HVC Interneuron Properties from Statistical Data Assimilation

Data assimilation (DA) solves the inverse problem of inferring initial conditions given data and a model. Here we use biophysically motivated Hodgkin-Huxley (HH) models of avian HVCI neurons, experimentally obtained recordings of these neurons, and our data assimilation algorithm to infer the full set of parameters and a minimal set of ionic currents precisely reproducing the observed waveform information. We find many distinct validated sets of parameters selected by our DA method and choice of model. We conclude exploring variations on the inverse problem applied to neurons producing accurate or inaccurate results; by manipulating data presented to the algorithm, varying sample rate and waveform; and by manipulating the model by adding and subtracting ionic currents.

==> Dan_twinanalysis_epoch0dense/esimate_Vs.dat <==
3360,-69.60282
3360.02,-69.27889
3360.04,-69.00082
3360.06,-68.76693
3360.08,-68.56842
3360.1,-68.39685
3360.12,-68.25387
3360.14,-68.13072
3360.16,-68.02803
3360.18,-67.94574
3360.2,-67.87543
3360.22,-67.82056
3360.24,-67.77733
3360.26,-67.74159
3360.28,-67.7167
3360.3,-67.69615
3360.32,-67.68248
3360.34,-67.67865
3360.36,-67.67744
3360.38,-67.68353
3360.4,-67.69447
3360.42,-67.70393
3360.44,-67.71833
3360.46,-67.73287
3360.48,-67.74831
3360.5,-67.76914
3360.52,-67.78795
3360.54,-67.81004
3360.56,-67.83455
3360.58,-67.8541
3360.6,-67.8766
3360.62,-67.89919
3360.64,-67.92075
3360.66,-67.9468
3360.68,-67.97039
3360.7,-67.99442
3360.72,-68.01974
3360.74,-68.04233
3360.76,-68.06649
3360.78,-68.08718
3360.8,-68.10739
3360.82,-68.1288
3360.84,-68.14792
3360.86,-68.16948
3360.88,-68.18926
3360.9,-68.20942
3360.92,-68.22945
3360.94,-68.24712
3360.96,-68.26568
3360.98,-68.28145
3361,-68.29779
3361.02,-68.31227
3361.04,-68.32625
3361.06,-68.34053
3361.08,-68.35415
3361.1,-68.36966
3361.12,-68.38237
3361.14,-68.39579
3361.16,-68.40719
3361.18,-68.41843
3361.2,-68.42951
3361.22,-68.44018
3361.24,-68.45116
3361.26,-68.46103
3361.28,-68.47098
3361.3,-68.47895
3361.32,-68.4879
3361.34,-68.49411
3361.36,-68.49944
3361.38,-68.50398
3361.4,-68.5084
3361.42,-68.512
3361.44,-68.51598
3361.46,-68.52118
3361.48,-68.52618
3361.5,-68.53103
3361.52,-68.53545
3361.54,-68.53997
3361.56,-68.54286
3361.58,-68.54681
3361.6,-68.54976
3361.62,-68.55257
3361.64,-68.55418
3361.66,-68.55623
3361.68,-68.55805
3361.7,-68.56015
3361.72,-68.56094
3361.74,-68.56088
3361.76,-68.56009
3361.78,-68.5598
3361.8,-68.56008
3361.82,-68.55926
3361.84,-68.55939
3361.86,-68.55821
3361.88,-68.55691
3361.9,-68.55494
3361.92,-68.55347
3361.94,-68.55
3361.96,-68.54686
3361.98,-68.5419
3362,-68.53687
3362.02,-68.53198
3362.04,-68.52759
3362.06,-68.52368
3362.08,-68.51927
3362.1,-68.51639
3362.12,-68.51225
3362.14,-68.50999
3362.16,-68.50702
3362.18,-68.50438
3362.2,-68.49988
3362.22,-68.49583
3362.24,-68.49189
3362.26,-68.48792
3362.28,-68.4849
3362.3,-68.48051
3362.32,-68.47637
3362.34,-68.46942
3362.36,-68.46405
3362.38,-68.45763
3362.4,-68.45169
3362.42,-68.44517
3362.44,-68.43758
3362.46,-68.43134
3362.48,-68.42496
3362.5,-68.42142
3362.52,-68.41594
3362.54,-68.41258
3362.56,-68.40836
3362.58,-68.40283
3362.6,-68.39858
3362.62,-68.39358
3362.64,-68.38925
3362.66,-68.38194
3362.68,-68.37612
3362.7,-68.36917
3362.72,-68.36286
3362.74,-68.35682
3362.76,-68.34959
3362.78,-68.34395
3362.8,-68.33604
3362.82,-68.33042
3362.84,-68.32444
3362.86,-68.32015
3362.88,-68.31651
3362.9,-68.31151
3362.92,-68.30768
3362.94,-68.30224
3362.96,-68.29823
3362.98,-68.29109
3363,-68.28394
3363.02,-68.27688
3363.04,-68.26909
3363.06,-68.26461
3363.08,-68.25892
3363.1,-68.25471
3363.12,-68.24868
3363.14,-68.24298
3363.16,-68.23852
3363.18,-68.23345
3363.2,-68.22983
3363.22,-68.22328
3363.24,-68.21849
3363.26,-68.21223
3363.28,-68.20666
3363.3,-68.20466
3363.32,-68.20088
3363.34,-68.1978
3363.36,-68.19207
3363.38,-68.18701
3363.4,-68.18214
3363.42,-68.17804
3363.44,-68.17527
3363.46,-68.16941
3363.48,-68.16545
3363.5,-68.15871
3363.52,-68.15285
3363.54,-68.1496
3363.56,-68.14586
3363.58,-68.14426
3363.6,-68.13984
3363.62,-68.13669
3363.64,-68.13295
3363.66,-68.12927
3363.68,-68.12717
3363.7,-68.12174
3363.72,-68.11752
3363.74,-68.11059
3363.76,-68.10422
3363.78,-68.09953
3363.8,-68.09409
3363.82,-68.09132
3363.84,-68.08651
3363.86,-68.08363
3363.88,-68.08051
3363.9,-68.07734
3363.92,-68.07598
3363.94,-68.07204
3363.96,-68.06914
3363.98,-68.06342
3364,-68.05882
3364.02,-68.05587
3364.04,-68.05129
3364.06,-68.04918
3364.08,-68.04505
3364.1,-68.04222
3364.12,-68.04003
3364.14,-68.03862
3364.16,-68.03862
3364.18,-68.03479
3364.2,-68.03214
3364.22,-68.02755
3364.24,-68.02347
3364.26,-68.02212
3364.28,-68.01897
3364.3,-68.01676
3364.32,-68.01316
3364.34,-68.01209
3364.36,-68.01124
3364.38,-68.00889
3364.4,-68.00862
3364.42,-68.00456
3364.44,-68.00112
3364.46,-67.99763
3364.48,-67.99378
3364.5,-67.99263
3364.52,-67.98982
3364.54,-67.9888
3364.56,-67.98683
3364.58,-67.98583
3364.6,-67.98602
3364.62,-67.98316
3364.64,-67.98206
3364.66,-67.97814
3364.68,-67.97449
3364.7,-67.97311
3364.72,-67.97127
3364.74,-67.97125
3364.76,-67.9687
3364.78,-67.96806
3364.8,-67.96766
3364.82,-67.96595
3364.84,-67.96621
3364.86,-67.96289
3364.88,-67.96101
3364.9,-67.95875
3364.92,-67.9561
3364.94,-67.95623
3364.96,-67.95503
3364.98,-67.95697
3365,-67.95773
3365.02,-67.95862
3365.04,-67.96054
3365.06,-67.95889
3365.08,-67.95911
3365.1,-67.95703
3365.12,-67.95471
3365.14,-67.95341
3365.16,-67.95088
3365.18,-67.95177
3365.2,-67.95131
3365.22,-67.95226
3365.24,-67.9539
3365.26,-67.95386
3365.28,-67.95516
3365.3,-67.95299
3365.32,-67.95214
3365.34,-67.9514
3365.36,-67.95013
3365.38,-67.95167
3365.4,-67.95066
3365.42,-67.95203
3365.44,-67.95349
3365.46,-67.95413
3365.48,-67.95645
3365.5,-67.95424
3365.52,-67.95241
3365.54,-67.95029
3365.56,-67.94866
3365.58,-67.94957
3365.6,-67.94879
3365.62,-67.95053
3365.64,-67.95056
3365.66,-67.9507
3365.68,-67.95302
3365.7,-67.95122
3365.72,-67.95158
3365.74,-67.95028
3365.76,-67.94847
3365.78,-67.95057
3365.8,-67.95045
3365.82,-67.95245
3365.84,-67.95366
3365.86,-67.95435
3365.88,-67.95601
3365.9,-67.95463
3365.92,-67.95515
3365.94,-67.95374
3365.96,-67.95279
3365.98,-67.95372
3366,-67.95202
3366.02,-67.95393
3366.04,-67.9547
3366.06,-67.95535
3366.08,-67.95791
3366.1,-67.95636
3366.12,-67.95624
3366.14,-67.95577
3366.16,-67.95644
3366.18,-67.95993
3366.2,-67.96044
3366.22,-67.96207
3366.24,-67.96189
3366.26,-67.96202
3366.28,-67.96446
3366.3,-67.96287
3366.32,-67.96285
3366.34,-67.96203
3366.36,-67.96105
3366.38,-67.9633
3366.4,-67.96309
3366.42,-67.96533
3366.44,-67.96702
3366.46,-67.96711
3366.48,-67.96962
3366.5,-67.96887
3366.52,-67.96975
3366.54,-67.97027
3366.56,-67.9695
3366.58,-67.97212
3366.6,-67.97239
3366.62,-67.97467
3366.64,-67.97786
3366.66,-67.97896
3366.68,-67.9815
3366.7,-67.98036
3366.72,-67.98054
3366.74,-67.98277
3366.76,-67.98305
3366.78,-67.98579
3366.8,-67.98632
3366.82,-67.98748
3366.84,-67.99019
3366.86,-67.9898
3366.88,-67.99187
3366.9,-67.99125
3366.92,-67.98989
3366.94,-67.99252
3366.96,-67.99269
3366.98,-67.99545
3367,-67.99767
3367.02,-67.99763
3367.04,-68.00003
3367.06,-67.99886
3367.08,-67.99935
3367.1,-68.00195
3367.12,-68.00281
3367.14,-68.00543
3367.16,-68.00489
3367.18,-68.006
3367.2,-68.0095
3367.22,-68.00856
3367.24,-68.0094
3367.26,-68.00897
3367.28,-68.00791
3367.3,-68.01011
3367.32,-68.01012
3367.34,-68.01287
3367.36,-68.01589
3367.38,-68.01636
3367.4,-68.0189
3367.42,-68.01805
3367.44,-68.01802
3367.46,-68.02073
3367.48,-68.02074
3367.5,-68.02388
3367.52,-68.02539
3367.54,-68.02533
3367.56,-68.02867
3367.58,-68.02834
3367.6,-68.02892
3367.62,-68.03081
3367.64,-68.03076
3367.66,-68.03382
3367.68,-68.03465
3367.7,-68.0354
3367.72,-68.03902
3367.74,-68.03886
3367.76,-68.03983
3367.78,-68.0414
3367.8,-68.04213
3367.82,-68.0451
3367.84,-68.0449
3367.86,-68.04531
3367.88,-68.04766
3367.9,-68.04647
3367.92,-68.04719
3367.94,-68.0474
3367.96,-68.048
3367.98,-68.05274
3368,-68.05409
3368.02,-68.05693
3368.04,-68.06065
3368.06,-68.05925
3368.08,-68.05941
3368.1,-68.05838
3368.12,-68.05675
3368.14,-68.05914
3368.16,-68.05967
3368.18,-68.06257
3368.2,-68.06751
3368.22,-68.06857
3368.24,-68.0706
3368.26,-68.07061
3368.28,-68.07009
3368.3,-68.07256
3368.32,-68.07234
3368.34,-68.07375
3368.36,-68.07609
3368.38,-68.07565
3368.4,-68.07741
3368.42,-68.07711
3368.44,-68.0764
3368.46,-68.07867
3368.48,-68.07814
3368.5,-68.07978
3368.52,-68.08306
3368.54,-68.08292
3368.56,-68.08475
3368.58,-68.08474
3368.6,-68.08406
3368.62,-68.08807
3368.64,-68.08967
3368.66,-68.09174
3368.68,-68.09507
3368.7,-68.0937
3368.72,-68.09388
3368.74,-68.09465
3368.76,-68.09448
3368.78,-68.0978
3368.8,-68.09839
3368.82,-68.09894
3368.84,-68.10165
3368.86,-68.10039
3368.88,-68.10138
3368.9,-68.10312
3368.92,-68.10279
3368.94,-68.10553
3368.96,-68.1065
3368.98,-68.10886
3369,-68.11318
3369.02,-68.1138
3369.04,-68.11551
3369.06,-68.11503
3369.08,-68.11415
3369.1,-68.11603
3369.12,-68.1156
3369.14,-68.11796
3369.16,-68.11954
3369.18,-68.12052
3369.2,-68.12376
3369.22,-68.12352
3369.24,-68.12512
3369.26,-68.1251
3369.28,-68.12428
3369.3,-68.12575
3369.32,-68.12528
3369.34,-68.12805
3369.36,-68.12978
3369.38,-68.1317
3369.4,-68.13406
3369.42,-68.13642
3369.44,-68.13968
3369.46,-68.13975
3369.48,-68.14119
3369.5,-68.14043
3369.52,-68.14001
3369.54,-68.1396
3369.56,-68.13926
3369.58,-68.14027
3369.6,-68.14104
3369.62,-68.14298
3369.64,-68.14368
3369.66,-68.14639
3369.68,-68.14769
3369.7,-68.14881
3369.72,-68.14933
3369.74,-68.14991
3369.76,-68.15085
3369.78,-68.15317
3369.8,-68.15626
3369.82,-68.15866
3369.84,-68.16075
3369.86,-68.16054
3369.88,-68.16085
3369.9,-68.16095
3369.92,-68.16215
3369.94,-68.16248
3369.96,-68.16307
3369.98,-68.16204
3370,-68.16205
3370.02,-68.16233
3370.04,-68.1631
3370.06,-68.16334
3370.08,-68.16241
3370.1,-68.16161
3370.12,-68.16075
3370.14,-68.16124
3370.16,-68.16172
3370.18,-68.16284
3370.2,-68.16285
3370.22,-68.1639
3370.24,-68.16371
3370.26,-68.16487
3370.28,-68.16599
3370.3,-68.16729
3370.32,-68.16819
3370.34,-68.16918
3370.36,-68.17085
3370.38,-68.17224
3370.4,-68.1742
3370.42,-68.17483
3370.44,-68.1757
3370.46,-68.17366
3370.48,-68.17271
3370.5,-68.17122
3370.52,-68.17053
3370.54,-68.1703
3370.56,-68.16974
3370.58,-68.17101
3370.6,-68.17127
3370.62,-68.17261
3370.64,-68.17222
3370.66,-68.17287
3370.68,-68.17292
3370.7,-68.17402
3370.72,-68.17604
3370.74,-68.17812
3370.76,-68.18118
3370.78,-68.18144
3370.8,-68.18242
3370.82,-68.18097
3370.84,-68.18008
3370.86,-68.17895
3370.88,-68.17729
3370.9,-68.177
3370.92,-68.17637
3370.94,-68.17769
3370.96,-68.17729
3370.98,-68.17904
3371,-68.18011
3371.02,-68.18124
3371.04,-68.18434
3371.06,-68.18622
3371.08,-68.18874
3371.1,-68.18741
3371.12,-68.187
3371.14,-68.18518
3371.16,-68.18371
3371.18,-68.18547
3371.2,-68.18607
3371.22,-68.18757
3371.24,-68.18651
3371.26,-68.18694
3371.28,-68.18711
3371.3,-68.18805
3371.32,-68.19038
3371.34,-68.19011
3371.36,-68.19106
3371.38,-68.19018
3371.4,-68.19042
3371.42,-68.19028
3371.44,-68.19039
3371.46,-68.19213
3371.48,-68.19141
3371.5,-68.19285
3371.52,-68.19256
3371.54,-68.19326
3371.56,-68.19465
3371.58,-68.19484
3371.6,-68.19646
3371.62,-68.19516
3371.64,-68.19536
3371.66,-68.19378
3371.68,-68.19204
3371.7,-68.19224
3371.72,-68.19101
3371.74,-68.19202
3371.76,-68.19179
3371.78,-68.19344
3371.8,-68.19453
3371.82,-68.19558
3371.84,-68.19802
3371.86,-68.1965
3371.88,-68.19673
3371.9,-68.19518
3371.92,-68.19407
3371.94,-68.1947
3371.96,-68.19434
3371.98,-68.19644
3372,-68.19618
3372.02,-68.19711
3372.04,-68.198
3372.06,-68.19842
3372.08,-68.2005
3372.1,-68.19941
3372.12,-68.19993
3372.14,-68.1987
3372.16,-68.19777
3372.18,-68.19873
3372.2,-68.19785
3372.22,-68.19968
3372.24,-68.19964
3372.26,-68.20077
3372.28,-68.20244
3372.3,-68.20257
3372.32,-68.20426
3372.34,-68.20337
3372.36,-68.2036
3372.38,-68.2022
3372.4,-68.20099
3372.42,-68.20246
3372.44,-68.20135
3372.46,-68.20249
3372.48,-68.2025
3372.5,-68.20223
3372.52,-68.20388
3372.54,-68.2037
3372.56,-68.20448
3372.58,-68.20299
3372.6,-68.20169
3372.62,-68.20048
3372.64,-68.19898
3372.66,-68.20045
3372.68,-68.19993
3372.7,-68.20172
3372.72,-68.20307
3372.74,-68.20342
3372.76,-68.20494
3372.78,-68.20211
3372.8,-68.20108
3372.82,-68.19944
3372.84,-68.19823
3372.86,-68.19969
3372.88,-68.19917
3372.9,-68.20112
3372.92,-68.20155
3372.94,-68.2023
3372.96,-68.20432
3372.98,-68.20382
3373,-68.20418
3373.02,-68.20197
3373.04,-68.20105
3373.06,-68.2009
3373.08,-68.19991
3373.1,-68.20194
3373.12,-68.20112
3373.14,-68.2018
3373.16,-68.20315
3373.18,-68.20319
3373.2,-68.20526
3373.22,-68.2044
3373.24,-68.20418
3373.26,-68.20258
3373.28,-68.20117
3373.3,-68.20234
3373.32,-68.20058
3373.34,-68.20143
3373.36,-68.2014
3373.38,-68.20124
3373.4,-68.20369
3373.42,-68.20303
3373.44,-68.20346
3373.46,-68.20176
3373.48,-68.20026
3373.5,-68.20165
3373.52,-68.20106
3373.54,-68.20302
3373.56,-68.20405
3373.58,-68.20467
3373.6,-68.20634
3373.62,-68.20539
3373.64,-68.20532
3373.66,-68.20275
3373.68,-68.20114
3373.7,-68.20102
3373.72,-68.19911
3373.74,-68.20073
3373.76,-68.20047
3373.78,-68.20082
3373.8,-68.20222
3373.82,-68.20057
3373.84,-68.20054
3373.86,-68.19818
3373.88,-68.19687
3373.9,-68.19714
3373.92,-68.19668
3373.94,-68.19967
3373.96,-68.20059
3373.98,-68.20335
3374,-68.20716
3374.02,-68.20686
3374.04,-68.20706
3374.06,-68.20436
3374.08,-68.20251
3374.1,-68.20227
3374.12,-68.20073
3374.14,-68.20219
3374.16,-68.20154
3374.18,-68.20197
3374.2,-68.20392
3374.22,-68.20238
3374.24,-68.20257
3374.26,-68.20032
3374.28,-68.1977
3374.3,-68.19785
3374.32,-68.19678
3374.34,-68.19845
3374.36,-68.19931
3374.38,-68.20014
3374.4,-68.20152
3374.42,-68.19921
3374.44,-68.19808
3374.46,-68.19519
3374.48,-68.19362
3374.5,-68.1951
3374.52,-68.19339
3374.54,-68.19439
3374.56,-68.19402
3374.58,-68.19279
3374.6,-68.19434
3374.62,-68.19164
3374.64,-68.19025
3374.66,-68.18876
3374.68,-68.18696
3374.7,-68.18839
3374.72,-68.18721
3374.74,-68.18772
3374.76,-68.18853
3374.78,-68.18814
3374.8,-68.18953
3374.82,-68.1875
3374.84,-68.18663
3374.86,-68.18574
3374.88,-68.18297
3374.9,-68.18423
3374.92,-68.18385
3374.94,-68.18431
3374.96,-68.18604
3374.98,-68.18416
3375,-68.18402
3375.02,-68.18198
3375.04,-68.18014
3375.06,-68.18227
3375.08,-68.18155
3375.1,-68.18252
3375.12,-68.18378
3375.14,-68.18383
3375.16,-68.18565
3375.18,-68.18329
3375.2,-68.18176
3375.22,-68.18056
3375.24,-68.17796
3375.26,-68.17935
3375.28,-68.17886
3375.3,-68.17929
3375.32,-68.18077
3375.34,-68.17874
3375.36,-68.17907
3375.38,-68.17804
3375.4,-68.17692
3375.42,-68.17823
3375.44,-68.17661
3375.46,-68.17654
3375.48,-68.1761
3375.5,-68.17493
3375.52,-68.17677
3375.54,-68.17423
3375.56,-68.17251
3375.58,-68.17381
3375.6,-68.17265
3375.62,-68.17477
3375.64,-68.17594
3375.66,-68.17615
3375.68,-68.17777
3375.7,-68.17516
3375.72,-68.17421
3375.74,-68.17422
3375.76,-68.17375
3375.78,-68.17561
3375.8,-68.17428
3375.82,-68.17472
3375.84,-68.17657
3375.86,-68.17417
3375.88,-68.17342
3375.9,-68.17087
3375.92,-68.16831
3375.94,-68.1707
3375.96,-68.17057
3375.98,-68.17221
3376,-68.17412
3376.02,-68.1707
3376.04,-68.16993
3376.06,-68.16746
3376.08,-68.16522
3376.1,-68.16795
3376.12,-68.16767
3376.14,-68.16865
3376.16,-68.17064
3376.18,-68.17009
3376.2,-68.1717
3376.22,-68.17045
3376.24,-68.16843
3376.26,-68.16946
3376.28,-68.16769
3376.3,-68.16853
3376.32,-68.17027
3376.34,-68.16857
3376.36,-68.16897
3376.38,-68.16627
3376.4,-68.16381
3376.42,-68.16564
3376.44,-68.16392
3376.46,-68.16416
3376.48,-68.16509
3376.5,-68.16251
3376.52,-68.1629
3376.54,-68.16136
3376.56,-68.15974
3376.58,-68.16181
3376.6,-68.16018
3376.62,-68.16111
3376.64,-68.16401
3376.66,-68.16264
3376.68,-68.163
3376.7,-68.16097
3376.72,-68.15808
3376.74,-68.15947
3376.76,-68.15864
3376.78,-68.15998
3376.8,-68.16196
3376.82,-68.15836
3376.84,-68.15754
3376.86,-68.15625
3376.88,-68.15429
3376.9,-68.1572
3376.92,-68.15661
3376.94,-68.1564
3376.96,-68.15844
3376.98,-68.15563
3377,-68.15533
3377.02,-68.15609
3377.04,-68.15358
3377.06,-68.15441
3377.08,-68.15434
3377.1,-68.15384
3377.12,-68.15585
3377.14,-68.15339
3377.16,-68.15176
3377.18,-68.15152
3377.2,-68.14818
3377.22,-68.14931
3377.24,-68.15037
3377.26,-68.14966
3377.28,-68.15159
3377.3,-68.1492
3377.32,-68.14762
3377.34,-68.14844
3377.36,-68.1467
3377.38,-68.14776
3377.4,-68.14731
3377.42,-68.14689
3377.44,-68.14885
3377.46,-68.14792
3377.48,-68.14893
3377.5,-68.14788
3377.52,-68.1464
3377.54,-68.14821
3377.56,-68.14813
3377.58,-68.14981
3377.6,-68.15022
3377.62,-68.15094
3377.64,-68.15175
3377.66,-68.15113
3377.68,-68.15209
3377.7,-68.14992
3377.72,-68.14857
3377.74,-68.14601
3377.76,-68.1438
3377.78,-68.14263
3377.8,-68.14125
3377.82,-68.14135
3377.84,-68.13974
3377.86,-68.13982
3377.88,-68.13845
3377.9,-68.13756
3377.92,-68.1374
3377.94,-68.138
3377.96,-68.13795
3377.98,-68.13775
3378,-68.13896
3378.02,-68.13946
3378.04,-68.1404
3378.06,-68.14007
3378.08,-68.13987
3378.1,-68.13729
3378.12,-68.13565
3378.14,-68.13431
3378.16,-68.13361
3378.18,-68.13239
3378.2,-68.13096
3378.22,-68.12908
3378.24,-68.12762
3378.26,-68.12745
3378.28,-68.12702
3378.3,-68.12742
3378.32,-68.12681
3378.34,-68.12649
3378.36,-68.12544
3378.38,-68.12607
3378.4,-68.12604
3378.42,-68.12624
3378.44,-68.12557
3378.46,-68.12513
3378.48,-68.12422
3378.5,-68.1249
3378.52,-68.12613
3378.54,-68.12655
3378.56,-68.12789
3378.58,-68.1279
3378.6,-68.12779
3378.62,-68.12736
3378.64,-68.12802
3378.66,-68.12647
3378.68,-68.12546
3378.7,-68.12291
3378.72,-68.12094
3378.74,-68.11941
3378.76,-68.11816
3378.78,-68.1181
3378.8,-68.11753
3378.82,-68.11828
3378.84,-68.11826
3378.86,-68.11956
3378.88,-68.11912
3378.9,-68.1197
3378.92,-68.11965
3378.94,-68.11998
3378.96,-68.1204
3378.98,-68.11961
3379,-68.12016
3379.02,-68.11976
3379.04,-68.12068
3379.06,-68.11926
3379.08,-68.11886
3379.1,-68.11765
3379.12,-68.11661
3379.14,-68.11704
3379.16,-68.11625
3379.18,-68.11674
3379.2,-68.11564
3379.22,-68.11569
3379.24,-68.11442
3379.26,-68.1145
3379.28,-68.11479
3379.3,-68.11423
3379.32,-68.11558
3379.34,-68.11489
3379.36,-68.11554
3379.38,-68.11469
3379.4,-68.11459
3379.42,-68.11389
3379.44,-68.11225
3379.46,-68.11284
3379.48,-68.11185
3379.5,-68.11293
3379.52,-68.11276
3379.54,-68.11333
3379.56,-68.11445
3379.58,-68.11477
3379.6,-68.11614
3379.62,-68.11424
3379.64,-68.11338
3379.66,-68.11127
3379.68,-68.10937
3379.7,-68.10893
3379.72,-68.10862
3379.74,-68.10983
3379.76,-68.1093
3379.78,-68.11095
3379.8,-68.11168
3379.82,-68.11302
3379.84,-68.11502
3379.86,-68.11416
3379.88,-68.11489
3379.9,-68.11299
3379.92,-68.11189
3379.94,-68.11128
3379.96,-68.11021
3379.98,-68.11015
3380,-68.10854
3380.02,-68.11
3380.04,-68.11018
3380.06,-68.11151
3380.08,-68.11372
3380.1,-68.11367
3380.12,-68.11516
3380.14,-68.11409
3380.16,-68.11414
3380.18,-68.11369
3380.2,-68.11231
3380.22,-68.11183
3380.24,-68.11018
3380.26,-68.11138
3380.28,-68.11133
3380.3,-68.11273
3380.32,-68.11418
3380.34,-68.11334
3380.36,-68.11433
3380.38,-68.11206
3380.4,-68.11121
3380.42,-68.11027
3380.44,-68.10877
3380.46,-68.11011
3380.48,-68.11055
3380.5,-68.113
3380.52,-68.11342
3380.54,-68.1138
3380.56,-68.1144
3380.58,-68.11311
3380.6,-68.11332
3380.62,-68.1104
3380.64,-68.10869
3380.66,-68.10723
3380.68,-68.10559
3380.7,-68.10698
3380.72,-68.10687
3380.74,-68.10918
3380.76,-68.10959
3380.78,-68.10946
3380.8,-68.11052
3380.82,-68.10861
3380.84,-68.10881
3380.86,-68.10685
3380.88,-68.10534
3380.9,-68.10362
3380.92,-68.1003
3380.94,-68.1002
3380.96,-68.09853
3380.98,-68.09969
3381,-68.10101
3381.02,-68.1008
3381.04,-68.10333
3381.06,-68.1031
3381.08,-68.10347
3381.1,-68.10296
3381.12,-68.10222
3381.14,-68.10259
3381.16,-68.1015
3381.18,-68.10307
3381.2,-68.10266
3381.22,-68.10326
3381.24,-68.10455
3381.26,-68.10328
3381.28,-68.10397
3381.3,-68.10147
3381.32,-68.09992
3381.34,-68.09902
3381.36,-68.0966
3381.38,-68.09752
3381.4,-68.09672
3381.42,-68.09745
3381.44,-68.09838
3381.46,-68.09892
3381.48,-68.10121
3381.5,-68.09955
3381.52,-68.09916
3381.54,-68.09832
3381.56,-68.09716
3381.58,-68.09803
3381.6,-68.09586
3381.62,-68.09563
3381.64,-68.09504
3381.66,-68.09517
3381.68,-68.09719
3381.7,-68.09617
3381.72,-68.09661
3381.74,-68.0954
3381.76,-68.09496
3381.78,-68.09594
3381.8,-68.09521
3381.82,-68.09706
3381.84,-68.09656
3381.86,-68.0978
3381.88,-68.10053
3381.9,-68.10065
3381.92,-68.10268
3381.94,-68.10135
3381.96,-68.10058
3381.98,-68.10048
3382,-68.09896
3382.02,-68.10006
3382.04,-68.09872
3382.06,-68.09919
3382.08,-68.10023
3382.1,-68.10002
3382.12,-68.10172
3382.14,-68.09973
3382.16,-68.09855
3382.18,-68.09817
3382.2,-68.09744
3382.22,-68.09899
3382.24,-68.09869
3382.26,-68.1007
3382.28,-68.10203
3382.3,-68.1016
3382.32,-68.10346
3382.34,-68.10178
3382.36,-68.10151
3382.38,-68.10145
3382.4,-68.09974
3382.42,-68.10049
3382.44,-68.10002
3382.46,-68.10219
3382.48,-68.10402
3382.5,-68.10471
3382.52,-68.10632
3382.54,-68.10339
3382.56,-68.10275
3382.58,-68.10218
3382.6,-68.1002
3382.62,-68.10217
3382.64,-68.10142
3382.66,-68.10245
3382.68,-68.10427
3382.7,-68.10458
3382.72,-68.1069
3382.74,-68.10479
3382.76,-68.10291
3382.78,-68.10174
3382.8,-68.10062
3382.82,-68.10308
3382.84,-68.10232
3382.86,-68.10205
3382.88,-68.10227
3382.9,-68.1015
3382.92,-68.10338
3382.94,-68.10213
3382.96,-68.10129
3382.98,-68.10102
3383,-68.0991
3383.02,-68.10094
3383.04,-68.10137
3383.06,-68.10251
3383.08,-68.10442
3383.1,-68.10226
3383.12,-68.1014
3383.14,-68.09847
3383.16,-68.09664
3383.18,-68.09793
3383.2,-68.097
3383.22,-68.09933
3383.24,-68.10058
3383.26,-68.10161
3383.28,-68.10461
3383.3,-68.10253
3383.32,-68.10151
3383.34,-68.09971
3383.36,-68.09727
3383.38,-68.09858
3383.4,-68.09779
3383.42,-68.09875
3383.44,-68.10001
3383.46,-68.09955
3383.48,-68.10114
3383.5,-68.09961
3383.52,-68.09911
3383.54,-68.09989
3383.56,-68.09777
3383.58,-68.09949
3383.6,-68.0997
3383.62,-68.099
3383.64,-68.10143
3383.66,-68.10032
3383.68,-68.10046
3383.7,-68.09999
3383.72,-68.09812
3383.74,-68.09966
3383.76,-68.09875
3383.78,-68.09869
3383.8,-68.10006
3383.82,-68.09943
3383.84,-68.10049
3383.86,-68.09889
3383.88,-68.09797
3383.9,-68.0994
3383.92,-68.09766
3383.94,-68.09894
3383.96,-68.10003
3383.98,-68.09973
3384,-68.10195
3384.02,-68.10021
3384.04,-68.09915
3384.06,-68.09984
3384.08,-68.09824
3384.1,-68.10015
3384.12,-68.10078
3384.14,-68.10068
3384.16,-68.10225
3384.18,-68.09891
3384.2,-68.09741
3384.22,-68.09655
3384.24,-68.0943
3384.26,-68.09622
3384.28,-68.09601
3384.3,-68.09637
3384.32,-68.09826
3384.34,-68.09641
3384.36,-68.09595
3384.38,-68.09405
3384.4,-68.092
3384.42,-68.09312
3384.44,-68.09204
3384.46,-68.09381
3384.48,-68.09703
3384.5,-68.09752
3384.52,-68.09953
3384.54,-68.09739
3384.56,-68.09429
3384.58,-68.09516
3384.6,-68.09313
3384.62,-68.09384
3384.64,-68.09583
3384.66,-68.09506
3384.68,-68.09659
3384.7,-68.09409
3384.72,-68.09219
3384.74,-68.09499
3384.76,-68.09313
3384.78,-68.09294
3384.8,-68.09465
3384.82,-68.09286
3384.84,-68.09354
3384.86,-68.09294
3384.88,-68.09165
3384.9,-68.09362
3384.92,-68.09312
3384.94,-68.09443
3384.96,-68.09688
3384.98,-68.09655
3385,-68.09767
3385.02,-68.0956
3385.04,-68.09388
3385.06,-68.0961
3385.08,-68.09476
3385.1,-68.09564
3385.12,-68.09756
3385.14,-68.09453
3385.16,-68.09404
3385.18,-68.09301
3385.2,-68.09096
3385.22,-68.09295
3385.24,-68.09221
3385.26,-68.09292
3385.28,-68.09644
3385.3,-68.09519
3385.32,-68.09591
3385.34,-68.09676
3385.36,-68.09555
3385.38,-68.09783
3385.4,-68.09763
3385.42,-68.09796
3385.44,-68.10055
3385.46,-68.09768
3385.48,-68.09614
3385.5,-68.0966
3385.52,-68.09573
3385.54,-68.09851
3385.56,-68.0989
3385.58,-68.09798
3385.6,-68.09866
3385.62,-68.09505
3385.64,-68.09376
3385.66,-68.0941
3385.68,-68.09322
3385.7,-68.09537
3385.72,-68.09491
3385.74,-68.09599
3385.76,-68.09915
3385.78,-68.0986
3385.8,-68.09917
3385.82,-68.09649
3385.84,-68.09407
3385.86,-68.09414
3385.88,-68.09312
3385.9,-68.09546
3385.92,-68.09602
3385.94,-68.09749
3385.96,-68.09973
3385.98,-68.10054
3386,-68.10275
3386.02,-68.10196
3386.04,-68.10195
3386.06,-68.10071
3386.08,-68.09954
3386.1,-68.09987
3386.12,-68.10018
3386.14,-68.10184
3386.16,-68.10093
3386.18,-68.10161
3386.2,-68.10131
3386.22,-68.10178
3386.24,-68.10248
3386.26,-68.10234
3386.28,-68.10305
3386.3,-68.10274
3386.32,-68.10281
3386.34,-68.10148
3386.36,-68.10069
3386.38,-68.09801
3386.4,-68.09606
3386.42,-68.09359
3386.44,-68.09231
3386.46,-68.09168
3386.48,-68.09106
3386.5,-68.09105
3386.52,-68.09126
3386.54,-68.09167
3386.56,-68.09134
3386.58,-68.09216
3386.6,-68.09245
3386.62,-68.09401
3386.64,-68.09489
3386.66,-68.09574
3386.68,-68.09608
3386.7,-68.09791
3386.72,-68.0987
3386.74,-68.09936
3386.76,-68.09965
3386.78,-68.09957
3386.8,-68.09915
3386.82,-68.09909
3386.84,-68.09928
3386.86,-68.09882
3386.88,-68.10018
3386.9,-68.09968
3386.92,-68.09957
3386.94,-68.09925
3386.96,-68.0999
3386.98,-68.0996
3387,-68.10014
3387.02,-68.09914
3387.04,-68.09794
3387.06,-68.09736
3387.08,-68.09561
3387.1,-68.09509
3387.12,-68.09364
3387.14,-68.0935
3387.16,-68.09252
3387.18,-68.09316
3387.2,-68.09365
3387.22,-68.09578
3387.24,-68.09734
3387.26,-68.09836
3387.28,-68.10065
3387.3,-68.10077
3387.32,-68.10149
3387.34,-68.09968
3387.36,-68.09809
3387.38,-68.09525
3387.4,-68.09374
3387.42,-68.09227
3387.44,-68.09073
3387.46,-68.09165
3387.48,-68.0906
3387.5,-68.09091
3387.52,-68.09095
3387.54,-68.0927
3387.56,-68.09376
3387.58,-68.09572
3387.6,-68.09818
3387.62,-68.09881
3387.64,-68.1006
3387.66,-68.09926
3387.68,-68.09894
3387.7,-68.09615
3387.72,-68.09325
3387.74,-68.09285
3387.76,-68.09186
3387.78,-68.09345
3387.8,-68.09365
3387.82,-68.09498
3387.84,-68.09541
3387.86,-68.09628
3387.88,-68.09806
3387.9,-68.09919
3387.92,-68.10182
3387.94,-68.10035
3387.96,-68.09933
3387.98,-68.09747
3388,-68.09595
3388.02,-68.09647
3388.04,-68.09625
3388.06,-68.09749
3388.08,-68.0964
3388.1,-68.09711
3388.12,-68.0972
3388.14,-68.09719
3388.16,-68.09837
3388.18,-68.09633
3388.2,-68.09595
3388.22,-68.09375
3388.24,-68.09248
3388.26,-68.09229
3388.28,-68.09174
3388.3,-68.09318
3388.32,-68.09252
3388.34,-68.09383
3388.36,-68.094
3388.38,-68.09404
3388.4,-68.09491
3388.42,-68.09399
3388.44,-68.09514
3388.46,-68.09296
3388.48,-68.09125
3388.5,-68.0897
3388.52,-68.08726
3388.54,-68.08734
3388.56,-68.08621
3388.58,-68.0878
3388.6,-68.08869
3388.62,-68.09001
3388.64,-68.09186
3388.66,-68.09127
3388.68,-68.09273
3388.7,-68.09076
3388.72,-68.08888
3388.74,-68.08727
3388.76,-68.08455
3388.78,-68.08495
3388.8,-68.08365
3388.82,-68.08481
3388.84,-68.08543
3388.86,-68.08488
3388.88,-68.08589
3388.9,-68.08448
3388.92,-68.08527
3388.94,-68.08418
3388.96,-68.08336
3388.98,-68.08374
3389,-68.08253
3389.02,-68.08409
3389.04,-68.08413
3389.06,-68.08554
3389.08,-68.08675
3389.1,-68.08588
3389.12,-68.08684
3389.14,-68.08559
3389.16,-68.08605
3389.18,-68.08561
3389.2,-68.08399
3389.22,-68.0836
3389.24,-68.0813
3389.26,-68.08283
3389.28,-68.08391
3389.3,-68.08548
3389.32,-68.08782
3389.34,-68.08633
3389.36,-68.0873
3389.38,-68.08654
3389.4,-68.08582
3389.42,-68.08639
3389.44,-68.08503
3389.46,-68.08564
3389.48,-68.08431
3389.5,-68.08434
3389.52,-68.08519
3389.54,-68.08548
3389.56,-68.08707
3389.58,-68.08502
3389.6,-68.08497
3389.62,-68.08472
3389.64,-68.08375
3389.66,-68.08584
3389.68,-68.08567
3389.7,-68.08691
3389.72,-68.0876
3389.74,-68.08943
3389.76,-68.09236
3389.78,-68.09071
3389.8,-68.09082
3389.82,-68.08959
3389.84,-68.08903
3389.86,-68.0904
3389.88,-68.08909
3389.9,-68.09003
3389.92,-68.08903
3389.94,-68.08872
3389.96,-68.09033
3389.98,-68.0891
3390,-68.08924
3390.02,-68.08682
3390.04,-68.08512
3390.06,-68.08598
3390.08,-68.08643
3390.1,-68.0887
3390.12,-68.0886
3390.14,-68.08953
3390.16,-68.0904
3390.18,-68.08988
3390.2,-68.09092
3390.22,-68.08898
3390.24,-68.08796
3390.26,-68.08633
3390.28,-68.08405
3390.3,-68.08531
3390.32,-68.0846
3390.34,-68.08608
3390.36,-68.08784
3390.38,-68.08823
3390.4,-68.09016
3390.42,-68.08776
3390.44,-68.08738
3390.46,-68.0879
3390.48,-68.08683
3390.5,-68.08839
3390.52,-68.08737
3390.54,-68.08757
3390.56,-68.088
3390.58,-68.08763
3390.6,-68.08882
3390.62,-68.08547
3390.64,-68.08382
3390.66,-68.0828
3390.68,-68.08158
3390.7,-68.08356
3390.72,-68.08186
3390.74,-68.08155
3390.76,-68.08171
3390.78,-68.08081
3390.8,-68.08195
3390.82,-68.07974
3390.84,-68.0781
3390.86,-68.07706
3390.88,-68.07616
3390.9,-68.07792
3390.92,-68.07684
3390.94,-68.07754
3390.96,-68.07817
3390.98,-68.07635
3391,-68.07675
3391.02,-68.0739
3391.04,-68.07201
3391.06,-68.07104
3391.08,-68.06879
3391.1,-68.06992
3391.12,-68.06859
3391.14,-68.06888
3391.16,-68.07067
3391.18,-68.06926
3391.2,-68.06967
3391.22,-68.0677
3391.24,-68.06664
3391.26,-68.06723
3391.28,-68.06467
3391.3,-68.06514
3391.32,-68.06448
3391.34,-68.06393
3391.36,-68.06587
3391.38,-68.06456
3391.4,-68.06436
3391.42,-68.06205
3391.44,-68.05984
3391.46,-68.06146
3391.48,-68.06036
3391.5,-68.0608
3391.52,-68.06048
3391.54,-68.05915
3391.56,-68.05989
3391.58,-68.05733
3391.6,-68.05701
3391.62,-68.0569
3391.64,-68.0551
3391.66,-68.0562
3391.68,-68.0552
3391.7,-68.05585
3391.72,-68.05728
3391.74,-68.05537
3391.76,-68.05508
3391.78,-68.05236
3391.8,-68.05033
3391.82,-68.05154
3391.84,-68.05112
3391.86,-68.05305
3391.88,-68.05271
3391.9,-68.05261
3391.92,-68.05523
3391.94,-68.05289
3391.96,-68.05206
3391.98,-68.05139
3392,-68.04942
3392.02,-68.05061
3392.04,-68.04875
3392.06,-68.04808
3392.08,-68.04945
3392.1,-68.0483
3392.12,-68.04921
3392.14,-68.04777
3392.16,-68.04661
3392.18,-68.04794
3392.2,-68.04656
3392.22,-68.04914
3392.24,-68.05074
3392.26,-68.04956
3392.28,-68.05127
3392.3,-68.04889
3392.32,-68.04673
3392.34,-68.04668
3392.36,-68.04482
3392.38,-68.04644
3392.4,-68.04642
3392.42,-68.04584
3392.44,-68.04729
3392.46,-68.04468
3392.48,-68.04397
3392.5,-68.0433
3392.52,-68.04157
3392.54,-68.04346
3392.56,-68.04202
3392.58,-68.04152
3392.6,-68.04377
3392.62,-68.04201
3392.64,-68.04174
3392.66,-68.04003
3392.68,-68.0379
3392.7,-68.04005
3392.72,-68.03921
3392.74,-68.04007
3392.76,-68.0423
3392.78,-68.04099
3392.8,-68.04163
3392.82,-68.03979
3392.84,-68.03731
3392.86,-68.03828
3392.88,-68.03691
3392.9,-68.03743
3392.92,-68.03873
3392.94,-68.03749
3392.96,-68.03784
3392.98,-68.03594
3393,-68.03435
3393.02,-68.03524
3393.04,-68.03357
3393.06,-68.03448
3393.08,-68.03508
3393.1,-68.033
3393.12,-68.03374
3393.14,-68.03092
3393.16,-68.02833
3393.18,-68.0296
3393.2,-68.02793
3393.22,-68.02856
3393.24,-68.02997
3393.26,-68.02872
3393.28,-68.02966
3393.3,-68.02775
3393.32,-68.02604
3393.34,-68.02833
3393.36,-68.02751
3393.38,-68.02856
3393.4,-68.03002
3393.42,-68.027
3393.44,-68.02614
3393.46,-68.0237
3393.48,-68.02123
3393.5,-68.02318
3393.52,-68.0219
3393.54,-68.02237
3393.56,-68.02433
3393.58,-68.0213
3393.6,-68.02031
3393.62,-68.01912
3393.64,-68.01628
3393.66,-68.01681
3393.68,-68.0156
3393.7,-68.01535
3393.72,-68.01793
3393.74,-68.01658
3393.76,-68.01598
3393.78,-68.01574
3393.8,-68.01346
3393.82,-68.01444
3393.84,-68.01355
3393.86,-68.01213
3393.88,-68.01301
3393.9,-68.009
3393.92,-68.00609
3393.94,-68.00591
3393.96,-68.00415
3393.98,-68.00513
3394,-68.00471
3394.02,-68.00404
3394.04,-68.00516
3394.06,-68.00227
3394.08,-68.00115
3394.1,-67.99988
3394.12,-67.99695
3394.14,-67.99811
3394.16,-67.99787
3394.18,-67.99892
3394.2,-67.99989
3394.22,-67.99941
3394.24,-68.00047
3394.26,-67.99863
3394.28,-67.99792
3394.3,-67.99541
3394.32,-67.99322
3394.34,-67.99188
3394.36,-67.98938
3394.38,-67.99072
3394.4,-67.99052
3394.42,-67.99175
3394.44,-67.99228
3394.46,-67.99169
3394.48,-67.99144
3394.5,-67.99091
3394.52,-67.99168
3394.54,-67.9899
3394.56,-67.98841
3394.58,-67.98505
3394.6,-67.98254
3394.62,-67.98048
3394.64,-67.9793
3394.66,-67.9783
3394.68,-67.97635
3394.7,-67.97558
3394.72,-67.97467
3394.74,-67.97429
3394.76,-67.97364
3394.78,-67.97441
3394.8,-67.97331
3394.82,-67.97286
3394.84,-67.97227
3394.86,-67.97232
3394.88,-67.97233
3394.9,-67.9727
3394.92,-67.97243
3394.94,-67.97232
3394.96,-67.97361
3394.98,-67.97372
3395,-67.97404
3395.02,-67.97424
3395.04,-67.97464
3395.06,-67.97321
3395.08,-67.97278
3395.1,-67.97107
3395.12,-67.96941
3395.14,-67.96651
3395.16,-67.96384
3395.18,-67.96131
3395.2,-67.95933
3395.22,-67.95802
3395.24,-67.95625
3395.26,-67.95428
3395.28,-67.95234
3395.3,-67.9527
3395.32,-67.95274
3395.34,-67.95352
3395.36,-67.95254
3395.38,-67.95156
3395.4,-67.95035
3395.42,-67.9514
3395.44,-67.95141
3395.46,-67.95096
3395.48,-67.95204
3395.5,-67.95104
3395.52,-67.95089
3395.54,-67.95013
3395.56,-67.95008
3395.58,-67.94785
3395.6,-67.94546
3395.62,-67.94139
3395.64,-67.93771
3395.66,-67.93629
3395.68,-67.93512
3395.7,-67.93539
3395.72,-67.93427
3395.74,-67.93508
3395.76,-67.93507
3395.78,-67.93689
3395.8,-67.93761
3395.82,-67.93696
3395.84,-67.93653
3395.86,-67.93429
3395.88,-67.93414
3395.9,-67.93123
3395.92,-67.92937
3395.94,-67.92699
3395.96,-67.9242
3395.98,-67.92234
3396,-67.92063
3396.02,-67.92092
3396.04,-67.91959
3396.06,-67.92049
3396.08,-67.91997
3396.1,-67.92059
3396.12,-67.9222
3396.14,-67.92163
3396.16,-67.92187
3396.18,-67.91882
3396.2,-67.91636
3396.22,-67.91312
3396.24,-67.91081
3396.26,-67.90972
3396.28,-67.90839
3396.3,-67.9087
3396.32,-67.90692
3396.34,-67.90771
3396.36,-67.90757
3396.38,-67.90737
3396.4,-67.90808
3396.42,-67.90691
3396.44,-67.90706
3396.46,-67.90475
3396.48,-67.90418
3396.5,-67.90209
3396.52,-67.8997
3396.54,-67.90052
3396.56,-67.89981
3396.58,-67.90096
3396.6,-67.89985
3396.62,-67.89905
3396.64,-67.89871
3396.66,-67.89788
3396.68,-67.89846
3396.7,-67.89608
3396.72,-67.89448
3396.74,-67.89108
3396.76,-67.88851
3396.78,-67.88747
3396.8,-67.88546
3396.82,-67.88591
3396.84,-67.88413
3396.86,-67.88456
3396.88,-67.88454
3396.9,-67.88347
3396.92,-67.88502
3396.94,-67.88352
3396.96,-67.88263
3396.98,-67.88009
3397,-67.87738
3397.02,-67.87588
3397.04,-67.87356
3397.06,-67.87332
3397.08,-67.87114
3397.1,-67.8712
3397.12,-67.87132
3397.14,-67.87089
3397.16,-67.87233
3397.18,-67.87076
3397.2,-67.87029
3397.22,-67.8677
3397.24,-67.86519
3397.26,-67.86442
3397.28,-67.86208
3397.3,-67.86248
3397.32,-67.86161
3397.34,-67.86176
3397.36,-67.8616
3397.38,-67.8598
3397.4,-67.85934
3397.42,-67.85526
3397.44,-67.85251
3397.46,-67.84877
3397.48,-67.84455
3397.5,-67.84338
3397.52,-67.84041
3397.54,-67.83973
3397.56,-67.83888
3397.58,-67.83865
3397.6,-67.83835
3397.62,-67.83639
3397.64,-67.83648
3397.66,-67.8331
3397.68,-67.831
3397.7,-67.82886
3397.72,-67.82591
3397.74,-67.82634
3397.76,-67.8238
3397.78,-67.82281
3397.8,-67.82143
3397.82,-67.81982
3397.84,-67.81999
3397.86,-67.81638
3397.88,-67.81514
3397.9,-67.81195
3397.92,-67.80859
3397.94,-67.80834
3397.96,-67.80623
3397.98,-67.80631
3398,-67.80463
3398.02,-67.80404
3398.04,-67.80435
3398.06,-67.80193
3398.08,-67.80111
3398.1,-67.79721
3398.12,-67.7939
3398.14,-67.79161
3398.16,-67.78888
3398.18,-67.78864
3398.2,-67.78643
3398.22,-67.78653
3398.24,-67.78618
3398.26,-67.7851
3398.28,-67.78554
3398.3,-67.78184
3398.32,-67.78003
3398.34,-67.77779
3398.36,-67.77545
3398.38,-67.77546
3398.4,-67.77301
3398.42,-67.77332
3398.44,-67.77294
3398.46,-67.7727
3398.48,-67.77478
3398.5,-67.77329
3398.52,-67.77265
3398.54,-67.77062
3398.56,-67.76923
3398.58,-67.77026
3398.6,-67.76928
3398.62,-67.77008
3398.64,-67.76863
3398.66,-67.76797
3398.68,-67.76872
3398.7,-67.76725
3398.72,-67.76758
3398.74,-67.76451
3398.76,-67.76165
3398.78,-67.76075
3398.8,-67.75888
3398.82,-67.76001
3398.84,-67.7584
3398.86,-67.75736
3398.88,-67.75763
3398.9,-67.75597
3398.92,-67.75649
3398.94,-67.75383
3398.96,-67.75232
3398.98,-67.75133
3399,-67.74806
3399.02,-67.74828
3399.04,-67.74651
3399.06,-67.74601
3399.08,-67.74666
3399.1,-67.74537
3399.12,-67.74635
3399.14,-67.74437
3399.16,-67.74291
3399.18,-67.74265
3399.2,-67.74139
3399.22,-67.74234
3399.24,-67.74033
3399.26,-67.73965
3399.28,-67.7399
3399.3,-67.73765
3399.32,-67.73771
3399.34,-67.73514
3399.36,-67.73239
3399.38,-67.73089
3399.4,-67.72832
3399.42,-67.72775
3399.44,-67.72415
3399.46,-67.72203
3399.48,-67.72149
3399.5,-67.71785
3399.52,-67.71575
3399.54,-67.70999
3399.56,-67.70502
3399.58,-67.70283
3399.6,-67.69839
3399.62,-67.69748
3399.64,-67.69543
3399.66,-67.69419
3399.68,-67.69492
3399.7,-67.69151
3399.72,-67.69019
3399.74,-67.68748
3399.76,-67.68421
3399.78,-67.68412
3399.8,-67.68096
3399.82,-67.67898
3399.84,-67.67712
3399.86,-67.67577
3399.88,-67.67689
3399.9,-67.67337
3399.92,-67.67052
3399.94,-67.66811
3399.96,-67.66464
3399.98,-67.66423
3400,-67.66113
3400.02,-67.65946
3400.04,-67.65884
3400.06,-67.65558
3400.08,-67.65441
3400.1,-67.65082
3400.12,-67.64803
3400.14,-67.64662
3400.16,-67.64196
3400.18,-67.63987
3400.2,-67.63683
3400.22,-67.63425
3400.24,-67.63395
3400.26,-67.62919
3400.28,-67.62561
3400.3,-67.62206
3400.32,-67.61867
3400.34,-67.61872
3400.36,-67.61626
3400.38,-67.61502
3400.4,-67.61362
3400.42,-67.61034
3400.44,-67.61068
3400.46,-67.60902
3400.48,-67.60829
3400.5,-67.6097
3400.52,-67.60808
3400.54,-67.61006
3400.56,-67.61125
3400.58,-67.61116
3400.6,-67.6129
3400.62,-67.60912
3400.64,-67.60618
3400.66,-67.60558
3400.68,-67.60387
3400.7,-67.60568
3400.72,-67.60542
3400.74,-67.60454
3400.76,-67.6052
3400.78,-67.60159
3400.8,-67.59964
3400.82,-67.5973
3400.84,-67.59404
3400.86,-67.59395
3400.88,-67.59141
3400.9,-67.59165
3400.92,-67.59311
3400.94,-67.59056
3400.96,-67.58997
3400.98,-67.58677
3401,-67.58378
3401.02,-67.58502
3401.04,-67.58279
3401.06,-67.58272
3401.08,-67.58281
3401.1,-67.57996
3401.12,-67.58087
3401.14,-67.57932
3401.16,-67.57755
3401.18,-67.57922
3401.2,-67.57742
3401.22,-67.57726
3401.24,-67.5774
3401.26,-67.57508
3401.28,-67.57447
3401.3,-67.56969
3401.32,-67.56532
3401.34,-67.56449
3401.36,-67.56194
3401.38,-67.56222
3401.4,-67.56169
3401.42,-67.55929
3401.44,-67.55812
3401.46,-67.55198
3401.48,-67.54689
3401.5,-67.54497
3401.52,-67.54019
3401.54,-67.53739
3401.56,-67.53401
3401.58,-67.52958
3401.6,-67.52786
3401.62,-67.52205
3401.64,-67.51711
3401.66,-67.51425
3401.68,-67.5083
3401.7,-67.50639
3401.72,-67.50431
3401.74,-67.50028
3401.76,-67.49845
3401.78,-67.49123
3401.8,-67.48457
3401.82,-67.48278
3401.84,-67.47806
3401.86,-67.47565
3401.88,-67.47416
3401.9,-67.4697
3401.92,-67.46745
3401.94,-67.46294
3401.96,-67.45815
3401.98,-67.45684
3402,-67.45247
3402.02,-67.44984
3402.04,-67.44874
3402.06,-67.44407
3402.08,-67.44162
3402.1,-67.43767
3402.12,-67.43281
3402.14,-67.43154
3402.16,-67.42816
3402.18,-67.42632
3402.2,-67.42597
3402.22,-67.42138
3402.24,-67.41808
3402.26,-67.41484
3402.28,-67.41102
3402.3,-67.40996
3402.32,-67.40547
3402.34,-67.40207
3402.36,-67.39988
3402.38,-67.39383
3402.4,-67.39067
3402.42,-67.38641
3402.44,-67.38412
3402.46,-67.38764
3402.48,-67.38894
3402.5,-67.39227
3402.52,-67.39543
3402.54,-67.39763
3402.56,-67.40095
3402.58,-67.40054
3402.6,-67.40164
3402.62,-67.4017
3402.64,-67.40181
3402.66,-67.40446
3402.68,-67.40549
3402.7,-67.40759
3402.72,-67.40787
3402.74,-67.40988
3402.76,-67.41139
3402.78,-67.41234
3402.8,-67.41453
3402.82,-67.41412
3402.84,-67.41479
3402.86,-67.41384
3402.88,-67.41362
3402.9,-67.41254
3402.92,-67.41208
3402.94,-67.41159
3402.96,-67.41061
3402.98,-67.41143
3403,-67.41051
3403.02,-67.4102
3403.04,-67.40892
3403.06,-67.40887
3403.08,-67.40819
3403.1,-67.40834
3403.12,-67.40881
3403.14,-67.40968
3403.16,-67.41012
3403.18,-67.4099
3403.2,-67.40979
3403.22,-67.40895
3403.24,-67.40932
3403.26,-67.41006
3403.28,-67.41168
3403.3,-67.41181
3403.32,-67.41262
3403.34,-67.41256
3403.36,-67.41272
3403.38,-67.41189
3403.4,-67.41083
3403.42,-67.40738
3403.44,-67.39383
3403.46,-67.36984
3403.48,-67.34455
3403.5,-67.32011
3403.52,-67.29652
3403.54,-67.27481
3403.56,-67.25264
3403.58,-67.23231
3403.6,-67.21185
3403.62,-67.19327
3403.64,-67.17467
3403.66,-67.15801
3403.68,-67.14072
3403.7,-67.12374
3403.72,-67.10731
3403.74,-67.09005
3403.76,-67.07381
3403.78,-67.05617
3403.8,-67.03944
3403.82,-67.02147
3403.84,-67.00453
3403.86,-66.98649
3403.88,-66.96945
3403.9,-66.95277
3403.92,-66.93678
3403.94,-66.92291
3403.96,-66.9084
3403.98,-66.89628
3404,-66.8826
3404.02,-66.86848
3404.04,-66.8535
3404.06,-66.83994
3404.08,-66.82646
3404.1,-66.81304
3404.12,-66.80077
3404.14,-66.78571
3404.16,-66.77235
3404.18,-66.75764
3404.2,-66.74344
3404.22,-66.72853
3404.24,-66.71354
3404.26,-66.69962
3404.28,-66.68531
3404.3,-66.67458
3404.32,-66.66259
3404.34,-66.65108
3404.36,-66.63802
3404.38,-66.62468
3404.4,-66.61237
3404.42,-66.5988
3404.44,-66.57677
3404.46,-66.54043
3404.48,-66.503
3404.5,-66.46511
3404.52,-66.42894
3404.54,-66.3957
3404.56,-66.36228
3404.58,-66.33159
3404.6,-66.29911
3404.62,-66.26858
3404.64,-66.23881
3404.66,-66.21
3404.68,-66.18313
3404.7,-66.15414
3404.72,-66.12601
3404.74,-66.09543
3404.76,-66.06624
3404.78,-66.03734
3404.8,-66.00817
3404.82,-65.98138
3404.84,-65.95254
3404.86,-65.92581
3404.88,-65.89832
3404.9,-65.87186
3404.92,-65.84652
3404.94,-65.81925
3404.96,-65.79398
3404.98,-65.76676
3405,-65.74081
3405.02,-65.71483
3405.04,-65.68898
3405.06,-65.66511
3405.08,-65.63973
3405.1,-65.6163
3405.12,-65.5911
3405.14,-65.56645
3405.16,-65.54212
3405.18,-65.51661
3405.2,-65.4929
3405.22,-65.46651
3405.24,-65.44161
3405.26,-65.41629
3405.28,-65.39097
3405.3,-65.3675
3405.32,-65.34228
3405.34,-65.31964
3405.36,-65.29543
3405.38,-65.27255
3405.4,-65.25039
3405.42,-65.2267
3405.44,-65.20769
3405.46,-65.18814
3405.48,-65.16977
3405.5,-65.15039
3405.52,-65.13067
3405.54,-65.11409
3405.56,-65.09525
3405.58,-65.07839
3405.6,-65.06049
3405.62,-65.04368
3405.64,-65.028
3405.66,-65.00906
3405.68,-64.99091
3405.7,-64.96988
3405.72,-64.94976
3405.74,-64.92988
3405.76,-64.90977
3405.78,-64.89268
3405.8,-64.87285
3405.82,-64.85587
3405.84,-64.83866
3405.86,-64.8189
3405.88,-64.80059
3405.9,-64.78001
3405.92,-64.76092
3405.94,-64.7408
3405.96,-64.72155
3405.98,-64.70319
3406,-64.68322
3406.02,-64.66643
3406.04,-64.64735
3406.06,-64.62935
3406.08,-64.61271
3406.1,-64.59366
3406.12,-64.57532
3406.14,-64.55404
3406.16,-64.53334
3406.18,-64.51222
3406.2,-64.49166
3406.22,-64.47444
3406.24,-64.45472
3406.26,-64.43674
3406.28,-64.41725
3406.3,-64.3973
3406.32,-64.37962
3406.34,-64.35824
3406.36,-64.33908
3406.38,-64.31842
3406.4,-64.29672
3406.42,-64.27805
3406.44,-64.25692
3406.46,-64.23644
3406.48,-64.21372
3406.5,-64.19112
3406.52,-64.16992
3406.54,-64.14614
3406.56,-64.1244
3406.58,-64.10019
3406.6,-64.07672
3406.62,-64.05546
3406.64,-64.0331
3406.66,-64.01252
3406.68,-63.98996
3406.7,-63.9696
3406.72,-63.9495
3406.74,-63.92794
3406.76,-63.90754
3406.78,-63.88279
3406.8,-63.85972
3406.82,-63.8368
3406.84,-63.81258
3406.86,-63.79118
3406.88,-63.76696
3406.9,-63.74495
3406.92,-63.72336
3406.94,-63.70053
3406.96,-63.67947
3406.98,-63.65485
3407,-63.63114
3407.02,-63.60723
3407.04,-63.58382
3407.06,-63.56337
3407.08,-63.5405
3407.1,-63.51988
3407.12,-63.49815
3407.14,-63.47501
3407.16,-63.45422
3407.18,-63.4297
3407.2,-63.40629
3407.22,-63.38285
3407.24,-63.35843
3407.26,-63.33659
3407.28,-63.31357
3407.3,-63.29287
3407.32,-63.27117
3407.34,-63.24883
3407.36,-63.22759
3407.38,-63.20115
3407.4,-63.17651
3407.42,-63.15179
3407.44,-63.12686
3407.46,-63.10674
3407.48,-63.08436
3407.5,-63.06317
3407.52,-63.04181
3407.54,-63.0198
3407.56,-62.99875
3407.58,-62.97281
3407.6,-62.94852
3407.62,-62.92453
3407.64,-62.8998
3407.66,-62.87803
3407.68,-62.85419
3407.7,-62.83271
3407.72,-62.81188
3407.74,-62.78903
3407.76,-62.76763
3407.78,-62.74186
3407.8,-62.71698
3407.82,-62.69378
3407.84,-62.66895
3407.86,-62.64794
3407.88,-62.62516
3407.9,-62.60291
3407.92,-62.58205
3407.94,-62.55783
3407.96,-62.53476
3407.98,-62.50865
3408,-62.48284
3408.02,-62.45954
3408.04,-62.43315
3408.06,-62.40945
3408.08,-62.38515
3408.1,-62.36025
3408.12,-62.33706
3408.14,-62.30988
3408.16,-62.28407
3408.18,-62.2577
3408.2,-62.2312
3408.22,-62.20786
3408.24,-62.18243
3408.26,-62.15936
3408.28,-62.13574
3408.3,-62.11083
3408.32,-62.08819
3408.34,-62.06027
3408.36,-62.03277
3408.38,-62.00728
3408.4,-61.97979
3408.42,-61.95585
3408.44,-61.92945
3408.46,-61.90285
3408.48,-61.87844
3408.5,-61.8496
3408.52,-61.82222
3408.54,-61.7933
3408.56,-61.76345
3408.58,-61.73735
3408.6,-61.70884
3408.62,-61.68295
3408.64,-61.65759
3408.66,-61.62936
3408.68,-61.6031
3408.7,-61.57344
3408.72,-61.54404
3408.74,-61.516
3408.76,-61.48596
3408.78,-61.45924
3408.8,-61.43043
3408.82,-61.40155
3408.84,-61.37555
3408.86,-61.34495
3408.88,-61.31567
3408.9,-61.2866
3408.92,-61.25613
3408.94,-61.22918
3408.96,-61.19904
3408.98,-61.16982
3409,-61.14239
3409.02,-61.11058
3409.04,-61.08093
3409.06,-61.05042
3409.08,-61.01923
3409.1,-60.99154
3409.12,-60.96087
3409.14,-60.93076
3409.16,-60.90136
3409.18,-60.86956
3409.2,-60.83985
3409.22,-60.80857
3409.24,-60.77768
3409.26,-60.74834
3409.28,-60.71572
3409.3,-60.6857
3409.32,-60.65513
3409.34,-60.62216
3409.36,-60.59164
3409.38,-60.55769
3409.4,-60.52456
3409.42,-60.49375
3409.44,-60.46073
3409.46,-60.43192
3409.48,-60.40171
3409.5,-60.36863
3409.52,-60.33819
3409.54,-60.3039
3409.56,-60.27041
3409.58,-60.23962
3409.6,-60.20598
3409.62,-60.17493
3409.64,-60.1434
3409.66,-60.11025
3409.68,-60.07897
3409.7,-60.04315
3409.72,-60.00733
3409.74,-59.97377
3409.76,-59.93861
3409.78,-59.90657
3409.8,-59.87353
3409.82,-59.83961
3409.84,-59.80741
3409.86,-59.77019
3409.88,-59.73392
3409.9,-59.70023
3409.92,-59.66345
3409.94,-59.62894
3409.96,-59.59351
3409.98,-59.55677
3410,-59.52276
3410.02,-59.48502
3410.04,-59.44792
3410.06,-59.41337
3410.08,-59.37581
3410.1,-59.34114
3410.12,-59.30605
3410.14,-59.26858
3410.16,-59.23334
3410.18,-59.1933
3410.2,-59.15324
3410.22,-59.11729
3410.24,-59.07877
3410.26,-59.04297
3410.28,-59.00707
3410.3,-58.96571
3410.32,-58.92563
3410.34,-58.88339
3410.36,-58.8416
3410.38,-58.80442
3410.4,-58.76367
3410.42,-58.7244
3410.44,-58.68687
3410.46,-58.64489
3410.48,-58.60538
3410.5,-58.56534
3410.52,-58.52279
3410.54,-58.48218
3410.56,-58.4387
3410.58,-58.39625
3410.6,-58.35608
3410.62,-58.31174
3410.64,-58.2687
3410.66,-58.22534
3410.68,-58.18081
3410.7,-58.13956
3410.72,-58.09508
3410.74,-58.05136
3410.76,-58.0083
3410.78,-57.96163
3410.8,-57.9166
3410.82,-57.86899
3410.84,-57.82196
3410.86,-57.7762
3410.88,-57.72801
3410.9,-57.68211
3410.92,-57.63455
3410.94,-57.58818
3410.96,-57.54263
3410.98,-57.49535
3411,-57.44868
3411.02,-57.39921
3411.04,-57.3508
3411.06,-57.30047
3411.08,-57.24965
3411.1,-57.19958
3411.12,-57.14919
3411.14,-57.10038
3411.16,-57.05099
3411.18,-57.00308
3411.2,-56.95275
3411.22,-56.90276
3411.24,-56.85176
3411.26,-56.80071
3411.28,-56.74972
3411.3,-56.69721
3411.32,-56.64469
3411.34,-56.59118
3411.36,-56.53777
3411.38,-56.48238
3411.4,-56.42821
3411.42,-56.37296
3411.44,-56.31684
3411.46,-56.25876
3411.48,-56.20098
3411.5,-56.14304
3411.52,-56.08471
3411.54,-56.02738
3411.56,-55.96942
3411.58,-55.91113
3411.6,-55.85221
3411.62,-55.79401
3411.64,-55.73439
3411.66,-55.67401
3411.68,-55.6124
3411.7,-55.55108
3411.72,-55.48803
3411.74,-55.4262
3411.76,-55.3641
3411.78,-55.30132
3411.8,-55.2378
3411.82,-55.17398
3411.84,-55.10951
3411.86,-55.04465
3411.88,-54.98041
3411.9,-54.91306
3411.92,-54.84571
3411.94,-54.77617
3411.96,-54.70618
3411.98,-54.63408
3412,-54.56179
3412.02,-54.48793
3412.04,-54.41405
3412.06,-54.33971
3412.08,-54.2645
3412.1,-54.19098
3412.12,-54.11604
3412.14,-54.04154
3412.16,-53.96485
3412.18,-53.88873
3412.2,-53.8104
3412.22,-53.73161
3412.24,-53.65193
3412.26,-53.5708
3412.28,-53.48924
3412.3,-53.40545
3412.32,-53.32135
3412.34,-53.23388
3412.36,-53.14613
3412.38,-53.05544
3412.4,-52.96479
3412.42,-52.87346
3412.44,-52.78064
3412.46,-52.68853
3412.48,-52.59355
3412.5,-52.49924
3412.52,-52.40183
3412.54,-52.30341
3412.56,-52.20307
3412.58,-52.10107
3412.6,-51.99825
3412.62,-51.89271
3412.64,-51.78672
3412.66,-51.6761
3412.68,-51.56479
3412.7,-51.45013
3412.72,-51.33343
3412.74,-51.21633
3412.76,-51.09581
3412.78,-50.97516
3412.8,-50.85082
3412.82,-50.72526
3412.84,-50.59618
3412.86,-50.46466
3412.88,-50.33133
3412.9,-50.19402
3412.92,-50.05525
3412.94,-49.91034
3412.96,-49.76308
3412.98,-49.61066
3413,-49.45405
3413.02,-49.2963
3413.04,-49.13305
3413.06,-48.96736
3413.08,-48.79533
3413.1,-48.61876
3413.12,-48.43731
3413.14,-48.25063
3413.16,-48.05972
3413.18,-47.86039
3413.2,-47.65633
3413.22,-47.44301
3413.24,-47.22289
3413.26,-46.99704
3413.28,-46.76186
3413.3,-46.5196
3413.32,-46.26631
3413.34,-46.00418
3413.36,-45.72993
3413.38,-45.44361
3413.4,-45.14546
3413.42,-44.83089
3413.44,-44.50272
3413.46,-44.15595
3413.48,-43.79224
3413.5,-43.41036
3413.52,-43.00646
3413.54,-42.58139
3413.56,-42.1277
3413.58,-41.64559
3413.6,-41.12959
3413.62,-40.57603
3413.64,-39.9822
3413.66,-39.33812
3413.68,-38.63973
3413.7,-37.87698
3413.72,-37.04412
3413.74,-36.13098
3413.76,-35.12267
3413.78,-34.00961
3413.8,-32.77091
3413.82,-31.39445
3413.84,-29.8638
3413.86,-28.16338
3413.88,-26.28598
3413.9,-24.22166
3413.92,-21.97275
3413.94,-19.53487
3413.96,-16.90888
3413.98,-14.09353
3414,-11.09228
3414.02,-7.926383
3414.04,-4.627918
3414.06,-1.248369
3414.08,2.142727
3414.1,5.47106
3414.12,8.651267
3414.14,11.60846
3414.16,14.27382
3414.18,16.597
3414.2,18.55447
3414.22,20.13434
3414.24,21.35398
3414.26,22.22921
3414.28,22.79473
3414.3,23.08429
3414.32,23.13415
3414.34,22.98259
3414.36,22.65555
3414.38,22.18486
3414.4,21.58646
3414.42,20.87814
3414.44,20.07715
3414.46,19.19147
3414.48,18.2347
3414.5,17.21025
3414.52,16.12387
3414.54,14.98108
3414.56,13.78304
3414.58,12.53774
3414.6,11.24324
3414.62,9.903848
3414.64,8.521092
3414.66,7.095176
3414.68,5.634099
3414.7,4.136405
3414.72,2.610063
3414.74,1.059285
3414.76,-0.5127411
3414.78,-2.095617
3414.8,-3.686466
3414.82,-5.274735
3414.84,-6.852757
3414.86,-8.413312
3414.88,-9.945793
3414.9,-11.44411
3414.92,-12.89458
3414.94,-14.29323
3414.96,-15.63354
3414.98,-16.90781
3415,-18.1194
3415.02,-19.26323
3415.04,-20.34814
3415.06,-21.37943
3415.08,-22.36249
3415.1,-23.31071
3415.12,-24.22981
3415.14,-25.13496
3415.16,-26.03645
3415.18,-26.94503
3415.2,-27.87495
3415.22,-28.83234
3415.24,-29.83197
3415.26,-30.87994
3415.28,-31.9797
3415.3,-33.13531
3415.32,-34.33692
3415.34,-35.58137
3415.36,-36.8501
3415.38,-38.12289
3415.4,-39.37789
3415.42,-40.58577
3415.44,-41.7321
3415.46,-42.80032
3415.48,-43.78899
3415.5,-44.70255
3415.52,-45.54434
3415.54,-46.33045
3415.56,-47.06906
3415.58,-47.76984
3415.6,-48.44248
3415.62,-49.0875
3415.64,-49.713
3415.66,-50.31978
3415.68,-50.91052
3415.7,-51.4876
3415.72,-52.04573
3415.74,-52.59026
3415.76,-53.11556
3415.78,-53.62046
3415.8,-54.10866
3415.82,-54.57263
3415.84,-55.01755
3415.86,-55.44195
3415.88,-55.84394
3415.9,-56.22673
3415.92,-56.58641
3415.94,-56.92782
3415.96,-57.24891
3415.98,-57.54994
3416,-57.83366
3416.02,-58.09529
3416.04,-58.34182
3416.06,-58.57332
3416.08,-58.78952
3416.1,-58.99486
3416.12,-59.1849
3416.14,-59.36491
3416.16,-59.53486
3416.18,-59.69391
3416.2,-59.84565
3416.22,-59.98451
3416.24,-60.1157
3416.26,-60.24089
3416.28,-60.35834
3416.3,-60.47219
3416.32,-60.57841
3416.34,-60.68082
3416.36,-60.77852
3416.38,-60.86858
3416.4,-60.95734
3416.42,-61.03898
3416.44,-61.1164
3416.46,-61.19262
3416.48,-61.26244
3416.5,-61.33219
3416.52,-61.398
3416.54,-61.46011
3416.56,-61.52152
3416.58,-61.57629
3416.6,-61.62955
3416.62,-61.67962
3416.64,-61.72729
3416.66,-61.77568
3416.68,-61.81873
3416.7,-61.86166
3416.72,-61.90304
3416.74,-61.94112
3416.76,-61.98021
3416.78,-62.01376
3416.8,-62.04554
3416.82,-62.0772
3416.84,-62.10523
3416.86,-62.13513
3416.88,-62.1626
3416.9,-62.18837
3416.92,-62.21401
3416.94,-62.23458
3416.96,-62.2555
3416.98,-62.27446
3417,-62.29201
3417.02,-62.31121
3417.04,-62.32596
3417.06,-62.34238
3417.08,-62.35907
3417.1,-62.37195
3417.12,-62.38586
3417.14,-62.39539
3417.16,-62.40384
3417.18,-62.41385
3417.2,-62.42115
3417.22,-62.43075
3417.24,-62.4387
3417.26,-62.44513
3417.28,-62.45265
3417.3,-62.45463
3417.32,-62.45744
3417.34,-62.46123
3417.36,-62.46251
3417.38,-62.46611
3417.4,-62.46648
3417.42,-62.46629
3417.44,-62.46803
3417.46,-62.4657
3417.48,-62.46456
3417.5,-62.46231
3417.52,-62.45838
3417.54,-62.45655
3417.56,-62.45156
3417.58,-62.44849
3417.6,-62.44622
3417.62,-62.43917
3417.64,-62.4341
3417.66,-62.42739
3417.68,-62.42059
3417.7,-62.41745
3417.72,-62.41034
3417.74,-62.40457
3417.76,-62.39865
3417.78,-62.38813
3417.8,-62.37973
3417.82,-62.36861
3417.84,-62.35737
3417.86,-62.35026
3417.88,-62.33982
3417.9,-62.33228
3417.92,-62.32606
3417.94,-62.3153
3417.96,-62.30665
3417.98,-62.2951
3418,-62.28261
3418.02,-62.27406
3418.04,-62.26285
3418.06,-62.25305
3418.08,-62.24387
3418.1,-62.23145
3418.12,-62.22099
3418.14,-62.20863
3418.16,-62.19597
3418.18,-62.18612
3418.2,-62.17335
3418.22,-62.16225
3418.24,-62.15115
3418.26,-62.13705
3418.28,-62.12596
3418.3,-62.11242
3418.32,-62.09842
3418.34,-62.08842
3418.36,-62.07575
3418.38,-62.06484
3418.4,-62.05524
3418.42,-62.0416
3418.44,-62.02991
3418.46,-62.01689
3418.48,-62.00295
3418.5,-61.9927
3418.52,-61.9796
3418.54,-61.96702
3418.56,-61.95541
3418.58,-61.93911
3418.6,-61.92541
3418.62,-61.91238
3418.64,-61.89809
3418.66,-61.88889
3418.68,-61.87751
3418.7,-61.86533
3418.72,-61.85626
3418.74,-61.84277
3418.76,-61.83023
3418.78,-61.82019
3418.8,-61.807
3418.82,-61.79651
3418.84,-61.78518
3418.86,-61.77331
3418.88,-61.76496
3418.9,-61.75179
3418.92,-61.7389
3418.94,-61.7282
3418.96,-61.71468
3418.98,-61.70466
3419,-61.69393
3419.02,-61.68237
3419.04,-61.67328
3419.06,-61.66075
3419.08,-61.64947
3419.1,-61.63901
3419.12,-61.62802
3419.14,-61.61933
3419.16,-61.60755
3419.18,-61.59756
3419.2,-61.58871
3419.22,-61.57817
3419.24,-61.56942
3419.26,-61.5572
3419.28,-61.54557
3419.3,-61.53405
3419.32,-61.52284
3419.34,-61.51476
3419.36,-61.50491
3419.38,-61.49693
3419.4,-61.48779
3419.42,-61.47959
3419.44,-61.4724
3419.46,-61.46314
3419.48,-61.45509
3419.5,-61.4452
3419.52,-61.43645
3419.54,-61.42661
3419.56,-61.41756
3419.58,-61.40865
3419.6,-61.40024
3419.62,-61.39283
3419.64,-61.38455
3419.66,-61.37811
3419.68,-61.37089
3419.7,-61.36429
3419.72,-61.35633
3419.74,-61.34965
3419.76,-61.34247
3419.78,-61.33651
3419.8,-61.33131
3419.82,-61.32528
3419.84,-61.3191
3419.86,-61.31273
3419.88,-61.3066
3419.9,-61.3007
3419.92,-61.29609
3419.94,-61.28989
3419.96,-61.28394
3419.98,-61.27612
3420,-61.26913
3420.02,-61.26219
3420.04,-61.25567
3420.06,-61.24872
3420.08,-61.24148
3420.1,-61.23312
3420.12,-61.22681
3420.14,-61.22285
3420.16,-61.21797
3420.18,-61.21374
3420.2,-61.20898
3420.22,-61.20487
3420.24,-61.19999
3420.26,-61.19644
3420.28,-61.19128
3420.3,-61.18713
3420.32,-61.18248
3420.34,-61.17828
3420.36,-61.17479
3420.38,-61.17203
3420.4,-61.1705
3420.42,-61.16757
3420.44,-61.1652
3420.46,-61.16178
3420.48,-61.15896
3420.5,-61.15474
3420.52,-61.15165
3420.54,-61.14715
3420.56,-61.14238
3420.58,-61.13898
3420.6,-61.13582
3420.62,-61.13372
3420.64,-61.13062
3420.66,-61.12952
3420.68,-61.12677
3420.7,-61.12599
3420.72,-61.12535
3420.74,-61.12449
3420.76,-61.12498
3420.78,-61.12326
3420.8,-61.12212
3420.82,-61.12
3420.84,-61.11921
3420.86,-61.11661
3420.88,-61.11477
3420.9,-61.11247
3420.92,-61.10948
3420.94,-61.10971
3420.96,-61.10781
3420.98,-61.10735
3421,-61.106
3421.02,-61.10543
3421.04,-61.10576
3421.06,-61.10651
3421.08,-61.10881
3421.1,-61.10821
3421.12,-61.10807
3421.14,-61.10624
3421.16,-61.10543
3421.18,-61.10404
3421.2,-61.10232
3421.22,-61.10275
3421.24,-61.10027
3421.26,-61.10069
3421.28,-61.10127
3421.3,-61.10308
3421.32,-61.10523
3421.34,-61.10557
3421.36,-61.10682
3421.38,-61.10503
3421.4,-61.10499
3421.42,-61.10427
3421.44,-61.10392
3421.46,-61.10488
3421.48,-61.10506
3421.5,-61.10764
3421.52,-61.10851
3421.54,-61.11068
3421.56,-61.1119
3421.58,-61.11289
3421.6,-61.11573
3421.62,-61.11612
3421.64,-61.11804
3421.66,-61.11777
3421.68,-61.11814
3421.7,-61.11892
3421.72,-61.11837
3421.74,-61.12088
3421.76,-61.12159
3421.78,-61.12387
3421.8,-61.1258
3421.82,-61.12769
3421.84,-61.1314
3421.86,-61.13296
3421.88,-61.13588
3421.9,-61.13685
3421.92,-61.13792
3421.94,-61.13931
3421.96,-61.14042
3421.98,-61.14454
3422,-61.14658
3422.02,-61.14992
3422.04,-61.15254
3422.06,-61.15445
3422.08,-61.15785
3422.1,-61.1579
3422.12,-61.15967
3422.14,-61.16038
3422.16,-61.16169
3422.18,-61.16506
3422.2,-61.16745
3422.22,-61.17326
3422.24,-61.17667
3422.26,-61.17973
3422.28,-61.18342
3422.3,-61.18609
3422.32,-61.19048
3422.34,-61.19196
3422.36,-61.19486
3422.38,-61.19689
3422.4,-61.19841
3422.42,-61.20243
3422.44,-61.20404
3422.46,-61.20802
3422.48,-61.21126
3422.5,-61.21473
3422.52,-61.21963
3422.54,-61.22338
3422.56,-61.22938
3422.58,-61.2324
3422.6,-61.23619
3422.62,-61.23989
3422.64,-61.24159
3422.66,-61.24694
3422.68,-61.2502
3422.7,-61.25441
3422.72,-61.25814
3422.74,-61.26101
3422.76,-61.26596
3422.78,-61.26785
3422.8,-61.27175
3422.82,-61.27452
3422.84,-61.27653
3422.86,-61.28105
3422.88,-61.28328
3422.9,-61.2876
3422.92,-61.29166
3422.94,-61.29683
3422.96,-61.30311
3422.98,-61.30691
3423,-61.31239
3423.02,-61.31534
3423.04,-61.31919
3423.06,-61.32384
3423.08,-61.3267
3423.1,-61.33185
3423.12,-61.33398
3423.14,-61.33769
3423.16,-61.34237
3423.18,-61.34463
3423.2,-61.34901
3423.22,-61.35085
3423.24,-61.35353
3423.26,-61.35725
3423.28,-61.36097
3423.3,-61.36729
3423.32,-61.37111
3423.34,-61.37587
3423.36,-61.38024
3423.38,-61.38471
3423.4,-61.39081
3423.42,-61.39292
3423.44,-61.39692
3423.46,-61.39932
3423.48,-61.40109
3423.5,-61.40655
3423.52,-61.40919
3423.54,-61.41433
3423.56,-61.41903
3423.58,-61.42252
3423.6,-61.42781
3423.62,-61.43089
3423.64,-61.43556
3423.66,-61.43811
3423.68,-61.44122
3423.7,-61.4467
3423.72,-61.44888
3423.74,-61.45406
3423.76,-61.45833
3423.78,-61.46249
3423.8,-61.46806
3423.82,-61.47009
3423.84,-61.47447
3423.86,-61.4769
3423.88,-61.47916
3423.9,-61.48428
3423.92,-61.48707
3423.94,-61.49263
3423.96,-61.49726
3423.98,-61.5018
3424,-61.50844
3424.02,-61.51079
3424.04,-61.51406
3424.06,-61.51631
3424.08,-61.5184
3424.1,-61.52334
3424.12,-61.52606
3424.14,-61.53062
3424.16,-61.53417
3424.18,-61.53805
3424.2,-61.54381
3424.22,-61.54549
3424.24,-61.54918
3424.26,-61.55092
3424.28,-61.55193
3424.3,-61.55691
3424.32,-61.55941
3424.34,-61.56457
3424.36,-61.56962
3424.38,-61.57379
3424.4,-61.57982
3424.42,-61.58229
3424.44,-61.58636
3424.46,-61.58946
3424.48,-61.59187
3424.5,-61.59731
3424.52,-61.59967
3424.54,-61.60402
3424.56,-61.60927
3424.58,-61.613
3424.6,-61.61861
3424.62,-61.62033
3424.64,-61.62298
3424.66,-61.62684
3424.68,-61.62842
3424.7,-61.63364
3424.72,-61.63684
3424.74,-61.63983
3424.76,-61.6452
3424.78,-61.64774
3424.8,-61.65187
3424.82,-61.6537
3424.84,-61.65513
3424.86,-61.65888
3424.88,-61.65999
3424.9,-61.66456
3424.92,-61.66855
3424.94,-61.67172
3424.96,-61.67714
3424.98,-61.67849
3425,-61.68124
3425.02,-61.68454
3425.04,-61.68698
3425.06,-61.69246
3425.08,-61.69565
3425.1,-61.70027
3425.12,-61.70503
3425.14,-61.70655
3425.16,-61.71076
3425.18,-61.71207
3425.2,-61.71348
3425.22,-61.71779
3425.24,-61.71916
3425.26,-61.724
3425.28,-61.72836
3425.3,-61.73171
3425.32,-61.73716
3425.34,-61.73779
3425.36,-61.73984
3425.38,-61.74316
3425.4,-61.74525
3425.42,-61.75047
3425.44,-61.75234
3425.46,-61.75434
3425.48,-61.75826
3425.5,-61.75901
3425.52,-61.76234
3425.54,-61.76409
3425.56,-61.76481
3425.58,-61.76932
3425.6,-61.77145
3425.62,-61.77555
3425.64,-61.7805
3425.66,-61.78195
3425.68,-61.78464
3425.7,-61.78503
3425.72,-61.78659
3425.74,-61.79055
3425.76,-61.79132
3425.78,-61.79476
3425.8,-61.79705
3425.82,-61.79812
3425.84,-61.80292
3425.86,-61.80422
3425.88,-61.80663
3425.9,-61.81059
3425.92,-61.81136
3425.94,-61.8146
3425.96,-61.81598
3425.98,-61.8173
3426,-61.82209
3426.02,-61.82189
3426.04,-61.82252
3426.06,-61.82545
3426.08,-61.8264
3426.1,-61.83069
3426.12,-61.83305
3426.14,-61.83394
3426.16,-61.83784
3426.18,-61.83851
3426.2,-61.84055
3426.22,-61.84424
3426.24,-61.84581
3426.26,-61.84936
3426.28,-61.85055
3426.3,-61.85224
3426.32,-61.85631
3426.34,-61.85596
3426.36,-61.85715
3426.38,-61.85945
3426.4,-61.86027
3426.42,-61.86425
3426.44,-61.86595
3426.46,-61.86785
3426.48,-61.87163
3426.5,-61.87094
3426.52,-61.87274
3426.54,-61.87656
3426.56,-61.87776
3426.58,-61.88131
3426.6,-61.88273
3426.62,-61.88394
3426.64,-61.88765
3426.66,-61.88619
3426.68,-61.88607
3426.7,-61.88809
3426.72,-61.88769
3426.74,-61.89131
3426.76,-61.89443
3426.78,-61.89636
3426.8,-61.90038
3426.82,-61.89863
3426.84,-61.89728
3426.86,-61.89934
3426.88,-61.89837
3426.9,-61.90071
3426.92,-61.90379
3426.94,-61.90406
3426.96,-61.90638
3426.98,-61.90585
3427,-61.90564
3427.02,-61.90895
3427.04,-61.90891
3427.06,-61.90967
3427.08,-61.91102
3427.1,-61.9094
3427.12,-61.91073
3427.14,-61.91096
3427.16,-61.91072
3427.18,-61.91477
3427.2,-61.91624
3427.22,-61.91889
3427.24,-61.9232
3427.26,-61.92276
3427.28,-61.92323
3427.3,-61.92261
3427.32,-61.9211
3427.34,-61.9232
3427.36,-61.92318
3427.38,-61.92471
3427.4,-61.92665
3427.42,-61.92457
3427.44,-61.92488
3427.46,-61.92307
3427.48,-61.92124
3427.5,-61.92201
3427.52,-61.92
3427.54,-61.92107
3427.56,-61.92206
3427.58,-61.92309
3427.6,-61.92534
3427.62,-61.92625
3427.64,-61.9283
3427.66,-61.92692
3427.68,-61.92622
3427.7,-61.92536
3427.72,-61.92406
3427.74,-61.9253
3427.76,-61.92526
3427.78,-61.92748
3427.8,-61.92849
3427.82,-61.93057
3427.84,-61.93253
3427.86,-61.93367
3427.88,-61.93524
3427.9,-61.93602
3427.92,-61.93771
3427.94,-61.9383
3427.96,-61.93934
3427.98,-61.93759
3428,-61.93678
3428.02,-61.93541
3428.04,-61.93399
3428.06,-61.93208
3428.08,-61.92988
3428.1,-61.92802
3428.12,-61.92598
3428.14,-61.926
3428.16,-61.92654
3428.18,-61.92789
3428.2,-61.92792
3428.22,-61.92833
3428.24,-61.92737
3428.26,-61.9277
3428.28,-61.92727
3428.3,-61.92706
3428.32,-61.92705
3428.34,-61.9271
3428.36,-61.92723
3428.38,-61.92806
3428.4,-61.92988
3428.42,-61.93076
3428.44,-61.93156
3428.46,-61.93052
3428.48,-61.93071
3428.5,-61.92993
3428.52,-61.92975
3428.54,-61.92886
3428.56,-61.92775
3428.58,-61.9257
3428.6,-61.92406
3428.62,-61.92241
3428.64,-61.92078
3428.66,-61.91967
3428.68,-61.91749
3428.7,-61.91709
3428.72,-61.91676
3428.74,-61.91744
3428.76,-61.91719
3428.78,-61.91842
3428.8,-61.9187
3428.82,-61.91964
3428.84,-61.91978
3428.86,-61.91903
3428.88,-61.91924
3428.9,-61.91761
3428.92,-61.91721
3428.94,-61.91466
3428.96,-61.91326
3428.98,-61.91067
3429,-61.90863
3429.02,-61.9076
3429.04,-61.90583
3429.06,-61.90477
3429.08,-61.90309
3429.1,-61.90325
3429.12,-61.90141
3429.14,-61.90119
3429.16,-61.90089
3429.18,-61.90088
3429.2,-61.90151
3429.22,-61.90007
3429.24,-61.89924
3429.26,-61.89587
3429.28,-61.89379
3429.3,-61.89087
3429.32,-61.8892
3429.34,-61.88863
3429.36,-61.8867
3429.38,-61.8859
3429.4,-61.88338
3429.42,-61.88303
3429.44,-61.88094
3429.46,-61.87997
3429.48,-61.87978
3429.5,-61.87797
3429.52,-61.87784
3429.54,-61.8746
3429.56,-61.87263
3429.58,-61.87003
3429.6,-61.86818
3429.62,-61.86716
3429.64,-61.86501
3429.66,-61.86542
3429.68,-61.86379
3429.7,-61.86291
3429.72,-61.86127
3429.74,-61.85958
3429.76,-61.85882
3429.78,-61.85717
3429.8,-61.8567
3429.82,-61.85309
3429.84,-61.85064
3429.86,-61.84753
3429.88,-61.84459
3429.9,-61.84417
3429.92,-61.84187
3429.94,-61.84221
3429.96,-61.84074
3429.98,-61.83952
3430,-61.83931
3430.02,-61.83836
3430.04,-61.83926
3430.06,-61.8365
3430.08,-61.83392
3430.1,-61.83021
3430.12,-61.82682
3430.14,-61.82587
3430.16,-61.82367
3430.18,-61.82365
3430.2,-61.82102
3430.22,-61.81887
3430.24,-61.81754
3430.26,-61.81576
3430.28,-61.81561
3430.3,-61.81191
3430.32,-61.80925
3430.34,-61.80525
3430.36,-61.80182
3430.38,-61.80118
3430.4,-61.79864
3430.42,-61.79904
3430.44,-61.79774
3430.46,-61.79659
3430.48,-61.79669
3430.5,-61.79504
3430.52,-61.7942
3430.54,-61.78984
3430.56,-61.78655
3430.58,-61.78297
3430.6,-61.77957
3430.62,-61.77941
3430.64,-61.77686
3430.66,-61.7759
3430.68,-61.77332
3430.7,-61.77073
3430.72,-61.76982
3430.74,-61.76612
3430.76,-61.76368
3430.78,-61.75785
3430.8,-61.75326
3430.82,-61.75109
3430.84,-61.74792
3430.86,-61.7474
3430.88,-61.74413
3430.9,-61.74161
3430.92,-61.73929
3430.94,-61.73736
3430.96,-61.7374
3430.98,-61.73252
3431,-61.7286
3431.02,-61.72377
3431.04,-61.71915
3431.06,-61.71719
3431.08,-61.71372
3431.1,-61.71305
3431.12,-61.71022
3431.14,-61.70717
3431.16,-61.70554
3431.18,-61.7029
3431.2,-61.70153
3431.22,-61.69672
3431.24,-61.69283
3431.26,-61.68881
3431.28,-61.684
3431.3,-61.68276
3431.32,-61.67926
3431.34,-61.67772
3431.36,-61.67608
3431.38,-61.67297
3431.4,-61.67152
3431.42,-61.66686
3431.44,-61.66322
3431.46,-61.65839
3431.48,-61.65329
3431.5,-61.65078
3431.52,-61.64678
3431.54,-61.64571
3431.56,-61.64368
3431.58,-61.64157
3431.6,-61.64023
3431.62,-61.63553
3431.64,-61.63257
3431.66,-61.62703
3431.68,-61.62197
3431.7,-61.6195
3431.72,-61.61567
3431.74,-61.61449
3431.76,-61.61188
3431.78,-61.61
3431.8,-61.60851
3431.82,-61.60473
3431.84,-61.60229
3431.86,-61.59662
3431.88,-61.59274
3431.9,-61.59024
3431.92,-61.58627
3431.94,-61.58514
3431.96,-61.58163
3431.98,-61.57966
3432,-61.57833
3432.02,-61.57537
3432.04,-61.57418
3432.06,-61.56924
3432.08,-61.56547
3432.1,-61.56223
3432.12,-61.55768
3432.14,-61.55599
3432.16,-61.55195
3432.18,-61.5486
3432.2,-61.54559
3432.22,-61.54241
3432.24,-61.54075
3432.26,-61.53567
3432.28,-61.53199
3432.3,-61.52737
3432.32,-61.52234
3432.34,-61.52073
3432.36,-61.51638
3432.38,-61.51371
3432.4,-61.5105
3432.42,-61.50627
3432.44,-61.50479
3432.46,-61.50004
3432.48,-61.49631
3432.5,-61.492
3432.52,-61.4863
3432.54,-61.4838
3432.56,-61.4792
3432.58,-61.47689
3432.6,-61.47543
3432.62,-61.47219
3432.64,-61.47034
3432.66,-61.46462
3432.68,-61.46032
3432.7,-61.45631
3432.72,-61.45124
3432.74,-61.45032
3432.76,-61.44662
3432.78,-61.44423
3432.8,-61.4433
3432.82,-61.44076
3432.84,-61.43971
3432.86,-61.43446
3432.88,-61.42943
3432.9,-61.42565
3432.92,-61.42045
3432.94,-61.41832
3432.96,-61.41479
3432.98,-61.41214
3433,-61.41025
3433.02,-61.40575
3433.04,-61.40331
3433.06,-61.39776
3433.08,-61.39148
3433.1,-61.38677
3433.12,-61.37996
3433.14,-61.37753
3433.16,-61.37452
3433.18,-61.37104
3433.2,-61.36954
3433.22,-61.36262
3433.24,-61.35704
3433.26,-61.35205
3433.28,-61.34661
3433.3,-61.34436
3433.32,-61.33973
3433.34,-61.33786
3433.36,-61.33692
3433.38,-61.33373
3433.4,-61.33241
3433.42,-61.32737
3433.44,-61.32194
3433.46,-61.31733
3433.48,-61.31062
3433.5,-61.30752
3433.52,-61.30376
3433.54,-61.3004
3433.56,-61.29889
3433.58,-61.2934
3433.6,-61.29012
3433.62,-61.28605
3433.64,-61.28044
3433.66,-61.27833
3433.68,-61.2723
3433.7,-61.26725
3433.72,-61.26474
3433.74,-61.25979
3433.76,-61.25689
3433.78,-61.25112
3433.8,-61.24496
3433.82,-61.24157
3433.84,-61.23575
3433.86,-61.23236
3433.88,-61.22854
3433.9,-61.22417
3433.92,-61.22145
3433.94,-61.21529
3433.96,-61.21148
3433.98,-61.20834
3434,-61.20228
3434.02,-61.19836
3434.04,-61.19262
3434.06,-61.18779
3434.08,-61.18546
3434.1,-61.17936
3434.12,-61.17466
3434.14,-61.16958
3434.16,-61.16346
3434.18,-61.16156
3434.2,-61.15748
3434.22,-61.15418
3434.24,-61.15188
3434.26,-61.14479
3434.28,-61.13916
3434.3,-61.13271
3434.32,-61.12646
3434.34,-61.12396
3434.36,-61.11906
3434.38,-61.11516
3434.4,-61.11143
3434.42,-61.10596
3434.44,-61.10291
3434.46,-61.09647
3434.48,-61.09036
3434.5,-61.08806
3434.52,-61.08277
3434.54,-61.08028
3434.56,-61.07826
3434.58,-61.07205
3434.6,-61.06784
3434.62,-61.06083
3434.64,-61.05347
3434.66,-61.04955
3434.68,-61.04331
3434.7,-61.04
3434.72,-61.03695
3434.74,-61.03214
3434.76,-61.0303
3434.78,-61.0242
3434.8,-61.01794
3434.82,-61.01475
3434.84,-61.00792
3434.86,-61.00381
3434.88,-61.00096
3434.9,-60.99482
3434.92,-60.99137
3434.94,-60.98565
3434.96,-60.97904
3434.98,-60.97628
3435,-60.97068
3435.02,-60.96709
3435.04,-60.9639
3435.06,-60.95708
3435.08,-60.95323
3435.1,-60.9472
3435.12,-60.94148
3435.14,-60.93995
3435.16,-60.93479
3435.18,-60.93056
3435.2,-60.92736
3435.22,-60.91981
3435.24,-60.9142
3435.26,-60.90782
3435.28,-60.90069
3435.3,-60.89774
3435.32,-60.89182
3435.34,-60.887
3435.36,-60.88453
3435.38,-60.8774
3435.4,-60.87228
3435.42,-60.8679
3435.44,-60.86181
3435.46,-60.8598
3435.48,-60.85596
3435.5,-60.85187
3435.52,-60.85071
3435.54,-60.84445
3435.56,-60.83901
3435.58,-60.83594
3435.6,-60.8303
3435.62,-60.82726
3435.64,-60.82272
3435.66,-60.81782
3435.68,-60.81567
3435.7,-60.80849
3435.72,-60.80241
3435.74,-60.7973
3435.76,-60.79055
3435.78,-60.78669
3435.8,-60.78003
3435.82,-60.77489
3435.84,-60.77164
3435.86,-60.7658
3435.88,-60.76167
3435.9,-60.75493
3435.92,-60.74863
3435.94,-60.74372
3435.96,-60.73807
3435.98,-60.73499
3436,-60.72953
3436.02,-60.72527
3436.04,-60.72096
3436.06,-60.71667
3436.08,-60.71388
3436.1,-60.70882
3436.12,-60.70473
3436.14,-60.69849
3436.16,-60.69258
3436.18,-60.68628
3436.2,-60.68053
3436.22,-60.67552
3436.24,-60.66954
3436.26,-60.6657
3436.28,-60.6606
3436.3,-60.6567
3436.32,-60.65238
3436.34,-60.64912
3436.36,-60.64517
3436.38,-60.64132
3436.4,-60.63718
3436.42,-60.63247
3436.44,-60.62847
3436.46,-60.62391
3436.48,-60.61983
3436.5,-60.61447
3436.52,-60.61056
3436.54,-60.60546
3436.56,-60.60016
3436.58,-60.59356
3436.6,-60.58671
3436.62,-60.5788
3436.64,-60.57176
3436.66,-60.56496
3436.68,-60.55846
3436.7,-60.55289
3436.72,-60.54743
3436.74,-60.54209
3436.76,-60.53672
3436.78,-60.5323
3436.8,-60.52674
3436.82,-60.52203
3436.84,-60.51704
3436.86,-60.51278
3436.88,-60.50787
3436.9,-60.50533
3436.92,-60.50216
3436.94,-60.498
3436.96,-60.49297
3436.98,-60.48778
3437,-60.48261
3437.02,-60.47761
3437.04,-60.47357
3437.06,-60.46792
3437.08,-60.46315
3437.1,-60.45734
3437.12,-60.45312
3437.14,-60.44718
3437.16,-60.44119
3437.18,-60.43385
3437.2,-60.42557
3437.22,-60.41914
3437.24,-60.41322
3437.26,-60.40839
3437.28,-60.40315
3437.3,-60.39966
3437.32,-60.39427
3437.34,-60.39048
3437.36,-60.38637
3437.38,-60.38141
3437.4,-60.37668
3437.42,-60.3707
3437.44,-60.36619
3437.46,-60.36063
3437.48,-60.35592
3437.5,-60.34955
3437.52,-60.34371
3437.54,-60.33706
3437.56,-60.33035
3437.58,-60.32529
3437.6,-60.31938
3437.62,-60.31519
3437.64,-60.30903
3437.66,-60.30478
3437.68,-60.3007
3437.7,-60.29713
3437.72,-60.29347
3437.74,-60.28768
3437.76,-60.28289
3437.78,-60.27554
3437.8,-60.27033
3437.82,-60.26477
3437.84,-60.25922
3437.86,-60.254
3437.88,-60.24687
3437.9,-60.24199
3437.92,-60.23659
3437.94,-60.23289
3437.96,-60.22791
3437.98,-60.22335
3438,-60.21924
3438.02,-60.21356
3438.04,-60.20982
3438.06,-60.20291
3438.08,-60.19659
3438.1,-60.18915
3438.12,-60.18172
3438.14,-60.17683
3438.16,-60.17154
3438.18,-60.16771
3438.2,-60.16188
3438.22,-60.157
3438.24,-60.15136
3438.26,-60.14593
3438.28,-60.14204
3438.3,-60.13575
3438.32,-60.13046
3438.34,-60.12134
3438.36,-60.1136
3438.38,-60.10859
3438.4,-60.1027
3438.42,-60.09878
3438.44,-60.09226
3438.46,-60.08751
3438.48,-60.08248
3438.5,-60.07746
3438.52,-60.0743
3438.54,-60.06899
3438.56,-60.06439
3438.58,-60.05693
3438.6,-60.05066
3438.62,-60.04469
3438.64,-60.03803
3438.66,-60.03444
3438.68,-60.02848
3438.7,-60.02477
3438.72,-60.02037
3438.74,-60.01565
3438.76,-60.01221
3438.78,-60.00588
3438.8,-60.00082
3438.82,-59.99329
3438.84,-59.98614
3438.86,-59.97977
3438.88,-59.97285
3438.9,-59.96832
3438.92,-59.96172
3438.94,-59.95744
3438.96,-59.95285
3438.98,-59.94782
3439,-59.94442
3439.02,-59.93731
3439.04,-59.93125
3439.06,-59.92454
3439.08,-59.9192
3439.1,-59.9144
3439.12,-59.90766
3439.14,-59.90338
3439.16,-59.89702
3439.18,-59.89286
3439.2,-59.88911
3439.22,-59.88337
3439.24,-59.87907
3439.26,-59.87186
3439.28,-59.86631
3439.3,-59.8601
3439.32,-59.85441
3439.34,-59.85087
3439.36,-59.84426
3439.38,-59.84016
3439.4,-59.8348
3439.42,-59.82968
3439.44,-59.82632
3439.46,-59.8208
3439.48,-59.81638
3439.5,-59.80856
3439.52,-59.80196
3439.54,-59.79757
3439.56,-59.79241
3439.58,-59.78856
3439.6,-59.78214
3439.62,-59.77797
3439.64,-59.77363
3439.66,-59.76877
3439.68,-59.76592
3439.7,-59.75923
3439.72,-59.75395
3439.74,-59.74697
3439.76,-59.73951
3439.78,-59.73508
3439.8,-59.72892
3439.82,-59.72527
3439.84,-59.71985
3439.86,-59.71446
3439.88,-59.71074
3439.9,-59.70464
3439.92,-59.70026
3439.94,-59.693
3439.96,-59.68598
3439.98,-59.68031
3440,-59.67358
3440.02,-59.67
3440.04,-59.66405
3440.06,-59.66004
3440.08,-59.65726
3440.1,-59.6524
3440.12,-59.6493
3440.14,-59.64356
3440.16,-59.63905
3440.18,-59.63427
3440.2,-59.62877
3440.22,-59.62605
3440.24,-59.62073
3440.26,-59.6174
3440.28,-59.61329
3440.3,-59.60779
3440.32,-59.60376
3440.34,-59.59607
3440.36,-59.58997
3440.38,-59.58246
3440.4,-59.57497
3440.42,-59.57067
3440.44,-59.56405
3440.46,-59.56174
3440.48,-59.5589
3440.5,-59.55367
3440.52,-59.55012
3440.54,-59.54288
3440.56,-59.53684
3440.58,-59.53036
3440.6,-59.52395
3440.62,-59.52027
3440.64,-59.51471
3440.66,-59.5111
3440.68,-59.50621
3440.7,-59.50209
3440.72,-59.49923
3440.74,-59.49168
3440.76,-59.48678
3440.78,-59.48055
3440.8,-59.47404
3440.82,-59.47086
3440.84,-59.46543
3440.86,-59.46197
3440.88,-59.45652
3440.9,-59.45
3440.92,-59.44559
3440.94,-59.4384
3440.96,-59.43241
3440.98,-59.42476
3441,-59.41783
3441.02,-59.41391
3441.04,-59.40775
3441.06,-59.405
3441.08,-59.40114
3441.1,-59.39651
3441.12,-59.39327
3441.14,-59.38575
3441.16,-59.38028
3441.18,-59.37381
3441.2,-59.36682
3441.22,-59.36313
3441.24,-59.35675
3441.26,-59.35245
3441.28,-59.3481
3441.3,-59.34304
3441.32,-59.3401
3441.34,-59.33305
3441.36,-59.32708
3441.38,-59.321
3441.4,-59.31391
3441.42,-59.30998
3441.44,-59.30383
3441.46,-59.29945
3441.48,-59.29548
3441.5,-59.28999
3441.52,-59.28618
3441.54,-59.27882
3441.56,-59.27278
3441.58,-59.26823
3441.6,-59.26222
3441.62,-59.2591
3441.64,-59.25348
3441.66,-59.24866
3441.68,-59.24559
3441.7,-59.23832
3441.72,-59.23319
3441.74,-59.22733
3441.76,-59.22104
3441.78,-59.21747
3441.8,-59.21155
3441.82,-59.20848
3441.84,-59.20506
3441.86,-59.20062
3441.88,-59.1983
3441.9,-59.19164
3441.92,-59.18641
3441.94,-59.18122
3441.96,-59.17465
3441.98,-59.17121
3442,-59.16508
3442.02,-59.16157
3442.04,-59.15975
3442.06,-59.15318
3442.08,-59.14791
3442.1,-59.14039
3442.12,-59.13327
3442.14,-59.12945
3442.16,-59.12319
3442.18,-59.11972
3442.2,-59.11556
3442.22,-59.11005
3442.24,-59.10742
3442.26,-59.10093
3442.28,-59.09513
3442.3,-59.0903
3442.32,-59.0831
3442.34,-59.07982
3442.36,-59.07502
3442.38,-59.07089
3442.4,-59.06896
3442.42,-59.06182
3442.44,-59.05637
3442.46,-59.05134
3442.48,-59.04621
3442.5,-59.0446
3442.52,-59.03985
3442.54,-59.03619
3442.56,-59.0339
3442.58,-59.02816
3442.6,-59.0231
3442.62,-59.01644
3442.64,-59.01074
3442.66,-59.00768
3442.68,-59.00134
3442.7,-58.99777
3442.72,-58.99473
3442.74,-58.98901
3442.76,-58.98514
3442.78,-58.97711
3442.8,-58.96953
3442.82,-58.9654
3442.84,-58.95909
3442.86,-58.9566
3442.88,-58.95456
3442.9,-58.95019
3442.92,-58.94784
3442.94,-58.94242
3442.96,-58.93754
3442.98,-58.93351
3443,-58.92591
3443.02,-58.92152
3443.04,-58.91688
3443.06,-58.91118
3443.08,-58.90849
3443.1,-58.90218
3443.12,-58.89703
3443.14,-58.89436
3443.16,-58.88898
3443.18,-58.88638
3443.2,-58.88225
3443.22,-58.87609
3443.24,-58.8724
3443.26,-58.86525
3443.28,-58.85933
3443.3,-58.85623
3443.32,-58.85149
3443.34,-58.84916
3443.36,-58.84528
3443.38,-58.84101
3443.4,-58.83958
3443.42,-58.83388
3443.44,-58.82829
3443.46,-58.82375
3443.48,-58.81616
3443.5,-58.81251
3443.52,-58.80845
3443.54,-58.80244
3443.56,-58.79912
3443.58,-58.7915
3443.6,-58.78501
3443.62,-58.78312
3443.64,-58.77858
3443.66,-58.77647
3443.68,-58.77447
3443.7,-58.76935
3443.72,-58.76691
3443.74,-58.7624
3443.76,-58.75758
3443.78,-58.75584
3443.8,-58.7503
3443.82,-58.74533
3443.84,-58.74244
3443.86,-58.73624
3443.88,-58.73149
3443.9,-58.72552
3443.92,-58.71823
3443.94,-58.71485
3443.96,-58.70938
3443.98,-58.70534
3444,-58.7027
3444.02,-58.69659
3444.04,-58.69235
3444.06,-58.68642
3444.08,-58.68129
3444.1,-58.67996
3444.12,-58.67585
3444.14,-58.67277
3444.16,-58.66891
3444.18,-58.66442
3444.2,-58.66172
3444.22,-58.65588
3444.24,-58.65169
3444.26,-58.64559
3444.28,-58.63913
3444.3,-58.63582
3444.32,-58.6309
3444.34,-58.62782
3444.36,-58.62395
3444.38,-58.62106
3444.4,-58.61858
3444.42,-58.61558
3444.44,-58.61372
3444.46,-58.61051
3444.48,-58.60789
3444.5,-58.60266
3444.52,-58.59814
3444.54,-58.5928
3444.56,-58.58756
3444.58,-58.58414
3444.6,-58.57975
3444.62,-58.57576
3444.64,-58.57154
3444.66,-58.56917
3444.68,-58.56543
3444.7,-58.56187
3444.72,-58.5576
3444.74,-58.55436
3444.76,-58.55157
3444.78,-58.54965
3444.8,-58.5474
3444.82,-58.54405
3444.84,-58.5406
3444.86,-58.53639
3444.88,-58.53331
3444.9,-58.52951
3444.92,-58.52611
3444.94,-58.52085
3444.96,-58.51618
3444.98,-58.51107
3445,-58.50677
3445.02,-58.50278
3445.04,-58.49928
3445.06,-58.49421
3445.08,-58.48862
3445.1,-58.48451
3445.12,-58.4804
3445.14,-58.47685
3445.16,-58.47376
3445.18,-58.47126
3445.2,-58.46715
3445.22,-58.46425
3445.24,-58.46049
3445.26,-58.45722
3445.28,-58.45287
3445.3,-58.44923
3445.32,-58.44559
3445.34,-58.44286
3445.36,-58.44138
3445.38,-58.43977
3445.4,-58.43879
3445.42,-58.43658
3445.44,-58.43459
3445.46,-58.42956
3445.48,-58.42551
3445.5,-58.4202
3445.52,-58.41457
3445.54,-58.40874
3445.56,-58.40376
3445.58,-58.401
3445.6,-58.39783
3445.62,-58.39639
3445.64,-58.39317
3445.66,-58.39123
3445.68,-58.38792
3445.7,-58.38547
3445.72,-58.3831
3445.74,-58.37995
3445.76,-58.37836
3445.78,-58.37513
3445.8,-58.37322
3445.82,-58.36893
3445.84,-58.36521
3445.86,-58.36055
3445.88,-58.35578
3445.9,-58.35234
3445.92,-58.34833
3445.94,-58.3463
3445.96,-58.34266
3445.98,-58.34011
3446,-58.33658
3446.02,-58.33451
3446.04,-58.33333
3446.06,-58.33109
3446.08,-58.32989
3446.1,-58.32589
3446.12,-58.32305
3446.14,-58.31792
3446.16,-58.31342
3446.18,-58.31024
3446.2,-58.30579
3446.22,-58.30372
3446.24,-58.30042
3446.26,-58.29865
3446.28,-58.29552
3446.3,-58.29303
3446.32,-58.291
3446.34,-58.28747
3446.36,-58.28566
3446.38,-58.28073
3446.4,-58.27749
3446.42,-58.27369
3446.44,-58.26995
3446.46,-58.26832
3446.48,-58.26556
3446.5,-58.26521
3446.52,-58.2626
3446.54,-58.26051
3446.56,-58.25852
3446.58,-58.25588
3446.6,-58.2541
3446.62,-58.24933
3446.64,-58.2465
3446.66,-58.24125
3446.68,-58.23664
3446.7,-58.23357
3446.72,-58.22898
3446.74,-58.22659
3446.76,-58.2225
3446.78,-58.22129
3446.8,-58.21998
3446.82,-58.21866
3446.84,-58.21868
3446.86,-58.21595
3446.88,-58.21431
3446.9,-58.20986
3446.92,-58.20603
3446.94,-58.20272
3446.96,-58.19923
3446.98,-58.19858
3447,-58.19546
3447.02,-58.19441
3447.04,-58.19305
3447.06,-58.19107
3447.08,-58.18992
3447.1,-58.18631
3447.12,-58.18421
3447.14,-58.17985
3447.16,-58.17646
3447.18,-58.17338
3447.2,-58.16988
3447.22,-58.16966
3447.24,-58.16647
3447.26,-58.1658
3447.28,-58.16457
3447.3,-58.16173
3447.32,-58.16131
3447.34,-58.15801
3447.36,-58.15587
3447.38,-58.1523
3447.4,-58.14883
3447.42,-58.14668
3447.44,-58.14371
3447.46,-58.14344
3447.48,-58.14116
3447.5,-58.14038
3447.52,-58.13929
3447.54,-58.13595
3447.56,-58.13496
3447.58,-58.13178
3447.6,-58.12976
3447.62,-58.12685
3447.64,-58.12354
3447.66,-58.12218
3447.68,-58.11854
3447.7,-58.11744
3447.72,-58.11523
3447.74,-58.11313
3447.76,-58.11257
3447.78,-58.10948
3447.8,-58.10836
3447.82,-58.10569
3447.84,-58.10355
3447.86,-58.10158
3447.88,-58.09821
3447.9,-58.09788
3447.92,-58.09533
3447.94,-58.09435
3447.96,-58.09403
3447.98,-58.09172
3448,-58.09077
3448.02,-58.08737
3448.04,-58.08597
3448.06,-58.08408
3448.08,-58.08126
3448.1,-58.08021
3448.12,-58.07652
3448.14,-58.07506
3448.16,-58.07311
3448.18,-58.07219
3448.2,-58.07229
3448.22,-58.06849
3448.24,-58.06673
3448.26,-58.06279
3448.28,-58.05982
3448.3,-58.05946
3448.32,-58.057
3448.34,-58.05692
3448.36,-58.0552
3448.38,-58.05415
3448.4,-58.0546
3448.42,-58.05355
3448.44,-58.05367
3448.46,-58.05037
3448.48,-58.04816
3448.5,-58.04683
3448.52,-58.04432
3448.54,-58.04451
3448.56,-58.04236
3448.58,-58.04232
3448.6,-58.04269
3448.62,-58.04155
3448.64,-58.04196
3448.66,-58.0393
3448.68,-58.03807
3448.7,-58.03652
3448.72,-58.03477
3448.74,-58.03569
3448.76,-58.0333
3448.78,-58.03281
3448.8,-58.03147
3448.82,-58.02893
3448.84,-58.0292
3448.86,-58.02621
3448.88,-58.02464
3448.9,-58.02223
3448.92,-58.01908
3448.94,-58.0187
3448.96,-58.01637
3448.98,-58.01691
3449,-58.01663
3449.02,-58.01564
3449.04,-58.01665
3449.06,-58.01405
3449.08,-58.01358
3449.1,-58.01245
3449.12,-58.01017
3449.14,-58.0102
3449.16,-58.00745
3449.18,-58.00667
3449.2,-58.00612
3449.22,-58.00625
3449.24,-58.00857
3449.26,-58.00657
3449.28,-58.0055
3449.3,-58.00355
3449.32,-58.00158
3449.34,-58.00237
3449.36,-58.00024
3449.38,-58.00099
3449.4,-58.00107
3449.42,-58.00037
3449.44,-58.003
3449.46,-58.00144
3449.48,-58.00081
3449.5,-57.99972
3449.52,-57.99691
3449.54,-57.99708
3449.56,-57.99532
3449.58,-57.99586
3449.6,-57.99729
3449.62,-57.99661
3449.64,-57.99762
3449.66,-57.99546
3449.68,-57.99427
3449.7,-57.99444
3449.72,-57.99246
3449.74,-57.99346
3449.76,-57.9925
3449.78,-57.99226
3449.8,-57.99474
3449.82,-57.99394
3449.84,-57.99402
3449.86,-57.99147
3449.88,-57.98895
3449.9,-57.98977
3449.92,-57.98744
3449.94,-57.98737
3449.96,-57.98716
3449.98,-57.98565
3450,-57.98645
3450.02,-57.98442
3450.04,-57.98451
3450.06,-57.98504
3450.08,-57.98339
3450.1,-57.98417
3450.12,-57.98336
3450.14,-57.98448
3450.16,-57.98612
3450.18,-57.9852
3450.2,-57.98624
3450.22,-57.98445
3450.24,-57.98336
3450.26,-57.98491
3450.28,-57.98352
3450.3,-57.98465
3450.32,-57.98452
3450.34,-57.98369
3450.36,-57.98576
3450.38,-57.98293
3450.4,-57.98148
3450.42,-57.98141
3450.44,-57.97981
3450.46,-57.98169
3450.48,-57.98166
3450.5,-57.98294
3450.52,-57.98486
3450.54,-57.98144
3450.56,-57.97968
3450.58,-57.97764
3450.6,-57.97654
3450.62,-57.97867
3450.64,-57.97758
3450.66,-57.9781
3450.68,-57.97916
3450.7,-57.97859
3450.72,-57.98031
3450.74,-57.97808
3450.76,-57.97599
3450.78,-57.97617
3450.8,-57.97384
3450.82,-57.97604
3450.84,-57.97786
3450.86,-57.97776
3450.88,-57.98039
3450.9,-57.97844
3450.92,-57.97687
3450.94,-57.97786
3450.96,-57.97702
3450.98,-57.9795
3451,-57.98019
3451.02,-57.97984
3451.04,-57.98179
3451.06,-57.97911
3451.08,-57.97793
3451.1,-57.9779
3451.12,-57.97576
3451.14,-57.97748
3451.16,-57.97779
3451.18,-57.97797
3451.2,-57.98029
3451.22,-57.97834
3451.24,-57.97747
3451.26,-57.97775
3451.28,-57.97719
3451.3,-57.97974
3451.32,-57.97967
3451.34,-57.98026
3451.36,-57.9825
3451.38,-57.98
3451.4,-57.98018
3451.42,-57.98074
3451.44,-57.97927
3451.46,-57.98243
3451.48,-57.98305
3451.5,-57.98394
3451.52,-57.98765
3451.54,-57.98594
3451.56,-57.98557
3451.58,-57.98606
3451.6,-57.98431
3451.62,-57.98636
3451.64,-57.98666
3451.66,-57.98653
3451.68,-57.98905
3451.7,-57.98657
3451.72,-57.98536
3451.74,-57.98675
3451.76,-57.98606
3451.78,-57.98912
3451.8,-57.99095
3451.82,-57.99106
3451.84,-57.99381
3451.86,-57.99262
3451.88,-57.99203
3451.9,-57.99348
3451.92,-57.99204
3451.94,-57.99346
3451.96,-57.9947
3451.98,-57.9939
3452,-57.99603
3452.02,-57.99456
3452.04,-57.99335
3452.06,-57.99591
3452.08,-57.99504
3452.1,-57.997
3452.12,-58.00005
3452.14,-57.99986
3452.16,-58.00211
3452.18,-58.00168
3452.2,-58.00122
3452.22,-58.00511
3452.24,-58.00598
3452.26,-58.00848
3452.28,-58.01174
3452.3,-58.01051
3452.32,-58.01123
3452.34,-58.00975
3452.36,-58.00866
3452.38,-58.01146
3452.4,-58.01107
3452.42,-58.01287
3452.44,-58.01461
3452.46,-58.01516
3452.48,-58.01799
3452.5,-58.01688
3452.52,-58.01675
3452.54,-58.01722
3452.56,-58.01642
3452.58,-58.01761
3452.6,-58.01723
3452.62,-58.01904
3452.64,-58.02007
3452.66,-58.02122
3452.68,-58.02329
3452.7,-58.02213
3452.72,-58.02311
3452.74,-58.02191
3452.76,-58.02142
3452.78,-58.0216
3452.8,-58.02132
3452.82,-58.0228
3452.84,-58.02292
3452.86,-58.02462
3452.88,-58.02484
3452.9,-58.02619
3452.92,-58.02798
3452.94,-58.03043
3452.96,-58.03267
3452.98,-58.03501
3453,-58.03834
3453.02,-58.03967
3453.04,-58.04185
3453.06,-58.04268
3453.08,-58.04403
3453.1,-58.04389
3453.12,-58.04396
3453.14,-58.04327
3453.16,-58.04294
3453.18,-58.0432
3453.2,-58.04302
3453.22,-58.04242
3453.24,-58.04155
3453.26,-58.04235
3453.28,-58.04338
3453.3,-58.04525
3453.32,-58.04622
3453.34,-58.04805
3453.36,-58.04923
3453.38,-58.0512
3453.4,-58.05263
3453.42,-58.05516
3453.44,-58.05712
3453.46,-58.0589
3453.48,-58.06018
3453.5,-58.06222
3453.52,-58.06505
3453.54,-58.06691
3453.56,-58.06948
3453.58,-58.07031
3453.6,-58.0712
3453.62,-58.07071
3453.64,-58.07142
3453.66,-58.07059
3453.68,-58.07072
3453.7,-58.07017
3453.72,-58.06948
3453.74,-58.07029
3453.76,-58.07144
3453.78,-58.0738
3453.8,-58.07488
3453.82,-58.07672
3453.84,-58.07698
3453.86,-58.07887
3453.88,-58.08036
3453.9,-58.08316
3453.92,-58.08575
3453.94,-58.08746
3453.96,-58.09045
3453.98,-58.09247
3454,-58.09566
3454.02,-58.09634
3454.04,-58.09722
3454.06,-58.09709
3454.08,-58.09767
3454.1,-58.098
3454.12,-58.09769
3454.14,-58.09916
3454.16,-58.09968
3454.18,-58.10195
3454.2,-58.10332
3454.22,-58.10664
3454.24,-58.10937
3454.26,-58.1116
3454.28,-58.11404
3454.3,-58.11518
3454.32,-58.11802
3454.34,-58.11758
3454.36,-58.11787
3454.38,-58.11706
3454.4,-58.11626
3454.42,-58.11736
3454.44,-58.11833
3454.46,-58.12168
3454.48,-58.12301
3454.5,-58.12534
3454.52,-58.12631
3454.54,-58.128
3454.56,-58.13168
3454.58,-58.13347
3454.6,-58.1362
3454.62,-58.13538
3454.64,-58.13484
3454.66,-58.13448
3454.68,-58.13468
3454.7,-58.13651
3454.72,-58.13688
3454.74,-58.13868
3454.76,-58.13915
3454.78,-58.1416
3454.8,-58.14398
3454.82,-58.14647
3454.84,-58.14972
3454.86,-58.14874
3454.88,-58.14921
3454.9,-58.14873
3454.92,-58.1493
3454.94,-58.15097
3454.96,-58.15083
3454.98,-58.15206
3455,-58.15198
3455.02,-58.15448
3455.04,-58.1564
3455.06,-58.15769
3455.08,-58.16016
3455.1,-58.15998
3455.12,-58.16189
3455.14,-58.16324
3455.16,-58.16565
3455.18,-58.16788
3455.2,-58.16865
3455.22,-58.17165
3455.24,-58.17231
3455.26,-58.17429
3455.28,-58.17566
3455.3,-58.17712
3455.32,-58.17976
3455.34,-58.1796
3455.36,-58.18156
3455.38,-58.1812
3455.4,-58.1813
3455.42,-58.18278
3455.44,-58.1826
3455.46,-58.1857
3455.48,-58.18716
3455.5,-58.18916
3455.52,-58.19124
3455.54,-58.19306
3455.56,-58.19615
3455.58,-58.19632
3455.6,-58.19811
3455.62,-58.19738
3455.64,-58.19702
3455.66,-58.19876
3455.68,-58.19856
3455.7,-58.20163
3455.72,-58.20351
3455.74,-58.2063
3455.76,-58.20923
3455.78,-58.21045
3455.8,-58.21371
3455.82,-58.21443
3455.84,-58.21651
3455.86,-58.21657
3455.88,-58.21507
3455.9,-58.21635
3455.92,-58.21597
3455.94,-58.21906
3455.96,-58.22143
3455.98,-58.22356
3456,-58.22646
3456.02,-58.2257
3456.04,-58.22686
3456.06,-58.22658
3456.08,-58.22663
3456.1,-58.2281
3456.12,-58.22871
3456.14,-58.23144
3456.16,-58.23276
3456.18,-58.23655
3456.2,-58.23996
3456.22,-58.24212
3456.24,-58.24567
3456.26,-58.24504
3456.28,-58.24587
3456.3,-58.24624
3456.32,-58.24645
3456.34,-58.24986
3456.36,-58.25065
3456.38,-58.2536
3456.4,-58.25587
3456.42,-58.25758
3456.44,-58.26118
3456.46,-58.26128
3456.48,-58.26195
3456.5,-58.26098
3456.52,-58.2605
3456.54,-58.26229
3456.56,-58.26297
3456.58,-58.26607
3456.6,-58.26715
3456.62,-58.26941
3456.64,-58.27327
3456.66,-58.27444
3456.68,-58.27694
3456.7,-58.27629
3456.72,-58.27602
3456.74,-58.27671
3456.76,-58.27672
3456.78,-58.27973
3456.8,-58.28085
3456.82,-58.28396
3456.84,-58.28731
3456.86,-58.29023
3456.88,-58.29473
3456.9,-58.2943
3456.92,-58.29544
3456.94,-58.29618
3456.96,-58.29522
3456.98,-58.29816
3457,-58.29913
3457.02,-58.30167
3457.04,-58.30439
3457.06,-58.30556
3457.08,-58.30878
3457.1,-58.30926
3457.12,-58.31041
3457.14,-58.31047
3457.16,-58.31003
3457.18,-58.31251
3457.2,-58.31279
3457.22,-58.31548
3457.24,-58.31845
3457.26,-58.31992
3457.28,-58.32282
3457.3,-58.32186
3457.32,-58.32246
3457.34,-58.3232
3457.36,-58.3229
3457.38,-58.3258
3457.4,-58.3261
3457.42,-58.32833
3457.44,-58.33132
3457.46,-58.33362
3457.48,-58.33765
3457.5,-58.33712
3457.52,-58.33673
3457.54,-58.33615
3457.56,-58.33557
3457.58,-58.33818
3457.6,-58.33821
3457.62,-58.34147
3457.64,-58.34518
3457.66,-58.3459
3457.68,-58.34903
3457.7,-58.34936
3457.72,-58.35024
3457.74,-58.35144
3457.76,-58.35135
3457.78,-58.35492
3457.8,-58.3561
3457.82,-58.35795
3457.84,-58.36108
3457.86,-58.36141
3457.88,-58.36346
3457.9,-58.36335
3457.92,-58.36405
3457.94,-58.36715
3457.96,-58.36837
3457.98,-58.37174
3458,-58.37345
3458.02,-58.37582
3458.04,-58.37967
3458.06,-58.37974
3458.08,-58.38145
3458.1,-58.38118
3458.12,-58.38092
3458.14,-58.3842
3458.16,-58.38466
3458.18,-58.38641
3458.2,-58.38826
3458.22,-58.38948
3458.24,-58.39237
3458.26,-58.39148
3458.28,-58.39132
3458.3,-58.39173
3458.32,-58.39147
3458.34,-58.39398
3458.36,-58.39414
3458.38,-58.39617
3458.4,-58.39908
3458.42,-58.39819
3458.44,-58.39968
3458.46,-58.39866
3458.48,-58.39799
3458.5,-58.40159
3458.52,-58.4023
3458.54,-58.40545
3458.56,-58.40801
3458.58,-58.40911
3458.6,-58.41235
3458.62,-58.41082
3458.64,-58.41065
3458.66,-58.41195
3458.68,-58.41206
3458.7,-58.41553
3458.72,-58.41614
3458.74,-58.41746
3458.76,-58.42042
3458.78,-58.41866
3458.8,-58.41944
3458.82,-58.41992
3458.84,-58.41983
3458.86,-58.42322
3458.88,-58.42349
3458.9,-58.42519
3458.92,-58.42732
3458.94,-58.42683
3458.96,-58.42808
3458.98,-58.42639
3459,-58.42557
3459.02,-58.42751
3459.04,-58.42759
3459.06,-58.43095
3459.08,-58.43355
3459.1,-58.43511
3459.12,-58.43818
3459.14,-58.43679
3459.16,-58.43639
3459.18,-58.43673
3459.2,-58.43603
3459.22,-58.43969
3459.24,-58.44128
3459.26,-58.44295
3459.28,-58.44683
3459.3,-58.44525
3459.32,-58.44491
3459.34,-58.44572
3459.36,-58.44559
3459.38,-58.44874
3459.4,-58.44938
3459.42,-58.45022
3459.44,-58.45249
3459.46,-58.45139
3459.48,-58.45266
3459.5,-58.45281
3459.52,-58.45147
3459.54,-58.45392
3459.56,-58.45376
3459.58,-58.45542
3459.6,-58.4595
3459.62,-58.45903
3459.64,-58.46053
3459.66,-58.46145
3459.68,-58.46083
3459.7,-58.46379
3459.72,-58.46426
3459.74,-58.46498
3459.76,-58.46688
3459.78,-58.46584
3459.8,-58.46692
3459.82,-58.46697
3459.84,-58.46634
3459.86,-58.4689
3459.88,-58.4685
3459.9,-58.47012
3459.92,-58.47334
3459.94,-58.47225
3459.96,-58.47377
3459.98,-58.47431
3460,-58.47309
3460.02,-58.47644
3460.04,-58.47739
3460.06,-58.47862
3460.08,-58.48136
3460.1,-58.47902
3460.12,-58.47876
3460.14,-58.47938
3460.16,-58.4787
3460.18,-58.48252
3460.2,-58.48354
3460.22,-58.4833
3460.24,-58.48679
3460.26,-58.48635
3460.28,-58.48681
3460.3,-58.48917
3460.32,-58.48777
3460.34,-58.48974
3460.36,-58.4921
3460.38,-58.49251
3460.4,-58.4952
3460.42,-58.49333
3460.44,-58.4914
3460.46,-58.4935
3460.48,-58.49325
3460.5,-58.496
3460.52,-58.49933
3460.54,-58.49837
3460.56,-58.49895
3460.58,-58.49739
3460.6,-58.49607
3460.62,-58.49872
3460.64,-58.49864
3460.66,-58.49963
3460.68,-58.50178
3460.7,-58.5017
3460.72,-58.50379
3460.74,-58.50308
3460.76,-58.50234
3460.78,-58.50355
3460.8,-58.50199
3460.82,-58.50345
3460.84,-58.50438
3460.86,-58.50642
3460.88,-58.50955
3460.9,-58.50847
3460.92,-58.50892
3460.94,-58.50744
3460.96,-58.50679
3460.98,-58.50785
3461,-58.50767
3461.02,-58.50916
3461.04,-58.50951
3461.06,-58.51223
3461.08,-58.51398
3461.1,-58.51613
3461.12,-58.51915
3461.14,-58.52032
3461.16,-58.52232
3461.18,-58.52212
3461.2,-58.52271
3461.22,-58.52141
3461.24,-58.5206
3461.26,-58.51938
3461.28,-58.51802
3461.3,-58.51849
3461.32,-58.51823
3461.34,-58.51873
3461.36,-58.51836
3461.38,-58.51894
3461.4,-58.51865
3461.42,-58.51969
3461.44,-58.52031
3461.46,-58.52116
3461.48,-58.52173
3461.5,-58.52318
3461.52,-58.52515
3461.54,-58.52685
3461.56,-58.5299
3461.58,-58.53201
3461.6,-58.53359
3461.62,-58.53487
3461.64,-58.53732
3461.66,-58.53823
3461.68,-58.53916
3461.7,-58.53854
3461.72,-58.53801
3461.74,-58.53678
3461.76,-58.53672
3461.78,-58.53661
3461.8,-58.53594
3461.82,-58.53509
3461.84,-58.53348
3461.86,-58.53256
3461.88,-58.53181
3461.9,-58.53292
3461.92,-58.53323
3461.94,-58.53486
3461.96,-58.53568
3461.98,-58.53756
3462,-58.5391
3462.02,-58.5417
3462.04,-58.54334
3462.06,-58.5439
3462.08,-58.54484
3462.1,-58.54488
3462.12,-58.54614
3462.14,-58.54534
3462.16,-58.54522
3462.18,-58.54349
3462.2,-58.54261
3462.22,-58.542
3462.24,-58.54225
3462.26,-58.54304
3462.28,-58.54342
3462.3,-58.54483
3462.32,-58.54497
3462.34,-58.54702
3462.36,-58.54729
3462.38,-58.54842
3462.4,-58.54902
3462.42,-58.55
3462.44,-58.55201
3462.46,-58.55263
3462.48,-58.55337
3462.5,-58.55099
3462.52,-58.55033
3462.54,-58.54864
3462.56,-58.54823
3462.58,-58.54977
3462.6,-58.55074
3462.62,-58.55277
3462.64,-58.55316
3462.66,-58.55489
3462.68,-58.55476
3462.7,-58.55567
3462.72,-58.55619
3462.74,-58.55589
3462.76,-58.55717
3462.78,-58.55632
3462.8,-58.55697
3462.82,-58.55547
3462.84,-58.55406
3462.86,-58.55283
3462.88,-58.55213
3462.9,-58.55446
3462.92,-58.55511
3462.94,-58.55729
3462.96,-58.55806
3462.98,-58.55931
3463,-58.56063
3463.02,-58.56131
3463.04,-58.56352
3463.06,-58.56222
3463.08,-58.56198
3463.1,-58.56076
3463.12,-58.5601
3463.14,-58.56094
3463.16,-58.56102
3463.18,-58.56316
3463.2,-58.56304
3463.22,-58.56435
3463.24,-58.56513
3463.26,-58.56539
3463.28,-58.56721
3463.3,-58.56673
3463.32,-58.56762
3463.34,-58.56674
3463.36,-58.56652
3463.38,-58.56623
3463.4,-58.56503
3463.42,-58.5664
3463.44,-58.56592
3463.46,-58.56747
3463.48,-58.56822
3463.5,-58.56872
3463.52,-58.57039
3463.54,-58.56917
3463.56,-58.56947
3463.58,-58.56716
3463.6,-58.56499
3463.62,-58.56432
3463.64,-58.56296
3463.66,-58.56465
3463.68,-58.56503
3463.7,-58.56626
3463.72,-58.56705
3463.74,-58.56735
3463.76,-58.56881
3463.78,-58.56801
3463.8,-58.5688
3463.82,-58.56737
3463.84,-58.56615
3463.86,-58.56671
3463.88,-58.56628
3463.9,-58.569
3463.92,-58.56977
3463.94,-58.57107
3463.96,-58.57172
3463.98,-58.5715
3464,-58.57331
3464.02,-58.57153
3464.04,-58.57189
3464.06,-58.57081
3464.08,-58.56873
3464.1,-58.57015
3464.12,-58.57029
3464.14,-58.57243
3464.16,-58.57302
3464.18,-58.57375
3464.2,-58.57503
3464.22,-58.57457
3464.24,-58.57618
3464.26,-58.57423
3464.28,-58.57324
3464.3,-58.57199
3464.32,-58.56904
3464.34,-58.57024
3464.36,-58.57004
3464.38,-58.57143
3464.4,-58.57202
3464.42,-58.57224
3464.44,-58.57423
3464.46,-58.57284
3464.48,-58.5732
3464.5,-58.57181
3464.52,-58.57062
3464.54,-58.57157
3464.56,-58.57021
3464.58,-58.57188
3464.6,-58.57213
3464.62,-58.57202
3464.64,-58.57251
3464.66,-58.57021
3464.68,-58.56981
3464.7,-58.56784
3464.72,-58.56703
3464.74,-58.56757
3464.76,-58.56745
3464.78,-58.56885
3464.8,-58.56813
3464.82,-58.57006
3464.84,-58.5714
3464.86,-58.57068
3464.88,-58.57202
3464.9,-58.56975
3464.92,-58.5688
3464.94,-58.56835
3464.96,-58.56779
3464.98,-58.56898
3465,-58.56725
3465.02,-58.56764
3465.04,-58.56728
3465.06,-58.56764
3465.08,-58.5701
3465.1,-58.56907
3465.12,-58.56987
3465.14,-58.56801
3465.16,-58.56591
3465.18,-58.56748
3465.2,-58.5668
3465.22,-58.56852
3465.24,-58.56848
3465.26,-58.56837
3465.28,-58.5704
3465.3,-58.57017
3465.32,-58.5721
3465.34,-58.57135
3465.36,-58.57066
3465.38,-58.57161
3465.4,-58.5705
3465.42,-58.57181
3465.44,-58.5714
3465.46,-58.57251
3465.48,-58.57487
3465.5,-58.57469
3465.52,-58.57633
3465.54,-58.57513
3465.56,-58.57462
3465.58,-58.57523
3465.6,-58.57345
3465.62,-58.57447
3465.64,-58.57402
3465.66,-58.57486
3465.68,-58.57719
3465.7,-58.57633
3465.72,-58.57721
3465.74,-58.57616
3465.76,-58.57531
3465.78,-58.57542
3465.8,-58.57374
3465.82,-58.57481
3465.84,-58.57403
3465.86,-58.57469
3465.88,-58.57732
3465.9,-58.57758
3465.92,-58.57961
3465.94,-58.57776
3465.96,-58.57605
3465.98,-58.57715
3466,-58.57606
3466.02,-58.57756
3466.04,-58.57732
3466.06,-58.57688
3466.08,-58.57764
3466.1,-58.57537
3466.12,-58.57489
3466.14,-58.57264
3466.16,-58.57098
3466.18,-58.57225
3466.2,-58.57176
3466.22,-58.57405
3466.24,-58.57536
3466.26,-58.57601
3466.28,-58.57816
3466.3,-58.5763
3466.32,-58.57551
3466.34,-58.57398
3466.36,-58.57254
3466.38,-58.57462
3466.4,-58.57372
3466.42,-58.57469
3466.44,-58.57608
3466.46,-58.57646
3466.48,-58.57907
3466.5,-58.57716
3466.52,-58.57668
3466.54,-58.57703
3466.56,-58.57499
3466.58,-58.57724
3466.6,-58.57758
3466.62,-58.57749
3466.64,-58.57895
3466.66,-58.57694
3466.68,-58.57588
3466.7,-58.57352
3466.72,-58.572
3466.74,-58.57331
3466.76,-58.57227
3466.78,-58.57371
3466.8,-58.57399
3466.82,-58.57305
3466.84,-58.57476
3466.86,-58.57134
3466.88,-58.56906
3466.9,-58.56925
3466.92,-58.56738
3466.94,-58.56863
3466.96,-58.5687
3466.98,-58.5696
3467,-58.57208
3467.02,-58.56998
3467.04,-58.56918
3467.06,-58.56732
3467.08,-58.5652
3467.1,-58.56689
3467.12,-58.56631
3467.14,-58.56739
3467.16,-58.56826
3467.18,-58.56763
3467.2,-58.56926
3467.22,-58.56773
3467.24,-58.56723
3467.26,-58.56799
3467.28,-58.56586
3467.3,-58.56738
3467.32,-58.5675
3467.34,-58.56697
3467.36,-58.56978
3467.38,-58.5672
3467.4,-58.56525
3467.42,-58.56546
3467.44,-58.56411
3467.46,-58.56632
3467.48,-58.5659
3467.5,-58.56514
3467.52,-58.56631
3467.54,-58.56283
3467.56,-58.56143
3467.58,-58.56047
3467.6,-58.55906
3467.62,-58.56123
3467.64,-58.56039
3467.66,-58.56134
3467.68,-58.5641
3467.7,-58.56237
3467.72,-58.56204
3467.74,-58.56003
3467.76,-58.55742
3467.78,-58.55855
3467.8,-58.55746
3467.82,-58.55856
3467.84,-58.56016
3467.86,-58.55723
3467.88,-58.55682
3467.9,-58.55496
3467.92,-58.55282
3467.94,-58.55446
3467.96,-58.553
3467.98,-58.55346
3468,-58.55527
3468.02,-58.55357
3468.04,-58.55478
3468.06,-58.55346
3468.08,-58.55066
3468.1,-58.55241
3468.12,-58.55083
3468.14,-58.55072
3468.16,-58.55213
3468.18,-58.54862
3468.2,-58.54708
3468.22,-58.54571
3468.24,-58.54461
3468.26,-58.5474
3468.28,-58.54726
3468.3,-58.54764
3468.32,-58.54856
3468.34,-58.54528
3468.36,-58.54467
3468.38,-58.54378
3468.4,-58.54196
3468.42,-58.5438
3468.44,-58.54289
3468.46,-58.5427
3468.48,-58.54486
3468.5,-58.54296
3468.52,-58.54234
3468.54,-58.54136
3468.56,-58.53853
3468.58,-58.53986
3468.6,-58.53965
3468.62,-58.54004
3468.64,-58.54298
3468.66,-58.54024
3468.68,-58.5386
3468.7,-58.53953
3468.72,-58.53766
3468.74,-58.53933
3468.76,-58.53994
3468.78,-58.53767
3468.8,-58.53847
3468.82,-58.5358
3468.84,-58.53362
3468.86,-58.5348
3468.88,-58.53291
3468.9,-58.53328
3468.92,-58.53395
3468.94,-58.53285
3468.96,-58.53415
3468.98,-58.53211
3469,-58.53111
3469.02,-58.53271
3469.04,-58.53099
3469.06,-58.53246
3469.08,-58.53358
3469.1,-58.53259
3469.12,-58.53378
3469.14,-58.53165
3469.16,-58.53083
3469.18,-58.53119
3469.2,-58.52997
3469.22,-58.53103
3469.24,-58.52964
3469.26,-58.53009
3469.28,-58.53086
3469.3,-58.53052
3469.32,-58.53233
3469.34,-58.53053
3469.36,-58.52967
3469.38,-58.52864
3469.4,-58.52802
3469.42,-58.52861
3469.44,-58.5282
3469.46,-58.52959
3469.48,-58.52864
3469.5,-58.52925
3469.52,-58.5297
3469.54,-58.53039
3469.56,-58.5314
3469.58,-58.53074
3469.6,-58.53096
3469.62,-58.52951
3469.64,-58.52874
3469.66,-58.5261
3469.68,-58.52408
3469.7,-58.52143
3469.72,-58.5189
3469.74,-58.51619
3469.76,-58.51429
3469.78,-58.5135
3469.8,-58.51209
3469.82,-58.51179
3469.84,-58.51107
3469.86,-58.51151
3469.88,-58.51174
3469.9,-58.5135
3469.92,-58.51415
3469.94,-58.51492
3469.96,-58.51455
3469.98,-58.51473
3470,-58.51464
3470.02,-58.51408
3470.04,-58.51377
3470.06,-58.51345
3470.08,-58.51396
3470.1,-58.51463
3470.12,-58.51607
3470.14,-58.51718
3470.16,-58.51893
3470.18,-58.51795
3470.2,-58.51706
3470.22,-58.51497
3470.24,-58.51301
3470.26,-58.51001
3470.28,-58.50741
3470.3,-58.50553
3470.32,-58.50358
3470.34,-58.50278
3470.36,-58.5022
3470.38,-58.50238
3470.4,-58.50225
3470.42,-58.5038
3470.44,-58.50356
3470.46,-58.50511
3470.48,-58.50594
3470.5,-58.50662
3470.52,-58.50749
3470.54,-58.50795
3470.56,-58.50839
3470.58,-58.50758
3470.6,-58.50764
3470.62,-58.50551
3470.64,-58.50456
3470.66,-58.50129
3470.68,-58.49902
3470.7,-58.49787
3470.72,-58.49638
3470.74,-58.49735
3470.76,-58.49821
3470.78,-58.50042
3470.8,-58.50045
3470.82,-58.50136
3470.84,-58.50079
3470.86,-58.50056
3470.88,-58.50093
3470.9,-58.49987
3470.92,-58.501
3470.94,-58.49977
3470.96,-58.49978
3470.98,-58.49836
3471,-58.49678
3471.02,-58.49581
3471.04,-58.49475
3471.06,-58.49551
3471.08,-58.49501
3471.1,-58.49631
3471.12,-58.4955
3471.14,-58.4958
3471.16,-58.49643
3471.18,-58.49598
3471.2,-58.49662
3471.22,-58.4951
3471.24,-58.49485
3471.26,-58.49204
3471.28,-58.49032
3471.3,-58.48967
3471.32,-58.48867
3471.34,-58.48955
3471.36,-58.48797
3471.38,-58.48831
3471.4,-58.48742
3471.42,-58.48732
3471.44,-58.4885
3471.46,-58.48807
3471.48,-58.48882
3471.5,-58.48647
3471.52,-58.48519
3471.54,-58.48359
3471.56,-58.4824
3471.58,-58.48193
3471.6,-58.47968
3471.62,-58.47985
3471.64,-58.47818
3471.66,-58.47841
3471.68,-58.47881
3471.7,-58.47734
3471.72,-58.4771
3471.74,-58.47461
3471.76,-58.474
3471.78,-58.47214
3471.8,-58.47022
3471.82,-58.46965
3471.84,-58.46799
3471.86,-58.4693
3471.88,-58.46906
3471.9,-58.47019
3471.92,-58.47181
3471.94,-58.47198
3471.96,-58.47284
3471.98,-58.47075
3472,-58.4703
3472.02,-58.46804
3472.04,-58.46483
3472.06,-58.46333
3472.08,-58.46116
3472.1,-58.4616
3472.12,-58.46066
3472.14,-58.46132
3472.16,-58.46213
3472.18,-58.46186
3472.2,-58.46358
3472.22,-58.4615
3472.24,-58.4606
3472.26,-58.45902
3472.28,-58.45679
3472.3,-58.45773
3472.32,-58.45691
3472.34,-58.45781
3472.36,-58.45767
3472.38,-58.45735
3472.4,-58.45714
3472.42,-58.4551
3472.44,-58.45552
3472.46,-58.45371
3472.48,-58.45317
3472.5,-58.4526
3472.52,-58.45086
3472.54,-58.45275
3472.56,-58.45224
3472.58,-58.45309
3472.6,-58.45375
3472.62,-58.45298
3472.64,-58.45308
3472.66,-58.45074
3472.68,-58.4509
3472.7,-58.44953
3472.72,-58.4481
3472.74,-58.44822
3472.76,-58.447
3472.78,-58.44919
3472.8,-58.44933
3472.82,-58.45011
3472.84,-58.45167
3472.86,-58.45099
3472.88,-58.45201
3472.9,-58.45015
3472.92,-58.44947
3472.94,-58.44902
3472.96,-58.44728
3472.98,-58.44784
3473,-58.44682
3473.02,-58.44821
3473.04,-58.44915
3473.06,-58.44944
3473.08,-58.45078
3473.1,-58.44864
3473.12,-58.44806
3473.14,-58.44612
3473.16,-58.44452
3473.18,-58.44582
3473.2,-58.44489
3473.22,-58.44623
3473.24,-58.44665
3473.26,-58.44745
3473.28,-58.44949
3473.3,-58.44794
3473.32,-58.44814
3473.34,-58.44655
3473.36,-58.44554
3473.38,-58.44697
3473.4,-58.44665
3473.42,-58.44811
3473.44,-58.44723
3473.46,-58.44745
3473.48,-58.44849
3473.5,-58.44776
3473.52,-58.44898
3473.54,-58.4463
3473.56,-58.44497
3473.58,-58.44577
3473.6,-58.44521
3473.62,-58.44701
3473.64,-58.44633
3473.66,-58.44623
3473.68,-58.44636
3473.7,-58.44657
3473.72,-58.4489
3473.74,-58.44717
3473.76,-58.44709
3473.78,-58.44618
3473.8,-58.44403
3473.82,-58.44579
3473.84,-58.44483
3473.86,-58.44524
3473.88,-58.4461
3473.9,-58.44523
3473.92,-58.44642
3473.94,-58.44497
3473.96,-58.44468
3473.98,-58.44363
3474,-58.44133
3474.02,-58.44162
3474.04,-58.43973
3474.06,-58.4401
3474.08,-58.441
3474.1,-58.44136
3474.12,-58.44298
3474.14,-58.44033
3474.16,-58.43973
3474.18,-58.43986
3474.2,-58.43843
3474.22,-58.43985
3474.24,-58.43821
3474.26,-58.43773
3474.28,-58.43867
3474.3,-58.43883
3474.32,-58.44086
3474.34,-58.43904
3474.36,-58.43782
3474.38,-58.43698
3474.4,-58.43559
3474.42,-58.43801
3474.44,-58.43719
3474.46,-58.4375
3474.48,-58.43921
3474.5,-58.43775
3474.52,-58.43816
3474.54,-58.4366
3474.56,-58.43549
3474.58,-58.4358
3474.6,-58.43406
3474.62,-58.43549
3474.64,-58.43551
3474.66,-58.43586
3474.68,-58.43843
3474.7,-58.43662
3474.72,-58.43623
3474.74,-58.43476
3474.76,-58.43291
3474.78,-58.43494
3474.8,-58.43436
3474.82,-58.43502
3474.84,-58.43563
3474.86,-58.4357
3474.88,-58.4379
3474.9,-58.43574
3474.92,-58.43421
3474.94,-58.43255
3474.96,-58.4298
3474.98,-58.4308
3475,-58.43016
3475.02,-58.43145
3475.04,-58.43322
3475.06,-58.43132
3475.08,-58.43142
3475.1,-58.42956
3475.12,-58.42804
3475.14,-58.42927
3475.16,-58.42815
3475.18,-58.42877
3475.2,-58.42909
3475.22,-58.42989
3475.24,-58.43263
3475.26,-58.43092
3475.28,-58.43038
3475.3,-58.42988
3475.32,-58.42823
3475.34,-58.4308
3475.36,-58.43037
3475.38,-58.43029
3475.4,-58.43128
3475.42,-58.42807
3475.44,-58.42813
3475.46,-58.42803
3475.48,-58.4284
3475.5,-58.43115
3475.52,-58.43006
3475.54,-58.4314
3475.56,-58.43278
3475.58,-58.432
3475.6,-58.43342
3475.62,-58.43091
3475.64,-58.42869
3475.66,-58.42911
3475.68,-58.42749
3475.7,-58.42874
3475.72,-58.42848
3475.74,-58.4275
3475.76,-58.4287
3475.78,-58.42535
3475.8,-58.42419
3475.82,-58.42436
3475.84,-58.42319
3475.86,-58.42662
3475.88,-58.42735
3475.9,-58.4278
3475.92,-58.43036
3475.94,-58.42784
3475.96,-58.42644
3475.98,-58.42521
3476,-58.42345
3476.02,-58.42495
3476.04,-58.42397
3476.06,-58.42466
3476.08,-58.42659
3476.1,-58.42429
3476.12,-58.42473
3476.14,-58.42468
3476.16,-58.42368
3476.18,-58.42661
3476.2,-58.42592
3476.22,-58.42591
3476.24,-58.42768
3476.26,-58.42541
3476.28,-58.4253
3476.3,-58.42415
3476.32,-58.42248
3476.34,-58.42436
3476.36,-58.42387
3476.38,-58.42537
3476.4,-58.42772
3476.42,-58.42538
3476.44,-58.42509
3476.46,-58.42304
3476.48,-58.42029
3476.5,-58.42235
3476.52,-58.42166
3476.54,-58.42191
3476.56,-58.42415
3476.58,-58.42265
3476.6,-58.42278
3476.62,-58.42255
3476.64,-58.42186
3476.66,-58.42476
3476.68,-58.42453
3476.7,-58.42504
3476.72,-58.42719
3476.74,-58.42432
3476.76,-58.42294
3476.78,-58.42169
3476.8,-58.41886
3476.82,-58.42003
3476.84,-58.41946
3476.86,-58.41963
3476.88,-58.42285
3476.9,-58.42203
3476.92,-58.42222
3476.94,-58.42381
3476.96,-58.42331
3476.98,-58.42537
3477,-58.42556
3477.02,-58.42485
3477.04,-58.42681
3477.06,-58.42379
3477.08,-58.42204
3477.1,-58.42372
3477.12,-58.4221
3477.14,-58.42356
3477.16,-58.42457
3477.18,-58.42198
3477.2,-58.42239
3477.22,-58.42004
3477.24,-58.41795
3477.26,-58.42097
3477.28,-58.42095
3477.3,-58.42233
3477.32,-58.4248
3477.34,-58.42407
3477.36,-58.42553
3477.38,-58.42392
3477.4,-58.42208
3477.42,-58.4236
3477.44,-58.4229
3477.46,-58.42417
3477.48,-58.42454
3477.5,-58.42446
3477.52,-58.42605
3477.54,-58.42428
3477.56,-58.42463
3477.58,-58.42407
3477.6,-58.42308
3477.62,-58.4242
3477.64,-58.42383
3477.66,-58.42591
3477.68,-58.4261
3477.7,-58.42659
3477.72,-58.42814
3477.74,-58.42831
3477.76,-58.42956
3477.78,-58.42883
3477.8,-58.42924
3477.82,-58.42776
3477.84,-58.42626
3477.86,-58.4248
3477.88,-58.42296
3477.9,-58.42282
3477.92,-58.42197
3477.94,-58.42288
3477.96,-58.42253
3477.98,-58.42367
3478,-58.42461
3478.02,-58.42737
3478.04,-58.42925
3478.06,-58.42976
3478.08,-58.43026
3478.1,-58.42936
3478.12,-58.42948
3478.14,-58.42964
3478.16,-58.43064
3478.18,-58.43126
3478.2,-58.43211
3478.22,-58.43054
3478.24,-58.43003
3478.26,-58.42901
3478.28,-58.42854
3478.3,-58.42764
3478.32,-58.4262
3478.34,-58.42501
3478.36,-58.42446
3478.38,-58.42439
3478.4,-58.42465
3478.42,-58.42539
3478.44,-58.42453
3478.46,-58.42541
3478.48,-58.42611
3478.5,-58.42747
3478.52,-58.4284
3478.54,-58.4297
3478.56,-58.42975
3478.58,-58.43101
3478.6,-58.43198
3478.62,-58.43298
3478.64,-58.43384
3478.66,-58.43457
3478.68,-58.43612
3478.7,-58.43664
3478.72,-58.43847
3478.74,-58.43821
3478.76,-58.43848
3478.78,-58.43727
3478.8,-58.43628
3478.82,-58.43483
3478.84,-58.43384
3478.86,-58.43305
3478.88,-58.43207
3478.9,-58.43272
3478.92,-58.43261
3478.94,-58.43478
3478.96,-58.43516
3478.98,-58.4366
3479,-58.43703
3479.02,-58.43693
3479.04,-58.43815
3479.06,-58.43962
3479.08,-58.44174
3479.1,-58.44219
3479.12,-58.44383
3479.14,-58.442
3479.16,-58.44079
3479.18,-58.44025
3479.2,-58.43964
3479.22,-58.44012
3479.24,-58.43916
3479.26,-58.4401
3479.28,-58.43993
3479.3,-58.44201
3479.32,-58.44302
3479.34,-58.4436
3479.36,-58.44475
3479.38,-58.44432
3479.4,-58.44607
3479.42,-58.44581
3479.44,-58.44654
3479.46,-58.44538
3479.48,-58.4442
3479.5,-58.44468
3479.52,-58.44431
3479.54,-58.44575
3479.56,-58.44486
3479.58,-58.44589
3479.6,-58.44568
3479.62,-58.44548
3479.64,-58.44766
3479.66,-58.44811
3479.68,-58.44926
3479.7,-58.44766
3479.72,-58.44654
3479.74,-58.44539
3479.76,-58.44561
3479.78,-58.44781
3479.8,-58.44882
3479.82,-58.45122
3479.84,-58.45067
3479.86,-58.45191
3479.88,-58.45322
3479.9,-58.45355
3479.92,-58.45568
3479.94,-58.45407
3479.96,-58.45378
3479.98,-58.45246
3480,-58.45173
3480.02,-58.45267
3480.04,-58.45275
3480.06,-58.45452
3480.08,-58.45443
3480.1,-58.45664
3480.12,-58.45827
3480.14,-58.45941
3480.16,-58.46171
3480.18,-58.46079
3480.2,-58.46152
3480.22,-58.46004
3480.24,-58.45894
3480.26,-58.4588
3480.28,-58.45787
3480.3,-58.46001
3480.32,-58.46086
3480.34,-58.4641
3480.36,-58.46612
3480.38,-58.46758
3480.4,-58.4702
3480.42,-58.46891
3480.44,-58.46954
3480.46,-58.46835
3480.48,-58.46703
3480.5,-58.46734
3480.52,-58.46636
3480.54,-58.46749
3480.56,-58.46714
3480.58,-58.46837
3480.6,-58.46942
3480.62,-58.4699
3480.64,-58.4718
3480.66,-58.47082
3480.68,-58.47207
3480.7,-58.47185
3480.72,-58.47133
3480.74,-58.47286
3480.76,-58.47207
3480.78,-58.47348
3480.8,-58.47388
3480.82,-58.47543
3480.84,-58.47763
3480.86,-58.47746
3480.88,-58.47899
3480.9,-58.47757
3480.92,-58.47687
3480.94,-58.47604
3480.96,-58.47493
3480.98,-58.47699
3481,-58.4767
3481.02,-58.47789
3481.04,-58.47831
3481.06,-58.47902
3481.08,-58.48161
3481.1,-58.4801
3481.12,-58.47978
3481.14,-58.47805
3481.16,-58.47645
3481.18,-58.47708
3481.2,-58.47709
3481.22,-58.47883
3481.24,-58.47811
3481.26,-58.47949
3481.28,-58.48138
3481.3,-58.48061
3481.32,-58.48155
3481.34,-58.47938
3481.36,-58.47902
3481.38,-58.47945
3481.4,-58.47915
3481.42,-58.4819
3481.44,-58.48212
3481.46,-58.48379
3481.48,-58.4849
3481.5,-58.48501
3481.52,-58.48679
3481.54,-58.48509
3481.56,-58.48435
3481.58,-58.48271
3481.6,-58.48142
3481.62,-58.48218
3481.64,-58.48112
3481.66,-58.48306
3481.68,-58.48322
3481.7,-58.4835
3481.72,-58.48578
3481.74,-58.48497
3481.76,-58.48577
3481.78,-58.48514
3481.8,-58.48479
3481.82,-58.48644
3481.84,-58.4873
3481.86,-58.49058
3481.88,-58.49192
3481.9,-58.49493
3481.92,-58.49794
3481.94,-58.49771
3481.96,-58.50017
3481.98,-58.49911
3482,-58.49819
3482.02,-58.4987
3482.04,-58.49792
3482.06,-58.50018
3482.08,-58.50011
3482.1,-58.50102
3482.12,-58.5024
3482.14,-58.50185
3482.16,-58.5028
3482.18,-58.50111
3482.2,-58.50157
3482.22,-58.50248
3482.24,-58.5023
3482.26,-58.50461
3482.28,-58.50445
3482.3,-58.50597
3482.32,-58.50767
3482.34,-58.5086
3482.36,-58.51165
3482.38,-58.51144
3482.4,-58.51283
3482.42,-58.51422
3482.44,-58.51476
3482.46,-58.5182
3482.48,-58.5183
3482.5,-58.51927
3482.52,-58.52061
3482.54,-58.52008
3482.56,-58.522
3482.58,-58.52157
3482.6,-58.52218
3482.62,-58.52334
3482.64,-58.52306
3482.66,-58.52528
3482.68,-58.52468
3482.7,-58.52601
3482.72,-58.52861
3482.74,-58.52868
3482.76,-58.5307
3482.78,-58.5295
3482.8,-58.52937
3482.82,-58.53064
3482.84,-58.53033
3482.86,-58.53328
3482.88,-58.53361
3482.9,-58.53448
3482.92,-58.53677
3482.94,-58.53676
3482.96,-58.53824
3482.98,-58.53726
3483,-58.53711
3483.02,-58.53827
3483.04,-58.53763
3483.06,-58.53973
3483.08,-58.53984
3483.1,-58.54033
3483.12,-58.54271
3483.14,-58.54148
3483.16,-58.54249
3483.18,-58.54227
3483.2,-58.54149
3483.22,-58.5442
3483.24,-58.54392
3483.26,-58.54546
3483.28,-58.54693
3483.3,-58.54766
3483.32,-58.55075
3483.34,-58.54895
3483.36,-58.54884
3483.38,-58.55052
3483.4,-58.55048
3483.42,-58.55377
3483.44,-58.55394
3483.46,-58.55423
3483.48,-58.55632
3483.5,-58.55501
3483.52,-58.55595
3483.54,-58.55552
3483.56,-58.55444
3483.58,-58.5557
3483.6,-58.55454
3483.62,-58.55644
3483.64,-58.55801
3483.66,-58.55823
3483.68,-58.56084
3483.7,-58.55851
3483.72,-58.5573
3483.74,-58.5591
3483.76,-58.55928
3483.78,-58.56217
3483.8,-58.56255
3483.82,-58.56265
3483.84,-58.56515
3483.86,-58.56335
3483.88,-58.56265
3483.9,-58.56198
3483.92,-58.56054
3483.94,-58.56181
3483.96,-58.56136
3483.98,-58.56326
3484,-58.56613
3484.02,-58.56604
3484.04,-58.56658
3484.06,-58.5646
3484.08,-58.56406
3484.1,-58.56597
3484.12,-58.56518
3484.14,-58.56783
3484.16,-58.56975
3484.18,-58.56943
3484.2,-58.57237
3484.22,-58.57174
3484.24,-58.57142
3484.26,-58.57264
3484.28,-58.57028
3484.3,-58.57136
3484.32,-58.57251
3484.34,-58.57289
3484.36,-58.57564
3484.38,-58.57447
3484.4,-58.57387
3484.42,-58.57457
3484.44,-58.57395
3484.46,-58.57638
3484.48,-58.57715
3484.5,-58.57787
3484.52,-58.58046
3484.54,-58.57846
3484.56,-58.57793
3484.58,-58.57883
3484.6,-58.57757
3484.62,-58.57945
3484.64,-58.57933
3484.66,-58.57959
3484.68,-58.58269
3484.7,-58.58157
3484.72,-58.5822
3484.74,-58.58311
3484.76,-58.58235
3484.78,-58.58581
3484.8,-58.58661
3484.82,-58.5872
3484.84,-58.5898
3484.86,-58.58683
3484.88,-58.5855
3484.9,-58.58605
3484.92,-58.58481
3484.94,-58.58674
3484.96,-58.58703
3484.98,-58.58761
3485,-58.5909
3485.02,-58.58957
3485.04,-58.58954
3485.06,-58.59066
3485.08,-58.58843
3485.1,-58.58965
3485.12,-58.59046
3485.14,-58.59104
3485.16,-58.59421
3485.18,-58.59257
3485.2,-58.59165
3485.22,-58.59288
3485.24,-58.59133
3485.26,-58.59304
3485.28,-58.59467
3485.3,-58.59429
3485.32,-58.59609
3485.34,-58.59417
3485.36,-58.59311
3485.38,-58.59606
3485.4,-58.59612
3485.42,-58.59865
3485.44,-58.60152
3485.46,-58.60085
3485.48,-58.60239
3485.5,-58.60129
3485.52,-58.60041
3485.54,-58.60368
3485.56,-58.603
3485.58,-58.60384
3485.6,-58.60562
3485.62,-58.60312
3485.64,-58.6034
3485.66,-58.60183
3485.68,-58.59931
3485.7,-58.60056
3485.72,-58.59901
3485.74,-58.59949
3485.76,-58.60148
3485.78,-58.60093
3485.8,-58.60196
3485.82,-58.59936
3485.84,-58.59786
3485.86,-58.59892
3485.88,-58.59812
3485.9,-58.60078
3485.92,-58.6016
3485.94,-58.60232
3485.96,-58.60419
3485.98,-58.60456
3486,-58.60647
3486.02,-58.6063
3486.04,-58.60712
3486.06,-58.60652
3486.08,-58.60576
3486.1,-58.60742
3486.12,-58.60734
3486.14,-58.60921
3486.16,-58.60969
3486.18,-58.61041
3486.2,-58.611
3486.22,-58.6127
3486.24,-58.6154
3486.26,-58.61632
3486.28,-58.61759
3486.3,-58.61632
3486.32,-58.61577
3486.34,-58.61421
3486.36,-58.613
3486.38,-58.61164
3486.4,-58.61061
3486.42,-58.60892
3486.44,-58.60755
3486.46,-58.60795
3486.48,-58.60818
3486.5,-58.60948
3486.52,-58.6089
3486.54,-58.60915
3486.56,-58.60925
3486.58,-58.60985
3486.6,-58.61029
3486.62,-58.61209
3486.64,-58.61308
3486.66,-58.61412
3486.68,-58.61524
3486.7,-58.61662
3486.72,-58.61793
3486.74,-58.61861
3486.76,-58.61906
3486.78,-58.61885
3486.8,-58.6201
3486.82,-58.62094
3486.84,-58.62164
3486.86,-58.62054
3486.88,-58.62002
3486.9,-58.61835
3486.92,-58.61787
3486.94,-58.61656
3486.96,-58.61556
3486.98,-58.61475
3487,-58.61385
3487.02,-58.61447
3487.04,-58.61479
3487.06,-58.61633
3487.08,-58.61706
3487.1,-58.6178
3487.12,-58.61696
3487.14,-58.61794
3487.16,-58.61839
3487.18,-58.61945
3487.2,-58.61999
3487.22,-58.61894
3487.24,-58.61939
3487.26,-58.61934
3487.28,-58.62072
3487.3,-58.62074
3487.32,-58.62137
3487.34,-58.61947
3487.36,-58.61793
3487.38,-58.6176
3487.4,-58.61693
3487.42,-58.61797
3487.44,-58.61764
3487.46,-58.61851
3487.48,-58.61825
3487.5,-58.61953
3487.52,-58.62026
3487.54,-58.62085
3487.56,-58.62154
3487.58,-58.62041
3487.6,-58.62054
3487.62,-58.61864
3487.64,-58.61839
3487.66,-58.61778
3487.68,-58.61779
3487.7,-58.61828
3487.72,-58.61801
3487.74,-58.6196
3487.76,-58.6192
3487.78,-58.6209
3487.8,-58.62144
3487.82,-58.6221
3487.84,-58.62393
3487.86,-58.62461
3487.88,-58.62659
3487.9,-58.62516
3487.92,-58.62444
3487.94,-58.62327
3487.96,-58.62278
3487.98,-58.62335
3488,-58.62272
3488.02,-58.62395
3488.04,-58.62286
3488.06,-58.62432
3488.08,-58.62546
3488.1,-58.62592
3488.12,-58.62755
3488.14,-58.62646
3488.16,-58.62687
3488.18,-58.62528
3488.2,-58.62391
3488.22,-58.62259
3488.24,-58.62145
3488.26,-58.62219
3488.28,-58.6212
3488.3,-58.62294
3488.32,-58.62338
3488.34,-58.62392
3488.36,-58.62489
3488.38,-58.624
3488.4,-58.62506
3488.42,-58.62319
3488.44,-58.6225
3488.46,-58.62144
3488.48,-58.61984
3488.5,-58.61994
3488.52,-58.61835
3488.54,-58.61962
3488.56,-58.61995
3488.58,-58.6211
3488.6,-58.62264
3488.62,-58.6223
3488.64,-58.62375
3488.66,-58.6219
3488.68,-58.62064
3488.7,-58.61917
3488.72,-58.61706
3488.74,-58.6166
3488.76,-58.61508
3488.78,-58.61656
3488.8,-58.61639
3488.82,-58.61694
3488.84,-58.61838
3488.86,-58.61722
3488.88,-58.61789
3488.9,-58.61538
3488.92,-58.61394
3488.94,-58.61386
3488.96,-58.61351
3488.98,-58.61529
3489,-58.6147
3489.02,-58.61701
3489.04,-58.61835
3489.06,-58.61842
3489.08,-58.61992
3489.1,-58.61818
3489.12,-58.61798
3489.14,-58.61677
3489.16,-58.61657
3489.18,-58.61763
3489.2,-58.61673
3489.22,-58.61767
3489.24,-58.61631
3489.26,-58.61672
3489.28,-58.61781
3489.3,-58.61706
3489.32,-58.61777
3489.34,-58.61554
3489.36,-58.61522
3489.38,-58.61444
3489.4,-58.61368
3489.42,-58.61576
3489.44,-58.61498
3489.46,-58.61626
3489.48,-58.61663
3489.5,-58.61689
3489.52,-58.61856
3489.54,-58.61725
3489.56,-58.61769
3489.58,-58.61605
3489.6,-58.61475
3489.62,-58.6153
3489.64,-58.61426
3489.66,-58.61537
3489.68,-58.61486
3489.7,-58.61578
3489.72,-58.61735
3489.74,-58.61726
3489.76,-58.61836
3489.78,-58.61579
3489.8,-58.61493
3489.82,-58.61437
3489.84,-58.61347
3489.86,-58.61539
3489.88,-58.61409
3489.9,-58.61466
3489.92,-58.61519
3489.94,-58.61551
3489.96,-58.61782
3489.98,-58.61653
3490,-58.61605
3490.02,-58.61405
3490.04,-58.61217
3490.06,-58.61337
3490.08,-58.61258
3490.1,-58.61457
3490.12,-58.61512
3490.14,-58.61536
3490.16,-58.61772
3490.18,-58.61686
3490.2,-58.61725
3490.22,-58.61573
3490.24,-58.61407
3490.26,-58.61416
3490.28,-58.61304
3490.3,-58.61486
3490.32,-58.61466
3490.34,-58.61525
3490.36,-58.61687
3490.38,-58.61495
3490.4,-58.61481
3490.42,-58.61273
3490.44,-58.61124
3490.46,-58.61152
3490.48,-58.61046
3490.5,-58.61185
3490.52,-58.61135
3490.54,-58.61254
3490.56,-58.61494
3490.58,-58.61436
3490.6,-58.61536
3490.62,-58.61272
3490.64,-58.6113
3490.66,-58.61294
3490.68,-58.61245
3490.7,-58.61475
3490.72,-58.61466
3490.74,-58.61451
3490.76,-58.61627
3490.78,-58.61514
3490.8,-58.61564
3490.82,-58.61332
3490.84,-58.61115
3490.86,-58.61169
3490.88,-58.61076
3490.9,-58.61239
3490.92,-58.61249
3490.94,-58.61322
3490.96,-58.61532
3490.98,-58.61321
3491,-58.61255
3491.02,-58.61033
3491.04,-58.60787
3491.06,-58.60788
3491.08,-58.60548
3491.1,-58.60649
3491.12,-58.60705
3491.14,-58.60633
3491.16,-58.60763
3491.18,-58.60575
3491.2,-58.60527
3491.22,-58.60337
3491.24,-58.60109
3491.26,-58.6017
3491.28,-58.59904
3491.3,-58.59955
3491.32,-58.60104
3491.34,-58.60087
3491.36,-58.60221
3491.38,-58.59951
3491.4,-58.59824
3491.42,-58.59837
3491.44,-58.5975
3491.46,-58.59955
3491.48,-58.5992
3491.5,-58.59979
3491.52,-58.60081
3491.54,-58.59873
3491.56,-58.59937
3491.58,-58.59773
3491.6,-58.59641
3491.62,-58.59873
3491.64,-58.59804
3491.66,-58.59856
3491.68,-58.59869
3491.7,-58.59872
3491.72,-58.60063
3491.74,-58.59876
3491.76,-58.59818
3491.78,-58.59682
3491.8,-58.59446
3491.82,-58.59582
3491.84,-58.59447
3491.86,-58.59514
3491.88,-58.59716
3491.9,-58.59576
3491.92,-58.59669
3491.94,-58.59553
3491.96,-58.59478
3491.98,-58.59628
3492,-58.59437
3492.02,-58.59463
3492.04,-58.59439
3492.06,-58.59353
3492.08,-58.59508
3492.1,-58.59223
3492.12,-58.59014
3492.14,-58.58994
3492.16,-58.58866
3492.18,-58.59012
3492.2,-58.58956
3492.22,-58.59006
3492.24,-58.59192
3492.26,-58.58943
3492.28,-58.58932
3492.3,-58.58831
3492.32,-58.58747
3492.34,-58.59004
3492.36,-58.58889
3492.38,-58.59043
3492.4,-58.59305
3492.42,-58.59209
3492.44,-58.59262
3492.46,-58.58969
3492.48,-58.58718
3492.5,-58.58828
3492.52,-58.58704
3492.54,-58.58883
3492.56,-58.59014
3492.58,-58.58828
3492.6,-58.58843
3492.62,-58.58506
3492.64,-58.58295
3492.66,-58.58415
3492.68,-58.58265
3492.7,-58.58469
3492.72,-58.58634
3492.74,-58.58668
3492.76,-58.58878
3492.78,-58.5857
3492.8,-58.58293
3492.82,-58.58223
3492.84,-58.58024
3492.86,-58.58241
3492.88,-58.58406
3492.9,-58.58493
3492.92,-58.58729
3492.94,-58.58466
3492.96,-58.58326
3492.98,-58.58343
3493,-58.58098
3493.02,-58.58232
3493.04,-58.58226
3493.06,-58.58105
3493.08,-58.58345
3493.1,-58.58157
3493.12,-58.58099
3493.14,-58.58243
3493.16,-58.57987
3493.18,-58.58041
3493.2,-58.58043
3493.22,-58.57932
3493.24,-58.58075
3493.26,-58.57744
3493.28,-58.57502
3493.3,-58.57588
3493.32,-58.57477
3493.34,-58.57667
3493.36,-58.5776
3493.38,-58.57657
3493.4,-58.57843
3493.42,-58.57697
3493.44,-58.57667
3493.46,-58.57873
3493.48,-58.5776
3493.5,-58.57956
3493.52,-58.58057
3493.54,-58.57882
3493.56,-58.57931
3493.58,-58.57568
3493.6,-58.57191
3493.62,-58.57116
3493.64,-58.56794
3493.66,-58.56864
3493.68,-58.5709
3493.7,-58.56922
3493.72,-58.57057
3493.74,-58.56979
3493.76,-58.56761
3493.78,-58.57036
3493.8,-58.56996
3493.82,-58.56992
3493.84,-58.57177
3493.86,-58.56928
3493.88,-58.56954
3493.9,-58.5709
3493.92,-58.57016
3493.94,-58.57231
3493.96,-58.5716
3493.98,-58.57077
3494,-58.57201
3494.02,-58.56881
3494.04,-58.56722
3494.06,-58.56567
3494.08,-58.56289
3494.1,-58.56477
3494.12,-58.5652
3494.14,-58.56678
3494.16,-58.56897
3494.18,-58.56855
3494.2,-58.56899
3494.22,-58.56558
3494.24,-58.56378
3494.26,-58.56316
3494.28,-58.56208
3494.3,-58.56357
3494.32,-58.56245
3494.34,-58.56341
3494.36,-58.56417
3494.38,-58.56478
3494.4,-58.56605
3494.42,-58.56595
3494.44,-58.56634
3494.46,-58.5647
3494.48,-58.5653
3494.5,-58.56433
3494.52,-58.56377
3494.54,-58.56368
3494.56,-58.56241
3494.58,-58.56291
3494.6,-58.56288
3494.62,-58.56341
3494.64,-58.56294
3494.66,-58.56374
3494.68,-58.56367
3494.7,-58.5645
3494.72,-58.56446
3494.74,-58.56441
3494.76,-58.56437
3494.78,-58.56286
3494.8,-58.56275
3494.82,-58.56223
3494.84,-58.56186
3494.86,-58.56142
3494.88,-58.56231
3494.9,-58.56091
3494.92,-58.56019
3494.94,-58.55945
3494.96,-58.55838
3494.98,-58.55643
3495,-58.5548
3495.02,-58.55328
3495.04,-58.55227
3495.06,-58.55214
3495.08,-58.55197
3495.1,-58.55275
3495.12,-58.55321
3495.14,-58.55413
3495.16,-58.55402
3495.18,-58.55514
3495.2,-58.55441
3495.22,-58.55386
3495.24,-58.5524
3495.26,-58.55219
3495.28,-58.55245
3495.3,-58.55298
3495.32,-58.55405
3495.34,-58.55468
3495.36,-58.55598
3495.38,-58.55613
3495.4,-58.55734
3495.42,-58.55616
3495.44,-58.55577
3495.46,-58.55462
3495.48,-58.55379
3495.5,-58.55351
3495.52,-58.55372
3495.54,-58.55398
3495.56,-58.55328
3495.58,-58.55375
3495.6,-58.55207
3495.62,-58.5525
3495.64,-58.55241
3495.66,-58.55326
3495.68,-58.55464
3495.7,-58.55543
3495.72,-58.55677
3495.74,-58.55703
3495.76,-58.55812
3495.78,-58.55672
3495.8,-58.55602
3495.82,-58.55368
3495.84,-58.5516
3495.86,-58.55087
3495.88,-58.55017
3495.9,-58.55146
3495.92,-58.55112
3495.94,-58.55215
3495.96,-58.55216
3495.98,-58.55375
3496,-58.55524
3496.02,-58.55561
3496.04,-58.55752
3496.06,-58.55629
3496.08,-58.55576
3496.1,-58.55365
3496.12,-58.55227
3496.14,-58.5514
3496.16,-58.55021
3496.18,-58.55001
3496.2,-58.54827
3496.22,-58.54907
3496.24,-58.54886
3496.26,-58.55118
3496.28,-58.55418
3496.3,-58.55468
3496.32,-58.556
3496.34,-58.55413
3496.36,-58.55333
3496.38,-58.55179
3496.4,-58.55045
3496.42,-58.55029
3496.44,-58.54906
3496.46,-58.54968
3496.48,-58.54906
3496.5,-58.55053
3496.52,-58.55118
3496.54,-58.55182
3496.56,-58.55396
3496.58,-58.55362
3496.6,-58.55462
3496.62,-58.55276
3496.64,-58.5515
3496.66,-58.55153
3496.68,-58.55132
3496.7,-58.55339
3496.72,-58.55332
3496.74,-58.55483
3496.76,-58.5546
3496.78,-58.55469
3496.8,-58.5568
3496.82,-58.55631
3496.84,-58.55742
3496.86,-58.55552
3496.88,-58.55387
3496.9,-58.55352
3496.92,-58.55259
3496.94,-58.55411
3496.96,-58.554
3496.98,-58.55507
3497,-58.55442
3497.02,-58.55425
3497.04,-58.5561
3497.06,-58.55545
3497.08,-58.55686
3497.1,-58.55487
3497.12,-58.5529
3497.14,-58.55312
3497.16,-58.55226
3497.18,-58.55361
3497.2,-58.55334
3497.22,-58.55478
3497.24,-58.55602
3497.26,-58.55726
3497.28,-58.56105
3497.3,-58.56097
3497.32,-58.56141
3497.34,-58.55972
3497.36,-58.55723
3497.38,-58.55717
3497.4,-58.55677
3497.42,-58.55872
3497.44,-58.5583
3497.46,-58.55875
3497.48,-58.55941
3497.5,-58.55858
3497.52,-58.55983
3497.54,-58.558
3497.56,-58.55713
3497.58,-58.55617
3497.6,-58.55525
3497.62,-58.55634
3497.64,-58.55499
3497.66,-58.55744
3497.68,-58.55868
3497.7,-58.55835
3497.72,-58.5597
3497.74,-58.55824
3497.76,-58.55842
3497.78,-58.55658
3497.8,-58.55497
3497.82,-58.55519
3497.84,-58.5542
3497.86,-58.55594
3497.88,-58.5559
3497.9,-58.55698
3497.92,-58.5587
3497.94,-58.55885
3497.96,-58.56055
3497.98,-58.55909
3498,-58.55856
3498.02,-58.55726
3498.04,-58.55533
3498.06,-58.557
3498.08,-58.55631
3498.1,-58.55762
3498.12,-58.55886
3498.14,-58.55946
3498.16,-58.56158
3498.18,-58.56097
3498.2,-58.56232
3498.22,-58.56208
3498.24,-58.56153
3498.26,-58.56197
3498.28,-58.55992
3498.3,-58.56158
3498.32,-58.56221
3498.34,-58.56301
3498.36,-58.56555
3498.38,-58.56424
3498.4,-58.56375
3498.42,-58.56219
3498.44,-58.56203
3498.46,-58.56348
3498.48,-58.56342
3498.5,-58.56528
3498.52,-58.56467
3498.54,-58.56546
3498.56,-58.56729
3498.58,-58.56671
3498.6,-58.56773
3498.62,-58.56561
3498.64,-58.5646
3498.66,-58.5653
3498.68,-58.56549
3498.7,-58.56878
3498.72,-58.56976
3498.74,-58.5719
3498.76,-58.57382
3498.78,-58.57334
3498.8,-58.57484
3498.82,-58.57332
3498.84,-58.57266
3498.86,-58.57257
3498.88,-58.57156
3498.9,-58.57396
3498.92,-58.57423
3498.94,-58.57544
3498.96,-58.57686
3498.98,-58.57618
3499,-58.57723
3499.02,-58.57543
3499.04,-58.57483
3499.06,-58.57519
3499.08,-58.57461
3499.1,-58.57633
3499.12,-58.57571
3499.14,-58.57695
3499.16,-58.57814
3499.18,-58.57717
3499.2,-58.57854
3499.22,-58.57658
3499.24,-58.57594
3499.26,-58.57689
3499.28,-58.57673
3499.3,-58.57813
3499.32,-58.57686
3499.34,-58.57808
3499.36,-58.57983
3499.38,-58.57939
3499.4,-58.5816
3499.42,-58.58016
3499.44,-58.57943
3499.46,-58.58112
3499.48,-58.58108
3499.5,-58.58368
3499.52,-58.58343
3499.54,-58.58252
3499.56,-58.58311
3499.58,-58.58143
3499.6,-58.58259
3499.62,-58.58211
3499.64,-58.58168
3499.66,-58.58307
3499.68,-58.58109
3499.7,-58.58221
3499.72,-58.58302
3499.74,-58.58295
3499.76,-58.58454
3499.78,-58.58183
3499.8,-58.5812
3499.82,-58.58188
3499.84,-58.58229
3499.86,-58.58511
3499.88,-58.58469
3499.9,-58.58489
3499.92,-58.58581
3499.94,-58.5867
3499.96,-58.58969
3499.98,-58.5882
3500,-58.58791
3500.02,-58.58928
3500.04,-58.58823
3500.06,-58.59083
3500.08,-58.5914
3500.1,-58.59127
3500.12,-58.59271
3500.14,-58.59077
3500.16,-58.59135
3500.18,-58.59151
3500.2,-58.59168
3500.22,-58.59486
3500.24,-58.59492
3500.26,-58.59687
3500.28,-58.59826
3500.3,-58.5981
3500.32,-58.60012
3500.34,-58.59727
3500.36,-58.5957
3500.38,-58.59721
3500.4,-58.59676
3500.42,-58.60021
3500.44,-58.60207
3500.46,-58.6027
3500.48,-58.60522
3500.5,-58.6026
3500.52,-58.60208
3500.54,-58.60253
3500.56,-58.6012
3500.58,-58.60351
3500.6,-58.60333
3500.62,-58.604
3500.64,-58.60608
3500.66,-58.60413
3500.68,-58.60364
3500.7,-58.60183
3500.72,-58.60037
3500.74,-58.6028
3500.76,-58.60273
3500.78,-58.60459
3500.8,-58.60671
3500.82,-58.60559
3500.84,-58.60694
3500.86,-58.60563
3500.88,-58.60431
3500.9,-58.60685
3500.92,-58.60652
3500.94,-58.60801
3500.96,-58.61014
3500.98,-58.61074
3501,-58.61359
3501.02,-58.61224
3501.04,-58.61137
3501.06,-58.61321
3501.08,-58.61202
3501.1,-58.61408
3501.12,-58.61534
3501.14,-58.61427
3501.16,-58.61554
3501.18,-58.61227
3501.2,-58.61029
3501.22,-58.61255
3501.24,-58.61242
3501.26,-58.61465
3501.28,-58.61641
3501.3,-58.61656
3501.32,-58.61874
3501.34,-58.61719
3501.36,-58.6166
3501.38,-58.61856
3501.4,-58.61781
3501.42,-58.6193
3501.44,-58.6199
3501.46,-58.61992
3501.48,-58.62245
3501.5,-58.62014
3501.52,-58.61918
3501.54,-58.6209
3501.56,-58.61982
3501.58,-58.62218
3501.6,-58.62407
3501.62,-58.62431
3501.64,-58.62682
3501.66,-58.62501
3501.68,-58.62359
3501.7,-58.62512
3501.72,-58.62338
3501.74,-58.62485
3501.76,-58.62719
3501.78,-58.6268
3501.8,-58.62895
3501.82,-58.62779
3501.84,-58.62638
3501.86,-58.62881
3501.88,-58.62792
3501.9,-58.62837
3501.92,-58.63024
3501.94,-58.62865
3501.96,-58.62896
3501.98,-58.62933
3502,-58.62934
3502.02,-58.63218
3502.04,-58.6325
3502.06,-58.63398
3502.08,-58.63671
3502.1,-58.63492
3502.12,-58.6347
3502.14,-58.6345
3502.16,-58.63303
3502.18,-58.6355
3502.2,-58.63606
3502.22,-58.63701
3502.24,-58.6403
3502.26,-58.63919
3502.28,-58.63949
3502.3,-58.64032
3502.32,-58.63948
3502.34,-58.64127
3502.36,-58.64074
3502.38,-58.64092
3502.4,-58.64337
3502.42,-58.64206
3502.44,-58.64251
3502.46,-58.64169
3502.48,-58.64023
3502.5,-58.64231
3502.52,-58.64227
3502.54,-58.64402
3502.56,-58.64473
3502.58,-58.64394
3502.6,-58.64465
3502.62,-58.64287
3502.64,-58.64322
3502.66,-58.64249
3502.68,-58.6424
3502.7,-58.64343
3502.72,-58.64274
3502.74,-58.64494
3502.76,-58.64489
3502.78,-58.64692
3502.8,-58.64909
3502.82,-58.6497
3502.84,-58.65126
3502.86,-58.6519
3502.88,-58.65397
3502.9,-58.65388
3502.92,-58.65445
3502.94,-58.65311
3502.96,-58.65237
3502.98,-58.65282
3503,-58.65363
3503.02,-58.6558
3503.04,-58.65669
3503.06,-58.65835
3503.08,-58.6583
3503.1,-58.65918
3503.12,-58.65933
3503.14,-58.66067
3503.16,-58.66139
3503.18,-58.66205
3503.2,-58.66272
3503.22,-58.66333
3503.24,-58.6643
3503.26,-58.66537
3503.28,-58.6663
3503.3,-58.66575
3503.32,-58.6667
3503.34,-58.66674
3503.36,-58.66693
3503.38,-58.66719
3503.4,-58.66805
3503.42,-58.66706
3503.44,-58.66711
3503.46,-58.66711
3503.48,-58.66749
3503.5,-58.6676
3503.52,-58.66796
3503.54,-58.66819
3503.56,-58.66796
3503.58,-58.6696
3503.6,-58.66997
3503.62,-58.67063
3503.64,-58.66984
3503.66,-58.67024
3503.68,-58.67015
3503.7,-58.67211
3503.72,-58.67362
3503.74,-58.67403
3503.76,-58.67539
3503.78,-58.67719
3503.8,-58.67976
3503.82,-58.68149
3503.84,-58.68388
3503.86,-58.68273
3503.88,-58.68195
3503.9,-58.68021
3503.92,-58.67908
3503.94,-58.67805
3503.96,-58.67651
3503.98,-58.67682
3504,-58.67664
3504.02,-58.67782
3504.04,-58.67786
3504.06,-58.67966
3504.08,-58.68042
3504.1,-58.68145
3504.12,-58.68255
3504.14,-58.68302
3504.16,-58.68513
3504.18,-58.68553
3504.2,-58.68642
3504.22,-58.68553
3504.24,-58.68533
3504.26,-58.68384
3504.28,-58.68222
3504.3,-58.68264
3504.32,-58.68208
3504.34,-58.68335
3504.36,-58.68324
3504.38,-58.68433
3504.4,-58.68524
3504.42,-58.68633
3504.44,-58.68809
3504.46,-58.68884
3504.48,-58.69063
3504.5,-58.68942
3504.52,-58.68974
3504.54,-58.68893
3504.56,-58.68784
3504.58,-58.68854
3504.6,-58.68779
3504.62,-58.68912
3504.64,-58.68908
3504.66,-58.6906
3504.68,-58.69169
3504.7,-58.69276
3504.72,-58.69498
3504.74,-58.69418
3504.76,-58.69465
3504.78,-58.69319
3504.8,-58.69279
3504.82,-58.69247
3504.84,-58.69184
3504.86,-58.6934
3504.88,-58.69264
3504.9,-58.69434
3504.92,-58.69512
3504.94,-58.69587
3504.96,-58.69754
3504.98,-58.69673
3505,-58.69717
3505.02,-58.69519
3505.04,-58.69441
3505.06,-58.69343
3505.08,-58.69191
3505.1,-58.693
3505.12,-58.69175
3505.14,-58.69254
3505.16,-58.69326
3505.18,-58.69464
3505.2,-58.69642
3505.22,-58.69664
3505.24,-58.69853
3505.26,-58.6973
3505.28,-58.69747
3505.3,-58.69775
3505.32,-58.69697
3505.34,-58.69823
3505.36,-58.69706
3505.38,-58.69774
3505.4,-58.69779
3505.42,-58.69855
3505.44,-58.70046
3505.46,-58.69955
3505.48,-58.70061
3505.5,-58.69901
3505.52,-58.69799
3505.54,-58.69831
3505.56,-58.69708
3505.58,-58.69767
3505.6,-58.6968
3505.62,-58.69851
3505.64,-58.69963
3505.66,-58.70049
3505.68,-58.70309
3505.7,-58.70184
3505.72,-58.70223
3505.74,-58.70081
3505.76,-58.69926
3505.78,-58.69991
3505.8,-58.69945
3505.82,-58.70207
3505.84,-58.70336
3505.86,-58.70558
3505.88,-58.70769
3505.9,-58.70763
3505.92,-58.7088
3505.94,-58.70691
3505.96,-58.70706
3505.98,-58.70632
3506,-58.70435
3506.02,-58.70486
3506.04,-58.70286
3506.06,-58.70407
3506.08,-58.70531
3506.1,-58.70568
3506.12,-58.70698
3506.14,-58.70575
3506.16,-58.70614
3506.18,-58.70493
3506.2,-58.7051
3506.22,-58.70667
3506.24,-58.70684
3506.26,-58.70943
3506.28,-58.70904
3506.3,-58.71071
3506.32,-58.71361
3506.34,-58.71443
3506.36,-58.71703
3506.38,-58.71555
3506.4,-58.71445
3506.42,-58.71348
3506.44,-58.71213
3506.46,-58.71335
3506.48,-58.71237
3506.5,-58.7138
3506.52,-58.71469
3506.54,-58.71521
3506.56,-58.71821
3506.58,-58.71765
3506.6,-58.71799
3506.62,-58.71725
3506.64,-58.71658
3506.66,-58.71745
3506.68,-58.71592
3506.7,-58.71716
3506.72,-58.71703
3506.74,-58.71741
3506.76,-58.71907
3506.78,-58.71805
3506.8,-58.71912
3506.82,-58.7178
3506.84,-58.71717
3506.86,-58.71837
3506.88,-58.7175
3506.9,-58.71957
3506.92,-58.72045
3506.94,-58.72275
3506.96,-58.72587
3506.98,-58.72608
3507,-58.72785
3507.02,-58.7256
3507.04,-58.724
3507.06,-58.72444
3507.08,-58.72321
3507.1,-58.72491
3507.12,-58.72439
3507.14,-58.72476
3507.16,-58.72701
3507.18,-58.728
3507.2,-58.73014
3507.22,-58.72833
3507.24,-58.72678
3507.26,-58.72583
3507.28,-58.72376
3507.3,-58.72512
3507.32,-58.72473
3507.34,-58.72591
3507.36,-58.72797
3507.38,-58.72772
3507.4,-58.72928
3507.42,-58.7277
3507.44,-58.72765
3507.46,-58.72897
3507.48,-58.72809
3507.5,-58.73004
3507.52,-58.72975
3507.54,-58.73072
3507.56,-58.73318
3507.58,-58.73331
3507.6,-58.73476
3507.62,-58.73287
3507.64,-58.73253
3507.66,-58.7338
3507.68,-58.73263
3507.7,-58.73533
3507.72,-58.73563
3507.74,-58.73558
3507.76,-58.73722
3507.78,-58.73571
3507.8,-58.73597
3507.82,-58.73433
3507.84,-58.73304
3507.86,-58.73508
3507.88,-58.73511
3507.9,-58.7372
3507.92,-58.73823
3507.94,-58.73813
3507.96,-58.73995
3507.98,-58.73888
3508,-58.73956
3508.02,-58.73971
3508.04,-58.73929
3508.06,-58.74118
3508.08,-58.74026
3508.1,-58.74165
3508.12,-58.74275
3508.14,-58.74239
3508.16,-58.74421
3508.18,-58.74194
3508.2,-58.7409
3508.22,-58.74139
3508.24,-58.74043
3508.26,-58.74268
3508.28,-58.74244
3508.3,-58.74138
3508.32,-58.74133
3508.34,-58.73877
3508.36,-58.73824
3508.38,-58.73632
3508.4,-58.73532
3508.42,-58.73687
3508.44,-58.73545
3508.46,-58.73762
3508.48,-58.73941
3508.5,-58.73931
3508.52,-58.74064
3508.54,-58.7368
3508.56,-58.73486
3508.58,-58.73529
3508.6,-58.73437
3508.62,-58.73753
3508.64,-58.73824
3508.66,-58.73822
3508.68,-58.73997
3508.7,-58.73825
3508.72,-58.73901
3508.74,-58.73849
3508.76,-58.73729
3508.78,-58.73987
3508.8,-58.73958
3508.82,-58.7414
3508.84,-58.74383
3508.86,-58.74374
3508.88,-58.7451
3508.9,-58.74158
3508.92,-58.73841
3508.94,-58.73932
3508.96,-58.73838
3508.98,-58.73988
3509,-58.7401
3509.02,-58.73904
3509.04,-58.74029
3509.06,-58.7377
3509.08,-58.73656
3509.1,-58.73713
3509.12,-58.73575
3509.14,-58.73692
3509.16,-58.73634
3509.18,-58.73669
3509.2,-58.739
3509.22,-58.73706
3509.24,-58.73711
3509.26,-58.73712
3509.28,-58.73629
3509.3,-58.73918
3509.32,-58.73857
3509.34,-58.73885
3509.36,-58.74136
3509.38,-58.73984
3509.4,-58.74056
3509.42,-58.74061
3509.44,-58.73937
3509.46,-58.74123
3509.48,-58.74037
3509.5,-58.74036
3509.52,-58.74119
3509.54,-58.7389
3509.56,-58.73829
3509.58,-58.73612
3509.6,-58.73442
3509.62,-58.73676
3509.64,-58.73645
3509.66,-58.73772
3509.68,-58.73961
3509.7,-58.73719
3509.72,-58.73669
3509.74,-58.73457
3509.76,-58.73303
3509.78,-58.73589
3509.8,-58.73559
3509.82,-58.737
3509.84,-58.73974
3509.86,-58.73883
3509.88,-58.73953
3509.9,-58.73778
3509.92,-58.73483
3509.94,-58.73554
3509.96,-58.73358
3509.98,-58.7336
3510,-58.73549
3510.02,-58.73249
3510.04,-58.73167
3510.06,-58.73067
3510.08,-58.72875
3510.1,-58.73152
3510.12,-58.73195
3510.14,-58.73304
3510.16,-58.73593
3510.18,-58.73383
3510.2,-58.73339
3510.22,-58.73343
3510.24,-58.73193
3510.26,-58.73385
3510.28,-58.73317
3510.3,-58.73198
3510.32,-58.73298
3510.34,-58.72965
3510.36,-58.72816
3510.38,-58.72921
3510.4,-58.72769
3510.42,-58.72951
3510.44,-58.73013
3510.46,-58.72918
3510.48,-58.73099
3510.5,-58.72899
3510.52,-58.72757
3510.54,-58.72843
3510.56,-58.72673
3510.58,-58.72791
3510.6,-58.729
3510.62,-58.72724
3510.64,-58.72806
3510.66,-58.72538
3510.68,-58.72295
3510.7,-58.7247
3510.72,-58.72348
3510.74,-58.72511
3510.76,-58.72686
3510.78,-58.72624
3510.8,-58.72766
3510.82,-58.72543
3510.84,-58.72368
3510.86,-58.72281
3510.88,-58.72161
3510.9,-58.72313
3510.92,-58.72204
3510.94,-58.72269
3510.96,-58.72328
3510.98,-58.72315
3511,-58.7242
3511.02,-58.7222
3511.04,-58.72186
3511.06,-58.71944
3511.08,-58.71761
3511.1,-58.71682
3511.12,-58.71544
3511.14,-58.71593
3511.16,-58.7154
3511.18,-58.71694
3511.2,-58.71728
3511.22,-58.71816
3511.24,-58.7185
3511.26,-58.72015
3511.28,-58.72264
3511.3,-58.72344
3511.32,-58.72504
3511.34,-58.72509
3511.36,-58.72565
3511.38,-58.72491
3511.4,-58.72484
3511.42,-58.72355
3511.44,-58.72258
3511.46,-58.7207
3511.48,-58.71892
3511.5,-58.71803
3511.52,-58.71706
3511.54,-58.71686
3511.56,-58.71605
3511.58,-58.71565
3511.6,-58.71441
3511.62,-58.71446
3511.64,-58.71447
3511.66,-58.71539
3511.68,-58.71528
3511.7,-58.71547
3511.72,-58.71469
3511.74,-58.71442
3511.76,-58.71414
3511.78,-58.71413
3511.8,-58.71434
3511.82,-58.71419
3511.84,-58.71486
3511.86,-58.71562
3511.88,-58.71751
3511.9,-58.71906
3511.92,-58.72066
3511.94,-58.71922
3511.96,-58.71849
3511.98,-58.71633
3512,-58.71407
3512.02,-58.71211
3512.04,-58.71035
3512.06,-58.70829
3512.08,-58.70655
3512.1,-58.70629
3512.12,-58.70563
3512.14,-58.70752
3512.16,-58.70747
3512.18,-58.70837
3512.2,-58.70894
3512.22,-58.70976
3512.24,-58.70992
3512.26,-58.70994
3512.28,-58.71041
3512.3,-58.70948
3512.32,-58.70978
3512.34,-58.70887
3512.36,-58.70919
3512.38,-58.70689
3512.4,-58.70484
3512.42,-58.70297
3512.44,-58.70142
3512.46,-58.70188
3512.48,-58.70155
3512.5,-58.7027
3512.52,-58.70209
3512.54,-58.70364
3512.56,-58.70424
3512.58,-58.70451
3512.6,-58.70547
3512.62,-58.70403
3512.64,-58.70363
3512.66,-58.70182
3512.68,-58.70199
3512.7,-58.70096
3512.72,-58.70033
3512.74,-58.7001
3512.76,-58.69903
3512.78,-58.70055
3512.8,-58.70066
3512.82,-58.7026
3512.84,-58.70312
3512.86,-58.70369
3512.88,-58.70411
3512.9,-58.70346
3512.92,-58.70464
3512.94,-58.7028
3512.96,-58.70179
3512.98,-58.69892
3513,-58.69656
3513.02,-58.69598
3513.04,-58.69539
3513.06,-58.69745
3513.08,-58.69663
3513.1,-58.69723
3513.12,-58.69789
3513.14,-58.69859
3513.16,-58.70042
3513.18,-58.69994
3513.2,-58.70019
3513.22,-58.69716
3513.24,-58.69525
3513.26,-58.69404
3513.28,-58.69299
3513.3,-58.69468
3513.32,-58.69398
3513.34,-58.69458
3513.36,-58.69452
3513.38,-58.69587
3513.4,-58.69773
3513.42,-58.69767
3513.44,-58.69834
3513.46,-58.69605
3513.48,-58.69557
3513.5,-58.6943
3513.52,-58.69239
3513.54,-58.6919
3513.56,-58.68976
3513.58,-58.69103
3513.6,-58.691
3513.62,-58.69173
3513.64,-58.69369
3513.66,-58.69379
3513.68,-58.69542
3513.7,-58.6941
3513.72,-58.69322
3513.74,-58.69206
3513.76,-58.69072
3513.78,-58.69117
3513.8,-58.68991
3513.82,-58.69096
3513.84,-58.69051
3513.86,-58.69024
3513.88,-58.69044
3513.9,-58.68849
3513.92,-58.68853
3513.94,-58.6857
3513.96,-58.68396
3513.98,-58.68297
3514,-58.68153
3514.02,-58.68259
3514.04,-58.68142
3514.06,-58.68264
3514.08,-58.68305
3514.1,-58.68266
3514.12,-58.68368
3514.14,-58.68125
3514.16,-58.68072
3514.18,-58.67886
3514.2,-58.67755
3514.22,-58.6783
3514.24,-58.67766
3514.26,-58.6784
3514.28,-58.67681
3514.3,-58.67735
3514.32,-58.67818
3514.34,-58.67814
3514.36,-58.67973
3514.38,-58.67704
3514.4,-58.67615
3514.42,-58.67461
3514.44,-58.67265
3514.46,-58.67314
3514.48,-58.67118
3514.5,-58.6719
3514.52,-58.67171
3514.54,-58.67252
3514.56,-58.67456
3514.58,-58.67364
3514.6,-58.67418
3514.62,-58.67154
3514.64,-58.6694
3514.66,-58.66824
3514.68,-58.66616
3514.7,-58.66687
3514.72,-58.66537
3514.74,-58.6658
3514.76,-58.66651
3514.78,-58.66586
3514.8,-58.66698
3514.82,-58.66536
3514.84,-58.66465
3514.86,-58.66209
3514.88,-58.65952
3514.9,-58.66036
3514.92,-58.65838
3514.94,-58.65875
3514.96,-58.65857
3514.98,-58.65763
3515,-58.65873
3515.02,-58.65697
3515.04,-58.65646
3515.06,-58.65448
3515.08,-58.65352
3515.1,-58.65471
3515.12,-58.65424
3515.14,-58.65751
3515.16,-58.65855
3515.18,-58.65893
3515.2,-58.66117
3515.22,-58.66059
3515.24,-58.66112
3515.26,-58.65932
3515.28,-58.6581
3515.3,-58.65821
3515.32,-58.65689
3515.34,-58.65855
3515.36,-58.65821
3515.38,-58.65883
3515.4,-58.65952
3515.42,-58.65755
3515.44,-58.65818
3515.46,-58.65613
3515.48,-58.65514
3515.5,-58.655
3515.52,-58.65367
3515.54,-58.65474
3515.56,-58.65323
3515.58,-58.65459
3515.6,-58.6568
3515.62,-58.65669
3515.64,-58.65825
3515.66,-58.65655
3515.68,-58.65625
3515.7,-58.65627
3515.72,-58.65499
3515.74,-58.65694
3515.76,-58.65617
3515.78,-58.65592
3515.8,-58.65651
3515.82,-58.65619
3515.84,-58.65743
3515.86,-58.65492
3515.88,-58.65316
3515.9,-58.65197
3515.92,-58.65011
3515.94,-58.65098
3515.96,-58.64881
3515.98,-58.64883
3516,-58.64975
3516.02,-58.64831
3516.04,-58.64928
3516.06,-58.64776
3516.08,-58.647
3516.1,-58.64716
3516.12,-58.64585
3516.14,-58.64662
3516.16,-58.64506
3516.18,-58.64473
3516.2,-58.64544
3516.22,-58.64471
3516.24,-58.64553
3516.26,-58.64235
3516.28,-58.64052
3516.3,-58.64066
3516.32,-58.63849
3516.34,-58.63934
3516.36,-58.63797
3516.38,-58.63638
3516.4,-58.63673
3516.42,-58.63406
3516.44,-58.63315
3516.46,-58.63047
3516.48,-58.62825
3516.5,-58.6295
3516.52,-58.6286
3516.54,-58.6301
3516.56,-58.63039
3516.58,-58.62988
3516.6,-58.6322
3516.62,-58.63081
3516.64,-58.63079
3516.66,-58.63095
3516.68,-58.63037
3516.7,-58.63311
3516.72,-58.6326
3516.74,-58.63269
3516.76,-58.63349
3516.78,-58.63197
3516.8,-58.63208
3516.82,-58.62895
3516.84,-58.62682
3516.86,-58.62802
3516.88,-58.62675
3516.9,-58.62804
3516.92,-58.62792
3516.94,-58.62657
3516.96,-58.62741
3516.98,-58.62432
3517,-58.62247
3517.02,-58.62128
3517.04,-58.61917
3517.06,-58.62013
3517.08,-58.61908
3517.1,-58.61955
3517.12,-58.62053
3517.14,-58.6178
3517.16,-58.61649
3517.18,-58.61313
3517.2,-58.61074
3517.22,-58.61144
3517.24,-58.61003
3517.26,-58.61155
3517.28,-58.61163
3517.3,-58.60996
3517.32,-58.61142
3517.34,-58.60785
3517.36,-58.60516
3517.38,-58.60561
3517.4,-58.60397
3517.42,-58.60598
3517.44,-58.6071
3517.46,-58.60747
3517.48,-58.60967
3517.5,-58.60668
3517.52,-58.60385
3517.54,-58.60206
3517.56,-58.59963
3517.58,-58.60111
3517.6,-58.60103
3517.62,-58.60177
3517.64,-58.6035
3517.66,-58.6006
3517.68,-58.60011
3517.7,-58.59881
3517.72,-58.59625
3517.74,-58.59715
3517.76,-58.59523
3517.78,-58.59527
3517.8,-58.59716
3517.82,-58.59478
3517.84,-58.59453
3517.86,-58.59269
3517.88,-58.58963
3517.9,-58.59072
3517.92,-58.58968
3517.94,-58.59105
3517.96,-58.59325
3517.98,-58.59068
3518,-58.59037
3518.02,-58.58794
3518.04,-58.58468
3518.06,-58.58554
3518.08,-58.58321
3518.1,-58.5825
3518.12,-58.58343
3518.14,-58.58098
3518.16,-58.58147
3518.18,-58.58067
3518.2,-58.57845
3518.22,-58.57996
3518.24,-58.57884
3518.26,-58.57921
3518.28,-58.58094
3518.3,-58.57746
3518.32,-58.57571
3518.34,-58.57287
3518.36,-58.56969
3518.38,-58.57229
3518.4,-58.5723
3518.42,-58.57237
3518.44,-58.57427
3518.46,-58.57211
3518.48,-58.57182
3518.5,-58.57174
3518.52,-58.57033
3518.54,-58.57176
3518.56,-58.56989
3518.58,-58.56852
3518.6,-58.56993
3518.62,-58.56721
3518.64,-58.56604
3518.66,-58.56574
3518.68,-58.56258
3518.7,-58.56378
3518.72,-58.56426
3518.74,-58.56296
3518.76,-58.56417
3518.78,-58.55979
3518.8,-58.55575
3518.82,-58.55586
3518.84,-58.55365
3518.86,-58.5545
3518.88,-58.5556
3518.9,-58.55425
3518.92,-58.55518
3518.94,-58.55252
3518.96,-58.55067
3518.98,-58.55277
3519,-58.55138
3519.02,-58.5521
3519.04,-58.55322
3519.06,-58.55231
3519.08,-58.55404
3519.1,-58.55163
3519.12,-58.54899
3519.14,-58.54907
3519.16,-58.5471
3519.18,-58.54762
3519.2,-58.547
3519.22,-58.54608
3519.24,-58.54624
3519.26,-58.54297
3519.28,-58.54115
3519.3,-58.53795
3519.32,-58.53558
3519.34,-58.53425
3519.36,-58.53197
3519.38,-58.53286
3519.4,-58.53195
3519.42,-58.53279
3519.44,-58.53316
3519.46,-58.53271
3519.48,-58.5333
3519.5,-58.53103
3519.52,-58.53028
3519.54,-58.52818
3519.56,-58.52615
3519.58,-58.52401
3519.6,-58.52205
3519.62,-58.52068
3519.64,-58.51968
3519.66,-58.52052
3519.68,-58.52006
3519.7,-58.51962
3519.72,-58.51809
3519.74,-58.51806
3519.76,-58.51786
3519.78,-58.51929
3519.8,-58.52013
3519.82,-58.51972
3519.84,-58.5192
3519.86,-58.5191
3519.88,-58.51946
3519.9,-58.51925
3519.92,-58.51986
3519.94,-58.51902
3519.96,-58.51822
3519.98,-58.51705
3520,-58.51651
3520.02,-58.51398
3520.04,-58.51168
3520.06,-58.5083
3520.08,-58.50542
3520.1,-58.5031
3520.12,-58.50154
3520.14,-58.49948
3520.16,-58.49792
3520.18,-58.49773
3520.2,-58.49723
3520.22,-58.49867
3520.24,-58.4996
3520.26,-58.50037
3520.28,-58.49975
3520.3,-58.49955
3520.32,-58.49814
3520.34,-58.49791
3520.36,-58.49683
3520.38,-58.4964
3520.4,-58.49595
3520.42,-58.49451
3520.44,-58.4943
3520.46,-58.49383
3520.48,-58.49453
3520.5,-58.49358
3520.52,-58.49336
3520.54,-58.49243
3520.56,-58.49213
3520.58,-58.49033
3520.6,-58.48836
3520.62,-58.48695
3520.64,-58.48486
3520.66,-58.48416
3520.68,-58.48286
3520.7,-58.48322
3520.72,-58.48173
3520.74,-58.48227
3520.76,-58.48202
3520.78,-58.4816
3520.8,-58.48281
3520.82,-58.48194
3520.84,-58.4818
3520.86,-58.47979
3520.88,-58.47882
3520.9,-58.47672
3520.92,-58.47589
3520.94,-58.47522
3520.96,-58.47324
3520.98,-58.47275
3521,-58.4707
3521.02,-58.47086
3521.04,-58.47001
3521.06,-58.47044
3521.08,-58.47068
3521.1,-58.46961
3521.12,-58.46963
3521.14,-58.46779
3521.16,-58.46733
3521.18,-58.46442
3521.2,-58.46259
3521.22,-58.46023
3521.24,-58.45759
3521.26,-58.45785
3521.28,-58.45659
3521.3,-58.45828
3521.32,-58.45873
3521.34,-58.45882
3521.36,-58.45886
3521.38,-58.45846
3521.4,-58.45959
3521.42,-58.45798
3521.44,-58.45751
3521.46,-58.45474
3521.48,-58.45152
3521.5,-58.44907
3521.52,-58.44635
3521.54,-58.44638
3521.56,-58.4449
3521.58,-58.44516
3521.6,-58.44403
3521.62,-58.44353
3521.64,-58.44442
3521.66,-58.44293
3521.68,-58.44326
3521.7,-58.44028
3521.72,-58.43802
3521.74,-58.4357
3521.76,-58.43263
3521.78,-58.43244
3521.8,-58.43052
3521.82,-58.43082
3521.84,-58.42996
3521.86,-58.42925
3521.88,-58.42958
3521.9,-58.42826
3521.92,-58.42872
3521.94,-58.42715
3521.96,-58.42609
3521.98,-58.42396
3522,-58.42225
3522.02,-58.42297
3522.04,-58.4211
3522.06,-58.42166
3522.08,-58.42083
3522.1,-58.42028
3522.12,-58.42136
3522.14,-58.42012
3522.16,-58.42011
3522.18,-58.41763
3522.2,-58.41633
3522.22,-58.41456
3522.24,-58.4119
3522.26,-58.41238
3522.28,-58.41053
3522.3,-58.41065
3522.32,-58.41095
3522.34,-58.41131
3522.36,-58.41244
3522.38,-58.41158
3522.4,-58.4118
3522.42,-58.40882
3522.44,-58.40693
3522.46,-58.40585
3522.48,-58.40408
3522.5,-58.40539
3522.52,-58.4042
3522.54,-58.40472
3522.56,-58.40516
3522.58,-58.40477
3522.6,-58.40626
3522.62,-58.40356
3522.64,-58.40183
3522.66,-58.39966
3522.68,-58.39793
3522.7,-58.39926
3522.72,-58.39904
3522.74,-58.39968
3522.76,-58.39825
3522.78,-58.39814
3522.8,-58.39908
3522.82,-58.3972
3522.84,-58.39659
3522.86,-58.39277
3522.88,-58.39021
3522.9,-58.38961
3522.92,-58.38898
3522.94,-58.39098
3522.96,-58.39008
3522.98,-58.39082
3523,-58.39123
3523.02,-58.39161
3523.04,-58.39407
3523.06,-58.3926
3523.08,-58.39276
3523.1,-58.39095
3523.12,-58.38899
3523.14,-58.38998
3523.16,-58.38817
3523.18,-58.38856
3523.2,-58.38749
3523.22,-58.38647
3523.24,-58.38691
3523.26,-58.38507
3523.28,-58.38484
3523.3,-58.38247
3523.32,-58.38103
3523.34,-58.38078
3523.36,-58.37932
3523.38,-58.38043
3523.4,-58.37976
3523.42,-58.38014
3523.44,-58.3807
3523.46,-58.38038
3523.48,-58.38195
3523.5,-58.37949
3523.52,-58.37789
3523.54,-58.37654
3523.56,-58.3743
3523.58,-58.37547
3523.6,-58.37452
3523.62,-58.37517
3523.64,-58.37598
3523.66,-58.3751
3523.68,-58.3752
3523.7,-58.3726
3523.72,-58.37203
3523.74,-58.37014
3523.76,-58.36762
3523.78,-58.36844
3523.8,-58.36645
3523.82,-58.36715
3523.84,-58.36811
3523.86,-58.36843
3523.88,-58.37072
3523.9,-58.36849
3523.92,-58.36781
3523.94,-58.36684
3523.96,-58.36532
3523.98,-58.36622
3524,-58.36479
3524.02,-58.36497
3524.04,-58.36381
3524.06,-58.36303
3524.08,-58.36451
3524.1,-58.36256
3524.12,-58.36225
3524.14,-58.35982
3524.16,-58.35716
3524.18,-58.35821
3524.2,-58.35679
3524.22,-58.35768
3524.24,-58.35765
3524.26,-58.35615
3524.28,-58.35672
3524.3,-58.35442
3524.32,-58.35376
3524.34,-58.35329
3524.36,-58.35197
3524.38,-58.35302
3524.4,-58.35124
3524.42,-58.35139
3524.44,-58.35173
3524.46,-58.35062
3524.48,-58.35109
3524.5,-58.34764
3524.52,-58.34615
3524.54,-58.34608
3524.56,-58.34526
3524.58,-58.34713
3524.6,-58.34566
3524.62,-58.34497
3524.64,-58.34523
3524.66,-58.34403
3524.68,-58.34477
3524.7,-58.34164
3524.72,-58.33962
3524.74,-58.34034
3524.76,-58.33908
3524.78,-58.34024
3524.8,-58.34024
3524.82,-58.34011
3524.84,-58.34068
3524.86,-58.33884
3524.88,-58.33922
3524.9,-58.33747
3524.92,-58.33568
3524.94,-58.3366
3524.96,-58.33494
3524.98,-58.33597
3525,-58.33608
3525.02,-58.33535
3525.04,-58.33665
3525.06,-58.33285
3525.08,-58.33079
3525.1,-58.32993
3525.12,-58.32838
3525.14,-58.33032
3525.16,-58.32903
3525.18,-58.32874
3525.2,-58.32973
3525.22,-58.32788
3525.24,-58.32813
3525.26,-58.32618
3525.28,-58.32374
3525.3,-58.3222
3525.32,-58.31929
3525.34,-58.32126
3525.36,-58.32245
3525.38,-58.32216
3525.4,-58.32316
3525.42,-58.31943
3525.44,-58.3179
3525.46,-58.31804
3525.48,-58.31671
3525.5,-58.31862
3525.52,-58.31766
3525.54,-58.31679
3525.56,-58.31854
3525.58,-58.31806
3525.6,-58.31901
3525.62,-58.31734
3525.64,-58.31541
3525.66,-58.31729
3525.68,-58.31596
3525.7,-58.31681
3525.72,-58.31854
3525.74,-58.31707
3525.76,-58.31722
3525.78,-58.31457
3525.8,-58.31312
3525.82,-58.31537
3525.84,-58.31439
3525.86,-58.31479
3525.88,-58.31504
3525.9,-58.31385
3525.92,-58.31484
3525.94,-58.31308
3525.96,-58.31213
3525.98,-58.31201
3526,-58.31011
3526.02,-58.31186
3526.04,-58.31194
3526.06,-58.31179
3526.08,-58.31365
3526.1,-58.31115
3526.12,-58.31046
3526.14,-58.31065
3526.16,-58.30963
3526.18,-58.31218
3526.2,-58.31162
3526.22,-58.31017
3526.24,-58.31082
3526.26,-58.30809
3526.28,-58.30741
3526.3,-58.30661
3526.32,-58.30465
3526.34,-58.3067
3526.36,-58.30611
3526.38,-58.30616
3526.4,-58.30796
3526.42,-58.30481
3526.44,-58.3035
3526.46,-58.30249
3526.48,-58.30115
3526.5,-58.30456
3526.52,-58.30538
3526.54,-58.30594
3526.56,-58.30825
3526.58,-58.30609
3526.6,-58.30561
3526.62,-58.3055
3526.64,-58.30363
3526.66,-58.30544
3526.68,-58.30442
3526.7,-58.30342
3526.72,-58.30567
3526.74,-58.30352
3526.76,-58.30293
3526.78,-58.30366
3526.8,-58.30163
3526.82,-58.30241
3526.84,-58.30196
3526.86,-58.30171
3526.88,-58.30348
3526.9,-58.30078
3526.92,-58.29966
3526.94,-58.30024
3526.96,-58.29876
3526.98,-58.30107
3527,-58.30192
3527.02,-58.30133
3527.04,-58.30292
3527.06,-58.29977
3527.08,-58.29789
3527.1,-58.29937
3527.12,-58.29791
3527.14,-58.29947
3527.16,-58.30129
3527.18,-58.29946
3527.2,-58.29976
3527.22,-58.29706
3527.24,-58.29417
3527.26,-58.29502
3527.28,-58.29343
3527.3,-58.29446
3527.32,-58.29671
3527.34,-58.29551
3527.36,-58.29675
3527.38,-58.29586
3527.4,-58.29443
3527.42,-58.2962
3527.44,-58.29573
3527.46,-58.29733
3527.48,-58.29824
3527.5,-58.29814
3527.52,-58.29983
3527.54,-58.29761
3527.56,-58.29684
3527.58,-58.29596
3527.6,-58.29478
3527.62,-58.29591
3527.64,-58.29518
3527.66,-58.29743
3527.68,-58.2979
3527.7,-58.29828
3527.72,-58.29984
3527.74,-58.29931
3527.76,-58.29931
3527.78,-58.29644
3527.8,-58.29457
3527.82,-58.29195
3527.84,-58.29005
3527.86,-58.28837
3527.88,-58.28721
3527.9,-58.28869
3527.92,-58.28898
3527.94,-58.29041
3527.96,-58.29032
3527.98,-58.29123
3528,-58.29124
3528.02,-58.29177
3528.04,-58.29286
3528.06,-58.29424
3528.08,-58.29567
3528.1,-58.29679
3528.12,-58.29928
3528.14,-58.3004
3528.16,-58.30197
3528.18,-58.30255
3528.2,-58.30269
3528.22,-58.30124
3528.24,-58.30075
3528.26,-58.29932
3528.28,-58.29848
3528.3,-58.29771
3528.32,-58.29641
3528.34,-58.29561
3528.36,-58.2958
3528.38,-58.29641
3528.4,-58.29615
3528.42,-58.29683
3528.44,-58.29652
3528.46,-58.29705
3528.48,-58.29743
3528.5,-58.29885
3528.52,-58.29961
3528.54,-58.30141
3528.56,-58.303
3528.58,-58.30532
3528.6,-58.30671
3528.62,-58.30803
3528.64,-58.30955
3528.66,-58.30911
3528.68,-58.30981
3528.7,-58.3101
3528.72,-58.31101
3528.74,-58.31064
3528.76,-58.31081
3528.78,-58.30867
3528.8,-58.30705
3528.82,-58.30594
3528.84,-58.30502
3528.86,-58.30574
3528.88,-58.30619
3528.9,-58.30752
3528.92,-58.30725
3528.94,-58.30844
3528.96,-58.30816
3528.98,-58.3085
3529,-58.30861
3529.02,-58.30851
3529.04,-58.30997
3529.06,-58.31151
3529.08,-58.31429
3529.1,-58.31395
3529.12,-58.31415
3529.14,-58.31246
3529.16,-58.31055
3529.18,-58.30927
3529.2,-58.30831
3529.22,-58.30977
3529.24,-58.30984
3529.26,-58.31135
3529.28,-58.31207
3529.3,-58.31408
3529.32,-58.3154
3529.34,-58.31565
3529.36,-58.31604
3529.38,-58.31487
3529.4,-58.31558
3529.42,-58.31373
3529.44,-58.31309
3529.46,-58.31225
3529.48,-58.31086
3529.5,-58.31207
3529.52,-58.31295
3529.54,-58.31523
3529.56,-58.3155
3529.58,-58.3168
3529.6,-58.31758
3529.62,-58.31843
3529.64,-58.32115
3529.66,-58.32187
3529.68,-58.32343
3529.7,-58.32086
3529.72,-58.31849
3529.74,-58.31673
3529.76,-58.31531
3529.78,-58.31738
3529.8,-58.31754
3529.82,-58.31918
3529.84,-58.31932
3529.86,-58.32054
3529.88,-58.32336
3529.9,-58.32468
3529.92,-58.32679
3529.94,-58.32505
3529.96,-58.32442
3529.98,-58.3238
3530,-58.32361
3530.02,-58.32566
3530.04,-58.32619
3530.06,-58.3282
3530.08,-58.32836
3530.1,-58.32926
3530.12,-58.33051
3530.14,-58.33211
3530.16,-58.33484
3530.18,-58.3329
3530.2,-58.33278
3530.22,-58.33192
3530.24,-58.33139
3530.26,-58.33376
3530.28,-58.33378
3530.3,-58.33533
3530.32,-58.33576
3530.34,-58.33756
3530.36,-58.33988
3530.38,-58.34113
3530.4,-58.34296
3530.42,-58.34147
3530.44,-58.34215
3530.46,-58.3417
3530.48,-58.34133
3530.5,-58.34357
3530.52,-58.34358
3530.54,-58.34522
3530.56,-58.34515
3530.58,-58.34694
3530.6,-58.34902
3530.62,-58.34747
3530.64,-58.34724
3530.66,-58.34479
3530.68,-58.34464
3530.7,-58.34462
3530.72,-58.34366
3530.74,-58.34489
3530.76,-58.34369
3530.78,-58.34483
3530.8,-58.34519
3530.82,-58.34593
3530.84,-58.34889
3530.86,-58.34977
3530.88,-58.35228
3530.9,-58.35263
3530.92,-58.35325
3530.94,-58.35357
3530.96,-58.35262
3530.98,-58.35424
3531,-58.35356
3531.02,-58.35476
3531.04,-58.35593
3531.06,-58.35711
3531.08,-58.35991
3531.1,-58.35848
3531.12,-58.35848
3531.14,-58.35758
3531.16,-58.35641
3531.18,-58.35739
3531.2,-58.35573
3531.22,-58.35611
3531.24,-58.35612
3531.26,-58.35653
3531.28,-58.35882
3531.3,-58.35926
3531.32,-58.36052
3531.34,-58.35863
3531.36,-58.3577
3531.38,-58.35845
3531.4,-58.3581
3531.42,-58.36071
3531.44,-58.36081
3531.46,-58.36193
3531.48,-58.36325
3531.5,-58.3635
3531.52,-58.3659
3531.54,-58.36503
3531.56,-58.36496
3531.58,-58.36371
3531.6,-58.36256
3531.62,-58.36454
3531.64,-58.36417
3531.66,-58.36673
3531.68,-58.36833
3531.7,-58.36907
3531.72,-58.37171
3531.74,-58.3707
3531.76,-58.3711
3531.78,-58.3699
3531.8,-58.36869
3531.82,-58.37019
3531.84,-58.3702
3531.86,-58.37278
3531.88,-58.37369
3531.9,-58.37478
3531.92,-58.37727
3531.94,-58.37735
3531.96,-58.3795
3531.98,-58.37966
3532,-58.37976
3532.02,-58.3809
3532.04,-58.38084
3532.06,-58.38378
3532.08,-58.38529
3532.1,-58.38802
3532.12,-58.39113
3532.14,-58.39146
3532.16,-58.39328
3532.18,-58.39196
3532.2,-58.39199
3532.22,-58.39385
3532.24,-58.39413
3532.26,-58.39696
3532.28,-58.39756
3532.3,-58.39979
3532.32,-58.40314
3532.34,-58.40354
3532.36,-58.40565
3532.38,-58.40386
3532.4,-58.40202
3532.42,-58.40256
3532.44,-58.4024
3532.46,-58.40497
3532.48,-58.4053
3532.5,-58.40678
3532.52,-58.40941
3532.54,-58.40987
3532.56,-58.41213
3532.58,-58.41038
3532.6,-58.40891
3532.62,-58.40997
3532.64,-58.40971
3532.66,-58.41237
3532.68,-58.41408
3532.7,-58.41671
3532.72,-58.41995
3532.74,-58.42049
3532.76,-58.42261
3532.78,-58.42183
3532.8,-58.42153
3532.82,-58.42326
3532.84,-58.42224
3532.86,-58.42402
3532.88,-58.42468
3532.9,-58.42556
3532.92,-58.42822
3532.94,-58.42694
3532.96,-58.4272
3532.98,-58.42651
3533,-58.42661
3533.02,-58.42964
3533.04,-58.42944
3533.06,-58.43255
3533.08,-58.43529
3533.1,-58.43644
3533.12,-58.44019
3533.14,-58.43951
3533.16,-58.4393
3533.18,-58.43945
3533.2,-58.43859
3533.22,-58.44076
3533.24,-58.44048
3533.26,-58.44177
3533.28,-58.4441
3533.3,-58.44397
3533.32,-58.44569
3533.34,-58.44498
3533.36,-58.44544
3533.38,-58.44792
3533.4,-58.44747
3533.42,-58.44935
3533.44,-58.44999
3533.46,-58.45082
3533.48,-58.45378
3533.5,-58.45162
3533.52,-58.45096
3533.54,-58.45047
3533.56,-58.44899
3533.58,-58.45181
3533.6,-58.45211
3533.62,-58.4531
3533.64,-58.45535
3533.66,-58.45582
3533.68,-58.45855
3533.7,-58.45807
3533.72,-58.45779
3533.74,-58.45924
3533.76,-58.45803
3533.78,-58.45963
3533.8,-58.45999
3533.82,-58.46016
3533.84,-58.46284
3533.86,-58.46137
3533.88,-58.46181
3533.9,-58.46333
3533.92,-58.46303
3533.94,-58.46583
3533.96,-58.46613
3533.98,-58.46694
3534,-58.46928
3534.02,-58.46761
3534.04,-58.46821
3534.06,-58.46776
3534.08,-58.46677
3534.1,-58.46991
3534.12,-58.47004
3534.14,-58.47193
3534.16,-58.47482
3534.18,-58.47453
3534.2,-58.47644
3534.22,-58.47604
3534.24,-58.47571
3534.26,-58.47829
3534.28,-58.4778
3534.3,-58.47914
3534.32,-58.48057
3534.34,-58.47979
3534.36,-58.48075
3534.38,-58.47765
3534.4,-58.4756
3534.42,-58.47704
3534.44,-58.47627
3534.46,-58.48015
3534.48,-58.48393
3534.5,-58.48574
3534.52,-58.48962
3534.54,-58.488
3534.56,-58.48703
3534.58,-58.48821
3534.6,-58.48595
3534.62,-58.48739
3534.64,-58.48912
3534.66,-58.48889
3534.68,-58.49131
3534.7,-58.48985
3534.72,-58.48864
3534.74,-58.49039
3534.76,-58.48981
3534.78,-58.49246
3534.8,-58.49439
3534.82,-58.49424
3534.84,-58.49639
3534.86,-58.49518
3534.88,-58.49539
3534.9,-58.49856
3534.92,-58.49861
3534.94,-58.50019
3534.96,-58.50065
3534.98,-58.49976
3535,-58.5018
3535.02,-58.5004
3535.04,-58.49935
3535.06,-58.50055
3535.08,-58.49886
3535.1,-58.50112
3535.12,-58.50408
3535.14,-58.50403
3535.16,-58.50627
3535.18,-58.50461
3535.2,-58.50274
3535.22,-58.50601
3535.24,-58.50685
3535.26,-58.50936
3535.28,-58.51258
3535.3,-58.51198
3535.32,-58.51385
3535.34,-58.51361
3535.36,-58.51286
3535.38,-58.51603
3535.4,-58.51551
3535.42,-58.5157
3535.44,-58.51781
3535.46,-58.51551
3535.48,-58.51576
3535.5,-58.51645
3535.52,-58.51488
3535.54,-58.5182
3535.56,-58.51958
3535.58,-58.51973
3535.6,-58.52227
3535.62,-58.52058
3535.64,-58.51962
3535.66,-58.52016
3535.68,-58.5201
3535.7,-58.52317
3535.72,-58.52407
3535.74,-58.52518
3535.76,-58.52803
3535.78,-58.52709
3535.8,-58.52757
3535.82,-58.5269
3535.84,-58.5262
3535.86,-58.52817
3535.88,-58.52769
3535.9,-58.53007
3535.92,-58.53221
3535.94,-58.53377
3535.96,-58.53658
3535.98,-58.53505
3536,-58.53508
3536.02,-58.53447
3536.04,-58.53381
3536.06,-58.53472
3536.08,-58.5343
3536.1,-58.53477
3536.12,-58.53335
3536.14,-58.53458
3536.16,-58.53564
3536.18,-58.53738
3536.2,-58.54046
3536.22,-58.54093
3536.24,-58.54248
3536.26,-58.54294
3536.28,-58.54389
3536.3,-58.54308
3536.32,-58.54201
3536.34,-58.54019
3536.36,-58.53921
3536.38,-58.53989
3536.4,-58.54065
3536.42,-58.54311
3536.44,-58.54427
3536.46,-58.54597
3536.48,-58.54713
3536.5,-58.54897
3536.52,-58.5498
3536.54,-58.55138
3536.56,-58.55221
3536.58,-58.5531
3536.6,-58.55435
3536.62,-58.557
3536.64,-58.56014
3536.66,-58.56139
3536.68,-58.56228
3536.7,-58.56193
3536.72,-58.56215
3536.74,-58.56224
3536.76,-58.56297
3536.78,-58.56192
3536.8,-58.56169
3536.82,-58.56063
3536.84,-58.56048
3536.86,-58.56063
3536.88,-58.56115
3536.9,-58.5607
3536.92,-58.55994
3536.94,-58.56133
3536.96,-58.56275
3536.98,-58.56466
3537,-58.56588
3537.02,-58.56818
3537.04,-58.56801
3537.06,-58.569
3537.08,-58.56961
3537.1,-58.57001
3537.12,-58.57019
3537.14,-58.57013
3537.16,-58.57105
3537.18,-58.5722
3537.2,-58.57462
3537.22,-58.5749
3537.24,-58.57568
3537.26,-58.57451
3537.28,-58.57428
3537.3,-58.57411
3537.32,-58.57397
3537.34,-58.57421
3537.36,-58.57327
3537.38,-58.57434
3537.4,-58.5744
3537.42,-58.57635
3537.44,-58.57737
3537.46,-58.57853
3537.48,-58.57942
3537.5,-58.5797
3537.52,-58.58094
3537.54,-58.5811
3537.56,-58.58283
3537.58,-58.58087
3537.6,-58.5793
3537.62,-58.57802
3537.64,-58.57741
3537.66,-58.5788
3537.68,-58.57904
3537.7,-58.58109
3537.72,-58.58067
3537.74,-58.58091
3537.76,-58.5808
3537.78,-58.58141
3537.8,-58.58283
3537.82,-58.58312
3537.84,-58.58519
3537.86,-58.58468
3537.88,-58.5859
3537.9,-58.58585
3537.92,-58.58476
3537.94,-58.58479
3537.96,-58.58353
3537.98,-58.5848
3538,-58.58494
3538.02,-58.58753
3538.04,-58.58962
3538.06,-58.5907
3538.08,-58.59294
3538.1,-58.59232
3538.12,-58.59298
3538.14,-58.59112
3538.16,-58.59001
3538.18,-58.58945
3538.2,-58.58834
3538.22,-58.59043
3538.24,-58.59122
3538.26,-58.59359
3538.28,-58.5949
3538.3,-58.59579
3538.32,-58.59702
3538.34,-58.59688
3538.36,-58.59785
3538.38,-58.59529
3538.4,-58.59493
3538.42,-58.59437
3538.44,-58.59314
3538.46,-58.59534
3538.48,-58.59504
3538.5,-58.59639
3538.52,-58.59696
3538.54,-58.59745
3538.56,-58.59911
3538.58,-58.59937
3538.6,-58.6007
3538.62,-58.59889
3538.64,-58.59863
3538.66,-58.59839
3538.68,-58.5977
3538.7,-58.60001
3538.72,-58.60006
3538.74,-58.60167
3538.76,-58.60178
3538.78,-58.60314
3538.8,-58.60611
3538.82,-58.60574
3538.84,-58.60685
3538.86,-58.60526
3538.88,-58.60416
3538.9,-58.60433
3538.92,-58.60367
3538.94,-58.60527
3538.96,-58.60477
3538.98,-58.6059
3539,-58.60615
3539.02,-58.60638
3539.04,-58.60957
3539.06,-58.60929
3539.08,-58.60976
3539.1,-58.60904
3539.12,-58.60826
3539.14,-58.60861
3539.16,-58.60741
3539.18,-58.60925
3539.2,-58.60993
3539.22,-58.6115
3539.24,-58.61334
3539.26,-58.61328
3539.28,-58.61444
3539.3,-58.61224
3539.32,-58.61196
3539.34,-58.61177
3539.36,-58.61041
3539.38,-58.61211
3539.4,-58.61122
3539.42,-58.61227
3539.44,-58.61314
3539.46,-58.61299
3539.48,-58.61511
3539.5,-58.61472
3539.52,-58.61509
3539.54,-58.61417
3539.56,-58.61368
3539.58,-58.61471
3539.6,-58.61391
3539.62,-58.61574
3539.64,-58.61616
3539.66,-58.61755
3539.68,-58.62006
3539.7,-58.62019
3539.72,-58.62236
3539.74,-58.6217
3539.76,-58.62125
3539.78,-58.62191
3539.8,-58.62174
3539.82,-58.62306
3539.84,-58.62208
3539.86,-58.62397
3539.88,-58.62554
3539.9,-58.6245
3539.92,-58.62497
3539.94,-58.62231
3539.96,-58.62112
3539.98,-58.61982
3540,-58.61836
3540.02,-58.62001
3540.04,-58.61953
3540.06,-58.62151
3540.08,-58.62313
3540.1,-58.62473
3540.12,-58.62802
3540.14,-58.62641
3540.16,-58.62599
3540.18,-58.62557
3540.2,-58.62542
3540.22,-58.62806
3540.24,-58.62879
3540.26,-58.63103
3540.28,-58.63151
3540.3,-58.63175
3540.32,-58.63343
3540.34,-58.63213
3540.36,-58.63189
3540.38,-58.6295
3540.4,-58.62811
3540.42,-58.62961
3540.44,-58.62936
3540.46,-58.63246
3540.48,-58.63409
3540.5,-58.63519
3540.52,-58.63756
3540.54,-58.63642
3540.56,-58.63752
3540.58,-58.63711
3540.6,-58.63677
3540.62,-58.63846
3540.64,-58.63759
3540.66,-58.63913
3540.68,-58.63955
3540.7,-58.64015
3540.72,-58.64275
3540.74,-58.64187
3540.76,-58.64216
3540.78,-58.64125
3540.8,-58.6409
3540.82,-58.6428
3540.84,-58.64212
3540.86,-58.64349
3540.88,-58.64302
3540.9,-58.64259
3540.92,-58.64421
3540.94,-58.6423
3540.96,-58.64217
3540.98,-58.64085
3541,-58.63949
3541.02,-58.64119
3541.04,-58.64005
3541.06,-58.64136
3541.08,-58.64247
3541.1,-58.64223
3541.12,-58.64425
3541.14,-58.64385
3541.16,-58.64467
3541.18,-58.6446
3541.2,-58.64372
3541.22,-58.64477
3541.24,-58.64293
3541.26,-58.64432
3541.28,-58.64598
3541.3,-58.64572
3541.32,-58.64868
3541.34,-58.64786
3541.36,-58.64759
3541.38,-58.64871
3541.4,-58.64777
3541.42,-58.64975
3541.44,-58.64891
3541.46,-58.64816
3541.48,-58.64926
3541.5,-58.64746
3541.52,-58.64779
3541.54,-58.64605
3541.56,-58.64419
3541.58,-58.64533
3541.6,-58.64426
3541.62,-58.64538
3541.64,-58.64619
3541.66,-58.64635
3541.68,-58.64745
3541.7,-58.64446
3541.72,-58.64412
3541.74,-58.64503
3541.76,-58.64433
3541.78,-58.64609
3541.8,-58.64514
3541.82,-58.64586
3541.84,-58.64807
3541.86,-58.64718
3541.88,-58.64848
3541.9,-58.64764
3541.92,-58.64674
3541.94,-58.64819
3541.96,-58.6472
3541.98,-58.6496
3542,-58.65139
3542.02,-58.65108
3542.04,-58.65306
3542.06,-58.65098
3542.08,-58.64976
3542.1,-58.65105
3542.12,-58.6512
3542.14,-58.6534
3542.16,-58.65277
3542.18,-58.6528
3542.2,-58.65497
3542.22,-58.65315
3542.24,-58.65277
3542.26,-58.65073
3542.28,-58.64811
3542.3,-58.64995
3542.32,-58.64918
3542.34,-58.65118
3542.36,-58.65436
3542.38,-58.65205
3542.4,-58.65213
3542.42,-58.6502
3542.44,-58.64873
3542.46,-58.65164
3542.48,-58.65082
3542.5,-58.65174
3542.52,-58.65273
3542.54,-58.65167
3542.56,-58.65317
3542.58,-58.65174
3542.6,-58.65065
3542.62,-58.65155
3542.64,-58.65097
3542.66,-58.6546
3542.68,-58.65708
3542.7,-58.65677
3542.72,-58.6584
3542.74,-58.65636
3542.76,-58.6553
3542.78,-58.65641
3542.8,-58.65534
3542.82,-58.65682
3542.84,-58.65597
3542.86,-58.65405
3542.88,-58.65485
3542.9,-58.65204
3542.92,-58.65105
3542.94,-58.65194
3542.96,-58.65133
3542.98,-58.6545
3543,-58.65628
3543.02,-58.65786
3543.04,-58.66126
3543.06,-58.65871
3543.08,-58.65695
3543.1,-58.65782
3543.12,-58.65711
3543.14,-58.65977
3543.16,-58.66003
3543.18,-58.65915
3543.2,-58.66107
3543.22,-58.65789
3543.24,-58.65658
3543.26,-58.65838
3543.28,-58.65711
3543.3,-58.65842
3543.32,-58.65906
3543.34,-58.65854
3543.36,-58.66078
3543.38,-58.65918
3543.4,-58.65828
3543.42,-58.66006
3543.44,-58.65855
3543.46,-58.66027
3543.48,-58.66248
3543.5,-58.66181
3543.52,-58.66309
3543.54,-58.66047
3543.56,-58.65837
3543.58,-58.66087
3543.6,-58.66051
3543.62,-58.66259
3543.64,-58.66515
3543.66,-58.66322
3543.68,-58.66343
3543.7,-58.66212
3543.72,-58.66043
3543.74,-58.66267
3543.76,-58.66111
3543.78,-58.66072
3543.8,-58.66344
3543.82,-58.66144
3543.84,-58.661
3543.86,-58.66127
3543.88,-58.65963
3543.9,-58.6613
3543.92,-58.66157
3543.94,-58.66191
3543.96,-58.66401
3543.98,-58.66214
3544,-58.66182
3544.02,-58.6621
3544.04,-58.66118
3544.06,-58.66376
3544.08,-58.66371
3544.1,-58.66391
3544.12,-58.66624
3544.14,-58.66486
3544.16,-58.66501
3544.18,-58.66416
3544.2,-58.66314
3544.22,-58.66462
3544.24,-58.66389
3544.26,-58.66546
3544.28,-58.666
3544.3,-58.66628
3544.32,-58.66714
3544.34,-58.66575
3544.36,-58.66588
3544.38,-58.66382
3544.4,-58.66319
3544.42,-58.66175
3544.44,-58.66026
3544.46,-58.66085
3544.48,-58.65984
3544.5,-58.66202
3544.52,-58.66276
3544.54,-58.6629
3544.56,-58.66292
3544.58,-58.66382
3544.6,-58.66514
3544.62,-58.6666
3544.64,-58.66917
3544.66,-58.67007
3544.68,-58.67143
3544.7,-58.67001
3544.72,-58.66955
3544.74,-58.66926
3544.76,-58.66937
3544.78,-58.66918
3544.8,-58.66856
3544.82,-58.66734
3544.84,-58.66679
3544.86,-58.66818
3544.88,-58.66878
3544.9,-58.67006
3544.92,-58.67056
3544.94,-58.671
3544.96,-58.6706
3544.98,-58.67166
3545,-58.67161
3545.02,-58.672
3545.04,-58.67192
3545.06,-58.67188
3545.08,-58.67221
3545.1,-58.67258
3545.12,-58.67329
3545.14,-58.67434
3545.16,-58.6757
3545.18,-58.67663
3545.2,-58.67848
3545.22,-58.6783
3545.24,-58.67854
3545.26,-58.67804
3545.28,-58.67796
3545.3,-58.67632
3545.32,-58.6755
3545.34,-58.67413
3545.36,-58.67296
3545.38,-58.67316
3545.4,-58.67287
3545.42,-58.67345
3545.44,-58.67304
3545.46,-58.67365
3545.48,-58.67291
3545.5,-58.67348
3545.52,-58.67342
3545.54,-58.67442
3545.56,-58.67525
3545.58,-58.67644
3545.6,-58.67806
3545.62,-58.67723
3545.64,-58.67789
3545.66,-58.67794
3545.68,-58.67918
3545.7,-58.67838
3545.72,-58.678
3545.74,-58.6773
3545.76,-58.67654
3545.78,-58.67683
3545.8,-58.67591
3545.82,-58.67645
3545.84,-58.67542
3545.86,-58.67607
3545.88,-58.67609
3545.9,-58.67794
3545.92,-58.68063
3545.94,-58.68162
3545.96,-58.6834
3545.98,-58.68155
3546,-58.68055
3546.02,-58.67855
3546.04,-58.67775
3546.06,-58.67822
3546.08,-58.67866
3546.1,-58.68023
3546.12,-58.68041
3546.14,-58.68223
3546.16,-58.68206
3546.18,-58.68345
3546.2,-58.68419
3546.22,-58.68401
3546.24,-58.68518
3546.26,-58.68401
3546.28,-58.68495
3546.3,-58.68403
3546.32,-58.68355
3546.34,-58.68321
3546.36,-58.68279
3546.38,-58.6848
3546.4,-58.68468
3546.42,-58.68635
3546.44,-58.68699
3546.46,-58.68906
3546.48,-58.69186
3546.5,-58.69285
3546.52,-58.69561
3546.54,-58.69525
3546.56,-58.6951
3546.58,-58.69347
3546.6,-58.69257
3546.62,-58.69327
3546.64,-58.69277
3546.66,-58.69588
3546.68,-58.69659
3546.7,-58.69697
3546.72,-58.69784
3546.74,-58.69916
3546.76,-58.70197
3546.78,-58.70113
3546.8,-58.70111
3546.82,-58.69929
3546.84,-58.69845
3546.86,-58.69926
3546.88,-58.6991
3546.9,-58.70105
3546.92,-58.70077
3546.94,-58.70218
3546.96,-58.70341
3546.98,-58.70487
3547,-58.70769
3547.02,-58.70664
3547.04,-58.70689
3547.06,-58.7056
3547.08,-58.70501
3547.1,-58.70617
3547.12,-58.70597
3547.14,-58.7076
3547.16,-58.70727
3547.18,-58.7093
3547.2,-58.71159
3547.22,-58.71261
3547.24,-58.71467
3547.26,-58.71303
3547.28,-58.71237
3547.3,-58.71131
3547.32,-58.7114
3547.34,-58.71331
3547.36,-58.71358
3547.38,-58.71561
3547.4,-58.71529
3547.42,-58.71648
3547.44,-58.71882
3547.46,-58.71915
3547.48,-58.72033
3547.5,-58.71738
3547.52,-58.71571
3547.54,-58.71463
3547.56,-58.7135
3547.58,-58.71555
3547.6,-58.71487
3547.62,-58.71593
3547.64,-58.7161
3547.66,-58.71608
3547.68,-58.71808
3547.7,-58.7179
3547.72,-58.71868
3547.74,-58.71672
3547.76,-58.71608
3547.78,-58.71703
3547.8,-58.71675
3547.82,-58.71936
3547.84,-58.71898
3547.86,-58.71963
3547.88,-58.72109
3547.9,-58.7213
3547.92,-58.72305
3547.94,-58.72213
3547.96,-58.72211
3547.98,-58.72024
3548,-58.7185
3548.02,-58.71963
3548.04,-58.71821
3548.06,-58.72028
3548.08,-58.72129
3548.1,-58.72111
3548.12,-58.72309
3548.14,-58.72221
3548.16,-58.72247
3548.18,-58.72091
3548.2,-58.7198
3548.22,-58.72047
3548.24,-58.71991
3548.26,-58.72105
3548.28,-58.71987
3548.3,-58.7207
3548.32,-58.72266
3548.34,-58.72273
3548.36,-58.7247
3548.38,-58.72298
3548.4,-58.72209
3548.42,-58.72197
3548.44,-58.72161
3548.46,-58.72409
3548.48,-58.72395
3548.5,-58.72608
3548.52,-58.72752
3548.54,-58.72704
3548.56,-58.72898
3548.58,-58.72843
3548.6,-58.7296
3548.62,-58.72945
3548.64,-58.72864
3548.66,-58.73048
3548.68,-58.72975
3548.7,-58.73215
3548.72,-58.73373
3548.74,-58.73432
3548.76,-58.73657
3548.78,-58.73512
3548.8,-58.73582
3548.82,-58.73601
3548.84,-58.73623
3548.86,-58.73854
3548.88,-58.73767
3548.9,-58.73895
3548.92,-58.73959
3548.94,-58.74061
3548.96,-58.74375
3548.98,-58.74384
3549,-58.74504
3549.02,-58.74439
3549.04,-58.7443
3549.06,-58.74603
3549.08,-58.74498
3549.1,-58.74684
3549.12,-58.74685
3549.14,-58.74761
3549.16,-58.75168
3549.18,-58.75142
3549.2,-58.75277
3549.22,-58.75272
3549.24,-58.75178
3549.26,-58.75348
3549.28,-58.7531
3549.3,-58.75483
3549.32,-58.75578
3549.34,-58.75705
3549.36,-58.75995
3549.38,-58.75935
3549.4,-58.76038
3549.42,-58.7591
3549.44,-58.75688
3549.46,-58.75823
3549.48,-58.75715
3549.5,-58.7581
3549.52,-58.75925
3549.54,-58.76039
3549.56,-58.76291
3549.58,-58.76032
3549.6,-58.75899
3549.62,-58.75783
3549.64,-58.75604
3549.66,-58.75719
3549.68,-58.75612
3549.7,-58.75724
3549.72,-58.75911
3549.74,-58.75994
3549.76,-58.76263
3549.78,-58.76116
3549.8,-58.76016
3549.82,-58.76022
3549.84,-58.75968
3549.86,-58.76326
3549.88,-58.7645
3549.9,-58.76661
3549.92,-58.77016
3549.94,-58.76968
3549.96,-58.77106
3549.98,-58.77017
3550,-58.76867
3550.02,-58.76928
3550.04,-58.76621
3550.06,-58.76668
3550.08,-58.76796
3550.1,-58.76814
3550.12,-58.77082
3550.14,-58.76924
3550.16,-58.76813
3550.18,-58.76877
3550.2,-58.76843
3550.22,-58.76999
3550.24,-58.76874
3550.26,-58.76866
3550.28,-58.76965
3550.3,-58.76792
3550.32,-58.76901
3550.34,-58.76736
3550.36,-58.7658
3550.38,-58.76743
3550.4,-58.76539
3550.42,-58.76605
3550.44,-58.76713
3550.46,-58.76658
3550.48,-58.76831
3550.5,-58.76664
3550.52,-58.76638
3550.54,-58.76781
3550.56,-58.76713
3550.58,-58.76902
3550.6,-58.76902
3550.62,-58.76889
3550.64,-58.77055
3550.66,-58.76909
3550.68,-58.76997
3550.7,-58.77006
3550.72,-58.76945
3550.74,-58.77231
3550.76,-58.77206
3550.78,-58.7738
3550.8,-58.77629
3550.82,-58.77458
3550.84,-58.7749
3550.86,-58.77252
3550.88,-58.77042
3550.9,-58.77229
3550.92,-58.77156
3550.94,-58.77333
3550.96,-58.77512
3550.98,-58.77548
3551,-58.7781
3551.02,-58.77536
3551.04,-58.77246
3551.06,-58.7727
3551.08,-58.77056
3551.1,-58.77235
3551.12,-58.77437
3551.14,-58.77485
3551.16,-58.7779
3551.18,-58.7764
3551.2,-58.77501
3551.22,-58.7758
3551.24,-58.77441
3551.26,-58.77618
3551.28,-58.77677
3551.3,-58.77703
3551.32,-58.77941
3551.34,-58.77738
3551.36,-58.77727
3551.38,-58.77827
3551.4,-58.77639
3551.42,-58.77834
3551.44,-58.77876
3551.46,-58.778
3551.48,-58.78014
3551.5,-58.77821
3551.52,-58.77735
3551.54,-58.77826
3551.56,-58.77628
3551.58,-58.77776
3551.6,-58.77807
3551.62,-58.77739
3551.64,-58.78005
3551.66,-58.77816
3551.68,-58.77768
3551.7,-58.78007
3551.72,-58.779
3551.74,-58.78067
3551.76,-58.782
3551.78,-58.78053
3551.8,-58.78081
3551.82,-58.77757
3551.84,-58.775
3551.86,-58.77646
3551.88,-58.77557
3551.9,-58.77703
3551.92,-58.7791
3551.94,-58.77935
3551.96,-58.78243
3551.98,-58.78156
3552,-58.78064
3552.02,-58.78336
3552.04,-58.78155
3552.06,-58.78196
3552.08,-58.78388
3552.1,-58.78165
3552.12,-58.78158
3552.14,-58.77986
3552.16,-58.77754
3552.18,-58.77913
3552.2,-58.77741
3552.22,-58.77705
3552.24,-58.77906
3552.26,-58.77643
3552.28,-58.77583
3552.3,-58.77533
3552.32,-58.77424
3552.34,-58.777
3552.36,-58.77709
3552.38,-58.77862
3552.4,-58.78148
3552.42,-58.78033
3552.44,-58.78104
3552.46,-58.78003
3552.48,-58.77886
3552.5,-58.78056
3552.52,-58.77968
3552.54,-58.78201
3552.56,-58.78396
3552.58,-58.78348
3552.6,-58.78412
3552.62,-58.78153
3552.64,-58.78124
3552.66,-58.78082
3552.68,-58.78006
3552.7,-58.782
3552.72,-58.78145
3552.74,-58.78228
3552.76,-58.78212
3552.78,-58.78258
3552.8,-58.78324
3552.82,-58.78275
3552.84,-58.78313
3552.86,-58.78175
3552.88,-58.78152
3552.9,-58.77956
3552.92,-58.77854
3552.94,-58.77656
3552.96,-58.77408
3552.98,-58.7734
3553,-58.7726
3553.02,-58.77403
3553.04,-58.77428
3553.06,-58.77459
3553.08,-58.77427
3553.1,-58.77516
3553.12,-58.77587
3553.14,-58.77775
3553.16,-58.7788
3553.18,-58.77831
3553.2,-58.77809
3553.22,-58.77808
3553.24,-58.7795
3553.26,-58.78052
3553.28,-58.78196
3553.3,-58.78198
3553.32,-58.78213
3553.34,-58.78109
3553.36,-58.78061
3553.38,-58.77914
3553.4,-58.7787
3553.42,-58.77711
3553.44,-58.77501
3553.46,-58.77387
3553.48,-58.773
3553.5,-58.77168
3553.52,-58.77005
3553.54,-58.76955
3553.56,-58.76856
3553.58,-58.76937
3553.6,-58.77021
3553.62,-58.77197
3553.64,-58.77207
3553.66,-58.77233
3553.68,-58.77209
3553.7,-58.77274
3553.72,-58.77322
3553.74,-58.77386
3553.76,-58.77435
3553.78,-58.77444
3553.8,-58.77595
3553.82,-58.77609
3553.84,-58.77682
3553.86,-58.77492
3553.88,-58.77303
3553.9,-58.77011
3553.92,-58.76864
3553.94,-58.76793
3553.96,-58.76734
3553.98,-58.76761
3554,-58.76628
3554.02,-58.76679
3554.04,-58.76558
3554.06,-58.76609
3554.08,-58.7657
3554.1,-58.76595
3554.12,-58.76698
3554.14,-58.76785
3554.16,-58.77114
3554.18,-58.77177
3554.2,-58.77227
3554.22,-58.77011
3554.24,-58.76797
3554.26,-58.76574
3554.28,-58.76409
3554.3,-58.76353
3554.32,-58.76202
3554.34,-58.76228
3554.36,-58.7607
3554.38,-58.76178
3554.4,-58.76217
3554.42,-58.76218
3554.44,-58.76287
3554.46,-58.76215
3554.48,-58.76312
3554.5,-58.76194
3554.52,-58.76211
3554.54,-58.76134
3554.56,-58.76096
3554.58,-58.76075
3554.6,-58.7591
3554.62,-58.75998
3554.64,-58.75888
3554.66,-58.7588
3554.68,-58.75763
3554.7,-58.75601
3554.72,-58.75575
3554.74,-58.75515
3554.76,-58.75608
3554.78,-58.75426
3554.8,-58.75371
3554.82,-58.75215
3554.84,-58.75065
3554.86,-58.75179
3554.88,-58.7514
3554.9,-58.75233
3554.92,-58.75128
3554.94,-58.75144
3554.96,-58.7512
3554.98,-58.75031
3555,-58.75087
3555.02,-58.7485
3555.04,-58.74779
3555.06,-58.74546
3555.08,-58.74381
3555.1,-58.74331
3555.12,-58.7422
3555.14,-58.74408
3555.16,-58.74356
3555.18,-58.74547
3555.2,-58.74723
3555.22,-58.74692
3555.24,-58.74793
3555.26,-58.74621
3555.28,-58.74506
3555.3,-58.74226
3555.32,-58.7408
3555.34,-58.7398
3555.36,-58.73787
3555.38,-58.73899
3555.4,-58.73821
3555.42,-58.74017
3555.44,-58.74162
3555.46,-58.74188
3555.48,-58.74331
3555.5,-58.74128
3555.52,-58.74033
3555.54,-58.73767
3555.56,-58.7361
3555.58,-58.73544
3555.6,-58.73336
3555.62,-58.73401
3555.64,-58.73233
3555.66,-58.73275
3555.68,-58.73357
3555.7,-58.73323
3555.72,-58.73512
3555.74,-58.73334
3555.76,-58.73259
3555.78,-58.73144
3555.8,-58.72997
3555.82,-58.73028
3555.84,-58.729
3555.86,-58.72916
3555.88,-58.72809
3555.9,-58.72936
3555.92,-58.73112
3555.94,-58.73041
3555.96,-58.73091
3555.98,-58.72729
3556,-58.7254
3556.02,-58.72473
3556.04,-58.72312
3556.06,-58.72407
3556.08,-58.72303
3556.1,-58.72421
3556.12,-58.72445
3556.14,-58.72411
3556.16,-58.72506
3556.18,-58.7229
3556.2,-58.72263
3556.22,-58.72034
3556.24,-58.71886
3556.26,-58.71989
3556.28,-58.71951
3556.3,-58.72179
3556.32,-58.72142
3556.34,-58.72152
3556.36,-58.72242
3556.38,-58.72144
3556.4,-58.72205
3556.42,-58.71968
3556.44,-58.71837
3556.46,-58.71701
3556.48,-58.71535
3556.5,-58.71673
3556.52,-58.71551
3556.54,-58.71576
3556.56,-58.71561
3556.58,-58.71511
3556.6,-58.71603
3556.62,-58.71293
3556.64,-58.7114
3556.66,-58.7084
3556.68,-58.70564
3556.7,-58.70674
3556.72,-58.70581
3556.74,-58.7074
3556.76,-58.70791
3556.78,-58.70778
3556.8,-58.70916
3556.82,-58.7086
3556.84,-58.709
3556.86,-58.70643
3556.88,-58.70447
3556.9,-58.70408
3556.92,-58.70272
3556.94,-58.70493
3556.96,-58.70567
3556.98,-58.70704
3557,-58.70832
3557.02,-58.70654
3557.04,-58.70664
3557.06,-58.70381
3557.08,-58.70172
3557.1,-58.70093
3557.12,-58.69885
3557.14,-58.69929
3557.16,-58.69765
3557.18,-58.69799
3557.2,-58.69921
3557.22,-58.69837
3557.24,-58.69884
3557.26,-58.69552
3557.28,-58.69366
3557.3,-58.6929
3557.32,-58.69118
3557.34,-58.6935
3557.36,-58.69339
3557.38,-58.69346
3557.4,-58.69456
3557.42,-58.69379
3557.44,-58.69412
3557.46,-58.69183
3557.48,-58.69073
3557.5,-58.68996
3557.52,-58.68814
3557.54,-58.68926
3557.56,-58.68825
3557.58,-58.68851
3557.6,-58.68908
3557.62,-58.68801
3557.64,-58.68851
3557.66,-58.68558
3557.68,-58.68351
3557.7,-58.68228
3557.72,-58.68048
3557.74,-58.68169
3557.76,-58.6797
3557.78,-58.67917
3557.8,-58.68016
3557.82,-58.67824
3557.84,-58.6784
3557.86,-58.67575
3557.88,-58.67345
3557.9,-58.67319
3557.92,-58.67122
3557.94,-58.67211
3557.96,-58.67099
3557.98,-58.67022
3558,-58.67133
3558.02,-58.66899
3558.04,-58.66876
3558.06,-58.66707
3558.08,-58.6652
3558.1,-58.66591
3558.12,-58.6638
3558.14,-58.66499
3558.16,-58.66558
3558.18,-58.66425
3558.2,-58.6651
3558.22,-58.66236
3558.24,-58.66153
3558.26,-58.66036
3558.28,-58.65744
3558.3,-58.6579
3558.32,-58.65566
3558.34,-58.65543
3558.36,-58.6567
3558.38,-58.6557
3558.4,-58.6565
3558.42,-58.6536
3558.44,-58.65072
3558.46,-58.65014
3558.48,-58.64788
3558.5,-58.64852
3558.52,-58.64788
3558.54,-58.64714
3558.56,-58.64816
3558.58,-58.64548
3558.6,-58.64468
3558.62,-58.64284
3558.64,-58.63975
3558.66,-58.63915
3558.68,-58.63592
3558.7,-58.63637
3558.72,-58.63789
3558.74,-58.63668
3558.76,-58.63749
3558.78,-58.63378
3558.8,-58.63107
3558.82,-58.63229
3558.84,-58.63018
3558.86,-58.6309
3558.88,-58.63045
3558.9,-58.62799
3558.92,-58.62833
3558.94,-58.62587
3558.96,-58.6248
3558.98,-58.62426
3559,-58.62191
3559.02,-58.62183
3559.04,-58.6198
3559.06,-58.62017
3559.08,-58.62258
3559.1,-58.62069
3559.12,-58.62053
3559.14,-58.61863
3559.16,-58.61585
3559.18,-58.61724
3559.2,-58.61588
3559.22,-58.61572
3559.24,-58.616
3559.26,-58.61289
3559.28,-58.61241
3559.3,-58.60959
3559.32,-58.60687
3559.34,-58.60782
3559.36,-58.60605
3559.38,-58.60644
3559.4,-58.6071
3559.42,-58.60586
3559.44,-58.60666
3559.46,-58.60282
3559.48,-58.59976
3559.5,-58.60124
3559.52,-58.59995
3559.54,-58.6005
3559.56,-58.60037
3559.58,-58.59828
3559.6,-58.59899
3559.62,-58.59623
3559.64,-58.59406
3559.66,-58.59438
3559.68,-58.59179
3559.7,-58.59126
3559.72,-58.59035
3559.74,-58.5896
3559.76,-58.59203
3559.78,-58.59
3559.8,-58.58854
3559.82,-58.58904
3559.84,-58.58675
3559.86,-58.58752
3559.88,-58.58737
3559.9,-58.58629
3559.92,-58.58678
3559.94,-58.58253
3559.96,-58.58039
3559.98,-58.58122
3560,-58.57946
3560.02,-58.5809
3560.04,-58.58101
3560.06,-58.57882
3560.08,-58.57931
3560.1,-58.57584
3560.12,-58.57335
3560.14,-58.57403
3560.16,-58.57129
3560.18,-58.57168
3560.2,-58.5734
3560.22,-58.57278
3560.24,-58.57345
3560.26,-58.57051
3560.28,-58.56772
3560.3,-58.56776
3560.32,-58.5655
3560.34,-58.56671
3560.36,-58.56873
3560.38,-58.56697
3560.4,-58.56718
3560.42,-58.56464
3560.44,-58.56128
3560.46,-58.56186
3560.48,-58.55939
3560.5,-58.55822
3560.52,-58.5586
3560.54,-58.55525
3560.56,-58.5544
3560.58,-58.55348
3560.6,-58.55136
3560.62,-58.55208
3560.64,-58.55043
3560.66,-58.54974
3560.68,-58.55067
3560.7,-58.54715
3560.72,-58.54545
3560.74,-58.54329
3560.76,-58.54048
3560.78,-58.54162
3560.8,-58.5399
3560.82,-58.53914
3560.84,-58.53941
3560.86,-58.53814
3560.88,-58.5389
3560.9,-58.53645
3560.92,-58.53457
3560.94,-58.5333
3560.96,-58.53098
3560.98,-58.53091
3561,-58.52911
3561.02,-58.53009
3561.04,-58.53046
3561.06,-58.53096
3561.08,-58.53257
3561.1,-58.53175
3561.12,-58.53225
3561.14,-58.53006
3561.16,-58.52832
3561.18,-58.52538
3561.2,-58.52233
3561.22,-58.52104
3561.24,-58.51964
3561.26,-58.5193
3561.28,-58.51843
3561.3,-58.51956
3561.32,-58.51843
3561.34,-58.5182
3561.36,-58.51769
3561.38,-58.51767
3561.4,-58.51772
3561.42,-58.51666
3561.44,-58.51633
3561.46,-58.51573
3561.48,-58.51595
3561.5,-58.51527
3561.52,-58.51519
3561.54,-58.51368
3561.56,-58.51247
3561.58,-58.51032
3561.6,-58.5092
3561.62,-58.5075
3561.64,-58.50562
3561.66,-58.5045
3561.68,-58.50315
3561.7,-58.50068
3561.72,-58.49877
3561.74,-58.49806
3561.76,-58.49638
3561.78,-58.496
3561.8,-58.49546
3561.82,-58.49482
3561.84,-58.49367
3561.86,-58.4935
3561.88,-58.49173
3561.9,-58.4914
3561.92,-58.49091
3561.94,-58.49089
3561.96,-58.49081
3561.98,-58.49139
3562,-58.49248
3562.02,-58.49256
3562.04,-58.49379
3562.06,-58.49377
3562.08,-58.49386
3562.1,-58.49134
3562.12,-58.48932
3562.14,-58.48635
3562.16,-58.48376
3562.18,-58.48131
3562.2,-58.47942
3562.22,-58.4786
3562.24,-58.47775
3562.26,-58.47853
3562.28,-58.47778
3562.3,-58.47852
3562.32,-58.47822
3562.34,-58.47826
3562.36,-58.47802
3562.38,-58.47796
3562.4,-58.47787
3562.42,-58.477
3562.44,-58.47793
3562.46,-58.47633
3562.48,-58.4754
3562.5,-58.47262
3562.52,-58.47022
3562.54,-58.46838
3562.56,-58.46635
3562.58,-58.46624
3562.6,-58.46559
3562.62,-58.46563
3562.64,-58.46371
3562.66,-58.4637
3562.68,-58.46304
3562.7,-58.46267
3562.72,-58.46298
3562.74,-58.46162
3562.76,-58.46172
3562.78,-58.4596
3562.8,-58.45875
3562.82,-58.45704
3562.84,-58.45561
3562.86,-58.45435
3562.88,-58.45204
3562.9,-58.4529
3562.92,-58.45223
3562.94,-58.4532
3562.96,-58.45312
3562.98,-58.45265
3563,-58.45347
3563.02,-58.45345
3563.04,-58.45482
3563.06,-58.45345
3563.08,-58.45239
3563.1,-58.44885
3563.12,-58.44621
3563.14,-58.44706
3563.16,-58.44663
3563.18,-58.44777
3563.2,-58.44609
3563.22,-58.44529
3563.24,-58.44533
3563.26,-58.4457
3563.28,-58.44769
3563.3,-58.44647
3563.32,-58.44591
3563.34,-58.44308
3563.36,-58.44123
3563.38,-58.4415
3563.4,-58.44088
3563.42,-58.44201
3563.44,-58.44092
3563.46,-58.44126
3563.48,-58.44108
3563.5,-58.44118
3563.52,-58.44291
3563.54,-58.44176
3563.56,-58.44138
3563.58,-58.43832
3563.6,-58.43578
3563.62,-58.43495
3563.64,-58.43366
3563.66,-58.43454
3563.68,-58.43331
3563.7,-58.43335
3563.72,-58.43276
3563.74,-58.43252
3563.76,-58.43463
3563.78,-58.4335
3563.8,-58.43338
3563.82,-58.43219
3563.84,-58.43165
3563.86,-58.43186
3563.88,-58.43073
3563.9,-58.4317
3563.92,-58.43011
3563.94,-58.43022
3563.96,-58.43067
3563.98,-58.43048
3564,-58.4316
3564.02,-58.42873
3564.04,-58.42733
3564.06,-58.42462
3564.08,-58.42228
3564.1,-58.42217
3564.12,-58.42024
3564.14,-58.42136
3564.16,-58.42046
3564.18,-58.41987
3564.2,-58.42045
3564.22,-58.42002
3564.24,-58.42123
3564.26,-58.41909
3564.28,-58.41788
3564.3,-58.4157
3564.32,-58.41314
3564.34,-58.41422
3564.36,-58.41329
3564.38,-58.41404
3564.4,-58.41327
3564.42,-58.41227
3564.44,-58.41342
3564.46,-58.41217
3564.48,-58.41215
3564.5,-58.40957
3564.52,-58.40793
3564.54,-58.40796
3564.56,-58.40687
3564.58,-58.4092
3564.6,-58.4091
3564.62,-58.40924
3564.64,-58.40924
3564.66,-58.40759
3564.68,-58.40745
3564.7,-58.40374
3564.72,-58.40213
3564.74,-58.40071
3564.76,-58.39838
3564.78,-58.39926
3564.8,-58.39826
3564.82,-58.39874
3564.84,-58.39878
3564.86,-58.39931
3564.88,-58.40084
3564.9,-58.39968
3564.92,-58.4007
3564.94,-58.39933
3564.96,-58.39838
3564.98,-58.39914
3565,-58.39699
3565.02,-58.39758
3565.04,-58.39668
3565.06,-58.39629
3565.08,-58.39744
3565.1,-58.39648
3565.12,-58.39674
3565.14,-58.39451
3565.16,-58.3937
3565.18,-58.3935
3565.2,-58.39221
3565.22,-58.39383
3565.24,-58.39249
3565.26,-58.39327
3565.28,-58.39505
3565.3,-58.39484
3565.32,-58.3963
3565.34,-58.39377
3565.36,-58.39235
3565.38,-58.39215
3565.4,-58.39161
3565.42,-58.39396
3565.44,-58.39428
3565.46,-58.39568
3565.48,-58.39617
3565.5,-58.39621
3565.52,-58.39792
3565.54,-58.39555
3565.56,-58.39487
3565.58,-58.39327
3565.6,-58.3913
3565.62,-58.39287
3565.64,-58.39209
3565.66,-58.39351
3565.68,-58.3946
3565.7,-58.39467
3565.72,-58.39605
3565.74,-58.39351
3565.76,-58.39304
3565.78,-58.39189
3565.8,-58.39021
3565.82,-58.39203
3565.84,-58.39078
3565.86,-58.39174
3565.88,-58.39228
3565.9,-58.39139
3565.92,-58.39269
3565.94,-58.3901
3565.96,-58.38944
3565.98,-58.38916
3566,-58.38866
3566.02,-58.39105
3566.04,-58.39033
3566.06,-58.39124
3566.08,-58.39128
3566.1,-58.39064
3566.12,-58.39217
3566.14,-58.38908
3566.16,-58.3876
3566.18,-58.38689
3566.2,-58.38621
3566.22,-58.38928
3566.24,-58.39049
3566.26,-58.39291
3566.28,-58.39401
3566.3,-58.39304
3566.32,-58.39334
3566.34,-58.39053
3566.36,-58.39027
3566.38,-58.39066
3566.4,-58.38949
3566.42,-58.39087
3566.44,-58.3892
3566.46,-58.38976
3566.48,-58.39205
3566.5,-58.3902
3566.52,-58.3899
3566.54,-58.38726
3566.56,-58.38513
3566.58,-58.38615
3566.6,-58.38543
3566.62,-58.38766
3566.64,-58.38798
3566.66,-58.38723
3566.68,-58.389
3566.7,-58.38731
3566.72,-58.38727
3566.74,-58.3865
3566.76,-58.38471
3566.78,-58.38598
3566.8,-58.38456
3566.82,-58.38635
3566.84,-58.38897
3566.86,-58.38913
3566.88,-58.39084
3566.9,-58.38779
3566.92,-58.38589
3566.94,-58.38744
3566.96,-58.38677
3566.98,-58.38847
3567,-58.38865
3567.02,-58.38855
3567.04,-58.39072
3567.06,-58.38936
3567.08,-58.38929
3567.1,-58.38806
3567.12,-58.38608
3567.14,-58.38883
3567.16,-58.38916
3567.18,-58.39037
3567.2,-58.39234
3567.22,-58.3908
3567.24,-58.39115
3567.26,-58.38922
3567.28,-58.3879
3567.3,-58.38895
3567.32,-58.38697
3567.34,-58.38779
3567.36,-58.38784
3567.38,-58.38794
3567.4,-58.39135
3567.42,-58.38926
3567.44,-58.38827
3567.46,-58.38918
3567.48,-58.38638
3567.5,-58.38777
3567.52,-58.38859
3567.54,-58.38738
3567.56,-58.38826
3567.58,-58.38475
3567.6,-58.38274
3567.62,-58.38359
3567.64,-58.38342
3567.66,-58.38528
3567.68,-58.38512
3567.7,-58.38597
3567.72,-58.38843
3567.74,-58.38684
3567.76,-58.38725
3567.78,-58.38686
3567.8,-58.38449
3567.82,-58.38624
3567.84,-58.38588
3567.86,-58.38668
3567.88,-58.38933
3567.9,-58.38669
3567.92,-58.38576
3567.94,-58.38397
3567.96,-58.38146
3567.98,-58.38404
3568,-58.38395
3568.02,-58.3848
3568.04,-58.38736
3568.06,-58.38497
3568.08,-58.38522
3568.1,-58.38705
3568.12,-58.387
3568.14,-58.38973
3568.16,-58.38983
3568.18,-58.39
3568.2,-58.39256
3568.22,-58.39036
3568.24,-58.38915
3568.26,-58.38813
3568.28,-58.38576
3568.3,-58.38802
3568.32,-58.38825
3568.34,-58.38931
3568.36,-58.39303
3568.38,-58.39166
3568.4,-58.39146
3568.42,-58.39182
3568.44,-58.38982
3568.46,-58.39188
3568.48,-58.39252
3568.5,-58.39215
3568.52,-58.39455
3568.54,-58.39275
3568.56,-58.39191
3568.58,-58.39262
3568.6,-58.3901
3568.62,-58.39078
3568.64,-58.3907
3568.66,-58.38965
3568.68,-58.39161
3568.7,-58.38942
3568.72,-58.38866
3568.74,-58.39157
3568.76,-58.39098
3568.78,-58.3936
3568.8,-58.39666
3568.82,-58.39571
3568.84,-58.39758
3568.86,-58.39691
3568.88,-58.39597
3568.9,-58.39916
3568.92,-58.39899
3568.94,-58.40013
3568.96,-58.40277
3568.98,-58.40071
3569,-58.40024
3569.02,-58.39874
3569.04,-58.39676
3569.06,-58.39841
3569.08,-58.39748
3569.1,-58.39865
3569.12,-58.40059
3569.14,-58.40039
3569.16,-58.40213
3569.18,-58.40052
3569.2,-58.39963
3569.22,-58.40081
3569.24,-58.40062
3569.26,-58.40352
3569.28,-58.40437
3569.3,-58.40597
3569.32,-58.40869
3569.34,-58.40887
3569.36,-58.41016
3569.38,-58.40826
3569.4,-58.40746
3569.42,-58.40729
3569.44,-58.40668
3569.46,-58.40797
3569.48,-58.40813
3569.5,-58.41021
3569.52,-58.4103
3569.54,-58.41161
3569.56,-58.41241
3569.58,-58.41194
3569.6,-58.41296
3569.62,-58.41308
3569.64,-58.41417
3569.66,-58.4128
3569.68,-58.41191
3569.7,-58.40994
3569.72,-58.40893
3569.74,-58.40782
3569.76,-58.40688
3569.78,-58.40683
3569.8,-58.40629
3569.82,-58.40651
3569.84,-58.40647
3569.86,-58.40877
3569.88,-58.41022
3569.9,-58.41159
3569.92,-58.41171
3569.94,-58.41267
3569.96,-58.4136
3569.98,-58.41498
3570,-58.4163
3570.02,-58.4175
3570.04,-58.4182
3570.06,-58.41869
3570.08,-58.42003
3570.1,-58.42115
3570.12,-58.42249
3570.14,-58.42223
3570.16,-58.42275
3570.18,-58.42208
3570.2,-58.42137
3570.22,-58.41986
3570.24,-58.42012
3570.26,-58.41907
3570.28,-58.41762
3570.3,-58.41759
3570.32,-58.41767
3570.34,-58.41866
3570.36,-58.4196
3570.38,-58.42093
3570.4,-58.42137
3570.42,-58.42377
3570.44,-58.42451
3570.46,-58.42642
3570.48,-58.42753
3570.5,-58.42822
3570.52,-58.42927
3570.54,-58.42966
3570.56,-58.43174
3570.58,-58.43288
3570.6,-58.43365
3570.62,-58.43252
3570.64,-58.43304
3570.66,-58.43213
3570.68,-58.43179
3570.7,-58.43128
3570.72,-58.42975
3570.74,-58.43054
3570.76,-58.43047
3570.78,-58.43216
3570.8,-58.43258
3570.82,-58.43449
3570.84,-58.43514
3570.86,-58.43563
3570.88,-58.43826
3570.9,-58.43897
3570.92,-58.44074
3570.94,-58.44066
3570.96,-58.44087
3570.98,-58.43931
3571,-58.43907
3571.02,-58.44013
3571.04,-58.43986
3571.06,-58.4412
3571.08,-58.44
3571.1,-58.44128
3571.12,-58.44215
3571.14,-58.44345
3571.16,-58.44613
3571.18,-58.44661
3571.2,-58.44769
3571.22,-58.44607
3571.24,-58.44601
3571.26,-58.44611
3571.28,-58.44683
3571.3,-58.44777
3571.32,-58.44751
3571.34,-58.44999
3571.36,-58.44963
3571.38,-58.45033
3571.4,-58.45066
3571.42,-58.45008
3571.44,-58.45086
3571.46,-58.45031
3571.48,-58.4516
3571.5,-58.45009
3571.52,-58.44917
3571.54,-58.4482
3571.56,-58.44647
3571.58,-58.44791
3571.6,-58.44772
3571.62,-58.44917
3571.64,-58.44983
3571.66,-58.4508
3571.68,-58.45327
3571.7,-58.45422
3571.72,-58.45621
3571.74,-58.45461
3571.76,-58.45326
3571.78,-58.45228
3571.8,-58.4516
3571.82,-58.45381
3571.84,-58.45365
3571.86,-58.45507
3571.88,-58.45511
3571.9,-58.45523
3571.92,-58.45737
3571.94,-58.45695
3571.96,-58.4579
3571.98,-58.45651
3572,-58.45536
3572.02,-58.45584
3572.04,-58.4563
3572.06,-58.4593
3572.08,-58.46
3572.1,-58.46214
3572.12,-58.46336
3572.14,-58.46382
3572.16,-58.46678
3572.18,-58.46677
3572.2,-58.46716
3572.22,-58.46546
3572.24,-58.46403
3572.26,-58.46526
3572.28,-58.46514
3572.3,-58.46707
3572.32,-58.46665
3572.34,-58.46728
3572.36,-58.46907
3572.38,-58.4691
3572.4,-58.47153
3572.42,-58.47095
3572.44,-58.47127
3572.46,-58.4713
3572.48,-58.47042
3572.5,-58.47304
3572.52,-58.47293
3572.54,-58.47485
3572.56,-58.47692
3572.58,-58.47778
3572.6,-58.47958
3572.62,-58.47764
3572.64,-58.47718
3572.66,-58.47602
3572.68,-58.47627
3572.7,-58.47841
3572.72,-58.47808
3572.74,-58.48078
3572.76,-58.48205
3572.78,-58.48446
3572.8,-58.48772
3572.82,-58.48685
3572.84,-58.4874
3572.86,-58.48513
3572.88,-58.48363
3572.9,-58.48382
3572.92,-58.48249
3572.94,-58.48459
3572.96,-58.48505
3572.98,-58.48622
3573,-58.48745
3573.02,-58.48674
3573.04,-58.48799
3573.06,-58.48638
3573.08,-58.48665
3573.1,-58.48833
3573.12,-58.48909
3573.14,-58.49212
3573.16,-58.49251
3573.18,-58.49469
3573.2,-58.49726
3573.22,-58.49848
3573.24,-58.5011
3573.26,-58.49967
3573.28,-58.49899
3573.3,-58.49777
3573.32,-58.49607
3573.34,-58.49796
3573.36,-58.49751
3573.38,-58.49871
3573.4,-58.49916
3573.42,-58.49935
3573.44,-58.50192
3573.46,-58.50046
3573.48,-58.5003
3573.5,-58.49864
3573.52,-58.49651
3573.54,-58.49749
3573.56,-58.49616
3573.58,-58.49845
3573.6,-58.50059
3573.62,-58.50152
3573.64,-58.50431
3573.66,-58.5039
3573.68,-58.50485
3573.7,-58.50436
3573.72,-58.50347
3573.74,-58.50505
3573.76,-58.50395
3573.78,-58.50527
3573.8,-58.50664
3573.82,-58.50784
3573.84,-58.51054
3573.86,-58.50882
3573.88,-58.50879
3573.9,-58.50836
3573.92,-58.50703
3573.94,-58.50905
3573.96,-58.50847
3573.98,-58.50972
3574,-58.51139
3574.02,-58.51244
3574.04,-58.51535
3574.06,-58.51399
3574.08,-58.51288
3574.1,-58.51086
3574.12,-58.50922
3574.14,-58.51086
3574.16,-58.50908
3574.18,-58.5112
3574.2,-58.51378
3574.22,-58.51301
3574.24,-58.51492
3574.26,-58.51393
3574.28,-58.51386
3574.3,-58.51463
3574.32,-58.5143
3574.34,-58.51706
3574.36,-58.51755
3574.38,-58.51904
3574.4,-58.52142
3574.42,-58.52139
3574.44,-58.52295
3574.46,-58.52127
3574.48,-58.52032
3574.5,-58.52247
3574.52,-58.5218
3574.54,-58.52334
3574.56,-58.52423
3574.58,-58.52539
3574.6,-58.52829
3574.62,-58.52709
3574.64,-58.52719
3574.66,-58.52551
3574.68,-58.52325
3574.7,-58.52483
3574.72,-58.52467
3574.74,-58.52707
3574.76,-58.5291
3574.78,-58.52899
3574.8,-58.53106
3574.82,-58.52977
3574.84,-58.52895
3574.86,-58.5298
3574.88,-58.53014
3574.9,-58.53304
3574.92,-58.53318
3574.94,-58.53447
3574.96,-58.53749
3574.98,-58.53557
3575,-58.53525
3575.02,-58.53416
3575.04,-58.5328
3575.06,-58.53464
3575.08,-58.53414
3575.1,-58.5366
3575.12,-58.53892
3575.14,-58.53822
3575.16,-58.54007
3575.18,-58.53789
3575.2,-58.53624
3575.22,-58.53767
3575.24,-58.53679
3575.26,-58.53863
3575.28,-58.53896
3575.3,-58.53836
3575.32,-58.54017
3575.34,-58.53846
3575.36,-58.53805
3575.38,-58.53824
3575.4,-58.53748
3575.42,-58.53958
3575.44,-58.53884
3575.46,-58.5396
3575.48,-58.54209
3575.5,-58.54015
3575.52,-58.54059
3575.54,-58.5396
3575.56,-58.53725
3575.58,-58.53916
3575.6,-58.53941
3575.62,-58.54155
3575.64,-58.54416
3575.66,-58.54409
3575.68,-58.54548
3575.7,-58.54334
3575.72,-58.54182
3575.74,-58.54394
3575.76,-58.5431
3575.78,-58.5442
3575.8,-58.54547
3575.82,-58.5454
3575.84,-58.54724
3575.86,-58.545
3575.88,-58.54316
3575.9,-58.54412
3575.92,-58.54277
3575.94,-58.54457
3575.96,-58.54626
3575.98,-58.54645
3576,-58.54949
3576.02,-58.54848
3576.04,-58.54805
3576.06,-58.55022
3576.08,-58.54861
3576.1,-58.54888
3576.12,-58.54904
3576.14,-58.54779
3576.16,-58.54959
3576.18,-58.54804
3576.2,-58.54695
3576.22,-58.54928
3576.24,-58.54887
3576.26,-58.55083
3576.28,-58.55269
3576.3,-58.55133
3576.32,-58.55186
3576.34,-58.54958
3576.36,-58.54912
3576.38,-58.55286
3576.4,-58.55308
3576.42,-58.55511
3576.44,-58.55727
3576.46,-58.55596
3576.48,-58.55689
3576.5,-58.55562
3576.52,-58.55398
3576.54,-58.55579
3576.56,-58.5549
3576.58,-58.55625
3576.6,-58.55955
3576.62,-58.5582
3576.64,-58.55804
3576.66,-58.55734
3576.68,-58.55517
3576.7,-58.5565
3576.72,-58.5561
3576.74,-58.55739
3576.76,-58.56075
3576.78,-58.55911
3576.8,-58.55972
3576.82,-58.56174
3576.84,-58.5613
3576.86,-58.5637
3576.88,-58.56397
3576.9,-58.56259
3576.92,-58.56405
3576.94,-58.56133
3576.96,-58.55986
3576.98,-58.56235
3577,-58.56103
3577.02,-58.56166
3577.04,-58.56343
3577.06,-58.56204
3577.08,-58.56287
3577.1,-58.56228
3577.12,-58.56114
3577.14,-58.56381
3577.16,-58.56431
3577.18,-58.56582
3577.2,-58.56891
3577.22,-58.56713
3577.24,-58.56656
3577.26,-58.56703
3577.28,-58.56513
3577.3,-58.56695
3577.32,-58.56748
3577.34,-58.56648
3577.36,-58.5684
3577.38,-58.56606
3577.4,-58.56505
3577.42,-58.56716
3577.44,-58.56558
3577.46,-58.56612
3577.48,-58.56579
3577.5,-58.56518
3577.52,-58.56732
3577.54,-58.56558
3577.56,-58.56477
3577.58,-58.56356
3577.6,-58.56134
3577.62,-58.56282
3577.64,-58.56264
3577.66,-58.56387
3577.68,-58.56477
3577.7,-58.56461
3577.72,-58.566
3577.74,-58.56612
3577.76,-58.56801
3577.78,-58.56741
3577.8,-58.5671
3577.82,-58.56732
3577.84,-58.56611
3577.86,-58.56696
3577.88,-58.56682
3577.9,-58.56798
3577.92,-58.5679
3577.94,-58.56895
3577.96,-58.57018
3577.98,-58.57175
3578,-58.57444
3578.02,-58.57516
3578.04,-58.57623
3578.06,-58.57558
3578.08,-58.57548
3578.1,-58.5736
3578.12,-58.57282
3578.14,-58.57121
3578.16,-58.56924
3578.18,-58.56817
3578.2,-58.56761
3578.22,-58.56863
3578.24,-58.5691
3578.26,-58.57027
3578.28,-58.57018
3578.3,-58.57102
3578.32,-58.57122
3578.34,-58.57261
3578.36,-58.57297
3578.38,-58.57416
3578.4,-58.57506
3578.42,-58.57539
3578.44,-58.57727
3578.46,-58.57939
3578.48,-58.58166
3578.5,-58.58303
3578.52,-58.5852
3578.54,-58.58466
3578.56,-58.58505
3578.58,-58.58421
3578.6,-58.58253
3578.62,-58.57932
3578.64,-58.57585
3578.66,-58.57402
3578.68,-58.57263
3578.7,-58.57313
3578.72,-58.57249
3578.74,-58.57382
3578.76,-58.5747
3578.78,-58.57745
3578.8,-58.58002
3578.82,-58.58259
3578.84,-58.58516
3578.86,-58.58518
3578.88,-58.58549
3578.9,-58.58372
3578.92,-58.58315
3578.94,-58.58002
3578.96,-58.57755
3578.98,-58.57579
3579,-58.57399
3579.02,-58.5749
3579.04,-58.57512
3579.06,-58.57719
3579.08,-58.57781
3579.1,-58.57956
3579.12,-58.5812
3579.14,-58.58315
3579.16,-58.58643
3579.18,-58.58514
3579.2,-58.58433
3579.22,-58.58115
3579.24,-58.57829
3579.26,-58.57702
3579.28,-58.57568
3579.3,-58.57726
3579.32,-58.57765
3579.34,-58.58006
3579.36,-58.58148
3579.38,-58.58289
3579.4,-58.5847
3579.42,-58.5837
3579.44,-58.58351
3579.46,-58.58058
3579.48,-58.5795
3579.5,-58.57869
3579.52,-58.57769
3579.54,-58.57986
3579.56,-58.57929
3579.58,-58.57966
3579.6,-58.57905
3579.62,-58.57921
3579.64,-58.58066
3579.66,-58.5798
3579.68,-58.58054
3579.7,-58.57781
3579.72,-58.57619
3579.74,-58.57587
3579.76,-58.57472
3579.78,-58.57681
3579.8,-58.57639
3579.82,-58.57803
3579.84,-58.58014
3579.86,-58.58136
3579.88,-58.58371
3579.9,-58.58377
3579.92,-58.58528
3579.94,-58.58373
3579.96,-58.58277
3579.98,-58.58314
3580,-58.58113
3580.02,-58.58253
3580.04,-58.58172
3580.06,-58.5818
3580.08,-58.58283
3580.1,-58.58157
3580.12,-58.58241
3580.14,-58.5809
3580.16,-58.58078
3580.18,-58.58065
3580.2,-58.58017
3580.22,-58.58208
3580.24,-58.58127
3580.26,-58.58232
3580.28,-58.58271
3580.3,-58.58354
3580.32,-58.58599
3580.34,-58.58472
3580.36,-58.58449
3580.38,-58.58214
3580.4,-58.58053
3580.42,-58.58046
3580.44,-58.57849
3580.46,-58.57986
3580.48,-58.5797
3580.5,-58.58063
3580.52,-58.58304
3580.54,-58.58411
3580.56,-58.5869
3580.58,-58.58645
3580.6,-58.58676
3580.62,-58.58583
3580.64,-58.5832
3580.66,-58.58407
3580.68,-58.58275
3580.7,-58.58359
3580.72,-58.5845
3580.74,-58.58465
3580.76,-58.58705
3580.78,-58.58593
3580.8,-58.58585
3580.82,-58.58462
3580.84,-58.58277
3580.86,-58.58257
3580.88,-58.58036
3580.9,-58.58089
3580.92,-58.58089
3580.94,-58.58245
3580.96,-58.58438
3580.98,-58.58306
3581,-58.58312
3581.02,-58.57992
3581.04,-58.57808
3581.06,-58.57765
3581.08,-58.57555
3581.1,-58.5767
3581.12,-58.57656
3581.14,-58.57764
3581.16,-58.57899
3581.18,-58.57894
3581.2,-58.57971
3581.22,-58.57661
3581.24,-58.57593
3581.26,-58.57512
3581.28,-58.57385
3581.3,-58.57635
3581.32,-58.57571
3581.34,-58.57613
3581.36,-58.57616
3581.38,-58.57597
3581.4,-58.57744
3581.42,-58.57588
3581.44,-58.57513
3581.46,-58.57191
3581.48,-58.56992
3581.5,-58.57019
3581.52,-58.5685
3581.54,-58.56987
3581.56,-58.56922
3581.58,-58.56951
3581.6,-58.57093
3581.62,-58.57035
3581.64,-58.57144
3581.66,-58.56899
3581.68,-58.56784
3581.7,-58.56786
3581.72,-58.56654
3581.74,-58.56824
3581.76,-58.56745
3581.78,-58.56773
3581.8,-58.56797
3581.82,-58.56764
3581.84,-58.56969
3581.86,-58.5685
3581.88,-58.56844
3581.9,-58.56711
3581.92,-58.56574
3581.94,-58.56767
3581.96,-58.5671
3581.98,-58.56864
3582,-58.56949
3582.02,-58.56922
3582.04,-58.57039
3582.06,-58.56937
3582.08,-58.57031
3582.1,-58.56976
3582.12,-58.56936
3582.14,-58.57077
3582.16,-58.56974
3582.18,-58.57137
3582.2,-58.57208
3582.22,-58.57295
3582.24,-58.5745
3582.26,-58.57229
3582.28,-58.57178
3582.3,-58.56959
3582.32,-58.56871
3582.34,-58.57087
3582.36,-58.57065
3582.38,-58.57298
3582.4,-58.57353
3582.42,-58.5742
3582.44,-58.57674
3582.46,-58.57611
3582.48,-58.57673
3582.5,-58.57438
3582.52,-58.57267
3582.54,-58.57359
3582.56,-58.57292
3582.58,-58.57531
3582.6,-58.57519
3582.62,-58.57473
3582.64,-58.57609
3582.66,-58.57511
3582.68,-58.57561
3582.7,-58.57416
3582.72,-58.5735
3582.74,-58.57455
3582.76,-58.57423
3582.78,-58.57712
3582.8,-58.57806
3582.82,-58.57905
3582.84,-58.58047
3582.86,-58.57821
3582.88,-58.57848
3582.9,-58.5771
3582.92,-58.5757
3582.94,-58.57698
3582.96,-58.57582
3582.98,-58.57673
3583,-58.57652
3583.02,-58.57633
3583.04,-58.57816
3583.06,-58.57532
3583.08,-58.57432
3583.1,-58.57346
3583.12,-58.57217
3583.14,-58.57413
3583.16,-58.57323
3583.18,-58.57445
3583.2,-58.57535
3583.22,-58.57406
3583.24,-58.57556
3583.26,-58.57358
3583.28,-58.57219
3583.3,-58.57237
3583.32,-58.57147
3583.34,-58.57309
3583.36,-58.57295
3583.38,-58.5739
3583.4,-58.57562
3583.42,-58.57415
3583.44,-58.57442
3583.46,-58.57322
3583.48,-58.57255
3583.5,-58.57445
3583.52,-58.57374
3583.54,-58.57614
3583.56,-58.57769
3583.58,-58.57749
3583.6,-58.57968
3583.62,-58.57736
3583.64,-58.57556
3583.66,-58.57467
3583.68,-58.57242
3583.7,-58.57389
3583.72,-58.57396
3583.74,-58.57468
3583.76,-58.57653
3583.78,-58.57533
3583.8,-58.57551
3583.82,-58.57324
3583.84,-58.57216
3583.86,-58.57447
3583.88,-58.57238
3583.9,-58.57246
3583.92,-58.57311
3583.94,-58.57109
3583.96,-58.57203
3583.98,-58.56968
3584,-58.56768
3584.02,-58.5687
3584.04,-58.5669
3584.06,-58.56768
3584.08,-58.56754
3584.1,-58.56728
3584.12,-58.5695
3584.14,-58.56691
3584.16,-58.56623
3584.18,-58.56724
3584.2,-58.56569
3584.22,-58.56754
3584.24,-58.56785
3584.26,-58.56738
3584.28,-58.56822
3584.3,-58.56501
3584.32,-58.56388
3584.34,-58.5635
3584.36,-58.56252
3584.38,-58.56479
3584.4,-58.56419
3584.42,-58.56451
3584.44,-58.56598
3584.46,-58.56309
3584.48,-58.56308
3584.5,-58.56167
3584.52,-58.55914
3584.54,-58.56155
3584.56,-58.56059
3584.58,-58.56055
3584.6,-58.56237
3584.62,-58.56003
3584.64,-58.55935
3584.66,-58.55759
3584.68,-58.55616
3584.7,-58.55915
3584.72,-58.55897
3584.74,-58.55956
3584.76,-58.56141
3584.78,-58.55888
3584.8,-58.55804
3584.82,-58.5562
3584.84,-58.55339
3584.86,-58.55474
3584.88,-58.55361
3584.9,-58.55361
3584.92,-58.55617
3584.94,-58.55478
3584.96,-58.55453
3584.98,-58.55326
3585,-58.55134
3585.02,-58.5528
3585.04,-58.55108
3585.06,-58.55123
3585.08,-58.55324
3585.1,-58.55012
3585.12,-58.54965
3585.14,-58.5504
3585.16,-58.54967
3585.18,-58.55281
3585.2,-58.55291
3585.22,-58.55193
3585.24,-58.55385
3585.26,-58.55135
3585.28,-58.55018
3585.3,-58.55046
3585.32,-58.54764
3585.34,-58.54789
3585.36,-58.54702
3585.38,-58.5459
3585.4,-58.54766
3585.42,-58.54458
3585.44,-58.54237
3585.46,-58.54322
3585.48,-58.54148
3585.5,-58.54396
3585.52,-58.54662
3585.54,-58.54542
3585.56,-58.54618
3585.58,-58.54331
3585.6,-58.5412
3585.62,-58.54344
3585.64,-58.54292
3585.66,-58.54519
3585.68,-58.5466
3585.7,-58.54494
3585.72,-58.5461
3585.74,-58.54418
3585.76,-58.5425
3585.78,-58.54225
3585.8,-58.5394
3585.82,-58.53925
3585.84,-58.53872
3585.86,-58.53875
3585.88,-58.54052
3585.9,-58.53834
3585.92,-58.53757
3585.94,-58.5358
3585.96,-58.53411
3585.98,-58.53511
3586,-58.5334
3586.02,-58.53355
3586.04,-58.53317
3586.06,-58.53333
3586.08,-58.5345
3586.1,-58.53402
3586.12,-58.53521
3586.14,-58.53382
3586.16,-58.53345
3586.18,-58.53273
3586.2,-58.53227
3586.22,-58.53291
3586.24,-58.53231
3586.26,-58.53344
3586.28,-58.53296
3586.3,-58.53408
3586.32,-58.53478
3586.34,-58.53572
3586.36,-58.53615
3586.38,-58.53667
3586.4,-58.53799
3586.42,-58.53855
3586.44,-58.53968
3586.46,-58.53845
3586.48,-58.53743
3586.5,-58.5351
3586.52,-58.53361
3586.54,-58.53185
3586.56,-58.53065
3586.58,-58.52842
3586.6,-58.52557
3586.62,-58.52293
3586.64,-58.52062
3586.66,-58.51932
3586.68,-58.51778
3586.7,-58.51822
3586.72,-58.51832
3586.74,-58.51901
3586.76,-58.51961
3586.78,-58.52156
3586.8,-58.52229
3586.82,-58.52327
3586.84,-58.52336
3586.86,-58.52364
3586.88,-58.52449
3586.9,-58.52588
3586.92,-58.52684
3586.94,-58.52669
3586.96,-58.52669
3586.98,-58.52511
3587,-58.52458
3587.02,-58.52296
3587.04,-58.52155
3587.06,-58.51856
3587.08,-58.51703
3587.1,-58.51595
3587.12,-58.51584
3587.14,-58.51607
3587.16,-58.51578
3587.18,-58.5164
3587.2,-58.51564
3587.22,-58.51606
3587.24,-58.51454
3587.26,-58.51424
3587.28,-58.51369
3587.3,-58.51381
3587.32,-58.5139
3587.34,-58.51436
3587.36,-58.51619
3587.38,-58.51571
3587.4,-58.51655
3587.42,-58.51474
3587.44,-58.51315
3587.46,-58.51125
3587.48,-58.5098
3587.5,-58.50871
3587.52,-58.50729
3587.54,-58.50798
3587.56,-58.50692
3587.58,-58.50815
3587.6,-58.50784
3587.62,-58.50814
3587.64,-58.5091
3587.66,-58.50931
3587.68,-58.51093
3587.7,-58.51032
3587.72,-58.51059
3587.74,-58.50813
3587.76,-58.50606
3587.78,-58.50466
3587.8,-58.50343
3587.82,-58.50415
3587.84,-58.5036
3587.86,-58.50523
3587.88,-58.50531
3587.9,-58.50631
3587.92,-58.50688
3587.94,-58.50662
3587.96,-58.50779
3587.98,-58.50647
3588,-58.50605
3588.02,-58.50329
3588.04,-58.50175
3588.06,-58.50132
3588.08,-58.50016
3588.1,-58.50168
3588.12,-58.50119
3588.14,-58.50142
3588.16,-58.50115
3588.18,-58.50241
3588.2,-58.5043
3588.22,-58.50391
3588.24,-58.50449
3588.26,-58.50155
3588.28,-58.49985
3588.3,-58.49776
3588.32,-58.49565
3588.34,-58.49592
3588.36,-58.49376
3588.38,-58.49409
3588.4,-58.49376
3588.42,-58.49448
3588.44,-58.49595
3588.46,-58.49567
3588.48,-58.49681
3588.5,-58.49477
3588.52,-58.49391
3588.54,-58.4923
3588.56,-58.49053
3588.58,-58.49094
3588.6,-58.48917
3588.62,-58.4897
3588.64,-58.48933
3588.66,-58.49003
3588.68,-58.49172
3588.7,-58.49169
3588.72,-58.4926
3588.74,-58.49014
3588.76,-58.48876
3588.78,-58.48713
3588.8,-58.48557
3588.82,-58.48599
3588.84,-58.48422
3588.86,-58.48577
3588.88,-58.4859
3588.9,-58.48601
3588.92,-58.48739
3588.94,-58.48538
3588.96,-58.4849
3588.98,-58.48178
3589,-58.47906
3589.02,-58.47815
3589.04,-58.47724
3589.06,-58.47883
3589.08,-58.47849
3589.1,-58.4803
3589.12,-58.48126
3589.14,-58.48113
3589.16,-58.48218
3589.18,-58.47982
3589.2,-58.47948
3589.22,-58.47706
3589.24,-58.47489
3589.26,-58.47576
3589.28,-58.47477
3589.3,-58.47668
3589.32,-58.47715
3589.34,-58.47732
3589.36,-58.47748
3589.38,-58.47577
3589.4,-58.47581
3589.42,-58.47285
3589.44,-58.47206
3589.46,-58.47216
3589.48,-58.4715
3589.5,-58.47422
3589.52,-58.47331
3589.54,-58.47279
3589.56,-58.47288
3589.58,-58.47245
3589.6,-58.47346
3589.62,-58.47156
3589.64,-58.47118
3589.66,-58.46995
3589.68,-58.46961
3589.7,-58.47192
3589.72,-58.47135
3589.74,-58.47298
3589.76,-58.47284
3589.78,-58.47254
3589.8,-58.47415
3589.82,-58.47277
3589.84,-58.47278
3589.86,-58.46991
3589.88,-58.46804
3589.9,-58.46894
3589.92,-58.46787
3589.94,-58.46984
3589.96,-58.46978
3589.98,-58.46936
3590,-58.47026
3590.02,-58.46958
3590.04,-58.47012
3590.06,-58.4676
3590.08,-58.46606
3590.1,-58.46503
3590.12,-58.46333
3590.14,-58.46549
3590.16,-58.46524
3590.18,-58.46654
3590.2,-58.46834
3590.22,-58.4682
3590.24,-58.46996
3590.26,-58.46894
3590.28,-58.46894
3590.3,-58.46886
3590.32,-58.46737
3590.34,-58.46812
3590.36,-58.46681
3590.38,-58.46685
3590.4,-58.467
3590.42,-58.4673
3590.44,-58.46935
3590.46,-58.46756
3590.48,-58.46754
3590.5,-58.46645
3590.52,-58.46437
3590.54,-58.46595
3590.56,-58.46411
3590.58,-58.46393
3590.6,-58.46446
3590.62,-58.46302
3590.64,-58.46391
3590.66,-58.46209
3590.68,-58.46155
3590.7,-58.46172
3590.72,-58.46114
3590.74,-58.46348
3590.76,-58.46307
3590.78,-58.46386
3590.8,-58.46495
3590.82,-58.46478
3590.84,-58.46676
3590.86,-58.46506
3590.88,-58.46478
3590.9,-58.46503
3590.92,-58.46362
3590.94,-58.4651
3590.96,-58.46459
3590.98,-58.46519
3591,-58.466
3591.02,-58.46429
3591.04,-58.46411
3591.06,-58.46173
3591.08,-58.46091
3591.1,-58.46212
3591.12,-58.46195
3591.14,-58.4638
3591.16,-58.46317
3591.18,-58.46317
3591.2,-58.46494
3591.22,-58.4637
3591.24,-58.46407
3591.26,-58.46221
3591.28,-58.46081
3591.3,-58.46207
3591.32,-58.46053
3591.34,-58.46299
3591.36,-58.46436
3591.38,-58.46328
3591.4,-58.46428
3591.42,-58.46206
3591.44,-58.46186
3591.46,-58.46122
3591.48,-58.45943
3591.5,-58.46101
3591.52,-58.46001
3591.54,-58.46043
3591.56,-58.46176
3591.58,-58.46115
3591.6,-58.46128
3591.62,-58.45748
3591.64,-58.45497
3591.66,-58.45469
3591.68,-58.45285
3591.7,-58.45476
3591.72,-58.45486
3591.74,-58.45467
3591.76,-58.45683
3591.78,-58.45459
3591.8,-58.45388
3591.82,-58.45257
3591.84,-58.44978
3591.86,-58.45108
3591.88,-58.45085
3591.9,-58.45252
3591.92,-58.45443
3591.94,-58.45325
3591.96,-58.45345
3591.98,-58.45097
3592,-58.45005
3592.02,-58.45125
3592.04,-58.45059
3592.06,-58.45279
3592.08,-58.45284
3592.1,-58.45248
3592.12,-58.45487
3592.14,-58.4532
3592.16,-58.45247
3592.18,-58.4516
3592.2,-58.44912
3592.22,-58.45063
3592.24,-58.45049
3592.26,-58.45131
3592.28,-58.45361
3592.3,-58.45134
3592.32,-58.45064
3592.34,-58.44921
3592.36,-58.4481
3592.38,-58.45018
3592.4,-58.44904
3592.42,-58.4501
3592.44,-58.45191
3592.46,-58.45095
3592.48,-58.45196
3592.5,-58.44951
3592.52,-58.44674
3592.54,-58.44754
3592.56,-58.44614
3592.58,-58.44748
3592.6,-58.44908
3592.62,-58.44894
3592.64,-58.4507
3592.66,-58.44781
3592.68,-58.44592
3592.7,-58.44752
3592.72,-58.44665
3592.74,-58.44862
3592.76,-58.44834
3592.78,-58.44608
3592.8,-58.44786
3592.82,-58.44584
3592.84,-58.44499
3592.86,-58.44687
3592.88,-58.44554
3592.9,-58.44749
3592.92,-58.44838
3592.94,-58.44772
3592.96,-58.44959
3592.98,-58.44668
3593,-58.4449
3593.02,-58.44582
3593.04,-58.44419
3593.06,-58.44622
3593.08,-58.44718
3593.1,-58.44607
3593.12,-58.44774
3593.14,-58.44606
3593.16,-58.44519
3593.18,-58.44607
3593.2,-58.44441
3593.22,-58.44516
3593.24,-58.44491
3593.26,-58.44398
3593.28,-58.44546
3593.3,-58.44301
3593.32,-58.44142
3593.34,-58.44166
3593.36,-58.43997
3593.38,-58.44278
3593.4,-58.4454
3593.42,-58.44544
3593.44,-58.44785
3593.46,-58.44552
3593.48,-58.44301
3593.5,-58.44487
3593.52,-58.4433
3593.54,-58.44331
3593.56,-58.44355
3593.58,-58.4402
3593.6,-58.44036
3593.62,-58.43953
3593.64,-58.43813
3593.66,-58.4402
3593.68,-58.43928
3593.7,-58.44004
3593.72,-58.44239
3593.74,-58.44092
3593.76,-58.44202
3593.78,-58.44217
3593.8,-58.44031
3593.82,-58.44346
3593.84,-58.44454
3593.86,-58.44532
3593.88,-58.44868
3593.9,-58.44636
3593.92,-58.44434
3593.94,-58.44381
3593.96,-58.44166
3593.98,-58.44296
3594,-58.443
3594.02,-58.44258
3594.04,-58.44431
3594.06,-58.44203
3594.08,-58.44132
3594.1,-58.44168
3594.12,-58.43989
3594.14,-58.44129
3594.16,-58.44035
3594.18,-58.4396
3594.2,-58.44137
3594.22,-58.43996
3594.24,-58.44028
3594.26,-58.43866
3594.28,-58.43749
3594.3,-58.43928
3594.32,-58.43907
3594.34,-58.44113
3594.36,-58.44176
3594.38,-58.44293
3594.4,-58.44392
3594.42,-58.4447
3594.44,-58.44664
3594.46,-58.44586
3594.48,-58.44658
3594.5,-58.4449
3594.52,-58.44394
3594.54,-58.44381
3594.56,-58.44323
3594.58,-58.44458
3594.6,-58.44538
3594.62,-58.44633
3594.64,-58.44569
3594.66,-58.44684
3594.68,-58.44675
3594.7,-58.44699
3594.72,-58.44664
3594.74,-58.44624
3594.76,-58.44706
3594.78,-58.44783
3594.8,-58.44939
3594.82,-58.4496
3594.84,-58.45006
3594.86,-58.4492
3594.88,-58.44853
3594.9,-58.44637
3594.92,-58.44506
3594.94,-58.44318
3594.96,-58.44164
3594.98,-58.44031
3595,-58.43985
3595.02,-58.43946
3595.04,-58.43965
3595.06,-58.44065
3595.08,-58.4405
3595.1,-58.44083
3595.12,-58.44123
3595.14,-58.44249
3595.16,-58.44295
3595.18,-58.4443
3595.2,-58.44367
3595.22,-58.44483
3595.24,-58.44509
3595.26,-58.44497
3595.28,-58.44523
3595.3,-58.44558
3595.32,-58.44593
3595.34,-58.44623
3595.36,-58.44782
3595.38,-58.44903
3595.4,-58.45173
3595.42,-58.45217
3595.44,-58.45252
3595.46,-58.45163
3595.48,-58.45096
3595.5,-58.44888
3595.52,-58.44719
3595.54,-58.44644
3595.56,-58.44515
3595.58,-58.44568
3595.6,-58.44569
3595.62,-58.44725
3595.64,-58.4474
3595.66,-58.44863
3595.68,-58.44943
3595.7,-58.4504
3595.72,-58.45145
3595.74,-58.45144
3595.76,-58.45276
3595.78,-58.45196
3595.8,-58.45194
3595.82,-58.45029
3595.84,-58.44947
3595.86,-58.44858
3595.88,-58.44775
3595.9,-58.44819
3595.92,-58.44778
3595.94,-58.44941
3595.96,-58.44905
3595.98,-58.45087
3596,-58.452
3596.02,-58.45261
3596.04,-58.45475
3596.06,-58.45533
3596.08,-58.4565
3596.1,-58.4548
3596.12,-58.45359
3596.14,-58.45087
3596.16,-58.44914
3596.18,-58.44952
3596.2,-58.44926
3596.22,-58.45123
3596.24,-58.45071
3596.26,-58.45163
3596.28,-58.45215
3596.3,-58.45334
3596.32,-58.45542
3596.34,-58.45468
3596.36,-58.45519
3596.38,-58.45337
3596.4,-58.4531
3596.42,-58.45321
3596.44,-58.45345
3596.46,-58.45497
3596.48,-58.45417
3596.5,-58.45554
3596.52,-58.45591
3596.54,-58.45811
3596.56,-58.46056
3596.58,-58.46112
3596.6,-58.46263
3596.62,-58.46166
3596.64,-58.46222
3596.66,-58.4614
3596.68,-58.46186
3596.7,-58.46322
3596.72,-58.46253
3596.74,-58.46506
3596.76,-58.46581
3596.78,-58.4677
3596.8,-58.47011
3596.82,-58.47141
3596.84,-58.47353
3596.86,-58.47291
3596.88,-58.47347
3596.9,-58.47269
3596.92,-58.47248
3596.94,-58.47347
3596.96,-58.47279
3596.98,-58.47469
3597,-58.47546
3597.02,-58.47783
3597.04,-58.48011
3597.06,-58.48145
3597.08,-58.48419
3597.1,-58.48342
3597.12,-58.48395
3597.14,-58.48328
3597.16,-58.48224
3597.18,-58.48302
3597.2,-58.4825
3597.22,-58.48484
3597.24,-58.48578
3597.26,-58.48751
3597.28,-58.48954
3597.3,-58.48926
3597.32,-58.49084
3597.34,-58.49
3597.36,-58.49033
3597.38,-58.49075
3597.4,-58.4907
3597.42,-58.49231
3597.44,-58.49221
3597.46,-58.49403
3597.48,-58.49378
3597.5,-58.49326
3597.52,-58.494
3597.54,-58.49276
3597.56,-58.49376
3597.58,-58.49287
3597.6,-58.49242
3597.62,-58.49186
3597.64,-58.48993
3597.66,-58.49162
3597.68,-58.49155
3597.7,-58.49338
3597.72,-58.49499
3597.74,-58.49426
3597.76,-58.49597
3597.78,-58.49515
3597.8,-58.49535
3597.82,-58.49539
3597.84,-58.49545
3597.86,-58.49707
3597.88,-58.49589
3597.9,-58.497
3597.92,-58.49712
3597.94,-58.49816
3597.96,-58.50045
3597.98,-58.49871
3598,-58.49854
3598.02,-58.49679
3598.04,-58.49575
3598.06,-58.49588
3598.08,-58.49541
3598.1,-58.49694
3598.12,-58.49555
3598.14,-58.49712
3598.16,-58.49943
3598.18,-58.49967
3598.2,-58.50228
3598.22,-58.50094
3598.24,-58.50042
3598.26,-58.50014
3598.28,-58.49896
3598.3,-58.50065
3598.32,-58.49965
3598.34,-58.50009
3598.36,-58.50074
3598.38,-58.50136
3598.4,-58.50373
3598.42,-58.50257
3598.44,-58.50317
3598.46,-58.50359
3598.48,-58.50424
3598.5,-58.5071
3598.52,-58.50757
3598.54,-58.51067
3598.56,-58.51257
3598.58,-58.51427
3598.6,-58.51796
3598.62,-58.51832
3598.64,-58.5197
3598.66,-58.51901
3598.68,-58.51855
3598.7,-58.52023
3598.72,-58.51987
3598.74,-58.52265
3598.76,-58.52414
3598.78,-58.52594
3598.8,-58.52889
3598.82,-58.5284
3598.84,-58.52992
3598.86,-58.52968
3598.88,-58.52953
3598.9,-58.53065
3598.92,-58.53022
3598.94,-58.53383
3598.96,-58.53598
3598.98,-58.53896
3599,-58.54361
3599.02,-58.54353
3599.04,-58.54451
3599.06,-58.54389
3599.08,-58.54376
3599.1,-58.54628
3599.12,-58.54707
3599.14,-58.54993
3599.16,-58.55164
3599.18,-58.55402
3599.2,-58.55717
3599.22,-58.5575
3599.24,-58.55934
3599.26,-58.55785
3599.28,-58.55701
3599.3,-58.55946
3599.32,-58.5603
3599.34,-58.56463
3599.36,-58.56749
3599.38,-58.56955
3599.4,-58.57349
3599.42,-58.57359
3599.44,-58.57428
3599.46,-58.57319
3599.48,-58.57144
3599.5,-58.57161
3599.52,-58.56971
3599.54,-58.57142
3599.56,-58.57248
3599.58,-58.57252
3599.6,-58.5746
3599.62,-58.57133
3599.64,-58.56949
3599.66,-58.56925
3599.68,-58.56833
3599.7,-58.57039
3599.72,-58.56961
3599.74,-58.56968
3599.76,-58.57069
3599.78,-58.57067
3599.8,-58.57278
3599.82,-58.57042
3599.84,-58.56857
3599.86,-58.56952
3599.88,-58.56898
3599.9,-58.57175
3599.92,-58.57318
3599.94,-58.57516
3599.96,-58.57834
3599.98,-58.57758
3600,-58.57856
3600.02,-58.57792
3600.04,-58.57677
3600.06,-58.57841
3600.08,-58.57761
3600.1,-58.57989
3600.12,-58.58264
3600.14,-58.58371
3600.16,-58.58606
3600.18,-58.58416
3600.2,-58.58339
3600.22,-58.58425
3600.24,-58.58427
3600.26,-58.58772
3600.28,-58.5884
3600.3,-58.58915
3600.32,-58.59143
3600.34,-58.58954
3600.36,-58.58912
3600.38,-58.58713
3600.4,-58.58423
3600.42,-58.58464
3600.44,-58.58432
3600.46,-58.5876
3600.48,-58.59175
3600.5,-58.59332
3600.52,-58.59662
3600.54,-58.5965
3600.56,-58.59728
3600.58,-58.60092
3600.6,-58.60157
3600.62,-58.60541
3600.64,-58.60827
3600.66,-58.6094
3600.68,-58.61293
3600.7,-58.61274
3600.72,-58.61398
3600.74,-58.616
3600.76,-58.61576
3600.78,-58.61905
3600.8,-58.62106
3600.82,-58.62357
3600.84,-58.62794
3600.86,-58.62851
3600.88,-58.63119
3600.9,-58.63308
3600.92,-58.63356
3600.94,-58.6387
3600.96,-58.64129
3600.98,-58.6441
3601,-58.64794
3601.02,-58.64715
3601.04,-58.64821
3601.06,-58.6485
3601.08,-58.64841
3601.1,-58.65245
3601.12,-58.65351
3601.14,-58.65624
3601.16,-58.6607
3601.18,-58.66126
3601.2,-58.6637
3601.22,-58.66427
3601.24,-58.66469
3601.26,-58.66888
3601.28,-58.66987
3601.3,-58.67217
3601.32,-58.67576
3601.34,-58.67666
3601.36,-58.67963
3601.38,-58.6803
3601.4,-58.68116
3601.42,-58.68577
3601.44,-58.68489
3601.46,-58.68399
3601.48,-58.68431
3601.5,-58.6802
3601.52,-58.67866
3601.54,-58.6762
3601.56,-58.67308
3601.58,-58.67381
3601.6,-58.67223
3601.62,-58.67235
3601.64,-58.67457
3601.66,-58.67236
3601.68,-58.67111
3601.7,-58.66956
3601.72,-58.66737
3601.74,-58.66806
3601.76,-58.66583
3601.78,-58.66505
3601.8,-58.6657
3601.82,-58.66241
3601.84,-58.66105
3601.86,-58.65978
3601.88,-58.65817
3601.9,-58.66028
3601.92,-58.6602
3601.94,-58.66099
3601.96,-58.66311
3601.98,-58.66003
3602,-58.65853
3602.02,-58.65825
3602.04,-58.65511
3602.06,-58.65524
3602.08,-58.65461
3602.1,-58.65231
3602.12,-58.65329
3602.14,-58.65075
3602.16,-58.64843
3602.18,-58.64848
3602.2,-58.64492
3602.22,-58.64453
3602.24,-58.6448
3602.26,-58.64359
3602.28,-58.64536
3602.3,-58.64299
3602.32,-58.64072
3602.34,-58.64213
3602.36,-58.64057
3602.38,-58.64133
3602.4,-58.6427
3602.42,-58.6409
3602.44,-58.64368
3602.46,-58.64758
3602.48,-58.65291
3602.5,-58.66085
3602.52,-58.66626
3602.54,-58.67321
3602.56,-58.67812
3602.58,-58.68317
3602.6,-58.69035
3602.62,-58.69376
3602.64,-58.69825
3602.66,-58.70072
3602.68,-58.70364
3602.7,-58.70837
3602.72,-58.71245
3602.74,-58.71898
3602.76,-58.72251
3602.78,-58.72764
3602.8,-58.73296
3602.82,-58.73727
3602.84,-58.74325
3602.86,-58.74724
3602.88,-58.75151
3602.9,-58.75295
3602.92,-58.75529
3602.94,-58.75722
3602.96,-58.75974
3602.98,-58.76373
3603,-58.76734
3603.02,-58.77269
3603.04,-58.77735
3603.06,-58.78368
3603.08,-58.78869
3603.1,-58.79464
3603.12,-58.79955
3603.14,-58.80445
3603.16,-58.80932
3603.18,-58.8148
3603.2,-58.82119
3603.22,-58.82688
3603.24,-58.83324
3603.26,-58.83876
3603.28,-58.84426
3603.3,-58.84874
3603.32,-58.85361
3603.34,-58.85646
3603.36,-58.85992
3603.38,-58.86301
3603.4,-58.86644
3603.42,-58.86861
3603.44,-58.85729
3603.46,-58.82934
3603.48,-58.79921
3603.5,-58.77045
3603.52,-58.74213
3603.54,-58.71676
3603.56,-58.69216
3603.58,-58.66934
3603.6,-58.64648
3603.62,-58.62463
3603.64,-58.6023
3603.66,-58.58158
3603.68,-58.55985
3603.7,-58.53863
3603.72,-58.51802
3603.74,-58.4976
3603.76,-58.47807
3603.78,-58.45789
3603.8,-58.43879
3603.82,-58.41751
3603.84,-58.39664
3603.86,-58.37411
3603.88,-58.35204
3603.9,-58.32985
3603.92,-58.30853
3603.94,-58.28791
3603.96,-58.26687
3603.98,-58.24734
3604,-58.22638
3604.02,-58.20659
3604.04,-58.18457
3604.06,-58.16345
3604.08,-58.14207
3604.1,-58.12094
3604.12,-58.1013
3604.14,-58.08064
3604.16,-58.06098
3604.18,-58.03953
3604.2,-58.01856
3604.22,-57.99428
3604.24,-57.9704
3604.26,-57.94798
3604.28,-57.9257
3604.3,-57.90574
3604.32,-57.88375
3604.34,-57.86291
3604.36,-57.84069
3604.38,-57.8191
3604.4,-57.79793
3604.42,-57.77564
3604.44,-57.74094
3604.46,-57.68906
3604.48,-57.6361
3604.5,-57.58242
3604.52,-57.53089
3604.54,-57.47983
3604.56,-57.42913
3604.58,-57.38001
3604.6,-57.32829
3604.62,-57.27965
3604.64,-57.23055
3604.66,-57.18217
3604.68,-57.13448
3604.7,-57.0855
3604.72,-57.03811
3604.74,-56.98889
3604.76,-56.94095
3604.78,-56.89136
3604.8,-56.84193
3604.82,-56.79365
3604.84,-56.74398
3604.86,-56.69638
3604.88,-56.64671
3604.9,-56.59791
3604.92,-56.54814
3604.94,-56.49818
3604.96,-56.44953
3604.98,-56.39806
3605,-56.34759
3605.02,-56.29419
3605.04,-56.2414
3605.06,-56.18968
3605.08,-56.13698
3605.1,-56.0867
3605.12,-56.034
3605.14,-55.98276
3605.16,-55.93044
3605.18,-55.87712
3605.2,-55.82554
3605.22,-55.77153
3605.24,-55.71785
3605.26,-55.66175
3605.28,-55.60618
3605.3,-55.55073
3605.32,-55.49475
3605.34,-55.44187
3605.36,-55.38612
3605.38,-55.33158
3605.4,-55.27636
3605.42,-55.22022
3605.44,-55.16807
3605.46,-55.11497
3605.48,-55.06341
3605.5,-55.00989
3605.52,-54.95585
3605.54,-54.90326
3605.56,-54.84974
3605.58,-54.79939
3605.6,-54.74631
3605.62,-54.69334
3605.64,-54.64007
3605.66,-54.58476
3605.68,-54.5306
3605.7,-54.47234
3605.72,-54.41515
3605.74,-54.35745
3605.76,-54.29904
3605.78,-54.24248
3605.8,-54.18389
3605.82,-54.12744
3605.84,-54.06902
3605.86,-54.01049
3605.88,-53.95184
3605.9,-53.88965
3605.92,-53.82915
3605.94,-53.76585
3605.96,-53.70386
3605.98,-53.64313
3606,-53.57991
3606.02,-53.51779
3606.04,-53.45318
3606.06,-53.3899
3606.08,-53.32564
3606.1,-53.25959
3606.12,-53.19501
3606.14,-53.12668
3606.16,-53.05916
3606.18,-52.9908
3606.2,-52.92182
3606.22,-52.85416
3606.24,-52.78323
3606.26,-52.7138
3606.28,-52.64273
3606.3,-52.57139
3606.32,-52.501
3606.34,-52.42685
3606.36,-52.35302
3606.38,-52.27573
3606.4,-52.19821
3606.42,-52.12188
3606.44,-52.04151
3606.46,-51.96085
3606.48,-51.8766
3606.5,-51.79257
3606.52,-51.70925
3606.54,-51.62291
3606.56,-51.53672
3606.58,-51.44578
3606.6,-51.35432
3606.62,-51.26187
3606.64,-51.16772
3606.66,-51.0766
3606.68,-50.98169
3606.7,-50.88671
3606.72,-50.79003
3606.74,-50.68963
3606.76,-50.58935
3606.78,-50.48384
3606.8,-50.3775
3606.82,-50.26939
3606.84,-50.15899
3606.86,-50.04867
3606.88,-49.93408
3606.9,-49.82034
3606.92,-49.70371
3606.94,-49.58363
3606.96,-49.46283
3606.98,-49.33521
3607,-49.20624
3607.02,-49.07322
3607.04,-48.93698
3607.06,-48.80046
3607.08,-48.65722
3607.1,-48.51296
3607.12,-48.36458
3607.14,-48.21141
3607.16,-48.05603
3607.18,-47.89281
3607.2,-47.72667
3607.22,-47.5547
3607.24,-47.37715
3607.26,-47.19646
3607.28,-47.0069
3607.3,-46.8138
3607.32,-46.61303
3607.34,-46.4041
3607.36,-46.19072
3607.38,-45.96577
3607.4,-45.73309
3607.42,-45.49124
3607.44,-45.23961
3607.46,-44.98079
3607.48,-44.70822
3607.5,-44.42426
3607.52,-44.12594
3607.54,-43.81156
3607.56,-43.4823
3607.58,-43.13109
3607.6,-42.76203
3607.62,-42.37216
3607.64,-41.95688
3607.66,-41.51758
3607.68,-41.04592
3607.7,-40.54234
3607.72,-40.00171
3607.74,-39.41735
3607.76,-38.78643
3607.78,-38.0959
3607.8,-37.34324
3607.82,-36.52109
3607.84,-35.61528
3607.86,-34.61889
3607.88,-33.51267
3607.9,-32.28501
3607.92,-30.92208
3607.94,-29.4042
3607.96,-27.72543
3607.98,-25.8731
3608,-23.84662
3608.02,-21.64741
3608.04,-19.26996
3608.06,-16.71811
3608.08,-13.98908
3608.1,-11.08886
3608.12,-8.040318
3608.14,-4.867295
3608.16,-1.626279
3608.18,1.624032
3608.2,4.811933
3608.22,7.858729
3608.24,10.7007
3608.26,13.27027
3608.28,15.52444
3608.3,17.436
3608.32,18.99593
3608.34,20.21404
3608.36,21.10732
3608.38,21.70046
3608.4,22.02887
3608.42,22.11973
3608.44,22.00945
3608.46,21.72571
3608.48,21.29003
3608.5,20.72897
3608.52,20.05383
3608.54,19.28246
3608.56,18.42564
3608.58,17.48865
3608.6,16.48526
3608.62,15.41707
3608.64,14.28758
3608.66,13.10484
3608.68,11.86747
3608.7,10.58291
3608.72,9.251841
3608.74,7.874351
3608.76,6.45906
3608.78,5.003905
3608.8,3.515461
3608.82,1.999942
3608.84,0.4591989
3608.86,-1.09642
3608.88,-2.665909
3608.9,-4.242271
3608.92,-5.812028
3608.94,-7.373168
3608.96,-8.91166
3608.98,-10.4184
3609,-11.88884
3609.02,-13.30803
3609.04,-14.67441
3609.06,-15.98239
3609.08,-17.22636
3609.1,-18.41013
3609.12,-19.53045
3609.14,-20.59197
3609.16,-21.60201
3609.18,-22.56175
3609.2,-23.48873
3609.22,-24.3922
3609.24,-25.2813
3609.26,-26.17336
3609.28,-27.07334
3609.3,-27.99581
3609.32,-28.95335
3609.34,-29.94895
3609.36,-30.99525
3609.38,-32.0942
3609.4,-33.24382
3609.42,-34.44619
3609.44,-35.68588
3609.46,-36.95218
3609.48,-38.22403
3609.5,-39.47132
3609.52,-40.67667
3609.54,-41.81701
3609.56,-42.88049
3609.58,-43.86854
3609.6,-44.7786
3609.62,-45.62087
3609.64,-46.40928
3609.66,-47.14678
3609.68,-47.84933
3609.7,-48.52456
3609.72,-49.17401
3609.74,-49.80733
3609.76,-50.42089
3609.78,-51.01807
3609.8,-51.60118
3609.82,-52.16296
3609.84,-52.70916
3609.86,-53.23958
3609.88,-53.74877
3609.9,-54.2424
3609.92,-54.71492
3609.94,-55.16455
3609.96,-55.59568
3609.98,-56.0007
3610,-56.38469
3610.02,-56.75064
3610.04,-57.09295
3610.06,-57.41804
3610.08,-57.72404
3610.1,-58.00913
3610.12,-58.27911
3610.14,-58.52941
3610.16,-58.76489
3610.18,-58.9899
3610.2,-59.19767
3610.22,-59.39528
3610.24,-59.58311
3610.26,-59.75425
3610.28,-59.91828
3610.3,-60.0736
3610.32,-60.21756
3610.34,-60.35793
3610.36,-60.48886
3610.38,-60.6126
3610.4,-60.73303
3610.42,-60.84233
3610.44,-60.94575
3610.46,-61.04598
3610.48,-61.1383
3610.5,-61.22916
3610.52,-61.31665
3610.54,-61.39756
3610.56,-61.47731
3610.58,-61.55071
3610.6,-61.6206
3610.62,-61.69099
3610.64,-61.75475
3610.66,-61.81771
3610.68,-61.87961
3610.7,-61.93402
3610.72,-61.98741
3610.74,-62.03747
3610.76,-62.0851
3610.78,-62.1335
3610.8,-62.17659
3610.82,-62.21937
3610.84,-62.26095
3610.86,-62.2986
3610.88,-62.33573
3610.9,-62.36707
3610.92,-62.39729
3610.94,-62.4265
3610.96,-62.45211
3610.98,-62.47932
3611,-62.50295
3611.02,-62.52629
3611.04,-62.54817
3611.06,-62.56766
3611.08,-62.58701
3611.1,-62.60189
3611.12,-62.61597
3611.14,-62.62658
3611.16,-62.6364
3611.18,-62.64478
3611.2,-62.65158
3611.22,-62.6601
3611.24,-62.66636
3611.26,-62.67303
3611.28,-62.67713
3611.3,-62.68159
3611.32,-62.68461
3611.34,-62.68567
3611.36,-62.68695
3611.38,-62.68689
3611.4,-62.68588
3611.42,-62.68234
3611.44,-62.67919
3611.46,-62.67358
3611.48,-62.66711
3611.5,-62.65882
3611.52,-62.65
3611.54,-62.6401
3611.56,-62.63018
3611.58,-62.62077
3611.6,-62.61081
3611.62,-62.60104
3611.64,-62.58904
3611.66,-62.57693
3611.68,-62.56304
3611.7,-62.54859
3611.72,-62.53235
3611.74,-62.51753
3611.76,-62.50102
3611.78,-62.48369
3611.8,-62.46679
3611.82,-62.44943
3611.84,-62.4319
3611.86,-62.41319
3611.88,-62.39471
3611.9,-62.37493
3611.92,-62.35602
3611.94,-62.33499
3611.96,-62.31442
3611.98,-62.29157
3612,-62.26925
3612.02,-62.2472
3612.04,-62.22408
3612.06,-62.20173
3612.08,-62.17796
3612.1,-62.1536
3612.12,-62.12708
3612.14,-62.10257
3612.16,-62.07719
3612.18,-62.05321
3612.2,-62.02927
3612.22,-62.00467
3612.24,-61.98064
3612.26,-61.95607
3612.28,-61.93278
3612.3,-61.90651
3612.32,-61.88019
3612.34,-61.85098
3612.36,-61.82188
3612.38,-61.79425
3612.4,-61.76686
3612.42,-61.74106
3612.44,-61.71375
3612.46,-61.68799
3612.48,-61.66083
3612.5,-61.63491
3612.52,-61.60846
3612.54,-61.58168
3612.56,-61.55524
3612.58,-61.52555
3612.6,-61.49804
3612.62,-61.46826
3612.64,-61.43899
3612.66,-61.41004
3612.68,-61.37965
3612.7,-61.35127
3612.72,-61.32213
3612.74,-61.29526
3612.76,-61.26767
3612.78,-61.24122
3612.8,-61.21465
3612.82,-61.18709
3612.84,-61.16104
3612.86,-61.13062
3612.88,-61.10058
3612.9,-61.06977
3612.92,-61.03934
3612.94,-61.01143
3612.96,-60.98302
3612.98,-60.95676
3613,-60.9285
3613.02,-60.90123
3613.04,-60.87394
3613.06,-60.84556
3613.08,-60.81902
3613.1,-60.78928
3613.12,-60.76075
3613.14,-60.73137
3613.16,-60.70283
3613.18,-60.67709
3613.2,-60.64938
3613.22,-60.62333
3613.24,-60.59524
3613.26,-60.56793
3613.28,-60.54152
3613.3,-60.51392
3613.32,-60.48807
3613.34,-60.45869
3613.36,-60.43
3613.38,-60.40083
3613.4,-60.37233
3613.42,-60.34772
3613.44,-60.3208
3613.46,-60.29588
3613.48,-60.26927
3613.5,-60.24175
3613.52,-60.2165
3613.54,-60.18964
3613.56,-60.1648
3613.58,-60.13732
3613.6,-60.10977
3613.62,-60.08393
3613.64,-60.0577
3613.66,-60.03392
3613.68,-60.00786
3613.7,-59.98382
3613.72,-59.95931
3613.74,-59.93294
3613.76,-59.90934
3613.78,-59.88251
3613.8,-59.8566
3613.82,-59.8304
3613.84,-59.80342
3613.86,-59.77942
3613.88,-59.75298
3613.9,-59.72884
3613.92,-59.70511
3613.94,-59.6808
3613.96,-59.65812
3613.98,-59.63194
3614,-59.60751
3614.02,-59.58236
3614.04,-59.55702
3614.06,-59.53507
3614.08,-59.51014
3614.1,-59.48727
3614.12,-59.46373
3614.14,-59.43888
3614.16,-59.41692
3614.18,-59.39162
3614.2,-59.36784
3614.22,-59.34465
3614.24,-59.3212
3614.26,-59.30009
3614.28,-59.27637
3614.3,-59.25542
3614.32,-59.23472
3614.34,-59.21271
3614.36,-59.19175
3614.38,-59.16646
3614.4,-59.14312
3614.42,-59.12025
3614.44,-59.09681
3614.46,-59.07611
3614.48,-59.05306
3614.5,-59.03222
3614.52,-59.01106
3614.54,-58.989
3614.56,-58.96956
3614.58,-58.9462
3614.6,-58.92497
3614.62,-58.9054
3614.64,-58.88383
3614.66,-58.86494
3614.68,-58.84414
3614.7,-58.82443
3614.72,-58.80561
3614.74,-58.78466
3614.76,-58.7654
3614.78,-58.74311
3614.8,-58.72188
3614.82,-58.70342
3614.84,-58.68259
3614.86,-58.66464
3614.88,-58.64502
3614.9,-58.62478
3614.92,-58.60693
3614.94,-58.58539
3614.96,-58.56596
3614.98,-58.54533
3615,-58.52403
3615.02,-58.50635
3615.04,-58.48594
3615.06,-58.46799
3615.08,-58.4504
3615.1,-58.43152
3615.12,-58.4145
3615.14,-58.39421
3615.16,-58.37577
3615.18,-58.35814
3615.2,-58.33912
3615.22,-58.32342
3615.24,-58.30494
3615.26,-58.28679
3615.28,-58.27028
3615.3,-58.25139
3615.32,-58.23491
3615.34,-58.21625
3615.36,-58.19809
3615.38,-58.1828
3615.4,-58.16557
3615.42,-58.15151
3615.44,-58.13581
3615.46,-58.11873
3615.48,-58.10329
3615.5,-58.0835
3615.52,-58.06587
3615.54,-58.04853
3615.56,-58.03023
3615.58,-58.01539
3615.6,-57.99779
3615.62,-57.98248
3615.64,-57.96835
3615.66,-57.95056
3615.68,-57.93531
3615.7,-57.91764
3615.72,-57.8999
3615.74,-57.88475
3615.76,-57.86736
3615.78,-57.8521
3615.8,-57.83565
3615.82,-57.81907
3615.84,-57.80423
3615.86,-57.78659
3615.88,-57.77089
3615.9,-57.75371
3615.92,-57.73629
3615.94,-57.72281
3615.96,-57.70661
3615.98,-57.6924
3616,-57.67885
3616.02,-57.66261
3616.04,-57.64835
3616.06,-57.63061
3616.08,-57.61401
3616.1,-57.6001
3616.12,-57.58378
3616.14,-57.57053
3616.16,-57.55601
3616.18,-57.54104
3616.2,-57.52825
3616.22,-57.51166
3616.24,-57.4964
3616.26,-57.48124
3616.28,-57.46471
3616.3,-57.45098
3616.32,-57.43496
3616.34,-57.41986
3616.36,-57.4061
3616.38,-57.39059
3616.4,-57.37657
3616.42,-57.35978
3616.44,-57.34409
3616.46,-57.3307
3616.48,-57.31417
3616.5,-57.30058
3616.52,-57.28552
3616.54,-57.26934
3616.56,-57.25611
3616.58,-57.23874
3616.6,-57.2232
3616.62,-57.20886
3616.64,-57.19248
3616.66,-57.17974
3616.68,-57.16475
3616.7,-57.15087
3616.72,-57.13942
3616.74,-57.1238
3616.76,-57.10993
3616.78,-57.09501
3616.8,-57.07896
3616.82,-57.06641
3616.84,-57.05163
3616.86,-57.03814
3616.88,-57.02498
3616.9,-57.00949
3616.92,-56.99611
3616.94,-56.97992
3616.96,-56.96517
3616.98,-56.95279
3617,-56.93712
3617.02,-56.92497
3617.04,-56.91246
3617.06,-56.89735
3617.08,-56.88456
3617.1,-56.86796
3617.12,-56.85189
3617.14,-56.83825
3617.16,-56.82256
3617.18,-56.80999
3617.2,-56.79625
3617.22,-56.78172
3617.24,-56.76922
3617.26,-56.75246
3617.28,-56.73705
3617.3,-56.7228
3617.32,-56.70725
3617.34,-56.6954
3617.36,-56.68173
3617.38,-56.66887
3617.4,-56.65829
3617.42,-56.64294
3617.44,-56.62806
3617.46,-56.6127
3617.48,-56.59647
3617.5,-56.5841
3617.52,-56.56996
3617.54,-56.55686
3617.56,-56.54476
3617.58,-56.52833
3617.6,-56.51358
3617.62,-56.49773
3617.64,-56.4815
3617.66,-56.46949
3617.68,-56.45471
3617.7,-56.4415
3617.72,-56.4301
3617.74,-56.41465
3617.76,-56.4007
3617.78,-56.38506
3617.8,-56.36856
3617.82,-56.35555
3617.84,-56.34007
3617.86,-56.32688
3617.88,-56.31489
3617.9,-56.29862
3617.92,-56.28413
3617.94,-56.26758
3617.96,-56.25126
3617.98,-56.2397
3618,-56.22509
3618.02,-56.21188
3618.04,-56.19962
3618.06,-56.18236
3618.08,-56.16693
3618.1,-56.15131
3618.12,-56.13526
3618.14,-56.12133
3618.16,-56.10471
3618.18,-56.09142
3618.2,-56.08012
3618.22,-56.06424
3618.24,-56.05054
3618.26,-56.03528
3618.28,-56.01815
3618.3,-56.00515
3618.32,-55.98964
3618.34,-55.97472
3618.36,-55.96166
3618.38,-55.94411
3618.4,-55.92824
3618.42,-55.91331
3618.44,-55.8968
3618.46,-55.88342
3618.48,-55.868
3618.5,-55.85223
3618.52,-55.83858
3618.54,-55.82101
3618.56,-55.80521
3618.58,-55.79073
3618.6,-55.7739
3618.62,-55.76068
3618.64,-55.7462
3618.66,-55.73078
3618.68,-55.71782
3618.7,-55.7001
3618.72,-55.68286
3618.74,-55.66843
3618.76,-55.65118
3618.78,-55.63765
3618.8,-55.62465
3618.82,-55.60756
3618.84,-55.59244
3618.86,-55.57486
3618.88,-55.5576
3618.9,-55.54388
3618.92,-55.52657
3618.94,-55.51046
3618.96,-55.49478
3618.98,-55.47538
3619,-55.45886
3619.02,-55.4417
3619.04,-55.4243
3619.06,-55.41024
3619.08,-55.39301
3619.1,-55.37788
3619.12,-55.36449
3619.14,-55.34804
3619.16,-55.33334
3619.18,-55.31588
3619.2,-55.29823
3619.22,-55.28319
3619.24,-55.26696
3619.26,-55.25345
3619.28,-55.2383
3619.3,-55.22262
3619.32,-55.20818
3619.34,-55.19137
3619.36,-55.17541
3619.38,-55.15688
3619.4,-55.1387
3619.42,-55.12054
3619.44,-55.10161
3619.46,-55.08578
3619.48,-55.06758
3619.5,-55.05077
3619.52,-55.03365
3619.54,-55.01587
3619.56,-54.99914
3619.58,-54.98285
3619.6,-54.9668
3619.62,-54.94867
3619.64,-54.93161
3619.66,-54.91159
3619.68,-54.89288
3619.7,-54.87391
3619.72,-54.85436
3619.74,-54.83561
3619.76,-54.81659
3619.78,-54.79864
3619.8,-54.78093
3619.82,-54.76478
3619.84,-54.74736
3619.86,-54.7311
3619.88,-54.71372
3619.9,-54.69712
3619.92,-54.6799
3619.94,-54.66304
3619.96,-54.64572
3619.98,-54.62805
3620,-54.61045
3620.02,-54.59171
3620.04,-54.5737
3620.06,-54.55534
3620.08,-54.53708
3620.1,-54.51747
3620.12,-54.49813
3620.14,-54.47711
3620.16,-54.45677
3620.18,-54.43594
3620.2,-54.41586
3620.22,-54.39477
3620.24,-54.37418
3620.26,-54.35549
3620.28,-54.33688
3620.3,-54.31841
3620.32,-54.29966
3620.34,-54.28176
3620.36,-54.26263
3620.38,-54.24506
3620.4,-54.22601
3620.42,-54.20734
3620.44,-54.18716
3620.46,-54.16731
3620.48,-54.1479
3620.5,-54.12809
3620.52,-54.10977
3620.54,-54.09077
3620.56,-54.07238
3620.58,-54.05126
3620.6,-54.03102
3620.62,-54.00945
3620.64,-53.9884
3620.66,-53.9672
3620.68,-53.94552
3620.7,-53.92484
3620.72,-53.90339
3620.74,-53.8842
3620.76,-53.86307
3620.78,-53.84335
3620.8,-53.82324
3620.82,-53.80333
3620.84,-53.78364
3620.86,-53.76325
3620.88,-53.74407
3620.9,-53.72172
3620.92,-53.70025
3620.94,-53.67697
3620.96,-53.65436
3620.98,-53.63253
3621,-53.61018
3621.02,-53.59047
3621.04,-53.56913
3621.06,-53.54864
3621.08,-53.5267
3621.1,-53.50601
3621.12,-53.48542
3621.14,-53.46428
3621.16,-53.44446
3621.18,-53.42154
3621.2,-53.39973
3621.22,-53.37604
3621.24,-53.3529
3621.26,-53.33044
3621.28,-53.3071
3621.3,-53.28598
3621.32,-53.26257
3621.34,-53.24165
3621.36,-53.21997
3621.38,-53.19761
3621.4,-53.17635
3621.42,-53.15268
3621.44,-53.1302
3621.46,-53.10529
3621.48,-53.08118
3621.5,-53.05667
3621.52,-53.03194
3621.54,-53.00912
3621.56,-52.98429
3621.58,-52.96181
3621.6,-52.93821
3621.62,-52.91566
3621.64,-52.89364
3621.66,-52.87023
3621.68,-52.84861
3621.7,-52.82293
3621.72,-52.79876
3621.74,-52.77328
3621.76,-52.74631
3621.78,-52.72275
3621.8,-52.69773
3621.82,-52.67535
3621.84,-52.65201
3621.86,-52.62808
3621.88,-52.60463
3621.9,-52.57994
3621.92,-52.5565
3621.94,-52.52998
3621.96,-52.50482
3621.98,-52.47871
3622,-52.45202
3622.02,-52.42883
3622.04,-52.40388
3622.06,-52.38087
3622.08,-52.35633
3622.1,-52.33069
3622.12,-52.30585
3622.14,-52.27863
3622.16,-52.25311
3622.18,-52.22568
3622.2,-52.19923
3622.22,-52.17356
3622.24,-52.14649
3622.26,-52.12277
3622.28,-52.09668
3622.3,-52.07138
3622.32,-52.04571
3622.34,-52.01821
3622.36,-51.99295
3622.38,-51.96474
3622.4,-51.93798
3622.42,-51.91088
3622.44,-51.88289
3622.46,-51.8566
3622.48,-51.82828
3622.5,-51.80257
3622.52,-51.77607
3622.54,-51.75006
3622.56,-51.72541
3622.58,-51.69786
3622.6,-51.67146
3622.62,-51.64212
3622.64,-51.61358
3622.66,-51.58673
3622.68,-51.55811
3622.7,-51.53228
3622.72,-51.50412
3622.74,-51.47771
3622.76,-51.45194
3622.78,-51.42315
3622.8,-51.39637
3622.82,-51.36629
3622.84,-51.33631
3622.86,-51.30676
3622.88,-51.27685
3622.9,-51.24918
3622.92,-51.21934
3622.94,-51.19217
3622.96,-51.16476
3622.98,-51.1365
3623,-51.10928
3623.02,-51.07749
3623.04,-51.04749
3623.06,-51.01709
3623.08,-50.98714
3623.1,-50.96048
3623.12,-50.9315
3623.14,-50.90352
3623.16,-50.87441
3623.18,-50.84627
3623.2,-50.81912
3623.22,-50.78755
3623.24,-50.75668
3623.26,-50.72343
3623.28,-50.69106
3623.3,-50.66243
3623.32,-50.63213
3623.34,-50.60409
3623.36,-50.57423
3623.38,-50.54359
3623.4,-50.51382
3623.42,-50.48189
3623.44,-50.45185
3623.46,-50.41854
3623.48,-50.38523
3623.5,-50.35474
3623.52,-50.32242
3623.54,-50.29301
3623.56,-50.26225
3623.58,-50.2318
3623.6,-50.20234
3623.62,-50.16922
3623.64,-50.13767
3623.66,-50.10383
3623.68,-50.0704
3623.7,-50.03888
3623.72,-50.00555
3623.74,-49.97475
3623.76,-49.94207
3623.78,-49.91033
3623.8,-49.87959
3623.82,-49.84578
3623.84,-49.81372
3623.86,-49.77902
3623.88,-49.74541
3623.9,-49.71374
3623.92,-49.6788
3623.94,-49.64617
3623.96,-49.61218
3623.98,-49.57792
3624,-49.54511
3624.02,-49.50927
3624.04,-49.47486
3624.06,-49.43852
3624.08,-49.40232
3624.1,-49.36927
3624.12,-49.33335
3624.14,-49.29942
3624.16,-49.2649
3624.18,-49.22985
3624.2,-49.19709
3624.22,-49.16139
3624.24,-49.12747
3624.26,-49.09246
3624.28,-49.05671
3624.3,-49.02262
3624.32,-48.98479
3624.34,-48.94935
3624.36,-48.91374
3624.38,-48.87702
3624.4,-48.84219
3624.42,-48.80252
3624.44,-48.76427
3624.46,-48.72804
3624.48,-48.69086
3624.5,-48.65561
3624.52,-48.61746
3624.54,-48.57969
3624.56,-48.54271
3624.58,-48.50499
3624.6,-48.46931
3624.62,-48.42951
3624.64,-48.38959
3624.66,-48.35135
3624.68,-48.31104
3624.7,-48.2749
3624.72,-48.23726
3624.74,-48.19846
3624.76,-48.16133
3624.78,-48.11909
3624.8,-48.07857
3624.82,-48.03895
3624.84,-47.99874
3624.86,-47.96071
3624.88,-47.91856
3624.9,-47.87797
3624.92,-47.83809
3624.94,-47.79535
3624.96,-47.75488
3624.98,-47.71166
3625,-47.66836
3625.02,-47.62655
3625.04,-47.58292
3625.06,-47.54212
3625.08,-47.49923
3625.1,-47.45579
3625.12,-47.41371
3625.14,-47.36674
3625.16,-47.32186
3625.18,-47.27745
3625.2,-47.23153
3625.22,-47.18882
3625.24,-47.14262
3625.26,-47.0971
3625.28,-47.0534
3625.3,-47.00578
3625.32,-46.95909
3625.34,-46.91001
3625.36,-46.86141
3625.38,-46.81609
3625.4,-46.76707
3625.42,-46.72016
3625.44,-46.67313
3625.46,-46.62245
3625.48,-46.57356
3625.5,-46.52154
3625.52,-46.46956
3625.54,-46.41929
3625.56,-46.36537
3625.58,-46.3131
3625.6,-46.26068
3625.62,-46.20822
3625.64,-46.15748
3625.66,-46.10184
3625.68,-46.04582
3625.7,-45.9897
3625.72,-45.93084
3625.74,-45.87558
3625.76,-45.8182
3625.78,-45.7588
3625.8,-45.69971
3625.82,-45.63495
3625.84,-45.57156
3625.86,-45.50859
3625.88,-45.44359
3625.9,-45.38265
3625.92,-45.31806
3625.94,-45.25115
3625.96,-45.1859
3625.98,-45.11559
3626,-45.04466
3626.02,-44.9725
3626.04,-44.89763
3626.06,-44.82509
3626.08,-44.74909
3626.1,-44.672
3626.12,-44.59596
3626.14,-44.51298
3626.16,-44.42911
3626.18,-44.3448
3626.2,-44.25656
3626.22,-44.16937
3626.24,-44.07785
3626.26,-43.98318
3626.28,-43.88823
3626.3,-43.78715
3626.32,-43.68526
3626.34,-43.58196
3626.36,-43.4733
3626.38,-43.36406
3626.4,-43.2491
3626.42,-43.12907
3626.44,-43.00802
3626.46,-42.87811
3626.48,-42.74398
3626.5,-42.60804
3626.52,-42.46327
3626.54,-42.31518
3626.56,-42.16129
3626.58,-41.99844
3626.6,-41.83037
3626.62,-41.65156
3626.64,-41.46524
3626.66,-41.27351
3626.68,-41.06889
3626.7,-40.85557
3626.72,-40.63085
3626.74,-40.38868
3626.76,-40.13465
3626.78,-39.86345
3626.8,-39.57406
3626.82,-39.26993
3626.84,-38.94178
3626.86,-38.59117
3626.88,-38.21741
3626.9,-37.81038
3626.92,-37.37279
3626.94,-36.9002
3626.96,-36.38389
3626.98,-35.82593
3627,-35.21731
3627.02,-34.55063
3627.04,-33.82255
3627.06,-33.01967
3627.08,-32.13832
3627.1,-31.17351
3627.12,-30.11076
3627.14,-28.94814
3627.16,-27.67983
3627.18,-26.29751
3627.2,-24.80871
3627.22,-23.21298
3627.24,-21.51344
3627.26,-19.71702
3627.28,-17.81948
3627.3,-15.82709
3627.32,-13.74735
3627.34,-11.58311
3627.36,-9.357678
3627.38,-7.090486
3627.4,-4.804849
3627.42,-2.536647
3627.44,-0.3161352
3627.46,1.818958
3627.48,3.83267
3627.5,5.698553
3627.52,7.386691
3627.54,8.879951
3627.56,10.16699
3627.58,11.23822
3627.6,12.09998
3627.62,12.75294
3627.64,13.21034
3627.66,13.48304
3627.68,13.5828
3627.7,13.52622
3627.72,13.32254
3627.74,12.98911
3627.76,12.53345
3627.78,11.96661
3627.8,11.30083
3627.82,10.54078
3627.84,9.697209
3627.86,8.775481
3627.88,7.782946
3627.9,6.723098
3627.92,5.60328
3627.94,4.428098
3627.96,3.201393
3627.98,1.932035
3628,0.6227385
3628.02,-0.7183591
3628.04,-2.087379
3628.06,-3.476177
3628.08,-4.878869
3628.1,-6.286038
3628.12,-7.690359
3628.14,-9.084105
3628.16,-10.45742
3628.18,-11.80394
3628.2,-13.11465
3628.22,-14.38408
3628.24,-15.60508
3628.26,-16.77514
3628.28,-17.89056
3628.3,-18.95395
3628.32,-19.96532
3628.34,-20.92832
3628.36,-21.84867
3628.38,-22.73271
3628.4,-23.58995
3628.42,-24.42943
3628.44,-25.26078
3628.46,-26.09243
3628.48,-26.93491
3628.5,-27.79555
3628.52,-28.68663
3628.54,-29.61456
3628.56,-30.58714
3628.58,-31.60853
3628.6,-32.68118
3628.62,-33.80366
3628.64,-34.97021
3628.66,-36.17106
3628.68,-37.39014
3628.7,-38.61039
3628.72,-39.80689
3628.74,-40.96109
3628.76,-42.05555
3628.78,-43.08148
3628.8,-44.03558
3628.82,-44.92247
3628.84,-45.74882
3628.86,-46.5237
3628.88,-47.25784
3628.9,-47.95677
3628.92,-48.62879
3628.94,-49.27599
3628.96,-49.90472
3628.98,-50.51574
3629,-51.11266
3629.02,-51.6948
3629.04,-52.2605
3629.06,-52.81133
3629.08,-53.34291
3629.1,-53.85739
3629.12,-54.35125
3629.14,-54.82654
3629.16,-55.28163
3629.18,-55.71532
3629.2,-56.12833
3629.22,-56.51977
3629.24,-56.89158
3629.26,-57.23944
3629.28,-57.56898
3629.3,-57.87783
3629.32,-58.16795
3629.34,-58.44337
3629.36,-58.70183
3629.38,-58.94787
3629.4,-59.17811
3629.42,-59.39525
3629.44,-59.59913
3629.46,-59.79173
3629.48,-59.97516
3629.5,-60.14692
3629.52,-60.31033
3629.54,-60.46194
3629.56,-60.60641
3629.58,-60.74351
3629.6,-60.87399
3629.62,-61.00052
3629.64,-61.11806
3629.66,-61.23117
3629.68,-61.33778
3629.7,-61.44013
3629.72,-61.53872
3629.74,-61.63152
3629.76,-61.72117
3629.78,-61.80355
3629.8,-61.88437
3629.82,-61.96163
3629.84,-62.03537
3629.86,-62.10875
3629.88,-62.17658
3629.9,-62.24297
3629.92,-62.30562
3629.94,-62.36653
3629.96,-62.42506
3629.98,-62.47893
3630,-62.53055
3630.02,-62.57528
3630.04,-62.61895
3630.06,-62.66018
3630.08,-62.69909
3630.1,-62.73776
3630.12,-62.77126
3630.14,-62.80525
3630.16,-62.83667
3630.18,-62.86663
3630.2,-62.89554
3630.22,-62.91972
3630.24,-62.94328
3630.26,-62.96222
3630.28,-62.98082
3630.3,-62.99894
3630.32,-63.01427
3630.34,-63.02964
3630.36,-63.04108
3630.38,-63.05351
3630.4,-63.06397
3630.42,-63.07206
3630.44,-63.08023
3630.46,-63.08267
3630.48,-63.08482
3630.5,-63.08456
3630.52,-63.08311
3630.54,-63.08289
3630.56,-63.07924
3630.58,-63.07604
3630.6,-63.06998
3630.62,-63.06388
3630.64,-63.05786
3630.66,-63.04791
3630.68,-63.0383
3630.7,-63.02418
3630.72,-63.00996
3630.74,-62.99628
3630.76,-62.98123
3630.78,-62.96786
3630.8,-62.9502
3630.82,-62.93377
3630.84,-62.91663
3630.86,-62.89663
3630.88,-62.87761
3630.9,-62.85401
3630.92,-62.83119
3630.94,-62.80792
3630.96,-62.78369
3630.98,-62.76014
3631,-62.7336
3631.02,-62.70966
3631.04,-62.68426
3631.06,-62.65837
3631.08,-62.63348
3631.1,-62.6044
3631.12,-62.576
3631.14,-62.54472
3631.16,-62.51256
3631.18,-62.48292
3631.2,-62.45097
3631.22,-62.42116
3631.24,-62.38974
3631.26,-62.35839
3631.28,-62.32848
3631.3,-62.29514
3631.32,-62.2637
3631.34,-62.22917
3631.36,-62.19364
3631.38,-62.16003
3631.4,-62.12418
3631.42,-62.0911
3631.44,-62.05668
3631.46,-62.0223
3631.48,-61.98844
3631.5,-61.95195
3631.52,-61.91681
3631.54,-61.8783
3631.56,-61.84065
3631.58,-61.80448
3631.6,-61.76584
3631.62,-61.72952
3631.64,-61.69121
3631.66,-61.65405
3631.68,-61.61863
3631.7,-61.58082
3631.72,-61.54421
3631.74,-61.50375
3631.76,-61.46403
3631.78,-61.42645
3631.8,-61.38742
3631.82,-61.35117
3631.84,-61.31235
3631.86,-61.27419
3631.88,-61.23703
3631.9,-61.19733
3631.92,-61.15967
3631.94,-61.11906
3631.96,-61.07937
3631.98,-61.04191
3632,-61.00247
3632.02,-60.96671
3632.04,-60.92971
3632.06,-60.89256
3632.08,-60.85689
3632.1,-60.81794
3632.12,-60.78025
3632.14,-60.74041
3632.16,-60.70093
3632.18,-60.664
3632.2,-60.62431
3632.22,-60.58724
3632.24,-60.54932
3632.26,-60.51105
3632.28,-60.47415
3632.3,-60.43342
3632.32,-60.39467
3632.34,-60.35493
3632.36,-60.31534
3632.38,-60.2787
3632.4,-60.23933
3632.42,-60.2021
3632.44,-60.1642
3632.46,-60.12621
3632.48,-60.09104
3632.5,-60.05183
3632.52,-60.01399
3632.54,-59.97691
3632.56,-59.93849
3632.58,-59.90351
3632.6,-59.8672
3632.62,-59.83185
3632.64,-59.79722
3632.66,-59.76021
3632.68,-59.72464
3632.7,-59.68678
3632.72,-59.65055
3632.74,-59.61639
3632.76,-59.57938
3632.78,-59.54628
3632.8,-59.51172
3632.82,-59.47658
3632.84,-59.44416
3632.86,-59.40654
3632.88,-59.37003
3632.9,-59.3335
3632.92,-59.29576
3632.94,-59.26227
3632.96,-59.22715
3632.98,-59.19295
3633,-59.15966
3633.02,-59.12394
3633.04,-59.0902
3633.06,-59.05432
3633.08,-59.01973
3633.1,-58.98771
3633.12,-58.9532
3633.14,-58.92137
3633.16,-58.88838
3633.18,-58.85449
3633.2,-58.8223
3633.22,-58.78635
3633.24,-58.75222
3633.26,-58.71824
3633.28,-58.68301
3633.3,-58.65178
3633.32,-58.61832
3633.34,-58.58621
3633.36,-58.55596
3633.38,-58.52191
3633.4,-58.4901
3633.42,-58.45748
3633.44,-58.42453
3633.46,-58.39493
3633.48,-58.36281
3633.5,-58.33197
3633.52,-58.3018
3633.54,-58.27009
3633.56,-58.23995
3633.58,-58.20621
3633.6,-58.17347
3633.62,-58.14429
3633.64,-58.11216
3633.66,-58.08212
3633.68,-58.05239
3633.7,-58.02133
3633.72,-57.99196
3633.74,-57.95865
3633.76,-57.92634
3633.78,-57.89555
3633.8,-57.86299
3633.82,-57.83454
3633.84,-57.80465
3633.86,-57.775
3633.88,-57.74804
3633.9,-57.71594
3633.92,-57.68541
3633.94,-57.65675
3633.96,-57.62589
3633.98,-57.59941
3634,-57.5718
3634.02,-57.54308
3634.04,-57.51672
3634.06,-57.48619
3634.08,-57.45672
3634.1,-57.42815
3634.12,-57.39816
3634.14,-57.37217
3634.16,-57.34472
3634.18,-57.3182
3634.2,-57.29371
3634.22,-57.26477
3634.24,-57.23757
3634.26,-57.21024
3634.28,-57.18089
3634.3,-57.15408
3634.32,-57.12509
3634.34,-57.09755
3634.36,-57.07272
3634.38,-57.04329
3634.4,-57.01612
3634.42,-56.98999
3634.44,-56.96083
3634.46,-56.93568
3634.48,-56.90897
3634.5,-56.88181
3634.52,-56.85785
3634.54,-56.82886
3634.56,-56.80119
3634.58,-56.77642
3634.6,-56.74915
3634.62,-56.72625
3634.64,-56.70216
3634.66,-56.67596
3634.68,-56.65237
3634.7,-56.62441
3634.72,-56.59752
3634.74,-56.5734
3634.76,-56.54597
3634.78,-56.52085
3634.8,-56.49603
3634.82,-56.46934
3634.84,-56.44564
3634.86,-56.41876
3634.88,-56.39206
3634.9,-56.36962
3634.92,-56.34413
3634.94,-56.32117
3634.96,-56.29993
3634.98,-56.27413
3635,-56.24969
3635.02,-56.22436
3635.04,-56.1981
3635.06,-56.17549
3635.08,-56.15011
3635.1,-56.1259
3635.12,-56.10422
3635.14,-56.07784
3635.16,-56.05322
3635.18,-56.03019
3635.2,-56.00504
3635.22,-55.98278
3635.24,-55.9593
3635.26,-55.93596
3635.28,-55.91527
3635.3,-55.88925
3635.32,-55.86466
3635.34,-55.84282
3635.36,-55.81704
3635.38,-55.79479
3635.4,-55.7737
3635.42,-55.74891
3635.44,-55.72688
3635.46,-55.70222
3635.48,-55.67654
3635.5,-55.65611
3635.52,-55.63284
3635.54,-55.61011
3635.56,-55.5893
3635.58,-55.5634
3635.6,-55.53953
3635.62,-55.51755
3635.64,-55.4932
3635.66,-55.47188
3635.68,-55.44872
3635.7,-55.42498
3635.72,-55.4044
3635.74,-55.37983
3635.76,-55.35673
3635.78,-55.33563
3635.8,-55.31175
3635.82,-55.2907
3635.84,-55.26841
3635.86,-55.24644
3635.88,-55.22684
3635.9,-55.20316
3635.92,-55.18116
3635.94,-55.15865
3635.96,-55.13597
3635.98,-55.11647
3636,-55.09437
3636.02,-55.07471
3636.04,-55.05355
3636.06,-55.03029
3636.08,-55.00918
3636.1,-54.98557
3636.12,-54.96389
3636.14,-54.94056
3636.16,-54.91713
3636.18,-54.89526
3636.2,-54.87257
3636.22,-54.85225
3636.24,-54.83019
3636.26,-54.80904
3636.28,-54.78717
3636.3,-54.76582
3636.32,-54.74507
3636.34,-54.72462
3636.36,-54.7053
3636.38,-54.68363
3636.4,-54.66298
3636.42,-54.64004
3636.44,-54.61772
3636.46,-54.59509
3636.48,-54.57267
3636.5,-54.55074
3636.52,-54.52909
3636.54,-54.5086
3636.56,-54.48747
3636.58,-54.46766
3636.6,-54.446
3636.62,-54.42497
3636.64,-54.40323
3636.66,-54.38299
3636.68,-54.36234
3636.7,-54.34146
3636.72,-54.32036
3636.74,-54.29925
3636.76,-54.27864
3636.78,-54.25823
3636.8,-54.23887
3636.82,-54.21783
3636.84,-54.19685
3636.86,-54.17448
3636.88,-54.15329
3636.9,-54.13177
3636.92,-54.11147
3636.94,-54.08996
3636.96,-54.0678
3636.98,-54.04567
3637,-54.02374
3637.02,-54.00333
3637.04,-53.98239
3637.06,-53.96202
3637.08,-53.93949
3637.1,-53.91912
3637.12,-53.89893
3637.14,-53.87976
3637.16,-53.86036
3637.18,-53.83981
3637.2,-53.81927
3637.22,-53.79722
3637.24,-53.77693
3637.26,-53.75496
3637.28,-53.7338
3637.3,-53.7113
3637.32,-53.68891
3637.34,-53.66745
3637.36,-53.64565
3637.38,-53.62551
3637.4,-53.6034
3637.42,-53.58364
3637.44,-53.5633
3637.46,-53.54352
3637.48,-53.52425
3637.5,-53.50496
3637.52,-53.48641
3637.54,-53.46498
3637.56,-53.44436
3637.58,-53.42144
3637.6,-53.39976
3637.62,-53.37791
3637.64,-53.35555
3637.66,-53.3358
3637.68,-53.31456
3637.7,-53.29572
3637.72,-53.2751
3637.74,-53.25448
3637.76,-53.23468
3637.78,-53.21356
3637.8,-53.19461
3637.82,-53.17332
3637.84,-53.15293
3637.86,-53.13143
3637.88,-53.11024
3637.9,-53.09045
3637.92,-53.06874
3637.94,-53.04917
3637.96,-53.02753
3637.98,-53.007
3638,-52.98716
3638.02,-52.96594
3638.04,-52.94653
3638.06,-52.92492
3638.08,-52.90399
3638.1,-52.88174
3638.12,-52.86055
3638.14,-52.84149
3638.16,-52.81985
3638.18,-52.80211
3638.2,-52.78252
3638.22,-52.76185
3638.24,-52.74274
3638.26,-52.72034
3638.28,-52.7
3638.3,-52.67765
3638.32,-52.65522
3638.34,-52.63477
3638.36,-52.61277
3638.38,-52.59372
3638.4,-52.57302
3638.42,-52.55332
3638.44,-52.53485
3638.46,-52.51425
3638.48,-52.49498
3638.5,-52.47308
3638.52,-52.45238
3638.54,-52.4322
3638.56,-52.41075
3638.58,-52.39237
3638.6,-52.37128
3638.62,-52.3512
3638.64,-52.33207
3638.66,-52.31056
3638.68,-52.29094
3638.7,-52.26804
3638.72,-52.24618
3638.74,-52.22684
3638.76,-52.20613
3638.78,-52.18833
3638.8,-52.16848
3638.82,-52.14923
3638.84,-52.1303
3638.86,-52.10812
3638.88,-52.08826
3638.9,-52.06558
3638.92,-52.04383
3638.94,-52.02381
3638.96,-52.00178
3638.98,-51.98343
3639,-51.96353
3639.02,-51.94445
3639.04,-51.92755
3639.06,-51.90732
3639.08,-51.88871
3639.1,-51.86766
3639.12,-51.84643
3639.14,-51.82839
3639.16,-51.80828
3639.18,-51.78943
3639.2,-51.76929
3639.22,-51.74984
3639.24,-51.73207
3639.26,-51.71155
3639.28,-51.69248
3639.3,-51.67051
3639.32,-51.64915
3639.34,-51.63179
3639.36,-51.61244
3639.38,-51.59552
3639.4,-51.57732
3639.42,-51.55872
3639.44,-51.54204
3639.46,-51.52183
3639.48,-51.50288
3639.5,-51.48277
3639.52,-51.46284
3639.54,-51.44569
3639.56,-51.4258
3639.58,-51.40958
3639.6,-51.39291
3639.62,-51.37436
3639.64,-51.35816
3639.66,-51.33824
3639.68,-51.31975
3639.7,-51.30127
3639.72,-51.28246
3639.74,-51.26683
3639.76,-51.24843
3639.78,-51.23233
3639.8,-51.21658
3639.82,-51.19984
3639.84,-51.18507
3639.86,-51.16642
3639.88,-51.14865
3639.9,-51.13057
3639.92,-51.11237
3639.94,-51.09733
3639.96,-51.07993
3639.98,-51.06492
3640,-51.0505
3640.02,-51.03504
3640.04,-51.02169
3640.06,-51.00438
3640.08,-50.98738
3640.1,-50.97052
3640.12,-50.95286
3640.14,-50.93911
3640.16,-50.92349
3640.18,-50.91015
3640.2,-50.89836
3640.22,-50.88408
3640.24,-50.87174
3640.26,-50.85609
3640.28,-50.84137
3640.3,-50.82791
3640.32,-50.81252
3640.34,-50.80042
3640.36,-50.78582
3640.38,-50.77245
3640.4,-50.76115
3640.42,-50.74684
3640.44,-50.73449
3640.46,-50.71959
3640.48,-50.70577
3640.5,-50.69541
3640.52,-50.6831
3640.54,-50.67389
3640.56,-50.66352
3640.58,-50.6522
3640.6,-50.64254
3640.62,-50.62982
3640.64,-50.61858
3640.66,-50.60731
3640.68,-50.59717
3640.7,-50.58951
3640.72,-50.5797
3640.74,-50.57286
3640.76,-50.5654
3640.78,-50.55687
3640.8,-50.55051
3640.82,-50.54031
3640.84,-50.53225
3640.86,-50.52599
3640.88,-50.51867
3640.9,-50.51437
3640.92,-50.50751
3640.94,-50.50183
3640.96,-50.49739
3640.98,-50.49021
3641,-50.4847
3641.02,-50.47617
3641.04,-50.46873
3641.06,-50.46514
3641.08,-50.4599
3641.1,-50.45829
3641.12,-50.45612
3641.14,-50.45328
3641.16,-50.45231
3641.18,-50.44739
3641.2,-50.44517
3641.22,-50.4437
3641.24,-50.44177
3641.26,-50.44365
3641.28,-50.44288
3641.3,-50.44416
3641.32,-50.44749
3641.34,-50.44776
3641.36,-50.45041
3641.38,-50.45002
3641.4,-50.4499
3641.42,-50.4541
3641.44,-50.45623
3641.46,-50.46217
3641.48,-50.46775
3641.5,-50.47104
3641.52,-50.4764
3641.54,-50.47839
3641.56,-50.4818
3641.58,-50.48693
3641.6,-50.49161
3641.62,-50.49949
3641.64,-50.5057
3641.66,-50.51355
3641.68,-50.52368
3641.7,-50.53076
3641.72,-50.53959
3641.74,-50.54738
3641.76,-50.55506
3641.78,-50.56663
3641.8,-50.57618
3641.82,-50.58896
3641.84,-50.60333
3641.86,-50.61445
3641.88,-50.62814
3641.9,-50.63991
3641.92,-50.65287
3641.94,-50.66976
3641.96,-50.68341
3641.98,-50.7
3642,-50.71861
3642.02,-50.73537
3642.04,-50.75427
3642.06,-50.77076
3642.08,-50.78775
3642.1,-50.80709
3642.12,-50.82475
3642.14,-50.84621
3642.16,-50.86682
3642.18,-50.88583
3642.2,-50.90791
3642.22,-50.92683
3642.24,-50.94737
3642.26,-50.96965
3642.28,-50.98968
3642.3,-51.01388
3642.32,-51.0377
3642.34,-51.06117
3642.36,-51.08754
3642.38,-51.11065
3642.4,-51.13513
3642.42,-51.16041
3642.44,-51.18401
3642.46,-51.21211
3642.48,-51.23948
3642.5,-51.26728
3642.52,-51.29773
3642.54,-51.3227
3642.56,-51.34875
3642.58,-51.37708
3642.6,-51.40398
3642.62,-51.43565
3642.64,-51.46577
3642.66,-51.49436
3642.68,-51.5265
3642.7,-51.55491
3642.72,-51.58493
3642.74,-51.61795
3642.76,-51.64848
3642.78,-51.68164
3642.8,-51.71386
3642.82,-51.74625
3642.84,-51.78117
3642.86,-51.81067
3642.88,-51.84087
3642.9,-51.87336
3642.92,-51.90344
3642.94,-51.93782
3642.96,-51.97265
3642.98,-52.00546
3643,-52.04064
3643.02,-52.07139
3643.04,-52.10303
3643.06,-52.13871
3643.08,-52.17099
3643.1,-52.20566
3643.12,-52.24051
3643.14,-52.27297
3643.16,-52.308
3643.18,-52.34016
3643.2,-52.37241
3643.22,-52.40823
3643.24,-52.44054
3643.26,-52.47428
3643.28,-52.50968
3643.3,-52.54088
3643.32,-52.57358
3643.34,-52.60559
3643.36,-52.63696
3643.38,-52.67217
3643.4,-52.70503
3643.42,-52.73941
3643.44,-52.77491
3643.46,-52.80497
3643.48,-52.83682
3643.5,-52.86892
3643.52,-52.89929
3643.54,-52.93265
3643.56,-52.96366
3643.58,-52.99412
3643.6,-53.02686
3643.62,-53.05556
3643.64,-53.08581
3643.66,-53.11774
3643.68,-53.14516
3643.7,-53.17515
3643.72,-53.20541
3643.74,-53.2324
3643.76,-53.26206
3643.78,-53.28927
3643.8,-53.31531
3643.82,-53.34453
3643.84,-53.37094
3643.86,-53.39894
3643.88,-53.42828
3643.9,-53.45249
3643.92,-53.47795
3643.94,-53.50322
3643.96,-53.52594
3643.98,-53.55341
3644,-53.57937
3644.02,-53.60352
3644.04,-53.63003
3644.06,-53.65096
3644.08,-53.67293
3644.1,-53.6973
3644.12,-53.71884
3644.14,-53.74311
3644.16,-53.76522
3644.18,-53.78665
3644.2,-53.80949
3644.22,-53.82851
3644.24,-53.84872
3644.26,-53.86773
3644.28,-53.88633
3644.3,-53.90746
3644.32,-53.92621
3644.34,-53.94628
3644.36,-53.96436
3644.38,-53.98216
3644.4,-53.99997
3644.42,-54.01505
3644.44,-54.03157
3644.46,-54.04524
3644.48,-54.05991
3644.5,-54.07473
3644.52,-54.08911
3644.54,-54.10505
3644.56,-54.12053
3644.58,-54.13603
3644.6,-54.14932
3644.62,-54.1634
3644.64,-54.17616
3644.66,-54.18973
3644.68,-54.20292
3644.7,-54.21561
3644.72,-54.22879
3644.74,-54.24022
3644.76,-54.25208
3644.78,-54.26324
3644.8,-54.27469
3644.82,-54.28399
3644.84,-54.29403
3644.86,-54.30295
3644.88,-54.31199
3644.9,-54.32116
3644.92,-54.33027
3644.94,-54.33869
3644.96,-54.34614
3644.98,-54.35356
3645,-54.36039
3645.02,-54.36854
3645.04,-54.376
3645.06,-54.38414
3645.08,-54.39123
3645.1,-54.39892
3645.12,-54.40558
3645.14,-54.41244
3645.16,-54.41797
3645.18,-54.42372
3645.2,-54.42877
3645.22,-54.43376
3645.24,-54.4402
3645.26,-54.44611
3645.28,-54.45223
3645.3,-54.45772
3645.32,-54.46356
3645.34,-54.46638
3645.36,-54.46996
3645.38,-54.47181
3645.4,-54.47374
3645.42,-54.47561
3645.44,-54.47713
3645.46,-54.47863
3645.48,-54.47978
3645.5,-54.48253
3645.52,-54.48434
3645.54,-54.48726
3645.56,-54.48851
3645.58,-54.49119
3645.6,-54.49315
3645.62,-54.49611
3645.64,-54.49964
3645.66,-54.50221
3645.68,-54.50586
3645.7,-54.5069
3645.72,-54.50821
3645.74,-54.50697
3645.76,-54.50684
3645.78,-54.50606
3645.8,-54.50477
3645.82,-54.50427
3645.84,-54.50309
3645.86,-54.50365
3645.88,-54.50226
3645.9,-54.50289
3645.92,-54.50308
3645.94,-54.50405
3645.96,-54.50504
3645.98,-54.50519
3646,-54.50697
3646.02,-54.50563
3646.04,-54.50464
3646.06,-54.50126
3646.08,-54.49844
3646.1,-54.49616
3646.12,-54.49314
3646.14,-54.49211
3646.16,-54.48918
3646.18,-54.48832
3646.2,-54.48695
3646.22,-54.48696
3646.24,-54.48758
3646.26,-54.48665
3646.28,-54.48619
3646.3,-54.48222
3646.32,-54.48023
3646.34,-54.47622
3646.36,-54.47183
3646.38,-54.46998
3646.4,-54.46684
3646.42,-54.46571
3646.44,-54.46289
3646.46,-54.46114
3646.48,-54.45893
3646.5,-54.45668
3646.52,-54.45554
3646.54,-54.45192
3646.56,-54.44988
3646.58,-54.44555
3646.6,-54.44165
3646.62,-54.43793
3646.64,-54.43386
3646.66,-54.43285
3646.68,-54.42976
3646.7,-54.42932
3646.72,-54.42773
3646.74,-54.42444
3646.76,-54.42329
3646.78,-54.42049
3646.8,-54.41898
3646.82,-54.41523
3646.84,-54.41084
3646.86,-54.40684
3646.88,-54.40278
3646.9,-54.40142
3646.92,-54.39816
3646.94,-54.39628
3646.96,-54.39348
3646.98,-54.39003
3647,-54.38849
3647.02,-54.38421
3647.04,-54.38166
3647.06,-54.37773
3647.08,-54.37362
3647.1,-54.37102
3647.12,-54.36742
3647.14,-54.36646
3647.16,-54.36371
3647.18,-54.36145
3647.2,-54.35868
3647.22,-54.35504
3647.24,-54.35344
3647.26,-54.34827
3647.28,-54.34431
3647.3,-54.33951
3647.32,-54.33435
3647.34,-54.33227
3647.36,-54.32772
3647.38,-54.3253
3647.4,-54.32232
3647.42,-54.31882
3647.44,-54.31696
3647.46,-54.31339
3647.48,-54.31126
3647.5,-54.3062
3647.52,-54.30186
3647.54,-54.29918
3647.56,-54.29563
3647.58,-54.29531
3647.6,-54.29221
3647.62,-54.28953
3647.64,-54.28707
3647.66,-54.28293
3647.68,-54.28111
3647.7,-54.27621
3647.72,-54.27215
3647.74,-54.26769
3647.76,-54.2626
3647.78,-54.26089
3647.8,-54.25706
3647.82,-54.25502
3647.84,-54.25289
3647.86,-54.25044
3647.88,-54.24855
3647.9,-54.24248
3647.92,-54.23815
3647.94,-54.23254
3647.96,-54.22708
3647.98,-54.22439
3648,-54.21879
3648.02,-54.21566
3648.04,-54.21259
3648.06,-54.21042
3648.08,-54.2098
3648.1,-54.20666
3648.12,-54.20446
3648.14,-54.19915
3648.16,-54.1954
3648.18,-54.19363
3648.2,-54.18987
3648.22,-54.1891
3648.24,-54.18652
3648.26,-54.18533
3648.28,-54.18497
3648.3,-54.18192
3648.32,-54.18022
3648.34,-54.17409
3648.36,-54.16788
3648.38,-54.1635
3648.4,-54.15849
3648.42,-54.15615
3648.44,-54.15231
3648.46,-54.14994
3648.48,-54.14785
3648.5,-54.14489
3648.52,-54.14356
3648.54,-54.13851
3648.56,-54.13479
3648.58,-54.13091
3648.6,-54.12602
3648.62,-54.12501
3648.64,-54.12196
3648.66,-54.12022
3648.68,-54.11899
3648.7,-54.11676
3648.72,-54.11639
3648.74,-54.11216
3648.76,-54.10865
3648.78,-54.10531
3648.8,-54.10083
3648.82,-54.09941
3648.84,-54.09554
3648.86,-54.09371
3648.88,-54.09286
3648.9,-54.08992
3648.92,-54.08842
3648.94,-54.08282
3648.96,-54.07862
3648.98,-54.07564
3649,-54.07114
3649.02,-54.06944
3649.04,-54.06517
3649.06,-54.06291
3649.08,-54.062
3649.1,-54.05962
3649.12,-54.06003
3649.14,-54.05676
3649.16,-54.05262
3649.18,-54.04957
3649.2,-54.04548
3649.22,-54.04366
3649.24,-54.04013
3649.26,-54.03782
3649.28,-54.03582
3649.3,-54.03208
3649.32,-54.03076
3649.34,-54.02619
3649.36,-54.02222
3649.38,-54.01971
3649.4,-54.01481
3649.42,-54.01371
3649.44,-54.01164
3649.46,-54.01027
3649.48,-54.0108
3649.5,-54.00659
3649.52,-54.00311
3649.54,-53.99848
3649.56,-53.99504
3649.58,-53.99464
3649.6,-53.99077
3649.62,-53.98886
3649.64,-53.98654
3649.66,-53.98392
3649.68,-53.98435
3649.7,-53.98102
3649.72,-53.978
3649.74,-53.9739
3649.76,-53.9679
3649.78,-53.96579
3649.8,-53.96148
3649.82,-53.95843
3649.84,-53.95712
3649.86,-53.95303
3649.88,-53.95089
3649.9,-53.94599
3649.92,-53.94121
3649.94,-53.93944
3649.96,-53.93495
3649.98,-53.93229
3650,-53.92921
3650.02,-53.92709
3650.04,-53.92686
3650.06,-53.92149
3650.08,-53.91756
3650.1,-53.91398
3650.12,-53.9091
3650.14,-53.90793
3650.16,-53.904
3650.18,-53.90013
3650.2,-53.89792
3650.22,-53.89327
3650.24,-53.8908
3650.26,-53.8871
3650.28,-53.88341
3650.3,-53.88156
3650.32,-53.87688
3650.34,-53.87499
3650.36,-53.87274
3650.38,-53.86866
3650.4,-53.86697
3650.42,-53.86087
3650.44,-53.85578
3650.46,-53.85446
3650.48,-53.85061
3650.5,-53.84898
3650.52,-53.8458
3650.54,-53.84175
3650.56,-53.83973
3650.58,-53.83304
3650.6,-53.82845
3650.62,-53.82586
3650.64,-53.82164
3650.66,-53.82056
3650.68,-53.81716
3650.7,-53.81434
3650.72,-53.81299
3650.74,-53.80676
3650.76,-53.80225
3650.78,-53.79733
3650.8,-53.79177
3650.82,-53.79012
3650.84,-53.78582
3650.86,-53.78277
3650.88,-53.78142
3650.9,-53.77524
3650.92,-53.77088
3650.94,-53.76653
3650.96,-53.76138
3650.98,-53.75923
3651,-53.7541
3651.02,-53.75055
3651.04,-53.74836
3651.06,-53.74255
3651.08,-53.73943
3651.1,-53.73469
3651.12,-53.72903
3651.14,-53.72774
3651.16,-53.72306
3651.18,-53.71935
3651.2,-53.71806
3651.22,-53.71192
3651.24,-53.70792
3651.26,-53.70407
3651.28,-53.69901
3651.3,-53.69807
3651.32,-53.69338
3651.34,-53.68858
3651.36,-53.68572
3651.38,-53.67777
3651.4,-53.67279
3651.42,-53.66904
3651.44,-53.66357
3651.46,-53.6624
3651.48,-53.65875
3651.5,-53.65463
3651.52,-53.65262
3651.54,-53.64614
3651.56,-53.64101
3651.58,-53.63697
3651.6,-53.63101
3651.62,-53.62863
3651.64,-53.62503
3651.66,-53.62079
3651.68,-53.61842
3651.7,-53.61074
3651.72,-53.60425
3651.74,-53.60026
3651.76,-53.59304
3651.78,-53.59066
3651.8,-53.58867
3651.82,-53.5842
3651.84,-53.58256
3651.86,-53.57729
3651.88,-53.57187
3651.9,-53.56947
3651.92,-53.56352
3651.94,-53.55873
3651.96,-53.55513
3651.98,-53.54851
3652,-53.54462
3652.02,-53.53992
3652.04,-53.53417
3652.06,-53.53201
3652.08,-53.52649
3652.1,-53.52181
3652.12,-53.51971
3652.14,-53.51238
3652.16,-53.50667
3652.18,-53.50317
3652.2,-53.49734
3652.22,-53.49593
3652.24,-53.49405
3652.26,-53.49023
3652.28,-53.48887
3652.3,-53.48157
3652.32,-53.47464
3652.34,-53.47171
3652.36,-53.46538
3652.38,-53.46185
3652.4,-53.45895
3652.42,-53.45365
3652.44,-53.4503
3652.46,-53.44317
3652.48,-53.43694
3652.5,-53.4335
3652.52,-53.42715
3652.54,-53.4233
3652.56,-53.41831
3652.58,-53.41378
3652.6,-53.41158
3652.62,-53.40561
3652.64,-53.40105
3652.66,-53.39455
3652.68,-53.38808
3652.7,-53.38418
3652.72,-53.37856
3652.74,-53.37665
3652.76,-53.373
3652.78,-53.36869
3652.8,-53.36589
3652.82,-53.36154
3652.84,-53.35779
3652.86,-53.35165
3652.88,-53.34614
3652.9,-53.3394
3652.92,-53.33364
3652.94,-53.32946
3652.96,-53.32465
3652.98,-53.32193
3653,-53.31743
3653.02,-53.31404
3653.04,-53.3094
3653.06,-53.30506
3653.08,-53.30038
3653.1,-53.29532
3653.12,-53.29127
3653.14,-53.28718
3653.16,-53.28413
3653.18,-53.28093
3653.2,-53.27804
3653.22,-53.27196
3653.24,-53.26664
3653.26,-53.26106
3653.28,-53.25629
3653.3,-53.25091
3653.32,-53.24596
3653.34,-53.24138
3653.36,-53.23635
3653.38,-53.23304
3653.4,-53.22942
3653.42,-53.22653
3653.44,-53.22296
3653.46,-53.2196
3653.48,-53.21457
3653.5,-53.21172
3653.52,-53.20835
3653.54,-53.20555
3653.56,-53.20259
3653.58,-53.19881
3653.6,-53.19533
3653.62,-53.19132
3653.64,-53.18867
3653.66,-53.18507
3653.68,-53.182
3653.7,-53.17648
3653.72,-53.17233
3653.74,-53.16781
3653.76,-53.16386
3653.78,-53.15999
3653.8,-53.15547
3653.82,-53.15171
3653.84,-53.1474
3653.86,-53.14464
3653.88,-53.14102
3653.9,-53.13893
3653.92,-53.13513
3653.94,-53.13222
3653.96,-53.12979
3653.98,-53.12688
3654,-53.12529
3654.02,-53.12212
3654.04,-53.11925
3654.06,-53.11432
3654.08,-53.11075
3654.1,-53.10637
3654.12,-53.10247
3654.14,-53.09945
3654.16,-53.09503
3654.18,-53.09213
3654.2,-53.08793
3654.22,-53.08623
3654.24,-53.08363
3654.26,-53.08168
3654.28,-53.08041
3654.3,-53.07791
3654.32,-53.07699
3654.34,-53.07339
3654.36,-53.07087
3654.38,-53.06633
3654.4,-53.06222
3654.42,-53.06038
3654.44,-53.0577
3654.46,-53.05668
3654.48,-53.05325
3654.5,-53.05101
3654.52,-53.04858
3654.54,-53.04704
3654.56,-53.04725
3654.58,-53.04521
3654.6,-53.04394
3654.62,-53.03897
3654.64,-53.03522
3654.66,-53.03304
3654.68,-53.0309
3654.7,-53.03158
3654.72,-53.02941
3654.74,-53.02854
3654.76,-53.02695
3654.78,-53.02621
3654.8,-53.02712
3654.82,-53.02586
3654.84,-53.02504
3654.86,-53.0201
3654.88,-53.01668
3654.9,-53.01492
3654.92,-53.01252
3654.94,-53.01253
3654.96,-53.0106
3654.98,-53.00964
3655,-53.00812
3655.02,-53.00797
3655.04,-53.00908
3655.06,-53.00645
3655.08,-53.00483
3655.1,-53.0009
3655.12,-52.99865
3655.14,-52.99881
3655.16,-52.99762
3655.18,-52.99851
3655.2,-52.99684
3655.22,-52.99687
3655.24,-52.99654
3655.26,-52.99478
3655.28,-52.99574
3655.3,-52.99307
3655.32,-52.99154
3655.34,-52.99041
3655.36,-52.98948
3655.38,-52.9908
3655.4,-52.98991
3655.42,-52.99128
3655.44,-52.99116
3655.46,-52.99168
3655.48,-52.99399
3655.5,-52.99366
3655.52,-52.99462
3655.54,-52.9929
3655.56,-52.99234
3655.58,-52.99262
3655.6,-52.99226
3655.62,-52.99521
3655.64,-52.99534
3655.66,-52.99703
3655.68,-52.9993
3655.7,-52.99959
3655.72,-53.00175
3655.74,-53.00079
3655.76,-53.00099
3655.78,-53.00132
3655.8,-53.00164
3655.82,-53.00467
3655.84,-53.00515
3655.86,-53.00773
3655.88,-53.00934
3655.9,-53.00929
3655.92,-53.0113
3655.94,-53.0105
3655.96,-53.01181
3655.98,-53.01289
3656,-53.0137
3656.02,-53.01595
3656.04,-53.01597
3656.06,-53.02039
3656.08,-53.02395
3656.1,-53.02637
3656.12,-53.03047
3656.14,-53.03074
3656.16,-53.0324
3656.18,-53.03344
3656.2,-53.03497
3656.22,-53.03855
3656.24,-53.03928
3656.26,-53.0421
3656.28,-53.04377
3656.3,-53.04649
3656.32,-53.05135
3656.34,-53.05259
3656.36,-53.05599
3656.38,-53.05775
3656.4,-53.05987
3656.42,-53.06555
3656.44,-53.06873
3656.46,-53.07356
3656.48,-53.0768
3656.5,-53.07933
3656.52,-53.08374
3656.54,-53.08551
3656.56,-53.08923
3656.58,-53.09229
3656.6,-53.09591
3656.62,-53.10162
3656.64,-53.10466
3656.66,-53.11008
3656.68,-53.11392
3656.7,-53.11725
3656.72,-53.1221
3656.74,-53.12286
3656.76,-53.12544
3656.78,-53.12762
3656.8,-53.13065
3656.82,-53.13708
3656.84,-53.14041
3656.86,-53.1459
3656.88,-53.15133
3656.9,-53.15523
3656.92,-53.16062
3656.94,-53.16239
3656.96,-53.1657
3656.98,-53.16905
3657,-53.17238
3657.02,-53.17892
3657.04,-53.18251
3657.06,-53.18796
3657.08,-53.19314
3657.1,-53.19652
3657.12,-53.20261
3657.14,-53.205
3657.16,-53.20877
3657.18,-53.21416
3657.2,-53.21834
3657.22,-53.22566
3657.24,-53.23047
3657.26,-53.23578
3657.28,-53.2418
3657.3,-53.24467
3657.32,-53.24974
3657.34,-53.2531
3657.36,-53.25741
3657.38,-53.2648
3657.4,-53.26991
3657.42,-53.27677
3657.44,-53.28295
3657.46,-53.28915
3657.48,-53.29568
3657.5,-53.2984
3657.52,-53.30313
3657.54,-53.30638
3657.56,-53.30969
3657.58,-53.31706
3657.6,-53.32145
3657.62,-53.32782
3657.64,-53.33412
3657.66,-53.33779
3657.68,-53.34396
3657.7,-53.34646
3657.72,-53.34965
3657.74,-53.35607
3657.76,-53.36005
3657.78,-53.36695
3657.8,-53.37312
3657.82,-53.37884
3657.84,-53.3857
3657.86,-53.38834
3657.88,-53.39319
3657.9,-53.39752
3657.92,-53.40121
3657.94,-53.40855
3657.96,-53.41279
3657.98,-53.41898
3658,-53.42627
3658.02,-53.43037
3658.04,-53.43668
3658.06,-53.43954
3658.08,-53.44281
3658.1,-53.44973
3658.12,-53.45381
3658.14,-53.46084
3658.16,-53.46726
3658.18,-53.47236
3658.2,-53.47982
3658.22,-53.48255
3658.24,-53.48618
3658.26,-53.4916
3658.28,-53.49547
3658.3,-53.50271
3658.32,-53.50838
3658.34,-53.51389
3658.36,-53.52067
3658.38,-53.52368
3658.4,-53.52873
3658.42,-53.53307
3658.44,-53.53688
3658.46,-53.54447
3658.48,-53.54881
3658.5,-53.55405
3658.52,-53.56115
3658.54,-53.565
3658.56,-53.57058
3658.58,-53.57431
3658.6,-53.57789
3658.62,-53.58435
3658.64,-53.5881
3658.66,-53.59464
3658.68,-53.60151
3658.7,-53.60515
3658.72,-53.611
3658.74,-53.61337
3658.76,-53.61637
3658.78,-53.62372
3658.8,-53.62732
3658.82,-53.63286
3658.84,-53.63926
3658.86,-53.64395
3658.88,-53.65063
3658.9,-53.65393
3658.92,-53.65781
3658.94,-53.6636
3658.96,-53.66694
3658.98,-53.6732
3659,-53.67886
3659.02,-53.68279
3659.04,-53.68877
3659.06,-53.69111
3659.08,-53.6949
3659.1,-53.70221
3659.12,-53.7066
3659.14,-53.7135
3659.16,-53.71929
3659.18,-53.72233
3659.2,-53.72855
3659.22,-53.73226
3659.24,-53.73686
3659.26,-53.74361
3659.28,-53.74657
3659.3,-53.75138
3659.32,-53.75616
3659.34,-53.75928
3659.36,-53.76483
3659.38,-53.76722
3659.4,-53.76973
3659.42,-53.7749
3659.44,-53.77761
3659.46,-53.78378
3659.48,-53.79071
3659.5,-53.79403
3659.52,-53.79894
3659.54,-53.80172
3659.56,-53.80506
3659.58,-53.81167
3659.6,-53.81585
3659.62,-53.82166
3659.64,-53.82734
3659.66,-53.82948
3659.68,-53.83459
3659.7,-53.83733
3659.72,-53.83863
3659.74,-53.84403
3659.76,-53.84598
3659.78,-53.8494
3659.8,-53.85573
3659.82,-53.85731
3659.84,-53.86066
3659.86,-53.86545
3659.88,-53.86801
3659.9,-53.87425
3659.92,-53.87944
3659.94,-53.88363
3659.96,-53.8893
3659.98,-53.88987
3660,-53.8916
3660.02,-53.89666
3660.04,-53.89899
3660.06,-53.90429
3660.08,-53.90967
3660.1,-53.91139
3660.12,-53.91628
3660.14,-53.91952
3660.16,-53.92217
3660.18,-53.92827
3660.2,-53.93016
3660.22,-53.93279
3660.24,-53.9378
3660.26,-53.93839
3660.28,-53.9408
3660.3,-53.9442
3660.32,-53.94459
3660.34,-53.94877
3660.36,-53.95291
3660.38,-53.95619
3660.4,-53.962
3660.42,-53.96296
3660.44,-53.9637
3660.46,-53.96826
3660.48,-53.97053
3660.5,-53.97513
3660.52,-53.98111
3660.54,-53.98239
3660.56,-53.98555
3660.58,-53.98875
3660.6,-53.9905
3660.62,-53.99562
3660.64,-53.99809
3660.66,-54.00022
3660.68,-54.00438
3660.7,-54.0039
3660.72,-54.00528
3660.74,-54.00897
3660.76,-54.0103
3660.78,-54.01455
3660.8,-54.01688
3660.82,-54.01877
3660.84,-54.02326
3660.86,-54.02335
3660.88,-54.02464
3660.9,-54.02611
3660.92,-54.02654
3660.94,-54.03111
3660.96,-54.03369
3660.98,-54.03776
3661,-54.04272
3661.02,-54.04531
3661.04,-54.04858
3661.06,-54.04911
3661.08,-54.05011
3661.1,-54.05026
3661.12,-54.051
3661.14,-54.05331
3661.16,-54.05427
3661.18,-54.05838
3661.2,-54.06077
3661.22,-54.06363
3661.24,-54.06675
3661.26,-54.0694
3661.28,-54.07294
3661.3,-54.07514
3661.32,-54.07814
3661.34,-54.07856
3661.36,-54.07932
3661.38,-54.07984
3661.4,-54.08113
3661.42,-54.08135
3661.44,-54.08175
3661.46,-54.0836
3661.48,-54.08432
3661.5,-54.08635
3661.52,-54.08818
3661.54,-54.09086
3661.56,-54.09177
3661.58,-54.09348
3661.6,-54.09397
3661.62,-54.09493
3661.64,-54.09635
3661.66,-54.09793
3661.68,-54.09969
3661.7,-54.10121
3661.72,-54.10351
3661.74,-54.10466
3661.76,-54.10757
3661.78,-54.10973
3661.8,-54.11183
3661.82,-54.11163
3661.84,-54.11188
3661.86,-54.11152
3661.88,-54.11113
3661.9,-54.11084
3661.92,-54.11048
3661.94,-54.11029
3661.96,-54.10941
3661.98,-54.11054
3662,-54.11087
3662.02,-54.11202
3662.04,-54.11237
3662.06,-54.11376
3662.08,-54.11504
3662.1,-54.11735
3662.12,-54.1194
3662.14,-54.12171
3662.16,-54.12461
3662.18,-54.12575
3662.2,-54.12746
3662.22,-54.12684
3662.24,-54.12727
3662.26,-54.1261
3662.28,-54.12541
3662.3,-54.12433
3662.32,-54.12286
3662.34,-54.12314
3662.36,-54.12233
3662.38,-54.12422
3662.4,-54.12501
3662.42,-54.12725
3662.44,-54.12874
3662.46,-54.13021
3662.48,-54.13277
3662.5,-54.13341
3662.52,-54.1351
3662.54,-54.13393
3662.56,-54.13359
3662.58,-54.13234
3662.6,-54.13155
3662.62,-54.13193
3662.64,-54.1317
3662.66,-54.13319
3662.68,-54.13232
3662.7,-54.13355
3662.72,-54.13421
3662.74,-54.13505
3662.76,-54.13689
3662.78,-54.13728
3662.8,-54.13896
3662.82,-54.13765
3662.84,-54.13751
3662.86,-54.13644
3662.88,-54.13533
3662.9,-54.13616
3662.92,-54.13514
3662.94,-54.13646
3662.96,-54.13613
3662.98,-54.13739
3663,-54.13914
3663.02,-54.13906
3663.04,-54.14018
3663.06,-54.13821
3663.08,-54.13732
3663.1,-54.13568
3663.12,-54.13518
3663.14,-54.13644
3663.16,-54.13617
3663.18,-54.13873
3663.2,-54.13862
3663.22,-54.13984
3663.24,-54.14132
3663.26,-54.1397
3663.28,-54.13996
3663.3,-54.13754
3663.32,-54.13634
3663.34,-54.13561
3663.36,-54.13501
3663.38,-54.13582
3663.4,-54.13536
3663.42,-54.13819
3663.44,-54.13914
3663.46,-54.13992
3663.48,-54.14113
3663.5,-54.14015
3663.52,-54.14114
3663.54,-54.13992
3663.56,-54.14033
3663.58,-54.14069
3663.6,-54.1395
3663.62,-54.14068
3663.64,-54.13989
3663.66,-54.14114
3663.68,-54.14171
3663.7,-54.14191
3663.72,-54.14292
3663.74,-54.13978
3663.76,-54.13898
3663.78,-54.13674
3663.8,-54.13463
3663.82,-54.13508
3663.84,-54.13272
3663.86,-54.13292
3663.88,-54.13243
3663.9,-54.13244
3663.92,-54.13367
3663.94,-54.13307
3663.96,-54.13376
3663.98,-54.13131
3664,-54.13004
3664.02,-54.12997
3664.04,-54.12925
3664.06,-54.13066
3664.08,-54.12898
3664.1,-54.12907
3664.12,-54.12957
3664.14,-54.12882
3664.16,-54.12996
3664.18,-54.12751
3664.2,-54.12626
3664.22,-54.12531
3664.24,-54.12449
3664.26,-54.12623
3664.28,-54.12438
3664.3,-54.12415
3664.32,-54.12389
3664.34,-54.1236
3664.36,-54.12517
3664.38,-54.12223
3664.4,-54.12017
3664.42,-54.11789
3664.44,-54.11582
3664.46,-54.11659
3664.48,-54.11533
3664.5,-54.11647
3664.52,-54.11638
3664.54,-54.11574
3664.56,-54.11743
3664.58,-54.11541
3664.6,-54.11454
3664.62,-54.11276
3664.64,-54.11081
3664.66,-54.11091
3664.68,-54.10858
3664.7,-54.10895
3664.72,-54.10816
3664.74,-54.10747
3664.76,-54.10817
3664.78,-54.10505
3664.8,-54.10409
3664.82,-54.10137
3664.84,-54.09864
3664.86,-54.09815
3664.88,-54.095
3664.9,-54.09461
3664.92,-54.09306
3664.94,-54.09225
3664.96,-54.09372
3664.98,-54.09113
3665,-54.09062
3665.02,-54.08862
3665.04,-54.08655
3665.06,-54.08696
3665.08,-54.08487
3665.1,-54.08512
3665.12,-54.08432
3665.14,-54.08338
3665.16,-54.08407
3665.18,-54.08143
3665.2,-54.08044
3665.22,-54.07788
3665.24,-54.0746
3665.26,-54.07409
3665.28,-54.07151
3665.3,-54.07214
3665.32,-54.07272
3665.34,-54.07241
3665.36,-54.07369
3665.38,-54.0707
3665.4,-54.06927
3665.42,-54.06801
3665.44,-54.06628
3665.46,-54.06732
3665.48,-54.06539
3665.5,-54.06433
3665.52,-54.06327
3665.54,-54.06151
3665.56,-54.06214
3665.58,-54.06002
3665.6,-54.05915
3665.62,-54.05728
3665.64,-54.05441
3665.66,-54.05544
3665.68,-54.05336
3665.7,-54.0537
3665.72,-54.05511
3665.74,-54.05285
3665.76,-54.05269
3665.78,-54.04974
3665.8,-54.04717
3665.82,-54.04675
3665.84,-54.04392
3665.86,-54.04398
3665.88,-54.04277
3665.9,-54.04133
3665.92,-54.04154
3665.94,-54.03869
3665.96,-54.03796
3665.98,-54.03516
3666,-54.03211
3666.02,-54.03292
3666.04,-54.03097
3666.06,-54.03121
3666.08,-54.03145
3666.1,-54.03014
3666.12,-54.03085
3666.14,-54.02733
3666.16,-54.02493
3666.18,-54.02458
3666.2,-54.02252
3666.22,-54.0227
3666.24,-54.02066
3666.26,-54.01973
3666.28,-54.02031
3666.3,-54.01713
3666.32,-54.01551
3666.34,-54.01194
3666.36,-54.00851
3666.38,-54.00831
3666.4,-54.0061
3666.42,-54.00615
3666.44,-54.005
3666.46,-54.00214
3666.48,-54.00219
3666.5,-53.99884
3666.52,-53.99632
3666.54,-53.99547
3666.56,-53.99242
3666.58,-53.99276
3666.6,-53.99128
3666.62,-53.98946
3666.64,-53.98953
3666.66,-53.98549
3666.68,-53.98292
3666.7,-53.97922
3666.72,-53.97564
3666.74,-53.97676
3666.76,-53.97517
3666.78,-53.97562
3666.8,-53.97639
3666.82,-53.97196
3666.84,-53.97022
3666.86,-53.96792
3666.88,-53.96542
3666.9,-53.96522
3666.92,-53.96184
3666.94,-53.96085
3666.96,-53.96062
3666.98,-53.95879
3667,-53.9585
3667.02,-53.95378
3667.04,-53.95022
3667.06,-53.94929
3667.08,-53.94616
3667.1,-53.94779
3667.12,-53.94857
3667.14,-53.94643
3667.16,-53.94657
3667.18,-53.94256
3667.2,-53.9391
3667.22,-53.93785
3667.24,-53.93386
3667.26,-53.93255
3667.28,-53.93001
3667.3,-53.92671
3667.32,-53.92677
3667.34,-53.92368
3667.36,-53.92207
3667.38,-53.92155
3667.4,-53.91822
3667.42,-53.91833
3667.44,-53.917
3667.46,-53.91515
3667.48,-53.91577
3667.5,-53.91098
3667.52,-53.90723
3667.54,-53.90675
3667.56,-53.90427
3667.58,-53.90475
3667.6,-53.90353
3667.62,-53.90086
3667.64,-53.90096
3667.66,-53.89733
3667.68,-53.8949
3667.7,-53.89419
3667.72,-53.89058
3667.74,-53.88942
3667.76,-53.88751
3667.78,-53.8853
3667.8,-53.8857
3667.82,-53.88185
3667.84,-53.87839
3667.86,-53.87739
3667.88,-53.87407
3667.9,-53.87368
3667.92,-53.87257
3667.94,-53.86953
3667.96,-53.86916
3667.98,-53.86464
3668,-53.86114
3668.02,-53.86214
3668.04,-53.85986
3668.06,-53.85984
3668.08,-53.85981
3668.1,-53.8559
3668.12,-53.85499
3668.14,-53.85103
3668.16,-53.84617
3668.18,-53.84577
3668.2,-53.84229
3668.22,-53.84127
3668.24,-53.84322
3668.26,-53.8401
3668.28,-53.83826
3668.3,-53.83661
3668.32,-53.8325
3668.34,-53.832
3668.36,-53.8301
3668.38,-53.8277
3668.4,-53.82792
3668.42,-53.82336
3668.44,-53.8197
3668.46,-53.8189
3668.48,-53.81576
3668.5,-53.8161
3668.52,-53.81603
3668.54,-53.81202
3668.56,-53.81076
3668.58,-53.80759
3668.6,-53.80452
3668.62,-53.80611
3668.64,-53.80417
3668.66,-53.80267
3668.68,-53.80305
3668.7,-53.79871
3668.72,-53.79575
3668.74,-53.79334
3668.76,-53.78873
3668.78,-53.78765
3668.8,-53.78565
3668.82,-53.78409
3668.84,-53.78543
3668.86,-53.78163
3668.88,-53.77904
3668.9,-53.7795
3668.92,-53.77557
3668.94,-53.77436
3668.96,-53.7744
3668.98,-53.77034
3669,-53.76833
3669.02,-53.76469
3669.04,-53.76152
3669.06,-53.76218
3669.08,-53.75935
3669.1,-53.75841
3669.12,-53.75835
3669.14,-53.75433
3669.16,-53.75283
3669.18,-53.74929
3669.2,-53.74611
3669.22,-53.74679
3669.24,-53.74386
3669.26,-53.74373
3669.28,-53.74394
3669.3,-53.74192
3669.32,-53.74183
3669.34,-53.73919
3669.36,-53.73723
3669.38,-53.7341
3669.4,-53.73121
3669.42,-53.73039
3669.44,-53.72669
3669.46,-53.72555
3669.48,-53.72306
3669.5,-53.72109
3669.52,-53.72053
3669.54,-53.71752
3669.56,-53.71602
3669.58,-53.7127
3669.6,-53.7103
3669.62,-53.70707
3669.64,-53.7045
3669.66,-53.70275
3669.68,-53.70025
3669.7,-53.69884
3669.72,-53.69538
3669.74,-53.69401
3669.76,-53.69199
3669.78,-53.6907
3669.8,-53.68924
3669.82,-53.68753
3669.84,-53.68627
3669.86,-53.68482
3669.88,-53.68475
3669.9,-53.68367
3669.92,-53.6828
3669.94,-53.67897
3669.96,-53.67579
3669.98,-53.67224
3670,-53.66929
3670.02,-53.66688
3670.04,-53.66484
3670.06,-53.66259
3670.08,-53.66023
3670.1,-53.65889
3670.12,-53.65715
3670.14,-53.65645
3670.16,-53.65426
3670.18,-53.65286
3670.2,-53.65014
3670.22,-53.64843
3670.24,-53.64612
3670.26,-53.64501
3670.28,-53.64408
3670.3,-53.6426
3670.32,-53.64204
3670.34,-53.64105
3670.36,-53.64133
3670.38,-53.6396
3670.4,-53.63863
3670.42,-53.63562
3670.44,-53.63299
3670.46,-53.62965
3670.48,-53.62632
3670.5,-53.62405
3670.52,-53.62097
3670.54,-53.61974
3670.56,-53.61715
3670.58,-53.61671
3670.6,-53.61617
3670.62,-53.61718
3670.64,-53.61754
3670.66,-53.61766
3670.68,-53.61913
3670.7,-53.61787
3670.72,-53.61762
3670.74,-53.61417
3670.76,-53.6113
3670.78,-53.60767
3670.8,-53.60459
3670.82,-53.60412
3670.84,-53.60229
3670.86,-53.60195
3670.88,-53.59977
3670.9,-53.59943
3670.92,-53.59867
3670.94,-53.59821
3670.96,-53.59901
3670.98,-53.59788
3671,-53.59786
3671.02,-53.59468
3671.04,-53.59334
3671.06,-53.59127
3671.08,-53.58834
3671.1,-53.58747
3671.12,-53.5854
3671.14,-53.58609
3671.16,-53.58571
3671.18,-53.58696
3671.2,-53.58749
3671.22,-53.58592
3671.24,-53.58503
3671.26,-53.58139
3671.28,-53.58009
3671.3,-53.57782
3671.32,-53.5766
3671.34,-53.57668
3671.36,-53.57539
3671.38,-53.57657
3671.4,-53.5756
3671.42,-53.57666
3671.44,-53.57714
3671.46,-53.57556
3671.48,-53.57548
3671.5,-53.57286
3671.52,-53.57204
3671.54,-53.56983
3671.56,-53.56703
3671.58,-53.5651
3671.6,-53.56241
3671.62,-53.56262
3671.64,-53.56084
3671.66,-53.5605
3671.68,-53.56034
3671.7,-53.55922
3671.72,-53.56048
3671.74,-53.55971
3671.76,-53.56026
3671.78,-53.5585
3671.8,-53.55568
3671.82,-53.55449
3671.84,-53.55122
3671.86,-53.5513
3671.88,-53.55034
3671.9,-53.55009
3671.92,-53.55132
3671.94,-53.54996
3671.96,-53.55054
3671.98,-53.54866
3672,-53.547
3672.02,-53.54606
3672.04,-53.54396
3672.06,-53.54446
3672.08,-53.54323
3672.1,-53.54416
3672.12,-53.54522
3672.14,-53.54485
3672.16,-53.54567
3672.18,-53.54269
3672.2,-53.54145
3672.22,-53.53916
3672.24,-53.53641
3672.26,-53.53675
3672.28,-53.53488
3672.3,-53.53602
3672.32,-53.53667
3672.34,-53.53687
3672.36,-53.53868
3672.38,-53.53679
3672.4,-53.53597
3672.42,-53.53334
3672.44,-53.5317
3672.46,-53.53168
3672.48,-53.52892
3672.5,-53.52935
3672.52,-53.52829
3672.54,-53.52853
3672.56,-53.53106
3672.58,-53.53168
3672.6,-53.53344
3672.62,-53.53099
3672.64,-53.52862
3672.66,-53.52793
3672.68,-53.52679
3672.7,-53.52871
3672.72,-53.5279
3672.74,-53.52754
3672.76,-53.52849
3672.78,-53.52874
3672.8,-53.53051
3672.82,-53.52987
3672.84,-53.53036
3672.86,-53.53
3672.88,-53.52889
3672.9,-53.53078
3672.92,-53.52998
3672.94,-53.53128
3672.96,-53.53252
3672.98,-53.53209
3673,-53.53409
3673.02,-53.53229
3673.04,-53.53173
3673.06,-53.53112
3673.08,-53.53022
3673.1,-53.53269
3673.12,-53.53253
3673.14,-53.53483
3673.16,-53.53642
3673.18,-53.53634
3673.2,-53.53832
3673.22,-53.5367
3673.24,-53.53657
3673.26,-53.53589
3673.28,-53.53472
3673.3,-53.53638
3673.32,-53.53536
3673.34,-53.53709
3673.36,-53.53873
3673.38,-53.53922
3673.4,-53.5415
3673.42,-53.54023
3673.44,-53.54018
3673.46,-53.54009
3673.48,-53.54041
3673.5,-53.54295
3673.52,-53.543
3673.54,-53.54557
3673.56,-53.54697
3673.58,-53.5477
3673.6,-53.55071
3673.62,-53.5489
3673.64,-53.54779
3673.66,-53.54696
3673.68,-53.54589
3673.7,-53.54857
3673.72,-53.54932
3673.74,-53.55207
3673.76,-53.55491
3673.78,-53.55559
3673.8,-53.55808
3673.82,-53.55698
3673.84,-53.55748
3673.86,-53.55826
3673.88,-53.55707
3673.9,-53.5597
3673.92,-53.56009
3673.94,-53.56176
3673.96,-53.56481
3673.98,-53.5661
3674,-53.56916
3674.02,-53.5684
3674.04,-53.56863
3674.06,-53.57072
3674.08,-53.57054
3674.1,-53.57289
3674.12,-53.57318
3674.14,-53.57406
3674.16,-53.57685
3674.18,-53.57585
3674.2,-53.57643
3674.22,-53.57616
3674.24,-53.57515
3674.26,-53.57588
3674.28,-53.57531
3674.3,-53.57743
3674.32,-53.57825
3674.34,-53.57881
3674.36,-53.58126
3674.38,-53.57977
3674.4,-53.58068
3674.42,-53.58171
3674.44,-53.58131
3674.46,-53.58385
3674.48,-53.58355
3674.5,-53.5856
3674.52,-53.58897
3674.54,-53.58933
3674.56,-53.59127
3674.58,-53.58979
3674.6,-53.58932
3674.62,-53.59157
3674.64,-53.59102
3674.66,-53.59244
3674.68,-53.59287
3674.7,-53.59383
3674.72,-53.59654
3674.74,-53.59557
3674.76,-53.59638
3674.78,-53.59538
3674.8,-53.59322
3674.82,-53.59483
3674.84,-53.59386
3674.86,-53.59579
3674.88,-53.59935
3674.9,-53.59893
3674.92,-53.60058
3674.94,-53.60018
3674.96,-53.60032
3674.98,-53.60429
3675,-53.60533
3675.02,-53.6073
3675.04,-53.60827
3675.06,-53.60873
3675.08,-53.61158
3675.1,-53.6109
3675.12,-53.61154
3675.14,-53.61305
3675.16,-53.61288
3675.18,-53.61548
3675.2,-53.61573
3675.22,-53.6171
3675.24,-53.6202
3675.26,-53.61915
3675.28,-53.61992
3675.3,-53.61964
3675.32,-53.61944
3675.34,-53.62312
3675.36,-53.62436
3675.38,-53.62708
3675.4,-53.6297
3675.42,-53.62921
3675.44,-53.63109
3675.46,-53.63062
3675.48,-53.63062
3675.5,-53.63332
3675.52,-53.63286
3675.54,-53.63535
3675.56,-53.63797
3675.58,-53.63857
3675.6,-53.64122
3675.62,-53.64009
3675.64,-53.6395
3675.66,-53.64145
3675.68,-53.64146
3675.7,-53.64402
3675.72,-53.64565
3675.74,-53.64615
3675.76,-53.64858
3675.78,-53.64714
3675.8,-53.64683
3675.82,-53.64764
3675.84,-53.64585
3675.86,-53.64802
3675.88,-53.64877
3675.9,-53.64904
3675.92,-53.65262
3675.94,-53.65215
3675.96,-53.65354
3675.98,-53.65632
3676,-53.65591
3676.02,-53.65916
3676.04,-53.66096
3676.06,-53.66126
3676.08,-53.66432
3676.1,-53.66308
3676.12,-53.66272
3676.14,-53.66459
3676.16,-53.66404
3676.18,-53.66667
3676.2,-53.66813
3676.22,-53.66795
3676.24,-53.6702
3676.26,-53.66879
3676.28,-53.66872
3676.3,-53.67073
3676.32,-53.67041
3676.34,-53.67321
3676.36,-53.67492
3676.38,-53.67545
3676.4,-53.67814
3676.42,-53.67582
3676.44,-53.67455
3676.46,-53.67704
3676.48,-53.67644
3676.5,-53.67871
3676.52,-53.68132
3676.54,-53.68099
3676.56,-53.6831
3676.58,-53.68167
3676.6,-53.68076
3676.62,-53.68484
3676.64,-53.68513
3676.66,-53.68694
3676.68,-53.69019
3676.7,-53.68934
3676.72,-53.69015
3676.74,-53.68985
3676.76,-53.68915
3676.78,-53.69296
3676.8,-53.69302
3676.82,-53.69351
3676.84,-53.69754
3676.86,-53.69687
3676.88,-53.69797
3676.9,-53.70043
3676.92,-53.69937
3676.94,-53.70151
3676.96,-53.70203
3676.98,-53.7015
3677,-53.70459
3677.02,-53.70326
3677.04,-53.70244
3677.06,-53.70563
3677.08,-53.7063
3677.1,-53.70893
3677.12,-53.7125
3677.14,-53.71156
3677.16,-53.71231
3677.18,-53.71241
3677.2,-53.71117
3677.22,-53.71409
3677.24,-53.71485
3677.26,-53.71545
3677.28,-53.7183
3677.3,-53.71742
3677.32,-53.71808
3677.34,-53.72018
3677.36,-53.7196
3677.38,-53.72174
3677.4,-53.72297
3677.42,-53.72338
3677.44,-53.72572
3677.46,-53.72458
3677.48,-53.725
3677.5,-53.72589
3677.52,-53.72535
3677.54,-53.7293
3677.56,-53.73054
3677.58,-53.73148
3677.6,-53.73396
3677.62,-53.73192
3677.64,-53.73152
3677.66,-53.72993
3677.68,-53.72895
3677.7,-53.72984
3677.72,-53.72972
3677.74,-53.73165
3677.76,-53.73156
3677.78,-53.73358
3677.8,-53.73524
3677.82,-53.73541
3677.84,-53.73678
3677.86,-53.73577
3677.88,-53.73638
3677.9,-53.73594
3677.92,-53.73648
3677.94,-53.73633
3677.96,-53.73549
3677.98,-53.73621
3678,-53.73712
3678.02,-53.73958
3678.04,-53.74035
3678.06,-53.74279
3678.08,-53.74404
3678.1,-53.74662
3678.12,-53.74955
3678.14,-53.75177
3678.16,-53.75417
3678.18,-53.75556
3678.2,-53.75684
3678.22,-53.75731
3678.24,-53.75844
3678.26,-53.75824
3678.28,-53.75911
3678.3,-53.75795
3678.32,-53.75695
3678.34,-53.75547
3678.36,-53.75401
3678.38,-53.75226
3678.4,-53.75027
3678.42,-53.74859
3678.44,-53.74709
3678.46,-53.74795
3678.48,-53.74963
3678.5,-53.75234
3678.52,-53.75401
3678.54,-53.75611
3678.56,-53.75655
3678.58,-53.75826
3678.6,-53.75941
3678.62,-53.76092
3678.64,-53.76237
3678.66,-53.76276
3678.68,-53.76366
3678.7,-53.76435
3678.72,-53.76576
3678.74,-53.76535
3678.76,-53.76562
3678.78,-53.76397
3678.8,-53.76319
3678.82,-53.76186
3678.84,-53.76075
3678.86,-53.76062
3678.88,-53.76047
3678.9,-53.76107
3678.92,-53.76078
3678.94,-53.76205
3678.96,-53.76122
3678.98,-53.76156
3679,-53.76091
3679.02,-53.76075
3679.04,-53.76269
3679.06,-53.7638
3679.08,-53.76577
3679.1,-53.76507
3679.12,-53.76468
3679.14,-53.76317
3679.16,-53.76293
3679.18,-53.76236
3679.2,-53.76075
3679.22,-53.76139
3679.24,-53.76042
3679.26,-53.76204
3679.28,-53.76293
3679.3,-53.76498
3679.32,-53.76665
3679.34,-53.76628
3679.36,-53.76667
3679.38,-53.76492
3679.4,-53.76508
3679.42,-53.76347
3679.44,-53.76221
3679.46,-53.7613
3679.48,-53.76032
3679.5,-53.7626
3679.52,-53.76316
3679.54,-53.76537
3679.56,-53.76625
3679.58,-53.76649
3679.6,-53.76685
3679.62,-53.76665
3679.64,-53.7679
3679.66,-53.76524
3679.68,-53.76466
3679.7,-53.76354
3679.72,-53.76213
3679.74,-53.76368
3679.76,-53.76309
3679.78,-53.76463
3679.8,-53.76488
3679.82,-53.76499
3679.84,-53.76604
3679.86,-53.76644
3679.88,-53.76846
3679.9,-53.76756
3679.92,-53.76781
3679.94,-53.76683
3679.96,-53.76559
3679.98,-53.76689
3680,-53.76587


==> Dan_twinanalysis_epoch0sparse/Action_Level_Plot.dat <==
0,-5.49808673499,8.07486200383,-4.02644332635,8.06407436814,-6.28312037113,-7.10533452457,1.80616717793,-3.73238546405,8.04626881842,-3.74176433019,4.35257246321,4.99843854861,3.66535337336,-4.77687885919,-3.30874309422,3.60239248505,-3.63742807222,5.34535885983,2.41795455165,-3.73613166155,7.85658948076,-4.19233960304,-7.0754530071,7.67097594695,4.39912462735,-7.15687236604,-7.25964270141,-3.86571783105,3.09556674874,-4.22147295502,-7.34845380807,-4.5079500132,8.13655805232,3.56010217135,7.97252566937,6.07554118446,-5.91991292535,8.09279936005,-2.77478200573,7.99850003294,-3.11091329738,-3.55995199334,8.1587223501,8.12883767587,-3.8807443238,-2.57114293815,3.9421366052,-6.30145712496,-2.16794406624,5.98333358021,2.30470883625,5.54934530935,-6.55761121489,8.17019385884,-3.49156781214,-3.0863878827,7.9107380702,2.29074487343,-7.01168437517,8.15096504633,-7.06306683236,2.98804177735,8.04067527017,-6.47936236667,6.8359534303,7.42802655182,8.00905262632,-6.28532942712,-7.07202609508,-4.2731083753,4.34598926929,3.74235339416,-5.91729443403,7.71620018716,8.16985084868,-6.75924389873,-6.70783122582,4.63613382623,-2.95951375479,8.07648922404,2.98925987268,2.49946433725,-7.1371425317,8.16896986034,7.99517010946,-6.42231638865,-5.77906296471,7.70880035333,-3.46373502589,-4.47214829814,1.76386072666,7.11240731112,8.16121172125,-3.43743770061,-4.21208539877,-6.87837124929,-3.44161758191,-3.51483774754,8.09209623343
1,-6.42347837431,-5.60884345463,-5.89259416689,-3.21046504485,-6.78460799003,-6.56845917608,-5.5290894412,-6.29581381546,-5.26741151083,-6.22101105366,-5.47456278054,-5.26942091954,-5.27195200744,-6.481825018,-6.20347035401,-5.5349403587,-5.89905347475,-6.40984530428,-5.8132474019,-6.4162855783,-5.89673198864,-6.0485912438,-6.58862686642,-4.93995043483,-5.43190750376,-6.57732914037,-6.64961530891,-5.85876329896,-5.53319145234,-6.45412051664,-6.96438838376,-6.35430244308,-2.77170894935,-6.60153976666,3.58821760464,-5.35897563893,-6.36932051933,-3.0281463803,-5.54989691568,-6.03775815028,-6.05045772545,-5.92590230016,-2.84454489425,-3.47681302825,-6.0179370728,-5.47316611446,-5.66334365754,-6.67427572862,-5.55861361084,-5.73271449836,-5.54711493621,-6.43085237953,-6.34538215314,7.0004930621,-5.82789097394,-5.59173264245,-6.12782187178,-5.34596929875,-6.59054595818,-1.8337452657,-6.59299125556,-5.56130266382,-3.47351197826,-6.68427658383,-5.07100475784,-5.80451305834,-4.04781810115,-6.30089882605,-6.68698253581,-6.37671887593,-6.50854435424,-5.37261880357,-6.31131064712,-5.30296113216,7.45084904113,-6.67653721447,-6.67528812782,-4.97626517222,-5.66741746977,-4.68425159752,-5.33655499509,-5.67407844024,-6.57897181105,5.13638473573,-5.64815403062,-6.34820635042,-6.29434472794,-4.37809517301,-6.46506054118,-6.4693152039,-6.07665561822,-6.64493035141,-2.56765111392,-6.29614792622,-6.46215193006,-6.52154774674,-5.86544318429,-6.19577898405,-4.74515400798
2,-5.89508439447,-5.70199467373,-5.72462354895,-5.15890748614,-6.30117575569,-5.91055796653,-5.63382646713,-5.83631790627,-5.68930576964,-5.84602034461,-5.59924463731,-5.49566111356,-5.41993441766,-5.90266826401,-5.78893978966,-5.56340359219,-5.72134916951,-5.89018024794,-5.69530907551,-5.88987232255,-5.79375072799,-5.77733719988,-6.00797652254,-5.422130874,-5.51904184618,-6.00019938497,-6.13068523599,-5.71621260968,-5.57742854097,-5.89599837947,-6.37165964837,-5.8718623671,-5.06492032242,-5.91064761615,-4.89223431607,-5.48297196276,-5.82361453313,-5.15201581066,-5.64317018233,-5.87028320336,-5.77929070364,-5.74966192407,-5.13447704048,-5.25967432021,-5.76597048042,-5.59223564377,-5.68605051913,-6.06012675898,-5.60438746731,-5.704076918,-5.58082617676,-5.89078661766,-5.88274324522,-4.44573350173,-5.71150431145,-5.61103667096,-5.85553812486,-5.4790211127,-5.91064761615,-4.80215025575,-6.0080082425,-5.67553210085,-5.26907550773,-6.07520752568,-5.49120672639,-5.73553261813,-5.38008961902,-5.78228167415,-6.08195308971,-5.88274396281,-5.88898016356,-5.54929188118,-5.81359655941,-5.57419366882,-3.2127921182,-6.06491089203,-6.06304991908,-5.45376325146,-5.68811426465,-5.56588548762,-5.49663758211,-5.65791744166,-6.03561290117,-4.74343872405,-5.72107533805,-5.84334838125,-5.83150517047,-5.37339463909,-5.90060607967,-5.90261665754,-5.79952076609,-6.0501819638,-4.97480315221,-5.83771531928,-5.895648677,-5.90204879628,-5.71851527129,-5.78552933357,-5.54518973256
3,-5.22195465252,-5.17918697232,-5.18891226128,-5.01088967645,-5.71821938718,-5.22195465252,-5.13944920299,-5.21170398541,-5.16822568295,-5.22064250617,-5.12683163921,-5.06811637764,-5.04185649285,-5.22193315841,-5.17883124863,-5.10057334963,-5.17811947124,-5.22195465252,-5.16406973049,-5.22195465252,-5.20982730003,-5.19064267067,-5.44242055853,-5.06344368303,-5.09628403626,-5.45766368704,-5.49381778429,-5.16819741126,-5.11475557916,-5.22195465252,-5.77495479084,-5.22183477318,-4.95155935322,-5.22195465252,-4.92308345068,-5.10857937959,-5.21505087623,-5.00309578774,-5.14602778893,-5.21879774951,-5.20116234406,-5.1819061158,-5.00656234981,-5.04700440493,-5.19728884042,-5.11625234266,-5.15159138168,-5.46410350993,-5.13435141449,-5.1534808434,-5.11658531681,-5.22195465252,-5.22182865917,-4.75831087603,-5.16811681502,-5.13018838287,-5.22038624054,-5.08633134966,-5.22195465252,-4.94250535483,-5.44165600769,-5.14357788867,-5.03437035529,-5.47741077941,-5.08253991848,-5.18396474136,-5.08941441293,-5.20888424103,-5.49651297202,-5.22191259121,-5.22123651777,-5.1261508649,-5.20205309658,-5.13418371142,-4.53328589868,-5.46281896612,-5.45948544415,-5.07582554757,-5.17368583546,-5.12691790595,-5.10639388942,-5.1444484407,-5.49384429169,-4.86083744554,-5.18809242143,-5.22189054215,-5.22185645045,-5.07987637496,-5.22195465252,-5.221944276,-5.35139983951,-5.43693090859,-4.98833549322,-5.22176177797,-5.2219385319,-5.22195465252,-5.15327824259,-5.18077044765,-5.12726978958
4,-4.53762182397,-4.96788562274,-4.53100842957,-4.47917826892,-5.21206059087,-4.53762182397,-4.51159696838,-4.53762182397,-4.88848593804,-4.53762182397,-4.52144503607,-4.4691858044,-4.46984939529,-4.53762182397,-4.88530534153,-4.50786472535,-4.53708078918,-4.53762182397,-4.53068814095,-4.53762182397,-4.53762182397,-4.53074290768,-4.78464428065,-4.48873828493,-4.54479500704,-4.80682980361,-4.80689220056,-4.5328346408,-4.4974213247,-4.53762182397,-5.18724336399,-4.53762182397,-4.4371977539,-4.53762182397,-4.4517815107,-4.50192069698,-4.53762182397,-4.48189912601,-4.52259714385,-4.53762182397,-4.53759658786,-4.53761247719,-4.46718286079,-4.48535809914,-4.53760593449,-4.51181190991,-4.92730030424,-4.86185940404,-4.52074080615,-4.78876014687,-4.50022025461,-4.53762182397,-4.53762182397,-4.38025939716,-4.5469984524,-4.50134635042,-4.53762182397,-4.47891646146,-4.53762182397,-4.46021652654,-4.78485502199,-4.5177877112,-4.49130503746,-4.90186152024,-4.49665216052,-4.53643268044,-4.51665302659,-4.53761995461,-4.91072706518,-4.53762182397,-4.53762182397,-4.51964224207,-4.53713684137,-4.52399765527,-4.32861857797,-4.89015775853,-4.88498793016,-4.50711650031,-4.53718355392,-4.51664845016,-4.51443317447,-4.52434716745,-4.80684056986,-4.41138376925,-4.99407453362,-4.53762182397,-4.53762182397,-4.51806173038,-4.53762182397,-4.53762182397,-4.98374096073,-4.85977512206,-4.45235382454,-4.53762182397,-4.53761154251,-4.53762182397,-4.52261647967,-4.52767040111,-4.49127469706
5,-3.86178103849,-4.37458479399,-3.85506155543,-3.84178404397,-4.5905150983,-3.86178103849,-3.85466913847,-3.86178103849,-4.35973847143,-3.86178103849,-3.86178103849,-3.87052028266,-3.99149379335,-3.86178103849,-4.30834578229,-3.93436268833,-3.86178103849,-3.86178103849,-3.86178103849,-3.86178103849,-3.86178103849,-3.85506155543,-4.12560367718,-3.85638585924,-4.34643248958,-4.12572811431,-4.12578755243,-3.86178103849,-4.03968139225,-3.86178103849,-4.50721260456,-3.86178103849,-3.8382638441,-3.86178103849,-3.84638368414,-4.16544085864,-3.86178103849,-3.85325139349,-3.85506250006,-3.86178103849,-3.86178103849,-3.86178103849,-3.84725638531,-3.85099752279,-3.86178103849,-3.8617016332,-4.34386263349,-4.25926684806,-3.85506155543,-4.30591854979,-3.85063726157,-3.86178103849,-3.86178103849,-3.80016280854,-4.16299006548,-3.85075059347,-3.86178103849,-3.83094268242,-3.86178103849,-3.84951733037,-4.12570582592,-3.861778661,-3.85341076002,-4.2457720533,-4.05026031065,-3.86178103849,-3.8550535261,-3.86178103849,-4.26677337398,-3.86178103849,-3.86178103849,-3.85505966617,-3.86178103849,-3.86178103849,-3.79514037501,-4.26397056963,-4.26065112635,-4.1860803179,-3.86178103849,-3.86170068228,-3.86173348966,-3.85506250006,-4.12573802042,-3.82516113961,-4.37229335708,-3.86178103849,-3.86178103849,-3.85506202774,-3.86178103849,-3.86178103849,-4.31931478088,-4.25771208697,-3.83707649209,-3.86178103849,-3.86178103849,-3.86178103849,-3.86178103849,-3.85506202774,-4.01532619439
6,-3.2020423069,-3.75305068271,-3.19506091442,-3.19506091442,-3.92344549437,-3.2020423069,-3.19506115854,-3.2020423069,-3.70757146637,-3.2020423069,-3.2020423069,-3.49914643022,-3.67857710602,-3.2020423069,-3.66073641087,-3.54993245241,-3.2020423069,-3.2020423069,-3.2020423069,-3.2020423069,-3.2020423069,-3.19506164677,-3.45584703918,-3.20204132359,-3.74326552621,-3.45586256501,-3.45591389701,-3.2020423069,-3.54102305607,-3.2020423069,-3.8393921594,-3.2020423069,-3.20181543446,-3.2020423069,-3.19791235201,-3.69181295262,-3.2020423069,-3.1950606703,-3.19506164677,-3.2020423069,-3.2020423069,-3.2020423069,-3.43936914116,-3.19506140265,-3.2020423069,-3.2020423069,-3.71120972922,-3.60969311302,-3.19506164677,-3.65858926891,-3.19506091442,-3.2020423069,-3.2020423069,-3.1990447666,-3.70032632022,-3.19506164677,-3.2020423069,-3.37386990192,-3.2020423069,-3.19506140265,-3.45584989085,-3.2020423069,-3.19506164677,-3.61278434334,-3.69213795727,-3.2020423069,-3.19506164677,-3.2020423069,-3.61938660097,-3.2020423069,-3.2020423069,-3.19506091442,-3.2020423069,-3.2020423069,-3.18928425617,-3.61942205054,-3.61931980994,-3.73070611981,-3.2020423069,-3.2020423069,-3.2020423069,-3.19506164677,-3.45587270446,-3.19787097935,-3.72502490075,-3.2020423069,-3.2020423069,-3.19506164677,-3.2020423069,-3.2020423069,-3.70184919881,-3.61686432758,-3.19493447001,-3.2020423069,-3.2020423069,-3.2020423069,-3.2020423069,-3.2020423069,-3.59201085292
7,-2.57141675607,-3.16904548758,-2.56391336429,-2.56391414348,-3.27902213922,-2.57141675607,-2.56391362402,-2.57141675607,-3.09282990991,-2.57141675607,-2.57141675607,-3.08347118786,-3.05705782847,-2.57141675607,-3.09010317462,-3.09665797091,-2.57141675607,-2.57141675607,-2.57141675607,-2.57141675607,-2.57141675607,-2.56391414348,-2.80642931026,-2.57141675607,-3.11250387089,-2.80644685417,-2.8065008119,-2.57141675607,-3.04365399493,-2.57141675607,-3.19376451945,-2.57141675607,-2.57141675607,-2.57141675607,-2.56712749789,-3.08173950033,-2.57141675607,-2.56391323442,-2.57141675607,-2.57141675607,-2.57141675607,-2.57141675607,-2.92762849052,-2.56391414348,-2.57141675607,-2.57141675607,-3.09075925346,-2.97690090209,-2.56391414348,-3.07748911618,-2.56391349415,-2.57141675607,-2.57141675607,-2.97848958678,-3.09448533327,-2.57141675607,-2.57141675607,-2.89659288907,-2.57141675607,-2.57141675607,-2.8064324549,-2.57141675607,-2.56391414348,-2.977886658,-3.098797869,-2.57141675607,-2.57141675607,-2.57141675607,-2.980641317,-2.57141675607,-2.57141675607,-2.56391388375,-2.57141675607,-2.57141675607,-2.57141675607,-2.97972586238,-2.98041656016,-3.11037574281,-2.57141675607,-2.57141675607,-2.57141675607,-2.56391414348,-2.80645943301,-2.57141675607,-3.12943831,-2.57141675607,-2.57141675607,-2.57141675607,-2.57141675607,-2.57141675607,-3.18959181766,-2.97836889331,-2.5639125851,-2.57141675607,-2.57141675607,-2.57141675607,-2.57141675607,-2.57141675607,-2.99308019343
8,-1.98930252752,-2.58785767061,-1.98930252752,-1.98076467191,-2.67238565941,-1.98930252752,-1.98076394708,-1.98930252752,-2.54859727449,-1.98930252752,-1.98930252752,-2.49827119886,-2.46084920473,-1.98930252752,-2.58519206558,-2.50041573634,-1.98930252752,-1.98930252752,-1.98930252752,-1.98930252752,-1.98930252752,-1.98930252752,-2.19166555736,-1.98930252752,-2.53441740752,-2.19168703785,-2.19173447556,-1.98930252752,-2.4443880869,-1.98930252752,-2.59517090247,-1.98930252752,-1.98930252752,-1.98930252752,-1.98518573571,-2.50551151959,-1.98930252752,-1.98076322225,-1.98930252752,-1.98930252752,-1.98930252752,-1.98930252752,-2.48429031976,-1.98076467191,-1.98930252752,-1.98930252752,-2.51855208254,-2.37780876423,-1.98076467191,-2.58288779344,-1.98076394708,-1.98930252752,-1.98930252752,-2.46267767434,-2.49778534532,-1.98930252752,-1.98930252752,-2.42077353582,-1.98930252752,-1.98930252752,-2.19166555736,-1.98930252752,-1.98930252752,-2.37738946142,-2.50111566904,-1.98930252752,-1.98930252752,-1.98930252752,-2.38482897982,-1.98930252752,-1.98930252752,-1.98076467191,-1.98930252752,-1.98930252752,-1.98930252752,-2.38162007526,-2.38303795143,-2.51989084248,-1.98930252752,-1.98930252752,-1.98930252752,-1.98930252752,-2.19169867331,-1.98930252752,-2.60502851337,-1.98930252752,-1.98930252752,-1.98930252752,-1.98930252752,-1.98930252752,-2.59047665405,-2.38124092948,-1.98076322225,-1.98930252752,-1.98930252752,-1.98930252752,-1.98930252752,-1.98930252752,-2.40815685318
9,-1.47838728186,-2.04373314334,-1.47838728186,-1.47838728186,-2.12145257616,-1.47838728186,-1.46781509387,-1.47838728186,-2.04584662368,-1.47838728186,-1.47838728186,-1.95516938377,-1.93564462036,-1.47838728186,-2.04436942205,-1.95886702805,-1.47838728186,-1.47838728186,-1.47838728186,-1.47838728186,-1.47838728186,-1.47838728186,-1.63033422759,-1.47838728186,-2.01834568973,-1.63036281925,-1.63040162353,-1.47838728186,-1.89790962991,-1.47838728186,-2.10437952437,-1.47838728186,-1.47838728186,-1.47838728186,-1.47578371485,-1.99664496784,-1.47838728186,-1.46781509387,-1.47838728186,-1.47838728186,-1.47838728186,-1.47838728186,-1.94334544073,-1.46781509387,-1.47838728186,-1.47838728186,-1.98321977749,-1.83999575682,-1.46781509387,-2.04264530365,-1.46781509387,-1.47838728186,-1.47838728186,-1.93066160135,-1.96542095294,-1.47838728186,-1.47838728186,-1.88705282917,-1.47838728186,-1.47838728186,-1.63033371703,-1.47838728186,-1.47838728186,-1.83961489041,-1.96218700121,-1.47838728186,-1.47838728186,-1.47838728186,-1.84364051526,-1.47838728186,-1.47838728186,-1.47838728186,-1.47838728186,-1.47838728186,-1.47838728186,-1.84319003619,-1.84358553709,-1.98833436395,-1.47838728186,-1.47838728186,-1.47838728186,-1.47838728186,-1.63036945672,-1.47838728186,-2.05279260005,-1.47838728186,-1.47838728186,-1.47838728186,-1.47838728186,-1.47838728186,-2.08621482869,-1.84360323088,-1.46781509387,-1.47838728186,-1.47838728186,-1.47838728186,-1.47838728186,-1.47838728186,-1.8969879936
10,-1.0552577278,-1.57056293212,-1.0552577278,-1.0552577278,-1.63985846087,-1.0552577278,-1.04212128083,-1.0552577278,-1.57540273635,-1.0552577278,-1.0552577278,-1.48287662969,-1.52602550397,-1.0552577278,-1.61844636699,-1.48659525384,-1.0552577278,-1.0552577278,-1.0552577278,-1.0552577278,-1.0552577278,-1.0552577278,-1.14311166146,-1.0552577278,-1.55056965565,-1.14314396807,-1.14318192182,-1.0552577278,-1.42265382755,-1.0552577278,-1.63355336661,-1.0552577278,-1.0552577278,-1.0552577278,-1.29602194045,-1.60149057634,-1.0552577278,-1.04212128083,-1.0552577278,-1.0552577278,-1.0552577278,-1.0552577278,-1.47208408463,-1.04212128083,-1.0552577278,-1.0552577278,-1.50206352598,-1.38121329164,-1.04212128083,-1.61512656216,-1.04212128083,-1.0552577278,-1.0552577278,-1.46596330532,-1.53493451847,-1.0552577278,-1.0552577278,-1.41364788079,-1.0552577278,-1.0552577278,-1.14311040686,-1.0552577278,-1.0552577278,-1.38088223314,-1.49345694397,-1.0552577278,-1.0552577278,-1.0552577278,-1.38128811332,-1.0552577278,-1.0552577278,-1.0552577278,-1.0552577278,-1.0552577278,-1.0552577278,-1.38123796626,-1.38124672191,-1.52798604425,-1.0552577278,-1.0552577278,-1.0552577278,-1.0552577278,-1.14315086864,-1.0552577278,-1.59894070144,-1.0552577278,-1.0552577278,-1.0552577278,-1.0552577278,-1.0552577278,-1.63235041037,-1.38129408337,-1.0559531667,-1.0559531667,-1.0552577278,-1.0552577278,-1.0552577278,-1.0552577278,-1.53470713426
11,-0.963894000683,-1.20692482392,-0.963894000683,-0.963894000683,-1.22944002518,-0.963894000683,-0.712218079635,-0.963894000683,-1.20303191377,-0.963894000683,-0.963894000683,-1.08934644945,-1.16905202779,-0.963894000683,-1.22280094659,-1.09395435371,-0.963894000683,-0.963894000683,-0.963894000683,-0.963894000683,-0.963894000683,-0.963894000683,-0.740254511488,-0.963894000683,-1.15037832636,-0.740287845901,-0.740301473497,-0.963917335743,-1.03610323175,-0.963894000683,-1.22370759392,-0.963894000683,-0.963894000683,-0.963894000683,-0.963894000683,-1.22942771573,-0.963894000683,-0.712218079635,-0.963894000683,-0.963894000683,-0.963894000683,-0.963894000683,-1.08753378256,-0.712218079635,-0.963894000683,-0.963894000683,-1.12825111111,-1.01222498137,-0.712218079635,-1.22255675451,-0.712218079635,-0.963894000683,-0.963894000683,-1.08456176126,-1.20299594827,-0.963894000683,-0.963894000683,-1.0293695684,-0.963894000683,-0.963894000683,-0.740253253607,-0.963894000683,-0.963894000683,-1.01219361229,-1.10297820543,-0.963894000683,-0.963894000683,-0.963894000683,-1.01228469541,-0.963894000683,-0.963894000683,-0.963894000683,-0.963894000683,-0.963894000683,-0.963894000683,-1.01222305517,-1.01223763935,-1.13316926198,-0.963894000683,-0.963894000683,-0.963894000683,-0.963894000683,-0.740295183814,-0.963894000683,-1.20340329986,-0.963894000683,-0.963894000683,-0.963894000683,-0.963894000683,-0.963894000683,-1.22369161513,-1.01229762933,-0.963894000683,-0.944379040821,-0.963940671347,-0.963894000683,-0.963894000683,-0.963894000683,-1.17426320439
12,-0.689385863191,-0.887140993871,-0.689385863191,-0.689385863191,-0.88219249121,-0.689385863191,-0.606979025649,-0.689385863191,-0.851199863309,-0.689385863191,-0.689385863191,-0.783038409436,-0.840205305458,-0.689385863191,-0.878680690156,-0.790301459671,-0.689385863191,-0.689385863191,-0.689385863191,-0.689385863191,-0.689385863191,-0.689385863191,-0.406832041937,-0.689385863191,-0.81632074404,-0.406864186362,-0.406857276725,-0.69011438414,-0.739681082006,-0.689385863191,-0.878710305564,-0.689385863191,-0.689385863191,-0.689385863191,-0.689385863191,-0.882176544474,-0.689385863191,-0.607414353901,-0.689385863191,-0.689385863191,-0.689385863191,-0.689385863191,-0.78876090643,-0.60160627738,-0.689385863191,-0.689385863191,-0.793597327391,-0.733367481134,-0.605262868023,-0.878652760981,-0.620778334095,-0.689385863191,-0.689385863191,-0.785371247314,-0.879907694965,-0.689385863191,-0.689385863191,-0.731594289023,-0.689385863191,-0.689385863191,-0.406829939066,-0.689385863191,-0.689385863191,-0.733328130593,-0.801990866529,-0.689385863191,-0.689385863191,-0.689385863191,-0.733467425977,-0.689385863191,-0.689385863191,-0.689385863191,-0.689385863191,-0.689385863191,-0.689385863191,-0.733372061721,-0.733398296396,-0.798518140717,-0.689385863191,-0.689385863191,-0.689385863191,-0.689385863191,-0.406867791409,-0.689385863191,-0.851576835491,-0.689385863191,-0.689385863191,-0.689385863191,-0.689385863191,-0.689385863191,-0.878685987156,-0.733483459726,-0.689385863191,-0.689385863191,-0.689834872315,-0.689385863191,-0.689385863191,-0.689385863191,-0.870819163395
13,-0.474436319115,-0.597607027202,-0.474436319115,-0.474436319115,-0.590364985917,-0.474436319115,-0.393192377105,-0.474436319115,-0.551035132283,-0.474436319115,-0.474436319115,-0.54520936064,-0.55010280518,-0.474436319115,-0.587890450288,-0.55572449385,-0.474436319115,-0.474436319115,-0.474436319115,-0.474436319115,-0.474436319115,-0.474436319115,-0.113815491778,-0.474436319115,-0.541025242954,-0.113832524213,-0.113772575812,-0.526072942254,-0.514328919814,-0.474436319115,-0.588973308685,-0.474436319115,-0.474436319115,-0.474436319115,-0.474436319115,-0.58877166986,-0.474436319115,-0.391901313685,-0.474436319115,-0.474436319115,-0.474436319115,-0.474436319115,-0.551976491804,-0.461125397638,-0.474436319115,-0.474436319115,-0.507772788413,-0.526681330411,-0.475043508126,-0.588392468364,-0.398560450216,-0.474436319115,-0.474436319115,-0.545663475703,-0.588181402801,-0.474436319115,-0.474436319115,-0.498324423735,-0.474436319115,-0.474436319115,-0.113802605589,-0.474436319115,-0.474436319115,-0.526406037165,-0.582921339814,-0.474436319115,-0.474436319115,-0.474436319115,-0.526813247451,-0.474436319115,-0.474436319115,-0.474436319115,-0.474436319115,-0.474436319115,-0.474436319115,-0.526686071672,-0.526724679919,-0.521092986535,-0.474436319115,-0.474436319115,-0.474436319115,-0.474436319115,-0.113817956981,-0.474436319115,-0.550993491996,-0.474436319115,-0.474436319115,-0.474436319115,-0.474436319115,-0.474436319115,-0.587842746475,-0.52683069093,-0.474436319115,-0.474436319115,-0.484468056519,-0.474436319115,-0.474436319115,-0.474436319115,-0.583371048103
14,-0.30410431569,-0.341269645809,-0.30154424325,-0.304247186155,-0.343669736593,-0.303812944898,-0.231341689404,-0.302344373889,-0.279511013333,-0.304288126237,-0.303767417411,-0.341391194884,-0.294580612758,-0.304193912333,-0.338382700396,-0.35887708115,-0.303868502079,-0.303571510271,-0.303865114358,-0.301455965143,-0.302394166526,-0.301464481681,0.160499341502,-0.301615493286,-0.304529869562,0.160650935884,0.160849336503,-0.432434741143,-0.337993953846,-0.304108924096,-0.341863322445,-0.303725821192,-0.302361557481,-0.304113668065,-0.301474755695,-0.335720878961,-0.303970003535,-0.252719643705,-0.304149994065,-0.301458533615,-0.303821752538,-0.303991822951,-0.344185830038,-0.328188144659,-0.303410721678,-0.301555058868,-0.251566560063,-0.370632325163,-0.364365152223,-0.338729782962,-0.221859875579,-0.302367916838,-0.301453261496,-0.358531666582,-0.338376528635,-0.303855357784,-0.304109737346,-0.314463378177,-0.303977863891,-0.301522477174,0.16053851978,-0.301595348075,-0.303321872349,-0.370444308025,-0.404106681188,-0.303958077596,-0.303979896752,-0.302845119266,-0.37076604453,-0.301429740071,-0.302188382033,-0.301449881947,-0.30386999268,-0.301540457812,-0.304124375965,-0.370635946795,-0.370677524075,-0.288631189387,-0.301466374254,-0.301493681788,-0.301464211313,-0.304151485085,0.160784626463,-0.304044679408,-0.28030958283,-0.304047932205,-0.302462364812,-0.304164226626,-0.30419106572,-0.304176290574,-0.336350464036,-0.370783285923,-0.301557627595,-0.303604971636,-0.33513600977,-0.301441635895,-0.303964989203,-0.301472998291,-0.331217884936
15,-0.174098419652,-0.107795589155,-0.0210522517517,-0.174565314362,-0.121407245177,-0.169477673729,-0.160256079909,-0.167769394982,-0.0189898716715,-0.171357878165,-0.169193981701,-0.146680666645,-0.042267309318,-0.175853321007,-0.11521547217,-0.179131450598,-0.170339904334,-0.169626718322,-0.169850682409,-0.145641105838,-0.167569663005,-0.164697064619,0.424303218119,-0.104162899753,-0.0858974885029,0.425133739499,0.426784884605,-0.316559164444,-0.184986624935,-0.171306129991,-0.118236050752,-0.169515110505,-0.167429555143,-0.173095725951,-0.166766526012,-0.0973733867528,-0.172389721161,-0.0388062150695,-0.174216848848,-0.167156253519,-0.1717515368,-0.171331766366,-0.144597424498,-0.245665527691,-0.169261136593,-0.167198095032,-0.0159656758183,-0.251068215737,-0.256295556384,-0.112756017313,-0.14988228573,-0.167602771528,-0.166862112182,-0.199248939969,-0.113471879559,-0.171561336168,-0.173471157376,-0.159000069132,-0.171329511288,-0.166399153723,0.424610002806,-0.166265704607,-0.170009502156,-0.251002277005,-0.248852333155,-0.169309817826,-0.173957870134,-0.169051751399,-0.251169253105,-0.166931473998,-0.162490459315,-0.166805279254,-0.170490381976,-0.166723875552,-0.174628067723,-0.251065387865,-0.251101122461,-0.0857051758964,-0.16717516472,-0.166731909294,-0.166777277523,-0.172738501299,0.425452032146,-0.171057870947,-0.0212418184351,-0.171507321986,-0.167592129383,-0.172684661195,-0.17291097554,-0.172618107899,-0.103682036204,-0.251183779673,-0.165733148393,-0.170506984521,-0.248498667687,-0.166829618948,-0.172827646917,-0.166404940857,-0.101414754865
16,-0.140050654048,0.107431868924,-0.0110886524955,-0.141166868822,-0.0037084678746,-0.137736564838,-0.0661314692059,-0.0478996907586,0.245051412031,-0.141748028339,-0.13904128711,0.0179116247911,0.198924626516,-0.149974064043,0.0409135103326,-0.0106579951885,-0.139743562544,-0.0745302459141,-0.138155323678,-0.0488890290564,-0.13290404659,-0.0474122039928,0.681693840755,-0.0184176687941,0.151454190422,0.647983482805,0.687313195917,-0.211613404671,-0.0292159600187,-0.139788067716,0.0296141405162,-0.137126189027,-0.138310680965,-0.140277985503,-0.0510172272344,0.122874938775,-0.140825702968,-0.125155369651,-0.140594679004,-0.053936785333,-0.140034894623,-0.13919494315,0.0386089876258,-0.170675160123,-0.0838835827329,-0.0510280664057,0.217155257217,-0.156481076427,-0.185249559212,0.0634122621459,-0.0621362888095,-0.0480052323091,-0.048801874238,-0.0581527668686,0.0316895403148,-0.138974637381,-0.140146136168,-0.00665358609289,-0.139317701065,-0.046747536754,0.685404281535,-0.0490171499288,-0.0637052683891,-0.156417697571,-0.123109546361,-0.138788271546,-0.143580574078,-0.0503546823901,-0.156547266014,0.0124857278774,-0.0460146195595,-0.0404318622984,-0.138238108999,-0.0471524060277,-0.141264991388,-0.156465172868,-0.156495109189,0.00461234675618,-0.052531955949,-0.0487032829437,-0.0517629836216,-0.141673247756,0.664714783686,-0.13961971749,0.233116060139,-0.139550384755,-0.0509065270864,-0.140497773032,-0.139838785328,-0.141057586359,0.10383465212,-0.156553698098,-0.0467661887902,-0.134819650644,-0.179676458154,-0.0505205404073,-0.139524170645,-0.0503904389263,0.0907680618048
17,-0.112485728695,0.312920633546,0.0965430558639,-0.113213155981,-0.136055031467,-0.111731880878,-0.100760777359,0.0416849820394,0.472831502042,-0.113444772045,-0.112190341466,0.17903449365,0.354194269609,-0.114686871224,-0.136439846651,0.168075562777,-0.112009795425,-0.10553697567,-0.111431573961,0.0615879223993,-0.112058452395,0.0721764651373,0.587965537792,-0.0474558247963,0.393878238856,-0.0510092294747,0.617098403185,-0.147102956807,0.155553980454,-0.112685835979,0.197366150554,-0.111096825759,-0.112625396672,-0.112400572137,0.065917881882,0.275845293374,-0.112572123572,-0.120010639925,-0.112767882586,0.0573326208872,-0.112880497758,-0.112378081274,0.236676368285,-0.124692626997,-0.108648805049,0.061848343352,0.432175845516,-0.0749978294978,-0.142903286233,-0.0741803747747,-0.0456841079602,0.0263799686918,0.0718182097905,0.111556580342,0.0073280838856,-0.111715443282,-0.112111250681,0.170429458597,-0.112372150932,-0.0170794265754,0.671634942712,-0.0819034628051,-0.105294406732,-0.074928955222,-0.0132802940315,-0.111899291377,-0.114187918342,-0.0190766069128,-0.0756357077785,0.0957028299799,0.0651686350741,0.0738032828835,-0.111708622318,0.0626404709795,-0.11352251209,-0.0749643079353,-0.0749882363957,0.0460263483467,0.0683322533268,0.0733350306542,0.0616584401832,-0.113812914527,0.877941926499,-0.112874228588,0.460934503767,-0.11208496305,0.0146403058061,-0.112731167856,-0.112438953236,-0.113324029318,0.177320740195,-0.0756359234924,0.0712838452015,-0.110627696264,-0.144786032004,0.0685283636199,-0.1119660621,0.0652407744999,0.0802971368422
18,-0.0867829303583,0.492561648138,0.131041420215,-0.0869866863854,-0.103392897134,-0.085845293493,-0.0889963639552,-0.05475654769,0.670171755259,-0.087315423207,-0.0862720866957,0.40594366025,0.458799850655,-0.0889194143175,-0.109020092638,0.380005751645,-0.0860981214072,-0.0827358392323,-0.0854657357451,0.0938072327632,-0.0873136772232,0.0911907976975,0.452856198792,-0.0651186360384,0.621581896111,-0.0525551428151,0.509924818162,-0.109588329169,0.363701698373,-0.0869463245601,-0.0774354096311,-0.0854050677953,-0.0883910919952,-0.0861557794812,0.104303256957,0.107456118348,-0.0866610020145,-0.0926996701516,-0.0869070551586,0.0685386350038,-0.0867203284393,-0.0866388645628,0.485148366572,-0.0933519084699,-0.0834165008521,0.0488958728678,0.671042154777,-0.0291880569761,-0.106679718757,-0.10668005253,-0.0721899051286,-0.070254238104,0.172814844194,0.28613863196,-0.0184113535665,-0.0857832950274,-0.0864738851006,0.350566726705,-0.0863565732386,-0.062388301185,0.534790752292,-0.0808749705749,-0.0827199800376,0.00505321099654,0.0874722707618,-0.0861316912993,-0.0888880459226,-0.0756250299966,0.0026694338889,0.168222632414,0.00130914269863,0.172275429686,-0.0854646465214,-0.0392181771565,-0.0876488528615,0.00502137178456,-0.0188074566428,0.120552530396,0.119137673276,0.145018537024,0.106804772217,-0.0883271877436,0.740410942274,-0.0870045770127,0.663803330215,-0.0827167213302,-0.0565631557471,-0.0870673058263,-0.0864967821435,-0.0880620014295,-0.0740614809268,0.00267442054709,0.0401107016114,-0.0856192192184,-0.115556653386,0.170325727,-0.0862654370902,0.124152926975,-0.0744573100882
19,-0.0676115045851,0.726455256164,-0.014319131179,-0.0676235950882,-0.0800712247468,-0.0662594677838,-0.0691329527264,-0.0567847660079,0.76484671905,-0.0682887979763,-0.0667886240548,0.663846065114,0.554412560309,-0.0710772923836,-0.078227198375,0.556922449869,-0.066606791869,-0.0638378599913,-0.0656538095072,-0.0274621567396,-0.0700908669205,-0.028737494607,0.280123326977,-0.0538381086297,0.842480561527,-0.0641260195614,0.391448668494,-0.0829811456569,0.593740019578,-0.0676751686103,-0.0590600089617,-0.0659032920138,-0.0714339198513,-0.0670686525556,-0.0167302738114,-0.0462689900016,-0.0674663229696,-0.070423322666,-0.0675584364952,-0.0316870744069,-0.0673035135417,-0.0675368248946,0.740878689313,-0.0697040528879,-0.0642534417766,-0.0344336932379,0.931247519384,0.0174085873976,-0.0773205577545,-0.0854015824953,-0.0367280943104,-0.0568315496188,0.0474998082086,0.544252662878,-0.0197972793105,-0.0663991309991,-0.0668076536726,0.624371963956,-0.0673030856938,-0.0514274086436,0.38993175448,-0.0634688001598,-0.0639797439493,0.0934001750879,0.181379446481,-0.066770877659,-0.0711807989699,-0.0608037441079,0.0800894758107,0.00914604710765,-0.0306809846528,0.0277912215734,-0.0660304067791,-0.0389049790026,-0.0694653044944,0.0923011116417,0.0371734265839,0.204755523001,-0.01990887294,0.0127474054892,0.0766822985873,-0.0706690612227,0.600291486041,-0.0677758623431,0.714355681897,-0.0646003897181,-0.0470315464445,-0.067551803182,-0.0673709018768,-0.070278161404,-0.0509598762933,0.0798023711027,-0.0282244898324,-0.0663847042854,-0.0209070369321,0.0318183833865,-0.0666594888001,0.0431677211511,-0.0740977722057
20,-0.0517015882545,0.954962448202,-0.0345595612199,-0.0509063166415,-0.0672585905077,-0.0498827107812,-0.0502062012769,-0.0453233604838,0.779337262045,-0.0517928928503,-0.0502462637681,0.975186613221,0.687443445143,-0.0442446158454,-0.0632757454412,0.851038569489,-0.0501903239358,-0.0482158241343,-0.0493902641934,-0.0382533172316,-0.0523719812242,-0.0342641691376,0.180357963539,-0.0443100498853,1.0358066652,-0.0567849776936,0.300508214688,-0.0664532063112,0.930551363978,-0.0516156621319,-0.0579790681316,-0.0495784497849,-0.0365378512479,-0.0510224889534,-0.0356328771413,-0.0586953590412,-0.0515366924275,-0.0509705043846,-0.0516461987562,-0.0430271323839,-0.0513688761912,-0.0515842840894,1.08486725704,-0.049886810266,-0.0485289082997,-0.0393490173839,1.18961441424,0.0115599258489,-0.066886983284,-0.068267920042,-0.0403692845089,-0.0462825009866,-0.00982652251774,0.867751116315,-0.0316318535283,-0.0499424177587,-0.0504182037069,0.907534911309,-0.0513371900878,-0.0436599761165,0.293550569091,-0.0488265498314,-0.0484521762938,0.196238432937,0.225932458694,-0.0502675049001,-0.0458049094795,-0.0468900555198,0.166562194474,-0.0270467889904,-0.0366260182873,-0.0174102832346,-0.0496675639721,-0.0366595238006,-0.0515707012823,0.19093022895,0.0575856558924,0.300207550113,-0.0389119448271,-0.0257011635069,-0.00436481194735,-0.0390907855942,-0.0292148274077,-0.0518202753229,0.663063160416,-0.0491306871408,-0.0424335006323,-0.0515857582036,-0.0514962623526,-0.0492785884291,-0.0568769593343,0.155796182388,-0.0339072068641,-0.0501595163043,-0.0610575467649,-0.0251801764303,-0.050221553118,0.00299152093595,-0.0625386023091
21,-0.0319849068548,1.16095652913,-0.0306581963538,-0.0354518562253,-0.0550661922979,-0.0359720039283,-0.0334024004103,-0.0347025275436,0.587126447006,-0.0255527073659,-0.035757445195,1.3344804049,0.725971035062,-0.0295985470314,-0.0544254576515,1.07678717753,-0.0359091863158,-0.0354313418979,-0.0355944320653,-0.0172842151598,-0.0327033732265,-0.0309364347416,0.0281519878994,-0.0370780742443,1.28758225131,-0.0495929513168,0.136842903515,-0.0546094182325,1.36494431218,-0.0322962546478,-0.0472692962755,-0.0358097849884,-0.0349628387796,-0.0359915963672,-0.0310783681973,-0.0485747823658,-0.0322358363019,-0.0335215204484,-0.0318889920263,-0.0336900912764,-0.0344814094159,-0.0320178442085,1.50959614046,-0.0325502581876,-0.035477551532,-0.0313964506836,1.4083801643,-0.00446324547823,-0.0542097536498,-0.0552889506111,-0.032890614569,-0.0356987864246,-0.027026446363,1.2492103798,-0.0322154911164,-0.0359679610918,-0.035782941069,1.18720022779,-0.0350737556798,-0.0367129482259,0.228478893032,-0.0367083836975,-0.0358172475188,0.316675423594,0.295272938788,-0.0358010787734,-0.0305321998393,-0.0353968414783,0.135248292907,-0.0279860826137,-0.0330579420971,-0.0244105273801,-0.036099724509,-0.0318894049875,-0.0316644696039,0.303859017251,0.0159077973818,0.351456551784,-0.0317518983197,-0.024426922889,-0.028088308947,-0.0333603188582,-0.0391470438669,-0.0323297186871,0.561910866512,-0.0364845398918,-0.0358389099014,-0.0325075926537,-0.027732310294,-0.0341990786911,-0.0462930794821,0.0908876877137,-0.0307056295967,-0.0359897304041,-0.0483408151418,-0.0243189224212,-0.0357984876527,-0.0222726031767,-0.0484813568553
22,-0.0272997707756,0.844562264913,-0.0250949610216,-0.0251765871872,-0.0436353232209,-0.0261380417199,-0.0192107504898,-0.0268197558563,0.362041120226,-0.0275453126728,-0.0257693971148,1.6241028546,0.807968501332,-0.0135309315598,-0.0432308309386,1.31519731312,-0.0258252187466,-0.0257681657904,-0.0256891589778,-0.02354563562,-0.0290715109872,-0.0250268759501,-0.0207664376122,-0.0306906775708,1.58304506526,-0.0423451330737,0.00469496140022,-0.0442080331843,1.76221290358,-0.0276732979225,-0.0384544867797,-0.0260486390789,-0.0291362685215,-0.0260617769683,-0.0228752549855,-0.0400886176735,-0.0277792965015,-0.0213238457625,-0.0270999078018,-0.0256849522966,-0.0242799877317,-0.0271860135325,1.93375138713,-0.0183326202861,-0.0255154685435,-0.0210090527348,1.59992056583,-0.0155546487467,-0.043353529486,-0.0441665396144,-0.0269596679195,-0.0272279388155,-0.0229373614454,1.68732334101,-0.039043784806,-0.0261540549773,-0.0261462536147,1.39123712551,-0.0248618094033,-0.0305619962724,0.0658598353174,-0.027379316048,-0.0260558238408,0.401029954003,0.334283414325,-0.0259524708786,-0.0153065498174,-0.0265984224929,0.115932435463,-0.0242920778151,-0.0273476616157,-0.0233681201179,-0.0262807329863,-0.0267476502345,-0.0263533182991,0.281822941217,-0.0111895703934,0.406045606253,-0.0245136186107,-0.0191587626215,-0.0231855188269,-0.0271485083351,-0.0369240804343,-0.0271722443377,0.558076317845,-0.0269124120231,-0.0297775841726,-0.0275010099491,-0.0276551014303,-0.0239025023097,-0.0382120700049,0.0864079449611,-0.0266150593075,-0.0263284723797,-0.0385239079784,-0.0193265606339,-0.0258422531739,-0.0194121015613,-0.0382695256756
23,-0.0230252583983,0.270495729697,-0.0212889092662,-0.018401982657,-0.03345730554,-0.0191315465213,-0.00963728985561,-0.0220529894628,0.0255800236028,-0.0226058987928,-0.0188008332594,2.00381699703,0.877763602136,-0.00418775642441,-0.0330803716949,1.40848335446,-0.0186420889814,-0.0198046232982,-0.0189809030041,-0.0211217008914,-0.025196892218,-0.0209667746528,-0.0226010913466,-0.0261127905659,2.06019908746,-0.0241398353998,-0.0214795425329,-0.0333777923098,2.16735305509,-0.0231606491458,-0.0313461986833,-0.0188198883423,-0.0261417370642,-0.0192456144566,-0.0205216357208,-0.0332178544154,-0.0232095703414,-0.0141455786118,-0.0231670967815,-0.0214935400838,-0.0174469161637,-0.0230017229503,2.31184211426,-0.0105655190426,-0.0190447045922,-0.0179499405806,1.0859116425,-0.0105221643188,-0.0331853943844,-0.035198461265,-0.0183353702445,-0.0222668770671,-0.0148584419489,2.1551648959,-0.0331454927327,-0.0189291309053,-0.0190104591442,1.43774906748,-0.0177238434653,-0.0261366046453,0.011491716565,-0.0220435843659,-0.0203497589454,0.274852119464,0.349116248843,-0.0188780748266,-0.00750640267996,-0.0215213314223,0.0855958756401,-0.0209278681423,-0.0232861296514,-0.0210873842431,-0.0193006653002,-0.0221940765328,-0.0224382655412,0.154825309356,-0.00348877871731,0.341115013662,-0.0192192115163,-0.0139381867914,-0.0204695796595,-0.0219944135057,-0.0314307101685,-0.0232437551913,0.663999483803,-0.020815446024,-0.0253166797798,-0.0233760022023,-0.0229242645398,-0.0171339513815,-0.0319123246039,0.217255852783,-0.0236120840716,-0.019388752954,-0.0304383829593,-0.0148963010233,-0.0186541110935,-0.0185443892098,-0.0302412930854
24,-0.0186153963338,0.185156700639,-0.0173218609431,-0.0140851313712,-0.0240291002634,-0.0145299503207,-0.00330977125501,-0.017421883517,-0.0166493341548,-0.0183629720972,-0.0141703265229,2.3025713929,0.815073177842,-0.00326994043267,-0.0243877790568,1.68670983117,-0.014042536517,-0.0161585490219,-0.0148082022267,-0.0165196003316,-0.0217023005333,-0.0167412560786,-0.0203105702774,-0.0221585984179,1.70576920709,0.00580611186353,-0.0190274798006,-0.0230486920685,2.86228202049,-0.0188101060084,-0.026211335266,-0.0151205413872,-0.0234872792965,-0.0145122958098,-0.0181356614561,-0.0272009132479,-0.0187695511032,-0.0100765988246,-0.0188053167757,-0.0171647754884,-0.0131609263034,-0.0184822493789,-0.0106876095763,-0.015723468389,-0.0151220642415,0.76610624297,0.00214370063104,-0.0240076922019,-0.0272734626206,-0.0178024270311,-0.0169534002015,-0.00829137867559,-0.0271466588001,-0.0143059437781,-0.0142268230247,1.37814146641,-0.013246650751,-0.0224971743296,0.00254276443267,-0.0177222148556,-0.0163926279582,0.243776422098,-0.0140382771314,-0.00974997692536,-0.0169411951009,0.0929382781592,-0.0171361894035,-0.0178398887283,-0.017138834345,-0.0149886709994,-0.0191663057917,-0.0178898737761,0.191550505401,0.00343708644519,-0.0158110382977,-0.013242192088,-0.0168660353062,-0.0176933074762,-0.0261449191772,-0.0189734631478,0.728543764118,-0.0170574547327,-0.0200703691358,-0.0191613109835,-0.0186231391659,-0.0132962040493,-0.0265114431603,0.127346933218,-0.0196145129908,-0.0149013760752,-0.0232562421645,-0.0133510296803,-0.0138811996046,-0.0167685088922,-0.0233033255966
25,-0.0145901200471,0.112718677862,-0.0129896007585,-0.0110619584823,-0.0130493739304,-0.0121135739773,-0.00179190450236,-0.0137044788568,-0.0158204865535,-0.0143629551758,-0.011011504699,0.670520619714,-0.00480402085199,-0.0167675936738,-0.0108695602151,-0.0125845543754,-0.0115330506937,0.031301942284,-0.0178164750031,-0.0127062840058,-0.0166544181112,-0.0178888557258,-0.0129548529126,3.44873024783,-0.0140783363561,-0.0212575491819,-0.0127648248282,-0.0199509022884,-0.01266111471,-0.0135200858537,-0.0215118291498,-0.0146092980057,-0.00845100939753,-0.0146042244359,-0.0132645869374,-0.0101569071886,-0.0142806853189,-0.00852170682261,-0.0119191517096,-0.0123029721447,0.57861080629,-0.0145176733002,-0.0218085878905,-0.0177434887778,-0.0129083554975,-0.00113143983672,-0.0214104771943,-0.011885149408,-0.0117507706727,1.62561515242,-0.00997549016966,-0.0182228318304,-0.0138713640664,-0.0122856606142,-0.0114811569698,-0.00790425649167,-0.013004493062,-0.0132658029617,-0.0131851432217,-0.0129517124962,-0.0130634566045,-0.0145660720155,-0.0137099533854,0.2358441561,0.0168364678857,-0.0114121718222,-0.010125086122,-0.0124158587707,-0.0137429025701,-0.0209115299015,-0.0148272828745,0.248397957289,-0.013545933291,-0.0157738557059,-0.0149769973996,-0.0145024540625,-0.0108822979997,-0.0213290556955,-0.0153822017889,-0.0130548448738,-0.0184691088273,-0.0105419718382,-0.011871690483,-0.0124560555609,-0.0164124504453
26,-0.00972291471418,-0.00806332137596,-0.00858746697418,-0.00897656911306,-0.000339057473489,-0.00857374977581,-0.00972362155366,-0.00880908632051,-0.00217205720929,-0.0138148876426,-0.00578138001747,-0.00775952741648,-0.0081588934358,0.0015947277455,-0.0130646723843,-0.00793046316008,-0.0132745178457,-0.00151614877291,-0.00950240518685,-0.00869791745035,-0.0155194054018,-0.00925913378491,-0.00842488993001,-0.0155665322294,-0.00965839247132,-0.00455797178932,-0.00966101770825,-0.00830398282811,-0.00707939992203,-0.00934644223061,-0.00374038653221,-0.00743738893818,-0.0075402564171,0.30921702194,-0.00434844077943,-0.0140887824431,-0.0084749108208,0.00707590662152,-0.00923087372453,-0.00883239098088,-0.00809779885068,-0.0134330203821,-0.00881806510803,-0.00767870594784,-0.00799638604726,-0.00315527264133,-0.00762902716449,-0.00828452208333,-0.00835440102691,-0.00820204499588,-0.0096057882148,-0.00966051285446,-0.00890755473322,-0.00672254576083,-0.00601948077726,-0.00761290476322,-0.00920059597461,-0.0099850854571,0.0442867054714,-0.00827080903986,-0.0113497656054,-0.0100582146724,-0.0097360418147,-0.00757582422671,-0.015989452696,-0.0109762188964,-0.00958125397042,-0.0135158286928,-0.00683631443902,-0.00872545631836,-0.00746569910865
27,-0.00404225893143,-0.00280302480607,-0.00432845425677,-0.001038639199,0.00272029663578,-0.00313892126285,-0.00421436798674,-0.00449528868734,0.00295064256953,-0.00274686919323,-0.00212996676955,0.00376988504533,-0.00785033339214,-0.00275469067885,-0.0080483008596,0.0118218458028,-0.0039517980785,-0.00413122175748,-0.0039686647423,-0.0030694058101,-0.00394567394359,0.000672773637056,-0.00392659900962,-0.00298906280058,-0.0026821938681,-0.00365216102857,0.00126519929772,-0.00192014229387,-0.00237241194508,0.00543619706899,-0.00898060518912,-0.00313280210407,0.0187452056778,-0.00389869002503,-0.00449197382499,-0.00338120985282,-0.00217927289113,-0.00414106237561,0.00223949046821,-0.00195731429046,-0.00307151226798,-0.0035091498707,-0.00298625442262,-0.00509706800885,-0.00469771701422,-0.00327736469739,-0.00187014763648,-0.00123165817963,-0.00237351455844,-0.00386997871703,-0.00432001785454,-0.00280874082206,-0.00663596942209,-0.00437666363493,-0.00414297026176,-0.00293550438011,-0.00634086083468,-0.00458941527381,-0.00683691855505,-0.0019153330799,-0.00428054848951,-0.00223910492549
28,0.00216565327918,0.000952546183802,0.00302342484139,0.00779553570118,0.00249488518413,0.00192514571725,0.00839664926724,0.00192913801611,0.00376091887022,0.00714243199626,-0.00173410268733,0.00248790260218,-0.00234153926461,0.0270439922706,0.00219858134782,0.000919577059384,0.000808672935885,0.00229336821961,0.00226942291069,0.00639749233669,0.00221055492214,0.00239213655855,0.00248690508649,0.00252082006165,0.00385256931549,0.00286489227433,0.0143870088792,-0.00318356216069,0.00248890011687,0.0414422821021,0.000946551878392,0.000450898330068,0.00218461199658,0.00349588227668,0.00781240355001,0.00367922334938,0.00224148599225,0.00166960543283,0.00237916753506,-7.20025921244e-05,0.000555845489269,0.00283597481921,0.00324373340386,0.00398704117746,0.00275320644645,0.00193213222979,0.0018792331348,0.00275918993203,-0.00132347540734,0.00185627605307,0.00203891998922,0.00237517703246,0.00018898214175,0.00145693814999,0.00304735210252,0.00296659530158
29,0.00840259908057,0.00791360466847,0.0127375321054,0.00797015377419,0.00804157965301,0.00700838380524,0.00929764265103,0.0110170883976,0.00491490205694,0.0433247799383,0.00832128190088,0.00599598808171,0.00578125628686,0.0085146472872,0.00739161458435,0.00702824393038,0.00857611973071,0.00933132742888,0.00294565728857,0.00796618552022,0.0531473246108,0.00585880364298,0.00561918277971,0.0091718100627,0.00714640352043,0.00658526943886,0.00740253351674,0.00512086595627,0.00569276541901,0.00869409657665,0.0078868171338,0.0085890086348,0.00733205467253,0.00775981461144,0.00806836304235,0.00414340423287,0.00826871971758,0.00822408927991,0.00686041345664,0.00521040224788,0.0111733450426,0.0076308111629,0.00753652888666
30,0.0136079898909,0.0127839361613,0.0129715050811,0.0111684005861,0.0141612544369,0.0141553387882,0.0584877521004,0.0133781126571,0.0103116517075,0.0137756781411,0.0115707993628,0.0129152380992,0.066616984635,0.0104234862242,0.0112257547779,0.0105709303207,0.0100176553195,0.0114610702996,0.0113701145623,0.0128500829015,0.00915100157363,0.0132162789626,0.0110882969854,0.0214845454119,0.0113285885403,0.0110615943592
31,0.0162089227664,0.0160987174597,0.0178467943326,0.0163014071327,0.0716962806479,0.0165011048324,0.0140222274384,0.0173584662961,0.0144707912285,0.0540562738419,0.0142549142125,0.0140330742114,0.0137066334435,0.0134373135633,0.0138082261309,0.013462966201,0.0166555234931,0.0133406169371,0.0164312643588,0.014546682121,0.0307386884263,0.0137944180221
32,0.0197702738316,0.017649330223,0.0180363624861,0.0164312643588,0.0161980995688,0.0550467413838,0.0161095417331,0.0181267139336,0.0167843513906,0.0378081775329,0.0152865628577
33,0.0177515055757


==> Dan_twinanalysis_epoch0sparse/avg_current.dat <==
3.782122561991088787e+02 2.352077551600750382e+02 2.102312816839605034e+02 1.960196207381376894e+02 1.809867427119854710e+02 1.740286176293115545e+02 1.712128982538640116e+02 1.692175183547848576e+02 5.007286354237780301e+01 3.879659300629149357e+02 2.435557515067018244e+02 1.942144517928319942e+02 1.860907834217520360e+02 1.880248832481225065e+02 1.918525212898484256e+02 4.574037468429390856e+02 2.869214537605454893e+02 2.162696608599935360e+02 1.822157282244858152e+02 1.769728296564283596e+02 1.140379290006916563e+03 1.068701005862295005e+03 1.030609909767050340e+03 1.030236042026369887e+03 4.089162872441623904e+02 2.618909468786666253e+02 2.044579409316869487e+02 1.715517679687093278e+02 1.699721186408184224e+02 1.821213107986053501e+02 1.853375615637640124e+02 4.032032988201293620e+02 2.809561719281821297e+02 2.241118608513539527e+02 2.120803192820423249e+02 2.265511294062590935e+02 3.178246418541694993e+02 2.117974639192121629e+02 1.672966269897434586e+02 1.541520491081914201e+02 1.607719722420905839e+02 1.638131840521215565e+02 1.668755235478369912e+02 1.674733643285084099e+02 1.673145447405167374e+02 1.657225964369528697e+02 1.606323577504383593e+02 1.577912561313270601e+02 4.784247242068108221e+02 2.721094805868261801e+02 2.455675613800479198e+02 2.139853679252971688e+02 1.935132524092917947e+02 1.815662727352681145e+02 1.746645518610585555e+02 1.714911988337988191e+02 1.703927633447403878e+02 4.319597501492423817e+02 2.728036294357266343e+02 2.128427046339442086e+02 1.747422924195712426e+02 1.680950483622810623e+02 5.131343272600661294e+02 3.116053465252427372e+02 2.450010065458878046e+02 2.447396584391178465e+02 2.393033009654326406e+02 6.778119674694306696e+02 6.992732945422610555e+02 5.674850920515181087e+02 4.337025531015946740e+02 4.335308018429255981e+02 2.783702155044341566e+02 2.149048651480153751e+02 1.752229361222568969e+02 1.790235171074773177e+02 1.787287223865012606e+02 3.756414778809440804e+02 2.333924032770013355e+02 1.771254431337593473e+02 1.519107224067842026e+02 1.536175241521916632e+02 1.565080839009135900e+02 1.592397707189078346e+02 1.615060792246965775e+02 1.613468374623969908e+02 4.053351730618981605e+02 2.503931394970056488e+02 1.894475254079520141e+02 1.714537784511023233e+02 1.720683509017682127e+02 3.040308407061198750e+02 2.501820844011598695e+02 2.480897453945746918e+02 4.213944487463796804e+02 3.287879342488176917e+02 3.247629405101558291e+02 3.136969140067244552e+02 3.047903867365938027e+02 2.995008109333644484e+02 2.964320528651861082e+02 3.780267149005033502e+02 2.210435686609056916e+02 1.797601656376212986e+02 1.653209794979361504e+02 1.594938103906675337e+02 1.618532870353694761e+02 1.597075355700427224e+02 3.948185083114490226e+02 2.454809048423973081e+02 2.002548353028116992e+02 1.808117507883231951e+02 1.825523624974751158e+02 2.963823055632595356e+02 2.406420920719169203e+02 2.014243675772125357e+02 1.718883384091470248e+02 2.166814483463830925e+02 1.940008665691621843e+02 1.890585488865072818e+02 1.715425358327908043e+02 1.641776320840818641e+02 1.624314864098986675e+02 1.646967618090520489e+02 1.542106879585001309e+02
1.068622025197178118e+03 7.300209065193495235e+02 6.422955510206346617e+02 6.007223876767604906e+02 5.666344615856404516e+02 5.473212717139532515e+02 5.361795226763414348e+02 5.283264934962564894e+02 1.461424544290003666e+02 1.103890950478811874e+03 7.971677635020477055e+02 6.741593679110314952e+02 6.325660725116733829e+02 6.201977528532449924e+02 6.149920064363825531e+02 1.367119828206195052e+03 9.543770741610876485e+02 7.674982572222450017e+02 6.503488303500224674e+02 6.018733045025716137e+02 2.470515861859400047e+03 2.372613056183049139e+03 2.244983143952848877e+03 2.152396609462754441e+03 1.263534682050567653e+03 8.950846712628007253e+02 7.349350384266617766e+02 6.142469552539977258e+02 5.816740926870862722e+02 5.992130319820242903e+02 5.911736381552452713e+02 1.251713708155491304e+03 9.530220737401009501e+02 8.041041652888837916e+02 7.282466587465071370e+02 7.023926254983416584e+02 9.989117648239302980e+02 7.440715416900493437e+02 6.170101305020212976e+02 5.540086316698624387e+02 5.520970915592503161e+02 5.449850816383152505e+02 5.423020847311189527e+02 5.383503397195755724e+02 5.352535438070912051e+02 2.865305760075968919e+02 3.734911041952445316e+02 4.350626053831188074e+02 1.173600772386076187e+03 7.689878911736658438e+02 6.883632152296664799e+02 6.270236849735147189e+02 5.873546877536123247e+02 5.634306067365059789e+02 5.475831651815706209e+02 5.371476361786517373e+02 5.323932819146288011e+02 1.323255884581018790e+03 9.277686101750641683e+02 7.592849462495182706e+02 6.358091525434515461e+02 5.838910082753779989e+02 1.386310771950665412e+03 9.544683316738576195e+02 7.945018194283995854e+02 7.395957005279914256e+02 7.140093884225140073e+02 1.779260980594409602e+03 1.795917093389157117e+03 1.526380472747025124e+03 1.240334096038623784e+03 1.326171376601940665e+03 9.406706384814905277e+02 7.645928570585003854e+02 6.374841030572230238e+02 6.210612389793262764e+02 5.944021862111786731e+02 1.150674996087572481e+03 8.012557685972434456e+02 6.490806482029889821e+02 5.610951770691871161e+02 5.411351079960968491e+02 5.340518118239244814e+02 5.322266194814684468e+02 5.312299409932694516e+02 5.273463991925393657e+02 1.242897236122512140e+03 8.601076351113757710e+02 6.932673881042616131e+02 6.136438611437632744e+02 5.866486867764081126e+02 9.203118725198494303e+02 8.007316219684140606e+02 7.739001602043764478e+02 1.022763544568154089e+03 8.795995922115831718e+02 8.623098456753629080e+02 8.367468882072220140e+02 8.180683353670431188e+02 8.064841211399273107e+02 7.989336473061229071e+02 1.015194619398161194e+03 6.881396415973459852e+02 5.814039186158543089e+02 5.436663241359332233e+02 5.291739065009020351e+02 5.287811115440015328e+02 5.248709600787288991e+02 1.115125784101188628e+03 8.038763536982969526e+02 6.940531910031946836e+02 6.263722201737117530e+02 6.112674943342912002e+02 5.054847193422378382e+02 4.331623751800867694e+02 4.341756004472786685e+02 4.561213679533063328e+02 6.577482817305228764e+02 5.868709816079730217e+02 5.630017327463319816e+02 5.406952295311200487e+02 5.237274886243142191e+02 5.169830320439220941e+02 5.188753532856750326e+02 4.183786930076089448e+02
6.449426079007380395e+02 4.535462700204623161e+02 3.927876707325514190e+02 3.665350395814763829e+02 3.480301669557120476e+02 3.360056385891913919e+02 3.278246115226835968e+02 3.223074859966769168e+02 6.662749477047010771e+01 6.579668873487386236e+02 5.115523437638988753e+02 4.393684687084668212e+02 4.056367602993924493e+02 3.912405993187172726e+02 3.820897036705707137e+02 8.594526643694510994e+02 6.206295673616928070e+02 5.075186213516540192e+02 4.259633637778956086e+02 3.828879619312561431e+02 1.547042936458751456e+03 1.480794476812462108e+03 1.418124560851666274e+03 1.362567701547409570e+03 8.032599718589955273e+02 5.853966759076793096e+02 4.858627076249811694e+02 3.989001155951441433e+02 3.683862656861020923e+02 3.731739189785510007e+02 3.630432073529015042e+02 7.920454076103258103e+02 6.204556183644411931e+02 5.333305992287414483e+02 4.713173399162488977e+02 4.321042096430313109e+02 6.258372300809817261e+02 4.874061425399535779e+02 4.057045910950950542e+02 3.558360126215221726e+02 3.474868010607621613e+02 3.373741251151840856e+02 3.318035546359208183e+02 3.276513533901292590e+02 3.251015191904912740e+02 2.496916645886781225e+02 3.569114406754343918e+02 3.338960051162952141e+02 6.547662099722826952e+02 4.572687900768648319e+02 4.038961898772896006e+02 3.740445879191458403e+02 3.562786472924918826e+02 3.456449860676775643e+02 3.376681453666447510e+02 3.312041596701531034e+02 3.277472896733281686e+02 8.406977614137531418e+02 6.075213051771481787e+02 5.017014519351046147e+02 4.175378817377270479e+02 3.726658510937564301e+02 8.166522190785590283e+02 5.942166744600225456e+02 5.069837636602676980e+02 4.529129031102571048e+02 4.335944836651091236e+02 1.106559783797587443e+03 1.102018031927830407e+03 9.722704395465283369e+02 8.464263331239907302e+02 8.419439926351133181e+02 6.146206987311239800e+02 5.048981838534497228e+02 4.187529908422509948e+02 3.982583543175156819e+02 3.728580961509716758e+02 7.211250226261635135e+02 5.231516045388369776e+02 4.320543678735367052e+02 3.665814105785341326e+02 3.442497475056756571e+02 3.341403830384634830e+02 3.296441732808429492e+02 3.266283104327308706e+02 3.231388384288624138e+02 7.834529041474127098e+02 5.611729702931555721e+02 4.592215892989903523e+02 3.976881322175489117e+02 3.709695060062215930e+02 5.580553802876895588e+02 5.036629950834358738e+02 4.820231163691744882e+02 5.465574797848671551e+02 5.078291044911609902e+02 4.963249095193424978e+02 4.816634162477479322e+02 4.719544904331517046e+02 4.658365452883967350e+02 4.615534863647337147e+02 6.014245428309766339e+02 4.358480253626001399e+02 3.720090551663494125e+02 3.512917687599912711e+02 3.404699051383796586e+02 3.379422473611628561e+02 3.369951662112505915e+02 6.600429133571884677e+02 5.130245784036197847e+02 4.519506748954180466e+02 4.039330830551972440e+02 3.870325206325393879e+02 3.297219327571257281e+02 3.123519239848560574e+02 3.194255199224067496e+02 3.084796266356370325e+02 3.915274312329089526e+02 3.467950655449615169e+02 3.301327675631634406e+02 3.292012206706169763e+02 3.168740191431116955e+02 3.121093217765589429e+02 3.122736307545270051e+02 2.999354099142848327e+02
4.820592647771392336e+01 4.387473423715804444e+01 4.194163542268764644e+01 3.215268152045167227e+01 1.946957495513452230e+01 1.300393914614802426e+01 8.151735611850231322e+00 5.199228491240027061e+00 3.000178974646630081e+01 5.316408924328846552e+01 4.250121943052775464e+01 1.602339026228276708e+01 1.019111349080985285e+01 8.143341365512707597e+00 6.769591766054025683e+00 4.278904586901813900e+01 2.557119153287005986e+01 1.708824005266643908e+01 1.073941627495082507e+01 7.294741100805389955e+00 1.346922956240248848e-06 1.956387238528713712e-01 6.224892943796872524e-01 9.210535181283233896e+00 3.884997119398198606e+01 2.399688500520744228e+01 1.514114407186188238e+01 9.128611289680513607e+00 6.742882983970409860e+00 6.547927946452868575e+00 5.272679867461419256e+00 1.673327475833306011e+01 1.006492858818984715e+01 5.159470892187798086e+00 3.040909015072083665e+00 2.142084461830601860e+00 2.246078852839788809e+01 8.417336408319677332e+00 5.498195006973892518e+00 3.929466928945044124e+00 3.264541710790136442e+00 2.608638534202121662e+00 2.019331873517548281e+00 1.414702880259187889e+00 7.688552970478127468e-01 5.974144359499403834e+01 2.917497808504000645e+01 2.164801119619732717e+01 4.309780491200326225e+01 4.221159581809352801e+01 3.546654356316953738e+01 1.611493499502705617e+01 9.814770643563914376e+00 7.489773262231791406e+00 5.611913869649415965e+00 4.052845874187897657e+00 2.944162479103356045e+00 3.819793765374746641e+01 2.274365039192460003e+01 1.483227565108284196e+01 9.447298091486279858e+00 6.462531859046686478e+00 5.328070186257193086e+01 5.134280356106599186e+01 2.415822508349595665e+01 8.052436143029106930e+00 5.467712567346707075e+00 2.185605884381670815e-07 3.948918568597025687e-07 6.808531668316910187e-07 3.668443206812591980e-07 3.871762260553369117e+01 2.367322626965047405e+01 1.507971040252829376e+01 9.549911329445771813e+00 7.732021344392106421e+00 5.907222302686999882e+00 5.261531106882603837e+01 4.750293828901885007e+01 4.260216816490902403e+01 1.733388205991179731e+01 1.013502537630596123e+01 7.933870297720385878e+00 6.917178532465184659e+00 6.190814558521564592e+00 5.410792831596610952e+00 4.341854950929376855e+01 2.533126039687392961e+01 1.431885706173113171e+01 9.585941276043628889e+00 7.397062876458379677e+00 8.144788415353310995e+00 4.462292011470652575e+00 3.533162524119686676e+00 9.849703179453163315e+00 3.058492665608746108e+00 2.008049614134020278e+00 1.552378861873408455e+00 1.246803971361996055e+00 1.050510423622955880e+00 9.583888847783459397e-01 3.833250670910158675e+01 3.382955052703745480e+01 3.226181939448663627e+01 2.964648566380226669e+01 8.540237027915679846e+00 6.396781030101774235e+00 4.322595807101648369e+00 5.288180105516556750e+01 3.110832370323105067e+01 1.541869967120847384e+01 9.873215691098121027e+00 7.863984009444886958e+00 5.175137591723455444e+01 2.425809277141679132e+01 1.324961928544195366e+01 1.543143078154691494e+01 5.227520794135104154e+01 4.885040864235105573e+01 4.656444851119280770e+01 4.277959511608074905e+01 1.268042361953898478e+01 4.512789249256628388e+00 2.833574177367332414e+00 1.432370961828341172e-01


==> Dan_twinanalysis_epoch0sparse/current.dat <==
3360,-0.05904053
3360.1,-0.05446289
3360.2,-0.05171631
3360.3,-0.0492749
3360.4,-0.05385254
3360.5,-0.05568359
3360.6,-0.05873535
3360.7,-0.05843018
3360.8,-0.05843018
3360.9,-0.05843018
3361,-0.05843018
3361.1,-0.05568359
3361.2,-0.04988525
3361.3,-0.05507324
3361.4,-0.05659912
3361.5,-0.05354736
3361.6,-0.05446289
3361.7,-0.05843018
3361.8,-0.05110596
3361.9,-0.05537842
3362,-0.05751465
3362.1,-0.05385254
3362.2,-0.04988525
3362.3,-0.0569043
3362.4,-0.0593457
3362.5,-0.0569043
3362.6,-0.05324219
3362.7,-0.05110596
3362.8,-0.05141113
3362.9,-0.058125
3363,-0.05873535
3363.1,-0.05751465
3363.2,-0.05568359
3363.3,-0.05720947
3363.4,-0.05080078
3363.5,-0.04988525
3363.6,-0.05232666
3363.7,-0.05385254
3363.8,-0.05629395
3363.9,-0.05873535
3364,-0.05995605
3364.1,-0.05781982
3364.2,-0.05843018
3364.3,-0.05537842
3364.4,-0.0569043
3364.5,-0.05507324
3364.6,-0.05324219
3364.7,-0.05354736
3364.8,-0.05080078
3364.9,-0.05049561
3365,-0.05171631
3365.1,-0.05080078
3365.2,-0.05141113
3365.3,-0.05171631
3365.4,-0.05171631
3365.5,-0.05110596
3365.6,-0.05354736
3365.7,-0.05232666
3365.8,-0.05293701
3365.9,-0.05324219
3366,-0.05232666
3366.1,-0.05171631
3366.2,-0.05324219
3366.3,-0.05141113
3366.4,-0.05141113
3366.5,-0.05171631
3366.6,-0.05110596
3366.7,-0.05049561
3366.8,-0.04988525
3366.9,-0.0492749
3367,-0.05049561
3367.1,-0.05446289
3367.2,-0.05446289
3367.3,-0.05507324
3367.4,-0.05751465
3367.5,-0.0593457
3367.6,-0.0593457
3367.7,-0.058125
3367.8,-0.0569043
3367.9,-0.05171631
3368,-0.05110596
3368.1,-0.04958008
3368.2,-0.05629395
3368.3,-0.05568359
3368.4,-0.05843018
3368.5,-0.05873535
3368.6,-0.05751465
3368.7,-0.05110596
3368.8,-0.04958008
3368.9,-0.05293701
3369,-0.05629395
3369.1,-0.05476807
3369.2,-0.05598877
3369.3,-0.05385254
3369.4,-0.05232666
3369.5,-0.05110596
3369.6,-0.058125
3369.7,-0.05751465
3369.8,-0.05324219
3369.9,-0.05537842
3370,-0.05965088
3370.1,-0.05080078
3370.2,-0.05476807
3370.3,-0.05781982
3370.4,-0.05415771
3370.5,-0.05019043
3370.6,-0.05568359
3370.7,-0.05873535
3370.8,-0.0569043
3370.9,-0.05232666
3371,-0.04988525
3371.1,-0.05141113
3371.2,-0.0569043
3371.3,-0.05904053
3371.4,-0.0593457
3371.5,-0.05720947
3371.6,-0.05507324
3371.7,-0.05263184
3371.8,-0.05019043
3371.9,-0.05019043
3372,-0.05080078
3372.1,-0.05324219
3372.2,-0.05507324
3372.3,-0.05720947
3372.4,-0.05904053
3372.5,-0.05751465
3372.6,-0.05751465
3372.7,-0.05965088
3372.8,-0.058125
3372.9,-0.05843018
3373,-0.05598877
3373.1,-0.0569043
3373.2,-0.0569043
3373.3,-0.05446289
3373.4,-0.05598877
3373.5,-0.05507324
3373.6,-0.05476807
3373.7,-0.05232666
3373.8,-0.05263184
3373.9,-0.05324219
3374,-0.05537842
3374.1,-0.05293701
3374.2,-0.05385254
3374.3,-0.05415771
3374.4,-0.05354736
3374.5,-0.05476807
3374.6,-0.05507324
3374.7,-0.05568359
3374.8,-0.05629395
3374.9,-0.05720947
3375,-0.05781982
3375.1,-0.05904053
3375.2,-0.05843018
3375.3,-0.05873535
3375.4,-0.05843018
3375.5,-0.05629395
3375.6,-0.05354736
3375.7,-0.05110596
3375.8,-0.04988525
3375.9,-0.0492749
3376,-0.05202148
3376.1,-0.05751465
3376.2,-0.05965088
3376.3,-0.05965088
3376.4,-0.05843018
3376.5,-0.05324219
3376.6,-0.0492749
3376.7,-0.04958008
3376.8,-0.05263184
3376.9,-0.05843018
3377,-0.06087158
3377.1,-0.05751465
3377.2,-0.05080078
3377.3,-0.04988525
3377.4,-0.0492749
3377.5,-0.05080078
3377.6,-0.05141113
3377.7,-0.05171631
3377.8,-0.05751465
3377.9,-0.05629395
3378,-0.05354736
3378.1,-0.05080078
3378.2,-0.058125
3378.3,-0.05354736
3378.4,-0.05263184
3378.5,-0.0593457
3378.6,-0.05293701
3378.7,-0.04958008
3378.8,-0.05751465
3378.9,-0.05781982
3379,-0.05354736
3379.1,-0.05080078
3379.2,-0.05263184
3379.3,-0.05720947
3379.4,-0.05995605
3379.5,-0.05751465
3379.6,-0.05476807
3379.7,-0.05293701
3379.8,-0.05141113
3379.9,-0.05110596
3380,-0.05385254
3380.1,-0.0569043
3380.2,-0.05751465
3380.3,-0.05995605
3380.4,-0.05965088
3380.5,-0.05904053
3380.6,-0.05537842
3380.7,-0.05598877
3380.8,-0.05232666
3380.9,-0.04958008
3381,-0.05080078
3381.1,-0.05202148
3381.2,-0.05019043
3381.3,-0.04988525
3381.4,-0.05080078
3381.5,-0.05202148
3381.6,-0.05049561
3381.7,-0.05385254
3381.8,-0.05568359
3381.9,-0.0569043
3382,-0.05629395
3382.1,-0.05720947
3382.2,-0.05751465
3382.3,-0.05720947
3382.4,-0.05629395
3382.5,-0.05843018
3382.6,-0.0569043
3382.7,-0.058125
3382.8,-0.05781982
3382.9,-0.05659912
3383,-0.05446289
3383.1,-0.05263184
3383.2,-0.05324219
3383.3,-0.05141113
3383.4,-0.05141113
3383.5,-0.05141113
3383.6,-0.04896973
3383.7,-0.05141113
3383.8,-0.05385254
3383.9,-0.05446289
3384,-0.05781982
3384.1,-0.05904053
3384.2,-0.05904053
3384.3,-0.05843018
3384.4,-0.0569043
3384.5,-0.05629395
3384.6,-0.0492749
3384.7,-0.04866455
3384.8,-0.05293701
3384.9,-0.05659912
3385,-0.05781982
3385.1,-0.05965088
3385.2,-0.05568359
3385.3,-0.05263184
3385.4,-0.04988525
3385.5,-0.05354736
3385.6,-0.05354736
3385.7,-0.05751465
3385.8,-0.05781982
3385.9,-0.05843018
3386,-0.0569043
3386.1,-0.05385254
3386.2,-0.04988525
3386.3,-0.05598877
3386.4,-0.05629395
3386.5,-0.05232666
3386.6,-0.05659912
3386.7,-0.05873535
3386.8,-0.04958008
3386.9,-0.05446289
3387,-0.06026123
3387.1,-0.05263184
3387.2,-0.05171631
3387.3,-0.05629395
3387.4,-0.05873535
3387.5,-0.05568359
3387.6,-0.05293701
3387.7,-0.0480542
3387.8,-0.05293701
3387.9,-0.05873535
3388,-0.05873535
3388.1,-0.058125
3388.2,-0.05659912
3388.3,-0.05537842
3388.4,-0.05202148
3388.5,-0.04988525
3388.6,-0.05110596
3388.7,-0.04988525
3388.8,-0.05049561
3388.9,-0.05354736
3389,-0.05537842
3389.1,-0.05568359
3389.2,-0.05720947
3389.3,-0.05995605
3389.4,-0.05965088
3389.5,-0.05781982
3389.6,-0.06026123
3389.7,-0.05843018
3389.8,-0.05904053
3389.9,-0.05720947
3390,-0.05720947
3390.1,-0.05751465
3390.2,-0.05598877
3390.3,-0.05629395
3390.4,-0.05629395
3390.5,-0.05659912
3390.6,-0.05537842
3390.7,-0.05598877
3390.8,-0.05598877
3390.9,-0.05629395
3391,-0.05598877
3391.1,-0.05629395
3391.2,-0.05720947
3391.3,-0.05720947
3391.4,-0.05781982
3391.5,-0.05751465
3391.6,-0.05995605
3391.7,-0.05873535
3391.8,-0.058125
3391.9,-0.05904053
3392,-0.05598877
3392.1,-0.05446289
3392.2,-0.05263184
3392.3,-0.04988525
3392.4,-0.04958008
3392.5,-0.05171631
3392.6,-0.05537842
3392.7,-0.05720947
3392.8,-0.05904053
3392.9,-0.05873535
3393,-0.058125
3393.1,-0.05476807
3393.2,-0.05110596
3393.3,-0.05049561
3393.4,-0.05263184
3393.5,-0.05720947
3393.6,-0.05843018
3393.7,-0.05873535
3393.8,-0.05385254
3393.9,-0.04866455
3394,-0.05019043
3394.1,-0.05080078
3394.2,-0.05141113
3394.3,-0.04988525
3394.4,-0.05202148
3394.5,-0.05751465
3394.6,-0.05720947
3394.7,-0.05324219
3394.8,-0.05141113
3394.9,-0.05873535
3395,-0.05385254
3395.1,-0.05263184
3395.2,-0.05843018
3395.3,-0.05537842
3395.4,-0.05171631
3395.5,-0.05598877
3395.6,-0.05659912
3395.7,-0.05476807
3395.8,-0.05019043
3395.9,-0.05110596
3396,-0.05751465
3396.1,-0.06056641
3396.2,-0.05629395
3396.3,-0.05507324
3396.4,-0.05293701
3396.5,-0.05019043
3396.6,-0.05049561
3396.7,-0.05293701
3396.8,-0.05659912
3396.9,-0.05843018
3397,-0.05781982
3397.1,-0.0593457
3397.2,-0.05873535
3397.3,-0.05781982
3397.4,-0.05446289
3397.5,-0.05354736
3397.6,-0.05110596
3397.7,-0.05049561
3397.8,-0.04896973
3397.9,-0.04866455
3398,-0.04988525
3398.1,-0.0492749
3398.2,-0.05141113
3398.3,-0.05110596
3398.4,-0.05263184
3398.5,-0.05415771
3398.6,-0.05598877
3398.7,-0.05659912
3398.8,-0.05659912
3398.9,-0.0569043
3399,-0.05568359
3399.1,-0.05751465
3399.2,-0.05843018
3399.3,-0.05629395
3399.4,-0.05598877
3399.5,-0.05354736
3399.6,-0.05171631
3399.7,-0.05263184
3399.8,-0.05019043
3399.9,-0.05080078
3400,-0.04896973
3400.1,-0.05049561
3400.2,-0.0480542
3400.3,-0.04988525
3400.4,-0.05049561
3400.5,-0.05629395
3400.6,-0.058125
3400.7,-0.06087158
3400.8,-0.06026123
3400.9,-0.06178711
3401,-0.06026123
3401.1,-0.0569043
3401.2,-0.05263184
3401.3,-0.04988525
3401.4,-0.05232666
3401.5,-0.05354736
3401.6,-0.05537842
3401.7,-0.05720947
3401.8,-0.05537842
3401.9,-0.05202148
3402,-0.04744385
3402.1,-0.04866455
3402.2,-0.05324219
3402.3,-0.05446289
3402.4,-0.05629395
3402.5,-0.06392334
3402.6,-0.06392334
3402.7,-0.06178711
3402.8,-0.05873535
3402.9,-0.05629395
3403,-0.0593457
3403.1,-0.06270264
3403.2,-0.05568359
3403.3,-0.06087158
3403.4,-0.06300781
3403.5,-0.02333496
3403.6,-0.02547119
3403.7,-0.03065918
3403.8,-0.02577637
3403.9,-0.02211426
3404,-0.02486084
3404.1,-0.03004883
3404.2,-0.03004883
3404.3,-0.02943848
3404.4,-0.02364014
3404.5,0.01206543
3404.6,0.0111499
3404.7,0.00626709
3404.8,0.004436035
3404.9,0.004130859
3405,0.002910156
3405.1,0.004741211
3405.2,0.006572266
3405.3,0.00840332
3405.4,0.01023438
3405.5,0.003825684
3405.6,0.002910156
3405.7,0.002910156
3405.8,0.00260498
3405.9,0.00046875
3406,-0.002583008
3406.1,-0.002888184
3406.2,-0.005024414
3406.3,-0.004414063
3406.4,-0.003803711
3406.5,-0.0004467773
3406.6,-0.00166748
3406.7,-0.002583008
3406.8,-0.001972656
3406.9,-0.0007519531
3407,0.00046875
3407.1,-0.001972656
3407.2,-0.001362305
3407.3,-0.002277832
3407.4,-0.001362305
3407.5,-0.003193359
3407.6,-0.002277832
3407.7,-0.004414063
3407.8,-0.003803711
3407.9,-0.005024414
3408,-0.003498535
3408.1,-0.001972656
3408.2,-0.002277832
3408.3,-0.002888184
3408.4,0.001384277
3408.5,0.004436035
3408.6,0.005961914
3408.7,0.00626709
3408.8,0.008098145
3408.9,0.005046387
3409,0.003215332
3409.1,-0.0001416016
3409.2,-0.001362305
3409.3,-0.001972656
3409.4,-0.002277832
3409.5,-0.0001416016
3409.6,0.003215332
3409.7,0.00626709
3409.8,0.004130859
3409.9,0.001384277
3410,-0.001362305
3410.1,-0.004414063
3410.2,-0.001972656
3410.3,0.004130859
3410.4,0.006877441
3410.5,0.003215332
3410.6,0.001079102
3410.7,-0.0007519531
3410.8,0.0001635742
3410.9,0.001079102
3411,0.001689453
3411.1,0.005046387
3411.2,0.004130859
3411.3,-0.001057129
3411.4,-0.00166748
3411.5,0.005656738
3411.6,-0.001362305
3411.7,0.00046875
3411.8,0.005046387
3411.9,-0.0001416016
3412,-0.001057129
3412.1,0.001689453
3412.2,0.005046387
3412.3,-0.0007519531
3412.4,-0.003193359
3412.5,-0.001362305
3412.6,0.003825684
3412.7,0.006572266
3412.8,0.004130859
3412.9,-0.001057129
3413,-0.00166748
3413.1,-0.0007519531
3413.2,-0.002888184
3413.3,-0.0007519531
3413.4,0.00260498
3413.5,0.002910156
3413.6,0.003825684
3413.7,0.005656738
3413.8,0.006572266
3413.9,0.003520508
3414,0.001079102
3414.1,-0.001057129
3414.2,-0.002277832
3414.3,-0.002277832
3414.4,-0.002583008
3414.5,-0.001362305
3414.6,-0.001362305
3414.7,-0.002888184
3414.8,-0.001972656
3414.9,-0.002277832
3415,-0.0004467773
3415.1,-0.001057129
3415.2,0.00046875
3415.3,-0.0001416016
3415.4,0.00046875
3415.5,0.0007739258
3415.6,0.0001635742
3415.7,0.001689453
3415.8,-0.0004467773
3415.9,-0.0001416016
3416,-0.0001416016
3416.1,-0.0001416016
3416.2,-0.00166748
3416.3,-0.001057129
3416.4,-0.004414063
3416.5,-0.003498535
3416.6,-0.002277832
3416.7,-0.002277832
3416.8,-0.002277832
3416.9,-0.001972656
3417,-0.00166748
3417.1,0.0001635742
3417.2,0.002910156
3417.3,0.005656738
3417.4,0.007182617
3417.5,0.004436035
3417.6,0.002910156
3417.7,-0.001362305
3417.8,-0.001057129
3417.9,-0.005024414
3418,-0.001362305
3418.1,0.001994629
3418.2,0.005046387
3418.3,0.005961914
3418.4,0.001079102
3418.5,-0.001057129
3418.6,-0.002888184
3418.7,-0.002277832
3418.8,0.003520508
3418.9,0.005351563
3419,0.005656738
3419.1,0.002299805
3419.2,0.003520508
3419.3,0.005351563
3419.4,0.005656738
3419.5,0.00260498
3419.6,-0.004414063
3419.7,-0.0004467773
3419.8,0.003520508
3419.9,-0.002583008
3420,-0.001057129
3420.1,0.007182617
3420.2,-0.001057129
3420.3,-0.001057129
3420.4,0.002299805
3420.5,0.002910156
3420.6,-0.00166748
3420.7,-0.003803711
3420.8,0.00046875
3420.9,0.005656738
3421,0.005961914
3421.1,0.001384277
3421.2,-0.001972656
3421.3,-0.003803711
3421.4,-0.00166748
3421.5,-0.0004467773
3421.6,0.001994629
3421.7,0.005351563
3421.8,0.00626709
3421.9,0.004741211
3422,0.004436035
3422.1,0.004741211
3422.2,-0.0001416016
3422.3,-0.0004467773
3422.4,-0.001972656
3422.5,-0.001972656
3422.6,-0.00532959
3422.7,-0.002277832
3422.8,-0.003803711
3422.9,-0.001362305
3423,-0.002583008
3423.1,-0.0001416016
3423.2,-0.0001416016
3423.3,-0.001057129
3423.4,0.0007739258
3423.5,0.0007739258
3423.6,0.001384277
3423.7,0.001689453
3423.8,0.002910156
3423.9,0.001384277
3424,0.0001635742
3424.1,0.001079102
3424.2,0.001689453
3424.3,0.001079102
3424.4,0.0001635742
3424.5,0.0001635742
3424.6,-0.00166748
3424.7,-0.001972656
3424.8,-0.003193359
3424.9,-0.002583008
3425,-0.003193359
3425.1,-0.003498535
3425.2,-0.002888184
3425.3,-0.002583008
3425.4,-0.0004467773
3425.5,0.003215332
3425.6,0.005046387
3425.7,0.005656738
3425.8,0.007487793
3425.9,0.001994629
3426,-0.001057129
3426.1,-0.002583008
3426.2,-0.004414063
3426.3,-0.001972656
3426.4,0.00046875
3426.5,0.004741211
3426.6,0.006572266
3426.7,0.002910156
3426.8,-0.001362305
3426.9,-0.003193359
3427,-0.002277832
3427.1,0.003825684
3427.2,0.004436035
3427.3,0.005656738
3427.4,0.004130859
3427.5,0.003520508
3427.6,0.002299805
3427.7,0.005656738
3427.8,0.004741211
3427.9,-0.001972656
3428,-0.002277832
3428.1,0.00626709
3428.2,0.001079102
3428.3,-0.001362305
3428.4,0.00260498
3428.5,0.001994629
3428.6,-0.002277832
3428.7,0.001384277
3428.8,0.004436035
3428.9,0.00046875
3429,-0.003193359
3429.1,0.0001635742
3429.2,0.003215332
3429.3,0.005351563
3429.4,0.003215332
3429.5,-0.0007519531
3429.6,-0.003803711
3429.7,-0.001362305
3429.8,0.0001635742
3429.9,0.001384277
3430,0.003215332
3430.1,0.005656738
3430.2,0.006877441
3430.3,0.003825684
3430.4,0.001384277
3430.5,-0.001362305
3430.6,-0.002888184
3430.7,-0.002277832
3430.8,-0.003193359
3430.9,-0.001362305
3431,-0.001972656
3431.1,-0.001972656
3431.2,-0.0004467773
3431.3,-0.0001416016
3431.4,0.0007739258
3431.5,0.001994629
3431.6,0.002910156
3431.7,0.002299805
3431.8,0.003215332
3431.9,0.002910156
3432,0.003215332
3432.1,0.003520508
3432.2,0.004130859
3432.3,0.005351563
3432.4,0.005961914
3432.5,0.005046387
3432.6,0.002910156
3432.7,0.004436035
3432.8,0.001384277
3432.9,0.002910156
3433,0.001994629
3433.1,0.004130859
3433.2,0.00046875
3433.3,-0.0001416016
3433.4,-0.003193359
3433.5,-0.001972656
3433.6,-0.00532959
3433.7,-0.001972656
3433.8,-0.001972656
3433.9,-0.001362305
3434,0.002299805
3434.1,0.004130859
3434.2,0.005046387
3434.3,0.005961914
3434.4,0.003825684
3434.5,-0.0001416016
3434.6,-0.001972656
3434.7,-0.003193359
3434.8,-0.002888184
3434.9,0.001994629
3435,0.005656738
3435.1,0.005351563
3435.2,0.00260498
3435.3,-0.0007519531
3435.4,-0.003498535
3435.5,-0.003498535
3435.6,0.001994629
3435.7,0.005656738
3435.8,0.007487793
3435.9,0.005656738
3436,0.005046387
3436.1,0.00046875
3436.2,-0.003193359
3436.3,-0.00166748
3436.4,0.005351563
3436.5,-0.0001416016
3436.6,0.0001635742
3436.7,0.004130859
3436.8,0.0001635742
3436.9,-0.004414063
3437,0.005656738
3437.1,0.001384277
3437.2,0.0001635742
3437.3,-0.0007519531
3437.4,0.004436035
3437.5,0.004130859
3437.6,-0.0001416016
3437.7,-0.003803711
3437.8,-0.003498535
3437.9,0.00046875
3438,0.004436035
3438.1,0.006572266
3438.2,0.004436035
3438.3,0.001994629
3438.4,-0.001057129
3438.5,-0.002277832
3438.6,-0.003498535
3438.7,-0.003193359
3438.8,-0.0007519531
3438.9,0.001079102
3439,0.001689453
3439.1,0.003520508
3439.2,0.004741211
3439.3,0.004741211
3439.4,0.006572266
3439.5,0.00626709
3439.6,0.004741211
3439.7,0.003520508
3439.8,0.002299805
3439.9,0.001384277
3440,0.00046875
3440.1,-0.001362305
3440.2,-0.002888184
3440.3,-0.00166748
3440.4,-0.00166748
3440.5,-0.00166748
3440.6,-0.001972656
3440.7,-0.003803711
3440.8,-0.003193359
3440.9,-0.0001416016
3441,-0.002277832
3441.1,-0.002583008
3441.2,-0.001362305
3441.3,-0.00166748
3441.4,0.0001635742
3441.5,-0.0001416016
3441.6,0.0007739258
3441.7,0.004130859
3441.8,0.004130859
3441.9,0.004436035
3442,0.00626709
3442.1,0.007182617
3442.2,0.005656738
3442.3,0.004130859
3442.4,0.0007739258
3442.5,-0.001972656
3442.6,-0.0004467773
3442.7,-0.003498535
3442.8,-0.001057129
3442.9,-0.001057129
3443,0.005656738
3443.1,0.005351563
3443.2,0.00626709
3443.3,0.001079102
3443.4,-0.002277832
3443.5,-0.002277832
3443.6,-0.002583008
3443.7,0.00046875
3443.8,0.006877441
3443.9,0.00626709
3444,0.003520508
3444.1,-0.001057129
3444.2,0.001079102
3444.3,0.001994629
3444.4,0.002910156
3444.5,0.004130859
3444.6,-0.0007519531
3444.7,-0.0004467773
3444.8,0.004436035
3444.9,0.0001635742
3445,-0.001972656
3445.1,0.003825684
3445.2,0.001079102
3445.3,-0.001057129
3445.4,0.0007739258
3445.5,0.005961914
3445.6,-0.00166748
3445.7,-0.003193359
3445.8,-0.00166748
3445.9,0.003520508
3446,0.005656738
3446.1,0.002299805
3446.2,-0.0001416016
3446.3,-0.002583008
3446.4,-0.003193359
3446.5,-0.002277832
3446.6,0.00260498
3446.7,0.004741211
3446.8,0.005046387
3446.9,0.005351563
3447,0.004130859
3447.1,0.001689453
3447.2,-0.001972656
3447.3,-0.00166748
3447.4,-0.002277832
3447.5,-0.003498535
3447.6,-0.003193359
3447.7,-0.00166748
3447.8,-0.002277832
3447.9,-0.0007519531
3448,0.00046875
3448.1,0.001994629
3448.2,0.003215332
3448.3,0.001994629
3448.4,0.001384277
3448.5,0.003520508
3448.6,0.003520508
3448.7,0.003520508
3448.8,0.007182617
3448.9,0.005656738
3449,0.005656738
3449.1,0.004130859
3449.2,0.004741211
3449.3,0.004741211
3449.4,0.005961914
3449.5,0.004436035
3449.6,0.002299805
3449.7,0.002299805
3449.8,-0.0007519531
3449.9,0.001079102
3450,-0.0001416016
3450.1,-0.0004467773
3450.2,-0.002277832
3450.3,-0.002888184
3450.4,-0.003803711
3450.5,-0.004108887
3450.6,-0.002888184
3450.7,-0.0001416016
3450.8,0.004130859
3450.9,0.005961914
3451,0.005961914
3451.1,0.004130859
3451.2,0.0001635742
3451.3,-0.001972656
3451.4,-0.004414063
3451.5,-0.004108887
3451.6,0.002299805
3451.7,0.006572266
3451.8,0.005046387
3451.9,0.001994629
3452,-0.002583008
3452.1,-0.004108887
3452.2,-0.003193359
3452.3,0.002910156
3452.4,0.004741211
3452.5,0.005046387
3452.6,0.004130859
3452.7,0.002910156
3452.8,-0.001972656
3452.9,-0.00166748
3453,0.001384277
3453.1,0.004130859
3453.2,-0.00166748
3453.3,0.001384277
3453.4,0.003520508
3453.5,-0.003803711
3453.6,0.001994629
3453.7,0.006572266
3453.8,-0.0001416016
3453.9,-0.003803711
3454,-0.001362305
3454.1,0.005046387
3454.2,0.003215332
3454.3,-0.001057129
3454.4,-0.00166748
3454.5,-0.00166748
3454.6,-0.0007519531
3454.7,0.00260498
3454.8,0.004741211
3454.9,0.005351563
3455,0.004741211
3455.1,0.00260498
3455.2,-0.001362305
3455.3,-0.001972656
3455.4,-0.003193359
3455.5,-0.001972656
3455.6,-0.002583008
3455.7,-0.00166748
3455.8,-0.001362305
3455.9,0.002910156
3456,0.003215332
3456.1,0.003215332
3456.2,0.004130859
3456.3,0.005046387
3456.4,0.005656738
3456.5,0.00626709
3456.6,0.00626709
3456.7,0.005961914
3456.8,0.004436035
3456.9,0.004436035
3457,0.005046387
3457.1,0.003215332
3457.2,0.004741211
3457.3,0.005351563
3457.4,0.005656738
3457.5,0.005351563
3457.6,0.005656738
3457.7,0.004130859
3457.8,0.005961914
3457.9,0.004741211
3458,0.005046387
3458.1,0.005656738
3458.2,0.004130859
3458.3,0.004436035
3458.4,0.003520508
3458.5,-0.0001416016
3458.6,-0.0001416016
3458.7,-0.00166748
3458.8,-0.003498535
3458.9,-0.002277832
3459,-0.00166748
3459.1,-0.001972656
3459.2,0.001079102
3459.3,0.005961914
3459.4,0.005961914
3459.5,0.005656738
3459.6,0.00046875
3459.7,-0.001057129
3459.8,-0.002583008
3459.9,-0.003193359
3460,0.00046875
3460.1,0.005961914
3460.2,0.007487793
3460.3,0.001994629
3460.4,-0.00166748
3460.5,-0.004414063
3460.6,-0.001057129
3460.7,0.001384277
3460.8,0.004436035
3460.9,0.003215332
3461,0.0001635742
3461.1,-0.004108887
3461.2,-0.001362305
3461.3,0.003520508
3461.4,0.004436035
3461.5,-0.002888184
3461.6,0.001994629
3461.7,0.003825684
3461.8,-0.002277832
3461.9,0.001689453
3462,0.003825684
3462.1,-0.0007519531
3462.2,-0.001362305
3462.3,0.001689453
3462.4,0.005961914
3462.5,0.004741211
3462.6,-0.002888184
3462.7,-0.002277832
3462.8,-0.001057129
3462.9,-0.0001416016
3463,0.004741211
3463.1,0.005046387
3463.2,0.004436035
3463.3,0.001384277
3463.4,-0.0007519531
3463.5,-0.002277832
3463.6,-0.001057129
3463.7,-0.001972656
3463.8,-0.002277832
3463.9,-0.002583008
3464,0.0007739258
3464.1,0.00046875
3464.2,0.003520508
3464.3,0.006572266
3464.4,0.005961914
3464.5,0.005656738
3464.6,0.005961914
3464.7,0.005351563
3464.8,0.003825684
3464.9,0.005351563
3465,0.004436035
3465.1,0.002299805
3465.2,0.00260498
3465.3,0.0001635742
3465.4,0.001079102
3465.5,-0.0004467773
3465.6,0.001994629
3465.7,0.001079102
3465.8,0.001689453
3465.9,-0.0007519531
3466,0.001994629
3466.1,0.003215332
3466.2,0.001994629
3466.3,0.003825684
3466.4,0.005046387
3466.5,0.004741211
3466.6,0.005351563
3466.7,0.005656738
3466.8,0.005961914
3466.9,0.003215332
3467,0.00046875
3467.1,-0.0004467773
3467.2,-0.00166748
3467.3,-0.003193359
3467.4,-0.003193359
3467.5,-0.001972656
3467.6,-0.001362305
3467.7,0.002910156
3467.8,0.005046387
3467.9,0.005961914
3468,0.002299805
3468.1,-0.0007519531
3468.2,-0.001362305
3468.3,-0.002583008
3468.4,-0.0004467773
3468.5,0.003825684
3468.6,0.005656738
3468.7,0.001689453
3468.8,-0.00166748
3468.9,-0.002277832
3469,-0.004414063
3469.1,-0.0004467773
3469.2,-0.0001416016
3469.3,-0.001972656
3469.4,-0.003498535
3469.5,-0.002888184
3469.6,0.001994629
3469.7,0.006572266
3469.8,-0.001057129
3469.9,-0.001972656
3470,0.005961914
3470.1,-0.002583008
3470.2,-0.0007519531
3470.3,0.005656738
3470.4,-0.001057129
3470.5,-0.003193359
3470.6,0.001994629
3470.7,0.005046387
3470.8,0.003215332
3470.9,-0.0007519531
3471,-0.002583008
3471.1,-0.001362305
3471.2,0.002299805
3471.3,0.004130859
3471.4,0.006877441
3471.5,0.004741211
3471.6,0.001689453
3471.7,0.0007739258
3471.8,-0.00166748
3471.9,-0.003498535
3472,-0.002583008
3472.1,0.0001635742
3472.2,-0.0004467773
3472.3,0.0007739258
3472.4,0.005046387
3472.5,0.004741211
3472.6,0.005046387
3472.7,0.005351563
3472.8,0.005351563
3472.9,0.004436035
3473,0.003520508
3473.1,0.003520508
3473.2,0.002910156
3473.3,0.002299805
3473.4,0.00046875
3473.5,-0.0004467773
3473.6,-0.0004467773
3473.7,-0.002583008
3473.8,-0.001057129
3473.9,-0.0001416016
3474,-0.0001416016
3474.1,-0.00166748
3474.2,-0.0004467773
3474.3,-0.001362305
3474.4,-0.001057129
3474.5,0.001689453
3474.6,0.002910156
3474.7,0.003825684
3474.8,0.004741211
3474.9,0.005351563
3475,0.005046387
3475.1,0.005656738
3475.2,0.004436035
3475.3,0.004436035
3475.4,0.004130859
3475.5,-0.0001416016
3475.6,-0.001362305
3475.7,-0.001972656
3475.8,-0.003498535
3475.9,-0.003193359
3476,-0.0001416016
3476.1,0.003825684
3476.2,0.007182617
3476.3,0.005351563
3476.4,0.002299805
3476.5,-0.0007519531
3476.6,-0.002888184
3476.7,-0.002888184
3476.8,0.00260498
3476.9,0.003520508
3477,0.00626709
3477.1,0.001384277
3477.2,-0.001362305
3477.3,-0.003803711
3477.4,-0.001972656
3477.5,-0.001362305
3477.6,-0.002583008
3477.7,-0.002277832
3477.8,-0.002583008
3477.9,0.003520508
3478,0.004130859
3478.1,0.0001635742
3478.2,0.0007739258
3478.3,0.005656738
3478.4,-0.003803711
3478.5,-0.0004467773
3478.6,0.005046387
3478.7,-0.001362305
3478.8,-0.00166748
3478.9,0.00260498
3479,0.006572266
3479.1,-0.0001416016
3479.2,-0.002583008
3479.3,-0.003193359
3479.4,-0.0007519531
3479.5,0.003215332
3479.6,0.008098145
3479.7,0.005046387
3479.8,-0.001362305
3479.9,-0.001972656
3480,-0.003193359
3480.1,-0.003498535
3480.2,-0.002277832
3480.3,-0.0007519531
3480.4,0.001994629
3480.5,0.003215332
3480.6,0.005351563
3480.7,0.004741211
3480.8,0.005351563
3480.9,0.005046387
3481,0.004436035
3481.1,0.004130859
3481.2,0.0001635742
3481.3,0.001079102
3481.4,-0.001972656
3481.5,-0.001057129
3481.6,-0.00166748
3481.7,-0.001972656
3481.8,-0.002583008
3481.9,-0.005634766
3482,-0.003193359
3482.1,-0.002583008
3482.2,-0.004108887
3482.3,-0.002888184
3482.4,-0.00532959
3482.5,-0.002583008
3482.6,-0.004414063
3482.7,-0.003803711
3482.8,-0.004414063
3482.9,-0.002888184
3483,-0.003193359
3483.1,-0.002277832
3483.2,-0.002583008
3483.3,-0.002277832
3483.4,-0.001057129
3483.5,0.002910156
3483.6,0.004436035
3483.7,0.006877441
3483.8,0.006572266
3483.9,0.005046387
3484,0.001689453
3484.1,0.001384277
3484.2,-0.003193359
3484.3,-0.002277832
3484.4,-0.002277832
3484.5,-0.002277832
3484.6,0.002299805
3484.7,0.003825684
3484.8,0.00626709
3484.9,0.003215332
3485,-0.001057129
3485.1,-0.001972656
3485.2,-0.002888184
3485.3,0.0001635742
3485.4,0.003825684
3485.5,0.005351563
3485.6,0.004130859
3485.7,0.001079102
3485.8,-0.0007519531
3485.9,-0.002583008
3486,-0.001362305
3486.1,0.001079102
3486.2,0.004741211
3486.3,0.003215332
3486.4,-0.00166748
3486.5,0.001689453
3486.6,0.003215332
3486.7,-0.003193359
3486.8,0.001689453
3486.9,0.004436035
3487,-0.002277832
3487.1,0.001079102
3487.2,0.006572266
3487.3,0.001994629
3487.4,-0.001972656
3487.5,-0.002277832
3487.6,0.001994629
3487.7,0.003215332
3487.8,0.005961914
3487.9,0.004130859
3488,-0.0004467773
3488.1,-0.002583008
3488.2,-0.001057129
3488.3,-0.002277832
3488.4,-0.0001416016
3488.5,0.003215332
3488.6,0.003825684
3488.7,0.005961914
3488.8,0.006572266
3488.9,0.006572266
3489,0.003520508
3489.1,0.003215332
3489.2,0.0007739258
3489.3,0.0001635742
3489.4,-0.003498535
3489.5,-0.002277832
3489.6,-0.002888184
3489.7,-0.002888184
3489.8,-0.003803711
3489.9,-0.001972656
3490,-0.001972656
3490.1,-0.003193359
3490.2,-0.002277832
3490.3,-0.001972656
3490.4,-0.0007519531
3490.5,-0.001057129
3490.6,-0.001362305
3490.7,-0.002888184
3490.8,-0.001972656
3490.9,-0.001972656
3491,-0.00166748
3491.1,-0.002583008
3491.2,-0.002277832
3491.3,-0.002888184
3491.4,-0.002888184
3491.5,-0.002583008
3491.6,-0.003193359
3491.7,-0.001972656
3491.8,-0.0001416016
3491.9,0.001689453
3492,0.004741211
3492.1,0.006572266
3492.2,0.005961914
3492.3,0.005046387
3492.4,0.002299805
3492.5,0.001079102
3492.6,-0.0001416016
3492.7,-0.004108887
3492.8,-0.0004467773
3492.9,-0.002888184
3493,0.003825684
3493.1,0.005351563
3493.2,0.00626709
3493.3,0.001689453
3493.4,-0.002277832
3493.5,-0.003803711
3493.6,0.00046875
3493.7,0.00260498
3493.8,0.00626709
3493.9,0.001994629
3494,0.001689453
3494.1,-0.001972656
3494.2,0.0007739258
3494.3,0.00046875
3494.4,0.003215332
3494.5,0.004741211
3494.6,-0.0001416016
3494.7,-0.002277832
3494.8,0.003215332
3494.9,0.004130859
3495,-0.00166748
3495.1,0.001994629
3495.2,0.004741211
3495.3,-0.002583008
3495.4,-0.0001416016
3495.5,0.003215332
3495.6,0.004130859
3495.7,-0.002277832
3495.8,-0.001362305
3495.9,0.0007739258
3496,0.004741211
3496.1,0.005656738
3496.2,0.00260498
3496.3,-0.001362305
3496.4,-0.001972656
3496.5,-0.002583008
3496.6,-0.00166748
3496.7,-0.0004467773
3496.8,0.001994629
3496.9,0.003825684
3497,0.007487793
3497.1,0.006877441
3497.2,0.004130859
3497.3,0.002299805
3497.4,-0.0001416016
3497.5,0.0001635742
3497.6,-0.002277832
3497.7,-0.001362305
3497.8,-0.001972656
3497.9,-0.002888184
3498,-0.002583008
3498.1,-0.002888184
3498.2,-0.003803711
3498.3,-0.002583008
3498.4,-0.0004467773
3498.5,-0.0007519531
3498.6,-0.0007519531
3498.7,-0.002583008
3498.8,-0.001057129
3498.9,-0.00166748
3499,-0.0001416016
3499.1,-0.0001416016
3499.2,-0.0004467773
3499.3,0.0007739258
3499.4,-0.002277832
3499.5,-0.002277832
3499.6,-0.003193359
3499.7,-0.002277832
3499.8,-0.003193359
3499.9,-0.001057129
3500,-0.004719238
3500.1,-0.001362305
3500.2,-0.003803711
3500.3,-0.001057129
3500.4,0.001689453
3500.5,0.005961914
3500.6,0.00626709
3500.7,0.00626709
3500.8,0.003825684
3500.9,-0.0004467773
3501,-0.002583008
3501.1,-0.003498535
3501.2,-0.002583008
3501.3,-0.0007519531
3501.4,0.003520508
3501.5,0.006572266
3501.6,0.004130859
3501.7,0.001689453
3501.8,-0.002888184
3501.9,-0.001972656
3502,-0.001057129
3502.1,0.004130859
3502.2,0.005961914
3502.3,0.002910156
3502.4,0.0007739258
3502.5,0.0001635742
3502.6,0.002299805
3502.7,0.003520508
3502.8,0.004741211
3502.9,0.00260498
3503,-0.005024414
3503.1,-0.0004467773
3503.2,0.005656738
3503.3,0.0001635742
3503.4,-0.0004467773
3503.5,0.004130859
3503.6,-0.0001416016
3503.7,-0.003498535
3503.8,0.001079102
3503.9,0.005961914
3504,0.0001635742
3504.1,-0.002277832
3504.2,-0.0004467773
3504.3,0.002910156
3504.4,0.004741211
3504.5,0.003825684
3504.6,0.001079102
3504.7,-0.002888184
3504.8,-0.003193359
3504.9,-0.002277832
3505,0.0001635742
3505.1,0.001994629
3505.2,0.003520508
3505.3,0.004130859
3505.4,0.00626709
3505.5,0.005961914
3505.6,0.004741211
3505.7,0.003215332
3505.8,0.0007739258
3505.9,-0.0004467773
3506,-0.0007519531
3506.1,-0.001362305
3506.2,-0.004414063
3506.3,-0.004719238
3506.4,-0.002277832
3506.5,-0.002583008
3506.6,-0.002888184
3506.7,-0.001362305
3506.8,-0.001972656
3506.9,-0.002277832
3507,-0.001972656
3507.1,-0.001057129
3507.2,-0.001362305
3507.3,-0.0004467773
3507.4,-0.001362305
3507.5,-0.001362305
3507.6,-0.001362305
3507.7,-0.003193359
3507.8,-0.00166748
3507.9,-0.003193359
3508,-0.004108887
3508.1,-0.003193359
3508.2,-0.003193359
3508.3,0.0001635742
3508.4,-0.002888184
3508.5,-0.001057129
3508.6,0.00046875
3508.7,0.003215332
3508.8,0.004436035
3508.9,0.00840332
3509,0.00626709
3509.1,0.002910156
3509.2,0.001079102
3509.3,-0.001972656
3509.4,-0.004414063
3509.5,-0.00166748
3509.6,-0.001362305
3509.7,0.003825684
3509.8,0.005046387
3509.9,0.00626709
3510,0.00260498
3510.1,-0.002583008
3510.2,-0.003498535
3510.3,-0.0004467773
3510.4,0.003520508
3510.5,0.005351563
3510.6,0.004436035
3510.7,0.00046875
3510.8,-0.0007519531
3510.9,-0.0001416016
3511,0.00260498
3511.1,0.004741211
3511.2,0.004130859
3511.3,-0.002583008
3511.4,-0.001972656
3511.5,0.004436035
3511.6,0.001384277
3511.7,-0.0007519531
3511.8,0.005656738
3511.9,-0.002583008
3512,-0.0007519531
3512.1,0.003215332
3512.2,0.004436035
3512.3,-0.0001416016
3512.4,-0.00166748
3512.5,-0.0001416016
3512.6,0.004130859
3512.7,0.004436035
3512.8,0.001384277
3512.9,-0.001362305
3513,-0.002277832
3513.1,-0.002583008
3513.2,-0.0004467773
3513.3,0.0001635742
3513.4,0.00260498
3513.5,0.005046387
3513.6,0.005656738
3513.7,0.003520508
3513.8,0.002299805
3513.9,0.001384277
3514,-0.001362305
3514.1,-0.001972656
3514.2,-0.003498535
3514.3,-0.003193359
3514.4,-0.003803711
3514.5,-0.001972656
3514.6,-0.001362305
3514.7,0.0001635742
3514.8,0.0001635742
3514.9,0.001079102
3515,0.001384277
3515.1,0.001079102
3515.2,0.0001635742
3515.3,0.002299805
3515.4,0.004436035
3515.5,0.003215332
3515.6,0.00260498
3515.7,0.002910156
3515.8,0.002910156
3515.9,0.004130859
3516,0.004436035
3516.1,0.002299805
3516.2,0.003215332
3516.3,0.002910156
3516.4,0.00260498
3516.5,0.00046875
3516.6,-0.001972656
3516.7,-0.002583008
3516.8,-0.001362305
3516.9,-0.003193359
3517,-0.002277832
3517.1,-0.003193359
3517.2,-0.001972656
3517.3,-0.0007519531
3517.4,0.001994629
3517.5,0.005961914
3517.6,0.004436035
3517.7,0.005046387
3517.8,0.001384277
3517.9,-0.0007519531
3518,-0.003193359
3518.1,-0.002277832
3518.2,-0.0007519531
3518.3,0.005046387
3518.4,0.005351563
3518.5,0.00260498
3518.6,0.00046875
3518.7,-0.003803711
3518.8,-0.001057129
3518.9,0.0001635742
3519,0.004741211
3519.1,0.005961914
3519.2,0.005656738
3519.3,0.006572266
3519.4,0.004436035
3519.5,0.00260498
3519.6,-0.001362305
3519.7,0.001079102
3519.8,0.005046387
3519.9,-0.002277832
3520,0.00046875
3520.1,0.005351563
3520.2,-0.003193359
3520.3,0.0001635742
3520.4,0.00626709
3520.5,0.001384277
3520.6,-0.002583008
3520.7,-0.0001416016
3520.8,0.002910156
3520.9,0.004436035
3521,0.002910156
3521.1,-0.001057129
3521.2,-0.002888184
3521.3,-0.003193359
3521.4,0.00046875
3521.5,0.005656738
3521.6,0.007182617
3521.7,0.00626709
3521.8,0.003825684
3521.9,0.00046875
3522,-0.002888184
3522.1,-0.002583008
3522.2,-0.003193359
3522.3,-0.002277832
3522.4,-0.0004467773
3522.5,-0.0007519531
3522.6,0.0001635742
3522.7,-0.0001416016
3522.8,0.003215332
3522.9,0.003215332
3523,0.005046387
3523.1,0.005656738
3523.2,0.006877441
3523.3,0.005046387
3523.4,0.004436035
3523.5,0.005046387
3523.6,0.004741211
3523.7,0.003825684
3523.8,0.005656738
3523.9,0.004130859
3524,0.003215332
3524.1,0.003215332
3524.2,0.003825684
3524.3,0.004130859
3524.4,0.005961914
3524.5,0.005961914
3524.6,0.006877441
3524.7,0.006572266
3524.8,0.004741211
3524.9,0.005351563
3525,0.00626709
3525.1,0.004436035
3525.2,0.003520508
3525.3,0.004741211
3525.4,0.001689453
3525.5,-0.00166748
3525.6,-0.003193359
3525.7,-0.003803711
3525.8,-0.003498535
3525.9,0.0001635742
3526,0.001994629
3526.1,0.004741211
3526.2,0.007182617
3526.3,0.004741211
3526.4,0.001994629
3526.5,-0.003498535
3526.6,-0.003803711
3526.7,-0.00166748
3526.8,0.002910156
3526.9,0.005656738
3527,0.005656738
3527.1,0.001079102
3527.2,-0.001362305
3527.3,-0.003193359
3527.4,-0.002277832
3527.5,-0.001362305
3527.6,-0.002277832
3527.7,-0.002888184
3527.8,0.0001635742
3527.9,0.001384277
3528,0.005961914
3528.1,-0.003193359
3528.2,0.00046875
3528.3,0.005046387
3528.4,-0.00166748
3528.5,-0.001057129
3528.6,0.005046387
3528.7,-0.0001416016
3528.8,-0.001972656
3528.9,0.001079102
3529,0.006572266
3529.1,0.00260498
3529.2,-0.00166748
3529.3,-0.003193359
3529.4,0.0001635742
3529.5,0.001079102
3529.6,0.005656738
3529.7,0.007487793
3529.8,0.00260498
3529.9,-0.00166748
3530,-0.003498535
3530.1,-0.001972656
3530.2,-0.003498535
3530.3,-0.001057129
3530.4,0.001384277
3530.5,0.0007739258
3530.6,0.005046387
3530.7,0.005046387
3530.8,0.006877441
3530.9,0.003215332
3531,0.005351563
3531.1,0.004130859
3531.2,0.005351563
3531.3,0.001079102
3531.4,-0.0001416016
3531.5,-0.001057129
3531.6,-0.001972656
3531.7,-0.002277832
3531.8,-0.001972656
3531.9,-0.002583008
3532,-0.002888184
3532.1,-0.004719238
3532.2,-0.004414063
3532.3,-0.004719238
3532.4,-0.00166748
3532.5,-0.003193359
3532.6,-0.002277832
3532.7,-0.004108887
3532.8,-0.003498535
3532.9,-0.002583008
3533,-0.003803711
3533.1,-0.002888184
3533.2,-0.0001416016
3533.3,0.0007739258
3533.4,0.003215332
3533.5,0.005961914
3533.6,0.00626709
3533.7,0.005046387
3533.8,0.006572266
3533.9,0.002910156
3534,0.002299805
3534.1,-0.001057129
3534.2,-0.002583008
3534.3,-0.002277832
3534.4,-0.00166748
3534.5,-0.003193359
3534.6,0.005656738
3534.7,0.006572266
3534.8,0.005046387
3534.9,-0.0001416016
3535,-0.001057129
3535.1,-0.004108887
3535.2,-0.001362305
3535.3,0.001689453
3535.4,0.006877441
3535.5,0.004436035
3535.6,0.0001635742
3535.7,-0.002277832
3535.8,-0.002583008
3535.9,-0.003498535
3536,-0.002888184
3536.1,0.002299805
3536.2,0.002299805
3536.3,0.005046387
3536.4,-0.002888184
3536.5,-0.001362305
3536.6,0.004741211
3536.7,0.00046875
3536.8,-0.0004467773
3536.9,0.005656738
3537,-0.001362305
3537.1,-0.001057129
3537.2,0.00046875
3537.3,0.004436035
3537.4,0.00260498
3537.5,-0.001057129
3537.6,-0.00166748
3537.7,-0.0001416016
3537.8,0.004436035
3537.9,0.005046387
3538,0.004436035
3538.1,0.001689453
3538.2,-0.0007519531
3538.3,-0.001972656
3538.4,-0.004108887
3538.5,-0.00166748
3538.6,-0.0001416016
3538.7,0.0001635742
3538.8,0.002299805
3538.9,0.003520508
3539,0.007182617
3539.1,0.004741211
3539.2,0.004741211
3539.3,0.005351563
3539.4,0.005656738
3539.5,0.00260498
3539.6,0.001994629
3539.7,-0.0001416016
3539.8,-0.001057129
3539.9,0.0007739258
3540,-0.001057129
3540.1,-0.003803711
3540.2,-0.003193359
3540.3,-0.001972656
3540.4,-0.002583008
3540.5,-0.003193359
3540.6,-0.003803711
3540.7,-0.002583008
3540.8,-0.003803711
3540.9,-0.001362305
3541,-0.001972656
3541.1,-0.0007519531
3541.2,-0.001362305
3541.3,-0.001057129
3541.4,0.0007739258
3541.5,0.003215332
3541.6,0.004130859
3541.7,0.005961914
3541.8,0.006572266
3541.9,0.005046387
3542,0.004741211
3542.1,0.001384277
3542.2,0.001384277
3542.3,-0.0001416016
3542.4,-0.002888184
3542.5,-0.002277832
3542.6,-0.001972656
3542.7,-0.0004467773
3542.8,0.00260498
3542.9,0.00626709
3543,0.004130859
3543.1,0.001994629
3543.2,0.00046875
3543.3,-0.001972656
3543.4,-0.003193359
3543.5,0.0007739258
3543.6,0.004741211
3543.7,0.005656738
3543.8,0.0007739258
3543.9,-0.001362305
3544,-0.002888184
3544.1,-0.002277832
3544.2,-0.001972656
3544.3,-0.00166748
3544.4,-0.002583008
3544.5,-0.001972656
3544.6,0.004130859
3544.7,0.004130859
3544.8,-0.001972656
3544.9,0.0007739258
3545,0.005046387
3545.1,-0.001362305
3545.2,0.001079102
3545.3,0.005351563
3545.4,-0.00166748
3545.5,-0.0004467773
3545.6,0.004741211
3545.7,0.004436035
3545.8,0.00046875
3545.9,-0.004414063
3546,-0.0004467773
3546.1,0.001384277
3546.2,0.006572266
3546.3,0.004741211
3546.4,0.00260498
3546.5,-0.002277832
3546.6,-0.003498535
3546.7,-0.00166748
3546.8,-0.00166748
3546.9,-0.0001416016
3547,0.0007739258
3547.1,0.002299805
3547.2,0.003520508
3547.3,0.004436035
3547.4,0.005656738
3547.5,0.006877441
3547.6,0.004741211
3547.7,0.001384277
3547.8,-0.0007519531
3547.9,-0.001057129
3548,-0.00166748
3548.1,-0.00166748
3548.2,-0.001972656
3548.3,-0.002888184
3548.4,-0.002888184
3548.5,-0.003803711
3548.6,-0.004719238
3548.7,-0.004108887
3548.8,-0.004108887
3548.9,-0.002277832
3549,-0.002888184
3549.1,-0.002583008
3549.2,-0.005024414
3549.3,-0.002583008
3549.4,-0.003803711
3549.5,-0.002277832
3549.6,-0.001972656
3549.7,-0.002583008
3549.8,-0.002583008
3549.9,-0.005024414
3550,-0.002277832
3550.1,-0.00166748
3550.2,0.0001635742
3550.3,0.002299805
3550.4,0.006572266
3550.5,0.005046387
3550.6,0.005961914
3550.7,0.004130859
3550.8,0.002910156
3550.9,0.00046875
3551,-0.001972656
3551.1,-0.003803711
3551.2,-0.002583008
3551.3,-0.002277832
3551.4,0.002910156
3551.5,0.005351563
3551.6,0.006877441
3551.7,0.0007739258
3551.8,-0.0001416016
3551.9,-0.003193359
3552,-0.004414063
3552.1,0.003520508
3552.2,0.007792969
3552.3,0.004741211
3552.4,0.001079102
3552.5,0.00046875
3552.6,0.001384277
3552.7,0.0001635742
3552.8,0.004741211
3552.9,0.005046387
3553,-0.0004467773
3553.1,-0.001972656
3553.2,0.005351563
3553.3,0.00046875
3553.4,-0.003498535
3553.5,0.005656738
3553.6,-0.0007519531
3553.7,-0.002277832
3553.8,0.001384277
3553.9,0.00626709
3554,0.00046875
3554.1,-0.002888184
3554.2,-0.001362305
3554.3,0.003825684
3554.4,0.00626709
3554.5,0.00260498
3554.6,-0.0004467773
3554.7,0.0001635742
3554.8,-0.003193359
3554.9,-0.0004467773
3555,0.00260498
3555.1,0.003825684
3555.2,0.004436035
3555.3,0.005656738
3555.4,0.003825684
3555.5,0.002910156
3555.6,0.00046875
3555.7,-0.001972656
3555.8,-0.002277832
3555.9,-0.004414063
3556,-0.003803711
3556.1,-0.003193359
3556.2,-0.002277832
3556.3,-0.002888184
3556.4,-0.0004467773
3556.5,-0.0004467773
3556.6,0.001689453
3556.7,0.00046875
3556.8,0.001079102
3556.9,0.00260498
3557,0.003215332
3557.1,0.003520508
3557.2,0.003215332
3557.3,0.003825684
3557.4,0.001994629
3557.5,0.003520508
3557.6,0.003520508
3557.7,0.003825684
3557.8,0.003215332
3557.9,0.00260498
3558,0.001689453
3558.1,0.001079102
3558.2,-0.0001416016
3558.3,0.0001635742
3558.4,-0.001972656
3558.5,-0.001972656
3558.6,-0.003498535
3558.7,-0.004108887
3558.8,-0.003803711
3558.9,0.0001635742
3559,0.001384277
3559.1,0.002299805
3559.2,0.005656738
3559.3,0.00626709
3559.4,0.003825684
3559.5,-0.0004467773
3559.6,-0.00166748
3559.7,-0.001057129
3559.8,-0.004108887
3559.9,-0.001362305
3560,0.00260498
3560.1,0.006572266
3560.2,0.001689453
3560.3,0.001384277
3560.4,-0.003193359
3560.5,-0.00166748
3560.6,-0.0001416016
3560.7,0.005351563
3560.8,0.005961914
3560.9,0.005351563
3561,0.003825684
3561.1,-0.0004467773
3561.2,-0.00166748
3561.3,-0.001362305
3561.4,0.005656738
3561.5,-0.0001416016
3561.6,-0.002888184
3561.7,0.005656738
3561.8,-0.0001416016
3561.9,-0.00166748
3562,0.003825684
3562.1,0.003825684
3562.2,-0.002277832
3562.3,-0.00166748
3562.4,0.004436035
3562.5,0.005961914
3562.6,-0.0004467773
3562.7,-0.002277832
3562.8,-0.002583008
3562.9,-0.0004467773
3563,0.002299805
3563.1,0.007487793
3563.2,0.00626709
3563.3,0.001994629
3563.4,-0.00166748
3563.5,-0.003193359
3563.6,-0.001972656
3563.7,-0.00166748
3563.8,-0.002583008
3563.9,-0.0004467773
3564,0.001384277
3564.1,0.002910156
3564.2,0.003825684
3564.3,0.00626709
3564.4,0.007182617
3564.5,0.005961914
3564.6,0.005046387
3564.7,0.00626709
3564.8,0.003825684
3564.9,0.001079102
3565,0.002910156
3565.1,0.0007739258
3565.2,-0.001057129
3565.3,-0.001362305
3565.4,-0.002277832
3565.5,-0.002583008
3565.6,-0.002277832
3565.7,-0.001972656
3565.8,-0.002583008
3565.9,-0.001057129
3566,-0.003498535
3566.1,-0.00166748
3566.2,-0.002888184
3566.3,-0.0001416016
3566.4,-0.0007519531
3566.5,0.002910156
3566.6,0.001994629
3566.7,0.003825684
3566.8,0.005656738
3566.9,0.006877441
3567,0.005961914
3567.1,0.005351563
3567.2,0.002910156
3567.3,0.001994629
3567.4,-0.001972656
3567.5,-0.003193359
3567.6,-0.002277832
3567.7,-0.002888184
3567.8,0.001079102
3567.9,0.005351563
3568,0.005961914
3568.1,0.001384277
3568.2,-0.0001416016
3568.3,-0.002277832
3568.4,-0.003498535
3568.5,-0.001362305
3568.6,0.005046387
3568.7,0.00626709
3568.8,0.002910156
3568.9,-0.00166748
3569,-0.002583008
3569.1,-0.002888184
3569.2,-0.003193359
3569.3,-0.004108887
3569.4,-0.003193359
3569.5,-0.00166748
3569.6,0.003215332
3569.7,0.005961914
3569.8,-0.001362305
3569.9,-0.0004467773
3570,0.004130859
3570.1,-0.001972656
3570.2,0.001079102
3570.3,0.003825684
3570.4,-0.0001416016
3570.5,-0.002277832
3570.6,0.001384277
3570.7,0.005656738
3570.8,0.004130859
3570.9,-0.0004467773
3571,-0.004719238
3571.1,-0.002277832
3571.2,0.0007739258
3571.3,0.003215332
3571.4,0.006572266
3571.5,0.005961914
3571.6,0.003520508
3571.7,-0.0004467773
3571.8,-0.002277832
3571.9,-0.00166748
3572,-0.001972656
3572.1,-0.003193359
3572.2,-0.00166748
3572.3,-0.001057129
3572.4,-0.001972656
3572.5,-0.0007519531
3572.6,0.001994629
3572.7,0.001689453
3572.8,0.002299805
3572.9,0.004130859
3573,0.005046387
3573.1,0.001994629
3573.2,0.002910156
3573.3,0.005961914
3573.4,0.006877441
3573.5,0.007182617
3573.6,0.005046387
3573.7,0.005046387
3573.8,0.004436035
3573.9,0.005351563
3574,0.004130859
3574.1,0.006877441
3574.2,0.005351563
3574.3,0.003215332
3574.4,0.002299805
3574.5,0.0007739258
3574.6,0.0007739258
3574.7,0.00046875
3574.8,-0.001057129
3574.9,-0.001972656
3575,-0.002277832
3575.1,-0.004414063
3575.2,-0.002888184
3575.3,-0.0004467773
3575.4,-0.0001416016
3575.5,0.004130859
3575.6,0.004130859
3575.7,0.006572266
3575.8,0.004436035
3575.9,0.001994629
3576,-0.002583008
3576.1,-0.001057129
3576.2,-0.002583008
3576.3,0.001994629
3576.4,0.003825684
3576.5,0.005656738
3576.6,0.00046875
3576.7,-0.0004467773
3576.8,-0.005024414
3576.9,0.00046875
3577,0.005961914
3577.1,0.004741211
3577.2,-0.0001416016
3577.3,-0.002583008
3577.4,-0.004108887
3577.5,-0.001057129
3577.6,0.0007739258
3577.7,-0.0007519531
3577.8,-0.003803711
3577.9,-0.001057129
3578,0.001689453
3578.1,0.005046387
3578.2,-0.002888184
3578.3,-0.0001416016
3578.4,0.005961914
3578.5,-0.002583008
3578.6,-0.0004467773
3578.7,0.001994629
3578.8,0.003520508
3578.9,0.002910156
3579,-0.001057129
3579.1,-0.003498535
3579.2,-0.0007519531
3579.3,-0.0001416016
3579.4,0.002910156
3579.5,0.005046387
3579.6,0.006572266
3579.7,0.006877441
3579.8,0.005046387
3579.9,0.0001635742
3580,0.001689453
3580.1,0.0007739258
3580.2,-0.002888184
3580.3,-0.003498535
3580.4,-0.002888184
3580.5,-0.003498535
3580.6,-0.004719238
3580.7,-0.002888184
3580.8,-0.003193359
3580.9,-0.001057129
3581,0.00046875
3581.1,-0.0007519531
3581.2,0.001689453
3581.3,-0.0007519531
3581.4,0.001384277
3581.5,0.003520508
3581.6,0.003520508
3581.7,0.003825684
3581.8,0.005656738
3581.9,0.005351563
3582,0.004741211
3582.1,0.003825684
3582.2,0.004130859
3582.3,0.005656738
3582.4,0.005351563
3582.5,0.00626709
3582.6,0.00626709
3582.7,0.004436035
3582.8,0.004130859
3582.9,0.005046387
3583,0.005961914
3583.1,0.004741211
3583.2,0.005351563
3583.3,0.00260498
3583.4,0.001994629
3583.5,-0.0001416016
3583.6,-0.001362305
3583.7,-0.001972656
3583.8,-0.00166748
3583.9,-0.002583008
3584,-0.002888184
3584.1,-0.002277832
3584.2,0.001689453
3584.3,0.005351563
3584.4,0.005656738
3584.5,0.00626709
3584.6,0.001994629
3584.7,-0.002277832
3584.8,-0.002277832
3584.9,-0.002888184
3585,-0.001057129
3585.1,0.005046387
3585.2,0.006572266
3585.3,0.003215332
3585.4,-0.0004467773
3585.5,-0.005634766
3585.6,-0.003193359
3585.7,0.0001635742
3585.8,0.004741211
3585.9,0.004130859
3586,0.004436035
3586.1,-0.0001416016
3586.2,-0.004414063
3586.3,-0.002583008
3586.4,0.00260498
3586.5,0.004436035
3586.6,-0.0004467773
3586.7,0.001384277
3586.8,0.002910156
3586.9,-0.003803711
3587,0.001689453
3587.1,0.004130859
3587.2,0.0001635742
3587.3,-0.001972656
3587.4,-0.001362305
3587.5,0.004741211
3587.6,0.00626709
3587.7,0.001079102
3587.8,-0.002277832
3587.9,-0.003193359
3588,-0.0004467773
3588.1,-0.0004467773
3588.2,0.002910156
3588.3,0.00626709
3588.4,0.005656738
3588.5,0.004436035
3588.6,0.003215332
3588.7,-0.0007519531
3588.8,-0.002277832
3588.9,-0.002888184
3589,-0.001057129
3589.1,-0.003803711
3589.2,-0.002583008
3589.3,-0.002888184
3589.4,0.0007739258
3589.5,-0.00166748
3589.6,0.001079102
3589.7,-0.0001416016
3589.8,0.001689453
3589.9,0.001994629
3590,0.00260498
3590.1,0.004741211
3590.2,0.003520508
3590.3,0.003215332
3590.4,0.004741211
3590.5,0.005351563
3590.6,0.005351563
3590.7,0.002910156
3590.8,0.004130859
3590.9,0.003215332
3591,0.003825684
3591.1,0.001079102
3591.2,0.001384277
3591.3,0.001384277
3591.4,0.0007739258
3591.5,-0.0004467773
3591.6,0.001079102
3591.7,-0.002583008
3591.8,-0.003193359
3591.9,-0.004108887
3592,-0.003498535
3592.1,-0.002277832
3592.2,0.001384277
3592.3,0.004130859
3592.4,0.005046387
3592.5,0.006877441
3592.6,0.003825684
3592.7,0.0007739258
3592.8,-0.00166748
3592.9,-0.003803711
3593,-0.002888184
3593.1,-0.0004467773
3593.2,0.003520508
3593.3,0.005961914
3593.4,0.002910156
3593.5,0.0001635742
3593.6,-0.002888184
3593.7,-0.003193359
3593.8,0.00046875
3593.9,0.005961914
3594,0.005656738
3594.1,0.003520508
3594.2,0.001384277
3594.3,0.001079102
3594.4,0.004741211
3594.5,0.005351563
3594.6,-0.001057129
3594.7,-0.00166748
3594.8,0.002299805
3594.9,0.005046387
3595,-0.003193359
3595.1,0.00260498
3595.2,0.004436035
3595.3,-0.00166748
3595.4,-0.00166748
3595.5,0.006572266
3595.6,0.00046875
3595.7,-0.002277832
3595.8,-0.0007519531
3595.9,0.003215332
3596,0.005961914
3596.1,0.004741211
3596.2,-0.001057129
3596.3,-0.003193359
3596.4,-0.003193359
3596.5,-0.001057129
3596.6,0.001384277
3596.7,0.002910156
3596.8,0.00260498
3596.9,0.004436035
3597,0.003520508
3597.1,0.002910156
3597.2,0.001384277
3597.3,0.0001635742
3597.4,-0.002277832
3597.5,-0.0004467773
3597.6,-0.002277832
3597.7,-0.003193359
3597.8,-0.002583008
3597.9,-0.001057129
3598,-0.0001416016
3598.1,0.001384277
3598.2,-0.001057129
3598.3,0.001079102
3598.4,0.001079102
3598.5,0.0001635742
3598.6,-0.0004467773
3598.7,0.001689453
3598.8,0.001994629
3598.9,0.00260498
3599,-0.0001416016
3599.1,0.0001635742
3599.2,0.001384277
3599.3,0.00046875
3599.4,-0.001057129
3599.5,0.003520508
3599.6,0.001689453
3599.7,0.0007739258
3599.8,-0.0004467773
3599.9,-0.001972656
3600,-0.002277832
3600.1,-0.003498535
3600.2,-0.001972656
3600.3,-0.001972656
3600.4,0.002299805
3600.5,-0.0007519531
3600.6,0.001994629
3600.7,0.003520508
3600.8,0.003520508
3600.9,0.00260498
3601,0.00046875
3601.1,-0.002583008
3601.2,-0.004414063
3601.3,-0.004108887
3601.4,-0.004719238
3601.5,0.007487793
3601.6,0.00840332
3601.7,0.007792969
3601.8,0.00626709
3601.9,0.0007739258
3602,0.00046875
3602.1,0.003825684
3602.2,0.01023438
3602.3,0.009318848
3602.4,0.00626709
3602.5,-0.006245117
3602.6,-0.00532959
3602.7,-0.003193359
3602.8,-0.0007519531
3602.9,0.00046875
3603,-0.007770996
3603.1,-0.008686523
3603.2,-0.003193359
3603.3,-0.006245117
3603.4,-0.007770996
3603.5,0.04655029
3603.6,0.04166748
3603.7,0.0389209
3603.8,0.04075195
3603.9,0.04563477
3604,0.04105713
3604.1,0.03861572
3604.2,0.03922607
3604.3,0.04166748
3604.4,0.04532959
3604.5,0.08988525
3604.6,0.09141113
3604.7,0.08744385
3604.8,0.08378174
3604.9,0.08561279
3605,0.08622314
3605.1,0.08713867
3605.2,0.0880542
3605.3,0.09141113
3605.4,0.09202148
3605.5,0.08347656
3605.6,0.08134033
3605.7,0.08134033
3605.8,0.07828857
3605.9,0.07859375
3606,0.07645752
3606.1,0.07584717
3606.2,0.07371094
3606.3,0.07340576
3606.4,0.07371094
3606.5,0.07889893
3606.6,0.08011963
3606.7,0.0779834
3606.8,0.08011963
3606.9,0.07828857
3607,0.07889893
3607.1,0.07981445
3607.2,0.07889893
3607.3,0.07950928
3607.4,0.07859375
3607.5,0.07554199
3607.6,0.07462646
3607.7,0.07584717
3607.8,0.0767627
3607.9,0.07615234
3608,0.0767627
3608.1,0.07554199
3608.2,0.07615234
3608.3,0.07828857
3608.4,0.08256104
3608.5,0.08469727
3608.6,0.08958008
3608.7,0.08652832
3608.8,0.08378174
3608.9,0.08195068
3609,0.08072998
3609.1,0.07828857
3609.2,0.0779834
3609.3,0.0792041
3609.4,0.08134033
3609.5,0.08347656
3609.6,0.08744385
3609.7,0.08317139
3609.8,0.07981445
3609.9,0.07554199
3610,0.07706787
3610.1,0.08072998
3610.2,0.08622314
3610.3,0.08347656
3610.4,0.0779834
3610.5,0.07859375
3610.6,0.07828857
3610.7,0.08439209
3610.8,0.08530762
3610.9,0.08591797
3611,0.08591797
3611.1,0.08317139
3611.2,0.07981445
3611.3,0.07706787
3611.4,0.08256104
3611.5,0.08500244
3611.6,0.07615234
3611.7,0.08134033
3611.8,0.08591797
3611.9,0.08011963
3612,0.07554199
3612.1,0.08439209
3612.2,0.08561279
3612.3,0.08256104
3612.4,0.0779834
3612.5,0.07706787
3612.6,0.07859375
3612.7,0.08256104
3612.8,0.08439209
3612.9,0.0868335
3613,0.08530762
3613.1,0.08439209
3613.2,0.08103516
3613.3,0.07950928
3613.4,0.07737305
3613.5,0.0792041
3613.6,0.07767822
3613.7,0.07645752
3613.8,0.07737305
3613.9,0.0779834
3614,0.07737305
3614.1,0.0779834
3614.2,0.07737305
3614.3,0.07645752
3614.4,0.07767822
3614.5,0.07828857
3614.6,0.07523682
3614.7,0.07737305
3614.8,0.07706787
3614.9,0.07859375
3615,0.07889893
3615.1,0.0792041
3615.2,0.07981445
3615.3,0.08134033
3615.4,0.08103516
3615.5,0.08500244
3615.6,0.08591797
3615.7,0.08530762
3615.8,0.08622314
3615.9,0.08561279
3616,0.08317139
3616.1,0.08164551
3616.2,0.07950928
3616.3,0.07981445
3616.4,0.07889893
3616.5,0.0779834
3616.6,0.07645752
3616.7,0.07645752
3616.8,0.07950928
3616.9,0.08103516
3617,0.08378174
3617.1,0.08652832
3617.2,0.08561279
3617.3,0.08378174
3617.4,0.07889893
3617.5,0.07859375
3617.6,0.0779834
3617.7,0.07615234
3617.8,0.07981445
3617.9,0.08317139
3618,0.08530762
3618.1,0.08469727
3618.2,0.08072998
3618.3,0.07889893
3618.4,0.07737305
3618.5,0.0792041
3618.6,0.08225586
3618.7,0.08622314
3618.8,0.08286621
3618.9,0.08011963
3619,0.0779834
3619.1,0.07615234
3619.2,0.07737305
3619.3,0.0767627
3619.4,0.07767822
3619.5,0.07859375
3619.6,0.08256104
3619.7,0.08652832
3619.8,0.0779834
3619.9,0.07706787
3620,0.08500244
3620.1,0.08164551
3620.2,0.07889893
3620.3,0.08225586
3620.4,0.08347656
3620.5,0.0779834
3620.6,0.0779834
3620.7,0.08378174
3620.8,0.08500244
3620.9,0.08317139
3621,0.07828857
3621.1,0.07706787
3621.2,0.07828857
3621.3,0.08072998
3621.4,0.08317139
3621.5,0.08591797
3621.6,0.08622314
3621.7,0.08500244
3621.8,0.08317139
3621.9,0.07981445
3622,0.07828857
3622.1,0.0792041
3622.2,0.0767627
3622.3,0.07767822
3622.4,0.0767627
3622.5,0.07828857
3622.6,0.07828857
3622.7,0.07859375
3622.8,0.07889893
3622.9,0.08134033
3623,0.08195068
3623.1,0.0792041
3623.2,0.08103516
3623.3,0.08072998
3623.4,0.08286621
3623.5,0.08225586
3623.6,0.08225586
3623.7,0.08256104
3623.8,0.08286621
3623.9,0.08195068
3624,0.08256104
3624.1,0.08134033
3624.2,0.07981445
3624.3,0.08103516
3624.4,0.0804248
3624.5,0.07950928
3624.6,0.07737305
3624.7,0.07584717
3624.8,0.07615234
3624.9,0.07767822
3625,0.07828857
3625.1,0.07859375
3625.2,0.07981445
3625.3,0.08286621
3625.4,0.08469727
3625.5,0.08530762
3625.6,0.08378174
3625.7,0.08347656
3625.8,0.08286621
3625.9,0.07584717
3626,0.0779834
3626.1,0.07706787
3626.2,0.08195068
3626.3,0.08500244
3626.4,0.08622314
3626.5,0.08164551
3626.6,0.07950928
3626.7,0.07523682
3626.8,0.07981445
3626.9,0.08469727
3627,0.08439209
3627.1,0.0792041
3627.2,0.07737305
3627.3,0.07859375
3627.4,0.08195068
3627.5,0.08378174
3627.6,0.08408691
3627.7,0.08103516
3627.8,0.08072998
3627.9,0.0779834
3628,0.0804248
3628.1,0.08561279
3628.2,0.07950928
3628.3,0.07828857
3628.4,0.08561279
3628.5,0.08103516
3628.6,0.07767822
3628.7,0.08317139
3628.8,0.08439209
3628.9,0.07889893
3629,0.07645752
3629.1,0.07981445
3629.2,0.08286621
3629.3,0.08744385
3629.4,0.08408691
3629.5,0.07981445
3629.6,0.0767627
3629.7,0.07889893
3629.8,0.07645752
3629.9,0.07737305
3630,0.08072998
3630.1,0.08225586
3630.2,0.08286621
3630.3,0.08256104
3630.4,0.08439209
3630.5,0.08530762
3630.6,0.08622314
3630.7,0.0868335
3630.8,0.08622314
3630.9,0.08591797
3631,0.08378174
3631.1,0.08317139
3631.2,0.08408691
3631.3,0.08164551
3631.4,0.08286621
3631.5,0.08103516
3631.6,0.08256104
3631.7,0.08072998
3631.8,0.0804248
3631.9,0.08164551
3632,0.08134033
3632.1,0.08134033
3632.2,0.08347656
3632.3,0.08439209
3632.4,0.08469727
3632.5,0.08469727
3632.6,0.08347656
3632.7,0.08408691
3632.8,0.08561279
3632.9,0.08530762
3633,0.08256104
3633.1,0.0804248
3633.2,0.08072998
3633.3,0.07889893
3633.4,0.07645752
3633.5,0.07737305
3633.6,0.07706787
3633.7,0.07981445
3633.8,0.08317139
3633.9,0.08622314
3634,0.08530762
3634.1,0.08378174
3634.2,0.07981445
3634.3,0.0804248
3634.4,0.07523682
3634.5,0.07859375
3634.6,0.08286621
3634.7,0.08591797
3634.8,0.08500244
3634.9,0.07950928
3635,0.07767822
3635.1,0.07737305
3635.2,0.08256104
3635.3,0.08622314
3635.4,0.08286621
3635.5,0.07828857
3635.6,0.0767627
3635.7,0.07950928
3635.8,0.08317139
3635.9,0.08378174
3636,0.08317139
3636.1,0.08347656
3636.2,0.07981445
3636.3,0.07828857
3636.4,0.07889893
3636.5,0.08439209
3636.6,0.08286621
3636.7,0.07828857
3636.8,0.08225586
3636.9,0.08256104
3637,0.0779834
3637.1,0.07859375
3637.2,0.08439209
3637.3,0.08591797
3637.4,0.08408691
3637.5,0.07645752
3637.6,0.07706787
3637.7,0.07767822
3637.8,0.07889893
3637.9,0.08256104
3638,0.08439209
3638.1,0.08561279
3638.2,0.08652832
3638.3,0.08652832
3638.4,0.08622314
3638.5,0.08439209
3638.6,0.0868335
3638.7,0.0868335
3638.8,0.08591797
3638.9,0.08713867
3639,0.08652832
3639.1,0.08591797
3639.2,0.08622314
3639.3,0.08774902
3639.4,0.08561279
3639.5,0.08561279
3639.6,0.08591797
3639.7,0.08469727
3639.8,0.08439209
3639.9,0.08530762
3640,0.08347656
3640.1,0.08561279
3640.2,0.08195068
3640.3,0.08347656
3640.4,0.08317139
3640.5,0.08134033
3640.6,0.08164551
3640.7,0.0804248
3640.8,0.07950928
3640.9,0.0779834
3641,0.08011963
3641.1,0.0767627
3641.2,0.07615234
3641.3,0.07584717
3641.4,0.07706787
3641.5,0.08011963
3641.6,0.08134033
3641.7,0.08378174
3641.8,0.08652832
3641.9,0.08561279
3642,0.08134033
3642.1,0.08103516
3642.2,0.07950928
3642.3,0.07767822
3642.4,0.07737305
3642.5,0.0767627
3642.6,0.08256104
3642.7,0.08561279
3642.8,0.08500244
3642.9,0.08378174
3643,0.0779834
3643.1,0.07737305
3643.2,0.0779834
3643.3,0.08439209
3643.4,0.08500244
3643.5,0.08347656
3643.6,0.07950928
3643.7,0.0779834
3643.8,0.07950928
3643.9,0.08500244
3644,0.08561279
3644.1,0.08225586
3644.2,0.08134033
3644.3,0.08011963
3644.4,0.08591797
3644.5,0.08500244
3644.6,0.08347656
3644.7,0.0779834
3644.8,0.0804248
3644.9,0.08378174
3645,0.0792041
3645.1,0.0792041
3645.2,0.08774902
3645.3,0.0779834
3645.4,0.07828857
3645.5,0.08256104
3645.6,0.08622314
3645.7,0.0804248
3645.8,0.07828857
3645.9,0.07828857
3646,0.07981445
3646.1,0.08530762
3646.2,0.08500244
3646.3,0.08378174
3646.4,0.08072998
3646.5,0.0779834
3646.6,0.07767822
3646.7,0.07554199
3646.8,0.07706787
3646.9,0.0792041
3647,0.08103516
3647.1,0.08195068
3647.2,0.08530762
3647.3,0.08591797
3647.4,0.08591797
3647.5,0.08561279
3647.6,0.08530762
3647.7,0.08469727
3647.8,0.08408691
3647.9,0.08500244
3648,0.08591797
3648.1,0.0804248
3648.2,0.08011963
3648.3,0.0792041
3648.4,0.08134033
3648.5,0.07889893
3648.6,0.07950928
3648.7,0.07767822
3648.8,0.07950928
3648.9,0.0792041
3649,0.08011963
3649.1,0.0779834
3649.2,0.08072998
3649.3,0.08011963
3649.4,0.08286621
3649.5,0.08317139
3649.6,0.08408691
3649.7,0.08286621
3649.8,0.08713867
3649.9,0.08622314
3650,0.08530762
3650.1,0.08439209
3650.2,0.08256104
3650.3,0.08103516
3650.4,0.07859375
3650.5,0.07706787
3650.6,0.07615234
3650.7,0.07645752
3650.8,0.07950928
3650.9,0.08469727
3651,0.08652832
3651.1,0.08530762
3651.2,0.0804248
3651.3,0.07737305
3651.4,0.07554199
3651.5,0.07767822
3651.6,0.08195068
3651.7,0.08744385
3651.8,0.08408691
3651.9,0.07981445
3652,0.07645752
3652.1,0.07737305
3652.2,0.08286621
3652.3,0.08744385
3652.4,0.08347656
3652.5,0.08225586
3652.6,0.08072998
3652.7,0.08256104
3652.8,0.08195068
3652.9,0.08622314
3653,0.08286621
3653.1,0.0792041
3653.2,0.08072998
3653.3,0.08530762
3653.4,0.07828857
3653.5,0.07737305
3653.6,0.08500244
3653.7,0.08408691
3653.8,0.0779834
3653.9,0.07889893
3654,0.08134033
3654.1,0.08530762
3654.2,0.08378174
3654.3,0.07859375
3654.4,0.07706787
3654.5,0.0792041
3654.6,0.07950928
3654.7,0.07950928
3654.8,0.08164551
3654.9,0.08439209
3655,0.08591797
3655.1,0.08744385
3655.2,0.08652832
3655.3,0.08591797
3655.4,0.08347656
3655.5,0.08103516
3655.6,0.07889893
3655.7,0.07981445
3655.8,0.07767822
3655.9,0.08072998
3656,0.07767822
3656.1,0.07767822
3656.2,0.07706787
3656.3,0.07737305
3656.4,0.07615234
3656.5,0.07889893
3656.6,0.07584717
3656.7,0.07828857
3656.8,0.07706787
3656.9,0.0792041
3657,0.0779834
3657.1,0.08011963
3657.2,0.0792041
3657.3,0.08286621
3657.4,0.08164551
3657.5,0.08408691
3657.6,0.08530762
3657.7,0.08744385
3657.8,0.08561279
3657.9,0.08561279
3658,0.08378174
3658.1,0.08134033
3658.2,0.07981445
3658.3,0.0779834
3658.4,0.07737305
3658.5,0.0779834
3658.6,0.07828857
3658.7,0.08195068
3658.8,0.08622314
3658.9,0.08530762
3659,0.08469727
3659.1,0.07981445
3659.2,0.07767822
3659.3,0.07859375
3659.4,0.07889893
3659.5,0.08164551
3659.6,0.08317139
3659.7,0.08652832
3659.8,0.08072998
3659.9,0.07645752
3660,0.07767822
3660.1,0.08195068
3660.2,0.08774902
3660.3,0.08378174
3660.4,0.0779834
3660.5,0.07584717
3660.6,0.07950928
3660.7,0.08652832
3660.8,0.0868335
3660.9,0.08530762
3661,0.08195068
3661.1,0.08561279
3661.2,0.08530762
3661.3,0.0792041
3661.4,0.07737305
3661.5,0.08134033
3661.6,0.08744385
3661.7,0.07828857
3661.8,0.07889893
3661.9,0.08561279
3662,0.08225586
3662.1,0.07706787
3662.2,0.08103516
3662.3,0.08652832
3662.4,0.08408691
3662.5,0.0792041
3662.6,0.07706787
3662.7,0.0779834
3662.8,0.07950928
3662.9,0.08256104
3663,0.08408691
3663.1,0.08530762
3663.2,0.08591797
3663.3,0.08530762
3663.4,0.0804248
3663.5,0.08011963
3663.6,0.07859375
3663.7,0.07737305
3663.8,0.07737305
3663.9,0.07767822
3664,0.07645752
3664.1,0.07737305
3664.2,0.0767627
3664.3,0.0779834
3664.4,0.07859375
3664.5,0.0767627
3664.6,0.07706787
3664.7,0.07767822
3664.8,0.07767822
3664.9,0.07889893
3665,0.07615234
3665.1,0.0779834
3665.2,0.0767627
3665.3,0.07615234
3665.4,0.07584717
3665.5,0.07859375
3665.6,0.07523682
3665.7,0.07493164
3665.8,0.0767627
3665.9,0.0779834
3666,0.07737305
3666.1,0.07828857
3666.2,0.0804248
3666.3,0.08286621
3666.4,0.08317139
3666.5,0.08530762
3666.6,0.08652832
3666.7,0.08652832
3666.8,0.08347656
3666.9,0.08072998
3667,0.07950928
3667.1,0.07401611
3667.2,0.07737305
3667.3,0.07981445
3667.4,0.08225586
3667.5,0.0868335
3667.6,0.08591797
3667.7,0.08195068
3667.8,0.07859375
3667.9,0.07706787
3668,0.07645752
3668.1,0.08195068
3668.2,0.08713867
3668.3,0.08347656
3668.4,0.0792041
3668.5,0.07584717
3668.6,0.07706787
3668.7,0.08500244
3668.8,0.08561279
3668.9,0.08072998
3669,0.0779834
3669.1,0.0767627
3669.2,0.07645752
3669.3,0.07889893
3669.4,0.07737305
3669.5,0.07767822
3669.6,0.07859375
3669.7,0.08256104
3669.8,0.08591797
3669.9,0.07950928
3670,0.0779834
3670.1,0.08286621
3670.2,0.08530762
3670.3,0.0779834
3670.4,0.07859375
3670.5,0.08469727
3670.6,0.08378174
3670.7,0.07950928
3670.8,0.07706787
3670.9,0.07767822
3671,0.07981445
3671.1,0.08286621
3671.2,0.08500244
3671.3,0.08500244
3671.4,0.08408691
3671.5,0.08347656
3671.6,0.08134033
3671.7,0.0792041
3671.8,0.0792041
3671.9,0.07737305
3672,0.0779834
3672.1,0.07645752
3672.2,0.07767822
3672.3,0.07706787
3672.4,0.07889893
3672.5,0.07950928
3672.6,0.07828857
3672.7,0.07889893
3672.8,0.0792041
3672.9,0.07950928
3673,0.0792041
3673.1,0.07950928
3673.2,0.08011963
3673.3,0.08103516
3673.4,0.0804248
3673.5,0.08011963
3673.6,0.07981445
3673.7,0.07889893
3673.8,0.07889893
3673.9,0.07859375
3674,0.07767822
3674.1,0.07859375
3674.2,0.0779834
3674.3,0.07859375
3674.4,0.07584717
3674.5,0.07615234
3674.6,0.0767627
3674.7,0.07828857
3674.8,0.08072998
3674.9,0.08256104
3675,0.08317139
3675.1,0.08439209
3675.2,0.08652832
3675.3,0.08530762
3675.4,0.08347656
3675.5,0.08103516
3675.6,0.07889893
3675.7,0.07767822
3675.8,0.07767822
3675.9,0.07859375
3676,0.08256104
3676.1,0.08591797
3676.2,0.08591797
3676.3,0.08225586
3676.4,0.07950928
3676.5,0.0767627
3676.6,0.0767627
3676.7,0.08317139
3676.8,0.08835938
3676.9,0.08195068
3677,0.07859375
3677.1,0.07584717
3677.2,0.08072998
3677.3,0.08408691
3677.4,0.08530762
3677.5,0.08347656
3677.6,0.08286621
3677.7,0.08317139
3677.8,0.08591797
3677.9,0.08408691
3678,0.07767822
3678.1,0.07493164
3678.2,0.08286621
3678.3,0.08500244
3678.4,0.08011963
3678.5,0.07950928
3678.6,0.08469727
3678.7,0.07859375
3678.8,0.07828857
3678.9,0.08286621
3679,0.08774902
3679.1,0.08317139
3679.2,0.07889893
3679.3,0.07584717
3679.4,0.07859375
3679.5,0.0792041
3679.6,0.08500244
3679.7,0.08591797
3679.8,0.08561279
3679.9,0.08317139
3680,0.08286621
3680.1,0.0792041
3680.2,0.07828857
3680.3,0.07645752
3680.4,0.0779834
3680.5,0.07584717
3680.6,0.07767822
3680.7,0.07645752
3680.8,0.07767822
3680.9,0.07767822
3681,0.07981445
3681.1,0.07981445
3681.2,0.08011963
3681.3,0.07767822
3681.4,0.07981445
3681.5,0.07981445
3681.6,0.08011963
3681.7,0.0792041
3681.8,0.08011963
3681.9,0.0792041
3682,0.0792041
3682.1,0.0767627
3682.2,0.07889893
3682.3,0.07859375
3682.4,0.07889893
3682.5,0.07645752
3682.6,0.07523682
3682.7,0.07584717
3682.8,0.07523682
3682.9,0.07615234
3683,0.07889893
3683.1,0.08164551
3683.2,0.08317139
3683.3,0.08561279
3683.4,0.08591797
3683.5,0.08317139
3683.6,0.08164551
3683.7,0.0804248
3683.8,0.08011963
3683.9,0.07767822
3684,0.07645752
3684.1,0.07981445
3684.2,0.08317139
3684.3,0.08530762
3684.4,0.08408691
3684.5,0.08134033
3684.6,0.0779834
3684.7,0.0767627
3684.8,0.08011963
3684.9,0.08378174
3685,0.08591797
3685.1,0.08134033
3685.2,0.07767822
3685.3,0.07828857
3685.4,0.08164551
3685.5,0.08500244
3685.6,0.08286621
3685.7,0.07981445
3685.8,0.0779834
3685.9,0.07737305
3686,0.07737305
3686.1,0.07706787
3686.2,0.07889893
3686.3,0.08072998
3686.4,0.08713867
3686.5,0.07889893
3686.6,0.07859375
3686.7,0.08378174
3686.8,0.08225586
3686.9,0.07645752
3687,0.08072998
3687.1,0.0868335
3687.2,0.08164551
3687.3,0.0767627
3687.4,0.0779834
3687.5,0.0792041
3687.6,0.08256104
3687.7,0.08652832
3687.8,0.08439209
3687.9,0.08134033
3688,0.07889893
3688.1,0.07859375
3688.2,0.07645752
3688.3,0.07706787
3688.4,0.0779834
3688.5,0.07981445
3688.6,0.08103516
3688.7,0.07981445
3688.8,0.08134033
3688.9,0.08195068
3689,0.08469727
3689.1,0.08378174
3689.2,0.08500244
3689.3,0.08561279
3689.4,0.08500244
3689.5,0.08561279
3689.6,0.08469727
3689.7,0.08439209
3689.8,0.08530762
3689.9,0.0868335
3690,0.08561279
3690.1,0.08652832
3690.2,0.08469727
3690.3,0.08286621
3690.4,0.08469727
3690.5,0.08347656
3690.6,0.08195068
3690.7,0.08134033
3690.8,0.07981445
3690.9,0.07981445
3691,0.0767627
3691.1,0.07737305
3691.2,0.07767822
3691.3,0.07828857
3691.4,0.07767822
3691.5,0.07950928
3691.6,0.07981445
3691.7,0.08347656
3691.8,0.08561279
3691.9,0.08713867
3692,0.08317139
3692.1,0.08317139
3692.2,0.0779834
3692.3,0.07767822
3692.4,0.07737305
3692.5,0.07950928
3692.6,0.08347656
3692.7,0.08774902
3692.8,0.08378174
3692.9,0.0804248
3693,0.0792041
3693.1,0.07645752
3693.2,0.07981445
3693.3,0.0868335
3693.4,0.08408691
3693.5,0.07981445
3693.6,0.07737305
3693.7,0.07859375
3693.8,0.08561279
3693.9,0.08530762
3694,0.0804248
3694.1,0.07889893
3694.2,0.07706787
3694.3,0.07767822
3694.4,0.07859375
3694.5,0.08011963
3694.6,0.08317139
3694.7,0.08256104
3694.8,0.07706787
3694.9,0.08011963
3695,0.08378174
3695.1,0.08164551
3695.2,0.07706787
3695.3,0.08317139
3695.4,0.08622314
3695.5,0.07737305
3695.6,0.07767822
3695.7,0.07950928
3695.8,0.08347656
3695.9,0.08652832
3696,0.08530762
3696.1,0.07950928
3696.2,0.07859375
3696.3,0.07645752
3696.4,0.0779834
3696.5,0.07859375
3696.6,0.07828857
3696.7,0.08072998
3696.8,0.08225586
3696.9,0.08347656
3697,0.08469727
3697.1,0.08622314
3697.2,0.08713867
3697.3,0.08408691
3697.4,0.08744385
3697.5,0.08530762
3697.6,0.08652832
3697.7,0.08622314
3697.8,0.08408691
3697.9,0.08744385
3698,0.08652832
3698.1,0.08530762
3698.2,0.08469727
3698.3,0.08622314
3698.4,0.08500244
3698.5,0.08561279
3698.6,0.08713867
3698.7,0.08500244
3698.8,0.08530762
3698.9,0.08530762
3699,0.08530762
3699.1,0.08469727
3699.2,0.08317139
3699.3,0.08225586
3699.4,0.08378174
3699.5,0.0792041
3699.6,0.07737305
3699.7,0.07615234
3699.8,0.07737305
3699.9,0.07615234
3700,0.0804248
3700.1,0.07981445
3700.2,0.08378174
3700.3,0.08500244
3700.4,0.08469727
3700.5,0.08378174
3700.6,0.08256104
3700.7,0.0779834
3700.8,0.0792041
3700.9,0.07737305
3701,0.07950928
3701.1,0.08378174
3701.2,0.08652832
3701.3,0.08317139
3701.4,0.07859375
3701.5,0.07859375
3701.6,0.07767822
3701.7,0.08347656
3701.8,0.08591797
3701.9,0.08256104
3702,0.07859375
3702.1,0.07554199
3702.2,0.08256104
3702.3,0.08561279
3702.4,0.08469727
3702.5,0.07981445
3702.6,0.08164551
3702.7,0.08134033
3702.8,0.08164551
3702.9,0.08347656
3703,0.08469727
3703.1,0.07950928
3703.2,0.07767822
3703.3,0.08439209
3703.4,0.08408691
3703.5,0.07767822
3703.6,0.08225586
3703.7,0.08530762
3703.8,0.07889893
3703.9,0.07493164
3704,0.08134033
3704.1,0.08774902
3704.2,0.08591797
3704.3,0.08011963
3704.4,0.07737305
3704.5,0.0767627
3704.6,0.0792041
3704.7,0.0792041
3704.8,0.08256104
3704.9,0.08378174
3705,0.08591797
3705.1,0.08622314
3705.2,0.08622314
3705.3,0.08469727
3705.4,0.08164551
3705.5,0.08072998
3705.6,0.07950928
3705.7,0.07645752
3705.8,0.07859375
3705.9,0.07706787
3706,0.0767627
3706.1,0.07767822
3706.2,0.0779834
3706.3,0.07584717
3706.4,0.07615234
3706.5,0.0779834
3706.6,0.0779834
3706.7,0.07706787
3706.8,0.07615234
3706.9,0.0767627
3707,0.07767822
3707.1,0.07706787
3707.2,0.07706787
3707.3,0.07706787
3707.4,0.07645752
3707.5,0.07737305
3707.6,0.07828857
3707.7,0.07767822
3707.8,0.07981445
3707.9,0.08011963
3708,0.08286621
3708.1,0.08408691
3708.2,0.08561279
3708.3,0.08622314
3708.4,0.08591797
3708.5,0.08378174
3708.6,0.0804248
3708.7,0.07981445
3708.8,0.0779834
3708.9,0.07554199
3709,0.07737305
3709.1,0.08072998
3709.2,0.08530762
3709.3,0.08744385
3709.4,0.08439209
3709.5,0.08225586
3709.6,0.0767627
3709.7,0.07706787
3709.8,0.07737305
3709.9,0.08469727
3710,0.08622314
3710.1,0.08378174
3710.2,0.08011963
3710.3,0.07767822
3710.4,0.07706787
3710.5,0.08256104
3710.6,0.08744385
3710.7,0.08164551
3710.8,0.08164551
3710.9,0.0779834
3711,0.0792041
3711.1,0.0792041
3711.2,0.08286621
3711.3,0.08591797
3711.4,0.0804248
3711.5,0.07889893
3711.6,0.08286621
3711.7,0.08500244
3711.8,0.0767627
3711.9,0.07950928
3712,0.0868335
3712.1,0.0804248
3712.2,0.0767627
3712.3,0.08164551
3712.4,0.08500244
3712.5,0.08500244
3712.6,0.07981445
3712.7,0.07645752
3712.8,0.07706787
3712.9,0.07981445
3713,0.08225586
3713.1,0.08408691
3713.2,0.08530762
3713.3,0.08622314
3713.4,0.08500244
3713.5,0.08317139
3713.6,0.08072998
3713.7,0.07950928
3713.8,0.07737305
3713.9,0.0779834
3714,0.0767627
3714.1,0.0779834
3714.2,0.07554199
3714.3,0.07828857
3714.4,0.07981445
3714.5,0.07706787
3714.6,0.07828857
3714.7,0.07889893
3714.8,0.07828857
3714.9,0.07981445
3715,0.0792041
3715.1,0.08011963
3715.2,0.07767822
3715.3,0.07950928
3715.4,0.0767627
3715.5,0.07950928
3715.6,0.0767627
3715.7,0.07706787
3715.8,0.07706787
3715.9,0.07706787
3716,0.07523682
3716.1,0.07523682
3716.2,0.0767627
3716.3,0.0767627
3716.4,0.08072998
3716.5,0.08011963
3716.6,0.08408691
3716.7,0.08622314
3716.8,0.08469727
3716.9,0.08500244
3717,0.08408691
3717.1,0.07859375
3717.2,0.07889893
3717.3,0.0779834
3717.4,0.07706787
3717.5,0.07889893
3717.6,0.08408691
3717.7,0.08469727
3717.8,0.08622314
3717.9,0.08103516
3718,0.07889893
3718.1,0.0767627
3718.2,0.0779834
3718.3,0.08317139
3718.4,0.0880542
3718.5,0.08164551
3718.6,0.0779834
3718.7,0.07737305
3718.8,0.0792041
3718.9,0.08408691
3719,0.08561279
3719.1,0.08286621
3719.2,0.07889893
3719.3,0.07828857
3719.4,0.07889893
3719.5,0.08256104
3719.6,0.08378174
3719.7,0.08591797
3719.8,0.07889893
3719.9,0.0792041
3720,0.08317139
3720.1,0.08195068
3720.2,0.07828857
3720.3,0.08225586
3720.4,0.08408691
3720.5,0.0792041
3720.6,0.07859375
3720.7,0.07950928
3720.8,0.08225586
3720.9,0.08713867
3721,0.08561279
3721.1,0.0804248
3721.2,0.07706787
3721.3,0.07706787
3721.4,0.07706787
3721.5,0.07889893
3721.6,0.08195068
3721.7,0.08317139
3721.8,0.08225586
3721.9,0.08408691
3722,0.08561279
3722.1,0.08622314
3722.2,0.08439209
3722.3,0.08500244
3722.4,0.0868335
3722.5,0.08500244
3722.6,0.08561279
3722.7,0.08530762
3722.8,0.08469727
3722.9,0.08225586
3723,0.08408691
3723.1,0.08469727
3723.2,0.08591797
3723.3,0.08378174
3723.4,0.08530762
3723.5,0.08561279
3723.6,0.08317139
3723.7,0.08591797
3723.8,0.08622314
3723.9,0.0868335
3724,0.08561279
3724.1,0.08439209
3724.2,0.08347656
3724.3,0.08103516
3724.4,0.08103516
3724.5,0.08256104
3724.6,0.08164551
3724.7,0.07889893
3724.8,0.07706787
3724.9,0.07615234
3725,0.07584717
3725.1,0.07859375
3725.2,0.08286621
3725.3,0.08591797
3725.4,0.08744385
3725.5,0.08469727
3725.6,0.08072998
3725.7,0.07828857
3725.8,0.07706787
3725.9,0.07737305
3726,0.07981445
3726.1,0.08591797
3726.2,0.08561279
3726.3,0.08408691
3726.4,0.07950928
3726.5,0.0767627
3726.6,0.07828857
3726.7,0.08378174
3726.8,0.08835938
3726.9,0.08256104
3727,0.07737305
3727.1,0.07615234
3727.2,0.08286621
3727.3,0.08744385
3727.4,0.08256104
3727.5,0.08134033
3727.6,0.07889893
3727.7,0.08011963
3727.8,0.08195068
3727.9,0.08561279
3728,0.08439209
3728.1,0.07859375
3728.2,0.07889893
3728.3,0.08591797
3728.4,0.07981445
3728.5,0.0779834
3728.6,0.08347656
3728.7,0.08408691
3728.8,0.07889893
3728.9,0.07737305
3729,0.08134033
3729.1,0.08622314
3729.2,0.08439209
3729.3,0.07889893
3729.4,0.07950928
3729.5,0.07554199
3729.6,0.07950928
3729.7,0.07981445
3729.8,0.08225586
3729.9,0.08164551
3730,0.08469727
3730.1,0.08439209
3730.2,0.08652832
3730.3,0.08408691
3730.4,0.08317139
3730.5,0.08408691
3730.6,0.08408691
3730.7,0.08256104
3730.8,0.07889893
3730.9,0.07981445
3731,0.08103516
3731.1,0.07859375
3731.2,0.07981445
3731.3,0.0792041
3731.4,0.0792041
3731.5,0.07889893
3731.6,0.07859375
3731.7,0.08011963
3731.8,0.07981445
3731.9,0.07859375
3732,0.08011963
3732.1,0.0804248
3732.2,0.08072998
3732.3,0.08317139
3732.4,0.08256104
3732.5,0.08317139
3732.6,0.08378174
3732.7,0.08561279
3732.8,0.0868335
3732.9,0.08530762
3733,0.08347656
3733.1,0.08103516
3733.2,0.07950928
3733.3,0.07828857
3733.4,0.07767822
3733.5,0.07767822
3733.6,0.07737305
3733.7,0.0792041
3733.8,0.08256104
3733.9,0.08530762
3734,0.08622314
3734.1,0.08347656
3734.2,0.07889893
3734.3,0.0792041
3734.4,0.07706787
3734.5,0.07737305
3734.6,0.08561279
3734.7,0.08622314
3734.8,0.08439209
3734.9,0.0779834
3735,0.07584717
3735.1,0.07767822
3735.2,0.08500244
3735.3,0.08469727
3735.4,0.08195068
3735.5,0.07706787
3735.6,0.07737305
3735.7,0.08134033
3735.8,0.08561279
3735.9,0.08439209
3736,0.0868335
3736.1,0.08591797
3736.2,0.08561279
3736.3,0.0804248
3736.4,0.07767822
3736.5,0.07981445
3736.6,0.08561279
3736.7,0.07859375
3736.8,0.07981445
3736.9,0.08408691
3737,0.08439209
3737.1,0.07737305
3737.2,0.0779834
3737.3,0.08195068
3737.4,0.08561279
3737.5,0.08439209
3737.6,0.07859375
3737.7,0.07767822
3737.8,0.0779834
3737.9,0.07737305
3738,0.08072998
3738.1,0.08286621
3738.2,0.08408691
3738.3,0.08530762
3738.4,0.08622314
3738.5,0.08591797
3738.6,0.08378174
3738.7,0.08500244
3738.8,0.08225586
3738.9,0.08134033
3739,0.08286621
3739.1,0.07889893
3739.2,0.07889893
3739.3,0.07584717
3739.4,0.0779834
3739.5,0.0779834
3739.6,0.08072998
3739.7,0.07767822
3739.8,0.07889893
3739.9,0.0779834
3740,0.07859375
3740.1,0.0792041
3740.2,0.07889893
3740.3,0.08103516
3740.4,0.08225586
3740.5,0.08286621
3740.6,0.08286621
3740.7,0.08439209
3740.8,0.08469727
3740.9,0.08561279
3741,0.08744385
3741.1,0.08561279
3741.2,0.08439209
3741.3,0.08256104
3741.4,0.07859375
3741.5,0.07859375
3741.6,0.07828857
3741.7,0.07767822
3741.8,0.0779834
3741.9,0.08103516
3742,0.08225586
3742.1,0.08469727
3742.2,0.08561279
3742.3,0.08378174
3742.4,0.08164551
3742.5,0.07950928
3742.6,0.0767627
3742.7,0.07889893
3742.8,0.08164551
3742.9,0.08408691
3743,0.08561279
3743.1,0.08195068
3743.2,0.07950928
3743.3,0.07737305
3743.4,0.07767822
3743.5,0.08561279
3743.6,0.08622314
3743.7,0.08072998
3743.8,0.07859375
3743.9,0.07767822
3744,0.08317139
3744.1,0.08591797
3744.2,0.08591797
3744.3,0.08591797
3744.4,0.08500244
3744.5,0.08469727
3744.6,0.07859375
3744.7,0.07889893
3744.8,0.08072998
3744.9,0.08500244
3745,0.07767822
3745.1,0.07950928
3745.2,0.08622314
3745.3,0.08072998
3745.4,0.07584717
3745.5,0.08164551
3745.6,0.08530762
3745.7,0.08347656
3745.8,0.07889893
3745.9,0.07706787
3746,0.0779834
3746.1,0.08103516
3746.2,0.08408691
3746.3,0.08530762
3746.4,0.08561279
3746.5,0.08408691
3746.6,0.08286621
3746.7,0.0804248
3746.8,0.0779834
3746.9,0.07828857
3747,0.07737305
3747.1,0.07584717
3747.2,0.07706787
3747.3,0.07737305
3747.4,0.07706787
3747.5,0.07828857
3747.6,0.07859375
3747.7,0.07889893
3747.8,0.07950928
3747.9,0.0792041
3748,0.0804248
3748.1,0.08011963
3748.2,0.07767822
3748.3,0.08134033
3748.4,0.0804248
3748.5,0.0804248
3748.6,0.07859375
3748.7,0.07706787
3748.8,0.07828857
3748.9,0.07615234
3749,0.0779834
3749.1,0.07828857
3749.2,0.07706787
3749.3,0.07523682
3749.4,0.07584717
3749.5,0.0779834
3749.6,0.07767822
3749.7,0.08317139
3749.8,0.08317139
3749.9,0.08500244
3750,0.08591797
3750.1,0.08408691
3750.2,0.08225586
3750.3,0.0804248
3750.4,0.07859375
3750.5,0.07828857
3750.6,0.07737305
3750.7,0.07859375
3750.8,0.08347656
3750.9,0.08500244
3751,0.08591797
3751.1,0.08286621
3751.2,0.07859375
3751.3,0.07615234
3751.4,0.07645752
3751.5,0.08164551
3751.6,0.08530762
3751.7,0.08500244
3751.8,0.07981445
3751.9,0.07645752
3752,0.07706787
3752.1,0.08561279
3752.2,0.08347656
3752.3,0.08072998
3752.4,0.07737305
3752.5,0.0767627
3752.6,0.0779834
3752.7,0.07859375
3752.8,0.07584717
3752.9,0.07554199
3753,0.08134033
3753.1,0.08439209
3753.2,0.0779834
3753.3,0.07950928
3753.4,0.08500244
3753.5,0.08225586
3753.6,0.07584717
3753.7,0.08103516
3753.8,0.08591797
3753.9,0.08072998
3754,0.07706787
3754.1,0.08011963
3754.2,0.08103516
3754.3,0.08317139
3754.4,0.08561279
3754.5,0.08439209
3754.6,0.07981445
3754.7,0.07767822
3754.8,0.07889893
3754.9,0.07737305
3755,0.0779834
3755.1,0.08011963
3755.2,0.0792041
3755.3,0.0804248
3755.4,0.08164551
3755.5,0.08408691
3755.6,0.08317139
3755.7,0.08317139
3755.8,0.08286621
3755.9,0.08500244
3756,0.08713867
3756.1,0.08713867
3756.2,0.08652832
3756.3,0.08439209
3756.4,0.08439209
3756.5,0.08622314
3756.6,0.08652832
3756.7,0.08500244
3756.8,0.08591797
3756.9,0.08652832
3757,0.08408691
3757.1,0.08317139
3757.2,0.08225586
3757.3,0.08225586
3757.4,0.08256104
3757.5,0.0804248
3757.6,0.07950928
3757.7,0.07767822
3757.8,0.0767627
3757.9,0.07523682
3758,0.07737305
3758.1,0.07645752
3758.2,0.07828857
3758.3,0.08011963
3758.4,0.08500244
3758.5,0.08500244
3758.6,0.08652832
3758.7,0.08469727
3758.8,0.08134033
3758.9,0.07950928
3759,0.07706787
3759.1,0.07889893
3759.2,0.07859375
3759.3,0.08347656
3759.4,0.08622314
3759.5,0.08347656
3759.6,0.07950928
3759.7,0.07767822
3759.8,0.0779834
3759.9,0.0804248
3760,0.08591797
3760.1,0.08469727
3760.2,0.07981445
3760.3,0.07645752
3760.4,0.0767627
3760.5,0.08530762
3760.6,0.08652832
3760.7,0.08256104
3760.8,0.07950928
3760.9,0.0779834
3761,0.07615234
3761.1,0.0779834
3761.2,0.08011963
3761.3,0.08500244
3761.4,0.08408691
3761.5,0.0779834
3761.6,0.07981445
3761.7,0.08530762
3761.8,0.07950928
3761.9,0.0767627
3762,0.08256104
3762.1,0.0868335
3762.2,0.07889893
3762.3,0.07737305
3762.4,0.07950928
3762.5,0.08225586
3762.6,0.08652832
3762.7,0.08713867
3762.8,0.08134033
3762.9,0.07859375
3763,0.07859375
3763.1,0.07706787
3763.2,0.07615234
3763.3,0.0779834
3763.4,0.08011963
3763.5,0.07950928
3763.6,0.0804248
3763.7,0.08225586
3763.8,0.08256104
3763.9,0.08317139
3764,0.08530762
3764.1,0.08774902
3764.2,0.08622314
3764.3,0.08439209
3764.4,0.0868335
3764.5,0.0868335
3764.6,0.08500244
3764.7,0.08713867
3764.8,0.08713867
3764.9,0.08652832
3765,0.08774902
3765.1,0.08500244
3765.2,0.08622314
3765.3,0.08469727
3765.4,0.08408691
3765.5,0.08500244
3765.6,0.08378174
3765.7,0.0804248
3765.8,0.08072998
3765.9,0.0804248
3766,0.07706787
3766.1,0.07767822
3766.2,0.07859375
3766.3,0.0779834
3766.4,0.07706787
3766.5,0.07584717
3766.6,0.07706787
3766.7,0.08134033
3766.8,0.08317139
3766.9,0.08500244
3767,0.08774902
3767.1,0.08286621
3767.2,0.07950928
3767.3,0.0792041
3767.4,0.07523682
3767.5,0.07737305
3767.6,0.08195068
3767.7,0.08622314
3767.8,0.08622314
3767.9,0.08164551
3768,0.07767822
3768.1,0.07706787
3768.2,0.0792041
3768.3,0.08469727
3768.4,0.08622314
3768.5,0.08195068
3768.6,0.07554199
3768.7,0.0767627
3768.8,0.08469727
3768.9,0.08591797
3769,0.08134033
3769.1,0.07767822
3769.2,0.07554199
3769.3,0.07493164
3769.4,0.07767822
3769.5,0.07615234
3769.6,0.07767822
3769.7,0.08286621
3769.8,0.08591797
3769.9,0.07828857
3770,0.0779834
3770.1,0.08530762
3770.2,0.08072998
3770.3,0.0767627
3770.4,0.08103516
3770.5,0.08622314
3770.6,0.08347656
3770.7,0.07645752
3770.8,0.07767822
3770.9,0.0804248
3771,0.08469727
3771.1,0.08591797
3771.2,0.08286621
3771.3,0.08225586
3771.4,0.07706787
3771.5,0.0792041
3771.6,0.07706787
3771.7,0.0792041
3771.8,0.0779834
3771.9,0.0792041
3772,0.07981445
3772.1,0.08134033
3772.2,0.08134033
3772.3,0.08134033
3772.4,0.08134033
3772.5,0.08286621
3772.6,0.08317139
3772.7,0.08317139
3772.8,0.08347656
3772.9,0.08317139
3773,0.08469727
3773.1,0.08195068
3773.2,0.08286621
3773.3,0.08317139
3773.4,0.08317139
3773.5,0.08469727
3773.6,0.08256104
3773.7,0.08103516
3773.8,0.08072998
3773.9,0.07889893
3774,0.0779834
3774.1,0.07889893
3774.2,0.07859375
3774.3,0.07645752
3774.4,0.0767627
3774.5,0.07645752
3774.6,0.07706787
3774.7,0.07767822
3774.8,0.08195068
3774.9,0.08469727
3775,0.08469727
3775.1,0.08530762
3775.2,0.08408691
3775.3,0.08378174
3775.4,0.07950928
3775.5,0.07859375
3775.6,0.07859375
3775.7,0.07737305
3775.8,0.08195068
3775.9,0.08561279
3776,0.08652832
3776.1,0.08072998
3776.2,0.08011963
3776.3,0.07706787
3776.4,0.0804248
3776.5,0.08256104
3776.6,0.08591797
3776.7,0.08225586
3776.8,0.07706787
3776.9,0.07584717
3777,0.08225586
3777.1,0.08713867
3777.2,0.08439209
3777.3,0.07828857
3777.4,0.07554199
3777.5,0.07706787
3777.6,0.07828857
3777.7,0.07950928
3777.8,0.0779834
3777.9,0.07828857
3778,0.0792041
3778.1,0.08622314
3778.2,0.07981445
3778.3,0.07828857
3778.4,0.08347656
3778.5,0.08378174
3778.6,0.0779834
3778.7,0.07981445
3778.8,0.08500244
3778.9,0.08347656
3779,0.0779834
3779.1,0.07767822
3779.2,0.08011963
3779.3,0.08134033
3779.4,0.08530762
3779.5,0.08561279
3779.6,0.08317139
3779.7,0.08164551
3779.8,0.07859375
3779.9,0.0779834
3780,0.07706787
3780.1,0.07523682
3780.2,0.07767822
3780.3,0.07859375
3780.4,0.0792041
3780.5,0.07981445
3780.6,0.08195068
3780.7,0.0804248
3780.8,0.08103516
3780.9,0.08164551
3781,0.08256104
3781.1,0.08317139
3781.2,0.08408691
3781.3,0.08347656
3781.4,0.08500244
3781.5,0.08286621
3781.6,0.08378174
3781.7,0.08256104
3781.8,0.08164551
3781.9,0.08317139
3782,0.08317139
3782.1,0.08072998
3782.2,0.07859375
3782.3,0.07889893
3782.4,0.0792041
3782.5,0.07859375
3782.6,0.07981445
3782.7,0.07737305
3782.8,0.07767822
3782.9,0.07584717
3783,0.07615234
3783.1,0.07706787
3783.2,0.0792041
3783.3,0.08317139
3783.4,0.08622314
3783.5,0.0868335
3783.6,0.08317139
3783.7,0.08347656
3783.8,0.07981445
3783.9,0.0767627
3784,0.07767822
3784.1,0.07737305
3784.2,0.08164551
3784.3,0.08347656
3784.4,0.08622314
3784.5,0.08347656
3784.6,0.08103516
3784.7,0.07706787
3784.8,0.0767627
3784.9,0.07981445
3785,0.08561279
3785.1,0.08561279
3785.2,0.0804248
3785.3,0.07554199
3785.4,0.0779834
3785.5,0.08408691
3785.6,0.08561279
3785.7,0.08134033
3785.8,0.07737305
3785.9,0.07828857
3786,0.07645752
3786.1,0.07706787
3786.2,0.0792041
3786.3,0.08286621
3786.4,0.08744385
3786.5,0.07889893
3786.6,0.0767627
3786.7,0.08225586
3786.8,0.08408691
3786.9,0.07767822
3787,0.08195068
3787.1,0.08500244
3787.2,0.08195068
3787.3,0.07645752
3787.4,0.07889893
3787.5,0.08256104
3787.6,0.08652832
3787.7,0.08408691
3787.8,0.08134033
3787.9,0.07767822
3788,0.07706787
3788.1,0.0767627
3788.2,0.08011963
3788.3,0.07981445
3788.4,0.08195068
3788.5,0.08164551
3788.6,0.08561279
3788.7,0.08500244
3788.8,0.08652832
3788.9,0.08622314
3789,0.08561279
3789.1,0.08439209
3789.2,0.08500244
3789.3,0.08591797
3789.4,0.08561279
3789.5,0.08378174
3789.6,0.08500244
3789.7,0.08378174
3789.8,0.08195068
3789.9,0.08408691
3790,0.08439209
3790.1,0.08469727
3790.2,0.08561279
3790.3,0.08469727
3790.4,0.08469727
3790.5,0.0868335
3790.6,0.08561279
3790.7,0.08500244
3790.8,0.0868335
3790.9,0.0868335
3791,0.08530762
3791.1,0.08134033
3791.2,0.08225586
3791.3,0.07889893
3791.4,0.07950928
3791.5,0.07767822
3791.6,0.07767822
3791.7,0.07584717
3791.8,0.07828857
3791.9,0.08072998
3792,0.08439209
3792.1,0.08591797
3792.2,0.08561279
3792.3,0.08408691
3792.4,0.08134033
3792.5,0.07737305
3792.6,0.0767627
3792.7,0.07828857
3792.8,0.08317139
3792.9,0.08500244
3793,0.08591797
3793.1,0.07950928
3793.2,0.07828857
3793.3,0.07645752
3793.4,0.08103516
3793.5,0.08530762
3793.6,0.08347656
3793.7,0.07859375
3793.8,0.07737305
3793.9,0.07981445
3794,0.08530762
3794.1,0.08561279
3794.2,0.08378174
3794.3,0.08072998
3794.4,0.08347656
3794.5,0.08713867
3794.6,0.08591797
3794.7,0.08072998
3794.8,0.07737305
3794.9,0.08103516
3795,0.08439209
3795.1,0.07889893
3795.2,0.08164551
3795.3,0.08622314
3795.4,0.08103516
3795.5,0.0767627
3795.6,0.0792041
3795.7,0.08286621
3795.8,0.08469727
3795.9,0.08530762
3796,0.07950928
3796.1,0.07828857
3796.2,0.07554199
3796.3,0.07737305
3796.4,0.08011963
3796.5,0.08164551
3796.6,0.08378174
3796.7,0.08622314
3796.8,0.08744385
3796.9,0.08622314
3797,0.08622314
3797.1,0.08530762
3797.2,0.08408691
3797.3,0.08378174
3797.4,0.08500244
3797.5,0.08256104
3797.6,0.08164551
3797.7,0.08011963
3797.8,0.08134033
3797.9,0.07981445
3798,0.08072998
3798.1,0.08225586
3798.2,0.07950928
3798.3,0.08072998
3798.4,0.08195068
3798.5,0.08347656
3798.6,0.08469727
3798.7,0.08622314
3798.8,0.08439209
3798.9,0.0868335
3799,0.08561279
3799.1,0.08713867
3799.2,0.08652832
3799.3,0.08530762
3799.4,0.08378174
3799.5,0.08256104
3799.6,0.07889893
3799.7,0.0779834
3799.8,0.07828857
3799.9,0.07615234
3800,0.07371094
3800.1,0.0767627
3800.2,0.07706787
3800.3,0.08134033
3800.4,0.08439209
3800.5,0.0880542
3800.6,0.08500244
3800.7,0.08286621
3800.8,0.08011963
3800.9,0.08011963
3801,0.07981445
3801.1,0.08530762
3801.2,0.08652832
3801.3,0.08713867
3801.4,0.08195068
3801.5,0.07371094
3801.6,0.07401611
3801.7,0.07767822
3801.8,0.08439209
3801.9,0.07859375
3802,0.07493164
3802.1,0.07218506
3802.2,0.0767627
3802.3,0.08286621
3802.4,0.08256104
3802.5,0.08866455
3802.6,0.08622314
3802.7,0.0868335
3802.8,0.08652832
3802.9,0.0892749
3803,0.09171631
3803.1,0.08835938
3803.2,0.08439209
3803.3,0.08835938
3803.4,0.09110596
3803.5,0.0377002
3803.6,0.03617432
3803.7,0.04532959
3803.8,0.04319336
3803.9,0.03647949
3804,0.03617432
3804.1,0.0401416
3804.2,0.04502441
3804.3,0.04471924
3804.4,0.04288818
3804.5,-0.005024414
3804.6,-0.008381348
3804.7,-0.009602051
3804.8,-0.0102124
3804.9,-0.005939941
3805,-0.005634766
3805.1,-0.004414063
3805.2,-0.004719238
3805.3,-0.002583008
3805.4,-0.004108887
3805.5,0.00840332
3805.6,0.009013672
3805.7,0.01053955
3805.8,0.00840332
3805.9,0.01176025
3806,0.01053955
3806.1,0.008708496
3806.2,0.00840332
3806.3,0.01023438
3806.4,0.009318848
3806.5,0.005351563
3806.6,0.003520508
3806.7,0.003520508
3806.8,0.003215332
3806.9,0.004436035
3807,0.002299805
3807.1,0.005046387
3807.2,0.001689453
3807.3,0.00046875
3807.4,-0.001057129
3807.5,0.002910156
3807.6,0.00046875
3807.7,-0.0007519531
3807.8,0.00046875
3807.9,0.001079102
3808,-0.002583008
3808.1,-0.001972656
3808.2,-0.001972656
3808.3,0.001689453
3808.4,0.00626709
3808.5,0.005351563
3808.6,0.004436035
3808.7,0.00260498
3808.8,0.0007739258
3808.9,-0.003498535
3809,-0.002583008
3809.1,-0.004108887
3809.2,-0.002277832
3809.3,0.001384277
3809.4,0.004436035
3809.5,0.005046387
3809.6,0.001994629
3809.7,-0.0007519531
3809.8,-0.001362305
3809.9,-0.00166748
3810,0.007182617
3810.1,0.004436035
3810.2,0.001689453
3810.3,-0.0007519531
3810.4,-0.001362305
3810.5,-0.0001416016
3810.6,0.005046387
3810.7,0.002910156
3810.8,0.0001635742
3810.9,-0.00166748
3811,-0.001972656
3811.1,0.00046875
3811.2,0.002299805
3811.3,0.004436035
3811.4,-0.001057129
3811.5,-0.003193359
3811.6,0.003825684
3811.7,0.004741211
3811.8,-0.00166748
3811.9,0.0007739258
3812,0.005961914
3812.1,0.001079102
3812.2,-0.005024414
3812.3,0.001384277
3812.4,0.003825684
3812.5,0.004741211
3812.6,0.001384277
3812.7,-0.001972656
3812.8,-0.003498535
3812.9,-0.002583008
3813,0.00046875
3813.1,0.003520508
3813.2,0.006572266
3813.3,0.005046387
3813.4,0.003520508
3813.5,0.001994629
3813.6,0.00046875
3813.7,-0.001362305
3813.8,-0.001972656
3813.9,-0.001362305
3814,-0.002888184
3814.1,-0.002583008
3814.2,-0.003193359
3814.3,-0.004414063
3814.4,-0.003498535
3814.5,-0.00166748
3814.6,-0.001972656
3814.7,0.00046875
3814.8,-0.001057129
3814.9,-0.0004467773
3815,0.0007739258
3815.1,-0.001362305
3815.2,-0.0007519531
3815.3,0.001079102
3815.4,0.0007739258
3815.5,-0.0007519531
3815.6,-0.00166748
3815.7,-0.002583008
3815.8,-0.0007519531
3815.9,-0.001362305
3816,-0.00166748
3816.1,-0.001362305
3816.2,-0.003193359
3816.3,-0.003803711
3816.4,-0.002277832
3816.5,-0.002888184
3816.6,-0.003193359
3816.7,-0.001972656
3816.8,0.0001635742
3816.9,0.0001635742
3817,0.005656738
3817.1,0.005046387
3817.2,0.004130859
3817.3,0.005351563
3817.4,-0.0001416016
3817.5,-0.0004467773
3817.6,-0.003803711
3817.7,-0.002888184
3817.8,-0.0007519531
3817.9,0.003520508
3818,0.005656738
3818.1,0.005046387
3818.2,0.001384277
3818.3,-0.004108887
3818.4,-0.001362305
3818.5,-0.001362305
3818.6,0.004436035
3818.7,0.005656738
3818.8,0.002910156
3818.9,-0.002888184
3819,-0.003193359
3819.1,-0.001057129
3819.2,0.00260498
3819.3,0.005656738
3819.4,0.003215332
3819.5,0.0001635742
3819.6,-0.001972656
3819.7,-0.001362305
3819.8,0.004130859
3819.9,0.004130859
3820,-0.002888184
3820.1,0.001994629
3820.2,0.004436035
3820.3,-0.002583008
3820.4,0.001079102
3820.5,0.005961914
3820.6,0.0007739258
3820.7,-0.002888184
3820.8,-0.002583008
3820.9,0.001689453
3821,0.006877441
3821.1,0.003215332
3821.2,0.00046875
3821.3,-0.002888184
3821.4,-0.004414063
3821.5,-0.001362305
3821.6,0.001079102
3821.7,0.003825684
3821.8,0.004741211
3821.9,0.005656738
3822,0.005351563
3822.1,0.007182617
3822.2,0.004741211
3822.3,0.001689453
3822.4,0.0007739258
3822.5,-0.0004467773
3822.6,-0.002583008
3822.7,-0.002888184
3822.8,-0.003498535
3822.9,-0.002583008
3823,-0.003193359
3823.1,-0.004108887
3823.2,-0.001362305
3823.3,-0.002888184
3823.4,-0.003193359
3823.5,-0.003193359
3823.6,-0.003193359
3823.7,-0.003193359
3823.8,-0.00166748
3823.9,-0.00166748
3824,-0.002888184
3824.1,-0.004414063
3824.2,-0.004108887
3824.3,-0.001972656
3824.4,-0.001972656
3824.5,-0.003498535
3824.6,-0.002277832
3824.7,-0.00166748
3824.8,-0.001362305
3824.9,-0.0001416016
3825,0.002299805
3825.1,0.001384277
3825.2,0.007487793
3825.3,0.006877441
3825.4,0.005961914
3825.5,0.004436035
3825.6,0.001079102
3825.7,-0.002888184
3825.8,-0.002888184
3825.9,-0.001972656
3826,-0.002277832
3826.1,0.00046875
3826.2,0.004741211
3826.3,0.00626709
3826.4,0.005046387
3826.5,-0.0001416016
3826.6,-0.00166748
3826.7,-0.002888184
3826.8,-0.001057129
3826.9,0.004741211
3827,0.005961914
3827.1,0.001689453
3827.2,-0.00166748
3827.3,-0.004108887
3827.4,-0.0004467773
3827.5,0.003520508
3827.6,0.004130859
3827.7,0.004130859
3827.8,0.002299805
3827.9,-0.002277832
3828,-0.003193359
3828.1,0.002910156
3828.2,0.005046387
3828.3,-0.003193359
3828.4,0.00260498
3828.5,0.004741211
3828.6,-0.002888184
3828.7,0.001384277
3828.8,0.005046387
3828.9,0.001689453
3829,0.00046875
3829.1,-0.002888184
3829.2,0.002299805
3829.3,0.004436035
3829.4,0.006572266
3829.5,0.00046875
3829.6,-0.001972656
3829.7,-0.002583008
3829.8,-0.002277832
3829.9,-0.00166748
3830,0.00046875
3830.1,0.004741211
3830.2,0.005656738
3830.3,0.00626709
3830.4,0.004130859
3830.5,0.004436035
3830.6,0.001994629
3830.7,0.00046875
3830.8,-0.0007519531
3830.9,-0.00166748
3831,-0.002583008
3831.1,-0.002277832
3831.2,-0.004108887
3831.3,-0.003498535
3831.4,-0.001362305
3831.5,-0.002888184
3831.6,-0.001362305
3831.7,-0.003193359
3831.8,-0.001972656
3831.9,-0.003498535
3832,0.0007739258
3832.1,-0.004108887
3832.2,-0.002888184
3832.3,-0.003803711
3832.4,-0.001972656
3832.5,-0.002888184
3832.6,-0.004108887
3832.7,-0.003498535
3832.8,-0.004108887
3832.9,-0.004108887
3833,-0.005024414
3833.1,-0.003498535
3833.2,-0.003193359
3833.3,-0.001362305
3833.4,0.002299805
3833.5,0.003825684
3833.6,0.005046387
3833.7,0.005656738
3833.8,0.004741211
3833.9,0.002299805
3834,0.0007739258
3834.1,-0.001362305
3834.2,-0.001057129
3834.3,-0.003193359
3834.4,-0.003803711
3834.5,0.003520508
3834.6,0.004436035
3834.7,0.005656738
3834.8,0.003215332
3834.9,0.00046875
3835,-0.003803711
3835.1,-0.001972656
3835.2,0.00046875
3835.3,0.007182617
3835.4,0.004741211
3835.5,-0.001057129
3835.6,-0.003803711
3835.7,-0.002277832
3835.8,-0.0004467773
3835.9,0.0007739258
3836,0.003215332
3836.1,0.0007739258
3836.2,-0.001972656
3836.3,-0.001972656
3836.4,0.0007739258
3836.5,0.00626709
3836.6,-0.001057129
3836.7,-0.001362305
3836.8,0.005656738
3836.9,0.00046875
3837,-0.0004467773
3837.1,0.003825684
3837.2,0.003215332
3837.3,-0.002888184
3837.4,-0.002277832
3837.5,0.001994629
3837.6,0.005961914
3837.7,0.004130859
3837.8,-0.001362305
3837.9,-0.002277832
3838,-0.003193359
3838.1,-0.002277832
3838.2,0.001994629
3838.3,0.005046387
3838.4,0.00626709
3838.5,0.005656738
3838.6,0.005351563
3838.7,0.00046875
3838.8,-0.0007519531
3838.9,-0.002888184
3839,-0.001972656
3839.1,-0.002888184
3839.2,-0.002583008
3839.3,-0.0007519531
3839.4,-0.00166748
3839.5,-0.002277832
3839.6,-0.0007519531
3839.7,0.00046875
3839.8,0.0001635742
3839.9,0.00046875
3840,0.001079102
3840.1,0.0007739258
3840.2,0.001994629
3840.3,0.00260498
3840.4,0.005046387
3840.5,0.004436035
3840.6,0.002910156
3840.7,0.003520508
3840.8,0.0007739258
3840.9,0.003520508
3841,0.002299805
3841.1,0.003825684
3841.2,0.001689453
3841.3,0.00260498
3841.4,-0.0001416016
3841.5,-0.001972656
3841.6,-0.003193359
3841.7,-0.001972656
3841.8,-0.003498535
3841.9,-0.002277832
3842,-0.002277832
3842.1,-0.00166748
3842.2,0.0007739258
3842.3,0.004436035
3842.4,0.005351563
3842.5,0.007792969
3842.6,0.003215332
3842.7,0.0007739258
3842.8,-0.001362305
3842.9,-0.00532959
3843,-0.001972656
3843.1,-0.0001416016
3843.2,0.005046387
3843.3,0.00840332
3843.4,0.002910156
3843.5,-0.0007519531
3843.6,-0.004108887
3843.7,-0.002583008
3843.8,0.002910156
3843.9,0.00626709
3844,0.003825684
3844.1,0.00046875
3844.2,-0.0001416016
3844.3,-0.001972656
3844.4,-0.001972656
3844.5,0.001384277
3844.6,0.004741211
3844.7,0.005046387
3844.8,-0.002888184
3844.9,0.0007739258
3845,0.00626709
3845.1,-0.002888184
3845.2,-0.0007519531
3845.3,0.005351563
3845.4,-0.0001416016
3845.5,-0.003193359
3845.6,0.002299805
3845.7,0.005656738
3845.8,0.003520508
3845.9,-0.004108887
3846,-0.0004467773
3846.1,-0.0007519531
3846.2,0.002910156
3846.3,0.005656738
3846.4,0.005961914
3846.5,0.003215332
3846.6,0.0001635742
3846.7,-0.002583008
3846.8,-0.003803711
3846.9,-0.003803711
3847,-0.002583008
3847.1,-0.0001416016
3847.2,-0.001057129
3847.3,0.0007739258
3847.4,0.00260498
3847.5,0.005351563
3847.6,0.005351563
3847.7,0.005961914
3847.8,0.006572266
3847.9,0.004130859
3848,0.004130859
3848.1,0.005351563
3848.2,0.007792969
3848.3,0.004130859
3848.4,0.004130859
3848.5,0.002910156
3848.6,0.004741211
3848.7,0.003825684
3848.8,0.001689453
3848.9,0.004436035
3849,0.003215332
3849.1,0.002299805
3849.2,0.003520508
3849.3,0.004436035
3849.4,0.004130859
3849.5,0.005961914
3849.6,0.005351563
3849.7,0.006572266
3849.8,0.007182617
3849.9,0.004130859
3850,0.003215332
3850.1,0.001079102
3850.2,-0.001362305
3850.3,-0.00166748
3850.4,-0.001057129
3850.5,-0.002888184
3850.6,-0.001972656
3850.7,-0.001362305
3850.8,0.00046875
3850.9,0.00260498
3851,0.007182617
3851.1,0.003825684
3851.2,0.001994629
3851.3,-0.0001416016
3851.4,-0.004414063
3851.5,-0.003193359
3851.6,0.0001635742
3851.7,0.005656738
3851.8,0.006877441
3851.9,0.001079102
3852,-0.001972656
3852.1,-0.002888184
3852.2,-0.0001416016
3852.3,0.004130859
3852.4,0.005961914
3852.5,0.003520508
3852.6,0.001079102
3852.7,0.00046875
3852.8,0.001689453
3852.9,0.004436035
3853,0.003825684
3853.1,-0.0007519531
3853.2,-0.001057129
3853.3,0.00626709
3853.4,-0.0007519531
3853.5,-0.001972656
3853.6,0.004436035
3853.7,0.0001635742
3853.8,-0.00166748
3853.9,0.001689453
3854,0.006877441
3854.1,0.0007739258
3854.2,-0.002277832
3854.3,-0.003193359
3854.4,-0.0007519531
3854.5,0.007487793
3854.6,0.005656738
3854.7,0.002299805
3854.8,-0.001362305
3854.9,-0.001057129
3855,-0.003193359
3855.1,-0.001972656
3855.2,0.00046875
3855.3,0.003520508
3855.4,0.004436035
3855.5,0.00626709
3855.6,0.005961914
3855.7,0.007182617
3855.8,0.00260498
3855.9,0.003825684
3856,0.00260498
3856.1,0.001079102
3856.2,-0.001057129
3856.3,-0.0001416016
3856.4,-0.003498535
3856.5,-0.003498535
3856.6,-0.003498535
3856.7,-0.002583008
3856.8,-0.002277832
3856.9,-0.002583008
3857,-0.002583008
3857.1,-0.003498535
3857.2,-0.002277832
3857.3,-0.00532959
3857.4,-0.002277832
3857.5,-0.0007519531
3857.6,-0.003803711
3857.7,-0.003193359
3857.8,-0.003498535
3857.9,-0.001972656
3858,-0.002277832
3858.1,-0.001362305
3858.2,-0.002583008
3858.3,0.0007739258
3858.4,-0.0004467773
3858.5,0.003520508
3858.6,0.004436035
3858.7,0.006877441
3858.8,0.00626709
3858.9,0.00626709
3859,0.00260498
3859.1,-0.001057129
3859.2,-0.0007519531
3859.3,-0.003498535
3859.4,-0.002277832
3859.5,-0.001057129
3859.6,0.001079102
3859.7,0.005351563
3859.8,0.005351563
3859.9,0.002910156
3860,-0.001057129
3860.1,-0.004414063
3860.2,-0.002277832
3860.3,0.00046875
3860.4,0.004436035
3860.5,0.005351563
3860.6,0.002910156
3860.7,-0.002277832
3860.8,-0.003803711
3860.9,-0.004414063
3861,-0.003193359
3861.1,-0.002583008
3861.2,-0.001362305
3861.3,0.001384277
3861.4,0.006572266
3861.5,-0.002277832
3861.6,-0.00166748
3861.7,0.004741211
3861.8,0.001384277
3861.9,-0.001362305
3862,0.003825684
3862.1,0.002910156
3862.2,-0.0004467773
3862.3,-0.0004467773
3862.4,0.004130859
3862.5,0.00626709
3862.6,-0.001362305
3862.7,-0.002583008
3862.8,-0.0007519531
3862.9,-0.0001416016
3863,0.002299805
3863.1,0.006572266
3863.2,0.005656738
3863.3,0.002299805
3863.4,-0.001057129
3863.5,-0.002583008
3863.6,-0.003498535
3863.7,-0.003193359
3863.8,-0.002888184
3863.9,0.0007739258
3864,-0.0007519531
3864.1,0.001384277
3864.2,0.002910156
3864.3,0.0007739258
3864.4,0.003520508
3864.5,0.005351563
3864.6,0.007487793
3864.7,0.005961914
3864.8,0.00626709
3864.9,0.00626709
3865,0.00626709
3865.1,0.005961914
3865.2,0.004130859
3865.3,0.006572266
3865.4,0.003215332
3865.5,0.003520508
3865.6,0.001994629
3865.7,0.001689453
3865.8,0.001689453
3865.9,0.001384277
3866,0.002299805
3866.1,0.002910156
3866.2,0.003215332
3866.3,0.00260498
3866.4,0.003215332
3866.5,0.004130859
3866.6,0.004130859
3866.7,0.007487793
3866.8,0.007792969
3866.9,0.005351563
3867,0.003520508
3867.1,0.002299805
3867.2,-0.0001416016
3867.3,-0.001972656
3867.4,-0.00166748
3867.5,-0.003803711
3867.6,-0.001972656
3867.7,-0.002888184
3867.8,0.003215332
3867.9,0.003215332
3868,0.005961914
3868.1,0.00260498
3868.2,0.001384277
3868.3,-0.002888184
3868.4,-0.002583008
3868.5,-0.002583008
3868.6,0.004130859
3868.7,0.004436035
3868.8,0.005046387
3868.9,-0.001362305
3869,-0.002583008
3869.1,-0.004108887
3869.2,-0.0004467773
3869.3,0.001689453
3869.4,-0.002583008
3869.5,-0.00166748
3869.6,-0.00166748
3869.7,-0.0004467773
3869.8,0.004130859
3869.9,-0.001362305
3870,-0.001362305
3870.1,0.004741211
3870.2,-0.001362305
3870.3,-0.0004467773
3870.4,0.005656738
3870.5,0.001994629
3870.6,-0.003803711
3870.7,-0.0004467773
3870.8,0.004130859
3870.9,0.004130859
3871,-0.0004467773
3871.1,-0.003803711
3871.2,-0.0001416016
3871.3,0.00046875
3871.4,0.00260498
3871.5,0.005961914
3871.6,0.005961914
3871.7,0.004130859
3871.8,0.003825684
3871.9,0.001689453
3872,0.0001635742
3872.1,0.00046875
3872.2,-0.001057129
3872.3,-0.001362305
3872.4,-0.002277832
3872.5,-0.0007519531
3872.6,-0.002583008
3872.7,-0.003193359
3872.8,-0.0004467773
3872.9,-0.0007519531
3873,-0.00166748
3873.1,-0.002277832
3873.2,-0.0004467773
3873.3,0.0001635742
3873.4,0.001384277
3873.5,0.001384277
3873.6,0.00260498
3873.7,0.003215332
3873.8,0.004130859
3873.9,0.005656738
3874,0.005046387
3874.1,0.004741211
3874.2,0.005351563
3874.3,0.005961914
3874.4,0.005351563
3874.5,0.004436035
3874.6,0.003215332
3874.7,0.003520508
3874.8,-0.001362305
3874.9,0.0001635742
3875,-0.001362305
3875.1,-0.002583008
3875.2,-0.003498535
3875.3,-0.001362305
3875.4,-0.00166748
3875.5,0.001384277
3875.6,0.004436035
3875.7,0.00626709
3875.8,0.006572266
3875.9,0.002910156
3876,0.0001635742
3876.1,-0.0004467773
3876.2,-0.00532959
3876.3,-0.001362305
3876.4,0.003215332
3876.5,0.00626709
3876.6,0.003215332
3876.7,0.001689453
3876.8,-0.00166748
3876.9,-0.002583008
3877,0.002299805
3877.1,0.004741211
3877.2,0.003215332
3877.3,-0.0004467773
3877.4,-0.002888184
3877.5,-0.003193359
3877.6,-0.00166748
3877.7,-0.001362305
3877.8,-0.002583008
3877.9,-0.002583008
3878,-0.002888184
3878.1,0.003215332
3878.2,0.004436035
3878.3,-0.003498535
3878.4,0.002299805
3878.5,0.005046387
3878.6,-0.0007519531
3878.7,-0.002277832
3878.8,0.00260498
3878.9,0.005656738
3879,-0.0004467773
3879.1,-0.002277832
3879.2,-0.001972656
3879.3,0.001079102
3879.4,0.004436035
3879.5,0.004436035
3879.6,0.005961914
3879.7,-0.0001416016
3879.8,-0.002583008
3879.9,-0.002888184
3880,-0.003193359
3880.1,-0.003193359
3880.2,-0.003193359
3880.3,-0.001057129
3880.4,-0.0004467773
3880.5,0.001689453
3880.6,0.00260498
3880.7,0.003215332
3880.8,0.001994629
3880.9,0.004436035
3881,0.005351563
3881.1,0.006877441
3881.2,0.00626709
3881.3,0.005351563
3881.4,0.005656738
3881.5,0.006572266
3881.6,0.005046387
3881.7,0.006877441
3881.8,0.006877441
3881.9,0.006572266
3882,0.006877441
3882.1,0.00626709
3882.2,0.004741211
3882.3,0.003215332
3882.4,0.005351563
3882.5,0.007792969
3882.6,0.005961914
3882.7,0.003825684
3882.8,0.004130859
3882.9,0.005961914
3883,0.005351563
3883.1,0.00626709
3883.2,0.007487793
3883.3,0.005961914
3883.4,0.005656738
3883.5,0.005046387
3883.6,0.003215332
3883.7,0.0001635742
3883.8,0.003825684
3883.9,0.001384277
3884,-0.001057129
3884.1,-0.001972656
3884.2,-0.004108887
3884.3,-0.002888184
3884.4,-0.003803711
3884.5,0.001384277
3884.6,0.005656738
3884.7,0.005961914
3884.8,0.004741211
3884.9,0.0001635742
3885,-0.00166748
3885.1,-0.005634766
3885.2,0.00046875
3885.3,0.004741211
3885.4,0.006877441
3885.5,0.001994629
3885.6,-0.001972656
3885.7,-0.003193359
3885.8,-0.001362305
3885.9,-0.0007519531
3886,-0.0004467773
3886.1,-0.001972656
3886.2,-0.001972656
3886.3,-0.002888184
3886.4,0.001689453
3886.5,0.005046387
3886.6,-0.0001416016
3886.7,-0.0001416016
3886.8,0.00626709
3886.9,-0.001362305
3887,-0.001362305
3887.1,0.003825684
3887.2,0.002299805
3887.3,-0.001057129
3887.4,-0.001362305
3887.5,0.004741211
3887.6,0.005656738
3887.7,0.00046875
3887.8,-0.001362305
3887.9,-0.003193359
3888,-0.002888184
3888.1,0.002299805
3888.2,0.003825684
3888.3,0.005351563
3888.4,0.005961914
3888.5,0.003215332
3888.6,0.001994629
3888.7,-0.001362305
3888.8,-0.001972656
3888.9,-0.004108887
3889,-0.002583008
3889.1,-0.001972656
3889.2,-0.0004467773
3889.3,-0.001057129
3889.4,0.001384277
3889.5,0.001384277
3889.6,0.003215332
3889.7,0.001994629
3889.8,0.002910156
3889.9,0.003520508
3890,0.004130859
3890.1,0.005351563
3890.2,0.00626709
3890.3,0.006572266
3890.4,0.005961914
3890.5,0.005656738
3890.6,0.005961914
3890.7,0.005351563
3890.8,0.005656738
3890.9,0.005656738
3891,0.006877441
3891.1,0.005656738
3891.2,0.003825684
3891.3,0.005961914
3891.4,0.005046387
3891.5,0.003825684
3891.6,0.0007739258
3891.7,0.0007739258
3891.8,-0.001057129
3891.9,-0.001362305
3892,-0.003498535
3892.1,-0.003498535
3892.2,-0.001972656
3892.3,-0.001362305
3892.4,-0.0004467773
3892.5,0.005656738
3892.6,0.005351563
3892.7,0.005046387
3892.8,0.003825684
3892.9,0.001079102
3893,-0.001972656
3893.1,-0.002888184
3893.2,-0.001362305
3893.3,0.001079102
3893.4,0.006572266
3893.5,0.005351563
3893.6,0.001079102
3893.7,-0.00166748
3893.8,-0.003193359
3893.9,0.0001635742
3894,0.004741211
3894.1,0.00626709
3894.2,0.003825684
3894.3,0.004436035
3894.4,0.002910156
3894.5,0.005961914
3894.6,0.003825684
3894.7,-0.001362305
3894.8,-0.002583008
3894.9,0.005351563
3895,0.00046875
3895.1,-0.001362305
3895.2,0.003520508
3895.3,0.0007739258
3895.4,-0.00166748
3895.5,0.002299805
3895.6,0.004741211
3895.7,0.0007739258
3895.8,-0.003193359
3895.9,-0.00166748
3896,0.004436035
3896.1,0.005961914
3896.2,0.002910156
3896.3,-0.001057129
3896.4,-0.001972656
3896.5,-0.003803711
3896.6,-0.002277832
3896.7,0.0001635742
3896.8,0.003825684
3896.9,0.004130859
3897,0.005351563
3897.1,0.00626709
3897.2,0.004741211
3897.3,0.0007739258
3897.4,-0.001057129
3897.5,-0.0004467773
3897.6,-0.001362305
3897.7,-0.003803711
3897.8,-0.004414063
3897.9,-0.00166748
3898,-0.004108887
3898.1,-0.001057129
3898.2,-0.0004467773
3898.3,0.00046875
3898.4,-0.002277832
3898.5,-0.0007519531
3898.6,-0.0004467773
3898.7,0.00046875
3898.8,0.0001635742
3898.9,0.00046875
3899,0.00046875
3899.1,-0.0004467773
3899.2,-0.002277832
3899.3,-0.0004467773
3899.4,-0.00166748
3899.5,0.00046875
3899.6,-0.001057129
3899.7,-0.0007519531
3899.8,-0.002277832
3899.9,-0.002277832
3900,-0.004108887
3900.1,-0.003803711
3900.2,-0.003498535
3900.3,-0.00166748
3900.4,-0.0001416016
3900.5,0.003215332
3900.6,0.005351563
3900.7,0.005046387
3900.8,0.005656738
3900.9,0.002910156
3901,0.001384277
3901.1,-0.002277832
3901.2,-0.003193359
3901.3,-0.004108887
3901.4,-0.00166748
3901.5,0.003520508
3901.6,0.005046387
3901.7,0.004741211
3901.8,0.00046875
3901.9,-0.002583008
3902,-0.003803711
3902.1,0.00046875
3902.2,0.005351563
3902.3,0.005046387
3902.4,0.002299805
3902.5,-0.001057129
3902.6,-0.001972656
3902.7,-0.002888184
3902.8,0.001079102
3902.9,0.002910156
3903,0.005351563
3903.1,0.002910156
3903.2,-0.001972656
3903.3,0.003215332
3903.4,0.001994629
3903.5,-0.001972656
3903.6,0.003825684
3903.7,0.004436035
3903.8,-0.002888184
3903.9,0.00046875
3904,0.003825684
3904.1,0.004436035
3904.2,-0.002888184
3904.3,-0.001972656
3904.4,-0.001057129
3904.5,0.001384277
3904.6,0.006572266
3904.7,0.00626709
3904.8,0.001384277
3904.9,-0.002583008
3905,-0.002277832
3905.1,-0.002888184
3905.2,-0.001362305
3905.3,0.001079102
3905.4,0.004436035
3905.5,0.001994629
3905.6,0.005961914
3905.7,0.003825684
3905.8,0.00626709
3905.9,0.003825684
3906,0.004741211
3906.1,0.004436035
3906.2,-0.001057129
3906.3,-0.001362305
3906.4,-0.00166748
3906.5,-0.002888184
3906.6,-0.003193359
3906.7,-0.002583008
3906.8,-0.002888184
3906.9,-0.002888184
3907,-0.003498535
3907.1,-0.002888184
3907.2,-0.003193359
3907.3,-0.002277832
3907.4,-0.003193359
3907.5,-0.004414063
3907.6,-0.002583008
3907.7,-0.002583008
3907.8,-0.002583008
3907.9,-0.001972656
3908,-0.0001416016
3908.1,-0.001972656
3908.2,-0.002583008
3908.3,-0.001057129
3908.4,0.001689453
3908.5,0.002910156
3908.6,0.005656738
3908.7,0.006572266
3908.8,0.005046387
3908.9,0.005656738
3909,0.002299805
3909.1,0.001384277
3909.2,-0.0004467773
3909.3,-0.00166748
3909.4,-0.003193359
3909.5,-0.001972656
3909.6,-0.0007519531
3909.7,0.004436035
3909.8,0.005961914
3909.9,0.005961914
3910,0.001689453
3910.1,-0.001972656
3910.2,-0.003803711
3910.3,-0.0007519531
3910.4,0.003520508
3910.5,0.006877441
3910.6,0.004130859
3910.7,0.001079102
3910.8,-0.003498535
3910.9,-0.003498535
3911,-0.002583008
3911.1,-0.002277832
3911.2,-0.0007519531
3911.3,0.003825684
3911.4,0.00626709
3911.5,-0.001362305
3911.6,-0.00166748
3911.7,0.005351563
3911.8,-0.001057129
3911.9,0.0001635742
3912,0.006572266
3912.1,0.00046875
3912.2,-0.003498535
3912.3,-0.0004467773
3912.4,0.004130859
3912.5,0.003825684
3912.6,-0.002277832
3912.7,-0.00166748
3912.8,-0.0001416016
3912.9,0.00260498
3913,0.005351563
3913.1,0.004741211
3913.2,0.003520508
3913.3,-0.001362305
3913.4,-0.00166748
3913.5,-0.001057129
3913.6,-0.001362305
3913.7,-0.003498535
3913.8,-0.0004467773
3913.9,0.001689453
3914,0.001384277
3914.1,0.003520508
3914.2,0.006572266
3914.3,0.005961914
3914.4,0.004130859
3914.5,0.005351563
3914.6,0.005046387
3914.7,0.004130859
3914.8,0.003825684
3914.9,0.003520508
3915,0.002299805
3915.1,0.0007739258
3915.2,-0.0007519531
3915.3,-0.0007519531
3915.4,0.0001635742
3915.5,0.00046875
3915.6,-0.00166748
3915.7,0.00046875
3915.8,-0.001057129
3915.9,-0.00166748
3916,-0.001362305
3916.1,0.0001635742
3916.2,0.001384277
3916.3,0.001689453
3916.4,0.003825684
3916.5,0.003825684
3916.6,0.00626709
3916.7,0.005351563
3916.8,0.005961914
3916.9,0.005046387
3917,0.001994629
3917.1,-0.0001416016
3917.2,-0.001057129
3917.3,-0.001057129
3917.4,-0.003803711
3917.5,-0.002277832
3917.6,-0.002277832
3917.7,0.001689453
3917.8,0.005351563
3917.9,0.005046387
3918,0.005351563
3918.1,0.0001635742
3918.2,-0.001972656
3918.3,-0.002583008
3918.4,-0.002888184
3918.5,0.003215332
3918.6,0.00626709
3918.7,0.003215332
3918.8,0.001384277
3918.9,-0.004414063
3919,-0.00166748
3919.1,-0.0007519531
3919.2,0.005046387
3919.3,0.005046387
3919.4,0.004741211
3919.5,0.003215332
3919.6,-0.001972656
3919.7,-0.002277832
3919.8,0.001689453
3919.9,0.00626709
3920,-0.001362305
3920.1,0.0001635742
3920.2,0.005656738
3920.3,-0.00166748
3920.4,-0.0004467773
3920.5,0.004741211
3920.6,0.003520508
3920.7,-0.002888184
3920.8,-0.001057129
3920.9,0.003215332
3921,0.006572266
3921.1,0.002910156
3921.2,-0.002277832
3921.3,-0.001972656
3921.4,-0.002277832
3921.5,0.0001635742
3921.6,0.001689453
3921.7,0.005656738
3921.8,0.005656738
3921.9,0.005656738
3922,0.003215332
3922.1,-0.0004467773
3922.2,-0.002277832
3922.3,-0.004108887
3922.4,-0.003193359
3922.5,-0.002277832
3922.6,-0.002277832
3922.7,-0.001972656
3922.8,-0.0004467773
3922.9,-0.001362305
3923,0.001384277
3923.1,0.0001635742
3923.2,0.003520508
3923.3,0.001384277
3923.4,0.003520508
3923.5,0.004130859
3923.6,0.00626709
3923.7,0.00260498
3923.8,0.004436035
3923.9,0.004741211
3924,0.005351563
3924.1,0.005961914
3924.2,0.005656738
3924.3,0.002910156
3924.4,0.00260498
3924.5,0.001689453
3924.6,0.001384277
3924.7,0.001079102
3924.8,0.001994629
3924.9,0.00046875
3925,0.0001635742
3925.1,-0.00166748
3925.2,-0.003498535
3925.3,-0.002277832
3925.4,-0.001972656
3925.5,-0.002277832
3925.6,0.0001635742
3925.7,0.001384277
3925.8,0.004436035
3925.9,0.00626709
3926,0.005656738
3926.1,0.003215332
3926.2,0.001384277
3926.3,-0.002277832
3926.4,-0.001972656
3926.5,-0.002888184
3926.6,-0.0007519531
3926.7,0.005351563
3926.8,0.00626709
3926.9,0.0007739258
3927,-0.0007519531
3927.1,-0.004719238
3927.2,-0.001972656
3927.3,0.002910156
3927.4,0.008098145
3927.5,0.005961914
3927.6,0.003215332
3927.7,0.002299805
3927.8,0.004130859
3927.9,0.004436035
3928,-0.002277832
3928.1,-0.001362305
3928.2,0.002910156
3928.3,0.005351563
3928.4,-0.005024414
3928.5,0.0007739258
3928.6,0.004130859
3928.7,-0.0007519531
3928.8,0.0001635742
3928.9,0.004130859
3929,0.004130859
3929.1,-0.001972656
3929.2,-0.002888184
3929.3,0.001994629
3929.4,0.004436035
3929.5,0.005656738
3929.6,0.003825684
3929.7,-0.001972656
3929.8,-0.003193359
3929.9,-0.002583008
3930,-0.001362305
3930.1,0.00046875
3930.2,0.002910156
3930.3,0.003825684
3930.4,0.005656738
3930.5,0.005656738
3930.6,0.002299805
3930.7,0.002910156
3930.8,0.00046875
3930.9,-0.0007519531
3931,-0.001362305
3931.1,-0.00166748
3931.2,-0.002888184
3931.3,-0.002888184
3931.4,-0.001972656
3931.5,-0.001057129
3931.6,-0.001972656
3931.7,-0.003803711
3931.8,-0.001057129
3931.9,-0.0001416016
3932,-0.001972656
3932.1,0.0001635742
3932.2,-0.001362305
3932.3,-0.003498535
3932.4,-0.001972656
3932.5,-0.0004467773
3932.6,-0.001972656
3932.7,-0.002277832
3932.8,-0.003803711
3932.9,-0.001362305
3933,-0.002583008
3933.1,-0.002888184
3933.2,-0.002888184
3933.3,-0.002277832
3933.4,-0.006245117
3933.5,-0.00166748
3933.6,-0.00166748
3933.7,0.002910156
3933.8,0.004130859
3933.9,0.006572266
3934,0.00626709
3934.1,0.004741211
3934.2,0.00046875
3934.3,-0.0004467773
3934.4,-0.00166748
3934.5,-0.002583008
3934.6,-0.002888184
3934.7,0.001689453
3934.8,0.005351563
3934.9,0.004130859
3935,0.002910156
3935.1,-0.001362305
3935.2,-0.002888184
3935.3,-0.00166748
3935.4,0.001994629
3935.5,0.004436035
3935.6,0.004130859
3935.7,0.001079102
3935.8,-0.001362305
3935.9,-0.003193359
3936,-0.003193359
3936.1,-0.001972656
3936.2,-0.002277832
3936.3,0.00046875
3936.4,0.005046387
3936.5,0.0001635742
3936.6,-0.002583008
3936.7,0.004130859
3936.8,0.001994629
3936.9,-0.002583008
3937,0.004130859
3937.1,0.003825684
3937.2,-0.003498535
3937.3,-0.0004467773
3937.4,0.005046387
3937.5,0.005046387
3937.6,-0.0004467773
3937.7,-0.003193359
3937.8,0.00046875
3937.9,0.001079102
3938,0.005656738
3938.1,0.00626709
3938.2,0.005046387
3938.3,-0.001362305
3938.4,-0.0007519531
3938.5,-0.003803711
3938.6,-0.001972656
3938.7,-0.00166748
3938.8,-0.00166748
3938.9,0.002910156
3939,0.003520508
3939.1,0.005656738
3939.2,0.004741211
3939.3,0.005656738
3939.4,0.005351563
3939.5,0.004741211
3939.6,0.005046387
3939.7,0.002910156
3939.8,0.00046875
3939.9,-0.001362305
3940,0.00046875
3940.1,-0.0004467773
3940.2,-0.001362305
3940.3,-0.002277832
3940.4,-0.002277832
3940.5,-0.001972656
3940.6,-0.002277832
3940.7,-0.003193359
3940.8,-0.002583008
3940.9,-0.003498535
3941,-0.001972656
3941.1,-0.0007519531
3941.2,-0.00166748
3941.3,-0.001362305
3941.4,-0.0001416016
3941.5,0.001384277
3941.6,0.00260498
3941.7,0.00626709
3941.8,0.005961914
3941.9,0.005351563
3942,0.006877441
3942.1,0.004741211
3942.2,0.001994629
3942.3,0.0001635742
3942.4,-0.001362305
3942.5,-0.0001416016
3942.6,-0.005024414
3942.7,-0.002277832
3942.8,0.0001635742
3942.9,0.001384277
3943,0.005351563
3943.1,0.00626709
3943.2,0.003215332
3943.3,-0.001057129
3943.4,-0.004108887
3943.5,-0.002583008
3943.6,0.00046875
3943.7,0.003825684
3943.8,0.006572266
3943.9,0.003520508
3944,-0.002583008
3944.1,-0.003498535
3944.2,-0.001972656
3944.3,-0.00166748
3944.4,-0.002583008
3944.5,-0.002277832
3944.6,0.0007739258
3944.7,0.002910156
3944.8,0.005351563
3944.9,-0.002277832
3945,-0.001362305
3945.1,0.005351563
3945.2,-0.001057129
3945.3,0.001384277
3945.4,0.006572266
3945.5,-0.0004467773
3945.6,-0.00166748
3945.7,-0.0001416016
3945.8,0.005656738
3945.9,0.004130859
3946,-0.0001416016
3946.1,-0.001972656
3946.2,0.0001635742
3946.3,0.0007739258
3946.4,0.002910156
3946.5,0.005351563
3946.6,0.003520508
3946.7,0.00260498
3946.8,-0.0007519531
3946.9,-0.002888184
3947,-0.003803711
3947.1,-0.00166748
3947.2,-0.003193359
3947.3,-0.001057129
3947.4,0.00046875
3947.5,0.001994629
3947.6,0.003215332
3947.7,0.002299805
3947.8,0.006572266
3947.9,0.005656738
3948,0.006572266
3948.1,0.00626709
3948.2,0.007182617
3948.3,0.003825684
3948.4,0.003825684
3948.5,0.004741211
3948.6,0.003215332
3948.7,0.002910156
3948.8,0.002910156
3948.9,0.002910156
3949,0.001384277
3949.1,0.001689453
3949.2,0.0001635742
3949.3,0.003215332
3949.4,0.003215332
3949.5,0.005351563
3949.6,0.004741211
3949.7,0.006572266
3949.8,0.00626709
3949.9,0.005656738
3950,0.005351563
3950.1,0.004741211
3950.2,0.003825684
3950.3,0.002299805
3950.4,0.001079102
3950.5,-0.0007519531
3950.6,-0.004414063
3950.7,-0.003193359
3950.8,-0.003193359
3950.9,-0.003193359
3951,0.003215332
3951.1,0.007487793
3951.2,0.004436035
3951.3,0.004741211
3951.4,0.0001635742
3951.5,-0.002583008
3951.6,-0.004414063
3951.7,-0.0004467773
3951.8,0.004436035
3951.9,0.00626709
3952,0.002910156
3952.1,0.001384277
3952.2,-0.004108887
3952.3,-0.003498535
3952.4,-0.002583008
3952.5,0.006877441
3952.6,0.005961914
3952.7,0.006877441
3952.8,0.006572266
3952.9,0.001689453
3953,-0.002888184
3953.1,-0.002888184
3953.2,0.003825684
3953.3,0.003520508
3953.4,-0.002888184
3953.5,0.003520508
3953.6,0.001384277
3953.7,-0.001972656
3953.8,0.001384277
3953.9,0.005656738
3954,-0.001362305
3954.1,-0.0007519531
3954.2,-0.0007519531
3954.3,0.004436035
3954.4,0.004741211
3954.5,0.001384277
3954.6,-0.001362305
3954.7,-0.002277832
3954.8,-0.002583008
3954.9,-0.0004467773
3955,0.0007739258
3955.1,0.004436035
3955.2,0.005351563
3955.3,0.007182617
3955.4,0.005046387
3955.5,0.003520508
3955.6,-0.001362305
3955.7,-0.00166748
3955.8,-0.00166748
3955.9,-0.003803711
3956,-0.003193359
3956.1,-0.0004467773
3956.2,-0.002888184
3956.3,-0.002277832
3956.4,-0.001362305
3956.5,-0.001972656
3956.6,-0.00166748
3956.7,-0.0007519531
3956.8,0.001079102
3956.9,0.001994629
3957,0.002299805
3957.1,0.0007739258
3957.2,0.001689453
3957.3,0.0001635742
3957.4,0.00260498
3957.5,0.003520508
3957.6,0.00260498
3957.7,0.0007739258
3957.8,-0.0001416016
3957.9,-0.001362305
3958,-0.001972656
3958.1,-0.001362305
3958.2,-0.001362305
3958.3,-0.002583008
3958.4,-0.00166748
3958.5,-0.003193359
3958.6,-0.003193359
3958.7,-0.001972656
3958.8,0.0007739258
3958.9,0.00260498
3959,0.00626709
3959.1,0.005046387
3959.2,0.005046387
3959.3,0.00260498
3959.4,0.001079102
3959.5,-0.002277832
3959.6,-0.002583008
3959.7,-0.003193359
3959.8,0.001994629
3959.9,0.004130859
3960,0.005656738
3960.1,0.002910156
3960.2,0.001079102
3960.3,-0.004414063
3960.4,-0.001972656
3960.5,0.001994629
3960.6,0.005351563
3960.7,0.004741211
3960.8,0.0007739258
3960.9,-0.0004467773
3961,0.0001635742
3961.1,0.001689453
3961.2,0.002910156
3961.3,0.005046387
3961.4,-0.00166748
3961.5,-0.002277832
3961.6,0.001689453
3961.7,0.003520508
3961.8,-0.0004467773
3961.9,0.002299805
3962,0.00046875
3962.1,-0.003193359
3962.2,0.001079102
3962.3,0.003520508
3962.4,0.004130859
3962.5,-0.0001416016
3962.6,-0.001362305
3962.7,-0.001362305
3962.8,0.004130859
3962.9,0.005351563
3963,0.003825684
3963.1,0.001689453
3963.2,-0.0007519531
3963.3,-0.002277832
3963.4,-0.003803711
3963.5,-0.0004467773
3963.6,-0.0004467773
3963.7,0.001689453
3963.8,0.001994629
3963.9,0.005656738
3964,0.00626709
3964.1,0.005046387
3964.2,0.005046387
3964.3,0.003825684
3964.4,0.00260498
3964.5,0.0007739258
3964.6,0.001079102
3964.7,-0.002277832
3964.8,-0.003498535
3964.9,-0.00166748
3965,-0.001362305
3965.1,-0.001972656
3965.2,-0.004108887
3965.3,-0.002583008
3965.4,-0.00166748
3965.5,-0.002888184
3965.6,-0.004108887
3965.7,-0.002888184
3965.8,-0.003803711
3965.9,-0.003193359
3966,-0.003803711
3966.1,-0.002888184
3966.2,-0.002888184
3966.3,-0.004108887
3966.4,-0.003193359
3966.5,-0.001972656
3966.6,0.00046875
3966.7,0.00046875
3966.8,0.003825684
3966.9,0.003215332
3967,0.005046387
3967.1,0.004436035
3967.2,0.005961914
3967.3,0.001079102
3967.4,0.001384277
3967.5,-0.0004467773
3967.6,-0.003193359
3967.7,-0.004719238
3967.8,-0.00166748
3967.9,0.0007739258
3968,0.006572266
3968.1,0.005351563
3968.2,0.004130859
3968.3,0.00046875
3968.4,-0.002277832
3968.5,-0.003193359
3968.6,0.0007739258
3968.7,0.005046387
3968.8,0.005351563
3968.9,0.001689453
3969,-0.001362305
3969.1,-0.003803711
3969.2,-0.002888184
3969.3,-0.002277832
3969.4,-0.001972656
3969.5,-0.004414063
3969.6,-0.001972656
3969.7,0.001689453
3969.8,0.005351563
3969.9,-0.0001416016
3970,-0.003803711
3970.1,0.003215332
3970.2,0.001994629
3970.3,-0.002888184
3970.4,0.002299805
3970.5,0.005046387
3970.6,-0.001362305
3970.7,-0.003803711
3970.8,0.002299805
3970.9,0.003825684
3971,0.004436035
3971.1,-0.00166748
3971.2,-0.003193359
3971.3,-0.0007519531
3971.4,0.0007739258
3971.5,0.002910156
3971.6,0.005961914
3971.7,0.006572266
3971.8,0.004436035
3971.9,0.003215332
3972,-0.0001416016
3972.1,-0.001972656
3972.2,-0.003803711
3972.3,-0.003193359
3972.4,-0.001972656
3972.5,-0.00166748
3972.6,-0.001362305
3972.7,-0.002277832
3972.8,-0.0007519531
3972.9,0.0001635742
3973,0.001079102
3973.1,0.003215332
3973.2,0.002299805
3973.3,0.002910156
3973.4,0.003825684
3973.5,0.002910156
3973.6,0.005046387
3973.7,0.004130859
3973.8,0.003825684
3973.9,0.005656738
3974,0.005351563
3974.1,0.003825684
3974.2,0.003825684
3974.3,0.002910156
3974.4,0.002910156
3974.5,0.002299805
3974.6,0.002910156
3974.7,0.00046875
3974.8,0.0001635742
3974.9,-0.003803711
3975,-0.00166748
3975.1,-0.002277832
3975.2,-0.003193359
3975.3,-0.001972656
3975.4,-0.001362305
3975.5,-0.0001416016
3975.6,0.001689453
3975.7,0.005046387
3975.8,0.005656738
3975.9,0.005961914
3976,0.001384277
3976.1,-0.001057129
3976.2,-0.002277832
3976.3,-0.003803711
3976.4,-0.00166748
3976.5,0.001994629
3976.6,0.005656738
3976.7,0.005656738
3976.8,0.003215332
3976.9,-0.002888184
3977,-0.003498535
3977.1,-0.0004467773
3977.2,0.003825684
3977.3,0.004741211
3977.4,0.004130859
3977.5,0.0007739258
3977.6,-0.001057129
3977.7,-0.00166748
3977.8,0.001689453
3977.9,0.002910156
3978,0.004741211
3978.1,0.0007739258
3978.2,-0.001057129
3978.3,0.003520508
3978.4,0.003215332
3978.5,-0.002277832
3978.6,0.002910156
3978.7,0.002299805
3978.8,-0.002277832
3978.9,0.002299805
3979,0.00626709
3979.1,-0.0001416016
3979.2,-0.002583008
3979.3,0.00046875
3979.4,0.00046875
3979.5,0.006572266
3979.6,0.00626709
3979.7,0.00046875
3979.8,-0.002888184
3979.9,-0.002888184
3980,-0.002277832
3980.1,0.0001635742
3980.2,0.0007739258
3980.3,0.003520508
3980.4,0.00626709
3980.5,0.005656738
3980.6,0.004130859
3980.7,0.001079102
3980.8,-0.0004467773
3980.9,-0.001057129
3981,-0.002277832
3981.1,-0.002277832
3981.2,-0.001972656
3981.3,-0.002888184
3981.4,-0.001972656
3981.5,-0.0007519531
3981.6,-0.0007519531
3981.7,-0.002888184
3981.8,0.001079102
3981.9,0.001689453
3982,0.0007739258
3982.1,0.002910156
3982.2,0.0007739258
3982.3,0.001689453
3982.4,0.001689453
3982.5,0.001689453
3982.6,0.001079102
3982.7,0.003215332
3982.8,0.001079102
3982.9,0.001384277
3983,0.001689453
3983.1,-0.0001416016
3983.2,0.00046875
3983.3,-0.0001416016
3983.4,-0.001972656
3983.5,-0.001362305
3983.6,-0.004108887
3983.7,-0.003498535
3983.8,-0.005024414
3983.9,0.0001635742
3984,-0.003193359
3984.1,0.001994629
3984.2,0.004436035
3984.3,0.005656738
3984.4,0.005351563
3984.5,0.003215332
3984.6,0.0001635742
3984.7,-0.001972656
3984.8,-0.003193359
3984.9,-0.004108887
3985,0.001079102
3985.1,0.005046387
3985.2,0.005961914
3985.3,0.004741211
3985.4,-0.001972656
3985.5,-0.003498535
3985.6,-0.003193359
3985.7,0.002299805
3985.8,0.004436035
3985.9,0.005046387
3986,0.005961914
3986.1,0.005961914
3986.2,0.005961914
3986.3,0.001994629
3986.4,-0.002888184
3986.5,-0.001057129
3986.6,0.004436035
3986.7,0.0007739258
3986.8,-0.002888184
3986.9,0.004741211
3987,-0.0004467773
3987.1,-0.003498535
3987.2,0.001994629
3987.3,0.005961914
3987.4,-0.0007519531
3987.5,-0.001972656
3987.6,-0.0004467773
3987.7,0.004436035
3987.8,0.004741211
3987.9,0.003825684
3988,-0.00166748
3988.1,-0.001057129
3988.2,-0.003498535
3988.3,-0.0001416016
3988.4,0.0001635742
3988.5,0.001994629
3988.6,0.004741211
3988.7,0.006877441
3988.8,0.004741211
3988.9,0.003520508
3989,0.00046875
3989.1,-0.0001416016
3989.2,-0.004719238
3989.3,-0.00166748
3989.4,-0.001362305
3989.5,-0.002888184
3989.6,-0.003193359
3989.7,-0.00166748
3989.8,-0.003193359
3989.9,-0.003803711
3990,-0.0004467773
3990.1,-0.00166748
3990.2,-0.001362305
3990.3,0.0001635742
3990.4,-0.0007519531
3990.5,0.0007739258
3990.6,-0.0001416016
3990.7,0.0007739258
3990.8,0.0001635742
3990.9,-0.00166748
3991,-0.001057129
3991.1,-0.0001416016
3991.2,-0.00166748
3991.3,-0.001972656
3991.4,-0.003498535
3991.5,-0.00166748
3991.6,-0.004719238
3991.7,-0.003498535
3991.8,-0.003193359
3991.9,0.0001635742
3992,-0.0004467773
3992.1,0.001994629
3992.2,0.003825684
3992.3,0.005961914
3992.4,0.005351563
3992.5,0.003825684
3992.6,0.003215332
3992.7,-0.001057129
3992.8,-0.003803711
3992.9,-0.002583008
3993,-0.001972656
3993.1,0.001689453
3993.2,0.006877441
3993.3,0.006877441
3993.4,0.001384277
3993.5,-0.0001416016
3993.6,-0.004414063
3993.7,-0.002888184
3993.8,0.005961914
3993.9,0.00626709
3994,0.001994629
3994.1,-0.002888184
3994.2,-0.002277832
3994.3,-0.003193359
3994.4,-0.002277832
3994.5,-0.00166748
3994.6,0.0001635742
3994.7,0.006572266
3994.8,0.002299805
3994.9,-0.001972656
3995,0.0007739258
3995.1,0.005046387
3995.2,-0.002277832
3995.3,0.00046875
3995.4,0.005961914
3995.5,-0.0004467773
3995.6,-0.00166748
3995.7,0.001384277
3995.8,0.007182617
3995.9,0.002299805
3996,-0.00166748
3996.1,-0.001057129
3996.2,-0.00166748
3996.3,-0.0001416016
3996.4,0.005351563
3996.5,0.005961914
3996.6,0.005656738
3996.7,0.001079102
3996.8,0.0001635742
3996.9,-0.001972656
3997,-0.003193359
3997.1,-0.004108887
3997.2,-0.001972656
3997.3,-0.001057129
3997.4,-0.0007519531
3997.5,0.001689453
3997.6,0.002910156
3997.7,0.001994629
3997.8,0.00260498
3997.9,0.005961914
3998,0.005351563
3998.1,0.003520508
3998.2,0.006572266
3998.3,0.005961914
3998.4,0.006877441
3998.5,0.007182617
3998.6,0.006572266
3998.7,0.004741211
3998.8,0.006877441
3998.9,0.004741211
3999,0.006877441
3999.1,0.004741211
3999.2,0.004130859
3999.3,0.00626709
3999.4,0.006877441
3999.5,0.002299805
3999.6,0.004741211
3999.7,0.005046387
3999.8,0.002299805
3999.9,0.002299805
4000,0.00046875
4000.1,-0.00166748
4000.2,-0.001362305
4000.3,-0.002888184
4000.4,-0.003803711
4000.5,0.00046875
4000.6,-0.00166748
4000.7,0.00046875
4000.8,0.004436035
4000.9,0.00626709
4001,0.008098145
4001.1,0.007792969
4001.2,0.003520508
4001.3,0.001689453
4001.4,-0.003193359
4001.5,-0.005024414
4001.6,-0.003498535
4001.7,0.002910156
4001.8,0.004130859
4001.9,0.00046875
4002,-0.006245117
4002.1,-0.008686523
4002.2,-0.003193359
4002.3,0.00260498
4002.4,0.002910156
4002.5,0.009013672
4002.6,0.007487793
4002.7,0.008708496
4002.8,0.007792969
4002.9,0.009318848
4003,0.01298096
4003.1,0.007792969
4003.2,0.005351563
4003.3,0.007792969
4003.4,0.01084473
4003.5,-0.04011963
4003.6,-0.03401611
4003.7,-0.030354
4003.8,-0.0392041
4003.9,-0.03584717
4004,-0.03126953
4004.1,-0.03126953
4004.2,-0.03706787
4004.3,-0.0379834
4004.4,-0.0367627
4004.5,-0.07429932
4004.6,-0.07124756
4004.7,-0.07063721
4004.8,-0.07460449
4004.9,-0.07735107
4005,-0.07735107
4005.1,-0.07979248
4005.2,-0.07857178
4005.3,-0.07643555
4005.4,-0.07521484
4005.5,-0.06453369
4005.6,-0.06392334
4005.7,-0.06209229
4005.8,-0.06209229
4005.9,-0.05904053
4006,-0.06209229
4006.1,-0.06117676
4006.2,-0.06422852
4006.3,-0.06483887
4006.4,-0.06575439
4006.5,-0.07185791
4006.6,-0.07338379
4006.7,-0.07338379
4006.8,-0.07368896
4006.9,-0.07338379
4007,-0.07399414
4007.1,-0.07246826
4007.2,-0.07399414
4007.3,-0.07460449
4007.4,-0.07399414
4007.5,-0.07002686
4007.6,-0.0681958
4007.7,-0.07033203
4007.8,-0.06972168
4007.9,-0.0669751
4008,-0.06544922
4008.1,-0.06453369
4008.2,-0.06361816
4008.3,-0.06300781
4008.4,-0.06300781
4008.5,-0.06514404
4008.6,-0.06850098
4008.7,-0.06666992
4008.8,-0.0694165
4008.9,-0.07185791
4009,-0.07246826
4009.1,-0.07490967
4009.2,-0.07613037
4009.3,-0.07246826
4009.4,-0.06972168
4009.5,-0.06422852
4009.6,-0.06422852
4009.7,-0.06544922
4009.8,-0.06880615
4009.9,-0.07063721
4010,-0.07277344
4010.1,-0.07124756
4010.2,-0.06514404
4010.3,-0.06544922
4010.4,-0.0669751
4010.5,-0.07124756
4010.6,-0.07216309
4010.7,-0.07246826
4010.8,-0.06728027
4010.9,-0.06789063
4011,-0.06544922
4011.1,-0.0681958
4011.2,-0.07094238
4011.3,-0.07155273
4011.4,-0.07002686
4011.5,-0.06483887
4011.6,-0.0669751
4011.7,-0.07307861
4011.8,-0.06850098
4011.9,-0.06636475
4012,-0.07155273
4012.1,-0.0681958
4012.2,-0.06392334
4012.3,-0.06972168
4012.4,-0.07552002
4012.5,-0.06911133
4012.6,-0.06605957
4012.7,-0.06514404
4012.8,-0.0694165
4012.9,-0.07155273
4013,-0.07338379
4013.1,-0.07216309
4013.2,-0.07063721
4013.3,-0.06666992
4013.4,-0.06636475
4013.5,-0.06392334
4013.6,-0.06575439
4013.7,-0.06605957
4013.8,-0.07155273
4013.9,-0.07185791
4014,-0.07185791
4014.1,-0.07307861
4014.2,-0.07246826
4014.3,-0.07155273
4014.4,-0.07094238
4014.5,-0.07368896
4014.6,-0.07033203
4014.7,-0.07033203
4014.8,-0.06880615
4014.9,-0.0681958
4015,-0.0669751
4015.1,-0.06789063
4015.2,-0.0681958
4015.3,-0.0681958
4015.4,-0.0669751
4015.5,-0.06605957
4015.6,-0.06666992
4015.7,-0.06728027
4015.8,-0.06789063
4015.9,-0.06850098
4016,-0.06758545
4016.1,-0.06728027
4016.2,-0.06789063
4016.3,-0.06880615
4016.4,-0.06911133
4016.5,-0.07155273
4016.6,-0.07216309
4016.7,-0.07246826
4016.8,-0.07368896
4016.9,-0.07246826
4017,-0.07002686
4017.1,-0.07368896
4017.2,-0.0694165
4017.3,-0.06911133
4017.4,-0.06605957
4017.5,-0.06514404
4017.6,-0.06636475
4017.7,-0.06789063
4017.8,-0.06850098
4017.9,-0.07429932
4018,-0.07246826
4018.1,-0.07246826
4018.2,-0.06789063
4018.3,-0.06483887
4018.4,-0.06483887
4018.5,-0.06880615
4018.6,-0.07185791
4018.7,-0.07429932
4018.8,-0.07094238
4018.9,-0.06575439
4019,-0.06422852
4019.1,-0.06666992
4019.2,-0.07063721
4019.3,-0.07246826
4019.4,-0.07216309
4019.5,-0.07185791
4019.6,-0.06758545
4019.7,-0.06483887
4019.8,-0.06850098
4019.9,-0.07246826
4020,-0.06972168
4020.1,-0.06605957
4020.2,-0.07338379
4020.3,-0.06911133
4020.4,-0.06575439
4020.5,-0.07216309
4020.6,-0.07063721
4020.7,-0.0669751
4020.8,-0.06422852
4020.9,-0.07246826
4021,-0.07338379
4021.1,-0.07216309
4021.2,-0.06758545
4021.3,-0.06514404
4021.4,-0.06575439
4021.5,-0.06605957
4021.6,-0.07094238
4021.7,-0.07246826
4021.8,-0.07277344
4021.9,-0.07155273
4022,-0.07063721
4022.1,-0.07002686
4022.2,-0.0681958
4022.3,-0.06636475
4022.4,-0.06544922
4022.5,-0.06422852
4022.6,-0.06514404
4022.7,-0.06453369
4022.8,-0.06453369
4022.9,-0.06850098
4023,-0.0669751
4023.1,-0.06758545
4023.2,-0.07124756
4023.3,-0.07216309
4023.4,-0.07033203
4023.5,-0.07033203
4023.6,-0.07216309
4023.7,-0.07216309
4023.8,-0.07429932
4023.9,-0.07277344
4024,-0.07246826
4024.1,-0.07277344
4024.2,-0.07002686
4024.3,-0.07094238
4024.4,-0.07216309
4024.5,-0.07063721
4024.6,-0.07033203
4024.7,-0.06758545
4024.8,-0.06636475
4024.9,-0.06514404
4025,-0.06453369
4025.1,-0.06361816
4025.2,-0.06453369
4025.3,-0.06453369
4025.4,-0.06605957
4025.5,-0.06850098
4025.6,-0.06850098
4025.7,-0.07185791
4025.8,-0.07368896
4025.9,-0.07368896
4026,-0.07246826
4026.1,-0.06911133
4026.2,-0.06483887
4026.3,-0.06392334
4026.4,-0.06514404
4026.5,-0.06911133
4026.6,-0.07277344
4026.7,-0.07490967
4026.8,-0.07155273
4026.9,-0.06911133
4027,-0.06270264
4027.1,-0.06575439
4027.2,-0.06850098
4027.3,-0.07399414
4027.4,-0.07460449
4027.5,-0.07124756
4027.6,-0.0669751
4027.7,-0.06575439
4027.8,-0.06758545
4027.9,-0.07216309
4028,-0.07338379
4028.1,-0.06972168
4028.2,-0.06392334
4028.3,-0.07185791
4028.4,-0.06880615
4028.5,-0.06544922
4028.6,-0.07155273
4028.7,-0.0694165
4028.8,-0.06575439
4028.9,-0.07124756
4029,-0.07185791
4029.1,-0.06911133
4029.2,-0.06666992
4029.3,-0.06361816
4029.4,-0.06972168
4029.5,-0.07277344
4029.6,-0.07124756
4029.7,-0.06880615
4029.8,-0.06850098
4029.9,-0.06575439
4030,-0.06636475
4030.1,-0.0669751
4030.2,-0.06911133
4030.3,-0.07155273
4030.4,-0.07307861
4030.5,-0.07307861
4030.6,-0.07368896
4030.7,-0.07307861
4030.8,-0.07124756
4030.9,-0.07033203
4031,-0.06789063
4031.1,-0.06575439
4031.2,-0.06728027
4031.3,-0.06514404
4031.4,-0.06514404
4031.5,-0.06270264
4031.6,-0.06300781
4031.7,-0.06453369
4031.8,-0.06453369
4031.9,-0.06544922
4032,-0.0669751
4032.1,-0.06605957
4032.2,-0.06361816
4032.3,-0.0669751
4032.4,-0.06544922
4032.5,-0.06758545
4032.6,-0.06666992
4032.7,-0.0669751
4032.8,-0.0669751
4032.9,-0.06666992
4033,-0.06575439
4033.1,-0.06453369
4033.2,-0.06483887
4033.3,-0.06392334
4033.4,-0.06392334
4033.5,-0.06789063
4033.6,-0.06850098
4033.7,-0.06880615
4033.8,-0.07094238
4033.9,-0.07185791
4034,-0.07124756
4034.1,-0.07399414
4034.2,-0.07399414
4034.3,-0.07216309
4034.4,-0.0681958
4034.5,-0.06544922
4034.6,-0.06483887
4034.7,-0.06514404
4034.8,-0.06911133
4034.9,-0.07277344
4035,-0.07277344
4035.1,-0.07399414
4035.2,-0.06789063
4035.3,-0.06392334
4035.4,-0.06514404
4035.5,-0.06880615
4035.6,-0.07277344
4035.7,-0.07460449
4035.8,-0.07277344
4035.9,-0.06911133
4036,-0.0681958
4036.1,-0.07063721
4036.2,-0.07155273
4036.3,-0.07307861
4036.4,-0.07216309
4036.5,-0.06514404
4036.6,-0.06758545
4036.7,-0.07185791
4036.8,-0.0669751
4036.9,-0.06758545
4037,-0.07368896
4037.1,-0.0681958
4037.2,-0.06514404
4037.3,-0.07307861
4037.4,-0.07338379
4037.5,-0.0681958
4037.6,-0.06514404
4037.7,-0.06605957
4037.8,-0.07002686
4037.9,-0.07429932
4038,-0.07368896
4038.1,-0.07033203
4038.2,-0.06789063
4038.3,-0.06514404
4038.4,-0.06544922
4038.5,-0.06605957
4038.6,-0.06605957
4038.7,-0.07002686
4038.8,-0.07307861
4038.9,-0.07399414
4039,-0.07185791
4039.1,-0.07216309
4039.2,-0.07338379
4039.3,-0.07063721
4039.4,-0.07155273
4039.5,-0.07033203
4039.6,-0.07002686
4039.7,-0.06728027
4039.8,-0.06880615
4039.9,-0.06911133
4040,-0.0681958
4040.1,-0.06422852
4040.2,-0.06483887
4040.3,-0.06605957
4040.4,-0.06392334
4040.5,-0.06361816
4040.6,-0.06575439
4040.7,-0.06392334
4040.8,-0.06575439
4040.9,-0.06453369
4041,-0.0669751
4041.1,-0.06514404
4041.2,-0.06728027
4041.3,-0.0669751
4041.4,-0.06972168
4041.5,-0.0681958
4041.6,-0.07033203
4041.7,-0.07155273
4041.8,-0.07246826
4041.9,-0.07094238
4042,-0.07429932
4042.1,-0.07216309
4042.2,-0.07338379
4042.3,-0.07002686
4042.4,-0.06728027
4042.5,-0.06361816
4042.6,-0.06514404
4042.7,-0.06483887
4042.8,-0.06880615
4042.9,-0.06911133
4043,-0.07368896
4043.1,-0.07368896
4043.2,-0.07033203
4043.3,-0.06544922
4043.4,-0.06483887
4043.5,-0.06392334
4043.6,-0.07033203
4043.7,-0.07277344
4043.8,-0.07338379
4043.9,-0.06880615
4044,-0.06483887
4044.1,-0.06453369
4044.2,-0.06636475
4044.3,-0.06972168
4044.4,-0.06911133
4044.5,-0.06728027
4044.6,-0.06392334
4044.7,-0.06666992
4044.8,-0.07246826
4044.9,-0.07033203
4045,-0.06636475
4045.1,-0.07277344
4045.2,-0.0694165
4045.3,-0.06483887
4045.4,-0.07246826
4045.5,-0.07124756
4045.6,-0.06361816
4045.7,-0.06758545
4045.8,-0.07185791
4045.9,-0.07246826
4046,-0.06850098
4046.1,-0.06483887
4046.2,-0.06483887
4046.3,-0.0681958
4046.4,-0.07338379
4046.5,-0.07246826
4046.6,-0.07338379
4046.7,-0.07063721
4046.8,-0.06911133
4046.9,-0.06880615
4047,-0.06544922
4047.1,-0.06514404
4047.2,-0.06544922
4047.3,-0.06483887
4047.4,-0.06789063
4047.5,-0.07033203
4047.6,-0.07216309
4047.7,-0.07185791
4047.8,-0.07490967
4047.9,-0.07368896
4048,-0.07338379
4048.1,-0.07124756
4048.2,-0.07277344
4048.3,-0.07002686
4048.4,-0.07155273
4048.5,-0.07124756
4048.6,-0.07124756
4048.7,-0.07033203
4048.8,-0.07063721
4048.9,-0.06850098
4049,-0.0694165
4049.1,-0.07124756
4049.2,-0.07094238
4049.3,-0.07063721
4049.4,-0.0694165
4049.5,-0.07277344
4049.6,-0.07155273
4049.7,-0.07216309
4049.8,-0.07246826
4049.9,-0.07277344
4050,-0.07216309
4050.1,-0.07521484
4050.2,-0.07399414
4050.3,-0.07338379
4050.4,-0.07185791
4050.5,-0.06972168
4050.6,-0.0669751
4050.7,-0.06514404
4050.8,-0.06270264
4050.9,-0.06453369
4051,-0.0669751
4051.1,-0.07063721
4051.2,-0.07155273
4051.3,-0.07429932
4051.4,-0.07185791
4051.5,-0.0694165
4051.6,-0.06666992
4051.7,-0.06300781
4051.8,-0.06605957
4051.9,-0.07246826
4052,-0.07277344
4052.1,-0.07216309
4052.2,-0.06972168
4052.3,-0.06422852
4052.4,-0.06392334
4052.5,-0.0681958
4052.6,-0.06911133
4052.7,-0.06880615
4052.8,-0.07002686
4052.9,-0.06728027
4053,-0.06392334
4053.1,-0.0694165
4053.2,-0.07246826
4053.3,-0.0694165
4053.4,-0.06514404
4053.5,-0.07368896
4053.6,-0.06880615
4053.7,-0.06575439
4053.8,-0.07033203
4053.9,-0.07216309
4054,-0.06331299
4054.1,-0.06666992
4054.2,-0.07216309
4054.3,-0.07399414
4054.4,-0.07033203
4054.5,-0.06544922
4054.6,-0.06514404
4054.7,-0.06575439
4054.8,-0.06972168
4054.9,-0.07552002
4055,-0.07246826
4055.1,-0.07246826
4055.2,-0.06911133
4055.3,-0.06789063
4055.4,-0.06422852
4055.5,-0.06483887
4055.6,-0.06178711
4055.7,-0.06605957
4055.8,-0.0669751
4055.9,-0.0694165
4056,-0.07124756
4056.1,-0.07185791
4056.2,-0.07185791
4056.3,-0.07338379
4056.4,-0.07307861
4056.5,-0.07460449
4056.6,-0.07429932
4056.7,-0.07185791
4056.8,-0.06972168
4056.9,-0.07185791
4057,-0.07216309
4057.1,-0.07124756
4057.2,-0.07124756
4057.3,-0.07155273
4057.4,-0.07002686
4057.5,-0.0694165
4057.6,-0.07063721
4057.7,-0.07063721
4057.8,-0.07124756
4057.9,-0.07094238
4058,-0.07185791
4058.1,-0.07429932
4058.2,-0.07277344
4058.3,-0.07368896
4058.4,-0.07368896
4058.5,-0.07216309
4058.6,-0.07277344
4058.7,-0.07063721
4058.8,-0.07063721
4058.9,-0.06666992
4059,-0.06636475
4059.1,-0.06392334
4059.2,-0.06514404
4059.3,-0.06728027
4059.4,-0.06911133
4059.5,-0.07155273
4059.6,-0.07246826
4059.7,-0.07246826
4059.8,-0.07124756
4059.9,-0.06758545
4060,-0.06483887
4060.1,-0.06514404
4060.2,-0.06789063
4060.3,-0.07124756
4060.4,-0.07368896
4060.5,-0.07094238
4060.6,-0.06544922
4060.7,-0.06453369
4060.8,-0.06666992
4060.9,-0.06972168
4061,-0.06972168
4061.1,-0.06789063
4061.2,-0.06666992
4061.3,-0.06453369
4061.4,-0.07002686
4061.5,-0.07368896
4061.6,-0.06850098
4061.7,-0.06483887
4061.8,-0.07063721
4061.9,-0.06789063
4062,-0.06605957
4062.1,-0.07429932
4062.2,-0.07002686
4062.3,-0.06514404
4062.4,-0.06880615
4062.5,-0.07216309
4062.6,-0.07002686
4062.7,-0.06636475
4062.8,-0.06544922
4062.9,-0.07124756
4063,-0.07124756
4063.1,-0.07216309
4063.2,-0.07094238
4063.3,-0.07063721
4063.4,-0.06758545
4063.5,-0.06422852
4063.6,-0.06270264
4063.7,-0.06575439
4063.8,-0.06972168
4063.9,-0.06972168
4064,-0.07368896
4064.1,-0.07277344
4064.2,-0.07307861
4064.3,-0.07338379
4064.4,-0.07063721
4064.5,-0.0681958
4064.6,-0.06789063
4064.7,-0.0669751
4064.8,-0.0669751
4064.9,-0.06514404
4065,-0.06392334
4065.1,-0.06422852
4065.2,-0.06453369
4065.3,-0.06270264
4065.4,-0.06605957
4065.5,-0.06544922
4065.6,-0.06636475
4065.7,-0.06728027
4065.8,-0.06544922
4065.9,-0.06911133
4066,-0.06666992
4066.1,-0.06789063
4066.2,-0.06728027
4066.3,-0.0681958
4066.4,-0.06544922
4066.5,-0.06728027
4066.6,-0.0669751
4066.7,-0.06392334
4066.8,-0.06453369
4066.9,-0.06361816
4067,-0.06270264
4067.1,-0.06605957
4067.2,-0.06636475
4067.3,-0.06972168
4067.4,-0.07033203
4067.5,-0.07246826
4067.6,-0.07246826
4067.7,-0.07460449
4067.8,-0.07216309
4067.9,-0.07155273
4068,-0.0669751
4068.1,-0.06331299
4068.2,-0.06453369
4068.3,-0.06728027
4068.4,-0.07094238
4068.5,-0.07155273
4068.6,-0.07307861
4068.7,-0.07033203
4068.8,-0.06636475
4068.9,-0.06392334
4069,-0.06728027
4069.1,-0.07063721
4069.2,-0.07246826
4069.3,-0.07185791
4069.4,-0.07216309
4069.5,-0.07216309
4069.6,-0.07063721
4069.7,-0.06636475
4069.8,-0.06392334
4069.9,-0.07246826
4070,-0.07033203
4070.1,-0.06544922
4070.2,-0.07033203
4070.3,-0.07002686
4070.4,-0.06605957
4070.5,-0.07185791
4070.6,-0.07216309
4070.7,-0.06880615
4070.8,-0.06483887
4070.9,-0.0681958
4071,-0.07246826
4071.1,-0.07246826
4071.2,-0.07094238
4071.3,-0.06666992
4071.4,-0.06666992
4071.5,-0.06605957
4071.6,-0.07033203
4071.7,-0.07155273
4071.8,-0.07155273
4071.9,-0.07155273
4072,-0.07124756
4072.1,-0.06850098
4072.2,-0.0681958
4072.3,-0.06789063
4072.4,-0.06453369
4072.5,-0.06331299
4072.6,-0.06361816
4072.7,-0.06666992
4072.8,-0.06789063
4072.9,-0.0694165
4073,-0.06972168
4073.1,-0.07033203
4073.2,-0.07063721
4073.3,-0.07460449
4073.4,-0.07216309
4073.5,-0.07368896
4073.6,-0.07307861
4073.7,-0.07490967
4073.8,-0.07185791
4073.9,-0.07338379
4074,-0.07277344
4074.1,-0.07338379
4074.2,-0.07307861
4074.3,-0.07490967
4074.4,-0.07399414
4074.5,-0.07246826
4074.6,-0.07185791
4074.7,-0.07155273
4074.8,-0.07216309
4074.9,-0.07094238
4075,-0.07216309
4075.1,-0.06972168
4075.2,-0.06666992
4075.3,-0.0669751
4075.4,-0.06361816
4075.5,-0.06514404
4075.6,-0.06392334
4075.7,-0.0669751
4075.8,-0.0681958
4075.9,-0.07094238
4076,-0.07094238
4076.1,-0.07246826
4076.2,-0.07460449
4076.3,-0.07124756
4076.4,-0.0681958
4076.5,-0.06331299
4076.6,-0.06483887
4076.7,-0.06666992
4076.8,-0.07155273
4076.9,-0.07307861
4077,-0.07338379
4077.1,-0.07033203
4077.2,-0.06392334
4077.3,-0.06728027
4077.4,-0.06911133
4077.5,-0.07094238
4077.6,-0.07216309
4077.7,-0.07216309
4077.8,-0.07277344
4077.9,-0.07094238
4078,-0.06605957
4078.1,-0.06636475
4078.2,-0.07216309
4078.3,-0.06880615
4078.4,-0.06544922
4078.5,-0.07399414
4078.6,-0.07002686
4078.7,-0.06544922
4078.8,-0.07094238
4078.9,-0.07155273
4079,-0.06575439
4079.1,-0.06575439
4079.2,-0.07063721
4079.3,-0.07307861
4079.4,-0.07155273
4079.5,-0.06850098
4079.6,-0.06300781
4079.7,-0.06605957
4079.8,-0.06911133
4079.9,-0.07155273
4080,-0.07338379
4080.1,-0.07277344
4080.2,-0.07246826
4080.3,-0.07002686
4080.4,-0.06850098
4080.5,-0.06636475
4080.6,-0.06453369
4080.7,-0.06422852
4080.8,-0.06483887
4080.9,-0.06636475
4081,-0.06728027
4081.1,-0.0694165
4081.2,-0.07124756
4081.3,-0.07216309
4081.4,-0.07185791
4081.5,-0.07277344
4081.6,-0.07277344
4081.7,-0.07277344
4081.8,-0.07277344
4081.9,-0.07185791
4082,-0.07246826
4082.1,-0.07277344
4082.2,-0.07185791
4082.3,-0.07124756
4082.4,-0.07216309
4082.5,-0.07124756
4082.6,-0.07368896
4082.7,-0.07246826
4082.8,-0.07246826
4082.9,-0.07277344
4083,-0.07399414
4083.1,-0.07307861
4083.2,-0.07490967
4083.3,-0.07307861
4083.4,-0.07246826
4083.5,-0.07368896
4083.6,-0.07216309
4083.7,-0.07033203
4083.8,-0.06728027
4083.9,-0.06728027
4084,-0.06361816
4084.1,-0.06514404
4084.2,-0.06666992
4084.3,-0.06911133
4084.4,-0.07063721
4084.5,-0.07338379
4084.6,-0.07399414
4084.7,-0.07429932
4084.8,-0.06758545
4084.9,-0.06666992
4085,-0.06422852
4085.1,-0.06880615
4085.2,-0.0694165
4085.3,-0.07185791
4085.4,-0.07307861
4085.5,-0.07002686
4085.6,-0.06361816
4085.7,-0.06514404
4085.8,-0.06850098
4085.9,-0.07063721
4086,-0.07155273
4086.1,-0.07307861
4086.2,-0.07063721
4086.3,-0.06789063
4086.4,-0.06361816
4086.5,-0.07033203
4086.6,-0.07155273
4086.7,-0.06728027
4086.8,-0.06789063
4086.9,-0.07307861
4087,-0.0669751
4087.1,-0.06728027
4087.2,-0.07246826
4087.3,-0.07002686
4087.4,-0.06514404
4087.5,-0.06453369
4087.6,-0.07002686
4087.7,-0.07368896
4087.8,-0.07307861
4087.9,-0.06728027
4088,-0.06514404
4088.1,-0.06453369
4088.2,-0.06605957
4088.3,-0.07063721
4088.4,-0.07155273
4088.5,-0.07368896
4088.6,-0.07490967
4088.7,-0.07063721
4088.8,-0.06972168
4088.9,-0.06850098
4089,-0.06575439
4089.1,-0.06453369
4089.2,-0.06575439
4089.3,-0.06514404
4089.4,-0.06422852
4089.5,-0.06483887
4089.6,-0.06636475
4089.7,-0.0681958
4089.8,-0.06911133
4089.9,-0.07094238
4090,-0.07399414
4090.1,-0.07185791
4090.2,-0.07124756
4090.3,-0.07277344
4090.4,-0.07246826
4090.5,-0.07277344
4090.6,-0.07368896
4090.7,-0.07429932
4090.8,-0.07429932
4090.9,-0.07185791
4091,-0.07246826
4091.1,-0.07246826
4091.2,-0.07185791
4091.3,-0.07155273
4091.4,-0.07246826
4091.5,-0.06850098
4091.6,-0.06911133
4091.7,-0.06636475
4091.8,-0.06453369
4091.9,-0.06300781
4092,-0.06483887
4092.1,-0.06453369
4092.2,-0.06636475
4092.3,-0.06850098
4092.4,-0.07063721
4092.5,-0.07307861
4092.6,-0.07490967
4092.7,-0.07124756
4092.8,-0.07185791
4092.9,-0.06605957
4093,-0.06270264
4093.1,-0.06544922
4093.2,-0.06880615
4093.3,-0.06972168
4093.4,-0.07307861
4093.5,-0.07338379
4093.6,-0.07033203
4093.7,-0.06453369
4093.8,-0.06422852
4093.9,-0.06758545
4094,-0.07277344
4094.1,-0.07277344
4094.2,-0.07307861
4094.3,-0.07155273
4094.4,-0.07094238
4094.5,-0.07063721
4094.6,-0.07185791
4094.7,-0.06850098
4094.8,-0.06300781
4094.9,-0.07246826
4095,-0.07277344
4095.1,-0.06666992
4095.2,-0.06880615
4095.3,-0.07216309
4095.4,-0.06758545
4095.5,-0.06514404
4095.6,-0.07246826
4095.7,-0.07063721
4095.8,-0.06666992
4095.9,-0.0669751
4096,-0.07002686
4096.1,-0.07338379
4096.2,-0.07063721
4096.3,-0.0681958
4096.4,-0.06575439
4096.5,-0.06483887
4096.6,-0.06666992
4096.7,-0.07033203
4096.8,-0.07368896
4096.9,-0.07246826
4097,-0.07338379
4097.1,-0.07246826
4097.2,-0.07155273
4097.3,-0.07002686
4097.4,-0.06880615
4097.5,-0.06850098
4097.6,-0.06422852
4097.7,-0.06270264
4097.8,-0.06361816
4097.9,-0.06575439
4098,-0.06483887
4098.1,-0.06666992
4098.2,-0.06605957
4098.3,-0.06575439
4098.4,-0.06880615
4098.5,-0.07002686
4098.6,-0.07216309
4098.7,-0.07094238
4098.8,-0.07216309
4098.9,-0.07155273
4099,-0.07124756
4099.1,-0.07124756
4099.2,-0.07399414
4099.3,-0.07216309
4099.4,-0.07399414
4099.5,-0.07063721
4099.6,-0.07429932
4099.7,-0.06972168
4099.8,-0.0694165
4099.9,-0.06789063
4100,-0.0669751
4100.1,-0.06392334
4100.2,-0.06636475
4100.3,-0.06453369
4100.4,-0.06453369
4100.5,-0.06514404
4100.6,-0.0681958
4100.7,-0.06880615
4100.8,-0.07155273
4100.9,-0.07246826
4101,-0.07399414
4101.1,-0.07307861
4101.2,-0.06880615
4101.3,-0.06544922
4101.4,-0.06605957
4101.5,-0.06514404
4101.6,-0.06880615
4101.7,-0.07063721
4101.8,-0.07368896
4101.9,-0.07185791
4102,-0.06880615
4102.1,-0.06453369
4102.2,-0.06666992
4102.3,-0.0694165
4102.4,-0.07277344
4102.5,-0.07399414
4102.6,-0.07277344
4102.7,-0.07155273
4102.8,-0.07124756
4102.9,-0.07460449
4103,-0.07246826
4103.1,-0.06850098
4103.2,-0.06605957
4103.3,-0.07094238
4103.4,-0.0681958
4103.5,-0.06544922
4103.6,-0.07429932
4103.7,-0.06850098
4103.8,-0.06453369
4103.9,-0.07246826
4104,-0.07155273
4104.1,-0.06850098
4104.2,-0.06514404
4104.3,-0.06911133
4104.4,-0.07307861
4104.5,-0.07216309
4104.6,-0.0694165
4104.7,-0.06605957
4104.8,-0.06392334
4104.9,-0.06728027
4105,-0.0694165
4105.1,-0.07216309
4105.2,-0.07307861
4105.3,-0.07338379
4105.4,-0.06972168
4105.5,-0.07033203
4105.6,-0.06789063
4105.7,-0.06789063
4105.8,-0.06666992
4105.9,-0.06544922
4106,-0.06361816
4106.1,-0.06544922
4106.2,-0.06361816
4106.3,-0.06758545
4106.4,-0.07094238
4106.5,-0.07033203
4106.6,-0.07155273
4106.7,-0.07277344
4106.8,-0.07246826
4106.9,-0.07307861
4107,-0.07307861
4107.1,-0.07368896
4107.2,-0.07429932
4107.3,-0.07246826
4107.4,-0.07216309
4107.5,-0.07521484
4107.6,-0.07277344
4107.7,-0.07216309
4107.8,-0.07338379
4107.9,-0.07429932
4108,-0.07429932
4108.1,-0.07490967
4108.2,-0.07216309
4108.3,-0.07216309
4108.4,-0.07063721
4108.5,-0.07063721
4108.6,-0.06880615
4108.7,-0.06666992
4108.8,-0.06483887
4108.9,-0.06483887
4109,-0.06392334
4109.1,-0.06422852
4109.2,-0.06728027
4109.3,-0.07124756
4109.4,-0.07002686
4109.5,-0.07368896
4109.6,-0.07429932
4109.7,-0.07124756
4109.8,-0.06850098
4109.9,-0.06544922
4110,-0.06361816
4110.1,-0.06666992
4110.2,-0.07063721
4110.3,-0.07216309
4110.4,-0.07399414
4110.5,-0.07033203
4110.6,-0.06453369
4110.7,-0.06422852
4110.8,-0.06758545
4110.9,-0.07033203
4111,-0.07094238
4111.1,-0.07124756
4111.2,-0.06880615
4111.3,-0.06361816
4111.4,-0.0669751
4111.5,-0.07185791
4111.6,-0.06880615
4111.7,-0.06483887
4111.8,-0.07429932
4111.9,-0.07002686
4112,-0.06453369
4112.1,-0.07216309
4112.2,-0.07094238
4112.3,-0.06392334
4112.4,-0.0669751
4112.5,-0.07460449
4112.6,-0.07307861
4112.7,-0.06636475
4112.8,-0.06605957
4112.9,-0.06605957
4113,-0.06850098
4113.1,-0.07246826
4113.2,-0.07552002
4113.3,-0.07338379
4113.4,-0.06911133
4113.5,-0.0669751
4113.6,-0.06361816
4113.7,-0.06392334
4113.8,-0.06392334
4113.9,-0.06789063
4114,-0.07155273
4114.1,-0.07216309
4114.2,-0.07124756
4114.3,-0.07460449
4114.4,-0.07155273
4114.5,-0.07155273
4114.6,-0.07246826
4114.7,-0.07155273
4114.8,-0.07002686
4114.9,-0.06972168
4115,-0.06605957
4115.1,-0.0681958
4115.2,-0.06666992
4115.3,-0.06666992
4115.4,-0.06453369
4115.5,-0.06514404
4115.6,-0.06453369
4115.7,-0.06483887
4115.8,-0.06514404
4115.9,-0.06422852
4116,-0.06605957
4116.1,-0.06483887
4116.2,-0.06453369
4116.3,-0.06514404
4116.4,-0.06453369
4116.5,-0.06361816
4116.6,-0.06605957
4116.7,-0.06728027
4116.8,-0.06758545
4116.9,-0.06850098
4117,-0.07185791
4117.1,-0.07216309
4117.2,-0.07429932
4117.3,-0.07094238
4117.4,-0.07338379
4117.5,-0.07216309
4117.6,-0.07185791
4117.7,-0.06789063
4117.8,-0.06636475
4117.9,-0.06575439
4118,-0.06514404
4118.1,-0.06789063
4118.2,-0.07155273
4118.3,-0.07338379
4118.4,-0.07277344
4118.5,-0.07063721
4118.6,-0.06850098
4118.7,-0.06361816
4118.8,-0.06544922
4118.9,-0.07155273
4119,-0.07368896
4119.1,-0.07368896
4119.2,-0.07094238
4119.3,-0.06850098
4119.4,-0.06728027
4119.5,-0.06850098
4119.6,-0.07185791
4119.7,-0.07338379
4119.8,-0.07033203
4119.9,-0.06392334
4120,-0.07185791
4120.1,-0.06911133
4120.2,-0.06483887
4120.3,-0.07155273
4120.4,-0.07155273
4120.5,-0.06575439
4120.6,-0.06789063
4120.7,-0.07216309
4120.8,-0.07094238
4120.9,-0.0669751
4121,-0.06483887
4121.1,-0.06728027
4121.2,-0.07368896
4121.3,-0.07368896
4121.4,-0.07185791
4121.5,-0.06880615
4121.6,-0.06666992
4121.7,-0.06392334
4121.8,-0.06453369
4121.9,-0.06636475
4122,-0.06972168
4122.1,-0.07124756
4122.2,-0.07185791
4122.3,-0.07246826
4122.4,-0.07368896
4122.5,-0.07216309
4122.6,-0.07216309
4122.7,-0.0694165
4122.8,-0.0681958
4122.9,-0.06758545
4123,-0.0669751
4123.1,-0.06728027
4123.2,-0.06575439
4123.3,-0.06636475
4123.4,-0.06392334
4123.5,-0.06422852
4123.6,-0.06361816
4123.7,-0.06453369
4123.8,-0.06300781
4123.9,-0.06453369
4124,-0.06392334
4124.1,-0.06544922
4124.2,-0.06514404
4124.3,-0.06544922
4124.4,-0.06300781
4124.5,-0.06392334
4124.6,-0.06209229
4124.7,-0.06575439
4124.8,-0.06514404
4124.9,-0.06636475
4125,-0.06728027
4125.1,-0.06880615
4125.2,-0.06850098
4125.3,-0.07185791
4125.4,-0.07246826
4125.5,-0.07307861
4125.6,-0.07399414
4125.7,-0.07307861
4125.8,-0.07094238
4125.9,-0.0669751
4126,-0.06453369
4126.1,-0.06636475
4126.2,-0.06453369
4126.3,-0.06850098
4126.4,-0.06911133
4126.5,-0.07216309
4126.6,-0.07399414
4126.7,-0.07124756
4126.8,-0.06728027
4126.9,-0.06361816
4127,-0.0681958
4127.1,-0.07033203
4127.2,-0.07216309
4127.3,-0.06972168
4127.4,-0.06850098
4127.5,-0.06514404
4127.6,-0.06483887
4127.7,-0.06605957
4127.8,-0.06453369
4127.9,-0.06453369
4128,-0.0694165
4128.1,-0.07185791
4128.2,-0.06850098
4128.3,-0.06514404
4128.4,-0.07338379
4128.5,-0.06880615
4128.6,-0.06575439
4128.7,-0.07155273
4128.8,-0.06880615
4128.9,-0.06422852
4129,-0.07246826
4129.1,-0.07216309
4129.2,-0.07033203
4129.3,-0.06331299
4129.4,-0.06636475
4129.5,-0.07033203
4129.6,-0.07338379
4129.7,-0.07124756
4129.8,-0.06911133
4129.9,-0.06575439
4130,-0.06453369
4130.1,-0.06544922
4130.2,-0.07063721
4130.3,-0.07368896
4130.4,-0.07307861
4130.5,-0.07216309
4130.6,-0.07216309
4130.7,-0.07124756
4130.8,-0.07002686
4130.9,-0.06850098
4131,-0.0669751
4131.1,-0.06544922
4131.2,-0.06453369
4131.3,-0.06514404
4131.4,-0.06270264
4131.5,-0.06544922
4131.6,-0.06453369
4131.7,-0.06636475
4131.8,-0.06758545
4131.9,-0.06972168
4132,-0.0694165
4132.1,-0.07063721
4132.2,-0.07399414
4132.3,-0.07063721
4132.4,-0.07155273
4132.5,-0.07185791
4132.6,-0.07338379
4132.7,-0.07429932
4132.8,-0.07246826
4132.9,-0.07460449
4133,-0.07185791
4133.1,-0.07155273
4133.2,-0.07155273
4133.3,-0.07002686
4133.4,-0.06911133
4133.5,-0.06880615
4133.6,-0.06636475
4133.7,-0.06361816
4133.8,-0.06483887
4133.9,-0.06331299
4134,-0.06544922
4134.1,-0.06850098
4134.2,-0.07033203
4134.3,-0.07094238
4134.4,-0.07246826
4134.5,-0.07307861
4134.6,-0.07338379
4134.7,-0.07033203
4134.8,-0.06605957
4134.9,-0.06300781
4135,-0.06575439
4135.1,-0.06911133
4135.2,-0.07124756
4135.3,-0.07399414
4135.4,-0.07307861
4135.5,-0.06758545
4135.6,-0.06514404
4135.7,-0.06453369
4135.8,-0.06728027
4135.9,-0.07002686
4136,-0.07246826
4136.1,-0.07124756
4136.2,-0.07063721
4136.3,-0.06575439
4136.4,-0.06544922
4136.5,-0.07094238
4136.6,-0.07185791
4136.7,-0.06605957
4136.8,-0.07063721
4136.9,-0.07246826
4137,-0.06789063
4137.1,-0.06575439
4137.2,-0.07307861
4137.3,-0.0694165
4137.4,-0.06392334
4137.5,-0.0694165
4137.6,-0.07399414
4137.7,-0.07155273
4137.8,-0.06850098
4137.9,-0.06422852
4138,-0.06544922
4138.1,-0.06728027
4138.2,-0.07246826
4138.3,-0.07490967
4138.4,-0.07338379
4138.5,-0.07033203
4138.6,-0.06850098
4138.7,-0.06728027
4138.8,-0.06544922
4138.9,-0.06392334
4139,-0.06605957
4139.1,-0.06483887
4139.2,-0.0669751
4139.3,-0.06911133
4139.4,-0.07185791
4139.5,-0.07124756
4139.6,-0.07246826
4139.7,-0.07490967
4139.8,-0.07490967
4139.9,-0.07216309
4140,-0.07216309
4140.1,-0.07216309
4140.2,-0.07124756
4140.3,-0.07338379
4140.4,-0.07307861
4140.5,-0.07002686
4140.6,-0.07277344
4140.7,-0.06880615
4140.8,-0.07002686
4140.9,-0.07094238
4141,-0.07155273
4141.1,-0.07155273
4141.2,-0.07155273
4141.3,-0.07185791
4141.4,-0.07124756
4141.5,-0.07277344
4141.6,-0.07246826
4141.7,-0.07277344
4141.8,-0.07399414
4141.9,-0.07246826
4142,-0.07216309
4142.1,-0.07216309
4142.2,-0.0681958
4142.3,-0.06636475
4142.4,-0.06514404
4142.5,-0.06514404
4142.6,-0.06483887
4142.7,-0.06575439
4142.8,-0.06850098
4142.9,-0.0694165
4143,-0.07216309
4143.1,-0.07307861
4143.2,-0.07338379
4143.3,-0.06544922
4143.4,-0.06453369
4143.5,-0.06544922
4143.6,-0.06666992
4143.7,-0.07063721
4143.8,-0.07429932
4143.9,-0.07155273
4144,-0.06636475
4144.1,-0.06392334
4144.2,-0.06575439
4144.3,-0.06972168
4144.4,-0.06758545
4144.5,-0.0681958
4144.6,-0.06514404
4144.7,-0.06544922
4144.8,-0.07368896
4144.9,-0.07033203
4145,-0.06544922
4145.1,-0.06972168
4145.2,-0.07124756
4145.3,-0.06361816
4145.4,-0.07155273
4145.5,-0.07124756
4145.6,-0.06544922
4145.7,-0.06636475
4145.8,-0.07216309
4145.9,-0.07277344
4146,-0.06880615
4146.1,-0.06514404
4146.2,-0.06575439
4146.3,-0.07033203
4146.4,-0.07185791
4146.5,-0.07368896
4146.6,-0.07155273
4146.7,-0.06911133
4146.8,-0.06636475
4146.9,-0.06544922
4147,-0.06361816
4147.1,-0.06666992
4147.2,-0.0694165
4147.3,-0.06972168
4147.4,-0.07185791
4147.5,-0.07368896
4147.6,-0.07338379
4147.7,-0.07338379
4147.8,-0.07307861
4147.9,-0.07063721
4148,-0.07002686
4148.1,-0.06789063
4148.2,-0.06911133
4148.3,-0.06789063
4148.4,-0.06636475
4148.5,-0.06544922
4148.6,-0.06636475
4148.7,-0.06483887
4148.8,-0.06392334
4148.9,-0.06392334
4149,-0.06239746
4149.1,-0.06453369
4149.2,-0.06453369
4149.3,-0.06514404
4149.4,-0.06636475
4149.5,-0.06331299
4149.6,-0.06514404
4149.7,-0.06544922
4149.8,-0.06514404
4149.9,-0.06666992
4150,-0.06880615
4150.1,-0.06422852
4150.2,-0.06850098
4150.3,-0.06850098
4150.4,-0.07063721
4150.5,-0.07185791
4150.6,-0.07399414
4150.7,-0.07277344
4150.8,-0.07429932
4150.9,-0.07155273
4151,-0.0681958
4151.1,-0.0669751
4151.2,-0.06361816
4151.3,-0.06514404
4151.4,-0.06880615
4151.5,-0.07246826
4151.6,-0.07246826
4151.7,-0.07338379
4151.8,-0.06972168
4151.9,-0.06605957
4152,-0.06483887
4152.1,-0.06728027
4152.2,-0.07002686
4152.3,-0.07368896
4152.4,-0.07399414
4152.5,-0.07063721
4152.6,-0.06880615
4152.7,-0.06392334
4152.8,-0.06758545
4152.9,-0.07094238
4153,-0.07307861
4153.1,-0.07033203
4153.2,-0.06544922
4153.3,-0.0681958
4153.4,-0.07216309
4153.5,-0.06636475
4153.6,-0.0669751
4153.7,-0.07307861
4153.8,-0.06666992
4153.9,-0.06514404
4154,-0.07338379
4154.1,-0.07185791
4154.2,-0.06758545
4154.3,-0.06453369
4154.4,-0.0669751
4154.5,-0.07094238
4154.6,-0.07094238
4154.7,-0.07246826
4154.8,-0.07063721
4154.9,-0.06636475
4155,-0.06422852
4155.1,-0.06392334
4155.2,-0.06666992
4155.3,-0.06728027
4155.4,-0.07429932
4155.5,-0.07277344
4155.6,-0.07368896
4155.7,-0.07246826
4155.8,-0.07368896
4155.9,-0.07033203
4156,-0.06972168
4156.1,-0.06758545
4156.2,-0.06636475
4156.3,-0.06483887
4156.4,-0.06483887
4156.5,-0.06453369
4156.6,-0.06483887
4156.7,-0.06483887
4156.8,-0.06422852
4156.9,-0.06483887
4157,-0.06544922
4157.1,-0.06636475
4157.2,-0.06789063
4157.3,-0.0669751
4157.4,-0.06728027
4157.5,-0.0669751
4157.6,-0.06605957
4157.7,-0.06361816
4157.8,-0.06575439
4157.9,-0.06575439
4158,-0.06728027
4158.1,-0.06422852
4158.2,-0.06270264
4158.3,-0.06178711
4158.4,-0.06331299
4158.5,-0.06575439
4158.6,-0.06666992
4158.7,-0.06758545
4158.8,-0.07063721
4158.9,-0.0694165
4159,-0.07063721
4159.1,-0.07063721
4159.2,-0.07368896
4159.3,-0.07307861
4159.4,-0.07155273
4159.5,-0.06636475
4159.6,-0.06392334
4159.7,-0.06300781
4159.8,-0.06666992
4159.9,-0.07002686
4160,-0.07246826
4160.1,-0.07521484
4160.2,-0.07033203
4160.3,-0.06636475
4160.4,-0.06453369
4160.5,-0.06728027
4160.6,-0.06850098
4160.7,-0.07307861
4160.8,-0.07399414
4160.9,-0.07155273
4161,-0.07063721
4161.1,-0.07033203
4161.2,-0.07155273
4161.3,-0.07216309
4161.4,-0.06911133
4161.5,-0.06575439
4161.6,-0.07094238
4161.7,-0.07216309
4161.8,-0.06270264
4161.9,-0.06972168
4162,-0.07307861
4162.1,-0.06514404
4162.2,-0.06911133
4162.3,-0.07246826
4162.4,-0.07063721
4162.5,-0.06361816
4162.6,-0.06575439
4162.7,-0.07033203
4162.8,-0.07368896
4162.9,-0.07338379
4163,-0.07033203
4163.1,-0.06483887
4163.2,-0.06392334
4163.3,-0.06544922
4163.4,-0.06789063
4163.5,-0.07277344
4163.6,-0.07399414
4163.7,-0.07399414
4163.8,-0.07399414
4163.9,-0.07033203
4164,-0.0681958
4164.1,-0.07033203
4164.2,-0.06758545
4164.3,-0.06789063
4164.4,-0.06270264
4164.5,-0.06392334
4164.6,-0.06270264
4164.7,-0.06392334
4164.8,-0.06300781
4164.9,-0.06758545
4165,-0.06483887
4165.1,-0.06605957
4165.2,-0.06605957
4165.3,-0.06789063
4165.4,-0.06789063
4165.5,-0.07002686
4165.6,-0.06758545
4165.7,-0.07063721
4165.8,-0.07094238
4165.9,-0.07033203
4166,-0.06972168
4166.1,-0.0694165
4166.2,-0.0694165
4166.3,-0.06758545
4166.4,-0.06666992
4166.5,-0.06453369
4166.6,-0.06575439
4166.7,-0.06453369
4166.8,-0.06331299
4166.9,-0.06575439
4167,-0.06728027
4167.1,-0.06789063
4167.2,-0.07155273
4167.3,-0.07063721
4167.4,-0.07246826
4167.5,-0.07277344
4167.6,-0.07429932
4167.7,-0.07185791
4167.8,-0.06850098
4167.9,-0.06544922
4168,-0.06453369
4168.1,-0.06544922
4168.2,-0.06758545
4168.3,-0.07307861
4168.4,-0.07429932
4168.5,-0.07277344
4168.6,-0.0669751
4168.7,-0.06392334
4168.8,-0.06636475
4168.9,-0.07002686
4169,-0.07490967
4169.1,-0.07185791
4169.2,-0.07063721
4169.3,-0.06850098
4169.4,-0.0681958
4169.5,-0.07094238
4169.6,-0.07216309
4169.7,-0.07399414
4169.8,-0.07002686
4169.9,-0.06453369
4170,-0.07063721
4170.1,-0.07124756
4170.2,-0.06483887
4170.3,-0.07063721
4170.4,-0.07185791
4170.5,-0.06392334
4170.6,-0.07063721
4170.7,-0.07185791
4170.8,-0.06880615
4170.9,-0.06361816
4171,-0.0669751
4171.1,-0.07216309
4171.2,-0.07368896
4171.3,-0.07277344
4171.4,-0.06880615
4171.5,-0.06514404
4171.6,-0.06239746
4171.7,-0.06453369
4171.8,-0.07124756
4171.9,-0.07185791
4172,-0.07277344
4172.1,-0.07246826
4172.2,-0.07185791
4172.3,-0.06972168
4172.4,-0.06758545
4172.5,-0.0669751
4172.6,-0.06575439
4172.7,-0.06392334
4172.8,-0.06544922
4172.9,-0.06422852
4173,-0.06483887
4173.1,-0.06666992
4173.2,-0.06911133
4173.3,-0.06880615
4173.4,-0.0694165
4173.5,-0.07124756
4173.6,-0.07185791
4173.7,-0.07155273
4173.8,-0.07185791
4173.9,-0.07246826
4174,-0.07399414
4174.1,-0.07216309
4174.2,-0.07155273
4174.3,-0.07368896
4174.4,-0.07216309
4174.5,-0.07155273
4174.6,-0.07063721
4174.7,-0.07155273
4174.8,-0.07185791
4174.9,-0.07124756
4175,-0.06789063
4175.1,-0.06789063
4175.2,-0.06514404
4175.3,-0.06422852
4175.4,-0.06483887
4175.5,-0.06392334
4175.6,-0.06605957
4175.7,-0.06758545
4175.8,-0.06911133
4175.9,-0.06972168
4176,-0.07246826
4176.1,-0.07307861
4176.2,-0.07307861
4176.3,-0.07033203
4176.4,-0.06575439
4176.5,-0.06544922
4176.6,-0.06483887
4176.7,-0.06514404
4176.8,-0.07155273
4176.9,-0.07277344
4177,-0.07338379
4177.1,-0.06911133
4177.2,-0.06666992
4177.3,-0.06300781
4177.4,-0.06758545
4177.5,-0.07094238
4177.6,-0.07277344
4177.7,-0.07368896
4177.8,-0.07338379
4177.9,-0.07033203
4178,-0.06575439
4178.1,-0.06453369
4178.2,-0.07063721
4178.3,-0.07063721
4178.4,-0.06544922
4178.5,-0.07124756
4178.6,-0.07094238
4178.7,-0.06453369
4178.8,-0.07002686
4178.9,-0.07033203
4179,-0.0669751
4179.1,-0.06575439
4179.2,-0.07155273
4179.3,-0.07399414
4179.4,-0.07124756
4179.5,-0.06636475
4179.6,-0.06331299
4179.7,-0.06758545
4179.8,-0.07063721
4179.9,-0.07185791
4180,-0.07307861
4180.1,-0.07185791
4180.2,-0.07063721
4180.3,-0.06758545
4180.4,-0.06392334
4180.5,-0.06514404
4180.6,-0.06514404
4180.7,-0.06728027
4180.8,-0.0681958
4180.9,-0.07216309
4181,-0.07307861
4181.1,-0.07246826
4181.2,-0.07307861
4181.3,-0.07368896
4181.4,-0.07155273
4181.5,-0.07063721
4181.6,-0.07094238
4181.7,-0.07002686
4181.8,-0.06758545
4181.9,-0.06911133
4182,-0.06605957
4182.1,-0.06850098
4182.2,-0.06666992
4182.3,-0.0669751
4182.4,-0.06422852
4182.5,-0.06636475
4182.6,-0.06636475
4182.7,-0.06666992
4182.8,-0.06605957
4182.9,-0.06880615
4183,-0.0669751
4183.1,-0.06972168
4183.2,-0.06514404
4183.3,-0.07124756
4183.4,-0.06911133
4183.5,-0.07063721
4183.6,-0.07063721
4183.7,-0.07338379
4183.8,-0.07155273
4183.9,-0.07338379
4184,-0.07399414
4184.1,-0.07246826
4184.2,-0.07216309
4184.3,-0.06789063
4184.4,-0.06453369
4184.5,-0.06331299
4184.6,-0.06605957
4184.7,-0.06666992
4184.8,-0.07002686
4184.9,-0.07277344
4185,-0.07429932
4185.1,-0.07185791
4185.2,-0.0669751
4185.3,-0.06239746
4185.4,-0.0669751
4185.5,-0.06880615
4185.6,-0.07429932
4185.7,-0.07246826
4185.8,-0.07277344
4185.9,-0.06758545
4186,-0.06666992
4186.1,-0.06483887
4186.2,-0.06605957
4186.3,-0.07033203
4186.4,-0.07246826
4186.5,-0.07063721
4186.6,-0.06361816
4186.7,-0.07094238
4186.8,-0.07124756
4186.9,-0.06392334
4187,-0.07246826
4187.1,-0.0694165
4187.2,-0.06483887
4187.3,-0.07033203
4187.4,-0.07338379
4187.5,-0.06758545
4187.6,-0.06544922
4187.7,-0.06758545
4187.8,-0.07277344
4187.9,-0.07307861
4188,-0.07033203
4188.1,-0.0669751
4188.2,-0.06331299
4188.3,-0.06483887
4188.4,-0.06911133
4188.5,-0.07094238
4188.6,-0.07155273
4188.7,-0.07338379
4188.8,-0.07094238
4188.9,-0.06911133
4189,-0.06789063
4189.1,-0.06666992
4189.2,-0.06544922
4189.3,-0.06575439
4189.4,-0.06544922
4189.5,-0.06514404
4189.6,-0.0669751
4189.7,-0.06758545
4189.8,-0.07155273
4189.9,-0.07216309
4190,-0.07246826
4190.1,-0.07490967
4190.2,-0.07338379
4190.3,-0.07155273
4190.4,-0.07338379
4190.5,-0.07246826
4190.6,-0.07307861
4190.7,-0.07368896
4190.8,-0.07429932
4190.9,-0.07185791
4191,-0.07094238
4191.1,-0.07002686
4191.2,-0.07246826
4191.3,-0.07246826
4191.4,-0.07216309
4191.5,-0.07460449
4191.6,-0.07246826
4191.7,-0.07094238
4191.8,-0.07094238
4191.9,-0.07246826
4192,-0.07216309
4192.1,-0.07277344
4192.2,-0.07033203
4192.3,-0.06850098
4192.4,-0.06575439
4192.5,-0.06056641
4192.6,-0.06239746
4192.7,-0.06575439
4192.8,-0.0681958
4192.9,-0.07063721
4193,-0.07155273
4193.1,-0.07185791
4193.2,-0.07307861
4193.3,-0.0681958
4193.4,-0.06514404
4193.5,-0.06331299
4193.6,-0.0669751
4193.7,-0.06880615
4193.8,-0.07277344
4193.9,-0.07155273
4194,-0.07063721
4194.1,-0.06728027
4194.2,-0.06453369
4194.3,-0.06422852
4194.4,-0.06514404
4194.5,-0.06453369
4194.6,-0.06728027
4194.7,-0.07155273
4194.8,-0.07063721
4194.9,-0.06636475
4195,-0.07063721
4195.1,-0.07277344
4195.2,-0.06544922
4195.3,-0.0669751
4195.4,-0.07277344
4195.5,-0.06880615
4195.6,-0.06605957
4195.7,-0.07277344
4195.8,-0.07185791
4195.9,-0.0681958
4196,-0.06361816
4196.1,-0.0669751
4196.2,-0.07185791
4196.3,-0.07277344
4196.4,-0.07124756
4196.5,-0.07033203
4196.6,-0.06666992
4196.7,-0.06483887
4196.8,-0.06514404
4196.9,-0.06972168
4197,-0.07155273
4197.1,-0.07338379
4197.2,-0.07460449
4197.3,-0.07246826
4197.4,-0.07246826
4197.5,-0.0694165
4197.6,-0.0681958
4197.7,-0.06544922
4197.8,-0.06514404
4197.9,-0.06361816
4198,-0.06300781
4198.1,-0.06300781
4198.2,-0.06300781
4198.3,-0.0669751
4198.4,-0.06514404
4198.5,-0.0681958
4198.6,-0.07002686
4198.7,-0.07216309
4198.8,-0.07094238
4198.9,-0.07155273
4199,-0.07307861
4199.1,-0.07155273
4199.2,-0.07399414
4199.3,-0.07216309
4199.4,-0.07368896
4199.5,-0.07063721
4199.6,-0.07124756
4199.7,-0.07155273
4199.8,-0.07063721
4199.9,-0.06850098
4200,-0.06758545
4200.1,-0.06728027
4200.2,-0.06270264
4200.3,-0.06544922
4200.4,-0.06331299
4200.5,-0.06728027
4200.6,-0.06850098
4200.7,-0.06911133
4200.8,-0.07063721
4200.9,-0.07338379
4201,-0.07307861
4201.1,-0.07521484
4201.2,-0.0770459
4201.3,-0.07307861
4201.4,-0.07155273
4201.5,-0.06239746
4201.6,-0.06209229
4201.7,-0.06300781
4201.8,-0.06666992
4201.9,-0.06972168
4202,-0.07124756
4202.1,-0.06789063
4202.2,-0.06300781
4202.3,-0.06331299
4202.4,-0.06422852
4202.5,-0.07552002
4202.6,-0.07613037
4202.7,-0.0782666
4202.8,-0.07765625
4202.9,-0.0770459
4203,-0.07307861
4203.1,-0.07094238
4203.2,-0.07857178
4203.3,-0.07643555
4203.4,-0.07033203
4203.5,-0.03584717
4203.6,-0.03615234
4203.7,-0.03096436
4203.8,-0.03371094
4203.9,-0.0367627
4204,-0.03065918
4204.1,-0.02852295
4204.2,-0.03401611
4204.3,-0.03767822
4204.4,-0.03523682
4204.5,0.007182617
4204.6,0.01389648
4204.7,0.0111499
4204.8,0.007182617
4204.9,0.002910156
4205,0.005351563
4205.1,0.004130859
4205.2,0.00840332
4205.3,0.009013672
4205.4,0.01328613
4205.5,0.003520508
4205.6,0.002910156
4205.7,-0.0001416016
4205.8,-0.002888184
4205.9,-0.003193359
4206,-0.004414063
4206.1,-0.005634766
4206.2,-0.005634766
4206.3,-0.007160645
4206.4,-0.005939941
4206.5,-0.002277832
4206.6,0.002299805
4206.7,0.003215332
4206.8,0.001689453
4206.9,0.003520508
4207,0.002910156
4207.1,0.005046387
4207.2,0.004130859
4207.3,0.004436035
4207.4,0.004741211
4207.5,0.002910156
4207.6,0.001994629
4207.7,0.001689453
4207.8,0.00260498
4207.9,0.00046875
4208,-0.0004467773
4208.1,0.0001635742
4208.2,-0.001057129
4208.3,-0.0001416016
4208.4,-0.001057129
4208.5,-0.0001416016
4208.6,-0.001362305
4208.7,-0.003803711
4208.8,-0.004108887
4208.9,-0.001362305
4209,-0.0007519531
4209.1,-0.0007519531
4209.2,0.003825684
4209.3,0.005961914
4209.4,0.007182617
4209.5,0.004741211
4209.6,0.00260498
4209.7,0.001079102
4209.8,-0.001972656
4209.9,-0.004414063
4210,-0.001362305
4210.1,0.001689453
4210.2,0.004130859
4210.3,0.005961914
4210.4,0.003520508
4210.5,-0.002277832
4210.6,-0.003193359
4210.7,-0.0004467773
4210.8,0.004130859
4210.9,0.005656738
4211,0.005046387
4211.1,0.007182617
4211.2,0.00260498
4211.3,0.0001635742
4211.4,-0.002583008
4211.5,0.00046875
4211.6,0.005961914
4211.7,-0.001972656
4211.8,0.00046875
4211.9,0.005656738
4212,-0.001362305
4212.1,-0.0001416016
4212.2,0.005961914
4212.3,0.002299805
4212.4,-0.003498535
4212.5,0.001384277
4212.6,0.004130859
4212.7,0.005656738
4212.8,0.00046875
4212.9,-0.002888184
4213,-0.003498535
4213.1,0.0007739258
4213.2,0.001994629
4213.3,0.004741211
4213.4,0.005656738
4213.5,0.003520508
4213.6,-0.0007519531
4213.7,-0.002888184
4213.8,-0.004414063
4213.9,-0.003498535
4214,-0.00166748
4214.1,0.0001635742
4214.2,-0.0004467773
4214.3,0.001994629
4214.4,0.001079102
4214.5,0.003825684
4214.6,0.00626709
4214.7,0.005961914
4214.8,0.005961914
4214.9,0.007487793
4215,0.005046387
4215.1,0.005656738
4215.2,0.003215332
4215.3,0.00260498
4215.4,0.004130859
4215.5,0.001994629
4215.6,0.002299805
4215.7,0.001079102
4215.8,-0.0001416016
4215.9,-0.0004467773
4216,0.0001635742
4216.1,-0.0004467773
4216.2,0.0001635742
4216.3,0.001384277
4216.4,0.001384277
4216.5,0.003825684
4216.6,0.003215332
4216.7,0.004741211
4216.8,0.005961914
4216.9,0.005046387
4217,0.006877441
4217.1,0.004130859
4217.2,0.002910156
4217.3,0.00046875
4217.4,-0.0001416016
4217.5,-0.001362305
4217.6,-0.002888184
4217.7,-0.003193359
4217.8,-0.003193359
4217.9,0.0007739258
4218,0.003215332
4218.1,0.006572266
4218.2,0.005656738
4218.3,0.001079102
4218.4,-0.001972656
4218.5,-0.003498535
4218.6,-0.003193359
4218.7,-0.0004467773
4218.8,0.006877441
4218.9,0.006572266
4219,0.001994629
4219.1,-0.002583008
4219.2,-0.004108887
4219.3,-0.004719238
4219.4,-0.003803711
4219.5,-0.003193359
4219.6,-0.001972656
4219.7,0.0007739258
4219.8,0.003520508
4219.9,0.002299805
4220,-0.003498535
4220.1,0.002299805
4220.2,0.004436035
4220.3,-0.001362305
4220.4,0.00046875
4220.5,0.003825684
4220.6,-0.0004467773
4220.7,-0.0007519531
4220.8,0.003825684
4220.9,0.005351563
4221,-0.00166748
4221.1,-0.003193359
4221.2,-0.0007519531
4221.3,0.003215332
4221.4,0.004741211
4221.5,0.003825684
4221.6,0.003215332
4221.7,-0.0007519531
4221.8,-0.003803711
4221.9,-0.002888184
4222,-0.0004467773
4222.1,0.00046875
4222.2,-0.0001416016
4222.3,0.003520508
4222.4,0.005351563
4222.5,0.007487793
4222.6,0.007182617
4222.7,0.005961914
4222.8,0.004130859
4222.9,0.001994629
4223,0.0001635742
4223.1,-0.001362305
4223.2,-0.002277832
4223.3,-0.003498535
4223.4,-0.001972656
4223.5,-0.003193359
4223.6,-0.003193359
4223.7,-0.003193359
4223.8,-0.002888184
4223.9,-0.003193359
4224,-0.003193359
4224.1,-0.002888184
4224.2,-0.002277832
4224.3,-0.003803711
4224.4,-0.002888184
4224.5,-0.001057129
4224.6,-0.00166748
4224.7,-0.001972656
4224.8,-0.003498535
4224.9,-0.002277832
4225,-0.002277832
4225.1,-0.00166748
4225.2,-0.001972656
4225.3,0.0007739258
4225.4,0.00260498
4225.5,0.001689453
4225.6,0.005961914
4225.7,0.005656738
4225.8,0.004741211
4225.9,0.004741211
4226,0.001689453
4226.1,-0.001057129
4226.2,-0.00166748
4226.3,-0.0007519531
4226.4,-0.002888184
4226.5,-0.0007519531
4226.6,0.003215332
4226.7,0.004436035
4226.8,0.004741211
4226.9,0.001689453
4227,-0.0001416016
4227.1,-0.004414063
4227.2,-0.0001416016
4227.3,0.004130859
4227.4,0.006877441
4227.5,0.00260498
4227.6,-0.0001416016
4227.7,0.001689453
4227.8,0.002299805
4227.9,0.003215332
4228,0.006572266
4228.1,0.001384277
4228.2,-0.003498535
4228.3,0.00046875
4228.4,0.004130859
4228.5,-0.0007519531
4228.6,0.001384277
4228.7,0.005351563
4228.8,-0.001362305
4228.9,0.0001635742
4229,0.004130859
4229.1,0.003825684
4229.2,-0.002583008
4229.3,-0.001362305
4229.4,0.001079102
4229.5,0.00626709
4229.6,0.003825684
4229.7,0.0007739258
4229.8,-0.002583008
4229.9,-0.001972656
4230,-0.00166748
4230.1,-0.0007519531
4230.2,0.00260498
4230.3,0.007792969
4230.4,0.005351563
4230.5,0.005351563
4230.6,0.003825684
4230.7,0.00046875
4230.8,-0.002277832
4230.9,-0.001057129
4231,-0.002583008
4231.1,-0.002888184
4231.2,-0.003498535
4231.3,-0.0004467773
4231.4,-0.001972656
4231.5,-0.0001416016
4231.6,0.00046875
4231.7,0.001079102
4231.8,0.001079102
4231.9,0.003520508
4232,0.003825684
4232.1,0.004436035
4232.2,0.005351563
4232.3,0.003520508
4232.4,0.006572266
4232.5,0.004741211
4232.6,0.005656738
4232.7,0.005656738
4232.8,0.003825684
4232.9,0.004130859
4233,0.001994629
4233.1,0.003215332
4233.2,0.003215332
4233.3,0.002910156
4233.4,0.00260498
4233.5,-0.0007519531
4233.6,-0.001362305
4233.7,-0.002888184
4233.8,-0.002888184
4233.9,-0.004414063
4234,-0.002888184
4234.1,-0.002277832
4234.2,-0.001057129
4234.3,0.003825684
4234.4,0.004436035
4234.5,0.00626709
4234.6,0.004741211
4234.7,0.0007739258
4234.8,-0.0007519531
4234.9,-0.003193359
4235,-0.001362305
4235.1,-0.002277832
4235.2,0.005351563
4235.3,0.006572266
4235.4,0.004130859
4235.5,-0.001362305
4235.6,-0.001972656
4235.7,-0.002888184
4235.8,-0.0001416016
4235.9,0.004741211
4236,0.004741211
4236.1,0.005656738
4236.2,0.004741211
4236.3,-0.0001416016
4236.4,-0.004108887
4236.5,-0.001057129
4236.6,0.005351563
4236.7,-0.00166748
4236.8,-0.0004467773
4236.9,0.004741211
4237,-0.0004467773
4237.1,0.00046875
4237.2,0.002910156
4237.3,0.00260498
4237.4,-0.003193359
4237.5,-0.001972656
4237.6,0.003825684
4237.7,0.005351563
4237.8,0.002299805
4237.9,-0.002583008
4238,-0.002888184
4238.1,-0.00166748
4238.2,0.002299805
4238.3,0.003520508
4238.4,0.005961914
4238.5,0.005351563
4238.6,0.004741211
4238.7,-0.0007519531
4238.8,-0.002583008
4238.9,-0.0007519531
4239,-0.002277832
4239.1,-0.002277832
4239.2,-0.001057129
4239.3,-0.0007519531
4239.4,0.00046875
4239.5,0.003215332
4239.6,0.004130859
4239.7,0.003825684
4239.8,0.003520508
4239.9,0.004436035
4240,0.006572266
4240.1,0.005961914
4240.2,0.005046387
4240.3,0.005046387
4240.4,0.005351563
4240.5,0.003520508
4240.6,0.003215332
4240.7,0.004436035
4240.8,0.00626709
4240.9,0.003520508
4241,0.004741211
4241.1,0.003825684
4241.2,0.003825684
4241.3,0.005351563
4241.4,0.006572266
4241.5,0.007487793
4241.6,0.00626709
4241.7,0.005046387
4241.8,0.005961914
4241.9,0.00260498
4242,0.003520508
4242.1,0.00260498
4242.2,0.00046875
4242.3,-0.001362305
4242.4,-0.002277832
4242.5,-0.004108887
4242.6,-0.003498535
4242.7,0.0001635742
4242.8,0.003825684
4242.9,0.008098145
4243,0.003825684
4243.1,0.003520508
4243.2,-0.001362305
4243.3,-0.002277832
4243.4,-0.003193359
4243.5,0.0001635742
4243.6,0.005046387
4243.7,0.005351563
4243.8,0.005046387
4243.9,0.0007739258
4244,-0.002277832
4244.1,-0.003193359
4244.2,0.0001635742
4244.3,0.004130859
4244.4,0.003825684
4244.5,0.001689453
4244.6,-0.002888184
4244.7,-0.003803711
4244.8,0.001689453
4244.9,0.005656738
4245,-0.00166748
4245.1,0.00046875
4245.2,0.005961914
4245.3,-0.002888184
4245.4,-0.00166748
4245.5,0.00626709
4245.6,0.00046875
4245.7,-0.002583008
4245.8,0.001994629
4245.9,0.004741211
4246,0.004130859
4246.1,-0.002277832
4246.2,-0.004414063
4246.3,-0.0004467773
4246.4,0.00260498
4246.5,0.005656738
4246.6,0.003520508
4246.7,0.003215332
4246.8,-0.0001416016
4246.9,-0.002277832
4247,-0.002888184
4247.1,-0.001972656
4247.2,-0.002583008
4247.3,-0.0001416016
4247.4,0.003520508
4247.5,0.00260498
4247.6,0.005046387
4247.7,0.006877441
4247.8,0.007182617
4247.9,0.007182617
4248,0.003215332
4248.1,0.003825684
4248.2,0.002910156
4248.3,0.001689453
4248.4,-0.0004467773
4248.5,-0.0001416016
4248.6,-0.001057129
4248.7,-0.003803711
4248.8,-0.002277832
4248.9,-0.002277832
4249,-0.002888184
4249.1,-0.001972656
4249.2,-0.002888184
4249.3,-0.002583008
4249.4,-0.004414063
4249.5,-0.004108887
4249.6,-0.003498535
4249.7,-0.002277832
4249.8,-0.002583008
4249.9,-0.0007519531
4250,-0.001057129
4250.1,-0.001362305
4250.2,0.001994629
4250.3,0.003215332
4250.4,0.004436035
4250.5,0.005961914
4250.6,0.005656738
4250.7,0.006572266
4250.8,0.001994629
4250.9,0.001994629
4251,-0.002888184
4251.1,-0.002583008
4251.2,-0.004414063
4251.3,-0.002583008
4251.4,0.001384277
4251.5,0.004130859
4251.6,0.005351563
4251.7,0.003520508
4251.8,0.0001635742
4251.9,-0.001972656
4252,-0.004108887
4252.1,-0.002277832
4252.2,0.005961914
4252.3,0.005961914
4252.4,0.002299805
4252.5,-0.0007519531
4252.6,-0.002277832
4252.7,-0.003193359
4252.8,-0.00166748
4252.9,0.0001635742
4253,0.0007739258
4253.1,0.006572266
4253.2,0.002299805
4253.3,-0.003193359
4253.4,0.001384277
4253.5,0.005351563
4253.6,-0.002277832
4253.7,0.001079102
4253.8,0.004741211
4253.9,-0.002888184
4254,-0.001362305
4254.1,0.004741211
4254.2,0.005046387
4254.3,-0.001972656
4254.4,-0.002888184
4254.5,-0.001057129
4254.6,0.001079102
4254.7,0.004436035
4254.8,0.004741211
4254.9,0.001689453
4255,-0.00166748
4255.1,-0.002583008
4255.2,-0.002277832
4255.3,-0.0007519531
4255.4,-0.0004467773
4255.5,0.002299805
4255.6,0.00626709
4255.7,0.00626709
4255.8,0.006572266
4255.9,0.005961914
4256,0.003520508
4256.1,0.002910156
4256.2,0.0007739258
4256.3,0.0001635742
4256.4,-0.0001416016
4256.5,-0.003498535
4256.6,-0.002583008
4256.7,-0.003498535
4256.8,-0.003498535
4256.9,-0.003193359
4257,-0.002888184
4257.1,-0.002277832
4257.2,-0.002888184
4257.3,-0.003193359
4257.4,-0.001972656
4257.5,-0.003498535
4257.6,-0.002888184
4257.7,-0.004414063
4257.8,-0.001972656
4257.9,-0.002583008
4258,-0.003193359
4258.1,-0.002888184
4258.2,-0.002277832
4258.3,-0.003803711
4258.4,-0.0007519531
4258.5,0.00046875
4258.6,0.001689453
4258.7,0.001994629
4258.8,0.006877441
4258.9,0.005351563
4259,0.007487793
4259.1,0.005046387
4259.2,0.001994629
4259.3,0.0001635742
4259.4,-0.002583008
4259.5,-0.003803711
4259.6,-0.004108887
4259.7,0.0001635742
4259.8,0.001079102
4259.9,0.006572266
4260,0.005046387
4260.1,0.003520508
4260.2,-0.00166748
4260.3,-0.003803711
4260.4,-0.00166748
4260.5,0.001384277
4260.6,0.005656738
4260.7,0.003520508
4260.8,0.003215332
4260.9,-0.001057129
4261,-0.00166748
4261.1,-0.002277832
4261.2,-0.0004467773
4261.3,0.001384277
4261.4,0.004741211
4261.5,0.00046875
4261.6,-0.00166748
4261.7,0.004741211
4261.8,0.001994629
4261.9,-0.001972656
4262,0.003215332
4262.1,0.003825684
4262.2,-0.001362305
4262.3,-0.001057129
4262.4,0.006572266
4262.5,-0.0001416016
4262.6,-0.002583008
4262.7,-0.001972656
4262.8,0.004130859
4262.9,0.004130859
4263,0.004130859
4263.1,0.001384277
4263.2,-0.002277832
4263.3,-0.002888184
4263.4,-0.001972656
4263.5,-0.001057129
4263.6,0.002299805
4263.7,0.004741211
4263.8,0.005046387
4263.9,0.004436035
4264,0.003520508
4264.1,-0.0001416016
4264.2,-0.001057129
4264.3,-0.0007519531
4264.4,-0.003193359
4264.5,-0.003498535
4264.6,-0.00166748
4264.7,-0.001362305
4264.8,-0.0001416016
4264.9,0.0007739258
4265,0.001689453
4265.1,0.0007739258
4265.2,0.001079102
4265.3,0.001384277
4265.4,0.004130859
4265.5,0.004436035
4265.6,0.004436035
4265.7,0.004130859
4265.8,0.003825684
4265.9,0.004741211
4266,0.003825684
4266.1,0.002299805
4266.2,0.003520508
4266.3,0.003520508
4266.4,0.003825684
4266.5,0.002299805
4266.6,0.001994629
4266.7,-0.0007519531
4266.8,-0.001057129
4266.9,0.001384277
4267,-0.001057129
4267.1,-0.00166748
4267.2,-0.001972656
4267.3,-0.003498535
4267.4,-0.002583008
4267.5,-0.002888184
4267.6,0.0007739258
4267.7,0.005046387
4267.8,0.006877441
4267.9,0.004741211
4268,0.004130859
4268.1,0.0001635742
4268.2,-0.001972656
4268.3,-0.003498535
4268.4,-0.00166748
4268.5,0.001079102
4268.6,0.005046387
4268.7,0.007487793
4268.8,0.001384277
4268.9,-0.001362305
4269,-0.003193359
4269.1,-0.003193359
4269.2,0.00260498
4269.3,0.005656738
4269.4,0.004741211
4269.5,0.004436035
4269.6,0.001384277
4269.7,-0.00166748
4269.8,-0.002583008
4269.9,0.002910156
4270,0.003215332
4270.1,-0.00166748
4270.2,0.0001635742
4270.3,0.004741211
4270.4,-0.00166748
4270.5,0.0007739258
4270.6,0.005351563
4270.7,0.00046875
4270.8,-0.003193359
4270.9,0.0007739258
4271,0.005046387
4271.1,0.005046387
4271.2,-0.00166748
4271.3,-0.001972656
4271.4,-0.00166748
4271.5,0.0007739258
4271.6,0.001994629
4271.7,0.007487793
4271.8,0.004130859
4271.9,0.003825684
4272,-0.001057129
4272.1,-0.001057129
4272.2,-0.002583008
4272.3,-0.001972656
4272.4,-0.001972656
4272.5,0.00046875
4272.6,0.00046875
4272.7,0.001384277
4272.8,0.00260498
4272.9,0.005046387
4273,0.005351563
4273.1,0.006572266
4273.2,0.005046387
4273.3,0.005656738
4273.4,0.003825684
4273.5,0.004130859
4273.6,0.002299805
4273.7,0.002910156
4273.8,-0.0001416016
4273.9,-0.0001416016
4274,0.001689453
4274.1,-0.001057129
4274.2,0.0001635742
4274.3,0.0007739258
4274.4,-0.0001416016
4274.5,-0.0001416016
4274.6,0.001689453
4274.7,0.00260498
4274.8,0.003520508
4274.9,0.004130859
4275,0.003825684
4275.1,0.006877441
4275.2,0.005046387
4275.3,0.006572266
4275.4,0.00626709
4275.5,0.004130859
4275.6,0.00260498
4275.7,0.0001635742
4275.8,-0.001972656
4275.9,-0.002583008
4276,-0.001362305
4276.1,-0.002888184
4276.2,-0.0004467773
4276.3,0.00046875
4276.4,0.004130859
4276.5,0.006877441
4276.6,0.00260498
4276.7,0.001689453
4276.8,-0.001057129
4276.9,-0.002888184
4277,-0.002583008
4277.1,0.001689453
4277.2,0.005656738
4277.3,0.003215332
4277.4,0.001079102
4277.5,-0.002583008
4277.6,-0.002277832
4277.7,-0.001362305
4277.8,-0.002888184
4277.9,-0.001057129
4278,0.0007739258
4278.1,0.005656738
4278.2,0.0007739258
4278.3,-0.0004467773
4278.4,0.003215332
4278.5,0.002910156
4278.6,-0.002583008
4278.7,0.002910156
4278.8,0.003215332
4278.9,-0.002583008
4279,-0.0004467773
4279.1,0.004741211
4279.2,0.004130859
4279.3,0.0001635742
4279.4,-0.00532959
4279.5,-0.0004467773
4279.6,0.002910156
4279.7,0.006572266
4279.8,0.003520508
4279.9,0.002910156
4280,-0.002583008
4280.1,-0.003193359
4280.2,-0.002583008
4280.3,-0.002277832
4280.4,-0.001362305
4280.5,0.00260498
4280.6,0.001384277
4280.7,0.003825684
4280.8,0.005961914
4280.9,0.006572266
4281,0.004436035
4281.1,0.004130859
4281.2,0.003215332
4281.3,0.001384277
4281.4,-0.001057129
4281.5,-0.0007519531
4281.6,-0.003193359
4281.7,-0.003498535
4281.8,-0.003193359
4281.9,-0.0007519531
4282,-0.002888184
4282.1,-0.003498535
4282.2,-0.003193359
4282.3,-0.003803711
4282.4,-0.002583008
4282.5,-0.0007519531
4282.6,-0.003498535
4282.7,-0.003803711
4282.8,-0.003803711
4282.9,-0.003498535
4283,-0.004414063
4283.1,-0.005024414
4283.2,-0.005939941
4283.3,-0.0004467773
4283.4,-0.002888184
4283.5,0.001079102
4283.6,0.00046875
4283.7,0.004436035
4283.8,0.002299805
4283.9,0.005961914
4284,0.005961914
4284.1,0.004741211
4284.2,0.001689453
4284.3,0.0001635742
4284.4,-0.002277832
4284.5,-0.003193359
4284.6,-0.003803711
4284.7,-0.0007519531
4284.8,0.004436035
4284.9,0.005656738
4285,0.005351563
4285.1,0.001689453
4285.2,-0.002888184
4285.3,-0.003193359
4285.4,-0.003498535
4285.5,0.003520508
4285.6,0.007487793
4285.7,0.002910156
4285.8,-0.00166748
4285.9,-0.002888184
4286,-0.00166748
4286.1,-0.002888184
4286.2,-0.001362305
4286.3,0.0001635742
4286.4,0.003215332
4286.5,0.003825684
4286.6,-0.002277832
4286.7,-0.0007519531
4286.8,0.007182617
4286.9,-0.0007519531
4287,-0.001362305
4287.1,0.004436035
4287.2,0.0007739258
4287.3,-0.002277832
4287.4,0.00046875
4287.5,0.007182617
4287.6,0.0001635742
4287.7,-0.001972656
4287.8,-0.001362305
4287.9,0.0007739258
4288,0.003215332
4288.1,0.004130859
4288.2,0.00260498
4288.3,-0.0001416016
4288.4,-0.00166748
4288.5,-0.003803711
4288.6,-0.001057129
4288.7,0.001079102
4288.8,-0.0001416016
4288.9,0.001384277
4289,0.00626709
4289.1,0.006572266
4289.2,0.007487793
4289.3,0.004130859
4289.4,0.003825684
4289.5,0.001079102
4289.6,0.00046875
4289.7,-0.001972656
4289.8,-0.0004467773
4289.9,-0.003803711
4290,-0.004108887
4290.1,-0.002277832
4290.2,-0.004719238
4290.3,-0.002583008
4290.4,-0.002583008
4290.5,-0.00166748
4290.6,-0.0007519531
4290.7,-0.003193359
4290.8,-0.003498535
4290.9,-0.003498535
4291,-0.003193359
4291.1,-0.003498535
4291.2,-0.002888184
4291.3,-0.002277832
4291.4,-0.002888184
4291.5,-0.002888184
4291.6,-0.004414063
4291.7,-0.002888184
4291.8,-0.002277832
4291.9,0.0001635742
4292,0.0001635742
4292.1,0.00260498
4292.2,0.003825684
4292.3,0.005656738
4292.4,0.005961914
4292.5,0.005046387
4292.6,0.00260498
4292.7,0.0007739258
4292.8,0.0007739258
4292.9,-0.004414063
4293,-0.005024414
4293.1,-0.002888184
4293.2,0.003215332
4293.3,0.005961914
4293.4,0.007182617
4293.5,0.003215332
4293.6,-0.001057129
4293.7,-0.004108887
4293.8,-0.003193359
4293.9,0.001384277
4294,0.005351563
4294.1,0.00626709
4294.2,0.001689453
4294.3,-0.0004467773
4294.4,-0.001972656
4294.5,0.0001635742
4294.6,0.001384277
4294.7,0.005351563
4294.8,0.00260498
4294.9,-0.005024414
4295,0.001384277
4295.1,0.003520508
4295.2,-0.003193359
4295.3,0.001079102
4295.4,0.005656738
4295.5,-0.002583008
4295.6,-0.001057129
4295.7,0.005961914
4295.8,0.005351563
4295.9,-0.003193359
4296,-0.001057129
4296.1,0.0007739258
4296.2,0.004741211
4296.3,0.005046387
4296.4,0.004741211
4296.5,-0.003193359
4296.6,-0.0007519531
4296.7,-0.002888184
4296.8,-0.0007519531
4296.9,0.001079102
4297,0.00260498
4297.1,0.004130859
4297.2,0.005961914
4297.3,0.005961914
4297.4,0.005351563
4297.5,0.002299805
4297.6,0.0007739258
4297.7,-0.001362305
4297.8,-0.002277832
4297.9,-0.002888184
4298,-0.002277832
4298.1,-0.004108887
4298.2,-0.002277832
4298.3,-0.001362305
4298.4,-0.002277832
4298.5,-0.001972656
4298.6,-0.001057129
4298.7,-0.0001416016
4298.8,0.00046875
4298.9,-0.0001416016
4299,-0.001362305
4299.1,0.001079102
4299.2,0.001689453
4299.3,-0.001972656
4299.4,-0.0007519531
4299.5,-0.0001416016
4299.6,-0.001057129
4299.7,-0.00166748
4299.8,-0.002888184
4299.9,-0.001057129
4300,-0.003193359
4300.1,-0.003803711
4300.2,-0.004108887
4300.3,-0.0004467773
4300.4,-0.004108887
4300.5,-0.001972656
4300.6,0.0001635742
4300.7,0.003215332
4300.8,0.005351563
4300.9,0.006877441
4301,0.003825684
4301.1,0.00260498
4301.2,-0.0007519531
4301.3,-0.002277832
4301.4,-0.002277832
4301.5,-0.002583008
4301.6,-0.0004467773
4301.7,0.004436035
4301.8,0.004436035
4301.9,0.003825684
4302,-0.0001416016
4302.1,-0.003193359
4302.2,-0.002888184
4302.3,0.003215332
4302.4,0.005656738
4302.5,0.005351563
4302.6,0.001079102
4302.7,0.001689453
4302.8,0.00260498
4302.9,0.0007739258
4303,0.005351563
4303.1,0.003825684
4303.2,-0.00166748
4303.3,-0.001972656
4303.4,0.00626709
4303.5,-0.0007519531
4303.6,-0.0004467773
4303.7,0.004741211
4303.8,-0.002888184
4303.9,-0.001057129
4304,0.00260498
4304.1,0.005351563
4304.2,-0.001057129
4304.3,-0.002277832
4304.4,-0.0004467773
4304.5,0.005961914
4304.6,0.003520508
4304.7,0.0007739258
4304.8,-0.001057129
4304.9,-0.001972656
4305,-0.002277832
4305.1,0.001079102
4305.2,0.001994629
4305.3,0.005046387
4305.4,0.00626709
4305.5,0.005351563
4305.6,0.004130859
4305.7,0.001079102
4305.8,-0.002583008
4305.9,-0.002583008
4306,-0.004108887
4306.1,-0.002583008
4306.2,-0.001972656
4306.3,-0.00166748
4306.4,0.0001635742
4306.5,0.001689453
4306.6,-0.0004467773
4306.7,0.002299805
4306.8,0.002910156
4306.9,0.003520508
4307,0.004436035
4307.1,0.005656738
4307.2,0.005351563
4307.3,0.005046387
4307.4,0.006572266
4307.5,0.005046387
4307.6,0.004741211
4307.7,0.006572266
4307.8,0.006877441
4307.9,0.005961914
4308,0.004130859
4308.1,0.005656738
4308.2,0.004130859
4308.3,0.003215332
4308.4,0.00260498
4308.5,0.003520508
4308.6,-0.0001416016
4308.7,-0.0004467773
4308.8,-0.001972656
4308.9,-0.001362305
4309,-0.003193359
4309.1,-0.003498535
4309.2,-0.003193359
4309.3,0.0001635742
4309.4,0.001689453
4309.5,0.004130859
4309.6,0.005961914
4309.7,0.004741211
4309.8,-0.0004467773
4309.9,0.0001635742
4310,-0.003803711
4310.1,-0.003498535
4310.2,-0.0004467773
4310.3,0.005046387
4310.4,0.005046387
4310.5,0.003215332
4310.6,-0.0001416016
4310.7,-0.002583008
4310.8,-0.00166748
4310.9,-0.003498535
4311,0.001689453
4311.1,0.001079102
4311.2,-0.0004467773
4311.3,-0.002888184
4311.4,-0.0004467773
4311.5,0.001384277
4311.6,0.003520508
4311.7,-0.003193359
4311.8,0.001689453
4311.9,0.003825684
4312,-0.001972656
4312.1,0.001994629
4312.2,0.005351563
4312.3,-0.001362305
4312.4,-0.002888184
4312.5,0.0007739258
4312.6,0.00626709
4312.7,0.00046875
4312.8,-0.0001416016
4312.9,-0.00166748
4313,0.001689453
4313.1,0.00260498
4313.2,0.005961914
4313.3,0.002910156
4313.4,0.00046875
4313.5,-0.0001416016
4313.6,-0.002888184
4313.7,-0.003803711
4313.8,-0.002888184
4313.9,-0.002583008
4314,0.0001635742
4314.1,0.001079102
4314.2,0.004741211
4314.3,0.003825684
4314.4,0.00626709
4314.5,0.003215332
4314.6,0.006572266
4314.7,0.002910156
4314.8,0.002910156
4314.9,0.001384277
4315,0.001689453
4315.1,-0.0007519531
4315.2,-0.001972656
4315.3,-0.001972656
4315.4,-0.002583008
4315.5,-0.004108887
4315.6,-0.00166748
4315.7,-0.002583008
4315.8,-0.003193359
4315.9,-0.002888184
4316,-0.004719238
4316.1,-0.004108887
4316.2,-0.005634766
4316.3,-0.004719238
4316.4,-0.002277832
4316.5,-0.004414063
4316.6,-0.003803711
4316.7,-0.003803711
4316.8,-0.001362305
4316.9,0.0001635742
4317,0.003520508
4317.1,0.003520508
4317.2,0.005656738
4317.3,0.004741211
4317.4,0.004436035
4317.5,0.004130859
4317.6,0.001994629
4317.7,-0.0004467773
4317.8,-0.0007519531
4317.9,-0.003498535
4318,-0.004108887
4318.1,-0.002888184
4318.2,0.001079102
4318.3,0.005656738
4318.4,0.00626709
4318.5,0.001994629
4318.6,-0.0004467773
4318.7,-0.002583008
4318.8,-0.00532959
4318.9,-0.0004467773
4319,0.00626709
4319.1,0.005351563
4319.2,0.002299805
4319.3,-0.0001416016
4319.4,-0.001057129
4319.5,-0.002583008
4319.6,0.001994629
4319.7,0.005961914
4319.8,0.005656738
4319.9,-0.001972656
4320,-0.001362305
4320.1,0.004436035
4320.2,-0.002888184
4320.3,0.0007739258
4320.4,0.004130859
4320.5,-0.001972656
4320.6,-0.001057129
4320.7,0.002299805
4320.8,0.004130859
4320.9,-0.0007519531
4321,-0.002888184
4321.1,-0.0007519531
4321.2,0.003825684
4321.3,0.005351563
4321.4,0.005351563
4321.5,-0.001362305
4321.6,-0.003193359
4321.7,-0.00166748
4321.8,-0.002277832
4321.9,-0.001057129
4322,0.002910156
4322.1,0.003825684
4322.2,0.004741211
4322.3,0.004436035
4322.4,0.005656738
4322.5,0.003825684
4322.6,0.003520508
4322.7,-0.0007519531
4322.8,-0.0004467773
4322.9,-0.0007519531
4323,-0.003193359
4323.1,-0.002888184
4323.2,-0.003193359
4323.3,-0.003803711
4323.4,-0.001972656
4323.5,-0.00166748
4323.6,-0.002888184
4323.7,-0.002277832
4323.8,-0.001972656
4323.9,-0.002583008
4324,-0.0004467773
4324.1,-0.002277832
4324.2,-0.00166748
4324.3,0.0001635742
4324.4,-0.001057129
4324.5,-0.002583008
4324.6,-0.001057129
4324.7,-0.003803711
4324.8,-0.004108887
4324.9,-0.001972656
4325,-0.002888184
4325.1,-0.002277832
4325.2,-0.002277832
4325.3,-0.003498535
4325.4,-0.0007519531
4325.5,0.001994629
4325.6,0.004130859
4325.7,0.005961914
4325.8,0.007487793
4325.9,0.005656738
4326,0.002299805
4326.1,-0.0001416016
4326.2,-0.0007519531
4326.3,-0.002888184
4326.4,-0.005024414
4326.5,-0.002583008
4326.6,0.003520508
4326.7,0.005351563
4326.8,0.00626709
4326.9,0.001994629
4327,-0.004719238
4327.1,-0.004414063
4327.2,-0.002277832
4327.3,0.004741211
4327.4,0.004436035
4327.5,0.004436035
4327.6,0.0007739258
4327.7,-0.0004467773
4327.8,-0.0001416016
4327.9,0.001994629
4328,0.005046387
4328.1,0.00260498
4328.2,-0.002583008
4328.3,0.001994629
4328.4,0.004741211
4328.5,-0.001362305
4328.6,-0.002277832
4328.7,0.004436035
4328.8,-0.0001416016
4328.9,-0.001057129
4329,0.003825684
4329.1,0.004130859
4329.2,-0.002888184
4329.3,-0.001362305
4329.4,0.0001635742
4329.5,0.004741211
4329.6,0.005351563
4329.7,0.001079102
4329.8,-0.003498535
4329.9,-0.00166748
4330,-0.002583008
4330.1,0.0007739258
4330.2,0.001384277
4330.3,0.004130859
4330.4,0.003520508
4330.5,0.005046387
4330.6,0.004130859
4330.7,0.001994629
4330.8,0.0007739258
4330.9,-0.00166748
4331,-0.001972656
4331.1,-0.00166748
4331.2,-0.003193359
4331.3,-0.004108887
4331.4,-0.002583008
4331.5,-0.001057129
4331.6,0.00046875
4331.7,-0.0001416016
4331.8,-0.002583008
4331.9,0.001689453
4332,0.001384277
4332.1,0.00260498
4332.2,0.001994629
4332.3,0.003215332
4332.4,0.00260498
4332.5,0.003825684
4332.6,0.00260498
4332.7,0.002299805
4332.8,0.002910156
4332.9,0.001079102
4333,0.002299805
4333.1,0.00046875
4333.2,0.002299805
4333.3,-0.0004467773
4333.4,-0.0001416016
4333.5,-0.002888184
4333.6,-0.002583008
4333.7,-0.002583008
4333.8,-0.005939941
4333.9,-0.002583008
4334,-0.001972656
4334.1,-0.00166748
4334.2,0.003825684
4334.3,0.005351563
4334.4,0.005046387
4334.5,0.005351563
4334.6,0.00046875
4334.7,0.0001635742
4334.8,-0.001972656
4334.9,-0.005939941
4335,-0.003193359
4335.1,0.005046387
4335.2,0.004436035
4335.3,0.005046387
4335.4,0.001689453
4335.5,-0.002583008
4335.6,-0.00532959
4335.7,-0.0004467773
4335.8,0.006572266
4335.9,0.005961914
4336,0.005656738
4336.1,0.003215332
4336.2,0.005351563
4336.3,0.005351563
4336.4,0.0001635742
4336.5,-0.002888184
4336.6,0.0001635742
4336.7,0.005961914
4336.8,-0.00166748
4336.9,-0.0001416016
4337,0.002299805
4337.1,-0.001362305
4337.2,-0.0004467773
4337.3,0.005656738
4337.4,0.002910156
4337.5,-0.003498535
4337.6,-0.001362305
4337.7,0.001689453
4337.8,0.004741211
4337.9,0.003215332
4338,-0.001972656
4338.1,-0.004108887
4338.2,-0.00166748
4338.3,0.0001635742
4338.4,0.001994629
4338.5,0.005351563
4338.6,0.005656738
4338.7,0.005656738
4338.8,0.003520508
4338.9,-0.00166748
4339,-0.001972656
4339.1,-0.001362305
4339.2,-0.003803711
4339.3,-0.002277832
4339.4,-0.002277832
4339.5,0.001384277
4339.6,-0.001057129
4339.7,0.0007739258
4339.8,0.001689453
4339.9,0.002299805
4340,0.00260498
4340.1,0.00626709
4340.2,0.005351563
4340.3,0.004436035
4340.4,0.005351563
4340.5,0.005046387
4340.6,0.005656738
4340.7,0.005961914
4340.8,0.005961914
4340.9,0.00626709
4341,0.005656738
4341.1,0.004741211
4341.2,0.005046387
4341.3,0.006877441
4341.4,0.005961914
4341.5,0.007182617
4341.6,0.005961914
4341.7,0.002910156
4341.8,0.00260498
4341.9,0.00260498
4342,-0.0001416016
4342.1,0.00046875
4342.2,-0.0001416016
4342.3,-0.002888184
4342.4,-0.002583008
4342.5,-0.003193359
4342.6,-0.003193359
4342.7,-0.001972656
4342.8,0.004130859
4342.9,0.004436035
4343,0.006877441
4343.1,0.002910156
4343.2,-0.00166748
4343.3,-0.002888184
4343.4,-0.003498535
4343.5,-0.004414063
4343.6,0.004436035
4343.7,0.007792969
4343.8,0.005046387
4343.9,-0.0001416016
4344,-0.00166748
4344.1,-0.004108887
4344.2,-0.001057129
4344.3,0.0001635742
4344.4,0.001689453
4344.5,0.0007739258
4344.6,-0.002277832
4344.7,-0.002583008
4344.8,0.001689453
4344.9,0.005046387
4345,-0.001362305
4345.1,-0.001057129
4345.2,0.00626709
4345.3,-0.00166748
4345.4,-0.001057129
4345.5,0.003520508
4345.6,0.002910156
4345.7,-0.002277832
4345.8,-0.0004467773
4345.9,0.004130859
4346,0.003520508
4346.1,-0.0004467773
4346.2,-0.003498535
4346.3,-0.002277832
4346.4,0.0007739258
4346.5,0.004741211
4346.6,0.004741211
4346.7,0.004130859
4346.8,0.001689453
4346.9,-0.002583008
4347,-0.00166748
4347.1,-0.001972656
4347.2,-0.002277832
4347.3,-0.002277832
4347.4,-0.001972656
4347.5,0.0001635742
4347.6,0.003215332
4347.7,0.002910156
4347.8,0.004741211
4347.9,0.004436035
4348,0.00626709
4348.1,0.004130859
4348.2,0.005046387
4348.3,0.004741211
4348.4,0.00626709
4348.5,0.003215332
4348.6,0.001384277
4348.7,0.0001635742
4348.8,-0.0004467773
4348.9,-0.0001416016
4349,0.0007739258
4349.1,-0.001057129
4349.2,-0.001057129
4349.3,-0.003498535
4349.4,-0.001972656
4349.5,-0.00166748
4349.6,-0.0004467773
4349.7,-0.0001416016
4349.8,0.001994629
4349.9,0.002910156
4350,0.00260498
4350.1,0.004130859
4350.2,0.003825684
4350.3,0.005961914
4350.4,0.006877441
4350.5,0.003215332
4350.6,0.001384277
4350.7,0.00046875
4350.8,-0.001972656
4350.9,-0.00532959
4351,-0.003803711
4351.1,-0.003193359
4351.2,0.001384277
4351.3,0.005046387
4351.4,0.00626709
4351.5,0.005961914
4351.6,-0.0007519531
4351.7,-0.0007519531
4351.8,-0.003193359
4351.9,-0.00166748
4352,0.001384277
4352.1,0.004436035
4352.2,0.006572266
4352.3,0.0007739258
4352.4,-0.00166748
4352.5,-0.005939941
4352.6,-0.002277832
4352.7,-0.002583008
4352.8,-0.00166748
4352.9,-0.002277832
4353,-0.002888184
4353.1,-0.0007519531
4353.2,0.004130859
4353.3,0.003520508
4353.4,-0.002888184
4353.5,0.001384277
4353.6,0.004741211
4353.7,-0.003193359
4353.8,0.001079102
4353.9,0.00626709
4354,-0.0007519531
4354.1,-0.003803711
4354.2,0.002910156
4354.3,0.003520508
4354.4,0.002299805
4354.5,-0.00166748
4354.6,-0.002583008
4354.7,-0.001362305
4354.8,0.002299805
4354.9,0.003825684
4355,0.005046387
4355.1,0.002910156
4355.2,0.0007739258
4355.3,-0.0007519531
4355.4,-0.001057129
4355.5,-0.003498535
4355.6,-0.002583008
4355.7,-0.001362305
4355.8,-0.001362305
4355.9,-0.0004467773
4356,0.002299805
4356.1,0.004130859
4356.2,0.004436035
4356.3,0.005046387
4356.4,0.005961914
4356.5,0.005961914
4356.6,0.003825684
4356.7,0.00626709
4356.8,0.005046387
4356.9,0.005961914
4357,0.001384277
4357.1,0.003520508
4357.2,0.00260498
4357.3,0.003215332
4357.4,0.003215332
4357.5,0.005351563
4357.6,0.003520508
4357.7,0.004436035
4357.8,0.003825684
4357.9,0.004130859
4358,0.003825684
4358.1,0.003825684
4358.2,0.005656738
4358.3,0.006877441
4358.4,0.005656738
4358.5,0.004741211
4358.6,0.004436035
4358.7,0.00046875
4358.8,0.00046875
4358.9,-0.00166748
4359,-0.002583008
4359.1,-0.004414063
4359.2,-0.002583008
4359.3,-0.0001416016
4359.4,-0.001057129
4359.5,0.005961914
4359.6,0.005046387
4359.7,0.006572266
4359.8,-0.0001416016
4359.9,-0.002277832
4360,-0.003803711
4360.1,-0.002888184
4360.2,0.001994629
4360.3,0.007487793
4360.4,0.005961914
4360.5,-0.0004467773
4360.6,-0.001972656
4360.7,-0.003193359
4360.8,0.00046875
4360.9,0.005046387
4361,0.004741211
4361.1,0.006572266
4361.2,0.004436035
4361.3,-0.0007519531
4361.4,-0.003498535
4361.5,0.00046875
4361.6,0.005046387
4361.7,-0.0001416016
4361.8,-0.0007519531
4361.9,0.005351563
4362,0.00046875
4362.1,-0.002583008
4362.2,0.004741211
4362.3,0.003215332
4362.4,-0.003803711
4362.5,-0.0001416016
4362.6,0.004436035
4362.7,0.006572266
4362.8,0.001994629
4362.9,-0.002277832
4363,-0.003193359
4363.1,-0.001057129
4363.2,0.001689453
4363.3,0.005351563
4363.4,0.005656738
4363.5,0.004130859
4363.6,0.002910156
4363.7,-0.0004467773
4363.8,-0.003193359
4363.9,-0.002277832
4364,-0.003803711
4364.1,-0.002888184
4364.2,-0.002277832
4364.3,-0.001057129
4364.4,-0.001362305
4364.5,0.0001635742
4364.6,0.001994629
4364.7,0.001994629
4364.8,0.001994629
4364.9,0.002910156
4365,0.004436035
4365.1,0.004130859
4365.2,0.004436035
4365.3,0.005961914
4365.4,0.006877441
4365.5,0.006877441
4365.6,0.005351563
4365.7,0.00626709
4365.8,0.00626709
4365.9,0.005046387
4366,0.007182617
4366.1,0.003520508
4366.2,0.003215332
4366.3,0.0007739258
4366.4,-0.0004467773
4366.5,0.001079102
4366.6,-0.0004467773
4366.7,-0.001362305
4366.8,-0.001362305
4366.9,-0.00532959
4367,-0.003193359
4367.1,-0.002888184
4367.2,0.00046875
4367.3,0.004741211
4367.4,0.005656738
4367.5,0.005961914
4367.6,0.001689453
4367.7,-0.001972656
4367.8,-0.00532959
4367.9,-0.001362305
4368,0.003215332
4368.1,0.005351563
4368.2,0.004130859
4368.3,-0.001057129
4368.4,-0.003498535
4368.5,-0.001972656
4368.6,0.00626709
4368.7,0.004436035
4368.8,-0.001057129
4368.9,-0.005024414
4369,0.0001635742
4369.1,0.006572266
4369.2,0.004436035
4369.3,0.00046875
4369.4,-0.0001416016
4369.5,-0.002277832
4369.6,-0.00166748
4369.7,0.00260498
4369.8,0.007182617
4369.9,0.0001635742
4370,-0.004108887
4370.1,0.00046875
4370.2,0.003825684
4370.3,-0.0004467773
4370.4,0.001384277
4370.5,0.003520508
4370.6,-0.00166748
4370.7,-0.001972656
4370.8,0.00260498
4370.9,0.00626709
4371,-0.0007519531
4371.1,-0.002277832
4371.2,-0.0001416016
4371.3,-0.0004467773
4371.4,0.006877441
4371.5,0.004130859
4371.6,0.003520508
4371.7,-0.0007519531
4371.8,-0.003193359
4371.9,-0.003193359
4372,-0.001057129
4372.1,0.0007739258
4372.2,0.00260498
4372.3,0.004741211
4372.4,0.005656738
4372.5,0.006877441
4372.6,0.004741211
4372.7,0.002299805
4372.8,0.001079102
4372.9,-0.001057129
4373,-0.0001416016
4373.1,-0.002888184
4373.2,-0.003803711
4373.3,-0.002888184
4373.4,-0.003498535
4373.5,-0.002888184
4373.6,-0.002583008
4373.7,-0.003193359
4373.8,-0.003193359
4373.9,-0.002277832
4374,-0.003193359
4374.1,-0.002277832
4374.2,-0.003193359
4374.3,-0.004719238
4374.4,-0.001972656
4374.5,-0.002583008
4374.6,-0.003193359
4374.7,-0.004108887
4374.8,-0.002888184
4374.9,-0.00532959
4375,-0.00166748
4375.1,-0.001972656
4375.2,0.0001635742
4375.3,0.0007739258
4375.4,0.001994629
4375.5,0.003520508
4375.6,0.005656738
4375.7,0.005961914
4375.8,0.00626709
4375.9,0.004436035
4376,0.0001635742
4376.1,-0.001972656
4376.2,-0.003803711
4376.3,-0.001972656
4376.4,-0.002583008
4376.5,0.003215332
4376.6,0.004436035
4376.7,0.007487793
4376.8,0.002910156
4376.9,-0.0004467773
4377,-0.003498535
4377.1,-0.001972656
4377.2,0.0007739258
4377.3,0.006877441
4377.4,0.004436035
4377.5,0.0007739258
4377.6,-0.001057129
4377.7,-0.002888184
4377.8,-0.00166748
4377.9,-0.001057129
4378,0.001384277
4378.1,0.005656738
4378.2,-0.0004467773
4378.3,-0.0007519531
4378.4,0.002910156
4378.5,0.00260498
4378.6,-0.003193359
4378.7,0.004741211
4378.8,0.001994629
4378.9,-0.001972656
4379,0.001384277
4379.1,0.006572266
4379.2,-0.001362305
4379.3,-0.002277832
4379.4,-0.0007519531
4379.5,0.001994629
4379.6,0.007182617
4379.7,0.003520508
4379.8,-0.0001416016
4379.9,-0.00166748
4380,-0.002888184
4380.1,0.0001635742
4380.2,0.00046875
4380.3,0.003215332
4380.4,0.004436035
4380.5,0.005351563
4380.6,0.004741211
4380.7,0.00260498
4380.8,-0.0004467773
4380.9,-0.002277832
4381,-0.00166748
4381.1,-0.002888184
4381.2,-0.003498535
4381.3,-0.003193359
4381.4,-0.0004467773
4381.5,-0.0001416016
4381.6,0.001079102
4381.7,0.002910156
4381.8,0.001994629
4381.9,0.002299805
4382,0.003825684
4382.1,0.003215332
4382.2,0.005656738
4382.3,0.005046387
4382.4,0.005351563
4382.5,0.00626709
4382.6,0.005656738
4382.7,0.003520508
4382.8,0.004436035
4382.9,0.001994629
4383,0.005961914
4383.1,0.004436035
4383.2,0.005046387
4383.3,0.001994629
4383.4,0.00260498
4383.5,-0.0007519531
4383.6,0.0001635742
4383.7,-0.001362305
4383.8,-0.0001416016
4383.9,-0.002277832
4384,-0.002277832
4384.1,-0.004414063
4384.2,-0.003803711
4384.3,-0.001972656
4384.4,0.002299805
4384.5,0.004741211
4384.6,0.00840332
4384.7,0.005046387
4384.8,0.001689453
4384.9,-0.00166748
4385,-0.003193359
4385.1,-0.004719238
4385.2,-0.001057129
4385.3,0.005351563
4385.4,0.006572266
4385.5,0.004436035
4385.6,-0.001362305
4385.7,-0.002277832
4385.8,-0.002583008
4385.9,-0.001972656
4386,0.00046875
4386.1,0.002910156
4386.2,0.001079102
4386.3,-0.0007519531
4386.4,-0.003193359
4386.5,0.0001635742
4386.6,0.004741211
4386.7,0.001079102
4386.8,-0.00166748
4386.9,0.003520508
4387,0.0001635742
4387.1,-0.001972656
4387.2,0.00260498
4387.3,0.004741211
4387.4,-0.002888184
4387.5,-0.0004467773
4387.6,0.00260498
4387.7,0.005046387
4387.8,0.001079102
4387.9,-0.002277832
4388,-0.001362305
4388.1,-0.0004467773
4388.2,0.002910156
4388.3,0.004741211
4388.4,0.005656738
4388.5,0.002910156
4388.6,0.00046875
4388.7,-0.001057129
4388.8,-0.00166748
4388.9,-0.002277832
4389,-0.002888184
4389.1,0.0001635742
4389.2,-0.0004467773
4389.3,0.00046875
4389.4,0.003520508
4389.5,0.004130859
4389.6,0.005351563
4389.7,0.00626709
4389.8,0.005656738
4389.9,0.005656738
4390,0.004436035
4390.1,0.003825684
4390.2,0.004130859
4390.3,0.003215332
4390.4,0.002299805
4390.5,0.001994629
4390.6,0.0007739258
4390.7,-0.0001416016
4390.8,0.00046875
4390.9,-0.0001416016
4391,0.0007739258
4391.1,0.002299805
4391.2,0.003215332
4391.3,0.001384277
4391.4,0.002910156
4391.5,0.004436035
4391.6,0.005046387
4391.7,0.005961914
4391.8,0.006572266
4391.9,0.006572266
4392,0.007182617
4392.1,0.003520508
4392.2,0.00260498
4392.3,-0.0001416016
4392.4,-0.00166748
4392.5,-0.001362305
4392.6,-0.001972656
4392.7,-0.004108887
4392.8,-0.0001416016
4392.9,0.001079102
4393,0.005656738
4393.1,0.005046387
4393.2,0.004741211
4393.3,0.001384277
4393.4,-0.001057129
4393.5,-0.004108887
4393.6,-0.003193359
4393.7,0.001994629
4393.8,0.005046387
4393.9,0.007182617
4394,0.001689453
4394.1,-0.00166748
4394.2,-0.003803711
4394.3,-0.001972656
4394.4,-0.0007519531
4394.5,-0.002277832
4394.6,-0.002277832
4394.7,0.0001635742
4394.8,0.003825684
4394.9,0.004741211
4395,-0.004719238
4395.1,0.001384277
4395.2,0.004130859
4395.3,0.0001635742
4395.4,0.001994629
4395.5,0.003825684
4395.6,-0.002583008
4395.7,-0.00166748
4395.8,0.004130859
4395.9,0.003520508
4396,-0.0007519531
4396.1,-0.001972656
4396.2,0.0007739258
4396.3,0.002299805
4396.4,0.004741211
4396.5,0.004741211
4396.6,-0.001362305
4396.7,-0.001972656
4396.8,-0.002583008
4396.9,-0.003193359
4397,-0.001362305
4397.1,0.001689453
4397.2,0.001994629
4397.3,0.005961914
4397.4,0.00626709
4397.5,0.005961914
4397.6,0.003520508
4397.7,0.003825684
4397.8,-0.001972656
4397.9,0.0007739258
4398,-0.001972656
4398.1,-0.002277832
4398.2,-0.002277832
4398.3,-0.003803711
4398.4,-0.001972656
4398.5,-0.003498535
4398.6,-0.001362305
4398.7,-0.001972656
4398.8,-0.0001416016
4398.9,-0.0007519531
4399,0.0001635742
4399.1,-0.0007519531
4399.2,-0.002888184
4399.3,-0.0001416016
4399.4,-0.001057129
4399.5,-0.001057129
4399.6,-0.001972656
4399.7,-0.002888184
4399.8,-0.003803711
4399.9,-0.003193359
4400,-0.004719238
4400.1,-0.004108887
4400.2,-0.002277832
4400.3,-0.004414063
4400.4,-0.003498535
4400.5,-0.001362305
4400.6,-0.002888184
4400.7,0.00046875
4400.8,0.005046387
4400.9,0.007182617
4401,0.008708496
4401.1,0.00626709
4401.2,0.003215332
4401.3,0.001384277
4401.4,-0.001362305
4401.5,-0.005024414
4401.6,-0.005024414
4401.7,-0.0007519531
4401.8,0.004436035
4401.9,0.004741211
4402,0.0007739258
4402.1,-0.003193359
4402.2,-0.002277832
4402.3,-0.005939941
4402.4,-0.00166748
4402.5,0.007182617
4402.6,0.01023438
4402.7,0.008708496
4402.8,0.01053955
4402.9,0.00840332
4403,0.007792969
4403.1,0.001384277
4403.2,0.0007739258
4403.3,0.005351563
4403.4,0.009624023
4403.5,-0.02150391
4403.6,-0.01601074
4403.7,-0.01387451
4403.8,-0.01875732
4403.9,-0.01753662
4404,-0.01417969
4404.1,-0.01723145
4404.2,-0.02058838
4404.3,-0.01814697
4404.4,-0.01417969
4404.5,-0.03187988
4404.6,-0.03523682
4404.7,-0.04011963
4404.8,-0.04134033
4404.9,-0.04103516
4405,-0.03737305
4405.1,-0.03554199
4405.2,-0.03157471
4405.3,-0.03126953
4405.4,-0.03371094
4405.5,-0.0291333
4405.6,-0.03310059
4405.7,-0.03584717
4405.8,-0.03523682
4405.9,-0.03615234
4406,-0.03706787
4406.1,-0.03462646
4406.2,-0.03523682
4406.3,-0.03523682
4406.4,-0.03310059
4406.5,-0.03615234
4406.6,-0.03371094
4406.7,-0.03401611
4406.8,-0.03310059
4406.9,-0.03310059
4407,-0.030354
4407.1,-0.03218506
4407.2,-0.03157471
4407.3,-0.02974365
4407.4,-0.030354
4407.5,-0.02760742
4407.6,-0.03004883
4407.7,-0.02974365
4407.8,-0.02943848
4407.9,-0.02821777
4408,-0.03065918
4408.1,-0.030354
4408.2,-0.03065918
4408.3,-0.03249023
4408.4,-0.03279541
4408.5,-0.03401611
4408.6,-0.03645752
4408.7,-0.03706787
4408.8,-0.03859375
4408.9,-0.03859375
4409,-0.03737305
4409.1,-0.03889893
4409.2,-0.03584717
4409.3,-0.03279541
4409.4,-0.03096436
4409.5,-0.02974365
4409.6,-0.0291333
4409.7,-0.03401611
4409.8,-0.03432129
4409.9,-0.03859375
4410,-0.03737305
4410.1,-0.03706787
4410.2,-0.03126953
4410.3,-0.0279126
4410.4,-0.03157471
4410.5,-0.03584717
4410.6,-0.0379834
4410.7,-0.0392041
4410.8,-0.03310059
4410.9,-0.03096436
4411,-0.0279126
4411.1,-0.030354
4411.2,-0.02974365
4411.3,-0.03249023
4411.4,-0.03767822
4411.5,-0.03767822
4411.6,-0.03157471
4411.7,-0.03279541
4411.8,-0.03554199
4411.9,-0.03065918
4412,-0.03462646
4412.1,-0.03981445
4412.2,-0.03096436
4412.3,-0.030354
4412.4,-0.03737305
4412.5,-0.03523682
4412.6,-0.03187988
4412.7,-0.0291333
4412.8,-0.03645752
4412.9,-0.03737305
4413,-0.0392041
4413.1,-0.03493164
4413.2,-0.03096436
4413.3,-0.030354
4413.4,-0.03065918
4413.5,-0.03249023
4413.6,-0.03523682
4413.7,-0.03828857
4413.8,-0.03889893
4413.9,-0.03859375
4414,-0.03615234
4414.1,-0.03493164
4414.2,-0.03432129
4414.3,-0.03218506
4414.4,-0.03096436
4414.5,-0.0291333
4414.6,-0.0279126
4414.7,-0.030354
4414.8,-0.03126953
4414.9,-0.03157471
4415,-0.03340576
4415.1,-0.03279541
4415.2,-0.03371094
4415.3,-0.03523682
4415.4,-0.03767822
4415.5,-0.0367627
4415.6,-0.03981445
4415.7,-0.03706787
4415.8,-0.0379834
4415.9,-0.03645752
4416,-0.03828857
4416.1,-0.03889893
4416.2,-0.03950928
4416.3,-0.0392041
4416.4,-0.0392041
4416.5,-0.03859375
4416.6,-0.0379834
4416.7,-0.03737305
4416.8,-0.0367627
4416.9,-0.03462646
4417,-0.03523682
4417.1,-0.03096436
4417.2,-0.03096436
4417.3,-0.0291333
4417.4,-0.02943848
4417.5,-0.02943848
4417.6,-0.03432129
4417.7,-0.03432129
4417.8,-0.03767822
4417.9,-0.03889893
4418,-0.03828857
4418.1,-0.03584717
4418.2,-0.03249023
4418.3,-0.02974365
4418.4,-0.02974365
4418.5,-0.03065918
4418.6,-0.03615234
4418.7,-0.03889893
4418.8,-0.03737305
4418.9,-0.03615234
4419,-0.030354
4419.1,-0.02943848
4419.2,-0.03126953
4419.3,-0.03432129
4419.4,-0.03523682
4419.5,-0.03462646
4419.6,-0.03340576
4419.7,-0.0291333
4419.8,-0.03065918
4419.9,-0.03645752
4420,-0.03645752
4420.1,-0.02943848
4420.2,-0.03462646
4420.3,-0.03859375
4420.4,-0.03004883
4420.5,-0.03249023
4420.6,-0.03889893
4420.7,-0.03432129
4420.8,-0.02852295
4420.9,-0.03462646
4421,-0.03767822
4421.1,-0.03737305
4421.2,-0.03218506
4421.3,-0.03096436
4421.4,-0.02974365
4421.5,-0.03462646
4421.6,-0.03493164
4421.7,-0.03737305
4421.8,-0.03706787
4421.9,-0.03523682
4422,-0.03462646
4422.1,-0.03340576
4422.2,-0.03004883
4422.3,-0.02882813
4422.4,-0.030354
4422.5,-0.02974365
4422.6,-0.03187988
4422.7,-0.03462646
4422.8,-0.03645752
4422.9,-0.03981445
4423,-0.03889893
4423.1,-0.03767822
4423.2,-0.03828857
4423.3,-0.03706787
4423.4,-0.03889893
4423.5,-0.03767822
4423.6,-0.03645752
4423.7,-0.03737305
4423.8,-0.03737305
4423.9,-0.03432129
4424,-0.03584717
4424.1,-0.0367627
4424.2,-0.03737305
4424.3,-0.03645752
4424.4,-0.03584717
4424.5,-0.03615234
4424.6,-0.03584717
4424.7,-0.0379834
4424.8,-0.0367627
4424.9,-0.03767822
4425,-0.03950928
4425.1,-0.0392041
4425.2,-0.03828857
4425.3,-0.03859375
4425.4,-0.03462646
4425.5,-0.03462646
4425.6,-0.03187988
4425.7,-0.03065918
4425.8,-0.02882813
4425.9,-0.02882813
4426,-0.03187988
4426.1,-0.03523682
4426.2,-0.03615234
4426.3,-0.03645752
4426.4,-0.03981445
4426.5,-0.03554199
4426.6,-0.03187988
4426.7,-0.0279126
4426.8,-0.03096436
4426.9,-0.03157471
4427,-0.03767822
4427.1,-0.03889893
4427.2,-0.03706787
4427.3,-0.02943848
4427.4,-0.02730225
4427.5,-0.03218506
4427.6,-0.03340576
4427.7,-0.03554199
4427.8,-0.03493164
4427.9,-0.03401611
4428,-0.02852295
4428.1,-0.03065918
4428.2,-0.0379834
4428.3,-0.03554199
4428.4,-0.03157471
4428.5,-0.0392041
4428.6,-0.03523682
4428.7,-0.02882813
4428.8,-0.03554199
4428.9,-0.03584717
4429,-0.03126953
4429.1,-0.03096436
4429.2,-0.03737305
4429.3,-0.03828857
4429.4,-0.03310059
4429.5,-0.0291333
4429.6,-0.03065918
4429.7,-0.03371094
4429.8,-0.03828857
4429.9,-0.0392041
4430,-0.03767822
4430.1,-0.03462646
4430.2,-0.03249023
4430.3,-0.02943848
4430.4,-0.03004883
4430.5,-0.03096436
4430.6,-0.03249023
4430.7,-0.03462646
4430.8,-0.03584717
4430.9,-0.0367627
4431,-0.03828857
4431.1,-0.03859375
4431.2,-0.0379834
4431.3,-0.03767822
4431.4,-0.03615234
4431.5,-0.03554199
4431.6,-0.03340576
4431.7,-0.03371094
4431.8,-0.03187988
4431.9,-0.03126953
4432,-0.03249023
4432.1,-0.03126953
4432.2,-0.030354
4432.3,-0.02943848
4432.4,-0.02943848
4432.5,-0.0291333
4432.6,-0.02974365
4432.7,-0.03065918
4432.8,-0.03065918
4432.9,-0.03096436
4433,-0.03126953
4433.1,-0.03126953
4433.2,-0.03401611
4433.3,-0.03249023
4433.4,-0.03432129
4433.5,-0.03401611
4433.6,-0.03462646
4433.7,-0.03401611
4433.8,-0.03767822
4433.9,-0.03859375
4434,-0.0392041
4434.1,-0.03950928
4434.2,-0.03737305
4434.3,-0.03462646
4434.4,-0.03187988
4434.5,-0.02852295
4434.6,-0.030354
4434.7,-0.03065918
4434.8,-0.03340576
4434.9,-0.0379834
4435,-0.03889893
4435.1,-0.03950928
4435.2,-0.03523682
4435.3,-0.03187988
4435.4,-0.0291333
4435.5,-0.03187988
4435.6,-0.03523682
4435.7,-0.03828857
4435.8,-0.03828857
4435.9,-0.03523682
4436,-0.03432129
4436.1,-0.03187988
4436.2,-0.03157471
4436.3,-0.03432129
4436.4,-0.03859375
4436.5,-0.03462646
4436.6,-0.03065918
4436.7,-0.03432129
4436.8,-0.03706787
4436.9,-0.030354
4437,-0.03523682
4437.1,-0.03645752
4437.2,-0.03218506
4437.3,-0.02943848
4437.4,-0.03828857
4437.5,-0.03859375
4437.6,-0.03279541
4437.7,-0.02974365
4437.8,-0.03249023
4437.9,-0.0367627
4438,-0.03706787
4438.1,-0.0367627
4438.2,-0.03371094
4438.3,-0.030354
4438.4,-0.02974365
4438.5,-0.03004883
4438.6,-0.03279541
4438.7,-0.03462646
4438.8,-0.03737305
4438.9,-0.04103516
4439,-0.03706787
4439.1,-0.03645752
4439.2,-0.03493164
4439.3,-0.03462646
4439.4,-0.03187988
4439.5,-0.03249023
4439.6,-0.03004883
4439.7,-0.03065918
4439.8,-0.02821777
4439.9,-0.03096436
4440,-0.03004883
4440.1,-0.02882813
4440.2,-0.03096436
4440.3,-0.03096436
4440.4,-0.03187988
4440.5,-0.03401611
4440.6,-0.03462646
4440.7,-0.03523682
4440.8,-0.03432129
4440.9,-0.03401611
4441,-0.03462646
4441.1,-0.03401611
4441.2,-0.03310059
4441.3,-0.03371094
4441.4,-0.03187988
4441.5,-0.03187988
4441.6,-0.0291333
4441.7,-0.03065918
4441.8,-0.02974365
4441.9,-0.02882813
4442,-0.02852295
4442.1,-0.03187988
4442.2,-0.03187988
4442.3,-0.03401611
4442.4,-0.03554199
4442.5,-0.0367627
4442.6,-0.03645752
4442.7,-0.03889893
4442.8,-0.03767822
4442.9,-0.03401611
4443,-0.030354
4443.1,-0.03065918
4443.2,-0.02882813
4443.3,-0.03371094
4443.4,-0.03645752
4443.5,-0.0392041
4443.6,-0.0367627
4443.7,-0.03462646
4443.8,-0.03065918
4443.9,-0.030354
4444,-0.03340576
4444.1,-0.0367627
4444.2,-0.03981445
4444.3,-0.03737305
4444.4,-0.03462646
4444.5,-0.03615234
4444.6,-0.03767822
4444.7,-0.03554199
4444.8,-0.03218506
4444.9,-0.03096436
4445,-0.0367627
4445.1,-0.03279541
4445.2,-0.0291333
4445.3,-0.03767822
4445.4,-0.03310059
4445.5,-0.03249023
4445.6,-0.0367627
4445.7,-0.03523682
4445.8,-0.02974365
4445.9,-0.03126953
4446,-0.03584717
4446.1,-0.0379834
4446.2,-0.03340576
4446.3,-0.03065918
4446.4,-0.03004883
4446.5,-0.03187988
4446.6,-0.03554199
4446.7,-0.03950928
4446.8,-0.03889893
4446.9,-0.0379834
4447,-0.03432129
4447.1,-0.03096436
4447.2,-0.030354
4447.3,-0.03096436
4447.4,-0.03004883
4447.5,-0.03371094
4447.6,-0.03554199
4447.7,-0.03371094
4447.8,-0.03767822
4447.9,-0.03828857
4448,-0.03737305
4448.1,-0.03767822
4448.2,-0.03889893
4448.3,-0.03645752
4448.4,-0.03584717
4448.5,-0.03249023
4448.6,-0.03401611
4448.7,-0.03310059
4448.8,-0.03310059
4448.9,-0.03187988
4449,-0.03218506
4449.1,-0.03004883
4449.2,-0.03157471
4449.3,-0.03096436
4449.4,-0.03065918
4449.5,-0.03187988
4449.6,-0.03340576
4449.7,-0.03279541
4449.8,-0.03401611
4449.9,-0.03279541
4450,-0.03218506
4450.1,-0.03310059
4450.2,-0.03401611
4450.3,-0.03584717
4450.4,-0.03737305
4450.5,-0.03767822
4450.6,-0.03950928
4450.7,-0.0392041
4450.8,-0.03493164
4450.9,-0.03584717
4451,-0.03523682
4451.1,-0.03340576
4451.2,-0.03004883
4451.3,-0.0291333
4451.4,-0.03126953
4451.5,-0.03218506
4451.6,-0.03615234
4451.7,-0.03767822
4451.8,-0.03981445
4451.9,-0.03554199
4452,-0.03126953
4452.1,-0.02943848
4452.2,-0.03218506
4452.3,-0.03493164
4452.4,-0.03859375
4452.5,-0.03706787
4452.6,-0.03706787
4452.7,-0.03462646
4452.8,-0.03310059
4452.9,-0.03462646
4453,-0.0367627
4453.1,-0.0379834
4453.2,-0.03371094
4453.3,-0.02943848
4453.4,-0.03706787
4453.5,-0.03554199
4453.6,-0.03004883
4453.7,-0.03554199
4453.8,-0.03523682
4453.9,-0.03065918
4454,-0.03432129
4454.1,-0.03645752
4454.2,-0.03493164
4454.3,-0.02974365
4454.4,-0.02943848
4454.5,-0.0367627
4454.6,-0.03828857
4454.7,-0.03615234
4454.8,-0.03615234
4454.9,-0.03401611
4455,-0.030354
4455.1,-0.02760742
4455.2,-0.030354
4455.3,-0.03523682
4455.4,-0.03828857
4455.5,-0.03828857
4455.6,-0.03706787
4455.7,-0.03737305
4455.8,-0.03493164
4455.9,-0.03462646
4456,-0.03432129
4456.1,-0.03279541
4456.2,-0.02974365
4456.3,-0.03126953
4456.4,-0.02974365
4456.5,-0.02852295
4456.6,-0.02974365
4456.7,-0.030354
4456.8,-0.03218506
4456.9,-0.03218506
4457,-0.03218506
4457.1,-0.03432129
4457.2,-0.03371094
4457.3,-0.03401611
4457.4,-0.03523682
4457.5,-0.03462646
4457.6,-0.03584717
4457.7,-0.03432129
4457.8,-0.03432129
4457.9,-0.03218506
4458,-0.03401611
4458.1,-0.03065918
4458.2,-0.02943848
4458.3,-0.02974365
4458.4,-0.0291333
4458.5,-0.02974365
4458.6,-0.02882813
4458.7,-0.03096436
4458.8,-0.03279541
4458.9,-0.03218506
4459,-0.03401611
4459.1,-0.03554199
4459.2,-0.03859375
4459.3,-0.03615234
4459.4,-0.03889893
4459.5,-0.03889893
4459.6,-0.03310059
4459.7,-0.02974365
4459.8,-0.0291333
4459.9,-0.030354
4460,-0.03310059
4460.1,-0.03889893
4460.2,-0.03554199
4460.3,-0.04072998
4460.4,-0.03371094
4460.5,-0.02760742
4460.6,-0.03157471
4460.7,-0.03493164
4460.8,-0.03706787
4460.9,-0.03767822
4461,-0.03645752
4461.1,-0.0367627
4461.2,-0.03706787
4461.3,-0.03889893
4461.4,-0.03462646
4461.5,-0.03310059
4461.6,-0.03096436
4461.7,-0.03737305
4461.8,-0.03371094
4461.9,-0.03096436
4462,-0.03828857
4462.1,-0.03218506
4462.2,-0.02974365
4462.3,-0.03737305
4462.4,-0.03432129
4462.5,-0.03004883
4462.6,-0.03462646
4462.7,-0.0367627
4462.8,-0.03706787
4462.9,-0.03462646
4463,-0.02974365
4463.1,-0.030354
4463.2,-0.03584717
4463.3,-0.03828857
4463.4,-0.03767822
4463.5,-0.0379834
4463.6,-0.03493164
4463.7,-0.03187988
4463.8,-0.03004883
4463.9,-0.03065918
4464,-0.02974365
4464.1,-0.03065918
4464.2,-0.03615234
4464.3,-0.03462646
4464.4,-0.03828857
4464.5,-0.03859375
4464.6,-0.0379834
4464.7,-0.0367627
4464.8,-0.03828857
4464.9,-0.03493164
4465,-0.03554199
4465.1,-0.03371094
4465.2,-0.03340576
4465.3,-0.03340576
4465.4,-0.03157471
4465.5,-0.030354
4465.6,-0.03096436
4465.7,-0.02974365
4465.8,-0.02760742
4465.9,-0.02821777
4466,-0.03004883
4466.1,-0.02974365
4466.2,-0.030354
4466.3,-0.03004883
4466.4,-0.03065918
4466.5,-0.02943848
4466.6,-0.03065918
4466.7,-0.02943848
4466.8,-0.03249023
4466.9,-0.03126953
4467,-0.03310059
4467.1,-0.03371094
4467.2,-0.03523682
4467.3,-0.03615234
4467.4,-0.03706787
4467.5,-0.03706787
4467.6,-0.03950928
4467.7,-0.03950928
4467.8,-0.03554199
4467.9,-0.03310059
4468,-0.02760742
4468.1,-0.030354
4468.2,-0.03004883
4468.3,-0.03310059
4468.4,-0.03737305
4468.5,-0.03828857
4468.6,-0.03859375
4468.7,-0.03493164
4468.8,-0.03157471
4468.9,-0.0291333
4469,-0.03279541
4469.1,-0.03401611
4469.2,-0.0379834
4469.3,-0.03889893
4469.4,-0.03767822
4469.5,-0.03767822
4469.6,-0.03767822
4469.7,-0.03645752
4469.8,-0.03340576
4469.9,-0.03004883
4470,-0.03767822
4470.1,-0.03554199
4470.2,-0.02852295
4470.3,-0.03859375
4470.4,-0.03615234
4470.5,-0.0291333
4470.6,-0.03493164
4470.7,-0.03737305
4470.8,-0.03371094
4470.9,-0.02974365
4471,-0.03340576
4471.1,-0.03706787
4471.2,-0.03828857
4471.3,-0.03340576
4471.4,-0.03310059
4471.5,-0.0279126
4471.6,-0.02974365
4471.7,-0.03340576
4471.8,-0.03737305
4471.9,-0.0392041
4472,-0.03889893
4472.1,-0.03645752
4472.2,-0.03401611
4472.3,-0.03249023
4472.4,-0.03187988
4472.5,-0.0291333
4472.6,-0.03004883
4472.7,-0.03004883
4472.8,-0.03126953
4472.9,-0.03096436
4473,-0.03371094
4473.1,-0.03493164
4473.2,-0.03554199
4473.3,-0.03859375
4473.4,-0.03706787
4473.5,-0.0392041
4473.6,-0.03706787
4473.7,-0.03859375
4473.8,-0.03859375
4473.9,-0.03737305
4474,-0.03737305
4474.1,-0.0379834
4474.2,-0.03950928
4474.3,-0.03584717
4474.4,-0.03737305
4474.5,-0.03737305
4474.6,-0.03737305
4474.7,-0.0404248
4474.8,-0.03859375
4474.9,-0.03828857
4475,-0.03859375
4475.1,-0.03554199
4475.2,-0.03706787
4475.3,-0.03645752
4475.4,-0.03462646
4475.5,-0.03187988
4475.6,-0.03218506
4475.7,-0.0279126
4475.8,-0.0291333
4475.9,-0.0291333
4476,-0.02974365
4476.1,-0.03432129
4476.2,-0.03462646
4476.3,-0.03584717
4476.4,-0.0367627
4476.5,-0.03737305
4476.6,-0.03615234
4476.7,-0.03340576
4476.8,-0.030354
4476.9,-0.02943848
4477,-0.03126953
4477.1,-0.03401611
4477.2,-0.03737305
4477.3,-0.0379834
4477.4,-0.03523682
4477.5,-0.030354
4477.6,-0.03004883
4477.7,-0.02852295
4477.8,-0.0291333
4477.9,-0.0291333
4478,-0.03249023
4478.1,-0.0379834
4478.2,-0.03737305
4478.3,-0.03096436
4478.4,-0.03554199
4478.5,-0.03706787
4478.6,-0.0291333
4478.7,-0.03554199
4478.8,-0.03523682
4478.9,-0.03126953
4479,-0.03493164
4479.1,-0.0367627
4479.2,-0.03584717
4479.3,-0.03004883
4479.4,-0.03065918
4479.5,-0.03615234
4479.6,-0.03767822
4479.7,-0.03645752
4479.8,-0.03340576
4479.9,-0.02974365
4480,-0.0279126
4480.1,-0.03279541
4480.2,-0.03401611
4480.3,-0.03737305
4480.4,-0.0379834
4480.5,-0.0367627
4480.6,-0.03584717
4480.7,-0.03554199
4480.8,-0.03249023
4480.9,-0.03218506
4481,-0.03126953
4481.1,-0.02760742
4481.2,-0.02943848
4481.3,-0.02974365
4481.4,-0.03065918
4481.5,-0.03218506
4481.6,-0.03401611
4481.7,-0.0367627
4481.8,-0.03554199
4481.9,-0.03432129
4482,-0.03340576
4482.1,-0.03401611
4482.2,-0.03157471
4482.3,-0.03126953
4482.4,-0.03126953
4482.5,-0.02821777
4482.6,-0.0279126
4482.7,-0.02943848
4482.8,-0.03004883
4482.9,-0.03279541
4483,-0.03310059
4483.1,-0.03493164
4483.2,-0.03767822
4483.3,-0.03828857
4483.4,-0.03859375
4483.5,-0.0379834
4483.6,-0.03859375
4483.7,-0.0367627
4483.8,-0.03401611
4483.9,-0.03157471
4484,-0.02943848
4484.1,-0.02974365
4484.2,-0.03096436
4484.3,-0.03615234
4484.4,-0.03584717
4484.5,-0.0367627
4484.6,-0.03981445
4484.7,-0.03645752
4484.8,-0.03218506
4484.9,-0.0279126
4485,-0.03157471
4485.1,-0.03279541
4485.2,-0.03706787
4485.3,-0.03889893
4485.4,-0.03615234
4485.5,-0.02974365
4485.6,-0.02852295
4485.7,-0.03432129
4485.8,-0.03828857
4485.9,-0.03828857
4486,-0.03828857
4486.1,-0.03767822
4486.2,-0.03828857
4486.3,-0.03828857
4486.4,-0.03950928
4486.5,-0.03371094
4486.6,-0.03004883
4486.7,-0.03584717
4486.8,-0.03554199
4486.9,-0.03157471
4487,-0.03401611
4487.1,-0.03767822
4487.2,-0.03096436
4487.3,-0.03187988
4487.4,-0.03615234
4487.5,-0.0379834
4487.6,-0.03462646
4487.7,-0.02943848
4487.8,-0.03096436
4487.9,-0.03493164
4488,-0.0379834
4488.1,-0.03645752
4488.2,-0.03615234
4488.3,-0.03554199
4488.4,-0.03340576
4488.5,-0.03065918
4488.6,-0.02852295
4488.7,-0.02974365
4488.8,-0.02943848
4488.9,-0.03249023
4489,-0.03523682
4489.1,-0.03645752
4489.2,-0.0379834
4489.3,-0.03889893
4489.4,-0.03706787
4489.5,-0.03615234
4489.6,-0.03828857
4489.7,-0.03737305
4489.8,-0.03737305
4489.9,-0.03859375
4490,-0.03615234
4490.1,-0.0367627
4490.2,-0.03584717
4490.3,-0.03645752
4490.4,-0.03706787
4490.5,-0.03645752
4490.6,-0.03645752
4490.7,-0.03645752
4490.8,-0.0367627
4490.9,-0.03554199
4491,-0.03584717
4491.1,-0.03828857
4491.2,-0.03767822
4491.3,-0.0379834
4491.4,-0.0379834
4491.5,-0.03706787
4491.6,-0.03645752
4491.7,-0.03828857
4491.8,-0.03615234
4491.9,-0.03371094
4492,-0.03096436
4492.1,-0.02821777
4492.2,-0.02852295
4492.3,-0.02943848
4492.4,-0.02882813
4492.5,-0.03096436
4492.6,-0.03187988
4492.7,-0.03249023
4492.8,-0.03493164
4492.9,-0.03584717
4493,-0.0367627
4493.1,-0.0379834
4493.2,-0.04011963
4493.3,-0.03615234
4493.4,-0.03493164
4493.5,-0.03187988
4493.6,-0.02852295
4493.7,-0.02760742
4493.8,-0.03187988
4493.9,-0.03584717
4494,-0.0379834
4494.1,-0.03859375
4494.2,-0.03767822
4494.3,-0.03310059
4494.4,-0.03279541
4494.5,-0.03310059
4494.6,-0.03859375
4494.7,-0.03645752
4494.8,-0.03493164
4494.9,-0.03157471
4495,-0.03584717
4495.1,-0.03584717
4495.2,-0.02821777
4495.3,-0.03584717
4495.4,-0.0379834
4495.5,-0.03157471
4495.6,-0.03432129
4495.7,-0.03828857
4495.8,-0.03279541
4495.9,-0.02882813
4496,-0.03187988
4496.1,-0.03706787
4496.2,-0.03706787
4496.3,-0.03615234
4496.4,-0.03157471
4496.5,-0.0291333
4496.6,-0.03218506
4496.7,-0.03462646
4496.8,-0.03706787
4496.9,-0.03859375
4497,-0.03737305
4497.1,-0.03523682
4497.2,-0.03371094
4497.3,-0.03310059
4497.4,-0.02882813
4497.5,-0.03065918
4497.6,-0.02974365
4497.7,-0.03004883
4497.8,-0.02974365
4497.9,-0.03706787
4498,-0.03401611
4498.1,-0.03706787
4498.2,-0.03706787
4498.3,-0.03859375
4498.4,-0.0379834
4498.5,-0.03767822
4498.6,-0.03767822
4498.7,-0.03737305
4498.8,-0.03615234
4498.9,-0.03523682
4499,-0.03615234
4499.1,-0.03523682
4499.2,-0.03462646
4499.3,-0.03432129
4499.4,-0.03218506
4499.5,-0.03462646
4499.6,-0.03523682
4499.7,-0.0367627
4499.8,-0.03584717
4499.9,-0.03584717
4500,-0.0367627
4500.1,-0.03645752
4500.2,-0.03828857
4500.3,-0.03767822
4500.4,-0.03889893
4500.5,-0.0392041
4500.6,-0.03737305
4500.7,-0.03859375
4500.8,-0.03493164
4500.9,-0.03310059
4501,-0.03157471
4501.1,-0.02943848
4501.2,-0.02882813
4501.3,-0.03310059
4501.4,-0.03279541
4501.5,-0.03615234
4501.6,-0.03706787
4501.7,-0.0379834
4501.8,-0.03554199
4501.9,-0.03401611
4502,-0.03004883
4502.1,-0.03004883
4502.2,-0.03279541
4502.3,-0.0379834
4502.4,-0.03950928
4502.5,-0.03645752
4502.6,-0.03249023
4502.7,-0.03279541
4502.8,-0.03157471
4502.9,-0.03432129
4503,-0.0367627
4503.1,-0.0379834
4503.2,-0.03584717
4503.3,-0.02852295
4503.4,-0.03493164
4503.5,-0.0367627
4503.6,-0.02882813
4503.7,-0.03615234
4503.8,-0.03584717
4503.9,-0.03187988
4504,-0.03401611
4504.1,-0.03706787
4504.2,-0.03523682
4504.3,-0.02974365
4504.4,-0.03065918
4504.5,-0.03584717
4504.6,-0.03767822
4504.7,-0.03828857
4504.8,-0.03371094
4504.9,-0.03004883
4505,-0.02852295
4505.1,-0.02974365
4505.2,-0.03310059
4505.3,-0.03706787
4505.4,-0.03828857
4505.5,-0.03737305
4505.6,-0.03554199
4505.7,-0.03584717
4505.8,-0.03493164
4505.9,-0.03218506
4506,-0.03279541
4506.1,-0.03065918
4506.2,-0.02882813
4506.3,-0.02974365
4506.4,-0.030354
4506.5,-0.02882813
4506.6,-0.03401611
4506.7,-0.03340576
4506.8,-0.03493164
4506.9,-0.03523682
4507,-0.03645752
4507.1,-0.0379834
4507.2,-0.03859375
4507.3,-0.0379834
4507.4,-0.03523682
4507.5,-0.03889893
4507.6,-0.03706787
4507.7,-0.03767822
4507.8,-0.03859375
4507.9,-0.03828857
4508,-0.03706787
4508.1,-0.03615234
4508.2,-0.03615234
4508.3,-0.03645752
4508.4,-0.03645752
4508.5,-0.03218506
4508.6,-0.03157471
4508.7,-0.03096436
4508.8,-0.02760742
4508.9,-0.0279126
4509,-0.02974365
4509.1,-0.03096436
4509.2,-0.03310059
4509.3,-0.03493164
4509.4,-0.03615234
4509.5,-0.0379834
4509.6,-0.03737305
4509.7,-0.03615234
4509.8,-0.03462646
4509.9,-0.02943848
4510,-0.0291333
4510.1,-0.03126953
4510.2,-0.03584717
4510.3,-0.03523682
4510.4,-0.0379834
4510.5,-0.03493164
4510.6,-0.03249023
4510.7,-0.02638672
4510.8,-0.03187988
4510.9,-0.03645752
4511,-0.0379834
4511.1,-0.03584717
4511.2,-0.03645752
4511.3,-0.03340576
4511.4,-0.02852295
4511.5,-0.03340576
4511.6,-0.03615234
4511.7,-0.03187988
4511.8,-0.030354
4511.9,-0.03859375
4512,-0.03218506
4512.1,-0.03065918
4512.2,-0.0379834
4512.3,-0.03279541
4512.4,-0.02882813
4512.5,-0.03554199
4512.6,-0.03706787
4512.7,-0.03462646
4512.8,-0.03004883
4512.9,-0.03096436
4513,-0.03493164
4513.1,-0.0367627
4513.2,-0.03645752
4513.3,-0.03401611
4513.4,-0.03401611
4513.5,-0.03065918
4513.6,-0.03126953
4513.7,-0.030354
4513.8,-0.03218506
4513.9,-0.03523682
4514,-0.0379834
4514.1,-0.03615234
4514.2,-0.03828857
4514.3,-0.03737305
4514.4,-0.03615234
4514.5,-0.03310059
4514.6,-0.03157471
4514.7,-0.03126953
4514.8,-0.02882813
4514.9,-0.02943848
4515,-0.03004883
4515.1,-0.02974365
4515.2,-0.02974365
4515.3,-0.03004883
4515.4,-0.03279541
4515.5,-0.03249023
4515.6,-0.03523682
4515.7,-0.03554199
4515.8,-0.03706787
4515.9,-0.03432129
4516,-0.03767822
4516.1,-0.03706787
4516.2,-0.03737305
4516.3,-0.03615234
4516.4,-0.03859375
4516.5,-0.03737305
4516.6,-0.0367627
4516.7,-0.03462646
4516.8,-0.03401611
4516.9,-0.03096436
4517,-0.030354
4517.1,-0.03126953
4517.2,-0.02943848
4517.3,-0.02852295
4517.4,-0.030354
4517.5,-0.030354
4517.6,-0.03401611
4517.7,-0.03493164
4517.8,-0.03767822
4517.9,-0.03706787
4518,-0.0392041
4518.1,-0.03554199
4518.2,-0.03493164
4518.3,-0.03187988
4518.4,-0.02943848
4518.5,-0.03004883
4518.6,-0.03432129
4518.7,-0.0367627
4518.8,-0.03859375
4518.9,-0.03523682
4519,-0.03187988
4519.1,-0.03004883
4519.2,-0.0291333
4519.3,-0.03432129
4519.4,-0.03310059
4519.5,-0.03310059
4519.6,-0.03004883
4519.7,-0.02852295
4519.8,-0.03157471
4519.9,-0.03706787
4520,-0.0367627
4520.1,-0.03065918
4520.2,-0.03493164
4520.3,-0.03279541
4520.4,-0.02943848
4520.5,-0.03889893
4520.6,-0.03371094
4520.7,-0.03096436
4520.8,-0.03432129
4520.9,-0.0367627
4521,-0.03554199
4521.1,-0.03340576
4521.2,-0.02852295
4521.3,-0.03249023
4521.4,-0.03828857
4521.5,-0.03859375
4521.6,-0.03645752
4521.7,-0.03187988
4521.8,-0.03218506
4521.9,-0.0291333
4522,-0.02943848
4522.1,-0.03187988
4522.2,-0.03645752
4522.3,-0.03737305
4522.4,-0.03706787
4522.5,-0.03767822
4522.6,-0.0367627
4522.7,-0.03584717
4522.8,-0.03401611
4522.9,-0.03371094
4523,-0.03065918
4523.1,-0.03004883
4523.2,-0.02882813
4523.3,-0.03096436
4523.4,-0.02943848
4523.5,-0.02974365
4523.6,-0.03126953
4523.7,-0.03187988
4523.8,-0.03279541
4523.9,-0.03432129
4524,-0.03340576
4524.1,-0.03615234
4524.2,-0.03584717
4524.3,-0.03615234
4524.4,-0.03554199
4524.5,-0.03432129
4524.6,-0.03584717
4524.7,-0.03432129
4524.8,-0.03493164
4524.9,-0.03371094
4525,-0.03279541
4525.1,-0.03065918
4525.2,-0.0291333
4525.3,-0.02974365
4525.4,-0.02852295
4525.5,-0.02882813
4525.6,-0.0291333
4525.7,-0.03249023
4525.8,-0.03371094
4525.9,-0.03401611
4526,-0.03523682
4526.1,-0.03737305
4526.2,-0.03828857
4526.3,-0.03828857
4526.4,-0.03523682
4526.5,-0.03279541
4526.6,-0.02882813
4526.7,-0.02974365
4526.8,-0.03157471
4526.9,-0.03340576
4527,-0.03584717
4527.1,-0.03950928
4527.2,-0.0367627
4527.3,-0.03065918
4527.4,-0.02821777
4527.5,-0.03279541
4527.6,-0.03432129
4527.7,-0.03432129
4527.8,-0.03584717
4527.9,-0.03462646
4528,-0.03249023
4528.1,-0.03004883
4528.2,-0.0367627
4528.3,-0.03706787
4528.4,-0.03004883
4528.5,-0.03371094
4528.6,-0.03859375
4528.7,-0.0291333
4528.8,-0.03615234
4528.9,-0.03523682
4529,-0.03096436
4529.1,-0.03218506
4529.2,-0.0367627
4529.3,-0.03706787
4529.4,-0.03340576
4529.5,-0.02730225
4529.6,-0.03157471
4529.7,-0.03615234
4529.8,-0.03767822
4529.9,-0.03645752
4530,-0.03584717
4530.1,-0.03096436
4530.2,-0.0291333
4530.3,-0.02974365
4530.4,-0.03462646
4530.5,-0.03584717
4530.6,-0.03767822
4530.7,-0.03981445
4530.8,-0.03767822
4530.9,-0.03615234
4531,-0.03371094
4531.1,-0.03065918
4531.2,-0.03187988
4531.3,-0.03004883
4531.4,-0.02852295
4531.5,-0.03004883
4531.6,-0.02882813
4531.7,-0.02882813
4531.8,-0.03157471
4531.9,-0.03249023
4532,-0.03493164
4532.1,-0.03615234
4532.2,-0.03615234
4532.3,-0.03584717
4532.4,-0.03767822
4532.5,-0.03554199
4532.6,-0.03767822
4532.7,-0.0379834
4532.8,-0.03828857
4532.9,-0.03950928
4533,-0.0392041
4533.1,-0.0379834
4533.2,-0.03828857
4533.3,-0.03859375
4533.4,-0.03706787
4533.5,-0.03889893
4533.6,-0.03615234
4533.7,-0.03645752
4533.8,-0.03432129
4533.9,-0.02943848
4534,-0.03004883
4534.1,-0.03004883
4534.2,-0.0291333
4534.3,-0.03187988
4534.4,-0.03218506
4534.5,-0.03401611
4534.6,-0.0367627
4534.7,-0.0379834
4534.8,-0.0379834
4534.9,-0.0367627
4535,-0.03523682
4535.1,-0.03004883
4535.2,-0.02943848
4535.3,-0.03126953
4535.4,-0.03523682
4535.5,-0.0379834
4535.6,-0.0392041
4535.7,-0.03706787
4535.8,-0.03096436
4535.9,-0.0291333
4536,-0.02821777
4536.1,-0.03187988
4536.2,-0.02974365
4536.3,-0.0291333
4536.4,-0.03157471
4536.5,-0.03706787
4536.6,-0.03767822
4536.7,-0.030354
4536.8,-0.03401611
4536.9,-0.0367627
4537,-0.03126953
4537.1,-0.03554199
4537.2,-0.0367627
4537.3,-0.03187988
4537.4,-0.03096436
4537.5,-0.0367627
4537.6,-0.03615234
4537.7,-0.03279541
4537.8,-0.03004883
4537.9,-0.03218506
4538,-0.03554199
4538.1,-0.03767822
4538.2,-0.0379834
4538.3,-0.03279541
4538.4,-0.03218506
4538.5,-0.0291333
4538.6,-0.0291333
4538.7,-0.03187988
4538.8,-0.03615234
4538.9,-0.0379834
4539,-0.03706787
4539.1,-0.03737305
4539.2,-0.03584717
4539.3,-0.03462646
4539.4,-0.03584717
4539.5,-0.03432129
4539.6,-0.03218506
4539.7,-0.03004883
4539.8,-0.02974365
4539.9,-0.02943848
4540,-0.02943848
4540.1,-0.03065918
4540.2,-0.02882813
4540.3,-0.03126953
4540.4,-0.030354
4540.5,-0.03249023
4540.6,-0.03432129
4540.7,-0.03401611
4540.8,-0.03523682
4540.9,-0.03493164
4541,-0.03432129
4541.1,-0.03432129
4541.2,-0.03493164
4541.3,-0.03584717
4541.4,-0.03462646
4541.5,-0.03462646
4541.6,-0.03218506
4541.7,-0.03126953
4541.8,-0.03004883
4541.9,-0.02974365
4542,-0.02852295
4542.1,-0.030354
4542.2,-0.030354
4542.3,-0.02974365
4542.4,-0.03126953
4542.5,-0.03279541
4542.6,-0.03554199
4542.7,-0.03554199
4542.8,-0.03981445
4542.9,-0.03950928
4543,-0.0367627
4543.1,-0.03310059
4543.2,-0.03126953
4543.3,-0.02669189
4543.4,-0.03096436
4543.5,-0.03340576
4543.6,-0.0379834
4543.7,-0.03950928
4543.8,-0.0367627
4543.9,-0.03279541
4544,-0.02882813
4544.1,-0.03004883
4544.2,-0.03249023
4544.3,-0.03767822
4544.4,-0.03859375
4544.5,-0.0367627
4544.6,-0.03645752
4544.7,-0.03279541
4544.8,-0.02943848
4544.9,-0.03462646
4545,-0.03950928
4545.1,-0.03096436
4545.2,-0.03554199
4545.3,-0.03584717
4545.4,-0.02882813
4545.5,-0.03584717
4545.6,-0.03615234
4545.7,-0.03126953
4545.8,-0.030354
4545.9,-0.03554199
4546,-0.03767822
4546.1,-0.03462646
4546.2,-0.0291333
4546.3,-0.02943848
4546.4,-0.03523682
4546.5,-0.0379834
4546.6,-0.0379834
4546.7,-0.03706787
4546.8,-0.03523682
4546.9,-0.03249023
4547,-0.0291333
4547.1,-0.03126953
4547.2,-0.03096436
4547.3,-0.03584717
4547.4,-0.0379834
4547.5,-0.0367627
4547.6,-0.03828857
4547.7,-0.0379834
4547.8,-0.03645752
4547.9,-0.03554199
4548,-0.03371094
4548.1,-0.03340576
4548.2,-0.03157471
4548.3,-0.03096436
4548.4,-0.02760742
4548.5,-0.02882813
4548.6,-0.02882813
4548.7,-0.02974365
4548.8,-0.03126953
4548.9,-0.02943848
4549,-0.03126953
4549.1,-0.03065918
4549.2,-0.030354
4549.3,-0.03462646
4549.4,-0.03279541
4549.5,-0.03340576
4549.6,-0.03432129
4549.7,-0.03432129
4549.8,-0.03157471
4549.9,-0.03249023
4550,-0.03187988
4550.1,-0.03249023
4550.2,-0.02882813
4550.3,-0.03065918
4550.4,-0.02852295
4550.5,-0.0291333
4550.6,-0.02974365
4550.7,-0.03249023
4550.8,-0.03523682
4550.9,-0.03523682
4551,-0.03737305
4551.1,-0.03981445
4551.2,-0.03889893
4551.3,-0.03523682
4551.4,-0.03615234
4551.5,-0.030354
4551.6,-0.030354
4551.7,-0.02943848
4551.8,-0.03371094
4551.9,-0.03584717
4552,-0.03737305
4552.1,-0.03828857
4552.2,-0.03493164
4552.3,-0.02974365
4552.4,-0.02882813
4552.5,-0.03462646
4552.6,-0.03493164
4552.7,-0.0367627
4552.8,-0.03554199
4552.9,-0.03615234
4553,-0.03340576
4553.1,-0.030354
4553.2,-0.03218506
4553.3,-0.0379834
4553.4,-0.03279541
4553.5,-0.03126953
4553.6,-0.03645752
4553.7,-0.03401611
4553.8,-0.03218506
4553.9,-0.03767822
4554,-0.03401611
4554.1,-0.03096436
4554.2,-0.03249023
4554.3,-0.03767822
4554.4,-0.03828857
4554.5,-0.03493164
4554.6,-0.03004883
4554.7,-0.03004883
4554.8,-0.03310059
4554.9,-0.03737305
4555,-0.03645752
4555.1,-0.0379834
4555.2,-0.03584717
4555.3,-0.03310059
4555.4,-0.0279126
4555.5,-0.02882813
4555.6,-0.0291333
4555.7,-0.03126953
4555.8,-0.03432129
4555.9,-0.03706787
4556,-0.03706787
4556.1,-0.03981445
4556.2,-0.03706787
4556.3,-0.03737305
4556.4,-0.03554199
4556.5,-0.03767822
4556.6,-0.03584717
4556.7,-0.03462646
4556.8,-0.03401611
4556.9,-0.03218506
4557,-0.03126953
4557.1,-0.03096436
4557.2,-0.03279541
4557.3,-0.03157471
4557.4,-0.03096436
4557.5,-0.02974365
4557.6,-0.02974365
4557.7,-0.02943848
4557.8,-0.02943848
4557.9,-0.03218506
4558,-0.03004883
4558.1,-0.03157471
4558.2,-0.03126953
4558.3,-0.03279541
4558.4,-0.03279541
4558.5,-0.03401611
4558.6,-0.03615234
4558.7,-0.03615234
4558.8,-0.03645752
4558.9,-0.0379834
4559,-0.0379834
4559.1,-0.03767822
4559.2,-0.03828857
4559.3,-0.03615234
4559.4,-0.03096436
4559.5,-0.02974365
4559.6,-0.02699707
4559.7,-0.03004883
4559.8,-0.03126953
4559.9,-0.03706787
4560,-0.03737305
4560.1,-0.0404248
4560.2,-0.03523682
4560.3,-0.03065918
4560.4,-0.02852295
4560.5,-0.02943848
4560.6,-0.03462646
4560.7,-0.03859375
4560.8,-0.03859375
4560.9,-0.03554199
4561,-0.03187988
4561.1,-0.03126953
4561.2,-0.03187988
4561.3,-0.03737305
4561.4,-0.03859375
4561.5,-0.03523682
4561.6,-0.0291333
4561.7,-0.03462646
4561.8,-0.03615234
4561.9,-0.02974365
4562,-0.03706787
4562.1,-0.03523682
4562.2,-0.03004883
4562.3,-0.03554199
4562.4,-0.03767822
4562.5,-0.03401611
4562.6,-0.02943848
4562.7,-0.03249023
4562.8,-0.03645752
4562.9,-0.03767822
4563,-0.03401611
4563.1,-0.03004883
4563.2,-0.02974365
4563.3,-0.03249023
4563.4,-0.03432129
4563.5,-0.03828857
4563.6,-0.03889893
4563.7,-0.03737305
4563.8,-0.03615234
4563.9,-0.03462646
4564,-0.03249023
4564.1,-0.030354
4564.2,-0.02974365
4564.3,-0.02974365
4564.4,-0.03096436
4564.5,-0.03126953
4564.6,-0.03462646
4564.7,-0.03706787
4564.8,-0.03554199
4564.9,-0.03706787
4565,-0.03859375
4565.1,-0.0367627
4565.2,-0.03859375
4565.3,-0.03645752
4565.4,-0.03889893
4565.5,-0.03584717
4565.6,-0.03584717
4565.7,-0.0367627
4565.8,-0.03645752
4565.9,-0.03584717
4566,-0.03554199
4566.1,-0.03523682
4566.2,-0.03554199
4566.3,-0.03584717
4566.4,-0.0367627
4566.5,-0.03523682
4566.6,-0.03737305
4566.7,-0.03706787
4566.8,-0.03767822
4566.9,-0.03737305
4567,-0.03950928
4567.1,-0.03889893
4567.2,-0.03950928
4567.3,-0.0379834
4567.4,-0.03615234
4567.5,-0.03584717
4567.6,-0.03096436
4567.7,-0.02852295
4567.8,-0.03004883
4567.9,-0.03004883
4568,-0.03187988
4568.1,-0.03645752
4568.2,-0.03737305
4568.3,-0.03828857
4568.4,-0.03767822
4568.5,-0.03493164
4568.6,-0.03065918
4568.7,-0.02943848
4568.8,-0.03249023
4568.9,-0.03523682
4569,-0.0392041
4569.1,-0.03767822
4569.2,-0.03615234
4569.3,-0.03157471
4569.4,-0.03126953
4569.5,-0.03096436
4569.6,-0.03249023
4569.7,-0.03493164
4569.8,-0.03706787
4569.9,-0.03462646
4570,-0.03126953
4570.1,-0.03767822
4570.2,-0.03554199
4570.3,-0.02882813
4570.4,-0.03645752
4570.5,-0.03462646
4570.6,-0.03004883
4570.7,-0.03401611
4570.8,-0.03950928
4570.9,-0.03401611
4571,-0.030354
4571.1,-0.03187988
4571.2,-0.03523682
4571.3,-0.03767822
4571.4,-0.03737305
4571.5,-0.03523682
4571.6,-0.02974365
4571.7,-0.030354
4571.8,-0.03157471
4571.9,-0.03432129
4572,-0.03615234
4572.1,-0.03645752
4572.2,-0.03889893
4572.3,-0.03767822
4572.4,-0.03523682
4572.5,-0.03218506
4572.6,-0.030354
4572.7,-0.02943848
4572.8,-0.02821777
4572.9,-0.03004883
4573,-0.03096436
4573.1,-0.03126953
4573.2,-0.03462646
4573.3,-0.03462646
4573.4,-0.03737305
4573.5,-0.03523682
4573.6,-0.03889893
4573.7,-0.03889893
4573.8,-0.04072998
4573.9,-0.03828857
4574,-0.03737305
4574.1,-0.03889893
4574.2,-0.03767822
4574.3,-0.03859375
4574.4,-0.03859375
4574.5,-0.0379834
4574.6,-0.03737305
4574.7,-0.03859375
4574.8,-0.03767822
4574.9,-0.03859375
4575,-0.03828857
4575.1,-0.03767822
4575.2,-0.03737305
4575.3,-0.03554199
4575.4,-0.03584717
4575.5,-0.03340576
4575.6,-0.03249023
4575.7,-0.03065918
4575.8,-0.0291333
4575.9,-0.02821777
4576,-0.030354
4576.1,-0.03249023
4576.2,-0.03493164
4576.3,-0.0392041
4576.4,-0.03615234
4576.5,-0.0367627
4576.6,-0.03706787
4576.7,-0.03187988
4576.8,-0.0291333
4576.9,-0.02852295
4577,-0.03279541
4577.1,-0.03645752
4577.2,-0.0379834
4577.3,-0.03737305
4577.4,-0.03401611
4577.5,-0.0291333
4577.6,-0.02821777
4577.7,-0.030354
4577.8,-0.03157471
4577.9,-0.02882813
4578,-0.02943848
4578.1,-0.03493164
4578.2,-0.03767822
4578.3,-0.03584717
4578.4,-0.02943848
4578.5,-0.03554199
4578.6,-0.03310059
4578.7,-0.03096436
4578.8,-0.03859375
4578.9,-0.03279541
4579,-0.03157471
4579.1,-0.03432129
4579.2,-0.0367627
4579.3,-0.03432129
4579.4,-0.02943848
4579.5,-0.03096436
4579.6,-0.03584717
4579.7,-0.03889893
4579.8,-0.03554199
4579.9,-0.03401611
4580,-0.03126953
4580.1,-0.02974365
4580.2,-0.03004883
4580.3,-0.03340576
4580.4,-0.0379834
4580.5,-0.03767822
4580.6,-0.03828857
4580.7,-0.0367627
4580.8,-0.03615234
4580.9,-0.03462646
4581,-0.03493164
4581.1,-0.03157471
4581.2,-0.0279126
4581.3,-0.03096436
4581.4,-0.02943848
4581.5,-0.03004883
4581.6,-0.02821777
4581.7,-0.03187988
4581.8,-0.03096436
4581.9,-0.03432129
4582,-0.03279541
4582.1,-0.0367627
4582.2,-0.03706787
4582.3,-0.03645752
4582.4,-0.03767822
4582.5,-0.03615234
4582.6,-0.03645752
4582.7,-0.03737305
4582.8,-0.03950928
4582.9,-0.03889893
4583,-0.03981445
4583.1,-0.03950928
4583.2,-0.03737305
4583.3,-0.03706787
4583.4,-0.0367627
4583.5,-0.03584717
4583.6,-0.03371094
4583.7,-0.03401611
4583.8,-0.03218506
4583.9,-0.02974365
4584,-0.0279126
4584.1,-0.02943848
4584.2,-0.02943848
4584.3,-0.03310059
4584.4,-0.03462646
4584.5,-0.03584717
4584.6,-0.03950928
4584.7,-0.0379834
4584.8,-0.03706787
4584.9,-0.03554199
4585,-0.03126953
4585.1,-0.03004883
4585.2,-0.02974365
4585.3,-0.03401611
4585.4,-0.03493164
4585.5,-0.03767822
4585.6,-0.03767822
4585.7,-0.03340576
4585.8,-0.030354
4585.9,-0.02852295
4586,-0.03157471
4586.1,-0.03371094
4586.2,-0.03218506
4586.3,-0.02974365
4586.4,-0.02882813
4586.5,-0.03432129
4586.6,-0.03737305
4586.7,-0.03279541
4586.8,-0.02974365
4586.9,-0.03767822
4587,-0.03279541
4587.1,-0.02943848
4587.2,-0.03950928
4587.3,-0.03554199
4587.4,-0.02943848
4587.5,-0.03493164
4587.6,-0.03767822
4587.7,-0.03432129
4587.8,-0.03249023
4587.9,-0.03096436
4588,-0.03401611
4588.1,-0.0379834
4588.2,-0.03645752
4588.3,-0.03432129
4588.4,-0.03371094
4588.5,-0.030354
4588.6,-0.0291333
4588.7,-0.03096436
4588.8,-0.03218506
4588.9,-0.03615234
4589,-0.03737305
4589.1,-0.03706787
4589.2,-0.03767822
4589.3,-0.03828857
4589.4,-0.03584717
4589.5,-0.03645752
4589.6,-0.03279541
4589.7,-0.03126953
4589.8,-0.030354
4589.9,-0.03004883
4590,-0.03096436
4590.1,-0.02943848
4590.2,-0.02882813
4590.3,-0.03065918
4590.4,-0.030354
4590.5,-0.03126953
4590.6,-0.03340576
4590.7,-0.03310059
4590.8,-0.03432129
4590.9,-0.03615234
4591,-0.03615234
4591.1,-0.03493164
4591.2,-0.03493164
4591.3,-0.03554199
4591.4,-0.03432129
4591.5,-0.03371094
4591.6,-0.03218506
4591.7,-0.03218506
4591.8,-0.03249023
4591.9,-0.02943848
4592,-0.0291333
4592.1,-0.0291333
4592.2,-0.02852295
4592.3,-0.02943848
4592.4,-0.03096436
4592.5,-0.03279541
4592.6,-0.03554199
4592.7,-0.03737305
4592.8,-0.03645752
4592.9,-0.03767822
4593,-0.03737305
4593.1,-0.03584717
4593.2,-0.03004883
4593.3,-0.02974365
4593.4,-0.02882813
4593.5,-0.03340576
4593.6,-0.03584717
4593.7,-0.03828857
4593.8,-0.03828857
4593.9,-0.03523682
4594,-0.02852295
4594.1,-0.02852295
4594.2,-0.03279541
4594.3,-0.03584717
4594.4,-0.0367627
4594.5,-0.03493164
4594.6,-0.03340576
4594.7,-0.03004883
4594.8,-0.030354
4594.9,-0.03584717
4595,-0.03645752
4595.1,-0.03004883
4595.2,-0.03554199
4595.3,-0.0367627
4595.4,-0.02974365
4595.5,-0.03554199
4595.6,-0.03523682
4595.7,-0.03004883
4595.8,-0.03218506
4595.9,-0.03828857
4596,-0.03706787
4596.1,-0.03218506
4596.2,-0.02821777
4596.3,-0.03065918
4596.4,-0.03615234
4596.5,-0.0367627
4596.6,-0.03767822
4596.7,-0.03462646
4596.8,-0.03371094
4596.9,-0.03004883
4597,-0.030354
4597.1,-0.03187988
4597.2,-0.03523682
4597.3,-0.03615234
4597.4,-0.03767822
4597.5,-0.03645752
4597.6,-0.03737305
4597.7,-0.03706787
4597.8,-0.03584717
4597.9,-0.03432129
4598,-0.03523682
4598.1,-0.03096436
4598.2,-0.03096436
4598.3,-0.0279126
4598.4,-0.02821777
4598.5,-0.02852295
4598.6,-0.0291333
4598.7,-0.03126953
4598.8,-0.03126953
4598.9,-0.030354
4599,-0.02943848
4599.1,-0.03157471
4599.2,-0.03249023
4599.3,-0.03371094
4599.4,-0.03401611
4599.5,-0.03462646
4599.6,-0.03279541
4599.7,-0.03401611
4599.8,-0.03310059
4599.9,-0.03187988
4600,-0.03157471
4600.1,-0.03310059
4600.2,-0.03096436
4600.3,-0.0291333
4600.4,-0.02730225
4600.5,-0.0291333
4600.6,-0.03096436
4600.7,-0.03279541
4600.8,-0.03584717
4600.9,-0.03523682
4601,-0.03645752
4601.1,-0.03737305
4601.2,-0.03737305
4601.3,-0.0367627
4601.4,-0.03584717
4601.5,-0.03187988
4601.6,-0.03004883
4601.7,-0.0291333
4601.8,-0.03371094
4601.9,-0.03218506
4602,-0.03828857
4602.1,-0.03767822
4602.2,-0.03737305
4602.3,-0.02974365
4602.4,-0.02974365
4602.5,-0.03187988
4602.6,-0.03523682
4602.7,-0.03615234
4602.8,-0.03584717
4602.9,-0.03615234
4603,-0.03401611
4603.1,-0.03310059
4603.2,-0.03065918
4603.3,-0.03645752
4603.4,-0.03584717
4603.5,-0.02943848
4603.6,-0.03767822
4603.7,-0.03523682
4603.8,-0.03096436
4603.9,-0.03462646
4604,-0.03645752
4604.1,-0.03340576
4604.2,-0.03096436
4604.3,-0.03645752
4604.4,-0.03889893
4604.5,-0.03554199
4604.6,-0.03371094
4604.7,-0.02760742
4604.8,-0.03126953
4604.9,-0.03462646
4605,-0.03737305
4605.1,-0.0379834
4605.2,-0.03767822
4605.3,-0.03432129
4605.4,-0.03371094
4605.5,-0.03096436
4605.6,-0.0291333
4605.7,-0.02882813
4605.8,-0.02974365
4605.9,-0.030354
4606,-0.03432129
4606.1,-0.03615234
4606.2,-0.03859375
4606.3,-0.03554199
4606.4,-0.03859375
4606.5,-0.03889893
4606.6,-0.0379834
4606.7,-0.0367627
4606.8,-0.03706787
4606.9,-0.0367627
4607,-0.03615234
4607.1,-0.03462646
4607.2,-0.03554199
4607.3,-0.03584717
4607.4,-0.03371094
4607.5,-0.03249023
4607.6,-0.03462646
4607.7,-0.03523682
4607.8,-0.03310059
4607.9,-0.03462646
4608,-0.03493164
4608.1,-0.03493164
4608.2,-0.03493164
4608.3,-0.03615234
4608.4,-0.03584717
4608.5,-0.03645752
4608.6,-0.0367627
4608.7,-0.03737305
4608.8,-0.03950928
4608.9,-0.03706787
4609,-0.03859375
4609.1,-0.03645752
4609.2,-0.03371094
4609.3,-0.03004883
4609.4,-0.02821777
4609.5,-0.02821777
4609.6,-0.03096436
4609.7,-0.03371094
4609.8,-0.03645752
4609.9,-0.03828857
4610,-0.03767822
4610.1,-0.03645752
4610.2,-0.03157471
4610.3,-0.02852295
4610.4,-0.02882813
4610.5,-0.03523682
4610.6,-0.03645752
4610.7,-0.03889893
4610.8,-0.03584717
4610.9,-0.03157471
4611,-0.02882813
4611.1,-0.03004883
4611.2,-0.0279126
4611.3,-0.03187988
4611.4,-0.03493164
4611.5,-0.03889893
4611.6,-0.03340576
4611.7,-0.02974365
4611.8,-0.03615234
4611.9,-0.03493164
4612,-0.02974365
4612.1,-0.03767822
4612.2,-0.03340576
4612.3,-0.03065918
4612.4,-0.03523682
4612.5,-0.03767822
4612.6,-0.03432129
4612.7,-0.0291333
4612.8,-0.03065918
4612.9,-0.03859375
4613,-0.03889893
4613.1,-0.03462646
4613.2,-0.03432129
4613.3,-0.030354
4613.4,-0.02882813
4613.5,-0.03218506
4613.6,-0.03554199
4613.7,-0.03859375
4613.8,-0.03889893
4613.9,-0.03737305
4614,-0.03645752
4614.1,-0.03615234
4614.2,-0.03279541
4614.3,-0.03279541
4614.4,-0.03187988
4614.5,-0.02821777
4614.6,-0.02760742
4614.7,-0.03065918
4614.8,-0.02943848
4614.9,-0.03126953
4615,-0.03218506
4615.1,-0.03615234
4615.2,-0.0367627
4615.3,-0.03554199
4615.4,-0.03493164
4615.5,-0.03737305
4615.6,-0.0379834
4615.7,-0.03767822
4615.8,-0.03950928
4615.9,-0.0379834
4616,-0.0367627
4616.1,-0.03767822
4616.2,-0.03828857
4616.3,-0.03981445
4616.4,-0.0404248
4616.5,-0.03859375
4616.6,-0.03767822
4616.7,-0.03737305
4616.8,-0.03493164
4616.9,-0.03767822
4617,-0.03462646
4617.1,-0.03371094
4617.2,-0.03279541
4617.3,-0.03065918
4617.4,-0.02730225
4617.5,-0.03004883
4617.6,-0.03065918
4617.7,-0.03340576
4617.8,-0.03706787
4617.9,-0.0379834
4618,-0.03737305
4618.1,-0.04011963
4618.2,-0.03401611
4618.3,-0.03218506
4618.4,-0.02943848
4618.5,-0.0291333
4618.6,-0.03462646
4618.7,-0.03615234
4618.8,-0.03828857
4618.9,-0.03737305
4619,-0.03371094
4619.1,-0.02974365
4619.2,-0.03004883
4619.3,-0.03218506
4619.4,-0.03523682
4619.5,-0.03584717
4619.6,-0.03493164
4619.7,-0.030354
4619.8,-0.03004883
4619.9,-0.03523682
4620,-0.03767822
4620.1,-0.03249023
4620.2,-0.03371094
4620.3,-0.03584717
4620.4,-0.03157471
4620.5,-0.03462646
4620.6,-0.03767822
4620.7,-0.03218506
4620.8,-0.03096436
4620.9,-0.03432129
4621,-0.03767822
4621.1,-0.03462646
4621.2,-0.03462646
4621.3,-0.02882813
4621.4,-0.03187988
4621.5,-0.03554199
4621.6,-0.0367627
4621.7,-0.03615234
4621.8,-0.03523682
4621.9,-0.03401611
4622,-0.03157471
4622.1,-0.03065918
4622.2,-0.02852295
4622.3,-0.03065918
4622.4,-0.03187988
4622.5,-0.030354
4622.6,-0.03554199
4622.7,-0.03523682
4622.8,-0.03859375
4622.9,-0.03828857
4623,-0.03828857
4623.1,-0.0379834
4623.2,-0.03706787
4623.3,-0.03767822
4623.4,-0.0379834
4623.5,-0.03554199
4623.6,-0.03584717
4623.7,-0.03523682
4623.8,-0.03401611
4623.9,-0.03340576
4624,-0.03523682
4624.1,-0.03432129
4624.2,-0.03432129
4624.3,-0.03401611
4624.4,-0.03523682
4624.5,-0.03462646
4624.6,-0.03554199
4624.7,-0.03432129
4624.8,-0.03554199
4624.9,-0.03554199
4625,-0.03645752
4625.1,-0.03706787
4625.2,-0.0379834
4625.3,-0.03706787
4625.4,-0.03706787
4625.5,-0.03737305
4625.6,-0.0367627
4625.7,-0.03462646
4625.8,-0.03279541
4625.9,-0.030354
4626,-0.02821777
4626.1,-0.0291333
4626.2,-0.03096436
4626.3,-0.03462646
4626.4,-0.03554199
4626.5,-0.0392041
4626.6,-0.0392041
4626.7,-0.03462646
4626.8,-0.030354
4626.9,-0.02852295
4627,-0.03218506
4627.1,-0.03462646
4627.2,-0.03859375
4627.3,-0.03767822
4627.4,-0.03340576
4627.5,-0.02699707
4627.6,-0.02943848
4627.7,-0.03279541
4627.8,-0.03340576
4627.9,-0.03157471
4628,-0.02943848
4628.1,-0.03157471
4628.2,-0.03554199
4628.3,-0.03584717
4628.4,-0.03065918
4628.5,-0.03584717
4628.6,-0.03615234
4628.7,-0.03065918
4628.8,-0.03432129
4628.9,-0.03706787
4629,-0.03126953
4629.1,-0.030354
4629.2,-0.03584717
4629.3,-0.03859375
4629.4,-0.03554199
4629.5,-0.03279541
4629.6,-0.0279126
4629.7,-0.03279541
4629.8,-0.03737305
4629.9,-0.03859375
4630,-0.03706787
4630.1,-0.03615234
4630.2,-0.03340576
4630.3,-0.03065918
4630.4,-0.02974365
4630.5,-0.02943848
4630.6,-0.03096436
4630.7,-0.03462646
4630.8,-0.03706787
4630.9,-0.03737305
4631,-0.03737305
4631.1,-0.03767822
4631.2,-0.03767822
4631.3,-0.03828857
4631.4,-0.0367627
4631.5,-0.03584717
4631.6,-0.03462646
4631.7,-0.03401611
4631.8,-0.03432129
4631.9,-0.03249023
4632,-0.03249023
4632.1,-0.03218506
4632.2,-0.03310059
4632.3,-0.030354
4632.4,-0.02943848
4632.5,-0.03065918
4632.6,-0.030354
4632.7,-0.03187988
4632.8,-0.03187988
4632.9,-0.03157471
4633,-0.03249023
4633.1,-0.03340576
4633.2,-0.03310059
4633.3,-0.03432129
4633.4,-0.03554199
4633.5,-0.03706787
4633.6,-0.0379834
4633.7,-0.03828857
4633.8,-0.03737305
4633.9,-0.03828857
4634,-0.03645752
4634.1,-0.03767822
4634.2,-0.03645752
4634.3,-0.03310059
4634.4,-0.03004883
4634.5,-0.0291333
4634.6,-0.030354
4634.7,-0.03187988
4634.8,-0.03828857
4634.9,-0.03828857
4635,-0.0392041
4635.1,-0.03584717
4635.2,-0.03187988
4635.3,-0.02699707
4635.4,-0.03004883
4635.5,-0.03615234
4635.6,-0.03889893
4635.7,-0.03889893
4635.8,-0.03523682
4635.9,-0.02974365
4636,-0.0279126
4636.1,-0.03004883
4636.2,-0.03126953
4636.3,-0.02974365
4636.4,-0.03279541
4636.5,-0.0367627
4636.6,-0.0367627
4636.7,-0.02943848
4636.8,-0.03462646
4636.9,-0.0379834
4637,-0.030354
4637.1,-0.03554199
4637.2,-0.03584717
4637.3,-0.03157471
4637.4,-0.030354
4637.5,-0.03706787
4637.6,-0.03828857
4637.7,-0.03371094
4637.8,-0.03065918
4637.9,-0.03126953
4638,-0.03615234
4638.1,-0.0367627
4638.2,-0.03737305
4638.3,-0.03523682
4638.4,-0.03371094
4638.5,-0.03004883
4638.6,-0.02852295
4638.7,-0.03065918
4638.8,-0.03249023
4638.9,-0.03615234
4639,-0.0379834
4639.1,-0.0367627
4639.2,-0.0367627
4639.3,-0.03889893
4639.4,-0.03737305
4639.5,-0.03462646
4639.6,-0.03218506
4639.7,-0.03340576
4639.8,-0.03279541
4639.9,-0.03157471
4640,-0.03004883
4640.1,-0.03004883
4640.2,-0.02821777
4640.3,-0.0291333
4640.4,-0.02943848
4640.5,-0.02943848
4640.6,-0.02943848
4640.7,-0.03126953
4640.8,-0.02943848
4640.9,-0.03004883
4641,-0.0291333
4641.1,-0.02882813
4641.2,-0.03065918
4641.3,-0.03004883
4641.4,-0.02882813
4641.5,-0.02943848
4641.6,-0.03065918
4641.7,-0.02943848
4641.8,-0.03096436
4641.9,-0.03004883
4642,-0.03187988
4642.1,-0.03462646
4642.2,-0.03432129
4642.3,-0.03645752
4642.4,-0.03737305
4642.5,-0.03737305
4642.6,-0.0404248
4642.7,-0.03737305
4642.8,-0.03432129
4642.9,-0.03187988
4643,-0.03065918
4643.1,-0.02638672
4643.2,-0.03310059
4643.3,-0.03462646
4643.4,-0.03706787
4643.5,-0.03828857
4643.6,-0.03645752
4643.7,-0.03218506
4643.8,-0.02730225
4643.9,-0.03096436
4644,-0.03493164
4644.1,-0.03737305
4644.2,-0.03859375
4644.3,-0.03554199
4644.4,-0.03493164
4644.5,-0.03340576
4644.6,-0.03340576
4644.7,-0.0379834
4644.8,-0.03645752
4644.9,-0.03249023
4645,-0.03371094
4645.1,-0.03889893
4645.2,-0.03310059
4645.3,-0.02882813
4645.4,-0.0367627
4645.5,-0.03493164
4645.6,-0.030354
4645.7,-0.03706787
4645.8,-0.03645752
4645.9,-0.03218506
4646,-0.02882813
4646.1,-0.03584717
4646.2,-0.0367627
4646.3,-0.03859375
4646.4,-0.03371094
4646.5,-0.030354
4646.6,-0.0291333
4646.7,-0.03249023
4646.8,-0.03645752
4646.9,-0.0392041
4647,-0.0379834
4647.1,-0.03584717
4647.2,-0.03645752
4647.3,-0.03371094
4647.4,-0.03218506
4647.5,-0.03187988
4647.6,-0.02821777
4647.7,-0.0291333
4647.8,-0.03004883
4647.9,-0.03187988
4648,-0.03096436
4648.1,-0.03310059
4648.2,-0.03493164
4648.3,-0.03767822
4648.4,-0.03767822
4648.5,-0.0379834
4648.6,-0.03737305
4648.7,-0.03859375
4648.8,-0.03737305
4648.9,-0.03828857
4649,-0.03706787
4649.1,-0.03859375
4649.2,-0.0379834
4649.3,-0.03645752
4649.4,-0.0379834
4649.5,-0.03615234
4649.6,-0.03706787
4649.7,-0.0392041
4649.8,-0.04072998
4649.9,-0.03828857
4650,-0.0392041
4650.1,-0.03859375
4650.2,-0.0379834
4650.3,-0.03889893
4650.4,-0.03737305
4650.5,-0.03645752
4650.6,-0.03401611
4650.7,-0.03187988
4650.8,-0.0291333
4650.9,-0.03004883
4651,-0.02852295
4651.1,-0.03187988
4651.2,-0.03645752
4651.3,-0.0367627
4651.4,-0.0379834
4651.5,-0.03981445
4651.6,-0.0379834
4651.7,-0.03187988
4651.8,-0.030354
4651.9,-0.03004883
4652,-0.03157471
4652.1,-0.03767822
4652.2,-0.03737305
4652.3,-0.03828857
4652.4,-0.03249023
4652.5,-0.03126953
4652.6,-0.02974365
4652.7,-0.03065918
4652.8,-0.03065918
4652.9,-0.03157471
4653,-0.030354
4653.1,-0.03096436
4653.2,-0.0379834
4653.3,-0.03615234
4653.4,-0.03126953
4653.5,-0.03249023
4653.6,-0.03706787
4653.7,-0.030354
4653.8,-0.03493164
4653.9,-0.03554199
4654,-0.03371094
4654.1,-0.03096436
4654.2,-0.03737305
4654.3,-0.03737305
4654.4,-0.03371094
4654.5,-0.02882813
4654.6,-0.0291333
4654.7,-0.03706787
4654.8,-0.03767822
4654.9,-0.03706787
4655,-0.03584717
4655.1,-0.03340576
4655.2,-0.02852295
4655.3,-0.02852295
4655.4,-0.03126953
4655.5,-0.03432129
4655.6,-0.03584717
4655.7,-0.0379834
4655.8,-0.0392041
4655.9,-0.03859375
4656,-0.03615234
4656.1,-0.03615234
4656.2,-0.03584717
4656.3,-0.03371094
4656.4,-0.03279541
4656.5,-0.03310059
4656.6,-0.03187988
4656.7,-0.02943848
4656.8,-0.03004883
4656.9,-0.02821777
4657,-0.030354
4657.1,-0.03004883
4657.2,-0.03187988
4657.3,-0.03157471
4657.4,-0.03126953
4657.5,-0.03065918
4657.6,-0.03187988
4657.7,-0.03187988
4657.8,-0.03218506
4657.9,-0.03218506
4658,-0.03249023
4658.1,-0.03065918
4658.2,-0.030354
4658.3,-0.030354
4658.4,-0.02882813
4658.5,-0.02974365
4658.6,-0.02852295
4658.7,-0.02974365
4658.8,-0.03096436
4658.9,-0.03096436
4659,-0.03371094
4659.1,-0.03523682
4659.2,-0.03584717
4659.3,-0.03767822
4659.4,-0.0392041
4659.5,-0.03615234
4659.6,-0.03706787
4659.7,-0.03401611
4659.8,-0.03004883
4659.9,-0.02608154
4660,-0.03187988
4660.1,-0.03218506
4660.2,-0.03706787
4660.3,-0.03828857
4660.4,-0.03767822
4660.5,-0.03432129
4660.6,-0.030354
4660.7,-0.02943848
4660.8,-0.03218506
4660.9,-0.03554199
4661,-0.03615234
4661.1,-0.0392041
4661.2,-0.0379834
4661.3,-0.03584717
4661.4,-0.03340576
4661.5,-0.02882813
4661.6,-0.03523682
4661.7,-0.0367627
4661.8,-0.03126953
4661.9,-0.03310059
4662,-0.03828857
4662.1,-0.030354
4662.2,-0.03187988
4662.3,-0.03859375
4662.4,-0.03462646
4662.5,-0.0291333
4662.6,-0.03371094
4662.7,-0.03981445
4662.8,-0.03706787
4662.9,-0.03371094
4663,-0.03065918
4663.1,-0.02974365
4663.2,-0.03310059
4663.3,-0.03706787
4663.4,-0.03889893
4663.5,-0.0367627
4663.6,-0.03584717
4663.7,-0.03432129
4663.8,-0.03279541
4663.9,-0.03126953
4664,-0.02974365
4664.1,-0.02852295
4664.2,-0.03126953
4664.3,-0.03340576
4664.4,-0.03645752
4664.5,-0.0367627
4664.6,-0.0379834
4664.7,-0.03737305
4664.8,-0.03828857
4664.9,-0.03767822
4665,-0.0379834
4665.1,-0.03584717
4665.2,-0.03554199
4665.3,-0.0379834
4665.4,-0.03493164
4665.5,-0.03462646
4665.6,-0.03493164
4665.7,-0.03340576
4665.8,-0.03401611
4665.9,-0.03371094
4666,-0.03310059
4666.1,-0.03493164
4666.2,-0.03432129
4666.3,-0.03523682
4666.4,-0.03523682
4666.5,-0.03706787
4666.6,-0.03645752
4666.7,-0.03828857
4666.8,-0.03706787
4666.9,-0.03737305
4667,-0.03706787
4667.1,-0.03981445
4667.2,-0.03889893
4667.3,-0.0379834
4667.4,-0.03767822
4667.5,-0.03340576
4667.6,-0.03126953
4667.7,-0.02730225
4667.8,-0.02974365
4667.9,-0.03187988
4668,-0.03401611
4668.1,-0.03554199
4668.2,-0.03706787
4668.3,-0.03889893
4668.4,-0.03432129
4668.5,-0.03279541
4668.6,-0.030354
4668.7,-0.03157471
4668.8,-0.03279541
4668.9,-0.03767822
4669,-0.03889893
4669.1,-0.03645752
4669.2,-0.02974365
4669.3,-0.02852295
4669.4,-0.02882813
4669.5,-0.030354
4669.6,-0.02821777
4669.7,-0.030354
4669.8,-0.03401611
4669.9,-0.0367627
4670,-0.03401611
4670.1,-0.03004883
4670.2,-0.03737305
4670.3,-0.03554199
4670.4,-0.02882813
4670.5,-0.03645752
4670.6,-0.03432129
4670.7,-0.030354
4670.8,-0.03371094
4670.9,-0.04011963
4671,-0.03371094
4671.1,-0.03096436
4671.2,-0.02943848
4671.3,-0.03462646
4671.4,-0.0367627
4671.5,-0.03859375
4671.6,-0.03615234
4671.7,-0.03126953
4671.8,-0.03065918
4671.9,-0.02882813
4672,-0.03065918
4672.1,-0.03310059
4672.2,-0.03615234
4672.3,-0.03889893
4672.4,-0.03859375
4672.5,-0.03645752
4672.6,-0.03645752
4672.7,-0.03645752
4672.8,-0.03523682
4672.9,-0.03249023
4673,-0.03310059
4673.1,-0.02882813
4673.2,-0.030354
4673.3,-0.030354
4673.4,-0.03004883
4673.5,-0.02974365
4673.6,-0.0291333
4673.7,-0.03096436
4673.8,-0.03096436
4673.9,-0.030354
4674,-0.03126953
4674.1,-0.03187988
4674.2,-0.03157471
4674.3,-0.03371094
4674.4,-0.03401611
4674.5,-0.03371094
4674.6,-0.03187988
4674.7,-0.03157471
4674.8,-0.03279541
4674.9,-0.03157471
4675,-0.03157471
4675.1,-0.02943848
4675.2,-0.0291333
4675.3,-0.02852295
4675.4,-0.02821777
4675.5,-0.02760742
4675.6,-0.03126953
4675.7,-0.03310059
4675.8,-0.03584717
4675.9,-0.03554199
4676,-0.0367627
4676.1,-0.04011963
4676.2,-0.0367627
4676.3,-0.03584717
4676.4,-0.03310059
4676.5,-0.02852295
4676.6,-0.02882813
4676.7,-0.03157471
4676.8,-0.03432129
4676.9,-0.03706787
4677,-0.0392041
4677.1,-0.03523682
4677.2,-0.03218506
4677.3,-0.02943848
4677.4,-0.03065918
4677.5,-0.03371094
4677.6,-0.03828857
4677.7,-0.03706787
4677.8,-0.03859375
4677.9,-0.03859375
4678,-0.03584717
4678.1,-0.03218506
4678.2,-0.02943848
4678.3,-0.03584717
4678.4,-0.03889893
4678.5,-0.030354
4678.6,-0.03401611
4678.7,-0.0367627
4678.8,-0.02852295
4678.9,-0.03584717
4679,-0.0367627
4679.1,-0.03279541
4679.2,-0.0291333
4679.3,-0.03249023
4679.4,-0.0379834
4679.5,-0.03706787
4679.6,-0.03340576
4679.7,-0.02974365
4679.8,-0.03126953
4679.9,-0.03310059
4680,-0.0367627
4680.1,-0.03950928
4680.2,-0.03889893
4680.3,-0.0367627
4680.4,-0.03493164
4680.5,-0.03310059
4680.6,-0.02974365
4680.7,-0.0291333
4680.8,-0.03065918
4680.9,-0.03096436
4681,-0.03432129
4681.1,-0.03462646
4681.2,-0.03737305
4681.3,-0.03737305
4681.4,-0.03828857
4681.5,-0.0379834
4681.6,-0.0379834
4681.7,-0.03645752
4681.8,-0.03645752
4681.9,-0.0367627
4682,-0.03523682
4682.1,-0.03554199
4682.2,-0.03371094
4682.3,-0.03401611
4682.4,-0.03249023
4682.5,-0.03279541
4682.6,-0.03310059
4682.7,-0.03462646
4682.8,-0.03462646
4682.9,-0.03279541
4683,-0.03310059
4683.1,-0.03310059
4683.2,-0.03554199
4683.3,-0.03584717
4683.4,-0.0379834
4683.5,-0.0379834
4683.6,-0.03828857
4683.7,-0.0367627
4683.8,-0.0392041
4683.9,-0.03706787
4684,-0.03706787
4684.1,-0.03828857
4684.2,-0.03584717
4684.3,-0.03310059
4684.4,-0.02882813
4684.5,-0.02943848
4684.6,-0.030354
4684.7,-0.03432129
4684.8,-0.03615234
4684.9,-0.03767822
4685,-0.03981445
4685.1,-0.03737305
4685.2,-0.03310059
4685.3,-0.02852295
4685.4,-0.02974365
4685.5,-0.03279541
4685.6,-0.03828857
4685.7,-0.03859375
4685.8,-0.0367627
4685.9,-0.03249023
4686,-0.03004883
4686.1,-0.03004883
4686.2,-0.0291333
4686.3,-0.03157471
4686.4,-0.03493164
4686.5,-0.0367627
4686.6,-0.03615234
4686.7,-0.03004883
4686.8,-0.03554199
4686.9,-0.03767822
4687,-0.03004883
4687.1,-0.03523682
4687.2,-0.03584717
4687.3,-0.03249023
4687.4,-0.03004883
4687.5,-0.0392041
4687.6,-0.03554199
4687.7,-0.03401611
4687.8,-0.02699707
4687.9,-0.03310059
4688,-0.03615234
4688.1,-0.03950928
4688.2,-0.03432129
4688.3,-0.03493164
4688.4,-0.03218506
4688.5,-0.02852295
4688.6,-0.0279126
4688.7,-0.03249023
4688.8,-0.03615234
4688.9,-0.03767822
4689,-0.03859375
4689.1,-0.03767822
4689.2,-0.0367627
4689.3,-0.03584717
4689.4,-0.03554199
4689.5,-0.03310059
4689.6,-0.03004883
4689.7,-0.03096436
4689.8,-0.02943848
4689.9,-0.03065918
4690,-0.02821777
4690.1,-0.02852295
4690.2,-0.030354
4690.3,-0.03096436
4690.4,-0.03065918
4690.5,-0.03279541
4690.6,-0.03371094
4690.7,-0.03401611
4690.8,-0.03310059
4690.9,-0.03340576
4691,-0.03584717
4691.1,-0.03523682
4691.2,-0.03523682
4691.3,-0.03554199
4691.4,-0.03249023
4691.5,-0.03096436
4691.6,-0.03126953
4691.7,-0.03096436
4691.8,-0.02882813
4691.9,-0.02852295
4692,-0.02974365
4692.1,-0.02974365
4692.2,-0.03065918
4692.3,-0.03096436
4692.4,-0.03401611
4692.5,-0.03523682
4692.6,-0.03584717
4692.7,-0.03889893
4692.8,-0.03981445
4692.9,-0.03584717
4693,-0.03554199
4693.1,-0.03187988
4693.2,-0.02852295
4693.3,-0.0291333
4693.4,-0.03371094
4693.5,-0.03615234
4693.6,-0.0367627
4693.7,-0.03615234
4693.8,-0.03584717
4693.9,-0.03065918
4694,-0.0291333
4694.1,-0.03432129
4694.2,-0.03706787
4694.3,-0.0379834
4694.4,-0.03706787
4694.5,-0.0379834
4694.6,-0.03828857
4694.7,-0.03554199
4694.8,-0.03462646
4694.9,-0.030354
4695,-0.03737305
4695.1,-0.0367627
4695.2,-0.030354
4695.3,-0.03462646
4695.4,-0.0367627
4695.5,-0.03157471
4695.6,-0.03432129
4695.7,-0.03706787
4695.8,-0.03371094
4695.9,-0.0291333
4696,-0.03371094
4696.1,-0.03645752
4696.2,-0.03767822
4696.3,-0.03371094
4696.4,-0.03157471
4696.5,-0.0291333
4696.6,-0.03096436
4696.7,-0.03584717
4696.8,-0.03889893
4696.9,-0.03950928
4697,-0.03737305
4697.1,-0.03554199
4697.2,-0.03401611
4697.3,-0.03279541
4697.4,-0.03126953
4697.5,-0.0291333
4697.6,-0.02882813
4697.7,-0.03065918
4697.8,-0.03157471
4697.9,-0.03279541
4698,-0.03279541
4698.1,-0.0367627
4698.2,-0.03737305
4698.3,-0.03706787
4698.4,-0.03828857
4698.5,-0.0379834
4698.6,-0.03706787
4698.7,-0.03767822
4698.8,-0.0379834
4698.9,-0.03828857
4699,-0.03828857
4699.1,-0.03706787
4699.2,-0.03706787
4699.3,-0.03737305
4699.4,-0.0367627
4699.5,-0.0379834
4699.6,-0.03889893
4699.7,-0.0392041
4699.8,-0.0404248
4699.9,-0.03981445
4700,-0.04011963
4700.1,-0.03828857
4700.2,-0.0404248
4700.3,-0.03645752
4700.4,-0.03615234
4700.5,-0.03432129
4700.6,-0.03218506
4700.7,-0.02821777
4700.8,-0.02974365
4700.9,-0.02974365
4701,-0.03096436
4701.1,-0.03432129
4701.2,-0.03493164
4701.3,-0.03859375
4701.4,-0.03767822
4701.5,-0.0392041
4701.6,-0.03584717
4701.7,-0.030354
4701.8,-0.02943848
4701.9,-0.03065918
4702,-0.03493164
4702.1,-0.03981445
4702.2,-0.03950928
4702.3,-0.03615234
4702.4,-0.03065918
4702.5,-0.02852295
4702.6,-0.03249023
4702.7,-0.03584717
4702.8,-0.03645752
4702.9,-0.03523682
4703,-0.03523682
4703.1,-0.030354
4703.2,-0.02943848
4703.3,-0.03828857
4703.4,-0.03737305
4703.5,-0.030354
4703.6,-0.03401611
4703.7,-0.03584717
4703.8,-0.03126953
4703.9,-0.03523682
4704,-0.03554199
4704.1,-0.03249023
4704.2,-0.03065918
4704.3,-0.0367627
4704.4,-0.03706787
4704.5,-0.03523682
4704.6,-0.03096436
4704.7,-0.03096436
4704.8,-0.03279541
4704.9,-0.03767822
4705,-0.03706787
4705.1,-0.03615234
4705.2,-0.03462646
4705.3,-0.03340576
4705.4,-0.03004883
4705.5,-0.03004883
4705.6,-0.03004883
4705.7,-0.03004883
4705.8,-0.03126953
4705.9,-0.03493164
4706,-0.03584717
4706.1,-0.03706787
4706.2,-0.03584717
4706.3,-0.0392041
4706.4,-0.03767822
4706.5,-0.0379834
4706.6,-0.03645752
4706.7,-0.03584717
4706.8,-0.03462646
4706.9,-0.03645752
4707,-0.03371094
4707.1,-0.03371094
4707.2,-0.03249023
4707.3,-0.03279541
4707.4,-0.03279541
4707.5,-0.03218506
4707.6,-0.03279541
4707.7,-0.03126953
4707.8,-0.03187988
4707.9,-0.030354
4708,-0.03249023
4708.1,-0.03310059
4708.2,-0.03279541
4708.3,-0.03401611
4708.4,-0.03493164
4708.5,-0.03554199
4708.6,-0.0367627
4708.7,-0.03767822
4708.8,-0.0379834
4708.9,-0.0379834
4709,-0.0367627
4709.1,-0.03889893
4709.2,-0.03554199
4709.3,-0.03249023
4709.4,-0.02974365
4709.5,-0.02943848
4709.6,-0.03004883
4709.7,-0.03249023
4709.8,-0.03371094
4709.9,-0.03584717
4710,-0.03584717
4710.1,-0.0392041
4710.2,-0.03432129
4710.3,-0.03065918
4710.4,-0.03004883
4710.5,-0.03218506
4710.6,-0.03401611
4710.7,-0.03706787
4710.8,-0.03889893
4710.9,-0.03432129
4711,-0.03096436
4711.1,-0.02974365
4711.2,-0.0291333
4711.3,-0.0291333
4711.4,-0.03584717
4711.5,-0.03859375
4711.6,-0.03432129
4711.7,-0.0291333
4711.8,-0.03615234
4711.9,-0.03523682
4712,-0.03004883
4712.1,-0.03584717
4712.2,-0.03584717
4712.3,-0.02882813
4712.4,-0.03371094
4712.5,-0.03737305
4712.6,-0.03645752
4712.7,-0.030354
4712.8,-0.02943848
4712.9,-0.03493164
4713,-0.03859375
4713.1,-0.03737305
4713.2,-0.03523682
4713.3,-0.03249023
4713.4,-0.02882813
4713.5,-0.0291333
4713.6,-0.03218506
4713.7,-0.03645752
4713.8,-0.03828857
4713.9,-0.03737305
4714,-0.03828857
4714.1,-0.03706787
4714.2,-0.0367627
4714.3,-0.03401611
4714.4,-0.03340576
4714.5,-0.03249023
4714.6,-0.03096436
4714.7,-0.0291333
4714.8,-0.02821777
4714.9,-0.0279126
4715,-0.02974365
4715.1,-0.030354
4715.2,-0.03279541
4715.3,-0.03249023
4715.4,-0.03401611
4715.5,-0.03249023
4715.6,-0.03493164
4715.7,-0.03462646
4715.8,-0.0367627
4715.9,-0.03737305
4716,-0.03645752
4716.1,-0.03432129
4716.2,-0.0367627
4716.3,-0.03371094
4716.4,-0.03523682
4716.5,-0.03401611
4716.6,-0.03523682
4716.7,-0.03218506
4716.8,-0.03279541
4716.9,-0.03126953
4717,-0.030354
4717.1,-0.02852295
4717.2,-0.0291333
4717.3,-0.03096436
4717.4,-0.03218506
4717.5,-0.03310059
4717.6,-0.03645752
4717.7,-0.03706787
4717.8,-0.03950928
4717.9,-0.0379834
4718,-0.03737305
4718.1,-0.03371094
4718.2,-0.03187988
4718.3,-0.02730225
4718.4,-0.03126953
4718.5,-0.03462646
4718.6,-0.03889893
4718.7,-0.03828857
4718.8,-0.03615234
4718.9,-0.03126953
4719,-0.02974365
4719.1,-0.03065918
4719.2,-0.03462646
4719.3,-0.03706787
4719.4,-0.03889893
4719.5,-0.03828857
4719.6,-0.03859375
4719.7,-0.03645752
4719.8,-0.03218506
4719.9,-0.02821777
4720,-0.03523682
4720.1,-0.03706787
4720.2,-0.03065918
4720.3,-0.03645752
4720.4,-0.03615234
4720.5,-0.02943848
4720.6,-0.03554199
4720.7,-0.03767822
4720.8,-0.03249023
4720.9,-0.03096436
4721,-0.03371094
4721.1,-0.03767822
4721.2,-0.03493164
4721.3,-0.03523682
4721.4,-0.030354
4721.5,-0.02882813
4721.6,-0.03187988
4721.7,-0.03615234
4721.8,-0.03737305
4721.9,-0.03615234
4722,-0.03737305
4722.1,-0.03462646
4722.2,-0.03157471
4722.3,-0.02882813
4722.4,-0.02943848
4722.5,-0.030354
4722.6,-0.030354
4722.7,-0.03187988
4722.8,-0.03340576
4722.9,-0.0367627
4723,-0.03767822
4723.1,-0.0367627
4723.2,-0.03859375
4723.3,-0.03706787
4723.4,-0.03828857
4723.5,-0.0367627
4723.6,-0.03859375
4723.7,-0.0367627
4723.8,-0.0379834
4723.9,-0.03645752
4724,-0.03432129
4724.1,-0.0367627
4724.2,-0.03401611
4724.3,-0.03645752
4724.4,-0.03554199
4724.5,-0.03615234
4724.6,-0.03462646
4724.7,-0.03615234
4724.8,-0.03584717
4724.9,-0.03615234
4725,-0.03706787
4725.1,-0.03767822
4725.2,-0.03889893
4725.3,-0.03828857
4725.4,-0.0367627
4725.5,-0.03615234
4725.6,-0.03554199
4725.7,-0.03310059
4725.8,-0.03065918
4725.9,-0.0291333
4726,-0.03004883
4726.1,-0.03004883
4726.2,-0.03157471
4726.3,-0.03340576
4726.4,-0.03737305
4726.5,-0.0379834
4726.6,-0.03828857
4726.7,-0.03554199
4726.8,-0.0291333
4726.9,-0.02821777
4727,-0.03249023
4727.1,-0.03371094
4727.2,-0.03859375
4727.3,-0.03859375
4727.4,-0.03432129
4727.5,-0.03004883
4727.6,-0.02882813
4727.7,-0.03157471
4727.8,-0.03218506
4727.9,-0.03126953
4728,-0.02882813
4728.1,-0.03218506
4728.2,-0.03523682
4728.3,-0.03645752
4728.4,-0.02943848
4728.5,-0.03493164
4728.6,-0.03584717
4728.7,-0.030354
4728.8,-0.03615234
4728.9,-0.03767822
4729,-0.03096436
4729.1,-0.03096436
4729.2,-0.0379834
4729.3,-0.0367627
4729.4,-0.03310059
4729.5,-0.02974365
4729.6,-0.03096436
4729.7,-0.03645752
4729.8,-0.03859375
4729.9,-0.03645752
4730,-0.03462646
4730.1,-0.03340576
4730.2,-0.03004883
4730.3,-0.02852295
4730.4,-0.03157471
4730.5,-0.03462646
4730.6,-0.03706787
4730.7,-0.03889893
4730.8,-0.03981445
4730.9,-0.03889893
4731,-0.0367627
4731.1,-0.03340576
4731.2,-0.03371094
4731.3,-0.03126953
4731.4,-0.03065918
4731.5,-0.03096436
4731.6,-0.02852295
4731.7,-0.02882813
4731.8,-0.02974365
4731.9,-0.0291333
4732,-0.02882813
4732.1,-0.03157471
4732.2,-0.03187988
4732.3,-0.03401611
4732.4,-0.03310059
4732.5,-0.03310059
4732.6,-0.03310059
4732.7,-0.03401611
4732.8,-0.03554199
4732.9,-0.03615234
4733,-0.03554199
4733.1,-0.03523682
4733.2,-0.03462646
4733.3,-0.03462646
4733.4,-0.03340576
4733.5,-0.03310059
4733.6,-0.03004883
4733.7,-0.030354
4733.8,-0.02821777
4733.9,-0.0291333
4734,-0.0291333
4734.1,-0.03218506
4734.2,-0.03432129
4734.3,-0.0367627
4734.4,-0.03706787
4734.5,-0.0367627
4734.6,-0.0392041
4734.7,-0.03706787
4734.8,-0.03371094
4734.9,-0.03279541
4735,-0.0291333
4735.1,-0.02882813
4735.2,-0.03493164
4735.3,-0.03554199
4735.4,-0.03767822
4735.5,-0.03767822
4735.6,-0.03371094
4735.7,-0.02882813
4735.8,-0.03126953
4735.9,-0.03310059
4736,-0.03615234
4736.1,-0.03737305
4736.2,-0.03493164
4736.3,-0.03615234
4736.4,-0.03340576
4736.5,-0.03096436
4736.6,-0.03249023
4736.7,-0.03889893
4736.8,-0.03371094
4736.9,-0.02821777
4737,-0.03706787
4737.1,-0.03523682
4737.2,-0.02882813
4737.3,-0.0367627
4737.4,-0.0392041
4737.5,-0.03157471
4737.6,-0.02852295
4737.7,-0.0367627
4737.8,-0.03767822
4737.9,-0.03462646
4738,-0.03218506
4738.1,-0.03096436
4738.2,-0.03065918
4738.3,-0.03401611
4738.4,-0.03706787
4738.5,-0.03859375
4738.6,-0.03615234
4738.7,-0.03401611
4738.8,-0.03340576
4738.9,-0.03157471
4739,-0.03004883
4739.1,-0.02852295
4739.2,-0.02882813
4739.3,-0.03157471
4739.4,-0.03340576
4739.5,-0.03493164
4739.6,-0.03615234
4739.7,-0.03767822
4739.8,-0.03737305
4739.9,-0.03981445
4740,-0.03737305
4740.1,-0.03767822
4740.2,-0.03706787
4740.3,-0.03828857
4740.4,-0.03645752
4740.5,-0.03554199
4740.6,-0.03615234
4740.7,-0.03523682
4740.8,-0.03584717
4740.9,-0.03523682
4741,-0.03615234
4741.1,-0.03615234
4741.2,-0.03584717
4741.3,-0.0367627
4741.4,-0.03462646
4741.5,-0.03554199
4741.6,-0.03554199
4741.7,-0.03859375
4741.8,-0.03767822
4741.9,-0.03737305
4742,-0.03737305
4742.1,-0.0404248
4742.2,-0.0367627
4742.3,-0.0367627
4742.4,-0.03462646
4742.5,-0.03126953
4742.6,-0.02882813
4742.7,-0.0291333
4742.8,-0.02852295
4742.9,-0.03249023
4743,-0.03493164
4743.1,-0.0379834
4743.2,-0.0379834
4743.3,-0.03737305
4743.4,-0.03432129
4743.5,-0.030354
4743.6,-0.02821777
4743.7,-0.03249023
4743.8,-0.03706787
4743.9,-0.03706787
4744,-0.03828857
4744.1,-0.03371094
4744.2,-0.030354
4744.3,-0.02821777
4744.4,-0.03065918
4744.5,-0.03157471
4744.6,-0.03065918
4744.7,-0.03004883
4744.8,-0.03493164
4744.9,-0.0392041
4745,-0.03432129
4745.1,-0.02943848
4745.2,-0.03645752
4745.3,-0.03523682
4745.4,-0.02943848
4745.5,-0.0379834
4745.6,-0.03340576
4745.7,-0.03065918
4745.8,-0.03279541
4745.9,-0.03767822
4746,-0.03554199
4746.1,-0.03218506
4746.2,-0.02852295
4746.3,-0.03310059
4746.4,-0.03828857
4746.5,-0.03706787
4746.6,-0.03615234
4746.7,-0.03371094
4746.8,-0.03218506
4746.9,-0.0291333
4747,-0.0291333
4747.1,-0.03340576
4747.2,-0.03493164
4747.3,-0.0379834
4747.4,-0.03737305
4747.5,-0.03767822
4747.6,-0.03737305
4747.7,-0.03462646
4747.8,-0.03554199
4747.9,-0.03615234
4748,-0.03310059
4748.1,-0.03065918
4748.2,-0.03187988
4748.3,-0.02882813
4748.4,-0.02760742
4748.5,-0.02852295
4748.6,-0.02943848
4748.7,-0.03187988
4748.8,-0.03065918
4748.9,-0.03157471
4749,-0.03096436
4749.1,-0.03096436
4749.2,-0.03249023
4749.3,-0.03218506
4749.4,-0.03310059
4749.5,-0.03310059
4749.6,-0.03310059
4749.7,-0.03218506
4749.8,-0.03126953
4749.9,-0.03187988
4750,-0.03004883
4750.1,-0.03126953
4750.2,-0.03126953
4750.3,-0.02882813
4750.4,-0.02974365
4750.5,-0.02974365
4750.6,-0.03187988
4750.7,-0.03432129
4750.8,-0.03737305
4750.9,-0.03645752
4751,-0.03981445
4751.1,-0.0392041
4751.2,-0.03706787
4751.3,-0.03645752
4751.4,-0.03218506
4751.5,-0.02821777
4751.6,-0.0291333
4751.7,-0.03218506
4751.8,-0.03645752
4751.9,-0.03706787
4752,-0.0392041
4752.1,-0.03645752
4752.2,-0.03157471
4752.3,-0.02821777
4752.4,-0.03187988
4752.5,-0.03554199
4752.6,-0.0379834
4752.7,-0.03889893
4752.8,-0.0379834
4752.9,-0.0367627
4753,-0.0379834
4753.1,-0.03523682
4753.2,-0.03218506
4753.3,-0.02852295
4753.4,-0.03767822
4753.5,-0.03523682
4753.6,-0.03004883
4753.7,-0.03584717
4753.8,-0.03615234
4753.9,-0.02943848
4754,-0.03523682
4754.1,-0.03859375
4754.2,-0.03462646
4754.3,-0.0279126
4754.4,-0.03493164
4754.5,-0.0379834
4754.6,-0.03737305
4754.7,-0.03493164
4754.8,-0.03126953
4754.9,-0.02943848
4755,-0.02974365
4755.1,-0.03401611
4755.2,-0.03737305
4755.3,-0.03737305
4755.4,-0.03523682
4755.5,-0.03615234
4755.6,-0.03432129
4755.7,-0.03187988
4755.8,-0.03065918
4755.9,-0.02943848
4756,-0.03065918
4756.1,-0.0291333
4756.2,-0.03096436
4756.3,-0.03157471
4756.4,-0.03523682
4756.5,-0.03493164
4756.6,-0.03767822
4756.7,-0.03950928
4756.8,-0.0367627
4756.9,-0.03737305
4757,-0.03737305
4757.1,-0.03889893
4757.2,-0.03828857
4757.3,-0.03767822
4757.4,-0.04011963
4757.5,-0.0367627
4757.6,-0.03767822
4757.7,-0.03706787
4757.8,-0.03737305
4757.9,-0.03828857
4758,-0.03859375
4758.1,-0.03950928
4758.2,-0.03889893
4758.3,-0.03645752
4758.4,-0.03767822
4758.5,-0.03767822
4758.6,-0.03767822
4758.7,-0.03828857
4758.8,-0.03554199
4758.9,-0.03218506
4759,-0.02882813
4759.1,-0.02974365
4759.2,-0.02821777
4759.3,-0.0291333
4759.4,-0.03249023
4759.5,-0.03645752
4759.6,-0.03523682
4759.7,-0.03645752
4759.8,-0.03737305
4759.9,-0.03645752
4760,-0.03249023
4760.1,-0.03126953
4760.2,-0.0291333
4760.3,-0.03249023
4760.4,-0.03523682
4760.5,-0.03737305
4760.6,-0.0367627
4760.7,-0.03462646
4760.8,-0.02821777
4760.9,-0.03096436
4761,-0.03249023
4761.1,-0.03401611
4761.2,-0.03462646
4761.3,-0.03218506
4761.4,-0.02943848
4761.5,-0.03096436
4761.6,-0.0392041
4761.7,-0.03493164
4761.8,-0.02943848
4761.9,-0.03706787
4762,-0.03615234
4762.1,-0.03004883
4762.2,-0.03462646
4762.3,-0.03859375
4762.4,-0.03249023
4762.5,-0.03004883
4762.6,-0.0367627
4762.7,-0.0379834
4762.8,-0.03432129
4762.9,-0.03187988
4763,-0.0291333
4763.1,-0.03126953
4763.2,-0.03523682
4763.3,-0.03828857
4763.4,-0.03981445
4763.5,-0.0379834
4763.6,-0.03249023
4763.7,-0.03249023
4763.8,-0.02943848
4763.9,-0.030354
4764,-0.02882813
4764.1,-0.03218506
4764.2,-0.03523682
4764.3,-0.03584717
4764.4,-0.03554199
4764.5,-0.03767822
4764.6,-0.03828857
4764.7,-0.03859375
4764.8,-0.03737305
4764.9,-0.03706787
4765,-0.03584717
4765.1,-0.03584717
4765.2,-0.03584717
4765.3,-0.03493164
4765.4,-0.03432129
4765.5,-0.03340576
4765.6,-0.03310059
4765.7,-0.03432129
4765.8,-0.03310059
4765.9,-0.03340576
4766,-0.03340576
4766.1,-0.03310059
4766.2,-0.03157471
4766.3,-0.03462646
4766.4,-0.03432129
4766.5,-0.03432129
4766.6,-0.03554199
4766.7,-0.03554199
4766.8,-0.03889893
4766.9,-0.0379834
4767,-0.03889893
4767.1,-0.03889893
4767.2,-0.03889893
4767.3,-0.03767822
4767.4,-0.03706787
4767.5,-0.03187988
4767.6,-0.030354
4767.7,-0.02882813
4767.8,-0.02943848
4767.9,-0.03126953
4768,-0.03371094
4768.1,-0.0367627
4768.2,-0.03859375
4768.3,-0.03889893
4768.4,-0.03493164
4768.5,-0.03218506
4768.6,-0.02943848
4768.7,-0.03096436
4768.8,-0.03340576
4768.9,-0.03828857
4769,-0.0392041
4769.1,-0.03340576
4769.2,-0.0291333
4769.3,-0.02974365
4769.4,-0.03126953
4769.5,-0.03187988
4769.6,-0.03249023
4769.7,-0.02943848
4769.8,-0.03096436
4769.9,-0.03554199
4770,-0.03737305
4770.1,-0.03249023
4770.2,-0.03401611
4770.3,-0.03615234
4770.4,-0.030354
4770.5,-0.03493164
4770.6,-0.03615234
4770.7,-0.03249023
4770.8,-0.02974365
4770.9,-0.0379834
4771,-0.03767822
4771.1,-0.03584717
4771.2,-0.02882813
4771.3,-0.02974365
4771.4,-0.03462646
4771.5,-0.03859375
4771.6,-0.03737305
4771.7,-0.03737305
4771.8,-0.03401611
4771.9,-0.03126953
4772,-0.02821777
4772.1,-0.02730225
4772.2,-0.030354
4772.3,-0.03310059
4772.4,-0.0367627
4772.5,-0.03645752
4772.6,-0.03737305
4772.7,-0.0379834
4772.8,-0.03889893
4772.9,-0.03645752
4773,-0.03554199
4773.1,-0.03584717
4773.2,-0.03401611
4773.3,-0.03371094
4773.4,-0.03310059
4773.5,-0.03126953
4773.6,-0.03157471
4773.7,-0.02882813
4773.8,-0.03218506
4773.9,-0.02974365
4774,-0.02943848
4774.1,-0.02852295
4774.2,-0.02943848
4774.3,-0.02852295
4774.4,-0.03096436
4774.5,-0.02821777
4774.6,-0.0279126
4774.7,-0.0291333
4774.8,-0.02974365
4774.9,-0.03004883
4775,-0.03157471
4775.1,-0.03004883
4775.2,-0.03310059
4775.3,-0.03279541
4775.4,-0.03371094
4775.5,-0.03523682
4775.6,-0.03828857
4775.7,-0.03737305
4775.8,-0.03859375
4775.9,-0.03859375
4776,-0.03706787
4776.1,-0.03432129
4776.2,-0.030354
4776.3,-0.0291333
4776.4,-0.03096436
4776.5,-0.03065918
4776.6,-0.03493164
4776.7,-0.0367627
4776.8,-0.0379834
4776.9,-0.0367627
4777,-0.03401611
4777.1,-0.03126953
4777.2,-0.02974365
4777.3,-0.03279541
4777.4,-0.03584717
4777.5,-0.03828857
4777.6,-0.03767822
4777.7,-0.03523682
4777.8,-0.03279541
4777.9,-0.03584717
4778,-0.03645752
4778.1,-0.03737305
4778.2,-0.03554199
4778.3,-0.02730225
4778.4,-0.03493164
4778.5,-0.03828857
4778.6,-0.03126953
4778.7,-0.03462646
4778.8,-0.03584717
4778.9,-0.030354
4779,-0.03096436
4779.1,-0.03767822
4779.2,-0.0379834
4779.3,-0.03065918
4779.4,-0.02943848
4779.5,-0.03645752
4779.6,-0.0379834
4779.7,-0.03584717
4779.8,-0.03401611
4779.9,-0.03157471
4780,-0.02852295
4780.1,-0.03249023
4780.2,-0.03584717
4780.3,-0.03706787
4780.4,-0.03889893
4780.5,-0.0379834
4780.6,-0.03828857
4780.7,-0.03584717
4780.8,-0.03432129
4780.9,-0.03187988
4781,-0.03096436
4781.1,-0.0291333
4781.2,-0.0291333
4781.3,-0.03004883
4781.4,-0.03065918
4781.5,-0.03279541
4781.6,-0.03279541
4781.7,-0.03401611
4781.8,-0.03737305
4781.9,-0.03554199
4782,-0.03737305
4782.1,-0.0379834
4782.2,-0.0379834
4782.3,-0.03767822
4782.4,-0.03645752
4782.5,-0.03859375
4782.6,-0.0379834
4782.7,-0.04011963
4782.8,-0.03767822
4782.9,-0.03859375
4783,-0.03828857
4783.1,-0.0392041
4783.2,-0.03859375
4783.3,-0.0392041
4783.4,-0.03828857
4783.5,-0.03859375
4783.6,-0.03615234
4783.7,-0.03523682
4783.8,-0.03493164
4783.9,-0.03126953
4784,-0.02974365
4784.1,-0.02943848
4784.2,-0.0279126
4784.3,-0.03096436
4784.4,-0.03340576
4784.5,-0.03554199
4784.6,-0.03828857
4784.7,-0.03889893
4784.8,-0.03828857
4784.9,-0.03584717
4785,-0.03004883
4785.1,-0.02852295
4785.2,-0.03096436
4785.3,-0.03493164
4785.4,-0.03706787
4785.5,-0.03981445
4785.6,-0.0367627
4785.7,-0.02974365
4785.8,-0.02852295
4785.9,-0.03096436
4786,-0.03554199
4786.1,-0.03523682
4786.2,-0.03462646
4786.3,-0.03462646
4786.4,-0.03187988
4786.5,-0.03065918
4786.6,-0.03462646
4786.7,-0.04011963
4786.8,-0.03249023
4786.9,-0.03249023
4787,-0.0379834
4787.1,-0.03065918
4787.2,-0.03065918
4787.3,-0.03828857
4787.4,-0.03584717
4787.5,-0.03065918
4787.6,-0.03187988
4787.7,-0.03828857
4787.8,-0.03432129
4787.9,-0.03462646
4788,-0.030354
4788.1,-0.03218506
4788.2,-0.03462646
4788.3,-0.03767822
4788.4,-0.03859375
4788.5,-0.0367627
4788.6,-0.03340576
4788.7,-0.03249023
4788.8,-0.03249023
4788.9,-0.030354
4789,-0.02974365
4789.1,-0.03004883
4789.2,-0.03187988
4789.3,-0.03401611
4789.4,-0.03706787
4789.5,-0.03828857
4789.6,-0.03706787
4789.7,-0.0392041
4789.8,-0.03859375
4789.9,-0.03615234
4790,-0.03615234
4790.1,-0.03554199
4790.2,-0.03554199
4790.3,-0.03584717
4790.4,-0.03462646
4790.5,-0.03340576
4790.6,-0.03126953
4790.7,-0.03371094
4790.8,-0.03126953
4790.9,-0.03371094
4791,-0.03310059
4791.1,-0.03462646
4791.2,-0.03310059
4791.3,-0.03187988
4791.4,-0.03371094
4791.5,-0.03401611
4791.6,-0.03432129
4791.7,-0.03554199
4791.8,-0.03645752
4791.9,-0.03615234
4792,-0.0379834
4792.1,-0.03737305
4792.2,-0.03859375
4792.3,-0.03828857
4792.4,-0.03462646
4792.5,-0.03493164
4792.6,-0.03310059
4792.7,-0.02943848
4792.8,-0.02974365
4792.9,-0.02974365
4793,-0.03218506
4793.1,-0.03493164
4793.2,-0.03706787
4793.3,-0.03889893
4793.4,-0.0367627
4793.5,-0.03584717
4793.6,-0.03126953
4793.7,-0.02821777
4793.8,-0.03218506
4793.9,-0.03615234
4794,-0.03859375
4794.1,-0.0379834
4794.2,-0.03249023
4794.3,-0.030354
4794.4,-0.02974365
4794.5,-0.03096436
4794.6,-0.0291333
4794.7,-0.03096436
4794.8,-0.03310059
4794.9,-0.03737305
4795,-0.03279541
4795.1,-0.03096436
4795.2,-0.0379834
4795.3,-0.03371094
4795.4,-0.02974365
4795.5,-0.03737305
4795.6,-0.03615234
4795.7,-0.02760742
4795.8,-0.03401611
4795.9,-0.0379834
4796,-0.03493164
4796.1,-0.03096436
4796.2,-0.03004883
4796.3,-0.03432129
4796.4,-0.03737305
4796.5,-0.03767822
4796.6,-0.0367627
4796.7,-0.03340576
4796.8,-0.030354
4796.9,-0.0291333
4797,-0.03096436
4797.1,-0.03310059
4797.2,-0.03462646
4797.3,-0.03737305
4797.4,-0.0392041
4797.5,-0.03737305
4797.6,-0.03645752
4797.7,-0.03615234
4797.8,-0.03401611
4797.9,-0.03462646
4798,-0.03371094
4798.1,-0.03157471
4798.2,-0.03065918
4798.3,-0.02882813
4798.4,-0.02760742
4798.5,-0.03096436
4798.6,-0.02852295
4798.7,-0.02974365
4798.8,-0.030354
4798.9,-0.03157471
4799,-0.02974365
4799.1,-0.030354
4799.2,-0.03157471
4799.3,-0.03279541
4799.4,-0.03187988
4799.5,-0.03126953
4799.6,-0.03126953
4799.7,-0.02974365
4799.8,-0.03004883
4799.9,-0.03004883
4800,-0.03065918
4800.1,-0.02974365
4800.2,-0.03065918
4800.3,-0.03218506
4800.4,-0.02943848
4800.5,-0.03096436
4800.6,-0.03249023
4800.7,-0.03615234
4800.8,-0.03706787
4800.9,-0.03828857
4801,-0.0392041
4801.1,-0.03767822
4801.2,-0.03401611
4801.3,-0.03157471
4801.4,-0.02943848
4801.5,-0.0291333
4801.6,-0.03249023
4801.7,-0.03554199
4801.8,-0.03645752
4801.9,-0.03981445
4802,-0.03584717
4802.1,-0.03218506
4802.2,-0.03004883
4802.3,-0.03065918
4802.4,-0.03493164
4802.5,-0.0379834
4802.6,-0.0392041
4802.7,-0.0379834
4802.8,-0.03767822
4802.9,-0.03554199
4803,-0.03645752
4803.1,-0.03737305
4803.2,-0.03462646
4803.3,-0.02882813
4803.4,-0.03432129
4803.5,-0.03767822
4803.6,-0.03187988
4803.7,-0.03187988
4803.8,-0.0379834
4803.9,-0.03187988
4804,-0.03218506
4804.1,-0.03706787
4804.2,-0.03584717
4804.3,-0.03187988
4804.4,-0.03126953
4804.5,-0.03432129
4804.6,-0.03859375
4804.7,-0.03645752
4804.8,-0.03371094
4804.9,-0.03218506
4805,-0.02974365
4805.1,-0.03065918
4805.2,-0.03340576
4805.3,-0.03554199
4805.4,-0.03615234
4805.5,-0.03767822
4805.6,-0.0367627
4805.7,-0.03615234
4805.8,-0.03584717
4805.9,-0.03401611
4806,-0.03096436
4806.1,-0.03004883
4806.2,-0.02943848
4806.3,-0.02882813
4806.4,-0.030354
4806.5,-0.0279126
4806.6,-0.03096436
4806.7,-0.03096436
4806.8,-0.03340576
4806.9,-0.03493164
4807,-0.03615234
4807.1,-0.03554199
4807.2,-0.03584717
4807.3,-0.03584717
4807.4,-0.0379834
4807.5,-0.0367627
4807.6,-0.03737305
4807.7,-0.03554199
4807.8,-0.03859375
4807.9,-0.03554199
4808,-0.03432129
4808.1,-0.03493164
4808.2,-0.03706787
4808.3,-0.03340576
4808.4,-0.03432129
4808.5,-0.03157471
4808.6,-0.02943848
4808.7,-0.02882813
4808.8,-0.02730225
4808.9,-0.02821777
4809,-0.03187988
4809.1,-0.03279541
4809.2,-0.03615234
4809.3,-0.03706787
4809.4,-0.03554199
4809.5,-0.03767822
4809.6,-0.03859375
4809.7,-0.03432129
4809.8,-0.03249023
4809.9,-0.02974365
4810,-0.0291333
4810.1,-0.03249023
4810.2,-0.03584717
4810.3,-0.03828857
4810.4,-0.03767822
4810.5,-0.03401611
4810.6,-0.03126953
4810.7,-0.02852295
4810.8,-0.03279541
4810.9,-0.03645752
4811,-0.0404248
4811.1,-0.0379834
4811.2,-0.03859375
4811.3,-0.03828857
4811.4,-0.03706787
4811.5,-0.03218506
4811.6,-0.02943848
4811.7,-0.03737305
4811.8,-0.03737305
4811.9,-0.02943848
4812,-0.03645752
4812.1,-0.03584717
4812.2,-0.02943848
4812.3,-0.03401611
4812.4,-0.0367627
4812.5,-0.03310059
4812.6,-0.02882813
4812.7,-0.03584717
4812.8,-0.03706787
4812.9,-0.03432129
4813,-0.03340576
4813.1,-0.02821777
4813.2,-0.03096436
4813.3,-0.03462646
4813.4,-0.0392041
4813.5,-0.0379834
4813.6,-0.03767822
4813.7,-0.03493164
4813.8,-0.03523682
4813.9,-0.03187988
4814,-0.030354
4814.1,-0.02974365
4814.2,-0.03096436
4814.3,-0.03096436
4814.4,-0.03401611
4814.5,-0.03340576
4814.6,-0.03706787
4814.7,-0.03737305
4814.8,-0.03889893
4814.9,-0.0379834
4815,-0.03645752
4815.1,-0.03523682
4815.2,-0.03615234
4815.3,-0.03767822
4815.4,-0.03645752
4815.5,-0.03584717
4815.6,-0.03340576
4815.7,-0.03432129
4815.8,-0.03401611
4815.9,-0.03218506
4816,-0.03493164
4816.1,-0.03279541
4816.2,-0.03371094
4816.3,-0.03310059
4816.4,-0.03462646
4816.5,-0.03523682
4816.6,-0.03737305
4816.7,-0.0367627
4816.8,-0.03737305
4816.9,-0.0367627
4817,-0.0392041
4817.1,-0.03767822
4817.2,-0.03828857
4817.3,-0.03737305
4817.4,-0.0392041
4817.5,-0.03584717
4817.6,-0.03249023
4817.7,-0.03065918
4817.8,-0.02852295
4817.9,-0.02943848
4818,-0.03218506
4818.1,-0.03523682
4818.2,-0.03554199
4818.3,-0.0404248
4818.4,-0.03645752
4818.5,-0.03462646
4818.6,-0.03096436
4818.7,-0.0291333
4818.8,-0.03157471
4818.9,-0.03401611
4819,-0.03859375
4819.1,-0.0379834
4819.2,-0.03554199
4819.3,-0.02882813
4819.4,-0.02852295
4819.5,-0.03096436
4819.6,-0.02943848
4819.7,-0.03065918
4819.8,-0.03371094
4819.9,-0.03767822
4820,-0.03493164
4820.1,-0.03004883
4820.2,-0.03584717
4820.3,-0.03584717
4820.4,-0.02882813
4820.5,-0.03584717
4820.6,-0.0379834
4820.7,-0.03157471
4820.8,-0.030354
4820.9,-0.03737305
4821,-0.03706787
4821.1,-0.03462646
4821.2,-0.02974365
4821.3,-0.02974365
4821.4,-0.0367627
4821.5,-0.03737305
4821.6,-0.0367627
4821.7,-0.03554199
4821.8,-0.03401611
4821.9,-0.03187988
4822,-0.02821777
4822.1,-0.02882813
4822.2,-0.030354
4822.3,-0.03310059
4822.4,-0.03584717
4822.5,-0.03767822
4822.6,-0.03706787
4822.7,-0.03828857
4822.8,-0.0392041
4822.9,-0.03615234
4823,-0.03554199
4823.1,-0.03737305
4823.2,-0.03493164
4823.3,-0.03401611
4823.4,-0.03432129
4823.5,-0.03310059
4823.6,-0.03218506
4823.7,-0.03096436
4823.8,-0.03126953
4823.9,-0.03187988
4824,-0.03126953
4824.1,-0.0291333
4824.2,-0.03157471
4824.3,-0.03065918
4824.4,-0.03096436
4824.5,-0.03096436
4824.6,-0.03279541
4824.7,-0.03218506
4824.8,-0.03249023
4824.9,-0.03218506
4825,-0.03279541
4825.1,-0.03493164
4825.2,-0.03737305
4825.3,-0.03706787
4825.4,-0.0392041
4825.5,-0.03859375
4825.6,-0.03859375
4825.7,-0.03584717
4825.8,-0.03523682
4825.9,-0.03371094
4826,-0.03187988
4826.1,-0.03065918
4826.2,-0.02852295
4826.3,-0.03279541
4826.4,-0.03096436
4826.5,-0.0367627
4826.6,-0.0367627
4826.7,-0.0392041
4826.8,-0.03432129
4826.9,-0.03157471
4827,-0.02943848
4827.1,-0.03096436
4827.2,-0.03432129
4827.3,-0.03859375
4827.4,-0.0367627
4827.5,-0.03249023
4827.6,-0.02974365
4827.7,-0.02943848
4827.8,-0.02943848
4827.9,-0.02882813
4828,-0.03004883
4828.1,-0.030354
4828.2,-0.03889893
4828.3,-0.03615234
4828.4,-0.03004883
4828.5,-0.03615234
4828.6,-0.03584717
4828.7,-0.0291333
4828.8,-0.03462646
4828.9,-0.04011963
4829,-0.03218506
4829.1,-0.02882813
4829.2,-0.03767822
4829.3,-0.03462646
4829.4,-0.03279541
4829.5,-0.03004883
4829.6,-0.03157471
4829.7,-0.0367627
4829.8,-0.03706787
4829.9,-0.03615234
4830,-0.03432129
4830.1,-0.03249023
4830.2,-0.02974365
4830.3,-0.03096436
4830.4,-0.03157471
4830.5,-0.03401611
4830.6,-0.03615234
4830.7,-0.03706787
4830.8,-0.03706787
4830.9,-0.03859375
4831,-0.0379834
4831.1,-0.03554199
4831.2,-0.03584717
4831.3,-0.03462646
4831.4,-0.03279541
4831.5,-0.03218506
4831.6,-0.03187988
4831.7,-0.03065918
4831.8,-0.030354
4831.9,-0.02821777
4832,-0.02821777
4832.1,-0.02852295
4832.2,-0.02882813
4832.3,-0.02974365
4832.4,-0.030354
4832.5,-0.02852295
4832.6,-0.03065918
4832.7,-0.0291333
4832.8,-0.030354
4832.9,-0.0279126
4833,-0.03157471
4833.1,-0.02852295
4833.2,-0.030354
4833.3,-0.030354
4833.4,-0.03004883
4833.5,-0.0291333
4833.6,-0.03157471
4833.7,-0.03218506
4833.8,-0.03493164
4833.9,-0.03401611
4834,-0.03554199
4834.1,-0.03767822
4834.2,-0.03706787
4834.3,-0.03859375
4834.4,-0.03737305
4834.5,-0.03554199
4834.6,-0.03157471
4834.7,-0.02852295
4834.8,-0.03065918
4834.9,-0.03096436
4835,-0.03645752
4835.1,-0.03645752
4835.2,-0.0392041
4835.3,-0.03767822
4835.4,-0.03157471
4835.5,-0.02760742
4835.6,-0.03218506
4835.7,-0.03401611
4835.8,-0.0379834
4835.9,-0.0367627
4836,-0.03554199
4836.1,-0.03493164
4836.2,-0.03340576
4836.3,-0.03523682
4836.4,-0.03554199
4836.5,-0.03828857
4836.6,-0.03340576
4836.7,-0.03004883
4836.8,-0.03584717
4836.9,-0.03767822
4837,-0.0291333
4837.1,-0.03584717
4837.2,-0.0367627
4837.3,-0.03065918
4837.4,-0.030354
4837.5,-0.03859375
4837.6,-0.03584717
4837.7,-0.03157471
4837.8,-0.03157471
4837.9,-0.03340576
4838,-0.03737305
4838.1,-0.03828857
4838.2,-0.03615234
4838.3,-0.03187988
4838.4,-0.02943848
4838.5,-0.02974365
4838.6,-0.03004883
4838.7,-0.03310059
4838.8,-0.03706787
4838.9,-0.03767822
4839,-0.03706787
4839.1,-0.0379834
4839.2,-0.03889893
4839.3,-0.03401611
4839.4,-0.03645752
4839.5,-0.03432129
4839.6,-0.03249023
4839.7,-0.03096436
4839.8,-0.03096436
4839.9,-0.0291333
4840,-0.03004883
4840.1,-0.0291333
4840.2,-0.0279126
4840.3,-0.030354
4840.4,-0.02974365
4840.5,-0.03004883
4840.6,-0.03157471
4840.7,-0.03126953
4840.8,-0.03096436
4840.9,-0.03096436
4841,-0.03279541
4841.1,-0.03187988
4841.2,-0.03096436
4841.3,-0.0291333
4841.4,-0.02974365
4841.5,-0.030354
4841.6,-0.030354
4841.7,-0.02974365
4841.8,-0.02974365
4841.9,-0.02943848
4842,-0.03126953
4842.1,-0.03126953
4842.2,-0.03187988
4842.3,-0.03462646
4842.4,-0.03615234
4842.5,-0.0379834
4842.6,-0.03828857
4842.7,-0.03767822
4842.8,-0.03554199
4842.9,-0.03096436
4843,-0.02974365
4843.1,-0.02760742
4843.2,-0.03218506
4843.3,-0.03432129
4843.4,-0.03706787
4843.5,-0.03767822
4843.6,-0.03828857
4843.7,-0.03340576
4843.8,-0.02974365
4843.9,-0.02974365
4844,-0.03493164
4844.1,-0.03767822
4844.2,-0.0367627
4844.3,-0.03645752
4844.4,-0.03340576
4844.5,-0.03310059
4844.6,-0.03645752
4844.7,-0.03737305
4844.8,-0.0367627
4844.9,-0.03462646
4845,-0.02821777
4845.1,-0.03645752
4845.2,-0.03828857
4845.3,-0.03218506
4845.4,-0.03432129
4845.5,-0.03615234
4845.6,-0.03187988
4845.7,-0.030354
4845.8,-0.03706787
4845.9,-0.03645752
4846,-0.03218506
4846.1,-0.03065918
4846.2,-0.03279541
4846.3,-0.03889893
4846.4,-0.03523682
4846.5,-0.03523682
4846.6,-0.03218506
4846.7,-0.03065918
4846.8,-0.02943848
4846.9,-0.03401611
4847,-0.03554199
4847.1,-0.0367627
4847.2,-0.03767822
4847.3,-0.03828857
4847.4,-0.03767822
4847.5,-0.03615234
4847.6,-0.03432129
4847.7,-0.03401611
4847.8,-0.03065918
4847.9,-0.03126953
4848,-0.0279126
4848.1,-0.02852295
4848.2,-0.02852295
4848.3,-0.03004883
4848.4,-0.0291333
4848.5,-0.03126953
4848.6,-0.03126953
4848.7,-0.03157471
4848.8,-0.03310059
4848.9,-0.03401611
4849,-0.03584717
4849.1,-0.03554199
4849.2,-0.03432129
4849.3,-0.03584717
4849.4,-0.03371094
4849.5,-0.03523682
4849.6,-0.03462646
4849.7,-0.03645752
4849.8,-0.03279541
4849.9,-0.03249023
4850,-0.03249023
4850.1,-0.03126953
4850.2,-0.02943848
4850.3,-0.03157471
4850.4,-0.02730225
4850.5,-0.03096436
4850.6,-0.03157471
4850.7,-0.03310059
4850.8,-0.03523682
4850.9,-0.03767822
4851,-0.03737305
4851.1,-0.0392041
4851.2,-0.03645752
4851.3,-0.03432129
4851.4,-0.03249023
4851.5,-0.02882813
4851.6,-0.03157471
4851.7,-0.03340576
4851.8,-0.03767822
4851.9,-0.03706787
4852,-0.03889893
4852.1,-0.03432129
4852.2,-0.02974365
4852.3,-0.02943848
4852.4,-0.03462646
4852.5,-0.03706787
4852.6,-0.03828857
4852.7,-0.03737305
4852.8,-0.03554199
4852.9,-0.03584717
4853,-0.03584717
4853.1,-0.03828857
4853.2,-0.0367627
4853.3,-0.03187988
4853.4,-0.03126953
4853.5,-0.03950928
4853.6,-0.03340576
4853.7,-0.03126953
4853.8,-0.03554199
4853.9,-0.03279541
4854,-0.03218506
4854.1,-0.0367627
4854.2,-0.03554199
4854.3,-0.030354
4854.4,-0.02974365
4854.5,-0.03615234
4854.6,-0.03737305
4854.7,-0.03615234
4854.8,-0.03218506
4854.9,-0.02943848
4855,-0.02974365
4855.1,-0.03371094
4855.2,-0.03615234
4855.3,-0.03828857
4855.4,-0.03737305
4855.5,-0.03615234
4855.6,-0.03493164
4855.7,-0.03279541
4855.8,-0.03126953
4855.9,-0.03096436
4856,-0.02821777
4856.1,-0.03065918
4856.2,-0.03096436
4856.3,-0.03096436
4856.4,-0.03310059
4856.5,-0.03706787
4856.6,-0.03645752
4856.7,-0.03981445
4856.8,-0.03828857
4856.9,-0.0379834
4857,-0.03767822
4857.1,-0.0367627
4857.2,-0.03828857
4857.3,-0.03828857
4857.4,-0.03828857
4857.5,-0.03889893
4857.6,-0.03645752
4857.7,-0.03584717
4857.8,-0.03706787
4857.9,-0.0379834
4858,-0.03737305
4858.1,-0.0379834
4858.2,-0.03889893
4858.3,-0.03828857
4858.4,-0.0367627
4858.5,-0.03859375
4858.6,-0.0367627
4858.7,-0.0392041
4858.8,-0.03737305
4858.9,-0.0379834
4859,-0.03645752
4859.1,-0.03218506
4859.2,-0.02852295
4859.3,-0.02943848
4859.4,-0.02852295
4859.5,-0.03004883
4859.6,-0.03554199
4859.7,-0.03432129
4859.8,-0.0379834
4859.9,-0.03584717
4860,-0.03889893
4860.1,-0.03401611
4860.2,-0.03157471
4860.3,-0.02943848
4860.4,-0.02974365
4860.5,-0.03523682
4860.6,-0.0379834
4860.7,-0.0367627
4860.8,-0.03432129
4860.9,-0.03065918
4861,-0.030354
4861.1,-0.0291333
4861.2,-0.02974365
4861.3,-0.02730225
4861.4,-0.03157471
4861.5,-0.03523682
4861.6,-0.03859375
4861.7,-0.03340576
4861.8,-0.030354
4861.9,-0.0367627
4862,-0.03218506
4862.1,-0.03096436
4862.2,-0.03889893
4862.3,-0.03371094
4862.4,-0.03004883
4862.5,-0.03554199
4862.6,-0.0367627
4862.7,-0.03523682
4862.8,-0.030354
4862.9,-0.03096436
4863,-0.0367627
4863.1,-0.03889893
4863.2,-0.03584717
4863.3,-0.03584717
4863.4,-0.03279541
4863.5,-0.030354
4863.6,-0.02943848
4863.7,-0.03065918
4863.8,-0.03462646
4863.9,-0.03828857
4864,-0.0379834
4864.1,-0.03737305
4864.2,-0.03767822
4864.3,-0.03828857
4864.4,-0.03523682
4864.5,-0.03371094
4864.6,-0.03432129
4864.7,-0.03187988
4864.8,-0.03096436
4864.9,-0.02974365
4865,-0.02943848
4865.1,-0.02699707
4865.2,-0.02882813
4865.3,-0.03004883
4865.4,-0.03157471
4865.5,-0.03096436
4865.6,-0.03096436
4865.7,-0.03187988
4865.8,-0.03340576
4865.9,-0.03218506
4866,-0.03310059
4866.1,-0.03310059
4866.2,-0.03462646
4866.3,-0.03462646
4866.4,-0.03401611
4866.5,-0.03187988
4866.6,-0.03279541
4866.7,-0.03157471
4866.8,-0.03187988
4866.9,-0.03096436
4867,-0.02974365
4867.1,-0.02974365
4867.2,-0.0291333
4867.3,-0.02974365
4867.4,-0.03126953
4867.5,-0.03584717
4867.6,-0.03706787
4867.7,-0.03859375
4867.8,-0.03889893
4867.9,-0.03615234
4868,-0.03645752
4868.1,-0.03462646
4868.2,-0.02974365
4868.3,-0.02943848
4868.4,-0.02974365
4868.5,-0.03523682
4868.6,-0.03645752
4868.7,-0.0379834
4868.8,-0.03889893
4868.9,-0.03187988
4869,-0.02974365
4869.1,-0.03126953
4869.2,-0.03706787
4869.3,-0.03554199
4869.4,-0.03828857
4869.5,-0.04011963
4869.6,-0.03767822
4869.7,-0.03767822
4869.8,-0.03523682
4869.9,-0.03126953
4870,-0.03004883
4870.1,-0.03737305
4870.2,-0.03462646
4870.3,-0.03004883
4870.4,-0.03767822
4870.5,-0.03584717
4870.6,-0.03004883
4870.7,-0.03584717
4870.8,-0.03706787
4870.9,-0.03249023
4871,-0.03004883
4871.1,-0.03523682
4871.2,-0.03737305
4871.3,-0.0379834
4871.4,-0.03371094
4871.5,-0.03004883
4871.6,-0.02974365
4871.7,-0.03126953
4871.8,-0.03554199
4871.9,-0.03645752
4872,-0.03859375
4872.1,-0.03706787
4872.2,-0.03462646
4872.3,-0.03249023
4872.4,-0.03218506
4872.5,-0.03187988
4872.6,-0.02882813
4872.7,-0.02882813
4872.8,-0.03126953
4872.9,-0.03249023
4873,-0.03340576
4873.1,-0.0367627
4873.2,-0.03767822
4873.3,-0.0367627
4873.4,-0.03828857
4873.5,-0.03767822
4873.6,-0.03828857
4873.7,-0.0367627
4873.8,-0.03737305
4873.9,-0.03828857
4874,-0.03828857
4874.1,-0.0367627
4874.2,-0.03737305
4874.3,-0.03828857
4874.4,-0.03645752
4874.5,-0.03767822
4874.6,-0.03859375
4874.7,-0.03828857
4874.8,-0.03706787
4874.9,-0.03706787
4875,-0.0367627
4875.1,-0.03828857
4875.2,-0.03706787
4875.3,-0.03859375
4875.4,-0.03706787
4875.5,-0.03371094
4875.6,-0.03187988
4875.7,-0.03004883
4875.8,-0.02760742
4875.9,-0.0291333
4876,-0.03065918
4876.1,-0.03218506
4876.2,-0.03523682
4876.3,-0.0367627
4876.4,-0.03523682
4876.5,-0.03737305
4876.6,-0.0367627
4876.7,-0.03279541
4876.8,-0.0291333
4876.9,-0.03065918
4877,-0.03249023
4877.1,-0.03706787
4877.2,-0.03828857
4877.3,-0.03737305
4877.4,-0.03187988
4877.5,-0.030354
4877.6,-0.030354
4877.7,-0.03401611
4877.8,-0.03554199
4877.9,-0.03371094
4878,-0.03157471
4878.1,-0.03004883
4878.2,-0.03096436
4878.3,-0.03828857
4878.4,-0.03554199
4878.5,-0.02974365
4878.6,-0.03584717
4878.7,-0.03554199
4878.8,-0.03004883
4878.9,-0.0367627
4879,-0.03523682
4879.1,-0.03249023
4879.2,-0.03065918
4879.3,-0.03859375
4879.4,-0.03584717
4879.5,-0.03401611
4879.6,-0.030354
4879.7,-0.03065918
4879.8,-0.03554199
4879.9,-0.0379834
4880,-0.03645752
4880.1,-0.03523682
4880.2,-0.03401611
4880.3,-0.03218506
4880.4,-0.03004883
4880.5,-0.02974365
4880.6,-0.03157471
4880.7,-0.03493164
4880.8,-0.03584717
4880.9,-0.03737305
4881,-0.0392041
4881.1,-0.0392041
4881.2,-0.03859375
4881.3,-0.03584717
4881.4,-0.03584717
4881.5,-0.03462646
4881.6,-0.03218506
4881.7,-0.03249023
4881.8,-0.03187988
4881.9,-0.03126953
4882,-0.02699707
4882.1,-0.02974365
4882.2,-0.030354
4882.3,-0.02943848
4882.4,-0.02852295
4882.5,-0.02974365
4882.6,-0.02821777
4882.7,-0.02730225
4882.8,-0.02974365
4882.9,-0.03004883
4883,-0.03065918
4883.1,-0.0291333
4883.2,-0.03065918
4883.3,-0.03065918
4883.4,-0.03096436
4883.5,-0.03096436
4883.6,-0.03065918
4883.7,-0.03187988
4883.8,-0.03310059
4883.9,-0.03187988
4884,-0.03432129
4884.1,-0.0367627
4884.2,-0.03737305
4884.3,-0.03889893
4884.4,-0.03889893
4884.5,-0.03767822
4884.6,-0.03249023
4884.7,-0.03096436
4884.8,-0.0291333
4884.9,-0.030354
4885,-0.03187988
4885.1,-0.03767822
4885.2,-0.03645752
4885.3,-0.03889893
4885.4,-0.03584717
4885.5,-0.03096436
4885.6,-0.0291333
4885.7,-0.03218506
4885.8,-0.03645752
4885.9,-0.0379834
4886,-0.03859375
4886.1,-0.03859375
4886.2,-0.03737305
4886.3,-0.0379834
4886.4,-0.03737305
4886.5,-0.0367627
4886.6,-0.03218506
4886.7,-0.030354
4886.8,-0.03767822
4886.9,-0.03615234
4887,-0.03187988
4887.1,-0.0379834
4887.2,-0.03493164
4887.3,-0.0291333
4887.4,-0.03554199
4887.5,-0.03950928
4887.6,-0.03523682
4887.7,-0.02943848
4887.8,-0.03310059
4887.9,-0.03554199
4888,-0.0379834
4888.1,-0.03401611
4888.2,-0.03371094
4888.3,-0.02852295
4888.4,-0.03096436
4888.5,-0.03218506
4888.6,-0.03554199
4888.7,-0.03706787
4888.8,-0.03584717
4888.9,-0.03889893
4889,-0.03584717
4889.1,-0.03401611
4889.2,-0.03401611
4889.3,-0.03157471
4889.4,-0.030354
4889.5,-0.0279126
4889.6,-0.030354
4889.7,-0.03065918
4889.8,-0.030354
4889.9,-0.03126953
4890,-0.03340576
4890.1,-0.03462646
4890.2,-0.03279541
4890.3,-0.03645752
4890.4,-0.0367627
4890.5,-0.03615234
4890.6,-0.03706787
4890.7,-0.0379834
4890.8,-0.03859375
4890.9,-0.03828857
4891,-0.03706787
4891.1,-0.03737305
4891.2,-0.03859375
4891.3,-0.03554199
4891.4,-0.03645752
4891.5,-0.03859375
4891.6,-0.03584717
4891.7,-0.03554199
4891.8,-0.03401611
4891.9,-0.03096436
4892,-0.0291333
4892.1,-0.02974365
4892.2,-0.02852295
4892.3,-0.0291333
4892.4,-0.03096436
4892.5,-0.03218506
4892.6,-0.03462646
4892.7,-0.03645752
4892.8,-0.03615234
4892.9,-0.03889893
4893,-0.03767822
4893.1,-0.03401611
4893.2,-0.03249023
4893.3,-0.02882813
4893.4,-0.0291333
4893.5,-0.03279541
4893.6,-0.03737305
4893.7,-0.03859375
4893.8,-0.03706787
4893.9,-0.03249023
4894,-0.03004883
4894.1,-0.030354
4894.2,-0.03432129
4894.3,-0.03737305
4894.4,-0.03889893
4894.5,-0.03645752
4894.6,-0.03889893
4894.7,-0.03706787
4894.8,-0.03493164
4894.9,-0.02974365
4895,-0.03279541
4895.1,-0.03767822
4895.2,-0.03340576
4895.3,-0.03096436
4895.4,-0.03737305
4895.5,-0.03187988
4895.6,-0.030354
4895.7,-0.0379834
4895.8,-0.03493164
4895.9,-0.03004883
4896,-0.03004883
4896.1,-0.03584717
4896.2,-0.03706787
4896.3,-0.03554199
4896.4,-0.03279541
4896.5,-0.0291333
4896.6,-0.030354
4896.7,-0.03493164
4896.8,-0.03706787
4896.9,-0.03889893
4897,-0.03645752
4897.1,-0.03706787
4897.2,-0.03401611
4897.3,-0.03310059
4897.4,-0.03096436
4897.5,-0.02943848
4897.6,-0.02760742
4897.7,-0.03096436
4897.8,-0.03218506
4897.9,-0.03462646
4898,-0.03462646
4898.1,-0.03554199
4898.2,-0.0379834
4898.3,-0.0379834
4898.4,-0.0379834
4898.5,-0.0379834
4898.6,-0.03706787
4898.7,-0.03645752
4898.8,-0.03737305
4898.9,-0.03767822
4899,-0.0367627
4899.1,-0.03584717
4899.2,-0.03706787
4899.3,-0.03584717
4899.4,-0.0367627
4899.5,-0.03554199
4899.6,-0.03737305
4899.7,-0.03889893
4899.8,-0.03706787
4899.9,-0.03859375
4900,-0.0392041
4900.1,-0.03889893
4900.2,-0.03828857
4900.3,-0.03767822
4900.4,-0.03950928
4900.5,-0.03767822
4900.6,-0.03706787
4900.7,-0.03493164
4900.8,-0.03279541
4900.9,-0.02730225
4901,-0.02943848
4901.1,-0.03065918
4901.2,-0.03371094
4901.3,-0.03462646
4901.4,-0.0379834
4901.5,-0.03767822
4901.6,-0.0392041
4901.7,-0.03462646
4901.8,-0.03340576
4901.9,-0.02760742
4902,-0.03187988
4902.1,-0.03340576
4902.2,-0.03737305
4902.3,-0.0392041
4902.4,-0.0367627
4902.5,-0.03157471
4902.6,-0.02974365
4902.7,-0.02852295
4902.8,-0.030354
4902.9,-0.03249023
4903,-0.03157471
4903.1,-0.03065918
4903.2,-0.03432129
4903.3,-0.03706787
4903.4,-0.03401611
4903.5,-0.0291333
4903.6,-0.03615234
4903.7,-0.03767822
4903.8,-0.030354
4903.9,-0.03584717
4904,-0.0367627
4904.1,-0.03249023
4904.2,-0.02882813
4904.3,-0.03767822
4904.4,-0.03706787
4904.5,-0.03401611
4904.6,-0.03096436
4904.7,-0.02882813
4904.8,-0.03493164
4904.9,-0.03767822
4905,-0.0392041
4905.1,-0.03584717
4905.2,-0.03310059
4905.3,-0.03187988
4905.4,-0.02974365
4905.5,-0.02882813
4905.6,-0.02852295
4905.7,-0.03096436
4905.8,-0.03462646
4905.9,-0.03554199
4906,-0.0367627
4906.1,-0.0367627
4906.2,-0.03859375
4906.3,-0.04072998
4906.4,-0.03767822
4906.5,-0.0367627
4906.6,-0.03584717
4906.7,-0.03615234
4906.8,-0.03371094
4906.9,-0.03523682
4907,-0.03218506
4907.1,-0.03249023
4907.2,-0.03157471
4907.3,-0.03157471
4907.4,-0.03096436
4907.5,-0.03065918
4907.6,-0.03065918
4907.7,-0.03371094
4907.8,-0.03065918
4907.9,-0.03157471
4908,-0.03157471
4908.1,-0.03310059
4908.2,-0.03187988
4908.3,-0.03401611
4908.4,-0.03340576
4908.5,-0.03493164
4908.6,-0.03645752
4908.7,-0.03615234
4908.8,-0.03767822
4908.9,-0.03767822
4909,-0.0379834
4909.1,-0.03767822
4909.2,-0.03645752
4909.3,-0.03310059
4909.4,-0.03187988
4909.5,-0.02852295
4909.6,-0.02760742
4909.7,-0.03157471
4909.8,-0.03340576
4909.9,-0.03706787
4910,-0.03828857
4910.1,-0.03828857
4910.2,-0.03401611
4910.3,-0.03126953
4910.4,-0.02974365
4910.5,-0.03096436
4910.6,-0.03462646
4910.7,-0.03828857
4910.8,-0.03706787
4910.9,-0.03218506
4911,-0.03004883
4911.1,-0.0279126
4911.2,-0.03004883
4911.3,-0.03187988
4911.4,-0.03493164
4911.5,-0.03615234
4911.6,-0.03493164
4911.7,-0.03065918
4911.8,-0.03249023
4911.9,-0.03737305
4912,-0.03279541
4912.1,-0.03249023
4912.2,-0.03462646
4912.3,-0.03279541
4912.4,-0.02882813
4912.5,-0.03615234
4912.6,-0.03767822
4912.7,-0.03371094
4912.8,-0.03096436
4912.9,-0.03096436
4913,-0.03462646
4913.1,-0.0379834
4913.2,-0.03737305
4913.3,-0.03401611
4913.4,-0.03249023
4913.5,-0.03004883
4913.6,-0.02974365
4913.7,-0.03096436
4913.8,-0.03432129
4913.9,-0.03706787
4914,-0.03950928
4914.1,-0.03889893
4914.2,-0.0367627
4914.3,-0.0367627
4914.4,-0.03615234
4914.5,-0.03432129
4914.6,-0.03279541
4914.7,-0.03401611
4914.8,-0.03096436
4914.9,-0.03065918
4915,-0.02852295
4915.1,-0.02882813
4915.2,-0.02821777
4915.3,-0.02974365
4915.4,-0.02943848
4915.5,-0.030354
4915.6,-0.030354
4915.7,-0.030354
4915.8,-0.02974365
4915.9,-0.02974365
4916,-0.03096436
4916.1,-0.03218506
4916.2,-0.03065918
4916.3,-0.03126953
4916.4,-0.03096436
4916.5,-0.02852295
4916.6,-0.02974365
4916.7,-0.030354
4916.8,-0.03157471
4916.9,-0.03187988
4917,-0.03126953
4917.1,-0.03218506
4917.2,-0.03279541
4917.3,-0.03462646
4917.4,-0.03493164
4917.5,-0.03767822
4917.6,-0.03981445
4917.7,-0.03828857
4917.8,-0.03889893
4917.9,-0.03401611
4918,-0.03096436
4918.1,-0.02760742
4918.2,-0.03279541
4918.3,-0.03310059
4918.4,-0.0367627
4918.5,-0.03859375
4918.6,-0.03767822
4918.7,-0.03584717
4918.8,-0.02974365
4918.9,-0.02882813
4919,-0.03432129
4919.1,-0.03828857
4919.2,-0.03828857
4919.3,-0.03645752
4919.4,-0.03432129
4919.5,-0.03279541
4919.6,-0.03584717
4919.7,-0.03493164
4919.8,-0.03706787
4919.9,-0.03584717
4920,-0.03126953
4920.1,-0.03004883
4920.2,-0.03645752
4920.3,-0.03371094
4920.4,-0.03279541
4920.5,-0.0379834
4920.6,-0.03279541
4920.7,-0.02974365
4920.8,-0.03584717
4920.9,-0.03554199
4921,-0.03554199
4921.1,-0.0279126
4921.2,-0.03249023
4921.3,-0.03645752
4921.4,-0.03767822
4921.5,-0.03523682
4921.6,-0.03371094
4921.7,-0.02943848
4921.8,-0.02943848
4921.9,-0.03004883
4922,-0.03432129
4922.1,-0.03554199
4922.2,-0.03737305
4922.3,-0.03523682
4922.4,-0.03706787
4922.5,-0.03523682
4922.6,-0.03554199
4922.7,-0.03310059
4922.8,-0.03310059
4922.9,-0.03004883
4923,-0.02852295
4923.1,-0.03004883
4923.2,-0.030354
4923.3,-0.03004883
4923.4,-0.030354
4923.5,-0.03249023
4923.6,-0.03310059
4923.7,-0.03401611
4923.8,-0.03462646
4923.9,-0.03523682
4924,-0.03554199
4924.1,-0.03493164
4924.2,-0.03645752
4924.3,-0.03584717
4924.4,-0.03493164
4924.5,-0.03493164
4924.6,-0.03615234
4924.7,-0.03523682
4924.8,-0.03401611
4924.9,-0.03523682
4925,-0.03279541
4925.1,-0.03096436
4925.2,-0.030354
4925.3,-0.03004883
4925.4,-0.02821777
4925.5,-0.02974365
4925.6,-0.02821777
4925.7,-0.03249023
4925.8,-0.03371094
4925.9,-0.03462646
4926,-0.03615234
4926.1,-0.0379834
4926.2,-0.03981445
4926.3,-0.03737305
4926.4,-0.03523682
4926.5,-0.02974365
4926.6,-0.02974365
4926.7,-0.030354
4926.8,-0.03279541
4926.9,-0.03645752
4927,-0.0379834
4927.1,-0.03737305
4927.2,-0.03462646
4927.3,-0.02943848
4927.4,-0.030354
4927.5,-0.03371094
4927.6,-0.03737305
4927.7,-0.03767822
4927.8,-0.03889893
4927.9,-0.03615234
4928,-0.03767822
4928.1,-0.03737305
4928.2,-0.03279541
4928.3,-0.02974365
4928.4,-0.03554199
4928.5,-0.03523682
4928.6,-0.03004883
4928.7,-0.03615234
4928.8,-0.03554199
4928.9,-0.02882813
4929,-0.03584717
4929.1,-0.03767822
4929.2,-0.03432129
4929.3,-0.02943848
4929.4,-0.03218506
4929.5,-0.03645752
4929.6,-0.03706787
4929.7,-0.03645752
4929.8,-0.03249023
4929.9,-0.02943848
4930,-0.03004883
4930.1,-0.03310059
4930.2,-0.03615234
4930.3,-0.0379834
4930.4,-0.03889893
4930.5,-0.03645752
4930.6,-0.03523682
4930.7,-0.03371094
4930.8,-0.03310059
4930.9,-0.03340576
4931,-0.02943848
4931.1,-0.02974365
4931.2,-0.02974365
4931.3,-0.02943848
4931.4,-0.03065918
4931.5,-0.03157471
4931.6,-0.03340576
4931.7,-0.03462646
4931.8,-0.0367627
4931.9,-0.03645752
4932,-0.03767822
4932.1,-0.03706787
4932.2,-0.03706787
4932.3,-0.0367627
4932.4,-0.03737305
4932.5,-0.0392041
4932.6,-0.03706787
4932.7,-0.03737305
4932.8,-0.03737305
4932.9,-0.03706787
4933,-0.03523682
4933.1,-0.03645752
4933.2,-0.03859375
4933.3,-0.03645752
4933.4,-0.03554199
4933.5,-0.03462646
4933.6,-0.03249023
4933.7,-0.03157471
4933.8,-0.02974365
4933.9,-0.02943848
4934,-0.02974365
4934.1,-0.03279541
4934.2,-0.03187988
4934.3,-0.03584717
4934.4,-0.03340576
4934.5,-0.03767822
4934.6,-0.03950928
4934.7,-0.03645752
4934.8,-0.03645752
4934.9,-0.03157471
4935,-0.02821777
4935.1,-0.03249023
4935.2,-0.03401611
4935.3,-0.03706787
4935.4,-0.03859375
4935.5,-0.03889893
4935.6,-0.03065918
4935.7,-0.02943848
4935.8,-0.03126953
4935.9,-0.03554199
4936,-0.0392041
4936.1,-0.03859375
4936.2,-0.03767822
4936.3,-0.03767822
4936.4,-0.03645752
4936.5,-0.03462646
4936.6,-0.03157471
4936.7,-0.03249023
4936.8,-0.03645752
4936.9,-0.03371094
4937,-0.03065918
4937.1,-0.03706787
4937.2,-0.03340576
4937.3,-0.030354
4937.4,-0.03828857
4937.5,-0.03584717
4937.6,-0.03065918
4937.7,-0.03096436
4937.8,-0.03554199
4937.9,-0.0392041
4938,-0.03523682
4938.1,-0.03249023
4938.2,-0.02943848
4938.3,-0.03004883
4938.4,-0.03493164
4938.5,-0.03737305
4938.6,-0.03737305
4938.7,-0.03584717
4938.8,-0.03554199
4938.9,-0.03310059
4939,-0.03187988
4939.1,-0.03096436
4939.2,-0.0291333
4939.3,-0.030354
4939.4,-0.02943848
4939.5,-0.03157471
4939.6,-0.03340576
4939.7,-0.03432129
4939.8,-0.03645752
4939.9,-0.0379834
4940,-0.03828857
4940.1,-0.03737305
4940.2,-0.03828857
4940.3,-0.03737305
4940.4,-0.03767822
4940.5,-0.0392041
4940.6,-0.03737305
4940.7,-0.03767822
4940.8,-0.03462646
4940.9,-0.03615234
4941,-0.0367627
4941.1,-0.03645752
4941.2,-0.03889893
4941.3,-0.03767822
4941.4,-0.03859375
4941.5,-0.0367627
4941.6,-0.03859375
4941.7,-0.0379834
4941.8,-0.0392041
4941.9,-0.03737305
4942,-0.03706787
4942.1,-0.03767822
4942.2,-0.03584717
4942.3,-0.03462646
4942.4,-0.030354
4942.5,-0.0291333
4942.6,-0.02974365
4942.7,-0.030354
4942.8,-0.02974365
4942.9,-0.03187988
4943,-0.03401611
4943.1,-0.03767822
4943.2,-0.03828857
4943.3,-0.03828857
4943.4,-0.03432129
4943.5,-0.03065918
4943.6,-0.02852295
4943.7,-0.03004883
4943.8,-0.03371094
4943.9,-0.03889893
4944,-0.04072998
4944.1,-0.03432129
4944.2,-0.02974365
4944.3,-0.0279126
4944.4,-0.03157471
4944.5,-0.03310059
4944.6,-0.03371094
4944.7,-0.03126953
4944.8,-0.02760742
4944.9,-0.03523682
4945,-0.03645752
4945.1,-0.03401611
4945.2,-0.02974365
4945.3,-0.0379834
4945.4,-0.03523682
4945.5,-0.03126953
4945.6,-0.03767822
4945.7,-0.03432129
4945.8,-0.030354
4945.9,-0.03401611
4946,-0.03828857
4946.1,-0.03737305
4946.2,-0.03126953
4946.3,-0.02943848
4946.4,-0.03218506
4946.5,-0.03554199
4946.6,-0.03767822
4946.7,-0.0367627
4946.8,-0.03615234
4946.9,-0.03371094
4947,-0.03004883
4947.1,-0.02882813
4947.2,-0.03004883
4947.3,-0.03187988
4947.4,-0.03401611
4947.5,-0.03706787
4947.6,-0.0367627
4947.7,-0.03889893
4947.8,-0.03767822
4947.9,-0.03554199
4948,-0.03523682
4948.1,-0.03584717
4948.2,-0.03554199
4948.3,-0.03340576
4948.4,-0.03218506
4948.5,-0.03249023
4948.6,-0.03065918
4948.7,-0.03004883
4948.8,-0.02974365
4948.9,-0.030354
4949,-0.02882813
4949.1,-0.02821777
4949.2,-0.02974365
4949.3,-0.02821777
4949.4,-0.02882813
4949.5,-0.02943848
4949.6,-0.02974365
4949.7,-0.0291333
4949.8,-0.02974365
4949.9,-0.02638672
4950,-0.03004883
4950.1,-0.03157471
4950.2,-0.03340576
4950.3,-0.03401611
4950.4,-0.03554199
4950.5,-0.03493164
4950.6,-0.03737305
4950.7,-0.0367627
4950.8,-0.03828857
4950.9,-0.03859375
4951,-0.0379834
4951.1,-0.0367627
4951.2,-0.03279541
4951.3,-0.02943848
4951.4,-0.02730225
4951.5,-0.03187988
4951.6,-0.03371094
4951.7,-0.0367627
4951.8,-0.03828857
4951.9,-0.03767822
4952,-0.03554199
4952.1,-0.02974365
4952.2,-0.02821777
4952.3,-0.03310059
4952.4,-0.03706787
4952.5,-0.03828857
4952.6,-0.03584717
4952.7,-0.03371094
4952.8,-0.03187988
4952.9,-0.03310059
4953,-0.03249023
4953.1,-0.03706787
4953.2,-0.03828857
4953.3,-0.03401611
4953.4,-0.02974365
4953.5,-0.03554199
4953.6,-0.03859375
4953.7,-0.02882813
4953.8,-0.03462646
4953.9,-0.03645752
4954,-0.03249023
4954.1,-0.03126953
4954.2,-0.03554199
4954.3,-0.03737305
4954.4,-0.03096436
4954.5,-0.03004883
4954.6,-0.03371094
4954.7,-0.03737305
4954.8,-0.03859375
4954.9,-0.03523682
4955,-0.03249023
4955.1,-0.0291333
4955.2,-0.0291333
4955.3,-0.02943848
4955.4,-0.03371094
4955.5,-0.03737305
4955.6,-0.03645752
4955.7,-0.03706787
4955.8,-0.03584717
4955.9,-0.03554199
4956,-0.03523682
4956.1,-0.03310059
4956.2,-0.03340576
4956.3,-0.03126953
4956.4,-0.03096436
4956.5,-0.02730225
4956.6,-0.02882813
4956.7,-0.03065918
4956.8,-0.03096436
4956.9,-0.03096436
4957,-0.03126953
4957.1,-0.03157471
4957.2,-0.03371094
4957.3,-0.03340576
4957.4,-0.03432129
4957.5,-0.03462646
4957.6,-0.03554199
4957.7,-0.03462646
4957.8,-0.03554199
4957.9,-0.03279541
4958,-0.03401611
4958.1,-0.03187988
4958.2,-0.03187988
4958.3,-0.03126953
4958.4,-0.03065918
4958.5,-0.03126953
4958.6,-0.02943848
4958.7,-0.02760742
4958.8,-0.02943848
4958.9,-0.0279126
4959,-0.03126953
4959.1,-0.03279541
4959.2,-0.03462646
4959.3,-0.03645752
4959.4,-0.03889893
4959.5,-0.03828857
4959.6,-0.03889893
4959.7,-0.03462646
4959.8,-0.03065918
4959.9,-0.0279126
4960,-0.02974365
4960.1,-0.03126953
4960.2,-0.03584717
4960.3,-0.03889893
4960.4,-0.03767822
4960.5,-0.03401611
4960.6,-0.03004883
4960.7,-0.02852295
4960.8,-0.03218506
4960.9,-0.0367627
4961,-0.03889893
4961.1,-0.0379834
4961.2,-0.03828857
4961.3,-0.0379834
4961.4,-0.0379834
4961.5,-0.03554199
4961.6,-0.02852295
4961.7,-0.03157471
4961.8,-0.03981445
4961.9,-0.03401611
4962,-0.03096436
4962.1,-0.03584717
4962.2,-0.03249023
4962.3,-0.030354
4962.4,-0.03615234
4962.5,-0.03737305
4962.6,-0.03279541
4962.7,-0.02821777
4962.8,-0.03554199
4962.9,-0.03767822
4963,-0.03615234
4963.1,-0.03462646
4963.2,-0.03157471
4963.3,-0.02821777
4963.4,-0.03096436
4963.5,-0.03371094
4963.6,-0.03737305
4963.7,-0.03859375
4963.8,-0.03828857
4963.9,-0.03706787
4964,-0.0367627
4964.1,-0.03432129
4964.2,-0.03401611
4964.3,-0.03157471
4964.4,-0.030354
4964.5,-0.02852295
4964.6,-0.02974365
4964.7,-0.030354
4964.8,-0.03096436
4964.9,-0.030354
4965,-0.03126953
4965.1,-0.03462646
4965.2,-0.03249023
4965.3,-0.0367627
4965.4,-0.03615234
4965.5,-0.0367627
4965.6,-0.03584717
4965.7,-0.03706787
4965.8,-0.03737305
4965.9,-0.03889893
4966,-0.03584717
4966.1,-0.03828857
4966.2,-0.03767822
4966.3,-0.03737305
4966.4,-0.03615234
4966.5,-0.0367627
4966.6,-0.03554199
4966.7,-0.0367627
4966.8,-0.03523682
4966.9,-0.03310059
4967,-0.03187988
4967.1,-0.02852295
4967.2,-0.03004883
4967.3,-0.02852295
4967.4,-0.03157471
4967.5,-0.03249023
4967.6,-0.03645752
4967.7,-0.03828857
4967.8,-0.03889893
4967.9,-0.0379834
4968,-0.03645752
4968.1,-0.03401611
4968.2,-0.03065918
4968.3,-0.03065918
4968.4,-0.03157471
4968.5,-0.03523682
4968.6,-0.03828857
4968.7,-0.03828857
4968.8,-0.03615234
4968.9,-0.03126953
4969,-0.02974365
4969.1,-0.03279541
4969.2,-0.03554199
4969.3,-0.03859375
4969.4,-0.03767822
4969.5,-0.0392041
4969.6,-0.03767822
4969.7,-0.03737305
4969.8,-0.03523682
4969.9,-0.03493164
4970,-0.03096436
4970.1,-0.03401611
4970.2,-0.03645752
4970.3,-0.03126953
4970.4,-0.03493164
4970.5,-0.03645752
4970.6,-0.03187988
4970.7,-0.03126953
4970.8,-0.03615234
4970.9,-0.0367627
4971,-0.03065918
4971.1,-0.03004883
4971.2,-0.03615234
4971.3,-0.03737305
4971.4,-0.03645752
4971.5,-0.03401611
4971.6,-0.03065918
4971.7,-0.02882813
4971.8,-0.03126953
4971.9,-0.03493164
4972,-0.03584717
4972.1,-0.0367627
4972.2,-0.03737305
4972.3,-0.03828857
4972.4,-0.0367627
4972.5,-0.03554199
4972.6,-0.03371094
4972.7,-0.03249023
4972.8,-0.03004883
4972.9,-0.03004883
4973,-0.02699707
4973.1,-0.0291333
4973.2,-0.03004883
4973.3,-0.03187988
4973.4,-0.03065918
4973.5,-0.03310059
4973.6,-0.03279541
4973.7,-0.03371094
4973.8,-0.03584717
4973.9,-0.03645752
4974,-0.0367627
4974.1,-0.03493164
4974.2,-0.03554199
4974.3,-0.03615234
4974.4,-0.03706787
4974.5,-0.03554199
4974.6,-0.03615234
4974.7,-0.03584717
4974.8,-0.03371094
4974.9,-0.03493164
4975,-0.03218506
4975.1,-0.03065918
4975.2,-0.02974365
4975.3,-0.02730225
4975.4,-0.0279126
4975.5,-0.02943848
4975.6,-0.03065918
4975.7,-0.03340576
4975.8,-0.03462646
4975.9,-0.03493164
4976,-0.03584717
4976.1,-0.03950928
4976.2,-0.03737305
4976.3,-0.03523682
4976.4,-0.03401611
4976.5,-0.02699707
4976.6,-0.0291333
4976.7,-0.03065918
4976.8,-0.03523682
4976.9,-0.03645752
4977,-0.03737305
4977.1,-0.03584717
4977.2,-0.03065918
4977.3,-0.02852295
4977.4,-0.030354
4977.5,-0.0379834
4977.6,-0.03828857
4977.7,-0.03737305
4977.8,-0.03493164
4977.9,-0.03462646
4978,-0.03584717
4978.1,-0.03645752
4978.2,-0.03737305
4978.3,-0.03157471
4978.4,-0.03218506
4978.5,-0.03706787
4978.6,-0.03340576
4978.7,-0.03187988
4978.8,-0.03584717
4978.9,-0.03401611
4979,-0.03065918
4979.1,-0.03615234
4979.2,-0.0367627
4979.3,-0.03279541
4979.4,-0.02974365
4979.5,-0.03371094
4979.6,-0.03615234
4979.7,-0.03706787
4979.8,-0.03432129
4979.9,-0.03157471
4980,-0.03004883
4980.1,-0.03096436
4980.2,-0.03187988
4980.3,-0.0367627
4980.4,-0.03889893
4980.5,-0.03767822
4980.6,-0.03859375
4980.7,-0.03554199
4980.8,-0.03767822
4980.9,-0.03432129
4981,-0.03096436
4981.1,-0.02943848
4981.2,-0.02974365
4981.3,-0.02943848
4981.4,-0.03096436
4981.5,-0.03096436
4981.6,-0.03065918
4981.7,-0.03096436
4981.8,-0.03310059
4981.9,-0.03371094
4982,-0.03584717
4982.1,-0.03645752
4982.2,-0.03706787
4982.3,-0.03737305
4982.4,-0.03615234
4982.5,-0.03767822
4982.6,-0.0367627
4982.7,-0.03767822
4982.8,-0.0367627
4982.9,-0.03767822
4983,-0.03584717
4983.1,-0.03615234
4983.2,-0.03554199
4983.3,-0.03584717
4983.4,-0.03523682
4983.5,-0.03218506
4983.6,-0.03096436
4983.7,-0.03157471
4983.8,-0.02943848
4983.9,-0.03096436
4984,-0.03065918
4984.1,-0.03249023
4984.2,-0.03340576
4984.3,-0.03615234
4984.4,-0.03523682
4984.5,-0.03981445
4984.6,-0.03828857
4984.7,-0.03828857
4984.8,-0.03401611
4984.9,-0.0291333
4985,-0.02974365
4985.1,-0.03218506
4985.2,-0.03462646
4985.3,-0.03645752
4985.4,-0.03767822
4985.5,-0.03828857
4985.6,-0.03187988
4985.7,-0.03004883
4985.8,-0.03157471
4985.9,-0.03493164
4986,-0.03981445
4986.1,-0.03828857
4986.2,-0.03767822
4986.3,-0.0379834
4986.4,-0.0379834
4986.5,-0.0367627
4986.6,-0.03218506
4986.7,-0.0291333
4986.8,-0.03706787
4986.9,-0.03645752
4987,-0.03096436
4987.1,-0.03706787
4987.2,-0.03584717
4987.3,-0.02974365
4987.4,-0.03645752
4987.5,-0.0367627
4987.6,-0.03432129
4987.7,-0.02852295
4987.8,-0.03523682
4987.9,-0.03859375
4988,-0.03645752
4988.1,-0.03279541
4988.2,-0.0291333
4988.3,-0.030354
4988.4,-0.03187988
4988.5,-0.03462646
4988.6,-0.03645752
4988.7,-0.03828857
4988.8,-0.03554199
4988.9,-0.03371094
4989,-0.03554199
4989.1,-0.03187988
4989.2,-0.02974365
4989.3,-0.02943848
4989.4,-0.030354
4989.5,-0.02852295
4989.6,-0.03126953
4989.7,-0.03493164
4989.8,-0.03523682
4989.9,-0.03615234
4990,-0.03706787
4990.1,-0.03859375
4990.2,-0.0379834
4990.3,-0.03737305
4990.4,-0.03859375
4990.5,-0.03981445
4990.6,-0.03706787
4990.7,-0.0392041
4990.8,-0.03889893
4990.9,-0.03767822
4991,-0.03828857
4991.1,-0.03737305
4991.2,-0.03767822
4991.3,-0.03767822
4991.4,-0.0404248
4991.5,-0.03737305
4991.6,-0.0379834
4991.7,-0.0379834
4991.8,-0.0379834
4991.9,-0.03767822
4992,-0.03737305
4992.1,-0.03554199
4992.2,-0.03401611
4992.3,-0.03249023
4992.4,-0.02974365
4992.5,-0.02882813
4992.6,-0.02882813
4992.7,-0.03096436
4992.8,-0.03340576
4992.9,-0.03340576
4993,-0.03889893
4993.1,-0.03767822
4993.2,-0.03859375
4993.3,-0.03554199
4993.4,-0.030354
4993.5,-0.02760742
4993.6,-0.03187988
4993.7,-0.03432129
4993.8,-0.03523682
4993.9,-0.03981445
4994,-0.03737305
4994.1,-0.03096436
4994.2,-0.02699707
4994.3,-0.03065918
4994.4,-0.03432129
4994.5,-0.03645752
4994.6,-0.03523682
4994.7,-0.03310059
4994.8,-0.0279126
4994.9,-0.02974365
4995,-0.0379834
4995.1,-0.03645752
4995.2,-0.03004883
4995.3,-0.03706787
4995.4,-0.03584717
4995.5,-0.030354
4995.6,-0.0367627
4995.7,-0.0367627
4995.8,-0.03157471
4995.9,-0.03004883
4996,-0.03706787
4996.1,-0.03828857
4996.2,-0.03401611
4996.3,-0.02943848
4996.4,-0.03004883
4996.5,-0.03493164
4996.6,-0.03737305
4996.7,-0.03615234
4996.8,-0.03889893
4996.9,-0.03554199
4997,-0.03310059
4997.1,-0.03157471
4997.2,-0.03065918
4997.3,-0.02821777
4997.4,-0.03096436
4997.5,-0.03340576
4997.6,-0.03523682
4997.7,-0.03401611
4997.8,-0.03889893
4997.9,-0.03859375
4998,-0.03828857
4998.1,-0.03767822
4998.2,-0.03645752
4998.3,-0.03462646
4998.4,-0.03523682
4998.5,-0.03432129
4998.6,-0.03523682
4998.7,-0.03279541
4998.8,-0.03279541
4998.9,-0.03249023
4999,-0.03279541
4999.1,-0.03096436
4999.2,-0.03218506
4999.3,-0.03187988
4999.4,-0.03096436
4999.5,-0.03218506
4999.6,-0.03096436
4999.7,-0.03096436
4999.8,-0.03401611
4999.9,-0.03279541
5000,-0.03493164
5000.1,-0.03554199
5000.2,-0.03615234
5000.3,-0.03615234
5000.4,-0.03859375
5000.5,-0.03706787
5000.6,-0.03859375
5000.7,-0.03889893
5000.8,-0.03737305
5000.9,-0.03645752
5001,-0.03340576
5001.1,-0.0291333
5001.2,-0.03004883
5001.3,-0.03004883
5001.4,-0.03004883
5001.5,-0.0367627
5001.6,-0.0379834
5001.7,-0.03950928
5001.8,-0.03737305
5001.9,-0.03523682
5002,-0.02821777
5002.1,-0.030354
5002.2,-0.03218506
5002.3,-0.0379834
5002.4,-0.0379834
5002.5,-0.03615234
5002.6,-0.03340576
5002.7,-0.0291333
5002.8,-0.02974365
5002.9,-0.0291333
5003,-0.030354
5003.1,-0.02974365
5003.2,-0.03371094
5003.3,-0.0392041
5003.4,-0.03401611
5003.5,-0.03187988
5003.6,-0.03645752
5003.7,-0.03493164
5003.8,-0.02852295
5003.9,-0.0379834
5004,-0.03767822
5004.1,-0.02852295
5004.2,-0.03187988
5004.3,-0.03889893
5004.4,-0.0367627
5004.5,-0.03401611
5004.6,-0.03004883
5004.7,-0.03065918
5004.8,-0.03615234
5004.9,-0.03737305
5005,-0.03584717
5005.1,-0.03462646
5005.2,-0.03096436
5005.3,-0.030354
5005.4,-0.02974365
5005.5,-0.03004883
5005.6,-0.03279541
5005.7,-0.0367627
5005.8,-0.03737305
5005.9,-0.03767822
5006,-0.0392041
5006.1,-0.03889893
5006.2,-0.03462646
5006.3,-0.03615234
5006.4,-0.03371094
5006.5,-0.03371094
5006.6,-0.03279541
5006.7,-0.03371094
5006.8,-0.02943848
5006.9,-0.02852295
5007,-0.02760742
5007.1,-0.03096436
5007.2,-0.02974365
5007.3,-0.02882813
5007.4,-0.02943848
5007.5,-0.03004883
5007.6,-0.0291333
5007.7,-0.02943848
5007.8,-0.030354
5007.9,-0.02852295
5008,-0.02974365
5008.1,-0.0291333
5008.2,-0.02974365
5008.3,-0.03004883
5008.4,-0.02882813
5008.5,-0.02943848
5008.6,-0.03279541
5008.7,-0.03096436
5008.8,-0.03187988
5008.9,-0.03249023
5009,-0.03401611
5009.1,-0.03615234
5009.2,-0.03950928
5009.3,-0.03767822
5009.4,-0.04011963
5009.5,-0.03584717
5009.6,-0.03310059
5009.7,-0.030354
5009.8,-0.03004883
5009.9,-0.02821777
5010,-0.03371094
5010.1,-0.03645752
5010.2,-0.03737305
5010.3,-0.03981445
5010.4,-0.03432129
5010.5,-0.030354
5010.6,-0.02760742
5010.7,-0.03310059
5010.8,-0.03584717
5010.9,-0.03859375
5011,-0.03828857
5011.1,-0.03615234
5011.2,-0.03462646
5011.3,-0.03554199
5011.4,-0.03645752
5011.5,-0.03706787
5011.6,-0.03371094
5011.7,-0.02882813
5011.8,-0.03645752
5011.9,-0.0367627
5012,-0.03065918
5012.1,-0.03615234
5012.2,-0.03523682
5012.3,-0.03187988
5012.4,-0.03249023
5012.5,-0.03828857
5012.6,-0.03554199
5012.7,-0.03187988
5012.8,-0.03004883
5012.9,-0.03523682
5013,-0.0367627
5013.1,-0.03706787
5013.2,-0.03279541
5013.3,-0.03279541
5013.4,-0.03126953
5013.5,-0.03004883
5013.6,-0.03218506
5013.7,-0.03432129
5013.8,-0.03706787
5013.9,-0.0392041
5014,-0.0379834
5014.1,-0.03645752
5014.2,-0.03737305
5014.3,-0.03432129
5014.4,-0.03432129
5014.5,-0.03279541
5014.6,-0.03187988
5014.7,-0.030354
5014.8,-0.0291333
5014.9,-0.02882813
5015,-0.02760742
5015.1,-0.02852295
5015.2,-0.03004883
5015.3,-0.03096436
5015.4,-0.03187988
5015.5,-0.030354
5015.6,-0.03157471
5015.7,-0.03187988
5015.8,-0.03340576
5015.9,-0.03279541
5016,-0.03432129
5016.1,-0.03249023
5016.2,-0.03462646
5016.3,-0.030354
5016.4,-0.03218506
5016.5,-0.03096436
5016.6,-0.02974365
5016.7,-0.03157471
5016.8,-0.03096436
5016.9,-0.030354
5017,-0.03065918
5017.1,-0.03096436
5017.2,-0.03310059
5017.3,-0.03401611
5017.4,-0.03493164
5017.5,-0.03493164
5017.6,-0.04072998
5017.7,-0.03767822
5017.8,-0.03706787
5017.9,-0.03523682
5018,-0.03249023
5018.1,-0.02730225
5018.2,-0.030354
5018.3,-0.03279541
5018.4,-0.03584717
5018.5,-0.03706787
5018.6,-0.03889893
5018.7,-0.03615234
5018.8,-0.03065918
5018.9,-0.02730225
5019,-0.03340576
5019.1,-0.03706787
5019.2,-0.03737305
5019.3,-0.03737305
5019.4,-0.03554199
5019.5,-0.03310059
5019.6,-0.03004883
5019.7,-0.03371094
5019.8,-0.03706787
5019.9,-0.03828857
5020,-0.03554199
5020.1,-0.02974365
5020.2,-0.03615234
5020.3,-0.03462646
5020.4,-0.02943848
5020.5,-0.03767822
5020.6,-0.03584717
5020.7,-0.02760742
5020.8,-0.03462646
5020.9,-0.0379834
5021,-0.03615234
5021.1,-0.03004883
5021.2,-0.02943848
5021.3,-0.03462646
5021.4,-0.03706787
5021.5,-0.03889893
5021.6,-0.03493164
5021.7,-0.03187988
5021.8,-0.0279126
5021.9,-0.03004883
5022,-0.03157471
5022.1,-0.03462646
5022.2,-0.03615234
5022.3,-0.03889893
5022.4,-0.03859375
5022.5,-0.03615234
5022.6,-0.03645752
5022.7,-0.03432129
5022.8,-0.03371094
5022.9,-0.03126953
5023,-0.03096436
5023.1,-0.02852295
5023.2,-0.02943848
5023.3,-0.03004883
5023.4,-0.03004883
5023.5,-0.030354
5023.6,-0.02943848
5023.7,-0.03371094
5023.8,-0.03340576
5023.9,-0.03401611
5024,-0.03340576
5024.1,-0.03401611
5024.2,-0.03523682
5024.3,-0.03493164
5024.4,-0.03493164
5024.5,-0.03584717
5024.6,-0.03462646
5024.7,-0.03401611
5024.8,-0.03249023
5024.9,-0.03279541
5025,-0.03187988
5025.1,-0.03126953
5025.2,-0.03096436
5025.3,-0.02943848
5025.4,-0.02821777
5025.5,-0.02943848
5025.6,-0.02974365
5025.7,-0.03249023
5025.8,-0.03493164
5025.9,-0.03554199
5026,-0.03645752
5026.1,-0.03889893
5026.2,-0.03889893
5026.3,-0.0367627
5026.4,-0.03371094
5026.5,-0.03096436
5026.6,-0.0291333
5026.7,-0.02974365
5026.8,-0.03279541
5026.9,-0.03523682
5027,-0.0379834
5027.1,-0.03767822
5027.2,-0.03493164
5027.3,-0.03157471
5027.4,-0.02974365
5027.5,-0.03371094
5027.6,-0.03584717
5027.7,-0.03828857
5027.8,-0.03737305
5027.9,-0.03889893
5028,-0.0367627
5028.1,-0.03950928
5028.2,-0.03462646
5028.3,-0.02882813
5028.4,-0.03401611
5028.5,-0.03767822
5028.6,-0.03187988
5028.7,-0.03187988
5028.8,-0.03645752
5028.9,-0.03279541
5029,-0.03310059
5029.1,-0.03767822
5029.2,-0.03401611
5029.3,-0.02974365
5029.4,-0.03065918
5029.5,-0.0367627
5029.6,-0.03767822
5029.7,-0.03554199
5029.8,-0.03279541
5029.9,-0.02974365
5030,-0.02974365
5030.1,-0.03187988
5030.2,-0.03645752
5030.3,-0.03859375
5030.4,-0.0379834
5030.5,-0.0379834
5030.6,-0.03554199
5030.7,-0.03340576
5030.8,-0.03279541
5030.9,-0.03126953
5031,-0.02974365
5031.1,-0.02943848
5031.2,-0.03065918
5031.3,-0.03004883
5031.4,-0.03157471
5031.5,-0.03279541
5031.6,-0.03340576
5031.7,-0.0367627
5031.8,-0.03615234
5031.9,-0.03706787
5032,-0.03737305
5032.1,-0.03706787
5032.2,-0.03828857
5032.3,-0.03828857
5032.4,-0.03737305
5032.5,-0.03889893
5032.6,-0.03828857
5032.7,-0.03523682
5032.8,-0.0367627
5032.9,-0.03981445
5033,-0.0379834
5033.1,-0.03828857
5033.2,-0.03859375
5033.3,-0.03950928
5033.4,-0.03859375
5033.5,-0.03767822
5033.6,-0.03584717
5033.7,-0.03645752
5033.8,-0.03218506
5033.9,-0.03126953
5034,-0.03004883
5034.1,-0.02882813
5034.2,-0.02882813
5034.3,-0.03249023
5034.4,-0.03401611
5034.5,-0.03645752
5034.6,-0.03859375
5034.7,-0.03889893
5034.8,-0.03767822
5034.9,-0.03310059
5035,-0.0291333
5035.1,-0.02882813
5035.2,-0.03187988
5035.3,-0.03432129
5035.4,-0.03950928
5035.5,-0.0392041
5035.6,-0.03432129
5035.7,-0.02974365
5035.8,-0.03004883
5035.9,-0.03249023
5036,-0.03554199
5036.1,-0.0367627
5036.2,-0.0367627
5036.3,-0.03859375
5036.4,-0.03737305
5036.5,-0.03401611
5036.6,-0.03065918
5036.7,-0.03157471
5036.8,-0.03645752
5036.9,-0.03310059
5037,-0.03340576
5037.1,-0.03889893
5037.2,-0.03279541
5037.3,-0.03187988
5037.4,-0.03737305
5037.5,-0.03584717
5037.6,-0.03004883
5037.7,-0.03096436
5037.8,-0.03584717
5037.9,-0.03706787
5038,-0.03706787
5038.1,-0.03126953
5038.2,-0.02760742
5038.3,-0.03065918
5038.4,-0.03554199
5038.5,-0.03523682
5038.6,-0.03615234
5038.7,-0.03859375
5038.8,-0.03554199
5038.9,-0.03493164
5039,-0.03340576
5039.1,-0.03249023
5039.2,-0.02852295
5039.3,-0.02852295
5039.4,-0.02943848
5039.5,-0.03065918
5039.6,-0.03157471
5039.7,-0.03432129
5039.8,-0.03554199
5039.9,-0.0367627
5040,-0.0367627
5040.1,-0.0379834
5040.2,-0.03828857
5040.3,-0.03828857
5040.4,-0.03737305
5040.5,-0.03737305
5040.6,-0.03767822
5040.7,-0.03767822
5040.8,-0.03889893
5040.9,-0.0379834
5041,-0.0379834
5041.1,-0.03706787
5041.2,-0.03767822
5041.3,-0.03889893
5041.4,-0.0367627
5041.5,-0.0379834
5041.6,-0.03706787
5041.7,-0.03828857
5041.8,-0.0367627
5041.9,-0.03828857
5042,-0.03584717
5042.1,-0.03340576
5042.2,-0.03126953
5042.3,-0.030354
5042.4,-0.02852295
5042.5,-0.0291333
5042.6,-0.03065918
5042.7,-0.03432129
5042.8,-0.03432129
5042.9,-0.03584717
5043,-0.03859375
5043.1,-0.03828857
5043.2,-0.03523682
5043.3,-0.03157471
5043.4,-0.03126953
5043.5,-0.02852295
5043.6,-0.03279541
5043.7,-0.03706787
5043.8,-0.0367627
5043.9,-0.03767822
5044,-0.03432129
5044.1,-0.0291333
5044.2,-0.02943848
5044.3,-0.03371094
5044.4,-0.03523682
5044.5,-0.03828857
5044.6,-0.03889893
5044.7,-0.03584717
5044.8,-0.03706787
5044.9,-0.02943848
5045,-0.03065918
5045.1,-0.03737305
5045.2,-0.03432129
5045.3,-0.03096436
5045.4,-0.03767822
5045.5,-0.03737305
5045.6,-0.02882813
5045.7,-0.0367627
5045.8,-0.03615234
5045.9,-0.03249023
5046,-0.03126953
5046.1,-0.03523682
5046.2,-0.03859375
5046.3,-0.03645752
5046.4,-0.03340576
5046.5,-0.0291333
5046.6,-0.02821777
5046.7,-0.03126953
5046.8,-0.03584717
5046.9,-0.0392041
5047,-0.03828857
5047.1,-0.0367627
5047.2,-0.03615234
5047.3,-0.03371094
5047.4,-0.03218506
5047.5,-0.03187988
5047.6,-0.03187988
5047.7,-0.03004883
5047.8,-0.02974365
5047.9,-0.02974365
5048,-0.03004883
5048.1,-0.03126953
5048.2,-0.03493164
5048.3,-0.03584717
5048.4,-0.03645752
5048.5,-0.03493164
5048.6,-0.03584717
5048.7,-0.03767822
5048.8,-0.03828857
5048.9,-0.03828857
5049,-0.0392041
5049.1,-0.03706787
5049.2,-0.03889893
5049.3,-0.0367627
5049.4,-0.0367627
5049.5,-0.03859375
5049.6,-0.03889893
5049.7,-0.03889893
5049.8,-0.03828857
5049.9,-0.0379834
5050,-0.0379834
5050.1,-0.03767822
5050.2,-0.03767822
5050.3,-0.03615234
5050.4,-0.03401611
5050.5,-0.03065918
5050.6,-0.02974365
5050.7,-0.02852295
5050.8,-0.02943848
5050.9,-0.03218506
5051,-0.03401611
5051.1,-0.03737305
5051.2,-0.03859375
5051.3,-0.03828857
5051.4,-0.03615234
5051.5,-0.03554199
5051.6,-0.03310059
5051.7,-0.02821777
5051.8,-0.03218506
5051.9,-0.03401611
5052,-0.0379834
5052.1,-0.03767822
5052.2,-0.03645752
5052.3,-0.03096436
5052.4,-0.0291333
5052.5,-0.03279541
5052.6,-0.03645752
5052.7,-0.03828857
5052.8,-0.03706787
5052.9,-0.03615234
5053,-0.0392041
5053.1,-0.03859375
5053.2,-0.03554199
5053.3,-0.03157471
5053.4,-0.03126953
5053.5,-0.03737305
5053.6,-0.03279541
5053.7,-0.02943848
5053.8,-0.03950928
5053.9,-0.03371094
5054,-0.02943848
5054.1,-0.03737305
5054.2,-0.03737305
5054.3,-0.03249023
5054.4,-0.03065918
5054.5,-0.03310059
5054.6,-0.03737305
5054.7,-0.03706787
5054.8,-0.03401611
5054.9,-0.03126953
5055,-0.02821777
5055.1,-0.03157471
5055.2,-0.03371094
5055.3,-0.03462646
5055.4,-0.03767822
5055.5,-0.03859375
5055.6,-0.0367627
5055.7,-0.03554199
5055.8,-0.03432129
5055.9,-0.03310059
5056,-0.03187988
5056.1,-0.03249023
5056.2,-0.02882813
5056.3,-0.0291333
5056.4,-0.0279126
5056.5,-0.03157471
5056.6,-0.03096436
5056.7,-0.03340576
5056.8,-0.03371094
5056.9,-0.03523682
5057,-0.03523682
5057.1,-0.03554199
5057.2,-0.03706787
5057.3,-0.03584717
5057.4,-0.03737305
5057.5,-0.03706787
5057.6,-0.03615234
5057.7,-0.03859375
5057.8,-0.0367627
5057.9,-0.0367627
5058,-0.03737305
5058.1,-0.0367627
5058.2,-0.0367627
5058.3,-0.03615234
5058.4,-0.03218506
5058.5,-0.03157471
5058.6,-0.0291333
5058.7,-0.02943848
5058.8,-0.02974365
5058.9,-0.02974365
5059,-0.030354
5059.1,-0.03340576
5059.2,-0.03157471
5059.3,-0.03310059
5059.4,-0.0367627
5059.5,-0.0392041
5059.6,-0.03859375
5059.7,-0.03615234
5059.8,-0.03645752
5059.9,-0.02730225
5060,-0.02974365
5060.1,-0.03096436
5060.2,-0.03401611
5060.3,-0.0379834
5060.4,-0.03706787
5060.5,-0.03737305
5060.6,-0.03187988
5060.7,-0.02760742
5060.8,-0.030354
5060.9,-0.03706787
5061,-0.0392041
5061.1,-0.0379834
5061.2,-0.0392041
5061.3,-0.0367627
5061.4,-0.0367627
5061.5,-0.0367627
5061.6,-0.03249023
5061.7,-0.03126953
5061.8,-0.0367627
5061.9,-0.03615234
5062,-0.02882813
5062.1,-0.03615234
5062.2,-0.03401611
5062.3,-0.03004883
5062.4,-0.03371094
5062.5,-0.03889893
5062.6,-0.03371094
5062.7,-0.02943848
5062.8,-0.03432129
5062.9,-0.0379834
5063,-0.03584717
5063.1,-0.03493164
5063.2,-0.03218506
5063.3,-0.0291333
5063.4,-0.03157471
5063.5,-0.03615234
5063.6,-0.03737305
5063.7,-0.03767822
5063.8,-0.0379834
5063.9,-0.03859375
5064,-0.03584717
5064.1,-0.03432129
5064.2,-0.03126953
5064.3,-0.030354
5064.4,-0.02760742
5064.5,-0.03065918
5064.6,-0.02974365
5064.7,-0.03218506
5064.8,-0.03157471
5064.9,-0.03493164
5065,-0.03401611
5065.1,-0.03584717
5065.2,-0.03706787
5065.3,-0.0367627
5065.4,-0.03859375
5065.5,-0.03645752
5065.6,-0.03828857
5065.7,-0.03889893
5065.8,-0.03706787
5065.9,-0.0379834
5066,-0.03828857
5066.1,-0.03737305
5066.2,-0.03981445
5066.3,-0.03828857
5066.4,-0.03889893
5066.5,-0.0392041
5066.6,-0.0392041
5066.7,-0.03737305
5066.8,-0.03950928
5066.9,-0.03706787
5067,-0.03828857
5067.1,-0.03645752
5067.2,-0.03218506
5067.3,-0.03126953
5067.4,-0.030354
5067.5,-0.02699707
5067.6,-0.03004883
5067.7,-0.03310059
5067.8,-0.03462646
5067.9,-0.03554199
5068,-0.03950928
5068.1,-0.03737305
5068.2,-0.03767822
5068.3,-0.03493164
5068.4,-0.03004883
5068.5,-0.02852295
5068.6,-0.03157471
5068.7,-0.03645752
5068.8,-0.03828857
5068.9,-0.03706787
5069,-0.03737305
5069.1,-0.03126953
5069.2,-0.02882813
5069.3,-0.03218506
5069.4,-0.0367627
5069.5,-0.03706787
5069.6,-0.03767822
5069.7,-0.03706787
5069.8,-0.03462646
5069.9,-0.03065918
5070,-0.03126953
5070.1,-0.03645752
5070.2,-0.03554199
5070.3,-0.02974365
5070.4,-0.0379834
5070.5,-0.03401611
5070.6,-0.03096436
5070.7,-0.03645752
5070.8,-0.03493164
5070.9,-0.03187988
5071,-0.02943848
5071.1,-0.03493164
5071.2,-0.03828857
5071.3,-0.03645752
5071.4,-0.03187988
5071.5,-0.02882813
5071.6,-0.03218506
5071.7,-0.03371094
5071.8,-0.03706787
5071.9,-0.03737305
5072,-0.03706787
5072.1,-0.03584717
5072.2,-0.03401611
5072.3,-0.03096436
5072.4,-0.03004883
5072.5,-0.0291333
5072.6,-0.02852295
5072.7,-0.03218506
5072.8,-0.03279541
5072.9,-0.03523682
5073,-0.0367627
5073.1,-0.0379834
5073.2,-0.0379834
5073.3,-0.03889893
5073.4,-0.04072998
5073.5,-0.03859375
5073.6,-0.03706787
5073.7,-0.03615234
5073.8,-0.03737305
5073.9,-0.03706787
5074,-0.03554199
5074.1,-0.03767822
5074.2,-0.03554199
5074.3,-0.03462646
5074.4,-0.03584717
5074.5,-0.03615234
5074.6,-0.03645752
5074.7,-0.03645752
5074.8,-0.03767822
5074.9,-0.03706787
5075,-0.03706787
5075.1,-0.03706787
5075.2,-0.03981445
5075.3,-0.03767822
5075.4,-0.03767822
5075.5,-0.04011963
5075.6,-0.03645752
5075.7,-0.03432129
5075.8,-0.03096436
5075.9,-0.0279126
5076,-0.0291333
5076.1,-0.03096436
5076.2,-0.03401611
5076.3,-0.03340576
5076.4,-0.03615234
5076.5,-0.03645752
5076.6,-0.03706787
5076.7,-0.03706787
5076.8,-0.03310059
5076.9,-0.03004883
5077,-0.03004883
5077.1,-0.03218506
5077.2,-0.03432129
5077.3,-0.0379834
5077.4,-0.0367627
5077.5,-0.03096436
5077.6,-0.03126953
5077.7,-0.02882813
5077.8,-0.03187988
5077.9,-0.03279541
5078,-0.03310059
5078.1,-0.030354
5078.2,-0.030354
5078.3,-0.03615234
5078.4,-0.03645752
5078.5,-0.03218506
5078.6,-0.03249023
5078.7,-0.03737305
5078.8,-0.03371094
5078.9,-0.03065918
5079,-0.03767822
5079.1,-0.03462646
5079.2,-0.0291333
5079.3,-0.03462646
5079.4,-0.0367627
5079.5,-0.03706787
5079.6,-0.03096436
5079.7,-0.03004883
5079.8,-0.03249023
5079.9,-0.03584717
5080,-0.03706787
5080.1,-0.03767822
5080.2,-0.03615234
5080.3,-0.03462646
5080.4,-0.03279541
5080.5,-0.030354
5080.6,-0.02974365
5080.7,-0.03004883
5080.8,-0.02974365
5080.9,-0.03493164
5081,-0.03584717
5081.1,-0.0379834
5081.2,-0.0392041
5081.3,-0.03828857
5081.4,-0.03767822
5081.5,-0.0379834
5081.6,-0.0367627
5081.7,-0.03523682
5081.8,-0.03645752
5081.9,-0.03462646
5082,-0.03584717
5082.1,-0.03340576
5082.2,-0.03249023
5082.3,-0.03401611
5082.4,-0.03157471
5082.5,-0.03187988
5082.6,-0.03249023
5082.7,-0.03310059
5082.8,-0.03279541
5082.9,-0.03249023
5083,-0.03157471
5083.1,-0.03310059
5083.2,-0.03187988
5083.3,-0.03554199
5083.4,-0.03554199
5083.5,-0.03737305
5083.6,-0.03737305
5083.7,-0.03767822
5083.8,-0.03889893
5083.9,-0.03767822
5084,-0.03950928
5084.1,-0.03859375
5084.2,-0.03737305
5084.3,-0.03462646
5084.4,-0.03096436
5084.5,-0.02882813
5084.6,-0.03004883
5084.7,-0.03065918
5084.8,-0.03401611
5084.9,-0.0379834
5085,-0.03767822
5085.1,-0.03859375
5085.2,-0.03645752
5085.3,-0.0291333
5085.4,-0.02943848
5085.5,-0.03279541
5085.6,-0.03615234
5085.7,-0.0392041
5085.8,-0.03615234
5085.9,-0.03279541
5086,-0.02882813
5086.1,-0.030354
5086.2,-0.02943848
5086.3,-0.03218506
5086.4,-0.03004883
5086.5,-0.02974365
5086.6,-0.03401611
5086.7,-0.0379834
5086.8,-0.03493164
5086.9,-0.0291333
5087,-0.0379834
5087.1,-0.03584717
5087.2,-0.02821777
5087.3,-0.03615234
5087.4,-0.03523682
5087.5,-0.03218506
5087.6,-0.03218506
5087.7,-0.03859375
5087.8,-0.03645752
5087.9,-0.03554199
5088,-0.0291333
5088.1,-0.02974365
5088.2,-0.03462646
5088.3,-0.03828857
5088.4,-0.03828857
5088.5,-0.03706787
5088.6,-0.03340576
5088.7,-0.03126953
5088.8,-0.02882813
5088.9,-0.02852295
5089,-0.03126953
5089.1,-0.03584717
5089.2,-0.03554199
5089.3,-0.0367627
5089.4,-0.03859375
5089.5,-0.0392041
5089.6,-0.03737305
5089.7,-0.0379834
5089.8,-0.0367627
5089.9,-0.03432129
5090,-0.03401611
5090.1,-0.03187988
5090.2,-0.03218506
5090.3,-0.02943848
5090.4,-0.0291333
5090.5,-0.03126953
5090.6,-0.02943848
5090.7,-0.02943848
5090.8,-0.02852295
5090.9,-0.03004883
5091,-0.02882813
5091.1,-0.03065918
5091.2,-0.03096436
5091.3,-0.02974365
5091.4,-0.02974365
5091.5,-0.0279126
5091.6,-0.0279126
5091.7,-0.03065918
5091.8,-0.03004883
5091.9,-0.030354
5092,-0.03126953
5092.1,-0.03004883
5092.2,-0.03279541
5092.3,-0.03584717
5092.4,-0.03493164
5092.5,-0.03706787
5092.6,-0.0404248
5092.7,-0.03828857
5092.8,-0.03706787
5092.9,-0.03493164
5093,-0.03004883
5093.1,-0.02882813
5093.2,-0.030354
5093.3,-0.03096436
5093.4,-0.03462646
5093.5,-0.03706787
5093.6,-0.03828857
5093.7,-0.03584717
5093.8,-0.03401611
5093.9,-0.02882813
5094,-0.030354
5094.1,-0.03462646
5094.2,-0.03737305
5094.3,-0.03767822
5094.4,-0.03493164
5094.5,-0.0367627
5094.6,-0.03523682
5094.7,-0.03584717
5094.8,-0.0367627
5094.9,-0.0367627
5095,-0.03462646
5095.1,-0.02821777
5095.2,-0.03310059
5095.3,-0.03767822
5095.4,-0.03493164
5095.5,-0.02852295
5095.6,-0.03462646
5095.7,-0.03737305
5095.8,-0.03523682
5095.9,-0.03126953
5096,-0.030354
5096.1,-0.03279541
5096.2,-0.0367627
5096.3,-0.03889893
5096.4,-0.0367627
5096.5,-0.03523682
5096.6,-0.03554199
5096.7,-0.03218506
5096.8,-0.03065918
5096.9,-0.02974365
5097,-0.02760742
5097.1,-0.030354
5097.2,-0.03096436
5097.3,-0.03615234
5097.4,-0.0367627
5097.5,-0.03737305
5097.6,-0.03706787
5097.7,-0.03767822
5097.8,-0.03737305
5097.9,-0.03981445
5098,-0.03767822
5098.1,-0.03706787
5098.2,-0.03828857
5098.3,-0.03615234
5098.4,-0.03584717
5098.5,-0.03706787
5098.6,-0.03767822
5098.7,-0.03767822
5098.8,-0.03706787
5098.9,-0.03523682
5099,-0.03493164
5099.1,-0.03615234
5099.2,-0.03737305
5099.3,-0.03859375
5099.4,-0.03615234
5099.5,-0.0367627
5099.6,-0.03706787
5099.7,-0.03889893
5099.8,-0.0379834
5099.9,-0.03859375
5100,-0.03767822
5100.1,-0.0367627
5100.2,-0.03462646
5100.3,-0.03157471
5100.4,-0.03065918
5100.5,-0.03065918
5100.6,-0.03218506
5100.7,-0.03401611
5100.8,-0.03706787
5100.9,-0.03554199
5101,-0.0379834
5101.1,-0.0367627
5101.2,-0.03706787
5101.3,-0.03310059
5101.4,-0.02882813
5101.5,-0.03157471
5101.6,-0.03584717
5101.7,-0.03615234
5101.8,-0.03767822
5101.9,-0.03706787
5102,-0.03065918
5102.1,-0.02821777
5102.2,-0.03493164
5102.3,-0.03737305
5102.4,-0.03706787
5102.5,-0.03523682
5102.6,-0.030354
5102.7,-0.03126953
5102.8,-0.03493164
5102.9,-0.03340576
5103,-0.03615234
5103.1,-0.03249023
5103.2,-0.02974365
5103.3,-0.02974365
5103.4,-0.03828857
5103.5,-0.03767822
5103.6,-0.03279541
5103.7,-0.03096436
5103.8,-0.03554199
5103.9,-0.03340576
5104,-0.03249023
5104.1,-0.03767822
5104.2,-0.03767822
5104.3,-0.03218506
5104.4,-0.02882813
5104.5,-0.03096436
5104.6,-0.03737305
5104.7,-0.0367627
5104.8,-0.0379834
5104.9,-0.03554199
5105,-0.03249023
5105.1,-0.0291333
5105.2,-0.02852295
5105.3,-0.030354
5105.4,-0.03371094
5105.5,-0.03615234
5105.6,-0.03737305
5105.7,-0.03767822
5105.8,-0.03981445
5105.9,-0.03584717
5106,-0.03706787
5106.1,-0.03645752
5106.2,-0.0379834
5106.3,-0.03645752
5106.4,-0.0367627
5106.5,-0.03340576
5106.6,-0.03462646
5106.7,-0.03493164
5106.8,-0.03340576
5106.9,-0.03310059
5107,-0.03310059
5107.1,-0.03310059
5107.2,-0.03401611
5107.3,-0.03187988
5107.4,-0.03401611
5107.5,-0.03371094
5107.6,-0.03432129
5107.7,-0.03371094
5107.8,-0.03584717
5107.9,-0.03401611
5108,-0.03554199
5108.1,-0.0367627
5108.2,-0.03737305
5108.3,-0.03737305
5108.4,-0.03828857
5108.5,-0.03737305
5108.6,-0.03706787
5108.7,-0.03615234
5108.8,-0.03340576
5108.9,-0.03096436
5109,-0.02852295
5109.1,-0.02943848
5109.2,-0.03157471
5109.3,-0.03310059
5109.4,-0.03615234
5109.5,-0.03615234
5109.6,-0.0392041
5109.7,-0.03615234
5109.8,-0.03340576
5109.9,-0.0291333
5110,-0.03004883
5110.1,-0.03310059
5110.2,-0.03645752
5110.3,-0.03828857
5110.4,-0.0379834
5110.5,-0.03065918
5110.6,-0.02943848
5110.7,-0.03371094
5110.8,-0.03523682
5110.9,-0.0392041
5111,-0.03371094
5111.1,-0.02974365
5111.2,-0.02882813
5111.3,-0.02974365
5111.4,-0.03096436
5111.5,-0.03340576
5111.6,-0.03889893
5111.7,-0.03493164
5111.8,-0.030354
5111.9,-0.03187988
5112,-0.03706787
5112.1,-0.03218506
5112.2,-0.03340576
5112.3,-0.03706787
5112.4,-0.03187988
5112.5,-0.03004883
5112.6,-0.03828857
5112.7,-0.03554199
5112.8,-0.02882813
5112.9,-0.03249023
5113,-0.03645752
5113.1,-0.03767822
5113.2,-0.03523682
5113.3,-0.03126953
5113.4,-0.02852295
5113.5,-0.03218506
5113.6,-0.03523682
5113.7,-0.0392041
5113.8,-0.0367627
5113.9,-0.03584717
5114,-0.03584717
5114.1,-0.03371094
5114.2,-0.02974365
5114.3,-0.02943848
5114.4,-0.03126953
5114.5,-0.02882813
5114.6,-0.03249023
5114.7,-0.03706787
5114.8,-0.0367627
5114.9,-0.0379834
5115,-0.03737305
5115.1,-0.03859375
5115.2,-0.03645752
5115.3,-0.0367627
5115.4,-0.0367627
5115.5,-0.03706787
5115.6,-0.03584717
5115.7,-0.03859375
5115.8,-0.03401611
5115.9,-0.03523682
5116,-0.03554199
5116.1,-0.03523682
5116.2,-0.0367627
5116.3,-0.03859375
5116.4,-0.03554199
5116.5,-0.03706787
5116.6,-0.03523682
5116.7,-0.03584717
5116.8,-0.04011963
5116.9,-0.04011963
5117,-0.0404248
5117.1,-0.04011963
5117.2,-0.03645752
5117.3,-0.03584717
5117.4,-0.03310059
5117.5,-0.03096436
5117.6,-0.02943848
5117.7,-0.03187988
5117.8,-0.03004883
5117.9,-0.03126953
5118,-0.03432129
5118.1,-0.03828857
5118.2,-0.0367627
5118.3,-0.04072998
5118.4,-0.03462646
5118.5,-0.03065918
5118.6,-0.02974365
5118.7,-0.030354
5118.8,-0.03432129
5118.9,-0.03950928
5119,-0.0379834
5119.1,-0.0379834
5119.2,-0.0291333
5119.3,-0.030354
5119.4,-0.03126953
5119.5,-0.03401611
5119.6,-0.03462646
5119.7,-0.03249023
5119.8,-0.03065918
5119.9,-0.02882813
5120,-0.03584717
5120.1,-0.03828857
5120.2,-0.03249023
5120.3,-0.03279541
5120.4,-0.0379834
5120.5,-0.03218506
5120.6,-0.03126953
5120.7,-0.03645752
5120.8,-0.03432129
5120.9,-0.02974365
5121,-0.03279541
5121.1,-0.03859375
5121.2,-0.03615234
5121.3,-0.03310059
5121.4,-0.03004883
5121.5,-0.03096436
5121.6,-0.03371094
5121.7,-0.0379834
5121.8,-0.03828857
5121.9,-0.03737305
5122,-0.03432129
5122.1,-0.03249023
5122.2,-0.030354
5122.3,-0.03004883
5122.4,-0.030354
5122.5,-0.02852295
5122.6,-0.03004883
5122.7,-0.03157471
5122.8,-0.03462646
5122.9,-0.03615234
5123,-0.03950928
5123.1,-0.04011963
5123.2,-0.03859375
5123.3,-0.03706787
5123.4,-0.03737305
5123.5,-0.03645752
5123.6,-0.0367627
5123.7,-0.03706787
5123.8,-0.03828857
5123.9,-0.03615234
5124,-0.03554199
5124.1,-0.03310059
5124.2,-0.03615234
5124.3,-0.03554199
5124.4,-0.03584717
5124.5,-0.03828857
5124.6,-0.03523682
5124.7,-0.03462646
5124.8,-0.03523682
5124.9,-0.03523682
5125,-0.03767822
5125.1,-0.03828857
5125.2,-0.03950928
5125.3,-0.03859375
5125.4,-0.03737305
5125.5,-0.03523682
5125.6,-0.03554199
5125.7,-0.03523682
5125.8,-0.03065918
5125.9,-0.03279541
5126,-0.02882813
5126.1,-0.02882813
5126.2,-0.03126953
5126.3,-0.03432129
5126.4,-0.03554199
5126.5,-0.03828857
5126.6,-0.03889893
5126.7,-0.03615234
5126.8,-0.03126953
5126.9,-0.02852295
5127,-0.03004883
5127.1,-0.03401611
5127.2,-0.03645752
5127.3,-0.03889893
5127.4,-0.03706787
5127.5,-0.02974365
5127.6,-0.02821777
5127.7,-0.03218506
5127.8,-0.03554199
5127.9,-0.03584717
5128,-0.03584717
5128.1,-0.03249023
5128.2,-0.02852295
5128.3,-0.03249023
5128.4,-0.03706787
5128.5,-0.03462646
5128.6,-0.03126953
5128.7,-0.03615234
5128.8,-0.03432129
5128.9,-0.0291333
5129,-0.03615234
5129.1,-0.03432129
5129.2,-0.03096436
5129.3,-0.03187988
5129.4,-0.03706787
5129.5,-0.03828857
5129.6,-0.03462646
5129.7,-0.030354
5129.8,-0.0291333
5129.9,-0.03157471
5130,-0.03737305
5130.1,-0.0379834
5130.2,-0.0379834
5130.3,-0.03737305
5130.4,-0.03523682
5130.5,-0.03157471
5130.6,-0.03187988
5130.7,-0.0291333
5130.8,-0.02943848
5130.9,-0.03065918
5131,-0.03249023
5131.1,-0.03401611
5131.2,-0.03523682
5131.3,-0.03737305
5131.4,-0.03706787
5131.5,-0.03706787
5131.6,-0.0392041
5131.7,-0.03859375
5131.8,-0.03737305
5131.9,-0.03523682
5132,-0.03737305
5132.1,-0.0367627
5132.2,-0.03615234
5132.3,-0.03584717
5132.4,-0.03615234
5132.5,-0.03523682
5132.6,-0.03432129
5132.7,-0.03523682
5132.8,-0.03462646
5132.9,-0.03615234
5133,-0.0367627
5133.1,-0.0379834
5133.2,-0.03645752
5133.3,-0.03767822
5133.4,-0.03706787
5133.5,-0.0392041
5133.6,-0.04072998
5133.7,-0.0392041
5133.8,-0.03859375
5133.9,-0.03767822
5134,-0.03462646
5134.1,-0.03340576
5134.2,-0.02943848
5134.3,-0.02943848
5134.4,-0.02974365
5134.5,-0.03310059
5134.6,-0.03371094
5134.7,-0.03706787
5134.8,-0.03767822
5134.9,-0.03737305
5135,-0.03737305
5135.1,-0.03249023
5135.2,-0.02852295
5135.3,-0.03157471
5135.4,-0.03126953
5135.5,-0.03706787
5135.6,-0.03706787
5135.7,-0.03706787
5135.8,-0.030354
5135.9,-0.03096436
5136,-0.03187988
5136.1,-0.03462646
5136.2,-0.03523682
5136.3,-0.03493164
5136.4,-0.03340576
5136.5,-0.03218506
5136.6,-0.03004883
5136.7,-0.03584717
5136.8,-0.03828857
5136.9,-0.03249023
5137,-0.02943848
5137.1,-0.0367627
5137.2,-0.03462646
5137.3,-0.03157471
5137.4,-0.03737305
5137.5,-0.03523682
5137.6,-0.03157471
5137.7,-0.03126953
5137.8,-0.03737305
5137.9,-0.0379834
5138,-0.03462646
5138.1,-0.03310059
5138.2,-0.02821777
5138.3,-0.03157471
5138.4,-0.03523682
5138.5,-0.0392041
5138.6,-0.03859375
5138.7,-0.03645752
5138.8,-0.03462646
5138.9,-0.03432129
5139,-0.03218506
5139.1,-0.03065918
5139.2,-0.03004883
5139.3,-0.0279126
5139.4,-0.030354
5139.5,-0.03249023
5139.6,-0.03218506
5139.7,-0.03401611
5139.8,-0.03706787
5139.9,-0.0367627
5140,-0.03706787
5140.1,-0.03828857
5140.2,-0.03981445
5140.3,-0.03950928
5140.4,-0.0379834
5140.5,-0.0379834
5140.6,-0.0379834
5140.7,-0.0392041
5140.8,-0.03828857
5140.9,-0.03950928
5141,-0.03767822
5141.1,-0.0379834
5141.2,-0.03645752
5141.3,-0.03889893
5141.4,-0.03828857
5141.5,-0.03828857
5141.6,-0.03737305
5141.7,-0.03706787
5141.8,-0.03645752
5141.9,-0.03584717
5142,-0.03432129
5142.1,-0.03279541
5142.2,-0.03310059
5142.3,-0.03004883
5142.4,-0.0291333
5142.5,-0.0291333
5142.6,-0.0291333
5142.7,-0.03126953
5142.8,-0.0367627
5142.9,-0.03767822
5143,-0.03737305
5143.1,-0.03859375
5143.2,-0.03645752
5143.3,-0.03096436
5143.4,-0.02852295
5143.5,-0.03157471
5143.6,-0.03310059
5143.7,-0.03706787
5143.8,-0.0379834
5143.9,-0.03737305
5144,-0.0291333
5144.1,-0.02943848
5144.2,-0.03218506
5144.3,-0.03615234
5144.4,-0.03706787
5144.5,-0.03645752
5144.6,-0.03859375
5144.7,-0.03645752
5144.8,-0.0367627
5144.9,-0.03279541
5145,-0.0291333
5145.1,-0.03523682
5145.2,-0.03523682
5145.3,-0.02943848
5145.4,-0.03493164
5145.5,-0.03706787
5145.6,-0.03126953
5145.7,-0.03523682
5145.8,-0.03828857
5145.9,-0.03401611
5146,-0.02882813
5146.1,-0.03310059
5146.2,-0.03767822
5146.3,-0.03615234
5146.4,-0.03371094
5146.5,-0.02943848
5146.6,-0.03004883
5146.7,-0.03249023
5146.8,-0.03767822
5146.9,-0.0379834
5147,-0.0392041
5147.1,-0.03584717
5147.2,-0.03493164
5147.3,-0.03126953
5147.4,-0.03096436
5147.5,-0.02974365
5147.6,-0.02943848
5147.7,-0.03096436
5147.8,-0.03310059
5147.9,-0.03432129
5148,-0.03615234
5148.1,-0.0367627
5148.2,-0.03828857
5148.3,-0.0379834
5148.4,-0.03828857
5148.5,-0.03706787
5148.6,-0.03645752
5148.7,-0.0367627
5148.8,-0.03737305
5148.9,-0.03493164
5149,-0.03554199
5149.1,-0.03584717
5149.2,-0.03371094
5149.3,-0.03462646
5149.4,-0.03584717
5149.5,-0.03584717
5149.6,-0.03432129
5149.7,-0.03523682
5149.8,-0.03523682
5149.9,-0.03584717
5150,-0.03523682
5150.1,-0.0379834
5150.2,-0.03859375
5150.3,-0.03950928
5150.4,-0.03615234
5150.5,-0.04011963
5150.6,-0.0392041
5150.7,-0.03737305
5150.8,-0.03706787
5150.9,-0.03340576
5151,-0.03096436
5151.1,-0.02943848
5151.2,-0.02852295
5151.3,-0.03126953
5151.4,-0.03462646
5151.5,-0.03645752
5151.6,-0.03767822
5151.7,-0.0392041
5151.8,-0.0367627
5151.9,-0.03065918
5152,-0.03004883
5152.1,-0.03126953
5152.2,-0.03340576
5152.3,-0.03767822
5152.4,-0.0392041
5152.5,-0.03645752
5152.6,-0.03126953
5152.7,-0.02852295
5152.8,-0.02882813
5152.9,-0.03065918
5153,-0.03065918
5153.1,-0.030354
5153.2,-0.030354
5153.3,-0.03462646
5153.4,-0.03706787
5153.5,-0.03432129
5153.6,-0.02882813
5153.7,-0.03889893
5153.8,-0.03432129
5153.9,-0.03126953
5154,-0.0367627
5154.1,-0.03432129
5154.2,-0.03065918
5154.3,-0.03249023
5154.4,-0.0367627
5154.5,-0.03706787
5154.6,-0.03493164
5154.7,-0.02974365
5154.8,-0.030354
5154.9,-0.03615234
5155,-0.03859375
5155.1,-0.03737305
5155.2,-0.03493164
5155.3,-0.03523682
5155.4,-0.03218506
5155.5,-0.03004883
5155.6,-0.02821777
5155.7,-0.03065918
5155.8,-0.03126953
5155.9,-0.03432129
5156,-0.03401611
5156.1,-0.03493164
5156.2,-0.03706787
5156.3,-0.03889893
5156.4,-0.0392041
5156.5,-0.03828857
5156.6,-0.03706787
5156.7,-0.03767822
5156.8,-0.03584717
5156.9,-0.03554199
5157,-0.03523682
5157.1,-0.03523682
5157.2,-0.03310059
5157.3,-0.03554199
5157.4,-0.03432129
5157.5,-0.03340576
5157.6,-0.03310059
5157.7,-0.03310059
5157.8,-0.03462646
5157.9,-0.03401611
5158,-0.03401611
5158.1,-0.03462646
5158.2,-0.03584717
5158.3,-0.03462646
5158.4,-0.03615234
5158.5,-0.03737305
5158.6,-0.03737305
5158.7,-0.03859375
5158.8,-0.03981445
5158.9,-0.03737305
5159,-0.03645752
5159.1,-0.03493164
5159.2,-0.03340576
5159.3,-0.03096436
5159.4,-0.0291333
5159.5,-0.0291333
5159.6,-0.03249023
5159.7,-0.03310059
5159.8,-0.03462646
5159.9,-0.0392041
5160,-0.03737305
5160.1,-0.03615234
5160.2,-0.03310059
5160.3,-0.02882813
5160.4,-0.030354
5160.5,-0.03310059
5160.6,-0.03828857
5160.7,-0.0379834
5160.8,-0.03645752
5160.9,-0.0279126
5161,-0.02974365
5161.1,-0.03096436
5161.2,-0.03126953
5161.3,-0.03371094
5161.4,-0.03187988
5161.5,-0.02882813
5161.6,-0.03218506
5161.7,-0.03828857
5161.8,-0.03401611
5161.9,-0.0279126
5162,-0.03889893
5162.1,-0.03554199
5162.2,-0.03004883
5162.3,-0.03462646
5162.4,-0.03828857
5162.5,-0.03065918
5162.6,-0.02821777
5162.7,-0.03645752
5162.8,-0.03706787
5162.9,-0.03432129
5163,-0.03126953
5163.1,-0.02974365
5163.2,-0.03157471
5163.3,-0.03554199
5163.4,-0.03828857
5163.5,-0.03706787
5163.6,-0.03645752
5163.7,-0.03554199
5163.8,-0.03371094
5163.9,-0.03004883
5164,-0.02882813
5164.1,-0.02974365
5164.2,-0.03126953
5164.3,-0.03523682
5164.4,-0.0367627
5164.5,-0.03584717
5164.6,-0.03828857
5164.7,-0.03706787
5164.8,-0.03767822
5164.9,-0.03706787
5165,-0.0367627
5165.1,-0.03615234
5165.2,-0.0367627
5165.3,-0.03584717
5165.4,-0.03584717
5165.5,-0.03340576
5165.6,-0.03371094
5165.7,-0.03279541
5165.8,-0.03523682
5165.9,-0.03340576
5166,-0.03493164
5166.1,-0.03249023
5166.2,-0.03310059
5166.3,-0.03310059
5166.4,-0.03310059
5166.5,-0.03340576
5166.6,-0.03584717
5166.7,-0.03706787
5166.8,-0.03584717
5166.9,-0.03706787
5167,-0.0392041
5167.1,-0.03737305
5167.2,-0.0379834
5167.3,-0.03981445
5167.4,-0.03828857
5167.5,-0.03523682
5167.6,-0.03310059
5167.7,-0.02974365
5167.8,-0.02943848
5167.9,-0.02943848
5168,-0.03310059
5168.1,-0.03645752
5168.2,-0.03737305
5168.3,-0.03645752
5168.4,-0.03767822
5168.5,-0.03462646
5168.6,-0.03065918
5168.7,-0.02974365
5168.8,-0.03401611
5168.9,-0.03523682
5169,-0.03859375
5169.1,-0.03706787
5169.2,-0.03096436
5169.3,-0.0291333
5169.4,-0.03065918
5169.5,-0.03493164
5169.6,-0.03371094
5169.7,-0.03340576
5169.8,-0.03004883
5169.9,-0.0291333
5170,-0.03493164
5170.1,-0.03737305
5170.2,-0.03432129
5170.3,-0.03004883
5170.4,-0.03737305
5170.5,-0.03432129
5170.6,-0.02882813
5170.7,-0.03889893
5170.8,-0.03584717
5170.9,-0.03157471
5171,-0.030354
5171.1,-0.03584717
5171.2,-0.03615234
5171.3,-0.03584717
5171.4,-0.03279541
5171.5,-0.030354
5171.6,-0.03065918
5171.7,-0.03401611
5171.8,-0.03645752
5171.9,-0.0367627
5172,-0.03737305
5172.1,-0.03767822
5172.2,-0.03371094
5172.3,-0.03340576
5172.4,-0.03126953
5172.5,-0.0291333
5172.6,-0.02669189
5172.7,-0.03065918
5172.8,-0.030354
5172.9,-0.03279541
5173,-0.03065918
5173.1,-0.03401611
5173.2,-0.03523682
5173.3,-0.03645752
5173.4,-0.03645752
5173.5,-0.0392041
5173.6,-0.03706787
5173.7,-0.0379834
5173.8,-0.03828857
5173.9,-0.03767822
5174,-0.0379834
5174.1,-0.03859375
5174.2,-0.03889893
5174.3,-0.04011963
5174.4,-0.03767822
5174.5,-0.03859375
5174.6,-0.03706787
5174.7,-0.03737305
5174.8,-0.03523682
5174.9,-0.03645752
5175,-0.03523682
5175.1,-0.03523682
5175.2,-0.03340576
5175.3,-0.03218506
5175.4,-0.02852295
5175.5,-0.02852295
5175.6,-0.02974365
5175.7,-0.03096436
5175.8,-0.03126953
5175.9,-0.03493164
5176,-0.03615234
5176.1,-0.0379834
5176.2,-0.03554199
5176.3,-0.0392041
5176.4,-0.03493164
5176.5,-0.03157471
5176.6,-0.02882813
5176.7,-0.030354
5176.8,-0.03249023
5176.9,-0.03645752
5177,-0.03767822
5177.1,-0.03737305
5177.2,-0.03401611
5177.3,-0.02882813
5177.4,-0.0291333
5177.5,-0.03401611
5177.6,-0.03706787
5177.7,-0.0392041
5177.8,-0.03645752
5177.9,-0.03493164
5178,-0.03645752
5178.1,-0.03767822
5178.2,-0.03645752
5178.3,-0.03401611
5178.4,-0.03004883
5178.5,-0.03645752
5178.6,-0.03493164
5178.7,-0.02943848
5178.8,-0.03523682
5178.9,-0.0367627
5179,-0.03004883
5179.1,-0.03126953
5179.2,-0.03859375
5179.3,-0.03554199
5179.4,-0.03096436
5179.5,-0.03004883
5179.6,-0.03584717
5179.7,-0.03615234
5179.8,-0.03767822
5179.9,-0.03523682
5180,-0.03187988
5180.1,-0.030354
5180.2,-0.030354
5180.3,-0.03340576
5180.4,-0.03401611
5180.5,-0.03737305
5180.6,-0.0367627
5180.7,-0.03859375
5180.8,-0.0379834
5180.9,-0.03615234
5181,-0.0367627
5181.1,-0.03432129
5181.2,-0.03310059
5181.3,-0.03004883
5181.4,-0.03157471
5181.5,-0.02943848
5181.6,-0.0291333
5181.7,-0.03065918
5181.8,-0.02852295
5181.9,-0.0279126
5182,-0.02882813
5182.1,-0.0291333
5182.2,-0.03096436
5182.3,-0.03065918
5182.4,-0.03157471
5182.5,-0.03065918
5182.6,-0.030354
5182.7,-0.02943848
5182.8,-0.03187988
5182.9,-0.030354
5183,-0.030354
5183.1,-0.03157471
5183.2,-0.0291333
5183.3,-0.02821777
5183.4,-0.02943848
5183.5,-0.03004883
5183.6,-0.03126953
5183.7,-0.03371094
5183.8,-0.03493164
5183.9,-0.03523682
5184,-0.0367627
5184.1,-0.03615234
5184.2,-0.03767822
5184.3,-0.03889893
5184.4,-0.0367627
5184.5,-0.03706787
5184.6,-0.03249023
5184.7,-0.02882813
5184.8,-0.02943848
5184.9,-0.03187988
5185,-0.03554199
5185.1,-0.0379834
5185.2,-0.0379834
5185.3,-0.03706787
5185.4,-0.03096436
5185.5,-0.02821777
5185.6,-0.03126953
5185.7,-0.03645752
5185.8,-0.03767822
5185.9,-0.03828857
5186,-0.03371094
5186.1,-0.02974365
5186.2,-0.02821777
5186.3,-0.02882813
5186.4,-0.0291333
5186.5,-0.03096436
5186.6,-0.03706787
5186.7,-0.03737305
5186.8,-0.03371094
5186.9,-0.0291333
5187,-0.03737305
5187.1,-0.03432129
5187.2,-0.03004883
5187.3,-0.03706787
5187.4,-0.03737305
5187.5,-0.030354
5187.6,-0.03462646
5187.7,-0.03767822
5187.8,-0.03615234
5187.9,-0.03249023
5188,-0.03004883
5188.1,-0.03096436
5188.2,-0.0392041
5188.3,-0.0392041
5188.4,-0.03523682
5188.5,-0.03737305
5188.6,-0.03187988
5188.7,-0.02974365
5188.8,-0.0291333
5188.9,-0.0291333
5189,-0.03126953
5189.1,-0.03249023
5189.2,-0.03767822
5189.3,-0.03645752
5189.4,-0.03828857
5189.5,-0.0379834
5189.6,-0.03828857
5189.7,-0.03523682
5189.8,-0.03645752
5189.9,-0.03767822
5190,-0.03554199
5190.1,-0.03615234
5190.2,-0.03462646
5190.3,-0.03340576
5190.4,-0.03340576
5190.5,-0.03218506
5190.6,-0.03279541
5190.7,-0.03218506
5190.8,-0.03126953
5190.9,-0.03065918
5191,-0.03187988
5191.1,-0.03126953
5191.2,-0.03218506
5191.3,-0.03371094
5191.4,-0.03340576
5191.5,-0.03218506
5191.6,-0.03371094
5191.7,-0.03462646
5191.8,-0.03432129
5191.9,-0.03706787
5192,-0.0367627
5192.1,-0.03767822
5192.2,-0.03950928
5192.3,-0.03859375
5192.4,-0.0379834
5192.5,-0.03706787
5192.6,-0.03126953
5192.7,-0.03004883
5192.8,-0.0291333
5192.9,-0.02882813
5193,-0.03249023
5193.1,-0.03432129
5193.2,-0.03767822
5193.3,-0.0379834
5193.4,-0.03645752
5193.5,-0.03523682
5193.6,-0.03065918
5193.7,-0.02882813
5193.8,-0.03157471
5193.9,-0.0367627
5194,-0.03889893
5194.1,-0.03767822
5194.2,-0.03187988
5194.3,-0.02852295
5194.4,-0.02974365
5194.5,-0.03310059
5194.6,-0.03462646
5194.7,-0.03126953
5194.8,-0.02852295
5194.9,-0.0291333
5195,-0.03737305
5195.1,-0.03767822
5195.2,-0.03126953
5195.3,-0.03493164
5195.4,-0.03645752
5195.5,-0.02943848
5195.6,-0.03371094
5195.7,-0.03859375
5195.8,-0.03279541
5195.9,-0.030354
5196,-0.03706787
5196.1,-0.03767822
5196.2,-0.03462646
5196.3,-0.03187988
5196.4,-0.0291333
5196.5,-0.03371094
5196.6,-0.03645752
5196.7,-0.03859375
5196.8,-0.03554199
5196.9,-0.03462646
5197,-0.03462646
5197.1,-0.030354
5197.2,-0.02943848
5197.3,-0.030354
5197.4,-0.03126953
5197.5,-0.03340576
5197.6,-0.03645752
5197.7,-0.03767822
5197.8,-0.03737305
5197.9,-0.03828857
5198,-0.03950928
5198.1,-0.03889893
5198.2,-0.0367627
5198.3,-0.03584717
5198.4,-0.03584717
5198.5,-0.03249023
5198.6,-0.03310059
5198.7,-0.030354
5198.8,-0.03310059
5198.9,-0.03065918
5199,-0.02943848
5199.1,-0.03004883
5199.2,-0.03004883
5199.3,-0.02821777
5199.4,-0.02882813
5199.5,-0.03157471
5199.6,-0.030354
5199.7,-0.030354
5199.8,-0.03126953
5199.9,-0.03126953
5200,-0.03187988
5200.1,-0.03279541
5200.2,-0.03462646
5200.3,-0.03584717
5200.4,-0.03828857
5200.5,-0.03493164
5200.6,-0.03706787
5200.7,-0.03828857
5200.8,-0.0392041
5200.9,-0.03584717
5201,-0.03645752
5201.1,-0.03157471
5201.2,-0.030354
5201.3,-0.02852295
5201.4,-0.030354
5201.5,-0.03279541
5201.6,-0.03645752
5201.7,-0.03859375
5201.8,-0.0404248
5201.9,-0.03737305
5202,-0.03462646
5202.1,-0.03187988
5202.2,-0.03004883
5202.3,-0.03493164
5202.4,-0.03950928
5202.5,-0.03615234
5202.6,-0.03249023
5202.7,-0.02669189
5202.8,-0.02577637
5202.9,-0.02547119
5203,-0.02486084
5203.1,-0.02760742
5203.2,-0.02974365
5203.3,-0.03401611
5203.4,-0.03249023
5203.5,-0.04866455
5203.6,-0.05019043
5203.7,-0.05568359
5203.8,-0.0492749
5203.9,-0.05171631
5204,-0.05568359
5204.1,-0.05110596
5204.2,-0.0492749
5204.3,-0.05293701
5204.4,-0.05659912
5204.5,-0.07338379
5204.6,-0.07155273
5204.7,-0.06666992
5204.8,-0.07155273
5204.9,-0.07429932
5205,-0.0758252
5205.1,-0.07521484
5205.2,-0.07185791
5205.3,-0.07002686
5205.4,-0.06880615
5205.5,-0.06178711
5205.6,-0.06331299
5205.7,-0.06392334
5205.8,-0.06636475
5205.9,-0.06850098
5206,-0.07094238
5206.1,-0.07033203
5206.2,-0.07246826
5206.3,-0.07033203
5206.4,-0.07033203
5206.5,-0.07216309
5206.6,-0.07124756
5206.7,-0.07185791
5206.8,-0.07155273
5206.9,-0.07094238
5207,-0.06850098
5207.1,-0.06789063
5207.2,-0.06880615
5207.3,-0.06880615
5207.4,-0.06911133
5207.5,-0.06666992
5207.6,-0.0669751
5207.7,-0.06758545
5207.8,-0.06514404
5207.9,-0.06728027
5208,-0.06728027
5208.1,-0.06728027
5208.2,-0.0694165
5208.3,-0.06880615
5208.4,-0.07002686
5208.5,-0.07155273
5208.6,-0.07277344
5208.7,-0.07246826
5208.8,-0.07490967
5208.9,-0.07246826
5209,-0.07307861
5209.1,-0.07216309
5209.2,-0.06972168
5209.3,-0.06728027
5209.4,-0.06666992
5209.5,-0.06300781
5209.6,-0.06666992
5209.7,-0.06758545
5209.8,-0.06972168
5209.9,-0.07185791
5210,-0.07368896
5210.1,-0.07185791
5210.2,-0.06666992
5210.3,-0.06453369
5210.4,-0.06514404
5210.5,-0.06728027
5210.6,-0.07216309
5210.7,-0.07368896
5210.8,-0.07033203
5210.9,-0.06605957
5211,-0.06483887
5211.1,-0.06789063
5211.2,-0.06880615
5211.3,-0.0681958
5211.4,-0.06636475
5211.5,-0.06422852
5211.6,-0.06575439
5211.7,-0.07399414
5211.8,-0.07033203
5211.9,-0.06575439
5212,-0.07033203
5212.1,-0.07216309
5212.2,-0.06392334
5212.3,-0.07063721
5212.4,-0.07338379
5212.5,-0.0669751
5212.6,-0.06422852
5212.7,-0.07124756
5212.8,-0.07246826
5212.9,-0.06911133
5213,-0.06544922
5213.1,-0.06453369
5213.2,-0.06758545
5213.3,-0.07155273
5213.4,-0.07277344
5213.5,-0.07277344
5213.6,-0.06972168
5213.7,-0.07002686
5213.8,-0.06666992
5213.9,-0.06605957
5214,-0.06453369
5214.1,-0.06514404
5214.2,-0.06728027
5214.3,-0.07033203
5214.4,-0.07094238
5214.5,-0.07277344
5214.6,-0.07216309
5214.7,-0.07368896
5214.8,-0.07277344
5214.9,-0.07216309
5215,-0.07307861
5215.1,-0.07033203
5215.2,-0.07033203
5215.3,-0.07094238
5215.4,-0.0694165
5215.5,-0.06789063
5215.6,-0.06880615
5215.7,-0.06850098
5215.8,-0.06728027
5215.9,-0.06789063
5216,-0.0669751
5216.1,-0.06728027
5216.2,-0.06880615
5216.3,-0.07002686
5216.4,-0.06911133
5216.5,-0.06850098
5216.6,-0.07124756
5216.7,-0.07063721
5216.8,-0.07307861
5216.9,-0.07246826
5217,-0.07521484
5217.1,-0.07521484
5217.2,-0.07338379
5217.3,-0.07368896
5217.4,-0.07094238
5217.5,-0.0681958
5217.6,-0.06544922
5217.7,-0.06483887
5217.8,-0.06636475
5217.9,-0.06666992
5218,-0.06911133
5218.1,-0.07155273
5218.2,-0.07277344
5218.3,-0.07399414
5218.4,-0.07124756
5218.5,-0.0669751
5218.6,-0.06422852
5218.7,-0.06514404
5218.8,-0.07124756
5218.9,-0.07246826
5219,-0.07399414
5219.1,-0.06850098
5219.2,-0.06575439
5219.3,-0.06605957
5219.4,-0.06758545
5219.5,-0.07033203
5219.6,-0.07155273
5219.7,-0.07063721
5219.8,-0.06911133
5219.9,-0.0694165
5220,-0.06483887
5220.1,-0.07124756
5220.2,-0.07368896
5220.3,-0.06666992
5220.4,-0.0669751
5220.5,-0.07063721
5220.6,-0.07002686
5220.7,-0.06575439
5220.8,-0.07094238
5220.9,-0.07094238
5221,-0.06636475
5221.1,-0.06605957
5221.2,-0.07124756
5221.3,-0.07307861
5221.4,-0.07002686
5221.5,-0.06850098
5221.6,-0.06392334
5221.7,-0.06483887
5221.8,-0.06666992
5221.9,-0.07094238
5222,-0.07307861
5222.1,-0.07338379
5222.2,-0.07094238
5222.3,-0.06972168
5222.4,-0.07094238
5222.5,-0.07002686
5222.6,-0.0681958
5222.7,-0.0669751
5222.8,-0.06514404
5222.9,-0.06453369
5223,-0.06270264
5223.1,-0.06453369
5223.2,-0.06575439
5223.3,-0.06666992
5223.4,-0.06636475
5223.5,-0.06666992
5223.6,-0.06728027
5223.7,-0.06880615
5223.8,-0.06880615
5223.9,-0.07002686
5224,-0.07094238
5224.1,-0.0694165
5224.2,-0.07094238
5224.3,-0.07002686
5224.4,-0.0681958
5224.5,-0.06850098
5224.6,-0.06972168
5224.7,-0.0669751
5224.8,-0.0669751
5224.9,-0.06728027
5225,-0.06544922
5225.1,-0.06361816
5225.2,-0.06422852
5225.3,-0.06544922
5225.4,-0.06544922
5225.5,-0.06666992
5225.6,-0.0681958
5225.7,-0.07002686
5225.8,-0.07185791
5225.9,-0.07277344
5226,-0.07460449
5226.1,-0.07216309
5226.2,-0.07033203
5226.3,-0.06544922
5226.4,-0.06514404
5226.5,-0.06270264
5226.6,-0.0681958
5226.7,-0.06880615
5226.8,-0.07399414
5226.9,-0.07338379
5227,-0.07002686
5227.1,-0.06605957
5227.2,-0.06453369
5227.3,-0.06575439
5227.4,-0.07155273
5227.5,-0.07521484
5227.6,-0.07216309
5227.7,-0.06636475
5227.8,-0.06331299
5227.9,-0.06270264
5228,-0.06514404
5228.1,-0.06636475
5228.2,-0.07124756
5228.3,-0.07368896
5228.4,-0.07155273
5228.5,-0.06514404
5228.6,-0.07063721
5228.7,-0.07033203
5228.8,-0.06483887
5228.9,-0.07185791
5229,-0.07124756
5229.1,-0.06514404
5229.2,-0.06758545
5229.3,-0.07216309
5229.4,-0.06972168
5229.5,-0.0669751
5229.6,-0.06392334
5229.7,-0.06911133
5229.8,-0.07124756
5229.9,-0.07368896
5230,-0.07185791
5230.1,-0.0681958
5230.2,-0.06728027
5230.3,-0.06544922
5230.4,-0.06422852
5230.5,-0.0669751
5230.6,-0.06911133
5230.7,-0.07246826
5230.8,-0.07307861
5230.9,-0.07429932
5231,-0.07185791
5231.1,-0.07124756
5231.2,-0.07094238
5231.3,-0.06911133
5231.4,-0.06880615
5231.5,-0.06666992
5231.6,-0.06575439
5231.7,-0.06544922
5231.8,-0.06514404
5231.9,-0.06422852
5232,-0.06392334
5232.1,-0.06453369
5232.2,-0.06483887
5232.3,-0.06605957
5232.4,-0.06514404
5232.5,-0.06666992
5232.6,-0.06575439
5232.7,-0.06605957
5232.8,-0.06666992
5232.9,-0.06666992
5233,-0.06636475
5233.1,-0.06758545
5233.2,-0.06483887
5233.3,-0.06605957
5233.4,-0.06544922
5233.5,-0.06483887
5233.6,-0.06422852
5233.7,-0.06483887
5233.8,-0.06605957
5233.9,-0.06728027
5234,-0.06850098
5234.1,-0.07033203
5234.2,-0.07307861
5234.3,-0.07338379
5234.4,-0.07277344
5234.5,-0.07490967
5234.6,-0.07094238
5234.7,-0.07002686
5234.8,-0.0669751
5234.9,-0.06422852
5235,-0.06361816
5235.1,-0.06850098
5235.2,-0.07124756
5235.3,-0.07216309
5235.4,-0.07307861
5235.5,-0.07094238
5235.6,-0.06483887
5235.7,-0.06422852
5235.8,-0.07002686
5235.9,-0.07124756
5236,-0.07429932
5236.1,-0.07216309
5236.2,-0.07063721
5236.3,-0.07063721
5236.4,-0.07063721
5236.5,-0.07277344
5236.6,-0.07399414
5236.7,-0.07063721
5236.8,-0.06361816
5236.9,-0.07002686
5237,-0.07277344
5237.1,-0.06666992
5237.2,-0.0694165
5237.3,-0.07185791
5237.4,-0.0681958
5237.5,-0.06605957
5237.6,-0.07094238
5237.7,-0.07216309
5237.8,-0.06911133
5237.9,-0.06453369
5238,-0.06789063
5238.1,-0.07155273
5238.2,-0.07429932
5238.3,-0.07185791
5238.4,-0.07063721
5238.5,-0.06728027
5238.6,-0.06636475
5238.7,-0.06300781
5238.8,-0.06575439
5238.9,-0.06758545
5239,-0.07033203
5239.1,-0.07033203
5239.2,-0.07338379
5239.3,-0.07277344
5239.4,-0.07155273
5239.5,-0.07185791
5239.6,-0.07277344
5239.7,-0.07063721
5239.8,-0.07002686
5239.9,-0.07124756
5240,-0.06911133
5240.1,-0.06880615
5240.2,-0.06850098
5240.3,-0.06972168
5240.4,-0.06789063
5240.5,-0.06575439
5240.6,-0.06575439
5240.7,-0.06636475
5240.8,-0.06544922
5240.9,-0.06758545
5241,-0.06728027
5241.1,-0.06605957
5241.2,-0.06544922
5241.3,-0.0669751
5241.4,-0.06850098
5241.5,-0.06666992
5241.6,-0.0669751
5241.7,-0.06972168
5241.8,-0.0694165
5241.9,-0.07033203
5242,-0.07277344
5242.1,-0.07307861
5242.2,-0.07338379
5242.3,-0.07216309
5242.4,-0.07216309
5242.5,-0.07063721
5242.6,-0.06605957
5242.7,-0.06636475
5242.8,-0.06483887
5242.9,-0.06422852
5243,-0.0669751
5243.1,-0.07124756
5243.2,-0.07155273
5243.3,-0.07246826
5243.4,-0.07124756
5243.5,-0.06911133
5243.6,-0.06483887
5243.7,-0.06392334
5243.8,-0.06911133
5243.9,-0.07033203
5244,-0.07277344
5244.1,-0.07216309
5244.2,-0.06575439
5244.3,-0.06514404
5244.4,-0.06636475
5244.5,-0.06911133
5244.6,-0.07002686
5244.7,-0.06911133
5244.8,-0.06972168
5244.9,-0.06544922
5245,-0.06880615
5245.1,-0.07338379
5245.2,-0.0694165
5245.3,-0.06361816
5245.4,-0.07185791
5245.5,-0.07094238
5245.6,-0.06514404
5245.7,-0.07124756
5245.8,-0.07185791
5245.9,-0.06666992
5246,-0.06514404
5246.1,-0.07094238
5246.2,-0.07307861
5246.3,-0.07155273
5246.4,-0.06911133
5246.5,-0.06422852
5246.6,-0.06483887
5246.7,-0.06850098
5246.8,-0.07185791
5246.9,-0.07399414
5247,-0.07338379
5247.1,-0.07338379
5247.2,-0.0694165
5247.3,-0.06880615
5247.4,-0.06636475
5247.5,-0.06422852
5247.6,-0.06300781
5247.7,-0.06422852
5247.8,-0.06666992
5247.9,-0.0681958
5248,-0.07002686
5248.1,-0.06972168
5248.2,-0.07124756
5248.3,-0.07246826
5248.4,-0.07277344
5248.5,-0.07277344
5248.6,-0.07307861
5248.7,-0.07368896
5248.8,-0.07307861
5248.9,-0.07307861
5249,-0.07277344
5249.1,-0.07368896
5249.2,-0.07307861
5249.3,-0.07124756
5249.4,-0.07277344
5249.5,-0.07246826
5249.6,-0.07307861
5249.7,-0.07368896
5249.8,-0.07429932
5249.9,-0.07368896
5250,-0.07307861
5250.1,-0.07277344
5250.2,-0.07399414
5250.3,-0.07277344
5250.4,-0.07216309
5250.5,-0.07094238
5250.6,-0.06728027
5250.7,-0.06636475
5250.8,-0.06331299
5250.9,-0.06361816
5251,-0.06544922
5251.1,-0.06972168
5251.2,-0.07063721
5251.3,-0.07399414
5251.4,-0.07277344
5251.5,-0.07246826
5251.6,-0.07094238
5251.7,-0.06514404
5251.8,-0.06514404
5251.9,-0.06605957
5252,-0.07002686
5252.1,-0.07216309
5252.2,-0.07368896
5252.3,-0.07216309
5252.4,-0.06483887
5252.5,-0.06361816
5252.6,-0.06728027
5252.7,-0.07155273
5252.8,-0.07399414
5252.9,-0.07307861
5253,-0.07460449
5253.1,-0.07307861
5253.2,-0.07155273
5253.3,-0.06575439
5253.4,-0.06453369
5253.5,-0.07155273
5253.6,-0.07307861
5253.7,-0.06453369
5253.8,-0.07063721
5253.9,-0.07094238
5254,-0.06605957
5254.1,-0.06789063
5254.2,-0.07277344
5254.3,-0.07216309
5254.4,-0.06605957
5254.5,-0.06544922
5254.6,-0.07094238
5254.7,-0.07216309
5254.8,-0.07185791
5254.9,-0.07033203
5255,-0.0669751
5255.1,-0.06483887
5255.2,-0.06392334
5255.3,-0.06666992
5255.4,-0.06972168
5255.5,-0.07124756
5255.6,-0.07277344
5255.7,-0.07277344
5255.8,-0.07399414
5255.9,-0.07124756
5256,-0.07124756
5256.1,-0.06758545
5256.2,-0.07094238
5256.3,-0.06789063
5256.4,-0.06758545
5256.5,-0.06544922
5256.6,-0.06636475
5256.7,-0.06453369
5256.8,-0.06514404
5256.9,-0.06483887
5257,-0.06453369
5257.1,-0.06422852
5257.2,-0.06453369
5257.3,-0.06514404
5257.4,-0.06514404
5257.5,-0.06270264
5257.6,-0.06331299
5257.7,-0.06453369
5257.8,-0.06514404
5257.9,-0.06392334
5258,-0.06331299
5258.1,-0.06331299
5258.2,-0.06422852
5258.3,-0.06636475
5258.4,-0.06666992
5258.5,-0.06789063
5258.6,-0.0694165
5258.7,-0.07063721
5258.8,-0.07124756
5258.9,-0.07155273
5259,-0.07429932
5259.1,-0.07338379
5259.2,-0.07307861
5259.3,-0.07094238
5259.4,-0.0681958
5259.5,-0.06148193
5259.6,-0.06361816
5259.7,-0.06666992
5259.8,-0.06850098
5259.9,-0.07002686
5260,-0.07460449
5260.1,-0.07368896
5260.2,-0.0694165
5260.3,-0.06483887
5260.4,-0.06300781
5260.5,-0.0669751
5260.6,-0.07216309
5260.7,-0.07460449
5260.8,-0.07124756
5260.9,-0.06453369
5261,-0.06392334
5261.1,-0.06666992
5261.2,-0.07002686
5261.3,-0.07002686
5261.4,-0.06850098
5261.5,-0.06575439
5261.6,-0.06422852
5261.7,-0.07063721
5261.8,-0.07155273
5261.9,-0.06605957
5262,-0.06972168
5262.1,-0.07277344
5262.2,-0.06575439
5262.3,-0.06911133
5262.4,-0.07216309
5262.5,-0.06758545
5262.6,-0.06575439
5262.7,-0.07033203
5262.8,-0.07460449
5262.9,-0.07063721
5263,-0.06789063
5263.1,-0.06422852
5263.2,-0.06392334
5263.3,-0.06972168
5263.4,-0.07338379
5263.5,-0.07307861
5263.6,-0.07216309
5263.7,-0.07094238
5263.8,-0.06880615
5263.9,-0.06636475
5264,-0.06453369
5264.1,-0.06361816
5264.2,-0.06636475
5264.3,-0.06850098
5264.4,-0.0669751
5264.5,-0.07002686
5264.6,-0.07063721
5264.7,-0.07155273
5264.8,-0.07246826
5264.9,-0.07429932
5265,-0.07246826
5265.1,-0.07277344
5265.2,-0.07094238
5265.3,-0.07277344
5265.4,-0.07246826
5265.5,-0.07124756
5265.6,-0.07033203
5265.7,-0.07094238
5265.8,-0.07124756
5265.9,-0.07155273
5266,-0.06972168
5266.1,-0.07002686
5266.2,-0.07033203
5266.3,-0.07216309
5266.4,-0.07063721
5266.5,-0.07277344
5266.6,-0.07277344
5266.7,-0.07124756
5266.8,-0.07338379
5266.9,-0.07216309
5267,-0.07246826
5267.1,-0.07552002
5267.2,-0.07399414
5267.3,-0.07216309
5267.4,-0.07124756
5267.5,-0.0669751
5267.6,-0.06514404
5267.7,-0.06514404
5267.8,-0.06392334
5267.9,-0.06666992
5268,-0.07063721
5268.1,-0.07124756
5268.2,-0.07521484
5268.3,-0.07399414
5268.4,-0.0694165
5268.5,-0.06636475
5268.6,-0.06575439
5268.7,-0.06453369
5268.8,-0.0681958
5268.9,-0.07368896
5269,-0.07277344
5269.1,-0.07033203
5269.2,-0.06483887
5269.3,-0.06514404
5269.4,-0.06850098
5269.5,-0.06911133
5269.6,-0.07033203
5269.7,-0.07185791
5269.8,-0.0669751
5269.9,-0.06666992
5270,-0.06483887
5270.1,-0.07307861
5270.2,-0.07124756
5270.3,-0.06575439
5270.4,-0.07002686
5270.5,-0.07002686
5270.6,-0.06636475
5270.7,-0.07094238
5270.8,-0.07033203
5270.9,-0.06972168
5271,-0.06361816
5271.1,-0.07002686
5271.2,-0.07277344
5271.3,-0.07063721
5271.4,-0.06789063
5271.5,-0.06544922
5271.6,-0.06453369
5271.7,-0.07002686
5271.8,-0.07124756
5271.9,-0.07368896
5272,-0.07185791
5272.1,-0.07033203
5272.2,-0.06850098
5272.3,-0.06728027
5272.4,-0.06300781
5272.5,-0.06575439
5272.6,-0.06453369
5272.7,-0.06605957
5272.8,-0.06666992
5272.9,-0.07246826
5273,-0.07155273
5273.1,-0.07155273
5273.2,-0.07124756
5273.3,-0.07368896
5273.4,-0.07490967
5273.5,-0.07368896
5273.6,-0.07429932
5273.7,-0.07094238
5273.8,-0.07124756
5273.9,-0.07094238
5274,-0.07124756
5274.1,-0.07216309
5274.2,-0.07094238
5274.3,-0.07277344
5274.4,-0.0694165
5274.5,-0.07002686
5274.6,-0.07063721
5274.7,-0.07124756
5274.8,-0.07155273
5274.9,-0.07277344
5275,-0.07368896
5275.1,-0.07338379
5275.2,-0.07094238
5275.3,-0.07246826
5275.4,-0.07216309
5275.5,-0.07307861
5275.6,-0.07216309
5275.7,-0.07246826
5275.8,-0.06666992
5275.9,-0.06483887
5276,-0.06209229
5276.1,-0.06483887
5276.2,-0.06575439
5276.3,-0.06911133
5276.4,-0.07124756
5276.5,-0.07246826
5276.6,-0.07307861
5276.7,-0.07155273
5276.8,-0.0694165
5276.9,-0.06453369
5277,-0.06422852
5277.1,-0.06789063
5277.2,-0.07002686
5277.3,-0.07155273
5277.4,-0.07277344
5277.5,-0.06880615
5277.6,-0.06361816
5277.7,-0.06331299
5277.8,-0.0669751
5277.9,-0.06850098
5278,-0.0681958
5278.1,-0.06789063
5278.2,-0.06544922
5278.3,-0.06605957
5278.4,-0.07216309
5278.5,-0.07002686
5278.6,-0.06544922
5278.7,-0.07185791
5278.8,-0.07094238
5278.9,-0.06361816
5279,-0.07094238
5279.1,-0.07277344
5279.2,-0.06605957
5279.3,-0.06453369
5279.4,-0.07307861
5279.5,-0.07094238
5279.6,-0.06911133
5279.7,-0.06666992
5279.8,-0.06453369
5279.9,-0.0694165
5280,-0.07185791
5280.1,-0.07338379
5280.2,-0.07094238
5280.3,-0.07002686
5280.4,-0.06850098
5280.5,-0.06666992
5280.6,-0.06453369
5280.7,-0.06453369
5280.8,-0.06605957
5280.9,-0.06728027
5281,-0.0694165
5281.1,-0.07094238
5281.2,-0.07399414
5281.3,-0.07338379
5281.4,-0.07368896
5281.5,-0.07246826
5281.6,-0.07155273
5281.7,-0.07033203
5281.8,-0.07124756
5281.9,-0.06972168
5282,-0.07063721
5282.1,-0.06911133
5282.2,-0.06789063
5282.3,-0.06728027
5282.4,-0.06666992
5282.5,-0.0681958
5282.6,-0.06758545
5282.7,-0.06728027
5282.8,-0.06850098
5282.9,-0.06789063
5283,-0.06544922
5283.1,-0.0681958
5283.2,-0.06789063
5283.3,-0.06972168
5283.4,-0.06758545
5283.5,-0.07063721
5283.6,-0.07155273
5283.7,-0.07246826
5283.8,-0.07185791
5283.9,-0.07429932
5284,-0.07338379
5284.1,-0.07307861
5284.2,-0.07216309
5284.3,-0.07094238
5284.4,-0.06636475
5284.5,-0.06422852
5284.6,-0.06544922
5284.7,-0.06636475
5284.8,-0.0694165
5284.9,-0.07033203
5285,-0.07277344
5285.1,-0.07399414
5285.2,-0.07185791
5285.3,-0.0669751
5285.4,-0.06605957
5285.5,-0.06544922
5285.6,-0.06911133
5285.7,-0.07246826
5285.8,-0.07490967
5285.9,-0.06911133
5286,-0.06544922
5286.1,-0.06361816
5286.2,-0.06514404
5286.3,-0.06514404
5286.4,-0.06514404
5286.5,-0.06392334
5286.6,-0.06789063
5286.7,-0.07185791
5286.8,-0.0694165
5286.9,-0.06392334
5287,-0.07185791
5287.1,-0.07185791
5287.2,-0.06575439
5287.3,-0.0681958
5287.4,-0.07155273
5287.5,-0.06605957
5287.6,-0.06483887
5287.7,-0.07124756
5287.8,-0.07185791
5287.9,-0.07094238
5288,-0.06514404
5288.1,-0.06453369
5288.2,-0.06789063
5288.3,-0.07124756
5288.4,-0.07246826
5288.5,-0.07307861
5288.6,-0.07185791
5288.7,-0.06789063
5288.8,-0.06636475
5288.9,-0.06544922
5289,-0.06392334
5289.1,-0.06422852
5289.2,-0.06605957
5289.3,-0.07063721
5289.4,-0.07277344
5289.5,-0.07124756
5289.6,-0.07246826
5289.7,-0.07368896
5289.8,-0.07429932
5289.9,-0.07246826
5290,-0.07460449
5290.1,-0.07185791
5290.2,-0.0694165
5290.3,-0.07094238
5290.4,-0.07063721
5290.5,-0.07124756
5290.6,-0.0694165
5290.7,-0.06972168
5290.8,-0.0694165
5290.9,-0.06850098
5291,-0.06789063
5291.1,-0.07124756
5291.2,-0.07002686
5291.3,-0.07002686
5291.4,-0.07216309
5291.5,-0.06972168
5291.6,-0.07063721
5291.7,-0.07185791
5291.8,-0.07216309
5291.9,-0.07246826
5292,-0.07307861
5292.1,-0.07277344
5292.2,-0.07307861
5292.3,-0.07063721
5292.4,-0.06911133
5292.5,-0.0681958
5292.6,-0.06544922
5292.7,-0.06270264
5292.8,-0.06544922
5292.9,-0.0681958
5293,-0.06789063
5293.1,-0.07216309
5293.2,-0.07338379
5293.3,-0.07399414
5293.4,-0.07216309
5293.5,-0.06514404
5293.6,-0.06575439
5293.7,-0.06514404
5293.8,-0.06880615
5293.9,-0.07277344
5294,-0.07368896
5294.1,-0.07033203
5294.2,-0.06514404
5294.3,-0.06544922
5294.4,-0.06666992
5294.5,-0.06972168
5294.6,-0.07002686
5294.7,-0.07063721
5294.8,-0.0669751
5294.9,-0.06483887
5295,-0.06728027
5295.1,-0.07246826
5295.2,-0.07094238
5295.3,-0.06453369
5295.4,-0.07185791
5295.5,-0.07033203
5295.6,-0.06422852
5295.7,-0.07033203
5295.8,-0.07124756
5295.9,-0.06666992
5296,-0.06575439
5296.1,-0.07155273
5296.2,-0.07277344
5296.3,-0.06850098
5296.4,-0.06666992
5296.5,-0.06361816
5296.6,-0.06666992
5296.7,-0.07033203
5296.8,-0.0758252
5296.9,-0.07216309
5297,-0.07124756
5297.1,-0.07124756
5297.2,-0.0681958
5297.3,-0.06666992
5297.4,-0.06605957
5297.5,-0.06483887
5297.6,-0.06422852
5297.7,-0.06575439
5297.8,-0.06728027
5297.9,-0.0694165
5298,-0.0694165
5298.1,-0.07185791
5298.2,-0.07307861
5298.3,-0.07155273
5298.4,-0.07216309
5298.5,-0.07307861
5298.6,-0.07155273
5298.7,-0.07368896
5298.8,-0.07277344
5298.9,-0.07338379
5299,-0.07002686
5299.1,-0.07094238
5299.2,-0.07185791
5299.3,-0.07216309
5299.4,-0.07246826
5299.5,-0.07094238
5299.6,-0.07155273
5299.7,-0.07155273
5299.8,-0.07185791
5299.9,-0.07216309
5300,-0.07307861
5300.1,-0.07307861
5300.2,-0.07429932
5300.3,-0.07246826
5300.4,-0.07216309
5300.5,-0.07277344
5300.6,-0.07185791
5300.7,-0.06972168
5300.8,-0.06880615
5300.9,-0.06453369
5301,-0.06453369
5301.1,-0.06483887
5301.2,-0.0669751
5301.3,-0.07124756
5301.4,-0.07094238
5301.5,-0.07490967
5301.6,-0.07307861
5301.7,-0.07094238
5301.8,-0.06483887
5301.9,-0.06331299
5302,-0.06514404
5302.1,-0.06972168
5302.2,-0.07460449
5302.3,-0.07338379
5302.4,-0.07063721
5302.5,-0.06483887
5302.6,-0.06514404
5302.7,-0.06758545
5302.8,-0.07063721
5302.9,-0.07155273
5303,-0.07216309
5303.1,-0.07155273
5303.2,-0.06758545
5303.3,-0.06514404
5303.4,-0.06636475
5303.5,-0.07246826
5303.6,-0.07033203
5303.7,-0.06361816
5303.8,-0.07155273
5303.9,-0.06880615
5304,-0.06453369
5304.1,-0.07185791
5304.2,-0.07155273
5304.3,-0.0681958
5304.4,-0.06575439
5304.5,-0.07002686
5304.6,-0.07094238
5304.7,-0.07124756
5304.8,-0.06880615
5304.9,-0.06575439
5305,-0.06605957
5305.1,-0.06758545
5305.2,-0.07094238
5305.3,-0.07094238
5305.4,-0.07063721
5305.5,-0.07307861
5305.6,-0.07185791
5305.7,-0.06972168
5305.8,-0.0681958
5305.9,-0.06605957
5306,-0.06422852
5306.1,-0.06331299
5306.2,-0.06331299
5306.3,-0.06544922
5306.4,-0.06789063
5306.5,-0.06789063
5306.6,-0.0681958
5306.7,-0.06972168
5306.8,-0.07002686
5306.9,-0.07185791
5307,-0.07277344
5307.1,-0.07246826
5307.2,-0.07307861
5307.3,-0.07307861
5307.4,-0.07338379
5307.5,-0.07124756
5307.6,-0.07216309
5307.7,-0.07307861
5307.8,-0.07460449
5307.9,-0.07216309
5308,-0.07338379
5308.1,-0.07246826
5308.2,-0.07185791
5308.3,-0.07094238
5308.4,-0.06972168
5308.5,-0.06758545
5308.6,-0.06666992
5308.7,-0.06605957
5308.8,-0.06544922
5308.9,-0.06392334
5309,-0.06544922
5309.1,-0.06361816
5309.2,-0.06789063
5309.3,-0.06850098
5309.4,-0.07185791
5309.5,-0.07277344
5309.6,-0.07216309
5309.7,-0.07277344
5309.8,-0.0681958
5309.9,-0.06728027
5310,-0.06392334
5310.1,-0.06666992
5310.2,-0.0669751
5310.3,-0.07246826
5310.4,-0.07338379
5310.5,-0.07216309
5310.6,-0.0681958
5310.7,-0.06331299
5310.8,-0.0669751
5310.9,-0.07063721
5311,-0.07155273
5311.1,-0.07155273
5311.2,-0.07124756
5311.3,-0.0694165
5311.4,-0.07246826
5311.5,-0.07399414
5311.6,-0.07094238
5311.7,-0.06514404
5311.8,-0.06544922
5311.9,-0.07155273
5312,-0.06880615
5312.1,-0.06728027
5312.2,-0.07429932
5312.3,-0.06666992
5312.4,-0.06544922
5312.5,-0.07216309
5312.6,-0.07124756
5312.7,-0.06605957
5312.8,-0.06453369
5312.9,-0.07124756
5313,-0.07185791
5313.1,-0.07216309
5313.2,-0.06911133
5313.3,-0.06331299
5313.4,-0.06544922
5313.5,-0.06728027
5313.6,-0.07124756
5313.7,-0.07277344
5313.8,-0.07338379
5313.9,-0.07277344
5314,-0.07216309
5314.1,-0.0694165
5314.2,-0.06789063
5314.3,-0.06636475
5314.4,-0.06483887
5314.5,-0.06361816
5314.6,-0.06422852
5314.7,-0.06453369
5314.8,-0.0681958
5314.9,-0.07002686
5315,-0.07094238
5315.1,-0.07063721
5315.2,-0.07155273
5315.3,-0.07155273
5315.4,-0.07307861
5315.5,-0.07307861
5315.6,-0.07307861
5315.7,-0.07246826
5315.8,-0.07246826
5315.9,-0.07033203
5316,-0.07277344
5316.1,-0.07216309
5316.2,-0.07429932
5316.3,-0.07338379
5316.4,-0.07155273
5316.5,-0.07185791
5316.6,-0.07307861
5316.7,-0.07277344
5316.8,-0.07399414
5316.9,-0.07155273
5317,-0.07521484
5317.1,-0.07338379
5317.2,-0.07368896
5317.3,-0.07094238
5317.4,-0.0694165
5317.5,-0.06575439
5317.6,-0.06575439
5317.7,-0.06453369
5317.8,-0.06544922
5317.9,-0.06758545
5318,-0.07094238
5318.1,-0.07185791
5318.2,-0.07338379
5318.3,-0.07490967
5318.4,-0.0694165
5318.5,-0.06666992
5318.6,-0.06483887
5318.7,-0.06422852
5318.8,-0.06880615
5318.9,-0.07277344
5319,-0.07460449
5319.1,-0.07094238
5319.2,-0.06666992
5319.3,-0.06361816
5319.4,-0.06728027
5319.5,-0.06666992
5319.6,-0.07002686
5319.7,-0.06880615
5319.8,-0.06605957
5319.9,-0.06453369
5320,-0.0669751
5320.1,-0.07460449
5320.2,-0.0694165
5320.3,-0.06453369
5320.4,-0.07155273
5320.5,-0.07155273
5320.6,-0.06514404
5320.7,-0.07094238
5320.8,-0.07185791
5320.9,-0.06758545
5321,-0.06453369
5321.1,-0.07277344
5321.2,-0.07246826
5321.3,-0.07002686
5321.4,-0.06789063
5321.5,-0.06422852
5321.6,-0.06605957
5321.7,-0.07063721
5321.8,-0.07185791
5321.9,-0.07368896
5322,-0.07124756
5322.1,-0.07094238
5322.2,-0.06758545
5322.3,-0.0669751
5322.4,-0.06331299
5322.5,-0.06422852
5322.6,-0.06514404
5322.7,-0.06453369
5322.8,-0.06605957
5322.9,-0.06850098
5323,-0.07155273
5323.1,-0.07155273
5323.2,-0.07246826
5323.3,-0.07429932
5323.4,-0.07277344
5323.5,-0.07216309
5323.6,-0.07246826
5323.7,-0.07460449
5323.8,-0.07124756
5323.9,-0.07368896
5324,-0.07399414
5324.1,-0.07277344
5324.2,-0.07155273
5324.3,-0.07155273
5324.4,-0.07246826
5324.5,-0.07155273
5324.6,-0.07307861
5324.7,-0.07552002
5324.8,-0.07246826
5324.9,-0.07338379
5325,-0.07063721
5325.1,-0.07277344
5325.2,-0.07277344
5325.3,-0.07277344
5325.4,-0.07368896
5325.5,-0.07063721
5325.6,-0.06666992
5325.7,-0.06361816
5325.8,-0.06392334
5325.9,-0.06239746
5326,-0.06514404
5326.1,-0.06850098
5326.2,-0.07155273
5326.3,-0.07185791
5326.4,-0.07246826
5326.5,-0.07216309
5326.6,-0.07094238
5326.7,-0.06758545
5326.8,-0.06483887
5326.9,-0.06514404
5327,-0.06789063
5327.1,-0.07094238
5327.2,-0.07216309
5327.3,-0.07216309
5327.4,-0.06728027
5327.5,-0.06392334
5327.6,-0.06636475
5327.7,-0.07063721
5327.8,-0.07094238
5327.9,-0.07277344
5328,-0.07246826
5328.1,-0.07246826
5328.2,-0.06911133
5328.3,-0.06514404
5328.4,-0.06575439
5328.5,-0.07277344
5328.6,-0.06758545
5328.7,-0.06666992
5328.8,-0.07155273
5328.9,-0.0694165
5329,-0.06544922
5329.1,-0.07246826
5329.2,-0.07063721
5329.3,-0.06575439
5329.4,-0.06636475
5329.5,-0.07277344
5329.6,-0.07277344
5329.7,-0.07124756
5329.8,-0.06758545
5329.9,-0.06239746
5330,-0.06575439
5330.1,-0.06911133
5330.2,-0.07124756
5330.3,-0.07399414
5330.4,-0.07429932
5330.5,-0.07246826
5330.6,-0.0694165
5330.7,-0.0669751
5330.8,-0.06666992
5330.9,-0.06544922
5331,-0.06361816
5331.1,-0.06544922
5331.2,-0.06483887
5331.3,-0.06728027
5331.4,-0.06728027
5331.5,-0.07002686
5331.6,-0.07033203
5331.7,-0.07094238
5331.8,-0.07246826
5331.9,-0.07338379
5332,-0.07399414
5332.1,-0.07155273
5332.2,-0.07246826
5332.3,-0.07368896
5332.4,-0.07246826
5332.5,-0.07307861
5332.6,-0.07185791
5332.7,-0.07307861
5332.8,-0.07246826
5332.9,-0.07368896
5333,-0.07307861
5333.1,-0.07307861
5333.2,-0.07460449
5333.3,-0.07460449
5333.4,-0.07307861
5333.5,-0.07216309
5333.6,-0.07368896
5333.7,-0.07124756
5333.8,-0.07246826
5333.9,-0.0669751
5334,-0.06636475
5334.1,-0.06575439
5334.2,-0.06422852
5334.3,-0.06605957
5334.4,-0.0669751
5334.5,-0.07094238
5334.6,-0.07246826
5334.7,-0.07307861
5334.8,-0.07185791
5334.9,-0.07155273
5335,-0.0694165
5335.1,-0.06544922
5335.2,-0.06483887
5335.3,-0.0669751
5335.4,-0.07124756
5335.5,-0.07277344
5335.6,-0.07338379
5335.7,-0.06911133
5335.8,-0.06483887
5335.9,-0.06575439
5336,-0.07155273
5336.1,-0.07094238
5336.2,-0.07307861
5336.3,-0.07216309
5336.4,-0.07399414
5336.5,-0.07185791
5336.6,-0.06880615
5336.7,-0.06361816
5336.8,-0.06850098
5336.9,-0.07307861
5337,-0.06758545
5337.1,-0.0694165
5337.2,-0.07307861
5337.3,-0.06575439
5337.4,-0.06483887
5337.5,-0.07307861
5337.6,-0.07185791
5337.7,-0.06728027
5337.8,-0.06544922
5337.9,-0.07002686
5338,-0.07307861
5338.1,-0.07094238
5338.2,-0.06850098
5338.3,-0.06361816
5338.4,-0.06605957
5338.5,-0.06666992
5338.6,-0.06972168
5338.7,-0.07155273
5338.8,-0.07338379
5338.9,-0.07277344
5339,-0.07277344
5339.1,-0.07063721
5339.2,-0.0681958
5339.3,-0.06666992
5339.4,-0.06758545
5339.5,-0.06422852
5339.6,-0.06270264
5339.7,-0.06453369
5339.8,-0.06422852
5339.9,-0.06514404
5340,-0.06575439
5340.1,-0.06789063
5340.2,-0.0694165
5340.3,-0.07033203
5340.4,-0.07094238
5340.5,-0.07063721
5340.6,-0.07124756
5340.7,-0.07094238
5340.8,-0.07185791
5340.9,-0.07307861
5341,-0.07063721
5341.1,-0.07338379
5341.2,-0.07033203
5341.3,-0.06972168
5341.4,-0.07216309
5341.5,-0.06911133
5341.6,-0.07094238
5341.7,-0.06758545
5341.8,-0.06575439
5341.9,-0.06544922
5342,-0.06483887
5342.1,-0.06270264
5342.2,-0.06483887
5342.3,-0.06544922
5342.4,-0.06666992
5342.5,-0.06911133
5342.6,-0.0681958
5342.7,-0.07155273
5342.8,-0.07399414
5342.9,-0.07368896
5343,-0.07246826
5343.1,-0.06911133
5343.2,-0.06636475
5343.3,-0.06270264
5343.4,-0.06666992
5343.5,-0.06911133
5343.6,-0.07338379
5343.7,-0.07246826
5343.8,-0.07246826
5343.9,-0.06728027
5344,-0.06361816
5344.1,-0.06544922
5344.2,-0.07033203
5344.3,-0.07307861
5344.4,-0.07368896
5344.5,-0.07216309
5344.6,-0.07063721
5344.7,-0.0694165
5344.8,-0.07094238
5344.9,-0.07124756
5345,-0.07063721
5345.1,-0.06636475
5345.2,-0.07246826
5345.3,-0.07033203
5345.4,-0.06209229
5345.5,-0.07094238
5345.6,-0.07216309
5345.7,-0.06422852
5345.8,-0.07155273
5345.9,-0.07338379
5346,-0.0681958
5346.1,-0.06422852
5346.2,-0.0669751
5346.3,-0.07185791
5346.4,-0.07246826
5346.5,-0.07063721
5346.6,-0.06728027
5346.7,-0.06453369
5346.8,-0.06605957
5346.9,-0.06789063
5347,-0.07216309
5347.1,-0.07185791
5347.2,-0.07490967
5347.3,-0.07155273
5347.4,-0.07124756
5347.5,-0.0669751
5347.6,-0.0669751
5347.7,-0.06331299
5347.8,-0.06514404
5347.9,-0.06483887
5348,-0.06453369
5348.1,-0.06361816
5348.2,-0.06850098
5348.3,-0.06880615
5348.4,-0.07063721
5348.5,-0.07246826
5348.6,-0.07246826
5348.7,-0.07338379
5348.8,-0.07277344
5348.9,-0.07216309
5349,-0.07277344
5349.1,-0.07338379
5349.2,-0.07307861
5349.3,-0.07307861
5349.4,-0.07307861
5349.5,-0.07277344
5349.6,-0.07368896
5349.7,-0.07307861
5349.8,-0.07399414
5349.9,-0.07429932
5350,-0.07429932
5350.1,-0.07338379
5350.2,-0.07338379
5350.3,-0.07277344
5350.4,-0.07063721
5350.5,-0.07277344
5350.6,-0.06911133
5350.7,-0.07002686
5350.8,-0.06483887
5350.9,-0.06392334
5351,-0.06453369
5351.1,-0.06514404
5351.2,-0.06789063
5351.3,-0.07094238
5351.4,-0.07246826
5351.5,-0.07277344
5351.6,-0.07429932
5351.7,-0.07033203
5351.8,-0.06666992
5351.9,-0.06331299
5352,-0.06544922
5352.1,-0.06850098
5352.2,-0.07216309
5352.3,-0.07368896
5352.4,-0.07307861
5352.5,-0.06758545
5352.6,-0.06300781
5352.7,-0.06514404
5352.8,-0.06880615
5352.9,-0.07002686
5353,-0.07155273
5353.1,-0.07063721
5353.2,-0.06758545
5353.3,-0.06392334
5353.4,-0.06880615
5353.5,-0.07307861
5353.6,-0.07002686
5353.7,-0.06544922
5353.8,-0.07277344
5353.9,-0.0694165
5354,-0.06483887
5354.1,-0.07338379
5354.2,-0.07094238
5354.3,-0.06605957
5354.4,-0.06636475
5354.5,-0.07155273
5354.6,-0.07307861
5354.7,-0.07094238
5354.8,-0.06789063
5354.9,-0.06361816
5355,-0.06728027
5355.1,-0.07002686
5355.2,-0.07185791
5355.3,-0.07185791
5355.4,-0.07307861
5355.5,-0.07124756
5355.6,-0.06911133
5355.7,-0.06728027
5355.8,-0.06636475
5355.9,-0.06453369
5356,-0.06422852
5356.1,-0.06636475
5356.2,-0.06514404
5356.3,-0.06972168
5356.4,-0.07033203
5356.5,-0.07185791
5356.6,-0.07338379
5356.7,-0.07338379
5356.8,-0.07307861
5356.9,-0.07246826
5357,-0.07185791
5357.1,-0.07429932
5357.2,-0.07277344
5357.3,-0.07246826
5357.4,-0.07246826
5357.5,-0.07246826
5357.6,-0.07094238
5357.7,-0.07124756
5357.8,-0.07399414
5357.9,-0.07246826
5358,-0.07368896
5358.1,-0.07277344
5358.2,-0.07277344
5358.3,-0.07277344
5358.4,-0.07307861
5358.5,-0.07277344
5358.6,-0.07338379
5358.7,-0.07338379
5358.8,-0.07185791
5358.9,-0.07094238
5359,-0.06666992
5359.1,-0.06422852
5359.2,-0.06392334
5359.3,-0.06392334
5359.4,-0.06575439
5359.5,-0.0681958
5359.6,-0.07063721
5359.7,-0.07124756
5359.8,-0.07307861
5359.9,-0.07277344
5360,-0.06972168
5360.1,-0.0681958
5360.2,-0.06453369
5360.3,-0.06453369
5360.4,-0.0681958
5360.5,-0.07307861
5360.6,-0.07368896
5360.7,-0.07155273
5360.8,-0.06758545
5360.9,-0.06422852
5361,-0.06666992
5361.1,-0.06880615
5361.2,-0.07155273
5361.3,-0.07246826
5361.4,-0.07155273
5361.5,-0.07124756
5361.6,-0.06544922
5361.7,-0.06636475
5361.8,-0.07094238
5361.9,-0.06880615
5362,-0.06483887
5362.1,-0.07216309
5362.2,-0.07063721
5362.3,-0.06544922
5362.4,-0.07155273
5362.5,-0.07246826
5362.6,-0.06544922
5362.7,-0.06575439
5362.8,-0.07124756
5362.9,-0.07368896
5363,-0.07094238
5363.1,-0.0669751
5363.2,-0.06483887
5363.3,-0.06453369
5363.4,-0.0681958
5363.5,-0.07155273
5363.6,-0.07460449
5363.7,-0.07277344
5363.8,-0.07094238
5363.9,-0.06972168
5364,-0.06605957
5364.1,-0.06422852
5364.2,-0.06392334
5364.3,-0.06575439
5364.4,-0.06544922
5364.5,-0.0669751
5364.6,-0.06972168
5364.7,-0.06972168
5364.8,-0.07124756
5364.9,-0.07277344
5365,-0.07368896
5365.1,-0.07277344
5365.2,-0.07338379
5365.3,-0.07338379
5365.4,-0.07246826
5365.5,-0.07094238
5365.6,-0.07124756
5365.7,-0.07307861
5365.8,-0.07124756
5365.9,-0.07002686
5366,-0.07277344
5366.1,-0.07002686
5366.2,-0.07185791
5366.3,-0.07216309
5366.4,-0.07307861
5366.5,-0.07155273
5366.6,-0.07246826
5366.7,-0.07307861
5366.8,-0.07490967
5366.9,-0.07399414
5367,-0.07552002
5367.1,-0.07368896
5367.2,-0.07399414
5367.3,-0.07185791
5367.4,-0.06850098
5367.5,-0.06636475
5367.6,-0.06575439
5367.7,-0.06483887
5367.8,-0.06575439
5367.9,-0.0681958
5368,-0.07185791
5368.1,-0.07124756
5368.2,-0.07429932
5368.3,-0.07368896
5368.4,-0.07063721
5368.5,-0.06666992
5368.6,-0.06605957
5368.7,-0.06483887
5368.8,-0.07063721
5368.9,-0.07094238
5369,-0.07552002
5369.1,-0.07033203
5369.2,-0.06605957
5369.3,-0.06331299
5369.4,-0.0669751
5369.5,-0.0694165
5369.6,-0.0694165
5369.7,-0.07063721
5369.8,-0.0669751
5369.9,-0.06392334
5370,-0.06575439
5370.1,-0.07002686
5370.2,-0.07399414
5370.3,-0.06544922
5370.4,-0.06911133
5370.5,-0.07002686
5370.6,-0.06575439
5370.7,-0.06789063
5370.8,-0.07246826
5370.9,-0.0694165
5371,-0.06483887
5371.1,-0.06911133
5371.2,-0.07094238
5371.3,-0.07185791
5371.4,-0.06972168
5371.5,-0.06514404
5371.6,-0.06514404
5371.7,-0.06789063
5371.8,-0.07063721
5371.9,-0.07216309
5372,-0.07216309
5372.1,-0.07033203
5372.2,-0.07094238
5372.3,-0.06850098
5372.4,-0.06453369
5372.5,-0.06422852
5372.6,-0.06209229
5372.7,-0.06331299
5372.8,-0.06636475
5372.9,-0.06850098
5373,-0.07185791
5373.1,-0.07338379
5373.2,-0.07277344
5373.3,-0.07185791
5373.4,-0.07277344
5373.5,-0.07307861
5373.6,-0.07307861
5373.7,-0.07368896
5373.8,-0.07460449
5373.9,-0.07277344
5374,-0.07277344
5374.1,-0.07063721
5374.2,-0.07246826
5374.3,-0.07277344
5374.4,-0.07429932
5374.5,-0.07185791
5374.6,-0.07307861
5374.7,-0.07246826
5374.8,-0.07216309
5374.9,-0.07124756
5375,-0.07368896
5375.1,-0.07490967
5375.2,-0.07460449
5375.3,-0.07124756
5375.4,-0.07185791
5375.5,-0.06880615
5375.6,-0.0669751
5375.7,-0.06605957
5375.8,-0.06636475
5375.9,-0.06514404
5376,-0.06544922
5376.1,-0.0669751
5376.2,-0.06880615
5376.3,-0.07124756
5376.4,-0.07307861
5376.5,-0.07368896
5376.6,-0.07155273
5376.7,-0.07033203
5376.8,-0.06514404
5376.9,-0.06392334
5377,-0.06758545
5377.1,-0.07094238
5377.2,-0.07185791
5377.3,-0.07399414
5377.4,-0.0694165
5377.5,-0.06453369
5377.6,-0.06483887
5377.7,-0.06911133
5377.8,-0.07216309
5377.9,-0.07338379
5378,-0.07246826
5378.1,-0.07246826
5378.2,-0.06880615
5378.3,-0.06453369
5378.4,-0.06361816
5378.5,-0.07368896
5378.6,-0.0694165
5378.7,-0.06514404
5378.8,-0.07185791
5378.9,-0.07002686
5379,-0.06422852
5379.1,-0.07216309
5379.2,-0.07063721
5379.3,-0.06789063
5379.4,-0.06544922
5379.5,-0.07124756
5379.6,-0.07307861
5379.7,-0.07124756
5379.8,-0.06636475
5379.9,-0.06483887
5380,-0.06514404
5380.1,-0.06972168
5380.2,-0.07216309
5380.3,-0.07277344
5380.4,-0.07216309
5380.5,-0.07246826
5380.6,-0.06880615
5380.7,-0.06880615
5380.8,-0.06605957
5380.9,-0.06544922
5381,-0.06361816
5381.1,-0.06453369
5381.2,-0.06605957
5381.3,-0.06514404
5381.4,-0.06880615
5381.5,-0.07002686
5381.6,-0.07155273
5381.7,-0.07155273
5381.8,-0.07216309
5381.9,-0.07277344
5382,-0.07185791
5382.1,-0.07307861
5382.2,-0.07307861
5382.3,-0.07399414
5382.4,-0.07307861
5382.5,-0.07338379
5382.6,-0.07429932
5382.7,-0.07246826
5382.8,-0.07216309
5382.9,-0.07338379
5383,-0.07216309
5383.1,-0.07277344
5383.2,-0.07399414
5383.3,-0.07399414
5383.4,-0.07246826
5383.5,-0.07216309
5383.6,-0.07094238
5383.7,-0.07368896
5383.8,-0.07033203
5383.9,-0.06789063
5384,-0.06758545
5384.1,-0.06453369
5384.2,-0.06453369
5384.3,-0.06636475
5384.4,-0.0681958
5384.5,-0.06850098
5384.6,-0.07155273
5384.7,-0.07429932
5384.8,-0.07277344
5384.9,-0.07185791
5385,-0.06880615
5385.1,-0.06575439
5385.2,-0.06239746
5385.3,-0.06880615
5385.4,-0.07063721
5385.5,-0.07185791
5385.6,-0.07307861
5385.7,-0.0694165
5385.8,-0.06361816
5385.9,-0.06514404
5386,-0.07033203
5386.1,-0.07307861
5386.2,-0.07246826
5386.3,-0.07185791
5386.4,-0.07002686
5386.5,-0.07185791
5386.6,-0.06880615
5386.7,-0.06575439
5386.8,-0.07124756
5386.9,-0.07185791
5387,-0.06453369
5387.1,-0.0669751
5387.2,-0.07185791
5387.3,-0.0669751
5387.4,-0.06728027
5387.5,-0.07307861
5387.6,-0.07063721
5387.7,-0.06392334
5387.8,-0.0669751
5387.9,-0.07246826
5388,-0.07338379
5388.1,-0.0681958
5388.2,-0.06666992
5388.3,-0.06544922
5388.4,-0.06789063
5388.5,-0.07094238
5388.6,-0.07185791
5388.7,-0.07216309
5388.8,-0.07124756
5388.9,-0.06880615
5389,-0.0669751
5389.1,-0.06483887
5389.2,-0.06331299
5389.3,-0.06392334
5389.4,-0.0669751
5389.5,-0.06789063
5389.6,-0.06789063
5389.7,-0.07002686
5389.8,-0.07185791
5389.9,-0.07216309
5390,-0.07277344
5390.1,-0.07460449
5390.2,-0.07368896
5390.3,-0.07368896
5390.4,-0.07216309
5390.5,-0.07246826
5390.6,-0.07155273
5390.7,-0.06972168
5390.8,-0.07246826
5390.9,-0.07094238
5391,-0.07094238
5391.1,-0.07124756
5391.2,-0.07033203
5391.3,-0.07063721
5391.4,-0.07033203
5391.5,-0.07155273
5391.6,-0.07094238
5391.7,-0.07094238
5391.8,-0.07246826
5391.9,-0.07216309
5392,-0.07307861
5392.1,-0.07338379
5392.2,-0.07307861
5392.3,-0.07277344
5392.4,-0.07124756
5392.5,-0.07033203
5392.6,-0.0669751
5392.7,-0.06453369
5392.8,-0.06392334
5392.9,-0.06483887
5393,-0.06544922
5393.1,-0.07002686
5393.2,-0.07155273
5393.3,-0.07216309
5393.4,-0.07246826
5393.5,-0.07063721
5393.6,-0.06728027
5393.7,-0.06483887
5393.8,-0.06544922
5393.9,-0.06850098
5394,-0.07246826
5394.1,-0.07338379
5394.2,-0.07094238
5394.3,-0.06666992
5394.4,-0.06270264
5394.5,-0.06544922
5394.6,-0.06850098
5394.7,-0.06728027
5394.8,-0.06422852
5394.9,-0.06544922
5395,-0.07155273
5395.1,-0.07246826
5395.2,-0.06636475
5395.3,-0.06728027
5395.4,-0.07216309
5395.5,-0.06850098
5395.6,-0.06789063
5395.7,-0.07216309
5395.8,-0.06911133
5395.9,-0.06605957
5396,-0.07002686
5396.1,-0.07216309
5396.2,-0.07094238
5396.3,-0.06514404
5396.4,-0.06636475
5396.5,-0.07063721
5396.6,-0.07460449
5396.7,-0.07063721
5396.8,-0.07002686
5396.9,-0.06880615
5397,-0.06483887
5397.1,-0.06422852
5397.2,-0.06636475
5397.3,-0.07002686
5397.4,-0.07216309
5397.5,-0.07216309
5397.6,-0.07307861
5397.7,-0.07307861
5397.8,-0.07246826
5397.9,-0.07094238
5398,-0.06911133
5398.1,-0.06850098
5398.2,-0.06789063
5398.3,-0.0669751
5398.4,-0.06575439
5398.5,-0.06300781
5398.6,-0.06361816
5398.7,-0.06392334
5398.8,-0.06544922
5398.9,-0.06483887
5399,-0.0669751
5399.1,-0.0669751
5399.2,-0.06636475
5399.3,-0.0669751
5399.4,-0.06636475
5399.5,-0.06575439
5399.6,-0.06636475
5399.7,-0.06728027
5399.8,-0.06544922
5399.9,-0.06666992
5400,-0.06483887
5400.1,-0.06453369
5400.2,-0.06483887
5400.3,-0.06331299
5400.4,-0.06392334
5400.5,-0.0669751
5400.6,-0.06605957
5400.7,-0.06880615
5400.8,-0.0681958
5400.9,-0.06911133
5401,-0.07155273
5401.1,-0.07368896
5401.2,-0.07460449
5401.3,-0.07613037
5401.4,-0.07246826
5401.5,-0.0681958
5401.6,-0.06361816
5401.7,-0.06239746
5401.8,-0.06331299
5401.9,-0.06605957
5402,-0.07002686
5402.1,-0.07277344
5402.2,-0.07185791
5402.3,-0.06758545
5402.4,-0.06270264
5402.5,-0.06789063
5402.6,-0.07216309
5402.7,-0.07552002
5402.8,-0.07613037
5402.9,-0.07552002
5403,-0.07613037
5403.1,-0.07613037
5403.2,-0.07765625
5403.3,-0.07399414
5403.4,-0.06850098
5403.5,-0.04896973
5403.6,-0.05537842
5403.7,-0.05141113
5403.8,-0.04774902
5403.9,-0.05507324
5404,-0.05110596
5404.1,-0.0468335
5404.2,-0.05537842
5404.3,-0.05293701
5404.4,-0.04896973
5404.5,-0.02638672
5404.6,-0.03462646
5404.7,-0.03371094
5404.8,-0.03401611
5404.9,-0.03065918
5405,-0.02730225
5405.1,-0.02669189
5405.2,-0.02760742
5405.3,-0.03310059
5405.4,-0.03554199
5405.5,-0.03889893
5405.6,-0.03737305
5405.7,-0.03615234
5405.8,-0.03615234
5405.9,-0.03218506
5406,-0.03096436
5406.1,-0.03065918
5406.2,-0.03218506
5406.3,-0.03126953
5406.4,-0.03554199
5406.5,-0.03249023
5406.6,-0.03615234
5406.7,-0.03371094
5406.8,-0.03706787
5406.9,-0.03767822
5407,-0.03645752
5407.1,-0.03737305
5407.2,-0.03889893
5407.3,-0.03737305
5407.4,-0.03584717
5407.5,-0.03859375
5407.6,-0.03828857
5407.7,-0.03706787
5407.8,-0.03828857
5407.9,-0.03950928
5408,-0.03767822
5408.1,-0.0379834
5408.2,-0.03828857
5408.3,-0.0392041
5408.4,-0.04011963
5408.5,-0.03828857
5408.6,-0.03767822
5408.7,-0.0367627
5408.8,-0.03523682
5408.9,-0.03523682
5409,-0.03340576
5409.1,-0.03157471
5409.2,-0.030354
5409.3,-0.02882813
5409.4,-0.02821777
5409.5,-0.03096436
5409.6,-0.03310059
5409.7,-0.03523682
5409.8,-0.03981445
5409.9,-0.03828857
5410,-0.03828857
5410.1,-0.03584717
5410.2,-0.03187988
5410.3,-0.02882813
5410.4,-0.02974365
5410.5,-0.03493164
5410.6,-0.0379834
5410.7,-0.03767822
5410.8,-0.03462646
5410.9,-0.03065918
5411,-0.0279126
5411.1,-0.03065918
5411.2,-0.03371094
5411.3,-0.03523682
5411.4,-0.03249023
5411.5,-0.02974365
5411.6,-0.0291333
5411.7,-0.03462646
5411.8,-0.03523682
5411.9,-0.03310059
5412,-0.03126953
5412.1,-0.0392041
5412.2,-0.03187988
5412.3,-0.03187988
5412.4,-0.03554199
5412.5,-0.03493164
5412.6,-0.03004883
5412.7,-0.03462646
5412.8,-0.03828857
5412.9,-0.03615234
5413,-0.03157471
5413.1,-0.03004883
5413.2,-0.030354
5413.3,-0.03615234
5413.4,-0.03859375
5413.5,-0.03950928
5413.6,-0.0367627
5413.7,-0.03310059
5413.8,-0.03004883
5413.9,-0.030354
5414,-0.030354
5414.1,-0.03157471
5414.2,-0.03401611
5414.3,-0.03737305
5414.4,-0.0367627
5414.5,-0.03706787
5414.6,-0.0392041
5414.7,-0.03737305
5414.8,-0.0367627
5414.9,-0.03828857
5415,-0.03371094
5415.1,-0.03279541
5415.2,-0.03249023
5415.3,-0.03279541
5415.4,-0.03279541
5415.5,-0.03096436
5415.6,-0.03004883
5415.7,-0.03096436
5415.8,-0.02852295
5415.9,-0.02852295
5416,-0.03004883
5416.1,-0.02943848
5416.2,-0.02974365
5416.3,-0.03004883
5416.4,-0.02852295
5416.5,-0.02852295
5416.6,-0.02852295
5416.7,-0.03065918
5416.8,-0.030354
5416.9,-0.03279541
5417,-0.03249023
5417.1,-0.03187988
5417.2,-0.03462646
5417.3,-0.0367627
5417.4,-0.0367627
5417.5,-0.03950928
5417.6,-0.0392041
5417.7,-0.03889893
5417.8,-0.03645752
5417.9,-0.03462646
5418,-0.03249023
5418.1,-0.02974365
5418.2,-0.02974365
5418.3,-0.03340576
5418.4,-0.03310059
5418.5,-0.03737305
5418.6,-0.03981445
5418.7,-0.03828857
5418.8,-0.03218506
5418.9,-0.03065918
5419,-0.0291333
5419.1,-0.03310059
5419.2,-0.03767822
5419.3,-0.0404248
5419.4,-0.03645752
5419.5,-0.03371094
5419.6,-0.03065918
5419.7,-0.03310059
5419.8,-0.03218506
5419.9,-0.03584717
5420,-0.03859375
5420.1,-0.03737305
5420.2,-0.02882813
5420.3,-0.03737305
5420.4,-0.03645752
5420.5,-0.03157471
5420.6,-0.03523682
5420.7,-0.03432129
5420.8,-0.030354
5420.9,-0.03371094
5421,-0.03737305
5421.1,-0.03706787
5421.2,-0.03310059
5421.3,-0.0279126
5421.4,-0.03279541
5421.5,-0.03828857
5421.6,-0.03767822
5421.7,-0.03615234
5421.8,-0.03462646
5421.9,-0.03218506
5422,-0.02821777
5422.1,-0.0291333
5422.2,-0.03004883
5422.3,-0.03462646
5422.4,-0.03554199
5422.5,-0.03828857
5422.6,-0.03767822
5422.7,-0.03737305
5422.8,-0.03737305
5422.9,-0.03615234
5423,-0.03493164
5423.1,-0.03249023
5423.2,-0.03218506
5423.3,-0.03249023
5423.4,-0.03096436
5423.5,-0.0279126
5423.6,-0.02882813
5423.7,-0.030354
5423.8,-0.03004883
5423.9,-0.03004883
5424,-0.03096436
5424.1,-0.02821777
5424.2,-0.02943848
5424.3,-0.0291333
5424.4,-0.02974365
5424.5,-0.02882813
5424.6,-0.02974365
5424.7,-0.0291333
5424.8,-0.03004883
5424.9,-0.02669189
5425,-0.02974365
5425.1,-0.0291333
5425.2,-0.03096436
5425.3,-0.02943848
5425.4,-0.03218506
5425.5,-0.03279541
5425.6,-0.03340576
5425.7,-0.03615234
5425.8,-0.03828857
5425.9,-0.0392041
5426,-0.03889893
5426.1,-0.03737305
5426.2,-0.03645752
5426.3,-0.03279541
5426.4,-0.02882813
5426.5,-0.02821777
5426.6,-0.03065918
5426.7,-0.03371094
5426.8,-0.0379834
5426.9,-0.03828857
5427,-0.03828857
5427.1,-0.03401611
5427.2,-0.03004883
5427.3,-0.02882813
5427.4,-0.03340576
5427.5,-0.03584717
5427.6,-0.0404248
5427.7,-0.03737305
5427.8,-0.03157471
5427.9,-0.02943848
5428,-0.03187988
5428.1,-0.030354
5428.2,-0.03493164
5428.3,-0.03981445
5428.4,-0.03401611
5428.5,-0.0291333
5428.6,-0.03462646
5428.7,-0.03706787
5428.8,-0.030354
5428.9,-0.03401611
5429,-0.03859375
5429.1,-0.03096436
5429.2,-0.03004883
5429.3,-0.0379834
5429.4,-0.03645752
5429.5,-0.03065918
5429.6,-0.03004883
5429.7,-0.03371094
5429.8,-0.03584717
5429.9,-0.0379834
5430,-0.03523682
5430.1,-0.03310059
5430.2,-0.030354
5430.3,-0.02943848
5430.4,-0.03187988
5430.5,-0.03554199
5430.6,-0.03523682
5430.7,-0.03737305
5430.8,-0.03950928
5430.9,-0.0392041
5431,-0.03767822
5431.1,-0.03615234
5431.2,-0.03523682
5431.3,-0.03187988
5431.4,-0.03126953
5431.5,-0.0291333
5431.6,-0.03004883
5431.7,-0.02974365
5431.8,-0.02852295
5431.9,-0.03004883
5432,-0.02882813
5432.1,-0.02974365
5432.2,-0.03157471
5432.3,-0.03340576
5432.4,-0.03401611
5432.5,-0.03310059
5432.6,-0.03371094
5432.7,-0.03493164
5432.8,-0.03401611
5432.9,-0.03340576
5433,-0.03645752
5433.1,-0.03401611
5433.2,-0.03432129
5433.3,-0.03401611
5433.4,-0.03249023
5433.5,-0.02974365
5433.6,-0.02852295
5433.7,-0.03096436
5433.8,-0.03004883
5433.9,-0.03096436
5434,-0.03218506
5434.1,-0.03218506
5434.2,-0.03340576
5434.3,-0.03493164
5434.4,-0.03706787
5434.5,-0.03889893
5434.6,-0.03859375
5434.7,-0.03859375
5434.8,-0.03584717
5434.9,-0.030354
5435,-0.02974365
5435.1,-0.0291333
5435.2,-0.03371094
5435.3,-0.03645752
5435.4,-0.0367627
5435.5,-0.0379834
5435.6,-0.03493164
5435.7,-0.03126953
5435.8,-0.03126953
5435.9,-0.03249023
5436,-0.03554199
5436.1,-0.03645752
5436.2,-0.03859375
5436.3,-0.0367627
5436.4,-0.03828857
5436.5,-0.03950928
5436.6,-0.0367627
5436.7,-0.03310059
5436.8,-0.02821777
5436.9,-0.03493164
5437,-0.03615234
5437.1,-0.03096436
5437.2,-0.03615234
5437.3,-0.03554199
5437.4,-0.030354
5437.5,-0.03493164
5437.6,-0.0367627
5437.7,-0.03523682
5437.8,-0.0291333
5437.9,-0.02943848
5438,-0.03645752
5438.1,-0.03828857
5438.2,-0.03584717
5438.3,-0.03523682
5438.4,-0.03187988
5438.5,-0.02974365
5438.6,-0.03004883
5438.7,-0.03279541
5438.8,-0.03615234
5438.9,-0.03828857
5439,-0.03828857
5439.1,-0.03828857
5439.2,-0.03737305
5439.3,-0.03401611
5439.4,-0.03310059
5439.5,-0.03187988
5439.6,-0.03004883
5439.7,-0.0291333
5439.8,-0.03096436
5439.9,-0.02882813
5440,-0.02882813
5440.1,-0.03004883
5440.2,-0.03157471
5440.3,-0.03279541
5440.4,-0.03279541
5440.5,-0.03554199
5440.6,-0.03462646
5440.7,-0.03493164
5440.8,-0.03493164
5440.9,-0.03584717
5441,-0.03584717
5441.1,-0.03462646
5441.2,-0.0367627
5441.3,-0.03493164
5441.4,-0.03401611
5441.5,-0.03340576
5441.6,-0.03279541
5441.7,-0.03096436
5441.8,-0.03126953
5441.9,-0.02943848
5442,-0.0291333
5442.1,-0.02943848
5442.2,-0.02760742
5442.3,-0.030354
5442.4,-0.03249023
5442.5,-0.03279541
5442.6,-0.03615234
5442.7,-0.03767822
5442.8,-0.03737305
5442.9,-0.03706787
5443,-0.03828857
5443.1,-0.03554199
5443.2,-0.03187988
5443.3,-0.030354
5443.4,-0.02821777
5443.5,-0.03310059
5443.6,-0.03493164
5443.7,-0.03767822
5443.8,-0.03889893
5443.9,-0.03401611
5444,-0.03096436
5444.1,-0.030354
5444.2,-0.03340576
5444.3,-0.03645752
5444.4,-0.03737305
5444.5,-0.0367627
5444.6,-0.03737305
5444.7,-0.0367627
5444.8,-0.03859375
5444.9,-0.03706787
5445,-0.03493164
5445.1,-0.02852295
5445.2,-0.03462646
5445.3,-0.0367627
5445.4,-0.03187988
5445.5,-0.03523682
5445.6,-0.0379834
5445.7,-0.03126953
5445.8,-0.03279541
5445.9,-0.03645752
5446,-0.03462646
5446.1,-0.03096436
5446.2,-0.03065918
5446.3,-0.03432129
5446.4,-0.03828857
5446.5,-0.03767822
5446.6,-0.03523682
5446.7,-0.03157471
5446.8,-0.03004883
5446.9,-0.02974365
5447,-0.03218506
5447.1,-0.03493164
5447.2,-0.03706787
5447.3,-0.0392041
5447.4,-0.03859375
5447.5,-0.03645752
5447.6,-0.03523682
5447.7,-0.03432129
5447.8,-0.03371094
5447.9,-0.03157471
5448,-0.03279541
5448.1,-0.02821777
5448.2,-0.0279126
5448.3,-0.03096436
5448.4,-0.02882813
5448.5,-0.03004883
5448.6,-0.02943848
5448.7,-0.03096436
5448.8,-0.03187988
5448.9,-0.03187988
5449,-0.03249023
5449.1,-0.03462646
5449.2,-0.03371094
5449.3,-0.03371094
5449.4,-0.03493164
5449.5,-0.03279541
5449.6,-0.03310059
5449.7,-0.03401611
5449.8,-0.03249023
5449.9,-0.03187988
5450,-0.03004883
5450.1,-0.03065918
5450.2,-0.02852295
5450.3,-0.0291333
5450.4,-0.02821777
5450.5,-0.030354
5450.6,-0.03157471
5450.7,-0.03187988
5450.8,-0.03523682
5450.9,-0.03584717
5451,-0.03767822
5451.1,-0.03950928
5451.2,-0.03981445
5451.3,-0.03706787
5451.4,-0.03340576
5451.5,-0.03065918
5451.6,-0.0291333
5451.7,-0.03004883
5451.8,-0.03279541
5451.9,-0.03706787
5452,-0.03950928
5452.1,-0.0379834
5452.2,-0.03401611
5452.3,-0.02821777
5452.4,-0.0291333
5452.5,-0.03432129
5452.6,-0.03981445
5452.7,-0.03889893
5452.8,-0.03737305
5452.9,-0.03554199
5453,-0.03218506
5453.1,-0.03554199
5453.2,-0.0367627
5453.3,-0.03767822
5453.4,-0.03493164
5453.5,-0.02974365
5453.6,-0.03462646
5453.7,-0.03767822
5453.8,-0.030354
5453.9,-0.03523682
5454,-0.03615234
5454.1,-0.03310059
5454.2,-0.03249023
5454.3,-0.03584717
5454.4,-0.03737305
5454.5,-0.03340576
5454.6,-0.0291333
5454.7,-0.03126953
5454.8,-0.03706787
5454.9,-0.0379834
5455,-0.03706787
5455.1,-0.03493164
5455.2,-0.03096436
5455.3,-0.0291333
5455.4,-0.03065918
5455.5,-0.03249023
5455.6,-0.03371094
5455.7,-0.03401611
5455.8,-0.03645752
5455.9,-0.03706787
5456,-0.03706787
5456.1,-0.03767822
5456.2,-0.0379834
5456.3,-0.03645752
5456.4,-0.03584717
5456.5,-0.03523682
5456.6,-0.03218506
5456.7,-0.03157471
5456.8,-0.03157471
5456.9,-0.03218506
5457,-0.02974365
5457.1,-0.0291333
5457.2,-0.0291333
5457.3,-0.03004883
5457.4,-0.02882813
5457.5,-0.02821777
5457.6,-0.03004883
5457.7,-0.02882813
5457.8,-0.02852295
5457.9,-0.030354
5458,-0.02852295
5458.1,-0.0279126
5458.2,-0.0291333
5458.3,-0.03157471
5458.4,-0.03187988
5458.5,-0.03310059
5458.6,-0.03371094
5458.7,-0.03615234
5458.8,-0.03401611
5458.9,-0.03645752
5459,-0.03645752
5459.1,-0.03981445
5459.2,-0.03737305
5459.3,-0.03737305
5459.4,-0.03493164
5459.5,-0.03187988
5459.6,-0.02760742
5459.7,-0.03004883
5459.8,-0.030354
5459.9,-0.03432129
5460,-0.03706787
5460.1,-0.0392041
5460.2,-0.03767822
5460.3,-0.03279541
5460.4,-0.03004883
5460.5,-0.02852295
5460.6,-0.03371094
5460.7,-0.03767822
5460.8,-0.0379834
5460.9,-0.03493164
5461,-0.03157471
5461.1,-0.02943848
5461.2,-0.03096436
5461.3,-0.03096436
5461.4,-0.02974365
5461.5,-0.02882813
5461.6,-0.03340576
5461.7,-0.0367627
5461.8,-0.03554199
5461.9,-0.03065918
5462,-0.03523682
5462.1,-0.0367627
5462.2,-0.03065918
5462.3,-0.03706787
5462.4,-0.03706787
5462.5,-0.03065918
5462.6,-0.03157471
5462.7,-0.03554199
5462.8,-0.03645752
5462.9,-0.03554199
5463,-0.03126953
5463.1,-0.02852295
5463.2,-0.03340576
5463.3,-0.0367627
5463.4,-0.03737305
5463.5,-0.03767822
5463.6,-0.03432129
5463.7,-0.03371094
5463.8,-0.02974365
5463.9,-0.0291333
5464,-0.03096436
5464.1,-0.03187988
5464.2,-0.03310059
5464.3,-0.03645752
5464.4,-0.03859375
5464.5,-0.03767822
5464.6,-0.03767822
5464.7,-0.03889893
5464.8,-0.03706787
5464.9,-0.03706787
5465,-0.03645752
5465.1,-0.03584717
5465.2,-0.03249023
5465.3,-0.03187988
5465.4,-0.03279541
5465.5,-0.03310059
5465.6,-0.03126953
5465.7,-0.03218506
5465.8,-0.03279541
5465.9,-0.03004883
5466,-0.02943848
5466.1,-0.03065918
5466.2,-0.03065918
5466.3,-0.03065918
5466.4,-0.03157471
5466.5,-0.03096436
5466.6,-0.03279541
5466.7,-0.03249023
5466.8,-0.03218506
5466.9,-0.03493164
5467,-0.03554199
5467.1,-0.03737305
5467.2,-0.03737305
5467.3,-0.0392041
5467.4,-0.03828857
5467.5,-0.03950928
5467.6,-0.03706787
5467.7,-0.0367627
5467.8,-0.03279541
5467.9,-0.02882813
5468,-0.0291333
5468.1,-0.03096436
5468.2,-0.03249023
5468.3,-0.03615234
5468.4,-0.03889893
5468.5,-0.03859375
5468.6,-0.03584717
5468.7,-0.03249023
5468.8,-0.02852295
5468.9,-0.02882813
5469,-0.03554199
5469.1,-0.03828857
5469.2,-0.03859375
5469.3,-0.03554199
5469.4,-0.03004883
5469.5,-0.02852295
5469.6,-0.0291333
5469.7,-0.03065918
5469.8,-0.030354
5469.9,-0.02943848
5470,-0.03462646
5470.1,-0.0379834
5470.2,-0.03249023
5470.3,-0.03004883
5470.4,-0.03706787
5470.5,-0.03554199
5470.6,-0.03065918
5470.7,-0.03737305
5470.8,-0.03584717
5470.9,-0.03096436
5471,-0.03432129
5471.1,-0.03737305
5471.2,-0.03645752
5471.3,-0.030354
5471.4,-0.0291333
5471.5,-0.03432129
5471.6,-0.03706787
5471.7,-0.03767822
5471.8,-0.03615234
5471.9,-0.03523682
5472,-0.03218506
5472.1,-0.02821777
5472.2,-0.02821777
5472.3,-0.03218506
5472.4,-0.03401611
5472.5,-0.03493164
5472.6,-0.03889893
5472.7,-0.0392041
5472.8,-0.03737305
5472.9,-0.03706787
5473,-0.03645752
5473.1,-0.03523682
5473.2,-0.03249023
5473.3,-0.03371094
5473.4,-0.03279541
5473.5,-0.03157471
5473.6,-0.0291333
5473.7,-0.03157471
5473.8,-0.02852295
5473.9,-0.02852295
5474,-0.0291333
5474.1,-0.02974365
5474.2,-0.030354
5474.3,-0.03126953
5474.4,-0.03004883
5474.5,-0.030354
5474.6,-0.030354
5474.7,-0.02882813
5474.8,-0.03004883
5474.9,-0.030354
5475,-0.02943848
5475.1,-0.03004883
5475.2,-0.02974365
5475.3,-0.02760742
5475.4,-0.02943848
5475.5,-0.03249023
5475.6,-0.03187988
5475.7,-0.03493164
5475.8,-0.03554199
5475.9,-0.0367627
5476,-0.03737305
5476.1,-0.03767822
5476.2,-0.03706787
5476.3,-0.03645752
5476.4,-0.03462646
5476.5,-0.02974365
5476.6,-0.0291333
5476.7,-0.030354
5476.8,-0.03218506
5476.9,-0.03584717
5477,-0.03767822
5477.1,-0.03859375
5477.2,-0.0367627
5477.3,-0.02974365
5477.4,-0.0291333
5477.5,-0.03279541
5477.6,-0.03554199
5477.7,-0.03828857
5477.8,-0.03737305
5477.9,-0.0367627
5478,-0.03645752
5478.1,-0.03615234
5478.2,-0.03706787
5478.3,-0.03645752
5478.4,-0.030354
5478.5,-0.03126953
5478.6,-0.03767822
5478.7,-0.03401611
5478.8,-0.03126953
5478.9,-0.0367627
5479,-0.03279541
5479.1,-0.03157471
5479.2,-0.0379834
5479.3,-0.03401611
5479.4,-0.03218506
5479.5,-0.02943848
5479.6,-0.03432129
5479.7,-0.03767822
5479.8,-0.03584717
5479.9,-0.03432129
5480,-0.02943848
5480.1,-0.03126953
5480.2,-0.03249023
5480.3,-0.03645752
5480.4,-0.0392041
5480.5,-0.03889893
5480.6,-0.03737305
5480.7,-0.03462646
5480.8,-0.03371094
5480.9,-0.03096436
5481,-0.02974365
5481.1,-0.02730225
5481.2,-0.0291333
5481.3,-0.03126953
5481.4,-0.03432129
5481.5,-0.03615234
5481.6,-0.03615234
5481.7,-0.03706787
5481.8,-0.03645752
5481.9,-0.03737305
5482,-0.03859375
5482.1,-0.03737305
5482.2,-0.0379834
5482.3,-0.03645752
5482.4,-0.03554199
5482.5,-0.03493164
5482.6,-0.03615234
5482.7,-0.03584717
5482.8,-0.03584717
5482.9,-0.03615234
5483,-0.03523682
5483.1,-0.03401611
5483.2,-0.03554199
5483.3,-0.03523682
5483.4,-0.03645752
5483.5,-0.03584717
5483.6,-0.03615234
5483.7,-0.03737305
5483.8,-0.03828857
5483.9,-0.03767822
5484,-0.04011963
5484.1,-0.03950928
5484.2,-0.0379834
5484.3,-0.03401611
5484.4,-0.03249023
5484.5,-0.03096436
5484.6,-0.02943848
5484.7,-0.02943848
5484.8,-0.03310059
5484.9,-0.03340576
5485,-0.03615234
5485.1,-0.03889893
5485.2,-0.03737305
5485.3,-0.03554199
5485.4,-0.03218506
5485.5,-0.0291333
5485.6,-0.03065918
5485.7,-0.03584717
5485.8,-0.03737305
5485.9,-0.0367627
5486,-0.03554199
5486.1,-0.03187988
5486.2,-0.03096436
5486.3,-0.02852295
5486.4,-0.02943848
5486.5,-0.03004883
5486.6,-0.03462646
5486.7,-0.03554199
5486.8,-0.03523682
5486.9,-0.03096436
5487,-0.03401611
5487.1,-0.03706787
5487.2,-0.03157471
5487.3,-0.03340576
5487.4,-0.0379834
5487.5,-0.03157471
5487.6,-0.030354
5487.7,-0.03737305
5487.8,-0.03706787
5487.9,-0.03401611
5488,-0.03096436
5488.1,-0.03157471
5488.2,-0.03493164
5488.3,-0.03737305
5488.4,-0.03767822
5488.5,-0.03615234
5488.6,-0.03340576
5488.7,-0.03004883
5488.8,-0.02974365
5488.9,-0.030354
5489,-0.02974365
5489.1,-0.03432129
5489.2,-0.03432129
5489.3,-0.0379834
5489.4,-0.0379834
5489.5,-0.04011963
5489.6,-0.03767822
5489.7,-0.03615234
5489.8,-0.03706787
5489.9,-0.03554199
5490,-0.03493164
5490.1,-0.03340576
5490.2,-0.03371094
5490.3,-0.03187988
5490.4,-0.03096436
5490.5,-0.03126953
5490.6,-0.02943848
5490.7,-0.02943848
5490.8,-0.02974365
5490.9,-0.02943848
5491,-0.030354
5491.1,-0.02760742
5491.2,-0.03065918
5491.3,-0.0291333
5491.4,-0.0291333
5491.5,-0.02852295
5491.6,-0.030354
5491.7,-0.02943848
5491.8,-0.03065918
5491.9,-0.03096436
5492,-0.03493164
5492.1,-0.03584717
5492.2,-0.03645752
5492.3,-0.03828857
5492.4,-0.03706787
5492.5,-0.03706787
5492.6,-0.0392041
5492.7,-0.03828857
5492.8,-0.03554199
5492.9,-0.03157471
5493,-0.03065918
5493.1,-0.0279126
5493.2,-0.03187988
5493.3,-0.03340576
5493.4,-0.03554199
5493.5,-0.03828857
5493.6,-0.03737305
5493.7,-0.03645752
5493.8,-0.03187988
5493.9,-0.02699707
5494,-0.03218506
5494.1,-0.03554199
5494.2,-0.03859375
5494.3,-0.0367627
5494.4,-0.03218506
5494.5,-0.02974365
5494.6,-0.02943848
5494.7,-0.030354
5494.8,-0.03004883
5494.9,-0.03371094
5495,-0.03645752
5495.1,-0.03523682
5495.2,-0.02943848
5495.3,-0.03432129
5495.4,-0.03645752
5495.5,-0.030354
5495.6,-0.03584717
5495.7,-0.03584717
5495.8,-0.03249023
5495.9,-0.03187988
5496,-0.0379834
5496.1,-0.03554199
5496.2,-0.03310059
5496.3,-0.02974365
5496.4,-0.03218506
5496.5,-0.03615234
5496.6,-0.03767822
5496.7,-0.0367627
5496.8,-0.03401611
5496.9,-0.03310059
5497,-0.02974365
5497.1,-0.0291333
5497.2,-0.03126953
5497.3,-0.03432129
5497.4,-0.03584717
5497.5,-0.03737305
5497.6,-0.03737305
5497.7,-0.03950928
5497.8,-0.0379834
5497.9,-0.03584717
5498,-0.03493164
5498.1,-0.03401611
5498.2,-0.03340576
5498.3,-0.03096436
5498.4,-0.03126953
5498.5,-0.02852295
5498.6,-0.02943848
5498.7,-0.0291333
5498.8,-0.02882813
5498.9,-0.03004883
5499,-0.0291333
5499.1,-0.03004883
5499.2,-0.02882813
5499.3,-0.03096436
5499.4,-0.03126953
5499.5,-0.03065918
5499.6,-0.02821777
5499.7,-0.0291333
5499.8,-0.03004883
5499.9,-0.02821777
5500,-0.030354
5500.1,-0.0291333
5500.2,-0.02974365
5500.3,-0.02852295
5500.4,-0.03004883
5500.5,-0.03218506
5500.6,-0.03401611
5500.7,-0.03493164
5500.8,-0.0367627
5500.9,-0.03828857
5501,-0.03889893
5501.1,-0.0367627
5501.2,-0.03981445
5501.3,-0.03523682
5501.4,-0.03157471
5501.5,-0.03065918
5501.6,-0.0279126
5501.7,-0.03187988
5501.8,-0.03249023
5501.9,-0.0367627
5502,-0.03889893
5502.1,-0.03767822
5502.2,-0.03340576
5502.3,-0.0291333
5502.4,-0.02943848
5502.5,-0.03401611
5502.6,-0.03859375
5502.7,-0.03889893
5502.8,-0.03615234
5502.9,-0.03371094
5503,-0.03340576
5503.1,-0.03584717
5503.2,-0.03767822
5503.3,-0.03706787
5503.4,-0.03645752
5503.5,-0.03157471
5503.6,-0.03462646
5503.7,-0.0379834
5503.8,-0.03218506
5503.9,-0.03279541
5504,-0.03828857
5504.1,-0.03126953
5504.2,-0.03218506
5504.3,-0.03767822
5504.4,-0.03737305
5504.5,-0.03523682
5504.6,-0.02943848
5504.7,-0.03279541
5504.8,-0.0367627
5504.9,-0.0379834
5505,-0.03645752
5505.1,-0.03340576
5505.2,-0.03126953
5505.3,-0.02943848
5505.4,-0.030354
5505.5,-0.03310059
5505.6,-0.03462646
5505.7,-0.03737305
5505.8,-0.03828857
5505.9,-0.03859375
5506,-0.03584717
5506.1,-0.03401611
5506.2,-0.03401611
5506.3,-0.03493164
5506.4,-0.03157471
5506.5,-0.03187988
5506.6,-0.03096436
5506.7,-0.02882813
5506.8,-0.02974365
5506.9,-0.0291333
5507,-0.02882813
5507.1,-0.03157471
5507.2,-0.03096436
5507.3,-0.03401611
5507.4,-0.03218506
5507.5,-0.03187988
5507.6,-0.03310059
5507.7,-0.03310059
5507.8,-0.03187988
5507.9,-0.03340576
5508,-0.03157471
5508.1,-0.03157471
5508.2,-0.03096436
5508.3,-0.03218506
5508.4,-0.030354
5508.5,-0.03096436
5508.6,-0.02760742
5508.7,-0.02943848
5508.8,-0.02760742
5508.9,-0.02974365
5509,-0.03249023
5509.1,-0.03584717
5509.2,-0.03645752
5509.3,-0.03767822
5509.4,-0.03706787
5509.5,-0.03493164
5509.6,-0.03828857
5509.7,-0.03645752
5509.8,-0.03187988
5509.9,-0.03157471
5510,-0.0279126
5510.1,-0.03187988
5510.2,-0.03432129
5510.3,-0.03767822
5510.4,-0.0367627
5510.5,-0.03767822
5510.6,-0.03340576
5510.7,-0.02852295
5510.8,-0.02882813
5510.9,-0.03706787
5511,-0.03828857
5511.1,-0.03889893
5511.2,-0.03401611
5511.3,-0.03401611
5511.4,-0.03371094
5511.5,-0.03737305
5511.6,-0.03767822
5511.7,-0.03645752
5511.8,-0.03065918
5511.9,-0.03371094
5512,-0.0367627
5512.1,-0.03004883
5512.2,-0.03523682
5512.3,-0.03615234
5512.4,-0.03096436
5512.5,-0.03279541
5512.6,-0.0392041
5512.7,-0.03523682
5512.8,-0.030354
5512.9,-0.03004883
5513,-0.03584717
5513.1,-0.03828857
5513.2,-0.03706787
5513.3,-0.03218506
5513.4,-0.03126953
5513.5,-0.02974365
5513.6,-0.030354
5513.7,-0.03523682
5513.8,-0.03706787
5513.9,-0.03859375
5514,-0.03706787
5514.1,-0.0379834
5514.2,-0.03401611
5514.3,-0.03432129
5514.4,-0.03279541
5514.5,-0.030354
5514.6,-0.0279126
5514.7,-0.0291333
5514.8,-0.03065918
5514.9,-0.03096436
5515,-0.03157471
5515.1,-0.03340576
5515.2,-0.03462646
5515.3,-0.03554199
5515.4,-0.03737305
5515.5,-0.03767822
5515.6,-0.03615234
5515.7,-0.03706787
5515.8,-0.03889893
5515.9,-0.03889893
5516,-0.03767822
5516.1,-0.0379834
5516.2,-0.03737305
5516.3,-0.03645752
5516.4,-0.0367627
5516.5,-0.0392041
5516.6,-0.03859375
5516.7,-0.03950928
5516.8,-0.03767822
5516.9,-0.03645752
5517,-0.03523682
5517.1,-0.03615234
5517.2,-0.03432129
5517.3,-0.03462646
5517.4,-0.03218506
5517.5,-0.03004883
5517.6,-0.02974365
5517.7,-0.03004883
5517.8,-0.03126953
5517.9,-0.03432129
5518,-0.03737305
5518.1,-0.0392041
5518.2,-0.04103516
5518.3,-0.03645752
5518.4,-0.03340576
5518.5,-0.02974365
5518.6,-0.02943848
5518.7,-0.03126953
5518.8,-0.03615234
5518.9,-0.03859375
5519,-0.03737305
5519.1,-0.03523682
5519.2,-0.030354
5519.3,-0.02943848
5519.4,-0.03279541
5519.5,-0.03615234
5519.6,-0.0367627
5519.7,-0.03554199
5519.8,-0.03584717
5519.9,-0.03462646
5520,-0.03218506
5520.1,-0.03096436
5520.2,-0.03859375
5520.3,-0.03401611
5520.4,-0.02882813
5520.5,-0.03615234
5520.6,-0.03645752
5520.7,-0.02882813
5520.8,-0.03523682
5520.9,-0.03981445
5521,-0.03249023
5521.1,-0.02943848
5521.2,-0.03310059
5521.3,-0.0379834
5521.4,-0.03706787
5521.5,-0.03523682
5521.6,-0.03249023
5521.7,-0.0291333
5521.8,-0.03096436
5521.9,-0.03462646
5522,-0.03706787
5522.1,-0.0367627
5522.2,-0.03767822
5522.3,-0.0367627
5522.4,-0.03584717
5522.5,-0.03187988
5522.6,-0.03279541
5522.7,-0.02943848
5522.8,-0.02882813
5522.9,-0.02943848
5523,-0.02974365
5523.1,-0.02882813
5523.2,-0.03218506
5523.3,-0.03249023
5523.4,-0.03432129
5523.5,-0.03493164
5523.6,-0.03523682
5523.7,-0.0367627
5523.8,-0.0367627
5523.9,-0.03828857
5524,-0.03828857
5524.1,-0.0379834
5524.2,-0.03767822
5524.3,-0.03828857
5524.4,-0.03859375
5524.5,-0.03859375
5524.6,-0.03889893
5524.7,-0.0379834
5524.8,-0.0367627
5524.9,-0.03615234
5525,-0.03493164
5525.1,-0.03554199
5525.2,-0.03493164
5525.3,-0.03310059
5525.4,-0.03126953
5525.5,-0.02974365
5525.6,-0.02882813
5525.7,-0.03004883
5525.8,-0.03096436
5525.9,-0.03126953
5526,-0.03493164
5526.1,-0.03645752
5526.2,-0.0367627
5526.3,-0.03828857
5526.4,-0.0379834
5526.5,-0.03615234
5526.6,-0.03126953
5526.7,-0.02943848
5526.8,-0.02882813
5526.9,-0.03310059
5527,-0.03706787
5527.1,-0.0367627
5527.2,-0.03859375
5527.3,-0.03340576
5527.4,-0.0279126
5527.5,-0.03126953
5527.6,-0.03523682
5527.7,-0.0379834
5527.8,-0.0379834
5527.9,-0.03706787
5528,-0.03554199
5528.1,-0.04011963
5528.2,-0.0379834
5528.3,-0.03554199
5528.4,-0.03126953
5528.5,-0.03187988
5528.6,-0.03828857
5528.7,-0.03340576
5528.8,-0.03187988
5528.9,-0.03859375
5529,-0.03310059
5529.1,-0.03126953
5529.2,-0.03767822
5529.3,-0.03615234
5529.4,-0.03187988
5529.5,-0.03096436
5529.6,-0.03401611
5529.7,-0.03767822
5529.8,-0.03767822
5529.9,-0.03462646
5530,-0.03157471
5530.1,-0.0279126
5530.2,-0.03096436
5530.3,-0.03493164
5530.4,-0.0379834
5530.5,-0.03859375
5530.6,-0.03950928
5530.7,-0.0367627
5530.8,-0.03615234
5530.9,-0.03401611
5531,-0.03279541
5531.1,-0.02943848
5531.2,-0.03096436
5531.3,-0.02821777
5531.4,-0.02974365
5531.5,-0.02974365
5531.6,-0.03126953
5531.7,-0.03310059
5531.8,-0.03340576
5531.9,-0.03523682
5532,-0.03737305
5532.1,-0.03828857
5532.2,-0.0367627
5532.3,-0.03645752
5532.4,-0.03889893
5532.5,-0.03706787
5532.6,-0.0367627
5532.7,-0.03737305
5532.8,-0.03859375
5532.9,-0.03889893
5533,-0.03645752
5533.1,-0.03889893
5533.2,-0.0379834
5533.3,-0.03767822
5533.4,-0.03767822
5533.5,-0.03706787
5533.6,-0.03706787
5533.7,-0.03584717
5533.8,-0.03432129
5533.9,-0.03218506
5534,-0.03065918
5534.1,-0.02974365
5534.2,-0.03065918
5534.3,-0.03126953
5534.4,-0.03310059
5534.5,-0.03554199
5534.6,-0.03767822
5534.7,-0.03828857
5534.8,-0.03950928
5534.9,-0.0367627
5535,-0.03462646
5535.1,-0.030354
5535.2,-0.02943848
5535.3,-0.03249023
5535.4,-0.03432129
5535.5,-0.0379834
5535.6,-0.03767822
5535.7,-0.03584717
5535.8,-0.02821777
5535.9,-0.02974365
5536,-0.03401611
5536.1,-0.03737305
5536.2,-0.03767822
5536.3,-0.03859375
5536.4,-0.03859375
5536.5,-0.03828857
5536.6,-0.03584717
5536.7,-0.030354
5536.8,-0.03157471
5536.9,-0.03828857
5537,-0.03584717
5537.1,-0.03004883
5537.2,-0.0379834
5537.3,-0.03523682
5537.4,-0.02821777
5537.5,-0.03706787
5537.6,-0.03828857
5537.7,-0.03157471
5537.8,-0.03157471
5537.9,-0.03493164
5538,-0.03859375
5538.1,-0.03645752
5538.2,-0.03371094
5538.3,-0.03096436
5538.4,-0.02974365
5538.5,-0.03065918
5538.6,-0.0367627
5538.7,-0.03645752
5538.8,-0.03706787
5538.9,-0.03645752
5539,-0.03615234
5539.1,-0.03371094
5539.2,-0.03340576
5539.3,-0.03126953
5539.4,-0.03096436
5539.5,-0.02882813
5539.6,-0.02974365
5539.7,-0.0291333
5539.8,-0.03096436
5539.9,-0.03249023
5540,-0.03401611
5540.1,-0.03432129
5540.2,-0.03615234
5540.3,-0.03615234
5540.4,-0.0379834
5540.5,-0.03828857
5540.6,-0.03859375
5540.7,-0.03889893
5540.8,-0.0392041
5540.9,-0.03737305
5541,-0.03828857
5541.1,-0.0379834
5541.2,-0.03889893
5541.3,-0.03981445
5541.4,-0.0392041
5541.5,-0.03828857
5541.6,-0.03737305
5541.7,-0.0367627
5541.8,-0.03584717
5541.9,-0.03584717
5542,-0.03523682
5542.1,-0.03249023
5542.2,-0.030354
5542.3,-0.02882813
5542.4,-0.0279126
5542.5,-0.03004883
5542.6,-0.03126953
5542.7,-0.03493164
5542.8,-0.03645752
5542.9,-0.0367627
5543,-0.03767822
5543.1,-0.0379834
5543.2,-0.03645752
5543.3,-0.03157471
5543.4,-0.03157471
5543.5,-0.02943848
5543.6,-0.03310059
5543.7,-0.03584717
5543.8,-0.03615234
5543.9,-0.0379834
5544,-0.03371094
5544.1,-0.03065918
5544.2,-0.02943848
5544.3,-0.03401611
5544.4,-0.03828857
5544.5,-0.03737305
5544.6,-0.03737305
5544.7,-0.03737305
5544.8,-0.0379834
5544.9,-0.03584717
5545,-0.03432129
5545.1,-0.03004883
5545.2,-0.03706787
5545.3,-0.03584717
5545.4,-0.02882813
5545.5,-0.03554199
5545.6,-0.03645752
5545.7,-0.02943848
5545.8,-0.03493164
5545.9,-0.03706787
5546,-0.03310059
5546.1,-0.030354
5546.2,-0.03493164
5546.3,-0.0379834
5546.4,-0.03645752
5546.5,-0.03187988
5546.6,-0.03004883
5546.7,-0.03065918
5546.8,-0.03279541
5546.9,-0.03828857
5547,-0.03889893
5547.1,-0.03737305
5547.2,-0.03523682
5547.3,-0.03401611
5547.4,-0.03249023
5547.5,-0.03096436
5547.6,-0.02943848
5547.7,-0.02943848
5547.8,-0.03187988
5547.9,-0.03279541
5548,-0.03432129
5548.1,-0.03615234
5548.2,-0.03737305
5548.3,-0.0379834
5548.4,-0.03859375
5548.5,-0.03828857
5548.6,-0.03706787
5548.7,-0.0367627
5548.8,-0.03554199
5548.9,-0.03859375
5549,-0.03645752
5549.1,-0.03645752
5549.2,-0.03584717
5549.3,-0.03340576
5549.4,-0.03554199
5549.5,-0.03462646
5549.6,-0.03432129
5549.7,-0.03401611
5549.8,-0.03584717
5549.9,-0.03371094
5550,-0.03645752
5550.1,-0.03462646
5550.2,-0.03767822
5550.3,-0.03615234
5550.4,-0.03737305
5550.5,-0.03737305
5550.6,-0.03981445
5550.7,-0.04072998
5550.8,-0.03981445
5550.9,-0.03737305
5551,-0.03432129
5551.1,-0.03096436
5551.2,-0.0291333
5551.3,-0.02852295
5551.4,-0.03157471
5551.5,-0.03523682
5551.6,-0.03493164
5551.7,-0.03859375
5551.8,-0.03767822
5551.9,-0.03767822
5552,-0.03218506
5552.1,-0.030354
5552.2,-0.0291333
5552.3,-0.03462646
5552.4,-0.03493164
5552.5,-0.0379834
5552.6,-0.03889893
5552.7,-0.03401611
5552.8,-0.03126953
5552.9,-0.02882813
5553,-0.02882813
5553.1,-0.0279126
5553.2,-0.030354
5553.3,-0.03340576
5553.4,-0.0392041
5553.5,-0.03889893
5553.6,-0.02974365
5553.7,-0.03462646
5553.8,-0.03584717
5553.9,-0.030354
5554,-0.03523682
5554.1,-0.0379834
5554.2,-0.03371094
5554.3,-0.0291333
5554.4,-0.03615234
5554.5,-0.03706787
5554.6,-0.03249023
5554.7,-0.02974365
5554.8,-0.03096436
5554.9,-0.03767822
5555,-0.03828857
5555.1,-0.0367627
5555.2,-0.03462646
5555.3,-0.03218506
5555.4,-0.03004883
5555.5,-0.0291333
5555.6,-0.03157471
5555.7,-0.03340576
5555.8,-0.03523682
5555.9,-0.03737305
5556,-0.0392041
5556.1,-0.03584717
5556.2,-0.03645752
5556.3,-0.03737305
5556.4,-0.03645752
5556.5,-0.03340576
5556.6,-0.03279541
5556.7,-0.03249023
5556.8,-0.03126953
5556.9,-0.03065918
5557,-0.03157471
5557.1,-0.02882813
5557.2,-0.02852295
5557.3,-0.02852295
5557.4,-0.03065918
5557.5,-0.02943848
5557.6,-0.03004883
5557.7,-0.030354
5557.8,-0.03004883
5557.9,-0.030354
5558,-0.02974365
5558.1,-0.03096436
5558.2,-0.0291333
5558.3,-0.02974365
5558.4,-0.02852295
5558.5,-0.0291333
5558.6,-0.02821777
5558.7,-0.02882813
5558.8,-0.02974365
5558.9,-0.03218506
5559,-0.03371094
5559.1,-0.03523682
5559.2,-0.03767822
5559.3,-0.0367627
5559.4,-0.0379834
5559.5,-0.03737305
5559.6,-0.03737305
5559.7,-0.03554199
5559.8,-0.03340576
5559.9,-0.02882813
5560,-0.02882813
5560.1,-0.03096436
5560.2,-0.03432129
5560.3,-0.03706787
5560.4,-0.03889893
5560.5,-0.03889893
5560.6,-0.03096436
5560.7,-0.02882813
5560.8,-0.03096436
5560.9,-0.03249023
5561,-0.0379834
5561.1,-0.03889893
5561.2,-0.0367627
5561.3,-0.03554199
5561.4,-0.03737305
5561.5,-0.0379834
5561.6,-0.03645752
5561.7,-0.03462646
5561.8,-0.0279126
5561.9,-0.03584717
5562,-0.0367627
5562.1,-0.03187988
5562.2,-0.03523682
5562.3,-0.03615234
5562.4,-0.030354
5562.5,-0.03523682
5562.6,-0.03615234
5562.7,-0.03462646
5562.8,-0.02730225
5562.9,-0.03340576
5563,-0.0379834
5563.1,-0.0379834
5563.2,-0.03523682
5563.3,-0.03126953
5563.4,-0.0291333
5563.5,-0.030354
5563.6,-0.03615234
5563.7,-0.03737305
5563.8,-0.03889893
5563.9,-0.03645752
5564,-0.0367627
5564.1,-0.03645752
5564.2,-0.03279541
5564.3,-0.03096436
5564.4,-0.02943848
5564.5,-0.03004883
5564.6,-0.0291333
5564.7,-0.03249023
5564.8,-0.03279541
5564.9,-0.03554199
5565,-0.03554199
5565.1,-0.03828857
5565.2,-0.03706787
5565.3,-0.03706787
5565.4,-0.03523682
5565.5,-0.03859375
5565.6,-0.03706787
5565.7,-0.0379834
5565.8,-0.03767822
5565.9,-0.03767822
5566,-0.03554199
5566.1,-0.03645752
5566.2,-0.03615234
5566.3,-0.0379834
5566.4,-0.03706787
5566.5,-0.0367627
5566.6,-0.0367627
5566.7,-0.03828857
5566.8,-0.03645752
5566.9,-0.03767822
5567,-0.03859375
5567.1,-0.03889893
5567.2,-0.03859375
5567.3,-0.03950928
5567.4,-0.03645752
5567.5,-0.03645752
5567.6,-0.03126953
5567.7,-0.03096436
5567.8,-0.03065918
5567.9,-0.02882813
5568,-0.03249023
5568.1,-0.03462646
5568.2,-0.03584717
5568.3,-0.0367627
5568.4,-0.03767822
5568.5,-0.03859375
5568.6,-0.03249023
5568.7,-0.03126953
5568.8,-0.02974365
5568.9,-0.03157471
5569,-0.03493164
5569.1,-0.03889893
5569.2,-0.03859375
5569.3,-0.03401611
5569.4,-0.02821777
5569.5,-0.03126953
5569.6,-0.03065918
5569.7,-0.03218506
5569.8,-0.02882813
5569.9,-0.03065918
5570,-0.03065918
5570.1,-0.03737305
5570.2,-0.03523682
5570.3,-0.03187988
5570.4,-0.03462646
5570.5,-0.03584717
5570.6,-0.03096436
5570.7,-0.03523682
5570.8,-0.03767822
5570.9,-0.03310059
5571,-0.03096436
5571.1,-0.03493164
5571.2,-0.03828857
5571.3,-0.03523682
5571.4,-0.03279541
5571.5,-0.02943848
5571.6,-0.03096436
5571.7,-0.03737305
5571.8,-0.03706787
5571.9,-0.03706787
5572,-0.03493164
5572.1,-0.03310059
5572.2,-0.03065918
5572.3,-0.0279126
5572.4,-0.02730225
5572.5,-0.02974365
5572.6,-0.03249023
5572.7,-0.03523682
5572.8,-0.03645752
5572.9,-0.03767822
5573,-0.03767822
5573.1,-0.03859375
5573.2,-0.03981445
5573.3,-0.03645752
5573.4,-0.03554199
5573.5,-0.03645752
5573.6,-0.03615234
5573.7,-0.03523682
5573.8,-0.03462646
5573.9,-0.03371094
5574,-0.03401611
5574.1,-0.03218506
5574.2,-0.03340576
5574.3,-0.03279541
5574.4,-0.03310059
5574.5,-0.03340576
5574.6,-0.03340576
5574.7,-0.03249023
5574.8,-0.03279541
5574.9,-0.03249023
5575,-0.03432129
5575.1,-0.03523682
5575.2,-0.0367627
5575.3,-0.03706787
5575.4,-0.03645752
5575.5,-0.03645752
5575.6,-0.0379834
5575.7,-0.03706787
5575.8,-0.03828857
5575.9,-0.03554199
5576,-0.03493164
5576.1,-0.030354
5576.2,-0.02882813
5576.3,-0.02821777
5576.4,-0.03004883
5576.5,-0.03249023
5576.6,-0.03554199
5576.7,-0.03981445
5576.8,-0.03767822
5576.9,-0.03493164
5577,-0.03065918
5577.1,-0.02882813
5577.2,-0.03096436
5577.3,-0.03340576
5577.4,-0.03981445
5577.5,-0.0367627
5577.6,-0.03340576
5577.7,-0.02852295
5577.8,-0.030354
5577.9,-0.03126953
5578,-0.03340576
5578.1,-0.03126953
5578.2,-0.02882813
5578.3,-0.02974365
5578.4,-0.0367627
5578.5,-0.03767822
5578.6,-0.03157471
5578.7,-0.03462646
5578.8,-0.0367627
5578.9,-0.0291333
5579,-0.03584717
5579.1,-0.03645752
5579.2,-0.03126953
5579.3,-0.03096436
5579.4,-0.03584717
5579.5,-0.03828857
5579.6,-0.03493164
5579.7,-0.0291333
5579.8,-0.02852295
5579.9,-0.03493164
5580,-0.0379834
5580.1,-0.0379834
5580.2,-0.03737305
5580.3,-0.03462646
5580.4,-0.03157471
5580.5,-0.0291333
5580.6,-0.02821777
5580.7,-0.0291333
5580.8,-0.03371094
5580.9,-0.03584717
5581,-0.03767822
5581.1,-0.0392041
5581.2,-0.03554199
5581.3,-0.03737305
5581.4,-0.03828857
5581.5,-0.03554199
5581.6,-0.03523682
5581.7,-0.03401611
5581.8,-0.03371094
5581.9,-0.03157471
5582,-0.03187988
5582.1,-0.03126953
5582.2,-0.030354
5582.3,-0.0279126
5582.4,-0.03004883
5582.5,-0.0291333
5582.6,-0.02882813
5582.7,-0.02699707
5582.8,-0.030354
5582.9,-0.02943848
5583,-0.02821777
5583.1,-0.03004883
5583.2,-0.02974365
5583.3,-0.0291333
5583.4,-0.0291333
5583.5,-0.03218506
5583.6,-0.03187988
5583.7,-0.03157471
5583.8,-0.03157471
5583.9,-0.03523682
5584,-0.0367627
5584.1,-0.03737305
5584.2,-0.04011963
5584.3,-0.03981445
5584.4,-0.03737305
5584.5,-0.03706787
5584.6,-0.03310059
5584.7,-0.02974365
5584.8,-0.02821777
5584.9,-0.03126953
5585,-0.03218506
5585.1,-0.03584717
5585.2,-0.03859375
5585.3,-0.0379834
5585.4,-0.03615234
5585.5,-0.03065918
5585.6,-0.02974365
5585.7,-0.03157471
5585.8,-0.03462646
5585.9,-0.03859375
5586,-0.03950928
5586.1,-0.03615234
5586.2,-0.03004883
5586.3,-0.03187988
5586.4,-0.03157471
5586.5,-0.03310059
5586.6,-0.03554199
5586.7,-0.03767822
5586.8,-0.03493164
5586.9,-0.02943848
5587,-0.03554199
5587.1,-0.03737305
5587.2,-0.02974365
5587.3,-0.03432129
5587.4,-0.03706787
5587.5,-0.03340576
5587.6,-0.030354
5587.7,-0.03706787
5587.8,-0.03493164
5587.9,-0.03554199
5588,-0.02852295
5588.1,-0.03157471
5588.2,-0.03523682
5588.3,-0.03737305
5588.4,-0.03767822
5588.5,-0.03706787
5588.6,-0.03340576
5588.7,-0.03065918
5588.8,-0.02882813
5588.9,-0.02882813
5589,-0.03065918
5589.1,-0.03218506
5589.2,-0.03523682
5589.3,-0.03523682
5589.4,-0.03737305
5589.5,-0.03859375
5589.6,-0.0379834
5589.7,-0.03706787
5589.8,-0.0367627
5589.9,-0.03615234
5590,-0.0367627
5590.1,-0.03493164
5590.2,-0.03554199
5590.3,-0.03371094
5590.4,-0.03462646
5590.5,-0.03096436
5590.6,-0.03249023
5590.7,-0.03096436
5590.8,-0.03157471
5590.9,-0.03187988
5591,-0.03004883
5591.1,-0.03218506
5591.2,-0.03157471
5591.3,-0.03096436
5591.4,-0.03065918
5591.5,-0.03187988
5591.6,-0.03249023
5591.7,-0.03340576
5591.8,-0.03279541
5591.9,-0.03493164
5592,-0.03493164
5592.1,-0.03828857
5592.2,-0.03767822
5592.3,-0.03828857
5592.4,-0.03950928
5592.5,-0.03737305
5592.6,-0.03432129
5592.7,-0.03279541
5592.8,-0.02974365
5592.9,-0.02821777
5593,-0.03065918
5593.1,-0.03340576
5593.2,-0.03584717
5593.3,-0.03737305
5593.4,-0.03737305
5593.5,-0.03706787
5593.6,-0.03371094
5593.7,-0.02760742
5593.8,-0.03065918
5593.9,-0.03371094
5594,-0.03615234
5594.1,-0.03737305
5594.2,-0.03737305
5594.3,-0.02943848
5594.4,-0.02852295
5594.5,-0.03126953
5594.6,-0.03462646
5594.7,-0.03462646
5594.8,-0.03279541
5594.9,-0.03065918
5595,-0.03065918
5595.1,-0.03645752
5595.2,-0.03493164
5595.3,-0.03065918
5595.4,-0.03523682
5595.5,-0.03706787
5595.6,-0.02882813
5595.7,-0.03401611
5595.8,-0.03889893
5595.9,-0.03218506
5596,-0.03004883
5596.1,-0.0367627
5596.2,-0.03706787
5596.3,-0.03432129
5596.4,-0.03096436
5596.5,-0.030354
5596.6,-0.03340576
5596.7,-0.03615234
5596.8,-0.03615234
5596.9,-0.0379834
5597,-0.03340576
5597.1,-0.03432129
5597.2,-0.03004883
5597.3,-0.030354
5597.4,-0.03096436
5597.5,-0.03157471
5597.6,-0.03340576
5597.7,-0.03554199
5597.8,-0.03645752
5597.9,-0.03737305
5598,-0.0367627
5598.1,-0.03859375
5598.2,-0.03706787
5598.3,-0.0367627
5598.4,-0.03615234
5598.5,-0.03584717
5598.6,-0.03462646
5598.7,-0.03340576
5598.8,-0.03432129
5598.9,-0.03279541
5599,-0.03157471
5599.1,-0.03065918
5599.2,-0.03371094
5599.3,-0.03157471
5599.4,-0.03096436
5599.5,-0.02882813
5599.6,-0.03096436
5599.7,-0.03187988
5599.8,-0.030354
5599.9,-0.03126953
5600,-0.03126953
5600.1,-0.03310059
5600.2,-0.03371094
5600.3,-0.03462646
5600.4,-0.03554199
5600.5,-0.0367627
5600.6,-0.0379834
5600.7,-0.0404248
5600.8,-0.03889893
5600.9,-0.03950928
5601,-0.03889893
5601.1,-0.03828857
5601.2,-0.03279541
5601.3,-0.03157471
5601.4,-0.03004883
5601.5,-0.02943848
5601.6,-0.03065918
5601.7,-0.03584717
5601.8,-0.03523682
5601.9,-0.03554199
5602,-0.03554199
5602.1,-0.02974365
5602.2,-0.0279126
5602.3,-0.02943848
5602.4,-0.03187988
5602.5,-0.04103516
5602.6,-0.04134033
5602.7,-0.03859375
5602.8,-0.03218506
5602.9,-0.03187988
5603,-0.03126953
5603.1,-0.03310059
5603.2,-0.03432129
5603.3,-0.0392041
5603.4,-0.04072998
5603.5,-0.01692627
5603.6,-0.01112793
5603.7,-0.01753662
5603.8,-0.01936768
5603.9,-0.01265381
5604,-0.01814697
5604.1,-0.01814697
5604.2,-0.01295898
5604.3,-0.01326416
5604.4,-0.01814697
5604.5,0.0007739258
5604.6,0.003825684
5604.7,0.008708496
5604.8,0.008708496
5604.9,0.003825684
5605,0.0001635742
5605.1,0.00260498
5605.2,0.002299805
5605.3,0.005046387
5605.4,0.007182617
5605.5,0.005046387
5605.6,0.004436035
5605.7,0.001689453
5605.8,-0.00166748
5605.9,-0.002888184
5606,-0.004414063
5606.1,-0.003498535
5606.2,-0.004108887
5606.3,-0.003803711
5606.4,-0.002277832
5606.5,0.0007739258
5606.6,0.001994629
5606.7,0.002299805
5606.8,0.00260498
5606.9,0.005046387
5607,0.005656738
5607.1,0.006572266
5607.2,0.007182617
5607.3,0.005961914
5607.4,0.003825684
5607.5,0.00626709
5607.6,0.005351563
5607.7,0.005351563
5607.8,0.00626709
5607.9,0.005656738
5608,0.005046387
5608.1,0.005351563
5608.2,0.005046387
5608.3,0.00626709
5608.4,0.004436035
5608.5,0.004741211
5608.6,0.003520508
5608.7,0.001384277
5608.8,0.001384277
5608.9,0.001994629
5609,-0.0007519531
5609.1,-0.0007519531
5609.2,-0.002277832
5609.3,-0.004414063
5609.4,-0.003498535
5609.5,-0.001972656
5609.6,0.004130859
5609.7,0.005351563
5609.8,0.005046387
5609.9,0.005351563
5610,0.0007739258
5610.1,-0.0004467773
5610.2,-0.004108887
5610.3,-0.003193359
5610.4,-0.001057129
5610.5,0.004436035
5610.6,0.007487793
5610.7,0.004130859
5610.8,-0.0001416016
5610.9,-0.003193359
5611,-0.002583008
5611.1,0.001994629
5611.2,0.005046387
5611.3,0.005046387
5611.4,0.005961914
5611.5,0.00260498
5611.6,-0.001362305
5611.7,-0.002888184
5611.8,0.0007739258
5611.9,0.005961914
5612,-0.002277832
5612.1,-0.0007519531
5612.2,0.003825684
5612.3,-0.001362305
5612.4,0.001689453
5612.5,0.004436035
5612.6,-0.0004467773
5612.7,0.0001635742
5612.8,-0.001972656
5612.9,0.004436035
5613,0.004741211
5613.1,-0.00166748
5613.2,-0.002583008
5613.3,-0.0007519531
5613.4,0.0007739258
5613.5,0.001994629
5613.6,0.005656738
5613.7,0.005046387
5613.8,0.002299805
5613.9,-0.00166748
5614,-0.002888184
5614.1,-0.003498535
5614.2,-0.002277832
5614.3,-0.00166748
5614.4,-0.0007519531
5614.5,-0.0004467773
5614.6,0.0007739258
5614.7,0.003520508
5614.8,0.003215332
5614.9,0.004130859
5615,0.007182617
5615.1,0.006572266
5615.2,0.005351563
5615.3,0.005046387
5615.4,0.003825684
5615.5,0.003215332
5615.6,0.003520508
5615.7,0.00260498
5615.8,0.001384277
5615.9,0.0007739258
5616,-0.0001416016
5616.1,0.0007739258
5616.2,-0.0004467773
5616.3,-0.0007519531
5616.4,0.0007739258
5616.5,0.00260498
5616.6,0.0007739258
5616.7,0.002299805
5616.8,0.003825684
5616.9,0.003215332
5617,0.005351563
5617.1,0.006572266
5617.2,0.005961914
5617.3,0.005961914
5617.4,0.003520508
5617.5,0.001079102
5617.6,0.0007739258
5617.7,-0.0004467773
5617.8,-0.002888184
5617.9,-0.002888184
5618,-0.003498535
5618.1,-0.002888184
5618.2,-0.00166748
5618.3,0.002910156
5618.4,0.00626709
5618.5,0.004436035
5618.6,0.002910156
5618.7,-0.00166748
5618.8,-0.002888184
5618.9,-0.004108887
5619,0.0001635742
5619.1,0.004741211
5619.2,0.006572266
5619.3,0.0007739258
5619.4,-0.001057129
5619.5,-0.003803711
5619.6,-0.003498535
5619.7,-0.002888184
5619.8,-0.003193359
5619.9,-0.002583008
5620,0.001384277
5620.1,0.005656738
5620.2,0.003520508
5620.3,-0.004414063
5620.4,0.001689453
5620.5,0.002299805
5620.6,-0.001057129
5620.7,0.00260498
5620.8,0.005046387
5620.9,-0.003498535
5621,-0.002888184
5621.1,0.002299805
5621.2,0.004436035
5621.3,0.0007739258
5621.4,-0.00166748
5621.5,-0.00166748
5621.6,0.001384277
5621.7,0.00260498
5621.8,0.005961914
5621.9,0.004436035
5622,0.001994629
5622.1,-0.001057129
5622.2,-0.0001416016
5622.3,-0.003498535
5622.4,-0.002583008
5622.5,-0.0007519531
5622.6,-0.0007519531
5622.7,0.001384277
5622.8,0.005046387
5622.9,0.00626709
5623,0.004741211
5623.1,0.005656738
5623.2,0.00626709
5623.3,0.005351563
5623.4,0.004741211
5623.5,0.002910156
5623.6,0.003215332
5623.7,0.001689453
5623.8,-0.0001416016
5623.9,-0.0004467773
5624,-0.00166748
5624.1,-0.002277832
5624.2,-0.0004467773
5624.3,-0.001057129
5624.4,-0.001362305
5624.5,-0.0004467773
5624.6,-0.001972656
5624.7,-0.001057129
5624.8,-0.0007519531
5624.9,-0.0004467773
5625,0.001384277
5625.1,0.001994629
5625.2,0.003520508
5625.3,0.004436035
5625.4,0.006572266
5625.5,0.00626709
5625.6,0.006572266
5625.7,0.005351563
5625.8,0.003215332
5625.9,0.0007739258
5626,0.0007739258
5626.1,-0.001362305
5626.2,-0.004108887
5626.3,-0.001057129
5626.4,-0.002888184
5626.5,0.0007739258
5626.6,0.002910156
5626.7,0.007182617
5626.8,0.003215332
5626.9,0.001384277
5627,0.0007739258
5627.1,-0.005024414
5627.2,-0.00166748
5627.3,0.001994629
5627.4,0.005351563
5627.5,0.004436035
5627.6,0.001079102
5627.7,-0.003193359
5627.8,-0.002888184
5627.9,-0.001057129
5628,-0.0004467773
5628.1,-0.004108887
5628.2,-0.001362305
5628.3,-0.002583008
5628.4,0.001689453
5628.5,0.005961914
5628.6,-0.001057129
5628.7,-0.0007519531
5628.8,0.005351563
5628.9,-0.002583008
5629,0.00046875
5629.1,0.004130859
5629.2,-0.001362305
5629.3,-0.001057129
5629.4,0.0007739258
5629.5,0.00626709
5629.6,0.003215332
5629.7,-0.001057129
5629.8,-0.003193359
5629.9,-0.0007519531
5630,0.003520508
5630.1,0.006572266
5630.2,0.005656738
5630.3,0.003520508
5630.4,-0.00166748
5630.5,-0.003193359
5630.6,-0.004719238
5630.7,-0.003498535
5630.8,-0.00166748
5630.9,-0.001057129
5631,0.0007739258
5631.1,0.001689453
5631.2,0.005351563
5631.3,0.005656738
5631.4,0.006572266
5631.5,0.005656738
5631.6,0.005961914
5631.7,0.004741211
5631.8,0.002910156
5631.9,0.002910156
5632,0.001384277
5632.1,0.001384277
5632.2,0.00046875
5632.3,-0.0007519531
5632.4,-0.002277832
5632.5,-0.002277832
5632.6,-0.001972656
5632.7,-0.002277832
5632.8,-0.003193359
5632.9,-0.0001416016
5633,-0.003193359
5633.1,-0.00166748
5633.2,-0.002888184
5633.3,-0.001972656
5633.4,-0.0001416016
5633.5,0.001079102
5633.6,-0.0004467773
5633.7,0.003215332
5633.8,0.003520508
5633.9,0.003215332
5634,0.004130859
5634.1,0.005656738
5634.2,0.004130859
5634.3,0.004436035
5634.4,0.0007739258
5634.5,-0.001972656
5634.6,-0.002277832
5634.7,-0.003803711
5634.8,-0.005024414
5634.9,-0.0004467773
5635,0.001994629
5635.1,0.00626709
5635.2,0.004741211
5635.3,0.004436035
5635.4,-0.00166748
5635.5,-0.002277832
5635.6,-0.004108887
5635.7,-0.0004467773
5635.8,0.004436035
5635.9,0.007182617
5636,0.002299805
5636.1,-0.001057129
5636.2,-0.002888184
5636.3,-0.002888184
5636.4,-0.001972656
5636.5,-0.001362305
5636.6,-0.001362305
5636.7,0.001689453
5636.8,0.005656738
5636.9,-0.0001416016
5637,-0.001362305
5637.1,0.005656738
5637.2,-0.0007519531
5637.3,-0.0004467773
5637.4,0.002910156
5637.5,0.0007739258
5637.6,-0.002583008
5637.7,0.001079102
5637.8,0.006572266
5637.9,0.00260498
5638,-0.002583008
5638.1,-0.002277832
5638.2,-0.0001416016
5638.3,0.001994629
5638.4,0.005656738
5638.5,0.004436035
5638.6,0.002299805
5638.7,-0.002583008
5638.8,-0.002583008
5638.9,-0.002888184
5639,-0.00166748
5639.1,-0.0004467773
5639.2,0.001994629
5639.3,0.002910156
5639.4,0.00626709
5639.5,0.005656738
5639.6,0.00626709
5639.7,0.005961914
5639.8,0.004436035
5639.9,0.001994629
5640,-0.0001416016
5640.1,-0.0001416016
5640.2,-0.001362305
5640.3,-0.00166748
5640.4,-0.003803711
5640.5,-0.002277832
5640.6,-0.005024414
5640.7,-0.002888184
5640.8,-0.002277832
5640.9,-0.003803711
5641,-0.003803711
5641.1,-0.003803711
5641.2,-0.003193359
5641.3,-0.002583008
5641.4,-0.003803711
5641.5,-0.003498535
5641.6,-0.00166748
5641.7,-0.002583008
5641.8,-0.002583008
5641.9,-0.002583008
5642,-0.00166748
5642.1,-0.001972656
5642.2,0.001079102
5642.3,0.001689453
5642.4,0.005046387
5642.5,0.005961914
5642.6,0.005351563
5642.7,0.005656738
5642.8,0.004130859
5642.9,0.001689453
5643,-0.0001416016
5643.1,-0.00166748
5643.2,-0.004108887
5643.3,-0.001972656
5643.4,-0.0007519531
5643.5,0.005046387
5643.6,0.005656738
5643.7,0.006877441
5643.8,0.001384277
5643.9,-0.001972656
5644,-0.003803711
5644.1,-0.0007519531
5644.2,0.002910156
5644.3,0.006877441
5644.4,0.003520508
5644.5,0.001079102
5644.6,-0.001972656
5644.7,-0.002277832
5644.8,-0.001362305
5644.9,-0.0001416016
5645,0.005046387
5645.1,0.005656738
5645.2,-0.001972656
5645.3,0.001079102
5645.4,0.005351563
5645.5,-0.003193359
5645.6,0.00046875
5645.7,0.005656738
5645.8,-0.001057129
5645.9,-0.0001416016
5646,0.004741211
5646.1,0.004130859
5646.2,-0.002277832
5646.3,-0.003498535
5646.4,-0.0007519531
5646.5,0.003215332
5646.6,0.00626709
5646.7,0.005656738
5646.8,-0.001057129
5646.9,-0.004414063
5647,-0.003498535
5647.1,-0.002888184
5647.2,-0.0004467773
5647.3,0.001689453
5647.4,0.003825684
5647.5,0.005656738
5647.6,0.00626709
5647.7,0.005656738
5647.8,0.003520508
5647.9,0.003215332
5648,-0.0004467773
5648.1,-0.001057129
5648.2,-0.002583008
5648.3,-0.002583008
5648.4,-0.002888184
5648.5,-0.002277832
5648.6,-0.003193359
5648.7,-0.002888184
5648.8,-0.001362305
5648.9,-0.004108887
5649,-0.001362305
5649.1,-0.003193359
5649.2,-0.002888184
5649.3,-0.0004467773
5649.4,-0.002888184
5649.5,-0.00166748
5649.6,-0.001362305
5649.7,-0.002277832
5649.8,-0.003193359
5649.9,-0.002888184
5650,-0.001362305
5650.1,-0.002583008
5650.2,-0.00166748
5650.3,-0.004719238
5650.4,-0.001057129
5650.5,-0.00166748
5650.6,0.002299805
5650.7,0.003520508
5650.8,0.00626709
5650.9,0.005351563
5651,0.001384277
5651.1,-0.0007519531
5651.2,-0.003193359
5651.3,-0.004108887
5651.4,-0.003498535
5651.5,0.005351563
5651.6,0.006877441
5651.7,0.00260498
5651.8,-0.0007519531
5651.9,-0.002888184
5652,-0.004719238
5652.1,0.005656738
5652.2,0.006572266
5652.3,0.0007739258
5652.4,-0.003193359
5652.5,0.00046875
5652.6,0.004741211
5652.7,0.003520508
5652.8,-0.001362305
5652.9,-0.002583008
5653,-0.002888184
5653.1,-0.003193359
5653.2,-0.002888184
5653.3,-0.001057129
5653.4,0.0001635742
5653.5,0.004130859
5653.6,-0.001362305
5653.7,0.00046875
5653.8,0.004130859
5653.9,0.001689453
5654,-0.002888184
5654.1,0.001384277
5654.2,0.004130859
5654.3,-0.003193359
5654.4,-0.0004467773
5654.5,0.002299805
5654.6,0.005351563
5654.7,0.0007739258
5654.8,-0.00166748
5654.9,-0.003193359
5655,-0.0007519531
5655.1,0.004130859
5655.2,0.005961914
5655.3,0.005656738
5655.4,0.001994629
5655.5,-0.001362305
5655.6,-0.00166748
5655.7,-0.002583008
5655.8,-0.0007519531
5655.9,-0.0007519531
5656,-0.0007519531
5656.1,0.0001635742
5656.2,0.002910156
5656.3,0.002910156
5656.4,0.004741211
5656.5,0.005656738
5656.6,0.008098145
5656.7,0.005351563
5656.8,0.004130859
5656.9,0.004130859
5657,0.003215332
5657.1,0.001994629
5657.2,0.002910156
5657.3,0.001384277
5657.4,0.002299805
5657.5,0.001994629
5657.6,-0.0007519531
5657.7,-0.0001416016
5657.8,-0.001362305
5657.9,-0.0001416016
5658,0.003825684
5658.1,0.002299805
5658.2,0.003520508
5658.3,0.003825684
5658.4,0.003215332
5658.5,0.004130859
5658.6,0.006572266
5658.7,0.006877441
5658.8,0.006572266
5658.9,0.004130859
5659,0.002299805
5659.1,0.001994629
5659.2,-0.001057129
5659.3,-0.003193359
5659.4,-0.001972656
5659.5,-0.001362305
5659.6,-0.002277832
5659.7,-0.0007519531
5659.8,0.003825684
5659.9,0.006572266
5660,0.005656738
5660.1,0.002299805
5660.2,-0.0001416016
5660.3,-0.001972656
5660.4,-0.002583008
5660.5,-0.001362305
5660.6,0.005351563
5660.7,0.006877441
5660.8,0.002910156
5660.9,-0.0004467773
5661,-0.003193359
5661.1,-0.001972656
5661.2,0.001079102
5661.3,0.002910156
5661.4,0.002910156
5661.5,0.0001635742
5661.6,-0.002583008
5661.7,-0.0007519531
5661.8,0.002299805
5661.9,0.004130859
5662,-0.001362305
5662.1,-0.0004467773
5662.2,0.006572266
5662.3,-0.001057129
5662.4,0.00046875
5662.5,0.004130859
5662.6,-0.001057129
5662.7,-0.004108887
5662.8,0.001079102
5662.9,0.005351563
5663,0.004130859
5663.1,-0.0007519531
5663.2,-0.003803711
5663.3,-0.001362305
5663.4,0.001079102
5663.5,0.003520508
5663.6,0.005351563
5663.7,0.004130859
5663.8,0.003825684
5663.9,-0.00166748
5664,-0.003498535
5664.1,-0.003193359
5664.2,-0.002277832
5664.3,-0.002888184
5664.4,-0.0007519531
5664.5,0.0001635742
5664.6,0.002299805
5664.7,0.002299805
5664.8,0.004436035
5664.9,0.003520508
5665,0.005046387
5665.1,0.00626709
5665.2,0.006572266
5665.3,0.003825684
5665.4,0.004436035
5665.5,0.003825684
5665.6,0.004130859
5665.7,0.003215332
5665.8,0.001079102
5665.9,0.003825684
5666,0.001384277
5666.1,0.002910156
5666.2,0.0001635742
5666.3,0.002299805
5666.4,-0.0004467773
5666.5,0.003215332
5666.6,0.002910156
5666.7,0.003520508
5666.8,0.005046387
5666.9,0.005961914
5667,0.005351563
5667.1,0.006877441
5667.2,0.005046387
5667.3,0.003825684
5667.4,0.002910156
5667.5,0.0001635742
5667.6,-0.001057129
5667.7,-0.001972656
5667.8,-0.003498535
5667.9,-0.004414063
5668,-0.003498535
5668.1,-0.0001416016
5668.2,0.004130859
5668.3,0.004741211
5668.4,0.005351563
5668.5,0.002910156
5668.6,-0.002277832
5668.7,-0.002277832
5668.8,-0.002277832
5668.9,-0.0001416016
5669,0.003520508
5669.1,0.006877441
5669.2,-0.0001416016
5669.3,-0.002277832
5669.4,-0.002277832
5669.5,-0.002277832
5669.6,0.00046875
5669.7,-0.001057129
5669.8,-0.00166748
5669.9,-0.00166748
5670,-0.003193359
5670.1,0.001079102
5670.2,0.005656738
5670.3,-0.0001416016
5670.4,-0.0004467773
5670.5,0.005961914
5670.6,0.00046875
5670.7,-0.003193359
5670.8,0.004130859
5670.9,0.002299805
5671,-0.003193359
5671.1,-0.0001416016
5671.2,0.005046387
5671.3,0.004436035
5671.4,-0.0004467773
5671.5,-0.003498535
5671.6,-0.002888184
5671.7,0.002910156
5671.8,0.003825684
5671.9,0.004741211
5672,0.005961914
5672.1,0.00046875
5672.2,0.00046875
5672.3,-0.002277832
5672.4,-0.00166748
5672.5,-0.0007519531
5672.6,-0.0007519531
5672.7,0.0001635742
5672.8,-0.0001416016
5672.9,0.003520508
5673,0.005351563
5673.1,0.00626709
5673.2,0.005656738
5673.3,0.00626709
5673.4,0.004130859
5673.5,0.00260498
5673.6,0.003825684
5673.7,0.002299805
5673.8,0.0007739258
5673.9,-0.0007519531
5674,-0.001362305
5674.1,0.00046875
5674.2,-0.002277832
5674.3,-0.002583008
5674.4,-0.0004467773
5674.5,-0.002888184
5674.6,-0.0004467773
5674.7,-0.0001416016
5674.8,-0.0001416016
5674.9,-0.001362305
5675,0.0001635742
5675.1,0.001994629
5675.2,0.00260498
5675.3,0.00626709
5675.4,0.003215332
5675.5,0.004130859
5675.6,0.00626709
5675.7,0.005351563
5675.8,0.005046387
5675.9,0.005656738
5676,0.003520508
5676.1,-0.0007519531
5676.2,-0.001972656
5676.3,-0.003498535
5676.4,-0.003498535
5676.5,-0.003193359
5676.6,0.001994629
5676.7,0.004741211
5676.8,0.00626709
5676.9,0.005046387
5677,0.002299805
5677.1,-0.002277832
5677.2,-0.004719238
5677.3,-0.00166748
5677.4,0.003825684
5677.5,0.005046387
5677.6,0.005351563
5677.7,0.0001635742
5677.8,-0.001057129
5677.9,-0.003498535
5678,-0.003193359
5678.1,-0.004108887
5678.2,-0.001057129
5678.3,0.001079102
5678.4,0.006877441
5678.5,0.001079102
5678.6,-0.003803711
5678.7,0.001994629
5678.8,0.003825684
5678.9,-0.0007519531
5679,0.002299805
5679.1,0.003520508
5679.2,-0.00166748
5679.3,-0.0007519531
5679.4,0.005961914
5679.5,0.003215332
5679.6,-0.001057129
5679.7,-0.001972656
5679.8,0.001079102
5679.9,0.003520508
5680,0.005351563
5680.1,0.003215332
5680.2,-0.0007519531
5680.3,-0.004108887
5680.4,-0.002583008
5680.5,-0.002277832
5680.6,-0.0007519531
5680.7,0.001689453
5680.8,0.004130859
5680.9,0.005961914
5681,0.005351563
5681.1,0.005656738
5681.2,0.002910156
5681.3,-0.0001416016
5681.4,-0.002277832
5681.5,-0.002888184
5681.6,-0.003498535
5681.7,-0.003193359
5681.8,-0.001972656
5681.9,-0.001057129
5682,-0.003193359
5682.1,-0.002277832
5682.2,-0.002583008
5682.3,0.001079102
5682.4,-0.0001416016
5682.5,0.0001635742
5682.6,0.001384277
5682.7,0.001079102
5682.8,0.001079102
5682.9,-0.0007519531
5683,0.001384277
5683.1,0.001994629
5683.2,0.001079102
5683.3,0.001079102
5683.4,0.001689453
5683.5,-0.0007519531
5683.6,-0.002277832
5683.7,-0.00166748
5683.8,-0.002583008
5683.9,-0.002277832
5684,-0.004719238
5684.1,-0.003498535
5684.2,-0.004108887
5684.3,-0.00166748
5684.4,-0.0004467773
5684.5,0.004436035
5684.6,0.005656738
5684.7,0.004436035
5684.8,0.002299805
5684.9,0.002299805
5685,-0.003498535
5685.1,-0.001972656
5685.2,-0.003193359
5685.3,-0.0001416016
5685.4,0.003215332
5685.5,0.00626709
5685.6,0.002910156
5685.7,-0.0004467773
5685.8,-0.003193359
5685.9,-0.001362305
5686,0.001384277
5686.1,0.005656738
5686.2,0.004130859
5686.3,0.004130859
5686.4,0.003825684
5686.5,0.005351563
5686.6,0.007487793
5686.7,0.003215332
5686.8,-0.001972656
5686.9,-0.0007519531
5687,0.004436035
5687.1,-0.002277832
5687.2,0.0001635742
5687.3,0.005961914
5687.4,-0.002583008
5687.5,-0.00166748
5687.6,0.005046387
5687.7,0.003825684
5687.8,-0.002277832
5687.9,-0.002583008
5688,0.001384277
5688.1,0.004436035
5688.2,0.004436035
5688.3,0.001689453
5688.4,-0.002277832
5688.5,-0.002277832
5688.6,-0.00166748
5688.7,0.001384277
5688.8,0.003215332
5688.9,0.004436035
5689,0.004741211
5689.1,0.006877441
5689.2,0.002910156
5689.3,0.001994629
5689.4,-0.0007519531
5689.5,-0.002888184
5689.6,-0.003498535
5689.7,-0.004719238
5689.8,-0.003193359
5689.9,-0.003193359
5690,-0.001057129
5690.1,-0.00166748
5690.2,-0.0007519531
5690.3,-0.001057129
5690.4,-0.0004467773
5690.5,0.00260498
5690.6,0.001384277
5690.7,0.001994629
5690.8,0.001384277
5690.9,0.002910156
5691,0.002299805
5691.1,0.0001635742
5691.2,0.002299805
5691.3,0.004130859
5691.4,0.001689453
5691.5,0.001689453
5691.6,0.001384277
5691.7,0.001079102
5691.8,-0.001057129
5691.9,0.0001635742
5692,0.00046875
5692.1,-0.00166748
5692.2,-0.002888184
5692.3,-0.002583008
5692.4,-0.003498535
5692.5,-0.003803711
5692.6,-0.002277832
5692.7,0.001079102
5692.8,0.005046387
5692.9,0.00626709
5693,0.00626709
5693.1,0.004436035
5693.2,-0.001972656
5693.3,0.0001635742
5693.4,-0.004108887
5693.5,-0.001057129
5693.6,-0.0001416016
5693.7,0.004741211
5693.8,0.00626709
5693.9,0.002299805
5694,-0.00166748
5694.1,-0.002583008
5694.2,-0.0001416016
5694.3,0.003520508
5694.4,0.00626709
5694.5,0.00260498
5694.6,0.001384277
5694.7,-0.0004467773
5694.8,0.001079102
5694.9,0.00260498
5695,0.005656738
5695.1,0.00260498
5695.2,-0.003498535
5695.3,-0.0004467773
5695.4,0.005961914
5695.5,-0.001057129
5695.6,-0.002277832
5695.7,0.006877441
5695.8,0.001994629
5695.9,-0.00166748
5696,-0.001057129
5696.1,0.004130859
5696.2,0.004741211
5696.3,0.003215332
5696.4,-0.0007519531
5696.5,-0.003803711
5696.6,-0.0001416016
5696.7,0.001079102
5696.8,0.001689453
5696.9,0.003825684
5697,0.005351563
5697.1,0.005961914
5697.2,0.004436035
5697.3,0.002910156
5697.4,0.001994629
5697.5,0.002299805
5697.6,0.001079102
5697.7,0.0007739258
5697.8,0.001994629
5697.9,-0.001057129
5698,0.0007739258
5698.1,0.001384277
5698.2,0.002299805
5698.3,0.00046875
5698.4,0.00260498
5698.5,0.003215332
5698.6,0.00046875
5698.7,0.001384277
5698.8,0.001384277
5698.9,0.001384277
5699,0.003825684
5699.1,0.00260498
5699.2,0.003520508
5699.3,0.002299805
5699.4,0.003520508
5699.5,0.002910156
5699.6,0.004130859
5699.7,0.004741211
5699.8,0.00626709
5699.9,0.005961914
5700,0.005961914
5700.1,0.005961914
5700.2,0.005961914
5700.3,0.005046387
5700.4,0.005351563
5700.5,0.005046387
5700.6,0.003215332
5700.7,-0.0001416016
5700.8,0.00046875
5700.9,-0.0007519531
5701,-0.002583008
5701.1,-0.003193359
5701.2,-0.003498535
5701.3,-0.002583008
5701.4,-0.002277832
5701.5,0.0001635742
5701.6,0.005046387
5701.7,0.003825684
5701.8,0.004436035
5701.9,0.002910156
5702,-0.0001416016
5702.1,-0.002583008
5702.2,-0.003193359
5702.3,0.0001635742
5702.4,0.003520508
5702.5,0.00626709
5702.6,0.00046875
5702.7,-0.0001416016
5702.8,-0.003498535
5702.9,-0.00166748
5703,-0.003193359
5703.1,-0.002583008
5703.2,-0.004108887
5703.3,-0.002888184
5703.4,0.001689453
5703.5,0.00626709
5703.6,-0.00166748
5703.7,-0.0004467773
5703.8,0.005046387
5703.9,-0.001362305
5704,-0.002277832
5704.1,0.005351563
5704.2,0.0007739258
5704.3,-0.002277832
5704.4,0.00046875
5704.5,0.006572266
5704.6,0.003215332
5704.7,-0.001362305
5704.8,-0.002277832
5704.9,-0.0004467773
5705,-0.001362305
5705.1,-0.0004467773
5705.2,0.004741211
5705.3,0.005046387
5705.4,0.005961914
5705.5,0.005961914
5705.6,0.00626709
5705.7,0.005961914
5705.8,0.004741211
5705.9,0.003215332
5706,0.004130859
5706.1,0.003825684
5706.2,0.003520508
5706.3,0.001384277
5706.4,0.0007739258
5706.5,0.0007739258
5706.6,0.001689453
5706.7,0.001689453
5706.8,-0.001057129
5706.9,-0.00166748
5707,0.0001635742
5707.1,0.0001635742
5707.2,-0.0001416016
5707.3,-0.0007519531
5707.4,0.001079102
5707.5,-0.001362305
5707.6,0.0001635742
5707.7,0.0001635742
5707.8,0.001384277
5707.9,0.00260498
5708,0.003215332
5708.1,0.003520508
5708.2,0.005046387
5708.3,0.004741211
5708.4,0.005656738
5708.5,0.005961914
5708.6,0.00626709
5708.7,0.003520508
5708.8,0.004741211
5708.9,0.0007739258
5709,-0.0001416016
5709.1,-0.002583008
5709.2,-0.003498535
5709.3,-0.003803711
5709.4,-0.001972656
5709.5,0.001994629
5709.6,0.002910156
5709.7,0.00626709
5709.8,0.004436035
5709.9,0.001994629
5710,-0.002583008
5710.1,-0.001057129
5710.2,-0.002583008
5710.3,0.00046875
5710.4,0.005656738
5710.5,0.005656738
5710.6,0.001384277
5710.7,-0.003193359
5710.8,-0.002583008
5710.9,0.00046875
5711,0.005351563
5711.1,0.006572266
5711.2,0.00260498
5711.3,-0.0004467773
5711.4,-0.001057129
5711.5,-0.001057129
5711.6,0.003825684
5711.7,0.006572266
5711.8,0.001689453
5711.9,-0.0007519531
5712,0.001994629
5712.1,0.003520508
5712.2,-0.003803711
5712.3,0.00260498
5712.4,0.006572266
5712.5,-0.002583008
5712.6,-0.00166748
5712.7,0.003520508
5712.8,0.005046387
5712.9,0.001384277
5713,-0.0007519531
5713.1,-0.003193359
5713.2,-0.0001416016
5713.3,0.00260498
5713.4,0.005351563
5713.5,0.004436035
5713.6,0.003825684
5713.7,0.002910156
5713.8,-0.0004467773
5713.9,-0.003498535
5714,-0.003803711
5714.1,-0.003193359
5714.2,-0.002583008
5714.3,-0.00166748
5714.4,0.001384277
5714.5,0.00260498
5714.6,0.00260498
5714.7,0.001689453
5714.8,0.004130859
5714.9,0.002910156
5715,0.005656738
5715.1,0.005961914
5715.2,0.007487793
5715.3,0.005351563
5715.4,0.006572266
5715.5,0.005351563
5715.6,0.007182617
5715.7,0.004130859
5715.8,0.005656738
5715.9,0.005961914
5716,0.007182617
5716.1,0.005961914
5716.2,0.007792969
5716.3,0.005656738
5716.4,0.005351563
5716.5,0.005961914
5716.6,0.005351563
5716.7,0.00260498
5716.8,0.003215332
5716.9,-0.0001416016
5717,0.00046875
5717.1,-0.0001416016
5717.2,-0.003498535
5717.3,-0.002583008
5717.4,-0.002583008
5717.5,-0.004414063
5717.6,-0.0007519531
5717.7,0.00260498
5717.8,0.004436035
5717.9,0.005351563
5718,0.003215332
5718.1,0.001079102
5718.2,-0.001057129
5718.3,-0.005024414
5718.4,-0.002277832
5718.5,-0.0001416016
5718.6,0.005046387
5718.7,0.005656738
5718.8,0.00260498
5718.9,-0.001972656
5719,-0.003803711
5719.1,-0.002583008
5719.2,0.003215332
5719.3,0.006572266
5719.4,0.004130859
5719.5,-0.0007519531
5719.6,-0.002888184
5719.7,-0.004719238
5719.8,-0.003193359
5719.9,-0.002888184
5720,0.0001635742
5720.1,0.004741211
5720.2,0.005656738
5720.3,-0.0007519531
5720.4,-0.001057129
5720.5,0.004130859
5720.6,-0.002277832
5720.7,0.001384277
5720.8,0.004130859
5720.9,0.00260498
5721,-0.001362305
5721.1,-0.001057129
5721.2,0.003215332
5721.3,0.006572266
5721.4,-0.0001416016
5721.5,-0.002277832
5721.6,-0.002277832
5721.7,0.00046875
5721.8,0.0001635742
5721.9,0.004741211
5722,0.005961914
5722.1,0.004741211
5722.2,0.001384277
5722.3,-0.001972656
5722.4,-0.002277832
5722.5,-0.003803711
5722.6,0.00046875
5722.7,0.002299805
5722.8,0.003825684
5722.9,0.005046387
5723,0.005656738
5723.1,0.004741211
5723.2,-0.0007519531
5723.3,-0.001972656
5723.4,-0.002888184
5723.5,-0.003803711
5723.6,-0.003193359
5723.7,-0.0004467773
5723.8,-0.001057129
5723.9,-0.0007519531
5724,0.001384277
5724.1,0.002910156
5724.2,0.002910156
5724.3,0.003825684
5724.4,0.002910156
5724.5,0.005351563
5724.6,0.003825684
5724.7,0.006572266
5724.8,0.004741211
5724.9,0.005656738
5725,0.005656738
5725.1,0.005046387
5725.2,0.003825684
5725.3,0.003520508
5725.4,-0.0004467773
5725.5,0.00046875
5725.6,0.0007739258
5725.7,-0.0004467773
5725.8,-0.002277832
5725.9,-0.001362305
5726,-0.003498535
5726.1,-0.002888184
5726.2,-0.001972656
5726.3,0.001994629
5726.4,0.005046387
5726.5,0.00626709
5726.6,0.005046387
5726.7,0.002910156
5726.8,-0.0007519531
5726.9,-0.001972656
5727,-0.003193359
5727.1,-0.002583008
5727.2,0.002299805
5727.3,0.005961914
5727.4,0.004130859
5727.5,0.001384277
5727.6,-0.00166748
5727.7,-0.002888184
5727.8,-0.001057129
5727.9,0.001994629
5728,0.004436035
5728.1,0.004130859
5728.2,-0.0001416016
5728.3,-0.001972656
5728.4,-0.001362305
5728.5,0.001994629
5728.6,0.001689453
5728.7,-0.003498535
5728.8,0.002910156
5728.9,0.00626709
5729,-0.004414063
5729.1,0.0007739258
5729.2,0.007487793
5729.3,-0.002888184
5729.4,-0.001362305
5729.5,0.00260498
5729.6,0.005046387
5729.7,0.004436035
5729.8,-0.00166748
5729.9,-0.001972656
5730,-0.001972656
5730.1,0.003215332
5730.2,0.005351563
5730.3,0.005961914
5730.4,0.003520508
5730.5,0.0007739258
5730.6,-0.001057129
5730.7,-0.002888184
5730.8,-0.003803711
5730.9,-0.0004467773
5731,-0.001057129
5731.1,-0.0004467773
5731.2,-0.0007519531
5731.3,0.001689453
5731.4,0.003520508
5731.5,0.00626709
5731.6,0.005351563
5731.7,0.007792969
5731.8,0.005656738
5731.9,0.004741211
5732,0.005961914
5732.1,0.004436035
5732.2,0.004741211
5732.3,0.003520508
5732.4,0.00260498
5732.5,0.002910156
5732.6,0.0007739258
5732.7,0.00260498
5732.8,0.002299805
5732.9,-0.0004467773
5733,0.00046875
5733.1,0.002910156
5733.2,0.001079102
5733.3,0.001384277
5733.4,0.003215332
5733.5,0.004130859
5733.6,0.005351563
5733.7,0.005046387
5733.8,0.005351563
5733.9,0.006877441
5734,0.003825684
5734.1,0.002299805
5734.2,0.0007739258
5734.3,0.0001635742
5734.4,-0.002277832
5734.5,-0.003193359
5734.6,-0.001972656
5734.7,-0.005634766
5734.8,0.0001635742
5734.9,0.004130859
5735,0.006572266
5735.1,0.005351563
5735.2,0.0001635742
5735.3,-0.0001416016
5735.4,-0.004719238
5735.5,-0.0007519531
5735.6,0.00046875
5735.7,0.005656738
5735.8,0.005046387
5735.9,0.0007739258
5736,-0.002888184
5736.1,-0.004108887
5736.2,-0.00166748
5736.3,-0.001362305
5736.4,0.001079102
5736.5,-0.00166748
5736.6,-0.001972656
5736.7,-0.002583008
5736.8,0.002299805
5736.9,0.003825684
5737,-0.002888184
5737.1,0.001079102
5737.2,0.005961914
5737.3,-0.002583008
5737.4,0.0007739258
5737.5,0.005351563
5737.6,-0.0007519531
5737.7,-0.002277832
5737.8,0.002299805
5737.9,0.005351563
5738,0.0007739258
5738.1,-0.003193359
5738.2,-0.001362305
5738.3,0.0007739258
5738.4,0.003520508
5738.5,0.005351563
5738.6,0.004436035
5738.7,-0.0004467773
5738.8,-0.001057129
5738.9,-0.003498535
5739,-0.001972656
5739.1,-0.0007519531
5739.2,0.0001635742
5739.3,0.001384277
5739.4,0.001079102
5739.5,0.003520508
5739.6,0.005351563
5739.7,0.007487793
5739.8,0.005961914
5739.9,0.005046387
5740,0.004130859
5740.1,0.001689453
5740.2,0.001079102
5740.3,-0.0001416016
5740.4,-0.0004467773
5740.5,0.00046875
5740.6,-0.001972656
5740.7,-0.001972656
5740.8,-0.004108887
5740.9,-0.002888184
5741,-0.002583008
5741.1,-0.002888184
5741.2,-0.003193359
5741.3,-0.002277832
5741.4,-0.003498535
5741.5,-0.004414063
5741.6,-0.002277832
5741.7,-0.0004467773
5741.8,-0.001362305
5741.9,0.00046875
5742,0.00046875
5742.1,0.001079102
5742.2,0.003520508
5742.3,0.005046387
5742.4,0.005351563
5742.5,0.006877441
5742.6,0.006572266
5742.7,0.004130859
5742.8,0.001994629
5742.9,-0.0004467773
5743,-0.002277832
5743.1,-0.002583008
5743.2,-0.004108887
5743.3,-0.0004467773
5743.4,0.002910156
5743.5,0.007487793
5743.6,0.004436035
5743.7,0.001689453
5743.8,-0.0007519531
5743.9,-0.002888184
5744,-0.00166748
5744.1,0.003825684
5744.2,0.005656738
5744.3,0.00260498
5744.4,-0.001057129
5744.5,-0.002583008
5744.6,-0.002583008
5744.7,-0.001972656
5744.8,-0.001972656
5744.9,-0.00166748
5745,-0.001057129
5745.1,0.003520508
5745.2,0.00260498
5745.3,-0.002888184
5745.4,0.003215332
5745.5,0.004130859
5745.6,-0.003193359
5745.7,0.001079102
5745.8,0.00626709
5745.9,-0.002888184
5746,-0.00166748
5746.1,0.003215332
5746.2,0.005656738
5746.3,0.003520508
5746.4,-0.00166748
5746.5,-0.001972656
5746.6,0.00046875
5746.7,0.002910156
5746.8,0.00626709
5746.9,0.00260498
5747,0.003520508
5747.1,0.0001635742
5747.2,-0.001972656
5747.3,-0.003803711
5747.4,-0.004108887
5747.5,-0.002888184
5747.6,-0.002277832
5747.7,0.0007739258
5747.8,0.001384277
5747.9,0.003215332
5748,0.005656738
5748.1,0.005656738
5748.2,0.005961914
5748.3,0.004436035
5748.4,0.005961914
5748.5,0.006877441
5748.6,0.005656738
5748.7,0.005046387
5748.8,0.003215332
5748.9,0.003825684
5749,0.002910156
5749.1,0.003520508
5749.2,0.004130859
5749.3,0.00260498
5749.4,0.002910156
5749.5,0.00260498
5749.6,0.00260498
5749.7,0.002910156
5749.8,0.006877441
5749.9,0.005656738
5750,0.005351563
5750.1,0.005656738
5750.2,0.005351563
5750.3,0.005961914
5750.4,0.003825684
5750.5,0.001994629
5750.6,0.002910156
5750.7,-0.0007519531
5750.8,-0.004414063
5750.9,-0.004108887
5751,-0.003498535
5751.1,-0.00532959
5751.2,0.0001635742
5751.3,0.005046387
5751.4,0.005656738
5751.5,0.003825684
5751.6,0.003520508
5751.7,-0.001362305
5751.8,-0.003803711
5751.9,-0.003498535
5752,-0.001362305
5752.1,0.004130859
5752.2,0.005656738
5752.3,0.002910156
5752.4,-0.0001416016
5752.5,-0.005939941
5752.6,-0.003193359
5752.7,0.002910156
5752.8,0.007792969
5752.9,0.004741211
5753,0.002910156
5753.1,0.0007739258
5753.2,0.002299805
5753.3,0.005351563
5753.4,0.004130859
5753.5,-0.002583008
5753.6,-0.002277832
5753.7,0.003825684
5753.8,0.001994629
5753.9,-0.002888184
5754,0.001994629
5754.1,0.002299805
5754.2,-0.001972656
5754.3,-0.0004467773
5754.4,0.002910156
5754.5,0.006572266
5754.6,0.00046875
5754.7,-0.003498535
5754.8,-0.00166748
5754.9,-0.001057129
5755,0.003825684
5755.1,0.004741211
5755.2,0.004436035
5755.3,0.005656738
5755.4,0.002910156
5755.5,-0.0001416016
5755.6,-0.0001416016
5755.7,-0.001362305
5755.8,-0.005634766
5755.9,-0.002583008
5756,-0.0007519531
5756.1,-0.002888184
5756.2,-0.002888184
5756.3,-0.002888184
5756.4,-0.002583008
5756.5,-0.005939941
5756.6,-0.003193359
5756.7,-0.003803711
5756.8,-0.003193359
5756.9,-0.004414063
5757,-0.001972656
5757.1,-0.003498535
5757.2,-0.004414063
5757.3,-0.004108887
5757.4,-0.001972656
5757.5,-0.002888184
5757.6,-0.003193359
5757.7,-0.003498535
5757.8,-0.002277832
5757.9,-0.003803711
5758,-0.002583008
5758.1,-0.002583008
5758.2,-0.001362305
5758.3,-0.00166748
5758.4,-0.0004467773
5758.5,0.002299805
5758.6,0.004130859
5758.7,0.003520508
5758.8,0.003520508
5758.9,0.004741211
5759,0.006572266
5759.1,0.005656738
5759.2,0.005961914
5759.3,0.003825684
5759.4,0.00260498
5759.5,0.001689453
5759.6,-0.001362305
5759.7,-0.003193359
5759.8,-0.004108887
5759.9,-0.003498535
5760,-0.0004467773
5760.1,0.002299805
5760.2,0.006572266
5760.3,0.005656738
5760.4,0.002299805
5760.5,0.001079102
5760.6,-0.002277832
5760.7,-0.004719238
5760.8,-0.001362305
5760.9,0.004741211
5761,0.004130859
5761.1,0.004130859
5761.2,-0.0001416016
5761.3,0.001384277
5761.4,0.0007739258
5761.5,0.001689453
5761.6,0.001689453
5761.7,0.005656738
5761.8,-0.002583008
5761.9,-0.001972656
5762,0.004130859
5762.1,0.001384277
5762.2,-0.00166748
5762.3,0.003520508
5762.4,0.001079102
5762.5,-0.002277832
5762.6,-0.0007519531
5762.7,0.006877441
5762.8,0.001079102
5762.9,-0.002583008
5763,-0.001057129
5763.1,0.004436035
5763.2,0.003825684
5763.3,0.0007739258
5763.4,-0.001362305
5763.5,-0.003193359
5763.6,-0.0001416016
5763.7,-0.0001416016
5763.8,0.00260498
5763.9,0.004436035
5764,0.004741211
5764.1,0.004130859
5764.2,0.003215332
5764.3,0.0007739258
5764.4,-0.002583008
5764.5,-0.002277832
5764.6,-0.003193359
5764.7,-0.004108887
5764.8,-0.002583008
5764.9,-0.0007519531
5765,0.0001635742
5765.1,0.001689453
5765.2,0.003520508
5765.3,0.002299805
5765.4,0.003215332
5765.5,0.002910156
5765.6,0.006877441
5765.7,0.006877441
5765.8,0.006877441
5765.9,0.00626709
5766,0.005351563
5766.1,0.005046387
5766.2,0.00626709
5766.3,0.005046387
5766.4,0.006572266
5766.5,0.006877441
5766.6,0.005656738
5766.7,0.004130859
5766.8,0.005046387
5766.9,0.005961914
5767,0.005961914
5767.1,0.005961914
5767.2,0.004741211
5767.3,0.001689453
5767.4,0.001384277
5767.5,-0.002888184
5767.6,-0.001057129
5767.7,-0.003498535
5767.8,-0.002888184
5767.9,-0.003193359
5768,-0.002277832
5768.1,-0.002583008
5768.2,0.00260498
5768.3,0.005656738
5768.4,0.005046387
5768.5,0.004130859
5768.6,-0.001057129
5768.7,-0.00166748
5768.8,-0.004414063
5768.9,-0.002583008
5769,0.0001635742
5769.1,0.006572266
5769.2,0.004741211
5769.3,0.001994629
5769.4,-0.002583008
5769.5,-0.003193359
5769.6,-0.003193359
5769.7,-0.002583008
5769.8,-0.004108887
5769.9,-0.003498535
5770,-0.00166748
5770.1,0.001079102
5770.2,0.005351563
5770.3,-0.001972656
5770.4,0.001079102
5770.5,0.003825684
5770.6,-0.002583008
5770.7,0.002910156
5770.8,0.005351563
5770.9,-0.003193359
5771,0.0001635742
5771.1,0.003215332
5771.2,0.003520508
5771.3,-0.002888184
5771.4,-0.002888184
5771.5,-0.001362305
5771.6,0.003825684
5771.7,0.005656738
5771.8,0.003520508
5771.9,-0.001972656
5772,-0.002583008
5772.1,-0.002888184
5772.2,-0.001362305
5772.3,0.00046875
5772.4,0.003520508
5772.5,0.004741211
5772.6,0.006877441
5772.7,0.004741211
5772.8,0.002910156
5772.9,0.0007739258
5773,-0.0007519531
5773.1,-0.003193359
5773.2,-0.003803711
5773.3,-0.004108887
5773.4,-0.003193359
5773.5,-0.004108887
5773.6,-0.00166748
5773.7,-0.0004467773
5773.8,-0.0004467773
5773.9,-0.001057129
5774,0.001689453
5774.1,0.00260498
5774.2,0.003215332
5774.3,0.001689453
5774.4,0.003825684
5774.5,0.003215332
5774.6,0.005961914
5774.7,0.003215332
5774.8,0.004436035
5774.9,0.004436035
5775,0.004130859
5775.1,0.003520508
5775.2,0.003215332
5775.3,0.001689453
5775.4,0.002299805
5775.5,-0.0004467773
5775.6,0.001994629
5775.7,-0.001057129
5775.8,-0.001057129
5775.9,-0.003803711
5776,-0.002888184
5776.1,-0.005634766
5776.2,-0.002583008
5776.3,-0.00166748
5776.4,0.005656738
5776.5,0.004130859
5776.6,0.006877441
5776.7,0.003825684
5776.8,0.003520508
5776.9,-0.001972656
5777,-0.00166748
5777.1,-0.004414063
5777.2,-0.002277832
5777.3,0.004130859
5777.4,0.005046387
5777.5,0.005351563
5777.6,0.00046875
5777.7,-0.003803711
5777.8,-0.004414063
5777.9,-0.002583008
5778,-0.002277832
5778.1,-0.001362305
5778.2,-0.002277832
5778.3,-0.002583008
5778.4,0.002910156
5778.5,0.005656738
5778.6,-0.0007519531
5778.7,-0.001972656
5778.8,0.005351563
5778.9,0.0001635742
5779,-0.001057129
5779.1,0.005046387
5779.2,0.00046875
5779.3,-0.001972656
5779.4,0.001079102
5779.5,0.007487793
5779.6,0.00046875
5779.7,-0.0007519531
5779.8,-0.003193359
5779.9,0.001079102
5780,0.00260498
5780.1,0.007182617
5780.2,0.004741211
5780.3,-0.0001416016
5780.4,-0.004414063
5780.5,-0.002888184
5780.6,-0.002277832
5780.7,-0.001362305
5780.8,0.001079102
5780.9,0.003520508
5781,0.003520508
5781.1,0.005046387
5781.2,0.005961914
5781.3,0.003825684
5781.4,0.003825684
5781.5,0.003215332
5781.6,0.00046875
5781.7,-0.0001416016
5781.8,-0.004108887
5781.9,-0.002277832
5782,-0.003193359
5782.1,-0.003193359
5782.2,-0.003498535
5782.3,-0.001362305
5782.4,-0.002277832
5782.5,-0.002277832
5782.6,-0.002888184
5782.7,-0.001362305
5782.8,-0.002583008
5782.9,-0.001362305
5783,-0.002583008
5783.1,-0.001362305
5783.2,-0.002888184
5783.3,-0.00166748
5783.4,-0.003803711
5783.5,-0.002583008
5783.6,-0.005024414
5783.7,-0.004414063
5783.8,-0.001972656
5783.9,-0.001972656
5784,-0.00166748
5784.1,-0.0007519531
5784.2,-0.0004467773
5784.3,0.00260498
5784.4,0.004130859
5784.5,0.004741211
5784.6,0.005046387
5784.7,0.001689453
5784.8,0.0007739258
5784.9,-0.00166748
5785,-0.005024414
5785.1,-0.003803711
5785.2,-0.001057129
5785.3,0.003215332
5785.4,0.006572266
5785.5,0.005961914
5785.6,0.0001635742
5785.7,-0.001362305
5785.8,-0.004414063
5785.9,-0.001057129
5786,0.003215332
5786.1,0.004436035
5786.2,0.004741211
5786.3,0.004436035
5786.4,0.001994629
5786.5,0.001079102
5786.6,0.005046387
5786.7,0.005351563
5786.8,-0.001362305
5786.9,-0.001972656
5787,0.002910156
5787.1,0.00046875
5787.2,-0.004108887
5787.3,0.005656738
5787.4,0.001994629
5787.5,-0.002277832
5787.6,0.001384277
5787.7,0.004741211
5787.8,-0.001972656
5787.9,-0.004108887
5788,0.0007739258
5788.1,0.005961914
5788.2,0.005351563
5788.3,-0.0007519531
5788.4,-0.001362305
5788.5,-0.003193359
5788.6,-0.002583008
5788.7,0.001384277
5788.8,0.004741211
5788.9,0.006877441
5789,0.005656738
5789.1,0.004741211
5789.2,0.00046875
5789.3,-0.001362305
5789.4,-0.002277832
5789.5,-0.002888184
5789.6,-0.0007519531
5789.7,-0.002583008
5789.8,-0.003193359
5789.9,-0.002277832
5790,0.001079102
5790.1,0.002299805
5790.2,0.003520508
5790.3,0.004436035
5790.4,0.002910156
5790.5,0.005351563
5790.6,0.004741211
5790.7,0.006877441
5790.8,0.005046387
5790.9,0.006877441
5791,0.00626709
5791.1,0.005351563
5791.2,0.004130859
5791.3,0.009013672
5791.4,0.005046387
5791.5,0.007182617
5791.6,0.007487793
5791.7,0.006572266
5791.8,0.005046387
5791.9,0.005656738
5792,0.005046387
5792.1,0.004741211
5792.2,0.002910156
5792.3,0.001994629
5792.4,0.0007739258
5792.5,0.00046875
5792.6,-0.002583008
5792.7,-0.003193359
5792.8,-0.001362305
5792.9,-0.004108887
5793,-0.001362305
5793.1,0.00046875
5793.2,0.005961914
5793.3,0.003825684
5793.4,0.005656738
5793.5,0.0007739258
5793.6,0.00046875
5793.7,-0.002583008
5793.8,-0.003498535
5793.9,0.00046875
5794,0.003215332
5794.1,0.005961914
5794.2,0.00260498
5794.3,0.0001635742
5794.4,-0.003803711
5794.5,-0.003498535
5794.6,-0.0004467773
5794.7,-0.00166748
5794.8,-0.001972656
5794.9,-0.002583008
5795,-0.002277832
5795.1,0.00046875
5795.2,0.004741211
5795.3,-0.001362305
5795.4,-0.0001416016
5795.5,0.004741211
5795.6,-0.002277832
5795.7,0.0001635742
5795.8,0.004130859
5795.9,0.0001635742
5796,-0.0001416016
5796.1,0.0007739258
5796.2,0.006572266
5796.3,0.004130859
5796.4,-0.002583008
5796.5,-0.001972656
5796.6,-0.001972656
5796.7,0.001994629
5796.8,0.004741211
5796.9,0.005046387
5797,0.00046875
5797.1,-0.002277832
5797.2,-0.004414063
5797.3,-0.004414063
5797.4,-0.002583008
5797.5,-0.0001416016
5797.6,0.001994629
5797.7,0.003215332
5797.8,0.004741211
5797.9,0.006877441
5798,0.007487793
5798.1,0.007182617
5798.2,0.004741211
5798.3,0.005046387
5798.4,0.00260498
5798.5,-0.001972656
5798.6,-0.002583008
5798.7,-0.004108887
5798.8,-0.003193359
5798.9,-0.002888184
5799,-0.004414063
5799.1,-0.004414063
5799.2,-0.004414063
5799.3,-0.004719238
5799.4,-0.006245117
5799.5,-0.0004467773
5799.6,0.002299805
5799.7,-0.0007519531
5799.8,-0.0004467773
5799.9,-0.001057129
5800,0.0001635742
5800.1,-0.0007519531
5800.2,-0.0001416016
5800.3,0.0007739258
5800.4,0.0001635742
5800.5,-0.004108887
5800.6,-0.003193359
5800.7,-0.001057129
5800.8,-0.001057129
5800.9,0.001079102
5801,0.001689453
5801.1,0.0001635742
5801.2,-0.002277832
5801.3,-0.003498535
5801.4,-0.005024414
5801.5,0.003825684
5801.6,0.003825684
5801.7,0.004436035
5801.8,0.007487793
5801.9,0.01328613
5802,0.01237061
5802.1,0.01267578
5802.2,0.005961914
5802.3,0.005351563
5802.4,0.005351563
5802.5,-0.01417969
5802.6,-0.008686523
5802.7,-0.007160645
5802.8,-0.008991699
5802.9,-0.01448486
5803,-0.01479004
5803.1,-0.01479004
5803.2,-0.01112793
5803.3,-0.009907227
5803.4,-0.008381348
5803.5,0.08072998
5803.6,0.08195068
5803.7,0.08622314
5803.8,0.08561279
5803.9,0.08225586
5804,0.08835938
5804.1,0.08225586
5804.2,0.0804248
5804.3,0.0868335
5804.4,0.08958008
5804.5,0.1701465
5804.6,0.1695361
5804.7,0.1722827
5804.8,0.1738086
5804.9,0.1768604
5805,0.1744189
5805.1,0.1701465
5805.2,0.1689258
5805.3,0.1695361
5805.4,0.1722827
5805.5,0.1579395
5805.6,0.1591602
5805.7,0.1600757
5805.8,0.1625171
5805.9,0.1622119
5806,0.1646533
5806.1,0.1637378
5806.2,0.160686
5806.3,0.1600757
5806.4,0.1591602
5806.5,0.1585498
5806.6,0.1564136
5806.7,0.1579395
5806.8,0.1570239
5806.9,0.1545825
5807,0.1558032
5807.1,0.1576343
5807.2,0.1561084
5807.3,0.1527515
5807.4,0.155498
5807.5,0.171062
5807.6,0.1701465
5807.7,0.1707568
5807.8,0.1713672
5807.9,0.1698413
5808,0.1741138
5808.1,0.17625
5808.2,0.1774707
5808.3,0.1765552
5808.4,0.1768604
5808.5,0.08866455
5808.6,0.08561279
5808.7,0.08286621
5808.8,0.07981445
5808.9,0.07889893
5809,0.07584717
5809.1,0.07767822
5809.2,0.08011963
5809.3,0.08286621
5809.4,0.08652832
5809.5,-0.006550293
5809.6,-0.01082275
5809.7,-0.01540039
5809.8,-0.01570557
5809.9,-0.01631592
5810,-0.01265381
5810.1,-0.00746582
5810.2,-0.00746582
5810.3,-0.0102124
5810.4,-0.01509521
5810.5,0.005046387
5810.6,0.00626709
5810.7,0.01145508
5810.8,0.01420166
5810.9,0.01023438
5811,0.007487793
5811.1,0.004741211
5811.2,0.004741211
5811.3,0.005961914
5811.4,0.00840332
5811.5,-0.00532959
5811.6,-0.007770996
5811.7,-0.005939941
5811.8,-0.0007519531
5811.9,-0.0001416016
5812,-0.006855469
5812.1,-0.005024414
5812.2,0.0007739258
5812.3,-0.006855469
5812.4,-0.004108887
5812.5,0.008708496
5812.6,0.001079102
5812.7,0.002299805
5812.8,0.006877441
5812.9,0.006877441
5813,0.00046875
5813.1,0.00046875
5813.2,0.003520508
5813.3,0.00840332
5813.4,0.009624023
5813.5,0.001689453
5813.6,-0.001362305
5813.7,-0.00532959
5813.8,-0.004719238
5813.9,-0.005024414
5814,-0.001362305
5814.1,-0.001362305
5814.2,0.001689453
5814.3,0.002299805
5814.4,0.004130859
5814.5,0.005656738
5814.6,0.00626709
5814.7,0.004436035
5814.8,0.003215332
5814.9,0.001384277
5815,0.0001635742
5815.1,-0.002277832
5815.2,-0.001972656
5815.3,-0.0004467773
5815.4,-0.0007519531
5815.5,-0.002583008
5815.6,-0.002888184
5815.7,-0.003803711
5815.8,-0.004108887
5815.9,-0.003193359
5816,-0.001057129
5816.1,-0.0004467773
5816.2,-0.001972656
5816.3,-0.002277832
5816.4,-0.00166748
5816.5,-0.001972656
5816.6,-0.002277832
5816.7,-0.0004467773
5816.8,-0.001057129
5816.9,-0.002277832
5817,-0.002277832
5817.1,-0.002277832
5817.2,-0.004414063
5817.3,-0.003193359
5817.4,-0.002583008
5817.5,-0.00166748
5817.6,0.0001635742
5817.7,0.0007739258
5817.8,0.003215332
5817.9,0.005656738
5818,0.004130859
5818.1,0.003215332
5818.2,0.0007739258
5818.3,-0.001057129
5818.4,-0.003803711
5818.5,-0.002888184
5818.6,-0.004108887
5818.7,0.003520508
5818.8,0.004741211
5818.9,0.005656738
5819,0.001384277
5819.1,-0.001362305
5819.2,-0.005024414
5819.3,-0.001362305
5819.4,0.003520508
5819.5,0.005961914
5819.6,0.007487793
5819.7,0.007182617
5819.8,0.003520508
5819.9,0.005046387
5820,0.00046875
5820.1,-0.003498535
5820.2,-0.001057129
5820.3,0.006572266
5820.4,0.0001635742
5820.5,-0.002277832
5820.6,0.004741211
5820.7,-0.0007519531
5820.8,-0.0004467773
5820.9,0.004130859
5821,0.001994629
5821.1,-0.002277832
5821.2,-0.0007519531
5821.3,0.002299805
5821.4,0.006572266
5821.5,-0.0004467773
5821.6,-0.002888184
5821.7,-0.001362305
5821.8,-0.0004467773
5821.9,0.0007739258
5822,0.005656738
5822.1,0.005351563
5822.2,0.003825684
5822.3,0.001079102
5822.4,0.0001635742
5822.5,-0.002583008
5822.6,-0.002888184
5822.7,-0.002583008
5822.8,-0.0004467773
5822.9,-0.0001416016
5823,0.001689453
5823.1,0.002910156
5823.2,0.006877441
5823.3,0.006572266
5823.4,0.004436035
5823.5,0.005961914
5823.6,0.004436035
5823.7,0.004130859
5823.8,0.002910156
5823.9,0.002299805
5824,0.001384277
5824.1,-0.0004467773
5824.2,-0.001057129
5824.3,-0.001362305
5824.4,-0.0007519531
5824.5,-0.0001416016
5824.6,-0.0004467773
5824.7,-0.001057129
5824.8,-0.0007519531
5824.9,-0.00166748
5825,-0.0004467773
5825.1,-0.001362305
5825.2,0.00046875
5825.3,0.00046875
5825.4,0.004130859
5825.5,0.005656738
5825.6,0.005656738
5825.7,0.00626709
5825.8,0.00626709
5825.9,0.005656738
5826,0.003215332
5826.1,0.002299805
5826.2,-0.001057129
5826.3,-0.0007519531
5826.4,-0.001362305
5826.5,-0.004108887
5826.6,-0.002888184
5826.7,0.00046875
5826.8,0.005656738
5826.9,0.005961914
5827,0.003825684
5827.1,0.001079102
5827.2,-0.001972656
5827.3,-0.004108887
5827.4,-0.00166748
5827.5,0.004436035
5827.6,0.007487793
5827.7,0.002910156
5827.8,-0.001057129
5827.9,-0.003498535
5828,-0.00532959
5828.1,-0.001972656
5828.2,-0.0007519531
5828.3,-0.0001416016
5828.4,0.002299805
5828.5,0.003520508
5828.6,-0.002583008
5828.7,-0.002277832
5828.8,0.005656738
5828.9,0.0007739258
5829,-0.001057129
5829.1,0.004741211
5829.2,0.0007739258
5829.3,-0.002583008
5829.4,-0.0004467773
5829.5,0.005046387
5829.6,0.002299805
5829.7,-0.003498535
5829.8,-0.001057129
5829.9,-0.0001416016
5830,0.004130859
5830.1,0.004741211
5830.2,0.003825684
5830.3,-0.002583008
5830.4,-0.00166748
5830.5,-0.002888184
5830.6,-0.001972656
5830.7,-0.00166748
5830.8,0.0001635742
5830.9,0.002299805
5831,0.002910156
5831.1,0.005046387
5831.2,0.00626709
5831.3,0.004436035
5831.4,0.005961914
5831.5,0.003825684
5831.6,0.0007739258
5831.7,-0.001362305
5831.8,-0.002583008
5831.9,-0.001057129
5832,-0.001972656
5832.1,-0.001972656
5832.2,-0.003193359
5832.3,-0.003803711
5832.4,-0.004108887
5832.5,-0.002277832
5832.6,-0.001362305
5832.7,-0.003193359
5832.8,-0.001972656
5832.9,-0.002888184
5833,-0.001362305
5833.1,-0.002888184
5833.2,-0.002888184
5833.3,-0.003803711
5833.4,-0.002888184
5833.5,-0.003498535
5833.6,-0.00166748
5833.7,-0.003193359
5833.8,-0.003803711
5833.9,-0.002277832
5834,0.0007739258
5834.1,-0.0001416016
5834.2,0.002910156
5834.3,0.004741211
5834.4,0.00626709
5834.5,0.004436035
5834.6,0.003215332
5834.7,0.0001635742
5834.8,-0.001362305
5834.9,-0.004414063
5835,-0.004719238
5835.1,-0.002888184
5835.2,-0.0001416016
5835.3,0.004130859
5835.4,0.006572266
5835.5,0.004741211
5835.6,-0.001972656
5835.7,-0.002583008
5835.8,-0.003498535
5835.9,0.0001635742
5836,0.004130859
5836.1,0.005961914
5836.2,0.003520508
5836.3,0.001994629
5836.4,0.001384277
5836.5,0.001689453
5836.6,0.002910156
5836.7,0.005046387
5836.8,0.001384277
5836.9,-0.001972656
5837,0.001994629
5837.1,0.006877441
5837.2,-0.002583008
5837.3,-0.0007519531
5837.4,0.005656738
5837.5,-0.00166748
5837.6,-0.002277832
5837.7,0.005351563
5837.8,0.003825684
5837.9,-0.001362305
5838,-0.002277832
5838.1,-0.0007519531
5838.2,0.002910156
5838.3,0.007182617
5838.4,0.00260498
5838.5,-0.00166748
5838.6,-0.003498535
5838.7,-0.001362305
5838.8,-0.001057129
5838.9,0.00046875
5839,0.001994629
5839.1,0.00626709
5839.2,0.005046387
5839.3,0.004436035
5839.4,0.003520508
5839.5,0.001384277
5839.6,-0.00166748
5839.7,-0.001362305
5839.8,-0.002277832
5839.9,-0.003498535
5840,-0.003193359
5840.1,-0.002888184
5840.2,-0.002888184
5840.3,-0.002277832
5840.4,-0.0007519531
5840.5,0.0001635742
5840.6,-0.00166748
5840.7,0.0007739258
5840.8,0.0007739258
5840.9,-0.0007519531
5841,0.0007739258
5841.1,0.001079102
5841.2,-0.0004467773
5841.3,0.00260498
5841.4,-0.0004467773
5841.5,-0.0001416016
5841.6,-0.0007519531
5841.7,0.0007739258
5841.8,-0.001362305
5841.9,-0.0004467773
5842,-0.0004467773
5842.1,-0.002888184
5842.2,-0.003803711
5842.3,-0.004719238
5842.4,-0.002888184
5842.5,-0.0004467773
5842.6,0.0001635742
5842.7,0.003215332
5842.8,0.002910156
5842.9,0.005351563
5843,0.004741211
5843.1,0.004436035
5843.2,0.0001635742
5843.3,0.00046875
5843.4,-0.002277832
5843.5,-0.003498535
5843.6,-0.00166748
5843.7,0.0001635742
5843.8,0.004741211
5843.9,0.005046387
5844,0.004130859
5844.1,-0.001362305
5844.2,-0.002583008
5844.3,-0.001972656
5844.4,0.00260498
5844.5,0.00626709
5844.6,0.005046387
5844.7,0.004741211
5844.8,0.005046387
5844.9,0.005046387
5845,0.003520508
5845.1,-0.002277832
5845.2,-0.0004467773
5845.3,0.005656738
5845.4,-0.0007519531
5845.5,-0.001057129
5845.6,0.004436035
5845.7,0.001079102
5845.8,-0.002888184
5845.9,0.00260498
5846,0.005656738
5846.1,-0.001362305
5846.2,-0.00166748
5846.3,0.001689453
5846.4,0.007487793
5846.5,0.003520508
5846.6,-0.002277832
5846.7,-0.00166748
5846.8,-0.00166748
5846.9,0.0001635742
5847,0.00046875
5847.1,0.004741211
5847.2,0.004741211
5847.3,0.003215332
5847.4,0.00046875
5847.5,0.0007739258
5847.6,0.0007739258
5847.7,-0.001972656
5847.8,-0.002277832
5847.9,-0.0007519531
5848,-0.001362305
5848.1,0.0007739258
5848.2,0.002299805
5848.3,0.002910156
5848.4,0.004741211
5848.5,0.003520508
5848.6,0.005046387
5848.7,0.00260498
5848.8,0.004436035
5848.9,0.004130859
5849,0.005046387
5849.1,0.003520508
5849.2,0.003520508
5849.3,0.004436035
5849.4,0.00260498
5849.5,0.009013672
5849.6,0.006572266
5849.7,0.007182617
5849.8,0.007792969
5849.9,0.008708496
5850,0.009013672
5850.1,0.01023438
5850.2,0.006877441
5850.3,0.00840332
5850.4,0.007487793
5850.5,-0.0004467773
5850.6,0.001384277
5850.7,-0.001362305
5850.8,-0.003193359
5850.9,-0.003803711
5851,-0.006245117
5851.1,-0.007770996
5851.2,-0.009602051
5851.3,-0.00746582
5851.4,-0.004719238
5851.5,0.009013672
5851.6,0.01359131
5851.7,0.0111499
5851.8,0.01237061
5851.9,0.008098145
5852,0.006572266
5852.1,0.004130859
5852.2,0.005961914
5852.3,0.007792969
5852.4,0.01267578
5852.5,-0.006550293
5852.6,-0.01173828
5852.7,-0.01570557
5852.8,-0.01753662
5852.9,-0.01540039
5853,-0.01326416
5853.1,-0.01204346
5853.2,-0.01387451
5853.3,-0.01417969
5853.4,-0.01479004
5853.5,0.08500244
5853.6,0.0880542
5853.7,0.08011963
5853.8,0.08286621
5853.9,0.08896973
5854,0.08286621
5854.1,0.08347656
5854.2,0.08835938
5854.3,0.08225586
5854.4,0.08072998
5854.5,0.1725879
5854.6,0.1765552
5854.7,0.1744189
5854.8,0.1698413
5854.9,0.1698413
5855,0.1713672
5855.1,0.1738086
5855.2,0.1765552
5855.3,0.1768604
5855.4,0.1753345
5855.5,0.1576343
5855.6,0.155498
5855.7,0.1551929
5855.8,0.1551929
5855.9,0.153667
5856,0.1558032
5856.1,0.1567188
5856.2,0.1579395
5856.3,0.1570239
5856.4,0.1579395
5856.5,0.1570239
5856.6,0.1597705
5856.7,0.1597705
5856.8,0.1597705
5856.9,0.160686
5857,0.1612964
5857.1,0.1616016
5857.2,0.1603809
5857.3,0.1597705
5857.4,0.1616016
5857.5,0.1759448
5857.6,0.1731982
5857.7,0.1750293
5857.8,0.1741138
5857.9,0.1731982
5858,0.1728931
5858.1,0.1719775
5858.2,0.1707568
5858.3,0.169231
5858.4,0.169231
5858.5,0.07828857
5858.6,0.0767627
5858.7,0.07523682
5858.8,0.0792041
5858.9,0.08317139
5859,0.08622314
5859.1,0.08896973
5859.2,0.08530762
5859.3,0.08225586
5859.4,0.07889893
5859.5,-0.01662109
5859.6,-0.01723145
5859.7,-0.01173828
5859.8,-0.00746582
5859.9,-0.007160645
5860,-0.01051758
5860.1,-0.01631592
5860.2,-0.01631592
5860.3,-0.01509521
5860.4,-0.007770996
5860.5,0.01389648
5860.6,0.009318848
5860.7,0.003520508
5860.8,0.005656738
5860.9,0.01053955
5861,0.01328613
5861.1,0.01053955
5861.2,0.009318848
5861.3,0.005656738
5861.4,0.00626709
5861.5,-0.005024414
5861.6,-0.004108887
5861.7,0.0001635742
5861.8,-0.0007519531
5861.9,-0.005939941
5862,-0.005024414
5862.1,0.001384277
5862.2,-0.005024414
5862.3,-0.003803711
5862.4,0.001079102
5862.5,-0.0001416016
5862.6,0.001994629
5862.7,0.006572266
5862.8,0.007182617
5862.9,0.0007739258
5863,-0.0007519531
5863.1,0.003520508
5863.2,0.008098145
5863.3,0.00840332
5863.4,0.003825684
5863.5,-0.003803711
5863.6,-0.004414063
5863.7,-0.004108887
5863.8,-0.001362305
5863.9,-0.0001416016
5864,0.001079102
5864.1,0.001689453
5864.2,0.004436035
5864.3,0.002910156
5864.4,-0.0001416016
5864.5,0.00260498
5864.6,-0.001057129
5864.7,-0.001057129
5864.8,-0.001972656
5864.9,-0.0007519531
5865,-0.00166748
5865.1,-0.001972656
5865.2,0.0007739258
5865.3,-0.00166748
5865.4,-0.0004467773
5865.5,-0.002888184
5865.6,0.0007739258
5865.7,-0.0001416016
5865.8,-0.0004467773
5865.9,0.0007739258
5866,0.001384277
5866.1,-0.0001416016
5866.2,0.00046875
5866.3,-0.001057129
5866.4,0.002299805
5866.5,0.003215332
5866.6,0.0007739258
5866.7,-0.0004467773
5866.8,-0.0001416016
5866.9,-0.002888184
5867,-0.0004467773
5867.1,0.00046875
5867.2,-0.003193359
5867.3,-0.003803711
5867.4,-0.003498535
5867.5,-0.005024414
5867.6,-0.004108887
5867.7,-0.0004467773
5867.8,0.004741211
5867.9,0.005351563
5868,0.005656738
5868.1,0.004130859
5868.2,0.001079102
5868.3,-0.0007519531
5868.4,-0.003803711
5868.5,-0.002583008
5868.6,-0.002888184
5868.7,0.001994629
5868.8,0.004130859
5868.9,0.006877441
5869,0.0007739258
5869.1,-0.0007519531
5869.2,-0.003498535
5869.3,-0.001057129
5869.4,0.003215332
5869.5,0.004130859
5869.6,0.005656738
5869.7,0.005046387
5869.8,0.005046387
5869.9,0.007182617
5870,0.004130859
5870.1,-0.002277832
5870.2,-0.003803711
5870.3,0.001689453
5870.4,0.002910156
5870.5,-0.00166748
5870.6,0.005046387
5870.7,-0.0004467773
5870.8,-0.002583008
5870.9,0.001079102
5871,0.003215332
5871.1,-0.001972656
5871.2,-0.00166748
5871.3,0.002910156
5871.4,0.005961914
5871.5,0.004130859
5871.6,-0.002888184
5871.7,-0.004108887
5871.8,-0.0004467773
5871.9,0.001384277
5872,0.004130859
5872.1,0.006572266
5872.2,0.005961914
5872.3,0.001384277
5872.4,-0.00166748
5872.5,-0.00166748
5872.6,-0.002888184
5872.7,-0.001057129
5872.8,-0.001972656
5872.9,-0.0001416016
5873,-0.0001416016
5873.1,0.003520508
5873.2,0.005046387
5873.3,0.005046387
5873.4,0.006572266
5873.5,0.006572266
5873.6,0.005656738
5873.7,0.003215332
5873.8,0.003215332
5873.9,0.002299805
5874,0.0001635742
5874.1,0.00046875
5874.2,-0.0004467773
5874.3,-0.001057129
5874.4,-0.003498535
5874.5,-0.001362305
5874.6,-0.002583008
5874.7,-0.0007519531
5874.8,-0.002583008
5874.9,-0.0001416016
5875,-0.0007519531
5875.1,-0.0004467773
5875.2,-0.001057129
5875.3,-0.0001416016
5875.4,-0.0001416016
5875.5,0.004436035
5875.6,0.004741211
5875.7,0.004741211
5875.8,0.004436035
5875.9,0.006572266
5876,0.005046387
5876.1,0.004130859
5876.2,0.001689453
5876.3,0.001079102
5876.4,-0.001972656
5876.5,-0.002277832
5876.6,-0.004414063
5876.7,-0.002888184
5876.8,0.001689453
5876.9,0.003825684
5877,0.006877441
5877.1,0.004436035
5877.2,-0.001057129
5877.3,-0.00166748
5877.4,-0.004414063
5877.5,-0.00166748
5877.6,0.003215332
5877.7,0.005961914
5877.8,0.005656738
5877.9,0.001384277
5878,-0.00166748
5878.1,-0.00166748
5878.2,0.001079102
5878.3,0.003825684
5878.4,0.005961914
5878.5,-0.0001416016
5878.6,-0.001972656
5878.7,0.004130859
5878.8,-0.0007519531
5878.9,-0.0004467773
5879,0.004436035
5879.1,-0.001362305
5879.2,-0.00166748
5879.3,0.004436035
5879.4,0.004741211
5879.5,-0.002888184
5879.6,-0.002888184
5879.7,0.001994629
5879.8,0.003825684
5879.9,0.005961914
5880,0.0001635742
5880.1,-0.003498535
5880.2,-0.00166748
5880.3,-0.0001416016
5880.4,0.0007739258
5880.5,0.005046387
5880.6,0.005961914
5880.7,0.00626709
5880.8,0.00046875
5880.9,-0.0007519531
5881,-0.003498535
5881.1,-0.002888184
5881.2,-0.002277832
5881.3,-0.001972656
5881.4,0.0007739258
5881.5,0.00046875
5881.6,0.0001635742
5881.7,0.00260498
5881.8,0.003825684
5881.9,0.003825684
5882,0.006877441
5882.1,0.006877441
5882.2,0.006877441
5882.3,0.004741211
5882.4,0.004130859
5882.5,0.004436035
5882.6,0.004130859
5882.7,0.003825684
5882.8,0.00260498
5882.9,0.00260498
5883,0.001689453
5883.1,-0.0001416016
5883.2,0.001079102
5883.3,0.00260498
5883.4,0.003825684
5883.5,0.003520508
5883.6,0.00260498
5883.7,0.001994629
5883.8,0.003520508
5883.9,0.004436035
5884,0.007792969
5884.1,0.005961914
5884.2,0.004436035
5884.3,0.003215332
5884.4,0.001384277
5884.5,-0.001972656
5884.6,0.00046875
5884.7,-0.003498535
5884.8,-0.003498535
5884.9,-0.002888184
5885,-0.002888184
5885.1,0.002910156
5885.2,0.005656738
5885.3,0.00626709
5885.4,0.004130859
5885.5,0.0007739258
5885.6,-0.004414063
5885.7,-0.003193359
5885.8,-0.001057129
5885.9,0.00260498
5886,0.005351563
5886.1,0.004436035
5886.2,0.0001635742
5886.3,0.0007739258
5886.4,-0.0007519531
5886.5,-0.001362305
5886.6,0.0007739258
5886.7,0.005046387
5886.8,0.004436035
5886.9,-0.00166748
5887,-0.0007519531
5887.1,0.004436035
5887.2,-0.002583008
5887.3,0.00046875
5887.4,0.005351563
5887.5,-0.00166748
5887.6,-0.0001416016
5887.7,0.004130859
5887.8,0.002910156
5887.9,-0.002277832
5888,-0.002888184
5888.1,0.003215332
5888.2,0.004130859
5888.3,0.003215332
5888.4,-0.001972656
5888.5,-0.002888184
5888.6,-0.002277832
5888.7,0.0007739258
5888.8,0.002910156
5888.9,0.005656738
5889,0.005656738
5889.1,0.004436035
5889.2,0.00046875
5889.3,-0.00166748
5889.4,-0.001057129
5889.5,-0.002583008
5889.6,-0.002888184
5889.7,-0.001972656
5889.8,-0.002277832
5889.9,0.0001635742
5890,0.001689453
5890.1,0.00260498
5890.2,0.005961914
5890.3,0.00626709
5890.4,0.005046387
5890.5,0.005351563
5890.6,0.005046387
5890.7,0.004741211
5890.8,0.004130859
5890.9,0.004130859
5891,0.003215332
5891.1,0.004130859
5891.2,0.001689453
5891.3,0.00046875
5891.4,0.0007739258
5891.5,0.001994629
5891.6,0.004130859
5891.7,0.003520508
5891.8,0.003215332
5891.9,0.004130859
5892,0.003520508
5892.1,0.003520508
5892.2,0.005351563
5892.3,0.006877441
5892.4,0.005656738
5892.5,0.006572266
5892.6,0.003520508
5892.7,0.001384277
5892.8,0.0007739258
5892.9,-0.0001416016
5893,-0.001362305
5893.1,-0.001057129
5893.2,-0.004414063
5893.3,-0.002583008
5893.4,0.0001635742
5893.5,0.003825684
5893.6,0.004436035
5893.7,0.00626709
5893.8,0.002299805
5893.9,-0.0007519531
5894,-0.00166748
5894.1,-0.004414063
5894.2,-0.0007519531
5894.3,0.004741211
5894.4,0.006572266
5894.5,0.003520508
5894.6,-0.0004467773
5894.7,-0.002583008
5894.8,-0.001057129
5894.9,0.001079102
5895,0.004436035
5895.1,0.005656738
5895.2,-0.00166748
5895.3,-0.0004467773
5895.4,0.003825684
5895.5,-0.0004467773
5895.6,-0.0004467773
5895.7,0.003825684
5895.8,0.001689453
5895.9,-0.0001416016
5896,0.003215332
5896.1,0.004436035
5896.2,-0.001362305
5896.3,-0.002888184
5896.4,0.001994629
5896.5,0.00626709
5896.6,0.003215332
5896.7,0.00260498
5896.8,-0.002888184
5896.9,-0.003498535
5897,-0.003193359
5897.1,0.0001635742
5897.2,0.002299805
5897.3,0.00626709
5897.4,0.004741211
5897.5,0.005961914
5897.6,0.003215332
5897.7,0.00046875
5897.8,-0.003803711
5897.9,-0.002277832
5898,-0.002583008
5898.1,0.00046875
5898.2,0.00046875
5898.3,0.001079102
5898.4,0.001384277
5898.5,0.0007739258
5898.6,0.002299805
5898.7,0.001994629
5898.8,0.003215332
5898.9,0.00260498
5899,0.004741211
5899.1,0.005046387
5899.2,0.003825684
5899.3,0.004436035
5899.4,0.001994629
5899.5,0.00840332
5899.6,0.009624023
5899.7,0.009013672
5899.8,0.00840332
5899.9,0.009624023
5900,0.009318848
5900.1,0.009318848
5900.2,0.00840332
5900.3,0.009013672
5900.4,0.007182617
5900.5,0.00046875
5900.6,0.00046875
5900.7,-0.0007519531
5900.8,-0.00166748
5900.9,-0.006245117
5901,-0.005939941
5901.1,-0.007160645
5901.2,-0.009296875
5901.3,-0.00746582
5901.4,-0.006855469
5901.5,0.008098145
5901.6,0.01084473
5901.7,0.01237061
5901.8,0.01298096
5901.9,0.01023438
5902,0.007182617
5902.1,0.00626709
5902.2,0.003520508
5902.3,0.005351563
5902.4,0.01237061
5902.5,-0.006245117
5902.6,-0.0102124
5902.7,-0.01387451
5902.8,-0.01448486
5902.9,-0.01509521
5903,-0.01692627
5903.1,-0.01692627
5903.2,-0.01692627
5903.3,-0.01540039
5903.4,-0.01204346
5903.5,0.0880542
5903.6,0.08652832
5903.7,0.08103516
5903.8,0.08530762
5903.9,0.08622314
5904,0.08164551
5904.1,0.08652832
5904.2,0.08774902
5904.3,0.08134033
5904.4,0.08286621
5904.5,0.1753345
5904.6,0.1759448
5904.7,0.1704517
5904.8,0.1689258
5904.9,0.1707568
5905,0.1735034
5905.1,0.1771655
5905.2,0.17625
5905.3,0.1728931
5905.4,0.1701465
5905.5,0.1570239
5905.6,0.1558032
5905.7,0.1573291
5905.8,0.1582446
5905.9,0.1567188
5906,0.1591602
5906.1,0.1603809
5906.2,0.1600757
5906.3,0.1603809
5906.4,0.1619067
5906.5,0.1622119
5906.6,0.1628223
5906.7,0.1637378
5906.8,0.1643481
5906.9,0.1628223
5907,0.1625171
5907.1,0.1637378
5907.2,0.1646533
5907.3,0.1622119
5907.4,0.1634326
5907.5,0.1783862
5907.6,0.1771655
5907.7,0.1759448
5907.8,0.17625
5907.9,0.1768604
5908,0.1768604
5908.1,0.1759448
5908.2,0.1725879
5908.3,0.1738086
5908.4,0.1698413
5908.5,0.08011963
5908.6,0.07889893
5908.7,0.07859375
5908.8,0.0767627
5908.9,0.07828857
5909,0.08011963
5909.1,0.08164551
5909.2,0.08469727
5909.3,0.08591797
5909.4,0.08347656
5909.5,-0.01143311
5909.6,-0.01540039
5909.7,-0.01570557
5909.8,-0.01448486
5909.9,-0.009296875
5910,-0.007770996
5910.1,-0.01204346
5910.2,-0.01387451
5910.3,-0.01631592
5910.4,-0.01387451
5910.5,0.01298096
5910.6,0.01267578
5910.7,0.008098145
5910.8,0.004741211
5910.9,0.007182617
5911,0.01267578
5911.1,0.01542236
5911.2,0.009318848
5911.3,0.00840332
5911.4,0.00626709
5911.5,-0.003803711
5911.6,-0.003193359
5911.7,-0.0007519531
5911.8,0.00260498
5911.9,-0.006245117
5912,-0.00532959
5912.1,0.001079102
5912.2,-0.004108887
5912.3,-0.003803711
5912.4,0.0007739258
5912.5,0.001689453
5912.6,0.00046875
5912.7,0.005656738
5912.8,0.006877441
5912.9,0.001994629
5913,0.001079102
5913.1,0.00260498
5913.2,0.009013672
5913.3,0.009318848
5913.4,0.003215332
5913.5,-0.00532959
5913.6,-0.004108887
5913.7,-0.002888184
5913.8,-0.00166748
5913.9,0.001994629
5914,0.004130859
5914.1,0.002910156
5914.2,0.001689453
5914.3,-0.0004467773
5914.4,-0.002583008
5914.5,-0.00166748
5914.6,0.00046875
5914.7,-0.001362305
5914.8,-0.002277832
5914.9,-0.00166748
5915,0.00046875
5915.1,0.001079102
5915.2,0.00046875
5915.3,0.003215332
5915.4,0.003520508
5915.5,0.001994629
5915.6,0.003215332
5915.7,0.004436035
5915.8,0.003520508
5915.9,0.003825684
5916,0.005046387
5916.1,0.00626709
5916.2,0.006572266
5916.3,0.004741211
5916.4,0.004130859
5916.5,0.005351563
5916.6,0.005046387
5916.7,0.003520508
5916.8,0.005656738
5916.9,0.002910156
5917,0.002910156
5917.1,0.00260498
5917.2,0.001079102
5917.3,-0.001972656
5917.4,-0.0007519531
5917.5,-0.001362305
5917.6,-0.004719238
5917.7,-0.005024414
5917.8,-0.005024414
5917.9,-0.002277832
5918,0.001079102
5918.1,0.002299805
5918.2,0.00626709
5918.3,0.005046387
5918.4,0.001689453
5918.5,-0.0001416016
5918.6,-0.002277832
5918.7,-0.004108887
5918.8,-0.001972656
5918.9,0.002299805
5919,0.007182617
5919.1,0.005656738
5919.2,0.0001635742
5919.3,-0.002277832
5919.4,-0.002888184
5919.5,-0.001362305
5919.6,0.001384277
5919.7,0.004436035
5919.8,0.004741211
5919.9,0.001079102
5920,-0.0007519531
5920.1,-0.003803711
5920.2,-0.0001416016
5920.3,0.005656738
5920.4,0.001689453
5920.5,-0.00166748
5920.6,0.004130859
5920.7,-0.00166748
5920.8,-0.001362305
5920.9,0.002910156
5921,0.003215332
5921.1,-0.002277832
5921.2,0.0007739258
5921.3,0.00260498
5921.4,0.005656738
5921.5,0.00046875
5921.6,-0.003193359
5921.7,-0.002277832
5921.8,0.00046875
5921.9,0.002910156
5922,0.004130859
5922.1,0.005961914
5922.2,0.004130859
5922.3,0.0001635742
5922.4,-0.003803711
5922.5,-0.00166748
5922.6,-0.002277832
5922.7,-0.003193359
5922.8,-0.0007519531
5922.9,0.0007739258
5923,0.001689453
5923.1,0.003825684
5923.2,0.005046387
5923.3,0.005351563
5923.4,0.005961914
5923.5,0.005961914
5923.6,0.006572266
5923.7,0.004436035
5923.8,0.003520508
5923.9,0.002299805
5924,0.002910156
5924.1,-0.0001416016
5924.2,0.001689453
5924.3,-0.0001416016
5924.4,-0.00166748
5924.5,-0.001057129
5924.6,-0.0004467773
5924.7,-0.0004467773
5924.8,0.0001635742
5924.9,0.001079102
5925,0.002299805
5925.1,0.00260498
5925.2,0.003215332
5925.3,0.003825684
5925.4,0.006572266
5925.5,0.005046387
5925.6,0.006572266
5925.7,0.006572266
5925.8,0.004741211
5925.9,0.004741211
5926,0.001384277
5926.1,0.001384277
5926.2,-0.00166748
5926.3,-0.001362305
5926.4,-0.003193359
5926.5,-0.003193359
5926.6,-0.001362305
5926.7,0.003215332
5926.8,0.00626709
5926.9,0.005961914
5927,0.004130859
5927.1,0.0001635742
5927.2,-0.003498535
5927.3,-0.002583008
5927.4,-0.002277832
5927.5,0.005351563
5927.6,0.007182617
5927.7,0.003520508
5927.8,-0.00166748
5927.9,-0.002583008
5928,-0.002583008
5928.1,-0.005024414
5928.2,-0.00166748
5928.3,-0.001972656
5928.4,0.002910156
5928.5,0.005656738
5928.6,-0.001972656
5928.7,-0.0007519531
5928.8,0.003520508
5928.9,-0.001362305
5929,-0.001972656
5929.1,0.00626709
5929.2,0.0001635742
5929.3,-0.001362305
5929.4,0.003825684
5929.5,0.003825684
5929.6,-0.002277832
5929.7,-0.001972656
5929.8,-0.00166748
5929.9,0.004436035
5930,0.005961914
5930.1,0.004436035
5930.2,-0.002888184
5930.3,-0.003498535
5930.4,-0.003193359
5930.5,-0.00166748
5930.6,-0.001362305
5930.7,0.002299805
5930.8,0.004741211
5930.9,0.004436035
5931,0.004741211
5931.1,0.005961914
5931.2,0.002299805
5931.3,-0.0004467773
5931.4,-0.002277832
5931.5,-0.001362305
5931.6,-0.003498535
5931.7,-0.001972656
5931.8,-0.002583008
5931.9,-0.001362305
5932,-0.0004467773
5932.1,0.0001635742
5932.2,0.001384277
5932.3,0.001079102
5932.4,0.001689453
5932.5,0.001384277
5932.6,0.00260498
5932.7,0.004130859
5932.8,0.003520508
5932.9,0.005961914
5933,0.004741211
5933.1,0.005961914
5933.2,0.003825684
5933.3,0.004130859
5933.4,0.004436035
5933.5,0.004130859
5933.6,0.003825684
5933.7,0.00260498
5933.8,0.0001635742
5933.9,-0.0004467773
5934,0.0001635742
5934.1,-0.00166748
5934.2,-0.003193359
5934.3,-0.002583008
5934.4,-0.004108887
5934.5,-0.002583008
5934.6,-0.002888184
5934.7,-0.0001416016
5934.8,0.005351563
5934.9,0.006572266
5935,0.005351563
5935.1,0.003520508
5935.2,-0.0004467773
5935.3,-0.002277832
5935.4,-0.005024414
5935.5,-0.002583008
5935.6,0.001689453
5935.7,0.004741211
5935.8,0.006572266
5935.9,0.003215332
5936,-0.001057129
5936.1,-0.004719238
5936.2,-0.00166748
5936.3,0.00046875
5936.4,0.00260498
5936.5,0.002299805
5936.6,-0.0007519531
5936.7,-0.003193359
5936.8,-0.0004467773
5936.9,0.003215332
5937,0.00260498
5937.1,-0.003193359
5937.2,0.001994629
5937.3,0.002910156
5937.4,-0.002888184
5937.5,0.001079102
5937.6,0.005656738
5937.7,-0.001362305
5937.8,-0.001057129
5937.9,0.001994629
5938,0.005351563
5938.1,-0.001057129
5938.2,-0.002277832
5938.3,-0.001057129
5938.4,-0.0001416016
5938.5,0.004130859
5938.6,0.005656738
5938.7,0.005961914
5938.8,0.001689453
5938.9,-0.00166748
5939,-0.002583008
5939.1,-0.00166748
5939.2,-0.001362305
5939.3,-0.0007519531
5939.4,-0.0004467773
5939.5,0.001689453
5939.6,0.002910156
5939.7,0.00626709
5939.8,0.006572266
5939.9,0.005351563
5940,0.004130859
5940.1,0.004130859
5940.2,0.00260498
5940.3,0.0007739258
5940.4,-0.0001416016
5940.5,-0.0001416016
5940.6,-0.001057129
5940.7,-0.002583008
5940.8,-0.002277832
5940.9,-0.002888184
5941,-0.003498535
5941.1,-0.003193359
5941.2,-0.002583008
5941.3,-0.001972656
5941.4,-0.00166748
5941.5,-0.002277832
5941.6,-0.002888184
5941.7,-0.004414063
5941.8,-0.001362305
5941.9,-0.001057129
5942,0.00046875
5942.1,-0.001057129
5942.2,0.0001635742
5942.3,0.003520508
5942.4,0.003825684
5942.5,0.007182617
5942.6,0.007792969
5942.7,0.005961914
5942.8,0.004130859
5942.9,0.001079102
5943,-0.0001416016
5943.1,-0.002277832
5943.2,-0.003193359
5943.3,-0.001972656
5943.4,-0.0004467773
5943.5,0.001384277
5943.6,0.005961914
5943.7,0.005046387
5943.8,0.002299805
5943.9,-0.0001416016
5944,-0.001362305
5944.1,-0.002277832
5944.2,-0.001057129
5944.3,0.005046387
5944.4,0.005961914
5944.5,0.001689453
5944.6,-0.0001416016
5944.7,0.00046875
5944.8,0.001384277
5944.9,0.002910156
5945,0.004741211
5945.1,0.003215332
5945.2,-0.003193359
5945.3,0.0001635742
5945.4,0.006572266
5945.5,0.0001635742
5945.6,0.00046875
5945.7,0.005961914
5945.8,-0.001362305
5945.9,-0.001057129
5946,0.003520508
5946.1,0.004436035
5946.2,-0.00166748
5946.3,-0.003193359
5946.4,0.0001635742
5946.5,0.004130859
5946.6,0.003520508
5946.7,-0.0004467773
5946.8,-0.001057129
5946.9,-0.003193359
5947,-0.003803711
5947.1,-0.001362305
5947.2,0.001384277
5947.3,0.005046387
5947.4,0.005046387
5947.5,0.007182617
5947.6,0.005961914
5947.7,0.003520508
5947.8,-0.002583008
5947.9,-0.003193359
5948,-0.001362305
5948.1,-0.00166748
5948.2,-0.001972656
5948.3,0.0007739258
5948.4,0.0001635742
5948.5,-0.00166748
5948.6,-0.0001416016
5948.7,-0.0007519531
5948.8,0.0007739258
5948.9,0.0007739258
5949,0.003215332
5949.1,0.004741211
5949.2,0.002910156
5949.3,0.003520508
5949.4,0.002910156
5949.5,0.00840332
5949.6,0.01023438
5949.7,0.00840332
5949.8,0.009624023
5949.9,0.007792969
5950,0.01053955
5950.1,0.006572266
5950.2,0.007182617
5950.3,0.005046387
5950.4,0.004741211
5950.5,-0.001362305
5950.6,-0.003803711
5950.7,-0.005024414
5950.8,-0.004414063
5950.9,-0.008686523
5951,-0.009296875
5951.1,-0.00746582
5951.2,-0.00746582
5951.3,-0.006245117
5951.4,0.001384277
5951.5,0.01176025
5951.6,0.01420166
5951.7,0.009013672
5951.8,0.008098145
5951.9,0.00626709
5952,0.004741211
5952.1,0.003825684
5952.2,0.007792969
5952.3,0.01328613
5952.4,0.01237061
5952.5,-0.0102124
5952.6,-0.01326416
5952.7,-0.01723145
5952.8,-0.01662109
5952.9,-0.01265381
5953,-0.0102124
5953.1,-0.007770996
5953.2,-0.009602051
5953.3,-0.01356934
5953.4,-0.01601074
5953.5,0.08011963
5953.6,0.08774902
5953.7,0.08561279
5953.8,0.08134033
5953.9,0.08774902
5954,0.08591797
5954.1,0.07859375
5954.2,0.08744385
5954.3,0.08652832
5954.4,0.07981445
5954.5,0.1704517
5954.6,0.1731982
5954.7,0.1783862
5954.8,0.1741138
5954.9,0.1701465
5955,0.1686206
5955.1,0.1704517
5955.2,0.1722827
5955.3,0.1738086
5955.4,0.1786914
5955.5,0.164043
5955.6,0.1625171
5955.7,0.158855
5955.8,0.1564136
5955.9,0.1545825
5956,0.1545825
5956.1,0.1558032
5956.2,0.1561084
5956.3,0.153667
5956.4,0.1533618
5956.5,0.155498
5956.6,0.1551929
5956.7,0.155498
5956.8,0.1561084
5956.9,0.1570239
5957,0.1576343
5957.1,0.1561084
5957.2,0.1573291
5957.3,0.1558032
5957.4,0.1567188
5957.5,0.1698413
5957.6,0.1719775
5957.7,0.1701465
5957.8,0.1686206
5957.9,0.1695361
5958,0.1689258
5958.1,0.1667896
5958.2,0.1683154
5958.3,0.1677051
5958.4,0.1707568
5958.5,0.07889893
5958.6,0.0804248
5958.7,0.08256104
5958.8,0.08378174
5958.9,0.08591797
5959,0.0868335
5959.1,0.08408691
5959.2,0.08164551
5959.3,0.07889893
5959.4,0.07767822
5959.5,-0.01631592
5959.6,-0.01234863
5959.7,-0.008381348
5959.8,-0.006855469
5959.9,-0.009907227
5960,-0.01509521
5960.1,-0.01692627
5960.2,-0.01417969
5960.3,-0.009602051
5960.4,-0.005634766
5960.5,0.009624023
5960.6,0.005961914
5960.7,0.004436035
5960.8,0.01023438
5960.9,0.01298096
5961,0.0111499
5961.1,0.00626709
5961.2,0.004130859
5961.3,0.007487793
5961.4,0.007182617
5961.5,-0.004108887
5961.6,-0.006855469
5961.7,-0.006550293
5961.8,-0.003803711
5961.9,0.002299805
5962,-0.003193359
5962.1,-0.006550293
5962.2,-0.0001416016
5962.3,-0.004108887
5962.4,-0.004414063
5962.5,0.007792969
5962.6,0.004741211
5962.7,0.001384277
5962.8,0.003825684
5962.9,0.008708496
5963,0.005046387
5963.1,0.001689453
5963.2,0.001079102
5963.3,0.004436035
5963.4,0.007182617
5963.5,0.005046387
5963.6,0.00260498
5963.7,-0.003803711
5963.8,-0.003498535
5963.9,-0.005024414
5964,-0.002583008
5964.1,-0.002888184
5964.2,0.0001635742
5964.3,0.001384277
5964.4,0.005046387
5964.5,0.005351563
5964.6,0.006572266
5964.7,0.00626709
5964.8,0.003215332
5964.9,-0.0001416016
5965,-0.0007519531
5965.1,-0.001057129
5965.2,-0.0004467773
5965.3,-0.001972656
5965.4,-0.001362305
5965.5,-0.001972656
5965.6,-0.002888184
5965.7,-0.002583008
5965.8,-0.00166748
5965.9,-0.001057129
5966,-0.0004467773
5966.1,-0.0001416016
5966.2,-0.00166748
5966.3,0.0007739258
5966.4,-0.001362305
5966.5,0.001384277
5966.6,-0.0001416016
5966.7,0.00046875
5966.8,-0.0004467773
5966.9,0.00046875
5967,-0.002888184
5967.1,-0.002277832
5967.2,-0.002888184
5967.3,-0.003498535
5967.4,-0.004108887
5967.5,-0.0004467773
5967.6,-0.00166748
5967.7,-0.002888184
5967.8,0.0007739258
5967.9,0.002299805
5968,0.003520508
5968.1,0.004741211
5968.2,0.003520508
5968.3,0.002910156
5968.4,-0.001057129
5968.5,-0.002277832
5968.6,-0.002583008
5968.7,-0.002888184
5968.8,0.002299805
5968.9,0.004741211
5969,0.006877441
5969.1,0.001689453
5969.2,-0.0007519531
5969.3,-0.003803711
5969.4,-0.003193359
5969.5,-0.0001416016
5969.6,0.004130859
5969.7,0.005351563
5969.8,0.005351563
5969.9,0.005046387
5970,0.001384277
5970.1,-0.001972656
5970.2,-0.003193359
5970.3,0.00260498
5970.4,0.004436035
5970.5,-0.001972656
5970.6,0.002910156
5970.7,0.001689453
5970.8,-0.004108887
5970.9,0.001689453
5971,0.004436035
5971.1,-0.0001416016
5971.2,-0.001057129
5971.3,0.001079102
5971.4,0.005961914
5971.5,0.004130859
5971.6,-0.001972656
5971.7,-0.003193359
5971.8,0.0001635742
5971.9,0.001384277
5972,0.004130859
5972.1,0.006877441
5972.2,0.004741211
5972.3,0.001384277
5972.4,-0.002277832
5972.5,-0.001057129
5972.6,-0.00166748
5972.7,-0.001972656
5972.8,-0.0004467773
5972.9,-0.001362305
5973,0.001384277
5973.1,0.001689453
5973.2,0.004436035
5973.3,0.005046387
5973.4,0.00626709
5973.5,0.005656738
5973.6,0.003520508
5973.7,0.004741211
5973.8,0.002910156
5973.9,0.003520508
5974,0.003520508
5974.1,0.001079102
5974.2,0.001689453
5974.3,-0.001972656
5974.4,-0.002277832
5974.5,-0.0001416016
5974.6,-0.001362305
5974.7,0.0001635742
5974.8,-0.0007519531
5974.9,-0.0004467773
5975,-0.0001416016
5975.1,-0.0001416016
5975.2,0.00046875
5975.3,0.003215332
5975.4,0.004436035
5975.5,0.005656738
5975.6,0.005961914
5975.7,0.005961914
5975.8,0.005961914
5975.9,0.005046387
5976,0.004436035
5976.1,0.003520508
5976.2,0.0007739258
5976.3,-0.002277832
5976.4,-0.003498535
5976.5,-0.002888184
5976.6,-0.00166748
5976.7,-0.0007519531
5976.8,0.006572266
5976.9,0.004436035
5977,0.007182617
5977.1,0.00046875
5977.2,-0.00166748
5977.3,-0.003193359
5977.4,-0.0007519531
5977.5,-0.0004467773
5977.6,0.004741211
5977.7,0.006572266
5977.8,0.001079102
5977.9,-0.0007519531
5978,-0.003193359
5978.1,-0.002583008
5978.2,-0.002583008
5978.3,0.00046875
5978.4,0.002299805
5978.5,0.005046387
5978.6,-0.001057129
5978.7,-0.001057129
5978.8,0.00626709
5978.9,-0.002888184
5979,0.00046875
5979.1,0.005961914
5979.2,-0.003193359
5979.3,-0.0007519531
5979.4,0.004436035
5979.5,0.002910156
5979.6,-0.001362305
5979.7,-0.001972656
5979.8,0.001384277
5979.9,0.005046387
5980,0.005046387
5980.1,0.001079102
5980.2,-0.001057129
5980.3,-0.002888184
5980.4,-0.001362305
5980.5,-0.0007519531
5980.6,0.001384277
5980.7,0.004130859
5980.8,0.006877441
5980.9,0.005656738
5981,0.005656738
5981.1,0.001384277
5981.2,-0.0007519531
5981.3,-0.001972656
5981.4,-0.003498535
5981.5,-0.004414063
5981.6,-0.002888184
5981.7,0.0007739258
5981.8,-0.0004467773
5981.9,0.0001635742
5982,-0.0007519531
5982.1,0.001689453
5982.2,0.001994629
5982.3,0.002299805
5982.4,0.003825684
5982.5,0.004130859
5982.6,0.005046387
5982.7,0.004436035
5982.8,0.005351563
5982.9,0.005351563
5983,0.004436035
5983.1,0.006572266
5983.2,0.004741211
5983.3,0.004741211
5983.4,0.004130859
5983.5,0.003520508
5983.6,0.002910156
5983.7,0.001994629
5983.8,0.001689453
5983.9,0.003215332
5984,-0.0001416016
5984.1,-0.00166748
5984.2,-0.003193359
5984.3,-0.005024414
5984.4,-0.00532959
5984.5,-0.004108887
5984.6,-0.001972656
5984.7,0.001384277
5984.8,0.004130859
5984.9,0.006572266
5985,0.004741211
5985.1,0.002299805
5985.2,-0.001057129
5985.3,-0.001362305
5985.4,-0.004414063
5985.5,-0.001362305
5985.6,0.001384277
5985.7,0.004436035
5985.8,0.004741211
5985.9,0.001994629
5986,-0.001972656
5986.1,-0.003803711
5986.2,-0.003498535
5986.3,-0.00166748
5986.4,0.001384277
5986.5,0.001079102
5986.6,-0.0007519531
5986.7,-0.002583008
5986.8,-0.00166748
5986.9,0.002910156
5987,0.001384277
5987.1,-0.002888184
5987.2,0.003215332
5987.3,0.004130859
5987.4,-0.002583008
5987.5,0.002299805
5987.6,0.005961914
5987.7,-0.00166748
5987.8,-0.002583008
5987.9,0.001994629
5988,0.005351563
5988.1,0.00260498
5988.2,-0.001362305
5988.3,-0.002277832
5988.4,-0.0007519531
5988.5,0.001689453
5988.6,0.005046387
5988.7,0.00626709
5988.8,0.003520508
5988.9,0.0007739258
5989,-0.002277832
5989.1,-0.002583008
5989.2,-0.002583008
5989.3,-0.001057129
5989.4,-0.0007519531
5989.5,0.001384277
5989.6,0.002299805
5989.7,0.004741211
5989.8,0.004130859
5989.9,0.004436035
5990,0.005351563
5990.1,0.005351563
5990.2,0.003825684
5990.3,0.00260498
5990.4,0.002299805
5990.5,-0.0004467773
5990.6,0.0007739258
5990.7,-0.001057129
5990.8,-0.0007519531
5990.9,-0.001972656
5991,-0.00166748
5991.1,-0.00166748
5991.2,-0.002888184
5991.3,-0.004108887
5991.4,-0.001057129
5991.5,-0.0007519531
5991.6,-0.001362305
5991.7,-0.001972656
5991.8,-0.001057129
5991.9,-0.0001416016
5992,0.003215332
5992.1,0.001994629
5992.2,0.005046387
5992.3,0.005656738
5992.4,0.006572266
5992.5,0.00626709
5992.6,0.006877441
5992.7,0.001689453
5992.8,0.00046875
5992.9,0.00046875
5993,-0.001972656
5993.1,-0.003803711
5993.2,-0.001972656
5993.3,-0.00166748
5993.4,0.001079102
5993.5,0.004741211
5993.6,0.006877441
5993.7,0.003825684
5993.8,0.001689453
5993.9,-0.003498535
5994,-0.001362305
5994.1,-0.00166748
5994.2,0.003520508
5994.3,0.005046387
5994.4,0.001994629
5994.5,-0.0007519531
5994.6,-0.00166748
5994.7,-0.001972656
5994.8,-0.002583008
5994.9,-0.003803711
5995,-0.001362305
5995.1,0.003215332
5995.2,0.004130859
5995.3,-0.002888184
5995.4,0.002299805
5995.5,0.005351563
5995.6,-0.002888184
5995.7,0.0001635742
5995.8,0.006572266
5995.9,-0.001362305
5996,-0.002583008
5996.1,0.005961914
5996.2,0.005351563
5996.3,-0.00166748
5996.4,-0.003803711
5996.5,-0.0001416016
5996.6,0.002910156
5996.7,0.004130859
5996.8,0.004741211
5996.9,0.0001635742
5997,-0.004414063
5997.1,-0.00166748
5997.2,-0.001362305
5997.3,0.0001635742
5997.4,0.002910156
5997.5,0.004130859
5997.6,0.006877441
5997.7,0.005351563
5997.8,0.003215332
5997.9,0.004130859
5998,0.001384277
5998.1,-0.001362305
5998.2,-0.001362305
5998.3,-0.001972656
5998.4,-0.004719238
5998.5,-0.002277832
5998.6,-0.001362305
5998.7,-0.003498535
5998.8,-0.001362305
5998.9,-0.00166748
5999,0.001079102
5999.1,0.0001635742
5999.2,0.001384277
5999.3,0.001689453
5999.4,0.001384277
5999.5,0.001994629
5999.6,0.00046875
5999.7,0.001994629
5999.8,0.001689453
5999.9,0.001994629
6000,0.002910156
6000.1,0.001384277
6000.2,0.00046875
6000.3,-0.0007519531
6000.4,0.00046875
6000.5,-0.001057129
6000.6,-0.0007519531
6000.7,-0.003498535
6000.8,-0.003193359
6000.9,-0.005024414
6001,-0.003803711
6001.1,-0.001362305
6001.2,0.001079102
6001.3,0.004741211
6001.4,0.006877441
6001.5,0.004741211
6001.6,0.002910156
6001.7,-0.001057129
6001.8,-0.001362305
6001.9,-0.003193359
6002,-0.002277832
6002.1,-0.001057129
6002.2,0.003215332
6002.3,0.006572266
6002.4,0.001994629
6002.5,0.0007739258
6002.6,-0.001972656
6002.7,-0.002277832
6002.8,0.0001635742
6002.9,0.00260498
6003,0.004130859
6003.1,0.005351563
6003.2,0.005351563
6003.3,0.005046387
6003.4,-0.001057129
6003.5,-0.003498535
6003.6,0.0001635742
6003.7,0.005046387
6003.8,-0.00166748
6003.9,-0.0001416016
6004,0.005656738
6004.1,-0.001972656
6004.2,-0.0001416016
6004.3,0.004436035
6004.4,0.001689453
6004.5,-0.002888184
6004.6,-0.0004467773
6004.7,0.003215332
6004.8,0.005961914
6004.9,0.00046875
6005,-0.002583008
6005.1,-0.004108887
6005.2,-0.0007519531
6005.3,0.002910156
6005.4,0.005046387
6005.5,0.007487793
6005.6,0.00626709
6005.7,0.001994629
6005.8,-0.0007519531
6005.9,-0.001972656
6006,-0.002583008
6006.1,-0.002277832
6006.2,-0.001362305
6006.3,-0.00166748
6006.4,-0.0001416016
6006.5,-0.0001416016
6006.6,0.0007739258
6006.7,0.001994629
6006.8,0.003520508
6006.9,0.005656738
6007,0.005961914
6007.1,0.005961914
6007.2,0.005351563
6007.3,0.004741211
6007.4,0.004741211
6007.5,0.007182617
6007.6,0.004741211
6007.7,0.005961914
6007.8,0.003520508
6007.9,0.003520508
6008,0.004436035
6008.1,0.005046387
6008.2,0.006572266
6008.3,0.004741211
6008.4,0.006877441
6008.5,0.006572266
6008.6,0.00840332
6008.7,0.005351563
6008.8,0.00626709
6008.9,0.005046387
6009,0.003520508
6009.1,0.001689453
6009.2,0.0001635742
6009.3,-0.0004467773
6009.4,-0.001972656
6009.5,-0.002583008
6009.6,-0.003498535
6009.7,-0.002888184
6009.8,-0.001362305
6009.9,0.00260498
6010,0.007487793
6010.1,0.005656738
6010.2,0.003825684
6010.3,0.0007739258
6010.4,-0.001362305
6010.5,-0.003803711
6010.6,-0.002888184
6010.7,0.002910156
6010.8,0.007487793
6010.9,0.005046387
6011,0.0007739258
6011.1,-0.002888184
6011.2,-0.003498535
6011.3,-0.002277832
6011.4,0.001079102
6011.5,-0.0007519531
6011.6,-0.004414063
6011.7,-0.002583008
6011.8,0.001079102
6011.9,0.004741211
6012,-0.0004467773
6012.1,-0.00166748
6012.2,0.006877441
6012.3,-0.002888184
6012.4,0.0001635742
6012.5,0.004741211
6012.6,0.001079102
6012.7,-0.002583008
6012.8,0.004436035
6012.9,0.004130859
6013,0.0001635742
6013.1,-0.004108887
6013.2,-0.002583008
6013.3,0.001994629
6013.4,0.005656738
6013.5,0.005961914
6013.6,0.00260498
6013.7,-0.001057129
6013.8,-0.003498535
6013.9,-0.003803711
6014,-0.00166748
6014.1,0.0001635742
6014.2,0.002299805
6014.3,0.004130859
6014.4,0.005961914
6014.5,0.004741211
6014.6,0.003215332
6014.7,0.00260498
6014.8,0.001079102
6014.9,-0.002583008
6015,-0.00166748
6015.1,-0.002277832
6015.2,-0.00166748
6015.3,-0.005024414
6015.4,-0.001362305
6015.5,-0.002277832
6015.6,-0.00166748
6015.7,-0.0004467773
6015.8,0.0007739258
6015.9,0.001689453
6016,-0.0001416016
6016.1,0.0007739258
6016.2,0.002299805
6016.3,0.002299805
6016.4,0.001689453
6016.5,0.002910156
6016.6,0.003520508
6016.7,-0.0004467773
6016.8,0.001079102
6016.9,0.0001635742
6017,0.00046875
6017.1,0.001689453
6017.2,-0.001362305
6017.3,-0.002583008
6017.4,-0.004414063
6017.5,-0.003803711
6017.6,-0.004414063
6017.7,-0.003498535
6017.8,-0.00166748
6017.9,-0.0004467773
6018,0.002910156
6018.1,0.005656738
6018.2,0.004436035
6018.3,0.005351563
6018.4,0.001994629
6018.5,-0.0001416016
6018.6,-0.004414063
6018.7,-0.003803711
6018.8,-0.001362305
6018.9,0.0007739258
6019,0.005961914
6019.1,0.00626709
6019.2,0.001994629
6019.3,-0.002583008
6019.4,-0.003498535
6019.5,-0.00166748
6019.6,0.001689453
6019.7,0.003215332
6019.8,0.004741211
6019.9,0.004741211
6020,-0.001972656
6020.1,-0.003803711
6020.2,-0.001057129
6020.3,0.006877441
6020.4,0.0001635742
6020.5,-0.001972656
6020.6,0.004741211
6020.7,-0.001972656
6020.8,0.00046875
6020.9,0.003520508
6021,0.002910156
6021.1,-0.002277832
6021.2,-0.0007519531
6021.3,0.004741211
6021.4,0.005046387
6021.5,0.00046875
6021.6,-0.002888184
6021.7,-0.0001416016
6021.8,-0.001057129
6021.9,0.003825684
6022,0.006877441
6022.1,0.005656738
6022.2,0.001689453
6022.3,-0.001362305
6022.4,-0.003498535
6022.5,-0.002583008
6022.6,-0.001972656
6022.7,-0.00166748
6022.8,0.001994629
6022.9,0.00260498
6023,0.002910156
6023.1,0.004436035
6023.2,0.007182617
6023.3,0.00626709
6023.4,0.005961914
6023.5,0.003825684
6023.6,0.004130859
6023.7,0.002299805
6023.8,-0.0001416016
6023.9,0.00046875
6024,-0.001057129
6024.1,-0.002277832
6024.2,-0.00166748
6024.3,-0.001362305
6024.4,-0.004108887
6024.5,-0.002277832
6024.6,-0.003498535
6024.7,-0.002583008
6024.8,-0.003193359
6024.9,-0.0004467773
6025,-0.00166748
6025.1,-0.0001416016
6025.2,-0.001972656
6025.3,0.0001635742
6025.4,0.0007739258
6025.5,0.004130859
6025.6,0.004436035
6025.7,0.008708496
6025.8,0.005961914
6025.9,0.006572266
6026,0.004130859
6026.1,0.003520508
6026.2,0.00046875
6026.3,0.0001635742
6026.4,-0.0004467773
6026.5,-0.002277832
6026.6,-0.003498535
6026.7,-0.00166748
6026.8,0.001689453
6026.9,0.005351563
6027,0.005961914
6027.1,0.005046387
6027.2,-0.001972656
6027.3,0.001079102
6027.4,-0.004414063
6027.5,-0.001972656
6027.6,0.004130859
6027.7,0.007182617
6027.8,0.002299805
6027.9,0.001384277
6028,-0.001057129
6028.1,-0.002888184
6028.2,-0.002277832
6028.3,0.001079102
6028.4,0.00626709
6028.5,0.004130859
6028.6,-0.002888184
6028.7,0.0001635742
6028.8,0.005046387
6028.9,-0.002583008
6029,-0.0004467773
6029.1,0.006572266
6029.2,-0.002888184
6029.3,0.0007739258
6029.4,0.004436035
6029.5,0.003520508
6029.6,-0.002888184
6029.7,-0.001362305
6029.8,0.001689453
6029.9,0.005351563
6030,0.005046387
6030.1,0.0001635742
6030.2,-0.001362305
6030.3,-0.003803711
6030.4,-0.0004467773
6030.5,-0.0004467773
6030.6,0.002299805
6030.7,0.004741211
6030.8,0.005961914
6030.9,0.005046387
6031,0.003825684
6031.1,0.001079102
6031.2,-0.0001416016
6031.3,-0.001057129
6031.4,-0.002888184
6031.5,-0.002583008
6031.6,-0.001972656
6031.7,-0.002583008
6031.8,-0.001057129
6031.9,-0.001057129
6032,-0.0001416016
6032.1,0.001689453
6032.2,0.001994629
6032.3,0.003215332
6032.4,0.003215332
6032.5,0.001689453
6032.6,0.002910156
6032.7,0.003825684
6032.8,0.003825684
6032.9,0.005961914
6033,0.00260498
6033.1,0.003825684
6033.2,0.003215332
6033.3,0.00260498
6033.4,0.002299805
6033.5,0.004436035
6033.6,0.0007739258
6033.7,0.0007739258
6033.8,0.0001635742
6033.9,-0.001972656
6034,-0.001362305
6034.1,-0.0004467773
6034.2,-0.003803711
6034.3,-0.003498535
6034.4,-0.002888184
6034.5,-0.003803711
6034.6,-0.0007519531
6034.7,0.00260498
6034.8,0.005046387
6034.9,0.006572266
6035,0.002910156
6035.1,0.001384277
6035.2,-0.002277832
6035.3,-0.003193359
6035.4,-0.003498535
6035.5,-0.001057129
6035.6,0.004436035
6035.7,0.004436035
6035.8,0.003520508
6035.9,0.0007739258
6036,-0.002888184
6036.1,-0.004414063
6036.2,-0.0004467773
6036.3,0.003520508
6036.4,0.003520508
6036.5,0.002910156
6036.6,0.003825684
6036.7,-0.002277832
6036.8,-0.002888184
6036.9,0.0007739258
6037,0.005961914
6037.1,-0.0007519531
6037.2,-0.002277832
6037.3,0.006877441
6037.4,-0.0007519531
6037.5,-0.003498535
6037.6,0.005351563
6037.7,0.003825684
6037.8,-0.003498535
6037.9,-0.0001416016
6038,0.00260498
6038.1,0.005046387
6038.2,0.001079102
6038.3,-0.002583008
6038.4,-0.00166748
6038.5,-0.002277832
6038.6,0.002910156
6038.7,0.004130859
6038.8,0.005351563
6038.9,0.004130859
6039,0.002910156
6039.1,0.0001635742
6039.2,-0.00166748
6039.3,-0.003193359
6039.4,-0.003193359
6039.5,-0.002583008
6039.6,0.0001635742
6039.7,-0.0004467773
6039.8,0.002299805
6039.9,0.002910156
6040,0.003825684
6040.1,0.004130859
6040.2,0.004130859
6040.3,0.005656738
6040.4,0.003825684
6040.5,0.005961914
6040.6,0.006877441
6040.7,0.005046387
6040.8,0.004130859
6040.9,0.003520508
6041,0.002910156
6041.1,0.004130859
6041.2,0.004130859
6041.3,0.003825684
6041.4,0.004741211
6041.5,0.003825684
6041.6,0.003825684
6041.7,0.003215332
6041.8,0.004130859
6041.9,0.005351563
6042,0.007792969
6042.1,0.00626709
6042.2,0.005656738
6042.3,0.002910156
6042.4,0.002910156
6042.5,0.001384277
6042.6,0.001994629
6042.7,0.00046875
6042.8,-0.00166748
6042.9,-0.002583008
6043,-0.004108887
6043.1,-0.002583008
6043.2,-0.0001416016
6043.3,0.004436035
6043.4,0.007792969
6043.5,0.004741211
6043.6,0.001689453
6043.7,-0.00166748
6043.8,-0.002583008
6043.9,-0.004719238
6044,-0.0001416016
6044.1,0.006572266
6044.2,0.005046387
6044.3,0.002910156
6044.4,-0.001362305
6044.5,-0.003193359
6044.6,-0.003803711
6044.7,0.00046875
6044.8,0.002299805
6044.9,0.001079102
6045,-0.003803711
6045.1,-0.003193359
6045.2,0.004130859
6045.3,0.004741211
6045.4,-0.002277832
6045.5,0.001689453
6045.6,0.004741211
6045.7,-0.002277832
6045.8,0.001689453
6045.9,0.004130859
6046,-0.002888184
6046.1,-0.0004467773
6046.2,0.00260498
6046.3,0.007182617
6046.4,-0.00166748
6046.5,-0.002888184
6046.6,-0.003498535
6046.7,-0.0004467773
6046.8,0.005656738
6046.9,0.00626709
6047,0.004741211
6047.1,0.001079102
6047.2,-0.003193359
6047.3,-0.003193359
6047.4,-0.002888184
6047.5,-0.001972656
6047.6,0.00046875
6047.7,0.004436035
6047.8,0.00260498
6047.9,0.004741211
6048,0.00626709
6048.1,0.004130859
6048.2,0.003825684
6048.3,0.003825684
6048.4,0.001384277
6048.5,0.001689453
6048.6,-0.00166748
6048.7,-0.002583008
6048.8,-0.002277832
6048.9,-0.004108887
6049,-0.00166748
6049.1,-0.0007519531
6049.2,-0.003193359
6049.3,-0.004719238
6049.4,-0.002888184
6049.5,-0.002888184
6049.6,-0.001362305
6049.7,-0.003193359
6049.8,-0.002277832
6049.9,-0.002888184
6050,-0.003803711
6050.1,-0.005024414
6050.2,-0.003498535
6050.3,-0.004719238
6050.4,-0.002888184
6050.5,-0.002583008
6050.6,-0.001057129
6050.7,-0.003498535
6050.8,0.001994629
6050.9,0.001994629
6051,0.004741211
6051.1,0.004436035
6051.2,0.005046387
6051.3,0.003520508
6051.4,0.0007739258
6051.5,-0.0001416016
6051.6,-0.001362305
6051.7,-0.00532959
6051.8,-0.002888184
6051.9,-0.0004467773
6052,0.003825684
6052.1,0.005351563
6052.2,0.003520508
6052.3,0.001384277
6052.4,-0.001972656
6052.5,-0.004414063
6052.6,-0.00166748
6052.7,0.003520508
6052.8,0.006572266
6052.9,0.003825684
6053,0.001689453
6053.1,0.0007739258
6053.2,0.0001635742
6053.3,0.002299805
6053.4,0.007487793
6053.5,0.005046387
6053.6,-0.00166748
6053.7,0.001384277
6053.8,0.005046387
6053.9,-0.00166748
6054,0.00046875
6054.1,0.005961914
6054.2,-0.002888184
6054.3,-0.0001416016
6054.4,0.005046387
6054.5,0.00260498
6054.6,-0.00166748
6054.7,-0.002888184
6054.8,0.001384277
6054.9,0.00626709
6055,0.004741211
6055.1,0.00046875
6055.2,-0.003193359
6055.3,-0.001972656
6055.4,-0.0007519531
6055.5,0.001689453
6055.6,0.002910156
6055.7,0.005961914
6055.8,0.006572266
6055.9,0.004130859
6056,0.0001635742
6056.1,0.0001635742
6056.2,-0.002583008
6056.3,-0.002888184
6056.4,-0.001972656
6056.5,-0.001972656
6056.6,-0.002888184
6056.7,-0.0001416016
6056.8,-0.0007519531
6056.9,0.0001635742
6057,0.001994629
6057.1,0.003215332
6057.2,0.004130859
6057.3,0.003825684
6057.4,0.005046387
6057.5,0.005046387
6057.6,0.005961914
6057.7,0.005656738
6057.8,0.005351563
6057.9,0.006572266
6058,0.006572266
6058.1,0.005961914
6058.2,0.004130859
6058.3,0.005961914
6058.4,0.006877441
6058.5,0.007487793
6058.6,0.005046387
6058.7,0.003520508
6058.8,0.003215332
6058.9,0.001079102
6059,0.001689453
6059.1,-0.001057129
6059.2,-0.001362305
6059.3,-0.002583008
6059.4,-0.003803711
6059.5,-0.002888184
6059.6,-0.004108887
6059.7,-0.0004467773
6059.8,0.001689453
6059.9,0.006877441
6060,0.006877441
6060.1,0.004436035
6060.2,0.00260498
6060.3,-0.002583008
6060.4,-0.002888184
6060.5,-0.002583008
6060.6,-0.001362305
6060.7,0.005656738
6060.8,0.006572266
6060.9,0.003215332
6061,0.0001635742
6061.1,-0.003803711
6061.2,-0.00166748
6061.3,0.001079102
6061.4,0.003520508
6061.5,0.0001635742
6061.6,-0.0004467773
6061.7,-0.002583008
6061.8,-0.002583008
6061.9,0.004436035
6062,0.003215332
6062.1,-0.002888184
6062.2,0.002299805
6062.3,0.005046387
6062.4,-0.002277832
6062.5,0.001994629
6062.6,0.003825684
6062.7,-0.001362305
6062.8,-0.001362305
6062.9,0.002910156
6063,0.005351563
6063.1,-0.0004467773
6063.2,-0.00166748
6063.3,-0.001972656
6063.4,-0.0001416016
6063.5,0.003215332
6063.6,0.005961914
6063.7,0.004436035
6063.8,0.001994629
6063.9,-0.001362305
6064,-0.002277832
6064.1,-0.002888184
6064.2,-0.002888184
6064.3,-0.002277832
6064.4,-0.0007519531
6064.5,0.0001635742
6064.6,0.001994629
6064.7,0.003825684
6064.8,0.004436035
6064.9,0.006572266
6065,0.00626709
6065.1,0.004741211
6065.2,0.005351563
6065.3,0.003215332
6065.4,-0.0007519531
6065.5,-0.0001416016
6065.6,-0.0007519531
6065.7,-0.0004467773
6065.8,-0.002277832
6065.9,-0.002583008
6066,-0.0007519531
6066.1,-0.00166748
6066.2,-0.002277832
6066.3,-0.002277832
6066.4,-0.002277832
6066.5,-0.004108887
6066.6,-0.001362305
6066.7,-0.004108887
6066.8,-0.00166748
6066.9,-0.001972656
6067,0.0001635742
6067.1,0.0001635742
6067.2,0.003520508
6067.3,0.003215332
6067.4,0.003520508
6067.5,0.005046387
6067.6,0.00626709
6067.7,0.002299805
6067.8,0.003825684
6067.9,-0.0001416016
6068,-0.002277832
6068.1,-0.004719238
6068.2,-0.004414063
6068.3,-0.003498535
6068.4,0.0007739258
6068.5,0.003215332
6068.6,0.005961914
6068.7,0.003520508
6068.8,0.00046875
6068.9,-0.001362305
6069,-0.003498535
6069.1,-0.003193359
6069.2,0.002910156
6069.3,0.00626709
6069.4,0.003215332
6069.5,0.0001635742
6069.6,-0.002277832
6069.7,-0.004108887
6069.8,-0.003193359
6069.9,-0.002888184
6070,0.0001635742
6070.1,0.002910156
6070.2,0.004741211
6070.3,-0.001972656
6070.4,-0.002583008
6070.5,0.004436035
6070.6,0.001079102
6070.7,-0.0007519531
6070.8,0.004436035
6070.9,0.001079102
6071,-0.002277832
6071.1,-0.002277832
6071.2,0.005961914
6071.3,0.002910156
6071.4,-0.0004467773
6071.5,-0.002583008
6071.6,0.001384277
6071.7,0.00260498
6071.8,0.004130859
6071.9,0.002910156
6072,0.0001635742
6072.1,-0.003498535
6072.2,-0.001057129
6072.3,-0.001362305
6072.4,0.0001635742
6072.5,-0.0007519531
6072.6,0.003215332
6072.7,0.004741211
6072.8,0.006877441
6072.9,0.006572266
6073,0.004130859
6073.1,0.003825684
6073.2,-0.001057129
6073.3,-0.001057129
6073.4,-0.002888184
6073.5,-0.001972656
6073.6,-0.001972656
6073.7,-0.002583008
6073.8,-0.004108887
6073.9,-0.004719238
6074,-0.001362305
6074.1,-0.003498535
6074.2,-0.001057129
6074.3,-0.001972656
6074.4,-0.00166748
6074.5,-0.001362305
6074.6,-0.003498535
6074.7,-0.002888184
6074.8,-0.0007519531
6074.9,-0.002583008
6075,-0.001057129
6075.1,-0.002277832
6075.2,-0.003193359
6075.3,-0.003193359
6075.4,-0.002888184
6075.5,-0.001972656
6075.6,-0.002583008
6075.7,-0.0004467773
6075.8,-0.0007519531
6075.9,0.002299805
6076,0.003520508
6076.1,0.005046387
6076.2,0.005656738
6076.3,0.007792969
6076.4,0.002299805
6076.5,0.001079102
6076.6,-0.001972656
6076.7,-0.004108887
6076.8,-0.002583008
6076.9,-0.001057129
6077,0.003825684
6077.1,0.006877441
6077.2,0.004741211
6077.3,0.002299805
6077.4,-0.0007519531
6077.5,-0.003498535
6077.6,-0.00166748
6077.7,0.003825684
6077.8,0.007487793
6077.9,0.003520508
6078,0.002299805
6078.1,0.001079102
6078.2,0.0007739258
6078.3,0.004741211
6078.4,0.004130859
6078.5,-0.0004467773
6078.6,-0.003803711
6078.7,0.00046875
6078.8,0.005351563
6078.9,-0.001972656
6079,-0.0001416016
6079.1,0.00260498
6079.2,-0.002888184
6079.3,0.0007739258
6079.4,0.005351563
6079.5,0.001079102
6079.6,-0.003498535
6079.7,-0.0004467773
6079.8,0.001994629
6079.9,0.005961914
6080,0.002910156
6080.1,-0.003193359
6080.2,-0.001972656
6080.3,-0.002888184
6080.4,-0.0007519531
6080.5,0.002299805
6080.6,0.003215332
6080.7,0.005656738
6080.8,0.004741211
6080.9,0.001994629
6081,-0.001057129
6081.1,-0.001362305
6081.2,-0.002277832
6081.3,-0.003193359
6081.4,-0.002888184
6081.5,-0.002277832
6081.6,-0.001362305
6081.7,-0.00166748
6081.8,-0.0001416016
6081.9,0.001994629
6082,0.001384277
6082.1,0.003520508
6082.2,0.004741211
6082.3,0.005351563
6082.4,0.004741211
6082.5,0.006877441
6082.6,0.005656738
6082.7,0.007182617
6082.8,0.005351563
6082.9,0.007182617
6083,0.004436035
6083.1,0.007487793
6083.2,0.003215332
6083.3,0.00626709
6083.4,0.005046387
6083.5,0.00626709
6083.6,0.006877441
6083.7,0.005046387
6083.8,0.002910156
6083.9,0.003520508
6084,0.0001635742
6084.1,0.0001635742
6084.2,-0.00166748
6084.3,-0.00166748
6084.4,-0.003498535
6084.5,-0.003498535
6084.6,-0.003193359
6084.7,-0.004108887
6084.8,0.00046875
6084.9,0.003825684
6085,0.006877441
6085.1,0.005046387
6085.2,0.001994629
6085.3,-0.001057129
6085.4,-0.003193359
6085.5,-0.003498535
6085.6,-0.001972656
6085.7,0.004436035
6085.8,0.005961914
6085.9,0.003215332
6086,-0.001362305
6086.1,-0.004108887
6086.2,-0.004108887
6086.3,-0.002888184
6086.4,-0.001362305
6086.5,-0.0007519531
6086.6,-0.001972656
6086.7,-0.004108887
6086.8,-0.002277832
6086.9,0.002299805
6087,0.002910156
6087.1,-0.002583008
6087.2,-0.0001416016
6087.3,0.005351563
6087.4,-0.001972656
6087.5,-0.0004467773
6087.6,0.003520508
6087.7,-0.00166748
6087.8,-0.001057129
6087.9,0.004130859
6088,0.003215332
6088.1,-0.00166748
6088.2,-0.004414063
6088.3,-0.001972656
6088.4,0.001384277
6088.5,0.005046387
6088.6,0.005656738
6088.7,0.00260498
6088.8,-0.001057129
6088.9,-0.003193359
6089,-0.003193359
6089.1,-0.003803711
6089.2,0.00046875
6089.3,0.002910156
6089.4,0.003825684
6089.5,0.005961914
6089.6,0.005656738
6089.7,0.004130859
6089.8,0.002910156
6089.9,0.002299805
6090,-0.00166748
6090.1,-0.00166748
6090.2,-0.002583008
6090.3,-0.004414063
6090.4,-0.002888184
6090.5,-0.003498535
6090.6,-0.001362305
6090.7,-0.001972656
6090.8,-0.003498535
6090.9,-0.002277832
6091,-0.0007519531
6091.1,-0.002277832
6091.2,0.0007739258
6091.3,-0.002583008
6091.4,-0.001362305
6091.5,0.0007739258
6091.6,-0.0004467773
6091.7,-0.001057129
6091.8,-0.001057129
6091.9,-0.001057129
6092,-0.001972656
6092.1,-0.003193359
6092.2,-0.003498535
6092.3,-0.002888184
6092.4,-0.002583008
6092.5,-0.00166748
6092.6,-0.002888184
6092.7,-0.0004467773
6092.8,0.0007739258
6092.9,0.001384277
6093,0.005961914
6093.1,0.005351563
6093.2,0.006572266
6093.3,0.002299805
6093.4,0.002910156
6093.5,-0.002888184
6093.6,-0.002888184
6093.7,-0.004414063
6093.8,0.001079102
6093.9,0.004130859
6094,0.005961914
6094.1,0.002910156
6094.2,0.001384277
6094.3,-0.004108887
6094.4,-0.002583008
6094.5,0.0007739258
6094.6,0.003825684
6094.7,0.004436035
6094.8,0.004741211
6094.9,0.003520508
6095,-0.001972656
6095.1,-0.003193359
6095.2,0.0001635742
6095.3,0.005656738
6095.4,-0.001057129
6095.5,-0.003193359
6095.6,0.005351563
6095.7,-0.00166748
6095.8,-0.0004467773
6095.9,0.005961914
6096,0.002910156
6096.1,-0.002888184
6096.2,0.0001635742
6096.3,0.003825684
6096.4,0.005351563
6096.5,0.0007739258
6096.6,-0.002888184
6096.7,-0.002277832
6096.8,0.001384277
6096.9,0.001994629
6097,0.004130859
6097.1,0.004130859
6097.2,0.002910156
6097.3,-0.0007519531
6097.4,-0.002583008
6097.5,-0.004108887
6097.6,-0.003803711
6097.7,-0.0007519531
6097.8,-0.0007519531
6097.9,0.001384277
6098,0.003215332
6098.1,0.005046387
6098.2,0.00626709
6098.3,0.00626709
6098.4,0.004436035
6098.5,0.005656738
6098.6,0.005046387
6098.7,0.003520508
6098.8,0.00260498
6098.9,-0.0004467773
6099,-0.002583008
6099.1,-0.001362305
6099.2,-0.0007519531
6099.3,-0.002277832
6099.4,-0.001972656
6099.5,-0.00166748
6099.6,-0.002277832
6099.7,-0.003193359
6099.8,-0.001972656
6099.9,-0.002888184
6100,-0.002277832
6100.1,-0.002888184
6100.2,-0.00166748
6100.3,-0.0007519531
6100.4,-0.002888184
6100.5,0.001079102
6100.6,0.002910156
6100.7,0.003825684
6100.8,0.006572266
6100.9,0.007182617
6101,0.004130859
6101.1,0.00260498
6101.2,0.0007739258
6101.3,-0.0004467773
6101.4,-0.001362305
6101.5,-0.002277832
6101.6,-0.003193359
6101.7,-0.002277832
6101.8,-0.00166748
6101.9,0.002910156
6102,0.005961914
6102.1,0.005351563
6102.2,0.0001635742
6102.3,0.00046875
6102.4,-0.002888184
6102.5,-0.002277832
6102.6,0.002910156
6102.7,0.004130859
6102.8,0.002910156
6102.9,0.00046875
6103,0.00046875
6103.1,-0.002277832
6103.2,-0.001972656
6103.3,-0.002888184
6103.4,0.001384277
6103.5,0.005351563
6103.6,0.00046875
6103.7,-0.00166748
6103.8,0.003825684
6103.9,0.00046875
6104,-0.002583008
6104.1,0.004436035
6104.2,0.001384277
6104.3,-0.002277832
6104.4,0.001384277
6104.5,0.005961914
6104.6,0.0007739258
6104.7,-0.002277832
6104.8,-0.001057129
6104.9,0.0007739258
6105,0.005351563
6105.1,0.005656738
6105.2,0.001994629
6105.3,-0.002583008
6105.4,-0.002277832
6105.5,-0.002583008
6105.6,-0.0004467773
6105.7,0.001689453
6105.8,0.003825684
6105.9,0.005046387
6106,0.006572266
6106.1,0.004741211
6106.2,0.004741211
6106.3,0.00046875
6106.4,-0.001972656
6106.5,-0.002277832
6106.6,-0.0007519531
6106.7,-0.002583008
6106.8,-0.003193359
6106.9,-0.003193359
6107,-0.003498535
6107.1,-0.001972656
6107.2,-0.003803711
6107.3,0.00046875
6107.4,-0.0004467773
6107.5,-0.001972656
6107.6,-0.0004467773
6107.7,0.001079102
6107.8,0.0007739258
6107.9,0.0001635742
6108,0.00260498
6108.1,0.0007739258
6108.2,0.001994629
6108.3,-0.001362305
6108.4,0.0001635742
6108.5,0.0001635742
6108.6,-0.001972656
6108.7,-0.001057129
6108.8,0.0001635742
6108.9,-0.004108887
6109,-0.003193359
6109.1,-0.002583008
6109.2,-0.004108887
6109.3,-0.002888184
6109.4,0.001384277
6109.5,0.002299805
6109.6,0.006572266
6109.7,0.00626709
6109.8,0.004436035
6109.9,0.004130859
6110,-0.0004467773
6110.1,-0.002277832
6110.2,-0.004108887
6110.3,-0.001057129
6110.4,-0.0001416016
6110.5,0.004741211
6110.6,0.006877441
6110.7,0.004130859
6110.8,-0.0001416016
6110.9,-0.003803711
6111,-0.003193359
6111.1,-0.0001416016
6111.2,0.005961914
6111.3,0.007792969
6111.4,0.00626709
6111.5,0.004436035
6111.6,0.004436035
6111.7,0.00260498
6111.8,-0.00166748
6111.9,-0.001972656
6112,0.004130859
6112.1,0.0001635742
6112.2,-0.001972656
6112.3,0.003215332
6112.4,0.002910156
6112.5,-0.004108887
6112.6,0.0007739258
6112.7,0.005656738
6112.8,-0.001972656
6112.9,-0.001057129
6113,-0.001057129
6113.1,0.005351563
6113.2,0.004741211
6113.3,0.0007739258
6113.4,-0.003498535
6113.5,-0.002583008
6113.6,-0.0001416016
6113.7,0.001384277
6113.8,0.003825684
6113.9,0.006572266
6114,0.004741211
6114.1,0.001689453
6114.2,-0.001057129
6114.3,-0.003498535
6114.4,-0.004108887
6114.5,-0.002888184
6114.6,-0.0007519531
6114.7,-0.001057129
6114.8,-0.0004467773
6114.9,0.0001635742
6115,0.001384277
6115.1,0.001994629
6115.2,0.002910156
6115.3,0.007182617
6115.4,0.004130859
6115.5,0.00626709
6115.6,0.005351563
6115.7,0.005961914
6115.8,0.004741211
6115.9,0.004741211
6116,0.00626709
6116.1,0.005961914
6116.2,0.004741211
6116.3,0.004741211
6116.4,0.003520508
6116.5,0.005351563
6116.6,0.004741211
6116.7,0.005046387
6116.8,0.005046387
6116.9,0.004741211
6117,0.007792969
6117.1,0.005961914
6117.2,0.004130859
6117.3,0.004741211
6117.4,0.001079102
6117.5,0.001689453
6117.6,-0.0007519531
6117.7,-0.001362305
6117.8,-0.002888184
6117.9,-0.003498535
6118,-0.004414063
6118.1,-0.001972656
6118.2,-0.001362305
6118.3,0.003215332
6118.4,0.007182617
6118.5,0.003825684
6118.6,0.001689453
6118.7,-0.0007519531
6118.8,-0.002888184
6118.9,-0.002888184
6119,0.00046875
6119.1,0.004130859
6119.2,0.004741211
6119.3,0.00260498
6119.4,-0.002583008
6119.5,-0.003193359
6119.6,-0.003193359
6119.7,-0.0001416016
6119.8,-0.0001416016
6119.9,-0.0004467773
6120,-0.003498535
6120.1,-0.005634766
6120.2,0.001689453
6120.3,0.005656738
6120.4,0.001384277
6120.5,-0.001057129
6120.6,0.005046387
6120.7,-0.002583008
6120.8,-0.002888184
6120.9,0.005961914
6121,0.001994629
6121.1,-0.002277832
6121.2,0.0007739258
6121.3,0.005046387
6121.4,0.003825684
6121.5,-0.001362305
6121.6,-0.003498535
6121.7,-0.001057129
6121.8,0.003215332
6121.9,0.005656738
6122,0.004741211
6122.1,0.003825684
6122.2,-0.0007519531
6122.3,-0.001972656
6122.4,-0.001972656
6122.5,-0.001972656
6122.6,-0.001057129
6122.7,0.00046875
6122.8,0.001079102
6122.9,0.001689453
6123,0.003520508
6123.1,0.005961914
6123.2,0.006877441
6123.3,0.003215332
6123.4,0.004741211
6123.5,0.003215332
6123.6,0.001079102
6123.7,0.0007739258
6123.8,0.001079102
6123.9,-0.002277832
6124,-0.001362305
6124.1,-0.002583008
6124.2,-0.002277832
6124.3,-0.002888184
6124.4,-0.004414063
6124.5,-0.002888184
6124.6,-0.002583008
6124.7,-0.003193359
6124.8,-0.003193359
6124.9,-0.00166748
6125,-0.003193359
6125.1,-0.001972656
6125.2,0.0001635742
6125.3,-0.0004467773
6125.4,-0.001057129
6125.5,-0.0001416016
6125.6,0.001689453
6125.7,0.00260498
6125.8,0.006877441
6125.9,0.006572266
6126,0.007182617
6126.1,0.006572266
6126.2,0.002299805
6126.3,-0.001057129
6126.4,-0.001057129
6126.5,-0.00166748
6126.6,-0.003803711
6126.7,-0.001057129
6126.8,0.0007739258
6126.9,0.004130859
6127,0.006877441
6127.1,0.003825684
6127.2,-0.0001416016
6127.3,-0.00166748
6127.4,-0.003193359
6127.5,-0.0004467773
6127.6,0.00260498
6127.7,0.006572266
6127.8,0.004436035
6127.9,-0.0004467773
6128,-0.00166748
6128.1,-0.002583008
6128.2,-0.002583008
6128.3,-0.001362305
6128.4,0.001689453
6128.5,0.005046387
6128.6,-0.0004467773
6128.7,-0.002277832
6128.8,0.002910156
6128.9,0.001994629
6129,-0.003498535
6129.1,0.003520508
6129.2,0.002910156
6129.3,-0.002888184
6129.4,0.001384277
6129.5,0.006572266
6129.6,0.002299805
6129.7,-0.004414063
6129.8,-0.0007519531
6129.9,0.00046875
6130,0.004436035
6130.1,0.005961914
6130.2,0.005961914
6130.3,-0.0007519531
6130.4,-0.004719238
6130.5,-0.003803711
6130.6,-0.001972656
6130.7,0.0001635742
6130.8,0.002910156
6130.9,0.004741211
6131,0.004741211
6131.1,0.004436035
6131.2,0.004436035
6131.3,0.004741211
6131.4,0.001384277
6131.5,-0.001362305
6131.6,-0.001362305
6131.7,-0.00166748
6131.8,-0.002888184
6131.9,-0.00166748
6132,-0.001057129
6132.1,-0.003193359
6132.2,-0.003193359
6132.3,-0.001362305
6132.4,-0.002888184
6132.5,0.0001635742
6132.6,-0.0004467773
6132.7,-0.0007519531
6132.8,0.00046875
6132.9,0.0001635742
6133,-0.00166748
6133.1,0.0007739258
6133.2,0.0001635742
6133.3,-0.0004467773
6133.4,0.0001635742
6133.5,-0.001362305
6133.6,-0.003498535
6133.7,-0.003193359
6133.8,-0.002583008
6133.9,-0.003803711
6134,-0.001972656
6134.1,-0.002888184
6134.2,-0.0007519531
6134.3,0.0007739258
6134.4,0.001384277
6134.5,0.005351563
6134.6,0.004741211
6134.7,0.004130859
6134.8,0.003215332
6134.9,0.00046875
6135,-0.002277832
6135.1,-0.001972656
6135.2,-0.005024414
6135.3,-0.001362305
6135.4,0.00260498
6135.5,0.005046387
6135.6,0.004436035
6135.7,0.002299805
6135.8,-0.002583008
6135.9,-0.002583008
6136,-0.001057129
6136.1,0.003215332
6136.2,0.005351563
6136.3,0.004436035
6136.4,0.002910156
6136.5,0.00260498
6136.6,0.004741211
6136.7,0.005961914
6136.8,0.003215332
6136.9,-0.003803711
6137,-0.001362305
6137.1,0.005656738
6137.2,-0.001057129
6137.3,-0.0004467773
6137.4,0.004436035
6137.5,-0.001057129
6137.6,-0.00166748
6137.7,0.005351563
6137.8,0.003825684
6137.9,-0.00166748
6138,-0.0004467773
6138.1,0.001689453
6138.2,0.005961914
6138.3,0.004130859
6138.4,-0.001057129
6138.5,-0.002888184
6138.6,-0.003193359
6138.7,0.00260498
6138.8,0.002299805
6138.9,0.003825684
6139,0.004741211
6139.1,0.005351563
6139.2,0.001384277
6139.3,-0.0007519531
6139.4,-0.001057129
6139.5,-0.003498535
6139.6,-0.003498535
6139.7,-0.00166748
6139.8,-0.002888184
6139.9,0.0007739258
6140,0.00046875
6140.1,0.004130859
6140.2,0.00260498
6140.3,0.002910156
6140.4,0.004436035
6140.5,0.005961914
6140.6,0.005656738
6140.7,0.005961914
6140.8,0.006877441
6140.9,0.005656738
6141,0.004741211
6141.1,0.004741211
6141.2,0.004130859
6141.3,0.005351563
6141.4,0.003215332
6141.5,0.004130859
6141.6,0.004436035
6141.7,0.004436035
6141.8,0.003825684
6141.9,0.004741211
6142,0.005656738
6142.1,0.005046387
6142.2,0.007487793
6142.3,0.00626709
6142.4,0.004130859
6142.5,0.003215332
6142.6,0.0001635742
6142.7,-0.0004467773
6142.8,-0.001057129
6142.9,-0.001362305
6143,-0.002583008
6143.1,-0.001972656
6143.2,-0.001362305
6143.3,-0.0007519531
6143.4,0.005351563
6143.5,0.005046387
6143.6,0.00626709
6143.7,0.001384277
6143.8,-0.001057129
6143.9,-0.00166748
6144,-0.004108887
6144.1,-0.001057129
6144.2,0.005656738
6144.3,0.00626709
6144.4,0.00260498
6144.5,-0.001057129
6144.6,-0.002888184
6144.7,-0.003803711
6144.8,-0.002277832
6144.9,-0.003498535
6145,-0.001972656
6145.1,-0.0004467773
6145.2,0.005046387
6145.3,0.001994629
6145.4,-0.003498535
6145.5,0.002910156
6145.6,0.001689453
6145.7,-0.001362305
6145.8,0.003520508
6145.9,0.003520508
6146,-0.002277832
6146.1,-0.0007519531
6146.2,0.005351563
6146.3,0.004130859
6146.4,-0.001057129
6146.5,-0.003193359
6146.6,0.00046875
6146.7,0.003215332
6146.8,0.005961914
6146.9,0.005046387
6147,0.001994629
6147.1,-0.003193359
6147.2,-0.002277832
6147.3,-0.002583008
6147.4,-0.003193359
6147.5,-0.001362305
6147.6,0.001994629
6147.7,0.003520508
6147.8,0.005656738
6147.9,0.006572266
6148,0.005656738
6148.1,0.004130859
6148.2,0.003215332
6148.3,-0.0001416016
6148.4,0.0007739258
6148.5,-0.002583008
6148.6,-0.0001416016
6148.7,-0.002583008
6148.8,-0.003193359
6148.9,-0.003498535
6149,-0.002277832
6149.1,-0.002888184
6149.2,-0.003498535
6149.3,-0.00166748
6149.4,-0.001972656
6149.5,-0.00166748
6149.6,-0.003193359
6149.7,-0.001362305
6149.8,-0.003498535
6149.9,-0.003193359
6150,-0.001362305
6150.1,-0.002583008
6150.2,-0.002277832
6150.3,-0.003803711
6150.4,-0.003498535
6150.5,-0.001972656
6150.6,-0.002583008
6150.7,-0.001057129
6150.8,-0.001057129
6150.9,0.002910156
6151,0.004741211
6151.1,0.005046387
6151.2,0.005046387
6151.3,0.005046387
6151.4,0.00260498
6151.5,-0.001057129
6151.6,-0.001972656
6151.7,-0.004414063
6151.8,-0.003193359
6151.9,-0.001972656
6152,0.004130859
6152.1,0.006572266
6152.2,0.004741211
6152.3,0.0001635742
6152.4,0.00046875
6152.5,-0.004414063
6152.6,-0.002888184
6152.7,0.002910156
6152.8,0.00626709
6152.9,0.003825684
6153,0.00260498
6153.1,0.00046875
6153.2,-0.0004467773
6153.3,0.0007739258
6153.4,0.00626709
6153.5,0.003825684
6153.6,-0.002277832
6153.7,-0.0007519531
6153.8,0.00626709
6153.9,-0.001362305
6154,-0.0001416016
6154.1,0.005961914
6154.2,-0.0007519531
6154.3,-0.002583008
6154.4,0.004130859
6154.5,0.003215332
6154.6,-0.001972656
6154.7,-0.00166748
6154.8,0.0007739258
6154.9,0.005656738
6155,0.005656738
6155.1,0.0001635742
6155.2,-0.003498535
6155.3,-0.00166748
6155.4,-0.001057129
6155.5,0.0007739258
6155.6,0.004741211
6155.7,0.006877441
6155.8,0.00626709
6155.9,0.004741211
6156,0.001079102
6156.1,-0.001972656
6156.2,-0.002583008
6156.3,-0.001362305
6156.4,-0.003803711
6156.5,-0.0007519531
6156.6,-0.0007519531
6156.7,-0.001362305
6156.8,-0.0004467773
6156.9,0.0007739258
6157,0.0001635742
6157.1,0.002910156
6157.2,0.004741211
6157.3,0.004436035
6157.4,0.005046387
6157.5,0.003825684
6157.6,0.005351563
6157.7,0.006877441
6157.8,0.005656738
6157.9,0.005656738
6158,0.00626709
6158.1,0.005351563
6158.2,0.005961914
6158.3,0.00626709
6158.4,0.005961914
6158.5,0.007792969
6158.6,0.00626709
6158.7,0.003825684
6158.8,0.003215332
6158.9,0.002910156
6159,-0.0001416016
6159.1,0.0007739258
6159.2,0.0001635742
6159.3,-0.0007519531
6159.4,-0.00166748
6159.5,-0.003193359
6159.6,-0.002888184
6159.7,-0.001972656
6159.8,-0.0001416016
6159.9,0.005046387
6160,0.005656738
6160.1,0.005046387
6160.2,0.004741211
6160.3,0.001079102
6160.4,-0.003498535
6160.5,-0.002888184
6160.6,-0.001972656
6160.7,0.0007739258
6160.8,0.00626709
6160.9,0.007182617
6161,0.001079102
6161.1,-0.003498535
6161.2,-0.002888184
6161.3,-0.001057129
6161.4,-0.0007519531
6161.5,-0.0004467773
6161.6,-0.002888184
6161.7,-0.002583008
6161.8,-0.0007519531
6161.9,0.003215332
6162,0.005046387
6162.1,-0.001362305
6162.2,0.001689453
6162.3,0.004130859
6162.4,-0.002583008
6162.5,0.0007739258
6162.6,0.003520508
6162.7,-0.001057129
6162.8,-0.0007519531
6162.9,0.003825684
6163,0.005351563
6163.1,-0.001362305
6163.2,-0.002888184
6163.3,-0.00166748
6163.4,0.001689453
6163.5,0.003215332
6163.6,0.007792969
6163.7,0.003825684
6163.8,-0.0007519531
6163.9,-0.004108887
6164,-0.003498535
6164.1,-0.003498535
6164.2,0.0001635742
6164.3,0.001079102
6164.4,0.001689453
6164.5,0.005656738
6164.6,0.005046387
6164.7,0.005656738
6164.8,0.004436035
6164.9,0.004741211
6165,0.00260498
6165.1,-0.0007519531
6165.2,-0.0007519531
6165.3,-0.001057129
6165.4,-0.003193359
6165.5,-0.003498535
6165.6,-0.001362305
6165.7,-0.002277832
6165.8,-0.003803711
6165.9,-0.003803711
6166,-0.00166748
6166.1,-0.002583008
6166.2,-0.001972656
6166.3,-0.002277832
6166.4,-0.00166748
6166.5,-0.002277832
6166.6,-0.003193359
6166.7,-0.001972656
6166.8,-0.003193359
6166.9,-0.003193359
6167,-0.003193359
6167.1,-0.001972656
6167.2,-0.005024414
6167.3,-0.002583008
6167.4,-0.003498535
6167.5,-0.001057129
6167.6,0.001384277
6167.7,0.004741211
6167.8,0.003825684
6167.9,0.006877441
6168,0.003520508
6168.1,0.001384277
6168.2,-0.00166748
6168.3,-0.0004467773
6168.4,-0.003803711
6168.5,-0.001362305
6168.6,-0.003498535
6168.7,0.001689453
6168.8,0.003825684
6168.9,0.005351563
6169,0.00260498
6169.1,-0.0007519531
6169.2,-0.001972656
6169.3,-0.002583008
6169.4,0.00260498
6169.5,0.005351563
6169.6,0.005046387
6169.7,0.002299805
6169.8,0.003520508
6169.9,0.004436035
6170,0.005961914
6170.1,0.004436035
6170.2,0.0001635742
6170.3,-0.001972656
6170.4,0.00260498
6170.5,0.003520508
6170.6,-0.00166748
6170.7,0.002910156
6170.8,0.003215332
6170.9,-0.002888184
6171,0.001384277
6171.1,0.00626709
6171.2,-0.002888184
6171.3,-0.001362305
6171.4,0.00046875
6171.5,0.004741211
6171.6,0.004436035
6171.7,-0.0001416016
6171.8,-0.002277832
6171.9,-0.001972656
6172,0.0001635742
6172.1,0.004436035
6172.2,0.005961914
6172.3,0.005656738
6172.4,0.003520508
6172.5,0.002299805
6172.6,-0.00166748
6172.7,-0.001362305
6172.8,-0.003193359
6172.9,-0.002888184
6173,-0.002888184
6173.1,-0.0004467773
6173.2,0.00046875
6173.3,-0.0007519531
6173.4,0.003215332
6173.5,0.005046387
6173.6,0.005351563
6173.7,0.00626709
6173.8,0.005351563
6173.9,0.004741211
6174,0.004130859
6174.1,0.004741211
6174.2,0.005351563
6174.3,0.003520508
6174.4,0.001689453
6174.5,0.001994629
6174.6,0.001079102
6174.7,0.001689453
6174.8,0.003520508
6174.9,0.005351563
6175,0.003215332
6175.1,0.005351563
6175.2,0.004436035
6175.3,0.003825684
6175.4,0.005046387
6175.5,0.00626709
6175.6,0.006572266
6175.7,0.00626709
6175.8,0.004741211
6175.9,0.003825684
6176,0.00260498
6176.1,0.0001635742
6176.2,-0.0004467773
6176.3,-0.001362305
6176.4,-0.003498535
6176.5,-0.002888184
6176.6,-0.002888184
6176.7,0.002299805
6176.8,0.00260498
6176.9,0.005656738
6177,0.006877441
6177.1,0.00260498
6177.2,-0.00166748
6177.3,-0.004108887
6177.4,-0.002277832
6177.5,-0.0001416016
6177.6,0.005656738
6177.7,0.005961914
6177.8,0.004436035
6177.9,-0.001057129
6178,-0.003193359
6178.1,-0.003193359
6178.2,-0.002583008
6178.3,0.001994629
6178.4,0.003215332
6178.5,0.007792969
6178.6,-0.001362305
6178.7,-0.002888184
6178.8,0.004130859
6178.9,0.001079102
6179,-0.001972656
6179.1,0.005046387
6179.2,0.001994629
6179.3,-0.003193359
6179.4,0.0001635742
6179.5,0.004436035
6179.6,0.001994629
6179.7,-0.003498535
6179.8,-0.0001416016
6179.9,0.003825684
6180,0.004741211
6180.1,0.004130859
6180.2,0.0007739258
6180.3,-0.002583008
6180.4,-0.005024414
6180.5,-0.003498535
6180.6,-0.0007519531
6180.7,0.0007739258
6180.8,0.002299805
6180.9,0.005046387
6181,0.005961914
6181.1,0.003825684
6181.2,0.004130859
6181.3,0.001079102
6181.4,-0.001362305
6181.5,-0.002888184
6181.6,-0.001972656
6181.7,-0.003193359
6181.8,-0.002888184
6181.9,-0.001362305
6182,-0.0001416016
6182.1,-0.00166748
6182.2,-0.001362305
6182.3,-0.0004467773
6182.4,0.00046875
6182.5,0.0001635742
6182.6,0.001689453
6182.7,0.001384277
6182.8,0.003825684
6182.9,0.001384277
6183,0.001079102
6183.1,0.001994629
6183.2,0.00260498
6183.3,0.001384277
6183.4,0.002299805
6183.5,0.0007739258
6183.6,0.0001635742
6183.7,-0.0007519531
6183.8,-0.001362305
6183.9,-0.002583008
6184,-0.001057129
6184.1,-0.002888184
6184.2,-0.00166748
6184.3,-0.003498535
6184.4,-0.002888184
6184.5,-0.0001416016
6184.6,0.001384277
6184.7,0.002910156
6184.8,0.005961914
6184.9,0.005046387
6185,0.001994629
6185.1,-0.0004467773
6185.2,-0.003193359
6185.3,-0.005024414
6185.4,-0.002888184
6185.5,-0.0001416016
6185.6,0.004130859
6185.7,0.006572266
6185.8,0.003215332
6185.9,-0.0004467773
6186,-0.004108887
6186.1,-0.002888184
6186.2,0.0001635742
6186.3,0.006572266
6186.4,0.005961914
6186.5,0.004436035
6186.6,0.005046387
6186.7,0.004130859
6186.8,-0.0004467773
6186.9,-0.003193359
6187,0.001994629
6187.1,0.005656738
6187.2,-0.001362305
6187.3,0.0007739258
6187.4,0.005656738
6187.5,-0.002888184
6187.6,-0.001057129
6187.7,0.005656738
6187.8,0.00260498
6187.9,-0.001972656
6188,-0.001362305
6188.1,0.001384277
6188.2,0.007182617
6188.3,0.00260498
6188.4,-0.001362305
6188.5,-0.001362305
6188.6,-0.003193359
6188.7,-0.0004467773
6188.8,0.001994629
6188.9,0.005046387
6189,0.005351563
6189.1,0.006572266
6189.2,0.005046387
6189.3,0.003215332
6189.4,-0.001972656
6189.5,-0.002583008
6189.6,-0.002888184
6189.7,-0.002583008
6189.8,-0.003193359
6189.9,-0.001057129
6190,-0.002583008
6190.1,-0.0007519531
6190.2,-0.001362305
6190.3,0.0001635742
6190.4,0.002910156
6190.5,0.00260498
6190.6,0.001994629
6190.7,0.003215332
6190.8,0.004741211
6190.9,0.003825684
6191,0.003825684
6191.1,0.004130859
6191.2,0.004436035
6191.3,0.005046387
6191.4,0.005351563
6191.5,0.004436035
6191.6,0.004130859
6191.7,0.001994629
6191.8,0.001079102
6191.9,0.00260498
6192,0.001384277
6192.1,0.001079102
6192.2,0.00046875
6192.3,-0.004108887
6192.4,-0.001362305
6192.5,-0.003498535
6192.6,-0.002888184
6192.7,-0.002888184
6192.8,-0.0007519531
6192.9,0.0007739258
6193,0.005351563
6193.1,0.007182617
6193.2,0.005351563
6193.3,0.00260498
6193.4,0.00046875
6193.5,-0.00166748
6193.6,-0.003803711
6193.7,-0.002277832
6193.8,-0.0004467773
6193.9,0.005351563
6194,0.006572266
6194.1,0.002299805
6194.2,-0.0007519531
6194.3,-0.003193359
6194.4,-0.002277832
6194.5,0.002910156
6194.6,0.004436035
6194.7,0.005961914
6194.8,0.007182617
6194.9,0.006572266
6195,0.005046387
6195.1,0.0001635742
6195.2,-0.002583008
6195.3,0.001079102
6195.4,0.005656738
6195.5,-0.001057129
6195.6,0.001384277
6195.7,0.004741211
6195.8,-0.002583008
6195.9,0.0001635742
6196,0.005046387
6196.1,0.00046875
6196.2,-0.003193359
6196.3,0.001079102
6196.4,0.005351563
6196.5,0.003520508
6196.6,0.002299805
6196.7,-0.001972656
6196.8,-0.002888184
6196.9,-0.002583008
6197,0.001079102
6197.1,0.004741211
6197.2,0.005046387
6197.3,0.004436035
6197.4,0.00260498
6197.5,-0.0007519531
6197.6,-0.003193359
6197.7,-0.004414063
6197.8,-0.002277832
6197.9,-0.001972656
6198,-0.002277832
6198.1,0.001079102
6198.2,0.0001635742
6198.3,0.0007739258
6198.4,0.003520508
6198.5,0.005351563
6198.6,0.00626709
6198.7,0.004436035
6198.8,0.006572266
6198.9,0.005351563
6199,0.006572266
6199.1,0.003520508
6199.2,0.005046387
6199.3,0.005046387
6199.4,0.004436035
6199.5,0.003825684
6199.6,0.004130859
6199.7,0.003520508
6199.8,0.003215332
6199.9,0.003825684
6200,0.004436035
6200.1,0.004741211
6200.2,0.004741211
6200.3,0.004436035
6200.4,0.005046387
6200.5,0.003520508
6200.6,0.007182617
6200.7,0.004130859
6200.8,0.004436035
6200.9,0.001079102
6201,-0.0001416016
6201.1,-0.002583008
6201.2,-0.003803711
6201.3,-0.005024414
6201.4,-0.00532959
6201.5,-0.001362305
6201.6,0.0001635742
6201.7,0.00260498
6201.8,0.006877441
6201.9,0.005046387
6202,0.002299805
6202.1,0.0001635742
6202.2,-0.003803711
6202.3,-0.003193359
6202.4,0.001079102
6202.5,0.004741211
6202.6,0.004130859
6202.7,-0.001057129
6202.8,-0.002277832
6202.9,-0.004719238
6203,-0.003193359
6203.1,-0.003193359
6203.2,-0.003193359
6203.3,-0.005634766
6203.4,-0.004414063
6203.5,0.00626709
6203.6,0.01237061
6203.7,0.01237061
6203.8,0.006572266
6203.9,0.009929199
6204,0.01084473
6204.1,0.006572266
6204.2,0.009624023
6204.3,0.01176025
6204.4,0.005961914
6204.5,0.01816895
6204.6,0.02061035
6204.7,0.02244141
6204.8,0.01786377
6204.9,0.01389648
6205,0.01633789
6205.1,0.0187793
6205.2,0.0212207
6205.3,0.02335693
6205.4,0.02152588
6205.5,0.01481201
6205.6,0.01420166
6205.7,0.01359131
6205.8,0.01389648
6205.9,0.01389648
6206,0.01572754
6206.1,0.01816895
6206.2,0.01969482
6206.3,0.02152588
6206.4,0.02183105
6206.5,0.02213623
6206.6,0.01969482
6206.7,0.01969482
6206.8,0.01786377
6206.9,0.01420166
6207,0.01450684
6207.1,0.01511719
6207.2,0.01542236
6207.3,0.01206543
6207.4,0.01328613
6207.5,0.01176025
6207.6,0.01206543
6207.7,0.01298096
6207.8,0.01206543
6207.9,0.01389648
6208,0.01053955
6208.1,0.01267578
6208.2,0.01237061
6208.3,0.01328613
6208.4,0.01023438
6208.5,0.01359131
6208.6,0.01328613
6208.7,0.01176025
6208.8,0.01206543
6208.9,0.01450684
6209,0.01359131
6209.1,0.01633789
6209.2,0.01755859
6209.3,0.0212207
6209.4,0.01969482
6209.5,0.02152588
6209.6,0.02213623
6209.7,0.02
6209.8,0.01725342
6209.9,0.01633789
6210,0.01450684
6210.1,0.01084473
6210.2,0.01328613
6210.3,0.01542236
6210.4,0.01969482
6210.5,0.02152588
6210.6,0.02030518
6210.7,0.01847412
6210.8,0.01328613
6210.9,0.01298096
6211,0.01511719
6211.1,0.0212207
6211.2,0.02152588
6211.3,0.02
6211.4,0.01786377
6211.5,0.01694824
6211.6,0.0187793
6211.7,0.02091553
6211.8,0.02091553
6211.9,0.01572754
6212,0.01420166
6212.1,0.02183105
6212.2,0.01511719
6212.3,0.01542236
6212.4,0.02152588
6212.5,0.01511719
6212.6,0.01328613
6212.7,0.02
6212.8,0.02030518
6212.9,0.01511719
6213,0.01328613
6213.1,0.01786377
6213.2,0.0212207
6213.3,0.02
6213.4,0.01450684
6213.5,0.01389648
6213.6,0.01359131
6213.7,0.01664307
6213.8,0.01786377
6213.9,0.02
6214,0.02030518
6214.1,0.0187793
6214.2,0.02
6214.3,0.01694824
6214.4,0.01359131
6214.5,0.01267578
6214.6,0.01328613
6214.7,0.01450684
6214.8,0.01328613
6214.9,0.01359131
6215,0.01694824
6215.1,0.01816895
6215.2,0.02
6215.3,0.01908447
6215.4,0.02030518
6215.5,0.02
6215.6,0.02244141
6215.7,0.02152588
6215.8,0.02213623
6215.9,0.02213623
6216,0.02152588
6216.1,0.02091553
6216.2,0.01908447
6216.3,0.02061035
6216.4,0.02152588
6216.5,0.0212207
6216.6,0.02091553
6216.7,0.02061035
6216.8,0.02183105
6216.9,0.0212207
6217,0.02366211
6217.1,0.02274658
6217.2,0.02030518
6217.3,0.0212207
6217.4,0.02
6217.5,0.01816895
6217.6,0.01725342
6217.7,0.01542236
6217.8,0.01481201
6217.9,0.01298096
6218,0.01206543
6218.1,0.01206543
6218.2,0.01328613
6218.3,0.0187793
6218.4,0.02152588
6218.5,0.02183105
6218.6,0.01969482
6218.7,0.01633789
6218.8,0.01298096
6218.9,0.0111499
6219,0.01420166
6219.1,0.01938965
6219.2,0.02061035
6219.3,0.02091553
6219.4,0.01633789
6219.5,0.01328613
6219.6,0.01176025
6219.7,0.01328613
6219.8,0.01298096
6219.9,0.01450684
6220,0.01481201
6220.1,0.01359131
6220.2,0.01664307
6220.3,0.02061035
6220.4,0.01328613
6220.5,0.01481201
6220.6,0.02091553
6220.7,0.01511719
6220.8,0.01542236
6220.9,0.01969482
6221,0.01664307
6221.1,0.01328613
6221.2,0.01694824
6221.3,0.02213623
6221.4,0.01786377
6221.5,0.01267578
6221.6,0.01328613
6221.7,0.01755859
6221.8,0.02061035
6221.9,0.02091553
6222,0.02
6222.1,0.01542236
6222.2,0.01328613
6222.3,0.01206543
6222.4,0.01542236
6222.5,0.01725342
6222.6,0.01786377
6222.7,0.02061035
6222.8,0.0212207
6222.9,0.02183105
6223,0.0187793
6223.1,0.02
6223.2,0.01969482
6223.3,0.01908447
6223.4,0.01572754
6223.5,0.01511719
6223.6,0.01267578
6223.7,0.01237061
6223.8,0.01267578
6223.9,0.01298096
6224,0.01389648
6224.1,0.01298096
6224.2,0.01359131
6224.3,0.01267578
6224.4,0.01237061
6224.5,0.01389648
6224.6,0.01450684
6224.7,0.01450684
6224.8,0.01389648
6224.9,0.01481201
6225,0.01420166
6225.1,0.01359131
6225.2,0.01267578
6225.3,0.01420166
6225.4,0.01206543
6225.5,0.01237061
6225.6,0.01298096
6225.7,0.01359131
6225.8,0.01328613
6225.9,0.01481201
6226,0.01694824
6226.1,0.01847412
6226.2,0.02061035
6226.3,0.02213623
6226.4,0.02152588
6226.5,0.01969482
6226.6,0.01725342
6226.7,0.01511719
6226.8,0.01420166
6226.9,0.01298096
6227,0.01389648
6227.1,0.0187793
6227.2,0.0212207
6227.3,0.02244141
6227.4,0.01786377
6227.5,0.01450684
6227.6,0.01298096
6227.7,0.01572754
6227.8,0.01969482
6227.9,0.02183105
6228,0.01938965
6228.1,0.01908447
6228.2,0.01847412
6228.3,0.02
6228.4,0.02183105
6228.5,0.01603271
6228.6,0.01206543
6228.7,0.01664307
6228.8,0.0212207
6228.9,0.01420166
6229,0.01786377
6229.1,0.01938965
6229.2,0.01237061
6229.3,0.01694824
6229.4,0.01969482
6229.5,0.01938965
6229.6,0.01359131
6229.7,0.01542236
6229.8,0.01664307
6229.9,0.02213623
6230,0.01938965
6230.1,0.01572754
6230.2,0.01298096
6230.3,0.01511719
6230.4,0.01389648
6230.5,0.01420166
6230.6,0.01908447
6230.7,0.02213623
6230.8,0.02061035
6230.9,0.02152588
6231,0.02030518
6231.1,0.01755859
6231.2,0.01542236
6231.3,0.01389648
6231.4,0.01328613
6231.5,0.01267578
6231.6,0.01298096
6231.7,0.01572754
6231.8,0.01328613
6231.9,0.01328613
6232,0.01511719
6232.1,0.01450684
6232.2,0.01572754
6232.3,0.01694824
6232.4,0.01694824
6232.5,0.01633789
6232.6,0.01664307
6232.7,0.01633789
6232.8,0.01786377
6232.9,0.01755859
6233,0.01725342
6233.1,0.01847412
6233.2,0.01725342
6233.3,0.01511719
6233.4,0.01511719
6233.5,0.01511719
6233.6,0.01420166
6233.7,0.01542236
6233.8,0.01420166
6233.9,0.01359131
6234,0.01359131
6234.1,0.01267578
6234.2,0.01237061
6234.3,0.01572754
6234.4,0.01572754
6234.5,0.02061035
6234.6,0.02244141
6234.7,0.02030518
6234.8,0.01816895
6234.9,0.01755859
6235,0.01389648
6235.1,0.01176025
6235.2,0.01206543
6235.3,0.01603271
6235.4,0.01938965
6235.5,0.0212207
6235.6,0.01938965
6235.7,0.01542236
6235.8,0.01176025
6235.9,0.01328613
6236,0.01786377
6236.1,0.0212207
6236.2,0.01908447
6236.3,0.01786377
6236.4,0.01572754
6236.5,0.01450684
6236.6,0.01389648
6236.7,0.01633789
6236.8,0.02
6236.9,0.02030518
6237,0.01450684
6237.1,0.01359131
6237.2,0.02
6237.3,0.01664307
6237.4,0.01511719
6237.5,0.02
6237.6,0.01908447
6237.7,0.01176025
6237.8,0.01572754
6237.9,0.01969482
6238,0.02091553
6238.1,0.01694824
6238.2,0.01481201
6238.3,0.01420166
6238.4,0.01511719
6238.5,0.01816895
6238.6,0.02152588
6238.7,0.02030518
6238.8,0.02183105
6238.9,0.01786377
6239,0.01511719
6239.1,0.01359131
6239.2,0.01237061
6239.3,0.01237061
6239.4,0.01481201
6239.5,0.01542236
6239.6,0.01725342
6239.7,0.01603271
6239.8,0.01755859
6239.9,0.01755859
6240,0.02091553
6240.1,0.01908447
6240.2,0.02183105
6240.3,0.02
6240.4,0.02183105
6240.5,0.02396729
6240.6,0.02091553
6240.7,0.02213623
6240.8,0.02152588
6240.9,0.02183105
6241,0.02152588
6241.1,0.0212207
6241.2,0.02213623
6241.3,0.02
6241.4,0.02183105
6241.5,0.02152588
6241.6,0.02244141
6241.7,0.01816895
6241.8,0.01725342
6241.9,0.01572754
6242,0.01755859
6242.1,0.01511719
6242.2,0.01481201
6242.3,0.01145508
6242.4,0.01237061
6242.5,0.01298096
6242.6,0.01420166
6242.7,0.0187793
6242.8,0.02396729
6242.9,0.02274658
6243,0.02213623
6243.1,0.01755859
6243.2,0.01542236
6243.3,0.01328613
6243.4,0.01389648
6243.5,0.01420166
6243.6,0.0187793
6243.7,0.02244141
6243.8,0.02
6243.9,0.01786377
6244,0.01481201
6244.1,0.01053955
6244.2,0.01633789
6244.3,0.02305176
6244.4,0.02030518
6244.5,0.01786377
6244.6,0.01420166
6244.7,0.01298096
6244.8,0.01206543
6244.9,0.01359131
6245,0.01450684
6245.1,0.01542236
6245.2,0.01847412
6245.3,0.02061035
6245.4,0.01328613
6245.5,0.01389648
6245.6,0.0212207
6245.7,0.01603271
6245.8,0.01359131
6245.9,0.02152588
6246,0.01969482
6246.1,0.01359131
6246.2,0.01420166
6246.3,0.01847412
6246.4,0.02335693
6246.5,0.02
6246.6,0.01481201
6246.7,0.01328613
6246.8,0.01359131
6246.9,0.01389648
6247,0.01694824
6247.1,0.01938965
6247.2,0.02152588
6247.3,0.02274658
6247.4,0.02061035
6247.5,0.02
6247.6,0.01908447
6247.7,0.01755859
6247.8,0.01816895
6247.9,0.01664307
6248,0.01420166
6248.1,0.01481201
6248.2,0.01542236
6248.3,0.01389648
6248.4,0.01328613
6248.5,0.01481201
6248.6,0.01298096
6248.7,0.01603271
6248.8,0.01450684
6248.9,0.01572754
6249,0.01542236
6249.1,0.01603271
6249.2,0.01816895
6249.3,0.01969482
6249.4,0.02030518
6249.5,0.01847412
6249.6,0.02152588
6249.7,0.02
6249.8,0.02213623
6249.9,0.0212207
6250,0.02244141
6250.1,0.02213623
6250.2,0.0212207
6250.3,0.01847412
6250.4,0.0187793
6250.5,0.01633789
6250.6,0.01572754
6250.7,0.01542236
6250.8,0.01328613
6250.9,0.01145508
6251,0.01420166
6251.1,0.01176025
6251.2,0.01664307
6251.3,0.01786377
6251.4,0.02061035
6251.5,0.02061035
6251.6,0.02
6251.7,0.01755859
6251.8,0.01603271
6251.9,0.01420166
6252,0.01359131
6252.1,0.01298096
6252.2,0.01572754
6252.3,0.01847412
6252.4,0.0212207
6252.5,0.02030518
6252.6,0.01542236
6252.7,0.01420166
6252.8,0.01298096
6252.9,0.01603271
6253,0.01938965
6253.1,0.01969482
6253.2,0.02061035
6253.3,0.02
6253.4,0.01603271
6253.5,0.01176025
6253.6,0.01542236
6253.7,0.02030518
6253.8,0.01603271
6253.9,0.01450684
6254,0.02030518
6254.1,0.01572754
6254.2,0.01694824
6254.3,0.01969482
6254.4,0.01938965
6254.5,0.01420166
6254.6,0.01420166
6254.7,0.02030518
6254.8,0.0212207
6254.9,0.01816895
6255,0.01359131
6255.1,0.01237061
6255.2,0.01481201
6255.3,0.0187793
6255.4,0.02213623
6255.5,0.02183105
6255.6,0.02152588
6255.7,0.01725342
6255.8,0.01389648
6255.9,0.01206543
6256,0.01328613
6256.1,0.01359131
6256.2,0.01603271
6256.3,0.01725342
6256.4,0.01664307
6256.5,0.0187793
6256.6,0.02091553
6256.7,0.02030518
6256.8,0.02213623
6256.9,0.02305176
6257,0.02
6257.1,0.02061035
6257.2,0.02
6257.3,0.02
6257.4,0.01755859
6257.5,0.01633789
6257.6,0.01572754
6257.7,0.01664307
6257.8,0.01633789
6257.9,0.01389648
6258,0.01450684
6258.1,0.01542236
6258.2,0.01511719
6258.3,0.01786377
6258.4,0.01664307
6258.5,0.01908447
6258.6,0.02
6258.7,0.01755859
6258.8,0.01969482
6258.9,0.02
6259,0.02244141
6259.1,0.02274658
6259.2,0.02457764
6259.3,0.02152588
6259.4,0.02061035
6259.5,0.01725342
6259.6,0.01389648
6259.7,0.01542236
6259.8,0.01237061
6259.9,0.01420166
6260,0.01389648
6260.1,0.01816895
6260.2,0.01908447
6260.3,0.02305176
6260.4,0.01938965
6260.5,0.01786377
6260.6,0.01389648
6260.7,0.01267578
6260.8,0.01542236
6260.9,0.01969482
6261,0.02091553
6261.1,0.01938965
6261.2,0.01603271
6261.3,0.01664307
6261.4,0.01328613
6261.5,0.01359131
6261.6,0.01359131
6261.7,0.01511719
6261.8,0.02183105
6261.9,0.02030518
6262,0.01420166
6262.1,0.01694824
6262.2,0.0212207
6262.3,0.01389648
6262.4,0.01603271
6262.5,0.02183105
6262.6,0.01450684
6262.7,0.01450684
6262.8,0.02091553
6262.9,0.02
6263,0.01420166
6263.1,0.01298096
6263.2,0.01511719
6263.3,0.01938965
6263.4,0.02183105
6263.5,0.02213623
6263.6,0.01450684
6263.7,0.01389648
6263.8,0.01237061
6263.9,0.01420166
6264,0.01481201
6264.1,0.01816895
6264.2,0.02061035
6264.3,0.02244141
6264.4,0.02091553
6264.5,0.02
6264.6,0.01847412
6264.7,0.01725342
6264.8,0.01481201
6264.9,0.01420166
6265,0.01298096
6265.1,0.01450684
6265.2,0.01267578
6265.3,0.01389648
6265.4,0.01359131
6265.5,0.01450684
6265.6,0.01542236
6265.7,0.01694824
6265.8,0.01450684
6265.9,0.01633789
6266,0.01511719
6266.1,0.01664307
6266.2,0.01786377
6266.3,0.01816895
6266.4,0.01725342
6266.5,0.01969482
6266.6,0.01725342
6266.7,0.01572754
6266.8,0.01572754
6266.9,0.01633789
6267,0.01694824
6267.1,0.01664307
6267.2,0.01420166
6267.3,0.01359131
6267.4,0.01237061
6267.5,0.01298096
6267.6,0.01206543
6267.7,0.01542236
6267.8,0.01511719
6267.9,0.01908447
6268,0.02
6268.1,0.02091553
6268.2,0.02
6268.3,0.01847412
6268.4,0.01664307
6268.5,0.01389648
6268.6,0.01206543
6268.7,0.01267578
6268.8,0.01481201
6268.9,0.0212207
6269,0.02244141
6269.1,0.01938965
6269.2,0.01572754
6269.3,0.01359131
6269.4,0.01298096
6269.5,0.01572754
6269.6,0.02061035
6269.7,0.02152588
6269.8,0.02213623
6269.9,0.02274658
6270,0.0212207
6270.1,0.01969482
6270.2,0.01420166
6270.3,0.01420166
6270.4,0.01755859
6270.5,0.02061035
6270.6,0.01511719
6270.7,0.01816895
6270.8,0.0212207
6270.9,0.01298096
6271,0.01389648
6271.1,0.02091553
6271.2,0.01725342
6271.3,0.01420166
6271.4,0.01511719
6271.5,0.01725342
6271.6,0.02183105
6271.7,0.02061035
6271.8,0.01511719
6271.9,0.01420166
6272,0.01267578
6272.1,0.01542236
6272.2,0.01755859
6272.3,0.01786377
6272.4,0.02030518
6272.5,0.02183105
6272.6,0.02091553
6272.7,0.02
6272.8,0.01908447
6272.9,0.01542236
6273,0.01298096
6273.1,0.01420166
6273.2,0.01298096
6273.3,0.01328613
6273.4,0.01298096
6273.5,0.01450684
6273.6,0.01450684
6273.7,0.01450684
6273.8,0.01481201
6273.9,0.01481201
6274,0.01542236
6274.1,0.01633789
6274.2,0.01755859
6274.3,0.01664307
6274.4,0.01725342
6274.5,0.01633789
6274.6,0.01725342
6274.7,0.01786377
6274.8,0.01633789
6274.9,0.01755859
6275,0.01664307
6275.1,0.01694824
6275.2,0.01420166
6275.3,0.01542236
6275.4,0.01267578
6275.5,0.01359131
6275.6,0.01389648
6275.7,0.01389648
6275.8,0.01389648
6275.9,0.01481201
6276,0.01603271
6276.1,0.01816895
6276.2,0.02091553
6276.3,0.02305176
6276.4,0.02213623
6276.5,0.01938965
6276.6,0.01694824
6276.7,0.01267578
6276.8,0.01328613
6276.9,0.01267578
6277,0.01786377
6277.1,0.02244141
6277.2,0.02274658
6277.3,0.01938965
6277.4,0.01511719
6277.5,0.01298096
6277.6,0.01328613
6277.7,0.01908447
6277.8,0.02305176
6277.9,0.02061035
6278,0.01908447
6278.1,0.01633789
6278.2,0.01725342
6278.3,0.01633789
6278.4,0.0212207
6278.5,0.02183105
6278.6,0.01389648
6278.7,0.01633789
6278.8,0.0212207
6278.9,0.01603271
6279,0.01450684
6279.1,0.02152588
6279.2,0.01755859
6279.3,0.01298096
6279.4,0.01969482
6279.5,0.01816895
6279.6,0.01389648
6279.7,0.01481201
6279.8,0.01755859
6279.9,0.02305176
6280,0.02213623
6280.1,0.01542236
6280.2,0.01206543
6280.3,0.01450684
6280.4,0.01694824
6280.5,0.01755859
6280.6,0.02091553
6280.7,0.02152588
6280.8,0.02
6280.9,0.01816895
6281,0.01481201
6281.1,0.01298096
6281.2,0.01328613
6281.3,0.01420166
6281.4,0.01389648
6281.5,0.01389648
6281.6,0.01328613
6281.7,0.01664307
6281.8,0.01755859
6281.9,0.0187793
6282,0.01847412
6282.1,0.02183105
6282.2,0.0212207
6282.3,0.02305176
6282.4,0.02061035
6282.5,0.02213623
6282.6,0.02091553
6282.7,0.02244141
6282.8,0.02244141
6282.9,0.02
6283,0.02091553
6283.1,0.0212207
6283.2,0.02152588
6283.3,0.02091553
6283.4,0.0212207
6283.5,0.02244141
6283.6,0.02244141
6283.7,0.02152588
6283.8,0.02152588
6283.9,0.02152588
6284,0.02
6284.1,0.02
6284.2,0.01908447
6284.3,0.01847412
6284.4,0.01572754
6284.5,0.01542236
6284.6,0.01359131
6284.7,0.0111499
6284.8,0.01084473
6284.9,0.01389648
6285,0.01908447
6285.1,0.01969482
6285.2,0.02091553
6285.3,0.02061035
6285.4,0.01694824
6285.5,0.01481201
6285.6,0.01206543
6285.7,0.01328613
6285.8,0.01664307
6285.9,0.02030518
6286,0.0212207
6286.1,0.0187793
6286.2,0.01511719
6286.3,0.01267578
6286.4,0.01359131
6286.5,0.0111499
6286.6,0.01237061
6286.7,0.01328613
6286.8,0.01542236
6286.9,0.01908447
6287,0.02061035
6287.1,0.01481201
6287.2,0.01481201
6287.3,0.02091553
6287.4,0.01450684
6287.5,0.01450684
6287.6,0.02
6287.7,0.01633789
6287.8,0.01420166
6287.9,0.01725342
6288,0.02244141
6288.1,0.01847412
6288.2,0.01420166
6288.3,0.01267578
6288.4,0.01542236
6288.5,0.02
6288.6,0.02061035
6288.7,0.02213623
6288.8,0.02030518
6288.9,0.01542236
6289,0.01237061
6289.1,0.01267578
6289.2,0.01389648
6289.3,0.01633789
6289.4,0.01511719
6289.5,0.01847412
6289.6,0.02030518
6289.7,0.02213623
6289.8,0.02274658
6289.9,0.02183105
6290,0.02091553
6290.1,0.02
6290.2,0.0187793
6290.3,0.01664307
6290.4,0.01572754
6290.5,0.01420166
6290.6,0.01603271
6290.7,0.01328613
6290.8,0.01450684
6290.9,0.01206543
6291,0.01176025
6291.1,0.01206543
6291.2,0.01298096
6291.3,0.01176025
6291.4,0.01542236
6291.5,0.01206543
6291.6,0.01328613
6291.7,0.01298096
6291.8,0.01420166
6291.9,0.01298096
6292,0.01633789
6292.1,0.01572754
6292.2,0.01725342
6292.3,0.01786377
6292.4,0.02
6292.5,0.0212207
6292.6,0.02274658
6292.7,0.02183105
6292.8,0.02213623
6292.9,0.01938965
6293,0.01664307
6293.1,0.01267578
6293.2,0.01420166
6293.3,0.01176025
6293.4,0.01420166
6293.5,0.01908447
6293.6,0.0212207
6293.7,0.02335693
6293.8,0.01755859
6293.9,0.01694824
6294,0.01359131
6294.1,0.01084473
6294.2,0.01664307
6294.3,0.02152588
6294.4,0.02366211
6294.5,0.01664307
6294.6,0.01481201
6294.7,0.01176025
6294.8,0.01511719
6294.9,0.01389648
6295,0.01542236
6295.1,0.01603271
6295.2,0.02061035
6295.3,0.0187793
6295.4,0.01328613
6295.5,0.01908447
6295.6,0.01969482
6295.7,0.01298096
6295.8,0.01938965
6295.9,0.02030518
6296,0.01328613
6296.1,0.01603271
6296.2,0.02213623
6296.3,0.01786377
6296.4,0.01420166
6296.5,0.01450684
6296.6,0.01694824
6296.7,0.02183105
6296.8,0.02030518
6296.9,0.01694824
6297,0.01450684
6297.1,0.01267578
6297.2,0.01420166
6297.3,0.01389648
6297.4,0.01847412
6297.5,0.02
6297.6,0.02213623
6297.7,0.02
6297.8,0.02030518
6297.9,0.01816895
6298,0.01420166
6298.1,0.01389648
6298.2,0.01420166
6298.3,0.01145508
6298.4,0.01298096
6298.5,0.01633789
6298.6,0.01542236
6298.7,0.01572754
6298.8,0.01755859
6298.9,0.01725342
6299,0.01755859
6299.1,0.01816895
6299.2,0.01969482
6299.3,0.02030518
6299.4,0.02030518
6299.5,0.0187793
6299.6,0.02274658
6299.7,0.02030518
6299.8,0.02030518
6299.9,0.02152588
6300,0.02213623
6300.1,0.02
6300.2,0.02091553
6300.3,0.0187793
6300.4,0.01847412
6300.5,0.01786377
6300.6,0.01786377
6300.7,0.01847412
6300.8,0.01664307
6300.9,0.01542236
6301,0.01572754
6301.1,0.01328613
6301.2,0.01084473
6301.3,0.01145508
6301.4,0.01481201
6301.5,0.01664307
6301.6,0.02305176
6301.7,0.02061035
6301.8,0.02
6301.9,0.01847412
6302,0.01511719
6302.1,0.01328613
6302.2,0.01328613
6302.3,0.01542236
6302.4,0.01816895
6302.5,0.02244141
6302.6,0.02030518
6302.7,0.01603271
6302.8,0.01389648
6302.9,0.01267578
6303,0.01237061
6303.1,0.01511719
6303.2,0.01420166
6303.3,0.01603271
6303.4,0.01420166
6303.5,0.01542236
6303.6,0.01694824
6303.7,0.02061035
6303.8,0.01206543
6303.9,0.01511719
6304,0.02152588
6304.1,0.01389648
6304.2,0.01542236
6304.3,0.02213623
6304.4,0.01725342
6304.5,0.01267578
6304.6,0.01603271
6304.7,0.02030518
6304.8,0.01908447
6304.9,0.01481201
6305,0.01389648
6305.1,0.01633789
6305.2,0.01755859
6305.3,0.02244141
6305.4,0.02
6305.5,0.01725342
6305.6,0.01511719
6305.7,0.01572754
6305.8,0.01267578
6305.9,0.01542236
6306,0.01511719
6306.1,0.01786377
6306.2,0.01908447
6306.3,0.02152588
6306.4,0.02244141
6306.5,0.02061035
6306.6,0.02274658
6306.7,0.01908447
6306.8,0.01816895
6306.9,0.01481201
6307,0.01572754
6307.1,0.01328613
6307.2,0.01420166
6307.3,0.01328613
6307.4,0.01145508
6307.5,0.01267578
6307.6,0.01298096
6307.7,0.01420166
6307.8,0.01481201
6307.9,0.01206543
6308,0.01237061
6308.1,0.01053955
6308.2,0.01298096
6308.3,0.01328613
6308.4,0.01359131
6308.5,0.01298096
6308.6,0.01206543
6308.7,0.01328613
6308.8,0.01328613
6308.9,0.01237061
6309,0.01664307
6309.1,0.01633789
6309.2,0.01938965
6309.3,0.02030518
6309.4,0.02244141
6309.5,0.01969482
6309.6,0.02305176
6309.7,0.01908447
6309.8,0.01755859
6309.9,0.01511719
6310,0.01420166
6310.1,0.01328613
6310.2,0.01267578
6310.3,0.01572754
6310.4,0.02183105
6310.5,0.02213623
6310.6,0.01969482
6310.7,0.01511719
6310.8,0.01267578
6310.9,0.01420166
6311,0.02274658
6311.1,0.01908447
6311.2,0.01481201
6311.3,0.01420166
6311.4,0.01603271
6311.5,0.01847412
6311.6,0.01938965
6311.7,0.01694824
6311.8,0.01420166
6311.9,0.01328613
6312,0.01603271
6312.1,0.02091553
6312.2,0.01664307
6312.3,0.01328613
6312.4,0.01938965
6312.5,0.02061035
6312.6,0.01237061
6312.7,0.01633789
6312.8,0.01969482
6312.9,0.02030518
6313,0.01755859
6313.1,0.01267578
6313.2,0.01359131
6313.3,0.01481201
6313.4,0.0187793
6313.5,0.02061035
6313.6,0.02183105
6313.7,0.02030518
6313.8,0.01633789
6313.9,0.01359131
6314,0.01420166
6314.1,0.01389648
6314.2,0.01237061
6314.3,0.01420166
6314.4,0.01328613
6314.5,0.01481201
6314.6,0.01633789
6314.7,0.01816895
6314.8,0.0187793
6314.9,0.01908447
6315,0.02
6315.1,0.02091553
6315.2,0.02091553
6315.3,0.02183105
6315.4,0.02183105
6315.5,0.02335693
6315.6,0.02152588
6315.7,0.02244141
6315.8,0.02305176
6315.9,0.0212207
6316,0.02213623
6316.1,0.02274658
6316.2,0.02427246
6316.3,0.02213623
6316.4,0.01969482
6316.5,0.02152588
6316.6,0.01938965
6316.7,0.01786377
6316.8,0.01694824
6316.9,0.01847412
6317,0.01511719
6317.1,0.01572754
6317.2,0.01450684
6317.3,0.01267578
6317.4,0.01237061
6317.5,0.01298096
6317.6,0.01420166
6317.7,0.01694824
6317.8,0.02152588
6317.9,0.0212207
6318,0.02244141
6318.1,0.01694824
6318.2,0.01359131
6318.3,0.01328613
6318.4,0.01267578
6318.5,0.01450684
6318.6,0.01908447
6318.7,0.02213623
6318.8,0.01725342
6318.9,0.01603271
6319,0.01237061
6319.1,0.01298096
6319.2,0.01938965
6319.3,0.02152588
6319.4,0.01664307
6319.5,0.01420166
6319.6,0.01206543
6319.7,0.01511719
6319.8,0.01847412
6319.9,0.01847412
6320,0.01755859
6320.1,0.01542236
6320.2,0.01328613
6320.3,0.01603271
6320.4,0.02061035
6320.5,0.02
6320.6,0.01420166
6320.7,0.01847412
6320.8,0.0212207
6320.9,0.01206543
6321,0.01420166
6321.1,0.02061035
6321.2,0.0212207
6321.3,0.01603271
6321.4,0.01389648
6321.5,0.01450684
6321.6,0.01755859
6321.7,0.02091553
6321.8,0.02244141
6321.9,0.02
6322,0.01542236
6322.1,0.01420166
6322.2,0.01389648
6322.3,0.01572754
6322.4,0.01511719
6322.5,0.02091553
6322.6,0.0212207
6322.7,0.02274658
6322.8,0.01938965
6322.9,0.01633789
6323,0.01237061
6323.1,0.01298096
6323.2,0.01328613
6323.3,0.01481201
6323.4,0.01420166
6323.5,0.01603271
6323.6,0.01725342
6323.7,0.01664307
6323.8,0.01755859
6323.9,0.02152588
6324,0.02305176
6324.1,0.02274658
6324.2,0.02183105
6324.3,0.02152588
6324.4,0.02091553
6324.5,0.0212207
6324.6,0.02091553
6324.7,0.02244141
6324.8,0.02274658
6324.9,0.02213623
6325,0.02152588
6325.1,0.02
6325.2,0.02
6325.3,0.02
6325.4,0.02091553
6325.5,0.02030518
6325.6,0.01908447
6325.7,0.01511719
6325.8,0.01420166
6325.9,0.01237061
6326,0.01420166
6326.1,0.01389648
6326.2,0.01511719
6326.3,0.01755859
6326.4,0.02030518
6326.5,0.02183105
6326.6,0.02030518
6326.7,0.0187793
6326.8,0.01755859
6326.9,0.01420166
6327,0.01359131
6327.1,0.01481201
6327.2,0.02091553
6327.3,0.02030518
6327.4,0.0187793
6327.5,0.01633789
6327.6,0.01389648
6327.7,0.01420166
6327.8,0.0187793
6327.9,0.02396729
6328,0.0212207
6328.1,0.01755859
6328.2,0.01755859
6328.3,0.01847412
6328.4,0.02427246
6328.5,0.01938965
6328.6,0.01450684
6328.7,0.01420166
6328.8,0.02244141
6328.9,0.01511719
6329,0.01511719
6329.1,0.02
6329.2,0.01725342
6329.3,0.01267578
6329.4,0.01816895
6329.5,0.0212207
6329.6,0.01633789
6329.7,0.01298096
6329.8,0.01572754
6329.9,0.01664307
6330,0.02183105
6330.1,0.0187793
6330.2,0.01725342
6330.3,0.01420166
6330.4,0.01450684
6330.5,0.01267578
6330.6,0.01450684
6330.7,0.01786377
6330.8,0.01908447
6330.9,0.02030518
6331,0.02213623
6331.1,0.02091553
6331.2,0.02091553
6331.3,0.01755859
6331.4,0.01694824
6331.5,0.01298096
6331.6,0.01511719
6331.7,0.01206543
6331.8,0.01359131
6331.9,0.01298096
6332,0.01328613
6332.1,0.01328613
6332.2,0.01481201
6332.3,0.01389648
6332.4,0.01359131
6332.5,0.01542236
6332.6,0.01420166
6332.7,0.01389648
6332.8,0.01511719
6332.9,0.01511719
6333,0.01450684
6333.1,0.01328613
6333.2,0.01176025
6333.3,0.01420166
6333.4,0.01176025
6333.5,0.01359131
6333.6,0.01389648
6333.7,0.01267578
6333.8,0.01206543
6333.9,0.01450684
6334,0.01450684
6334.1,0.01633789
6334.2,0.01938965
6334.3,0.02091553
6334.4,0.02396729
6334.5,0.02213623
6334.6,0.01786377
6334.7,0.01420166
6334.8,0.01511719
6334.9,0.01176025
6335,0.01267578
6335.1,0.01542236
6335.2,0.01786377
6335.3,0.02183105
6335.4,0.0212207
6335.5,0.01725342
6335.6,0.01389648
6335.7,0.01145508
6335.8,0.01450684
6335.9,0.02061035
6336,0.02030518
6336.1,0.01542236
6336.2,0.01755859
6336.3,0.01328613
6336.4,0.01420166
6336.5,0.01298096
6336.6,0.01389648
6336.7,0.01145508
6336.8,0.01420166
6336.9,0.01542236
6337,0.02091553
6337.1,0.0187793
6337.2,0.01298096
6337.3,0.01755859
6337.4,0.02061035
6337.5,0.01328613
6337.6,0.01816895
6337.7,0.02183105
6337.8,0.01755859
6337.9,0.01389648
6338,0.01603271
6338.1,0.01664307
6338.2,0.02213623
6338.3,0.02091553
6338.4,0.01603271
6338.5,0.01389648
6338.6,0.01420166
6338.7,0.01450684
6338.8,0.01511719
6338.9,0.01816895
6339,0.02
6339.1,0.02244141
6339.2,0.02274658
6339.3,0.02183105
6339.4,0.02183105
6339.5,0.01786377
6339.6,0.01603271
6339.7,0.01603271
6339.8,0.01572754
6339.9,0.01359131
6340,0.01359131
6340.1,0.01420166
6340.2,0.0111499
6340.3,0.01206543
6340.4,0.01420166
6340.5,0.01359131
6340.6,0.01298096
6340.7,0.01298096
6340.8,0.01176025
6340.9,0.01206543
6341,0.01420166
6341.1,0.01359131
6341.2,0.01420166
6341.3,0.01359131
6341.4,0.01389648
6341.5,0.01328613
6341.6,0.01359131
6341.7,0.01511719
6341.8,0.01572754
6341.9,0.02
6342,0.02152588
6342.1,0.02091553
6342.2,0.02274658
6342.3,0.02061035
6342.4,0.0212207
6342.5,0.0187793
6342.6,0.01572754
6342.7,0.01542236
6342.8,0.01237061
6342.9,0.01206543
6343,0.01389648
6343.1,0.01755859
6343.2,0.0212207
6343.3,0.02335693
6343.4,0.01969482
6343.5,0.01664307
6343.6,0.01481201
6343.7,0.01145508
6343.8,0.01481201
6343.9,0.01969482
6344,0.02305176
6344.1,0.02061035
6344.2,0.01420166
6344.3,0.01328613
6344.4,0.01481201
6344.5,0.02
6344.6,0.02152588
6344.7,0.02
6344.8,0.01786377
6344.9,0.01572754
6345,0.01908447
6345.1,0.02091553
6345.2,0.02091553
6345.3,0.01328613
6345.4,0.01603271
6345.5,0.0212207
6345.6,0.01725342
6345.7,0.01328613
6345.8,0.0187793
6345.9,0.02061035
6346,0.01267578
6346.1,0.01542236
6346.2,0.02152588
6346.3,0.01969482
6346.4,0.01572754
6346.5,0.01298096
6346.6,0.01359131
6346.7,0.01481201
6346.8,0.01969482
6346.9,0.02274658
6347,0.01969482
6347.1,0.01908447
6347.2,0.01725342
6347.3,0.01481201
6347.4,0.01267578
6347.5,0.01267578
6347.6,0.01420166
6347.7,0.01572754
6347.8,0.01450684
6347.9,0.01450684
6348,0.01481201
6348.1,0.01664307
6348.2,0.01725342
6348.3,0.01786377
6348.4,0.0187793
6348.5,0.01847412
6348.6,0.02030518
6348.7,0.0187793
6348.8,0.01908447
6348.9,0.01908447
6349,0.01969482
6349.1,0.02
6349.2,0.01908447
6349.3,0.01938965
6349.4,0.01847412
6349.5,0.01725342
6349.6,0.01664307
6349.7,0.01908447
6349.8,0.01755859
6349.9,0.01572754
6350,0.01664307
6350.1,0.01420166
6350.2,0.01420166
6350.3,0.01267578
6350.4,0.01420166
6350.5,0.01389648
6350.6,0.01359131
6350.7,0.01328613
6350.8,0.01725342
6350.9,0.0212207
6351,0.02152588
6351.1,0.02244141
6351.2,0.02030518
6351.3,0.01633789
6351.4,0.01359131
6351.5,0.01267578
6351.6,0.01206543
6351.7,0.01481201
6351.8,0.01847412
6351.9,0.02091553
6352,0.02
6352.1,0.01603271
6352.2,0.0111499
6352.3,0.01298096
6352.4,0.01572754
6352.5,0.02183105
6352.6,0.02030518
6352.7,0.01481201
6352.8,0.01206543
6352.9,0.01572754
6353,0.0212207
6353.1,0.02030518
6353.2,0.02152588
6353.3,0.01969482
6353.4,0.0212207
6353.5,0.02152588
6353.6,0.0212207
6353.7,0.01603271
6353.8,0.01267578
6353.9,0.01664307
6354,0.02335693
6354.1,0.01633789
6354.2,0.01572754
6354.3,0.01847412
6354.4,0.0212207
6354.5,0.01481201
6354.6,0.01237061
6354.7,0.01420166
6354.8,0.01847412
6354.9,0.02091553
6355,0.02152588
6355.1,0.01969482
6355.2,0.01267578
6355.3,0.01420166
6355.4,0.01359131
6355.5,0.01389648
6355.6,0.01511719
6355.7,0.01786377
6355.8,0.0187793
6355.9,0.02
6356,0.02183105
6356.1,0.02183105
6356.2,0.02305176
6356.3,0.0212207
6356.4,0.02
6356.5,0.01969482
6356.6,0.01755859
6356.7,0.01603271
6356.8,0.01633789
6356.9,0.01603271
6357,0.01298096
6357.1,0.01267578
6357.2,0.01176025
6357.3,0.01328613
6357.4,0.01328613
6357.5,0.01298096
6357.6,0.01450684
6357.7,0.01267578
6357.8,0.01206543
6357.9,0.01237061
6358,0.01328613
6358.1,0.01420166
6358.2,0.01359131
6358.3,0.01298096
6358.4,0.01267578
6358.5,0.01145508
6358.6,0.01237061
6358.7,0.01389648
6358.8,0.01267578
6358.9,0.01603271
6359,0.01847412
6359.1,0.02030518
6359.2,0.01969482
6359.3,0.0212207
6359.4,0.02244141
6359.5,0.02091553
6359.6,0.01847412
6359.7,0.01694824
6359.8,0.01542236
6359.9,0.01267578
6360,0.01267578
6360.1,0.01237061
6360.2,0.01786377
6360.3,0.02061035
6360.4,0.02274658
6360.5,0.02
6360.6,0.01359131
6360.7,0.01359131
6360.8,0.01237061
6360.9,0.01542236
6361,0.02305176
6361.1,0.02213623
6361.2,0.01633789
6361.3,0.01328613
6361.4,0.01359131
6361.5,0.01237061
6361.6,0.01206543
6361.7,0.01542236
6361.8,0.01633789
6361.9,0.02274658
6362,0.01572754
6362.1,0.01267578
6362.2,0.01816895
6362.3,0.01969482
6362.4,0.01481201
6362.5,0.02030518
6362.6,0.01755859
6362.7,0.01420166
6362.8,0.01542236
6362.9,0.02335693
6363,0.01694824
6363.1,0.01206543
6363.2,0.01633789
6363.3,0.02091553
6363.4,0.02091553
6363.5,0.01755859
6363.6,0.01420166
6363.7,0.01389648
6363.8,0.01298096
6363.9,0.01481201
6364,0.01786377
6364.1,0.02030518
6364.2,0.02183105
6364.3,0.02091553
6364.4,0.01938965
6364.5,0.01633789
6364.6,0.01389648
6364.7,0.01481201
6364.8,0.01267578
6364.9,0.01298096
6365,0.01420166
6365.1,0.01389648
6365.2,0.01572754
6365.3,0.01603271
6365.4,0.0187793
6365.5,0.01908447
6365.6,0.0212207
6365.7,0.02
6365.8,0.02152588
6365.9,0.02244141
6366,0.02061035
6366.1,0.02366211
6366.2,0.02213623
6366.3,0.02152588
6366.4,0.02274658
6366.5,0.02061035
6366.6,0.02030518
6366.7,0.02
6366.8,0.02152588
6366.9,0.02152588
6367,0.02366211
6367.1,0.02030518
6367.2,0.02213623
6367.3,0.02091553
6367.4,0.02
6367.5,0.01847412
6367.6,0.02030518
6367.7,0.01542236
6367.8,0.01725342
6367.9,0.01359131
6368,0.01359131
6368.1,0.01176025
6368.2,0.01237061
6368.3,0.01389648
6368.4,0.01664307
6368.5,0.02091553
6368.6,0.02183105
6368.7,0.0212207
6368.8,0.01542236
6368.9,0.01572754
6369,0.01206543
6369.1,0.01053955
6369.2,0.01572754
6369.3,0.02274658
6369.4,0.02152588
6369.5,0.01755859
6369.6,0.01572754
6369.7,0.01389648
6369.8,0.01298096
6369.9,0.01328613
6370,0.01511719
6370.1,0.01542236
6370.2,0.01725342
6370.3,0.0212207
6370.4,0.01511719
6370.5,0.01511719
6370.6,0.02183105
6370.7,0.01542236
6370.8,0.01481201
6370.9,0.01969482
6371,0.01725342
6371.1,0.01389648
6371.2,0.01725342
6371.3,0.02152588
6371.4,0.01969482
6371.5,0.01298096
6371.6,0.01328613
6371.7,0.01572754
6371.8,0.0187793
6371.9,0.02213623
6372,0.02244141
6372.1,0.01633789
6372.2,0.01511719
6372.3,0.01267578
6372.4,0.01328613
6372.5,0.01389648
6372.6,0.01725342
6372.7,0.01816895
6372.8,0.01969482
6372.9,0.02244141
6373,0.02274658
6373.1,0.02244141
6373.2,0.02
6373.3,0.0187793
6373.4,0.01664307
6373.5,0.01603271
6373.6,0.01328613
6373.7,0.01359131
6373.8,0.01206543
6373.9,0.01359131
6374,0.01298096
6374.1,0.01359131
6374.2,0.01145508
6374.3,0.01328613
6374.4,0.01267578
6374.5,0.01237061
6374.6,0.01298096
6374.7,0.01389648
6374.8,0.01298096
6374.9,0.01298096
6375,0.01267578
6375.1,0.01359131
6375.2,0.01237061
6375.3,0.01206543
6375.4,0.01206543
6375.5,0.01298096
6375.6,0.01450684
6375.7,0.01633789
6375.8,0.01633789
6375.9,0.02
6376,0.02152588
6376.1,0.02091553
6376.2,0.02183105
6376.3,0.02091553
6376.4,0.01664307
6376.5,0.01694824
6376.6,0.01176025
6376.7,0.01328613
6376.8,0.01298096
6376.9,0.01633789
6377,0.01847412
6377.1,0.02305176
6377.2,0.02030518
6377.3,0.01633789
6377.4,0.01389648
6377.5,0.01298096
6377.6,0.01359131
6377.7,0.01938965
6377.8,0.02427246
6377.9,0.01969482
6378,0.01633789
6378.1,0.01420166
6378.2,0.01450684
6378.3,0.01572754
6378.4,0.01725342
6378.5,0.0212207
6378.6,0.01816895
6378.7,0.01359131
6378.8,0.01694824
6378.9,0.02061035
6379,0.01389648
6379.1,0.01694824
6379.2,0.02030518
6379.3,0.01511719
6379.4,0.01572754
6379.5,0.02030518
6379.6,0.01633789
6379.7,0.01328613
6379.8,0.01420166
6379.9,0.0187793
6380,0.0212207
6380.1,0.02030518
6380.2,0.01481201
6380.3,0.01298096
6380.4,0.01298096
6380.5,0.01542236
6380.6,0.01816895
6380.7,0.01938965
6380.8,0.02244141
6380.9,0.02030518
6381,0.01847412
6381.1,0.01786377
6381.2,0.01420166
6381.3,0.01389648
6381.4,0.01420166
6381.5,0.01145508
6381.6,0.01359131
6381.7,0.01420166
6381.8,0.01511719
6381.9,0.01816895
6382,0.01938965
6382.1,0.0187793
6382.2,0.01938965
6382.3,0.02030518
6382.4,0.02
6382.5,0.02366211
6382.6,0.02152588
6382.7,0.02213623
6382.8,0.02244141
6382.9,0.02244141
6383,0.02091553
6383.1,0.0212207
6383.2,0.02030518
6383.3,0.02213623
6383.4,0.0212207
6383.5,0.02030518
6383.6,0.0212207
6383.7,0.02213623
6383.8,0.01938965
6383.9,0.02183105
6384,0.02213623
6384.1,0.0212207
6384.2,0.01938965
6384.3,0.01786377
6384.4,0.01511719
6384.5,0.01450684
6384.6,0.01359131
6384.7,0.01206543
6384.8,0.01389648
6384.9,0.01389648
6385,0.01450684
6385.1,0.02030518
6385.2,0.02061035
6385.3,0.02061035
6385.4,0.01847412
6385.5,0.01481201
6385.6,0.01450684
6385.7,0.01084473
6385.8,0.01511719
6385.9,0.02
6386,0.02244141
6386.1,0.0187793
6386.2,0.01603271
6386.3,0.01328613
6386.4,0.01267578
6386.5,0.01328613
6386.6,0.01298096
6386.7,0.01206543
6386.8,0.01725342
6386.9,0.02
6387,0.02030518
6387.1,0.01359131
6387.2,0.01450684
6387.3,0.02152588
6387.4,0.01420166
6387.5,0.01511719
6387.6,0.02457764
6387.7,0.01420166
6387.8,0.01237061
6387.9,0.01633789
6388,0.0212207
6388.1,0.02
6388.2,0.01633789
6388.3,0.01328613
6388.4,0.01572754
6388.5,0.01481201
6388.6,0.01908447
6388.7,0.02244141
6388.8,0.0212207
6388.9,0.01938965
6389,0.01755859
6389.1,0.01481201
6389.2,0.01237061
6389.3,0.01298096
6389.4,0.01450684
6389.5,0.01450684
6389.6,0.01511719
6389.7,0.01603271
6389.8,0.01908447
6389.9,0.01847412
6390,0.02213623
6390.1,0.02091553
6390.2,0.02305176
6390.3,0.02183105
6390.4,0.02030518
6390.5,0.02091553
6390.6,0.02091553
6390.7,0.02152588
6390.8,0.01969482
6390.9,0.02061035
6391,0.02030518
6391.1,0.02030518
6391.2,0.02061035
6391.3,0.01938965
6391.4,0.02030518
6391.5,0.02183105
6391.6,0.02274658
6391.7,0.02183105
6391.8,0.02183105
6391.9,0.02244141
6392,0.0212207
6392.1,0.02244141
6392.2,0.02091553
6392.3,0.01969482
6392.4,0.01816895
6392.5,0.01450684
6392.6,0.01420166
6392.7,0.01328613
6392.8,0.01359131
6392.9,0.01328613
6393,0.01633789
6393.1,0.01786377
6393.2,0.02030518
6393.3,0.02244141
6393.4,0.0212207
6393.5,0.01725342
6393.6,0.01481201
6393.7,0.01145508
6393.8,0.01298096
6393.9,0.01572754
6394,0.0212207
6394.1,0.02091553
6394.2,0.01969482
6394.3,0.01481201
6394.4,0.01389648
6394.5,0.01420166
6394.6,0.0187793
6394.7,0.02213623
6394.8,0.02366211
6394.9,0.02213623
6395,0.02152588
6395.1,0.01908447
6395.2,0.01237061
6395.3,0.01389648
6395.4,0.02152588
6395.5,0.01572754
6395.6,0.01481201
6395.7,0.02091553
6395.8,0.01755859
6395.9,0.01481201
6396,0.01938965
6396.1,0.01908447
6396.2,0.01481201
6396.3,0.01359131
6396.4,0.0187793
6396.5,0.02244141
6396.6,0.01908447
6396.7,0.01237061
6396.8,0.01237061
6396.9,0.01511719
6397,0.01542236
6397.1,0.02
6397.2,0.02213623
6397.3,0.02091553
6397.4,0.01755859
6397.5,0.01420166
6397.6,0.01359131
6397.7,0.01298096
6397.8,0.01328613
6397.9,0.01420166
6398,0.01481201
6398.1,0.01633789
6398.2,0.01694824
6398.3,0.01847412
6398.4,0.01816895
6398.5,0.01908447
6398.6,0.02152588
6398.7,0.02366211
6398.8,0.02030518
6398.9,0.02030518
6399,0.01969482
6399.1,0.02061035
6399.2,0.02091553
6399.3,0.02091553
6399.4,0.02061035
6399.5,0.02183105
6399.6,0.02152588
6399.7,0.02061035
6399.8,0.02
6399.9,0.01969482
6400,0.02061035
6400.1,0.02244141
6400.2,0.02183105
6400.3,0.02335693
6400.4,0.02305176
6400.5,0.02061035
6400.6,0.01938965
6400.7,0.01969482
6400.8,0.01633789
6400.9,0.01725342
6401,0.01450684
6401.1,0.01420166
6401.2,0.01145508
6401.3,0.01145508
6401.4,0.01023438
6401.5,0.01694824
6401.6,0.01755859
6401.7,0.02335693
6401.8,0.02335693
6401.9,0.02213623
6402,0.02030518
6402.1,0.0187793
6402.2,0.01481201
6402.3,0.01603271
6402.4,0.01969482
6402.5,0.01450684
6402.6,0.01542236
6402.7,0.01206543
6402.8,0.00840332
6402.9,0.008708496
6403,0.007487793
6403.1,0.009318848
6403.2,0.01176025
6403.3,0.01145508
6403.4,0.007792969
6403.5,0.04655029
6403.6,0.0489917
6403.7,0.05417969
6403.8,0.05112793
6403.9,0.04655029
6404,0.05143311
6404.1,0.05112793
6404.2,0.04685547
6404.3,0.05051758
6404.4,0.05326416
6404.5,0.08408691
6404.6,0.08195068
6404.7,0.08652832
6404.8,0.09202148
6404.9,0.08958008
6405,0.08469727
6405.1,0.08439209
6405.2,0.08317139
6405.3,0.08469727
6405.4,0.08835938
6405.5,0.08225586
6405.6,0.08408691
6405.7,0.08408691
6405.8,0.08164551
6405.9,0.07828857
6406,0.07645752
6406.1,0.07462646
6406.2,0.07462646
6406.3,0.07371094
6406.4,0.07401611
6406.5,0.0792041
6406.6,0.08134033
6406.7,0.07981445
6406.8,0.08011963
6406.9,0.08317139
6407,0.08103516
6407.1,0.08225586
6407.2,0.08286621
6407.3,0.08286621
6407.4,0.08347656
6407.5,0.08072998
6407.6,0.08134033
6407.7,0.08225586
6407.8,0.08225586
6407.9,0.0804248
6408,0.08072998
6408.1,0.0779834
6408.2,0.07981445
6408.3,0.07889893
6408.4,0.07828857
6408.5,0.07828857
6408.6,0.07706787
6408.7,0.07859375
6408.8,0.07767822
6408.9,0.07889893
6409,0.07889893
6409.1,0.08225586
6409.2,0.08439209
6409.3,0.08469727
6409.4,0.08744385
6409.5,0.08652832
6409.6,0.0792041
6409.7,0.08011963
6409.8,0.07615234
6409.9,0.07432129
6410,0.07767822
6410.1,0.08317139
6410.2,0.0868335
6410.3,0.08317139
6410.4,0.0804248
6410.5,0.07767822
6410.6,0.0767627
6410.7,0.08134033
6410.8,0.08408691
6410.9,0.08622314
6411,0.07950928
6411.1,0.0779834
6411.2,0.07737305
6411.3,0.08347656
6411.4,0.0880542
6411.5,0.08622314
6411.6,0.0868335
6411.7,0.08408691
6411.8,0.08378174
6411.9,0.07828857
6412,0.07981445
6412.1,0.08439209
6412.2,0.08500244
6412.3,0.07859375
6412.4,0.0804248
6412.5,0.08469727
6412.6,0.07950928
6412.7,0.0779834
6412.8,0.08286621
6412.9,0.08652832
6413,0.08378174
6413.1,0.07828857
6413.2,0.0767627
6413.3,0.0779834
6413.4,0.07859375
6413.5,0.08256104
6413.6,0.08256104
6413.7,0.08378174
6413.8,0.08500244
6413.9,0.08622314
6414,0.08561279
6414.1,0.08408691
6414.2,0.08408691
6414.3,0.08286621
6414.4,0.08103516
6414.5,0.08072998
6414.6,0.0804248
6414.7,0.0779834
6414.8,0.0779834
6414.9,0.0779834
6415,0.07889893
6415.1,0.0767627
6415.2,0.07737305
6415.3,0.07767822
6415.4,0.07645752
6415.5,0.07615234
6415.6,0.07828857
6415.7,0.07859375
6415.8,0.0767627
6415.9,0.07767822
6416,0.07889893
6416.1,0.07889893
6416.2,0.07889893
6416.3,0.07767822
6416.4,0.0767627
6416.5,0.0792041
6416.6,0.0792041
6416.7,0.07706787
6416.8,0.07859375
6416.9,0.07706787
6417,0.07889893
6417.1,0.07737305
6417.2,0.07706787
6417.3,0.0767627
6417.4,0.07523682
6417.5,0.07737305
6417.6,0.07767822
6417.7,0.07859375
6417.8,0.08011963
6417.9,0.08561279
6418,0.08561279
6418.1,0.08530762
6418.2,0.08378174
6418.3,0.08103516
6418.4,0.08011963
6418.5,0.07767822
6418.6,0.07767822
6418.7,0.07706787
6418.8,0.0792041
6418.9,0.08347656
6419,0.08561279
6419.1,0.08500244
6419.2,0.07828857
6419.3,0.0779834
6419.4,0.0767627
6419.5,0.07950928
6419.6,0.08408691
6419.7,0.08561279
6419.8,0.08378174
6419.9,0.08408691
6420,0.08622314
6420.1,0.08713867
6420.2,0.08164551
6420.3,0.07889893
6420.4,0.07950928
6420.5,0.08622314
6420.6,0.0767627
6420.7,0.07859375
6420.8,0.08713867
6420.9,0.0779834
6421,0.0792041
6421.1,0.08530762
6421.2,0.08134033
6421.3,0.07615234
6421.4,0.07889893
6421.5,0.08469727
6421.6,0.08591797
6421.7,0.08072998
6421.8,0.07706787
6421.9,0.07767822
6422,0.07950928
6422.1,0.08317139
6422.2,0.08622314
6422.3,0.08469727
6422.4,0.08622314
6422.5,0.08164551
6422.6,0.08011963
6422.7,0.0779834
6422.8,0.0779834
6422.9,0.07615234
6423,0.0792041
6423.1,0.0779834
6423.2,0.0792041
6423.3,0.08011963
6423.4,0.08164551
6423.5,0.08286621
6423.6,0.08439209
6423.7,0.08439209
6423.8,0.08561279
6423.9,0.08500244
6424,0.08469727
6424.1,0.08561279
6424.2,0.08744385
6424.3,0.08561279
6424.4,0.08530762
6424.5,0.08378174
6424.6,0.08378174
6424.7,0.08530762
6424.8,0.08408691
6424.9,0.08439209
6425,0.08652832
6425.1,0.08500244
6425.2,0.08500244
6425.3,0.08530762
6425.4,0.08530762
6425.5,0.08561279
6425.6,0.08652832
6425.7,0.08500244
6425.8,0.08530762
6425.9,0.08317139
6426,0.0792041
6426.1,0.08011963
6426.2,0.07981445
6426.3,0.07554199
6426.4,0.07737305
6426.5,0.0792041
6426.6,0.0804248
6426.7,0.08347656
6426.8,0.08652832
6426.9,0.08500244
6427,0.08378174
6427.1,0.07950928
6427.2,0.07706787
6427.3,0.07737305
6427.4,0.07950928
6427.5,0.0868335
6427.6,0.08530762
6427.7,0.08072998
6427.8,0.07767822
6427.9,0.07889893
6428,0.07981445
6428.1,0.08225586
6428.2,0.08378174
6428.3,0.08134033
6428.4,0.07981445
6428.5,0.0792041
6428.6,0.0792041
6428.7,0.08652832
6428.8,0.08134033
6428.9,0.07706787
6429,0.08225586
6429.1,0.08195068
6429.2,0.07981445
6429.3,0.08134033
6429.4,0.08530762
6429.5,0.08072998
6429.6,0.0767627
6429.7,0.07889893
6429.8,0.08500244
6429.9,0.08561279
6430,0.08164551
6430.1,0.07737305
6430.2,0.0779834
6430.3,0.07828857
6430.4,0.07981445
6430.5,0.08072998
6430.6,0.08500244
6430.7,0.08591797
6430.8,0.08530762
6430.9,0.08469727
6431,0.08134033
6431.1,0.07950928
6431.2,0.0779834
6431.3,0.07706787
6431.4,0.07584717
6431.5,0.07767822
6431.6,0.07767822
6431.7,0.07767822
6431.8,0.0779834
6431.9,0.07889893
6432,0.08011963
6432.1,0.07889893
6432.2,0.07981445
6432.3,0.0792041
6432.4,0.08011963
6432.5,0.07950928
6432.6,0.0792041
6432.7,0.07981445
6432.8,0.07767822
6432.9,0.07889893
6433,0.07584717
6433.1,0.07828857
6433.2,0.0767627
6433.3,0.07706787
6433.4,0.07737305
6433.5,0.07859375
6433.6,0.07950928
6433.7,0.08134033
6433.8,0.08378174
6433.9,0.08408691
6434,0.08591797
6434.1,0.08652832
6434.2,0.08378174
6434.3,0.08256104
6434.4,0.0779834
6434.5,0.07737305
6434.6,0.07706787
6434.7,0.0767627
6434.8,0.07950928
6434.9,0.08561279
6435,0.08561279
6435.1,0.08347656
6435.2,0.07859375
6435.3,0.07645752
6435.4,0.07432129
6435.5,0.08134033
6435.6,0.08378174
6435.7,0.08652832
6435.8,0.08195068
6435.9,0.07859375
6436,0.07554199
6436.1,0.0804248
6436.2,0.08439209
6436.3,0.08500244
6436.4,0.08317139
6436.5,0.08011963
6436.6,0.07950928
6436.7,0.0792041
6436.8,0.08011963
6436.9,0.08469727
6437,0.08500244
6437.1,0.0792041
6437.2,0.08072998
6437.3,0.08500244
6437.4,0.07981445
6437.5,0.07737305
6437.6,0.08500244
6437.7,0.08408691
6437.8,0.07950928
6437.9,0.07828857
6438,0.08072998
6438.1,0.08439209
6438.2,0.08469727
6438.3,0.08286621
6438.4,0.07889893
6438.5,0.07737305
6438.6,0.0779834
6438.7,0.07767822
6438.8,0.08011963
6438.9,0.08103516
6439,0.08408691
6439.1,0.08591797
6439.2,0.08713867
6439.3,0.08652832
6439.4,0.0868335
6439.5,0.08561279
6439.6,0.08469727
6439.7,0.08408691
6439.8,0.08469727
6439.9,0.08561279
6440,0.08408691
6440.1,0.08256104
6440.2,0.08530762
6440.3,0.08378174
6440.4,0.08347656
6440.5,0.08530762
6440.6,0.0868335
6440.7,0.08622314
6440.8,0.08561279
6440.9,0.08317139
6441,0.08103516
6441.1,0.08225586
6441.2,0.0792041
6441.3,0.07767822
6441.4,0.07859375
6441.5,0.07828857
6441.6,0.0779834
6441.7,0.0767627
6441.8,0.07737305
6441.9,0.08225586
6442,0.08500244
6442.1,0.08713867
6442.2,0.08744385
6442.3,0.08652832
6442.4,0.08195068
6442.5,0.08164551
6442.6,0.07828857
6442.7,0.07737305
6442.8,0.07615234
6442.9,0.07889893
6443,0.08072998
6443.1,0.08561279
6443.2,0.08469727
6443.3,0.08378174
6443.4,0.08103516
6443.5,0.07859375
6443.6,0.07737305
6443.7,0.0779834
6443.8,0.08469727
6443.9,0.08622314
6444,0.08103516
6444.1,0.07859375
6444.2,0.07767822
6444.3,0.07889893
6444.4,0.08408691
6444.5,0.08500244
6444.6,0.08072998
6444.7,0.07706787
6444.8,0.07828857
6444.9,0.0767627
6445,0.0767627
6445.1,0.0779834
6445.2,0.0804248
6445.3,0.08530762
6445.4,0.08286621
6445.5,0.07737305
6445.6,0.08317139
6445.7,0.08408691
6445.8,0.07767822
6445.9,0.08195068
6446,0.08408691
6446.1,0.07828857
6446.2,0.0792041
6446.3,0.08408691
6446.4,0.08469727
6446.5,0.07767822
6446.6,0.07737305
6446.7,0.07737305
6446.8,0.08072998
6446.9,0.08408691
6447,0.08774902
6447.1,0.08378174
6447.2,0.0792041
6447.3,0.0779834
6447.4,0.07767822
6447.5,0.07706787
6447.6,0.07889893
6447.7,0.0804248
6447.8,0.08134033
6447.9,0.08378174
6448,0.08469727
6448.1,0.08530762
6448.2,0.0868335
6448.3,0.08347656
6448.4,0.08591797
6448.5,0.08317139
6448.6,0.08256104
6448.7,0.08164551
6448.8,0.07981445
6448.9,0.0779834
6449,0.07889893
6449.1,0.07889893
6449.2,0.07767822
6449.3,0.07828857
6449.4,0.07615234
6449.5,0.07737305
6449.6,0.07767822
6449.7,0.07859375
6449.8,0.07493164
6449.9,0.0779834
6450,0.07523682
6450.1,0.07767822
6450.2,0.07584717
6450.3,0.07493164
6450.4,0.07645752
6450.5,0.07889893
6450.6,0.07950928
6450.7,0.08103516
6450.8,0.08103516
6450.9,0.08286621
6451,0.08591797
6451.1,0.08378174
6451.2,0.08561279
6451.3,0.08652832
6451.4,0.08134033
6451.5,0.0792041
6451.6,0.0779834
6451.7,0.07432129
6451.8,0.07523682
6451.9,0.08164551
6452,0.08591797
6452.1,0.08622314
6452.2,0.08439209
6452.3,0.07889893
6452.4,0.07767822
6452.5,0.07584717
6452.6,0.0792041
6452.7,0.08500244
6452.8,0.0868335
6452.9,0.08103516
6453,0.07859375
6453.1,0.07706787
6453.2,0.07462646
6453.3,0.07706787
6453.4,0.07737305
6453.5,0.08011963
6453.6,0.08317139
6453.7,0.08591797
6453.8,0.0779834
6453.9,0.0779834
6454,0.08561279
6454.1,0.07889893
6454.2,0.07950928
6454.3,0.08439209
6454.4,0.08225586
6454.5,0.07828857
6454.6,0.07737305
6454.7,0.08256104
6454.8,0.08561279
6454.9,0.08378174
6455,0.0779834
6455.1,0.07615234
6455.2,0.0779834
6455.3,0.0804248
6455.4,0.08134033
6455.5,0.08652832
6455.6,0.0868335
6455.7,0.08530762
6455.8,0.08469727
6455.9,0.07950928
6456,0.0779834
6456.1,0.07828857
6456.2,0.07889893
6456.3,0.0779834
6456.4,0.07706787
6456.5,0.07584717
6456.6,0.07737305
6456.7,0.07645752
6456.8,0.07706787
6456.9,0.0792041
6457,0.0792041
6457.1,0.0792041
6457.2,0.08072998
6457.3,0.07828857
6457.4,0.07950928
6457.5,0.0792041
6457.6,0.08011963
6457.7,0.08011963
6457.8,0.08011963
6457.9,0.07889893
6458,0.0779834
6458.1,0.0792041
6458.2,0.07615234
6458.3,0.07859375
6458.4,0.0779834
6458.5,0.07737305
6458.6,0.07706787
6458.7,0.07950928
6458.8,0.07889893
6458.9,0.08164551
6459,0.08530762
6459.1,0.08713867
6459.2,0.08530762
6459.3,0.08347656
6459.4,0.08164551
6459.5,0.08103516
6459.6,0.0779834
6459.7,0.07737305
6459.8,0.07737305
6459.9,0.08103516
6460,0.08225586
6460.1,0.08713867
6460.2,0.08500244
6460.3,0.0804248
6460.4,0.0779834
6460.5,0.07706787
6460.6,0.08011963
6460.7,0.08378174
6460.8,0.08469727
6460.9,0.08225586
6461,0.0779834
6461.1,0.07584717
6461.2,0.08317139
6461.3,0.08835938
6461.4,0.08347656
6461.5,0.08256104
6461.6,0.0804248
6461.7,0.08347656
6461.8,0.08530762
6461.9,0.08561279
6462,0.0779834
6462.1,0.07737305
6462.2,0.08408691
6462.3,0.08225586
6462.4,0.07737305
6462.5,0.08011963
6462.6,0.08530762
6462.7,0.07981445
6462.8,0.07828857
6462.9,0.08317139
6463,0.08469727
6463.1,0.08378174
6463.2,0.07889893
6463.3,0.07706787
6463.4,0.07889893
6463.5,0.0804248
6463.6,0.08164551
6463.7,0.08530762
6463.8,0.08591797
6463.9,0.08591797
6464,0.08378174
6464.1,0.08286621
6464.2,0.08134033
6464.3,0.08164551
6464.4,0.07767822
6464.5,0.07645752
6464.6,0.0767627
6464.7,0.07584717
6464.8,0.07706787
6464.9,0.07767822
6465,0.07523682
6465.1,0.0779834
6465.2,0.0779834
6465.3,0.0767627
6465.4,0.0767627
6465.5,0.07767822
6465.6,0.07828857
6465.7,0.07859375
6465.8,0.07706787
6465.9,0.07706787
6466,0.07767822
6466.1,0.07584717
6466.2,0.07737305
6466.3,0.0767627
6466.4,0.07767822
6466.5,0.0792041
6466.6,0.08011963
6466.7,0.07737305
6466.8,0.08072998
6466.9,0.08500244
6467,0.08469727
6467.1,0.08713867
6467.2,0.08469727
6467.3,0.08347656
6467.4,0.08286621
6467.5,0.07889893
6467.6,0.07828857
6467.7,0.07889893
6467.8,0.0767627
6467.9,0.07737305
6468,0.08195068
6468.1,0.08439209
6468.2,0.08317139
6468.3,0.08317139
6468.4,0.0804248
6468.5,0.07767822
6468.6,0.07554199
6468.7,0.07767822
6468.8,0.08469727
6468.9,0.08530762
6469,0.0804248
6469.1,0.0792041
6469.2,0.07645752
6469.3,0.08011963
6469.4,0.08591797
6469.5,0.08439209
6469.6,0.07889893
6469.7,0.07706787
6469.8,0.07828857
6469.9,0.07645752
6470,0.07889893
6470.1,0.07706787
6470.2,0.07859375
6470.3,0.08103516
6470.4,0.08622314
6470.5,0.08011963
6470.6,0.0767627
6470.7,0.08317139
6470.8,0.08439209
6470.9,0.07950928
6471,0.07767822
6471.1,0.08439209
6471.2,0.08561279
6471.3,0.07767822
6471.4,0.07645752
6471.5,0.0792041
6471.6,0.08103516
6471.7,0.08469727
6471.8,0.08469727
6471.9,0.08622314
6472,0.08195068
6472.1,0.0779834
6472.2,0.07767822
6472.3,0.0779834
6472.4,0.0779834
6472.5,0.07767822
6472.6,0.07981445
6472.7,0.08072998
6472.8,0.08103516
6472.9,0.07859375
6473,0.08072998
6473.1,0.08225586
6473.2,0.07981445
6473.3,0.08286621
6473.4,0.08256104
6473.5,0.08195068
6473.6,0.08195068
6473.7,0.08225586
6473.8,0.08072998
6473.9,0.08134033
6474,0.08072998
6474.1,0.08195068
6474.2,0.08134033
6474.3,0.07767822
6474.4,0.07859375
6474.5,0.0792041
6474.6,0.07645752
6474.7,0.07523682
6474.8,0.07859375
6474.9,0.07828857
6475,0.07706787
6475.1,0.0792041
6475.2,0.08011963
6475.3,0.08164551
6475.4,0.08591797
6475.5,0.08530762
6475.6,0.08774902
6475.7,0.08378174
6475.8,0.08256104
6475.9,0.08103516
6476,0.07859375
6476.1,0.07584717
6476.2,0.0792041
6476.3,0.0779834
6476.4,0.08103516
6476.5,0.08622314
6476.6,0.08439209
6476.7,0.08347656
6476.8,0.08011963
6476.9,0.07737305
6477,0.07767822
6477.1,0.07889893
6477.2,0.08469727
6477.3,0.0868335
6477.4,0.08317139
6477.5,0.07767822
6477.6,0.07767822
6477.7,0.07950928
6477.8,0.08469727
6477.9,0.0868335
6478,0.08134033
6478.1,0.07859375
6478.2,0.07828857
6478.3,0.0792041
6478.4,0.08225586
6478.5,0.08317139
6478.6,0.08439209
6478.7,0.07737305
6478.8,0.0804248
6478.9,0.08378174
6479,0.08317139
6479.1,0.0779834
6479.2,0.08378174
6479.3,0.08408691
6479.4,0.07859375
6479.5,0.07767822
6479.6,0.0868335
6479.7,0.08347656
6479.8,0.0779834
6479.9,0.07767822
6480,0.07981445
6480.1,0.08134033
6480.2,0.08439209
6480.3,0.08591797
6480.4,0.08195068
6480.5,0.07950928
6480.6,0.07706787
6480.7,0.07737305
6480.8,0.0779834
6480.9,0.07889893
6481,0.08103516
6481.1,0.08103516
6481.2,0.08286621
6481.3,0.08225586
6481.4,0.08591797
6481.5,0.08652832
6481.6,0.0868335
6481.7,0.08591797
6481.8,0.08378174
6481.9,0.08378174
6482,0.08286621
6482.1,0.08256104
6482.2,0.08378174
6482.3,0.08164551
6482.4,0.07981445
6482.5,0.07828857
6482.6,0.08072998
6482.7,0.08103516
6482.8,0.0792041
6482.9,0.08103516
6483,0.08256104
6483.1,0.0804248
6483.2,0.08072998
6483.3,0.08072998
6483.4,0.08256104
6483.5,0.08469727
6483.6,0.08378174
6483.7,0.08439209
6483.8,0.08622314
6483.9,0.08439209
6484,0.08561279
6484.1,0.08500244
6484.2,0.08225586
6484.3,0.08103516
6484.4,0.07950928
6484.5,0.0779834
6484.6,0.07554199
6484.7,0.07767822
6484.8,0.07889893
6484.9,0.08286621
6485,0.08622314
6485.1,0.08408691
6485.2,0.08195068
6485.3,0.07767822
6485.4,0.07706787
6485.5,0.0767627
6485.6,0.08195068
6485.7,0.08469727
6485.8,0.08591797
6485.9,0.08134033
6486,0.07706787
6486.1,0.0767627
6486.2,0.08072998
6486.3,0.08591797
6486.4,0.08622314
6486.5,0.08286621
6486.6,0.08256104
6486.7,0.08286621
6486.8,0.08591797
6486.9,0.08530762
6487,0.08164551
6487.1,0.07950928
6487.2,0.08103516
6487.3,0.08408691
6487.4,0.07859375
6487.5,0.08347656
6487.6,0.08378174
6487.7,0.07767822
6487.8,0.0779834
6487.9,0.08134033
6488,0.08561279
6488.1,0.08317139
6488.2,0.07767822
6488.3,0.07859375
6488.4,0.0779834
6488.5,0.08103516
6488.6,0.08378174
6488.7,0.08561279
6488.8,0.08622314
6488.9,0.08408691
6489,0.07950928
6489.1,0.07981445
6489.2,0.07859375
6489.3,0.07645752
6489.4,0.07615234
6489.5,0.07615234
6489.6,0.07828857
6489.7,0.07950928
6489.8,0.0792041
6489.9,0.08195068
6490,0.08195068
6490.1,0.08256104
6490.2,0.08256104
6490.3,0.08286621
6490.4,0.08286621
6490.5,0.08286621
6490.6,0.08530762
6490.7,0.08408691
6490.8,0.08561279
6490.9,0.08378174
6491,0.08378174
6491.1,0.08469727
6491.2,0.08256104
6491.3,0.08195068
6491.4,0.08225586
6491.5,0.08103516
6491.6,0.07859375
6491.7,0.07981445
6491.8,0.0779834
6491.9,0.0779834
6492,0.07737305
6492.1,0.0767627
6492.2,0.0779834
6492.3,0.07859375
6492.4,0.08103516
6492.5,0.08530762
6492.6,0.08622314
6492.7,0.08561279
6492.8,0.08408691
6492.9,0.08072998
6493,0.07981445
6493.1,0.07706787
6493.2,0.0767627
6493.3,0.07859375
6493.4,0.08347656
6493.5,0.08713867
6493.6,0.08500244
6493.7,0.08164551
6493.8,0.07706787
6493.9,0.0767627
6494,0.07828857
6494.1,0.0868335
6494.2,0.08469727
6494.3,0.0804248
6494.4,0.07737305
6494.5,0.0779834
6494.6,0.08317139
6494.7,0.08530762
6494.8,0.08591797
6494.9,0.08500244
6495,0.08378174
6495.1,0.08469727
6495.2,0.08378174
6495.3,0.07859375
6495.4,0.07767822
6495.5,0.08317139
6495.6,0.08347656
6495.7,0.07615234
6495.8,0.08195068
6495.9,0.08500244
6496,0.07645752
6496.1,0.07767822
6496.2,0.08286621
6496.3,0.08591797
6496.4,0.08530762
6496.5,0.07645752
6496.6,0.0779834
6496.7,0.07889893
6496.8,0.08103516
6496.9,0.08317139
6497,0.08530762
6497.1,0.08713867
6497.2,0.08591797
6497.3,0.08072998
6497.4,0.07889893
6497.5,0.07584717
6497.6,0.0767627
6497.7,0.07737305
6497.8,0.0779834
6497.9,0.07706787
6498,0.07828857
6498.1,0.0779834
6498.2,0.07889893
6498.3,0.07889893
6498.4,0.07859375
6498.5,0.0804248
6498.6,0.0792041
6498.7,0.08164551
6498.8,0.08103516
6498.9,0.07981445
6499,0.0792041
6499.1,0.08134033
6499.2,0.07950928
6499.3,0.07981445
6499.4,0.07889893
6499.5,0.07737305
6499.6,0.07859375
6499.7,0.08011963
6499.8,0.07706787
6499.9,0.0767627
6500,0.07859375
6500.1,0.07645752
6500.2,0.07828857
6500.3,0.0767627
6500.4,0.07859375
6500.5,0.08164551
6500.6,0.08317139
6500.7,0.08469727
6500.8,0.08774902
6500.9,0.08469727
6501,0.08317139
6501.1,0.08103516
6501.2,0.07828857
6501.3,0.07523682
6501.4,0.0767627
6501.5,0.07737305
6501.6,0.08347656
6501.7,0.08530762
6501.8,0.08347656
6501.9,0.08011963
6502,0.07767822
6502.1,0.0767627
6502.2,0.07645752
6502.3,0.08561279
6502.4,0.08652832
6502.5,0.08134033
6502.6,0.07767822
6502.7,0.07645752
6502.8,0.08225586
6502.9,0.08439209
6503,0.08378174
6503.1,0.08134033
6503.2,0.07859375
6503.3,0.0779834
6503.4,0.08072998
6503.5,0.08103516
6503.6,0.08317139
6503.7,0.08347656
6503.8,0.07828857
6503.9,0.08072998
6504,0.08622314
6504.1,0.07859375
6504.2,0.07584717
6504.3,0.08286621
6504.4,0.08530762
6504.5,0.07828857
6504.6,0.07767822
6504.7,0.08103516
6504.8,0.08347656
6504.9,0.08561279
6505,0.08164551
6505.1,0.0779834
6505.2,0.0767627
6505.3,0.07981445
6505.4,0.0779834
6505.5,0.08011963
6505.6,0.08134033
6505.7,0.08225586
6505.8,0.08408691
6505.9,0.0868335
6506,0.08652832
6506.1,0.08652832
6506.2,0.08622314
6506.3,0.08530762
6506.4,0.08439209
6506.5,0.08286621
6506.6,0.08378174
6506.7,0.08286621
6506.8,0.08164551
6506.9,0.08164551
6507,0.08164551
6507.1,0.0804248
6507.2,0.08134033
6507.3,0.08103516
6507.4,0.08164551
6507.5,0.08317139
6507.6,0.08195068
6507.7,0.08378174
6507.8,0.08500244
6507.9,0.08530762
6508,0.08500244
6508.1,0.0868335
6508.2,0.08622314
6508.3,0.08530762
6508.4,0.08347656
6508.5,0.08286621
6508.6,0.08286621
6508.7,0.08011963
6508.8,0.07859375
6508.9,0.07737305
6509,0.07584717
6509.1,0.07737305
6509.2,0.07889893
6509.3,0.08225586
6509.4,0.08622314
6509.5,0.08744385
6509.6,0.08561279
6509.7,0.08072998
6509.8,0.07767822
6509.9,0.07615234
6510,0.07767822
6510.1,0.08011963
6510.2,0.08530762
6510.3,0.08469727
6510.4,0.08347656
6510.5,0.0779834
6510.6,0.07737305
6510.7,0.0767627
6510.8,0.08347656
6510.9,0.0880542
6511,0.08378174
6511.1,0.07767822
6511.2,0.07615234
6511.3,0.07889893
6511.4,0.08225586
6511.5,0.08561279
6511.6,0.08652832
6511.7,0.08439209
6511.8,0.07950928
6511.9,0.07645752
6512,0.0792041
6512.1,0.08439209
6512.2,0.08378174
6512.3,0.0792041
6512.4,0.08195068
6512.5,0.08469727
6512.6,0.07767822
6512.7,0.07950928
6512.8,0.08500244
6512.9,0.08378174
6513,0.07859375
6513.1,0.0792041
6513.2,0.07859375
6513.3,0.08317139
6513.4,0.08561279
6513.5,0.08561279
6513.6,0.08225586
6513.7,0.0792041
6513.8,0.07859375
6513.9,0.07615234
6514,0.07615234
6514.1,0.0779834
6514.2,0.0792041
6514.3,0.08072998
6514.4,0.08164551
6514.5,0.08256104
6514.6,0.08439209
6514.7,0.08500244
6514.8,0.0868335
6514.9,0.08500244
6515,0.08439209
6515.1,0.08591797
6515.2,0.0868335
6515.3,0.08469727
6515.4,0.08622314
6515.5,0.08561279
6515.6,0.08378174
6515.7,0.08530762
6515.8,0.08378174
6515.9,0.08500244
6516,0.08500244
6516.1,0.08469727
6516.2,0.08591797
6516.3,0.08561279
6516.4,0.08591797
6516.5,0.08561279
6516.6,0.08774902
6516.7,0.08561279
6516.8,0.08378174
6516.9,0.08439209
6517,0.08286621
6517.1,0.08225586
6517.2,0.08072998
6517.3,0.07981445
6517.4,0.07859375
6517.5,0.07737305
6517.6,0.07584717
6517.7,0.07706787
6517.8,0.07950928
6517.9,0.08225586
6518,0.0868335
6518.1,0.0868335
6518.2,0.08256104
6518.3,0.07737305
6518.4,0.07584717
6518.5,0.07737305
6518.6,0.0767627
6518.7,0.08195068
6518.8,0.08744385
6518.9,0.08286621
6519,0.07950928
6519.1,0.07615234
6519.2,0.0779834
6519.3,0.08408691
6519.4,0.08591797
6519.5,0.08164551
6519.6,0.07615234
6519.7,0.07706787
6519.8,0.07737305
6519.9,0.07950928
6520,0.07889893
6520.1,0.07706787
6520.2,0.07645752
6520.3,0.0779834
6520.4,0.08530762
6520.5,0.08134033
6520.6,0.07859375
6520.7,0.08164551
6520.8,0.08408691
6520.9,0.0767627
6521,0.07889893
6521.1,0.08469727
6521.2,0.08317139
6521.3,0.07859375
6521.4,0.07706787
6521.5,0.08286621
6521.6,0.08530762
6521.7,0.08591797
6521.8,0.08439209
6521.9,0.07889893
6522,0.07615234
6522.1,0.07584717
6522.2,0.07859375
6522.3,0.07950928
6522.4,0.08164551
6522.5,0.08317139
6522.6,0.08378174
6522.7,0.08530762
6522.8,0.08530762
6522.9,0.08591797
6523,0.08500244
6523.1,0.08713867
6523.2,0.08347656
6523.3,0.08622314
6523.4,0.08378174
6523.5,0.08347656
6523.6,0.08195068
6523.7,0.08225586
6523.8,0.08011963
6523.9,0.08134033
6524,0.0792041
6524.1,0.08195068
6524.2,0.08286621
6524.3,0.08286621
6524.4,0.08134033
6524.5,0.08500244
6524.6,0.08469727
6524.7,0.08378174
6524.8,0.08469727
6524.9,0.08622314
6525,0.08744385
6525.1,0.08561279
6525.2,0.08256104
6525.3,0.08225586
6525.4,0.08103516
6525.5,0.08011963
6525.6,0.0804248
6525.7,0.07767822
6525.8,0.07523682
6525.9,0.07767822
6526,0.07859375
6526.1,0.08256104
6526.2,0.08622314
6526.3,0.08744385
6526.4,0.08347656
6526.5,0.08134033
6526.6,0.0767627
6526.7,0.07615234
6526.8,0.07706787
6526.9,0.08469727
6527,0.08561279
6527.1,0.08591797
6527.2,0.08072998
6527.3,0.07767822
6527.4,0.07706787
6527.5,0.08256104
6527.6,0.08561279
6527.7,0.08378174
6527.8,0.0792041
6527.9,0.07706787
6528,0.07950928
6528.1,0.08439209
6528.2,0.08530762
6528.3,0.08561279
6528.4,0.08652832
6528.5,0.08408691
6528.6,0.07828857
6528.7,0.07737305
6528.8,0.08256104
6528.9,0.08469727
6529,0.07767822
6529.1,0.08103516
6529.2,0.08744385
6529.3,0.07737305
6529.4,0.07737305
6529.5,0.08256104
6529.6,0.08500244
6529.7,0.08317139
6529.8,0.07737305
6529.9,0.07859375
6530,0.0804248
6530.1,0.08164551
6530.2,0.08530762
6530.3,0.08622314
6530.4,0.08469727
6530.5,0.08256104
6530.6,0.07981445
6530.7,0.07859375
6530.8,0.07584717
6530.9,0.07615234
6531,0.07523682
6531.1,0.07737305
6531.2,0.0779834
6531.3,0.07950928
6531.4,0.0792041
6531.5,0.0779834
6531.6,0.08072998
6531.7,0.07981445
6531.8,0.07950928
6531.9,0.07950928
6532,0.08134033
6532.1,0.08072998
6532.2,0.08164551
6532.3,0.0804248
6532.4,0.08072998
6532.5,0.08011963
6532.6,0.08134033
6532.7,0.07981445
6532.8,0.07981445
6532.9,0.07828857
6533,0.08072998
6533.1,0.07645752
6533.2,0.07737305
6533.3,0.0767627
6533.4,0.07859375
6533.5,0.07615234
6533.6,0.0767627
6533.7,0.07950928
6533.8,0.07981445
6533.9,0.08317139
6534,0.08561279
6534.1,0.08561279
6534.2,0.08622314
6534.3,0.08195068
6534.4,0.08011963
6534.5,0.07950928
6534.6,0.0767627
6534.7,0.07737305
6534.8,0.07889893
6534.9,0.08164551
6535,0.08561279
6535.1,0.08317139
6535.2,0.08134033
6535.3,0.07889893
6535.4,0.07523682
6535.5,0.0792041
6535.6,0.08469727
6535.7,0.08561279
6535.8,0.08195068
6535.9,0.0779834
6536,0.07767822
6536.1,0.07889893
6536.2,0.08622314
6536.3,0.08378174
6536.4,0.08317139
6536.5,0.07828857
6536.6,0.07737305
6536.7,0.07706787
6536.8,0.07950928
6536.9,0.0792041
6537,0.08652832
6537.1,0.08347656
6537.2,0.07981445
6537.3,0.08072998
6537.4,0.08591797
6537.5,0.07645752
6537.6,0.07706787
6537.7,0.08713867
6537.8,0.08439209
6537.9,0.07767822
6538,0.07950928
6538.1,0.07981445
6538.2,0.08408691
6538.3,0.08439209
6538.4,0.08195068
6538.5,0.07981445
6538.6,0.07828857
6538.7,0.07706787
6538.8,0.07889893
6538.9,0.07889893
6539,0.07950928
6539.1,0.08164551
6539.2,0.08347656
6539.3,0.08530762
6539.4,0.0868335
6539.5,0.08561279
6539.6,0.08530762
6539.7,0.08561279
6539.8,0.08591797
6539.9,0.08652832
6540,0.08500244
6540.1,0.08530762
6540.2,0.08439209
6540.3,0.08317139
6540.4,0.08256104
6540.5,0.08378174
6540.6,0.08408691
6540.7,0.08408691
6540.8,0.08317139
6540.9,0.08530762
6541,0.08317139
6541.1,0.08378174
6541.2,0.08500244
6541.3,0.08622314
6541.4,0.08500244
6541.5,0.08561279
6541.6,0.08469727
6541.7,0.08317139
6541.8,0.08256104
6541.9,0.08134033
6542,0.08103516
6542.1,0.07981445
6542.2,0.07706787
6542.3,0.07462646
6542.4,0.07737305
6542.5,0.0779834
6542.6,0.08378174
6542.7,0.08652832
6542.8,0.0880542
6542.9,0.08439209
6543,0.08256104
6543.1,0.07706787
6543.2,0.07523682
6543.3,0.07706787
6543.4,0.08286621
6543.5,0.08561279
6543.6,0.08713867
6543.7,0.08134033
6543.8,0.07889893
6543.9,0.07615234
6544,0.07859375
6544.1,0.08530762
6544.2,0.08713867
6544.3,0.08011963
6544.4,0.07645752
6544.5,0.07767822
6544.6,0.08500244
6544.7,0.08561279
6544.8,0.08347656
6544.9,0.08225586
6545,0.08286621
6545.1,0.08347656
6545.2,0.08713867
6545.3,0.08256104
6545.4,0.07767822
6545.5,0.07981445
6545.6,0.08652832
6545.7,0.0792041
6545.8,0.07737305
6545.9,0.08500244
6546,0.08378174
6546.1,0.07828857
6546.2,0.08164551
6546.3,0.08256104
6546.4,0.08744385
6546.5,0.08286621
6546.6,0.07950928
6546.7,0.07645752
6546.8,0.0779834
6546.9,0.08072998
6547,0.08103516
6547.1,0.08286621
6547.2,0.08439209
6547.3,0.08622314
6547.4,0.08561279
6547.5,0.08195068
6547.6,0.08256104
6547.7,0.08286621
6547.8,0.0804248
6547.9,0.07889893
6548,0.07767822
6548.1,0.0767627
6548.2,0.07584717
6548.3,0.07828857
6548.4,0.0779834
6548.5,0.07767822
6548.6,0.07706787
6548.7,0.0779834
6548.8,0.07767822
6548.9,0.0767627
6549,0.07737305
6549.1,0.07737305
6549.2,0.0779834
6549.3,0.07706787
6549.4,0.07645752
6549.5,0.07767822
6549.6,0.07737305
6549.7,0.07584717
6549.8,0.07462646
6549.9,0.0779834
6550,0.07859375
6550.1,0.07828857
6550.2,0.0792041
6550.3,0.08011963
6550.4,0.08408691
6550.5,0.08378174
6550.6,0.0868335
6550.7,0.08652832
6550.8,0.08530762
6550.9,0.08103516
6551,0.08072998
6551.1,0.07828857
6551.2,0.07493164
6551.3,0.07706787
6551.4,0.08011963
6551.5,0.08378174
6551.6,0.08439209
6551.7,0.08500244
6551.8,0.08011963
6551.9,0.07828857
6552,0.07645752
6552.1,0.07645752
6552.2,0.08011963
6552.3,0.08652832
6552.4,0.08408691
6552.5,0.08225586
6552.6,0.07493164
6552.7,0.07706787
6552.8,0.08225586
6552.9,0.08744385
6553,0.08317139
6553.1,0.08164551
6553.2,0.07859375
6553.3,0.0767627
6553.4,0.0792041
6553.5,0.08317139
6553.6,0.08591797
6553.7,0.08378174
6553.8,0.07859375
6553.9,0.08103516
6554,0.08317139
6554.1,0.0767627
6554.2,0.08103516
6554.3,0.08622314
6554.4,0.07981445
6554.5,0.07859375
6554.6,0.07737305
6554.7,0.08317139
6554.8,0.08561279
6554.9,0.08134033
6555,0.0792041
6555.1,0.07859375
6555.2,0.07828857
6555.3,0.0792041
6555.4,0.0804248
6555.5,0.08591797
6555.6,0.08652832
6555.7,0.08561279
6555.8,0.08622314
6555.9,0.08408691
6556,0.08072998
6556.1,0.07889893
6556.2,0.07828857
6556.3,0.0792041
6556.4,0.0767627
6556.5,0.07737305
6556.6,0.07554199
6556.7,0.07737305
6556.8,0.07584717
6556.9,0.07767822
6557,0.07645752
6557.1,0.07737305
6557.2,0.07767822
6557.3,0.07767822
6557.4,0.07645752
6557.5,0.07645752
6557.6,0.07767822
6557.7,0.07737305
6557.8,0.07615234
6557.9,0.07828857
6558,0.07584717
6558.1,0.07767822
6558.2,0.0767627
6558.3,0.07859375
6558.4,0.07950928
6558.5,0.08103516
6558.6,0.08286621
6558.7,0.08317139
6558.8,0.08774902
6558.9,0.0868335
6559,0.08652832
6559.1,0.08317139
6559.2,0.08195068
6559.3,0.07828857
6559.4,0.07523682
6559.5,0.07645752
6559.6,0.0792041
6559.7,0.08164551
6559.8,0.08591797
6559.9,0.08713867
6560,0.08378174
6560.1,0.08011963
6560.2,0.07615234
6560.3,0.07645752
6560.4,0.0792041
6560.5,0.0868335
6560.6,0.08652832
6560.7,0.08164551
6560.8,0.07737305
6560.9,0.07859375
6561,0.08011963
6561.1,0.08622314
6561.2,0.08164551
6561.3,0.0804248
6561.4,0.0767627
6561.5,0.07645752
6561.6,0.07828857
6561.7,0.07737305
6561.8,0.07615234
6561.9,0.07859375
6562,0.08256104
6562.1,0.08561279
6562.2,0.07737305
6562.3,0.08103516
6562.4,0.08622314
6562.5,0.07981445
6562.6,0.07645752
6562.7,0.08317139
6562.8,0.08469727
6562.9,0.07950928
6563,0.07706787
6563.1,0.08011963
6563.2,0.08225586
6563.3,0.0868335
6563.4,0.08469727
6563.5,0.08286621
6563.6,0.07828857
6563.7,0.0779834
6563.8,0.0767627
6563.9,0.07767822
6564,0.07767822
6564.1,0.07889893
6564.2,0.0804248
6564.3,0.08164551
6564.4,0.08256104
6564.5,0.08256104
6564.6,0.08408691
6564.7,0.08469727
6564.8,0.08622314
6564.9,0.08591797
6565,0.08469727
6565.1,0.08713867
6565.2,0.0868335
6565.3,0.08591797
6565.4,0.08591797
6565.5,0.08622314
6565.6,0.08561279
6565.7,0.08652832
6565.8,0.08713867
6565.9,0.08500244
6566,0.0868335
6566.1,0.08469727
6566.2,0.08530762
6566.3,0.08530762
6566.4,0.08439209
6566.5,0.08439209
6566.6,0.08225586
6566.7,0.08072998
6566.8,0.0792041
6566.9,0.07645752
6567,0.07645752
6567.1,0.0779834
6567.2,0.07859375
6567.3,0.0779834
6567.4,0.08072998
6567.5,0.08286621
6567.6,0.08347656
6567.7,0.08561279
6567.8,0.08530762
6567.9,0.08164551
6568,0.07889893
6568.1,0.07706787
6568.2,0.07828857
6568.3,0.0767627
6568.4,0.08378174
6568.5,0.08591797
6568.6,0.08347656
6568.7,0.07828857
6568.8,0.07645752
6568.9,0.07828857
6569,0.08195068
6569.1,0.08591797
6569.2,0.08256104
6569.3,0.07737305
6569.4,0.07767822
6569.5,0.08195068
6569.6,0.08652832
6569.7,0.08256104
6569.8,0.08103516
6569.9,0.07828857
6570,0.07981445
6570.1,0.0804248
6570.2,0.08286621
6570.3,0.08561279
6570.4,0.08256104
6570.5,0.07828857
6570.6,0.0804248
6570.7,0.08591797
6570.8,0.07950928
6570.9,0.0792041
6571,0.08469727
6571.1,0.0804248
6571.2,0.0779834
6571.3,0.0779834
6571.4,0.08408691
6571.5,0.08591797
6571.6,0.08469727
6571.7,0.07859375
6571.8,0.0767627
6571.9,0.0767627
6572,0.07828857
6572.1,0.08103516
6572.2,0.08439209
6572.3,0.08469727
6572.4,0.08469727
6572.5,0.08530762
6572.6,0.0868335
6572.7,0.08469727
6572.8,0.08469727
6572.9,0.08347656
6573,0.08134033
6573.1,0.08134033
6573.2,0.07950928
6573.3,0.07859375
6573.4,0.0792041
6573.5,0.07767822
6573.6,0.07889893
6573.7,0.07706787
6573.8,0.07889893
6573.9,0.07767822
6574,0.07828857
6574.1,0.07706787
6574.2,0.08072998
6574.3,0.07828857
6574.4,0.07828857
6574.5,0.0792041
6574.6,0.08164551
6574.7,0.08286621
6574.8,0.08347656
6574.9,0.08622314
6575,0.08622314
6575.1,0.08622314
6575.2,0.0868335
6575.3,0.0868335
6575.4,0.08317139
6575.5,0.08286621
6575.6,0.08103516
6575.7,0.07828857
6575.8,0.07645752
6575.9,0.07706787
6576,0.07767822
6576.1,0.0792041
6576.2,0.08469727
6576.3,0.08530762
6576.4,0.08744385
6576.5,0.08469727
6576.6,0.08011963
6576.7,0.07706787
6576.8,0.0779834
6576.9,0.07828857
6577,0.08561279
6577.1,0.08652832
6577.2,0.08195068
6577.3,0.07950928
6577.4,0.07706787
6577.5,0.0779834
6577.6,0.08530762
6577.7,0.08561279
6577.8,0.08072998
6577.9,0.07737305
6578,0.07981445
6578.1,0.08439209
6578.2,0.08530762
6578.3,0.08500244
6578.4,0.08439209
6578.5,0.08256104
6578.6,0.07767822
6578.7,0.07859375
6578.8,0.08195068
6578.9,0.08591797
6579,0.07706787
6579.1,0.0804248
6579.2,0.08439209
6579.3,0.07981445
6579.4,0.0792041
6579.5,0.08103516
6579.6,0.08500244
6579.7,0.08347656
6579.8,0.0767627
6579.9,0.07737305
6580,0.07950928
6580.1,0.08072998
6580.2,0.08256104
6580.3,0.08622314
6580.4,0.08835938
6580.5,0.08378174
6580.6,0.08286621
6580.7,0.07950928
6580.8,0.07889893
6580.9,0.0767627
6581,0.07615234
6581.1,0.07645752
6581.2,0.07706787
6581.3,0.07859375
6581.4,0.07737305
6581.5,0.0779834
6581.6,0.07584717
6581.7,0.07767822
6581.8,0.07737305
6581.9,0.07859375
6582,0.07889893
6582.1,0.08011963
6582.2,0.0779834
6582.3,0.0792041
6582.4,0.07767822
6582.5,0.07859375
6582.6,0.07645752
6582.7,0.07859375
6582.8,0.07737305
6582.9,0.0767627
6583,0.07615234
6583.1,0.07828857
6583.2,0.07737305
6583.3,0.0767627
6583.4,0.0779834
6583.5,0.08103516
6583.6,0.08317139
6583.7,0.08347656
6583.8,0.08530762
6583.9,0.08713867
6584,0.08317139
6584.1,0.08256104
6584.2,0.08011963
6584.3,0.0792041
6584.4,0.07645752
6584.5,0.0779834
6584.6,0.0792041
6584.7,0.08225586
6584.8,0.08561279
6584.9,0.08591797
6585,0.08164551
6585.1,0.0792041
6585.2,0.07584717
6585.3,0.07767822
6585.4,0.0779834
6585.5,0.08591797
6585.6,0.08469727
6585.7,0.08225586
6585.8,0.07645752
6585.9,0.07737305
6586,0.08103516
6586.1,0.08591797
6586.2,0.08347656
6586.3,0.07859375
6586.4,0.07645752
6586.5,0.07493164
6586.6,0.07706787
6586.7,0.07737305
6586.8,0.07981445
6586.9,0.07828857
6587,0.08164551
6587.1,0.08500244
6587.2,0.07889893
6587.3,0.07828857
6587.4,0.08561279
6587.5,0.0804248
6587.6,0.07828857
6587.7,0.08164551
6587.8,0.08622314
6587.9,0.08011963
6588,0.07645752
6588.1,0.07859375
6588.2,0.08408691
6588.3,0.08500244
6588.4,0.08530762
6588.5,0.08103516
6588.6,0.08011963
6588.7,0.07493164
6588.8,0.0779834
6588.9,0.0792041
6589,0.0804248
6589.1,0.08134033
6589.2,0.08317139
6589.3,0.08378174
6589.4,0.08439209
6589.5,0.0880542
6589.6,0.0868335
6589.7,0.08591797
6589.8,0.08591797
6589.9,0.08469727
6590,0.08195068
6590.1,0.08286621
6590.2,0.08286621
6590.3,0.08591797
6590.4,0.08256104
6590.5,0.08286621
6590.6,0.08286621
6590.7,0.08195068
6590.8,0.08072998
6590.9,0.08347656
6591,0.08530762
6591.1,0.08469727
6591.2,0.08469727
6591.3,0.08317139
6591.4,0.08500244
6591.5,0.08439209
6591.6,0.0868335
6591.7,0.08713867
6591.8,0.08622314
6591.9,0.08256104
6592,0.08134033
6592.1,0.0804248
6592.2,0.07706787
6592.3,0.07737305
6592.4,0.0779834
6592.5,0.07950928
6592.6,0.07981445
6592.7,0.08256104
6592.8,0.08500244
6592.9,0.08622314
6593,0.08439209
6593.1,0.08195068
6593.2,0.0804248
6593.3,0.07645752
6593.4,0.07737305
6593.5,0.08103516
6593.6,0.08500244
6593.7,0.08500244
6593.8,0.08378174
6593.9,0.07828857
6594,0.07737305
6594.1,0.07828857
6594.2,0.08439209
6594.3,0.08530762
6594.4,0.08317139
6594.5,0.07828857
6594.6,0.07859375
6594.7,0.08164551
6594.8,0.08408691
6594.9,0.08591797
6595,0.0868335
6595.1,0.08439209
6595.2,0.07950928
6595.3,0.07737305
6595.4,0.07828857
6595.5,0.08439209
6595.6,0.08103516
6595.7,0.0792041
6595.8,0.08317139
6595.9,0.08378174
6596,0.07828857
6596.1,0.07950928
6596.2,0.08164551
6596.3,0.08439209
6596.4,0.08072998
6596.5,0.07767822
6596.6,0.07828857
6596.7,0.08072998
6596.8,0.08286621
6596.9,0.08317139
6597,0.08530762
6597.1,0.08561279
6597.2,0.08378174
6597.3,0.08103516
6597.4,0.08225586
6597.5,0.0779834
6597.6,0.07584717
6597.7,0.07554199
6597.8,0.07706787
6597.9,0.07645752
6598,0.0767627
6598.1,0.07645752
6598.2,0.07859375
6598.3,0.07737305
6598.4,0.07828857
6598.5,0.0804248
6598.6,0.07859375
6598.7,0.07981445
6598.8,0.0804248
6598.9,0.07981445
6599,0.07737305
6599.1,0.07950928
6599.2,0.07767822
6599.3,0.07767822
6599.4,0.07767822
6599.5,0.07645752
6599.6,0.07584717
6599.7,0.07615234
6599.8,0.07462646
6599.9,0.07584717
6600,0.08011963
6600.1,0.0792041
6600.2,0.08286621
6600.3,0.08256104
6600.4,0.08317139
6600.5,0.08713867
6600.6,0.08591797
6600.7,0.08500244
6600.8,0.08195068
6600.9,0.0804248
6601,0.07737305
6601.1,0.07859375
6601.2,0.08011963
6601.3,0.08378174
6601.4,0.08896973
6601.5,0.08469727
6601.6,0.07737305
6601.7,0.07493164
6601.8,0.07249023
6601.9,0.07340576
6602,0.08103516
6602.1,0.08256104
6602.2,0.07981445
6602.3,0.07584717
6602.4,0.07279541
6602.5,0.08378174
6602.6,0.09141113
6602.7,0.09019043
6602.8,0.08561279
6602.9,0.08103516
6603,0.08317139
6603.1,0.08744385
6603.2,0.08988525
6603.3,0.09141113
6603.4,0.09141113
6603.5,0.05051758
6603.6,0.04502441
6603.7,0.04349854
6603.8,0.04838135
6603.9,0.05295898
6604,0.04655029
6604.1,0.04746582
6604.2,0.05234863
6604.3,0.04838135
6604.4,0.04441406
6604.5,0.01084473
6604.6,0.01389648
6604.7,0.01664307
6604.8,0.0111499
6604.9,0.009624023
6605,0.007487793
6605.1,0.00840332
6605.2,0.01267578
6605.3,0.01176025
6605.4,0.01725342
6605.5,0.02427246
6605.6,0.02457764
6605.7,0.02244141
6605.8,0.02030518
6605.9,0.01847412
6606,0.01694824
6606.1,0.01633789
6606.2,0.01664307
6606.3,0.01816895
6606.4,0.01603271
6606.5,0.01023438
6606.6,0.009624023
6606.7,0.01206543
6606.8,0.01053955
6606.9,0.01053955
6607,0.01298096
6607.1,0.01053955
6607.2,0.01176025
6607.3,0.01145508
6607.4,0.01237061
6607.5,0.01389648
6607.6,0.01450684
6607.7,0.01359131
6607.8,0.01450684
6607.9,0.01420166
6608,0.01328613
6608.1,0.01511719
6608.2,0.01542236
6608.3,0.01450684
6608.4,0.0187793
6608.5,0.01908447
6608.6,0.01938965
6608.7,0.02183105
6608.8,0.02152588
6608.9,0.01969482
6609,0.02
6609.1,0.01542236
6609.2,0.01389648
6609.3,0.01267578
6609.4,0.01237061
6609.5,0.01359131
6609.6,0.01755859
6609.7,0.02
6609.8,0.02152588
6609.9,0.02183105
6610,0.0187793
6610.1,0.01450684
6610.2,0.01267578
6610.3,0.01359131
6610.4,0.01969482
6610.5,0.02213623
6610.6,0.02030518
6610.7,0.01694824
6610.8,0.01267578
6610.9,0.01206543
6611,0.01755859
6611.1,0.02244141
6611.2,0.01725342
6611.3,0.01481201
6611.4,0.01176025
6611.5,0.01298096
6611.6,0.01328613
6611.7,0.01481201
6611.8,0.01298096
6611.9,0.01359131
6612,0.01816895
6612.1,0.0212207
6612.2,0.01420166
6612.3,0.01542236
6612.4,0.02152588
6612.5,0.01511719
6612.6,0.01176025
6612.7,0.02061035
6612.8,0.02061035
6612.9,0.01450684
6613,0.01450684
6613.1,0.01786377
6613.2,0.02
6613.3,0.02030518
6613.4,0.01633789
6613.5,0.01267578
6613.6,0.01267578
6613.7,0.01572754
6613.8,0.01664307
6613.9,0.01755859
6614,0.02
6614.1,0.02152588
6614.2,0.02030518
6614.3,0.01969482
6614.4,0.01786377
6614.5,0.01633789
6614.6,0.01481201
6614.7,0.01603271
6614.8,0.01267578
6614.9,0.01450684
6615,0.01420166
6615.1,0.01420166
6615.2,0.01237061
6615.3,0.01328613
6615.4,0.01237061
6615.5,0.01694824
6615.6,0.01481201
6615.7,0.01450684
6615.8,0.01542236
6615.9,0.01359131
6616,0.01450684
6616.1,0.01603271
6616.2,0.01725342
6616.3,0.01542236
6616.4,0.01542236
6616.5,0.01511719
6616.6,0.01420166
6616.7,0.01420166
6616.8,0.01359131
6616.9,0.01420166
6617,0.01481201
6617.1,0.01328613
6617.2,0.01206543
6617.3,0.01145508
6617.4,0.01206543
6617.5,0.01420166
6617.6,0.01633789
6617.7,0.01969482
6617.8,0.02061035
6617.9,0.02152588
6618,0.01969482
6618.1,0.01969482
6618.2,0.01542236
6618.3,0.01267578
6618.4,0.01206543
6618.5,0.01328613
6618.6,0.01542236
6618.7,0.01938965
6618.8,0.02061035
6618.9,0.02
6619,0.01511719
6619.1,0.01176025
6619.2,0.01237061
6619.3,0.01786377
6619.4,0.02
6619.5,0.02061035
6619.6,0.01572754
6619.7,0.01328613
6619.8,0.01237061
6619.9,0.01328613
6620,0.01267578
6620.1,0.01237061
6620.2,0.01328613
6620.3,0.01664307
6620.4,0.02061035
6620.5,0.01664307
6620.6,0.01298096
6620.7,0.02091553
6620.8,0.01816895
6620.9,0.01359131
6621,0.01786377
6621.1,0.02091553
6621.2,0.01328613
6621.3,0.01511719
6621.4,0.01694824
6621.5,0.02274658
6621.6,0.01603271
6621.7,0.01359131
6621.8,0.01328613
6621.9,0.01511719
6622,0.01938965
6622.1,0.02061035
6622.2,0.02183105
6622.3,0.02152588
6622.4,0.01725342
6622.5,0.01450684
6622.6,0.01481201
6622.7,0.01298096
6622.8,0.01511719
6622.9,0.01511719
6623,0.01359131
6623.1,0.01633789
6623.2,0.01572754
6623.3,0.01908447
6623.4,0.01938965
6623.5,0.01908447
6623.6,0.02030518
6623.7,0.02061035
6623.8,0.0212207
6623.9,0.02152588
6624,0.02366211
6624.1,0.02061035
6624.2,0.02152588
6624.3,0.02152588
6624.4,0.01969482
6624.5,0.0212207
6624.6,0.02244141
6624.7,0.02030518
6624.8,0.0212207
6624.9,0.02213623
6625,0.02183105
6625.1,0.02244141
6625.2,0.02244141
6625.3,0.02091553
6625.4,0.02274658
6625.5,0.01969482
6625.6,0.01847412
6625.7,0.01694824
6625.8,0.01603271
6625.9,0.01511719
6626,0.01481201
6626.1,0.01389648
6626.2,0.01359131
6626.3,0.01389648
6626.4,0.01511719
6626.5,0.01847412
6626.6,0.02030518
6626.7,0.02213623
6626.8,0.0212207
6626.9,0.01664307
6627,0.01603271
6627.1,0.01298096
6627.2,0.01420166
6627.3,0.01603271
6627.4,0.02213623
6627.5,0.02183105
6627.6,0.0187793
6627.7,0.01389648
6627.8,0.01359131
6627.9,0.01450684
6628,0.02152588
6628.1,0.0212207
6628.2,0.02213623
6628.3,0.02152588
6628.4,0.02152588
6628.5,0.01969482
6628.6,0.01298096
6628.7,0.01420166
6628.8,0.02030518
6628.9,0.0187793
6629,0.01328613
6629.1,0.0187793
6629.2,0.01908447
6629.3,0.01359131
6629.4,0.01755859
6629.5,0.01938965
6629.6,0.01816895
6629.7,0.01267578
6629.8,0.01603271
6629.9,0.01816895
6630,0.02183105
6630.1,0.01938965
6630.2,0.01511719
6630.3,0.01359131
6630.4,0.01572754
6630.5,0.01511719
6630.6,0.01542236
6630.7,0.0187793
6630.8,0.02213623
6630.9,0.02061035
6631,0.02274658
6631.1,0.02
6631.2,0.0187793
6631.3,0.01572754
6631.4,0.01481201
6631.5,0.01145508
6631.6,0.01359131
6631.7,0.01389648
6631.8,0.01450684
6631.9,0.01420166
6632,0.01481201
6632.1,0.01298096
6632.2,0.01542236
6632.3,0.01481201
6632.4,0.01511719
6632.5,0.01572754
6632.6,0.01542236
6632.7,0.01664307
6632.8,0.01633789
6632.9,0.01633789
6633,0.01755859
6633.1,0.01572754
6633.2,0.01603271
6633.3,0.01664307
6633.4,0.01603271
6633.5,0.01420166
6633.6,0.01572754
6633.7,0.01176025
6633.8,0.01176025
6633.9,0.01237061
6634,0.01298096
6634.1,0.01542236
6634.2,0.01542236
6634.3,0.01481201
6634.4,0.01572754
6634.5,0.02
6634.6,0.02061035
6634.7,0.0212207
6634.8,0.02091553
6634.9,0.0187793
6635,0.01572754
6635.1,0.01023438
6635.2,0.01206543
6635.3,0.01511719
6635.4,0.01755859
6635.5,0.02061035
6635.6,0.02152588
6635.7,0.01847412
6635.8,0.01328613
6635.9,0.01389648
6636,0.01450684
6636.1,0.01969482
6636.2,0.02213623
6636.3,0.01908447
6636.4,0.01603271
6636.5,0.01420166
6636.6,0.01328613
6636.7,0.01450684
6636.8,0.01603271
6636.9,0.01847412
6637,0.02183105
6637.1,0.01664307
6637.2,0.01389648
6637.3,0.02091553
6637.4,0.01603271
6637.5,0.01542236
6637.6,0.02
6637.7,0.0187793
6637.8,0.01389648
6637.9,0.01816895
6638,0.02
6638.1,0.02061035
6638.2,0.01511719
6638.3,0.01389648
6638.4,0.01359131
6638.5,0.01847412
6638.6,0.02
6638.7,0.02305176
6638.8,0.02
6638.9,0.01542236
6639,0.01450684
6639.1,0.01206543
6639.2,0.01237061
6639.3,0.01359131
6639.4,0.01511719
6639.5,0.01633789
6639.6,0.01694824
6639.7,0.02061035
6639.8,0.01816895
6639.9,0.02091553
6640,0.02274658
6640.1,0.02335693
6640.2,0.02152588
6640.3,0.02152588
6640.4,0.02030518
6640.5,0.01816895
6640.6,0.01908447
6640.7,0.02
6640.8,0.01908447
6640.9,0.01847412
6641,0.01542236
6641.1,0.01725342
6641.2,0.01633789
6641.3,0.01603271
6641.4,0.01816895
6641.5,0.01816895
6641.6,0.01755859
6641.7,0.01847412
6641.8,0.01969482
6641.9,0.0212207
6642,0.02213623
6642.1,0.02305176
6642.2,0.0212207
6642.3,0.02213623
6642.4,0.02152588
6642.5,0.01847412
6642.6,0.01633789
6642.7,0.01664307
6642.8,0.01481201
6642.9,0.01450684
6643,0.01328613
6643.1,0.01389648
6643.2,0.01572754
6643.3,0.01816895
6643.4,0.02244141
6643.5,0.02274658
6643.6,0.01938965
6643.7,0.01755859
6643.8,0.01267578
6643.9,0.01267578
6644,0.01603271
6644.1,0.02061035
6644.2,0.02091553
6644.3,0.01755859
6644.4,0.01633789
6644.5,0.01267578
6644.6,0.01511719
6644.7,0.0187793
6644.8,0.02152588
6644.9,0.02396729
6645,0.02305176
6645.1,0.02183105
6645.2,0.01298096
6645.3,0.01389648
6645.4,0.01633789
6645.5,0.0212207
6645.6,0.01420166
6645.7,0.01725342
6645.8,0.02213623
6645.9,0.01328613
6646,0.01450684
6646.1,0.02152588
6646.2,0.01847412
6646.3,0.01359131
6646.4,0.01572754
6646.5,0.02030518
6646.6,0.02030518
6646.7,0.01847412
6646.8,0.01481201
6646.9,0.01267578
6647,0.01298096
6647.1,0.01786377
6647.2,0.02091553
6647.3,0.02152588
6647.4,0.0212207
6647.5,0.01969482
6647.6,0.01511719
6647.7,0.01389648
6647.8,0.01237061
6647.9,0.01298096
6648,0.01542236
6648.1,0.01481201
6648.2,0.01542236
6648.3,0.01511719
6648.4,0.01603271
6648.5,0.01816895
6648.6,0.01938965
6648.7,0.01969482
6648.8,0.02091553
6648.9,0.02183105
6649,0.02183105
6649.1,0.02244141
6649.2,0.02183105
6649.3,0.02183105
6649.4,0.02061035
6649.5,0.02091553
6649.6,0.0212207
6649.7,0.02183105
6649.8,0.02213623
6649.9,0.02061035
6650,0.02152588
6650.1,0.01969482
6650.2,0.02244141
6650.3,0.02213623
6650.4,0.02030518
6650.5,0.02183105
6650.6,0.02061035
6650.7,0.01847412
6650.8,0.01725342
6650.9,0.01847412
6651,0.01450684
6651.1,0.01511719
6651.2,0.01420166
6651.3,0.01206543
6651.4,0.01267578
6651.5,0.01481201
6651.6,0.01786377
6651.7,0.02061035
6651.8,0.02152588
6651.9,0.01816895
6652,0.01633789
6652.1,0.01511719
6652.2,0.01206543
6652.3,0.01328613
6652.4,0.01694824
6652.5,0.02183105
6652.6,0.02152588
6652.7,0.01542236
6652.8,0.01450684
6652.9,0.01267578
6653,0.01542236
6653.1,0.01664307
6653.2,0.02061035
6653.3,0.01969482
6653.4,0.01725342
6653.5,0.01481201
6653.6,0.01389648
6653.7,0.01572754
6653.8,0.02061035
6653.9,0.01786377
6654,0.01267578
6654.1,0.01694824
6654.2,0.02
6654.3,0.01328613
6654.4,0.01664307
6654.5,0.02274658
6654.6,0.01572754
6654.7,0.01328613
6654.8,0.01572754
6654.9,0.01908447
6655,0.02152588
6655.1,0.02030518
6655.2,0.01420166
6655.3,0.01206543
6655.4,0.01420166
6655.5,0.01420166
6655.6,0.01847412
6655.7,0.02152588
6655.8,0.02274658
6655.9,0.02213623
6656,0.02061035
6656.1,0.01725342
6656.2,0.01542236
6656.3,0.01572754
6656.4,0.01389648
6656.5,0.01389648
6656.6,0.01389648
6656.7,0.01389648
6656.8,0.01420166
6656.9,0.01267578
6657,0.01481201
6657.1,0.01511719
6657.2,0.01542236
6657.3,0.01786377
6657.4,0.01816895
6657.5,0.01664307
6657.6,0.01664307
6657.7,0.01755859
6657.8,0.01816895
6657.9,0.01816895
6658,0.01908447
6658.1,0.01725342
6658.2,0.01603271
6658.3,0.01633789
6658.4,0.01633789
6658.5,0.01542236
6658.6,0.01481201
6658.7,0.01511719
6658.8,0.01328613
6658.9,0.01359131
6659,0.01267578
6659.1,0.01328613
6659.2,0.01206543
6659.3,0.01420166
6659.4,0.0187793
6659.5,0.02061035
6659.6,0.0212207
6659.7,0.02213623
6659.8,0.01908447
6659.9,0.01725342
6660,0.01572754
6660.1,0.01420166
6660.2,0.01237061
6660.3,0.01359131
6660.4,0.01786377
6660.5,0.02244141
6660.6,0.0212207
6660.7,0.01847412
6660.8,0.01481201
6660.9,0.01298096
6661,0.01420166
6661.1,0.01969482
6661.2,0.02244141
6661.3,0.0187793
6661.4,0.01664307
6661.5,0.01420166
6661.6,0.01267578
6661.7,0.01389648
6661.8,0.01542236
6661.9,0.01969482
6662,0.0212207
6662.1,0.01511719
6662.2,0.01603271
6662.3,0.02183105
6662.4,0.01420166
6662.5,0.01481201
6662.6,0.02091553
6662.7,0.01694824
6662.8,0.01389648
6662.9,0.01786377
6663,0.02244141
6663.1,0.01816895
6663.2,0.01420166
6663.3,0.01328613
6663.4,0.01603271
6663.5,0.02
6663.6,0.02183105
6663.7,0.0212207
6663.8,0.01755859
6663.9,0.01420166
6664,0.01267578
6664.1,0.0111499
6664.2,0.01267578
6664.3,0.01572754
6664.4,0.01786377
6664.5,0.01664307
6664.6,0.02152588
6664.7,0.02061035
6664.8,0.02213623
6664.9,0.02
6665,0.02274658
6665.1,0.02183105
6665.2,0.02091553
6665.3,0.01816895
6665.4,0.01755859
6665.5,0.01572754
6665.6,0.01511719
6665.7,0.01633789
6665.8,0.01450684
6665.9,0.01359131
6666,0.01420166
6666.1,0.01237061
6666.2,0.01450684
6666.3,0.01359131
6666.4,0.01511719
6666.5,0.01328613
6666.6,0.01359131
6666.7,0.01511719
6666.8,0.01542236
6666.9,0.01572754
6667,0.01511719
6667.1,0.01725342
6667.2,0.02091553
6667.3,0.0212207
6667.4,0.02183105
6667.5,0.02335693
6667.6,0.02274658
6667.7,0.01755859
6667.8,0.01847412
6667.9,0.01572754
6668,0.01542236
6668.1,0.01145508
6668.2,0.01176025
6668.3,0.01359131
6668.4,0.01603271
6668.5,0.01969482
6668.6,0.02335693
6668.7,0.0187793
6668.8,0.01725342
6668.9,0.01206543
6669,0.01206543
6669.1,0.01298096
6669.2,0.01969482
6669.3,0.02183105
6669.4,0.02030518
6669.5,0.01603271
6669.6,0.01206543
6669.7,0.01389648
6669.8,0.01206543
6669.9,0.01694824
6670,0.01816895
6670.1,0.01694824
6670.2,0.01450684
6670.3,0.01420166
6670.4,0.01786377
6670.5,0.01786377
6670.6,0.01206543
6670.7,0.01664307
6670.8,0.02213623
6670.9,0.01511719
6671,0.01450684
6671.1,0.02183105
6671.2,0.01786377
6671.3,0.01267578
6671.4,0.01542236
6671.5,0.02
6671.6,0.02091553
6671.7,0.01938965
6671.8,0.01572754
6671.9,0.01298096
6672,0.01298096
6672.1,0.01542236
6672.2,0.01847412
6672.3,0.02
6672.4,0.02091553
6672.5,0.0212207
6672.6,0.02091553
6672.7,0.01908447
6672.8,0.01755859
6672.9,0.01694824
6673,0.01450684
6673.1,0.01237061
6673.2,0.01328613
6673.3,0.01206543
6673.4,0.01359131
6673.5,0.01359131
6673.6,0.01481201
6673.7,0.01572754
6673.8,0.01420166
6673.9,0.01603271
6674,0.01542236
6674.1,0.01542236
6674.2,0.01633789
6674.3,0.01664307
6674.4,0.01664307
6674.5,0.01633789
6674.6,0.01572754
6674.7,0.01725342
6674.8,0.01633789
6674.9,0.01542236
6675,0.01420166
6675.1,0.01603271
6675.2,0.01450684
6675.3,0.01298096
6675.4,0.01359131
6675.5,0.01053955
6675.6,0.01237061
6675.7,0.01420166
6675.8,0.01511719
6675.9,0.01603271
6676,0.0187793
6676.1,0.01969482
6676.2,0.02213623
6676.3,0.02091553
6676.4,0.01847412
6676.5,0.01938965
6676.6,0.01572754
6676.7,0.01359131
6676.8,0.01084473
6676.9,0.01450684
6677,0.01725342
6677.1,0.02183105
6677.2,0.02061035
6677.3,0.01755859
6677.4,0.01389648
6677.5,0.01298096
6677.6,0.01298096
6677.7,0.02152588
6677.8,0.02183105
6677.9,0.01938965
6678,0.01450684
6678.1,0.01206543
6678.2,0.01237061
6678.3,0.01328613
6678.4,0.01511719
6678.5,0.01603271
6678.6,0.02030518
6678.7,0.02061035
6678.8,0.01420166
6678.9,0.01511719
6679,0.01938965
6679.1,0.01664307
6679.2,0.01542236
6679.3,0.02183105
6679.4,0.01755859
6679.5,0.01359131
6679.6,0.01511719
6679.7,0.02183105
6679.8,0.0187793
6679.9,0.01481201
6680,0.01450684
6680.1,0.01572754
6680.2,0.01847412
6680.3,0.02061035
6680.4,0.0212207
6680.5,0.01908447
6680.6,0.01359131
6680.7,0.01237061
6680.8,0.01450684
6680.9,0.01389648
6681,0.01298096
6681.1,0.01542236
6681.2,0.01511719
6681.3,0.01603271
6681.4,0.02061035
6681.5,0.02152588
6681.6,0.02335693
6681.7,0.02183105
6681.8,0.02274658
6681.9,0.02091553
6682,0.02
6682.1,0.02
6682.2,0.02
6682.3,0.01694824
6682.4,0.01694824
6682.5,0.01603271
6682.6,0.01572754
6682.7,0.01420166
6682.8,0.01542236
6682.9,0.01481201
6683,0.01542236
6683.1,0.01603271
6683.2,0.01572754
6683.3,0.01603271
6683.4,0.01450684
6683.5,0.01633789
6683.6,0.01755859
6683.7,0.01969482
6683.8,0.01969482
6683.9,0.02152588
6684,0.0212207
6684.1,0.02061035
6684.2,0.02213623
6684.3,0.02030518
6684.4,0.01908447
6684.5,0.01725342
6684.6,0.01481201
6684.7,0.01389648
6684.8,0.01237061
6684.9,0.01359131
6685,0.01633789
6685.1,0.0187793
6685.2,0.02091553
6685.3,0.02061035
6685.4,0.01908447
6685.5,0.01237061
6685.6,0.01328613
6685.7,0.01298096
6685.8,0.01633789
6685.9,0.02030518
6686,0.0212207
6686.1,0.01694824
6686.2,0.01298096
6686.3,0.01267578
6686.4,0.01267578
6686.5,0.01755859
6686.6,0.01816895
6686.7,0.01572754
6686.8,0.01603271
6686.9,0.01206543
6687,0.01420166
6687.1,0.0187793
6687.2,0.01938965
6687.3,0.01542236
6687.4,0.01816895
6687.5,0.01786377
6687.6,0.01298096
6687.7,0.01694824
6687.8,0.0212207
6687.9,0.01511719
6688,0.01450684
6688.1,0.01542236
6688.2,0.02274658
6688.3,0.0212207
6688.4,0.01603271
6688.5,0.01267578
6688.6,0.01389648
6688.7,0.01633789
6688.8,0.01694824
6688.9,0.02061035
6689,0.02335693
6689.1,0.02091553
6689.2,0.01938965
6689.3,0.01664307
6689.4,0.01359131
6689.5,0.01145508
6689.6,0.01359131
6689.7,0.01328613
6689.8,0.01298096
6689.9,0.01511719
6690,0.01633789
6690.1,0.01694824
6690.2,0.01633789
6690.3,0.01908447
6690.4,0.01938965
6690.5,0.0212207
6690.6,0.02061035
6690.7,0.02183105
6690.8,0.02183105
6690.9,0.02061035
6691,0.02183105
6691.1,0.02183105
6691.2,0.02366211
6691.3,0.0212207
6691.4,0.02091553
6691.5,0.02274658
6691.6,0.02152588
6691.7,0.0212207
6691.8,0.02274658
6691.9,0.02152588
6692,0.02030518
6692.1,0.01969482
6692.2,0.01908447
6692.3,0.01755859
6692.4,0.01633789
6692.5,0.01481201
6692.6,0.01298096
6692.7,0.01328613
6692.8,0.01298096
6692.9,0.01298096
6693,0.01664307
6693.1,0.01969482
6693.2,0.02091553
6693.3,0.02183105
6693.4,0.02091553
6693.5,0.01633789
6693.6,0.01481201
6693.7,0.01267578
6693.8,0.01420166
6693.9,0.01572754
6694,0.0212207
6694.1,0.02213623
6694.2,0.01908447
6694.3,0.01420166
6694.4,0.01359131
6694.5,0.01542236
6694.6,0.01816895
6694.7,0.02213623
6694.8,0.02152588
6694.9,0.02
6695,0.02061035
6695.1,0.02183105
6695.2,0.02213623
6695.3,0.01542236
6695.4,0.01206543
6695.5,0.01725342
6695.6,0.01908447
6695.7,0.01633789
6695.8,0.01725342
6695.9,0.02061035
6696,0.01206543
6696.1,0.01725342
6696.2,0.02091553
6696.3,0.01481201
6696.4,0.01389648
6696.5,0.01542236
6696.6,0.0187793
6696.7,0.02244141
6696.8,0.02091553
6696.9,0.01481201
6697,0.01206543
6697.1,0.01328613
6697.2,0.01664307
6697.3,0.01938965
6697.4,0.02
6697.5,0.0212207
6697.6,0.02
6697.7,0.01786377
6697.8,0.01786377
6697.9,0.01725342
6698,0.01420166
6698.1,0.01420166
6698.2,0.01359131
6698.3,0.01389648
6698.4,0.01176025
6698.5,0.01420166
6698.6,0.01542236
6698.7,0.01664307
6698.8,0.01542236
6698.9,0.01755859
6699,0.01664307
6699.1,0.01633789
6699.2,0.01694824
6699.3,0.01908447
6699.4,0.02
6699.5,0.01969482
6699.6,0.01755859
6699.7,0.01969482
6699.8,0.01816895
6699.9,0.01816895
6700,0.0187793
6700.1,0.01969482
6700.2,0.01725342
6700.3,0.01847412
6700.4,0.01694824
6700.5,0.01664307
6700.6,0.01389648
6700.7,0.01359131
6700.8,0.01359131
6700.9,0.01328613
6701,0.01267578
6701.1,0.01359131
6701.2,0.01511719
6701.3,0.01755859
6701.4,0.02030518
6701.5,0.02305176
6701.6,0.02183105
6701.7,0.01664307
6701.8,0.01633789
6701.9,0.01267578
6702,0.01298096
6702.1,0.01145508
6702.2,0.01694824
6702.3,0.02152588
6702.4,0.02
6702.5,0.01755859
6702.6,0.01511719
6702.7,0.01298096
6702.8,0.01298096
6702.9,0.02030518
6703,0.02396729
6703.1,0.02030518
6703.2,0.01725342
6703.3,0.01725342
6703.4,0.01786377
6703.5,0.02061035
6703.6,0.02061035
6703.7,0.01633789
6703.8,0.01389648
6703.9,0.01786377
6704,0.02030518
6704.1,0.01237061
6704.2,0.01847412
6704.3,0.02030518
6704.4,0.01481201
6704.5,0.01572754
6704.6,0.02152588
6704.7,0.01938965
6704.8,0.01359131
6704.9,0.01359131
6705,0.01694824
6705.1,0.0212207
6705.2,0.02030518
6705.3,0.02061035
6705.4,0.01572754
6705.5,0.01237061
6705.6,0.01176025
6705.7,0.01603271
6705.8,0.01755859
6705.9,0.01847412
6706,0.0212207
6706.1,0.02366211
6706.2,0.02061035
6706.3,0.02061035
6706.4,0.01908447
6706.5,0.01969482
6706.6,0.01572754
6706.7,0.01572754
6706.8,0.01389648
6706.9,0.01389648
6707,0.01145508
6707.1,0.01267578
6707.2,0.01298096
6707.3,0.01298096
6707.4,0.01298096
6707.5,0.01267578
6707.6,0.01328613
6707.7,0.01328613
6707.8,0.01359131
6707.9,0.01298096
6708,0.01572754
6708.1,0.01206543
6708.2,0.01267578
6708.3,0.01359131
6708.4,0.01267578
6708.5,0.01359131
6708.6,0.01298096
6708.7,0.01420166
6708.8,0.01328613
6708.9,0.01237061
6709,0.01267578
6709.1,0.01542236
6709.2,0.01633789
6709.3,0.02030518
6709.4,0.02183105
6709.5,0.0212207
6709.6,0.02152588
6709.7,0.02030518
6709.8,0.01786377
6709.9,0.01664307
6710,0.01450684
6710.1,0.01298096
6710.2,0.01267578
6710.3,0.01664307
6710.4,0.02
6710.5,0.02152588
6710.6,0.02
6710.7,0.01816895
6710.8,0.01206543
6710.9,0.01267578
6711,0.01633789
6711.1,0.02061035
6711.2,0.0212207
6711.3,0.01755859
6711.4,0.01542236
6711.5,0.01328613
6711.6,0.01328613
6711.7,0.01389648
6711.8,0.01572754
6711.9,0.01938965
6712,0.01969482
6712.1,0.01420166
6712.2,0.01359131
6712.3,0.02213623
6712.4,0.01664307
6712.5,0.01572754
6712.6,0.02152588
6712.7,0.01694824
6712.8,0.01389648
6712.9,0.01633789
6713,0.02152588
6713.1,0.01816895
6713.2,0.01511719
6713.3,0.01328613
6713.4,0.01694824
6713.5,0.01969482
6713.6,0.02152588
6713.7,0.0212207
6713.8,0.01633789
6713.9,0.01359131
6714,0.01267578
6714.1,0.01328613
6714.2,0.01420166
6714.3,0.01664307
6714.4,0.01694824
6714.5,0.01908447
6714.6,0.02183105
6714.7,0.02244141
6714.8,0.0212207
6714.9,0.01786377
6715,0.02
6715.1,0.0187793
6715.2,0.01542236
6715.3,0.01542236
6715.4,0.01572754
6715.5,0.01359131
6715.6,0.01420166
6715.7,0.01359131
6715.8,0.01267578
6715.9,0.01298096
6716,0.01328613
6716.1,0.01328613
6716.2,0.01328613
6716.3,0.01298096
6716.4,0.01481201
6716.5,0.01206543
6716.6,0.01298096
6716.7,0.01328613
6716.8,0.01420166
6716.9,0.01237061
6717,0.01206543
6717.1,0.01176025
6717.2,0.01206543
6717.3,0.01450684
6717.4,0.01694824
6717.5,0.02
6717.6,0.02091553
6717.7,0.02274658
6717.8,0.02091553
6717.9,0.0212207
6718,0.01755859
6718.1,0.01755859
6718.2,0.01694824
6718.3,0.01359131
6718.4,0.01267578
6718.5,0.01359131
6718.6,0.01572754
6718.7,0.02061035
6718.8,0.01969482
6718.9,0.01908447
6719,0.01542236
6719.1,0.01389648
6719.2,0.01298096
6719.3,0.01572754
6719.4,0.02
6719.5,0.02091553
6719.6,0.0187793
6719.7,0.01481201
6719.8,0.01267578
6719.9,0.01328613
6720,0.01267578
6720.1,0.01267578
6720.2,0.01450684
6720.3,0.01908447
6720.4,0.02335693
6720.5,0.01542236
6720.6,0.01450684
6720.7,0.02
6720.8,0.01694824
6720.9,0.01450684
6721,0.02183105
6721.1,0.0187793
6721.2,0.01359131
6721.3,0.01511719
6721.4,0.01908447
6721.5,0.02152588
6721.6,0.01664307
6721.7,0.01359131
6721.8,0.01450684
6721.9,0.01664307
6722,0.01664307
6722.1,0.02
6722.2,0.0212207
6722.3,0.02091553
6722.4,0.02
6722.5,0.01786377
6722.6,0.01633789
6722.7,0.01298096
6722.8,0.01389648
6722.9,0.0111499
6723,0.01267578
6723.1,0.01572754
6723.2,0.01786377
6723.3,0.01725342
6723.4,0.01938965
6723.5,0.0187793
6723.6,0.01969482
6723.7,0.02030518
6723.8,0.02061035
6723.9,0.02213623
6724,0.02244141
6724.1,0.02274658
6724.2,0.02152588
6724.3,0.02152588
6724.4,0.02274658
6724.5,0.0212207
6724.6,0.02274658
6724.7,0.02244141
6724.8,0.02152588
6724.9,0.02274658
6725,0.02091553
6725.1,0.0212207
6725.2,0.02061035
6725.3,0.01847412
6725.4,0.01847412
6725.5,0.01908447
6725.6,0.01603271
6725.7,0.01450684
6725.8,0.01359131
6725.9,0.01237061
6726,0.01542236
6726.1,0.01420166
6726.2,0.01511719
6726.3,0.01725342
6726.4,0.0212207
6726.5,0.02213623
6726.6,0.02183105
6726.7,0.01938965
6726.8,0.01603271
6726.9,0.01420166
6727,0.01237061
6727.1,0.01450684
6727.2,0.01938965
6727.3,0.02274658
6727.4,0.02
6727.5,0.01786377
6727.6,0.01450684
6727.7,0.01267578
6727.8,0.01603271
6727.9,0.02183105
6728,0.02091553
6728.1,0.01694824
6728.2,0.01572754
6728.3,0.01664307
6728.4,0.01359131
6728.5,0.01816895
6728.6,0.02152588
6728.7,0.01816895
6728.8,0.01359131
6728.9,0.01908447
6729,0.01969482
6729.1,0.01298096
6729.2,0.01847412
6729.3,0.0212207
6729.4,0.01359131
6729.5,0.01481201
6729.6,0.02091553
6729.7,0.02030518
6729.8,0.01481201
6729.9,0.01328613
6730,0.01725342
6730.1,0.01847412
6730.2,0.02183105
6730.3,0.02030518
6730.4,0.01542236
6730.5,0.01328613
6730.6,0.01206543
6730.7,0.01267578
6730.8,0.01572754
6730.9,0.01816895
6731,0.01847412
6731.1,0.02091553
6731.2,0.0212207
6731.3,0.02061035
6731.4,0.02152588
6731.5,0.02061035
6731.6,0.01908447
6731.7,0.01511719
6731.8,0.01389648
6731.9,0.01450684
6732,0.01206543
6732.1,0.01359131
6732.2,0.01481201
6732.3,0.01420166
6732.4,0.01206543
6732.5,0.01359131
6732.6,0.01420166
6732.7,0.01359131
6732.8,0.01237061
6732.9,0.01542236
6733,0.01542236
6733.1,0.01389648
6733.2,0.01511719
6733.3,0.01389648
6733.4,0.01328613
6733.5,0.01206543
6733.6,0.01298096
6733.7,0.01572754
6733.8,0.01206543
6733.9,0.01420166
6734,0.01450684
6734.1,0.01206543
6734.2,0.01389648
6734.3,0.01694824
6734.4,0.01938965
6734.5,0.02244141
6734.6,0.02274658
6734.7,0.02091553
6734.8,0.02
6734.9,0.01481201
6735,0.01359131
6735.1,0.01176025
6735.2,0.01267578
6735.3,0.01298096
6735.4,0.01938965
6735.5,0.02213623
6735.6,0.01938965
6735.7,0.01664307
6735.8,0.01389648
6735.9,0.01145508
6736,0.01572754
6736.1,0.02030518
6736.2,0.02061035
6736.3,0.0187793
6736.4,0.01511719
6736.5,0.01481201
6736.6,0.01298096
6736.7,0.01328613
6736.8,0.01450684
6736.9,0.01786377
6737,0.02091553
6737.1,0.01847412
6737.2,0.01389648
6737.3,0.01938965
6737.4,0.02183105
6737.5,0.01176025
6737.6,0.01786377
6737.7,0.01816895
6737.8,0.01450684
6737.9,0.01481201
6738,0.02091553
6738.1,0.02
6738.2,0.01633789
6738.3,0.01237061
6738.4,0.01359131
6738.5,0.01603271
6738.6,0.02091553
6738.7,0.02061035
6738.8,0.02091553
6738.9,0.01664307
6739,0.01572754
6739.1,0.01328613
6739.2,0.01267578
6739.3,0.01603271
6739.4,0.01786377
6739.5,0.01664307
6739.6,0.01908447
6739.7,0.02061035
6739.8,0.02152588
6739.9,0.02152588
6740,0.02274658
6740.1,0.02213623
6740.2,0.02061035
6740.3,0.01816895
6740.4,0.01938965
6740.5,0.01694824
6740.6,0.01389648
6740.7,0.01481201
6740.8,0.01664307
6740.9,0.01450684
6741,0.01420166
6741.1,0.01420166
6741.2,0.01298096
6741.3,0.01298096
6741.4,0.01267578
6741.5,0.01633789
6741.6,0.01481201
6741.7,0.01542236
6741.8,0.01450684
6741.9,0.01755859
6742,0.01694824
6742.1,0.0187793
6742.2,0.02183105
6742.3,0.02213623
6742.4,0.02091553
6742.5,0.02183105
6742.6,0.02061035
6742.7,0.01969482
6742.8,0.01816895
6742.9,0.01694824
6743,0.01755859
6743.1,0.01359131
6743.2,0.01267578
6743.3,0.01359131
6743.4,0.01359131
6743.5,0.01938965
6743.6,0.02213623
6743.7,0.02183105
6743.8,0.01969482
6743.9,0.01572754
6744,0.01176025
6744.1,0.01359131
6744.2,0.01572754
6744.3,0.0212207
6744.4,0.02274658
6744.5,0.01786377
6744.6,0.01359131
6744.7,0.01237061
6744.8,0.01481201
6744.9,0.01389648
6745,0.01572754
6745.1,0.01389648
6745.2,0.01389648
6745.3,0.01633789
6745.4,0.0212207
6745.5,0.01511719
6745.6,0.01267578
6745.7,0.01908447
6745.8,0.01755859
6745.9,0.01633789
6746,0.01725342
6746.1,0.02
6746.2,0.01450684
6746.3,0.01389648
6746.4,0.02
6746.5,0.02061035
6746.6,0.01816895
6746.7,0.01267578
6746.8,0.01389648
6746.9,0.01603271
6747,0.01755859
6747.1,0.0212207
6747.2,0.02152588
6747.3,0.02030518
6747.4,0.01511719
6747.5,0.01420166
6747.6,0.01206543
6747.7,0.01176025
6747.8,0.01267578
6747.9,0.01450684
6748,0.01664307
6748.1,0.01450684
6748.2,0.01786377
6748.3,0.01725342
6748.4,0.01816895
6748.5,0.02
6748.6,0.02366211
6748.7,0.02183105
6748.8,0.0212207
6748.9,0.02213623
6749,0.02061035
6749.1,0.02152588
6749.2,0.02183105
6749.3,0.02244141
6749.4,0.01908447
6749.5,0.01969482
6749.6,0.01938965
6749.7,0.02244141
6749.8,0.01938965
6749.9,0.02091553
6750,0.01969482
6750.1,0.0212207
6750.2,0.01908447
6750.3,0.02183105
6750.4,0.01969482
6750.5,0.02335693
6750.6,0.02152588
6750.7,0.02152588
6750.8,0.01847412
6750.9,0.01847412
6751,0.01511719
6751.1,0.01603271
6751.2,0.01420166
6751.3,0.01267578
6751.4,0.01176025
6751.5,0.01450684
6751.6,0.01664307
6751.7,0.02091553
6751.8,0.02152588
6751.9,0.01938965
6752,0.01755859
6752.1,0.01389648
6752.2,0.0111499
6752.3,0.01237061
6752.4,0.01694824
6752.5,0.02152588
6752.6,0.02091553
6752.7,0.0187793
6752.8,0.0111499
6752.9,0.01359131
6753,0.01481201
6753.1,0.0212207
6753.2,0.02183105
6753.3,0.02061035
6753.4,0.02152588
6753.5,0.01786377
6753.6,0.01420166
6753.7,0.01420166
6753.8,0.01816895
6753.9,0.02213623
6754,0.01389648
6754.1,0.01511719
6754.2,0.0187793
6754.3,0.01572754
6754.4,0.01542236
6754.5,0.02030518
6754.6,0.01938965
6754.7,0.01206543
6754.8,0.01328613
6754.9,0.01664307
6755,0.02213623
6755.1,0.02
6755.2,0.01603271
6755.3,0.01481201
6755.4,0.01389648
6755.5,0.01328613
6755.6,0.01420166
6755.7,0.02
6755.8,0.02061035
6755.9,0.02152588
6756,0.02244141
6756.1,0.02152588
6756.2,0.0187793
6756.3,0.01481201
6756.4,0.01420166
6756.5,0.01420166
6756.6,0.01359131
6756.7,0.01176025
6756.8,0.01328613
6756.9,0.01359131
6757,0.01206543
6757.1,0.01450684
6757.2,0.01450684
6757.3,0.01511719
6757.4,0.01572754
6757.5,0.01389648
6757.6,0.01664307
6757.7,0.01633789
6757.8,0.01481201
6757.9,0.01664307
6758,0.01725342
6758.1,0.01511719
6758.2,0.01603271
6758.3,0.01542236
6758.4,0.01450684
6758.5,0.01511719
6758.6,0.01359131
6758.7,0.01542236
6758.8,0.01359131
6758.9,0.01298096
6759,0.01298096
6759.1,0.01450684
6759.2,0.01420166
6759.3,0.01633789
6759.4,0.01938965
6759.5,0.02091553
6759.6,0.0212207
6759.7,0.02213623
6759.8,0.01786377
6759.9,0.0187793
6760,0.01481201
6760.1,0.01328613
6760.2,0.01359131
6760.3,0.01481201
6760.4,0.01816895
6760.5,0.02183105
6760.6,0.02152588
6760.7,0.01603271
6760.8,0.01542236
6760.9,0.01328613
6761,0.01481201
6761.1,0.01816895
6761.2,0.02213623
6761.3,0.01725342
6761.4,0.01450684
6761.5,0.01298096
6761.6,0.01328613
6761.7,0.01359131
6761.8,0.01450684
6761.9,0.01938965
6762,0.02061035
6762.1,0.01450684
6762.2,0.01450684
6762.3,0.02091553
6762.4,0.01389648
6762.5,0.01572754
6762.6,0.0212207
6762.7,0.01542236
6762.8,0.01389648
6762.9,0.01908447
6763,0.0212207
6763.1,0.01511719
6763.2,0.01328613
6763.3,0.01572754
6763.4,0.01694824
6763.5,0.02213623
6763.6,0.02061035
6763.7,0.01725342
6763.8,0.01298096
6763.9,0.01206543
6764,0.01298096
6764.1,0.01420166
6764.2,0.01633789
6764.3,0.01816895
6764.4,0.02213623
6764.5,0.02091553
6764.6,0.02091553
6764.7,0.02030518
6764.8,0.01938965
6764.9,0.01603271
6765,0.01511719
6765.1,0.01633789
6765.2,0.01359131
6765.3,0.01328613
6765.4,0.01389648
6765.5,0.01420166
6765.6,0.01237061
6765.7,0.01237061
6765.8,0.01389648
6765.9,0.01603271
6766,0.01481201
6766.1,0.01389648
6766.2,0.01481201
6766.3,0.01450684
6766.4,0.01389648
6766.5,0.01572754
6766.6,0.01511719
6766.7,0.01420166
6766.8,0.01298096
6766.9,0.01389648
6767,0.01389648
6767.1,0.01206543
6767.2,0.01267578
6767.3,0.01542236
6767.4,0.01237061
6767.5,0.01328613
6767.6,0.01389648
6767.7,0.01603271
6767.8,0.01725342
6767.9,0.02061035
6768,0.02244141
6768.1,0.02274658
6768.2,0.01847412
6768.3,0.01816895
6768.4,0.01298096
6768.5,0.01298096
6768.6,0.01176025
6768.7,0.01450684
6768.8,0.01633789
6768.9,0.02061035
6769,0.02152588
6769.1,0.01755859
6769.2,0.01389648
6769.3,0.01389648
6769.4,0.01328613
6769.5,0.0187793
6769.6,0.02244141
6769.7,0.0212207
6769.8,0.01816895
6769.9,0.01664307
6770,0.01633789
6770.1,0.01755859
6770.2,0.02
6770.3,0.02183105
6770.4,0.01450684
6770.5,0.01267578
6770.6,0.01694824
6770.7,0.0187793
6770.8,0.01572754
6770.9,0.02030518
6771,0.01908447
6771.1,0.01176025
6771.2,0.01572754
6771.3,0.02152588
6771.4,0.01694824
6771.5,0.01511719
6771.6,0.01481201
6771.7,0.01633789
6771.8,0.02183105
6771.9,0.02030518
6772,0.01786377
6772.1,0.01389648
6772.2,0.01389648
6772.3,0.01542236
6772.4,0.01603271
6772.5,0.01603271
6772.6,0.0187793
6772.7,0.01938965
6772.8,0.02152588
6772.9,0.02152588
6773,0.02152588
6773.1,0.01847412
6773.2,0.01694824
6773.3,0.01542236
6773.4,0.01450684
6773.5,0.01206543
6773.6,0.01511719
6773.7,0.01328613
6773.8,0.01206543
6773.9,0.01237061
6774,0.01420166
6774.1,0.01206543
6774.2,0.01237061
6774.3,0.01450684
6774.4,0.01542236
6774.5,0.01328613
6774.6,0.01298096
6774.7,0.01359131
6774.8,0.01359131
6774.9,0.01298096
6775,0.01511719
6775.1,0.01389648
6775.2,0.01511719
6775.3,0.01023438
6775.4,0.01359131
6775.5,0.01298096
6775.6,0.01450684
6775.7,0.01328613
6775.8,0.01542236
6775.9,0.01481201
6776,0.01725342
6776.1,0.02091553
6776.2,0.0212207
6776.3,0.02213623
6776.4,0.0212207
6776.5,0.02
6776.6,0.01664307
6776.7,0.01267578
6776.8,0.01237061
6776.9,0.01267578
6777,0.01603271
6777.1,0.02
6777.2,0.02427246
6777.3,0.01969482
6777.4,0.01664307
6777.5,0.01389648
6777.6,0.01176025
6777.7,0.01420166
6777.8,0.02
6777.9,0.02213623
6778,0.02
6778.1,0.01603271
6778.2,0.01359131
6778.3,0.01328613
6778.4,0.01633789
6778.5,0.01786377
6778.6,0.02152588
6778.7,0.0187793
6778.8,0.01206543
6778.9,0.01511719
6779,0.02152588
6779.1,0.01420166
6779.2,0.01542236
6779.3,0.02244141
6779.4,0.01572754
6779.5,0.01359131
6779.6,0.01847412
6779.7,0.0212207
6779.8,0.01511719
6779.9,0.01267578
6780,0.01511719
6780.1,0.01908447
6780.2,0.02152588
6780.3,0.02152588
6780.4,0.01603271
6780.5,0.01328613
6780.6,0.01328613
6780.7,0.01267578
6780.8,0.01481201
6780.9,0.01603271
6781,0.01633789
6781.1,0.01908447
6781.2,0.02183105
6781.3,0.02183105
6781.4,0.02213623
6781.5,0.01908447
6781.6,0.02
6781.7,0.01633789
6781.8,0.01328613
6781.9,0.01420166
6782,0.01389648
6782.1,0.01176025
6782.2,0.01572754
6782.3,0.01389648
6782.4,0.01206543
6782.5,0.01389648
6782.6,0.01420166
6782.7,0.01389648
6782.8,0.01389648
6782.9,0.01389648
6783,0.01511719
6783.1,0.01450684
6783.2,0.01420166
6783.3,0.01298096
6783.4,0.01450684
6783.5,0.01206543
6783.6,0.01450684
6783.7,0.01511719
6783.8,0.01328613
6783.9,0.01359131
6784,0.01298096
6784.1,0.01267578
6784.2,0.01481201
6784.3,0.01542236
6784.4,0.02091553
6784.5,0.0212207
6784.6,0.02152588
6784.7,0.0212207
6784.8,0.02
6784.9,0.01542236
6785,0.01603271
6785.1,0.01328613
6785.2,0.0111499
6785.3,0.01298096
6785.4,0.01725342
6785.5,0.02061035
6785.6,0.02030518
6785.7,0.0187793
6785.8,0.01328613
6785.9,0.01450684
6786,0.01328613
6786.1,0.01572754
6786.2,0.02
6786.3,0.02152588
6786.4,0.01664307
6786.5,0.01664307
6786.6,0.01481201
6786.7,0.01389648
6786.8,0.01481201
6786.9,0.01633789
6787,0.01969482
6787.1,0.01816895
6787.2,0.01267578
6787.3,0.02030518
6787.4,0.01969482
6787.5,0.01267578
6787.6,0.01542236
6787.7,0.01969482
6787.8,0.01359131
6787.9,0.01603271
6788,0.02183105
6788.1,0.01938965
6788.2,0.01481201
6788.3,0.01206543
6788.4,0.01542236
6788.5,0.01694824
6788.6,0.02152588
6788.7,0.02152588
6788.8,0.01847412
6788.9,0.01359131
6789,0.01389648
6789.1,0.01420166
6789.2,0.01511719
6789.3,0.01572754
6789.4,0.01816895
6789.5,0.0187793
6789.6,0.0212207
6789.7,0.02152588
6789.8,0.02213623
6789.9,0.02
6790,0.02030518
6790.1,0.01908447
6790.2,0.01633789
6790.3,0.01389648
6790.4,0.01420166
6790.5,0.01633789
6790.6,0.01298096
6790.7,0.01420166
6790.8,0.01359131
6790.9,0.01298096
6791,0.0111499
6791.1,0.01298096
6791.2,0.01328613
6791.3,0.01328613
6791.4,0.01053955
6791.5,0.01145508
6791.6,0.01328613
6791.7,0.01176025
6791.8,0.01298096
6791.9,0.01542236
6792,0.01420166
6792.1,0.01481201
6792.2,0.01542236
6792.3,0.01633789
6792.4,0.01786377
6792.5,0.0212207
6792.6,0.0212207
6792.7,0.02274658
6792.8,0.02183105
6792.9,0.02091553
6793,0.01755859
6793.1,0.01572754
6793.2,0.01450684
6793.3,0.01359131
6793.4,0.01206543
6793.5,0.01450684
6793.6,0.01908447
6793.7,0.02152588
6793.8,0.02091553
6793.9,0.01938965
6794,0.01572754
6794.1,0.01176025
6794.2,0.01359131
6794.3,0.01603271
6794.4,0.02183105
6794.5,0.02274658
6794.6,0.01786377
6794.7,0.01420166
6794.8,0.01176025
6794.9,0.01237061
6795,0.01267578
6795.1,0.01298096
6795.2,0.01603271
6795.3,0.01847412
6795.4,0.02152588
6795.5,0.01420166
6795.6,0.01450684
6795.7,0.01938965
6795.8,0.01603271
6795.9,0.01481201
6796,0.02183105
6796.1,0.01694824
6796.2,0.01481201
6796.3,0.01542236
6796.4,0.02152588
6796.5,0.01847412
6796.6,0.01542236
6796.7,0.01298096
6796.8,0.01633789
6796.9,0.02
6797,0.02061035
6797.1,0.01847412
6797.2,0.01969482
6797.3,0.01572754
6797.4,0.01328613
6797.5,0.01298096
6797.6,0.01298096
6797.7,0.01481201
6797.8,0.01572754
6797.9,0.0187793
6798,0.01969482
6798.1,0.02152588
6798.2,0.0212207
6798.3,0.02244141
6798.4,0.02030518
6798.5,0.0187793
6798.6,0.02
6798.7,0.02061035
6798.8,0.01755859
6798.9,0.01694824
6799,0.01359131
6799.1,0.01511719
6799.2,0.01359131
6799.3,0.01389648
6799.4,0.01450684
6799.5,0.01389648
6799.6,0.01389648
6799.7,0.01420166
6799.8,0.01298096
6799.9,0.01328613
6800,0.01450684
6800.1,0.01420166
6800.2,0.01450684
6800.3,0.01450684
6800.4,0.01694824
6800.5,0.01572754
6800.6,0.01816895
6800.7,0.01938965
6800.8,0.02091553
6800.9,0.02396729
6801,0.02091553
6801.1,0.02183105
6801.2,0.01969482
6801.3,0.01572754
6801.4,0.01389648
6801.5,0.01511719
6801.6,0.01298096
6801.7,0.01298096
6801.8,0.01420166
6801.9,0.0187793
6802,0.02091553
6802.1,0.02
6802.2,0.01664307
6802.3,0.01572754
6802.4,0.01206543
6802.5,0.01267578
6802.6,0.01694824
6802.7,0.02091553
6802.8,0.02152588
6802.9,0.01603271
6803,0.01359131
6803.1,0.01267578
6803.2,0.01359131
6803.3,0.01359131
6803.4,0.01359131
6803.5,0.01298096
6803.6,0.01267578
6803.7,0.0187793
6803.8,0.02091553
6803.9,0.01420166
6804,0.01572754
6804.1,0.02091553
6804.2,0.01237061
6804.3,0.01481201
6804.4,0.02183105
6804.5,0.01633789
6804.6,0.01145508
6804.7,0.01633789
6804.8,0.02061035
6804.9,0.01938965
6805,0.01420166
6805.1,0.01481201
6805.2,0.01542236
6805.3,0.01603271
6805.4,0.02183105
6805.5,0.0212207
6805.6,0.0187793
6805.7,0.01694824
6805.8,0.01450684
6805.9,0.01359131
6806,0.01267578
6806.1,0.01450684
6806.2,0.01511719
6806.3,0.01664307
6806.4,0.01847412
6806.5,0.01908447
6806.6,0.02152588
6806.7,0.02091553
6806.8,0.02244141
6806.9,0.02061035
6807,0.02030518
6807.1,0.01969482
6807.2,0.0187793
6807.3,0.01969482
6807.4,0.01694824
6807.5,0.01450684
6807.6,0.01572754
6807.7,0.01511719
6807.8,0.01298096
6807.9,0.01633789
6808,0.01481201
6808.1,0.01389648
6808.2,0.01542236
6808.3,0.01389648
6808.4,0.01389648
6808.5,0.01633789
6808.6,0.01694824
6808.7,0.01969482
6808.8,0.01938965
6808.9,0.01969482
6809,0.02030518
6809.1,0.02244141
6809.2,0.02091553
6809.3,0.02213623
6809.4,0.02
6809.5,0.01908447
6809.6,0.01633789
6809.7,0.01420166
6809.8,0.01206543
6809.9,0.01481201
6810,0.01267578
6810.1,0.01481201
6810.2,0.02061035
6810.3,0.02061035
6810.4,0.02213623
6810.5,0.01816895
6810.6,0.01572754
6810.7,0.01145508
6810.8,0.01359131
6810.9,0.01542236
6811,0.02244141
6811.1,0.02213623
6811.2,0.01816895
6811.3,0.01298096
6811.4,0.01389648
6811.5,0.01511719
6811.6,0.01542236
6811.7,0.01389648
6811.8,0.01237061
6811.9,0.01359131
6812,0.01847412
6812.1,0.02061035
6812.2,0.01511719
6812.3,0.01694824
6812.4,0.02
6812.5,0.01481201
6812.6,0.01664307
6812.7,0.02030518
6812.8,0.01542236
6812.9,0.01420166
6813,0.01969482
6813.1,0.02183105
6813.2,0.01633789
6813.3,0.01328613
6813.4,0.01542236
6813.5,0.01664307
6813.6,0.02152588
6813.7,0.02152588
6813.8,0.01938965
6813.9,0.01511719
6814,0.01267578
6814.1,0.01053955
6814.2,0.01389648
6814.3,0.01450684
6814.4,0.01847412
6814.5,0.01816895
6814.6,0.0212207
6814.7,0.02274658
6814.8,0.0212207
6814.9,0.01938965
6815,0.01908447
6815.1,0.01786377
6815.2,0.01511719
6815.3,0.01481201
6815.4,0.01237061
6815.5,0.01267578
6815.6,0.01206543
6815.7,0.01328613
6815.8,0.01450684
6815.9,0.01359131
6816,0.01420166
6816.1,0.01206543
6816.2,0.01511719
6816.3,0.01328613
6816.4,0.01420166
6816.5,0.01542236
6816.6,0.01603271
6816.7,0.01420166
6816.8,0.01237061
6816.9,0.01328613
6817,0.01389648
6817.1,0.01328613
6817.2,0.01481201
6817.3,0.01481201
6817.4,0.01176025
6817.5,0.01084473
6817.6,0.01328613
6817.7,0.01298096
6817.8,0.01511719
6817.9,0.02
6818,0.02183105
6818.1,0.02213623
6818.2,0.02091553
6818.3,0.01816895
6818.4,0.01725342
6818.5,0.01572754
6818.6,0.01298096
6818.7,0.01176025
6818.8,0.01389648
6818.9,0.01542236
6819,0.02061035
6819.1,0.02091553
6819.2,0.01847412
6819.3,0.01633789
6819.4,0.01328613
6819.5,0.01298096
6819.6,0.01572754
6819.7,0.02091553
6819.8,0.02183105
6819.9,0.02183105
6820,0.01969482
6820.1,0.02061035
6820.2,0.02030518
6820.3,0.01725342
6820.4,0.01237061
6820.5,0.01603271
6820.6,0.02244141
6820.7,0.01633789
6820.8,0.01572754
6820.9,0.02061035
6821,0.01481201
6821.1,0.01328613
6821.2,0.01786377
6821.3,0.02152588
6821.4,0.01511719
6821.5,0.01481201
6821.6,0.01511719
6821.7,0.0212207
6821.8,0.02030518
6821.9,0.01664307
6822,0.01420166
6822.1,0.01450684
6822.2,0.01420166
6822.3,0.01694824
6822.4,0.01786377
6822.5,0.02091553
6822.6,0.02244141
6822.7,0.02213623
6822.8,0.02152588
6822.9,0.01908447
6823,0.01511719
6823.1,0.01542236
6823.2,0.01359131
6823.3,0.01359131
6823.4,0.01176025
6823.5,0.01389648
6823.6,0.01359131
6823.7,0.01389648
6823.8,0.01359131
6823.9,0.01389648
6824,0.01572754
6824.1,0.01664307
6824.2,0.01694824
6824.3,0.01786377
6824.4,0.01816895
6824.5,0.01694824
6824.6,0.01938965
6824.7,0.01725342
6824.8,0.0187793
6824.9,0.01816895
6825,0.01755859
6825.1,0.01816895
6825.2,0.01664307
6825.3,0.01664307
6825.4,0.01603271
6825.5,0.01633789
6825.6,0.01511719
6825.7,0.01420166
6825.8,0.01298096
6825.9,0.01298096
6826,0.01237061
6826.1,0.01328613
6826.2,0.01420166
6826.3,0.01908447
6826.4,0.02
6826.5,0.02213623
6826.6,0.02274658
6826.7,0.01816895
6826.8,0.01633789
6826.9,0.01420166
6827,0.01237061
6827.1,0.01267578
6827.2,0.01603271
6827.3,0.02
6827.4,0.02152588
6827.5,0.01908447
6827.6,0.01725342
6827.7,0.01389648
6827.8,0.01145508
6827.9,0.01664307
6828,0.02152588
6828.1,0.02366211
6828.2,0.02
6828.3,0.01969482
6828.4,0.01938965
6828.5,0.02061035
6828.6,0.01938965
6828.7,0.01389648
6828.8,0.01816895
6828.9,0.0212207
6829,0.01542236
6829.1,0.01328613
6829.2,0.02091553
6829.3,0.01786377
6829.4,0.01298096
6829.5,0.01969482
6829.6,0.02152588
6829.7,0.01359131
6829.8,0.01328613
6829.9,0.01725342
6830,0.02305176
6830.1,0.0187793
6830.2,0.01694824
6830.3,0.01328613
6830.4,0.01389648
6830.5,0.01481201
6830.6,0.01786377
6830.7,0.0187793
6830.8,0.02213623
6830.9,0.02091553
6831,0.02
6831.1,0.01725342
6831.2,0.01511719
6831.3,0.01481201
6831.4,0.01420166
6831.5,0.01328613
6831.6,0.01389648
6831.7,0.01481201
6831.8,0.01420166
6831.9,0.01542236
6832,0.01755859
6832.1,0.0187793
6832.2,0.01908447
6832.3,0.01694824
6832.4,0.02
6832.5,0.01938965
6832.6,0.02183105
6832.7,0.02091553
6832.8,0.02335693
6832.9,0.02152588
6833,0.02152588
6833.1,0.02274658
6833.2,0.02061035
6833.3,0.02152588
6833.4,0.02244141
6833.5,0.02152588
6833.6,0.02274658
6833.7,0.02061035
6833.8,0.02030518
6833.9,0.01786377
6834,0.01847412
6834.1,0.01633789
6834.2,0.01755859
6834.3,0.01481201
6834.4,0.01389648
6834.5,0.01450684
6834.6,0.01145508
6834.7,0.01237061
6834.8,0.01420166
6834.9,0.01816895
6835,0.0212207
6835.1,0.02274658
6835.2,0.02
6835.3,0.01664307
6835.4,0.01267578
6835.5,0.01267578
6835.6,0.01267578
6835.7,0.01298096
6835.8,0.02030518
6835.9,0.0212207
6836,0.01908447
6836.1,0.01481201
6836.2,0.01359131
6836.3,0.01176025
6836.4,0.01542236
6836.5,0.01969482
6836.6,0.02030518
6836.7,0.02
6836.8,0.0187793
6836.9,0.01481201
6837,0.01267578
6837.1,0.01694824
6837.2,0.02091553
6837.3,0.01389648
6837.4,0.01694824
6837.5,0.02183105
6837.6,0.01328613
6837.7,0.01420166
6837.8,0.02274658
6837.9,0.01847412
6838,0.01359131
6838.1,0.01511719
6838.2,0.01938965
6838.3,0.02091553
6838.4,0.01816895
6838.5,0.01359131
6838.6,0.01298096
6838.7,0.01572754
6838.8,0.01938965
6838.9,0.02244141
6839,0.02030518
6839.1,0.02
6839.2,0.01908447
6839.3,0.01511719
6839.4,0.01298096
6839.5,0.01389648
6839.6,0.01359131
6839.7,0.01359131
6839.8,0.01511719
6839.9,0.01694824
6840,0.01542236
6840.1,0.01847412
6840.2,0.02
6840.3,0.02030518
6840.4,0.02030518
6840.5,0.01969482
6840.6,0.02274658
6840.7,0.02274658
6840.8,0.0212207
6840.9,0.02030518
6841,0.0212207
6841.1,0.02061035
6841.2,0.02
6841.3,0.02030518
6841.4,0.02
6841.5,0.02
6841.6,0.02183105
6841.7,0.02
6841.8,0.0212207
6841.9,0.02061035
6842,0.02030518
6842.1,0.02244141
6842.2,0.02305176
6842.3,0.02091553
6842.4,0.02213623
6842.5,0.01847412
6842.6,0.01847412
6842.7,0.01755859
6842.8,0.01572754
6842.9,0.01420166
6843,0.01481201
6843.1,0.01298096
6843.2,0.01328613
6843.3,0.01572754
6843.4,0.01969482
6843.5,0.02244141
6843.6,0.02366211
6843.7,0.01908447
6843.8,0.01511719
6843.9,0.01298096
6844,0.01298096
6844.1,0.01359131
6844.2,0.02
6844.3,0.02305176
6844.4,0.02030518
6844.5,0.01725342
6844.6,0.0111499
6844.7,0.01359131
6844.8,0.01542236
6844.9,0.02
6845,0.01786377
6845.1,0.01664307
6845.2,0.01450684
6845.3,0.01298096
6845.4,0.0187793
6845.5,0.01908447
6845.6,0.01511719
6845.7,0.01755859
6845.8,0.02061035
6845.9,0.01542236
6846,0.01572754
6846.1,0.02030518
6846.2,0.01633789
6846.3,0.01481201
6846.4,0.01542236
6846.5,0.02213623
6846.6,0.01938965
6846.7,0.01694824
6846.8,0.01206543
6846.9,0.01389648
6847,0.01572754
6847.1,0.02030518
6847.2,0.02152588
6847.3,0.0212207
6847.4,0.01969482
6847.5,0.01603271
6847.6,0.01328613
6847.7,0.01389648
6847.8,0.01206543
6847.9,0.01298096
6848,0.01359131
6848.1,0.01572754
6848.2,0.01511719
6848.3,0.01816895
6848.4,0.01908447
6848.5,0.02030518
6848.6,0.02152588
6848.7,0.02213623
6848.8,0.02274658
6848.9,0.02061035
6849,0.02152588
6849.1,0.02183105
6849.2,0.02183105
6849.3,0.0212207
6849.4,0.02091553
6849.5,0.02305176
6849.6,0.01847412
6849.7,0.0212207
6849.8,0.02030518
6849.9,0.0212207
6850,0.02213623
6850.1,0.02183105
6850.2,0.02183105
6850.3,0.02
6850.4,0.0212207
6850.5,0.02152588
6850.6,0.02305176
6850.7,0.02274658
6850.8,0.02091553
6850.9,0.01694824
6851,0.01511719
6851.1,0.01389648
6851.2,0.01267578
6851.3,0.01237061
6851.4,0.01542236
6851.5,0.01542236
6851.6,0.01725342
6851.7,0.01969482
6851.8,0.02091553
6851.9,0.01938965
6852,0.0187793
6852.1,0.01420166
6852.2,0.01176025
6852.3,0.01359131
6852.4,0.01511719
6852.5,0.02061035
6852.6,0.02091553
6852.7,0.01694824
6852.8,0.01359131
6852.9,0.01176025
6853,0.01542236
6853.1,0.01908447
6853.2,0.02030518
6853.3,0.02213623
6853.4,0.02061035
6853.5,0.02091553
6853.6,0.01511719
6853.7,0.01267578
6853.8,0.01633789
6853.9,0.02183105
6854,0.01359131
6854.1,0.01572754
6854.2,0.02152588
6854.3,0.01389648
6854.4,0.01450684
6854.5,0.02
6854.6,0.01725342
6854.7,0.01389648
6854.8,0.01481201
6854.9,0.01938965
6855,0.02152588
6855.1,0.01938965
6855.2,0.01481201
6855.3,0.01267578
6855.4,0.01328613
6855.5,0.01725342
6855.6,0.01908447
6855.7,0.0212207
6855.8,0.02213623
6855.9,0.02091553
6856,0.01755859
6856.1,0.01481201
6856.2,0.01298096
6856.3,0.01572754
6856.4,0.01206543
6856.5,0.01267578
6856.6,0.01359131
6856.7,0.01603271
6856.8,0.01572754
6856.9,0.01633789
6857,0.01603271
6857.1,0.01908447
6857.2,0.01725342
6857.3,0.02
6857.4,0.02
6857.5,0.0212207
6857.6,0.02030518
6857.7,0.02244141
6857.8,0.0212207
6857.9,0.02274658
6858,0.02244141
6858.1,0.02183105
6858.2,0.02274658
6858.3,0.02
6858.4,0.0212207
6858.5,0.0212207
6858.6,0.02
6858.7,0.0187793
6858.8,0.01908447
6858.9,0.01755859
6859,0.01694824
6859.1,0.01755859
6859.2,0.01481201
6859.3,0.01389648
6859.4,0.01481201
6859.5,0.01237061
6859.6,0.01298096
6859.7,0.01450684
6859.8,0.01664307
6859.9,0.01969482
6860,0.02305176
6860.1,0.02030518
6860.2,0.0187793
6860.3,0.01603271
6860.4,0.01267578
6860.5,0.01298096
6860.6,0.01572754
6860.7,0.01786377
6860.8,0.02183105
6860.9,0.02213623
6861,0.01725342
6861.1,0.01298096
6861.2,0.01267578
6861.3,0.01633789
6861.4,0.02244141
6861.5,0.02274658
6861.6,0.02030518
6861.7,0.02274658
6861.8,0.02061035
6861.9,0.01755859
6862,0.01420166
6862.1,0.01511719
6862.2,0.02091553
6862.3,0.01603271
6862.4,0.01542236
6862.5,0.02
6862.6,0.01664307
6862.7,0.01359131
6862.8,0.02061035
6862.9,0.02061035
6863,0.01359131
6863.1,0.01450684
6863.2,0.01511719
6863.3,0.02244141
6863.4,0.02183105
6863.5,0.01603271
6863.6,0.01359131
6863.7,0.01267578
6863.8,0.01542236
6863.9,0.01603271
6864,0.01786377
6864.1,0.02152588
6864.2,0.02213623
6864.3,0.01969482
6864.4,0.01847412
6864.5,0.01511719
6864.6,0.01267578
6864.7,0.01389648
6864.8,0.01389648
6864.9,0.01298096
6865,0.01328613
6865.1,0.01481201
6865.2,0.01389648
6865.3,0.01511719
6865.4,0.01725342
6865.5,0.01816895
6865.6,0.01908447
6865.7,0.01938965
6865.8,0.0187793
6865.9,0.02
6866,0.02
6866.1,0.0212207
6866.2,0.02213623
6866.3,0.02091553
6866.4,0.02183105
6866.5,0.0212207
6866.6,0.0212207
6866.7,0.0187793
6866.8,0.01938965
6866.9,0.0187793
6867,0.0187793
6867.1,0.01969482
6867.2,0.01664307
6867.3,0.01603271
6867.4,0.01572754
6867.5,0.01359131
6867.6,0.01176025
6867.7,0.01389648
6867.8,0.01237061
6867.9,0.01450684
6868,0.01725342
6868.1,0.01755859
6868.2,0.02061035
6868.3,0.02
6868.4,0.02091553
6868.5,0.01908447
6868.6,0.01481201
6868.7,0.0111499
6868.8,0.01328613
6868.9,0.01298096
6869,0.01908447
6869.1,0.02213623
6869.2,0.01908447
6869.3,0.01511719
6869.4,0.01389648
6869.5,0.01267578
6869.6,0.01664307
6869.7,0.01969482
6869.8,0.02152588
6869.9,0.02091553
6870,0.02
6870.1,0.01969482
6870.2,0.02335693
6870.3,0.01938965
6870.4,0.01450684
6870.5,0.01511719
6870.6,0.0212207
6870.7,0.01450684
6870.8,0.01511719
6870.9,0.02152588
6871,0.01450684
6871.1,0.01420166
6871.2,0.01908447
6871.3,0.02061035
6871.4,0.01725342
6871.5,0.01267578
6871.6,0.01603271
6871.7,0.01847412
6871.8,0.02152588
6871.9,0.01816895
6872,0.01603271
6872.1,0.01298096
6872.2,0.01389648
6872.3,0.01511719
6872.4,0.01603271
6872.5,0.01847412
6872.6,0.02213623
6872.7,0.02244141
6872.8,0.02213623
6872.9,0.02030518
6873,0.01786377
6873.1,0.01725342
6873.2,0.01572754
6873.3,0.01237061
6873.4,0.01267578
6873.5,0.01237061
6873.6,0.01420166
6873.7,0.01328613
6873.8,0.01359131
6873.9,0.01328613
6874,0.01481201
6874.1,0.01633789
6874.2,0.01633789
6874.3,0.01664307
6874.4,0.01725342
6874.5,0.01633789
6874.6,0.01633789
6874.7,0.01603271
6874.8,0.0187793
6874.9,0.01664307
6875,0.01633789
6875.1,0.01633789
6875.2,0.01664307
6875.3,0.01603271
6875.4,0.01298096
6875.5,0.01511719
6875.6,0.01389648
6875.7,0.01420166
6875.8,0.01328613
6875.9,0.01298096
6876,0.01389648
6876.1,0.01481201
6876.2,0.01725342
6876.3,0.0187793
6876.4,0.0212207
6876.5,0.02213623
6876.6,0.0212207
6876.7,0.01694824
6876.8,0.01572754
6876.9,0.01389648
6877,0.01298096
6877.1,0.01420166
6877.2,0.01969482
6877.3,0.02244141
6877.4,0.02183105
6877.5,0.01725342
6877.6,0.01511719
6877.7,0.01176025
6877.8,0.01511719
6877.9,0.0212207
6878,0.02244141
6878.1,0.02
6878.2,0.01481201
6878.3,0.01786377
6878.4,0.01694824
6878.5,0.02030518
6878.6,0.02061035
6878.7,0.01725342
6878.8,0.01420166
6878.9,0.0187793
6879,0.02061035
6879.1,0.01267578
6879.2,0.01694824
6879.3,0.02030518
6879.4,0.01511719
6879.5,0.01603271
6879.6,0.02152588
6879.7,0.01725342
6879.8,0.01450684
6879.9,0.01359131
6880,0.01816895
6880.1,0.0212207
6880.2,0.02244141
6880.3,0.01603271
6880.4,0.01359131
6880.5,0.01359131
6880.6,0.01328613
6880.7,0.01572754
6880.8,0.01725342
6880.9,0.02030518
6881,0.02061035
6881.1,0.02061035
6881.2,0.01938965
6881.3,0.01755859
6881.4,0.01664307
6881.5,0.01298096
6881.6,0.01481201
6881.7,0.01511719
6881.8,0.01267578
6881.9,0.01267578
6882,0.01389648
6882.1,0.01481201
6882.2,0.01328613
6882.3,0.01572754
6882.4,0.01572754
6882.5,0.01725342
6882.6,0.01664307
6882.7,0.01725342
6882.8,0.01725342
6882.9,0.01816895
6883,0.01786377
6883.1,0.01908447
6883.2,0.0187793
6883.3,0.01816895
6883.4,0.01694824
6883.5,0.01694824
6883.6,0.01572754
6883.7,0.01633789
6883.8,0.01603271
6883.9,0.01511719
6884,0.01267578
6884.1,0.01298096
6884.2,0.01389648
6884.3,0.01176025
6884.4,0.01389648
6884.5,0.01542236
6884.6,0.01603271
6884.7,0.01908447
6884.8,0.02091553
6884.9,0.02213623
6885,0.01908447
6885.1,0.01816895
6885.2,0.01420166
6885.3,0.01206543
6885.4,0.01176025
6885.5,0.01450684
6885.6,0.01725342
6885.7,0.02152588
6885.8,0.01908447
6885.9,0.01664307
6886,0.01420166
6886.1,0.01359131
6886.2,0.01511719
6886.3,0.02061035
6886.4,0.02030518
6886.5,0.01969482
6886.6,0.01847412
6886.7,0.01786377
6886.8,0.02
6886.9,0.02244141
6887,0.01969482
6887.1,0.01267578
6887.2,0.01664307
6887.3,0.02183105
6887.4,0.01603271
6887.5,0.01481201
6887.6,0.02
6887.7,0.01603271
6887.8,0.01389648
6887.9,0.01847412
6888,0.0212207
6888.1,0.01389648
6888.2,0.01359131
6888.3,0.01603271
6888.4,0.02091553
6888.5,0.02061035
6888.6,0.01908447
6888.7,0.01389648
6888.8,0.01420166
6888.9,0.01481201
6889,0.01572754
6889.1,0.0187793
6889.2,0.02183105
6889.3,0.02305176
6889.4,0.02213623
6889.5,0.02152588
6889.6,0.01816895
6889.7,0.01298096
6889.8,0.01328613
6889.9,0.01359131
6890,0.01237061
6890.1,0.01328613
6890.2,0.01481201
6890.3,0.01481201
6890.4,0.01359131
6890.5,0.01450684
6890.6,0.01664307
6890.7,0.01633789
6890.8,0.01755859
6890.9,0.01969482
6891,0.01938965
6891.1,0.01847412
6891.2,0.02
6891.3,0.01938965
6891.4,0.02030518
6891.5,0.01969482
6891.6,0.02305176
6891.7,0.01908447
6891.8,0.01969482
6891.9,0.01908447
6892,0.02
6892.1,0.01786377
6892.2,0.0187793
6892.3,0.01725342
6892.4,0.01603271
6892.5,0.01420166
6892.6,0.01511719
6892.7,0.01176025
6892.8,0.01084473
6892.9,0.01267578
6893,0.01481201
6893.1,0.01755859
6893.2,0.01938965
6893.3,0.02061035
6893.4,0.02213623
6893.5,0.02
6893.6,0.01847412
6893.7,0.01572754
6893.8,0.01267578
6893.9,0.01359131
6894,0.01511719
6894.1,0.01969482
6894.2,0.02396729
6894.3,0.01908447
6894.4,0.01664307
6894.5,0.01298096
6894.6,0.01206543
6894.7,0.01450684
6894.8,0.02213623
6894.9,0.02061035
6895,0.02152588
6895.1,0.01908447
6895.2,0.01542236
6895.3,0.01359131
6895.4,0.01603271
6895.5,0.02152588
6895.6,0.01755859
6895.7,0.01237061
6895.8,0.01938965
6895.9,0.01725342
6896,0.01359131
6896.1,0.01847412
6896.2,0.02
6896.3,0.01542236
6896.4,0.01450684
6896.5,0.01725342
6896.6,0.02244141
6896.7,0.01816895
6896.8,0.01481201
6896.9,0.01328613
6897,0.01572754
6897.1,0.01694824
6897.2,0.01786377
6897.3,0.02183105
6897.4,0.02244141
6897.5,0.01816895
6897.6,0.01755859
6897.7,0.01450684
6897.8,0.01206543
6897.9,0.01053955
6898,0.01237061
6898.1,0.01420166
6898.2,0.01572754
6898.3,0.01786377
6898.4,0.01755859
6898.5,0.01847412
6898.6,0.01908447
6898.7,0.02244141
6898.8,0.02183105
6898.9,0.02213623
6899,0.02274658
6899.1,0.02305176
6899.2,0.02061035
6899.3,0.01969482
6899.4,0.02
6899.5,0.02
6899.6,0.02030518
6899.7,0.02061035
6899.8,0.01969482
6899.9,0.02030518
6900,0.02
6900.1,0.01969482
6900.2,0.01938965
6900.3,0.02
6900.4,0.02274658
6900.5,0.02274658
6900.6,0.02274658
6900.7,0.02213623
6900.8,0.02
6900.9,0.01786377
6901,0.01755859
6901.1,0.01755859
6901.2,0.01542236
6901.3,0.01450684
6901.4,0.01267578
6901.5,0.01450684
6901.6,0.01267578
6901.7,0.01755859
6901.8,0.01969482
6901.9,0.02152588
6902,0.02061035
6902.1,0.01511719
6902.2,0.01450684
6902.3,0.01145508
6902.4,0.01267578
6902.5,0.01603271
6902.6,0.02030518
6902.7,0.02091553
6902.8,0.01633789
6902.9,0.01359131
6903,0.01359131
6903.1,0.01267578
6903.2,0.01511719
6903.3,0.01786377
6903.4,0.01816895
6903.5,0.01511719
6903.6,0.01389648
6903.7,0.01450684
6903.8,0.0187793
6903.9,0.0187793
6904,0.01298096
6904.1,0.01816895
6904.2,0.01847412
6904.3,0.01359131
6904.4,0.01786377
6904.5,0.02030518
6904.6,0.01420166
6904.7,0.01359131
6904.8,0.01938965
6904.9,0.02152588
6905,0.01603271
6905.1,0.01267578
6905.2,0.01359131
6905.3,0.01633789
6905.4,0.01755859
6905.5,0.02305176
6905.6,0.02244141
6905.7,0.0187793
6905.8,0.01389648
6905.9,0.01450684
6906,0.01359131
6906.1,0.01267578
6906.2,0.01450684
6906.3,0.01603271
6906.4,0.01694824
6906.5,0.01847412
6906.6,0.02030518
6906.7,0.0212207
6906.8,0.02183105
6906.9,0.02213623
6907,0.02061035
6907.1,0.02244141
6907.2,0.01969482
6907.3,0.01786377
6907.4,0.01755859
6907.5,0.01694824
6907.6,0.01633789
6907.7,0.01511719
6907.8,0.01328613
6907.9,0.01450684
6908,0.01359131
6908.1,0.01450684
6908.2,0.01572754
6908.3,0.01572754
6908.4,0.01389648
6908.5,0.01420166
6908.6,0.01694824
6908.7,0.01572754
6908.8,0.01816895
6908.9,0.01938965
6909,0.02183105
6909.1,0.02
6909.2,0.02213623
6909.3,0.0212207
6909.4,0.02152588
6909.5,0.02
6909.6,0.01847412
6909.7,0.01786377
6909.8,0.01450684
6909.9,0.01237061
6910,0.01359131
6910.1,0.01298096
6910.2,0.01481201
6910.3,0.02061035
6910.4,0.02274658
6910.5,0.02213623
6910.6,0.01908447
6910.7,0.01420166
6910.8,0.01267578
6910.9,0.01237061
6911,0.01664307
6911.1,0.02213623
6911.2,0.02366211
6911.3,0.01572754
6911.4,0.01450684
6911.5,0.01176025
6911.6,0.01176025
6911.7,0.01328613
6911.8,0.01328613
6911.9,0.01755859
6912,0.01908447
6912.1,0.02
6912.2,0.01176025
6912.3,0.01603271
6912.4,0.0212207
6912.5,0.01511719
6912.6,0.01633789
6912.7,0.02091553
6912.8,0.01420166
6912.9,0.01542236
6913,0.02
6913.1,0.02091553
6913.2,0.01481201
6913.3,0.01328613
6913.4,0.01725342
6913.5,0.02
6913.6,0.02030518
6913.7,0.01786377
6913.8,0.01542236
6913.9,0.01450684
6914,0.01298096
6914.1,0.01420166
6914.2,0.01694824
6914.3,0.01847412
6914.4,0.02030518
6914.5,0.02213623
6914.6,0.02061035
6914.7,0.0187793
6914.8,0.01511719
6914.9,0.01481201
6915,0.01206543
6915.1,0.01237061
6915.2,0.01328613
6915.3,0.01450684
6915.4,0.01450684
6915.5,0.01511719
6915.6,0.01511719
6915.7,0.01725342
6915.8,0.01603271
6915.9,0.01725342
6916,0.01755859
6916.1,0.01694824
6916.2,0.01847412
6916.3,0.02
6916.4,0.01847412
6916.5,0.02
6916.6,0.01786377
6916.7,0.01847412
6916.8,0.01725342
6916.9,0.01755859
6917,0.01847412
6917.1,0.01664307
6917.2,0.01542236
6917.3,0.01603271
6917.4,0.01389648
6917.5,0.01389648
6917.6,0.01420166
6917.7,0.01298096
6917.8,0.01206543
6917.9,0.01359131
6918,0.01450684
6918.1,0.01725342
6918.2,0.01969482
6918.3,0.02030518
6918.4,0.02152588
6918.5,0.02
6918.6,0.01481201
6918.7,0.01389648
6918.8,0.01237061
6918.9,0.01511719
6919,0.01938965
6919.1,0.01908447
6919.2,0.01603271
6919.3,0.01267578
6919.4,0.01572754
6919.5,0.02274658
6919.6,0.01969482
6919.7,0.01267578
6919.8,0.01267578
6919.9,0.01420166
6920,0.01603271
6920.1,0.01694824
6920.2,0.01542236
6920.3,0.01542236
6920.4,0.01267578
6920.5,0.01755859
6920.6,0.02061035
6920.7,0.01420166
6920.8,0.01603271
6920.9,0.0212207
6921,0.01938965
6921.1,0.01145508
6921.2,0.01725342
6921.3,0.02061035
6921.4,0.0187793
6921.5,0.01389648
6921.6,0.01206543
6921.7,0.01511719
6921.8,0.01816895
6921.9,0.02091553
6922,0.02061035
6922.1,0.01847412
6922.2,0.01572754
6922.3,0.01420166
6922.4,0.01389648
6922.5,0.01359131
6922.6,0.01450684
6922.7,0.01664307
6922.8,0.01938965
6922.9,0.01938965
6923,0.02152588
6923.1,0.02091553
6923.2,0.02213623
6923.3,0.02061035
6923.4,0.02061035
6923.5,0.0212207
6923.6,0.02091553
6923.7,0.01908447
6923.8,0.01938965
6923.9,0.01786377
6924,0.0187793
6924.1,0.01786377
6924.2,0.01694824
6924.3,0.01725342
6924.4,0.01755859
6924.5,0.01786377
6924.6,0.01908447
6924.7,0.01755859
6924.8,0.01847412
6924.9,0.01969482
6925,0.02152588
6925.1,0.02152588
6925.2,0.02305176
6925.3,0.02274658
6925.4,0.02152588
6925.5,0.02152588
6925.6,0.02
6925.7,0.01725342
6925.8,0.01694824
6925.9,0.01511719
6926,0.01420166
6926.1,0.01420166
6926.2,0.01298096
6926.3,0.01298096
6926.4,0.0187793
6926.5,0.01969482
6926.6,0.02213623
6926.7,0.02061035
6926.8,0.01786377
6926.9,0.01328613
6927,0.01267578
6927.1,0.01237061
6927.2,0.01847412
6927.3,0.01969482
6927.4,0.02213623
6927.5,0.01694824
6927.6,0.01359131
6927.7,0.01145508
6927.8,0.01847412
6927.9,0.02183105
6928,0.02
6928.1,0.01633789
6928.2,0.01359131
6928.3,0.01328613
6928.4,0.01542236
6928.5,0.01694824
6928.6,0.0187793
6928.7,0.02030518
6928.8,0.01694824
6928.9,0.01298096
6929,0.01786377
6929.1,0.02152588
6929.2,0.01450684
6929.3,0.01603271
6929.4,0.02213623
6929.5,0.01572754
6929.6,0.01328613
6929.7,0.01664307
6929.8,0.02
6929.9,0.02335693
6930,0.01572754
6930.1,0.01389648
6930.2,0.01450684
6930.3,0.01511719
6930.4,0.01450684
6930.5,0.0187793
6930.6,0.0212207
6930.7,0.0212207
6930.8,0.02091553
6930.9,0.01908447
6931,0.01694824
6931.1,0.01542236
6931.2,0.01237061
6931.3,0.01267578
6931.4,0.01298096
6931.5,0.01481201
6931.6,0.01389648
6931.7,0.01450684
6931.8,0.01420166
6931.9,0.01542236
6932,0.01694824
6932.1,0.01755859
6932.2,0.02030518
6932.3,0.02
6932.4,0.02213623
6932.5,0.02183105
6932.6,0.0212207
6932.7,0.02
6932.8,0.01908447
6932.9,0.01969482
6933,0.01664307
6933.1,0.01664307
6933.2,0.01603271
6933.3,0.01328613
6933.4,0.01420166
6933.5,0.01572754
6933.6,0.01359131
6933.7,0.01420166
6933.8,0.01328613
6933.9,0.01328613
6934,0.01389648
6934.1,0.01664307
6934.2,0.01725342
6934.3,0.02183105
6934.4,0.0212207
6934.5,0.02183105
6934.6,0.02213623
6934.7,0.02030518
6934.8,0.01755859
6934.9,0.01786377
6935,0.01633789
6935.1,0.01389648
6935.2,0.01328613
6935.3,0.01176025
6935.4,0.01694824
6935.5,0.02
6935.6,0.02
6935.7,0.01908447
6935.8,0.01511719
6935.9,0.01176025
6936,0.01450684
6936.1,0.01725342
6936.2,0.02091553
6936.3,0.01908447
6936.4,0.01572754
6936.5,0.01542236
6936.6,0.01267578
6936.7,0.01359131
6936.8,0.01389648
6936.9,0.01603271
6937,0.01816895
6937.1,0.02030518
6937.2,0.01450684
6937.3,0.01542236
6937.4,0.02213623
6937.5,0.01389648
6937.6,0.01389648
6937.7,0.02152588
6937.8,0.01603271
6937.9,0.01420166
6938,0.01755859
6938.1,0.02061035
6938.2,0.01633789
6938.3,0.01359131
6938.4,0.01328613
6938.5,0.01694824
6938.6,0.02183105
6938.7,0.02030518
6938.8,0.01938965
6938.9,0.01420166
6939,0.01298096
6939.1,0.01450684
6939.2,0.01481201
6939.3,0.01694824
6939.4,0.01816895
6939.5,0.01938965
6939.6,0.02061035
6939.7,0.0212207
6939.8,0.02
6939.9,0.02091553
6940,0.01969482
6940.1,0.01572754
6940.2,0.01603271
6940.3,0.01389648
6940.4,0.01267578
6940.5,0.01389648
6940.6,0.01176025
6940.7,0.01359131
6940.8,0.01145508
6940.9,0.01328613
6941,0.01359131
6941.1,0.01389648
6941.2,0.01267578
6941.3,0.01359131
6941.4,0.01450684
6941.5,0.01328613
6941.6,0.01389648
6941.7,0.01420166
6941.8,0.01359131
6941.9,0.01450684
6942,0.01206543
6942.1,0.01511719
6942.2,0.01176025
6942.3,0.01450684
6942.4,0.01389648
6942.5,0.01481201
6942.6,0.01267578
6942.7,0.01938965
6942.8,0.01938965
6942.9,0.02030518
6943,0.02366211
6943.1,0.02213623
6943.2,0.01847412
6943.3,0.01664307
6943.4,0.01450684
6943.5,0.01389648
6943.6,0.01145508
6943.7,0.01420166
6943.8,0.01847412
6943.9,0.02213623
6944,0.02213623
6944.1,0.01847412
6944.2,0.01481201
6944.3,0.01237061
6944.4,0.01359131
6944.5,0.01755859
6944.6,0.02152588
6944.7,0.01969482
6944.8,0.01816895
6944.9,0.01725342
6945,0.01633789
6945.1,0.01694824
6945.2,0.01908447
6945.3,0.02030518
6945.4,0.01450684
6945.5,0.01359131
6945.6,0.01969482
6945.7,0.01908447
6945.8,0.01298096
6945.9,0.0187793
6946,0.0187793
6946.1,0.01298096
6946.2,0.01572754
6946.3,0.02213623
6946.4,0.0187793
6946.5,0.01359131
6946.6,0.01389648
6946.7,0.01755859
6946.8,0.02152588
6946.9,0.02
6947,0.01694824
6947.1,0.01633789
6947.2,0.01328613
6947.3,0.01389648
6947.4,0.01481201
6947.5,0.01664307
6947.6,0.01847412
6947.7,0.02030518
6947.8,0.02274658
6947.9,0.02274658
6948,0.01908447
6948.1,0.01938965
6948.2,0.01572754
6948.3,0.01389648
6948.4,0.01328613
6948.5,0.01389648
6948.6,0.01359131
6948.7,0.01298096
6948.8,0.01267578
6948.9,0.01328613
6949,0.01328613
6949.1,0.01420166
6949.2,0.01633789
6949.3,0.01420166
6949.4,0.01481201
6949.5,0.01481201
6949.6,0.01511719
6949.7,0.01542236
6949.8,0.01664307
6949.9,0.01603271
6950,0.01542236
6950.1,0.01420166
6950.2,0.01389648
6950.3,0.01359131
6950.4,0.01237061
6950.5,0.01298096
6950.6,0.01389648
6950.7,0.01420166
6950.8,0.01237061
6950.9,0.01237061
6951,0.01420166
6951.1,0.01511719
6951.2,0.01969482
6951.3,0.02152588
6951.4,0.02244141
6951.5,0.02335693
6951.6,0.01725342
6951.7,0.01603271
6951.8,0.01359131
6951.9,0.01206543
6952,0.01298096
6952.1,0.01450684
6952.2,0.0212207
6952.3,0.02
6952.4,0.02
6952.5,0.01511719
6952.6,0.01237061
6952.7,0.01206543
6952.8,0.01786377
6952.9,0.02152588
6953,0.02061035
6953.1,0.01725342
6953.2,0.01359131
6953.3,0.01542236
6953.4,0.01633789
6953.5,0.01664307
6953.6,0.02
6953.7,0.01938965
6953.8,0.01603271
6953.9,0.01267578
6954,0.02030518
6954.1,0.01511719
6954.2,0.01572754
6954.3,0.0212207
6954.4,0.01450684
6954.5,0.01237061
6954.6,0.01725342
6954.7,0.02061035
6954.8,0.01603271
6954.9,0.01450684
6955,0.01572754
6955.1,0.01908447
6955.2,0.02030518
6955.3,0.02
6955.4,0.01542236
6955.5,0.01267578
6955.6,0.01542236
6955.7,0.01664307
6955.8,0.01603271
6955.9,0.01847412
6956,0.0212207
6956.1,0.0212207
6956.2,0.02091553
6956.3,0.01938965
6956.4,0.01633789
6956.5,0.01267578
6956.6,0.01511719
6956.7,0.01176025
6956.8,0.01267578
6956.9,0.01298096
6957,0.01389648
6957.1,0.01511719
6957.2,0.01481201
6957.3,0.01633789
6957.4,0.01603271
6957.5,0.01572754
6957.6,0.01786377
6957.7,0.0187793
6957.8,0.02030518
6957.9,0.01755859
6958,0.02030518
6958.1,0.01847412
6958.2,0.0187793
6958.3,0.02030518
6958.4,0.01908447
6958.5,0.01908447
6958.6,0.01786377
6958.7,0.01938965
6958.8,0.01755859
6958.9,0.01725342
6959,0.01481201
6959.1,0.01572754
6959.2,0.01481201
6959.3,0.01359131
6959.4,0.01328613
6959.5,0.01389648
6959.6,0.01450684
6959.7,0.01481201
6959.8,0.01603271
6959.9,0.02183105


==> Dan_twinanalysis_epoch0sparse/data.dat <==
3360,-68.619066
3360.1,-68.002362
3360.2,-68.188001
3360.3,-66.998607
3360.4,-68.666971
3360.5,-67.010954
3360.6,-66.079873
3360.7,-66.900008
3360.8,-66.448184
3360.9,-67.682126
3361,-69.21979
3361.1,-69.635096
3361.2,-69.426085
3361.3,-66.39835
3361.4,-69.618019
3361.5,-68.22846
3361.6,-66.950052
3361.7,-69.286234
3361.8,-67.338059
3361.9,-69.228303
3362,-70.200255
3362.1,-68.786879
3362.2,-69.619252
3362.3,-68.652745
3362.4,-67.564595
3362.5,-69.651963
3362.6,-68.397889
3362.7,-67.07888
3362.8,-65.168065
3362.9,-68.511425
3363,-68.748594
3363.1,-67.263286
3363.2,-67.758379
3363.3,-67.75664
3363.4,-67.216478
3363.5,-69.94844
3363.6,-68.103478
3363.7,-67.884574
3363.8,-67.607876
3363.9,-70.647673
3364,-69.00124
3364.1,-68.349751
3364.2,-69.74877
3364.3,-66.507571
3364.4,-68.513911
3364.5,-69.942563
3364.6,-68.289124
3364.7,-68.128105
3364.8,-66.933804
3364.9,-68.128129
3365,-69.737921
3365.1,-69.679582
3365.2,-68.440742
3365.3,-66.399036
3365.4,-68.131938
3365.5,-67.010366
3365.6,-68.242678
3365.7,-69.308776
3365.8,-68.700865
3365.9,-68.034569
3366,-68.239399
3366.1,-68.327467
3366.2,-67.960066
3366.3,-68.922756
3366.4,-70.015809
3366.5,-67.561632
3366.6,-67.281876
3366.7,-68.012999
3366.8,-66.893301
3366.9,-67.251522
3367,-68.297678
3367.1,-67.20426
3367.2,-67.660985
3367.3,-68.033757
3367.4,-67.870129
3367.5,-70.637614
3367.6,-68.093711
3367.7,-67.545471
3367.8,-69.168447
3367.9,-66.760927
3368,-68.138759
3368.1,-68.513655
3368.2,-68.95829
3368.3,-66.008731
3368.4,-68.257873
3368.5,-67.571766
3368.6,-67.986994
3368.7,-66.560556
3368.8,-68.63967
3368.9,-68.310828
3369,-67.469427
3369.1,-68.753607
3369.2,-67.565716
3369.3,-69.422851
3369.4,-66.480063
3369.5,-67.172437
3369.6,-66.613597
3369.7,-67.890734
3369.8,-67.199721
3369.9,-68.478453
3370,-68.028087
3370.1,-67.655191
3370.2,-70.351056
3370.3,-66.482046
3370.4,-69.180395
3370.5,-68.339982
3370.6,-68.698423
3370.7,-68.959372
3370.8,-67.064877
3370.9,-68.544899
3371,-67.764862
3371.1,-68.099874
3371.2,-65.732161
3371.3,-68.000361
3371.4,-68.95767
3371.5,-67.696694
3371.6,-67.010297
3371.7,-67.48584
3371.8,-68.621864
3371.9,-69.955628
3372,-67.69601
3372.1,-68.048079
3372.2,-68.661404
3372.3,-67.260808
3372.4,-68.604622
3372.5,-68.185257
3372.6,-69.07247
3372.7,-68.33294
3372.8,-69.310229
3372.9,-68.603519
3373,-66.972787
3373.1,-68.907332
3373.2,-68.18035
3373.3,-66.569721
3373.4,-68.570174
3373.5,-67.493142
3373.6,-67.734478
3373.7,-66.677574
3373.8,-67.381581
3373.9,-66.552456
3374,-70.482124
3374.1,-68.506164
3374.2,-67.375955
3374.3,-69.609444
3374.4,-67.175587
3374.5,-69.359339
3374.6,-68.72585
3374.7,-67.355414
3374.8,-67.345306
3374.9,-67.694909
3375,-67.425828
3375.1,-68.278542
3375.2,-68.00963
3375.3,-66.771285
3375.4,-66.641015
3375.5,-68.323167
3375.6,-68.45843
3375.7,-66.853557
3375.8,-70.198937
3375.9,-67.651362
3376,-68.317027
3376.1,-67.79057
3376.2,-66.960729
3376.3,-67.98415
3376.4,-68.413892
3376.5,-67.898734
3376.6,-66.750056
3376.7,-67.809516
3376.8,-66.695898
3376.9,-68.895046
3377,-68.078411
3377.1,-68.089176
3377.2,-67.155773
3377.3,-66.953426
3377.4,-67.505106
3377.5,-70.790135
3377.6,-67.16016
3377.7,-68.383296
3377.8,-68.262278
3377.9,-66.941954
3378,-68.586441
3378.1,-67.333083
3378.2,-69.118459
3378.3,-66.973532
3378.4,-66.696977
3378.5,-67.558074
3378.6,-67.272956
3378.7,-66.758851
3378.8,-67.397823
3378.9,-68.745484
3379,-67.747759
3379.1,-68.999489
3379.2,-67.82563
3379.3,-66.949895
3379.4,-68.598194
3379.5,-68.827427
3379.6,-67.611909
3379.7,-68.12936
3379.8,-66.977254
3379.9,-68.237796
3380,-69.173509
3380.1,-66.584689
3380.2,-68.013988
3380.3,-68.860968
3380.4,-69.41872
3380.5,-67.804929
3380.6,-66.213135
3380.7,-67.269979
3380.8,-67.882766
3380.9,-66.498683
3381,-68.464115
3381.1,-66.928951
3381.2,-66.140381
3381.3,-69.673572
3381.4,-68.126783
3381.5,-68.902477
3381.6,-67.767496
3381.7,-66.741635
3381.8,-67.380554
3381.9,-68.028576
3382,-69.10865
3382.1,-68.482248
3382.2,-66.549784
3382.3,-67.704638
3382.4,-67.310209
3382.5,-68.630391
3382.6,-66.818956
3382.7,-67.836471
3382.8,-66.509104
3382.9,-66.83906
3383,-67.864176
3383.1,-68.06241
3383.2,-68.581419
3383.3,-68.116418
3383.4,-67.630718
3383.5,-66.377826
3383.6,-68.975447
3383.7,-68.353662
3383.8,-67.167646
3383.9,-68.539925
3384,-65.706439
3384.1,-68.127601
3384.2,-68.279611
3384.3,-69.122638
3384.4,-67.66241
3384.5,-68.210724
3384.6,-68.149806
3384.7,-68.343739
3384.8,-68.978992
3384.9,-67.298421
3385,-68.719317
3385.1,-67.672377
3385.2,-67.179335
3385.3,-67.738018
3385.4,-66.789704
3385.5,-68.377088
3385.6,-69.563195
3385.7,-68.983739
3385.8,-68.483738
3385.9,-67.403319
3386,-67.029127
3386.1,-65.874135
3386.2,-69.327723
3386.3,-67.924086
3386.4,-68.315114
3386.5,-67.918891
3386.6,-67.395706
3386.7,-65.809903
3386.8,-68.464207
3386.9,-68.190704
3387,-68.308177
3387.1,-67.978923
3387.2,-69.792007
3387.3,-69.82061
3387.4,-68.569989
3387.5,-66.520567
3387.6,-68.167806
3387.7,-66.748708
3387.8,-67.531034
3387.9,-67.357354
3388,-67.441517
3388.1,-68.683738
3388.2,-68.651978
3388.3,-68.639305
3388.4,-67.949289
3388.5,-69.436077
3388.6,-68.032531
3388.7,-68.517415
3388.8,-66.528177
3388.9,-67.00157
3389,-66.842662
3389.1,-67.562625
3389.2,-69.179507
3389.3,-68.345193
3389.4,-68.922041
3389.5,-67.59082
3389.6,-69.095248
3389.7,-68.132087
3389.8,-68.087557
3389.9,-67.369679
3390,-67.894324
3390.1,-68.759311
3390.2,-68.648558
3390.3,-66.214991
3390.4,-67.490136
3390.5,-70.06547
3390.6,-68.479556
3390.7,-67.496942
3390.8,-68.310462
3390.9,-68.39135
3391,-69.476473
3391.1,-71.363948
3391.2,-69.867275
3391.3,-68.761207
3391.4,-68.782573
3391.5,-68.409774
3391.6,-69.391394
3391.7,-68.579625
3391.8,-68.961906
3391.9,-67.150669
3392,-68.107594
3392.1,-69.15269
3392.2,-67.025685
3392.3,-68.233718
3392.4,-67.016184
3392.5,-68.765014
3392.6,-68.345264
3392.7,-66.991549
3392.8,-68.048017
3392.9,-69.336483
3393,-67.930043
3393.1,-67.018149
3393.2,-68.699783
3393.3,-67.123633
3393.4,-68.118768
3393.5,-68.295165
3393.6,-67.222985
3393.7,-68.776361
3393.8,-68.672494
3393.9,-68.423775
3394,-65.786743
3394.1,-70.316053
3394.2,-66.941742
3394.3,-68.474702
3394.4,-68.071569
3394.5,-68.730144
3394.6,-67.193537
3394.7,-68.415907
3394.8,-68.290088
3394.9,-67.810769
3395,-67.282571
3395.1,-67.859302
3395.2,-68.673076
3395.3,-67.751424
3395.4,-67.059758
3395.5,-67.38737
3395.6,-67.200221
3395.7,-67.499498
3395.8,-68.503862
3395.9,-68.954472
3396,-67.808379
3396.1,-68.287396
3396.2,-68.544218
3396.3,-66.18431
3396.4,-68.143968
3396.5,-68.352977
3396.6,-69.26645
3396.7,-67.605503
3396.8,-68.667398
3396.9,-67.122516
3397,-67.303466
3397.1,-66.629746
3397.2,-67.925281
3397.3,-68.489239
3397.4,-66.764071
3397.5,-68.313869
3397.6,-70.549482
3397.7,-70.759686
3397.8,-68.375769
3397.9,-67.107385
3398,-67.494452
3398.1,-68.3752
3398.2,-67.680893
3398.3,-68.022478
3398.4,-68.579875
3398.5,-68.524599
3398.6,-67.206199
3398.7,-68.388221
3398.8,-69.118156
3398.9,-68.018721
3399,-68.070504
3399.1,-69.226321
3399.2,-69.068898
3399.3,-66.810594
3399.4,-68.527681
3399.5,-68.454905
3399.6,-67.646093
3399.7,-69.731868
3399.8,-67.379044
3399.9,-68.876511
3400,-70.498207
3400.1,-68.445272
3400.2,-66.337527
3400.3,-69.285838
3400.4,-68.676159
3400.5,-67.590329
3400.6,-69.300865
3400.7,-68.61841
3400.8,-68.237164
3400.9,-67.837663
3401,-67.881739
3401.1,-68.428723
3401.2,-69.778559
3401.3,-67.894822
3401.4,-68.027763
3401.5,-69.69506
3401.6,-69.26846
3401.7,-69.349958
3401.8,-69.259244
3401.9,-68.427224
3402,-68.669162
3402.1,-68.321963
3402.2,-67.24857
3402.3,-68.667681
3402.4,-68.992654
3402.5,-69.675759
3402.6,-67.976562
3402.7,-67.645113
3402.8,-67.574819
3402.9,-66.73094
3403,-68.006882
3403.1,-68.155804
3403.2,-69.787824
3403.3,-67.87922
3403.4,-69.061765
3403.5,-66.892184
3403.6,-68.523782
3403.7,-66.166907
3403.8,-67.900971
3403.9,-69.066196
3404,-66.989634
3404.1,-68.428164
3404.2,-65.892788
3404.3,-68.404512
3404.4,-68.16706
3404.5,-67.173405
3404.6,-67.128057
3404.7,-66.164946
3404.8,-65.142361
3404.9,-66.966272
3405,-66.368069
3405.1,-67.148673
3405.2,-66.074069
3405.3,-66.09516
3405.4,-63.553085
3405.5,-65.214155
3405.6,-67.52301
3405.7,-66.796815
3405.8,-65.588149
3405.9,-65.582295
3406,-66.32277
3406.1,-66.112826
3406.2,-63.090562
3406.3,-65.076651
3406.4,-64.688946
3406.5,-64.135829
3406.6,-65.044211
3406.7,-62.833262
3406.8,-63.151188
3406.9,-63.374028
3407,-65.085351
3407.1,-64.38473
3407.2,-64.282172
3407.3,-64.327299
3407.4,-62.805407
3407.5,-63.050926
3407.6,-64.112695
3407.7,-63.844056
3407.8,-61.723391
3407.9,-62.48481
3408,-61.419828
3408.1,-62.614491
3408.2,-63.124482
3408.3,-62.856314
3408.4,-61.994517
3408.5,-60.338225
3408.6,-59.797379
3408.7,-61.765522
3408.8,-60.085681
3408.9,-60.9472
3409,-61.723019
3409.1,-61.743485
3409.2,-61.224155
3409.3,-59.346702
3409.4,-59.631975
3409.5,-58.89028
3409.6,-58.59616
3409.7,-60.79835
3409.8,-57.644147
3409.9,-57.499419
3410,-58.863886
3410.1,-57.646952
3410.2,-57.790579
3410.3,-58.868501
3410.4,-59.17378
3410.5,-57.879623
3410.6,-57.627008
3410.7,-57.909204
3410.8,-58.09515
3410.9,-57.542611
3411,-56.550354
3411.1,-57.850316
3411.2,-56.300336
3411.3,-55.324769
3411.4,-56.690993
3411.5,-55.752663
3411.6,-55.073081
3411.7,-57.432308
3411.8,-55.038132
3411.9,-53.747073
3412,-53.421871
3412.1,-56.287944
3412.2,-52.181309
3412.3,-51.826158
3412.4,-52.151342
3412.5,-50.563858
3412.6,-53.95125
3412.7,-50.943337
3412.8,-50.76023
3412.9,-50.165648
3413,-49.082014
3413.1,-47.390462
3413.2,-48.79323
3413.3,-46.299384
3413.4,-45.698404
3413.5,-44.968358
3413.6,-41.502468
3413.7,-37.328436
3413.8,-35.010241
3413.9,-26.345113
3414,-11.001955
3414.1,9.3884353
3414.2,20.528042
3414.3,25.456644
3414.4,25.444247
3414.5,18.245422
3414.6,11.121237
3414.7,3.0761007
3414.8,-4.8720659
3414.9,-10.845161
3415,-17.227974
3415.1,-22.586309
3415.2,-28.944196
3415.3,-34.034181
3415.4,-38.785882
3415.5,-44.263604
3415.6,-48.627453
3415.7,-51.08725
3415.8,-54.412747
3415.9,-55.256054
3416,-59.417017
3416.1,-60.798456
3416.2,-59.22958
3416.3,-61.73711
3416.4,-61.364987
3416.5,-59.74508
3416.6,-62.590951
3416.7,-61.276592
3416.8,-63.513408
3416.9,-62.887092
3417,-64.501786
3417.1,-61.269876
3417.2,-64.19382
3417.3,-61.774309
3417.4,-62.490271
3417.5,-63.172253
3417.6,-62.717401
3417.7,-63.067032
3417.8,-62.822321
3417.9,-63.565695
3418,-62.96032
3418.1,-63.826919
3418.2,-62.983286
3418.3,-60.980245
3418.4,-63.333149
3418.5,-63.975566
3418.6,-62.749443
3418.7,-60.312308
3418.8,-61.675179
3418.9,-60.85007
3419,-62.654673
3419.1,-62.34412
3419.2,-62.569334
3419.3,-62.774921
3419.4,-62.411053
3419.5,-61.767511
3419.6,-62.212643
3419.7,-62.985496
3419.8,-62.014332
3419.9,-64.087013
3420,-61.938527
3420.1,-62.52647
3420.2,-62.079616
3420.3,-61.557056
3420.4,-63.328185
3420.5,-61.128311
3420.6,-62.554505
3420.7,-61.764173
3420.8,-62.196883
3420.9,-62.019219
3421,-60.921145
3421.1,-62.088643
3421.2,-62.567924
3421.3,-61.74864
3421.4,-61.560306
3421.5,-63.546752
3421.6,-62.413051
3421.7,-61.930265
3421.8,-60.410897
3421.9,-59.281062
3422,-62.117819
3422.1,-61.055678
3422.2,-62.105644
3422.3,-60.766361
3422.4,-64.119684
3422.5,-62.674095
3422.6,-61.073599
3422.7,-63.337154
3422.8,-62.709789
3422.9,-61.493425
3423,-60.441387
3423.1,-60.917255
3423.2,-61.202374
3423.3,-60.708407
3423.4,-61.66811
3423.5,-61.562813
3423.6,-63.631617
3423.7,-61.560942
3423.8,-61.892097
3423.9,-62.009699
3424,-60.188975
3424.1,-62.616527
3424.2,-62.355886
3424.3,-60.390024
3424.4,-60.22057
3424.5,-61.540773
3424.6,-61.364173
3424.7,-61.40777
3424.8,-60.933959
3424.9,-61.433776
3425,-62.132331
3425.1,-62.939895
3425.2,-62.55985
3425.3,-63.935443
3425.4,-61.088395
3425.5,-62.608821
3425.6,-62.497874
3425.7,-62.694308
3425.8,-61.645496
3425.9,-62.196126
3426,-61.364149
3426.1,-63.571373
3426.2,-62.668032
3426.3,-63.07142
3426.4,-61.868987
3426.5,-61.184816
3426.6,-61.703611
3426.7,-63.282415
3426.8,-61.91792
3426.9,-61.529181
3427,-62.966221
3427.1,-62.04294
3427.2,-62.826686
3427.3,-61.288218
3427.4,-63.215606
3427.5,-62.761719
3427.6,-63.052107
3427.7,-61.390241
3427.8,-61.264875
3427.9,-62.306148
3428,-62.107784
3428.1,-62.470272
3428.2,-63.168261
3428.3,-64.061106
3428.4,-61.285336
3428.5,-61.519879
3428.6,-61.49117
3428.7,-61.950963
3428.8,-63.363492
3428.9,-61.835758
3429,-63.013394
3429.1,-61.832334
3429.2,-61.917848
3429.3,-61.47405
3429.4,-62.295233
3429.5,-61.704509
3429.6,-62.975009
3429.7,-63.017225
3429.8,-62.862686
3429.9,-63.974023
3430,-62.63559
3430.1,-60.259864
3430.2,-61.747837
3430.3,-61.55039
3430.4,-61.482495
3430.5,-61.318256
3430.6,-62.075234
3430.7,-60.09265
3430.8,-62.284166
3430.9,-61.76744
3431,-62.755611
3431.1,-62.607191
3431.2,-61.984634
3431.3,-63.412756
3431.4,-63.21993
3431.5,-62.515395
3431.6,-62.098066
3431.7,-61.088401
3431.8,-60.315491
3431.9,-60.142476
3432,-60.497333
3432.1,-61.758545
3432.2,-61.1199
3432.3,-61.299689
3432.4,-62.581979
3432.5,-62.28715
3432.6,-63.459208
3432.7,-61.177107
3432.8,-61.732647
3432.9,-60.799003
3433,-60.413413
3433.1,-60.737977
3433.2,-63.500801
3433.3,-61.954784
3433.4,-61.214589
3433.5,-61.088902
3433.6,-61.761876
3433.7,-61.266931
3433.8,-61.120041
3433.9,-63.48488
3434,-61.508823
3434.1,-62.644867
3434.2,-60.904143
3434.3,-60.425522
3434.4,-59.520641
3434.5,-62.409147
3434.6,-61.099268
3434.7,-59.59439
3434.8,-61.15102
3434.9,-60.692677
3435,-62.032982
3435.1,-59.413749
3435.2,-62.126447
3435.3,-59.905252
3435.4,-60.646733
3435.5,-60.127185
3435.6,-60.552414
3435.7,-61.472416
3435.8,-61.323301
3435.9,-60.394429
3436,-61.074299
3436.1,-62.19149
3436.2,-61.418172
3436.3,-61.630935
3436.4,-59.809728
3436.5,-59.253047
3436.6,-60.552521
3436.7,-60.668027
3436.8,-59.93108
3436.9,-62.69938
3437,-59.209457
3437.1,-62.324785
3437.2,-60.098306
3437.3,-60.062148
3437.4,-59.593207
3437.5,-59.479744
3437.6,-58.663959
3437.7,-60.261951
3437.8,-59.588002
3437.9,-59.527538
3438,-58.489862
3438.1,-61.335351
3438.2,-60.918682
3438.3,-59.620668
3438.4,-59.860161
3438.5,-58.574187
3438.6,-59.009714
3438.7,-59.651426
3438.8,-61.29002
3438.9,-59.362665
3439,-58.207657
3439.1,-61.749915
3439.2,-61.659595
3439.3,-59.619596
3439.4,-57.966417
3439.5,-58.461558
3439.6,-59.724045
3439.7,-60.89433
3439.8,-60.519894
3439.9,-58.51999
3440,-60.356462
3440.1,-59.794909
3440.2,-57.656627
3440.3,-59.204802
3440.4,-58.141423
3440.5,-58.539952
3440.6,-58.85393
3440.7,-58.763601
3440.8,-61.097148
3440.9,-58.995624
3441,-60.747221
3441.1,-59.557831
3441.2,-61.363818
3441.3,-58.53827
3441.4,-57.562274
3441.5,-58.563007
3441.6,-58.965409
3441.7,-59.020635
3441.8,-58.211251
3441.9,-58.559235
3442,-59.792009
3442.1,-57.943075
3442.2,-59.41521
3442.3,-59.071633
3442.4,-59.933257
3442.5,-59.407405
3442.6,-57.963958
3442.7,-58.90498
3442.8,-57.962011
3442.9,-59.145931
3443,-59.053062
3443.1,-58.314654
3443.2,-59.703633
3443.3,-59.729839
3443.4,-59.71117
3443.5,-59.369515
3443.6,-58.145316
3443.7,-59.520426
3443.8,-58.056927
3443.9,-56.45543
3444,-58.822826
3444.1,-58.734981
3444.2,-57.268908
3444.3,-56.952283
3444.4,-57.509896
3444.5,-57.062936
3444.6,-58.385153
3444.7,-59.949806
3444.8,-59.156739
3444.9,-57.78575
3445,-59.109841
3445.1,-57.247696
3445.2,-57.629437
3445.3,-58.61036
3445.4,-57.670051
3445.5,-57.823163
3445.6,-60.411832
3445.7,-58.064373
3445.8,-56.995803
3445.9,-57.899859
3446,-58.447458
3446.1,-58.128648
3446.2,-58.228936
3446.3,-57.12258
3446.4,-58.35492
3446.5,-58.563996
3446.6,-58.297987
3446.7,-56.467415
3446.8,-59.13619
3446.9,-56.629116
3447,-58.659035
3447.1,-57.651939
3447.2,-57.724306
3447.3,-56.78865
3447.4,-56.232272
3447.5,-58.479564
3447.6,-58.262092
3447.7,-57.484335
3447.8,-58.972526
3447.9,-57.563441
3448,-56.526705
3448.1,-58.243681
3448.2,-58.374146
3448.3,-58.796017
3448.4,-57.038517
3448.5,-57.57858
3448.6,-59.354166
3448.7,-58.631345
3448.8,-57.251926
3448.9,-58.028302
3449,-57.172035
3449.1,-60.287994
3449.2,-57.654485
3449.3,-55.914392
3449.4,-58.130547
3449.5,-57.572889
3449.6,-57.444201
3449.7,-57.864607
3449.8,-57.972065
3449.9,-57.491722
3450,-58.066393
3450.1,-58.739298
3450.2,-58.694905
3450.3,-58.764722
3450.4,-55.871505
3450.5,-56.750862
3450.6,-58.259907
3450.7,-57.145994
3450.8,-58.832146
3450.9,-58.681214
3451,-57.262603
3451.1,-57.565316
3451.2,-58.950443
3451.3,-56.065304
3451.4,-57.763541
3451.5,-56.05493
3451.6,-58.948771
3451.7,-55.737252
3451.8,-57.334306
3451.9,-57.781596
3452,-57.494849
3452.1,-57.417673
3452.2,-58.906619
3452.3,-56.851815
3452.4,-57.74452
3452.5,-57.771042
3452.6,-57.511701
3452.7,-59.809691
3452.8,-57.078172
3452.9,-57.002241
3453,-58.675564
3453.1,-58.193933
3453.2,-57.514662
3453.3,-58.62983
3453.4,-59.476877
3453.5,-57.356623
3453.6,-58.729559
3453.7,-57.263571
3453.8,-58.105734
3453.9,-58.870317
3454,-57.489587
3454.1,-56.098588
3454.2,-57.933453
3454.3,-59.45924
3454.4,-57.293095
3454.5,-59.076808
3454.6,-58.174672
3454.7,-57.856054
3454.8,-60.018933
3454.9,-59.256394
3455,-59.182271
3455.1,-59.20444
3455.2,-58.545664
3455.3,-58.228367
3455.4,-58.995866
3455.5,-57.19728
3455.6,-57.971568
3455.7,-60.699107
3455.8,-57.495817
3455.9,-59.086353
3456,-58.100441
3456.1,-57.409303
3456.2,-58.826243
3456.3,-57.719571
3456.4,-58.236267
3456.5,-57.996427
3456.6,-57.185241
3456.7,-58.754296
3456.8,-57.036286
3456.9,-57.435148
3457,-59.808501
3457.1,-57.064718
3457.2,-59.302469
3457.3,-56.816376
3457.4,-59.080326
3457.5,-58.824044
3457.6,-58.131218
3457.7,-59.931114
3457.8,-59.283865
3457.9,-59.121074
3458,-57.606664
3458.1,-58.716286
3458.2,-59.808534
3458.3,-58.628925
3458.4,-59.516153
3458.5,-58.493345
3458.6,-57.744533
3458.7,-58.306907
3458.8,-59.619674
3458.9,-58.61771
3459,-57.934376
3459.1,-57.985647
3459.2,-58.96623
3459.3,-56.796765
3459.4,-58.272589
3459.5,-58.573715
3459.6,-57.104561
3459.7,-57.643178
3459.8,-57.249165
3459.9,-58.212753
3460,-58.78693
3460.1,-58.248918
3460.2,-59.193271
3460.3,-59.092509
3460.4,-57.600464
3460.5,-58.728579
3460.6,-57.066172
3460.7,-57.962268
3460.8,-57.932565
3460.9,-59.231329
3461,-57.826258
3461.1,-60.083487
3461.2,-60.067065
3461.3,-56.740326
3461.4,-58.332979
3461.5,-59.399861
3461.6,-58.155209
3461.7,-57.178442
3461.8,-58.637675
3461.9,-57.757454
3462,-60.606337
3462.1,-58.491964
3462.2,-58.896146
3462.3,-58.360992
3462.4,-59.899784
3462.5,-58.445334
3462.6,-59.308301
3462.7,-57.828804
3462.8,-58.560295
3462.9,-57.131224
3463,-56.337527
3463.1,-57.404936
3463.2,-58.158134
3463.3,-58.713738
3463.4,-58.280057
3463.5,-57.70389
3463.6,-60.165379
3463.7,-59.429528
3463.8,-59.15737
3463.9,-59.156465
3464,-56.121741
3464.1,-59.034633
3464.2,-58.879655
3464.3,-59.26844
3464.4,-60.372556
3464.5,-58.657342
3464.6,-58.165694
3464.7,-58.853469
3464.8,-58.319117
3464.9,-57.589838
3465,-57.952128
3465.1,-59.333368
3465.2,-56.453463
3465.3,-57.860072
3465.4,-59.289497
3465.5,-59.287228
3465.6,-55.767823
3465.7,-60.147704
3465.8,-57.785053
3465.9,-57.388637
3466,-59.220604
3466.1,-56.719111
3466.2,-59.541356
3466.3,-57.796974
3466.4,-58.144894
3466.5,-58.724084
3466.6,-59.005149
3466.7,-59.430793
3466.8,-58.563412
3466.9,-58.715981
3467,-58.841683
3467.1,-58.572259
3467.2,-59.288471
3467.3,-58.685454
3467.4,-56.740118
3467.5,-59.078153
3467.6,-58.673097
3467.7,-58.698732
3467.8,-59.047744
3467.9,-59.387217
3468,-58.551008
3468.1,-57.742135
3468.2,-58.680406
3468.3,-59.073168
3468.4,-58.982206
3468.5,-59.116308
3468.6,-60.217459
3468.7,-57.294915
3468.8,-59.175253
3468.9,-56.881016
3469,-58.340766
3469.1,-59.980716
3469.2,-59.063114
3469.3,-56.971756
3469.4,-59.518647
3469.5,-58.173791
3469.6,-59.3143
3469.7,-59.362487
3469.8,-56.562966
3469.9,-58.069682
3470,-58.727987
3470.1,-59.005282
3470.2,-60.43395
3470.3,-58.385365
3470.4,-58.366412
3470.5,-59.287734
3470.6,-59.164
3470.7,-57.749885
3470.8,-60.192524
3470.9,-57.67754
3471,-59.534834
3471.1,-58.034316
3471.2,-58.116374
3471.3,-58.59431
3471.4,-59.463957
3471.5,-59.522662
3471.6,-58.587094
3471.7,-57.570195
3471.8,-58.658016
3471.9,-58.583701
3472,-58.946956
3472.1,-60.130523
3472.2,-58.84958
3472.3,-56.82726
3472.4,-59.68717
3472.5,-58.490098
3472.6,-56.92925
3472.7,-58.283242
3472.8,-57.66074
3472.9,-56.545855
3473,-59.097895
3473.1,-57.191447
3473.2,-59.065481
3473.3,-58.108357
3473.4,-58.12454
3473.5,-58.395025
3473.6,-58.370995
3473.7,-58.900606
3473.8,-60.516281
3473.9,-56.6674
3474,-58.512404
3474.1,-58.261059
3474.2,-59.014175
3474.3,-58.636926
3474.4,-59.712271
3474.5,-59.462277
3474.6,-60.515968
3474.7,-58.917174
3474.8,-59.454939
3474.9,-57.419767
3475,-58.413908
3475.1,-57.851411
3475.2,-59.744558
3475.3,-57.628425
3475.4,-58.055311
3475.5,-59.729737
3475.6,-58.742913
3475.7,-58.087472
3475.8,-60.180274
3475.9,-59.280004
3476,-57.227477
3476.1,-58.892005
3476.2,-58.61419
3476.3,-60.096645
3476.4,-58.017613
3476.5,-59.46056
3476.6,-58.974612
3476.7,-59.7592
3476.8,-58.867259
3476.9,-57.0358
3477,-56.788868
3477.1,-57.179407
3477.2,-57.268731
3477.3,-58.501252
3477.4,-59.782313
3477.5,-58.257813
3477.6,-57.872107
3477.7,-59.318778
3477.8,-57.146196
3477.9,-59.511692
3478,-59.493458
3478.1,-58.386579
3478.2,-56.79196
3478.3,-59.02686
3478.4,-57.990981
3478.5,-57.175734
3478.6,-59.130647
3478.7,-58.069982
3478.8,-55.375006
3478.9,-57.755501
3479,-57.686736
3479.1,-56.602394
3479.2,-58.110043
3479.3,-57.556649
3479.4,-58.988324
3479.5,-57.753321
3479.6,-57.798515
3479.7,-58.374807
3479.8,-58.51896
3479.9,-59.903816
3480,-58.815015
3480.1,-58.694447
3480.2,-58.220862
3480.3,-56.647613
3480.4,-57.456881
3480.5,-58.502258
3480.6,-57.387229
3480.7,-58.839896
3480.8,-58.422658
3480.9,-57.780086
3481,-58.734199
3481.1,-58.220635
3481.2,-58.989418
3481.3,-56.053367
3481.4,-58.141249
3481.5,-57.571659
3481.6,-58.369585
3481.7,-58.746765
3481.8,-57.6011
3481.9,-58.705371
3482,-57.171602
3482.1,-58.05314
3482.2,-59.509778
3482.3,-58.619519
3482.4,-57.625758
3482.5,-56.950451
3482.6,-59.463204
3482.7,-58.871873
3482.8,-58.21162
3482.9,-58.622979
3483,-58.625964
3483.1,-59.444458
3483.2,-58.300386
3483.3,-58.772725
3483.4,-60.142469
3483.5,-58.727133
3483.6,-61.051223
3483.7,-59.209496
3483.8,-58.855438
3483.9,-57.174191
3484,-58.406212
3484.1,-58.244964
3484.2,-58.869674
3484.3,-57.968099
3484.4,-57.450537
3484.5,-58.565296
3484.6,-59.525832
3484.7,-59.553257
3484.8,-57.945793
3484.9,-58.661292
3485,-57.746812
3485.1,-58.408512
3485.2,-58.521424
3485.3,-58.247221
3485.4,-58.841924
3485.5,-56.371865
3485.6,-58.020506
3485.7,-59.061518
3485.8,-57.463666
3485.9,-59.054268
3486,-59.794115
3486.1,-59.020155
3486.2,-59.717933
3486.3,-58.474872
3486.4,-57.605681
3486.5,-59.062542
3486.6,-60.132928
3486.7,-58.3757
3486.8,-57.457163
3486.9,-57.957911
3487,-58.413544
3487.1,-58.358531
3487.2,-59.176051
3487.3,-59.352113
3487.4,-58.317308
3487.5,-58.247973
3487.6,-58.29491
3487.7,-57.948116
3487.8,-58.648628
3487.9,-57.193159
3488,-58.564665
3488.1,-57.482425
3488.2,-58.106205
3488.3,-57.983976
3488.4,-59.092056
3488.5,-59.165768
3488.6,-58.527282
3488.7,-58.183126
3488.8,-57.954144
3488.9,-59.009627
3489,-58.871032
3489.1,-58.284473
3489.2,-58.01647
3489.3,-58.761512
3489.4,-58.849246
3489.5,-59.230914
3489.6,-60.25836
3489.7,-59.328502
3489.8,-58.834923
3489.9,-58.478986
3490,-57.896388
3490.1,-58.442384
3490.2,-59.604327
3490.3,-58.911158
3490.4,-58.892465
3490.5,-59.797843
3490.6,-59.162581
3490.7,-60.042224
3490.8,-57.293566
3490.9,-57.487026
3491,-58.189225
3491.1,-58.566363
3491.2,-58.009159
3491.3,-57.650959
3491.4,-58.076373
3491.5,-59.012038
3491.6,-57.012119
3491.7,-58.231672
3491.8,-56.719592
3491.9,-59.558685
3492,-59.952328
3492.1,-57.884007
3492.2,-59.452525
3492.3,-59.132024
3492.4,-58.019574
3492.5,-58.697054
3492.6,-59.450401
3492.7,-57.125334
3492.8,-58.831228
3492.9,-58.183504
3493,-58.359381
3493.1,-56.581243
3493.2,-59.249521
3493.3,-58.744678
3493.4,-58.708356
3493.5,-57.929166
3493.6,-59.697908
3493.7,-58.705575
3493.8,-57.727874
3493.9,-58.522114
3494,-56.57909
3494.1,-59.78013
3494.2,-59.746915
3494.3,-58.547609
3494.4,-60.056887
3494.5,-56.963079
3494.6,-58.517737
3494.7,-56.571741
3494.8,-59.678083
3494.9,-57.618369
3495,-60.085031
3495.1,-58.329171
3495.2,-56.490403
3495.3,-59.404558
3495.4,-57.792445
3495.5,-56.968977
3495.6,-58.115372
3495.7,-58.230843
3495.8,-58.046732
3495.9,-58.459903
3496,-58.523945
3496.1,-58.152487
3496.2,-58.707345
3496.3,-58.764038
3496.4,-58.441679
3496.5,-57.837276
3496.6,-58.34569
3496.7,-57.061286
3496.8,-58.271169
3496.9,-57.319335
3497,-58.474039
3497.1,-58.908338
3497.2,-58.610006
3497.3,-59.160035
3497.4,-59.92428
3497.5,-58.864441
3497.6,-58.309191
3497.7,-58.668046
3497.8,-56.993634
3497.9,-58.397032
3498,-58.401635
3498.1,-58.038448
3498.2,-57.845802
3498.3,-58.161787
3498.4,-57.337542
3498.5,-58.701876
3498.6,-58.085783
3498.7,-58.257503
3498.8,-59.019942
3498.9,-58.227873
3499,-57.847971
3499.1,-59.221282
3499.2,-59.268672
3499.3,-59.807975
3499.4,-58.079642
3499.5,-57.243568
3499.6,-57.894601
3499.7,-56.745538
3499.8,-59.687182
3499.9,-59.552111
3500,-57.390236
3500.1,-57.667343
3500.2,-59.481255
3500.3,-58.184454
3500.4,-58.595648
3500.5,-58.870616
3500.6,-58.113406
3500.7,-58.147307
3500.8,-58.209563
3500.9,-59.067614
3501,-57.447945
3501.1,-58.617286
3501.2,-59.893943
3501.3,-59.660007
3501.4,-60.286853
3501.5,-59.336511
3501.6,-59.257658
3501.7,-59.943275
3501.8,-59.486283
3501.9,-57.894457
3502,-58.008749
3502.1,-55.544939
3502.2,-57.432321
3502.3,-60.360076
3502.4,-59.908432
3502.5,-58.959189
3502.6,-59.720069
3502.7,-58.299526
3502.8,-61.309531
3502.9,-58.532436
3503,-58.439009
3503.1,-58.809711
3503.2,-59.872465
3503.3,-58.552372
3503.4,-59.315449
3503.5,-58.309834
3503.6,-58.122997
3503.7,-57.740259
3503.8,-58.767592
3503.9,-59.497069
3504,-57.940118
3504.1,-61.09752
3504.2,-58.062629
3504.3,-58.362854
3504.4,-57.970837
3504.5,-60.100635
3504.6,-59.052689
3504.7,-58.588716
3504.8,-61.958446
3504.9,-58.810881
3505,-58.144099
3505.1,-58.115654
3505.2,-58.906376
3505.3,-59.780418
3505.4,-57.675781
3505.5,-58.592264
3505.6,-57.211911
3505.7,-59.309399
3505.8,-60.568835
3505.9,-58.049909
3506,-58.757364
3506.1,-58.652417
3506.2,-59.69161
3506.3,-57.878189
3506.4,-58.042896
3506.5,-59.322992
3506.6,-59.15572
3506.7,-60.104783
3506.8,-59.4992
3506.9,-58.8012
3507,-59.65562
3507.1,-58.629407
3507.2,-60.025707
3507.3,-58.936393
3507.4,-61.182609
3507.5,-59.872426
3507.6,-57.163117
3507.7,-58.517158
3507.8,-60.995377
3507.9,-57.417584
3508,-60.70279
3508.1,-59.00696
3508.2,-57.441497
3508.3,-59.054856
3508.4,-59.792435
3508.5,-60.928538
3508.6,-59.329903
3508.7,-58.67196
3508.8,-60.890152
3508.9,-59.540733
3509,-58.562714
3509.1,-58.536023
3509.2,-57.307972
3509.3,-59.588665
3509.4,-56.930218
3509.5,-58.711136
3509.6,-59.224949
3509.7,-59.122117
3509.8,-59.201859
3509.9,-58.915133
3510,-58.662623
3510.1,-60.108096
3510.2,-57.592671
3510.3,-58.153864
3510.4,-58.740338
3510.5,-58.266546
3510.6,-58.343294
3510.7,-59.283839
3510.8,-58.967645
3510.9,-57.824283
3511,-60.238546
3511.1,-58.998459
3511.2,-58.049618
3511.3,-56.987889
3511.4,-57.124205
3511.5,-59.525497
3511.6,-58.29995
3511.7,-58.877096
3511.8,-58.088108
3511.9,-59.044468
3512,-59.394253
3512.1,-59.328139
3512.2,-58.755328
3512.3,-58.4094
3512.4,-56.955621
3512.5,-59.245602
3512.6,-59.508482
3512.7,-57.747739
3512.8,-58.046818
3512.9,-57.800296
3513,-57.099617
3513.1,-58.993041
3513.2,-59.424296
3513.3,-58.144625
3513.4,-59.246159
3513.5,-56.798163
3513.6,-58.642886
3513.7,-58.435103
3513.8,-58.116383
3513.9,-59.868644
3514,-55.676656
3514.1,-60.02541
3514.2,-60.028402
3514.3,-56.224047
3514.4,-59.502571
3514.5,-58.590802
3514.6,-58.190147
3514.7,-56.205231
3514.8,-58.140365
3514.9,-59.557467
3515,-60.397582
3515.1,-56.349361
3515.2,-59.385862
3515.3,-57.965574
3515.4,-58.651813
3515.5,-58.373821
3515.6,-57.701019
3515.7,-59.692805
3515.8,-58.88977
3515.9,-59.193654
3516,-58.606295
3516.1,-57.890718
3516.2,-59.129718
3516.3,-56.870849
3516.4,-59.452973
3516.5,-58.554795
3516.6,-58.924107
3516.7,-57.576258
3516.8,-59.153444
3516.9,-58.51874
3517,-57.481552
3517.1,-57.457174
3517.2,-58.498454
3517.3,-59.509058
3517.4,-57.136866
3517.5,-58.320395
3517.6,-57.021306
3517.7,-58.632657
3517.8,-58.017936
3517.9,-56.884687
3518,-58.78194
3518.1,-60.662769
3518.2,-58.748972
3518.3,-56.810582
3518.4,-58.156804
3518.5,-59.519102
3518.6,-59.538567
3518.7,-56.20583
3518.8,-58.72986
3518.9,-58.410872
3519,-59.541064
3519.1,-58.271223
3519.2,-59.713892
3519.3,-58.867241
3519.4,-59.049004
3519.5,-58.255317
3519.6,-57.713168
3519.7,-59.062305
3519.8,-58.123444
3519.9,-56.435887
3520,-60.979292
3520.1,-58.080745
3520.2,-56.717174
3520.3,-57.45838
3520.4,-57.662946
3520.5,-58.876601
3520.6,-59.1259
3520.7,-59.087049
3520.8,-58.721247
3520.9,-58.245791
3521,-57.620499
3521.1,-57.040872
3521.2,-57.389221
3521.3,-58.021017
3521.4,-57.022052
3521.5,-58.39841
3521.6,-58.209825
3521.7,-59.546525
3521.8,-60.740248
3521.9,-58.542366
3522,-59.502924
3522.1,-59.067666
3522.2,-58.299399
3522.3,-56.838793
3522.4,-59.172849
3522.5,-58.265817
3522.6,-57.386811
3522.7,-59.54632
3522.8,-58.911721
3522.9,-58.794502
3523,-56.525728
3523.1,-58.59765
3523.2,-60.086872
3523.3,-57.685743
3523.4,-59.1472
3523.5,-58.429029
3523.6,-60.037022
3523.7,-58.341647
3523.8,-59.649331
3523.9,-59.419991
3524,-59.538637
3524.1,-59.325712
3524.2,-57.003505
3524.3,-58.690609
3524.4,-59.324119
3524.5,-59.452151
3524.6,-59.537081
3524.7,-59.38956
3524.8,-58.97454
3524.9,-57.703536
3525,-58.471538
3525.1,-59.084799
3525.2,-59.97057
3525.3,-56.735439
3525.4,-59.677807
3525.5,-58.545591
3525.6,-58.132828
3525.7,-59.452263
3525.8,-56.93617
3525.9,-58.47152
3526,-58.780499
3526.1,-58.231268
3526.2,-59.5953
3526.3,-58.113248
3526.4,-58.032999
3526.5,-57.700362
3526.6,-60.817137
3526.7,-59.862103
3526.8,-58.154896
3526.9,-58.776538
3527,-58.530955
3527.1,-58.570287
3527.2,-57.828235
3527.3,-57.250775
3527.4,-57.998924
3527.5,-57.244637
3527.6,-58.184401
3527.7,-57.38652
3527.8,-55.163166
3527.9,-59.700705
3528,-58.343195
3528.1,-57.428093
3528.2,-57.007162
3528.3,-56.90544
3528.4,-58.296563
3528.5,-57.308442
3528.6,-58.523996
3528.7,-57.151458
3528.8,-59.322791
3528.9,-56.508937
3529,-56.419143
3529.1,-57.719304
3529.2,-59.812813
3529.3,-59.809875
3529.4,-58.4963
3529.5,-57.578916
3529.6,-56.439616
3529.7,-59.032943
3529.8,-58.047082
3529.9,-59.807125
3530,-56.722944
3530.1,-58.838163
3530.2,-57.264347
3530.3,-59.901087
3530.4,-59.405278
3530.5,-58.560148
3530.6,-56.782149
3530.7,-59.632142
3530.8,-57.785833
3530.9,-57.326109
3531,-58.992049
3531.1,-58.080615
3531.2,-58.474644
3531.3,-57.119103
3531.4,-59.284924
3531.5,-56.856637
3531.6,-58.581088
3531.7,-57.376253
3531.8,-58.636907
3531.9,-57.717837
3532,-57.408226
3532.1,-57.469043
3532.2,-59.516865
3532.3,-58.674346
3532.4,-58.538915
3532.5,-60.912571
3532.6,-59.972895
3532.7,-58.078094
3532.8,-58.666155
3532.9,-59.262029
3533,-58.700083
3533.1,-59.186184
3533.2,-57.661614
3533.3,-60.246215
3533.4,-58.130682
3533.5,-58.31299
3533.6,-59.769661
3533.7,-58.969926
3533.8,-59.155562
3533.9,-57.963473
3534,-59.841059
3534.1,-59.248607
3534.2,-57.921283
3534.3,-58.89286
3534.4,-60.010349
3534.5,-57.642138
3534.6,-59.511528
3534.7,-57.199899
3534.8,-59.821831
3534.9,-60.313012
3535,-60.314291
3535.1,-58.026865
3535.2,-57.653129
3535.3,-57.818587
3535.4,-58.143653
3535.5,-59.95961
3535.6,-58.24296
3535.7,-58.404942
3535.8,-58.816021
3535.9,-59.583744
3536,-59.273855
3536.1,-58.084734
3536.2,-59.525855
3536.3,-58.308589
3536.4,-58.275128
3536.5,-59.391198
3536.6,-58.781984
3536.7,-57.906965
3536.8,-59.857071
3536.9,-58.328632
3537,-58.041425
3537.1,-57.546978
3537.2,-58.299678
3537.3,-58.834738
3537.4,-59.056326
3537.5,-58.973638
3537.6,-60.51086
3537.7,-59.427284
3537.8,-59.372834
3537.9,-58.927436
3538,-57.836516
3538.1,-59.153532
3538.2,-57.473168
3538.3,-58.375077
3538.4,-59.086482
3538.5,-58.486383
3538.6,-58.61199
3538.7,-59.855134
3538.8,-59.521085
3538.9,-57.958451
3539,-58.695818
3539.1,-58.586641
3539.2,-60.640996
3539.3,-57.411794
3539.4,-58.775151
3539.5,-58.358311
3539.6,-57.350339
3539.7,-58.471478
3539.8,-58.162408
3539.9,-59.15483
3540,-58.659907
3540.1,-60.264544
3540.2,-59.99581
3540.3,-57.824512
3540.4,-57.759084
3540.5,-58.616964
3540.6,-59.480939
3540.7,-57.388612
3540.8,-58.780384
3540.9,-60.471891
3541,-56.737061
3541.1,-59.351671
3541.2,-60.937107
3541.3,-59.02779
3541.4,-60.078914
3541.5,-59.834666
3541.6,-59.419532
3541.7,-59.451092
3541.8,-59.346101
3541.9,-59.890751
3542,-58.412543
3542.1,-59.4354
3542.2,-60.840475
3542.3,-59.064753
3542.4,-57.80665
3542.5,-57.687253
3542.6,-57.24304
3542.7,-59.256812
3542.8,-56.154412
3542.9,-59.624207
3543,-58.177797
3543.1,-59.368198
3543.2,-59.627989
3543.3,-58.126441
3543.4,-58.915697
3543.5,-57.116564
3543.6,-58.019049
3543.7,-58.563979
3543.8,-57.809885
3543.9,-57.767116
3544,-59.029665
3544.1,-58.625988
3544.2,-58.054858
3544.3,-59.506307
3544.4,-57.64944
3544.5,-57.76553
3544.6,-59.804326
3544.7,-57.440673
3544.8,-57.913312
3544.9,-59.010083
3545,-61.322345
3545.1,-59.290017
3545.2,-58.637782
3545.3,-57.883366
3545.4,-58.121543
3545.5,-58.486935
3545.6,-56.697206
3545.7,-57.890012
3545.8,-58.308911
3545.9,-57.679555
3546,-59.236256
3546.1,-59.124414
3546.2,-56.443755
3546.3,-59.17413
3546.4,-56.605601
3546.5,-60.366294
3546.6,-57.362646
3546.7,-59.079436
3546.8,-56.807603
3546.9,-56.115814
3547,-57.641784
3547.1,-58.690611
3547.2,-58.378885
3547.3,-57.885234
3547.4,-57.962541
3547.5,-58.466967
3547.6,-58.841605
3547.7,-59.080133
3547.8,-60.25481
3547.9,-59.806776
3548,-57.094704
3548.1,-58.285231
3548.2,-59.826448
3548.3,-56.329381
3548.4,-58.239326
3548.5,-57.665676
3548.6,-58.253851
3548.7,-58.1778
3548.8,-57.674407
3548.9,-58.39016
3549,-59.229255
3549.1,-58.529199
3549.2,-57.485713
3549.3,-59.166331
3549.4,-58.048141
3549.5,-58.601112
3549.6,-57.722013
3549.7,-57.555007
3549.8,-59.772225
3549.9,-60.010115
3550,-58.497066
3550.1,-56.403667
3550.2,-58.553798
3550.3,-58.954664
3550.4,-60.768967
3550.5,-59.974177
3550.6,-58.60891
3550.7,-57.882522
3550.8,-58.444446
3550.9,-58.286937
3551,-57.481037
3551.1,-58.086878
3551.2,-58.938361
3551.3,-60.206415
3551.4,-59.677912
3551.5,-57.858991
3551.6,-58.987144
3551.7,-59.200478
3551.8,-58.492323
3551.9,-58.017611
3552,-59.219693
3552.1,-59.957867
3552.2,-60.09069
3552.3,-59.331522
3552.4,-59.1725
3552.5,-60.089012
3552.6,-58.928693
3552.7,-60.581835
3552.8,-57.44138
3552.9,-59.748972
3553,-59.47445
3553.1,-58.812338
3553.2,-59.468069
3553.3,-60.657663
3553.4,-58.26079
3553.5,-60.033916
3553.6,-58.87622
3553.7,-57.649566
3553.8,-59.616856
3553.9,-59.131058
3554,-57.868595
3554.1,-60.007431
3554.2,-60.119485
3554.3,-58.252787
3554.4,-58.895231
3554.5,-57.942805
3554.6,-60.480991
3554.7,-60.147673
3554.8,-58.792613
3554.9,-57.254025
3555,-57.975973
3555.1,-57.710655
3555.2,-58.089298
3555.3,-59.10747
3555.4,-58.773617
3555.5,-60.215371
3555.6,-60.666129
3555.7,-58.248215
3555.8,-59.866619
3555.9,-59.168845
3556,-58.121716
3556.1,-58.871701
3556.2,-59.77426
3556.3,-56.994844
3556.4,-60.859911
3556.5,-60.240868
3556.6,-59.363027
3556.7,-59.18102
3556.8,-58.566339
3556.9,-58.913004
3557,-59.105368
3557.1,-59.675686
3557.2,-60.550919
3557.3,-58.884816
3557.4,-59.622763
3557.5,-60.83385
3557.6,-59.04978
3557.7,-58.026635
3557.8,-57.540794
3557.9,-58.590786
3558,-59.957284
3558.1,-58.879832
3558.2,-59.307644
3558.3,-58.370609
3558.4,-59.35962
3558.5,-58.399034
3558.6,-57.936787
3558.7,-56.594275
3558.8,-58.424793
3558.9,-58.929821
3559,-59.649806
3559.1,-58.827128
3559.2,-57.301315
3559.3,-56.261414
3559.4,-58.388149
3559.5,-59.033513
3559.6,-58.644324
3559.7,-57.106412
3559.8,-59.148485
3559.9,-58.142505
3560,-57.355119
3560.1,-57.027909
3560.2,-58.555329
3560.3,-57.496804
3560.4,-57.445999
3560.5,-57.905097
3560.6,-59.160958
3560.7,-56.384176
3560.8,-57.552361
3560.9,-58.006117
3561,-58.724441
3561.1,-58.091697
3561.2,-57.710876
3561.3,-58.479135
3561.4,-59.047023
3561.5,-57.360518
3561.6,-59.278232
3561.7,-59.651967
3561.8,-55.115312
3561.9,-58.734983
3562,-59.160062
3562.1,-58.075132
3562.2,-56.74171
3562.3,-58.172399
3562.4,-58.391899
3562.5,-59.019134
3562.6,-59.549309
3562.7,-59.138899
3562.8,-59.504784
3562.9,-58.477711
3563,-58.022818
3563.1,-56.926922
3563.2,-58.225665
3563.3,-58.23699
3563.4,-58.831978
3563.5,-58.502222
3563.6,-58.394798
3563.7,-58.070907
3563.8,-57.799851
3563.9,-59.94373
3564,-60.240455
3564.1,-58.063666
3564.2,-57.94356
3564.3,-57.662151
3564.4,-57.684739
3564.5,-58.753369
3564.6,-58.742582
3564.7,-58.174835
3564.8,-58.496324
3564.9,-59.259557
3565,-58.015718
3565.1,-56.962964
3565.2,-57.995935
3565.3,-59.171144
3565.4,-57.963573
3565.5,-58.788173
3565.6,-58.819958
3565.7,-57.999497
3565.8,-58.689938
3565.9,-60.793943
3566,-59.056679
3566.1,-57.959726
3566.2,-58.915995
3566.3,-59.236234
3566.4,-59.287033
3566.5,-57.432719
3566.6,-60.429311
3566.7,-57.746811
3566.8,-59.443803
3566.9,-59.244477
3567,-58.787023
3567.1,-57.639462
3567.2,-59.864247
3567.3,-58.128131
3567.4,-58.947656
3567.5,-55.885952
3567.6,-58.218118
3567.7,-59.172275
3567.8,-56.954739
3567.9,-58.515602
3568,-58.96583
3568.1,-57.26555
3568.2,-58.029534
3568.3,-57.202528
3568.4,-59.957503
3568.5,-57.653305
3568.6,-58.161543
3568.7,-59.160188
3568.8,-59.996131
3568.9,-58.000101
3569,-57.809109
3569.1,-58.481609
3569.2,-58.620276
3569.3,-58.87507
3569.4,-57.305275
3569.5,-60.159467
3569.6,-57.592287
3569.7,-58.809595
3569.8,-58.615765
3569.9,-59.474151
3570,-57.580603
3570.1,-60.472062
3570.2,-58.518579
3570.3,-58.339018
3570.4,-58.300337
3570.5,-57.423691
3570.6,-59.34459
3570.7,-56.878065
3570.8,-58.77613
3570.9,-57.918718
3571,-60.085341
3571.1,-57.838428
3571.2,-57.096332
3571.3,-58.710197
3571.4,-58.308864
3571.5,-59.221032
3571.6,-58.162834
3571.7,-58.405023
3571.8,-60.531024
3571.9,-57.855244
3572,-59.239793
3572.1,-58.241722
3572.2,-57.730271
3572.3,-55.808629
3572.4,-57.804356
3572.5,-59.37725
3572.6,-58.921445
3572.7,-58.898504
3572.8,-56.723853
3572.9,-57.901732
3573,-57.915576
3573.1,-58.30814
3573.2,-60.637312
3573.3,-57.523354
3573.4,-58.23713
3573.5,-59.318815
3573.6,-60.257055
3573.7,-58.730759
3573.8,-57.120085
3573.9,-58.288974
3574,-58.446312
3574.1,-58.066926
3574.2,-59.274105
3574.3,-58.300877
3574.4,-58.311275
3574.5,-57.63584
3574.6,-58.46401
3574.7,-58.375118
3574.8,-58.449772
3574.9,-59.250384
3575,-57.317008
3575.1,-59.649366
3575.2,-57.022381
3575.3,-59.55202
3575.4,-59.695459
3575.5,-59.767604
3575.6,-59.041923
3575.7,-59.048913
3575.8,-57.541585
3575.9,-59.224098
3576,-57.02832
3576.1,-59.540263
3576.2,-57.877848
3576.3,-58.242084
3576.4,-59.29007
3576.5,-60.236392
3576.6,-57.989833
3576.7,-58.141163
3576.8,-56.598607
3576.9,-59.659405
3577,-58.59546
3577.1,-60.774109
3577.2,-58.003949
3577.3,-57.633196
3577.4,-57.984502
3577.5,-58.163324
3577.6,-59.511082
3577.7,-58.411894
3577.8,-58.684511
3577.9,-58.217546
3578,-58.279303
3578.1,-59.362304
3578.2,-56.430778
3578.3,-58.314538
3578.4,-60.149656
3578.5,-59.142942
3578.6,-59.070447
3578.7,-58.829246
3578.8,-58.230134
3578.9,-58.457778
3579,-59.588147
3579.1,-58.689028
3579.2,-60.114798
3579.3,-58.517983
3579.4,-58.153449
3579.5,-59.79895
3579.6,-59.331023
3579.7,-58.40056
3579.8,-58.010616
3579.9,-58.307152
3580,-59.98165
3580.1,-58.413712
3580.2,-55.716072
3580.3,-57.753816
3580.4,-57.624177
3580.5,-57.925036
3580.6,-58.571995
3580.7,-58.097293
3580.8,-59.684641
3580.9,-58.208103
3581,-59.006714
3581.1,-57.126054
3581.2,-59.85466
3581.3,-58.351432
3581.4,-59.160901
3581.5,-58.236301
3581.6,-59.407358
3581.7,-58.85345
3581.8,-58.109531
3581.9,-58.714106
3582,-59.46538
3582.1,-59.083353
3582.2,-57.195755
3582.3,-56.860728
3582.4,-57.656966
3582.5,-57.935209
3582.6,-58.177257
3582.7,-58.033675
3582.8,-59.694264
3582.9,-55.875023
3583,-60.372452
3583.1,-59.474328
3583.2,-57.941403
3583.3,-58.454281
3583.4,-58.865723
3583.5,-58.351663
3583.6,-59.472104
3583.7,-57.691354
3583.8,-59.423079
3583.9,-55.87446
3584,-57.937623
3584.1,-57.404567
3584.2,-57.800405
3584.3,-56.230379
3584.4,-57.986328
3584.5,-56.507996
3584.6,-57.741127
3584.7,-58.34279
3584.8,-59.061807
3584.9,-58.496837
3585,-57.585998
3585.1,-59.295347
3585.2,-58.013934
3585.3,-58.458324
3585.4,-58.57457
3585.5,-59.169937
3585.6,-59.284538
3585.7,-59.7539
3585.8,-58.765535
3585.9,-58.844188
3586,-58.720763
3586.1,-57.97286
3586.2,-57.149633
3586.3,-57.047983
3586.4,-57.241666
3586.5,-57.374797
3586.6,-58.917568
3586.7,-59.782329
3586.8,-57.239374
3586.9,-60.239721
3587,-57.602296
3587.1,-59.180085
3587.2,-58.416833
3587.3,-58.38087
3587.4,-59.031576
3587.5,-58.563065
3587.6,-58.415523
3587.7,-60.032897
3587.8,-58.617575
3587.9,-55.963481
3588,-58.127799
3588.1,-59.536272
3588.2,-58.643442
3588.3,-58.543717
3588.4,-56.587547
3588.5,-57.532407
3588.6,-56.569518
3588.7,-58.282366
3588.8,-58.604033
3588.9,-58.569462
3589,-59.64103
3589.1,-57.981869
3589.2,-58.613693
3589.3,-57.280074
3589.4,-57.626791
3589.5,-58.092393
3589.6,-57.899936
3589.7,-58.134204
3589.8,-59.299327
3589.9,-57.658205
3590,-58.585193
3590.1,-57.333431
3590.2,-59.728434
3590.3,-59.454466
3590.4,-59.151702
3590.5,-59.470516
3590.6,-59.001235
3590.7,-58.719253
3590.8,-59.170585
3590.9,-57.793688
3591,-57.525665
3591.1,-57.046608
3591.2,-58.067651
3591.3,-57.118426
3591.4,-59.583104
3591.5,-58.704838
3591.6,-58.473418
3591.7,-59.595438
3591.8,-58.185262
3591.9,-57.911312
3592,-59.8425
3592.1,-57.736262
3592.2,-58.810574
3592.3,-57.183266
3592.4,-58.642325
3592.5,-58.972985
3592.6,-58.308988
3592.7,-59.611667
3592.8,-58.904353
3592.9,-58.99374
3593,-58.329937
3593.1,-59.418083
3593.2,-57.297405
3593.3,-58.048916
3593.4,-56.853008
3593.5,-60.881368
3593.6,-59.429671
3593.7,-58.569431
3593.8,-58.450969
3593.9,-58.071282
3594,-59.113251
3594.1,-60.098932
3594.2,-57.658812
3594.3,-58.713767
3594.4,-59.805244
3594.5,-57.584063
3594.6,-57.232439
3594.7,-58.499682
3594.8,-57.494019
3594.9,-58.138229
3595,-58.141882
3595.1,-57.482202
3595.2,-57.240049
3595.3,-59.057067
3595.4,-58.835249
3595.5,-59.561107
3595.6,-57.694911
3595.7,-57.366574
3595.8,-58.019457
3595.9,-58.652417
3596,-58.668776
3596.1,-59.867398
3596.2,-60.011221
3596.3,-57.626381
3596.4,-57.763822
3596.5,-58.28921
3596.6,-58.774118
3596.7,-58.193998
3596.8,-60.76207
3596.9,-59.486896
3597,-60.002035
3597.1,-59.28892
3597.2,-57.58866
3597.3,-58.665414
3597.4,-58.931043
3597.5,-57.835631
3597.6,-57.401537
3597.7,-57.758613
3597.8,-60.179364
3597.9,-58.818301
3598,-60.029895
3598.1,-60.180891
3598.2,-60.247642
3598.3,-59.480112
3598.4,-58.07342
3598.5,-57.935957
3598.6,-58.317918
3598.7,-59.201066
3598.8,-58.818505
3598.9,-58.963982
3599,-54.71774
3599.1,-58.536461
3599.2,-57.712809
3599.3,-57.271758
3599.4,-58.089611
3599.5,-57.039739
3599.6,-57.348828
3599.7,-58.549726
3599.8,-58.439031
3599.9,-58.416587
3600,-58.890528
3600.1,-59.038815
3600.2,-57.917825
3600.3,-57.988349
3600.4,-58.952801
3600.5,-57.829912
3600.6,-61.45471
3600.7,-58.130852
3600.8,-59.537474
3600.9,-59.052237
3601,-59.598601
3601.1,-57.601476
3601.2,-58.998942
3601.3,-59.73953
3601.4,-59.510076
3601.5,-58.561585
3601.6,-59.021425
3601.7,-59.2886
3601.8,-59.503977
3601.9,-57.589915
3602,-59.564969
3602.1,-57.52334
3602.2,-58.360619
3602.3,-61.010121
3602.4,-57.564762
3602.5,-58.484637
3602.6,-57.901096
3602.7,-58.456935
3602.8,-57.646187
3602.9,-59.102626
3603,-59.332512
3603.1,-59.459813
3603.2,-58.225871
3603.3,-57.832798
3603.4,-60.146689
3603.5,-58.142705
3603.6,-58.57375
3603.7,-57.098927
3603.8,-59.481625
3603.9,-57.272256
3604,-56.787543
3604.1,-59.434512
3604.2,-56.755368
3604.3,-58.663509
3604.4,-58.209487
3604.5,-58.145273
3604.6,-56.375892
3604.7,-54.686814
3604.8,-55.573624
3604.9,-56.980217
3605,-55.863246
3605.1,-56.864893
3605.2,-55.191102
3605.3,-54.940995
3605.4,-54.966917
3605.5,-53.76666
3605.6,-55.303045
3605.7,-53.124105
3605.8,-55.937884
3605.9,-52.248574
3606,-51.185814
3606.1,-53.355456
3606.2,-52.117637
3606.3,-51.871262
3606.4,-53.00787
3606.5,-51.972403
3606.6,-51.275881
3606.7,-49.768041
3606.8,-51.503095
3606.9,-48.917285
3607,-50.583709
3607.1,-49.061239
3607.2,-46.46929
3607.3,-46.752591
3607.4,-47.259495
3607.5,-45.293544
3607.6,-41.639018
3607.7,-40.201472
3607.8,-37.010851
3607.9,-31.245483
3608,-24.793473
3608.1,-12.856034
3608.2,2.1100967
3608.3,18.105921
3608.4,19.860426
3608.5,19.352396
3608.6,15.018769
3608.7,9.5707368
3608.8,1.5852428
3608.9,-5.8988935
3609,-11.119337
3609.1,-17.775185
3609.2,-23.309464
3609.3,-27.446886
3609.4,-34.610939
3609.5,-39.226032
3609.6,-44.759295
3609.7,-48.506348
3609.8,-52.651129
3609.9,-55.374955
3610,-58.577384
3610.1,-59.274727
3610.2,-59.819457
3610.3,-60.106849
3610.4,-60.518162
3610.5,-62.153693
3610.6,-61.930173
3610.7,-61.314064
3610.8,-63.093379
3610.9,-61.422977
3611,-60.969733
3611.1,-61.302229
3611.2,-61.631252
3611.3,-62.10788
3611.4,-62.083373
3611.5,-62.477353
3611.6,-61.33336
3611.7,-62.428212
3611.8,-62.464898
3611.9,-61.449556
3612,-61.796532
3612.1,-61.337671
3612.2,-61.015743
3612.3,-62.548481
3612.4,-61.55133
3612.5,-62.216774
3612.6,-61.799618
3612.7,-60.417446
3612.8,-62.544913
3612.9,-60.389058
3613,-61.4816
3613.1,-59.421304
3613.2,-61.984404
3613.3,-59.856837
3613.4,-61.067931
3613.5,-58.467347
3613.6,-61.065164
3613.7,-60.151816
3613.8,-60.017375
3613.9,-60.787449
3614,-57.944285
3614.1,-60.696765
3614.2,-61.049143
3614.3,-58.955997
3614.4,-60.47943
3614.5,-59.678008
3614.6,-58.933868
3614.7,-57.875863
3614.8,-59.480828
3614.9,-60.512766
3615,-59.129552
3615.1,-59.850397
3615.2,-58.634691
3615.3,-58.939051
3615.4,-57.846977
3615.5,-59.166505
3615.6,-59.188592
3615.7,-57.514176
3615.8,-56.699395
3615.9,-58.369171
3616,-56.558941
3616.1,-58.320841
3616.2,-58.418716
3616.3,-60.470636
3616.4,-59.030314
3616.5,-58.134659
3616.6,-58.168002
3616.7,-60.397537
3616.8,-57.659442
3616.9,-57.186038
3617,-57.469594
3617.1,-57.901052
3617.2,-57.497626
3617.3,-58.779589
3617.4,-56.96191
3617.5,-57.971625
3617.6,-57.192228
3617.7,-56.726442
3617.8,-57.855408
3617.9,-56.494055
3618,-56.300773
3618.1,-55.88461
3618.2,-56.547894
3618.3,-56.170877
3618.4,-56.208734
3618.5,-55.447432
3618.6,-56.472523
3618.7,-55.934821
3618.8,-56.01986
3618.9,-57.127991
3619,-54.610451
3619.1,-55.28808
3619.2,-57.026919
3619.3,-55.574447
3619.4,-55.208001
3619.5,-55.424503
3619.6,-55.286755
3619.7,-54.259088
3619.8,-54.148992
3619.9,-54.279942
3620,-53.889562
3620.1,-52.05797
3620.2,-55.334827
3620.3,-52.896822
3620.4,-54.586823
3620.5,-54.553117
3620.6,-53.351876
3620.7,-53.006048
3620.8,-53.210149
3620.9,-53.510103
3621,-53.849135
3621.1,-53.248723
3621.2,-53.38277
3621.3,-50.830042
3621.4,-54.663289
3621.5,-52.699207
3621.6,-54.133768
3621.7,-52.703796
3621.8,-52.061429
3621.9,-51.810175
3622,-52.281631
3622.1,-51.66294
3622.2,-52.328668
3622.3,-51.323835
3622.4,-51.79611
3622.5,-51.459341
3622.6,-51.367465
3622.7,-51.122091
3622.8,-50.927413
3622.9,-53.279162
3623,-54.664253
3623.1,-52.765241
3623.2,-50.955817
3623.3,-50.28776
3623.4,-50.805228
3623.5,-50.310942
3623.6,-51.318341
3623.7,-52.170715
3623.8,-51.37294
3623.9,-49.580573
3624,-50.552666
3624.1,-50.570552
3624.2,-50.570998
3624.3,-47.747242
3624.4,-49.469697
3624.5,-50.511159
3624.6,-48.660661
3624.7,-49.783009
3624.8,-50.454987
3624.9,-49.176759
3625,-47.623006
3625.1,-47.480733
3625.2,-48.952409
3625.3,-48.863628
3625.4,-48.913309
3625.5,-46.497654
3625.6,-46.854961
3625.7,-48.567641
3625.8,-47.776041
3625.9,-47.24893
3626,-45.2896
3626.1,-46.711077
3626.2,-45.865427
3626.3,-42.352947
3626.4,-44.190199
3626.5,-41.516974
3626.6,-41.147514
3626.7,-41.969563
3626.8,-38.377421
3626.9,-37.49919
3627,-36.301741
3627.1,-30.282515
3627.2,-24.42797
3627.3,-14.835125
3627.4,-2.2506705
3627.5,8.1373981
3627.6,13.763491
3627.7,10.732775
3627.8,7.7668104
3627.9,3.5472522
3628,0.7010926
3628.1,-5.3167652
3628.2,-10.448322
3628.3,-15.704665
3628.4,-23.634559
3628.5,-27.797102
3628.6,-31.870165
3628.7,-37.94211
3628.8,-41.818423
3628.9,-47.001546
3629,-49.672877
3629.1,-54.242803
3629.2,-55.273327
3629.3,-57.330813
3629.4,-59.041459
3629.5,-58.558057
3629.6,-58.230176
3629.7,-60.766431
3629.8,-59.943426
3629.9,-59.806267
3630,-58.863144
3630.1,-61.025248
3630.2,-62.077279
3630.3,-60.856735
3630.4,-59.156489
3630.5,-61.538265
3630.6,-59.882995
3630.7,-62.322567
3630.8,-61.170148
3630.9,-60.882524
3631,-61.526048
3631.1,-59.932885
3631.2,-59.801567
3631.3,-59.445576
3631.4,-61.709305
3631.5,-60.554965
3631.6,-58.775189
3631.7,-58.478642
3631.8,-61.688383
3631.9,-61.132808
3632,-59.267355
3632.1,-58.011652
3632.2,-59.134527
3632.3,-58.968211
3632.4,-59.476121
3632.5,-58.799433
3632.6,-57.454899
3632.7,-60.683651
3632.8,-60.262876
3632.9,-57.588663
3633,-59.623476
3633.1,-58.365682
3633.2,-58.614381
3633.3,-55.887689
3633.4,-57.69556
3633.5,-57.403615
3633.6,-58.486407
3633.7,-56.384704
3633.8,-56.670124
3633.9,-59.173547
3634,-57.136771
3634.1,-56.436154
3634.2,-56.624975
3634.3,-57.049931
3634.4,-55.590922
3634.5,-54.562137
3634.6,-55.311706
3634.7,-54.324322
3634.8,-56.29303
3634.9,-57.464754
3635,-54.266364
3635.1,-56.099726
3635.2,-55.660764
3635.3,-55.673963
3635.4,-53.611005
3635.5,-55.396187
3635.6,-54.060482
3635.7,-55.086575
3635.8,-53.215023
3635.9,-56.466877
3636,-54.35024
3636.1,-56.102386
3636.2,-54.339225
3636.3,-54.033434
3636.4,-54.939107
3636.5,-53.112656
3636.6,-53.003695
3636.7,-53.66666
3636.8,-55.082794
3636.9,-52.3244
3637,-52.157857
3637.1,-53.129551
3637.2,-52.888859
3637.3,-52.817043
3637.4,-51.324473
3637.5,-53.144583
3637.6,-54.987441
3637.7,-52.576624
3637.8,-53.164901
3637.9,-52.403597
3638,-50.865239
3638.1,-51.859747
3638.2,-52.510447
3638.3,-53.264635
3638.4,-52.585702
3638.5,-51.197865
3638.6,-51.554154
3638.7,-52.596281
3638.8,-51.473637
3638.9,-52.556697
3639,-51.697198
3639.1,-52.279849
3639.2,-51.345183
3639.3,-51.544252
3639.4,-50.807398
3639.5,-50.335354
3639.6,-49.597381
3639.7,-49.680532
3639.8,-49.976638
3639.9,-50.454768
3640,-50.373947
3640.1,-52.581265
3640.2,-50.78656
3640.3,-50.205473
3640.4,-50.004173
3640.5,-49.623388
3640.6,-47.398924
3640.7,-50.131097
3640.8,-48.434916
3640.9,-51.289059
3641,-51.878836
3641.1,-50.850729
3641.2,-50.156649
3641.3,-52.595494
3641.4,-49.43605
3641.5,-51.674743
3641.6,-50.47419
3641.7,-48.900626
3641.8,-49.069941
3641.9,-48.635834
3642,-50.915022
3642.1,-50.063904
3642.2,-50.399767
3642.3,-51.708761
3642.4,-52.731449
3642.5,-50.010052
3642.6,-50.115549
3642.7,-52.225661
3642.8,-51.290133
3642.9,-51.796318
3643,-50.975005
3643.1,-50.972765
3643.2,-51.015018
3643.3,-50.962354
3643.4,-52.742027
3643.5,-51.927144
3643.6,-52.073655
3643.7,-51.612154
3643.8,-52.83513
3643.9,-52.01673
3644,-53.956364
3644.1,-51.7091
3644.2,-51.903832
3644.3,-54.413393
3644.4,-52.212717
3644.5,-52.382355
3644.6,-51.26885
3644.7,-53.762938
3644.8,-53.826258
3644.9,-54.830514
3645,-55.422022
3645.1,-54.38304
3645.2,-54.823057
3645.3,-56.04117
3645.4,-54.317438
3645.5,-55.150117
3645.6,-56.810414
3645.7,-54.763557
3645.8,-53.84264
3645.9,-52.324038
3646,-54.468942
3646.1,-54.114621
3646.2,-54.433639
3646.3,-53.26874
3646.4,-56.200192
3646.5,-55.830114
3646.6,-56.671501
3646.7,-55.693638
3646.8,-56.045667
3646.9,-55.435637
3647,-54.232924
3647.1,-55.858462
3647.2,-53.972456
3647.3,-55.653152
3647.4,-55.996697
3647.5,-54.105818
3647.6,-54.467974
3647.7,-54.524768
3647.8,-53.040741
3647.9,-56.076038
3648,-53.536987
3648.1,-54.209507
3648.2,-55.105165
3648.3,-53.585285
3648.4,-53.885786
3648.5,-55.405802
3648.6,-54.209496
3648.7,-54.071215
3648.8,-52.514186
3648.9,-54.594407
3649,-55.120072
3649.1,-54.137513
3649.2,-54.110807
3649.3,-56.544844
3649.4,-52.453744
3649.5,-53.872095
3649.6,-54.162658
3649.7,-53.53573
3649.8,-54.27158
3649.9,-54.951747
3650,-53.999186
3650.1,-52.628528
3650.2,-52.889056
3650.3,-54.472685
3650.4,-54.272693
3650.5,-54.093529
3650.6,-53.219791
3650.7,-54.318682
3650.8,-53.315449
3650.9,-53.674067
3651,-53.309688
3651.1,-53.100911
3651.2,-53.871321
3651.3,-53.319001
3651.4,-52.502375
3651.5,-52.976475
3651.6,-53.039148
3651.7,-52.121246
3651.8,-53.047928
3651.9,-53.97805
3652,-52.030709
3652.1,-54.181678
3652.2,-54.238075
3652.3,-52.653954
3652.4,-53.18713
3652.5,-54.58576
3652.6,-51.976884
3652.7,-53.509056
3652.8,-53.573302
3652.9,-53.116612
3653,-52.682186
3653.1,-53.182847
3653.2,-54.740846
3653.3,-50.3231
3653.4,-52.666902
3653.5,-51.471595
3653.6,-51.580576
3653.7,-51.374387
3653.8,-52.142084
3653.9,-51.627563
3654,-53.4822
3654.1,-51.948494
3654.2,-54.130393
3654.3,-53.797453
3654.4,-52.982969
3654.5,-53.751827
3654.6,-53.153185
3654.7,-53.389998
3654.8,-51.88444
3654.9,-53.027419
3655,-54.251441
3655.1,-53.475941
3655.2,-51.325658
3655.3,-50.3497
3655.4,-52.896683
3655.5,-51.255782
3655.6,-52.119121
3655.7,-53.34496
3655.8,-51.77334
3655.9,-51.759182
3656,-53.599249
3656.1,-53.447137
3656.2,-54.612094
3656.3,-52.974094
3656.4,-54.097383
3656.5,-51.598081
3656.6,-54.667784
3656.7,-52.938338
3656.8,-52.794974
3656.9,-53.302905
3657,-52.818378
3657.1,-53.15142
3657.2,-52.688439
3657.3,-51.642951
3657.4,-52.74425
3657.5,-52.097816
3657.6,-55.669916
3657.7,-52.47195
3657.8,-50.806735
3657.9,-54.093037
3658,-53.736056
3658.1,-51.414693
3658.2,-53.644687
3658.3,-51.890821
3658.4,-55.493621
3658.5,-54.116121
3658.6,-54.066062
3658.7,-53.992435
3658.8,-54.726144
3658.9,-53.288205
3659,-52.694543
3659.1,-54.353815
3659.2,-52.743382
3659.3,-53.665962
3659.4,-53.406497
3659.5,-54.852261
3659.6,-54.355434
3659.7,-55.421563
3659.8,-55.916425
3659.9,-52.490628
3660,-53.706385
3660.1,-53.74714
3660.2,-52.252081
3660.3,-54.005694
3660.4,-54.495504
3660.5,-54.081522
3660.6,-53.269904
3660.7,-54.797044
3660.8,-56.310523
3660.9,-53.831988
3661,-53.770715
3661.1,-54.412892
3661.2,-55.949021
3661.3,-55.10661
3661.4,-53.027195
3661.5,-55.64508
3661.6,-53.946469
3661.7,-54.615339
3661.8,-56.190328
3661.9,-54.047435
3662,-54.7117
3662.1,-55.643013
3662.2,-54.525564
3662.3,-55.13356
3662.4,-55.54192
3662.5,-54.581845
3662.6,-55.037652
3662.7,-54.145012
3662.8,-54.350494
3662.9,-54.580432
3663,-54.445376
3663.1,-53.513843
3663.2,-54.450798
3663.3,-53.383951
3663.4,-53.798378
3663.5,-54.417479
3663.6,-55.082972
3663.7,-54.957527
3663.8,-54.726294
3663.9,-52.609002
3664,-54.231273
3664.1,-52.986933
3664.2,-54.368693
3664.3,-54.177599
3664.4,-53.117094
3664.5,-53.218037
3664.6,-54.40511
3664.7,-54.120567
3664.8,-53.691547
3664.9,-54.07218
3665,-54.574502
3665.1,-54.507505
3665.2,-54.384176
3665.3,-53.941591
3665.4,-54.759354
3665.5,-53.42859
3665.6,-54.196317
3665.7,-54.346967
3665.8,-53.086003
3665.9,-54.433146
3666,-54.797135
3666.1,-54.821656
3666.2,-55.365634
3666.3,-54.810886
3666.4,-55.063346
3666.5,-53.857956
3666.6,-53.540326
3666.7,-54.468816
3666.8,-53.620997
3666.9,-53.894567
3667,-53.912752
3667.1,-53.832519
3667.2,-54.964175
3667.3,-55.334212
3667.4,-54.906345
3667.5,-54.433213
3667.6,-53.155371
3667.7,-53.032327
3667.8,-54.784056
3667.9,-55.773685
3668,-54.446148
3668.1,-53.241401
3668.2,-55.968468
3668.3,-53.413098
3668.4,-52.810669
3668.5,-53.618518
3668.6,-52.87059
3668.7,-52.97101
3668.8,-55.098685
3668.9,-53.966397
3669,-52.342931
3669.1,-53.816238
3669.2,-55.573124
3669.3,-54.309591
3669.4,-53.177615
3669.5,-52.106674
3669.6,-54.002311
3669.7,-52.285414
3669.8,-53.996509
3669.9,-55.289635
3670,-55.469574
3670.1,-55.552202
3670.2,-54.1933
3670.3,-55.216066
3670.4,-53.54952
3670.5,-53.169852
3670.6,-52.846587
3670.7,-54.094218
3670.8,-53.721192
3670.9,-54.946564
3671,-54.48312
3671.1,-55.079715
3671.2,-53.273542
3671.3,-53.645176
3671.4,-54.007425
3671.5,-53.625094
3671.6,-53.243382
3671.7,-52.202396
3671.8,-54.213415
3671.9,-56.443695
3672,-52.64418
3672.1,-55.189826
3672.2,-54.357978
3672.3,-54.634418
3672.4,-54.919405
3672.5,-53.467978
3672.6,-53.645867
3672.7,-53.301414
3672.8,-53.485435
3672.9,-52.810906
3673,-52.779424
3673.1,-54.585026
3673.2,-54.123173
3673.3,-55.323965
3673.4,-53.563619
3673.5,-53.572006
3673.6,-51.9235
3673.7,-53.95021
3673.8,-52.211825
3673.9,-53.795702
3674,-55.797791
3674.1,-53.728953
3674.2,-54.938235
3674.3,-53.928267
3674.4,-53.752991
3674.5,-53.110174
3674.6,-53.122528
3674.7,-54.277364
3674.8,-53.116905
3674.9,-53.338071
3675,-55.045288
3675.1,-53.215094
3675.2,-55.545743
3675.3,-52.263648
3675.4,-52.896127
3675.5,-52.360059
3675.6,-53.790296
3675.7,-54.581031
3675.8,-51.7976
3675.9,-54.227232
3676,-54.740237
3676.1,-53.297346
3676.2,-54.405536
3676.3,-54.159415
3676.4,-52.693003
3676.5,-52.786389
3676.6,-53.173792
3676.7,-51.45162
3676.8,-52.86586
3676.9,-54.226045
3677,-52.975145
3677.1,-52.520355
3677.2,-53.982832
3677.3,-52.881887
3677.4,-54.213876
3677.5,-54.388233
3677.6,-53.802659
3677.7,-53.852997
3677.8,-54.132437
3677.9,-52.392865
3678,-53.259547
3678.1,-53.462364
3678.2,-50.749777
3678.3,-54.346431
3678.4,-55.072238
3678.5,-54.92581
3678.6,-54.096993
3678.7,-54.789944
3678.8,-56.206824
3678.9,-53.408145
3679,-53.198159
3679.1,-53.639293
3679.2,-52.960184
3679.3,-55.670542
3679.4,-54.305984
3679.5,-53.773644
3679.6,-53.558746
3679.7,-54.162041
3679.8,-54.191682
3679.9,-53.709462
3680,-52.763592
3680.1,-55.397395
3680.2,-53.453493
3680.3,-53.65703
3680.4,-55.052168
3680.5,-52.957149
3680.6,-52.899048
3680.7,-54.597108
3680.8,-53.696618
3680.9,-54.684988
3681,-55.282102
3681.1,-53.039938
3681.2,-53.011542
3681.3,-52.088458
3681.4,-54.891176
3681.5,-54.115661
3681.6,-55.878578
3681.7,-54.690067
3681.8,-54.958032
3681.9,-53.608391
3682,-53.869202
3682.1,-54.552927
3682.2,-52.710599
3682.3,-52.729774
3682.4,-53.293142
3682.5,-55.125514
3682.6,-53.860078
3682.7,-53.482041
3682.8,-56.083663
3682.9,-53.725799
3683,-53.754204
3683.1,-52.949868
3683.2,-53.242222
3683.3,-54.789549
3683.4,-54.258264
3683.5,-54.004251
3683.6,-54.096332
3683.7,-52.93073
3683.8,-53.746504
3683.9,-52.765791
3684,-54.007959
3684.1,-53.439216
3684.2,-54.712797
3684.3,-54.025812
3684.4,-53.786973
3684.5,-53.816022
3684.6,-56.023916
3684.7,-55.804793
3684.8,-53.651611
3684.9,-55.16046
3685,-54.161645
3685.1,-54.077386
3685.2,-54.869434
3685.3,-53.892909
3685.4,-54.924826
3685.5,-53.58575
3685.6,-55.114099
3685.7,-52.313003
3685.8,-54.997793
3685.9,-55.483374
3686,-53.750444
3686.1,-52.610679
3686.2,-53.167976
3686.3,-55.050057
3686.4,-54.266073
3686.5,-53.728602
3686.6,-54.696041
3686.7,-57.119804
3686.8,-53.557438
3686.9,-53.484994
3687,-54.884909
3687.1,-54.477265
3687.2,-53.870364
3687.3,-52.357953
3687.4,-54.313753
3687.5,-52.775806
3687.6,-53.686121
3687.7,-54.455585
3687.8,-54.249541
3687.9,-53.159451
3688,-54.264802
3688.1,-54.619817
3688.2,-51.814039
3688.3,-54.562582
3688.4,-54.644057
3688.5,-56.33103
3688.6,-54.837282
3688.7,-53.580958
3688.8,-54.293923
3688.9,-54.022255
3689,-54.061232
3689.1,-54.630701
3689.2,-55.598869
3689.3,-53.651949
3689.4,-54.302754
3689.5,-54.212082
3689.6,-54.032712
3689.7,-51.477377
3689.8,-54.856725
3689.9,-54.281469
3690,-54.873172
3690.1,-53.938336
3690.2,-54.093025
3690.3,-51.993672
3690.4,-54.921702
3690.5,-55.113943
3690.6,-52.260722
3690.7,-54.171679
3690.8,-53.628211
3690.9,-52.508401
3691,-53.242751
3691.1,-52.8373
3691.2,-53.775504
3691.3,-53.718454
3691.4,-53.480796
3691.5,-53.386796
3691.6,-53.322693
3691.7,-54.308116
3691.8,-54.837411
3691.9,-54.911991
3692,-55.52121
3692.1,-53.640797
3692.2,-53.071797
3692.3,-53.614722
3692.4,-53.552199
3692.5,-53.565673
3692.6,-52.559341
3692.7,-53.101778
3692.8,-54.139877
3692.9,-52.532452
3693,-53.122933
3693.1,-53.438198
3693.2,-55.043794
3693.3,-54.241737
3693.4,-54.085588
3693.5,-54.429296
3693.6,-53.774547
3693.7,-54.523751
3693.8,-52.531003
3693.9,-54.195003
3694,-55.422218
3694.1,-54.613117
3694.2,-52.580113
3694.3,-53.340718
3694.4,-54.789477
3694.5,-55.311234
3694.6,-54.703354
3694.7,-54.12343
3694.8,-55.421646
3694.9,-54.923266
3695,-53.310564
3695.1,-54.161036
3695.2,-52.644921
3695.3,-53.499619
3695.4,-53.456243
3695.5,-52.898027
3695.6,-53.059505
3695.7,-54.112341
3695.8,-53.843687
3695.9,-54.907812
3696,-55.071775
3696.1,-53.132189
3696.2,-51.730121
3696.3,-53.256356
3696.4,-55.4486
3696.5,-53.656675
3696.6,-54.620027
3696.7,-53.992254
3696.8,-53.251344
3696.9,-54.000655
3697,-54.571408
3697.1,-54.892128
3697.2,-53.217708
3697.3,-52.310884
3697.4,-54.659767
3697.5,-52.863795
3697.6,-54.666799
3697.7,-52.471074
3697.8,-53.053741
3697.9,-54.016123
3698,-53.484029
3698.1,-54.90031
3698.2,-52.974284
3698.3,-53.520371
3698.4,-54.680472
3698.5,-53.647824
3698.6,-54.459521
3698.7,-53.523222
3698.8,-53.979761
3698.9,-54.54474
3699,-53.290167
3699.1,-53.277131
3699.2,-53.236462
3699.3,-53.174472
3699.4,-52.279719
3699.5,-56.490371
3699.6,-54.153082
3699.7,-53.27951
3699.8,-53.547449
3699.9,-52.944425
3700,-53.820569
3700.1,-53.909586
3700.2,-55.179552
3700.3,-53.963162
3700.4,-53.606585
3700.5,-54.140789
3700.6,-52.781521
3700.7,-54.595723
3700.8,-54.018596
3700.9,-53.664209
3701,-53.245102
3701.1,-55.289852
3701.2,-54.045442
3701.3,-54.429325
3701.4,-54.621959
3701.5,-53.7015
3701.6,-54.741073
3701.7,-53.735749
3701.8,-53.294817
3701.9,-52.437652
3702,-54.184032
3702.1,-53.26981
3702.2,-54.525256
3702.3,-52.609633
3702.4,-54.044177
3702.5,-55.524739
3702.6,-54.187757
3702.7,-54.034933
3702.8,-55.035936
3702.9,-54.450467
3703,-53.353413
3703.1,-55.64828
3703.2,-54.555093
3703.3,-55.351074
3703.4,-53.784667
3703.5,-52.924538
3703.6,-54.881736
3703.7,-54.176284
3703.8,-54.029532
3703.9,-55.684092
3704,-55.198726
3704.1,-53.393045
3704.2,-54.536486
3704.3,-53.721432
3704.4,-52.523658
3704.5,-53.297995
3704.6,-54.541636
3704.7,-55.759362
3704.8,-54.227471
3704.9,-53.203874
3705,-53.363002
3705.1,-54.007975
3705.2,-52.761017
3705.3,-53.444809
3705.4,-52.625115
3705.5,-54.351489
3705.6,-56.487676
3705.7,-54.985929
3705.8,-54.857899
3705.9,-55.107017
3706,-54.377599
3706.1,-52.325129
3706.2,-52.41167
3706.3,-54.940211
3706.4,-54.579182
3706.5,-54.233892
3706.6,-52.686765
3706.7,-54.422277
3706.8,-55.051131
3706.9,-54.567484
3707,-51.64209
3707.1,-54.13808
3707.2,-53.378467
3707.3,-52.723882
3707.4,-55.122595
3707.5,-54.176717
3707.6,-54.734187
3707.7,-53.411514
3707.8,-53.77291
3707.9,-53.563709
3708,-54.978822
3708.1,-55.029263
3708.2,-54.647895
3708.3,-53.669893
3708.4,-54.947178
3708.5,-55.128627
3708.6,-57.112518
3708.7,-53.717198
3708.8,-55.07858
3708.9,-53.653476
3709,-55.501309
3709.1,-55.381838
3709.2,-55.648331
3709.3,-56.324774
3709.4,-54.812487
3709.5,-52.484888
3709.6,-54.761698
3709.7,-51.391266
3709.8,-54.870509
3709.9,-53.886071
3710,-53.096122
3710.1,-54.361555
3710.2,-54.212641
3710.3,-54.887015
3710.4,-53.45448
3710.5,-53.371031
3710.6,-54.576577
3710.7,-52.14462
3710.8,-55.105011
3710.9,-55.54561
3711,-53.521684
3711.1,-53.414553
3711.2,-52.656891
3711.3,-51.816357
3711.4,-53.077537
3711.5,-54.402015
3711.6,-53.996345
3711.7,-53.153319
3711.8,-54.994209
3711.9,-52.948809
3712,-50.173886
3712.1,-52.989524
3712.2,-54.124544
3712.3,-53.418858
3712.4,-51.794997
3712.5,-51.992604
3712.6,-52.074747
3712.7,-52.881652
3712.8,-55.093885
3712.9,-53.689887
3713,-54.376044
3713.1,-55.156019
3713.2,-53.152334
3713.3,-53.005277
3713.4,-52.903719
3713.5,-54.209308
3713.6,-54.816168
3713.7,-52.6421
3713.8,-53.175022
3713.9,-53.260664
3714,-53.185575
3714.1,-54.965389
3714.2,-52.926141
3714.3,-51.168266
3714.4,-53.396065
3714.5,-54.946352
3714.6,-52.92999
3714.7,-54.50753
3714.8,-53.393514
3714.9,-52.067815
3715,-54.288033
3715.1,-52.251479
3715.2,-53.481833
3715.3,-54.751778
3715.4,-52.814947
3715.5,-55.172594
3715.6,-54.851512
3715.7,-53.074621
3715.8,-52.990234
3715.9,-55.384437
3716,-54.303042
3716.1,-55.195338
3716.2,-53.472896
3716.3,-54.18959
3716.4,-53.678072
3716.5,-53.687483
3716.6,-53.277778
3716.7,-56.113871
3716.8,-53.511884
3716.9,-51.982353
3717,-55.428716
3717.1,-53.634276
3717.2,-53.685498
3717.3,-54.91144
3717.4,-54.508139
3717.5,-53.647918
3717.6,-54.463449
3717.7,-53.67702
3717.8,-52.38779
3717.9,-53.647836
3718,-53.074848
3718.1,-52.955479
3718.2,-54.369278
3718.3,-54.212854
3718.4,-55.848906
3718.5,-53.90634
3718.6,-56.235079
3718.7,-54.252928
3718.8,-54.235674
3718.9,-53.695314
3719,-54.309388
3719.1,-53.603647
3719.2,-53.770736
3719.3,-54.704949
3719.4,-53.59321
3719.5,-53.862607
3719.6,-54.184908
3719.7,-54.502519
3719.8,-54.542855
3719.9,-54.473551
3720,-56.139842
3720.1,-51.222093
3720.2,-53.654252
3720.3,-54.710874
3720.4,-53.537516
3720.5,-52.910361
3720.6,-52.494346
3720.7,-54.839812
3720.8,-53.728873
3720.9,-53.741519
3721,-54.378571
3721.1,-53.904551
3721.2,-54.391062
3721.3,-53.697545
3721.4,-56.224834
3721.5,-54.902977
3721.6,-54.387472
3721.7,-55.405849
3721.8,-54.218757
3721.9,-53.619273
3722,-53.02486
3722.1,-54.281659
3722.2,-52.957769
3722.3,-52.669129
3722.4,-52.139509
3722.5,-52.756044
3722.6,-55.485631
3722.7,-54.975878
3722.8,-54.580492
3722.9,-53.789104
3723,-51.985142
3723.1,-55.371325
3723.2,-52.052924
3723.3,-52.630255
3723.4,-53.026901
3723.5,-52.394742
3723.6,-55.354879
3723.7,-53.855809
3723.8,-52.891247
3723.9,-54.762275
3724,-53.30133
3724.1,-51.987017
3724.2,-51.887493
3724.3,-52.692879
3724.4,-53.576846
3724.5,-53.798499
3724.6,-53.482988
3724.7,-52.998656
3724.8,-51.749151
3724.9,-52.833304
3725,-53.606575
3725.1,-52.539185
3725.2,-54.672633
3725.3,-53.256801
3725.4,-53.313409
3725.5,-53.451179
3725.6,-53.181293
3725.7,-55.507757
3725.8,-54.104888
3725.9,-52.013049
3726,-54.319669
3726.1,-55.302233
3726.2,-53.013557
3726.3,-52.722939
3726.4,-52.706739
3726.5,-52.015331
3726.6,-52.212363
3726.7,-53.438113
3726.8,-54.339746
3726.9,-53.830813
3727,-54.30942
3727.1,-54.596399
3727.2,-52.733849
3727.3,-52.039476
3727.4,-55.399442
3727.5,-54.446869
3727.6,-53.33045
3727.7,-54.289252
3727.8,-53.720137
3727.9,-53.539505
3728,-53.934991
3728.1,-54.102492
3728.2,-54.18045
3728.3,-54.52206
3728.4,-54.497848
3728.5,-52.93225
3728.6,-54.185658
3728.7,-53.72636
3728.8,-54.160171
3728.9,-54.589847
3729,-55.808938
3729.1,-54.227519
3729.2,-53.166012
3729.3,-52.674716
3729.4,-54.622612
3729.5,-53.719267
3729.6,-51.548043
3729.7,-55.409191
3729.8,-54.662435
3729.9,-55.276093
3730,-52.660985
3730.1,-52.068738
3730.2,-54.800926
3730.3,-52.164561
3730.4,-55.385553
3730.5,-52.631044
3730.6,-54.501219
3730.7,-53.394022
3730.8,-52.429666
3730.9,-52.870681
3731,-54.612747
3731.1,-54.086692
3731.2,-53.492206
3731.3,-54.309962
3731.4,-53.230911
3731.5,-54.112368
3731.6,-51.207811
3731.7,-54.098094
3731.8,-52.584544
3731.9,-54.45955
3732,-54.979396
3732.1,-53.45816
3732.2,-52.957648
3732.3,-53.140783
3732.4,-55.231039
3732.5,-53.865073
3732.6,-52.591872
3732.7,-53.874012
3732.8,-54.45822
3732.9,-53.677701
3733,-55.046776
3733.1,-55.288583
3733.2,-53.262502
3733.3,-50.855923
3733.4,-54.705051
3733.5,-55.832864
3733.6,-54.098503
3733.7,-54.944361
3733.8,-53.048529
3733.9,-54.602546
3734,-52.80766
3734.1,-54.443774
3734.2,-54.754822
3734.3,-54.444127
3734.4,-54.388572
3734.5,-53.439566
3734.6,-53.312884
3734.7,-52.85221
3734.8,-53.447843
3734.9,-55.762869
3735,-53.666013
3735.1,-52.404353
3735.2,-55.238826
3735.3,-55.861355
3735.4,-53.770715
3735.5,-53.939613
3735.6,-53.710519
3735.7,-52.892255
3735.8,-52.744024
3735.9,-53.762743
3736,-53.555963
3736.1,-51.436496
3736.2,-52.044568
3736.3,-55.616854
3736.4,-54.232098
3736.5,-54.671103
3736.6,-54.002137
3736.7,-54.838862
3736.8,-53.030965
3736.9,-54.270779
3737,-53.292612
3737.1,-53.648173
3737.2,-53.528199
3737.3,-55.294996
3737.4,-52.04738
3737.5,-52.857081
3737.6,-54.307423
3737.7,-52.895115
3737.8,-54.980894
3737.9,-53.090221
3738,-54.480568
3738.1,-53.122634
3738.2,-52.805545
3738.3,-52.35098
3738.4,-53.193745
3738.5,-52.371471
3738.6,-53.321283
3738.7,-53.269694
3738.8,-52.272375
3738.9,-53.272796
3739,-53.250735
3739.1,-54.159436
3739.2,-52.245667
3739.3,-52.286057
3739.4,-51.245786
3739.5,-53.153115
3739.6,-54.345357
3739.7,-52.515188
3739.8,-54.558427
3739.9,-54.843539
3740,-53.038448
3740.1,-53.695283
3740.2,-52.281581
3740.3,-54.642451
3740.4,-54.562233
3740.5,-53.716545
3740.6,-53.139023
3740.7,-55.162775
3740.8,-53.076899
3740.9,-51.962934
3741,-55.347379
3741.1,-53.279008
3741.2,-54.421326
3741.3,-52.935943
3741.4,-53.139894
3741.5,-52.646858
3741.6,-53.967685
3741.7,-53.778586
3741.8,-51.992077
3741.9,-54.424203
3742,-53.027785
3742.1,-53.327591
3742.2,-52.715064
3742.3,-54.997841
3742.4,-53.560725
3742.5,-53.158521
3742.6,-53.85102
3742.7,-53.769505
3742.8,-53.322553
3742.9,-56.370567
3743,-52.536
3743.1,-53.756236
3743.2,-55.93315
3743.3,-54.356254
3743.4,-54.442523
3743.5,-53.331411
3743.6,-54.521837
3743.7,-54.00078
3743.8,-52.601255
3743.9,-56.165547
3744,-54.618415
3744.1,-52.528105
3744.2,-54.51434
3744.3,-53.102452
3744.4,-53.322283
3744.5,-53.290086
3744.6,-52.868045
3744.7,-54.339961
3744.8,-54.972078
3744.9,-54.260377
3745,-53.962384
3745.1,-55.56966
3745.2,-53.690897
3745.3,-53.733769
3745.4,-52.697535
3745.5,-54.780607
3745.6,-54.032327
3745.7,-53.645457
3745.8,-52.884685
3745.9,-54.225524
3746,-54.818587
3746.1,-55.013802
3746.2,-57.952736
3746.3,-52.728587
3746.4,-54.694576
3746.5,-54.181668
3746.6,-54.962233
3746.7,-55.922146
3746.8,-53.113463
3746.9,-54.268947
3747,-53.937743
3747.1,-52.649426
3747.2,-53.24246
3747.3,-53.27946
3747.4,-54.833431
3747.5,-54.442908
3747.6,-54.414862
3747.7,-56.048562
3747.8,-53.806959
3747.9,-55.226763
3748,-54.853942
3748.1,-53.28375
3748.2,-55.555186
3748.3,-54.745521
3748.4,-55.119322
3748.5,-53.296476
3748.6,-53.666762
3748.7,-54.00276
3748.8,-51.598285
3748.9,-55.111548
3749,-55.86066
3749.1,-53.427354
3749.2,-54.98213
3749.3,-53.439591
3749.4,-53.200964
3749.5,-53.549951
3749.6,-54.481338
3749.7,-54.278195
3749.8,-54.454445
3749.9,-54.707225
3750,-52.056687
3750.1,-55.05357
3750.2,-54.12471
3750.3,-54.684642
3750.4,-55.127513
3750.5,-54.02104
3750.6,-51.993446
3750.7,-53.580506
3750.8,-54.743763
3750.9,-53.477297
3751,-53.559736
3751.1,-53.693944
3751.2,-53.361513
3751.3,-54.50192
3751.4,-53.984131
3751.5,-54.79545
3751.6,-55.268995
3751.7,-53.5846
3751.8,-53.086801
3751.9,-53.962813
3752,-54.057041
3752.1,-55.758306
3752.2,-53.472905
3752.3,-52.364956
3752.4,-53.439552
3752.5,-53.429805
3752.6,-53.104729
3752.7,-53.133562
3752.8,-53.327276
3752.9,-54.145943
3753,-54.771744
3753.1,-54.743044
3753.2,-52.71032
3753.3,-52.84948
3753.4,-54.235017
3753.5,-53.479131
3753.6,-53.41818
3753.7,-53.565655
3753.8,-53.810241
3753.9,-54.480471
3754,-52.714127
3754.1,-52.682655
3754.2,-51.031107
3754.3,-54.33853
3754.4,-53.03365
3754.5,-54.288367
3754.6,-53.984654
3754.7,-53.933206
3754.8,-52.309663
3754.9,-53.445907
3755,-52.952026
3755.1,-53.47025
3755.2,-52.914112
3755.3,-54.249215
3755.4,-54.439289
3755.5,-55.73824
3755.6,-54.017533
3755.7,-53.929149
3755.8,-54.5762
3755.9,-54.723249
3756,-54.867198
3756.1,-53.780971
3756.2,-52.141433
3756.3,-54.660272
3756.4,-51.286323
3756.5,-53.257177
3756.6,-53.588348
3756.7,-54.669304
3756.8,-54.254268
3756.9,-53.900837
3757,-54.040172
3757.1,-54.586009
3757.2,-54.032991
3757.3,-53.23897
3757.4,-52.362642
3757.5,-53.523587
3757.6,-53.385197
3757.7,-52.659345
3757.8,-53.565288
3757.9,-52.236447
3758,-54.918266
3758.1,-52.504961
3758.2,-54.403878
3758.3,-54.513741
3758.4,-54.510276
3758.5,-55.545171
3758.6,-52.678826
3758.7,-52.993975
3758.8,-53.97262
3758.9,-53.295669
3759,-53.438238
3759.1,-54.356017
3759.2,-53.653751
3759.3,-52.515635
3759.4,-51.258113
3759.5,-54.263582
3759.6,-54.669876
3759.7,-53.199446
3759.8,-52.766629
3759.9,-53.89407
3760,-54.426666
3760.1,-54.384351
3760.2,-53.929353
3760.3,-54.234027
3760.4,-54.120668
3760.5,-53.27984
3760.6,-53.616327
3760.7,-53.075901
3760.8,-54.423802
3760.9,-52.87566
3761,-52.897565
3761.1,-54.58258
3761.2,-53.893341
3761.3,-54.06087
3761.4,-53.730763
3761.5,-54.825544
3761.6,-55.247047
3761.7,-54.795329
3761.8,-54.744804
3761.9,-53.42769
3762,-54.719742
3762.1,-54.506901
3762.2,-55.526252
3762.3,-53.766957
3762.4,-53.843145
3762.5,-55.057254
3762.6,-55.952929
3762.7,-55.301707
3762.8,-54.876576
3762.9,-53.201596
3763,-54.560865
3763.1,-53.491479
3763.2,-54.314778
3763.3,-55.363121
3763.4,-54.644022
3763.5,-54.482203
3763.6,-54.809651
3763.7,-54.752969
3763.8,-55.045871
3763.9,-54.560214
3764,-53.421334
3764.1,-54.729059
3764.2,-53.629129
3764.3,-55.972365
3764.4,-53.288581
3764.5,-51.706943
3764.6,-54.77302
3764.7,-55.626854
3764.8,-54.73472
3764.9,-54.38105
3765,-54.602499
3765.1,-53.834107
3765.2,-53.119808
3765.3,-52.319866
3765.4,-53.585899
3765.5,-55.131635
3765.6,-53.883402
3765.7,-53.71051
3765.8,-53.59779
3765.9,-53.745028
3766,-52.195158
3766.1,-54.171896
3766.2,-52.65636
3766.3,-54.531922
3766.4,-52.260466
3766.5,-54.927195
3766.6,-53.136547
3766.7,-54.310894
3766.8,-55.041115
3766.9,-51.688545
3767,-54.740531
3767.1,-54.171265
3767.2,-53.119858
3767.3,-53.329147
3767.4,-54.26777
3767.5,-52.636165
3767.6,-52.000239
3767.7,-52.464772
3767.8,-52.184353
3767.9,-52.851772
3768,-55.643401
3768.1,-53.6198
3768.2,-52.349704
3768.3,-53.80879
3768.4,-54.955298
3768.5,-54.286361
3768.6,-52.796815
3768.7,-54.233601
3768.8,-55.573097
3768.9,-53.805731
3769,-52.995495
3769.1,-52.945635
3769.2,-53.986149
3769.3,-53.301066
3769.4,-53.914744
3769.5,-53.360184
3769.6,-53.176596
3769.7,-53.351151
3769.8,-51.640273
3769.9,-53.214405
3770,-52.086521
3770.1,-55.053219
3770.2,-53.29015
3770.3,-53.392843
3770.4,-55.78349
3770.5,-53.626607
3770.6,-53.220111
3770.7,-52.108186
3770.8,-52.013742
3770.9,-53.452726
3771,-56.075783
3771.1,-55.124004
3771.2,-53.8233
3771.3,-55.019439
3771.4,-51.276597
3771.5,-52.723433
3771.6,-53.577132
3771.7,-53.25676
3771.8,-52.897169
3771.9,-53.241157
3772,-54.349145
3772.1,-53.2803
3772.2,-54.984041
3772.3,-53.746841
3772.4,-52.872171
3772.5,-55.106757
3772.6,-54.338435
3772.7,-51.732417
3772.8,-54.896725
3772.9,-54.119056
3773,-54.053365
3773.1,-54.019568
3773.2,-54.272217
3773.3,-53.761303
3773.4,-53.580513
3773.5,-54.621005
3773.6,-52.773558
3773.7,-55.101208
3773.8,-54.809747
3773.9,-54.567391
3774,-53.349579
3774.1,-53.324636
3774.2,-55.845297
3774.3,-51.979969
3774.4,-53.970833
3774.5,-54.765173
3774.6,-53.970891
3774.7,-54.93119
3774.8,-53.73437
3774.9,-54.041385
3775,-55.112697
3775.1,-54.621285
3775.2,-53.613997
3775.3,-53.846956
3775.4,-53.318551
3775.5,-53.893785
3775.6,-53.004542
3775.7,-53.517267
3775.8,-52.080465
3775.9,-53.40138
3776,-54.759558
3776.1,-52.807305
3776.2,-53.11453
3776.3,-54.169024
3776.4,-55.504698
3776.5,-51.814016
3776.6,-53.907536
3776.7,-52.596722
3776.8,-52.939772
3776.9,-52.663476
3777,-53.131071
3777.1,-55.182425
3777.2,-51.981394
3777.3,-53.54967
3777.4,-51.387333
3777.5,-53.093311
3777.6,-53.364193
3777.7,-54.660171
3777.8,-54.382685
3777.9,-54.462038
3778,-53.787535
3778.1,-53.129681
3778.2,-53.969874
3778.3,-53.753578
3778.4,-55.216252
3778.5,-54.123863
3778.6,-55.567412
3778.7,-54.655064
3778.8,-53.00549
3778.9,-54.169777
3779,-52.169832
3779.1,-53.806739
3779.2,-55.919141
3779.3,-55.12034
3779.4,-52.675705
3779.5,-54.195689
3779.6,-55.483436
3779.7,-55.265806
3779.8,-54.01757
3779.9,-53.160547
3780,-56.223717
3780.1,-54.770819
3780.2,-53.419734
3780.3,-54.212797
3780.4,-54.507376
3780.5,-54.10935
3780.6,-54.704488
3780.7,-54.253918
3780.8,-55.154211
3780.9,-55.173443
3781,-53.218354
3781.1,-53.604906
3781.2,-52.820323
3781.3,-54.370881
3781.4,-53.983576
3781.5,-52.04551
3781.6,-53.324451
3781.7,-54.916398
3781.8,-54.617951
3781.9,-54.181242
3782,-54.671121
3782.1,-55.387577
3782.2,-54.308535
3782.3,-54.836852
3782.4,-54.670634
3782.5,-52.460739
3782.6,-53.403007
3782.7,-54.269529
3782.8,-53.986994
3782.9,-54.275101
3783,-55.658263
3783.1,-53.962987
3783.2,-53.351122
3783.3,-55.288682
3783.4,-54.674926
3783.5,-54.277224
3783.6,-54.94251
3783.7,-54.531151
3783.8,-54.651941
3783.9,-54.629067
3784,-53.600007
3784.1,-54.561726
3784.2,-55.757542
3784.3,-54.773733
3784.4,-52.813661
3784.5,-55.632922
3784.6,-55.790612
3784.7,-54.946291
3784.8,-53.714695
3784.9,-52.922033
3785,-53.620362
3785.1,-55.387087
3785.2,-50.933465
3785.3,-51.308915
3785.4,-54.337959
3785.5,-54.408802
3785.6,-52.385434
3785.7,-54.550543
3785.8,-54.07998
3785.9,-51.934668
3786,-54.330118
3786.1,-53.65721
3786.2,-55.42108
3786.3,-53.552933
3786.4,-53.383618
3786.5,-53.657701
3786.6,-54.599732
3786.7,-55.893576
3786.8,-53.000751
3786.9,-53.404018
3787,-52.400773
3787.1,-55.53153
3787.2,-53.698943
3787.3,-53.242826
3787.4,-55.383822
3787.5,-54.378173
3787.6,-53.86865
3787.7,-53.466152
3787.8,-53.934602
3787.9,-53.402385
3788,-54.167465
3788.1,-53.632227
3788.2,-54.607361
3788.3,-54.671713
3788.4,-55.923941
3788.5,-54.870922
3788.6,-54.492922
3788.7,-52.253687
3788.8,-54.954366
3788.9,-53.467644
3789,-54.374932
3789.1,-52.878402
3789.2,-53.42612
3789.3,-54.870473
3789.4,-52.975503
3789.5,-52.13084
3789.6,-53.232608
3789.7,-52.90979
3789.8,-53.743138
3789.9,-52.901527
3790,-52.466306
3790.1,-56.659579
3790.2,-51.854063
3790.3,-52.388575
3790.4,-52.774121
3790.5,-53.442398
3790.6,-53.81885
3790.7,-51.971255
3790.8,-53.621377
3790.9,-54.649009
3791,-53.018482
3791.1,-54.966751
3791.2,-54.02434
3791.3,-52.110294
3791.4,-51.372486
3791.5,-51.990296
3791.6,-54.765228
3791.7,-55.036241
3791.8,-51.985071
3791.9,-54.684741
3792,-53.437381
3792.1,-53.985891
3792.2,-52.210813
3792.3,-53.834455
3792.4,-50.03431
3792.5,-53.416834
3792.6,-54.950709
3792.7,-53.614426
3792.8,-53.692705
3792.9,-52.761881
3793,-54.903015
3793.1,-51.193316
3793.2,-51.408564
3793.3,-51.385548
3793.4,-52.694432
3793.5,-52.333147
3793.6,-54.478745
3793.7,-52.330987
3793.8,-50.591593
3793.9,-53.103638
3794,-51.528132
3794.1,-53.787781
3794.2,-52.482365
3794.3,-50.983783
3794.4,-52.890648
3794.5,-51.918012
3794.6,-54.030079
3794.7,-53.245479
3794.8,-53.335411
3794.9,-51.624941
3795,-52.786111
3795.1,-54.261349
3795.2,-51.837376
3795.3,-53.184796
3795.4,-54.406733
3795.5,-52.241824
3795.6,-54.313265
3795.7,-52.784596
3795.8,-53.324568
3795.9,-54.100013
3796,-54.961615
3796.1,-53.773921
3796.2,-52.375899
3796.3,-52.380045
3796.4,-53.258683
3796.5,-55.083922
3796.6,-54.274254
3796.7,-53.545364
3796.8,-53.282707
3796.9,-55.68562
3797,-53.754115
3797.1,-52.310191
3797.2,-53.924431
3797.3,-54.452736
3797.4,-52.885531
3797.5,-53.204192
3797.6,-53.531448
3797.7,-54.238498
3797.8,-53.961994
3797.9,-53.987754
3798,-52.989024
3798.1,-53.758835
3798.2,-52.319722
3798.3,-53.576339
3798.4,-53.963847
3798.5,-55.028108
3798.6,-54.704493
3798.7,-54.878742
3798.8,-55.202939
3798.9,-53.756716
3799,-54.852803
3799.1,-54.444982
3799.2,-53.99269
3799.3,-54.027041
3799.4,-54.66141
3799.5,-52.3423
3799.6,-53.921361
3799.7,-53.296347
3799.8,-54.305741
3799.9,-54.766898
3800,-54.850123
3800.1,-55.69597
3800.2,-54.320776
3800.3,-52.912735
3800.4,-53.6495
3800.5,-52.621857
3800.6,-56.17021
3800.7,-53.504257
3800.8,-53.58145
3800.9,-55.610486
3801,-56.011249
3801.1,-54.947117
3801.2,-54.86404
3801.3,-54.294744
3801.4,-54.6471
3801.5,-54.785179
3801.6,-55.354127
3801.7,-55.244985
3801.8,-54.414958
3801.9,-55.123275
3802,-55.033347
3802.1,-54.392641
3802.2,-55.785742
3802.3,-52.741331
3802.4,-54.97897
3802.5,-54.77196
3802.6,-55.02839
3802.7,-54.012249
3802.8,-53.141877
3802.9,-54.560434
3803,-54.004247
3803.1,-55.090818
3803.2,-55.002359
3803.3,-55.170291
3803.4,-53.848411
3803.5,-53.840744
3803.6,-55.175826
3803.7,-56.289328
3803.8,-53.055676
3803.9,-55.441011
3804,-54.345205
3804.1,-53.664428
3804.2,-55.132645
3804.3,-56.399127
3804.4,-57.077616
3804.5,-56.647168
3804.6,-54.815414
3804.7,-54.966157
3804.8,-54.988505
3804.9,-56.476627
3805,-55.114585
3805.1,-54.659146
3805.2,-54.803296
3805.3,-57.275722
3805.4,-57.080999
3805.5,-56.710146
3805.6,-57.152931
3805.7,-58.05409
3805.8,-58.511587
3805.9,-57.265303
3806,-58.387221
3806.1,-58.484058
3806.2,-58.87087
3806.3,-58.792955
3806.4,-57.436526
3806.5,-59.563809
3806.6,-58.504062
3806.7,-59.2105
3806.8,-57.787775
3806.9,-58.473728
3807,-60.775982
3807.1,-59.713656
3807.2,-57.447148
3807.3,-56.87462
3807.4,-58.400496
3807.5,-59.366104
3807.6,-60.283423
3807.7,-59.830107
3807.8,-59.353991
3807.9,-59.978947
3808,-58.790599
3808.1,-59.050762
3808.2,-59.10389
3808.3,-59.371436
3808.4,-59.766331
3808.5,-59.816253
3808.6,-60.20407
3808.7,-59.482601
3808.8,-59.100394
3808.9,-61.619122
3809,-57.803355
3809.1,-58.164314
3809.2,-61.932477
3809.3,-59.65493
3809.4,-60.61728
3809.5,-62.009908
3809.6,-58.32819
3809.7,-60.100995
3809.8,-61.418187
3809.9,-58.645038
3810,-59.799367
3810.1,-61.163627
3810.2,-59.068944
3810.3,-60.582665
3810.4,-60.471077
3810.5,-58.895192
3810.6,-59.837079
3810.7,-60.878348
3810.8,-60.848575
3810.9,-59.656849
3811,-61.33454
3811.1,-59.842022
3811.2,-60.254243
3811.3,-58.695195
3811.4,-59.220549
3811.5,-60.527566
3811.6,-59.358254
3811.7,-60.996769
3811.8,-59.000511
3811.9,-60.745704
3812,-59.383101
3812.1,-59.705448
3812.2,-58.142083
3812.3,-59.933347
3812.4,-58.012173
3812.5,-59.599421
3812.6,-59.547899
3812.7,-59.355368
3812.8,-59.40368
3812.9,-59.001163
3813,-60.616289
3813.1,-59.330628
3813.2,-59.046667
3813.3,-58.905395
3813.4,-61.226069
3813.5,-60.311143
3813.6,-61.373989
3813.7,-60.011238
3813.8,-59.865594
3813.9,-59.75043
3814,-58.86363
3814.1,-59.983475
3814.2,-59.865068
3814.3,-59.420451
3814.4,-59.302602
3814.5,-59.698553
3814.6,-59.482692
3814.7,-58.969555
3814.8,-60.362569
3814.9,-60.498737
3815,-60.502067
3815.1,-60.789469
3815.2,-59.61422
3815.3,-59.177214
3815.4,-60.417922
3815.5,-59.471354
3815.6,-58.950004
3815.7,-59.776136
3815.8,-61.934264
3815.9,-61.112562
3816,-57.926652
3816.1,-60.687861
3816.2,-61.191308
3816.3,-59.154821
3816.4,-59.472711
3816.5,-59.698812
3816.6,-60.09522
3816.7,-61.091008
3816.8,-59.704644
3816.9,-59.969817
3817,-59.546911
3817.1,-62.07837
3817.2,-57.680799
3817.3,-59.884228
3817.4,-59.885664
3817.5,-60.259093
3817.6,-62.159059
3817.7,-60.44002
3817.8,-61.080839
3817.9,-59.078261
3818,-59.855467
3818.1,-59.857407
3818.2,-59.59539
3818.3,-58.897694
3818.4,-61.265374
3818.5,-58.178736
3818.6,-59.880593
3818.7,-57.87057
3818.8,-58.481602
3818.9,-59.752377
3819,-59.383403
3819.1,-59.362251
3819.2,-60.364143
3819.3,-59.635696
3819.4,-60.150996
3819.5,-60.69231
3819.6,-57.96585
3819.7,-58.13713
3819.8,-59.827649
3819.9,-59.778
3820,-59.312754
3820.1,-57.715828
3820.2,-57.561202
3820.3,-59.779398
3820.4,-59.132088
3820.5,-59.290085
3820.6,-59.43111
3820.7,-58.84811
3820.8,-59.348246
3820.9,-60.213082
3821,-57.88534
3821.1,-58.446518
3821.2,-58.346959
3821.3,-58.978526
3821.4,-58.026763
3821.5,-58.892958
3821.6,-61.783743
3821.7,-59.830999
3821.8,-59.442987
3821.9,-59.555077
3822,-59.441605
3822.1,-58.621873
3822.2,-59.413722
3822.3,-58.609803
3822.4,-58.592353
3822.5,-59.141338
3822.6,-58.202006
3822.7,-61.539338
3822.8,-59.084389
3822.9,-56.845238
3823,-58.71821
3823.1,-58.764707
3823.2,-56.550623
3823.3,-59.150774
3823.4,-58.691688
3823.5,-58.389075
3823.6,-57.905058
3823.7,-59.847394
3823.8,-61.476335
3823.9,-59.599436
3824,-57.861552
3824.1,-59.643562
3824.2,-58.574819
3824.3,-59.426091
3824.4,-59.066126
3824.5,-59.149079
3824.6,-60.736139
3824.7,-58.269692
3824.8,-59.577668
3824.9,-58.416115
3825,-59.840582
3825.1,-58.534328
3825.2,-58.892044
3825.3,-57.353463
3825.4,-59.93579
3825.5,-58.055587
3825.6,-58.426386
3825.7,-59.003389
3825.8,-59.194991
3825.9,-59.268106
3826,-58.64524
3826.1,-61.275139
3826.2,-59.227802
3826.3,-57.739146
3826.4,-60.608162
3826.5,-60.462765
3826.6,-59.771224
3826.7,-58.942058
3826.8,-59.383945
3826.9,-58.952913
3827,-60.803355
3827.1,-59.48139
3827.2,-60.348479
3827.3,-57.20554
3827.4,-58.175754
3827.5,-57.961969
3827.6,-57.158451
3827.7,-56.751287
3827.8,-58.022754
3827.9,-58.07579
3828,-57.999267
3828.1,-59.194895
3828.2,-57.60696
3828.3,-57.030989
3828.4,-59.760817
3828.5,-61.105192
3828.6,-60.947886
3828.7,-58.035969
3828.8,-59.011585
3828.9,-60.223547
3829,-58.712623
3829.1,-58.708485
3829.2,-60.611817
3829.3,-58.436966
3829.4,-60.890408
3829.5,-58.160576
3829.6,-58.304662
3829.7,-57.953008
3829.8,-60.086307
3829.9,-57.967828
3830,-60.225591
3830.1,-59.181492
3830.2,-57.619465
3830.3,-58.295042
3830.4,-59.172456
3830.5,-57.060001
3830.6,-58.713861
3830.7,-58.996629
3830.8,-57.796042
3830.9,-58.004094
3831,-59.067839
3831.1,-57.838915
3831.2,-57.997935
3831.3,-59.691414
3831.4,-60.289682
3831.5,-59.196917
3831.6,-59.171198
3831.7,-58.375999
3831.8,-57.768976
3831.9,-57.302309
3832,-59.344918
3832.1,-58.680518
3832.2,-61.28638
3832.3,-58.802728
3832.4,-59.134299
3832.5,-59.193392
3832.6,-58.636737
3832.7,-57.80389
3832.8,-59.437719
3832.9,-59.835766
3833,-58.894639
3833.1,-59.689093
3833.2,-60.392643
3833.3,-58.521046
3833.4,-58.301535
3833.5,-59.265698
3833.6,-58.603627
3833.7,-59.808863
3833.8,-57.219816
3833.9,-60.71555
3834,-60.843207
3834.1,-58.181717
3834.2,-59.638727
3834.3,-58.270783
3834.4,-57.685932
3834.5,-59.894079
3834.6,-58.954903
3834.7,-58.911109
3834.8,-58.550925
3834.9,-59.321025
3835,-57.862826
3835.1,-58.972546
3835.2,-58.460665
3835.3,-59.121751
3835.4,-59.506601
3835.5,-60.794499
3835.6,-57.69284
3835.7,-59.693206
3835.8,-57.214327
3835.9,-57.778188
3836,-59.604586
3836.1,-60.356124
3836.2,-59.100825
3836.3,-59.590011
3836.4,-57.906221
3836.5,-58.853201
3836.6,-58.747898
3836.7,-57.685761
3836.8,-58.911546
3836.9,-59.918265
3837,-58.291116
3837.1,-58.241807
3837.2,-59.17319
3837.3,-58.674468
3837.4,-57.518776
3837.5,-56.239187
3837.6,-60.312114
3837.7,-59.356169
3837.8,-59.597357
3837.9,-58.701973
3838,-57.976472
3838.1,-61.526583
3838.2,-56.204644
3838.3,-57.927722
3838.4,-58.586886
3838.5,-59.319474
3838.6,-59.180808
3838.7,-59.466838
3838.8,-58.511806
3838.9,-57.941395
3839,-57.818727
3839.1,-60.244787
3839.2,-57.467975
3839.3,-59.556693
3839.4,-58.630043
3839.5,-60.081324
3839.6,-58.137099
3839.7,-59.389955
3839.8,-58.399999
3839.9,-60.421032
3840,-57.524762
3840.1,-58.446895
3840.2,-57.768609
3840.3,-59.60834
3840.4,-57.45655
3840.5,-61.027588
3840.6,-60.430191
3840.7,-58.26854
3840.8,-59.09003
3840.9,-60.191038
3841,-58.665424
3841.1,-59.173327
3841.2,-59.091879
3841.3,-59.518511
3841.4,-58.084497
3841.5,-59.123384
3841.6,-57.832596
3841.7,-59.189742
3841.8,-60.034697
3841.9,-58.965666
3842,-57.949719
3842.1,-56.848325
3842.2,-58.90763
3842.3,-58.829193
3842.4,-57.755607
3842.5,-58.216469
3842.6,-57.290063
3842.7,-57.893959
3842.8,-58.688755
3842.9,-59.287036
3843,-59.88734
3843.1,-59.335151
3843.2,-58.621625
3843.3,-58.378608
3843.4,-57.219693
3843.5,-59.681271
3843.6,-58.426844
3843.7,-59.450332
3843.8,-56.582242
3843.9,-58.10717
3844,-59.32581
3844.1,-56.968605
3844.2,-57.713799
3844.3,-60.423192
3844.4,-60.174675
3844.5,-57.129927
3844.6,-60.258943
3844.7,-56.762386
3844.8,-57.227167
3844.9,-58.973438
3845,-60.590573
3845.1,-58.662915
3845.2,-58.604191
3845.3,-59.081145
3845.4,-60.002011
3845.5,-59.253168
3845.6,-58.657284
3845.7,-59.989516
3845.8,-56.077794
3845.9,-57.791817
3846,-57.429627
3846.1,-57.659084
3846.2,-59.09843
3846.3,-57.827869
3846.4,-57.213151
3846.5,-58.877083
3846.6,-58.67031
3846.7,-57.413318
3846.8,-57.526024
3846.9,-59.937882
3847,-58.4878
3847.1,-58.878679
3847.2,-60.220467
3847.3,-57.642823
3847.4,-58.058703
3847.5,-57.773328
3847.6,-57.495099
3847.7,-58.76264
3847.8,-59.338928
3847.9,-58.0019
3848,-59.539165
3848.1,-58.792799
3848.2,-58.91218
3848.3,-57.893977
3848.4,-56.941954
3848.5,-59.86195
3848.6,-59.022192
3848.7,-56.858066
3848.8,-59.285729
3848.9,-58.380303
3849,-59.109493
3849.1,-57.861577
3849.2,-58.486944
3849.3,-58.211622
3849.4,-58.327824
3849.5,-58.233599
3849.6,-56.620955
3849.7,-57.548371
3849.8,-58.767393
3849.9,-56.749313
3850,-58.287011
3850.1,-57.030892
3850.2,-58.498577
3850.3,-59.373608
3850.4,-57.989239
3850.5,-58.257429
3850.6,-58.151136
3850.7,-59.606963
3850.8,-56.293299
3850.9,-58.782643
3851,-59.170415
3851.1,-56.60576
3851.2,-56.861181
3851.3,-57.441392
3851.4,-59.278263
3851.5,-57.57269
3851.6,-57.891238
3851.7,-58.29297
3851.8,-57.129827
3851.9,-59.396997
3852,-57.690765
3852.1,-58.079748
3852.2,-58.366446
3852.3,-57.419201
3852.4,-59.578446
3852.5,-57.77833
3852.6,-58.461263
3852.7,-58.460088
3852.8,-58.903269
3852.9,-59.789931
3853,-59.121107
3853.1,-56.13713
3853.2,-57.293281
3853.3,-57.953089
3853.4,-58.009077
3853.5,-57.597698
3853.6,-58.913029
3853.7,-58.482044
3853.8,-58.80767
3853.9,-58.766764
3854,-58.361108
3854.1,-57.266869
3854.2,-58.384468
3854.3,-58.314738
3854.4,-57.28911
3854.5,-58.161956
3854.6,-60.155325
3854.7,-58.142335
3854.8,-58.764113
3854.9,-59.623447
3855,-56.755757
3855.1,-57.477445
3855.2,-57.213339
3855.3,-57.208974
3855.4,-56.416095
3855.5,-58.432453
3855.6,-59.436319
3855.7,-59.785463
3855.8,-59.071776
3855.9,-59.142421
3856,-57.868319
3856.1,-57.673536
3856.2,-59.599278
3856.3,-57.3669
3856.4,-57.271769
3856.5,-56.563957
3856.6,-57.23801
3856.7,-56.919206
3856.8,-57.230095
3856.9,-57.537863
3857,-58.76991
3857.1,-57.483963
3857.2,-59.124309
3857.3,-57.138941
3857.4,-58.535572
3857.5,-58.730597
3857.6,-60.103895
3857.7,-57.935403
3857.8,-57.546086
3857.9,-59.112076
3858,-58.413115
3858.1,-58.373454
3858.2,-58.474674
3858.3,-60.95567
3858.4,-58.610545
3858.5,-60.645987
3858.6,-57.908812
3858.7,-59.368734
3858.8,-60.573804
3858.9,-58.516068
3859,-59.869375
3859.1,-59.573797
3859.2,-59.357913
3859.3,-58.026022
3859.4,-57.59491
3859.5,-59.277767
3859.6,-60.132364
3859.7,-59.023078
3859.8,-57.227747
3859.9,-58.309987
3860,-57.201339
3860.1,-59.10412
3860.2,-58.196767
3860.3,-58.69401
3860.4,-59.991679
3860.5,-59.526025
3860.6,-58.780135
3860.7,-60.632767
3860.8,-59.103566
3860.9,-58.199506
3861,-58.609401
3861.1,-57.389847
3861.2,-60.129219
3861.3,-57.217461
3861.4,-59.088981
3861.5,-58.25248
3861.6,-58.127344
3861.7,-58.491835
3861.8,-56.399746
3861.9,-57.377585
3862,-58.674881
3862.1,-58.308427
3862.2,-59.624518
3862.3,-58.226037
3862.4,-59.258838
3862.5,-57.82874
3862.6,-60.392194
3862.7,-57.354358
3862.8,-59.832347
3862.9,-57.475275
3863,-59.662374
3863.1,-58.582284
3863.2,-57.112571
3863.3,-57.009651
3863.4,-58.954817
3863.5,-56.553588
3863.6,-58.517515
3863.7,-57.295095
3863.8,-57.75359
3863.9,-58.965188
3864,-58.380316
3864.1,-59.738906
3864.2,-59.518451
3864.3,-57.609238
3864.4,-59.379332
3864.5,-60.175405
3864.6,-58.66645
3864.7,-56.994356
3864.8,-58.230271
3864.9,-58.761942
3865,-59.241117
3865.1,-57.899171
3865.2,-57.333332
3865.3,-59.398575
3865.4,-58.783384
3865.5,-58.790666
3865.6,-57.612116
3865.7,-57.138911
3865.8,-57.905298
3865.9,-58.215506
3866,-59.709732
3866.1,-58.532616
3866.2,-58.766881
3866.3,-57.825363
3866.4,-58.31045
3866.5,-59.140375
3866.6,-58.615375
3866.7,-58.323292
3866.8,-57.902157
3866.9,-58.10777
3867,-58.098408
3867.1,-58.714798
3867.2,-58.163627
3867.3,-59.965106
3867.4,-60.840017
3867.5,-58.873635
3867.6,-57.639056
3867.7,-59.090972
3867.8,-57.133883
3867.9,-58.430897
3868,-57.624066
3868.1,-58.00398
3868.2,-57.713378
3868.3,-56.253511
3868.4,-56.024309
3868.5,-59.831014
3868.6,-58.365063
3868.7,-57.689091
3868.8,-57.436175
3868.9,-60.358808
3869,-57.863229
3869.1,-59.155703
3869.2,-56.777125
3869.3,-57.023523
3869.4,-58.593003
3869.5,-57.691269
3869.6,-58.628761
3869.7,-59.656772
3869.8,-57.430935
3869.9,-58.779721
3870,-59.243231
3870.1,-58.765622
3870.2,-57.316336
3870.3,-58.156988
3870.4,-57.633777
3870.5,-57.757004
3870.6,-55.10126
3870.7,-58.589694
3870.8,-58.482852
3870.9,-58.392911
3871,-61.080595
3871.1,-58.124597
3871.2,-59.237524
3871.3,-59.444433
3871.4,-57.545537
3871.5,-58.752017
3871.6,-59.455181
3871.7,-58.435708
3871.8,-58.614818
3871.9,-58.435447
3872,-59.125051
3872.1,-57.587773
3872.2,-58.640698
3872.3,-59.465135
3872.4,-59.579909
3872.5,-60.975343
3872.6,-58.707852
3872.7,-58.276897
3872.8,-58.898921
3872.9,-59.27651
3873,-57.947942
3873.1,-59.74101
3873.2,-58.309997
3873.3,-60.10545
3873.4,-58.162679
3873.5,-59.230908
3873.6,-59.520216
3873.7,-58.618331
3873.8,-57.230209
3873.9,-57.959674
3874,-57.725087
3874.1,-59.230828
3874.2,-59.725739
3874.3,-59.281601
3874.4,-57.728426
3874.5,-58.472031
3874.6,-59.988184
3874.7,-57.652035
3874.8,-58.510226
3874.9,-58.364527
3875,-56.771584
3875.1,-58.49963
3875.2,-59.616095
3875.3,-58.192007
3875.4,-58.163139
3875.5,-60.205825
3875.6,-56.789987
3875.7,-58.739073
3875.8,-58.717582
3875.9,-60.664749
3876,-58.115759
3876.1,-57.095179
3876.2,-59.095319
3876.3,-59.934955
3876.4,-60.944776
3876.5,-58.078155
3876.6,-59.880074
3876.7,-57.517314
3876.8,-56.809032
3876.9,-58.528118
3877,-58.503381
3877.1,-58.434621
3877.2,-58.406971
3877.3,-57.584605
3877.4,-59.312668
3877.5,-57.812107
3877.6,-57.284456
3877.7,-57.888788
3877.8,-57.566521
3877.9,-58.831676
3878,-57.187009
3878.1,-56.828391
3878.2,-58.809216
3878.3,-58.860635
3878.4,-58.336242
3878.5,-58.072234
3878.6,-60.270965
3878.7,-57.951749
3878.8,-58.451044
3878.9,-57.435366
3879,-59.487917
3879.1,-57.171242
3879.2,-59.267231
3879.3,-56.727359
3879.4,-58.702179
3879.5,-59.084579
3879.6,-59.287647
3879.7,-58.786602
3879.8,-59.678597
3879.9,-57.980366
3880,-59.689714
3880.1,-58.300651
3880.2,-58.135339
3880.3,-60.815508
3880.4,-58.253742
3880.5,-58.88157
3880.6,-57.647042
3880.7,-60.05597
3880.8,-56.798042
3880.9,-59.005243
3881,-56.074934
3881.1,-58.894415
3881.2,-58.112758
3881.3,-57.636085
3881.4,-59.151433
3881.5,-59.225237
3881.6,-58.047332
3881.7,-56.521215
3881.8,-59.713255
3881.9,-59.222587
3882,-56.338655
3882.1,-56.629647
3882.2,-55.816477
3882.3,-56.837616
3882.4,-58.174595
3882.5,-58.865262
3882.6,-58.362597
3882.7,-57.141896
3882.8,-58.44345
3882.9,-58.234657
3883,-58.08135
3883.1,-58.58588
3883.2,-57.106853
3883.3,-58.268816
3883.4,-57.61078
3883.5,-57.968716
3883.6,-58.236272
3883.7,-58.764194
3883.8,-58.254197
3883.9,-60.493695
3884,-59.123054
3884.1,-57.721971
3884.2,-57.033142
3884.3,-59.197771
3884.4,-57.400924
3884.5,-58.151767
3884.6,-58.682348
3884.7,-57.535554
3884.8,-59.350741
3884.9,-59.796232
3885,-58.5712
3885.1,-58.264361
3885.2,-57.99919
3885.3,-57.451216
3885.4,-57.501744
3885.5,-59.862701
3885.6,-57.784796
3885.7,-58.00283
3885.8,-58.593126
3885.9,-57.072302
3886,-58.962422
3886.1,-58.982897
3886.2,-59.552791
3886.3,-58.741545
3886.4,-58.551457
3886.5,-60.174725
3886.6,-58.181037
3886.7,-59.560209
3886.8,-59.383856
3886.9,-59.030891
3887,-56.95566
3887.1,-58.256044
3887.2,-58.737745
3887.3,-57.997366
3887.4,-58.181181
3887.5,-58.402127
3887.6,-59.532685
3887.7,-58.182903
3887.8,-58.448021
3887.9,-56.804169
3888,-58.493298
3888.1,-58.370207
3888.2,-58.242286
3888.3,-57.774736
3888.4,-57.085705
3888.5,-57.641887
3888.6,-58.702499
3888.7,-58.972964
3888.8,-57.500423
3888.9,-58.251734
3889,-59.040575
3889.1,-57.260121
3889.2,-60.269075
3889.3,-58.382118
3889.4,-58.658178
3889.5,-59.621551
3889.6,-58.07395
3889.7,-59.117519
3889.8,-59.298915
3889.9,-57.963407
3890,-57.896622
3890.1,-58.3596
3890.2,-58.907885
3890.3,-56.78413
3890.4,-57.74065
3890.5,-57.83437
3890.6,-58.899515
3890.7,-58.576463
3890.8,-58.815446
3890.9,-59.774113
3891,-56.264778
3891.1,-56.679634
3891.2,-59.526257
3891.3,-56.029834
3891.4,-58.534993
3891.5,-58.037475
3891.6,-59.956788
3891.7,-59.666598
3891.8,-59.929404
3891.9,-58.971734
3892,-57.768026
3892.1,-57.810777
3892.2,-58.985079
3892.3,-59.162978
3892.4,-57.957569
3892.5,-59.357541
3892.6,-58.376422
3892.7,-58.577994
3892.8,-59.950543
3892.9,-57.78005
3893,-57.82872
3893.1,-57.786439
3893.2,-57.991375
3893.3,-57.436513
3893.4,-57.048951
3893.5,-59.645144
3893.6,-59.844117
3893.7,-59.621682
3893.8,-60.651986
3893.9,-59.869513
3894,-60.06156
3894.1,-60.049327
3894.2,-57.281906
3894.3,-57.592928
3894.4,-59.356236
3894.5,-57.990438
3894.6,-58.710443
3894.7,-56.097226
3894.8,-58.365052
3894.9,-57.741127
3895,-59.479677
3895.1,-57.302088
3895.2,-59.294206
3895.3,-59.143911
3895.4,-60.328764
3895.5,-58.330255
3895.6,-59.92201
3895.7,-59.822299
3895.8,-60.372963
3895.9,-58.288969
3896,-58.455427
3896.1,-57.404507
3896.2,-57.953549
3896.3,-58.060601
3896.4,-58.1109
3896.5,-57.593596
3896.6,-58.212645
3896.7,-57.385945
3896.8,-60.39928
3896.9,-57.874552
3897,-58.854777
3897.1,-59.66366
3897.2,-58.5136
3897.3,-60.088496
3897.4,-59.468564
3897.5,-59.019206
3897.6,-59.800622
3897.7,-59.916812
3897.8,-58.530547
3897.9,-60.599758
3898,-58.233574
3898.1,-57.853825
3898.2,-58.854485
3898.3,-59.010516
3898.4,-58.515017
3898.5,-59.264092
3898.6,-59.331337
3898.7,-59.645988
3898.8,-56.971635
3898.9,-56.981767
3899,-59.296511
3899.1,-58.418558
3899.2,-58.368544
3899.3,-58.5532
3899.4,-58.49416
3899.5,-58.284316
3899.6,-60.333013
3899.7,-58.864243
3899.8,-58.279873
3899.9,-58.9565
3900,-59.733702
3900.1,-60.408256
3900.2,-57.17537
3900.3,-59.780038
3900.4,-59.814938
3900.5,-57.639178
3900.6,-59.775141
3900.7,-60.811389
3900.8,-58.566225
3900.9,-56.723622
3901,-58.910523
3901.1,-57.687876
3901.2,-57.298958
3901.3,-57.784175
3901.4,-61.064379
3901.5,-57.890625
3901.6,-59.799751
3901.7,-56.90172
3901.8,-59.238907
3901.9,-59.653396
3902,-58.413435
3902.1,-57.97525
3902.2,-58.894095
3902.3,-56.205768
3902.4,-56.880015
3902.5,-59.695161
3902.6,-57.817421
3902.7,-57.992174
3902.8,-59.611981
3902.9,-57.265322
3903,-58.738789
3903.1,-59.291693
3903.2,-57.527385
3903.3,-58.565316
3903.4,-59.099627
3903.5,-58.40015
3903.6,-59.466947
3903.7,-57.555298
3903.8,-57.772667
3903.9,-57.636542
3904,-58.472036
3904.1,-56.83283
3904.2,-57.56885
3904.3,-58.703416
3904.4,-57.002631
3904.5,-57.602577
3904.6,-58.197561
3904.7,-57.733186
3904.8,-56.644599
3904.9,-58.774525
3905,-58.507971
3905.1,-58.515496
3905.2,-58.255828
3905.3,-60.093726
3905.4,-56.880328
3905.5,-59.196729
3905.6,-58.577204
3905.7,-58.861374
3905.8,-59.381797
3905.9,-59.125639
3906,-59.31687
3906.1,-59.444215
3906.2,-59.493078
3906.3,-57.033494
3906.4,-59.811987
3906.5,-58.900003
3906.6,-57.098069
3906.7,-57.95766
3906.8,-57.974618
3906.9,-58.399532
3907,-59.189488
3907.1,-60.37874
3907.2,-57.75523
3907.3,-56.92292
3907.4,-58.459955
3907.5,-59.055328
3907.6,-59.926761
3907.7,-59.436426
3907.8,-57.651721
3907.9,-60.787363
3908,-59.093544
3908.1,-57.999713
3908.2,-59.791343
3908.3,-58.285652
3908.4,-57.75741
3908.5,-59.366011
3908.6,-58.5927
3908.7,-58.025831
3908.8,-60.227198
3908.9,-57.290401
3909,-58.673585
3909.1,-59.244155
3909.2,-57.96546
3909.3,-58.055371
3909.4,-57.999192
3909.5,-59.085346
3909.6,-58.193888
3909.7,-57.832227
3909.8,-57.459276
3909.9,-58.436628
3910,-56.44631
3910.1,-57.868996
3910.2,-59.219745
3910.3,-58.37753
3910.4,-59.088031
3910.5,-58.244644
3910.6,-59.68059
3910.7,-59.18328
3910.8,-57.31331
3910.9,-57.15108
3911,-58.652307
3911.1,-58.278283
3911.2,-57.88244
3911.3,-59.431695
3911.4,-58.998565
3911.5,-58.6222
3911.6,-57.826467
3911.7,-56.592653
3911.8,-58.463106
3911.9,-58.669939
3912,-59.595325
3912.1,-58.954369
3912.2,-60.049683
3912.3,-58.777119
3912.4,-58.656813
3912.5,-58.068961
3912.6,-56.209171
3912.7,-59.332035
3912.8,-59.536938
3912.9,-57.068624
3913,-58.550102
3913.1,-58.50534
3913.2,-57.991974
3913.3,-58.054823
3913.4,-57.616582
3913.5,-59.05863
3913.6,-59.610698
3913.7,-59.500951
3913.8,-58.352878
3913.9,-59.2987
3914,-58.566802
3914.1,-58.179553
3914.2,-58.076352
3914.3,-58.130202
3914.4,-59.69268
3914.5,-56.384158
3914.6,-58.830749
3914.7,-58.042712
3914.8,-57.382193
3914.9,-58.65357
3915,-59.360729
3915.1,-58.346823
3915.2,-57.455835
3915.3,-58.561839
3915.4,-59.917422
3915.5,-58.612654
3915.6,-57.864423
3915.7,-58.702385
3915.8,-57.186911
3915.9,-59.334148
3916,-58.082544
3916.1,-58.881846
3916.2,-58.62213
3916.3,-59.347951
3916.4,-58.345996
3916.5,-57.65246
3916.6,-57.85563
3916.7,-59.794891
3916.8,-59.72042
3916.9,-57.309223
3917,-58.928124
3917.1,-57.97517
3917.2,-60.672522
3917.3,-58.404992
3917.4,-59.539972
3917.5,-58.384028
3917.6,-57.845706
3917.7,-58.329173
3917.8,-58.824224
3917.9,-60.087279
3918,-58.554385
3918.1,-57.61813
3918.2,-58.119312
3918.3,-58.7719
3918.4,-56.000959
3918.5,-57.904346
3918.6,-59.085731
3918.7,-59.608219
3918.8,-58.50111
3918.9,-59.763365
3919,-58.292832
3919.1,-60.126079
3919.2,-57.72567
3919.3,-58.568336
3919.4,-58.468548
3919.5,-59.096128
3919.6,-57.291758
3919.7,-56.799554
3919.8,-59.157753
3919.9,-59.457852
3920,-58.239033
3920.1,-59.396745
3920.2,-58.896687
3920.3,-58.206434
3920.4,-59.415299
3920.5,-60.085443
3920.6,-59.030229
3920.7,-59.586759
3920.8,-59.685381
3920.9,-58.65511
3921,-58.64391
3921.1,-58.786573
3921.2,-58.822272
3921.3,-57.94087
3921.4,-56.247921
3921.5,-57.80214
3921.6,-59.622202
3921.7,-58.491249
3921.8,-59.103797
3921.9,-57.779501
3922,-59.318788
3922.1,-58.042025
3922.2,-58.764637
3922.3,-58.730321
3922.4,-58.562998
3922.5,-57.33378
3922.6,-56.909524
3922.7,-57.390724
3922.8,-57.492568
3922.9,-58.544119
3923,-57.478412
3923.1,-58.871087
3923.2,-57.313214
3923.3,-59.420337
3923.4,-60.238043
3923.5,-60.44973
3923.6,-57.304588
3923.7,-58.714759
3923.8,-58.529011
3923.9,-60.057588
3924,-58.692931
3924.1,-57.257483
3924.2,-58.219162
3924.3,-58.992962
3924.4,-59.393254
3924.5,-56.819139
3924.6,-57.837084
3924.7,-57.43059
3924.8,-57.769962
3924.9,-57.723022
3925,-58.280806
3925.1,-58.202204
3925.2,-57.332983
3925.3,-59.936393
3925.4,-58.376912
3925.5,-57.954077
3925.6,-57.776685
3925.7,-59.148826
3925.8,-57.559318
3925.9,-58.785582
3926,-58.447024
3926.1,-60.390825
3926.2,-59.229076
3926.3,-58.816466
3926.4,-57.869846
3926.5,-58.415533
3926.6,-57.4978
3926.7,-57.698313
3926.8,-60.063949
3926.9,-56.220798
3927,-57.703569
3927.1,-56.395213
3927.2,-58.801222
3927.3,-58.656845
3927.4,-57.840348
3927.5,-57.170414
3927.6,-57.528678
3927.7,-58.281014
3927.8,-56.886133
3927.9,-57.778717
3928,-56.604017
3928.1,-58.217095
3928.2,-58.594941
3928.3,-58.485048
3928.4,-59.321779
3928.5,-59.368828
3928.6,-59.678158
3928.7,-58.248137
3928.8,-59.348004
3928.9,-58.529433
3929,-58.563131
3929.1,-58.709741
3929.2,-58.299131
3929.3,-58.913345
3929.4,-60.076041
3929.5,-58.093368
3929.6,-59.331982
3929.7,-58.486116
3929.8,-57.357646
3929.9,-57.734141
3930,-58.195471
3930.1,-59.155004
3930.2,-60.077479
3930.3,-56.895184
3930.4,-59.384776
3930.5,-59.128121
3930.6,-59.58442
3930.7,-59.654005
3930.8,-58.918404
3930.9,-59.605744
3931,-58.580029
3931.1,-59.288964
3931.2,-59.008646
3931.3,-57.785626
3931.4,-57.723318
3931.5,-58.164963
3931.6,-57.290076
3931.7,-59.980945
3931.8,-59.753001
3931.9,-57.601241
3932,-58.591424
3932.1,-56.387173
3932.2,-57.823276
3932.3,-58.198817
3932.4,-61.034285
3932.5,-58.247277
3932.6,-60.141771
3932.7,-58.307575
3932.8,-59.713155
3932.9,-58.227195
3933,-58.748637
3933.1,-59.077824
3933.2,-59.581129
3933.3,-58.690212
3933.4,-58.638853
3933.5,-58.980835
3933.6,-59.645538
3933.7,-59.67775
3933.8,-60.486073
3933.9,-57.886755
3934,-57.171015
3934.1,-58.041653
3934.2,-58.358941
3934.3,-58.211662
3934.4,-58.400927
3934.5,-60.371677
3934.6,-58.737707
3934.7,-58.741204
3934.8,-58.446057
3934.9,-60.181805
3935,-58.721444
3935.1,-57.055003
3935.2,-58.260714
3935.3,-58.942343
3935.4,-58.465941
3935.5,-58.413681
3935.6,-58.683508
3935.7,-58.077009
3935.8,-59.100277
3935.9,-59.594811
3936,-58.259342
3936.1,-56.558098
3936.2,-58.428197
3936.3,-59.025404
3936.4,-60.105224
3936.5,-58.824261
3936.6,-58.802289
3936.7,-61.199767
3936.8,-58.842071
3936.9,-58.199985
3937,-57.661337
3937.1,-57.109585
3937.2,-58.383832
3937.3,-60.436662
3937.4,-59.168959
3937.5,-58.563178
3937.6,-58.624112
3937.7,-58.623432
3937.8,-57.365669
3937.9,-57.058266
3938,-60.797584
3938.1,-58.533863
3938.2,-58.866211
3938.3,-57.976806
3938.4,-59.973791
3938.5,-57.061401
3938.6,-57.44908
3938.7,-59.667848
3938.8,-56.412999
3938.9,-57.894516
3939,-58.99054
3939.1,-57.737791
3939.2,-57.171347
3939.3,-58.416566
3939.4,-57.882786
3939.5,-58.721612
3939.6,-56.821636
3939.7,-57.854924
3939.8,-58.990848
3939.9,-58.478747
3940,-58.283892
3940.1,-57.340202
3940.2,-58.870981
3940.3,-56.646477
3940.4,-57.023534
3940.5,-59.618165
3940.6,-57.576257
3940.7,-57.519436
3940.8,-55.582237
3940.9,-58.337837
3941,-59.442919
3941.1,-58.305198
3941.2,-56.955984
3941.3,-58.282105
3941.4,-57.201153
3941.5,-58.13491
3941.6,-58.667618
3941.7,-57.6024
3941.8,-59.300209
3941.9,-56.925675
3942,-58.009331
3942.1,-59.578858
3942.2,-58.169111
3942.3,-59.873831
3942.4,-57.487072
3942.5,-60.990691
3942.6,-57.649561
3942.7,-60.121053
3942.8,-56.640003
3942.9,-59.087984
3943,-58.010684
3943.1,-59.620103
3943.2,-57.891915
3943.3,-58.939882
3943.4,-57.874564
3943.5,-57.519708
3943.6,-58.172523
3943.7,-58.270474
3943.8,-57.619048
3943.9,-57.856668
3944,-58.979396
3944.1,-58.09823
3944.2,-57.774471
3944.3,-58.549035
3944.4,-59.974549
3944.5,-59.555091
3944.6,-58.107856
3944.7,-58.758801
3944.8,-57.521399
3944.9,-57.405569
3945,-58.441684
3945.1,-58.914841
3945.2,-57.91948
3945.3,-57.033869
3945.4,-57.159278
3945.5,-57.9185
3945.6,-59.285191
3945.7,-58.65309
3945.8,-57.260032
3945.9,-58.602074
3946,-57.881656
3946.1,-57.737271
3946.2,-59.539914
3946.3,-60.354295
3946.4,-58.710011
3946.5,-59.214195
3946.6,-59.249017
3946.7,-58.331347
3946.8,-58.194821
3946.9,-59.08631
3947,-58.993292
3947.1,-59.808225
3947.2,-58.68726
3947.3,-59.881019
3947.4,-57.782226
3947.5,-58.815507
3947.6,-59.308422
3947.7,-56.305298
3947.8,-60.115949
3947.9,-57.096788
3948,-58.210715
3948.1,-58.979079
3948.2,-57.341684
3948.3,-60.184645
3948.4,-58.671826
3948.5,-56.90313
3948.6,-57.366142
3948.7,-60.406972
3948.8,-58.982792
3948.9,-59.216779
3949,-60.370006
3949.1,-59.248188
3949.2,-59.737902
3949.3,-58.015107
3949.4,-58.00992
3949.5,-56.872296
3949.6,-58.550607
3949.7,-56.890471
3949.8,-57.771892
3949.9,-58.479079
3950,-58.923305
3950.1,-57.750947
3950.2,-58.621492
3950.3,-57.856626
3950.4,-56.874896
3950.5,-58.421304
3950.6,-57.532267
3950.7,-56.779052
3950.8,-59.422426
3950.9,-58.41797
3951,-60.735168
3951.1,-57.904255
3951.2,-59.035882
3951.3,-58.312338
3951.4,-59.148907
3951.5,-60.145119
3951.6,-59.244122
3951.7,-57.704883
3951.8,-58.708338
3951.9,-57.160653
3952,-58.952685
3952.1,-56.979732
3952.2,-58.053501
3952.3,-59.005092
3952.4,-59.632605
3952.5,-57.029722
3952.6,-59.056568
3952.7,-57.637529
3952.8,-59.032043
3952.9,-59.307245
3953,-57.832749
3953.1,-60.641035
3953.2,-60.153594
3953.3,-58.86119
3953.4,-57.576434
3953.5,-58.252025
3953.6,-58.416953
3953.7,-59.740217
3953.8,-58.325706
3953.9,-58.578828
3954,-59.641134
3954.1,-58.586525
3954.2,-58.94446
3954.3,-57.673035
3954.4,-57.693531
3954.5,-58.588216
3954.6,-59.460281
3954.7,-57.843184
3954.8,-59.746208
3954.9,-58.116648
3955,-58.103484
3955.1,-59.281449
3955.2,-57.843314
3955.3,-57.50409
3955.4,-60.006294
3955.5,-59.568
3955.6,-59.846561
3955.7,-60.418576
3955.8,-59.607643
3955.9,-58.854645
3956,-59.893663
3956.1,-58.41665
3956.2,-57.200519
3956.3,-59.446399
3956.4,-56.696186
3956.5,-58.766498
3956.6,-60.299319
3956.7,-59.380379
3956.8,-59.216115
3956.9,-59.749845
3957,-57.660626
3957.1,-57.557275
3957.2,-58.193564
3957.3,-59.31446
3957.4,-57.777835
3957.5,-58.385718
3957.6,-56.929442
3957.7,-57.143992
3957.8,-59.280876
3957.9,-58.469926
3958,-58.953879
3958.1,-59.216578
3958.2,-58.205306
3958.3,-58.484345
3958.4,-59.324045
3958.5,-59.2263
3958.6,-57.29085
3958.7,-58.76601
3958.8,-58.942053
3958.9,-58.296683
3959,-59.734183
3959.1,-59.177536
3959.2,-59.385362
3959.3,-59.362267
3959.4,-59.831065
3959.5,-59.166207
3959.6,-58.442723
3959.7,-59.251815
3959.8,-56.85428
3959.9,-58.453659
3960,-58.324158
3960.1,-58.324974
3960.2,-56.917985
3960.3,-59.263253
3960.4,-58.239467
3960.5,-56.740842
3960.6,-58.089334
3960.7,-57.236933
3960.8,-58.514097
3960.9,-58.641044
3961,-60.273721
3961.1,-56.87783
3961.2,-56.287545
3961.3,-57.079739
3961.4,-57.427298
3961.5,-59.036187
3961.6,-58.805752
3961.7,-57.46927
3961.8,-58.425344
3961.9,-59.204565
3962,-58.956106
3962.1,-56.528297
3962.2,-57.924045
3962.3,-59.531169
3962.4,-58.077821
3962.5,-58.606467
3962.6,-59.363834
3962.7,-57.912576
3962.8,-57.982177
3962.9,-57.537147
3963,-58.979115
3963.1,-59.572333
3963.2,-57.323496
3963.3,-57.606811
3963.4,-57.522437
3963.5,-58.206336
3963.6,-58.241858
3963.7,-58.628615
3963.8,-59.365297
3963.9,-58.147935
3964,-59.759763
3964.1,-58.188844
3964.2,-57.729196
3964.3,-58.378169
3964.4,-58.840612
3964.5,-58.37014
3964.6,-58.834484
3964.7,-59.406759
3964.8,-58.05919
3964.9,-58.879557
3965,-58.988637
3965.1,-57.573045
3965.2,-60.196508
3965.3,-58.435652
3965.4,-59.340977
3965.5,-59.007231
3965.6,-57.758812
3965.7,-58.272763
3965.8,-58.667827
3965.9,-57.423026
3966,-58.803847
3966.1,-58.958878
3966.2,-57.34383
3966.3,-57.278653
3966.4,-58.520865
3966.5,-58.329713
3966.6,-59.685177
3966.7,-57.734873
3966.8,-58.366829
3966.9,-57.337019
3967,-58.737161
3967.1,-58.259237
3967.2,-58.941234
3967.3,-56.859004
3967.4,-58.857516
3967.5,-57.796999
3967.6,-58.308638
3967.7,-57.507159
3967.8,-57.332462
3967.9,-59.791803
3968,-58.283798
3968.1,-58.023404
3968.2,-57.524268
3968.3,-59.450726
3968.4,-58.742462
3968.5,-57.312034
3968.6,-57.039253
3968.7,-57.147555
3968.8,-58.01446
3968.9,-58.801479
3969,-58.001931
3969.1,-56.379916
3969.2,-58.102102
3969.3,-58.44251
3969.4,-59.147803
3969.5,-59.091588
3969.6,-58.65691
3969.7,-57.040427
3969.8,-58.156474
3969.9,-58.284659
3970,-60.442093
3970.1,-57.463174
3970.2,-58.322241
3970.3,-58.781481
3970.4,-57.655506
3970.5,-58.868858
3970.6,-57.649305
3970.7,-57.964737
3970.8,-58.817894
3970.9,-56.181461
3971,-57.301815
3971.1,-60.333111
3971.2,-58.715309
3971.3,-58.51263
3971.4,-56.70104
3971.5,-58.584254
3971.6,-59.315741
3971.7,-58.76477
3971.8,-57.573331
3971.9,-57.628806
3972,-56.81295
3972.1,-58.337518
3972.2,-59.246471
3972.3,-59.252305
3972.4,-58.001076
3972.5,-59.311491
3972.6,-58.358032
3972.7,-56.910442
3972.8,-56.852052
3972.9,-59.934664
3973,-60.1516
3973.1,-59.047434
3973.2,-58.49368
3973.3,-56.848926
3973.4,-59.140251
3973.5,-60.909613
3973.6,-58.613886
3973.7,-57.867323
3973.8,-59.242875
3973.9,-58.395058
3974,-59.269557
3974.1,-57.665768
3974.2,-59.254908
3974.3,-58.43368
3974.4,-59.700356
3974.5,-57.666433
3974.6,-57.172317
3974.7,-61.062524
3974.8,-58.7223
3974.9,-61.684183
3975,-58.409384
3975.1,-58.601971
3975.2,-58.392183
3975.3,-59.515371
3975.4,-56.739894
3975.5,-59.76808
3975.6,-59.767655
3975.7,-58.330022
3975.8,-58.631994
3975.9,-58.789045
3976,-58.564323
3976.1,-58.009935
3976.2,-57.81835
3976.3,-57.913101
3976.4,-60.114063
3976.5,-57.815341
3976.6,-58.15758
3976.7,-58.946408
3976.8,-59.474237
3976.9,-60.016255
3977,-60.494723
3977.1,-58.408529
3977.2,-58.277162
3977.3,-59.969876
3977.4,-57.981137
3977.5,-58.943883
3977.6,-58.058531
3977.7,-58.397455
3977.8,-57.828204
3977.9,-58.699653
3978,-57.97048
3978.1,-58.95669
3978.2,-58.193818
3978.3,-57.701259
3978.4,-57.20751
3978.5,-59.011444
3978.6,-57.686717
3978.7,-58.213285
3978.8,-56.234294
3978.9,-58.680617
3979,-57.3562
3979.1,-58.891923
3979.2,-56.926935
3979.3,-57.103486
3979.4,-59.231395
3979.5,-58.701333
3979.6,-58.620387
3979.7,-58.871055
3979.8,-59.065948
3979.9,-56.581987
3980,-59.060027
3980.1,-59.691113
3980.2,-57.808558
3980.3,-59.211958
3980.4,-57.657708
3980.5,-57.082511
3980.6,-58.37179
3980.7,-58.019465
3980.8,-59.883277
3980.9,-58.545392
3981,-57.136085
3981.1,-58.467707
3981.2,-60.123563
3981.3,-58.979048
3981.4,-60.174658
3981.5,-57.962659
3981.6,-56.40304
3981.7,-59.375859
3981.8,-58.053067
3981.9,-58.768291
3982,-59.134174
3982.1,-56.906678
3982.2,-59.37931
3982.3,-58.360607
3982.4,-60.039127
3982.5,-58.684315
3982.6,-60.413466
3982.7,-60.11204
3982.8,-57.300852
3982.9,-60.510805
3983,-58.974237
3983.1,-59.768191
3983.2,-57.93375
3983.3,-59.662465
3983.4,-58.689696
3983.5,-57.293153
3983.6,-58.029748
3983.7,-58.470099
3983.8,-58.273892
3983.9,-58.539888
3984,-60.241386
3984.1,-59.066875
3984.2,-60.253888
3984.3,-57.876116
3984.4,-58.147167
3984.5,-59.711199
3984.6,-58.713236
3984.7,-59.342304
3984.8,-59.155638
3984.9,-58.109507
3985,-59.288794
3985.1,-57.35292
3985.2,-58.343725
3985.3,-57.262011
3985.4,-60.807572
3985.5,-59.256967
3985.6,-58.105621
3985.7,-57.476762
3985.8,-56.444621
3985.9,-58.866761
3986,-58.544542
3986.1,-58.767864
3986.2,-58.379371
3986.3,-59.205218
3986.4,-58.041968
3986.5,-58.581654
3986.6,-58.126473
3986.7,-58.877389
3986.8,-58.790435
3986.9,-60.309188
3987,-59.172839
3987.1,-59.639655
3987.2,-57.697956
3987.3,-60.404213
3987.4,-59.187146
3987.5,-58.839549
3987.6,-59.659148
3987.7,-57.126741
3987.8,-57.157258
3987.9,-58.034426
3988,-59.033363
3988.1,-57.993684
3988.2,-57.036276
3988.3,-60.044477
3988.4,-58.526178
3988.5,-58.110594
3988.6,-59.59746
3988.7,-58.015265
3988.8,-59.189772
3988.9,-58.638148
3989,-59.626541
3989.1,-58.661939
3989.2,-58.003352
3989.3,-58.279359
3989.4,-57.14572
3989.5,-60.066324
3989.6,-60.518039
3989.7,-57.622978
3989.8,-58.402668
3989.9,-58.448101
3990,-57.113505
3990.1,-59.488159
3990.2,-59.688829
3990.3,-57.940198
3990.4,-57.460268
3990.5,-59.374427
3990.6,-57.573031
3990.7,-57.697644
3990.8,-57.591178
3990.9,-59.235674
3991,-58.252187
3991.1,-58.832727
3991.2,-59.407302
3991.3,-57.810011
3991.4,-56.74438
3991.5,-59.214052
3991.6,-56.705875
3991.7,-57.666852
3991.8,-56.073409
3991.9,-60.805399
3992,-58.203019
3992.1,-57.384385
3992.2,-57.862477
3992.3,-59.131861
3992.4,-57.60655
3992.5,-59.597054
3992.6,-58.363027
3992.7,-59.468352
3992.8,-58.924441
3992.9,-59.923739
3993,-55.79758
3993.1,-58.609829
3993.2,-58.559765
3993.3,-57.824316
3993.4,-58.427881
3993.5,-57.909732
3993.6,-58.138261
3993.7,-57.565942
3993.8,-58.250094
3993.9,-58.590051
3994,-58.337376
3994.1,-59.33237
3994.2,-59.894912
3994.3,-59.615831
3994.4,-58.851018
3994.5,-57.774761
3994.6,-56.187684
3994.7,-57.391343
3994.8,-58.08669
3994.9,-59.676948
3995,-59.211744
3995.1,-57.309794
3995.2,-60.237297
3995.3,-57.738875
3995.4,-58.661802
3995.5,-57.732746
3995.6,-58.766816
3995.7,-58.296156
3995.8,-58.932142
3995.9,-58.462922
3996,-61.47434
3996.1,-58.154952
3996.2,-59.530347
3996.3,-57.82139
3996.4,-59.908759
3996.5,-58.484229
3996.6,-57.376345
3996.7,-57.611117
3996.8,-58.362318
3996.9,-57.740073
3997,-59.115424
3997.1,-58.406367
3997.2,-58.432046
3997.3,-58.908137
3997.4,-59.099603
3997.5,-58.682458
3997.6,-58.702067
3997.7,-58.05822
3997.8,-59.758053
3997.9,-58.919948
3998,-57.869012
3998.1,-58.544833
3998.2,-59.192655
3998.3,-58.322703
3998.4,-58.265689
3998.5,-58.522798
3998.6,-59.311463
3998.7,-60.171389
3998.8,-58.095725
3998.9,-58.325008
3999,-58.540246
3999.1,-58.882956
3999.2,-58.586917
3999.3,-59.127541
3999.4,-58.279404
3999.5,-58.805106
3999.6,-58.325263
3999.7,-58.614815
3999.8,-57.054016
3999.9,-59.359175
4000,-57.942633
4000.1,-57.404848
4000.2,-59.481046
4000.3,-59.261474
4000.4,-58.927211
4000.5,-58.763312
4000.6,-59.137389
4000.7,-58.417059
4000.8,-58.335752
4000.9,-57.850055
4001,-57.575067
4001.1,-57.727199
4001.2,-59.721618
4001.3,-58.777612
4001.4,-58.073993
4001.5,-57.452226
4001.6,-58.566808
4001.7,-57.933622
4001.8,-58.389016
4001.9,-57.672001
4002,-58.623465
4002.1,-56.515598
4002.2,-59.536205
4002.3,-57.360091
4002.4,-58.130525
4002.5,-60.278927
4002.6,-56.43886
4002.7,-55.760594
4002.8,-57.966525
4002.9,-58.679462
4003,-59.287921
4003.1,-57.766255
4003.2,-58.750415
4003.3,-58.940002
4003.4,-57.449455
4003.5,-57.168502
4003.6,-58.178554
4003.7,-58.326278
4003.8,-57.743026
4003.9,-59.929179
4004,-58.050348
4004.1,-58.222964
4004.2,-59.499845
4004.3,-57.656427
4004.4,-58.394311
4004.5,-59.422524
4004.6,-60.470712
4004.7,-59.720099
4004.8,-59.691885
4004.9,-61.897806
4005,-58.414126
4005.1,-60.249049
4005.2,-59.936877
4005.3,-60.410456
4005.4,-59.501613
4005.5,-63.199627
4005.6,-61.873275
4005.7,-61.011686
4005.8,-61.434356
4005.9,-60.821938
4006,-62.333227
4006.1,-60.94803
4006.2,-61.736021
4006.3,-63.373526
4006.4,-62.102819
4006.5,-62.785151
4006.6,-64.353122
4006.7,-64.608616
4006.8,-63.745633
4006.9,-62.730625
4007,-62.964376
4007.1,-63.232801
4007.2,-64.709039
4007.3,-62.86097
4007.4,-61.559735
4007.5,-62.515833
4007.6,-65.217013
4007.7,-63.671235
4007.8,-64.502973
4007.9,-64.725441
4008,-64.669157
4008.1,-65.543179
4008.2,-63.699785
4008.3,-65.13532
4008.4,-65.671287
4008.5,-65.203278
4008.6,-66.954903
4008.7,-64.286935
4008.8,-64.823994
4008.9,-66.632052
4009,-65.793322
4009.1,-65.627178
4009.2,-64.470686
4009.3,-66.135064
4009.4,-67.078776
4009.5,-63.809316
4009.6,-64.869264
4009.7,-66.031085
4009.8,-65.639997
4009.9,-64.5486
4010,-67.173311
4010.1,-66.525828
4010.2,-68.18239
4010.3,-66.484334
4010.4,-67.501884
4010.5,-66.653421
4010.6,-66.749712
4010.7,-65.380137
4010.8,-67.482376
4010.9,-65.073466
4011,-68.263079
4011.1,-66.14931
4011.2,-65.496569
4011.3,-68.531845
4011.4,-66.54796
4011.5,-65.738066
4011.6,-68.220596
4011.7,-66.961677
4011.8,-66.624168
4011.9,-68.223558
4012,-67.163216
4012.1,-68.47489
4012.2,-66.624675
4012.3,-65.501977
4012.4,-67.041067
4012.5,-67.245155
4012.6,-67.149082
4012.7,-66.491706
4012.8,-67.711677
4012.9,-67.090689
4013,-68.382246
4013.1,-67.15291
4013.2,-68.794315
4013.3,-69.132135
4013.4,-67.816442
4013.5,-69.198102
4013.6,-68.760233
4013.7,-68.265526
4013.8,-68.424787
4013.9,-68.772729
4014,-67.204845
4014.1,-68.571425
4014.2,-69.171928
4014.3,-68.69514
4014.4,-68.401595
4014.5,-69.106324
4014.6,-69.51804
4014.7,-69.772674
4014.8,-68.757354
4014.9,-68.607546
4015,-68.794566
4015.1,-69.375589
4015.2,-69.025466
4015.3,-70.832077
4015.4,-68.214627
4015.5,-69.498567
4015.6,-67.420183
4015.7,-66.92375
4015.8,-69.098383
4015.9,-69.130831
4016,-66.656514
4016.1,-68.546959
4016.2,-69.32555
4016.3,-67.455865
4016.4,-69.204302
4016.5,-67.764901
4016.6,-68.740248
4016.7,-71.054277
4016.8,-69.233045
4016.9,-67.709628
4017,-68.504938
4017.1,-68.493781
4017.2,-68.411745
4017.3,-67.444622
4017.4,-68.289945
4017.5,-69.67498
4017.6,-71.20105
4017.7,-70.187351
4017.8,-69.174379
4017.9,-69.336231
4018,-68.821813
4018.1,-70.690436
4018.2,-69.866994
4018.3,-67.971087
4018.4,-68.265286
4018.5,-69.776996
4018.6,-70.361489
4018.7,-69.634086
4018.8,-69.552422
4018.9,-68.934309
4019,-68.916357
4019.1,-70.98712
4019.2,-70.317068
4019.3,-69.941953
4019.4,-68.090081
4019.5,-70.08491
4019.6,-69.138272
4019.7,-69.105229
4019.8,-71.088699
4019.9,-70.321849
4020,-68.920984
4020.1,-69.642543
4020.2,-69.683611
4020.3,-67.761538
4020.4,-70.499123
4020.5,-69.457655
4020.6,-69.854744
4020.7,-68.955217
4020.8,-71.446367
4020.9,-70.316982
4021,-70.388817
4021.1,-70.47255
4021.2,-70.456294
4021.3,-70.967366
4021.4,-70.592956
4021.5,-70.374
4021.6,-69.157941
4021.7,-69.435473
4021.8,-69.914397
4021.9,-70.395698
4022,-71.295949
4022.1,-68.663889
4022.2,-71.46467
4022.3,-71.022946
4022.4,-70.156851
4022.5,-71.545806
4022.6,-70.920469
4022.7,-68.98976
4022.8,-70.965575
4022.9,-72.385717
4023,-69.967947
4023.1,-68.677771
4023.2,-71.461916
4023.3,-70.541945
4023.4,-71.875476
4023.5,-69.964118
4023.6,-71.02845
4023.7,-72.944389
4023.8,-69.317127
4023.9,-72.890996
4024,-69.858062
4024.1,-69.508803
4024.2,-69.996341
4024.3,-71.973509
4024.4,-71.150353
4024.5,-70.995861
4024.6,-71.921523
4024.7,-69.683779
4024.8,-70.421452
4024.9,-70.708527
4025,-69.895091
4025.1,-72.836965
4025.2,-69.716722
4025.3,-69.997205
4025.4,-71.491416
4025.5,-73.677003
4025.6,-70.513944
4025.7,-70.564665
4025.8,-69.444742
4025.9,-71.682465
4026,-70.6724
4026.1,-72.550387
4026.2,-71.398433
4026.3,-71.731875
4026.4,-71.804953
4026.5,-71.35884
4026.6,-71.998075
4026.7,-70.842728
4026.8,-69.350628
4026.9,-69.717208
4027,-70.710313
4027.1,-70.383942
4027.2,-71.689875
4027.3,-71.319629
4027.4,-71.127468
4027.5,-70.888927
4027.6,-70.512712
4027.7,-72.916386
4027.8,-72.271044
4027.9,-72.287884
4028,-70.918051
4028.1,-72.171106
4028.2,-71.097502
4028.3,-70.626916
4028.4,-72.50867
4028.5,-70.978793
4028.6,-71.684591
4028.7,-71.934362
4028.8,-70.231754
4028.9,-69.316946
4029,-70.812516
4029.1,-72.938749
4029.2,-73.483697
4029.3,-72.322054
4029.4,-71.219599
4029.5,-71.540765
4029.6,-71.721582
4029.7,-70.456341
4029.8,-70.965732
4029.9,-72.256859
4030,-71.749405
4030.1,-72.563246
4030.2,-71.644989
4030.3,-70.362944
4030.4,-69.961357
4030.5,-72.684574
4030.6,-72.530145
4030.7,-71.198937
4030.8,-70.67424
4030.9,-70.002831
4031,-73.027944
4031.1,-70.050532
4031.2,-71.809485
4031.3,-70.982921
4031.4,-71.407403
4031.5,-70.010283
4031.6,-71.303197
4031.7,-71.992473
4031.8,-70.16574
4031.9,-71.29083
4032,-70.437288
4032.1,-70.470271
4032.2,-71.903081
4032.3,-72.264184
4032.4,-71.077876
4032.5,-72.674795
4032.6,-72.175273
4032.7,-71.073103
4032.8,-70.874489
4032.9,-71.090933
4033,-71.134515
4033.1,-71.459786
4033.2,-69.885114
4033.3,-70.865206
4033.4,-70.989881
4033.5,-72.106018
4033.6,-73.216858
4033.7,-71.212557
4033.8,-71.149793
4033.9,-73.293182
4034,-73.313757
4034.1,-73.736237
4034.2,-71.64485
4034.3,-73.672091
4034.4,-72.7509
4034.5,-71.270969
4034.6,-72.738598
4034.7,-71.329574
4034.8,-71.467294
4034.9,-71.893728
4035,-71.818765
4035.1,-71.890202
4035.2,-71.291315
4035.3,-72.253099
4035.4,-73.694848
4035.5,-72.3941
4035.6,-74.160099
4035.7,-70.743024
4035.8,-70.644877
4035.9,-72.309506
4036,-71.598197
4036.1,-71.380447
4036.2,-71.62797
4036.3,-72.143431
4036.4,-72.860255
4036.5,-71.015914
4036.6,-71.224873
4036.7,-72.449956
4036.8,-72.567674
4036.9,-70.337061
4037,-71.341864
4037.1,-70.709646
4037.2,-70.734857
4037.3,-71.836911
4037.4,-74.104275
4037.5,-70.165123
4037.6,-73.137469
4037.7,-71.397468
4037.8,-73.059005
4037.9,-71.975029
4038,-72.20794
4038.1,-71.990844
4038.2,-72.80818
4038.3,-74.72928
4038.4,-73.591855
4038.5,-72.208466
4038.6,-72.952842
4038.7,-73.558115
4038.8,-71.873109
4038.9,-73.302061
4039,-73.938121
4039.1,-69.866303
4039.2,-74.338528
4039.3,-72.18529
4039.4,-72.536312
4039.5,-73.304626
4039.6,-73.420319
4039.7,-71.74147
4039.8,-70.748668
4039.9,-72.316816
4040,-73.133571
4040.1,-74.128769
4040.2,-72.725095
4040.3,-72.76281
4040.4,-72.3798
4040.5,-73.870239
4040.6,-72.209965
4040.7,-73.586153
4040.8,-72.787141
4040.9,-72.435269
4041,-72.274634
4041.1,-71.821898
4041.2,-72.108157
4041.3,-70.832863
4041.4,-72.015122
4041.5,-71.238522
4041.6,-71.751108
4041.7,-72.710497
4041.8,-72.435153
4041.9,-73.140889
4042,-73.578034
4042.1,-72.626601
4042.2,-72.508806
4042.3,-72.744257
4042.4,-73.445667
4042.5,-72.728432
4042.6,-71.974031
4042.7,-74.638418
4042.8,-71.72628
4042.9,-72.263327
4043,-71.741943
4043.1,-71.719555
4043.2,-72.964502
4043.3,-72.273327
4043.4,-72.419136
4043.5,-73.375989
4043.6,-73.401332
4043.7,-75.067584
4043.8,-72.532508
4043.9,-72.493277
4044,-72.432522
4044.1,-72.895158
4044.2,-73.455775
4044.3,-72.629822
4044.4,-72.952057
4044.5,-73.071807
4044.6,-71.992486
4044.7,-72.671403
4044.8,-70.640309
4044.9,-71.497133
4045,-73.034217
4045.1,-72.980081
4045.2,-72.370254
4045.3,-72.338227
4045.4,-71.973116
4045.5,-74.17709
4045.6,-72.73801
4045.7,-71.236076
4045.8,-73.767139
4045.9,-70.479964
4046,-72.012232
4046.1,-72.20097
4046.2,-72.206943
4046.3,-72.066994
4046.4,-72.586087
4046.5,-73.91531
4046.6,-73.079177
4046.7,-71.825188
4046.8,-73.332863
4046.9,-71.506543
4047,-72.334595
4047.1,-72.275347
4047.2,-73.646513
4047.3,-71.927786
4047.4,-73.086447
4047.5,-73.387646
4047.6,-71.880997
4047.7,-71.608705
4047.8,-72.966308
4047.9,-72.873592
4048,-71.176654
4048.1,-71.459597
4048.2,-74.845816
4048.3,-73.121635
4048.4,-72.422246
4048.5,-71.258805
4048.6,-72.204642
4048.7,-73.541917
4048.8,-71.322199
4048.9,-72.087831
4049,-72.855351
4049.1,-72.94735
4049.2,-70.996124
4049.3,-72.405768
4049.4,-73.624907
4049.5,-72.189064
4049.6,-71.300094
4049.7,-72.599544
4049.8,-71.177262
4049.9,-74.405287
4050,-72.381235
4050.1,-73.976177
4050.2,-72.406054
4050.3,-71.813925
4050.4,-72.80036
4050.5,-72.171327
4050.6,-74.537118
4050.7,-71.86659
4050.8,-71.783584
4050.9,-71.438323
4051,-70.894048
4051.1,-72.506146
4051.2,-73.782485
4051.3,-73.171316
4051.4,-74.295545
4051.5,-73.041802
4051.6,-74.874224
4051.7,-72.740792
4051.8,-73.627966
4051.9,-73.46622
4052,-73.989472
4052.1,-70.490675
4052.2,-72.999851
4052.3,-71.281608
4052.4,-71.441823
4052.5,-72.497362
4052.6,-71.790947
4052.7,-74.904917
4052.8,-72.85421
4052.9,-73.597746
4053,-73.330562
4053.1,-73.687607
4053.2,-74.514552
4053.3,-71.703047
4053.4,-71.111285
4053.5,-72.725949
4053.6,-70.983036
4053.7,-73.842457
4053.8,-73.6335
4053.9,-71.987448
4054,-72.737023
4054.1,-72.138914
4054.2,-72.963675
4054.3,-73.616576
4054.4,-71.685456
4054.5,-71.448424
4054.6,-71.661101
4054.7,-74.030869
4054.8,-72.090054
4054.9,-72.059957
4055,-72.862142
4055.1,-71.065273
4055.2,-72.994461
4055.3,-72.607974
4055.4,-72.330867
4055.5,-71.146292
4055.6,-72.037849
4055.7,-71.448124
4055.8,-73.692786
4055.9,-73.913606
4056,-72.685505
4056.1,-71.053993
4056.2,-72.92702
4056.3,-72.561754
4056.4,-73.592473
4056.5,-71.987369
4056.6,-72.549165
4056.7,-72.866922
4056.8,-72.890562
4056.9,-73.238417
4057,-72.55358
4057.1,-72.433372
4057.2,-73.03159
4057.3,-71.052538
4057.4,-70.148984
4057.5,-71.775145
4057.6,-75.405861
4057.7,-73.317342
4057.8,-72.428542
4057.9,-71.928822
4058,-74.108098
4058.1,-72.284164
4058.2,-71.855822
4058.3,-71.531716
4058.4,-73.185019
4058.5,-72.011079
4058.6,-72.659038
4058.7,-73.72362
4058.8,-73.079288
4058.9,-72.321187
4059,-73.303159
4059.1,-72.535311
4059.2,-73.057644
4059.3,-73.787473
4059.4,-71.509502
4059.5,-72.337503
4059.6,-70.816245
4059.7,-71.253001
4059.8,-70.627041
4059.9,-71.681696
4060,-72.374708
4060.1,-73.176479
4060.2,-73.680818
4060.3,-71.916671
4060.4,-71.39943
4060.5,-72.718147
4060.6,-72.605189
4060.7,-72.885295
4060.8,-72.51813
4060.9,-73.530625
4061,-70.467991
4061.1,-71.865127
4061.2,-73.43099
4061.3,-74.395826
4061.4,-73.055404
4061.5,-73.469786
4061.6,-70.465574
4061.7,-73.359227
4061.8,-72.894696
4061.9,-72.368148
4062,-71.64193
4062.1,-73.36907
4062.2,-73.662287
4062.3,-72.607233
4062.4,-71.386221
4062.5,-73.186277
4062.6,-72.907665
4062.7,-72.827883
4062.8,-72.686911
4062.9,-72.512102
4063,-71.867263
4063.1,-72.603006
4063.2,-72.521445
4063.3,-71.774423
4063.4,-72.811068
4063.5,-73.322283
4063.6,-73.1184
4063.7,-72.397798
4063.8,-73.595963
4063.9,-72.822648
4064,-72.247161
4064.1,-72.387353
4064.2,-72.455411
4064.3,-72.30872
4064.4,-71.778799
4064.5,-72.560842
4064.6,-73.141931
4064.7,-72.156251
4064.8,-71.664529
4064.9,-73.665394
4065,-73.367759
4065.1,-72.349479
4065.2,-72.515413
4065.3,-72.733864
4065.4,-72.644272
4065.5,-73.933792
4065.6,-73.402399
4065.7,-69.909639
4065.8,-70.041996
4065.9,-73.63752
4066,-73.639307
4066.1,-74.072778
4066.2,-72.008605
4066.3,-71.422388
4066.4,-72.633781
4066.5,-72.214522
4066.6,-73.206663
4066.7,-72.235944
4066.8,-72.471336
4066.9,-72.558004
4067,-72.10592
4067.1,-72.824229
4067.2,-72.288842
4067.3,-70.08205
4067.4,-72.76947
4067.5,-72.656124
4067.6,-72.686497
4067.7,-72.634496
4067.8,-72.87435
4067.9,-72.893367
4068,-72.546965
4068.1,-72.326784
4068.2,-71.733392
4068.3,-74.023355
4068.4,-72.325384
4068.5,-72.80643
4068.6,-74.113063
4068.7,-71.769898
4068.8,-72.270785
4068.9,-73.128609
4069,-72.721027
4069.1,-72.235439
4069.2,-72.939355
4069.3,-72.372876
4069.4,-71.055991
4069.5,-74.267277
4069.6,-71.311481
4069.7,-72.365046
4069.8,-72.861957
4069.9,-72.280158
4070,-72.112843
4070.1,-73.148505
4070.2,-70.939893
4070.3,-72.397695
4070.4,-74.612423
4070.5,-72.812114
4070.6,-71.603817
4070.7,-72.926155
4070.8,-71.443479
4070.9,-72.490881
4071,-73.856121
4071.1,-74.186968
4071.2,-72.499924
4071.3,-71.68712
4071.4,-72.476504
4071.5,-73.604929
4071.6,-73.247898
4071.7,-70.648428
4071.8,-71.463393
4071.9,-72.53921
4072,-74.168513
4072.1,-72.363548
4072.2,-74.721691
4072.3,-73.407623
4072.4,-72.877628
4072.5,-73.983401
4072.6,-72.226494
4072.7,-73.463181
4072.8,-72.518662
4072.9,-73.038194
4073,-72.958522
4073.1,-71.814061
4073.2,-71.229784
4073.3,-73.099029
4073.4,-72.915164
4073.5,-71.224502
4073.6,-74.06598
4073.7,-71.281128
4073.8,-73.209999
4073.9,-72.805252
4074,-72.972473
4074.1,-72.253613
4074.2,-73.623623
4074.3,-71.846381
4074.4,-73.893133
4074.5,-73.158017
4074.6,-73.348369
4074.7,-72.954722
4074.8,-72.217217
4074.9,-72.503727
4075,-71.900742
4075.1,-72.700006
4075.2,-74.287866
4075.3,-72.219549
4075.4,-71.309261
4075.5,-72.131058
4075.6,-73.047819
4075.7,-73.3669
4075.8,-71.609188
4075.9,-71.34412
4076,-71.18254
4076.1,-73.983614
4076.2,-73.321654
4076.3,-73.839925
4076.4,-72.521705
4076.5,-72.697862
4076.6,-71.986676
4076.7,-74.198152
4076.8,-72.062091
4076.9,-72.41943
4077,-71.043719
4077.1,-72.353008
4077.2,-73.263052
4077.3,-71.910578
4077.4,-73.979354
4077.5,-74.141396
4077.6,-73.161668
4077.7,-74.534472
4077.8,-71.801353
4077.9,-74.169256
4078,-73.521791
4078.1,-74.315768
4078.2,-73.3712
4078.3,-72.984611
4078.4,-73.611671
4078.5,-71.345664
4078.6,-71.970317
4078.7,-72.487262
4078.8,-72.665455
4078.9,-72.821564
4079,-73.681782
4079.1,-72.028157
4079.2,-73.468206
4079.3,-70.964209
4079.4,-72.538776
4079.5,-72.553874
4079.6,-72.36775
4079.7,-71.604037
4079.8,-73.598267
4079.9,-72.779654
4080,-72.923582
4080.1,-73.309783
4080.2,-72.956162
4080.3,-74.190569
4080.4,-73.15327
4080.5,-72.152859
4080.6,-72.254222
4080.7,-72.258659
4080.8,-72.634628
4080.9,-72.469893
4081,-73.910028
4081.1,-73.230054
4081.2,-73.903019
4081.3,-73.992982
4081.4,-73.398305
4081.5,-72.690554
4081.6,-73.613926
4081.7,-74.91453
4081.8,-74.738128
4081.9,-72.677339
4082,-73.222364
4082.1,-71.506906
4082.2,-72.482631
4082.3,-73.220671
4082.4,-72.753251
4082.5,-72.420442
4082.6,-73.364357
4082.7,-73.024154
4082.8,-72.836633
4082.9,-73.884212
4083,-73.041261
4083.1,-71.767807
4083.2,-71.971545
4083.3,-73.933849
4083.4,-73.733011
4083.5,-74.634107
4083.6,-72.737354
4083.7,-71.096045
4083.8,-71.634113
4083.9,-73.532764
4084,-73.305679
4084.1,-71.090707
4084.2,-74.805879
4084.3,-70.878057
4084.4,-74.560969
4084.5,-73.557928
4084.6,-72.43831
4084.7,-73.222567
4084.8,-73.260939
4084.9,-72.704445
4085,-73.150791
4085.1,-71.848457
4085.2,-71.765702
4085.3,-73.944466
4085.4,-73.680565
4085.5,-73.156023
4085.6,-74.365223
4085.7,-73.843166
4085.8,-72.480365
4085.9,-74.187082
4086,-70.88882
4086.1,-71.687888
4086.2,-72.345882
4086.3,-72.098049
4086.4,-72.704067
4086.5,-72.774426
4086.6,-73.708934
4086.7,-72.689062
4086.8,-71.269471
4086.9,-71.772644
4087,-72.843693
4087.1,-72.750913
4087.2,-73.602813
4087.3,-73.660382
4087.4,-74.845769
4087.5,-72.327064
4087.6,-72.634605
4087.7,-72.457896
4087.8,-72.298083
4087.9,-72.999147
4088,-71.766928
4088.1,-71.554869
4088.2,-71.87489
4088.3,-73.246677
4088.4,-71.101675
4088.5,-71.193477
4088.6,-73.355918
4088.7,-73.130542
4088.8,-72.229338
4088.9,-75.365537
4089,-72.239159
4089.1,-73.054759
4089.2,-72.840643
4089.3,-72.695378
4089.4,-71.962134
4089.5,-71.475284
4089.6,-73.039245
4089.7,-71.971626
4089.8,-71.68412
4089.9,-73.608463
4090,-70.828138
4090.1,-71.281004
4090.2,-71.329566
4090.3,-73.128116
4090.4,-70.56816
4090.5,-73.371386
4090.6,-70.860292
4090.7,-72.481781
4090.8,-72.751113
4090.9,-72.458147
4091,-71.715022
4091.1,-71.820178
4091.2,-72.953685
4091.3,-73.017307
4091.4,-72.002301
4091.5,-72.54071
4091.6,-73.533959
4091.7,-72.866655
4091.8,-72.924017
4091.9,-73.037388
4092,-71.560615
4092.1,-73.742532
4092.2,-71.468981
4092.3,-72.494088
4092.4,-74.623828
4092.5,-72.222185
4092.6,-74.032753
4092.7,-73.192392
4092.8,-74.103348
4092.9,-72.159815
4093,-73.119795
4093.1,-72.914781
4093.2,-74.90558
4093.3,-73.844226
4093.4,-72.442608
4093.5,-71.492989
4093.6,-73.07302
4093.7,-73.379386
4093.8,-72.354374
4093.9,-72.079
4094,-74.170836
4094.1,-73.232269
4094.2,-72.504499
4094.3,-71.811403
4094.4,-73.710515
4094.5,-70.748081
4094.6,-71.1368
4094.7,-73.312581
4094.8,-72.779089
4094.9,-73.779176
4095,-71.440878
4095.1,-72.916597
4095.2,-73.603311
4095.3,-71.839984
4095.4,-72.499236
4095.5,-73.216595
4095.6,-73.812902
4095.7,-71.849187
4095.8,-73.280722
4095.9,-70.564664
4096,-72.296629
4096.1,-71.09145
4096.2,-71.861737
4096.3,-73.095371
4096.4,-72.851778
4096.5,-73.326855
4096.6,-72.663336
4096.7,-75.286112
4096.8,-72.050583
4096.9,-72.592653
4097,-71.998023
4097.1,-71.08564
4097.2,-71.044086
4097.3,-73.168051
4097.4,-72.898262
4097.5,-73.177722
4097.6,-73.27765
4097.7,-73.351385
4097.8,-74.542233
4097.9,-73.815831
4098,-74.175628
4098.1,-73.630858
4098.2,-71.916582
4098.3,-73.263439
4098.4,-73.082968
4098.5,-71.962824
4098.6,-73.339866
4098.7,-72.366634
4098.8,-72.203111
4098.9,-73.225638
4099,-74.119314
4099.1,-71.206603
4099.2,-71.826267
4099.3,-72.799063
4099.4,-72.278562
4099.5,-72.907223
4099.6,-72.893296
4099.7,-74.219607
4099.8,-72.883302
4099.9,-71.505187
4100,-73.725595
4100.1,-72.980758
4100.2,-72.504515
4100.3,-72.349266
4100.4,-72.128466
4100.5,-74.511339
4100.6,-72.648671
4100.7,-73.686844
4100.8,-73.307751
4100.9,-73.742115
4101,-71.917857
4101.1,-71.81979
4101.2,-72.407397
4101.3,-72.892482
4101.4,-72.516486
4101.5,-73.064486
4101.6,-72.452706
4101.7,-72.62377
4101.8,-73.286337
4101.9,-71.15522
4102,-73.501048
4102.1,-72.650604
4102.2,-73.19586
4102.3,-72.176502
4102.4,-73.433702
4102.5,-73.644167
4102.6,-72.790549
4102.7,-72.692247
4102.8,-75.4979
4102.9,-74.061297
4103,-72.773455
4103.1,-71.958105
4103.2,-72.774469
4103.3,-73.733132
4103.4,-73.900239
4103.5,-74.076669
4103.6,-71.531542
4103.7,-73.341636
4103.8,-72.59184
4103.9,-72.122102
4104,-72.51505
4104.1,-73.588294
4104.2,-73.267649
4104.3,-73.102878
4104.4,-72.805584
4104.5,-74.029035
4104.6,-74.715106
4104.7,-72.42313
4104.8,-72.913317
4104.9,-72.956627
4105,-73.00093
4105.1,-72.379148
4105.2,-71.496331
4105.3,-73.891615
4105.4,-73.725922
4105.5,-71.496849
4105.6,-72.89411
4105.7,-72.507969
4105.8,-73.441748
4105.9,-72.523832
4106,-73.720981
4106.1,-72.532418
4106.2,-72.692826
4106.3,-72.689914
4106.4,-72.834168
4106.5,-73.869619
4106.6,-73.205675
4106.7,-72.722847
4106.8,-72.726569
4106.9,-72.908069
4107,-73.193521
4107.1,-72.708327
4107.2,-72.440435
4107.3,-73.103799
4107.4,-71.620783
4107.5,-73.640395
4107.6,-72.857273
4107.7,-72.649769
4107.8,-72.514811
4107.9,-72.544411
4108,-73.69989
4108.1,-73.554332
4108.2,-74.595449
4108.3,-72.455414
4108.4,-72.967717
4108.5,-72.956135
4108.6,-74.70061
4108.7,-72.656358
4108.8,-73.691306
4108.9,-73.672373
4109,-74.40153
4109.1,-73.880571
4109.2,-71.18991
4109.3,-74.198507
4109.4,-73.049121
4109.5,-73.875756
4109.6,-71.579314
4109.7,-72.668146
4109.8,-70.610221
4109.9,-73.332261
4110,-71.656645
4110.1,-72.913971
4110.2,-72.415153
4110.3,-73.083577
4110.4,-72.239725
4110.5,-73.2639
4110.6,-72.097497
4110.7,-72.065721
4110.8,-71.939378
4110.9,-74.093993
4111,-72.393891
4111.1,-72.854997
4111.2,-72.546004
4111.3,-74.052738
4111.4,-72.762821
4111.5,-72.041547
4111.6,-72.748101
4111.7,-71.156472
4111.8,-73.807929
4111.9,-70.218923
4112,-74.251423
4112.1,-72.482391
4112.2,-74.223357
4112.3,-74.020139
4112.4,-72.397919
4112.5,-72.679961
4112.6,-72.559112
4112.7,-73.438833
4112.8,-73.130103
4112.9,-73.485042
4113,-72.223516
4113.1,-73.664174
4113.2,-71.929867
4113.3,-73.235782
4113.4,-72.528533
4113.5,-70.724994
4113.6,-72.06156
4113.7,-72.376086
4113.8,-74.260799
4113.9,-72.943508
4114,-73.253317
4114.1,-73.422161
4114.2,-72.694857
4114.3,-73.354142
4114.4,-72.162451
4114.5,-73.135319
4114.6,-72.791536
4114.7,-72.949709
4114.8,-74.81969
4114.9,-73.801279
4115,-70.931553
4115.1,-70.34797
4115.2,-72.021635
4115.3,-72.623084
4115.4,-72.165925
4115.5,-73.604852
4115.6,-72.487493
4115.7,-71.750487
4115.8,-71.218611
4115.9,-71.806925
4116,-72.176629
4116.1,-73.692441
4116.2,-73.389908
4116.3,-72.022352
4116.4,-71.129323
4116.5,-74.669603
4116.6,-71.959245
4116.7,-72.647885
4116.8,-72.009815
4116.9,-72.890005
4117,-72.599586
4117.1,-72.33499
4117.2,-70.723759
4117.3,-74.562191
4117.4,-71.913
4117.5,-73.054361
4117.6,-74.21136
4117.7,-70.488708
4117.8,-71.356127
4117.9,-72.506322
4118,-71.876153
4118.1,-71.97886
4118.2,-73.58336
4118.3,-72.21308
4118.4,-71.646253
4118.5,-70.910545
4118.6,-71.539152
4118.7,-72.381007
4118.8,-71.889429
4118.9,-72.576547
4119,-72.637974
4119.1,-73.137004
4119.2,-72.032265
4119.3,-73.87563
4119.4,-71.479775
4119.5,-73.202491
4119.6,-72.137303
4119.7,-70.823846
4119.8,-73.775633
4119.9,-73.483947
4120,-71.041033
4120.1,-72.580674
4120.2,-72.889212
4120.3,-72.111126
4120.4,-72.843749
4120.5,-72.286302
4120.6,-71.605393
4120.7,-73.606841
4120.8,-72.972047
4120.9,-72.942602
4121,-72.931567
4121.1,-70.978792
4121.2,-73.801503
4121.3,-72.332938
4121.4,-70.942803
4121.5,-72.101413
4121.6,-72.941532
4121.7,-70.910966
4121.8,-72.284143
4121.9,-72.456262
4122,-72.404612
4122.1,-71.901663
4122.2,-73.498535
4122.3,-71.891392
4122.4,-72.589206
4122.5,-70.974712
4122.6,-74.736913
4122.7,-72.51736
4122.8,-73.172692
4122.9,-71.752418
4123,-72.354392
4123.1,-73.581133
4123.2,-71.617643
4123.3,-72.689004
4123.4,-72.273942
4123.5,-72.538397
4123.6,-72.260953
4123.7,-72.164168
4123.8,-71.285732
4123.9,-73.030728
4124,-72.551121
4124.1,-71.935274
4124.2,-73.072584
4124.3,-71.827913
4124.4,-72.690446
4124.5,-71.830919
4124.6,-72.072653
4124.7,-71.629552
4124.8,-71.3737
4124.9,-72.149819
4125,-72.880956
4125.1,-72.306801
4125.2,-72.176913
4125.3,-72.870648
4125.4,-72.260982
4125.5,-72.129039
4125.6,-70.970491
4125.7,-71.172695
4125.8,-70.974891
4125.9,-71.722837
4126,-72.452729
4126.1,-71.555709
4126.2,-71.993041
4126.3,-71.960291
4126.4,-72.69787
4126.5,-72.402118
4126.6,-72.9354
4126.7,-73.246553
4126.8,-73.538364
4126.9,-72.989909
4127,-71.131797
4127.1,-72.62292
4127.2,-72.00179
4127.3,-72.852153
4127.4,-72.881896
4127.5,-70.20246
4127.6,-71.342117
4127.7,-73.041783
4127.8,-70.827263
4127.9,-72.135194
4128,-71.752234
4128.1,-71.582662
4128.2,-70.467228
4128.3,-72.899667
4128.4,-73.005972
4128.5,-72.610076
4128.6,-72.015282
4128.7,-72.215339
4128.8,-73.843999
4128.9,-75.242319
4129,-72.568293
4129.1,-72.29963
4129.2,-74.287144
4129.3,-74.493523
4129.4,-73.327227
4129.5,-73.342536
4129.6,-71.226419
4129.7,-71.564141
4129.8,-72.270527
4129.9,-73.568194
4130,-72.414378
4130.1,-70.717364
4130.2,-72.29355
4130.3,-71.652644
4130.4,-69.006065
4130.5,-71.23814
4130.6,-70.946622
4130.7,-72.793113
4130.8,-73.21734
4130.9,-72.482346
4131,-70.958083
4131.1,-71.842968
4131.2,-70.947042
4131.3,-70.321691
4131.4,-72.581466
4131.5,-72.743413
4131.6,-70.855984
4131.7,-74.324437
4131.8,-73.799346
4131.9,-72.507322
4132,-69.760481
4132.1,-74.91632
4132.2,-71.858913
4132.3,-72.443022
4132.4,-72.621499
4132.5,-72.915141
4132.6,-72.268885
4132.7,-73.93702
4132.8,-73.253771
4132.9,-74.168703
4133,-71.232512
4133.1,-72.276865
4133.2,-72.304733
4133.3,-73.655313
4133.4,-72.278287
4133.5,-70.688163
4133.6,-73.260158
4133.7,-71.346756
4133.8,-72.663027
4133.9,-72.818823
4134,-73.177684
4134.1,-73.934138
4134.2,-74.282167
4134.3,-72.866676
4134.4,-71.775937
4134.5,-73.744731
4134.6,-71.788118
4134.7,-71.335939
4134.8,-71.719979
4134.9,-72.127504
4135,-74.204388
4135.1,-72.262598
4135.2,-72.763904
4135.3,-70.220523
4135.4,-72.185076
4135.5,-73.471615
4135.6,-72.456259
4135.7,-72.852896
4135.8,-72.711642
4135.9,-72.798087
4136,-71.329447
4136.1,-71.777723
4136.2,-71.935373
4136.3,-73.249297
4136.4,-73.131306
4136.5,-72.529281
4136.6,-72.361995
4136.7,-73.05132
4136.8,-70.65168
4136.9,-72.081446
4137,-72.883872
4137.1,-70.708445
4137.2,-74.535415
4137.3,-71.866791
4137.4,-73.136515
4137.5,-71.537659
4137.6,-72.388438
4137.7,-73.111781
4137.8,-74.216867
4137.9,-73.117629
4138,-72.297647
4138.1,-72.811992
4138.2,-73.598504
4138.3,-71.189
4138.4,-71.18436
4138.5,-72.624499
4138.6,-72.296486
4138.7,-71.504029
4138.8,-72.770573
4138.9,-73.686747
4139,-71.084891
4139.1,-72.044549
4139.2,-71.793998
4139.3,-71.513639
4139.4,-73.711349
4139.5,-71.614699
4139.6,-72.07166
4139.7,-73.268501
4139.8,-71.706208
4139.9,-73.136051
4140,-72.418968
4140.1,-71.84421
4140.2,-73.363156
4140.3,-70.038024
4140.4,-71.62564
4140.5,-72.025077
4140.6,-71.806144
4140.7,-71.553745
4140.8,-71.603891
4140.9,-71.270551
4141,-71.089972
4141.1,-73.033194
4141.2,-72.736705
4141.3,-73.639434
4141.4,-73.028764
4141.5,-71.598375
4141.6,-72.232855
4141.7,-71.656499
4141.8,-72.509388
4141.9,-72.822529
4142,-73.351022
4142.1,-72.64752
4142.2,-72.867625
4142.3,-73.854207
4142.4,-72.736048
4142.5,-74.017705
4142.6,-70.564804
4142.7,-72.446713
4142.8,-71.696352
4142.9,-72.10372
4143,-73.436328
4143.1,-73.163366
4143.2,-72.422422
4143.3,-72.541872
4143.4,-73.065044
4143.5,-72.481096
4143.6,-73.301581
4143.7,-73.488801
4143.8,-72.393438
4143.9,-71.465635
4144,-72.071198
4144.1,-74.244256
4144.2,-72.40716
4144.3,-73.937752
4144.4,-74.478771
4144.5,-71.13833
4144.6,-74.03124
4144.7,-71.943713
4144.8,-72.310474
4144.9,-72.166207
4145,-72.95446
4145.1,-73.155277
4145.2,-72.686121
4145.3,-72.580203
4145.4,-71.995763
4145.5,-72.424796
4145.6,-72.331242
4145.7,-71.698729
4145.8,-72.424081
4145.9,-72.89633
4146,-71.158207
4146.1,-71.893946
4146.2,-70.796938
4146.3,-72.889212
4146.4,-71.614842
4146.5,-72.146419
4146.6,-70.800373
4146.7,-72.615935
4146.8,-72.876299
4146.9,-72.757461
4147,-74.037823
4147.1,-72.600768
4147.2,-73.873203
4147.3,-71.595548
4147.4,-72.734577
4147.5,-71.220596
4147.6,-71.561716
4147.7,-73.014155
4147.8,-72.387461
4147.9,-72.002212
4148,-72.067483
4148.1,-72.908435
4148.2,-73.596312
4148.3,-73.953874
4148.4,-72.089508
4148.5,-70.702977
4148.6,-71.392284
4148.7,-71.597015
4148.8,-73.598324
4148.9,-71.933376
4149,-72.040405
4149.1,-71.966207
4149.2,-72.580693
4149.3,-72.225661
4149.4,-71.716388
4149.5,-72.114311
4149.6,-72.432721
4149.7,-72.880655
4149.8,-72.636822
4149.9,-71.398681
4150,-74.323959
4150.1,-71.525523
4150.2,-72.630392
4150.3,-70.723965
4150.4,-72.142597
4150.5,-71.803152
4150.6,-72.394225
4150.7,-71.99023
4150.8,-71.57012
4150.9,-71.179126
4151,-72.982648
4151.1,-72.476628
4151.2,-70.369047
4151.3,-71.454627
4151.4,-71.813309
4151.5,-72.253594
4151.6,-73.585874
4151.7,-73.705141
4151.8,-74.415276
4151.9,-74.237695
4152,-72.801062
4152.1,-71.292554
4152.2,-72.855051
4152.3,-71.524428
4152.4,-72.545164
4152.5,-71.619574
4152.6,-72.457696
4152.7,-72.898527
4152.8,-71.87535
4152.9,-73.051748
4153,-72.098679
4153.1,-72.697097
4153.2,-71.768486
4153.3,-72.684325
4153.4,-71.948994
4153.5,-73.215937
4153.6,-71.693487
4153.7,-73.802661
4153.8,-72.603396
4153.9,-72.327466
4154,-72.05815
4154.1,-71.104924
4154.2,-72.226516
4154.3,-72.693246
4154.4,-72.084254
4154.5,-72.793241
4154.6,-70.955258
4154.7,-72.990688
4154.8,-72.60525
4154.9,-72.881096
4155,-71.564289
4155.1,-71.664315
4155.2,-71.63874
4155.3,-74.149801
4155.4,-71.560126
4155.5,-73.779541
4155.6,-72.883668
4155.7,-72.39105
4155.8,-71.182985
4155.9,-73.309918
4156,-70.593176
4156.1,-72.412039
4156.2,-71.498349
4156.3,-73.410785
4156.4,-71.668032
4156.5,-71.167309
4156.6,-74.33883
4156.7,-73.058979
4156.8,-72.397088
4156.9,-70.157352
4157,-72.244052
4157.1,-71.478249
4157.2,-71.761014
4157.3,-73.217067
4157.4,-69.684396
4157.5,-72.239843
4157.6,-70.401641
4157.7,-72.461325
4157.8,-73.890921
4157.9,-73.992965
4158,-73.282321
4158.1,-71.503889
4158.2,-71.918023
4158.3,-73.863947
4158.4,-71.721114
4158.5,-71.046411
4158.6,-72.306838
4158.7,-72.387151
4158.8,-71.546144
4158.9,-73.981477
4159,-72.308687
4159.1,-72.459424
4159.2,-71.703577
4159.3,-72.469076
4159.4,-72.221062
4159.5,-73.084242
4159.6,-73.861524
4159.7,-72.680142
4159.8,-73.994826
4159.9,-72.630627
4160,-72.719161
4160.1,-71.440213
4160.2,-72.775388
4160.3,-71.810392
4160.4,-73.541917
4160.5,-72.409993
4160.6,-73.06516
4160.7,-73.482353
4160.8,-71.682861
4160.9,-73.52448
4161,-73.05749
4161.1,-72.872367
4161.2,-73.744264
4161.3,-71.429587
4161.4,-73.121318
4161.5,-71.57329
4161.6,-73.075491
4161.7,-71.937119
4161.8,-73.293233
4161.9,-73.056321
4162,-72.220978
4162.1,-73.826436
4162.2,-71.917183
4162.3,-72.311746
4162.4,-73.053734
4162.5,-73.475798
4162.6,-74.093848
4162.7,-72.787229
4162.8,-73.40274
4162.9,-72.901984
4163,-70.414678
4163.1,-74.434377
4163.2,-74.072589
4163.3,-70.500694
4163.4,-72.381966
4163.5,-73.640128
4163.6,-72.218253
4163.7,-73.379851
4163.8,-73.101375
4163.9,-71.986681
4164,-72.334767
4164.1,-71.14348
4164.2,-71.661227
4164.3,-72.786795
4164.4,-73.41023
4164.5,-73.389712
4164.6,-74.202109
4164.7,-72.517918
4164.8,-71.556483
4164.9,-71.867889
4165,-73.44228
4165.1,-73.621393
4165.2,-73.446945
4165.3,-71.468676
4165.4,-72.315509
4165.5,-71.311332
4165.6,-73.27144
4165.7,-71.9083
4165.8,-74.387287
4165.9,-71.335158
4166,-72.965512
4166.1,-72.903059
4166.2,-72.7025
4166.3,-72.098982
4166.4,-71.763135
4166.5,-73.629688
4166.6,-72.029038
4166.7,-74.026019
4166.8,-72.791703
4166.9,-73.488942
4167,-72.507893
4167.1,-72.202745
4167.2,-72.845905
4167.3,-71.775295
4167.4,-72.375604
4167.5,-72.595536
4167.6,-72.068267
4167.7,-74.989219
4167.8,-72.970192
4167.9,-72.238796
4168,-72.598215
4168.1,-70.8956
4168.2,-71.854955
4168.3,-71.467359
4168.4,-70.39644
4168.5,-72.108799
4168.6,-72.575289
4168.7,-72.529039
4168.8,-72.182229
4168.9,-71.879645
4169,-73.500314
4169.1,-70.833519
4169.2,-73.171264
4169.3,-71.743663
4169.4,-72.53946
4169.5,-71.692083
4169.6,-74.420604
4169.7,-72.265972
4169.8,-70.791777
4169.9,-73.163478
4170,-71.510101
4170.1,-71.750476
4170.2,-73.389589
4170.3,-72.742921
4170.4,-70.670358
4170.5,-72.659618
4170.6,-74.595291
4170.7,-72.91186
4170.8,-72.848471
4170.9,-74.942692
4171,-72.860448
4171.1,-71.343472
4171.2,-72.392675
4171.3,-71.995708
4171.4,-72.794458
4171.5,-72.921722
4171.6,-73.958987
4171.7,-73.48626
4171.8,-73.95147
4171.9,-71.069668
4172,-72.508328
4172.1,-73.000273
4172.2,-71.581946
4172.3,-73.21703
4172.4,-73.174049
4172.5,-73.036705
4172.6,-72.761096
4172.7,-74.234628
4172.8,-72.117052
4172.9,-71.303849
4173,-71.877058
4173.1,-73.017227
4173.2,-71.877744
4173.3,-73.616737
4173.4,-71.744327
4173.5,-71.109873
4173.6,-72.007144
4173.7,-72.614099
4173.8,-72.519796
4173.9,-72.871983
4174,-71.354472
4174.1,-73.137098
4174.2,-72.211117
4174.3,-73.170301
4174.4,-73.302318
4174.5,-70.992111
4174.6,-74.354471
4174.7,-73.060206
4174.8,-73.709529
4174.9,-72.560776
4175,-72.282384
4175.1,-71.60964
4175.2,-73.419893
4175.3,-72.368165
4175.4,-72.641624
4175.5,-73.307377
4175.6,-73.445685
4175.7,-73.45087
4175.8,-72.17617
4175.9,-73.302362
4176,-72.719985
4176.1,-73.905905
4176.2,-75.404678
4176.3,-72.96035
4176.4,-73.07649
4176.5,-73.280442
4176.6,-72.043694
4176.7,-73.250374
4176.8,-71.880238
4176.9,-72.875371
4177,-72.806609
4177.1,-72.400951
4177.2,-72.238502
4177.3,-72.083463
4177.4,-71.500293
4177.5,-73.573732
4177.6,-75.023955
4177.7,-72.382819
4177.8,-74.148569
4177.9,-73.432181
4178,-72.7435
4178.1,-73.662404
4178.2,-71.353603
4178.3,-72.969311
4178.4,-72.264037
4178.5,-72.880207
4178.6,-73.529013
4178.7,-73.154634
4178.8,-73.754559
4178.9,-73.492145
4179,-72.940888
4179.1,-72.536296
4179.2,-72.557425
4179.3,-73.080832
4179.4,-73.250168
4179.5,-73.160524
4179.6,-70.041091
4179.7,-73.885427
4179.8,-74.026913
4179.9,-70.998305
4180,-72.908818
4180.1,-73.381323
4180.2,-71.674884
4180.3,-73.886732
4180.4,-72.316475
4180.5,-73.094672
4180.6,-73.924986
4180.7,-72.413339
4180.8,-72.922673
4180.9,-73.089438
4181,-74.907345
4181.1,-72.892507
4181.2,-72.706606
4181.3,-72.291858
4181.4,-72.164283
4181.5,-71.033511
4181.6,-73.679724
4181.7,-73.794038
4181.8,-72.453543
4181.9,-73.206827
4182,-72.283716
4182.1,-73.573824
4182.2,-71.849173
4182.3,-72.973975
4182.4,-72.633172
4182.5,-71.697692
4182.6,-73.059915
4182.7,-73.849911
4182.8,-72.369524
4182.9,-72.646135
4183,-74.885015
4183.1,-71.333462
4183.2,-71.777183
4183.3,-72.896076
4183.4,-73.78151
4183.5,-70.336853
4183.6,-72.804254
4183.7,-72.259886
4183.8,-73.183704
4183.9,-73.51691
4184,-72.758248
4184.1,-73.509196
4184.2,-72.795888
4184.3,-71.115656
4184.4,-71.079091
4184.5,-71.078698
4184.6,-72.093904
4184.7,-72.319627
4184.8,-73.316865
4184.9,-72.060137
4185,-71.080762
4185.1,-74.173634
4185.2,-73.05681
4185.3,-72.758327
4185.4,-71.010976
4185.5,-73.605596
4185.6,-73.313558
4185.7,-72.680304
4185.8,-72.68657
4185.9,-72.333673
4186,-73.236868
4186.1,-73.356774
4186.2,-72.124163
4186.3,-72.509061
4186.4,-73.799041
4186.5,-73.148234
4186.6,-73.172674
4186.7,-73.344678
4186.8,-72.99188
4186.9,-72.053415
4187,-72.374733
4187.1,-72.552491
4187.2,-72.309436
4187.3,-72.319074
4187.4,-72.443099
4187.5,-71.962285
4187.6,-71.87361
4187.7,-74.95059
4187.8,-72.890377
4187.9,-73.261651
4188,-72.491928
4188.1,-72.00243
4188.2,-73.573671
4188.3,-71.660834
4188.4,-73.169281
4188.5,-71.653662
4188.6,-74.650381
4188.7,-74.064792
4188.8,-73.440757
4188.9,-75.136788
4189,-71.353849
4189.1,-74.735788
4189.2,-74.783976
4189.3,-72.149865
4189.4,-71.336241
4189.5,-72.029852
4189.6,-73.232281
4189.7,-72.983259
4189.8,-71.719366
4189.9,-73.079116
4190,-72.637822
4190.1,-72.60706
4190.2,-71.852872
4190.3,-73.525553
4190.4,-71.606364
4190.5,-72.903508
4190.6,-72.459507
4190.7,-72.873739
4190.8,-72.788232
4190.9,-74.137302
4191,-74.922355
4191.1,-74.321606
4191.2,-75.135022
4191.3,-71.814772
4191.4,-72.548014
4191.5,-72.686974
4191.6,-72.426139
4191.7,-72.050699
4191.8,-71.519849
4191.9,-73.537284
4192,-72.855107
4192.1,-72.973727
4192.2,-72.986515
4192.3,-72.148262
4192.4,-73.158849
4192.5,-74.1048
4192.6,-73.722674
4192.7,-76.008949
4192.8,-72.275709
4192.9,-72.746034
4193,-72.819378
4193.1,-72.021475
4193.2,-71.745417
4193.3,-71.229707
4193.4,-74.122544
4193.5,-72.732979
4193.6,-73.215417
4193.7,-71.585751
4193.8,-72.920044
4193.9,-72.984944
4194,-71.894015
4194.1,-73.74807
4194.2,-72.615835
4194.3,-72.696215
4194.4,-72.79829
4194.5,-72.117614
4194.6,-73.350087
4194.7,-72.565403
4194.8,-73.106388
4194.9,-72.070688
4195,-71.966963
4195.1,-72.139584
4195.2,-72.731775
4195.3,-73.28248
4195.4,-74.549279
4195.5,-73.250682
4195.6,-73.352584
4195.7,-72.90071
4195.8,-73.099501
4195.9,-73.76929
4196,-72.53612
4196.1,-72.666306
4196.2,-72.759934
4196.3,-72.775091
4196.4,-71.828678
4196.5,-73.316356
4196.6,-74.159579
4196.7,-74.026797
4196.8,-73.801662
4196.9,-73.031941
4197,-73.63993
4197.1,-72.05755
4197.2,-73.232161
4197.3,-71.593454
4197.4,-71.860835
4197.5,-73.989495
4197.6,-72.3911
4197.7,-74.613567
4197.8,-73.287718
4197.9,-72.116833
4198,-72.047737
4198.1,-71.963703
4198.2,-72.729176
4198.3,-72.696898
4198.4,-73.898823
4198.5,-72.231996
4198.6,-72.633046
4198.7,-70.785354
4198.8,-72.618795
4198.9,-72.145936
4199,-73.12784
4199.1,-73.171633
4199.2,-72.920461
4199.3,-71.870831
4199.4,-70.561023
4199.5,-73.067771
4199.6,-72.513719
4199.7,-73.707763
4199.8,-73.787693
4199.9,-71.545598
4200,-72.796096
4200.1,-73.354627
4200.2,-72.988953
4200.3,-71.973143
4200.4,-74.14704
4200.5,-70.837026
4200.6,-72.349438
4200.7,-73.37968
4200.8,-72.883974
4200.9,-72.288036
4201,-72.778528
4201.1,-72.016514
4201.2,-74.037996
4201.3,-73.29048
4201.4,-73.694865
4201.5,-72.19965
4201.6,-72.244878
4201.7,-73.914758
4201.8,-71.725234
4201.9,-70.322671
4202,-71.395785
4202.1,-71.657112
4202.2,-73.14635
4202.3,-73.414758
4202.4,-73.326807
4202.5,-73.256096
4202.6,-73.362927
4202.7,-72.660114
4202.8,-71.165931
4202.9,-72.08906
4203,-72.024372
4203.1,-70.526354
4203.2,-72.054367
4203.3,-74.328815
4203.4,-73.359045
4203.5,-71.81965
4203.6,-71.841885
4203.7,-72.093539
4203.8,-73.434776
4203.9,-73.229749
4204,-71.055212
4204.1,-71.64207
4204.2,-72.956767
4204.3,-72.304652
4204.4,-70.606674
4204.5,-72.598714
4204.6,-70.16314
4204.7,-70.306753
4204.8,-72.400611
4204.9,-72.175368
4205,-68.706966
4205.1,-71.067372
4205.2,-69.94841
4205.3,-70.870537
4205.4,-69.539024
4205.5,-69.144727
4205.6,-67.167434
4205.7,-68.370656
4205.8,-70.008818
4205.9,-67.548817
4206,-69.57681
4206.1,-68.055611
4206.2,-69.094405
4206.3,-67.81695
4206.4,-69.356617
4206.5,-68.061399
4206.6,-66.972487
4206.7,-68.160236
4206.8,-66.868971
4206.9,-68.795963
4207,-66.847247
4207.1,-65.57068
4207.2,-66.778458
4207.3,-67.638028
4207.4,-65.69826
4207.5,-67.468935
4207.6,-66.360813
4207.7,-67.188429
4207.8,-65.081744
4207.9,-65.568533
4208,-65.00046
4208.1,-67.289263
4208.2,-65.364037
4208.3,-65.50265
4208.4,-64.710697
4208.5,-65.362616
4208.6,-65.888544
4208.7,-65.5274
4208.8,-65.049272
4208.9,-64.441815
4209,-63.069453
4209.1,-64.905727
4209.2,-64.426582
4209.3,-64.846322
4209.4,-63.853087
4209.5,-62.161231
4209.6,-64.428167
4209.7,-62.809225
4209.8,-63.055242
4209.9,-65.042727
4210,-62.355479
4210.1,-60.961466
4210.2,-62.448049
4210.3,-63.099766
4210.4,-61.625919
4210.5,-61.54835
4210.6,-61.738802
4210.7,-61.869016
4210.8,-61.525906
4210.9,-60.90378
4211,-59.658506
4211.1,-59.540839
4211.2,-60.963684
4211.3,-60.869423
4211.4,-60.504195
4211.5,-58.996796
4211.6,-59.896764
4211.7,-58.641479
4211.8,-59.077146
4211.9,-58.515947
4212,-59.706297
4212.1,-58.025094
4212.2,-59.324663
4212.3,-57.647839
4212.4,-58.021089
4212.5,-56.405622
4212.6,-56.735144
4212.7,-57.976471
4212.8,-58.172949
4212.9,-56.093415
4213,-55.5686
4213.1,-55.017872
4213.2,-56.067648
4213.3,-54.755444
4213.4,-54.782154
4213.5,-54.522728
4213.6,-50.471217
4213.7,-52.173706
4213.8,-50.805816
4213.9,-53.551988
4214,-51.037398
4214.1,-49.084334
4214.2,-48.09249
4214.3,-48.176259
4214.4,-46.120045
4214.5,-45.155114
4214.6,-44.015824
4214.7,-41.126876
4214.8,-35.538678
4214.9,-25.905827
4215,-12.245197
4215.1,7.3031543
4215.2,21.217582
4215.3,26.916318
4215.4,25.277141
4215.5,20.76582
4215.6,14.01069
4215.7,4.9140951
4215.8,-2.6273259
4215.9,-10.338848
4216,-16.046467
4216.1,-22.257185
4216.2,-28.422584
4216.3,-34.630998
4216.4,-42.226228
4216.5,-45.516201
4216.6,-50.866547
4216.7,-53.007802
4216.8,-56.077064
4216.9,-58.713831
4217,-58.530513
4217.1,-58.825024
4217.2,-62.60676
4217.3,-61.211185
4217.4,-58.84156
4217.5,-61.837124
4217.6,-62.526904
4217.7,-63.165171
4217.8,-64.190753
4217.9,-62.186865
4218,-63.598917
4218.1,-63.091332
4218.2,-62.70095
4218.3,-64.428832
4218.4,-62.938158
4218.5,-63.593027
4218.6,-62.890328
4218.7,-64.73443
4218.8,-62.398315
4218.9,-61.694303
4219,-63.270711
4219.1,-61.299248
4219.2,-62.226763
4219.3,-64.32759
4219.4,-63.486042
4219.5,-62.71501
4219.6,-62.012294
4219.7,-63.154903
4219.8,-63.082013
4219.9,-61.500823
4220,-62.143596
4220.1,-64.358406
4220.2,-63.025291
4220.3,-62.084726
4220.4,-60.547921
4220.5,-63.326895
4220.6,-61.928526
4220.7,-61.266973
4220.8,-60.157968
4220.9,-61.662112
4221,-61.454262
4221.1,-62.61627
4221.2,-61.033185
4221.3,-62.967716
4221.4,-63.085322
4221.5,-62.142653
4221.6,-63.244679
4221.7,-62.110771
4221.8,-63.030073
4221.9,-61.376412
4222,-63.615689
4222.1,-62.533349
4222.2,-62.167238
4222.3,-61.737779
4222.4,-61.632001
4222.5,-61.932173
4222.6,-61.798794
4222.7,-63.111615
4222.8,-61.153212
4222.9,-63.113518
4223,-61.840039
4223.1,-62.128531
4223.2,-62.457598
4223.3,-62.186286
4223.4,-61.26373
4223.5,-60.890144
4223.6,-61.80359
4223.7,-62.523007
4223.8,-62.084233
4223.9,-62.73763
4224,-63.948634
4224.1,-63.627009
4224.2,-62.702115
4224.3,-61.999796
4224.4,-62.654955
4224.5,-61.972115
4224.6,-63.173249
4224.7,-62.182821
4224.8,-62.546551
4224.9,-59.594748
4225,-62.544057
4225.1,-61.795451
4225.2,-62.620313
4225.3,-60.79251
4225.4,-64.076116
4225.5,-63.0952
4225.6,-61.86396
4225.7,-61.976778
4225.8,-62.920113
4225.9,-61.223219
4226,-62.300184
4226.1,-63.823898
4226.2,-63.109087
4226.3,-63.06409
4226.4,-62.034845
4226.5,-60.705973
4226.6,-63.309503
4226.7,-61.152735
4226.8,-60.55426
4226.9,-60.935933
4227,-61.757971
4227.1,-62.416738
4227.2,-61.277534
4227.3,-61.160224
4227.4,-60.420378
4227.5,-60.751131
4227.6,-61.799276
4227.7,-62.800676
4227.8,-62.867631
4227.9,-63.558054
4228,-61.505222
4228.1,-62.373244
4228.2,-59.45589
4228.3,-63.076707
4228.4,-63.700391
4228.5,-64.159508
4228.6,-59.887444
4228.7,-61.436819
4228.8,-62.253096
4228.9,-62.682003
4229,-61.341808
4229.1,-61.881112
4229.2,-60.972823
4229.3,-61.087608
4229.4,-60.589785
4229.5,-60.873317
4229.6,-61.905949
4229.7,-62.942344
4229.8,-60.745404
4229.9,-61.486089
4230,-62.61417
4230.1,-62.125023
4230.2,-62.560624
4230.3,-64.232557
4230.4,-61.739915
4230.5,-61.762832
4230.6,-63.295305
4230.7,-62.360467
4230.8,-61.507952
4230.9,-63.390406
4231,-61.683086
4231.1,-60.553075
4231.2,-62.891081
4231.3,-62.098636
4231.4,-62.958138
4231.5,-60.701399
4231.6,-62.605765
4231.7,-61.56336
4231.8,-61.394068
4231.9,-62.311489
4232,-62.714182
4232.1,-63.166407
4232.2,-60.696415
4232.3,-60.811353
4232.4,-63.639588
4232.5,-60.326357
4232.6,-63.003405
4232.7,-61.767786
4232.8,-60.817882
4232.9,-61.596844
4233,-62.081983
4233.1,-62.463791
4233.2,-62.987535
4233.3,-61.560693
4233.4,-59.943196
4233.5,-62.709745
4233.6,-60.879437
4233.7,-62.092591
4233.8,-61.166744
4233.9,-61.142734
4234,-62.646301
4234.1,-60.750402
4234.2,-61.566741
4234.3,-63.342488
4234.4,-60.17621
4234.5,-60.641684
4234.6,-60.22671
4234.7,-62.148812
4234.8,-60.557838
4234.9,-62.398068
4235,-60.6599
4235.1,-61.421174
4235.2,-61.556472
4235.3,-61.14112
4235.4,-60.507132
4235.5,-60.01768
4235.6,-60.415001
4235.7,-60.40764
4235.8,-61.761698
4235.9,-62.245317
4236,-59.60978
4236.1,-59.940901
4236.2,-60.32118
4236.3,-61.675041
4236.4,-61.343594
4236.5,-60.28709
4236.6,-61.360407
4236.7,-62.839358
4236.8,-60.427043
4236.9,-59.758898
4237,-60.752732
4237.1,-60.218543
4237.2,-61.509811
4237.3,-59.795606
4237.4,-60.291618
4237.5,-60.899977
4237.6,-60.671433
4237.7,-60.757366
4237.8,-58.709694
4237.9,-60.460549
4238,-60.382365
4238.1,-61.267667
4238.2,-60.645219
4238.3,-60.546379
4238.4,-59.440032
4238.5,-60.393591
4238.6,-59.216832
4238.7,-60.726996
4238.8,-60.882286
4238.9,-61.758222
4239,-59.503389
4239.1,-59.758132
4239.2,-60.924816
4239.3,-59.917279
4239.4,-60.818909
4239.5,-60.485923
4239.6,-60.209994
4239.7,-60.322654
4239.8,-62.135646
4239.9,-60.032196
4240,-59.007848
4240.1,-60.119675
4240.2,-59.600683
4240.3,-60.453693
4240.4,-59.87299
4240.5,-60.519973
4240.6,-59.365462
4240.7,-62.250554
4240.8,-61.456083
4240.9,-59.705271
4241,-59.110972
4241.1,-60.617318
4241.2,-60.362833
4241.3,-59.217717
4241.4,-59.140497
4241.5,-58.887523
4241.6,-58.138976
4241.7,-60.652981
4241.8,-59.159516
4241.9,-60.530035
4242,-59.181262
4242.1,-61.868868
4242.2,-58.505786
4242.3,-58.638678
4242.4,-57.766949
4242.5,-55.833107
4242.6,-57.786091
4242.7,-58.699053
4242.8,-56.502903
4242.9,-61.381283
4243,-60.194623
4243.1,-58.92551
4243.2,-57.755215
4243.3,-59.040334
4243.4,-58.166884
4243.5,-59.108892
4243.6,-57.876028
4243.7,-58.552727
4243.8,-57.899449
4243.9,-57.985864
4244,-59.289926
4244.1,-57.368048
4244.2,-59.252243
4244.3,-59.225808
4244.4,-58.720861
4244.5,-58.338196
4244.6,-60.043494
4244.7,-58.809335
4244.8,-58.767086
4244.9,-60.036817
4245,-56.94908
4245.1,-60.881544
4245.2,-58.554967
4245.3,-59.242309
4245.4,-58.70053
4245.5,-60.410927
4245.6,-58.281765
4245.7,-60.191566
4245.8,-58.103346
4245.9,-58.60131
4246,-58.90113
4246.1,-60.470186
4246.2,-59.116735
4246.3,-57.683482
4246.4,-60.338116
4246.5,-60.486298
4246.6,-58.834308
4246.7,-59.767903
4246.8,-59.171749
4246.9,-58.81058
4247,-58.945298
4247.1,-56.059528
4247.2,-59.535817
4247.3,-58.652246
4247.4,-57.431628
4247.5,-57.201617
4247.6,-58.5172
4247.7,-58.917406
4247.8,-57.501073
4247.9,-59.65733
4248,-58.122532
4248.1,-59.150399
4248.2,-57.435766
4248.3,-58.792566
4248.4,-59.324148
4248.5,-58.769234
4248.6,-58.599166
4248.7,-59.636033
4248.8,-57.677429
4248.9,-56.380106
4249,-58.279269
4249.1,-58.214569
4249.2,-56.924049
4249.3,-59.497928
4249.4,-57.265464
4249.5,-58.516526
4249.6,-59.455783
4249.7,-56.856177
4249.8,-58.351831
4249.9,-58.73166
4250,-56.46834
4250.1,-57.929293
4250.2,-57.512746
4250.3,-57.849734
4250.4,-59.403765
4250.5,-57.717414
4250.6,-57.143054
4250.7,-57.67213
4250.8,-58.702667
4250.9,-57.494885
4251,-57.887513
4251.1,-57.883674
4251.2,-60.371364
4251.3,-56.534714
4251.4,-57.852732
4251.5,-58.972051
4251.6,-58.039857
4251.7,-57.602446
4251.8,-59.49213
4251.9,-59.156658
4252,-57.160994
4252.1,-57.623779
4252.2,-56.826703
4252.3,-58.401423
4252.4,-58.317354
4252.5,-58.523333
4252.6,-58.270689
4252.7,-58.756557
4252.8,-58.433809
4252.9,-58.583545
4253,-57.032434
4253.1,-59.401568
4253.2,-59.767032
4253.3,-60.382491
4253.4,-58.685638
4253.5,-59.722525
4253.6,-58.206471
4253.7,-58.35827
4253.8,-58.166815
4253.9,-58.584467
4254,-58.870412
4254.1,-57.670039
4254.2,-58.833273
4254.3,-58.472822
4254.4,-58.001486
4254.5,-58.604756
4254.6,-58.682717
4254.7,-58.645965
4254.8,-58.1172
4254.9,-58.823351
4255,-59.519865
4255.1,-58.588038
4255.2,-59.009983
4255.3,-58.61458
4255.4,-58.409359
4255.5,-60.347922
4255.6,-61.482704
4255.7,-59.107659
4255.8,-58.830371
4255.9,-59.216292
4256,-59.003716
4256.1,-59.762174
4256.2,-59.541621
4256.3,-58.765208
4256.4,-59.320779
4256.5,-57.132924
4256.6,-59.622018
4256.7,-58.864897
4256.8,-57.552166
4256.9,-57.79262
4257,-58.799747
4257.1,-59.782318
4257.2,-58.907454
4257.3,-56.160111
4257.4,-59.332568
4257.5,-57.928535
4257.6,-59.373232
4257.7,-58.790454
4257.8,-58.212083
4257.9,-59.304374
4258,-58.219366
4258.1,-59.378589
4258.2,-57.688444
4258.3,-58.770736
4258.4,-59.581418
4258.5,-59.737411
4258.6,-58.084432
4258.7,-59.522879
4258.8,-60.745393
4258.9,-59.827467
4259,-60.036382
4259.1,-58.955876
4259.2,-57.19215
4259.3,-59.634873
4259.4,-59.25212
4259.5,-57.798916
4259.6,-60.021972
4259.7,-61.027227
4259.8,-59.325751
4259.9,-58.273549
4260,-57.69629
4260.1,-57.428506
4260.2,-58.157565
4260.3,-59.380698
4260.4,-58.209798
4260.5,-57.020556
4260.6,-57.823984
4260.7,-59.334771
4260.8,-58.629426
4260.9,-58.149715
4261,-59.410495
4261.1,-59.777024
4261.2,-60.928465
4261.3,-57.325351
4261.4,-57.057142
4261.5,-58.532584
4261.6,-58.011809
4261.7,-58.849263
4261.8,-56.648813
4261.9,-57.717728
4262,-58.619758
4262.1,-58.904613
4262.2,-59.30254
4262.3,-56.404184
4262.4,-57.385296
4262.5,-59.112876
4262.6,-58.028895
4262.7,-58.179695
4262.8,-58.691843
4262.9,-58.313197
4263,-59.383267
4263.1,-58.544865
4263.2,-58.870615
4263.3,-58.610747
4263.4,-57.513361
4263.5,-59.179931
4263.6,-58.048099
4263.7,-57.863223
4263.8,-59.823352
4263.9,-58.230279
4264,-57.862353
4264.1,-57.399655
4264.2,-58.782267
4264.3,-57.740055
4264.4,-57.093696
4264.5,-58.885388
4264.6,-58.948318
4264.7,-57.791483
4264.8,-57.762167
4264.9,-58.210325
4265,-57.574376
4265.1,-58.025327
4265.2,-58.237061
4265.3,-58.084022
4265.4,-57.78792
4265.5,-57.938671
4265.6,-56.836494
4265.7,-57.960584
4265.8,-57.611733
4265.9,-57.185651
4266,-56.701262
4266.1,-57.60601
4266.2,-59.464457
4266.3,-59.165366
4266.4,-55.061629
4266.5,-58.932267
4266.6,-58.249061
4266.7,-58.53667
4266.8,-58.095719
4266.9,-58.57838
4267,-58.992671
4267.1,-58.408298
4267.2,-58.587108
4267.3,-59.190136
4267.4,-57.303671
4267.5,-58.264825
4267.6,-58.711095
4267.7,-58.744195
4267.8,-59.697586
4267.9,-57.567334
4268,-57.744612
4268.1,-57.387524
4268.2,-58.069406
4268.3,-58.900128
4268.4,-57.175016
4268.5,-58.529756
4268.6,-58.003532
4268.7,-56.925099
4268.8,-58.147413
4268.9,-58.285117
4269,-58.615698
4269.1,-59.993414
4269.2,-58.336384
4269.3,-57.948263
4269.4,-57.506045
4269.5,-57.260466
4269.6,-60.694778
4269.7,-57.989002
4269.8,-59.120187
4269.9,-58.144809
4270,-58.471758
4270.1,-58.171455
4270.2,-57.881777
4270.3,-56.976903
4270.4,-58.045883
4270.5,-60.090459
4270.6,-58.956066
4270.7,-57.555619
4270.8,-58.087202
4270.9,-58.070908
4271,-58.37315
4271.1,-57.766677
4271.2,-57.637171
4271.3,-58.585372
4271.4,-57.71202
4271.5,-58.703922
4271.6,-57.619833
4271.7,-59.323857
4271.8,-58.835169
4271.9,-58.771891
4272,-57.751168
4272.1,-57.631492
4272.2,-59.055303
4272.3,-57.732419
4272.4,-58.679115
4272.5,-56.424407
4272.6,-58.157648
4272.7,-57.899621
4272.8,-59.114649
4272.9,-57.910519
4273,-58.643619
4273.1,-58.983288
4273.2,-59.283052
4273.3,-56.756696
4273.4,-59.562816
4273.5,-58.588824
4273.6,-57.841731
4273.7,-58.700893
4273.8,-58.437062
4273.9,-59.088761
4274,-56.46825
4274.1,-58.251716
4274.2,-59.356547
4274.3,-56.67455
4274.4,-57.999721
4274.5,-56.776049
4274.6,-58.914635
4274.7,-57.913644
4274.8,-58.778112
4274.9,-58.767511
4275,-57.822084
4275.1,-57.008436
4275.2,-58.775646
4275.3,-58.017
4275.4,-57.315196
4275.5,-58.121669
4275.6,-56.966285
4275.7,-59.195896
4275.8,-57.606072
4275.9,-59.648523
4276,-58.328607
4276.1,-58.301237
4276.2,-58.352562
4276.3,-57.359649
4276.4,-58.042345
4276.5,-56.923394
4276.6,-58.329694
4276.7,-59.00292
4276.8,-58.575591
4276.9,-58.934091
4277,-60.539325
4277.1,-57.255129
4277.2,-57.529055
4277.3,-59.703665
4277.4,-56.485131
4277.5,-57.880583
4277.6,-58.249668
4277.7,-58.758532
4277.8,-57.291868
4277.9,-58.246875
4278,-56.53404
4278.1,-58.078725
4278.2,-58.050435
4278.3,-58.456836
4278.4,-60.558118
4278.5,-56.944177
4278.6,-59.629588
4278.7,-59.354215
4278.8,-58.793554
4278.9,-58.779405
4279,-59.208437
4279.1,-58.046814
4279.2,-57.138365
4279.3,-57.829599
4279.4,-57.752246
4279.5,-59.632809
4279.6,-57.092614
4279.7,-58.582981
4279.8,-60.778949
4279.9,-57.965146
4280,-58.457526
4280.1,-60.134711
4280.2,-58.618386
4280.3,-60.749933
4280.4,-59.392666
4280.5,-58.017952
4280.6,-58.152063
4280.7,-58.621956
4280.8,-58.215254
4280.9,-58.067718
4281,-59.081656
4281.1,-58.159016
4281.2,-59.051687
4281.3,-58.591781
4281.4,-59.999735
4281.5,-61.082015
4281.6,-59.112239
4281.7,-58.634529
4281.8,-60.201361
4281.9,-59.455512
4282,-57.225554
4282.1,-59.627992
4282.2,-59.192817
4282.3,-57.580913
4282.4,-59.767704
4282.5,-59.352406
4282.6,-60.549823
4282.7,-58.751604
4282.8,-58.496017
4282.9,-57.925064
4283,-58.35763
4283.1,-56.249555
4283.2,-57.386867
4283.3,-60.829931
4283.4,-57.220627
4283.5,-58.75136
4283.6,-57.705676
4283.7,-58.067573
4283.8,-59.943751
4283.9,-59.147045
4284,-59.323329
4284.1,-57.944913
4284.2,-57.058519
4284.3,-59.670888
4284.4,-58.920427
4284.5,-59.053816
4284.6,-59.054102
4284.7,-58.471019
4284.8,-58.406613
4284.9,-58.718058
4285,-59.658629
4285.1,-57.718343
4285.2,-56.844153
4285.3,-57.192742
4285.4,-56.278791
4285.5,-57.540328
4285.6,-57.459021
4285.7,-57.197923
4285.8,-60.835744
4285.9,-58.756678
4286,-58.941108
4286.1,-59.138975
4286.2,-59.861489
4286.3,-59.10796
4286.4,-58.642877
4286.5,-58.634088
4286.6,-58.279973
4286.7,-58.011115
4286.8,-58.883638
4286.9,-58.807152
4287,-58.363434
4287.1,-58.221968
4287.2,-58.458047
4287.3,-58.005388
4287.4,-59.346216
4287.5,-58.504326
4287.6,-57.521047
4287.7,-58.322546
4287.8,-58.931505
4287.9,-58.6485
4288,-58.073774
4288.1,-59.81081
4288.2,-58.531678
4288.3,-58.808139
4288.4,-58.558206
4288.5,-58.974031
4288.6,-56.65859
4288.7,-59.813227
4288.8,-58.145907
4288.9,-60.358057
4289,-56.276267
4289.1,-58.653725
4289.2,-57.785113
4289.3,-58.358293
4289.4,-56.368935
4289.5,-57.523233
4289.6,-57.945923
4289.7,-59.088271
4289.8,-57.817471
4289.9,-58.376784
4290,-59.225755
4290.1,-57.608654
4290.2,-58.474658
4290.3,-57.321898
4290.4,-59.217013
4290.5,-57.857295
4290.6,-58.57341
4290.7,-56.85582
4290.8,-58.672884
4290.9,-56.983021
4291,-58.537445
4291.1,-58.748909
4291.2,-59.361656
4291.3,-58.864073
4291.4,-59.050587
4291.5,-57.510204
4291.6,-58.416794
4291.7,-57.136164
4291.8,-59.723667
4291.9,-59.087334
4292,-59.840934
4292.1,-58.003259
4292.2,-57.267661
4292.3,-59.371119
4292.4,-57.260328
4292.5,-58.857795
4292.6,-57.842995
4292.7,-59.216517
4292.8,-57.490801
4292.9,-58.397188
4293,-58.462923
4293.1,-60.166782
4293.2,-56.966817
4293.3,-57.971061
4293.4,-59.115132
4293.5,-58.988846
4293.6,-59.30685
4293.7,-56.47993
4293.8,-58.791229
4293.9,-57.780653
4294,-59.620833
4294.1,-58.450044
4294.2,-59.593562
4294.3,-58.93685
4294.4,-57.010354
4294.5,-58.181153
4294.6,-59.377494
4294.7,-60.425079
4294.8,-57.995951
4294.9,-60.320866
4295,-58.963338
4295.1,-58.319402
4295.2,-58.222403
4295.3,-58.368074
4295.4,-59.077114
4295.5,-59.044849
4295.6,-59.936641
4295.7,-58.832786
4295.8,-58.318126
4295.9,-59.894537
4296,-58.89732
4296.1,-58.154984
4296.2,-57.906799
4296.3,-58.095111
4296.4,-58.596278
4296.5,-55.314479
4296.6,-58.278382
4296.7,-56.705266
4296.8,-58.947313
4296.9,-57.261802
4297,-58.39557
4297.1,-58.554222
4297.2,-59.10949
4297.3,-60.378359
4297.4,-58.948279
4297.5,-57.992107
4297.6,-59.059686
4297.7,-56.33238
4297.8,-56.726833
4297.9,-58.862084
4298,-57.307085
4298.1,-59.654458
4298.2,-58.392981
4298.3,-59.007046
4298.4,-57.270918
4298.5,-58.065672
4298.6,-57.83932
4298.7,-58.487176
4298.8,-59.572265
4298.9,-57.461656
4299,-58.792793
4299.1,-59.316504
4299.2,-59.929957
4299.3,-59.139702
4299.4,-59.080918
4299.5,-59.419903
4299.6,-60.452886
4299.7,-58.457769
4299.8,-59.18691
4299.9,-59.394551
4300,-58.3832
4300.1,-58.51187
4300.2,-58.525707
4300.3,-57.972001
4300.4,-58.521678
4300.5,-59.04202
4300.6,-58.281758
4300.7,-60.718662
4300.8,-58.526681
4300.9,-57.476604
4301,-58.450176
4301.1,-57.592178
4301.2,-57.084092
4301.3,-59.005079
4301.4,-58.509417
4301.5,-58.598967
4301.6,-59.794704
4301.7,-58.556787
4301.8,-57.238166
4301.9,-58.503475
4302,-57.738089
4302.1,-60.233771
4302.2,-56.361774
4302.3,-58.621726
4302.4,-59.124447
4302.5,-59.195874
4302.6,-59.739348
4302.7,-58.425393
4302.8,-59.140987
4302.9,-58.468774
4303,-59.068657
4303.1,-58.082477
4303.2,-58.741255
4303.3,-58.638368
4303.4,-59.228743
4303.5,-58.559065
4303.6,-57.969157
4303.7,-59.299309
4303.8,-56.792695
4303.9,-59.157498
4304,-58.35236
4304.1,-57.14882
4304.2,-60.348346
4304.3,-56.939916
4304.4,-57.712973
4304.5,-58.543012
4304.6,-57.594499
4304.7,-59.484271
4304.8,-58.884126
4304.9,-59.542002
4305,-57.603671
4305.1,-58.513278
4305.2,-59.391763
4305.3,-59.257037
4305.4,-58.938613
4305.5,-57.846872
4305.6,-58.743524
4305.7,-58.451278
4305.8,-59.281636
4305.9,-58.110389
4306,-58.861529
4306.1,-60.286271
4306.2,-57.795127
4306.3,-58.832554
4306.4,-59.166985
4306.5,-59.395711
4306.6,-59.300077
4306.7,-55.681462
4306.8,-58.908898
4306.9,-58.740873
4307,-57.84371
4307.1,-57.151409
4307.2,-59.768261
4307.3,-58.509811
4307.4,-57.925881
4307.5,-59.868264
4307.6,-58.506217
4307.7,-57.468972
4307.8,-58.410547
4307.9,-58.299665
4308,-57.520969
4308.1,-60.250566
4308.2,-58.572723
4308.3,-59.572242
4308.4,-58.496062
4308.5,-57.729108
4308.6,-57.917391
4308.7,-57.682435
4308.8,-59.143367
4308.9,-60.039398
4309,-58.707133
4309.1,-58.305833
4309.2,-57.379167
4309.3,-58.537035
4309.4,-56.199596
4309.5,-57.277672
4309.6,-59.108553
4309.7,-59.718008
4309.8,-58.329063
4309.9,-57.272201
4310,-59.218888
4310.1,-58.212734
4310.2,-57.983916
4310.3,-60.114302
4310.4,-57.581553
4310.5,-56.805883
4310.6,-58.064677
4310.7,-58.850909
4310.8,-58.59086
4310.9,-57.844399
4311,-60.369005
4311.1,-56.649415
4311.2,-59.665596
4311.3,-60.741929
4311.4,-57.642655
4311.5,-58.545881
4311.6,-57.489716
4311.7,-57.940861
4311.8,-57.510362
4311.9,-58.027771
4312,-58.218818
4312.1,-59.458037
4312.2,-59.093907
4312.3,-59.358051
4312.4,-58.679219
4312.5,-57.76132
4312.6,-59.001332
4312.7,-57.167228
4312.8,-59.087366
4312.9,-57.77826
4313,-58.723907
4313.1,-58.721549
4313.2,-58.833041
4313.3,-59.202004
4313.4,-59.126516
4313.5,-57.31596
4313.6,-57.35681
4313.7,-57.938648
4313.8,-59.096793
4313.9,-56.590147
4314,-58.690989
4314.1,-58.891574
4314.2,-59.913137
4314.3,-57.341838
4314.4,-56.450675
4314.5,-60.606039
4314.6,-57.756895
4314.7,-58.773007
4314.8,-56.936946
4314.9,-59.810848
4315,-58.947229
4315.1,-59.602161
4315.2,-58.36069
4315.3,-58.791829
4315.4,-59.202788
4315.5,-58.309714
4315.6,-57.019383
4315.7,-56.655048
4315.8,-58.911438
4315.9,-60.082417
4316,-58.995815
4316.1,-59.357195
4316.2,-56.708068
4316.3,-57.913936
4316.4,-57.200228
4316.5,-57.60342
4316.6,-59.201691
4316.7,-57.511407
4316.8,-57.996036
4316.9,-59.093277
4317,-56.907257
4317.1,-57.911665
4317.2,-59.015683
4317.3,-57.109626
4317.4,-58.499754
4317.5,-57.942434
4317.6,-60.284679
4317.7,-58.851905
4317.8,-58.69776
4317.9,-59.367286
4318,-57.279178
4318.1,-59.204978
4318.2,-57.930662
4318.3,-58.304772
4318.4,-59.186585
4318.5,-58.622139
4318.6,-57.883452
4318.7,-59.630097
4318.8,-57.941117
4318.9,-58.324853
4319,-58.315873
4319.1,-58.434605
4319.2,-58.320479
4319.3,-59.161113
4319.4,-58.246725
4319.5,-58.631577
4319.6,-58.579075
4319.7,-57.90467
4319.8,-57.152722
4319.9,-59.319996
4320,-58.04292
4320.1,-58.325397
4320.2,-57.627538
4320.3,-57.389566
4320.4,-57.41353
4320.5,-58.891734
4320.6,-60.854557
4320.7,-59.130321
4320.8,-59.922932
4320.9,-60.395528
4321,-57.072252
4321.1,-58.403391
4321.2,-59.046313
4321.3,-59.378367
4321.4,-58.019784
4321.5,-59.210932
4321.6,-58.029479
4321.7,-57.830456
4321.8,-59.153392
4321.9,-58.5051
4322,-58.722074
4322.1,-58.50205
4322.2,-58.69039
4322.3,-59.858554
4322.4,-57.586779
4322.5,-58.604939
4322.6,-58.843732
4322.7,-56.466604
4322.8,-60.836033
4322.9,-58.76272
4323,-57.501771
4323.1,-57.65068
4323.2,-58.758323
4323.3,-59.854747
4323.4,-60.500075
4323.5,-58.888282
4323.6,-57.979289
4323.7,-57.94563
4323.8,-59.067619
4323.9,-58.39726
4324,-59.564765
4324.1,-58.932506
4324.2,-59.84338
4324.3,-58.711366
4324.4,-59.018251
4324.5,-58.31558
4324.6,-59.634395
4324.7,-58.230527
4324.8,-58.883606
4324.9,-58.765442
4325,-57.031593
4325.1,-58.525476
4325.2,-58.777095
4325.3,-60.22372
4325.4,-59.964294
4325.5,-59.151316
4325.6,-56.93371
4325.7,-58.128323
4325.8,-60.063835
4325.9,-59.472989
4326,-58.399125
4326.1,-58.704259
4326.2,-58.467245
4326.3,-59.345768
4326.4,-59.557069
4326.5,-61.079394
4326.6,-60.117707
4326.7,-59.845449
4326.8,-58.972037
4326.9,-57.852618
4327,-58.710254
4327.1,-58.11901
4327.2,-57.689454
4327.3,-59.976903
4327.4,-58.870562
4327.5,-59.950609
4327.6,-59.673882
4327.7,-58.48534
4327.8,-59.212437
4327.9,-56.346522
4328,-58.522793
4328.1,-59.683801
4328.2,-59.239762
4328.3,-57.736419
4328.4,-58.413922
4328.5,-57.478621
4328.6,-57.96249
4328.7,-56.888308
4328.8,-56.940696
4328.9,-58.83259
4329,-58.677137
4329.1,-57.540844
4329.2,-57.018023
4329.3,-59.112334
4329.4,-59.71143
4329.5,-58.507654
4329.6,-58.118734
4329.7,-60.763295
4329.8,-58.204603
4329.9,-59.652251
4330,-59.167115
4330.1,-57.573135
4330.2,-57.23644
4330.3,-58.409311
4330.4,-60.674578
4330.5,-58.57306
4330.6,-56.797704
4330.7,-57.584155
4330.8,-58.77662
4330.9,-58.474516
4331,-56.829491
4331.1,-59.268256
4331.2,-57.997895
4331.3,-55.599214
4331.4,-57.88879
4331.5,-59.223805
4331.6,-58.991815
4331.7,-56.372458
4331.8,-58.376863
4331.9,-59.742194
4332,-58.253694
4332.1,-59.303305
4332.2,-57.236867
4332.3,-56.538919
4332.4,-59.443057
4332.5,-60.480547
4332.6,-58.808419
4332.7,-59.874268
4332.8,-56.34469
4332.9,-59.457557
4333,-57.524252
4333.1,-57.526114
4333.2,-58.982193
4333.3,-58.453607
4333.4,-59.046861
4333.5,-59.447195
4333.6,-57.669259
4333.7,-59.127475
4333.8,-57.63839
4333.9,-59.49735
4334,-57.64221
4334.1,-58.288532
4334.2,-60.057861
4334.3,-58.732688
4334.4,-59.02188
4334.5,-57.962018
4334.6,-59.326242
4334.7,-58.387026
4334.8,-58.386076
4334.9,-57.63237
4335,-59.597198
4335.1,-59.384914
4335.2,-59.048467
4335.3,-58.693061
4335.4,-60.144494
4335.5,-60.302875
4335.6,-58.07465
4335.7,-57.717928
4335.8,-59.990383
4335.9,-56.625982
4336,-57.498783
4336.1,-58.947254
4336.2,-58.884415
4336.3,-57.944141
4336.4,-57.37893
4336.5,-59.345257
4336.6,-58.124006
4336.7,-59.348855
4336.8,-58.580183
4336.9,-58.910006
4337,-58.400424
4337.1,-59.878029
4337.2,-58.565225
4337.3,-59.022141
4337.4,-58.029592
4337.5,-57.930361
4337.6,-58.881781
4337.7,-58.12146
4337.8,-59.087293
4337.9,-59.002697
4338,-58.131429
4338.1,-58.36333
4338.2,-58.076667
4338.3,-58.292973
4338.4,-58.51186
4338.5,-59.062306
4338.6,-58.425395
4338.7,-58.343095
4338.8,-57.053795
4338.9,-57.740486
4339,-57.157798
4339.1,-58.760233
4339.2,-57.035404
4339.3,-59.166186
4339.4,-59.195953
4339.5,-58.739126
4339.6,-59.929736
4339.7,-58.481425
4339.8,-58.749674
4339.9,-58.354878
4340,-58.482973
4340.1,-59.432769
4340.2,-58.492744
4340.3,-55.951348
4340.4,-57.752422
4340.5,-59.097837
4340.6,-57.741693
4340.7,-58.80475
4340.8,-59.448778
4340.9,-58.732779
4341,-56.563679
4341.1,-56.986882
4341.2,-58.691107
4341.3,-57.542411
4341.4,-58.538878
4341.5,-59.445213
4341.6,-60.465887
4341.7,-57.414266
4341.8,-56.402206
4341.9,-59.461483
4342,-58.603564
4342.1,-59.71539
4342.2,-59.005246
4342.3,-59.29296
4342.4,-56.633385
4342.5,-59.541929
4342.6,-57.212122
4342.7,-60.239571
4342.8,-57.124856
4342.9,-58.279839
4343,-57.653657
4343.1,-58.07069
4343.2,-59.300907
4343.3,-58.810101
4343.4,-57.869876
4343.5,-59.267716
4343.6,-58.543561
4343.7,-59.34742
4343.8,-58.287799
4343.9,-58.2686
4344,-56.80584
4344.1,-58.599035
4344.2,-58.846521
4344.3,-59.794595
4344.4,-59.249887
4344.5,-56.771921
4344.6,-57.341645
4344.7,-59.280801
4344.8,-59.840727
4344.9,-57.882166
4345,-59.420141
4345.1,-57.946969
4345.2,-57.2995
4345.3,-60.727098
4345.4,-57.209866
4345.5,-59.275641
4345.6,-58.085278
4345.7,-59.48526
4345.8,-59.434205
4345.9,-57.671226
4346,-56.458348
4346.1,-57.888184
4346.2,-59.051833
4346.3,-58.803991
4346.4,-57.43339
4346.5,-59.608675
4346.6,-57.935374
4346.7,-58.554765
4346.8,-59.707494
4346.9,-57.173027
4347,-58.218795
4347.1,-59.251532
4347.2,-58.413049
4347.3,-59.388183
4347.4,-57.055415
4347.5,-58.528987
4347.6,-59.929556
4347.7,-59.010189
4347.8,-57.854678
4347.9,-58.744982
4348,-58.008887
4348.1,-58.167014
4348.2,-59.657778
4348.3,-58.738354
4348.4,-57.142629
4348.5,-59.20509
4348.6,-56.098976
4348.7,-57.01579
4348.8,-58.159346
4348.9,-57.596682
4349,-57.276169
4349.1,-57.618939
4349.2,-58.774837
4349.3,-58.393002
4349.4,-58.871072
4349.5,-58.988025
4349.6,-57.232865
4349.7,-59.882387
4349.8,-58.224352
4349.9,-56.61623
4350,-60.142862
4350.1,-58.58243
4350.2,-58.203155
4350.3,-58.327639
4350.4,-57.906436
4350.5,-58.841948
4350.6,-58.486362
4350.7,-58.834657
4350.8,-58.418069
4350.9,-59.412504
4351,-57.886928
4351.1,-58.360165
4351.2,-59.372425
4351.3,-59.215163
4351.4,-58.489237
4351.5,-58.019471
4351.6,-57.442304
4351.7,-59.73944
4351.8,-58.939234
4351.9,-57.714801
4352,-57.90245
4352.1,-57.376011
4352.2,-57.994899
4352.3,-57.545612
4352.4,-56.540301
4352.5,-59.049749
4352.6,-56.781104
4352.7,-59.469042
4352.8,-59.050982
4352.9,-57.542157
4353,-57.591553
4353.1,-58.19842
4353.2,-58.147867
4353.3,-57.976816
4353.4,-59.114032
4353.5,-57.642215
4353.6,-57.585519
4353.7,-58.224003
4353.8,-58.54614
4353.9,-59.849387
4354,-57.791057
4354.1,-59.144979
4354.2,-60.708269
4354.3,-57.922238
4354.4,-58.437839
4354.5,-59.012778
4354.6,-55.605441
4354.7,-61.072848
4354.8,-58.668221
4354.9,-59.544355
4355,-58.846237
4355.1,-57.81256
4355.2,-58.932634
4355.3,-57.580264
4355.4,-57.673648
4355.5,-57.489667
4355.6,-57.995242
4355.7,-59.482468
4355.8,-58.100046
4355.9,-59.085435
4356,-59.612668
4356.1,-58.853065
4356.2,-59.490348
4356.3,-56.828993
4356.4,-58.423532
4356.5,-59.819465
4356.6,-56.802182
4356.7,-57.98527
4356.8,-57.103673
4356.9,-58.037605
4357,-58.003206
4357.1,-56.996459
4357.2,-58.554185
4357.3,-59.033097
4357.4,-59.634341
4357.5,-59.706115
4357.6,-57.742921
4357.7,-59.788455
4357.8,-57.926003
4357.9,-56.900984
4358,-56.933581
4358.1,-57.750383
4358.2,-58.526932
4358.3,-57.442914
4358.4,-59.19195
4358.5,-57.917299
4358.6,-57.686156
4358.7,-58.231508
4358.8,-59.67103
4358.9,-58.377082
4359,-57.969851
4359.1,-57.760308
4359.2,-59.500273
4359.3,-60.115179
4359.4,-56.66977
4359.5,-57.902459
4359.6,-59.530887
4359.7,-57.768353
4359.8,-59.543341
4359.9,-58.715667
4360,-59.349622
4360.1,-58.088989
4360.2,-59.091493
4360.3,-58.025021
4360.4,-58.45792
4360.5,-58.054004
4360.6,-58.123917
4360.7,-58.360727
4360.8,-59.633741
4360.9,-57.740472
4361,-57.017354
4361.1,-56.836016
4361.2,-56.985783
4361.3,-59.760437
4361.4,-56.925313
4361.5,-58.431843
4361.6,-59.414994
4361.7,-57.738055
4361.8,-57.642045
4361.9,-59.649917
4362,-56.710539
4362.1,-58.03281
4362.2,-57.016911
4362.3,-60.266114
4362.4,-58.173876
4362.5,-57.499935
4362.6,-57.455511
4362.7,-58.96329
4362.8,-59.027434
4362.9,-58.943175
4363,-58.637156
4363.1,-60.192402
4363.2,-59.417243
4363.3,-59.484548
4363.4,-58.809097
4363.5,-59.236256
4363.6,-59.217266
4363.7,-57.424935
4363.8,-58.97029
4363.9,-58.648937
4364,-59.093293
4364.1,-58.534252
4364.2,-57.99314
4364.3,-59.557909
4364.4,-58.460189
4364.5,-59.63115
4364.6,-59.995906
4364.7,-58.992318
4364.8,-57.918089
4364.9,-60.180798
4365,-60.236081
4365.1,-58.547689
4365.2,-58.341674
4365.3,-57.953632
4365.4,-57.329988
4365.5,-59.55922
4365.6,-58.436223
4365.7,-57.23598
4365.8,-59.473056
4365.9,-57.883997
4366,-58.467995
4366.1,-57.236632
4366.2,-59.440282
4366.3,-60.331644
4366.4,-58.584478
4366.5,-59.918217
4366.6,-56.823195
4366.7,-57.936581
4366.8,-58.285965
4366.9,-57.103045
4367,-59.275182
4367.1,-60.623251
4367.2,-58.938975
4367.3,-59.28207
4367.4,-57.049956
4367.5,-58.895496
4367.6,-58.810735
4367.7,-57.732446
4367.8,-57.447059
4367.9,-57.477846
4368,-57.840164
4368.1,-58.34623
4368.2,-57.631166
4368.3,-60.468296
4368.4,-56.56381
4368.5,-59.118021
4368.6,-59.820337
4368.7,-57.64389
4368.8,-59.582823
4368.9,-59.580251
4369,-56.472684
4369.1,-56.7231
4369.2,-60.116621
4369.3,-58.624591
4369.4,-59.542672
4369.5,-58.587239
4369.6,-58.499661
4369.7,-58.22636
4369.8,-58.164205
4369.9,-59.229236
4370,-59.346809
4370.1,-58.814565
4370.2,-59.614928
4370.3,-58.449868
4370.4,-58.274854
4370.5,-57.846643
4370.6,-58.527357
4370.7,-60.242684
4370.8,-59.650725
4370.9,-57.704361
4371,-58.650093
4371.1,-57.560133
4371.2,-58.841991
4371.3,-59.498914
4371.4,-57.560317
4371.5,-60.173677
4371.6,-58.441883
4371.7,-58.545435
4371.8,-58.496674
4371.9,-58.572576
4372,-58.721337
4372.1,-59.324493
4372.2,-58.216558
4372.3,-57.071197
4372.4,-57.924452
4372.5,-60.031585
4372.6,-59.385804
4372.7,-58.173764
4372.8,-59.250664
4372.9,-58.6053
4373,-59.28356
4373.1,-56.78249
4373.2,-57.512721
4373.3,-59.077062
4373.4,-58.660574
4373.5,-58.344958
4373.6,-56.899385
4373.7,-59.936597
4373.8,-58.236556
4373.9,-58.542699
4374,-56.501882
4374.1,-57.939456
4374.2,-58.976878
4374.3,-58.928615
4374.4,-57.728154
4374.5,-59.51808
4374.6,-59.455375
4374.7,-60.072895
4374.8,-58.917193
4374.9,-57.706081
4375,-58.043432
4375.1,-58.853378
4375.2,-58.315947
4375.3,-58.739354
4375.4,-59.033937
4375.5,-58.302096
4375.6,-60.770879
4375.7,-59.743125
4375.8,-58.263799
4375.9,-57.810479
4376,-59.205001
4376.1,-58.133333
4376.2,-58.195666
4376.3,-59.589434
4376.4,-57.508131
4376.5,-58.004548
4376.6,-58.618859
4376.7,-60.785929
4376.8,-57.926079
4376.9,-58.117891
4377,-59.165505
4377.1,-58.002145
4377.2,-60.10808
4377.3,-59.143152
4377.4,-57.648049
4377.5,-57.937454
4377.6,-56.526321
4377.7,-57.547822
4377.8,-59.100599
4377.9,-58.509212
4378,-59.034956
4378.1,-56.134711
4378.2,-61.087217
4378.3,-59.010533
4378.4,-57.343504
4378.5,-59.577478
4378.6,-57.899794
4378.7,-59.179587
4378.8,-57.904767
4378.9,-60.245058
4379,-57.302235
4379.1,-57.182583
4379.2,-61.314864
4379.3,-58.05053
4379.4,-58.770935
4379.5,-57.804925
4379.6,-59.274416
4379.7,-59.526655
4379.8,-60.072364
4379.9,-60.67812
4380,-58.359682
4380.1,-57.933418
4380.2,-58.067223
4380.3,-59.949972
4380.4,-59.005409
4380.5,-56.627856
4380.6,-59.884875
4380.7,-57.841971
4380.8,-59.048258
4380.9,-56.248487
4381,-59.477866
4381.1,-59.163353
4381.2,-59.249725
4381.3,-59.330389
4381.4,-58.895527
4381.5,-59.290472
4381.6,-57.304657
4381.7,-57.134439
4381.8,-59.686356
4381.9,-59.153226
4382,-58.554611
4382.1,-58.243809
4382.2,-57.24071
4382.3,-59.991988
4382.4,-58.061998
4382.5,-60.327236
4382.6,-58.296127
4382.7,-59.408958
4382.8,-58.622265
4382.9,-56.6881
4383,-58.38079
4383.1,-56.627568
4383.2,-58.61201
4383.3,-57.319443
4383.4,-57.708968
4383.5,-57.391939
4383.6,-57.046134
4383.7,-58.752579
4383.8,-59.673669
4383.9,-58.162693
4384,-57.76918
4384.1,-58.872392
4384.2,-58.692102
4384.3,-58.199046
4384.4,-56.981698
4384.5,-60.966129
4384.6,-56.935159
4384.7,-59.042614
4384.8,-58.814086
4384.9,-59.380614
4385,-58.906438
4385.1,-59.662258
4385.2,-58.732908
4385.3,-58.112093
4385.4,-57.974623
4385.5,-59.443684
4385.6,-59.221606
4385.7,-56.947573
4385.8,-59.66811
4385.9,-58.418133
4386,-57.864136
4386.1,-58.868927
4386.2,-57.468853
4386.3,-58.503015
4386.4,-59.113885
4386.5,-58.593551
4386.6,-59.199866
4386.7,-56.853811
4386.8,-56.420547
4386.9,-58.879317
4387,-58.311613
4387.1,-58.466059
4387.2,-56.732097
4387.3,-59.637084
4387.4,-57.269671
4387.5,-57.086804
4387.6,-59.692462
4387.7,-57.694979
4387.8,-57.492062
4387.9,-56.577094
4388,-58.644465
4388.1,-58.054883
4388.2,-57.827998
4388.3,-56.940193
4388.4,-58.162012
4388.5,-58.184974
4388.6,-58.092101
4388.7,-57.714515
4388.8,-59.136236
4388.9,-56.79884
4389,-57.612952
4389.1,-59.626772
4389.2,-56.404725
4389.3,-58.45353
4389.4,-59.800515
4389.5,-58.332897
4389.6,-58.646174
4389.7,-60.168039
4389.8,-57.342955
4389.9,-59.087409
4390,-56.731079
4390.1,-59.190293
4390.2,-59.001261
4390.3,-57.363721
4390.4,-57.908294
4390.5,-57.467097
4390.6,-60.52751
4390.7,-57.789167
4390.8,-58.294132
4390.9,-58.375337
4391,-59.538483
4391.1,-55.771254
4391.2,-59.153774
4391.3,-57.208783
4391.4,-58.112345
4391.5,-58.323695
4391.6,-58.525306
4391.7,-58.548907
4391.8,-59.313071
4391.9,-58.76847
4392,-57.707916
4392.1,-59.584838
4392.2,-57.693141
4392.3,-57.19064
4392.4,-56.815147
4392.5,-58.673548
4392.6,-58.392178
4392.7,-59.217033
4392.8,-56.981391
4392.9,-57.784728
4393,-58.832338
4393.1,-58.734873
4393.2,-58.172203
4393.3,-57.695951
4393.4,-57.991546
4393.5,-59.855307
4393.6,-57.165711
4393.7,-56.519509
4393.8,-56.789443
4393.9,-57.855785
4394,-58.643343
4394.1,-57.879687
4394.2,-58.527098
4394.3,-56.366033
4394.4,-58.336218
4394.5,-56.02796
4394.6,-58.530898
4394.7,-58.056587
4394.8,-58.5632
4394.9,-58.558796
4395,-56.202437
4395.1,-57.310088
4395.2,-58.371505
4395.3,-57.499805
4395.4,-56.309256
4395.5,-57.257972
4395.6,-56.968491
4395.7,-58.667712
4395.8,-60.959621
4395.9,-60.223391
4396,-59.936593
4396.1,-60.498819
4396.2,-57.505516
4396.3,-57.4203
4396.4,-58.012162
4396.5,-58.963293
4396.6,-58.063346
4396.7,-59.681743
4396.8,-57.31368
4396.9,-57.607611
4397,-60.044263
4397.1,-57.714872
4397.2,-59.108749
4397.3,-59.079607
4397.4,-59.353071
4397.5,-59.105103
4397.6,-58.27243
4397.7,-57.380326
4397.8,-57.545064
4397.9,-58.867461
4398,-59.133753
4398.1,-57.619842
4398.2,-57.455362
4398.3,-59.45758
4398.4,-58.497145
4398.5,-56.517068
4398.6,-59.341326
4398.7,-58.712547
4398.8,-57.285156
4398.9,-59.13466
4399,-57.315918
4399.1,-57.466481
4399.2,-58.313663
4399.3,-58.08389
4399.4,-59.642868
4399.5,-58.76764
4399.6,-58.286577
4399.7,-58.756229
4399.8,-59.528628
4399.9,-59.247173
4400,-59.201595
4400.1,-57.747712
4400.2,-58.226827
4400.3,-59.392154
4400.4,-59.649463
4400.5,-59.034957
4400.6,-57.945398
4400.7,-58.020775
4400.8,-59.040912
4400.9,-57.426588
4401,-59.025221
4401.1,-57.980418
4401.2,-58.565501
4401.3,-60.771041
4401.4,-59.714757
4401.5,-56.256505
4401.6,-59.473367
4401.7,-58.553178
4401.8,-57.903296
4401.9,-58.887627
4402,-59.881958
4402.1,-59.001407
4402.2,-60.36133
4402.3,-58.510694
4402.4,-57.968764
4402.5,-59.087228
4402.6,-58.81594
4402.7,-59.980373
4402.8,-59.82168
4402.9,-60.14208
4403,-58.040537
4403.1,-59.139845
4403.2,-59.292283
4403.3,-59.843862
4403.4,-59.301376
4403.5,-59.383255
4403.6,-58.491919
4403.7,-57.887129
4403.8,-55.664327
4403.9,-59.645448
4404,-58.216381
4404.1,-59.173174
4404.2,-56.752069
4404.3,-58.777641
4404.4,-57.015582
4404.5,-59.289321
4404.6,-58.580612
4404.7,-59.620864
4404.8,-59.949515
4404.9,-59.033945
4405,-59.981304
4405.1,-59.743599
4405.2,-58.818302
4405.3,-59.559123
4405.4,-60.866663
4405.5,-62.676632
4405.6,-59.782493
4405.7,-60.103898
4405.8,-62.553944
4405.9,-58.372901
4406,-61.078473
4406.1,-59.314335
4406.2,-58.640421
4406.3,-59.461962
4406.4,-60.969243
4406.5,-62.905556
4406.6,-59.313557
4406.7,-60.195705
4406.8,-60.988989
4406.9,-60.841652
4407,-60.469572
4407.1,-61.612235
4407.2,-62.463752
4407.3,-61.042235
4407.4,-62.278725
4407.5,-60.86926
4407.6,-62.364633
4407.7,-59.677201
4407.8,-61.1228
4407.9,-61.530044
4408,-59.601601
4408.1,-61.369336
4408.2,-61.158942
4408.3,-61.069441
4408.4,-62.099123
4408.5,-62.540432
4408.6,-61.310865
4408.7,-62.122667
4408.8,-60.309984
4408.9,-62.312244
4409,-61.322794
4409.1,-64.305138
4409.2,-63.324696
4409.3,-61.951732
4409.4,-63.173549
4409.5,-62.098096
4409.6,-62.175029
4409.7,-60.983217
4409.8,-63.558782
4409.9,-63.376627
4410,-63.828207
4410.1,-63.268967
4410.2,-63.07433
4410.3,-60.668016
4410.4,-62.056336
4410.5,-61.625223
4410.6,-62.368904
4410.7,-63.545358
4410.8,-63.213172
4410.9,-64.018076
4411,-62.678739
4411.1,-61.472939
4411.2,-62.464275
4411.3,-62.312839
4411.4,-63.533904
4411.5,-61.54057
4411.6,-64.275999
4411.7,-64.385704
4411.8,-64.209375
4411.9,-64.538345
4412,-64.26426
4412.1,-61.79692
4412.2,-63.828511
4412.3,-62.95255
4412.4,-61.872234
4412.5,-63.130672
4412.6,-63.244205
4412.7,-63.246657
4412.8,-63.741261
4412.9,-64.338176
4413,-63.387447
4413.1,-63.905805
4413.2,-62.818205
4413.3,-62.998719
4413.4,-62.383666
4413.5,-64.366771
4413.6,-63.936316
4413.7,-62.886924
4413.8,-64.464371
4413.9,-63.322842
4414,-62.608454
4414.1,-61.728054
4414.2,-64.258053
4414.3,-64.089908
4414.4,-64.302264
4414.5,-63.510133
4414.6,-65.106129
4414.7,-63.415244
4414.8,-64.249946
4414.9,-64.587557
4415,-64.353041
4415.1,-66.424841
4415.2,-63.640393
4415.3,-63.044642
4415.4,-62.961667
4415.5,-62.338245
4415.6,-61.352038
4415.7,-64.965897
4415.8,-64.197511
4415.9,-66.734163
4416,-65.017007
4416.1,-65.509151
4416.2,-66.988443
4416.3,-65.025961
4416.4,-64.337489
4416.5,-65.634292
4416.6,-63.462649
4416.7,-65.1913
4416.8,-65.127409
4416.9,-64.399134
4417,-64.269116
4417.1,-63.712281
4417.2,-63.74306
4417.3,-64.776613
4417.4,-64.945514
4417.5,-65.426054
4417.6,-63.253962
4417.7,-62.565795
4417.8,-66.423097
4417.9,-65.927953
4418,-65.422374
4418.1,-63.664035
4418.2,-64.566743
4418.3,-64.49044
4418.4,-63.466354
4418.5,-64.487026
4418.6,-63.736454
4418.7,-64.43571
4418.8,-65.563663
4418.9,-64.529835
4419,-65.797403
4419.1,-64.545123
4419.2,-63.628465
4419.3,-62.90305
4419.4,-63.693008
4419.5,-66.329752
4419.6,-63.625705
4419.7,-64.940538
4419.8,-63.827141
4419.9,-63.169006
4420,-66.040875
4420.1,-66.269486
4420.2,-65.518802
4420.3,-64.880697
4420.4,-65.454134
4420.5,-65.295978
4420.6,-64.54432
4420.7,-64.617946
4420.8,-64.32843
4420.9,-63.648881
4421,-65.294207
4421.1,-65.361697
4421.2,-65.08936
4421.3,-64.292627
4421.4,-65.319198
4421.5,-64.410812
4421.6,-65.151083
4421.7,-65.310705
4421.8,-65.183487
4421.9,-64.418196
4422,-65.42542
4422.1,-64.149158
4422.2,-62.927982
4422.3,-66.002479
4422.4,-64.300384
4422.5,-63.129751
4422.6,-65.334562
4422.7,-63.875098
4422.8,-65.385837
4422.9,-65.537051
4423,-64.682049
4423.1,-65.726598
4423.2,-64.939256
4423.3,-64.896768
4423.4,-64.780115
4423.5,-65.728133
4423.6,-64.749161
4423.7,-64.248186
4423.8,-62.892411
4423.9,-65.312682
4424,-65.369564
4424.1,-65.306032
4424.2,-65.095926
4424.3,-64.956179
4424.4,-64.859241
4424.5,-65.069889
4424.6,-64.502911
4424.7,-64.114059
4424.8,-65.63967
4424.9,-65.137673
4425,-64.221953
4425.1,-64.96018
4425.2,-66.34017
4425.3,-66.889261
4425.4,-64.114247
4425.5,-66.295096
4425.6,-64.437426
4425.7,-66.472279
4425.8,-63.583258
4425.9,-65.135
4426,-64.229797
4426.1,-64.625658
4426.2,-66.002083
4426.3,-65.09609
4426.4,-65.159529
4426.5,-65.182375
4426.6,-65.082759
4426.7,-66.704838
4426.8,-66.082296
4426.9,-65.177378
4427,-66.686057
4427.1,-65.799519
4427.2,-64.817356
4427.3,-67.023609
4427.4,-64.044483
4427.5,-63.338508
4427.6,-65.915104
4427.7,-66.02034
4427.8,-62.670864
4427.9,-64.063735
4428,-65.529474
4428.1,-68.319935
4428.2,-63.51889
4428.3,-65.192089
4428.4,-64.469724
4428.5,-63.82431
4428.6,-64.646842
4428.7,-65.267965
4428.8,-64.281847
4428.9,-64.826828
4429,-65.961599
4429.1,-63.651952
4429.2,-66.942477
4429.3,-63.341427
4429.4,-64.39892
4429.5,-63.888778
4429.6,-65.496769
4429.7,-66.648277
4429.8,-64.534842
4429.9,-66.383853
4430,-64.785013
4430.1,-63.810565
4430.2,-64.400287
4430.3,-63.731023
4430.4,-63.458139
4430.5,-64.8335
4430.6,-65.881923
4430.7,-63.679837
4430.8,-65.878508
4430.9,-66.149302
4431,-64.975184
4431.1,-65.573123
4431.2,-64.887138
4431.3,-64.015917
4431.4,-65.498083
4431.5,-64.590807
4431.6,-64.114807
4431.7,-65.482429
4431.8,-64.415506
4431.9,-63.516282
4432,-63.714346
4432.1,-63.033796
4432.2,-65.189293
4432.3,-64.044164
4432.4,-64.902014
4432.5,-65.536361
4432.6,-63.93313
4432.7,-64.550307
4432.8,-65.717864
4432.9,-63.907862
4433,-65.146762
4433.1,-63.805259
4433.2,-64.992045
4433.3,-62.750056
4433.4,-65.696786
4433.5,-63.061184
4433.6,-61.141445
4433.7,-65.28298
4433.8,-63.559031
4433.9,-63.760466
4434,-65.094624
4434.1,-64.492798
4434.2,-62.385759
4434.3,-64.885849
4434.4,-65.531194
4434.5,-63.747965
4434.6,-63.59209
4434.7,-63.373982
4434.8,-64.916852
4434.9,-64.97704
4435,-62.905809
4435.1,-64.234544
4435.2,-64.399578
4435.3,-65.271232
4435.4,-62.224296
4435.5,-65.196142
4435.6,-62.77093
4435.7,-65.686672
4435.8,-64.93512
4435.9,-64.026511
4436,-65.083867
4436.1,-62.220318
4436.2,-64.672698
4436.3,-62.1544
4436.4,-62.913383
4436.5,-64.612761
4436.6,-65.1046
4436.7,-65.565865
4436.8,-65.028958
4436.9,-65.977094
4437,-64.414756
4437.1,-63.556518
4437.2,-66.479802
4437.3,-63.030387
4437.4,-65.206611
4437.5,-63.896557
4437.6,-64.586557
4437.7,-64.190757
4437.8,-66.348647
4437.9,-66.303188
4438,-64.895732
4438.1,-63.956524
4438.2,-62.824488
4438.3,-64.002038
4438.4,-64.201216
4438.5,-64.25846
4438.6,-63.596628
4438.7,-63.9351
4438.8,-63.889323
4438.9,-63.730759
4439,-65.109039
4439.1,-62.669806
4439.2,-63.817054
4439.3,-62.592836
4439.4,-64.61364
4439.5,-63.725664
4439.6,-61.69635
4439.7,-65.336799
4439.8,-64.815338
4439.9,-65.564566
4440,-63.659624
4440.1,-64.407734
4440.2,-63.858107
4440.3,-63.668918
4440.4,-65.934326
4440.5,-63.07862
4440.6,-63.924588
4440.7,-63.995599
4440.8,-63.897358
4440.9,-64.299869
4441,-63.29501
4441.1,-64.059514
4441.2,-63.806972
4441.3,-62.720207
4441.4,-64.491174
4441.5,-63.052896
4441.6,-63.953431
4441.7,-64.337783
4441.8,-63.965165
4441.9,-65.044395
4442,-62.727665
4442.1,-65.321384
4442.2,-62.826308
4442.3,-63.297081
4442.4,-65.672148
4442.5,-60.565171
4442.6,-64.963737
4442.7,-64.93336
4442.8,-63.724566
4442.9,-62.27232
4443,-64.840931
4443.1,-63.439234
4443.2,-63.724847
4443.3,-63.379685
4443.4,-64.815814
4443.5,-63.817575
4443.6,-61.137897
4443.7,-64.021983
4443.8,-63.218281
4443.9,-64.737062
4444,-62.33756
4444.1,-62.723743
4444.2,-63.358868
4444.3,-62.011028
4444.4,-63.953823
4444.5,-64.264686
4444.6,-62.132193
4444.7,-61.52702
4444.8,-62.138275
4444.9,-61.968939
4445,-62.573428
4445.1,-61.638868
4445.2,-62.924623
4445.3,-62.112482
4445.4,-63.6587
4445.5,-63.101538
4445.6,-64.775049
4445.7,-62.031406
4445.8,-63.254157
4445.9,-62.528555
4446,-62.982418
4446.1,-61.789358
4446.2,-62.407868
4446.3,-62.746172
4446.4,-62.784299
4446.5,-64.793771
4446.6,-61.210365
4446.7,-61.477916
4446.8,-62.134008
4446.9,-62.912047
4447,-62.787455
4447.1,-64.398348
4447.2,-61.356385
4447.3,-63.688062
4447.4,-64.783992
4447.5,-62.5303
4447.6,-62.912419
4447.7,-61.805451
4447.8,-64.211892
4447.9,-63.722515
4448,-62.713019
4448.1,-62.866958
4448.2,-61.410151
4448.3,-63.531949
4448.4,-61.2677
4448.5,-63.571907
4448.6,-61.484603
4448.7,-61.757852
4448.8,-63.99569
4448.9,-62.883233
4449,-62.988632
4449.1,-60.402776
4449.2,-62.110158
4449.3,-61.457971
4449.4,-60.561805
4449.5,-62.846048
4449.6,-62.009007
4449.7,-63.78605
4449.8,-64.724144
4449.9,-61.732905
4450,-61.916292
4450.1,-62.109917
4450.2,-62.378146
4450.3,-61.584402
4450.4,-62.85274
4450.5,-62.711576
4450.6,-60.991959
4450.7,-62.973317
4450.8,-62.950081
4450.9,-61.875822
4451,-61.461134
4451.1,-62.271894
4451.2,-63.334352
4451.3,-61.615852
4451.4,-61.676501
4451.5,-61.321285
4451.6,-65.615308
4451.7,-61.374077
4451.8,-63.906015
4451.9,-62.06257
4452,-63.397308
4452.1,-60.189315
4452.2,-62.305491
4452.3,-61.105203
4452.4,-63.004447
4452.5,-60.986815
4452.6,-62.656266
4452.7,-62.792761
4452.8,-62.011439
4452.9,-63.199553
4453,-62.106626
4453.1,-63.041108
4453.2,-63.014455
4453.3,-64.39748
4453.4,-62.999664
4453.5,-63.502341
4453.6,-64.240766
4453.7,-63.520927
4453.8,-59.821749
4453.9,-63.601194
4454,-61.96174
4454.1,-61.915879
4454.2,-62.752386
4454.3,-63.122556
4454.4,-61.874374
4454.5,-63.104917
4454.6,-63.02767
4454.7,-62.767198
4454.8,-62.873272
4454.9,-60.939982
4455,-61.60185
4455.1,-63.245244
4455.2,-63.656562
4455.3,-63.437385
4455.4,-62.690909
4455.5,-61.451636
4455.6,-60.110408
4455.7,-61.274763
4455.8,-63.410694
4455.9,-60.750666
4456,-64.058453
4456.1,-62.546669
4456.2,-61.530309
4456.3,-63.077103
4456.4,-63.255882
4456.5,-62.925726
4456.6,-61.776911
4456.7,-60.471965
4456.8,-62.191244
4456.9,-60.827162
4457,-62.573495
4457.1,-62.271574
4457.2,-61.759116
4457.3,-61.784403
4457.4,-61.688158
4457.5,-60.530648
4457.6,-61.575242
4457.7,-62.110355
4457.8,-61.48215
4457.9,-63.271361
4458,-63.518035
4458.1,-61.162783
4458.2,-61.22626
4458.3,-60.364161
4458.4,-61.286077
4458.5,-60.047832
4458.6,-60.484103
4458.7,-62.177675
4458.8,-62.632737
4458.9,-60.389962
4459,-61.42855
4459.1,-61.901272
4459.2,-60.978048
4459.3,-63.751077
4459.4,-61.673952
4459.5,-62.030937
4459.6,-60.952618
4459.7,-59.429627
4459.8,-62.951055
4459.9,-62.330126
4460,-60.740294
4460.1,-62.503751
4460.2,-61.850013
4460.3,-62.472222
4460.4,-60.885646
4460.5,-60.271788
4460.6,-61.661978
4460.7,-62.717803
4460.8,-60.489775
4460.9,-62.01941
4461,-61.453868
4461.1,-61.170068
4461.2,-62.461867
4461.3,-62.803127
4461.4,-61.950247
4461.5,-62.609541
4461.6,-61.118528
4461.7,-59.795464
4461.8,-63.87779
4461.9,-63.339842
4462,-60.656915
4462.1,-61.684929
4462.2,-62.753592
4462.3,-61.846289
4462.4,-61.19686
4462.5,-60.303993
4462.6,-62.310163
4462.7,-60.548993
4462.8,-61.135218
4462.9,-62.629328
4463,-60.304061
4463.1,-62.013115
4463.2,-63.698177
4463.3,-60.478179
4463.4,-62.28836
4463.5,-61.682834
4463.6,-61.799026
4463.7,-62.51906
4463.8,-62.737556
4463.9,-62.936818
4464,-61.704021
4464.1,-61.621581
4464.2,-61.562792
4464.3,-61.56951
4464.4,-61.726678
4464.5,-62.314947
4464.6,-61.63784
4464.7,-60.400368
4464.8,-61.828945
4464.9,-60.816068
4465,-61.279325
4465.1,-62.56362
4465.2,-62.224875
4465.3,-60.847448
4465.4,-61.3168
4465.5,-60.841379
4465.6,-61.982586
4465.7,-61.942631
4465.8,-61.761832
4465.9,-61.876533
4466,-60.319428
4466.1,-63.711286
4466.2,-61.094379
4466.3,-62.675415
4466.4,-62.993854
4466.5,-61.685679
4466.6,-63.423408
4466.7,-63.055091
4466.8,-60.449205
4466.9,-61.089508
4467,-62.481153
4467.1,-64.721419
4467.2,-61.859728
4467.3,-61.634248
4467.4,-61.433935
4467.5,-62.647266
4467.6,-62.713435
4467.7,-61.42586
4467.8,-62.283098
4467.9,-61.561767
4468,-62.470132
4468.1,-63.257815
4468.2,-61.48934
4468.3,-59.890284
4468.4,-61.999165
4468.5,-60.671289
4468.6,-60.268831
4468.7,-62.181801
4468.8,-62.694349
4468.9,-63.216574
4469,-62.196893
4469.1,-61.565806
4469.2,-60.318181
4469.3,-63.562413
4469.4,-61.45783
4469.5,-61.83558
4469.6,-63.923524
4469.7,-61.763915
4469.8,-61.97909
4469.9,-62.455534
4470,-63.126347
4470.1,-64.150536
4470.2,-61.698174
4470.3,-63.793845
4470.4,-62.72435
4470.5,-61.813136
4470.6,-62.277764
4470.7,-64.846027
4470.8,-61.15246
4470.9,-61.6485
4471,-62.107304
4471.1,-62.957819
4471.2,-60.51039
4471.3,-60.832719
4471.4,-63.563662
4471.5,-62.602689
4471.6,-61.736517
4471.7,-61.391516
4471.8,-63.49404
4471.9,-61.620256
4472,-63.032543
4472.1,-60.707783
4472.2,-63.317001
4472.3,-63.288608
4472.4,-61.289017
4472.5,-66.116373
4472.6,-62.013065
4472.7,-62.804596
4472.8,-63.754406
4472.9,-61.887204
4473,-62.500897
4473.1,-61.541909
4473.2,-61.750979
4473.3,-65.5567
4473.4,-61.186028
4473.5,-63.340766
4473.6,-62.988535
4473.7,-63.002311
4473.8,-61.422969
4473.9,-61.347589
4474,-62.100204
4474.1,-63.878989
4474.2,-63.79273
4474.3,-63.438933
4474.4,-61.563005
4474.5,-62.514424
4474.6,-62.507024
4474.7,-62.983736
4474.8,-62.687344
4474.9,-63.516268
4475,-61.178697
4475.1,-65.219895
4475.2,-65.207499
4475.3,-62.949444
4475.4,-63.432658
4475.5,-64.161584
4475.6,-63.827131
4475.7,-60.885721
4475.8,-62.563063
4475.9,-64.502735
4476,-61.901321
4476.1,-62.481194
4476.2,-64.23413
4476.3,-63.937567
4476.4,-63.297209
4476.5,-61.702429
4476.6,-63.378075
4476.7,-63.534336
4476.8,-61.416838
4476.9,-63.858877
4477,-61.608052
4477.1,-62.730345
4477.2,-61.555964
4477.3,-60.247957
4477.4,-62.041175
4477.5,-62.829153
4477.6,-64.012868
4477.7,-63.38879
4477.8,-63.162652
4477.9,-62.657874
4478,-62.407555
4478.1,-61.870497
4478.2,-63.777818
4478.3,-64.202195
4478.4,-62.107663
4478.5,-62.683453
4478.6,-62.089908
4478.7,-64.404019
4478.8,-62.962777
4478.9,-62.463988
4479,-62.920033
4479.1,-62.13091
4479.2,-62.858078
4479.3,-62.675192
4479.4,-61.454228
4479.5,-63.343805
4479.6,-62.583141
4479.7,-62.38834
4479.8,-62.495629
4479.9,-61.463057
4480,-61.575154
4480.1,-60.931821
4480.2,-64.005667
4480.3,-62.406443
4480.4,-62.99771
4480.5,-63.603416
4480.6,-63.38339
4480.7,-62.44346
4480.8,-62.638778
4480.9,-65.512629
4481,-62.695229
4481.1,-62.751966
4481.2,-62.670952
4481.3,-61.503307
4481.4,-63.430241
4481.5,-62.523917
4481.6,-63.105285
4481.7,-62.356601
4481.8,-61.156777
4481.9,-62.594937
4482,-62.032942
4482.1,-62.19191
4482.2,-61.541457
4482.3,-62.75437
4482.4,-61.881039
4482.5,-63.422937
4482.6,-63.172578
4482.7,-63.235937
4482.8,-62.725661
4482.9,-62.553241
4483,-62.650309
4483.1,-63.34684
4483.2,-61.82226
4483.3,-61.903988
4483.4,-63.156114
4483.5,-62.249649
4483.6,-61.483297
4483.7,-64.035475
4483.8,-62.326086
4483.9,-62.354581
4484,-62.657335
4484.1,-64.077843
4484.2,-64.264452
4484.3,-62.764236
4484.4,-62.149866
4484.5,-63.173315
4484.6,-63.612354
4484.7,-62.379141
4484.8,-62.774988
4484.9,-63.348493
4485,-64.38518
4485.1,-62.840954
4485.2,-63.405945
4485.3,-62.351268
4485.4,-64.048237
4485.5,-63.350156
4485.6,-62.140387
4485.7,-63.436745
4485.8,-63.176212
4485.9,-63.143756
4486,-63.258944
4486.1,-61.498496
4486.2,-61.79
4486.3,-61.868767
4486.4,-61.209095
4486.5,-63.0486
4486.6,-63.287035
4486.7,-61.096957
4486.8,-62.398254
4486.9,-62.62585
4487,-61.425593
4487.1,-62.445011
4487.2,-63.63975
4487.3,-62.396632
4487.4,-61.807361
4487.5,-63.297481
4487.6,-64.251094
4487.7,-64.398818
4487.8,-63.917016
4487.9,-62.351367
4488,-61.981611
4488.1,-63.368419
4488.2,-62.9786
4488.3,-61.789838
4488.4,-62.937914
4488.5,-63.45036
4488.6,-64.521006
4488.7,-61.809072
4488.8,-63.295466
4488.9,-61.568279
4489,-63.417896
4489.1,-64.123507
4489.2,-63.009325
4489.3,-61.174129
4489.4,-62.826469
4489.5,-64.633109
4489.6,-62.877165
4489.7,-61.774066
4489.8,-62.399283
4489.9,-64.058793
4490,-62.876075
4490.1,-63.389491
4490.2,-63.164537
4490.3,-61.670244
4490.4,-62.375497
4490.5,-64.013725
4490.6,-63.221206
4490.7,-62.854598
4490.8,-61.994104
4490.9,-63.337887
4491,-62.544406
4491.1,-63.718783
4491.2,-64.82269
4491.3,-64.100328
4491.4,-64.981949
4491.5,-63.208355
4491.6,-63.821004
4491.7,-60.932318
4491.8,-62.537983
4491.9,-62.477297
4492,-63.394914
4492.1,-63.99999
4492.2,-61.223951
4492.3,-62.363558
4492.4,-62.186548
4492.5,-62.969398
4492.6,-63.268449
4492.7,-64.321697
4492.8,-61.856676
4492.9,-63.223859
4493,-61.240788
4493.1,-61.947078
4493.2,-63.246307
4493.3,-64.622918
4493.4,-63.334008
4493.5,-63.132223
4493.6,-63.46372
4493.7,-62.920645
4493.8,-63.219444
4493.9,-65.627126
4494,-63.485782
4494.1,-62.92861
4494.2,-64.128372
4494.3,-63.817401
4494.4,-62.401637
4494.5,-63.367567
4494.6,-63.703845
4494.7,-62.470315
4494.8,-63.697993
4494.9,-64.021812
4495,-62.456759
4495.1,-62.762557
4495.2,-62.30007
4495.3,-62.802265
4495.4,-64.027747
4495.5,-61.717751
4495.6,-63.250366
4495.7,-63.991195
4495.8,-63.470274
4495.9,-62.289621
4496,-63.480012
4496.1,-63.704851
4496.2,-62.474256
4496.3,-63.550959
4496.4,-64.025166
4496.5,-63.058126
4496.6,-64.572293
4496.7,-65.227169
4496.8,-63.202745
4496.9,-62.242556
4497,-63.83983
4497.1,-64.766235
4497.2,-62.674024
4497.3,-63.25546
4497.4,-62.84515
4497.5,-64.398997
4497.6,-63.088379
4497.7,-64.828537
4497.8,-62.926216
4497.9,-63.898619
4498,-62.86745
4498.1,-62.319509
4498.2,-63.080186
4498.3,-63.916018
4498.4,-63.777302
4498.5,-63.345161
4498.6,-61.475973
4498.7,-62.926077
4498.8,-62.740481
4498.9,-63.84406
4499,-61.358506
4499.1,-64.324422
4499.2,-63.048696
4499.3,-64.129489
4499.4,-64.61145
4499.5,-63.506964
4499.6,-62.595577
4499.7,-62.903399
4499.8,-63.081678
4499.9,-63.451024
4500,-63.828891
4500.1,-65.753815
4500.2,-63.717898
4500.3,-62.833307
4500.4,-62.840198
4500.5,-61.386297
4500.6,-63.514883
4500.7,-63.645778
4500.8,-62.538549
4500.9,-64.44793
4501,-64.015114
4501.1,-62.564462
4501.2,-63.049677
4501.3,-62.764683
4501.4,-64.854235
4501.5,-64.241956
4501.6,-63.640315
4501.7,-64.102532
4501.8,-63.590315
4501.9,-62.887881
4502,-63.481877
4502.1,-64.859314
4502.2,-63.432302
4502.3,-63.769613
4502.4,-63.724982
4502.5,-64.864206
4502.6,-63.291561
4502.7,-63.271161
4502.8,-62.51192
4502.9,-64.832416
4503,-62.490598
4503.1,-63.831647
4503.2,-63.739284
4503.3,-63.586306
4503.4,-62.757232
4503.5,-62.946168
4503.6,-63.273252
4503.7,-63.127923
4503.8,-64.812851
4503.9,-63.221795
4504,-63.487806
4504.1,-61.952038
4504.2,-63.190134
4504.3,-62.947479
4504.4,-62.183284
4504.5,-63.606738
4504.6,-63.125363
4504.7,-64.058893
4504.8,-65.682501
4504.9,-63.251382
4505,-63.464209
4505.1,-61.698419
4505.2,-63.100201
4505.3,-65.645338
4505.4,-61.502857
4505.5,-62.643812
4505.6,-63.812708
4505.7,-63.960624
4505.8,-62.781536
4505.9,-62.686948
4506,-64.290427
4506.1,-62.042554
4506.2,-63.302879
4506.3,-63.118513
4506.4,-61.975476
4506.5,-62.125353
4506.6,-61.681518
4506.7,-64.170899
4506.8,-62.281268
4506.9,-62.802591
4507,-63.163146
4507.1,-64.136328
4507.2,-62.487913
4507.3,-62.041684
4507.4,-61.992462
4507.5,-61.083102
4507.6,-63.499857
4507.7,-62.886827
4507.8,-63.887802
4507.9,-60.82646
4508,-62.780447
4508.1,-63.37936
4508.2,-61.762398
4508.3,-62.951448
4508.4,-63.357579
4508.5,-61.981681
4508.6,-63.079882
4508.7,-63.995973
4508.8,-64.39212
4508.9,-65.145557
4509,-62.248727
4509.1,-62.387755
4509.2,-62.474059
4509.3,-61.487493
4509.4,-62.400014
4509.5,-64.400863
4509.6,-62.633765
4509.7,-66.302869
4509.8,-62.555736
4509.9,-63.467632
4510,-63.759394
4510.1,-63.945378
4510.2,-62.262347
4510.3,-62.93411
4510.4,-62.260818
4510.5,-63.932307
4510.6,-61.256657
4510.7,-62.975245
4510.8,-64.284446
4510.9,-62.6503
4511,-61.220732
4511.1,-63.787833
4511.2,-61.403628
4511.3,-64.318285
4511.4,-63.614154
4511.5,-64.135275
4511.6,-64.373828
4511.7,-62.91413
4511.8,-64.292723
4511.9,-64.170945
4512,-64.477636
4512.1,-62.084027
4512.2,-62.917997
4512.3,-63.329869
4512.4,-62.845446
4512.5,-63.884275
4512.6,-62.976272
4512.7,-62.910087
4512.8,-62.402525
4512.9,-62.266575
4513,-63.168009
4513.1,-63.496295
4513.2,-64.181137
4513.3,-61.484765
4513.4,-61.592875
4513.5,-63.111052
4513.6,-64.241322
4513.7,-63.637699
4513.8,-62.269242
4513.9,-63.04895
4514,-62.672143
4514.1,-62.95942
4514.2,-63.675276
4514.3,-63.111245
4514.4,-62.716371
4514.5,-62.661826
4514.6,-62.314167
4514.7,-63.535093
4514.8,-62.953945
4514.9,-63.292118
4515,-62.702347
4515.1,-63.344635
4515.2,-62.636551
4515.3,-61.639544
4515.4,-63.177763
4515.5,-64.726135
4515.6,-62.632572
4515.7,-61.473398
4515.8,-64.063448
4515.9,-63.400256
4516,-62.024402
4516.1,-61.969842
4516.2,-62.644662
4516.3,-63.066235
4516.4,-61.164146
4516.5,-62.93022
4516.6,-61.60528
4516.7,-63.149945
4516.8,-62.491351
4516.9,-61.184424
4517,-63.517055
4517.1,-62.551064
4517.2,-63.539199
4517.3,-63.348603
4517.4,-61.707838
4517.5,-61.530419
4517.6,-63.78409
4517.7,-63.250754
4517.8,-61.701942
4517.9,-62.26812
4518,-62.503984
4518.1,-63.473044
4518.2,-62.96068
4518.3,-61.360739
4518.4,-64.065097
4518.5,-62.934143
4518.6,-62.585361
4518.7,-61.154838
4518.8,-61.771993
4518.9,-62.678123
4519,-62.896822
4519.1,-62.384012
4519.2,-63.117343
4519.3,-62.71339
4519.4,-61.25771
4519.5,-61.255113
4519.6,-61.972902
4519.7,-62.053296
4519.8,-63.584656
4519.9,-63.818433
4520,-63.487451
4520.1,-62.542161
4520.2,-61.421587
4520.3,-63.110075
4520.4,-63.658332
4520.5,-63.75895
4520.6,-60.566918
4520.7,-61.317136
4520.8,-63.014457
4520.9,-64.931561
4521,-63.636811
4521.1,-63.61971
4521.2,-62.692083
4521.3,-62.940471
4521.4,-62.521199
4521.5,-61.527166
4521.6,-62.274485
4521.7,-63.357095
4521.8,-63.288133
4521.9,-63.447638
4522,-62.338246
4522.1,-61.882187
4522.2,-62.253685
4522.3,-61.959829
4522.4,-63.317128
4522.5,-61.813945
4522.6,-62.23565
4522.7,-63.473828
4522.8,-62.157453
4522.9,-62.591735
4523,-62.972155
4523.1,-63.429528
4523.2,-62.415862
4523.3,-61.388461
4523.4,-63.270079
4523.5,-62.834978
4523.6,-62.805948
4523.7,-63.299855
4523.8,-61.930342
4523.9,-63.191351
4524,-62.586408
4524.1,-61.998323
4524.2,-63.223955
4524.3,-64.086667
4524.4,-63.636669
4524.5,-62.924042
4524.6,-62.653366
4524.7,-63.805294
4524.8,-62.224029
4524.9,-62.043474
4525,-61.774932
4525.1,-62.236108
4525.2,-61.923642
4525.3,-62.434481
4525.4,-61.947633
4525.5,-61.50106
4525.6,-62.916571
4525.7,-61.919707
4525.8,-63.219311
4525.9,-62.952464
4526,-61.684667
4526.1,-61.454775
4526.2,-63.116228
4526.3,-63.415508
4526.4,-62.676872
4526.5,-63.896962
4526.6,-63.761019
4526.7,-63.891957
4526.8,-64.016727
4526.9,-62.022549
4527,-62.853906
4527.1,-62.219525
4527.2,-63.163378
4527.3,-61.887402
4527.4,-62.752345
4527.5,-61.07567
4527.6,-63.34443
4527.7,-62.554041
4527.8,-62.511367
4527.9,-61.824067
4528,-62.781558
4528.1,-61.577115
4528.2,-60.864805
4528.3,-62.903635
4528.4,-62.780983
4528.5,-62.476457
4528.6,-62.763968
4528.7,-63.174607
4528.8,-63.730412
4528.9,-63.287414
4529,-62.137479
4529.1,-63.814863
4529.2,-61.88416
4529.3,-62.660748
4529.4,-61.694427
4529.5,-63.68163
4529.6,-63.551194
4529.7,-61.363281
4529.8,-63.826695
4529.9,-63.755923
4530,-63.489158
4530.1,-63.111618
4530.2,-64.655178
4530.3,-61.271814
4530.4,-60.99022
4530.5,-62.91677
4530.6,-63.15209
4530.7,-61.416407
4530.8,-64.033692
4530.9,-63.07272
4531,-63.18072
4531.1,-62.545738
4531.2,-62.020363
4531.3,-63.753496
4531.4,-62.337403
4531.5,-63.83768
4531.6,-63.062643
4531.7,-60.052023
4531.8,-63.923519
4531.9,-62.587341
4532,-61.107381
4532.1,-63.393237
4532.2,-62.066292
4532.3,-61.875581
4532.4,-62.204749
4532.5,-62.708027
4532.6,-61.483164
4532.7,-62.132374
4532.8,-63.882214
4532.9,-62.485809
4533,-62.894524
4533.1,-62.330185
4533.2,-62.74913
4533.3,-63.091959
4533.4,-62.438011
4533.5,-61.929412
4533.6,-61.918384
4533.7,-63.28365
4533.8,-62.623611
4533.9,-61.894787
4534,-63.581452
4534.1,-62.787308
4534.2,-63.043256
4534.3,-62.5851
4534.4,-62.73135
4534.5,-62.12467
4534.6,-61.829515
4534.7,-61.814539
4534.8,-60.315362
4534.9,-61.647977
4535,-63.75709
4535.1,-61.172703
4535.2,-63.165136
4535.3,-62.152952
4535.4,-61.112059
4535.5,-62.622009
4535.6,-62.338265
4535.7,-62.895194
4535.8,-62.894588
4535.9,-61.957877
4536,-63.295389
4536.1,-61.576163
4536.2,-61.95502
4536.3,-61.648567
4536.4,-62.328138
4536.5,-61.496933
4536.6,-63.959421
4536.7,-63.396844
4536.8,-62.097898
4536.9,-61.271199
4537,-63.597082
4537.1,-63.542441
4537.2,-63.351553
4537.3,-60.867896
4537.4,-62.82374
4537.5,-61.444966
4537.6,-62.744796
4537.7,-61.301506
4537.8,-63.368425
4537.9,-63.539094
4538,-63.565079
4538.1,-61.820121
4538.2,-61.289485
4538.3,-61.533299
4538.4,-62.548473
4538.5,-62.972246
4538.6,-63.154657
4538.7,-62.043534
4538.8,-62.041187
4538.9,-62.03068
4539,-64.346122
4539.1,-61.919949
4539.2,-63.198314
4539.3,-62.199291
4539.4,-62.418636
4539.5,-63.091081
4539.6,-63.30339
4539.7,-63.395455
4539.8,-63.024301
4539.9,-64.106591
4540,-63.375413
4540.1,-62.312722
4540.2,-62.286823
4540.3,-62.2107
4540.4,-64.481328
4540.5,-63.334176
4540.6,-63.173048
4540.7,-64.115408
4540.8,-64.190653
4540.9,-61.951742
4541,-62.213877
4541.1,-60.924904
4541.2,-62.465693
4541.3,-61.749467
4541.4,-62.474051
4541.5,-61.969478
4541.6,-63.861839
4541.7,-61.229198
4541.8,-62.514701
4541.9,-61.968419
4542,-62.629802
4542.1,-61.189844
4542.2,-60.852203
4542.3,-62.38885
4542.4,-64.438883
4542.5,-63.004276
4542.6,-61.781571
4542.7,-62.186126
4542.8,-63.73332
4542.9,-62.676101
4543,-61.386842
4543.1,-62.260586
4543.2,-62.069277
4543.3,-62.762298
4543.4,-63.101776
4543.5,-63.136627
4543.6,-62.734757
4543.7,-64.00519
4543.8,-62.347439
4543.9,-61.892286
4544,-63.252086
4544.1,-61.50571
4544.2,-61.85644
4544.3,-63.059348
4544.4,-62.650107
4544.5,-64.267423
4544.6,-61.045127
4544.7,-62.484261
4544.8,-63.358771
4544.9,-61.71697
4545,-61.926338
4545.1,-62.740237
4545.2,-61.6777
4545.3,-62.929022
4545.4,-63.970606
4545.5,-63.051941
4545.6,-63.658649
4545.7,-62.148147
4545.8,-60.87025
4545.9,-61.721046
4546,-62.39467
4546.1,-62.758456
4546.2,-61.670646
4546.3,-62.257017
4546.4,-63.187613
4546.5,-63.025849
4546.6,-63.025413
4546.7,-63.340454
4546.8,-62.960249
4546.9,-62.006569
4547,-62.087426
4547.1,-61.223367
4547.2,-64.638922
4547.3,-64.265621
4547.4,-62.06739
4547.5,-64.056092
4547.6,-61.673495
4547.7,-62.273412
4547.8,-63.628402
4547.9,-62.713985
4548,-62.231077
4548.1,-62.311258
4548.2,-61.997184
4548.3,-63.557215
4548.4,-63.676255
4548.5,-61.81761
4548.6,-62.92452
4548.7,-61.515856
4548.8,-61.794918
4548.9,-63.352134
4549,-62.140677
4549.1,-64.15274
4549.2,-61.827953
4549.3,-63.017166
4549.4,-63.574358
4549.5,-61.555056
4549.6,-62.353682
4549.7,-62.757932
4549.8,-62.923639
4549.9,-61.903102
4550,-63.306587
4550.1,-60.996314
4550.2,-61.604431
4550.3,-64.062232
4550.4,-62.530564
4550.5,-64.420118
4550.6,-63.582634
4550.7,-61.915295
4550.8,-63.786581
4550.9,-62.038491
4551,-63.297864
4551.1,-62.824408
4551.2,-63.810269
4551.3,-63.542955
4551.4,-62.45651
4551.5,-62.508366
4551.6,-61.723233
4551.7,-62.024295
4551.8,-64.602543
4551.9,-62.090067
4552,-62.594516
4552.1,-62.7837
4552.2,-61.978332
4552.3,-61.316308
4552.4,-62.253889
4552.5,-64.066788
4552.6,-62.055372
4552.7,-62.964942
4552.8,-63.920994
4552.9,-62.209215
4553,-63.547979
4553.1,-62.124853
4553.2,-62.430119
4553.3,-63.178431
4553.4,-62.803
4553.5,-63.825203
4553.6,-61.614849
4553.7,-62.477705
4553.8,-62.046794
4553.9,-62.478526
4554,-62.428851
4554.1,-62.066834
4554.2,-65.647711
4554.3,-63.195472
4554.4,-62.304867
4554.5,-62.774274
4554.6,-62.57364
4554.7,-63.220302
4554.8,-62.63736
4554.9,-62.911225
4555,-63.264983
4555.1,-64.563722
4555.2,-63.260269
4555.3,-64.124957
4555.4,-62.344041
4555.5,-62.032537
4555.6,-63.362941
4555.7,-63.425142
4555.8,-64.185795
4555.9,-63.207536
4556,-62.88875
4556.1,-62.630988
4556.2,-61.211536
4556.3,-63.32984
4556.4,-62.964544
4556.5,-63.852279
4556.6,-63.719159
4556.7,-62.220398
4556.8,-63.612361
4556.9,-63.531699
4557,-63.82332
4557.1,-62.271542
4557.2,-62.850393
4557.3,-62.020204
4557.4,-60.991709
4557.5,-62.21288
4557.6,-62.925044
4557.7,-62.655829
4557.8,-61.759594
4557.9,-61.818034
4558,-63.966278
4558.1,-62.672147
4558.2,-62.257112
4558.3,-62.345567
4558.4,-63.607965
4558.5,-61.918161
4558.6,-63.345565
4558.7,-64.073867
4558.8,-63.073748
4558.9,-63.967785
4559,-63.432822
4559.1,-64.650947
4559.2,-64.470676
4559.3,-62.027829
4559.4,-61.618277
4559.5,-62.622742
4559.6,-63.442273
4559.7,-62.726532
4559.8,-62.080148
4559.9,-61.385183
4560,-63.937095
4560.1,-63.846585
4560.2,-64.556784
4560.3,-59.913759
4560.4,-63.505315
4560.5,-63.701263
4560.6,-63.62723
4560.7,-62.080341
4560.8,-62.008128
4560.9,-62.634858
4561,-63.352609
4561.1,-62.61666
4561.2,-62.565723
4561.3,-63.194432
4561.4,-62.951597
4561.5,-62.776108
4561.6,-64.797791
4561.7,-64.634687
4561.8,-65.170803
4561.9,-64.085978
4562,-62.109635
4562.1,-62.787923
4562.2,-62.801349
4562.3,-63.551767
4562.4,-63.55897
4562.5,-62.581492
4562.6,-61.389316
4562.7,-63.451794
4562.8,-63.150811
4562.9,-65.605951
4563,-62.010914
4563.1,-62.814559
4563.2,-64.374625
4563.3,-62.614646
4563.4,-62.680154
4563.5,-64.491147
4563.6,-64.487451
4563.7,-62.105756
4563.8,-63.371835
4563.9,-62.70326
4564,-63.412459
4564.1,-64.25168
4564.2,-64.818202
4564.3,-62.792023
4564.4,-63.283563
4564.5,-63.422729
4564.6,-61.605482
4564.7,-63.482843
4564.8,-62.643624
4564.9,-62.174994
4565,-63.749159
4565.1,-62.685385
4565.2,-63.220775
4565.3,-63.49009
4565.4,-62.977238
4565.5,-63.964495
4565.6,-63.750174
4565.7,-64.416223
4565.8,-61.732557
4565.9,-63.537419
4566,-62.752957
4566.1,-64.527722
4566.2,-63.450427
4566.3,-63.513458
4566.4,-63.610319
4566.5,-62.340107
4566.6,-64.122856
4566.7,-63.109225
4566.8,-63.296088
4566.9,-64.775317
4567,-63.50437
4567.1,-62.835709
4567.2,-63.611521
4567.3,-62.838075
4567.4,-62.016944
4567.5,-63.564974
4567.6,-64.376922
4567.7,-63.261519
4567.8,-64.606923
4567.9,-64.715939
4568,-61.994147
4568.1,-63.403164
4568.2,-64.208144
4568.3,-64.023684
4568.4,-60.767268
4568.5,-62.481901
4568.6,-63.870349
4568.7,-64.393739
4568.8,-62.567496
4568.9,-62.399486
4569,-63.505193
4569.1,-62.158569
4569.2,-63.582728
4569.3,-62.010618
4569.4,-63.491456
4569.5,-62.926548
4569.6,-64.268731
4569.7,-63.248006
4569.8,-65.038441
4569.9,-63.893978
4570,-63.849461
4570.1,-63.754609
4570.2,-63.255612
4570.3,-63.806319
4570.4,-62.367754
4570.5,-62.791138
4570.6,-61.612892
4570.7,-63.433251
4570.8,-64.093367
4570.9,-62.857681
4571,-63.281679
4571.1,-63.071824
4571.2,-62.845024
4571.3,-63.989357
4571.4,-62.532068
4571.5,-65.928906
4571.6,-63.359369
4571.7,-64.448028
4571.8,-63.431018
4571.9,-63.380681
4572,-64.208211
4572.1,-62.753116
4572.2,-64.13432
4572.3,-65.360407
4572.4,-63.428693
4572.5,-64.67991
4572.6,-62.902271
4572.7,-62.812235
4572.8,-63.472299
4572.9,-62.979214
4573,-64.091175
4573.1,-63.489707
4573.2,-63.942471
4573.3,-65.540306
4573.4,-62.259207
4573.5,-61.869696
4573.6,-62.22826
4573.7,-63.025292
4573.8,-60.470931
4573.9,-63.629952
4574,-61.339077
4574.1,-63.123698
4574.2,-65.036364
4574.3,-64.46539
4574.4,-62.057832
4574.5,-63.318044
4574.6,-64.333502
4574.7,-62.258225
4574.8,-63.111601
4574.9,-61.855067
4575,-64.254738
4575.1,-63.238431
4575.2,-63.421519
4575.3,-62.391262
4575.4,-63.216585
4575.5,-62.849871
4575.6,-64.242034
4575.7,-63.374651
4575.8,-62.603715
4575.9,-63.981189
4576,-63.977692
4576.1,-62.863235
4576.2,-61.634294
4576.3,-61.919214
4576.4,-65.31442
4576.5,-62.946386
4576.6,-62.957765
4576.7,-64.192649
4576.8,-65.115418
4576.9,-61.873238
4577,-63.402944
4577.1,-64.185902
4577.2,-63.888554
4577.3,-62.477276
4577.4,-64.417626
4577.5,-64.414886
4577.6,-65.036706
4577.7,-64.236101
4577.8,-64.372591
4577.9,-63.686605
4578,-63.041759
4578.1,-62.025956
4578.2,-63.607761
4578.3,-63.364485
4578.4,-63.225675
4578.5,-62.634443
4578.6,-62.636038
4578.7,-62.12636
4578.8,-61.120156
4578.9,-62.995329
4579,-63.895368
4579.1,-64.493222
4579.2,-64.429769
4579.3,-62.92999
4579.4,-62.616038
4579.5,-63.619126
4579.6,-61.740647
4579.7,-63.448748
4579.8,-62.489938
4579.9,-63.615207
4580,-64.512289
4580.1,-62.124534
4580.2,-63.925101
4580.3,-61.236817
4580.4,-62.567083
4580.5,-62.191375
4580.6,-63.84823
4580.7,-63.949502
4580.8,-61.78982
4580.9,-62.549073
4581,-62.632694
4581.1,-62.727791
4581.2,-62.02302
4581.3,-61.971776
4581.4,-63.592848
4581.5,-63.050807
4581.6,-63.956236
4581.7,-63.284077
4581.8,-62.643018
4581.9,-62.181431
4582,-62.613089
4582.1,-63.449912
4582.2,-63.527455
4582.3,-60.933996
4582.4,-61.437232
4582.5,-62.70011
4582.6,-61.304574
4582.7,-63.085875
4582.8,-64.39656
4582.9,-62.955239
4583,-64.21222
4583.1,-60.98093
4583.2,-62.894915
4583.3,-62.726535
4583.4,-62.588029
4583.5,-62.981119
4583.6,-63.266614
4583.7,-62.641369
4583.8,-62.7241
4583.9,-62.392909
4584,-61.68912
4584.1,-63.894729
4584.2,-62.860862
4584.3,-62.803362
4584.4,-61.547599
4584.5,-62.194443
4584.6,-63.105477
4584.7,-62.679677
4584.8,-62.612673
4584.9,-64.111677
4585,-62.007761
4585.1,-62.014804
4585.2,-62.123586
4585.3,-62.915294
4585.4,-62.920048
4585.5,-62.234654
4585.6,-62.532297
4585.7,-64.469301
4585.8,-62.14192
4585.9,-61.458332
4586,-61.026737
4586.1,-63.315832
4586.2,-61.293052
4586.3,-61.412402
4586.4,-61.548943
4586.5,-62.955305
4586.6,-61.987257
4586.7,-62.771571
4586.8,-62.530479
4586.9,-62.720178
4587,-61.945621
4587.1,-62.348603
4587.2,-60.955964
4587.3,-61.932468
4587.4,-63.327109
4587.5,-61.082318
4587.6,-62.416229
4587.7,-61.161676
4587.8,-63.370753
4587.9,-61.957043
4588,-61.764822
4588.1,-63.616649
4588.2,-63.705196
4588.3,-62.161524
4588.4,-63.267687
4588.5,-62.406233
4588.6,-63.459124
4588.7,-60.850302
4588.8,-63.736092
4588.9,-64.489299
4589,-62.181128
4589.1,-61.736739
4589.2,-63.570628
4589.3,-63.189451
4589.4,-61.941694
4589.5,-63.529385
4589.6,-62.992074
4589.7,-63.221446
4589.8,-62.016218
4589.9,-60.055955
4590,-60.807949
4590.1,-60.874992
4590.2,-64.085009
4590.3,-60.702846
4590.4,-62.194284
4590.5,-62.900691
4590.6,-62.728158
4590.7,-60.896974
4590.8,-60.828615
4590.9,-63.569395
4591,-61.441596
4591.1,-62.596574
4591.2,-62.182372
4591.3,-62.495158
4591.4,-64.131285
4591.5,-62.699213
4591.6,-61.294304
4591.7,-61.280258
4591.8,-62.075098
4591.9,-63.348698
4592,-63.405944
4592.1,-63.549085
4592.2,-61.90289
4592.3,-61.120222
4592.4,-63.118085
4592.5,-61.773437
4592.6,-64.087229
4592.7,-62.525227
4592.8,-62.418958
4592.9,-61.846491
4593,-64.413266
4593.1,-62.788513
4593.2,-61.03101
4593.3,-64.551264
4593.4,-61.734228
4593.5,-63.18384
4593.6,-62.887839
4593.7,-62.669357
4593.8,-62.703045
4593.9,-62.658283
4594,-63.738365
4594.1,-63.969441
4594.2,-63.454173
4594.3,-62.504508
4594.4,-62.537655
4594.5,-61.694555
4594.6,-64.180884
4594.7,-63.342004
4594.8,-62.538942
4594.9,-64.050385
4595,-62.967208
4595.1,-60.282268
4595.2,-59.299672
4595.3,-64.577822
4595.4,-63.140451
4595.5,-63.241346
4595.6,-63.717915
4595.7,-59.912859
4595.8,-62.362362
4595.9,-62.675249
4596,-63.273305
4596.1,-62.372154
4596.2,-63.084489
4596.3,-62.999681
4596.4,-63.6642
4596.5,-62.07701
4596.6,-63.153745
4596.7,-63.873628
4596.8,-61.220705
4596.9,-62.398257
4597,-62.391959
4597.1,-61.283304
4597.2,-62.146384
4597.3,-64.045827
4597.4,-61.899256
4597.5,-62.973541
4597.6,-62.802891
4597.7,-61.264591
4597.8,-61.54819
4597.9,-64.117461
4598,-61.786438
4598.1,-63.259793
4598.2,-61.636556
4598.3,-61.499676
4598.4,-63.414571
4598.5,-62.495089
4598.6,-62.479216
4598.7,-62.435053
4598.8,-62.555956
4598.9,-62.009158
4599,-62.326176
4599.1,-63.12516
4599.2,-62.210247
4599.3,-61.567203
4599.4,-61.455207
4599.5,-63.780252
4599.6,-62.24576
4599.7,-63.512796
4599.8,-61.473956
4599.9,-63.400671
4600,-62.601648
4600.1,-61.960866
4600.2,-64.086854
4600.3,-64.831218
4600.4,-62.379325
4600.5,-62.763114
4600.6,-62.036759
4600.7,-61.986426
4600.8,-63.9111
4600.9,-62.594685
4601,-62.496435
4601.1,-62.746106
4601.2,-60.886385
4601.3,-62.312554
4601.4,-61.50871
4601.5,-63.509458
4601.6,-62.665227
4601.7,-63.303519
4601.8,-62.498504
4601.9,-62.243524
4602,-62.375455
4602.1,-63.293782
4602.2,-63.987135
4602.3,-62.529078
4602.4,-62.808209
4602.5,-61.98986
4602.6,-61.992922
4602.7,-65.092985
4602.8,-63.017701
4602.9,-62.147298
4603,-61.843621
4603.1,-62.875421
4603.2,-62.609744
4603.3,-61.985618
4603.4,-61.216834
4603.5,-62.775138
4603.6,-62.890241
4603.7,-62.388078
4603.8,-64.867073
4603.9,-64.202698
4604,-63.895405
4604.1,-61.192239
4604.2,-62.720801
4604.3,-61.466372
4604.4,-63.633236
4604.5,-62.775841
4604.6,-61.907104
4604.7,-63.322399
4604.8,-62.125361
4604.9,-63.53669
4605,-62.765151
4605.1,-64.563371
4605.2,-61.723664
4605.3,-62.876187
4605.4,-62.17814
4605.5,-63.030918
4605.6,-64.335773
4605.7,-62.463404
4605.8,-64.300458
4605.9,-61.464863
4606,-62.199846
4606.1,-64.331355
4606.2,-63.975959
4606.3,-61.932974
4606.4,-63.481941
4606.5,-63.08924
4606.6,-62.686982
4606.7,-64.447164
4606.8,-61.279443
4606.9,-63.626827
4607,-62.88516
4607.1,-64.396245
4607.2,-62.726343
4607.3,-63.701642
4607.4,-62.425613
4607.5,-63.451596
4607.6,-64.41724
4607.7,-63.962333
4607.8,-63.164954
4607.9,-61.104604
4608,-64.32803
4608.1,-62.583882
4608.2,-62.24439
4608.3,-64.644736
4608.4,-63.041073
4608.5,-64.540822
4608.6,-63.971049
4608.7,-62.204712
4608.8,-62.164073
4608.9,-62.503837
4609,-62.213203
4609.1,-63.340126
4609.2,-61.924816
4609.3,-61.935872
4609.4,-62.65982
4609.5,-63.217811
4609.6,-63.147059
4609.7,-64.965573
4609.8,-63.445625
4609.9,-62.84821
4610,-63.965967
4610.1,-64.165364
4610.2,-65.165972
4610.3,-61.500646
4610.4,-63.803536
4610.5,-63.197326
4610.6,-64.409596
4610.7,-62.317328
4610.8,-61.8511
4610.9,-63.359309
4611,-62.169724
4611.1,-62.086925
4611.2,-64.009686
4611.3,-64.299346
4611.4,-62.676605
4611.5,-62.420544
4611.6,-61.848677
4611.7,-63.878186
4611.8,-62.259779
4611.9,-62.1673
4612,-63.854156
4612.1,-64.964534
4612.2,-63.308896
4612.3,-62.586337
4612.4,-63.991085
4612.5,-64.017834
4612.6,-63.927733
4612.7,-62.409242
4612.8,-63.661105
4612.9,-61.50042
4613,-61.730337
4613.1,-62.749573
4613.2,-61.282109
4613.3,-64.169354
4613.4,-62.500616
4613.5,-63.876302
4613.6,-64.020251
4613.7,-62.088603
4613.8,-63.144598
4613.9,-62.094263
4614,-62.935427
4614.1,-65.216127
4614.2,-63.724488
4614.3,-63.505792
4614.4,-63.797669
4614.5,-63.524284
4614.6,-63.514727
4614.7,-62.747038
4614.8,-62.537335
4614.9,-64.056322
4615,-62.889953
4615.1,-64.136305
4615.2,-63.611185
4615.3,-63.689544
4615.4,-65.333509
4615.5,-61.420981
4615.6,-63.320847
4615.7,-65.054765
4615.8,-64.331063
4615.9,-62.480828
4616,-63.095614
4616.1,-63.734709
4616.2,-62.382793
4616.3,-63.25074
4616.4,-63.101625
4616.5,-63.243727
4616.6,-62.923997
4616.7,-62.501637
4616.8,-63.942505
4616.9,-62.625108
4617,-64.428734
4617.1,-62.961923
4617.2,-64.412088
4617.3,-63.367957
4617.4,-62.809539
4617.5,-63.04031
4617.6,-61.754319
4617.7,-62.225138
4617.8,-62.762667
4617.9,-63.373772
4618,-63.597323
4618.1,-63.354379
4618.2,-62.899991
4618.3,-65.35596
4618.4,-64.079361
4618.5,-63.806561
4618.6,-63.618935
4618.7,-63.050824
4618.8,-65.429481
4618.9,-63.592872
4619,-63.908678
4619.1,-62.435457
4619.2,-64.132996
4619.3,-63.458488
4619.4,-65.237209
4619.5,-62.153034
4619.6,-63.715686
4619.7,-64.040345
4619.8,-63.222809
4619.9,-64.224635
4620,-62.501637
4620.1,-64.013454
4620.2,-62.594599
4620.3,-65.691388
4620.4,-62.598932
4620.5,-64.241647
4620.6,-62.013199
4620.7,-62.372125
4620.8,-63.996842
4620.9,-63.870461
4621,-63.714869
4621.1,-62.885407
4621.2,-62.257683
4621.3,-64.903479
4621.4,-63.852668
4621.5,-63.524629
4621.6,-62.207388
4621.7,-62.973127
4621.8,-64.501066
4621.9,-62.706256
4622,-63.697024
4622.1,-63.95683
4622.2,-63.315115
4622.3,-63.180816
4622.4,-63.83671
4622.5,-63.351115
4622.6,-64.634685
4622.7,-62.649259
4622.8,-63.363403
4622.9,-64.081485
4623,-62.470538
4623.1,-63.46954
4623.2,-62.775044
4623.3,-65.091689
4623.4,-63.799399
4623.5,-63.733747
4623.6,-65.887166
4623.7,-62.81764
4623.8,-63.671068
4623.9,-62.979648
4624,-62.803856
4624.1,-64.232697
4624.2,-62.198875
4624.3,-63.43093
4624.4,-63.746613
4624.5,-64.135355
4624.6,-64.339539
4624.7,-64.42325
4624.8,-63.177288
4624.9,-62.467691
4625,-61.618813
4625.1,-61.394018
4625.2,-62.563628
4625.3,-62.963499
4625.4,-63.954546
4625.5,-64.145171
4625.6,-61.770135
4625.7,-64.117432
4625.8,-63.798006
4625.9,-64.502164
4626,-63.637782
4626.1,-63.192351
4626.2,-64.256412
4626.3,-61.608722
4626.4,-62.876957
4626.5,-65.00592
4626.6,-63.880179
4626.7,-63.520252
4626.8,-62.622352
4626.9,-61.758675
4627,-62.71415
4627.1,-61.408975
4627.2,-64.19596
4627.3,-63.84505
4627.4,-62.73085
4627.5,-63.703152
4627.6,-61.96123
4627.7,-64.394554
4627.8,-61.541699
4627.9,-63.335812
4628,-62.944614
4628.1,-64.272008
4628.2,-62.765947
4628.3,-65.1433
4628.4,-63.372577
4628.5,-62.860775
4628.6,-63.054619
4628.7,-63.908705
4628.8,-62.775495
4628.9,-62.576043
4629,-62.113579
4629.1,-61.449422
4629.2,-60.620237
4629.3,-62.24907
4629.4,-63.503664
4629.5,-63.798676
4629.6,-63.593541
4629.7,-62.116663
4629.8,-64.224795
4629.9,-64.710224
4630,-63.699773
4630.1,-63.440956
4630.2,-61.712686
4630.3,-65.19596
4630.4,-61.341442
4630.5,-61.980929
4630.6,-62.897277
4630.7,-63.006175
4630.8,-63.731661
4630.9,-63.073295
4631,-64.37916
4631.1,-63.62129
4631.2,-62.810301
4631.3,-63.656228
4631.4,-61.641646
4631.5,-65.456807
4631.6,-63.048462
4631.7,-64.274876
4631.8,-62.90479
4631.9,-62.530715
4632,-62.984771
4632.1,-62.350589
4632.2,-63.384115
4632.3,-63.925832
4632.4,-63.03761
4632.5,-63.214639
4632.6,-63.638263
4632.7,-62.612306
4632.8,-63.686929
4632.9,-64.037612
4633,-64.040868
4633.1,-63.516763
4633.2,-61.014667
4633.3,-63.646558
4633.4,-62.959298
4633.5,-62.858884
4633.6,-60.693063
4633.7,-61.80522
4633.8,-62.919334
4633.9,-64.043302
4634,-62.873512
4634.1,-63.313073
4634.2,-61.766803
4634.3,-64.499953
4634.4,-63.355486
4634.5,-63.95171
4634.6,-62.42404
4634.7,-62.439804
4634.8,-62.93971
4634.9,-62.662305
4635,-61.521167
4635.1,-62.753499
4635.2,-63.796398
4635.3,-63.112972
4635.4,-63.561848
4635.5,-62.528533
4635.6,-62.157077
4635.7,-61.59957
4635.8,-62.550458
4635.9,-60.613718
4636,-63.776056
4636.1,-63.704524
4636.2,-62.687166
4636.3,-62.849266
4636.4,-62.349674
4636.5,-61.042427
4636.6,-61.217773
4636.7,-63.791049
4636.8,-62.186466
4636.9,-61.169943
4637,-62.373171
4637.1,-63.227471
4637.2,-62.173158
4637.3,-62.948718
4637.4,-62.351974
4637.5,-61.840916
4637.6,-63.507284
4637.7,-62.632889
4637.8,-64.146569
4637.9,-63.518925
4638,-63.848438
4638.1,-61.432666
4638.2,-61.895471
4638.3,-65.415497
4638.4,-63.236126
4638.5,-63.273615
4638.6,-63.336464
4638.7,-61.105519
4638.8,-61.911071
4638.9,-64.147146
4639,-63.123845
4639.1,-63.165916
4639.2,-62.743766
4639.3,-62.577747
4639.4,-61.887511
4639.5,-62.776213
4639.6,-63.623954
4639.7,-62.593076
4639.8,-61.862322
4639.9,-63.207622
4640,-63.330427
4640.1,-62.887747
4640.2,-63.908873
4640.3,-62.900333
4640.4,-63.129429
4640.5,-63.700998
4640.6,-61.922028
4640.7,-62.505864
4640.8,-63.32353
4640.9,-63.478627
4641,-63.067763
4641.1,-64.418995
4641.2,-63.961318
4641.3,-62.023981
4641.4,-61.860595
4641.5,-62.506647
4641.6,-62.142225
4641.7,-61.31733
4641.8,-64.025423
4641.9,-63.110045
4642,-61.958712
4642.1,-63.562388
4642.2,-62.721731
4642.3,-63.336669
4642.4,-62.96609
4642.5,-62.370871
4642.6,-61.421324
4642.7,-62.903553
4642.8,-62.830286
4642.9,-62.257545
4643,-63.464603
4643.1,-62.251453
4643.2,-63.17059
4643.3,-61.729603
4643.4,-61.765613
4643.5,-61.142068
4643.6,-62.242185
4643.7,-62.494113
4643.8,-63.255596
4643.9,-61.360441
4644,-61.540282
4644.1,-61.598291
4644.2,-61.500079
4644.3,-62.441201
4644.4,-62.560098
4644.5,-61.658613
4644.6,-63.994502
4644.7,-61.783179
4644.8,-61.794255
4644.9,-63.403048
4645,-63.493509
4645.1,-62.553874
4645.2,-60.622568
4645.3,-62.626194
4645.4,-64.037738
4645.5,-64.846561
4645.6,-62.431137
4645.7,-62.826309
4645.8,-61.749439
4645.9,-61.332296
4646,-61.849087
4646.1,-62.376951
4646.2,-63.401603
4646.3,-61.787424
4646.4,-60.709054
4646.5,-64.077136
4646.6,-62.59094
4646.7,-61.557493
4646.8,-62.084081
4646.9,-62.382823
4647,-63.852455
4647.1,-63.895442
4647.2,-62.151973
4647.3,-63.570013
4647.4,-61.770323
4647.5,-62.276686
4647.6,-62.470938
4647.7,-62.684817
4647.8,-60.313606
4647.9,-62.621183
4648,-61.9365
4648.1,-62.654004
4648.2,-62.351184
4648.3,-62.800054
4648.4,-62.57174
4648.5,-60.679583
4648.6,-61.397111
4648.7,-61.860495
4648.8,-62.83146
4648.9,-62.84347
4649,-61.146007
4649.1,-61.582473
4649.2,-62.741448
4649.3,-63.492805
4649.4,-64.3245
4649.5,-61.923452
4649.6,-62.763138
4649.7,-62.165182
4649.8,-61.918508
4649.9,-62.618064
4650,-61.122188
4650.1,-60.191163
4650.2,-60.178322
4650.3,-62.001918
4650.4,-62.588713
4650.5,-61.594844
4650.6,-61.713889
4650.7,-62.190001
4650.8,-61.421736
4650.9,-61.721857
4651,-63.99394
4651.1,-61.379664
4651.2,-64.663692
4651.3,-62.193956
4651.4,-64.767347
4651.5,-62.506684
4651.6,-64.103076
4651.7,-62.370104
4651.8,-63.52804
4651.9,-62.034759
4652,-62.290783
4652.1,-62.418317
4652.2,-63.167794
4652.3,-62.946435
4652.4,-63.087415
4652.5,-61.623661
4652.6,-61.69182
4652.7,-63.515975
4652.8,-63.033656
4652.9,-63.562044
4653,-62.934319
4653.1,-62.455011
4653.2,-61.077147
4653.3,-63.051675
4653.4,-63.189814
4653.5,-63.25276
4653.6,-62.381734
4653.7,-63.322338
4653.8,-61.733164
4653.9,-63.356578
4654,-61.58392
4654.1,-65.438703
4654.2,-62.59051
4654.3,-62.513932
4654.4,-61.438978
4654.5,-60.984367
4654.6,-61.948555
4654.7,-61.996858
4654.8,-63.148434
4654.9,-62.623527
4655,-60.843211
4655.1,-61.368016
4655.2,-63.069476
4655.3,-64.007191
4655.4,-65.082061
4655.5,-63.177493
4655.6,-62.86141
4655.7,-63.044933
4655.8,-64.286362
4655.9,-62.260346
4656,-62.938489
4656.1,-61.570176
4656.2,-64.043873
4656.3,-61.860951
4656.4,-62.365753
4656.5,-62.800721
4656.6,-62.171094
4656.7,-62.36069
4656.8,-62.367904
4656.9,-61.873479
4657,-61.915571
4657.1,-61.490378
4657.2,-60.912081
4657.3,-63.631352
4657.4,-64.349516
4657.5,-63.692501
4657.6,-61.580142
4657.7,-62.649211
4657.8,-63.280137
4657.9,-62.969391
4658,-61.48703
4658.1,-59.60538
4658.2,-61.433192
4658.3,-62.458746
4658.4,-63.409572
4658.5,-62.188278
4658.6,-60.934702
4658.7,-61.942629
4658.8,-61.841938
4658.9,-62.468024
4659,-62.4178
4659.1,-62.710905
4659.2,-61.123274
4659.3,-61.908221
4659.4,-62.755929
4659.5,-62.533071
4659.6,-62.351027
4659.7,-63.0833
4659.8,-63.208926
4659.9,-62.455438
4660,-63.403681
4660.1,-63.377484
4660.2,-62.306568
4660.3,-62.217742
4660.4,-63.320835
4660.5,-63.276302
4660.6,-61.603094
4660.7,-62.453812
4660.8,-63.685936
4660.9,-63.088123
4661,-62.498708
4661.1,-62.152118
4661.2,-61.818929
4661.3,-62.303176
4661.4,-63.499246
4661.5,-61.607279
4661.6,-62.335699
4661.7,-62.681808
4661.8,-62.749917
4661.9,-61.95954
4662,-63.11876
4662.1,-61.569602
4662.2,-61.712018
4662.3,-62.671766
4662.4,-61.92749
4662.5,-61.271933
4662.6,-62.459018
4662.7,-63.00686
4662.8,-60.465536
4662.9,-61.159156
4663,-62.379647
4663.1,-63.117039
4663.2,-63.681277
4663.3,-61.729274
4663.4,-62.058852
4663.5,-62.233253
4663.6,-63.550662
4663.7,-62.019891
4663.8,-61.596922
4663.9,-62.383892
4664,-61.805003
4664.1,-63.541421
4664.2,-63.750448
4664.3,-62.98069
4664.4,-61.323485
4664.5,-62.677414
4664.6,-61.972479
4664.7,-61.467549
4664.8,-63.185372
4664.9,-63.477895
4665,-63.549906
4665.1,-61.746484
4665.2,-63.114344
4665.3,-63.218656
4665.4,-62.874832
4665.5,-62.154882
4665.6,-60.946751
4665.7,-62.642642
4665.8,-62.501495
4665.9,-62.455132
4666,-62.801449
4666.1,-63.761379
4666.2,-61.556946
4666.3,-63.270043
4666.4,-60.493241
4666.5,-63.404796
4666.6,-63.119
4666.7,-61.881426
4666.8,-62.620099
4666.9,-63.004755
4667,-62.719369
4667.1,-63.513862
4667.2,-61.979015
4667.3,-63.087594
4667.4,-61.843839
4667.5,-62.767331
4667.6,-62.811743
4667.7,-64.70895
4667.8,-62.812924
4667.9,-62.958438
4668,-63.315167
4668.1,-62.339214
4668.2,-63.028439
4668.3,-64.047594
4668.4,-63.286046
4668.5,-63.594954
4668.6,-62.788508
4668.7,-63.284281
4668.8,-62.74976
4668.9,-62.700869
4669,-64.921146
4669.1,-62.493953
4669.2,-65.700826
4669.3,-63.892879
4669.4,-63.626102
4669.5,-63.973612
4669.6,-63.11022
4669.7,-63.544063
4669.8,-61.883772
4669.9,-62.784467
4670,-64.146795
4670.1,-62.146772
4670.2,-63.240242
4670.3,-62.868148
4670.4,-63.193268
4670.5,-62.248174
4670.6,-63.327105
4670.7,-62.859528
4670.8,-62.685212
4670.9,-63.437358
4671,-63.460757
4671.1,-64.004456
4671.2,-61.909011
4671.3,-63.503696
4671.4,-62.732687
4671.5,-63.57493
4671.6,-65.010219
4671.7,-63.076329
4671.8,-61.703099
4671.9,-64.236698
4672,-63.780982
4672.1,-63.46404
4672.2,-64.967663
4672.3,-63.361592
4672.4,-62.887828
4672.5,-63.659753
4672.6,-63.624151
4672.7,-63.77566
4672.8,-61.526977
4672.9,-62.711987
4673,-64.19092
4673.1,-62.992305
4673.2,-62.020788
4673.3,-62.307853
4673.4,-62.554731
4673.5,-61.474947
4673.6,-64.072907
4673.7,-60.702942
4673.8,-62.639346
4673.9,-62.197147
4674,-64.215392
4674.1,-60.921801
4674.2,-61.844245
4674.3,-64.351528
4674.4,-63.174611
4674.5,-63.172642
4674.6,-63.167774
4674.7,-60.667768
4674.8,-62.606281
4674.9,-64.517401
4675,-62.891353
4675.1,-63.912654
4675.2,-63.481122
4675.3,-63.600962
4675.4,-63.347139
4675.5,-62.59361
4675.6,-64.788964
4675.7,-62.138661
4675.8,-65.019173
4675.9,-62.627725
4676,-63.207386
4676.1,-61.185794
4676.2,-63.49863
4676.3,-61.850989
4676.4,-62.259041
4676.5,-62.026865
4676.6,-61.11645
4676.7,-64.901172
4676.8,-63.403325
4676.9,-65.259377
4677,-62.200422
4677.1,-61.31174
4677.2,-63.246846
4677.3,-62.011887
4677.4,-62.716534
4677.5,-62.121095
4677.6,-64.59351
4677.7,-63.558065
4677.8,-63.132742
4677.9,-62.030166
4678,-62.26456
4678.1,-63.69065
4678.2,-62.693508
4678.3,-64.764884
4678.4,-61.880733
4678.5,-63.304336
4678.6,-62.434206
4678.7,-62.750245
4678.8,-62.734941
4678.9,-64.847146
4679,-63.166736
4679.1,-64.970734
4679.2,-63.638774
4679.3,-62.366667
4679.4,-63.834882
4679.5,-61.66677
4679.6,-62.902839
4679.7,-61.898912
4679.8,-63.419609
4679.9,-64.597994
4680,-61.844324
4680.1,-65.418039
4680.2,-63.886081
4680.3,-64.102547
4680.4,-63.669187
4680.5,-64.41756
4680.6,-64.060773
4680.7,-62.660391
4680.8,-62.288597
4680.9,-63.720193
4681,-63.249053
4681.1,-65.426831
4681.2,-64.889637
4681.3,-64.058799
4681.4,-63.686831
4681.5,-62.46322
4681.6,-63.144075
4681.7,-63.600847
4681.8,-61.900741
4681.9,-63.773425
4682,-63.264368
4682.1,-60.509359
4682.2,-64.050029
4682.3,-64.482458
4682.4,-63.607657
4682.5,-61.443672
4682.6,-62.615356
4682.7,-64.061378
4682.8,-62.786561
4682.9,-61.102629
4683,-62.799938
4683.1,-64.696411
4683.2,-63.860721
4683.3,-62.653678
4683.4,-63.275105
4683.5,-62.90905
4683.6,-64.938542
4683.7,-62.40171
4683.8,-63.7927
4683.9,-62.756493
4684,-65.224166
4684.1,-63.973801
4684.2,-62.962658
4684.3,-61.123884
4684.4,-63.269124
4684.5,-62.719354
4684.6,-62.609122
4684.7,-63.823473
4684.8,-65.116916
4684.9,-62.381647
4685,-63.525152
4685.1,-64.568653
4685.2,-63.284833
4685.3,-62.905614
4685.4,-65.187809
4685.5,-63.3204
4685.6,-63.240027
4685.7,-63.693717
4685.8,-62.630684
4685.9,-64.382511
4686,-62.759274
4686.1,-64.863822
4686.2,-63.468041
4686.3,-63.283017
4686.4,-62.303833
4686.5,-63.117469
4686.6,-62.346099
4686.7,-61.993541
4686.8,-62.420354
4686.9,-63.608007
4687,-63.496272
4687.1,-62.407252
4687.2,-65.102365
4687.3,-62.766961
4687.4,-62.835852
4687.5,-63.823187
4687.6,-62.300624
4687.7,-62.580955
4687.8,-65.227979
4687.9,-63.316502
4688,-64.420835
4688.1,-62.200071
4688.2,-62.743174
4688.3,-64.573856
4688.4,-63.253797
4688.5,-62.061125
4688.6,-64.473686
4688.7,-63.234694
4688.8,-62.368535
4688.9,-62.488489
4689,-62.822314
4689.1,-62.735076
4689.2,-63.344491
4689.3,-62.778251
4689.4,-64.112283
4689.5,-65.106015
4689.6,-65.215153
4689.7,-63.229421
4689.8,-63.755306
4689.9,-64.498476
4690,-63.673114
4690.1,-62.702966
4690.2,-62.698554
4690.3,-63.323889
4690.4,-63.783361
4690.5,-62.720049
4690.6,-63.092802
4690.7,-62.043179
4690.8,-60.978614
4690.9,-63.185629
4691,-64.245733
4691.1,-62.391753
4691.2,-64.391395
4691.3,-64.350553
4691.4,-61.754528
4691.5,-63.909167
4691.6,-63.490735
4691.7,-61.559825
4691.8,-64.205494
4691.9,-62.961481
4692,-63.423476
4692.1,-62.809094
4692.2,-62.688375
4692.3,-62.188081
4692.4,-64.620232
4692.5,-62.399796
4692.6,-61.949724
4692.7,-64.197437
4692.8,-64.306218
4692.9,-63.883357
4693,-63.248458
4693.1,-63.401223
4693.2,-64.169432
4693.3,-61.024721
4693.4,-63.14281
4693.5,-63.842694
4693.6,-63.100142
4693.7,-62.316711
4693.8,-62.95653
4693.9,-63.731829
4694,-63.285995
4694.1,-61.195856
4694.2,-62.251788
4694.3,-62.815408
4694.4,-61.560231
4694.5,-63.107112
4694.6,-62.966336
4694.7,-62.173349
4694.8,-64.79734
4694.9,-63.506603
4695,-62.291058
4695.1,-64.844814
4695.2,-63.479659
4695.3,-62.847623
4695.4,-64.64942
4695.5,-62.520956
4695.6,-64.070839
4695.7,-63.524299
4695.8,-64.319351
4695.9,-61.900385
4696,-62.625222
4696.1,-63.470327
4696.2,-64.892489
4696.3,-64.790747
4696.4,-62.926669
4696.5,-61.479279
4696.6,-62.545242
4696.7,-64.043336
4696.8,-62.608443
4696.9,-63.031445
4697,-62.702412
4697.1,-61.787685
4697.2,-64.462574
4697.3,-63.652751
4697.4,-63.24398
4697.5,-59.988799
4697.6,-64.802851
4697.7,-63.697031
4697.8,-61.771054
4697.9,-64.116856
4698,-63.192228
4698.1,-63.640029
4698.2,-60.818745
4698.3,-62.527817
4698.4,-63.722548
4698.5,-63.026982
4698.6,-62.27332
4698.7,-62.010893
4698.8,-64.026731
4698.9,-60.840433
4699,-62.597547
4699.1,-62.315094
4699.2,-64.069634
4699.3,-63.116924
4699.4,-63.797013
4699.5,-63.338409
4699.6,-61.291187
4699.7,-63.133285
4699.8,-63.04821
4699.9,-64.100624
4700,-64.964004
4700.1,-65.087129
4700.2,-63.811141
4700.3,-62.27749
4700.4,-65.269915
4700.5,-62.911872
4700.6,-63.708177
4700.7,-64.993326
4700.8,-63.936823
4700.9,-63.290928
4701,-63.236554
4701.1,-62.408588
4701.2,-62.884969
4701.3,-62.649512
4701.4,-61.022946
4701.5,-62.872486
4701.6,-63.97529
4701.7,-62.044656
4701.8,-62.913252
4701.9,-63.537764
4702,-63.037495
4702.1,-63.337042
4702.2,-61.878556
4702.3,-63.295404
4702.4,-62.966519
4702.5,-63.201452
4702.6,-64.279656
4702.7,-63.191604
4702.8,-62.066816
4702.9,-62.517623
4703,-62.886262
4703.1,-62.415519
4703.2,-62.204502
4703.3,-62.416558
4703.4,-62.471224
4703.5,-60.87335
4703.6,-62.186562
4703.7,-63.939225
4703.8,-60.096085
4703.9,-62.878977
4704,-63.834301
4704.1,-62.855023
4704.2,-61.871834
4704.3,-63.208081
4704.4,-62.763312
4704.5,-62.112815
4704.6,-63.124754
4704.7,-65.213728
4704.8,-62.514466
4704.9,-62.305376
4705,-62.916879
4705.1,-64.319429
4705.2,-64.419652
4705.3,-65.560733
4705.4,-62.708936
4705.5,-62.259404
4705.6,-63.259457
4705.7,-63.24802
4705.8,-63.714706
4705.9,-63.878376
4706,-64.430333
4706.1,-62.863918
4706.2,-62.356505
4706.3,-62.862115
4706.4,-61.226238
4706.5,-63.47869
4706.6,-62.967251
4706.7,-64.493198
4706.8,-62.921476
4706.9,-63.697108
4707,-63.50858
4707.1,-65.273518
4707.2,-63.127472
4707.3,-62.654876
4707.4,-63.939348
4707.5,-63.072657
4707.6,-63.326934
4707.7,-64.17106
4707.8,-61.731023
4707.9,-63.059777
4708,-62.706997
4708.1,-63.305263
4708.2,-62.210899
4708.3,-63.115995
4708.4,-64.280007
4708.5,-61.400747
4708.6,-63.33616
4708.7,-60.994143
4708.8,-62.811489
4708.9,-62.587357
4709,-62.613196
4709.1,-63.481856
4709.2,-62.651155
4709.3,-63.691026
4709.4,-63.863661
4709.5,-64.045343
4709.6,-62.22465
4709.7,-64.110954
4709.8,-63.089059
4709.9,-62.969094
4710,-62.732117
4710.1,-62.156561
4710.2,-64.101969
4710.3,-61.887712
4710.4,-62.264594
4710.5,-64.412234
4710.6,-62.201357
4710.7,-62.948215
4710.8,-62.064845
4710.9,-65.021836
4711,-62.855759
4711.1,-64.007375
4711.2,-62.956398
4711.3,-63.521855
4711.4,-64.083234
4711.5,-64.124606
4711.6,-61.948468
4711.7,-61.671562
4711.8,-62.566787
4711.9,-64.122303
4712,-62.544819
4712.1,-61.465831
4712.2,-62.552427
4712.3,-62.740399
4712.4,-63.342152
4712.5,-64.084478
4712.6,-63.899717
4712.7,-64.099654
4712.8,-62.981415
4712.9,-63.634334
4713,-62.36896
4713.1,-63.80941
4713.2,-63.144713
4713.3,-62.704735
4713.4,-63.227648
4713.5,-63.91717
4713.6,-62.536074
4713.7,-62.415717
4713.8,-61.531822
4713.9,-63.620562
4714,-62.169935
4714.1,-63.15843
4714.2,-62.812443
4714.3,-62.778434
4714.4,-63.279387
4714.5,-62.590205
4714.6,-61.511537
4714.7,-62.936027
4714.8,-63.575098
4714.9,-62.807226
4715,-63.224876
4715.1,-62.591969
4715.2,-64.998568
4715.3,-61.297683
4715.4,-64.069815
4715.5,-62.977473
4715.6,-62.670463
4715.7,-61.429993
4715.8,-61.827704
4715.9,-62.688017
4716,-62.806505
4716.1,-62.813277
4716.2,-63.863906
4716.3,-62.903437
4716.4,-62.209447
4716.5,-62.392752
4716.6,-63.131529
4716.7,-61.119674
4716.8,-63.451635
4716.9,-60.528362
4717,-64.81065
4717.1,-63.407587
4717.2,-64.768581
4717.3,-62.719819
4717.4,-62.91649
4717.5,-65.384796
4717.6,-62.99139
4717.7,-64.687023
4717.8,-62.655424
4717.9,-63.027757
4718,-61.017027
4718.1,-61.185719
4718.2,-62.641263
4718.3,-64.693865
4718.4,-64.201947
4718.5,-62.235242
4718.6,-62.778032
4718.7,-63.549356
4718.8,-63.677892
4718.9,-62.853418
4719,-62.159898
4719.1,-62.845483
4719.2,-63.353092
4719.3,-62.87539
4719.4,-61.655201
4719.5,-61.949033
4719.6,-63.02244
4719.7,-62.765386
4719.8,-63.576509
4719.9,-62.691236
4720,-61.963324
4720.1,-63.12279
4720.2,-62.76972
4720.3,-63.37868
4720.4,-62.984996
4720.5,-62.260911
4720.6,-63.369514
4720.7,-63.786229
4720.8,-63.810242
4720.9,-62.041036
4721,-62.944565
4721.1,-64.014852
4721.2,-62.509141
4721.3,-65.009149
4721.4,-63.292686
4721.5,-63.630044
4721.6,-63.422099
4721.7,-63.737391
4721.8,-63.268624
4721.9,-62.341476
4722,-62.603522
4722.1,-62.547975
4722.2,-62.399104
4722.3,-63.642772
4722.4,-64.706184
4722.5,-61.66799
4722.6,-62.982397
4722.7,-61.722339
4722.8,-63.319806
4722.9,-63.127489
4723,-61.36825
4723.1,-62.588976
4723.2,-64.365199
4723.3,-63.891036
4723.4,-63.669487
4723.5,-62.320176
4723.6,-62.969619
4723.7,-64.285177
4723.8,-62.017016
4723.9,-61.996776
4724,-63.246675
4724.1,-62.039199
4724.2,-61.427347
4724.3,-62.502009
4724.4,-62.89343
4724.5,-63.125499
4724.6,-63.889762
4724.7,-62.098135
4724.8,-62.114928
4724.9,-62.224193
4725,-63.038975
4725.1,-61.339075
4725.2,-62.625327
4725.3,-63.341503
4725.4,-61.758722
4725.5,-64.895401
4725.6,-63.58531
4725.7,-64.073193
4725.8,-62.791158
4725.9,-61.24164
4726,-63.529639
4726.1,-63.308323
4726.2,-61.011018
4726.3,-62.79573
4726.4,-64.6957
4726.5,-62.993796
4726.6,-62.203105
4726.7,-62.525481
4726.8,-63.786635
4726.9,-61.532387
4727,-63.539845
4727.1,-64.669
4727.2,-62.579027
4727.3,-63.876695
4727.4,-62.528086
4727.5,-62.923232
4727.6,-64.41512
4727.7,-62.733834
4727.8,-62.779287
4727.9,-63.540592
4728,-61.206952
4728.1,-62.790275
4728.2,-63.227618
4728.3,-63.950923
4728.4,-63.280599
4728.5,-62.428483
4728.6,-60.860085
4728.7,-62.155082
4728.8,-61.814813
4728.9,-63.581272
4729,-62.600102
4729.1,-62.447385
4729.2,-62.472913
4729.3,-63.820081
4729.4,-62.682418
4729.5,-62.447849
4729.6,-60.672834
4729.7,-62.504421
4729.8,-62.561294
4729.9,-63.335097
4730,-62.057844
4730.1,-63.561119
4730.2,-63.011529
4730.3,-60.654228
4730.4,-64.001309
4730.5,-64.042504
4730.6,-62.188905
4730.7,-63.54554
4730.8,-63.037222
4730.9,-63.062541
4731,-62.227967
4731.1,-63.641734
4731.2,-63.457498
4731.3,-62.945612
4731.4,-62.385077
4731.5,-63.147544
4731.6,-63.196917
4731.7,-62.972636
4731.8,-63.653739
4731.9,-61.888911
4732,-63.145253
4732.1,-64.126181
4732.2,-63.535855
4732.3,-63.856002
4732.4,-63.652784
4732.5,-60.572244
4732.6,-63.818428
4732.7,-62.503049
4732.8,-61.843421
4732.9,-63.311729
4733,-62.112594
4733.1,-63.408342
4733.2,-63.472868
4733.3,-63.515954
4733.4,-59.136609
4733.5,-63.497094
4733.6,-64.047435
4733.7,-62.104004
4733.8,-63.058886
4733.9,-61.579317
4734,-62.760091
4734.1,-62.013251
4734.2,-61.364175
4734.3,-62.010662
4734.4,-61.322354
4734.5,-60.869834
4734.6,-63.899794
4734.7,-62.751271
4734.8,-62.975273
4734.9,-61.498457
4735,-63.325628
4735.1,-64.306656
4735.2,-62.622273
4735.3,-60.990562
4735.4,-63.578148
4735.5,-62.533814
4735.6,-61.874272
4735.7,-61.660639
4735.8,-61.807891
4735.9,-60.512943
4736,-60.94144
4736.1,-62.517212
4736.2,-61.245847
4736.3,-61.678089
4736.4,-62.023725
4736.5,-63.256828
4736.6,-60.457274
4736.7,-62.679495
4736.8,-62.950295
4736.9,-64.244845
4737,-62.953317
4737.1,-62.043739
4737.2,-62.070331
4737.3,-61.837863
4737.4,-62.510059
4737.5,-63.680856
4737.6,-62.173567
4737.7,-61.904978
4737.8,-64.856803
4737.9,-64.403949
4738,-61.882825
4738.1,-63.40932
4738.2,-63.095666
4738.3,-61.531681
4738.4,-61.234986
4738.5,-62.033337
4738.6,-63.588719
4738.7,-62.648597
4738.8,-62.5135
4738.9,-62.444436
4739,-61.842182
4739.1,-62.900333
4739.2,-62.123062
4739.3,-62.703606
4739.4,-62.866701
4739.5,-61.352806
4739.6,-64.345394
4739.7,-62.230628
4739.8,-62.330827
4739.9,-63.848929
4740,-61.90795
4740.1,-62.870597
4740.2,-60.79401
4740.3,-61.051697
4740.4,-64.175618
4740.5,-62.177715
4740.6,-63.462685
4740.7,-61.954499
4740.8,-63.310192
4740.9,-63.200935
4741,-61.682369
4741.1,-62.034199
4741.2,-63.121406
4741.3,-62.45857
4741.4,-64.735671
4741.5,-61.391114
4741.6,-62.808086
4741.7,-62.731989
4741.8,-61.839286
4741.9,-62.491015
4742,-61.057633
4742.1,-61.047788
4742.2,-63.741596
4742.3,-61.496519
4742.4,-62.446738
4742.5,-62.095767
4742.6,-64.490153
4742.7,-62.711745
4742.8,-63.980319
4742.9,-64.501507
4743,-62.484651
4743.1,-62.780702
4743.2,-63.352
4743.3,-61.469631
4743.4,-62.953835
4743.5,-61.725165
4743.6,-64.955877
4743.7,-63.137572
4743.8,-62.403774
4743.9,-62.741547
4744,-62.128178
4744.1,-62.563797
4744.2,-62.5565
4744.3,-62.033852
4744.4,-62.396687
4744.5,-62.684196
4744.6,-62.474093
4744.7,-63.421552
4744.8,-61.738748
4744.9,-62.456936
4745,-59.994734
4745.1,-64.100738
4745.2,-62.246456
4745.3,-63.168999
4745.4,-62.360762
4745.5,-61.707379
4745.6,-64.293137
4745.7,-62.360555
4745.8,-63.806096
4745.9,-64.739665
4746,-62.980068
4746.1,-61.75736
4746.2,-63.73922
4746.3,-63.044907
4746.4,-60.351648
4746.5,-60.988674
4746.6,-63.047199
4746.7,-63.550795
4746.8,-62.80635
4746.9,-64.123854
4747,-63.042824
4747.1,-63.194751
4747.2,-64.559043
4747.3,-63.38827
4747.4,-64.103711
4747.5,-62.903108
4747.6,-61.970315
4747.7,-63.228399
4747.8,-61.635423
4747.9,-63.560963
4748,-62.957156
4748.1,-64.267708
4748.2,-63.457929
4748.3,-61.442725
4748.4,-62.19504
4748.5,-64.79077
4748.6,-63.903568
4748.7,-61.823633
4748.8,-62.636227
4748.9,-61.112878
4749,-61.774784
4749.1,-63.009626
4749.2,-62.557157
4749.3,-61.874886
4749.4,-63.535031
4749.5,-62.176256
4749.6,-61.903933
4749.7,-62.037718
4749.8,-62.025002
4749.9,-62.729966
4750,-65.038127
4750.1,-63.230908
4750.2,-62.105092
4750.3,-61.982789
4750.4,-62.323411
4750.5,-61.769396
4750.6,-63.403164
4750.7,-61.944581
4750.8,-60.732662
4750.9,-61.860461
4751,-62.432322
4751.1,-62.626588
4751.2,-63.780733
4751.3,-62.97942
4751.4,-62.101784
4751.5,-62.752425
4751.6,-61.909358
4751.7,-62.488491
4751.8,-65.197961
4751.9,-61.516116
4752,-63.088189
4752.1,-63.737854
4752.2,-64.48335
4752.3,-62.371551
4752.4,-63.500797
4752.5,-63.970988
4752.6,-62.423885
4752.7,-63.504848
4752.8,-63.834871
4752.9,-62.293842
4753,-61.866816
4753.1,-62.651196
4753.2,-64.457366
4753.3,-62.892575
4753.4,-62.328089
4753.5,-63.115474
4753.6,-62.860981
4753.7,-59.547058
4753.8,-62.395236
4753.9,-62.930411
4754,-62.930232
4754.1,-63.149658
4754.2,-64.010043
4754.3,-65.375828
4754.4,-64.118018
4754.5,-63.695059
4754.6,-62.112143
4754.7,-63.56846
4754.8,-64.312214
4754.9,-61.177105
4755,-61.369407
4755.1,-63.710481
4755.2,-61.850456
4755.3,-60.623679
4755.4,-62.180764
4755.5,-62.910776
4755.6,-64.456372
4755.7,-64.45226
4755.8,-62.149861
4755.9,-62.744204
4756,-63.438203
4756.1,-64.040931
4756.2,-63.200136
4756.3,-64.154264
4756.4,-63.872963
4756.5,-64.842142
4756.6,-63.417369
4756.7,-62.560299
4756.8,-62.709693
4756.9,-61.930711
4757,-63.480853
4757.1,-63.464812
4757.2,-62.731825
4757.3,-62.105514
4757.4,-63.181597
4757.5,-60.283443
4757.6,-62.891724
4757.7,-64.233289
4757.8,-62.261785
4757.9,-61.842977
4758,-63.679888
4758.1,-64.556677
4758.2,-64.245934
4758.3,-60.676779
4758.4,-64.85756
4758.5,-64.26446
4758.6,-63.197978
4758.7,-62.925985
4758.8,-61.494283
4758.9,-64.106919
4759,-64.570819
4759.1,-62.379404
4759.2,-62.874744
4759.3,-62.680206
4759.4,-61.963631
4759.5,-63.06969
4759.6,-65.013055
4759.7,-64.611619
4759.8,-61.739766
4759.9,-62.432278
4760,-64.565503
4760.1,-63.156003
4760.2,-64.366353
4760.3,-63.12752
4760.4,-63.678621
4760.5,-63.127695
4760.6,-62.509937
4760.7,-61.650689
4760.8,-63.276397
4760.9,-62.396917
4761,-61.772285
4761.1,-62.973814
4761.2,-61.586159
4761.3,-63.394479
4761.4,-63.357105
4761.5,-63.066606
4761.6,-63.997095
4761.7,-62.856191
4761.8,-62.572209
4761.9,-62.772612
4762,-61.851393
4762.1,-63.262268
4762.2,-61.633447
4762.3,-62.075457
4762.4,-62.314828
4762.5,-63.036959
4762.6,-64.586857
4762.7,-63.234103
4762.8,-62.83506
4762.9,-63.865854
4763,-62.497974
4763.1,-64.470447
4763.2,-63.327546
4763.3,-62.975224
4763.4,-62.975605
4763.5,-62.965695
4763.6,-62.794708
4763.7,-63.20269
4763.8,-61.019855
4763.9,-63.471808
4764,-61.389633
4764.1,-61.076126
4764.2,-62.952092
4764.3,-62.97161
4764.4,-63.049498
4764.5,-62.633443
4764.6,-62.077831
4764.7,-63.994963
4764.8,-62.967571
4764.9,-63.323386
4765,-62.929189
4765.1,-63.726681
4765.2,-63.12859
4765.3,-63.33477
4765.4,-62.56166
4765.5,-63.179391
4765.6,-61.498038
4765.7,-61.331981
4765.8,-62.95086
4765.9,-62.098794
4766,-62.952991
4766.1,-63.216676
4766.2,-63.055425
4766.3,-63.315636
4766.4,-63.409754
4766.5,-64.09075
4766.6,-62.855812
4766.7,-61.466639
4766.8,-63.230466
4766.9,-63.928908
4767,-62.050016
4767.1,-61.435097
4767.2,-64.57502
4767.3,-62.301934
4767.4,-65.731666
4767.5,-62.470094
4767.6,-63.173352
4767.7,-63.321899
4767.8,-62.706967
4767.9,-63.175139
4768,-62.895092
4768.1,-62.606856
4768.2,-62.760308
4768.3,-63.422654
4768.4,-64.048637
4768.5,-61.935101
4768.6,-63.913016
4768.7,-63.116151
4768.8,-62.439082
4768.9,-62.795935
4769,-61.305582
4769.1,-63.473364
4769.2,-61.651624
4769.3,-63.62233
4769.4,-61.388055
4769.5,-62.41877
4769.6,-62.402959
4769.7,-64.375659
4769.8,-64.089181
4769.9,-63.838406
4770,-62.184726
4770.1,-62.118342
4770.2,-63.508712
4770.3,-62.930736
4770.4,-63.18295
4770.5,-62.50742
4770.6,-64.59851
4770.7,-62.623852
4770.8,-64.363824
4770.9,-64.106646
4771,-63.347279
4771.1,-61.654601
4771.2,-63.720048
4771.3,-62.661088
4771.4,-61.580885
4771.5,-63.007392
4771.6,-62.950217
4771.7,-62.821309
4771.8,-61.912526
4771.9,-62.674961
4772,-63.295444
4772.1,-63.148936
4772.2,-64.554295
4772.3,-60.836376
4772.4,-62.363358
4772.5,-62.18259
4772.6,-63.012151
4772.7,-62.796896
4772.8,-63.174166
4772.9,-62.370153
4773,-62.581837
4773.1,-61.871789
4773.2,-63.283468
4773.3,-61.965235
4773.4,-61.858853
4773.5,-63.111322
4773.6,-64.060468
4773.7,-62.689169
4773.8,-62.159841
4773.9,-62.216692
4774,-64.000525
4774.1,-63.826215
4774.2,-61.656354
4774.3,-62.711712
4774.4,-61.330639
4774.5,-62.292514
4774.6,-63.092836
4774.7,-62.416164
4774.8,-63.269901
4774.9,-63.421156
4775,-61.322933
4775.1,-63.792047
4775.2,-62.984687
4775.3,-63.140286
4775.4,-62.143716
4775.5,-63.632343
4775.6,-62.602639
4775.7,-62.198096
4775.8,-62.434848
4775.9,-63.679197
4776,-64.389983
4776.1,-63.713953
4776.2,-62.01922
4776.3,-60.904446
4776.4,-64.131866
4776.5,-62.580558
4776.6,-62.466477
4776.7,-62.682224
4776.8,-61.718517
4776.9,-63.617507
4777,-63.340659
4777.1,-61.855118
4777.2,-61.919081
4777.3,-63.062884
4777.4,-63.343377
4777.5,-64.745817
4777.6,-61.979069
4777.7,-63.766076
4777.8,-62.743583
4777.9,-61.972289
4778,-62.890145
4778.1,-61.816007
4778.2,-62.659564
4778.3,-61.987617
4778.4,-63.425212
4778.5,-62.931104
4778.6,-61.935049
4778.7,-61.642275
4778.8,-64.386879
4778.9,-63.962435
4779,-61.908957
4779.1,-62.826754
4779.2,-64.007318
4779.3,-61.035644
4779.4,-63.45067
4779.5,-64.04024
4779.6,-62.267062
4779.7,-62.297453
4779.8,-62.513145
4779.9,-61.132899
4780,-64.030893
4780.1,-62.85293
4780.2,-62.566725
4780.3,-64.152464
4780.4,-62.036859
4780.5,-63.652673
4780.6,-63.703411
4780.7,-61.419365
4780.8,-61.510843
4780.9,-62.445789
4781,-62.592773
4781.1,-64.73213
4781.2,-62.646609
4781.3,-61.461126
4781.4,-62.22244
4781.5,-59.55355
4781.6,-60.942722
4781.7,-63.882
4781.8,-61.916541
4781.9,-63.689443
4782,-62.101713
4782.1,-62.467871
4782.2,-63.400926
4782.3,-63.162876
4782.4,-65.032169
4782.5,-61.734932
4782.6,-63.90322
4782.7,-62.895252
4782.8,-61.264192
4782.9,-62.836414
4783,-62.763552
4783.1,-61.880933
4783.2,-62.646108
4783.3,-64.830047
4783.4,-59.743441
4783.5,-62.936672
4783.6,-60.697455
4783.7,-62.350936
4783.8,-61.488997
4783.9,-61.822551
4784,-63.972799
4784.1,-63.10436
4784.2,-62.403929
4784.3,-61.806865
4784.4,-60.668963
4784.5,-63.309322
4784.6,-61.770745
4784.7,-63.469809
4784.8,-64.24556
4784.9,-63.855104
4785,-61.713936
4785.1,-61.984312
4785.2,-61.145067
4785.3,-61.87757
4785.4,-62.582509
4785.5,-63.185059
4785.6,-60.625653
4785.7,-61.172996
4785.8,-62.62367
4785.9,-60.474456
4786,-62.882071
4786.1,-63.431878
4786.2,-63.07986
4786.3,-63.649456
4786.4,-62.856693
4786.5,-63.654309
4786.6,-63.818454
4786.7,-62.545721
4786.8,-63.691634
4786.9,-63.085551
4787,-63.292593
4787.1,-61.87185
4787.2,-62.797188
4787.3,-63.983604
4787.4,-62.405376
4787.5,-62.54653
4787.6,-62.389366
4787.7,-61.52846
4787.8,-62.573332
4787.9,-62.738671
4788,-62.683985
4788.1,-62.077916
4788.2,-63.594041
4788.3,-62.25635
4788.4,-64.657085
4788.5,-63.736779
4788.6,-63.224483
4788.7,-61.682807
4788.8,-62.598813
4788.9,-63.623164
4789,-61.781858
4789.1,-63.201223
4789.2,-62.443173
4789.3,-62.881182
4789.4,-62.331049
4789.5,-63.100501
4789.6,-61.771677
4789.7,-63.794927
4789.8,-62.92128
4789.9,-63.990234
4790,-62.787478
4790.1,-63.27873
4790.2,-65.021869
4790.3,-63.534218
4790.4,-61.660487
4790.5,-64.970235
4790.6,-60.228421
4790.7,-62.335804
4790.8,-61.330916
4790.9,-64.045596
4791,-62.62428
4791.1,-61.633891
4791.2,-62.043382
4791.3,-62.936969
4791.4,-63.928465
4791.5,-61.972183
4791.6,-61.934486
4791.7,-62.941731
4791.8,-62.998135
4791.9,-63.063405
4792,-63.924221
4792.1,-62.513195
4792.2,-63.332242
4792.3,-61.669575
4792.4,-63.063019
4792.5,-63.020198
4792.6,-63.159284
4792.7,-63.434662
4792.8,-61.869667
4792.9,-62.491179
4793,-63.653872
4793.1,-62.867187
4793.2,-65.152718
4793.3,-62.95896
4793.4,-62.46252
4793.5,-62.683615
4793.6,-63.542635
4793.7,-63.103046
4793.8,-64.486089
4793.9,-61.994149
4794,-62.41064
4794.1,-63.7619
4794.2,-62.321866
4794.3,-63.231456
4794.4,-61.7641
4794.5,-62.479016
4794.6,-63.742044
4794.7,-60.373283
4794.8,-61.935248
4794.9,-63.123768
4795,-63.343016
4795.1,-63.909568
4795.2,-61.804912
4795.3,-62.041288
4795.4,-62.653947
4795.5,-63.332101
4795.6,-63.142083
4795.7,-62.666045
4795.8,-62.837762
4795.9,-61.863312
4796,-60.931316
4796.1,-62.83861
4796.2,-63.124742
4796.3,-61.273829
4796.4,-61.428192
4796.5,-62.998479
4796.6,-63.709571
4796.7,-62.669153
4796.8,-63.061907
4796.9,-63.613071
4797,-61.563048
4797.1,-61.741297
4797.2,-62.976214
4797.3,-63.135136
4797.4,-62.580909
4797.5,-62.958854
4797.6,-64.116145
4797.7,-63.670637
4797.8,-62.737477
4797.9,-63.191407
4798,-61.249403
4798.1,-62.40361
4798.2,-63.290012
4798.3,-62.001867
4798.4,-62.351893
4798.5,-62.838504
4798.6,-62.054708
4798.7,-63.004605
4798.8,-62.154804
4798.9,-62.816586
4799,-63.536339
4799.1,-61.596642
4799.2,-63.486078
4799.3,-65.155907
4799.4,-61.797521
4799.5,-61.250334
4799.6,-62.589192
4799.7,-62.83686
4799.8,-63.602448
4799.9,-63.781135
4800,-63.540549
4800.1,-63.132498
4800.2,-63.149791
4800.3,-62.896856
4800.4,-62.269485
4800.5,-62.871626
4800.6,-59.573305
4800.7,-62.857551
4800.8,-61.734707
4800.9,-63.568123
4801,-62.006343
4801.1,-62.662999
4801.2,-62.532966
4801.3,-61.539636
4801.4,-62.386271
4801.5,-64.211405
4801.6,-62.604893
4801.7,-64.525215
4801.8,-62.520417
4801.9,-62.0895
4802,-63.359585
4802.1,-63.242343
4802.2,-61.848271
4802.3,-64.046247
4802.4,-63.563738
4802.5,-62.890729
4802.6,-63.593351
4802.7,-62.915825
4802.8,-62.433478
4802.9,-64.875469
4803,-61.757454
4803.1,-63.239443
4803.2,-63.794252
4803.3,-62.622808
4803.4,-64.187809
4803.5,-62.46467
4803.6,-61.60867
4803.7,-63.372464
4803.8,-63.70273
4803.9,-63.153691
4804,-62.840239
4804.1,-62.69329
4804.2,-62.104618
4804.3,-64.388584
4804.4,-62.415256
4804.5,-63.044716
4804.6,-62.38994
4804.7,-61.808795
4804.8,-63.332836
4804.9,-62.352246
4805,-64.054318
4805.1,-63.156953
4805.2,-61.491088
4805.3,-62.945583
4805.4,-62.070633
4805.5,-60.990559
4805.6,-63.378485
4805.7,-61.283152
4805.8,-62.617001
4805.9,-63.195923
4806,-64.130328
4806.1,-62.097776
4806.2,-62.937833
4806.3,-61.582424
4806.4,-64.125555
4806.5,-62.727507
4806.6,-62.61984
4806.7,-62.288795
4806.8,-62.043011
4806.9,-63.278814
4807,-63.578483
4807.1,-63.300358
4807.2,-64.262207
4807.3,-63.471385
4807.4,-61.975151
4807.5,-61.097871
4807.6,-62.210878
4807.7,-61.074409
4807.8,-63.058758
4807.9,-63.257263
4808,-62.146506
4808.1,-63.384433
4808.2,-62.442937
4808.3,-62.279562
4808.4,-63.479057
4808.5,-62.424219
4808.6,-62.558836
4808.7,-62.848162
4808.8,-62.408855
4808.9,-62.940357
4809,-63.729043
4809.1,-63.580774
4809.2,-62.866779
4809.3,-62.475769
4809.4,-63.436975
4809.5,-61.526919
4809.6,-61.049715
4809.7,-62.384214
4809.8,-62.738645
4809.9,-62.060118
4810,-61.290793
4810.1,-63.022533
4810.2,-61.279538
4810.3,-63.002057
4810.4,-61.199315
4810.5,-61.72821
4810.6,-61.565193
4810.7,-63.297198
4810.8,-63.561945
4810.9,-62.035813
4811,-63.089844
4811.1,-63.568477
4811.2,-63.068945
4811.3,-61.927941
4811.4,-61.197496
4811.5,-63.316936
4811.6,-64.099212
4811.7,-63.527555
4811.8,-62.880164
4811.9,-63.199538
4812,-62.723925
4812.1,-63.905756
4812.2,-62.202237
4812.3,-63.503658
4812.4,-63.954152
4812.5,-63.276561
4812.6,-63.202708
4812.7,-62.316169
4812.8,-63.08206
4812.9,-63.182695
4813,-64.387407
4813.1,-63.201382
4813.2,-63.331936
4813.3,-62.358206
4813.4,-62.846125
4813.5,-62.882431
4813.6,-62.633169
4813.7,-62.328596
4813.8,-62.127245
4813.9,-62.750475
4814,-62.103605
4814.1,-63.532553
4814.2,-61.841538
4814.3,-64.074128
4814.4,-63.07326
4814.5,-63.771808
4814.6,-62.943771
4814.7,-63.107618
4814.8,-63.230542
4814.9,-62.744073
4815,-62.119641
4815.1,-62.031659
4815.2,-62.777842
4815.3,-60.913489
4815.4,-62.64209
4815.5,-63.78151
4815.6,-62.010248
4815.7,-62.444044
4815.8,-64.381897
4815.9,-62.652312
4816,-62.280223
4816.1,-62.810586
4816.2,-62.425554
4816.3,-61.019046
4816.4,-63.442328
4816.5,-63.697413
4816.6,-64.372184
4816.7,-61.71303
4816.8,-62.116524
4816.9,-60.614022
4817,-62.669993
4817.1,-61.81253
4817.2,-63.791802
4817.3,-61.580861
4817.4,-62.096111
4817.5,-62.161372
4817.6,-61.094103
4817.7,-64.242745
4817.8,-62.743079
4817.9,-62.39599
4818,-64.491016
4818.1,-65.326789
4818.2,-63.576186
4818.3,-64.72175
4818.4,-62.634483
4818.5,-63.786883
4818.6,-63.334562
4818.7,-64.631087
4818.8,-62.258584
4818.9,-64.176106
4819,-63.593749
4819.1,-62.326408
4819.2,-62.95609
4819.3,-62.70387
4819.4,-62.852812
4819.5,-62.463213
4819.6,-63.544774
4819.7,-63.48411
4819.8,-63.550177
4819.9,-62.534093
4820,-62.698049
4820.1,-63.124116
4820.2,-62.086832
4820.3,-62.969712
4820.4,-63.473326
4820.5,-62.531993
4820.6,-63.623593
4820.7,-61.987106
4820.8,-63.205717
4820.9,-64.055442
4821,-63.772725
4821.1,-62.152608
4821.2,-62.121089
4821.3,-63.788867
4821.4,-62.264855
4821.5,-62.96608
4821.6,-60.683642
4821.7,-62.796777
4821.8,-61.467458
4821.9,-61.554114
4822,-65.190744
4822.1,-63.282685
4822.2,-62.212222
4822.3,-63.891971
4822.4,-64.237711
4822.5,-61.426587
4822.6,-60.894759
4822.7,-62.397287
4822.8,-62.993419
4822.9,-63.465951
4823,-61.636055
4823.1,-62.079852
4823.2,-65.088407
4823.3,-63.242451
4823.4,-61.92299
4823.5,-63.539101
4823.6,-64.588163
4823.7,-62.615337
4823.8,-62.873845
4823.9,-62.401112
4824,-62.38673
4824.1,-61.696191
4824.2,-63.396601
4824.3,-62.545278
4824.4,-64.422294
4824.5,-61.934019
4824.6,-61.650116
4824.7,-62.211385
4824.8,-62.432936
4824.9,-62.314276
4825,-63.122374
4825.1,-64.41587
4825.2,-64.712879
4825.3,-62.355414
4825.4,-63.461729
4825.5,-63.929462
4825.6,-62.123955
4825.7,-64.121572
4825.8,-61.960314
4825.9,-62.916098
4826,-63.790587
4826.1,-62.079048
4826.2,-62.556154
4826.3,-63.360023
4826.4,-64.349028
4826.5,-60.972392
4826.6,-62.479612
4826.7,-63.224946
4826.8,-62.084784
4826.9,-62.629388
4827,-63.571961
4827.1,-63.980635
4827.2,-61.486369
4827.3,-62.181282
4827.4,-62.709618
4827.5,-61.493101
4827.6,-59.852507
4827.7,-60.387312
4827.8,-63.08594
4827.9,-62.585057
4828,-62.96568
4828.1,-63.840031
4828.2,-63.53412
4828.3,-62.447955
4828.4,-64.131188
4828.5,-62.144891
4828.6,-60.921608
4828.7,-62.81444
4828.8,-62.329132
4828.9,-62.359907
4829,-62.942001
4829.1,-60.980392
4829.2,-62.718863
4829.3,-61.260478
4829.4,-63.175552
4829.5,-62.860255
4829.6,-62.252499
4829.7,-62.01073
4829.8,-62.786641
4829.9,-63.298714
4830,-63.281661
4830.1,-63.024224
4830.2,-63.782501
4830.3,-62.974407
4830.4,-61.879669
4830.5,-62.812431
4830.6,-63.178531
4830.7,-61.388496
4830.8,-61.46871
4830.9,-61.001362
4831,-62.248495
4831.1,-60.69758
4831.2,-63.302712
4831.3,-64.810091
4831.4,-63.123904
4831.5,-64.358734
4831.6,-62.367387
4831.7,-61.801134
4831.8,-63.683172
4831.9,-61.341275
4832,-62.560079
4832.1,-63.894045
4832.2,-63.575508
4832.3,-63.096932
4832.4,-63.304744
4832.5,-62.621792
4832.6,-64.517021
4832.7,-63.494228
4832.8,-61.83095
4832.9,-64.373611
4833,-63.794558
4833.1,-62.58241
4833.2,-62.483043
4833.3,-64.601797
4833.4,-61.738231
4833.5,-64.800232
4833.6,-61.560836
4833.7,-61.259442
4833.8,-61.750174
4833.9,-63.125436
4834,-62.043755
4834.1,-62.210091
4834.2,-61.587201
4834.3,-62.114553
4834.4,-62.429153
4834.5,-61.454121
4834.6,-61.822458
4834.7,-61.972659
4834.8,-60.746222
4834.9,-62.777433
4835,-62.479539
4835.1,-60.971713
4835.2,-62.822862
4835.3,-63.81539
4835.4,-62.139293
4835.5,-63.378257
4835.6,-63.392583
4835.7,-62.67452
4835.8,-63.624158
4835.9,-62.127613
4836,-62.887974
4836.1,-61.277677
4836.2,-62.95391
4836.3,-63.440061
4836.4,-62.391552
4836.5,-61.739577
4836.6,-62.95953
4836.7,-63.399078
4836.8,-62.327938
4836.9,-62.258396
4837,-62.415999
4837.1,-63.536032
4837.2,-63.865036
4837.3,-63.856596
4837.4,-63.157006
4837.5,-62.215933
4837.6,-63.772058
4837.7,-63.848883
4837.8,-62.638731
4837.9,-64.177088
4838,-62.39889
4838.1,-63.439062
4838.2,-63.04637
4838.3,-63.634111
4838.4,-61.947773
4838.5,-64.141741
4838.6,-63.234834
4838.7,-62.519054
4838.8,-63.577119
4838.9,-62.959347
4839,-62.10405
4839.1,-63.188986
4839.2,-61.832782
4839.3,-64.410349
4839.4,-62.283059
4839.5,-61.956726
4839.6,-61.800119
4839.7,-63.702912
4839.8,-63.410949
4839.9,-63.239354
4840,-61.95572
4840.1,-64.380246
4840.2,-63.104639
4840.3,-62.193847
4840.4,-62.147863
4840.5,-62.601977
4840.6,-61.698614
4840.7,-61.698587
4840.8,-61.245344
4840.9,-61.865634
4841,-62.90718
4841.1,-61.861063
4841.2,-62.273599
4841.3,-61.50571
4841.4,-61.831
4841.5,-61.021652
4841.6,-62.679895
4841.7,-63.19927
4841.8,-62.932571
4841.9,-62.555804
4842,-61.247541
4842.1,-61.109517
4842.2,-63.179305
4842.3,-63.18394
4842.4,-62.853698
4842.5,-61.996767
4842.6,-61.43384
4842.7,-64.010491
4842.8,-64.106978
4842.9,-62.25925
4843,-63.475339
4843.1,-63.134186
4843.2,-61.381183
4843.3,-63.230635
4843.4,-64.61871
4843.5,-61.488575
4843.6,-62.574348
4843.7,-63.438903
4843.8,-63.188587
4843.9,-62.191855
4844,-62.412309
4844.1,-62.277934
4844.2,-62.408703
4844.3,-61.721344
4844.4,-62.076769
4844.5,-63.247894
4844.6,-61.759422
4844.7,-61.367983
4844.8,-61.914721
4844.9,-63.539786
4845,-62.488423
4845.1,-60.920882
4845.2,-63.367961
4845.3,-62.884977
4845.4,-64.542612
4845.5,-61.493714
4845.6,-62.2303
4845.7,-63.777364
4845.8,-64.025951
4845.9,-63.992238
4846,-62.684254
4846.1,-63.541263
4846.2,-63.971741
4846.3,-62.053217
4846.4,-61.539648
4846.5,-62.676656
4846.6,-62.621185
4846.7,-62.453993
4846.8,-61.839521
4846.9,-62.943792
4847,-63.467546
4847.1,-62.747137
4847.2,-62.243212
4847.3,-63.678633
4847.4,-63.665801
4847.5,-63.6812
4847.6,-61.25103
4847.7,-62.927404
4847.8,-62.123056
4847.9,-62.698384
4848,-63.836096
4848.1,-62.607809
4848.2,-62.263756
4848.3,-62.491414
4848.4,-61.171079
4848.5,-61.533114
4848.6,-63.035819
4848.7,-61.910445
4848.8,-61.46014
4848.9,-63.237566
4849,-62.19882
4849.1,-62.159726
4849.2,-61.531907
4849.3,-61.724849
4849.4,-62.863254
4849.5,-62.323675
4849.6,-62.311208
4849.7,-61.825194
4849.8,-60.910204
4849.9,-63.036385
4850,-62.820712
4850.1,-63.354995
4850.2,-63.019978
4850.3,-62.674282
4850.4,-63.339687
4850.5,-64.071998
4850.6,-64.365211
4850.7,-61.275765
4850.8,-62.78493
4850.9,-64.056733
4851,-62.832027
4851.1,-62.597425
4851.2,-63.07272
4851.3,-61.885358
4851.4,-61.475514
4851.5,-62.162342
4851.6,-64.297718
4851.7,-62.650251
4851.8,-61.690433
4851.9,-64.354716
4852,-62.080137
4852.1,-61.081421
4852.2,-62.853338
4852.3,-62.570282
4852.4,-63.09515
4852.5,-62.663466
4852.6,-64.816819
4852.7,-64.002791
4852.8,-63.020397
4852.9,-62.302389
4853,-63.73093
4853.1,-64.571961
4853.2,-62.219973
4853.3,-61.15366
4853.4,-62.410199
4853.5,-62.227301
4853.6,-62.425823
4853.7,-62.106602
4853.8,-63.600061
4853.9,-63.236435
4854,-63.509574
4854.1,-62.089384
4854.2,-62.698052
4854.3,-63.458679
4854.4,-63.278427
4854.5,-63.798332
4854.6,-61.459654
4854.7,-62.23372
4854.8,-62.597359
4854.9,-63.159548
4855,-61.868943
4855.1,-61.949322
4855.2,-62.804256
4855.3,-64.022308
4855.4,-63.446993
4855.5,-63.580409
4855.6,-64.48948
4855.7,-63.828926
4855.8,-62.396948
4855.9,-61.284369
4856,-62.778871
4856.1,-60.706811
4856.2,-64.73962
4856.3,-64.388108
4856.4,-62.795812
4856.5,-60.907448
4856.6,-63.732673
4856.7,-60.507715
4856.8,-63.830447
4856.9,-62.921368
4857,-63.73166
4857.1,-62.63359
4857.2,-61.323081
4857.3,-64.546136
4857.4,-60.727252
4857.5,-63.724857
4857.6,-62.172359
4857.7,-62.496175
4857.8,-62.136152
4857.9,-63.860618
4858,-62.064556
4858.1,-63.628545
4858.2,-61.882156
4858.3,-62.128253
4858.4,-63.168294
4858.5,-62.851809
4858.6,-63.652184
4858.7,-61.792213
4858.8,-63.280926
4858.9,-64.45706
4859,-62.712943
4859.1,-63.374448
4859.2,-63.492058
4859.3,-63.220495
4859.4,-64.623365
4859.5,-64.308285
4859.6,-63.42281
4859.7,-62.995693
4859.8,-64.208106
4859.9,-65.135025
4860,-62.752987
4860.1,-63.502913
4860.2,-62.083534
4860.3,-63.167107
4860.4,-62.744041
4860.5,-65.404386
4860.6,-62.78388
4860.7,-63.239722
4860.8,-61.511775
4860.9,-63.335985
4861,-63.885661
4861.1,-63.286822
4861.2,-63.596156
4861.3,-64.905119
4861.4,-61.777192
4861.5,-61.421979
4861.6,-63.916482
4861.7,-60.289402
4861.8,-64.934551
4861.9,-63.169581
4862,-61.874959
4862.1,-63.564652
4862.2,-61.580842
4862.3,-63.097975
4862.4,-62.221334
4862.5,-62.675515
4862.6,-62.38749
4862.7,-62.350434
4862.8,-61.956195
4862.9,-65.662991
4863,-61.46593
4863.1,-63.681305
4863.2,-63.045466
4863.3,-64.154726
4863.4,-62.740069
4863.5,-64.428264
4863.6,-62.168621
4863.7,-63.256108
4863.8,-61.892959
4863.9,-63.089708
4864,-62.562321
4864.1,-62.035108
4864.2,-63.923241
4864.3,-62.289016
4864.4,-62.854483
4864.5,-62.904368
4864.6,-62.313567
4864.7,-64.43728
4864.8,-63.652458
4864.9,-63.473764
4865,-62.8913
4865.1,-62.183019
4865.2,-65.567667
4865.3,-64.361009
4865.4,-62.98965
4865.5,-61.209296
4865.6,-62.825768
4865.7,-62.341503
4865.8,-62.75326
4865.9,-61.701994
4866,-60.901887
4866.1,-64.252261
4866.2,-63.542622
4866.3,-65.010796
4866.4,-63.039041
4866.5,-65.029649
4866.6,-61.477261
4866.7,-62.318608
4866.8,-62.720365
4866.9,-62.859466
4867,-63.00779
4867.1,-63.363563
4867.2,-63.455519
4867.3,-65.463874
4867.4,-65.210426
4867.5,-62.419679
4867.6,-64.075265
4867.7,-63.440465
4867.8,-64.345658
4867.9,-61.953389
4868,-61.775658
4868.1,-61.580794
4868.2,-62.954705
4868.3,-62.761491
4868.4,-60.360102
4868.5,-62.365081
4868.6,-62.15449
4868.7,-63.940946
4868.8,-62.802791
4868.9,-61.841213
4869,-62.603736
4869.1,-62.391985
4869.2,-62.089474
4869.3,-63.264889
4869.4,-64.652472
4869.5,-63.525454
4869.6,-61.480821
4869.7,-63.135611
4869.8,-61.421516
4869.9,-62.201934
4870,-63.804856
4870.1,-63.039318
4870.2,-63.280921
4870.3,-61.999291
4870.4,-62.310351
4870.5,-62.826774
4870.6,-64.715341
4870.7,-63.456954
4870.8,-61.641034
4870.9,-62.673168
4871,-62.374063
4871.1,-63.176071
4871.2,-61.946309
4871.3,-61.479963
4871.4,-62.887644
4871.5,-61.483431
4871.6,-63.646777
4871.7,-61.423858
4871.8,-63.871031
4871.9,-63.201529
4872,-63.07111
4872.1,-61.262931
4872.2,-60.321821
4872.3,-62.184674
4872.4,-61.143435
4872.5,-61.325177
4872.6,-62.168332
4872.7,-63.544953
4872.8,-61.844285
4872.9,-61.820585
4873,-62.434627
4873.1,-61.638701
4873.2,-63.203429
4873.3,-63.748106
4873.4,-61.764547
4873.5,-62.030636
4873.6,-64.18256
4873.7,-62.593558
4873.8,-62.882583
4873.9,-61.916374
4874,-63.067506
4874.1,-63.914408
4874.2,-63.954306
4874.3,-63.980668
4874.4,-60.772395
4874.5,-62.604193
4874.6,-65.017008
4874.7,-61.553248
4874.8,-62.368742
4874.9,-63.204602
4875,-61.369347
4875.1,-62.162601
4875.2,-61.833591
4875.3,-63.002522
4875.4,-63.26664
4875.5,-64.424799
4875.6,-61.700709
4875.7,-64.346726
4875.8,-62.870752
4875.9,-63.726451
4876,-62.997553
4876.1,-61.072114
4876.2,-62.953317
4876.3,-62.892084
4876.4,-65.012832
4876.5,-64.015466
4876.6,-62.518433
4876.7,-63.87344
4876.8,-62.444137
4876.9,-60.762022
4877,-62.484094
4877.1,-63.96866
4877.2,-60.908555
4877.3,-64.229781
4877.4,-62.083439
4877.5,-63.51258
4877.6,-66.283901
4877.7,-61.88337
4877.8,-63.140358
4877.9,-63.592177
4878,-62.30603
4878.1,-62.485605
4878.2,-62.433461
4878.3,-62.216296
4878.4,-62.893743
4878.5,-62.086656
4878.6,-61.891637
4878.7,-63.372082
4878.8,-63.337321
4878.9,-63.064278
4879,-61.38946
4879.1,-62.348394
4879.2,-61.211793
4879.3,-62.356988
4879.4,-64.31149
4879.5,-62.415639
4879.6,-62.374672
4879.7,-62.059686
4879.8,-61.984493
4879.9,-62.68022
4880,-63.167564
4880.1,-62.662469
4880.2,-63.112039
4880.3,-63.761862
4880.4,-62.088224
4880.5,-64.048151
4880.6,-61.640735
4880.7,-62.411713
4880.8,-62.416844
4880.9,-63.081431
4881,-61.956088
4881.1,-63.089968
4881.2,-65.83202
4881.3,-64.128273
4881.4,-63.902533
4881.5,-63.870652
4881.6,-62.316199
4881.7,-63.057567
4881.8,-63.76791
4881.9,-63.157546
4882,-63.991816
4882.1,-64.284159
4882.2,-63.303502
4882.3,-63.619157
4882.4,-64.980185
4882.5,-63.721982
4882.6,-60.998501
4882.7,-63.637901
4882.8,-61.816644
4882.9,-61.629494
4883,-62.391071
4883.1,-63.39673
4883.2,-62.996089
4883.3,-63.662666
4883.4,-60.898428
4883.5,-60.592021
4883.6,-62.540984
4883.7,-62.76977
4883.8,-63.659119
4883.9,-63.227914
4884,-63.808996
4884.1,-64.16315
4884.2,-63.735692
4884.3,-64.33618
4884.4,-63.153542
4884.5,-60.282167
4884.6,-62.670713
4884.7,-62.397965
4884.8,-62.282949
4884.9,-64.15451
4885,-63.154394
4885.1,-61.578183
4885.2,-62.132136
4885.3,-62.189089
4885.4,-63.03791
4885.5,-62.922544
4885.6,-63.148142
4885.7,-61.521512
4885.8,-61.866058
4885.9,-63.922438
4886,-63.732443
4886.1,-61.137736
4886.2,-64.891913
4886.3,-63.985087
4886.4,-63.347455
4886.5,-64.143465
4886.6,-64.116793
4886.7,-64.308781
4886.8,-63.912098
4886.9,-61.640301
4887,-63.351966
4887.1,-64.032441
4887.2,-63.169318
4887.3,-62.576899
4887.4,-62.03994
4887.5,-61.207037
4887.6,-63.782206
4887.7,-64.632744
4887.8,-63.02872
4887.9,-64.623606
4888,-62.765446
4888.1,-62.987659
4888.2,-63.106696
4888.3,-62.402889
4888.4,-63.786682
4888.5,-60.718059
4888.6,-63.638352
4888.7,-63.893009
4888.8,-63.726572
4888.9,-60.873299
4889,-61.589666
4889.1,-61.299799
4889.2,-63.657601
4889.3,-61.963546
4889.4,-62.934253
4889.5,-63.024574
4889.6,-62.344894
4889.7,-63.098689
4889.8,-63.23884
4889.9,-63.005511
4890,-63.380382
4890.1,-64.347897
4890.2,-62.605625
4890.3,-63.243718
4890.4,-64.539976
4890.5,-63.986859
4890.6,-62.448
4890.7,-64.383114
4890.8,-62.480089
4890.9,-61.426489
4891,-62.623687
4891.1,-63.886904
4891.2,-63.696181
4891.3,-62.67975
4891.4,-63.216811
4891.5,-64.701967
4891.6,-63.205404
4891.7,-65.5194
4891.8,-63.749175
4891.9,-63.198612
4892,-63.642228
4892.1,-62.936864
4892.2,-62.628271
4892.3,-64.25502
4892.4,-62.97642
4892.5,-62.887981
4892.6,-62.402076
4892.7,-62.399305
4892.8,-60.813538
4892.9,-61.869965
4893,-63.507246
4893.1,-62.8537
4893.2,-63.209429
4893.3,-61.371959
4893.4,-62.905429
4893.5,-62.606157
4893.6,-62.468564
4893.7,-64.136047
4893.8,-64.536002
4893.9,-62.612365
4894,-64.148817
4894.1,-62.188532
4894.2,-62.258941
4894.3,-63.300743
4894.4,-62.28613
4894.5,-63.569075
4894.6,-62.326118
4894.7,-63.353841
4894.8,-61.966851
4894.9,-62.403983
4895,-64.309686
4895.1,-62.900459
4895.2,-63.794677
4895.3,-62.624749
4895.4,-62.241484
4895.5,-62.519058
4895.6,-64.388335
4895.7,-63.617672
4895.8,-62.255144
4895.9,-63.903366
4896,-63.814334
4896.1,-63.59496
4896.2,-63.815295
4896.3,-61.572081
4896.4,-62.210159
4896.5,-62.616766
4896.6,-62.692217
4896.7,-62.313486
4896.8,-62.887818
4896.9,-63.500872
4897,-60.439225
4897.1,-62.745012
4897.2,-62.734413
4897.3,-62.082349
4897.4,-62.187107
4897.5,-62.543072
4897.6,-65.259344
4897.7,-64.403645
4897.8,-64.298663
4897.9,-65.627591
4898,-62.201094
4898.1,-64.452846
4898.2,-62.138907
4898.3,-63.748292
4898.4,-62.073518
4898.5,-63.408862
4898.6,-62.268985
4898.7,-63.44823
4898.8,-63.327378
4898.9,-62.944813
4899,-62.535525
4899.1,-61.916029
4899.2,-62.559528
4899.3,-63.269332
4899.4,-61.103575
4899.5,-62.597946
4899.6,-62.571255
4899.7,-62.886032
4899.8,-62.604794
4899.9,-63.578148
4900,-62.008241
4900.1,-64.003568
4900.2,-63.903288
4900.3,-64.071151
4900.4,-62.328099
4900.5,-62.329495
4900.6,-62.953575
4900.7,-62.154009
4900.8,-63.225944
4900.9,-63.34649
4901,-62.856838
4901.1,-63.678668
4901.2,-62.555217
4901.3,-62.368047
4901.4,-63.177937
4901.5,-61.653716
4901.6,-64.545901
4901.7,-64.073481
4901.8,-63.680555
4901.9,-62.416537
4902,-63.847059
4902.1,-63.548774
4902.2,-64.029036
4902.3,-60.994695
4902.4,-63.509925
4902.5,-61.524992
4902.6,-61.539788
4902.7,-62.288263
4902.8,-63.000318
4902.9,-61.676083
4903,-63.707365
4903.1,-62.271721
4903.2,-62.090316
4903.3,-61.00421
4903.4,-62.553611
4903.5,-62.475404
4903.6,-61.360183
4903.7,-63.008885
4903.8,-62.296031
4903.9,-62.47003
4904,-62.474601
4904.1,-63.449761
4904.2,-64.190265
4904.3,-63.655902
4904.4,-62.161296
4904.5,-61.352156
4904.6,-61.005264
4904.7,-61.4089
4904.8,-63.676402
4904.9,-63.603963
4905,-63.53934
4905.1,-64.868609
4905.2,-62.68044
4905.3,-62.379737
4905.4,-64.21395
4905.5,-62.957876
4905.6,-63.065275
4905.7,-63.217657
4905.8,-63.578174
4905.9,-63.450265
4906,-62.935795
4906.1,-63.650429
4906.2,-63.844404
4906.3,-64.660747
4906.4,-64.34743
4906.5,-62.690282
4906.6,-64.201547
4906.7,-62.472943
4906.8,-62.169964
4906.9,-64.308821
4907,-62.684631
4907.1,-64.194131
4907.2,-63.509095
4907.3,-63.962272
4907.4,-63.032643
4907.5,-63.557591
4907.6,-62.80844
4907.7,-63.317963
4907.8,-62.696762
4907.9,-63.278627
4908,-63.651102
4908.1,-62.040694
4908.2,-61.464172
4908.3,-62.671257
4908.4,-61.371149
4908.5,-64.256719
4908.6,-62.449609
4908.7,-62.55544
4908.8,-60.614036
4908.9,-61.207767
4909,-63.648087
4909.1,-62.501707
4909.2,-62.894348
4909.3,-64.341041
4909.4,-62.400642
4909.5,-64.412781
4909.6,-61.749815
4909.7,-63.802811
4909.8,-62.012686
4909.9,-63.658556
4910,-63.876588
4910.1,-61.391347
4910.2,-62.319664
4910.3,-62.708258
4910.4,-63.977556
4910.5,-63.311903
4910.6,-62.794353
4910.7,-62.496076
4910.8,-64.16364
4910.9,-61.135886
4911,-64.153303
4911.1,-63.911857
4911.2,-63.75086
4911.3,-63.024953
4911.4,-62.214559
4911.5,-64.785389
4911.6,-63.689751
4911.7,-63.864789
4911.8,-61.748709
4911.9,-62.734017
4912,-62.5089
4912.1,-63.05586
4912.2,-63.231059
4912.3,-62.569468
4912.4,-63.432105
4912.5,-62.293803
4912.6,-62.39742
4912.7,-62.788255
4912.8,-63.526017
4912.9,-63.341538
4913,-61.916406
4913.1,-62.74737
4913.2,-63.766622
4913.3,-62.301212
4913.4,-64.463878
4913.5,-61.554785
4913.6,-61.828488
4913.7,-64.23838
4913.8,-63.755437
4913.9,-63.371206
4914,-62.929937
4914.1,-62.429146
4914.2,-61.878138
4914.3,-64.773259
4914.4,-62.990938
4914.5,-63.932422
4914.6,-63.404119
4914.7,-63.544064
4914.8,-63.248549
4914.9,-64.089661
4915,-62.071769
4915.1,-61.214275
4915.2,-63.315875
4915.3,-63.124831
4915.4,-64.741922
4915.5,-63.922646
4915.6,-62.557614
4915.7,-60.951813
4915.8,-62.836149
4915.9,-61.504814
4916,-62.299048
4916.1,-61.11981
4916.2,-64.090604
4916.3,-63.503373
4916.4,-64.078142
4916.5,-62.140171
4916.6,-63.660569
4916.7,-63.343836
4916.8,-61.848665
4916.9,-61.355728
4917,-62.972781
4917.1,-62.761633
4917.2,-62.271068
4917.3,-64.473801
4917.4,-62.374542
4917.5,-63.584107
4917.6,-61.460219
4917.7,-62.921159
4917.8,-62.342616
4917.9,-63.137644
4918,-62.746232
4918.1,-62.642062
4918.2,-63.852154
4918.3,-60.815419
4918.4,-62.019198
4918.5,-63.839991
4918.6,-63.086296
4918.7,-63.127445
4918.8,-62.229968
4918.9,-61.178736
4919,-60.40513
4919.1,-64.471847
4919.2,-61.272623
4919.3,-63.370884
4919.4,-61.173281
4919.5,-63.518212
4919.6,-65.000142
4919.7,-62.549369
4919.8,-64.344436
4919.9,-61.236202
4920,-63.541569
4920.1,-63.678844
4920.2,-63.673814
4920.3,-63.618537
4920.4,-63.34495
4920.5,-62.121858
4920.6,-63.075772
4920.7,-60.948113
4920.8,-61.85641
4920.9,-63.17545
4921,-62.867357
4921.1,-61.850628
4921.2,-63.374244
4921.3,-63.591259
4921.4,-62.364779
4921.5,-60.600137
4921.6,-62.532675
4921.7,-62.808158
4921.8,-61.535008
4921.9,-62.853995
4922,-62.543507
4922.1,-62.102403
4922.2,-63.890545
4922.3,-63.947975
4922.4,-62.01956
4922.5,-63.90245
4922.6,-61.345013
4922.7,-61.211428
4922.8,-62.757013
4922.9,-62.120789
4923,-61.193437
4923.1,-62.319399
4923.2,-63.405069
4923.3,-61.658746
4923.4,-62.383243
4923.5,-63.12924
4923.6,-63.023588
4923.7,-61.902269
4923.8,-60.883585
4923.9,-62.046216
4924,-63.05764
4924.1,-62.398888
4924.2,-63.438932
4924.3,-62.857223
4924.4,-61.32903
4924.5,-62.040136
4924.6,-65.031357
4924.7,-61.179565
4924.8,-62.867483
4924.9,-63.511073
4925,-63.442648
4925.1,-62.059194
4925.2,-62.848713
4925.3,-62.546002
4925.4,-63.563048
4925.5,-61.531999
4925.6,-62.43864
4925.7,-62.643482
4925.8,-61.115103
4925.9,-64.141373
4926,-63.298106
4926.1,-63.270621
4926.2,-61.91357
4926.3,-62.478749
4926.4,-62.878365
4926.5,-62.141587
4926.6,-61.769989
4926.7,-62.35845
4926.8,-62.370216
4926.9,-61.839945
4927,-61.648029
4927.1,-60.435652
4927.2,-62.341329
4927.3,-62.128099
4927.4,-63.214716
4927.5,-62.997659
4927.6,-62.34559
4927.7,-62.100521
4927.8,-62.48314
4927.9,-63.598926
4928,-63.990221
4928.1,-64.710905
4928.2,-62.72182
4928.3,-60.895186
4928.4,-62.583027
4928.5,-63.16651
4928.6,-62.703088
4928.7,-64.369892
4928.8,-62.030666
4928.9,-62.764772
4929,-63.330813
4929.1,-64.072627
4929.2,-63.229706
4929.3,-64.202465
4929.4,-62.396497
4929.5,-63.45481
4929.6,-61.859712
4929.7,-63.363245
4929.8,-61.397243
4929.9,-61.512594
4930,-63.396563
4930.1,-64.338889
4930.2,-64.648847
4930.3,-60.395037
4930.4,-61.050961
4930.5,-62.497079
4930.6,-64.347486
4930.7,-61.799157
4930.8,-63.469679
4930.9,-62.664119
4931,-64.823686
4931.1,-62.212499
4931.2,-62.59326
4931.3,-63.856501
4931.4,-62.380332
4931.5,-64.141599
4931.6,-62.734107
4931.7,-62.081702
4931.8,-65.619694
4931.9,-61.252804
4932,-63.297588
4932.1,-62.018964
4932.2,-61.916229
4932.3,-61.574095
4932.4,-62.333775
4932.5,-63.729242
4932.6,-63.993858
4932.7,-63.812373
4932.8,-62.646151
4932.9,-62.595877
4933,-63.679554
4933.1,-63.275138
4933.2,-63.268019
4933.3,-62.000592
4933.4,-64.430982
4933.5,-62.686092
4933.6,-61.343958
4933.7,-62.697138
4933.8,-63.334244
4933.9,-63.817866
4934,-63.429389
4934.1,-62.476826
4934.2,-61.608946
4934.3,-63.319334
4934.4,-61.734814
4934.5,-62.144313
4934.6,-63.712042
4934.7,-60.995161
4934.8,-62.977417
4934.9,-64.028742
4935,-64.904946
4935.1,-63.158305
4935.2,-63.21363
4935.3,-62.272395
4935.4,-62.063822
4935.5,-63.814599
4935.6,-61.119496
4935.7,-61.94883
4935.8,-61.759312
4935.9,-64.586424
4936,-63.299648
4936.1,-61.922193
4936.2,-64.009375
4936.3,-62.710789
4936.4,-63.280401
4936.5,-63.253142
4936.6,-63.814607
4936.7,-63.324008
4936.8,-61.513261
4936.9,-61.961954
4937,-62.990156
4937.1,-60.131297
4937.2,-62.506521
4937.3,-62.798746
4937.4,-63.647881
4937.5,-62.74773
4937.6,-63.652694
4937.7,-63.483144
4937.8,-63.435457
4937.9,-62.597826
4938,-61.557655
4938.1,-62.858971
4938.2,-61.106131
4938.3,-61.865765
4938.4,-61.970536
4938.5,-63.824236
4938.6,-62.64502
4938.7,-61.618961
4938.8,-61.356346
4938.9,-63.373125
4939,-64.76214
4939.1,-63.179407
4939.2,-63.678052
4939.3,-60.95325
4939.4,-60.521762
4939.5,-62.616487
4939.6,-63.655198
4939.7,-63.410952
4939.8,-63.262543
4939.9,-62.428709
4940,-62.304101
4940.1,-62.80245
4940.2,-63.484067
4940.3,-64.934698
4940.4,-62.732905
4940.5,-63.127872
4940.6,-64.310464
4940.7,-61.737511
4940.8,-62.96431
4940.9,-63.755015
4941,-63.281358
4941.1,-61.643189
4941.2,-62.024685
4941.3,-63.404784
4941.4,-61.768829
4941.5,-64.943151
4941.6,-62.17068
4941.7,-63.727577
4941.8,-61.245987
4941.9,-63.45077
4942,-63.672183
4942.1,-62.344964
4942.2,-63.852648
4942.3,-63.539632
4942.4,-62.347544
4942.5,-64.361649
4942.6,-63.471142
4942.7,-63.472122
4942.8,-62.576036
4942.9,-62.747259
4943,-61.655909
4943.1,-61.891533
4943.2,-62.209452
4943.3,-62.5521
4943.4,-62.863351
4943.5,-63.704338
4943.6,-61.019072
4943.7,-63.170638
4943.8,-62.891428
4943.9,-64.736941
4944,-63.52024
4944.1,-63.602636
4944.2,-62.769212
4944.3,-62.248112
4944.4,-62.503314
4944.5,-62.194013
4944.6,-63.590921
4944.7,-62.87274
4944.8,-63.682402
4944.9,-62.284064
4945,-63.144652
4945.1,-64.552101
4945.2,-63.133443
4945.3,-63.001669
4945.4,-63.096744
4945.5,-61.18739
4945.6,-62.102769
4945.7,-62.592081
4945.8,-63.380389
4945.9,-64.024512
4946,-62.626835
4946.1,-63.667204
4946.2,-61.941009
4946.3,-62.790371
4946.4,-63.027971
4946.5,-64.722172
4946.6,-62.912988
4946.7,-63.033372
4946.8,-63.212367
4946.9,-62.308162
4947,-64.759684
4947.1,-64.417318
4947.2,-63.003944
4947.3,-64.18101
4947.4,-63.377879
4947.5,-65.019879
4947.6,-63.957876
4947.7,-63.852097
4947.8,-63.303252
4947.9,-63.65675
4948,-62.42617
4948.1,-63.092555
4948.2,-64.166308
4948.3,-65.312657
4948.4,-63.292158
4948.5,-63.307977
4948.6,-62.227262
4948.7,-61.729074
4948.8,-63.169504
4948.9,-64.610628
4949,-63.662421
4949.1,-63.185564
4949.2,-62.413641
4949.3,-61.409767
4949.4,-60.913036
4949.5,-61.098593
4949.6,-63.614822
4949.7,-62.240623
4949.8,-62.020407
4949.9,-60.698583
4950,-62.560514
4950.1,-62.536505
4950.2,-62.317004
4950.3,-63.403499
4950.4,-62.934781
4950.5,-63.059089
4950.6,-62.516567
4950.7,-64.096723
4950.8,-63.638643
4950.9,-62.387043
4951,-63.21179
4951.1,-63.641128
4951.2,-64.425152
4951.3,-63.484843
4951.4,-61.985729
4951.5,-64.72214
4951.6,-64.440762
4951.7,-62.853417
4951.8,-64.602119
4951.9,-64.962888
4952,-63.460515
4952.1,-63.010244
4952.2,-64.016311
4952.3,-63.73193
4952.4,-61.853462
4952.5,-64.146018
4952.6,-62.817432
4952.7,-63.258528
4952.8,-63.859864
4952.9,-62.940631
4953,-63.04625
4953.1,-64.98236
4953.2,-62.573203
4953.3,-63.631853
4953.4,-63.852096
4953.5,-63.311572
4953.6,-63.79825
4953.7,-61.963943
4953.8,-63.169776
4953.9,-63.580932
4954,-62.964706
4954.1,-61.667112
4954.2,-62.341868
4954.3,-62.27589
4954.4,-64.812373
4954.5,-63.438117
4954.6,-62.332738
4954.7,-62.361896
4954.8,-63.145957
4954.9,-61.590067
4955,-63.886876
4955.1,-65.345867
4955.2,-62.710262
4955.3,-63.495525
4955.4,-61.978786
4955.5,-63.486426
4955.6,-63.135889
4955.7,-61.280274
4955.8,-62.649345
4955.9,-62.347622
4956,-64.039265
4956.1,-62.897425
4956.2,-63.50516
4956.3,-63.234177
4956.4,-61.272678
4956.5,-64.020163
4956.6,-61.560389
4956.7,-63.596236
4956.8,-63.213072
4956.9,-63.453266
4957,-63.900614
4957.1,-63.004169
4957.2,-64.635385
4957.3,-61.811534
4957.4,-62.979904
4957.5,-62.357518
4957.6,-62.238856
4957.7,-62.136277
4957.8,-63.721141
4957.9,-62.653863
4958,-62.832994
4958.1,-63.960432
4958.2,-63.685867
4958.3,-63.096794
4958.4,-63.979488
4958.5,-63.071209
4958.6,-62.543593
4958.7,-62.820738
4958.8,-62.824426
4958.9,-62.730239
4959,-62.631269
4959.1,-62.989719
4959.2,-61.002017
4959.3,-60.759165
4959.4,-62.775777
4959.5,-62.242184
4959.6,-60.348031
4959.7,-62.557183
4959.8,-62.229495
4959.9,-63.382124
4960,-62.84172
4960.1,-62.232523
4960.2,-63.196318
4960.3,-62.085126
4960.4,-62.890504
4960.5,-62.179961
4960.6,-62.57943
4960.7,-63.09755
4960.8,-62.162649
4960.9,-64.808203
4961,-62.484526
4961.1,-63.591172
4961.2,-61.318412
4961.3,-63.20073
4961.4,-62.490305
4961.5,-62.512525
4961.6,-64.086018
4961.7,-62.360671
4961.8,-61.148708
4961.9,-64.033817
4962,-62.414884
4962.1,-63.761573
4962.2,-63.043541
4962.3,-62.346884
4962.4,-62.267033
4962.5,-62.302861
4962.6,-63.82179
4962.7,-64.217334
4962.8,-62.548845
4962.9,-61.574984
4963,-61.495183
4963.1,-64.137639
4963.2,-63.018169
4963.3,-64.269005
4963.4,-62.780347
4963.5,-63.751207
4963.6,-61.775192
4963.7,-64.175557
4963.8,-63.110689
4963.9,-63.468086
4964,-62.296776
4964.1,-63.404295
4964.2,-63.373345
4964.3,-63.689079
4964.4,-62.60483
4964.5,-61.412558
4964.6,-63.235416
4964.7,-62.854008
4964.8,-62.743519
4964.9,-62.753672
4965,-63.421075
4965.1,-64.649947
4965.2,-62.283535
4965.3,-63.855799
4965.4,-65.011654
4965.5,-61.07634
4965.6,-63.160809
4965.7,-62.784367
4965.8,-61.976841
4965.9,-62.020094
4966,-63.565873
4966.1,-62.701891
4966.2,-64.954104
4966.3,-63.121675
4966.4,-63.247609
4966.5,-62.133188
4966.6,-63.903583
4966.7,-62.560519
4966.8,-61.711243
4966.9,-62.384181
4967,-62.238881
4967.1,-60.077543
4967.2,-61.116334
4967.3,-63.650998
4967.4,-61.322499
4967.5,-63.812569
4967.6,-64.267611
4967.7,-63.174191
4967.8,-62.411084
4967.9,-63.396203
4968,-64.601222
4968.1,-63.796604
4968.2,-62.998414
4968.3,-63.094809
4968.4,-63.187022
4968.5,-61.728474
4968.6,-63.453256
4968.7,-62.287422
4968.8,-63.70646
4968.9,-63.016318
4969,-63.413682
4969.1,-61.649238
4969.2,-61.347787
4969.3,-62.419049
4969.4,-63.049461
4969.5,-63.418881
4969.6,-61.849363
4969.7,-62.635174
4969.8,-65.133051
4969.9,-62.555324
4970,-62.035559
4970.1,-61.935147
4970.2,-61.531299
4970.3,-64.591259
4970.4,-62.449201
4970.5,-60.699949
4970.6,-62.848233
4970.7,-62.310046
4970.8,-62.56953
4970.9,-63.733095
4971,-62.686399
4971.1,-63.861615
4971.2,-62.8643
4971.3,-62.045451
4971.4,-62.458033
4971.5,-61.471089
4971.6,-63.022853
4971.7,-64.090176
4971.8,-63.754512
4971.9,-61.016783
4972,-62.88958
4972.1,-63.463645
4972.2,-63.39293
4972.3,-63.616243
4972.4,-63.868761
4972.5,-61.802201
4972.6,-62.772327
4972.7,-64.056164
4972.8,-64.131614
4972.9,-61.662163
4973,-61.732073
4973.1,-64.004494
4973.2,-62.360518
4973.3,-62.855675
4973.4,-61.880616
4973.5,-61.260558
4973.6,-62.786593
4973.7,-61.002326
4973.8,-61.528074
4973.9,-62.751612
4974,-64.450573
4974.1,-62.470963
4974.2,-63.642093
4974.3,-61.805765
4974.4,-63.532136
4974.5,-63.341046
4974.6,-60.807521
4974.7,-61.282468
4974.8,-62.069522
4974.9,-61.788046
4975,-60.750522
4975.1,-64.263204
4975.2,-60.199971
4975.3,-61.705517
4975.4,-61.990557
4975.5,-62.845398
4975.6,-62.438199
4975.7,-63.58682
4975.8,-63.005647
4975.9,-62.66911
4976,-61.666002
4976.1,-62.778684
4976.2,-63.368638
4976.3,-63.830958
4976.4,-61.369459
4976.5,-61.589916
4976.6,-62.661122
4976.7,-61.526621
4976.8,-63.049465
4976.9,-63.871874
4977,-64.151353
4977.1,-62.788345
4977.2,-62.922495
4977.3,-64.554817
4977.4,-63.795881
4977.5,-64.360016
4977.6,-61.73642
4977.7,-63.713804
4977.8,-62.001507
4977.9,-61.877506
4978,-62.819648
4978.1,-65.032786
4978.2,-63.072438
4978.3,-62.330411
4978.4,-63.694691
4978.5,-64.019766
4978.6,-64.529132
4978.7,-61.793598
4978.8,-64.288169
4978.9,-63.425151
4979,-61.73616
4979.1,-62.134725
4979.2,-62.966484
4979.3,-63.684947
4979.4,-62.718322
4979.5,-62.625293
4979.6,-61.498077
4979.7,-61.970433
4979.8,-62.628741
4979.9,-63.379308
4980,-61.529076
4980.1,-61.586425
4980.2,-62.165221
4980.3,-62.765179
4980.4,-61.91727
4980.5,-63.694011
4980.6,-64.119174
4980.7,-63.540664
4980.8,-62.866846
4980.9,-62.125217
4981,-62.067308
4981.1,-62.588622
4981.2,-62.169541
4981.3,-61.396929
4981.4,-63.441366
4981.5,-62.693316
4981.6,-61.691694
4981.7,-63.826262
4981.8,-63.106646
4981.9,-63.280579
4982,-63.924487
4982.1,-63.974845
4982.2,-61.86827
4982.3,-62.155176
4982.4,-62.550032
4982.5,-62.984342
4982.6,-61.7275
4982.7,-62.516581
4982.8,-62.945989
4982.9,-61.903347
4983,-63.028711
4983.1,-62.733766
4983.2,-63.025792
4983.3,-63.359525
4983.4,-61.041892
4983.5,-64.506885
4983.6,-61.941963
4983.7,-61.780751
4983.8,-63.125187
4983.9,-63.860051
4984,-62.534117
4984.1,-63.854969
4984.2,-61.387878
4984.3,-62.225866
4984.4,-60.545726
4984.5,-62.323042
4984.6,-63.056562
4984.7,-64.191402
4984.8,-62.570625
4984.9,-63.138079
4985,-60.290958
4985.1,-63.340951
4985.2,-63.947912
4985.3,-61.701477
4985.4,-60.826869
4985.5,-64.025922
4985.6,-64.147522
4985.7,-62.658325
4985.8,-62.208223
4985.9,-62.240184
4986,-63.735796
4986.1,-60.888883
4986.2,-64.070018
4986.3,-62.736357
4986.4,-62.384932
4986.5,-62.377
4986.6,-62.532007
4986.7,-62.757805
4986.8,-62.718571
4986.9,-62.673577
4987,-59.703981
4987.1,-63.2335
4987.2,-63.035241
4987.3,-61.189967
4987.4,-61.738089
4987.5,-61.458838
4987.6,-62.096552
4987.7,-64.010339
4987.8,-63.28777
4987.9,-61.464502
4988,-61.066614
4988.1,-63.702644
4988.2,-64.120058
4988.3,-63.24289
4988.4,-62.305772
4988.5,-65.491528
4988.6,-61.572938
4988.7,-62.883104
4988.8,-61.626368
4988.9,-63.192048
4989,-62.034755
4989.1,-61.756084
4989.2,-61.533076
4989.3,-63.397419
4989.4,-61.39949
4989.5,-60.525512
4989.6,-62.415171
4989.7,-60.951256
4989.8,-61.48347
4989.9,-61.890194
4990,-63.415881
4990.1,-62.920846
4990.2,-63.407037
4990.3,-62.975289
4990.4,-62.136441
4990.5,-62.813648
4990.6,-62.918352
4990.7,-62.745666
4990.8,-62.476401
4990.9,-62.552482
4991,-62.20297
4991.1,-64.274908
4991.2,-65.297538
4991.3,-62.617122
4991.4,-61.549127
4991.5,-61.792233
4991.6,-62.981746
4991.7,-63.957713
4991.8,-63.473234
4991.9,-64.356148
4992,-61.527962
4992.1,-62.814728
4992.2,-62.933926
4992.3,-63.658888
4992.4,-63.161957
4992.5,-63.522964
4992.6,-62.002291
4992.7,-64.915196
4992.8,-62.333859
4992.9,-64.861808
4993,-64.808636
4993.1,-63.547051
4993.2,-64.447834
4993.3,-64.642881
4993.4,-63.809028
4993.5,-63.503031
4993.6,-63.965758
4993.7,-63.161075
4993.8,-63.953772
4993.9,-63.163711
4994,-63.308647
4994.1,-63.606796
4994.2,-61.369845
4994.3,-60.799734
4994.4,-62.810097
4994.5,-61.847675
4994.6,-64.263337
4994.7,-61.29042
4994.8,-63.367055
4994.9,-64.783964
4995,-62.927438
4995.1,-63.633268
4995.2,-64.336359
4995.3,-63.558204
4995.4,-64.255845
4995.5,-63.48804
4995.6,-63.992977
4995.7,-64.625388
4995.8,-65.221717
4995.9,-63.595925
4996,-63.947591
4996.1,-62.18763
4996.2,-63.393894
4996.3,-63.720742
4996.4,-62.935256
4996.5,-63.925162
4996.6,-63.403373
4996.7,-64.014827
4996.8,-63.954884
4996.9,-62.115745
4997,-64.301537
4997.1,-64.083963
4997.2,-63.220472
4997.3,-63.820437
4997.4,-63.291058
4997.5,-63.692165
4997.6,-64.252542
4997.7,-62.336633
4997.8,-64.676535
4997.9,-64.097156
4998,-64.459984
4998.1,-63.036272
4998.2,-63.873788
4998.3,-63.019786
4998.4,-65.473955
4998.5,-64.078225
4998.6,-64.958181
4998.7,-63.464022
4998.8,-64.588691
4998.9,-62.804581
4999,-64.478203
4999.1,-63.243318
4999.2,-63.128526
4999.3,-65.220693
4999.4,-62.803644
4999.5,-63.077078
4999.6,-64.581415
4999.7,-62.790321
4999.8,-64.631331
4999.9,-61.899647
5000,-64.179403
5000.1,-61.355309
5000.2,-65.947119
5000.3,-62.424248
5000.4,-61.811679
5000.5,-62.643673
5000.6,-63.933315
5000.7,-64.334987
5000.8,-62.361964
5000.9,-64.872953
5001,-63.689184
5001.1,-62.778823
5001.2,-63.970321
5001.3,-62.035251
5001.4,-62.710655
5001.5,-64.375644
5001.6,-63.888302
5001.7,-63.116622
5001.8,-61.58493
5001.9,-62.358489
5002,-63.588831
5002.1,-63.28883
5002.2,-62.280169
5002.3,-64.188177
5002.4,-62.247802
5002.5,-61.971827
5002.6,-63.300476
5002.7,-63.790079
5002.8,-63.566655
5002.9,-63.051431
5003,-62.110956
5003.1,-62.509776
5003.2,-63.341559
5003.3,-62.670932
5003.4,-63.454858
5003.5,-62.219655
5003.6,-63.346642
5003.7,-62.138424
5003.8,-62.885893
5003.9,-63.197388
5004,-61.950141
5004.1,-62.874452
5004.2,-61.987913
5004.3,-62.27135
5004.4,-63.126863
5004.5,-63.705449
5004.6,-63.138839
5004.7,-63.819924
5004.8,-64.018735
5004.9,-64.027315
5005,-64.790895
5005.1,-63.467529
5005.2,-63.635204
5005.3,-62.483414
5005.4,-62.05975
5005.5,-64.047279
5005.6,-62.245232
5005.7,-62.282018
5005.8,-63.895799
5005.9,-62.763735
5006,-63.604628
5006.1,-62.764225
5006.2,-61.896205
5006.3,-62.430164
5006.4,-63.400086
5006.5,-65.205358
5006.6,-62.965559
5006.7,-62.617377
5006.8,-62.412342
5006.9,-63.603796
5007,-62.448662
5007.1,-62.973541
5007.2,-64.67729
5007.3,-61.97682
5007.4,-65.065863
5007.5,-63.647027
5007.6,-61.010636
5007.7,-62.498197
5007.8,-63.135055
5007.9,-62.734452
5008,-63.345122
5008.1,-62.633576
5008.2,-62.292818
5008.3,-61.764026
5008.4,-62.275751
5008.5,-62.305563
5008.6,-62.575594
5008.7,-62.812513
5008.8,-64.269422
5008.9,-62.419983
5009,-62.800818
5009.1,-62.842381
5009.2,-64.156789
5009.3,-63.436406
5009.4,-61.872546
5009.5,-62.710093
5009.6,-63.891157
5009.7,-62.927587
5009.8,-63.435872
5009.9,-63.329795
5010,-63.513786
5010.1,-63.161293
5010.2,-61.850443
5010.3,-62.466156
5010.4,-61.171314
5010.5,-62.896011
5010.6,-62.10167
5010.7,-62.913467
5010.8,-63.321738
5010.9,-63.481098
5011,-62.269189
5011.1,-63.877339
5011.2,-62.061352
5011.3,-62.762002
5011.4,-60.540434
5011.5,-62.592941
5011.6,-61.654341
5011.7,-62.497347
5011.8,-63.265582
5011.9,-62.962064
5012,-62.469391
5012.1,-63.35805
5012.2,-62.728507
5012.3,-61.462265
5012.4,-64.533276
5012.5,-63.087919
5012.6,-62.999315
5012.7,-62.692194
5012.8,-62.80345
5012.9,-62.412322
5013,-63.312904
5013.1,-62.034191
5013.2,-62.791972
5013.3,-62.083407
5013.4,-62.719462
5013.5,-64.916197
5013.6,-64.304228
5013.7,-62.954543
5013.8,-60.105609
5013.9,-63.27031
5014,-62.686763
5014.1,-60.893951
5014.2,-62.305202
5014.3,-64.64964
5014.4,-64.922951
5014.5,-64.034637
5014.6,-62.479573
5014.7,-62.53038
5014.8,-62.333121
5014.9,-63.156566
5015,-62.528388
5015.1,-63.249659
5015.2,-65.675768
5015.3,-63.927283
5015.4,-63.24995
5015.5,-63.586433
5015.6,-64.572798
5015.7,-61.526491
5015.8,-63.319299
5015.9,-62.475993
5016,-62.906783
5016.1,-63.493569
5016.2,-61.583868
5016.3,-62.057665
5016.4,-62.260763
5016.5,-60.759704
5016.6,-61.771444
5016.7,-62.249682
5016.8,-63.458271
5016.9,-62.197956
5017,-62.288926
5017.1,-63.252452
5017.2,-63.813972
5017.3,-62.42102
5017.4,-61.417771
5017.5,-63.405261
5017.6,-61.640767
5017.7,-60.909175
5017.8,-61.614037
5017.9,-62.626577
5018,-64.024637
5018.1,-64.645968
5018.2,-62.257146
5018.3,-62.937196
5018.4,-62.980688
5018.5,-63.385853
5018.6,-62.63028
5018.7,-61.153437
5018.8,-64.767162
5018.9,-64.407341
5019,-61.741635
5019.1,-61.93263
5019.2,-63.150834
5019.3,-63.824402
5019.4,-62.948304
5019.5,-63.09798
5019.6,-62.683505
5019.7,-61.238185
5019.8,-62.39476
5019.9,-63.084783
5020,-61.805378
5020.1,-64.776082
5020.2,-62.181313
5020.3,-63.191226
5020.4,-62.274809
5020.5,-62.615611
5020.6,-61.471181
5020.7,-63.158726
5020.8,-62.351925
5020.9,-61.777516
5021,-62.956296
5021.1,-62.593259
5021.2,-62.236044
5021.3,-62.886736
5021.4,-64.396724
5021.5,-62.36565
5021.6,-64.170909
5021.7,-61.770816
5021.8,-63.35648
5021.9,-63.730179
5022,-61.465632
5022.1,-62.390534
5022.2,-63.39604
5022.3,-62.203046
5022.4,-63.294136
5022.5,-63.302088
5022.6,-62.773918
5022.7,-61.947753
5022.8,-61.424588
5022.9,-62.44059
5023,-63.056119
5023.1,-62.035609
5023.2,-62.662266
5023.3,-63.25891
5023.4,-63.550245
5023.5,-62.791017
5023.6,-63.938559
5023.7,-63.22179
5023.8,-63.023943
5023.9,-61.186182
5024,-63.117611
5024.1,-63.594712
5024.2,-63.131839
5024.3,-61.772402
5024.4,-63.951444
5024.5,-63.201635
5024.6,-60.964649
5024.7,-62.503975
5024.8,-61.661209
5024.9,-63.42402
5025,-61.620491
5025.1,-61.182712
5025.2,-63.863508
5025.3,-62.340435
5025.4,-63.162449
5025.5,-61.101962
5025.6,-63.313678
5025.7,-61.635858
5025.8,-61.526397
5025.9,-62.891952
5026,-59.870716
5026.1,-62.83453
5026.2,-62.938108
5026.3,-64.228161
5026.4,-62.018607
5026.5,-62.951849
5026.6,-61.857708
5026.7,-63.763538
5026.8,-61.700272
5026.9,-62.064503
5027,-61.484617
5027.1,-61.162106
5027.2,-62.606211
5027.3,-62.105747
5027.4,-62.021214
5027.5,-63.993764
5027.6,-63.874852
5027.7,-62.778063
5027.8,-62.117811
5027.9,-62.477994
5028,-64.180148
5028.1,-62.51718
5028.2,-61.64572
5028.3,-61.745443
5028.4,-63.014913
5028.5,-62.740743
5028.6,-61.222301
5028.7,-65.225341
5028.8,-60.714845
5028.9,-62.41724
5029,-63.325125
5029.1,-63.57122
5029.2,-61.707326
5029.3,-62.511063
5029.4,-62.634867
5029.5,-63.26353
5029.6,-61.969503
5029.7,-62.843398
5029.8,-63.172212
5029.9,-62.421708
5030,-62.35024
5030.1,-61.929101
5030.2,-63.227305
5030.3,-63.133581
5030.4,-63.755466
5030.5,-64.298491
5030.6,-62.522611
5030.7,-61.597897
5030.8,-61.553103
5030.9,-62.626212
5031,-64.296681
5031.1,-63.126821
5031.2,-62.104141
5031.3,-62.011437
5031.4,-64.08692
5031.5,-61.536632
5031.6,-61.894186
5031.7,-62.071164
5031.8,-61.35428
5031.9,-63.484245
5032,-62.404388
5032.1,-61.00199
5032.2,-62.473042
5032.3,-63.769808
5032.4,-62.745248
5032.5,-62.915409
5032.6,-61.65818
5032.7,-61.817429
5032.8,-63.371369
5032.9,-64.59341
5033,-61.209227
5033.1,-63.291765
5033.2,-61.333037
5033.3,-64.050391
5033.4,-63.569961
5033.5,-63.969721
5033.6,-61.910065
5033.7,-62.731217
5033.8,-62.965481
5033.9,-59.99194
5034,-62.470391
5034.1,-63.020902
5034.2,-64.186168
5034.3,-62.386896
5034.4,-63.015314
5034.5,-62.986887
5034.6,-63.468265
5034.7,-63.448643
5034.8,-62.504381
5034.9,-64.765752
5035,-62.510136
5035.1,-63.247269
5035.2,-61.814838
5035.3,-61.589841
5035.4,-61.880566
5035.5,-63.338984
5035.6,-61.32421
5035.7,-62.190077
5035.8,-62.99362
5035.9,-63.0348
5036,-64.477396
5036.1,-61.467351
5036.2,-62.783628
5036.3,-63.288366
5036.4,-62.576067
5036.5,-62.624279
5036.6,-62.292016
5036.7,-63.007668
5036.8,-61.98838
5036.9,-64.269286
5037,-62.746105
5037.1,-63.804614
5037.2,-60.907949
5037.3,-62.823314
5037.4,-60.999913
5037.5,-60.766311
5037.6,-63.456759
5037.7,-61.419252
5037.8,-61.812932
5037.9,-64.562292
5038,-62.445983
5038.1,-61.21914
5038.2,-64.613615
5038.3,-63.242025
5038.4,-62.15606
5038.5,-60.662166
5038.6,-63.689246
5038.7,-61.216024
5038.8,-60.762988
5038.9,-63.94319
5039,-61.55155
5039.1,-62.694753
5039.2,-62.607801
5039.3,-61.085524
5039.4,-62.471954
5039.5,-62.905425
5039.6,-62.670482
5039.7,-61.21428
5039.8,-61.904788
5039.9,-62.165343
5040,-62.202543
5040.1,-63.088524
5040.2,-63.810842
5040.3,-62.308262
5040.4,-63.235112
5040.5,-61.628754
5040.6,-63.840766
5040.7,-62.26402
5040.8,-63.767082
5040.9,-61.078019
5041,-62.534935
5041.1,-63.194428
5041.2,-63.255429
5041.3,-64.529523
5041.4,-63.082878
5041.5,-62.267745
5041.6,-64.080631
5041.7,-62.682273
5041.8,-62.672613
5041.9,-61.857527
5042,-61.964322
5042.1,-65.553281
5042.2,-63.135177
5042.3,-64.222979
5042.4,-62.416383
5042.5,-62.828179
5042.6,-62.910254
5042.7,-63.351661
5042.8,-62.821247
5042.9,-64.103656
5043,-62.186609
5043.1,-63.361154
5043.2,-65.912348
5043.3,-63.84613
5043.4,-62.765954
5043.5,-64.17396
5043.6,-62.991605
5043.7,-61.470335
5043.8,-65.471908
5043.9,-62.026561
5044,-63.022062
5044.1,-64.915417
5044.2,-62.797794
5044.3,-62.148921
5044.4,-63.62669
5044.5,-63.119847
5044.6,-63.283425
5044.7,-61.485574
5044.8,-63.397808
5044.9,-62.791817
5045,-64.286077
5045.1,-62.829681
5045.2,-61.874407
5045.3,-62.622034
5045.4,-64.788006
5045.5,-61.912704
5045.6,-61.991204
5045.7,-63.72159
5045.8,-62.35357
5045.9,-63.159044
5046,-64.020633
5046.1,-64.078773
5046.2,-63.054801
5046.3,-63.364397
5046.4,-62.328019
5046.5,-65.454346
5046.6,-63.125545
5046.7,-61.331977
5046.8,-63.782617
5046.9,-63.341826
5047,-63.428626
5047.1,-63.600625
5047.2,-63.034288
5047.3,-62.989295
5047.4,-64.486518
5047.5,-64.969505
5047.6,-64.961544
5047.7,-62.908885
5047.8,-63.687103
5047.9,-61.56403
5048,-62.84667
5048.1,-64.162107
5048.2,-63.275762
5048.3,-61.686826
5048.4,-62.916554
5048.5,-62.235209
5048.6,-62.517499
5048.7,-63.426995
5048.8,-61.969039
5048.9,-63.239535
5049,-63.393969
5049.1,-63.028869
5049.2,-64.44612
5049.3,-64.053264
5049.4,-64.141957
5049.5,-63.710716
5049.6,-63.619946
5049.7,-63.540014
5049.8,-62.866681
5049.9,-63.047485
5050,-64.499903
5050.1,-61.734212
5050.2,-62.370832
5050.3,-63.497837
5050.4,-63.665273
5050.5,-62.804336
5050.6,-65.412757
5050.7,-63.906886
5050.8,-65.59823
5050.9,-62.178786
5051,-64.607899
5051.1,-61.742233
5051.2,-62.635989
5051.3,-64.121508
5051.4,-65.475897
5051.5,-63.659366
5051.6,-63.28255
5051.7,-62.715902
5051.8,-62.515765
5051.9,-64.203775
5052,-61.248886
5052.1,-63.432231
5052.2,-62.602502
5052.3,-62.268278
5052.4,-63.813026
5052.5,-63.098012
5052.6,-62.551062
5052.7,-62.655846
5052.8,-65.232341
5052.9,-62.369554
5053,-64.005089
5053.1,-63.916456
5053.2,-63.070008
5053.3,-62.829611
5053.4,-64.905557
5053.5,-64.651439
5053.6,-63.6265
5053.7,-64.169437
5053.8,-62.801662
5053.9,-63.93579
5054,-63.164392
5054.1,-62.726833
5054.2,-63.548721
5054.3,-62.404298
5054.4,-64.196229
5054.5,-62.186018
5054.6,-63.529326
5054.7,-63.826035
5054.8,-64.197079
5054.9,-62.909643
5055,-63.733127
5055.1,-62.430295
5055.2,-62.324266
5055.3,-64.036621
5055.4,-62.387069
5055.5,-64.425169
5055.6,-64.842823
5055.7,-62.502325
5055.8,-63.177236
5055.9,-63.209611
5056,-61.897552
5056.1,-62.070866
5056.2,-62.554538
5056.3,-63.254744
5056.4,-63.658718
5056.5,-63.055278
5056.6,-65.093498
5056.7,-63.014409
5056.8,-61.346509
5056.9,-62.201485
5057,-63.006646
5057.1,-63.942177
5057.2,-62.648776
5057.3,-62.86637
5057.4,-61.711585
5057.5,-63.653173
5057.6,-62.66465
5057.7,-63.016847
5057.8,-61.096911
5057.9,-65.346028
5058,-61.604032
5058.1,-63.311154
5058.2,-63.732962
5058.3,-63.893259
5058.4,-62.08356
5058.5,-63.172262
5058.6,-62.896919
5058.7,-61.636372
5058.8,-62.434448
5058.9,-62.346691
5059,-62.287574
5059.1,-64.267283
5059.2,-63.574285
5059.3,-62.917811
5059.4,-63.456273
5059.5,-63.465517
5059.6,-63.218608
5059.7,-60.089128
5059.8,-63.387004
5059.9,-63.452973
5060,-62.222541
5060.1,-63.281798
5060.2,-62.188131
5060.3,-62.169401
5060.4,-64.172396
5060.5,-64.794868
5060.6,-62.401787
5060.7,-63.560139
5060.8,-64.161723
5060.9,-62.184552
5061,-62.783686
5061.1,-63.577775
5061.2,-61.964401
5061.3,-63.06913
5061.4,-63.135325
5061.5,-62.004094
5061.6,-61.54719
5061.7,-63.534811
5061.8,-62.203947
5061.9,-62.810293
5062,-62.543559
5062.1,-61.730634
5062.2,-63.146027
5062.3,-62.221185
5062.4,-61.777165
5062.5,-62.916951
5062.6,-60.701053
5062.7,-60.441081
5062.8,-62.813299
5062.9,-62.247039
5063,-61.367335
5063.1,-62.126257
5063.2,-60.999132
5063.3,-63.347481
5063.4,-62.45549
5063.5,-63.170831
5063.6,-61.865956
5063.7,-62.386286
5063.8,-63.00876
5063.9,-64.415076
5064,-62.886804
5064.1,-64.304182
5064.2,-61.612794
5064.3,-63.145052
5064.4,-62.852403
5064.5,-63.00766
5064.6,-61.958312
5064.7,-61.552251
5064.8,-62.317293
5064.9,-63.918724
5065,-64.189576
5065.1,-62.028909
5065.2,-62.280443
5065.3,-64.149317
5065.4,-63.425443
5065.5,-62.49028
5065.6,-64.913285
5065.7,-62.61997
5065.8,-63.036311
5065.9,-63.657138
5066,-61.362625
5066.1,-63.674506
5066.2,-64.66609
5066.3,-61.878449
5066.4,-64.585237
5066.5,-64.855832
5066.6,-64.11765
5066.7,-61.162371
5066.8,-61.994959
5066.9,-62.07503
5067,-62.556922
5067.1,-63.479045
5067.2,-63.990146
5067.3,-62.152443
5067.4,-62.747837
5067.5,-62.395995
5067.6,-63.268958
5067.7,-62.817174
5067.8,-63.481441
5067.9,-64.051583
5068,-63.99584
5068.1,-62.683724
5068.2,-63.300888
5068.3,-63.100927
5068.4,-63.77941
5068.5,-64.001484
5068.6,-62.934768
5068.7,-61.220608
5068.8,-64.349003
5068.9,-63.684377
5069,-63.316051
5069.1,-62.860051
5069.2,-63.251849
5069.3,-63.908774
5069.4,-64.080414
5069.5,-63.42948
5069.6,-63.317333
5069.7,-62.730586
5069.8,-64.417563
5069.9,-62.779914
5070,-63.265007
5070.1,-64.685147
5070.2,-63.772675
5070.3,-63.758645
5070.4,-63.49103
5070.5,-64.624832
5070.6,-63.742673
5070.7,-63.235
5070.8,-63.934222
5070.9,-63.419986
5071,-64.972029
5071.1,-64.438411
5071.2,-63.001743
5071.3,-63.446791
5071.4,-62.106275
5071.5,-62.453455
5071.6,-63.527987
5071.7,-63.638469
5071.8,-63.895373
5071.9,-63.29108
5072,-63.005454
5072.1,-63.915828
5072.2,-62.174039
5072.3,-63.977381
5072.4,-62.954568
5072.5,-63.275285
5072.6,-64.019135
5072.7,-64.294426
5072.8,-62.020262
5072.9,-64.235308
5073,-62.161653
5073.1,-63.399251
5073.2,-63.752574
5073.3,-61.414207
5073.4,-62.326266
5073.5,-65.228957
5073.6,-63.198043
5073.7,-61.820707
5073.8,-61.952165
5073.9,-63.50986
5074,-63.55822
5074.1,-64.813883
5074.2,-64.232197
5074.3,-61.06201
5074.4,-64.519421
5074.5,-62.974893
5074.6,-65.122273
5074.7,-61.601399
5074.8,-64.073468
5074.9,-62.425071
5075,-64.274959
5075.1,-64.01891
5075.2,-64.235667
5075.3,-64.807203
5075.4,-62.573917
5075.5,-62.200558
5075.6,-62.61667
5075.7,-62.811706
5075.8,-63.136017
5075.9,-63.610573
5076,-64.391148
5076.1,-63.278329
5076.2,-62.871892
5076.3,-64.553711
5076.4,-62.637832
5076.5,-63.02895
5076.6,-62.455936
5076.7,-62.773075
5076.8,-65.368163
5076.9,-63.188744
5077,-62.090012
5077.1,-61.608682
5077.2,-63.087044
5077.3,-64.541837
5077.4,-63.982424
5077.5,-64.238265
5077.6,-62.363245
5077.7,-62.177143
5077.8,-62.631102
5077.9,-63.467714
5078,-61.664267
5078.1,-63.619861
5078.2,-61.29342
5078.3,-62.935331
5078.4,-62.450663
5078.5,-62.676601
5078.6,-59.759565
5078.7,-62.486138
5078.8,-62.844138
5078.9,-63.554872
5079,-61.588271
5079.1,-60.674906
5079.2,-62.445407
5079.3,-64.901653
5079.4,-63.420179
5079.5,-62.753742
5079.6,-62.512806
5079.7,-63.474564
5079.8,-63.084797
5079.9,-63.123251
5080,-63.612202
5080.1,-62.571505
5080.2,-62.922656
5080.3,-63.521461
5080.4,-63.049517
5080.5,-62.295665
5080.6,-61.136873
5080.7,-62.641951
5080.8,-64.265687
5080.9,-63.382659
5081,-63.12975
5081.1,-63.696685
5081.2,-62.64129
5081.3,-61.911788
5081.4,-62.753928
5081.5,-65.501681
5081.6,-64.203148
5081.7,-63.547343
5081.8,-62.97603
5081.9,-61.128529
5082,-62.369801
5082.1,-64.44126
5082.2,-62.559326
5082.3,-62.069856
5082.4,-62.856209
5082.5,-62.315535
5082.6,-62.720714
5082.7,-62.249296
5082.8,-61.979325
5082.9,-62.458634
5083,-63.010548
5083.1,-65.102539
5083.2,-63.308021
5083.3,-63.153867
5083.4,-61.011353
5083.5,-63.473035
5083.6,-61.943538
5083.7,-62.4719
5083.8,-61.852408
5083.9,-62.35015
5084,-62.628706
5084.1,-62.428322
5084.2,-63.383909
5084.3,-62.878562
5084.4,-64.439048
5084.5,-63.860477
5084.6,-63.706125
5084.7,-62.034487
5084.8,-63.970382
5084.9,-63.143156
5085,-63.316152
5085.1,-61.275554
5085.2,-64.054117
5085.3,-60.715835
5085.4,-62.243847
5085.5,-63.223205
5085.6,-62.83356
5085.7,-61.456375
5085.8,-64.171253
5085.9,-63.400151
5086,-62.508826
5086.1,-61.337686
5086.2,-63.244014
5086.3,-65.266778
5086.4,-62.768988
5086.5,-62.504013
5086.6,-64.081064
5086.7,-63.013754
5086.8,-64.198433
5086.9,-64.222183
5087,-63.94552
5087.1,-62.83919
5087.2,-63.687845
5087.3,-63.946997
5087.4,-63.605497
5087.5,-64.275599
5087.6,-64.452307
5087.7,-63.054613
5087.8,-63.264265
5087.9,-61.615494
5088,-63.929351
5088.1,-63.500844
5088.2,-62.082645
5088.3,-61.942938
5088.4,-63.789014
5088.5,-63.82934
5088.6,-63.731173
5088.7,-63.922489
5088.8,-62.828602
5088.9,-62.80804
5089,-63.049519
5089.1,-62.978901
5089.2,-62.448785
5089.3,-62.35067
5089.4,-62.873561
5089.5,-60.979565
5089.6,-62.10657
5089.7,-62.985072
5089.8,-61.962482
5089.9,-62.602949
5090,-62.491399
5090.1,-62.331493
5090.2,-61.539771
5090.3,-63.748475
5090.4,-63.420765
5090.5,-61.714478
5090.6,-61.120284
5090.7,-64.115863
5090.8,-62.44461
5090.9,-62.841183
5091,-62.413799
5091.1,-62.500876
5091.2,-63.968459
5091.3,-62.177769
5091.4,-62.3589
5091.5,-64.072953
5091.6,-59.807642
5091.7,-64.286008
5091.8,-62.387236
5091.9,-59.713988
5092,-63.393601
5092.1,-62.686358
5092.2,-63.711065
5092.3,-63.191679
5092.4,-63.694463
5092.5,-64.855619
5092.6,-61.803799
5092.7,-63.083778
5092.8,-61.162362
5092.9,-60.061532
5093,-63.500791
5093.1,-62.78208
5093.2,-61.38955
5093.3,-63.120463
5093.4,-61.896031
5093.5,-62.39602
5093.6,-61.644423
5093.7,-61.456887
5093.8,-61.758047
5093.9,-62.42303
5094,-63.332292
5094.1,-61.116487
5094.2,-64.63744
5094.3,-63.13386
5094.4,-61.834422
5094.5,-61.852275
5094.6,-62.791077
5094.7,-64.151377
5094.8,-61.874767
5094.9,-62.776952
5095,-63.607499
5095.1,-63.07842
5095.2,-61.232557
5095.3,-62.155182
5095.4,-62.849433
5095.5,-61.964273
5095.6,-62.028257
5095.7,-63.839131
5095.8,-62.082934
5095.9,-62.814427
5096,-63.325965
5096.1,-60.395599
5096.2,-60.937288
5096.3,-60.520466
5096.4,-62.700991
5096.5,-59.969136
5096.6,-60.760957
5096.7,-63.684644
5096.8,-62.653307
5096.9,-62.564125
5097,-63.069643
5097.1,-62.111893
5097.2,-64.616441
5097.3,-62.381792
5097.4,-61.176623
5097.5,-61.318396
5097.6,-63.613545
5097.7,-63.038929
5097.8,-61.159482
5097.9,-61.788728
5098,-63.669374
5098.1,-62.575173
5098.2,-64.58194
5098.3,-62.405051
5098.4,-62.211844
5098.5,-61.008896
5098.6,-61.236312
5098.7,-62.353848
5098.8,-62.244635
5098.9,-62.232251
5099,-63.305715
5099.1,-61.704316
5099.2,-60.307296
5099.3,-62.581203
5099.4,-62.525358
5099.5,-62.303217
5099.6,-62.029209
5099.7,-62.244362
5099.8,-61.283971
5099.9,-63.857321
5100,-63.126521
5100.1,-65.14293
5100.2,-63.133892
5100.3,-62.160446
5100.4,-62.445781
5100.5,-61.351268
5100.6,-62.252194
5100.7,-61.785847
5100.8,-64.088656
5100.9,-62.466717
5101,-61.733106
5101.1,-60.520974
5101.2,-63.602165
5101.3,-64.393256
5101.4,-64.009735
5101.5,-63.054399
5101.6,-64.443932
5101.7,-62.827565
5101.8,-63.389719
5101.9,-62.625379
5102,-61.742655
5102.1,-63.159812
5102.2,-62.945464
5102.3,-62.93525
5102.4,-62.298471
5102.5,-61.008226
5102.6,-61.77407
5102.7,-63.878679
5102.8,-62.014185
5102.9,-64.132619
5103,-62.632991
5103.1,-63.507834
5103.2,-61.955248
5103.3,-62.325858
5103.4,-62.136355
5103.5,-63.098448
5103.6,-62.254721
5103.7,-60.492519
5103.8,-62.086639
5103.9,-63.736458
5104,-63.755729
5104.1,-62.350991
5104.2,-61.747743
5104.3,-62.730728
5104.4,-62.600609
5104.5,-62.884418
5104.6,-61.493295
5104.7,-61.887661
5104.8,-61.489634
5104.9,-61.536642
5105,-62.916632
5105.1,-62.816804
5105.2,-62.153812
5105.3,-60.304272
5105.4,-63.259151
5105.5,-63.412527
5105.6,-63.885912
5105.7,-64.338204
5105.8,-64.252828
5105.9,-62.774949
5106,-64.226235
5106.1,-62.730321
5106.2,-64.043503
5106.3,-62.700468
5106.4,-62.698577
5106.5,-63.603705
5106.6,-62.106812
5106.7,-64.15305
5106.8,-62.439132
5106.9,-61.765613
5107,-62.292652
5107.1,-61.364674
5107.2,-63.266405
5107.3,-61.759595
5107.4,-62.185867
5107.5,-60.258672
5107.6,-61.704999
5107.7,-60.670007
5107.8,-64.805797
5107.9,-62.058188
5108,-61.602327
5108.1,-62.378993
5108.2,-63.042359
5108.3,-63.816386
5108.4,-64.43332
5108.5,-62.744148
5108.6,-62.800832
5108.7,-61.596573
5108.8,-63.336461
5108.9,-61.734971
5109,-62.035299
5109.1,-62.934315
5109.2,-61.428887
5109.3,-62.385215
5109.4,-61.472284
5109.5,-63.229799
5109.6,-63.610396
5109.7,-60.434435
5109.8,-61.847977
5109.9,-61.913861
5110,-60.539392
5110.1,-61.889224
5110.2,-63.777295
5110.3,-60.738626
5110.4,-61.075608
5110.5,-64.050904
5110.6,-62.225032
5110.7,-61.66119
5110.8,-63.492951
5110.9,-62.332609
5111,-63.842054
5111.1,-61.311481
5111.2,-62.260494
5111.3,-62.386877
5111.4,-62.270646
5111.5,-61.982098
5111.6,-61.47212
5111.7,-63.48415
5111.8,-61.539594
5111.9,-62.22095
5112,-61.958703
5112.1,-62.594842
5112.2,-61.532641
5112.3,-62.534734
5112.4,-64.203794
5112.5,-63.718643
5112.6,-62.875936
5112.7,-62.105918
5112.8,-62.654712
5112.9,-62.224707
5113,-63.304447
5113.1,-61.976705
5113.2,-62.890941
5113.3,-63.114892
5113.4,-62.939131
5113.5,-62.940924
5113.6,-64.120759
5113.7,-64.202382
5113.8,-62.035575
5113.9,-62.391202
5114,-61.830041
5114.1,-63.460491
5114.2,-60.899344
5114.3,-62.155043
5114.4,-62.860784
5114.5,-62.622552
5114.6,-63.246724
5114.7,-63.764981
5114.8,-61.573297
5114.9,-64.161531
5115,-61.519694
5115.1,-63.858867
5115.2,-62.688346
5115.3,-62.709235
5115.4,-65.311699
5115.5,-62.642518
5115.6,-62.187243
5115.7,-64.885926
5115.8,-61.479469
5115.9,-63.340193
5116,-63.216354
5116.1,-63.559631
5116.2,-63.1855
5116.3,-63.469685
5116.4,-62.578381
5116.5,-62.299938
5116.6,-63.893976
5116.7,-63.490052
5116.8,-65.052432
5116.9,-62.174523
5117,-62.351661
5117.1,-62.244699
5117.2,-63.407593
5117.3,-63.541448
5117.4,-64.413867
5117.5,-64.289572
5117.6,-64.275873
5117.7,-63.051666
5117.8,-64.037537
5117.9,-62.222045
5118,-63.364614
5118.1,-64.403971
5118.2,-62.487223
5118.3,-63.046065
5118.4,-62.125257
5118.5,-62.50197
5118.6,-64.525603
5118.7,-61.78051
5118.8,-63.406572
5118.9,-63.902946
5119,-65.385366
5119.1,-64.3689
5119.2,-64.655844
5119.3,-61.13322
5119.4,-63.618257
5119.5,-62.741973
5119.6,-61.939683
5119.7,-62.977123
5119.8,-62.735065
5119.9,-65.50374
5120,-64.238109
5120.1,-63.18577
5120.2,-62.194837
5120.3,-62.72471
5120.4,-62.445345
5120.5,-62.875946
5120.6,-63.210812
5120.7,-62.578559
5120.8,-62.849932
5120.9,-64.015433
5121,-61.657859
5121.1,-62.365258
5121.2,-64.465255
5121.3,-62.943607
5121.4,-62.332878
5121.5,-62.657324
5121.6,-64.444296
5121.7,-62.953165
5121.8,-62.742105
5121.9,-63.731644
5122,-61.994197
5122.1,-62.92819
5122.2,-61.729304
5122.3,-61.425912
5122.4,-62.016138
5122.5,-63.947122
5122.6,-65.509845
5122.7,-62.57225
5122.8,-62.915273
5122.9,-64.46736
5123,-63.341406
5123.1,-62.868124
5123.2,-62.416653
5123.3,-62.818368
5123.4,-62.555182
5123.5,-63.400035
5123.6,-62.260396
5123.7,-63.141925
5123.8,-62.667749
5123.9,-62.751097
5124,-63.671366
5124.1,-62.772458
5124.2,-64.169182
5124.3,-63.775488
5124.4,-62.039618
5124.5,-62.979275
5124.6,-63.946484
5124.7,-63.002416
5124.8,-62.85637
5124.9,-62.347202
5125,-63.057686
5125.1,-64.415015
5125.2,-63.896765
5125.3,-65.122412
5125.4,-62.229828
5125.5,-64.063549
5125.6,-64.172896
5125.7,-64.786756
5125.8,-62.787087
5125.9,-63.139317
5126,-63.369572
5126.1,-62.02434
5126.2,-63.340661
5126.3,-63.429416
5126.4,-62.951464
5126.5,-63.907769
5126.6,-62.466732
5126.7,-62.103796
5126.8,-64.342079
5126.9,-64.107576
5127,-64.176915
5127.1,-64.462551
5127.2,-64.501167
5127.3,-63.921621
5127.4,-64.14997
5127.5,-62.567779
5127.6,-63.920433
5127.7,-61.231997
5127.8,-62.878162
5127.9,-63.075379
5128,-63.602199
5128.1,-63.261176
5128.2,-61.155419
5128.3,-64.704987
5128.4,-64.419537
5128.5,-62.630448
5128.6,-64.518201
5128.7,-64.05892
5128.8,-63.298144
5128.9,-64.562761
5129,-63.289131
5129.1,-62.097279
5129.2,-63.229654
5129.3,-63.752009
5129.4,-63.355944
5129.5,-63.346289
5129.6,-62.93571
5129.7,-62.865084
5129.8,-62.317247
5129.9,-64.169488
5130,-63.562508
5130.1,-62.648903
5130.2,-63.000857
5130.3,-63.07382
5130.4,-63.950851
5130.5,-64.881728
5130.6,-61.703967
5130.7,-63.897238
5130.8,-64.455904
5130.9,-63.517988
5131,-64.822788
5131.1,-61.173608
5131.2,-63.949652
5131.3,-63.366426
5131.4,-65.767039
5131.5,-61.713096
5131.6,-65.026379
5131.7,-62.768473
5131.8,-62.469323
5131.9,-63.582299
5132,-63.204371
5132.1,-62.124371
5132.2,-64.513522
5132.3,-64.05398
5132.4,-63.413187
5132.5,-63.096221
5132.6,-62.854801
5132.7,-64.625542
5132.8,-64.169089
5132.9,-62.531911
5133,-61.758381
5133.1,-63.083107
5133.2,-63.794922
5133.3,-61.826425
5133.4,-64.785359
5133.5,-65.319735
5133.6,-64.261339
5133.7,-63.84874
5133.8,-62.854246
5133.9,-62.91301
5134,-63.73477
5134.1,-62.138304
5134.2,-63.675324
5134.3,-63.649323
5134.4,-62.500576
5134.5,-62.575224
5134.6,-64.51379
5134.7,-62.347548
5134.8,-61.604357
5134.9,-63.849821
5135,-63.711173
5135.1,-65.142698
5135.2,-63.903231
5135.3,-63.27959
5135.4,-64.126254
5135.5,-62.262946
5135.6,-62.702779
5135.7,-64.6828
5135.8,-62.905187
5135.9,-63.786342
5136,-62.297545
5136.1,-62.78056
5136.2,-64.169762
5136.3,-64.126343
5136.4,-63.00849
5136.5,-63.921407
5136.6,-64.055828
5136.7,-63.650455
5136.8,-64.65568
5136.9,-63.231448
5137,-62.544521
5137.1,-62.631481
5137.2,-63.340571
5137.3,-62.034761
5137.4,-63.182053
5137.5,-63.534794
5137.6,-64.002777
5137.7,-61.373825
5137.8,-62.892945
5137.9,-63.107058
5138,-64.07093
5138.1,-62.401009
5138.2,-63.72401
5138.3,-64.902152
5138.4,-63.8913
5138.5,-61.464795
5138.6,-61.764763
5138.7,-62.304728
5138.8,-62.459995
5138.9,-63.027027
5139,-64.060929
5139.1,-61.6245
5139.2,-61.801024
5139.3,-62.442259
5139.4,-63.658919
5139.5,-62.914947
5139.6,-62.536277
5139.7,-63.162482
5139.8,-61.970494
5139.9,-61.760223
5140,-64.4713
5140.1,-64.085819
5140.2,-62.838046
5140.3,-64.093223
5140.4,-63.936794
5140.5,-61.853252
5140.6,-62.434753
5140.7,-63.430424
5140.8,-62.483853
5140.9,-63.625936
5141,-63.047947
5141.1,-63.384148
5141.2,-64.290559
5141.3,-63.153073
5141.4,-63.779255
5141.5,-62.453383
5141.6,-61.977245
5141.7,-62.173637
5141.8,-62.213229
5141.9,-63.027624
5142,-63.781927
5142.1,-64.357419
5142.2,-63.47072
5142.3,-63.413404
5142.4,-63.082217
5142.5,-64.307017
5142.6,-63.73254
5142.7,-64.306877
5142.8,-62.104956
5142.9,-63.800639
5143,-63.678838
5143.1,-62.774941
5143.2,-64.457029
5143.3,-62.892603
5143.4,-62.996184
5143.5,-62.716332
5143.6,-62.741939
5143.7,-62.590313
5143.8,-64.94412
5143.9,-62.875371
5144,-63.423105
5144.1,-64.336424
5144.2,-61.210489
5144.3,-62.074776
5144.4,-63.329125
5144.5,-62.94118
5144.6,-65.013985
5144.7,-65.800449
5144.8,-63.270667
5144.9,-62.886973
5145,-61.185398
5145.1,-63.726276
5145.2,-63.432466
5145.3,-62.856233
5145.4,-63.11483
5145.5,-62.981053
5145.6,-61.325435
5145.7,-62.463423
5145.8,-62.845984
5145.9,-64.028419
5146,-62.669693
5146.1,-63.200284
5146.2,-62.183677
5146.3,-61.303944
5146.4,-61.771989
5146.5,-64.00619
5146.6,-64.72771
5146.7,-60.86277
5146.8,-62.015204
5146.9,-62.036743
5147,-62.913636
5147.1,-63.379977
5147.2,-62.115749
5147.3,-64.194384
5147.4,-62.782323
5147.5,-61.892399
5147.6,-63.471453
5147.7,-63.801419
5147.8,-63.04855
5147.9,-63.149969
5148,-64.269743
5148.1,-63.800676
5148.2,-62.993669
5148.3,-63.802294
5148.4,-62.767187
5148.5,-62.141787
5148.6,-63.147537
5148.7,-64.205084
5148.8,-62.751345
5148.9,-61.848325
5149,-62.356721
5149.1,-63.713864
5149.2,-62.605491
5149.3,-61.198632
5149.4,-61.882718
5149.5,-63.475001
5149.6,-63.356978
5149.7,-63.092073
5149.8,-63.935738
5149.9,-63.093728
5150,-61.282388
5150.1,-63.138229
5150.2,-64.839922
5150.3,-64.218099
5150.4,-62.822683
5150.5,-61.805253
5150.6,-63.703459
5150.7,-62.704697
5150.8,-61.608617
5150.9,-63.985054
5151,-63.838154
5151.1,-63.844822
5151.2,-63.991481
5151.3,-63.255682
5151.4,-61.900322
5151.5,-62.975714
5151.6,-62.250484
5151.7,-62.792153
5151.8,-63.869101
5151.9,-62.321915
5152,-61.974727
5152.1,-62.58149
5152.2,-61.94171
5152.3,-60.774283
5152.4,-62.434617
5152.5,-62.359223
5152.6,-62.373477
5152.7,-64.337136
5152.8,-63.423476
5152.9,-62.078471
5153,-62.421046
5153.1,-61.550253
5153.2,-62.511993
5153.3,-62.819125
5153.4,-62.357296
5153.5,-62.736006
5153.6,-61.581856
5153.7,-63.109937
5153.8,-63.07826
5153.9,-59.069953
5154,-61.739522
5154.1,-62.702437
5154.2,-61.554129
5154.3,-64.219079
5154.4,-61.052975
5154.5,-62.767787
5154.6,-62.477885
5154.7,-60.77569
5154.8,-61.853916
5154.9,-63.603373
5155,-62.752482
5155.1,-61.767687
5155.2,-62.312945
5155.3,-62.211848
5155.4,-63.216495
5155.5,-62.556895
5155.6,-61.797602
5155.7,-62.513274
5155.8,-63.294525
5155.9,-63.559792
5156,-61.379568
5156.1,-62.548234
5156.2,-61.196206
5156.3,-61.70882
5156.4,-62.588689
5156.5,-63.285869
5156.6,-63.140378
5156.7,-64.334275
5156.8,-62.075342
5156.9,-63.845417
5157,-62.283766
5157.1,-62.03573
5157.2,-61.714921
5157.3,-61.123138
5157.4,-61.382736
5157.5,-63.158511
5157.6,-62.797355
5157.7,-61.871504
5157.8,-63.015105
5157.9,-62.78224
5158,-62.307106
5158.1,-63.177089
5158.2,-63.163502
5158.3,-62.936635
5158.4,-63.099636
5158.5,-65.196808
5158.6,-62.176602
5158.7,-63.639524
5158.8,-64.484428
5158.9,-61.228207
5159,-63.148114
5159.1,-61.237075
5159.2,-63.524497
5159.3,-63.215772
5159.4,-61.649066
5159.5,-63.491947
5159.6,-63.307469
5159.7,-62.887666
5159.8,-62.702025
5159.9,-62.99271
5160,-64.282216
5160.1,-62.758938
5160.2,-61.364241
5160.3,-63.054879
5160.4,-63.094472
5160.5,-63.159586
5160.6,-63.201598
5160.7,-62.503027
5160.8,-63.273643
5160.9,-63.259711
5161,-62.078503
5161.1,-62.47698
5161.2,-61.1915
5161.3,-62.582071
5161.4,-62.625559
5161.5,-61.680735
5161.6,-62.895209
5161.7,-64.750634
5161.8,-63.575978
5161.9,-63.2965
5162,-62.607006
5162.1,-61.431044
5162.2,-63.546926
5162.3,-61.512699
5162.4,-62.020861
5162.5,-61.634157
5162.6,-62.80604
5162.7,-63.64211
5162.8,-61.85947
5162.9,-62.416927
5163,-63.525981
5163.1,-62.340263
5163.2,-62.939579
5163.3,-62.48631
5163.4,-62.575717
5163.5,-63.495488
5163.6,-61.145391
5163.7,-62.99517
5163.8,-61.806125
5163.9,-62.696632
5164,-64.260007
5164.1,-62.85667
5164.2,-62.653352
5164.3,-63.813411
5164.4,-65.042325
5164.5,-62.86982
5164.6,-62.612935
5164.7,-61.606655
5164.8,-63.379253
5164.9,-63.967089
5165,-62.274794
5165.1,-62.704094
5165.2,-62.910309
5165.3,-61.146711
5165.4,-61.538014
5165.5,-62.964231
5165.6,-63.39169
5165.7,-65.449538
5165.8,-61.986278
5165.9,-64.251675
5166,-64.05012
5166.1,-64.009229
5166.2,-64.791699
5166.3,-64.624815
5166.4,-62.129152
5166.5,-61.041378
5166.6,-61.835879
5166.7,-63.44755
5166.8,-62.85559
5166.9,-63.805452
5167,-64.777475
5167.1,-63.885147
5167.2,-63.4084
5167.3,-62.463004
5167.4,-62.617191
5167.5,-64.904195
5167.6,-64.178001
5167.7,-64.657752
5167.8,-63.115435
5167.9,-62.573483
5168,-62.973825
5168.1,-64.246672
5168.2,-62.263687
5168.3,-61.328342
5168.4,-62.457252
5168.5,-63.129174
5168.6,-61.715363
5168.7,-62.753479
5168.8,-64.061284
5168.9,-65.131858
5169,-62.654839
5169.1,-62.608338
5169.2,-62.127853
5169.3,-63.351749
5169.4,-63.437921
5169.5,-62.227866
5169.6,-62.968658
5169.7,-63.610486
5169.8,-63.821005
5169.9,-62.303567
5170,-64.08817
5170.1,-64.125806
5170.2,-64.335464
5170.3,-62.243861
5170.4,-63.542661
5170.5,-63.243616
5170.6,-64.156022
5170.7,-62.793739
5170.8,-62.978421
5170.9,-62.365083
5171,-62.928188
5171.1,-63.062865
5171.2,-60.979217
5171.3,-62.765284
5171.4,-63.631652
5171.5,-64.909515
5171.6,-60.357286
5171.7,-63.837403
5171.8,-63.617408
5171.9,-62.502563
5172,-63.989716
5172.1,-63.718961
5172.2,-63.700931
5172.3,-62.070294
5172.4,-63.703048
5172.5,-63.910743
5172.6,-62.815733
5172.7,-61.23249
5172.8,-62.11613
5172.9,-63.75389
5173,-61.905267
5173.1,-61.475156
5173.2,-63.283507
5173.3,-63.443413
5173.4,-64.069996
5173.5,-61.377174
5173.6,-63.663733
5173.7,-62.141717
5173.8,-61.283266
5173.9,-61.870124
5174,-61.307245
5174.1,-63.278048
5174.2,-62.842114
5174.3,-65.046947
5174.4,-64.615529
5174.5,-62.931629
5174.6,-63.355448
5174.7,-63.302446
5174.8,-62.164529
5174.9,-64.138311
5175,-61.46925
5175.1,-64.063532
5175.2,-63.637877
5175.3,-61.868177
5175.4,-62.760932
5175.5,-63.09497
5175.6,-61.706333
5175.7,-63.05463
5175.8,-63.608753
5175.9,-63.177927
5176,-63.752644
5176.1,-63.312857
5176.2,-61.940226
5176.3,-63.09541
5176.4,-62.527058
5176.5,-64.545687
5176.6,-62.042626
5176.7,-62.182165
5176.8,-63.067213
5176.9,-63.049006
5177,-60.281897
5177.1,-63.488562
5177.2,-64.349028
5177.3,-63.053146
5177.4,-63.606001
5177.5,-62.192154
5177.6,-64.561361
5177.7,-62.10277
5177.8,-63.901451
5177.9,-61.848854
5178,-63.114315
5178.1,-63.49625
5178.2,-63.608716
5178.3,-62.783034
5178.4,-62.897508
5178.5,-64.600176
5178.6,-61.814023
5178.7,-63.20586
5178.8,-64.765228
5178.9,-64.210762
5179,-62.933365
5179.1,-62.646685
5179.2,-62.373675
5179.3,-64.571244
5179.4,-62.290365
5179.5,-62.665475
5179.6,-61.692217
5179.7,-63.491934
5179.8,-62.300045
5179.9,-62.667148
5180,-63.816983
5180.1,-62.104289
5180.2,-63.812495
5180.3,-63.021941
5180.4,-62.154003
5180.5,-60.661699
5180.6,-63.170291
5180.7,-64.803756
5180.8,-63.512227
5180.9,-62.740213
5181,-63.141498
5181.1,-63.621552
5181.2,-62.103658
5181.3,-63.438487
5181.4,-62.34462
5181.5,-62.373765
5181.6,-63.12491
5181.7,-64.691611
5181.8,-64.646332
5181.9,-60.579571
5182,-63.879517
5182.1,-62.114953
5182.2,-62.747174
5182.3,-62.524749
5182.4,-63.246532
5182.5,-64.351755
5182.6,-61.472628
5182.7,-62.548625
5182.8,-64.233956
5182.9,-62.884568
5183,-63.926958
5183.1,-63.828105
5183.2,-64.555108
5183.3,-63.584913
5183.4,-61.850585
5183.5,-64.177217
5183.6,-64.594706
5183.7,-62.632221
5183.8,-63.16838
5183.9,-62.634719
5184,-63.13891
5184.1,-61.904405
5184.2,-63.38648
5184.3,-63.403357
5184.4,-62.423709
5184.5,-63.956388
5184.6,-64.732344
5184.7,-64.42833
5184.8,-63.736628
5184.9,-60.628214
5185,-61.443197
5185.1,-62.136751
5185.2,-63.1401
5185.3,-64.865328
5185.4,-61.629
5185.5,-64.076866
5185.6,-64.003992
5185.7,-64.251747
5185.8,-62.381043
5185.9,-65.318366
5186,-64.035365
5186.1,-62.99693
5186.2,-61.810751
5186.3,-60.58303
5186.4,-61.488158
5186.5,-63.465945
5186.6,-62.018414
5186.7,-61.466395
5186.8,-62.426324
5186.9,-61.53424
5187,-61.509379
5187.1,-61.577001
5187.2,-62.82242
5187.3,-64.014095
5187.4,-61.485605
5187.5,-64.045674
5187.6,-62.474568
5187.7,-62.795235
5187.8,-60.698717
5187.9,-63.815976
5188,-61.802909
5188.1,-63.161721
5188.2,-62.24178
5188.3,-62.469054
5188.4,-63.015819
5188.5,-62.86772
5188.6,-61.131337
5188.7,-63.629676
5188.8,-61.616241
5188.9,-61.582666
5189,-59.75763
5189.1,-62.046733
5189.2,-62.143238
5189.3,-62.306762
5189.4,-60.808402
5189.5,-64.335082
5189.6,-65.250195
5189.7,-63.05043
5189.8,-62.777773
5189.9,-63.845718
5190,-62.41162
5190.1,-61.120908
5190.2,-61.446183
5190.3,-63.191972
5190.4,-60.861489
5190.5,-62.234418
5190.6,-62.154978
5190.7,-61.8149
5190.8,-64.209325
5190.9,-63.400314
5191,-60.706956
5191.1,-63.601846
5191.2,-62.399314
5191.3,-62.681626
5191.4,-62.939083
5191.5,-62.857216
5191.6,-62.26107
5191.7,-64.633924
5191.8,-61.52156
5191.9,-62.449422
5192,-62.393125
5192.1,-63.175671
5192.2,-63.160335
5192.3,-61.917915
5192.4,-62.729381
5192.5,-63.969744
5192.6,-62.48209
5192.7,-62.44074
5192.8,-62.689313
5192.9,-64.192614
5193,-60.274044
5193.1,-61.693426
5193.2,-62.534406
5193.3,-62.39007
5193.4,-64.566826
5193.5,-63.819373
5193.6,-61.778304
5193.7,-62.279381
5193.8,-64.210503
5193.9,-61.966781
5194,-62.946659
5194.1,-63.765047
5194.2,-61.654986
5194.3,-61.86316
5194.4,-61.5968
5194.5,-62.458549
5194.6,-62.30529
5194.7,-63.654682
5194.8,-61.742331
5194.9,-62.799814
5195,-62.546783
5195.1,-64.047833
5195.2,-62.99994
5195.3,-63.333016
5195.4,-62.673725
5195.5,-61.256312
5195.6,-60.182691
5195.7,-63.099048
5195.8,-62.937541
5195.9,-63.229077
5196,-62.351713
5196.1,-64.145573
5196.2,-62.796159
5196.3,-63.714417
5196.4,-64.728021
5196.5,-62.093655
5196.6,-63.754987
5196.7,-61.503608
5196.8,-62.968206
5196.9,-63.145061
5197,-63.965461
5197.1,-64.86989
5197.2,-61.481772
5197.3,-63.077924
5197.4,-64.025264
5197.5,-64.357982
5197.6,-62.968433
5197.7,-62.844375
5197.8,-63.248451
5197.9,-63.188314
5198,-61.204209
5198.1,-63.985301
5198.2,-62.168808
5198.3,-62.614474
5198.4,-62.791228
5198.5,-64.508213
5198.6,-61.176986
5198.7,-63.670288
5198.8,-61.6419
5198.9,-63.300478
5199,-61.466011
5199.1,-64.169528
5199.2,-63.497421
5199.3,-63.880133
5199.4,-63.56159
5199.5,-63.560371
5199.6,-61.840103
5199.7,-63.838997
5199.8,-62.154611
5199.9,-62.421192
5200,-63.538358
5200.1,-64.906724
5200.2,-63.146257
5200.3,-63.686017
5200.4,-62.587984
5200.5,-64.793646
5200.6,-64.512932
5200.7,-61.734351
5200.8,-63.390536
5200.9,-61.893954
5201,-62.915646
5201.1,-62.473549
5201.2,-63.483928
5201.3,-62.137175
5201.4,-62.586493
5201.5,-62.499944
5201.6,-64.346137
5201.7,-62.130695
5201.8,-64.313557
5201.9,-63.835018
5202,-62.726054
5202.1,-62.057251
5202.2,-63.454831
5202.3,-61.61064
5202.4,-64.089955
5202.5,-63.212212
5202.6,-61.631062
5202.7,-63.46708
5202.8,-60.760789
5202.9,-62.931944
5203,-61.64176
5203.1,-61.978194
5203.2,-63.12539
5203.3,-62.799817
5203.4,-62.831073
5203.5,-63.378083
5203.6,-62.909266
5203.7,-63.26926
5203.8,-62.529998
5203.9,-63.169104
5204,-62.036527
5204.1,-63.182641
5204.2,-63.190541
5204.3,-64.169387
5204.4,-63.530863
5204.5,-63.411089
5204.6,-62.726234
5204.7,-64.07277
5204.8,-63.12847
5204.9,-65.252284
5205,-63.645771
5205.1,-64.367166
5205.2,-63.398308
5205.3,-65.425545
5205.4,-64.354607
5205.5,-64.341126
5205.6,-64.942016
5205.7,-65.36937
5205.8,-65.758052
5205.9,-63.490812
5206,-65.649279
5206.1,-65.521133
5206.2,-62.97435
5206.3,-65.401578
5206.4,-64.722604
5206.5,-66.067652
5206.6,-65.574684
5206.7,-65.318304
5206.8,-65.87647
5206.9,-65.694019
5207,-66.834957
5207.1,-64.145111
5207.2,-64.764782
5207.3,-65.322724
5207.4,-65.929298
5207.5,-65.725777
5207.6,-65.698126
5207.7,-66.158395
5207.8,-65.129044
5207.9,-65.949915
5208,-65.200075
5208.1,-66.040151
5208.2,-67.929247
5208.3,-67.217299
5208.4,-67.025993
5208.5,-65.877838
5208.6,-66.601483
5208.7,-66.816211
5208.8,-66.557141
5208.9,-67.405833
5209,-68.610833
5209.1,-66.831786
5209.2,-68.324386
5209.3,-67.023943
5209.4,-67.331703
5209.5,-69.394655
5209.6,-67.013208
5209.7,-68.2263
5209.8,-67.250258
5209.9,-67.627708
5210,-67.104035
5210.1,-67.772951
5210.2,-67.842045
5210.3,-67.494589
5210.4,-65.614739
5210.5,-65.607008
5210.6,-66.676936
5210.7,-67.773617
5210.8,-67.879007
5210.9,-67.506966
5211,-67.86806
5211.1,-66.313402
5211.2,-67.165986
5211.3,-66.779202
5211.4,-68.398979
5211.5,-67.965791
5211.6,-67.00476
5211.7,-67.808585
5211.8,-69.434315
5211.9,-68.40791
5212,-69.263265
5212.1,-68.637794
5212.2,-68.460008
5212.3,-69.085247
5212.4,-66.353176
5212.5,-67.936272
5212.6,-68.474281
5212.7,-68.591617
5212.8,-69.500331
5212.9,-68.248687
5213,-67.055597
5213.1,-67.914036
5213.2,-68.22639
5213.3,-68.549125
5213.4,-67.204007
5213.5,-69.787133
5213.6,-69.681987
5213.7,-68.051891
5213.8,-66.898751
5213.9,-67.417151
5214,-67.125407
5214.1,-68.313723
5214.2,-67.874719
5214.3,-69.523583
5214.4,-68.540107
5214.5,-69.120609
5214.6,-69.640444
5214.7,-69.278021
5214.8,-68.79389
5214.9,-68.333584
5215,-67.975339
5215.1,-69.451311
5215.2,-69.963731
5215.3,-67.835096
5215.4,-68.91798
5215.5,-70.978306
5215.6,-68.48435
5215.7,-68.143708
5215.8,-68.32061
5215.9,-70.796385
5216,-69.625098
5216.1,-69.257919
5216.2,-69.137542
5216.3,-69.347098
5216.4,-69.549441
5216.5,-68.366811
5216.6,-70.742316
5216.7,-69.131471
5216.8,-68.804329
5216.9,-69.091964
5217,-70.291792
5217.1,-69.806609
5217.2,-69.30441
5217.3,-70.771414
5217.4,-70.84556
5217.5,-70.185444
5217.6,-71.95634
5217.7,-70.227798
5217.8,-68.93949
5217.9,-69.684884
5218,-68.648376
5218.1,-69.830095
5218.2,-71.568862
5218.3,-70.605349
5218.4,-70.579631
5218.5,-71.317947
5218.6,-70.492189
5218.7,-69.953295
5218.8,-68.428187
5218.9,-68.79905
5219,-68.703696
5219.1,-69.953941
5219.2,-70.187005
5219.3,-71.312889
5219.4,-70.871537
5219.5,-70.59482
5219.6,-71.410024
5219.7,-71.193919
5219.8,-69.088949
5219.9,-70.744767
5220,-71.551306
5220.1,-69.870439
5220.2,-70.314915
5220.3,-70.438055
5220.4,-69.687831
5220.5,-70.287483
5220.6,-70.682199
5220.7,-69.763631
5220.8,-70.926189
5220.9,-68.479705
5221,-70.508916
5221.1,-69.079978
5221.2,-69.016731
5221.3,-69.904776
5221.4,-69.491595
5221.5,-70.154909
5221.6,-69.764906
5221.7,-71.008634
5221.8,-70.948054
5221.9,-71.758976
5222,-70.584847
5222.1,-71.311358
5222.2,-69.840833
5222.3,-69.772654
5222.4,-71.895144
5222.5,-71.49431
5222.6,-69.990534
5222.7,-71.614193
5222.8,-71.020947
5222.9,-70.941311
5223,-69.926049
5223.1,-72.375059
5223.2,-70.177915
5223.3,-70.535093
5223.4,-70.614759
5223.5,-69.275305
5223.6,-70.815646
5223.7,-69.716823
5223.8,-69.765178
5223.9,-70.699774
5224,-72.623657
5224.1,-70.443221
5224.2,-71.188692
5224.3,-71.274202
5224.4,-70.943249
5224.5,-72.925147
5224.6,-72.090095
5224.7,-70.27552
5224.8,-71.082319
5224.9,-71.945344
5225,-70.542349
5225.1,-70.165928
5225.2,-71.545094
5225.3,-71.345343
5225.4,-71.741657
5225.5,-69.89923
5225.6,-70.260927
5225.7,-70.996163
5225.8,-70.159306
5225.9,-71.300507
5226,-70.346438
5226.1,-69.38628
5226.2,-70.160003
5226.3,-72.779255
5226.4,-70.314543
5226.5,-70.914694
5226.6,-71.411376
5226.7,-71.143673
5226.8,-73.321273
5226.9,-72.26413
5227,-72.265584
5227.1,-73.128368
5227.2,-72.700373
5227.3,-73.092787
5227.4,-70.407661
5227.5,-71.870558
5227.6,-71.149792
5227.7,-73.07271
5227.8,-72.33156
5227.9,-70.599704
5228,-71.853427
5228.1,-71.249727
5228.2,-71.646831
5228.3,-72.458318
5228.4,-70.04404
5228.5,-73.285467
5228.6,-71.504272
5228.7,-71.794959
5228.8,-72.149374
5228.9,-71.335393
5229,-71.842351
5229.1,-72.033905
5229.2,-72.562682
5229.3,-72.359944
5229.4,-72.490183
5229.5,-71.677575
5229.6,-69.589461
5229.7,-71.25635
5229.8,-72.786092
5229.9,-71.939209
5230,-70.127934
5230.1,-69.909769
5230.2,-70.920914
5230.3,-71.462204
5230.4,-69.784547
5230.5,-71.161828
5230.6,-70.396228
5230.7,-72.952387
5230.8,-69.894073
5230.9,-71.60064
5231,-72.300381
5231.1,-71.299518
5231.2,-72.686948
5231.3,-71.884551
5231.4,-73.000991
5231.5,-71.944924
5231.6,-70.819234
5231.7,-71.566727
5231.8,-72.496084
5231.9,-72.860426
5232,-70.915562
5232.1,-71.902686
5232.2,-70.761663
5232.3,-70.194242
5232.4,-71.813194
5232.5,-73.101941
5232.6,-71.97824
5232.7,-70.540862
5232.8,-72.738664
5232.9,-71.547445
5233,-72.303816
5233.1,-70.044798
5233.2,-71.231963
5233.3,-71.79256
5233.4,-73.784873
5233.5,-72.048803
5233.6,-71.366251
5233.7,-71.732911
5233.8,-71.3321
5233.9,-71.561522
5234,-72.252746
5234.1,-72.406099
5234.2,-71.903114
5234.3,-70.986958
5234.4,-71.156537
5234.5,-72.575639
5234.6,-71.706466
5234.7,-69.494436
5234.8,-72.243974
5234.9,-71.461467
5235,-72.602223
5235.1,-73.287045
5235.2,-71.835034
5235.3,-72.656872
5235.4,-73.10147
5235.5,-71.795482
5235.6,-70.867377
5235.7,-73.403523
5235.8,-70.021034
5235.9,-69.538727
5236,-71.039489
5236.1,-71.242384
5236.2,-72.790235
5236.3,-71.997204
5236.4,-71.934231
5236.5,-71.441641
5236.6,-70.551516
5236.7,-72.045158
5236.8,-73.809372
5236.9,-73.251929
5237,-72.312201
5237.1,-71.913533
5237.2,-72.059578
5237.3,-71.714208
5237.4,-71.305194
5237.5,-72.033923
5237.6,-71.532591
5237.7,-71.892458
5237.8,-70.367029
5237.9,-73.131762
5238,-72.307171
5238.1,-71.368882
5238.2,-70.970054
5238.3,-74.300898
5238.4,-73.318525
5238.5,-70.770235
5238.6,-71.284091
5238.7,-72.206005
5238.8,-71.937852
5238.9,-70.746997
5239,-71.3961
5239.1,-73.242664
5239.2,-72.720499
5239.3,-71.436411
5239.4,-71.483973
5239.5,-71.954276
5239.6,-71.620085
5239.7,-72.072199
5239.8,-72.79002
5239.9,-73.400946
5240,-71.858323
5240.1,-72.246589
5240.2,-73.642048
5240.3,-72.225538
5240.4,-72.933672
5240.5,-72.043123
5240.6,-71.738281
5240.7,-70.373911
5240.8,-74.217443
5240.9,-72.875799
5241,-71.274966
5241.1,-71.314225
5241.2,-73.451183
5241.3,-71.821116
5241.4,-72.344945
5241.5,-72.757529
5241.6,-71.748247
5241.7,-71.0743
5241.8,-71.372884
5241.9,-70.800152
5242,-71.357994
5242.1,-71.584889
5242.2,-72.250789
5242.3,-72.793047
5242.4,-73.338092
5242.5,-72.342666
5242.6,-71.384218
5242.7,-71.866156
5242.8,-74.30413
5242.9,-72.510021
5243,-70.986522
5243.1,-73.12459
5243.2,-72.497486
5243.3,-73.543902
5243.4,-72.46643
5243.5,-73.302414
5243.6,-70.359591
5243.7,-71.170446
5243.8,-71.024864
5243.9,-71.892184
5244,-71.28321
5244.1,-72.729166
5244.2,-70.389478
5244.3,-71.057005
5244.4,-73.952016
5244.5,-73.36347
5244.6,-72.096415
5244.7,-73.030769
5244.8,-71.189794
5244.9,-72.234719
5245,-72.99449
5245.1,-71.157705
5245.2,-72.530947
5245.3,-72.863247
5245.4,-71.604687
5245.5,-73.846842
5245.6,-71.468208
5245.7,-72.059529
5245.8,-73.549458
5245.9,-73.178603
5246,-73.102148
5246.1,-72.518947
5246.2,-71.50955
5246.3,-71.944596
5246.4,-73.448825
5246.5,-71.513953
5246.6,-73.02352
5246.7,-71.842224
5246.8,-72.54867
5246.9,-72.381417
5247,-71.80493
5247.1,-71.764682
5247.2,-71.980851
5247.3,-73.904829
5247.4,-72.207966
5247.5,-72.810004
5247.6,-71.371436
5247.7,-72.44204
5247.8,-72.377653
5247.9,-74.089748
5248,-73.074277
5248.1,-71.862275
5248.2,-74.058832
5248.3,-72.006507
5248.4,-71.975678
5248.5,-72.152173
5248.6,-71.943005
5248.7,-72.187862
5248.8,-72.717422
5248.9,-74.445425
5249,-74.442712
5249.1,-72.680374
5249.2,-71.549144
5249.3,-73.138452
5249.4,-73.523094
5249.5,-70.887196
5249.6,-72.180814
5249.7,-73.560468
5249.8,-72.49719
5249.9,-72.908682
5250,-74.05804
5250.1,-72.757424
5250.2,-71.269292
5250.3,-73.516026
5250.4,-73.153936
5250.5,-69.736885
5250.6,-73.960526
5250.7,-72.392132
5250.8,-73.153156
5250.9,-74.127448
5251,-74.323269
5251.1,-73.527809
5251.2,-73.22823
5251.3,-72.722847
5251.4,-73.719743
5251.5,-73.827291
5251.6,-73.408343
5251.7,-73.339456
5251.8,-72.830114
5251.9,-73.61812
5252,-72.51799
5252.1,-75.914714
5252.2,-72.48056
5252.3,-72.303672
5252.4,-70.574329
5252.5,-70.600608
5252.6,-71.783093
5252.7,-70.795213
5252.8,-70.999934
5252.9,-71.705609
5253,-73.400903
5253.1,-71.165574
5253.2,-73.281137
5253.3,-71.330937
5253.4,-72.822527
5253.5,-72.457096
5253.6,-73.014491
5253.7,-72.268427
5253.8,-70.79751
5253.9,-72.263544
5254,-73.621453
5254.1,-71.736884
5254.2,-72.03476
5254.3,-72.10168
5254.4,-72.095983
5254.5,-72.26983
5254.6,-73.191745
5254.7,-71.30033
5254.8,-72.613185
5254.9,-72.411737
5255,-72.374839
5255.1,-73.897211
5255.2,-73.244502
5255.3,-73.699348
5255.4,-72.325802
5255.5,-72.964114
5255.6,-73.88649
5255.7,-74.200962
5255.8,-71.61254
5255.9,-71.564881
5256,-73.061954
5256.1,-73.133262
5256.2,-74.263832
5256.3,-73.911883
5256.4,-73.343559
5256.5,-71.348281
5256.6,-71.939484
5256.7,-73.619051
5256.8,-72.607711
5256.9,-73.863534
5257,-71.273484
5257.1,-71.124886
5257.2,-72.375552
5257.3,-74.071408
5257.4,-73.228973
5257.5,-72.89942
5257.6,-71.652626
5257.7,-72.453288
5257.8,-74.725609
5257.9,-72.714597
5258,-72.051501
5258.1,-72.532645
5258.2,-73.131427
5258.3,-71.860307
5258.4,-74.664891
5258.5,-73.499067
5258.6,-71.584755
5258.7,-71.546813
5258.8,-72.482464
5258.9,-72.588328
5259,-73.145394
5259.1,-71.198372
5259.2,-72.985277
5259.3,-71.196366
5259.4,-70.933275
5259.5,-73.219744
5259.6,-73.666225
5259.7,-73.000178
5259.8,-73.647015
5259.9,-73.122784
5260,-69.525268
5260.1,-74.056729
5260.2,-73.510412
5260.3,-73.328751
5260.4,-72.306726
5260.5,-73.340087
5260.6,-72.173249
5260.7,-72.883051
5260.8,-73.434161
5260.9,-71.329454
5261,-73.091966
5261.1,-73.109924
5261.2,-72.821784
5261.3,-71.497966
5261.4,-73.692987
5261.5,-71.794954
5261.6,-71.942709
5261.7,-72.073323
5261.8,-74.498786
5261.9,-73.655723
5262,-72.369939
5262.1,-71.087718
5262.2,-70.823592
5262.3,-71.032982
5262.4,-74.007159
5262.5,-73.580241
5262.6,-70.448684
5262.7,-73.731872
5262.8,-72.384104
5262.9,-73.0567
5263,-71.673366
5263.1,-72.211116
5263.2,-71.117058
5263.3,-71.941631
5263.4,-72.799083
5263.5,-71.005028
5263.6,-73.376253
5263.7,-71.73901
5263.8,-73.431714
5263.9,-72.860564
5264,-71.856378
5264.1,-72.349917
5264.2,-71.741889
5264.3,-72.864629
5264.4,-71.437058
5264.5,-71.237863
5264.6,-72.468184
5264.7,-71.692157
5264.8,-73.371078
5264.9,-70.950577
5265,-72.145154
5265.1,-73.013714
5265.2,-73.227453
5265.3,-71.572114
5265.4,-72.200786
5265.5,-72.777573
5265.6,-71.082851
5265.7,-71.605098
5265.8,-72.620808
5265.9,-73.713547
5266,-73.192545
5266.1,-74.207848
5266.2,-73.820071
5266.3,-72.753013
5266.4,-71.695827
5266.5,-71.570698
5266.6,-73.471991
5266.7,-72.619471
5266.8,-71.726266
5266.9,-72.993473
5267,-71.692412
5267.1,-72.67289
5267.2,-71.510806
5267.3,-73.092372
5267.4,-72.696927
5267.5,-73.501097
5267.6,-74.253889
5267.7,-73.304533
5267.8,-72.086471
5267.9,-72.1743
5268,-73.903246
5268.1,-72.685151
5268.2,-72.0549
5268.3,-71.93223
5268.4,-72.278094
5268.5,-73.223784
5268.6,-73.961611
5268.7,-72.445776
5268.8,-71.962009
5268.9,-73.102516
5269,-73.459681
5269.1,-70.842557
5269.2,-72.051766
5269.3,-72.009037
5269.4,-72.895949
5269.5,-72.028203
5269.6,-72.271069
5269.7,-71.409113
5269.8,-71.539972
5269.9,-75.26854
5270,-72.950618
5270.1,-72.779986
5270.2,-73.776558
5270.3,-72.273084
5270.4,-72.688578
5270.5,-72.82241
5270.6,-73.589156
5270.7,-72.920341
5270.8,-71.789545
5270.9,-72.542407
5271,-71.710587
5271.1,-70.753203
5271.2,-70.737009
5271.3,-71.535193
5271.4,-75.109607
5271.5,-73.922576
5271.6,-72.03694
5271.7,-73.763917
5271.8,-73.487414
5271.9,-74.552001
5272,-71.558749
5272.1,-73.206606
5272.2,-71.570244
5272.3,-71.982009
5272.4,-73.388482
5272.5,-73.52439
5272.6,-72.81618
5272.7,-73.520053
5272.8,-72.236699
5272.9,-72.993458
5273,-72.32388
5273.1,-72.930704
5273.2,-71.118968
5273.3,-72.139781
5273.4,-71.770372
5273.5,-72.487836
5273.6,-70.92948
5273.7,-72.929457
5273.8,-72.243895
5273.9,-73.787516
5274,-72.686411
5274.1,-71.700258
5274.2,-72.047429
5274.3,-75.897113
5274.4,-72.546098
5274.5,-73.855795
5274.6,-71.363023
5274.7,-73.285463
5274.8,-73.504184
5274.9,-72.172969
5275,-72.401466
5275.1,-72.558669
5275.2,-70.5219
5275.3,-72.178462
5275.4,-72.705925
5275.5,-74.333459
5275.6,-71.222397
5275.7,-72.222179
5275.8,-73.476039
5275.9,-73.197111
5276,-73.642021
5276.1,-71.776434
5276.2,-71.436849
5276.3,-71.573332
5276.4,-70.234732
5276.5,-71.949456
5276.6,-71.038995
5276.7,-73.487529
5276.8,-73.109591
5276.9,-73.15178
5277,-73.052942
5277.1,-72.055902
5277.2,-73.321644
5277.3,-72.125709
5277.4,-72.309974
5277.5,-72.965396
5277.6,-71.364036
5277.7,-73.713877
5277.8,-71.675864
5277.9,-74.014949
5278,-73.061273
5278.1,-74.333602
5278.2,-73.791811
5278.3,-71.700424
5278.4,-73.648237
5278.5,-72.300389
5278.6,-72.209522
5278.7,-72.758568
5278.8,-71.265294
5278.9,-72.257159
5279,-72.838946
5279.1,-70.975373
5279.2,-72.169544
5279.3,-71.156146
5279.4,-73.191994
5279.5,-73.740084
5279.6,-75.319224
5279.7,-72.980202
5279.8,-72.254677
5279.9,-70.491788
5280,-74.432683
5280.1,-72.857643
5280.2,-71.433436
5280.3,-72.358597
5280.4,-73.762109
5280.5,-73.684878
5280.6,-72.746584
5280.7,-72.933882
5280.8,-72.972868
5280.9,-73.539158
5281,-73.344221
5281.1,-73.065914
5281.2,-71.780848
5281.3,-72.369903
5281.4,-71.184468
5281.5,-72.870495
5281.6,-70.508204
5281.7,-72.645444
5281.8,-70.392585
5281.9,-72.269852
5282,-71.971001
5282.1,-72.727038
5282.2,-72.315418
5282.3,-71.28635
5282.4,-72.784947
5282.5,-73.578174
5282.6,-72.814377
5282.7,-73.187023
5282.8,-74.131256
5282.9,-70.799721
5283,-74.437072
5283.1,-72.55877
5283.2,-72.827214
5283.3,-72.538124
5283.4,-73.410096
5283.5,-73.605489
5283.6,-73.249389
5283.7,-74.001297
5283.8,-71.735216
5283.9,-72.52892
5284,-72.450775
5284.1,-73.006136
5284.2,-74.304924
5284.3,-73.916027
5284.4,-74.186303
5284.5,-73.750058
5284.6,-71.666054
5284.7,-71.9605
5284.8,-71.742131
5284.9,-75.014161
5285,-73.356866
5285.1,-73.962149
5285.2,-71.197502
5285.3,-72.486258
5285.4,-74.18719
5285.5,-72.014866
5285.6,-73.245041
5285.7,-73.495172
5285.8,-73.885037
5285.9,-71.831848
5286,-70.99021
5286.1,-73.839139
5286.2,-72.015341
5286.3,-73.228322
5286.4,-72.685319
5286.5,-74.262583
5286.6,-71.382949
5286.7,-72.65839
5286.8,-72.791106
5286.9,-72.636421
5287,-71.89296
5287.1,-72.436861
5287.2,-71.363951
5287.3,-71.443867
5287.4,-71.717624
5287.5,-73.065448
5287.6,-72.742324
5287.7,-73.493301
5287.8,-72.304877
5287.9,-72.702274
5288,-73.343243
5288.1,-71.909398
5288.2,-72.307815
5288.3,-73.902154
5288.4,-70.228221
5288.5,-72.498334
5288.6,-71.54426
5288.7,-71.513932
5288.8,-70.464589
5288.9,-71.523782
5289,-72.618103
5289.1,-72.535924
5289.2,-72.508666
5289.3,-73.058021
5289.4,-73.574104
5289.5,-71.944858
5289.6,-71.707472
5289.7,-71.103417
5289.8,-73.086341
5289.9,-72.394777
5290,-71.354848
5290.1,-72.156673
5290.2,-72.542314
5290.3,-74.083827
5290.4,-71.823242
5290.5,-73.715764
5290.6,-72.938343
5290.7,-72.770087
5290.8,-70.460959
5290.9,-71.723631
5291,-72.362251
5291.1,-72.264128
5291.2,-73.915179
5291.3,-71.094509
5291.4,-72.421092
5291.5,-73.126827
5291.6,-72.513891
5291.7,-71.797364
5291.8,-71.373241
5291.9,-73.197913
5292,-73.200634
5292.1,-73.41563
5292.2,-72.651001
5292.3,-72.328215
5292.4,-72.458461
5292.5,-73.915314
5292.6,-72.065281
5292.7,-72.592487
5292.8,-72.441327
5292.9,-70.932854
5293,-72.738847
5293.1,-71.23379
5293.2,-72.787103
5293.3,-73.122107
5293.4,-72.296542
5293.5,-72.128816
5293.6,-72.560613
5293.7,-70.901869
5293.8,-73.161486
5293.9,-72.352411
5294,-72.798151
5294.1,-73.571744
5294.2,-74.430817
5294.3,-73.557318
5294.4,-71.537562
5294.5,-72.171625
5294.6,-72.723448
5294.7,-73.98006
5294.8,-72.024917
5294.9,-74.192355
5295,-73.358241
5295.1,-72.651907
5295.2,-71.731856
5295.3,-72.207059
5295.4,-73.293475
5295.5,-72.873792
5295.6,-72.976299
5295.7,-73.452347
5295.8,-72.683155
5295.9,-71.421594
5296,-71.89445
5296.1,-71.277953
5296.2,-72.418569
5296.3,-71.697614
5296.4,-70.719902
5296.5,-73.10669
5296.6,-73.93831
5296.7,-71.089338
5296.8,-73.085941
5296.9,-72.733729
5297,-73.877293
5297.1,-73.491594
5297.2,-71.243507
5297.3,-72.551024
5297.4,-73.659527
5297.5,-72.773033
5297.6,-72.356646
5297.7,-72.336038
5297.8,-74.924381
5297.9,-71.598752
5298,-71.764145
5298.1,-70.870925
5298.2,-73.677515
5298.3,-73.351406
5298.4,-73.875532
5298.5,-72.261155
5298.6,-72.618253
5298.7,-73.698975
5298.8,-72.743273
5298.9,-72.7481
5299,-73.056088
5299.1,-74.624087
5299.2,-72.399746
5299.3,-72.456739
5299.4,-72.985714
5299.5,-72.435346
5299.6,-71.656533
5299.7,-74.14589
5299.8,-73.307881
5299.9,-73.436096
5300,-73.861513
5300.1,-72.344175
5300.2,-73.405378
5300.3,-72.644108
5300.4,-72.646112
5300.5,-72.257953
5300.6,-74.242954
5300.7,-73.146786
5300.8,-72.391291
5300.9,-72.265816
5301,-72.482905
5301.1,-73.0971
5301.2,-73.082103
5301.3,-73.999536
5301.4,-72.162283
5301.5,-73.167629
5301.6,-71.789494
5301.7,-74.138288
5301.8,-71.734413
5301.9,-73.851818
5302,-72.515645
5302.1,-73.951828
5302.2,-73.818039
5302.3,-73.75872
5302.4,-72.424229
5302.5,-72.34621
5302.6,-75.071049
5302.7,-71.495091
5302.8,-71.055329
5302.9,-72.035505
5303,-73.019073
5303.1,-73.058378
5303.2,-74.406801
5303.3,-72.260379
5303.4,-73.750822
5303.5,-73.575063
5303.6,-71.52632
5303.7,-72.915311
5303.8,-72.749555
5303.9,-70.80613
5304,-72.951241
5304.1,-73.283593
5304.2,-71.754397
5304.3,-74.071707
5304.4,-73.112631
5304.5,-71.389138
5304.6,-72.921836
5304.7,-72.433246
5304.8,-72.523169
5304.9,-73.328887
5305,-72.956809
5305.1,-73.011634
5305.2,-72.689986
5305.3,-74.546392
5305.4,-72.21478
5305.5,-72.080052
5305.6,-72.15908
5305.7,-70.450617
5305.8,-72.28099
5305.9,-71.024434
5306,-71.178503
5306.1,-72.759692
5306.2,-71.505925
5306.3,-71.478844
5306.4,-72.026806
5306.5,-72.092958
5306.6,-74.008365
5306.7,-72.692342
5306.8,-72.910346
5306.9,-72.300329
5307,-71.484897
5307.1,-71.784475
5307.2,-72.507867
5307.3,-72.900293
5307.4,-73.002332
5307.5,-72.30749
5307.6,-70.494424
5307.7,-73.080394
5307.8,-71.377486
5307.9,-72.825422
5308,-72.230162
5308.1,-71.785538
5308.2,-72.661597
5308.3,-71.592238
5308.4,-74.754251
5308.5,-72.044239
5308.6,-71.816131
5308.7,-72.23821
5308.8,-73.126719
5308.9,-71.965159
5309,-73.532521
5309.1,-71.887052
5309.2,-72.014076
5309.3,-73.041997
5309.4,-73.37693
5309.5,-73.17464
5309.6,-71.129636
5309.7,-71.644431
5309.8,-72.220373
5309.9,-73.676498
5310,-71.86056
5310.1,-73.039982
5310.2,-73.088439
5310.3,-72.238759
5310.4,-73.001501
5310.5,-72.529502
5310.6,-72.770344
5310.7,-71.7151
5310.8,-71.784235
5310.9,-72.057802
5311,-71.403863
5311.1,-72.435381
5311.2,-72.88193
5311.3,-73.524668
5311.4,-71.456981
5311.5,-71.834031
5311.6,-72.750271
5311.7,-72.358801
5311.8,-72.603635
5311.9,-70.820917
5312,-71.561007
5312.1,-72.17848
5312.2,-74.71638
5312.3,-72.849661
5312.4,-72.927718
5312.5,-72.696368
5312.6,-72.780264
5312.7,-71.830961
5312.8,-72.319812
5312.9,-71.053536
5313,-71.594151
5313.1,-72.24714
5313.2,-74.888833
5313.3,-71.909187
5313.4,-72.301501
5313.5,-71.747121
5313.6,-71.860117
5313.7,-73.945356
5313.8,-72.4713
5313.9,-72.659644
5314,-72.849407
5314.1,-71.160179
5314.2,-71.805278
5314.3,-74.241622
5314.4,-71.90183
5314.5,-74.432519
5314.6,-72.83468
5314.7,-71.847858
5314.8,-71.996789
5314.9,-71.330971
5315,-74.371324
5315.1,-72.96438
5315.2,-71.935944
5315.3,-74.355669
5315.4,-75.006234
5315.5,-70.19348
5315.6,-72.507041
5315.7,-73.115689
5315.8,-72.223603
5315.9,-73.462856
5316,-70.652983
5316.1,-70.858754
5316.2,-70.555723
5316.3,-73.484424
5316.4,-74.291318
5316.5,-72.66673
5316.6,-73.504175
5316.7,-72.987611
5316.8,-71.765342
5316.9,-71.565016
5317,-73.159912
5317.1,-71.544097
5317.2,-72.850452
5317.3,-72.376252
5317.4,-72.385006
5317.5,-72.384552
5317.6,-73.489164
5317.7,-74.498391
5317.8,-74.538577
5317.9,-73.746388
5318,-72.871794
5318.1,-73.991218
5318.2,-72.510948
5318.3,-71.767734
5318.4,-73.477078
5318.5,-71.550885
5318.6,-74.474038
5318.7,-73.053324
5318.8,-76.046821
5318.9,-72.103437
5319,-72.541692
5319.1,-72.141128
5319.2,-75.863161
5319.3,-72.404829
5319.4,-74.656011
5319.5,-74.050722
5319.6,-74.076624
5319.7,-72.465366
5319.8,-73.548746
5319.9,-72.68063
5320,-71.362126
5320.1,-73.038049
5320.2,-73.050317
5320.3,-75.102863
5320.4,-74.318596
5320.5,-72.041928
5320.6,-72.141696
5320.7,-73.064811
5320.8,-71.604587
5320.9,-71.794258
5321,-73.690837
5321.1,-72.021267
5321.2,-72.91707
5321.3,-72.176152
5321.4,-73.057283
5321.5,-73.245818
5321.6,-71.459236
5321.7,-73.007186
5321.8,-72.174808
5321.9,-73.42491
5322,-73.052643
5322.1,-72.475915
5322.2,-72.998309
5322.3,-72.952877
5322.4,-71.689309
5322.5,-72.747553
5322.6,-73.802325
5322.7,-74.626004
5322.8,-72.272904
5322.9,-71.933594
5323,-71.26034
5323.1,-70.559704
5323.2,-73.086127
5323.3,-71.261888
5323.4,-72.427058
5323.5,-72.549623
5323.6,-72.35935
5323.7,-72.294224
5323.8,-72.497531
5323.9,-72.742052
5324,-72.649395
5324.1,-73.329727
5324.2,-72.148908
5324.3,-74.4289
5324.4,-72.915505
5324.5,-71.845765
5324.6,-74.840144
5324.7,-72.925419
5324.8,-73.4952
5324.9,-73.451155
5325,-73.78121
5325.1,-70.7339
5325.2,-73.158381
5325.3,-72.766094
5325.4,-72.831841
5325.5,-74.340124
5325.6,-73.297882
5325.7,-73.749846
5325.8,-71.801985
5325.9,-72.005307
5326,-72.340302
5326.1,-72.67823
5326.2,-73.177641
5326.3,-73.475845
5326.4,-73.420141
5326.5,-72.992029
5326.6,-73.255657
5326.7,-72.741763
5326.8,-73.90631
5326.9,-73.767403
5327,-73.95421
5327.1,-73.676463
5327.2,-73.551566
5327.3,-72.792665
5327.4,-72.627891
5327.5,-73.589924
5327.6,-72.345361
5327.7,-71.255053
5327.8,-71.654765
5327.9,-71.321665
5328,-71.651748
5328.1,-72.375732
5328.2,-73.411346
5328.3,-71.381794
5328.4,-72.708988
5328.5,-73.134777
5328.6,-75.247743
5328.7,-73.591057
5328.8,-72.746957
5328.9,-71.13708
5329,-72.215357
5329.1,-72.097472
5329.2,-73.821458
5329.3,-72.475406
5329.4,-70.796928
5329.5,-71.841109
5329.6,-73.843231
5329.7,-72.981738
5329.8,-74.785937
5329.9,-73.672055
5330,-72.676177
5330.1,-72.346646
5330.2,-72.248444
5330.3,-74.326057
5330.4,-71.659241
5330.5,-72.404417
5330.6,-74.712064
5330.7,-74.67841
5330.8,-73.144606
5330.9,-73.469131
5331,-72.05513
5331.1,-72.473333
5331.2,-70.863635
5331.3,-72.46552
5331.4,-72.174438
5331.5,-72.100418
5331.6,-72.604197
5331.7,-73.303897
5331.8,-72.62829
5331.9,-72.785183
5332,-72.163005
5332.1,-71.323466
5332.2,-73.336867
5332.3,-73.266944
5332.4,-71.044483
5332.5,-71.494527
5332.6,-71.85805
5332.7,-71.516073
5332.8,-73.838033
5332.9,-72.679562
5333,-71.704788
5333.1,-72.495406
5333.2,-74.436335
5333.3,-73.157993
5333.4,-71.637876
5333.5,-71.172302
5333.6,-72.709911
5333.7,-72.3747
5333.8,-73.006451
5333.9,-72.983247
5334,-72.746083
5334.1,-73.980355
5334.2,-72.97729
5334.3,-74.023609
5334.4,-73.679984
5334.5,-72.823249
5334.6,-73.286435
5334.7,-70.963115
5334.8,-72.900329
5334.9,-72.35378
5335,-71.929522
5335.1,-70.752543
5335.2,-71.984662
5335.3,-72.023731
5335.4,-72.293187
5335.5,-73.523657
5335.6,-72.308149
5335.7,-72.189052
5335.8,-72.100853
5335.9,-73.249511
5336,-72.950906
5336.1,-72.57589
5336.2,-72.896096
5336.3,-72.358114
5336.4,-72.215043
5336.5,-74.340302
5336.6,-74.161278
5336.7,-71.719775
5336.8,-72.18195
5336.9,-71.629103
5337,-73.600953
5337.1,-73.14744
5337.2,-72.654651
5337.3,-73.731845
5337.4,-70.497679
5337.5,-71.375682
5337.6,-72.849334
5337.7,-76.647149
5337.8,-71.273884
5337.9,-72.533591
5338,-72.874026
5338.1,-73.409758
5338.2,-72.533333
5338.3,-72.626411
5338.4,-72.308621
5338.5,-72.876485
5338.6,-72.969056
5338.7,-73.999264
5338.8,-72.085712
5338.9,-74.144973
5339,-71.218289
5339.1,-70.639757
5339.2,-73.514067
5339.3,-73.731753
5339.4,-71.9148
5339.5,-74.114266
5339.6,-74.826548
5339.7,-73.007753
5339.8,-71.608691
5339.9,-71.684414
5340,-73.804802
5340.1,-71.479134
5340.2,-73.01709
5340.3,-74.074567
5340.4,-74.799894
5340.5,-72.346905
5340.6,-74.115697
5340.7,-72.12767
5340.8,-72.885318
5340.9,-71.637502
5341,-73.851774
5341.1,-72.668829
5341.2,-71.561868
5341.3,-73.000933
5341.4,-72.304655
5341.5,-73.300529
5341.6,-74.060602
5341.7,-72.752647
5341.8,-72.746241
5341.9,-74.250277
5342,-73.078089
5342.1,-73.292798
5342.2,-72.865055
5342.3,-72.409022
5342.4,-72.309514
5342.5,-72.586545
5342.6,-74.302145
5342.7,-75.188306
5342.8,-71.706396
5342.9,-74.440652
5343,-72.74693
5343.1,-71.798738
5343.2,-73.228013
5343.3,-72.428888
5343.4,-72.44292
5343.5,-70.834368
5343.6,-71.495632
5343.7,-71.202545
5343.8,-72.667357
5343.9,-73.550286
5344,-72.31068
5344.1,-72.452788
5344.2,-73.82975
5344.3,-73.56602
5344.4,-72.404826
5344.5,-70.48591
5344.6,-73.737769
5344.7,-73.921617
5344.8,-73.324114
5344.9,-72.059889
5345,-72.518427
5345.1,-73.60383
5345.2,-72.199055
5345.3,-70.796676
5345.4,-72.652506
5345.5,-72.858757
5345.6,-71.656366
5345.7,-74.751305
5345.8,-73.220294
5345.9,-72.47946
5346,-74.762691
5346.1,-72.745941
5346.2,-73.558616
5346.3,-74.694846
5346.4,-71.836327
5346.5,-72.578462
5346.6,-72.713699
5346.7,-73.704173
5346.8,-72.825554
5346.9,-73.229235
5347,-72.69903
5347.1,-72.975364
5347.2,-70.365251
5347.3,-73.51699
5347.4,-71.980449
5347.5,-73.598842
5347.6,-72.720411
5347.7,-72.323529
5347.8,-73.041467
5347.9,-70.843174
5348,-72.468621
5348.1,-71.81014
5348.2,-72.975077
5348.3,-71.032259
5348.4,-71.962096
5348.5,-72.489254
5348.6,-72.743236
5348.7,-72.235055
5348.8,-72.769251
5348.9,-74.011223
5349,-71.795174
5349.1,-73.983726
5349.2,-73.206439
5349.3,-71.454589
5349.4,-73.242891
5349.5,-71.99218
5349.6,-72.163277
5349.7,-72.333587
5349.8,-74.016747
5349.9,-72.674971
5350,-73.47481
5350.1,-71.978833
5350.2,-72.10298
5350.3,-71.208762
5350.4,-72.999844
5350.5,-73.395649
5350.6,-73.278691
5350.7,-71.79062
5350.8,-72.953278
5350.9,-72.798647
5351,-71.498718
5351.1,-74.087953
5351.2,-73.246098
5351.3,-71.781351
5351.4,-69.85424
5351.5,-73.693798
5351.6,-72.307324
5351.7,-71.835029
5351.8,-72.940641
5351.9,-73.464548
5352,-72.240842
5352.1,-72.015092
5352.2,-72.354977
5352.3,-74.204152
5352.4,-73.604385
5352.5,-71.243638
5352.6,-72.914098
5352.7,-72.738013
5352.8,-73.252605
5352.9,-72.232215
5353,-72.391123
5353.1,-72.512547
5353.2,-72.350329
5353.3,-72.087481
5353.4,-73.577762
5353.5,-71.612726
5353.6,-73.610577
5353.7,-73.284283
5353.8,-71.88581
5353.9,-71.814143
5354,-71.891156
5354.1,-73.533607
5354.2,-73.75222
5354.3,-71.986048
5354.4,-72.059221
5354.5,-72.071291
5354.6,-72.443309
5354.7,-75.04212
5354.8,-71.203528
5354.9,-72.537647
5355,-73.703653
5355.1,-72.968477
5355.2,-72.251863
5355.3,-73.29857
5355.4,-72.738564
5355.5,-73.552186
5355.6,-71.12505
5355.7,-72.181663
5355.8,-72.964392
5355.9,-72.048354
5356,-72.985035
5356.1,-73.291942
5356.2,-71.61918
5356.3,-69.649199
5356.4,-71.10202
5356.5,-72.133718
5356.6,-72.753882
5356.7,-73.468745
5356.8,-71.874297
5356.9,-71.13971
5357,-73.143469
5357.1,-72.602068
5357.2,-71.413605
5357.3,-72.987003
5357.4,-73.02438
5357.5,-71.589146
5357.6,-73.607762
5357.7,-71.911225
5357.8,-73.261744
5357.9,-73.147831
5358,-74.614996
5358.1,-72.352259
5358.2,-72.894781
5358.3,-72.849708
5358.4,-71.468215
5358.5,-72.319937
5358.6,-71.841053
5358.7,-73.201534
5358.8,-72.272841
5358.9,-71.601451
5359,-71.331297
5359.1,-73.165452
5359.2,-72.646428
5359.3,-73.897222
5359.4,-73.101252
5359.5,-71.994157
5359.6,-70.523696
5359.7,-73.481194
5359.8,-70.873451
5359.9,-73.402744
5360,-73.632195
5360.1,-73.916736
5360.2,-72.945291
5360.3,-72.357557
5360.4,-72.039557
5360.5,-71.79644
5360.6,-72.333371
5360.7,-71.226139
5360.8,-73.571197
5360.9,-72.613118
5361,-73.748758
5361.1,-71.473757
5361.2,-72.661175
5361.3,-73.538821
5361.4,-71.460677
5361.5,-72.161711
5361.6,-72.296306
5361.7,-72.186042
5361.8,-73.215379
5361.9,-73.647164
5362,-71.367346
5362.1,-73.187114
5362.2,-71.823135
5362.3,-71.222397
5362.4,-72.03116
5362.5,-73.402744
5362.6,-73.02933
5362.7,-73.049814
5362.8,-71.995696
5362.9,-71.625875
5363,-71.868146
5363.1,-71.157258
5363.2,-73.087875
5363.3,-72.463895
5363.4,-71.334911
5363.5,-74.688016
5363.6,-72.742351
5363.7,-71.6182
5363.8,-72.407972
5363.9,-71.21888
5364,-74.108917
5364.1,-71.233921
5364.2,-71.020389
5364.3,-71.837127
5364.4,-72.370494
5364.5,-73.886088
5364.6,-72.102483
5364.7,-71.254373
5364.8,-72.7768
5364.9,-70.531414
5365,-73.044271
5365.1,-71.331007
5365.2,-73.433158
5365.3,-71.394522
5365.4,-74.368101
5365.5,-72.714994
5365.6,-72.135217
5365.7,-71.361395
5365.8,-73.553177
5365.9,-72.895824
5366,-73.057418
5366.1,-73.102765
5366.2,-72.500925
5366.3,-72.972837
5366.4,-73.949805
5366.5,-71.457948
5366.6,-73.029103
5366.7,-71.999313
5366.8,-72.992176
5366.9,-73.054519
5367,-71.232051
5367.1,-71.830529
5367.2,-73.861509
5367.3,-73.89932
5367.4,-71.621224
5367.5,-72.530943
5367.6,-72.003263
5367.7,-73.730148
5367.8,-73.45862
5367.9,-72.581166
5368,-72.882373
5368.1,-71.749666
5368.2,-72.550152
5368.3,-72.726503
5368.4,-72.000483
5368.5,-72.674612
5368.6,-73.243691
5368.7,-73.997139
5368.8,-71.899768
5368.9,-73.346925
5369,-72.213112
5369.1,-73.24646
5369.2,-73.644164
5369.3,-74.578658
5369.4,-72.186131
5369.5,-73.250931
5369.6,-71.647198
5369.7,-73.440045
5369.8,-72.197944
5369.9,-73.084303
5370,-72.940525
5370.1,-72.453157
5370.2,-73.432634
5370.3,-73.299193
5370.4,-73.378545
5370.5,-72.032002
5370.6,-74.131661
5370.7,-72.035825
5370.8,-72.499793
5370.9,-74.042486
5371,-72.080476
5371.1,-73.303152
5371.2,-71.16633
5371.3,-71.506741
5371.4,-73.356216
5371.5,-73.953125
5371.6,-69.962033
5371.7,-71.671069
5371.8,-72.60276
5371.9,-72.900972
5372,-72.844642
5372.1,-72.376125
5372.2,-70.093188
5372.3,-72.345606
5372.4,-73.11723
5372.5,-71.722851
5372.6,-72.918056
5372.7,-72.629324
5372.8,-71.751302
5372.9,-71.665636
5373,-72.857948
5373.1,-71.715316
5373.2,-72.669855
5373.3,-72.355115
5373.4,-72.930394
5373.5,-71.890927
5373.6,-74.947688
5373.7,-71.875407
5373.8,-72.924052
5373.9,-72.737387
5374,-72.112353
5374.1,-70.029769
5374.2,-72.655717
5374.3,-73.511371
5374.4,-71.89969
5374.5,-72.991219
5374.6,-72.742865
5374.7,-72.429951
5374.8,-73.042182
5374.9,-73.648172
5375,-73.783568
5375.1,-73.937119
5375.2,-72.293311
5375.3,-72.702058
5375.4,-73.20452
5375.5,-74.134308
5375.6,-71.628585
5375.7,-73.138575
5375.8,-72.664311
5375.9,-73.077772
5376,-72.807877
5376.1,-72.39503
5376.2,-69.945532
5376.3,-73.900627
5376.4,-72.253245
5376.5,-72.594058
5376.6,-72.230653
5376.7,-72.352628
5376.8,-73.713493
5376.9,-71.732366
5377,-73.882116
5377.1,-73.569844
5377.2,-73.24701
5377.3,-70.491441
5377.4,-71.854518
5377.5,-71.335771
5377.6,-73.424859
5377.7,-73.566647
5377.8,-74.927875
5377.9,-72.123655
5378,-71.773653
5378.1,-73.401283
5378.2,-72.923115
5378.3,-73.86871
5378.4,-72.490339
5378.5,-70.932029
5378.6,-72.542812
5378.7,-71.806844
5378.8,-72.557125
5378.9,-71.272912
5379,-73.947987
5379.1,-73.713884
5379.2,-73.492588
5379.3,-72.585768
5379.4,-74.500766
5379.5,-73.970676
5379.6,-72.466749
5379.7,-74.264782
5379.8,-72.160871
5379.9,-72.728572
5380,-72.392951
5380.1,-71.782468
5380.2,-72.599132
5380.3,-73.779196
5380.4,-72.550997
5380.5,-70.020991
5380.6,-72.265782
5380.7,-72.154834
5380.8,-73.532805
5380.9,-71.977923
5381,-72.258184
5381.1,-72.356774
5381.2,-72.639835
5381.3,-71.469346
5381.4,-71.761672
5381.5,-73.588563
5381.6,-72.866894
5381.7,-72.375773
5381.8,-73.015575
5381.9,-72.95699
5382,-71.370008
5382.1,-72.916082
5382.2,-72.726531
5382.3,-71.197976
5382.4,-74.028128
5382.5,-72.404945
5382.6,-72.024673
5382.7,-74.300907
5382.8,-71.354454
5382.9,-74.252196
5383,-73.174953
5383.1,-73.940107
5383.2,-73.755196
5383.3,-70.83498
5383.4,-71.259351
5383.5,-72.038675
5383.6,-72.955341
5383.7,-72.120556
5383.8,-71.696271
5383.9,-73.350784
5384,-72.910688
5384.1,-73.463479
5384.2,-72.63906
5384.3,-72.146114
5384.4,-72.601202
5384.5,-72.52633
5384.6,-73.953687
5384.7,-73.870673
5384.8,-73.010034
5384.9,-72.288241
5385,-71.725354
5385.1,-72.956794
5385.2,-71.756777
5385.3,-73.590875
5385.4,-72.383564
5385.5,-70.202932
5385.6,-71.237302
5385.7,-72.214661
5385.8,-73.809635
5385.9,-73.904863
5386,-72.102457
5386.1,-70.610989
5386.2,-71.771597
5386.3,-73.449164
5386.4,-71.902188
5386.5,-71.940102
5386.6,-74.059804
5386.7,-72.252603
5386.8,-72.411509
5386.9,-72.692611
5387,-73.539983
5387.1,-71.03865
5387.2,-72.326796
5387.3,-71.468684
5387.4,-72.840453
5387.5,-74.718091
5387.6,-72.780898
5387.7,-72.121931
5387.8,-71.059984
5387.9,-73.021949
5388,-71.871239
5388.1,-73.215241
5388.2,-70.857263
5388.3,-71.764399
5388.4,-73.70516
5388.5,-72.202059
5388.6,-71.458886
5388.7,-72.425174
5388.8,-72.669045
5388.9,-72.223381
5389,-73.581811
5389.1,-71.350588
5389.2,-71.414816
5389.3,-69.913216
5389.4,-73.497123
5389.5,-73.26803
5389.6,-70.860197
5389.7,-73.568461
5389.8,-70.31003
5389.9,-72.455851
5390,-72.301588
5390.1,-72.321167
5390.2,-70.47411
5390.3,-73.176947
5390.4,-72.007685
5390.5,-72.974868
5390.6,-72.400257
5390.7,-72.085335
5390.8,-72.740386
5390.9,-72.762162
5391,-71.27929
5391.1,-74.478242
5391.2,-72.865572
5391.3,-70.196222
5391.4,-73.116469
5391.5,-74.573095
5391.6,-73.495076
5391.7,-72.464788
5391.8,-72.065317
5391.9,-72.664878
5392,-72.572674
5392.1,-72.252256
5392.2,-70.631807
5392.3,-74.171115
5392.4,-72.124011
5392.5,-72.709593
5392.6,-73.554944
5392.7,-74.32091
5392.8,-72.044036
5392.9,-73.066926
5393,-71.677377
5393.1,-71.681912
5393.2,-73.372033
5393.3,-73.388693
5393.4,-73.399328
5393.5,-73.157145
5393.6,-73.309622
5393.7,-72.197825
5393.8,-71.919333
5393.9,-74.51575
5394,-72.775821
5394.1,-72.53289
5394.2,-72.546735
5394.3,-72.290005
5394.4,-72.197645
5394.5,-73.443674
5394.6,-71.811004
5394.7,-72.4566
5394.8,-72.214664
5394.9,-72.353024
5395,-69.946585
5395.1,-73.146024
5395.2,-73.729616
5395.3,-73.658409
5395.4,-73.972982
5395.5,-73.377142
5395.6,-73.437778
5395.7,-71.47941
5395.8,-73.577443
5395.9,-72.192721
5396,-70.876053
5396.1,-73.291045
5396.2,-72.486989
5396.3,-74.183298
5396.4,-73.735048
5396.5,-70.712629
5396.6,-71.998728
5396.7,-72.324129
5396.8,-73.517801
5396.9,-74.331228
5397,-71.732268
5397.1,-72.348689
5397.2,-72.072073
5397.3,-71.97474
5397.4,-73.490603
5397.5,-71.836543
5397.6,-72.083113
5397.7,-71.450138
5397.8,-74.167873
5397.9,-72.150991
5398,-72.973062
5398.1,-73.694979
5398.2,-72.903091
5398.3,-72.273187
5398.4,-72.717041
5398.5,-71.018567
5398.6,-73.158161
5398.7,-72.189515
5398.8,-72.528036
5398.9,-73.710914
5399,-73.741982
5399.1,-72.684335
5399.2,-74.56244
5399.3,-73.092457
5399.4,-73.06332
5399.5,-72.869149
5399.6,-73.387087
5399.7,-72.814785
5399.8,-71.869791
5399.9,-73.36897
5400,-72.584845
5400.1,-71.732876
5400.2,-72.243419
5400.3,-74.048186
5400.4,-73.348107
5400.5,-71.80676
5400.6,-72.865227
5400.7,-70.922055
5400.8,-71.232396
5400.9,-71.763019
5401,-71.7926
5401.1,-71.595632
5401.2,-72.776954
5401.3,-72.339265
5401.4,-70.910158
5401.5,-70.913435
5401.6,-71.235312
5401.7,-72.607231
5401.8,-73.056407
5401.9,-72.997559
5402,-71.379923
5402.1,-73.564979
5402.2,-73.464963
5402.3,-71.372342
5402.4,-72.109389
5402.5,-72.181363
5402.6,-72.45478
5402.7,-74.006088
5402.8,-72.149091
5402.9,-72.506779
5403,-73.034169
5403.1,-73.857516
5403.2,-72.889273
5403.3,-73.333141
5403.4,-72.45443
5403.5,-71.89192
5403.6,-72.846789
5403.7,-72.941507
5403.8,-72.385649
5403.9,-74.483018
5404,-72.521536
5404.1,-73.424976
5404.2,-72.081256
5404.3,-71.24063
5404.4,-72.381888
5404.5,-74.561049
5404.6,-71.25981
5404.7,-71.601839
5404.8,-72.500605
5404.9,-72.253722
5405,-72.053608
5405.1,-72.017387
5405.2,-70.547554
5405.3,-70.310871
5405.4,-71.55139
5405.5,-70.701223
5405.6,-71.692719
5405.7,-72.301619
5405.8,-69.141909
5405.9,-71.639831
5406,-73.141505
5406.1,-71.728273
5406.2,-70.650971
5406.3,-71.159513
5406.4,-68.13459
5406.5,-69.651001
5406.6,-68.927913
5406.7,-69.025871
5406.8,-69.282877
5406.9,-70.104401
5407,-69.305139
5407.1,-68.513358
5407.2,-69.293901
5407.3,-70.198422
5407.4,-68.614109
5407.5,-70.836289
5407.6,-70.56478
5407.7,-69.309619
5407.8,-69.811637
5407.9,-68.538258
5408,-68.945713
5408.1,-69.429494
5408.2,-70.979184
5408.3,-69.418771
5408.4,-68.30788
5408.5,-69.025157
5408.6,-68.642548
5408.7,-67.738752
5408.8,-68.254334
5408.9,-68.713034
5409,-68.954961
5409.1,-67.495158
5409.2,-68.137446
5409.3,-68.960117
5409.4,-68.438313
5409.5,-68.48733
5409.6,-67.017497
5409.7,-68.935463
5409.8,-68.438449
5409.9,-67.236883
5410,-69.463562
5410.1,-68.691719
5410.2,-68.578302
5410.3,-68.425221
5410.4,-68.20113
5410.5,-67.312289
5410.6,-67.613719
5410.7,-66.941065
5410.8,-68.126162
5410.9,-65.949252
5411,-68.549583
5411.1,-69.339229
5411.2,-65.474795
5411.3,-66.781797
5411.4,-66.488333
5411.5,-66.215054
5411.6,-66.916043
5411.7,-68.135076
5411.8,-67.321629
5411.9,-66.985679
5412,-67.83139
5412.1,-68.928112
5412.2,-67.892574
5412.3,-66.095084
5412.4,-66.20703
5412.5,-67.796643
5412.6,-68.980899
5412.7,-66.501304
5412.8,-67.037438
5412.9,-65.923604
5413,-65.255195
5413.1,-66.602676
5413.2,-65.790945
5413.3,-65.514546
5413.4,-65.787296
5413.5,-64.369146
5413.6,-64.500932
5413.7,-67.191501
5413.8,-65.295614
5413.9,-65.143096
5414,-64.833956
5414.1,-65.841685
5414.2,-66.491394
5414.3,-64.213521
5414.4,-64.081463
5414.5,-62.611481
5414.6,-64.293996
5414.7,-66.074898
5414.8,-64.462695
5414.9,-65.110165
5415,-64.867324
5415.1,-65.386128
5415.2,-66.018343
5415.3,-64.475564
5415.4,-64.769267
5415.5,-64.248628
5415.6,-66.797148
5415.7,-65.524244
5415.8,-63.687651
5415.9,-65.538084
5416,-64.218936
5416.1,-64.153745
5416.2,-63.702524
5416.3,-63.822649
5416.4,-62.922378
5416.5,-65.058177
5416.6,-63.788621
5416.7,-63.18995
5416.8,-63.778334
5416.9,-64.832781
5417,-62.293838
5417.1,-61.18813
5417.2,-61.996383
5417.3,-63.702925
5417.4,-62.589774
5417.5,-63.764694
5417.6,-62.610181
5417.7,-61.439094
5417.8,-61.178387
5417.9,-64.288006
5418,-62.026347
5418.1,-63.34783
5418.2,-61.630734
5418.3,-63.905525
5418.4,-62.599832
5418.5,-63.00036
5418.6,-61.647722
5418.7,-62.741115
5418.8,-62.30419
5418.9,-63.342449
5419,-60.740204
5419.1,-60.769002
5419.2,-62.308608
5419.3,-60.952586
5419.4,-61.397705
5419.5,-62.960513
5419.6,-62.342284
5419.7,-60.847218
5419.8,-61.301909
5419.9,-61.394884
5420,-60.447271
5420.1,-61.007106
5420.2,-61.537703
5420.3,-60.39279
5420.4,-61.986129
5420.5,-62.53155
5420.6,-60.081428
5420.7,-58.982021
5420.8,-59.417959
5420.9,-60.489792
5421,-61.770113
5421.1,-59.727679
5421.2,-61.323139
5421.3,-59.864949
5421.4,-59.991599
5421.5,-59.425608
5421.6,-61.086191
5421.7,-59.991923
5421.8,-58.301789
5421.9,-60.024506
5422,-59.738832
5422.1,-58.664329
5422.2,-61.457589
5422.3,-59.123153
5422.4,-59.740856
5422.5,-60.014254
5422.6,-58.135213
5422.7,-58.146522
5422.8,-58.39237
5422.9,-60.178493
5423,-58.179684
5423.1,-58.893005
5423.2,-59.302214
5423.3,-61.651466
5423.4,-58.680605
5423.5,-57.908251
5423.6,-58.381759
5423.7,-59.664908
5423.8,-59.448698
5423.9,-58.140754
5424,-58.095007
5424.1,-56.271611
5424.2,-58.08433
5424.3,-57.639759
5424.4,-57.910115
5424.5,-59.138211
5424.6,-56.991365
5424.7,-58.845036
5424.8,-58.801432
5424.9,-58.873505
5425,-58.321678
5425.1,-57.675912
5425.2,-56.747431
5425.3,-59.419237
5425.4,-58.12737
5425.5,-56.418679
5425.6,-57.030367
5425.7,-57.634678
5425.8,-56.079433
5425.9,-56.93781
5426,-57.576339
5426.1,-56.932234
5426.2,-57.538504
5426.3,-56.751253
5426.4,-58.243624
5426.5,-57.703378
5426.6,-57.647309
5426.7,-57.033322
5426.8,-57.632464
5426.9,-55.527327
5427,-56.413758
5427.1,-57.095757
5427.2,-57.10622
5427.3,-56.590779
5427.4,-58.511644
5427.5,-56.856147
5427.6,-57.242715
5427.7,-55.387016
5427.8,-56.152563
5427.9,-53.446098
5428,-56.596602
5428.1,-55.203998
5428.2,-55.424357
5428.3,-55.535765
5428.4,-57.389097
5428.5,-56.27526
5428.6,-56.752634
5428.7,-55.87007
5428.8,-57.34674
5428.9,-57.674746
5429,-55.538554
5429.1,-57.511352
5429.2,-58.671073
5429.3,-56.190069
5429.4,-56.999858
5429.5,-56.179403
5429.6,-56.139548
5429.7,-56.790357
5429.8,-57.022149
5429.9,-58.452812
5430,-56.95098
5430.1,-55.82861
5430.2,-58.805155
5430.3,-55.808963
5430.4,-57.589341
5430.5,-55.926559
5430.6,-57.293579
5430.7,-60.263418
5430.8,-58.270912
5430.9,-58.946268
5431,-57.526101
5431.1,-57.489069
5431.2,-58.782602
5431.3,-59.412586
5431.4,-57.890035
5431.5,-56.929846
5431.6,-56.559621
5431.7,-57.530588
5431.8,-58.147587
5431.9,-57.431579
5432,-58.578801
5432.1,-58.336023
5432.2,-57.785321
5432.3,-57.310942
5432.4,-58.145376
5432.5,-59.08273
5432.6,-59.101035
5432.7,-59.381449
5432.8,-58.33943
5432.9,-58.559393
5433,-60.073974
5433.1,-58.196442
5433.2,-60.698124
5433.3,-58.673027
5433.4,-59.432055
5433.5,-59.718661
5433.6,-59.940079
5433.7,-60.535746
5433.8,-59.614829
5433.9,-58.352147
5434,-59.967031
5434.1,-60.921204
5434.2,-58.080099
5434.3,-57.923007
5434.4,-60.335322
5434.5,-59.436391
5434.6,-60.25179
5434.7,-60.481817
5434.8,-60.585175
5434.9,-59.831694
5435,-60.009543
5435.1,-61.51757
5435.2,-59.836502
5435.3,-59.327234
5435.4,-58.948198
5435.5,-61.07416
5435.6,-61.063505
5435.7,-61.186836
5435.8,-60.589734
5435.9,-59.955731
5436,-60.911014
5436.1,-60.721388
5436.2,-61.310595
5436.3,-60.391793
5436.4,-62.433398
5436.5,-59.468637
5436.6,-61.20903
5436.7,-60.494218
5436.8,-58.081818
5436.9,-59.384227
5437,-60.285539
5437.1,-61.218832
5437.2,-61.909709
5437.3,-63.056302
5437.4,-60.88848
5437.5,-62.957365
5437.6,-61.234197
5437.7,-61.200644
5437.8,-61.364723
5437.9,-61.610145
5438,-61.591627
5438.1,-60.980934
5438.2,-60.749085
5438.3,-60.566793
5438.4,-61.135341
5438.5,-60.963143
5438.6,-60.020323
5438.7,-60.960239
5438.8,-60.429701
5438.9,-60.44832
5439,-59.41834
5439.1,-61.409434
5439.2,-61.432965
5439.3,-60.931038
5439.4,-61.545164
5439.5,-61.050823
5439.6,-62.135326
5439.7,-61.519793
5439.8,-63.153268
5439.9,-60.967801
5440,-62.186894
5440.1,-60.83041
5440.2,-62.803224
5440.3,-62.629122
5440.4,-61.783822
5440.5,-63.531127
5440.6,-61.360352
5440.7,-61.414814
5440.8,-62.081893
5440.9,-61.762544
5441,-61.288832
5441.1,-61.015706
5441.2,-62.740855
5441.3,-62.384558
5441.4,-62.570653
5441.5,-61.39645
5441.6,-62.460828
5441.7,-61.67398
5441.8,-65.032898
5441.9,-62.047978
5442,-61.900692
5442.1,-59.686794
5442.2,-62.637348
5442.3,-61.324461
5442.4,-63.69486
5442.5,-63.038591
5442.6,-61.867317
5442.7,-63.105516
5442.8,-62.069336
5442.9,-61.894229
5443,-63.480801
5443.1,-61.591861
5443.2,-62.162628
5443.3,-62.529097
5443.4,-64.07734
5443.5,-63.557295
5443.6,-61.830249
5443.7,-61.293993
5443.8,-63.251489
5443.9,-62.834628
5444,-63.23927
5444.1,-60.575882
5444.2,-62.238639
5444.3,-62.786238
5444.4,-62.971215
5444.5,-62.477918
5444.6,-62.358872
5444.7,-62.793316
5444.8,-64.542599
5444.9,-62.060899
5445,-63.600878
5445.1,-63.288819
5445.2,-62.292532
5445.3,-64.355055
5445.4,-63.086493
5445.5,-62.718161
5445.6,-63.176531
5445.7,-63.464503
5445.8,-62.20102
5445.9,-63.052769
5446,-62.621803
5446.1,-63.091335
5446.2,-63.629459
5446.3,-62.477368
5446.4,-63.172501
5446.5,-61.684143
5446.6,-63.835769
5446.7,-63.239882
5446.8,-64.250943
5446.9,-61.702631
5447,-61.996672
5447.1,-63.327977
5447.2,-61.7337
5447.3,-63.398251
5447.4,-64.103518
5447.5,-63.860954
5447.6,-62.176457
5447.7,-63.234206
5447.8,-64.994317
5447.9,-64.795537
5448,-63.334929
5448.1,-63.083233
5448.2,-63.189367
5448.3,-63.667742
5448.4,-62.298717
5448.5,-61.6974
5448.6,-62.983538
5448.7,-61.665247
5448.8,-62.446215
5448.9,-64.575379
5449,-62.120052
5449.1,-62.233763
5449.2,-63.241233
5449.3,-62.114545
5449.4,-63.368521
5449.5,-61.960799
5449.6,-64.376307
5449.7,-62.087277
5449.8,-61.172552
5449.9,-64.311703
5450,-61.811738
5450.1,-64.911052
5450.2,-63.184815
5450.3,-64.047331
5450.4,-62.667805
5450.5,-63.387114
5450.6,-64.037731
5450.7,-63.146884
5450.8,-62.078559
5450.9,-63.133057
5451,-62.427163
5451.1,-64.779241
5451.2,-63.447028
5451.3,-64.158118
5451.4,-66.213989
5451.5,-62.489731
5451.6,-63.430999
5451.7,-62.791917
5451.8,-63.622293
5451.9,-65.116292
5452,-64.843069
5452.1,-63.344242
5452.2,-62.982958
5452.3,-63.94888
5452.4,-63.202964
5452.5,-64.200209
5452.6,-64.472414
5452.7,-64.012959
5452.8,-63.580214
5452.9,-63.265689
5453,-64.049454
5453.1,-65.145706
5453.2,-62.743093
5453.3,-63.299012
5453.4,-65.134068
5453.5,-61.64126
5453.6,-61.233565
5453.7,-63.371878
5453.8,-62.530935
5453.9,-64.90992
5454,-63.791057
5454.1,-64.078363
5454.2,-64.21271
5454.3,-64.779054
5454.4,-62.217846
5454.5,-63.135395
5454.6,-62.770294
5454.7,-64.079705
5454.8,-65.848545
5454.9,-63.216124
5455,-64.230536
5455.1,-64.274825
5455.2,-63.256435
5455.3,-64.346448
5455.4,-63.824719
5455.5,-63.701482
5455.6,-64.254485
5455.7,-63.379772
5455.8,-63.351324
5455.9,-62.486963
5456,-65.136162
5456.1,-63.240928
5456.2,-61.026637
5456.3,-63.669893
5456.4,-63.836283
5456.5,-62.608913
5456.6,-65.146901
5456.7,-62.63639
5456.8,-62.911764
5456.9,-63.046661
5457,-62.77591
5457.1,-64.62164
5457.2,-65.356822
5457.3,-63.646584
5457.4,-66.474379
5457.5,-62.201761
5457.6,-62.653235
5457.7,-62.848906
5457.8,-64.66762
5457.9,-60.857273
5458,-61.344802
5458.1,-64.788486
5458.2,-63.683461
5458.3,-64.350177
5458.4,-65.222441
5458.5,-62.963592
5458.6,-64.489619
5458.7,-62.500763
5458.8,-64.535791
5458.9,-63.624305
5459,-63.88903
5459.1,-63.846116
5459.2,-65.095163
5459.3,-64.742038
5459.4,-62.628584
5459.5,-63.498873
5459.6,-63.943444
5459.7,-65.93536
5459.8,-65.740804
5459.9,-64.359808
5460,-62.271023
5460.1,-64.190452
5460.2,-66.544272
5460.3,-63.49543
5460.4,-63.88122
5460.5,-63.83521
5460.6,-65.202597
5460.7,-63.807824
5460.8,-64.853158
5460.9,-64.08571
5461,-62.979762
5461.1,-63.932699
5461.2,-63.385953
5461.3,-64.449558
5461.4,-64.982413
5461.5,-63.442101
5461.6,-64.901654
5461.7,-65.190119
5461.8,-63.863352
5461.9,-63.630709
5462,-62.989487
5462.1,-63.931087
5462.2,-63.420091
5462.3,-63.723675
5462.4,-63.074136
5462.5,-65.166049
5462.6,-62.715119
5462.7,-61.611177
5462.8,-64.070024
5462.9,-66.102144
5463,-63.759699
5463.1,-63.794684
5463.2,-64.49873
5463.3,-63.175773
5463.4,-63.599702
5463.5,-62.615349
5463.6,-63.781604
5463.7,-63.115424
5463.8,-63.130495
5463.9,-63.902073
5464,-64.74821
5464.1,-62.627419
5464.2,-64.064279
5464.3,-63.034079
5464.4,-63.365456
5464.5,-62.641271
5464.6,-63.522142
5464.7,-63.850242
5464.8,-63.846663
5464.9,-66.117355
5465,-63.219674
5465.1,-63.607149
5465.2,-63.129281
5465.3,-64.350615
5465.4,-63.976943
5465.5,-63.934979
5465.6,-62.995526
5465.7,-62.561011
5465.8,-64.481597
5465.9,-61.92292
5466,-62.354487
5466.1,-62.281473
5466.2,-64.341064
5466.3,-63.604274
5466.4,-63.966692
5466.5,-61.393614
5466.6,-65.391479
5466.7,-64.880439
5466.8,-61.652998
5466.9,-62.168151
5467,-65.019714
5467.1,-63.482212
5467.2,-64.145324
5467.3,-63.842663
5467.4,-62.871202
5467.5,-62.983737
5467.6,-63.954316
5467.7,-63.53335
5467.8,-62.717685
5467.9,-64.053787
5468,-63.607315
5468.1,-63.185508
5468.2,-64.408566
5468.3,-62.634576
5468.4,-63.054623
5468.5,-65.314728
5468.6,-62.91965
5468.7,-65.127062
5468.8,-63.047374
5468.9,-63.47462
5469,-63.980517
5469.1,-63.108174
5469.2,-62.799086
5469.3,-63.671717
5469.4,-63.961792
5469.5,-64.744768
5469.6,-62.902743
5469.7,-65.0455
5469.8,-65.816713
5469.9,-63.522229
5470,-64.461489
5470.1,-61.500717
5470.2,-63.407984
5470.3,-64.192756
5470.4,-63.586009
5470.5,-62.499686
5470.6,-61.271529
5470.7,-63.051539
5470.8,-63.124365
5470.9,-62.950047
5471,-63.468298
5471.1,-62.865793
5471.2,-64.256626
5471.3,-63.873805
5471.4,-63.891325
5471.5,-63.324014
5471.6,-63.378027
5471.7,-62.850493
5471.8,-64.358909
5471.9,-64.389683
5472,-62.879827
5472.1,-61.369389
5472.2,-62.236223
5472.3,-64.092771
5472.4,-62.271854
5472.5,-63.009679
5472.6,-62.88397
5472.7,-64.451602
5472.8,-62.831145
5472.9,-65.203267
5473,-63.050468
5473.1,-63.341074
5473.2,-62.427646
5473.3,-63.146831
5473.4,-64.720869
5473.5,-65.03843
5473.6,-64.026929
5473.7,-62.975213
5473.8,-61.963601
5473.9,-63.393665
5474,-63.120593
5474.1,-63.338473
5474.2,-61.314311
5474.3,-63.20119
5474.4,-63.47082
5474.5,-62.61587
5474.6,-62.620496
5474.7,-61.547606
5474.8,-60.369617
5474.9,-62.871807
5475,-62.982257
5475.1,-61.62498
5475.2,-64.136508
5475.3,-64.792209
5475.4,-63.451454
5475.5,-62.294774
5475.6,-62.001988
5475.7,-63.738666
5475.8,-62.489065
5475.9,-61.205353
5476,-62.992134
5476.1,-63.046779
5476.2,-62.836118
5476.3,-62.049033
5476.4,-63.675861
5476.5,-61.651393
5476.6,-63.203401
5476.7,-61.786559
5476.8,-63.443644
5476.9,-62.56761
5477,-60.947243
5477.1,-61.136954
5477.2,-64.021084
5477.3,-62.932369
5477.4,-61.131955
5477.5,-62.482824
5477.6,-64.765157
5477.7,-62.290586
5477.8,-60.717896
5477.9,-62.614768
5478,-63.621799
5478.1,-63.873561
5478.2,-63.84872
5478.3,-62.686946
5478.4,-63.599222
5478.5,-64.055222
5478.6,-63.426021
5478.7,-62.553437
5478.8,-62.194317
5478.9,-63.833172
5479,-61.670731
5479.1,-64.374799
5479.2,-62.602413
5479.3,-62.605908
5479.4,-63.794102
5479.5,-63.380504
5479.6,-61.008826
5479.7,-63.180253
5479.8,-61.533795
5479.9,-60.900617
5480,-62.973419
5480.1,-65.175563
5480.2,-63.254418
5480.3,-63.442034
5480.4,-63.287542
5480.5,-62.160893
5480.6,-63.007952
5480.7,-61.117629
5480.8,-63.859407
5480.9,-64.313126
5481,-62.4202
5481.1,-61.639911
5481.2,-60.79917
5481.3,-62.394842
5481.4,-60.61463
5481.5,-62.476629
5481.6,-62.454172
5481.7,-63.476937
5481.8,-62.481323
5481.9,-61.56861
5482,-62.924889
5482.1,-62.718893
5482.2,-61.993169
5482.3,-62.50528
5482.4,-62.496919
5482.5,-62.761463
5482.6,-63.694423
5482.7,-62.538561
5482.8,-61.900096
5482.9,-62.457741
5483,-62.944976
5483.1,-63.058145
5483.2,-62.597823
5483.3,-62.313202
5483.4,-62.888913
5483.5,-63.124921
5483.6,-61.987412
5483.7,-63.078211
5483.8,-63.628192
5483.9,-62.735917
5484,-60.652985
5484.1,-62.452512
5484.2,-62.508912
5484.3,-63.850143
5484.4,-63.117974
5484.5,-63.136221
5484.6,-62.162402
5484.7,-62.926673
5484.8,-62.785195
5484.9,-62.807127
5485,-62.07886
5485.1,-63.539951
5485.2,-63.63999
5485.3,-62.316628
5485.4,-62.460258
5485.5,-62.212067
5485.6,-61.49814
5485.7,-63.06073
5485.8,-63.296838
5485.9,-62.725747
5486,-62.385486
5486.1,-62.681219
5486.2,-62.774664
5486.3,-63.915612
5486.4,-62.588408
5486.5,-62.799413
5486.6,-63.852818
5486.7,-62.406956
5486.8,-62.188676
5486.9,-63.352279
5487,-62.646404
5487.1,-64.020107
5487.2,-63.538117
5487.3,-62.565133
5487.4,-62.957418
5487.5,-62.604742
5487.6,-63.126256
5487.7,-63.362507
5487.8,-64.50343
5487.9,-62.002567
5488,-64.060963
5488.1,-63.211224
5488.2,-60.704108
5488.3,-63.317308
5488.4,-62.223488
5488.5,-61.935275
5488.6,-61.628259
5488.7,-62.667696
5488.8,-60.865389
5488.9,-61.312634
5489,-60.955406
5489.1,-63.729841
5489.2,-63.129246
5489.3,-62.514453
5489.4,-63.308276
5489.5,-61.247957
5489.6,-62.464745
5489.7,-61.644952
5489.8,-62.979498
5489.9,-63.749917
5490,-64.184213
5490.1,-61.853858
5490.2,-64.301303
5490.3,-62.455901
5490.4,-62.043379
5490.5,-62.25958
5490.6,-60.534491
5490.7,-61.156767
5490.8,-60.715552
5490.9,-62.335282
5491,-61.017915
5491.1,-63.148409
5491.2,-62.419029
5491.3,-62.577002
5491.4,-63.149869
5491.5,-64.221312
5491.6,-61.411176
5491.7,-61.474656
5491.8,-61.465512
5491.9,-62.055466
5492,-62.2317
5492.1,-63.521591
5492.2,-61.496051
5492.3,-62.505646
5492.4,-62.432776
5492.5,-61.170883
5492.6,-62.475622
5492.7,-63.146058
5492.8,-62.795378
5492.9,-62.50734
5493,-62.898203
5493.1,-63.755022
5493.2,-60.934684
5493.3,-62.620847
5493.4,-62.225268
5493.5,-63.586553
5493.6,-61.519648
5493.7,-63.371877
5493.8,-61.756157
5493.9,-61.558215
5494,-63.060697
5494.1,-61.894783
5494.2,-63.00339
5494.3,-63.713094
5494.4,-61.901749
5494.5,-60.887078
5494.6,-63.472393
5494.7,-63.446521
5494.8,-63.138741
5494.9,-61.57337
5495,-63.271361
5495.1,-61.397024
5495.2,-62.687567
5495.3,-62.762197
5495.4,-63.754291
5495.5,-61.458846
5495.6,-62.750753
5495.7,-61.782247
5495.8,-62.388199
5495.9,-62.644002
5496,-63.013105
5496.1,-61.843362
5496.2,-60.609675
5496.3,-62.465144
5496.4,-63.712357
5496.5,-62.074501
5496.6,-61.845839
5496.7,-61.589554
5496.8,-63.517786
5496.9,-63.088188
5497,-62.530342
5497.1,-61.456449
5497.2,-63.044569
5497.3,-61.983399
5497.4,-62.84388
5497.5,-63.368239
5497.6,-62.790042
5497.7,-61.038972
5497.8,-62.196547
5497.9,-63.072046
5498,-62.421677
5498.1,-61.80463
5498.2,-61.575361
5498.3,-62.621027
5498.4,-61.267111
5498.5,-61.721697
5498.6,-61.787207
5498.7,-61.204402
5498.8,-62.005392
5498.9,-61.265235
5499,-63.077215
5499.1,-61.273024
5499.2,-61.872181
5499.3,-61.648785
5499.4,-63.268049
5499.5,-60.906158
5499.6,-62.577547
5499.7,-62.690047
5499.8,-62.505335
5499.9,-61.331033
5500,-63.027818
5500.1,-61.393222
5500.2,-63.202436
5500.3,-62.277925
5500.4,-62.381112
5500.5,-60.614733
5500.6,-62.095444
5500.7,-61.77912
5500.8,-64.02733
5500.9,-63.886126
5501,-64.205255
5501.1,-60.792504
5501.2,-61.55518
5501.3,-61.84017
5501.4,-62.29479
5501.5,-62.754866
5501.6,-63.346175
5501.7,-61.246589
5501.8,-63.776299
5501.9,-62.822845
5502,-63.281064
5502.1,-62.232738
5502.2,-63.18315
5502.3,-62.30606
5502.4,-63.559488
5502.5,-63.154943
5502.6,-60.46843
5502.7,-63.404055
5502.8,-61.615036
5502.9,-62.776483
5503,-63.705845
5503.1,-63.261611
5503.2,-63.623502
5503.3,-62.262978
5503.4,-61.380021
5503.5,-62.857354
5503.6,-60.234493
5503.7,-63.000305
5503.8,-61.894462
5503.9,-62.261425
5504,-61.427204
5504.1,-62.949985
5504.2,-61.680971
5504.3,-63.371777
5504.4,-62.346236
5504.5,-63.429908
5504.6,-62.880012
5504.7,-63.438981
5504.8,-62.691143
5504.9,-62.446094
5505,-62.52198
5505.1,-63.550877
5505.2,-61.329493
5505.3,-62.337015
5505.4,-64.111158
5505.5,-63.452002
5505.6,-62.146859
5505.7,-61.924876
5505.8,-61.613293
5505.9,-63.798052
5506,-63.239146
5506.1,-64.356816
5506.2,-62.798951
5506.3,-61.967351
5506.4,-63.717235
5506.5,-64.175006
5506.6,-61.662225
5506.7,-63.576519
5506.8,-61.723529
5506.9,-62.162394
5507,-62.988145
5507.1,-62.184356
5507.2,-62.221629
5507.3,-63.098167
5507.4,-61.585817
5507.5,-62.970868
5507.6,-61.441157
5507.7,-61.450665
5507.8,-63.042691
5507.9,-61.443674
5508,-62.085303
5508.1,-63.931425
5508.2,-64.892304
5508.3,-63.243385
5508.4,-63.065346
5508.5,-62.591331
5508.6,-61.875676
5508.7,-63.784551
5508.8,-63.468967
5508.9,-64.214072
5509,-62.642139
5509.1,-61.670819
5509.2,-63.604573
5509.3,-61.943426
5509.4,-61.38979
5509.5,-62.533878
5509.6,-62.837032
5509.7,-63.194172
5509.8,-62.867928
5509.9,-62.840751
5510,-62.907393
5510.1,-60.778052
5510.2,-62.729919
5510.3,-63.003023
5510.4,-63.441568
5510.5,-62.188733
5510.6,-63.551072
5510.7,-62.833098
5510.8,-62.988283
5510.9,-62.977227
5511,-61.214533
5511.1,-61.964062
5511.2,-61.095426
5511.3,-63.02513
5511.4,-61.854147
5511.5,-64.65404
5511.6,-63.026097
5511.7,-62.722509
5511.8,-63.012088
5511.9,-61.977066
5512,-62.601795
5512.1,-63.636615
5512.2,-63.437805
5512.3,-62.835741
5512.4,-62.25799
5512.5,-61.677424
5512.6,-61.832187
5512.7,-63.892367
5512.8,-64.014899
5512.9,-62.217818
5513,-61.737327
5513.1,-62.859436
5513.2,-62.501908
5513.3,-62.384679
5513.4,-62.988051
5513.5,-64.377701
5513.6,-63.481556
5513.7,-62.664919
5513.8,-62.258441
5513.9,-62.761747
5514,-62.973784
5514.1,-62.050666
5514.2,-60.266263
5514.3,-63.41008
5514.4,-62.51819
5514.5,-64.243495
5514.6,-63.733368
5514.7,-62.1703
5514.8,-62.959426
5514.9,-63.957605
5515,-62.02029
5515.1,-62.765105
5515.2,-60.644216
5515.3,-63.005399
5515.4,-64.176247
5515.5,-63.360307
5515.6,-63.362357
5515.7,-63.167913
5515.8,-61.239611
5515.9,-62.982357
5516,-62.275931
5516.1,-62.942299
5516.2,-63.352168
5516.3,-62.830532
5516.4,-62.904993
5516.5,-63.328921
5516.6,-63.626267
5516.7,-62.49607
5516.8,-63.018776
5516.9,-64.328636
5517,-64.285376
5517.1,-63.431439
5517.2,-63.68197
5517.3,-62.035564
5517.4,-62.238013
5517.5,-63.289133
5517.6,-62.617612
5517.7,-63.235566
5517.8,-64.656588
5517.9,-63.411614
5518,-62.309677
5518.1,-62.443698
5518.2,-62.453424
5518.3,-61.858154
5518.4,-61.34364
5518.5,-62.334096
5518.6,-61.827321
5518.7,-61.738488
5518.8,-62.244568
5518.9,-62.617638
5519,-63.452496
5519.1,-64.104953
5519.2,-62.622507
5519.3,-63.403726
5519.4,-64.415243
5519.5,-62.527683
5519.6,-65.077217
5519.7,-64.220862
5519.8,-64.506251
5519.9,-62.569474
5520,-63.592935
5520.1,-63.136563
5520.2,-63.354554
5520.3,-63.484133
5520.4,-64.12683
5520.5,-62.80683
5520.6,-62.859647
5520.7,-61.290248
5520.8,-64.018277
5520.9,-63.146339
5521,-63.562346
5521.1,-62.976109
5521.2,-63.574701
5521.3,-64.095291
5521.4,-63.299362
5521.5,-61.858597
5521.6,-64.2486
5521.7,-64.488347
5521.8,-63.677209
5521.9,-64.155806
5522,-63.405423
5522.1,-62.390962
5522.2,-62.187345
5522.3,-62.216101
5522.4,-62.876197
5522.5,-64.783484
5522.6,-61.143584
5522.7,-63.303158
5522.8,-61.994195
5522.9,-63.433706
5523,-62.596455
5523.1,-63.666594
5523.2,-62.839687
5523.3,-61.669117
5523.4,-63.495075
5523.5,-60.594478
5523.6,-64.676668
5523.7,-62.909383
5523.8,-62.327039
5523.9,-63.253162
5524,-64.138895
5524.1,-61.033571
5524.2,-63.274857
5524.3,-64.596774
5524.4,-62.629075
5524.5,-62.768556
5524.6,-61.908914
5524.7,-60.883171
5524.8,-62.443722
5524.9,-63.583799
5525,-64.709838
5525.1,-64.661583
5525.2,-63.274176
5525.3,-63.139139
5525.4,-62.454477
5525.5,-61.504403
5525.6,-64.481977
5525.7,-63.648842
5525.8,-63.846439
5525.9,-63.174408
5526,-62.690164
5526.1,-63.807365
5526.2,-63.678019
5526.3,-60.919265
5526.4,-62.228117
5526.5,-63.125642
5526.6,-63.489892
5526.7,-62.228085
5526.8,-65.674681
5526.9,-61.355462
5527,-62.297455
5527.1,-61.048055
5527.2,-63.974941
5527.3,-62.866027
5527.4,-62.862479
5527.5,-65.562155
5527.6,-63.129506
5527.7,-62.749295
5527.8,-64.331694
5527.9,-63.55052
5528,-62.346635
5528.1,-64.609681
5528.2,-64.440415
5528.3,-62.762693
5528.4,-61.67609
5528.5,-63.208869
5528.6,-64.008707
5528.7,-63.411699
5528.8,-63.640524
5528.9,-62.216156
5529,-62.225248
5529.1,-62.385016
5529.2,-62.824005
5529.3,-62.770619
5529.4,-62.557326
5529.5,-64.065915
5529.6,-63.165258
5529.7,-60.530976
5529.8,-64.965249
5529.9,-64.279072
5530,-63.344254
5530.1,-63.399681
5530.2,-63.678456
5530.3,-62.727842
5530.4,-63.662745
5530.5,-63.72153
5530.6,-63.48795
5530.7,-62.705533
5530.8,-63.402815
5530.9,-61.100721
5531,-64.224731
5531.1,-62.579913
5531.2,-62.288498
5531.3,-61.416136
5531.4,-63.751129
5531.5,-63.550146
5531.6,-64.831739
5531.7,-62.508375
5531.8,-61.652099
5531.9,-63.457737
5532,-63.369104
5532.1,-62.882094
5532.2,-62.781142
5532.3,-62.571852
5532.4,-61.768936
5532.5,-62.452312
5532.6,-63.990766
5532.7,-62.687914
5532.8,-63.196152
5532.9,-62.705495
5533,-63.146069
5533.1,-62.902448
5533.2,-63.323857
5533.3,-63.736738
5533.4,-62.222194
5533.5,-63.971067
5533.6,-64.323968
5533.7,-64.959085
5533.8,-61.604803
5533.9,-64.310687
5534,-62.823216
5534.1,-61.677573
5534.2,-63.96772
5534.3,-64.446547
5534.4,-61.853213
5534.5,-62.570851
5534.6,-64.306525
5534.7,-63.482653
5534.8,-63.257461
5534.9,-64.924406
5535,-63.508731
5535.1,-64.814512
5535.2,-62.222988
5535.3,-62.154151
5535.4,-60.841087
5535.5,-61.831669
5535.6,-62.046018
5535.7,-62.938181
5535.8,-60.948514
5535.9,-64.658356
5536,-63.319486
5536.1,-62.950385
5536.2,-63.544466
5536.3,-63.471354
5536.4,-61.073244
5536.5,-62.086981
5536.6,-63.592251
5536.7,-63.719625
5536.8,-62.015108
5536.9,-63.076341
5537,-64.382124
5537.1,-61.465214
5537.2,-62.846733
5537.3,-62.486929
5537.4,-64.322816
5537.5,-64.121625
5537.6,-62.00397
5537.7,-62.764975
5537.8,-61.11144
5537.9,-63.421876
5538,-64.390642
5538.1,-62.790783
5538.2,-62.773382
5538.3,-63.42666
5538.4,-61.430916
5538.5,-62.937173
5538.6,-64.258504
5538.7,-63.32772
5538.8,-62.95763
5538.9,-63.266682
5539,-62.301712
5539.1,-63.496316
5539.2,-62.536015
5539.3,-63.007511
5539.4,-63.594839
5539.5,-64.405586
5539.6,-64.074536
5539.7,-61.695223
5539.8,-63.574885
5539.9,-62.805547
5540,-63.513649
5540.1,-62.972238
5540.2,-63.330974
5540.3,-64.566625
5540.4,-61.731787
5540.5,-64.258131
5540.6,-64.063974
5540.7,-64.625344
5540.8,-61.779049
5540.9,-62.93519
5541,-63.083499
5541.1,-63.931457
5541.2,-62.844456
5541.3,-62.190587
5541.4,-63.140411
5541.5,-62.283769
5541.6,-63.547482
5541.7,-64.520725
5541.8,-64.03138
5541.9,-61.991685
5542,-62.082277
5542.1,-61.580405
5542.2,-61.552106
5542.3,-63.199141
5542.4,-64.486623
5542.5,-61.841817
5542.6,-62.724541
5542.7,-62.909316
5542.8,-64.12291
5542.9,-62.943715
5543,-63.086831
5543.1,-64.049807
5543.2,-63.102895
5543.3,-64.536384
5543.4,-62.517867
5543.5,-63.186492
5543.6,-63.218422
5543.7,-63.578162
5543.8,-63.732307
5543.9,-62.581251
5544,-62.500427
5544.1,-62.136996
5544.2,-63.63088
5544.3,-61.978954
5544.4,-62.049996
5544.5,-61.800488
5544.6,-63.598925
5544.7,-64.135278
5544.8,-60.519035
5544.9,-62.815329
5545,-65.058181
5545.1,-64.09565
5545.2,-62.301215
5545.3,-63.145881
5545.4,-62.542122
5545.5,-61.458464
5545.6,-62.957688
5545.7,-65.813384
5545.8,-62.741291
5545.9,-64.016053
5546,-63.05268
5546.1,-64.294329
5546.2,-62.12687
5546.3,-62.998989
5546.4,-63.447811
5546.5,-64.395789
5546.6,-62.896161
5546.7,-62.134225
5546.8,-60.435095
5546.9,-62.778513
5547,-63.960353
5547.1,-63.691079
5547.2,-61.902306
5547.3,-61.451865
5547.4,-62.62232
5547.5,-63.866476
5547.6,-63.818171
5547.7,-62.482218
5547.8,-61.471592
5547.9,-63.594576
5548,-63.63988
5548.1,-63.113027
5548.2,-62.54025
5548.3,-64.722595
5548.4,-62.398884
5548.5,-60.897226
5548.6,-63.877463
5548.7,-64.279391
5548.8,-61.795152
5548.9,-63.170722
5549,-62.985654
5549.1,-63.267015
5549.2,-63.14703
5549.3,-61.92871
5549.4,-63.833526
5549.5,-62.113785
5549.6,-63.309459
5549.7,-63.595724
5549.8,-62.76207
5549.9,-61.711875
5550,-63.178417
5550.1,-62.251382
5550.2,-63.302287
5550.3,-65.91654
5550.4,-62.373503
5550.5,-62.622687
5550.6,-64.02049
5550.7,-62.841337
5550.8,-62.813865
5550.9,-62.276739
5551,-62.403478
5551.1,-63.487907
5551.2,-63.089301
5551.3,-64.793431
5551.4,-64.053213
5551.5,-64.006441
5551.6,-62.858228
5551.7,-63.548587
5551.8,-64.04002
5551.9,-64.838811
5552,-63.460207
5552.1,-63.000741
5552.2,-61.541232
5552.3,-63.689515
5552.4,-63.097367
5552.5,-63.772307
5552.6,-62.902521
5552.7,-64.294366
5552.8,-61.516398
5552.9,-60.238617
5553,-60.919044
5553.1,-64.286087
5553.2,-60.99462
5553.3,-61.61767
5553.4,-62.084849
5553.5,-61.045235
5553.6,-61.741878
5553.7,-63.443518
5553.8,-61.72708
5553.9,-61.478072
5554,-62.718694
5554.1,-64.487222
5554.2,-63.737815
5554.3,-62.892566
5554.4,-61.756797
5554.5,-61.020235
5554.6,-62.051237
5554.7,-61.957759
5554.8,-61.510348
5554.9,-63.335236
5555,-61.334383
5555.1,-62.491639
5555.2,-61.804033
5555.3,-63.03205
5555.4,-62.632068
5555.5,-63.305466
5555.6,-61.549145
5555.7,-63.002176
5555.8,-63.331991
5555.9,-63.800398
5556,-62.291614
5556.1,-62.516939
5556.2,-62.760974
5556.3,-63.535178
5556.4,-62.641189
5556.5,-62.533624
5556.6,-62.343897
5556.7,-64.144061
5556.8,-62.224704
5556.9,-63.935385
5557,-62.468052
5557.1,-61.809733
5557.2,-63.060875
5557.3,-64.489826
5557.4,-62.12887
5557.5,-62.264969
5557.6,-62.57395
5557.7,-63.626077
5557.8,-65.324896
5557.9,-61.912598
5558,-62.518711
5558.1,-62.560438
5558.2,-62.266293
5558.3,-61.421982
5558.4,-62.991743
5558.5,-62.210503
5558.6,-62.202371
5558.7,-62.733166
5558.8,-61.975968
5558.9,-61.607218
5559,-63.001862
5559.1,-62.968294
5559.2,-63.897587
5559.3,-61.818799
5559.4,-62.061373
5559.5,-64.584603
5559.6,-63.211984
5559.7,-64.321161
5559.8,-63.051273
5559.9,-62.432459
5560,-63.150728
5560.1,-64.340896
5560.2,-64.123096
5560.3,-60.841542
5560.4,-64.433805
5560.5,-62.567237
5560.6,-64.468098
5560.7,-62.898517
5560.8,-62.954441
5560.9,-62.322976
5561,-63.239074
5561.1,-63.389479
5561.2,-62.744439
5561.3,-62.241976
5561.4,-62.709405
5561.5,-60.411138
5561.6,-63.524753
5561.7,-62.729388
5561.8,-63.211896
5561.9,-62.727863
5562,-64.483491
5562.1,-62.931891
5562.2,-61.457016
5562.3,-64.293381
5562.4,-62.943873
5562.5,-63.149326
5562.6,-63.94264
5562.7,-63.13805
5562.8,-64.476585
5562.9,-62.837557
5563,-62.573129
5563.1,-63.532649
5563.2,-63.660324
5563.3,-62.14629
5563.4,-61.241021
5563.5,-63.005674
5563.6,-62.198799
5563.7,-61.993139
5563.8,-63.990359
5563.9,-62.048655
5564,-64.427326
5564.1,-62.806631
5564.2,-63.049221
5564.3,-62.839872
5564.4,-62.890454
5564.5,-63.540737
5564.6,-61.6624
5564.7,-61.636518
5564.8,-62.67634
5564.9,-64.108938
5565,-64.027682
5565.1,-60.246775
5565.2,-64.023125
5565.3,-63.772725
5565.4,-63.48776
5565.5,-63.447009
5565.6,-63.234736
5565.7,-62.871314
5565.8,-62.101565
5565.9,-62.498627
5566,-64.169161
5566.1,-62.615289
5566.2,-62.369112
5566.3,-61.44146
5566.4,-62.696746
5566.5,-61.663279
5566.6,-61.836972
5566.7,-63.131942
5566.8,-62.823662
5566.9,-62.53543
5567,-64.311544
5567.1,-62.401187
5567.2,-62.835863
5567.3,-62.267373
5567.4,-62.148936
5567.5,-62.078945
5567.6,-65.050156
5567.7,-62.917465
5567.8,-62.979416
5567.9,-62.268024
5568,-63.852141
5568.1,-63.077638
5568.2,-63.516543
5568.3,-62.045742
5568.4,-63.688332
5568.5,-61.589051
5568.6,-63.24598
5568.7,-63.52011
5568.8,-62.074202
5568.9,-61.424929
5569,-62.490683
5569.1,-63.100681
5569.2,-62.9368
5569.3,-63.304018
5569.4,-63.75445
5569.5,-64.465905
5569.6,-61.775363
5569.7,-63.294464
5569.8,-63.51819
5569.9,-62.043603
5570,-62.705729
5570.1,-62.626634
5570.2,-61.591761
5570.3,-64.33153
5570.4,-62.80412
5570.5,-62.550955
5570.6,-62.766935
5570.7,-62.319398
5570.8,-62.960104
5570.9,-62.375188
5571,-63.691028
5571.1,-63.166787
5571.2,-63.1339
5571.3,-62.743477
5571.4,-62.864157
5571.5,-62.518571
5571.6,-61.77014
5571.7,-64.851538
5571.8,-64.465185
5571.9,-61.910513
5572,-63.11652
5572.1,-63.454407
5572.2,-62.657351
5572.3,-61.583204
5572.4,-63.453254
5572.5,-62.142017
5572.6,-65.172072
5572.7,-64.455719
5572.8,-64.206622
5572.9,-62.321649
5573,-61.357024
5573.1,-62.288651
5573.2,-62.09334
5573.3,-62.396518
5573.4,-64.53754
5573.5,-63.201844
5573.6,-61.491529
5573.7,-62.311515
5573.8,-63.5149
5573.9,-62.001036
5574,-64.064536
5574.1,-60.058253
5574.2,-59.918637
5574.3,-62.589416
5574.4,-63.891982
5574.5,-64.152517
5574.6,-61.811848
5574.7,-63.243583
5574.8,-63.109074
5574.9,-62.65816
5575,-64.055133
5575.1,-64.318538
5575.2,-63.23082
5575.3,-62.180779
5575.4,-63.176499
5575.5,-62.308074
5575.6,-59.831605
5575.7,-62.887375
5575.8,-62.582659
5575.9,-61.221379
5576,-60.307466
5576.1,-63.492609
5576.2,-62.855958
5576.3,-63.906687
5576.4,-62.338574
5576.5,-62.77961
5576.6,-62.268858
5576.7,-63.617394
5576.8,-62.990729
5576.9,-61.8033
5577,-62.114758
5577.1,-64.132163
5577.2,-62.351784
5577.3,-62.513515
5577.4,-63.249415
5577.5,-62.830275
5577.6,-63.101478
5577.7,-62.3316
5577.8,-62.544373
5577.9,-61.862633
5578,-62.484144
5578.1,-62.290899
5578.2,-60.205861
5578.3,-63.633961
5578.4,-63.176142
5578.5,-62.966665
5578.6,-62.705593
5578.7,-61.924055
5578.8,-62.094791
5578.9,-60.960314
5579,-62.146576
5579.1,-64.066365
5579.2,-62.81604
5579.3,-60.610497
5579.4,-62.342555
5579.5,-62.693648
5579.6,-63.854653
5579.7,-63.154116
5579.8,-62.790048
5579.9,-61.091053
5580,-62.98032
5580.1,-63.961507
5580.2,-63.438714
5580.3,-63.608513
5580.4,-63.291767
5580.5,-62.941267
5580.6,-62.928962
5580.7,-64.409261
5580.8,-62.80902
5580.9,-63.672005
5581,-63.804326
5581.1,-62.004337
5581.2,-62.898775
5581.3,-62.86881
5581.4,-63.441249
5581.5,-63.302863
5581.6,-63.482925
5581.7,-61.316256
5581.8,-63.035653
5581.9,-61.166056
5582,-63.457984
5582.1,-63.753113
5582.2,-61.453867
5582.3,-62.898214
5582.4,-63.506323
5582.5,-63.415145
5582.6,-61.719266
5582.7,-63.688809
5582.8,-62.590486
5582.9,-62.955247
5583,-62.714856
5583.1,-64.219553
5583.2,-62.346142
5583.3,-61.500281
5583.4,-63.453397
5583.5,-63.275239
5583.6,-64.126659
5583.7,-62.965228
5583.8,-63.051156
5583.9,-61.975459
5584,-62.979009
5584.1,-64.314322
5584.2,-62.090659
5584.3,-63.181818
5584.4,-61.006348
5584.5,-63.935969
5584.6,-61.440578
5584.7,-63.354268
5584.8,-63.536787
5584.9,-63.80272
5585,-62.986466
5585.1,-63.876437
5585.2,-62.719261
5585.3,-61.658161
5585.4,-62.264905
5585.5,-62.913891
5585.6,-61.460787
5585.7,-64.516949
5585.8,-62.456076
5585.9,-63.00577
5586,-63.310412
5586.1,-63.559655
5586.2,-62.638206
5586.3,-62.843117
5586.4,-60.083199
5586.5,-63.219268
5586.6,-61.480876
5586.7,-62.246392
5586.8,-61.333268
5586.9,-64.296275
5587,-62.426106
5587.1,-64.056728
5587.2,-61.602901
5587.3,-64.456261
5587.4,-62.960929
5587.5,-63.000458
5587.6,-63.40671
5587.7,-62.992681
5587.8,-63.181758
5587.9,-63.298432
5588,-62.761621
5588.1,-61.832323
5588.2,-63.397315
5588.3,-62.219441
5588.4,-64.786449
5588.5,-63.063381
5588.6,-63.360027
5588.7,-64.290197
5588.8,-63.419406
5588.9,-62.520433
5589,-61.881235
5589.1,-61.456255
5589.2,-62.604566
5589.3,-62.502639
5589.4,-62.500464
5589.5,-62.45656
5589.6,-65.191642
5589.7,-62.512167
5589.8,-62.113361
5589.9,-62.425982
5590,-62.603046
5590.1,-63.216303
5590.2,-63.807577
5590.3,-63.351847
5590.4,-62.171985
5590.5,-61.387228
5590.6,-62.188402
5590.7,-63.166789
5590.8,-64.489091
5590.9,-61.686296
5591,-64.740986
5591.1,-61.315921
5591.2,-62.624967
5591.3,-63.147696
5591.4,-61.206369
5591.5,-61.902071
5591.6,-62.776386
5591.7,-63.098218
5591.8,-63.725227
5591.9,-63.869499
5592,-61.510496
5592.1,-61.34965
5592.2,-62.772755
5592.3,-61.33651
5592.4,-62.997547
5592.5,-62.562505
5592.6,-63.118252
5592.7,-63.168776
5592.8,-61.663004
5592.9,-62.066873
5593,-63.086255
5593.1,-63.288379
5593.2,-61.657579
5593.3,-62.818347
5593.4,-60.390448
5593.5,-61.708312
5593.6,-63.234779
5593.7,-61.82609
5593.8,-64.843097
5593.9,-62.234623
5594,-63.618136
5594.1,-63.109271
5594.2,-61.289382
5594.3,-64.073693
5594.4,-62.918212
5594.5,-62.95364
5594.6,-61.96171
5594.7,-62.626402
5594.8,-62.578243
5594.9,-62.333023
5595,-61.591652
5595.1,-63.645184
5595.2,-61.633696
5595.3,-61.691
5595.4,-61.792565
5595.5,-62.471437
5595.6,-61.789255
5595.7,-64.189445
5595.8,-62.101762
5595.9,-62.23138
5596,-61.567718
5596.1,-63.445311
5596.2,-63.29109
5596.3,-63.210217
5596.4,-62.596296
5596.5,-62.315338
5596.6,-62.155785
5596.7,-62.057529
5596.8,-63.025266
5596.9,-60.480997
5597,-63.578614
5597.1,-63.081386
5597.2,-63.301231
5597.3,-61.273888
5597.4,-62.728132
5597.5,-62.856754
5597.6,-63.794767
5597.7,-62.376352
5597.8,-59.780391
5597.9,-62.70774
5598,-62.61721
5598.1,-62.792685
5598.2,-61.927385
5598.3,-63.350009
5598.4,-61.332107
5598.5,-61.951196
5598.6,-63.230136
5598.7,-62.231615
5598.8,-62.566285
5598.9,-63.657658
5599,-62.725893
5599.1,-62.097247
5599.2,-62.409382
5599.3,-62.972157
5599.4,-62.738454
5599.5,-64.138361
5599.6,-61.676931
5599.7,-63.113855
5599.8,-61.226848
5599.9,-62.742037
5600,-62.187446
5600.1,-63.08718
5600.2,-64.348505
5600.3,-63.097332
5600.4,-62.485776
5600.5,-63.415379
5600.6,-63.192234
5600.7,-63.286841
5600.8,-63.171208
5600.9,-62.167322
5601,-61.957702
5601.1,-65.393225
5601.2,-61.403505
5601.3,-62.833995
5601.4,-61.175205
5601.5,-61.714291
5601.6,-62.811748
5601.7,-62.704362
5601.8,-62.768136
5601.9,-61.187091
5602,-62.8397
5602.1,-63.248129
5602.2,-64.136075
5602.3,-62.809037
5602.4,-62.516569
5602.5,-63.159062
5602.6,-60.910611
5602.7,-60.846288
5602.8,-63.434951
5602.9,-62.061471
5603,-63.075354
5603.1,-64.001204
5603.2,-62.763983
5603.3,-61.318334
5603.4,-60.765474
5603.5,-62.8268
5603.6,-62.0508
5603.7,-63.933962
5603.8,-61.937507
5603.9,-62.72621
5604,-63.178076
5604.1,-62.276531
5604.2,-64.055598
5604.3,-62.048101
5604.4,-62.350862
5604.5,-60.478402
5604.6,-62.058955
5604.7,-62.636923
5604.8,-61.062847
5604.9,-61.670733
5605,-61.348762
5605.1,-61.605199
5605.2,-60.645383
5605.3,-62.547868
5605.4,-61.848005
5605.5,-60.895642
5605.6,-61.562988
5605.7,-60.950545
5605.8,-60.345003
5605.9,-60.275742
5606,-60.051883
5606.1,-59.552476
5606.2,-61.784381
5606.3,-60.378085
5606.4,-60.923405
5606.5,-60.113752
5606.6,-60.969627
5606.7,-59.455274
5606.8,-60.010509
5606.9,-59.416823
5607,-60.986773
5607.1,-58.044254
5607.2,-59.624704
5607.3,-61.208002
5607.4,-57.942144
5607.5,-58.898147
5607.6,-58.93678
5607.7,-58.779449
5607.8,-59.211397
5607.9,-59.23374
5608,-59.796143
5608.1,-58.550102
5608.2,-58.232522
5608.3,-58.316977
5608.4,-57.479165
5608.5,-58.889353
5608.6,-57.976597
5608.7,-57.870052
5608.8,-56.789538
5608.9,-58.029913
5609,-57.797653
5609.1,-56.631387
5609.2,-58.025292
5609.3,-58.415971
5609.4,-57.336553
5609.5,-58.534365
5609.6,-58.597951
5609.7,-57.028002
5609.8,-57.410203
5609.9,-56.422681
5610,-56.580945
5610.1,-57.011152
5610.2,-55.024722
5610.3,-54.43462
5610.4,-56.891744
5610.5,-55.690689
5610.6,-58.102701
5610.7,-56.543404
5610.8,-56.475265
5610.9,-53.555325
5611,-56.233984
5611.1,-55.779916
5611.2,-56.908876
5611.3,-56.653503
5611.4,-56.307376
5611.5,-55.763226
5611.6,-55.7845
5611.7,-55.361191
5611.8,-54.745475
5611.9,-52.650919
5612,-56.482577
5612.1,-56.632557
5612.2,-54.836201
5612.3,-53.57465
5612.4,-55.974073
5612.5,-54.512388
5612.6,-53.789042
5612.7,-56.028901
5612.8,-54.353587
5612.9,-55.019247
5613,-55.213494
5613.1,-53.898067
5613.2,-54.206301
5613.3,-53.819467
5613.4,-54.261187
5613.5,-54.020417
5613.6,-53.770463
5613.7,-54.67917
5613.8,-52.200164
5613.9,-53.675942
5614,-54.797885
5614.1,-54.317578
5614.2,-53.390995
5614.3,-55.546556
5614.4,-55.038531
5614.5,-52.988269
5614.6,-52.278886
5614.7,-52.352807
5614.8,-51.953417
5614.9,-54.78245
5615,-55.570703
5615.1,-53.677982
5615.2,-54.171862
5615.3,-53.210285
5615.4,-52.66855
5615.5,-53.654612
5615.6,-54.799456
5615.7,-54.953215
5615.8,-52.668346
5615.9,-52.813277
5616,-55.831148
5616.1,-52.979175
5616.2,-54.914085
5616.3,-53.884233
5616.4,-53.628728
5616.5,-52.250335
5616.6,-53.646487
5616.7,-53.558669
5616.8,-54.48656
5616.9,-54.291578
5617,-52.157242
5617.1,-54.013373
5617.2,-55.156438
5617.3,-54.52846
5617.4,-54.796588
5617.5,-55.197151
5617.6,-53.834199
5617.7,-54.610802
5617.8,-53.396777
5617.9,-55.98387
5618,-54.405976
5618.1,-55.484226
5618.2,-54.215279
5618.3,-55.45367
5618.4,-54.109424
5618.5,-54.380586
5618.6,-55.116649
5618.7,-54.951623
5618.8,-53.859895
5618.9,-53.844059
5619,-53.814893
5619.1,-56.131768
5619.2,-54.612395
5619.3,-55.404566
5619.4,-55.331196
5619.5,-56.191294
5619.6,-57.379041
5619.7,-55.497727
5619.8,-58.805613
5619.9,-56.382661
5620,-57.106473
5620.1,-55.78775
5620.2,-56.306976
5620.3,-56.537828
5620.4,-56.219611
5620.5,-57.925558
5620.6,-56.773951
5620.7,-56.206113
5620.8,-57.699056
5620.9,-57.595611
5621,-58.775877
5621.1,-57.288856
5621.2,-57.768693
5621.3,-57.378248
5621.4,-57.870915
5621.5,-58.643826
5621.6,-57.073815
5621.7,-59.434566
5621.8,-59.457802
5621.9,-58.970024
5622,-58.73458
5622.1,-59.036484
5622.2,-58.596261
5622.3,-59.314963
5622.4,-59.194821
5622.5,-57.287049
5622.6,-58.739635
5622.7,-59.187153
5622.8,-60.022761
5622.9,-59.497377
5623,-59.299481
5623.1,-60.177997
5623.2,-58.98372
5623.3,-60.776176
5623.4,-59.605955
5623.5,-58.475486
5623.6,-59.115317
5623.7,-58.647892
5623.8,-60.987504
5623.9,-58.617186
5624,-59.94191
5624.1,-61.709019
5624.2,-59.572615
5624.3,-61.013037
5624.4,-59.969429
5624.5,-59.060082
5624.6,-59.468338
5624.7,-58.460537
5624.8,-58.743232
5624.9,-59.881992
5625,-60.69613
5625.1,-59.456419
5625.2,-59.426087
5625.3,-57.999315
5625.4,-59.197421
5625.5,-58.706293
5625.6,-58.615171
5625.7,-59.41022
5625.8,-57.560396
5625.9,-60.077684
5626,-60.206394
5626.1,-59.687369
5626.2,-58.147016
5626.3,-60.821141
5626.4,-59.095154
5626.5,-60.062674
5626.6,-61.917973
5626.7,-59.02043
5626.8,-60.250213
5626.9,-60.955497
5627,-59.891454
5627.1,-59.982421
5627.2,-59.246657
5627.3,-59.509336
5627.4,-60.43465
5627.5,-57.686025
5627.6,-58.385678
5627.7,-57.646571
5627.8,-59.80995
5627.9,-58.135764
5628,-58.863055
5628.1,-57.959899
5628.2,-58.929594
5628.3,-60.201226
5628.4,-60.630297
5628.5,-60.31076
5628.6,-59.165085
5628.7,-59.035176
5628.8,-60.470683
5628.9,-60.775874
5629,-58.397136
5629.1,-58.147712
5629.2,-59.665797
5629.3,-59.936679
5629.4,-60.334907
5629.5,-58.638829
5629.6,-60.298812
5629.7,-57.974749
5629.8,-59.091513
5629.9,-59.914529
5630,-57.33969
5630.1,-58.842339
5630.2,-60.660916
5630.3,-58.771075
5630.4,-57.832029
5630.5,-60.751804
5630.6,-59.784
5630.7,-57.490985
5630.8,-58.889659
5630.9,-59.668481
5631,-60.086425
5631.1,-59.880809
5631.2,-60.244043
5631.3,-59.471871
5631.4,-60.468196
5631.5,-60.37976
5631.6,-60.496933
5631.7,-59.644574
5631.8,-59.494077
5631.9,-59.183551
5632,-58.065923
5632.1,-61.049434
5632.2,-57.873051
5632.3,-58.962764
5632.4,-59.34991
5632.5,-58.943324
5632.6,-58.721275
5632.7,-59.447496
5632.8,-56.444535
5632.9,-58.324404
5633,-58.458429
5633.1,-59.152729
5633.2,-58.456691
5633.3,-60.72414
5633.4,-58.739889
5633.5,-59.188194
5633.6,-59.984026
5633.7,-58.239559
5633.8,-59.136604
5633.9,-60.402471
5634,-58.764457
5634.1,-56.737092
5634.2,-60.37659
5634.3,-59.969539
5634.4,-58.987064
5634.5,-58.702358
5634.6,-60.595695
5634.7,-60.243945
5634.8,-59.05367
5634.9,-58.760295
5635,-56.911992
5635.1,-58.640637
5635.2,-60.389526
5635.3,-59.534052
5635.4,-60.328372
5635.5,-59.378705
5635.6,-60.529952
5635.7,-58.013921
5635.8,-58.876368
5635.9,-57.601328
5636,-58.778749
5636.1,-58.81654
5636.2,-58.685334
5636.3,-58.904133
5636.4,-58.661125
5636.5,-58.022594
5636.6,-57.493652
5636.7,-57.105712
5636.8,-58.91905
5636.9,-59.848418
5637,-59.636263
5637.1,-57.503862
5637.2,-57.637864
5637.3,-58.941765
5637.4,-58.148098
5637.5,-58.874049
5637.6,-59.425991
5637.7,-59.457977
5637.8,-59.282888
5637.9,-58.407945
5638,-58.183599
5638.1,-58.602643
5638.2,-57.310556
5638.3,-59.771832
5638.4,-60.023488
5638.5,-58.117802
5638.6,-57.59057
5638.7,-60.00741
5638.8,-58.328043
5638.9,-58.19806
5639,-58.67423
5639.1,-58.87293
5639.2,-58.156987
5639.3,-60.082658
5639.4,-59.345294
5639.5,-58.449854
5639.6,-57.690991
5639.7,-59.793438
5639.8,-58.005258
5639.9,-58.585783
5640,-58.300779
5640.1,-58.934818
5640.2,-60.821808
5640.3,-58.987555
5640.4,-58.159118
5640.5,-59.967995
5640.6,-58.018867
5640.7,-56.732649
5640.8,-60.358358
5640.9,-60.910448
5641,-58.120681
5641.1,-59.158647
5641.2,-59.14567
5641.3,-58.231716
5641.4,-58.137771
5641.5,-59.277994
5641.6,-57.814319
5641.7,-58.283768
5641.8,-60.454648
5641.9,-59.295852
5642,-58.459769
5642.1,-57.727919
5642.2,-58.712312
5642.3,-59.131541
5642.4,-59.376264
5642.5,-60.188659
5642.6,-59.284183
5642.7,-58.808938
5642.8,-58.889948
5642.9,-59.229576
5643,-58.918509
5643.1,-58.709738
5643.2,-59.469818
5643.3,-57.680959
5643.4,-59.718276
5643.5,-57.658336
5643.6,-58.13743
5643.7,-60.057123
5643.8,-58.975883
5643.9,-56.339244
5644,-59.286263
5644.1,-59.363849
5644.2,-60.496846
5644.3,-57.544971
5644.4,-58.645337
5644.5,-57.883067
5644.6,-58.700166
5644.7,-59.67125
5644.8,-58.671015
5644.9,-59.197334
5645,-58.485356
5645.1,-59.474743
5645.2,-59.038884
5645.3,-58.890234
5645.4,-60.015882
5645.5,-59.766454
5645.6,-60.492821
5645.7,-57.581693
5645.8,-58.77887
5645.9,-59.005763
5646,-58.718455
5646.1,-59.475048
5646.2,-58.87107
5646.3,-59.338814
5646.4,-58.358334
5646.5,-59.838372
5646.6,-57.303386
5646.7,-59.374858
5646.8,-60.22063
5646.9,-58.547119
5647,-58.675708
5647.1,-56.147218
5647.2,-57.449874
5647.3,-59.741956
5647.4,-57.141956
5647.5,-60.536386
5647.6,-58.038549
5647.7,-59.047501
5647.8,-58.061589
5647.9,-59.311856
5648,-59.170317
5648.1,-57.630048
5648.2,-59.436264
5648.3,-58.379498
5648.4,-57.657642
5648.5,-59.026317
5648.6,-58.880853
5648.7,-58.162428
5648.8,-58.61058
5648.9,-59.0184
5649,-59.862288
5649.1,-60.695182
5649.2,-58.172243
5649.3,-59.379726
5649.4,-57.29169
5649.5,-57.654543
5649.6,-57.964921
5649.7,-59.730242
5649.8,-59.427836
5649.9,-59.450912
5650,-58.861184
5650.1,-59.341673
5650.2,-58.455743
5650.3,-59.622517
5650.4,-58.543299
5650.5,-56.768288
5650.6,-56.839158
5650.7,-59.792455
5650.8,-58.686817
5650.9,-59.700824
5651,-57.35667
5651.1,-59.388722
5651.2,-57.628687
5651.3,-58.361189
5651.4,-59.037574
5651.5,-57.452904
5651.6,-59.908794
5651.7,-58.22128
5651.8,-58.628244
5651.9,-58.204905
5652,-57.490226
5652.1,-59.27503
5652.2,-58.953426
5652.3,-57.045306
5652.4,-57.713634
5652.5,-57.53193
5652.6,-58.631776
5652.7,-59.839083
5652.8,-58.719882
5652.9,-57.262091
5653,-58.965161
5653.1,-58.919682
5653.2,-57.823766
5653.3,-57.661932
5653.4,-58.696485
5653.5,-56.576855
5653.6,-58.752117
5653.7,-59.225587
5653.8,-59.553196
5653.9,-57.33239
5654,-59.220697
5654.1,-59.728895
5654.2,-59.355047
5654.3,-58.242908
5654.4,-57.406717
5654.5,-57.358772
5654.6,-58.161024
5654.7,-59.207315
5654.8,-57.918511
5654.9,-58.688892
5655,-60.944064
5655.1,-56.986556
5655.2,-58.969858
5655.3,-58.494971
5655.4,-60.352698
5655.5,-60.211542
5655.6,-59.380801
5655.7,-59.227061
5655.8,-60.219174
5655.9,-59.402942
5656,-60.782094
5656.1,-60.5831
5656.2,-59.487267
5656.3,-58.331662
5656.4,-59.624255
5656.5,-59.918521
5656.6,-57.848377
5656.7,-58.02988
5656.8,-59.92782
5656.9,-58.389317
5657,-59.563613
5657.1,-59.192899
5657.2,-57.583357
5657.3,-59.563106
5657.4,-60.724267
5657.5,-58.146397
5657.6,-59.287576
5657.7,-58.749512
5657.8,-58.692197
5657.9,-59.065274
5658,-57.517648
5658.1,-58.497085
5658.2,-57.132929
5658.3,-58.622912
5658.4,-59.489392
5658.5,-59.099861
5658.6,-58.250828
5658.7,-57.039129
5658.8,-58.099421
5658.9,-57.849109
5659,-57.499159
5659.1,-59.985534
5659.2,-59.349671
5659.3,-58.320923
5659.4,-58.233064
5659.5,-59.1177
5659.6,-58.402025
5659.7,-59.696489
5659.8,-58.083493
5659.9,-58.262766
5660,-57.432781
5660.1,-58.634805
5660.2,-56.352379
5660.3,-57.181946
5660.4,-58.566423
5660.5,-58.600899
5660.6,-58.165098
5660.7,-58.558722
5660.8,-58.56413
5660.9,-58.663901
5661,-57.992215
5661.1,-57.133204
5661.2,-56.746107
5661.3,-58.232639
5661.4,-58.433274
5661.5,-58.938208
5661.6,-56.253684
5661.7,-60.852863
5661.8,-56.849843
5661.9,-58.427819
5662,-58.521776
5662.1,-58.944722
5662.2,-58.378229
5662.3,-58.984562
5662.4,-58.078111
5662.5,-57.625376
5662.6,-58.147367
5662.7,-58.82077
5662.8,-58.592371
5662.9,-59.695815
5663,-57.826569
5663.1,-57.592278
5663.2,-57.903362
5663.3,-57.302273
5663.4,-58.514286
5663.5,-57.28968
5663.6,-57.884913
5663.7,-59.36947
5663.8,-59.071343
5663.9,-58.140575
5664,-58.939338
5664.1,-57.763658
5664.2,-59.135923
5664.3,-58.734109
5664.4,-59.998044
5664.5,-59.513132
5664.6,-58.649807
5664.7,-57.343883
5664.8,-59.10122
5664.9,-59.272428
5665,-56.479699
5665.1,-58.375968
5665.2,-58.876124
5665.3,-56.49025
5665.4,-59.491486
5665.5,-58.501135
5665.6,-58.445916
5665.7,-58.798505
5665.8,-58.185274
5665.9,-58.149638
5666,-59.092572
5666.1,-60.434365
5666.2,-58.007244
5666.3,-57.250695
5666.4,-59.250961
5666.5,-56.845978
5666.6,-59.679732
5666.7,-59.626591
5666.8,-57.240793
5666.9,-58.434111
5667,-56.666273
5667.1,-58.756986
5667.2,-58.45279
5667.3,-58.209787
5667.4,-57.623675
5667.5,-58.527494
5667.6,-58.298384
5667.7,-56.756445
5667.8,-58.536449
5667.9,-58.192119
5668,-57.892681
5668.1,-57.503264
5668.2,-58.473178
5668.3,-58.539656
5668.4,-57.531098
5668.5,-60.074735
5668.6,-57.92357
5668.7,-59.51862
5668.8,-57.216079
5668.9,-57.084525
5669,-57.50235
5669.1,-58.946646
5669.2,-59.567678
5669.3,-57.108967
5669.4,-58.192084
5669.5,-57.819008
5669.6,-59.431273
5669.7,-59.283443
5669.8,-60.173499
5669.9,-59.501695
5670,-58.698887
5670.1,-60.465191
5670.2,-56.996134
5670.3,-59.183744
5670.4,-58.636178
5670.5,-57.899765
5670.6,-60.112942
5670.7,-58.246923
5670.8,-59.27577
5670.9,-58.571824
5671,-57.564034
5671.1,-58.166908
5671.2,-57.521976
5671.3,-57.701945
5671.4,-58.409414
5671.5,-61.179922
5671.6,-58.546435
5671.7,-57.964805
5671.8,-56.886011
5671.9,-58.300224
5672,-58.853966
5672.1,-57.698119
5672.2,-59.744985
5672.3,-57.04657
5672.4,-58.050656
5672.5,-58.636847
5672.6,-59.045979
5672.7,-59.388109
5672.8,-58.164087
5672.9,-59.291838
5673,-57.907299
5673.1,-58.168303
5673.2,-57.055945
5673.3,-59.082542
5673.4,-60.669174
5673.5,-57.283225
5673.6,-58.106252
5673.7,-58.447155
5673.8,-57.861752
5673.9,-58.964864
5674,-58.251071
5674.1,-57.748202
5674.2,-58.568655
5674.3,-58.072469
5674.4,-58.540208
5674.5,-58.556713
5674.6,-57.799093
5674.7,-58.236368
5674.8,-57.372027
5674.9,-59.923105
5675,-59.08061
5675.1,-60.757781
5675.2,-58.150583
5675.3,-58.47058
5675.4,-59.166411
5675.5,-58.197143
5675.6,-58.151441
5675.7,-57.349944
5675.8,-58.12064
5675.9,-59.34842
5676,-59.947499
5676.1,-58.066834
5676.2,-57.626928
5676.3,-60.340095
5676.4,-60.099171
5676.5,-58.332214
5676.6,-58.054358
5676.7,-58.246903
5676.8,-57.028551
5676.9,-56.999524
5677,-57.658614
5677.1,-59.721525
5677.2,-58.287348
5677.3,-58.239181
5677.4,-58.586285
5677.5,-57.388543
5677.6,-56.776341
5677.7,-58.604377
5677.8,-58.23377
5677.9,-57.76259
5678,-56.494799
5678.1,-57.51959
5678.2,-58.620924
5678.3,-57.206265
5678.4,-58.578437
5678.5,-58.604095
5678.6,-59.217306
5678.7,-58.520584
5678.8,-59.579667
5678.9,-58.313153
5679,-58.658201
5679.1,-58.992359
5679.2,-57.216175
5679.3,-59.891914
5679.4,-58.541595
5679.5,-57.790336
5679.6,-57.145266
5679.7,-57.515047
5679.8,-59.348808
5679.9,-58.041697
5680,-59.160565
5680.1,-57.885714
5680.2,-56.535457
5680.3,-60.449623
5680.4,-60.867535
5680.5,-59.155274
5680.6,-58.151858
5680.7,-57.07955
5680.8,-57.818424
5680.9,-59.41864
5681,-59.431467
5681.1,-57.682036
5681.2,-58.646885
5681.3,-58.86023
5681.4,-57.968706
5681.5,-57.278916
5681.6,-59.325909
5681.7,-57.429881
5681.8,-59.42704
5681.9,-59.381014
5682,-59.578303
5682.1,-57.838369
5682.2,-58.69647
5682.3,-58.724623
5682.4,-57.470871
5682.5,-56.755607
5682.6,-57.404566
5682.7,-58.011005
5682.8,-58.115414
5682.9,-58.186609
5683,-57.822859
5683.1,-57.687822
5683.2,-57.8227
5683.3,-59.00516
5683.4,-57.955743
5683.5,-57.957386
5683.6,-58.446929
5683.7,-59.027049
5683.8,-58.247398
5683.9,-56.411628
5684,-57.230266
5684.1,-57.49011
5684.2,-58.672866
5684.3,-58.351017
5684.4,-60.770383
5684.5,-60.482657
5684.6,-59.185065
5684.7,-57.178742
5684.8,-57.233141
5684.9,-59.099186
5685,-58.818
5685.1,-57.851133
5685.2,-59.313243
5685.3,-56.459503
5685.4,-59.457446
5685.5,-58.431401
5685.6,-59.689181
5685.7,-58.24012
5685.8,-58.823228
5685.9,-58.984763
5686,-59.259358
5686.1,-58.93334
5686.2,-59.242971
5686.3,-58.653472
5686.4,-58.036922
5686.5,-59.440716
5686.6,-58.295569
5686.7,-59.9538
5686.8,-60.016838
5686.9,-60.631216
5687,-58.245941
5687.1,-58.693817
5687.2,-58.749239
5687.3,-58.07562
5687.4,-60.110638
5687.5,-58.990495
5687.6,-59.349368
5687.7,-57.023799
5687.8,-57.742201
5687.9,-57.491935
5688,-58.156302
5688.1,-58.597199
5688.2,-58.318414
5688.3,-57.80513
5688.4,-57.864333
5688.5,-57.637654
5688.6,-59.025874
5688.7,-57.581291
5688.8,-58.093716
5688.9,-59.99943
5689,-60.617055
5689.1,-59.704499
5689.2,-59.184272
5689.3,-57.265421
5689.4,-59.79863
5689.5,-58.823974
5689.6,-58.782188
5689.7,-58.698705
5689.8,-58.667866
5689.9,-57.648771
5690,-59.824706
5690.1,-60.592587
5690.2,-58.414362
5690.3,-60.178479
5690.4,-59.728591
5690.5,-59.32434
5690.6,-58.188975
5690.7,-58.800818
5690.8,-57.067646
5690.9,-58.266871
5691,-58.170656
5691.1,-59.03882
5691.2,-60.690984
5691.3,-57.706231
5691.4,-57.807386
5691.5,-58.57164
5691.6,-58.181288
5691.7,-58.248966
5691.8,-58.94251
5691.9,-57.839119
5692,-58.661598
5692.1,-59.543459
5692.2,-56.961258
5692.3,-57.576379
5692.4,-58.623771
5692.5,-58.476002
5692.6,-58.12567
5692.7,-59.147563
5692.8,-59.394511
5692.9,-58.14621
5693,-58.576616
5693.1,-56.81405
5693.2,-58.32248
5693.3,-56.986928
5693.4,-60.072696
5693.5,-58.521727
5693.6,-59.918663
5693.7,-58.345374
5693.8,-60.638652
5693.9,-57.93899
5694,-59.325449
5694.1,-56.998901
5694.2,-57.719394
5694.3,-59.088462
5694.4,-57.435241
5694.5,-58.852933
5694.6,-58.61299
5694.7,-57.878936
5694.8,-57.958933
5694.9,-57.183262
5695,-57.927699
5695.1,-57.678651
5695.2,-57.115426
5695.3,-56.271456
5695.4,-58.951337
5695.5,-57.053534
5695.6,-58.098048
5695.7,-56.339552
5695.8,-59.329885
5695.9,-57.350414
5696,-58.465
5696.1,-58.619321
5696.2,-58.539853
5696.3,-56.587763
5696.4,-58.658047
5696.5,-58.711303
5696.6,-59.467738
5696.7,-56.278299
5696.8,-57.753171
5696.9,-57.553031
5697,-59.069786
5697.1,-59.242409
5697.2,-58.632447
5697.3,-58.048594
5697.4,-57.032223
5697.5,-59.773501
5697.6,-58.55323
5697.7,-59.112913
5697.8,-58.319162
5697.9,-59.243807
5698,-58.314303
5698.1,-58.334964
5698.2,-57.320262
5698.3,-57.940078
5698.4,-59.619474
5698.5,-58.809634
5698.6,-58.860886
5698.7,-57.349367
5698.8,-57.099043
5698.9,-57.118894
5699,-58.431939
5699.1,-59.047378
5699.2,-58.439092
5699.3,-57.556422
5699.4,-59.638881
5699.5,-58.176536
5699.6,-58.730287
5699.7,-58.933029
5699.8,-58.590492
5699.9,-57.295378
5700,-59.760373
5700.1,-58.217665
5700.2,-59.193487
5700.3,-56.38507
5700.4,-58.604952
5700.5,-59.498612
5700.6,-57.319393
5700.7,-58.959545
5700.8,-57.28994
5700.9,-58.699665
5701,-59.076444
5701.1,-59.392709
5701.2,-59.059507
5701.3,-57.567052
5701.4,-57.865421
5701.5,-57.99481
5701.6,-60.809632
5701.7,-59.730516
5701.8,-58.279307
5701.9,-58.610359
5702,-58.362782
5702.1,-57.991415
5702.2,-57.105561
5702.3,-58.681452
5702.4,-57.850537
5702.5,-58.834222
5702.6,-58.094817
5702.7,-57.77767
5702.8,-60.273896
5702.9,-59.558171
5703,-59.500656
5703.1,-58.40142
5703.2,-58.538177
5703.3,-59.691917
5703.4,-58.445003
5703.5,-56.913783
5703.6,-56.722266
5703.7,-58.72061
5703.8,-58.970047
5703.9,-57.360151
5704,-58.473547
5704.1,-58.549325
5704.2,-59.129105
5704.3,-60.02151
5704.4,-59.800195
5704.5,-59.172119
5704.6,-60.079706
5704.7,-58.515504
5704.8,-57.633097
5704.9,-58.268384
5705,-60.006093
5705.1,-58.798707
5705.2,-60.110114
5705.3,-59.472397
5705.4,-58.002911
5705.5,-59.477538
5705.6,-56.835696
5705.7,-59.470735
5705.8,-58.390344
5705.9,-57.68862
5706,-59.727285
5706.1,-58.321203
5706.2,-58.255451
5706.3,-59.062714
5706.4,-58.719112
5706.5,-58.047155
5706.6,-58.487281
5706.7,-59.035272
5706.8,-57.456946
5706.9,-59.142196
5707,-58.861479
5707.1,-58.40886
5707.2,-59.425596
5707.3,-58.907643
5707.4,-59.189577
5707.5,-58.398226
5707.6,-58.436986
5707.7,-58.075198
5707.8,-57.328137
5707.9,-58.421645
5708,-57.688562
5708.1,-58.524944
5708.2,-60.601579
5708.3,-59.739868
5708.4,-59.508877
5708.5,-57.307976
5708.6,-59.324516
5708.7,-58.424327
5708.8,-59.225792
5708.9,-56.932562
5709,-60.729741
5709.1,-57.307011
5709.2,-58.686733
5709.3,-58.868755
5709.4,-58.284498
5709.5,-57.952968
5709.6,-60.096961
5709.7,-58.450954
5709.8,-59.019673
5709.9,-57.452417
5710,-58.668858
5710.1,-59.042951
5710.2,-57.514163
5710.3,-59.81593
5710.4,-57.927071
5710.5,-61.157724
5710.6,-58.38554
5710.7,-58.949904
5710.8,-57.031295
5710.9,-59.547429
5711,-59.095866
5711.1,-58.68711
5711.2,-59.050829
5711.3,-59.069553
5711.4,-59.131287
5711.5,-59.211442
5711.6,-57.745058
5711.7,-59.299305
5711.8,-58.357333
5711.9,-56.88889
5712,-58.848151
5712.1,-57.144175
5712.2,-59.77593
5712.3,-58.475673
5712.4,-58.178711
5712.5,-58.573935
5712.6,-59.498734
5712.7,-58.175644
5712.8,-59.424592
5712.9,-57.170556
5713,-56.989537
5713.1,-58.342948
5713.2,-58.276742
5713.3,-57.588729
5713.4,-58.16544
5713.5,-59.151225
5713.6,-58.784823
5713.7,-56.906176
5713.8,-58.587808
5713.9,-57.561415
5714,-57.988414
5714.1,-58.570385
5714.2,-59.38769
5714.3,-59.338317
5714.4,-58.612924
5714.5,-59.440901
5714.6,-57.870704
5714.7,-58.688132
5714.8,-58.890281
5714.9,-58.064661
5715,-58.949206
5715.1,-59.586241
5715.2,-59.969696
5715.3,-58.945526
5715.4,-59.354206
5715.5,-58.438564
5715.6,-58.830645
5715.7,-59.008331
5715.8,-56.896316
5715.9,-58.360638
5716,-57.29514
5716.1,-59.587299
5716.2,-57.230196
5716.3,-59.181851
5716.4,-59.860621
5716.5,-58.52077
5716.6,-57.756592
5716.7,-59.918973
5716.8,-57.865864
5716.9,-57.404006
5717,-58.636989
5717.1,-57.817699
5717.2,-56.884383
5717.3,-57.492679
5717.4,-59.482354
5717.5,-59.751245
5717.6,-59.10996
5717.7,-59.762844
5717.8,-58.066776
5717.9,-57.46624
5718,-58.258539
5718.1,-59.3521
5718.2,-59.403495
5718.3,-60.354517
5718.4,-59.825704
5718.5,-56.700575
5718.6,-58.423873
5718.7,-59.400225
5718.8,-57.568453
5718.9,-58.912517
5719,-58.257513
5719.1,-59.162466
5719.2,-57.281358
5719.3,-59.717074
5719.4,-57.953098
5719.5,-59.383881
5719.6,-57.537857
5719.7,-59.031068
5719.8,-58.028271
5719.9,-57.536928
5720,-57.949283
5720.1,-59.141033
5720.2,-58.539107
5720.3,-58.76748
5720.4,-60.510109
5720.5,-58.523013
5720.6,-58.29499
5720.7,-59.376793
5720.8,-58.155495
5720.9,-58.192395
5721,-58.712852
5721.1,-57.954909
5721.2,-60.031243
5721.3,-60.331801
5721.4,-59.061364
5721.5,-58.048716
5721.6,-58.059959
5721.7,-57.984102
5721.8,-59.651888
5721.9,-57.214217
5722,-59.234828
5722.1,-58.930783
5722.2,-59.579135
5722.3,-58.823552
5722.4,-57.87144
5722.5,-57.461482
5722.6,-58.232306
5722.7,-58.971251
5722.8,-58.854022
5722.9,-58.199057
5723,-59.977523
5723.1,-57.629185
5723.2,-58.335126
5723.3,-59.78237
5723.4,-59.594636
5723.5,-57.610756
5723.6,-58.975948
5723.7,-58.170727
5723.8,-58.304425
5723.9,-56.837676
5724,-59.241113
5724.1,-60.224598
5724.2,-58.324461
5724.3,-59.179386
5724.4,-58.042875
5724.5,-60.645945
5724.6,-59.164088
5724.7,-58.544569
5724.8,-59.070876
5724.9,-58.654563
5725,-57.133556
5725.1,-60.424323
5725.2,-58.020585
5725.3,-59.778501
5725.4,-56.072341
5725.5,-57.910614
5725.6,-58.322619
5725.7,-58.482477
5725.8,-60.03825
5725.9,-59.436096
5726,-56.91815
5726.1,-58.933361
5726.2,-58.447189
5726.3,-58.304244
5726.4,-58.420745
5726.5,-58.369207
5726.6,-58.302744
5726.7,-57.106452
5726.8,-57.512724
5726.9,-59.179346
5727,-57.186432
5727.1,-57.899839
5727.2,-58.285673
5727.3,-56.468476
5727.4,-59.790696
5727.5,-56.909959
5727.6,-58.496103
5727.7,-59.92751
5727.8,-57.624023
5727.9,-58.485763
5728,-57.315795
5728.1,-58.937908
5728.2,-58.836902
5728.3,-59.517694
5728.4,-57.66665
5728.5,-59.342377
5728.6,-58.509146
5728.7,-58.233245
5728.8,-58.952002
5728.9,-58.456516
5729,-59.503141
5729.1,-59.982958
5729.2,-57.862874
5729.3,-57.130298
5729.4,-58.366738
5729.5,-58.742347
5729.6,-57.415777
5729.7,-59.244379
5729.8,-59.003744
5729.9,-58.647278
5730,-59.290331
5730.1,-58.011194
5730.2,-59.127998
5730.3,-58.957071
5730.4,-57.951068
5730.5,-59.545236
5730.6,-60.045669
5730.7,-59.844795
5730.8,-57.554267
5730.9,-58.159336
5731,-59.726439
5731.1,-59.600285
5731.2,-60.956077
5731.3,-58.527653
5731.4,-58.253871
5731.5,-59.808212
5731.6,-58.277825
5731.7,-59.624858
5731.8,-59.303014
5731.9,-58.818244
5732,-57.707044
5732.1,-56.870976
5732.2,-59.059577
5732.3,-59.077797
5732.4,-59.793721
5732.5,-58.575527
5732.6,-60.197006
5732.7,-58.022188
5732.8,-58.514475
5732.9,-59.93744
5733,-60.169909
5733.1,-58.250856
5733.2,-58.331279
5733.3,-58.933677
5733.4,-58.656183
5733.5,-58.139218
5733.6,-58.442053
5733.7,-57.431551
5733.8,-58.776778
5733.9,-58.29923
5734,-59.726187
5734.1,-58.971961
5734.2,-59.167062
5734.3,-59.298068
5734.4,-58.603595
5734.5,-60.127698
5734.6,-56.621735
5734.7,-58.796045
5734.8,-58.9407
5734.9,-58.633856
5735,-58.146894
5735.1,-58.550751
5735.2,-57.59821
5735.3,-57.589284
5735.4,-58.264845
5735.5,-58.125536
5735.6,-58.835638
5735.7,-55.97272
5735.8,-57.80114
5735.9,-59.188653
5736,-59.732534
5736.1,-58.872901
5736.2,-58.540109
5736.3,-58.801039
5736.4,-58.505577
5736.5,-58.779178
5736.6,-58.695808
5736.7,-58.669309
5736.8,-58.736168
5736.9,-59.044243
5737,-58.639633
5737.1,-60.426391
5737.2,-57.691643
5737.3,-57.862102
5737.4,-56.842952
5737.5,-56.477323
5737.6,-58.981156
5737.7,-56.590876
5737.8,-59.506138
5737.9,-58.365609
5738,-57.656199
5738.1,-56.898358
5738.2,-58.695219
5738.3,-58.6384
5738.4,-57.202505
5738.5,-58.131584
5738.6,-57.903652
5738.7,-59.258407
5738.8,-59.103622
5738.9,-57.959463
5739,-57.452394
5739.1,-59.723962
5739.2,-57.891213
5739.3,-58.882046
5739.4,-59.649261
5739.5,-58.8672
5739.6,-57.866584
5739.7,-57.790448
5739.8,-57.537738
5739.9,-58.341515
5740,-57.305764
5740.1,-58.996731
5740.2,-56.536916
5740.3,-58.904235
5740.4,-57.308343
5740.5,-60.560412
5740.6,-58.275118
5740.7,-58.969274
5740.8,-59.571161
5740.9,-58.651551
5741,-58.917951
5741.1,-57.987219
5741.2,-59.684821
5741.3,-59.000673
5741.4,-59.963714
5741.5,-56.661419
5741.6,-55.754331
5741.7,-57.679061
5741.8,-57.593156
5741.9,-58.925369
5742,-58.999691
5742.1,-58.100202
5742.2,-59.421661
5742.3,-57.815702
5742.4,-60.051499
5742.5,-58.046059
5742.6,-57.981495
5742.7,-59.620584
5742.8,-57.827714
5742.9,-57.773991
5743,-58.491469
5743.1,-60.305254
5743.2,-57.720064
5743.3,-60.105147
5743.4,-60.07274
5743.5,-58.55777
5743.6,-58.836775
5743.7,-58.05527
5743.8,-58.229389
5743.9,-58.490092
5744,-59.295158
5744.1,-58.833619
5744.2,-58.820716
5744.3,-58.929856
5744.4,-58.59858
5744.5,-59.593831
5744.6,-57.287461
5744.7,-58.519494
5744.8,-57.803745
5744.9,-58.343
5745,-58.346494
5745.1,-59.546667
5745.2,-59.639819
5745.3,-58.719715
5745.4,-58.979001
5745.5,-58.528767
5745.6,-59.768096
5745.7,-58.978727
5745.8,-58.554182
5745.9,-61.420976
5746,-58.72674
5746.1,-58.703667
5746.2,-59.926096
5746.3,-58.16367
5746.4,-61.434364
5746.5,-57.428796
5746.6,-58.248377
5746.7,-59.736209
5746.8,-59.279272
5746.9,-59.441082
5747,-58.481969
5747.1,-58.949147
5747.2,-58.001708
5747.3,-58.175836
5747.4,-57.288964
5747.5,-58.001804
5747.6,-60.293412
5747.7,-58.720543
5747.8,-57.732675
5747.9,-58.919476
5748,-55.814718
5748.1,-57.807811
5748.2,-59.782968
5748.3,-57.176594
5748.4,-58.345809
5748.5,-57.442882
5748.6,-58.227956
5748.7,-58.76947
5748.8,-57.424362
5748.9,-58.67966
5749,-58.478823
5749.1,-58.55322
5749.2,-58.430623
5749.3,-57.212281
5749.4,-58.15008
5749.5,-58.553334
5749.6,-57.118567
5749.7,-57.75678
5749.8,-58.551359
5749.9,-58.560263
5750,-58.129371
5750.1,-57.253819
5750.2,-55.832838
5750.3,-58.470829
5750.4,-59.05912
5750.5,-58.188365
5750.6,-58.451973
5750.7,-57.12044
5750.8,-57.956323
5750.9,-58.44284
5751,-57.581479
5751.1,-58.490861
5751.2,-57.635749
5751.3,-58.043966
5751.4,-56.952814
5751.5,-57.67975
5751.6,-58.177867
5751.7,-59.181332
5751.8,-58.980536
5751.9,-58.802072
5752,-58.520197
5752.1,-58.319198
5752.2,-57.899055
5752.3,-58.719119
5752.4,-58.405517
5752.5,-57.689025
5752.6,-59.010994
5752.7,-57.493883
5752.8,-59.105261
5752.9,-57.483842
5753,-58.264276
5753.1,-58.216275
5753.2,-59.576752
5753.3,-59.89169
5753.4,-56.891495
5753.5,-58.224603
5753.6,-57.145842
5753.7,-59.153098
5753.8,-60.575469
5753.9,-60.099181
5754,-57.352856
5754.1,-57.897898
5754.2,-57.970613
5754.3,-57.966373
5754.4,-58.670623
5754.5,-57.546642
5754.6,-59.903549
5754.7,-58.268452
5754.8,-59.493011
5754.9,-58.365825
5755,-58.117523
5755.1,-57.868363
5755.2,-57.117225
5755.3,-58.810111
5755.4,-57.49399
5755.5,-57.12503
5755.6,-57.947174
5755.7,-57.521749
5755.8,-59.162469
5755.9,-58.538581
5756,-57.20756
5756.1,-59.778252
5756.2,-58.342424
5756.3,-59.027501
5756.4,-59.811356
5756.5,-57.214146
5756.6,-57.877724
5756.7,-57.234359
5756.8,-58.214113
5756.9,-59.078833
5757,-58.91817
5757.1,-58.079375
5757.2,-59.690865
5757.3,-57.46151
5757.4,-59.466283
5757.5,-58.21702
5757.6,-60.023991
5757.7,-59.04337
5757.8,-59.455287
5757.9,-57.135141
5758,-59.145173
5758.1,-58.651365
5758.2,-60.060226
5758.3,-58.163025
5758.4,-56.194132
5758.5,-59.085333
5758.6,-57.322936
5758.7,-58.552619
5758.8,-59.851109
5758.9,-58.113376
5759,-58.823743
5759.1,-58.760065
5759.2,-58.779908
5759.3,-59.323056
5759.4,-56.647468
5759.5,-56.989627
5759.6,-58.388414
5759.7,-58.473108
5759.8,-59.70315
5759.9,-57.956488
5760,-57.787436
5760.1,-59.259761
5760.2,-57.75789
5760.3,-58.554936
5760.4,-60.296109
5760.5,-57.825283
5760.6,-58.13076
5760.7,-58.083817
5760.8,-58.163483
5760.9,-57.722789
5761,-56.339986
5761.1,-59.056323
5761.2,-59.177035
5761.3,-58.94814
5761.4,-59.223644
5761.5,-57.760446
5761.6,-58.805133
5761.7,-58.437018
5761.8,-57.02885
5761.9,-57.477535
5762,-57.355218
5762.1,-59.106653
5762.2,-59.444285
5762.3,-58.025348
5762.4,-58.144924
5762.5,-58.397445
5762.6,-58.288786
5762.7,-57.956618
5762.8,-59.937533
5762.9,-57.899188
5763,-58.93366
5763.1,-59.225345
5763.2,-57.267209
5763.3,-58.745264
5763.4,-58.049986
5763.5,-58.356173
5763.6,-57.577436
5763.7,-59.055492
5763.8,-59.075194
5763.9,-57.275008
5764,-57.530672
5764.1,-59.113075
5764.2,-56.974359
5764.3,-57.563429
5764.4,-58.666015
5764.5,-56.778288
5764.6,-59.947229
5764.7,-57.532585
5764.8,-57.60386
5764.9,-57.765919
5765,-57.110075
5765.1,-58.826231
5765.2,-59.728437
5765.3,-57.568633
5765.4,-57.829613
5765.5,-59.196062
5765.6,-58.372394
5765.7,-57.311225
5765.8,-58.71667
5765.9,-58.000305
5766,-60.289992
5766.1,-58.882235
5766.2,-58.543158
5766.3,-58.572538
5766.4,-56.941736
5766.5,-58.021479
5766.6,-59.19881
5766.7,-57.682343
5766.8,-56.24733
5766.9,-58.115589
5767,-57.79796
5767.1,-58.493674
5767.2,-58.615527
5767.3,-56.85662
5767.4,-58.969218
5767.5,-58.213564
5767.6,-58.286367
5767.7,-59.64788
5767.8,-58.328957
5767.9,-59.18959
5768,-59.308239
5768.1,-57.22945
5768.2,-58.321432
5768.3,-57.709374
5768.4,-58.455494
5768.5,-58.185372
5768.6,-58.524908
5768.7,-59.40819
5768.8,-59.190998
5768.9,-57.287407
5769,-57.890799
5769.1,-58.498101
5769.2,-57.896829
5769.3,-57.87552
5769.4,-59.315871
5769.5,-56.291173
5769.6,-59.46015
5769.7,-59.805907
5769.8,-58.305545
5769.9,-58.585873
5770,-59.249045
5770.1,-60.748328
5770.2,-59.001544
5770.3,-59.133842
5770.4,-59.900954
5770.5,-60.211541
5770.6,-59.541888
5770.7,-57.400946
5770.8,-58.603304
5770.9,-59.120294
5771,-60.357972
5771.1,-59.583362
5771.2,-58.071986
5771.3,-59.994136
5771.4,-58.521539
5771.5,-58.331869
5771.6,-60.390578
5771.7,-58.38416
5771.8,-58.545892
5771.9,-56.907793
5772,-59.025748
5772.1,-58.648145
5772.2,-60.345699
5772.3,-58.965292
5772.4,-58.785636
5772.5,-60.188798
5772.6,-59.228043
5772.7,-59.499116
5772.8,-58.453455
5772.9,-57.761913
5773,-58.348542
5773.1,-58.887535
5773.2,-60.535457
5773.3,-59.014192
5773.4,-59.886884
5773.5,-59.908342
5773.6,-58.263685
5773.7,-60.798283
5773.8,-59.136666
5773.9,-58.74505
5774,-58.627606
5774.1,-57.623628
5774.2,-58.526404
5774.3,-59.565198
5774.4,-59.610441
5774.5,-58.139956
5774.6,-60.170229
5774.7,-60.108493
5774.8,-59.662032
5774.9,-59.098882
5775,-58.628928
5775.1,-57.287426
5775.2,-59.878892
5775.3,-58.522547
5775.4,-59.514269
5775.5,-57.998954
5775.6,-58.000216
5775.7,-59.678849
5775.8,-60.209442
5775.9,-61.154326
5776,-60.812695
5776.1,-57.546951
5776.2,-57.143361
5776.3,-56.853587
5776.4,-59.035229
5776.5,-58.848099
5776.6,-58.975318
5776.7,-58.795594
5776.8,-59.732888
5776.9,-57.79926
5777,-58.266638
5777.1,-59.690076
5777.2,-58.374286
5777.3,-59.1133
5777.4,-59.295875
5777.5,-59.348356
5777.6,-58.267076
5777.7,-59.370804
5777.8,-58.012475
5777.9,-59.111962
5778,-57.221547
5778.1,-58.384128
5778.2,-59.191544
5778.3,-59.210274
5778.4,-59.858164
5778.5,-60.193472
5778.6,-58.321662
5778.7,-59.187445
5778.8,-59.292234
5778.9,-60.571298
5779,-57.311262
5779.1,-58.414534
5779.2,-58.923796
5779.3,-59.572779
5779.4,-59.230536
5779.5,-57.348183
5779.6,-55.243425
5779.7,-58.551918
5779.8,-58.35357
5779.9,-58.838078
5780,-58.416582
5780.1,-59.112234
5780.2,-59.113619
5780.3,-57.985835
5780.4,-59.821002
5780.5,-59.652754
5780.6,-59.745402
5780.7,-58.467529
5780.8,-57.556433
5780.9,-59.027963
5781,-58.764665
5781.1,-60.02384
5781.2,-59.395976
5781.3,-58.072249
5781.4,-57.702514
5781.5,-59.25219
5781.6,-58.608644
5781.7,-59.379961
5781.8,-57.76871
5781.9,-58.535505
5782,-59.283363
5782.1,-57.135686
5782.2,-57.940773
5782.3,-58.584749
5782.4,-58.526817
5782.5,-59.618025
5782.6,-58.639907
5782.7,-58.368437
5782.8,-60.515411
5782.9,-58.041467
5783,-57.485637
5783.1,-58.450605
5783.2,-58.076488
5783.3,-58.008371
5783.4,-59.349377
5783.5,-60.744638
5783.6,-57.71065
5783.7,-58.456967
5783.8,-57.216026
5783.9,-58.791346
5784,-57.387151
5784.1,-59.651023
5784.2,-59.034207
5784.3,-58.570338
5784.4,-58.356064
5784.5,-61.154161
5784.6,-57.79824
5784.7,-58.541885
5784.8,-58.585046
5784.9,-60.093494
5785,-57.617291
5785.1,-59.03853
5785.2,-57.932856
5785.3,-59.810079
5785.4,-58.400416
5785.5,-59.642737
5785.6,-60.425229
5785.7,-59.95935
5785.8,-57.891489
5785.9,-59.242518
5786,-59.042684
5786.1,-58.978936
5786.2,-59.735537
5786.3,-60.216619
5786.4,-58.063442
5786.5,-59.085158
5786.6,-59.462286
5786.7,-57.030159
5786.8,-61.093937
5786.9,-59.101926
5787,-57.870133
5787.1,-57.607144
5787.2,-58.336155
5787.3,-58.967844
5787.4,-58.798363
5787.5,-57.888301
5787.6,-58.946163
5787.7,-57.87926
5787.8,-59.106051
5787.9,-60.346163
5788,-59.476936
5788.1,-59.3718
5788.2,-58.907848
5788.3,-57.744325
5788.4,-58.872482
5788.5,-58.925495
5788.6,-58.28883
5788.7,-58.362153
5788.8,-57.683345
5788.9,-56.929964
5789,-59.1657
5789.1,-58.089394
5789.2,-58.008731
5789.3,-60.155061
5789.4,-56.989898
5789.5,-57.52078
5789.6,-59.423097
5789.7,-57.285219
5789.8,-60.703874
5789.9,-57.685853
5790,-58.580435
5790.1,-58.071782
5790.2,-59.842051
5790.3,-58.536778
5790.4,-57.708448
5790.5,-58.222166
5790.6,-58.913726
5790.7,-57.951286
5790.8,-58.086658
5790.9,-58.876922
5791,-57.874384
5791.1,-56.953628
5791.2,-59.024215
5791.3,-56.718522
5791.4,-59.219518
5791.5,-59.291893
5791.6,-56.094964
5791.7,-58.172294
5791.8,-55.854077
5791.9,-57.205361
5792,-59.328738
5792.1,-57.26541
5792.2,-58.822604
5792.3,-59.876141
5792.4,-57.645502
5792.5,-57.39861
5792.6,-59.463906
5792.7,-59.376704
5792.8,-56.506343
5792.9,-59.983782
5793,-59.595929
5793.1,-59.98865
5793.2,-56.494115
5793.3,-57.810838
5793.4,-58.195645
5793.5,-58.214037
5793.6,-59.336802
5793.7,-59.419799
5793.8,-58.289014
5793.9,-60.43998
5794,-60.320674
5794.1,-59.24704
5794.2,-59.175776
5794.3,-57.854258
5794.4,-58.454501
5794.5,-57.541716
5794.6,-58.197992
5794.7,-58.570571
5794.8,-58.023968
5794.9,-56.739603
5795,-56.886166
5795.1,-56.550527
5795.2,-58.962865
5795.3,-61.059211
5795.4,-59.643806
5795.5,-59.555038
5795.6,-57.678009
5795.7,-59.493557
5795.8,-58.981827
5795.9,-58.006107
5796,-57.531849
5796.1,-59.432634
5796.2,-58.674206
5796.3,-57.576537
5796.4,-56.658762
5796.5,-56.64546
5796.6,-57.008722
5796.7,-57.276571
5796.8,-59.120642
5796.9,-60.058501
5797,-59.3265
5797.1,-58.835515
5797.2,-59.21725
5797.3,-59.621639
5797.4,-57.046622
5797.5,-57.291998
5797.6,-58.134362
5797.7,-60.339031
5797.8,-57.629602
5797.9,-57.653015
5798,-56.861912
5798.1,-58.582171
5798.2,-58.925267
5798.3,-57.636095
5798.4,-57.824538
5798.5,-57.493638
5798.6,-59.539253
5798.7,-58.285274
5798.8,-57.78107
5798.9,-57.881891
5799,-58.332394
5799.1,-58.836898
5799.2,-58.847155
5799.3,-57.005234
5799.4,-58.624991
5799.5,-58.576107
5799.6,-57.458594
5799.7,-57.245998
5799.8,-57.521991
5799.9,-58.371954
5800,-57.792773
5800.1,-58.082505
5800.2,-59.613777
5800.3,-57.581165
5800.4,-57.761576
5800.5,-57.690671
5800.6,-57.716444
5800.7,-58.677251
5800.8,-58.608982
5800.9,-59.869301
5801,-59.510487
5801.1,-59.08388
5801.2,-59.333487
5801.3,-59.041928
5801.4,-57.771368
5801.5,-58.781366
5801.6,-58.474577
5801.7,-56.745528
5801.8,-59.317435
5801.9,-59.616132
5802,-59.27649
5802.1,-57.271829
5802.2,-58.007519
5802.3,-57.750629
5802.4,-59.981125
5802.5,-58.673284
5802.6,-57.965035
5802.7,-58.598738
5802.8,-58.719415
5802.9,-56.433046
5803,-57.815778
5803.1,-59.651957
5803.2,-58.072873
5803.3,-58.31928
5803.4,-57.442421
5803.5,-60.889423
5803.6,-57.927361
5803.7,-55.67656
5803.8,-57.337408
5803.9,-55.946635
5804,-57.382174
5804.1,-57.511531
5804.2,-56.251646
5804.3,-54.634825
5804.4,-55.510622
5804.5,-56.61451
5804.6,-55.599801
5804.7,-56.933671
5804.8,-55.487285
5804.9,-53.329064
5805,-53.293659
5805.1,-52.320074
5805.2,-50.198119
5805.3,-51.605082
5805.4,-49.181284
5805.5,-52.029755
5805.6,-48.011352
5805.7,-49.010003
5805.8,-44.676383
5805.9,-43.937085
5806,-41.556996
5806.1,-39.385367
5806.2,-35.281514
5806.3,-26.226993
5806.4,-11.345271
5806.5,5.6583583
5806.6,18.038946
5806.7,21.302996
5806.8,21.717919
5806.9,16.32353
5807,10.680074
5807.1,3.2575705
5807.2,-3.5453623
5807.3,-11.124073
5807.4,-18.179242
5807.5,-22.069062
5807.6,-28.58362
5807.7,-33.143103
5807.8,-40.26448
5807.9,-43.945147
5808,-49.084998
5808.1,-51.305297
5808.2,-54.670367
5808.3,-56.589182
5808.4,-58.963493
5808.5,-60.264276
5808.6,-58.870489
5808.7,-62.588658
5808.8,-61.244107
5808.9,-63.581114
5809,-61.986881
5809.1,-63.875997
5809.2,-62.656632
5809.3,-63.669455
5809.4,-63.438818
5809.5,-62.904404
5809.6,-63.813871
5809.7,-61.488909
5809.8,-61.767639
5809.9,-64.71573
5810,-64.30275
5810.1,-63.680052
5810.2,-64.909765
5810.3,-63.325964
5810.4,-62.110888
5810.5,-63.397004
5810.6,-63.320486
5810.7,-64.825028
5810.8,-63.930826
5810.9,-65.170599
5811,-62.950917
5811.1,-64.507407
5811.2,-64.484699
5811.3,-62.048417
5811.4,-64.160006
5811.5,-61.541451
5811.6,-62.464382
5811.7,-66.260082
5811.8,-61.917964
5811.9,-63.406922
5812,-62.859747
5812.1,-64.250109
5812.2,-63.966446
5812.3,-61.744872
5812.4,-63.356009
5812.5,-63.584007
5812.6,-63.225639
5812.7,-63.244635
5812.8,-64.507226
5812.9,-63.956281
5813,-64.361894
5813.1,-63.573893
5813.2,-63.091748
5813.3,-62.24839
5813.4,-60.995181
5813.5,-63.010708
5813.6,-62.205188
5813.7,-62.572976
5813.8,-63.000143
5813.9,-61.864229
5814,-62.605353
5814.1,-63.636367
5814.2,-61.440161
5814.3,-62.71066
5814.4,-64.097684
5814.5,-62.327384
5814.6,-64.629994
5814.7,-61.062702
5814.8,-63.911363
5814.9,-62.098877
5815,-62.354616
5815.1,-61.643471
5815.2,-61.57419
5815.3,-64.12285
5815.4,-62.054375
5815.5,-61.902314
5815.6,-63.330817
5815.7,-62.932855
5815.8,-62.857278
5815.9,-63.376252
5816,-63.093566
5816.1,-63.416324
5816.2,-64.169923
5816.3,-62.396306
5816.4,-61.292669
5816.5,-63.747223
5816.6,-62.142883
5816.7,-61.420853
5816.8,-62.987441
5816.9,-64.044995
5817,-63.192188
5817.1,-62.950096
5817.2,-63.133793
5817.3,-61.221915
5817.4,-63.417194
5817.5,-63.888131
5817.6,-63.089472
5817.7,-61.53466
5817.8,-63.039182
5817.9,-63.184914
5818,-64.105627
5818.1,-62.977779
5818.2,-62.712796
5818.3,-62.875546
5818.4,-63.067038
5818.5,-63.746065
5818.6,-63.349272
5818.7,-61.747057
5818.8,-61.493455
5818.9,-62.248316
5819,-62.238611
5819.1,-63.712753
5819.2,-60.188563
5819.3,-62.631857
5819.4,-64.508476
5819.5,-62.16338
5819.6,-61.975702
5819.7,-61.241332
5819.8,-61.398631
5819.9,-61.834609
5820,-62.984439
5820.1,-63.457539
5820.2,-61.798076
5820.3,-62.182963
5820.4,-62.341755
5820.5,-61.987884
5820.6,-61.248085
5820.7,-62.282611
5820.8,-63.62425
5820.9,-62.600567
5821,-63.119736
5821.1,-60.61902
5821.2,-62.240323
5821.3,-63.053453
5821.4,-64.207726
5821.5,-64.44091
5821.6,-61.952307
5821.7,-63.368297
5821.8,-63.738284
5821.9,-63.255557
5822,-63.645034
5822.1,-62.556692
5822.2,-61.529839
5822.3,-61.400936
5822.4,-61.562933
5822.5,-61.474082
5822.6,-63.312687
5822.7,-63.385631
5822.8,-62.076779
5822.9,-61.098018
5823,-62.849047
5823.1,-61.821959
5823.2,-63.065144
5823.3,-63.218968
5823.4,-61.347336
5823.5,-62.537602
5823.6,-59.958365
5823.7,-63.074966
5823.8,-62.835695
5823.9,-62.418979
5824,-60.946078
5824.1,-63.117294
5824.2,-63.633228
5824.3,-62.918091
5824.4,-62.6972
5824.5,-62.82557
5824.6,-62.978659
5824.7,-61.472052
5824.8,-63.295009
5824.9,-61.436807
5825,-63.493038
5825.1,-60.989612
5825.2,-61.872881
5825.3,-60.572334
5825.4,-61.839544
5825.5,-62.862079
5825.6,-62.84424
5825.7,-63.134953
5825.8,-61.046061
5825.9,-61.494212
5826,-62.923481
5826.1,-61.953665
5826.2,-62.089953
5826.3,-61.35477
5826.4,-61.797774
5826.5,-62.715649
5826.6,-62.026981
5826.7,-61.41553
5826.8,-61.540224
5826.9,-60.423822
5827,-60.781122
5827.1,-60.8842
5827.2,-60.880776
5827.3,-61.29202
5827.4,-60.820251
5827.5,-62.521151
5827.6,-62.878446
5827.7,-61.084573
5827.8,-60.292675
5827.9,-61.054829
5828,-61.487926
5828.1,-61.251189
5828.2,-59.759967
5828.3,-60.625762
5828.4,-61.710146
5828.5,-61.164429
5828.6,-62.225531
5828.7,-59.000528
5828.8,-63.577695
5828.9,-62.936574
5829,-60.719515
5829.1,-61.113934
5829.2,-60.872252
5829.3,-62.62303
5829.4,-62.642913
5829.5,-60.223748
5829.6,-59.959971
5829.7,-61.880621
5829.8,-61.616496
5829.9,-60.409521
5830,-59.94057
5830.1,-61.229757
5830.2,-60.986041
5830.3,-59.442027
5830.4,-61.14983
5830.5,-60.841937
5830.6,-60.331096
5830.7,-60.219154
5830.8,-61.674969
5830.9,-59.851737
5831,-60.757722
5831.1,-61.368649
5831.2,-60.823977
5831.3,-61.798434
5831.4,-61.51701
5831.5,-61.313959
5831.6,-59.473843
5831.7,-62.961309
5831.8,-59.982397
5831.9,-61.493332
5832,-60.47624
5832.1,-60.254229
5832.2,-61.101479
5832.3,-60.827206
5832.4,-60.110393
5832.5,-62.062204
5832.6,-62.000537
5832.7,-60.25089
5832.8,-59.266678
5832.9,-61.426851
5833,-60.392067
5833.1,-61.206493
5833.2,-59.507462
5833.3,-60.371496
5833.4,-59.850167
5833.5,-61.212601
5833.6,-58.595298
5833.7,-61.229605
5833.8,-61.390135
5833.9,-60.263951
5834,-58.892385
5834.1,-57.79891
5834.2,-60.141171
5834.3,-60.321789
5834.4,-59.540929
5834.5,-60.325014
5834.6,-59.32232
5834.7,-59.538127
5834.8,-59.974906
5834.9,-60.00226
5835,-61.604997
5835.1,-59.361306
5835.2,-58.702773
5835.3,-58.299616
5835.4,-59.904579
5835.5,-60.028905
5835.6,-60.762158
5835.7,-59.063678
5835.8,-58.225064
5835.9,-58.651211
5836,-59.89232
5836.1,-60.988669
5836.2,-60.344727
5836.3,-59.122745
5836.4,-58.044717
5836.5,-60.235113
5836.6,-59.140746
5836.7,-58.001176
5836.8,-58.210893
5836.9,-60.986214
5837,-59.085353
5837.1,-58.116579
5837.2,-56.433904
5837.3,-59.438053
5837.4,-58.338224
5837.5,-59.172617
5837.6,-60.621366
5837.7,-59.925168
5837.8,-58.42765
5837.9,-58.286006
5838,-59.66232
5838.1,-58.109319
5838.2,-58.668741
5838.3,-58.577297
5838.4,-59.301753
5838.5,-58.674012
5838.6,-59.345425
5838.7,-58.490996
5838.8,-60.528954
5838.9,-57.999103
5839,-57.836364
5839.1,-58.398148
5839.2,-58.689804
5839.3,-58.303018
5839.4,-57.296967
5839.5,-58.698292
5839.6,-58.053519
5839.7,-58.865718
5839.8,-58.699086
5839.9,-57.622872
5840,-59.949979
5840.1,-58.811306
5840.2,-58.353773
5840.3,-58.141566
5840.4,-59.937315
5840.5,-58.543916
5840.6,-59.051695
5840.7,-60.595678
5840.8,-58.43136
5840.9,-59.64555
5841,-59.19254
5841.1,-59.601326
5841.2,-56.707902
5841.3,-58.99047
5841.4,-58.044372
5841.5,-57.681417
5841.6,-58.62189
5841.7,-56.716953
5841.8,-58.021878
5841.9,-57.52908
5842,-58.187033
5842.1,-56.626143
5842.2,-58.065566
5842.3,-57.87808
5842.4,-59.064259
5842.5,-59.80592
5842.6,-57.113703
5842.7,-58.303866
5842.8,-58.071658
5842.9,-55.629253
5843,-57.840427
5843.1,-57.239464
5843.2,-56.74121
5843.3,-57.892081
5843.4,-57.476308
5843.5,-58.594604
5843.6,-56.610964
5843.7,-58.671455
5843.8,-58.734556
5843.9,-57.099299
5844,-57.680652
5844.1,-57.476667
5844.2,-58.304837
5844.3,-58.803031
5844.4,-55.9033
5844.5,-59.256318
5844.6,-58.398851
5844.7,-58.552847
5844.8,-56.476478
5844.9,-58.655875
5845,-57.692551
5845.1,-57.815083
5845.2,-56.654388
5845.3,-58.53531
5845.4,-57.074014
5845.5,-58.980773
5845.6,-58.373843
5845.7,-55.944277
5845.8,-58.691984
5845.9,-56.333369
5846,-58.526084
5846.1,-57.117118
5846.2,-57.315367
5846.3,-55.99942
5846.4,-56.701353
5846.5,-61.041295
5846.6,-58.366822
5846.7,-58.083588
5846.8,-56.303754
5846.9,-57.697119
5847,-57.780018
5847.1,-58.332161
5847.2,-57.757527
5847.3,-58.247809
5847.4,-57.086492
5847.5,-57.526125
5847.6,-58.836853
5847.7,-59.067078
5847.8,-56.940054
5847.9,-56.349544
5848,-58.417239
5848.1,-57.547416
5848.2,-57.608072
5848.3,-56.712439
5848.4,-57.607272
5848.5,-58.164585
5848.6,-56.738497
5848.7,-57.641899
5848.8,-58.93802
5848.9,-57.080289
5849,-57.757287
5849.1,-59.403569
5849.2,-59.667696
5849.3,-58.381036
5849.4,-57.993125
5849.5,-58.164927
5849.6,-60.556893
5849.7,-57.367403
5849.8,-57.949778
5849.9,-57.890701
5850,-57.86586
5850.1,-58.869018
5850.2,-56.839815
5850.3,-57.972767
5850.4,-58.284289
5850.5,-57.064649
5850.6,-57.984379
5850.7,-58.461286
5850.8,-58.06494
5850.9,-58.268163
5851,-58.466586
5851.1,-58.213652
5851.2,-58.151407
5851.3,-58.026852
5851.4,-57.954678
5851.5,-59.707638
5851.6,-58.878519
5851.7,-56.240433
5851.8,-57.667693
5851.9,-58.313174
5852,-58.392097
5852.1,-57.215606
5852.2,-59.466251
5852.3,-56.3731
5852.4,-57.46967
5852.5,-57.320768
5852.6,-58.361153
5852.7,-58.281425
5852.8,-58.94963
5852.9,-58.616077
5853,-57.912951
5853.1,-58.05821
5853.2,-59.28152
5853.3,-60.438868
5853.4,-59.434737
5853.5,-56.516025
5853.6,-56.964071
5853.7,-57.698541
5853.8,-57.456116
5853.9,-58.965744
5854,-57.42595
5854.1,-57.565583
5854.2,-56.048932
5854.3,-56.861171
5854.4,-55.674842
5854.5,-56.944379
5854.6,-56.421638
5854.7,-56.027575
5854.8,-53.682309
5854.9,-54.290999
5855,-54.649947
5855.1,-54.475302
5855.2,-51.584213
5855.3,-51.421536
5855.4,-49.74053
5855.5,-49.170397
5855.6,-47.413677
5855.7,-46.791539
5855.8,-46.953128
5855.9,-45.979467
5856,-42.363432
5856.1,-41.571564
5856.2,-40.142944
5856.3,-33.670669
5856.4,-27.536679
5856.5,-14.35559
5856.6,3.674697
5856.7,15.653534
5856.8,22.191253
5856.9,24.369703
5857,14.836511
5857.1,10.733258
5857.2,4.7630592
5857.3,-3.1851251
5857.4,-11.333497
5857.5,-17.222769
5857.6,-22.628078
5857.7,-26.969612
5857.8,-32.457809
5857.9,-37.37727
5858,-42.947165
5858.1,-48.602383
5858.2,-51.283603
5858.3,-54.177679
5858.4,-56.120201
5858.5,-57.491216
5858.6,-59.187735
5858.7,-59.597065
5858.8,-60.693444
5858.9,-61.897907
5859,-60.218731
5859.1,-62.423208
5859.2,-62.673631
5859.3,-61.875435
5859.4,-63.042657
5859.5,-62.156266
5859.6,-64.051594
5859.7,-62.506119
5859.8,-63.292508
5859.9,-64.291123
5860,-64.30479
5860.1,-63.961149
5860.2,-63.323325
5860.3,-63.508103
5860.4,-61.712858
5860.5,-64.656628
5860.6,-63.600721
5860.7,-64.541939
5860.8,-63.201319
5860.9,-62.277741
5861,-63.875837
5861.1,-63.795369
5861.2,-63.989244
5861.3,-62.820137
5861.4,-62.109997
5861.5,-63.164677
5861.6,-64.100235
5861.7,-63.121033
5861.8,-64.768682
5861.9,-63.438671
5862,-63.35227
5862.1,-62.288185
5862.2,-64.861374
5862.3,-64.304003
5862.4,-62.035193
5862.5,-63.940342
5862.6,-63.011601
5862.7,-61.927308
5862.8,-62.468972
5862.9,-64.444432
5863,-62.098848
5863.1,-64.677777
5863.2,-61.412909
5863.3,-61.719586
5863.4,-63.299721
5863.5,-60.963945
5863.6,-62.122729
5863.7,-63.139562
5863.8,-61.920034
5863.9,-63.230963
5864,-63.409454
5864.1,-63.019442
5864.2,-62.976346
5864.3,-63.444585
5864.4,-62.861673
5864.5,-63.82604
5864.6,-62.071396
5864.7,-63.287338
5864.8,-62.103465
5864.9,-63.130835
5865,-62.649784
5865.1,-62.8402
5865.2,-60.933453
5865.3,-64.419336
5865.4,-62.30821
5865.5,-63.013664
5865.6,-61.651503
5865.7,-62.366904
5865.8,-64.214502
5865.9,-62.829113
5866,-62.357514
5866.1,-62.623028
5866.2,-63.373057
5866.3,-64.97296
5866.4,-61.208895
5866.5,-64.255718
5866.6,-61.62037
5866.7,-61.637828
5866.8,-63.066698
5866.9,-62.992524
5867,-62.878644
5867.1,-63.162783
5867.2,-64.342509
5867.3,-62.507665
5867.4,-62.630279
5867.5,-63.151729
5867.6,-63.207822
5867.7,-62.504075
5867.8,-62.310336
5867.9,-62.542221
5868,-63.526676
5868.1,-63.107735
5868.2,-62.087629
5868.3,-62.591
5868.4,-62.61769
5868.5,-63.430791
5868.6,-62.060737
5868.7,-61.856558
5868.8,-61.619341
5868.9,-62.242419
5869,-62.945936
5869.1,-62.825187
5869.2,-61.460776
5869.3,-62.941253
5869.4,-62.889982
5869.5,-62.872334
5869.6,-62.246886
5869.7,-63.287473
5869.8,-63.512652
5869.9,-63.037936
5870,-61.15539
5870.1,-63.872651
5870.2,-62.812296
5870.3,-61.074552
5870.4,-60.782826
5870.5,-61.352242
5870.6,-62.889536
5870.7,-63.433039
5870.8,-63.372141
5870.9,-61.18057
5871,-62.353146
5871.1,-62.292209
5871.2,-61.835292
5871.3,-61.544485
5871.4,-61.766964
5871.5,-62.792507
5871.6,-62.57417
5871.7,-63.765074
5871.8,-63.695203
5871.9,-63.237567
5872,-60.907585
5872.1,-59.926181
5872.2,-60.773464
5872.3,-62.853187
5872.4,-62.007553
5872.5,-62.218587
5872.6,-62.128503
5872.7,-60.275973
5872.8,-62.091269
5872.9,-63.385354
5873,-61.662989
5873.1,-62.34793
5873.2,-61.440504
5873.3,-60.944263
5873.4,-62.390302
5873.5,-61.920978
5873.6,-61.790421
5873.7,-61.749488
5873.8,-62.452121
5873.9,-65.699127
5874,-60.195847
5874.1,-60.765365
5874.2,-64.860366
5874.3,-62.916606
5874.4,-61.183501
5874.5,-63.412042
5874.6,-60.636787
5874.7,-63.278277
5874.8,-62.99502
5874.9,-61.716873
5875,-60.862113
5875.1,-63.061422
5875.2,-63.095335
5875.3,-61.306092
5875.4,-61.876841
5875.5,-61.525002
5875.6,-61.871576
5875.7,-61.719534
5875.8,-60.37062
5875.9,-62.380982
5876,-61.952747
5876.1,-62.001656
5876.2,-61.88005
5876.3,-60.400463
5876.4,-62.013518
5876.5,-61.631045
5876.6,-60.233136
5876.7,-60.609058
5876.8,-62.694168
5876.9,-61.839385
5877,-60.088793
5877.1,-62.004789
5877.2,-62.050179
5877.3,-60.613982
5877.4,-61.386559
5877.5,-62.454015
5877.6,-62.250651
5877.7,-60.137574
5877.8,-63.163758
5877.9,-63.847233
5878,-62.622958
5878.1,-61.141129
5878.2,-61.198509
5878.3,-61.089663
5878.4,-60.654532
5878.5,-62.704442
5878.6,-61.162612
5878.7,-60.77379
5878.8,-60.695469
5878.9,-61.575975
5879,-62.99059
5879.1,-61.343496
5879.2,-62.57311
5879.3,-61.847664
5879.4,-60.693912
5879.5,-60.831281
5879.6,-61.628827
5879.7,-61.495823
5879.8,-59.044696
5879.9,-59.819504
5880,-60.719676
5880.1,-60.103593
5880.2,-59.665726
5880.3,-61.670872
5880.4,-62.432923
5880.5,-61.254408
5880.6,-60.620481
5880.7,-60.822012
5880.8,-61.727612
5880.9,-59.754114
5881,-58.613764
5881.1,-60.187828
5881.2,-59.945218
5881.3,-60.676953
5881.4,-61.859393
5881.5,-59.967127
5881.6,-60.117499
5881.7,-61.41412
5881.8,-59.181778
5881.9,-60.846245
5882,-60.208507
5882.1,-59.966614
5882.2,-58.893354
5882.3,-61.649104
5882.4,-61.289184
5882.5,-59.124105
5882.6,-60.721882
5882.7,-59.581599
5882.8,-59.185669
5882.9,-61.493827
5883,-61.887405
5883.1,-58.778764
5883.2,-59.452602
5883.3,-58.372313
5883.4,-61.374454
5883.5,-60.453302
5883.6,-59.661124
5883.7,-59.643496
5883.8,-60.815691
5883.9,-58.95572
5884,-57.832521
5884.1,-58.503344
5884.2,-59.591601
5884.3,-58.632838
5884.4,-60.06655
5884.5,-60.057765
5884.6,-60.378504
5884.7,-57.809732
5884.8,-58.12066
5884.9,-59.894316
5885,-58.492079
5885.1,-58.654102
5885.2,-58.830427
5885.3,-59.531017
5885.4,-58.918573
5885.5,-58.663077
5885.6,-59.681039
5885.7,-58.407329
5885.8,-57.759665
5885.9,-58.27078
5886,-59.828632
5886.1,-59.847964
5886.2,-57.781603
5886.3,-59.865575
5886.4,-57.885982
5886.5,-58.508269
5886.6,-58.968743
5886.7,-61.468745
5886.8,-58.36337
5886.9,-58.748589
5887,-58.950925
5887.1,-58.534008
5887.2,-57.92596
5887.3,-58.610694
5887.4,-59.362173
5887.5,-58.638925
5887.6,-60.691246
5887.7,-59.306147
5887.8,-58.385515
5887.9,-59.653844
5888,-60.523163
5888.1,-59.149781
5888.2,-58.485159
5888.3,-60.336393
5888.4,-57.711945
5888.5,-57.735491
5888.6,-58.851383
5888.7,-57.040395
5888.8,-57.567274
5888.9,-58.462852
5889,-58.808685
5889.1,-56.91473
5889.2,-58.565598
5889.3,-57.805602
5889.4,-57.527084
5889.5,-57.816573
5889.6,-57.25586
5889.7,-59.128428
5889.8,-58.907707
5889.9,-58.650146
5890,-55.207736
5890.1,-57.854923
5890.2,-57.41138
5890.3,-58.341853
5890.4,-57.776389
5890.5,-58.476547
5890.6,-57.916842
5890.7,-60.16642
5890.8,-61.444258
5890.9,-57.735564
5891,-58.954961
5891.1,-59.048327
5891.2,-58.34237
5891.3,-58.749426
5891.4,-56.02682
5891.5,-58.459898
5891.6,-58.438098
5891.7,-58.481096
5891.8,-57.591506
5891.9,-59.091001
5892,-58.871805
5892.1,-56.443863
5892.2,-57.857307
5892.3,-57.608601
5892.4,-57.946311
5892.5,-57.11704
5892.6,-59.337554
5892.7,-57.499424
5892.8,-59.537393
5892.9,-55.82819
5893,-57.929825
5893.1,-59.863281
5893.2,-58.426255
5893.3,-58.423784
5893.4,-59.782948
5893.5,-56.230026
5893.6,-57.773921
5893.7,-59.358836
5893.8,-57.564023
5893.9,-57.227917
5894,-58.677724
5894.1,-57.904314
5894.2,-57.798316
5894.3,-60.058372
5894.4,-58.092707
5894.5,-60.854124
5894.6,-57.641905
5894.7,-58.773644
5894.8,-56.721986
5894.9,-58.036957
5895,-58.481878
5895.1,-57.689871
5895.2,-56.805315
5895.3,-57.641569
5895.4,-57.876817
5895.5,-58.574182
5895.6,-59.133958
5895.7,-59.534476
5895.8,-57.662938
5895.9,-57.859823
5896,-57.308567
5896.1,-58.06031
5896.2,-58.33258
5896.3,-58.529056
5896.4,-58.197411
5896.5,-58.389762
5896.6,-57.854853
5896.7,-58.443085
5896.8,-56.639137
5896.9,-57.552961
5897,-58.375454
5897.1,-59.057044
5897.2,-57.015126
5897.3,-57.844062
5897.4,-56.038001
5897.5,-60.342229
5897.6,-58.014324
5897.7,-58.626477
5897.8,-56.962991
5897.9,-58.304404
5898,-59.320765
5898.1,-57.503761
5898.2,-59.383348
5898.3,-59.847644
5898.4,-56.725023
5898.5,-59.775936
5898.6,-59.323995
5898.7,-58.793441
5898.8,-59.508057
5898.9,-58.742036
5899,-58.470528
5899.1,-59.29536
5899.2,-59.060492
5899.3,-58.014783
5899.4,-58.04052
5899.5,-59.245342
5899.6,-57.507839
5899.7,-57.079421
5899.8,-57.625513
5899.9,-57.928663
5900,-57.778505
5900.1,-57.773349
5900.2,-59.230259
5900.3,-59.590656
5900.4,-59.897456
5900.5,-57.210626
5900.6,-58.429992
5900.7,-58.39784
5900.8,-58.534924
5900.9,-59.379371
5901,-57.733291
5901.1,-59.93769
5901.2,-59.796386
5901.3,-59.69808
5901.4,-57.686133
5901.5,-57.395928
5901.6,-58.57881
5901.7,-57.122687
5901.8,-60.291983
5901.9,-58.652477
5902,-58.272364
5902.1,-57.706564
5902.2,-59.710661
5902.3,-57.403645
5902.4,-59.85812
5902.5,-58.578916
5902.6,-58.559175
5902.7,-60.474571
5902.8,-58.119088
5902.9,-58.661002
5903,-58.008763
5903.1,-57.495985
5903.2,-57.666868
5903.3,-58.086273
5903.4,-56.71877
5903.5,-57.278252
5903.6,-58.642953
5903.7,-59.931325
5903.8,-57.231415
5903.9,-58.166689
5904,-57.34461
5904.1,-57.213477
5904.2,-57.321997
5904.3,-56.988113
5904.4,-55.933495
5904.5,-55.470853
5904.6,-55.569331
5904.7,-57.429297
5904.8,-54.461522
5904.9,-54.314136
5905,-52.089162
5905.1,-52.380074
5905.2,-53.283121
5905.3,-51.92128
5905.4,-51.752778
5905.5,-47.440877
5905.6,-48.227394
5905.7,-48.761901
5905.8,-47.131054
5905.9,-46.27694
5906,-44.351665
5906.1,-40.109636
5906.2,-36.645001
5906.3,-33.874986
5906.4,-26.866856
5906.5,-10.739384
5906.6,5.470252
5906.7,19.058146
5906.8,22.554
5906.9,21.895299
5907,16.605106
5907.1,9.2285712
5907.2,1.9803524
5907.3,-5.06513
5907.4,-14.199055
5907.5,-18.049245
5907.6,-25.090101
5907.7,-29.274545
5907.8,-34.811965
5907.9,-39.210974
5908,-45.180251
5908.1,-49.210357
5908.2,-52.230296
5908.3,-56.391494
5908.4,-58.104654
5908.5,-59.529707
5908.6,-59.694535
5908.7,-60.833427
5908.8,-61.720794
5908.9,-63.045922
5909,-64.762458
5909.1,-61.974724
5909.2,-63.067278
5909.3,-63.303657
5909.4,-62.348701
5909.5,-64.039643
5909.6,-64.331326
5909.7,-64.294614
5909.8,-64.641556
5909.9,-63.357044
5910,-64.676937
5910.1,-63.394335
5910.2,-63.851735
5910.3,-64.203386
5910.4,-63.230143
5910.5,-61.652997
5910.6,-65.66181
5910.7,-62.806254
5910.8,-63.517678
5910.9,-62.946951
5911,-62.013315
5911.1,-61.547167
5911.2,-63.229905
5911.3,-62.665053
5911.4,-64.005415
5911.5,-63.280826
5911.6,-63.67378
5911.7,-62.180157
5911.8,-63.602024
5911.9,-63.073623
5912,-62.920254
5912.1,-61.579538
5912.2,-63.450811
5912.3,-61.090576
5912.4,-61.806686
5912.5,-63.392639
5912.6,-62.228293
5912.7,-63.764515
5912.8,-62.529828
5912.9,-63.417557
5913,-63.867879
5913.1,-62.534617
5913.2,-62.437472
5913.3,-62.936861
5913.4,-62.750262
5913.5,-61.733258
5913.6,-62.372769
5913.7,-61.910825
5913.8,-62.407298
5913.9,-62.637642
5914,-64.203558
5914.1,-62.663456
5914.2,-61.783002
5914.3,-61.337326
5914.4,-63.270388
5914.5,-61.233443
5914.6,-63.601799
5914.7,-62.339462
5914.8,-62.970414
5914.9,-62.343485
5915,-62.774332
5915.1,-62.734947
5915.2,-63.20484
5915.3,-64.233749
5915.4,-62.350232
5915.5,-63.075735
5915.6,-64.13068
5915.7,-62.789442
5915.8,-62.934991
5915.9,-62.523811
5916,-62.171513
5916.1,-63.337673
5916.2,-64.914837
5916.3,-62.85842
5916.4,-62.915757
5916.5,-62.59581
5916.6,-61.836877
5916.7,-62.062638
5916.8,-61.983181
5916.9,-62.74013
5917,-64.176188
5917.1,-62.014625
5917.2,-62.852681
5917.3,-61.487468
5917.4,-62.639969
5917.5,-64.064543
5917.6,-61.326612
5917.7,-63.659563
5917.8,-63.783967
5917.9,-62.093482
5918,-62.716913
5918.1,-62.730246
5918.2,-63.040937
5918.3,-62.852922
5918.4,-63.538018
5918.5,-62.658451
5918.6,-63.438511
5918.7,-60.570471
5918.8,-60.377059
5918.9,-63.055132
5919,-62.823894
5919.1,-62.079054
5919.2,-61.05001
5919.3,-62.647154
5919.4,-62.949438
5919.5,-61.673249
5919.6,-64.122156
5919.7,-61.780154
5919.8,-64.234571
5919.9,-60.066874
5920,-62.442327
5920.1,-61.832318
5920.2,-60.757215
5920.3,-60.419477
5920.4,-63.810058
5920.5,-63.039837
5920.6,-62.857433
5920.7,-62.509698
5920.8,-61.813727
5920.9,-63.560665
5921,-62.976406
5921.1,-63.247428
5921.2,-60.863856
5921.3,-61.518455
5921.4,-62.470259
5921.5,-62.616853
5921.6,-62.331677
5921.7,-61.733098
5921.8,-63.630474
5921.9,-63.041934
5922,-62.370669
5922.1,-60.65931
5922.2,-63.17406
5922.3,-63.151485
5922.4,-64.283065
5922.5,-63.111465
5922.6,-61.404221
5922.7,-62.691764
5922.8,-59.638995
5922.9,-63.473297
5923,-63.977041
5923.1,-62.749964
5923.2,-62.94679
5923.3,-62.852662
5923.4,-62.480536
5923.5,-62.786711
5923.6,-62.52187
5923.7,-63.160967
5923.8,-61.661491
5923.9,-61.494295
5924,-61.463866
5924.1,-60.910354
5924.2,-62.301281
5924.3,-62.296281
5924.4,-60.935229
5924.5,-61.690653
5924.6,-64.018456
5924.7,-64.216259
5924.8,-61.406015
5924.9,-60.373654
5925,-61.412378
5925.1,-61.613117
5925.2,-60.975831
5925.3,-61.003546
5925.4,-61.862287
5925.5,-61.53396
5925.6,-62.063957
5925.7,-62.473176
5925.8,-61.500245
5925.9,-62.760562
5926,-61.40473
5926.1,-62.600754
5926.2,-61.077548
5926.3,-61.306025
5926.4,-62.355571
5926.5,-60.753516
5926.6,-60.990237
5926.7,-60.902454
5926.8,-62.006691
5926.9,-60.706961
5927,-61.203415
5927.1,-62.977925
5927.2,-61.080587
5927.3,-62.578944
5927.4,-60.515108
5927.5,-61.322434
5927.6,-62.464578
5927.7,-60.032195
5927.8,-61.733634
5927.9,-62.744926
5928,-61.264591
5928.1,-61.077242
5928.2,-60.541358
5928.3,-60.036879
5928.4,-63.153172
5928.5,-61.48969
5928.6,-61.963062
5928.7,-61.285271
5928.8,-61.34904
5928.9,-62.163406
5929,-62.420341
5929.1,-59.801316
5929.2,-62.527933
5929.3,-60.818828
5929.4,-60.567826
5929.5,-59.411371
5929.6,-61.190766
5929.7,-59.873893
5929.8,-60.403955
5929.9,-60.441236
5930,-59.931793
5930.1,-61.776006
5930.2,-60.867659
5930.3,-60.758225
5930.4,-60.694464
5930.5,-61.550541
5930.6,-60.624744
5930.7,-62.873199
5930.8,-62.209503
5930.9,-60.949001
5931,-61.546591
5931.1,-60.611578
5931.2,-60.710502
5931.3,-60.736837
5931.4,-60.198513
5931.5,-60.645046
5931.6,-58.286248
5931.7,-59.975063
5931.8,-59.174686
5931.9,-59.99212
5932,-60.94357
5932.1,-61.187822
5932.2,-60.939658
5932.3,-60.360276
5932.4,-59.245799
5932.5,-60.29334
5932.6,-60.447867
5932.7,-61.34419
5932.8,-60.536347
5932.9,-59.571146
5933,-60.036995
5933.1,-58.727605
5933.2,-61.711102
5933.3,-59.526286
5933.4,-60.881995
5933.5,-60.486119
5933.6,-59.461341
5933.7,-59.875407
5933.8,-58.429687
5933.9,-60.624596
5934,-61.184801
5934.1,-59.710663
5934.2,-58.952635
5934.3,-57.4496
5934.4,-61.449999
5934.5,-59.028329
5934.6,-58.969393
5934.7,-58.645657
5934.8,-62.636921
5934.9,-59.55977
5935,-59.873989
5935.1,-58.876425
5935.2,-59.153802
5935.3,-60.874271
5935.4,-59.542796
5935.5,-59.635467
5935.6,-59.2711
5935.7,-57.632495
5935.8,-56.556153
5935.9,-56.322511
5936,-60.760092
5936.1,-59.222704
5936.2,-59.59873
5936.3,-58.863953
5936.4,-58.245024
5936.5,-58.834401
5936.6,-59.85287
5936.7,-56.637033
5936.8,-60.806856
5936.9,-57.694735
5937,-58.363561
5937.1,-60.056154
5937.2,-58.228487
5937.3,-58.092376
5937.4,-57.318071
5937.5,-58.996853
5937.6,-58.815093
5937.7,-58.468026
5937.8,-58.702676
5937.9,-59.553316
5938,-57.718914
5938.1,-60.467592
5938.2,-58.736467
5938.3,-56.904809
5938.4,-57.949132
5938.5,-57.491546
5938.6,-57.154859
5938.7,-57.70314
5938.8,-59.484059
5938.9,-57.448309
5939,-58.518948
5939.1,-58.820682
5939.2,-58.902876
5939.3,-58.265109
5939.4,-58.061041
5939.5,-58.339196
5939.6,-58.915921
5939.7,-57.308468
5939.8,-59.631415
5939.9,-59.310775
5940,-58.171463
5940.1,-57.078786
5940.2,-57.575798
5940.3,-58.009527
5940.4,-58.777366
5940.5,-57.787929
5940.6,-56.541105
5940.7,-60.211255
5940.8,-58.796521
5940.9,-59.192946
5941,-56.661146
5941.1,-58.435762
5941.2,-56.523351
5941.3,-59.288279
5941.4,-59.184974
5941.5,-57.696754
5941.6,-59.411729
5941.7,-58.255585
5941.8,-57.309529
5941.9,-59.452381
5942,-57.736417
5942.1,-58.773761
5942.2,-59.168422
5942.3,-58.71401
5942.4,-58.216708
5942.5,-56.971481
5942.6,-58.78178
5942.7,-58.986622
5942.8,-58.8818
5942.9,-56.601838
5943,-58.426325
5943.1,-56.492379
5943.2,-57.333338
5943.3,-58.06574
5943.4,-59.341365
5943.5,-57.053643
5943.6,-58.717476
5943.7,-58.53628
5943.8,-57.117225
5943.9,-58.095883
5944,-57.166131
5944.1,-58.097532
5944.2,-59.163928
5944.3,-58.224053
5944.4,-58.078034
5944.5,-57.279469
5944.6,-58.039381
5944.7,-60.250541
5944.8,-59.228826
5944.9,-59.447485
5945,-58.505235
5945.1,-56.596136
5945.2,-58.997633
5945.3,-59.567836
5945.4,-58.914844
5945.5,-58.604135
5945.6,-56.69937
5945.7,-57.39146
5945.8,-58.871958
5945.9,-56.776537
5946,-58.798213
5946.1,-57.425141
5946.2,-59.594303
5946.3,-58.547204
5946.4,-57.527175
5946.5,-60.280649
5946.6,-58.408177
5946.7,-57.304742
5946.8,-57.76785
5946.9,-59.199759
5947,-58.280806
5947.1,-58.882663
5947.2,-59.09565
5947.3,-59.767095
5947.4,-59.718232
5947.5,-57.387448
5947.6,-58.626412
5947.7,-59.479244
5947.8,-58.777084
5947.9,-58.539016
5948,-58.677384
5948.1,-58.932708
5948.2,-57.294083
5948.3,-59.037931
5948.4,-59.874336
5948.5,-58.799805
5948.6,-56.360201
5948.7,-59.33765
5948.8,-58.185519
5948.9,-59.603208
5949,-57.788476
5949.1,-58.170062
5949.2,-59.439434
5949.3,-57.927984
5949.4,-57.169485
5949.5,-57.568408
5949.6,-58.759003
5949.7,-59.56993
5949.8,-57.388392
5949.9,-58.865666
5950,-58.25406
5950.1,-57.532327
5950.2,-58.433918
5950.3,-57.810127
5950.4,-57.508551
5950.5,-58.48764
5950.6,-59.289463
5950.7,-58.540242
5950.8,-57.945281
5950.9,-58.699794
5951,-60.385324
5951.1,-57.740639
5951.2,-56.502268
5951.3,-57.054353
5951.4,-60.455195
5951.5,-57.272805
5951.6,-59.459016
5951.7,-59.201868
5951.8,-59.970714
5951.9,-59.672332
5952,-57.717241
5952.1,-59.795439
5952.2,-59.529731
5952.3,-58.808543
5952.4,-59.071873
5952.5,-57.384752
5952.6,-59.363986
5952.7,-57.3675
5952.8,-58.603255
5952.9,-57.857203
5953,-57.39391
5953.1,-59.871755
5953.2,-59.278293
5953.3,-58.352679
5953.4,-58.352606
5953.5,-59.010513
5953.6,-58.320235
5953.7,-57.688369
5953.8,-57.40492
5953.9,-57.444168
5954,-56.731354
5954.1,-57.576145
5954.2,-56.540514
5954.3,-56.409811
5954.4,-56.150404
5954.5,-57.539783
5954.6,-54.722691
5954.7,-54.359646
5954.8,-53.603748
5954.9,-53.565825
5955,-55.000832
5955.1,-53.217366
5955.2,-50.786577
5955.3,-53.22417
5955.4,-50.527325
5955.5,-49.527233
5955.6,-46.991128
5955.7,-47.372058
5955.8,-47.197805
5955.9,-44.507887
5956,-43.314222
5956.1,-41.897465
5956.2,-38.558886
5956.3,-31.754826
5956.4,-23.467105
5956.5,-6.4840996
5956.6,11.371491
5956.7,20.920193
5956.8,22.664227
5956.9,20.83986
5957,14.757231
5957.1,6.9530404
5957.2,1.3317149
5957.3,-6.9839582
5957.4,-12.592127
5957.5,-18.628395
5957.6,-23.088376
5957.7,-30.974653
5957.8,-37.124397
5957.9,-40.459631
5958,-46.552692
5958.1,-50.252961
5958.2,-54.561695
5958.3,-56.832558
5958.4,-57.560488
5958.5,-59.716616
5958.6,-58.977408
5958.7,-60.007852
5958.8,-60.46473
5958.9,-61.17495
5959,-63.085229
5959.1,-61.677048
5959.2,-61.313149
5959.3,-62.538746
5959.4,-63.632482
5959.5,-63.809859
5959.6,-63.039913
5959.7,-63.68827
5959.8,-63.121062
5959.9,-62.584286
5960,-62.394815
5960.1,-63.708287
5960.2,-64.109153
5960.3,-63.822392
5960.4,-64.135987
5960.5,-61.68912
5960.6,-64.543287
5960.7,-62.75884
5960.8,-63.778719
5960.9,-62.455665
5961,-63.061522
5961.1,-62.884798
5961.2,-62.859902
5961.3,-61.747451
5961.4,-63.078926
5961.5,-61.811198
5961.6,-61.584437
5961.7,-63.71606
5961.8,-61.8049
5961.9,-63.665864
5962,-63.525817
5962.1,-63.82633
5962.2,-64.89
5962.3,-63.628542
5962.4,-64.037562
5962.5,-62.295647
5962.6,-63.693605
5962.7,-61.320471
5962.8,-64.065646
5962.9,-62.340677
5963,-62.443334
5963.1,-62.473963
5963.2,-63.757994
5963.3,-61.93728
5963.4,-64.86022
5963.5,-62.753458
5963.6,-64.535132
5963.7,-62.026547
5963.8,-63.542179
5963.9,-64.033835
5964,-62.652396
5964.1,-63.309264
5964.2,-61.968202
5964.3,-62.920321
5964.4,-62.881144
5964.5,-63.471172
5964.6,-63.387011
5964.7,-61.046123
5964.8,-63.641365
5964.9,-62.136785
5965,-61.686418
5965.1,-63.080611
5965.2,-63.231502
5965.3,-63.227636
5965.4,-62.741102
5965.5,-62.844985
5965.6,-63.40905
5965.7,-61.639235
5965.8,-61.913478
5965.9,-62.413114
5966,-61.441916
5966.1,-61.692929
5966.2,-63.08843
5966.3,-63.593643
5966.4,-63.276955
5966.5,-61.320353
5966.6,-61.828079
5966.7,-62.896133
5966.8,-60.07087
5966.9,-64.902336
5967,-62.270817
5967.1,-62.79667
5967.2,-63.469167
5967.3,-63.810868
5967.4,-62.12569
5967.5,-62.284788
5967.6,-62.190747
5967.7,-63.541141
5967.8,-61.145677
5967.9,-63.9682
5968,-62.916677
5968.1,-63.932486
5968.2,-62.147583
5968.3,-61.976936
5968.4,-62.6966
5968.5,-63.175633
5968.6,-61.933159
5968.7,-62.561335
5968.8,-62.916858
5968.9,-62.652783
5969,-62.067902
5969.1,-62.18079
5969.2,-61.04286
5969.3,-62.550972
5969.4,-62.511039
5969.5,-62.889166
5969.6,-64.102982
5969.7,-61.373243
5969.8,-62.195957
5969.9,-61.793553
5970,-61.788484
5970.1,-60.276027
5970.2,-62.451823
5970.3,-62.453496
5970.4,-61.852052
5970.5,-63.254339
5970.6,-61.631222
5970.7,-61.425856
5970.8,-61.943827
5970.9,-63.309392
5971,-62.543371
5971.1,-62.158092
5971.2,-61.659692
5971.3,-62.386055
5971.4,-61.902499
5971.5,-63.127964
5971.6,-61.96377
5971.7,-63.292881
5971.8,-62.540039
5971.9,-62.307892
5972,-63.282161
5972.1,-61.362004
5972.2,-62.197282
5972.3,-63.337674
5972.4,-62.155135
5972.5,-61.958116
5972.6,-62.474525
5972.7,-62.089166
5972.8,-62.183424
5972.9,-63.05045
5973,-62.383088
5973.1,-62.500772
5973.2,-60.916847
5973.3,-63.682986
5973.4,-63.012932
5973.5,-62.115209
5973.6,-61.835096
5973.7,-62.708202
5973.8,-62.554691
5973.9,-59.624919
5974,-61.546224
5974.1,-60.634001
5974.2,-61.70178
5974.3,-62.181825
5974.4,-61.58674
5974.5,-60.925842
5974.6,-62.876175
5974.7,-63.49093
5974.8,-60.851322
5974.9,-63.378863
5975,-61.125605
5975.1,-63.812748
5975.2,-61.702726
5975.3,-61.020551
5975.4,-61.702042
5975.5,-61.432372
5975.6,-60.120185
5975.7,-62.693992
5975.8,-61.603994
5975.9,-62.415036
5976,-62.030704
5976.1,-61.434111
5976.2,-60.714341
5976.3,-61.501225
5976.4,-62.768655
5976.5,-63.934345
5976.6,-61.517337
5976.7,-62.068549
5976.8,-60.186113
5976.9,-61.253069
5977,-60.973211
5977.1,-61.982698
5977.2,-60.468703
5977.3,-61.566544
5977.4,-61.666164
5977.5,-61.598678
5977.6,-61.559885
5977.7,-62.26463
5977.8,-62.126837
5977.9,-61.929729
5978,-59.463873
5978.1,-62.124973
5978.2,-59.993929
5978.3,-61.98523
5978.4,-62.44489
5978.5,-62.256217
5978.6,-61.205204
5978.7,-61.333459
5978.8,-60.286906
5978.9,-62.45983
5979,-61.305992
5979.1,-61.211779
5979.2,-59.895511
5979.3,-62.246985
5979.4,-61.264216
5979.5,-59.317914
5979.6,-62.650605
5979.7,-59.868277
5979.8,-59.179852
5979.9,-60.604277
5980,-59.863941
5980.1,-60.179967
5980.2,-59.54514
5980.3,-60.597982
5980.4,-59.302141
5980.5,-60.79281
5980.6,-61.453565
5980.7,-61.39078
5980.8,-61.430161
5980.9,-60.183936
5981,-60.620483
5981.1,-60.870516
5981.2,-59.284767
5981.3,-58.265063
5981.4,-60.144173
5981.5,-60.714026
5981.6,-60.942192
5981.7,-60.223105
5981.8,-61.494333
5981.9,-60.013334
5982,-61.337935
5982.1,-60.392388
5982.2,-59.335314
5982.3,-59.410918
5982.4,-59.574611
5982.5,-59.684472
5982.6,-59.660553
5982.7,-60.40287
5982.8,-59.82261
5982.9,-60.861861
5983,-59.104586
5983.1,-59.906226
5983.2,-59.342499
5983.3,-57.805737
5983.4,-58.112004
5983.5,-59.995977
5983.6,-59.330244
5983.7,-60.314034
5983.8,-57.528641
5983.9,-58.749627
5984,-60.336314
5984.1,-59.478256
5984.2,-61.479875
5984.3,-60.303259
5984.4,-59.409913
5984.5,-59.914216
5984.6,-58.977287
5984.7,-61.745852
5984.8,-57.9597
5984.9,-60.025572
5985,-60.317334
5985.1,-58.635334
5985.2,-60.633035
5985.3,-61.288026
5985.4,-58.401229
5985.5,-60.812975
5985.6,-58.413302
5985.7,-58.610632
5985.8,-58.329292
5985.9,-59.789776
5986,-58.013444
5986.1,-59.328446
5986.2,-60.263313
5986.3,-59.032819
5986.4,-57.123708
5986.5,-58.17478
5986.6,-60.08069
5986.7,-58.312878
5986.8,-59.772899
5986.9,-59.15468
5987,-58.734087
5987.1,-57.132925
5987.2,-59.539944
5987.3,-58.886912
5987.4,-57.671417
5987.5,-58.007689
5987.6,-59.510186
5987.7,-59.104898
5987.8,-58.53586
5987.9,-56.278285
5988,-60.581506
5988.1,-58.985457
5988.2,-57.350197
5988.3,-58.77085
5988.4,-58.031698
5988.5,-58.071946
5988.6,-59.439633
5988.7,-60.066539
5988.8,-58.98821
5988.9,-57.623372
5989,-58.567005
5989.1,-58.535098
5989.2,-59.053886
5989.3,-59.428985
5989.4,-58.686772
5989.5,-56.676216
5989.6,-57.48927
5989.7,-59.80527
5989.8,-57.867809
5989.9,-59.064711
5990,-57.838108
5990.1,-58.305087
5990.2,-59.101081
5990.3,-58.709246
5990.4,-57.702409
5990.5,-57.883996
5990.6,-57.654991
5990.7,-56.945352
5990.8,-57.841889
5990.9,-57.178847
5991,-56.561013
5991.1,-56.983547
5991.2,-58.267788
5991.3,-56.813258
5991.4,-57.625535
5991.5,-58.667204
5991.6,-58.66611
5991.7,-56.469833
5991.8,-59.164304
5991.9,-58.579218
5992,-58.386009
5992.1,-57.03843
5992.2,-58.275439
5992.3,-57.479651
5992.4,-56.754811
5992.5,-56.406023
5992.6,-58.794337
5992.7,-57.514074
5992.8,-57.497375
5992.9,-57.652395
5993,-58.21812
5993.1,-57.688295
5993.2,-56.672974
5993.3,-59.695929
5993.4,-55.687024
5993.5,-58.380258
5993.6,-60.042209
5993.7,-59.270549
5993.8,-57.921534
5993.9,-56.612481
5994,-57.542216
5994.1,-57.887872
5994.2,-58.330157
5994.3,-57.492819
5994.4,-58.495044
5994.5,-59.022991
5994.6,-58.668308
5994.7,-56.091493
5994.8,-58.357567
5994.9,-58.462845
5995,-59.736772
5995.1,-58.885811
5995.2,-57.433277
5995.3,-58.481549
5995.4,-58.957101
5995.5,-56.977087
5995.6,-58.051989
5995.7,-59.881436
5995.8,-58.145755
5995.9,-59.801214
5996,-59.06431
5996.1,-60.155144
5996.2,-57.508253
5996.3,-58.813651
5996.4,-58.447833
5996.5,-57.881409
5996.6,-59.009499
5996.7,-59.588698
5996.8,-56.184947
5996.9,-59.17182
5997,-58.97612
5997.1,-57.60071
5997.2,-58.469317
5997.3,-57.953609
5997.4,-58.649369
5997.5,-58.731901
5997.6,-59.626051
5997.7,-58.078152
5997.8,-58.523221
5997.9,-58.302578
5998,-59.062477
5998.1,-57.906774
5998.2,-58.934262
5998.3,-59.385757
5998.4,-57.32268
5998.5,-60.418753
5998.6,-58.801603
5998.7,-58.484236
5998.8,-59.537905
5998.9,-58.228846
5999,-59.311658
5999.1,-57.869907
5999.2,-60.155185
5999.3,-58.835712
5999.4,-57.931925
5999.5,-57.946132
5999.6,-58.408727
5999.7,-59.33004
5999.8,-59.648984
5999.9,-60.185764
6000,-58.868166
6000.1,-58.067777
6000.2,-57.758578
6000.3,-60.10867
6000.4,-59.319606
6000.5,-56.419347
6000.6,-59.450926
6000.7,-60.221467
6000.8,-58.157404
6000.9,-59.31219
6001,-58.162797
6001.1,-57.811955
6001.2,-58.267546
6001.3,-57.471872
6001.4,-60.174007
6001.5,-59.359678
6001.6,-58.602517
6001.7,-57.712238
6001.8,-59.646253
6001.9,-58.324464
6002,-58.307424
6002.1,-58.686484
6002.2,-59.350725
6002.3,-60.182038
6002.4,-59.052525
6002.5,-56.703993
6002.6,-57.524051
6002.7,-59.688399
6002.8,-57.857914
6002.9,-58.424181
6003,-59.187355
6003.1,-59.529602
6003.2,-57.424983
6003.3,-58.276609
6003.4,-58.981927
6003.5,-57.859967
6003.6,-58.31212
6003.7,-58.912446
6003.8,-59.505677
6003.9,-58.965822
6004,-59.289635
6004.1,-58.84089
6004.2,-58.318897
6004.3,-58.543908
6004.4,-59.364518
6004.5,-58.267729
6004.6,-58.883664
6004.7,-57.263895
6004.8,-59.391388
6004.9,-57.451477
6005,-59.342884
6005.1,-59.19149
6005.2,-58.181737
6005.3,-58.367646
6005.4,-58.036331
6005.5,-58.117017
6005.6,-58.348231
6005.7,-58.197406
6005.8,-57.70934
6005.9,-58.201017
6006,-61.06749
6006.1,-57.524001
6006.2,-59.365232
6006.3,-58.822202
6006.4,-57.727814
6006.5,-57.410246
6006.6,-59.589552
6006.7,-56.624172
6006.8,-58.855934
6006.9,-57.575659
6007,-59.451491
6007.1,-57.530348
6007.2,-57.925851
6007.3,-58.483157
6007.4,-59.826937
6007.5,-58.751551
6007.6,-57.193278
6007.7,-58.362821
6007.8,-59.387525
6007.9,-56.781102
6008,-57.138472
6008.1,-58.528349
6008.2,-59.330944
6008.3,-59.4571
6008.4,-56.692156
6008.5,-58.381572
6008.6,-58.089956
6008.7,-57.127757
6008.8,-56.883772
6008.9,-59.51497
6009,-59.507114
6009.1,-57.366755
6009.2,-57.052005
6009.3,-59.682393
6009.4,-57.791355
6009.5,-57.377602
6009.6,-57.213408
6009.7,-59.039739
6009.8,-58.399677
6009.9,-59.248812
6010,-57.83118
6010.1,-58.092512
6010.2,-58.07329
6010.3,-56.469604
6010.4,-58.1195
6010.5,-57.592635
6010.6,-58.191843
6010.7,-59.876618
6010.8,-56.323713
6010.9,-56.809885
6011,-58.28535
6011.1,-56.92076
6011.2,-58.123412
6011.3,-58.069628
6011.4,-58.826558
6011.5,-55.997512
6011.6,-57.81073
6011.7,-59.613151
6011.8,-57.385474
6011.9,-56.875355
6012,-58.15459
6012.1,-57.845876
6012.2,-58.340603
6012.3,-60.030324
6012.4,-59.250547
6012.5,-59.568075
6012.6,-57.487896
6012.7,-58.59744
6012.8,-57.273721
6012.9,-57.810223
6013,-58.525829
6013.1,-60.007901
6013.2,-59.730157
6013.3,-58.145267
6013.4,-57.371874
6013.5,-58.567402
6013.6,-59.238817
6013.7,-58.045591
6013.8,-58.242508
6013.9,-59.314221
6014,-57.684122
6014.1,-58.266601
6014.2,-59.618076
6014.3,-57.239949
6014.4,-55.395347
6014.5,-59.373685
6014.6,-58.368906
6014.7,-59.069754
6014.8,-59.914808
6014.9,-57.774922
6015,-58.533084
6015.1,-58.402867
6015.2,-58.302284
6015.3,-58.731028
6015.4,-59.771678
6015.5,-59.143483
6015.6,-57.972702
6015.7,-57.88521
6015.8,-57.585884
6015.9,-57.424995
6016,-55.850837
6016.1,-59.252731
6016.2,-58.238432
6016.3,-58.830818
6016.4,-59.773405
6016.5,-57.523492
6016.6,-56.217752
6016.7,-58.410794
6016.8,-58.262089
6016.9,-59.323913
6017,-58.769568
6017.1,-57.444965
6017.2,-59.773485
6017.3,-57.626609
6017.4,-57.474411
6017.5,-59.444535
6017.6,-58.26775
6017.7,-58.928333
6017.8,-58.968354
6017.9,-57.562407
6018,-59.993142
6018.1,-58.478822
6018.2,-57.654791
6018.3,-56.505446
6018.4,-58.265621
6018.5,-57.82177
6018.6,-57.913893
6018.7,-59.789499
6018.8,-59.180588
6018.9,-59.10479
6019,-59.082036
6019.1,-58.340413
6019.2,-60.355739
6019.3,-57.981385
6019.4,-59.192364
6019.5,-58.55411
6019.6,-60.7185
6019.7,-57.141728
6019.8,-57.691892
6019.9,-59.33133
6020,-58.062713
6020.1,-58.621585
6020.2,-60.7418
6020.3,-58.407491
6020.4,-58.650845
6020.5,-58.77348
6020.6,-59.109524
6020.7,-58.017635
6020.8,-59.31211
6020.9,-59.921927
6021,-58.215969
6021.1,-60.235726
6021.2,-59.803614
6021.3,-58.185965
6021.4,-59.489986
6021.5,-58.393238
6021.6,-58.70288
6021.7,-57.689427
6021.8,-59.722974
6021.9,-59.017561
6022,-58.349591
6022.1,-58.906345
6022.2,-58.045513
6022.3,-58.632427
6022.4,-57.294668
6022.5,-60.003331
6022.6,-56.688319
6022.7,-56.684082
6022.8,-59.229976
6022.9,-58.23921
6023,-58.193802
6023.1,-58.328426
6023.2,-58.435949
6023.3,-58.905924
6023.4,-58.310917
6023.5,-56.910164
6023.6,-58.257043
6023.7,-59.865163
6023.8,-58.044769
6023.9,-58.790404
6024,-56.167791
6024.1,-59.269593
6024.2,-57.073492
6024.3,-59.252679
6024.4,-57.539667
6024.5,-59.020863
6024.6,-57.224324
6024.7,-57.744451
6024.8,-57.904563
6024.9,-57.565178
6025,-56.951484
6025.1,-58.597116
6025.2,-58.810966
6025.3,-58.859705
6025.4,-58.68131
6025.5,-56.934517
6025.6,-59.074189
6025.7,-59.752784
6025.8,-58.652462
6025.9,-59.416807
6026,-58.048944
6026.1,-56.852439
6026.2,-58.768761
6026.3,-57.485546
6026.4,-57.214427
6026.5,-57.717198
6026.6,-58.051008
6026.7,-57.291278
6026.8,-56.254751
6026.9,-58.519393
6027,-58.546743
6027.1,-56.921752
6027.2,-57.065852
6027.3,-57.374365
6027.4,-59.908145
6027.5,-59.530365
6027.6,-56.622031
6027.7,-58.35626
6027.8,-58.710257
6027.9,-58.677089
6028,-58.720089
6028.1,-58.681556
6028.2,-58.632452
6028.3,-58.023313
6028.4,-58.389185
6028.5,-56.264443
6028.6,-59.024203
6028.7,-58.091684
6028.8,-57.725536
6028.9,-59.597708
6029,-60.586112
6029.1,-58.548495
6029.2,-58.362296
6029.3,-57.829909
6029.4,-56.004629
6029.5,-58.296635
6029.6,-58.265657
6029.7,-58.97254
6029.8,-57.729043
6029.9,-58.768943
6030,-57.746837
6030.1,-57.045292
6030.2,-58.216146
6030.3,-56.285631
6030.4,-59.48158
6030.5,-57.870776
6030.6,-59.900052
6030.7,-57.530693
6030.8,-58.939986
6030.9,-56.555576
6031,-59.782718
6031.1,-58.299376
6031.2,-58.20496
6031.3,-56.763538
6031.4,-57.012103
6031.5,-58.748767
6031.6,-59.088004
6031.7,-59.392688
6031.8,-57.622861
6031.9,-58.438176
6032,-58.185071
6032.1,-58.422381
6032.2,-57.873807
6032.3,-57.581197
6032.4,-57.855001
6032.5,-58.558011
6032.6,-57.582151
6032.7,-59.549278
6032.8,-59.389679
6032.9,-58.33018
6033,-57.187076
6033.1,-58.147783
6033.2,-59.47881
6033.3,-59.872633
6033.4,-60.677703
6033.5,-57.99041
6033.6,-59.137464
6033.7,-58.564949
6033.8,-57.533675
6033.9,-58.394885
6034,-56.502228
6034.1,-57.59345
6034.2,-59.16549
6034.3,-60.249237
6034.4,-58.896654
6034.5,-60.126128
6034.6,-58.80345
6034.7,-57.893322
6034.8,-58.152435
6034.9,-58.518253
6035,-58.063648
6035.1,-59.004078
6035.2,-58.663752
6035.3,-58.164648
6035.4,-57.01936
6035.5,-57.478823
6035.6,-60.344309
6035.7,-57.628259
6035.8,-59.335123
6035.9,-56.892522
6036,-58.318618
6036.1,-57.365525
6036.2,-58.656607
6036.3,-58.209174
6036.4,-59.303233
6036.5,-58.148769
6036.6,-57.713322
6036.7,-58.204977
6036.8,-59.00785
6036.9,-59.076428
6037,-59.040767
6037.1,-57.527851
6037.2,-57.47161
6037.3,-57.397922
6037.4,-57.290893
6037.5,-58.018382
6037.6,-56.074938
6037.7,-57.210618
6037.8,-59.268828
6037.9,-58.688175
6038,-60.878556
6038.1,-58.227274
6038.2,-58.067295
6038.3,-58.980963
6038.4,-58.283791
6038.5,-58.98036
6038.6,-58.163115
6038.7,-57.590853
6038.8,-57.363284
6038.9,-57.691244
6039,-59.949626
6039.1,-58.748827
6039.2,-56.966032
6039.3,-58.892914
6039.4,-59.079862
6039.5,-59.102294
6039.6,-58.426763
6039.7,-57.742236
6039.8,-60.298387
6039.9,-57.276986
6040,-58.54536
6040.1,-57.848593
6040.2,-57.22078
6040.3,-60.161923
6040.4,-58.303969
6040.5,-56.99555
6040.6,-59.021789
6040.7,-57.564542
6040.8,-58.961229
6040.9,-57.267872
6041,-58.77559
6041.1,-58.836737
6041.2,-57.716304
6041.3,-58.648514
6041.4,-60.690227
6041.5,-57.384491
6041.6,-60.118173
6041.7,-56.778934
6041.8,-57.731251
6041.9,-60.33739
6042,-55.953044
6042.1,-59.12975
6042.2,-56.863626
6042.3,-57.83231
6042.4,-57.819158
6042.5,-59.224245
6042.6,-59.05434
6042.7,-58.673846
6042.8,-57.773495
6042.9,-58.286722
6043,-57.063886
6043.1,-57.288083
6043.2,-58.058909
6043.3,-58.852749
6043.4,-60.455224
6043.5,-58.238944
6043.6,-59.605407
6043.7,-59.054248
6043.8,-58.146678
6043.9,-59.393759
6044,-59.261146
6044.1,-60.659751
6044.2,-58.837402
6044.3,-58.987416
6044.4,-58.057594
6044.5,-58.484746
6044.6,-58.624493
6044.7,-57.227659
6044.8,-57.660504
6044.9,-57.407143
6045,-59.072224
6045.1,-58.663057
6045.2,-57.438786
6045.3,-59.199256
6045.4,-59.450237
6045.5,-58.085209
6045.6,-58.998724
6045.7,-58.250365
6045.8,-59.91759
6045.9,-59.14765
6046,-57.944726
6046.1,-58.508057
6046.2,-58.282001
6046.3,-57.242391
6046.4,-59.133658
6046.5,-56.674489
6046.6,-59.023521
6046.7,-57.754844
6046.8,-57.193088
6046.9,-57.845685
6047,-58.516929
6047.1,-60.367323
6047.2,-58.208455
6047.3,-58.720404
6047.4,-59.875076
6047.5,-58.099891
6047.6,-57.903483
6047.7,-56.757971
6047.8,-56.371477
6047.9,-57.614551
6048,-58.519793
6048.1,-58.47064
6048.2,-56.715248
6048.3,-57.695071
6048.4,-58.046016
6048.5,-58.817613
6048.6,-59.536533
6048.7,-57.151643
6048.8,-59.615914
6048.9,-60.986765
6049,-58.707309
6049.1,-58.181559
6049.2,-55.950596
6049.3,-58.493223
6049.4,-57.669515
6049.5,-60.218438
6049.6,-58.049853
6049.7,-60.034787
6049.8,-57.878698
6049.9,-58.49132
6050,-56.810051
6050.1,-58.409375
6050.2,-58.322241
6050.3,-58.738433
6050.4,-58.744273
6050.5,-58.317051
6050.6,-58.52663
6050.7,-56.259972
6050.8,-58.797997
6050.9,-58.151341
6051,-58.192848
6051.1,-57.915052
6051.2,-58.716768
6051.3,-58.828471
6051.4,-58.413132
6051.5,-57.365606
6051.6,-58.12977
6051.7,-56.367766
6051.8,-58.087408
6051.9,-57.995023
6052,-59.177899
6052.1,-60.249752
6052.2,-57.728572
6052.3,-58.628954
6052.4,-59.361713
6052.5,-58.060818
6052.6,-58.581133
6052.7,-59.10033
6052.8,-57.130338
6052.9,-59.525229
6053,-57.374732
6053.1,-58.161191
6053.2,-58.949132
6053.3,-59.187716
6053.4,-57.653753
6053.5,-59.780244
6053.6,-57.090061
6053.7,-59.904777
6053.8,-60.910941
6053.9,-60.622508
6054,-59.445122
6054.1,-58.526369
6054.2,-57.237343
6054.3,-57.478594
6054.4,-57.469053
6054.5,-58.881108
6054.6,-57.609946
6054.7,-57.574802
6054.8,-58.643243
6054.9,-58.665171
6055,-57.762639
6055.1,-59.785521
6055.2,-60.218942
6055.3,-58.11408
6055.4,-58.740069
6055.5,-57.961186
6055.6,-57.918221
6055.7,-58.331503
6055.8,-58.350336
6055.9,-58.770542
6056,-57.467781
6056.1,-57.973578
6056.2,-58.98941
6056.3,-59.684717
6056.4,-58.834528
6056.5,-58.778504
6056.6,-59.295127
6056.7,-57.710097
6056.8,-58.959026
6056.9,-58.532941
6057,-59.059168
6057.1,-58.405841
6057.2,-58.166862
6057.3,-59.475605
6057.4,-56.826858
6057.5,-58.51413
6057.6,-59.05494
6057.7,-56.226153
6057.8,-59.754331
6057.9,-57.65038
6058,-60.384052
6058.1,-57.803244
6058.2,-58.344142
6058.3,-58.012509
6058.4,-57.042768
6058.5,-56.555533
6058.6,-58.254939
6058.7,-58.374382
6058.8,-59.596973
6058.9,-58.466668
6059,-58.064047
6059.1,-58.16209
6059.2,-60.863304
6059.3,-57.22309
6059.4,-58.891824
6059.5,-58.48862
6059.6,-56.604442
6059.7,-58.381723
6059.8,-56.854216
6059.9,-58.134267
6060,-58.502113
6060.1,-59.575148
6060.2,-59.960209
6060.3,-57.255654
6060.4,-55.843904
6060.5,-59.365579
6060.6,-58.924634
6060.7,-57.644403
6060.8,-57.649432
6060.9,-59.773007
6061,-59.371715
6061.1,-56.626382
6061.2,-59.569515
6061.3,-59.107038
6061.4,-58.891452
6061.5,-58.662133
6061.6,-58.26613
6061.7,-56.975797
6061.8,-59.464729
6061.9,-58.321682
6062,-59.019479
6062.1,-58.914128
6062.2,-58.358196
6062.3,-59.327995
6062.4,-58.537247
6062.5,-58.928818
6062.6,-57.009979
6062.7,-57.029403
6062.8,-58.431004
6062.9,-57.677384
6063,-59.513508
6063.1,-58.90173
6063.2,-58.596728
6063.3,-58.172161
6063.4,-59.289486
6063.5,-57.403551
6063.6,-55.633786
6063.7,-60.500599
6063.8,-57.715539
6063.9,-58.245551
6064,-58.099161
6064.1,-58.620684
6064.2,-58.689754
6064.3,-57.362345
6064.4,-58.182786
6064.5,-57.719982
6064.6,-57.552736
6064.7,-57.219646
6064.8,-59.058159
6064.9,-58.290692
6065,-58.507904
6065.1,-58.951099
6065.2,-59.604997
6065.3,-58.407717
6065.4,-58.190244
6065.5,-58.77407
6065.6,-58.325014
6065.7,-58.711589
6065.8,-57.944361
6065.9,-58.370323
6066,-58.049745
6066.1,-59.634545
6066.2,-56.916514
6066.3,-57.080375
6066.4,-58.681344
6066.5,-57.994715
6066.6,-57.018746
6066.7,-57.566159
6066.8,-56.874024
6066.9,-58.893092
6067,-59.801307
6067.1,-58.146429
6067.2,-59.907231
6067.3,-58.604915
6067.4,-57.111905
6067.5,-59.413265
6067.6,-59.05284
6067.7,-56.319232
6067.8,-58.510055
6067.9,-58.233598
6068,-58.245391
6068.1,-58.543544
6068.2,-57.904595
6068.3,-57.990069
6068.4,-57.354484
6068.5,-60.261067
6068.6,-60.878614
6068.7,-59.545424
6068.8,-59.061694
6068.9,-59.46318
6069,-59.692332
6069.1,-59.755342
6069.2,-59.314552
6069.3,-56.857132
6069.4,-57.714732
6069.5,-59.395017
6069.6,-58.472145
6069.7,-58.069226
6069.8,-57.672463
6069.9,-59.931305
6070,-58.203579
6070.1,-58.500443
6070.2,-58.43128
6070.3,-58.640893
6070.4,-59.061308
6070.5,-58.767054
6070.6,-57.763216
6070.7,-58.695497
6070.8,-58.184741
6070.9,-58.302785
6071,-58.373582
6071.1,-59.304299
6071.2,-59.361094
6071.3,-58.634191
6071.4,-57.903154
6071.5,-59.350418
6071.6,-59.700244
6071.7,-62.578888
6071.8,-57.102874
6071.9,-58.142472
6072,-58.69747
6072.1,-58.663502
6072.2,-58.151429
6072.3,-58.961223
6072.4,-59.364445
6072.5,-60.994224
6072.6,-58.65236
6072.7,-57.865905
6072.8,-60.494516
6072.9,-58.738806
6073,-59.456884
6073.1,-58.673922
6073.2,-59.642007
6073.3,-57.400324
6073.4,-58.803714
6073.5,-57.507817
6073.6,-59.345365
6073.7,-58.132713
6073.8,-56.714751
6073.9,-58.115622
6074,-58.46628
6074.1,-58.069069
6074.2,-57.384086
6074.3,-59.221648
6074.4,-60.711856
6074.5,-58.836721
6074.6,-58.926607
6074.7,-59.044747
6074.8,-57.363651
6074.9,-58.007794
6075,-59.135742
6075.1,-59.048372
6075.2,-58.104698
6075.3,-59.07714
6075.4,-59.88306
6075.5,-58.345488
6075.6,-57.229398
6075.7,-60.481763
6075.8,-60.228555
6075.9,-59.722888
6076,-58.621291
6076.1,-57.088938
6076.2,-58.593752
6076.3,-59.088901
6076.4,-61.12336
6076.5,-60.083019
6076.6,-58.428953
6076.7,-58.099803
6076.8,-57.099602
6076.9,-57.887469
6077,-59.080213
6077.1,-57.789127
6077.2,-58.591323
6077.3,-60.199708
6077.4,-60.230488
6077.5,-58.317115
6077.6,-58.251451
6077.7,-59.032862
6077.8,-59.267429
6077.9,-59.893965
6078,-57.098033
6078.1,-58.425685
6078.2,-58.204863
6078.3,-58.963505
6078.4,-58.763118
6078.5,-59.222094
6078.6,-57.547652
6078.7,-57.988052
6078.8,-57.175774
6078.9,-59.255789
6079,-57.994514
6079.1,-60.398042
6079.2,-58.578608
6079.3,-57.904933
6079.4,-59.703684
6079.5,-58.344823
6079.6,-58.259046
6079.7,-56.34433
6079.8,-58.144199
6079.9,-57.617173
6080,-59.207122
6080.1,-59.7146
6080.2,-59.253082
6080.3,-56.88111
6080.4,-60.143365
6080.5,-59.124962
6080.6,-60.344055
6080.7,-57.582915
6080.8,-57.432506
6080.9,-57.946354
6081,-56.668126
6081.1,-58.292962
6081.2,-58.792617
6081.3,-60.196159
6081.4,-58.21936
6081.5,-56.519996
6081.6,-58.965239
6081.7,-57.995417
6081.8,-58.985669
6081.9,-57.569598
6082,-57.909958
6082.1,-58.239395
6082.2,-58.234927
6082.3,-58.872731
6082.4,-58.07222
6082.5,-58.428378
6082.6,-59.160444
6082.7,-58.289572
6082.8,-57.151833
6082.9,-57.849917
6083,-58.852686
6083.1,-59.458458
6083.2,-58.031245
6083.3,-58.424683
6083.4,-57.57177
6083.5,-57.139602
6083.6,-60.291075
6083.7,-58.829687
6083.8,-58.238864
6083.9,-57.349329
6084,-59.057262
6084.1,-59.715034
6084.2,-59.074859
6084.3,-60.264167
6084.4,-60.350017
6084.5,-58.800174
6084.6,-58.47284
6084.7,-57.841795
6084.8,-57.610515
6084.9,-58.534995
6085,-57.056084
6085.1,-59.183363
6085.2,-56.802877
6085.3,-58.372466
6085.4,-59.293137
6085.5,-58.046013
6085.6,-57.484389
6085.7,-58.671374
6085.8,-58.119618
6085.9,-58.284062
6086,-59.038307
6086.1,-58.418477
6086.2,-57.851763
6086.3,-58.258454
6086.4,-55.368673
6086.5,-57.453381
6086.6,-59.179103
6086.7,-59.890817
6086.8,-58.504583
6086.9,-59.037077
6087,-58.646289
6087.1,-60.048173
6087.2,-57.551572
6087.3,-58.814997
6087.4,-56.301073
6087.5,-59.226817
6087.6,-59.525366
6087.7,-58.415028
6087.8,-58.659472
6087.9,-59.217846
6088,-59.531843
6088.1,-58.63426
6088.2,-58.694067
6088.3,-58.097017
6088.4,-59.015253
6088.5,-59.042013
6088.6,-57.943176
6088.7,-58.313259
6088.8,-59.337133
6088.9,-60.147214
6089,-58.415474
6089.1,-58.989914
6089.2,-59.439227
6089.3,-57.903624
6089.4,-58.559042
6089.5,-59.04942
6089.6,-57.961918
6089.7,-57.649308
6089.8,-58.758515
6089.9,-59.103431
6090,-57.004772
6090.1,-57.398716
6090.2,-58.034631
6090.3,-58.241354
6090.4,-59.710389
6090.5,-58.279406
6090.6,-58.105166
6090.7,-59.686026
6090.8,-58.459664
6090.9,-58.677426
6091,-57.579984
6091.1,-59.560423
6091.2,-58.748018
6091.3,-60.429316
6091.4,-60.946721
6091.5,-59.77028
6091.6,-59.515637
6091.7,-57.042923
6091.8,-57.909018
6091.9,-59.210171
6092,-57.859057
6092.1,-56.704668
6092.2,-58.519831
6092.3,-58.312955
6092.4,-58.505819
6092.5,-56.258173
6092.6,-59.020013
6092.7,-57.874277
6092.8,-59.871225
6092.9,-57.553292
6093,-59.581608
6093.1,-58.675373
6093.2,-56.05685
6093.3,-58.978227
6093.4,-56.855777
6093.5,-59.476008
6093.6,-57.314285
6093.7,-60.405827
6093.8,-58.958627
6093.9,-58.192329
6094,-58.638765
6094.1,-60.403775
6094.2,-57.757143
6094.3,-58.192265
6094.4,-57.631049
6094.5,-56.490079
6094.6,-55.819698
6094.7,-57.291765
6094.8,-57.908287
6094.9,-57.706
6095,-58.301913
6095.1,-59.028606
6095.2,-57.484246
6095.3,-59.287001
6095.4,-59.537189
6095.5,-58.414826
6095.6,-57.471603
6095.7,-59.098554
6095.8,-58.097702
6095.9,-59.486714
6096,-57.745999
6096.1,-58.094325
6096.2,-58.290762
6096.3,-59.567484
6096.4,-58.719355
6096.5,-59.145942
6096.6,-57.414236
6096.7,-58.412118
6096.8,-59.325047
6096.9,-57.247206
6097,-59.215331
6097.1,-58.487192
6097.2,-57.944604
6097.3,-57.398539
6097.4,-58.787706
6097.5,-58.928999
6097.6,-59.941034
6097.7,-60.37444
6097.8,-58.199003
6097.9,-57.234024
6098,-56.880134
6098.1,-57.849339
6098.2,-58.16891
6098.3,-57.939786
6098.4,-57.128233
6098.5,-57.465241
6098.6,-57.985001
6098.7,-59.304058
6098.8,-58.558346
6098.9,-58.07456
6099,-58.419492
6099.1,-57.801101
6099.2,-58.697425
6099.3,-59.960061
6099.4,-59.177362
6099.5,-59.095162
6099.6,-57.795039
6099.7,-59.15244
6099.8,-59.174348
6099.9,-58.060375
6100,-59.593799
6100.1,-59.38404
6100.2,-57.897153
6100.3,-58.211997
6100.4,-58.837291
6100.5,-59.0947
6100.6,-58.549009
6100.7,-59.686162
6100.8,-58.341203
6100.9,-58.585317
6101,-58.692616
6101.1,-60.489963
6101.2,-60.414011
6101.3,-57.788529
6101.4,-58.761201
6101.5,-58.234
6101.6,-59.066234
6101.7,-58.780982
6101.8,-58.576889
6101.9,-58.046218
6102,-58.694441
6102.1,-59.523783
6102.2,-58.368788
6102.3,-57.295544
6102.4,-56.771891
6102.5,-58.129965
6102.6,-58.160579
6102.7,-58.320153
6102.8,-57.312676
6102.9,-58.810346
6103,-57.099461
6103.1,-60.378293
6103.2,-58.746937
6103.3,-59.490764
6103.4,-60.00764
6103.5,-57.392706
6103.6,-57.690423
6103.7,-60.342371
6103.8,-60.220661
6103.9,-58.551332
6104,-57.46255
6104.1,-58.518418
6104.2,-59.305763
6104.3,-56.333099
6104.4,-58.006958
6104.5,-57.376958
6104.6,-58.070966
6104.7,-59.197698
6104.8,-57.28302
6104.9,-59.070901
6105,-58.279101
6105.1,-57.618434
6105.2,-59.489485
6105.3,-58.571367
6105.4,-57.667341
6105.5,-57.388094
6105.6,-58.289001
6105.7,-58.776684
6105.8,-59.432107
6105.9,-58.304713
6106,-58.666546
6106.1,-58.974041
6106.2,-58.965662
6106.3,-57.192945
6106.4,-58.210642
6106.5,-57.814249
6106.6,-58.883796
6106.7,-58.20209
6106.8,-56.167223
6106.9,-60.393776
6107,-56.466466
6107.1,-58.215299
6107.2,-59.081256
6107.3,-56.391157
6107.4,-58.443355
6107.5,-58.537365
6107.6,-58.4314
6107.7,-59.400597
6107.8,-60.359543
6107.9,-60.384983
6108,-56.463483
6108.1,-59.464921
6108.2,-58.824698
6108.3,-59.146845
6108.4,-58.12435
6108.5,-57.67922
6108.6,-58.944487
6108.7,-59.481542
6108.8,-59.491121
6108.9,-58.045426
6109,-58.367896
6109.1,-57.746496
6109.2,-59.401996
6109.3,-59.647857
6109.4,-58.777709
6109.5,-60.584719
6109.6,-58.840997
6109.7,-58.601017
6109.8,-59.882745
6109.9,-58.242958
6110,-58.044446
6110.1,-58.461276
6110.2,-58.789116
6110.3,-58.935251
6110.4,-57.572954
6110.5,-59.374752
6110.6,-58.658824
6110.7,-59.79842
6110.8,-59.348417
6110.9,-58.960717
6111,-58.949636
6111.1,-59.286369
6111.2,-58.529051
6111.3,-59.357713
6111.4,-58.957326
6111.5,-56.807416
6111.6,-59.521518
6111.7,-58.364478
6111.8,-59.08266
6111.9,-56.018759
6112,-58.346499
6112.1,-58.404202
6112.2,-58.352741
6112.3,-58.119516
6112.4,-56.308746
6112.5,-59.011083
6112.6,-59.124272
6112.7,-58.713993
6112.8,-57.930084
6112.9,-59.840852
6113,-57.419776
6113.1,-58.27948
6113.2,-59.084119
6113.3,-57.49762
6113.4,-59.797749
6113.5,-58.928783
6113.6,-59.561977
6113.7,-58.060049
6113.8,-57.140898
6113.9,-60.834317
6114,-59.902751
6114.1,-58.092032
6114.2,-57.833926
6114.3,-59.404231
6114.4,-59.997676
6114.5,-59.210908
6114.6,-58.651
6114.7,-56.895568
6114.8,-58.702316
6114.9,-57.913591
6115,-58.549324
6115.1,-58.596778
6115.2,-56.735996
6115.3,-59.135421
6115.4,-60.821043
6115.5,-58.223167
6115.6,-58.987616
6115.7,-60.349286
6115.8,-60.224638
6115.9,-58.787566
6116,-58.303018
6116.1,-58.724104
6116.2,-58.041633
6116.3,-57.191044
6116.4,-60.046859
6116.5,-57.772972
6116.6,-56.833555
6116.7,-59.033906
6116.8,-59.999427
6116.9,-59.347834
6117,-57.127413
6117.1,-57.919024
6117.2,-57.9096
6117.3,-58.363257
6117.4,-58.317674
6117.5,-60.190839
6117.6,-58.618882
6117.7,-58.414376
6117.8,-59.018719
6117.9,-57.40354
6118,-58.200964
6118.1,-57.679383
6118.2,-58.634167
6118.3,-58.351733
6118.4,-58.663526
6118.5,-58.348072
6118.6,-58.790251
6118.7,-57.237386
6118.8,-57.671041
6118.9,-59.278108
6119,-59.537589
6119.1,-57.769166
6119.2,-58.669583
6119.3,-59.401571
6119.4,-58.209866
6119.5,-56.806386
6119.6,-58.280681
6119.7,-59.682782
6119.8,-58.996212
6119.9,-56.747128
6120,-58.851354
6120.1,-57.66142
6120.2,-59.424127
6120.3,-59.410174
6120.4,-59.001333
6120.5,-58.731039
6120.6,-59.421804
6120.7,-58.950559
6120.8,-58.872442
6120.9,-57.015001
6121,-58.298328
6121.1,-58.232746
6121.2,-56.851934
6121.3,-57.659372
6121.4,-58.754013
6121.5,-58.157301
6121.6,-56.731412
6121.7,-60.426158
6121.8,-57.185645
6121.9,-59.166811
6122,-58.475799
6122.1,-57.245403
6122.2,-57.703643
6122.3,-58.548246
6122.4,-59.585551
6122.5,-57.407056
6122.6,-59.027868
6122.7,-58.767713
6122.8,-58.861801
6122.9,-59.112378
6123,-60.060414
6123.1,-57.311355
6123.2,-58.119358
6123.3,-59.159696
6123.4,-58.818277
6123.5,-58.100428
6123.6,-58.380205
6123.7,-56.158146
6123.8,-58.871164
6123.9,-59.489621
6124,-59.207884
6124.1,-58.88862
6124.2,-57.953368
6124.3,-58.406201
6124.4,-58.601589
6124.5,-57.428297
6124.6,-57.788867
6124.7,-58.433124
6124.8,-58.692824
6124.9,-58.424984
6125,-58.715699
6125.1,-60.862405
6125.2,-58.680154
6125.3,-59.908232
6125.4,-60.940412
6125.5,-58.403759
6125.6,-60.149493
6125.7,-59.112001
6125.8,-56.788795
6125.9,-58.730709
6126,-59.142833
6126.1,-58.292443
6126.2,-56.486484
6126.3,-59.560623
6126.4,-56.788581
6126.5,-58.108208
6126.6,-57.938092
6126.7,-55.918479
6126.8,-59.540884
6126.9,-58.204545
6127,-58.036781
6127.1,-57.73157
6127.2,-58.523197
6127.3,-58.903769
6127.4,-56.980367
6127.5,-57.781914
6127.6,-57.120016
6127.7,-56.693728
6127.8,-57.90939
6127.9,-58.685738
6128,-59.381141
6128.1,-57.516905
6128.2,-61.05255
6128.3,-59.231885
6128.4,-58.957139
6128.5,-58.033008
6128.6,-57.233798
6128.7,-55.804805
6128.8,-59.116988
6128.9,-57.773341
6129,-55.884528
6129.1,-57.014041
6129.2,-58.347851
6129.3,-57.832182
6129.4,-56.405857
6129.5,-59.67941
6129.6,-58.217027
6129.7,-57.371253
6129.8,-59.111028
6129.9,-57.805495
6130,-59.654208
6130.1,-57.808159
6130.2,-59.042153
6130.3,-58.926027
6130.4,-58.826146
6130.5,-56.749902
6130.6,-58.220635
6130.7,-57.283003
6130.8,-59.68757
6130.9,-57.87377
6131,-57.958255
6131.1,-59.547344
6131.2,-56.95063
6131.3,-58.442425
6131.4,-59.070595
6131.5,-59.846494
6131.6,-57.423305
6131.7,-56.542562
6131.8,-57.781415
6131.9,-59.731924
6132,-58.260084
6132.1,-56.671364
6132.2,-57.967312
6132.3,-58.336474
6132.4,-58.067507
6132.5,-57.772097
6132.6,-57.664851
6132.7,-58.288074
6132.8,-59.706721
6132.9,-59.340082
6133,-57.121254
6133.1,-57.81274
6133.2,-58.623279
6133.3,-58.598897
6133.4,-58.727422
6133.5,-58.867357
6133.6,-57.585629
6133.7,-57.92724
6133.8,-60.046801
6133.9,-58.53834
6134,-59.61899
6134.1,-59.347249
6134.2,-60.485498
6134.3,-58.808158
6134.4,-58.793328
6134.5,-59.85108
6134.6,-60.627257
6134.7,-57.481755
6134.8,-58.373493
6134.9,-56.755507
6135,-59.469781
6135.1,-59.478068
6135.2,-58.590226
6135.3,-59.056406
6135.4,-60.451085
6135.5,-57.92679
6135.6,-58.764002
6135.7,-58.966795
6135.8,-58.80129
6135.9,-60.281899
6136,-58.503464
6136.1,-59.573841
6136.2,-58.857405
6136.3,-59.38624
6136.4,-57.820143
6136.5,-58.852009
6136.6,-58.605226
6136.7,-59.361034
6136.8,-60.487115
6136.9,-58.365855
6137,-59.380626
6137.1,-58.974614
6137.2,-58.603646
6137.3,-59.373489
6137.4,-57.361115
6137.5,-58.77346
6137.6,-58.83918
6137.7,-59.019399
6137.8,-57.758617
6137.9,-58.621154
6138,-59.637893
6138.1,-58.24329
6138.2,-59.628592
6138.3,-58.550125
6138.4,-58.081957
6138.5,-59.122746
6138.6,-58.125681
6138.7,-57.106176
6138.8,-59.511565
6138.9,-58.796882
6139,-59.91007
6139.1,-60.498512
6139.2,-57.992908
6139.3,-58.069513
6139.4,-58.270909
6139.5,-58.042622
6139.6,-58.53206
6139.7,-59.37248
6139.8,-59.566302
6139.9,-56.666474
6140,-60.844549
6140.1,-56.312199
6140.2,-57.16107
6140.3,-58.226695
6140.4,-59.238219
6140.5,-58.663326
6140.6,-59.402118
6140.7,-56.376278
6140.8,-57.545016
6140.9,-58.822517
6141,-59.369011
6141.1,-57.20902
6141.2,-59.161294
6141.3,-56.892954
6141.4,-58.719165
6141.5,-57.281799
6141.6,-57.396359
6141.7,-57.706536
6141.8,-57.513652
6141.9,-59.596102
6142,-60.301411
6142.1,-60.109929
6142.2,-59.066486
6142.3,-59.129211
6142.4,-59.195666
6142.5,-57.126401
6142.6,-58.129509
6142.7,-57.871377
6142.8,-59.04836
6142.9,-58.232194
6143,-57.912164
6143.1,-57.691294
6143.2,-59.277958
6143.3,-58.008749
6143.4,-59.354732
6143.5,-59.156998
6143.6,-58.90525
6143.7,-57.173796
6143.8,-58.134584
6143.9,-56.886996
6144,-58.414048
6144.1,-58.870587
6144.2,-58.894286
6144.3,-58.155967
6144.4,-56.481892
6144.5,-58.278648
6144.6,-58.484418
6144.7,-57.675549
6144.8,-59.788362
6144.9,-58.430893
6145,-56.367575
6145.1,-59.954757
6145.2,-60.368353
6145.3,-58.394468
6145.4,-59.857142
6145.5,-58.214229
6145.6,-59.542555
6145.7,-58.738082
6145.8,-57.830923
6145.9,-58.074812
6146,-58.424749
6146.1,-57.661334
6146.2,-59.217361
6146.3,-58.74787
6146.4,-59.290344
6146.5,-59.375278
6146.6,-57.818398
6146.7,-59.310087
6146.8,-58.947843
6146.9,-59.104675
6147,-57.906978
6147.1,-60.398935
6147.2,-58.793013
6147.3,-58.943383
6147.4,-59.247664
6147.5,-60.28037
6147.6,-56.802895
6147.7,-58.377973
6147.8,-58.066617
6147.9,-58.663542
6148,-58.127271
6148.1,-59.600981
6148.2,-59.31099
6148.3,-58.353367
6148.4,-58.686051
6148.5,-58.963723
6148.6,-59.751268
6148.7,-58.274694
6148.8,-57.963907
6148.9,-58.712527
6149,-59.414632
6149.1,-57.786927
6149.2,-56.934603
6149.3,-60.098289
6149.4,-61.406279
6149.5,-59.512648
6149.6,-58.727485
6149.7,-58.502938
6149.8,-58.282362
6149.9,-58.790998
6150,-58.36822
6150.1,-58.135241
6150.2,-58.985028
6150.3,-58.980633
6150.4,-56.546097
6150.5,-58.396375
6150.6,-59.769155
6150.7,-59.821709
6150.8,-59.779728
6150.9,-59.397489
6151,-58.414551
6151.1,-57.836235
6151.2,-58.19911
6151.3,-58.405188
6151.4,-57.603033
6151.5,-58.257464
6151.6,-57.225045
6151.7,-59.195953
6151.8,-57.950688
6151.9,-58.025639
6152,-59.142313
6152.1,-58.295202
6152.2,-58.300584
6152.3,-60.92214
6152.4,-58.265192
6152.5,-58.477549
6152.6,-59.15088
6152.7,-56.574081
6152.8,-59.60281
6152.9,-57.981013
6153,-58.646751
6153.1,-57.967908
6153.2,-57.998403
6153.3,-58.404357
6153.4,-58.506036
6153.5,-57.956729
6153.6,-57.596046
6153.7,-59.8941
6153.8,-59.656176
6153.9,-57.956218
6154,-57.15443
6154.1,-58.532504
6154.2,-58.685418
6154.3,-59.297566
6154.4,-60.142747
6154.5,-59.118139
6154.6,-59.123812
6154.7,-56.207114
6154.8,-58.604659
6154.9,-59.172232
6155,-56.489118
6155.1,-58.519103
6155.2,-60.116564
6155.3,-58.908128
6155.4,-57.595892
6155.5,-58.753191
6155.6,-56.677675
6155.7,-58.95355
6155.8,-58.166345
6155.9,-58.453152
6156,-57.742987
6156.1,-57.859541
6156.2,-59.734867
6156.3,-57.787687
6156.4,-58.515035
6156.5,-59.461783
6156.6,-57.726632
6156.7,-57.521761
6156.8,-59.537231
6156.9,-59.036327
6157,-58.713463
6157.1,-58.488992
6157.2,-59.629684
6157.3,-59.58965
6157.4,-57.839269
6157.5,-59.797982
6157.6,-59.439836
6157.7,-58.986252
6157.8,-58.356433
6157.9,-60.635061
6158,-57.961168
6158.1,-58.155647
6158.2,-58.189165
6158.3,-58.060045
6158.4,-58.908861
6158.5,-57.467218
6158.6,-57.224554
6158.7,-58.964276
6158.8,-57.763474
6158.9,-59.136828
6159,-57.833424
6159.1,-57.627854
6159.2,-57.949407
6159.3,-58.708349
6159.4,-59.515315
6159.5,-59.089651
6159.6,-60.718508
6159.7,-58.879106
6159.8,-58.413519
6159.9,-61.083542
6160,-57.599796
6160.1,-56.580649
6160.2,-56.995582
6160.3,-57.5639
6160.4,-58.53656
6160.5,-57.087498
6160.6,-57.590826
6160.7,-58.0279
6160.8,-59.557689
6160.9,-58.723361
6161,-60.323166
6161.1,-58.254724
6161.2,-58.214697
6161.3,-59.658295
6161.4,-58.675023
6161.5,-57.863192
6161.6,-59.187002
6161.7,-60.137331
6161.8,-56.841365
6161.9,-58.477516
6162,-55.32501
6162.1,-59.116507
6162.2,-60.866804
6162.3,-59.510141
6162.4,-58.598041
6162.5,-58.211523
6162.6,-58.433727
6162.7,-57.085114
6162.8,-59.303905
6162.9,-56.068087
6163,-60.267538
6163.1,-56.520039
6163.2,-59.621747
6163.3,-59.166531
6163.4,-59.518437
6163.5,-58.12743
6163.6,-57.906284
6163.7,-58.682997
6163.8,-57.763745
6163.9,-58.313163
6164,-58.917967
6164.1,-58.436208
6164.2,-58.395401
6164.3,-57.160518
6164.4,-58.815233
6164.5,-58.485503
6164.6,-59.778879
6164.7,-58.251572
6164.8,-58.972503
6164.9,-58.865088
6165,-57.752988
6165.1,-59.345813
6165.2,-59.118078
6165.3,-56.883826
6165.4,-57.298792
6165.5,-57.409408
6165.6,-60.055802
6165.7,-57.364721
6165.8,-58.336449
6165.9,-58.560253
6166,-58.617167
6166.1,-59.732033
6166.2,-56.388015
6166.3,-57.309743
6166.4,-57.352491
6166.5,-60.182759
6166.6,-60.495333
6166.7,-59.628958
6166.8,-59.104677
6166.9,-58.20642
6167,-57.628225
6167.1,-57.546179
6167.2,-58.082868
6167.3,-57.706905
6167.4,-59.548172
6167.5,-56.2499
6167.6,-60.753268
6167.7,-58.169188
6167.8,-58.460119
6167.9,-57.978591
6168,-57.09222
6168.1,-60.415477
6168.2,-59.336422
6168.3,-58.085192
6168.4,-58.281244
6168.5,-58.722903
6168.6,-59.360186
6168.7,-57.309715
6168.8,-58.088991
6168.9,-58.563389
6169,-59.482938
6169.1,-59.871021
6169.2,-57.42117
6169.3,-60.812903
6169.4,-59.886458
6169.5,-58.335032
6169.6,-60.205463
6169.7,-58.816313
6169.8,-57.742489
6169.9,-58.752856
6170,-59.441065
6170.1,-59.103757
6170.2,-57.678214
6170.3,-56.25856
6170.4,-57.815202
6170.5,-58.168689
6170.6,-58.229184
6170.7,-58.884625
6170.8,-56.820244
6170.9,-59.663737
6171,-58.195046
6171.1,-58.074101
6171.2,-58.707829
6171.3,-59.390514
6171.4,-57.213815
6171.5,-59.271856
6171.6,-57.527624
6171.7,-60.34296
6171.8,-57.79427
6171.9,-58.779292
6172,-58.869427
6172.1,-57.826372
6172.2,-60.89585
6172.3,-57.837108
6172.4,-59.139614
6172.5,-57.338735
6172.6,-59.410744
6172.7,-58.134236
6172.8,-58.319331
6172.9,-58.558952
6173,-59.458525
6173.1,-56.343351
6173.2,-59.938898
6173.3,-58.718473
6173.4,-59.757757
6173.5,-58.470319
6173.6,-59.816096
6173.7,-60.370767
6173.8,-58.168222
6173.9,-58.845453
6174,-59.212118
6174.1,-60.263438
6174.2,-58.829396
6174.3,-59.225219
6174.4,-58.501077
6174.5,-58.791183
6174.6,-59.312757
6174.7,-56.277497
6174.8,-59.499027
6174.9,-58.858667
6175,-58.482983
6175.1,-58.324054
6175.2,-59.393146
6175.3,-58.790893
6175.4,-58.086141
6175.5,-58.724735
6175.6,-58.483573
6175.7,-57.278116
6175.8,-57.559339
6175.9,-59.959445
6176,-58.129277
6176.1,-57.661747
6176.2,-58.033664
6176.3,-58.537345
6176.4,-58.919502
6176.5,-57.742454
6176.6,-57.928985
6176.7,-55.898631
6176.8,-57.801759
6176.9,-59.17378
6177,-58.325672
6177.1,-58.625487
6177.2,-59.515795
6177.3,-59.143721
6177.4,-59.383184
6177.5,-56.665646
6177.6,-56.17714
6177.7,-57.901252
6177.8,-59.595066
6177.9,-59.851044
6178,-56.979607
6178.1,-56.239158
6178.2,-57.710903
6178.3,-58.115329
6178.4,-60.16995
6178.5,-59.087142
6178.6,-57.001833
6178.7,-57.379053
6178.8,-57.970197
6178.9,-57.275751
6179,-58.569667
6179.1,-60.31663
6179.2,-58.804863
6179.3,-56.233818
6179.4,-60.921542
6179.5,-58.286723
6179.6,-58.937113
6179.7,-59.058736
6179.8,-58.463159
6179.9,-59.126892
6180,-57.61943
6180.1,-59.374519
6180.2,-58.501462
6180.3,-57.874186
6180.4,-58.084098
6180.5,-59.085098
6180.6,-60.068981
6180.7,-59.846078
6180.8,-56.394569
6180.9,-58.559424
6181,-58.0606
6181.1,-59.296087
6181.2,-58.736454
6181.3,-58.230879
6181.4,-59.815231
6181.5,-57.198197
6181.6,-58.230461
6181.7,-56.689494
6181.8,-56.954449
6181.9,-58.873859
6182,-59.28096
6182.1,-56.54696
6182.2,-57.996942
6182.3,-58.918888
6182.4,-58.681192
6182.5,-57.832242
6182.6,-57.099529
6182.7,-58.021442
6182.8,-59.414559
6182.9,-59.189514
6183,-59.64018
6183.1,-58.14868
6183.2,-58.561378
6183.3,-57.275583
6183.4,-58.135901
6183.5,-58.419303
6183.6,-55.926015
6183.7,-59.947285
6183.8,-58.418161
6183.9,-60.135312
6184,-57.589237
6184.1,-57.680719
6184.2,-58.891962
6184.3,-59.282085
6184.4,-59.748715
6184.5,-58.314413
6184.6,-57.982679
6184.7,-59.635454
6184.8,-56.282057
6184.9,-58.146801
6185,-59.382298
6185.1,-59.591332
6185.2,-56.816469
6185.3,-58.217125
6185.4,-59.661434
6185.5,-57.170119
6185.6,-58.584877
6185.7,-57.342004
6185.8,-58.137261
6185.9,-58.892419
6186,-58.555213
6186.1,-57.894149
6186.2,-58.106298
6186.3,-58.193831
6186.4,-59.143774
6186.5,-57.923728
6186.6,-58.788235
6186.7,-59.677099
6186.8,-58.060223
6186.9,-58.323764
6187,-58.765258
6187.1,-60.441965
6187.2,-58.514916
6187.3,-59.39943
6187.4,-58.100312
6187.5,-58.693019
6187.6,-58.236447
6187.7,-60.209211
6187.8,-61.262944
6187.9,-59.296807
6188,-59.674286
6188.1,-59.659552
6188.2,-57.787139
6188.3,-58.135692
6188.4,-57.605338
6188.5,-60.270391
6188.6,-59.389836
6188.7,-59.086856
6188.8,-60.605346
6188.9,-58.019899
6189,-58.534469
6189.1,-58.908556
6189.2,-59.292867
6189.3,-59.542449
6189.4,-56.911614
6189.5,-58.864739
6189.6,-57.694249
6189.7,-58.425914
6189.8,-58.970643
6189.9,-59.650333
6190,-58.272991
6190.1,-58.473842
6190.2,-59.742427
6190.3,-57.598517
6190.4,-60.153517
6190.5,-56.655474
6190.6,-59.994761
6190.7,-57.775612
6190.8,-58.412827
6190.9,-60.830686
6191,-59.292845
6191.1,-59.598912
6191.2,-58.090347
6191.3,-58.524645
6191.4,-59.362522
6191.5,-59.349507
6191.6,-58.84783
6191.7,-58.568708
6191.8,-58.404686
6191.9,-58.581362
6192,-59.380545
6192.1,-59.63222
6192.2,-57.890145
6192.3,-58.762618
6192.4,-58.7776
6192.5,-58.876868
6192.6,-57.984601
6192.7,-58.352975
6192.8,-57.313174
6192.9,-58.775335
6193,-59.071756
6193.1,-56.732251
6193.2,-57.453649
6193.3,-58.797239
6193.4,-59.257535
6193.5,-57.534896
6193.6,-60.095541
6193.7,-58.727897
6193.8,-57.580252
6193.9,-58.480218
6194,-58.984457
6194.1,-58.315608
6194.2,-58.511122
6194.3,-58.494091
6194.4,-57.861025
6194.5,-58.84973
6194.6,-57.665435
6194.7,-60.063508
6194.8,-56.624586
6194.9,-57.834387
6195,-57.352782
6195.1,-57.738255
6195.2,-57.852656
6195.3,-59.822673
6195.4,-57.803921
6195.5,-55.752056
6195.6,-57.854294
6195.7,-57.612897
6195.8,-56.438795
6195.9,-56.849691
6196,-57.060896
6196.1,-58.135496
6196.2,-58.450465
6196.3,-59.375348
6196.4,-57.910996
6196.5,-57.561406
6196.6,-58.538211
6196.7,-57.03361
6196.8,-58.528565
6196.9,-58.97286
6197,-58.256449
6197.1,-57.037977
6197.2,-59.167373
6197.3,-57.142459
6197.4,-58.037492
6197.5,-56.968133
6197.6,-60.523703
6197.7,-57.51776
6197.8,-57.923688
6197.9,-59.48002
6198,-59.41211
6198.1,-60.677677
6198.2,-58.370662
6198.3,-60.024902
6198.4,-56.978414
6198.5,-58.041227
6198.6,-58.193318
6198.7,-57.014641
6198.8,-57.626615
6198.9,-57.058692
6199,-57.40412
6199.1,-56.886245
6199.2,-57.851868
6199.3,-59.292467
6199.4,-57.71458
6199.5,-59.025563
6199.6,-58.37369
6199.7,-58.446521
6199.8,-57.70734
6199.9,-59.631072
6200,-56.980156
6200.1,-57.626588
6200.2,-58.032837
6200.3,-59.745378
6200.4,-58.710454
6200.5,-59.295349
6200.6,-59.445193
6200.7,-57.988562
6200.8,-57.504109
6200.9,-60.111635
6201,-58.473746
6201.1,-59.022319
6201.2,-57.13375
6201.3,-57.523296
6201.4,-58.017529
6201.5,-57.477111
6201.6,-58.742874
6201.7,-58.313386
6201.8,-56.890844
6201.9,-58.587163
6202,-58.871143
6202.1,-55.649301
6202.2,-59.241596
6202.3,-59.669473
6202.4,-60.778202
6202.5,-57.50386
6202.6,-57.207443
6202.7,-58.257367
6202.8,-57.473106
6202.9,-59.393207
6203,-57.995528
6203.1,-58.111492
6203.2,-57.377319
6203.3,-58.575968
6203.4,-58.926492
6203.5,-59.243679
6203.6,-59.165311
6203.7,-58.327524
6203.8,-58.634918
6203.9,-57.181851
6204,-58.336336
6204.1,-58.097004
6204.2,-57.614729
6204.3,-59.659514
6204.4,-58.716683
6204.5,-59.443444
6204.6,-59.232092
6204.7,-58.847195
6204.8,-57.126997
6204.9,-57.350464
6205,-58.790402
6205.1,-56.896155
6205.2,-59.54326
6205.3,-59.262601
6205.4,-55.950987
6205.5,-57.581691
6205.6,-58.685143
6205.7,-58.371053
6205.8,-57.819885
6205.9,-57.710586
6206,-58.156797
6206.1,-56.984903
6206.2,-58.297318
6206.3,-59.196521
6206.4,-58.492775
6206.5,-57.712657
6206.6,-58.542942
6206.7,-57.687684
6206.8,-56.67431
6206.9,-58.352349
6207,-55.752028
6207.1,-56.983955
6207.2,-57.940196
6207.3,-56.784448
6207.4,-56.677621
6207.5,-56.701984
6207.6,-57.440603
6207.7,-56.524451
6207.8,-57.540312
6207.9,-57.560866
6208,-57.437054
6208.1,-56.929966
6208.2,-57.386675
6208.3,-57.868255
6208.4,-57.684825
6208.5,-56.44302
6208.6,-55.522987
6208.7,-57.40976
6208.8,-55.2045
6208.9,-56.366007
6209,-56.415982
6209.1,-57.150877
6209.2,-57.52535
6209.3,-57.784971
6209.4,-59.157383
6209.5,-58.14673
6209.6,-57.919165
6209.7,-55.411809
6209.8,-57.419963
6209.9,-56.186868
6210,-57.770083
6210.1,-57.030628
6210.2,-57.373633
6210.3,-58.729507
6210.4,-56.852273
6210.5,-56.454617
6210.6,-56.077097
6210.7,-57.478524
6210.8,-56.037634
6210.9,-57.379147
6211,-56.211204
6211.1,-57.087362
6211.2,-57.179686
6211.3,-56.826627
6211.4,-57.20747
6211.5,-58.276814
6211.6,-54.634962
6211.7,-57.403247
6211.8,-57.517041
6211.9,-57.782256
6212,-57.280143
6212.1,-55.535393
6212.2,-55.856132
6212.3,-56.300539
6212.4,-55.659542
6212.5,-56.190945
6212.6,-56.423737
6212.7,-54.630775
6212.8,-56.816296
6212.9,-57.991837
6213,-57.298889
6213.1,-57.802194
6213.2,-56.354748
6213.3,-58.186315
6213.4,-57.150439
6213.5,-57.034868
6213.6,-57.633693
6213.7,-56.200091
6213.8,-56.819008
6213.9,-57.977371
6214,-54.892367
6214.1,-57.811545
6214.2,-57.336413
6214.3,-56.905524
6214.4,-57.638512
6214.5,-58.000507
6214.6,-55.652609
6214.7,-55.306943
6214.8,-58.065844
6214.9,-56.974494
6215,-57.557985
6215.1,-55.413837
6215.2,-57.203658
6215.3,-55.610586
6215.4,-57.905508
6215.5,-56.222507
6215.6,-57.006583
6215.7,-55.456055
6215.8,-56.849069
6215.9,-57.710419
6216,-56.346476
6216.1,-55.116695
6216.2,-56.775526
6216.3,-55.644175
6216.4,-57.470827
6216.5,-56.135657
6216.6,-57.604362
6216.7,-56.457565
6216.8,-56.946728
6216.9,-57.114585
6217,-55.867012
6217.1,-55.999767
6217.2,-54.6967
6217.3,-57.192133
6217.4,-57.292755
6217.5,-54.27527
6217.6,-55.28273
6217.7,-57.759158
6217.8,-57.095457
6217.9,-56.050135
6218,-57.194199
6218.1,-57.195114
6218.2,-56.726387
6218.3,-56.918458
6218.4,-58.817296
6218.5,-55.952726
6218.6,-56.920071
6218.7,-55.683709
6218.8,-56.905903
6218.9,-54.187724
6219,-56.365449
6219.1,-57.710752
6219.2,-56.383404
6219.3,-57.032867
6219.4,-57.516334
6219.5,-57.430662
6219.6,-56.641296
6219.7,-57.265253
6219.8,-56.882518
6219.9,-58.135486
6220,-56.791341
6220.1,-56.711322
6220.2,-57.343903
6220.3,-58.912083
6220.4,-57.322275
6220.5,-57.575296
6220.6,-57.8757
6220.7,-58.22099
6220.8,-57.931173
6220.9,-56.751822
6221,-58.651848
6221.1,-56.628942
6221.2,-57.222363
6221.3,-57.144286
6221.4,-57.223355
6221.5,-57.168696
6221.6,-58.856471
6221.7,-55.786603
6221.8,-55.919528
6221.9,-59.294901
6222,-57.253972
6222.1,-58.966144
6222.2,-58.221139
6222.3,-57.729627
6222.4,-58.594864
6222.5,-58.662673
6222.6,-58.12856
6222.7,-58.466528
6222.8,-56.815329
6222.9,-56.506495
6223,-58.76198
6223.1,-57.612466
6223.2,-57.496555
6223.3,-58.668936
6223.4,-57.201899
6223.5,-57.707528
6223.6,-56.639371
6223.7,-57.577497
6223.8,-57.766983
6223.9,-57.482273
6224,-57.303882
6224.1,-59.587795
6224.2,-57.851942
6224.3,-56.414883
6224.4,-57.095613
6224.5,-57.55151
6224.6,-57.476539
6224.7,-57.018988
6224.8,-56.089437
6224.9,-56.941981
6225,-57.605545
6225.1,-58.294969
6225.2,-57.329915
6225.3,-56.397774
6225.4,-57.639855
6225.5,-57.106436
6225.6,-56.784849
6225.7,-57.192568
6225.8,-58.509471
6225.9,-58.670939
6226,-57.263624
6226.1,-56.279111
6226.2,-57.944604
6226.3,-57.069712
6226.4,-58.411975
6226.5,-57.65422
6226.6,-57.478011
6226.7,-57.371366
6226.8,-59.652644
6226.9,-57.158266
6227,-58.851053
6227.1,-56.146897
6227.2,-58.830708
6227.3,-57.640615
6227.4,-57.824405
6227.5,-57.369368
6227.6,-57.492034
6227.7,-58.460914
6227.8,-56.171091
6227.9,-57.881701
6228,-57.456243
6228.1,-56.890755
6228.2,-58.680562
6228.3,-58.074995
6228.4,-56.323053
6228.5,-59.127002
6228.6,-54.215229
6228.7,-58.082213
6228.8,-57.887925
6228.9,-58.043934
6229,-57.557704
6229.1,-56.141272
6229.2,-57.653982
6229.3,-57.448745
6229.4,-57.181851
6229.5,-59.2992
6229.6,-57.7953
6229.7,-57.470384
6229.8,-57.58385
6229.9,-56.119052
6230,-58.601818
6230.1,-55.70083
6230.2,-57.579628
6230.3,-58.504722
6230.4,-57.404904
6230.5,-56.971026
6230.6,-58.063373
6230.7,-58.805299
6230.8,-56.861188
6230.9,-56.521032
6231,-55.630762
6231.1,-57.590634
6231.2,-57.213846
6231.3,-55.9379
6231.4,-57.816578
6231.5,-59.671548
6231.6,-55.336303
6231.7,-56.857254
6231.8,-55.016241
6231.9,-55.752281
6232,-55.416084
6232.1,-56.873701
6232.2,-56.835074
6232.3,-56.840246
6232.4,-58.110864
6232.5,-57.782809
6232.6,-56.851801
6232.7,-57.815324
6232.8,-57.052691
6232.9,-57.194787
6233,-55.530736
6233.1,-56.401942
6233.2,-56.719752
6233.3,-57.847603
6233.4,-58.050458
6233.5,-55.763342
6233.6,-57.94089
6233.7,-57.974637
6233.8,-58.363711
6233.9,-57.489474
6234,-58.337351
6234.1,-56.858492
6234.2,-57.242875
6234.3,-55.172908
6234.4,-57.258046
6234.5,-56.839525
6234.6,-57.383737
6234.7,-56.561819
6234.8,-56.43032
6234.9,-58.095349
6235,-58.352105
6235.1,-57.106394
6235.2,-56.967331
6235.3,-58.741623
6235.4,-58.669404
6235.5,-57.93608
6235.6,-56.088817
6235.7,-59.577329
6235.8,-56.773404
6235.9,-57.004133
6236,-58.070117
6236.1,-55.779451
6236.2,-57.038469
6236.3,-55.987235
6236.4,-58.00462
6236.5,-56.610127
6236.6,-56.255592
6236.7,-59.024421
6236.8,-57.139259
6236.9,-58.256723
6237,-57.148915
6237.1,-56.487055
6237.2,-57.881676
6237.3,-57.550861
6237.4,-55.408808
6237.5,-57.340148
6237.6,-56.071832
6237.7,-58.787134
6237.8,-58.510919
6237.9,-57.919898
6238,-59.915595
6238.1,-55.935217
6238.2,-57.451958
6238.3,-59.710028
6238.4,-58.353961
6238.5,-57.560963
6238.6,-58.667497
6238.7,-57.616726
6238.8,-58.248203
6238.9,-56.544103
6239,-57.43978
6239.1,-57.765069
6239.2,-56.272707
6239.3,-56.771855
6239.4,-56.105045
6239.5,-56.777564
6239.6,-57.666661
6239.7,-57.745008
6239.8,-57.260598
6239.9,-58.748495
6240,-57.092223
6240.1,-57.020454
6240.2,-56.634255
6240.3,-56.406751
6240.4,-56.80557
6240.5,-55.503438
6240.6,-56.47466
6240.7,-56.729296
6240.8,-57.890458
6240.9,-57.586635
6241,-56.672226
6241.1,-57.050822
6241.2,-56.679577
6241.3,-55.920091
6241.4,-56.52192
6241.5,-59.386451
6241.6,-57.698208
6241.7,-58.191686
6241.8,-56.403736
6241.9,-57.420036
6242,-58.332591
6242.1,-58.835379
6242.2,-57.300489
6242.3,-56.363449
6242.4,-58.587047
6242.5,-57.869553
6242.6,-58.756357
6242.7,-58.158994
6242.8,-58.173449
6242.9,-57.134638
6243,-57.133833
6243.1,-57.022961
6243.2,-57.612666
6243.3,-56.175461
6243.4,-57.012174
6243.5,-56.797297
6243.6,-55.458387
6243.7,-56.211563
6243.8,-57.165745
6243.9,-53.97683
6244,-56.354637
6244.1,-58.034695
6244.2,-57.160914
6244.3,-55.866958
6244.4,-57.14776
6244.5,-56.981424
6244.6,-58.275635
6244.7,-58.928085
6244.8,-56.846295
6244.9,-57.801162
6245,-57.660647
6245.1,-56.425897
6245.2,-55.40796
6245.3,-57.385676
6245.4,-57.428383
6245.5,-57.000892
6245.6,-57.874899
6245.7,-58.699415
6245.8,-57.780185
6245.9,-56.663019
6246,-56.687625
6246.1,-59.011901
6246.2,-56.751334
6246.3,-55.884363
6246.4,-58.154904
6246.5,-55.617688
6246.6,-54.657024
6246.7,-54.11269
6246.8,-59.465342
6246.9,-57.196393
6247,-56.475873
6247.1,-56.372873
6247.2,-57.60764
6247.3,-58.406497
6247.4,-58.281572
6247.5,-55.428445
6247.6,-58.380933
6247.7,-57.258723
6247.8,-55.663931
6247.9,-57.671342
6248,-57.79835
6248.1,-55.708526
6248.2,-57.64174
6248.3,-59.95122
6248.4,-58.624345
6248.5,-58.202232
6248.6,-57.437162
6248.7,-58.958228
6248.8,-58.73722
6248.9,-59.26661
6249,-56.586074
6249.1,-57.61437
6249.2,-55.907114
6249.3,-55.650795
6249.4,-56.853011
6249.5,-55.790553
6249.6,-57.850571
6249.7,-57.231572
6249.8,-55.041177
6249.9,-57.423808
6250,-58.729797
6250.1,-56.957265
6250.2,-57.179414
6250.3,-57.16467
6250.4,-57.226126
6250.5,-58.999256
6250.6,-55.554366
6250.7,-57.967134
6250.8,-57.00186
6250.9,-58.07598
6251,-57.714429
6251.1,-55.939207
6251.2,-57.157624
6251.3,-56.68213
6251.4,-55.49749
6251.5,-57.497214
6251.6,-58.649304
6251.7,-57.859091
6251.8,-57.64144
6251.9,-57.200996
6252,-56.463941
6252.1,-58.467324
6252.2,-57.129162
6252.3,-58.679246
6252.4,-57.19217
6252.5,-59.002898
6252.6,-56.711566
6252.7,-55.520338
6252.8,-59.735549
6252.9,-57.009778
6253,-56.656191
6253.1,-57.045786
6253.2,-56.522037
6253.3,-59.111309
6253.4,-56.001811
6253.5,-57.26072
6253.6,-58.022082
6253.7,-57.490034
6253.8,-56.815695
6253.9,-58.665846
6254,-56.246183
6254.1,-56.291996
6254.2,-57.335335
6254.3,-57.189768
6254.4,-57.652086
6254.5,-56.863997
6254.6,-56.278859
6254.7,-58.525303
6254.8,-57.624543
6254.9,-56.722303
6255,-56.273367
6255.1,-57.123742
6255.2,-58.892482
6255.3,-56.089428
6255.4,-56.983145
6255.5,-56.36994
6255.6,-56.930348
6255.7,-56.805515
6255.8,-56.367837
6255.9,-58.503501
6256,-57.416445
6256.1,-55.579356
6256.2,-58.433231
6256.3,-58.071833
6256.4,-57.083797
6256.5,-57.280847
6256.6,-55.617153
6256.7,-55.687744
6256.8,-57.559053
6256.9,-58.960698
6257,-57.59719
6257.1,-57.746255
6257.2,-58.645151
6257.3,-57.02663
6257.4,-56.075431
6257.5,-56.909776
6257.6,-56.16033
6257.7,-56.015646
6257.8,-56.817231
6257.9,-57.346092
6258,-57.388515
6258.1,-56.343349
6258.2,-57.59943
6258.3,-57.026958
6258.4,-57.764095
6258.5,-55.471907
6258.6,-56.076921
6258.7,-58.627626
6258.8,-57.07493
6258.9,-58.710697
6259,-57.092722
6259.1,-56.912814
6259.2,-56.350456
6259.3,-57.667582
6259.4,-57.053189
6259.5,-57.69462
6259.6,-57.631516
6259.7,-57.138512
6259.8,-56.181453
6259.9,-56.333245
6260,-56.009011
6260.1,-56.411488
6260.2,-57.508287
6260.3,-56.315922
6260.4,-57.231968
6260.5,-56.671273
6260.6,-55.544567
6260.7,-57.822836
6260.8,-57.320358
6260.9,-56.037745
6261,-59.031678
6261.1,-55.25935
6261.2,-54.461595
6261.3,-57.029811
6261.4,-58.332949
6261.5,-56.54769
6261.6,-56.785617
6261.7,-56.859227
6261.8,-56.873459
6261.9,-57.279802
6262,-56.757152
6262.1,-56.172212
6262.2,-57.503202
6262.3,-57.207678
6262.4,-56.787012
6262.5,-55.789
6262.6,-57.04591
6262.7,-58.50691
6262.8,-56.915358
6262.9,-56.715957
6263,-58.59611
6263.1,-59.906311
6263.2,-56.459792
6263.3,-59.587306
6263.4,-57.359173
6263.5,-56.712939
6263.6,-58.015088
6263.7,-56.523402
6263.8,-57.000805
6263.9,-56.631262
6264,-56.138287
6264.1,-57.944059
6264.2,-57.213616
6264.3,-57.142748
6264.4,-56.77718
6264.5,-57.661352
6264.6,-56.168824
6264.7,-57.041454
6264.8,-59.68562
6264.9,-55.888611
6265,-59.55795
6265.1,-58.826146
6265.2,-56.975225
6265.3,-59.392121
6265.4,-58.305324
6265.5,-59.29784
6265.6,-58.964134
6265.7,-56.163417
6265.8,-58.481329
6265.9,-59.703293
6266,-58.984009
6266.1,-55.9528
6266.2,-58.470758
6266.3,-58.026438
6266.4,-54.783187
6266.5,-58.498171
6266.6,-56.437139
6266.7,-57.288945
6266.8,-57.425008
6266.9,-56.477636
6267,-55.897759
6267.1,-57.167364
6267.2,-57.507171
6267.3,-57.012531
6267.4,-57.442508
6267.5,-57.471083
6267.6,-59.547264
6267.7,-58.168856
6267.8,-58.276836
6267.9,-56.735946
6268,-57.905497
6268.1,-56.864608
6268.2,-56.843111
6268.3,-57.129279
6268.4,-56.627093
6268.5,-58.282667
6268.6,-58.200907
6268.7,-56.935365
6268.8,-55.172731
6268.9,-57.789984
6269,-57.237913
6269.1,-58.541862
6269.2,-56.391086
6269.3,-55.845065
6269.4,-57.689861
6269.5,-56.177411
6269.6,-56.42589
6269.7,-57.417265
6269.8,-57.913287
6269.9,-56.821175
6270,-58.504217
6270.1,-56.335525
6270.2,-55.658244
6270.3,-56.537969
6270.4,-56.613619
6270.5,-56.654393
6270.6,-55.737892
6270.7,-55.428047
6270.8,-58.407011
6270.9,-56.634169
6271,-55.997483
6271.1,-57.821186
6271.2,-56.226417
6271.3,-56.903589
6271.4,-57.164147
6271.5,-57.303298
6271.6,-57.267708
6271.7,-56.291255
6271.8,-58.373621
6271.9,-57.951888
6272,-56.238922
6272.1,-56.265487
6272.2,-57.852768
6272.3,-57.115909
6272.4,-57.020855
6272.5,-57.895945
6272.6,-55.139778
6272.7,-57.81844
6272.8,-58.299063
6272.9,-55.806313
6273,-58.289923
6273.1,-57.223578
6273.2,-57.025157
6273.3,-56.107939
6273.4,-56.988329
6273.5,-56.94402
6273.6,-56.699584
6273.7,-56.2789
6273.8,-58.232059
6273.9,-57.537605
6274,-57.046956
6274.1,-57.703949
6274.2,-57.32095
6274.3,-58.18401
6274.4,-58.813692
6274.5,-58.448696
6274.6,-56.926191
6274.7,-57.175695
6274.8,-58.601995
6274.9,-57.96242
6275,-57.784853
6275.1,-58.13426
6275.2,-55.281094
6275.3,-57.248172
6275.4,-56.487282
6275.5,-58.767083
6275.6,-57.293696
6275.7,-57.68429
6275.8,-56.398462
6275.9,-58.764736
6276,-58.020573
6276.1,-57.054744
6276.2,-56.625969
6276.3,-59.641443
6276.4,-58.113199
6276.5,-57.150141
6276.6,-57.067714
6276.7,-57.354965
6276.8,-56.781863
6276.9,-56.975754
6277,-57.508847
6277.1,-56.610812
6277.2,-56.479136
6277.3,-57.256195
6277.4,-56.581153
6277.5,-57.154133
6277.6,-56.121189
6277.7,-55.17713
6277.8,-56.648901
6277.9,-58.192589
6278,-57.659488
6278.1,-57.293483
6278.2,-56.269077
6278.3,-56.957462
6278.4,-57.333597
6278.5,-56.979527
6278.6,-57.390024
6278.7,-56.868306
6278.8,-58.887975
6278.9,-57.969951
6279,-59.45135
6279.1,-56.741831
6279.2,-57.519129
6279.3,-57.238072
6279.4,-57.42045
6279.5,-58.006251
6279.6,-56.937496
6279.7,-58.265872
6279.8,-54.977296
6279.9,-57.20696
6280,-56.725833
6280.1,-56.189681
6280.2,-57.143109
6280.3,-56.498059
6280.4,-58.56416
6280.5,-56.44378
6280.6,-59.496936
6280.7,-57.336306
6280.8,-57.487914
6280.9,-59.830113
6281,-58.565145
6281.1,-57.05647
6281.2,-57.713096
6281.3,-55.436136
6281.4,-57.017215
6281.5,-58.614075
6281.6,-59.244916
6281.7,-56.651869
6281.8,-57.780667
6281.9,-57.185157
6282,-56.139601
6282.1,-56.415105
6282.2,-56.370865
6282.3,-57.908852
6282.4,-58.541302
6282.5,-55.84205
6282.6,-57.129149
6282.7,-56.894743
6282.8,-55.526776
6282.9,-56.374322
6283,-59.881749
6283.1,-57.984975
6283.2,-57.52299
6283.3,-55.67554
6283.4,-58.36655
6283.5,-57.485515
6283.6,-55.652125
6283.7,-56.120425
6283.8,-59.347653
6283.9,-56.881567
6284,-57.666118
6284.1,-57.644195
6284.2,-58.081905
6284.3,-58.605056
6284.4,-57.439435
6284.5,-56.778986
6284.6,-56.585271
6284.7,-55.85568
6284.8,-58.253458
6284.9,-56.47861
6285,-55.853189
6285.1,-56.153124
6285.2,-58.05924
6285.3,-56.224894
6285.4,-57.051255
6285.5,-57.486325
6285.6,-56.644411
6285.7,-57.762076
6285.8,-54.744955
6285.9,-57.57166
6286,-56.659567
6286.1,-56.561585
6286.2,-55.504944
6286.3,-56.519664
6286.4,-55.378029
6286.5,-56.166691
6286.6,-56.947078
6286.7,-55.562922
6286.8,-56.351679
6286.9,-55.211917
6287,-58.417158
6287.1,-57.750304
6287.2,-56.044988
6287.3,-57.481846
6287.4,-57.407609
6287.5,-56.306689
6287.6,-56.687807
6287.7,-56.545802
6287.8,-56.741223
6287.9,-57.871953
6288,-56.955688
6288.1,-57.218847
6288.2,-56.174461
6288.3,-57.960759
6288.4,-55.311877
6288.5,-57.042581
6288.6,-58.020451
6288.7,-55.87898
6288.8,-58.800449
6288.9,-57.522269
6289,-57.797671
6289.1,-56.686418
6289.2,-57.667942
6289.3,-56.047293
6289.4,-56.715626
6289.5,-57.932136
6289.6,-57.355711
6289.7,-59.1059
6289.8,-55.951862
6289.9,-56.882935
6290,-56.831212
6290.1,-56.47138
6290.2,-55.976778
6290.3,-57.967077
6290.4,-58.142626
6290.5,-56.076355
6290.6,-56.871922
6290.7,-58.300039
6290.8,-58.119671
6290.9,-58.710368
6291,-57.757318
6291.1,-58.112831
6291.2,-58.082098
6291.3,-57.018085
6291.4,-57.000719
6291.5,-56.817045
6291.6,-56.906092
6291.7,-56.606992
6291.8,-56.818099
6291.9,-58.106589
6292,-58.365869
6292.1,-56.201084
6292.2,-56.767793
6292.3,-58.198579
6292.4,-57.599146
6292.5,-57.95156
6292.6,-57.408212
6292.7,-58.273662
6292.8,-56.907179
6292.9,-57.832042
6293,-58.272822
6293.1,-57.219986
6293.2,-57.443232
6293.3,-56.890583
6293.4,-56.404444
6293.5,-57.60697
6293.6,-56.862366
6293.7,-58.310793
6293.8,-57.129527
6293.9,-57.182358
6294,-57.539961
6294.1,-58.286973
6294.2,-58.913898
6294.3,-57.891385
6294.4,-58.796021
6294.5,-59.085804
6294.6,-58.62863
6294.7,-59.049627
6294.8,-58.523274
6294.9,-57.867153
6295,-56.426519
6295.1,-58.275239
6295.2,-58.224047
6295.3,-58.895354
6295.4,-57.268464
6295.5,-57.558528
6295.6,-57.619913
6295.7,-58.122747
6295.8,-58.015605
6295.9,-58.116043
6296,-56.512059
6296.1,-60.148958
6296.2,-58.973253
6296.3,-59.094491
6296.4,-57.950328
6296.5,-56.771605
6296.6,-59.00735
6296.7,-56.682888
6296.8,-56.699259
6296.9,-56.122557
6297,-58.52588
6297.1,-57.461503
6297.2,-58.198364
6297.3,-58.354411
6297.4,-57.970658
6297.5,-58.429065
6297.6,-58.104399
6297.7,-57.864161
6297.8,-58.164815
6297.9,-58.295667
6298,-56.864398
6298.1,-58.082997
6298.2,-57.105477
6298.3,-57.58643
6298.4,-57.656243
6298.5,-58.399079
6298.6,-56.843189
6298.7,-59.587658
6298.8,-56.991671
6298.9,-57.333362
6299,-57.578078
6299.1,-55.541322
6299.2,-58.139969
6299.3,-57.6049
6299.4,-59.137343
6299.5,-57.67104
6299.6,-56.204523
6299.7,-57.709169
6299.8,-57.88225
6299.9,-56.693653
6300,-59.300672
6300.1,-56.678319
6300.2,-56.480016
6300.3,-58.10868
6300.4,-56.528852
6300.5,-57.125709
6300.6,-57.405836
6300.7,-57.961065
6300.8,-58.357262
6300.9,-56.163541
6301,-55.418845
6301.1,-56.082482
6301.2,-57.676799
6301.3,-56.878162
6301.4,-55.690921
6301.5,-58.746761
6301.6,-56.25239
6301.7,-56.149262
6301.8,-57.741051
6301.9,-56.959575
6302,-57.649964
6302.1,-57.737535
6302.2,-56.445447
6302.3,-57.86006
6302.4,-57.758861
6302.5,-56.469738
6302.6,-57.783748
6302.7,-55.475912
6302.8,-57.731396
6302.9,-59.211469
6303,-57.300686
6303.1,-57.036388
6303.2,-57.293321
6303.3,-56.916545
6303.4,-59.384207
6303.5,-58.128984
6303.6,-58.53329
6303.7,-55.433591
6303.8,-56.74376
6303.9,-57.677568
6304,-58.073259
6304.1,-56.859663
6304.2,-58.185863
6304.3,-54.653077
6304.4,-58.063731
6304.5,-57.429435
6304.6,-57.628528
6304.7,-56.750473
6304.8,-56.042403
6304.9,-58.286856
6305,-55.486707
6305.1,-57.328511
6305.2,-56.239038
6305.3,-57.914641
6305.4,-57.769787
6305.5,-56.749194
6305.6,-56.174994
6305.7,-56.913536
6305.8,-57.371828
6305.9,-57.369561
6306,-56.161897
6306.1,-55.020281
6306.2,-57.307159
6306.3,-57.675056
6306.4,-57.310573
6306.5,-56.508684
6306.6,-57.927341
6306.7,-56.519853
6306.8,-58.670689
6306.9,-57.095771
6307,-57.636483
6307.1,-58.775239
6307.2,-56.008989
6307.3,-58.525263
6307.4,-56.361448
6307.5,-55.925676
6307.6,-57.374214
6307.7,-56.453786
6307.8,-56.081671
6307.9,-58.850342
6308,-58.476681
6308.1,-58.12862
6308.2,-57.721417
6308.3,-55.602563
6308.4,-57.348501
6308.5,-58.468723
6308.6,-55.456671
6308.7,-56.017109
6308.8,-58.122717
6308.9,-57.019358
6309,-57.385454
6309.1,-57.437168
6309.2,-59.93733
6309.3,-58.289052
6309.4,-58.13525
6309.5,-56.724815
6309.6,-56.664573
6309.7,-58.650814
6309.8,-56.737021
6309.9,-56.077259
6310,-58.05754
6310.1,-57.225529
6310.2,-55.823751
6310.3,-59.106056
6310.4,-56.660218
6310.5,-56.142939
6310.6,-56.625584
6310.7,-56.636667
6310.8,-57.847296
6310.9,-57.783968
6311,-58.424873
6311.1,-57.678296
6311.2,-56.855727
6311.3,-56.212411
6311.4,-57.834009
6311.5,-57.655115
6311.6,-59.356597
6311.7,-56.316502
6311.8,-58.548586
6311.9,-56.680774
6312,-57.541579
6312.1,-56.560602
6312.2,-57.384155
6312.3,-55.45754
6312.4,-56.1016
6312.5,-58.60902
6312.6,-57.106516
6312.7,-56.950179
6312.8,-58.284574
6312.9,-56.487285
6313,-56.212616
6313.1,-57.972097
6313.2,-57.527137
6313.3,-57.428348
6313.4,-57.555316
6313.5,-58.31481
6313.6,-56.899745
6313.7,-57.228342
6313.8,-57.087606
6313.9,-57.463097
6314,-57.697098
6314.1,-57.164226
6314.2,-58.344067
6314.3,-56.932438
6314.4,-57.139992
6314.5,-57.604453
6314.6,-57.497698
6314.7,-58.031744
6314.8,-59.163908
6314.9,-56.892349
6315,-57.490817
6315.1,-57.149858
6315.2,-57.439324
6315.3,-56.854353
6315.4,-58.907593
6315.5,-58.289021
6315.6,-57.090883
6315.7,-56.844151
6315.8,-58.043997
6315.9,-56.891825
6316,-58.45356
6316.1,-56.398765
6316.2,-56.558374
6316.3,-56.536264
6316.4,-56.244635
6316.5,-54.733128
6316.6,-54.889331
6316.7,-56.014653
6316.8,-56.400425
6316.9,-56.301294
6317,-57.76317
6317.1,-58.984532
6317.2,-55.934114
6317.3,-56.107922
6317.4,-55.060475
6317.5,-57.605023
6317.6,-57.290313
6317.7,-58.275973
6317.8,-57.07701
6317.9,-56.444135
6318,-57.170099
6318.1,-57.714051
6318.2,-56.594842
6318.3,-56.974695
6318.4,-57.254217
6318.5,-58.220818
6318.6,-56.544315
6318.7,-57.816622
6318.8,-55.680501
6318.9,-55.699427
6319,-58.201044
6319.1,-57.942616
6319.2,-56.64252
6319.3,-57.54302
6319.4,-58.686376
6319.5,-56.9525
6319.6,-56.717629
6319.7,-56.632426
6319.8,-55.581731
6319.9,-56.926947
6320,-59.603176
6320.1,-57.426348
6320.2,-55.512908
6320.3,-56.827998
6320.4,-58.575594
6320.5,-56.257982
6320.6,-57.7622
6320.7,-58.623601
6320.8,-58.086903
6320.9,-58.426765
6321,-57.335763
6321.1,-56.990739
6321.2,-57.474881
6321.3,-57.129868
6321.4,-57.868188
6321.5,-55.505234
6321.6,-57.298157
6321.7,-56.186694
6321.8,-56.601136
6321.9,-57.703281
6322,-56.690889
6322.1,-57.289065
6322.2,-56.369215
6322.3,-59.019679
6322.4,-57.997799
6322.5,-56.639941
6322.6,-55.85713
6322.7,-57.702146
6322.8,-58.005604
6322.9,-56.444641
6323,-55.287538
6323.1,-58.300339
6323.2,-58.582295
6323.3,-56.784447
6323.4,-56.879294
6323.5,-58.598702
6323.6,-56.34011
6323.7,-56.955269
6323.8,-59.102382
6323.9,-56.838373
6324,-57.237073
6324.1,-58.668688
6324.2,-59.057931
6324.3,-57.705841
6324.4,-57.215332
6324.5,-57.069768
6324.6,-55.530097
6324.7,-57.390065
6324.8,-56.674902
6324.9,-58.120866
6325,-57.901946
6325.1,-55.498182
6325.2,-56.968902
6325.3,-58.561144
6325.4,-57.771679
6325.5,-55.902373
6325.6,-57.499875
6325.7,-55.736747
6325.8,-58.687477
6325.9,-58.503624
6326,-57.81408
6326.1,-57.958651
6326.2,-55.407416
6326.3,-57.574254
6326.4,-56.517451
6326.5,-56.595268
6326.6,-57.653008
6326.7,-55.488017
6326.8,-58.220593
6326.9,-58.436225
6327,-57.490598
6327.1,-58.580263
6327.2,-56.236098
6327.3,-56.954365
6327.4,-57.381301
6327.5,-57.431151
6327.6,-58.086217
6327.7,-56.729359
6327.8,-59.072653
6327.9,-57.628263
6328,-57.924512
6328.1,-56.667709
6328.2,-56.405423
6328.3,-57.49103
6328.4,-56.652995
6328.5,-56.943918
6328.6,-58.933783
6328.7,-57.655403
6328.8,-59.093069
6328.9,-58.957193
6329,-57.947605
6329.1,-57.061424
6329.2,-57.388485
6329.3,-58.170681
6329.4,-58.037208
6329.5,-59.266457
6329.6,-56.202321
6329.7,-58.099667
6329.8,-57.255978
6329.9,-58.112718
6330,-57.375857
6330.1,-57.241743
6330.2,-57.093854
6330.3,-57.833197
6330.4,-58.454124
6330.5,-55.914204
6330.6,-57.28426
6330.7,-56.150154
6330.8,-56.994456
6330.9,-59.242959
6331,-56.324499
6331.1,-54.501447
6331.2,-57.779154
6331.3,-56.848008
6331.4,-55.888769
6331.5,-57.646349
6331.6,-57.6192
6331.7,-57.971779
6331.8,-57.749718
6331.9,-56.752071
6332,-55.453008
6332.1,-57.543673
6332.2,-57.824616
6332.3,-55.813415
6332.4,-57.290221
6332.5,-57.816084
6332.6,-57.665636
6332.7,-57.159673
6332.8,-56.653068
6332.9,-57.839483
6333,-55.429833
6333.1,-57.012251
6333.2,-57.029531
6333.3,-57.720134
6333.4,-57.006905
6333.5,-56.436302
6333.6,-59.038394
6333.7,-57.990969
6333.8,-57.94216
6333.9,-57.497252
6334,-56.494476
6334.1,-59.003886
6334.2,-56.807411
6334.3,-57.340055
6334.4,-58.071462
6334.5,-55.268337
6334.6,-57.634974
6334.7,-56.956842
6334.8,-56.639349
6334.9,-56.968478
6335,-57.526571
6335.1,-57.778907
6335.2,-57.762282
6335.3,-59.105697
6335.4,-58.05111
6335.5,-57.920718
6335.6,-57.148071
6335.7,-59.431292
6335.8,-55.451067
6335.9,-56.958932
6336,-58.539515
6336.1,-59.477102
6336.2,-57.607958
6336.3,-55.889138
6336.4,-55.870991
6336.5,-57.48431
6336.6,-57.270512
6336.7,-57.467944
6336.8,-57.44079
6336.9,-57.282372
6337,-56.744849
6337.1,-59.913409
6337.2,-55.774501
6337.3,-58.12227
6337.4,-57.574413
6337.5,-57.622983
6337.6,-56.75079
6337.7,-57.498303
6337.8,-57.40497
6337.9,-57.069937
6338,-55.270056
6338.1,-57.727681
6338.2,-57.689062
6338.3,-56.492304
6338.4,-55.428798
6338.5,-56.798175
6338.6,-58.234966
6338.7,-56.009924
6338.8,-58.165257
6338.9,-56.409659
6339,-56.758461
6339.1,-57.872642
6339.2,-57.153455
6339.3,-53.663568
6339.4,-57.420473
6339.5,-56.28046
6339.6,-56.015052
6339.7,-56.500254
6339.8,-56.801089
6339.9,-57.758171
6340,-57.234658
6340.1,-58.784627
6340.2,-56.133745
6340.3,-55.613957
6340.4,-55.003825
6340.5,-56.925252
6340.6,-57.892457
6340.7,-57.908658
6340.8,-57.647422
6340.9,-58.726319
6341,-56.851079
6341.1,-57.116133
6341.2,-56.35046
6341.3,-57.194138
6341.4,-56.708317
6341.5,-56.645743
6341.6,-58.644871
6341.7,-57.225509
6341.8,-57.719672
6341.9,-57.335217
6342,-55.831095
6342.1,-56.482382
6342.2,-56.689844
6342.3,-57.186004
6342.4,-57.983768
6342.5,-57.68631
6342.6,-56.759019
6342.7,-56.41155
6342.8,-55.969655
6342.9,-55.99161
6343,-56.038272
6343.1,-57.32488
6343.2,-58.327755
6343.3,-57.668826
6343.4,-56.722198
6343.5,-57.455935
6343.6,-58.056547
6343.7,-57.452095
6343.8,-58.677133
6343.9,-56.902698
6344,-57.206345
6344.1,-56.808249
6344.2,-55.5648
6344.3,-59.383618
6344.4,-56.555283
6344.5,-57.010476
6344.6,-55.033054
6344.7,-57.112138
6344.8,-58.522008
6344.9,-57.90809
6345,-56.619358
6345.1,-57.411354
6345.2,-54.47958
6345.3,-55.870424
6345.4,-58.191214
6345.5,-57.059462
6345.6,-56.945396
6345.7,-57.844515
6345.8,-57.940959
6345.9,-55.99268
6346,-55.722331
6346.1,-57.181906
6346.2,-58.208314
6346.3,-57.095186
6346.4,-57.791607
6346.5,-57.060279
6346.6,-55.899507
6346.7,-58.19381
6346.8,-58.370855
6346.9,-57.774764
6347,-56.685819
6347.1,-58.201245
6347.2,-58.836846
6347.3,-57.376626
6347.4,-57.255024
6347.5,-58.535717
6347.6,-57.746998
6347.7,-57.290304
6347.8,-59.030745
6347.9,-56.604206
6348,-57.639314
6348.1,-57.30987
6348.2,-56.57983
6348.3,-58.251717
6348.4,-56.884466
6348.5,-57.690409
6348.6,-56.848071
6348.7,-55.893268
6348.8,-56.224268
6348.9,-57.455456
6349,-56.762886
6349.1,-57.135344
6349.2,-56.015244
6349.3,-57.071612
6349.4,-58.520254
6349.5,-58.605999
6349.6,-55.561472
6349.7,-56.045823
6349.8,-58.827395
6349.9,-56.197502
6350,-57.498009
6350.1,-59.313866
6350.2,-57.18967
6350.3,-55.539056
6350.4,-57.943018
6350.5,-58.16201
6350.6,-57.49691
6350.7,-57.839281
6350.8,-57.764281
6350.9,-57.691218
6351,-57.596684
6351.1,-55.124926
6351.2,-57.658692
6351.3,-56.868853
6351.4,-56.491787
6351.5,-56.633226
6351.6,-56.128372
6351.7,-56.259377
6351.8,-56.622314
6351.9,-57.213931
6352,-57.284045
6352.1,-55.472737
6352.2,-55.903364
6352.3,-57.234753
6352.4,-57.643436
6352.5,-56.31024
6352.6,-55.298519
6352.7,-59.145045
6352.8,-56.486404
6352.9,-57.554893
6353,-56.33192
6353.1,-55.893766
6353.2,-55.816225
6353.3,-56.298484
6353.4,-57.22933
6353.5,-55.829781
6353.6,-55.703777
6353.7,-59.958704
6353.8,-56.03817
6353.9,-55.845469
6354,-56.16158
6354.1,-57.104606
6354.2,-55.810626
6354.3,-56.31174
6354.4,-57.073087
6354.5,-55.989746
6354.6,-58.891664
6354.7,-54.718525
6354.8,-57.364292
6354.9,-56.949983
6355,-56.631515
6355.1,-56.492454
6355.2,-56.828395
6355.3,-57.697548
6355.4,-55.793464
6355.5,-57.452933
6355.6,-56.899274
6355.7,-57.077033
6355.8,-58.134895
6355.9,-57.979674
6356,-57.704636
6356.1,-54.828736
6356.2,-55.283936
6356.3,-57.026669
6356.4,-56.806371
6356.5,-56.77705
6356.6,-57.237174
6356.7,-56.694947
6356.8,-57.302798
6356.9,-57.740451
6357,-55.622789
6357.1,-55.920634
6357.2,-57.790964
6357.3,-57.625564
6357.4,-57.880008
6357.5,-57.218783
6357.6,-57.553503
6357.7,-58.834446
6357.8,-55.548003
6357.9,-57.069407
6358,-57.117503
6358.1,-56.349093
6358.2,-57.11635
6358.3,-55.633029
6358.4,-57.834542
6358.5,-56.471955
6358.6,-56.877081
6358.7,-58.6668
6358.8,-57.525694
6358.9,-58.378191
6359,-57.656618
6359.1,-58.929594
6359.2,-57.365058
6359.3,-59.05157
6359.4,-56.950723
6359.5,-57.754053
6359.6,-57.600913
6359.7,-58.06014
6359.8,-56.821141
6359.9,-57.852624
6360,-57.544354
6360.1,-58.622731
6360.2,-54.716044
6360.3,-56.842204
6360.4,-58.826341
6360.5,-55.987982
6360.6,-58.922159
6360.7,-58.721653
6360.8,-57.749994
6360.9,-58.991189
6361,-56.327546
6361.1,-56.965198
6361.2,-56.731629
6361.3,-56.577475
6361.4,-57.136899
6361.5,-57.331615
6361.6,-57.111331
6361.7,-57.490505
6361.8,-54.368157
6361.9,-57.035578
6362,-55.509146
6362.1,-56.198114
6362.2,-56.713344
6362.3,-58.894098
6362.4,-57.169878
6362.5,-57.5776
6362.6,-56.757721
6362.7,-60.278771
6362.8,-57.825207
6362.9,-56.88971
6363,-57.255573
6363.1,-57.519017
6363.2,-55.937541
6363.3,-57.803461
6363.4,-56.71331
6363.5,-58.684846
6363.6,-57.564509
6363.7,-58.309243
6363.8,-56.165173
6363.9,-55.728514
6364,-56.067551
6364.1,-58.273599
6364.2,-58.577577
6364.3,-57.024578
6364.4,-56.917809
6364.5,-57.332953
6364.6,-56.908536
6364.7,-56.721317
6364.8,-57.910594
6364.9,-58.797501
6365,-57.19514
6365.1,-57.582473
6365.2,-57.693786
6365.3,-56.37562
6365.4,-59.243109
6365.5,-57.515198
6365.6,-58.614416
6365.7,-57.605544
6365.8,-57.029856
6365.9,-58.339819
6366,-56.614446
6366.1,-56.774616
6366.2,-56.474017
6366.3,-55.615953
6366.4,-57.772669
6366.5,-56.470949
6366.6,-57.417685
6366.7,-55.238889
6366.8,-57.737592
6366.9,-56.54301
6367,-57.389048
6367.1,-56.083757
6367.2,-56.797726
6367.3,-57.767969
6367.4,-56.067714
6367.5,-59.294006
6367.6,-57.321045
6367.7,-56.313384
6367.8,-56.395994
6367.9,-58.193899
6368,-56.212863
6368.1,-58.063711
6368.2,-57.098646
6368.3,-55.514633
6368.4,-57.997925
6368.5,-56.708591
6368.6,-57.380776
6368.7,-56.652341
6368.8,-58.221442
6368.9,-58.68429
6369,-55.573888
6369.1,-57.502864
6369.2,-56.699947
6369.3,-59.610146
6369.4,-58.5408
6369.5,-58.788545
6369.6,-58.423067
6369.7,-58.347135
6369.8,-55.971855
6369.9,-56.944749
6370,-55.374673
6370.1,-56.407074
6370.2,-56.565886
6370.3,-57.199061
6370.4,-58.35808
6370.5,-58.171741
6370.6,-57.391
6370.7,-58.488122
6370.8,-58.926759
6370.9,-58.835957
6371,-58.129744
6371.1,-57.713395
6371.2,-54.422736
6371.3,-56.884181
6371.4,-57.337436
6371.5,-57.788468
6371.6,-57.781377
6371.7,-56.346008
6371.8,-57.385019
6371.9,-56.587958
6372,-57.692684
6372.1,-57.570552
6372.2,-57.535668
6372.3,-55.582599
6372.4,-56.311792
6372.5,-57.309477
6372.6,-57.092259
6372.7,-58.496991
6372.8,-56.190082
6372.9,-56.778187
6373,-56.933112
6373.1,-57.419447
6373.2,-57.209032
6373.3,-56.365236
6373.4,-55.706881
6373.5,-55.620909
6373.6,-57.002902
6373.7,-56.18828
6373.8,-57.012776
6373.9,-55.532325
6374,-56.965782
6374.1,-56.166398
6374.2,-57.682842
6374.3,-58.693981
6374.4,-57.770922
6374.5,-55.912855
6374.6,-57.244384
6374.7,-57.110928
6374.8,-56.474464
6374.9,-57.825417
6375,-58.523583
6375.1,-56.421534
6375.2,-56.004195
6375.3,-57.604438
6375.4,-56.677552
6375.5,-57.594858
6375.6,-58.125238
6375.7,-57.139585
6375.8,-57.416358
6375.9,-56.695077
6376,-57.467737
6376.1,-57.859509
6376.2,-57.701188
6376.3,-57.833592
6376.4,-57.073462
6376.5,-55.522687
6376.6,-56.615288
6376.7,-59.120978
6376.8,-56.356483
6376.9,-59.403598
6377,-57.279156
6377.1,-57.31989
6377.2,-56.741861
6377.3,-59.269146
6377.4,-56.392025
6377.5,-56.851259
6377.6,-56.261978
6377.7,-56.604796
6377.8,-57.379454
6377.9,-56.788193
6378,-55.917902
6378.1,-57.507917
6378.2,-57.005336
6378.3,-57.475249
6378.4,-56.95731
6378.5,-55.845899
6378.6,-58.417208
6378.7,-55.896735
6378.8,-57.176149
6378.9,-57.674732
6379,-56.224698
6379.1,-56.939418
6379.2,-57.809424
6379.3,-57.541923
6379.4,-57.885399
6379.5,-57.804373
6379.6,-57.228427
6379.7,-56.218081
6379.8,-56.383945
6379.9,-56.466223
6380,-56.423328
6380.1,-56.12621
6380.2,-58.582555
6380.3,-57.110721
6380.4,-57.816756
6380.5,-57.728416
6380.6,-56.833784
6380.7,-58.666957
6380.8,-58.419892
6380.9,-57.308117
6381,-56.984649
6381.1,-57.141161
6381.2,-57.698807
6381.3,-56.937744
6381.4,-57.133446
6381.5,-56.421097
6381.6,-58.041719
6381.7,-58.76525
6381.8,-56.351977
6381.9,-58.135532
6382,-56.041322
6382.1,-58.099928
6382.2,-56.461297
6382.3,-57.596193
6382.4,-57.425008
6382.5,-56.116178
6382.6,-56.526384
6382.7,-58.923834
6382.8,-55.546002
6382.9,-56.767511
6383,-58.447234
6383.1,-57.346635
6383.2,-58.821438
6383.3,-56.462773
6383.4,-57.531716
6383.5,-56.190395
6383.6,-55.712999
6383.7,-56.733755
6383.8,-57.463244
6383.9,-58.650086
6384,-59.429058
6384.1,-56.659359
6384.2,-57.434583
6384.3,-58.078079
6384.4,-55.702063
6384.5,-58.140262
6384.6,-56.358043
6384.7,-56.969459
6384.8,-57.4636
6384.9,-57.179401
6385,-57.311868
6385.1,-57.915387
6385.2,-56.906711
6385.3,-56.347855
6385.4,-59.183645
6385.5,-57.043527
6385.6,-55.560795
6385.7,-55.7238
6385.8,-57.261754
6385.9,-56.827017
6386,-57.906162
6386.1,-55.028926
6386.2,-58.174223
6386.3,-58.028936
6386.4,-56.195607
6386.5,-56.899911
6386.6,-56.909087
6386.7,-58.077651
6386.8,-57.89213
6386.9,-56.767009
6387,-55.989539
6387.1,-56.98579
6387.2,-54.260041
6387.3,-57.76691
6387.4,-54.373832
6387.5,-58.152294
6387.6,-54.214417
6387.7,-57.687047
6387.8,-57.175213
6387.9,-58.143725
6388,-57.993863
6388.1,-57.480732
6388.2,-59.172299
6388.3,-58.451157
6388.4,-56.311876
6388.5,-56.441611
6388.6,-57.205335
6388.7,-54.861974
6388.8,-57.3981
6388.9,-56.664524
6389,-56.698703
6389.1,-56.9673
6389.2,-57.764772
6389.3,-56.545002
6389.4,-58.12569
6389.5,-56.39511
6389.6,-57.601076
6389.7,-54.516537
6389.8,-56.535599
6389.9,-55.500468
6390,-57.132664
6390.1,-56.770537
6390.2,-57.663239
6390.3,-55.039023
6390.4,-56.460334
6390.5,-54.667165
6390.6,-57.172551
6390.7,-57.177654
6390.8,-55.674386
6390.9,-56.968218
6391,-58.213949
6391.1,-57.520822
6391.2,-58.320277
6391.3,-57.581795
6391.4,-56.529173
6391.5,-55.627549
6391.6,-57.794436
6391.7,-55.984439
6391.8,-56.695764
6391.9,-56.889782
6392,-57.261508
6392.1,-55.622685
6392.2,-56.596951
6392.3,-58.946326
6392.4,-55.053626
6392.5,-56.53515
6392.6,-57.7287
6392.7,-58.240135
6392.8,-57.475394
6392.9,-56.780317
6393,-57.873256
6393.1,-56.240941
6393.2,-56.697093
6393.3,-55.591895
6393.4,-57.914525
6393.5,-56.167994
6393.6,-57.276592
6393.7,-55.924901
6393.8,-57.199409
6393.9,-58.47144
6394,-55.953216
6394.1,-57.675172
6394.2,-57.400667
6394.3,-58.648279
6394.4,-55.440429
6394.5,-57.055594
6394.6,-57.747458
6394.7,-56.798314
6394.8,-56.427228
6394.9,-57.947171
6395,-57.742743
6395.1,-57.455402
6395.2,-57.555103
6395.3,-56.353336
6395.4,-56.651994
6395.5,-58.719087
6395.6,-57.269775
6395.7,-58.708553
6395.8,-60.202976
6395.9,-57.817445
6396,-58.531352
6396.1,-55.851813
6396.2,-57.567795
6396.3,-57.453847
6396.4,-57.705132
6396.5,-59.120582
6396.6,-58.172281
6396.7,-58.232508
6396.8,-55.710137
6396.9,-59.630187
6397,-56.812871
6397.1,-57.893131
6397.2,-56.863969
6397.3,-57.905796
6397.4,-57.991646
6397.5,-57.933244
6397.6,-56.835752
6397.7,-55.962673
6397.8,-57.456008
6397.9,-58.132539
6398,-58.333553
6398.1,-57.580745
6398.2,-58.767721
6398.3,-56.043161
6398.4,-59.398955
6398.5,-56.591946
6398.6,-58.194101
6398.7,-57.616124
6398.8,-57.573346
6398.9,-57.537611
6399,-55.985976
6399.1,-57.288236
6399.2,-57.875222
6399.3,-57.785209
6399.4,-57.359029
6399.5,-56.709509
6399.6,-55.539493
6399.7,-55.191435
6399.8,-56.414823
6399.9,-55.687324
6400,-57.379234
6400.1,-54.919262
6400.2,-57.841808
6400.3,-56.77648
6400.4,-56.629954
6400.5,-55.670888
6400.6,-55.869389
6400.7,-58.2523
6400.8,-57.620368
6400.9,-57.622625
6401,-57.372566
6401.1,-57.13024
6401.2,-56.838672
6401.3,-55.352955
6401.4,-58.324625
6401.5,-57.264713
6401.6,-56.439297
6401.7,-56.477739
6401.8,-56.630476
6401.9,-57.228377
6402,-56.238892
6402.1,-56.675931
6402.2,-57.577915
6402.3,-56.87397
6402.4,-59.446639
6402.5,-58.295876
6402.6,-57.674284
6402.7,-56.70823
6402.8,-56.974688
6402.9,-56.963016
6403,-55.934657
6403.1,-58.679
6403.2,-58.229658
6403.3,-57.837568
6403.4,-55.518616
6403.5,-59.218656
6403.6,-56.692549
6403.7,-56.84623
6403.8,-58.582196
6403.9,-58.144566
6404,-56.413404
6404.1,-56.970722
6404.2,-56.855863
6404.3,-57.209514
6404.4,-57.482528
6404.5,-57.045881
6404.6,-54.66123
6404.7,-55.998586
6404.8,-56.815513
6404.9,-56.404017
6405,-55.365518
6405.1,-55.577657
6405.2,-54.587236
6405.3,-54.114468
6405.4,-54.207917
6405.5,-54.685866
6405.6,-54.4069
6405.7,-52.871868
6405.8,-55.728606
6405.9,-54.585355
6406,-53.34103
6406.1,-54.960086
6406.2,-54.13563
6406.3,-53.244286
6406.4,-52.221901
6406.5,-51.806289
6406.6,-50.966723
6406.7,-52.381079
6406.8,-50.844673
6406.9,-50.167016
6407,-48.411675
6407.1,-48.278182
6407.2,-48.109092
6407.3,-50.610215
6407.4,-49.411693
6407.5,-47.13802
6407.6,-47.024733
6407.7,-45.671279
6407.8,-44.869864
6407.9,-42.333368
6408,-41.771077
6408.1,-38.332592
6408.2,-35.698934
6408.3,-30.072486
6408.4,-21.153398
6408.5,-8.3411431
6408.6,6.7434523
6408.7,16.616496
6408.8,17.648382
6408.9,14.82812
6409,12.872648
6409.1,5.9375036
6409.2,1.121604
6409.3,-6.2929384
6409.4,-12.302271
6409.5,-19.666622
6409.6,-24.397719
6409.7,-28.494701
6409.8,-33.691648
6409.9,-41.585031
6410,-44.510707
6410.1,-50.160492
6410.2,-50.909143
6410.3,-55.28244
6410.4,-56.21445
6410.5,-56.964324
6410.6,-59.879719
6410.7,-60.823643
6410.8,-61.582197
6410.9,-61.210875
6411,-64.201668
6411.1,-64.251474
6411.2,-61.887554
6411.3,-61.908283
6411.4,-62.88109
6411.5,-62.307508
6411.6,-62.167886
6411.7,-60.780468
6411.8,-60.473327
6411.9,-61.405993
6412,-62.651543
6412.1,-61.415908
6412.2,-62.354868
6412.3,-60.538001
6412.4,-63.464064
6412.5,-60.774784
6412.6,-60.271985
6412.7,-60.565491
6412.8,-61.329211
6412.9,-60.767255
6413,-60.249762
6413.1,-61.109382
6413.2,-59.950257
6413.3,-61.948369
6413.4,-59.746953
6413.5,-59.717387
6413.6,-61.319241
6413.7,-60.398584
6413.8,-60.978876
6413.9,-59.405648
6414,-58.655987
6414.1,-58.856625
6414.2,-58.911917
6414.3,-60.759691
6414.4,-58.649322
6414.5,-58.862915
6414.6,-58.215938
6414.7,-59.13693
6414.8,-58.344726
6414.9,-58.237155
6415,-58.231469
6415.1,-57.982718
6415.2,-58.983837
6415.3,-59.77114
6415.4,-56.604595
6415.5,-56.924506
6415.6,-56.761376
6415.7,-58.821221
6415.8,-58.407609
6415.9,-59.594936
6416,-57.113845
6416.1,-58.011035
6416.2,-55.566186
6416.3,-56.854214
6416.4,-60.364997
6416.5,-56.691446
6416.6,-58.901275
6416.7,-57.698416
6416.8,-57.628839
6416.9,-57.343081
6417,-56.889965
6417.1,-56.493958
6417.2,-58.053905
6417.3,-58.136474
6417.4,-57.692331
6417.5,-58.783223
6417.6,-56.499627
6417.7,-55.991455
6417.8,-57.171754
6417.9,-56.540012
6418,-56.000831
6418.1,-55.861215
6418.2,-55.289324
6418.3,-54.724583
6418.4,-55.352219
6418.5,-55.561415
6418.6,-54.440066
6418.7,-55.372683
6418.8,-52.830927
6418.9,-56.809203
6419,-55.778118
6419.1,-54.41222
6419.2,-54.156912
6419.3,-53.605763
6419.4,-55.299167
6419.5,-54.192295
6419.6,-55.116301
6419.7,-54.343389
6419.8,-53.589377
6419.9,-54.517552
6420,-52.835546
6420.1,-53.920375
6420.2,-55.364723
6420.3,-52.148992
6420.4,-53.308941
6420.5,-53.16773
6420.6,-52.20683
6420.7,-53.681148
6420.8,-52.725186
6420.9,-52.158451
6421,-51.930344
6421.1,-53.197349
6421.2,-51.556133
6421.3,-51.775659
6421.4,-51.215273
6421.5,-52.584551
6421.6,-52.252865
6421.7,-52.689964
6421.8,-52.301987
6421.9,-51.273952
6422,-51.402391
6422.1,-50.654115
6422.2,-51.633991
6422.3,-51.743879
6422.4,-51.652264
6422.5,-50.188995
6422.6,-48.986072
6422.7,-50.685886
6422.8,-49.15218
6422.9,-51.374767
6423,-52.059503
6423.1,-51.2455
6423.2,-50.456437
6423.3,-50.955171
6423.4,-51.173094
6423.5,-50.362616
6423.6,-49.600792
6423.7,-48.264392
6423.8,-49.895764
6423.9,-48.944188
6424,-48.595589
6424.1,-51.422217
6424.2,-49.580473
6424.3,-49.522093
6424.4,-48.422469
6424.5,-48.797178
6424.6,-49.571066
6424.7,-48.07187
6424.8,-48.71102
6424.9,-48.690495
6425,-49.415811
6425.1,-47.929304
6425.2,-46.610772
6425.3,-48.691022
6425.4,-48.594287
6425.5,-48.791014
6425.6,-48.389544
6425.7,-44.438931
6425.8,-48.75634
6425.9,-45.76871
6426,-47.144184
6426.1,-46.301009
6426.2,-44.928086
6426.3,-47.074559
6426.4,-46.179241
6426.5,-44.694236
6426.6,-42.605148
6426.7,-45.445314
6426.8,-42.503536
6426.9,-42.047916
6427,-39.327319
6427.1,-40.36035
6427.2,-36.900764
6427.3,-34.420833
6427.4,-30.026885
6427.5,-25.300221
6427.6,-14.458546
6427.7,-3.7648378
6427.8,3.8646911
6427.9,11.204246
6428,9.0503467
6428.1,7.8526547
6428.2,6.1149002
6428.3,0.87212109
6428.4,-5.9834016
6428.5,-10.088613
6428.6,-17.330213
6428.7,-22.13846
6428.8,-27.003292
6428.9,-31.759268
6429,-36.844117
6429.1,-40.057252
6429.2,-44.848969
6429.3,-50.920531
6429.4,-51.601511
6429.5,-55.444587
6429.6,-56.056762
6429.7,-57.90084
6429.8,-58.29876
6429.9,-61.009242
6430,-59.661021
6430.1,-61.87051
6430.2,-63.387017
6430.3,-60.769231
6430.4,-61.539045
6430.5,-61.481912
6430.6,-59.982508
6430.7,-59.808274
6430.8,-61.276074
6430.9,-61.178432
6431,-61.629231
6431.1,-61.258123
6431.2,-59.550594
6431.3,-60.24993
6431.4,-60.221488
6431.5,-58.767696
6431.6,-60.271065
6431.7,-61.212513
6431.8,-60.286075
6431.9,-60.619705
6432,-60.480105
6432.1,-59.454511
6432.2,-59.467732
6432.3,-58.981489
6432.4,-59.411418
6432.5,-58.81876
6432.6,-56.730396
6432.7,-58.210971
6432.8,-58.70641
6432.9,-56.55331
6433,-56.687796
6433.1,-56.325101
6433.2,-58.238658
6433.3,-58.585339
6433.4,-56.739898
6433.5,-58.197852
6433.6,-56.908344
6433.7,-57.814159
6433.8,-57.92556
6433.9,-57.454776
6434,-57.522337
6434.1,-56.536713
6434.2,-56.18054
6434.3,-56.800022
6434.4,-55.312744
6434.5,-54.470694
6434.6,-55.293599
6434.7,-55.16828
6434.8,-56.395412
6434.9,-54.808962
6435,-56.617239
6435.1,-52.534507
6435.2,-55.923923
6435.3,-56.321332
6435.4,-53.810466
6435.5,-54.289735
6435.6,-54.452409
6435.7,-53.085964
6435.8,-54.867174
6435.9,-53.945735
6436,-53.176977
6436.1,-53.333506
6436.2,-54.646116
6436.3,-52.803861
6436.4,-52.780145
6436.5,-53.752615
6436.6,-53.510406
6436.7,-54.356257
6436.8,-53.728821
6436.9,-53.371924
6437,-54.307528
6437.1,-51.278429
6437.2,-53.800626
6437.3,-51.736612
6437.4,-52.857957
6437.5,-51.905699
6437.6,-51.52096
6437.7,-52.620813
6437.8,-51.562481
6437.9,-51.276479
6438,-51.745207
6438.1,-50.859009
6438.2,-49.758577
6438.3,-51.644639
6438.4,-52.186672
6438.5,-50.77079
6438.6,-50.795577
6438.7,-51.050937
6438.8,-52.766606
6438.9,-51.228988
6439,-50.178187
6439.1,-51.497869
6439.2,-50.221442
6439.3,-50.124627
6439.4,-51.739202
6439.5,-51.055113
6439.6,-50.499002
6439.7,-48.602057
6439.8,-48.489489
6439.9,-50.421964
6440,-48.580721
6440.1,-50.123166
6440.2,-50.061639
6440.3,-50.457493
6440.4,-50.20877
6440.5,-49.918747
6440.6,-51.786969
6440.7,-51.381462
6440.8,-49.242463
6440.9,-51.376156
6441,-52.09729
6441.1,-51.739927
6441.2,-49.982897
6441.3,-50.381587
6441.4,-49.400351
6441.5,-51.572191
6441.6,-51.486225
6441.7,-49.758161
6441.8,-51.748911
6441.9,-51.395608
6442,-51.535597
6442.1,-51.668918
6442.2,-49.890104
6442.3,-51.301302
6442.4,-51.946664
6442.5,-53.898462
6442.6,-52.072455
6442.7,-51.258842
6442.8,-52.822871
6442.9,-55.153885
6443,-53.048299
6443.1,-53.623227
6443.2,-52.094019
6443.3,-52.863263
6443.4,-51.714686
6443.5,-53.290369
6443.6,-53.519323
6443.7,-54.502077
6443.8,-51.34866
6443.9,-53.732753
6444,-54.224808
6444.1,-52.969182
6444.2,-53.479388
6444.3,-54.031906
6444.4,-53.117335
6444.5,-54.119665
6444.6,-52.951639
6444.7,-53.515326
6444.8,-53.33357
6444.9,-52.706693
6445,-53.624171
6445.1,-53.90477
6445.2,-53.378336
6445.3,-54.349834
6445.4,-55.846014
6445.5,-56.601519
6445.6,-53.263061
6445.7,-55.951058
6445.8,-55.362569
6445.9,-56.340547
6446,-54.001642
6446.1,-54.163855
6446.2,-53.37945
6446.3,-55.329439
6446.4,-54.18725
6446.5,-54.933552
6446.6,-54.889255
6446.7,-53.763358
6446.8,-54.6114
6446.9,-53.730447
6447,-52.921307
6447.1,-56.303799
6447.2,-54.749057
6447.3,-54.433323
6447.4,-54.596407
6447.5,-53.386015
6447.6,-54.914343
6447.7,-54.768846
6447.8,-54.624949
6447.9,-53.9548
6448,-55.30363
6448.1,-55.970489
6448.2,-52.711186
6448.3,-54.042326
6448.4,-53.631542
6448.5,-54.883174
6448.6,-53.891592
6448.7,-55.108183
6448.8,-53.55899
6448.9,-55.521895
6449,-54.151199
6449.1,-53.026349
6449.2,-54.265258
6449.3,-53.733459
6449.4,-54.90804
6449.5,-54.435682
6449.6,-54.620514
6449.7,-53.05638
6449.8,-53.593334
6449.9,-54.538942
6450,-52.425722
6450.1,-54.175293
6450.2,-53.817985
6450.3,-52.455743
6450.4,-52.285046
6450.5,-53.438933
6450.6,-55.442019
6450.7,-52.815638
6450.8,-53.341244
6450.9,-52.441396
6451,-53.095956
6451.1,-54.235878
6451.2,-52.842418
6451.3,-52.70696
6451.4,-54.196728
6451.5,-54.68844
6451.6,-54.23803
6451.7,-52.896893
6451.8,-51.954595
6451.9,-52.269793
6452,-51.312359
6452.1,-55.193733
6452.2,-55.138282
6452.3,-52.503238
6452.4,-54.691415
6452.5,-53.785831
6452.6,-53.545441
6452.7,-52.702728
6452.8,-53.462659
6452.9,-51.635499
6453,-54.598667
6453.1,-52.558456
6453.2,-53.88583
6453.3,-52.738813
6453.4,-51.414259
6453.5,-52.778172
6453.6,-53.353017
6453.7,-53.298508
6453.8,-52.451735
6453.9,-52.816678
6454,-53.397677
6454.1,-51.999833
6454.2,-51.776428
6454.3,-53.033894
6454.4,-52.447267
6454.5,-52.415589
6454.6,-50.775687
6454.7,-51.468364
6454.8,-52.294075
6454.9,-53.650914
6455,-54.097856
6455.1,-55.189958
6455.2,-53.492421
6455.3,-51.905701
6455.4,-53.421328
6455.5,-53.339114
6455.6,-53.167822
6455.7,-52.220302
6455.8,-55.014245
6455.9,-52.885719
6456,-52.747021
6456.1,-52.444388
6456.2,-51.686542
6456.3,-52.911192
6456.4,-51.25932
6456.5,-53.320029
6456.6,-54.257729
6456.7,-51.941565
6456.8,-52.640602
6456.9,-53.218533
6457,-53.065868
6457.1,-54.500917
6457.2,-52.284972
6457.3,-52.931308
6457.4,-52.428742
6457.5,-53.565767
6457.6,-53.911136
6457.7,-51.163964
6457.8,-53.267932
6457.9,-53.611904
6458,-54.285017
6458.1,-53.422463
6458.2,-54.8746
6458.3,-53.303161
6458.4,-52.462746
6458.5,-53.642785
6458.6,-52.951887
6458.7,-52.987937
6458.8,-53.396358
6458.9,-55.486935
6459,-52.598504
6459.1,-55.143184
6459.2,-55.917768
6459.3,-52.758034
6459.4,-54.308101
6459.5,-52.818864
6459.6,-55.020147
6459.7,-53.186679
6459.8,-54.06366
6459.9,-54.064862
6460,-54.013935
6460.1,-53.854659
6460.2,-52.731171
6460.3,-53.716902
6460.4,-54.47934
6460.5,-54.344336
6460.6,-54.248268
6460.7,-53.483808
6460.8,-54.350653
6460.9,-53.335057
6461,-53.604296
6461.1,-54.984553
6461.2,-54.334949
6461.3,-53.892921
6461.4,-54.698746
6461.5,-55.258891
6461.6,-50.072696
6461.7,-54.716105
6461.8,-54.390799
6461.9,-53.631881
6462,-54.028304
6462.1,-54.060768
6462.2,-52.935076
6462.3,-56.136781
6462.4,-52.834195
6462.5,-53.167509
6462.6,-53.603867
6462.7,-55.61845
6462.8,-53.561853
6462.9,-54.94643
6463,-54.036421
6463.1,-53.400957
6463.2,-55.72876
6463.3,-52.906306
6463.4,-54.351544
6463.5,-54.180184
6463.6,-54.00401
6463.7,-51.88846
6463.8,-54.132553
6463.9,-56.202675
6464,-56.316575
6464.1,-56.002159
6464.2,-53.784581
6464.3,-55.517636
6464.4,-54.169603
6464.5,-53.07758
6464.6,-54.444221
6464.7,-54.552366
6464.8,-54.162567
6464.9,-53.827333
6465,-53.102789
6465.1,-52.688685
6465.2,-53.908276
6465.3,-54.408594
6465.4,-53.599187
6465.5,-53.81955
6465.6,-54.790598
6465.7,-55.525034
6465.8,-54.129217
6465.9,-53.99379
6466,-52.005244
6466.1,-53.443922
6466.2,-53.93654
6466.3,-54.03578
6466.4,-52.258585
6466.5,-53.853798
6466.6,-53.693582
6466.7,-53.701343
6466.8,-54.622968
6466.9,-53.334252
6467,-55.791533
6467.1,-52.02604
6467.2,-55.515867
6467.3,-52.480381
6467.4,-53.737867
6467.5,-53.839604
6467.6,-54.488898
6467.7,-53.240239
6467.8,-53.30229
6467.9,-53.46834
6468,-55.12894
6468.1,-54.021341
6468.2,-52.232085
6468.3,-54.392364
6468.4,-54.462353
6468.5,-51.580793
6468.6,-53.633825
6468.7,-53.628901
6468.8,-52.779629
6468.9,-53.725397
6469,-54.189009
6469.1,-52.952103
6469.2,-51.762005
6469.3,-53.548464
6469.4,-52.631033
6469.5,-53.205536
6469.6,-51.521764
6469.7,-52.77506
6469.8,-53.311127
6469.9,-53.202821
6470,-52.209696
6470.1,-54.069812
6470.2,-52.558662
6470.3,-54.527786
6470.4,-53.524676
6470.5,-53.426458
6470.6,-52.682573
6470.7,-54.732279
6470.8,-54.189278
6470.9,-54.632506
6471,-52.942353
6471.1,-52.600497
6471.2,-53.348459
6471.3,-53.22105
6471.4,-52.879384
6471.5,-54.288982
6471.6,-52.804013
6471.7,-54.334769
6471.8,-53.884025
6471.9,-54.183027
6472,-54.556597
6472.1,-55.418118
6472.2,-53.810697
6472.3,-54.112398
6472.4,-54.908709
6472.5,-54.194262
6472.6,-54.189645
6472.7,-53.984259
6472.8,-53.231193
6472.9,-54.537015
6473,-53.727882
6473.1,-53.159109
6473.2,-54.042971
6473.3,-54.372761
6473.4,-54.634639
6473.5,-53.687822
6473.6,-56.142833
6473.7,-54.730949
6473.8,-54.870986
6473.9,-54.246792
6474,-54.429039
6474.1,-54.403921
6474.2,-56.015817
6474.3,-54.790238
6474.4,-53.344183
6474.5,-55.153694
6474.6,-53.127662
6474.7,-53.397474
6474.8,-56.021717
6474.9,-52.057104
6475,-55.236434
6475.1,-53.513564
6475.2,-54.314819
6475.3,-54.511289
6475.4,-54.417691
6475.5,-53.404496
6475.6,-56.611151
6475.7,-53.021412
6475.8,-54.165685
6475.9,-54.524131
6476,-54.044989
6476.1,-54.38635
6476.2,-54.714027
6476.3,-54.70061
6476.4,-54.677891
6476.5,-54.353305
6476.6,-53.805178
6476.7,-51.847359
6476.8,-53.665364
6476.9,-55.235896
6477,-53.483514
6477.1,-54.681392
6477.2,-55.766833
6477.3,-53.777508
6477.4,-53.15096
6477.5,-54.388261
6477.6,-55.128167
6477.7,-52.756997
6477.8,-52.90416
6477.9,-52.418188
6478,-53.679144
6478.1,-54.081583
6478.2,-53.815543
6478.3,-53.829653
6478.4,-52.172382
6478.5,-54.834193
6478.6,-54.615894
6478.7,-52.895361
6478.8,-55.158807
6478.9,-54.455121
6479,-56.466444
6479.1,-54.572558
6479.2,-55.387282
6479.3,-53.954451
6479.4,-52.758929
6479.5,-55.850009
6479.6,-53.459396
6479.7,-53.629371
6479.8,-54.111572
6479.9,-54.410723
6480,-53.188843
6480.1,-54.951473
6480.2,-54.172205
6480.3,-52.566474
6480.4,-55.791485
6480.5,-54.98001
6480.6,-54.977921
6480.7,-55.461617
6480.8,-55.238301
6480.9,-53.733309
6481,-51.825903
6481.1,-52.945262
6481.2,-54.684546
6481.3,-51.235507
6481.4,-54.395831
6481.5,-55.143323
6481.6,-54.2378
6481.7,-54.062738
6481.8,-53.713351
6481.9,-53.56166
6482,-53.773199
6482.1,-53.786506
6482.2,-52.985081
6482.3,-53.452029
6482.4,-54.429383
6482.5,-54.836739
6482.6,-54.019536
6482.7,-53.964468
6482.8,-51.933665
6482.9,-53.20431
6483,-53.811366
6483.1,-53.796569
6483.2,-53.867785
6483.3,-53.949543
6483.4,-54.473407
6483.5,-53.134408
6483.6,-52.24419
6483.7,-53.712315
6483.8,-52.28693
6483.9,-54.073649
6484,-53.11347
6484.1,-53.521259
6484.2,-53.60728
6484.3,-53.743727
6484.4,-52.554284
6484.5,-54.774858
6484.6,-52.828306
6484.7,-51.851206
6484.8,-54.483593
6484.9,-53.420837
6485,-52.420377
6485.1,-52.507463
6485.2,-54.384683
6485.3,-52.979299
6485.4,-53.139032
6485.5,-54.521866
6485.6,-51.116584
6485.7,-51.746647
6485.8,-51.846354
6485.9,-52.413137
6486,-53.304602
6486.1,-52.298404
6486.2,-51.846278
6486.3,-53.52668
6486.4,-52.991684
6486.5,-54.174991
6486.6,-52.737456
6486.7,-55.03539
6486.8,-56.041008
6486.9,-52.822153
6487,-53.412359
6487.1,-53.738005
6487.2,-51.725956
6487.3,-54.079962
6487.4,-52.789105
6487.5,-55.885755
6487.6,-54.635318
6487.7,-54.170203
6487.8,-53.181991
6487.9,-52.244701
6488,-54.331311
6488.1,-54.617291
6488.2,-53.521823
6488.3,-55.750947
6488.4,-53.190712
6488.5,-54.408257
6488.6,-54.484608
6488.7,-53.542663
6488.8,-53.500752
6488.9,-52.969734
6489,-54.372469
6489.1,-54.205466
6489.2,-52.731492
6489.3,-53.935062
6489.4,-52.114825
6489.5,-54.128534
6489.6,-53.784418
6489.7,-54.016518
6489.8,-54.343964
6489.9,-55.792906
6490,-53.583538
6490.1,-53.121688
6490.2,-55.54024
6490.3,-54.53447
6490.4,-53.778045
6490.5,-51.325572
6490.6,-54.633678
6490.7,-54.481845
6490.8,-52.963041
6490.9,-54.1773
6491,-53.941282
6491.1,-53.487006
6491.2,-53.037748
6491.3,-54.869815
6491.4,-55.185262
6491.5,-55.236188
6491.6,-52.838336
6491.7,-55.933999
6491.8,-54.046311
6491.9,-52.388
6492,-54.263595
6492.1,-52.97436
6492.2,-56.263081
6492.3,-54.506922
6492.4,-54.574169
6492.5,-54.389672
6492.6,-54.393491
6492.7,-54.265764
6492.8,-54.119384
6492.9,-53.393146
6493,-55.858894
6493.1,-54.299116
6493.2,-53.928808
6493.3,-52.323275
6493.4,-53.183564
6493.5,-54.595207
6493.6,-53.657343
6493.7,-51.921743
6493.8,-56.800116
6493.9,-53.646568
6494,-53.319312
6494.1,-54.037085
6494.2,-52.792903
6494.3,-54.102832
6494.4,-56.713309
6494.5,-56.641764
6494.6,-53.265709
6494.7,-54.198419
6494.8,-55.100758
6494.9,-54.437056
6495,-53.049138
6495.1,-52.936374
6495.2,-54.818051
6495.3,-54.88449
6495.4,-55.120905
6495.5,-55.414511
6495.6,-55.34567
6495.7,-54.512013
6495.8,-55.631545
6495.9,-54.370886
6496,-53.040556
6496.1,-53.945447
6496.2,-51.828897
6496.3,-54.546436
6496.4,-53.642861
6496.5,-53.22796
6496.6,-54.669766
6496.7,-54.685126
6496.8,-52.453495
6496.9,-51.787855
6497,-53.88221
6497.1,-53.972838
6497.2,-52.666226
6497.3,-53.683281
6497.4,-52.411825
6497.5,-54.038448
6497.6,-52.645097
6497.7,-54.467856
6497.8,-53.266574
6497.9,-53.860744
6498,-54.895773
6498.1,-53.442135
6498.2,-53.572464
6498.3,-53.88977
6498.4,-53.160263
6498.5,-54.538644
6498.6,-54.284288
6498.7,-54.578259
6498.8,-52.801046
6498.9,-50.901
6499,-53.101819
6499.1,-53.0703
6499.2,-53.022824
6499.3,-53.88369
6499.4,-53.687994
6499.5,-52.842583
6499.6,-52.546568
6499.7,-52.879158
6499.8,-54.923968
6499.9,-54.758511
6500,-53.571374
6500.1,-52.322909
6500.2,-52.805998
6500.3,-52.845007
6500.4,-53.489495
6500.5,-52.72583
6500.6,-52.388365
6500.7,-53.635842
6500.8,-53.018378
6500.9,-54.071519
6501,-53.58413
6501.1,-52.840232
6501.2,-54.064592
6501.3,-55.317469
6501.4,-52.131743
6501.5,-55.007129
6501.6,-54.079459
6501.7,-54.787556
6501.8,-53.279785
6501.9,-54.287287
6502,-54.500837
6502.1,-54.130606
6502.2,-53.928763
6502.3,-52.470341
6502.4,-53.30509
6502.5,-53.51716
6502.6,-54.666558
6502.7,-53.445668
6502.8,-54.036273
6502.9,-52.967181
6503,-53.787025
6503.1,-54.573432
6503.2,-53.907134
6503.3,-54.915645
6503.4,-55.880094
6503.5,-53.701922
6503.6,-54.68297
6503.7,-54.855125
6503.8,-55.56568
6503.9,-53.126388
6504,-54.179922
6504.1,-52.550012
6504.2,-52.530828
6504.3,-54.627215
6504.4,-54.233278
6504.5,-55.094865
6504.6,-52.543206
6504.7,-53.184928
6504.8,-53.141508
6504.9,-53.70179
6505,-53.096659
6505.1,-53.71523
6505.2,-53.318802
6505.3,-53.50308
6505.4,-52.692879
6505.5,-54.243688
6505.6,-52.001848
6505.7,-53.035318
6505.8,-52.826477
6505.9,-53.364498
6506,-53.149214
6506.1,-51.317964
6506.2,-53.068844
6506.3,-52.863903
6506.4,-53.776284
6506.5,-54.165146
6506.6,-54.270542
6506.7,-54.617626
6506.8,-53.688349
6506.9,-52.356392
6507,-51.46626
6507.1,-53.378189
6507.2,-55.436946
6507.3,-52.539868
6507.4,-54.317236
6507.5,-52.958096
6507.6,-54.135994
6507.7,-55.683921
6507.8,-52.84311
6507.9,-52.699592
6508,-53.226235
6508.1,-55.42631
6508.2,-51.343619
6508.3,-53.427714
6508.4,-52.748079
6508.5,-52.757659
6508.6,-53.539498
6508.7,-51.685313
6508.8,-54.802584
6508.9,-51.994614
6509,-54.707083
6509.1,-53.41544
6509.2,-53.974698
6509.3,-54.218814
6509.4,-55.030831
6509.5,-53.624344
6509.6,-55.578141
6509.7,-54.358662
6509.8,-53.703522
6509.9,-53.899949
6510,-54.862092
6510.1,-54.534236
6510.2,-52.822477
6510.3,-54.409395
6510.4,-56.0614
6510.5,-55.832335
6510.6,-54.025201
6510.7,-54.175512
6510.8,-54.995735
6510.9,-53.215814
6511,-55.777194
6511.1,-54.533342
6511.2,-53.80045
6511.3,-55.507384
6511.4,-54.848751
6511.5,-54.551545
6511.6,-53.89415
6511.7,-53.054179
6511.8,-55.312716
6511.9,-54.125979
6512,-56.069911
6512.1,-54.717297
6512.2,-55.468133
6512.3,-54.035452
6512.4,-55.332825
6512.5,-54.604394
6512.6,-56.177972
6512.7,-54.766339
6512.8,-55.06036
6512.9,-54.396702
6513,-54.173197
6513.1,-53.546749
6513.2,-55.62046
6513.3,-55.048841
6513.4,-54.896258
6513.5,-55.009196
6513.6,-53.512598
6513.7,-53.878115
6513.8,-54.214597
6513.9,-54.750789
6514,-55.800054
6514.1,-55.185972
6514.2,-54.321872
6514.3,-54.163278
6514.4,-55.116224
6514.5,-52.712812
6514.6,-55.701577
6514.7,-53.170808
6514.8,-51.275977
6514.9,-53.568078
6515,-54.667664
6515.1,-54.491054
6515.2,-53.861196
6515.3,-54.554009
6515.4,-53.641415
6515.5,-52.895942
6515.6,-54.78323
6515.7,-53.516744
6515.8,-54.800862
6515.9,-54.038262
6516,-52.71175
6516.1,-52.710571
6516.2,-54.22756
6516.3,-53.097372
6516.4,-55.287725
6516.5,-53.460142
6516.6,-53.933937
6516.7,-53.015204
6516.8,-55.065469
6516.9,-54.735776
6517,-55.007698
6517.1,-53.671935
6517.2,-53.087545
6517.3,-53.741748
6517.4,-52.051758
6517.5,-53.718721
6517.6,-53.499851
6517.7,-52.821409
6517.8,-51.746574
6517.9,-54.547424
6518,-53.71933
6518.1,-55.373434
6518.2,-52.010706
6518.3,-53.456598
6518.4,-54.979918
6518.5,-53.442336
6518.6,-53.10756
6518.7,-52.132894
6518.8,-51.826918
6518.9,-52.239262
6519,-52.266849
6519.1,-52.677331
6519.2,-52.760784
6519.3,-53.631185
6519.4,-52.785043
6519.5,-53.750288
6519.6,-54.663509
6519.7,-54.691724
6519.8,-51.391095
6519.9,-51.13568
6520,-52.816683
6520.1,-53.45039
6520.2,-52.138459
6520.3,-53.987294
6520.4,-53.023286
6520.5,-52.642374
6520.6,-53.246117
6520.7,-52.271131
6520.8,-52.501365
6520.9,-52.683224
6521,-52.853338
6521.1,-51.878991
6521.2,-54.069229
6521.3,-51.716095
6521.4,-52.978836
6521.5,-54.260754
6521.6,-52.983396
6521.7,-55.431903
6521.8,-52.721749
6521.9,-52.293985
6522,-54.167272
6522.1,-53.557391
6522.2,-51.839784
6522.3,-53.398485
6522.4,-55.17275
6522.5,-54.63182
6522.6,-52.58448
6522.7,-53.745469
6522.8,-53.055644
6522.9,-54.995223
6523,-53.454106
6523.1,-55.712158
6523.2,-53.724398
6523.3,-54.767301
6523.4,-53.975654
6523.5,-53.789227
6523.6,-54.020991
6523.7,-53.96821
6523.8,-52.682021
6523.9,-54.155223
6524,-54.6562
6524.1,-53.508175
6524.2,-52.845492
6524.3,-53.213175
6524.4,-53.952952
6524.5,-53.530091
6524.6,-55.053554
6524.7,-54.637626
6524.8,-52.574589
6524.9,-54.968915
6525,-57.893521
6525.1,-54.820709
6525.2,-54.289935
6525.3,-55.199161
6525.4,-54.504238
6525.5,-52.939411
6525.6,-54.578184
6525.7,-56.289351
6525.8,-55.050359
6525.9,-54.228609
6526,-54.976688
6526.1,-55.036333
6526.2,-53.374211
6526.3,-55.353632
6526.4,-56.278468
6526.5,-52.099498
6526.6,-53.785897
6526.7,-53.82709
6526.8,-54.793512
6526.9,-54.55355
6527,-54.082029
6527.1,-54.508442
6527.2,-52.929012
6527.3,-52.352193
6527.4,-56.556315
6527.5,-53.853448
6527.6,-54.442194
6527.7,-52.41601
6527.8,-54.550006
6527.9,-54.059238
6528,-54.771936
6528.1,-52.703584
6528.2,-55.030061
6528.3,-55.462061
6528.4,-54.25609
6528.5,-54.770906
6528.6,-54.618613
6528.7,-55.56526
6528.8,-53.990777
6528.9,-55.492415
6529,-53.279814
6529.1,-53.077269
6529.2,-54.40716
6529.3,-53.788239
6529.4,-54.972451
6529.5,-52.790749
6529.6,-54.440123
6529.7,-54.038699
6529.8,-55.106682
6529.9,-54.130498
6530,-54.370866
6530.1,-54.519281
6530.2,-54.689524
6530.3,-54.452468
6530.4,-53.976649
6530.5,-54.594356
6530.6,-54.927975
6530.7,-53.080674
6530.8,-54.79764
6530.9,-53.927728
6531,-53.634337
6531.1,-54.508856
6531.2,-53.457793
6531.3,-52.977709
6531.4,-56.506007
6531.5,-54.24865
6531.6,-56.163219
6531.7,-54.425202
6531.8,-54.380105
6531.9,-54.033086
6532,-54.834701
6532.1,-55.072402
6532.2,-53.152822
6532.3,-54.77839
6532.4,-54.424789
6532.5,-52.123135
6532.6,-55.880297
6532.7,-53.301503
6532.8,-54.488778
6532.9,-53.691033
6533,-53.07105
6533.1,-53.1831
6533.2,-54.469704
6533.3,-55.689512
6533.4,-53.644363
6533.5,-52.692159
6533.6,-52.876939
6533.7,-54.920094
6533.8,-55.474865
6533.9,-53.821834
6534,-53.440027
6534.1,-55.56648
6534.2,-53.576396
6534.3,-53.984426
6534.4,-54.827665
6534.5,-53.593717
6534.6,-54.402773
6534.7,-52.553264
6534.8,-52.927779
6534.9,-53.164422
6535,-55.031114
6535.1,-54.33809
6535.2,-51.160735
6535.3,-53.608182
6535.4,-54.979386
6535.5,-53.29509
6535.6,-51.887539
6535.7,-53.670567
6535.8,-50.634951
6535.9,-53.694299
6536,-54.718682
6536.1,-53.738356
6536.2,-53.521207
6536.3,-52.198981
6536.4,-51.352071
6536.5,-51.818004
6536.6,-51.669912
6536.7,-56.197017
6536.8,-53.591315
6536.9,-51.676908
6537,-52.379572
6537.1,-52.093208
6537.2,-50.639375
6537.3,-54.61982
6537.4,-53.896888
6537.5,-53.121421
6537.6,-53.987083
6537.7,-52.604124
6537.8,-51.11373
6537.9,-51.442343
6538,-53.514333
6538.1,-53.743866
6538.2,-54.382058
6538.3,-54.411473
6538.4,-54.043781
6538.5,-52.536302
6538.6,-52.582807
6538.7,-54.618929
6538.8,-53.698928
6538.9,-54.29848
6539,-52.986049
6539.1,-54.195418
6539.2,-53.468426
6539.3,-53.81447
6539.4,-52.661868
6539.5,-54.306828
6539.6,-55.086068
6539.7,-54.622017
6539.8,-54.017181
6539.9,-52.605645
6540,-54.292879
6540.1,-52.888874
6540.2,-53.684374
6540.3,-52.752642
6540.4,-53.727929
6540.5,-52.662061
6540.6,-53.396316
6540.7,-52.691179
6540.8,-53.801107
6540.9,-54.691482
6541,-55.16842
6541.1,-54.283738
6541.2,-53.020032
6541.3,-53.197862
6541.4,-52.870872
6541.5,-54.736044
6541.6,-52.443082
6541.7,-54.089623
6541.8,-53.936551
6541.9,-52.253585
6542,-55.497607
6542.1,-53.35329
6542.2,-52.755925
6542.3,-55.471354
6542.4,-53.895041
6542.5,-52.932749
6542.6,-54.320744
6542.7,-54.554063
6542.8,-54.063928
6542.9,-53.701396
6543,-53.956081
6543.1,-53.576944
6543.2,-52.700999
6543.3,-53.631371
6543.4,-53.622582
6543.5,-52.50877
6543.6,-54.103873
6543.7,-54.167535
6543.8,-54.412593
6543.9,-52.332246
6544,-53.594815
6544.1,-53.015494
6544.2,-55.277927
6544.3,-54.77636
6544.4,-52.230975
6544.5,-54.201087
6544.6,-52.065143
6544.7,-54.183967
6544.8,-57.623765
6544.9,-54.816254
6545,-55.331843
6545.1,-52.848415
6545.2,-53.008312
6545.3,-52.397926
6545.4,-55.028664
6545.5,-53.889172
6545.6,-56.063666
6545.7,-52.860069
6545.8,-54.567253
6545.9,-53.813228
6546,-54.072655
6546.1,-54.34527
6546.2,-55.108063
6546.3,-54.482826
6546.4,-53.991714
6546.5,-54.839326
6546.6,-53.732065
6546.7,-54.534139
6546.8,-54.266774
6546.9,-52.843157
6547,-53.962943
6547.1,-54.071736
6547.2,-54.460485
6547.3,-54.624083
6547.4,-54.159843
6547.5,-53.414353
6547.6,-53.913714
6547.7,-55.194919
6547.8,-54.895435
6547.9,-54.958105
6548,-54.685478
6548.1,-54.696754
6548.2,-54.399732
6548.3,-54.463458
6548.4,-55.89752
6548.5,-52.352421
6548.6,-53.201048
6548.7,-55.075492
6548.8,-54.285723
6548.9,-55.050386
6549,-56.312712
6549.1,-54.054092
6549.2,-54.165535
6549.3,-53.05697
6549.4,-52.613812
6549.5,-55.939871
6549.6,-54.795666
6549.7,-53.686073
6549.8,-55.076916
6549.9,-55.086905
6550,-53.478799
6550.1,-55.941528
6550.2,-53.283885
6550.3,-52.800092
6550.4,-53.029187
6550.5,-55.130866
6550.6,-52.68842
6550.7,-53.320613
6550.8,-54.092442
6550.9,-54.892501
6551,-53.928839
6551.1,-52.924785
6551.2,-53.157021
6551.3,-54.749262
6551.4,-54.341275
6551.5,-53.142631
6551.6,-54.295533
6551.7,-54.170266
6551.8,-52.466251
6551.9,-54.487481
6552,-54.306014
6552.1,-55.559385
6552.2,-52.931115
6552.3,-54.297528
6552.4,-54.10676
6552.5,-54.90026
6552.6,-53.81318
6552.7,-52.982961
6552.8,-54.943888
6552.9,-54.914493
6553,-52.902127
6553.1,-54.308383
6553.2,-52.470131
6553.3,-53.599923
6553.4,-53.487069
6553.5,-55.672737
6553.6,-53.52989
6553.7,-53.238887
6553.8,-54.25089
6553.9,-52.430947
6554,-53.64974
6554.1,-53.620075
6554.2,-52.828542
6554.3,-52.356765
6554.4,-50.94784
6554.5,-52.233585
6554.6,-54.392633
6554.7,-52.069536
6554.8,-52.995905
6554.9,-51.897689
6555,-53.220584
6555.1,-54.041688
6555.2,-54.185857
6555.3,-53.733245
6555.4,-54.275109
6555.5,-54.471093
6555.6,-51.989443
6555.7,-52.923778
6555.8,-51.756238
6555.9,-52.50393
6556,-54.369806
6556.1,-52.439178
6556.2,-53.458438
6556.3,-53.220269
6556.4,-53.230111
6556.5,-55.975759
6556.6,-54.125169
6556.7,-53.953626
6556.8,-54.739945
6556.9,-53.397129
6557,-54.212865
6557.1,-54.818474
6557.2,-53.404768
6557.3,-54.313451
6557.4,-52.85875
6557.5,-54.123201
6557.6,-54.005835
6557.7,-52.657767
6557.8,-53.504205
6557.9,-54.864534
6558,-54.095298
6558.1,-53.653501
6558.2,-52.984384
6558.3,-54.295157
6558.4,-54.065886
6558.5,-55.820304
6558.6,-53.477012
6558.7,-54.574181
6558.8,-54.090066
6558.9,-53.344408
6559,-54.167549
6559.1,-53.440526
6559.2,-55.403947
6559.3,-52.546424
6559.4,-56.95687
6559.5,-53.87383
6559.6,-54.064886
6559.7,-54.728678
6559.8,-53.377834
6559.9,-52.171885
6560,-55.448858
6560.1,-54.265234
6560.2,-52.631739
6560.3,-50.596048
6560.4,-54.926394
6560.5,-53.073554
6560.6,-53.593817
6560.7,-55.388916
6560.8,-54.835558
6560.9,-54.316583
6561,-53.108685
6561.1,-54.70918
6561.2,-53.837827
6561.3,-52.139489
6561.4,-56.490054
6561.5,-55.772257
6561.6,-53.091161
6561.7,-52.504699
6561.8,-54.786682
6561.9,-54.5812
6562,-54.270016
6562.1,-55.546419
6562.2,-54.176057
6562.3,-53.813877
6562.4,-53.127928
6562.5,-53.576904
6562.6,-53.098459
6562.7,-52.210183
6562.8,-56.025676
6562.9,-55.331724
6563,-54.217314
6563.1,-54.117227
6563.2,-53.442029
6563.3,-54.85708
6563.4,-54.741244
6563.5,-52.72318
6563.6,-54.205708
6563.7,-54.708895
6563.8,-56.886367
6563.9,-53.048685
6564,-52.867224
6564.1,-54.387013
6564.2,-54.634001
6564.3,-54.221507
6564.4,-55.605449
6564.5,-52.029835
6564.6,-52.372708
6564.7,-54.625533
6564.8,-54.130752
6564.9,-54.454783
6565,-54.999224
6565.1,-53.464495
6565.2,-55.359816
6565.3,-54.708862
6565.4,-54.042536
6565.5,-54.000871
6565.6,-54.337411
6565.7,-57.193064
6565.8,-53.779411
6565.9,-54.148195
6566,-53.525039
6566.1,-53.682559
6566.2,-53.95523
6566.3,-52.763262
6566.4,-53.302891
6566.5,-54.026882
6566.6,-52.717872
6566.7,-55.186278
6566.8,-53.968867
6566.9,-52.917224
6567,-54.472605
6567.1,-53.833785
6567.2,-53.552491
6567.3,-54.20998
6567.4,-55.038231
6567.5,-54.705055
6567.6,-53.936956
6567.7,-52.709759
6567.8,-53.857518
6567.9,-52.213921
6568,-54.800287
6568.1,-53.809882
6568.2,-53.421237
6568.3,-52.999772
6568.4,-53.926658
6568.5,-54.160622
6568.6,-54.464473
6568.7,-55.021714
6568.8,-53.440972
6568.9,-53.833829
6569,-53.71386
6569.1,-54.149321
6569.2,-53.949322
6569.3,-52.855037
6569.4,-53.476103
6569.5,-53.920131
6569.6,-54.784662
6569.7,-54.311771
6569.8,-53.827969
6569.9,-52.770178
6570,-54.612527
6570.1,-53.710423
6570.2,-54.684694
6570.3,-54.334465
6570.4,-53.100171
6570.5,-54.474015
6570.6,-52.924512
6570.7,-54.695964
6570.8,-54.492238
6570.9,-53.371175
6571,-54.662177
6571.1,-54.328252
6571.2,-54.844529
6571.3,-54.369912
6571.4,-53.831768
6571.5,-54.331433
6571.6,-54.66005
6571.7,-54.306977
6571.8,-53.589353
6571.9,-52.609258
6572,-54.77084
6572.1,-53.267686
6572.2,-54.120365
6572.3,-53.733762
6572.4,-52.236775
6572.5,-55.142833
6572.6,-53.151812
6572.7,-55.288933
6572.8,-53.506438
6572.9,-54.454211
6573,-53.426794
6573.1,-53.62815
6573.2,-55.482143
6573.3,-54.613485
6573.4,-53.276329
6573.5,-54.699367
6573.6,-55.444879
6573.7,-53.281263
6573.8,-53.769323
6573.9,-55.221649
6574,-54.854358
6574.1,-54.079766
6574.2,-53.400967
6574.3,-54.760257
6574.4,-54.690032
6574.5,-53.931752
6574.6,-51.63209
6574.7,-53.651773
6574.8,-53.138662
6574.9,-51.263628
6575,-53.592721
6575.1,-53.584766
6575.2,-53.848076
6575.3,-53.856965
6575.4,-52.132976
6575.5,-53.530666
6575.6,-55.735535
6575.7,-54.75605
6575.8,-54.542119
6575.9,-56.934257
6576,-51.035316
6576.1,-55.184466
6576.2,-53.888693
6576.3,-53.046224
6576.4,-54.273854
6576.5,-52.94012
6576.6,-53.62696
6576.7,-55.18819
6576.8,-54.088163
6576.9,-54.357694
6577,-52.519179
6577.1,-51.345525
6577.2,-52.519538
6577.3,-53.472078
6577.4,-53.439557
6577.5,-52.810645
6577.6,-53.828547
6577.7,-54.870033
6577.8,-54.964503
6577.9,-52.201599
6578,-54.011698
6578.1,-54.215862
6578.2,-53.265803
6578.3,-53.177488
6578.4,-54.655346
6578.5,-53.786803
6578.6,-55.689073
6578.7,-53.626277
6578.8,-53.387938
6578.9,-52.697714
6579,-53.054407
6579.1,-54.048968
6579.2,-53.723543
6579.3,-54.51279
6579.4,-55.170599
6579.5,-54.025797
6579.6,-54.597171
6579.7,-53.713548
6579.8,-53.663946
6579.9,-55.491046
6580,-52.841552
6580.1,-54.965107
6580.2,-54.00684
6580.3,-53.592628
6580.4,-53.387603
6580.5,-52.883166
6580.6,-54.236616
6580.7,-54.816706
6580.8,-53.338876
6580.9,-55.466095
6581,-53.767735
6581.1,-53.718322
6581.2,-53.722074
6581.3,-55.705093
6581.4,-54.699684
6581.5,-52.752718
6581.6,-56.251147
6581.7,-52.985046
6581.8,-54.556209
6581.9,-53.771882
6582,-54.865498
6582.1,-53.28542
6582.2,-55.215254
6582.3,-53.519431
6582.4,-53.952842
6582.5,-54.409684
6582.6,-53.79629
6582.7,-52.090346
6582.8,-53.169673
6582.9,-54.431897
6583,-54.631682
6583.1,-55.581089
6583.2,-56.253558
6583.3,-54.211365
6583.4,-54.179857
6583.5,-56.06541
6583.6,-54.268024
6583.7,-55.874875
6583.8,-54.812175
6583.9,-53.378018
6584,-55.578086
6584.1,-54.344047
6584.2,-55.271938
6584.3,-55.619742
6584.4,-56.86492
6584.5,-53.099982
6584.6,-53.706975
6584.7,-55.674461
6584.8,-54.391587
6584.9,-55.689528
6585,-54.431261
6585.1,-52.419381
6585.2,-53.974706
6585.3,-54.512751
6585.4,-53.568799
6585.5,-54.374443
6585.6,-53.803665
6585.7,-55.39816
6585.8,-52.904475
6585.9,-53.406738
6586,-53.120369
6586.1,-52.222734
6586.2,-54.220974
6586.3,-52.018423
6586.4,-55.197037
6586.5,-54.008608
6586.6,-53.644824
6586.7,-54.258756
6586.8,-53.488425
6586.9,-53.232409
6587,-55.209997
6587.1,-53.026562
6587.2,-55.726995
6587.3,-55.601414
6587.4,-52.917269
6587.5,-53.068684
6587.6,-54.523194
6587.7,-55.009495
6587.8,-53.921316
6587.9,-54.734389
6588,-52.981572
6588.1,-54.919749
6588.2,-53.593472
6588.3,-51.18222
6588.4,-53.01995
6588.5,-53.749004
6588.6,-52.735427
6588.7,-52.184409
6588.8,-53.773655
6588.9,-52.009766
6589,-52.967163
6589.1,-53.271389
6589.2,-53.590955
6589.3,-51.776906
6589.4,-52.99404
6589.5,-52.449989
6589.6,-52.814052
6589.7,-53.625559
6589.8,-52.347713
6589.9,-53.302847
6590,-55.697406
6590.1,-54.413088
6590.2,-54.391072
6590.3,-53.826118
6590.4,-54.112118
6590.5,-55.131984
6590.6,-53.80997
6590.7,-52.70785
6590.8,-53.151858
6590.9,-52.537195
6591,-53.768395
6591.1,-54.992796
6591.2,-52.139919
6591.3,-53.916785
6591.4,-53.008889
6591.5,-52.142592
6591.6,-53.742529
6591.7,-52.883276
6591.8,-54.687569
6591.9,-53.742821
6592,-53.072116
6592.1,-53.666864
6592.2,-52.312233
6592.3,-52.838948
6592.4,-52.425482
6592.5,-52.988629
6592.6,-52.858925
6592.7,-54.611401
6592.8,-54.208538
6592.9,-53.094452
6593,-52.424958
6593.1,-54.806088
6593.2,-54.005663
6593.3,-53.239319
6593.4,-54.770354
6593.5,-54.383121
6593.6,-53.042327
6593.7,-54.050068
6593.8,-53.982859
6593.9,-54.320654
6594,-53.522504
6594.1,-52.119295
6594.2,-53.575683
6594.3,-53.870648
6594.4,-53.855202
6594.5,-51.835368
6594.6,-53.307216
6594.7,-54.138478
6594.8,-53.188143
6594.9,-52.538786
6595,-55.165959
6595.1,-53.178214
6595.2,-54.968537
6595.3,-53.299865
6595.4,-52.403879
6595.5,-53.540523
6595.6,-53.68038
6595.7,-53.84199
6595.8,-53.232333
6595.9,-56.009842
6596,-54.346294
6596.1,-51.721055
6596.2,-54.308064
6596.3,-53.595557
6596.4,-54.472275
6596.5,-54.427053
6596.6,-54.213263
6596.7,-54.586846
6596.8,-54.594229
6596.9,-53.631389
6597,-55.708739
6597.1,-53.434173
6597.2,-52.999771
6597.3,-56.143972
6597.4,-53.922765
6597.5,-52.946895
6597.6,-54.863995
6597.7,-54.712665
6597.8,-53.968382
6597.9,-55.023071
6598,-54.866608
6598.1,-54.092361
6598.2,-54.049091
6598.3,-54.658119
6598.4,-54.148373
6598.5,-54.179378
6598.6,-53.420903
6598.7,-54.770227
6598.8,-53.473574
6598.9,-53.400418
6599,-54.728775
6599.1,-52.916081
6599.2,-54.681463
6599.3,-54.882083
6599.4,-54.040335
6599.5,-52.981751
6599.6,-54.008216
6599.7,-54.410288
6599.8,-54.201677
6599.9,-56.148308
6600,-54.749239
6600.1,-53.295288
6600.2,-55.465863
6600.3,-54.231738
6600.4,-53.961449
6600.5,-55.025729
6600.6,-54.994303
6600.7,-54.263546
6600.8,-53.854759
6600.9,-51.856972
6601,-54.704499
6601.1,-56.572018
6601.2,-54.353926
6601.3,-54.882245
6601.4,-53.574988
6601.5,-54.510716
6601.6,-55.4424
6601.7,-55.021351
6601.8,-56.039567
6601.9,-53.846313
6602,-52.953267
6602.1,-55.285352
6602.2,-54.615472
6602.3,-52.044855
6602.4,-54.888119
6602.5,-55.657742
6602.6,-53.701973
6602.7,-53.662819
6602.8,-55.184294
6602.9,-54.334715
6603,-55.080499
6603.1,-53.979724
6603.2,-55.264863
6603.3,-52.171367
6603.4,-56.393566
6603.5,-54.469226
6603.6,-53.524333
6603.7,-55.245652
6603.8,-54.329449
6603.9,-54.700621
6604,-54.542092
6604.1,-54.492047
6604.2,-54.354743
6604.3,-54.545403
6604.4,-54.775807
6604.5,-56.583384
6604.6,-56.441462
6604.7,-55.91243
6604.8,-56.697964
6604.9,-56.603305
6605,-56.694535
6605.1,-55.048822
6605.2,-57.040532
6605.3,-58.253075
6605.4,-55.0128
6605.5,-54.872423
6605.6,-56.124867
6605.7,-58.414521
6605.8,-58.348791
6605.9,-57.987801
6606,-56.101211
6606.1,-56.116347
6606.2,-57.19406
6606.3,-58.293762
6606.4,-58.980958
6606.5,-58.531528
6606.6,-57.611819
6606.7,-58.731261
6606.8,-58.024527
6606.9,-57.338156
6607,-57.749341
6607.1,-59.251338
6607.2,-58.121223
6607.3,-57.7779
6607.4,-57.370769
6607.5,-58.169713
6607.6,-59.170885
6607.7,-58.637983
6607.8,-58.19121
6607.9,-59.894439
6608,-58.632255
6608.1,-59.285012
6608.2,-58.12112
6608.3,-58.957587
6608.4,-59.637894
6608.5,-59.856553
6608.6,-58.99845
6608.7,-60.468288
6608.8,-58.631388
6608.9,-57.854374
6609,-58.122639
6609.1,-58.920617
6609.2,-59.501176
6609.3,-58.509097
6609.4,-57.969456
6609.5,-59.272665
6609.6,-57.344593
6609.7,-58.451613
6609.8,-59.868877
6609.9,-59.107237
6610,-57.784738
6610.1,-58.870019
6610.2,-59.007128
6610.3,-58.607146
6610.4,-58.543277
6610.5,-59.139738
6610.6,-59.069771
6610.7,-58.279432
6610.8,-58.558434
6610.9,-59.567708
6611,-57.502036
6611.1,-59.747938
6611.2,-59.449333
6611.3,-59.925465
6611.4,-58.929427
6611.5,-59.248496
6611.6,-57.059692
6611.7,-57.963096
6611.8,-59.297318
6611.9,-59.111844
6612,-58.885794
6612.1,-57.828745
6612.2,-58.927157
6612.3,-58.734171
6612.4,-57.706886
6612.5,-59.008005
6612.6,-58.240486
6612.7,-58.687079
6612.8,-57.023365
6612.9,-59.410773
6613,-58.562821
6613.1,-57.521084
6613.2,-57.738809
6613.3,-58.504011
6613.4,-58.187941
6613.5,-57.67485
6613.6,-57.71759
6613.7,-58.864219
6613.8,-58.021045
6613.9,-59.036483
6614,-59.168144
6614.1,-58.132421
6614.2,-59.409307
6614.3,-59.010932
6614.4,-57.633508
6614.5,-58.479096
6614.6,-57.737946
6614.7,-58.319344
6614.8,-59.297487
6614.9,-56.984788
6615,-58.913644
6615.1,-57.011069
6615.2,-58.567762
6615.3,-58.182269
6615.4,-58.945808
6615.5,-59.190349
6615.6,-57.28935
6615.7,-58.978752
6615.8,-57.926618
6615.9,-58.420584
6616,-56.857229
6616.1,-56.54468
6616.2,-57.205275
6616.3,-57.298814
6616.4,-56.842863
6616.5,-56.859755
6616.6,-58.302113
6616.7,-58.206662
6616.8,-57.831304
6616.9,-57.975931
6617,-55.990197
6617.1,-58.984136
6617.2,-59.053097
6617.3,-57.984939
6617.4,-56.646015
6617.5,-57.390949
6617.6,-58.276618
6617.7,-57.85163
6617.8,-57.348976
6617.9,-57.76429
6618,-58.909408
6618.1,-58.523942
6618.2,-57.845136
6618.3,-57.452062
6618.4,-58.284908
6618.5,-55.899233
6618.6,-56.078971
6618.7,-56.724156
6618.8,-57.42805
6618.9,-58.772777
6619,-57.481817
6619.1,-57.108869
6619.2,-56.634536
6619.3,-57.283577
6619.4,-57.774175
6619.5,-57.278509
6619.6,-58.181588
6619.7,-57.06594
6619.8,-57.995183
6619.9,-57.484974
6620,-57.727892
6620.1,-57.76586
6620.2,-57.467747
6620.3,-56.84738
6620.4,-57.542437
6620.5,-57.206318
6620.6,-57.128396
6620.7,-57.612093
6620.8,-55.545547
6620.9,-56.603519
6621,-57.169885
6621.1,-57.867211
6621.2,-56.525783
6621.3,-56.340682
6621.4,-56.143906
6621.5,-57.35334
6621.6,-57.105727
6621.7,-58.043745
6621.8,-58.596457
6621.9,-58.265179
6622,-58.694263
6622.1,-56.410403
6622.2,-57.849248
6622.3,-56.773619
6622.4,-57.705193
6622.5,-55.767672
6622.6,-56.684919
6622.7,-59.084069
6622.8,-56.235701
6622.9,-56.617654
6623,-57.432327
6623.1,-57.857375
6623.2,-57.456398
6623.3,-56.280891
6623.4,-57.645539
6623.5,-58.302017
6623.6,-56.293591
6623.7,-57.081343
6623.8,-57.80417
6623.9,-59.802789
6624,-55.64908
6624.1,-56.523949
6624.2,-58.299536
6624.3,-58.142136
6624.4,-56.45963
6624.5,-57.853307
6624.6,-58.262834
6624.7,-56.551167
6624.8,-56.275213
6624.9,-57.058684
6625,-56.735243
6625.1,-58.160277
6625.2,-57.903652
6625.3,-57.85168
6625.4,-57.56114
6625.5,-55.419246
6625.6,-56.805487
6625.7,-59.202473
6625.8,-56.110528
6625.9,-58.54543
6626,-57.814747
6626.1,-57.442641
6626.2,-56.782305
6626.3,-56.668962
6626.4,-56.372849
6626.5,-55.838633
6626.6,-57.738303
6626.7,-57.801079
6626.8,-54.334746
6626.9,-57.732715
6627,-57.981447
6627.1,-55.183469
6627.2,-57.523303
6627.3,-57.690878
6627.4,-57.162908
6627.5,-57.212311
6627.6,-56.6449
6627.7,-58.493564
6627.8,-57.731389
6627.9,-58.898563
6628,-57.090944
6628.1,-58.426944
6628.2,-56.914097
6628.3,-57.6011
6628.4,-57.357572
6628.5,-57.484056
6628.6,-57.654684
6628.7,-57.088871
6628.8,-58.409931
6628.9,-59.235381
6629,-57.356907
6629.1,-59.353244
6629.2,-58.050977
6629.3,-58.307734
6629.4,-58.024997
6629.5,-56.582776
6629.6,-57.65876
6629.7,-56.435785
6629.8,-56.042794
6629.9,-58.70031
6630,-57.237934
6630.1,-58.098927
6630.2,-54.186901
6630.3,-55.367373
6630.4,-57.450651
6630.5,-57.573567
6630.6,-57.532063
6630.7,-57.666752
6630.8,-56.585811
6630.9,-57.099918
6631,-56.081161
6631.1,-58.748998
6631.2,-56.031778
6631.3,-58.124389
6631.4,-55.410311
6631.5,-55.60477
6631.6,-57.16689
6631.7,-57.116584
6631.8,-56.75475
6631.9,-58.075604
6632,-58.761886
6632.1,-57.123948
6632.2,-56.418673
6632.3,-58.717285
6632.4,-58.398248
6632.5,-55.767318
6632.6,-58.592195
6632.7,-58.034481
6632.8,-57.561912
6632.9,-56.100384
6633,-57.821825
6633.1,-57.419841
6633.2,-58.19669
6633.3,-56.485836
6633.4,-56.900628
6633.5,-56.072197
6633.6,-58.001995
6633.7,-58.148192
6633.8,-56.173468
6633.9,-58.382218
6634,-57.524042
6634.1,-57.705084
6634.2,-57.479986
6634.3,-56.499129
6634.4,-57.192551
6634.5,-57.827031
6634.6,-58.264536
6634.7,-59.060337
6634.8,-57.776332
6634.9,-57.478043
6635,-57.883037
6635.1,-55.761465
6635.2,-56.650946
6635.3,-56.151562
6635.4,-57.425113
6635.5,-57.10904
6635.6,-56.730529
6635.7,-57.03591
6635.8,-58.340717
6635.9,-56.462491
6636,-58.467123
6636.1,-58.537601
6636.2,-57.630324
6636.3,-58.477496
6636.4,-58.057237
6636.5,-58.345454
6636.6,-57.857853
6636.7,-60.29684
6636.8,-56.487943
6636.9,-57.458408
6637,-56.413404
6637.1,-58.175036
6637.2,-56.981079
6637.3,-57.675436
6637.4,-57.451111
6637.5,-56.156619
6637.6,-58.332745
6637.7,-57.26067
6637.8,-56.25533
6637.9,-56.890932
6638,-58.127665
6638.1,-57.475823
6638.2,-56.744711
6638.3,-57.820326
6638.4,-58.228209
6638.5,-58.018789
6638.6,-56.62048
6638.7,-55.874342
6638.8,-57.4065
6638.9,-55.905678
6639,-57.000365
6639.1,-55.581849
6639.2,-56.965408
6639.3,-58.919116
6639.4,-59.932668
6639.5,-57.654108
6639.6,-59.063611
6639.7,-57.930781
6639.8,-57.745891
6639.9,-58.8791
6640,-57.71341
6640.1,-58.427965
6640.2,-56.605361
6640.3,-57.483604
6640.4,-55.432894
6640.5,-56.356098
6640.6,-56.905414
6640.7,-57.0229
6640.8,-58.105853
6640.9,-56.60947
6641,-56.95997
6641.1,-58.393279
6641.2,-55.952714
6641.3,-56.857394
6641.4,-59.123242
6641.5,-59.154495
6641.6,-56.84776
6641.7,-57.401482
6641.8,-56.949323
6641.9,-56.375779
6642,-56.108389
6642.1,-56.986653
6642.2,-57.433136
6642.3,-57.696753
6642.4,-56.74203
6642.5,-55.158169
6642.6,-58.188589
6642.7,-57.879962
6642.8,-57.8102
6642.9,-56.135932
6643,-55.241975
6643.1,-56.162108
6643.2,-56.711452
6643.3,-56.951837
6643.4,-56.951563
6643.5,-58.207725
6643.6,-55.616548
6643.7,-58.879646
6643.8,-57.374537
6643.9,-55.989527
6644,-57.302842
6644.1,-58.649399
6644.2,-56.28839
6644.3,-60.121552
6644.4,-57.032945
6644.5,-56.650584
6644.6,-58.899724
6644.7,-56.226145
6644.8,-56.680916
6644.9,-57.135929
6645,-56.949568
6645.1,-55.509982
6645.2,-56.982094
6645.3,-54.76586
6645.4,-54.597056
6645.5,-58.047181
6645.6,-58.521231
6645.7,-57.373556
6645.8,-55.365138
6645.9,-56.835361
6646,-56.708147
6646.1,-57.417665
6646.2,-57.718237
6646.3,-57.805547
6646.4,-58.882372
6646.5,-58.731774
6646.6,-56.811104
6646.7,-57.934386
6646.8,-55.984026
6646.9,-54.430335
6647,-56.200681
6647.1,-56.564628
6647.2,-58.364624
6647.3,-57.150598
6647.4,-57.821798
6647.5,-59.155623
6647.6,-58.434389
6647.7,-57.475964
6647.8,-56.568508
6647.9,-55.920591
6648,-56.546731
6648.1,-59.005049
6648.2,-58.663234
6648.3,-58.185564
6648.4,-58.300916
6648.5,-56.614147
6648.6,-56.270379
6648.7,-57.743314
6648.8,-57.942883
6648.9,-57.166676
6649,-58.68832
6649.1,-58.212088
6649.2,-58.420415
6649.3,-58.111696
6649.4,-55.731499
6649.5,-57.725292
6649.6,-55.725923
6649.7,-55.271
6649.8,-54.218442
6649.9,-56.910955
6650,-58.302604
6650.1,-57.630084
6650.2,-58.044363
6650.3,-56.523357
6650.4,-55.66107
6650.5,-56.642338
6650.6,-57.426168
6650.7,-57.116133
6650.8,-57.461261
6650.9,-55.953472
6651,-57.822008
6651.1,-57.55679
6651.2,-55.45963
6651.3,-58.421508
6651.4,-55.500528
6651.5,-57.456666
6651.6,-58.73892
6651.7,-56.434941
6651.8,-57.900423
6651.9,-56.640616
6652,-56.479705
6652.1,-55.419101
6652.2,-56.088234
6652.3,-57.876506
6652.4,-56.427795
6652.5,-57.296876
6652.6,-54.700533
6652.7,-57.539871
6652.8,-59.339561
6652.9,-58.008259
6653,-56.929384
6653.1,-57.273455
6653.2,-56.421814
6653.3,-57.783693
6653.4,-58.003681
6653.5,-55.808773
6653.6,-57.152971
6653.7,-58.324431
6653.8,-56.769042
6653.9,-56.929862
6654,-59.042926
6654.1,-57.514888
6654.2,-59.340592
6654.3,-57.330657
6654.4,-57.249001
6654.5,-55.881994
6654.6,-58.106231
6654.7,-56.713417
6654.8,-57.263179
6654.9,-56.791966
6655,-56.537385
6655.1,-56.425168
6655.2,-55.648854
6655.3,-58.17106
6655.4,-56.714247
6655.5,-56.603554
6655.6,-57.935614
6655.7,-57.708158
6655.8,-57.968026
6655.9,-57.543764
6656,-56.55745
6656.1,-57.973346
6656.2,-57.433456
6656.3,-57.037605
6656.4,-57.240071
6656.5,-58.693108
6656.6,-57.939945
6656.7,-56.007005
6656.8,-58.278725
6656.9,-58.485612
6657,-56.624725
6657.1,-56.984874
6657.2,-57.266884
6657.3,-57.924052
6657.4,-58.713554
6657.5,-55.861693
6657.6,-57.964629
6657.7,-55.109447
6657.8,-55.798948
6657.9,-57.962237
6658,-56.434872
6658.1,-57.547467
6658.2,-58.867222
6658.3,-59.326977
6658.4,-56.367646
6658.5,-56.188076
6658.6,-57.661325
6658.7,-58.052898
6658.8,-57.21013
6658.9,-58.022658
6659,-57.015204
6659.1,-57.00274
6659.2,-57.723033
6659.3,-56.729679
6659.4,-57.165357
6659.5,-55.447736
6659.6,-57.175227
6659.7,-57.56442
6659.8,-55.951473
6659.9,-56.138515
6660,-55.996059
6660.1,-58.685193
6660.2,-58.269902
6660.3,-57.836784
6660.4,-57.299238
6660.5,-56.395002
6660.6,-56.299768
6660.7,-56.578129
6660.8,-57.099003
6660.9,-57.064085
6661,-57.176172
6661.1,-58.929469
6661.2,-56.971238
6661.3,-56.535148
6661.4,-57.011837
6661.5,-57.86205
6661.6,-57.483579
6661.7,-57.15723
6661.8,-58.105154
6661.9,-58.032541
6662,-57.628128
6662.1,-58.45455
6662.2,-55.616184
6662.3,-57.210829
6662.4,-57.11433
6662.5,-57.071037
6662.6,-58.227313
6662.7,-55.688982
6662.8,-56.53976
6662.9,-56.735069
6663,-56.603016
6663.1,-57.506618
6663.2,-55.981547
6663.3,-57.939476
6663.4,-56.148228
6663.5,-55.975864
6663.6,-57.258116
6663.7,-58.301865
6663.8,-56.503884
6663.9,-57.458878
6664,-57.245731
6664.1,-57.868135
6664.2,-56.584497
6664.3,-55.873162
6664.4,-56.453056
6664.5,-57.515314
6664.6,-57.964464
6664.7,-57.434869
6664.8,-59.07278
6664.9,-57.724172
6665,-56.598375
6665.1,-57.626696
6665.2,-56.322357
6665.3,-56.932475
6665.4,-57.116517
6665.5,-57.616239
6665.6,-57.601211
6665.7,-56.378138
6665.8,-58.166933
6665.9,-56.693265
6666,-57.192286
6666.1,-57.0572
6666.2,-57.214659
6666.3,-57.532465
6666.4,-55.751124
6666.5,-56.675001
6666.6,-56.577705
6666.7,-56.483824
6666.8,-56.815675
6666.9,-56.674417
6667,-57.589423
6667.1,-57.230386
6667.2,-57.507191
6667.3,-56.333703
6667.4,-59.483178
6667.5,-57.274475
6667.6,-56.741477
6667.7,-56.864555
6667.8,-58.085859
6667.9,-57.68226
6668,-59.518345
6668.1,-57.500035
6668.2,-57.227098
6668.3,-56.525452
6668.4,-57.493005
6668.5,-56.415364
6668.6,-57.144989
6668.7,-56.328288
6668.8,-59.624078
6668.9,-57.376062
6669,-57.109945
6669.1,-56.852341
6669.2,-59.447701
6669.3,-56.909024
6669.4,-59.398013
6669.5,-57.336833
6669.6,-57.838282
6669.7,-57.607945
6669.8,-57.661057
6669.9,-57.418729
6670,-57.433811
6670.1,-56.516288
6670.2,-57.403682
6670.3,-59.209977
6670.4,-57.868529
6670.5,-56.863944
6670.6,-56.281109
6670.7,-59.155281
6670.8,-57.649687
6670.9,-58.632302
6671,-56.730252
6671.1,-58.674206
6671.2,-57.246897
6671.3,-58.942595
6671.4,-56.879596
6671.5,-57.557025
6671.6,-58.332816
6671.7,-59.314573
6671.8,-57.369163
6671.9,-58.443239
6672,-58.811187
6672.1,-57.226565
6672.2,-57.839539
6672.3,-56.066489
6672.4,-58.062625
6672.5,-59.860125
6672.6,-57.844799
6672.7,-57.706926
6672.8,-58.765811
6672.9,-58.677325
6673,-57.466753
6673.1,-58.823211
6673.2,-59.050898
6673.3,-59.465869
6673.4,-57.428174
6673.5,-56.60356
6673.6,-57.709905
6673.7,-56.788927
6673.8,-58.465301
6673.9,-57.764005
6674,-57.311794
6674.1,-57.816082
6674.2,-56.384638
6674.3,-57.768153
6674.4,-57.4557
6674.5,-57.20195
6674.6,-57.767281
6674.7,-57.967012
6674.8,-57.638695
6674.9,-58.740377
6675,-57.673632
6675.1,-56.203517
6675.2,-58.728424
6675.3,-57.22771
6675.4,-57.929309
6675.5,-57.346127
6675.6,-57.584762
6675.7,-56.887187
6675.8,-56.707945
6675.9,-59.395498
6676,-57.697168
6676.1,-56.347904
6676.2,-57.613843
6676.3,-57.688851
6676.4,-58.079188
6676.5,-58.732717
6676.6,-58.774102
6676.7,-57.431626
6676.8,-58.262151
6676.9,-57.464389
6677,-57.368575
6677.1,-56.266495
6677.2,-58.563551
6677.3,-55.318189
6677.4,-58.831806
6677.5,-58.180069
6677.6,-58.607941
6677.7,-56.944983
6677.8,-58.159428
6677.9,-55.702359
6678,-57.611715
6678.1,-56.741863
6678.2,-58.320872
6678.3,-55.205265
6678.4,-57.092919
6678.5,-57.157032
6678.6,-57.497254
6678.7,-57.838952
6678.8,-57.172537
6678.9,-57.057428
6679,-58.471921
6679.1,-57.799412
6679.2,-56.161868
6679.3,-57.144571
6679.4,-57.20361
6679.5,-57.539103
6679.6,-56.334319
6679.7,-56.1882
6679.8,-56.983734
6679.9,-57.865236
6680,-56.868009
6680.1,-57.402202
6680.2,-56.459085
6680.3,-56.898502
6680.4,-57.965932
6680.5,-57.257919
6680.6,-56.586012
6680.7,-56.627883
6680.8,-56.385094
6680.9,-56.207316
6681,-56.578694
6681.1,-56.903417
6681.2,-57.456662
6681.3,-58.799232
6681.4,-56.159275
6681.5,-56.702254
6681.6,-56.302578
6681.7,-59.066983
6681.8,-59.122963
6681.9,-57.497412
6682,-57.489309
6682.1,-58.238941
6682.2,-56.500515
6682.3,-58.332883
6682.4,-58.644414
6682.5,-58.130446
6682.6,-57.635553
6682.7,-55.740028
6682.8,-58.191272
6682.9,-58.608411
6683,-56.8422
6683.1,-57.454168
6683.2,-59.097056
6683.3,-56.72247
6683.4,-57.36224
6683.5,-59.285377
6683.6,-56.19308
6683.7,-58.483724
6683.8,-58.351181
6683.9,-57.6843
6684,-59.956851
6684.1,-57.08305
6684.2,-58.40132
6684.3,-57.472252
6684.4,-59.167526
6684.5,-57.044288
6684.6,-57.504245
6684.7,-58.300825
6684.8,-55.418141
6684.9,-55.786594
6685,-57.283026
6685.1,-57.321246
6685.2,-56.621342
6685.3,-57.493533
6685.4,-57.144704
6685.5,-57.160271
6685.6,-56.906667
6685.7,-56.104758
6685.8,-57.813992
6685.9,-56.993018
6686,-56.080928
6686.1,-57.379791
6686.2,-56.149479
6686.3,-57.452008
6686.4,-56.767649
6686.5,-57.232637
6686.6,-57.135678
6686.7,-58.799447
6686.8,-56.410302
6686.9,-57.196151
6687,-57.423196
6687.1,-57.218648
6687.2,-57.73839
6687.3,-56.782761
6687.4,-57.25384
6687.5,-58.056836
6687.6,-56.947544
6687.7,-57.700537
6687.8,-55.757577
6687.9,-59.10517
6688,-58.523407
6688.1,-58.830884
6688.2,-57.578885
6688.3,-57.489451
6688.4,-57.706182
6688.5,-57.877241
6688.6,-57.985221
6688.7,-57.315407
6688.8,-56.401186
6688.9,-57.906728
6689,-57.56493
6689.1,-55.998648
6689.2,-55.186877
6689.3,-57.596521
6689.4,-55.133732
6689.5,-55.729639
6689.6,-57.676473
6689.7,-57.710098
6689.8,-57.147333
6689.9,-57.5607
6690,-59.099801
6690.1,-57.357324
6690.2,-58.457193
6690.3,-56.116098
6690.4,-55.020699
6690.5,-59.121054
6690.6,-55.335152
6690.7,-58.463789
6690.8,-56.468491
6690.9,-57.8583
6691,-56.984476
6691.1,-57.3232
6691.2,-57.496166
6691.3,-57.467586
6691.4,-58.570195
6691.5,-59.128858
6691.6,-55.997524
6691.7,-56.102779
6691.8,-55.625455
6691.9,-55.880469
6692,-57.628624
6692.1,-58.831339
6692.2,-56.527598
6692.3,-56.945045
6692.4,-58.78435
6692.5,-56.594903
6692.6,-57.536703
6692.7,-55.223394
6692.8,-58.042754
6692.9,-57.758004
6693,-56.096723
6693.1,-59.140116
6693.2,-56.593569
6693.3,-57.763588
6693.4,-56.289694
6693.5,-55.721257
6693.6,-56.596486
6693.7,-56.608944
6693.8,-58.192742
6693.9,-55.880368
6694,-57.774483
6694.1,-56.969741
6694.2,-56.367135
6694.3,-56.631341
6694.4,-56.127632
6694.5,-54.895687
6694.6,-56.498717
6694.7,-56.951674
6694.8,-57.656469
6694.9,-57.992885
6695,-57.314053
6695.1,-58.595818
6695.2,-58.467239
6695.3,-55.997472
6695.4,-55.983213
6695.5,-55.337696
6695.6,-57.376116
6695.7,-57.487554
6695.8,-58.045709
6695.9,-56.634248
6696,-55.552575
6696.1,-57.434128
6696.2,-57.372069
6696.3,-56.430952
6696.4,-58.47218
6696.5,-56.503905
6696.6,-58.454535
6696.7,-57.277215
6696.8,-56.216749
6696.9,-57.237815
6697,-57.372729
6697.1,-56.729212
6697.2,-57.367787
6697.3,-58.353674
6697.4,-57.953466
6697.5,-57.104349
6697.6,-57.190641
6697.7,-55.997767
6697.8,-54.991313
6697.9,-56.091699
6698,-57.075153
6698.1,-56.598086
6698.2,-55.442052
6698.3,-58.17885
6698.4,-58.435129
6698.5,-58.33442
6698.6,-56.723689
6698.7,-58.260967
6698.8,-58.385706
6698.9,-59.183471
6699,-57.978681
6699.1,-57.614609
6699.2,-58.438593
6699.3,-57.570834
6699.4,-57.789963
6699.5,-55.814446
6699.6,-56.988645
6699.7,-57.937003
6699.8,-57.604435
6699.9,-56.215375
6700,-57.579718
6700.1,-56.556018
6700.2,-56.424736
6700.3,-55.961967
6700.4,-56.590685
6700.5,-55.381418
6700.6,-57.713064
6700.7,-57.575474
6700.8,-57.094258
6700.9,-57.974368
6701,-57.748541
6701.1,-56.647037
6701.2,-56.82183
6701.3,-57.552939
6701.4,-58.765828
6701.5,-57.872309
6701.6,-59.580495
6701.7,-56.034966
6701.8,-57.766849
6701.9,-56.979858
6702,-57.365789
6702.1,-57.624227
6702.2,-56.610236
6702.3,-58.777292
6702.4,-57.297813
6702.5,-57.355307
6702.6,-58.103325
6702.7,-58.947341
6702.8,-56.657926
6702.9,-56.234114
6703,-58.097318
6703.1,-57.125815
6703.2,-55.646462
6703.3,-59.110165
6703.4,-58.340724
6703.5,-57.594095
6703.6,-57.574057
6703.7,-56.33909
6703.8,-56.538526
6703.9,-56.637468
6704,-58.414452
6704.1,-58.899021
6704.2,-58.028016
6704.3,-55.785292
6704.4,-57.422304
6704.5,-56.010593
6704.6,-57.815372
6704.7,-59.061193
6704.8,-56.672984
6704.9,-56.804549
6705,-57.559739
6705.1,-58.460822
6705.2,-58.790558
6705.3,-57.293115
6705.4,-56.290434
6705.5,-57.445133
6705.6,-57.088015
6705.7,-57.542008
6705.8,-55.444779
6705.9,-56.953959
6706,-57.671612
6706.1,-55.45013
6706.2,-57.441311
6706.3,-57.803854
6706.4,-56.445687
6706.5,-55.379839
6706.6,-58.65733
6706.7,-57.193789
6706.8,-56.955548
6706.9,-56.891461
6707,-55.711825
6707.1,-58.764254
6707.2,-57.520603
6707.3,-55.794045
6707.4,-57.33236
6707.5,-56.430592
6707.6,-55.473279
6707.7,-55.193776
6707.8,-57.655216
6707.9,-57.077845
6708,-56.15059
6708.1,-56.168344
6708.2,-56.050592
6708.3,-56.328292
6708.4,-58.053956
6708.5,-58.058964
6708.6,-57.448572
6708.7,-56.11543
6708.8,-57.28928
6708.9,-57.635948
6709,-57.210606
6709.1,-58.240313
6709.2,-57.405547
6709.3,-56.350588
6709.4,-57.895173
6709.5,-55.670564
6709.6,-59.209134
6709.7,-56.925038
6709.8,-56.98889
6709.9,-58.474856
6710,-57.515652
6710.1,-56.978485
6710.2,-57.841177
6710.3,-57.595534
6710.4,-57.814822
6710.5,-57.347803
6710.6,-56.618917
6710.7,-56.087251
6710.8,-56.768418
6710.9,-57.568811
6711,-55.927285
6711.1,-56.774921
6711.2,-55.835861
6711.3,-58.867196
6711.4,-58.40469
6711.5,-56.943192
6711.6,-57.479834
6711.7,-59.740408
6711.8,-57.299349
6711.9,-55.819793
6712,-57.65442
6712.1,-57.636229
6712.2,-58.472726
6712.3,-57.333146
6712.4,-55.929044
6712.5,-57.20567
6712.6,-59.178907
6712.7,-57.383897
6712.8,-55.926793
6712.9,-57.801494
6713,-57.852429
6713.1,-56.425458
6713.2,-56.669935
6713.3,-55.668596
6713.4,-58.227079
6713.5,-58.218553
6713.6,-58.524022
6713.7,-56.688899
6713.8,-58.014532
6713.9,-58.220799
6714,-57.238634
6714.1,-58.987122
6714.2,-56.94599
6714.3,-56.332635
6714.4,-57.437833
6714.5,-58.387775
6714.6,-56.973659
6714.7,-58.158384
6714.8,-57.507004
6714.9,-56.668691
6715,-56.46288
6715.1,-57.729504
6715.2,-55.853969
6715.3,-56.299865
6715.4,-56.925843
6715.5,-56.017093
6715.6,-56.171745
6715.7,-57.669351
6715.8,-55.725474
6715.9,-57.961155
6716,-58.478465
6716.1,-57.988307
6716.2,-55.561387
6716.3,-56.082987
6716.4,-57.963297
6716.5,-57.520022
6716.6,-58.055206
6716.7,-58.467471
6716.8,-58.007633
6716.9,-57.339079
6717,-57.381831
6717.1,-57.165208
6717.2,-57.024737
6717.3,-56.489611
6717.4,-57.212203
6717.5,-57.424338
6717.6,-57.008089
6717.7,-57.162333
6717.8,-55.652172
6717.9,-57.923014
6718,-58.485818
6718.1,-57.818429
6718.2,-57.851716
6718.3,-57.740781
6718.4,-58.178155
6718.5,-57.807125
6718.6,-57.898528
6718.7,-59.385903
6718.8,-56.591253
6718.9,-57.641768
6719,-56.6996
6719.1,-57.505753
6719.2,-58.447983
6719.3,-57.349246
6719.4,-58.535484
6719.5,-59.387086
6719.6,-58.799997
6719.7,-58.26655
6719.8,-57.650761
6719.9,-55.383551
6720,-56.304803
6720.1,-59.361952
6720.2,-59.186206
6720.3,-56.456276
6720.4,-56.40193
6720.5,-56.294627
6720.6,-58.295155
6720.7,-58.352875
6720.8,-58.38878
6720.9,-57.337236
6721,-58.054216
6721.1,-57.995931
6721.2,-58.266713
6721.3,-57.124635
6721.4,-57.982201
6721.5,-56.80307
6721.6,-56.730296
6721.7,-56.215585
6721.8,-58.27063
6721.9,-56.333497
6722,-55.209628
6722.1,-56.397973
6722.2,-56.800271
6722.3,-57.256673
6722.4,-57.025325
6722.5,-58.287411
6722.6,-56.964491
6722.7,-57.548379
6722.8,-57.666907
6722.9,-56.921696
6723,-56.672393
6723.1,-57.415372
6723.2,-56.453932
6723.3,-56.90597
6723.4,-56.77944
6723.5,-57.941275
6723.6,-57.97598
6723.7,-56.950684
6723.8,-56.754608
6723.9,-56.404735
6724,-57.951479
6724.1,-57.623343
6724.2,-57.000422
6724.3,-56.766525
6724.4,-59.21643
6724.5,-57.057408
6724.6,-55.308675
6724.7,-56.855169
6724.8,-57.842239
6724.9,-56.901331
6725,-57.064107
6725.1,-57.019523
6725.2,-57.485666
6725.3,-57.859583
6725.4,-57.033128
6725.5,-59.579701
6725.6,-56.901788
6725.7,-57.098676
6725.8,-56.384685
6725.9,-55.073319
6726,-56.650972
6726.1,-56.65888
6726.2,-57.748629
6726.3,-58.010743
6726.4,-58.856626
6726.5,-57.494417
6726.6,-57.113931
6726.7,-55.988021
6726.8,-57.366865
6726.9,-57.103201
6727,-59.249813
6727.1,-57.208023
6727.2,-57.443847
6727.3,-57.439686
6727.4,-57.884196
6727.5,-57.006755
6727.6,-57.255539
6727.7,-54.893077
6727.8,-57.168116
6727.9,-56.275239
6728,-56.841832
6728.1,-57.163026
6728.2,-54.798641
6728.3,-57.765111
6728.4,-57.004508
6728.5,-55.717222
6728.6,-58.213288
6728.7,-58.30539
6728.8,-56.081468
6728.9,-56.574049
6729,-57.494059
6729.1,-59.032601
6729.2,-58.235957
6729.3,-56.623277
6729.4,-56.258483
6729.5,-57.286822
6729.6,-56.915964
6729.7,-56.009344
6729.8,-59.198526
6729.9,-57.948825
6730,-56.646291
6730.1,-55.613628
6730.2,-54.613162
6730.3,-58.122071
6730.4,-55.577826
6730.5,-56.313293
6730.6,-56.487608
6730.7,-56.730577
6730.8,-56.759142
6730.9,-55.329856
6731,-58.156264
6731.1,-57.18042
6731.2,-57.339383
6731.3,-56.71873
6731.4,-58.118022
6731.5,-58.202302
6731.6,-56.681665
6731.7,-56.945653
6731.8,-58.739553
6731.9,-57.495062
6732,-57.499115
6732.1,-57.321066
6732.2,-57.64849
6732.3,-58.303301
6732.4,-54.965973
6732.5,-56.77642
6732.6,-57.7297
6732.7,-57.904523
6732.8,-58.286529
6732.9,-59.164592
6733,-56.448477
6733.1,-56.615188
6733.2,-56.601316
6733.3,-57.610449
6733.4,-57.351095
6733.5,-56.975803
6733.6,-57.667493
6733.7,-57.999176
6733.8,-56.515864
6733.9,-57.555032
6734,-55.737218
6734.1,-58.896023
6734.2,-58.091351
6734.3,-57.504904
6734.4,-57.485628
6734.5,-58.679564
6734.6,-57.985466
6734.7,-56.409253
6734.8,-57.21039
6734.9,-57.472199
6735,-57.349825
6735.1,-56.970476
6735.2,-58.608671
6735.3,-55.827819
6735.4,-58.190671
6735.5,-57.616741
6735.6,-57.357013
6735.7,-55.746531
6735.8,-57.050277
6735.9,-58.681219
6736,-59.666906
6736.1,-57.531281
6736.2,-57.986898
6736.3,-57.065404
6736.4,-55.505641
6736.5,-55.384459
6736.6,-58.403926
6736.7,-55.98165
6736.8,-56.275956
6736.9,-56.969275
6737,-57.521255
6737.1,-58.283515
6737.2,-56.469991
6737.3,-55.833197
6737.4,-58.4667
6737.5,-56.661454
6737.6,-56.999676
6737.7,-58.515023
6737.8,-56.597737
6737.9,-58.089438
6738,-57.186742
6738.1,-57.381415
6738.2,-56.872394
6738.3,-55.83888
6738.4,-57.897596
6738.5,-56.802576
6738.6,-58.836772
6738.7,-57.298625
6738.8,-56.112099
6738.9,-57.94168
6739,-55.767425
6739.1,-55.73534
6739.2,-57.094017
6739.3,-55.789888
6739.4,-56.467629
6739.5,-56.756642
6739.6,-57.482844
6739.7,-55.926601
6739.8,-57.760698
6739.9,-55.543662
6740,-57.831455
6740.1,-56.057546
6740.2,-56.075415
6740.3,-56.484427
6740.4,-57.670816
6740.5,-57.950677
6740.6,-57.654918
6740.7,-56.040046
6740.8,-57.616531
6740.9,-58.482337
6741,-58.162772
6741.1,-58.564231
6741.2,-56.3516
6741.3,-55.737198
6741.4,-58.158094
6741.5,-56.27016
6741.6,-57.026528
6741.7,-56.613186
6741.8,-55.745715
6741.9,-58.285979
6742,-56.041113
6742.1,-56.788677
6742.2,-58.250711
6742.3,-56.792025
6742.4,-57.962056
6742.5,-58.289934
6742.6,-56.947962
6742.7,-56.2829
6742.8,-57.677018
6742.9,-58.615247
6743,-57.085637
6743.1,-58.208095
6743.2,-57.487096
6743.3,-56.630443
6743.4,-57.510103
6743.5,-56.662404
6743.6,-58.030608
6743.7,-58.391162
6743.8,-55.963435
6743.9,-57.286279
6744,-57.672758
6744.1,-58.182223
6744.2,-57.656926
6744.3,-58.602708
6744.4,-57.214831
6744.5,-57.667175
6744.6,-57.118095
6744.7,-56.198365
6744.8,-56.623291
6744.9,-58.996507
6745,-58.170659
6745.1,-57.398895
6745.2,-59.170848
6745.3,-57.686192
6745.4,-57.791715
6745.5,-57.74382
6745.6,-58.471066
6745.7,-57.468185
6745.8,-57.813142
6745.9,-58.850661
6746,-56.291877
6746.1,-57.661324
6746.2,-57.244732
6746.3,-57.293287
6746.4,-57.603886
6746.5,-58.157718
6746.6,-57.078138
6746.7,-57.285142
6746.8,-57.216591
6746.9,-57.305862
6747,-57.124254
6747.1,-58.358368
6747.2,-57.499744
6747.3,-56.5656
6747.4,-55.683063
6747.5,-56.517259
6747.6,-58.394119
6747.7,-57.197306
6747.8,-56.613266
6747.9,-56.030514
6748,-55.878657
6748.1,-56.737203
6748.2,-57.615744
6748.3,-60.065185
6748.4,-58.368214
6748.5,-57.390353
6748.6,-58.52527
6748.7,-56.253116
6748.8,-55.777771
6748.9,-57.57942
6749,-57.871554
6749.1,-57.10214
6749.2,-57.752935
6749.3,-56.104548
6749.4,-57.219472
6749.5,-58.638467
6749.6,-56.003545
6749.7,-55.231859
6749.8,-58.419752
6749.9,-55.996891
6750,-57.372434
6750.1,-55.141365
6750.2,-57.946764
6750.3,-56.90226
6750.4,-56.229865
6750.5,-58.210682
6750.6,-57.248142
6750.7,-57.803221
6750.8,-56.39259
6750.9,-56.301413
6751,-57.32853
6751.1,-55.730841
6751.2,-59.252759
6751.3,-56.864639
6751.4,-56.335017
6751.5,-55.739958
6751.6,-56.077486
6751.7,-56.899559
6751.8,-58.08639
6751.9,-56.826536
6752,-56.496322
6752.1,-56.077681
6752.2,-57.039656
6752.3,-58.903083
6752.4,-56.199629
6752.5,-57.719586
6752.6,-57.257379
6752.7,-57.209235
6752.8,-57.346575
6752.9,-56.879953
6753,-57.698795
6753.1,-57.8091
6753.2,-57.860053
6753.3,-59.151169
6753.4,-58.025377
6753.5,-57.129617
6753.6,-57.750626
6753.7,-56.601369
6753.8,-56.316516
6753.9,-56.822273
6754,-59.732157
6754.1,-56.992929
6754.2,-55.993812
6754.3,-57.616785
6754.4,-56.946462
6754.5,-57.485678
6754.6,-57.157493
6754.7,-56.332813
6754.8,-56.198601
6754.9,-57.322862
6755,-58.992857
6755.1,-56.453007
6755.2,-57.07724
6755.3,-57.535054
6755.4,-58.90673
6755.5,-57.469251
6755.6,-58.043233
6755.7,-57.681963
6755.8,-55.702829
6755.9,-55.762484
6756,-56.880059
6756.1,-57.586671
6756.2,-57.405684
6756.3,-55.877819
6756.4,-55.611981
6756.5,-57.26233
6756.6,-56.64991
6756.7,-58.111012
6756.8,-57.49476
6756.9,-57.251149
6757,-57.83698
6757.1,-56.91813
6757.2,-56.698528
6757.3,-57.587871
6757.4,-57.46677
6757.5,-54.815785
6757.6,-56.776259
6757.7,-57.675865
6757.8,-56.988874
6757.9,-57.186678
6758,-57.910053
6758.1,-57.820825
6758.2,-56.772908
6758.3,-55.736927
6758.4,-56.39586
6758.5,-56.638374
6758.6,-56.621266
6758.7,-57.124401
6758.8,-55.257776
6758.9,-58.034721
6759,-56.30025
6759.1,-55.35598
6759.2,-55.921731
6759.3,-57.504896
6759.4,-57.000501
6759.5,-57.429726
6759.6,-56.586448
6759.7,-57.784307
6759.8,-57.368463
6759.9,-57.124213
6760,-58.421894
6760.1,-59.293931
6760.2,-59.102946
6760.3,-58.037533
6760.4,-58.7246
6760.5,-57.958251
6760.6,-58.300803
6760.7,-57.219299
6760.8,-58.374668
6760.9,-58.068604
6761,-58.258725
6761.1,-57.055087
6761.2,-57.115619
6761.3,-55.50985
6761.4,-58.315953
6761.5,-57.575479
6761.6,-59.277241
6761.7,-57.76996
6761.8,-56.541448
6761.9,-56.770942
6762,-56.755899
6762.1,-58.442171
6762.2,-57.209571
6762.3,-55.476812
6762.4,-58.347974
6762.5,-57.099994
6762.6,-57.227206
6762.7,-57.377983
6762.8,-56.510045
6762.9,-56.409045
6763,-59.29614
6763.1,-56.846514
6763.2,-57.060133
6763.3,-56.510747
6763.4,-57.116197
6763.5,-56.34774
6763.6,-57.230657
6763.7,-58.199005
6763.8,-55.809247
6763.9,-58.509036
6764,-56.283561
6764.1,-57.241701
6764.2,-57.338087
6764.3,-57.536496
6764.4,-55.912998
6764.5,-57.550489
6764.6,-58.503528
6764.7,-58.303283
6764.8,-58.792485
6764.9,-56.647446
6765,-58.335604
6765.1,-57.927789
6765.2,-57.71923
6765.3,-56.799804
6765.4,-56.880348
6765.5,-57.582032
6765.6,-58.427539
6765.7,-56.330109
6765.8,-58.756931
6765.9,-57.170447
6766,-57.529801
6766.1,-57.191469
6766.2,-57.304676
6766.3,-57.347587
6766.4,-57.702217
6766.5,-56.818902
6766.6,-58.629365
6766.7,-57.48108
6766.8,-55.296802
6766.9,-57.626144
6767,-55.715881
6767.1,-57.494713
6767.2,-59.381145
6767.3,-58.288795
6767.4,-56.81743
6767.5,-58.986579
6767.6,-57.620602
6767.7,-56.488169
6767.8,-58.601896
6767.9,-55.924288
6768,-56.300216
6768.1,-58.08247
6768.2,-57.079905
6768.3,-57.909028
6768.4,-56.793625
6768.5,-57.384341
6768.6,-56.656441
6768.7,-56.496136
6768.8,-58.26359
6768.9,-56.544348
6769,-57.526571
6769.1,-58.200977
6769.2,-56.733979
6769.3,-58.468671
6769.4,-58.777258
6769.5,-57.884688
6769.6,-58.166636
6769.7,-58.805236
6769.8,-56.535046
6769.9,-56.870223
6770,-56.130813
6770.1,-57.59857
6770.2,-57.316919
6770.3,-56.173618
6770.4,-56.363366
6770.5,-58.092892
6770.6,-56.533822
6770.7,-56.680917
6770.8,-57.953011
6770.9,-56.872209
6771,-57.163859
6771.1,-57.912728
6771.2,-57.349708
6771.3,-57.023769
6771.4,-58.18069
6771.5,-56.820647
6771.6,-58.157718
6771.7,-57.476665
6771.8,-56.400157
6771.9,-57.140868
6772,-56.409221
6772.1,-56.592309
6772.2,-55.757914
6772.3,-55.990158
6772.4,-57.384001
6772.5,-57.457942
6772.6,-56.143972
6772.7,-56.928477
6772.8,-56.728927
6772.9,-56.654022
6773,-55.507418
6773.1,-56.950235
6773.2,-57.656754
6773.3,-55.530113
6773.4,-58.216556
6773.5,-57.227302
6773.6,-57.041883
6773.7,-57.207889
6773.8,-57.020878
6773.9,-56.915948
6774,-56.99672
6774.1,-56.332622
6774.2,-55.154509
6774.3,-55.879111
6774.4,-56.292404
6774.5,-57.847629
6774.6,-57.005256
6774.7,-55.654224
6774.8,-57.452318
6774.9,-56.928753
6775,-58.787093
6775.1,-57.033172
6775.2,-55.404359
6775.3,-56.253072
6775.4,-58.393601
6775.5,-56.486249
6775.6,-57.348349
6775.7,-58.583629
6775.8,-56.228627
6775.9,-55.134393
6776,-57.018105
6776.1,-57.259049
6776.2,-56.917756
6776.3,-56.983058
6776.4,-58.184037
6776.5,-57.524014
6776.6,-56.939726
6776.7,-57.33831
6776.8,-56.070343
6776.9,-58.831388
6777,-59.197302
6777.1,-57.132475
6777.2,-58.323179
6777.3,-56.173805
6777.4,-57.522275
6777.5,-56.955305
6777.6,-56.904195
6777.7,-56.434449
6777.8,-56.708384
6777.9,-58.975456
6778,-58.920751
6778.1,-56.929766
6778.2,-56.641667
6778.3,-56.081833
6778.4,-57.552042
6778.5,-57.316951
6778.6,-56.658875
6778.7,-56.986004
6778.8,-56.296046
6778.9,-57.367612
6779,-58.183225
6779.1,-56.443249
6779.2,-55.659367
6779.3,-57.863113
6779.4,-55.914558
6779.5,-56.423851
6779.6,-56.916675
6779.7,-59.005135
6779.8,-56.985818
6779.9,-57.141473
6780,-54.799115
6780.1,-56.815126
6780.2,-58.796289
6780.3,-56.927479
6780.4,-57.876862
6780.5,-56.462125
6780.6,-57.365977
6780.7,-57.6489
6780.8,-57.056943
6780.9,-56.998287
6781,-58.705693
6781.1,-58.334559
6781.2,-56.214214
6781.3,-56.831761
6781.4,-57.732109
6781.5,-56.769183
6781.6,-57.58023
6781.7,-57.991849
6781.8,-54.768766
6781.9,-56.60672
6782,-57.826718
6782.1,-56.795114
6782.2,-58.403806
6782.3,-57.884641
6782.4,-56.625851
6782.5,-57.822494
6782.6,-56.945689
6782.7,-57.237976
6782.8,-54.959138
6782.9,-58.060704
6783,-57.489288
6783.1,-57.518114
6783.2,-57.875803
6783.3,-59.0358
6783.4,-57.350286
6783.5,-56.991358
6783.6,-58.019775
6783.7,-57.62888
6783.8,-55.625606
6783.9,-58.505906
6784,-55.571986
6784.1,-58.2298
6784.2,-59.027928
6784.3,-56.401516
6784.4,-57.729548
6784.5,-55.833326
6784.6,-57.328534
6784.7,-59.080631
6784.8,-56.128494
6784.9,-57.70528
6785,-57.39166
6785.1,-58.615007
6785.2,-58.186463
6785.3,-56.354587
6785.4,-58.444759
6785.5,-57.937636
6785.6,-57.310601
6785.7,-57.371232
6785.8,-56.17399
6785.9,-57.724033
6786,-58.632361
6786.1,-58.201229
6786.2,-58.260951
6786.3,-57.418527
6786.4,-58.635619
6786.5,-57.494566
6786.6,-57.332441
6786.7,-55.769823
6786.8,-57.421757
6786.9,-57.437956
6787,-58.600795
6787.1,-56.685705
6787.2,-56.547344
6787.3,-57.385476
6787.4,-55.565142
6787.5,-57.215247
6787.6,-57.740942
6787.7,-58.665787
6787.8,-56.350571
6787.9,-56.907843
6788,-55.649594
6788.1,-56.387435
6788.2,-58.781714
6788.3,-58.977001
6788.4,-57.80567
6788.5,-56.489781
6788.6,-56.466998
6788.7,-56.916165
6788.8,-57.286483
6788.9,-56.472233
6789,-56.915004
6789.1,-57.623218
6789.2,-57.86614
6789.3,-58.229543
6789.4,-56.978103
6789.5,-55.967746
6789.6,-56.961906
6789.7,-58.041674
6789.8,-54.13772
6789.9,-57.782811
6790,-56.19306
6790.1,-56.073382
6790.2,-57.85336
6790.3,-55.755648
6790.4,-58.482778
6790.5,-56.510529
6790.6,-57.171441
6790.7,-56.023081
6790.8,-56.407647
6790.9,-56.789327
6791,-55.083628
6791.1,-56.519818
6791.2,-56.980232
6791.3,-57.029449
6791.4,-57.603837
6791.5,-56.922818
6791.6,-57.026628
6791.7,-57.84509
6791.8,-55.642653
6791.9,-56.830881
6792,-58.631266
6792.1,-57.389918
6792.2,-55.942622
6792.3,-56.975118
6792.4,-57.261225
6792.5,-56.271763
6792.6,-55.976375
6792.7,-58.723841
6792.8,-56.329979
6792.9,-55.737029
6793,-56.450635
6793.1,-56.745974
6793.2,-57.611815
6793.3,-58.727023
6793.4,-58.830024
6793.5,-58.104139
6793.6,-57.24288
6793.7,-58.4109
6793.8,-58.056835
6793.9,-57.4027
6794,-57.016593
6794.1,-56.05898
6794.2,-56.656416
6794.3,-59.490463
6794.4,-57.271934
6794.5,-56.554847
6794.6,-58.435524
6794.7,-55.875741
6794.8,-58.553154
6794.9,-59.372604
6795,-58.90028
6795.1,-57.766905
6795.2,-58.61118
6795.3,-57.465391
6795.4,-57.521916
6795.5,-56.16844
6795.6,-56.592488
6795.7,-57.484135
6795.8,-57.207215
6795.9,-56.870339
6796,-56.062307
6796.1,-58.016153
6796.2,-58.253736
6796.3,-55.788829
6796.4,-56.755788
6796.5,-57.631272
6796.6,-56.869527
6796.7,-56.623777
6796.8,-57.817553
6796.9,-56.401734
6797,-55.880057
6797.1,-58.42884
6797.2,-56.371781
6797.3,-56.863221
6797.4,-56.927138
6797.5,-55.688013
6797.6,-57.499319
6797.7,-57.855607
6797.8,-57.30729
6797.9,-57.413616
6798,-57.590035
6798.1,-56.300857
6798.2,-55.639474
6798.3,-56.096451
6798.4,-56.304317
6798.5,-55.869126
6798.6,-55.263147
6798.7,-56.380776
6798.8,-56.877295
6798.9,-57.801871
6799,-57.905971
6799.1,-57.249754
6799.2,-55.621077
6799.3,-55.564866
6799.4,-55.653945
6799.5,-56.492908
6799.6,-56.682795
6799.7,-57.731193
6799.8,-57.371706
6799.9,-58.062389
6800,-55.296389
6800.1,-57.816862
6800.2,-57.410086
6800.3,-59.090191
6800.4,-57.959495
6800.5,-56.308052
6800.6,-56.709859
6800.7,-56.415081
6800.8,-56.320896
6800.9,-56.321457
6801,-58.174535
6801.1,-56.390833
6801.2,-56.806303
6801.3,-55.907727
6801.4,-57.698893
6801.5,-56.055184
6801.6,-54.954049
6801.7,-57.770673
6801.8,-56.784299
6801.9,-56.703124
6802,-56.575116
6802.1,-57.589136
6802.2,-58.088142
6802.3,-55.968945
6802.4,-57.369419
6802.5,-57.296843
6802.6,-57.355881
6802.7,-56.437919
6802.8,-56.985358
6802.9,-56.160926
6803,-55.853843
6803.1,-58.092371
6803.2,-56.180538
6803.3,-58.596563
6803.4,-58.223312
6803.5,-56.201312
6803.6,-57.356795
6803.7,-57.580862
6803.8,-55.469732
6803.9,-57.155671
6804,-57.569865
6804.1,-55.649005
6804.2,-58.356586
6804.3,-56.295177
6804.4,-57.096587
6804.5,-58.600486
6804.6,-56.940516
6804.7,-57.183383
6804.8,-56.482639
6804.9,-58.820273
6805,-58.159342
6805.1,-57.367699
6805.2,-56.228913
6805.3,-56.783972
6805.4,-59.080566
6805.5,-58.011541
6805.6,-59.547155
6805.7,-57.549888
6805.8,-57.952359
6805.9,-58.075796
6806,-57.291083
6806.1,-56.394281
6806.2,-58.066945
6806.3,-57.610604
6806.4,-56.987328
6806.5,-56.311785
6806.6,-57.968312
6806.7,-56.33118
6806.8,-58.014999
6806.9,-59.505241
6807,-58.720719
6807.1,-57.582619
6807.2,-56.184518
6807.3,-56.921104
6807.4,-57.022486
6807.5,-57.040918
6807.6,-57.299052
6807.7,-56.633972
6807.8,-57.623573
6807.9,-56.819015
6808,-58.437616
6808.1,-56.676197
6808.2,-57.525552
6808.3,-57.760662
6808.4,-58.92231
6808.5,-58.5139
6808.6,-57.726514
6808.7,-55.40635
6808.8,-57.392771
6808.9,-58.098708
6809,-57.647991
6809.1,-58.274896
6809.2,-56.800154
6809.3,-58.116225
6809.4,-56.742398
6809.5,-55.92452
6809.6,-57.20512
6809.7,-56.461963
6809.8,-58.69384
6809.9,-57.827544
6810,-57.389005
6810.1,-56.660779
6810.2,-58.281249
6810.3,-58.747287
6810.4,-55.825896
6810.5,-58.784817
6810.6,-56.847449
6810.7,-58.058248
6810.8,-55.60023
6810.9,-58.058851
6811,-56.769731
6811.1,-56.688112
6811.2,-59.221792
6811.3,-58.29745
6811.4,-57.214479
6811.5,-56.895857
6811.6,-56.806782
6811.7,-56.958078
6811.8,-60.200122
6811.9,-56.224643
6812,-57.554867
6812.1,-57.945551
6812.2,-57.961994
6812.3,-57.266146
6812.4,-57.133074
6812.5,-57.313177
6812.6,-56.798629
6812.7,-56.742861
6812.8,-55.480074
6812.9,-59.126618
6813,-56.924677
6813.1,-55.950139
6813.2,-56.620431
6813.3,-58.348766
6813.4,-56.40374
6813.5,-57.912474
6813.6,-57.743569
6813.7,-56.835147
6813.8,-57.740777
6813.9,-57.561121
6814,-56.061045
6814.1,-56.124298
6814.2,-58.441088
6814.3,-59.421914
6814.4,-58.501139
6814.5,-55.449882
6814.6,-58.698831
6814.7,-56.870861
6814.8,-55.938236
6814.9,-57.437938
6815,-57.518869
6815.1,-56.808873
6815.2,-58.199124
6815.3,-57.642832
6815.4,-54.773984
6815.5,-58.226926
6815.6,-56.710663
6815.7,-57.78405
6815.8,-57.17615
6815.9,-58.457837
6816,-55.599712
6816.1,-57.611688
6816.2,-56.603805
6816.3,-56.569765
6816.4,-55.949082
6816.5,-56.446112
6816.6,-55.236628
6816.7,-55.721799
6816.8,-56.572616
6816.9,-58.129085
6817,-58.254789
6817.1,-56.657211
6817.2,-57.689426
6817.3,-58.195578
6817.4,-57.542005
6817.5,-58.037173
6817.6,-56.57089
6817.7,-55.74144
6817.8,-57.666686
6817.9,-56.156713
6818,-58.89009
6818.1,-58.398996
6818.2,-56.350653
6818.3,-58.342713
6818.4,-58.092702
6818.5,-55.662827
6818.6,-57.169125
6818.7,-57.613223
6818.8,-55.904666
6818.9,-56.56618
6819,-56.622705
6819.1,-57.324009
6819.2,-57.65631
6819.3,-57.423036
6819.4,-56.454435
6819.5,-55.981923
6819.6,-56.501135
6819.7,-58.659069
6819.8,-55.899537
6819.9,-57.338517
6820,-58.263253
6820.1,-57.598474
6820.2,-57.268334
6820.3,-56.709663
6820.4,-57.490763
6820.5,-55.971712
6820.6,-57.027291
6820.7,-55.824253
6820.8,-57.018221
6820.9,-57.343432
6821,-58.812167
6821.1,-56.269431
6821.2,-56.64432
6821.3,-58.651487
6821.4,-57.780065
6821.5,-56.75456
6821.6,-58.120007
6821.7,-56.004058
6821.8,-56.556821
6821.9,-57.166035
6822,-56.784704
6822.1,-58.839787
6822.2,-58.209164
6822.3,-58.401872
6822.4,-57.141079
6822.5,-58.156626
6822.6,-59.181546
6822.7,-57.91435
6822.8,-57.085562
6822.9,-55.596207
6823,-58.74869
6823.1,-57.971501
6823.2,-57.0316
6823.3,-55.902699
6823.4,-55.414413
6823.5,-56.333719
6823.6,-57.631824
6823.7,-57.930275
6823.8,-57.146898
6823.9,-58.460697
6824,-59.103723
6824.1,-56.030805
6824.2,-57.212355
6824.3,-58.681886
6824.4,-55.924603
6824.5,-56.97628
6824.6,-58.379516
6824.7,-57.482085
6824.8,-57.62606
6824.9,-57.090173
6825,-57.384597
6825.1,-57.550156
6825.2,-57.355363
6825.3,-56.038423
6825.4,-57.935553
6825.5,-57.463262
6825.6,-56.843771
6825.7,-59.544344
6825.8,-57.588571
6825.9,-56.864904
6826,-56.656251
6826.1,-56.470057
6826.2,-57.728117
6826.3,-57.645969
6826.4,-55.888095
6826.5,-57.672191
6826.6,-57.834196
6826.7,-58.944941
6826.8,-55.89373
6826.9,-56.741431
6827,-57.571217
6827.1,-57.994835
6827.2,-56.312099
6827.3,-57.026823
6827.4,-58.633824
6827.5,-57.387422
6827.6,-57.355102
6827.7,-56.951657
6827.8,-58.929229
6827.9,-58.065493
6828,-58.312404
6828.1,-58.184643
6828.2,-57.545903
6828.3,-56.096079
6828.4,-57.320431
6828.5,-56.713016
6828.6,-57.568387
6828.7,-55.949328
6828.8,-57.725159
6828.9,-56.793368
6829,-57.490594
6829.1,-57.957745
6829.2,-58.296933
6829.3,-59.370349
6829.4,-56.081565
6829.5,-56.955732
6829.6,-57.741786
6829.7,-56.927146
6829.8,-56.340819
6829.9,-58.197393
6830,-57.710718
6830.1,-56.850724
6830.2,-57.326739
6830.3,-55.743613
6830.4,-58.081178
6830.5,-56.767966
6830.6,-57.116913
6830.7,-57.180468
6830.8,-55.044615
6830.9,-58.02047
6831,-57.258614
6831.1,-56.43536
6831.2,-56.117737
6831.3,-56.965946
6831.4,-57.409859
6831.5,-56.001446
6831.6,-56.011016
6831.7,-56.466582
6831.8,-57.447945
6831.9,-56.796167
6832,-55.605638
6832.1,-56.635233
6832.2,-57.417179
6832.3,-57.071709
6832.4,-56.288366
6832.5,-57.029603
6832.6,-56.539725
6832.7,-56.437677
6832.8,-56.72509
6832.9,-57.052422
6833,-57.871461
6833.1,-56.754546
6833.2,-57.994828
6833.3,-57.906867
6833.4,-54.839318
6833.5,-56.874508
6833.6,-55.405403
6833.7,-57.470791
6833.8,-57.662528
6833.9,-58.728201
6834,-57.491277
6834.1,-58.416835
6834.2,-56.167436
6834.3,-56.992636
6834.4,-57.034425
6834.5,-58.086705
6834.6,-55.763246
6834.7,-56.387955
6834.8,-56.847419
6834.9,-55.576762
6835,-56.186383
6835.1,-56.978264
6835.2,-56.584285
6835.3,-56.970761
6835.4,-58.150895
6835.5,-56.357433
6835.6,-56.889771
6835.7,-58.089365
6835.8,-57.469198
6835.9,-57.18435
6836,-57.973405
6836.1,-54.922679
6836.2,-54.271242
6836.3,-54.826691
6836.4,-56.201598
6836.5,-56.101841
6836.6,-57.420554
6836.7,-57.395215
6836.8,-57.146503
6836.9,-59.224487
6837,-57.048439
6837.1,-58.417366
6837.2,-57.622479
6837.3,-57.143614
6837.4,-57.862842
6837.5,-56.270034
6837.6,-57.859377
6837.7,-56.857674
6837.8,-58.432567
6837.9,-57.075476
6838,-57.11861
6838.1,-58.363986
6838.2,-57.844204
6838.3,-59.951079
6838.4,-56.993737
6838.5,-58.364902
6838.6,-59.410461
6838.7,-56.950065
6838.8,-59.523467
6838.9,-55.817967
6839,-58.561808
6839.1,-57.815785
6839.2,-57.087377
6839.3,-57.574913
6839.4,-57.333747
6839.5,-57.991006
6839.6,-57.84192
6839.7,-58.643602
6839.8,-58.535413
6839.9,-56.661798
6840,-56.326127
6840.1,-58.607345
6840.2,-57.896384
6840.3,-58.389161
6840.4,-56.964225
6840.5,-57.384411
6840.6,-58.913938
6840.7,-56.852647
6840.8,-57.842823
6840.9,-56.884997
6841,-58.612981
6841.1,-57.478836
6841.2,-57.396499
6841.3,-57.69061
6841.4,-58.085414
6841.5,-59.06524
6841.6,-56.58882
6841.7,-56.757928
6841.8,-56.843368
6841.9,-57.047603
6842,-56.122188
6842.1,-57.539308
6842.2,-56.215933
6842.3,-56.136557
6842.4,-56.813325
6842.5,-56.310461
6842.6,-58.263179
6842.7,-56.755103
6842.8,-57.095761
6842.9,-55.861662
6843,-56.525662
6843.1,-56.613621
6843.2,-57.377647
6843.3,-57.347225
6843.4,-57.377693
6843.5,-56.380218
6843.6,-56.785392
6843.7,-56.017703
6843.8,-56.022109
6843.9,-56.535635
6844,-55.890623
6844.1,-56.925683
6844.2,-58.82327
6844.3,-56.631419
6844.4,-58.320821
6844.5,-57.188323
6844.6,-56.705924
6844.7,-57.669425
6844.8,-57.137531
6844.9,-58.620137
6845,-57.639532
6845.1,-56.892175
6845.2,-57.767983
6845.3,-55.644581
6845.4,-55.994089
6845.5,-56.18261
6845.6,-57.100418
6845.7,-57.365316
6845.8,-58.389541
6845.9,-59.062211
6846,-56.826766
6846.1,-56.269631
6846.2,-56.971022
6846.3,-58.225292
6846.4,-56.969448
6846.5,-55.120099
6846.6,-58.244467
6846.7,-57.686354
6846.8,-57.627173
6846.9,-58.007173
6847,-60.493235
6847.1,-58.006641
6847.2,-57.752554
6847.3,-57.694765
6847.4,-59.325066
6847.5,-58.109538
6847.6,-57.436928
6847.7,-55.714122
6847.8,-58.072707
6847.9,-57.151613
6848,-57.370808
6848.1,-56.057249
6848.2,-58.368752
6848.3,-56.556371
6848.4,-56.533271
6848.5,-58.460786
6848.6,-57.978765
6848.7,-56.779509
6848.8,-58.490431
6848.9,-58.622277
6849,-57.630633
6849.1,-55.457943
6849.2,-57.324723
6849.3,-57.592451
6849.4,-56.285814
6849.5,-58.806306
6849.6,-58.156662
6849.7,-55.625959
6849.8,-59.61091
6849.9,-56.241781
6850,-57.18092
6850.1,-55.216773
6850.2,-56.849703
6850.3,-56.806435
6850.4,-56.395544
6850.5,-57.885784
6850.6,-57.509749
6850.7,-57.588014
6850.8,-57.535987
6850.9,-57.105466
6851,-56.075422
6851.1,-56.386849
6851.2,-57.39806
6851.3,-56.668067
6851.4,-57.96064
6851.5,-55.093424
6851.6,-56.133581
6851.7,-58.635962
6851.8,-59.604158
6851.9,-56.696954
6852,-55.396865
6852.1,-57.558614
6852.2,-56.926764
6852.3,-57.2426
6852.4,-57.161569
6852.5,-57.080345
6852.6,-56.000152
6852.7,-56.867713
6852.8,-58.423339
6852.9,-55.654228
6853,-58.234226
6853.1,-56.303755
6853.2,-56.679165
6853.3,-58.622804
6853.4,-56.959097
6853.5,-57.602542
6853.6,-54.245655
6853.7,-57.660955
6853.8,-58.160388
6853.9,-56.185272
6854,-57.863449
6854.1,-59.95631
6854.2,-56.623494
6854.3,-57.313024
6854.4,-56.447411
6854.5,-56.923809
6854.6,-56.806798
6854.7,-57.423022
6854.8,-57.719664
6854.9,-57.27406
6855,-58.615443
6855.1,-56.473407
6855.2,-59.795516
6855.3,-56.134617
6855.4,-59.405879
6855.5,-57.716686
6855.6,-55.935614
6855.7,-57.928514
6855.8,-54.762935
6855.9,-57.874387
6856,-58.453472
6856.1,-57.762261
6856.2,-56.11401
6856.3,-58.17114
6856.4,-56.852624
6856.5,-57.148171
6856.6,-57.488824
6856.7,-56.57782
6856.8,-58.153415
6856.9,-55.735676
6857,-55.916384
6857.1,-57.537372
6857.2,-57.534202
6857.3,-57.961269
6857.4,-56.717476
6857.5,-58.430267
6857.6,-56.729461
6857.7,-57.807055
6857.8,-58.258991
6857.9,-57.528518
6858,-56.392492
6858.1,-57.768843
6858.2,-58.931899
6858.3,-56.692552
6858.4,-58.97379
6858.5,-56.547349
6858.6,-55.496606
6858.7,-56.215644
6858.8,-57.66041
6858.9,-56.130732
6859,-58.704781
6859.1,-54.717412
6859.2,-56.761286
6859.3,-57.178885
6859.4,-59.202366
6859.5,-55.484384
6859.6,-56.328377
6859.7,-56.790156
6859.8,-56.952994
6859.9,-56.329563
6860,-56.982401
6860.1,-56.241864
6860.2,-57.890597
6860.3,-57.119734
6860.4,-55.064332
6860.5,-56.565761
6860.6,-56.852506
6860.7,-57.789596
6860.8,-55.644675
6860.9,-55.921318
6861,-56.626672
6861.1,-55.421079
6861.2,-56.069567
6861.3,-57.58652
6861.4,-55.175087
6861.5,-56.549264
6861.6,-57.053904
6861.7,-56.749615
6861.8,-56.679061
6861.9,-57.099696
6862,-58.652997
6862.1,-58.221346
6862.2,-57.934579
6862.3,-56.510279
6862.4,-56.513335
6862.5,-56.786031
6862.6,-58.778246
6862.7,-57.648818
6862.8,-54.914367
6862.9,-57.306986
6863,-56.421137
6863.1,-56.47205
6863.2,-58.238735
6863.3,-58.410407
6863.4,-59.322358
6863.5,-57.344686
6863.6,-56.077441
6863.7,-57.148695
6863.8,-58.198364
6863.9,-57.630465
6864,-58.727582
6864.1,-57.474771
6864.2,-55.547723
6864.3,-58.161711
6864.4,-59.087004
6864.5,-58.343533
6864.6,-60.007507
6864.7,-57.907392
6864.8,-58.414596
6864.9,-57.532403
6865,-56.16795
6865.1,-57.862942
6865.2,-56.552126
6865.3,-58.575688
6865.4,-58.455923
6865.5,-58.000617
6865.6,-56.370012
6865.7,-55.704367
6865.8,-58.582148
6865.9,-58.320715
6866,-56.386487
6866.1,-57.084312
6866.2,-57.649061
6866.3,-57.385838
6866.4,-55.334463
6866.5,-58.151755
6866.6,-57.93653
6866.7,-57.116993
6866.8,-56.475114
6866.9,-56.863459
6867,-58.475397
6867.1,-58.131323
6867.2,-56.862816
6867.3,-55.962589
6867.4,-56.538616
6867.5,-57.618773
6867.6,-57.279108
6867.7,-58.299765
6867.8,-57.190124
6867.9,-58.301635
6868,-55.637944
6868.1,-57.559059
6868.2,-56.589852
6868.3,-57.206584
6868.4,-57.196804
6868.5,-56.632908
6868.6,-56.399478
6868.7,-57.246603
6868.8,-58.557903
6868.9,-56.538962
6869,-58.927374
6869.1,-57.902443
6869.2,-57.966533
6869.3,-57.97417
6869.4,-57.303188
6869.5,-58.806174
6869.6,-56.928132
6869.7,-57.810266
6869.8,-57.774538
6869.9,-56.708077
6870,-56.532452
6870.1,-55.624069
6870.2,-57.251764
6870.3,-56.277194
6870.4,-55.906453
6870.5,-56.358445
6870.6,-57.198965
6870.7,-58.078708
6870.8,-57.416807
6870.9,-57.975564
6871,-57.854559
6871.1,-56.442609
6871.2,-54.612076
6871.3,-56.044698
6871.4,-55.879175
6871.5,-58.097653
6871.6,-54.223242
6871.7,-55.883491
6871.8,-57.791374
6871.9,-57.967422
6872,-59.698131
6872.1,-57.421601
6872.2,-56.178905
6872.3,-56.428616
6872.4,-57.034894
6872.5,-55.323449
6872.6,-56.456455
6872.7,-57.137596
6872.8,-57.124603
6872.9,-57.443798
6873,-58.366062
6873.1,-57.069378
6873.2,-56.946124
6873.3,-55.646381
6873.4,-57.809703
6873.5,-57.387319
6873.6,-58.296156
6873.7,-55.649802
6873.8,-58.234807
6873.9,-56.440072
6874,-57.460825
6874.1,-57.916613
6874.2,-58.235342
6874.3,-56.675843
6874.4,-56.267861
6874.5,-56.737125
6874.6,-56.088981
6874.7,-56.509522
6874.8,-59.158313
6874.9,-58.435115
6875,-57.432324
6875.1,-57.417256
6875.2,-56.770556
6875.3,-59.302899
6875.4,-57.456483
6875.5,-59.147704
6875.6,-59.128361
6875.7,-56.790584
6875.8,-57.144174
6875.9,-56.605946
6876,-57.219381
6876.1,-58.492942
6876.2,-57.560278
6876.3,-57.090899
6876.4,-55.079309
6876.5,-58.304363
6876.6,-58.143826
6876.7,-58.884219
6876.8,-56.049874
6876.9,-56.15005
6877,-56.646489
6877.1,-56.840124
6877.2,-57.056263
6877.3,-58.090528
6877.4,-58.033173
6877.5,-56.316581
6877.6,-55.954275
6877.7,-56.096801
6877.8,-58.488427
6877.9,-58.052957
6878,-55.550409
6878.1,-57.123511
6878.2,-58.429092
6878.3,-57.30276
6878.4,-57.52693
6878.5,-56.908911
6878.6,-56.502233
6878.7,-57.704963
6878.8,-59.728842
6878.9,-57.326869
6879,-57.433103
6879.1,-58.376201
6879.2,-55.81062
6879.3,-56.813438
6879.4,-57.998974
6879.5,-56.259234
6879.6,-57.285166
6879.7,-56.669466
6879.8,-56.116802
6879.9,-56.438127
6880,-57.380153
6880.1,-58.727995
6880.2,-56.412972
6880.3,-56.144238
6880.4,-57.747913
6880.5,-57.58058
6880.6,-55.850604
6880.7,-57.015506
6880.8,-57.177096
6880.9,-57.272806
6881,-56.688331
6881.1,-57.210999
6881.2,-56.984593
6881.3,-58.025184
6881.4,-56.245527
6881.5,-57.623926
6881.6,-56.88517
6881.7,-57.270581
6881.8,-56.613048
6881.9,-57.77201
6882,-57.896515
6882.1,-57.675448
6882.2,-56.059466
6882.3,-56.054992
6882.4,-58.429055
6882.5,-58.902243
6882.6,-57.594847
6882.7,-57.45382
6882.8,-55.878326
6882.9,-57.938592
6883,-56.595096
6883.1,-55.699016
6883.2,-58.323263
6883.3,-56.624759
6883.4,-58.237685
6883.5,-57.689021
6883.6,-55.930372
6883.7,-57.657915
6883.8,-57.512429
6883.9,-58.360089
6884,-58.345628
6884.1,-56.047885
6884.2,-56.589059
6884.3,-56.458343
6884.4,-56.166204
6884.5,-57.718213
6884.6,-57.844345
6884.7,-55.284751
6884.8,-57.534652
6884.9,-57.345943
6885,-57.014808
6885.1,-56.743104
6885.2,-56.636144
6885.3,-57.02378
6885.4,-56.745615
6885.5,-56.25214
6885.6,-58.359165
6885.7,-57.428849
6885.8,-55.904178
6885.9,-57.190636
6886,-56.782014
6886.1,-57.603796
6886.2,-56.864005
6886.3,-58.116152
6886.4,-57.410819
6886.5,-57.855187
6886.6,-59.191369
6886.7,-58.932566
6886.8,-53.957613
6886.9,-56.033844
6887,-57.197613
6887.1,-57.046154
6887.2,-57.44409
6887.3,-57.865212
6887.4,-59.283831
6887.5,-56.288731
6887.6,-57.315847
6887.7,-58.864962
6887.8,-56.689198
6887.9,-54.931715
6888,-58.367825
6888.1,-57.103658
6888.2,-56.637711
6888.3,-57.252818
6888.4,-57.524918
6888.5,-57.957841
6888.6,-56.4815
6888.7,-57.920211
6888.8,-57.584607
6888.9,-57.639455
6889,-56.227091
6889.1,-56.886248
6889.2,-57.406726
6889.3,-57.5519
6889.4,-57.382817
6889.5,-57.781442
6889.6,-57.591126
6889.7,-56.472166
6889.8,-57.072521
6889.9,-56.463745
6890,-58.67349
6890.1,-56.599449
6890.2,-57.702144
6890.3,-56.795112
6890.4,-56.554483
6890.5,-58.280005
6890.6,-56.742782
6890.7,-59.606938
6890.8,-57.242687
6890.9,-59.076834
6891,-56.885428
6891.1,-56.550064
6891.2,-55.837397
6891.3,-55.721312
6891.4,-56.425687
6891.5,-56.783045
6891.6,-57.266924
6891.7,-58.730871
6891.8,-58.904408
6891.9,-56.177455
6892,-56.431326
6892.1,-56.843207
6892.2,-57.37055
6892.3,-56.869253
6892.4,-57.476956
6892.5,-56.625031
6892.6,-55.685009
6892.7,-58.093445
6892.8,-57.291756
6892.9,-55.061465
6893,-57.248214
6893.1,-56.389384
6893.2,-57.661956
6893.3,-57.327555
6893.4,-58.514231
6893.5,-57.704042
6893.6,-55.609192
6893.7,-58.267243
6893.8,-58.753039
6893.9,-58.17346
6894,-57.387714
6894.1,-58.471672
6894.2,-57.329794
6894.3,-57.023487
6894.4,-58.150702
6894.5,-57.462721
6894.6,-57.815218
6894.7,-57.278018
6894.8,-56.830608
6894.9,-58.233281
6895,-55.945282
6895.1,-55.872036
6895.2,-57.746381
6895.3,-57.220721
6895.4,-58.90378
6895.5,-57.400762
6895.6,-58.104042
6895.7,-58.434504
6895.8,-57.005919
6895.9,-56.668042
6896,-59.612862
6896.1,-57.936265
6896.2,-56.363822
6896.3,-58.359505
6896.4,-58.060947
6896.5,-56.795372
6896.6,-55.939516
6896.7,-57.825966
6896.8,-57.688915
6896.9,-57.147482
6897,-57.090165
6897.1,-56.799869
6897.2,-57.879472
6897.3,-57.91499
6897.4,-56.621479
6897.5,-57.313159
6897.6,-57.350611
6897.7,-58.06429
6897.8,-57.662081
6897.9,-57.762283
6898,-57.002425
6898.1,-57.696828
6898.2,-56.589466
6898.3,-58.717969
6898.4,-58.346308
6898.5,-57.879818
6898.6,-55.647512
6898.7,-56.740867
6898.8,-56.729208
6898.9,-58.13161
6899,-58.121806
6899.1,-57.310985
6899.2,-55.935025
6899.3,-57.901143
6899.4,-56.537456
6899.5,-57.300888
6899.6,-57.644292
6899.7,-58.785663
6899.8,-57.56145
6899.9,-58.774328
6900,-57.388368
6900.1,-58.791068
6900.2,-57.241585
6900.3,-56.393671
6900.4,-57.70838
6900.5,-57.627479
6900.6,-56.741666
6900.7,-56.240807
6900.8,-57.090827
6900.9,-57.149308
6901,-57.73092
6901.1,-56.711111
6901.2,-57.659766
6901.3,-58.751252
6901.4,-57.594334
6901.5,-57.141578
6901.6,-56.770697
6901.7,-56.696269
6901.8,-57.572299
6901.9,-57.729867
6902,-55.434027
6902.1,-58.531193
6902.2,-56.760658
6902.3,-57.10658
6902.4,-56.051972
6902.5,-57.649736
6902.6,-57.189802
6902.7,-55.281029
6902.8,-55.822529
6902.9,-56.629221
6903,-57.169282
6903.1,-57.174849
6903.2,-56.556865
6903.3,-57.12426
6903.4,-56.865432
6903.5,-59.909259
6903.6,-56.938786
6903.7,-57.885703
6903.8,-56.657312
6903.9,-58.085549
6904,-55.525649
6904.1,-56.548042
6904.2,-56.955786
6904.3,-57.568953
6904.4,-58.81401
6904.5,-55.283372
6904.6,-57.769777
6904.7,-57.241059
6904.8,-57.750348
6904.9,-57.973264
6905,-58.452375
6905.1,-56.244601
6905.2,-55.31754
6905.3,-57.642162
6905.4,-57.486364
6905.5,-55.728429
6905.6,-57.444514
6905.7,-56.977902
6905.8,-58.170481
6905.9,-57.209394
6906,-56.647911
6906.1,-56.65074
6906.2,-58.760924
6906.3,-56.302402
6906.4,-58.802974
6906.5,-55.968528
6906.6,-57.835411
6906.7,-56.241384
6906.8,-58.714971
6906.9,-56.472905
6907,-56.934238
6907.1,-57.228058
6907.2,-57.03959
6907.3,-58.716831
6907.4,-56.568379
6907.5,-57.809066
6907.6,-56.680029
6907.7,-55.977788
6907.8,-58.226339
6907.9,-58.084013
6908,-55.514127
6908.1,-56.681188
6908.2,-57.006741
6908.3,-57.004819
6908.4,-57.764226
6908.5,-58.5811
6908.6,-56.169006
6908.7,-56.009559
6908.8,-56.973091
6908.9,-58.219424
6909,-56.311054
6909.1,-55.814278
6909.2,-57.199111
6909.3,-57.465275
6909.4,-57.316075
6909.5,-57.466172
6909.6,-56.63037
6909.7,-55.652555
6909.8,-55.522711
6909.9,-56.630803
6910,-57.58153
6910.1,-56.779642
6910.2,-57.223136
6910.3,-56.547341
6910.4,-58.775539
6910.5,-58.153738
6910.6,-58.303089
6910.7,-57.009671
6910.8,-59.061471
6910.9,-58.306015
6911,-57.236629
6911.1,-58.479957
6911.2,-57.225842
6911.3,-58.933315
6911.4,-56.939093
6911.5,-55.598874
6911.6,-54.743364
6911.7,-57.583344
6911.8,-57.445847
6911.9,-58.255421
6912,-56.401005
6912.1,-59.259728
6912.2,-57.558777
6912.3,-57.738313
6912.4,-56.586041
6912.5,-57.401223
6912.6,-56.760752
6912.7,-55.620215
6912.8,-56.562129
6912.9,-59.156374
6913,-58.097381
6913.1,-57.075374
6913.2,-58.077465
6913.3,-57.847691
6913.4,-55.861591
6913.5,-56.894608
6913.6,-56.05223
6913.7,-56.920559
6913.8,-58.051076
6913.9,-58.295498
6914,-57.271864
6914.1,-56.932782
6914.2,-56.278104
6914.3,-57.410196
6914.4,-56.364707
6914.5,-57.679896
6914.6,-55.558509
6914.7,-57.378911
6914.8,-57.559736
6914.9,-58.419598
6915,-57.082112
6915.1,-56.501942
6915.2,-56.043635
6915.3,-56.876856
6915.4,-57.773145
6915.5,-56.976991
6915.6,-57.729166
6915.7,-57.750225
6915.8,-57.011323
6915.9,-58.059662
6916,-57.421936
6916.1,-57.486109
6916.2,-56.852282
6916.3,-58.053352
6916.4,-57.327422
6916.5,-58.281415
6916.6,-56.453054
6916.7,-56.862739
6916.8,-58.724309
6916.9,-58.041909
6917,-57.504306
6917.1,-55.862267
6917.2,-56.776006
6917.3,-58.042256
6917.4,-58.911697
6917.5,-58.059665
6917.6,-57.386898
6917.7,-56.740848
6917.8,-55.916992
6917.9,-58.059887
6918,-59.270383
6918.1,-56.473776
6918.2,-56.873251
6918.3,-55.972686
6918.4,-56.849368
6918.5,-55.61363
6918.6,-59.173277
6918.7,-55.502714
6918.8,-58.264884
6918.9,-57.180879
6919,-56.417699
6919.1,-57.814082
6919.2,-57.573983
6919.3,-55.899856
6919.4,-57.014324
6919.5,-56.908986
6919.6,-57.253073
6919.7,-56.03027
6919.8,-56.734828
6919.9,-57.36501
6920,-57.915459
6920.1,-55.943481
6920.2,-57.727126
6920.3,-57.738969
6920.4,-56.479526
6920.5,-56.55779
6920.6,-56.383167
6920.7,-58.385475
6920.8,-56.93525
6920.9,-57.59926
6921,-55.888298
6921.1,-55.545808
6921.2,-55.33868
6921.3,-56.094754
6921.4,-56.843507
6921.5,-56.482282
6921.6,-55.675587
6921.7,-57.45235
6921.8,-57.534843
6921.9,-57.247949
6922,-56.76272
6922.1,-56.373717
6922.2,-57.734107
6922.3,-57.00184
6922.4,-56.430248
6922.5,-57.692458
6922.6,-55.012363
6922.7,-57.425322
6922.8,-56.404796
6922.9,-57.594277
6923,-57.93298
6923.1,-58.103166
6923.2,-58.426462
6923.3,-57.90375
6923.4,-56.427307
6923.5,-57.518734
6923.6,-57.47317
6923.7,-57.376254
6923.8,-56.462725
6923.9,-57.506073
6924,-56.111168
6924.1,-55.357543
6924.2,-56.34418
6924.3,-58.211375
6924.4,-56.357129
6924.5,-54.952301
6924.6,-56.4639
6924.7,-57.452568
6924.8,-56.861841
6924.9,-56.426584
6925,-57.674832
6925.1,-55.935703
6925.2,-55.802046
6925.3,-56.571338
6925.4,-59.217479
6925.5,-57.054844
6925.6,-58.606191
6925.7,-58.13681
6925.8,-56.785311
6925.9,-58.150346
6926,-56.917924
6926.1,-57.281199
6926.2,-57.584812
6926.3,-56.646288
6926.4,-57.787613
6926.5,-57.213687
6926.6,-57.873248
6926.7,-55.230453
6926.8,-57.728267
6926.9,-57.370631
6927,-57.445975
6927.1,-57.359308
6927.2,-58.767322
6927.3,-56.682523
6927.4,-57.189189
6927.5,-58.34745
6927.6,-57.457325
6927.7,-57.588101
6927.8,-56.996936
6927.9,-57.649657
6928,-56.033976
6928.1,-56.486018
6928.2,-58.288324
6928.3,-57.821819
6928.4,-57.173932
6928.5,-57.06514
6928.6,-57.838594
6928.7,-58.552838
6928.8,-56.819622
6928.9,-57.620633
6929,-56.807918
6929.1,-58.945278
6929.2,-58.297833
6929.3,-59.008437
6929.4,-58.074364
6929.5,-57.372201
6929.6,-59.352123
6929.7,-56.871258
6929.8,-54.991988
6929.9,-57.039445
6930,-56.857682
6930.1,-56.760164
6930.2,-57.232722
6930.3,-56.423908
6930.4,-56.312811
6930.5,-56.19895
6930.6,-59.748495
6930.7,-56.505838
6930.8,-57.446013
6930.9,-58.308541
6931,-57.481935
6931.1,-55.955726
6931.2,-56.356223
6931.3,-58.018312
6931.4,-55.850593
6931.5,-57.832574
6931.6,-58.116656
6931.7,-57.247557
6931.8,-57.096134
6931.9,-56.910926
6932,-56.885904
6932.1,-58.2699
6932.2,-57.315874
6932.3,-58.918584
6932.4,-56.836483
6932.5,-58.349985
6932.6,-57.168765
6932.7,-57.493978
6932.8,-58.457321
6932.9,-57.691381
6933,-58.777555
6933.1,-59.171417
6933.2,-57.617883
6933.3,-58.171785
6933.4,-59.167662
6933.5,-58.609265
6933.6,-56.834533
6933.7,-55.734925
6933.8,-57.773235
6933.9,-57.31273
6934,-57.871184
6934.1,-57.590768
6934.2,-56.152613
6934.3,-55.554333
6934.4,-58.84577
6934.5,-58.157245
6934.6,-56.024211
6934.7,-59.332127
6934.8,-58.130502
6934.9,-59.149215
6935,-56.918821
6935.1,-57.3615
6935.2,-58.549202
6935.3,-58.378276
6935.4,-57.684878
6935.5,-59.019368
6935.6,-59.014855
6935.7,-56.217547
6935.8,-56.238044
6935.9,-56.544744
6936,-57.222675
6936.1,-57.359224
6936.2,-58.917817
6936.3,-55.012038
6936.4,-56.419557
6936.5,-55.314792
6936.6,-58.900213
6936.7,-57.217887
6936.8,-55.591357
6936.9,-57.780656
6937,-57.205414
6937.1,-56.852179
6937.2,-57.227326
6937.3,-57.406253
6937.4,-57.628557
6937.5,-56.407086
6937.6,-59.950025
6937.7,-55.868782
6937.8,-55.960608
6937.9,-59.181895
6938,-58.817925
6938.1,-56.637867
6938.2,-58.575523
6938.3,-57.247785
6938.4,-55.876702
6938.5,-58.288782
6938.6,-57.976798
6938.7,-57.265876
6938.8,-58.161313
6938.9,-59.639961
6939,-56.956735
6939.1,-56.696019
6939.2,-58.479093
6939.3,-58.658445
6939.4,-57.923013
6939.5,-56.735534
6939.6,-57.458332
6939.7,-56.415439
6939.8,-56.573238
6939.9,-57.607418
6940,-55.738951
6940.1,-58.253766
6940.2,-58.329805
6940.3,-56.209921
6940.4,-58.260909
6940.5,-55.919629
6940.6,-58.808133
6940.7,-57.40317
6940.8,-56.303107
6940.9,-57.127599
6941,-57.611153
6941.1,-56.868777
6941.2,-54.631208
6941.3,-58.71915
6941.4,-57.110041
6941.5,-56.005591
6941.6,-56.937441
6941.7,-55.973865
6941.8,-55.328985
6941.9,-57.016683
6942,-58.337464
6942.1,-58.192083
6942.2,-56.307239
6942.3,-57.8567
6942.4,-58.610625
6942.5,-57.238019
6942.6,-57.832872
6942.7,-57.153894
6942.8,-58.002842
6942.9,-57.284631
6943,-56.99112
6943.1,-55.546239
6943.2,-57.619678
6943.3,-57.837085
6943.4,-57.087747
6943.5,-56.784537
6943.6,-57.247565
6943.7,-55.980486
6943.8,-57.81883
6943.9,-57.980936
6944,-58.961195
6944.1,-57.041135
6944.2,-56.540564
6944.3,-57.720184
6944.4,-59.983806
6944.5,-56.393468
6944.6,-56.081962
6944.7,-57.95908
6944.8,-57.185809
6944.9,-58.468905
6945,-54.942984
6945.1,-57.38488
6945.2,-55.66917
6945.3,-56.835284
6945.4,-57.718746
6945.5,-57.166223
6945.6,-56.703237
6945.7,-57.303287
6945.8,-56.781267
6945.9,-56.51021
6946,-58.001747
6946.1,-56.376389
6946.2,-56.28249
6946.3,-58.332318
6946.4,-57.535141
6946.5,-56.292058
6946.6,-58.122098
6946.7,-57.418331
6946.8,-56.475735
6946.9,-57.993672
6947,-57.63881
6947.1,-57.459737
6947.2,-57.503528
6947.3,-56.746083
6947.4,-56.645319
6947.5,-57.809654
6947.6,-56.489437
6947.7,-57.283328
6947.8,-56.545414
6947.9,-56.915372
6948,-57.102919
6948.1,-58.26704
6948.2,-57.076216
6948.3,-56.542469
6948.4,-56.869199
6948.5,-56.059621
6948.6,-55.983688
6948.7,-57.571093
6948.8,-56.092861
6948.9,-55.560869
6949,-57.272025
6949.1,-57.648083
6949.2,-55.543534
6949.3,-56.705168
6949.4,-56.341782
6949.5,-59.041183
6949.6,-57.072531
6949.7,-56.275517
6949.8,-56.588214
6949.9,-55.851146
6950,-56.195275
6950.1,-57.854602
6950.2,-57.706769
6950.3,-57.709431
6950.4,-54.870969
6950.5,-58.69099
6950.6,-55.536695
6950.7,-60.24672
6950.8,-56.250545
6950.9,-57.882856
6951,-58.333121
6951.1,-58.813584
6951.2,-57.620396
6951.3,-58.050868
6951.4,-57.18319
6951.5,-57.857142
6951.6,-57.58839
6951.7,-58.351034
6951.8,-58.163065
6951.9,-58.735263
6952,-56.512178
6952.1,-58.472815
6952.2,-58.747148
6952.3,-56.934806
6952.4,-58.409809
6952.5,-57.992702
6952.6,-57.149224
6952.7,-58.185904
6952.8,-57.024054
6952.9,-57.766916
6953,-57.472827
6953.1,-56.820451
6953.2,-57.318018
6953.3,-55.979744
6953.4,-57.206258
6953.5,-57.646599
6953.6,-57.105953
6953.7,-56.959282
6953.8,-56.758559
6953.9,-56.953482
6954,-57.778324
6954.1,-56.841926
6954.2,-57.420992
6954.3,-56.069286
6954.4,-57.100631
6954.5,-56.806262
6954.6,-57.581623
6954.7,-55.930325
6954.8,-58.618542
6954.9,-56.722342
6955,-57.073831
6955.1,-57.076911
6955.2,-56.589048
6955.3,-58.04689
6955.4,-55.757981
6955.5,-58.309417
6955.6,-57.096246
6955.7,-57.137838
6955.8,-56.331343
6955.9,-57.508163
6956,-58.339805
6956.1,-56.816779
6956.2,-57.720393
6956.3,-56.286531
6956.4,-56.415754
6956.5,-56.912771
6956.6,-57.90473
6956.7,-58.110375
6956.8,-55.680093
6956.9,-57.502163
6957,-57.542393
6957.1,-56.961988
6957.2,-55.262717
6957.3,-57.340834
6957.4,-55.81581
6957.5,-56.965863
6957.6,-55.237467
6957.7,-57.359851
6957.8,-55.569759
6957.9,-57.665386
6958,-58.350466
6958.1,-56.838529
6958.2,-57.513868
6958.3,-57.287296
6958.4,-56.796532
6958.5,-57.410912
6958.6,-58.260639
6958.7,-57.442377
6958.8,-58.883103
6958.9,-56.881098
6959,-58.459853
6959.1,-56.65765
6959.2,-56.436577
6959.3,-57.348915
6959.4,-55.638937
6959.5,-57.005149
6959.6,-57.386997
6959.7,-55.406453
6959.8,-56.091142
6959.9,-56.361338


==> Dan_twinanalysis_epoch0sparse/esimate_Vs.dat <==
3360,-68.82986
3360.1,-67.64183
3360.2,-67.67411
3360.3,-67.39782
3360.4,-67.51418
3360.5,-67.50484
3360.6,-67.63741
3360.7,-67.70229
3360.8,-67.81655
3360.9,-67.88999
3361,-67.98171
3361.1,-68.04561
3361.2,-68.10356
3361.3,-68.14576
3361.4,-68.19811
3361.5,-68.23618
3361.6,-68.26988
3361.7,-68.30675
3361.8,-68.33648
3361.9,-68.35476
3362,-68.37957
3362.1,-68.39778
3362.2,-68.4032
3362.3,-68.41121
3362.4,-68.4303
3362.5,-68.44593
3362.6,-68.45118
3362.7,-68.44584
3362.8,-68.43686
3362.9,-68.43844
3363,-68.44887
3363.1,-68.4557
3363.2,-68.45715
3363.3,-68.45884
3363.4,-68.45293
3363.5,-68.43375
3363.6,-68.41646
3363.7,-68.40499
3363.8,-68.39867
3363.9,-68.39917
3364,-68.40414
3364.1,-68.40632
3364.2,-68.40592
3364.3,-68.40133
3364.4,-68.39443
3364.5,-68.38799
3364.6,-68.37636
3364.7,-68.36335
3364.8,-68.34704
3364.9,-68.32566
3365,-68.30584
3365.1,-68.28671
3365.2,-68.26742
3365.3,-68.25009
3365.4,-68.23345
3365.5,-68.21544
3365.6,-68.20026
3365.7,-68.18727
3365.8,-68.17362
3365.9,-68.16215
3366,-68.15002
3366.1,-68.13521
3366.2,-68.12193
3366.3,-68.10852
3366.4,-68.09281
3366.5,-68.07844
3366.6,-68.06392
3366.7,-68.04777
3366.8,-68.03023
3366.9,-68.01091
3367,-67.99281
3367.1,-67.98355
3367.2,-67.97996
3367.3,-67.97594
3367.4,-67.97624
3367.5,-67.98331
3367.6,-67.99278
3367.7,-68
3367.8,-68.00377
3367.9,-67.99758
3368,-67.98354
3368.1,-67.966
3368.2,-67.95599
3368.3,-67.95573
3368.4,-67.9585
3368.5,-67.9666
3368.6,-67.97335
3368.7,-67.96799
3368.8,-67.95182
3368.9,-67.93966
3369,-67.93703
3369.1,-67.93638
3369.2,-67.93537
3369.3,-67.93366
3369.4,-67.92694
3369.5,-67.91486
3369.6,-67.91106
3369.7,-67.91895
3369.8,-67.92001
3369.9,-67.91685
3370,-67.92265
3370.1,-67.91958
3370.2,-67.90987
3370.3,-67.91457
3370.4,-67.91841
3370.5,-67.90795
3370.6,-67.89982
3370.7,-67.907
3370.8,-67.91577
3370.9,-67.91397
3371,-67.90252
3371.1,-67.88965
3371.2,-67.88673
3371.3,-67.89579
3371.4,-67.90812
3371.5,-67.91733
3371.6,-67.92053
3371.7,-67.91739
3371.8,-67.90759
3371.9,-67.89449
3372,-67.88244
3372.1,-67.87515
3372.2,-67.8739
3372.3,-67.87812
3372.4,-67.88781
3372.5,-67.89736
3372.6,-67.90469
3372.7,-67.91609
3372.8,-67.92818
3372.9,-67.93822
3373,-67.94518
3373.1,-67.94955
3373.2,-67.95514
3373.3,-67.95618
3373.4,-67.95599
3373.5,-67.95745
3373.6,-67.95725
3373.7,-67.95278
3373.8,-67.94549
3373.9,-67.93989
3374,-67.93823
3374.1,-67.93577
3374.2,-67.93125
3374.3,-67.92953
3374.4,-67.92742
3374.5,-67.92623
3374.6,-67.92719
3374.7,-67.92921
3374.8,-67.93293
3374.9,-67.9388
3375,-67.94673
3375.1,-67.95744
3375.2,-67.96886
3375.3,-67.97943
3375.4,-67.98989
3375.5,-67.99683
3375.6,-67.99693
3375.7,-67.98946
3375.8,-67.9771
3375.9,-67.96192
3376,-67.94997
3376.1,-67.95119
3376.2,-67.96297
3376.3,-67.97705
3376.4,-67.98925
3376.5,-67.99184
3376.6,-67.98175
3376.7,-67.96646
3376.8,-67.95607
3376.9,-67.95955
3377,-67.97438
3377.1,-67.98771
3377.2,-67.98692
3377.3,-67.97478
3377.4,-67.96076
3377.5,-67.94854
3377.6,-67.93944
3377.7,-67.93032
3377.8,-67.92979
3377.9,-67.93721
3378,-67.93905
3378.1,-67.93061
3378.2,-67.92866
3378.3,-67.93199
3378.4,-67.9277
3378.5,-67.9354
3378.6,-67.94341
3378.7,-67.93217
3378.8,-67.92747
3378.9,-67.9379
3379,-67.94268
3379.1,-67.93559
3379.2,-67.92733
3379.3,-67.92958
3379.4,-67.94195
3379.5,-67.95419
3379.6,-67.95905
3379.7,-67.95739
3379.8,-67.95112
3379.9,-67.94181
3380,-67.93603
3380.1,-67.93962
3380.2,-67.94826
3380.3,-67.96107
3380.4,-67.97663
3380.5,-67.99077
3380.6,-67.99878
3380.7,-68.00276
3380.8,-68.00248
3380.9,-67.99145
3381,-67.97852
3381.1,-67.97078
3381.2,-67.96234
3381.3,-67.95012
3381.4,-67.93891
3381.5,-67.93176
3381.6,-67.92429
3381.7,-67.9192
3381.8,-67.92139
3381.9,-67.92783
3382,-67.93502
3382.1,-67.94225
3382.2,-67.95106
3382.3,-67.95975
3382.4,-67.96662
3382.5,-67.97581
3382.6,-67.9857
3382.7,-67.99455
3382.8,-68.00455
3382.9,-68.01215
3383,-68.01502
3383.1,-68.0116
3383.2,-68.00656
3383.3,-68.00006
3383.4,-67.99114
3383.5,-67.98335
3383.6,-67.97233
3383.7,-67.96093
3383.8,-67.95646
3383.9,-67.95567
3384,-67.96037
3384.1,-67.97227
3384.2,-67.98569
3384.3,-67.99799
3384.4,-68.00714
3384.5,-68.01447
3384.6,-68.01114
3384.7,-67.99474
3384.8,-67.98366
3384.9,-67.98542
3385,-67.99394
3385.1,-68.00731
3385.2,-68.01753
3385.3,-68.01648
3385.4,-68.00743
3385.5,-68.00074
3385.6,-67.99923
3385.7,-68.00324
3385.8,-68.01309
3385.9,-68.02371
3386,-68.03292
3386.1,-68.03536
3386.2,-68.02809
3386.3,-68.02504
3386.4,-68.03092
3386.5,-68.0284
3386.6,-68.02635
3386.7,-68.0377
3386.8,-68.0392
3386.9,-68.03198
3387,-68.03967
3387.1,-68.04333
3387.2,-68.03512
3387.3,-68.0342
3387.4,-68.04299
3387.5,-68.05021
3387.6,-68.04933
3387.7,-68.03573
3387.8,-68.02237
3387.9,-68.0276
3388,-68.04078
3388.1,-68.05179
3388.2,-68.05967
3388.3,-68.06391
3388.4,-68.06176
3388.5,-68.0508
3388.6,-68.03873
3388.7,-68.02721
3388.8,-68.01501
3388.9,-68.00879
3389,-68.00944
3389.1,-68.01246
3389.2,-68.01797
3389.3,-68.03029
3389.4,-68.04581
3389.5,-68.05643
3389.6,-68.06775
3389.7,-68.08015
3389.8,-68.09068
3389.9,-68.0995
3390,-68.10568
3390.1,-68.11304
3390.2,-68.11859
3390.3,-68.12202
3390.4,-68.12586
3390.5,-68.13036
3390.6,-68.1335
3390.7,-68.13556
3390.8,-68.13845
3390.9,-68.14173
3391,-68.14496
3391.1,-68.14789
3391.2,-68.15243
3391.3,-68.15818
3391.4,-68.1647
3391.5,-68.17106
3391.6,-68.18029
3391.7,-68.19157
3391.8,-68.20014
3391.9,-68.21008
3392,-68.21693
3392.1,-68.21651
3392.2,-68.21147
3392.3,-68.19956
3392.4,-68.18363
3392.5,-68.17074
3392.6,-68.16607
3392.7,-68.16944
3392.8,-68.17785
3392.9,-68.18833
3393,-68.19737
3393.1,-68.20078
3393.2,-68.19447
3393.3,-68.18165
3393.4,-68.17117
3393.5,-68.17157
3393.6,-68.18
3393.7,-68.19083
3393.8,-68.19517
3393.9,-68.18277
3394,-68.1655
3394.1,-68.15305
3394.2,-68.14245
3394.3,-68.12992
3394.4,-68.11842
3394.5,-68.11986
3394.6,-68.12845
3394.7,-68.12915
3394.8,-68.12181
3394.9,-68.12552
3395,-68.13255
3395.1,-68.12659
3395.2,-68.12707
3395.3,-68.13307
3395.4,-68.12969
3395.5,-68.12794
3395.6,-68.13298
3395.7,-68.13601
3395.8,-68.13014
3395.9,-68.11741
3396,-68.115
3396.1,-68.12866
3396.2,-68.14042
3396.3,-68.1429
3396.4,-68.14072
3396.5,-68.13089
3396.6,-68.11782
3396.7,-68.10918
3396.8,-68.10911
3396.9,-68.11747
3397,-68.1274
3397.1,-68.13835
3397.2,-68.15042
3397.3,-68.16024
3397.4,-68.164
3397.5,-68.16157
3397.6,-68.15453
3397.7,-68.14323
3397.8,-68.1291
3397.9,-68.11209
3398,-68.0966
3398.1,-68.08189
3398.2,-68.06949
3398.3,-68.05999
3398.4,-68.05231
3398.5,-68.0493
3398.6,-68.05094
3398.7,-68.05612
3398.8,-68.06204
3398.9,-68.06847
3399,-68.07351
3399.1,-68.07917
3399.2,-68.0885
3399.3,-68.09533
3399.4,-68.09867
3399.5,-68.0984
3399.6,-68.0922
3399.7,-68.08573
3399.8,-68.07719
3399.9,-68.06602
3400,-68.05329
3400.1,-68.04064
3400.2,-68.02687
3400.3,-68.01181
3400.4,-68.0003
3400.5,-67.99843
3400.6,-68.00712
3400.7,-68.02181
3400.8,-68.0392
3400.9,-68.05748
3401,-68.07545
3401.1,-68.08586
3401.2,-68.08551
3401.3,-68.07402
3401.4,-68.06226
3401.5,-68.05678
3401.6,-68.05555
3401.7,-68.06036
3401.8,-68.06504
3401.9,-68.06187
3402,-68.04772
3402.1,-68.02807
3402.2,-68.01671
3402.3,-68.01413
3402.4,-68.01577
3402.5,-68.03237
3402.6,-68.05921
3402.7,-68.08109
3402.8,-68.09544
3402.9,-68.10047
3403,-68.10626
3403.1,-68.12447
3403.2,-68.1373
3403.3,-68.14572
3403.4,-68.16413
3403.5,-68.11982
3403.6,-68.02426
3403.7,-67.95227
3403.8,-67.88173
3403.9,-67.79651
3404,-67.71115
3404.1,-67.64057
3404.2,-67.57803
3404.3,-67.51538
3404.4,-67.44454
3404.5,-67.30727
3404.6,-67.12337
3404.7,-66.95872
3404.8,-66.80502
3404.9,-66.65475
3405,-66.50783
3405.1,-66.36139
3405.2,-66.21085
3405.3,-66.05618
3405.4,-65.89726
3405.5,-65.74676
3405.6,-65.60704
3405.7,-65.46767
3405.8,-65.32905
3405.9,-65.19395
3406,-65.06621
3406.1,-64.94296
3406.2,-64.82306
3406.3,-64.70561
3406.4,-64.58628
3406.5,-64.46015
3406.6,-64.33078
3406.7,-64.20545
3406.8,-64.08016
3406.9,-63.9515
3407,-63.81891
3407.1,-63.68814
3407.2,-63.55924
3407.3,-63.42977
3407.4,-63.2995
3407.5,-63.16988
3407.6,-63.04063
3407.7,-62.91214
3407.8,-62.78476
3407.9,-62.65719
3408,-62.5281
3408.1,-62.39254
3408.2,-62.25404
3408.3,-62.11706
3408.4,-61.97359
3408.5,-61.81693
3408.6,-61.65224
3408.7,-61.48388
3408.8,-61.31056
3408.9,-61.13676
3409,-60.96759
3409.1,-60.80366
3409.2,-60.64391
3409.3,-60.48409
3409.4,-60.32332
3409.5,-60.15788
3409.6,-59.98231
3409.7,-59.79353
3409.8,-59.60038
3409.9,-59.41201
3410,-59.22815
3410.1,-59.05053
3410.2,-58.87071
3410.3,-58.67363
3410.4,-58.46034
3410.5,-58.24504
3410.6,-58.03333
3410.7,-57.82294
3410.8,-57.60919
3410.9,-57.38724
3411,-57.15776
3411.1,-56.91586
3411.2,-56.66382
3411.3,-56.41508
3411.4,-56.16702
3411.5,-55.89717
3411.6,-55.61751
3411.7,-55.33889
3411.8,-55.04016
3411.9,-54.72977
3412,-54.41365
3412.1,-54.07843
3412.2,-53.71608
3412.3,-53.33595
3412.4,-52.9425
3412.5,-52.52183
3412.6,-52.0574
3412.7,-51.53807
3412.8,-50.96589
3412.9,-50.34288
3413,-49.64863
3413.1,-48.85279
3413.2,-47.92575
3413.3,-46.82482
3413.4,-45.4641
3413.5,-43.74221
3413.6,-41.44099
3413.7,-38.24815
3413.8,-33.29473
3413.9,-24.87767
3414,-10.88524
3414.1,6.627396
3414.2,19.56548
3414.3,24.03528
3414.4,22.60938
3414.5,17.64165
3414.6,10.94115
3414.7,3.774098
3414.8,-3.390287
3414.9,-10.31052
3415,-16.94805
3415.1,-23.28994
3415.2,-29.33854
3415.3,-35.06674
3415.4,-40.36712
3415.5,-45.09894
3415.6,-49.15811
3415.7,-52.48389
3415.8,-55.12202
3415.9,-57.15737
3416,-58.6982
3416.1,-59.85268
3416.2,-60.71116
3416.3,-61.34728
3416.4,-61.81692
3416.5,-62.16409
3416.6,-62.41186
3416.7,-62.58709
3416.8,-62.7086
3416.9,-62.78994
3417,-62.84034
3417.1,-62.86599
3417.2,-62.86952
3417.3,-62.85465
3417.4,-62.82741
3417.5,-62.79846
3417.6,-62.77198
3417.7,-62.75097
3417.8,-62.73218
3417.9,-62.71611
3418,-62.69796
3418.1,-62.66724
3418.2,-62.62851
3418.3,-62.58524
3418.4,-62.54959
3418.5,-62.52607
3418.6,-62.50812
3418.7,-62.49271
3418.8,-62.4688
3418.9,-62.43448
3419,-62.39958
3419.1,-62.37242
3419.2,-62.34967
3419.3,-62.32272
3419.4,-62.29461
3419.5,-62.27153
3419.6,-62.26324
3419.7,-62.25983
3419.8,-62.24565
3419.9,-62.23696
3420,-62.23474
3420.1,-62.21402
3420.2,-62.19474
3420.3,-62.19219
3420.4,-62.18522
3420.5,-62.17154
3420.6,-62.16414
3420.7,-62.16883
3420.8,-62.17038
3420.9,-62.15665
3421,-62.13652
3421.1,-62.125
3421.2,-62.12499
3421.3,-62.13267
3421.4,-62.13965
3421.5,-62.14124
3421.6,-62.13798
3421.7,-62.12644
3421.8,-62.10995
3421.9,-62.09621
3422,-62.08586
3422.1,-62.07474
3422.2,-62.07054
3422.3,-62.07459
3422.4,-62.0811
3422.5,-62.08904
3422.6,-62.10133
3422.7,-62.11336
3422.8,-62.12294
3422.9,-62.13127
3423,-62.13776
3423.1,-62.14278
3423.2,-62.14447
3423.3,-62.14869
3423.4,-62.15168
3423.5,-62.15173
3423.6,-62.1511
3423.7,-62.14944
3423.8,-62.14589
3423.9,-62.14287
3424,-62.14381
3424.1,-62.14507
3424.2,-62.14427
3424.3,-62.14357
3424.4,-62.14505
3424.5,-62.14743
3424.6,-62.15227
3424.7,-62.16011
3424.8,-62.16983
3424.9,-62.18001
3425,-62.1899
3425.1,-62.20123
3425.2,-62.21179
3425.3,-62.22098
3425.4,-62.22652
3425.5,-62.22307
3425.6,-62.21214
3425.7,-62.19879
3425.8,-62.18235
3425.9,-62.17157
3426,-62.17268
3426.1,-62.17926
3426.2,-62.19013
3426.3,-62.1998
3426.4,-62.20236
3426.5,-62.1949
3426.6,-62.17907
3426.7,-62.1664
3426.8,-62.16471
3426.9,-62.17197
3427,-62.18011
3427.1,-62.17627
3427.2,-62.16305
3427.3,-62.14798
3427.4,-62.1334
3427.5,-62.12226
3427.6,-62.11357
3427.7,-62.10096
3427.8,-62.08493
3427.9,-62.08189
3428,-62.08823
3428.1,-62.07812
3428.2,-62.06325
3428.3,-62.06345
3428.4,-62.06115
3428.5,-62.05162
3428.6,-62.04865
3428.7,-62.04686
3428.8,-62.03548
3428.9,-62.02541
3429,-62.02565
3429.1,-62.02573
3429.2,-62.01658
3429.3,-61.99912
3429.4,-61.98155
3429.5,-61.97347
3429.6,-61.97477
3429.7,-61.97603
3429.8,-61.97137
3429.9,-61.96293
3430,-61.94995
3430.1,-61.9304
3430.2,-61.90567
3430.3,-61.88381
3430.4,-61.8694
3430.5,-61.86203
3430.6,-61.86022
3430.7,-61.8586
3430.8,-61.857
3430.9,-61.85348
3431,-61.84787
3431.1,-61.84364
3431.2,-61.83688
3431.3,-61.82704
3431.4,-61.81514
3431.5,-61.79978
3431.6,-61.78119
3431.7,-61.76236
3431.8,-61.74288
3431.9,-61.7221
3432,-61.70112
3432.1,-61.67899
3432.2,-61.65538
3432.3,-61.62881
3432.4,-61.59953
3432.5,-61.57038
3432.6,-61.54526
3432.7,-61.51999
3432.8,-61.49662
3432.9,-61.4756
3433,-61.45349
3433.1,-61.42866
3433.2,-61.40572
3433.3,-61.38921
3433.4,-61.37745
3433.5,-61.36739
3433.6,-61.35993
3433.7,-61.35237
3433.8,-61.33979
3433.9,-61.32752
3434,-61.30897
3434.1,-61.28164
3434.2,-61.25028
3434.3,-61.2157
3434.4,-61.18266
3434.5,-61.15911
3434.6,-61.14331
3434.7,-61.1313
3434.8,-61.12026
3434.9,-61.10106
3435,-61.06976
3435.1,-61.03336
3435.2,-61.00104
3435.3,-60.97768
3435.4,-60.96255
3435.5,-60.95206
3435.6,-60.93366
3435.7,-60.90064
3435.8,-60.85984
3435.9,-60.8196
3436,-60.78261
3436.1,-60.7526
3436.2,-60.73379
3436.3,-60.71876
3436.4,-60.69164
3436.5,-60.66231
3436.6,-60.64002
3436.7,-60.60841
3436.8,-60.57665
3436.9,-60.56182
3437,-60.53911
3437.1,-60.50556
3437.2,-60.47945
3437.3,-60.45686
3437.4,-60.42818
3437.5,-60.39026
3437.6,-60.3586
3437.7,-60.33965
3437.8,-60.32521
3437.9,-60.30377
3438,-60.27121
3438.1,-60.2291
3438.2,-60.18689
3438.3,-60.15179
3438.4,-60.12422
3438.5,-60.10263
3438.6,-60.08435
3438.7,-60.06775
3438.8,-60.04725
3438.9,-60.01997
3439,-59.98924
3439.1,-59.95522
3439.2,-59.91687
3439.3,-59.87734
3439.4,-59.83522
3439.5,-59.79024
3439.6,-59.74777
3439.7,-59.70937
3439.8,-59.67432
3439.9,-59.64223
3440,-59.6127
3440.1,-59.58707
3440.2,-59.56613
3440.3,-59.54532
3440.4,-59.52287
3440.5,-59.50069
3440.6,-59.479
3440.7,-59.46098
3440.8,-59.44474
3440.9,-59.42171
3441,-59.3975
3441.1,-59.37829
3441.2,-59.35789
3441.3,-59.33644
3441.4,-59.31297
3441.5,-59.28727
3441.6,-59.26081
3441.7,-59.22745
3441.8,-59.18951
3441.9,-59.15234
3442,-59.11229
3442.1,-59.06758
3442.2,-59.02381
3442.3,-58.98449
3442.4,-58.95207
3442.5,-58.92971
3442.6,-58.90924
3442.7,-58.89143
3442.8,-58.8747
3442.9,-58.85514
3443,-58.82647
3443.1,-58.78782
3443.2,-58.74849
3443.3,-58.71539
3443.4,-58.69437
3443.5,-58.6778
3443.6,-58.66197
3443.7,-58.64351
3443.8,-58.61219
3443.9,-58.57177
3444,-58.53624
3444.1,-58.51318
3444.2,-58.49382
3444.3,-58.46902
3444.4,-58.44203
3444.5,-58.41095
3444.6,-58.3853
3444.7,-58.36882
3444.8,-58.34551
3444.9,-58.32117
3445,-58.3061
3445.1,-58.28387
3445.2,-58.25783
3445.3,-58.24183
3445.4,-58.22667
3445.5,-58.19831
3445.6,-58.17373
3445.7,-58.16592
3445.8,-58.15861
3445.9,-58.14108
3446,-58.1138
3446.1,-58.08951
3446.2,-58.07367
3446.3,-58.06528
3446.4,-58.06168
3446.5,-58.05869
3446.6,-58.04817
3446.7,-58.02702
3446.8,-58.00291
3446.9,-57.97838
3447,-57.95553
3447.1,-57.93824
3447.2,-57.9299
3447.3,-57.92681
3447.4,-57.92473
3447.5,-57.92631
3447.6,-57.92973
3447.7,-57.93031
3447.8,-57.93016
3447.9,-57.92965
3448,-57.92582
3448.1,-57.91864
3448.2,-57.90806
3448.3,-57.89811
3448.4,-57.89108
3448.5,-57.88173
3448.6,-57.86982
3448.7,-57.85964
3448.8,-57.84476
3448.9,-57.82679
3449,-57.8113
3449.1,-57.79847
3449.2,-57.78727
3449.3,-57.77542
3449.4,-57.76232
3449.5,-57.74962
3449.6,-57.74241
3449.7,-57.73805
3449.8,-57.7384
3449.9,-57.74091
3450,-57.74306
3450.1,-57.74816
3450.2,-57.75667
3450.3,-57.76934
3450.4,-57.78457
3450.5,-57.80239
3450.6,-57.81939
3450.7,-57.83127
3450.8,-57.83378
3450.9,-57.82734
3451,-57.81862
3451.1,-57.81263
3451.2,-57.81495
3451.3,-57.82644
3451.4,-57.84463
3451.5,-57.86757
3451.6,-57.88152
3451.7,-57.87814
3451.8,-57.87119
3451.9,-57.87174
3452,-57.88308
3452.1,-57.90401
3452.2,-57.92602
3452.3,-57.93691
3452.4,-57.93699
3452.5,-57.93493
3452.6,-57.93383
3452.7,-57.93526
3452.8,-57.94525
3452.9,-57.96318
3453,-57.97658
3453.1,-57.97943
3453.2,-57.9866
3453.3,-57.99939
3453.4,-58.00504
3453.5,-58.02119
3453.6,-58.03946
3453.7,-58.03774
3453.8,-58.03903
3453.9,-58.05871
3454,-58.08004
3454.1,-58.08578
3454.2,-58.0852
3454.3,-58.09579
3454.4,-58.11307
3454.5,-58.13052
3454.6,-58.14661
3454.7,-58.1562
3454.8,-58.15811
3454.9,-58.15613
3455,-58.15407
3455.1,-58.15561
3455.2,-58.1655
3455.3,-58.18193
3455.4,-58.20078
3455.5,-58.21921
3455.6,-58.23667
3455.7,-58.25385
3455.8,-58.26914
3455.9,-58.27717
3456,-58.27871
3456.1,-58.28082
3456.2,-58.28155
3456.3,-58.27933
3456.4,-58.2749
3456.5,-58.26861
3456.6,-58.26139
3456.7,-58.2544
3456.8,-58.24986
3456.9,-58.2478
3457,-58.24483
3457.1,-58.24412
3457.2,-58.24378
3457.3,-58.23956
3457.4,-58.23405
3457.5,-58.2287
3457.6,-58.22331
3457.7,-58.22023
3457.8,-58.21666
3457.9,-58.21181
3458,-58.20819
3458.1,-58.20245
3458.2,-58.19797
3458.3,-58.19538
3458.4,-58.19362
3458.5,-58.19931
3458.6,-58.21005
3458.7,-58.22196
3458.8,-58.23846
3458.9,-58.25567
3459,-58.27025
3459.1,-58.28525
3459.2,-58.29635
3459.3,-58.29446
3459.4,-58.2858
3459.5,-58.27753
3459.6,-58.27685
3459.7,-58.28653
3459.8,-58.30038
3459.9,-58.31809
3460,-58.33146
3460.1,-58.33016
3460.2,-58.31911
3460.3,-58.31488
3460.4,-58.32327
3460.5,-58.34143
3460.6,-58.35862
3460.7,-58.36642
3460.8,-58.36653
3460.9,-58.3635
3461,-58.36632
3461.1,-58.38125
3461.2,-58.39813
3461.3,-58.40179
3461.4,-58.39738
3461.5,-58.40552
3461.6,-58.4169
3461.7,-58.41424
3461.8,-58.41747
3461.9,-58.42495
3462,-58.4239
3462.1,-58.42751
3462.2,-58.43821
3462.3,-58.44478
3462.4,-58.44113
3462.5,-58.43146
3462.6,-58.43403
3462.7,-58.44783
3462.8,-58.45901
3462.9,-58.46789
3463,-58.46868
3463.1,-58.46111
3463.2,-58.45397
3463.3,-58.4523
3463.4,-58.45776
3463.5,-58.46865
3463.6,-58.47987
3463.7,-58.49009
3463.8,-58.50189
3463.9,-58.51512
3464,-58.52401
3464.1,-58.52851
3464.2,-58.52913
3464.3,-58.51962
3464.4,-58.50671
3464.5,-58.49606
3464.6,-58.4854
3464.7,-58.47482
3464.8,-58.46722
3464.9,-58.45927
3465,-58.45052
3465.1,-58.44714
3465.2,-58.4463
3465.3,-58.44865
3465.4,-58.45311
3465.5,-58.45855
3465.6,-58.46268
3465.7,-58.46415
3465.8,-58.46602
3465.9,-58.47125
3466,-58.47604
3466.1,-58.47354
3466.2,-58.47107
3466.3,-58.46815
3466.4,-58.46102
3466.5,-58.45298
3466.6,-58.44455
3466.7,-58.43466
3466.8,-58.42395
3466.9,-58.41667
3467,-58.41702
3467.1,-58.42237
3467.2,-58.43067
3467.3,-58.44317
3467.4,-58.45773
3467.5,-58.47005
3467.6,-58.47976
3467.7,-58.4823
3467.8,-58.47592
3467.9,-58.46475
3468,-58.45738
3468.1,-58.46091
3468.2,-58.46947
3468.3,-58.48071
3468.4,-58.49059
3468.5,-58.49018
3468.6,-58.48128
3468.7,-58.47603
3468.8,-58.4809
3468.9,-58.49068
3469,-58.5042
3469.1,-58.51458
3469.2,-58.51893
3469.3,-58.52624
3469.4,-58.5381
3469.5,-58.552
3469.6,-58.55816
3469.7,-58.54733
3469.8,-58.5407
3469.9,-58.55067
3470,-58.55079
3470.1,-58.55207
3470.2,-58.56252
3470.3,-58.55601
3470.4,-58.54989
3470.5,-58.56066
3470.6,-58.56705
3470.7,-58.55913
3470.8,-58.54948
3470.9,-58.54943
3471,-58.55732
3471.1,-58.566
3471.2,-58.56782
3471.3,-58.5616
3471.4,-58.54899
3471.5,-58.53511
3471.6,-58.52837
3471.7,-58.52694
3471.8,-58.53012
3471.9,-58.54012
3472,-58.55129
3472.1,-58.55589
3472.2,-58.55743
3472.3,-58.55953
3472.4,-58.55396
3472.5,-58.5423
3472.6,-58.53062
3472.7,-58.51788
3472.8,-58.50471
3472.9,-58.49288
3473,-58.48362
3473.1,-58.47547
3473.2,-58.46819
3473.3,-58.46245
3473.4,-58.4601
3473.5,-58.46203
3473.6,-58.46521
3473.7,-58.47196
3473.8,-58.47949
3473.9,-58.48253
3474,-58.48428
3474.1,-58.48893
3474.2,-58.49395
3474.3,-58.49812
3474.4,-58.50307
3474.5,-58.50309
3474.6,-58.49754
3474.7,-58.48935
3474.8,-58.47858
3474.9,-58.46546
3475,-58.45194
3475.1,-58.43777
3475.2,-58.42447
3475.3,-58.41321
3475.4,-58.4024
3475.5,-58.39874
3475.6,-58.40267
3475.7,-58.40822
3475.8,-58.41672
3475.9,-58.42772
3476,-58.43402
3476.1,-58.42981
3476.2,-58.41545
3476.3,-58.39888
3476.4,-58.38908
3476.5,-58.38827
3476.6,-58.39463
3476.7,-58.40501
3476.8,-58.40774
3476.9,-58.40078
3477,-58.38878
3477.1,-58.37987
3477.2,-58.38158
3477.3,-58.39098
3477.4,-58.40123
3477.5,-58.40668
3477.6,-58.413
3477.7,-58.42087
3477.8,-58.42872
3477.9,-58.42741
3478,-58.41681
3478.1,-58.41324
3478.2,-58.41434
3478.3,-58.40349
3478.4,-58.39906
3478.5,-58.4069
3478.6,-58.40251
3478.7,-58.40039
3478.8,-58.4076
3478.9,-58.40786
3479,-58.39677
3479.1,-58.39064
3479.2,-58.39726
3479.3,-58.40784
3479.4,-58.41592
3479.5,-58.41465
3479.6,-58.40119
3479.7,-58.38431
3479.8,-58.38062
3479.9,-58.38733
3480,-58.39661
3480.1,-58.40854
3480.2,-58.41921
3480.3,-58.42601
3480.4,-58.42695
3480.5,-58.42236
3480.6,-58.41317
3480.7,-58.40202
3480.8,-58.39093
3480.9,-58.37914
3481,-58.36872
3481.1,-58.35888
3481.2,-58.35505
3481.3,-58.35544
3481.4,-58.35891
3481.5,-58.36594
3481.6,-58.37262
3481.7,-58.38091
3481.8,-58.39048
3481.9,-58.40651
3482,-58.42335
3482.1,-58.43421
3482.2,-58.44632
3482.3,-58.45846
3482.4,-58.47226
3482.5,-58.48534
3482.6,-58.49712
3482.7,-58.51128
3482.8,-58.52534
3482.9,-58.5379
3483,-58.54865
3483.1,-58.55861
3483.2,-58.56759
3483.3,-58.57696
3483.4,-58.58409
3483.5,-58.58316
3483.6,-58.57455
3483.7,-58.56033
3483.8,-58.54315
3483.9,-58.52871
3484,-58.52106
3484.1,-58.51789
3484.2,-58.52147
3484.3,-58.53082
3484.4,-58.53885
3484.5,-58.54809
3484.6,-58.55091
3484.7,-58.5444
3484.8,-58.53237
3484.9,-58.52072
3485,-58.51921
3485.1,-58.52514
3485.2,-58.53356
3485.3,-58.5391
3485.4,-58.5353
3485.5,-58.52353
3485.6,-58.51139
3485.7,-58.5061
3485.8,-58.50755
3485.9,-58.51447
3486,-58.52219
3486.1,-58.52437
3486.2,-58.51806
3486.3,-58.50775
3486.4,-58.50633
3486.5,-58.50734
3486.6,-58.50157
3486.7,-58.5056
3486.8,-58.51169
3486.9,-58.50241
3487,-58.49866
3487.1,-58.5022
3487.2,-58.49346
3487.3,-58.48315
3487.4,-58.48466
3487.5,-58.49299
3487.6,-58.49579
3487.7,-58.49027
3487.8,-58.47927
3487.9,-58.46604
3488,-58.46174
3488.1,-58.46821
3488.2,-58.47551
3488.3,-58.4823
3488.4,-58.48779
3488.5,-58.48424
3488.6,-58.47519
3488.7,-58.46263
3488.8,-58.4463
3488.9,-58.42882
3489,-58.41561
3489.1,-58.40731
3489.2,-58.40284
3489.3,-58.40243
3489.4,-58.40796
3489.5,-58.41716
3489.6,-58.42549
3489.7,-58.43487
3489.8,-58.44549
3489.9,-58.45459
3490,-58.46112
3490.1,-58.47023
3490.2,-58.4797
3490.3,-58.48714
3490.4,-58.49241
3490.5,-58.49616
3490.6,-58.50068
3490.7,-58.50826
3490.8,-58.5166
3490.9,-58.52311
3491,-58.52916
3491.1,-58.53619
3491.2,-58.544
3491.3,-58.55201
3491.4,-58.5608
3491.5,-58.56873
3491.6,-58.57701
3491.7,-58.5847
3491.8,-58.58809
3491.9,-58.5865
3492,-58.5781
3492.1,-58.56208
3492.2,-58.54441
3492.3,-58.52902
3492.4,-58.51873
3492.5,-58.5144
3492.6,-58.51345
3492.7,-58.52146
3492.8,-58.52988
3492.9,-58.53694
3493,-58.53807
3493.1,-58.52555
3493.2,-58.50975
3493.3,-58.49935
3493.4,-58.50085
3493.5,-58.51115
3493.6,-58.51766
3493.7,-58.51433
3493.8,-58.50302
3493.9,-58.49321
3494,-58.4898
3494.1,-58.49253
3494.2,-58.49654
3494.3,-58.49644
3494.4,-58.49303
3494.5,-58.48157
3494.6,-58.4749
3494.7,-58.48124
3494.8,-58.483
3494.9,-58.47265
3495,-58.4692
3495.1,-58.47009
3495.2,-58.4622
3495.3,-58.46326
3495.4,-58.47114
3495.5,-58.46824
3495.6,-58.45956
3495.7,-58.46087
3495.8,-58.46986
3495.9,-58.47342
3496,-58.46863
3496.1,-58.45585
3496.2,-58.44618
3496.3,-58.44804
3496.4,-58.45634
3496.5,-58.46598
3496.6,-58.47529
3496.7,-58.48163
3496.8,-58.48301
3496.9,-58.47868
3497,-58.46687
3497.1,-58.45006
3497.2,-58.43805
3497.3,-58.43286
3497.4,-58.43372
3497.5,-58.43715
3497.6,-58.44365
3497.7,-58.45265
3497.8,-58.46131
3497.9,-58.47282
3498,-58.48523
3498.1,-58.49728
3498.2,-58.51108
3498.3,-58.52484
3498.4,-58.53397
3498.5,-58.54048
3498.6,-58.54744
3498.7,-58.55767
3498.8,-58.56833
3498.9,-58.57744
3499,-58.5853
3499.1,-58.59049
3499.2,-58.5961
3499.3,-58.59955
3499.4,-58.60553
3499.5,-58.6165
3499.6,-58.62873
3499.7,-58.6407
3499.8,-58.65266
3499.9,-58.66195
3500,-58.67331
3500.1,-58.68502
3500.2,-58.69542
3500.3,-58.70664
3500.4,-58.7102
3500.5,-58.7031
3500.6,-58.68968
3500.7,-58.67624
3500.8,-58.66624
3500.9,-58.66663
3501,-58.67586
3501.1,-58.6892
3501.2,-58.70246
3501.3,-58.71198
3501.4,-58.71298
3501.5,-58.70199
3501.6,-58.69018
3501.7,-58.68593
3501.8,-58.69138
3501.9,-58.70233
3502,-58.71068
3502.1,-58.70973
3502.2,-58.6991
3502.3,-58.69117
3502.4,-58.6904
3502.5,-58.69383
3502.6,-58.6951
3502.7,-58.69105
3502.8,-58.68363
3502.9,-58.6762
3503,-58.68231
3503.1,-58.69416
3503.2,-58.69116
3503.3,-58.68809
3503.4,-58.69344
3503.5,-58.69005
3503.6,-58.68625
3503.7,-58.69683
3503.8,-58.70564
3503.9,-58.69699
3504,-58.68961
3504.1,-58.69707
3504.2,-58.70524
3504.3,-58.70482
3504.4,-58.69718
3504.5,-58.6882
3504.6,-58.68425
3504.7,-58.69082
3504.8,-58.70321
3504.9,-58.71413
3505,-58.72029
3505.1,-58.72002
3505.2,-58.71505
3505.3,-58.70748
3505.4,-58.69606
3505.5,-58.68153
3505.6,-58.66911
3505.7,-58.66048
3505.8,-58.65732
3505.9,-58.65959
3506,-58.66391
3506.1,-58.66866
3506.2,-58.6784
3506.3,-58.69385
3506.4,-58.70622
3506.5,-58.71488
3506.6,-58.72424
3506.7,-58.73127
3506.8,-58.73689
3506.9,-58.74427
3507,-58.7515
3507.1,-58.75646
3507.2,-58.76043
3507.3,-58.76326
3507.4,-58.76595
3507.5,-58.77018
3507.6,-58.77424
3507.7,-58.78147
3507.8,-58.78895
3507.9,-58.79561
3508,-58.8055
3508.1,-58.81483
3508.2,-58.8227
3508.3,-58.82448
3508.4,-58.82569
3508.5,-58.82984
3508.6,-58.82915
3508.7,-58.82214
3508.8,-58.80954
3508.9,-58.78863
3509,-58.76517
3509.1,-58.75107
3509.2,-58.74411
3509.3,-58.74366
3509.4,-58.75071
3509.5,-58.75654
3509.6,-58.75805
3509.7,-58.75153
3509.8,-58.73609
3509.9,-58.71707
3510,-58.70144
3510.1,-58.70019
3510.2,-58.70733
3510.3,-58.71067
3510.4,-58.70426
3510.5,-58.68898
3510.6,-58.67246
3510.7,-58.66402
3510.8,-58.66275
3510.9,-58.66218
3511,-58.65697
3511.1,-58.64389
3511.2,-58.62874
3511.3,-58.62612
3511.4,-58.63198
3511.5,-58.62424
3511.6,-58.61192
3511.7,-58.61099
3511.8,-58.60416
3511.9,-58.6003
3512,-58.60533
3512.1,-58.5994
3512.2,-58.58634
3512.3,-58.57934
3512.4,-58.58086
3512.5,-58.58235
3512.6,-58.57585
3512.7,-58.56167
3512.8,-58.55141
3512.9,-58.55044
3513,-58.55463
3513.1,-58.5607
3513.2,-58.56427
3513.3,-58.56395
3513.4,-58.55947
3513.5,-58.54743
3513.6,-58.53129
3513.7,-58.51799
3513.8,-58.50944
3513.9,-58.50333
3514,-58.50236
3514.1,-58.50638
3514.2,-58.5134
3514.3,-58.52217
3514.4,-58.53146
3514.5,-58.53902
3514.6,-58.54324
3514.7,-58.54447
3514.8,-58.54367
3514.9,-58.54187
3515,-58.53842
3515.1,-58.53502
3515.2,-58.53341
3515.3,-58.53028
3515.4,-58.5213
3515.5,-58.51129
3515.6,-58.5039
3515.7,-58.49681
3515.8,-58.48937
3515.9,-58.4802
3516,-58.469
3516.1,-58.46137
3516.2,-58.45554
3516.3,-58.44826
3516.4,-58.44196
3516.5,-58.43908
3516.6,-58.44264
3516.7,-58.45101
3516.8,-58.45863
3516.9,-58.46738
3517,-58.47746
3517.1,-58.48745
3517.2,-58.49709
3517.3,-58.50324
3517.4,-58.50392
3517.5,-58.49375
3517.6,-58.48029
3517.7,-58.46847
3517.8,-58.46097
3517.9,-58.4625
3518,-58.47044
3518.1,-58.48076
3518.2,-58.48771
3518.3,-58.48314
3518.4,-58.47021
3518.5,-58.46217
3518.6,-58.46094
3518.7,-58.47012
3518.8,-58.48146
3518.9,-58.48647
3519,-58.48349
3519.1,-58.4714
3519.2,-58.45812
3519.3,-58.44372
3519.4,-58.43109
3519.5,-58.42424
3519.6,-58.42552
3519.7,-58.42981
3519.8,-58.42527
3519.9,-58.42745
3520,-58.43603
3520.1,-58.42865
3520.2,-58.42644
3520.3,-58.43517
3520.4,-58.43085
3520.5,-58.42451
3520.6,-58.43047
3520.7,-58.43849
3520.8,-58.43891
3520.9,-58.4322
3521,-58.42555
3521.1,-58.42774
3521.2,-58.43801
3521.3,-58.45165
3521.4,-58.46063
3521.5,-58.45558
3521.6,-58.44127
3521.7,-58.42665
3521.8,-58.41671
3521.9,-58.41518
3522,-58.42296
3522.1,-58.43473
3522.2,-58.4469
3522.3,-58.45903
3522.4,-58.46732
3522.5,-58.47352
3522.6,-58.47882
3522.7,-58.48379
3522.8,-58.48446
3522.9,-58.48002
3523,-58.473
3523.1,-58.4623
3523.2,-58.44904
3523.3,-58.43676
3523.4,-58.42787
3523.5,-58.41846
3523.6,-58.40863
3523.7,-58.40133
3523.8,-58.39276
3523.9,-58.38328
3524,-58.37718
3524.1,-58.37236
3524.2,-58.36668
3524.3,-58.35997
3524.4,-58.35031
3524.5,-58.338
3524.6,-58.32444
3524.7,-58.30952
3524.8,-58.29759
3524.9,-58.28782
3525,-58.276
3525.1,-58.26566
3525.2,-58.25918
3525.3,-58.25113
3525.4,-58.24573
3525.5,-58.25067
3525.6,-58.26244
3525.7,-58.27701
3525.8,-58.29203
3525.9,-58.30096
3526,-58.3023
3526.1,-58.29768
3526.2,-58.28592
3526.3,-58.27422
3526.4,-58.26976
3526.5,-58.27804
3526.6,-58.29438
3526.7,-58.30757
3526.8,-58.31146
3526.9,-58.30406
3527,-58.29291
3527.1,-58.2893
3527.2,-58.29546
3527.3,-58.30772
3527.4,-58.32129
3527.5,-58.33129
3527.6,-58.34134
3527.7,-58.35478
3527.8,-58.36485
3527.9,-58.36897
3528,-58.36506
3528.1,-58.36974
3528.2,-58.38204
3528.3,-58.37736
3528.4,-58.37574
3528.5,-58.38644
3528.6,-58.38787
3528.7,-58.38758
3528.8,-58.39706
3528.9,-58.40461
3529,-58.40038
3529.1,-58.39347
3529.2,-58.39803
3529.3,-58.41182
3529.4,-58.42304
3529.5,-58.42808
3529.6,-58.42553
3529.7,-58.41178
3529.8,-58.40232
3529.9,-58.40772
3530,-58.42157
3530.1,-58.43458
3530.2,-58.44758
3530.3,-58.46
3530.4,-58.46563
3530.5,-58.46985
3530.6,-58.46899
3530.7,-58.46155
3530.8,-58.4516
3530.9,-58.44516
3531,-58.44088
3531.1,-58.4346
3531.2,-58.42839
3531.3,-58.42659
3531.4,-58.43246
3531.5,-58.44058
3531.6,-58.45128
3531.7,-58.46378
3531.8,-58.47628
3531.9,-58.4891
3532,-58.50315
3532.1,-58.52052
3532.2,-58.53993
3532.3,-58.5595
3532.4,-58.57514
3532.5,-58.58836
3532.6,-58.60227
3532.7,-58.61731
3532.8,-58.63391
3532.9,-58.64716
3533,-58.66069
3533.1,-58.67537
3533.2,-58.68481
3533.3,-58.68898
3533.4,-58.68835
3533.5,-58.67954
3533.6,-58.66646
3533.7,-58.65582
3533.8,-58.64471
3533.9,-58.63661
3534,-58.63439
3534.1,-58.63732
3534.2,-58.64691
3534.3,-58.65773
3534.4,-58.66716
3534.5,-58.68005
3534.6,-58.68267
3534.7,-58.66874
3534.8,-58.65568
3534.9,-58.65344
3535,-58.65955
3535.1,-58.67141
3535.2,-58.68357
3535.3,-58.68673
3535.4,-58.67843
3535.5,-58.6654
3535.6,-58.66164
3535.7,-58.66803
3535.8,-58.67814
3535.9,-58.68968
3536,-58.70152
3536.1,-58.70364
3536.2,-58.69853
3536.3,-58.68829
3536.4,-58.68523
3536.5,-58.69448
3536.6,-58.69304
3536.7,-58.68877
3536.8,-58.69162
3536.9,-58.6834
3537,-58.67645
3537.1,-58.68205
3537.2,-58.68504
3537.3,-58.67874
3537.4,-58.66946
3537.5,-58.66982
3537.6,-58.67601
3537.7,-58.68085
3537.8,-58.67714
3537.9,-58.66526
3538,-58.65336
3538.1,-58.64647
3538.2,-58.64673
3538.3,-58.65174
3538.4,-58.66133
3538.5,-58.6704
3538.6,-58.6739
3538.7,-58.67544
3538.8,-58.67352
3538.9,-58.66704
3539,-58.65378
3539.1,-58.63884
3539.2,-58.62728
3539.3,-58.61423
3539.4,-58.59994
3539.5,-58.59011
3539.6,-58.58537
3539.7,-58.58414
3539.8,-58.58714
3539.9,-58.58771
3540,-58.58827
3540.1,-58.59677
3540.2,-58.60814
3540.3,-58.61572
3540.4,-58.6224
3540.5,-58.63112
3540.6,-58.64145
3540.7,-58.65027
3540.8,-58.65901
3540.9,-58.66582
3541,-58.66997
3541.1,-58.67348
3541.2,-58.67605
3541.3,-58.67972
3541.4,-58.68033
3541.5,-58.67424
3541.6,-58.66344
3541.7,-58.64889
3541.8,-58.63094
3541.9,-58.61485
3542,-58.60128
3542.1,-58.59331
3542.2,-58.58997
3542.3,-58.58769
3542.4,-58.59132
3542.5,-58.5981
3542.6,-58.6036
3542.7,-58.60697
3542.8,-58.60398
3542.9,-58.59005
3543,-58.57404
3543.1,-58.5655
3543.2,-58.56206
3543.3,-58.56429
3543.4,-58.57162
3543.5,-58.57486
3543.6,-58.56716
3543.7,-58.55144
3543.8,-58.5413
3543.9,-58.54243
3544,-58.54869
3544.1,-58.55604
3544.2,-58.56216
3544.3,-58.56726
3544.4,-58.57324
3544.5,-58.58121
3544.6,-58.57992
3544.7,-58.56756
3544.8,-58.56376
3544.9,-58.56641
3545,-58.55939
3545.1,-58.55711
3545.2,-58.56037
3545.3,-58.54975
3545.4,-58.54308
3545.5,-58.54802
3545.6,-58.54416
3545.7,-58.53191
3545.8,-58.52571
3545.9,-58.53476
3546,-58.54514
3546.1,-58.54631
3546.2,-58.53784
3546.3,-58.52404
3546.4,-58.51587
3546.5,-58.51848
3546.6,-58.52962
3546.7,-58.53873
3546.8,-58.5454
3546.9,-58.55032
3547,-58.55199
3547.1,-58.55042
3547.2,-58.54517
3547.3,-58.5372
3547.4,-58.52642
3547.5,-58.51155
3547.6,-58.4981
3547.7,-58.49348
3547.8,-58.49658
3547.9,-58.50283
3548,-58.51044
3548.1,-58.519
3548.2,-58.52809
3548.3,-58.5392
3548.4,-58.55168
3548.5,-58.56526
3548.6,-58.58142
3548.7,-58.59786
3548.8,-58.61348
3548.9,-58.62612
3549,-58.63708
3549.1,-58.64837
3549.2,-58.66259
3549.3,-58.67656
3549.4,-58.68879
3549.5,-58.7011
3549.6,-58.71082
3549.7,-58.72133
3549.8,-58.73262
3549.9,-58.74827
3550,-58.76335
3550.1,-58.77275
3550.2,-58.77872
3550.3,-58.77931
3550.4,-58.77098
3550.5,-58.75892
3550.6,-58.7477
3550.7,-58.73733
3550.8,-58.73121
3550.9,-58.72999
3551,-58.73552
3551.1,-58.74759
3551.2,-58.76041
3551.3,-58.77144
3551.4,-58.77473
3551.5,-58.76606
3551.6,-58.7519
3551.7,-58.74549
3551.8,-58.74875
3551.9,-58.75664
3552,-58.77036
3552.1,-58.77335
3552.2,-58.75937
3552.3,-58.74442
3552.4,-58.73874
3552.5,-58.7394
3552.6,-58.73955
3552.7,-58.74105
3552.8,-58.73779
3552.9,-58.72508
3553,-58.71952
3553.1,-58.72698
3553.2,-58.7263
3553.3,-58.72038
3553.4,-58.72662
3553.5,-58.72177
3553.6,-58.71307
3553.7,-58.72008
3553.8,-58.72403
3553.9,-58.7124
3554,-58.70202
3554.1,-58.70786
3554.2,-58.71609
3554.3,-58.71316
3554.4,-58.69961
3554.5,-58.68851
3554.6,-58.68667
3554.7,-58.68707
3554.8,-58.69117
3554.9,-58.697
3555,-58.69473
3555.1,-58.68626
3555.2,-58.67522
3555.3,-58.66105
3555.4,-58.64769
3555.5,-58.63847
3555.6,-58.63384
3555.7,-58.63676
3555.8,-58.64342
3555.9,-58.65351
3556,-58.6656
3556.1,-58.67532
3556.2,-58.68281
3556.3,-58.69038
3556.4,-58.69531
3556.5,-58.69653
3556.6,-58.69466
3556.7,-58.69137
3556.8,-58.68883
3556.9,-58.6826
3557,-58.67335
3557.1,-58.66286
3557.2,-58.6523
3557.3,-58.64085
3557.4,-58.63107
3557.5,-58.62189
3557.6,-58.61055
3557.7,-58.59894
3557.8,-58.58775
3557.9,-58.57841
3558,-58.57119
3558.1,-58.56602
3558.2,-58.5634
3558.3,-58.56163
3558.4,-58.56242
3558.5,-58.56639
3558.6,-58.57247
3558.7,-58.58206
3558.8,-58.59208
3558.9,-58.59532
3559,-58.59137
3559.1,-58.58568
3559.2,-58.57409
3559.3,-58.5558
3559.4,-58.54016
3559.5,-58.53529
3559.6,-58.53808
3559.7,-58.5402
3559.8,-58.54579
3559.9,-58.55294
3560,-58.55084
3560.1,-58.53549
3560.2,-58.52154
3560.3,-58.51591
3560.4,-58.51714
3560.5,-58.52364
3560.6,-58.52598
3560.7,-58.51753
3560.8,-58.50075
3560.9,-58.48501
3561,-58.47235
3561.1,-58.46875
3561.2,-58.47286
3561.3,-58.47918
3561.4,-58.47542
3561.5,-58.46925
3561.6,-58.47503
3561.7,-58.46881
3561.8,-58.4589
3561.9,-58.46419
3562,-58.46404
3562.1,-58.45336
3562.2,-58.45126
3562.3,-58.45951
3562.4,-58.45853
3562.5,-58.44399
3562.6,-58.43633
3562.7,-58.44234
3562.8,-58.45137
3562.9,-58.4577
3563,-58.45733
3563.1,-58.44442
3563.2,-58.42614
3563.3,-58.41719
3563.4,-58.41932
3563.5,-58.42919
3563.6,-58.43954
3563.7,-58.44691
3563.8,-58.45517
3563.9,-58.46199
3564,-58.46333
3564.1,-58.45998
3564.2,-58.4533
3564.3,-58.44181
3564.4,-58.42575
3564.5,-58.41062
3564.6,-58.39852
3564.7,-58.38517
3564.8,-58.37362
3564.9,-58.37125
3565,-58.3702
3565.1,-58.36869
3565.2,-58.37277
3565.3,-58.37966
3565.4,-58.38829
3565.5,-58.39894
3565.6,-58.40962
3565.7,-58.41911
3565.8,-58.42905
3565.9,-58.43701
3566,-58.44621
3566.1,-58.45645
3566.2,-58.46582
3566.3,-58.47298
3566.4,-58.47713
3566.5,-58.47674
3566.6,-58.47255
3566.7,-58.46813
3566.8,-58.45863
3566.9,-58.44445
3567,-58.42986
3567.1,-58.4175
3567.2,-58.40943
3567.3,-58.40576
3567.4,-58.4089
3567.5,-58.42043
3567.6,-58.43241
3567.7,-58.44454
3567.8,-58.45198
3567.9,-58.44613
3568,-58.43355
3568.1,-58.42806
3568.2,-58.43106
3568.3,-58.43865
3568.4,-58.4509
3568.5,-58.46261
3568.6,-58.46248
3568.7,-58.44976
3568.8,-58.44005
3568.9,-58.44324
3569,-58.45405
3569.1,-58.46567
3569.2,-58.47812
3569.3,-58.49264
3569.4,-58.5071
3569.5,-58.51848
3569.6,-58.5209
3569.7,-58.50966
3569.8,-58.50477
3569.9,-58.5119
3570,-58.51136
3570.1,-58.51423
3570.2,-58.52125
3570.3,-58.51655
3570.4,-58.51355
3570.5,-58.52187
3570.6,-58.52804
3570.7,-58.52051
3570.8,-58.50922
3570.9,-58.50782
3571,-58.51866
3571.1,-58.53204
3571.2,-58.53777
3571.3,-58.53595
3571.4,-58.52609
3571.5,-58.51184
3571.6,-58.50185
3571.7,-58.50169
3571.8,-58.50955
3571.9,-58.51836
3572,-58.52674
3572.1,-58.53804
3572.2,-58.54888
3572.3,-58.55571
3572.4,-58.56297
3572.5,-58.57045
3572.6,-58.57237
3572.7,-58.57075
3572.8,-58.56868
3572.9,-58.5628
3573,-58.55312
3573.1,-58.54755
3573.2,-58.54493
3573.3,-58.53538
3573.4,-58.52039
3573.5,-58.50369
3573.6,-58.48957
3573.7,-58.47887
3573.8,-58.46906
3573.9,-58.45854
3574,-58.4485
3574.1,-58.43591
3574.2,-58.42171
3574.3,-58.41393
3574.4,-58.41044
3574.5,-58.41045
3574.6,-58.41264
3574.7,-58.41465
3574.8,-58.41924
3574.9,-58.42767
3575,-58.43777
3575.1,-58.45198
3575.2,-58.46697
3575.3,-58.47511
3575.4,-58.47939
3575.5,-58.47681
3575.6,-58.46829
3575.7,-58.45633
3575.8,-58.44394
3575.9,-58.4385
3576,-58.44275
3576.1,-58.45101
3576.2,-58.45921
3576.3,-58.46323
3576.4,-58.45833
3576.5,-58.44739
3576.6,-58.44108
3576.7,-58.44398
3576.8,-58.45447
3576.9,-58.46448
3577,-58.4592
3577.1,-58.44719
3577.2,-58.44359
3577.3,-58.45117
3577.4,-58.4642
3577.5,-58.47454
3577.6,-58.47806
3577.7,-58.48103
3577.8,-58.49027
3577.9,-58.50019
3578,-58.50241
3578.1,-58.49353
3578.2,-58.49094
3578.3,-58.49885
3578.4,-58.49441
3578.5,-58.49503
3578.6,-58.50441
3578.7,-58.50469
3578.8,-58.49942
3578.9,-58.49227
3579,-58.49142
3579.1,-58.50135
3579.2,-58.51074
3579.3,-58.51477
3579.4,-58.51364
3579.5,-58.50459
3579.6,-58.49041
3579.7,-58.47335
3579.8,-58.45841
3579.9,-58.45474
3580,-58.45571
3580.1,-58.45369
3580.2,-58.45801
3580.3,-58.46913
3580.4,-58.48022
3580.5,-58.49082
3580.6,-58.50391
3580.7,-58.51571
3580.8,-58.52532
3580.9,-58.53266
3581,-58.53486
3581.1,-58.53756
3581.2,-58.53851
3581.3,-58.53961
3581.4,-58.54107
3581.5,-58.535
3581.6,-58.52597
3581.7,-58.51734
3581.8,-58.50573
3581.9,-58.49162
3582,-58.4788
3582.1,-58.46847
3582.2,-58.45901
3582.3,-58.44635
3582.4,-58.43208
3582.5,-58.41724
3582.6,-58.40122
3582.7,-58.38838
3582.8,-58.37859
3582.9,-58.36767
3583,-58.35436
3583.1,-58.34198
3583.2,-58.33054
3583.3,-58.32227
3583.4,-58.31875
3583.5,-58.31888
3583.6,-58.32376
3583.7,-58.33128
3583.8,-58.33932
3583.9,-58.34819
3584,-58.35888
3584.1,-58.36981
3584.2,-58.37448
3584.3,-58.36708
3584.4,-58.35431
3584.5,-58.34
3584.6,-58.33089
3584.7,-58.33583
3584.8,-58.34674
3584.9,-58.35814
3585,-58.3679
3585.1,-58.36509
3585.2,-58.35178
3585.3,-58.3421
3585.4,-58.34222
3585.5,-58.35649
3585.6,-58.37457
3585.7,-58.38316
3585.8,-58.38078
3585.9,-58.3729
3586,-58.36549
3586.1,-58.36393
3586.2,-58.37468
3586.3,-58.38951
3586.4,-58.39466
3586.5,-58.38779
3586.6,-58.38523
3586.7,-58.3884
3586.8,-58.38693
3586.9,-58.39561
3587,-58.40594
3587.1,-58.40103
3587.2,-58.39827
3587.3,-58.40611
3587.4,-58.41606
3587.5,-58.41502
3587.6,-58.40345
3587.7,-58.39853
3587.8,-58.40544
3587.9,-58.41869
3588,-58.42944
3588.1,-58.43631
3588.2,-58.43852
3588.3,-58.42977
3588.4,-58.41728
3588.5,-58.40831
3588.6,-58.40279
3588.7,-58.40509
3588.8,-58.41502
3588.9,-58.42793
3589,-58.43914
3589.1,-58.45197
3589.2,-58.46689
3589.3,-58.4805
3589.4,-58.48944
3589.5,-58.49695
3589.6,-58.504
3589.7,-58.50841
3589.8,-58.51196
3589.9,-58.51187
3590,-58.51052
3590.1,-58.50449
3590.2,-58.49724
3590.3,-58.4933
3590.4,-58.48767
3590.5,-58.47855
3590.6,-58.4686
3590.7,-58.46307
3590.8,-58.45926
3590.9,-58.45456
3591,-58.45034
3591.1,-58.44946
3591.2,-58.45201
3591.3,-58.45331
3591.4,-58.45549
3591.5,-58.461
3591.6,-58.46608
3591.7,-58.4742
3591.8,-58.4882
3591.9,-58.50392
3592,-58.52001
3592.1,-58.53369
3592.2,-58.54055
3592.3,-58.53749
3592.4,-58.52938
3592.5,-58.51675
3592.6,-58.50584
3592.7,-58.50466
3592.8,-58.51107
3592.9,-58.52433
3593,-58.53921
3593.1,-58.54901
3593.2,-58.54987
3593.3,-58.54021
3593.4,-58.53143
3593.5,-58.53188
3593.6,-58.54028
3593.7,-58.55426
3593.8,-58.5635
3593.9,-58.55774
3594,-58.54481
3594.1,-58.53661
3594.2,-58.5343
3594.3,-58.53627
3594.4,-58.53355
3594.5,-58.52238
3594.6,-58.51928
3594.7,-58.52855
3594.8,-58.53311
3594.9,-58.52477
3595,-58.52407
3595.1,-58.52831
3595.2,-58.52197
3595.3,-58.5239
3595.4,-58.53422
3595.5,-58.52836
3595.6,-58.51954
3595.7,-58.52726
3595.8,-58.53661
3595.9,-58.53702
3596,-58.5281
3596.1,-58.5163
3596.2,-58.5142
3596.3,-58.52458
3596.4,-58.53785
3596.5,-58.54764
3596.6,-58.551
3596.7,-58.54831
3596.8,-58.54388
3596.9,-58.53707
3597,-58.52893
3597.1,-58.5233
3597.2,-58.52056
3597.3,-58.52152
3597.4,-58.52748
3597.5,-58.53363
3597.6,-58.53971
3597.7,-58.5507
3597.8,-58.56199
3597.9,-58.5697
3598,-58.57391
3598.1,-58.57386
3598.2,-58.57496
3598.3,-58.5768
3598.4,-58.57557
3598.5,-58.57608
3598.6,-58.57861
3598.7,-58.57843
3598.8,-58.57477
3598.9,-58.56942
3599,-58.56695
3599.1,-58.56878
3599.2,-58.5684
3599.3,-58.56717
3599.4,-58.56925
3599.5,-58.56566
3599.6,-58.55822
3599.7,-58.55593
3599.8,-58.55652
3599.9,-58.56117
3600,-58.56825
3600.1,-58.57768
3600.2,-58.58653
3600.3,-58.59349
3600.4,-58.5944
3600.5,-58.59385
3600.6,-58.59361
3600.7,-58.58563
3600.8,-58.57545
3600.9,-58.56653
3601,-58.56174
3601.1,-58.5646
3601.2,-58.57409
3601.3,-58.58506
3601.4,-58.59628
3601.5,-58.58887
3601.6,-58.56322
3601.7,-58.53953
3601.8,-58.51875
3601.9,-58.50907
3602,-58.50736
3602.1,-58.50084
3602.2,-58.48076
3602.3,-58.4519
3602.4,-58.42852
3602.5,-58.43033
3602.6,-58.44813
3602.7,-58.45862
3602.8,-58.46272
3602.9,-58.45946
3603,-58.46589
3603.1,-58.48858
3603.2,-58.5048
3603.3,-58.51643
3603.4,-58.53429
3603.5,-58.46484
3603.6,-58.32716
3603.7,-58.21496
3603.8,-58.10406
3603.9,-57.98064
3604,-57.85677
3604.1,-57.74545
3604.2,-57.63656
3604.3,-57.52297
3604.4,-57.40074
3604.5,-57.20095
3604.6,-56.93585
3604.7,-56.68175
3604.8,-56.43559
3604.9,-56.18871
3605,-55.93506
3605.1,-55.67568
3605.2,-55.40921
3605.3,-55.13093
3605.4,-54.84091
3605.5,-54.55693
3605.6,-54.28042
3605.7,-53.99683
3605.8,-53.70869
3605.9,-53.41466
3606,-53.11218
3606.1,-52.8013
3606.2,-52.48013
3606.3,-52.14687
3606.4,-51.79508
3606.5,-51.41269
3606.6,-50.99431
3606.7,-50.54636
3606.8,-50.05868
3606.9,-49.52184
3607,-48.92606
3607.1,-48.25148
3607.2,-47.47765
3607.3,-46.57592
3607.4,-45.49703
3607.5,-44.18346
3607.6,-42.51375
3607.7,-40.31716
3607.8,-37.20377
3607.9,-32.59497
3608,-24.95229
3608.1,-11.74393
3608.2,4.121707
3608.3,15.59131
3608.4,20.21679
3608.5,19.31256
3608.6,15.03646
3608.7,9.126723
3608.8,2.543269
3608.9,-4.120537
3609,-10.67718
3609.1,-17.01937
3609.2,-23.12944
3609.3,-28.99807
3609.4,-34.58359
3609.5,-39.79807
3609.6,-44.49833
3609.7,-48.55892
3609.8,-51.93631
3609.9,-54.6334
3610,-56.72419
3610.1,-58.29904
3610.2,-59.46032
3610.3,-60.3118
3610.4,-60.93932
3610.5,-61.39626
3610.6,-61.71669
3610.7,-61.928
3610.8,-62.0552
3610.9,-62.12745
3611,-62.1578
3611.1,-62.16142
3611.2,-62.14908
3611.3,-62.1273
3611.4,-62.08611
3611.5,-62.0196
3611.6,-61.95504
3611.7,-61.89146
3611.8,-61.8101
3611.9,-61.72909
3612,-61.65988
3612.1,-61.58007
3612.2,-61.4861
3612.3,-61.39712
3612.4,-61.31857
3612.5,-61.24728
3612.6,-61.17383
3612.7,-61.09122
3612.8,-61.00123
3612.9,-60.90632
3613,-60.81173
3613.1,-60.72215
3613.2,-60.63906
3613.3,-60.56298
3613.4,-60.49127
3613.5,-60.41842
3613.6,-60.34446
3613.7,-60.27472
3613.8,-60.20441
3613.9,-60.1304
3614,-60.05577
3614.1,-59.98055
3614.2,-59.90475
3614.3,-59.83119
3614.4,-59.75649
3614.5,-59.67738
3614.6,-59.60114
3614.7,-59.52572
3614.8,-59.44716
3614.9,-59.36668
3615,-59.28324
3615.1,-59.19897
3615.2,-59.11309
3615.3,-59.02352
3615.4,-58.93209
3615.5,-58.83523
3615.6,-58.73174
3615.7,-58.62909
3615.8,-58.52612
3615.9,-58.422
3616,-58.32202
3616.1,-58.22749
3616.2,-58.1375
3616.3,-58.04924
3616.4,-57.96111
3616.5,-57.87495
3616.6,-57.79139
3616.7,-57.70997
3616.8,-57.62351
3616.9,-57.5297
3617,-57.42953
3617.1,-57.32034
3617.2,-57.20838
3617.3,-57.10015
3617.4,-57.00083
3617.5,-56.90886
3617.6,-56.81766
3617.7,-56.7307
3617.8,-56.64074
3617.9,-56.53916
3618,-56.42969
3618.1,-56.31737
3618.2,-56.21112
3618.3,-56.11347
3618.4,-56.02021
3618.5,-55.92654
3618.6,-55.82594
3618.7,-55.71348
3618.8,-55.59996
3618.9,-55.49651
3619,-55.39968
3619.1,-55.30892
3619.2,-55.21907
3619.3,-55.12813
3619.4,-55.03689
3619.5,-54.94361
3619.6,-54.84366
3619.7,-54.72907
3619.8,-54.62068
3619.9,-54.53034
3620,-54.43053
3620.1,-54.32253
3620.2,-54.22303
3620.3,-54.12218
3620.4,-54.01511
3620.5,-53.91573
3620.6,-53.82422
3620.7,-53.72273
3620.8,-53.61158
3620.9,-53.50137
3621,-53.4004
3621.1,-53.30944
3621.2,-53.21903
3621.3,-53.12348
3621.4,-53.02143
3621.5,-52.91152
3621.6,-52.79699
3621.7,-52.68354
3621.8,-52.57383
3621.9,-52.47156
3622,-52.37612
3622.1,-52.28058
3622.2,-52.18745
3622.3,-52.09712
3622.4,-52.00725
3622.5,-51.917
3622.6,-51.82493
3622.7,-51.73298
3622.8,-51.64029
3622.9,-51.54334
3623,-51.44174
3623.1,-51.34399
3623.2,-51.24701
3623.3,-51.1469
3623.4,-51.04341
3623.5,-50.93619
3623.6,-50.82836
3623.7,-50.71833
3623.8,-50.60551
3623.9,-50.49167
3624,-50.37584
3624.1,-50.25767
3624.2,-50.14034
3624.3,-50.01991
3624.4,-49.89503
3624.5,-49.76823
3624.6,-49.64119
3624.7,-49.51533
3624.8,-49.38624
3624.9,-49.24841
3625,-49.10081
3625.1,-48.94431
3625.2,-48.77622
3625.3,-48.5904
3625.4,-48.38376
3625.5,-48.15642
3625.6,-47.90998
3625.7,-47.64271
3625.8,-47.34844
3625.9,-47.03392
3626,-46.6874
3626.1,-46.29214
3626.2,-45.83248
3626.3,-45.28538
3626.4,-44.63301
3626.5,-43.85748
3626.6,-42.91651
3626.7,-41.75284
3626.8,-40.24553
3626.9,-38.22735
3627,-35.37227
3627.1,-31.20206
3627.2,-24.62038
3627.3,-13.98809
3627.4,-1.058483
3627.5,9.275836
3627.6,14.28099
3627.7,14.33787
3627.8,11.24047
3627.9,6.438808
3628,0.7932633
3628.1,-5.113052
3628.2,-11.0565
3628.3,-16.89402
3628.4,-22.55289
3628.5,-28.01205
3628.6,-33.25723
3628.7,-38.2104
3628.8,-42.748
3628.9,-46.75955
3629,-50.16957
3629.1,-52.93327
3629.2,-55.09676
3629.3,-56.73785
3629.4,-57.96385
3629.5,-58.87791
3629.6,-59.54772
3629.7,-60.02474
3629.8,-60.35486
3629.9,-60.5787
3630,-60.71297
3630.1,-60.77904
3630.2,-60.79676
3630.3,-60.78133
3630.4,-60.73841
3630.5,-60.6729
3630.6,-60.59143
3630.7,-60.49807
3630.8,-60.3976
3630.9,-60.29296
3631,-60.18731
3631.1,-60.08231
3631.2,-59.97363
3631.3,-59.86496
3631.4,-59.75565
3631.5,-59.64512
3631.6,-59.53335
3631.7,-59.42026
3631.8,-59.30888
3631.9,-59.19436
3632,-59.07779
3632.1,-58.96183
3632.2,-58.84242
3632.3,-58.7181
3632.4,-58.5923
3632.5,-58.46617
3632.6,-58.34182
3632.7,-58.21865
3632.8,-58.0924
3632.9,-57.96381
3633,-57.83942
3633.1,-57.72234
3633.2,-57.60692
3633.3,-57.49199
3633.4,-57.38195
3633.5,-57.27263
3633.6,-57.1614
3633.7,-57.04635
3633.8,-56.92247
3633.9,-56.78886
3634,-56.65276
3634.1,-56.52085
3634.2,-56.39669
3634.3,-56.27628
3634.4,-56.16197
3634.5,-56.0513
3634.6,-55.92995
3634.7,-55.7977
3634.8,-55.66309
3634.9,-55.53959
3635,-55.42638
3635.1,-55.31662
3635.2,-55.20032
3635.3,-55.06947
3635.4,-54.93893
3635.5,-54.8223
3635.6,-54.71461
3635.7,-54.60526
3635.8,-54.48774
3635.9,-54.36466
3636,-54.24241
3636.1,-54.12084
3636.2,-54.00482
3636.3,-53.89831
3636.4,-53.7941
3636.5,-53.68041
3636.6,-53.56238
3636.7,-53.45746
3636.8,-53.35461
3636.9,-53.24403
3637,-53.14065
3637.1,-53.04646
3637.2,-52.94491
3637.3,-52.83265
3637.4,-52.72208
3637.5,-52.62863
3637.6,-52.54662
3637.7,-52.46313
3637.8,-52.37907
3637.9,-52.28956
3638,-52.19421
3638.1,-52.09654
3638.2,-51.99744
3638.3,-51.89851
3638.4,-51.80148
3638.5,-51.71003
3638.6,-51.61946
3638.7,-51.52602
3638.8,-51.43547
3638.9,-51.34599
3639,-51.25739
3639.1,-51.17289
3639.2,-51.09072
3639.3,-51.0069
3639.4,-50.92583
3639.5,-50.85067
3639.6,-50.77734
3639.7,-50.70776
3639.8,-50.6428
3639.9,-50.57882
3640,-50.51883
3640.1,-50.46055
3640.2,-50.40732
3640.3,-50.36121
3640.4,-50.31691
3640.5,-50.28013
3640.6,-50.24945
3640.7,-50.22393
3640.8,-50.20591
3640.9,-50.19703
3641,-50.19257
3641.1,-50.19507
3641.2,-50.20888
3641.3,-50.23001
3641.4,-50.25633
3641.5,-50.2825
3641.6,-50.30902
3641.7,-50.33709
3641.8,-50.36396
3641.9,-50.39318
3642,-50.43551
3642.1,-50.49105
3642.2,-50.55589
3642.3,-50.63297
3642.4,-50.72011
3642.5,-50.81685
3642.6,-50.91338
3642.7,-51.00173
3642.8,-51.09239
3642.9,-51.19075
3643,-51.30412
3643.1,-51.43304
3643.2,-51.56706
3643.3,-51.69426
3643.4,-51.81544
3643.5,-51.94158
3643.6,-52.07783
3643.7,-52.22504
3643.8,-52.37383
3643.9,-52.51196
3644,-52.64175
3644.1,-52.77642
3644.2,-52.9159
3644.3,-53.05778
3644.4,-53.19115
3644.5,-53.31335
3644.6,-53.43575
3644.7,-53.5662
3644.8,-53.69683
3644.9,-53.81145
3645,-53.92308
3645.1,-54.03978
3645.2,-54.13947
3645.3,-54.23593
3645.4,-54.33982
3645.5,-54.42923
3645.6,-54.50208
3645.7,-54.57332
3645.8,-54.64984
3645.9,-54.72309
3646,-54.78862
3646.1,-54.83729
3646.2,-54.87362
3646.3,-54.90796
3646.4,-54.94328
3646.5,-54.98269
3646.6,-55.02143
3646.7,-55.05906
3646.8,-55.09285
3646.9,-55.1162
3647,-55.12985
3647.1,-55.13638
3647.2,-55.13327
3647.3,-55.12058
3647.4,-55.10381
3647.5,-55.08458
3647.6,-55.06334
3647.7,-55.04066
3647.8,-55.0171
3647.9,-54.99072
3648,-54.95954
3648.1,-54.93378
3648.2,-54.91394
3648.3,-54.89329
3648.4,-54.8691
3648.5,-54.84359
3648.6,-54.81894
3648.7,-54.79454
3648.8,-54.76868
3648.9,-54.73879
3649,-54.70677
3649.1,-54.6761
3649.2,-54.64348
3649.3,-54.60656
3649.4,-54.56573
3649.5,-54.51924
3649.6,-54.47032
3649.7,-54.42227
3649.8,-54.36941
3649.9,-54.31014
3650,-54.25293
3650.1,-54.19765
3650.2,-54.1459
3650.3,-54.09861
3650.4,-54.05671
3650.5,-54.02066
3650.6,-53.9881
3650.7,-53.95708
3650.8,-53.92165
3650.9,-53.87363
3651,-53.81604
3651.1,-53.7576
3651.2,-53.70778
3651.3,-53.67039
3651.4,-53.64032
3651.5,-53.61073
3651.6,-53.57297
3651.7,-53.51969
3651.8,-53.46387
3651.9,-53.42128
3652,-53.38994
3652.1,-53.3638
3652.2,-53.32975
3652.3,-53.27955
3652.4,-53.22911
3652.5,-53.1884
3652.6,-53.15235
3652.7,-53.11641
3652.8,-53.07979
3652.9,-53.03789
3653,-52.99565
3653.1,-52.96711
3653.2,-52.94283
3653.3,-52.90756
3653.4,-52.87691
3653.5,-52.86327
3653.6,-52.84199
3653.7,-52.80967
3653.8,-52.78836
3653.9,-52.77736
3654,-52.76348
3654.1,-52.74069
3654.2,-52.71592
3654.3,-52.70396
3654.4,-52.70304
3654.5,-52.70202
3654.6,-52.69953
3654.7,-52.69938
3654.8,-52.69811
3654.9,-52.69105
3655,-52.67961
3655.1,-52.66507
3655.2,-52.65101
3655.3,-52.64057
3655.4,-52.63588
3655.5,-52.64008
3655.6,-52.65252
3655.7,-52.66789
3655.8,-52.68697
3655.9,-52.70608
3656,-52.72715
3656.1,-52.75563
3656.2,-52.78691
3656.3,-52.82034
3656.4,-52.85689
3656.5,-52.89211
3656.6,-52.92942
3656.7,-52.96961
3656.8,-53.00959
3656.9,-53.04973
3657,-53.0898
3657.1,-53.12977
3657.2,-53.16902
3657.3,-53.20487
3657.4,-53.23802
3657.5,-53.27086
3657.6,-53.29906
3657.7,-53.32225
3657.8,-53.3452
3657.9,-53.3713
3658,-53.40004
3658.1,-53.43545
3658.2,-53.47651
3658.3,-53.5224
3658.4,-53.57176
3658.5,-53.62075
3658.6,-53.66832
3658.7,-53.71032
3658.8,-53.74087
3658.9,-53.76607
3659,-53.79265
3659.1,-53.82666
3659.2,-53.86964
3659.3,-53.91283
3659.4,-53.95354
3659.5,-53.989
3659.6,-54.01754
3659.7,-54.03641
3659.8,-54.05749
3659.9,-54.09469
3660,-54.13502
3660.1,-54.16572
3660.2,-54.18127
3660.3,-54.19224
3660.4,-54.21537
3660.5,-54.24997
3660.6,-54.2812
3660.7,-54.29353
3660.8,-54.29439
3660.9,-54.29666
3661,-54.30436
3661.1,-54.30985
3661.2,-54.30946
3661.3,-54.3186
3661.4,-54.33751
3661.5,-54.35187
3661.6,-54.35117
3661.7,-54.35532
3661.8,-54.37013
3661.9,-54.36917
3662,-54.36253
3662.1,-54.37105
3662.2,-54.38024
3662.3,-54.37149
3662.4,-54.35753
3662.5,-54.35519
3662.6,-54.36169
3662.7,-54.3686
3662.8,-54.37138
3662.9,-54.36659
3663,-54.35471
3663.1,-54.33847
3663.2,-54.31899
3663.3,-54.29795
3663.4,-54.28391
3663.5,-54.2772
3663.6,-54.2726
3663.7,-54.27198
3663.8,-54.27271
3663.9,-54.27207
3664,-54.27244
3664.1,-54.27293
3664.2,-54.27277
3664.3,-54.2717
3664.4,-54.26786
3664.5,-54.26609
3664.6,-54.26623
3664.7,-54.26427
3664.8,-54.26127
3664.9,-54.25561
3665,-54.25188
3665.1,-54.24945
3665.2,-54.24605
3665.3,-54.24581
3665.4,-54.24676
3665.5,-54.24274
3665.6,-54.23948
3665.7,-54.24308
3665.8,-54.24453
3665.9,-54.24078
3666,-54.23609
3666.1,-54.23157
3666.2,-54.22272
3666.3,-54.20663
3666.4,-54.18657
3666.5,-54.16321
3666.6,-54.13505
3666.7,-54.1045
3666.8,-54.07803
3666.9,-54.06059
3667,-54.04873
3667.1,-54.04807
3667.2,-54.05068
3667.3,-54.04356
3667.4,-54.02987
3667.5,-54.00528
3667.6,-53.97563
3667.7,-53.95411
3667.8,-53.94288
3667.9,-53.93878
3668,-53.93802
3668.1,-53.93063
3668.2,-53.90875
3668.3,-53.88476
3668.4,-53.87189
3668.5,-53.87111
3668.6,-53.87378
3668.7,-53.86149
3668.8,-53.83764
3668.9,-53.82197
3669,-53.81712
3669.1,-53.81795
3669.2,-53.82138
3669.3,-53.82123
3669.4,-53.82024
3669.5,-53.82238
3669.6,-53.82326
3669.7,-53.81744
3669.8,-53.80171
3669.9,-53.79157
3670,-53.79259
3670.1,-53.78764
3670.2,-53.77274
3670.3,-53.76713
3670.4,-53.77104
3670.5,-53.76257
3670.6,-53.7471
3670.7,-53.74094
3670.8,-53.74432
3670.9,-53.75057
3671,-53.7534
3671.1,-53.74878
3671.2,-53.73712
3671.3,-53.72255
3671.4,-53.70926
3671.5,-53.69802
3671.6,-53.6907
3671.7,-53.69037
3671.8,-53.69333
3671.9,-53.69929
3672,-53.70728
3672.1,-53.71704
3672.2,-53.72758
3672.3,-53.73759
3672.4,-53.7462
3672.5,-53.7507
3672.6,-53.75622
3672.7,-53.76312
3672.8,-53.76893
3672.9,-53.77396
3673,-53.77913
3673.1,-53.78463
3673.2,-53.78893
3673.3,-53.79078
3673.4,-53.79221
3673.5,-53.79529
3673.6,-53.79926
3673.7,-53.80521
3673.8,-53.81249
3673.9,-53.81994
3674,-53.82915
3674.1,-53.83822
3674.2,-53.84694
3674.3,-53.85526
3674.4,-53.86657
3674.5,-53.88216
3674.6,-53.89657
3674.7,-53.90821
3674.8,-53.9143
3674.9,-53.91386
3675,-53.90983
3675.1,-53.90349
3675.2,-53.89225
3675.3,-53.87908
3675.4,-53.86988
3675.5,-53.86663
3675.6,-53.86967
3675.7,-53.87761
3675.8,-53.88733
3675.9,-53.89633
3676,-53.89861
3676.1,-53.88921
3676.2,-53.87496
3676.3,-53.86654
3676.4,-53.86688
3676.5,-53.87531
3676.6,-53.88771
3676.7,-53.89048
3676.8,-53.87721
3676.9,-53.86642
3677,-53.86902
3677.1,-53.88124
3677.2,-53.8907
3677.3,-53.8866
3677.4,-53.8761
3677.5,-53.86705
3677.6,-53.86126
3677.7,-53.85614
3677.8,-53.84676
3677.9,-53.83439
3678,-53.8334
3678.1,-53.84875
3678.2,-53.8572
3678.3,-53.8478
3678.4,-53.84213
3678.5,-53.84702
3678.6,-53.84566
3678.7,-53.84564
3678.8,-53.85454
3678.9,-53.85642
3679,-53.84524
3679.1,-53.8335
3679.2,-53.83393
3679.3,-53.84591
3679.4,-53.85853
3679.5,-53.86661
3679.6,-53.86593
3679.7,-53.85445
3679.8,-53.84197
3679.9,-53.83393
3680,-53.82967
3680.1,-53.8311
3680.2,-53.839
3680.3,-53.85108
3680.4,-53.86386
3680.5,-53.87787
3680.6,-53.89253
3680.7,-53.90621
3680.8,-53.92004
3680.9,-53.93224
3681,-53.94154
3681.1,-53.94746
3681.2,-53.95294
3681.3,-53.96232
3681.4,-53.97214
3681.5,-53.97798
3681.6,-53.98333
3681.7,-53.98979
3681.8,-53.99617
3681.9,-54.00227
3682,-54.00956
3682.1,-54.02102
3682.2,-54.03287
3682.3,-54.04123
3682.4,-54.04952
3682.5,-54.06082
3682.6,-54.07711
3682.7,-54.09363
3682.8,-54.11012
3682.9,-54.12679
3683,-54.13826
3683.1,-54.14121
3683.2,-54.13797
3683.3,-54.12866
3683.4,-54.11515
3683.5,-54.10538
3683.6,-54.10122
3683.7,-54.10056
3683.8,-54.10188
3683.9,-54.10692
3684,-54.11698
3684.1,-54.12373
3684.2,-54.1211
3684.3,-54.10985
3684.4,-54.09705
3684.5,-54.09008
3684.6,-54.09139
3684.7,-54.10018
3684.8,-54.10598
3684.9,-54.10062
3685,-54.08702
3685.1,-54.07712
3685.2,-54.07845
3685.3,-54.0844
3685.4,-54.08488
3685.5,-54.07408
3685.6,-54.06142
3685.7,-54.0573
3685.8,-54.05992
3685.9,-54.06582
3686,-54.07262
3686.1,-54.08027
3686.2,-54.08588
3686.3,-54.087
3686.4,-54.07662
3686.5,-54.06937
3686.6,-54.07383
3686.7,-54.06815
3686.8,-54.05728
3686.9,-54.0603
3687,-54.06546
3687.1,-54.05133
3687.2,-54.03578
3687.3,-54.03801
3687.4,-54.0454
3687.5,-54.04862
3687.6,-54.04557
3687.7,-54.03041
3687.8,-54.01254
3687.9,-54.0032
3688,-54.00145
3688.1,-54.00301
3688.2,-54.00808
3688.3,-54.01591
3688.4,-54.02179
3688.5,-54.02376
3688.6,-54.02151
3688.7,-54.02001
3688.8,-54.01807
3688.9,-54.013
3689,-54.00321
3689.1,-53.99076
3689.2,-53.97774
3689.3,-53.96126
3689.4,-53.94465
3689.5,-53.92784
3689.6,-53.91136
3689.7,-53.89713
3689.8,-53.8821
3689.9,-53.86274
3690,-53.84293
3690.1,-53.82352
3690.2,-53.80539
3690.3,-53.79391
3690.4,-53.78264
3690.5,-53.76982
3690.6,-53.761
3690.7,-53.75529
3690.8,-53.7529
3690.9,-53.7525
3691,-53.75679
3691.1,-53.76557
3691.2,-53.7736
3691.3,-53.78062
3691.4,-53.78804
3691.5,-53.79409
3691.6,-53.7975
3691.7,-53.79567
3691.8,-53.78593
3691.9,-53.7702
3692,-53.75779
3692.1,-53.75097
3692.2,-53.75151
3692.3,-53.76116
3692.4,-53.77206
3692.5,-53.78125
3692.6,-53.78229
3692.7,-53.76971
3692.8,-53.75668
3692.9,-53.75615
3693,-53.76217
3693.1,-53.77492
3693.2,-53.78718
3693.3,-53.78166
3693.4,-53.77024
3693.5,-53.77114
3693.6,-53.78148
3693.7,-53.79475
3693.8,-53.79683
3693.9,-53.78728
3694,-53.78484
3694.1,-53.7923
3694.2,-53.80459
3694.3,-53.81898
3694.4,-53.8315
3694.5,-53.84109
3694.6,-53.8444
3694.7,-53.84282
3694.8,-53.84964
3694.9,-53.86117
3695,-53.86346
3695.1,-53.86289
3695.2,-53.87155
3695.3,-53.87802
3695.4,-53.87181
3695.5,-53.8763
3695.6,-53.89264
3695.7,-53.90457
3695.8,-53.90853
3695.9,-53.9012
3696,-53.89111
3696.1,-53.89264
3696.2,-53.90345
3696.3,-53.91833
3696.4,-53.9342
3696.5,-53.94615
3696.6,-53.95773
3696.7,-53.96633
3696.8,-53.96938
3696.9,-53.96869
3697,-53.96444
3697.1,-53.95602
3697.2,-53.94397
3697.3,-53.93624
3697.4,-53.92792
3697.5,-53.91704
3697.6,-53.9073
3697.7,-53.89494
3697.8,-53.88588
3697.9,-53.87449
3698,-53.85967
3698.1,-53.84886
3698.2,-53.84057
3698.3,-53.83031
3698.4,-53.81968
3698.5,-53.81081
3698.6,-53.79907
3698.7,-53.78861
3698.8,-53.78081
3698.9,-53.77219
3699,-53.76375
3699.1,-53.75613
3699.2,-53.75171
3699.3,-53.75172
3699.4,-53.75124
3699.5,-53.75542
3699.6,-53.76885
3699.7,-53.78699
3699.8,-53.80568
3699.9,-53.82558
3700,-53.84171
3700.1,-53.85289
3700.2,-53.85964
3700.3,-53.85789
3700.4,-53.85488
3700.5,-53.85383
3700.6,-53.85577
3700.7,-53.86725
3700.8,-53.88358
3700.9,-53.90059
3701,-53.91738
3701.1,-53.92418
3701.2,-53.92123
3701.3,-53.91904
3701.4,-53.92773
3701.5,-53.94286
3701.6,-53.95936
3701.7,-53.9686
3701.8,-53.96636
3701.9,-53.96581
3702,-53.97526
3702.1,-53.99687
3702.2,-54.01304
3702.3,-54.01196
3702.4,-54.00769
3702.5,-54.01361
3702.6,-54.02356
3702.7,-54.02986
3702.8,-54.03598
3702.9,-54.03865
3703,-54.03684
3703.1,-54.04115
3703.2,-54.05495
3703.3,-54.05946
3703.4,-54.05485
3703.5,-54.06337
3703.6,-54.07421
3703.7,-54.06956
3703.8,-54.06924
3703.9,-54.08759
3704,-54.10241
3704.1,-54.095
3704.2,-54.08085
3704.3,-54.07938
3704.4,-54.08944
3704.5,-54.10401
3704.6,-54.11592
3704.7,-54.12433
3704.8,-54.12781
3704.9,-54.12406
3705,-54.11527
3705.1,-54.10236
3705.2,-54.08858
3705.3,-54.07618
3705.4,-54.06975
3705.5,-54.06882
3705.6,-54.07065
3705.7,-54.07949
3705.8,-54.08948
3705.9,-54.09763
3706,-54.10814
3706.1,-54.11724
3706.2,-54.12449
3706.3,-54.13477
3706.4,-54.14737
3706.5,-54.15581
3706.6,-54.16146
3706.7,-54.16849
3706.8,-54.17774
3706.9,-54.18718
3707,-54.1942
3707.1,-54.20052
3707.2,-54.20732
3707.3,-54.21347
3707.4,-54.22009
3707.5,-54.22603
3707.6,-54.22902
3707.7,-54.23178
3707.8,-54.23198
3707.9,-54.22826
3708,-54.2198
3708.1,-54.20481
3708.2,-54.18542
3708.3,-54.16218
3708.4,-54.13792
3708.5,-54.11641
3708.6,-54.10203
3708.7,-54.09279
3708.8,-54.08669
3708.9,-54.08761
3709,-54.08927
3709.1,-54.08296
3709.2,-54.06543
3709.3,-54.03678
3709.4,-54.00893
3709.5,-53.98833
3709.6,-53.97814
3709.7,-53.97589
3709.8,-53.97295
3709.9,-53.95818
3710,-53.93106
3710.1,-53.90606
3710.2,-53.88938
3710.3,-53.88194
3710.4,-53.87893
3710.5,-53.86888
3710.6,-53.84462
3710.7,-53.82307
3710.8,-53.80963
3710.9,-53.8013
3711,-53.79668
3711.1,-53.7905
3711.2,-53.77962
3711.3,-53.75687
3711.4,-53.73769
3711.5,-53.73172
3711.6,-53.72281
3711.7,-53.70216
3711.8,-53.69027
3711.9,-53.68988
3712,-53.67613
3712.1,-53.66109
3712.2,-53.66043
3712.3,-53.65774
3712.4,-53.64423
3712.5,-53.62557
3712.6,-53.61448
3712.7,-53.61787
3712.8,-53.62584
3712.9,-53.62899
3713,-53.62561
3713.1,-53.61676
3713.2,-53.60408
3713.3,-53.58843
3713.4,-53.57354
3713.5,-53.5636
3713.6,-53.56006
3713.7,-53.56214
3713.8,-53.56961
3713.9,-53.57977
3714,-53.59158
3714.1,-53.60376
3714.2,-53.61836
3714.3,-53.63384
3714.4,-53.64411
3714.5,-53.65784
3714.6,-53.67423
3714.7,-53.68747
3714.8,-53.70117
3714.9,-53.71382
3715,-53.7256
3715.1,-53.73698
3715.2,-53.75079
3715.3,-53.76546
3715.4,-53.78165
3715.5,-53.7979
3715.6,-53.81434
3715.7,-53.83554
3715.8,-53.85651
3715.9,-53.87729
3716,-53.90066
3716.1,-53.92744
3716.2,-53.95213
3716.3,-53.97526
3716.4,-53.99276
3716.5,-54.00554
3716.6,-54.01334
3716.7,-54.01039
3716.8,-54.00607
3716.9,-54.00349
3717,-54.00133
3717.1,-54.00923
3717.2,-54.02401
3717.3,-54.03808
3717.4,-54.05443
3717.5,-54.07002
3717.6,-54.07559
3717.7,-54.07212
3717.8,-54.06515
3717.9,-54.06321
3718,-54.07094
3718.1,-54.08433
3718.2,-54.0987
3718.3,-54.10303
3718.4,-54.09297
3718.5,-54.08511
3718.6,-54.09066
3718.7,-54.10169
3718.8,-54.11072
3718.9,-54.10874
3719,-54.09742
3719.1,-54.08771
3719.2,-54.08679
3719.3,-54.0924
3719.4,-54.09769
3719.5,-54.09592
3719.6,-54.08699
3719.7,-54.07138
3719.8,-54.06203
3719.9,-54.06456
3720,-54.0609
3720.1,-54.05172
3720.2,-54.04899
3720.3,-54.04565
3720.4,-54.034
3720.5,-54.02774
3720.6,-54.02886
3720.7,-54.02887
3720.8,-54.02364
3720.9,-54.0057
3721,-53.98276
3721.1,-53.97064
3721.2,-53.97016
3721.3,-53.97391
3721.4,-53.97771
3721.5,-53.97928
3721.6,-53.97406
3721.7,-53.96205
3721.8,-53.94941
3721.9,-53.93577
3722,-53.91732
3722.1,-53.89524
3722.2,-53.87465
3722.3,-53.85648
3722.4,-53.83488
3722.5,-53.81349
3722.6,-53.79378
3722.7,-53.77303
3722.8,-53.7536
3722.9,-53.73959
3723,-53.72664
3723.1,-53.70975
3723.2,-53.69052
3723.3,-53.67347
3723.4,-53.65755
3723.5,-53.63789
3723.6,-53.6215
3723.7,-53.60507
3723.8,-53.58478
3723.9,-53.56366
3724,-53.54369
3724.1,-53.52798
3724.2,-53.51573
3724.3,-53.50922
3724.4,-53.50679
3724.5,-53.50186
3724.6,-53.49678
3724.7,-53.49824
3724.8,-53.50686
3724.9,-53.52016
3725,-53.53611
3725.1,-53.54983
3725.2,-53.55465
3725.3,-53.54917
3725.4,-53.53773
3725.5,-53.52833
3725.6,-53.52859
3725.7,-53.53888
3725.8,-53.55494
3725.9,-53.57326
3726,-53.58855
3726.1,-53.59061
3726.2,-53.58496
3726.3,-53.58283
3726.4,-53.58947
3726.5,-53.60842
3726.6,-53.6297
3726.7,-53.64064
3726.8,-53.63796
3726.9,-53.63742
3727,-53.65227
3727.1,-53.67813
3727.2,-53.69686
3727.3,-53.69622
3727.4,-53.69605
3727.5,-53.70621
3727.6,-53.72161
3727.7,-53.73935
3727.8,-53.75305
3727.9,-53.75796
3728,-53.75943
3728.1,-53.77308
3728.2,-53.79437
3728.3,-53.8012
3728.4,-53.80667
3728.5,-53.82774
3728.6,-53.84376
3728.7,-53.84824
3728.8,-53.85884
3728.9,-53.88122
3729,-53.90015
3729.1,-53.90387
3729.2,-53.90304
3729.3,-53.91493
3729.4,-53.93336
3729.5,-53.95674
3729.6,-53.97996
3729.7,-53.99577
3729.8,-54.00744
3729.9,-54.01654
3730,-54.02181
3730.1,-54.02253
3730.2,-54.02021
3730.3,-54.01754
3730.4,-54.01903
3730.5,-54.01948
3730.6,-54.01824
3730.7,-54.01835
3730.8,-54.02524
3730.9,-54.03616
3731,-54.04382
3731.1,-54.0536
3731.2,-54.06471
3731.3,-54.07394
3731.4,-54.08362
3731.5,-54.0932
3731.6,-54.10322
3731.7,-54.11072
3731.8,-54.11607
3731.9,-54.12412
3732,-54.13127
3732.1,-54.13476
3732.2,-54.13689
3732.3,-54.13396
3732.4,-54.12793
3732.5,-54.122
3732.6,-54.11378
3732.7,-54.10147
3732.8,-54.08432
3732.9,-54.06703
3733,-54.05381
3733.1,-54.0463
3733.2,-54.04386
3733.3,-54.04485
3733.4,-54.04813
3733.5,-54.05179
3733.6,-54.05558
3733.7,-54.05744
3733.8,-54.05178
3733.9,-54.03651
3734,-54.01565
3734.1,-53.9968
3734.2,-53.98765
3734.3,-53.98399
3734.4,-53.98266
3734.5,-53.98614
3734.6,-53.97763
3734.7,-53.95419
3734.8,-53.93201
3734.9,-53.92244
3735,-53.92452
3735.1,-53.92736
3735.2,-53.91753
3735.3,-53.89595
3735.4,-53.87827
3735.5,-53.87274
3735.6,-53.87356
3735.7,-53.86744
3735.8,-53.84989
3735.9,-53.82873
3736,-53.80567
3736.1,-53.77961
3736.2,-53.7551
3736.3,-53.73854
3736.4,-53.73304
3736.5,-53.72899
3736.6,-53.7142
3736.7,-53.70233
3736.8,-53.69868
3736.9,-53.68495
3737,-53.66506
3737.1,-53.65729
3737.2,-53.65876
3737.3,-53.65259
3737.4,-53.63618
3737.5,-53.61557
3737.6,-53.60491
3737.7,-53.60528
3737.8,-53.60711
3737.9,-53.61061
3738,-53.61092
3738.1,-53.60302
3738.2,-53.59086
3738.3,-53.57577
3738.4,-53.55802
3738.5,-53.53931
3738.6,-53.52432
3738.7,-53.51047
3738.8,-53.49921
3738.9,-53.49504
3739,-53.49068
3739.1,-53.49074
3739.2,-53.49705
3739.3,-53.50874
3739.4,-53.52265
3739.5,-53.53395
3739.6,-53.54225
3739.7,-53.55204
3739.8,-53.56509
3739.9,-53.57782
3740,-53.59165
3740.1,-53.60388
3740.2,-53.6163
3740.3,-53.62674
3740.4,-53.63301
3740.5,-53.63719
3740.6,-53.64089
3740.7,-53.64265
3740.8,-53.64215
3740.9,-53.6407
3741,-53.6357
3741.1,-53.63079
3741.2,-53.63033
3741.3,-53.63375
3741.4,-53.6456
3741.5,-53.66386
3741.6,-53.68313
3741.7,-53.70446
3741.8,-53.72671
3741.9,-53.74413
3742,-53.75593
3742.1,-53.7629
3742.2,-53.76532
3742.3,-53.76931
3742.4,-53.77883
3742.5,-53.79431
3742.6,-53.81677
3742.7,-53.84058
3742.8,-53.85781
3742.9,-53.86756
3743,-53.87168
3743.1,-53.8791
3743.2,-53.89485
3743.3,-53.91718
3743.4,-53.94205
3743.5,-53.95322
3743.6,-53.95235
3743.7,-53.96033
3743.8,-53.9786
3743.9,-54.00168
3744,-54.01824
3744.1,-54.02101
3744.2,-54.01958
3744.3,-54.01808
3744.4,-54.01741
3744.5,-54.01686
3744.6,-54.0248
3744.7,-54.04217
3744.8,-54.05635
3744.9,-54.05874
3745,-54.06496
3745.1,-54.0822
3745.2,-54.08727
3745.3,-54.08925
3745.4,-54.10513
3745.5,-54.11878
3745.6,-54.11893
3745.7,-54.11588
3745.8,-54.12115
3745.9,-54.13611
3746,-54.15196
3746.1,-54.16131
3746.2,-54.1617
3746.3,-54.15537
3746.4,-54.14631
3746.5,-54.13858
3746.6,-54.13407
3746.7,-54.13404
3746.8,-54.14029
3746.9,-54.14885
3747,-54.15789
3747.1,-54.17086
3747.2,-54.18391
3747.3,-54.1937
3747.4,-54.20308
3747.5,-54.21066
3747.6,-54.21566
3747.7,-54.21959
3747.8,-54.22171
3747.9,-54.22318
3748,-54.22283
3748.1,-54.21983
3748.2,-54.22011
3748.3,-54.21762
3748.4,-54.21082
3748.5,-54.20538
3748.6,-54.202
3748.7,-54.20388
3748.8,-54.2058
3748.9,-54.20893
3749,-54.21209
3749.1,-54.21068
3749.2,-54.21015
3749.3,-54.21438
3749.4,-54.21999
3749.5,-54.22036
3749.6,-54.21784
3749.7,-54.20704
3749.8,-54.18817
3749.9,-54.1673
3750,-54.14212
3750.1,-54.11795
3750.2,-54.09841
3750.3,-54.08365
3750.4,-54.07373
3750.5,-54.06651
3750.6,-54.06091
3750.7,-54.05586
3750.8,-54.04231
3750.9,-54.01876
3751,-53.99158
3751.1,-53.96697
3751.2,-53.95237
3751.3,-53.94805
3751.4,-53.94687
3751.5,-53.93734
3751.6,-53.91564
3751.7,-53.88842
3751.8,-53.86873
3751.9,-53.86303
3752,-53.86143
3752.1,-53.84412
3752.2,-53.81803
3752.3,-53.80104
3752.4,-53.79273
3752.5,-53.79088
3752.6,-53.78865
3752.7,-53.78315
3752.8,-53.78104
3752.9,-53.78582
3753,-53.7835
3753.1,-53.7657
3753.2,-53.75272
3753.3,-53.7499
3753.4,-53.73777
3753.5,-53.72034
3753.6,-53.71585
3753.7,-53.71431
3753.8,-53.69929
3753.9,-53.68538
3754,-53.68406
3754.1,-53.68331
3754.2,-53.67762
3754.3,-53.66872
3754.4,-53.65382
3754.5,-53.63667
3754.6,-53.62785
3754.7,-53.63036
3754.8,-53.63479
3754.9,-53.64006
3755,-53.64725
3755.1,-53.65009
3755.2,-53.6518
3755.3,-53.6543
3755.4,-53.6539
3755.5,-53.64807
3755.6,-53.64042
3755.7,-53.63506
3755.8,-53.63046
3755.9,-53.62377
3756,-53.61144
3756.1,-53.59625
3756.2,-53.5821
3756.3,-53.57267
3756.4,-53.56655
3756.5,-53.5575
3756.6,-53.54587
3756.7,-53.53721
3756.8,-53.52979
3756.9,-53.51942
3757,-53.51201
3757.1,-53.51043
3757.2,-53.51197
3757.3,-53.5155
3757.4,-53.51926
3757.5,-53.52643
3757.6,-53.53853
3757.7,-53.55512
3757.8,-53.57633
3757.9,-53.60237
3758,-53.6284
3758.1,-53.65325
3758.2,-53.6775
3758.3,-53.69727
3758.4,-53.70814
3758.5,-53.7121
3758.6,-53.71403
3758.7,-53.71573
3758.8,-53.72473
3758.9,-53.74131
3759,-53.76412
3759.1,-53.78776
3759.2,-53.80958
3759.3,-53.82525
3759.4,-53.83042
3759.5,-53.83571
3759.6,-53.8502
3759.7,-53.87352
3759.8,-53.89906
3759.9,-53.92109
3760,-53.93208
3760.1,-53.93537
3760.2,-53.94682
3760.3,-53.97116
3760.4,-53.99964
3760.5,-54.0132
3760.6,-54.01295
3760.7,-54.0179
3760.8,-54.03216
3760.9,-54.05216
3761,-54.07654
3761.1,-54.1008
3761.2,-54.11922
3761.3,-54.12607
3761.4,-54.12685
3761.5,-54.1399
3761.6,-54.15831
3761.7,-54.16166
3761.8,-54.16481
3761.9,-54.18373
3762,-54.1979
3762.1,-54.19278
3762.2,-54.192
3762.3,-54.20728
3762.4,-54.22118
3762.5,-54.22728
3762.6,-54.22299
3762.7,-54.20937
3762.8,-54.20214
3762.9,-54.20816
3763,-54.21745
3763.1,-54.22786
3763.2,-54.24115
3763.3,-54.25263
3763.4,-54.25806
3763.5,-54.26108
3763.6,-54.26306
3763.7,-54.25992
3763.8,-54.25318
3763.9,-54.24522
3764,-54.2328
3764.1,-54.21214
3764.2,-54.18952
3764.3,-54.17282
3764.4,-54.15469
3764.5,-54.13126
3764.6,-54.10989
3764.7,-54.08756
3764.8,-54.06183
3764.9,-54.03747
3765,-54.01189
3765.1,-53.98862
3765.2,-53.96723
3765.3,-53.94538
3765.4,-53.92639
3765.5,-53.90621
3765.6,-53.8864
3765.7,-53.87429
3765.8,-53.86654
3765.9,-53.85747
3766,-53.85371
3766.1,-53.85484
3766.2,-53.85421
3766.3,-53.85335
3766.4,-53.85491
3766.5,-53.86043
3766.6,-53.8663
3766.7,-53.86378
3766.8,-53.853
3766.9,-53.83796
3767,-53.81661
3767.1,-53.7983
3767.2,-53.79146
3767.3,-53.78877
3767.4,-53.79236
3767.5,-53.80033
3767.6,-53.79946
3767.7,-53.78504
3767.8,-53.76478
3767.9,-53.752
3768,-53.75124
3768.1,-53.75771
3768.2,-53.76253
3768.3,-53.75563
3768.4,-53.7392
3768.5,-53.72702
3768.6,-53.72982
3768.7,-53.74232
3768.8,-53.74262
3768.9,-53.7276
3769,-53.71731
3769.1,-53.72029
3769.2,-53.73171
3769.3,-53.74788
3769.4,-53.76163
3769.5,-53.77406
3769.6,-53.78687
3769.7,-53.78951
3769.8,-53.78086
3769.9,-53.78073
3770,-53.7917
3770.1,-53.78876
3770.2,-53.78206
3770.3,-53.79186
3770.4,-53.80145
3770.5,-53.79436
3770.6,-53.78382
3770.7,-53.79047
3770.8,-53.80532
3770.9,-53.81341
3771,-53.81188
3771.1,-53.80133
3771.2,-53.79313
3771.3,-53.78981
3771.4,-53.7945
3771.5,-53.80362
3771.6,-53.8129
3771.7,-53.82252
3771.8,-53.83097
3771.9,-53.84013
3772,-53.84678
3772.1,-53.85024
3772.2,-53.85149
3772.3,-53.85298
3772.4,-53.85434
3772.5,-53.85319
3772.6,-53.84931
3772.7,-53.84516
3772.8,-53.84042
3772.9,-53.83584
3773,-53.82938
3773.1,-53.82487
3773.2,-53.82273
3773.3,-53.8179
3773.4,-53.81252
3773.5,-53.80411
3773.6,-53.7964
3773.7,-53.79479
3773.8,-53.79568
3773.9,-53.79951
3774,-53.80721
3774.1,-53.81456
3774.2,-53.82117
3774.3,-53.83208
3774.4,-53.84567
3774.5,-53.85906
3774.6,-53.87212
3774.7,-53.88422
3774.8,-53.88955
3774.9,-53.8836
3775,-53.87363
3775.1,-53.86274
3775.2,-53.85247
3775.3,-53.84364
3775.4,-53.84104
3775.5,-53.84678
3775.6,-53.85392
3775.7,-53.86406
3775.8,-53.86972
3775.9,-53.86208
3776,-53.84802
3776.1,-53.84241
3776.2,-53.8457
3776.3,-53.85454
3776.4,-53.86319
3776.5,-53.86323
3776.6,-53.85578
3776.7,-53.84806
3776.8,-53.85268
3776.9,-53.86852
3777,-53.87753
3777.1,-53.86757
3777.2,-53.85461
3777.3,-53.85641
3777.4,-53.87067
3777.5,-53.88614
3777.6,-53.89816
3777.7,-53.90648
3777.8,-53.91539
3777.9,-53.92694
3778,-53.93696
3778.1,-53.93284
3778.2,-53.92786
3778.3,-53.93847
3778.4,-53.94412
3778.5,-53.93927
3778.6,-53.94198
3778.7,-53.95242
3778.8,-53.95324
3778.9,-53.9473
3779,-53.95103
3779.1,-53.96442
3779.2,-53.97503
3779.3,-53.98067
3779.4,-53.97914
3779.5,-53.97034
3779.6,-53.96438
3779.7,-53.9641
3779.8,-53.97017
3779.9,-53.98169
3780,-53.9955
3780.1,-54.01433
3780.2,-54.03249
3780.3,-54.04507
3780.4,-54.05557
3780.5,-54.06478
3780.6,-54.07014
3780.7,-54.07468
3780.8,-54.08038
3780.9,-54.08385
3781,-54.08507
3781.1,-54.08402
3781.2,-54.08071
3781.3,-54.0772
3781.4,-54.07226
3781.5,-54.06819
3781.6,-54.06571
3781.7,-54.06289
3781.8,-54.06293
3781.9,-54.06162
3782,-54.05813
3782.1,-54.05834
3782.2,-54.06484
3782.3,-54.07383
3782.4,-54.08201
3782.5,-54.09104
3782.6,-54.09925
3782.7,-54.10932
3782.8,-54.12232
3782.9,-54.13727
3783,-54.1543
3783.1,-54.16937
3783.2,-54.1801
3783.3,-54.1817
3783.4,-54.17325
3783.5,-54.15854
3783.6,-54.14763
3783.7,-54.14105
3783.8,-54.13884
3783.9,-54.14754
3784,-54.15908
3784.1,-54.16985
3784.2,-54.17499
3784.3,-54.1706
3784.4,-54.15954
3784.5,-54.14796
3784.6,-54.14319
3784.7,-54.14782
3784.8,-54.15822
3784.9,-54.16452
3785,-54.1584
3785.1,-54.14209
3785.2,-54.13256
3785.3,-54.13959
3785.4,-54.14993
3785.5,-54.14558
3785.6,-54.1304
3785.7,-54.11976
3785.8,-54.12021
3785.9,-54.12401
3786,-54.12898
3786.1,-54.13648
3786.2,-54.14002
3786.3,-54.13518
3786.4,-54.11858
3786.5,-54.10831
3786.6,-54.11247
3786.7,-54.10949
3786.8,-54.09606
3786.9,-54.09192
3787,-54.09045
3787.1,-54.07472
3787.2,-54.05856
3787.3,-54.05711
3787.4,-54.05968
3787.5,-54.05189
3787.6,-54.0332
3787.7,-54.01182
3787.8,-53.99719
3787.9,-53.99191
3788,-53.99238
3788.1,-53.9942
3788.2,-53.99169
3788.3,-53.9845
3788.4,-53.97452
3788.5,-53.96217
3788.6,-53.9444
3788.7,-53.92113
3788.8,-53.89619
3788.9,-53.86858
3789,-53.84185
3789.1,-53.8178
3789.2,-53.79436
3789.3,-53.76789
3789.4,-53.74032
3789.5,-53.71652
3789.6,-53.69347
3789.7,-53.66952
3789.8,-53.64977
3789.9,-53.62939
3790,-53.60569
3790.1,-53.58177
3790.2,-53.55614
3790.3,-53.53067
3790.4,-53.50655
3790.5,-53.47861
3790.6,-53.44948
3790.7,-53.42435
3790.8,-53.39772
3790.9,-53.36785
3791,-53.34025
3791.1,-53.32206
3791.2,-53.30859
3791.3,-53.29898
3791.4,-53.29393
3791.5,-53.29094
3791.6,-53.2914
3791.7,-53.29592
3791.8,-53.30055
3791.9,-53.29869
3792,-53.2891
3792.1,-53.27217
3792.2,-53.25397
3792.3,-53.23889
3792.4,-53.23029
3792.5,-53.23284
3792.6,-53.24275
3792.7,-53.25255
3792.8,-53.2545
3792.9,-53.24699
3793,-53.23631
3793.1,-53.23524
3793.2,-53.24564
3793.3,-53.26168
3793.4,-53.27509
3793.5,-53.27432
3793.6,-53.2709
3793.7,-53.2797
3793.8,-53.29792
3793.9,-53.31543
3794,-53.32293
3794.1,-53.32191
3794.2,-53.32358
3794.3,-53.3345
3794.4,-53.34667
3794.5,-53.34824
3794.6,-53.34701
3794.7,-53.35671
3794.8,-53.379
3794.9,-53.40132
3795,-53.41478
3795.1,-53.43385
3795.2,-53.4574
3795.3,-53.46734
3795.4,-53.47862
3795.5,-53.50726
3795.6,-53.53916
3795.7,-53.5613
3795.8,-53.57627
3795.9,-53.58705
3796,-53.60522
3796.1,-53.63455
3796.2,-53.66979
3796.3,-53.70732
3796.4,-53.73888
3796.5,-53.76466
3796.6,-53.78538
3796.7,-53.79927
3796.8,-53.8079
3796.9,-53.81684
3797,-53.82719
3797.1,-53.83823
3797.2,-53.85203
3797.3,-53.86817
3797.4,-53.88285
3797.5,-53.89901
3797.6,-53.91962
3797.7,-53.9437
3797.8,-53.96802
3797.9,-53.99248
3798,-54.01751
3798.1,-54.0373
3798.2,-54.05841
3798.3,-54.0822
3798.4,-54.10219
3798.5,-54.11782
3798.6,-54.12908
3798.7,-54.13523
3798.8,-54.14115
3798.9,-54.14551
3799,-54.14755
3799.1,-54.14886
3799.2,-54.14828
3799.3,-54.15004
3799.4,-54.15502
3799.5,-54.16277
3799.6,-54.17681
3799.7,-54.19758
3799.8,-54.21879
3799.9,-54.24174
3800,-54.27056
3800.1,-54.29751
3800.2,-54.31926
3800.3,-54.33441
3800.4,-54.33875
3800.5,-54.33175
3800.6,-54.32311
3800.7,-54.32222
3800.8,-54.32739
3800.9,-54.33578
3801,-54.34396
3801.1,-54.34343
3801.2,-54.33292
3801.3,-54.31879
3801.4,-54.31028
3801.5,-54.32306
3801.6,-54.34634
3801.7,-54.36251
3801.8,-54.36384
3801.9,-54.36311
3802,-54.37488
3802.1,-54.39621
3802.2,-54.41457
3802.3,-54.41446
3802.4,-54.40575
3802.5,-54.3878
3802.6,-54.36408
3802.7,-54.34394
3802.8,-54.32276
3802.9,-54.29777
3803,-54.26503
3803.1,-54.23292
3803.2,-54.21044
3803.3,-54.18748
3803.4,-54.1549
3803.5,-54.20456
3803.6,-54.33077
3803.7,-54.43294
3803.8,-54.52588
3803.9,-54.6351
3804,-54.75372
3804.1,-54.86533
3804.2,-54.96369
3804.3,-55.05377
3804.4,-55.14514
3804.5,-55.31394
3804.6,-55.55061
3804.7,-55.77968
3804.8,-56.00664
3804.9,-56.2219
3805,-56.42477
3805.1,-56.61948
3805.2,-56.80604
3805.3,-56.98238
3805.4,-57.15057
3805.5,-57.2944
3805.6,-57.41341
3805.7,-57.52504
3805.8,-57.63132
3805.9,-57.72966
3806,-57.81933
3806.1,-57.90907
3806.2,-57.99628
3806.3,-58.07514
3806.4,-58.14776
3806.5,-58.2235
3806.6,-58.3024
3806.7,-58.37848
3806.8,-58.45041
3806.9,-58.51603
3807,-58.57884
3807.1,-58.63627
3807.2,-58.69089
3807.3,-58.7496
3807.4,-58.80857
3807.5,-58.85936
3807.6,-58.90498
3807.7,-58.95475
3807.8,-59.00159
3807.9,-59.04169
3808,-59.08349
3808.1,-59.12783
3808.2,-59.1689
3808.3,-59.203
3808.4,-59.22384
3808.5,-59.23797
3808.6,-59.2533
3808.7,-59.27109
3808.8,-59.29259
3808.9,-59.32224
3809,-59.3549
3809.1,-59.38638
3809.2,-59.41596
3809.3,-59.43565
3809.4,-59.44506
3809.5,-59.44801
3809.6,-59.45368
3809.7,-59.46799
3809.8,-59.48605
3809.9,-59.50601
3810,-59.51334
3810.1,-59.50971
3810.2,-59.51329
3810.3,-59.52394
3810.4,-59.53817
3810.5,-59.55134
3810.6,-59.55512
3810.7,-59.55332
3810.8,-59.55795
3810.9,-59.56897
3811,-59.5824
3811.1,-59.59185
3811.2,-59.59499
3811.3,-59.59081
3811.4,-59.59113
3811.5,-59.60552
3811.6,-59.61268
3811.7,-59.6049
3811.8,-59.60462
3811.9,-59.6119
3812,-59.60836
3812.1,-59.60346
3812.2,-59.6136
3812.3,-59.62229
3812.4,-59.61852
3812.5,-59.61002
3812.6,-59.6049
3812.7,-59.61036
3812.8,-59.62231
3812.9,-59.63481
3813,-59.64152
3813.1,-59.6391
3813.2,-59.62819
3813.3,-59.61526
3813.4,-59.60662
3813.5,-59.60218
3813.6,-59.60188
3813.7,-59.60635
3813.8,-59.61399
3813.9,-59.62062
3814,-59.6283
3814.1,-59.63771
3814.2,-59.64727
3814.3,-59.65981
3814.4,-59.67245
3814.5,-59.68003
3814.6,-59.68528
3814.7,-59.68696
3814.8,-59.68723
3814.9,-59.68969
3815,-59.68943
3815.1,-59.69082
3815.2,-59.69414
3815.3,-59.69279
3815.4,-59.68923
3815.5,-59.68874
3815.6,-59.69148
3815.7,-59.69706
3815.8,-59.70117
3815.9,-59.70285
3816,-59.7056
3816.1,-59.70763
3816.2,-59.71159
3816.3,-59.7197
3816.4,-59.72631
3816.5,-59.73101
3816.6,-59.73677
3816.7,-59.74119
3816.8,-59.74075
3816.9,-59.73828
3817,-59.7281
3817.1,-59.70983
3817.2,-59.69369
3817.3,-59.67569
3817.4,-59.66363
3817.5,-59.66039
3817.6,-59.6621
3817.7,-59.66799
3817.8,-59.66945
3817.9,-59.66113
3818,-59.64391
3818.1,-59.62443
3818.2,-59.61088
3818.3,-59.61258
3818.4,-59.61793
3818.5,-59.61874
3818.6,-59.61142
3818.7,-59.59211
3818.8,-59.57498
3818.9,-59.57188
3819,-59.57711
3819.1,-59.57874
3819.2,-59.57225
3819.3,-59.55482
3819.4,-59.53658
3819.5,-59.52747
3819.6,-59.52548
3819.7,-59.52643
3819.8,-59.51887
3819.9,-59.50097
3820,-59.49282
3820.1,-59.48862
3820.2,-59.47428
3820.3,-59.46935
3820.4,-59.46901
3820.5,-59.452
3820.6,-59.43549
3820.7,-59.43449
3820.8,-59.43808
3820.9,-59.43455
3821,-59.4179
3821.1,-59.39922
3821.2,-59.38948
3821.3,-59.38839
3821.4,-59.39403
3821.5,-59.39692
3821.6,-59.39215
3821.7,-59.37991
3821.8,-59.36262
3821.9,-59.34299
3822,-59.32259
3822.1,-59.29944
3822.2,-59.27724
3822.3,-59.26421
3822.4,-59.25673
3822.5,-59.25154
3822.6,-59.25103
3822.7,-59.25407
3822.8,-59.25833
3822.9,-59.26187
3823,-59.26501
3823.1,-59.27143
3823.2,-59.27528
3823.3,-59.27688
3823.4,-59.28098
3823.5,-59.28518
3823.6,-59.28936
3823.7,-59.29385
3823.8,-59.29617
3823.9,-59.2957
3824,-59.29689
3824.1,-59.30254
3824.2,-59.30982
3824.3,-59.31272
3824.4,-59.31262
3824.5,-59.31571
3824.6,-59.31916
3824.7,-59.31929
3824.8,-59.31813
3824.9,-59.31515
3825,-59.30708
3825.1,-59.29822
3825.2,-59.28218
3825.3,-59.25689
3825.4,-59.23382
3825.5,-59.21383
3825.6,-59.2007
3825.7,-59.19907
3825.8,-59.20295
3825.9,-59.20434
3826,-59.20487
3826.1,-59.20266
3826.2,-59.1907
3826.3,-59.16978
3826.4,-59.14854
3826.5,-59.13774
3826.6,-59.13625
3826.7,-59.13844
3826.8,-59.13979
3826.9,-59.12882
3827,-59.1082
3827.1,-59.09318
3827.2,-59.08878
3827.3,-59.09363
3827.4,-59.09684
3827.5,-59.08731
3827.6,-59.07153
3827.7,-59.05534
3827.8,-59.04181
3827.9,-59.03851
3828,-59.04288
3828.1,-59.03833
3828.2,-59.02244
3828.3,-59.01927
3828.4,-59.01954
3828.5,-59.00338
3828.6,-58.99491
3828.7,-58.99324
3828.8,-58.98066
3828.9,-58.96839
3829,-58.96253
3829.1,-58.96456
3829.2,-58.9641
3829.3,-58.95157
3829.4,-58.93322
3829.5,-58.92131
3829.6,-58.92134
3829.7,-58.925
3829.8,-58.92917
3829.9,-58.93225
3830,-58.93158
3830.1,-58.92095
3830.2,-58.90323
3830.3,-58.88363
3830.4,-58.86626
3830.5,-58.85152
3830.6,-58.83987
3830.7,-58.83453
3830.8,-58.83308
3830.9,-58.83462
3831,-58.83879
3831.1,-58.84337
3831.2,-58.85015
3831.3,-58.85952
3831.4,-58.8651
3831.5,-58.87024
3831.6,-58.87539
3831.7,-58.881
3831.8,-58.88746
3831.9,-58.89499
3832,-58.89872
3832.1,-58.90337
3832.2,-58.91308
3832.3,-58.92155
3832.4,-58.92871
3832.5,-58.93387
3832.6,-58.94195
3832.7,-58.95059
3832.8,-58.9592
3832.9,-58.96865
3833,-58.97927
3833.1,-58.9889
3833.2,-58.99589
3833.3,-59.00053
3833.4,-58.9975
3833.5,-58.98675
3833.6,-58.97217
3833.7,-58.95479
3833.8,-58.93784
3833.9,-58.92614
3834,-58.91992
3834.1,-58.91911
3834.2,-58.92083
3834.3,-58.92483
3834.4,-58.93261
3834.5,-58.92921
3834.6,-58.91439
3834.7,-58.89728
3834.8,-58.8819
3834.9,-58.87424
3835,-58.87631
3835.1,-58.88224
3835.2,-58.88223
3835.3,-58.8673
3835.4,-58.8465
3835.5,-58.84001
3835.6,-58.84534
3835.7,-58.85173
3835.8,-58.85345
3835.9,-58.85117
3836,-58.84384
3836.1,-58.8362
3836.2,-58.83574
3836.3,-58.8398
3836.4,-58.84003
3836.5,-58.82528
3836.6,-58.81313
3836.7,-58.81621
3836.8,-58.81
3836.9,-58.80061
3837,-58.79969
3837.1,-58.79201
3837.2,-58.77933
3837.3,-58.77867
3837.4,-58.78563
3837.5,-58.78419
3837.6,-58.77141
3837.7,-58.75494
3837.8,-58.74867
3837.9,-58.75214
3838,-58.75817
3838.1,-58.76499
3838.2,-58.76458
3838.3,-58.75287
3838.4,-58.73529
3838.5,-58.71742
3838.6,-58.70087
3838.7,-58.69234
3838.8,-58.69231
3838.9,-58.69681
3839,-58.70304
3839.1,-58.70886
3839.2,-58.71551
3839.3,-58.71829
3839.4,-58.71979
3839.5,-58.72454
3839.6,-58.72797
3839.7,-58.72675
3839.8,-58.72424
3839.9,-58.72215
3840,-58.71875
3840.1,-58.71522
3840.2,-58.7104
3840.3,-58.70312
3840.4,-58.69159
3840.5,-58.67694
3840.6,-58.66523
3840.7,-58.65424
3840.8,-58.64624
3840.9,-58.63812
3841,-58.62788
3841.1,-58.61734
3841.2,-58.60766
3841.3,-58.59972
3841.4,-58.59434
3841.5,-58.59633
3841.6,-58.60256
3841.7,-58.60804
3841.8,-58.61393
3841.9,-58.6206
3842,-58.62557
3842.1,-58.63038
3842.2,-58.63097
3842.3,-58.62203
3842.4,-58.60677
3842.5,-58.58591
3842.6,-58.56807
3842.7,-58.56168
3842.8,-58.56167
3842.9,-58.57177
3843,-58.58269
3843.1,-58.58551
3843.2,-58.57859
3843.3,-58.55705
3843.4,-58.53854
3843.5,-58.53488
3843.6,-58.54095
3843.7,-58.55041
3843.8,-58.55014
3843.9,-58.5354
3844,-58.51945
3844.1,-58.51353
3844.2,-58.51316
3844.3,-58.516
3844.4,-58.52136
3844.5,-58.52166
3844.6,-58.51269
3844.7,-58.49677
3844.8,-58.4915
3844.9,-58.49448
3845,-58.48479
3845.1,-58.48243
3845.2,-58.48979
3845.3,-58.48047
3845.4,-58.47036
3845.5,-58.47677
3845.6,-58.47978
3845.7,-58.46734
3845.8,-58.45325
3845.9,-58.45663
3846,-58.46553
3846.1,-58.46811
3846.2,-58.46608
3846.3,-58.45372
3846.4,-58.43719
3846.5,-58.42461
3846.6,-58.42011
3846.7,-58.42411
3846.8,-58.43366
3846.9,-58.44487
3847,-58.45438
3847.1,-58.45779
3847.2,-58.45909
3847.3,-58.4599
3847.4,-58.45566
3847.5,-58.44446
3847.6,-58.42951
3847.7,-58.4144
3847.8,-58.39764
3847.9,-58.38405
3848,-58.37391
3848.1,-58.36186
3848.2,-58.34481
3848.3,-58.33011
3848.4,-58.32059
3848.5,-58.31272
3848.6,-58.30409
3848.7,-58.29331
3848.8,-58.2869
3848.9,-58.27911
3849,-58.26932
3849.1,-58.26402
3849.2,-58.25843
3849.3,-58.24922
3849.4,-58.23931
3849.5,-58.22713
3849.6,-58.2134
3849.7,-58.19939
3849.8,-58.18301
3849.9,-58.17081
3850,-58.16428
3850.1,-58.16157
3850.2,-58.16541
3850.3,-58.1735
3850.4,-58.18131
3850.5,-58.19141
3850.6,-58.20291
3850.7,-58.21208
3850.8,-58.21796
3850.9,-58.21876
3851,-58.21035
3851.1,-58.20014
3851.2,-58.19726
3851.3,-58.19913
3851.4,-58.21
3851.5,-58.22616
3851.6,-58.23607
3851.7,-58.23231
3851.8,-58.21934
3851.9,-58.21444
3852,-58.22186
3852.1,-58.23506
3852.2,-58.24578
3852.3,-58.24541
3852.4,-58.23667
3852.5,-58.22941
3852.6,-58.22897
3852.7,-58.23325
3852.8,-58.23673
3852.9,-58.23358
3853,-58.22752
3853.1,-58.23047
3853.2,-58.24026
3853.3,-58.23606
3853.4,-58.23154
3853.5,-58.24354
3853.6,-58.24838
3853.7,-58.24914
3853.8,-58.25838
3853.9,-58.26538
3854,-58.26057
3854.1,-58.25737
3854.2,-58.26689
3854.3,-58.28198
3854.4,-58.29495
3854.5,-58.29002
3854.6,-58.27628
3854.7,-58.27201
3854.8,-58.27748
3854.9,-58.28713
3855,-58.2993
3855.1,-58.31358
3855.2,-58.32278
3855.3,-58.32358
3855.4,-58.3189
3855.5,-58.31044
3855.6,-58.2999
3855.7,-58.28728
3855.8,-58.27934
3855.9,-58.27686
3856,-58.27441
3856.1,-58.27623
3856.2,-58.28316
3856.3,-58.29095
3856.4,-58.30214
3856.5,-58.31895
3856.6,-58.33575
3856.7,-58.35109
3856.8,-58.36471
3856.9,-58.37848
3857,-58.3926
3857.1,-58.40832
3857.2,-58.42352
3857.3,-58.44204
3857.4,-58.46042
3857.5,-58.46985
3857.6,-58.48127
3857.7,-58.49674
3857.8,-58.51162
3857.9,-58.52441
3858,-58.53534
3858.1,-58.54517
3858.2,-58.55524
3858.3,-58.56161
3858.4,-58.56483
3858.5,-58.56445
3858.6,-58.55715
3858.7,-58.54513
3858.8,-58.53048
3858.9,-58.51648
3859,-58.5075
3859.1,-58.51034
3859.2,-58.51768
3859.3,-58.52829
3859.4,-58.54087
3859.5,-58.54922
3859.6,-58.55278
3859.7,-58.54615
3859.8,-58.53355
3859.9,-58.52493
3860,-58.52513
3860.1,-58.537
3860.2,-58.55041
3860.3,-58.55595
3860.4,-58.55209
3860.5,-58.54037
3860.6,-58.53072
3860.7,-58.53323
3860.8,-58.5449
3860.9,-58.55901
3861,-58.57214
3861.1,-58.58233
3861.2,-58.58989
3861.3,-58.59224
3861.4,-58.58356
3861.5,-58.58154
3861.6,-58.59086
3861.7,-58.58591
3861.8,-58.57673
3861.9,-58.58005
3862,-58.57994
3862.1,-58.57149
3862.2,-58.56895
3862.3,-58.57263
3862.4,-58.56993
3862.5,-58.55461
3862.6,-58.54697
3862.7,-58.55449
3862.8,-58.56114
3862.9,-58.56408
3863,-58.56279
3863.1,-58.55057
3863.2,-58.53375
3863.3,-58.52411
3863.4,-58.52383
3863.5,-58.53043
3863.6,-58.54043
3863.7,-58.5511
3863.8,-58.5609
3863.9,-58.56399
3864,-58.5641
3864.1,-58.56443
3864.2,-58.55966
3864.3,-58.55702
3864.4,-58.55355
3864.5,-58.54271
3864.6,-58.5264
3864.7,-58.50967
3864.8,-58.49473
3864.9,-58.47902
3865,-58.4634
3865.1,-58.44794
3865.2,-58.43555
3865.3,-58.42144
3865.4,-58.40871
3865.5,-58.40123
3865.6,-58.39555
3865.7,-58.39301
3865.8,-58.39101
3865.9,-58.38975
3866,-58.38775
3866.1,-58.38337
3866.2,-58.37784
3866.3,-58.37318
3866.4,-58.36864
3866.5,-58.3616
3866.6,-58.3534
3866.7,-58.34017
3866.8,-58.32201
3866.9,-58.3078
3867,-58.29966
3867.1,-58.29545
3867.2,-58.29646
3867.3,-58.3043
3867.4,-58.31434
3867.5,-58.32745
3867.6,-58.34106
3867.7,-58.35419
3867.8,-58.36018
3867.9,-58.35682
3868,-58.34974
3868.1,-58.34347
3868.2,-58.34363
3868.3,-58.35204
3868.4,-58.36602
3868.5,-58.38012
3868.6,-58.38493
3868.7,-58.3786
3868.8,-58.37108
3868.9,-58.37281
3869,-58.38511
3869.1,-58.40124
3869.2,-58.4144
3869.3,-58.41685
3869.4,-58.42232
3869.5,-58.43367
3869.6,-58.44375
3869.7,-58.4531
3869.8,-58.45436
3869.9,-58.45741
3870,-58.46802
3870.1,-58.46604
3870.2,-58.46407
3870.3,-58.47326
3870.4,-58.47269
3870.5,-58.46705
3870.6,-58.47452
3870.7,-58.48606
3870.8,-58.48656
3870.9,-58.47937
3871,-58.4785
3871.1,-58.49124
3871.2,-58.50345
3871.3,-58.5084
3871.4,-58.50946
3871.5,-58.50174
3871.6,-58.48934
3871.7,-58.48059
3871.8,-58.47477
3871.9,-58.47209
3872,-58.47444
3872.1,-58.47785
3872.2,-58.48291
3872.3,-58.49071
3872.4,-58.50011
3872.5,-58.50794
3872.6,-58.51606
3872.7,-58.52901
3872.8,-58.53887
3872.9,-58.54432
3873,-58.55134
3873.1,-58.56106
3873.2,-58.56892
3873.3,-58.57287
3873.4,-58.57414
3873.5,-58.57376
3873.6,-58.57158
3873.7,-58.56656
3873.8,-58.55935
3873.9,-58.54813
3874,-58.53562
3874.1,-58.52505
3874.2,-58.51401
3874.3,-58.50077
3874.4,-58.48751
3874.5,-58.47658
3874.6,-58.4686
3874.7,-58.46075
3874.8,-58.45925
3874.9,-58.46286
3875,-58.46644
3875.1,-58.47459
3875.2,-58.48564
3875.3,-58.49429
3875.4,-58.50035
3875.5,-58.50312
3875.6,-58.49736
3875.7,-58.48449
3875.8,-58.46867
3875.9,-58.45809
3876,-58.45635
3876.1,-58.45805
3876.2,-58.46736
3876.3,-58.479
3876.4,-58.47874
3876.5,-58.46635
3876.6,-58.454
3876.7,-58.44897
3876.8,-58.45073
3876.9,-58.46015
3877,-58.46404
3877.1,-58.45554
3877.2,-58.4458
3877.3,-58.44447
3877.4,-58.45161
3877.5,-58.46267
3877.6,-58.47201
3877.7,-58.47803
3877.8,-58.48531
3877.9,-58.49453
3878,-58.50413
3878.1,-58.50459
3878.2,-58.49493
3878.3,-58.49889
3878.4,-58.50574
3878.5,-58.4956
3878.6,-58.48973
3878.7,-58.49743
3878.8,-58.50044
3878.9,-58.48888
3879,-58.4816
3879.1,-58.48791
3879.2,-58.49632
3879.3,-58.49961
3879.4,-58.49406
3879.5,-58.48416
3879.6,-58.47216
3879.7,-58.46707
3879.8,-58.47381
3879.9,-58.48349
3880,-58.49402
3880.1,-58.50494
3880.2,-58.51583
3880.3,-58.52339
3880.4,-58.52709
3880.5,-58.52705
3880.6,-58.52278
3880.7,-58.51629
3880.8,-58.51065
3880.9,-58.50344
3881,-58.49161
3881.1,-58.47634
3881.2,-58.45989
3881.3,-58.44641
3881.4,-58.43389
3881.5,-58.41893
3881.6,-58.40492
3881.7,-58.39074
3881.8,-58.37419
3881.9,-58.35876
3882,-58.34346
3882.1,-58.3284
3882.2,-58.31649
3882.3,-58.31003
3882.4,-58.3029
3882.5,-58.28776
3882.6,-58.27196
3882.7,-58.26338
3882.8,-58.25753
3882.9,-58.24777
3883,-58.23651
3883.1,-58.22564
3883.2,-58.212
3883.3,-58.1992
3883.4,-58.18913
3883.5,-58.17997
3883.6,-58.17439
3883.7,-58.17762
3883.8,-58.18016
3883.9,-58.17968
3884,-58.18611
3884.1,-58.19708
3884.2,-58.21243
3884.3,-58.22898
3884.4,-58.2452
3884.5,-58.25588
3884.6,-58.25354
3884.7,-58.24483
3884.8,-58.23749
3884.9,-58.23927
3885,-58.24999
3885.1,-58.2705
3885.2,-58.28808
3885.3,-58.28851
3885.4,-58.28013
3885.5,-58.27635
3885.6,-58.28485
3885.7,-58.30106
3885.8,-58.31644
3885.9,-58.32765
3886,-58.33761
3886.1,-58.34967
3886.2,-58.3638
3886.3,-58.38007
3886.4,-58.3912
3886.5,-58.38807
3886.6,-58.38746
3886.7,-58.39745
3886.8,-58.39849
3886.9,-58.40152
3887,-58.41505
3887.1,-58.41802
3887.2,-58.41592
3887.3,-58.42281
3887.4,-58.43472
3887.5,-58.43663
3887.6,-58.42882
3887.7,-58.42891
3887.8,-58.43869
3887.9,-58.45319
3888,-58.46976
3888.1,-58.47729
3888.2,-58.4755
3888.3,-58.47009
3888.4,-58.46174
3888.5,-58.45693
3888.6,-58.45762
3888.7,-58.46492
3888.8,-58.47767
3888.9,-58.49437
3889,-58.51184
3889.1,-58.52562
3889.2,-58.53637
3889.3,-58.54625
3889.4,-58.55352
3889.5,-58.55705
3889.6,-58.55798
3889.7,-58.55809
3889.8,-58.55857
3889.9,-58.5564
3890,-58.55253
3890.1,-58.54603
3890.2,-58.53658
3890.3,-58.52531
3890.4,-58.51452
3890.5,-58.50537
3890.6,-58.49627
3890.7,-58.4877
3890.8,-58.47959
3890.9,-58.47119
3891,-58.46113
3891.1,-58.45072
3891.2,-58.44464
3891.3,-58.43759
3891.4,-58.42896
3891.5,-58.42362
3891.6,-58.42426
3891.7,-58.42917
3891.8,-58.43662
3891.9,-58.44704
3892,-58.46084
3892.1,-58.47833
3892.2,-58.49367
3892.3,-58.50571
3892.4,-58.51556
3892.5,-58.5141
3892.6,-58.50458
3892.7,-58.49719
3892.8,-58.49191
3892.9,-58.49224
3893,-58.50058
3893.1,-58.51498
3893.2,-58.52845
3893.3,-58.53647
3893.4,-58.53345
3893.5,-58.52308
3893.6,-58.5203
3893.7,-58.52815
3893.8,-58.54182
3893.9,-58.55283
3894,-58.55273
3894.1,-58.54294
3894.2,-58.53437
3894.3,-58.52871
3894.4,-58.5243
3894.5,-58.51702
3894.6,-58.50845
3894.7,-58.5121
3894.8,-58.52458
3894.9,-58.52377
3895,-58.51872
3895.1,-58.5274
3895.2,-58.53177
3895.3,-58.53164
3895.4,-58.5386
3895.5,-58.54291
3895.6,-58.53826
3895.7,-58.53604
3895.8,-58.5447
3895.9,-58.55766
3896,-58.55992
3896.1,-58.54944
3896.2,-58.54104
3896.3,-58.54405
3896.4,-58.55372
3896.5,-58.56714
3896.6,-58.58085
3896.7,-58.58841
3896.8,-58.5874
3896.9,-58.58072
3897,-58.57186
3897.1,-58.55919
3897.2,-58.54731
3897.3,-58.54404
3897.4,-58.54869
3897.5,-58.55408
3897.6,-58.55978
3897.7,-58.57078
3897.8,-58.58585
3897.9,-58.59619
3898,-58.60593
3898.1,-58.6153
3898.2,-58.61946
3898.3,-58.62109
3898.4,-58.62512
3898.5,-58.63125
3898.6,-58.63469
3898.7,-58.63632
3898.8,-58.63695
3898.9,-58.63768
3899,-58.63788
3899.1,-58.63909
3899.2,-58.64397
3899.3,-58.64823
3899.4,-58.65151
3899.5,-58.65325
3899.6,-58.65403
3899.7,-58.6568
3899.8,-58.66113
3899.9,-58.66745
3900,-58.67616
3900.1,-58.68726
3900.2,-58.69731
3900.3,-58.7042
3900.4,-58.70629
3900.5,-58.70127
3900.6,-58.68859
3900.7,-58.67383
3900.8,-58.65858
3900.9,-58.64635
3901,-58.64004
3901.1,-58.64121
3901.2,-58.64867
3901.3,-58.65871
3901.4,-58.66656
3901.5,-58.66213
3901.6,-58.6484
3901.7,-58.63291
3901.8,-58.6238
3901.9,-58.62617
3902,-58.6344
3902.1,-58.63806
3902.2,-58.62904
3902.3,-58.61301
3902.4,-58.60128
3902.5,-58.59918
3902.6,-58.60298
3902.7,-58.60988
3902.8,-58.61254
3902.9,-58.60619
3903,-58.59399
3903.1,-58.58115
3903.2,-58.5785
3903.3,-58.57454
3903.4,-58.56514
3903.5,-58.56674
3903.6,-58.56582
3903.7,-58.55199
3903.8,-58.54759
3903.9,-58.55053
3904,-58.54424
3904.1,-58.53071
3904.2,-58.52661
3904.3,-58.53326
3904.4,-58.53742
3904.5,-58.53763
3904.6,-58.52734
3904.7,-58.50869
3904.8,-58.49736
3904.9,-58.50042
3905,-58.5086
3905.1,-58.51676
3905.2,-58.52369
3905.3,-58.52489
3905.4,-58.51808
3905.5,-58.51136
3905.6,-58.50257
3905.7,-58.49091
3905.8,-58.47889
3905.9,-58.46668
3906,-58.45666
3906.1,-58.44391
3906.2,-58.43929
3906.3,-58.44395
3906.4,-58.44955
3906.5,-58.45753
3906.6,-58.46765
3906.7,-58.47697
3906.8,-58.4859
3906.9,-58.49534
3907,-58.50564
3907.1,-58.51586
3907.2,-58.52562
3907.3,-58.53431
3907.4,-58.543
3907.5,-58.55574
3907.6,-58.56757
3907.7,-58.57611
3907.8,-58.58458
3907.9,-58.59244
3908,-58.59684
3908.1,-58.6012
3908.2,-58.60889
3908.3,-58.61523
3908.4,-58.6156
3908.5,-58.61053
3908.6,-58.59994
3908.7,-58.58339
3908.8,-58.56773
3908.9,-58.55302
3909,-58.54219
3909.1,-58.53802
3909.2,-58.53768
3909.3,-58.54173
3909.4,-58.54961
3909.5,-58.55799
3909.6,-58.56298
3909.7,-58.55826
3909.8,-58.54431
3909.9,-58.52818
3910,-58.51806
3910.1,-58.5204
3910.2,-58.5304
3910.3,-58.53856
3910.4,-58.53661
3910.5,-58.52246
3910.6,-58.50756
3910.7,-58.50183
3910.8,-58.50672
3910.9,-58.51855
3911,-58.52915
3911.1,-58.53814
3911.2,-58.54461
3911.3,-58.54188
3911.4,-58.52946
3911.5,-58.5265
3911.6,-58.53455
3911.7,-58.52852
3911.8,-58.52175
3911.9,-58.52648
3912,-58.52067
3912.1,-58.51382
3912.2,-58.52095
3912.3,-58.52921
3912.4,-58.52691
3912.5,-58.51707
3912.6,-58.51619
3912.7,-58.52448
3912.8,-58.52982
3912.9,-58.52905
3913,-58.52072
3913.1,-58.50936
3913.2,-58.5006
3913.3,-58.50156
3913.4,-58.50974
3913.5,-58.51624
3913.6,-58.52233
3913.7,-58.53323
3913.8,-58.54282
3913.9,-58.54347
3914,-58.5416
3914.1,-58.53797
3914.2,-58.52719
3914.3,-58.5126
3914.4,-58.50145
3914.5,-58.49111
3914.6,-58.47961
3914.7,-58.47034
3914.8,-58.46284
3914.9,-58.4559
3915,-58.45115
3915.1,-58.45047
3915.2,-58.45407
3915.3,-58.46004
3915.4,-58.46478
3915.5,-58.46707
3915.6,-58.47194
3915.7,-58.47653
3915.8,-58.48029
3915.9,-58.48809
3916,-58.49628
3916.1,-58.50164
3916.2,-58.50319
3916.3,-58.50311
3916.4,-58.49962
3916.5,-58.49333
3916.6,-58.48368
3916.7,-58.47173
3916.8,-58.46022
3916.9,-58.44832
3917,-58.44197
3917.1,-58.4436
3917.2,-58.44946
3917.3,-58.45567
3917.4,-58.46568
3917.5,-58.47761
3917.6,-58.4874
3917.7,-58.49193
3917.8,-58.48587
3917.9,-58.47539
3918,-58.46489
3918.1,-58.46174
3918.2,-58.46873
3918.3,-58.47885
3918.4,-58.49019
3918.5,-58.49267
3918.6,-58.48246
3918.7,-58.47326
3918.8,-58.47078
3918.9,-58.48056
3919,-58.49448
3919.1,-58.50242
3919.2,-58.50098
3919.3,-58.49031
3919.4,-58.48006
3919.5,-58.47156
3919.6,-58.47236
3919.7,-58.48254
3919.8,-58.48761
3919.9,-58.47701
3920,-58.47065
3920.1,-58.47643
3920.2,-58.47244
3920.3,-58.47206
3920.4,-58.48008
3920.5,-58.47572
3920.6,-58.46585
3920.7,-58.46994
3920.8,-58.4803
3920.9,-58.48004
3921,-58.4692
3921.1,-58.45867
3921.2,-58.4604
3921.3,-58.46906
3921.4,-58.47771
3921.5,-58.48329
3921.6,-58.48336
3921.7,-58.47509
3921.8,-58.46136
3921.9,-58.44801
3922,-58.43808
3922.1,-58.43762
3922.2,-58.44479
3922.3,-58.45724
3922.4,-58.47093
3922.5,-58.48121
3922.6,-58.49021
3922.7,-58.49926
3922.8,-58.50574
3922.9,-58.51192
3923,-58.51553
3923.1,-58.51722
3923.2,-58.51591
3923.3,-58.51286
3923.4,-58.50979
3923.5,-58.50228
3923.6,-58.49097
3923.7,-58.48274
3923.8,-58.47707
3923.9,-58.46729
3924,-58.45627
3924.1,-58.44334
3924.2,-58.43008
3924.3,-58.42191
3924.4,-58.41802
3924.5,-58.41547
3924.6,-58.41471
3924.7,-58.41499
3924.8,-58.41451
3924.9,-58.41495
3925,-58.41801
3925.1,-58.42379
3925.2,-58.43471
3925.3,-58.44629
3925.4,-58.45576
3925.5,-58.46611
3925.6,-58.4735
3925.7,-58.47564
3925.8,-58.47187
3925.9,-58.46041
3926,-58.44732
3926.1,-58.43925
3926.2,-58.43713
3926.3,-58.44346
3926.4,-58.45446
3926.5,-58.46611
3926.6,-58.47607
3926.7,-58.47273
3926.8,-58.45975
3926.9,-58.45528
3927,-58.4606
3927.1,-58.47416
3927.2,-58.48943
3927.3,-58.49262
3927.4,-58.4819
3927.5,-58.46681
3927.6,-58.45858
3927.7,-58.45622
3927.8,-58.45265
3927.9,-58.44392
3928,-58.44415
3928.1,-58.45481
3928.2,-58.4583
3928.3,-58.44879
3928.4,-58.45034
3928.5,-58.46059
3928.6,-58.45814
3928.7,-58.45975
3928.8,-58.46684
3928.9,-58.46488
3929,-58.45745
3929.1,-58.4606
3929.2,-58.47343
3929.3,-58.47896
3929.4,-58.47431
3929.5,-58.46444
3929.6,-58.45543
3929.7,-58.45875
3929.8,-58.47174
3929.9,-58.48459
3930,-58.49485
3930.1,-58.50081
3930.2,-58.50077
3930.3,-58.4961
3930.4,-58.4876
3930.5,-58.47556
3930.6,-58.46814
3930.7,-58.46456
3930.8,-58.46346
3930.9,-58.46826
3931,-58.4755
3931.1,-58.4836
3931.2,-58.49372
3931.3,-58.50586
3931.4,-58.51663
3931.5,-58.52412
3931.6,-58.53151
3931.7,-58.54407
3931.8,-58.5552
3931.9,-58.55943
3932,-58.56483
3932.1,-58.56944
3932.2,-58.57312
3932.3,-58.58341
3932.4,-58.59438
3932.5,-58.5994
3932.6,-58.60429
3932.7,-58.61196
3932.8,-58.62201
3932.9,-58.63003
3933,-58.6362
3933.1,-58.64522
3933.2,-58.65447
3933.3,-58.66156
3933.4,-58.67311
3933.5,-58.68359
3933.6,-58.68753
3933.7,-58.68525
3933.8,-58.67479
3933.9,-58.6593
3934,-58.6408
3934.1,-58.62479
3934.2,-58.61675
3934.3,-58.61637
3934.4,-58.61885
3934.5,-58.6244
3934.6,-58.63148
3934.7,-58.63217
3934.8,-58.62136
3934.9,-58.60736
3935,-58.59667
3935.1,-58.59418
3935.2,-58.59966
3935.3,-58.60539
3935.4,-58.60427
3935.5,-58.59344
3935.6,-58.57963
3935.7,-58.57123
3935.8,-58.57042
3935.9,-58.57574
3936,-58.58352
3936.1,-58.58875
3936.2,-58.59268
3936.3,-58.59392
3936.4,-58.58495
3936.5,-58.57649
3936.6,-58.57855
3936.7,-58.57252
3936.8,-58.56013
3936.9,-58.56169
3937,-58.56025
3937.1,-58.54572
3937.2,-58.5418
3937.3,-58.54596
3937.4,-58.53825
3937.5,-58.52115
3937.6,-58.51171
3937.7,-58.51646
3937.8,-58.51993
3937.9,-58.51695
3938,-58.50683
3938.1,-58.48825
3938.2,-58.4706
3938.3,-58.46565
3938.4,-58.46879
3938.5,-58.47487
3938.6,-58.48271
3938.7,-58.48644
3938.8,-58.48979
3938.9,-58.48602
3939,-58.47515
3939.1,-58.46078
3939.2,-58.44485
3939.3,-58.42946
3939.4,-58.41336
3939.5,-58.39918
3939.6,-58.38555
3939.7,-58.37435
3939.8,-58.36965
3939.9,-58.37194
3940,-58.37436
3940.1,-58.37482
3940.2,-58.37799
3940.3,-58.38402
3940.4,-58.39147
3940.5,-58.39827
3940.6,-58.40518
3940.7,-58.41439
3940.8,-58.42413
3940.9,-58.4346
3941,-58.4443
3941.1,-58.44921
3941.2,-58.45378
3941.3,-58.45998
3941.4,-58.46412
3941.5,-58.46426
3941.6,-58.46067
3941.7,-58.44955
3941.8,-58.43391
3941.9,-58.42106
3942,-58.40707
3942.1,-58.39344
3942.2,-58.38669
3942.3,-58.38663
3942.4,-58.39131
3942.5,-58.39506
3942.6,-58.40396
3942.7,-58.41725
3942.8,-58.4234
3942.9,-58.42529
3943,-58.42006
3943.1,-58.40665
3943.2,-58.3963
3943.3,-58.39742
3943.4,-58.40876
3943.5,-58.42235
3943.6,-58.42967
3943.7,-58.42769
3943.8,-58.41735
3943.9,-58.407
3944,-58.40944
3944.1,-58.42292
3944.2,-58.43561
3944.3,-58.44497
3944.4,-58.45522
3944.5,-58.46725
3944.6,-58.47464
3944.7,-58.47432
3944.8,-58.46771
3944.9,-58.47026
3945,-58.48214
3945.1,-58.47845
3945.2,-58.47442
3945.3,-58.47957
3945.4,-58.47421
3945.5,-58.47217
3945.6,-58.48157
3945.7,-58.4902
3945.8,-58.48869
3945.9,-58.47972
3946,-58.47883
3946.1,-58.48796
3946.2,-58.49668
3946.3,-58.50104
3946.4,-58.50158
3946.5,-58.49447
3946.6,-58.48655
3946.7,-58.48291
3946.8,-58.48521
3946.9,-58.49598
3947,-58.51095
3947.1,-58.52307
3947.2,-58.53429
3947.3,-58.54534
3947.4,-58.55125
3947.5,-58.55299
3947.6,-58.5509
3947.7,-58.54964
3947.8,-58.54375
3947.9,-58.53244
3948,-58.52118
3948.1,-58.50898
3948.2,-58.49598
3948.3,-58.48692
3948.4,-58.48254
3948.5,-58.4756
3948.6,-58.46958
3948.7,-58.46679
3948.8,-58.46444
3948.9,-58.46172
3949,-58.46116
3949.1,-58.46226
3949.2,-58.46507
3949.3,-58.46551
3949.4,-58.46177
3949.5,-58.45519
3949.6,-58.44657
3949.7,-58.43646
3949.8,-58.42433
3949.9,-58.41412
3950,-58.40525
3950.1,-58.3976
3950.2,-58.39215
3950.3,-58.39029
3950.4,-58.39232
3950.5,-58.39816
3950.6,-58.41164
3950.7,-58.42866
3950.8,-58.444
3950.9,-58.46107
3951,-58.46923
3951.1,-58.4594
3951.2,-58.44793
3951.3,-58.44083
3951.4,-58.43968
3951.5,-58.45
3951.6,-58.46659
3951.7,-58.48016
3951.8,-58.48142
3951.9,-58.47195
3952,-58.46461
3952.1,-58.46429
3952.2,-58.47368
3952.3,-58.49073
3952.4,-58.50556
3952.5,-58.50344
3952.6,-58.48949
3952.7,-58.47763
3952.8,-58.46491
3952.9,-58.45972
3953,-58.46758
3953.1,-58.48318
3953.2,-58.48935
3953.3,-58.48364
3953.4,-58.48717
3953.5,-58.49004
3953.6,-58.48694
3953.7,-58.4949
3953.8,-58.50273
3953.9,-58.49575
3954,-58.49254
3954.1,-58.50056
3954.2,-58.50762
3954.3,-58.5064
3954.4,-58.49751
3954.5,-58.49406
3954.6,-58.49897
3954.7,-58.50884
3954.8,-58.52027
3954.9,-58.52866
3955,-58.53228
3955.1,-58.5286
3955.2,-58.51848
3955.3,-58.5042
3955.4,-58.49031
3955.5,-58.48157
3955.6,-58.48161
3955.7,-58.4896
3955.8,-58.49786
3955.9,-58.50954
3956,-58.52317
3956.1,-58.53018
3956.2,-58.53663
3956.3,-58.54676
3956.4,-58.55459
3956.5,-58.56202
3956.6,-58.5697
3956.7,-58.57554
3956.8,-58.5774
3956.9,-58.57499
3957,-58.57075
3957.1,-58.5688
3957.2,-58.56759
3957.3,-58.56746
3957.4,-58.56594
3957.5,-58.55835
3957.6,-58.55068
3957.7,-58.54737
3957.8,-58.5478
3957.9,-58.55101
3958,-58.55665
3958.1,-58.56189
3958.2,-58.56616
3958.3,-58.57266
3958.4,-58.57945
3958.5,-58.58682
3958.6,-58.59615
3958.7,-58.60366
3958.8,-58.60554
3958.9,-58.60104
3959,-58.58885
3959.1,-58.5731
3959.2,-58.55898
3959.3,-58.54815
3959.4,-58.54276
3959.5,-58.54458
3959.6,-58.55139
3959.7,-58.56002
3959.8,-58.56221
3959.9,-58.55275
3960,-58.5382
3960.1,-58.5257
3960.2,-58.51955
3960.3,-58.52515
3960.4,-58.53491
3960.5,-58.53377
3960.6,-58.5225
3960.7,-58.50681
3960.8,-58.49751
3960.9,-58.4966
3961,-58.49652
3961.1,-58.49299
3961.2,-58.48569
3961.3,-58.4718
3961.4,-58.46433
3961.5,-58.47012
3961.6,-58.47125
3961.7,-58.46199
3961.8,-58.45575
3961.9,-58.4515
3962,-58.44601
3962.1,-58.45106
3962.2,-58.45528
3962.3,-58.44797
3962.4,-58.43647
3962.5,-58.43123
3962.6,-58.43362
3962.7,-58.43829
3962.8,-58.43536
3962.9,-58.42127
3963,-58.40769
3963.1,-58.3998
3963.2,-58.39829
3963.3,-58.40238
3963.4,-58.41075
3963.5,-58.41582
3963.6,-58.41627
3963.7,-58.41415
3963.8,-58.40866
3963.9,-58.39744
3964,-58.38035
3964.1,-58.36516
3964.2,-58.35173
3964.3,-58.3398
3964.4,-58.33131
3964.5,-58.32763
3964.6,-58.32614
3964.7,-58.32896
3964.8,-58.33816
3964.9,-58.34572
3965,-58.35038
3965.1,-58.3555
3965.2,-58.36447
3965.3,-58.37452
3965.4,-58.38119
3965.5,-58.38846
3965.6,-58.39911
3965.7,-58.40926
3965.8,-58.41899
3965.9,-58.42934
3966,-58.43968
3966.1,-58.44965
3966.2,-58.45831
3966.3,-58.46935
3966.4,-58.48077
3966.5,-58.48898
3966.6,-58.49208
3966.7,-58.49227
3966.8,-58.48781
3966.9,-58.47935
3967,-58.46924
3967.1,-58.4574
3967.2,-58.44436
3967.3,-58.43674
3967.4,-58.43553
3967.5,-58.43506
3967.6,-58.441
3967.7,-58.45414
3967.8,-58.4652
3967.9,-58.46839
3968,-58.46019
3968.1,-58.44497
3968.2,-58.43324
3968.3,-58.42858
3968.4,-58.43286
3968.5,-58.44317
3968.6,-58.44931
3968.7,-58.44206
3968.8,-58.4286
3968.9,-58.42095
3969,-58.4227
3969.1,-58.43275
3969.2,-58.44499
3969.3,-58.45432
3969.4,-58.46242
3969.5,-58.47473
3969.6,-58.48703
3969.7,-58.48977
3969.8,-58.48243
3969.9,-58.47814
3970,-58.48658
3970.1,-58.48803
3970.2,-58.48153
3970.3,-58.48779
3970.4,-58.49362
3970.5,-58.48409
3970.6,-58.47973
3970.7,-58.49174
3970.8,-58.4987
3970.9,-58.49294
3971,-58.48434
3971.1,-58.48469
3971.2,-58.49562
3971.3,-58.50402
3971.4,-58.50695
3971.5,-58.50528
3971.6,-58.49647
3971.7,-58.48182
3971.8,-58.46939
3971.9,-58.46182
3972,-58.46069
3972.1,-58.46729
3972.2,-58.479
3972.3,-58.49254
3972.4,-58.50355
3972.5,-58.5123
3972.6,-58.5202
3972.7,-58.52948
3972.8,-58.53792
3972.9,-58.54239
3973,-58.54429
3973.1,-58.54124
3973.2,-58.53651
3973.3,-58.53297
3973.4,-58.52734
3973.5,-58.52237
3973.6,-58.51568
3973.7,-58.50677
3973.8,-58.49959
3973.9,-58.48968
3974,-58.4777
3974.1,-58.46915
3974.2,-58.46276
3974.3,-58.45753
3974.4,-58.45361
3974.5,-58.45063
3974.6,-58.4477
3974.7,-58.44757
3974.8,-58.45122
3974.9,-58.46175
3975,-58.47474
3975.1,-58.48413
3975.2,-58.49562
3975.3,-58.50656
3975.4,-58.51491
3975.5,-58.52097
3975.6,-58.52275
3975.7,-58.51654
3975.8,-58.50484
3975.9,-58.49141
3976,-58.48392
3976.1,-58.48756
3976.2,-58.49626
3976.3,-58.5093
3976.4,-58.52144
3976.5,-58.52464
3976.6,-58.51768
3976.7,-58.50512
3976.8,-58.49595
3976.9,-58.50047
3977,-58.51423
3977.1,-58.52356
3977.2,-58.52273
3977.3,-58.51409
3977.4,-58.50503
3977.5,-58.50221
3977.6,-58.50657
3977.7,-58.51487
3977.8,-58.51934
3977.9,-58.51671
3978,-58.50987
3978.1,-58.50639
3978.2,-58.51095
3978.3,-58.51007
3978.4,-58.50334
3978.5,-58.50827
3978.6,-58.51361
3978.7,-58.50926
3978.8,-58.51214
3978.9,-58.5158
3979,-58.50764
3979.1,-58.50401
3979.2,-58.51265
3979.3,-58.5188
3979.4,-58.52077
3979.5,-58.51351
3979.6,-58.49828
3979.7,-58.49362
3979.8,-58.50167
3979.9,-58.51391
3980,-58.52532
3980.1,-58.53192
3980.2,-58.53426
3980.3,-58.53238
3980.4,-58.5229
3980.5,-58.5103
3980.6,-58.50072
3980.7,-58.49807
3980.8,-58.50178
3980.9,-58.50794
3981,-58.51663
3981.1,-58.5272
3981.2,-58.53731
3981.3,-58.54856
3981.4,-58.55975
3981.5,-58.56719
3981.6,-58.57289
3981.7,-58.58318
3981.8,-58.59083
3981.9,-58.59032
3982,-58.59017
3982.1,-58.58763
3982.2,-58.58506
3982.3,-58.58489
3982.4,-58.5834
3982.5,-58.58192
3982.6,-58.58123
3982.7,-58.57752
3982.8,-58.57375
3982.9,-58.57348
3983,-58.57227
3983.1,-58.57371
3983.2,-58.57675
3983.3,-58.5789
3983.4,-58.58435
3983.5,-58.59091
3983.6,-58.60037
3983.7,-58.61294
3983.8,-58.62667
3983.9,-58.6337
3984,-58.6381
3984.1,-58.64118
3984.2,-58.6336
3984.3,-58.62118
3984.4,-58.60746
3984.5,-58.59726
3984.6,-58.59418
3984.7,-58.59867
3984.8,-58.60771
3984.9,-58.6208
3985,-58.62786
3985.1,-58.62004
3985.2,-58.60546
3985.3,-58.59072
3985.4,-58.58698
3985.5,-58.59628
3985.6,-58.60716
3985.7,-58.60873
3985.8,-58.59971
3985.9,-58.58772
3986,-58.57361
3986.1,-58.55818
3986.2,-58.54276
3986.3,-58.53267
3986.4,-58.53482
3986.5,-58.54223
3986.6,-58.53946
3986.7,-58.53333
3986.8,-58.53733
3986.9,-58.53284
3987,-58.52497
3987.1,-58.53345
3987.2,-58.53847
3987.3,-58.52597
3987.4,-58.51728
3987.5,-58.52267
3987.6,-58.52761
3987.7,-58.52195
3987.8,-58.50915
3987.9,-58.49723
3988,-58.49422
3988.1,-58.49833
3988.2,-58.50498
3988.3,-58.51035
3988.4,-58.51063
3988.5,-58.50888
3988.6,-58.50079
3988.7,-58.48478
3988.8,-58.46883
3988.9,-58.45815
3989,-58.45343
3989.1,-58.45334
3989.2,-58.46047
3989.3,-58.47
3989.4,-58.47491
3989.5,-58.48247
3989.6,-58.49253
3989.7,-58.49992
3989.8,-58.50731
3989.9,-58.51928
3990,-58.5274
3990.1,-58.53201
3990.2,-58.53786
3990.3,-58.54024
3990.4,-58.54178
3990.5,-58.54248
3990.6,-58.54233
3990.7,-58.5424
3990.8,-58.54207
3990.9,-58.54605
3991,-58.55171
3991.1,-58.55414
3991.2,-58.55742
3991.3,-58.56351
3991.4,-58.57214
3991.5,-58.57949
3991.6,-58.58851
3991.7,-58.60095
3991.8,-58.61126
3991.9,-58.61577
3992,-58.61643
3992.1,-58.61533
3992.2,-58.60834
3992.3,-58.5954
3992.4,-58.5804
3992.5,-58.56929
3992.6,-58.56118
3992.7,-58.56005
3992.8,-58.56866
3992.9,-58.57889
3993,-58.58658
3993.1,-58.58886
3993.2,-58.57892
3993.3,-58.56026
3993.4,-58.54932
3993.5,-58.54879
3993.6,-58.55635
3993.7,-58.57004
3993.8,-58.56938
3993.9,-58.55336
3994,-58.54294
3994.1,-58.5476
3994.2,-58.55818
3994.3,-58.56835
3994.4,-58.57852
3994.5,-58.58643
3994.6,-58.59098
3994.7,-58.58139
3994.8,-58.56893
3994.9,-58.57245
3995,-58.57807
3995.1,-58.56969
3995.2,-58.56564
3995.3,-58.57122
3995.4,-58.56542
3995.5,-58.56153
3995.6,-58.56823
3995.7,-58.57183
3995.8,-58.56319
3995.9,-58.55295
3996,-58.55501
3996.1,-58.56121
3996.2,-58.56744
3996.3,-58.57359
3996.4,-58.57003
3996.5,-58.55693
3996.6,-58.54348
3996.7,-58.53792
3996.8,-58.54003
3996.9,-58.54574
3997,-58.55614
3997.1,-58.56996
3997.2,-58.58208
3997.3,-58.5891
3997.4,-58.59441
3997.5,-58.59576
3997.6,-58.59204
3997.7,-58.58854
3997.8,-58.58548
3997.9,-58.57567
3998,-58.5621
3998.1,-58.55401
3998.2,-58.54426
3998.3,-58.53043
3998.4,-58.51624
3998.5,-58.49988
3998.6,-58.48405
3998.7,-58.47282
3998.8,-58.46123
3998.9,-58.44983
3999,-58.43854
3999.1,-58.42673
3999.2,-58.41884
3999.3,-58.40824
3999.4,-58.39396
3999.5,-58.3873
3999.6,-58.38371
3999.7,-58.37413
3999.8,-58.36807
3999.9,-58.36624
4000,-58.36707
4000.1,-58.37451
4000.2,-58.38461
4000.3,-58.39607
4000.4,-58.41099
4000.5,-58.4197
4000.6,-58.42554
4000.7,-58.43333
4000.8,-58.43273
4000.9,-58.42376
4001,-58.40983
4001.1,-58.39298
4001.2,-58.38262
4001.3,-58.38103
4001.4,-58.38884
4001.5,-58.40752
4001.6,-58.42668
4001.7,-58.43293
4001.8,-58.4287
4001.9,-58.42845
4002,-58.44265
4002.1,-58.47206
4002.2,-58.49725
4002.3,-58.50367
4002.4,-58.5017
4002.5,-58.4904
4002.6,-58.47283
4002.7,-58.45705
4002.8,-58.44099
4002.9,-58.42518
4003,-58.4023
4003.1,-58.38183
4003.2,-58.37209
4003.3,-58.36197
4003.4,-58.3444
4003.5,-58.40647
4003.6,-58.5305
4003.7,-58.62459
4003.8,-58.72551
4003.9,-58.83651
4004,-58.9357
4004.1,-59.02606
4004.2,-59.12348
4004.3,-59.23081
4004.4,-59.33638
4004.5,-59.49951
4004.6,-59.7077
4004.7,-59.89713
4004.8,-60.08788
4004.9,-60.28591
4005,-60.48369
4005.1,-60.6808
4005.2,-60.87516
4005.3,-61.05929
4005.4,-61.23442
4005.5,-61.38679
4005.6,-61.51992
4005.7,-61.64836
4005.8,-61.77116
4005.9,-61.88582
4006,-61.99778
4006.1,-62.1105
4006.2,-62.22352
4006.3,-62.33975
4006.4,-62.45535
4006.5,-62.57903
4006.6,-62.71024
4006.7,-62.83927
4006.8,-62.96565
4006.9,-63.08896
4007,-63.20986
4007.1,-63.32629
4007.2,-63.44016
4007.3,-63.55546
4007.4,-63.66828
4007.5,-63.77166
4007.6,-63.86507
4007.7,-63.95832
4007.8,-64.05198
4007.9,-64.13841
4008,-64.21755
4008.1,-64.29245
4008.2,-64.36379
4008.3,-64.43199
4008.4,-64.49852
4008.5,-64.56709
4008.6,-64.64235
4008.7,-64.71785
4008.8,-64.79355
4008.9,-64.87677
4009,-64.96285
4009.1,-65.05158
4009.2,-65.14384
4009.3,-65.23065
4009.4,-65.30724
4009.5,-65.3704
4009.6,-65.42537
4009.7,-65.4824
4009.8,-65.54521
4009.9,-65.61486
4010,-65.68908
4010.1,-65.76415
4010.2,-65.82767
4010.3,-65.88122
4010.4,-65.93684
4010.5,-66.00097
4010.6,-66.07145
4010.7,-66.1431
4010.8,-66.20705
4010.9,-66.26338
4011,-66.31665
4011.1,-66.36918
4011.2,-66.42879
4011.3,-66.49281
4011.4,-66.55475
4011.5,-66.60452
4011.6,-66.64971
4011.7,-66.71005
4011.8,-66.77176
4011.9,-66.81935
4012,-66.87074
4012.1,-66.92601
4012.2,-66.97015
4012.3,-67.01593
4012.4,-67.07732
4012.5,-67.13622
4012.6,-67.18137
4012.7,-67.22031
4012.8,-67.26367
4012.9,-67.31676
4013,-67.37471
4013.1,-67.43274
4013.2,-67.48626
4013.3,-67.53068
4013.4,-67.56878
4013.5,-67.60274
4013.6,-67.63569
4013.7,-67.67126
4013.8,-67.7146
4013.9,-67.76677
4014,-67.81873
4014.1,-67.87211
4014.2,-67.92565
4014.3,-67.97593
4014.4,-68.0235
4014.5,-68.07496
4014.6,-68.12493
4014.7,-68.16862
4014.8,-68.20974
4014.9,-68.2473
4015,-68.28202
4015.1,-68.31608
4015.2,-68.35156
4015.3,-68.38732
4015.4,-68.42108
4015.5,-68.45103
4015.6,-68.48038
4015.7,-68.51161
4015.8,-68.54435
4015.9,-68.57887
4016,-68.61268
4016.1,-68.64399
4016.2,-68.6755
4016.3,-68.70924
4016.4,-68.74439
4016.5,-68.7833
4016.6,-68.82604
4016.7,-68.86893
4016.8,-68.91341
4016.9,-68.95784
4017,-68.9967
4017.1,-69.03839
4017.2,-69.07876
4017.3,-69.11115
4017.4,-69.13865
4017.5,-69.15936
4017.6,-69.18045
4017.7,-69.20597
4017.8,-69.23428
4017.9,-69.27279
4018,-69.31636
4018.1,-69.35615
4018.2,-69.38914
4018.3,-69.40952
4018.4,-69.42564
4018.5,-69.4482
4018.6,-69.48033
4018.7,-69.52085
4018.8,-69.55962
4018.9,-69.58395
4019,-69.59885
4019.1,-69.61556
4019.2,-69.6411
4019.3,-69.67529
4019.4,-69.71123
4019.5,-69.74635
4019.6,-69.77474
4019.7,-69.7908
4019.8,-69.80811
4019.9,-69.83895
4020,-69.87115
4020.1,-69.89008
4020.2,-69.914
4020.3,-69.94424
4020.4,-69.96365
4020.5,-69.98923
4020.6,-70.02135
4020.7,-70.04387
4020.8,-70.05738
4020.9,-70.08041
4021,-70.11592
4021.1,-70.14964
4021.2,-70.17494
4021.3,-70.18885
4021.4,-70.20019
4021.5,-70.21248
4021.6,-70.23196
4021.7,-70.26149
4021.8,-70.29326
4021.9,-70.32303
4022,-70.34952
4022.1,-70.37397
4022.2,-70.39484
4022.3,-70.40997
4022.4,-70.42122
4022.5,-70.42925
4022.6,-70.4369
4022.7,-70.44538
4022.8,-70.45308
4022.9,-70.46775
4023,-70.4857
4023.1,-70.50029
4023.2,-70.52075
4023.3,-70.54868
4023.4,-70.57503
4023.5,-70.5975
4023.6,-70.6223
4023.7,-70.6493
4023.8,-70.67892
4023.9,-70.70926
4024,-70.73667
4024.1,-70.76475
4024.2,-70.78913
4024.3,-70.80995
4024.4,-70.8335
4024.5,-70.85615
4024.6,-70.87603
4024.7,-70.8914
4024.8,-70.90118
4024.9,-70.90777
4025,-70.91186
4025.1,-70.91365
4025.2,-70.91554
4025.3,-70.91888
4025.4,-70.92444
4025.5,-70.93647
4025.6,-70.95177
4025.7,-70.97141
4025.8,-70.99804
4025.9,-71.02681
4026,-71.05353
4026.1,-71.07351
4026.2,-71.0827
4026.3,-71.08401
4026.4,-71.08582
4026.5,-71.0955
4026.6,-71.1157
4026.7,-71.14488
4026.8,-71.172
4026.9,-71.19039
4027,-71.19635
4027.1,-71.19686
4027.2,-71.20551
4027.3,-71.22659
4027.4,-71.25588
4027.5,-71.28005
4027.6,-71.29336
4027.7,-71.29806
4027.8,-71.30361
4027.9,-71.31954
4028,-71.34333
4028.1,-71.36315
4028.2,-71.36962
4028.3,-71.38113
4028.4,-71.39931
4028.5,-71.40368
4028.6,-71.41189
4028.7,-71.42808
4028.8,-71.43605
4028.9,-71.44732
4029,-71.46699
4029.1,-71.48225
4029.2,-71.49014
4029.3,-71.48837
4029.4,-71.49093
4029.5,-71.5094
4029.6,-71.52977
4029.7,-71.54284
4029.8,-71.55199
4029.9,-71.55658
4030,-71.55821
4030.1,-71.56203
4030.2,-71.56967
4030.3,-71.58418
4030.4,-71.60405
4030.5,-71.62544
4030.6,-71.6474
4030.7,-71.6695
4030.8,-71.68794
4030.9,-71.70243
4031,-71.71212
4031.1,-71.71419
4031.2,-71.71548
4031.3,-71.71631
4031.4,-71.71427
4031.5,-71.70879
4031.6,-71.70056
4031.7,-71.69605
4031.8,-71.69381
4031.9,-71.69247
4032,-71.69461
4032.1,-71.69812
4032.2,-71.69702
4032.3,-71.69806
4032.4,-71.70168
4032.5,-71.70576
4032.6,-71.71151
4032.7,-71.71577
4032.8,-71.72046
4032.9,-71.72477
4033,-71.72741
4033.1,-71.72661
4033.2,-71.72462
4033.3,-71.72201
4033.4,-71.71826
4033.5,-71.72111
4033.6,-71.73031
4033.7,-71.73947
4033.8,-71.75194
4033.9,-71.76927
4034,-71.78678
4034.1,-71.80732
4034.2,-71.83135
4034.3,-71.85238
4034.4,-71.86505
4034.5,-71.86727
4034.6,-71.86486
4034.7,-71.86175
4034.8,-71.86465
4034.9,-71.87981
4035,-71.89983
4035.1,-71.9221
4035.2,-71.93728
4035.3,-71.93543
4035.4,-71.92982
4035.5,-71.93225
4035.6,-71.94524
4035.7,-71.96698
4035.8,-71.98843
4035.9,-72.00047
4036,-72.00601
4036.1,-72.01461
4036.2,-72.02777
4036.3,-72.04434
4036.4,-72.06152
4036.5,-72.0647
4036.6,-72.06154
4036.7,-72.07207
4036.8,-72.08161
4036.9,-72.08174
4037,-72.09123
4037.1,-72.10211
4037.2,-72.10104
4037.3,-72.10913
4037.4,-72.12856
4037.5,-72.13864
4037.6,-72.13721
4037.7,-72.13266
4037.8,-72.13501
4037.9,-72.15058
4038,-72.17103
4038.1,-72.18433
4038.2,-72.18943
4038.3,-72.18681
4038.4,-72.18085
4038.5,-72.17714
4038.6,-72.17436
4038.7,-72.17725
4038.8,-72.18983
4038.9,-72.20824
4039,-72.22469
4039.1,-72.23746
4039.2,-72.25221
4039.3,-72.26397
4039.4,-72.27306
4039.5,-72.28224
4039.6,-72.28918
4039.7,-72.29103
4039.8,-72.2912
4039.9,-72.29521
4040,-72.29834
4040.1,-72.29335
4040.2,-72.28379
4040.3,-72.27879
4040.4,-72.27262
4040.5,-72.26188
4040.6,-72.25385
4040.7,-72.24612
4040.8,-72.23853
4040.9,-72.23194
4041,-72.22718
4041.1,-72.22329
4041.2,-72.21992
4041.3,-72.21938
4041.4,-72.22229
4041.5,-72.22671
4041.6,-72.23195
4041.7,-72.24271
4041.8,-72.25629
4041.9,-72.26764
4042,-72.28137
4042.1,-72.29694
4042.2,-72.31103
4042.3,-72.32258
4042.4,-72.3255
4042.5,-72.31845
4042.6,-72.30857
4042.7,-72.30077
4042.8,-72.29816
4042.9,-72.30153
4043,-72.31164
4043.1,-72.3297
4043.2,-72.34285
4043.3,-72.34262
4043.4,-72.3348
4043.5,-72.3243
4043.6,-72.32158
4043.7,-72.33331
4043.8,-72.34905
4043.9,-72.3585
4044,-72.35597
4044.1,-72.34723
4044.2,-72.34075
4044.3,-72.34297
4044.4,-72.34897
4044.5,-72.35094
4044.6,-72.34568
4044.7,-72.33863
4044.8,-72.34355
4044.9,-72.35458
4045,-72.357
4045.1,-72.36463
4045.2,-72.37637
4045.3,-72.37186
4045.4,-72.37167
4045.5,-72.38465
4045.6,-72.38515
4045.7,-72.37906
4045.8,-72.3845
4045.9,-72.39773
4046,-72.40613
4046.1,-72.40191
4046.2,-72.3927
4046.3,-72.38873
4046.4,-72.39667
4046.5,-72.41041
4046.6,-72.42393
4046.7,-72.43484
4046.8,-72.43968
4046.9,-72.44289
4047,-72.44099
4047.1,-72.43321
4047.2,-72.42554
4047.3,-72.41687
4047.4,-72.41173
4047.5,-72.41528
4047.6,-72.42469
4047.7,-72.43516
4047.8,-72.4493
4047.9,-72.46632
4048,-72.48097
4048.1,-72.49139
4048.2,-72.50082
4048.3,-72.50826
4048.4,-72.51389
4048.5,-72.52205
4048.6,-72.52969
4048.7,-72.53573
4048.8,-72.54082
4048.9,-72.54289
4049,-72.54325
4049.1,-72.54861
4049.2,-72.55602
4049.3,-72.56219
4049.4,-72.56616
4049.5,-72.57389
4049.6,-72.58448
4049.7,-72.59309
4049.8,-72.60284
4049.9,-72.61345
4050,-72.62347
4050.1,-72.63752
4050.2,-72.65389
4050.3,-72.6667
4050.4,-72.67638
4050.5,-72.68077
4050.6,-72.67833
4050.7,-72.66959
4050.8,-72.65509
4050.9,-72.6397
4051,-72.6305
4051.1,-72.6307
4051.2,-72.63726
4051.3,-72.64938
4051.4,-72.66175
4051.5,-72.66605
4051.6,-72.6631
4051.7,-72.64972
4051.8,-72.6357
4051.9,-72.63801
4052,-72.6496
4052.1,-72.6596
4052.2,-72.66527
4052.3,-72.65823
4052.4,-72.64329
4052.5,-72.6361
4052.6,-72.63622
4052.7,-72.63608
4052.8,-72.63721
4052.9,-72.63672
4053,-72.62778
4053.1,-72.62241
4053.2,-72.62898
4053.3,-72.63515
4053.4,-72.6311
4053.5,-72.6359
4053.6,-72.64571
4053.7,-72.63954
4053.8,-72.63557
4053.9,-72.64479
4054,-72.64415
4054.1,-72.63298
4054.2,-72.63427
4054.3,-72.64746
4054.4,-72.6579
4054.5,-72.65403
4054.6,-72.64305
4054.7,-72.63297
4054.8,-72.62939
4054.9,-72.64223
4055,-72.6587
4055.1,-72.66943
4055.2,-72.67536
4055.3,-72.67465
4055.4,-72.66719
4055.5,-72.6559
4055.6,-72.64142
4055.7,-72.62879
4055.8,-72.62356
4055.9,-72.62244
4056,-72.62726
4056.1,-72.63538
4056.2,-72.64427
4056.3,-72.65542
4056.4,-72.66811
4056.5,-72.68229
4056.6,-72.69797
4056.7,-72.70911
4056.8,-72.71373
4056.9,-72.7188
4057,-72.72717
4057.1,-72.73394
4057.2,-72.73933
4057.3,-72.7457
4057.4,-72.75031
4057.5,-72.75104
4057.6,-72.75262
4057.7,-72.75616
4057.8,-72.76048
4057.9,-72.76502
4058,-72.77036
4058.1,-72.78148
4058.2,-72.7937
4058.3,-72.8042
4058.4,-72.81583
4058.5,-72.82446
4058.6,-72.83171
4058.7,-72.83674
4058.8,-72.83873
4058.9,-72.83485
4059,-72.82512
4059.1,-72.81174
4059.2,-72.79689
4059.3,-72.78786
4059.4,-72.78447
4059.5,-72.78736
4059.6,-72.79489
4059.7,-72.80351
4059.8,-72.81035
4059.9,-72.80983
4060,-72.80047
4060.1,-72.78755
4060.2,-72.77906
4060.3,-72.77995
4060.4,-72.78891
4060.5,-72.79772
4060.6,-72.795
4060.7,-72.78213
4060.8,-72.77116
4060.9,-72.76899
4061,-72.77108
4061.1,-72.76978
4061.2,-72.76429
4061.3,-72.75264
4061.4,-72.74581
4061.5,-72.7556
4061.6,-72.76313
4061.7,-72.75409
4061.8,-72.74816
4061.9,-72.74851
4062,-72.74253
4062.1,-72.74867
4062.2,-72.76022
4062.3,-72.75403
4062.4,-72.74626
4062.5,-72.7516
4062.6,-72.75856
4062.7,-72.75547
4062.8,-72.74608
4062.9,-72.7456
4063,-72.75318
4063.1,-72.76107
4063.2,-72.76843
4063.3,-72.7737
4063.4,-72.77425
4063.5,-72.76485
4063.6,-72.74881
4063.7,-72.73537
4063.8,-72.73186
4063.9,-72.7332
4064,-72.74002
4064.1,-72.7516
4064.2,-72.76217
4064.3,-72.77442
4064.4,-72.78311
4064.5,-72.78327
4064.6,-72.77963
4064.7,-72.77463
4064.8,-72.76844
4064.9,-72.75988
4065,-72.7472
4065.1,-72.73359
4065.2,-72.72103
4065.3,-72.70535
4065.4,-72.69201
4065.5,-72.68354
4065.6,-72.67559
4065.7,-72.67128
4065.8,-72.66581
4065.9,-72.66374
4066,-72.66338
4066.1,-72.66035
4066.2,-72.65819
4066.3,-72.65691
4066.4,-72.65313
4066.5,-72.64777
4066.6,-72.64461
4066.7,-72.63548
4066.8,-72.6231
4066.9,-72.61132
4067,-72.59716
4067.1,-72.58731
4067.2,-72.58267
4067.3,-72.58309
4067.4,-72.58903
4067.5,-72.59853
4067.6,-72.61084
4067.7,-72.62648
4067.8,-72.64145
4067.9,-72.6518
4068,-72.65479
4068.1,-72.64425
4068.2,-72.63047
4068.3,-72.62331
4068.4,-72.62511
4068.5,-72.63278
4068.6,-72.64329
4068.7,-72.6524
4068.8,-72.65206
4068.9,-72.64122
4069,-72.63178
4069.1,-72.63346
4069.2,-72.64231
4069.3,-72.65212
4069.4,-72.66135
4069.5,-72.67142
4069.6,-72.67918
4069.7,-72.67801
4069.8,-72.66752
4069.9,-72.66855
4070,-72.67843
4070.1,-72.67369
4070.2,-72.669
4070.3,-72.6738
4070.4,-72.67261
4070.5,-72.67439
4070.6,-72.68459
4070.7,-72.68924
4070.8,-72.68366
4070.9,-72.67698
4071,-72.68096
4071.1,-72.69135
4071.2,-72.69944
4071.3,-72.69801
4071.4,-72.69068
4071.5,-72.68248
4071.6,-72.67945
4071.7,-72.68548
4071.8,-72.69312
4071.9,-72.70043
4072,-72.70719
4072.1,-72.70897
4072.2,-72.70649
4072.3,-72.70445
4072.4,-72.69734
4072.5,-72.68294
4072.6,-72.66746
4072.7,-72.65766
4072.8,-72.6539
4072.9,-72.65387
4073,-72.65637
4073.1,-72.65988
4073.2,-72.66462
4073.3,-72.67662
4073.4,-72.69055
4073.5,-72.70201
4073.6,-72.71458
4073.7,-72.72926
4073.8,-72.74204
4073.9,-72.75187
4074,-72.76281
4074.1,-72.77329
4074.2,-72.78404
4074.3,-72.79715
4074.4,-72.81134
4074.5,-72.82107
4074.6,-72.82768
4074.7,-72.83292
4074.8,-72.8385
4074.9,-72.84279
4075,-72.84703
4075.1,-72.8502
4075.2,-72.84571
4075.3,-72.83819
4075.4,-72.82655
4075.5,-72.81236
4075.6,-72.79881
4075.7,-72.78781
4075.8,-72.7829
4075.9,-72.78379
4076,-72.7885
4076.1,-72.7945
4076.2,-72.80549
4076.3,-72.8147
4076.4,-72.81488
4076.5,-72.80267
4076.6,-72.786
4076.7,-72.77504
4076.8,-72.77355
4076.9,-72.78197
4077,-72.79282
4077.1,-72.80019
4077.2,-72.79435
4077.3,-72.78397
4077.4,-72.78096
4077.5,-72.78286
4077.6,-72.78896
4077.7,-72.7964
4077.8,-72.80456
4077.9,-72.81177
4078,-72.80955
4078.1,-72.79909
4078.2,-72.79722
4078.3,-72.80003
4078.4,-72.7935
4078.5,-72.79716
4078.6,-72.80715
4078.7,-72.79991
4078.8,-72.79406
4078.9,-72.80057
4079,-72.79979
4079.1,-72.78839
4079.2,-72.78395
4079.3,-72.79176
4079.4,-72.80075
4079.5,-72.80289
4079.6,-72.79316
4079.7,-72.77965
4079.8,-72.77483
4079.9,-72.77782
4080,-72.7867
4080.1,-72.79693
4080.2,-72.80574
4080.3,-72.81047
4080.4,-72.80961
4080.5,-72.80383
4080.6,-72.79265
4080.7,-72.77854
4080.8,-72.76506
4080.9,-72.7551
4081,-72.74867
4081.1,-72.74651
4081.2,-72.74987
4081.3,-72.75721
4081.4,-72.76526
4081.5,-72.77398
4081.6,-72.78384
4081.7,-72.79335
4081.8,-72.80268
4081.9,-72.81025
4082,-72.81728
4082.1,-72.82609
4082.2,-72.83395
4082.3,-72.83892
4082.4,-72.84424
4082.5,-72.84904
4082.6,-72.8559
4082.7,-72.86482
4082.8,-72.87191
4082.9,-72.8794
4083,-72.88887
4083.1,-72.89819
4083.2,-72.90865
4083.3,-72.91931
4083.4,-72.9264
4083.5,-72.93517
4083.6,-72.94335
4083.7,-72.94639
4083.8,-72.94264
4083.9,-72.93529
4084,-72.92295
4084.1,-72.907
4084.2,-72.89555
4084.3,-72.88997
4084.4,-72.89
4084.5,-72.89624
4084.6,-72.90704
4084.7,-72.92008
4084.8,-72.92404
4084.9,-72.91612
4085,-72.90366
4085.1,-72.89493
4085.2,-72.89355
4085.3,-72.8958
4085.4,-72.9031
4085.5,-72.90823
4085.6,-72.90017
4085.7,-72.8843
4085.8,-72.87543
4085.9,-72.87504
4086,-72.87888
4086.1,-72.88669
4086.2,-72.89315
4086.3,-72.89175
4086.4,-72.88066
4086.5,-72.87407
4086.6,-72.87858
4086.7,-72.87639
4086.8,-72.86916
4086.9,-72.87384
4087,-72.8772
4087.1,-72.86875
4087.2,-72.86805
4087.3,-72.87285
4087.4,-72.86741
4087.5,-72.8525
4087.6,-72.84458
4087.7,-72.85188
4087.8,-72.86332
4087.9,-72.86386
4088,-72.85339
4088.1,-72.83964
4088.2,-72.82739
4088.3,-72.82513
4088.4,-72.83053
4088.5,-72.83945
4088.6,-72.85292
4088.7,-72.86096
4088.8,-72.86169
4088.9,-72.86059
4089,-72.85398
4089.1,-72.84107
4089.2,-72.82835
4089.3,-72.8173
4089.4,-72.80429
4089.5,-72.79079
4089.6,-72.78046
4089.7,-72.77536
4089.8,-72.77415
4089.9,-72.77629
4090,-72.78517
4090.1,-72.79511
4090.2,-72.80112
4090.3,-72.80909
4090.4,-72.81863
4090.5,-72.82749
4090.6,-72.83789
4090.7,-72.85054
4090.8,-72.86386
4090.9,-72.87273
4091,-72.87893
4091.1,-72.88673
4091.2,-72.89357
4091.3,-72.89861
4091.4,-72.90442
4091.5,-72.90512
4091.6,-72.90115
4091.7,-72.89512
4091.8,-72.88282
4091.9,-72.8655
4092,-72.84884
4092.1,-72.83485
4092.2,-72.82316
4092.3,-72.81765
4092.4,-72.81816
4092.5,-72.82514
4092.6,-72.83796
4092.7,-72.8469
4092.8,-72.85147
4092.9,-72.84919
4093,-72.83425
4093.1,-72.81914
4093.2,-72.8127
4093.3,-72.81186
4093.4,-72.81693
4093.5,-72.82834
4093.6,-72.83579
4093.7,-72.8288
4093.8,-72.81344
4093.9,-72.80341
4094,-72.80538
4094.1,-72.81485
4094.2,-72.8246
4094.3,-72.83236
4094.4,-72.83705
4094.5,-72.84025
4094.6,-72.8447
4094.7,-72.84694
4094.8,-72.83686
4094.9,-72.8341
4095,-72.84489
4095.1,-72.84345
4095.2,-72.83653
4095.3,-72.84106
4095.4,-72.84384
4095.5,-72.83276
4095.6,-72.8286
4095.7,-72.83485
4095.8,-72.83297
4095.9,-72.82492
4096,-72.82166
4096.1,-72.82936
4096.2,-72.83782
4096.3,-72.83753
4096.4,-72.83047
4096.5,-72.81823
4096.6,-72.80744
4096.7,-72.80515
4096.8,-72.81259
4096.9,-72.82231
4097,-72.83148
4097.1,-72.84099
4097.2,-72.84784
4097.3,-72.85113
4097.4,-72.85056
4097.5,-72.84885
4097.6,-72.84082
4097.7,-72.82338
4097.8,-72.80535
4097.9,-72.79308
4098,-72.78266
4098.1,-72.77353
4098.2,-72.76621
4098.3,-72.7564
4098.4,-72.75054
4098.5,-72.75124
4098.6,-72.7566
4098.7,-72.76278
4098.8,-72.76887
4098.9,-72.77621
4099,-72.78215
4099.1,-72.78702
4099.2,-72.79563
4099.3,-72.80516
4099.4,-72.81454
4099.5,-72.82088
4099.6,-72.82754
4099.7,-72.83345
4099.8,-72.83247
4099.9,-72.82981
4100,-72.82381
4100.1,-72.81125
4100.2,-72.79802
4100.3,-72.78666
4100.4,-72.77293
4100.5,-72.76012
4100.6,-72.75254
4100.7,-72.75023
4100.8,-72.75258
4100.9,-72.76034
4101,-72.77135
4101.1,-72.78394
4101.2,-72.78916
4101.3,-72.78202
4101.4,-72.77117
4101.5,-72.75991
4101.6,-72.75261
4101.7,-72.75381
4101.8,-72.76176
4101.9,-72.7718
4102,-72.77495
4102.1,-72.7661
4102.2,-72.75442
4102.3,-72.75102
4102.4,-72.75613
4102.5,-72.76819
4102.6,-72.78005
4102.7,-72.78756
4102.8,-72.79284
4102.9,-72.80374
4103,-72.81614
4103.1,-72.81824
4103.2,-72.81142
4103.3,-72.81021
4103.4,-72.81194
4103.5,-72.8016
4103.6,-72.79983
4103.7,-72.80456
4103.8,-72.79565
4103.9,-72.79487
4104,-72.80382
4104.1,-72.80514
4104.2,-72.79753
4104.3,-72.79083
4104.4,-72.79521
4104.5,-72.80416
4104.6,-72.80788
4104.7,-72.80235
4104.8,-72.78929
4104.9,-72.77868
4105,-72.77584
4105.1,-72.77993
4105.2,-72.78904
4105.3,-72.8002
4105.4,-72.80651
4105.5,-72.80827
4105.6,-72.80748
4105.7,-72.80288
4105.8,-72.79664
4105.9,-72.78695
4106,-72.77317
4106.1,-72.76029
4106.2,-72.74759
4106.3,-72.73735
4106.4,-72.7374
4106.5,-72.74068
4106.6,-72.74475
4106.7,-72.75291
4106.8,-72.76221
4106.9,-72.77159
4107,-72.78166
4107.1,-72.79228
4107.2,-72.80442
4107.3,-72.81433
4107.4,-72.82111
4107.5,-72.83322
4107.6,-72.84598
4107.7,-72.85262
4107.8,-72.85999
4107.9,-72.87083
4108,-72.88278
4108.1,-72.89594
4108.2,-72.90592
4108.3,-72.91151
4108.4,-72.91489
4108.5,-72.91617
4108.6,-72.91488
4108.7,-72.90759
4108.8,-72.8949
4108.9,-72.88015
4109,-72.86433
4109.1,-72.84707
4109.2,-72.8347
4109.3,-72.8341
4109.4,-72.83729
4109.5,-72.84336
4109.6,-72.85524
4109.7,-72.86279
4109.8,-72.86219
4109.9,-72.85337
4110,-72.83789
4110.1,-72.82444
4110.2,-72.82092
4110.3,-72.82522
4110.4,-72.8341
4110.5,-72.84088
4110.6,-72.83442
4110.7,-72.81829
4110.8,-72.80664
4110.9,-72.80497
4111,-72.80797
4111.1,-72.81233
4111.2,-72.81367
4111.3,-72.80182
4111.4,-72.78758
4111.5,-72.7888
4111.6,-72.79254
4111.7,-72.78156
4111.8,-72.77838
4111.9,-72.78577
4112,-72.77955
4112.1,-72.77816
4112.2,-72.78567
4112.3,-72.77725
4112.4,-72.76343
4112.5,-72.7691
4112.6,-72.78313
4112.7,-72.78192
4112.8,-72.77098
4112.9,-72.76071
4113,-72.75396
4113.1,-72.75698
4113.2,-72.76967
4113.3,-72.78371
4113.4,-72.78864
4113.5,-72.78439
4113.6,-72.77261
4113.7,-72.75654
4113.8,-72.74113
4113.9,-72.73144
4114,-72.73246
4114.1,-72.73966
4114.2,-72.74631
4114.3,-72.75737
4114.4,-72.76868
4114.5,-72.7739
4114.6,-72.7803
4114.7,-72.78694
4114.8,-72.79008
4114.9,-72.79126
4115,-72.78689
4115.1,-72.78054
4115.2,-72.77514
4115.3,-72.76734
4115.4,-72.75667
4115.5,-72.74384
4115.6,-72.73117
4115.7,-72.71798
4115.8,-72.70583
4115.9,-72.69237
4116,-72.68038
4116.1,-72.66983
4116.2,-72.65729
4116.3,-72.64585
4116.4,-72.63458
4116.5,-72.62031
4116.6,-72.60832
4116.7,-72.60258
4116.8,-72.59903
4116.9,-72.59644
4117,-72.59981
4117.1,-72.60834
4117.2,-72.62011
4117.3,-72.62911
4117.4,-72.63666
4117.5,-72.64692
4117.6,-72.65489
4117.7,-72.65643
4117.8,-72.65033
4117.9,-72.64191
4118,-72.6319
4118.1,-72.62478
4118.2,-72.62664
4118.3,-72.63684
4118.4,-72.64856
4118.5,-72.6557
4118.6,-72.65682
4118.7,-72.64661
4118.8,-72.63231
4118.9,-72.63169
4119,-72.64248
4119.1,-72.65576
4119.2,-72.66501
4119.3,-72.66601
4119.4,-72.66188
4119.5,-72.65761
4119.6,-72.65972
4119.7,-72.67009
4119.8,-72.67819
4119.9,-72.66867
4120,-72.66138
4120.1,-72.66503
4120.2,-72.65888
4120.3,-72.65741
4120.4,-72.66526
4120.5,-72.66154
4120.6,-72.65278
4120.7,-72.65615
4120.8,-72.66367
4120.9,-72.66218
4121,-72.65222
4121.1,-72.64235
4121.2,-72.64491
4121.3,-72.65761
4121.4,-72.66758
4121.5,-72.66999
4121.6,-72.66516
4121.7,-72.65305
4121.8,-72.63817
4121.9,-72.62732
4122,-72.62381
4122.1,-72.62767
4122.2,-72.63444
4122.3,-72.64244
4122.4,-72.65285
4122.5,-72.66246
4122.6,-72.66982
4122.7,-72.67324
4122.8,-72.67109
4122.9,-72.66679
4123,-72.66085
4123.1,-72.655
4123.2,-72.64752
4123.3,-72.63917
4123.4,-72.62839
4123.5,-72.61431
4123.6,-72.60001
4123.7,-72.5867
4123.8,-72.57273
4123.9,-72.5589
4124,-72.54654
4124.1,-72.53555
4124.2,-72.52642
4124.3,-72.51762
4124.4,-72.50599
4124.5,-72.4924
4124.6,-72.47775
4124.7,-72.4662
4124.8,-72.45905
4124.9,-72.45193
4125,-72.44788
4125.1,-72.44761
4125.2,-72.44902
4125.3,-72.45486
4125.4,-72.4661
4125.5,-72.47816
4125.6,-72.49214
4125.7,-72.50624
4125.8,-72.51591
4125.9,-72.51632
4126,-72.50782
4126.1,-72.49979
4126.2,-72.49186
4126.3,-72.48693
4126.4,-72.4884
4126.5,-72.49442
4126.6,-72.5071
4126.7,-72.51829
4126.8,-72.51998
4126.9,-72.50888
4127,-72.49918
4127.1,-72.5009
4127.2,-72.50808
4127.3,-72.51393
4127.4,-72.51459
4127.5,-72.50844
4127.6,-72.49733
4127.7,-72.48897
4127.8,-72.48028
4127.9,-72.46784
4128,-72.46235
4128.1,-72.46953
4128.2,-72.47534
4128.3,-72.46773
4128.4,-72.46699
4128.5,-72.47363
4128.6,-72.46957
4128.7,-72.47172
4128.8,-72.47805
4128.9,-72.46919
4129,-72.46549
4129.1,-72.47614
4129.2,-72.48366
4129.3,-72.47611
4129.4,-72.46312
4129.5,-72.46261
4129.6,-72.4718
4129.7,-72.4819
4129.8,-72.48591
4129.9,-72.48175
4130,-72.47127
4130.1,-72.46004
4130.2,-72.45744
4130.3,-72.4681
4130.4,-72.482
4130.5,-72.4925
4130.6,-72.50159
4130.7,-72.50954
4130.8,-72.51439
4130.9,-72.51528
4131,-72.51192
4131.1,-72.50422
4131.2,-72.49326
4131.3,-72.48286
4131.4,-72.47009
4131.5,-72.45807
4131.6,-72.44875
4131.7,-72.44015
4131.8,-72.43587
4131.9,-72.43673
4132,-72.44011
4132.1,-72.44367
4132.2,-72.45349
4132.3,-72.46267
4132.4,-72.46832
4132.5,-72.47628
4132.6,-72.48665
4132.7,-72.50117
4132.8,-72.51417
4132.9,-72.5279
4133,-72.54054
4133.1,-72.54757
4133.2,-72.55407
4133.3,-72.55827
4133.4,-72.559
4133.5,-72.55865
4133.6,-72.55451
4133.7,-72.54181
4133.8,-72.52719
4133.9,-72.51243
4134,-72.49873
4134.1,-72.49356
4134.2,-72.49522
4134.3,-72.49975
4134.4,-72.50716
4134.5,-72.51772
4134.6,-72.52937
4134.7,-72.53725
4134.8,-72.53487
4134.9,-72.52075
4135,-72.50643
4135.1,-72.5024
4135.2,-72.50605
4135.3,-72.51696
4135.4,-72.53029
4135.5,-72.53296
4135.6,-72.52458
4135.7,-72.51204
4135.8,-72.50265
4135.9,-72.50187
4136,-72.50829
4136.1,-72.51609
4136.2,-72.52125
4136.3,-72.51781
4136.4,-72.50721
4136.5,-72.5061
4136.6,-72.51389
4136.7,-72.51134
4136.8,-72.50713
4136.9,-72.51575
4137,-72.52044
4137.1,-72.51209
4137.2,-72.51109
4137.3,-72.51775
4137.4,-72.51162
4137.5,-72.50541
4137.6,-72.51326
4137.7,-72.52386
4137.8,-72.52668
4137.9,-72.51791
4138,-72.50502
4138.1,-72.49708
4138.2,-72.49898
4138.3,-72.51311
4138.4,-72.52832
4138.5,-72.53575
4138.6,-72.53631
4138.7,-72.53305
4138.8,-72.52563
4138.9,-72.51268
4139,-72.50075
4139.1,-72.49036
4139.2,-72.4814
4139.3,-72.47913
4139.4,-72.48369
4139.5,-72.49085
4139.6,-72.49877
4139.7,-72.51264
4139.8,-72.52969
4139.9,-72.54149
4140,-72.54929
4140.1,-72.55784
4140.2,-72.565
4140.3,-72.57408
4140.4,-72.58561
4140.5,-72.59039
4140.6,-72.59469
4140.7,-72.59737
4140.8,-72.59622
4140.9,-72.59932
4141,-72.60451
4141.1,-72.6104
4141.2,-72.61621
4141.3,-72.62258
4141.4,-72.62843
4141.5,-72.63568
4141.6,-72.64453
4141.7,-72.65262
4141.8,-72.66272
4141.9,-72.67219
4142,-72.67897
4142.1,-72.68644
4142.2,-72.6883
4142.3,-72.68106
4142.4,-72.66969
4142.5,-72.65704
4142.6,-72.64415
4142.7,-72.63184
4142.8,-72.62481
4142.9,-72.62298
4143,-72.62628
4143.1,-72.63519
4143.2,-72.64567
4143.3,-72.64365
4143.4,-72.62942
4143.5,-72.61698
4143.6,-72.60771
4143.7,-72.60593
4143.8,-72.61477
4143.9,-72.62523
4144,-72.62457
4144.1,-72.61183
4144.2,-72.59841
4144.3,-72.59568
4144.4,-72.59551
4144.5,-72.59267
4144.6,-72.58653
4144.7,-72.574
4144.8,-72.57353
4144.9,-72.58201
4145,-72.57896
4145.1,-72.57543
4145.2,-72.57999
4145.3,-72.5718
4145.4,-72.56416
4145.5,-72.57209
4145.6,-72.57144
4145.7,-72.56168
4145.8,-72.56138
4145.9,-72.57216
4146,-72.57812
4146.1,-72.57139
4146.2,-72.56054
4146.3,-72.55877
4146.4,-72.56549
4146.5,-72.57698
4146.6,-72.58789
4146.7,-72.59145
4146.8,-72.58777
4146.9,-72.57922
4147,-72.56698
4147.1,-72.55649
4147.2,-72.5542
4147.3,-72.55568
4147.4,-72.56053
4147.5,-72.57173
4147.6,-72.5849
4147.7,-72.59703
4147.8,-72.60856
4147.9,-72.61561
4148,-72.61834
4148.1,-72.61687
4148.2,-72.61416
4148.3,-72.61233
4148.4,-72.60671
4148.5,-72.59729
4148.6,-72.58805
4148.7,-72.57837
4148.8,-72.56547
4148.9,-72.55197
4149,-72.53658
4149.1,-72.5224
4149.2,-72.51142
4149.3,-72.5008
4149.4,-72.4929
4149.5,-72.48158
4149.6,-72.46875
4149.7,-72.46035
4149.8,-72.45207
4149.9,-72.44533
4150,-72.44379
4150.1,-72.43696
4150.2,-72.42982
4150.3,-72.43026
4150.4,-72.43368
4150.5,-72.44198
4150.6,-72.45482
4150.7,-72.4683
4150.8,-72.48202
4150.9,-72.49459
4151,-72.49853
4151.1,-72.49641
4151.2,-72.48796
4151.3,-72.47612
4151.4,-72.47165
4151.5,-72.47873
4151.6,-72.49078
4151.7,-72.50411
4151.8,-72.51342
4151.9,-72.5108
4152,-72.50142
4152.1,-72.49437
4152.2,-72.49463
4152.3,-72.50459
4152.4,-72.51992
4152.5,-72.52962
4152.6,-72.53199
4152.7,-72.52339
4152.8,-72.51322
4152.9,-72.51519
4153,-72.52474
4153.1,-72.53349
4153.2,-72.53152
4153.3,-72.52587
4153.4,-72.52961
4153.5,-72.52953
4153.6,-72.52225
4153.7,-72.52878
4153.8,-72.53476
4153.9,-72.52452
4154,-72.52375
4154.1,-72.53515
4154.2,-72.53837
4154.3,-72.52949
4154.4,-72.51989
4154.5,-72.52151
4154.6,-72.52861
4154.7,-72.53758
4154.8,-72.54599
4154.9,-72.54454
4155,-72.53423
4155.1,-72.52048
4155.2,-72.51034
4155.3,-72.50425
4155.4,-72.50881
4155.5,-72.52184
4155.6,-72.53382
4155.7,-72.54521
4155.8,-72.55644
4155.9,-72.56448
4156,-72.56689
4156.1,-72.56589
4156.2,-72.56026
4156.3,-72.55077
4156.4,-72.53931
4156.5,-72.52781
4156.6,-72.5165
4156.7,-72.50606
4156.8,-72.49493
4156.9,-72.48383
4157,-72.47462
4157.1,-72.46752
4157.2,-72.46393
4157.3,-72.4611
4157.4,-72.45747
4157.5,-72.45433
4157.6,-72.44956
4157.7,-72.43902
4157.8,-72.42821
4157.9,-72.42125
4158,-72.41648
4158.1,-72.40966
4158.2,-72.39661
4158.3,-72.38017
4158.4,-72.36479
4158.5,-72.35607
4158.6,-72.35215
4158.7,-72.34997
4158.8,-72.35332
4158.9,-72.3591
4159,-72.36477
4159.1,-72.37192
4159.2,-72.38319
4159.3,-72.39858
4159.4,-72.41077
4159.5,-72.41261
4159.6,-72.40383
4159.7,-72.3901
4159.8,-72.38036
4159.9,-72.38176
4160,-72.39116
4160.1,-72.40913
4160.2,-72.42388
4160.3,-72.42385
4160.4,-72.41578
4160.5,-72.40993
4160.6,-72.40966
4160.7,-72.41792
4160.8,-72.43364
4160.9,-72.44579
4161,-72.45309
4161.1,-72.45858
4161.2,-72.46524
4161.3,-72.4755
4161.4,-72.48223
4161.5,-72.47714
4161.6,-72.47466
4161.7,-72.4855
4161.8,-72.48475
4161.9,-72.47902
4162,-72.48775
4162.1,-72.48637
4162.2,-72.47949
4162.3,-72.48683
4162.4,-72.49616
4162.5,-72.48976
4162.6,-72.47666
4162.7,-72.47548
4162.8,-72.48531
4162.9,-72.49955
4163,-72.50891
4163.1,-72.50461
4163.2,-72.49146
4163.3,-72.4802
4163.4,-72.47463
4163.5,-72.48036
4163.6,-72.49445
4163.7,-72.50918
4163.8,-72.52367
4163.9,-72.53251
4164,-72.53319
4164.1,-72.53534
4164.2,-72.53662
4164.3,-72.53464
4164.4,-72.52591
4164.5,-72.51112
4164.6,-72.49653
4164.7,-72.4821
4164.8,-72.4683
4164.9,-72.46099
4165,-72.45635
4165.1,-72.44825
4165.2,-72.44195
4165.3,-72.43843
4165.4,-72.43753
4165.5,-72.44022
4165.6,-72.44248
4165.7,-72.44513
4165.8,-72.4524
4165.9,-72.45849
4166,-72.46282
4166.1,-72.46574
4166.2,-72.46819
4166.3,-72.46792
4166.4,-72.46386
4166.5,-72.45507
4166.6,-72.44513
4166.7,-72.43612
4166.8,-72.42383
4166.9,-72.41366
4167,-72.40913
4167.1,-72.40671
4167.2,-72.41026
4167.3,-72.41762
4167.4,-72.42616
4167.5,-72.43789
4167.6,-72.45198
4167.7,-72.46509
4167.8,-72.46992
4167.9,-72.46511
4168,-72.45487
4168.1,-72.44499
4168.2,-72.43951
4168.3,-72.44595
4168.4,-72.46161
4168.5,-72.4766
4168.6,-72.48122
4168.7,-72.47125
4168.8,-72.46058
4168.9,-72.45953
4169,-72.47036
4169.1,-72.48338
4169.2,-72.49031
4169.3,-72.49247
4169.4,-72.49123
4169.5,-72.49416
4169.6,-72.50257
4169.7,-72.51605
4169.8,-72.52637
4169.9,-72.51941
4170,-72.5134
4170.1,-72.52107
4170.2,-72.52061
4170.3,-72.51876
4170.4,-72.52668
4170.5,-72.52071
4170.6,-72.51316
4170.7,-72.52108
4170.8,-72.52634
4170.9,-72.51716
4171,-72.50555
4171.1,-72.5088
4171.2,-72.52134
4171.3,-72.53437
4171.4,-72.54046
4171.5,-72.53496
4171.6,-72.52066
4171.7,-72.50491
4171.8,-72.50166
4171.9,-72.50958
4172,-72.51953
4172.1,-72.53032
4172.2,-72.53968
4172.3,-72.54504
4172.4,-72.54439
4172.5,-72.5401
4172.6,-72.53333
4172.7,-72.52153
4172.8,-72.50947
4172.9,-72.49837
4173,-72.48662
4173.1,-72.47872
4173.2,-72.47687
4173.3,-72.47795
4173.4,-72.47943
4173.5,-72.48478
4173.6,-72.49347
4173.7,-72.50203
4173.8,-72.51047
4173.9,-72.52
4174,-72.53235
4174.1,-72.54403
4174.2,-72.55214
4174.3,-72.5634
4174.4,-72.57533
4174.5,-72.58333
4174.6,-72.58913
4174.7,-72.5949
4174.8,-72.60228
4174.9,-72.6096
4175,-72.61132
4175.1,-72.60836
4175.2,-72.60166
4175.3,-72.58899
4175.4,-72.57609
4175.5,-72.56262
4175.6,-72.55104
4175.7,-72.54543
4175.8,-72.54413
4175.9,-72.54534
4176,-72.55118
4176.1,-72.56224
4176.2,-72.57398
4176.3,-72.58201
4176.4,-72.57976
4176.5,-72.57045
4176.6,-72.56
4176.7,-72.54783
4176.8,-72.54515
4176.9,-72.55464
4177,-72.56653
4177.1,-72.5726
4177.2,-72.56928
4177.3,-72.55609
4177.4,-72.54437
4177.5,-72.5461
4177.6,-72.55499
4177.7,-72.56747
4177.8,-72.58064
4177.9,-72.589
4178,-72.58666
4178.1,-72.57431
4178.2,-72.56889
4178.3,-72.5749
4178.4,-72.57364
4178.5,-72.57347
4178.6,-72.58092
4178.7,-72.57479
4178.8,-72.56748
4178.9,-72.5719
4179,-72.57203
4179.1,-72.56335
4179.2,-72.56116
4179.3,-72.57324
4179.4,-72.58472
4179.5,-72.58382
4179.6,-72.57193
4179.7,-72.56266
4179.8,-72.56366
4179.9,-72.57028
4180,-72.58021
4180.1,-72.58999
4180.2,-72.59622
4180.3,-72.59659
4180.4,-72.58763
4180.5,-72.57559
4180.6,-72.56541
4180.7,-72.55834
4180.8,-72.55561
4180.9,-72.56012
4181,-72.57134
4181.1,-72.58181
4181.2,-72.59213
4181.3,-72.6049
4181.4,-72.61538
4181.5,-72.62054
4181.6,-72.62481
4181.7,-72.62879
4181.8,-72.62804
4181.9,-72.62675
4182,-72.62335
4182.1,-72.61911
4182.2,-72.61576
4182.3,-72.61007
4182.4,-72.60108
4182.5,-72.59117
4182.6,-72.58439
4182.7,-72.57785
4182.8,-72.57098
4182.9,-72.56802
4183,-72.56639
4183.1,-72.56667
4183.2,-72.56444
4183.3,-72.56458
4183.4,-72.57022
4183.5,-72.57336
4183.6,-72.57862
4183.7,-72.5883
4183.8,-72.59911
4183.9,-72.609
4184,-72.62211
4184.1,-72.63321
4184.2,-72.64158
4184.3,-72.64355
4184.4,-72.63493
4184.5,-72.61939
4184.6,-72.60623
4184.7,-72.59819
4184.8,-72.59578
4184.9,-72.60279
4185,-72.61563
4185.1,-72.62729
4185.2,-72.62861
4185.3,-72.61413
4185.4,-72.59988
4185.5,-72.59601
4185.6,-72.60235
4185.7,-72.61402
4185.8,-72.62341
4185.9,-72.62539
4186,-72.61888
4186.1,-72.60896
4186.2,-72.59834
4186.3,-72.5967
4186.4,-72.60398
4186.5,-72.61226
4186.6,-72.60815
4186.7,-72.60497
4186.8,-72.61242
4186.9,-72.60472
4187,-72.59885
4187.1,-72.60468
4187.2,-72.59986
4187.3,-72.59661
4187.4,-72.60527
4187.5,-72.60855
4187.6,-72.6008
4187.7,-72.59334
4187.8,-72.59611
4187.9,-72.60787
4188,-72.61606
4188.1,-72.61503
4188.2,-72.6043
4188.3,-72.59006
4188.4,-72.58409
4188.5,-72.58756
4188.6,-72.59439
4188.7,-72.60519
4188.8,-72.61497
4188.9,-72.61757
4189,-72.61586
4189.1,-72.61096
4189.2,-72.60271
4189.3,-72.59346
4189.4,-72.58435
4189.5,-72.57389
4189.6,-72.56571
4189.7,-72.56076
4189.8,-72.56222
4189.9,-72.57085
4190,-72.58062
4190.1,-72.5949
4190.2,-72.61025
4190.3,-72.61894
4190.4,-72.6275
4190.5,-72.6377
4190.6,-72.64731
4190.7,-72.65883
4190.8,-72.67186
4190.9,-72.6818
4191,-72.68691
4191.1,-72.68899
4191.2,-72.69313
4191.3,-72.70142
4191.4,-72.70918
4191.5,-72.72076
4191.6,-72.73259
4191.7,-72.73775
4191.8,-72.74073
4191.9,-72.74656
4192,-72.75398
4192.1,-72.762
4192.2,-72.76736
4192.3,-72.76622
4192.4,-72.75876
4192.5,-72.73859
4192.6,-72.71405
4192.7,-72.69894
4192.8,-72.69206
4192.9,-72.69222
4193,-72.69705
4193.1,-72.70293
4193.2,-72.71087
4193.3,-72.7134
4193.4,-72.70492
4193.5,-72.68896
4193.6,-72.67579
4193.7,-72.67121
4193.8,-72.67478
4193.9,-72.68252
4194,-72.68719
4194.1,-72.68581
4194.2,-72.67599
4194.3,-72.66197
4194.4,-72.64901
4194.5,-72.63619
4194.6,-72.62653
4194.7,-72.62873
4194.8,-72.63556
4194.9,-72.63193
4195,-72.62837
4195.1,-72.63791
4195.2,-72.64012
4195.3,-72.63113
4195.4,-72.63242
4195.5,-72.63691
4195.6,-72.63202
4195.7,-72.63478
4195.8,-72.64554
4195.9,-72.64822
4196,-72.63943
4196.1,-72.62855
4196.2,-72.62925
4196.3,-72.63889
4196.4,-72.64753
4196.5,-72.65274
4196.6,-72.65151
4196.7,-72.64157
4196.8,-72.62963
4196.9,-72.62579
4197,-72.63088
4197.1,-72.64048
4197.2,-72.65417
4197.3,-72.66574
4197.4,-72.67418
4197.5,-72.67835
4197.6,-72.6765
4197.7,-72.66906
4197.8,-72.65747
4197.9,-72.64387
4198,-72.62751
4198.1,-72.61075
4198.2,-72.59426
4198.3,-72.58485
4198.4,-72.57854
4198.5,-72.57296
4198.6,-72.57425
4198.7,-72.5815
4198.8,-72.58994
4198.9,-72.59642
4199,-72.60577
4199.1,-72.61428
4199.2,-72.62393
4199.3,-72.63442
4199.4,-72.64435
4199.5,-72.65194
4199.6,-72.65603
4199.7,-72.66247
4199.8,-72.66794
4199.9,-72.66854
4200,-72.6649
4200.1,-72.6609
4200.2,-72.65017
4200.3,-72.63721
4200.4,-72.6253
4200.5,-72.61561
4200.6,-72.61329
4200.7,-72.61268
4200.8,-72.61505
4200.9,-72.62424
4201,-72.63668
4201.1,-72.65086
4201.2,-72.67034
4201.3,-72.68592
4201.4,-72.69366
4201.5,-72.68499
4201.6,-72.66334
4201.7,-72.6443
4201.8,-72.63189
4201.9,-72.62996
4202,-72.63445
4202.1,-72.63632
4202.2,-72.62677
4202.3,-72.61054
4202.4,-72.59625
4202.5,-72.60175
4202.6,-72.62368
4202.7,-72.64726
4202.8,-72.67263
4202.9,-72.69608
4203,-72.71287
4203.1,-72.71792
4203.2,-72.73058
4203.3,-72.75381
4203.4,-72.76527
4203.5,-72.71129
4203.6,-72.61077
4203.7,-72.5112
4203.8,-72.40973
4203.9,-72.32171
4204,-72.23073
4204.1,-72.12574
4204.2,-72.02692
4204.3,-71.94533
4204.4,-71.86658
4204.5,-71.71692
4204.6,-71.50107
4204.7,-71.29051
4204.8,-71.09188
4204.9,-70.90886
4205,-70.73048
4205.1,-70.55211
4205.2,-70.37141
4205.3,-70.18537
4205.4,-69.99438
4205.5,-69.8141
4205.6,-69.64986
4205.7,-69.49005
4205.8,-69.33961
4205.9,-69.19425
4206,-69.0521
4206.1,-68.91478
4206.2,-68.78006
4206.3,-68.6486
4206.4,-68.51831
4206.5,-68.38145
4206.6,-68.23381
4206.7,-68.07842
4206.8,-67.92451
4206.9,-67.77074
4207,-67.61572
4207.1,-67.45884
4207.2,-67.30061
4207.3,-67.14418
4207.4,-66.98705
4207.5,-66.83234
4207.6,-66.68143
4207.7,-66.53218
4207.8,-66.38188
4207.9,-66.23302
4208,-66.08806
4208.1,-65.9424
4208.2,-65.79705
4208.3,-65.65155
4208.4,-65.50539
4208.5,-65.35842
4208.6,-65.21106
4208.7,-65.0689
4208.8,-64.9296
4208.9,-64.78488
4209,-64.63437
4209.1,-64.48337
4209.2,-64.32468
4209.3,-64.15394
4209.4,-63.97693
4209.5,-63.80018
4209.6,-63.62799
4209.7,-63.45855
4209.8,-63.29349
4209.9,-63.1357
4210,-62.97492
4210.1,-62.80201
4210.2,-62.61902
4210.3,-62.42657
4210.4,-62.23207
4210.5,-62.04822
4210.6,-61.87076
4210.7,-61.68706
4210.8,-61.48989
4210.9,-61.27972
4211,-61.06437
4211.1,-60.84166
4211.2,-60.61795
4211.3,-60.40095
4211.4,-60.18662
4211.5,-59.96787
4211.6,-59.73218
4211.7,-59.49625
4211.8,-59.26233
4211.9,-59.00656
4212,-58.74669
4212.1,-58.49196
4212.2,-58.21976
4212.3,-57.93434
4212.4,-57.65338
4212.5,-57.36473
4212.6,-57.05546
4212.7,-56.72774
4212.8,-56.3923
4212.9,-56.05731
4213,-55.71322
4213.1,-55.34652
4213.2,-54.95315
4213.3,-54.53239
4213.4,-54.08027
4213.5,-53.59899
4213.6,-53.09047
4213.7,-52.54962
4213.8,-51.96359
4213.9,-51.31793
4214,-50.59157
4214.1,-49.76212
4214.2,-48.80094
4214.3,-47.66568
4214.4,-46.28229
4214.5,-44.55219
4214.6,-42.25637
4214.7,-39.10026
4214.8,-34.24367
4214.9,-26.04477
4215,-12.02068
4215.1,6.36304
4215.2,20.42079
4215.3,25.51001
4215.4,24.28815
4215.5,19.2121
4215.6,12.25209
4215.7,4.822807
4215.8,-2.569314
4215.9,-9.674159
4216,-16.46369
4216.1,-22.93084
4216.2,-29.08036
4216.3,-34.88284
4216.4,-40.23177
4216.5,-44.9883
4216.6,-49.05401
4216.7,-52.37862
4216.8,-55.00662
4216.9,-57.02832
4217,-58.55571
4217.1,-59.69999
4217.2,-60.55329
4217.3,-61.18951
4217.4,-61.66028
4217.5,-62.0073
4217.6,-62.26214
4217.7,-62.44809
4217.8,-62.57981
4217.9,-62.66553
4218,-62.71334
4218.1,-62.73273
4218.2,-62.73475
4218.3,-62.73529
4218.4,-62.73687
4218.5,-62.73642
4218.6,-62.73084
4218.7,-62.71669
4218.8,-62.68631
4218.9,-62.64492
4219,-62.6114
4219.1,-62.59203
4219.2,-62.57975
4219.3,-62.5684
4219.4,-62.55541
4219.5,-62.5395
4219.6,-62.52107
4219.7,-62.49766
4219.8,-62.46811
4219.9,-62.43757
4220,-62.41834
4220.1,-62.40003
4220.2,-62.37212
4220.3,-62.35361
4220.4,-62.3414
4220.5,-62.31942
4220.6,-62.30011
4220.7,-62.29086
4220.8,-62.27632
4220.9,-62.25167
4221,-62.23611
4221.1,-62.23566
4221.2,-62.23383
4221.3,-62.22198
4221.4,-62.20354
4221.5,-62.18623
4221.6,-62.17213
4221.7,-62.16526
4221.8,-62.16825
4221.9,-62.17395
4222,-62.1748
4222.1,-62.17046
4222.2,-62.16606
4222.3,-62.15778
4222.4,-62.14266
4222.5,-62.12303
4222.6,-62.1021
4222.7,-62.08487
4222.8,-62.07269
4222.9,-62.06675
4223,-62.06647
4223.1,-62.07082
4223.2,-62.07827
4223.3,-62.08873
4223.4,-62.09831
4223.5,-62.10673
4223.6,-62.1165
4223.7,-62.12566
4223.8,-62.13407
4223.9,-62.14218
4224,-62.15044
4224.1,-62.158
4224.2,-62.16406
4224.3,-62.17169
4224.4,-62.17993
4224.5,-62.18304
4224.6,-62.18445
4224.7,-62.1874
4224.8,-62.19279
4224.9,-62.19842
4225,-62.20226
4225.1,-62.20523
4225.2,-62.20771
4225.3,-62.20676
4225.4,-62.19961
4225.5,-62.19284
4225.6,-62.18164
4225.7,-62.16404
4225.8,-62.14859
4225.9,-62.13423
4226,-62.1244
4226.1,-62.12388
4226.2,-62.12782
4226.3,-62.12993
4226.4,-62.13352
4226.5,-62.13796
4226.6,-62.13378
4226.7,-62.12183
4226.8,-62.10796
4226.9,-62.09855
4227,-62.09592
4227.1,-62.10321
4227.2,-62.11011
4227.3,-62.10259
4227.4,-62.08543
4227.5,-62.07129
4227.6,-62.06692
4227.7,-62.06301
4227.8,-62.05558
4227.9,-62.04681
4228,-62.03208
4228.1,-62.01947
4228.2,-62.02072
4228.3,-62.02273
4228.4,-62.01392
4228.5,-62.0084
4228.6,-62.00644
4228.7,-61.99177
4228.8,-61.98089
4228.9,-61.98003
4229,-61.97129
4229.1,-61.95543
4229.2,-61.94879
4229.3,-61.95074
4229.4,-61.94729
4229.5,-61.93102
4229.6,-61.91092
4229.7,-61.9001
4229.8,-61.89792
4229.9,-61.89919
4230,-61.89884
4230.1,-61.89707
4230.2,-61.88907
4230.3,-61.86674
4230.4,-61.84057
4230.5,-61.81921
4230.6,-61.79989
4230.7,-61.7877
4230.8,-61.78371
4230.9,-61.78071
4231,-61.77778
4231.1,-61.77758
4231.2,-61.77828
4231.3,-61.77421
4231.4,-61.76769
4231.5,-61.76121
4231.6,-61.75107
4231.7,-61.73911
4231.8,-61.72607
4231.9,-61.70907
4232,-61.68809
4232.1,-61.66628
4232.2,-61.64219
4232.3,-61.62032
4232.4,-61.59662
4232.5,-61.57059
4232.6,-61.54574
4232.7,-61.51843
4232.8,-61.49353
4232.9,-61.47047
4233,-61.44977
4233.1,-61.43043
4233.2,-61.40919
4233.3,-61.38846
4233.4,-61.36839
4233.5,-61.35383
4233.6,-61.34448
4233.7,-61.33752
4233.8,-61.33235
4233.9,-61.32931
4234,-61.32593
4234.1,-61.31867
4234.2,-61.30858
4234.3,-61.28864
4234.4,-61.26088
4234.5,-61.22984
4234.6,-61.19828
4234.7,-61.17557
4234.8,-61.16027
4234.9,-61.15066
4235,-61.1416
4235.1,-61.132
4235.2,-61.11282
4235.3,-61.07841
4235.4,-61.0456
4235.5,-61.02565
4235.6,-61.01398
4235.7,-61.00389
4235.8,-60.99103
4235.9,-60.9654
4236,-60.93287
4236.1,-60.89968
4236.2,-60.86641
4236.3,-60.84172
4236.4,-60.82914
4236.5,-60.81815
4236.6,-60.79387
4236.7,-60.77145
4236.8,-60.75688
4236.9,-60.72894
4237,-60.70093
4237.1,-60.68146
4237.2,-60.65718
4237.3,-60.62821
4237.4,-60.60761
4237.5,-60.59553
4237.6,-60.57355
4237.7,-60.53921
4237.8,-60.5069
4237.9,-60.48765
4238,-60.47546
4238.1,-60.46143
4238.2,-60.44007
4238.3,-60.41107
4238.4,-60.37692
4238.5,-60.33989
4238.6,-60.30451
4238.7,-60.2784
4238.8,-60.26236
4238.9,-60.24461
4239,-60.22634
4239.1,-60.21118
4239.2,-60.19425
4239.3,-60.17505
4239.4,-60.15367
4239.5,-60.12609
4239.6,-60.09339
4239.7,-60.06023
4239.8,-60.02789
4239.9,-59.99495
4240,-59.95775
4240.1,-59.91807
4240.2,-59.88051
4240.3,-59.84436
4240.4,-59.80779
4240.5,-59.77363
4240.6,-59.74245
4240.7,-59.70982
4240.8,-59.67296
4240.9,-59.63818
4241,-59.60557
4241.1,-59.57189
4241.2,-59.53953
4241.3,-59.50484
4241.4,-59.46642
4241.5,-59.42468
4241.6,-59.38345
4241.7,-59.3467
4241.8,-59.31046
4241.9,-59.27824
4242,-59.24954
4242.1,-59.21974
4242.2,-59.19433
4242.3,-59.17511
4242.4,-59.15995
4242.5,-59.14917
4242.6,-59.14039
4242.7,-59.12536
4242.8,-59.10039
4242.9,-59.06264
4243,-59.02502
4243.1,-58.99485
4243.2,-58.97209
4243.3,-58.95869
4243.4,-58.94812
4243.5,-58.93481
4243.6,-58.91033
4243.7,-58.8784
4243.8,-58.84667
4243.9,-58.82195
4244,-58.80766
4244.1,-58.79989
4244.2,-58.78907
4244.3,-58.7664
4244.4,-58.7389
4244.5,-58.71545
4244.6,-58.7016
4244.7,-58.69773
4244.8,-58.68783
4244.9,-58.66102
4245,-58.63911
4245.1,-58.62808
4245.2,-58.60672
4245.3,-58.59188
4245.4,-58.58791
4245.5,-58.56606
4245.6,-58.5415
4245.7,-58.53446
4245.8,-58.52558
4245.9,-58.50433
4246,-58.48039
4246.1,-58.46824
4246.2,-58.46823
4246.3,-58.46485
4246.4,-58.4521
4246.5,-58.43017
4246.6,-58.40721
4246.7,-58.3884
4246.8,-58.37495
4246.9,-58.37052
4247,-58.37026
4247.1,-58.36924
4247.2,-58.3682
4247.3,-58.36559
4247.4,-58.35484
4247.5,-58.34109
4247.6,-58.32552
4247.7,-58.30317
4247.8,-58.27812
4247.9,-58.25234
4248,-58.23234
4248.1,-58.21786
4248.2,-58.20415
4248.3,-58.1939
4248.4,-58.18867
4248.5,-58.18631
4248.6,-58.18519
4248.7,-58.19085
4248.8,-58.19858
4248.9,-58.20349
4249,-58.20966
4249.1,-58.21548
4249.2,-58.22167
4249.3,-58.229
4249.4,-58.23876
4249.5,-58.25154
4249.6,-58.26337
4249.7,-58.27252
4249.8,-58.2807
4249.9,-58.28686
4250,-58.29115
4250.1,-58.29785
4250.2,-58.30054
4250.3,-58.29624
4250.4,-58.28875
4250.5,-58.2772
4250.6,-58.26415
4250.7,-58.24958
4250.8,-58.24029
4250.9,-58.23767
4251,-58.24206
4251.1,-58.25363
4251.2,-58.26755
4251.3,-58.28263
4251.4,-58.28988
4251.5,-58.28714
4251.6,-58.27903
4251.7,-58.27191
4251.8,-58.27213
4251.9,-58.28045
4252,-58.29482
4252.1,-58.31121
4252.2,-58.31376
4252.3,-58.30268
4252.4,-58.29677
4252.5,-58.30143
4252.6,-58.31253
4252.7,-58.32728
4252.8,-58.34125
4252.9,-58.34975
4253,-58.35491
4253.1,-58.34915
4253.2,-58.34131
4253.3,-58.35168
4253.4,-58.36326
4253.5,-58.35802
4253.6,-58.35785
4253.7,-58.36633
4253.8,-58.36505
4253.9,-58.37133
4254,-58.386
4254.1,-58.38659
4254.2,-58.37829
4254.3,-58.38201
4254.4,-58.39666
4254.5,-58.40861
4254.6,-58.41499
4254.7,-58.4129
4254.8,-58.40567
4254.9,-58.40282
4255,-58.40877
4255.1,-58.42087
4255.2,-58.43371
4255.3,-58.44332
4255.4,-58.45026
4255.5,-58.45341
4255.6,-58.44711
4255.7,-58.435
4255.8,-58.42237
4255.9,-58.40959
4256,-58.40094
4256.1,-58.39652
4256.2,-58.39579
4256.3,-58.39921
4256.4,-58.40379
4256.5,-58.41425
4256.6,-58.42798
4256.7,-58.4408
4256.8,-58.45473
4256.9,-58.46787
4257,-58.48
4257.1,-58.49042
4257.2,-58.50064
4257.3,-58.51256
4257.4,-58.52306
4257.5,-58.5339
4257.6,-58.5458
4257.7,-58.55917
4257.8,-58.57104
4257.9,-58.57923
4258,-58.58888
4258.1,-58.59879
4258.2,-58.60718
4258.3,-58.61759
4258.4,-58.62564
4258.5,-58.62648
4258.6,-58.62371
4258.7,-58.61971
4258.8,-58.60832
4258.9,-58.59195
4259,-58.57459
4259.1,-58.55657
4259.2,-58.54606
4259.3,-58.54213
4259.4,-58.5444
4259.5,-58.55243
4259.6,-58.56244
4259.7,-58.56579
4259.8,-58.5618
4259.9,-58.54798
4260,-58.52861
4260.1,-58.5142
4260.2,-58.50905
4260.3,-58.51578
4260.4,-58.52239
4260.5,-58.52102
4260.6,-58.50945
4260.7,-58.49505
4260.8,-58.48398
4260.9,-58.47966
4261,-58.48205
4261.1,-58.48579
4261.2,-58.48777
4261.3,-58.48442
4261.4,-58.47386
4261.5,-58.46473
4261.6,-58.46445
4261.7,-58.45562
4261.8,-58.44174
4261.9,-58.44141
4262,-58.43938
4262.1,-58.4259
4262.2,-58.41879
4262.3,-58.42147
4262.4,-58.41319
4262.5,-58.40302
4262.6,-58.40554
4262.7,-58.4109
4262.8,-58.40697
4262.9,-58.39338
4263,-58.37984
4263.1,-58.36997
4263.2,-58.36903
4263.3,-58.37461
4263.4,-58.37982
4263.5,-58.38275
4263.6,-58.37979
4263.7,-58.36781
4263.8,-58.35211
4263.9,-58.33734
4264,-58.32478
4264.1,-58.31937
4264.2,-58.3204
4264.3,-58.32109
4264.4,-58.32485
4264.5,-58.33362
4264.6,-58.34034
4264.7,-58.3439
4264.8,-58.34542
4264.9,-58.34385
4265,-58.33982
4265.1,-58.33617
4265.2,-58.33344
4265.3,-58.33024
4265.4,-58.3229
4265.5,-58.3108
4265.6,-58.29841
4265.7,-58.28663
4265.8,-58.27582
4265.9,-58.26387
4266,-58.25207
4266.1,-58.24486
4266.2,-58.23821
4266.3,-58.22945
4266.4,-58.22041
4266.5,-58.21344
4266.6,-58.20914
4266.7,-58.20951
4266.8,-58.21425
4266.9,-58.21447
4267,-58.21482
4267.1,-58.22073
4267.2,-58.22801
4267.3,-58.23844
4267.4,-58.24979
4267.5,-58.26073
4267.6,-58.26709
4267.7,-58.26105
4267.8,-58.24665
4267.9,-58.23367
4268,-58.22461
4268.1,-58.22206
4268.2,-58.22808
4268.3,-58.2396
4268.4,-58.25075
4268.5,-58.25515
4268.6,-58.25031
4268.7,-58.23442
4268.8,-58.22374
4268.9,-58.22757
4269,-58.23781
4269.1,-58.25179
4269.2,-58.25774
4269.3,-58.24926
4269.4,-58.2379
4269.5,-58.2286
4269.6,-58.22404
4269.7,-58.22912
4269.8,-58.23976
4269.9,-58.24241
4270,-58.23711
4270.1,-58.24097
4270.2,-58.2491
4270.3,-58.24431
4270.4,-58.24216
4270.5,-58.24858
4270.6,-58.24529
4270.7,-58.24232
4270.8,-58.25123
4270.9,-58.25954
4271,-58.25647
4271.1,-58.24595
4271.2,-58.2448
4271.3,-58.25512
4271.4,-58.26545
4271.5,-58.27161
4271.6,-58.27271
4271.7,-58.26282
4271.8,-58.25003
4271.9,-58.24337
4272,-58.24397
4272.1,-58.25208
4272.2,-58.26236
4272.3,-58.27415
4272.4,-58.28512
4272.5,-58.29229
4272.6,-58.29612
4272.7,-58.29934
4272.8,-58.29963
4272.9,-58.29431
4273,-58.28523
4273.1,-58.27397
4273.2,-58.26319
4273.3,-58.25381
4273.4,-58.24623
4273.5,-58.2409
4273.6,-58.23777
4273.7,-58.23606
4273.8,-58.23782
4273.9,-58.24514
4274,-58.24998
4274.1,-58.25667
4274.2,-58.26552
4274.3,-58.27061
4274.4,-58.27619
4274.5,-58.28385
4274.6,-58.28902
4274.7,-58.28999
4274.8,-58.28848
4274.9,-58.2847
4275,-58.28055
4275.1,-58.27173
4275.2,-58.26133
4275.3,-58.25213
4275.4,-58.24133
4275.5,-58.23458
4275.6,-58.233
4275.7,-58.23693
4275.8,-58.24726
4275.9,-58.26181
4276,-58.27553
4276.1,-58.2902
4276.2,-58.3036
4276.3,-58.31207
4276.4,-58.31421
4276.5,-58.30524
4276.6,-58.29846
4276.7,-58.30008
4276.8,-58.30678
4276.9,-58.32073
4277,-58.33676
4277.1,-58.34583
4277.2,-58.34348
4277.3,-58.33918
4277.4,-58.3412
4277.5,-58.35208
4277.6,-58.36757
4277.7,-58.37981
4277.8,-58.39283
4277.9,-58.4059
4278,-58.41382
4278.1,-58.41012
4278.2,-58.4064
4278.3,-58.41444
4278.4,-58.41901
4278.5,-58.41653
4278.6,-58.42205
4278.7,-58.42744
4278.8,-58.42472
4278.9,-58.43259
4279,-58.44539
4279.1,-58.44476
4279.2,-58.43773
4279.3,-58.43798
4279.4,-58.45123
4279.5,-58.46518
4279.6,-58.46756
4279.7,-58.45895
4279.8,-58.44944
4279.9,-58.44534
4280,-58.44961
4280.1,-58.46363
4280.2,-58.47745
4280.3,-58.48973
4280.4,-58.50012
4280.5,-58.50226
4280.6,-58.50047
4280.7,-58.498
4280.8,-58.48907
4280.9,-58.47571
4281,-58.4644
4281.1,-58.45689
4281.2,-58.451
4281.3,-58.44883
4281.4,-58.45248
4281.5,-58.4585
4281.6,-58.46731
4281.7,-58.48057
4281.8,-58.49367
4281.9,-58.50162
4282,-58.50898
4282.1,-58.52127
4282.2,-58.53379
4282.3,-58.54676
4282.4,-58.5587
4282.5,-58.56476
4282.6,-58.5719
4282.7,-58.58421
4282.8,-58.59674
4282.9,-58.60829
4283,-58.62049
4283.1,-58.6348
4283.2,-58.65102
4283.3,-58.65891
4283.4,-58.66237
4283.5,-58.66433
4283.6,-58.66148
4283.7,-58.65352
4283.8,-58.64293
4283.9,-58.63071
4284,-58.61336
4284.1,-58.5981
4284.2,-58.58872
4284.3,-58.58586
4284.4,-58.58839
4284.5,-58.59578
4284.6,-58.60516
4284.7,-58.61147
4284.8,-58.60628
4284.9,-58.59136
4285,-58.57516
4285.1,-58.5646
4285.2,-58.56546
4285.3,-58.57323
4285.4,-58.58179
4285.5,-58.58028
4285.6,-58.56357
4285.7,-58.54845
4285.8,-58.54605
4285.9,-58.55219
4286,-58.55829
4286.1,-58.56442
4286.2,-58.57008
4286.3,-58.57118
4286.4,-58.5659
4286.5,-58.55367
4286.6,-58.54907
4286.7,-58.55381
4286.8,-58.54543
4286.9,-58.53732
4287,-58.54104
4287.1,-58.53367
4287.2,-58.52341
4287.3,-58.52598
4287.4,-58.52898
4287.5,-58.51437
4287.6,-58.50028
4287.7,-58.50271
4287.8,-58.50727
4287.9,-58.50748
4288,-58.50138
4288.1,-58.49006
4288.2,-58.47964
4288.3,-58.47606
4288.4,-58.47843
4288.5,-58.48677
4288.6,-58.49427
4288.7,-58.49315
4288.8,-58.4908
4288.9,-58.48964
4289,-58.47962
4289.1,-58.4619
4289.2,-58.44259
4289.3,-58.42734
4289.4,-58.41729
4289.5,-58.41136
4289.6,-58.41021
4289.7,-58.4138
4289.8,-58.41874
4289.9,-58.4261
4290,-58.43861
4290.1,-58.44734
4290.2,-58.457
4290.3,-58.46759
4290.4,-58.47528
4290.5,-58.48221
4290.6,-58.48664
4290.7,-58.4937
4290.8,-58.5046
4290.9,-58.51547
4291,-58.52594
4291.1,-58.53653
4291.2,-58.54666
4291.3,-58.55458
4291.4,-58.56247
4291.5,-58.5711
4291.6,-58.58181
4291.7,-58.59259
4291.8,-58.60038
4291.9,-58.60353
4292,-58.60326
4292.1,-58.59987
4292.2,-58.59141
4292.3,-58.57868
4292.4,-58.56303
4292.5,-58.5483
4292.6,-58.53827
4292.7,-58.53498
4292.8,-58.53425
4292.9,-58.54138
4293,-58.55653
4293.1,-58.56938
4293.2,-58.57077
4293.3,-58.55868
4293.4,-58.54115
4293.5,-58.52779
4293.6,-58.52589
4293.7,-58.53512
4293.8,-58.54733
4293.9,-58.55084
4294,-58.54254
4294.1,-58.5264
4294.2,-58.51541
4294.3,-58.51517
4294.4,-58.52001
4294.5,-58.52367
4294.6,-58.52271
4294.7,-58.51326
4294.8,-58.50216
4294.9,-58.51029
4295,-58.52006
4295.1,-58.51274
4295.2,-58.51183
4295.3,-58.51641
4295.4,-58.50875
4295.5,-58.50842
4295.6,-58.51738
4295.7,-58.51048
4295.8,-58.49478
4295.9,-58.49608
4296,-58.50624
4296.1,-58.50893
4296.2,-58.50365
4296.3,-58.49186
4296.4,-58.48017
4296.5,-58.48248
4296.6,-58.49247
4296.7,-58.50063
4296.8,-58.50883
4296.9,-58.51048
4297,-58.50754
4297.1,-58.50054
4297.2,-58.48896
4297.3,-58.47471
4297.4,-58.46136
4297.5,-58.45367
4297.6,-58.4524
4297.7,-58.45618
4297.8,-58.46427
4297.9,-58.4745
4298,-58.48474
4298.1,-58.49727
4298.2,-58.50977
4298.3,-58.51719
4298.4,-58.52461
4298.5,-58.53341
4298.6,-58.5405
4298.7,-58.54482
4298.8,-58.54701
4298.9,-58.54909
4299,-58.5537
4299.1,-58.55629
4299.2,-58.55462
4299.3,-58.55872
4299.4,-58.56613
4299.5,-58.56949
4299.6,-58.57321
4299.7,-58.57921
4299.8,-58.58769
4299.9,-58.59447
4300,-58.6016
4300.1,-58.61345
4300.2,-58.62647
4300.3,-58.63297
4300.4,-58.63942
4300.5,-58.64956
4300.6,-58.65368
4300.7,-58.65036
4300.8,-58.63977
4300.9,-58.62329
4301,-58.60896
4301.1,-58.60111
4301.2,-58.59961
4301.3,-58.6057
4301.4,-58.61384
4301.5,-58.62257
4301.6,-58.6287
4301.7,-58.62337
4301.8,-58.61128
4301.9,-58.60043
4302,-58.59593
4302.1,-58.6027
4302.2,-58.6132
4302.3,-58.61316
4302.4,-58.60129
4302.5,-58.58644
4302.6,-58.57795
4302.7,-58.57552
4302.8,-58.57099
4302.9,-58.56915
4303,-58.56351
4303.1,-58.55128
4303.2,-58.54883
4303.3,-58.55729
4303.4,-58.55474
4303.5,-58.55026
4303.6,-58.5551
4303.7,-58.54766
4303.8,-58.54366
4303.9,-58.55107
4304,-58.55085
4304.1,-58.53925
4304.2,-58.53279
4304.3,-58.5397
4304.4,-58.54577
4304.5,-58.53767
4304.6,-58.52413
4304.7,-58.52008
4304.8,-58.52237
4304.9,-58.5284
4305,-58.53609
4305.1,-58.53884
4305.2,-58.53566
4305.3,-58.52714
4305.4,-58.51272
4305.5,-58.49827
4305.6,-58.48684
4305.7,-58.48129
4305.8,-58.48506
4305.9,-58.49369
4306,-58.50443
4306.1,-58.51529
4306.2,-58.52313
4306.3,-58.53025
4306.4,-58.53437
4306.5,-58.53262
4306.6,-58.53169
4306.7,-58.53023
4306.8,-58.52414
4306.9,-58.51692
4307,-58.50758
4307.1,-58.49488
4307.2,-58.48096
4307.3,-58.46868
4307.4,-58.45475
4307.5,-58.44074
4307.6,-58.4293
4307.7,-58.41517
4307.8,-58.39816
4307.9,-58.38221
4308,-58.37016
4308.1,-58.35812
4308.2,-58.34614
4308.3,-58.33843
4308.4,-58.3329
4308.5,-58.32591
4308.6,-58.32284
4308.7,-58.32611
4308.8,-58.33201
4308.9,-58.33897
4309,-58.34765
4309.1,-58.36005
4309.2,-58.37247
4309.3,-58.37928
4309.4,-58.37935
4309.5,-58.37424
4309.6,-58.36326
4309.7,-58.35072
4309.8,-58.34709
4309.9,-58.34969
4310,-58.35699
4310.1,-58.37106
4310.2,-58.38047
4310.3,-58.37616
4310.4,-58.36425
4310.5,-58.35584
4310.6,-58.35467
4310.7,-58.36267
4310.8,-58.37278
4310.9,-58.38499
4311,-58.39253
4311.1,-58.39188
4311.2,-58.39422
4311.3,-58.40336
4311.4,-58.41243
4311.5,-58.4145
4311.6,-58.41106
4311.7,-58.41657
4311.8,-58.42457
4311.9,-58.4183
4312,-58.41713
4312.1,-58.42014
4312.2,-58.41298
4312.3,-58.41183
4312.4,-58.42206
4312.5,-58.42849
4312.6,-58.42223
4312.7,-58.41718
4312.8,-58.42101
4312.9,-58.42769
4313,-58.43181
4313.1,-58.42942
4313.2,-58.42112
4313.3,-58.412
4313.4,-58.41049
4313.5,-58.41257
4313.6,-58.41932
4313.7,-58.43203
4313.8,-58.44471
4313.9,-58.45579
4314,-58.46263
4314.1,-58.46442
4314.2,-58.45985
4314.3,-58.45161
4314.4,-58.44129
4314.5,-58.43257
4314.6,-58.42342
4314.7,-58.41411
4314.8,-58.40992
4314.9,-58.40746
4315,-58.40671
4315.1,-58.40883
4315.2,-58.41603
4315.3,-58.42451
4315.4,-58.43385
4315.5,-58.44719
4315.6,-58.45924
4315.7,-58.46832
4315.8,-58.47952
4315.9,-58.49054
4316,-58.50362
4316.1,-58.51834
4316.2,-58.53425
4316.3,-58.55178
4316.4,-58.56457
4316.5,-58.57715
4316.6,-58.59177
4316.7,-58.60535
4316.8,-58.61547
4316.9,-58.61986
4317,-58.61743
4317.1,-58.6104
4317.2,-58.60042
4317.3,-58.5884
4317.4,-58.57812
4317.5,-58.56813
4317.6,-58.56157
4317.7,-58.56227
4317.8,-58.56676
4317.9,-58.57547
4318,-58.58878
4318.1,-58.60133
4318.2,-58.60664
4318.3,-58.59855
4318.4,-58.58332
4318.5,-58.57456
4318.6,-58.57512
4318.7,-58.58146
4318.8,-58.59453
4318.9,-58.60514
4319,-58.59967
4319.1,-58.58531
4319.2,-58.57651
4319.3,-58.57618
4319.4,-58.58051
4319.5,-58.58926
4319.6,-58.59377
4319.7,-58.58404
4319.8,-58.56932
4319.9,-58.56855
4320,-58.57749
4320.1,-58.5726
4320.2,-58.5699
4320.3,-58.57521
4320.4,-58.57082
4320.5,-58.57197
4320.6,-58.58029
4320.7,-58.58068
4320.8,-58.5739
4320.9,-58.57237
4321,-58.58053
4321.1,-58.58858
4321.2,-58.58731
4321.3,-58.5767
4321.4,-58.56399
4321.5,-58.56212
4321.6,-58.57207
4321.7,-58.58077
4321.8,-58.58819
4321.9,-58.59583
4322,-58.59625
4322.1,-58.58927
4322.2,-58.57976
4322.3,-58.56979
4322.4,-58.55855
4322.5,-58.54819
4322.6,-58.54083
4322.7,-58.54053
4322.8,-58.54574
4322.9,-58.54937
4323,-58.55679
4323.1,-58.56747
4323.2,-58.57813
4323.3,-58.59069
4323.4,-58.60146
4323.5,-58.60828
4323.6,-58.6163
4323.7,-58.62535
4323.8,-58.63305
4323.9,-58.64177
4324,-58.64828
4324.1,-58.6542
4324.2,-58.6617
4324.3,-58.66443
4324.4,-58.66623
4324.5,-58.67314
4324.6,-58.67994
4324.7,-58.68816
4324.8,-58.70048
4324.9,-58.70884
4325,-58.71538
4325.1,-58.72278
4325.2,-58.72919
4325.3,-58.73822
4325.4,-58.74495
4325.5,-58.74289
4325.6,-58.73397
4325.7,-58.71958
4325.8,-58.70053
4325.9,-58.68161
4326,-58.66986
4326.1,-58.66688
4326.2,-58.66807
4326.3,-58.67259
4326.4,-58.68292
4326.5,-58.69357
4326.6,-58.69225
4326.7,-58.67886
4326.8,-58.66165
4326.9,-58.64876
4327,-58.65109
4327.1,-58.6632
4327.2,-58.67185
4327.3,-58.66565
4327.4,-58.65014
4327.5,-58.63595
4327.6,-58.62683
4327.7,-58.62569
4327.8,-58.6258
4327.9,-58.62237
4328,-58.61181
4328.1,-58.59961
4328.2,-58.59801
4328.3,-58.59746
4328.4,-58.58682
4328.5,-58.58253
4328.6,-58.58799
4328.7,-58.58162
4328.8,-58.5724
4328.9,-58.57479
4329,-58.5717
4329.1,-58.55848
4329.2,-58.55466
4329.3,-58.56017
4329.4,-58.56149
4329.5,-58.55349
4329.6,-58.53839
4329.7,-58.52933
4329.8,-58.53257
4329.9,-58.53911
4330,-58.54441
4330.1,-58.54638
4330.2,-58.54292
4330.3,-58.53474
4330.4,-58.52369
4330.5,-58.51167
4330.6,-58.49891
4330.7,-58.49127
4330.8,-58.48838
4330.9,-58.49094
4331,-58.49739
4331.1,-58.503
4331.2,-58.51036
4331.3,-58.52213
4331.4,-58.53314
4331.5,-58.53938
4331.6,-58.54142
4331.7,-58.54181
4331.8,-58.5465
4331.9,-58.54803
4332,-58.5441
4332.1,-58.53959
4332.2,-58.53428
4332.3,-58.52817
4332.4,-58.5213
4332.5,-58.51351
4332.6,-58.50576
4332.7,-58.50098
4332.8,-58.49581
4332.9,-58.49293
4333,-58.49093
4333.1,-58.48998
4333.2,-58.4891
4333.3,-58.4894
4333.4,-58.49312
4333.5,-58.50027
4333.6,-58.5108
4333.7,-58.51944
4333.8,-58.53273
4333.9,-58.54612
4334,-58.55399
4334.1,-58.56239
4334.2,-58.56273
4334.3,-58.55173
4334.4,-58.53906
4334.5,-58.52564
4334.6,-58.51861
4334.7,-58.51955
4334.8,-58.52387
4334.9,-58.5386
4335,-58.55498
4335.1,-58.55249
4335.2,-58.53944
4335.3,-58.52755
4335.4,-58.51948
4335.5,-58.52328
4335.6,-58.53674
4335.7,-58.54733
4335.8,-58.54142
4335.9,-58.52623
4336,-58.51238
4336.1,-58.50335
4336.2,-58.49476
4336.3,-58.48101
4336.4,-58.47451
4336.5,-58.48207
4336.6,-58.48961
4336.7,-58.48042
4336.8,-58.47382
4336.9,-58.479
4337,-58.47869
4337.1,-58.48098
4337.2,-58.48704
4337.3,-58.4803
4337.4,-58.46896
4337.5,-58.47436
4337.6,-58.48568
4337.7,-58.48782
4337.8,-58.48154
4337.9,-58.47235
4338,-58.47248
4338.1,-58.48467
4338.2,-58.49642
4338.3,-58.50118
4338.4,-58.50087
4338.5,-58.49268
4338.6,-58.47944
4338.7,-58.46605
4338.8,-58.45568
4338.9,-58.45712
4339,-58.46619
4339.1,-58.47302
4339.2,-58.48239
4339.3,-58.49337
4339.4,-58.5022
4339.5,-58.50488
4339.6,-58.50587
4339.7,-58.50887
4339.8,-58.50805
4339.9,-58.50525
4340,-58.50118
4340.1,-58.49064
4340.2,-58.47631
4340.3,-58.46603
4340.4,-58.45582
4340.5,-58.44459
4340.6,-58.43297
4340.7,-58.41987
4340.8,-58.40641
4340.9,-58.39244
4341,-58.37897
4341.1,-58.36819
4341.2,-58.35835
4341.3,-58.34471
4341.4,-58.3299
4341.5,-58.31484
4341.6,-58.29986
4341.7,-58.2921
4341.8,-58.28909
4341.9,-58.28534
4342,-58.28549
4342.1,-58.28903
4342.2,-58.29264
4342.3,-58.30197
4342.4,-58.31471
4342.5,-58.32737
4342.6,-58.34087
4342.7,-58.3537
4342.8,-58.35634
4342.9,-58.3495
4343,-58.33888
4343.1,-58.32978
4343.2,-58.33254
4343.3,-58.3436
4343.4,-58.35717
4343.5,-58.37495
4343.6,-58.38166
4343.7,-58.3678
4343.8,-58.35309
4343.9,-58.35164
4344,-58.35947
4344.1,-58.37318
4344.2,-58.38599
4344.3,-58.39163
4344.4,-58.3934
4344.5,-58.39371
4344.6,-58.3995
4344.7,-58.41141
4344.8,-58.41773
4344.9,-58.41011
4345,-58.4067
4345.1,-58.41554
4345.2,-58.41374
4345.3,-58.41313
4345.4,-58.42256
4345.5,-58.42156
4345.6,-58.41503
4345.7,-58.41932
4345.8,-58.42816
4345.9,-58.42523
4346,-58.41679
4346.1,-58.41608
4346.2,-58.42504
4346.3,-58.43666
4346.4,-58.44227
4346.5,-58.43678
4346.6,-58.42575
4346.7,-58.41605
4346.8,-58.41056
4346.9,-58.41596
4347,-58.42595
4347.1,-58.43385
4347.2,-58.44252
4347.3,-58.45161
4347.4,-58.4602
4347.5,-58.46548
4347.6,-58.4635
4347.7,-58.45796
4347.8,-58.45027
4347.9,-58.44046
4348,-58.42852
4348.1,-58.41723
4348.2,-58.40764
4348.3,-58.39695
4348.4,-58.38458
4348.5,-58.37425
4348.6,-58.3707
4348.7,-58.37128
4348.8,-58.37445
4348.9,-58.37804
4349,-58.37998
4349.1,-58.38348
4349.2,-58.38955
4349.3,-58.39948
4349.4,-58.41067
4349.5,-58.41859
4349.6,-58.42437
4349.7,-58.42824
4349.8,-58.42869
4349.9,-58.4242
4350,-58.4189
4350.1,-58.41176
4350.2,-58.40294
4350.3,-58.39176
4350.4,-58.3764
4350.5,-58.36561
4350.6,-58.36247
4350.7,-58.36241
4350.8,-58.36702
4350.9,-58.38118
4351,-58.39784
4351.1,-58.41132
4351.2,-58.41759
4351.3,-58.41097
4351.4,-58.39762
4351.5,-58.38213
4351.6,-58.37645
4351.7,-58.381
4351.8,-58.38895
4351.9,-58.39908
4352,-58.40289
4352.1,-58.39771
4352.2,-58.3854
4352.3,-58.37923
4352.4,-58.38451
4352.5,-58.40018
4352.6,-58.41667
4352.7,-58.42697
4352.8,-58.4364
4352.9,-58.44511
4353,-58.45551
4353.1,-58.46438
4353.2,-58.4635
4353.3,-58.45476
4353.4,-58.45578
4353.5,-58.46083
4353.6,-58.45533
4353.7,-58.45924
4353.8,-58.46818
4353.9,-58.45837
4354,-58.45114
4354.1,-58.46294
4354.2,-58.46961
4354.3,-58.46346
4354.4,-58.4582
4354.5,-58.46126
4354.6,-58.47107
4354.7,-58.4803
4354.8,-58.48272
4354.9,-58.47734
4355,-58.46817
4355.1,-58.46038
4355.2,-58.45856
4355.3,-58.4621
4355.4,-58.46819
4355.5,-58.47858
4355.6,-58.49107
4355.7,-58.49952
4355.8,-58.50625
4355.9,-58.5124
4356,-58.51346
4356.1,-58.5074
4356.2,-58.49842
4356.3,-58.48862
4356.4,-58.47679
4356.5,-58.46319
4356.6,-58.45261
4356.7,-58.44134
4356.8,-58.42848
4356.9,-58.41572
4357,-58.40815
4357.1,-58.4046
4357.2,-58.39947
4357.3,-58.39543
4357.4,-58.39063
4357.5,-58.38221
4357.6,-58.37346
4357.7,-58.36667
4357.8,-58.35956
4357.9,-58.3532
4358,-58.34699
4358.1,-58.34189
4358.2,-58.33437
4358.3,-58.32178
4358.4,-58.30935
4358.5,-58.30071
4358.6,-58.29392
4358.7,-58.29396
4358.8,-58.29963
4358.9,-58.30774
4359,-58.32019
4359.1,-58.33708
4359.2,-58.35405
4359.3,-58.36352
4359.4,-58.37092
4359.5,-58.36886
4359.6,-58.35844
4359.7,-58.34717
4359.8,-58.3432
4359.9,-58.35358
4360,-58.36906
4360.1,-58.38619
4360.2,-58.39528
4360.3,-58.3875
4360.4,-58.3743
4360.5,-58.37491
4360.6,-58.38654
4360.7,-58.40198
4360.8,-58.41403
4360.9,-58.4124
4361,-58.40492
4361.1,-58.39557
4361.2,-58.38673
4361.3,-58.38957
4361.4,-58.4034
4361.5,-58.4151
4361.6,-58.41497
4361.7,-58.41664
4361.8,-58.42634
4361.9,-58.42481
4362,-58.42162
4362.1,-58.43435
4362.2,-58.44112
4362.3,-58.43622
4362.4,-58.44313
4362.5,-58.4561
4362.6,-58.45762
4362.7,-58.44809
4362.8,-58.44194
4362.9,-58.45035
4363,-58.46587
4363.1,-58.47899
4363.2,-58.48524
4363.3,-58.48165
4363.4,-58.47251
4363.5,-58.46591
4363.6,-58.46307
4363.7,-58.4666
4363.8,-58.47853
4363.9,-58.49219
4364,-58.50659
4364.1,-58.52221
4364.2,-58.53558
4364.3,-58.54601
4364.4,-58.55503
4364.5,-58.56266
4364.6,-58.5655
4364.7,-58.56564
4364.8,-58.56567
4364.9,-58.56449
4365,-58.55981
4365.1,-58.55339
4365.2,-58.5469
4365.3,-58.53754
4365.4,-58.52479
4365.5,-58.51055
4365.6,-58.49841
4365.7,-58.48725
4365.8,-58.47485
4365.9,-58.46513
4366,-58.45415
4366.1,-58.44532
4366.2,-58.44202
4366.3,-58.44203
4366.4,-58.44709
4366.5,-58.45074
4366.6,-58.45437
4366.7,-58.46229
4366.8,-58.47145
4366.9,-58.48725
4367,-58.50553
4367.1,-58.51963
4367.2,-58.52854
4367.3,-58.52535
4367.4,-58.51495
4367.5,-58.50258
4367.6,-58.4957
4367.7,-58.50092
4367.8,-58.51582
4367.9,-58.52983
4368,-58.53195
4368.1,-58.52383
4368.2,-58.51444
4368.3,-58.51534
4368.4,-58.52672
4368.5,-58.54021
4368.6,-58.54008
4368.7,-58.52867
4368.8,-58.52742
4368.9,-58.54215
4369,-58.55506
4369.1,-58.54776
4369.2,-58.53457
4369.3,-58.53256
4369.4,-58.53683
4369.5,-58.5447
4369.6,-58.55461
4369.7,-58.55711
4369.8,-58.5473
4369.9,-58.54146
4370,-58.55119
4370.1,-58.55948
4370.2,-58.55671
4370.3,-58.55688
4370.4,-58.56036
4370.5,-58.55519
4370.6,-58.55424
4370.7,-58.56365
4370.8,-58.56703
4370.9,-58.55538
4371,-58.54839
4371.1,-58.5565
4371.2,-58.5637
4371.3,-58.56921
4371.4,-58.56493
4371.5,-58.55306
4371.6,-58.54581
4371.7,-58.54525
4371.8,-58.55396
4371.9,-58.56604
4372,-58.57509
4372.1,-58.57809
4372.2,-58.57597
4372.3,-58.56804
4372.4,-58.55591
4372.5,-58.54034
4372.6,-58.52607
4372.7,-58.51922
4372.8,-58.51746
4372.9,-58.52077
4373,-58.52576
4373.1,-58.53299
4373.2,-58.54529
4373.3,-58.55675
4373.4,-58.56774
4373.5,-58.57896
4373.6,-58.58884
4373.7,-58.59931
4373.8,-58.61052
4373.9,-58.61982
4374,-58.62904
4374.1,-58.63818
4374.2,-58.64723
4374.3,-58.66097
4374.4,-58.67288
4374.5,-58.68074
4374.6,-58.69017
4374.7,-58.70208
4374.8,-58.7134
4374.9,-58.72719
4375,-58.73914
4375.1,-58.74545
4375.2,-58.74909
4375.3,-58.7484
4375.4,-58.74508
4375.5,-58.73788
4375.6,-58.72557
4375.7,-58.70971
4375.8,-58.693
4375.9,-58.67785
4376,-58.67118
4376.1,-58.67397
4376.2,-58.68221
4376.3,-58.68974
4376.4,-58.69549
4376.5,-58.6935
4376.6,-58.68177
4376.7,-58.66346
4376.8,-58.64727
4376.9,-58.64393
4377,-58.64946
4377.1,-58.65725
4377.2,-58.65908
4377.3,-58.64638
4377.4,-58.62865
4377.5,-58.62181
4377.6,-58.62259
4377.7,-58.62871
4377.8,-58.63566
4377.9,-58.63974
4378,-58.63957
4378.1,-58.62725
4378.2,-58.61755
4378.3,-58.62001
4378.4,-58.61778
4378.5,-58.60874
4378.6,-58.60815
4378.7,-58.60338
4378.8,-58.59144
4378.9,-58.59299
4379,-58.59532
4379.1,-58.58109
4379.2,-58.57074
4379.3,-58.57622
4379.4,-58.58081
4379.5,-58.57946
4379.6,-58.56711
4379.7,-58.55213
4379.8,-58.5473
4379.9,-58.54973
4380,-58.5559
4380.1,-58.55881
4380.2,-58.55706
4380.3,-58.55136
4380.4,-58.54014
4380.5,-58.52598
4380.6,-58.51144
4380.7,-58.50088
4380.8,-58.49752
4380.9,-58.5017
4381,-58.50759
4381.1,-58.51388
4381.2,-58.52267
4381.3,-58.53228
4381.4,-58.53759
4381.5,-58.53831
4381.6,-58.53686
4381.7,-58.53032
4381.8,-58.52253
4381.9,-58.51648
4382,-58.50787
4382.1,-58.49843
4382.2,-58.48646
4382.3,-58.4715
4382.4,-58.45697
4382.5,-58.44024
4382.6,-58.42311
4382.7,-58.41091
4382.8,-58.40045
4382.9,-58.39293
4383,-58.38337
4383.1,-58.3695
4383.2,-58.35701
4383.3,-58.34831
4383.4,-58.34309
4383.5,-58.34188
4383.6,-58.34414
4383.7,-58.34696
4383.8,-58.35025
4383.9,-58.35472
4384,-58.36219
4384.1,-58.3728
4384.2,-58.38552
4384.3,-58.39478
4384.4,-58.39558
4384.5,-58.38683
4384.6,-58.36961
4384.7,-58.35175
4384.8,-58.34322
4384.9,-58.34444
4385,-58.35243
4385.1,-58.36544
4385.2,-58.37546
4385.3,-58.36913
4385.4,-58.35226
4385.5,-58.33706
4385.6,-58.33288
4385.7,-58.33899
4385.8,-58.34683
4385.9,-58.35452
4386,-58.35799
4386.1,-58.3533
4386.2,-58.34779
4386.3,-58.34822
4386.4,-58.35459
4386.5,-58.3601
4386.6,-58.35462
4386.7,-58.34785
4386.8,-58.34999
4386.9,-58.34657
4387,-58.34066
4387.1,-58.34592
4387.2,-58.34779
4387.3,-58.33662
4387.4,-58.3331
4387.5,-58.33918
4387.6,-58.33769
4387.7,-58.32701
4387.8,-58.31852
4387.9,-58.32268
4388,-58.33028
4388.1,-58.33494
4388.2,-58.33371
4388.3,-58.32457
4388.4,-58.3117
4388.5,-58.30172
4388.6,-58.29898
4388.7,-58.30193
4388.8,-58.3079
4388.9,-58.31538
4389,-58.3246
4389.1,-58.32962
4389.2,-58.33126
4389.3,-58.33387
4389.4,-58.33098
4389.5,-58.32272
4389.6,-58.31195
4389.7,-58.29779
4389.8,-58.28326
4389.9,-58.26972
4390,-58.25794
4390.1,-58.2493
4390.2,-58.24114
4390.3,-58.23371
4390.4,-58.22892
4390.5,-58.2257
4390.6,-58.2247
4390.7,-58.2273
4390.8,-58.23041
4390.9,-58.23361
4391,-58.23646
4391.1,-58.2355
4391.2,-58.23127
4391.3,-58.2293
4391.4,-58.22784
4391.5,-58.22124
4391.6,-58.21179
4391.7,-58.20045
4391.8,-58.18711
4391.9,-58.17325
4392,-58.15867
4392.1,-58.14895
4392.2,-58.14569
4392.3,-58.1473
4392.4,-58.15497
4392.5,-58.16398
4392.6,-58.17352
4392.7,-58.18861
4392.8,-58.20124
4392.9,-58.20614
4393,-58.2031
4393.1,-58.19397
4393.2,-58.18621
4393.3,-58.18376
4393.4,-58.18947
4393.5,-58.20358
4393.6,-58.22071
4393.7,-58.22803
4393.8,-58.22405
4393.9,-58.21171
4394,-58.20415
4394.1,-58.21097
4394.2,-58.22548
4394.3,-58.24003
4394.4,-58.25044
4394.5,-58.2618
4394.6,-58.27534
4394.7,-58.28544
4394.8,-58.28711
4394.9,-58.27982
4395,-58.28444
4395.1,-58.29531
4395.2,-58.29398
4395.3,-58.2965
4395.4,-58.302
4395.5,-58.29921
4395.6,-58.30284
4395.7,-58.31709
4395.8,-58.32202
4395.9,-58.31783
4396,-58.3204
4396.1,-58.33235
4396.2,-58.34211
4396.3,-58.34526
4396.4,-58.34292
4396.5,-58.3356
4396.6,-58.33676
4396.7,-58.34862
4396.8,-58.36212
4396.9,-58.37784
4397,-58.39182
4397.1,-58.39776
4397.2,-58.39904
4397.3,-58.39417
4397.4,-58.38337
4397.5,-58.37296
4397.6,-58.36637
4397.7,-58.36185
4397.8,-58.36497
4397.9,-58.37245
4398,-58.37991
4398.1,-58.39293
4398.2,-58.40633
4398.3,-58.42251
4398.4,-58.43817
4398.5,-58.45342
4398.6,-58.46775
4398.7,-58.47959
4398.8,-58.48966
4398.9,-58.49775
4399,-58.50532
4399.1,-58.51219
4399.2,-58.52321
4399.3,-58.5327
4399.4,-58.53957
4399.5,-58.54825
4399.6,-58.55808
4399.7,-58.57054
4399.8,-58.5854
4399.9,-58.60004
4400,-58.61578
4400.1,-58.63339
4400.2,-58.64744
4400.3,-58.66218
4400.4,-58.6784
4400.5,-58.68865
4400.6,-58.6979
4400.7,-58.70556
4400.8,-58.70211
4400.9,-58.68887
4401,-58.67057
4401.1,-58.65354
4401.2,-58.64412
4401.3,-58.64138
4401.4,-58.64488
4401.5,-58.65823
4401.6,-58.67654
4401.7,-58.68812
4401.8,-58.6865
4401.9,-58.67605
4402,-58.67066
4402.1,-58.67831
4402.2,-58.69007
4402.3,-58.70621
4402.4,-58.72135
4402.5,-58.71502
4402.6,-58.69222
4402.7,-58.66949
4402.8,-58.64638
4402.9,-58.62336
4403,-58.6042
4403.1,-58.59584
4403.2,-58.59722
4403.3,-58.5917
4403.4,-58.57397
4403.5,-58.60208
4403.6,-58.66549
4403.7,-58.70799
4403.8,-58.75411
4403.9,-58.80709
4404,-58.85336
4404.1,-58.89828
4404.2,-58.95164
4404.3,-59.00616
4404.4,-59.05128
4404.5,-59.11785
4404.6,-59.2127
4404.7,-59.31534
4404.8,-59.42511
4404.9,-59.53456
4405,-59.63696
4405.1,-59.7299
4405.2,-59.81331
4405.3,-59.88828
4405.4,-59.96485
4405.5,-60.03571
4405.6,-60.10436
4405.7,-60.18368
4405.8,-60.2644
4405.9,-60.34319
4406,-60.42297
4406.1,-60.49834
4406.2,-60.56971
4406.3,-60.64167
4406.4,-60.70926
4406.5,-60.77753
4406.6,-60.84523
4406.7,-60.90767
4406.8,-60.96804
4406.9,-61.0263
4407,-61.07966
4407.1,-61.13068
4407.2,-61.18241
4407.3,-61.22869
4407.4,-61.27247
4407.5,-61.31189
4407.6,-61.35025
4407.7,-61.39208
4407.8,-61.43239
4407.9,-61.4691
4408,-61.50693
4408.1,-61.5478
4408.2,-61.58803
4408.3,-61.63106
4408.4,-61.67635
4408.5,-61.7224
4408.6,-61.77273
4408.7,-61.8265
4408.8,-61.88231
4408.9,-61.93976
4409,-61.99457
4409.1,-62.04969
4409.2,-62.10177
4409.3,-62.14331
4409.4,-62.17757
4409.5,-62.20736
4409.6,-62.23434
4409.7,-62.26815
4409.8,-62.30871
4409.9,-62.35521
4410,-62.40521
4410.1,-62.45233
4410.2,-62.49036
4410.3,-62.51247
4410.4,-62.53493
4410.5,-62.57027
4410.6,-62.61401
4410.7,-62.66292
4410.8,-62.70437
4410.9,-62.73248
4411,-62.7532
4411.1,-62.77349
4411.2,-62.79624
4411.3,-62.82053
4411.4,-62.85556
4411.5,-62.89919
4411.6,-62.93384
4411.7,-62.95963
4411.8,-62.99063
4411.9,-63.01666
4412,-63.04119
4412.1,-63.08334
4412.2,-63.11985
4412.3,-63.13794
4412.4,-63.16478
4412.5,-63.20006
4412.6,-63.22733
4412.7,-63.24335
4412.8,-63.26564
4412.9,-63.30117
4413,-63.33999
4413.1,-63.37502
4413.2,-63.39824
4413.3,-63.41482
4413.4,-63.43091
4413.5,-63.44988
4413.6,-63.47499
4413.7,-63.50857
4413.8,-63.54674
4413.9,-63.58468
4414,-63.61829
4414.1,-63.64576
4414.2,-63.6704
4414.3,-63.69088
4414.4,-63.70653
4414.5,-63.71793
4414.6,-63.7251
4414.7,-63.73449
4414.8,-63.7485
4414.9,-63.76337
4415,-63.78104
4415.1,-63.8002
4415.2,-63.81952
4415.3,-63.84211
4415.4,-63.86988
4415.5,-63.89862
4415.6,-63.92991
4415.7,-63.96118
4415.8,-63.98944
4415.9,-64.01651
4416,-64.04356
4416.1,-64.07435
4416.2,-64.10631
4416.3,-64.13811
4416.4,-64.16896
4416.5,-64.19855
4416.6,-64.22597
4416.7,-64.25129
4416.8,-64.27453
4416.9,-64.293
4417,-64.3091
4417.1,-64.31957
4417.2,-64.32405
4417.3,-64.32649
4417.4,-64.32685
4417.5,-64.32707
4417.6,-64.33406
4417.7,-64.34805
4417.8,-64.36647
4417.9,-64.39209
4418,-64.41808
4418.1,-64.43919
4418.2,-64.45196
4418.3,-64.45526
4418.4,-64.45474
4418.5,-64.45512
4418.6,-64.46435
4418.7,-64.48681
4418.8,-64.51055
4418.9,-64.53012
4419,-64.53966
4419.1,-64.53809
4419.2,-64.53782
4419.3,-64.54539
4419.4,-64.55831
4419.5,-64.57104
4419.6,-64.58098
4419.7,-64.58166
4419.8,-64.57852
4419.9,-64.58818
4420,-64.60566
4420.1,-64.60893
4420.2,-64.60956
4420.3,-64.62845
4420.4,-64.64063
4420.5,-64.64037
4420.6,-64.65227
4420.7,-64.66758
4420.8,-64.66824
4420.9,-64.66972
4421,-64.68376
4421.1,-64.70166
4421.2,-64.7116
4421.3,-64.71134
4421.4,-64.70764
4421.5,-64.71005
4421.6,-64.7195
4421.7,-64.73208
4421.8,-64.7473
4421.9,-64.75832
4422,-64.7657
4422.1,-64.77111
4422.2,-64.77002
4422.3,-64.76144
4422.4,-64.7533
4422.5,-64.74646
4422.6,-64.74175
4422.7,-64.74459
4422.8,-64.7536
4422.9,-64.7703
4423,-64.78998
4423.1,-64.80488
4423.2,-64.81858
4423.3,-64.83084
4423.4,-64.84364
4423.5,-64.85767
4423.6,-64.86799
4423.7,-64.87783
4423.8,-64.88869
4423.9,-64.89378
4424,-64.89658
4424.1,-64.90373
4424.2,-64.91276
4424.3,-64.92096
4424.4,-64.92682
4424.5,-64.93227
4424.6,-64.93752
4424.7,-64.94574
4424.8,-64.95499
4424.9,-64.96257
4425,-64.97372
4425.1,-64.98702
4425.2,-64.99832
4425.3,-65.00933
4425.4,-65.01497
4425.5,-65.01459
4425.6,-65.01029
4425.7,-64.99999
4425.8,-64.98548
4425.9,-64.96772
4426,-64.95432
4426.1,-64.95111
4426.2,-64.95372
4426.3,-64.95656
4426.4,-64.96428
4426.5,-64.97101
4426.6,-64.96654
4426.7,-64.94999
4426.8,-64.93225
4426.9,-64.92006
4427,-64.91717
4427.1,-64.92624
4427.2,-64.93416
4427.3,-64.92677
4427.4,-64.90579
4427.5,-64.89091
4427.6,-64.88454
4427.7,-64.88251
4427.8,-64.88244
4427.9,-64.88051
4428,-64.86959
4428.1,-64.85181
4428.2,-64.84715
4428.3,-64.85067
4428.4,-64.84511
4428.5,-64.84686
4428.6,-64.85349
4428.7,-64.8398
4428.8,-64.82656
4428.9,-64.82719
4429,-64.82172
4429.1,-64.80673
4429.2,-64.80025
4429.3,-64.80672
4429.4,-64.80704
4429.5,-64.79184
4429.6,-64.77332
4429.7,-64.76213
4429.8,-64.76145
4429.9,-64.76912
4430,-64.77563
4430.1,-64.77478
4430.2,-64.76661
4430.3,-64.75056
4430.4,-64.7312
4430.5,-64.71475
4430.6,-64.70171
4430.7,-64.69408
4430.8,-64.69102
4430.9,-64.69042
4431,-64.69301
4431.1,-64.69829
4431.2,-64.70288
4431.3,-64.70605
4431.4,-64.70649
4431.5,-64.70386
4431.6,-64.69731
4431.7,-64.6883
4431.8,-64.67712
4431.9,-64.66164
4432,-64.64706
4432.1,-64.63284
4432.2,-64.6157
4432.3,-64.59592
4432.4,-64.57497
4432.5,-64.55369
4432.6,-64.53291
4432.7,-64.51475
4432.8,-64.49789
4432.9,-64.48127
4433,-64.46551
4433.1,-64.44954
4433.2,-64.4374
4433.3,-64.42674
4433.4,-64.41647
4433.5,-64.40879
4433.6,-64.40146
4433.7,-64.39327
4433.8,-64.38922
4433.9,-64.39243
4434,-64.39753
4434.1,-64.40416
4434.2,-64.40799
4434.3,-64.4043
4434.4,-64.39288
4434.5,-64.3718
4434.6,-64.3487
4434.7,-64.32931
4434.8,-64.3142
4434.9,-64.31065
4435,-64.31456
4435.1,-64.32064
4435.2,-64.3214
4435.3,-64.31017
4435.4,-64.29046
4435.5,-64.27085
4435.6,-64.25974
4435.7,-64.25832
4435.8,-64.26095
4435.9,-64.25795
4436,-64.24934
4436.1,-64.236
4436.2,-64.21889
4436.3,-64.20533
4436.4,-64.20151
4436.5,-64.1983
4436.6,-64.18398
4436.7,-64.16948
4436.8,-64.16383
4436.9,-64.14969
4437,-64.13299
4437.1,-64.12871
4437.2,-64.12008
4437.3,-64.09773
4437.4,-64.08393
4437.5,-64.08683
4437.6,-64.08192
4437.7,-64.06191
4437.8,-64.04154
4437.9,-64.03321
4438,-64.03109
4438.1,-64.02855
4438.2,-64.02121
4438.3,-64.00366
4438.4,-63.98065
4438.5,-63.95739
4438.6,-63.93844
4438.7,-63.92622
4438.8,-63.92029
4438.9,-63.92509
4439,-63.92924
4439.1,-63.92529
4439.2,-63.91829
4439.3,-63.909
4439.4,-63.89546
4439.5,-63.87909
4439.6,-63.86021
4439.7,-63.83885
4439.8,-63.81501
4439.9,-63.79184
4440,-63.77127
4440.1,-63.74617
4440.2,-63.72242
4440.3,-63.70227
4440.4,-63.68342
4440.5,-63.66936
4440.6,-63.65909
4440.7,-63.65042
4440.8,-63.64125
4440.9,-63.62975
4441,-63.61861
4441.1,-63.6077
4441.2,-63.59462
4441.3,-63.58158
4441.4,-63.56682
4441.5,-63.54958
4441.6,-63.52854
4441.7,-63.50581
4441.8,-63.48396
4441.9,-63.45893
4442,-63.43226
4442.1,-63.41086
4442.2,-63.3941
4442.3,-63.37968
4442.4,-63.3703
4442.5,-63.36483
4442.6,-63.36056
4442.7,-63.35962
4442.8,-63.3602
4442.9,-63.35301
4443,-63.33562
4443.1,-63.31411
4443.2,-63.29054
4443.3,-63.2713
4443.4,-63.26267
4443.5,-63.26228
4443.6,-63.26216
4443.7,-63.25482
4443.8,-63.23896
4443.9,-63.21605
4444,-63.19702
4444.1,-63.18778
4444.2,-63.1874
4444.3,-63.18772
4444.4,-63.18076
4444.5,-63.17202
4444.6,-63.16748
4444.7,-63.16231
4444.8,-63.14951
4444.9,-63.12852
4445,-63.114
4445.1,-63.10358
4445.2,-63.08262
4445.3,-63.07166
4445.4,-63.0662
4445.5,-63.04938
4445.6,-63.03771
4445.7,-63.03188
4445.8,-63.01632
4445.9,-62.99374
4446,-62.97975
4446.1,-62.97734
4446.2,-62.97152
4446.3,-62.95349
4446.4,-62.93092
4446.5,-62.91027
4446.6,-62.89733
4446.7,-62.89648
4446.8,-62.90023
4446.9,-62.90135
4447,-62.89606
4447.1,-62.87979
4447.2,-62.85812
4447.3,-62.83759
4447.4,-62.81676
4447.5,-62.79995
4447.6,-62.79084
4447.7,-62.77997
4447.8,-62.77214
4447.9,-62.77234
4448,-62.77206
4448.1,-62.77035
4448.2,-62.77072
4448.3,-62.76916
4448.4,-62.76335
4448.5,-62.75139
4448.6,-62.73697
4448.7,-62.72442
4448.8,-62.71071
4448.9,-62.69527
4449,-62.67866
4449.1,-62.65915
4449.2,-62.63898
4449.3,-62.62098
4449.4,-62.60187
4449.5,-62.58418
4449.6,-62.57041
4449.7,-62.55766
4449.8,-62.54583
4449.9,-62.53434
4450,-62.5204
4450.1,-62.50713
4450.2,-62.49649
4450.3,-62.4898
4450.4,-62.4878
4450.5,-62.48791
4450.6,-62.49096
4450.7,-62.49736
4450.8,-62.49735
4450.9,-62.49214
4451,-62.4874
4451.1,-62.47932
4451.2,-62.46413
4451.3,-62.44211
4451.4,-62.42198
4451.5,-62.40624
4451.6,-62.39742
4451.7,-62.3968
4451.8,-62.40127
4451.9,-62.40286
4452,-62.39261
4452.1,-62.37294
4452.2,-62.35476
4452.3,-62.34517
4452.4,-62.34455
4452.5,-62.34673
4452.6,-62.3468
4452.7,-62.34363
4452.8,-62.33499
4452.9,-62.32653
4453,-62.32321
4453.1,-62.32598
4453.2,-62.32449
4453.3,-62.30721
4453.4,-62.29472
4453.5,-62.29445
4453.6,-62.28444
4453.7,-62.275
4453.8,-62.27281
4453.9,-62.26065
4454,-62.24735
4454.1,-62.24495
4454.2,-62.24343
4454.3,-62.23066
4454.4,-62.21042
4454.5,-62.20258
4454.6,-62.20705
4454.7,-62.20881
4454.8,-62.20762
4454.9,-62.20434
4455,-62.19311
4455.1,-62.17152
4455.2,-62.15014
4455.3,-62.14124
4455.4,-62.14339
4455.5,-62.14963
4455.6,-62.15416
4455.7,-62.15778
4455.8,-62.15846
4455.9,-62.15473
4456,-62.15025
4456.1,-62.14366
4456.2,-62.13083
4456.3,-62.11643
4456.4,-62.10218
4456.5,-62.08305
4456.6,-62.06411
4456.7,-62.04821
4456.8,-62.03589
4456.9,-62.02652
4457,-62.0173
4457.1,-62.01179
4457.2,-62.0085
4457.3,-62.00402
4457.4,-62.00175
4457.5,-62.00019
4457.6,-61.99958
4457.7,-61.99867
4457.8,-61.99573
4457.9,-61.98938
4458,-61.98272
4458.1,-61.97449
4458.2,-61.96008
4458.3,-61.94531
4458.4,-61.93034
4458.5,-61.9157
4458.6,-61.90087
4458.7,-61.88764
4458.8,-61.88009
4458.9,-61.87372
4459,-61.8692
4459.1,-61.86965
4459.2,-61.87652
4459.3,-61.88342
4459.4,-61.89074
4459.5,-61.90444
4459.6,-61.91007
4459.7,-61.90111
4459.8,-61.88688
4459.9,-61.87399
4460,-61.8668
4460.1,-61.87406
4460.2,-61.88471
4460.3,-61.89862
4460.4,-61.90995
4460.5,-61.89799
4460.6,-61.88333
4460.7,-61.88165
4460.8,-61.88767
4460.9,-61.89769
4461,-61.90687
4461.1,-61.9144
4461.2,-61.92282
4461.3,-61.93564
4461.4,-61.94505
4461.5,-61.94522
4461.6,-61.94043
4461.7,-61.94391
4461.8,-61.95129
4461.9,-61.9452
4462,-61.94562
4462.1,-61.9493
4462.2,-61.94125
4462.3,-61.94391
4462.4,-61.95298
4462.5,-61.94744
4462.6,-61.94253
4462.7,-61.94953
4462.8,-61.95997
4462.9,-61.9676
4463,-61.96514
4463.1,-61.95526
4463.2,-61.95405
4463.3,-61.96576
4463.4,-61.98001
4463.5,-61.99388
4463.6,-62.00394
4463.7,-62.00452
4463.8,-61.99847
4463.9,-61.99157
4464,-61.98443
4464.1,-61.97609
4464.2,-61.97682
4464.3,-61.983
4464.4,-61.9922
4464.5,-62.00832
4464.6,-62.02395
4464.7,-62.03618
4464.8,-62.04884
4464.9,-62.05867
4465,-62.06475
4465.1,-62.06976
4465.2,-62.07189
4465.3,-62.07448
4465.4,-62.07466
4465.5,-62.06989
4465.6,-62.06447
4465.7,-62.05901
4465.8,-62.04908
4465.9,-62.03679
4466,-62.02812
4466.1,-62.02183
4466.2,-62.01611
4466.3,-62.01099
4466.4,-62.00643
4466.5,-62.00082
4466.6,-61.99536
4466.7,-61.98962
4466.8,-61.98655
4466.9,-61.98642
4467,-61.98722
4467.1,-61.99198
4467.2,-61.99969
4467.3,-62.011
4467.4,-62.02481
4467.5,-62.03926
4467.6,-62.05702
4467.7,-62.07952
4467.8,-62.09637
4467.9,-62.10406
4468,-62.1008
4468.1,-62.0939
4468.2,-62.09052
4468.3,-62.09008
4468.4,-62.0999
4468.5,-62.11725
4468.6,-62.13621
4468.7,-62.15018
4468.8,-62.15438
4468.9,-62.14929
4469,-62.14603
4469.1,-62.15042
4469.2,-62.16202
4469.3,-62.18145
4469.4,-62.20029
4469.5,-62.21683
4469.6,-62.23326
4469.7,-62.24831
4469.8,-62.25737
4469.9,-62.25461
4470,-62.25789
4470.1,-62.27244
4470.2,-62.2742
4470.3,-62.28207
4470.4,-62.30043
4470.5,-62.29972
4470.6,-62.29745
4470.7,-62.31103
4470.8,-62.32278
4470.9,-62.32079
4471,-62.31849
4471.1,-62.32875
4471.2,-62.34568
4471.3,-62.35579
4471.4,-62.3587
4471.5,-62.35349
4471.6,-62.34377
4471.7,-62.3434
4471.8,-62.35364
4471.9,-62.37237
4472,-62.39304
4472.1,-62.40921
4472.2,-62.41852
4472.3,-62.42209
4472.4,-62.42271
4472.5,-62.41813
4472.6,-62.41109
4472.7,-62.40604
4472.8,-62.40278
4472.9,-62.40044
4473,-62.40156
4473.1,-62.40901
4473.2,-62.41895
4473.3,-62.4348
4473.4,-62.45254
4473.5,-62.47091
4473.6,-62.48908
4473.7,-62.5056
4473.8,-62.52405
4473.9,-62.54
4474,-62.55412
4474.1,-62.56904
4474.2,-62.58675
4474.3,-62.60034
4474.4,-62.61085
4474.5,-62.6246
4474.6,-62.63822
4474.7,-62.65707
4474.8,-62.67739
4474.9,-62.6933
4475,-62.70904
4475.1,-62.71995
4475.2,-62.72863
4475.3,-62.73986
4475.4,-62.74762
4475.5,-62.74804
4475.6,-62.74513
4475.7,-62.73626
4475.8,-62.72337
4475.9,-62.71352
4476,-62.70466
4476.1,-62.70426
4476.2,-62.71064
4476.3,-62.71817
4476.4,-62.72856
4476.5,-62.74131
4476.6,-62.75309
4476.7,-62.75891
4476.8,-62.75668
4476.9,-62.74835
4477,-62.74142
4477.1,-62.74145
4477.2,-62.74994
4477.3,-62.76472
4477.4,-62.77642
4477.5,-62.77561
4477.6,-62.76769
4477.7,-62.75794
4477.8,-62.74706
4477.9,-62.73691
4478,-62.73155
4478.1,-62.74068
4478.2,-62.75646
4478.3,-62.7584
4478.4,-62.7578
4478.5,-62.77036
4478.6,-62.77392
4478.7,-62.77476
4478.8,-62.78401
4478.9,-62.78394
4479,-62.78348
4479.1,-62.79303
4479.2,-62.80374
4479.3,-62.80293
4479.4,-62.795
4479.5,-62.79804
4479.6,-62.81075
4479.7,-62.82323
4479.8,-62.82967
4479.9,-62.82593
4480,-62.81468
4480.1,-62.8091
4480.2,-62.81205
4480.3,-62.82109
4480.4,-62.83551
4480.5,-62.84821
4480.6,-62.85781
4480.7,-62.86633
4480.8,-62.87012
4480.9,-62.86878
4481,-62.86575
4481.1,-62.85506
4481.2,-62.842
4481.3,-62.8332
4481.4,-62.82621
4481.5,-62.82277
4481.6,-62.82401
4481.7,-62.83255
4481.8,-62.84311
4481.9,-62.84918
4482,-62.85225
4482.1,-62.85564
4482.2,-62.85648
4482.3,-62.85275
4482.4,-62.84867
4482.5,-62.83986
4482.6,-62.82652
4482.7,-62.81589
4482.8,-62.80833
4482.9,-62.80586
4483,-62.80763
4483.1,-62.81156
4483.2,-62.82176
4483.3,-62.83675
4483.4,-62.85284
4483.5,-62.86795
4483.6,-62.88289
4483.7,-62.89646
4483.8,-62.90353
4483.9,-62.90309
4484,-62.89634
4484.1,-62.88703
4484.2,-62.87994
4484.3,-62.88328
4484.4,-62.89333
4484.5,-62.90235
4484.6,-62.91675
4484.7,-62.93123
4484.8,-62.93501
4484.9,-62.92491
4485,-62.91411
4485.1,-62.91133
4485.2,-62.91619
4485.3,-62.93117
4485.4,-62.94471
4485.5,-62.94317
4485.6,-62.93112
4485.7,-62.92722
4485.8,-62.93686
4485.9,-62.95144
4486,-62.96585
4486.1,-62.97897
4486.2,-62.99196
4486.3,-63.00565
4486.4,-63.02091
4486.5,-63.02944
4486.6,-63.02482
4486.7,-63.02517
4486.8,-63.03316
4486.9,-63.03227
4487,-63.02932
4487.1,-63.03875
4487.2,-63.04387
4487.3,-63.03778
4487.4,-63.03899
4487.5,-63.0506
4487.6,-63.05996
4487.7,-63.05469
4487.8,-63.04443
4487.9,-63.0437
4488,-63.05271
4488.1,-63.06323
4488.2,-63.0711
4488.3,-63.07825
4488.4,-63.08156
4488.5,-63.07761
4488.6,-63.06697
4488.7,-63.05573
4488.8,-63.04592
4488.9,-63.03975
4489,-63.04171
4489.1,-63.04898
4489.2,-63.05995
4489.3,-63.07487
4489.4,-63.08837
4489.5,-63.09659
4489.6,-63.10639
4489.7,-63.11826
4489.8,-63.12876
4489.9,-63.14189
4490,-63.15317
4490.1,-63.16132
4490.2,-63.16897
4490.3,-63.17578
4490.4,-63.18423
4490.5,-63.19246
4490.6,-63.19976
4490.7,-63.20707
4490.8,-63.21475
4490.9,-63.22081
4491,-63.22555
4491.1,-63.23513
4491.2,-63.24714
4491.3,-63.25797
4491.4,-63.26909
4491.5,-63.2787
4491.6,-63.2861
4491.7,-63.29611
4491.8,-63.30563
4491.9,-63.30787
4492,-63.30297
4492.1,-63.28981
4492.2,-63.27348
4492.3,-63.26014
4492.4,-63.24744
4492.5,-63.23695
4492.6,-63.23084
4492.7,-63.22622
4492.8,-63.22587
4492.9,-63.23059
4493,-63.23779
4493.1,-63.24765
4493.2,-63.26204
4493.3,-63.27328
4493.4,-63.2772
4493.5,-63.27587
4493.6,-63.26571
4493.7,-63.24853
4493.8,-63.23621
4493.9,-63.23705
4494,-63.24628
4494.1,-63.2591
4494.2,-63.27132
4494.3,-63.27444
4494.4,-63.27076
4494.5,-63.26694
4494.6,-63.27117
4494.7,-63.281
4494.8,-63.28565
4494.9,-63.28186
4495,-63.27937
4495.1,-63.28632
4495.2,-63.28261
4495.3,-63.27848
4495.4,-63.2879
4495.5,-63.28785
4495.6,-63.28276
4495.7,-63.29128
4495.8,-63.29755
4495.9,-63.28684
4496,-63.275
4496.1,-63.2775
4496.2,-63.28711
4496.3,-63.29493
4496.4,-63.29503
4496.5,-63.2833
4496.6,-63.27254
4496.7,-63.27075
4496.8,-63.27567
4496.9,-63.2866
4497,-63.2978
4497.1,-63.30341
4497.2,-63.30383
4497.3,-63.30226
4497.4,-63.29392
4497.5,-63.28209
4497.6,-63.27162
4497.7,-63.25992
4497.8,-63.24829
4497.9,-63.24874
4498,-63.25502
4498.1,-63.2595
4498.2,-63.26811
4498.3,-63.27846
4498.4,-63.2899
4498.5,-63.29933
4498.6,-63.30819
4498.7,-63.31677
4498.8,-63.3231
4498.9,-63.32574
4499,-63.32832
4499.1,-63.3312
4499.2,-63.33189
4499.3,-63.33178
4499.4,-63.32825
4499.5,-63.32517
4499.6,-63.32631
4499.7,-63.33049
4499.8,-63.33543
4499.9,-63.33824
4500,-63.34225
4500.1,-63.34674
4500.2,-63.35323
4500.3,-63.36136
4500.4,-63.37022
4500.5,-63.38194
4500.6,-63.3914
4500.7,-63.40051
4500.8,-63.40609
4500.9,-63.40279
4501,-63.39487
4501.1,-63.38168
4501.2,-63.36484
4501.3,-63.35467
4501.4,-63.35007
4501.5,-63.34921
4501.6,-63.35421
4501.7,-63.36185
4501.8,-63.36723
4501.9,-63.3668
4502,-63.35875
4502.1,-63.3441
4502.2,-63.33337
4502.3,-63.33519
4502.4,-63.3462
4502.5,-63.35428
4502.6,-63.35249
4502.7,-63.34577
4502.8,-63.33783
4502.9,-63.3318
4503,-63.33294
4503.1,-63.3398
4503.2,-63.34524
4503.3,-63.33356
4503.4,-63.32072
4503.5,-63.3248
4503.6,-63.32033
4503.7,-63.31457
4503.8,-63.31854
4503.9,-63.31331
4504,-63.30557
4504.1,-63.30759
4504.2,-63.31125
4504.3,-63.30206
4504.4,-63.28662
4504.5,-63.28204
4504.6,-63.28717
4504.7,-63.29597
4504.8,-63.29912
4504.9,-63.28911
4505,-63.272
4505.1,-63.25464
4505.2,-63.24379
4505.3,-63.24428
4505.4,-63.25185
4505.5,-63.2593
4505.6,-63.26281
4505.7,-63.26422
4505.8,-63.26471
4505.9,-63.25904
4506,-63.25046
4506.1,-63.24053
4506.2,-63.2252
4506.3,-63.2089
4506.4,-63.19485
4506.5,-63.17803
4506.6,-63.16645
4506.7,-63.16234
4506.8,-63.15948
4506.9,-63.15943
4507,-63.16145
4507.1,-63.16763
4507.2,-63.17664
4507.3,-63.18579
4507.4,-63.19017
4507.5,-63.19651
4507.6,-63.20531
4507.7,-63.21094
4507.8,-63.21861
4507.9,-63.22726
4508,-63.23373
4508.1,-63.23671
4508.2,-63.23838
4508.3,-63.24073
4508.4,-63.24347
4508.5,-63.23932
4508.6,-63.22848
4508.7,-63.21754
4508.8,-63.20121
4508.9,-63.17987
4509,-63.16168
4509.1,-63.14804
4509.2,-63.13918
4509.3,-63.1362
4509.4,-63.13747
4509.5,-63.14333
4509.6,-63.15075
4509.7,-63.15504
4509.8,-63.15541
4509.9,-63.14528
4510,-63.12763
4510.1,-63.11327
4510.2,-63.10831
4510.3,-63.10864
4510.4,-63.11188
4510.5,-63.11524
4510.6,-63.11093
4510.7,-63.09228
4510.8,-63.07298
4510.9,-63.07117
4511,-63.07777
4511.1,-63.08206
4511.2,-63.08415
4511.3,-63.08386
4511.4,-63.07254
4511.5,-63.06142
4511.6,-63.06091
4511.7,-63.0571
4511.8,-63.04528
4511.9,-63.04686
4512,-63.05088
4512.1,-63.03843
4512.2,-63.03412
4512.3,-63.03448
4512.4,-63.02214
4512.5,-63.01521
4512.6,-63.01969
4512.7,-63.02209
4512.8,-63.01471
4512.9,-63.00114
4513,-62.99445
4513.1,-62.99699
4513.2,-63.00157
4513.3,-63.00119
4513.4,-62.99743
4513.5,-62.98867
4513.6,-62.97618
4513.7,-62.96365
4513.8,-62.95248
4513.9,-62.94887
4514,-62.95328
4514.1,-62.95787
4514.2,-62.96281
4514.3,-62.97032
4514.4,-62.97477
4514.5,-62.97281
4514.6,-62.96452
4514.7,-62.95462
4514.8,-62.94099
4514.9,-62.92448
4515,-62.9098
4515.1,-62.8956
4515.2,-62.8811
4515.3,-62.86664
4515.4,-62.85655
4515.5,-62.84977
4515.6,-62.84637
4515.7,-62.84762
4515.8,-62.85138
4515.9,-62.85224
4516,-62.85391
4516.1,-62.86054
4516.2,-62.86665
4516.3,-62.87079
4516.4,-62.87656
4516.5,-62.88465
4516.6,-62.89011
4516.7,-62.8915
4516.8,-62.88906
4516.9,-62.88138
4517,-62.86873
4517.1,-62.85783
4517.2,-62.84578
4517.3,-62.82879
4517.4,-62.81324
4517.5,-62.80016
4517.6,-62.7923
4517.7,-62.79125
4517.8,-62.79525
4517.9,-62.80195
4518,-62.81069
4518.1,-62.81713
4518.2,-62.81758
4518.3,-62.81353
4518.4,-62.80193
4518.5,-62.78723
4518.6,-62.77944
4518.7,-62.782
4518.8,-62.79045
4518.9,-62.79653
4519,-62.79326
4519.1,-62.78265
4519.2,-62.76836
4519.3,-62.76184
4519.4,-62.76086
4519.5,-62.75742
4519.6,-62.74981
4519.7,-62.73418
4519.8,-62.72084
4519.9,-62.72185
4520,-62.72999
4520.1,-62.72543
4520.2,-62.7184
4520.3,-62.71706
4520.4,-62.70811
4520.5,-62.71082
4520.6,-62.71937
4520.7,-62.71207
4520.8,-62.70571
4520.9,-62.70969
4521,-62.71527
4521.1,-62.71593
4521.2,-62.70685
4521.3,-62.69558
4521.4,-62.69794
4521.5,-62.70966
4521.6,-62.71873
4521.7,-62.71672
4521.8,-62.70883
4521.9,-62.69757
4522,-62.68263
4522.1,-62.67194
4522.2,-62.67108
4522.3,-62.67857
4522.4,-62.68683
4522.5,-62.69548
4522.6,-62.70362
4522.7,-62.709
4522.8,-62.71052
4522.9,-62.7095
4523,-62.70385
4523.1,-62.69272
4523.2,-62.67916
4523.3,-62.66773
4523.4,-62.65727
4523.5,-62.6441
4523.6,-62.6336
4523.7,-62.62636
4523.8,-62.62128
4523.9,-62.62026
4524,-62.62008
4524.1,-62.62256
4524.2,-62.62839
4524.3,-62.63365
4524.4,-62.63841
4524.5,-62.63973
4524.6,-62.64146
4524.7,-62.64331
4524.8,-62.64385
4524.9,-62.64396
4525,-62.64113
4525.1,-62.63403
4525.2,-62.62194
4525.3,-62.60929
4525.4,-62.59592
4525.5,-62.58099
4525.6,-62.56707
4525.7,-62.55884
4525.8,-62.55701
4525.9,-62.55658
4526,-62.55825
4526.1,-62.56503
4526.2,-62.57595
4526.3,-62.58842
4526.4,-62.59651
4526.5,-62.59657
4526.6,-62.58774
4526.7,-62.57424
4526.8,-62.56465
4526.9,-62.56029
4527,-62.56188
4527.1,-62.57349
4527.2,-62.58623
4527.3,-62.58424
4527.4,-62.57047
4527.5,-62.56136
4527.6,-62.5608
4527.7,-62.56127
4527.8,-62.56385
4527.9,-62.56736
4528,-62.56619
4528.1,-62.55638
4528.2,-62.55261
4528.3,-62.56236
4528.4,-62.56269
4528.5,-62.55644
4528.6,-62.56207
4528.7,-62.55776
4528.8,-62.55012
4528.9,-62.55557
4529,-62.55375
4529.1,-62.54622
4529.2,-62.54676
4529.3,-62.55573
4529.4,-62.55993
4529.5,-62.54729
4529.6,-62.53225
4529.7,-62.5327
4529.8,-62.54158
4529.9,-62.54993
4530,-62.55562
4530.1,-62.55309
4530.2,-62.54129
4530.3,-62.52766
4530.4,-62.52179
4530.5,-62.52525
4530.6,-62.53288
4530.7,-62.54703
4530.8,-62.56104
4530.9,-62.56904
4531,-62.57147
4531.1,-62.56509
4531.2,-62.55626
4531.3,-62.54762
4531.4,-62.53441
4531.5,-62.52208
4531.6,-62.51029
4531.7,-62.49566
4531.8,-62.48503
4531.9,-62.47984
4532,-62.47934
4532.1,-62.48455
4532.2,-62.49138
4532.3,-62.49695
4532.4,-62.50458
4532.5,-62.51123
4532.6,-62.51782
4532.7,-62.52871
4532.8,-62.54036
4532.9,-62.55435
4533,-62.56948
4533.1,-62.58165
4533.2,-62.59245
4533.3,-62.60479
4533.4,-62.61532
4533.5,-62.62684
4533.6,-62.63701
4533.7,-62.64325
4533.8,-62.64693
4533.9,-62.63908
4534,-62.62548
4534.1,-62.61442
4534.2,-62.60225
4534.3,-62.59317
4534.4,-62.58844
4534.5,-62.58599
4534.6,-62.58995
4534.7,-62.59987
4534.8,-62.61142
4534.9,-62.62098
4535,-62.6267
4535.1,-62.62198
4535.2,-62.60937
4535.3,-62.59922
4535.4,-62.59725
4535.5,-62.60548
4535.6,-62.61915
4535.7,-62.63198
4535.8,-62.63332
4535.9,-62.62261
4536,-62.6083
4536.1,-62.59954
4536.2,-62.59304
4536.3,-62.58082
4536.4,-62.57132
4536.5,-62.57476
4536.6,-62.58666
4536.7,-62.58548
4536.8,-62.5793
4536.9,-62.58652
4537,-62.5899
4537.1,-62.59042
4537.2,-62.59855
4537.3,-62.59991
4537.4,-62.59332
4537.5,-62.59599
4537.6,-62.60585
4537.7,-62.60849
4537.8,-62.60274
4537.9,-62.59612
4538,-62.59719
4538.1,-62.60658
4538.2,-62.61929
4538.3,-62.62363
4538.4,-62.61997
4538.5,-62.61169
4538.6,-62.59931
4538.7,-62.59127
4538.8,-62.59307
4538.9,-62.60428
4539,-62.61667
4539.1,-62.62788
4539.2,-62.63732
4539.3,-62.64189
4539.4,-62.64646
4539.5,-62.65129
4539.6,-62.65102
4539.7,-62.64434
4539.8,-62.63438
4539.9,-62.62409
4540,-62.61351
4540.1,-62.60553
4540.2,-62.59683
4540.3,-62.58916
4540.4,-62.58372
4540.5,-62.57933
4540.6,-62.58049
4540.7,-62.58334
4540.8,-62.58742
4540.9,-62.59316
4541,-62.5976
4541.1,-62.60095
4541.2,-62.60516
4541.3,-62.61208
4541.4,-62.61854
4541.5,-62.62333
4541.6,-62.62473
4541.7,-62.621
4541.8,-62.61442
4541.9,-62.60596
4542,-62.59554
4542.1,-62.58631
4542.2,-62.57976
4542.3,-62.57155
4542.4,-62.56472
4542.5,-62.56243
4542.6,-62.56608
4542.7,-62.57281
4542.8,-62.5854
4542.9,-62.6049
4543,-62.61997
4543.1,-62.62507
4543.2,-62.62256
4543.3,-62.60964
4543.4,-62.59649
4543.5,-62.59436
4543.6,-62.60198
4543.7,-62.61946
4543.8,-62.63505
4543.9,-62.64023
4544,-62.63443
4544.1,-62.62467
4544.2,-62.62015
4544.3,-62.62753
4544.4,-62.64329
4544.5,-62.65629
4544.6,-62.66622
4544.7,-62.67087
4544.8,-62.66582
4544.9,-62.66357
4545,-62.67532
4545.1,-62.67879
4545.2,-62.6768
4545.3,-62.68634
4545.4,-62.68651
4545.5,-62.68663
4545.6,-62.69691
4545.7,-62.69829
4545.8,-62.6917
4545.9,-62.69279
4546,-62.70405
4546.1,-62.71378
4546.2,-62.71163
4546.3,-62.70059
4546.4,-62.69818
4546.5,-62.70954
4546.6,-62.7246
4546.7,-62.73784
4546.8,-62.74716
4546.9,-62.75001
4547,-62.74446
4547.1,-62.73777
4547.2,-62.73376
4547.3,-62.73625
4547.4,-62.74843
4547.5,-62.76051
4547.6,-62.7729
4547.7,-62.7878
4547.8,-62.80005
4547.9,-62.80875
4548,-62.8136
4548.1,-62.81565
4548.2,-62.81478
4548.3,-62.81089
4548.4,-62.8016
4548.5,-62.78919
4548.6,-62.77868
4548.7,-62.76917
4548.8,-62.76321
4548.9,-62.75623
4549,-62.74936
4549.1,-62.74508
4549.2,-62.73959
4549.3,-62.74119
4549.4,-62.74615
4549.5,-62.74792
4549.6,-62.75182
4549.7,-62.75767
4549.8,-62.75967
4549.9,-62.75887
4550,-62.75855
4550.1,-62.75887
4550.2,-62.75502
4550.3,-62.74865
4550.4,-62.74194
4550.5,-62.73232
4550.6,-62.72449
4550.7,-62.72143
4550.8,-62.72602
4550.9,-62.73385
4551,-62.74458
4551.1,-62.76279
4551.2,-62.78291
4551.3,-62.79465
4551.4,-62.80248
4551.5,-62.80321
4551.6,-62.79595
4551.7,-62.7877
4551.8,-62.78423
4551.9,-62.79101
4552,-62.8028
4552.1,-62.81869
4552.2,-62.83103
4552.3,-62.82947
4552.4,-62.81955
4552.5,-62.8188
4552.6,-62.82651
4552.7,-62.83655
4552.8,-62.84733
4552.9,-62.85723
4553,-62.8641
4553.1,-62.86099
4553.2,-62.85629
4553.3,-62.86589
4553.4,-62.87622
4553.5,-62.87312
4553.6,-62.87514
4553.7,-62.88236
4553.8,-62.88363
4553.9,-62.89224
4554,-62.9033
4554.1,-62.9018
4554.2,-62.89826
4554.3,-62.90619
4554.4,-62.92205
4554.5,-62.93322
4554.6,-62.9329
4554.7,-62.92484
4554.8,-62.92113
4554.9,-62.92951
4555,-62.94245
4555.1,-62.95575
4555.2,-62.96805
4555.3,-62.97319
4555.4,-62.96731
4555.5,-62.95524
4555.6,-62.94505
4555.7,-62.93803
4555.8,-62.93829
4555.9,-62.94741
4556,-62.96023
4556.1,-62.97734
4556.2,-62.99426
4556.3,-63.00685
4556.4,-63.0172
4556.5,-63.02831
4556.6,-63.03972
4556.7,-63.04574
4556.8,-63.0492
4556.9,-63.0492
4557,-63.04545
4557.1,-63.03981
4557.2,-63.03639
4557.3,-63.03423
4557.4,-63.02961
4557.5,-63.0224
4557.6,-63.01364
4557.7,-63.00479
4557.8,-62.99565
4557.9,-62.99163
4558,-62.98852
4558.1,-62.98391
4558.2,-62.98106
4558.3,-62.97985
4558.4,-62.98079
4558.5,-62.98283
4558.6,-62.98951
4558.7,-62.99919
4558.8,-63.00916
4558.9,-63.02198
4559,-63.03674
4559.1,-63.05035
4559.2,-63.0642
4559.3,-63.07667
4559.4,-63.07889
4559.5,-63.0719
4559.6,-63.05953
4559.7,-63.04783
4559.8,-63.04219
4559.9,-63.04717
4560,-63.06054
4560.1,-63.079
4560.2,-63.09427
4560.3,-63.09336
4560.4,-63.08325
4560.5,-63.07116
4560.6,-63.06766
4560.7,-63.07875
4560.8,-63.09519
4560.9,-63.1064
4561,-63.1082
4561.1,-63.10367
4561.2,-63.0992
4561.3,-63.10449
4561.4,-63.11899
4561.5,-63.12997
4561.6,-63.12773
4561.7,-63.12499
4561.8,-63.13195
4561.9,-63.12798
4562,-63.12531
4562.1,-63.13419
4562.2,-63.13323
4562.3,-63.13274
4562.4,-63.14278
4562.5,-63.14996
4562.6,-63.14567
4562.7,-63.13892
4562.8,-63.14194
4562.9,-63.15341
4563,-63.1613
4563.1,-63.15657
4563.2,-63.14599
4563.3,-63.13996
4563.4,-63.14031
4563.5,-63.14922
4563.6,-63.16429
4563.7,-63.17703
4563.8,-63.1858
4563.9,-63.19084
4564,-63.19075
4564.1,-63.18424
4564.2,-63.17399
4564.3,-63.16307
4564.4,-63.15395
4564.5,-63.1466
4564.6,-63.14437
4564.7,-63.15176
4564.8,-63.16029
4564.9,-63.16776
4565,-63.17934
4565.1,-63.18946
4565.2,-63.19944
4565.3,-63.20862
4565.4,-63.21808
4565.5,-63.2269
4565.6,-63.23136
4565.7,-63.238
4565.8,-63.24536
4565.9,-63.251
4566,-63.25527
4566.1,-63.25856
4566.2,-63.26177
4566.3,-63.26577
4566.4,-63.27138
4566.5,-63.27534
4566.6,-63.28009
4566.7,-63.28791
4566.8,-63.29602
4566.9,-63.30409
4567,-63.31455
4567.1,-63.32724
4567.2,-63.33975
4567.3,-63.35116
4567.4,-63.35778
4567.5,-63.36233
4567.6,-63.35963
4567.7,-63.34487
4567.8,-63.32903
4567.9,-63.31597
4568,-63.30557
4568.1,-63.30542
4568.2,-63.31282
4568.3,-63.32212
4568.4,-63.33168
4568.5,-63.33645
4568.6,-63.33143
4568.7,-63.31753
4568.8,-63.3063
4568.9,-63.30391
4569,-63.31079
4569.1,-63.32117
4569.2,-63.32718
4569.3,-63.32364
4569.4,-63.31337
4569.5,-63.30291
4569.6,-63.29423
4569.7,-63.29158
4569.8,-63.29524
4569.9,-63.2985
4570,-63.29364
4570.1,-63.29479
4570.2,-63.30177
4570.3,-63.29108
4570.4,-63.28176
4570.5,-63.28442
4570.6,-63.27813
4570.7,-63.27008
4570.8,-63.27514
4570.9,-63.27995
4571,-63.272
4571.1,-63.26114
4571.2,-63.25711
4571.3,-63.26213
4571.4,-63.26996
4571.5,-63.2744
4571.6,-63.26812
4571.7,-63.25422
4571.8,-63.24294
4571.9,-63.23757
4572,-63.23851
4572.1,-63.2416
4572.2,-63.24839
4572.3,-63.25747
4572.4,-63.26128
4572.5,-63.25682
4572.6,-63.24558
4572.7,-63.23097
4572.8,-63.21351
4572.9,-63.19718
4573,-63.18475
4573.1,-63.17315
4573.2,-63.16667
4573.3,-63.16489
4573.4,-63.16681
4573.5,-63.16877
4573.6,-63.17276
4573.7,-63.1826
4573.8,-63.19478
4573.9,-63.20598
4574,-63.21232
4574.1,-63.22037
4574.2,-63.22868
4574.3,-63.23599
4574.4,-63.24441
4574.5,-63.25161
4574.6,-63.25699
4574.7,-63.26359
4574.8,-63.27049
4574.9,-63.27703
4575,-63.28432
4575.1,-63.28984
4575.2,-63.29398
4575.3,-63.29465
4575.4,-63.29318
4575.5,-63.28886
4575.6,-63.27992
4575.7,-63.26753
4575.8,-63.25059
4575.9,-63.22982
4576,-63.21092
4576.1,-63.19872
4576.2,-63.19294
4576.3,-63.1982
4576.4,-63.20502
4576.5,-63.20669
4576.6,-63.20955
4576.7,-63.20491
4576.8,-63.18928
4576.9,-63.16857
4577,-63.15312
4577.1,-63.15037
4577.2,-63.15472
4577.3,-63.16035
4577.4,-63.16035
4577.5,-63.14733
4577.6,-63.12636
4577.7,-63.10839
4577.8,-63.09517
4577.9,-63.07891
4578,-63.05979
4578.1,-63.05067
4578.2,-63.05297
4578.3,-63.05681
4578.4,-63.04912
4578.5,-63.04196
4578.6,-63.03986
4578.7,-63.02715
4578.8,-63.02213
4578.9,-63.02079
4579,-63.00968
4579.1,-63.00188
4579.2,-63.00125
4579.3,-63.00102
4579.4,-62.99059
4579.5,-62.97425
4579.6,-62.96688
4579.7,-62.97275
4579.8,-62.97804
4579.9,-62.97527
4580,-62.96655
4580.1,-62.95125
4580.2,-62.93438
4580.3,-62.92283
4580.4,-62.92235
4580.5,-62.92776
4580.6,-62.9335
4580.7,-62.93785
4580.8,-62.93913
4580.9,-62.9372
4581,-62.93356
4581.1,-62.92618
4581.2,-62.90914
4581.3,-62.89239
4581.4,-62.8779
4581.5,-62.86175
4581.6,-62.84403
4581.7,-62.82949
4581.8,-62.81884
4581.9,-62.81169
4582,-62.80712
4582.1,-62.80566
4582.2,-62.81007
4582.3,-62.81269
4582.4,-62.81613
4582.5,-62.81906
4582.6,-62.82026
4582.7,-62.82327
4582.8,-62.83044
4582.9,-62.83955
4583,-62.84897
4583.1,-62.85988
4583.2,-62.86732
4583.3,-62.87087
4583.4,-62.87355
4583.5,-62.8748
4583.6,-62.87182
4583.7,-62.86656
4583.8,-62.85927
4583.9,-62.84552
4584,-62.82603
4584.1,-62.80685
4584.2,-62.78997
4584.3,-62.7785
4584.4,-62.77433
4584.5,-62.77295
4584.6,-62.77835
4584.7,-62.78707
4584.8,-62.79233
4584.9,-62.79496
4585,-62.78953
4585.1,-62.77576
4585.2,-62.76006
4585.3,-62.75103
4585.4,-62.74929
4585.5,-62.7525
4585.6,-62.75952
4585.7,-62.75964
4585.8,-62.74965
4585.9,-62.7322
4586,-62.71669
4586.1,-62.71052
4586.2,-62.70527
4586.3,-62.69341
4586.4,-62.67708
4586.5,-62.66822
4586.6,-62.67129
4586.7,-62.67131
4586.8,-62.6608
4586.9,-62.66052
4587,-62.66449
4587.1,-62.651
4587.2,-62.647
4587.3,-62.65507
4587.4,-62.64916
4587.5,-62.64268
4587.6,-62.64772
4587.7,-62.65087
4587.8,-62.64688
4587.9,-62.63762
4588,-62.63063
4588.1,-62.63579
4588.2,-62.64429
4588.3,-62.64605
4588.4,-62.64404
4588.5,-62.63647
4588.6,-62.62269
4588.7,-62.61058
4588.8,-62.60289
4588.9,-62.60298
4589,-62.61026
4589.1,-62.61793
4589.2,-62.626
4589.3,-62.63664
4589.4,-62.64466
4589.5,-62.65042
4589.6,-62.65194
4589.7,-62.64521
4589.8,-62.63524
4589.9,-62.6236
4590,-62.61302
4590.1,-62.60182
4590.2,-62.58787
4590.3,-62.57649
4590.4,-62.56742
4590.5,-62.55856
4590.6,-62.55406
4590.7,-62.5521
4590.8,-62.5515
4590.9,-62.55596
4591,-62.56294
4591.1,-62.56751
4591.2,-62.5704
4591.3,-62.57486
4591.4,-62.57849
4591.5,-62.57938
4591.6,-62.57736
4591.7,-62.57302
4591.8,-62.56923
4591.9,-62.56116
4592,-62.54858
4592.1,-62.53654
4592.2,-62.52381
4592.3,-62.51141
4592.4,-62.50257
4592.5,-62.49842
4592.6,-62.50069
4592.7,-62.51014
4592.8,-62.52079
4592.9,-62.5315
4593,-62.54343
4593.1,-62.55334
4593.2,-62.55306
4593.3,-62.54358
4593.4,-62.53253
4593.5,-62.52708
4593.6,-62.53144
4593.7,-62.54261
4593.8,-62.55707
4593.9,-62.56746
4594,-62.56428
4594.1,-62.55009
4594.2,-62.54201
4594.3,-62.54566
4594.4,-62.5548
4594.5,-62.56203
4594.6,-62.56461
4594.7,-62.55967
4594.8,-62.55062
4594.9,-62.55172
4595,-62.56128
4595.1,-62.55887
4595.2,-62.55531
4595.3,-62.56578
4595.4,-62.56812
4595.5,-62.56836
4595.6,-62.57622
4595.7,-62.57333
4595.8,-62.56635
4595.9,-62.57428
4596,-62.58892
4596.1,-62.59308
4596.2,-62.58503
4596.3,-62.57455
4596.4,-62.57522
4596.5,-62.58498
4596.6,-62.59681
4596.7,-62.60519
4596.8,-62.60802
4596.9,-62.60415
4597,-62.59576
4597.1,-62.59055
4597.2,-62.59223
4597.3,-62.60014
4597.4,-62.61138
4597.5,-62.62263
4597.6,-62.63339
4597.7,-62.64564
4597.8,-62.65572
4597.9,-62.66119
4598,-62.66582
4598.1,-62.66541
4598.2,-62.65916
4598.3,-62.64906
4598.4,-62.63537
4598.5,-62.62345
4598.6,-62.613
4598.7,-62.60709
4598.8,-62.60426
4598.9,-62.59974
4599,-62.59281
4599.1,-62.58799
4599.2,-62.58749
4599.3,-62.58992
4599.4,-62.5945
4599.5,-62.6007
4599.6,-62.60517
4599.7,-62.60875
4599.8,-62.61274
4599.9,-62.61309
4600,-62.61138
4600.1,-62.61247
4600.2,-62.61277
4600.3,-62.60678
4600.4,-62.5958
4600.5,-62.58503
4600.6,-62.57948
4600.7,-62.57881
4600.8,-62.58495
4600.9,-62.59428
4601,-62.60438
4601.1,-62.61801
4601.2,-62.63278
4601.3,-62.64645
4601.4,-62.65791
4601.5,-62.66197
4601.6,-62.65802
4601.7,-62.64961
4601.8,-62.64641
4601.9,-62.64702
4602,-62.65401
4602.1,-62.67024
4602.2,-62.68504
4602.3,-62.68705
4602.4,-62.67854
4602.5,-62.67464
4602.6,-62.67843
4602.7,-62.68869
4602.8,-62.69969
4602.9,-62.71089
4603,-62.71948
4603.1,-62.72359
4603.2,-62.72306
4603.3,-62.72837
4603.4,-62.74084
4603.5,-62.73865
4603.6,-62.73908
4603.7,-62.75135
4603.8,-62.75423
4603.9,-62.75631
4604,-62.76599
4604.1,-62.77331
4604.2,-62.77303
4604.3,-62.77787
4604.4,-62.79369
4604.5,-62.807
4604.6,-62.81303
4604.7,-62.80618
4604.8,-62.79609
4604.9,-62.79829
4605,-62.80893
4605.1,-62.82418
4605.2,-62.83969
4605.3,-62.84915
4605.4,-62.85306
4605.5,-62.85275
4605.6,-62.84616
4605.7,-62.83668
4605.8,-62.82821
4605.9,-62.82148
4606,-62.82121
4606.1,-62.82963
4606.2,-62.84385
4606.3,-62.8558
4606.4,-62.86766
4606.5,-62.88572
4606.6,-62.90274
4606.7,-62.916
4606.8,-62.92786
4606.9,-62.94004
4607,-62.95084
4607.1,-62.95796
4607.2,-62.96418
4607.3,-62.97319
4607.4,-62.97957
4607.5,-62.97996
4607.6,-62.98166
4607.7,-62.98857
4607.8,-62.9933
4607.9,-62.99683
4608,-63.00291
4608.1,-63.00906
4608.2,-63.01519
4608.3,-63.02333
4608.4,-63.03264
4608.5,-63.04203
4608.6,-63.05258
4608.7,-63.06389
4608.8,-63.0789
4608.9,-63.09276
4609,-63.10523
4609.1,-63.11779
4609.2,-63.12349
4609.3,-63.11974
4609.4,-63.10853
4609.5,-63.09478
4609.6,-63.08505
4609.7,-63.08372
4609.8,-63.09
4609.9,-63.10312
4610,-63.11778
4610.1,-63.13002
4610.2,-63.13368
4610.3,-63.12474
4610.4,-63.11219
4610.5,-63.11109
4610.6,-63.12056
4610.7,-63.13504
4610.8,-63.14853
4610.9,-63.15011
4611,-63.14201
4611.1,-63.13307
4611.2,-63.12301
4611.3,-63.11509
4611.4,-63.11697
4611.5,-63.13049
4611.6,-63.14175
4611.7,-63.13573
4611.8,-63.13362
4611.9,-63.14192
4612,-63.14128
4612.1,-63.14638
4612.2,-63.15646
4612.3,-63.15221
4612.4,-63.15059
4612.5,-63.1617
4612.6,-63.1714
4612.7,-63.16628
4612.8,-63.15619
4612.9,-63.16263
4613,-63.1804
4613.1,-63.18976
4613.2,-63.19269
4613.3,-63.19004
4613.4,-63.17984
4613.5,-63.1729
4613.6,-63.17531
4613.7,-63.18717
4613.8,-63.20354
4613.9,-63.2172
4614,-63.22734
4614.1,-63.23651
4614.2,-63.24047
4614.3,-63.23927
4614.4,-63.23682
4614.5,-63.22716
4614.6,-63.2117
4614.7,-63.20152
4614.8,-63.19398
4614.9,-63.18659
4615,-63.18307
4615.1,-63.18689
4615.2,-63.19695
4615.3,-63.2051
4615.4,-63.21058
4615.5,-63.21907
4615.6,-63.23167
4615.7,-63.24359
4615.8,-63.25744
4615.9,-63.27193
4616,-63.28243
4616.1,-63.29252
4616.2,-63.30457
4616.3,-63.31957
4616.4,-63.33731
4616.5,-63.35271
4616.6,-63.36411
4616.7,-63.37438
4616.8,-63.38074
4616.9,-63.38828
4617,-63.39532
4617.1,-63.39544
4617.2,-63.39304
4617.3,-63.38674
4617.4,-63.37292
4617.5,-63.35868
4617.6,-63.34926
4617.7,-63.34388
4617.8,-63.34744
4617.9,-63.35781
4618,-63.36844
4618.1,-63.38355
4618.2,-63.3938
4618.3,-63.39112
4618.4,-63.38211
4618.5,-63.36745
4618.6,-63.36014
4618.7,-63.36378
4618.8,-63.3724
4618.9,-63.38332
4619,-63.38774
4619.1,-63.3799
4619.2,-63.36709
4619.3,-63.35857
4619.4,-63.35729
4619.5,-63.36158
4619.6,-63.36537
4619.7,-63.36012
4619.8,-63.34815
4619.9,-63.34468
4620,-63.35174
4620.1,-63.35274
4620.2,-63.34819
4620.3,-63.35127
4620.4,-63.35127
4620.5,-63.34809
4620.6,-63.35333
4620.7,-63.35406
4620.8,-63.34548
4620.9,-63.34091
4621,-63.34562
4621.1,-63.34991
4621.2,-63.34988
4621.3,-63.34045
4621.4,-63.32728
4621.5,-63.32612
4621.6,-63.33165
4621.7,-63.3374
4621.8,-63.34091
4621.9,-63.34157
4622,-63.33711
4622.1,-63.328
4622.2,-63.31472
4622.3,-63.30148
4622.4,-63.29298
4622.5,-63.28232
4622.6,-63.2768
4622.7,-63.2787
4622.8,-63.28474
4622.9,-63.29562
4623,-63.30586
4623.1,-63.31572
4623.2,-63.32369
4623.3,-63.33103
4623.4,-63.33946
4623.5,-63.34408
4623.6,-63.34563
4623.7,-63.34745
4623.8,-63.34666
4623.9,-63.3426
4624,-63.34023
4624.1,-63.33945
4624.2,-63.33736
4624.3,-63.33468
4624.4,-63.33325
4624.5,-63.33263
4624.6,-63.33238
4624.7,-63.33145
4624.8,-63.33046
4624.9,-63.33148
4625,-63.33371
4625.1,-63.33812
4625.2,-63.34455
4625.3,-63.35071
4625.4,-63.35549
4625.5,-63.36102
4625.6,-63.366
4625.7,-63.36681
4625.8,-63.36208
4625.9,-63.35147
4626,-63.3346
4626.1,-63.31609
4626.2,-63.30156
4626.3,-63.29558
4626.4,-63.29596
4626.5,-63.30284
4626.6,-63.31461
4626.7,-63.31894
4626.8,-63.31092
4626.9,-63.29334
4627,-63.27849
4627.1,-63.2731
4627.2,-63.27661
4627.3,-63.28535
4627.4,-63.28674
4627.5,-63.27049
4627.6,-63.24891
4627.7,-63.23824
4627.8,-63.23311
4627.9,-63.22572
4628,-63.21288
4628.1,-63.19965
4628.2,-63.19495
4628.3,-63.19783
4628.4,-63.19382
4628.5,-63.18969
4628.6,-63.19315
4628.7,-63.18608
4628.8,-63.17649
4628.9,-63.17991
4629,-63.179
4629.1,-63.16532
4629.2,-63.1581
4629.3,-63.16511
4629.4,-63.17155
4629.5,-63.16899
4629.6,-63.15585
4629.7,-63.1424
4629.8,-63.14215
4629.9,-63.1504
4630,-63.15805
4630.1,-63.16197
4630.2,-63.16073
4630.3,-63.15102
4630.4,-63.13628
4630.5,-63.11998
4630.6,-63.10552
4630.7,-63.09904
4630.8,-63.10101
4630.9,-63.10647
4631,-63.11223
4631.1,-63.11828
4631.2,-63.12463
4631.3,-63.13212
4631.4,-63.1382
4631.5,-63.14038
4631.6,-63.13951
4631.7,-63.13581
4631.8,-63.13166
4631.9,-63.1252
4632,-63.11625
4632.1,-63.10706
4632.2,-63.09879
4632.3,-63.08789
4632.4,-63.07197
4632.5,-63.0574
4632.6,-63.04419
4632.7,-63.03277
4632.8,-63.02352
4632.9,-63.01326
4633,-63.00388
4633.1,-62.99765
4633.2,-62.99226
4633.3,-62.98787
4633.4,-62.98684
4633.5,-62.9897
4633.6,-62.99586
4633.7,-63.00374
4633.8,-63.01064
4633.9,-63.01779
4634,-63.02353
4634.1,-63.02826
4634.2,-63.0329
4634.3,-63.0305
4634.4,-63.01921
4634.5,-63.00213
4634.6,-62.98561
4634.7,-62.97243
4634.8,-62.97034
4634.9,-62.97799
4635,-62.9868
4635.1,-62.99244
4635.2,-62.98786
4635.3,-62.96909
4635.4,-62.94799
4635.5,-62.94236
4635.6,-62.94901
4635.7,-62.95939
4635.8,-62.96458
4635.9,-62.95532
4636,-62.93604
4636.1,-62.91844
4636.2,-62.90563
4636.3,-62.89123
4636.4,-62.87907
4636.5,-62.87869
4636.6,-62.88378
4636.7,-62.87484
4636.8,-62.86301
4636.9,-62.86851
4637,-62.86801
4637.1,-62.86272
4637.2,-62.86505
4637.3,-62.85999
4637.4,-62.84736
4637.5,-62.84442
4637.6,-62.85246
4637.7,-62.85409
4637.8,-62.84511
4637.9,-62.83221
4638,-62.82701
4638.1,-62.83039
4638.2,-62.83541
4638.3,-62.83808
4638.4,-62.8356
4638.5,-62.82559
4638.6,-62.80847
4638.7,-62.79292
4638.8,-62.78301
4638.9,-62.78111
4639,-62.78677
4639.1,-62.79247
4639.2,-62.79637
4639.3,-62.80429
4639.4,-62.81293
4639.5,-62.81462
4639.6,-62.80908
4639.7,-62.80239
4639.8,-62.79659
4639.9,-62.78793
4640,-62.77553
4640.1,-62.76148
4640.2,-62.745
4640.3,-62.7271
4640.4,-62.71104
4640.5,-62.69538
4640.6,-62.67982
4640.7,-62.66776
4640.8,-62.65576
4640.9,-62.64166
4641,-62.6272
4641.1,-62.61032
4641.2,-62.59563
4641.3,-62.58334
4641.4,-62.56859
4641.5,-62.5528
4641.6,-62.53964
4641.7,-62.52604
4641.8,-62.51296
4641.9,-62.50077
4642,-62.48989
4642.1,-62.48675
4642.2,-62.48693
4642.3,-62.48919
4642.4,-62.49557
4642.5,-62.50213
4642.6,-62.51281
4642.7,-62.52404
4642.8,-62.52667
4642.9,-62.52137
4643,-62.51102
4643.1,-62.4909
4643.2,-62.47433
4643.3,-62.47161
4643.4,-62.47437
4643.5,-62.48306
4643.6,-62.4908
4643.7,-62.48942
4643.8,-62.47537
4643.9,-62.45956
4644,-62.45447
4644.1,-62.45861
4644.2,-62.46776
4644.3,-62.47343
4644.4,-62.47396
4644.5,-62.47173
4644.6,-62.46742
4644.7,-62.47124
4644.8,-62.47924
4644.9,-62.47694
4645,-62.47086
4645.1,-62.47745
4645.2,-62.48311
4645.3,-62.46945
4645.4,-62.46102
4645.5,-62.46455
4645.6,-62.45914
4645.7,-62.45785
4645.8,-62.46501
4645.9,-62.46342
4646,-62.45132
4646.1,-62.44608
4646.2,-62.45186
4646.3,-62.46151
4646.4,-62.46686
4646.5,-62.45875
4646.6,-62.44439
4646.7,-62.43352
4646.8,-62.43292
4646.9,-62.44268
4647,-62.45445
4647.1,-62.45994
4647.2,-62.46326
4647.3,-62.46398
4647.4,-62.45879
4647.5,-62.45223
4647.6,-62.44027
4647.7,-62.42391
4647.8,-62.41027
4647.9,-62.40124
4648,-62.39359
4648.1,-62.38718
4648.2,-62.38634
4648.3,-62.39244
4648.4,-62.40228
4648.5,-62.41205
4648.6,-62.42135
4648.7,-62.43179
4648.8,-62.44216
4648.9,-62.45197
4649,-62.46129
4649.1,-62.471
4649.2,-62.48193
4649.3,-62.48864
4649.4,-62.49532
4649.5,-62.50163
4649.6,-62.50668
4649.7,-62.51673
4649.8,-62.5318
4649.9,-62.54457
4650,-62.55517
4650.1,-62.56691
4650.2,-62.57694
4650.3,-62.58792
4650.4,-62.59801
4650.5,-62.60447
4650.6,-62.60631
4650.7,-62.60167
4650.8,-62.59043
4650.9,-62.57729
4651,-62.56354
4651.1,-62.5517
4651.2,-62.55106
4651.3,-62.55726
4651.4,-62.56557
4651.5,-62.5791
4651.6,-62.59253
4651.7,-62.59298
4651.8,-62.58295
4651.9,-62.5712
4652,-62.56135
4652.1,-62.56411
4652.2,-62.5749
4652.3,-62.58652
4652.4,-62.5913
4652.5,-62.5849
4652.6,-62.57484
4652.7,-62.56426
4652.8,-62.5551
4652.9,-62.54764
4653,-62.53987
4653.1,-62.52943
4653.2,-62.5297
4653.3,-62.53933
4653.4,-62.53959
4653.5,-62.53338
4653.6,-62.53528
4653.7,-62.5324
4653.8,-62.52663
4653.9,-62.53131
4654,-62.53427
4654.1,-62.52825
4654.2,-62.52737
4654.3,-62.53835
4654.4,-62.54417
4654.5,-62.5361
4654.6,-62.52186
4654.7,-62.52211
4654.8,-62.53419
4654.9,-62.54461
4655,-62.55242
4655.1,-62.55553
4655.2,-62.54853
4655.3,-62.53371
4655.4,-62.52289
4655.5,-62.52121
4655.6,-62.5259
4655.7,-62.5355
4655.8,-62.54965
4655.9,-62.56472
4656,-62.57544
4656.1,-62.58235
4656.2,-62.58881
4656.3,-62.59151
4656.4,-62.59001
4656.5,-62.58838
4656.6,-62.58554
4656.7,-62.57666
4656.8,-62.56541
4656.9,-62.55243
4657,-62.54007
4657.1,-62.53084
4657.2,-62.52388
4657.3,-62.51964
4657.4,-62.51461
4657.5,-62.508
4657.6,-62.50231
4657.7,-62.49878
4657.8,-62.49573
4657.9,-62.49318
4658,-62.4911
4658.1,-62.48667
4658.2,-62.47942
4658.3,-62.47255
4658.4,-62.46367
4658.5,-62.45422
4658.6,-62.44448
4658.7,-62.43439
4658.8,-62.42782
4658.9,-62.42239
4659,-62.42085
4659.1,-62.4261
4659.2,-62.43427
4659.3,-62.44563
4659.4,-62.46155
4659.5,-62.47422
4659.6,-62.48383
4659.7,-62.49155
4659.8,-62.4895
4659.9,-62.47411
4660,-62.46146
4660.1,-62.45862
4660.2,-62.46301
4660.3,-62.4773
4660.4,-62.49232
4660.5,-62.50143
4660.6,-62.50034
4660.7,-62.49161
4660.8,-62.48555
4660.9,-62.48952
4661,-62.49897
4661.1,-62.51377
4661.2,-62.53099
4661.3,-62.5425
4661.4,-62.54761
4661.5,-62.54041
4661.6,-62.53592
4661.7,-62.54664
4661.8,-62.5518
4661.9,-62.54953
4662,-62.55707
4662.1,-62.55934
4662.2,-62.55281
4662.3,-62.56247
4662.4,-62.57587
4662.5,-62.57131
4662.6,-62.56564
4662.7,-62.57923
4662.8,-62.59736
4662.9,-62.60478
4663,-62.60336
4663.1,-62.59564
4663.2,-62.59146
4663.3,-62.599
4663.4,-62.61454
4663.5,-62.62875
4663.6,-62.63866
4663.7,-62.64542
4663.8,-62.64797
4663.9,-62.64635
4664,-62.64062
4664.1,-62.63032
4664.2,-62.62232
4664.3,-62.62194
4664.4,-62.6288
4664.5,-62.64028
4664.6,-62.6538
4664.7,-62.66792
4664.8,-62.68239
4664.9,-62.69731
4665,-62.71169
4665.1,-62.72322
4665.2,-62.73133
4665.3,-62.74406
4665.4,-62.75586
4665.5,-62.76155
4665.6,-62.76726
4665.7,-62.77095
4665.8,-62.77341
4665.9,-62.77691
4666,-62.77918
4666.1,-62.78369
4666.2,-62.78989
4666.3,-62.79618
4666.4,-62.80371
4666.5,-62.81413
4666.6,-62.82617
4666.7,-62.83996
4666.8,-62.85451
4666.9,-62.86711
4667,-62.87963
4667.1,-62.89616
4667.2,-62.91507
4667.3,-62.9303
4667.4,-62.94373
4667.5,-62.95038
4667.6,-62.94818
4667.7,-62.93669
4667.8,-62.9233
4667.9,-62.91797
4668,-62.91868
4668.1,-62.92449
4668.2,-62.93451
4668.3,-62.95056
4668.4,-62.96265
4668.5,-62.96494
4668.6,-62.96177
4668.7,-62.95681
4668.8,-62.95535
4668.9,-62.96323
4669,-62.97949
4669.1,-62.99399
4669.2,-62.99571
4669.3,-62.98516
4669.4,-62.97352
4669.5,-62.96579
4669.6,-62.95733
4669.7,-62.94784
4669.8,-62.9465
4669.9,-62.95566
4670,-62.96473
4670.1,-62.96055
4670.2,-62.96112
4670.3,-62.97298
4670.4,-62.97289
4670.5,-62.97526
4670.6,-62.9852
4670.7,-62.98264
4670.8,-62.97931
4670.9,-62.99418
4671,-63.00885
4671.1,-63.00747
4671.2,-63.00022
4671.3,-62.99915
4671.4,-63.00823
4671.5,-63.02296
4671.6,-63.03667
4671.7,-63.03811
4671.8,-63.03197
4671.9,-63.02271
4672,-63.01357
4672.1,-63.01117
4672.2,-63.01641
4672.3,-63.03043
4672.4,-63.04765
4672.5,-63.06009
4672.6,-63.06944
4672.7,-63.07946
4672.8,-63.08768
4672.9,-63.08928
4673,-63.08795
4673.1,-63.08102
4673.2,-63.07041
4673.3,-63.06348
4673.4,-63.05624
4673.5,-63.04825
4673.6,-63.03913
4673.7,-63.03215
4673.8,-63.02783
4673.9,-63.02193
4674,-63.01654
4674.1,-63.01387
4674.2,-63.01169
4674.3,-63.01228
4674.4,-63.01621
4674.5,-63.02001
4674.6,-63.02082
4674.7,-63.01794
4674.8,-63.01641
4674.9,-63.01494
4675,-63.01178
4675.1,-63.00557
4675.2,-62.99603
4675.3,-62.98569
4675.4,-62.97418
4675.5,-62.96062
4675.6,-62.95142
4675.7,-62.95066
4675.8,-62.95622
4675.9,-62.96491
4676,-62.97475
4676.1,-62.99267
4676.2,-63.01037
4676.3,-63.0208
4676.4,-63.02605
4676.5,-63.01955
4676.6,-63.00723
4676.7,-63.00042
4676.8,-63.00125
4676.9,-63.00981
4677,-63.02496
4677.1,-63.03703
4677.2,-63.03925
4677.3,-63.03273
4677.4,-63.02418
4677.5,-63.0222
4677.6,-63.0308
4677.7,-63.04361
4677.8,-63.05667
4677.9,-63.07293
4678,-63.08519
4678.1,-63.0876
4678.2,-63.08111
4678.3,-63.08078
4678.4,-63.09351
4678.5,-63.09487
4678.6,-63.08947
4678.7,-63.09834
4678.8,-63.09948
4678.9,-63.09833
4679,-63.10854
4679.1,-63.11284
4679.2,-63.1065
4679.3,-63.09942
4679.4,-63.10467
4679.5,-63.11725
4679.6,-63.12334
4679.7,-63.11739
4679.8,-63.10857
4679.9,-63.10527
4680,-63.10956
4680.1,-63.12385
4680.2,-63.14086
4680.3,-63.153
4680.4,-63.15948
4680.5,-63.16123
4680.6,-63.15576
4680.7,-63.14403
4680.8,-63.1337
4680.9,-63.12581
4681,-63.12305
4681.1,-63.12551
4681.2,-63.1321
4681.3,-63.14273
4681.4,-63.15446
4681.5,-63.16701
4681.6,-63.17897
4681.7,-63.18838
4681.8,-63.19554
4681.9,-63.2038
4682,-63.21026
4682.1,-63.215
4682.2,-63.21761
4682.3,-63.21799
4682.4,-63.21666
4682.5,-63.21322
4682.6,-63.2107
4682.7,-63.21108
4682.8,-63.21355
4682.9,-63.21259
4683,-63.20955
4683.1,-63.2069
4683.2,-63.20763
4683.3,-63.21227
4683.4,-63.22022
4683.5,-63.23135
4683.6,-63.24276
4683.7,-63.25147
4683.8,-63.26135
4683.9,-63.27192
4684,-63.2794
4684.1,-63.28981
4684.2,-63.29838
4684.3,-63.29916
4684.4,-63.29027
4684.5,-63.27601
4684.6,-63.26405
4684.7,-63.25955
4684.8,-63.26311
4684.9,-63.27059
4685,-63.28305
4685.1,-63.29546
4685.2,-63.29839
4685.3,-63.2873
4685.4,-63.27172
4685.5,-63.26301
4685.6,-63.26621
4685.7,-63.2784
4685.8,-63.28829
4685.9,-63.2887
4686,-63.27979
4686.1,-63.26827
4686.2,-63.25559
4686.3,-63.24475
4686.4,-63.24203
4686.5,-63.24727
4686.6,-63.2541
4686.7,-63.24829
4686.8,-63.24172
4686.9,-63.25066
4687,-63.25185
4687.1,-63.24846
4687.2,-63.25312
4687.3,-63.25259
4687.4,-63.24403
4687.5,-63.24803
4687.6,-63.25953
4687.7,-63.26198
4687.8,-63.25257
4687.9,-63.24145
4688,-63.2431
4688.1,-63.25479
4688.2,-63.26379
4688.3,-63.26513
4688.4,-63.26347
4688.5,-63.25145
4688.6,-63.23367
4688.7,-63.22249
4688.8,-63.2228
4688.9,-63.23016
4689,-63.24079
4689.1,-63.2511
4689.2,-63.25873
4689.3,-63.26356
4689.4,-63.26663
4689.5,-63.26612
4689.6,-63.25796
4689.7,-63.24736
4689.8,-63.23601
4689.9,-63.22463
4690,-63.21165
4690.1,-63.19464
4690.2,-63.18076
4690.3,-63.17093
4690.4,-63.16158
4690.5,-63.15491
4690.6,-63.15249
4690.7,-63.15172
4690.8,-63.15008
4690.9,-63.14681
4691,-63.14733
4691.1,-63.15067
4691.2,-63.15308
4691.3,-63.15676
4691.4,-63.15653
4691.5,-63.14876
4691.6,-63.13934
4691.7,-63.13083
4691.8,-63.11901
4691.9,-63.10312
4692,-63.08864
4692.1,-63.07609
4692.2,-63.0649
4692.3,-63.05505
4692.4,-63.04991
4692.5,-63.05143
4692.6,-63.05542
4692.7,-63.06474
4692.8,-63.07938
4692.9,-63.08823
4693,-63.09102
4693.1,-63.08902
4693.2,-63.07729
4693.3,-63.06103
4693.4,-63.05211
4693.5,-63.05429
4693.6,-63.0606
4693.7,-63.06629
4693.8,-63.07063
4693.9,-63.0665
4694,-63.05309
4694.1,-63.04629
4694.2,-63.05053
4694.3,-63.05958
4694.4,-63.0685
4694.5,-63.07701
4694.6,-63.08708
4694.7,-63.09305
4694.8,-63.09388
4694.9,-63.08532
4695,-63.08064
4695.1,-63.08879
4695.2,-63.08707
4695.3,-63.08159
4695.4,-63.08501
4695.5,-63.08179
4695.6,-63.07523
4695.7,-63.07955
4695.8,-63.08294
4695.9,-63.07177
4696,-63.06073
4696.1,-63.06239
4696.2,-63.06948
4696.3,-63.07188
4696.4,-63.06576
4696.5,-63.05282
4696.6,-63.03918
4696.7,-63.03638
4696.8,-63.04455
4696.9,-63.05786
4697,-63.06889
4697.1,-63.07357
4697.2,-63.07357
4697.3,-63.06989
4697.4,-63.06244
4697.5,-63.04949
4697.6,-63.03335
4697.7,-63.02012
4697.8,-63.0108
4697.9,-63.00461
4698,-63.00014
4698.1,-63.00169
4698.2,-63.00952
4698.3,-63.01654
4698.4,-63.02475
4698.5,-63.0346
4698.6,-63.04263
4698.7,-63.05008
4698.8,-63.05872
4698.9,-63.06808
4699,-63.07778
4699.1,-63.08532
4699.2,-63.09109
4699.3,-63.09772
4699.4,-63.10385
4699.5,-63.11063
4699.6,-63.12029
4699.7,-63.13125
4699.8,-63.14421
4699.9,-63.15787
4700,-63.17096
4700.1,-63.18109
4700.2,-63.19153
4700.3,-63.19939
4700.4,-63.2013
4700.5,-63.20116
4700.6,-63.19557
4700.7,-63.18032
4700.8,-63.16189
4700.9,-63.14682
4701,-63.13364
4701.1,-63.12788
4701.2,-63.12769
4701.3,-63.13385
4701.4,-63.14374
4701.5,-63.15445
4701.6,-63.16252
4701.7,-63.15607
4701.8,-63.14089
4701.9,-63.12671
4702,-63.12031
4702.1,-63.12857
4702.2,-63.14306
4702.3,-63.15161
4702.4,-63.14784
4702.5,-63.13172
4702.6,-63.11835
4702.7,-63.11733
4702.8,-63.12181
4702.9,-63.12449
4703,-63.12548
4703.1,-63.11908
4703.2,-63.10477
4703.3,-63.10482
4703.4,-63.11585
4703.5,-63.11104
4703.6,-63.10172
4703.7,-63.10405
4703.8,-63.10255
4703.9,-63.09964
4704,-63.10269
4704.1,-63.10077
4704.2,-63.09214
4704.3,-63.09117
4704.4,-63.09908
4704.5,-63.10399
4704.6,-63.10044
4704.7,-63.09005
4704.8,-63.08231
4704.9,-63.08564
4705,-63.09485
4705.1,-63.10071
4705.2,-63.10311
4705.3,-63.10205
4705.4,-63.09464
4705.5,-63.0822
4705.6,-63.06992
4705.7,-63.05749
4705.8,-63.04689
4705.9,-63.04407
4706,-63.04759
4706.1,-63.05393
4706.2,-63.06018
4706.3,-63.06988
4706.4,-63.08199
4706.5,-63.09155
4706.6,-63.09932
4706.7,-63.10376
4706.8,-63.1056
4706.9,-63.10919
4707,-63.11146
4707.1,-63.10915
4707.2,-63.10515
4707.3,-63.09974
4707.4,-63.09481
4707.5,-63.08874
4707.6,-63.08275
4707.7,-63.07534
4707.8,-63.06673
4707.9,-63.05662
4708,-63.04745
4708.1,-63.04324
4708.2,-63.03949
4708.3,-63.03689
4708.4,-63.03727
4708.5,-63.03952
4708.6,-63.04428
4708.7,-63.05219
4708.8,-63.06172
4708.9,-63.07168
4709,-63.07984
4709.1,-63.09015
4709.2,-63.09865
4709.3,-63.09684
4709.4,-63.08704
4709.5,-63.07302
4709.6,-63.05956
4709.7,-63.051
4709.8,-63.04757
4709.9,-63.04903
4710,-63.05341
4710.1,-63.06378
4710.2,-63.07191
4710.3,-63.0655
4710.4,-63.05328
4710.5,-63.0441
4710.6,-63.04048
4710.7,-63.04387
4710.8,-63.05396
4710.9,-63.05955
4711,-63.05406
4711.1,-63.04247
4711.2,-63.02846
4711.3,-63.01237
4711.4,-63.00573
4711.5,-63.01538
4711.6,-63.02277
4711.7,-63.01254
4711.8,-63.00499
4711.9,-63.00973
4712,-63.00592
4712.1,-63.00338
4712.2,-63.00887
4712.3,-63.00047
4712.4,-62.98922
4712.5,-62.9937
4712.6,-63.00188
4712.7,-62.99798
4712.8,-62.98438
4712.9,-62.97892
4713,-62.98614
4713.1,-62.99641
4713.2,-63.00189
4713.3,-63.00054
4713.4,-62.99033
4713.5,-62.97475
4713.6,-62.96397
4713.7,-62.96463
4713.8,-62.9737
4713.9,-62.98292
4714,-62.99202
4714.1,-63.00079
4714.2,-63.00733
4714.3,-63.00929
4714.4,-63.00658
4714.5,-63.00241
4714.6,-62.99492
4714.7,-62.98251
4714.8,-62.96644
4714.9,-62.94858
4715,-62.93301
4715.1,-62.92103
4715.2,-62.91339
4715.3,-62.90874
4715.4,-62.90583
4715.5,-62.90241
4715.6,-62.90027
4715.7,-62.90143
4715.8,-62.9051
4715.9,-62.9134
4716,-62.92117
4716.1,-62.9232
4716.2,-62.92562
4716.3,-62.92713
4716.4,-62.9265
4716.5,-62.92677
4716.6,-62.92703
4716.7,-62.92443
4716.8,-62.91849
4716.9,-62.91202
4717,-62.90224
4717.1,-62.88832
4717.2,-62.87283
4717.3,-62.86157
4717.4,-62.85461
4717.5,-62.84995
4717.6,-62.85118
4717.7,-62.85801
4717.8,-62.86892
4717.9,-62.88115
4718,-62.89025
4718.1,-62.8931
4718.2,-62.88832
4718.3,-62.87317
4718.4,-62.8573
4718.5,-62.85347
4718.6,-62.86021
4718.7,-62.87246
4718.8,-62.88072
4718.9,-62.87803
4719,-62.86648
4719.1,-62.85428
4719.2,-62.84895
4719.3,-62.85335
4719.4,-62.86357
4719.5,-62.87498
4719.6,-62.88583
4719.7,-62.89468
4719.8,-62.89455
4719.9,-62.88
4720,-62.86983
4720.1,-62.87641
4720.2,-62.87653
4720.3,-62.87534
4720.4,-62.88171
4720.5,-62.8739
4720.6,-62.86534
4720.7,-62.87288
4720.8,-62.87606
4720.9,-62.86723
4721,-62.86018
4721.1,-62.865
4721.2,-62.8714
4721.3,-62.87399
4721.4,-62.87015
4721.5,-62.85525
4721.6,-62.84259
4721.7,-62.84194
4721.8,-62.84885
4721.9,-62.85437
4722,-62.85981
4722.1,-62.86367
4722.2,-62.85945
4722.3,-62.8464
4722.4,-62.83052
4722.5,-62.81787
4722.6,-62.80662
4722.7,-62.79735
4722.8,-62.79238
4722.9,-62.79475
4723,-62.80296
4723.1,-62.80985
4723.2,-62.81791
4723.3,-62.82626
4723.4,-62.83406
4723.5,-62.84119
4723.6,-62.84865
4723.7,-62.85609
4723.8,-62.86256
4723.9,-62.86937
4724,-62.87104
4724.1,-62.87417
4724.2,-62.87683
4724.3,-62.87863
4724.4,-62.88252
4724.5,-62.88565
4724.6,-62.88748
4724.7,-62.88921
4724.8,-62.89262
4724.9,-62.89543
4725,-62.8999
4725.1,-62.90643
4725.2,-62.91543
4725.3,-62.92552
4725.4,-62.93254
4725.5,-62.93634
4725.6,-62.93838
4725.7,-62.9362
4725.8,-62.92729
4725.9,-62.91246
4726,-62.89699
4726.1,-62.88317
4726.2,-62.87161
4726.3,-62.8647
4726.4,-62.86588
4726.5,-62.8739
4726.6,-62.88309
4726.7,-62.88955
4726.8,-62.88327
4726.9,-62.8649
4727,-62.85141
4727.1,-62.846
4727.2,-62.84906
4727.3,-62.86065
4727.4,-62.86615
4727.5,-62.8581
4727.6,-62.84252
4727.7,-62.83044
4727.8,-62.82311
4727.9,-62.81528
4728,-62.80286
4728.1,-62.79158
4728.2,-62.78927
4728.3,-62.79468
4728.4,-62.79196
4728.5,-62.78633
4728.6,-62.78961
4728.7,-62.78283
4728.8,-62.77656
4728.9,-62.78496
4729,-62.78605
4729.1,-62.77433
4729.2,-62.77246
4729.3,-62.78076
4729.4,-62.78219
4729.5,-62.77227
4729.6,-62.7595
4729.7,-62.75799
4729.8,-62.76704
4729.9,-62.7751
4730,-62.77757
4730.1,-62.77634
4730.2,-62.76878
4730.3,-62.75299
4730.4,-62.73951
4730.5,-62.73579
4730.6,-62.73966
4730.7,-62.74946
4730.8,-62.76292
4730.9,-62.77628
4731,-62.78525
4731.1,-62.7854
4731.2,-62.78131
4731.3,-62.77473
4731.4,-62.764
4731.5,-62.75402
4731.6,-62.74118
4731.7,-62.72474
4731.8,-62.71016
4731.9,-62.69619
4732,-62.6811
4732.1,-62.67017
4732.2,-62.66353
4732.3,-62.66046
4732.4,-62.65906
4732.5,-62.65568
4732.6,-62.65234
4732.7,-62.65013
4732.8,-62.6513
4732.9,-62.65582
4733,-62.66027
4733.1,-62.66319
4733.2,-62.6648
4733.3,-62.66575
4733.4,-62.66498
4733.5,-62.66249
4733.6,-62.65536
4733.7,-62.64444
4733.8,-62.63111
4733.9,-62.61588
4734,-62.60209
4734.1,-62.59266
4734.2,-62.59051
4734.3,-62.59498
4734.4,-62.60322
4734.5,-62.61023
4734.6,-62.62016
4734.7,-62.6313
4734.8,-62.63474
4734.9,-62.63259
4735,-62.62417
4735.1,-62.60828
4735.2,-62.60058
4735.3,-62.60337
4735.4,-62.60997
4735.5,-62.62073
4735.6,-62.62589
4735.7,-62.61618
4735.8,-62.60325
4735.9,-62.5978
4736,-62.59922
4736.1,-62.60767
4736.2,-62.61436
4736.3,-62.61939
4736.4,-62.6223
4736.5,-62.61621
4736.6,-62.60895
4736.7,-62.61638
4736.8,-62.62543
4736.9,-62.61368
4737,-62.60672
4737.1,-62.61392
4737.2,-62.60967
4737.3,-62.60786
4737.4,-62.62045
4737.5,-62.6234
4737.6,-62.61157
4737.7,-62.60987
4737.8,-62.62088
4737.9,-62.62698
4738,-62.62543
4738.1,-62.61882
4738.2,-62.6102
4738.3,-62.60622
4738.4,-62.61119
4738.5,-62.6233
4738.6,-62.63404
4738.7,-62.6371
4738.8,-62.63636
4738.9,-62.63258
4739,-62.62424
4739.1,-62.61147
4739.2,-62.59719
4739.3,-62.58796
4739.4,-62.58519
4739.5,-62.58697
4739.6,-62.59258
4739.7,-62.60229
4739.8,-62.61361
4739.9,-62.62851
4740,-62.64326
4740.1,-62.65403
4740.2,-62.6643
4740.3,-62.67583
4740.4,-62.68646
4740.5,-62.69215
4740.6,-62.69742
4740.7,-62.70225
4740.8,-62.70667
4740.9,-62.71109
4741,-62.71593
4741.1,-62.72247
4741.2,-62.72857
4741.3,-62.73613
4741.4,-62.74198
4741.5,-62.74562
4741.6,-62.75058
4741.7,-62.76045
4741.8,-62.77322
4741.9,-62.78323
4742,-62.79277
4742.1,-62.80809
4742.2,-62.82247
4742.3,-62.83062
4742.4,-62.83581
4742.5,-62.83269
4742.6,-62.82169
4742.7,-62.80836
4742.8,-62.79484
4742.9,-62.78634
4743,-62.78683
4743.1,-62.79532
4743.2,-62.80797
4743.3,-62.81952
4743.4,-62.82594
4743.5,-62.82164
4743.6,-62.80903
4743.7,-62.79994
4743.8,-62.80325
4743.9,-62.81267
4744,-62.82371
4744.1,-62.83001
4744.2,-62.82532
4744.3,-62.81239
4744.4,-62.80009
4744.5,-62.79411
4744.6,-62.78823
4744.7,-62.77867
4744.8,-62.77517
4744.9,-62.78777
4745,-62.7994
4745.1,-62.7926
4745.2,-62.78886
4745.3,-62.79701
4745.4,-62.79537
4745.5,-62.79958
4745.6,-62.80925
4745.7,-62.80454
4745.8,-62.7991
4745.9,-62.8062
4746,-62.817
4746.1,-62.81855
4746.2,-62.81042
4746.3,-62.8035
4746.4,-62.81018
4746.5,-62.82233
4746.6,-62.83144
4746.7,-62.83567
4746.8,-62.83438
4746.9,-62.82632
4747,-62.81415
4747.1,-62.80941
4747.2,-62.81274
4747.3,-62.82259
4747.4,-62.83569
4747.5,-62.84752
4747.6,-62.85924
4747.7,-62.86562
4747.8,-62.86943
4747.9,-62.87702
4748,-62.88115
4748.1,-62.87599
4748.2,-62.86922
4748.3,-62.86043
4748.4,-62.84588
4748.5,-62.83155
4748.6,-62.81989
4748.7,-62.81387
4748.8,-62.80963
4748.9,-62.80451
4749,-62.79991
4749.1,-62.79381
4749.2,-62.7899
4749.3,-62.78778
4749.4,-62.78655
4749.5,-62.78687
4749.6,-62.78719
4749.7,-62.78624
4749.8,-62.78278
4749.9,-62.7795
4750,-62.77457
4750.1,-62.76856
4750.2,-62.7643
4750.3,-62.75565
4750.4,-62.74499
4750.5,-62.73598
4750.6,-62.73004
4750.7,-62.73082
4750.8,-62.73919
4750.9,-62.74955
4751,-62.76318
4751.1,-62.78177
4751.2,-62.79633
4751.3,-62.80742
4751.4,-62.81161
4751.5,-62.80241
4751.6,-62.78909
4751.7,-62.78228
4751.8,-62.78567
4751.9,-62.79566
4752,-62.80934
4752.1,-62.82283
4752.2,-62.82558
4752.3,-62.81482
4752.4,-62.80461
4752.5,-62.80654
4752.6,-62.81686
4752.7,-62.83182
4752.8,-62.84659
4752.9,-62.85724
4753,-62.86776
4753.1,-62.87668
4753.2,-62.87747
4753.3,-62.86595
4753.4,-62.86219
4753.5,-62.8713
4753.6,-62.86974
4753.7,-62.8697
4753.8,-62.87813
4753.9,-62.87341
4754,-62.86748
4754.1,-62.87886
4754.2,-62.88922
4754.3,-62.87984
4754.4,-62.87097
4754.5,-62.88014
4754.6,-62.89254
4754.7,-62.89999
4754.8,-62.8989
4754.9,-62.88944
4755,-62.87801
4755.1,-62.87375
4755.2,-62.88006
4755.3,-62.89117
4755.4,-62.89921
4755.5,-62.9056
4755.6,-62.91062
4755.7,-62.90875
4755.8,-62.9018
4755.9,-62.89128
4756,-62.88087
4756.1,-62.86993
4756.2,-62.8595
4756.3,-62.85263
4756.4,-62.85169
4756.5,-62.85538
4756.6,-62.86234
4756.7,-62.87728
4756.8,-62.89074
4756.9,-62.90015
4757,-62.91028
4757.1,-62.92273
4757.2,-62.93627
4757.3,-62.94675
4757.4,-62.95963
4757.5,-62.97077
4757.6,-62.97844
4757.7,-62.9872
4757.8,-62.9954
4757.9,-63.00555
4758,-63.01728
4758.1,-63.03075
4758.2,-63.04446
4758.3,-63.05257
4758.4,-63.05894
4758.5,-63.06775
4758.6,-63.07645
4758.7,-63.08666
4758.8,-63.0938
4758.9,-63.09166
4759,-63.08026
4759.1,-63.06622
4759.2,-63.05153
4759.3,-63.03506
4759.4,-63.0247
4759.5,-63.02635
4759.6,-63.03175
4759.7,-63.03595
4759.8,-63.04302
4759.9,-63.05062
4760,-63.05137
4760.1,-63.04444
4760.2,-63.03295
4760.3,-63.02323
4760.4,-63.02204
4760.5,-63.02809
4760.6,-63.03615
4760.7,-63.04063
4760.8,-63.03325
4760.9,-63.02021
4761,-63.01323
4761.1,-63.01046
4761.2,-63.01066
4761.3,-63.00816
4761.4,-62.9985
4761.5,-62.98566
4761.6,-62.98646
4761.7,-62.99449
4761.8,-62.9889
4761.9,-62.98804
4762,-62.99645
4762.1,-62.99058
4762.2,-62.98267
4762.3,-62.99143
4762.4,-62.99711
4762.5,-62.98647
4762.6,-62.98185
4762.7,-62.99146
4762.8,-62.99754
4762.9,-62.99404
4763,-62.98338
4763.1,-62.97153
4763.2,-62.96821
4763.3,-62.97539
4763.4,-62.98879
4763.5,-63.00206
4763.6,-63.00503
4763.7,-63.00022
4763.8,-62.99124
4763.9,-62.97928
4764,-62.96659
4764.1,-62.95608
4764.2,-62.95456
4764.3,-62.95821
4764.4,-62.96223
4764.5,-62.96885
4764.6,-62.97917
4764.7,-62.99063
4764.8,-63.00065
4764.9,-63.0083
4765,-63.01373
4765.1,-63.0172
4765.2,-63.02061
4765.3,-63.02264
4765.4,-63.02253
4765.5,-63.02024
4765.6,-63.01628
4765.7,-63.01433
4765.8,-63.01242
4765.9,-63.00876
4766,-63.00556
4766.1,-63.00218
4766.2,-62.99628
4766.3,-62.99306
4766.4,-62.99365
4766.5,-62.99275
4766.6,-62.99351
4766.7,-62.99544
4766.8,-63.00201
4766.9,-63.01219
4767,-63.02222
4767.1,-63.03382
4767.2,-63.04529
4767.3,-63.05476
4767.4,-63.06159
4767.5,-63.0596
4767.6,-63.04835
4767.7,-63.03338
4767.8,-63.01731
4767.9,-63.00517
4768,-62.99905
4768.1,-63.00101
4768.2,-63.00968
4768.3,-63.02187
4768.4,-63.02883
4768.5,-63.02542
4768.6,-63.01446
4768.7,-63.00173
4768.8,-62.99462
4768.9,-62.99884
4769,-63.011
4769.1,-63.01496
4769.2,-63.00493
4769.3,-62.99011
4769.4,-62.9784
4769.5,-62.96997
4769.6,-62.96332
4769.7,-62.95227
4769.8,-62.93921
4769.9,-62.93641
4770,-62.94245
4770.1,-62.94205
4770.2,-62.93699
4770.3,-62.94033
4770.4,-62.93852
4770.5,-62.93398
4770.6,-62.93749
4770.7,-62.93652
4770.8,-62.92669
4770.9,-62.92674
4771,-62.93771
4771.1,-62.94476
4771.2,-62.93949
4771.3,-62.92372
4771.4,-62.91613
4771.5,-62.92294
4771.6,-62.93345
4771.7,-62.94169
4771.8,-62.94517
4771.9,-62.93944
4772,-62.92576
4772.1,-62.90575
4772.2,-62.88889
4772.3,-62.88092
4772.4,-62.88189
4772.5,-62.88737
4772.6,-62.89362
4772.7,-62.90209
4772.8,-62.91255
4772.9,-62.92047
4773,-62.92364
4773.1,-62.92677
4773.2,-62.92775
4773.3,-62.92532
4773.4,-62.92165
4773.5,-62.91407
4773.6,-62.90445
4773.7,-62.89063
4773.8,-62.8778
4773.9,-62.86727
4774,-62.85303
4774.1,-62.83731
4774.2,-62.82172
4774.3,-62.80592
4774.4,-62.79238
4774.5,-62.77872
4774.6,-62.76095
4774.7,-62.7453
4774.8,-62.7323
4774.9,-62.72023
4775,-62.71076
4775.1,-62.70058
4775.2,-62.69254
4775.3,-62.68911
4775.4,-62.6865
4775.5,-62.68718
4775.6,-62.69413
4775.7,-62.70376
4775.8,-62.71367
4775.9,-62.72597
4776,-62.73598
4776.1,-62.73985
4776.2,-62.73435
4776.3,-62.72073
4776.4,-62.70809
4776.5,-62.69729
4776.6,-62.69207
4776.7,-62.69649
4776.8,-62.70506
4776.9,-62.7137
4777,-62.71672
4777.1,-62.71144
4777.2,-62.7003
4777.3,-62.69166
4777.4,-62.69152
4777.5,-62.69966
4777.6,-62.71017
4777.7,-62.71563
4777.8,-62.71425
4777.9,-62.71428
4778,-62.71937
4778.1,-62.72655
4778.2,-62.73238
4778.3,-62.7199
4778.4,-62.70673
4778.5,-62.71492
4778.6,-62.71792
4778.7,-62.71394
4778.8,-62.71633
4778.9,-62.71085
4779,-62.69866
4779.1,-62.69963
4779.2,-62.71028
4779.3,-62.70817
4779.4,-62.69429
4779.5,-62.69128
4779.6,-62.70008
4779.7,-62.70657
4779.8,-62.70752
4779.9,-62.70274
4780,-62.69044
4780.1,-62.67955
4780.2,-62.6789
4780.3,-62.6843
4780.4,-62.69384
4780.5,-62.7044
4780.6,-62.714
4780.7,-62.7206
4780.8,-62.72167
4780.9,-62.71711
4781,-62.70798
4781.1,-62.69511
4781.2,-62.67984
4781.3,-62.66651
4781.4,-62.65546
4781.5,-62.64874
4781.6,-62.64509
4781.7,-62.64219
4781.8,-62.64565
4781.9,-62.65083
4782,-62.65596
4782.1,-62.66541
4782.2,-62.67561
4782.3,-62.68536
4782.4,-62.6929
4782.5,-62.70207
4782.6,-62.71328
4782.7,-62.72691
4782.8,-62.73999
4782.9,-62.75009
4783,-62.76095
4783.1,-62.77264
4783.2,-62.78467
4783.3,-62.79662
4783.4,-62.80803
4783.5,-62.81881
4783.6,-62.82658
4783.7,-62.82891
4783.8,-62.82959
4783.9,-62.82449
4784,-62.81235
4784.1,-62.79866
4784.2,-62.78266
4784.3,-62.76887
4784.4,-62.7629
4784.5,-62.7631
4784.6,-62.77008
4784.7,-62.78209
4784.8,-62.79399
4784.9,-62.80207
4785,-62.79869
4785.1,-62.78361
4785.2,-62.77004
4785.3,-62.76688
4785.4,-62.77224
4785.5,-62.78524
4785.6,-62.7977
4785.7,-62.79344
4785.8,-62.77792
4785.9,-62.76517
4786,-62.76234
4786.1,-62.76602
4786.2,-62.76841
4786.3,-62.77053
4786.4,-62.76885
4786.5,-62.75992
4786.6,-62.75491
4786.7,-62.76728
4786.8,-62.77657
4786.9,-62.77095
4787,-62.77302
4787.1,-62.77211
4787.2,-62.76112
4787.3,-62.76487
4787.4,-62.77575
4787.5,-62.77216
4787.6,-62.76317
4787.7,-62.76873
4787.8,-62.77762
4787.9,-62.78003
4788,-62.77694
4788.1,-62.76935
4788.2,-62.76779
4788.3,-62.77448
4788.4,-62.7866
4788.5,-62.79717
4788.6,-62.80045
4788.7,-62.79725
4788.8,-62.79286
4788.9,-62.78545
4789,-62.77433
4789.1,-62.76295
4789.2,-62.75467
4789.3,-62.75212
4789.4,-62.75678
4789.5,-62.76807
4789.6,-62.77923
4789.7,-62.79163
4789.8,-62.80598
4789.9,-62.81478
4790,-62.82009
4790.1,-62.82496
4790.2,-62.82894
4790.3,-62.8338
4790.4,-62.83735
4790.5,-62.83738
4790.6,-62.83276
4790.7,-62.82959
4790.8,-62.82647
4790.9,-62.82301
4791,-62.82212
4791.1,-62.82252
4791.2,-62.82295
4791.3,-62.81819
4791.4,-62.81434
4791.5,-62.81421
4791.6,-62.81494
4791.7,-62.81786
4791.8,-62.82371
4791.9,-62.82978
4792,-62.8379
4792.1,-62.8477
4792.2,-62.85824
4792.3,-62.87112
4792.4,-62.8784
4792.5,-62.88069
4792.6,-62.88087
4792.7,-62.87207
4792.8,-62.85875
4792.9,-62.84639
4793,-62.83758
4793.1,-62.83676
4793.2,-62.8427
4793.3,-62.85483
4793.4,-62.86639
4793.5,-62.87354
4793.6,-62.87302
4793.7,-62.85953
4793.8,-62.84749
4793.9,-62.84854
4794,-62.85845
4794.1,-62.87155
4794.2,-62.87604
4794.3,-62.8685
4794.4,-62.85727
4794.5,-62.84809
4794.6,-62.83819
4794.7,-62.82764
4794.8,-62.82274
4794.9,-62.82886
4795,-62.83449
4795.1,-62.82713
4795.2,-62.82704
4795.3,-62.83269
4795.4,-62.82691
4795.5,-62.82842
4795.6,-62.83875
4795.7,-62.82997
4795.8,-62.81837
4795.9,-62.82633
4796,-62.83546
4796.1,-62.83247
4796.2,-62.82278
4796.3,-62.81886
4796.4,-62.82513
4796.5,-62.83597
4796.6,-62.84584
4796.7,-62.84933
4796.8,-62.84394
4796.9,-62.83211
4797,-62.82125
4797.1,-62.81687
4797.2,-62.81762
4797.3,-62.82434
4797.4,-62.83731
4797.5,-62.8497
4797.6,-62.85816
4797.7,-62.86547
4797.8,-62.86933
4797.9,-62.87098
4798,-62.8722
4798.1,-62.86857
4798.2,-62.86078
4798.3,-62.84944
4798.4,-62.83402
4798.5,-62.82323
4798.6,-62.81382
4798.7,-62.80164
4798.8,-62.79213
4798.9,-62.78581
4799,-62.7787
4799.1,-62.76912
4799.2,-62.76219
4799.3,-62.75932
4799.4,-62.75686
4799.5,-62.75166
4799.6,-62.74569
4799.7,-62.73735
4799.8,-62.7274
4799.9,-62.71824
4800,-62.70999
4800.1,-62.70109
4800.2,-62.69226
4800.3,-62.68827
4800.4,-62.6826
4800.5,-62.6743
4800.6,-62.67027
4800.7,-62.67408
4800.8,-62.68414
4800.9,-62.69646
4801,-62.71156
4801.1,-62.72604
4801.2,-62.73316
4801.3,-62.73118
4801.4,-62.72289
4801.5,-62.71053
4801.6,-62.7025
4801.7,-62.70474
4801.8,-62.71239
4801.9,-62.72703
4802,-62.74064
4802.1,-62.74148
4802.2,-62.73427
4802.3,-62.72455
4802.4,-62.72166
4802.5,-62.73017
4802.6,-62.74446
4802.7,-62.75792
4802.8,-62.76911
4802.9,-62.77629
4803,-62.78167
4803.1,-62.79106
4803.2,-62.7978
4803.3,-62.78919
4803.4,-62.78027
4803.5,-62.78838
4803.6,-62.793
4803.7,-62.78605
4803.8,-62.78761
4803.9,-62.78905
4804,-62.78245
4804.1,-62.786
4804.2,-62.79456
4804.3,-62.79365
4804.4,-62.7864
4804.5,-62.78314
4804.6,-62.79003
4804.7,-62.80018
4804.8,-62.80347
4804.9,-62.80089
4805,-62.79286
4805.1,-62.78218
4805.2,-62.77669
4805.3,-62.77879
4805.4,-62.78466
4805.5,-62.79361
4805.6,-62.80332
4805.7,-62.81016
4805.8,-62.81569
4805.9,-62.81854
4806,-62.8146
4806.1,-62.80489
4806.2,-62.79319
4806.3,-62.77952
4806.4,-62.76729
4806.5,-62.75314
4806.6,-62.74
4806.7,-62.73191
4806.8,-62.72729
4806.9,-62.72883
4807,-62.73413
4807.1,-62.73991
4807.2,-62.7452
4807.3,-62.75056
4807.4,-62.7588
4807.5,-62.76828
4807.6,-62.77682
4807.7,-62.78287
4807.8,-62.79057
4807.9,-62.79887
4808,-62.80117
4808.1,-62.8027
4808.2,-62.80802
4808.3,-62.81046
4808.4,-62.8091
4808.5,-62.80614
4808.6,-62.79648
4808.7,-62.78351
4808.8,-62.76774
4808.9,-62.75048
4809,-62.73975
4809.1,-62.73554
4809.2,-62.73726
4809.3,-62.74599
4809.4,-62.75378
4809.5,-62.76204
4809.6,-62.77445
4809.7,-62.78122
4809.8,-62.77949
4809.9,-62.77154
4810,-62.75905
4810.1,-62.75103
4810.2,-62.75238
4810.3,-62.76245
4810.4,-62.77493
4810.5,-62.78043
4810.6,-62.77704
4810.7,-62.76471
4810.8,-62.75464
4810.9,-62.75721
4811,-62.77031
4811.1,-62.78472
4811.2,-62.79642
4811.3,-62.80934
4811.4,-62.82001
4811.5,-62.82141
4811.6,-62.81226
4811.7,-62.81276
4811.8,-62.82421
4811.9,-62.81927
4812,-62.81314
4812.1,-62.82073
4812.2,-62.8185
4812.3,-62.8129
4812.4,-62.81749
4812.5,-62.82045
4812.6,-62.81239
4812.7,-62.80947
4812.8,-62.81797
4812.9,-62.82247
4813,-62.82186
4813.1,-62.8114
4813.2,-62.7977
4813.3,-62.79465
4813.4,-62.80302
4813.5,-62.81591
4813.6,-62.82654
4813.7,-62.83233
4813.8,-62.83469
4813.9,-62.83308
4814,-62.82475
4814.1,-62.81358
4814.2,-62.80338
4814.3,-62.79471
4814.4,-62.79035
4814.5,-62.78913
4814.6,-62.79213
4814.7,-62.80128
4814.8,-62.81284
4814.9,-62.82553
4815,-62.83469
4815.1,-62.83932
4815.2,-62.8435
4815.3,-62.85212
4815.4,-62.8611
4815.5,-62.86723
4815.6,-62.86907
4815.7,-62.86867
4815.8,-62.86913
4815.9,-62.86531
4816,-62.86281
4816.1,-62.86155
4816.2,-62.85862
4816.3,-62.85637
4816.4,-62.85545
4816.5,-62.85763
4816.6,-62.86358
4816.7,-62.87164
4816.8,-62.87962
4816.9,-62.88709
4817,-62.89704
4817.1,-62.90834
4817.2,-62.91828
4817.3,-62.92753
4817.4,-62.93797
4817.5,-62.94681
4817.6,-62.94628
4817.7,-62.93871
4817.8,-62.92573
4817.9,-62.91077
4818,-62.90107
4818.1,-62.90056
4818.2,-62.90465
4818.3,-62.91729
4818.4,-62.93101
4818.5,-62.93493
4818.6,-62.93121
4818.7,-62.91855
4818.8,-62.90687
4818.9,-62.90259
4819,-62.90805
4819.1,-62.91981
4819.2,-62.92721
4819.3,-62.91994
4819.4,-62.90307
4819.5,-62.89175
4819.6,-62.88182
4819.7,-62.87024
4819.8,-62.86468
4819.9,-62.87083
4820,-62.87858
4820.1,-62.87166
4820.2,-62.86609
4820.3,-62.87265
4820.4,-62.86939
4820.5,-62.86571
4820.6,-62.87471
4820.7,-62.87532
4820.8,-62.86537
4820.9,-62.86647
4821,-62.87679
4821.1,-62.88203
4821.2,-62.87708
4821.3,-62.86328
4821.4,-62.85933
4821.5,-62.86785
4821.6,-62.87626
4821.7,-62.88182
4821.8,-62.88351
4821.9,-62.88039
4822,-62.8693
4822.1,-62.85356
4822.2,-62.84093
4822.3,-62.83457
4822.4,-62.83584
4822.5,-62.84397
4822.6,-62.85369
4822.7,-62.86364
4822.8,-62.87642
4822.9,-62.88546
4823,-62.88931
4823.1,-62.89637
4823.2,-62.9025
4823.3,-62.90265
4823.4,-62.90195
4823.5,-62.90021
4823.6,-62.89553
4823.7,-62.88767
4823.8,-62.87864
4823.9,-62.87161
4824,-62.86466
4824.1,-62.85265
4824.2,-62.84121
4824.3,-62.83276
4824.4,-62.82355
4824.5,-62.8147
4824.6,-62.80849
4824.7,-62.80422
4824.8,-62.79956
4824.9,-62.79494
4825,-62.79077
4825.1,-62.79059
4825.2,-62.79669
4825.3,-62.80517
4825.4,-62.81607
4825.5,-62.82936
4825.6,-62.84163
4825.7,-62.84962
4825.8,-62.85286
4825.9,-62.85368
4826,-62.84984
4826.1,-62.84198
4826.2,-62.82957
4826.3,-62.82147
4826.4,-62.81682
4826.5,-62.81764
4826.6,-62.82649
4826.7,-62.83895
4826.8,-62.84789
4826.9,-62.84435
4827,-62.83413
4827.1,-62.82292
4827.2,-62.81859
4827.3,-62.8267
4827.4,-62.8381
4827.5,-62.83916
4827.6,-62.83055
4827.7,-62.81811
4827.8,-62.80545
4827.9,-62.79172
4828,-62.77901
4828.1,-62.7671
4828.2,-62.76755
4828.3,-62.77866
4828.4,-62.7774
4828.5,-62.77689
4828.6,-62.78442
4828.7,-62.77785
4828.8,-62.7697
4828.9,-62.78275
4829,-62.79227
4829.1,-62.78018
4829.2,-62.77588
4829.3,-62.78214
4829.4,-62.7816
4829.5,-62.77405
4829.6,-62.76491
4829.7,-62.76729
4829.8,-62.77725
4829.9,-62.78534
4830,-62.78954
4830.1,-62.78864
4830.2,-62.78142
4830.3,-62.77214
4830.4,-62.7655
4830.5,-62.7631
4830.6,-62.76706
4830.7,-62.77533
4830.8,-62.7848
4830.9,-62.79656
4831,-62.80949
4831.1,-62.81691
4831.2,-62.82135
4831.3,-62.82525
4831.4,-62.82488
4831.5,-62.82097
4831.6,-62.81583
4831.7,-62.80851
4831.8,-62.7992
4831.9,-62.78633
4832,-62.77068
4832.1,-62.75613
4832.2,-62.74257
4832.3,-62.73091
4832.4,-62.72148
4832.5,-62.70946
4832.6,-62.69799
4832.7,-62.68774
4832.8,-62.67715
4832.9,-62.66421
4833,-62.65305
4833.1,-62.64311
4833.2,-62.63156
4833.3,-62.62385
4833.4,-62.61574
4833.5,-62.60519
4833.6,-62.5968
4833.7,-62.59298
4833.8,-62.59384
4833.9,-62.59712
4834,-62.60119
4834.1,-62.61146
4834.2,-62.62371
4834.3,-62.63709
4834.4,-62.65074
4834.5,-62.65986
4834.6,-62.66088
4834.7,-62.65049
4834.8,-62.63896
4834.9,-62.63095
4835,-62.63103
4835.1,-62.63925
4835.2,-62.6512
4835.3,-62.66638
4835.4,-62.67081
4835.5,-62.65826
4835.6,-62.6467
4835.7,-62.64561
4835.8,-62.65255
4835.9,-62.66367
4836,-62.67129
4836.1,-62.6765
4836.2,-62.67872
4836.3,-62.68149
4836.4,-62.68716
4836.5,-62.69839
4836.6,-62.70656
4836.7,-62.69937
4836.8,-62.69566
4836.9,-62.70702
4837,-62.70896
4837.1,-62.70734
4837.2,-62.71628
4837.3,-62.71524
4837.4,-62.70535
4837.5,-62.71044
4837.6,-62.72306
4837.7,-62.72229
4837.8,-62.71562
4837.9,-62.71209
4838,-62.71659
4838.1,-62.72898
4838.2,-62.73953
4838.3,-62.73998
4838.4,-62.73113
4838.5,-62.71989
4838.6,-62.7096
4838.7,-62.70388
4838.8,-62.70793
4838.9,-62.71874
4839,-62.72942
4839.1,-62.74013
4839.2,-62.75325
4839.3,-62.75905
4839.4,-62.76142
4839.5,-62.7658
4839.6,-62.76468
4839.7,-62.75868
4839.8,-62.75064
4839.9,-62.7399
4840,-62.72803
4840.1,-62.71703
4840.2,-62.70317
4840.3,-62.69182
4840.4,-62.68313
4840.5,-62.67314
4840.6,-62.66579
4840.7,-62.66049
4840.8,-62.65442
4840.9,-62.64758
4841,-62.64335
4841.1,-62.64084
4841.2,-62.63584
4841.3,-62.62652
4841.4,-62.61563
4841.5,-62.60725
4841.6,-62.59981
4841.7,-62.59131
4841.8,-62.58205
4841.9,-62.57211
4842,-62.56437
4842.1,-62.55958
4842.2,-62.5557
4842.3,-62.55691
4842.4,-62.56399
4842.5,-62.57569
4842.6,-62.59022
4842.7,-62.60417
4842.8,-62.61414
4842.9,-62.61359
4843,-62.60503
4843.1,-62.59116
4843.2,-62.58081
4843.3,-62.58128
4843.4,-62.58847
4843.5,-62.60035
4843.6,-62.6138
4843.7,-62.62089
4843.8,-62.61608
4843.9,-62.60538
4844,-62.60198
4844.1,-62.61163
4844.2,-62.6237
4844.3,-62.63374
4844.4,-62.63904
4844.5,-62.63819
4844.6,-62.64158
4844.7,-62.65203
4844.8,-62.66282
4844.9,-62.67033
4845,-62.66593
4845.1,-62.66467
4845.2,-62.67738
4845.3,-62.68064
4845.4,-62.6784
4845.5,-62.68499
4845.6,-62.68815
4845.7,-62.67998
4845.8,-62.6791
4845.9,-62.6894
4846,-62.69283
4846.1,-62.68656
4846.2,-62.68121
4846.3,-62.69043
4846.4,-62.70292
4846.5,-62.70868
4846.6,-62.71018
4846.7,-62.70457
4846.8,-62.69526
4846.9,-62.69152
4847,-62.69627
4847.1,-62.70414
4847.2,-62.71488
4847.3,-62.72785
4847.4,-62.74067
4847.5,-62.7502
4847.6,-62.755
4847.7,-62.75746
4847.8,-62.75486
4847.9,-62.74875
4848,-62.73894
4848.1,-62.7247
4848.2,-62.71151
4848.3,-62.70103
4848.4,-62.69153
4848.5,-62.68378
4848.6,-62.6791
4848.7,-62.67412
4848.8,-62.67177
4848.9,-62.6729
4849,-62.67782
4849.1,-62.68522
4849.2,-62.69045
4849.3,-62.6967
4849.4,-62.70205
4849.5,-62.70616
4849.6,-62.71152
4849.7,-62.71929
4849.8,-62.72446
4849.9,-62.72278
4850,-62.72071
4850.1,-62.71721
4850.2,-62.70954
4850.3,-62.70373
4850.4,-62.69504
4850.5,-62.68486
4850.6,-62.6807
4850.7,-62.67867
4850.8,-62.68176
4850.9,-62.69192
4851,-62.70489
4851.1,-62.72025
4851.2,-62.73417
4851.3,-62.74006
4851.4,-62.74041
4851.5,-62.73178
4851.6,-62.72201
4851.7,-62.7196
4851.8,-62.72567
4851.9,-62.73674
4852,-62.74934
4852.1,-62.75856
4852.2,-62.75505
4852.3,-62.74359
4852.4,-62.73903
4852.5,-62.74662
4852.6,-62.75918
4852.7,-62.77194
4852.8,-62.78074
4852.9,-62.78721
4853,-62.79404
4853.1,-62.80503
4853.2,-62.81714
4853.3,-62.81834
4853.4,-62.81199
4853.5,-62.82058
4853.6,-62.83203
4853.7,-62.82718
4853.8,-62.82539
4853.9,-62.8267
4854,-62.82337
4854.1,-62.82742
4854.2,-62.83607
4854.3,-62.83337
4854.4,-62.82269
4854.5,-62.82246
4854.6,-62.83276
4854.7,-62.84237
4854.8,-62.84471
4854.9,-62.83642
4855,-62.82487
4855.1,-62.82044
4855.2,-62.82494
4855.3,-62.83606
4855.4,-62.84872
4855.5,-62.85758
4855.6,-62.86295
4855.7,-62.86349
4855.8,-62.85895
4855.9,-62.85266
4856,-62.84224
4856.1,-62.83146
4856.2,-62.82464
4856.3,-62.81732
4856.4,-62.81301
4856.5,-62.81874
4856.6,-62.82905
4856.7,-62.84308
4856.8,-62.85951
4856.9,-62.87206
4857,-62.88362
4857.1,-62.8928
4857.2,-62.90272
4857.3,-62.91522
4857.4,-62.92755
4857.5,-62.94131
4857.6,-62.95237
4857.7,-62.95798
4857.8,-62.96439
4857.9,-62.97447
4858,-62.98486
4858.1,-62.99472
4858.2,-63.00659
4858.3,-63.01903
4858.4,-63.02839
4858.5,-63.03871
4858.6,-63.04893
4858.7,-63.06002
4858.8,-63.07186
4858.9,-63.08138
4859,-63.08953
4859.1,-63.08894
4859.2,-63.07743
4859.3,-63.06288
4859.4,-63.04852
4859.5,-63.03388
4859.6,-63.02912
4859.7,-63.0301
4859.8,-63.03445
4859.9,-63.04078
4860,-63.04826
4860.1,-63.05374
4860.2,-63.04902
4860.3,-63.03806
4860.4,-63.02469
4860.5,-63.02073
4860.6,-63.02816
4860.7,-63.03723
4860.8,-63.04111
4860.9,-63.03545
4861,-63.02437
4861.1,-63.01165
4861.2,-62.99823
4861.3,-62.98131
4861.4,-62.96707
4861.5,-62.96558
4861.6,-62.9738
4861.7,-62.97874
4861.8,-62.97225
4861.9,-62.97348
4862,-62.97718
4862.1,-62.96817
4862.2,-62.96853
4862.3,-62.97438
4862.4,-62.9679
4862.5,-62.96538
4862.6,-62.97213
4862.7,-62.97813
4862.8,-62.97516
4862.9,-62.96437
4863,-62.96251
4863.1,-62.97401
4863.2,-62.98406
4863.3,-62.98927
4863.4,-62.99015
4863.5,-62.98235
4863.6,-62.96997
4863.7,-62.95787
4863.8,-62.95306
4863.9,-62.96036
4864,-62.97219
4864.1,-62.98144
4864.2,-62.99015
4864.3,-63.00103
4864.4,-63.00839
4864.5,-63.00798
4864.6,-63.00629
4864.7,-63.00221
4864.8,-62.9935
4864.9,-62.98206
4865,-62.96861
4865.1,-62.95072
4865.2,-62.93217
4865.3,-62.91893
4865.4,-62.90958
4865.5,-62.90147
4865.6,-62.89258
4865.7,-62.88501
4865.8,-62.88086
4865.9,-62.87676
4866,-62.87226
4866.1,-62.86917
4866.2,-62.86816
4866.3,-62.86972
4866.4,-62.87033
4866.5,-62.86627
4866.6,-62.86049
4866.7,-62.85466
4866.8,-62.8476
4866.9,-62.84014
4867,-62.82975
4867.1,-62.81781
4867.2,-62.8051
4867.3,-62.79214
4867.4,-62.78218
4867.5,-62.78171
4867.6,-62.78921
4867.7,-62.79987
4867.8,-62.81289
4867.9,-62.82134
4868,-62.82631
4868.1,-62.83047
4868.2,-62.82527
4868.3,-62.8121
4868.4,-62.79905
4868.5,-62.79528
4868.6,-62.80081
4868.7,-62.8092
4868.8,-62.82083
4868.9,-62.82258
4869,-62.81166
4869.1,-62.80016
4869.2,-62.79891
4869.3,-62.80355
4869.4,-62.8098
4869.5,-62.82427
4869.6,-62.83771
4869.7,-62.84721
4869.8,-62.85321
4869.9,-62.84909
4870,-62.83786
4870.1,-62.83818
4870.2,-62.84481
4870.3,-62.8361
4870.4,-62.83174
4870.5,-62.83916
4870.6,-62.83595
4870.7,-62.83295
4870.8,-62.8397
4870.9,-62.84017
4871,-62.83095
4871.1,-62.82688
4871.2,-62.83299
4871.3,-62.84324
4871.4,-62.84836
4871.5,-62.84055
4871.6,-62.8274
4871.7,-62.81624
4871.8,-62.81328
4871.9,-62.81789
4872,-62.82667
4872.1,-62.8367
4872.2,-62.84118
4872.3,-62.83868
4872.4,-62.83288
4872.5,-62.82738
4872.6,-62.81736
4872.7,-62.80207
4872.8,-62.79036
4872.9,-62.78449
4873,-62.78169
4873.1,-62.78533
4873.2,-62.79488
4873.3,-62.8032
4873.4,-62.8123
4873.5,-62.82287
4873.6,-62.83336
4873.7,-62.84227
4873.8,-62.84985
4873.9,-62.86019
4874,-62.87173
4874.1,-62.88036
4874.2,-62.88764
4874.3,-62.89813
4874.4,-62.90726
4874.5,-62.91494
4874.6,-62.92553
4874.7,-62.93701
4874.8,-62.94631
4874.9,-62.95373
4875,-62.96069
4875.1,-62.96987
4875.2,-62.97944
4875.3,-62.98944
4875.4,-62.99938
4875.5,-63.00144
4875.6,-62.99636
4875.7,-62.98686
4875.8,-62.9716
4875.9,-62.95521
4876,-62.94328
4876.1,-62.93539
4876.2,-62.93399
4876.3,-62.94002
4876.4,-62.94601
4876.5,-62.95273
4876.6,-62.96151
4876.7,-62.96319
4876.8,-62.95433
4876.9,-62.94268
4877,-62.93588
4877.1,-62.93891
4877.2,-62.94993
4877.3,-62.96155
4877.4,-62.96418
4877.5,-62.95574
4877.6,-62.94532
4877.7,-62.94097
4877.8,-62.94388
4877.9,-62.94593
4878,-62.94248
4878.1,-62.93343
4878.2,-62.92367
4878.3,-62.92835
4878.4,-62.93932
4878.5,-62.93329
4878.6,-62.92782
4878.7,-62.93438
4878.8,-62.93285
4878.9,-62.9338
4879,-62.94193
4879.1,-62.94195
4879.2,-62.93568
4879.3,-62.94066
4879.4,-62.95277
4879.5,-62.95636
4879.6,-62.95236
4879.7,-62.94232
4879.8,-62.93962
4879.9,-62.94906
4880,-62.95968
4880.1,-62.96547
4880.2,-62.96784
4880.3,-62.96606
4880.4,-62.95883
4880.5,-62.94779
4880.6,-62.93899
4880.7,-62.93855
4880.8,-62.94404
4880.9,-62.95221
4881,-62.96494
4881.1,-62.98026
4881.2,-62.99457
4881.3,-63.00329
4881.4,-63.00811
4881.5,-63.01213
4881.6,-63.01103
4881.7,-63.00695
4881.8,-63.00252
4881.9,-62.99708
4882,-62.98497
4882.1,-62.97057
4882.2,-62.96096
4882.3,-62.95055
4882.4,-62.93772
4882.5,-62.92609
4882.6,-62.91414
4882.7,-62.89756
4882.8,-62.88325
4882.9,-62.87359
4883,-62.8653
4883.1,-62.85517
4883.2,-62.84512
4883.3,-62.83792
4883.4,-62.83117
4883.5,-62.82503
4883.6,-62.81853
4883.7,-62.81327
4883.8,-62.81141
4883.9,-62.80868
4884,-62.80764
4884.1,-62.81461
4884.2,-62.82566
4884.3,-62.83945
4884.4,-62.85515
4884.5,-62.8695
4884.6,-62.87485
4884.7,-62.86998
4884.8,-62.86052
4884.9,-62.85018
4885,-62.84372
4885.1,-62.84913
4885.2,-62.86081
4885.3,-62.87365
4885.4,-62.88549
4885.5,-62.88422
4885.6,-62.87368
4885.7,-62.86537
4885.8,-62.86729
4885.9,-62.87767
4886,-62.89084
4886.1,-62.90475
4886.2,-62.91682
4886.3,-62.92789
4886.4,-62.9388
4886.5,-62.94851
4886.6,-62.95092
4886.7,-62.94143
4886.8,-62.93964
4886.9,-62.94859
4887,-62.94943
4887.1,-62.95428
4887.2,-62.96326
4887.3,-62.95496
4887.4,-62.94763
4887.5,-62.95943
4887.6,-62.97066
4887.7,-62.96375
4887.8,-62.95396
4887.9,-62.95492
4888,-62.96259
4888.1,-62.9672
4888.2,-62.96584
4888.3,-62.95598
4888.4,-62.94245
4888.5,-62.9354
4888.6,-62.93477
4888.7,-62.94201
4888.8,-62.94955
4888.9,-62.96029
4889,-62.97092
4889.1,-62.97282
4889.2,-62.97219
4889.3,-62.96831
4889.4,-62.95942
4889.5,-62.94472
4889.6,-62.93019
4889.7,-62.92089
4889.8,-62.91166
4889.9,-62.90295
4890,-62.89853
4890.1,-62.89976
4890.2,-62.90007
4890.3,-62.90299
4890.4,-62.91131
4890.5,-62.91796
4890.6,-62.92491
4890.7,-62.93473
4890.8,-62.9465
4890.9,-62.95867
4891,-62.96858
4891.1,-62.97669
4891.2,-62.98678
4891.3,-62.99349
4891.4,-62.99717
4891.5,-63.00706
4891.6,-63.01595
4891.7,-63.01969
4891.8,-63.02081
4891.9,-63.01503
4892,-63.00257
4892.1,-62.98927
4892.2,-62.97528
4892.3,-62.95991
4892.4,-62.94807
4892.5,-62.94057
4892.6,-62.93821
4892.7,-62.94253
4892.8,-62.9489
4892.9,-62.95897
4893,-62.97103
4893.1,-62.97476
4893.2,-62.97126
4893.3,-62.96019
4893.4,-62.94463
4893.5,-62.93544
4893.6,-62.93774
4893.7,-62.94884
4893.8,-62.95935
4893.9,-62.96015
4894,-62.95122
4894.1,-62.9391
4894.2,-62.93302
4894.3,-62.9379
4894.4,-62.94902
4894.5,-62.95725
4894.6,-62.96537
4894.7,-62.97542
4894.8,-62.97985
4894.9,-62.97213
4895,-62.96156
4895.1,-62.96609
4895.2,-62.97138
4895.3,-62.96317
4895.4,-62.96056
4895.5,-62.96032
4895.6,-62.95038
4895.7,-62.95239
4895.8,-62.96067
4895.9,-62.95427
4896,-62.94118
4896.1,-62.93846
4896.2,-62.94545
4896.3,-62.95112
4896.4,-62.95083
4896.5,-62.94025
4896.6,-62.92643
4896.7,-62.92247
4896.8,-62.92784
4896.9,-62.93902
4897,-62.9492
4897.1,-62.9566
4897.2,-62.96053
4897.3,-62.95835
4897.4,-62.952
4897.5,-62.94043
4897.6,-62.92435
4897.7,-62.91099
4897.8,-62.90408
4897.9,-62.90237
4898,-62.904
4898.1,-62.90597
4898.2,-62.91253
4898.3,-62.92273
4898.4,-62.93278
4898.5,-62.94294
4898.6,-62.95169
4898.7,-62.95768
4898.8,-62.96402
4898.9,-62.97261
4899,-62.98025
4899.1,-62.98451
4899.2,-62.98917
4899.3,-62.99378
4899.4,-62.99793
4899.5,-63.00142
4899.6,-63.00573
4899.7,-63.01613
4899.8,-63.026
4899.9,-63.03479
4900,-63.04645
4900.1,-63.05829
4900.2,-63.06872
4900.3,-63.07675
4900.4,-63.08639
4900.5,-63.09622
4900.6,-63.10261
4900.7,-63.10543
4900.8,-63.10236
4900.9,-63.08707
4901,-63.06737
4901.1,-63.05394
4901.2,-63.0466
4901.3,-63.04472
4901.4,-63.0488
4901.5,-63.0572
4901.6,-63.06722
4901.7,-63.07256
4901.8,-63.06983
4901.9,-63.05592
4902,-63.04011
4902.1,-63.0343
4902.2,-63.03616
4902.3,-63.04757
4902.4,-63.05803
4902.5,-63.05606
4902.6,-63.04447
4902.7,-63.02889
4902.8,-63.01439
4902.9,-63.00696
4903,-63.00133
4903.1,-62.99148
4903.2,-62.98558
4903.3,-62.99099
4903.4,-62.99595
4903.5,-62.98579
4903.6,-62.97875
4903.7,-62.98839
4903.8,-62.98988
4903.9,-62.98789
4904,-62.99479
4904.1,-62.99576
4904.2,-62.98575
4904.3,-62.98539
4904.4,-62.99642
4904.5,-63.00005
4904.6,-62.99523
4904.7,-62.98141
4904.8,-62.97327
4904.9,-62.97963
4905,-62.99181
4905.1,-63.00088
4905.2,-63.00138
4905.3,-62.99675
4905.4,-62.98754
4905.5,-62.97386
4905.6,-62.95864
4905.7,-62.94641
4905.8,-62.94274
4905.9,-62.94563
4906,-62.95141
4906.1,-62.95845
4906.2,-62.9679
4906.3,-62.98434
4906.4,-62.99928
4906.5,-63.00735
4906.6,-63.01279
4906.7,-63.01794
4906.8,-63.02007
4906.9,-63.02135
4907,-63.02047
4907.1,-63.01505
4907.2,-63.00882
4907.3,-63.00126
4907.4,-62.99293
4907.5,-62.98322
4907.6,-62.97318
4907.7,-62.96895
4907.8,-62.96473
4907.9,-62.95642
4908,-62.94944
4908.1,-62.94505
4908.2,-62.94113
4908.3,-62.9385
4908.4,-62.938
4908.5,-62.93814
4908.6,-62.94246
4908.7,-62.94797
4908.8,-62.95511
4908.9,-62.96461
4909,-62.97443
4909.1,-62.9844
4909.2,-62.99213
4909.3,-62.99274
4909.4,-62.98699
4909.5,-62.97492
4909.6,-62.95706
4909.7,-62.94471
4909.8,-62.94048
4909.9,-62.94397
4910,-62.95413
4910.1,-62.96625
4910.2,-62.97232
4910.3,-62.96734
4910.4,-62.95649
4910.5,-62.94507
4910.6,-62.94052
4910.7,-62.9478
4910.8,-62.95836
4910.9,-62.95855
4911,-62.94904
4911.1,-62.93337
4911.2,-62.91784
4911.3,-62.90867
4911.4,-62.90632
4911.5,-62.91072
4911.6,-62.91502
4911.7,-62.90968
4911.8,-62.90098
4911.9,-62.90525
4912,-62.90985
4912.1,-62.90488
4912.2,-62.90248
4912.3,-62.90154
4912.4,-62.89256
4912.5,-62.88917
4912.6,-62.89803
4912.7,-62.90174
4912.8,-62.89609
4912.9,-62.88614
4913,-62.88134
4913.1,-62.88803
4913.2,-62.89841
4913.3,-62.9018
4913.4,-62.89839
4913.5,-62.88942
4913.6,-62.87675
4913.7,-62.86548
4913.8,-62.86062
4913.9,-62.86479
4914,-62.87605
4914.1,-62.88994
4914.2,-62.89986
4914.3,-62.90649
4914.4,-62.91216
4914.5,-62.91416
4914.6,-62.91147
4914.7,-62.90943
4914.8,-62.90485
4914.9,-62.89511
4915,-62.88208
4915.1,-62.86642
4915.2,-62.85053
4915.3,-62.83626
4915.4,-62.82379
4915.5,-62.81207
4915.6,-62.80169
4915.7,-62.79131
4915.8,-62.78019
4915.9,-62.76787
4916,-62.75735
4916.1,-62.75118
4916.2,-62.74464
4916.3,-62.73642
4916.4,-62.72867
4916.5,-62.71609
4916.6,-62.70192
4916.7,-62.69109
4916.8,-62.68286
4916.9,-62.67712
4917,-62.67099
4917.1,-62.66516
4917.2,-62.66146
4917.3,-62.66142
4917.4,-62.66427
4917.5,-62.67108
4917.6,-62.68453
4917.7,-62.698
4917.8,-62.71004
4917.9,-62.71608
4918,-62.71105
4918.1,-62.69566
4918.2,-62.68296
4918.3,-62.67915
4918.4,-62.68087
4918.5,-62.69155
4918.6,-62.70334
4918.7,-62.71154
4918.8,-62.70866
4918.9,-62.69364
4919,-62.68514
4919.1,-62.6922
4919.2,-62.70463
4919.3,-62.71354
4919.4,-62.71686
4919.5,-62.71396
4919.6,-62.7132
4919.7,-62.71574
4919.8,-62.71994
4919.9,-62.72682
4920,-62.72561
4920.1,-62.71388
4920.2,-62.70946
4920.3,-62.71147
4920.4,-62.70839
4920.5,-62.71407
4920.6,-62.7197
4920.7,-62.70936
4920.8,-62.70341
4920.9,-62.70757
4921,-62.71126
4921.1,-62.70162
4921.2,-62.6879
4921.3,-62.68961
4921.4,-62.69847
4921.5,-62.70469
4921.6,-62.70539
4921.7,-62.69731
4921.8,-62.68342
4921.9,-62.67071
4922,-62.66489
4922.1,-62.66745
4922.2,-62.67422
4922.3,-62.67972
4922.4,-62.68473
4922.5,-62.69015
4922.6,-62.69339
4922.7,-62.6936
4922.8,-62.69048
4922.9,-62.68339
4923,-62.67007
4923.1,-62.65758
4923.2,-62.64777
4923.3,-62.63766
4923.4,-62.62768
4923.5,-62.6217
4923.6,-62.61958
4923.7,-62.61932
4923.8,-62.62119
4923.9,-62.62475
4924,-62.62955
4924.1,-62.63333
4924.2,-62.63835
4924.3,-62.64516
4924.4,-62.64979
4924.5,-62.65279
4924.6,-62.65747
4924.7,-62.66287
4924.8,-62.6653
4924.9,-62.6685
4925,-62.66998
4925.1,-62.66444
4925.2,-62.65562
4925.3,-62.64629
4925.4,-62.63412
4925.5,-62.62204
4925.6,-62.61011
4925.7,-62.60214
4925.8,-62.60186
4925.9,-62.60371
4926,-62.60891
4926.1,-62.61886
4926.2,-62.63377
4926.3,-62.64761
4926.4,-62.65499
4926.5,-62.65056
4926.6,-62.63862
4926.7,-62.62855
4926.8,-62.62283
4926.9,-62.62654
4927,-62.63742
4927.1,-62.64944
4927.2,-62.65673
4927.3,-62.65108
4927.4,-62.63962
4927.5,-62.63558
4927.6,-62.64129
4927.7,-62.6523
4927.8,-62.66531
4927.9,-62.67531
4928,-62.68352
4928.1,-62.69533
4928.2,-62.70023
4928.3,-62.69154
4928.4,-62.68681
4928.5,-62.6929
4928.6,-62.69132
4928.7,-62.69151
4928.8,-62.69928
4928.9,-62.69214
4929,-62.68553
4929.1,-62.69561
4929.2,-62.70345
4929.3,-62.69689
4929.4,-62.68744
4929.5,-62.69046
4929.6,-62.70018
4929.7,-62.70973
4929.8,-62.71284
4929.9,-62.70462
4930,-62.69316
4930.1,-62.68777
4930.2,-62.69086
4930.3,-62.70087
4930.4,-62.7146
4930.5,-62.72556
4930.6,-62.73135
4930.7,-62.73336
4930.8,-62.73242
4930.9,-62.73227
4931,-62.72707
4931.1,-62.71597
4931.2,-62.70544
4931.3,-62.6942
4931.4,-62.68435
4931.5,-62.67771
4931.6,-62.67494
4931.7,-62.67641
4931.8,-62.68252
4931.9,-62.69092
4932,-62.70052
4932.1,-62.71105
4932.2,-62.72062
4932.3,-62.72961
4932.4,-62.73893
4932.5,-62.75266
4932.6,-62.76581
4932.7,-62.77545
4932.8,-62.78541
4932.9,-62.79512
4933,-62.8018
4933.1,-62.80702
4933.2,-62.81685
4933.3,-62.8265
4933.4,-62.83185
4933.5,-62.8352
4933.6,-62.83432
4933.7,-62.8292
4933.8,-62.82039
4933.9,-62.80841
4934,-62.7966
4934.1,-62.79065
4934.2,-62.78775
4934.3,-62.78969
4934.4,-62.79373
4934.5,-62.79937
4934.6,-62.81342
4934.7,-62.82433
4934.8,-62.83095
4934.9,-62.8311
4935,-62.81988
4935.1,-62.8111
4935.2,-62.81046
4935.3,-62.81589
4935.4,-62.82762
4935.5,-62.84337
4935.6,-62.84796
4935.7,-62.83681
4935.8,-62.8267
4935.9,-62.82603
4936,-62.83635
4936.1,-62.8507
4936.2,-62.86281
4936.3,-62.87375
4936.4,-62.8829
4936.5,-62.88776
4936.6,-62.88585
4936.7,-62.88008
4936.8,-62.88118
4936.9,-62.88474
4937,-62.88029
4937.1,-62.88284
4937.2,-62.88922
4937.3,-62.88142
4937.4,-62.88052
4937.5,-62.8904
4937.6,-62.88964
4937.7,-62.88059
4937.8,-62.87844
4937.9,-62.89048
4938,-62.90198
4938.1,-62.9024
4938.2,-62.89486
4938.3,-62.88304
4938.4,-62.87901
4938.5,-62.88674
4938.6,-62.89776
4938.7,-62.90573
4938.8,-62.91113
4938.9,-62.9127
4939,-62.90923
4939.1,-62.90338
4939.2,-62.89383
4939.3,-62.88387
4939.4,-62.8745
4939.5,-62.86655
4939.6,-62.8642
4939.7,-62.86535
4939.8,-62.87071
4939.9,-62.88166
4940,-62.89503
4940.1,-62.90672
4940.2,-62.9183
4940.3,-62.92992
4940.4,-62.94055
4940.5,-62.95469
4940.6,-62.96827
4940.7,-62.97959
4940.8,-62.98703
4940.9,-62.99176
4941,-62.99942
4941.1,-63.0066
4941.2,-63.01672
4941.3,-63.02857
4941.4,-63.03989
4941.5,-63.04952
4941.6,-63.05906
4941.7,-63.07065
4941.8,-63.08298
4941.9,-63.09444
4942,-63.10286
4942.1,-63.11256
4942.2,-63.12051
4942.3,-63.12434
4942.4,-63.12058
4942.5,-63.10823
4942.6,-63.09524
4942.7,-63.08487
4942.8,-63.07466
4942.9,-63.06647
4943,-63.06433
4943.1,-63.07097
4943.2,-63.08347
4943.3,-63.09689
4943.4,-63.1047
4943.5,-63.10064
4943.6,-63.08865
4943.7,-63.0759
4943.8,-63.07051
4943.9,-63.07872
4944,-63.09653
4944.1,-63.10659
4944.2,-63.10136
4944.3,-63.08655
4944.4,-63.0745
4944.5,-63.07126
4944.6,-63.07104
4944.7,-63.06835
4944.8,-63.05727
4944.9,-63.05304
4945,-63.06111
4945.1,-63.06632
4945.2,-63.06217
4945.3,-63.06571
4945.4,-63.07679
4945.5,-63.07351
4945.6,-63.0737
4945.7,-63.08061
4945.8,-63.07731
4945.9,-63.07339
4946,-63.08048
4946.1,-63.09343
4946.2,-63.0965
4946.3,-63.08634
4946.4,-63.07758
4946.5,-63.07871
4946.6,-63.08738
4946.7,-63.09727
4946.8,-63.10492
4946.9,-63.10859
4947,-63.10378
4947.1,-63.09144
4947.2,-63.07921
4947.3,-63.07186
4947.4,-63.07004
4947.5,-63.07624
4947.6,-63.08612
4947.7,-63.0984
4947.8,-63.11175
4947.9,-63.1191
4948,-63.12295
4948.1,-63.12782
4948.2,-63.13303
4948.3,-63.13437
4948.4,-63.13101
4948.5,-63.12714
4948.6,-63.12119
4948.7,-63.11136
4948.8,-63.1004
4948.9,-63.09053
4949,-63.07948
4949.1,-63.0646
4949.2,-63.05115
4949.3,-63.03781
4949.4,-63.02336
4949.5,-63.01129
4949.6,-63.00061
4949.7,-62.98922
4949.8,-62.97793
4949.9,-62.96158
4950,-62.94582
4950.1,-62.93891
4950.2,-62.93666
4950.3,-62.93761
4950.4,-62.94145
4950.5,-62.94597
4950.6,-62.95291
4950.7,-62.96246
4950.8,-62.97311
4950.9,-62.98682
4951,-62.9999
4951.1,-63.01067
4951.2,-63.01408
4951.3,-63.00636
4951.4,-62.9911
4951.5,-62.98029
4951.6,-62.97839
4951.7,-62.98293
4951.8,-62.99369
4951.9,-63.00553
4952,-63.01335
4952.1,-63.00873
4952.2,-62.99399
4952.3,-62.98524
4952.4,-62.98877
4952.5,-63.00001
4952.6,-63.00936
4952.7,-63.01131
4952.8,-63.00771
4952.9,-63.00376
4953,-63.00066
4953.1,-63.00341
4953.2,-63.01407
4953.3,-63.01955
4953.4,-63.0131
4953.5,-63.00947
4953.6,-63.01807
4953.7,-63.01299
4953.8,-63.00248
4953.9,-63.00753
4954,-63.0095
4954.1,-63.00165
4954.2,-62.99809
4954.3,-63.00613
4954.4,-63.0077
4954.5,-62.99615
4954.6,-62.9885
4954.7,-62.99265
4954.8,-63.00347
4954.9,-63.01044
4955,-63.00888
4955.1,-62.99824
4955.2,-62.98303
4955.3,-62.96827
4955.4,-62.95996
4955.5,-62.96467
4955.6,-62.97306
4955.7,-62.98026
4955.8,-62.98652
4955.9,-62.99013
4956,-62.99285
4956.1,-62.99155
4956.2,-62.98771
4956.3,-62.9815
4956.4,-62.97196
4956.5,-62.95625
4956.6,-62.93772
4956.7,-62.92559
4956.8,-62.91649
4956.9,-62.90747
4957,-62.89891
4957.1,-62.89091
4957.2,-62.88633
4957.3,-62.88441
4957.4,-62.88334
4957.5,-62.88405
4957.6,-62.88642
4957.7,-62.88843
4957.8,-62.8904
4957.9,-62.88927
4958,-62.88603
4958.1,-62.88194
4958.2,-62.8749
4958.3,-62.86756
4958.4,-62.85857
4958.5,-62.85022
4958.6,-62.84023
4958.7,-62.82385
4958.8,-62.80762
4958.9,-62.79167
4959,-62.77839
4959.1,-62.77302
4959.2,-62.77232
4959.3,-62.77657
4959.4,-62.78669
4959.5,-62.79904
4959.6,-62.81124
4959.7,-62.81842
4959.8,-62.8141
4959.9,-62.79957
4960,-62.7839


==> Dan_twinanalysis_epoch0sparse/max_current.dat <==
8.368427221413163352e+03 7.450789192710775751e+03 7.959405658192224109e+03 8.136373637995159697e+03 8.337280262069367382e+03 8.277268916114791864e+03 8.523600787793186100e+03 8.587079679529728310e+03 7.324497123983740494e+03 8.516946135341022455e+03 7.308218915812311025e+03 7.247513439496539831e+03 7.602130350535489924e+03 8.013687826208230035e+03 8.129036518173640616e+03 1.119340635346967974e+04 8.131853547805550079e+03 7.507004505879065619e+03 7.708559413642916297e+03 8.358374575266836473e+03 2.068850378923309836e+04 2.132902946154557139e+04 2.186391295884309511e+04 2.452638942086153111e+04 1.043525497419733983e+04 7.855656561178999254e+03 7.412103677401185450e+03 7.632434441766636155e+03 8.309164884025696665e+03 8.494066140489581812e+03 8.656359519309789903e+03 1.061305789702175207e+04 7.737426124551702742e+03 7.318035208240393331e+03 7.674964276328003507e+03 8.352817149891230656e+03 8.376962908629660888e+03 7.184278955599922483e+03 7.198747144070407558e+03 7.598393987824523720e+03 7.840709831720294460e+03 7.985859058578099393e+03 8.139310393273842237e+03 8.178620846920184704e+03 8.225402498706660481e+03 6.865023161524492025e+03 6.953431377355919722e+03 7.650851436866026233e+03 8.841723595627232498e+03 8.019604462794454776e+03 8.351502922382525867e+03 8.487850366227887207e+03 8.457805832550968262e+03 8.553941065231823814e+03 8.585893952637325128e+03 8.625689446440996107e+03 8.605326193287221031e+03 1.094484474643290014e+04 8.096991300101655725e+03 7.480558232874396708e+03 7.680543060623694146e+03 8.254850102289490678e+03 1.006752899840328246e+04 7.560307678164587742e+03 7.489196009492555277e+03 8.268663556111556318e+03 8.468647776905250794e+03 1.408697393295510301e+04 1.395436168034210459e+04 1.230362642488113124e+04 1.046947639845402045e+04 1.099100112883296060e+04 8.170839123541918525e+03 7.485164936951839991e+03 7.651832506776892842e+03 7.931012266788107809e+03 8.496026520579274802e+03 9.219270617372232664e+03 7.271588891361074275e+03 6.947007191967720246e+03 7.370509239579721907e+03 7.710609165816461427e+03 7.778952291405203141e+03 7.962622485369237438e+03 8.044507079328939653e+03 8.092804678315665114e+03 1.007466852351369926e+04 7.522081018836718613e+03 7.231742569390374229e+03 7.671326960389536907e+03 8.164408063040740672e+03 7.995218781144131754e+03 7.965233060814718556e+03 8.358792358564225651e+03 9.450829921442518753e+03 8.854674483518307170e+03 8.916076464276064144e+03 8.981905828869201287e+03 8.860353252338582024e+03 8.835465582086553695e+03 8.825466916639867122e+03 8.337734023926774171e+03 7.514367356528690834e+03 7.748812332203123333e+03 8.041735446684116141e+03 8.186562255561576421e+03 8.404798612873404636e+03 8.508896840238177901e+03 8.653753557251935490e+03 7.258624957015139444e+03 7.161684213240509052e+03 7.519586957162792714e+03 7.921537409660426420e+03 5.984630850573244061e+03 6.855069489201966462e+03 7.123667456838443286e+03 7.800114463720126878e+03 8.190842369893990508e+03 8.344363839537722015e+03 8.553927958454845793e+03 8.484536914136113410e+03 8.809696607515030337e+03 8.931828487131204383e+03 8.913454512304604577e+03 7.600969539949085629e+03
7.548605556521838480e+03 5.930332337144580379e+03 5.942325964893839227e+03 5.974164122925968513e+03 5.986623003465017064e+03 6.108974063548143022e+03 6.206145682231176579e+03 6.224512324422837992e+03 3.979091558201768294e+03 9.665032762061751782e+03 8.025883847455200339e+03 7.213826589455151407e+03 6.768001774261861101e+03 6.679715490932473585e+03 6.684475210981509008e+03 1.310000795030329573e+04 9.346577784199636881e+03 7.707380998816937790e+03 6.674201192200625883e+03 6.426816301900827966e+03 2.152179997607926998e+04 2.256333116526078447e+04 2.318083607021245552e+04 2.597513393395875028e+04 1.231636016426585957e+04 8.867078536817629356e+03 7.584465443026986577e+03 6.527274580238823546e+03 6.412585234010342901e+03 6.551652413168096245e+03 6.580013080177202937e+03 1.267690923797440882e+04 9.272216873657898759e+03 7.806954018530845133e+03 7.155329352692601788e+03 7.135926541420108151e+03 1.030989055536428896e+04 8.907978911490858081e+03 7.226578528459614063e+03 6.534344169822777076e+03 6.537057375773817512e+03 6.550008121464176838e+03 6.595116251549662593e+03 6.606450489721649319e+03 6.575848910880863514e+03 3.448279154112149627e+03 4.964003146472641674e+03 5.755121290073945602e+03 8.063592369398756091e+03 6.200418019193854889e+03 6.156474162709164375e+03 6.000757727536306447e+03 5.992948543324186176e+03 6.042607698445392089e+03 6.130530184959445251e+03 6.128362629141211073e+03 6.131402531930180885e+03 1.273196211672875143e+04 9.146472635816020556e+03 7.715918107972945108e+03 6.662086025969994807e+03 6.360064626719488842e+03 1.176101613221952357e+04 8.221019792639206571e+03 7.088835609680641937e+03 7.123067217034054920e+03 7.240802760238992050e+03 1.639969478705470829e+04 1.628904994226671624e+04 1.448902047202100039e+04 1.242526369504684953e+04 1.281180476467074368e+04 9.330350169158122299e+03 7.806525139384744762e+03 6.710447966287624695e+03 6.621724727049069770e+03 6.562387329480296103e+03 1.119520895602987184e+04 8.109890682689010646e+03 7.061641446604287921e+03 6.433924799874193013e+03 6.406817419261218674e+03 6.442566318782098278e+03 6.505464641680525347e+03 6.561923885205120314e+03 6.538345973152118859e+03 1.202692638682334109e+04 8.469663699131171597e+03 7.187993876028461273e+03 6.425568080640004155e+03 6.399801866824313947e+03 7.638579210107420295e+03 7.254705457295572160e+03 7.102999165689206166e+03 7.962960679094343504e+03 7.439346469937960137e+03 7.355795099433420546e+03 7.204840747397674022e+03 7.102030038555224564e+03 7.038428863555461248e+03 6.997270070974981536e+03 7.263998046912819518e+03 5.782696702295968862e+03 5.828294999302388533e+03 5.835581154668661839e+03 5.968159004093240583e+03 6.075066045710365870e+03 6.203649512992810742e+03 9.761317740368833256e+03 8.062804772479176791e+03 7.509480198147428382e+03 6.816526984982111571e+03 6.685491859361606657e+03 4.144617009230793883e+03 4.717766828986058499e+03 5.125524745245676968e+03 5.664870847351525299e+03 7.451075502389096073e+03 6.208397113015575997e+03 6.516851710209417433e+03 6.464025082606479373e+03 6.394569644448712097e+03 6.373216862360440246e+03 6.473490351853694847e+03 5.631940219149112636e+03
2.103041691811832607e+03 1.584714122290358091e+03 1.526954078982412284e+03 1.671205803477088693e+03 1.681382166075906753e+03 1.743198197934626478e+03 1.785772619637073831e+03 1.784898491406867834e+03 7.900559597633515523e+02 2.411539841846460604e+03 1.944320626228310630e+03 1.751824486256233286e+03 1.644176477129141858e+03 1.638050900815429941e+03 1.643624659645447991e+03 3.558082652957511073e+03 2.460119103902834922e+03 1.957728296635787046e+03 1.749224098866010308e+03 1.684496920258884757e+03 5.843732477435016335e+03 6.214364052637571149e+03 6.510783083614903262e+03 7.720456246305894638e+03 3.351527785495313765e+03 2.340261138287599351e+03 2.033053568179375816e+03 1.722405936624179276e+03 1.674560354568105367e+03 1.696970878922398242e+03 1.747453889735554185e+03 3.406719969950904670e+03 2.504549636452588857e+03 2.000019965908988979e+03 1.798236182711837046e+03 1.866109938516985267e+03 2.663576220284526698e+03 2.234549780029347858e+03 1.833927143864367963e+03 1.673314172791444889e+03 1.677260039097453500e+03 1.697317339522956217e+03 1.718945089721583145e+03 1.726943738585403253e+03 1.720500534197867182e+03 9.081489668832092548e+02 1.401969588670339135e+03 1.599589156819870595e+03 2.249659590608123835e+03 1.629743017768701975e+03 1.546570995826570197e+03 1.631256036736378292e+03 1.628779874077951490e+03 1.686835770013735555e+03 1.730716172824779278e+03 1.739308662663147061e+03 1.696226902681769616e+03 3.507891492081058459e+03 2.447936573723753554e+03 2.102100453780545195e+03 1.762712978869684548e+03 1.696012997923873854e+03 3.118371573376071410e+03 2.126132742989796043e+03 1.760181696088084664e+03 1.753230558699675839e+03 1.841379963150835010e+03 4.198629173755670308e+03 4.142729142520153800e+03 3.754680410693981685e+03 3.276873024543205247e+03 3.519148982149815765e+03 2.493976030270992851e+03 2.160679636527558159e+03 1.776086478862188414e+03 1.732752273137341717e+03 1.715659896484278988e+03 2.950731510187379627e+03 2.095203134562080777e+03 1.793169050293479586e+03 1.654790998664423114e+03 1.652108783992569670e+03 1.676618397170608205e+03 1.702008862455130611e+03 1.722569077437350870e+03 1.719752531692409775e+03 3.217483057793857370e+03 2.189127001720990393e+03 1.876748023233481490e+03 1.592656252104916575e+03 1.618626877480491430e+03 1.843100066970147054e+03 1.753088490588542527e+03 1.704523699421744823e+03 1.846883849148618765e+03 1.720650322389573375e+03 1.681133198252969578e+03 1.655868145022860517e+03 1.636407945017482007e+03 1.620992425972166757e+03 1.610957970358041621e+03 1.999549401342667124e+03 1.577227239898596508e+03 1.621587251319298048e+03 1.640279136423198906e+03 1.702065887198094288e+03 1.755181199696002977e+03 1.807770157983506124e+03 2.453607744759833167e+03 1.978408151497219933e+03 1.824603405431158535e+03 1.662517178655455609e+03 1.644858484994322453e+03 1.205132257846337779e+03 1.399757735203256971e+03 1.401159035486391076e+03 1.501061196521331567e+03 7.802409248457205649e+03 5.458179607067258075e+03 2.641895604699731393e+03 1.785651783425285657e+03 1.766517737403723231e+03 1.815136536528034640e+03 1.864018999780310423e+03 1.563616162354286644e+03
1.728715048408912764e+02 1.377002691800848879e+02 1.303004854342270278e+02 1.004889945404317757e+02 6.086450207526748812e+01 4.092639409988176880e+01 2.580023813594759119e+01 1.650500444370279496e+01 9.817886362151523372e+01 1.732308310450777356e+02 1.337352162908066759e+02 5.123977949689382427e+01 3.252895690544483642e+01 2.570297432278830385e+01 2.139139700953587564e+01 1.649467255201388127e+02 9.356845347237594979e+01 6.002654109514599412e+01 3.717668997133208109e+01 2.539722500251196280e+01 5.461341288992596803e-06 7.697211565035306791e-01 2.293210967038725734e+00 3.478948966369561191e+01 1.509414238050757433e+02 8.996336692150377701e+01 5.335078918727197106e+01 3.221420987923980306e+01 2.380957603182825721e+01 2.290504076267113120e+01 1.846016474650269146e+01 7.765580946965748410e+01 4.297280198486826919e+01 1.977038103589954332e+01 1.178498789436381955e+01 8.270027200232442866e+00 7.396266152463950050e+01 2.983967766698877355e+01 1.959379637171358013e+01 1.398569518189970395e+01 1.145173890049080079e+01 9.280775300319195509e+00 7.233678966224785789e+00 5.133727657100092046e+00 2.772701660465342055e+00 1.959688934946795769e+02 9.363620163324326029e+01 6.910631149075462076e+01 1.543816694565443015e+02 1.322963024531843814e+02 1.103421926121334309e+02 5.078373918919668739e+01 3.102394790506583888e+01 2.373371694720213654e+01 1.780751249508034206e+01 1.288395037179691016e+01 9.417902195794844999e+00 1.485409804899607309e+02 8.582052789346975885e+01 5.310302468934140308e+01 3.402625311424159804e+01 2.329470263850675948e+01 1.938432198882450450e+02 1.600401028257669793e+02 7.551419062085116707e+01 2.512205927028316310e+01 1.708372421662345886e+01 7.577985389676872452e-07 1.364630106454776832e-06 2.344479193702963202e-06 1.253077930857615886e-06 1.512835306980798578e+02 8.954757250003810043e+01 5.358196307566937122e+01 3.439719158865410975e+01 2.749592936936613441e+01 2.106332658277992209e+01 1.945758703324287922e+02 1.563095493267537393e+02 1.354263831682817170e+02 5.478490317973192703e+01 3.221626247658189612e+01 2.503292455718784382e+01 2.154262369711587155e+01 1.920332335926216061e+01 1.673380266289333562e+01 1.681743282413311817e+02 9.342835417795163266e+01 5.010759676606805613e+01 3.313915425807559956e+01 2.573899257622331049e+01 2.879991821123327966e+01 1.632300710595955096e+01 1.318598631535215837e+01 3.501392851376662918e+01 1.123421502498627511e+01 7.477278342812189393e+00 5.747267218375991860e+00 4.618730103502544537e+00 3.846601311837791748e+00 3.454179090866628776e+00 1.323756578606372329e+02 1.061640511602868742e+02 1.009798881455655106e+02 9.300754550237239471e+01 2.742201887070645938e+01 2.071523663310140861e+01 1.391305727905679923e+01 1.776395491827929334e+02 9.887708826538472806e+01 4.891798552587399485e+01 3.131120645084092047e+01 2.488057984305592640e+01 1.902232837679815418e+02 8.662546775196527449e+01 4.672122914281111150e+01 5.040636098112787522e+01 1.643110409967720500e+02 1.524414961002572397e+02 1.468241538069140972e+02 1.347175348274914199e+02 4.011091048710862594e+01 1.431392018197738203e+01 9.072630214958607553e+00 1.690258229161006209e+00


==> Dan_twinanalysis_epoch0sparse/predict_Vs.dat <==
4960,-62.7839
4960.1,-62.776197
4960.2,-62.781219
4960.3,-62.794602
4960.4,-62.804434
4960.5,-62.804008
4960.6,-62.792599
4960.7,-62.777089
4960.8,-62.771871
4960.9,-62.77935
4961,-62.79263
4961.1,-62.803216
4961.2,-62.814516
4961.3,-62.824839
4961.4,-62.835034
4961.5,-62.838347
4961.6,-62.822223
4961.7,-62.814753
4961.8,-62.830123
4961.9,-62.829266
4962,-62.820006
4962.1,-62.824341
4962.2,-62.819331
4962.3,-62.808499
4962.4,-62.813815
4962.5,-62.822419
4962.6,-62.818254
4962.7,-62.801524
4962.8,-62.805235
4962.9,-62.814785
4963,-62.82
4963.1,-62.82093
4963.2,-62.813407
4963.3,-62.796716
4963.4,-62.787816
4963.5,-62.786613
4963.6,-62.795537
4963.7,-62.80772
4963.8,-62.818913
4963.9,-62.82661
4964,-62.833369
4964.1,-62.833316
4964.2,-62.83242
4964.3,-62.824793
4964.4,-62.813884
4964.5,-62.798059
4964.6,-62.785791
4964.7,-62.775346
4964.8,-62.766694
4964.9,-62.756455
4965,-62.748873
4965.1,-62.750615
4965.2,-62.746462
4965.3,-62.754135
4965.4,-62.760032
4965.5,-62.767533
4965.6,-62.77243
4965.7,-62.780643
4965.8,-62.789617
4965.9,-62.802677
4966,-62.807193
4966.1,-62.8184
4966.2,-62.827797
4966.3,-62.836247
4966.4,-62.841255
4966.5,-62.847894
4966.6,-62.851117
4966.7,-62.857675
4966.8,-62.859947
4966.9,-62.856313
4967,-62.849351
4967.1,-62.833251
4967.2,-62.82155
4967.3,-62.80582
4967.4,-62.798702
4967.5,-62.794232
4967.6,-62.800772
4967.7,-62.812284
4967.8,-62.825342
4967.9,-62.835721
4968,-62.841762
4968.1,-62.840984
4968.2,-62.830986
4968.3,-62.821135
4968.4,-62.813975
4968.5,-62.81703
4968.6,-62.828461
4968.7,-62.839738
4968.8,-62.844952
4968.9,-62.836659
4969,-62.82432
4969.1,-62.820578
4969.2,-62.824488
4969.3,-62.83675
4969.4,-62.846375
4969.5,-62.860083
4969.6,-62.86944
4969.7,-62.877838
4969.8,-62.880273
4969.9,-62.881811
4970,-62.872477
4970.1,-62.871716
4970.2,-62.877622
4970.3,-62.86925
4970.4,-62.871103
4970.5,-62.87708
4970.6,-62.870397
4970.7,-62.862212
4970.8,-62.867584
4970.9,-62.874486
4971,-62.864521
4971.1,-62.853114
4971.2,-62.858665
4971.3,-62.867496
4971.4,-62.873676
4971.5,-62.87303
4971.6,-62.86315
4971.7,-62.848409
4971.8,-62.840627
4971.9,-62.843025
4972,-62.84793
4972.1,-62.855312
4972.2,-62.864307
4972.3,-62.875698
4972.4,-62.88275
4972.5,-62.886349
4972.6,-62.884868
4972.7,-62.880025
4972.8,-62.868545
4972.9,-62.857162
4973,-62.837572
4973.1,-62.824104
4973.2,-62.813341
4973.3,-62.807706
4973.4,-62.798819
4973.5,-62.796734
4973.6,-62.79384
4973.7,-62.793531
4973.8,-62.799096
4973.9,-62.806275
4974,-62.81417
4974.1,-62.816956
4974.2,-62.821401
4974.3,-62.827489
4974.4,-62.835992
4974.5,-62.84022
4974.6,-62.846077
4974.7,-62.85099
4974.8,-62.850013
4974.9,-62.852354
4975,-62.847101
4975.1,-62.837711
4975.2,-62.825875
4975.3,-62.807488
4975.4,-62.791024
4975.5,-62.778956
4975.6,-62.770424
4975.7,-62.769544
4975.8,-62.772012
4975.9,-62.775302
4976,-62.781142
4976.1,-62.796912
4976.2,-62.806581
4976.3,-62.810251
4976.4,-62.810373
4976.5,-62.791286
4976.6,-62.778325
4976.7,-62.769796
4976.8,-62.77394
4976.9,-62.781395
4977,-62.791232
4977.1,-62.796645
4977.2,-62.787716
4977.3,-62.77308
4977.4,-62.763816
4977.5,-62.775577
4977.6,-62.788004
4977.7,-62.797718
4977.8,-62.800621
4977.9,-62.80269
4978,-62.8081
4978.1,-62.815147
4978.2,-62.824478
4978.3,-62.81783
4978.4,-62.813075
4978.5,-62.821666
4978.6,-62.820081
4978.7,-62.81445
4978.8,-62.819714
4978.9,-62.819813
4979,-62.810868
4979.1,-62.817105
4979.2,-62.824831
4979.3,-62.821525
4979.4,-62.810016
4979.5,-62.809587
4979.6,-62.815872
4979.7,-62.824518
4979.8,-62.825469
4979.9,-62.818856
4980,-62.808178
4980.1,-62.800163
4980.2,-62.794886
4980.3,-62.8031
4980.4,-62.81703
4980.5,-62.827483
4980.6,-62.840241
4980.7,-62.844567
4980.8,-62.854606
4980.9,-62.855252
4981,-62.846677
4981.1,-62.834052
4981.2,-62.822415
4981.3,-62.81013
4981.4,-62.802166
4981.5,-62.794283
4981.6,-62.785664
4981.7,-62.778042
4981.8,-62.776365
4981.9,-62.776435
4982,-62.782362
4982.1,-62.789905
4982.2,-62.799037
4982.3,-62.808859
4982.4,-62.815279
4982.5,-62.825776
4982.6,-62.833679
4982.7,-62.843975
4982.8,-62.851682
4982.9,-62.861757
4983,-62.866733
4983.1,-62.872482
4983.2,-62.87652
4983.3,-62.881343
4983.4,-62.884357
4983.5,-62.878974
4983.6,-62.870362
4983.7,-62.863469
4983.8,-62.850882
4983.9,-62.842617
4984,-62.833682
4984.1,-62.829892
4984.2,-62.828741
4984.3,-62.835081
4984.4,-62.839001
4984.5,-62.855337
4984.6,-62.867313
4984.7,-62.879012
4984.8,-62.878744
4984.9,-62.865185
4985,-62.853559
4985.1,-62.848835
4985.2,-62.850898
4985.3,-62.857982
4985.4,-62.868343
4985.5,-62.880028
4985.6,-62.87402
4985.7,-62.863158
4985.8,-62.856724
4985.9,-62.859708
4986,-62.875937
4986.1,-62.887792
4986.2,-62.897862
4986.3,-62.908658
4986.4,-62.919293
4986.5,-62.926317
4986.6,-62.920674
4986.7,-62.907094
4986.8,-62.915329
4986.9,-62.921595
4987,-62.913046
4987.1,-62.921229
4987.2,-62.925758
4987.3,-62.913856
4987.4,-62.920447
4987.5,-62.927702
4987.6,-62.928001
4987.7,-62.912761
4987.8,-62.916168
4987.9,-62.928604
4988,-62.934933
4988.1,-62.931066
4988.2,-62.917332
4988.3,-62.907168
4988.4,-62.9014
4988.5,-62.903267
4988.6,-62.910177
4988.7,-62.921889
4988.8,-62.925907
4988.9,-62.924971
4989,-62.9289
4989.1,-62.922721
4989.2,-62.910794
4989.3,-62.898225
4989.4,-62.888225
4989.5,-62.873465
4989.6,-62.86651
4989.7,-62.869618
4989.8,-62.873549
4989.9,-62.87996
4990,-62.888849
4990.1,-62.901762
4990.2,-62.912832
4990.3,-62.922163
4990.4,-62.934766
4990.5,-62.950431
4990.6,-62.958527
4990.7,-62.972346
4990.8,-62.985125
4990.9,-62.99447
4991,-63.005344
4991.1,-63.013626
4991.2,-63.022661
4991.3,-63.031728
4991.4,-63.04805
4991.5,-63.055915
4991.6,-63.065378
4991.7,-63.074752
4991.8,-63.084028
4991.9,-63.092377
4992,-63.099745
4992.1,-63.102006
4992.2,-63.100058
4992.3,-63.093899
4992.4,-63.080343
4992.5,-63.064501
4992.6,-63.048983
4992.7,-63.039599
4992.8,-63.036983
4992.9,-63.034662
4993,-63.047264
4993.1,-63.056437
4993.2,-63.067861
4993.3,-63.070616
4993.4,-63.059124
4993.5,-63.040528
4993.6,-63.033905
4993.7,-63.034044
4993.8,-63.036889
4993.9,-63.052033
4994,-63.060049
4994.1,-63.050368
4994.2,-63.030217
4994.3,-63.020445
4994.4,-63.020842
4994.5,-63.026975
4994.6,-63.029608
4994.7,-63.026152
4994.8,-63.008728
4994.9,-62.996889
4995,-63.0075
4995.1,-63.013505
4995.2,-63.002366
4995.3,-63.01037
4995.4,-63.014673
4995.5,-63.004313
4995.6,-63.011487
4995.7,-63.018299
4995.8,-63.010855
4995.9,-62.999708
4996,-63.007812
4996.1,-63.018897
4996.2,-63.018008
4996.3,-63.004728
4996.4,-62.993511
4996.5,-62.995797
4996.6,-63.004605
4996.7,-63.01012
4996.8,-63.022846
4996.9,-63.02617
4997,-63.022747
4997.1,-63.015173
4997.2,-63.00507
4997.3,-62.988597
4997.4,-62.979891
4997.5,-62.977989
4997.6,-62.980998
4997.7,-62.980895
4997.8,-62.994012
4997.9,-63.00611
4998,-63.017192
4998.1,-63.026414
4998.2,-63.032112
4998.3,-63.032805
4998.4,-63.035096
4998.5,-63.034921
4998.6,-63.037099
4998.7,-63.032623
4998.8,-63.028184
4998.9,-63.022982
4999,-63.018565
4999.1,-63.009295
4999.2,-63.00342
4999.3,-62.996723
4999.4,-62.987679
4999.5,-62.981967
4999.6,-62.972995
4999.7,-62.964281
4999.8,-62.963854
4999.9,-62.960217
5000,-62.962428
5000.1,-62.966278
5000.2,-62.971717
5000.3,-62.977212
5000.4,-62.989157
5000.5,-62.996896
5000.6,-63.008688
5000.7,-63.021067
5000.8,-63.029108
5000.9,-63.034394
5001,-63.031104
5001.1,-63.016336
5001.2,-63.004226
5001.3,-62.992249
5001.4,-62.980794
5001.5,-62.987715
5001.6,-62.997927
5001.7,-63.012013
5001.8,-63.02001
5001.9,-63.021715
5002,-63.004518
5002.1,-62.99342
5002.2,-62.987739
5002.3,-62.997809
5002.4,-63.007633
5002.5,-63.012211
5002.6,-63.009042
5002.7,-62.994379
5002.8,-62.981501
5002.9,-62.967182
5003,-62.956279
5003.1,-62.944071
5003.2,-62.943052
5003.3,-62.95657
5003.4,-62.95574
5003.5,-62.949402
5003.6,-62.955415
5003.7,-62.956814
5003.8,-62.941422
5003.9,-62.951775
5004,-62.960588
5004.1,-62.944727
5004.2,-62.938557
5004.3,-62.951289
5004.4,-62.957899
5004.5,-62.956745
5004.6,-62.944904
5004.7,-62.935185
5004.8,-62.94049
5004.9,-62.948914
5005,-62.953022
5005.1,-62.953539
5005.2,-62.9441
5005.3,-62.933073
5005.4,-62.920529
5005.5,-62.90911
5005.6,-62.905478
5005.7,-62.912619
5005.8,-62.921327
5005.9,-62.930841
5006,-62.944331
5006.1,-62.956552
5006.2,-62.957177
5006.3,-62.961758
5006.4,-62.959681
5006.5,-62.957567
5006.6,-62.953057
5006.7,-62.95079
5006.8,-62.93694
5006.9,-62.920713
5007,-62.902409
5007.1,-62.893283
5007.2,-62.880879
5007.3,-62.866164
5007.4,-62.853277
5007.5,-62.842093
5007.6,-62.828552
5007.7,-62.816013
5007.8,-62.805928
5007.9,-62.791054
5008,-62.77956
5008.1,-62.766544
5008.2,-62.755297
5008.3,-62.744868
5008.4,-62.731251
5008.5,-62.719611
5008.6,-62.71699
5008.7,-62.709464
5008.8,-62.704487
5008.9,-62.701272
5009,-62.702312
5009.1,-62.709295
5009.2,-62.725099
5009.3,-62.735925
5009.4,-62.7529
5009.5,-62.757943
5009.6,-62.755314
5009.7,-62.745266
5009.8,-62.734356
5009.9,-62.718982
5010,-62.718761
5010.1,-62.725981
5010.2,-62.735737
5010.3,-62.751563
5010.4,-62.752103
5010.5,-62.741735
5010.6,-62.724453
5010.7,-62.722352
5010.8,-62.727849
5010.9,-62.740648
5011,-62.752315
5011.1,-62.757974
5011.2,-62.759517
5011.3,-62.763573
5011.4,-62.770088
5011.5,-62.777927
5011.6,-62.77628
5011.7,-62.762049
5011.8,-62.768561
5011.9,-62.775367
5012,-62.766052
5012.1,-62.77158
5012.2,-62.774328
5012.3,-62.768051
5012.4,-62.763917
5012.5,-62.775246
5012.6,-62.77878
5012.7,-62.772279
5012.8,-62.761308
5012.9,-62.764553
5013,-62.771886
5013.1,-62.779641
5013.2,-62.77581
5013.3,-62.77192
5013.4,-62.76388
5013.5,-62.75281
5013.6,-62.747779
5013.7,-62.748757
5013.8,-62.757276
5013.9,-62.771353
5014,-62.781874
5014.1,-62.788247
5014.2,-62.796792
5014.3,-62.797037
5014.4,-62.797181
5014.5,-62.793161
5014.6,-62.786623
5014.7,-62.775974
5014.8,-62.762151
5014.9,-62.747578
5015,-62.729961
5015.1,-62.715118
5015.2,-62.70461
5015.3,-62.696743
5015.4,-62.691298
5015.5,-62.681893
5015.6,-62.675889
5015.7,-62.670879
5015.8,-62.669961
5015.9,-62.667524
5016,-62.669062
5016.1,-62.665816
5016.2,-62.668005
5016.3,-62.658818
5016.4,-62.654552
5016.5,-62.646942
5016.6,-62.63627
5016.7,-62.630575
5016.8,-62.623237
5016.9,-62.614349
5017,-62.606386
5017.1,-62.599483
5017.2,-62.598451
5017.3,-62.599946
5017.4,-62.60387
5017.5,-62.608205
5017.6,-62.627816
5017.7,-62.638954
5017.8,-62.648183
5017.9,-62.652171
5018,-62.648323
5018.1,-62.630835
5018.2,-62.621939
5018.3,-62.619938
5018.4,-62.626249
5018.5,-62.635913
5018.6,-62.650163
5018.7,-62.656431
5018.8,-62.647618
5018.9,-62.630406
5019,-62.630077
5019.1,-62.6396
5019.2,-62.649839
5019.3,-62.659816
5019.4,-62.664577
5019.5,-62.662493
5019.6,-62.652563
5019.7,-62.652863
5019.8,-62.662276
5019.9,-62.674633
5020,-62.679009
5020.1,-62.668339
5020.2,-62.674874
5020.3,-62.676811
5020.4,-62.665525
5020.5,-62.676335
5020.6,-62.681415
5020.7,-62.664956
5020.8,-62.667816
5020.9,-62.679494
5021,-62.685621
5021.1,-62.675286
5021.2,-62.663897
5021.3,-62.666768
5021.4,-62.676316
5021.5,-62.690334
5021.6,-62.693312
5021.7,-62.687758
5021.8,-62.671842
5021.9,-62.661987
5022,-62.656607
5022.1,-62.659607
5022.2,-62.666909
5022.3,-62.681475
5022.4,-62.694855
5022.5,-62.701587
5022.6,-62.708893
5022.7,-62.710364
5022.8,-62.709994
5022.9,-62.703085
5023,-62.695251
5023.1,-62.681069
5023.2,-62.669574
5023.3,-62.659856
5023.4,-62.650285
5023.5,-62.641565
5023.6,-62.63088
5023.7,-62.631731
5023.8,-62.631808
5023.9,-62.63347
5024,-62.633539
5024.1,-62.635357
5024.2,-62.640399
5024.3,-62.644574
5024.4,-62.648793
5024.5,-62.655313
5024.6,-62.658448
5024.7,-62.659791
5024.8,-62.657077
5024.9,-62.65514
5025,-62.650733
5025.1,-62.644724
5025.2,-62.637839
5025.3,-62.626845
5025.4,-62.612829
5025.5,-62.602265
5025.6,-62.592887
5025.7,-62.59118
5025.8,-62.596073
5025.9,-62.602626
5026,-62.611782
5026.1,-62.627368
5026.2,-62.642585
5026.3,-62.651647
5026.4,-62.652208
5026.5,-62.645266
5026.6,-62.633582
5026.7,-62.623958
5026.8,-62.622835
5026.9,-62.62851
5027,-62.641444
5027.1,-62.653161
5027.2,-62.657104
5027.3,-62.651878
5027.4,-62.642211
5027.5,-62.643473
5027.6,-62.650663
5027.7,-62.66422
5027.8,-62.67533
5027.9,-62.690208
5028,-62.699487
5028.1,-62.715555
5028.2,-62.717863
5028.3,-62.705189
5028.4,-62.706899
5028.5,-62.717833
5028.6,-62.713178
5028.7,-62.709049
5028.8,-62.716862
5028.9,-62.714855
5029,-62.714157
5029.1,-62.725355
5029.2,-62.726256
5029.3,-62.715859
5029.4,-62.708647
5029.5,-62.717918
5029.6,-62.729328
5029.7,-62.73466
5029.8,-62.732327
5029.9,-62.721907
5030,-62.711843
5030.1,-62.708065
5030.2,-62.716769
5030.3,-62.731021
5030.4,-62.743496
5030.5,-62.755605
5030.6,-62.760874
5030.7,-62.760352
5030.8,-62.758086
5030.9,-62.751653
5031,-62.741223
5031.1,-62.730248
5031.2,-62.72261
5031.3,-62.713603
5031.4,-62.708901
5031.5,-62.707581
5031.6,-62.708245
5031.7,-62.7178
5031.8,-62.725718
5031.9,-62.736025
5032,-62.747009
5032.1,-62.757191
5032.2,-62.770525
5032.3,-62.783626
5032.4,-62.794314
5032.5,-62.8089
5032.6,-62.821402
5032.7,-62.825807
5032.8,-62.834571
5032.9,-62.8512
5033,-62.862812
5033.1,-62.875165
5033.2,-62.888308
5033.3,-62.903672
5033.4,-62.916355
5033.5,-62.926301
5033.6,-62.93136
5033.7,-62.937589
5033.8,-62.932322
5033.9,-62.924609
5034,-62.913669
5034.1,-62.899657
5034.2,-62.886237
5034.3,-62.882917
5034.4,-62.883978
5034.5,-62.891772
5034.6,-62.905209
5034.7,-62.919191
5034.8,-62.929303
5034.9,-62.926727
5035,-62.913633
5035.1,-62.900245
5035.2,-62.895422
5035.3,-62.897717
5035.4,-62.913772
5035.5,-62.928313
5035.6,-62.929232
5035.7,-62.918027
5035.8,-62.90806
5035.9,-62.905049
5036,-62.910336
5036.1,-62.918816
5036.2,-62.927403
5036.3,-62.94064
5036.4,-62.95013
5036.5,-62.950243
5036.6,-62.941555
5036.7,-62.935954
5036.8,-62.94306
5036.9,-62.9412
5037,-62.940786
5037.1,-62.954334
5037.2,-62.951406
5037.3,-62.946699
5037.4,-62.9565
5037.5,-62.961504
5037.6,-62.951157
5037.7,-62.94392
5037.8,-62.94989
5037.9,-62.959034
5038,-62.967442
5038.1,-62.959958
5038.2,-62.943192
5038.3,-62.935281
5038.4,-62.940405
5038.5,-62.944755
5038.6,-62.951756
5038.7,-62.964825
5038.8,-62.969568
5038.9,-62.972476
5039,-62.971206
5039.1,-62.967094
5039.2,-62.952505
5039.3,-62.938202
5039.4,-62.926639
5039.5,-62.91855
5039.6,-62.913284
5039.7,-62.915499
5039.8,-62.921052
5039.9,-62.929771
5040,-62.938513
5040.1,-62.950421
5040.2,-62.962992
5040.3,-62.975307
5040.4,-62.985046
5040.5,-62.994707
5040.6,-63.005066
5040.7,-63.015443
5040.8,-63.028836
5040.9,-63.039648
5041,-63.050237
5041.1,-63.058352
5041.2,-63.068141
5041.3,-63.080821
5041.4,-63.087837
5041.5,-63.09792
5041.6,-63.105611
5041.7,-63.116293
5041.8,-63.122994
5041.9,-63.133403
5042,-63.136956
5042.1,-63.133779
5042.2,-63.124908
5042.3,-63.113544
5042.4,-63.097563
5042.5,-63.083597
5042.6,-63.074282
5042.7,-63.074794
5042.8,-63.075477
5042.9,-63.080515
5043,-63.092738
5043.1,-63.103648
5043.2,-63.10592
5043.3,-63.098439
5043.4,-63.089936
5043.5,-63.074767
5043.6,-63.071604
5043.7,-63.079755
5043.8,-63.087097
5043.9,-63.096377
5044,-63.096044
5044.1,-63.082018
5044.2,-63.06948
5044.3,-63.068584
5044.4,-63.072087
5044.5,-63.083691
5044.6,-63.096398
5044.7,-63.101011
5044.8,-63.107894
5044.9,-63.09464
5045,-63.085585
5045.1,-63.094041
5045.2,-63.093903
5045.3,-63.08568
5045.4,-63.095287
5045.5,-63.102933
5045.6,-63.088818
5045.7,-63.095799
5045.8,-63.100627
5045.9,-63.095552
5046,-63.087782
5046.1,-63.091
5046.2,-63.102788
5046.3,-63.1084
5046.4,-63.10535
5046.5,-63.090923
5046.6,-63.074614
5046.7,-63.067114
5046.8,-63.0722
5046.9,-63.085969
5047,-63.096946
5047.1,-63.103669
5047.2,-63.10839
5047.3,-63.106407
5047.4,-63.100368
5047.5,-63.093587
5047.6,-63.086653
5047.7,-63.074912
5047.8,-63.062488
5047.9,-63.050231
5048,-63.039052
5048.1,-63.031655
5048.2,-63.034109
5048.3,-63.038998
5048.4,-63.045226
5048.5,-63.047435
5048.6,-63.052241
5048.7,-63.061881
5048.8,-63.072997
5048.9,-63.084073
5049,-63.097154
5049.1,-63.104649
5049.2,-63.116615
5049.3,-63.122784
5049.4,-63.129102
5049.5,-63.140211
5049.6,-63.151986
5049.7,-63.163538
5049.8,-63.173303
5049.9,-63.182143
5050,-63.19084
5050.1,-63.198631
5050.2,-63.206139
5050.3,-63.209269
5050.4,-63.206311
5050.5,-63.194429
5050.6,-63.180139
5050.7,-63.162928
5050.8,-63.148695
5050.9,-63.14211
5051,-63.140855
5051.1,-63.148616
5051.2,-63.159454
5051.3,-63.169067
5051.4,-63.172844
5051.5,-63.174651
5051.6,-63.169369
5051.7,-63.151779
5051.8,-63.145102
5051.9,-63.14383
5052,-63.152983
5052.1,-63.161048
5052.2,-63.165076
5052.3,-63.154329
5052.4,-63.139355
5052.5,-63.134679
5052.6,-63.139934
5052.7,-63.149775
5052.8,-63.156148
5052.9,-63.160413
5053,-63.172581
5053.1,-63.182584
5053.2,-63.183898
5053.3,-63.174698
5053.4,-63.165602
5053.5,-63.172095
5053.6,-63.165991
5053.7,-63.15243
5053.8,-63.164804
5053.9,-63.161164
5054,-63.147347
5054.1,-63.154593
5054.2,-63.161085
5054.3,-63.154383
5054.4,-63.143249
5054.5,-63.139232
5054.6,-63.146456
5054.7,-63.152364
5054.8,-63.149784
5054.9,-63.139586
5055,-63.121905
5055.1,-63.113541
5055.2,-63.110998
5055.3,-63.111274
5055.4,-63.119678
5055.5,-63.130124
5055.6,-63.135439
5055.7,-63.137298
5055.8,-63.135741
5055.9,-63.130812
5056,-63.122793
5056.1,-63.115965
5056.2,-63.099598
5056.3,-63.084044
5056.4,-63.065923
5056.5,-63.057536
5056.6,-63.047931
5056.7,-63.044868
5056.8,-63.042812
5056.9,-63.044757
5057,-63.046684
5057.1,-63.049565
5057.2,-63.056227
5057.3,-63.059777
5057.4,-63.067228
5057.5,-63.073638
5057.6,-63.077873
5057.7,-63.088208
5057.8,-63.093582
5057.9,-63.09896
5058,-63.105778
5058.1,-63.110894
5058.2,-63.115852
5058.3,-63.118591
5058.4,-63.110772
5058.5,-63.1011
5058.6,-63.085154
5058.7,-63.070226
5058.8,-63.056253
5058.9,-63.042504
5059,-63.030911
5059.1,-63.027189
5059.2,-63.018876
5059.3,-63.015146
5059.4,-63.021388
5059.5,-63.033856
5059.6,-63.044206
5059.7,-63.048042
5059.8,-63.051338
5059.9,-63.030864
5060,-63.017197
5060.1,-63.007291
5060.2,-63.006037
5060.3,-63.015061
5060.4,-63.02159
5060.5,-63.028051
5060.6,-63.019388
5060.7,-62.999976
5060.8,-62.988918
5060.9,-62.99589
5061,-63.008186
5061.1,-63.017282
5061.2,-63.029112
5061.3,-63.034377
5061.4,-63.039568
5061.5,-63.044077
5061.6,-63.037136
5061.7,-63.027841
5061.8,-63.032974
5061.9,-63.035384
5062,-63.019579
5062.1,-63.022863
5062.2,-63.019916
5062.3,-63.007106
5062.4,-63.004779
5062.5,-63.015327
5062.6,-63.011511
5062.7,-62.997221
5062.8,-62.996418
5062.9,-63.004902
5063,-63.007531
5063.1,-63.007321
5063.2,-62.999456
5063.3,-62.98402
5063.4,-62.975811
5063.5,-62.979853
5063.6,-62.987072
5063.7,-62.995034
5063.8,-63.003777
5063.9,-63.013607
5064,-63.015892
5064.1,-63.013702
5064.2,-63.003402
5064.3,-62.990415
5064.4,-62.970816
5064.5,-62.959292
5064.6,-62.945836
5064.7,-62.93882
5064.8,-62.930751
5064.9,-62.931411
5065,-62.929908
5065.1,-62.933375
5065.2,-62.939935
5065.3,-62.94587
5065.4,-62.956201
5065.5,-62.961074
5065.6,-62.970766
5065.7,-62.981663
5065.8,-62.987765
5065.9,-62.996237
5066,-63.005269
5066.1,-63.012159
5066.2,-63.025137
5066.3,-63.034058
5066.4,-63.044526
5066.5,-63.055675
5066.6,-63.06643
5066.7,-63.072595
5066.8,-63.083931
5066.9,-63.088941
5067,-63.096831
5067.1,-63.099215
5067.2,-63.090281
5067.3,-63.078951
5067.4,-63.064881
5067.5,-63.04267
5067.6,-63.029182
5067.7,-63.02407
5067.8,-63.023146
5067.9,-63.025225
5068,-63.037333
5068.1,-63.043756
5068.2,-63.050492
5068.3,-63.049235
5068.4,-63.035005
5068.5,-63.017427
5068.6,-63.00878
5068.7,-63.013273
5068.8,-63.022308
5068.9,-63.028089
5069,-63.033673
5069.1,-63.022868
5069.2,-63.00633
5069.3,-62.999459
5069.4,-63.004673
5069.5,-63.010708
5069.6,-63.018171
5069.7,-63.023574
5069.8,-63.021929
5069.9,-63.010034
5070,-63.000676
5070.1,-63.004836
5070.2,-63.005654
5070.3,-62.992582
5070.4,-63.00058
5070.5,-62.997637
5070.6,-62.987606
5070.7,-62.9918
5070.8,-62.991478
5070.9,-62.982807
5071,-62.968711
5071.1,-62.969639
5071.2,-62.97902
5071.3,-62.982788
5071.4,-62.974083
5071.5,-62.958032
5071.6,-62.951162
5071.7,-62.948861
5071.8,-62.955385
5071.9,-62.962568
5072,-62.968672
5072.1,-62.971225
5072.2,-62.968487
5072.3,-62.95767
5072.4,-62.944441
5072.5,-62.92887
5072.6,-62.912446
5072.7,-62.905844
5072.8,-62.901272
5072.9,-62.903341
5073,-62.909543
5073.1,-62.91884
5073.2,-62.92816
5073.3,-62.940042
5073.4,-62.956213
5073.5,-62.96638
5073.6,-62.972307
5073.7,-62.975973
5073.8,-62.982734
5073.9,-62.98838
5074,-62.990329
5074.1,-62.997491
5074.2,-62.99886
5074.3,-62.998031
5074.4,-63.000452
5074.5,-63.003698
5074.6,-63.00771
5074.7,-63.01188
5074.8,-63.019094
5074.9,-63.024644
5075,-63.030141
5075.1,-63.036029
5075.2,-63.048673
5075.3,-63.055615
5075.4,-63.062889
5075.5,-63.075863
5075.6,-63.078815
5075.7,-63.075658
5075.8,-63.063333
5075.9,-63.043435
5076,-63.027274
5076.1,-63.016581
5076.2,-63.01387
5076.3,-63.010051
5076.4,-63.013484
5076.5,-63.017772
5076.6,-63.023604
5076.7,-63.028726
5076.8,-63.022971
5076.9,-63.009354
5077,-62.996256
5077.1,-62.989224
5077.2,-62.988431
5077.3,-62.996974
5077.4,-63.001286
5077.5,-62.990509
5077.6,-62.980259
5077.7,-62.964277
5077.8,-62.956566
5077.9,-62.951367
5078,-62.946557
5078.1,-62.934647
5078.2,-62.923822
5078.3,-62.928239
5078.4,-62.932673
5078.5,-62.925981
5078.6,-62.920959
5078.7,-62.928072
5078.8,-62.925057
5078.9,-62.915296
5079,-62.923381
5079.1,-62.922507
5079.2,-62.908266
5079.3,-62.908817
5079.4,-62.914947
5079.5,-62.920769
5079.6,-62.910493
5079.7,-62.898357
5079.8,-62.893256
5079.9,-62.897124
5080,-62.904208
5080.1,-62.912527
5080.2,-62.916522
5080.3,-62.91619
5080.4,-62.910689
5080.5,-62.898799
5080.6,-62.885506
5080.7,-62.873089
5080.8,-62.86088
5080.9,-62.862424
5081,-62.866669
5081.1,-62.876606
5081.2,-62.889433
5081.3,-62.899621
5081.4,-62.908155
5081.5,-62.917171
5081.6,-62.922654
5081.7,-62.924322
5081.8,-62.92883
5081.9,-62.928743
5082,-62.931413
5082.1,-62.927563
5082.2,-62.921648
5082.3,-62.919349
5082.4,-62.91079
5082.5,-62.903232
5082.6,-62.897447
5082.7,-62.893257
5082.8,-62.888266
5082.9,-62.882379
5083,-62.874441
5083.1,-62.870336
5083.2,-62.863731
5083.3,-62.866695
5083.4,-62.869928
5083.5,-62.877868
5083.6,-62.885763
5083.7,-62.894567
5083.8,-62.906223
5083.9,-62.914897
5084,-62.928064
5084.1,-62.938499
5084.2,-62.94518
5084.3,-62.944041
5084.4,-62.933066
5084.5,-62.916913
5084.6,-62.904228
5084.7,-62.893859
5084.8,-62.893003
5084.9,-62.902385
5085,-62.911024
5085.1,-62.921566
5085.2,-62.925176
5085.3,-62.909825
5085.4,-62.896049
5085.5,-62.89172
5085.6,-62.896672
5085.7,-62.908935
5085.8,-62.912564
5085.9,-62.906763
5086,-62.891031
5086.1,-62.879278
5086.2,-62.865771
5086.3,-62.859151
5086.4,-62.847011
5086.5,-62.834966
5086.6,-62.834814
5086.7,-62.844384
5086.8,-62.844904
5086.9,-62.831968
5087,-62.84171
5087.1,-62.844442
5087.2,-62.828796
5087.3,-62.833703
5087.4,-62.835628
5087.5,-62.829625
5087.6,-62.824829
5087.7,-62.836284
5087.8,-62.841906
5087.9,-62.84395
5088,-62.829492
5088.1,-62.817653
5088.2,-62.819229
5088.3,-62.830252
5088.4,-62.840922
5088.5,-62.847655
5088.6,-62.844455
5088.7,-62.835335
5088.8,-62.819947
5088.9,-62.804437
5089,-62.797023
5089.1,-62.801463
5089.2,-62.805274
5089.3,-62.812523
5089.4,-62.824527
5089.5,-62.837639
5089.6,-62.845981
5089.7,-62.855588
5089.8,-62.861495
5089.9,-62.860976
5090,-62.859296
5090.1,-62.852182
5090.2,-62.845448
5090.3,-62.831642
5090.4,-62.817602
5090.5,-62.808908
5090.6,-62.795577
5090.7,-62.782225
5090.8,-62.766928
5090.9,-62.75551
5091,-62.741385
5091.1,-62.732186
5091.2,-62.723636
5091.3,-62.712004
5091.4,-62.700144
5091.5,-62.683657
5091.6,-62.66783
5091.7,-62.659125
5091.8,-62.648962
5091.9,-62.639834
5092,-62.632912
5092.1,-62.623387
5092.2,-62.621589
5092.3,-62.627489
5092.4,-62.631332
5092.5,-62.641248
5092.6,-62.659308
5092.7,-62.671415
5092.8,-62.679835
5092.9,-62.681732
5093,-62.670772
5093.1,-62.657059
5093.2,-62.647534
5093.3,-62.640355
5093.4,-62.643143
5093.5,-62.652413
5093.6,-62.664263
5093.7,-62.669338
5093.8,-62.668662
5093.9,-62.654893
5094,-62.646007
5094.1,-62.648745
5094.2,-62.658584
5094.3,-62.668583
5094.4,-62.671731
5094.5,-62.679282
5094.6,-62.682931
5094.7,-62.688292
5094.8,-62.695958
5094.9,-62.703142
5095,-62.70354
5095.1,-62.688349
5095.2,-62.68679
5095.3,-62.696534
5095.4,-62.697881
5095.5,-62.683866
5095.6,-62.686269
5095.7,-62.695324
5095.8,-62.698026
5095.9,-62.690316
5096,-62.68081
5096.1,-62.678465
5096.2,-62.68678
5096.3,-62.700106
5096.4,-62.707495
5096.5,-62.710944
5096.6,-62.714518
5096.7,-62.709131
5096.8,-62.699719
5096.9,-62.687663
5097,-62.670782
5097.1,-62.661288
5097.2,-62.65447
5097.3,-62.661204
5097.4,-62.669553
5097.5,-62.679328
5097.6,-62.688336
5097.7,-62.698764
5097.8,-62.708774
5097.9,-62.724558
5098,-62.734563
5098.1,-62.743141
5098.2,-62.754374
5098.3,-62.759947
5098.4,-62.764935
5098.5,-62.773153
5098.6,-62.782873
5098.7,-62.792391
5098.8,-62.799908
5098.9,-62.802602
5099,-62.804755
5099.1,-62.810294
5099.2,-62.81918
5099.3,-62.830658
5099.4,-62.835878
5099.5,-62.842707
5099.6,-62.850635
5099.7,-62.863035
5099.8,-62.873094
5099.9,-62.884464
5100,-62.893209
5100.1,-62.899125
5100.2,-62.898934
5100.3,-62.890778
5100.4,-62.880422
5100.5,-62.870538
5100.6,-62.865096
5100.7,-62.865063
5100.8,-62.872598
5100.9,-62.876635
5101,-62.88669
5101.1,-62.893582
5101.2,-62.90043
5101.3,-62.896203
5101.4,-62.881641
5101.5,-62.875191
5101.6,-62.879879
5101.7,-62.885622
5101.8,-62.895121
5101.9,-62.901698
5102,-62.891289
5102.1,-62.876113
5102.2,-62.878864
5102.3,-62.88781
5102.4,-62.895522
5102.5,-62.897499
5102.6,-62.887132
5102.7,-62.88
5102.8,-62.882068
5102.9,-62.880763
5103,-62.88581
5103.1,-62.880868
5103.2,-62.868963
5103.3,-62.858929
5103.4,-62.870826
5103.5,-62.880043
5103.6,-62.876275
5103.7,-62.868793
5103.8,-62.872728
5103.9,-62.870962
5104,-62.867928
5104.1,-62.878247
5104.2,-62.887345
5104.3,-62.88159
5104.4,-62.867742
5104.5,-62.860841
5104.6,-62.870337
5104.7,-62.878405
5104.8,-62.889025
5104.9,-62.892657
5105,-62.887754
5105.1,-62.874198
5105.2,-62.859623
5105.3,-62.8506
5105.4,-62.850782
5105.5,-62.857465
5105.6,-62.867256
5105.7,-62.878154
5105.8,-62.893598
5105.9,-62.898949
5106,-62.90725
5106.1,-62.914213
5106.2,-62.924705
5106.3,-62.931239
5106.4,-62.937806
5106.5,-62.935966
5106.6,-62.937358
5106.7,-62.939219
5106.8,-62.937106
5106.9,-62.934255
5107,-62.931454
5107.1,-62.928891
5107.2,-62.928276
5107.3,-62.922651
5107.4,-62.92251
5107.5,-62.921724
5107.6,-62.922391
5107.7,-62.921938
5107.8,-62.926587
5107.9,-62.926816
5108,-62.931209
5108.1,-62.938807
5108.2,-62.947883
5108.3,-62.957049
5108.4,-62.968268
5108.5,-62.976959
5108.6,-62.984591
5108.7,-62.989235
5108.8,-62.986312
5108.9,-62.976693
5109,-62.961157
5109.1,-62.948611
5109.2,-62.942003
5109.3,-62.940015
5109.4,-62.945857
5109.5,-62.952268
5109.6,-62.965772
5109.7,-62.970741
5109.8,-62.967745
5109.9,-62.954066
5110,-62.94354
5110.1,-62.941646
5110.2,-62.948737
5110.3,-62.960358
5110.4,-62.969521
5110.5,-62.959606
5110.6,-62.947601
5110.7,-62.946981
5110.8,-62.951098
5110.9,-62.964143
5111,-62.96216
5111.1,-62.949878
5111.2,-62.935601
5111.3,-62.924088
5111.4,-62.916337
5111.5,-62.916063
5111.6,-62.928974
5111.7,-62.930619
5111.8,-62.920872
5111.9,-62.916232
5112,-62.923849
5112.1,-62.919155
5112.2,-62.918405
5112.3,-62.925902
5112.4,-62.919664
5112.5,-62.910573
5112.6,-62.922031
5112.7,-62.924897
5112.8,-62.911366
5112.9,-62.908182
5113,-62.91541
5113.1,-62.925132
5113.2,-62.927652
5113.3,-62.919424
5113.4,-62.905065
5113.5,-62.900857
5113.6,-62.905326
5113.7,-62.919327
5113.8,-62.926726
5113.9,-62.931697
5114,-62.936144
5114.1,-62.934232
5114.2,-62.922154
5114.3,-62.909831
5114.4,-62.901787
5114.5,-62.888387
5114.6,-62.885457
5114.7,-62.894149
5114.8,-62.902209
5114.9,-62.913143
5115,-62.922647
5115.1,-62.93468
5115.2,-62.94119
5115.3,-62.948397
5115.4,-62.955584
5115.5,-62.963198
5115.6,-62.968211
5115.7,-62.979171
5115.8,-62.978604
5115.9,-62.98123
5116,-62.984541
5116.1,-62.987375
5116.2,-62.994468
5116.3,-63.005479
5116.4,-63.008927
5116.5,-63.015831
5116.6,-63.018131
5116.7,-63.022907
5116.8,-63.038516
5116.9,-63.054012
5117,-63.070042
5117.1,-63.084314
5117.2,-63.088975
5117.3,-63.091449
5117.4,-63.08646
5117.5,-63.075788
5117.6,-63.061928
5117.7,-63.054071
5117.8,-63.041933
5117.9,-63.033736
5118,-63.034286
5118.1,-63.044592
5118.2,-63.05177
5118.3,-63.067615
5118.4,-63.066866
5118.5,-63.055848
5118.6,-63.042785
5118.7,-63.03232
5118.8,-63.033227
5118.9,-63.046979
5119,-63.056682
5119.1,-63.064305
5119.2,-63.049606
5119.3,-63.038408
5119.4,-63.030285
5119.5,-63.029378
5119.6,-63.029554
5119.7,-63.023883
5119.8,-63.013215
5119.9,-62.99958
5120,-63.00449
5120.1,-63.014237
5120.2,-63.009182
5120.3,-63.006121
5120.4,-63.014978
5120.5,-63.008773
5120.6,-63.001474
5120.7,-63.006958
5120.8,-63.005906
5120.9,-62.993911
5121,-62.991106
5121.1,-63.002506
5121.2,-63.006863
5121.3,-63.002719
5121.4,-62.991069
5121.5,-62.982491
5121.6,-62.981939
5121.7,-62.9923
5121.8,-63.003091
5121.9,-63.010727
5122,-63.010099
5122.1,-63.004339
5122.2,-62.993146
5122.3,-62.981369
5122.4,-62.970075
5122.5,-62.954592
5122.6,-62.94349
5122.7,-62.93706
5122.8,-62.938773
5122.9,-62.94508
5123,-62.95995
5123.1,-62.975827
5123.2,-62.987281
5123.3,-62.994788
5123.4,-63.002764
5123.5,-63.008385
5123.6,-63.014776
5123.7,-63.022141
5123.8,-63.032022
5123.9,-63.036224
5124,-63.038271
5124.1,-63.034801
5124.2,-63.038977
5124.3,-63.041624
5124.4,-63.045576
5124.5,-63.054971
5124.6,-63.056375
5124.7,-63.056364
5124.8,-63.057904
5124.9,-63.059993
5125,-63.068391
5125.1,-63.078518
5125.2,-63.09141
5125.3,-63.101551
5125.4,-63.107992
5125.5,-63.109025
5125.6,-63.110764
5125.7,-63.110663
5125.8,-63.099474
5125.9,-63.092933
5126,-63.076426
5126.1,-63.060695
5126.2,-63.052049
5126.3,-63.051518
5126.4,-63.054715
5126.5,-63.06497
5126.6,-63.076002
5126.7,-63.07881
5126.8,-63.068578
5126.9,-63.051873
5127,-63.040155
5127.1,-63.039187
5127.2,-63.044971
5127.3,-63.056429
5127.4,-63.061393
5127.5,-63.047396
5127.6,-63.030629
5127.7,-63.024882
5127.8,-63.027759
5127.9,-63.031358
5128,-63.034115
5128.1,-63.0274
5128.2,-63.011644
5128.3,-63.007179
5128.4,-63.013759
5128.5,-63.013276
5128.6,-63.005438
5128.7,-63.009603
5128.8,-63.007844
5128.9,-62.99462
5129,-62.998863
5129.1,-62.99761
5129.2,-62.988078
5129.3,-62.982184
5129.4,-62.989751
5129.5,-62.999428
5129.6,-62.9987
5129.7,-62.986877
5129.8,-62.972666
5129.9,-62.966149
5130,-62.974493
5130.1,-62.984259
5130.2,-62.993748
5130.3,-63.00106
5130.4,-63.002002
5130.5,-62.993738
5130.6,-62.985678
5130.7,-62.970826
5130.8,-62.957195
5130.9,-62.947222
5131,-62.942332
5131.1,-62.94162
5131.2,-62.944488
5131.3,-62.952625
5131.4,-62.959877
5131.5,-62.967537
5131.6,-62.980345
5131.7,-62.991155
5131.8,-62.998232
5131.9,-63.000336
5132,-63.00766
5132.1,-63.013202
5132.2,-63.017062
5132.3,-63.020177
5132.4,-63.023805
5132.5,-63.024856
5132.6,-63.023805
5132.7,-63.024932
5132.8,-63.024872
5132.9,-63.028813
5133,-63.034543
5133.1,-63.042917
5133.2,-63.047634
5133.3,-63.055236
5133.4,-63.06173
5133.5,-63.073913
5133.6,-63.089437
5133.7,-63.100782
5133.8,-63.110243
5133.9,-63.116555
5134,-63.114816
5134.1,-63.109078
5134.2,-63.093424
5134.3,-63.078055
5134.4,-63.06447
5134.5,-63.059672
5134.6,-63.057289
5134.7,-63.063551
5134.8,-63.0712
5134.9,-63.077992
5135,-63.083513
5135.1,-63.075695
5135.2,-63.058725
5135.3,-63.049582
5135.4,-63.041196
5135.5,-63.047524
5135.6,-63.05377
5135.7,-63.058291
5135.8,-63.045989
5135.9,-63.035596
5136,-63.028302
5136.1,-63.028158
5136.2,-63.029468
5136.3,-63.02961
5136.4,-63.025598
5136.5,-63.018024
5136.6,-63.006575
5136.7,-63.010461
5136.8,-63.019007
5136.9,-63.012079
5137,-62.999348
5137.1,-63.004674
5137.2,-63.003788
5137.3,-62.996647
5137.4,-63.003654
5137.5,-63.004274
5137.6,-62.99558
5137.7,-62.987722
5137.8,-62.995462
5137.9,-63.003798
5138,-63.003193
5138.1,-62.997536
5138.2,-62.980475
5138.3,-62.972961
5138.4,-62.975723
5138.5,-62.988267
5138.6,-62.998581
5138.7,-63.002933
5138.8,-63.002541
5138.9,-63.000846
5139,-62.993406
5139.1,-62.982053
5139.2,-62.968754
5139.3,-62.950829
5139.4,-62.939771
5139.5,-62.934114
5139.6,-62.928188
5139.7,-62.927678
5139.8,-62.934749
5139.9,-62.94103
5140,-62.948292
5140.1,-62.958908
5140.2,-62.973146
5140.3,-62.986055
5140.4,-62.994973
5140.5,-63.003783
5140.6,-63.012795
5140.7,-63.024536
5140.8,-63.034149
5140.9,-63.046257
5141,-63.053704
5141.1,-63.061454
5141.2,-63.065906
5141.3,-63.076297
5141.4,-63.085043
5141.5,-63.093467
5141.6,-63.099429
5141.7,-63.104418
5141.8,-63.107679
5141.9,-63.109001
5142,-63.10611
5142.1,-63.099525
5142.2,-63.09303
5142.3,-63.078737
5142.4,-63.062335
5142.5,-63.04614
5142.6,-63.030688
5142.7,-63.022185
5142.8,-63.027801
5142.9,-63.035566
5143,-63.042782
5143.1,-63.052431
5143.2,-63.055199
5143.3,-63.043527
5143.4,-63.026651
5143.5,-63.018026
5143.6,-63.014343
5143.7,-63.020887
5143.8,-63.029485
5143.9,-63.034332
5144,-63.018522
5144.1,-63.004373
5144.2,-62.998292
5144.3,-63.00246
5144.4,-63.008706
5144.5,-63.01389
5144.6,-63.023814
5144.7,-63.028337
5144.8,-63.032547
5144.9,-63.025811
5145,-63.011547
5145.1,-63.012755
5145.2,-63.01244
5145.3,-62.999005
5145.4,-63.000049
5145.5,-63.004924
5145.6,-62.996223
5145.7,-62.998355
5145.8,-63.006994
5145.9,-63.003468
5146,-62.988084
5146.1,-62.984772
5146.2,-62.992562
5146.3,-62.995791
5146.4,-62.991744
5146.5,-62.977191
5146.6,-62.964964
5146.7,-62.960333
5146.8,-62.968818
5146.9,-62.97827
5147,-62.989783
5147.1,-62.992505
5147.2,-62.991941
5147.3,-62.982128
5147.4,-62.971341
5147.5,-62.957531
5147.6,-62.943504
5147.7,-62.934001
5147.8,-62.93026
5147.9,-62.930076
5148,-62.934621
5148.1,-62.941025
5148.2,-62.951081
5148.3,-62.960323
5148.4,-62.969893
5148.5,-62.976131
5148.6,-62.980842
5148.7,-62.986418
5148.8,-62.992809
5148.9,-62.993178
5149,-62.995152
5149.1,-62.997303
5149.2,-62.994326
5149.3,-62.994002
5149.4,-62.996735
5149.5,-62.99903
5149.6,-62.997729
5149.7,-62.998735
5149.8,-62.999893
5149.9,-63.002404
5150,-63.00409
5150.1,-63.012788
5150.2,-63.023155
5150.3,-63.034801
5150.4,-63.038979
5150.5,-63.052794
5150.6,-63.063675
5150.7,-63.069784
5150.8,-63.0741
5150.9,-63.06858
5151,-63.056641
5151.1,-63.040807
5151.2,-63.023621
5151.3,-63.014409
5151.4,-63.014185
5151.5,-63.018865
5151.6,-63.026947
5151.7,-63.038094
5151.8,-63.041381
5151.9,-63.029228
5152,-63.016034
5152.1,-63.006622
5152.2,-63.003801
5152.3,-63.012091
5152.4,-63.023354
5152.5,-63.026231
5152.6,-63.015386
5152.7,-62.997898
5152.8,-62.981875
5152.9,-62.970601
5153,-62.959364
5153.1,-62.947484
5153.2,-62.936878
5153.3,-62.937701
5153.4,-62.943849
5153.5,-62.941572
5153.6,-62.928316
5153.7,-62.939098
5153.8,-62.937485
5153.9,-62.929748
5154,-62.935134
5154.1,-62.933357
5154.2,-62.922946
5154.3,-62.918368
5154.4,-62.924566
5154.5,-62.930858
5154.6,-62.930329
5154.7,-62.917019
5154.8,-62.90695
5154.9,-62.912106
5155,-62.92294
5155.1,-62.929926
5155.2,-62.930818
5155.3,-62.931622
5155.4,-62.924215
5155.5,-62.911061
5155.6,-62.894148
5155.7,-62.883665
5155.8,-62.875638
5155.9,-62.875205
5156,-62.874247
5156.1,-62.876148
5156.2,-62.883837
5156.3,-62.896068
5156.4,-62.908658
5156.5,-62.918479
5156.6,-62.925307
5156.7,-62.933071
5156.8,-62.936097
5156.9,-62.938245
5157,-62.93961
5157.1,-62.940372
5157.2,-62.936479
5157.3,-62.938384
5157.4,-62.936969
5157.5,-62.93321
5157.6,-62.928736
5157.7,-62.924736
5157.8,-62.924412
5157.9,-62.92257
5158,-62.920919
5158.1,-62.921142
5158.2,-62.924062
5158.3,-62.924331
5158.4,-62.928732
5158.5,-62.936121
5158.6,-62.943762
5158.7,-62.954695
5158.8,-62.967865
5158.9,-62.974559
5159,-62.978486
5159.1,-62.978158
5159.2,-62.973376
5159.3,-62.962081
5159.4,-62.946378
5159.5,-62.931801
5159.6,-62.925918
5159.7,-62.922045
5159.8,-62.923287
5159.9,-62.935386
5160,-62.942449
5160.1,-62.945545
5160.2,-62.939829
5160.3,-62.923989
5160.4,-62.9129
5160.5,-62.910216
5160.6,-62.920371
5160.7,-62.929216
5160.8,-62.931773
5160.9,-62.913577
5161,-62.900492
5161.1,-62.890669
5161.2,-62.882399
5161.3,-62.879766
5161.4,-62.871746
5161.5,-62.857168
5161.6,-62.8528
5161.7,-62.862431
5161.8,-62.859604
5161.9,-62.84473
5162,-62.856363
5162.1,-62.857958
5162.2,-62.847171
5162.3,-62.848903
5162.4,-62.857544
5162.5,-62.846435
5162.6,-62.831712
5162.7,-62.837776
5162.8,-62.844497
5162.9,-62.843445
5163,-62.83439
5163.1,-62.822159
5163.2,-62.815724
5163.3,-62.819975
5163.4,-62.830635
5163.5,-62.837961
5163.6,-62.843421
5163.7,-62.84602
5163.8,-62.843001
5163.9,-62.830578
5164,-62.815522
5164.1,-62.803333
5164.2,-62.796184
5164.3,-62.799381
5164.4,-62.806051
5164.5,-62.811061
5164.6,-62.821713
5164.7,-62.829386
5164.8,-62.838308
5164.9,-62.845525
5165,-62.851729
5165.1,-62.856528
5165.2,-62.862527
5165.3,-62.866192
5165.4,-62.869121
5165.5,-62.86606
5165.6,-62.863538
5165.7,-62.859485
5165.8,-62.861011
5165.9,-62.858425
5166,-62.858956
5166.1,-62.853612
5166.2,-62.849849
5166.3,-62.846134
5166.4,-62.842554
5166.5,-62.840478
5166.6,-62.844829
5166.7,-62.851803
5166.8,-62.85603
5166.9,-62.863856
5167,-62.876361
5167.1,-62.88437
5167.2,-62.894338
5167.3,-62.908296
5167.4,-62.917444
5167.5,-62.918329
5167.6,-62.912966
5167.7,-62.899292
5167.8,-62.885042
5167.9,-62.872036
5168,-62.869232
5168.1,-62.875041
5168.2,-62.882789
5168.3,-62.888545
5168.4,-62.89638
5168.5,-62.895429
5168.6,-62.88442
5168.7,-62.872533
5168.8,-62.871722
5168.9,-62.874925
5169,-62.885958
5169.1,-62.891315
5169.2,-62.880987
5169.3,-62.86671
5169.4,-62.857632
5169.5,-62.858871
5169.6,-62.856989
5169.7,-62.853396
5169.8,-62.841277
5169.9,-62.828735
5170,-62.831389
5170.1,-62.83915
5170.2,-62.838021
5170.3,-62.828493
5170.4,-62.836284
5170.5,-62.834825
5170.6,-62.822762
5170.7,-62.834838
5170.8,-62.837968
5170.9,-62.830146
5171,-62.821016
5171.1,-62.825656
5171.2,-62.830902
5171.3,-62.834434
5171.4,-62.829665
5171.5,-62.819011
5171.6,-62.810224
5171.7,-62.810548
5171.8,-62.816986
5171.9,-62.824282
5172,-62.833091
5172.1,-62.84138
5172.2,-62.839689
5172.3,-62.836636
5172.4,-62.827716
5172.5,-62.812899
5172.6,-62.793402
5172.7,-62.78383
5172.8,-62.774327
5172.9,-62.770315
5173,-62.762059
5173.1,-62.762536
5173.2,-62.766374
5173.3,-62.773171
5173.4,-62.7807
5173.5,-62.794283
5173.6,-62.802708
5173.7,-62.813389
5173.8,-62.82452
5173.9,-62.834113
5174,-62.844538
5174.1,-62.856449
5174.2,-62.869349
5174.3,-62.884393
5174.4,-62.89353
5174.5,-62.90438
5174.6,-62.911455
5174.7,-62.918581
5174.8,-62.920748
5174.9,-62.925561
5175,-62.927333
5175.1,-62.928564
5175.2,-62.924928
5175.3,-62.917259
5175.4,-62.900678
5175.5,-62.884685
5175.6,-62.872274
5175.7,-62.863121
5175.8,-62.855941
5175.9,-62.858244
5176,-62.864084
5176.1,-62.873639
5176.2,-62.878175
5176.3,-62.890407
5176.4,-62.890966
5176.5,-62.882435
5176.6,-62.867715
5176.7,-62.857582
5176.8,-62.854035
5176.9,-62.860674
5177,-62.870154
5177.1,-62.877758
5177.2,-62.875447
5177.3,-62.860488
5177.4,-62.847946
5177.5,-62.848502
5177.6,-62.857214
5177.7,-62.87025
5177.8,-62.875914
5177.9,-62.878228
5178,-62.884653
5178.1,-62.893641
5178.2,-62.898788
5178.3,-62.896671
5178.4,-62.886783
5178.5,-62.892331
5178.6,-62.892391
5178.7,-62.880716
5178.8,-62.883922
5178.9,-62.888798
5179,-62.877481
5179.1,-62.87155
5179.2,-62.882778
5179.3,-62.884968
5179.4,-62.875602
5179.5,-62.865878
5179.6,-62.870625
5179.7,-62.876535
5179.8,-62.885384
5179.9,-62.887102
5180,-62.880085
5180.1,-62.869408
5180.2,-62.859798
5180.3,-62.857992
5180.4,-62.858738
5180.5,-62.867537
5180.6,-62.875298
5180.7,-62.887284
5180.8,-62.89707
5180.9,-62.902437
5181,-62.908499
5181.1,-62.908124
5181.2,-62.903826
5181.3,-62.892564
5181.4,-62.884535
5181.5,-62.871261
5181.6,-62.857869
5181.7,-62.847719
5181.8,-62.832243
5181.9,-62.815724
5182,-62.801724
5182.1,-62.789185
5182.2,-62.78117
5182.3,-62.772762
5182.4,-62.766391
5182.5,-62.757727
5182.6,-62.748104
5182.7,-62.737072
5182.8,-62.731657
5182.9,-62.722528
5183,-62.713852
5183.1,-62.70748
5183.2,-62.694868
5183.3,-62.680492
5183.4,-62.669428
5183.5,-62.660328
5183.6,-62.655046
5183.7,-62.656161
5183.8,-62.66032
5183.9,-62.665631
5184,-62.674411
5184.1,-62.682049
5184.2,-62.693711
5184.3,-62.707552
5184.4,-62.71608
5184.5,-62.723817
5184.6,-62.719082
5184.7,-62.705599
5184.8,-62.694518
5184.9,-62.69068
5185,-62.696616
5185.1,-62.708459
5185.2,-62.719872
5185.3,-62.726987
5185.4,-62.71819
5185.5,-62.703716
5185.6,-62.698509
5185.7,-62.706452
5185.8,-62.717481
5185.9,-62.728435
5186,-62.726795
5186.1,-62.714971
5186.2,-62.699732
5186.3,-62.68625
5186.4,-62.674234
5186.5,-62.668754
5186.6,-62.678373
5186.7,-62.687463
5186.8,-62.686025
5186.9,-62.675993
5187,-62.685285
5187.1,-62.685637
5187.2,-62.67774
5187.3,-62.687215
5187.4,-62.695099
5187.5,-62.687061
5187.6,-62.690546
5187.7,-62.700974
5187.8,-62.706386
5187.9,-62.702003
5188,-62.691986
5188.1,-62.686945
5188.2,-62.70213
5188.3,-62.715876
5188.4,-62.720445
5188.5,-62.72845
5188.6,-62.722248
5188.7,-62.710707
5188.8,-62.697812
5188.9,-62.685749
5189,-62.679438
5189.1,-62.677842
5189.2,-62.688563
5189.3,-62.696765
5189.4,-62.709258
5189.5,-62.720967
5189.6,-62.732321
5189.7,-62.736484
5189.8,-62.743992
5189.9,-62.753727
5190,-62.758339
5190.1,-62.763918
5190.2,-62.765331
5190.3,-62.763764
5190.4,-62.761845
5190.5,-62.757181
5190.6,-62.753884
5190.7,-62.748856
5190.8,-62.741469
5190.9,-62.733083
5191,-62.727592
5191.1,-62.720978
5191.2,-62.717178
5191.3,-62.717057
5191.4,-62.715804
5191.5,-62.712083
5191.6,-62.712435
5191.7,-62.714925
5191.8,-62.717537
5191.9,-62.726735
5192,-62.735386
5192.1,-62.746774
5192.2,-62.762221
5192.3,-62.775068
5192.4,-62.785998
5192.5,-62.792706
5192.6,-62.78481
5192.7,-62.773757
5192.8,-62.760523
5192.9,-62.747904
5193,-62.744978
5193.1,-62.747657
5193.2,-62.758607
5193.3,-62.769687
5193.4,-62.776534
5193.5,-62.778849
5193.6,-62.769391
5193.7,-62.756491
5193.8,-62.752148
5193.9,-62.761217
5194,-62.775003
5194.1,-62.783769
5194.2,-62.777215
5194.3,-62.762968
5194.4,-62.752978
5194.5,-62.751797
5194.6,-62.753259
5194.7,-62.74563
5194.8,-62.731602
5194.9,-62.721928
5195,-62.732556
5195.1,-62.741704
5195.2,-62.736331
5195.3,-62.740456
5195.4,-62.745958
5195.5,-62.735693
5195.6,-62.737571
5195.7,-62.749426
5195.8,-62.746215
5195.9,-62.739312
5196,-62.749057
5196.1,-62.759174
5196.2,-62.760845
5196.3,-62.75491
5196.4,-62.743873
5196.5,-62.74503
5196.6,-62.753571
5196.7,-62.766215
5196.8,-62.770987
5196.9,-62.773486
5197,-62.774557
5197.1,-62.764921
5197.2,-62.753486
5197.3,-62.744725
5197.4,-62.739005
5197.5,-62.739565
5197.6,-62.747955
5197.7,-62.759121
5197.8,-62.769725
5197.9,-62.782849
5198,-62.798596
5198.1,-62.811978
5198.2,-62.819718
5198.3,-62.82516
5198.4,-62.829443
5198.5,-62.825734
5198.6,-62.822669
5198.7,-62.813891
5198.8,-62.811103
5198.9,-62.802019
5199,-62.790294
5199.1,-62.780201
5199.2,-62.769623
5199.3,-62.754924
5199.4,-62.742799
5199.5,-62.737085
5199.6,-62.728459
5199.7,-62.720236
5199.8,-62.714323
5199.9,-62.708673
5200,-62.704868
5200.1,-62.703935
5200.2,-62.707863
5200.3,-62.715522
5200.4,-62.727897
5200.5,-62.732683
5200.6,-62.743015
5200.7,-62.756502
5200.8,-62.770931
5200.9,-62.777249
5201,-62.783344
5201.1,-62.777105
5201.2,-62.767369
5201.3,-62.753923
5201.4,-62.745907
5201.5,-62.745146
5201.6,-62.754007
5201.7,-62.768572
5201.8,-62.786387
5201.9,-62.795664
5202,-62.797251
5202.1,-62.791546
5202.2,-62.783124
5202.3,-62.788211
5202.4,-62.803222
5202.5,-62.808678
5202.6,-62.803235
5202.7,-62.783488
5202.8,-62.761659
5202.9,-62.739136
5203,-62.71632
5203.1,-62.701143
5203.2,-62.692755
5203.3,-62.694297
5203.4,-62.697594
5203.5,-62.740609
5203.6,-62.788686
5203.7,-62.847351
5203.8,-62.89061
5203.9,-62.940633
5204,-62.998121
5204.1,-63.043196
5204.2,-63.084548
5204.3,-63.135538
5204.4,-63.200495
5204.5,-63.304649
5204.6,-63.40128
5204.7,-63.486433
5204.8,-63.583169
5204.9,-63.685693
5205,-63.790201
5205.1,-63.890534
5205.2,-63.980634
5205.3,-64.064575
5205.4,-64.141955
5205.5,-64.201819
5205.6,-64.26483
5205.7,-64.329338
5205.8,-64.399629
5205.9,-64.47496
5206,-64.554911
5206.1,-64.632966
5206.2,-64.71432
5206.3,-64.789331
5206.4,-64.863915
5206.5,-64.941549
5206.6,-65.016068
5206.7,-65.090906
5206.8,-65.16374
5206.9,-65.233249
5207,-65.295723
5207.1,-65.356261
5207.2,-65.418269
5207.3,-65.479611
5207.4,-65.540085
5207.5,-65.594044
5207.6,-65.648359
5207.7,-65.7027
5207.8,-65.751294
5207.9,-65.804563
5208,-65.857249
5208.1,-65.910104
5208.2,-65.967315
5208.3,-66.022799
5208.4,-66.081112
5208.5,-66.142814
5208.6,-66.206563
5208.7,-66.269588
5208.8,-66.33682
5208.9,-66.397466
5209,-66.458494
5209.1,-66.515689
5209.2,-66.565464
5209.3,-66.608626
5209.4,-66.648673
5209.5,-66.680873
5209.6,-66.722084
5209.7,-66.765903
5209.8,-66.815207
5209.9,-66.869762
5210,-66.927432
5210.1,-66.97816
5210.2,-67.015078
5210.3,-67.046813
5210.4,-67.080613
5210.5,-67.121067
5210.6,-67.173459
5210.7,-67.227728
5210.8,-67.271753
5210.9,-67.304626
5211,-67.335436
5211.1,-67.373761
5211.2,-67.413753
5211.3,-67.451272
5211.4,-67.483321
5211.5,-67.510568
5211.6,-67.54429
5211.7,-67.596324
5211.8,-67.637289
5211.9,-67.66844
5212,-67.711064
5212.1,-67.754751
5212.2,-67.78049
5212.3,-67.823278
5212.4,-67.869962
5212.5,-67.899707
5212.6,-67.925132
5212.7,-67.967793
5212.8,-68.011742
5212.9,-68.045824
5213,-68.07048
5213.1,-68.09392
5213.2,-68.126037
5213.3,-68.167876
5213.4,-68.212199
5213.5,-68.254928
5213.6,-68.289934
5213.7,-68.324162
5213.8,-68.349781
5213.9,-68.373254
5214,-68.393177
5214.1,-68.4153
5214.2,-68.443572
5214.3,-68.479206
5214.4,-68.516603
5214.5,-68.5578
5214.6,-68.597594
5214.7,-68.640291
5214.8,-68.680061
5214.9,-68.718239
5215,-68.757222
5215.1,-68.789158
5215.2,-68.821015
5215.3,-68.853497
5215.4,-68.881451
5215.5,-68.905835
5215.6,-68.932161
5215.7,-68.957122
5215.8,-68.979193
5215.9,-69.002291
5216,-69.02316
5216.1,-69.045212
5216.2,-69.071253
5216.3,-69.099701
5216.4,-69.125479
5216.5,-69.150572
5216.6,-69.181868
5216.7,-69.21226
5216.8,-69.248012
5216.9,-69.282881
5217,-69.323973
5217.1,-69.363901
5217.2,-69.399045
5217.3,-69.433544
5217.4,-69.460067
5217.5,-69.478761
5217.6,-69.490547
5217.7,-69.501458
5217.8,-69.516207
5217.9,-69.532553
5218,-69.555604
5218.1,-69.584793
5218.2,-69.617066
5218.3,-69.650933
5218.4,-69.676273
5218.5,-69.690125
5218.6,-69.697692
5218.7,-69.709768
5218.8,-69.736979
5218.9,-69.767412
5219,-69.799202
5219.1,-69.816441
5219.2,-69.827102
5219.3,-69.839082
5219.4,-69.855733
5219.5,-69.87935
5219.6,-69.905361
5219.7,-69.928364
5219.8,-69.94761
5219.9,-69.965792
5220,-69.975183
5220.1,-70.000906
5220.2,-70.029694
5220.3,-70.041409
5220.4,-70.055181
5220.5,-70.077486
5220.6,-70.096569
5220.7,-70.107129
5220.8,-70.130162
5220.9,-70.151308
5221,-70.161159
5221.1,-70.17218
5221.2,-70.196327
5221.3,-70.223515
5221.4,-70.242517
5221.5,-70.256026
5221.6,-70.258812
5221.7,-70.264593
5221.8,-70.276406
5221.9,-70.299231
5222,-70.327065
5222.1,-70.35442
5222.2,-70.375154
5222.3,-70.393205
5222.4,-70.413698
5222.5,-70.431126
5222.6,-70.443564
5222.7,-70.452339
5222.8,-70.456496
5222.9,-70.458596
5223,-70.457086
5223.1,-70.460595
5223.2,-70.467461
5223.3,-70.476439
5223.4,-70.484789
5223.5,-70.494096
5223.6,-70.505413
5223.7,-70.520338
5223.8,-70.535596
5223.9,-70.553997
5224,-70.573854
5224.1,-70.590405
5224.2,-70.610131
5224.3,-70.626772
5224.4,-70.638974
5224.5,-70.652276
5224.6,-70.667386
5224.7,-70.675773
5224.8,-70.684249
5224.9,-70.692751
5225,-70.696156
5225.1,-70.695451
5225.2,-70.696784
5225.3,-70.701132
5225.4,-70.705969
5225.5,-70.714326
5225.6,-70.726987
5225.7,-70.744612
5225.8,-70.76678
5225.9,-70.791559
5226,-70.819509
5226.1,-70.84056
5226.2,-70.855146
5226.3,-70.857764
5226.4,-70.85879
5226.5,-70.856082
5226.6,-70.866905
5226.7,-70.881031
5226.8,-70.907224
5226.9,-70.930356
5227,-70.943669
5227.1,-70.94677
5227.2,-70.9467
5227.3,-70.951806
5227.4,-70.972174
5227.5,-70.999926
5227.6,-71.017822
5227.7,-71.020469
5227.8,-71.015612
5227.9,-71.010363
5228,-71.011584
5228.1,-71.017614
5228.2,-71.036232
5228.3,-71.059676
5228.4,-71.07529
5228.5,-71.077435
5228.6,-71.092661
5228.7,-71.104916
5228.8,-71.106523
5228.9,-71.124758
5229,-71.139006
5229.1,-71.139396
5229.2,-71.147416
5229.3,-71.165415
5229.4,-71.176313
5229.5,-71.179374
5229.6,-71.177101
5229.7,-71.188152
5229.8,-71.205123
5229.9,-71.227035
5230,-71.242895
5230.1,-71.249452
5230.2,-71.253084
5230.3,-71.251876
5230.4,-71.248866
5230.5,-71.253344
5230.6,-71.26419
5230.7,-71.283186
5230.8,-71.303858
5230.9,-71.326253
5231,-71.342274
5231.1,-71.356521
5231.2,-71.369171
5231.3,-71.377178
5231.4,-71.383573
5231.5,-71.384466
5231.6,-71.383096
5231.7,-71.380959
5231.8,-71.377835
5231.9,-71.372514
5232,-71.366838
5232.1,-71.362885
5232.2,-71.360244
5232.3,-71.360272
5232.4,-71.358748
5232.5,-71.360602
5232.6,-71.36041
5232.7,-71.361236
5232.8,-71.363559
5232.9,-71.365781
5233,-71.367755
5233.1,-71.371617
5233.2,-71.369369
5233.3,-71.369886
5233.4,-71.368748
5233.5,-71.365984
5233.6,-71.362081
5233.7,-71.360209
5233.8,-71.361789
5233.9,-71.366767
5234,-71.375323
5234.1,-71.389209
5234.2,-71.409591
5234.3,-71.430184
5234.4,-71.449849
5234.5,-71.472822
5234.6,-71.485635
5234.7,-71.494918
5234.8,-71.495745
5234.9,-71.489798
5235,-71.484389
5235.1,-71.491802
5235.2,-71.506036
5235.3,-71.52261
5235.4,-71.540319
5235.5,-71.550328
5235.6,-71.545405
5235.7,-71.541363
5235.8,-71.551718
5235.9,-71.566024
5236,-71.58659
5236.1,-71.601176
5236.2,-71.611917
5236.3,-71.622516
5236.4,-71.633798
5236.5,-71.650492
5236.6,-71.668565
5236.7,-71.675662
5236.8,-71.668412
5236.9,-71.677645
5237,-71.69095
5237.1,-71.690584
5237.2,-71.697741
5237.3,-71.709222
5237.4,-71.710995
5237.5,-71.709565
5237.6,-71.720305
5237.7,-71.732633
5237.8,-71.735749
5237.9,-71.729242
5238,-71.73229
5238.1,-71.745115
5238.2,-71.76337
5238.3,-71.775078
5238.4,-71.782421
5238.5,-71.781329
5238.6,-71.776799
5238.7,-71.765445
5238.8,-71.761556
5238.9,-71.763195
5239,-71.771385
5239.1,-71.780673
5239.2,-71.796879
5239.3,-71.810938
5239.4,-71.822022
5239.5,-71.834051
5239.6,-71.847269
5239.7,-71.854992
5239.8,-71.861646
5239.9,-71.870302
5240,-71.873647
5240.1,-71.876126
5240.2,-71.878352
5240.3,-71.882764
5240.4,-71.881947
5240.5,-71.876092
5240.6,-71.870604
5240.7,-71.866327
5240.8,-71.860811
5240.9,-71.860378
5241,-71.858782
5241.1,-71.854102
5241.2,-71.84868
5241.3,-71.847602
5241.4,-71.849486
5241.5,-71.847139
5241.6,-71.846667
5241.7,-71.852647
5241.8,-71.858201
5241.9,-71.866839
5242,-71.881296
5242.1,-71.896409
5242.2,-71.911561
5242.3,-71.923605
5242.4,-71.934887
5242.5,-71.940585
5242.6,-71.935457
5242.7,-71.930557
5242.8,-71.921894
5242.9,-71.91302
5243,-71.912522
5243.1,-71.922333
5243.2,-71.933106
5243.3,-71.94543
5243.4,-71.953844
5243.5,-71.955384
5243.6,-71.946409
5243.7,-71.937477
5243.8,-71.941511
5243.9,-71.949375
5244,-71.962698
5244.1,-71.971845
5244.2,-71.965412
5244.3,-71.958134
5244.4,-71.954978
5244.5,-71.958779
5244.6,-71.964352
5244.7,-71.96793
5244.8,-71.971222
5244.9,-71.965678
5245,-71.97003
5245.1,-71.983622
5245.2,-71.985297
5245.3,-71.976486
5245.4,-71.98702
5245.5,-71.992926
5245.6,-71.987434
5245.7,-71.996771
5245.8,-72.005359
5245.9,-72.000913
5246,-71.995248
5246.1,-72.004296
5246.2,-72.017681
5246.3,-72.026281
5246.4,-72.027021
5246.5,-72.016426
5246.6,-72.008924
5246.7,-72.01158
5246.8,-72.023028
5246.9,-72.03914
5247,-72.053572
5247.1,-72.066205
5247.2,-72.069008
5247.3,-72.069355
5247.4,-72.063065
5247.5,-72.051329
5247.6,-72.037385
5247.7,-72.027541
5247.8,-72.024264
5247.9,-72.025405
5248,-72.030761
5248.1,-72.035943
5248.2,-72.045167
5248.3,-72.057282
5248.4,-72.069949
5248.5,-72.08256
5248.6,-72.095958
5248.7,-72.110362
5248.8,-72.123111
5248.9,-72.135551
5249,-72.147458
5249.1,-72.161111
5249.2,-72.172382
5249.3,-72.179767
5249.4,-72.190542
5249.5,-72.200686
5249.6,-72.212377
5249.7,-72.225593
5249.8,-72.239815
5249.9,-72.25214
5250,-72.262719
5250.1,-72.272921
5250.2,-72.285374
5250.3,-72.294515
5250.4,-72.301592
5250.5,-72.304203
5250.6,-72.297758
5250.7,-72.288026
5250.8,-72.271371
5250.9,-72.256462
5251,-72.247876
5251.1,-72.249928
5251.2,-72.255508
5251.3,-72.268475
5251.4,-72.278262
5251.5,-72.286584
5251.6,-72.288836
5251.7,-72.277369
5251.8,-72.266478
5251.9,-72.259563
5252,-72.263031
5252.1,-72.272152
5252.2,-72.284148
5252.3,-72.289393
5252.4,-72.276774
5252.5,-72.262984
5252.6,-72.259833
5252.7,-72.267854
5252.8,-72.281177
5252.9,-72.292785
5253,-72.307224
5253.1,-72.317239
5253.2,-72.321146
5253.3,-72.310816
5253.4,-72.300658
5253.5,-72.307888
5253.6,-72.315132
5253.7,-72.304608
5253.8,-72.308808
5253.9,-72.311687
5254,-72.303766
5254.1,-72.302315
5254.2,-72.312192
5254.3,-72.317993
5254.4,-72.309064
5254.5,-72.301112
5254.6,-72.306774
5254.7,-72.315129
5254.8,-72.32203
5254.9,-72.323863
5255,-72.316884
5255.1,-72.30461
5255.2,-72.291512
5255.3,-72.286373
5255.4,-72.289162
5255.5,-72.296161
5255.6,-72.306674
5255.7,-72.31755
5255.8,-72.330026
5255.9,-72.33585
5256,-72.340086
5256.1,-72.337022
5256.2,-72.340672
5256.3,-72.336958
5256.4,-72.331709
5256.5,-72.321897
5256.6,-72.313644
5256.7,-72.301465
5256.8,-72.290798
5256.9,-72.279457
5257,-72.267458
5257.1,-72.255059
5257.2,-72.243834
5257.3,-72.234226
5257.4,-72.223764
5257.5,-72.207967
5257.6,-72.194365
5257.7,-72.1841
5257.8,-72.174936
5257.9,-72.162785
5258,-72.149385
5258.1,-72.136573
5258.2,-72.127002
5258.3,-72.122739
5258.4,-72.119772
5258.5,-72.120364
5258.6,-72.12505
5258.7,-72.132798
5258.8,-72.141994
5258.9,-72.152913
5259,-72.169748
5259.1,-72.184042
5259.2,-72.196502
5259.3,-72.202584
5259.4,-72.199288
5259.5,-72.181113
5259.6,-72.169503
5259.7,-72.166002
5259.8,-72.167488
5259.9,-72.174448
5260,-72.191682
5260.1,-72.204698
5260.2,-72.205532
5260.3,-72.194797
5260.4,-72.181557
5260.5,-72.180018
5260.6,-72.191717
5260.7,-72.207561
5260.8,-72.212435
5260.9,-72.201169
5261,-72.189776
5261.1,-72.18641
5261.2,-72.190976
5261.3,-72.194817
5261.4,-72.193843
5261.5,-72.185768
5261.6,-72.176912
5261.7,-72.183629
5261.8,-72.190068
5261.9,-72.185029
5262,-72.189949
5262.1,-72.198993
5262.2,-72.192807
5262.3,-72.195878
5262.4,-72.204129
5262.5,-72.200713
5262.6,-72.194964
5262.7,-72.201852
5262.8,-72.216986
5262.9,-72.221397
5263,-72.217727
5263.1,-72.205368
5263.2,-72.194919
5263.3,-72.199787
5263.4,-72.213043
5263.5,-72.224984
5263.6,-72.234067
5263.7,-72.239229
5263.8,-72.238251
5263.9,-72.230767
5264,-72.218697
5264.1,-72.205815
5264.2,-72.200474
5264.3,-72.199572
5264.4,-72.196393
5264.5,-72.200677
5264.6,-72.206712
5264.7,-72.21519
5264.8,-72.226461
5264.9,-72.241074
5265,-72.251292
5265.1,-72.261284
5265.2,-72.267601
5265.3,-72.277979
5265.4,-72.286958
5265.5,-72.292537
5265.6,-72.296138
5265.7,-72.30124
5265.8,-72.307104
5265.9,-72.312807
5266,-72.314257
5266.1,-72.316528
5266.2,-72.320258
5266.3,-72.327569
5266.4,-72.332106
5266.5,-72.341581
5266.6,-72.350259
5266.7,-72.356143
5266.8,-72.366425
5266.9,-72.373821
5267,-72.383131
5267.1,-72.398799
5267.2,-72.409872
5267.3,-72.416094
5267.4,-72.418249
5267.5,-72.409578
5267.6,-72.396757
5267.7,-72.383615
5267.8,-72.369001
5267.9,-72.362762
5268,-72.366185
5268.1,-72.372707
5268.2,-72.387913
5268.3,-72.398074
5268.4,-72.396061
5268.5,-72.386682
5268.6,-72.375506
5268.7,-72.363228
5268.8,-72.362096
5268.9,-72.373465
5269,-72.381483
5269.1,-72.381311
5269.2,-72.368431
5269.3,-72.357923
5269.4,-72.355709
5269.5,-72.3555
5269.6,-72.358828
5269.7,-72.363581
5269.8,-72.356721
5269.9,-72.348474
5270,-72.339645
5270.1,-72.349447
5270.2,-72.352456
5270.3,-72.344434
5270.4,-72.34654
5270.5,-72.347039
5270.6,-72.340963
5270.7,-72.345432
5270.8,-72.348154
5270.9,-72.34677
5271,-72.333926
5271.1,-72.337464
5271.2,-72.346452
5271.3,-72.349126
5271.4,-72.344288
5271.5,-72.333424
5271.6,-72.32298
5271.7,-72.326072
5271.8,-72.333043
5271.9,-72.344826
5272,-72.351497
5272.1,-72.353709
5272.2,-72.351084
5272.3,-72.343786
5272.4,-72.327816
5272.5,-72.317974
5272.6,-72.306098
5272.7,-72.298235
5272.8,-72.294453
5272.9,-72.303877
5273,-72.311027
5273.1,-72.317942
5273.2,-72.325112
5273.3,-72.338412
5273.4,-72.35383
5273.5,-72.366433
5273.6,-72.378808
5273.7,-72.383285
5273.8,-72.388271
5273.9,-72.392602
5274,-72.397979
5274.1,-72.404875
5274.2,-72.409619
5274.3,-72.417089
5274.4,-72.416881
5274.5,-72.418368
5274.6,-72.421521
5274.7,-72.426188
5274.8,-72.432034
5274.9,-72.441044
5275,-72.45192
5275.1,-72.460848
5275.2,-72.464622
5275.3,-72.471766
5275.4,-72.478496
5275.5,-72.486859
5275.6,-72.493101
5275.7,-72.497408
5275.8,-72.487328
5275.9,-72.471925
5276,-72.45157
5276.1,-72.43834
5276.2,-72.428935
5276.3,-72.428451
5276.4,-72.433508
5276.5,-72.441615
5276.6,-72.450362
5276.7,-72.454491
5276.8,-72.45143
5276.9,-72.436912
5277,-72.423533
5277.1,-72.419846
5277.2,-72.421878
5277.3,-72.427989
5277.4,-72.435107
5277.5,-72.430588
5277.6,-72.413928
5277.7,-72.398441
5277.8,-72.392401
5277.9,-72.38988
5278,-72.386562
5278.1,-72.381509
5278.2,-72.371128
5278.3,-72.365044
5278.4,-72.372322
5278.5,-72.372492
5278.6,-72.364862
5278.7,-72.371864
5278.8,-72.373376
5278.9,-72.361085
5279,-72.366842
5279.1,-72.37379
5279.2,-72.364333
5279.3,-72.355277
5279.4,-72.365289
5279.5,-72.369369
5279.6,-72.368038
5279.7,-72.360094
5279.8,-72.349478
5279.9,-72.351468
5280,-72.359786
5280.1,-72.370439
5280.2,-72.374846
5280.3,-72.376373
5280.4,-72.373506
5280.5,-72.365463
5280.6,-72.352569
5280.7,-72.34055
5280.8,-72.332793
5280.9,-72.328948
5281,-72.330806
5281.1,-72.337547
5281.2,-72.351006
5281.3,-72.362978
5281.4,-72.374929
5281.5,-72.383447
5281.6,-72.389155
5281.7,-72.392345
5281.8,-72.396919
5281.9,-72.398283
5282,-72.40106
5282.1,-72.399694
5282.2,-72.395229
5282.3,-72.389134
5282.4,-72.38239
5282.5,-72.379011
5282.6,-72.374122
5282.7,-72.369143
5282.8,-72.366792
5282.9,-72.361955
5283,-72.352751
5283.1,-72.349924
5283.2,-72.347255
5283.3,-72.347907
5283.4,-72.344966
5283.5,-72.349562
5283.6,-72.356625
5283.7,-72.365426
5283.8,-72.37378
5283.9,-72.387254
5284,-72.398257
5284.1,-72.407967
5284.2,-72.414849
5284.3,-72.416714
5284.4,-72.406959
5284.5,-72.392939
5284.6,-72.38237
5284.7,-72.375462
5284.8,-72.376145
5284.9,-72.380045
5285,-72.390101
5285.1,-72.401865
5285.2,-72.406279
5285.3,-72.398886
5285.4,-72.389201
5285.5,-72.379906
5285.6,-72.380762
5285.7,-72.390495
5285.8,-72.403102
5285.9,-72.400413
5286,-72.388442
5286.1,-72.373098
5286.2,-72.361515
5286.3,-72.350103
5286.4,-72.338307
5286.5,-72.325661
5286.6,-72.324206
5286.7,-72.330849
5286.8,-72.329234
5286.9,-72.318538
5287,-72.326379
5287.1,-72.331315
5287.2,-72.323156
5287.3,-72.322303
5287.4,-72.32672
5287.5,-72.31779
5287.6,-72.309094
5287.7,-72.315638
5287.8,-72.323072
5287.9,-72.32562
5288,-72.314423
5288.1,-72.303511
5288.2,-72.302061
5288.3,-72.308954
5288.4,-72.318842
5288.5,-72.329429
5288.6,-72.335208
5288.7,-72.331012
5288.8,-72.322918
5288.9,-72.312117
5289,-72.298076
5289.1,-72.285782
5289.2,-72.280002
5289.3,-72.285871
5289.4,-72.295883
5289.5,-72.302774
5289.6,-72.312939
5289.7,-72.326047
5289.8,-72.339516
5289.9,-72.349525
5290,-72.363046
5290.1,-72.368878
5290.2,-72.36967
5290.3,-72.373824
5290.4,-72.377479
5290.5,-72.381637
5290.6,-72.381631
5290.7,-72.382178
5290.8,-72.38158
5290.9,-72.378585
5291,-72.375769
5291.1,-72.38018
5291.2,-72.381698
5291.3,-72.384176
5291.4,-72.390416
5291.5,-72.391344
5291.6,-72.394932
5291.7,-72.401424
5291.8,-72.408661
5291.9,-72.416774
5292,-72.426031
5292.1,-72.434581
5292.2,-72.442573
5292.3,-72.444098
5292.4,-72.441651
5292.5,-72.435851
5292.6,-72.422523
5292.7,-72.404331
5292.8,-72.394028
5292.9,-72.390084
5293,-72.387482
5293.1,-72.395353
5293.2,-72.406214
5293.3,-72.417473
5293.4,-72.421077
5293.5,-72.408722
5293.6,-72.397678
5293.7,-72.387103
5293.8,-72.386986
5293.9,-72.396456
5294,-72.406336
5294.1,-72.405914
5294.2,-72.39368
5294.3,-72.382907
5294.4,-72.376539
5294.5,-72.377448
5294.6,-72.37934
5294.7,-72.380906
5294.8,-72.373012
5294.9,-72.361458
5295,-72.358134
5295.1,-72.366107
5295.2,-72.367453
5295.3,-72.357442
5295.4,-72.363747
5295.5,-72.363587
5295.6,-72.352228
5295.7,-72.355533
5295.8,-72.358754
5295.9,-72.350953
5296,-72.34388
5296.1,-72.350845
5296.2,-72.358513
5296.3,-72.355368
5296.4,-72.346615
5296.5,-72.332401
5296.6,-72.327146
5296.7,-72.332985
5296.8,-72.349663
5296.9,-72.357231
5297,-72.362577
5297.1,-72.366402
5297.2,-72.362425
5297.3,-72.354706
5297.4,-72.345116
5297.5,-72.332566
5297.6,-72.319514
5297.7,-72.310884
5297.8,-72.306901
5297.9,-72.307889
5298,-72.310012
5298.1,-72.318296
5298.2,-72.328541
5298.3,-72.335407
5298.4,-72.344004
5298.5,-72.353851
5298.6,-72.361046
5298.7,-72.37261
5298.8,-72.382173
5298.9,-72.391403
5299,-72.3932
5299.1,-72.397501
5299.2,-72.40398
5299.3,-72.4112
5299.4,-72.418283
5299.5,-72.422037
5299.6,-72.427129
5299.7,-72.432282
5299.8,-72.438201
5299.9,-72.445162
5300,-72.454118
5300.1,-72.463516
5300.2,-72.474703
5300.3,-72.481369
5300.4,-72.487522
5300.5,-72.494546
5300.6,-72.498345
5300.7,-72.496746
5300.8,-72.491038
5300.9,-72.475603
5301,-72.46055
5301.1,-72.447447
5301.2,-72.441488
5301.3,-72.445293
5301.4,-72.45024
5301.5,-72.463359
5301.6,-72.47107
5301.7,-72.470858
5301.8,-72.455917
5301.9,-72.43858
5302,-72.4279
5302.1,-72.430228
5302.2,-72.443156
5302.3,-72.451791
5302.4,-72.451232
5302.5,-72.437531
5302.6,-72.425912
5302.7,-72.421537
5302.8,-72.424677
5302.9,-72.430174
5303,-72.436706
5303.1,-72.43985
5303.2,-72.432686
5303.3,-72.420624
5303.4,-72.414475
5303.5,-72.421397
5303.6,-72.420104
5303.7,-72.407251
5303.8,-72.411469
5303.9,-72.407288
5304,-72.396898
5304.1,-72.403316
5304.2,-72.40733
5304.3,-72.402424
5304.4,-72.394053
5304.5,-72.396044
5304.6,-72.400255
5304.7,-72.403932
5304.8,-72.400498
5304.9,-72.39027
5305,-72.38163
5305.1,-72.378234
5305.2,-72.382581
5305.3,-72.386718
5305.4,-72.391276
5305.5,-72.40077
5305.6,-72.406298
5305.7,-72.406114
5305.8,-72.401409
5305.9,-72.390993
5306,-72.376095
5306.1,-72.35932
5306.2,-72.343826
5306.3,-72.334631
5306.4,-72.331161
5306.5,-72.32789
5306.6,-72.326105
5306.7,-72.327985
5306.8,-72.331422
5306.9,-72.339438
5307,-72.349281
5307.1,-72.358574
5307.2,-72.369119
5307.3,-72.379649
5307.4,-72.389676
5307.5,-72.395102
5307.6,-72.402978
5307.7,-72.413562
5307.8,-72.426283
5307.9,-72.433815
5308,-72.443571
5308.1,-72.450781
5308.2,-72.456031
5308.3,-72.458509
5308.4,-72.457112
5308.5,-72.4504
5308.6,-72.44139
5308.7,-72.430817
5308.8,-72.41826
5308.9,-72.403143
5309,-72.390844
5309.1,-72.376626
5309.2,-72.372681
5309.3,-72.371828
5309.4,-72.379108
5309.5,-72.388073
5309.6,-72.395812
5309.7,-72.402594
5309.8,-72.39837
5309.9,-72.390475
5310,-72.376372
5310.1,-72.368897
5310.2,-72.364916
5310.3,-72.373988
5310.4,-72.384418
5310.5,-72.389965
5310.6,-72.383977
5310.7,-72.36872
5310.8,-72.36384
5310.9,-72.36784
5311,-72.373869
5311.1,-72.379659
5311.2,-72.383764
5311.3,-72.385123
5311.4,-72.394174
5311.5,-72.405069
5311.6,-72.405989
5311.7,-72.393808
5311.8,-72.385499
5311.9,-72.389883
5312,-72.387185
5312.1,-72.384492
5312.2,-72.394096
5312.3,-72.385552
5312.4,-72.377651
5312.5,-72.384727
5312.6,-72.387052
5312.7,-72.376757
5312.8,-72.366439
5312.9,-72.371882
5313,-72.378784
5313.1,-72.384774
5313.2,-72.380854
5313.3,-72.364825
5313.4,-72.354803
5313.5,-72.351058
5313.6,-72.357165
5313.7,-72.366958
5313.8,-72.377691
5313.9,-72.386571
5314,-72.392567
5314.1,-72.391455
5314.2,-72.386124
5314.3,-72.376636
5314.4,-72.363206
5314.5,-72.347492
5314.6,-72.333548
5314.7,-72.322311
5314.8,-72.32049
5314.9,-72.323316
5315,-72.328034
5315.1,-72.33244
5315.2,-72.338862
5315.3,-72.345943
5315.4,-72.356388
5315.5,-72.366673
5315.6,-72.376494
5315.7,-72.384774
5315.8,-72.39186
5315.9,-72.395186
5316,-72.403706
5316.1,-72.411766
5316.2,-72.4241
5316.3,-72.433252
5316.4,-72.438243
5316.5,-72.444454
5316.6,-72.453191
5316.7,-72.461703
5316.8,-72.471642
5316.9,-72.477695
5317,-72.491073
5317.1,-72.500234
5317.2,-72.508577
5317.3,-72.509785
5317.4,-72.505677
5317.5,-72.493304
5317.6,-72.480508
5317.7,-72.46559
5317.8,-72.454047
5317.9,-72.449215
5318,-72.452551
5318.1,-72.458689
5318.2,-72.468976
5318.3,-72.479835
5318.4,-72.476685
5318.5,-72.466431
5318.6,-72.451872
5318.7,-72.438444
5318.8,-72.43761
5318.9,-72.446731
5319,-72.458051
5319.1,-72.458753
5319.2,-72.448219
5319.3,-72.432756
5319.4,-72.425542
5319.5,-72.418742
5319.6,-72.419063
5319.7,-72.415238
5319.8,-72.404477
5319.9,-72.391646
5320,-72.388392
5320.1,-72.399907
5320.2,-72.397031
5320.3,-72.386648
5320.4,-72.39236
5320.5,-72.394766
5320.6,-72.38552
5320.7,-72.390034
5320.8,-72.394413
5320.9,-72.387498
5321,-72.377916
5321.1,-72.387019
5321.2,-72.394068
5321.3,-72.3944
5321.4,-72.388033
5321.5,-72.374379
5321.6,-72.36739
5321.7,-72.371503
5321.8,-72.379251
5321.9,-72.3898
5322,-72.394503
5322.1,-72.396746
5322.2,-72.391033
5322.3,-72.382167
5322.4,-72.365588
5322.5,-72.351792
5322.6,-72.339962
5322.7,-72.327695
5322.8,-72.320303
5322.9,-72.320097
5323,-72.326809
5323.1,-72.333883
5323.2,-72.343854
5323.3,-72.357048
5323.4,-72.366274
5323.5,-72.374128
5323.6,-72.383635
5323.7,-72.396126
5323.8,-72.402062
5323.9,-72.413581
5324,-72.42499
5324.1,-72.432835
5324.2,-72.437788
5324.3,-72.443123
5324.4,-72.449973
5324.5,-72.455419
5324.6,-72.465471
5324.7,-72.479339
5324.8,-72.48655
5324.9,-72.494317
5325,-72.496835
5325.1,-72.504145
5325.2,-72.511339
5325.3,-72.518886
5325.4,-72.526835
5325.5,-72.525735
5325.6,-72.514115
5325.7,-72.495923
5325.8,-72.477916
5325.9,-72.458134
5326,-72.44658
5326.1,-72.444357
5326.2,-72.449233
5326.3,-72.45505
5326.4,-72.462011
5326.5,-72.467564
5326.6,-72.468565
5326.7,-72.460563
5326.8,-72.446633
5326.9,-72.435014
5327,-72.431348
5327.1,-72.435268
5327.2,-72.441899
5327.3,-72.445936
5327.4,-72.437165
5327.5,-72.422196
5327.6,-72.415165
5327.7,-72.418057
5327.8,-72.422543
5327.9,-72.43095
5328,-72.43855
5328.1,-72.444315
5328.2,-72.44038
5328.3,-72.427859
5328.4,-72.420515
5328.5,-72.426469
5328.6,-72.420151
5328.7,-72.414375
5328.8,-72.418616
5328.9,-72.415931
5329,-72.407947
5329.1,-72.414987
5329.2,-72.415277
5329.3,-72.404858
5329.4,-72.399276
5329.5,-72.408243
5329.6,-72.416292
5329.7,-72.418891
5329.8,-72.41051
5329.9,-72.392277
5330,-72.383622
5330.1,-72.383773
5330.2,-72.390159
5330.3,-72.402808
5330.4,-72.41501
5330.5,-72.421321
5330.6,-72.419391
5330.7,-72.411823
5330.8,-72.403043
5330.9,-72.390687
5331,-72.375332
5331.1,-72.364014
5331.2,-72.35275
5331.3,-72.347155
5331.4,-72.343065
5331.5,-72.345387
5331.6,-72.348678
5331.7,-72.354084
5331.8,-72.363322
5331.9,-72.3748
5332,-72.38621
5332.1,-72.392417
5332.2,-72.401221
5332.3,-72.412003
5332.4,-72.420185
5332.5,-72.428977
5332.6,-72.435513
5332.7,-72.444372
5332.8,-72.452353
5332.9,-72.462637
5333,-72.471384
5333.1,-72.480788
5333.2,-72.493477
5333.3,-72.505171
5333.4,-72.512772
5333.5,-72.518985
5333.6,-72.527261
5333.7,-72.530549
5333.8,-72.53367
5333.9,-72.524053
5334,-72.512886
5334.1,-72.499716
5334.2,-72.484266
5334.3,-72.47365
5334.4,-72.46733
5334.5,-72.470834
5334.6,-72.478044
5334.7,-72.485889
5334.8,-72.49072
5334.9,-72.493682
5335,-72.489723
5335.1,-72.476587
5335.2,-72.463399
5335.3,-72.457457
5335.4,-72.462019
5335.5,-72.470273
5335.6,-72.477541
5335.7,-72.472866
5335.8,-72.459143
5335.9,-72.450732
5336,-72.455167
5336.1,-72.459294
5336.2,-72.467689
5336.3,-72.474871
5336.4,-72.484944
5336.5,-72.488467
5336.6,-72.48236
5336.7,-72.467258
5336.8,-72.465763
5336.9,-72.471693
5337,-72.466163
5337.1,-72.466762
5337.2,-72.47173
5337.3,-72.459693
5337.4,-72.450126
5337.5,-72.458568
5337.6,-72.461736
5337.7,-72.453618
5337.8,-72.443929
5337.9,-72.446275
5338,-72.454321
5338.1,-72.456164
5338.2,-72.449925
5338.3,-72.43411
5338.4,-72.424336
5338.5,-72.417692
5338.6,-72.418967
5338.7,-72.425305
5338.8,-72.435341
5338.9,-72.443862
5339,-72.451127
5339.1,-72.452201
5339.2,-72.446973
5339.3,-72.438883
5339.4,-72.431188
5339.5,-72.415269
5339.6,-72.397132
5339.7,-72.383209
5339.8,-72.369293
5339.9,-72.35796
5340,-72.349297
5340.1,-72.346363
5340.2,-72.347381
5340.3,-72.350761
5340.4,-72.355297
5340.5,-72.359404
5340.6,-72.364654
5340.7,-72.369625
5340.8,-72.377217
5340.9,-72.386127
5341,-72.390891
5341.1,-72.400108
5341.2,-72.402014
5341.3,-72.403815
5341.4,-72.409425
5341.5,-72.409079
5341.6,-72.411042
5341.7,-72.404472
5341.8,-72.393726
5341.9,-72.382117
5342,-72.368166
5342.1,-72.350769
5342.2,-72.338731
5342.3,-72.328881
5342.4,-72.323208
5342.5,-72.32259
5342.6,-72.321719
5342.7,-72.329673
5342.8,-72.342806
5342.9,-72.354399
5343,-72.361288
5343.1,-72.359078
5343.2,-72.348786
5343.3,-72.332561
5343.4,-72.326748
5343.5,-72.32876
5343.6,-72.339802
5343.7,-72.348623
5343.8,-72.354522
5343.9,-72.346756
5344,-72.331881
5344.1,-72.323925
5344.2,-72.32847
5344.3,-72.339408
5344.4,-72.350718
5344.5,-72.357618
5344.6,-72.360334
5344.7,-72.36109
5344.8,-72.365395
5344.9,-72.369979
5345,-72.370822
5345.1,-72.365371
5345.2,-72.372481
5345.3,-72.370269
5345.4,-72.354423
5345.5,-72.359237
5345.6,-72.362427
5345.7,-72.351772
5345.8,-72.358619
5345.9,-72.366649
5346,-72.360826
5346.1,-72.347697
5346.2,-72.343521
5346.3,-72.350635
5346.4,-72.358011
5346.5,-72.359372
5346.6,-72.351729
5346.7,-72.338879
5346.8,-72.330608
5346.9,-72.328847
5347,-72.336479
5347.1,-72.344961
5347.2,-72.35831
5347.3,-72.363796
5347.4,-72.3662
5347.5,-72.359025
5347.6,-72.349969
5347.7,-72.333856
5347.8,-72.321896
5347.9,-72.30926
5348,-72.295629
5348.1,-72.282796
5348.2,-72.281209
5348.3,-72.281314
5348.4,-72.286493
5348.5,-72.295674
5348.6,-72.305212
5348.7,-72.316312
5348.8,-72.325548
5348.9,-72.333611
5349,-72.343236
5349.1,-72.353905
5349.2,-72.363725
5349.3,-72.373388
5349.4,-72.38273
5349.5,-72.391739
5349.6,-72.402312
5349.7,-72.411857
5349.8,-72.423456
5349.9,-72.43555
5350,-72.446952
5350.1,-72.456138
5350.2,-72.464846
5350.3,-72.47089
5350.4,-72.473243
5350.5,-72.478319
5350.6,-72.475657
5350.7,-72.472244
5350.8,-72.456825
5350.9,-72.439934
5351,-72.424989
5351.1,-72.41313
5351.2,-72.409238
5351.3,-72.413039
5351.4,-72.420355
5351.5,-72.429084
5351.6,-72.438924
5351.7,-72.437787
5351.8,-72.426685
5351.9,-72.409452
5352,-72.398908
5352.1,-72.397323
5352.2,-72.40476
5352.3,-72.415157
5352.4,-72.421042
5352.5,-72.412117
5352.6,-72.394318
5352.7,-72.383551
5352.8,-72.381766
5352.9,-72.38357
5353,-72.388248
5353.1,-72.389156
5353.2,-72.38126
5353.3,-72.368025
5353.4,-72.368197
5353.5,-72.376198
5353.6,-72.374787
5353.7,-72.367251
5353.8,-72.374269
5353.9,-72.371209
5354,-72.362722
5354.1,-72.372015
5354.2,-72.373063
5354.3,-72.363416
5354.4,-72.357447
5354.5,-72.363937
5354.6,-72.372549
5354.7,-72.374608
5354.8,-72.367504
5354.9,-72.353031
5355,-72.348423
5355.1,-72.350994
5355.2,-72.357597
5355.3,-72.364776
5355.4,-72.373551
5355.5,-72.376948
5355.6,-72.374539
5355.7,-72.367593
5355.8,-72.357701
5355.9,-72.343721
5356,-72.33045
5356.1,-72.321442
5356.2,-72.312386
5356.3,-72.313963
5356.4,-72.317718
5356.5,-72.325648
5356.6,-72.336845
5356.7,-72.347705
5356.8,-72.357383
5356.9,-72.365223
5357,-72.372935
5357.1,-72.385102
5357.2,-72.393523
5357.3,-72.401139
5357.4,-72.408635
5357.5,-72.415165
5357.6,-72.418376
5357.7,-72.423733
5357.8,-72.434248
5357.9,-72.441894
5358,-72.451619
5358.1,-72.459163
5358.2,-72.466591
5358.3,-72.474073
5358.4,-72.481944
5358.5,-72.489359
5358.6,-72.498013
5358.7,-72.505685
5358.8,-72.509352
5358.9,-72.508556
5359,-72.496946
5359.1,-72.479934
5359.2,-72.462505
5359.3,-72.446365
5359.4,-72.435888
5359.5,-72.432347
5359.6,-72.434619
5359.7,-72.43924
5359.8,-72.447688
5359.9,-72.453642
5360,-72.451909
5360.1,-72.444786
5360.2,-72.429669
5360.3,-72.416831
5360.4,-72.415031
5360.5,-72.42442
5360.6,-72.433836
5360.7,-72.436178
5360.8,-72.427832
5360.9,-72.413555
5361,-72.406097
5361.1,-72.405023
5361.2,-72.410564
5361.3,-72.417546
5361.4,-72.422234
5361.5,-72.422936
5361.6,-72.41132
5361.7,-72.404474
5361.8,-72.406664
5361.9,-72.401876
5362,-72.3925
5362.1,-72.398611
5362.2,-72.39835
5362.3,-72.390052
5362.4,-72.395893
5362.5,-72.399732
5362.6,-72.388171
5362.7,-72.380545
5362.8,-72.386552
5362.9,-72.396325
5363,-72.397655
5363.1,-72.388994
5363.2,-72.37557
5363.3,-72.36373
5363.4,-72.36205
5363.5,-72.369534
5363.6,-72.38262
5363.7,-72.390434
5363.8,-72.393401
5363.9,-72.39156
5364,-72.380622
5364.1,-72.365626
5364.2,-72.351208
5364.3,-72.340872
5364.4,-72.330874
5364.5,-72.325943
5364.6,-72.32715
5364.7,-72.329199
5364.8,-72.335446
5364.9,-72.345487
5365,-72.35688
5365.1,-72.366425
5365.2,-72.377169
5365.3,-72.387228
5365.4,-72.394247
5365.5,-72.397958
5365.6,-72.403317
5365.7,-72.411591
5365.8,-72.415001
5365.9,-72.417215
5366,-72.423891
5366.1,-72.425441
5366.2,-72.43117
5366.3,-72.438
5366.4,-72.445875
5366.5,-72.450781
5366.6,-72.457972
5366.7,-72.467437
5366.8,-72.480272
5366.9,-72.491758
5367,-72.505389
5367.1,-72.514952
5367.2,-72.523824
5367.3,-72.525943
5367.4,-72.519413
5367.5,-72.507925
5367.6,-72.494746
5367.7,-72.480268
5367.8,-72.469417
5367.9,-72.4662
5368,-72.470758
5368.1,-72.475652
5368.2,-72.486855
5368.3,-72.494816
5368.4,-72.493684
5368.5,-72.483486
5368.6,-72.47141
5368.7,-72.460141
5368.8,-72.461992
5368.9,-72.467111
5369,-72.479284
5369.1,-72.477422
5369.2,-72.46462
5369.3,-72.448062
5369.4,-72.441216
5369.5,-72.439856
5369.6,-72.439226
5369.7,-72.439208
5369.8,-72.429395
5369.9,-72.414068
5370,-72.405446
5370.1,-72.408637
5370.2,-72.41563
5370.3,-72.405824
5370.4,-72.404751
5370.5,-72.403268
5370.6,-72.393639
5370.7,-72.391481
5370.8,-72.397683
5370.9,-72.39446
5371,-72.38367
5371.1,-72.383489
5371.2,-72.387867
5371.3,-72.392969
5371.4,-72.390675
5371.5,-72.378349
5371.6,-72.367782
5371.7,-72.36499
5371.8,-72.369153
5371.9,-72.376609
5372,-72.382898
5372.1,-72.385422
5372.2,-72.387842
5372.3,-72.382576
5372.4,-72.36849
5372.5,-72.352709
5372.6,-72.333163
5372.7,-72.318343
5372.8,-72.311671
5372.9,-72.311722
5373,-72.320024
5373.1,-72.331201
5373.2,-72.340338
5373.3,-72.347853
5373.4,-72.357436
5373.5,-72.36754
5373.6,-72.377835
5373.7,-72.389837
5373.8,-72.402601
5373.9,-72.411147
5374,-72.418318
5374.1,-72.42174
5374.2,-72.429294
5374.3,-72.438275
5374.4,-72.449048
5374.5,-72.454999
5374.6,-72.463175
5374.7,-72.469702
5374.8,-72.474923
5374.9,-72.479462
5375,-72.489987
5375.1,-72.502848
5375.2,-72.512897
5375.3,-72.51578
5375.4,-72.518183
5375.5,-72.512791
5375.6,-72.502932
5375.7,-72.491391
5375.8,-72.479981
5375.9,-72.466245
5376,-72.454275
5376.1,-72.446893
5376.2,-72.44506
5376.3,-72.449676
5376.4,-72.458602
5376.5,-72.467494
5376.6,-72.47087
5376.7,-72.46851
5376.8,-72.454112
5376.9,-72.43939
5377,-72.434869
5377.1,-72.438311
5377.2,-72.444959
5377.3,-72.453529
5377.4,-72.449109
5377.5,-72.434243
5377.6,-72.422762
5377.7,-72.422592
5377.8,-72.429827
5377.9,-72.439103
5378,-72.446241
5378.1,-72.451139
5378.2,-72.44546
5378.3,-72.429981
5378.4,-72.41861
5378.5,-72.426963
5378.6,-72.423349
5378.7,-72.414364
5378.8,-72.419139
5378.9,-72.416453
5379,-72.405761
5379.1,-72.4117
5379.2,-72.412609
5379.3,-72.40607
5379.4,-72.39768
5379.5,-72.403175
5379.6,-72.411524
5379.7,-72.412886
5379.8,-72.402657
5379.9,-72.38942
5380,-72.379729
5380.1,-72.381619
5380.2,-72.389182
5380.3,-72.397611
5380.4,-72.404761
5380.5,-72.410321
5380.6,-72.407791
5380.7,-72.403683
5380.8,-72.393273
5380.9,-72.380603
5381,-72.364655
5381.1,-72.351835
5381.2,-72.341998
5381.3,-72.332457
5381.4,-72.331774
5381.5,-72.334664
5381.6,-72.340844
5381.7,-72.347288
5381.8,-72.355328
5381.9,-72.364036
5382,-72.37133
5382.1,-72.381175
5382.2,-72.391404
5382.3,-72.402937
5382.4,-72.412466
5382.5,-72.423051
5382.6,-72.434386
5382.7,-72.441368
5382.8,-72.448287
5382.9,-72.457037
5383,-72.463343
5383.1,-72.471596
5383.2,-72.482382
5383.3,-72.492095
5383.4,-72.498147
5383.5,-72.502712
5383.6,-72.506165
5383.7,-72.513566
5383.8,-72.512089
5383.9,-72.50512
5384,-72.495784
5384.1,-72.47993
5384.2,-72.465396
5384.3,-72.45616
5384.4,-72.451235
5384.5,-72.448867
5384.6,-72.45482
5384.7,-72.465775
5384.8,-72.472705
5384.9,-72.475731
5385,-72.470254
5385.1,-72.456221
5385.2,-72.438887
5385.3,-72.436869
5385.4,-72.439605
5385.5,-72.44569
5385.6,-72.452177
5385.7,-72.447155
5385.8,-72.430484
5385.9,-72.420475
5386,-72.423551
5386.1,-72.432211
5386.2,-72.439056
5386.3,-72.443387
5386.4,-72.44476
5386.5,-72.448289
5386.6,-72.443307
5386.7,-72.435028
5386.8,-72.439198
5386.9,-72.440276
5387,-72.426851
5387.1,-72.421848
5387.2,-72.424646
5387.3,-72.416961
5387.4,-72.413513
5387.5,-72.421283
5387.6,-72.419623
5387.7,-72.405201
5387.8,-72.400914
5387.9,-72.409192
5388,-72.416244
5388.1,-72.410994
5388.2,-72.401775
5388.3,-72.391496
5388.4,-72.388503
5388.5,-72.39274
5388.6,-72.399091
5388.7,-72.405463
5388.8,-72.408288
5388.9,-72.404666
5389,-72.395835
5389.1,-72.381574
5389.2,-72.364569
5389.3,-72.35097
5389.4,-72.344749
5389.5,-72.34061
5389.6,-72.337811
5389.7,-72.340794
5389.8,-72.347893
5389.9,-72.355915
5390,-72.366239
5390.1,-72.379834
5390.2,-72.391234
5390.3,-72.401541
5390.4,-72.408555
5390.5,-72.415567
5390.6,-72.41938
5390.7,-72.4208
5390.8,-72.427234
5390.9,-72.430252
5391,-72.4334
5391.1,-72.436603
5391.2,-72.437948
5391.3,-72.439743
5391.4,-72.441578
5391.5,-72.44566
5391.6,-72.448351
5391.7,-72.451916
5391.8,-72.45855
5391.9,-72.464969
5392,-72.473458
5392.1,-72.482293
5392.2,-72.490151
5392.3,-72.496302
5392.4,-72.498496
5392.5,-72.496641
5392.6,-72.486058
5392.7,-72.469968
5392.8,-72.453348
5392.9,-72.439332
5393,-72.429615
5393.1,-72.430897
5393.2,-72.435843
5393.3,-72.442229
5393.4,-72.44808
5393.5,-72.447848
5393.6,-72.438868
5393.7,-72.425105
5393.8,-72.41472
5393.9,-72.413508
5394,-72.421473
5394.1,-72.429829
5394.2,-72.430189
5394.3,-72.418884
5394.4,-72.400817
5394.5,-72.390823
5394.6,-72.386851
5394.7,-72.378446
5394.8,-72.364299
5394.9,-72.356712
5395,-72.363015
5395.1,-72.367508
5395.2,-72.359274
5395.3,-72.356113
5395.4,-72.361346
5395.5,-72.358201
5395.6,-72.356378
5395.7,-72.361978
5395.8,-72.359032
5395.9,-72.351931
5396,-72.354818
5396.1,-72.36154
5396.2,-72.361988
5396.3,-72.350619
5396.4,-72.344656
5396.5,-72.350437
5396.6,-72.362295
5396.7,-72.365015
5396.8,-72.365626
5396.9,-72.361162
5397,-72.3478
5397.1,-72.33461
5397.2,-72.328464
5397.3,-72.331624
5397.4,-72.339351
5397.5,-72.347516
5397.6,-72.357534
5397.7,-72.367022
5397.8,-72.374111
5397.9,-72.376666
5398,-72.37484
5398.1,-72.37134
5398.2,-72.366003
5398.3,-72.358009
5398.4,-72.345806
5398.5,-72.328214
5398.6,-72.312377
5398.7,-72.298362
5398.8,-72.287469
5398.9,-72.276719
5399,-72.270736
5399.1,-72.264464
5399.2,-72.257331
5399.3,-72.251239
5399.4,-72.243538
5399.5,-72.234998
5399.6,-72.228456
5399.7,-72.222854
5399.8,-72.214119
5399.9,-72.207012
5400,-72.195859
5400.1,-72.184385
5400.2,-72.172786
5400.3,-72.158425
5400.4,-72.147454
5400.5,-72.142651
5400.6,-72.137617
5400.7,-72.138195
5400.8,-72.137992
5400.9,-72.141252
5401,-72.151029
5401.1,-72.165816
5401.2,-72.18328
5401.3,-72.2015
5401.4,-72.208897
5401.5,-72.204124
5401.6,-72.18877
5401.7,-72.171548
5401.8,-72.158221
5401.9,-72.153432
5402,-72.158939
5402.1,-72.169698
5402.2,-72.175665
5402.3,-72.169296
5402.4,-72.155674
5402.5,-72.156047
5402.6,-72.167673
5402.7,-72.18671
5402.8,-72.206384
5402.9,-72.224802
5403,-72.244237
5403.1,-72.264297
5403.2,-72.285052
5403.3,-72.294185
5403.4,-72.279241
5403.5,-72.226391
5403.6,-72.185652
5403.7,-72.134681
5403.8,-72.08109
5403.9,-72.041582
5404,-71.991444
5404.1,-71.938109
5404.2,-71.902416
5404.3,-71.859507
5404.4,-71.794649
5404.5,-71.687167
5404.6,-71.598336
5404.7,-71.508925
5404.8,-71.419288
5404.9,-71.321512
5405,-71.217397
5405.1,-71.113862
5405.2,-71.017011
5405.3,-70.934697
5405.4,-70.860719
5405.5,-70.793896
5405.6,-70.723801
5405.7,-70.651872
5405.8,-70.578282
5405.9,-70.496199
5406,-70.412189
5406.1,-70.329371
5406.2,-70.25013
5406.3,-70.172383
5406.4,-70.102706
5406.5,-70.029404
5406.6,-69.963152
5406.7,-69.894333
5406.8,-69.833731
5406.9,-69.774187
5407,-69.713066
5407.1,-69.655358
5407.2,-69.600422
5407.3,-69.541646
5407.4,-69.481726
5407.5,-69.427955
5407.6,-69.373119
5407.7,-69.316773
5407.8,-69.264174
5407.9,-69.213368
5408,-69.159097
5408.1,-69.105983
5408.2,-69.054388
5408.3,-69.005598
5408.4,-68.957861
5408.5,-68.906016
5408.6,-68.852529
5408.7,-68.796369
5408.8,-68.737202
5408.9,-68.677181
5409,-68.612368
5409.1,-68.543184
5409.2,-68.470779
5409.3,-68.395086
5409.4,-68.320191
5409.5,-68.25291
5409.6,-68.191838
5409.7,-68.138441
5409.8,-68.094054
5409.9,-68.046427
5410,-67.997336
5410.1,-67.940579
5410.2,-67.873521
5410.3,-67.800709
5410.4,-67.733384
5410.5,-67.679319
5410.6,-67.631687
5410.7,-67.58149
5410.8,-67.52227
5410.9,-67.452905
5411,-67.379544
5411.1,-67.314198
5411.2,-67.256477
5411.3,-67.200346
5411.4,-67.136608
5411.5,-67.066665
5411.6,-66.998982
5411.7,-66.943561
5411.8,-66.888078
5411.9,-66.826826
5412,-66.766654
5412.1,-66.718889
5412.2,-66.655292
5412.3,-66.594014
5412.4,-66.54019
5412.5,-66.481892
5412.6,-66.415953
5412.7,-66.362144
5412.8,-66.314742
5412.9,-66.259715
5413,-66.19381
5413.1,-66.124792
5413.2,-66.060073
5413.3,-66.009275
5413.4,-65.964138
5413.5,-65.919034
5413.6,-65.865528
5413.7,-65.802099
5413.8,-65.732239
5413.9,-65.662982
5414,-65.59443
5414.1,-65.529957
5414.2,-65.472727
5414.3,-65.422143
5414.4,-65.370236
5414.5,-65.32014
5414.6,-65.273254
5414.7,-65.221831
5414.8,-65.169869
5414.9,-65.118079
5415,-65.055698
5415.1,-64.991016
5415.2,-64.925734
5415.3,-64.860959
5415.4,-64.794863
5415.5,-64.724101
5415.6,-64.651809
5415.7,-64.579771
5415.8,-64.502329
5415.9,-64.425692
5416,-64.351754
5416.1,-64.276492
5416.2,-64.201862
5416.3,-64.126681
5416.4,-64.047984
5416.5,-63.969037
5416.6,-63.891182
5416.7,-63.817433
5416.8,-63.744283
5416.9,-63.67586
5417,-63.606069
5417.1,-63.536393
5417.2,-63.473635
5417.3,-63.415115
5417.4,-63.358005
5417.5,-63.306251
5417.6,-63.253312
5417.7,-63.197835
5417.8,-63.135641
5417.9,-63.067847
5418,-62.993413
5418.1,-62.912777
5418.2,-62.834152
5418.3,-62.762848
5418.4,-62.693287
5418.5,-62.634112
5418.6,-62.578878
5418.7,-62.516171
5418.8,-62.4391
5418.9,-62.357455
5419,-62.274727
5419.1,-62.203073
5419.2,-62.142663
5419.3,-62.085309
5419.4,-62.017415
5419.5,-61.941384
5419.6,-61.860053
5419.7,-61.783023
5419.8,-61.706048
5419.9,-61.638356
5420,-61.575491
5420.1,-61.504282
5420.2,-61.419951
5420.3,-61.353011
5420.4,-61.280729
5420.5,-61.200065
5420.6,-61.126351
5420.7,-61.047863
5420.8,-60.962735
5420.9,-60.886829
5421,-60.818326
5421.1,-60.746431
5421.2,-60.66249
5421.3,-60.570262
5421.4,-60.491681
5421.5,-60.424264
5421.6,-60.354443
5421.7,-60.280248
5421.8,-60.20106
5421.9,-60.113894
5422,-60.018534
5422.1,-59.925378
5422.2,-59.836816
5422.3,-59.758422
5422.4,-59.683654
5422.5,-59.614349
5422.6,-59.543584
5422.7,-59.472212
5422.8,-59.400111
5422.9,-59.324668
5423,-59.245065
5423.1,-59.160011
5423.2,-59.074423
5423.3,-58.988438
5423.4,-58.89715
5423.5,-58.799755
5423.6,-58.70509
5423.7,-58.613347
5423.8,-58.520858
5423.9,-58.428875
5424,-58.337027
5424.1,-58.24002
5424.2,-58.145314
5424.3,-58.050284
5424.4,-57.955926
5424.5,-57.860171
5424.6,-57.765964
5424.7,-57.671061
5424.8,-57.575986
5424.9,-57.475692
5425,-57.381506
5425.1,-57.287298
5425.2,-57.196179
5425.3,-57.103781
5425.4,-57.017927
5425.5,-56.934221
5425.6,-56.854134
5425.7,-56.782017
5425.8,-56.71603
5425.9,-56.652957
5426,-56.589474
5426.1,-56.523339
5426.2,-56.454011
5426.3,-56.375262
5426.4,-56.288309
5426.5,-56.202121
5426.6,-56.123743
5426.7,-56.055583
5426.8,-55.998101
5426.9,-55.942916
5427,-55.886681
5427.1,-55.820317
5427.2,-55.745894
5427.3,-55.672837
5427.4,-55.612365
5427.5,-55.561759
5427.6,-55.521066
5427.7,-55.472377
5427.8,-55.411809
5427.9,-55.349795
5428,-55.293604
5428.1,-55.238878
5428.2,-55.199095
5428.3,-55.168564
5428.4,-55.125138
5428.5,-55.077021
5428.6,-55.044468
5428.7,-55.015544
5428.8,-54.977353
5428.9,-54.952533
5429,-54.935629
5429.1,-54.90493
5429.2,-54.880134
5429.3,-54.874408
5429.4,-54.865265
5429.5,-54.846666
5429.6,-54.832189
5429.7,-54.830195
5429.8,-54.837841
5429.9,-54.852239
5430,-54.863425
5430.1,-54.872098
5430.2,-54.877961
5430.3,-54.886979
5430.4,-54.907228
5430.5,-54.93905
5430.6,-54.975794
5430.7,-55.022732
5430.8,-55.078439
5430.9,-55.13695
5431,-55.195519
5431.1,-55.254336
5431.2,-55.312906
5431.3,-55.367597
5431.4,-55.422997
5431.5,-55.477687
5431.6,-55.537204
5431.7,-55.598273
5431.8,-55.660598
5431.9,-55.728079
5432,-55.796177
5432.1,-55.869863
5432.2,-55.950982
5432.3,-56.038627
5432.4,-56.129057
5432.5,-56.219815
5432.6,-56.314305
5432.7,-56.412202
5432.8,-56.508955
5432.9,-56.607366
5433,-56.711347
5433.1,-56.810869
5433.2,-56.911089
5433.3,-57.009697
5433.4,-57.103112
5433.5,-57.189579
5433.6,-57.274577
5433.7,-57.363478
5433.8,-57.450278
5433.9,-57.538912
5434,-57.62909
5434.1,-57.71892
5434.2,-57.811059
5434.3,-57.906424
5434.4,-58.005956
5434.5,-58.107455
5434.6,-58.206515
5434.7,-58.301892
5434.8,-58.385984
5434.9,-58.456345
5435,-58.52335
5435.1,-58.590447
5435.2,-58.667268
5435.3,-58.748207
5435.4,-58.828675
5435.5,-58.907759
5435.6,-58.976127
5435.7,-59.035108
5435.8,-59.093323
5435.9,-59.154558
5436,-59.221178
5436.1,-59.289442
5436.2,-59.35925
5436.3,-59.424525
5436.4,-59.492167
5436.5,-59.558881
5436.6,-59.615824
5436.7,-59.660506
5436.8,-59.698335
5436.9,-59.750002
5437,-59.799554
5437.1,-59.840585
5437.2,-59.89107
5437.3,-59.935719
5437.4,-59.971619
5437.5,-60.017499
5437.6,-60.065219
5437.7,-60.104736
5437.8,-60.130973
5437.9,-60.162034
5438,-60.208366
5438.1,-60.256018
5438.2,-60.297313
5438.3,-60.334385
5438.4,-60.362446
5438.5,-60.385871
5438.6,-60.411476
5438.7,-60.444715
5438.8,-60.485897
5438.9,-60.530902
5439,-60.575217
5439.1,-60.618262
5439.2,-60.656549
5439.3,-60.686743
5439.4,-60.713908
5439.5,-60.737081
5439.6,-60.755696
5439.7,-60.773591
5439.8,-60.793859
5439.9,-60.809622
5440,-60.826238
5440.1,-60.846433
5440.2,-60.870573
5440.3,-60.897129
5440.4,-60.925348
5440.5,-60.958472
5440.6,-60.989599
5440.7,-61.021115
5440.8,-61.052992
5440.9,-61.086522
5441,-61.118956
5441.1,-61.150024
5441.2,-61.18409
5441.3,-61.213457
5441.4,-61.240335
5441.5,-61.265412
5441.6,-61.28791
5441.7,-61.306773
5441.8,-61.325088
5441.9,-61.339444
5442,-61.353499
5442.1,-61.367095
5442.2,-61.378859
5442.3,-61.39794
5442.4,-61.421693
5442.5,-61.448261
5442.6,-61.482712
5442.7,-61.519854
5442.8,-61.555826
5442.9,-61.591678
5443,-61.627925
5443.1,-61.65569
5443.2,-61.674675
5443.3,-61.689083
5443.4,-61.702448
5443.5,-61.727329
5443.6,-61.757771
5443.7,-61.794541
5443.8,-61.830244
5443.9,-61.85343
5444,-61.869798
5444.1,-61.887019
5444.2,-61.912685
5444.3,-61.945193
5444.4,-61.978938
5444.5,-62.011546
5444.6,-62.044755
5444.7,-62.077658
5444.8,-62.113076
5444.9,-62.143566
5445,-62.165076
5445.1,-62.177334
5445.2,-62.203851
5445.3,-62.231358
5445.4,-62.250807
5445.5,-62.279066
5445.6,-62.308305
5445.7,-62.324406
5445.8,-62.346183
5445.9,-62.374256
5446,-62.39584
5446.1,-62.409527
5446.2,-62.425119
5446.3,-62.451024
5446.4,-62.48458
5446.5,-62.514889
5446.6,-62.537382
5446.7,-62.551113
5446.8,-62.561506
5446.9,-62.573016
5447,-62.591527
5447.1,-62.617121
5447.2,-62.648395
5447.3,-62.683381
5447.4,-62.715268
5447.5,-62.741563
5447.6,-62.764479
5447.7,-62.784916
5447.8,-62.802515
5447.9,-62.816434
5448,-62.829773
5448.1,-62.833392
5448.2,-62.838614
5448.3,-62.848852
5448.4,-62.85551
5448.5,-62.864374
5448.6,-62.873046
5448.7,-62.885543
5448.8,-62.899904
5448.9,-62.914602
5449,-62.931934
5449.1,-62.95294
5449.2,-62.971841
5449.3,-62.9914
5449.4,-63.011854
5449.5,-63.027879
5449.6,-63.045027
5449.7,-63.062884
5449.8,-63.076987
5449.9,-63.088468
5450,-63.096499
5450.1,-63.104327
5450.2,-63.108122
5450.3,-63.112608
5450.4,-63.116682
5450.5,-63.126053
5450.6,-63.138102
5450.7,-63.152962
5450.8,-63.175046
5450.9,-63.199359
5451,-63.228397
5451.1,-63.261038
5451.2,-63.291967
5451.3,-63.314255
5451.4,-63.326774
5451.5,-63.332423
5451.6,-63.335515
5451.7,-63.342409
5451.8,-63.357875
5451.9,-63.383682
5452,-63.413138
5452.1,-63.43628
5452.2,-63.446901
5452.3,-63.446001
5452.4,-63.450627
5452.5,-63.469751
5452.6,-63.499371
5452.7,-63.525596
5452.8,-63.547013
5452.9,-63.562021
5453,-63.572167
5453.1,-63.589989
5453.2,-63.610713
5453.3,-63.631144
5453.4,-63.642019
5453.5,-63.64535
5453.6,-63.660881
5453.7,-63.67748
5453.8,-63.682004
5453.9,-63.697232
5454,-63.71203
5454.1,-63.719861
5454.2,-63.728627
5454.3,-63.745271
5454.4,-63.762088
5454.5,-63.767481
5454.6,-63.765414
5454.7,-63.771805
5454.8,-63.790737
5454.9,-63.810627
5455,-63.826824
5455.1,-63.835599
5455.2,-63.834748
5455.3,-63.831163
5455.4,-63.832046
5455.5,-63.837534
5455.6,-63.845652
5455.7,-63.855933
5455.8,-63.871498
5455.9,-63.888059
5456,-63.904751
5456.1,-63.922626
5456.2,-63.939767
5456.3,-63.953027
5456.4,-63.964367
5456.5,-63.97213
5456.6,-63.972999
5456.7,-63.972561
5456.8,-63.972517
5456.9,-63.972009
5457,-63.965994
5457.1,-63.958757
5457.2,-63.952211
5457.3,-63.946758
5457.4,-63.938375
5457.5,-63.930053
5457.6,-63.924728
5457.7,-63.916666
5457.8,-63.909277
5457.9,-63.90443
5458,-63.895349
5458.1,-63.885888
5458.2,-63.880683
5458.3,-63.880715
5458.4,-63.882119
5458.5,-63.886346
5458.6,-63.893362
5458.7,-63.903739
5458.8,-63.911136
5458.9,-63.923374
5459,-63.937661
5459.1,-63.95689
5459.2,-63.970689
5459.3,-63.982491
5459.4,-63.986856
5459.5,-63.981778
5459.6,-63.969538
5459.7,-63.962634
5459.8,-63.959112
5459.9,-63.965648
5460,-63.979147
5460.1,-63.995701
5460.2,-64.005358
5460.3,-64.002766
5460.4,-63.993369
5460.5,-63.984458
5460.6,-63.989052
5460.7,-64.001882
5460.8,-64.012925
5460.9,-64.015055
5461,-64.008621
5461.1,-63.998818
5461.2,-63.992194
5461.3,-63.984695
5461.4,-63.97402
5461.5,-63.964676
5461.6,-63.96714
5461.7,-63.975528
5461.8,-63.977746
5461.9,-63.972921
5462,-63.978564
5462.1,-63.982889
5462.2,-63.978908
5462.3,-63.988097
5462.4,-63.992556
5462.5,-63.984238
5462.6,-63.98058
5462.7,-63.985682
5462.8,-63.991839
5462.9,-63.99291
5463,-63.983103
5463.1,-63.971056
5463.2,-63.971478
5463.3,-63.979127
5463.4,-63.988019
5463.5,-63.994946
5463.6,-63.994305
5463.7,-63.989511
5463.8,-63.976046
5463.9,-63.962663
5464,-63.953754
5464.1,-63.947579
5464.2,-63.94623
5464.3,-63.953193
5464.4,-63.963702
5464.5,-63.972059
5464.6,-63.981038
5464.7,-63.991008
5464.8,-63.996954
5464.9,-64.002276
5465,-64.005725
5465.1,-64.005397
5465.2,-63.997611
5465.3,-63.989202
5465.4,-63.982894
5465.5,-63.975893
5465.6,-63.965736
5465.7,-63.957911
5465.8,-63.949391
5465.9,-63.934768
5466,-63.919811
5466.1,-63.907436
5466.2,-63.895087
5466.3,-63.88341
5466.4,-63.873202
5466.5,-63.863019
5466.6,-63.856385
5466.7,-63.848853
5466.8,-63.842585
5466.9,-63.842348
5467,-63.844525
5467.1,-63.850313
5467.2,-63.857189
5467.3,-63.866977
5467.4,-63.875488
5467.5,-63.884561
5467.6,-63.888155
5467.7,-63.888153
5467.8,-63.877065
5467.9,-63.858051
5468,-63.841079
5468.1,-63.829045
5468.2,-63.822768
5468.3,-63.825927
5468.4,-63.834359
5468.5,-63.839995
5468.6,-63.837412
5468.7,-63.825028
5468.8,-63.804734
5468.9,-63.789953
5469,-63.790993
5469.1,-63.797765
5469.2,-63.802797
5469.3,-63.79748
5469.4,-63.779729
5469.5,-63.759374
5469.6,-63.741481
5469.7,-63.726602
5469.8,-63.710497
5469.9,-63.696255
5470,-63.695104
5470.1,-63.696842
5470.2,-63.685404
5470.3,-63.673939
5470.4,-63.67583
5470.5,-63.670966
5470.6,-63.660769
5470.7,-63.663285
5470.8,-63.659039
5470.9,-63.647075
5471,-63.644201
5471.1,-63.64686
5471.2,-63.643145
5471.3,-63.625947
5471.4,-63.610017
5471.5,-63.606769
5471.6,-63.609517
5471.7,-63.612282
5471.8,-63.611116
5471.9,-63.605796
5472,-63.591332
5472.1,-63.568777
5472.2,-63.549196
5472.3,-63.539177
5472.4,-63.533565
5472.5,-63.532611
5472.6,-63.539919
5472.7,-63.546351
5472.8,-63.548625
5472.9,-63.549706
5473,-63.548549
5473.1,-63.542839
5473.2,-63.532331
5473.3,-63.523697
5473.4,-63.512312
5473.5,-63.496708
5473.6,-63.477916
5473.7,-63.46206
5473.8,-63.440014
5473.9,-63.418544
5474,-63.398888
5474.1,-63.381024
5474.2,-63.365146
5474.3,-63.350328
5474.4,-63.333267
5474.5,-63.316897
5474.6,-63.29949
5474.7,-63.279893
5474.8,-63.263102
5474.9,-63.246334
5475,-63.228176
5475.1,-63.211115
5475.2,-63.191948
5475.3,-63.169783
5475.4,-63.153661
5475.5,-63.143394
5475.6,-63.134044
5475.7,-63.131358
5475.8,-63.130712
5475.9,-63.132897
5476,-63.13642
5476.1,-63.139988
5476.2,-63.141726
5476.3,-63.140781
5476.4,-63.13249
5476.5,-63.11374
5476.6,-63.094715
5476.7,-63.079602
5476.8,-63.070932
5476.9,-63.071067
5477,-63.075518
5477.1,-63.08039
5477.2,-63.076325
5477.3,-63.057404
5477.4,-63.039981
5477.5,-63.032126
5477.6,-63.031868
5477.7,-63.036496
5477.8,-63.038682
5477.9,-63.039306
5478,-63.039006
5478.1,-63.038677
5478.2,-63.039718
5478.3,-63.035037
5478.4,-63.018515
5478.5,-63.0086
5478.6,-63.009192
5478.7,-63.000244
5478.8,-62.989678
5478.9,-62.987532
5479,-62.976356
5479.1,-62.967374
5479.2,-62.968666
5479.3,-62.960455
5479.4,-62.946547
5479.5,-62.930645
5479.6,-62.92726
5479.7,-62.929397
5479.8,-62.926611
5479.9,-62.917156
5480,-62.899096
5480.1,-62.885797
5480.2,-62.877951
5480.3,-62.880231
5480.4,-62.88783
5480.5,-62.893583
5480.6,-62.89413
5480.7,-62.888363
5480.8,-62.87876
5480.9,-62.862726
5481,-62.842557
5481.1,-62.818898
5481.2,-62.800724
5481.3,-62.789266
5481.4,-62.785439
5481.5,-62.785347
5481.6,-62.785882
5481.7,-62.787801
5481.8,-62.789087
5481.9,-62.793085
5482,-62.798618
5482.1,-62.802024
5482.2,-62.805509
5482.3,-62.805161
5482.4,-62.802488
5482.5,-62.79947
5482.6,-62.798737
5482.7,-62.797377
5482.8,-62.796242
5482.9,-62.795064
5483,-62.791136
5483.1,-62.785864
5483.2,-62.783527
5483.3,-62.781477
5483.4,-62.781486
5483.5,-62.780471
5483.6,-62.780975
5483.7,-62.784629
5483.8,-62.789666
5483.9,-62.795189
5484,-62.805188
5484.1,-62.812737
5484.2,-62.814211
5484.3,-62.806493
5484.4,-62.794652
5484.5,-62.778731
5484.6,-62.759886
5484.7,-62.743923
5484.8,-62.735815
5484.9,-62.730421
5485,-62.732688
5485.1,-62.739413
5485.2,-62.741629
5485.3,-62.737649
5485.4,-62.724658
5485.5,-62.706721
5485.6,-62.695881
5485.7,-62.696832
5485.8,-62.700436
5485.9,-62.701874
5486,-62.698143
5486.1,-62.686341
5486.2,-62.671023
5486.3,-62.651575
5486.4,-62.634642
5486.5,-62.622476
5486.6,-62.620419
5486.7,-62.620021
5486.8,-62.615877
5486.9,-62.605326
5487,-62.603331
5487.1,-62.603535
5487.2,-62.593914
5487.3,-62.591479
5487.4,-62.593676
5487.5,-62.581932
5487.6,-62.572987
5487.7,-62.578181
5487.8,-62.580465
5487.9,-62.574294
5488,-62.562442
5488.1,-62.554426
5488.2,-62.555115
5488.3,-62.560991
5488.4,-62.566314
5488.5,-62.566479
5488.6,-62.558612
5488.7,-62.543796
5488.8,-62.528976
5488.9,-62.515107
5489,-62.503518
5489.1,-62.501349
5489.2,-62.501908
5489.3,-62.509907
5489.4,-62.519411
5489.5,-62.53137
5489.6,-62.537146
5489.7,-62.540463
5489.8,-62.544504
5489.9,-62.544981
5490,-62.543116
5490.1,-62.538428
5490.2,-62.533084
5490.3,-62.523434
5490.4,-62.51228
5490.5,-62.500531
5490.6,-62.485214
5490.7,-62.470302
5490.8,-62.455956
5490.9,-62.441826
5491,-62.42768
5491.1,-62.410373
5491.2,-62.398307
5491.3,-62.383274
5491.4,-62.367943
5491.5,-62.352885
5491.6,-62.341011
5491.7,-62.328301
5491.8,-62.318418
5491.9,-62.312185
5492,-62.314733
5492.1,-62.319571
5492.2,-62.326963
5492.3,-62.337104
5492.4,-62.344683
5492.5,-62.353787
5492.6,-62.36647
5492.7,-62.375158
5492.8,-62.375279
5492.9,-62.366714
5493,-62.354372
5493.1,-62.33956
5493.2,-62.334084
5493.3,-62.333358
5493.4,-62.339026
5493.5,-62.349542
5493.6,-62.357447
5493.7,-62.36005
5493.8,-62.349767
5493.9,-62.333595
5494,-62.330607
5494.1,-62.336738
5494.2,-62.347648
5494.3,-62.351373
5494.4,-62.344018
5494.5,-62.331611
5494.6,-62.319426
5494.7,-62.309019
5494.8,-62.300856
5494.9,-62.302254
5495,-62.30831
5495.1,-62.307551
5495.2,-62.298744
5495.3,-62.30152
5495.4,-62.304071
5495.5,-62.298385
5495.6,-62.303892
5495.7,-62.306873
5495.8,-62.302622
5495.9,-62.301767
5496,-62.311468
5496.1,-62.314353
5496.2,-62.309811
5496.3,-62.300395
5496.4,-62.299008
5496.5,-62.306822
5496.6,-62.316991
5496.7,-62.323196
5496.8,-62.32315
5496.9,-62.318793
5497,-62.30729
5497.1,-62.296316
5497.2,-62.292087
5497.3,-62.295241
5497.4,-62.302619
5497.5,-62.313041
5497.6,-62.324995
5497.7,-62.340034
5497.8,-62.350284
5497.9,-62.355479
5498,-62.358139
5498.1,-62.35852
5498.2,-62.355891
5498.3,-62.34865
5498.4,-62.340096
5498.5,-62.32683
5498.6,-62.315372
5498.7,-62.303235
5498.8,-62.29157
5498.9,-62.28184
5499,-62.27109
5499.1,-62.261417
5499.2,-62.251019
5499.3,-62.245295
5499.4,-62.239817
5499.5,-62.231363
5499.6,-62.218791
5499.7,-62.208907
5499.8,-62.199619
5499.9,-62.188363
5500,-62.18063
5500.1,-62.170995
5500.2,-62.16179
5500.3,-62.151385
5500.4,-62.145782
5500.5,-62.145932
5500.6,-62.150478
5500.7,-62.158224
5500.8,-62.170752
5500.9,-62.186713
5501,-62.202162
5501.1,-62.215488
5501.2,-62.231403
5501.3,-62.23522
5501.4,-62.230978
5501.5,-62.222909
5501.6,-62.212428
5501.7,-62.210536
5501.8,-62.213146
5501.9,-62.225971
5502,-62.242077
5502.1,-62.252376
5502.2,-62.250796
5502.3,-62.240914
5502.4,-62.235249
5502.5,-62.242349
5502.6,-62.258846
5502.7,-62.273749
5502.8,-62.281173
5502.9,-62.283429
5503,-62.286942
5503.1,-62.296754
5503.2,-62.309725
5503.3,-62.320921
5503.4,-62.32713
5503.5,-62.325825
5503.6,-62.33326
5503.7,-62.343025
5503.8,-62.341554
5503.9,-62.345543
5504,-62.35526
5504.1,-62.351523
5504.2,-62.353888
5504.3,-62.367078
5504.4,-62.377944
5504.5,-62.38007
5504.6,-62.373137
5504.7,-62.376088
5504.8,-62.387949
5504.9,-62.401023
5505,-62.408632
5505.1,-62.408472
5505.2,-62.402705
5505.3,-62.394086
5505.4,-62.389545
5505.5,-62.391777
5505.6,-62.399184
5505.7,-62.412761
5505.8,-62.428307
5505.9,-62.442251
5506,-62.449197
5506.1,-62.452452
5506.2,-62.456427
5506.3,-62.459699
5506.4,-62.456499
5506.5,-62.453316
5506.6,-62.446767
5506.7,-62.436767
5506.8,-62.428307
5506.9,-62.418539
5507,-62.41041
5507.1,-62.407455
5507.2,-62.405675
5507.3,-62.408676
5507.4,-62.407781
5507.5,-62.407254
5507.6,-62.409218
5507.7,-62.410267
5507.8,-62.41006
5507.9,-62.411552
5508,-62.409397
5508.1,-62.406838
5508.2,-62.404051
5508.3,-62.402377
5508.4,-62.397554
5508.5,-62.391476
5508.6,-62.380174
5508.7,-62.371291
5508.8,-62.360497
5508.9,-62.356217
5509,-62.360065
5509.1,-62.371072
5509.2,-62.384134
5509.3,-62.399051
5509.4,-62.410973
5509.5,-62.421082
5509.6,-62.436422
5509.7,-62.444455
5509.8,-62.443043
5509.9,-62.438272
5510,-62.429301
5510.1,-62.430265
5510.2,-62.438698
5510.3,-62.453075
5510.4,-62.466188
5510.5,-62.477742
5510.6,-62.476916
5510.7,-62.466616
5510.8,-62.463392
5510.9,-62.47764
5511,-62.49466
5511.1,-62.50899
5511.2,-62.513437
5511.3,-62.517637
5511.4,-62.524027
5511.5,-62.537927
5511.6,-62.551375
5511.7,-62.557817
5511.8,-62.554988
5511.9,-62.560677
5512,-62.567276
5512.1,-62.564422
5512.2,-62.572704
5512.3,-62.578769
5512.4,-62.575858
5512.5,-62.581601
5512.6,-62.597054
5512.7,-62.600691
5512.8,-62.594349
5512.9,-62.59198
5513,-62.603123
5513.1,-62.618098
5513.2,-62.62674
5513.3,-62.624875
5513.4,-62.620076
5513.5,-62.612804
5513.6,-62.610632
5513.7,-62.619668
5513.8,-62.633455
5513.9,-62.648973
5514,-62.662003
5514.1,-62.673678
5514.2,-62.677582
5514.3,-62.680912
5514.4,-62.679319
5514.5,-62.671039
5514.6,-62.65898
5514.7,-62.65071
5514.8,-62.645846
5514.9,-62.642148
5515,-62.641148
5515.1,-62.644775
5515.2,-62.65152
5515.3,-62.661444
5515.4,-62.675155
5515.5,-62.688152
5515.6,-62.698689
5515.7,-62.712364
5515.8,-62.729548
5515.9,-62.745607
5516,-62.759308
5516.1,-62.77301
5516.2,-62.784659
5516.3,-62.794617
5516.4,-62.806986
5516.5,-62.823629
5516.6,-62.839599
5516.7,-62.855813
5516.8,-62.867282
5516.9,-62.875281
5517,-62.881514
5517.1,-62.888121
5517.2,-62.89129
5517.3,-62.893187
5517.4,-62.888601
5517.5,-62.879641
5517.6,-62.870476
5517.7,-62.863022
5517.8,-62.860494
5517.9,-62.866467
5518,-62.879881
5518.1,-62.898217
5518.2,-62.916435
5518.3,-62.922989
5518.4,-62.920592
5518.5,-62.910753
5518.6,-62.901894
5518.7,-62.90061
5518.8,-62.91097
5518.9,-62.925123
5519,-62.935038
5519.1,-62.936816
5519.2,-62.928194
5519.3,-62.920504
5519.4,-62.922215
5519.5,-62.931067
5519.6,-62.940088
5519.7,-62.946829
5519.8,-62.953163
5519.9,-62.955114
5520,-62.951268
5520.1,-62.951012
5520.2,-62.962354
5520.3,-62.960442
5520.4,-62.953987
5520.5,-62.962401
5520.6,-62.965379
5520.7,-62.958196
5520.8,-62.967404
5520.9,-62.979873
5521,-62.975284
5521.1,-62.967575
5521.2,-62.97105
5521.3,-62.983458
5521.4,-62.992471
5521.5,-62.995605
5521.6,-62.990642
5521.7,-62.980527
5521.8,-62.977039
5521.9,-62.982768
5522,-62.993027
5522.1,-63.003275
5522.2,-63.014494
5522.3,-63.023048
5522.4,-63.026581
5522.5,-63.022936
5522.6,-63.01853
5522.7,-63.007058
5522.8,-62.994997
5522.9,-62.984539
5523,-62.974089
5523.1,-62.964576
5523.2,-62.962057
5523.3,-62.961592
5523.4,-62.965223
5523.5,-62.970242
5523.6,-62.976985
5523.7,-62.986653
5523.8,-62.997386
5523.9,-63.010997
5524,-63.024191
5524.1,-63.036372
5524.2,-63.048271
5524.3,-63.061467
5524.4,-63.0751
5524.5,-63.088803
5524.6,-63.102221
5524.7,-63.112705
5524.8,-63.120169
5524.9,-63.125383
5525,-63.128606
5525.1,-63.132529
5525.2,-63.133769
5525.3,-63.129941
5525.4,-63.12135
5525.5,-63.109141
5525.6,-63.096239
5525.7,-63.086635
5525.8,-63.079196
5525.9,-63.075326
5526,-63.079936
5526.1,-63.087733
5526.2,-63.097226
5526.3,-63.109367
5526.4,-63.1193
5526.5,-63.121635
5526.6,-63.112843
5526.7,-63.100059
5526.8,-63.089588
5526.9,-63.090804
5527,-63.099586
5527.1,-63.109086
5527.2,-63.117978
5527.3,-63.112166
5527.4,-63.098214
5527.5,-63.094186
5527.6,-63.100192
5527.7,-63.11153
5527.8,-63.121987
5527.9,-63.129289
5528,-63.13709
5528.1,-63.152131
5528.2,-63.160828
5528.3,-63.161211
5528.4,-63.153633
5528.5,-63.152418
5528.6,-63.159993
5528.7,-63.156621
5528.8,-63.155586
5528.9,-63.163451
5529,-63.15892
5529.1,-63.155897
5529.2,-63.164334
5529.3,-63.166258
5529.4,-63.158995
5529.5,-63.152423
5529.6,-63.154838
5529.7,-63.164429
5529.8,-63.171463
5529.9,-63.169961
5530,-63.159543
5530.1,-63.144439
5530.2,-63.138668
5530.3,-63.143188
5530.4,-63.154129
5530.5,-63.166841
5530.6,-63.179002
5530.7,-63.185098
5530.8,-63.188205
5530.9,-63.18608
5531,-63.178897
5531.1,-63.166389
5531.2,-63.154841
5531.3,-63.139213
5531.4,-63.126758
5531.5,-63.115637
5531.6,-63.109079
5531.7,-63.106416
5531.8,-63.105806
5531.9,-63.110474
5532,-63.119987
5532.1,-63.129939
5532.2,-63.136493
5532.3,-63.144283
5532.4,-63.155299
5532.5,-63.162307
5532.6,-63.169094
5532.7,-63.17795
5532.8,-63.189322
5532.9,-63.199192
5533,-63.206068
5533.1,-63.216919
5533.2,-63.225579
5533.3,-63.233522
5533.4,-63.24087
5533.5,-63.24692
5533.6,-63.251915
5533.7,-63.253224
5533.8,-63.24981
5533.9,-63.241018
5534,-63.2286
5534.1,-63.215257
5534.2,-63.204357
5534.3,-63.196236
5534.4,-63.193747
5534.5,-63.197774
5534.6,-63.206415
5534.7,-63.217105
5534.8,-63.227846
5534.9,-63.231332
5535,-63.227147
5535.1,-63.213871
5535.2,-63.201388
5535.3,-63.196499
5535.4,-63.198175
5535.5,-63.206756
5535.6,-63.213143
5535.7,-63.209724
5535.8,-63.192563
5535.9,-63.182012
5536,-63.182641
5536.1,-63.190074
5536.2,-63.19872
5536.3,-63.209033
5536.4,-63.218952
5536.5,-63.226174
5536.6,-63.22409
5536.7,-63.212211
5536.8,-63.208243
5536.9,-63.21552
5537,-63.21324
5537.1,-63.20596
5537.2,-63.212111
5537.3,-63.207138
5537.4,-63.195542
5537.5,-63.202408
5537.6,-63.206164
5537.7,-63.196681
5537.8,-63.189988
5537.9,-63.19288
5538,-63.201174
5538.1,-63.202945
5538.2,-63.197073
5538.3,-63.184881
5538.4,-63.171156
5538.5,-63.164272
5538.6,-63.169159
5538.7,-63.173848
5538.8,-63.179157
5538.9,-63.18293
5539,-63.184067
5539.1,-63.180132
5539.2,-63.1739
5539.3,-63.163283
5539.4,-63.150443
5539.5,-63.134276
5539.6,-63.119565
5539.7,-63.105267
5539.8,-63.095911
5539.9,-63.090839
5540,-63.089016
5540.1,-63.089244
5540.2,-63.093013
5540.3,-63.098173
5540.4,-63.107066
5540.5,-63.11666
5540.6,-63.126951
5540.7,-63.137932
5540.8,-63.147871
5540.9,-63.154822
5541,-63.16321
5541.1,-63.171621
5541.2,-63.182443
5541.3,-63.194415
5541.4,-63.204292
5541.5,-63.211506
5541.6,-63.21634
5541.7,-63.219173
5541.8,-63.220175
5541.9,-63.220665
5542,-63.217727
5542.1,-63.207719
5542.2,-63.192414
5542.3,-63.173558
5542.4,-63.154855
5542.5,-63.14152
5542.6,-63.133673
5542.7,-63.134288
5542.8,-63.138099
5542.9,-63.143176
5543,-63.150206
5543.1,-63.156486
5543.2,-63.155726
5543.3,-63.145416
5543.4,-63.133473
5543.5,-63.120448
5543.6,-63.116934
5543.7,-63.119047
5543.8,-63.12319
5543.9,-63.127363
5544,-63.120638
5544.1,-63.107016
5544.2,-63.094864
5544.3,-63.095234
5544.4,-63.103168
5544.5,-63.109194
5544.6,-63.115123
5544.7,-63.121452
5544.8,-63.127139
5544.9,-63.127328
5545,-63.121041
5545.1,-63.112182
5545.2,-63.116112
5545.3,-63.111875
5545.4,-63.099438
5545.5,-63.100972
5545.6,-63.098532
5545.7,-63.08688
5545.8,-63.087796
5545.9,-63.089609
5546,-63.081402
5546.1,-63.07164
5546.2,-63.073381
5546.3,-63.079781
5546.4,-63.079372
5546.5,-63.068527
5546.6,-63.054709
5546.7,-63.043957
5546.8,-63.041948
5546.9,-63.051139
5547,-63.060138
5547.1,-63.06429
5547.2,-63.063215
5547.3,-63.058501
5547.4,-63.049598
5547.5,-63.036555
5547.6,-63.020663
5547.7,-63.006921
5547.8,-62.998807
5547.9,-62.993784
5548,-62.993253
5548.1,-62.997261
5548.2,-63.004069
5548.3,-63.012458
5548.4,-63.021665
5548.5,-63.029149
5548.6,-63.0339
5548.7,-63.036984
5548.8,-63.040139
5548.9,-63.047431
5549,-63.050466
5549.1,-63.052953
5549.2,-63.052213
5549.3,-63.048472
5549.4,-63.048169
5549.5,-63.045826
5549.6,-63.042657
5549.7,-63.040423
5549.8,-63.040013
5549.9,-63.037696
5550,-63.039233
5550.1,-63.039686
5550.2,-63.044805
5550.3,-63.047891
5550.4,-63.053306
5550.5,-63.060654
5550.6,-63.073411
5550.7,-63.08704
5550.8,-63.096724
5550.9,-63.099043
5551,-63.092651
5551.1,-63.078315
5551.2,-63.060096
5551.3,-63.043414
5551.4,-63.035866
5551.5,-63.035264
5551.6,-63.037076
5551.7,-63.045221
5551.8,-63.051483
5551.9,-63.053144
5552,-63.042606
5552.1,-63.02763
5552.2,-63.014975
5552.3,-63.013373
5552.4,-63.014884
5552.5,-63.023045
5552.6,-63.028853
5552.7,-63.022843
5552.8,-63.009552
5552.9,-62.991667
5553,-62.97322
5553.1,-62.955203
5553.2,-62.944624
5553.3,-62.944844
5553.4,-62.956041
5553.5,-62.958939
5553.6,-62.948054
5553.7,-62.947756
5553.8,-62.945272
5553.9,-62.936173
5554,-62.938898
5554.1,-62.943368
5554.2,-62.9357
5554.3,-62.925024
5554.4,-62.928818
5554.5,-62.930539
5554.6,-62.921075
5554.7,-62.907382
5554.8,-62.901746
5554.9,-62.909671
5555,-62.917405
5555.1,-62.92031
5555.2,-62.917007
5555.3,-62.907226
5555.4,-62.892642
5555.5,-62.878449
5555.6,-62.870641
5555.7,-62.867958
5555.8,-62.870603
5555.9,-62.878855
5556,-62.887759
5556.1,-62.890553
5556.2,-62.895242
5556.3,-62.900879
5556.4,-62.902138
5556.5,-62.89696
5556.6,-62.890396
5556.7,-62.882294
5556.8,-62.871402
5556.9,-62.860198
5557,-62.848595
5557.1,-62.831534
5557.2,-62.81405
5557.3,-62.798508
5557.4,-62.78623
5557.5,-62.772201
5557.6,-62.759728
5557.7,-62.747693
5557.8,-62.735414
5557.9,-62.723316
5558,-62.711144
5558.1,-62.699901
5558.2,-62.685703
5558.3,-62.671779
5558.4,-62.656104
5558.5,-62.640966
5558.6,-62.624675
5558.7,-62.610446
5558.8,-62.600119
5558.9,-62.595844
5559,-62.59579
5559.1,-62.600681
5559.2,-62.609443
5559.3,-62.61733
5559.4,-62.626957
5559.5,-62.635277
5559.6,-62.641961
5559.7,-62.643232
5559.8,-62.636522
5559.9,-62.621018
5560,-62.607437
5560.1,-62.600901
5560.2,-62.603186
5560.3,-62.612262
5560.4,-62.624762
5560.5,-62.630488
5560.6,-62.619039
5560.7,-62.605356
5560.8,-62.5972
5560.9,-62.596653
5561,-62.607467
5561.1,-62.618138
5561.2,-62.623544
5561.3,-62.628065
5561.4,-62.636578
5561.5,-62.6449
5561.6,-62.648659
5561.7,-62.643233
5561.8,-62.631558
5561.9,-62.636085
5562,-62.638243
5562.1,-62.633778
5562.2,-62.636606
5562.3,-62.636317
5562.4,-62.62895
5562.5,-62.631852
5562.6,-62.635215
5562.7,-62.629469
5562.8,-62.614793
5562.9,-62.615886
5563,-62.625795
5563.1,-62.633301
5563.2,-62.632116
5563.3,-62.621517
5563.4,-62.607957
5563.5,-62.601769
5563.6,-62.60785
5563.7,-62.617507
5563.8,-62.627955
5563.9,-62.633859
5564,-62.640043
5564.1,-62.642512
5564.2,-62.636385
5564.3,-62.625536
5564.4,-62.6124
5564.5,-62.599827
5564.6,-62.588464
5564.7,-62.583949
5564.8,-62.582392
5564.9,-62.586145
5565,-62.592179
5565.1,-62.602416
5565.2,-62.610205
5565.3,-62.616382
5565.4,-62.621815
5565.5,-62.632379
5565.6,-62.640682
5565.7,-62.65042
5565.8,-62.659488
5565.9,-62.66668
5566,-62.670486
5566.1,-62.675784
5566.2,-62.682011
5566.3,-62.690947
5566.4,-62.697797
5566.5,-62.70402
5566.6,-62.711495
5566.7,-62.720309
5566.8,-62.726576
5566.9,-62.735926
5567,-62.747224
5567.1,-62.758764
5567.2,-62.770401
5567.3,-62.781127
5567.4,-62.785918
5567.5,-62.786322
5567.6,-62.77656
5567.7,-62.766123
5567.8,-62.753727
5567.9,-62.741103
5568,-62.737503
5568.1,-62.739114
5568.2,-62.74386
5568.3,-62.751118
5568.4,-62.760857
5568.5,-62.767111
5568.6,-62.76059
5568.7,-62.750554
5568.8,-62.739296
5568.9,-62.734559
5569,-62.739708
5569.1,-62.752175
5569.2,-62.760064
5569.3,-62.754206
5569.4,-62.739918
5569.5,-62.731165
5569.6,-62.722665
5569.7,-62.71437
5569.8,-62.701307
5569.9,-62.691922
5570,-62.688357
5570.1,-62.695905
5570.2,-62.696438
5570.3,-62.692879
5570.4,-62.695678
5570.5,-62.696653
5570.6,-62.691906
5570.7,-62.697489
5570.8,-62.703812
5570.9,-62.699497
5571,-62.694528
5571.1,-62.700085
5571.2,-62.709427
5571.3,-62.710761
5571.4,-62.704569
5571.5,-62.693336
5571.6,-62.690617
5571.7,-62.699955
5571.8,-62.708617
5571.9,-62.715378
5572,-62.716432
5572.1,-62.711913
5572.2,-62.700453
5572.3,-62.683364
5572.4,-62.667394
5572.5,-62.658624
5572.6,-62.657552
5572.7,-62.662791
5572.8,-62.671356
5572.9,-62.682167
5573,-62.693644
5573.1,-62.707797
5573.2,-62.721273
5573.3,-62.727412
5573.4,-62.732531
5573.5,-62.739103
5573.6,-62.744256
5573.7,-62.747102
5573.8,-62.74799
5573.9,-62.747405
5574,-62.745869
5574.1,-62.74192
5574.2,-62.73985
5574.3,-62.736921
5574.4,-62.73489
5574.5,-62.733484
5574.6,-62.731331
5574.7,-62.727733
5574.8,-62.724516
5574.9,-62.722334
5575,-62.724471
5575.1,-62.729655
5575.2,-62.737966
5575.3,-62.746256
5575.4,-62.753303
5575.5,-62.761593
5575.6,-62.771934
5575.7,-62.781474
5575.8,-62.790903
5575.9,-62.794483
5576,-62.792965
5576.1,-62.781449
5576.2,-62.766662
5576.3,-62.752476
5576.4,-62.744059
5576.5,-62.743028
5576.6,-62.751506
5576.7,-62.766215
5576.8,-62.774337
5576.9,-62.773479
5577,-62.762931
5577.1,-62.750867
5577.2,-62.745128
5577.3,-62.749622
5577.4,-62.76367
5577.5,-62.768866
5577.6,-62.763425
5577.7,-62.750328
5577.8,-62.741673
5577.9,-62.736708
5578,-62.734042
5578.1,-62.725243
5578.2,-62.712686
5578.3,-62.708052
5578.4,-62.717632
5578.5,-62.723596
5578.6,-62.720495
5578.7,-62.725085
5578.8,-62.727128
5578.9,-62.720399
5579,-62.727061
5579.1,-62.730347
5579.2,-62.723459
5579.3,-62.720277
5579.4,-62.728534
5579.5,-62.738461
5579.6,-62.736888
5579.7,-62.723781
5579.8,-62.715188
5579.9,-62.721524
5580,-62.733595
5580.1,-62.745004
5580.2,-62.752757
5580.3,-62.752572
5580.4,-62.744487
5580.5,-62.731071
5580.6,-62.716865
5580.7,-62.708514
5580.8,-62.71081
5580.9,-62.718722
5581,-62.731344
5581.1,-62.743561
5581.2,-62.750262
5581.3,-62.761166
5581.4,-62.771318
5581.5,-62.775878
5581.6,-62.778764
5581.7,-62.779051
5581.8,-62.776918
5581.9,-62.771029
5582,-62.765274
5582.1,-62.757644
5582.2,-62.746261
5582.3,-62.732226
5582.4,-62.721621
5582.5,-62.709131
5582.6,-62.694618
5582.7,-62.679689
5582.8,-62.670501
5582.9,-62.658607
5583,-62.646098
5583.1,-62.636922
5583.2,-62.62672
5583.3,-62.615451
5583.4,-62.606929
5583.5,-62.604005
5583.6,-62.600245
5583.7,-62.595926
5583.8,-62.594807
5583.9,-62.601955
5584,-62.612429
5584.1,-62.626317
5584.2,-62.644988
5584.3,-62.660741
5584.4,-62.671417
5584.5,-62.677945
5584.6,-62.673958
5584.7,-62.662324
5584.8,-62.650576
5584.9,-62.645539
5585,-62.64547
5585.1,-62.654728
5585.2,-62.668554
5585.3,-62.679473
5585.4,-62.682022
5585.5,-62.673335
5585.6,-62.664609
5585.7,-62.662106
5585.8,-62.668868
5585.9,-62.683867
5586,-62.697511
5586.1,-62.699329
5586.2,-62.691167
5586.3,-62.686309
5586.4,-62.682263
5586.5,-62.683284
5586.6,-62.690782
5586.7,-62.699852
5586.8,-62.698835
5586.9,-62.692757
5587,-62.699907
5587.1,-62.703796
5587.2,-62.697197
5587.3,-62.701747
5587.4,-62.708254
5587.5,-62.7051
5587.6,-62.702078
5587.7,-62.709937
5587.8,-62.714205
5587.9,-62.713459
5588,-62.702118
5588.1,-62.699886
5588.2,-62.706483
5588.3,-62.717318
5588.4,-62.728077
5588.5,-62.73437
5588.6,-62.731277
5588.7,-62.721441
5588.8,-62.708269
5588.9,-62.69686
5589,-62.690383
5589.1,-62.689538
5589.2,-62.694473
5589.3,-62.701224
5589.4,-62.713008
5589.5,-62.726433
5589.6,-62.737759
5589.7,-62.746966
5589.8,-62.754968
5589.9,-62.762274
5590,-62.769059
5590.1,-62.772861
5590.2,-62.776182
5590.3,-62.77683
5590.4,-62.776009
5590.5,-62.76964
5590.6,-62.764908
5590.7,-62.757904
5590.8,-62.752417
5590.9,-62.745975
5591,-62.738034
5591.1,-62.733694
5591.2,-62.727722
5591.3,-62.720405
5591.4,-62.713672
5591.5,-62.709857
5591.6,-62.708042
5591.7,-62.707439
5591.8,-62.707567
5591.9,-62.711724
5592,-62.718784
5592.1,-62.731559
5592.2,-62.743574
5592.3,-62.757681
5592.4,-62.772057
5592.5,-62.779563
5592.6,-62.779902
5592.7,-62.774688
5592.8,-62.762454
5592.9,-62.749652
5593,-62.744025
5593.1,-62.745796
5593.2,-62.753495
5593.3,-62.763985
5593.4,-62.774092
5593.5,-62.780558
5593.6,-62.775257
5593.7,-62.761223
5593.8,-62.755802
5593.9,-62.758351
5594,-62.766551
5594.1,-62.776959
5594.2,-62.780256
5594.3,-62.767777
5594.4,-62.756153
5594.5,-62.752804
5594.6,-62.755816
5594.7,-62.757181
5594.8,-62.7532
5594.9,-62.745248
5595,-62.742512
5595.1,-62.74937
5595.2,-62.749508
5595.3,-62.745646
5595.4,-62.752062
5595.5,-62.754567
5595.6,-62.746129
5595.7,-62.751866
5595.8,-62.760787
5595.9,-62.755088
5596,-62.75138
5596.1,-62.760609
5596.2,-62.767877
5596.3,-62.766932
5596.4,-62.759151
5596.5,-62.753018
5596.6,-62.755124
5596.7,-62.76237
5596.8,-62.771154
5596.9,-62.779226
5597,-62.779417
5597.1,-62.777549
5597.2,-62.76795
5597.3,-62.759582
5597.4,-62.753001
5597.5,-62.749265
5597.6,-62.750905
5597.7,-62.757347
5597.8,-62.766247
5597.9,-62.776221
5598,-62.786559
5598.1,-62.798865
5598.2,-62.807898
5598.3,-62.815717
5598.4,-62.82204
5598.5,-62.826644
5598.6,-62.827832
5598.7,-62.827543
5598.8,-62.827633
5598.9,-62.823788
5599,-62.816898
5599.1,-62.811095
5599.2,-62.809195
5599.3,-62.802774
5599.4,-62.793391
5599.5,-62.782011
5599.6,-62.775588
5599.7,-62.769598
5599.8,-62.761627
5599.9,-62.755459
5600,-62.750985
5600.1,-62.750532
5600.2,-62.752035
5600.3,-62.756044
5600.4,-62.762804
5600.5,-62.772855
5600.6,-62.787247
5600.7,-62.804687
5600.8,-62.819611
5600.9,-62.834962
5601,-62.848454
5601.1,-62.855755
5601.2,-62.851607
5601.3,-62.843877
5601.4,-62.83285
5601.5,-62.821912
5601.6,-62.818027
5601.7,-62.823362
5601.8,-62.827767
5601.9,-62.832697
5602,-62.832397
5602.1,-62.819619
5602.2,-62.804934
5602.3,-62.795458
5602.4,-62.798837
5602.5,-62.819581
5602.6,-62.838196
5602.7,-62.845729
5602.8,-62.840918
5602.9,-62.835054
5603,-62.82976
5603.1,-62.829051
5603.2,-62.835003
5603.3,-62.851384
5603.4,-62.849135
5603.5,-62.797214
5603.6,-62.740787
5603.7,-62.698609
5603.8,-62.654281
5603.9,-62.602748
5604,-62.561982
5604.1,-62.516926
5604.2,-62.462816
5604.3,-62.414098
5604.4,-62.357934
5604.5,-62.264022
5604.6,-62.160694
5604.7,-62.048892
5604.8,-61.942117
5604.9,-61.84831
5605,-61.759577
5605.1,-61.666861
5605.2,-61.572545
5605.3,-61.471406
5605.4,-61.368393
5605.5,-61.270106
5605.6,-61.175545
5605.7,-61.089226
5605.8,-61.010344
5605.9,-60.935141
5606,-60.861982
5606.1,-60.787645
5606.2,-60.71416
5606.3,-60.638703
5606.4,-60.55759
5606.5,-60.469572
5606.6,-60.37888
5606.7,-60.287209
5606.8,-60.192614
5606.9,-60.092692
5607,-59.990566
5607.1,-59.885901
5607.2,-59.780885
5607.3,-59.679772
5607.4,-59.580183
5607.5,-59.47652
5607.6,-59.374237
5607.7,-59.270788
5607.8,-59.165807
5607.9,-59.062141
5608,-58.958984
5608.1,-58.855164
5608.2,-58.750446
5608.3,-58.644689
5608.4,-58.54172
5608.5,-58.43893
5608.6,-58.340042
5608.7,-58.244941
5608.8,-58.149114
5608.9,-58.054442
5609,-57.964837
5609.1,-57.876599
5609.2,-57.793217
5609.3,-57.713215
5609.4,-57.630352
5609.5,-57.539274
5609.6,-57.435538
5609.7,-57.329481
5609.8,-57.223395
5609.9,-57.120559
5610,-57.027304
5610.1,-56.93976
5610.2,-56.858604
5610.3,-56.774233
5610.4,-56.681202
5610.5,-56.575083
5610.6,-56.465923
5610.7,-56.366656
5610.8,-56.278269
5610.9,-56.195507
5611,-56.108008
5611.1,-56.009443
5611.2,-55.905085
5611.3,-55.799707
5611.4,-55.695414
5611.5,-55.600962
5611.6,-55.515708
5611.7,-55.430667
5611.8,-55.33456
5611.9,-55.236202
5612,-55.152275
5612.1,-55.061994
5612.2,-54.968112
5612.3,-54.881646
5612.4,-54.787458
5612.5,-54.6927
5612.6,-54.606947
5612.7,-54.522629
5612.8,-54.437294
5612.9,-54.340063
5613,-54.248113
5613.1,-54.169592
5613.2,-54.092184
5613.3,-54.010941
5613.4,-53.9265
5613.5,-53.837021
5613.6,-53.741401
5613.7,-53.649415
5613.8,-53.566485
5613.9,-53.492981
5614,-53.423623
5614.1,-53.355797
5614.2,-53.286604
5614.3,-53.216827
5614.4,-53.14636
5614.5,-53.07547
5614.6,-53.000951
5614.7,-52.922381
5614.8,-52.844222
5614.9,-52.76217
5615,-52.675155
5615.1,-52.590419
5615.2,-52.508428
5615.3,-52.428415
5615.4,-52.351692
5615.5,-52.276441
5615.6,-52.202081
5615.7,-52.131271
5615.8,-52.064261
5615.9,-52.000396
5616,-51.938779
5616.1,-51.877953
5616.2,-51.821218
5616.3,-51.765396
5616.4,-51.706685
5616.5,-51.647569
5616.6,-51.591974
5616.7,-51.53364
5616.8,-51.474254
5616.9,-51.415298
5617,-51.352282
5617.1,-51.288278
5617.2,-51.22614
5617.3,-51.167038
5617.4,-51.115911
5617.5,-51.071427
5617.6,-51.030806
5617.7,-50.997204
5617.8,-50.971284
5617.9,-50.949469
5618,-50.932093
5618.1,-50.916531
5618.2,-50.89859
5618.3,-50.872632
5618.4,-50.845044
5618.5,-50.825398
5618.6,-50.816533
5618.7,-50.822098
5618.8,-50.836721
5618.9,-50.855975
5619,-50.869226
5619.1,-50.877814
5619.2,-50.893574
5619.3,-50.928021
5619.4,-50.975668
5619.5,-51.036272
5619.6,-51.104399
5619.7,-51.180559
5619.8,-51.265895
5619.9,-51.35583
5620,-51.443583
5620.1,-51.533939
5620.2,-51.644231
5620.3,-51.773308
5620.4,-51.900012
5620.5,-52.037679
5620.6,-52.187284
5620.7,-52.336525
5620.8,-52.497048
5620.9,-52.680836
5621,-52.866413
5621.1,-53.047078
5621.2,-53.232778
5621.3,-53.432464
5621.4,-53.640957
5621.5,-53.850036
5621.6,-54.054666
5621.7,-54.255233
5621.8,-54.451292
5621.9,-54.651826
5622,-54.858277
5622.1,-55.067306
5622.2,-55.274697
5622.3,-55.4836
5622.4,-55.684579
5622.5,-55.877028
5622.6,-56.061855
5622.7,-56.233364
5622.8,-56.390803
5622.9,-56.541076
5623,-56.686847
5623.1,-56.823843
5623.2,-56.954051
5623.3,-57.080007
5623.4,-57.202295
5623.5,-57.321204
5623.6,-57.434584
5623.7,-57.546164
5623.8,-57.655144
5623.9,-57.75968
5624,-57.861028
5624.1,-57.955967
5624.2,-58.042557
5624.3,-58.125259
5624.4,-58.202583
5624.5,-58.274807
5624.6,-58.344353
5624.7,-58.407538
5624.8,-58.465757
5624.9,-58.517855
5625,-58.562472
5625.1,-58.601306
5625.2,-58.633522
5625.3,-58.659401
5625.4,-58.679252
5625.5,-58.697193
5625.6,-58.713656
5625.7,-58.732363
5625.8,-58.75526
5625.9,-58.780602
5626,-58.805933
5626.1,-58.835751
5626.2,-58.865759
5626.3,-58.890003
5626.4,-58.912489
5626.5,-58.924769
5626.6,-58.927969
5626.7,-58.926091
5626.8,-58.93228
5626.9,-58.941371
5627,-58.955906
5627.1,-58.976755
5627.2,-58.98691
5627.3,-58.986393
5627.4,-58.979992
5627.5,-58.977884
5627.6,-58.985279
5627.7,-58.999425
5627.8,-59.010471
5627.9,-59.016873
5628,-59.024928
5628.1,-59.036464
5628.2,-59.043456
5628.3,-59.048148
5628.4,-59.04063
5628.5,-59.031616
5628.6,-59.034904
5628.7,-59.031579
5628.8,-59.024245
5628.9,-59.028352
5629,-59.023145
5629.1,-59.016185
5629.2,-59.018805
5629.3,-59.018878
5629.4,-59.010288
5629.5,-58.994452
5629.6,-58.988195
5629.7,-58.991607
5629.8,-58.996406
5629.9,-58.992541
5630,-58.977956
5630.1,-58.958728
5630.2,-58.943301
5630.3,-58.936681
5630.4,-58.94091
5630.5,-58.949168
5630.6,-58.958849
5630.7,-58.964369
5630.8,-58.965809
5630.9,-58.964325
5631,-58.958585
5631.1,-58.947764
5631.2,-58.930049
5631.3,-58.911084
5631.4,-58.891479
5631.5,-58.873446
5631.6,-58.856166
5631.7,-58.84299
5631.8,-58.833282
5631.9,-58.82509
5632,-58.819766
5632.1,-58.815352
5632.2,-58.813798
5632.3,-58.815918
5632.4,-58.820812
5632.5,-58.825382
5632.6,-58.829647
5632.7,-58.835289
5632.8,-58.839709
5632.9,-58.841371
5633,-58.847169
5633.1,-58.851274
5633.2,-58.85672
5633.3,-58.858739
5633.4,-58.856262
5633.5,-58.853011
5633.6,-58.849158
5633.7,-58.83838
5633.8,-58.827437
5633.9,-58.816304
5634,-58.802188
5634.1,-58.786856
5634.2,-58.774177
5634.3,-58.764509
5634.4,-58.764215
5634.5,-58.769274
5634.6,-58.77633
5634.7,-58.78731
5634.8,-58.796189
5634.9,-58.794398
5635,-58.784197
5635.1,-58.767729
5635.2,-58.754482
5635.3,-58.747645
5635.4,-58.752616
5635.5,-58.760435
5635.6,-58.768158
5635.7,-58.764608
5635.8,-58.749631
5635.9,-58.734358
5636,-58.731286
5636.1,-58.736128
5636.2,-58.744333
5636.3,-58.751675
5636.4,-58.75677
5636.5,-58.760756
5636.6,-58.761883
5636.7,-58.75374
5636.8,-58.743884
5636.9,-58.745841
5637,-58.743452
5637.1,-58.734329
5637.2,-58.736696
5637.3,-58.735372
5637.4,-58.729978
5637.5,-58.731701
5637.6,-58.736126
5637.7,-58.728715
5637.8,-58.715089
5637.9,-58.713685
5638,-58.721499
5638.1,-58.726742
5638.2,-58.726085
5638.3,-58.718116
5638.4,-58.704689
5638.5,-58.695595
5638.6,-58.695077
5638.7,-58.703501
5638.8,-58.71221
5638.9,-58.720313
5639,-58.725026
5639.1,-58.725208
5639.2,-58.720094
5639.3,-58.71018
5639.4,-58.694794
5639.5,-58.680036
5639.6,-58.664549
5639.7,-58.651161
5639.8,-58.642957
5639.9,-58.6413
5640,-58.643596
5640.1,-58.647087
5640.2,-58.653123
5640.3,-58.66175
5640.4,-58.672826
5640.5,-58.683702
5640.6,-58.697534
5640.7,-58.70685
5640.8,-58.716458
5640.9,-58.728794
5641,-58.741061
5641.1,-58.752672
5641.2,-58.762513
5641.3,-58.772316
5641.4,-58.783962
5641.5,-58.793219
5641.6,-58.799912
5641.7,-58.808185
5641.8,-58.816356
5641.9,-58.823556
5642,-58.82928
5642.1,-58.832574
5642.2,-58.829658
5642.3,-58.822403
5642.4,-58.808153
5642.5,-58.792836
5642.6,-58.778365
5642.7,-58.764818
5642.8,-58.756389
5642.9,-58.754151
5643,-58.75668
5643.1,-58.764268
5643.2,-58.774212
5643.3,-58.779046
5643.4,-58.776108
5643.5,-58.762038
5643.6,-58.745734
5643.7,-58.732475
5643.8,-58.732425
5643.9,-58.740206
5644,-58.748373
5644.1,-58.747473
5644.2,-58.736136
5644.3,-58.720817
5644.4,-58.713965
5644.5,-58.71447
5644.6,-58.720803
5644.7,-58.726794
5644.8,-58.729931
5644.9,-58.725897
5645,-58.711863
5645.1,-58.704026
5645.2,-58.707159
5645.3,-58.700676
5645.4,-58.694592
5645.5,-58.700553
5645.6,-58.69491
5645.7,-58.686263
5645.8,-58.688958
5645.9,-58.685336
5646,-58.673452
5646.1,-58.668825
5646.2,-58.677012
5646.3,-58.684776
5646.4,-58.683753
5646.5,-58.672627
5646.6,-58.656587
5646.7,-58.64811
5646.8,-58.655049
5646.9,-58.667194
5647,-58.677065
5647.1,-58.683466
5647.2,-58.683375
5647.3,-58.677361
5647.4,-58.665735
5647.5,-58.65024
5647.6,-58.634269
5647.7,-58.621501
5647.8,-58.612949
5647.9,-58.608498
5648,-58.611304
5648.1,-58.616693
5648.2,-58.624855
5648.3,-58.6333
5648.4,-58.641699
5648.5,-58.649842
5648.6,-58.659322
5648.7,-58.666745
5648.8,-58.673991
5648.9,-58.683533
5649,-58.689792
5649.1,-58.699017
5649.2,-58.705279
5649.3,-58.709393
5649.4,-58.716692
5649.5,-58.721412
5649.6,-58.726386
5649.7,-58.733817
5649.8,-58.742523
5649.9,-58.749119
5650,-58.754032
5650.1,-58.760185
5650.2,-58.767511
5650.3,-58.776741
5650.4,-58.77982
5650.5,-58.780109
5650.6,-58.771978
5650.7,-58.758969
5650.8,-58.741862
5650.9,-58.730226
5651,-58.727804
5651.1,-58.731556
5651.2,-58.740541
5651.3,-58.750515
5651.4,-58.750803
5651.5,-58.733589
5651.6,-58.71774
5651.7,-58.712852
5651.8,-58.716068
5651.9,-58.724858
5652,-58.726925
5652.1,-58.709335
5652.2,-58.695696
5652.3,-58.696365
5652.4,-58.700657
5652.5,-58.694198
5652.6,-58.681204
5652.7,-58.675135
5652.8,-58.67907
5652.9,-58.685483
5653,-58.692709
5653.1,-58.700152
5653.2,-58.705237
5653.3,-58.705803
5653.4,-58.700316
5653.5,-58.692955
5653.6,-58.693742
5653.7,-58.687677
5653.8,-58.67736
5653.9,-58.675876
5654,-58.678525
5654.1,-58.670803
5654.2,-58.665203
5654.3,-58.670172
5654.4,-58.66752
5654.5,-58.656975
5654.6,-58.645369
5654.7,-58.644406
5654.8,-58.649326
5654.9,-58.654629
5655,-58.650801
5655.1,-58.636419
5655.2,-58.619076
5655.3,-58.605876
5655.4,-58.602572
5655.5,-58.605643
5655.6,-58.610167
5655.7,-58.61458
5655.8,-58.615699
5655.9,-58.616828
5656,-58.617079
5656.1,-58.613035
5656.2,-58.604065
5656.3,-58.593359
5656.4,-58.578516
5656.5,-58.559722
5656.6,-58.539265
5656.7,-58.525023
5656.8,-58.513063
5656.9,-58.502076
5657,-58.494006
5657.1,-58.487335
5657.2,-58.48058
5657.3,-58.475774
5657.4,-58.469703
5657.5,-58.46693
5657.6,-58.468593
5657.7,-58.470415
5657.8,-58.473321
5657.9,-58.470248
5658,-58.461585
5658.1,-58.454561
5658.2,-58.445127
5658.3,-58.435821
5658.4,-58.426812
5658.5,-58.413881
5658.6,-58.396364
5658.7,-58.378702
5658.8,-58.364075
5658.9,-58.355741
5659,-58.351118
5659.1,-58.35013
5659.2,-58.356823
5659.3,-58.366278
5659.4,-58.373036
5659.5,-58.379669
5659.6,-58.386541
5659.7,-58.386285
5659.8,-58.3752
5659.9,-58.360147
5660,-58.350094
5660.1,-58.348536
5660.2,-58.353231
5660.3,-58.361887
5660.4,-58.370514
5660.5,-58.370468
5660.6,-58.356935
5660.7,-58.344597
5660.8,-58.34273
5660.9,-58.349635
5661,-58.360343
5661.1,-58.36593
5661.2,-58.364298
5661.3,-58.359425
5661.4,-58.357279
5661.5,-58.362785
5661.6,-58.37147
5661.7,-58.37392
5661.8,-58.369137
5661.9,-58.366461
5662,-58.372779
5662.1,-58.370632
5662.2,-58.363364
5662.3,-58.36833
5662.4,-58.367008
5662.5,-58.36421
5662.6,-58.373719
5662.7,-58.383644
5662.8,-58.380098
5662.9,-58.370101
5663,-58.367093
5663.1,-58.375839
5663.2,-58.387669
5663.3,-58.392732
5663.4,-58.391026
5663.5,-58.383163
5663.6,-58.373231
5663.7,-58.365812
5663.8,-58.364335
5663.9,-58.374508
5664,-58.387655
5664.1,-58.399341
5664.2,-58.409955
5664.3,-58.419537
5664.4,-58.424358
5664.5,-58.425415
5664.6,-58.422621
5664.7,-58.417719
5664.8,-58.409882
5664.9,-58.402192
5665,-58.390585
5665.1,-58.376518
5665.2,-58.364631
5665.3,-58.357097
5665.4,-58.349107
5665.5,-58.341951
5665.6,-58.335194
5665.7,-58.332216
5665.8,-58.330414
5665.9,-58.326134
5666,-58.324773
5666.1,-58.32342
5666.2,-58.324926
5666.3,-58.325345
5666.4,-58.327119
5666.5,-58.322681
5666.6,-58.318231
5666.7,-58.311238
5666.8,-58.30067
5666.9,-58.289127
5667,-58.277245
5667.1,-58.264509
5667.2,-58.256325
5667.3,-58.251304
5667.4,-58.2507
5667.5,-58.256279
5667.6,-58.265005
5667.7,-58.276919
5667.8,-58.292495
5667.9,-58.308823
5668,-58.320215
5668.1,-58.32141
5668.2,-58.314388
5668.3,-58.3057
5668.4,-58.298356
5668.5,-58.300504
5668.6,-58.311929
5668.7,-58.323352
5668.8,-58.332658
5668.9,-58.334532
5669,-58.326564
5669.1,-58.319535
5669.2,-58.327139
5669.3,-58.338541
5669.4,-58.349916
5669.5,-58.358547
5669.6,-58.363748
5669.7,-58.372235
5669.8,-58.381758
5669.9,-58.392726
5670,-58.402131
5670.1,-58.399343
5670.2,-58.394081
5670.3,-58.399418
5670.4,-58.39892
5670.5,-58.392394
5670.6,-58.399237
5670.7,-58.405321
5670.8,-58.40012
5670.9,-58.403576
5671,-58.41375
5671.1,-58.413304
5671.2,-58.40419
5671.3,-58.400974
5671.4,-58.409435
5671.5,-58.422666
5671.6,-58.429005
5671.7,-58.424066
5671.8,-58.416566
5671.9,-58.406218
5672,-58.399128
5672.1,-58.401804
5672.2,-58.407169
5672.3,-58.416778
5672.4,-58.424341
5672.5,-58.430223
5672.6,-58.435145
5672.7,-58.438691
5672.8,-58.439105
5672.9,-58.431159
5673,-58.419043
5673.1,-58.405914
5673.2,-58.393282
5673.3,-58.381707
5673.4,-58.37547
5673.5,-58.370758
5673.6,-58.365414
5673.7,-58.364321
5673.8,-58.367471
5673.9,-58.373944
5674,-58.379683
5674.1,-58.384888
5674.2,-58.395262
5674.3,-58.404028
5674.4,-58.41139
5674.5,-58.420627
5674.6,-58.42518
5674.7,-58.429154
5674.8,-58.434299
5674.9,-58.44005
5675,-58.441227
5675.1,-58.438512
5675.2,-58.431056
5675.3,-58.42013
5675.4,-58.413719
5675.5,-58.403568
5675.6,-58.390558
5675.7,-58.379512
5675.8,-58.368437
5675.9,-58.358449
5676,-58.356545
5676.1,-58.363463
5676.2,-58.374076
5676.3,-58.38739
5676.4,-58.400376
5676.5,-58.407629
5676.6,-58.402932
5676.7,-58.391852
5676.8,-58.379311
5676.9,-58.371704
5677,-58.37355
5677.1,-58.385948
5677.2,-58.399612
5677.3,-58.402367
5677.4,-58.394164
5677.5,-58.383511
5677.6,-58.377519
5677.7,-58.381954
5677.8,-58.390981
5677.9,-58.404007
5678,-58.417367
5678.1,-58.429255
5678.2,-58.433557
5678.3,-58.428258
5678.4,-58.418473
5678.5,-58.423826
5678.6,-58.431999
5678.7,-58.428046
5678.8,-58.425411
5678.9,-58.427817
5679,-58.423586
5679.1,-58.422368
5679.2,-58.4294
5679.3,-58.428074
5679.4,-58.417607
5679.5,-58.416283
5679.6,-58.423423
5679.7,-58.429103
5679.8,-58.426921
5679.9,-58.418587
5680,-58.409167
5680.1,-58.40751
5680.2,-58.416226
5680.3,-58.429324
5680.4,-58.439375
5680.5,-58.447312
5680.6,-58.450067
5680.7,-58.446033
5680.8,-58.435845
5680.9,-58.423046
5681,-58.411046
5681.1,-58.401289
5681.2,-58.399471
5681.3,-58.405194
5681.4,-58.415299
5681.5,-58.42707
5681.6,-58.439574
5681.7,-58.450268
5681.8,-58.45784
5681.9,-58.465886
5682,-58.476726
5682.1,-58.486186
5682.2,-58.492438
5682.3,-58.49339
5682.4,-58.496137
5682.5,-58.497067
5682.6,-58.496102
5682.7,-58.495635
5682.8,-58.496962
5682.9,-58.49933
5683,-58.497272
5683.1,-58.495024
5683.2,-58.494362
5683.3,-58.493053
5683.4,-58.493096
5683.5,-58.498942
5683.6,-58.506811
5683.7,-58.514462
5683.8,-58.523352
5683.9,-58.534084
5684,-58.547799
5684.1,-58.559871
5684.2,-58.570453
5684.3,-58.575403
5684.4,-58.573204
5684.5,-58.561126
5684.6,-58.548114
5684.7,-58.539399
5684.8,-58.534433
5684.9,-58.535284
5685,-58.544768
5685.1,-58.552723
5685.2,-58.559685
5685.3,-58.557831
5685.4,-58.546963
5685.5,-58.534109
5685.6,-58.530557
5685.7,-58.535666
5685.8,-58.54372
5685.9,-58.545733
5686,-58.538576
5686.1,-58.525445
5686.2,-58.515023
5686.3,-58.504932
5686.4,-58.493868
5686.5,-58.478007
5686.6,-58.462761
5686.7,-58.460324
5686.8,-58.465813
5686.9,-58.463935
5687,-58.459742
5687.1,-58.464926
5687.2,-58.459978
5687.3,-58.453505
5687.4,-58.461167
5687.5,-58.460447
5687.6,-58.449188
5687.7,-58.446295
5687.8,-58.454472
5687.9,-58.459181
5688,-58.453847
5688.1,-58.443188
5688.2,-58.435358
5688.3,-58.436413
5688.4,-58.444466
5688.5,-58.451911
5688.6,-58.455199
5688.7,-58.451286
5688.8,-58.442951
5688.9,-58.432208
5689,-58.418819
5689.1,-58.405761
5689.2,-58.400664
5689.3,-58.400015
5689.4,-58.4064
5689.5,-58.417183
5689.6,-58.430287
5689.7,-58.443981
5689.8,-58.454981
5689.9,-58.463794
5690,-58.469452
5690.1,-58.475231
5690.2,-58.47969
5690.3,-58.484038
5690.4,-58.484192
5690.5,-58.48022
5690.6,-58.477765
5690.7,-58.474855
5690.8,-58.471466
5690.9,-58.466025
5691,-58.463832
5691.1,-58.46322
5691.2,-58.45701
5691.3,-58.45009
5691.4,-58.447473
5691.5,-58.445185
5691.6,-58.443757
5691.7,-58.445051
5691.8,-58.448856
5691.9,-58.450214
5692,-58.453215
5692.1,-58.461194
5692.2,-58.470979
5692.3,-58.481128
5692.4,-58.493149
5692.5,-58.504095
5692.6,-58.508898
5692.7,-58.503748
5692.8,-58.490404
5692.9,-58.474943
5693,-58.46138
5693.1,-58.457578
5693.2,-58.462825
5693.3,-58.468679
5693.4,-58.478881
5693.5,-58.482781
5693.6,-58.480088
5693.7,-58.467302
5693.8,-58.455923
5693.9,-58.455554
5694,-58.463061
5694.1,-58.46967
5694.2,-58.468261
5694.3,-58.457657
5694.4,-58.446018
5694.5,-58.442065
5694.6,-58.442137
5694.7,-58.44387
5694.8,-58.441392
5694.9,-58.433157
5695,-58.422744
5695.1,-58.423942
5695.2,-58.432709
5695.3,-58.429606
5695.4,-58.422504
5695.5,-58.428945
5695.6,-58.428176
5695.7,-58.41643
5695.8,-58.417002
5695.9,-58.423367
5696,-58.423375
5696.1,-58.413724
5696.2,-58.404612
5696.3,-58.402269
5696.4,-58.410005
5696.5,-58.419335
5696.6,-58.421026
5696.7,-58.419977
5696.8,-58.415696
5696.9,-58.406156
5697,-58.393374
5697.1,-58.381145
5697.2,-58.373202
5697.3,-58.368919
5697.4,-58.365974
5697.5,-58.363801
5697.6,-58.364124
5697.7,-58.363776
5697.8,-58.364468
5697.9,-58.368653
5698,-58.369057
5698.1,-58.367494
5698.2,-58.36625
5698.3,-58.366048
5698.4,-58.361534
5698.5,-58.358818
5698.6,-58.359992
5698.7,-58.359607
5698.8,-58.359259
5698.9,-58.356442
5699,-58.350667
5699.1,-58.346126
5699.2,-58.341294
5699.3,-58.337383
5699.4,-58.332026
5699.5,-58.326539
5699.6,-58.318355
5699.7,-58.307606
5699.8,-58.294589
5699.9,-58.282188
5700,-58.269877
5700.1,-58.257662
5700.2,-58.246492
5700.3,-58.236707
5700.4,-58.226813
5700.5,-58.219446
5700.6,-58.218833
5700.7,-58.223544
5700.8,-58.228551
5700.9,-58.237659
5701,-58.250657
5701.1,-58.265092
5701.2,-58.279156
5701.3,-58.291341
5701.4,-58.3005
5701.5,-58.300396
5701.6,-58.293085
5701.7,-58.287304
5701.8,-58.28207
5701.9,-58.282673
5702,-58.291124
5702.1,-58.304462
5702.2,-58.315395
5702.3,-58.317027
5702.4,-58.309998
5702.5,-58.304197
5702.6,-58.309116
5702.7,-58.318557
5702.8,-58.331926
5702.9,-58.343657
5703,-58.357366
5703.1,-58.371534
5703.2,-58.387022
5703.3,-58.395585
5703.4,-58.391413
5703.5,-58.387453
5703.6,-58.395965
5703.7,-58.39662
5703.8,-58.394319
5703.9,-58.40404
5704,-58.407398
5704.1,-58.402202
5704.2,-58.408065
5704.3,-58.41632
5704.4,-58.413438
5704.5,-58.40341
5704.6,-58.40392
5704.7,-58.413271
5704.8,-58.422252
5704.9,-58.428937
5705,-58.436193
5705.1,-58.436426
5705.2,-58.427308
5705.3,-58.416696
5705.4,-58.404495
5705.5,-58.391985
5705.6,-58.379281
5705.7,-58.368394
5705.8,-58.36123
5705.9,-58.355784
5706,-58.349096
5706.1,-58.343287
5706.2,-58.340251
5706.3,-58.341576
5706.4,-58.34398
5706.5,-58.345452
5706.6,-58.345355
5706.7,-58.348125
5706.8,-58.356289
5706.9,-58.363604
5707,-58.367739
5707.1,-58.37218
5707.2,-58.37777
5707.3,-58.382494
5707.4,-58.386563
5707.5,-58.393247
5707.6,-58.397258
5707.7,-58.399972
5707.8,-58.39928
5707.9,-58.395829
5708,-58.390995
5708.1,-58.384045
5708.2,-58.374783
5708.3,-58.365118
5708.4,-58.353581
5708.5,-58.341238
5708.6,-58.331269
5708.7,-58.324827
5708.8,-58.320446
5708.9,-58.323921
5709,-58.331541
5709.1,-58.344345
5709.2,-58.359041
5709.3,-58.372334
5709.4,-58.378306
5709.5,-58.376451
5709.6,-58.36952
5709.7,-58.35871
5709.8,-58.35363
5709.9,-58.357548
5710,-58.367777
5710.1,-58.376938
5710.2,-58.385525
5710.3,-58.383411
5710.4,-58.372337
5710.5,-58.365736
5710.6,-58.371288
5710.7,-58.384086
5710.8,-58.39261
5710.9,-58.390744
5711,-58.379175
5711.1,-58.369656
5711.2,-58.370182
5711.3,-58.376605
5711.4,-58.384061
5711.5,-58.386398
5711.6,-58.377433
5711.7,-58.36885
5711.8,-58.371251
5711.9,-58.374988
5712,-58.372389
5712.1,-58.374812
5712.2,-58.383158
5712.3,-58.376295
5712.4,-58.372172
5712.5,-58.382872
5712.6,-58.386546
5712.7,-58.379672
5712.8,-58.37401
5712.9,-58.376898
5713,-58.386009
5713.1,-58.396103
5713.2,-58.398034
5713.3,-58.392345
5713.4,-58.382888
5713.5,-58.375662
5713.6,-58.370463
5713.7,-58.370367
5713.8,-58.379246
5713.9,-58.393673
5714,-58.407941
5714.1,-58.420463
5714.2,-58.430915
5714.3,-58.436532
5714.4,-58.435568
5714.5,-58.432472
5714.6,-58.430308
5714.7,-58.427135
5714.8,-58.421026
5714.9,-58.414131
5715,-58.402195
5715.1,-58.388157
5715.2,-58.373773
5715.3,-58.361823
5715.4,-58.349103
5715.5,-58.336616
5715.6,-58.324246
5715.7,-58.315588
5715.8,-58.304056
5715.9,-58.290795
5716,-58.276805
5716.1,-58.263088
5716.2,-58.248564
5716.3,-58.238139
5716.4,-58.227708
5716.5,-58.216984
5716.6,-58.210312
5716.7,-58.207835
5716.8,-58.207952
5716.9,-58.213303
5717,-58.218346
5717.1,-58.228056
5717.2,-58.242644
5717.3,-58.255713
5717.4,-58.270748
5717.5,-58.285097
5717.6,-58.289637
5717.7,-58.286507
5717.8,-58.279301
5717.9,-58.272814
5718,-58.272277
5718.1,-58.277686
5718.2,-58.290955
5718.3,-58.308132
5718.4,-58.318324
5718.5,-58.319368
5718.6,-58.310867
5718.7,-58.30455
5718.8,-58.308302
5718.9,-58.321825
5719,-58.337167
5719.1,-58.344257
5719.2,-58.337839
5719.3,-58.328239
5719.4,-58.327977
5719.5,-58.338323
5719.6,-58.35422
5719.7,-58.371579
5719.8,-58.385922
5719.9,-58.396439
5720,-58.396823
5720.1,-58.388352
5720.2,-58.385055
5720.3,-58.39301
5720.4,-58.39595
5720.5,-58.396724
5720.6,-58.40455
5720.7,-58.403144
5720.8,-58.398611
5720.9,-58.400848
5721,-58.4095
5721.1,-58.413048
5721.2,-58.405689
5721.3,-58.399666
5721.4,-58.407361
5721.5,-58.418649
5721.6,-58.426956
5721.7,-58.430821
5721.8,-58.430307
5721.9,-58.420633
5722,-58.410153
5722.1,-58.405306
5722.2,-58.409734
5722.3,-58.420181
5722.4,-58.432699
5722.5,-58.443225
5722.6,-58.444437
5722.7,-58.440857
5722.8,-58.433346
5722.9,-58.42309
5723,-58.41276
5723.1,-58.409819
5723.2,-58.417541
5723.3,-58.428276
5723.4,-58.441483
5723.5,-58.455536
5723.6,-58.465544
5723.7,-58.471432
5723.8,-58.477964
5723.9,-58.481633
5724,-58.479973
5724.1,-58.475661
5724.2,-58.470344
5724.3,-58.464411
5724.4,-58.457425
5724.5,-58.447885
5724.6,-58.438035
5724.7,-58.425455
5724.8,-58.415053
5724.9,-58.403117
5725,-58.391867
5725.1,-58.382997
5725.2,-58.376577
5725.3,-58.374931
5725.4,-58.379109
5725.5,-58.381418
5725.6,-58.384522
5725.7,-58.391664
5725.8,-58.400951
5725.9,-58.410932
5726,-58.423877
5726.1,-58.434764
5726.2,-58.439825
5726.3,-58.434848
5726.4,-58.42337
5726.5,-58.411132
5726.6,-58.403269
5726.7,-58.402969
5726.8,-58.410209
5726.9,-58.420809
5727,-58.432803
5727.1,-58.438513
5727.2,-58.43198
5727.3,-58.421168
5727.4,-58.416421
5727.5,-58.419603
5727.6,-58.429265
5727.7,-58.439016
5727.8,-58.442357
5727.9,-58.437878
5728,-58.429568
5728.1,-58.426342
5728.2,-58.432336
5728.3,-58.440765
5728.4,-58.444538
5728.5,-58.442902
5728.6,-58.447304
5728.7,-58.453656
5728.8,-58.445495
5728.9,-58.443031
5729,-58.453171
5729.1,-58.447283
5729.2,-58.441064
5729.3,-58.450848
5729.4,-58.453758
5729.5,-58.447293
5729.6,-58.437339
5729.7,-58.434959
5729.8,-58.443271
5729.9,-58.452071
5730,-58.455288
5730.1,-58.447391
5730.2,-58.43522
5730.3,-58.42465
5730.4,-58.421191
5730.5,-58.424368
5730.6,-58.432611
5730.7,-58.444916
5730.8,-58.455143
5730.9,-58.460283
5731,-58.465769
5731.1,-58.470509
5731.2,-58.473113
5731.3,-58.469581
5731.4,-58.459992
5731.5,-58.446732
5731.6,-58.432438
5731.7,-58.41633
5731.8,-58.404877
5731.9,-58.393715
5732,-58.382174
5732.1,-58.372953
5732.2,-58.364585
5732.3,-58.359332
5732.4,-58.355366
5732.5,-58.353232
5732.6,-58.352813
5732.7,-58.349671
5732.8,-58.350048
5732.9,-58.354149
5733,-58.354117
5733.1,-58.351957
5733.2,-58.352619
5733.3,-58.350838
5733.4,-58.345017
5733.5,-58.336389
5733.6,-58.326082
5733.7,-58.316034
5733.8,-58.303905
5733.9,-58.292553
5734,-58.288098
5734.1,-58.287949
5734.2,-58.291112
5734.3,-58.298005
5734.4,-58.310067
5734.5,-58.322404
5734.6,-58.336634
5734.7,-58.350827
5734.8,-58.350935
5734.9,-58.341718
5735,-58.329718
5735.1,-58.325412
5735.2,-58.330249
5735.3,-58.340547
5735.4,-58.354318
5735.5,-58.360047
5735.6,-58.358118
5735.7,-58.348086
5735.8,-58.343713
5735.9,-58.350526
5736,-58.364841
5736.1,-58.378558
5736.2,-58.387779
5736.3,-58.393814
5736.4,-58.398648
5736.5,-58.408412
5736.6,-58.419293
5736.7,-58.425874
5736.8,-58.422507
5736.9,-58.423771
5737,-58.432051
5737.1,-58.428305
5737.2,-58.425503
5737.3,-58.433476
5737.4,-58.430786
5737.5,-58.426926
5737.6,-58.434991
5737.7,-58.440634
5737.8,-58.435204
5737.9,-58.429548
5738,-58.435882
5738.1,-58.446881
5738.2,-58.452416
5738.3,-58.451325
5738.4,-58.443591
5738.5,-58.433746
5738.6,-58.430722
5738.7,-58.436576
5738.8,-58.446058
5738.9,-58.457948
5739,-58.465874
5739.1,-58.470688
5739.2,-58.472582
5739.3,-58.4727
5739.4,-58.470647
5739.5,-58.462469
5739.6,-58.448884
5739.7,-58.433367
5739.8,-58.421441
5739.9,-58.412075
5740,-58.406921
5740.1,-58.406556
5740.2,-58.408557
5740.3,-58.412947
5740.4,-58.416854
5740.5,-58.421856
5740.6,-58.430953
5740.7,-58.442332
5740.8,-58.455936
5740.9,-58.467093
5741,-58.478001
5741.1,-58.489681
5741.2,-58.500796
5741.3,-58.511606
5741.4,-58.525366
5741.5,-58.538233
5741.6,-58.545406
5741.7,-58.550392
5741.8,-58.554835
5741.9,-58.55611
5742,-58.556639
5742.1,-58.553421
5742.2,-58.544389
5742.3,-58.532433
5742.4,-58.518299
5742.5,-58.50194
5742.6,-58.488769
5742.7,-58.482042
5742.8,-58.481566
5742.9,-58.487171
5743,-58.496156
5743.1,-58.507269
5743.2,-58.516902
5743.3,-58.516675
5743.4,-58.505806
5743.5,-58.490578
5743.6,-58.483493
5743.7,-58.483688
5743.8,-58.490298
5743.9,-58.499137
5744,-58.499911
5744.1,-58.489455
5744.2,-58.479266
5744.3,-58.478209
5744.4,-58.484961
5744.5,-58.494249
5744.6,-58.502834
5744.7,-58.510354
5744.8,-58.517497
5744.9,-58.523417
5745,-58.523276
5745.1,-58.51643
5745.2,-58.517101
5745.3,-58.520303
5745.4,-58.51224
5745.5,-58.510632
5745.6,-58.516633
5745.7,-58.509776
5745.8,-58.504213
5745.9,-58.512665
5746,-58.513705
5746.1,-58.503882
5746.2,-58.492318
5746.3,-58.490024
5746.4,-58.496762
5746.5,-58.501322
5746.6,-58.499109
5746.7,-58.489142
5746.8,-58.477578
5746.9,-58.471186
5747,-58.466957
5747.1,-58.470709
5747.2,-58.480047
5747.3,-58.492762
5747.4,-58.504617
5747.5,-58.513718
5747.6,-58.518418
5747.7,-58.517309
5747.8,-58.513161
5747.9,-58.503276
5748,-58.489324
5748.1,-58.475075
5748.2,-58.462031
5748.3,-58.44992
5748.4,-58.434309
5748.5,-58.418573
5748.6,-58.405624
5748.7,-58.395781
5748.8,-58.38841
5748.9,-58.3811
5749,-58.374734
5749.1,-58.366758
5749.2,-58.359522
5749.3,-58.354594
5749.4,-58.349573
5749.5,-58.345149
5749.6,-58.340477
5749.7,-58.331035
5749.8,-58.316394
5749.9,-58.304238
5750,-58.292368
5750.1,-58.280438
5750.2,-58.268471
5750.3,-58.257954
5750.4,-58.253146
5750.5,-58.25052
5750.6,-58.250507
5750.7,-58.260755
5750.8,-58.276889
5750.9,-58.291924
5751,-58.30801
5751.1,-58.321164
5751.2,-58.319812
5751.3,-58.309684
5751.4,-58.300611
5751.5,-58.294996
5751.6,-58.29532
5751.7,-58.306535
5751.8,-58.321524
5751.9,-58.333669
5752,-58.33622
5752.1,-58.327941
5752.2,-58.320174
5752.3,-58.320388
5752.4,-58.332098
5752.5,-58.350459
5752.6,-58.357502
5752.7,-58.348984
5752.8,-58.335705
5752.9,-58.329565
5753,-58.32886
5753.1,-58.330057
5753.2,-58.325369
5753.3,-58.316969
5753.4,-58.318037
5753.5,-58.329982
5753.6,-58.334694
5753.7,-58.331261
5753.8,-58.336279
5753.9,-58.34405
5754,-58.343344
5754.1,-58.346845
5754.2,-58.355775
5754.3,-58.358444
5754.4,-58.351473
5754.5,-58.345148
5754.6,-58.353372
5754.7,-58.366162
5754.8,-58.375196
5754.9,-58.377788
5755,-58.371221
5755.1,-58.36347
5755.2,-58.354886
5755.3,-58.347319
5755.4,-58.347708
5755.5,-58.353177
5755.6,-58.359986
5755.7,-58.373524
5755.8,-58.390752
5755.9,-58.400818
5756,-58.410142
5756.1,-58.422954
5756.2,-58.435685
5756.3,-58.447987
5756.4,-58.463395
5756.5,-58.481224
5756.6,-58.49503
5756.7,-58.50904
5756.8,-58.523242
5756.9,-58.536618
5757,-58.547475
5757.1,-58.561724
5757.2,-58.576982
5757.3,-58.589188
5757.4,-58.598688
5757.5,-58.609877
5757.6,-58.621733
5757.7,-58.632557
5757.8,-58.642866
5757.9,-58.654169
5758,-58.663259
5758.1,-58.670815
5758.2,-58.676513
5758.3,-58.6812
5758.4,-58.680667
5758.5,-58.673431
5758.6,-58.663752
5758.7,-58.655019
5758.8,-58.644871
5758.9,-58.630625
5759,-58.614345
5759.1,-58.599239
5759.2,-58.586
5759.3,-58.577658
5759.4,-58.572347
5759.5,-58.571925
5759.6,-58.578558
5759.7,-58.589183
5759.8,-58.600568
5759.9,-58.607466
5760,-58.606189
5760.1,-58.595579
5760.2,-58.578911
5760.3,-58.567518
5760.4,-58.563056
5760.5,-58.564342
5760.6,-58.573876
5760.7,-58.583667
5760.8,-58.581062
5760.9,-58.56902
5761,-58.55801
5761.1,-58.551774
5761.2,-58.550924
5761.3,-58.548228
5761.4,-58.545529
5761.5,-58.541323
5761.6,-58.532718
5761.7,-58.52675
5761.8,-58.53376
5761.9,-58.532955
5762,-58.525123
5762.1,-58.525261
5762.2,-58.524681
5762.3,-58.518253
5762.4,-58.519632
5762.5,-58.524869
5762.6,-58.519081
5762.7,-58.507171
5762.8,-58.508974
5762.9,-58.515141
5763,-58.512664
5763.1,-58.501811
5763.2,-58.495415
5763.3,-58.496482
5763.4,-58.50314
5763.5,-58.509421
5763.6,-58.510658
5763.7,-58.50884
5763.8,-58.50046
5763.9,-58.488752
5764,-58.477274
5764.1,-58.467882
5764.2,-58.462783
5764.3,-58.465513
5764.4,-58.473475
5764.5,-58.481968
5764.6,-58.492999
5764.7,-58.503822
5764.8,-58.510062
5764.9,-58.512241
5765,-58.5112
5765.1,-58.505598
5765.2,-58.498357
5765.3,-58.492131
5765.4,-58.484763
5765.5,-58.473498
5765.6,-58.455738
5765.7,-58.438052
5765.8,-58.421128
5765.9,-58.406322
5766,-58.39346
5766.1,-58.379828
5766.2,-58.365651
5766.3,-58.351886
5766.4,-58.335377
5766.5,-58.319856
5766.6,-58.308187
5766.7,-58.298139
5766.8,-58.285688
5766.9,-58.271866
5767,-58.258188
5767.1,-58.246029
5767.2,-58.239455
5767.3,-58.238408
5767.4,-58.242802
5767.5,-58.252325
5767.6,-58.261696
5767.7,-58.274517
5767.8,-58.28677
5767.9,-58.298578
5768,-58.309286
5768.1,-58.314729
5768.2,-58.308256
5768.3,-58.29751
5768.4,-58.288871
5768.5,-58.287639
5768.6,-58.295704
5768.7,-58.30791
5768.8,-58.322613
5768.9,-58.331242
5769,-58.328178
5769.1,-58.316657
5769.2,-58.311285
5769.3,-58.315618
5769.4,-58.328196
5769.5,-58.341786
5769.6,-58.354684
5769.7,-58.368276
5769.8,-58.383658
5769.9,-58.395928
5770,-58.402051
5770.1,-58.398814
5770.2,-58.396777
5770.3,-58.403316
5770.4,-58.401712
5770.5,-58.402783
5770.6,-58.408171
5770.7,-58.401753
5770.8,-58.400933
5770.9,-58.410343
5771,-58.410761
5771.1,-58.4058
5771.2,-58.407542
5771.3,-58.419774
5771.4,-58.430229
5771.5,-58.432275
5771.6,-58.423707
5771.7,-58.414534
5771.8,-58.415054
5771.9,-58.425247
5772,-58.436734
5772.1,-58.446936
5772.2,-58.452504
5772.3,-58.451574
5772.4,-58.444227
5772.5,-58.432455
5772.6,-58.419594
5772.7,-58.412316
5772.8,-58.410455
5772.9,-58.413814
5773,-58.422412
5773.1,-58.435659
5773.2,-58.450197
5773.3,-58.464128
5773.4,-58.477511
5773.5,-58.489546
5773.6,-58.496112
5773.7,-58.500599
5773.8,-58.505702
5773.9,-58.508621
5774,-58.505939
5774.1,-58.501019
5774.2,-58.496787
5774.3,-58.492602
5774.4,-58.48558
5774.5,-58.476436
5774.6,-58.4659
5774.7,-58.458484
5774.8,-58.449076
5774.9,-58.440031
5775,-58.432195
5775.1,-58.425727
5775.2,-58.421508
5775.3,-58.419116
5775.4,-58.418853
5775.5,-58.420331
5775.6,-58.42128
5775.7,-58.427228
5775.8,-58.436278
5775.9,-58.448759
5776,-58.462811
5776.1,-58.477838
5776.2,-58.48677
5776.3,-58.485848
5776.4,-58.474659
5776.5,-58.462856
5776.6,-58.450041
5776.7,-58.442583
5776.8,-58.441866
5776.9,-58.449777
5777,-58.460278
5777.1,-58.472802
5777.2,-58.474519
5777.3,-58.464707
5777.4,-58.453066
5777.5,-58.446491
5777.6,-58.452747
5777.7,-58.466643
5777.8,-58.47941
5777.9,-58.488785
5778,-58.496567
5778.1,-58.503839
5778.2,-58.51289
5778.3,-58.516133
5778.4,-58.507245
5778.5,-58.501148
5778.6,-58.506873
5778.7,-58.506216
5778.8,-58.499486
5778.9,-58.502593
5779,-58.500717
5779.1,-58.494076
5779.2,-58.49767
5779.3,-58.50174
5779.4,-58.493518
5779.5,-58.48284
5779.6,-58.485007
5779.7,-58.491922
5779.8,-58.497922
5779.9,-58.495191
5780,-58.484759
5780.1,-58.469669
5780.2,-58.464154
5780.3,-58.471474
5780.4,-58.484
5780.5,-58.493304
5780.6,-58.500532
5780.7,-58.503451
5780.8,-58.499588
5780.9,-58.491745
5781,-58.482173
5781.1,-58.469101
5781.2,-58.457008
5781.3,-58.448432
5781.4,-58.440593
5781.5,-58.436919
5781.6,-58.438445
5781.7,-58.445509
5781.8,-58.456941
5781.9,-58.466424
5782,-58.477375
5782.1,-58.48864
5782.2,-58.497921
5782.3,-58.50473
5782.4,-58.512982
5782.5,-58.521877
5782.6,-58.529961
5782.7,-58.536896
5782.8,-58.544356
5782.9,-58.551157
5783,-58.558475
5783.1,-58.565476
5783.2,-58.573482
5783.3,-58.58186
5783.4,-58.592219
5783.5,-58.603282
5783.6,-58.617496
5783.7,-58.627796
5783.8,-58.634012
5783.9,-58.63977
5784,-58.64388
5784.1,-58.646057
5784.2,-58.644156
5784.3,-58.635493
5784.4,-58.623623
5784.5,-58.610398
5784.6,-58.60052
5784.7,-58.597125
5784.8,-58.597983
5784.9,-58.606603
5785,-58.619195
5785.1,-58.626571
5785.2,-58.624526
5785.3,-58.611672
5785.4,-58.594085
5785.5,-58.584161
5785.6,-58.585395
5785.7,-58.592576
5785.8,-58.600809
5785.9,-58.598653
5786,-58.588159
5786.1,-58.575354
5786.2,-58.562435
5786.3,-58.552848
5786.4,-58.5483
5786.5,-58.540707
5786.6,-58.526373
5786.7,-58.519307
5786.8,-58.523863
5786.9,-58.523815
5787,-58.518685
5787.1,-58.522801
5787.2,-58.52313
5787.3,-58.511872
5787.4,-58.511502
5787.5,-58.513872
5787.6,-58.506476
5787.7,-58.501404
5787.8,-58.50969
5787.9,-58.515832
5788,-58.508115
5788.1,-58.492748
5788.2,-58.485449
5788.3,-58.488777
5788.4,-58.495226
5788.5,-58.50395
5788.6,-58.507123
5788.7,-58.500029
5788.8,-58.485088
5788.9,-58.468162
5789,-58.454337
5789.1,-58.446985
5789.2,-58.448717
5789.3,-58.454511
5789.4,-58.462526
5789.5,-58.469088
5789.6,-58.474326
5789.7,-58.483239
5789.8,-58.492085
5789.9,-58.495577
5790,-58.492241
5790.1,-58.485546
5790.2,-58.475856
5790.3,-58.466488
5790.4,-58.456817
5790.5,-58.443961
5790.6,-58.429693
5790.7,-58.414162
5790.8,-58.399562
5790.9,-58.382801
5791,-58.368183
5791.1,-58.356557
5791.2,-58.34138
5791.3,-58.323009
5791.4,-58.308708
5791.5,-58.290736
5791.6,-58.273469
5791.7,-58.259591
5791.8,-58.24762
5791.9,-58.235528
5792,-58.224934
5792.1,-58.217109
5792.2,-58.213461
5792.3,-58.212867
5792.4,-58.214755
5792.5,-58.220817
5792.6,-58.232649
5792.7,-58.243476
5792.8,-58.254636
5792.9,-58.267148
5793,-58.273192
5793.1,-58.270006
5793.2,-58.260514
5793.3,-58.252436
5793.4,-58.247143
5793.5,-58.250166
5793.6,-58.257295
5793.7,-58.270471
5793.8,-58.280584
5793.9,-58.281169
5794,-58.274201
5794.1,-58.266753
5794.2,-58.267602
5794.3,-58.277032
5794.4,-58.292535
5794.5,-58.304028
5794.6,-58.31203
5794.7,-58.322356
5794.8,-58.333871
5794.9,-58.345992
5795,-58.354409
5795.1,-58.353423
5795.2,-58.352626
5795.3,-58.360217
5795.4,-58.36015
5795.5,-58.36035
5795.6,-58.368989
5795.7,-58.369059
5795.8,-58.367331
5795.9,-58.372318
5796,-58.376698
5796.1,-58.372846
5796.2,-58.362497
5796.3,-58.363868
5796.4,-58.375301
5796.5,-58.385709
5796.6,-58.391461
5796.7,-58.38761
5796.8,-58.378974
5796.9,-58.375164
5797,-58.381886
5797.1,-58.395463
5797.2,-58.412408
5797.3,-58.427143
5797.4,-58.436013
5797.5,-58.438406
5797.6,-58.435891
5797.7,-58.429603
5797.8,-58.418354
5797.9,-58.402962
5798,-58.386962
5798.1,-58.374316
5798.2,-58.365257
5798.3,-58.358574
5798.4,-58.361158
5798.5,-58.371799
5798.6,-58.385175
5798.7,-58.399895
5798.8,-58.41274
5798.9,-58.426811
5799,-58.443254
5799.1,-58.459604
5799.2,-58.476203
5799.3,-58.494947
5799.4,-58.509241
5799.5,-58.510919
5799.6,-58.511667
5799.7,-58.516861
5799.8,-58.522174
5799.9,-58.526941
5800,-58.530721
5800.1,-58.53516
5800.2,-58.537457
5800.3,-58.538911
5800.4,-58.546238
5800.5,-58.559221
5800.6,-58.568113
5800.7,-58.573466
5800.8,-58.576216
5800.9,-58.57474
5801,-58.57399
5801.1,-58.578446
5801.2,-58.588133
5801.3,-58.601428
5801.4,-58.606686
5801.5,-58.597694
5801.6,-58.587943
5801.7,-58.573618
5801.8,-58.547639
5801.9,-58.513511
5802,-58.480576
5802.1,-58.455095
5802.2,-58.441144
5802.3,-58.428233
5802.4,-58.438223
5802.5,-58.473015
5802.6,-58.497169
5802.7,-58.52095
5802.8,-58.553978
5802.9,-58.595971
5803,-58.638216
5803.1,-58.675899
5803.2,-58.706018
5803.3,-58.732124
5803.4,-58.651275
5803.5,-58.427119
5803.6,-58.19654
5803.7,-57.959972
5803.8,-57.728026
5803.9,-57.493656
5804,-57.255598
5804.1,-57.028066
5804.2,-56.794319
5804.3,-56.544939
5804.4,-56.193704
5804.5,-55.706769
5804.6,-55.20627
5804.7,-54.685196
5804.8,-54.140027
5804.9,-53.570208
5805,-52.981653
5805.1,-52.368026
5805.2,-51.714781
5805.3,-51.006206
5805.4,-50.244912
5805.5,-49.424761
5805.6,-48.497775
5805.7,-47.427238
5805.8,-46.160503
5805.9,-44.616073
5806,-42.656326
5806.1,-40.049357
5806.2,-36.342256
5806.3,-30.592956
5806.4,-20.878685
5806.5,-5.3684253
5806.6,10.665923
5806.7,19.740685
5806.8,21.769036
5806.9,19.018482
5807,13.616059
5807.1,7.0715908
5807.2,0.20923531
5807.3,-6.6009695
5807.4,-13.196186
5807.5,-19.531723
5807.6,-25.624813
5807.7,-31.463697
5807.8,-36.988875
5807.9,-42.068285
5808,-46.547494
5808.1,-50.326212
5808.2,-53.383566
5808.3,-55.773748
5808.4,-57.692148
5808.5,-59.251413
5808.6,-60.414989
5808.7,-61.275211
5808.8,-61.903788
5808.9,-62.357524
5809,-62.677414
5809.1,-62.889505
5809.2,-63.019137
5809.3,-63.085005
5809.4,-63.211015
5809.5,-63.42278
5809.6,-63.585403
5809.7,-63.706538
5809.8,-63.79063
5809.9,-63.841954
5810,-63.8602
5810.1,-63.85613
5810.2,-63.845163
5810.3,-63.83597
5810.4,-63.803768
5810.5,-63.73845
5810.6,-63.667863
5810.7,-63.590211
5810.8,-63.518003
5810.9,-63.459197
5811,-63.410671
5811.1,-63.368338
5811.2,-63.326327
5811.3,-63.281638
5811.4,-63.251701
5811.5,-63.245996
5811.6,-63.240672
5811.7,-63.225744
5811.8,-63.202693
5811.9,-63.187779
5812,-63.181392
5812.1,-63.165548
5812.2,-63.150908
5812.3,-63.145505
5812.4,-63.121356
5812.5,-63.088751
5812.6,-63.06881
5812.7,-63.043302
5812.8,-63.012926
5812.9,-62.99243
5813,-62.983303
5813.1,-62.971485
5813.2,-62.9504
5813.3,-62.922155
5813.4,-62.903471
5813.5,-62.901927
5813.6,-62.910109
5813.7,-62.923491
5813.8,-62.9359
5813.9,-62.944178
5814,-62.946827
5814.1,-62.946192
5814.2,-62.940653
5814.3,-62.932767
5814.4,-62.921117
5814.5,-62.907416
5814.6,-62.896012
5814.7,-62.889793
5814.8,-62.888257
5814.9,-62.891399
5815,-62.89949
5815.1,-62.910947
5815.2,-62.919952
5815.3,-62.926893
5815.4,-62.936481
5815.5,-62.949156
5815.6,-62.963156
5815.7,-62.97865
5815.8,-62.993199
5815.9,-63.00351
5816,-63.009663
5816.1,-63.01669
5816.2,-63.02641
5816.3,-63.035745
5816.4,-63.044366
5816.5,-63.053709
5816.6,-63.061208
5816.7,-63.066495
5816.8,-63.074143
5816.9,-63.083561
5817,-63.092786
5817.1,-63.104349
5817.2,-63.117501
5817.3,-63.127696
5817.4,-63.135603
5817.5,-63.139722
5817.6,-63.140182
5817.7,-63.136796
5817.8,-63.126812
5817.9,-63.115108
5818,-63.107152
5818.1,-63.103675
5818.2,-63.106185
5818.3,-63.114644
5818.4,-63.125953
5818.5,-63.136868
5818.6,-63.140192
5818.7,-63.129952
5818.8,-63.116819
5818.9,-63.107493
5819,-63.108128
5819.1,-63.117179
5819.2,-63.127141
5819.3,-63.125116
5819.4,-63.112376
5819.5,-63.094052
5819.6,-63.073858
5819.7,-63.05867
5819.8,-63.047407
5819.9,-63.039151
5820,-63.042619
5820.1,-63.048961
5820.2,-63.04192
5820.3,-63.030409
5820.4,-63.031692
5820.5,-63.028012
5820.6,-63.019629
5820.7,-63.01924
5820.8,-63.012519
5820.9,-63.000928
5821,-62.997587
5821.1,-62.998745
5821.2,-62.993429
5821.3,-62.97791
5821.4,-62.96395
5821.5,-62.96368
5821.6,-62.964952
5821.7,-62.962271
5821.8,-62.956287
5821.9,-62.942197
5822,-62.920611
5822.1,-62.90121
5822.2,-62.887315
5822.3,-62.878545
5822.4,-62.874141
5822.5,-62.873969
5822.6,-62.873412
5822.7,-62.869325
5822.8,-62.861097
5822.9,-62.849812
5823,-62.833865
5823.1,-62.810979
5823.2,-62.782077
5823.3,-62.756106
5823.4,-62.731485
5823.5,-62.706121
5823.6,-62.683321
5823.7,-62.662234
5823.8,-62.643529
5823.9,-62.626577
5824,-62.612931
5824.1,-62.602513
5824.2,-62.593002
5824.3,-62.582808
5824.4,-62.570509
5824.5,-62.557226
5824.6,-62.544768
5824.7,-62.5325
5824.8,-62.520454
5824.9,-62.507967
5825,-62.494272
5825.1,-62.479419
5825.2,-62.461327
5825.3,-62.438491
5825.4,-62.407805
5825.5,-62.374521
5825.6,-62.340314
5825.7,-62.304962
5825.8,-62.270159
5825.9,-62.239054
5826,-62.212627
5826.1,-62.191385
5826.2,-62.174689
5826.3,-62.15787
5826.4,-62.144934
5826.5,-62.134412
5826.6,-62.117505
5826.7,-62.088728
5826.8,-62.0512
5826.9,-62.015565
5827,-61.986358
5827.1,-61.964847
5827.2,-61.950345
5827.3,-61.93585
5827.4,-61.909792
5827.5,-61.870211
5827.6,-61.831174
5827.7,-61.803869
5827.8,-61.78542
5827.9,-61.772642
5828,-61.758289
5828.1,-61.736839
5828.2,-61.712418
5828.3,-61.683792
5828.4,-61.649598
5828.5,-61.620621
5828.6,-61.600545
5828.7,-61.570086
5828.8,-61.532857
5828.9,-61.50525
5829,-61.473226
5829.1,-61.436677
5829.2,-61.410161
5829.3,-61.386036
5829.4,-61.35165
5829.5,-61.311761
5829.6,-61.282968
5829.7,-61.260034
5829.8,-61.2319
5829.9,-61.196918
5830,-61.154302
5830.1,-61.11164
5830.2,-61.077971
5830.3,-61.052996
5830.4,-61.027826
5830.5,-61.003218
5830.6,-60.976576
5830.7,-60.947017
5830.8,-60.911799
5830.9,-60.872306
5831,-60.829089
5831.1,-60.780883
5831.2,-60.732824
5831.3,-60.685619
5831.4,-60.638455
5831.5,-60.598172
5831.6,-60.565092
5831.7,-60.536677
5831.8,-60.508167
5831.9,-60.478236
5832,-60.449596
5832.1,-60.4223
5832.2,-60.397523
5832.3,-60.373947
5832.4,-60.348507
5832.5,-60.318981
5832.6,-60.290137
5832.7,-60.262568
5832.8,-60.234106
5832.9,-60.205131
5833,-60.175537
5833.1,-60.148248
5833.2,-60.121997
5833.3,-60.096
5833.4,-60.069255
5833.5,-60.041185
5833.6,-60.012057
5833.7,-59.98601
5833.8,-59.959027
5833.9,-59.925923
5834,-59.88913
5834.1,-59.850021
5834.2,-59.803883
5834.3,-59.752991
5834.4,-59.701894
5834.5,-59.655098
5834.6,-59.613902
5834.7,-59.579342
5834.8,-59.550923
5834.9,-59.527719
5835,-59.502865
5835.1,-59.471907
5835.2,-59.431539
5835.3,-59.381573
5835.4,-59.330032
5835.5,-59.289543
5835.6,-59.260371
5835.7,-59.23342
5835.8,-59.203608
5835.9,-59.163401
5836,-59.114872
5836.1,-59.066529
5836.2,-59.023942
5836.3,-58.984614
5836.4,-58.946033
5836.5,-58.905664
5836.6,-58.86096
5836.7,-58.817538
5836.8,-58.78411
5836.9,-58.751353
5837,-58.706718
5837.1,-58.666189
5837.2,-58.638445
5837.3,-58.600372
5837.4,-58.561494
5837.5,-58.535084
5837.6,-58.50071
5837.7,-58.456607
5837.8,-58.421473
5837.9,-58.39591
5838,-58.370359
5838.1,-58.3384
5838.2,-58.295889
5838.3,-58.252591
5838.4,-58.221965
5838.5,-58.200693
5838.6,-58.180217
5838.7,-58.156583
5838.8,-58.131127
5838.9,-58.101921
5839,-58.065574
5839.1,-58.024444
5839.2,-57.986324
5839.3,-57.95068
5839.4,-57.919524
5839.5,-57.895942
5839.6,-57.877353
5839.7,-57.860059
5839.8,-57.846354
5839.9,-57.834881
5840,-57.823274
5840.1,-57.811895
5840.2,-57.800465
5840.3,-57.786901
5840.4,-57.770487
5840.5,-57.755507
5840.6,-57.741021
5840.7,-57.723359
5840.8,-57.708157
5840.9,-57.694082
5841,-57.677881
5841.1,-57.663674
5841.2,-57.648721
5841.3,-57.633361
5841.4,-57.622981
5841.5,-57.613521
5841.6,-57.603791
5841.7,-57.594942
5841.8,-57.588937
5841.9,-57.582166
5842,-57.579029
5842.1,-57.581477
5842.2,-57.587172
5842.3,-57.592755
5842.4,-57.593173
5842.5,-57.589662
5842.6,-57.582021
5842.7,-57.570524
5842.8,-57.556982
5842.9,-57.540854
5843,-57.526484
5843.1,-57.518287
5843.2,-57.516861
5843.3,-57.518899
5843.4,-57.527275
5843.5,-57.53591
5843.6,-57.54004
5843.7,-57.536236
5843.8,-57.525408
5843.9,-57.515622
5844,-57.514403
5844.1,-57.523658
5844.2,-57.534583
5844.3,-57.53945
5844.4,-57.533171
5844.5,-57.523079
5844.6,-57.515581
5844.7,-57.508531
5844.8,-57.50136
5844.9,-57.496416
5845,-57.501321
5845.1,-57.513375
5845.2,-57.515539
5845.3,-57.516504
5845.4,-57.528103
5845.5,-57.533812
5845.6,-57.535499
5845.7,-57.547558
5845.8,-57.559337
5845.9,-57.559198
5846,-57.563229
5846.1,-57.578733
5846.2,-57.590876
5846.3,-57.590961
5846.4,-57.587172
5846.5,-57.596816
5846.6,-57.614876
5846.7,-57.632235
5846.8,-57.647546
5846.9,-57.659833
5847,-57.666535
5847.1,-57.666769
5847.2,-57.668975
5847.3,-57.677005
5847.4,-57.688997
5847.5,-57.700623
5847.6,-57.715719
5847.7,-57.735498
5847.8,-57.75393
5847.9,-57.770808
5848,-57.786007
5848.1,-57.796039
5848.2,-57.802954
5848.3,-57.806644
5848.4,-57.808991
5848.5,-57.811299
5848.6,-57.814238
5848.7,-57.818639
5848.8,-57.820571
5848.9,-57.821808
5849,-57.823489
5849.1,-57.827482
5849.2,-57.830315
5849.3,-57.833971
5849.4,-57.832498
5849.5,-57.82417
5849.6,-57.81881
5849.7,-57.811744
5849.8,-57.802603
5849.9,-57.791679
5850,-57.778787
5850.1,-57.768188
5850.2,-57.760886
5850.3,-57.752419
5850.4,-57.755207
5850.5,-57.767966
5850.6,-57.781371
5850.7,-57.801295
5850.8,-57.824807
5850.9,-57.852272
5851,-57.885332
5851.1,-57.922918
5851.2,-57.960545
5851.3,-57.991338
5851.4,-58.000758
5851.5,-57.983341
5851.6,-57.961838
5851.7,-57.942483
5851.8,-57.926481
5851.9,-57.918858
5852,-57.916545
5852.1,-57.915658
5852.2,-57.909665
5852.3,-57.894797
5852.4,-57.896249
5852.5,-57.933517
5852.6,-57.983553
5852.7,-58.041764
5852.8,-58.099874
5852.9,-58.151744
5853,-58.19846
5853.1,-58.245168
5853.2,-58.294586
5853.3,-58.344704
5853.4,-58.271592
5853.5,-58.042588
5853.6,-57.819156
5853.7,-57.604463
5853.8,-57.377672
5853.9,-57.148388
5854,-56.926654
5854.1,-56.6966
5854.2,-56.464866
5854.3,-56.24237
5854.4,-55.905689
5854.5,-55.416181
5854.6,-54.911695
5854.7,-54.401667
5854.8,-53.881164
5854.9,-53.33746
5855,-52.762024
5855.1,-52.1465
5855.2,-51.48489
5855.3,-50.772417
5855.4,-50.018514
5855.5,-49.214474
5855.6,-48.312209
5855.7,-47.274906
5855.8,-46.053734
5855.9,-44.569083
5856,-42.6888
5856.1,-40.191331
5856.2,-36.659848
5856.3,-31.242605
5856.4,-22.182449
5856.5,-7.4638861
5856.6,8.7656909
5856.7,18.622645
5856.8,21.338089
5856.9,19.078685
5857,13.979002
5857.1,7.6006708
5857.2,0.83030063
5857.3,-5.9239818
5857.4,-12.482155
5857.5,-18.789849
5857.6,-24.853594
5857.7,-30.662362
5857.8,-36.169347
5857.9,-41.258024
5858,-45.784738
5858.1,-49.639317
5858.2,-52.783981
5858.3,-55.257136
5858.4,-57.255449
5858.5,-58.87527
5858.6,-60.082405
5858.7,-60.965928
5858.8,-61.596967
5858.9,-62.038583
5859,-62.339133
5859.1,-62.541555
5859.2,-62.678083
5859.3,-62.7653
5859.4,-62.926841
5859.5,-63.160511
5859.6,-63.324082
5859.7,-63.426824
5859.8,-63.488534
5859.9,-63.528233
5860,-63.559445
5860.1,-63.581617
5860.2,-63.588414
5860.3,-63.574466
5860.4,-63.51818
5860.5,-63.438515
5860.6,-63.376718
5860.7,-63.322865
5860.8,-63.26202
5860.9,-63.19419
5861,-63.13012
5861.1,-63.075354
5861.2,-63.029856
5861.3,-62.990989
5861.4,-62.966805
5861.5,-62.957809
5861.6,-62.941368
5861.7,-62.920092
5861.8,-62.907253
5861.9,-62.900805
5862,-62.884911
5862.1,-62.86852
5862.2,-62.860704
5862.3,-62.845432
5862.4,-62.825698
5862.5,-62.80655
5862.6,-62.78014
5862.7,-62.748434
5862.8,-62.726209
5862.9,-62.716842
5863,-62.70521
5863.1,-62.682734
5863.2,-62.654998
5863.3,-62.634565
5863.4,-62.631801
5863.5,-62.641323
5863.6,-62.651069
5863.7,-62.656719
5863.8,-62.656895
5863.9,-62.654172
5864,-62.649475
5864.1,-62.641154
5864.2,-62.631587
5864.3,-62.628973
5864.4,-62.627952
5864.5,-62.627925
5864.6,-62.633671
5864.7,-62.640677
5864.8,-62.647568
5864.9,-62.653887
5865,-62.662041
5865.1,-62.667243
5865.2,-62.671609
5865.3,-62.678236
5865.4,-62.686203
5865.5,-62.693222
5865.6,-62.696047
5865.7,-62.700834
5865.8,-62.704682
5865.9,-62.706127
5866,-62.708824
5866.1,-62.71319
5866.2,-62.718669
5866.3,-62.72226
5866.4,-62.719839
5866.5,-62.719423
5866.6,-62.724365
5866.7,-62.730746
5866.8,-62.74007
5866.9,-62.750251
5867,-62.755472
5867.1,-62.763888
5867.2,-62.778352
5867.3,-62.792989
5867.4,-62.80873
5867.5,-62.825192
5867.6,-62.835276
5867.7,-62.83317
5867.8,-62.822698
5867.9,-62.811261
5868,-62.801612
5868.1,-62.798318
5868.2,-62.801916
5868.3,-62.811929
5868.4,-62.824617
5868.5,-62.835468
5868.6,-62.840265
5868.7,-62.834891
5868.8,-62.822906
5868.9,-62.814683
5869,-62.817528
5869.1,-62.825879
5869.2,-62.83488
5869.3,-62.834475
5869.4,-62.826372
5869.5,-62.814967
5869.6,-62.802098
5869.7,-62.790194
5869.8,-62.775612
5869.9,-62.761748
5870,-62.76054
5870.1,-62.770558
5870.2,-62.775422
5870.3,-62.770156
5870.4,-62.768644
5870.5,-62.765205
5870.6,-62.758427
5870.7,-62.762343
5870.8,-62.764404
5870.9,-62.757922
5871,-62.754569
5871.1,-62.758274
5871.2,-62.755299
5871.3,-62.741317
5871.4,-62.724965
5871.5,-62.720115
5871.6,-62.726978
5871.7,-62.730505
5871.8,-62.725784
5871.9,-62.714524
5872,-62.695844
5872.1,-62.674175
5872.2,-62.659133
5872.3,-62.654591
5872.4,-62.654236
5872.5,-62.654986
5872.6,-62.654778
5872.7,-62.652542
5872.8,-62.64893
5872.9,-62.642179
5873,-62.630424
5873.1,-62.610975
5873.2,-62.589061
5873.3,-62.565054
5873.4,-62.538629
5873.5,-62.513248
5873.6,-62.492191
5873.7,-62.474573
5873.8,-62.457857
5873.9,-62.44494
5874,-62.434497
5874.1,-62.424392
5874.2,-62.416055
5874.3,-62.411333
5874.4,-62.407101
5874.5,-62.400776
5874.6,-62.393521
5874.7,-62.385441
5874.8,-62.376584
5874.9,-62.364456
5875,-62.352489
5875.1,-62.340475
5875.2,-62.32784
5875.3,-62.313476
5875.4,-62.292948
5875.5,-62.264917
5875.6,-62.236231
5875.7,-62.207734
5875.8,-62.176769
5875.9,-62.144368
5876,-62.115232
5876.1,-62.090355
5876.2,-62.069641
5876.3,-62.053417
5876.4,-62.041799
5876.5,-62.032967
5876.6,-62.024969
5876.7,-62.008445
5876.8,-61.982019
5876.9,-61.948261
5877,-61.912859
5877.1,-61.887918
5877.2,-61.871688
5877.3,-61.859523
5877.4,-61.847585
5877.5,-61.824942
5877.6,-61.791212
5877.7,-61.753563
5877.8,-61.721635
5877.9,-61.699756
5878,-61.682139
5878.1,-61.660692
5878.2,-61.63134
5878.3,-61.594915
5878.4,-61.562887
5878.5,-61.542086
5878.6,-61.515932
5878.7,-61.486631
5878.8,-61.463991
5878.9,-61.434379
5879,-61.404638
5879.1,-61.383711
5879.2,-61.355161
5879.3,-61.316862
5879.4,-61.287665
5879.5,-61.269629
5879.6,-61.245068
5879.7,-61.210623
5879.8,-61.170508
5879.9,-61.134432
5880,-61.111503
5880.1,-61.091457
5880.2,-61.066475
5880.3,-61.037813
5880.4,-61.002101
5880.5,-60.958649
5880.6,-60.913278
5880.7,-60.874714
5880.8,-60.846202
5880.9,-60.822833
5881,-60.802585
5881.1,-60.780437
5881.2,-60.756791
5881.3,-60.72898
5881.4,-60.697282
5881.5,-60.666264
5881.6,-60.632412
5881.7,-60.593198
5881.8,-60.552017
5881.9,-60.506789
5882,-60.456873
5882.1,-60.406834
5882.2,-60.35941
5882.3,-60.31584
5882.4,-60.272678
5882.5,-60.229344
5882.6,-60.186755
5882.7,-60.146091
5882.8,-60.107163
5882.9,-60.069329
5883,-60.035143
5883.1,-60.002067
5883.2,-59.965159
5883.3,-59.924353
5883.4,-59.882062
5883.5,-59.841353
5883.6,-59.802759
5883.7,-59.763092
5883.8,-59.719948
5883.9,-59.671099
5884,-59.619549
5884.1,-59.572657
5884.2,-59.529602
5884.3,-59.490741
5884.4,-59.458977
5884.5,-59.429176
5884.6,-59.400931
5884.7,-59.378729
5884.8,-59.355893
5884.9,-59.332294
5885,-59.301386
5885.1,-59.258398
5885.2,-59.210579
5885.3,-59.164639
5885.4,-59.126276
5885.5,-59.099726
5885.6,-59.07956
5885.7,-59.055067
5885.8,-59.022889
5885.9,-58.981882
5886,-58.938077
5886.1,-58.901262
5886.2,-58.870222
5886.3,-58.840467
5886.4,-58.814023
5886.5,-58.786013
5886.6,-58.749577
5886.7,-58.707759
5886.8,-58.674902
5886.9,-58.650241
5887,-58.617863
5887.1,-58.587065
5887.2,-58.563111
5887.3,-58.528666
5887.4,-58.496263
5887.5,-58.472679
5887.6,-58.44169
5887.7,-58.406227
5887.8,-58.379578
5887.9,-58.361846
5888,-58.337613
5888.1,-58.303501
5888.2,-58.269528
5888.3,-58.243953
5888.4,-58.227725
5888.5,-58.212586
5888.6,-58.193117
5888.7,-58.166813
5888.8,-58.134189
5888.9,-58.097826
5889,-58.063373
5889.1,-58.03623
5889.2,-58.018211
5889.3,-58.003136
5889.4,-57.989692
5889.5,-57.979498
5889.6,-57.969182
5889.7,-57.958491
5889.8,-57.945682
5889.9,-57.927817
5890,-57.906998
5890.1,-57.880948
5890.2,-57.849927
5890.3,-57.82042
5890.4,-57.792746
5890.5,-57.765453
5890.6,-57.739465
5890.7,-57.715199
5890.8,-57.692339
5890.9,-57.671187
5891,-57.650752
5891.1,-57.632669
5891.2,-57.62038
5891.3,-57.61015
5891.4,-57.59854
5891.5,-57.582978
5891.6,-57.565611
5891.7,-57.55011
5891.8,-57.534459
5891.9,-57.518816
5892,-57.504658
5892.1,-57.488717
5892.2,-57.468651
5892.3,-57.448427
5892.4,-57.429359
5892.5,-57.413435
5892.6,-57.405395
5892.7,-57.401982
5892.8,-57.401364
5892.9,-57.4044
5893,-57.409577
5893.1,-57.419379
5893.2,-57.432522
5893.3,-57.440121
5893.4,-57.439543
5893.5,-57.433296
5893.6,-57.424259
5893.7,-57.418117
5893.8,-57.422298
5893.9,-57.432751
5894,-57.448714
5894.1,-57.464593
5894.2,-57.468483
5894.3,-57.462311
5894.4,-57.457751
5894.5,-57.463226
5894.6,-57.477777
5894.7,-57.493978
5894.8,-57.505604
5894.9,-57.510102
5895,-57.508385
5895.1,-57.514659
5895.2,-57.530484
5895.3,-57.539316
5895.4,-57.547679
5895.5,-57.562622
5895.6,-57.572299
5895.7,-57.578687
5895.8,-57.590815
5895.9,-57.601499
5896,-57.605842
5896.1,-57.616078
5896.2,-57.63701
5896.3,-57.654029
5896.4,-57.658446
5896.5,-57.660627
5896.6,-57.668173
5896.7,-57.683849
5896.8,-57.708498
5896.9,-57.733741
5897,-57.754229
5897.1,-57.767025
5897.2,-57.771511
5897.3,-57.772121
5897.4,-57.773354
5897.5,-57.776334
5897.6,-57.786892
5897.7,-57.807024
5897.8,-57.831417
5897.9,-57.853915
5898,-57.87281
5898.1,-57.887127
5898.2,-57.900535
5898.3,-57.912529
5898.4,-57.92474
5898.5,-57.93572
5898.6,-57.944717
5898.7,-57.952425
5898.8,-57.958991
5898.9,-57.963523
5899,-57.964383
5899.1,-57.966248
5899.2,-57.968973
5899.3,-57.973853
5899.4,-57.973829
5899.5,-57.962707
5899.6,-57.950493
5899.7,-57.939882
5899.8,-57.928501
5899.9,-57.915668
5900,-57.903238
5900.1,-57.891967
5900.2,-57.881218
5900.3,-57.871953
5900.4,-57.874127
5900.5,-57.88613
5900.6,-57.899717
5900.7,-57.916264
5900.8,-57.940084
5900.9,-57.970132
5901,-58.001222
5901.1,-58.036742
5901.2,-58.072805
5901.3,-58.105169
5901.4,-58.116865
5901.5,-58.102934
5901.6,-58.082869
5901.7,-58.059682
5901.8,-58.03912
5901.9,-58.026497
5902,-58.019469
5902.1,-58.017311
5902.2,-58.016715
5902.3,-58.004215
5902.4,-58.00577
5902.5,-58.03964
5902.6,-58.083971
5902.7,-58.134252
5902.8,-58.185954
5902.9,-58.240604
5903,-58.29751
5903.1,-58.353929
5903.2,-58.407803
5903.3,-58.454481
5903.4,-58.364809
5903.5,-58.131624
5903.6,-57.908361
5903.7,-57.687618
5903.8,-57.459172
5903.9,-57.23474
5904,-57.009669
5904.1,-56.774542
5904.2,-56.544289
5904.3,-56.319479
5904.4,-55.968676
5904.5,-55.47445
5904.6,-54.97505
5904.7,-54.471611
5904.8,-53.950881
5904.9,-53.402684
5905,-52.819187
5905.1,-52.198217
5905.2,-51.541589
5905.3,-50.842339
5905.4,-50.100672
5905.5,-49.301744
5905.6,-48.402446
5905.7,-47.365909
5905.8,-46.146224
5905.9,-44.665255
5906,-42.792321
5906.1,-40.31128
5906.2,-36.812431
5906.3,-31.455336
5906.4,-22.50456
5906.5,-7.8824962
5906.6,8.478465
5906.7,18.559431
5906.8,21.431902
5906.9,19.253997
5907,14.183763
5907.1,7.8090417
5907.2,1.0295439
5907.3,-5.7408357
5907.4,-12.314939
5907.5,-18.636982
5907.6,-24.716562
5907.7,-30.544797
5907.8,-36.069204
5907.9,-41.174716
5908,-45.719231
5908.1,-49.5943
5908.2,-52.756717
5908.3,-55.246168
5908.4,-57.266445
5908.5,-58.895793
5908.6,-60.108054
5908.7,-61.000576
5908.8,-61.648444
5908.9,-62.107582
5909,-62.424797
5909.1,-62.633803
5909.2,-62.761743
5909.3,-62.835475
5909.4,-62.989891
5909.5,-63.215084
5909.6,-63.382742
5909.7,-63.500013
5909.8,-63.571618
5909.9,-63.607294
5910,-63.627033
5910.1,-63.639476
5910.2,-63.644918
5910.3,-63.640342
5910.4,-63.590834
5910.5,-63.506426
5910.6,-63.433432
5910.7,-63.374746
5910.8,-63.319864
5910.9,-63.257072
5911,-63.187084
5911.1,-63.125962
5911.2,-63.07796
5911.3,-63.036431
5911.4,-63.012749
5911.5,-63.002134
5911.6,-62.986777
5911.7,-62.963742
5911.8,-62.948545
5911.9,-62.944494
5912,-62.930394
5912.1,-62.914889
5912.2,-62.906886
5912.3,-62.892827
5912.4,-62.872245
5912.5,-62.853521
5912.6,-62.831138
5912.7,-62.801771
5912.8,-62.779349
5912.9,-62.766579
5913,-62.754135
5913.1,-62.732279
5913.2,-62.702868
5913.3,-62.683186
5913.4,-62.68463
5913.5,-62.696492
5913.6,-62.704634
5913.7,-62.709338
5913.8,-62.707649
5913.9,-62.698563
5914,-62.689023
5914.1,-62.683715
5914.2,-62.683596
5914.3,-62.689669
5914.4,-62.697613
5914.5,-62.70148
5914.6,-62.704987
5914.7,-62.712504
5914.8,-62.720555
5914.9,-62.724975
5915,-62.725802
5915.1,-62.726939
5915.2,-62.725656
5915.3,-62.720543
5915.4,-62.717586
5915.5,-62.715627
5915.6,-62.710745
5915.7,-62.705846
5915.8,-62.702305
5915.9,-62.69712
5916,-62.68904
5916.1,-62.679353
5916.2,-62.672198
5916.3,-62.668859
5916.4,-62.66504
5916.5,-62.660157
5916.6,-62.657995
5916.7,-62.655331
5916.8,-62.653436
5916.9,-62.655543
5917,-62.658026
5917.1,-62.662907
5917.2,-62.673848
5917.3,-62.687165
5917.4,-62.699154
5917.5,-62.716081
5917.6,-62.73765
5917.7,-62.759
5917.8,-62.776066
5917.9,-62.784268
5918,-62.785816
5918.1,-62.78027
5918.2,-62.770787
5918.3,-62.767644
5918.4,-62.771665
5918.5,-62.78089
5918.6,-62.795205
5918.7,-62.808779
5918.8,-62.813159
5918.9,-62.804721
5919,-62.791404
5919.1,-62.787675
5919.2,-62.794884
5919.3,-62.80599
5919.4,-62.815453
5919.5,-62.818653
5919.6,-62.81358
5919.7,-62.803626
5919.8,-62.798063
5919.9,-62.79999
5920,-62.80825
5920.1,-62.815517
5920.2,-62.80941
5920.3,-62.800155
5920.4,-62.80088
5920.5,-62.798324
5920.6,-62.794955
5920.7,-62.799154
5920.8,-62.796796
5920.9,-62.787642
5921,-62.785183
5921.1,-62.78615
5921.2,-62.779935
5921.3,-62.766781
5921.4,-62.756039
5921.5,-62.757359
5921.6,-62.762243
5921.7,-62.761661
5921.8,-62.753508
5921.9,-62.73997
5922,-62.722054
5922.1,-62.70384
5922.2,-62.693389
5922.3,-62.693605
5922.4,-62.696166
5922.5,-62.696004
5922.6,-62.697481
5922.7,-62.696517
5922.8,-62.68959
5922.9,-62.678909
5923,-62.663763
5923.1,-62.643697
5923.2,-62.621303
5923.3,-62.597504
5923.4,-62.572691
5923.5,-62.54692
5923.6,-62.523
5923.7,-62.503175
5923.8,-62.486051
5923.9,-62.469574
5924,-62.456019
5924.1,-62.444031
5924.2,-62.431528
5924.3,-62.423325
5924.4,-62.416069
5924.5,-62.406705
5924.6,-62.396076
5924.7,-62.384245
5924.8,-62.369947
5924.9,-62.352366
5925,-62.332329
5925.1,-62.310756
5925.2,-62.287225
5925.3,-62.258891
5925.4,-62.228484
5925.5,-62.198019
5925.6,-62.165184
5925.7,-62.134626
5925.8,-62.106473
5925.9,-62.082586
5926,-62.063207
5926.1,-62.047598
5926.2,-62.03557
5926.3,-62.025172
5926.4,-62.016978
5926.5,-62.005901
5926.6,-61.985672
5926.7,-61.954505
5926.8,-61.919175
5926.9,-61.886551
5927,-61.861645
5927.1,-61.84703
5927.2,-61.83604
5927.3,-61.822943
5927.4,-61.798786
5927.5,-61.761011
5927.6,-61.725362
5927.7,-61.701701
5927.8,-61.686372
5927.9,-61.671996
5928,-61.660552
5928.1,-61.647698
5928.2,-61.630113
5928.3,-61.606067
5928.4,-61.571091
5928.5,-61.542258
5928.6,-61.5224
5928.7,-61.494753
5928.8,-61.467335
5928.9,-61.447442
5929,-61.417028
5929.1,-61.38286
5929.2,-61.359228
5929.3,-61.330513
5929.4,-61.29417
5929.5,-61.265848
5929.6,-61.245569
5929.7,-61.224171
5929.8,-61.193851
5929.9,-61.152558
5930,-61.110973
5930.1,-61.08126
5930.2,-61.062587
5930.3,-61.044116
5930.4,-61.0229
5930.5,-60.998862
5930.6,-60.969226
5930.7,-60.930879
5930.8,-60.889294
5930.9,-60.84757
5931,-60.803603
5931.1,-60.762687
5931.2,-60.730536
5931.3,-60.704597
5931.4,-60.67985
5931.5,-60.656509
5931.6,-60.633975
5931.7,-60.609921
5931.8,-60.584924
5931.9,-60.556794
5932,-60.526385
5932.1,-60.493317
5932.2,-60.458788
5932.3,-60.42374
5932.4,-60.388115
5932.5,-60.351153
5932.6,-60.310277
5932.7,-60.267947
5932.8,-60.223083
5932.9,-60.176296
5933,-60.129496
5933.1,-60.083762
5933.2,-60.040574
5933.3,-59.996465
5933.4,-59.952267
5933.5,-59.908854
5933.6,-59.867476
5933.7,-59.831101
5933.8,-59.79901
5933.9,-59.766961
5934,-59.736529
5934.1,-59.710787
5934.2,-59.68643
5934.3,-59.663319
5934.4,-59.640368
5934.5,-59.615719
5934.6,-59.587841
5934.7,-59.548661
5934.8,-59.500025
5934.9,-59.451297
5935,-59.406788
5935.1,-59.370294
5935.2,-59.342005
5935.3,-59.32017
5935.4,-59.29909
5935.5,-59.268904
5935.6,-59.228619
5935.7,-59.181587
5935.8,-59.136555
5935.9,-59.102176
5936,-59.078995
5936.1,-59.057107
5936.2,-59.028209
5936.3,-58.993562
5936.4,-58.956452
5936.5,-58.924082
5936.6,-58.899571
5936.7,-58.87506
5936.8,-58.841927
5936.9,-58.80462
5937,-58.776249
5937.1,-58.749337
5937.2,-58.714079
5937.3,-58.685621
5937.4,-58.660301
5937.5,-58.623428
5937.6,-58.589816
5937.7,-58.566037
5937.8,-58.538026
5937.9,-58.501428
5938,-58.469033
5938.1,-58.447715
5938.2,-58.426877
5938.3,-58.403466
5938.4,-58.373328
5938.5,-58.335374
5938.6,-58.295113
5938.7,-58.260503
5938.8,-58.236871
5938.9,-58.219699
5939,-58.203085
5939.1,-58.18526
5939.2,-58.166662
5939.3,-58.147264
5939.4,-58.124999
5939.5,-58.098487
5939.6,-58.066082
5939.7,-58.028859
5939.8,-57.993197
5939.9,-57.961291
5940,-57.931527
5940.1,-57.904284
5940.2,-57.882175
5940.3,-57.864449
5940.4,-57.848601
5940.5,-57.834596
5940.6,-57.82458
5940.7,-57.816958
5940.8,-57.810392
5940.9,-57.806178
5941,-57.803076
5941.1,-57.799366
5941.2,-57.794593
5941.3,-57.789146
5941.4,-57.784694
5941.5,-57.782525
5941.6,-57.783897
5941.7,-57.783875
5941.8,-57.779693
5941.9,-57.773526
5942,-57.767784
5942.1,-57.76303
5942.2,-57.752462
5942.3,-57.737172
5942.4,-57.717271
5942.5,-57.692157
5942.6,-57.669018
5942.7,-57.651331
5942.8,-57.64082
5942.9,-57.636775
5943,-57.637905
5943.1,-57.643866
5943.2,-57.650033
5943.3,-57.652951
5943.4,-57.651722
5943.5,-57.642118
5943.6,-57.627696
5943.7,-57.618682
5943.8,-57.617285
5943.9,-57.621457
5944,-57.629084
5944.1,-57.636819
5944.2,-57.634954
5944.3,-57.623611
5944.4,-57.61714
5944.5,-57.619546
5944.6,-57.624098
5944.7,-57.62694
5944.8,-57.626782
5944.9,-57.622316
5945,-57.617675
5945.1,-57.62426
5945.2,-57.63564
5945.3,-57.633901
5945.4,-57.632196
5945.5,-57.639378
5945.6,-57.63893
5945.7,-57.641047
5945.8,-57.653319
5945.9,-57.659206
5946,-57.657663
5946.1,-57.663409
5946.2,-57.680061
5946.3,-57.694531
5946.4,-57.699088
5946.5,-57.699093
5946.6,-57.705549
5946.7,-57.718583
5946.8,-57.735582
5946.9,-57.756585
5947,-57.775257
5947.1,-57.786867
5947.2,-57.789696
5947.3,-57.787453
5947.4,-57.782332
5947.5,-57.775937
5947.6,-57.774648
5947.7,-57.785209
5947.8,-57.80524
5947.9,-57.823696
5948,-57.840063
5948.1,-57.857306
5948.2,-57.871224
5948.3,-57.882131
5948.4,-57.896383
5948.5,-57.91107
5948.6,-57.92442
5948.7,-57.936474
5948.8,-57.94633
5948.9,-57.952762
5949,-57.953616
5949.1,-57.954777
5949.2,-57.957587
5949.3,-57.960313
5949.4,-57.956284
5949.5,-57.942012
5949.6,-57.927652
5949.7,-57.91414
5949.8,-57.901421
5949.9,-57.88748
5950,-57.875161
5950.1,-57.867562
5950.2,-57.862076
5950.3,-57.860028
5950.4,-57.866833
5950.5,-57.885551
5950.6,-57.909385
5950.7,-57.934086
5950.8,-57.963783
5950.9,-58.000212
5951,-58.034867
5951.1,-58.066822
5951.2,-58.096919
5951.3,-58.114626
5951.4,-58.107258
5951.5,-58.081964
5951.6,-58.060332
5951.7,-58.047118
5951.8,-58.037635
5951.9,-58.032745
5952,-58.031186
5952.1,-58.02539
5952.2,-58.006478
5952.3,-57.981173
5952.4,-57.988238
5952.5,-58.030915
5952.6,-58.083203
5952.7,-58.139998
5952.8,-58.190225
5952.9,-58.231278
5953,-58.265257
5953.1,-58.298043
5953.2,-58.338475
5953.3,-58.387354
5953.4,-58.306762
5953.5,-58.082432
5953.6,-57.850801
5953.7,-57.627991
5953.8,-57.401904
5953.9,-57.168645
5954,-56.946901
5954.1,-56.721827
5954.2,-56.483892
5954.3,-56.254283
5954.4,-55.906233
5954.5,-55.420569
5954.6,-54.912229
5954.7,-54.387431
5954.8,-53.855561
5954.9,-53.309167
5955,-52.735511
5955.1,-52.123486
5955.2,-51.465079
5955.3,-50.744976
5955.4,-49.970292
5955.5,-49.133873
5955.6,-48.195976
5955.7,-47.122264
5955.8,-45.856793
5955.9,-44.312295
5956,-42.344988
5956.1,-39.707392
5956.2,-35.934169
5956.3,-30.058284
5956.4,-20.127236
5956.5,-4.5477775
5956.6,11.0361
5956.7,19.60361
5956.8,21.320696
5956.9,18.437531
5957,13.017155
5957.1,6.5134816
5957.2,-0.28464435
5957.3,-7.0285432
5957.4,-13.561728
5957.5,-19.837186
5957.6,-25.866762
5957.7,-31.643999
5957.8,-37.102575
5957.9,-42.115437
5958,-46.54358
5958.1,-50.282253
5958.2,-53.306156
5958.3,-55.665741
5958.4,-57.578652
5958.5,-59.11663
5958.6,-60.252328
5958.7,-61.080135
5958.8,-61.674567
5958.9,-62.0937
5959,-62.387285
5959.1,-62.590694
5959.2,-62.726854
5959.3,-62.811279
5959.4,-62.978234
5959.5,-63.197134
5959.6,-63.344938
5959.7,-63.440785
5959.8,-63.505438
5959.9,-63.554884
5960,-63.591797
5960.1,-63.609758
5960.2,-63.60518
5960.3,-63.581275
5960.4,-63.527474
5960.5,-63.460126
5960.6,-63.402305
5960.7,-63.340668
5960.8,-63.271013
5960.9,-63.204632
5961,-63.151235
5961.1,-63.109672
5961.2,-63.06792
5961.3,-63.024211
5961.4,-62.998515
5961.5,-62.991599
5961.6,-62.986739
5961.7,-62.976782
5961.8,-62.954757
5961.9,-62.933448
5962,-62.924977
5962.1,-62.912258
5962.2,-62.897315
5962.3,-62.888904
5962.4,-62.864723
5962.5,-62.83069
5962.6,-62.807888
5962.7,-62.787904
5962.8,-62.759621
5962.9,-62.732153
5963,-62.716192
5963.1,-62.70677
5963.2,-62.694396
5963.3,-62.674898
5963.4,-62.656243
5963.5,-62.64521
5963.6,-62.647186
5963.7,-62.657402
5963.8,-62.669056
5963.9,-62.679069
5964,-62.686106
5964.1,-62.689374
5964.2,-62.687169
5964.3,-62.678847
5964.4,-62.666101
5964.5,-62.65233
5964.6,-62.63844
5964.7,-62.630228
5964.8,-62.631475
5964.9,-62.638336
5965,-62.646464
5965.1,-62.654131
5965.2,-62.663096
5965.3,-62.6732
5965.4,-62.683235
5965.5,-62.695259
5965.6,-62.707911
5965.7,-62.718689
5965.8,-62.727275
5965.9,-62.734155
5966,-62.739815
5966.1,-62.747242
5966.2,-62.753311
5966.3,-62.759092
5966.4,-62.763957
5966.5,-62.767291
5966.6,-62.771913
5966.7,-62.777013
5966.8,-62.782068
5966.9,-62.790545
5967,-62.802554
5967.1,-62.814331
5967.2,-62.827522
5967.3,-62.842076
5967.4,-62.851999
5967.5,-62.858468
5967.6,-62.868156
5967.7,-62.874157
5967.8,-62.87296
5967.9,-62.868061
5968,-62.85996
5968.1,-62.852126
5968.2,-62.846968
5968.3,-62.848254
5968.4,-62.856498
5968.5,-62.866521
5968.6,-62.877031
5968.7,-62.880342
5968.8,-62.873038
5968.9,-62.859506
5969,-62.850516
5969.1,-62.852004
5969.2,-62.860844
5969.3,-62.872565
5969.4,-62.878731
5969.5,-62.87445
5969.6,-62.862567
5969.7,-62.849068
5969.8,-62.83605
5969.9,-62.828591
5970,-62.830674
5970.1,-62.838685
5970.2,-62.839777
5970.3,-62.830142
5970.4,-62.826889
5970.5,-62.825227
5970.6,-62.818373
5970.7,-62.821093
5970.8,-62.823152
5970.9,-62.813123
5971,-62.805622
5971.1,-62.80538
5971.2,-62.803017
5971.3,-62.790582
5971.4,-62.77394
5971.5,-62.768237
5971.6,-62.772217
5971.7,-62.772665
5971.8,-62.766435
5971.9,-62.754386
5972,-62.734543
5972.1,-62.713874
5972.2,-62.700711
5972.3,-62.697011
5972.4,-62.696171
5972.5,-62.694095
5972.6,-62.692854
5972.7,-62.689442
5972.8,-62.684839
5972.9,-62.677224
5973,-62.665105
5973.1,-62.64842
5973.2,-62.626924
5973.3,-62.602715
5973.4,-62.57757
5973.5,-62.556119
5973.6,-62.535651
5973.7,-62.515884
5973.8,-62.497507
5973.9,-62.478043
5974,-62.461763
5974.1,-62.447641
5974.2,-62.437512
5974.3,-62.432401
5974.4,-62.424249
5974.5,-62.414512
5974.6,-62.403889
5974.7,-62.392105
5974.8,-62.380761
5974.9,-62.368198
5975,-62.354854
5975.1,-62.340291
5975.2,-62.320685
5975.3,-62.295345
5975.4,-62.266395
5975.5,-62.235163
5975.6,-62.203336
5975.7,-62.171327
5975.8,-62.140423
5975.9,-62.111417
5976,-62.084304
5976.1,-62.062059
5976.2,-62.047549
5976.3,-62.038532
5976.4,-62.02989
5976.5,-62.018276
5976.6,-62.003323
5976.7,-61.976428
5976.8,-61.942362
5976.9,-61.907112
5977,-61.877425
5977.1,-61.859616
5977.2,-61.846521
5977.3,-61.831672
5977.4,-61.81272
5977.5,-61.785698
5977.6,-61.74879
5977.7,-61.716967
5977.8,-61.694949
5977.9,-61.678562
5978,-61.664284
5978.1,-61.648826
5978.2,-61.628709
5978.3,-61.60156
5978.4,-61.567781
5978.5,-61.538695
5978.6,-61.517633
5978.7,-61.485912
5978.8,-61.456988
5978.9,-61.435479
5979,-61.401353
5979.1,-61.372526
5979.2,-61.352407
5979.3,-61.321348
5979.4,-61.285191
5979.5,-61.256948
5979.6,-61.235119
5979.7,-61.209099
5979.8,-61.173099
5979.9,-61.131937
5980,-61.096218
5980.1,-61.068708
5980.2,-61.046464
5980.3,-61.024295
5980.4,-60.998959
5980.5,-60.969544
5980.6,-60.933134
5980.7,-60.888925
5980.8,-60.842568
5980.9,-60.797711
5981,-60.75876
5981.1,-60.728468
5981.2,-60.702626
5981.3,-60.680424
5981.4,-60.661409
5981.5,-60.641286
5981.6,-60.61372
5981.7,-60.582767
5981.8,-60.552447
5981.9,-60.522453
5982,-60.490087
5982.1,-60.453845
5982.2,-60.416627
5982.3,-60.376703
5982.4,-60.334161
5982.5,-60.289791
5982.6,-60.24494
5982.7,-60.199509
5982.8,-60.15274
5982.9,-60.107176
5983,-60.059726
5983.1,-60.0119
5983.2,-59.966475
5983.3,-59.921849
5983.4,-59.878859
5983.5,-59.837515
5983.6,-59.798265
5983.7,-59.760667
5983.8,-59.7213
5983.9,-59.684637
5984,-59.654705
5984.1,-59.629056
5984.2,-59.608146
5984.3,-59.590237
5984.4,-59.571101
5984.5,-59.547366
5984.6,-59.516035
5984.7,-59.476301
5984.8,-59.429397
5984.9,-59.381801
5985,-59.340179
5985.1,-59.306702
5985.2,-59.278311
5985.3,-59.254822
5985.4,-59.231282
5985.5,-59.199864
5985.6,-59.160507
5985.7,-59.116681
5985.8,-59.076442
5985.9,-59.045696
5986,-59.023119
5986.1,-59.002823
5986.2,-58.979757
5986.3,-58.950094
5986.4,-58.916942
5986.5,-58.887005
5986.6,-58.862377
5986.7,-58.839177
5986.8,-58.808474
5986.9,-58.773981
5987,-58.747862
5987.1,-58.719083
5987.2,-58.680997
5987.3,-58.651467
5987.4,-58.624317
5987.5,-58.58563
5987.6,-58.553111
5987.7,-58.532501
5987.8,-58.506967
5987.9,-58.470786
5988,-58.434254
5988.1,-58.40738
5988.2,-58.387542
5988.3,-58.367189
5988.4,-58.341703
5988.5,-58.308495
5988.6,-58.26932
5988.7,-58.232702
5988.8,-58.20404
5988.9,-58.183855
5989,-58.168715
5989.1,-58.154515
5989.2,-58.138663
5989.3,-58.120823
5989.4,-58.100004
5989.5,-58.075451
5989.6,-58.046596
5989.7,-58.015714
5989.8,-57.985604
5989.9,-57.954172
5990,-57.921904
5990.1,-57.892222
5990.2,-57.866789
5990.3,-57.843929
5990.4,-57.825939
5990.5,-57.810478
5990.6,-57.796593
5990.7,-57.785348
5990.8,-57.776069
5990.9,-57.76864
5991,-57.761445
5991.1,-57.756638
5991.2,-57.755875
5991.3,-57.753053
5991.4,-57.746313
5991.5,-57.74062
5991.6,-57.737205
5991.7,-57.733889
5991.8,-57.728604
5991.9,-57.717818
5992,-57.704755
5992.1,-57.689427
5992.2,-57.669566
5992.3,-57.647979
5992.4,-57.626003
5992.5,-57.603971
5992.6,-57.588981
5992.7,-57.583205
5992.8,-57.579641
5992.9,-57.580161
5993,-57.587189
5993.1,-57.594684
5993.2,-57.599889
5993.3,-57.601308
5993.4,-57.594294
5993.5,-57.579733
5993.6,-57.567065
5993.7,-57.561958
5993.8,-57.567627
5993.9,-57.577716
5994,-57.585912
5994.1,-57.58756
5994.2,-57.580487
5994.3,-57.576114
5994.4,-57.580154
5994.5,-57.589616
5994.6,-57.601185
5994.7,-57.614468
5994.8,-57.630735
5994.9,-57.64553
5995,-57.650842
5995.1,-57.649003
5995.2,-57.656274
5995.3,-57.665761
5995.4,-57.6642
5995.5,-57.670621
5995.6,-57.683911
5995.7,-57.684167
5995.8,-57.687459
5995.9,-57.703303
5996,-57.708717
5996.1,-57.703775
5996.2,-57.709875
5996.3,-57.728587
5996.4,-57.745075
5996.5,-57.752448
5996.6,-57.754112
5996.7,-57.753364
5996.8,-57.758478
5996.9,-57.776383
5997,-57.796554
5997.1,-57.812721
5997.2,-57.826351
5997.3,-57.834038
5997.4,-57.836334
5997.5,-57.833063
5997.6,-57.82834
5997.7,-57.828731
5997.8,-57.830667
5997.9,-57.835362
5998,-57.84769
5998.1,-57.863694
5998.2,-57.88059
5998.3,-57.902247
5998.4,-57.924012
5998.5,-57.941165
5998.6,-57.960112
5998.7,-57.978735
5998.8,-57.994855
5998.9,-58.007308
5999,-58.017314
5999.1,-58.026649
5999.2,-58.033796
5999.3,-58.04085
5999.4,-58.047299
5999.5,-58.055009
5999.6,-58.062409
5999.7,-58.068092
5999.8,-58.073609
5999.9,-58.077269
6000,-58.081792
6000.1,-58.08953
6000.2,-58.100109
6000.3,-58.110403
6000.4,-58.121136
6000.5,-58.133297
6000.6,-58.14886
6000.7,-58.167442
6000.8,-58.188067
6000.9,-58.209139
6001,-58.224848
6001.1,-58.233582
6001.2,-58.233598
6001.3,-58.225519
6001.4,-58.21757
6001.5,-58.214966
6001.6,-58.220383
6001.7,-58.231335
6001.8,-58.245165
6001.9,-58.259911
6002,-58.271492
6002.1,-58.275103
6002.2,-58.268069
6002.3,-58.263101
6002.4,-58.265829
6002.5,-58.274008
6002.6,-58.286107
6002.7,-58.294912
6002.8,-58.296811
6002.9,-58.293153
6003,-58.285611
6003.1,-58.276377
6003.2,-58.267518
6003.3,-58.267832
6003.4,-58.279644
6003.5,-58.289262
6003.6,-58.28687
6003.7,-58.28768
6003.8,-58.295051
6003.9,-58.291916
6004,-58.292114
6004.1,-58.299648
6004.2,-58.298042
6004.3,-58.294316
6004.4,-58.300785
6004.5,-58.309666
6004.6,-58.309932
6004.7,-58.30133
6004.8,-58.297036
6004.9,-58.304361
6005,-58.317842
6005.1,-58.328366
6005.2,-58.329069
6005.3,-58.321791
6005.4,-58.308131
6005.5,-58.293024
6005.6,-58.285734
6005.7,-58.288049
6005.8,-58.295724
6005.9,-58.305845
6006,-58.316268
6006.1,-58.324899
6006.2,-58.332702
6006.3,-58.338627
6006.4,-58.342483
6006.5,-58.34495
6006.6,-58.344393
6006.7,-58.339979
6006.8,-58.330436
6006.9,-58.317644
6007,-58.304469
6007.1,-58.29221
6007.2,-58.281677
6007.3,-58.271986
6007.4,-58.258794
6007.5,-58.246001
6007.6,-58.23471
6007.7,-58.225435
6007.8,-58.219443
6007.9,-58.212192
6008,-58.202927
6008.1,-58.190733
6008.2,-58.17929
6008.3,-58.167252
6008.4,-58.152958
6008.5,-58.136526
6008.6,-58.122254
6008.7,-58.110796
6008.8,-58.100051
6008.9,-58.093272
6009,-58.091305
6009.1,-58.094104
6009.2,-58.099928
6009.3,-58.108897
6009.4,-58.120866
6009.5,-58.135061
6009.6,-58.14964
6009.7,-58.161254
6009.8,-58.165137
6009.9,-58.156757
6010,-58.14471
6010.1,-58.137814
6010.2,-58.137847
6010.3,-58.145064
6010.4,-58.158696
6010.5,-58.174232
6010.6,-58.18014
6010.7,-58.171806
6010.8,-58.161086
6010.9,-58.159853
6011,-58.169605
6011.1,-58.185072
6011.2,-58.199564
6011.3,-58.207558
6011.4,-58.213824
6011.5,-58.22782
6011.6,-58.243907
6011.7,-58.252208
6011.8,-58.25034
6011.9,-58.251236
6012,-58.26068
6012.1,-58.25921
6012.2,-58.260801
6012.3,-58.270683
6012.4,-58.26985
6012.5,-58.268359
6012.6,-58.276983
6012.7,-58.280103
6012.8,-58.274466
6012.9,-58.275015
6013,-58.286966
6013.1,-58.302215
6013.2,-58.308713
6013.3,-58.303833
6013.4,-58.293707
6013.5,-58.28809
6013.6,-58.292203
6013.7,-58.304635
6013.8,-58.320643
6013.9,-58.33385
6014,-58.341512
6014.1,-58.343594
6014.2,-58.340162
6014.3,-58.331638
6014.4,-58.3225
6014.5,-58.317186
6014.6,-58.314751
6014.7,-58.315335
6014.8,-58.323248
6014.9,-58.334556
6015,-58.345508
6015.1,-58.3563
6015.2,-58.371137
6015.3,-58.384896
6015.4,-58.395126
6015.5,-58.405562
6015.6,-58.413316
6015.7,-58.417602
6015.8,-58.418877
6015.9,-58.421572
6016,-58.425237
6016.1,-58.425401
6016.2,-58.423519
6016.3,-58.422482
6016.4,-58.420401
6016.5,-58.415797
6016.6,-58.416183
6016.7,-58.41945
6016.8,-58.422023
6016.9,-58.425288
6017,-58.426315
6017.1,-58.430185
6017.2,-58.439754
6017.3,-58.453515
6017.4,-58.46866
6017.5,-58.483789
6017.6,-58.498241
6017.7,-58.508685
6017.8,-58.51484
6017.9,-58.514383
6018,-58.505464
6018.1,-58.494739
6018.2,-58.484238
6018.3,-58.477466
6018.4,-58.478168
6018.5,-58.48787
6018.6,-58.502139
6018.7,-58.511928
6018.8,-58.515321
6018.9,-58.508259
6019,-58.493996
6019.1,-58.485625
6019.2,-58.489515
6019.3,-58.500642
6019.4,-58.510189
6019.5,-58.512355
6019.6,-58.507878
6019.7,-58.49916
6019.8,-58.488466
6019.9,-58.487653
6020,-58.498215
6020.1,-58.507052
6020.2,-58.500608
6020.3,-58.493752
6020.4,-58.498732
6020.5,-58.496575
6020.6,-58.495582
6020.7,-58.49968
6020.8,-58.496095
6020.9,-58.489454
6021,-58.491245
6021.1,-58.497489
6021.2,-58.493643
6021.3,-58.48224
6021.4,-58.477209
6021.5,-58.483061
6021.6,-58.489194
6021.7,-58.493095
6021.8,-58.490971
6021.9,-58.478036
6022,-58.462993
6022.1,-58.455427
6022.2,-58.457527
6022.3,-58.466731
6022.4,-58.477333
6022.5,-58.485823
6022.6,-58.493046
6022.7,-58.494449
6022.8,-58.490206
6022.9,-58.484732
6023,-58.476628
6023.1,-58.462533
6023.2,-58.446289
6023.3,-58.431745
6023.4,-58.420817
6023.5,-58.412265
6023.6,-58.406085
6023.7,-58.405937
6023.8,-58.408092
6023.9,-58.411754
6024,-58.419223
6024.1,-58.427387
6024.2,-58.434323
6024.3,-58.444923
6024.4,-58.456355
6024.5,-58.467202
6024.6,-58.47824
6024.7,-58.488957
6024.8,-58.496356
6024.9,-58.501972
6025,-58.506868
6025.1,-58.512458
6025.2,-58.517205
6025.3,-58.518251
6025.4,-58.513517
6025.5,-58.503995
6025.6,-58.487776
6025.7,-58.470151
6025.8,-58.455213
6025.9,-58.443154
6026,-58.435191
6026.1,-58.43258
6026.2,-58.43439
6026.3,-58.437521
6026.4,-58.444165
6026.5,-58.454978
6026.6,-58.46464
6026.7,-58.46696
6026.8,-58.459538
6026.9,-58.446526
6027,-58.43413
6027.1,-58.433353
6027.2,-58.437121
6027.3,-58.445106
6027.4,-58.456544
6027.5,-58.455786
6027.6,-58.442667
6027.7,-58.432899
6027.8,-58.430811
6027.9,-58.433545
6028,-58.442146
6028.1,-58.452187
6028.2,-58.456459
6028.3,-58.448724
6028.4,-58.437512
6028.5,-58.439488
6028.6,-58.445973
6028.7,-58.441295
6028.8,-58.441674
6028.9,-58.4487
6029,-58.442568
6029.1,-58.441471
6029.2,-58.447108
6029.3,-58.442607
6029.4,-58.434783
6029.5,-58.437671
6029.6,-58.446529
6029.7,-58.448888
6029.8,-58.441898
6029.9,-58.430686
6030,-58.427152
6030.1,-58.432173
6030.2,-58.44278
6030.3,-58.45152
6030.4,-58.455933
6030.5,-58.456255
6030.6,-58.449428
6030.7,-58.437676
6030.8,-58.425755
6030.9,-58.416866
6031,-58.413665
6031.1,-58.41583
6031.2,-58.42094
6031.3,-58.429953
6031.4,-58.440851
6031.5,-58.45043
6031.6,-58.460109
6031.7,-58.468268
6031.8,-58.474436
6031.9,-58.479206
6032,-58.480048
6032.1,-58.478068
6032.2,-58.473867
6032.3,-58.4681
6032.4,-58.464606
6032.5,-58.46125
6032.6,-58.454971
6032.7,-58.447536
6032.8,-58.436944
6032.9,-58.42865
6033,-58.42287
6033.1,-58.416471
6033.2,-58.411799
6033.3,-58.4084
6033.4,-58.402247
6033.5,-58.39886
6033.6,-58.400197
6033.7,-58.402473
6033.8,-58.408738
6033.9,-58.416834
6034,-58.422788
6034.1,-58.432572
6034.2,-58.446171
6034.3,-58.458434
6034.4,-58.471236
6034.5,-58.480602
6034.6,-58.481017
6034.7,-58.47348
6034.8,-58.460551
6034.9,-58.451153
6035,-58.448721
6035.1,-58.453698
6035.2,-58.464694
6035.3,-58.477271
6035.4,-58.486542
6035.5,-58.484458
6035.6,-58.475345
6035.7,-58.467603
6035.8,-58.465133
6035.9,-58.471624
6036,-58.485024
6036.1,-58.494394
6036.2,-58.492732
6036.3,-58.485994
6036.4,-58.480164
6036.5,-58.473742
6036.6,-58.475272
6036.7,-58.485469
6036.8,-58.49093
6036.9,-58.483946
6037,-58.480388
6037.1,-58.487648
6037.2,-58.483136
6037.3,-58.478366
6037.4,-58.487413
6037.5,-58.486691
6037.6,-58.476974
6037.7,-58.48016
6037.8,-58.487629
6037.9,-58.486687
6038,-58.478591
6038.1,-58.473334
6038.2,-58.478606
6038.3,-58.487144
6038.4,-58.495396
6038.5,-58.496624
6038.6,-58.48941
6038.7,-58.478824
6038.8,-58.46853
6038.9,-58.461646
6039,-58.460446
6039.1,-58.465484
6039.2,-58.475122
6039.3,-58.486672
6039.4,-58.497266
6039.5,-58.502926
6039.6,-58.505976
6039.7,-58.505655
6039.8,-58.500912
6039.9,-58.494016
6040,-58.485508
6040.1,-58.476627
6040.2,-58.465482
6040.3,-58.455178
6040.4,-58.444036
6040.5,-58.428858
6040.6,-58.415324
6040.7,-58.405552
6040.8,-58.397922
6040.9,-58.392046
6041,-58.385177
6041.1,-58.376828
6041.2,-58.369012
6041.3,-58.360287
6041.4,-58.351856
6041.5,-58.344671
6041.6,-58.33849
6041.7,-58.331795
6041.8,-58.322197
6041.9,-58.307485
6042,-58.292074
6042.1,-58.279627
6042.2,-58.272199
6042.3,-58.26837
6042.4,-58.266949
6042.5,-58.266656
6042.6,-58.26799
6042.7,-58.274566
6042.8,-58.285313
6042.9,-58.299585
6043,-58.313552
6043.1,-58.321957
6043.2,-58.320429
6043.3,-58.308111
6043.4,-58.296196
6043.5,-58.292799
6043.6,-58.298375
6043.7,-58.309624
6043.8,-58.325273
6043.9,-58.336752
6044,-58.332353
6044.1,-58.321789
6044.2,-58.316411
6044.3,-58.320199
6044.4,-58.332165
6044.5,-58.347366
6044.6,-58.356894
6044.7,-58.358253
6044.8,-58.359134
6044.9,-58.368898
6045,-58.38388
6045.1,-58.38702
6045.2,-58.379969
6045.3,-58.382711
6045.4,-58.388318
6045.5,-58.384291
6045.6,-58.386973
6045.7,-58.392516
6045.8,-58.389344
6045.9,-58.393651
6046,-58.403101
6046.1,-58.404831
6046.2,-58.395788
6046.3,-58.394305
6046.4,-58.405803
6046.5,-58.419708
6046.6,-58.429714
6046.7,-58.426615
6046.8,-58.414877
6046.9,-58.404673
6047,-58.401915
6047.1,-58.410201
6047.2,-58.423826
6047.3,-58.436926
6047.4,-58.448189
6047.5,-58.454542
6047.6,-58.451776
6047.7,-58.446742
6047.8,-58.440767
6047.9,-58.429781
6048,-58.420101
6048.1,-58.413577
6048.2,-58.40744
6048.3,-58.404995
6048.4,-58.405161
6048.5,-58.410006
6048.6,-58.420435
6048.7,-58.431515
6048.8,-58.444925
6048.9,-58.456882
6049,-58.464317
6049.1,-58.47422
6049.2,-58.48942
6049.3,-58.503665
6049.4,-58.515499
6049.5,-58.524916
6049.6,-58.535077
6049.7,-58.546035
6049.8,-58.556643
6049.9,-58.569272
6050,-58.584751
6050.1,-58.599293
6050.2,-58.613599
6050.3,-58.626496
6050.4,-58.636462
6050.5,-58.643579
6050.6,-58.652324
6050.7,-58.655666
6050.8,-58.651992
6050.9,-58.64407
6051,-58.633104
6051.1,-58.621551
6051.2,-58.611508
6051.3,-58.607498
6051.4,-58.608262
6051.5,-58.611952
6051.6,-58.623092
6051.7,-58.635389
6051.8,-58.64081
6051.9,-58.63661
6052,-58.624698
6052.1,-58.613636
6052.2,-58.608087
6052.3,-58.610268
6052.4,-58.620291
6052.5,-58.629118
6052.6,-58.626561
6052.7,-58.612851
6052.8,-58.599494
6052.9,-58.592822
6053,-58.590206
6053.1,-58.589642
6053.2,-58.586583
6053.3,-58.572979
6053.4,-58.556622
6053.5,-58.553545
6053.6,-58.554245
6053.7,-58.545577
6053.8,-58.542547
6053.9,-58.544684
6054,-58.53582
6054.1,-58.533555
6054.2,-58.538201
6054.3,-58.53154
6054.4,-58.522135
6054.5,-58.522307
6054.6,-58.529687
6054.7,-58.5321
6054.8,-58.521769
6054.9,-58.507702
6055,-58.502087
6055.1,-58.507409
6055.2,-58.51546
6055.3,-58.520132
6055.4,-58.519573
6055.5,-58.51413
6055.6,-58.502557
6055.7,-58.486298
6055.8,-58.47306
6055.9,-58.468967
6056,-58.469876
6056.1,-58.474999
6056.2,-58.484039
6056.3,-58.492077
6056.4,-58.498978
6056.5,-58.50727
6056.6,-58.512517
6056.7,-58.515261
6056.8,-58.517368
6056.9,-58.515547
6057,-58.509595
6057.1,-58.50075
6057.2,-58.491264
6057.3,-58.480339
6057.4,-58.467944
6057.5,-58.454215
6057.6,-58.439879
6057.7,-58.426465
6057.8,-58.411654
6057.9,-58.395416
6058,-58.380209
6058.1,-58.368657
6058.2,-58.356702
6058.3,-58.341185
6058.4,-58.323721
6058.5,-58.309347
6058.6,-58.300474
6058.7,-58.294102
6058.8,-58.291498
6058.9,-58.290755
6059,-58.293565
6059.1,-58.300375
6059.2,-58.309533
6059.3,-58.322163
6059.4,-58.334986
6059.5,-58.348593
6059.6,-58.358174
6059.7,-58.359983
6059.8,-58.351264
6059.9,-58.33616
6060,-58.324856
6060.1,-58.319458
6060.2,-58.324325
6060.3,-58.336161
6060.4,-58.34795
6060.5,-58.357523
6060.6,-58.354886
6060.7,-58.342174
6060.8,-58.333508
6060.9,-58.333727
6061,-58.343836
6061.1,-58.355629
6061.2,-58.360588
6061.3,-58.358427
6061.4,-58.358389
6061.5,-58.363467
6061.6,-58.372576
6061.7,-58.384326
6061.8,-58.38533
6061.9,-58.379497
6062,-58.384521
6062.1,-58.389169
6062.2,-58.383182
6062.3,-58.385
6062.4,-58.389356
6062.5,-58.38561
6062.6,-58.387537
6062.7,-58.395883
6062.8,-58.397672
6062.9,-58.390427
6063,-58.389041
6063.1,-58.396699
6063.2,-58.406311
6063.3,-58.413466
6063.4,-58.413187
6063.5,-58.404534
6063.6,-58.394831
6063.7,-58.390767
6063.8,-58.394868
6063.9,-58.40451
6064,-58.41619
6064.1,-58.428579
6064.2,-58.439976
6064.3,-58.448222
6064.4,-58.453122
6064.5,-58.454034
6064.6,-58.449837
6064.7,-58.442419
6064.8,-58.430965
6064.9,-58.41735
6065,-58.406471
6065.1,-58.396562
6065.2,-58.389203
6065.3,-58.390588
6065.4,-58.395942
6065.5,-58.401476
6065.6,-58.407288
6065.7,-58.415516
6065.8,-58.426443
6065.9,-58.434899
6066,-58.442458
6066.1,-58.452037
6066.2,-58.46231
6066.3,-58.472516
6066.4,-58.485458
6066.5,-58.496351
6066.6,-58.507984
6066.7,-58.519152
6066.8,-58.527673
6066.9,-58.53319
6067,-58.535986
6067.1,-58.533546
6067.2,-58.527383
6067.3,-58.521085
6067.4,-58.512033
6067.5,-58.499208
6067.6,-58.490975
6067.7,-58.485274
6067.8,-58.483779
6067.9,-58.49043
6068,-58.503412
6068.1,-58.518854
6068.2,-58.532422
6068.3,-58.538203
6068.4,-58.534907
6068.5,-58.524349
6068.6,-58.514163
6068.7,-58.511662
6068.8,-58.515704
6068.9,-58.525235
6069,-58.536854
6069.1,-58.538631
6069.2,-58.5277
6069.3,-58.517338
6069.4,-58.51542
6069.5,-58.520987
6069.6,-58.532326
6069.7,-58.544432
6069.8,-58.554864
6069.9,-58.560145
6070,-58.557387
6070.1,-58.548402
6070.2,-58.547497
6070.3,-58.555734
6070.4,-58.553847
6070.5,-58.548487
6070.6,-58.550046
6070.7,-58.545825
6070.8,-58.540396
6070.9,-58.544246
6071,-58.55217
6071.1,-58.547346
6071.2,-58.537113
6071.3,-58.535803
6071.4,-58.541885
6071.5,-58.544432
6071.6,-58.540208
6071.7,-58.532129
6071.8,-58.524075
6071.9,-58.521766
6072,-58.528467
6072.1,-58.535861
6072.2,-58.5407
6072.3,-58.543527
6072.4,-58.545874
6072.5,-58.543193
6072.6,-58.533294
6072.7,-58.518251
6072.8,-58.501104
6072.9,-58.488156
6073,-58.478716
6073.1,-58.477236
6073.2,-58.481761
6073.3,-58.489126
6073.4,-58.497317
6073.5,-58.504379
6073.6,-58.51237
6073.7,-58.523442
6073.8,-58.53728
6073.9,-58.546623
6074,-58.555112
6074.1,-58.562383
6074.2,-58.568031
6074.3,-58.574271
6074.4,-58.579609
6074.5,-58.587816
6074.6,-58.597613
6074.7,-58.603281
6074.8,-58.609099
6074.9,-58.614717
6075,-58.620283
6075.1,-58.628675
6075.2,-58.63809
6075.3,-58.646932
6075.4,-58.653884
6075.5,-58.660564
6075.6,-58.664587
6075.7,-58.666389
6075.8,-58.663763
6075.9,-58.655474
6076,-58.643312
6076.1,-58.62834
6076.2,-58.609334
6076.3,-58.596264
6076.4,-58.591805
6076.5,-58.593558
6076.6,-58.602317
6076.7,-58.611268
6076.8,-58.615946
6076.9,-58.611165
6077,-58.595706
6077.1,-58.579879
6077.2,-58.570479
6077.3,-58.568812
6077.4,-58.575125
6077.5,-58.581929
6077.6,-58.577971
6077.7,-58.561665
6077.8,-58.547108
6077.9,-58.539327
6078,-58.534968
6078.1,-58.532606
6078.2,-58.524496
6078.3,-58.512558
6078.4,-58.508528
6078.5,-58.51532
6078.6,-58.519588
6078.7,-58.511107
6078.8,-58.508104
6078.9,-58.51121
6079,-58.507853
6079.1,-58.509722
6079.2,-58.512609
6079.3,-58.503965
6079.4,-58.496441
6079.5,-58.501267
6079.6,-58.506937
6079.7,-58.505124
6079.8,-58.494217
6079.9,-58.483288
6080,-58.485606
6080.1,-58.493473
6080.2,-58.501292
6080.3,-58.50691
6080.4,-58.505201
6080.5,-58.498389
6080.6,-58.486709
6080.7,-58.473545
6080.8,-58.465824
6080.9,-58.466237
6081,-58.470869
6081.1,-58.477322
6081.2,-58.486326
6081.3,-58.49597
6081.4,-58.50429
6081.5,-58.510434
6081.6,-58.515934
6081.7,-58.519416
6081.8,-58.517716
6081.9,-58.514379
6082,-58.508467
6082.1,-58.498087
6082.2,-58.485314
6082.3,-58.472802
6082.4,-58.457757
6082.5,-58.442089
6082.6,-58.425603
6082.7,-58.41021
6082.8,-58.394272
6082.9,-58.380493
6083,-58.365389
6083.1,-58.353357
6083.2,-58.341857
6083.3,-58.328682
6083.4,-58.315206
6083.5,-58.299431
6083.6,-58.285908
6083.7,-58.278074
6083.8,-58.272016
6083.9,-58.270594
6084,-58.273372
6084.1,-58.279137
6084.2,-58.287235
6084.3,-58.298296
6084.4,-58.311663
6084.5,-58.324627
6084.6,-58.338711
6084.7,-58.3468
6084.8,-58.34416
6084.9,-58.332753
6085,-58.320581
6085.1,-58.315459
6085.2,-58.318854
6085.3,-58.329328
6085.4,-58.3429
6085.5,-58.354477
6085.6,-58.354221
6085.7,-58.343875
6085.8,-58.336025
6085.9,-58.338684
6086,-58.351186
6086.1,-58.367011
6086.2,-58.380917
6086.3,-58.390946
6086.4,-58.398157
6086.5,-58.406514
6086.6,-58.419644
6086.7,-58.432432
6086.8,-58.435798
6086.9,-58.432653
6087,-58.437333
6087.1,-58.444769
6087.2,-58.440623
6087.3,-58.441288
6087.4,-58.448348
6087.5,-58.447316
6087.6,-58.44959
6087.7,-58.457109
6087.8,-58.455725
6087.9,-58.449501
6088,-58.451998
6088.1,-58.464626
6088.2,-58.476664
6088.3,-58.480437
6088.4,-58.47439
6088.5,-58.46296
6088.6,-58.45557
6088.7,-58.457576
6088.8,-58.467291
6088.9,-58.479515
6089,-58.492622
6089.1,-58.499689
6089.2,-58.497733
6089.3,-58.491371
6089.4,-58.480542
6089.5,-58.467625
6089.6,-58.457475
6089.7,-58.451079
6089.8,-58.447112
6089.9,-58.450099
6090,-58.457831
6090.1,-58.466966
6090.2,-58.480029
6090.3,-58.492832
6090.4,-58.50469
6090.5,-58.513855
6090.6,-58.521339
6090.7,-58.531872
6090.8,-58.54223
6090.9,-58.548636
6091,-58.555521
6091.1,-58.559358
6091.2,-58.564724
6091.3,-58.572108
6091.4,-58.574582
6091.5,-58.576337
6091.6,-58.580431
6091.7,-58.585176
6091.8,-58.589834
6091.9,-58.59584
6092,-58.604764
6092.1,-58.615517
6092.2,-58.625557
6092.3,-58.634266
6092.4,-58.641051
6092.5,-58.648542
6092.6,-58.653542
6092.7,-58.653598
6092.8,-58.651151
6092.9,-58.640714
6093,-58.625736
6093.1,-58.609568
6093.2,-58.598665
6093.3,-58.591905
6093.4,-58.593519
6093.5,-58.602019
6093.6,-58.612851
6093.7,-58.616794
6093.8,-58.609321
6093.9,-58.595314
6094,-58.583938
6094.1,-58.57862
6094.2,-58.583764
6094.3,-58.593032
6094.4,-58.595144
6094.5,-58.588418
6094.6,-58.577094
6094.7,-58.564585
6094.8,-58.553667
6094.9,-58.552886
6095,-58.560584
6095.1,-58.564434
6095.2,-58.555623
6095.3,-58.550854
6095.4,-58.557475
6095.5,-58.55317
6095.6,-58.549746
6095.7,-58.55278
6095.8,-58.544264
6095.9,-58.532948
6096,-58.534445
6096.1,-58.538058
6096.2,-58.532269
6096.3,-58.519743
6096.4,-58.512667
6096.5,-58.516858
6096.6,-58.524462
6096.7,-58.525566
6096.8,-58.52136
6096.9,-58.513088
6097,-58.502316
6097.1,-58.493523
6097.2,-58.492011
6097.3,-58.497782
6097.4,-58.508159
6097.5,-58.519868
6097.6,-58.526382
6097.7,-58.529257
6097.8,-58.528759
6097.9,-58.52284
6098,-58.511876
6098.1,-58.49685
6098.2,-58.480432
6098.3,-58.466977
6098.4,-58.453844
6098.5,-58.440299
6098.6,-58.429972
6098.7,-58.42299
6098.8,-58.421997
6098.9,-58.428074
6099,-58.434816
6099.1,-58.439188
6099.2,-58.445288
6099.3,-58.45275
6099.4,-58.45939
6099.5,-58.46665
6099.6,-58.476088
6099.7,-58.484681
6099.8,-58.493261
6099.9,-58.501944
6100,-58.510843
6100.1,-58.518503
6100.2,-58.523233
6100.3,-58.530224
6100.4,-58.533433
6100.5,-58.529012
6100.6,-58.520966
6100.7,-58.507497
6100.8,-58.489838
6100.9,-58.476334
6101,-58.468908
6101.1,-58.466229
6101.2,-58.467681
6101.3,-58.472049
6101.4,-58.47896
6101.5,-58.488402
6101.6,-58.497465
6101.7,-58.504454
6101.8,-58.503452
6101.9,-58.492198
6102,-58.478328
6102.1,-58.473441
6102.2,-58.474237
6102.3,-58.480003
6102.4,-58.488771
6102.5,-58.488583
6102.6,-58.48033
6102.7,-58.472595
6102.8,-58.470206
6102.9,-58.470723
6103,-58.475608
6103.1,-58.483257
6103.2,-58.491985
6103.3,-58.495
6103.4,-58.486667
6103.5,-58.48141
6103.6,-58.485328
6103.7,-58.483052
6103.8,-58.479622
6103.9,-58.485013
6104,-58.482864
6104.1,-58.477278
6104.2,-58.481128
6104.3,-58.483485
6104.4,-58.474256
6104.5,-58.467887
6104.6,-58.472511
6104.7,-58.478799
6104.8,-58.480734
6104.9,-58.47324
6105,-58.459889
6105.1,-58.45204
6105.2,-58.455816
6105.3,-58.464521
6105.4,-58.473345
6105.5,-58.479121
6105.6,-58.478976
6105.7,-58.472921
6105.8,-58.46243
6105.9,-58.448112
6106,-58.434957
6106.1,-58.424018
6106.2,-58.419929
6106.3,-58.424804
6106.4,-58.433068
6106.5,-58.439277
6106.6,-58.446614
6106.7,-58.45708
6106.8,-58.46825
6106.9,-58.479882
6107,-58.489408
6107.1,-58.500014
6107.2,-58.505928
6107.3,-58.508233
6107.4,-58.51401
6107.5,-58.519107
6107.6,-58.519937
6107.7,-58.519426
6107.8,-58.520217
6107.9,-58.517808
6108,-58.515426
6108.1,-58.513235
6108.2,-58.514939
6108.3,-58.518129
6108.4,-58.519495
6108.5,-58.524235
6108.6,-58.529987
6108.7,-58.532675
6108.8,-58.540696
6108.9,-58.552215
6109,-58.561612
6109.1,-58.572647
6109.2,-58.58344
6109.3,-58.5859
6109.4,-58.581827
6109.5,-58.569832
6109.6,-58.553313
6109.7,-58.540091
6109.8,-58.529522
6109.9,-58.526626
6110,-58.532014
6110.1,-58.542441
6110.2,-58.550098
6110.3,-58.552673
6110.4,-58.546356
6110.5,-58.530915
6110.6,-58.517383
6110.7,-58.513918
6110.8,-58.521316
6110.9,-58.532006
6111,-58.537074
6111.1,-58.528804
6111.2,-58.510484
6111.3,-58.492506
6111.4,-58.4793
6111.5,-58.468294
6111.6,-58.460271
6111.7,-58.461269
6111.8,-58.46779
6111.9,-58.46494
6112,-58.461323
6112.1,-58.4658
6112.2,-58.464511
6112.3,-58.457672
6112.4,-58.462453
6112.5,-58.467657
6112.6,-58.459363
6112.7,-58.457599
6112.8,-58.463323
6112.9,-58.467989
6113,-58.462419
6113.1,-58.450367
6113.2,-58.445431
6113.3,-58.452005
6113.4,-58.462119
6113.5,-58.467258
6113.6,-58.467109
6113.7,-58.461289
6113.8,-58.448255
6113.9,-58.434994
6114,-58.428816
6114.1,-58.430647
6114.2,-58.439624
6114.3,-58.452438
6114.4,-58.464003
6114.5,-58.47071
6114.6,-58.475403
6114.7,-58.479464
6114.8,-58.481824
6114.9,-58.481507
6115,-58.478788
6115.1,-58.473896
6115.2,-58.461108
6115.3,-58.448268
6115.4,-58.435607
6115.5,-58.421979
6115.6,-58.408501
6115.7,-58.39634
6115.8,-58.385674
6115.9,-58.372639
6116,-58.358402
6116.1,-58.346573
6116.2,-58.336262
6116.3,-58.32801
6116.4,-58.318344
6116.5,-58.307629
6116.6,-58.297248
6116.7,-58.286628
6116.8,-58.276617
6116.9,-58.262186
6117,-58.247272
6117.1,-58.237563
6117.2,-58.229148
6117.3,-58.226043
6117.4,-58.22636
6117.5,-58.230021
6117.6,-58.23763
6117.7,-58.248512
6117.8,-58.262251
6117.9,-58.278251
6118,-58.291455
6118.1,-58.300892
6118.2,-58.302302
6118.3,-58.292066
6118.4,-58.282675
6118.5,-58.280682
6118.6,-58.285154
6118.7,-58.295944
6118.8,-58.309246
6118.9,-58.31717
6119,-58.315324
6119.1,-58.308278
6119.2,-58.303992
6119.3,-58.310563
6119.4,-58.324149
6119.5,-58.338442
6119.6,-58.347809
6119.7,-58.353618
6119.8,-58.359898
6119.9,-58.371418
6120,-58.389866
6120.1,-58.398937
6120.2,-58.393082
6120.3,-58.389484
6120.4,-58.394741
6120.5,-58.392963
6120.6,-58.396368
6120.7,-58.409059
6120.8,-58.407793
6120.9,-58.402636
6121,-58.40893
6121.1,-58.415206
6121.2,-58.41102
6121.3,-58.403835
6121.4,-58.406407
6121.5,-58.418383
6121.6,-58.428835
6121.7,-58.429518
6121.8,-58.421288
6121.9,-58.411699
6122,-58.404644
6122.1,-58.406019
6122.2,-58.414629
6122.3,-58.424605
6122.4,-58.434527
6122.5,-58.44291
6122.6,-58.447715
6122.7,-58.449718
6122.8,-58.449984
6122.9,-58.446551
6123,-58.437041
6123.1,-58.423233
6123.2,-58.41429
6123.3,-58.407121
6123.4,-58.400665
6123.5,-58.399429
6123.6,-58.401155
6123.7,-58.402737
6123.8,-58.409378
6123.9,-58.418392
6124,-58.428287
6124.1,-58.439053
6124.2,-58.450399
6124.3,-58.464845
6124.4,-58.478503
6124.5,-58.489817
6124.6,-58.501674
6124.7,-58.514131
6124.8,-58.524012
6124.9,-58.534493
6125,-58.544643
6125.1,-58.549819
6125.2,-58.553422
6125.3,-58.558617
6125.4,-58.562933
6125.5,-58.563139
6125.6,-58.55968
6125.7,-58.548203
6125.8,-58.532283
6125.9,-58.515729
6126,-58.499475
6126.1,-58.490852
6126.2,-58.492573
6126.3,-58.49813
6126.4,-58.504634
6126.5,-58.515251
6126.6,-58.523814
6126.7,-58.526197
6126.8,-58.521001
6126.9,-58.50749
6127,-58.49578
6127.1,-58.494008
6127.2,-58.499258
6127.3,-58.5087
6127.4,-58.515399
6127.5,-58.513962
6127.6,-58.502582
6127.7,-58.490125
6127.8,-58.488052
6127.9,-58.493559
6128,-58.501927
6128.1,-58.511308
6128.2,-58.518667
6128.3,-58.519637
6128.4,-58.511644
6128.5,-58.508706
6128.6,-58.515025
6128.7,-58.515
6128.8,-58.510495
6128.9,-58.515938
6129,-58.516266
6129.1,-58.509522
6129.2,-58.512885
6129.3,-58.515939
6129.4,-58.505666
6129.5,-58.496399
6129.6,-58.502932
6129.7,-58.511193
6129.8,-58.513246
6129.9,-58.507449
6130,-58.494645
6130.1,-58.48013
6130.2,-58.476553
6130.3,-58.487119
6130.4,-58.500717
6130.5,-58.510257
6130.6,-58.514199
6130.7,-58.511217
6130.8,-58.50212
6130.9,-58.490949
6131,-58.480307
6131.1,-58.470049
6131.2,-58.459339
6131.3,-58.45378
6131.4,-58.45656
6131.5,-58.462499
6131.6,-58.468941
6131.7,-58.477716
6131.8,-58.48589
6131.9,-58.491658
6132,-58.500183
6132.1,-58.511117
6132.2,-58.519028
6132.3,-58.527287
6132.4,-58.532277
6132.5,-58.534734
6132.6,-58.538347
6132.7,-58.540281
6132.8,-58.541282
6132.9,-58.545576
6133,-58.547941
6133.1,-58.548475
6133.2,-58.550664
6133.3,-58.552516
6133.4,-58.556116
6133.5,-58.564884
6133.6,-58.575524
6133.7,-58.584741
6133.8,-58.595169
6133.9,-58.603916
6134,-58.611979
6134.1,-58.617517
6134.2,-58.618056
6134.3,-58.615804
6134.4,-58.606349
6134.5,-58.593359
6134.6,-58.582062
6134.7,-58.572957
6134.8,-58.569373
6134.9,-58.573376
6135,-58.579973
6135.1,-58.591146
6135.2,-58.599756
6135.3,-58.597675
6135.4,-58.587082
6135.5,-58.574713
6135.6,-58.56654
6135.7,-58.568767
6135.8,-58.576523
6135.9,-58.581751
6136,-58.578244
6136.1,-58.566395
6136.2,-58.55364
6136.3,-58.544448
6136.4,-58.537519
6136.5,-58.527482
6136.6,-58.51307
6136.7,-58.501814
6136.8,-58.505189
6136.9,-58.512572
6137,-58.505738
6137.1,-58.501937
6137.2,-58.504799
6137.3,-58.499018
6137.4,-58.496705
6137.5,-58.501659
6137.6,-58.495858
6137.7,-58.484629
6137.8,-58.484158
6137.9,-58.48796
6138,-58.486911
6138.1,-58.476493
6138.2,-58.464281
6138.3,-58.462687
6138.4,-58.470015
6138.5,-58.479939
6138.6,-58.480741
6138.7,-58.475497
6138.8,-58.468145
6138.9,-58.457615
6139,-58.445112
6139.1,-58.438473
6139.2,-58.439883
6139.3,-58.444258
6139.4,-58.453007
6139.5,-58.464539
6139.6,-58.473079
6139.7,-58.481546
6139.8,-58.485395
6139.9,-58.4856
6140,-58.480166
6140.1,-58.473111
6140.2,-58.467312
6140.3,-58.458704
6140.4,-58.445915
6140.5,-58.431959
6140.6,-58.417915
6140.7,-58.402104
6140.8,-58.387341
6140.9,-58.375549
6141,-58.364885
6141.1,-58.355316
6141.2,-58.344537
6141.3,-58.335982
6141.4,-58.328445
6141.5,-58.319484
6141.6,-58.310288
6141.7,-58.302209
6141.8,-58.293433
6141.9,-58.282241
6142,-58.271141
6142.1,-58.256854
6142.2,-58.241948
6142.3,-58.232065
6142.4,-58.226241
6142.5,-58.226602
6142.6,-58.231551
6142.7,-58.238322
6142.8,-58.246404
6142.9,-58.256943
6143,-58.267951
6143.1,-58.277347
6143.2,-58.285124
6143.3,-58.282255
6143.4,-58.273073
6143.5,-58.262309
6143.6,-58.258267
6143.7,-58.263816
6143.8,-58.273187
6143.9,-58.28731
6144,-58.299208
6144.1,-58.296671
6144.2,-58.285611
6144.3,-58.279935
6144.4,-58.284449
6144.5,-58.296133
6144.6,-58.311402
6144.7,-58.325196
6144.8,-58.339268
6144.9,-58.35218
6145,-58.360835
6145.1,-58.358713
6145.2,-58.355423
6145.3,-58.36458
6145.4,-58.369342
6145.5,-58.368876
6145.6,-58.37478
6145.7,-58.376051
6145.8,-58.371812
6145.9,-58.377094
6146,-58.386344
6146.1,-58.383798
6146.2,-58.376387
6146.3,-58.378875
6146.4,-58.390674
6146.5,-58.398795
6146.6,-58.398237
6146.7,-58.39005
6146.8,-58.380282
6146.9,-58.376567
6147,-58.384806
6147.1,-58.39732
6147.2,-58.409257
6147.3,-58.422477
6147.4,-58.43329
6147.5,-58.43645
6147.6,-58.433279
6147.7,-58.424845
6147.8,-58.412496
6147.9,-58.400631
6148,-58.392314
6148.1,-58.387222
6148.2,-58.388689
6148.3,-58.392397
6148.4,-58.400593
6148.5,-58.408488
6148.6,-58.417635
6148.7,-58.430472
6148.8,-58.444428
6148.9,-58.456629
6149,-58.468386
6149.1,-58.481739
6149.2,-58.492649
6149.3,-58.501911
6149.4,-58.510905
6149.5,-58.521967
6149.6,-58.531591
6149.7,-58.542573
6149.8,-58.555305
6149.9,-58.564532
6150,-58.573596
6150.1,-58.583381
6150.2,-58.595199
6150.3,-58.608059
6150.4,-58.617895
6150.5,-58.62688
6150.6,-58.633872
6150.7,-58.639018
6150.8,-58.637477
6150.9,-58.628392
6151,-58.616702
6151.1,-58.60463
6151.2,-58.592528
6151.3,-58.584435
6151.4,-58.585078
6151.5,-58.591252
6151.6,-58.602394
6151.7,-58.61413
6151.8,-58.622372
6151.9,-58.619066
6152,-58.604879
6152.1,-58.590992
6152.2,-58.58671
6152.3,-58.586992
6152.4,-58.59496
6152.5,-58.605767
6152.6,-58.605199
6152.7,-58.592591
6152.8,-58.580286
6152.9,-58.572725
6153,-58.570055
6153.1,-58.571263
6153.2,-58.571445
6153.3,-58.561161
6153.4,-58.548826
6153.5,-58.549336
6153.6,-58.554099
6153.7,-58.545531
6153.8,-58.541808
6153.9,-58.544555
6154,-58.535834
6154.1,-58.531473
6154.2,-58.537622
6154.3,-58.534674
6154.4,-58.525797
6154.5,-58.526561
6154.6,-58.532587
6154.7,-58.534219
6154.8,-58.525056
6154.9,-58.510501
6155,-58.505101
6155.1,-58.511901
6155.2,-58.519731
6155.3,-58.524508
6155.4,-58.525567
6155.5,-58.518022
6155.6,-58.502565
6155.7,-58.485806
6155.8,-58.472324
6155.9,-58.466675
6156,-58.470204
6156.1,-58.478162
6156.2,-58.484786
6156.3,-58.494117
6156.4,-58.501089
6156.5,-58.504674
6156.6,-58.509273
6156.7,-58.513023
6156.8,-58.513726
6156.9,-58.51409
6157,-58.510572
6157.1,-58.500988
6157.2,-58.489917
6157.3,-58.478214
6157.4,-58.467913
6157.5,-58.456484
6157.6,-58.440893
6157.7,-58.42572
6157.8,-58.411982
6157.9,-58.39732
6158,-58.3836
6158.1,-58.369981
6158.2,-58.355286
6158.3,-58.340879
6158.4,-58.323886
6158.5,-58.307533
6158.6,-58.297063
6158.7,-58.290448
6158.8,-58.285151
6158.9,-58.285401
6159,-58.287633
6159.1,-58.289991
6159.2,-58.294662
6159.3,-58.301975
6159.4,-58.312932
6159.5,-58.325145
6159.6,-58.33556
6159.7,-58.341969
6159.8,-58.337774
6159.9,-58.326893
6160,-58.31643
6160.1,-58.307227
6160.2,-58.304539
6160.3,-58.31359
6160.4,-58.326733
6160.5,-58.337719
6160.6,-58.343151
6160.7,-58.336437
6160.8,-58.322188
6160.9,-58.317161
6161,-58.326545
6161.1,-58.339992
6161.2,-58.349732
6161.3,-58.356955
6161.4,-58.363337
6161.5,-58.373452
6161.6,-58.385735
6161.7,-58.394601
6161.8,-58.394812
6161.9,-58.38759
6162,-58.389042
6162.1,-58.392454
6162.2,-58.388423
6162.3,-58.392897
6162.4,-58.399146
6162.5,-58.397097
6162.6,-58.399655
6162.7,-58.406723
6162.8,-58.405789
6162.9,-58.397266
6163,-58.398272
6163.1,-58.409191
6163.2,-58.41971
6163.3,-58.423243
6163.4,-58.420508
6163.5,-58.408446
6163.6,-58.397989
6163.7,-58.399546
6163.8,-58.411724
6163.9,-58.426529
6164,-58.440605
6164.1,-58.448499
6164.2,-58.450789
6164.3,-58.45101
6164.4,-58.443903
6164.5,-58.433451
6164.6,-58.422651
6164.7,-58.413233
6164.8,-58.404659
6164.9,-58.399339
6165,-58.401987
6165.1,-58.408311
6165.2,-58.415132
6165.3,-58.425834
6165.4,-58.439348
6165.5,-58.449568
6165.6,-58.458921
6165.7,-58.471767
6165.8,-58.486202
6165.9,-58.496971
6166,-58.506842
6166.1,-58.516598
6166.2,-58.526098
6166.3,-58.534807
6166.4,-58.543765
6166.5,-58.55481
6166.6,-58.56469
6166.7,-58.575153
6166.8,-58.586821
6166.9,-58.598347
6167,-58.607684
6167.1,-58.620655
6167.2,-58.632713
6167.3,-58.643476
6167.4,-58.650993
6167.5,-58.651613
6167.6,-58.643843
6167.7,-58.633871
6167.8,-58.61974
6167.9,-58.607875
6168,-58.603227
6168.1,-58.605973
6168.2,-58.609931
6168.3,-58.618099
6168.4,-58.625743
6168.5,-58.634199
6168.6,-58.636192
6168.7,-58.628871
6168.8,-58.61663
6168.9,-58.607321
6169,-58.606617
6169.1,-58.611575
6169.2,-58.618821
6169.3,-58.617962
6169.4,-58.606802
6169.5,-58.593164
6169.6,-58.58448
6169.7,-58.576748
6169.8,-58.566159
6169.9,-58.552038
6170,-58.538858
6170.1,-58.534554
6170.2,-58.53851
6170.3,-58.537112
6170.4,-58.529208
6170.5,-58.529048
6170.6,-58.526867
6170.7,-58.519213
6170.8,-58.521512
6170.9,-58.523291
6171,-58.512232
6171.1,-58.511285
6171.2,-58.517761
6171.3,-58.519504
6171.4,-58.512091
6171.5,-58.50058
6171.6,-58.497144
6171.7,-58.502311
6171.8,-58.509296
6171.9,-58.512362
6172,-58.505935
6172.1,-58.492335
6172.2,-58.477648
6172.3,-58.466952
6172.4,-58.46069
6172.5,-58.462485
6172.6,-58.468117
6172.7,-58.476523
6172.8,-58.486417
6172.9,-58.495979
6173,-58.501427
6173.1,-58.502683
6173.2,-58.505003
6173.3,-58.501976
6173.4,-58.49158
6173.5,-58.478725
6173.6,-58.464049
6173.7,-58.449984
6173.8,-58.438008
6173.9,-58.427793
6174,-58.417285
6174.1,-58.405167
6174.2,-58.395558
6174.3,-58.391104
6174.4,-58.388204
6174.5,-58.386594
6174.6,-58.385025
6174.7,-58.379784
6174.8,-58.369555
6174.9,-58.361033
6175,-58.351318
6175.1,-58.340929
6175.2,-58.332665
6175.3,-58.323107
6175.4,-58.310275
6175.5,-58.295724
6175.6,-58.281482
6175.7,-58.270272
6175.8,-58.26239
6175.9,-58.257693
6176,-58.258567
6176.1,-58.263238
6176.2,-58.270232
6176.3,-58.281924
6176.4,-58.294989
6176.5,-58.307464
6176.6,-58.311247
6176.7,-58.308962
6176.8,-58.301262
6176.9,-58.288276
6177,-58.281265
6177.1,-58.286166
6177.2,-58.299872
6177.3,-58.313171
6177.4,-58.320919
6177.5,-58.316601
6177.6,-58.305551
6177.7,-58.296807
6177.8,-58.299046
6177.9,-58.310872
6178,-58.325029
6178.1,-58.338162
6178.2,-58.342904
6178.3,-58.340653
6178.4,-58.329367
6178.5,-58.328645
6178.6,-58.340399
6178.7,-58.341932
6178.8,-58.341064
6178.9,-58.348654
6179,-58.347663
6179.1,-58.344276
6179.2,-58.352958
6179.3,-58.361543
6179.4,-58.359267
6179.5,-58.356521
6179.6,-58.365693
6179.7,-58.375081
6179.8,-58.374113
6179.9,-58.367315
6180,-58.360571
6180.1,-58.360171
6180.2,-58.369062
6180.3,-58.385667
6180.4,-58.402262
6180.5,-58.4125
6180.6,-58.417142
6180.7,-58.417512
6180.8,-58.411554
6180.9,-58.401078
6181,-58.393234
6181.1,-58.387169
6181.2,-58.385943
6181.3,-58.39212
6181.4,-58.403475
6181.5,-58.414868
6181.6,-58.427288
6181.7,-58.440434
6181.8,-58.450586
6181.9,-58.456954
6182,-58.464524
6182.1,-58.473133
6182.2,-58.479777
6182.3,-58.483802
6182.4,-58.487284
6182.5,-58.488433
6182.6,-58.4884
6182.7,-58.484492
6182.8,-58.482064
6182.9,-58.482725
6183,-58.482105
6183.1,-58.479422
6183.2,-58.478121
6183.3,-58.476534
6183.4,-58.476518
6183.5,-58.479133
6183.6,-58.483907
6183.7,-58.490641
6183.8,-58.500032
6183.9,-58.508063
6184,-58.517489
6184.1,-58.526713
6184.2,-58.537645
6184.3,-58.549392
6184.4,-58.555712
6184.5,-58.55641
6184.6,-58.552812
6184.7,-58.54235
6184.8,-58.530161
6184.9,-58.524121
6185,-58.525463
6185.1,-58.534029
6185.2,-58.548563
6185.3,-58.56132
6185.4,-58.567027
6185.5,-58.562463
6185.6,-58.549151
6185.7,-58.538934
6185.8,-58.538516
6185.9,-58.548191
6186,-58.559624
6186.1,-58.564482
6186.2,-58.555129
6186.3,-58.539969
6186.4,-58.528071
6186.5,-58.516777
6186.6,-58.506409
6186.7,-58.504824
6186.8,-58.512789
6186.9,-58.514829
6187,-58.505095
6187.1,-58.50342
6187.2,-58.505592
6187.3,-58.497171
6187.4,-58.498111
6187.5,-58.505036
6187.6,-58.498565
6187.7,-58.490155
6187.8,-58.492815
6187.9,-58.499305
6188,-58.500454
6188.1,-58.488805
6188.2,-58.478815
6188.3,-58.480488
6188.4,-58.486391
6188.5,-58.495405
6188.6,-58.501666
6188.7,-58.500826
6188.8,-58.492193
6188.9,-58.479819
6189,-58.465082
6189.1,-58.451702
6189.2,-58.443122
6189.3,-58.445384
6189.4,-58.454231
6189.5,-58.464253
6189.6,-58.474074
6189.7,-58.484597
6189.8,-58.492101
6189.9,-58.499915
6190,-58.506197
6190.1,-58.511544
6190.2,-58.514903
6190.3,-58.511932
6190.4,-58.50656
6190.5,-58.502557
6190.6,-58.497119
6190.7,-58.487793
6190.8,-58.478436
6190.9,-58.470081
6191,-58.461238
6191.1,-58.451593
6191.2,-58.440627
6191.3,-58.428549
6191.4,-58.417776
6191.5,-58.408562
6191.6,-58.40339
6191.7,-58.402109
6191.8,-58.39925
6191.9,-58.396919
6192,-58.396459
6192.1,-58.397425
6192.2,-58.406904
6192.3,-58.416566
6192.4,-58.426986
6192.5,-58.438628
6192.6,-58.449613
6192.7,-58.45693
6192.8,-58.459364
6192.9,-58.452352
6193,-58.437387
6193.1,-58.42366
6193.2,-58.416619
6193.3,-58.416175
6193.4,-58.421669
6193.5,-58.433091
6193.6,-58.444152
6193.7,-58.450451
6193.8,-58.444885
6193.9,-58.431123
6194,-58.42342
6194.1,-58.425488
6194.2,-58.43497
6194.3,-58.445453
6194.4,-58.446073
6194.5,-58.438604
6194.6,-58.426935
6194.7,-58.411604
6194.8,-58.396082
6194.9,-58.383884
6195,-58.381721
6195.1,-58.389463
6195.2,-58.393859
6195.3,-58.386578
6195.4,-58.386018
6195.5,-58.388392
6195.6,-58.382474
6195.7,-58.385612
6195.8,-58.391793
6195.9,-58.38673
6196,-58.384406
6196.1,-58.393215
6196.2,-58.398569
6196.3,-58.392109
6196.4,-58.384322
6196.5,-58.380597
6196.6,-58.385517
6196.7,-58.396525
6196.8,-58.407969
6196.9,-58.412797
6197,-58.407485
6197.1,-58.397814
6197.2,-58.388902
6197.3,-58.383809
6197.4,-58.386435
6197.5,-58.396795
6197.6,-58.411811
6197.7,-58.424415
6197.8,-58.434213
6197.9,-58.444177
6198,-58.448653
6198.1,-58.451139
6198.2,-58.453506
6198.3,-58.450486
6198.4,-58.441425
6198.5,-58.428873
6198.6,-58.418528
6198.7,-58.406461
6198.8,-58.394283
6198.9,-58.381334
6199,-58.372395
6199.1,-58.36409
6199.2,-58.354238
6199.3,-58.345495
6199.4,-58.338508
6199.5,-58.331701
6199.6,-58.325692
6199.7,-58.320915
6199.8,-58.31548
6199.9,-58.308428
6200,-58.300286
6200.1,-58.291908
6200.2,-58.284141
6200.3,-58.275731
6200.4,-58.269398
6200.5,-58.258459
6200.6,-58.249031
6200.7,-58.24238
6200.8,-58.241292
6200.9,-58.245919
6201,-58.256117
6201.1,-58.271045
6201.2,-58.289408
6201.3,-58.309602
6201.4,-58.323291
6201.5,-58.330199
6201.6,-58.33131
6201.7,-58.32252
6201.8,-58.312445
6201.9,-58.309053
6202,-58.312242
6202.1,-58.324516
6202.2,-58.339883
6202.3,-58.347226
6202.4,-58.343781
6202.5,-58.337564
6202.6,-58.340936
6202.7,-58.351827
6202.8,-58.368169
6202.9,-58.384379
6203,-58.398929
6203.1,-58.413403
6203.2,-58.431998
6203.3,-58.450923
6203.4,-58.450041
6203.5,-58.427438
6203.6,-58.39848
6203.7,-58.37956
6203.8,-58.360928
6203.9,-58.337255
6204,-58.320057
6204.1,-58.30211
6204.2,-58.277369
6204.3,-58.260496
6204.4,-58.228699
6204.5,-58.180075
6204.6,-58.125883
6204.7,-58.077833
6204.8,-58.041586
6204.9,-58.005459
6205,-57.962775
6205.1,-57.913534
6205.2,-57.858262
6205.3,-57.80413
6205.4,-57.763743
6205.5,-57.731715
6205.6,-57.701726
6205.7,-57.672205
6205.8,-57.642734
6205.9,-57.610474
6206,-57.57245
6206.1,-57.529587
6206.2,-57.482297
6206.3,-57.432889
6206.4,-57.382962
6206.5,-57.337281
6206.6,-57.294544
6206.7,-57.255408
6206.8,-57.225005
6206.9,-57.198464
6207,-57.171146
6207.1,-57.143259
6207.2,-57.121465
6207.3,-57.101723
6207.4,-57.084024
6207.5,-57.068081
6207.6,-57.050934
6207.7,-57.035102
6207.8,-57.017747
6207.9,-57.004973
6208,-56.992716
6208.1,-56.979467
6208.2,-56.965641
6208.3,-56.956833
6208.4,-56.94611
6208.5,-56.933103
6208.6,-56.923725
6208.7,-56.9161
6208.8,-56.904618
6208.9,-56.892826
6209,-56.877864
6209.1,-56.858522
6209.2,-56.832113
6209.3,-56.805026
6209.4,-56.776854
6209.5,-56.746214
6209.6,-56.719137
6209.7,-56.699607
6209.8,-56.68517
6209.9,-56.675565
6210,-56.674976
6210.1,-56.674797
6210.2,-56.669172
6210.3,-56.654628
6210.4,-56.63307
6210.5,-56.612274
6210.6,-56.596497
6210.7,-56.592271
6210.8,-56.594737
6210.9,-56.594616
6211,-56.582416
6211.1,-56.563934
6211.2,-56.548327
6211.3,-56.538598
6211.4,-56.533328
6211.5,-56.526511
6211.6,-56.514731
6211.7,-56.501321
6211.8,-56.497509
6211.9,-56.502425
6212,-56.496416
6212.1,-56.494767
6212.2,-56.500221
6212.3,-56.495444
6212.4,-56.496052
6212.5,-56.507128
6212.6,-56.509129
6212.7,-56.504213
6212.8,-56.508511
6212.9,-56.521958
6213,-56.529983
6213.1,-56.527976
6213.2,-56.525055
6213.3,-56.533391
6213.4,-56.549006
6213.5,-56.566331
6213.6,-56.579186
6213.7,-56.587209
6213.8,-56.590635
6213.9,-56.591652
6214,-56.595314
6214.1,-56.598745
6214.2,-56.606527
6214.3,-56.623628
6214.4,-56.646154
6214.5,-56.668922
6214.6,-56.689249
6214.7,-56.710699
6214.8,-56.733105
6214.9,-56.749543
6215,-56.760522
6215.1,-56.767132
6215.2,-56.773494
6215.3,-56.778709
6215.4,-56.783223
6215.5,-56.783817
6215.6,-56.783488
6215.7,-56.783035
6215.8,-56.78195
6215.9,-56.781927
6216,-56.7836
6216.1,-56.789106
6216.2,-56.793865
6216.3,-56.795475
6216.4,-56.796674
6216.5,-56.798718
6216.6,-56.801608
6216.7,-56.802686
6216.8,-56.803565
6216.9,-56.800809
6217,-56.797119
6217.1,-56.798607
6217.2,-56.801011
6217.3,-56.804611
6217.4,-56.812664
6217.5,-56.82421
6217.6,-56.839906
6217.7,-56.858555
6217.8,-56.881017
6217.9,-56.906928
6218,-56.933724
6218.1,-56.958302
6218.2,-56.971918
6218.3,-56.974946
6218.4,-56.974432
6218.5,-56.977136
6218.6,-56.987701
6218.7,-57.007385
6218.8,-57.033523
6218.9,-57.056014
6219,-57.066105
6219.1,-57.068511
6219.2,-57.06888
6219.3,-57.076675
6219.4,-57.094234
6219.5,-57.117329
6219.6,-57.139053
6219.7,-57.159465
6219.8,-57.177218
6219.9,-57.192562
6220,-57.20939
6220.1,-57.221792
6220.2,-57.22381
6220.3,-57.234234
6220.4,-57.249123
6220.5,-57.25145
6220.6,-57.257352
6220.7,-57.268298
6220.8,-57.271136
6220.9,-57.274628
6221,-57.286776
6221.1,-57.295618
6221.2,-57.291345
6221.3,-57.288957
6221.4,-57.299693
6221.5,-57.314347
6221.6,-57.320597
6221.7,-57.316867
6221.8,-57.309219
6221.9,-57.302603
6222,-57.304674
6222.1,-57.314892
6222.2,-57.329164
6222.3,-57.33854
6222.4,-57.341036
6222.5,-57.340348
6222.6,-57.333992
6222.7,-57.323554
6222.8,-57.311222
6222.9,-57.303426
6223,-57.29642
6223.1,-57.288546
6223.2,-57.281905
6223.3,-57.281622
6223.4,-57.285687
6223.5,-57.294513
6223.6,-57.306213
6223.7,-57.317541
6223.8,-57.327864
6223.9,-57.336109
6224,-57.344855
6224.1,-57.353285
6224.2,-57.362517
6224.3,-57.373025
6224.4,-57.380974
6224.5,-57.386112
6224.6,-57.390436
6224.7,-57.395638
6224.8,-57.399661
6224.9,-57.403636
6225,-57.409111
6225.1,-57.41662
6225.2,-57.422188
6225.3,-57.429765
6225.4,-57.438772
6225.5,-57.4462
6225.6,-57.451738
6225.7,-57.456996
6225.8,-57.459688
6225.9,-57.4569
6226,-57.4491
6226.1,-57.435854
6226.2,-57.417636
6226.3,-57.398837
6226.4,-57.383778
6226.5,-57.374781
6226.6,-57.371939
6226.7,-57.372808
6226.8,-57.376688
6226.9,-57.380136
6227,-57.374024
6227.1,-57.358638
6227.2,-57.338596
6227.3,-57.325335
6227.4,-57.322593
6227.5,-57.32593
6227.6,-57.32599
6227.7,-57.316306
6227.8,-57.298864
6227.9,-57.283565
6228,-57.271298
6228.1,-57.260455
6228.2,-57.247601
6228.3,-57.23005
6228.4,-57.220908
6228.5,-57.224693
6228.6,-57.224544
6228.7,-57.21182
6228.8,-57.2069
6228.9,-57.202727
6229,-57.192274
6229.1,-57.192726
6229.2,-57.19233
6229.3,-57.182592
6229.4,-57.170717
6229.5,-57.169455
6229.6,-57.170951
6229.7,-57.168575
6229.8,-57.155413
6229.9,-57.141642
6230,-57.137197
6230.1,-57.141418
6230.2,-57.144799
6230.3,-57.148315
6230.4,-57.152657
6230.5,-57.148213
6230.6,-57.133573
6230.7,-57.118629
6230.8,-57.10371
6230.9,-57.090127
6231,-57.082739
6231.1,-57.082034
6231.2,-57.086339
6231.3,-57.093433
6231.4,-57.102387
6231.5,-57.111576
6231.6,-57.115759
6231.7,-57.1216
6231.8,-57.130008
6231.9,-57.135294
6232,-57.139901
6232.1,-57.143046
6232.2,-57.142881
6232.3,-57.141547
6232.4,-57.141345
6232.5,-57.141277
6232.6,-57.1415
6232.7,-57.139393
6232.8,-57.136344
6232.9,-57.134193
6233,-57.130249
6233.1,-57.127291
6233.2,-57.129388
6233.3,-57.1337
6233.4,-57.138081
6233.5,-57.144139
6233.6,-57.149017
6233.7,-57.154873
6233.8,-57.163071
6233.9,-57.171916
6234,-57.182402
6234.1,-57.194359
6234.2,-57.200695
6234.3,-57.203652
6234.4,-57.197961
6234.5,-57.184114
6234.6,-57.17218
6234.7,-57.166148
6234.8,-57.163342
6234.9,-57.16764
6235,-57.179409
6235.1,-57.192805
6235.2,-57.198897
6235.3,-57.195081
6235.4,-57.184647
6235.5,-57.175601
6235.6,-57.175396
6235.7,-57.185648
6235.8,-57.196884
6235.9,-57.198509
6236,-57.18961
6236.1,-57.181116
6236.2,-57.176907
6236.3,-57.177704
6236.4,-57.182809
6236.5,-57.19023
6236.6,-57.193953
6236.7,-57.188758
6236.8,-57.179358
6236.9,-57.179907
6237,-57.187878
6237.1,-57.185437
6237.2,-57.182542
6237.3,-57.185701
6237.4,-57.181748
6237.5,-57.174546
6237.6,-57.181231
6237.7,-57.188218
6237.8,-57.184238
6237.9,-57.174137
6238,-57.169845
6238.1,-57.173306
6238.2,-57.180005
6238.3,-57.185713
6238.4,-57.185115
6238.5,-57.17553
6238.6,-57.16476
6238.7,-57.152506
6238.8,-57.14578
6238.9,-57.147911
6239,-57.155531
6239.1,-57.166888
6239.2,-57.179504
6239.3,-57.18782
6239.4,-57.192639
6239.5,-57.193594
6239.6,-57.194881
6239.7,-57.194665
6239.8,-57.19292
6239.9,-57.185205
6240,-57.177389
6240.1,-57.166513
6240.2,-57.156158
6240.3,-57.144385
6240.4,-57.127021
6240.5,-57.112976
6240.6,-57.099843
6240.7,-57.086642
6240.8,-57.073576
6240.9,-57.060831
6241,-57.049031
6241.1,-57.036014
6241.2,-57.025997
6241.3,-57.01498
6241.4,-57.002819
6241.5,-56.989474
6241.6,-56.982953
6241.7,-56.98248
6241.8,-56.985819
6241.9,-56.987616
6242,-56.992119
6242.1,-56.999768
6242.2,-57.013866
6242.3,-57.02984
6242.4,-57.043974
6242.5,-57.055456
6242.6,-57.057682
6242.7,-57.046207
6242.8,-57.031792
6242.9,-57.01971
6243,-57.016432
6243.1,-57.021582
6243.2,-57.032755
6243.3,-57.045071
6243.4,-57.056335
6243.5,-57.059226
6243.6,-57.051112
6243.7,-57.043736
6243.8,-57.042612
6243.9,-57.049083
6244,-57.066244
6244.1,-57.07738
6244.2,-57.070873
6244.3,-57.06261
6244.4,-57.06141
6244.5,-57.069172
6244.6,-57.082765
6244.7,-57.099231
6244.8,-57.1139
6244.9,-57.125427
6245,-57.134392
6245.1,-57.136975
6245.2,-57.132686
6245.3,-57.139279
6245.4,-57.151963
6245.5,-57.150949
6245.6,-57.151883
6245.7,-57.162223
6245.8,-57.160771
6245.9,-57.154687
6246,-57.161218
6246.1,-57.172623
6246.2,-57.175749
6246.3,-57.165891
6246.4,-57.157129
6246.5,-57.160861
6246.6,-57.172377
6246.7,-57.184804
6246.8,-57.196327
6246.9,-57.202035
6247,-57.200301
6247.1,-57.192265
6247.2,-57.179867
6247.3,-57.170004
6247.4,-57.163273
6247.5,-57.158732
6247.6,-57.157782
6247.7,-57.157218
6247.8,-57.158757
6247.9,-57.166132
6248,-57.174803
6248.1,-57.181753
6248.2,-57.19079
6248.3,-57.202372
6248.4,-57.211773
6248.5,-57.222878
6248.6,-57.230255
6248.7,-57.237272
6248.8,-57.243512
6248.9,-57.249
6249,-57.253595
6249.1,-57.25367
6249.2,-57.248819
6249.3,-57.241281
6249.4,-57.236327
6249.5,-57.227634
6249.6,-57.218605
6249.7,-57.207194
6249.8,-57.195276
6249.9,-57.182035
6250,-57.168121
6250.1,-57.156131
6250.2,-57.149956
6250.3,-57.145949
6250.4,-57.146043
6250.5,-57.149659
6250.6,-57.154457
6250.7,-57.163412
6250.8,-57.177765
6250.9,-57.189015
6251,-57.201944
6251.1,-57.208509
6251.2,-57.20808
6251.3,-57.201499
6251.4,-57.19219
6251.5,-57.183939
6251.6,-57.180632
6251.7,-57.182436
6251.8,-57.189007
6251.9,-57.198461
6252,-57.209593
6252.1,-57.216384
6252.2,-57.215536
6252.3,-57.207043
6252.4,-57.197463
6252.5,-57.197491
6252.6,-57.204457
6252.7,-57.214788
6252.8,-57.220825
6252.9,-57.217832
6253,-57.210972
6253.1,-57.202137
6253.2,-57.193474
6253.3,-57.192498
6253.4,-57.203046
6253.5,-57.211197
6253.6,-57.207011
6253.7,-57.205698
6253.8,-57.211266
6253.9,-57.207909
6254,-57.207087
6254.1,-57.208517
6254.2,-57.203816
6254.3,-57.196967
6254.4,-57.199707
6254.5,-57.207498
6254.6,-57.204337
6254.7,-57.193572
6254.8,-57.187375
6254.9,-57.192364
6255,-57.204012
6255.1,-57.212475
6255.2,-57.211433
6255.3,-57.200484
6255.4,-57.186794
6255.5,-57.173935
6255.6,-57.169045
6255.7,-57.174362
6255.8,-57.186269
6255.9,-57.197795
6256,-57.207602
6256.1,-57.212726
6256.2,-57.21327
6256.3,-57.213704
6256.4,-57.210868
6256.5,-57.202097
6256.6,-57.192327
6256.7,-57.179844
6256.8,-57.163934
6256.9,-57.152626
6257,-57.143209
6257.1,-57.134337
6257.2,-57.126108
6257.3,-57.122326
6257.4,-57.123179
6257.5,-57.126396
6257.6,-57.128638
6257.7,-57.130611
6257.8,-57.137339
6257.9,-57.145401
6258,-57.15128
6258.1,-57.156866
6258.2,-57.157837
6258.3,-57.158365
6258.4,-57.155701
6258.5,-57.149038
6258.6,-57.145897
6258.7,-57.141299
6258.8,-57.134108
6258.9,-57.122254
6259,-57.107512
6259.1,-57.089209
6259.2,-57.074672
6259.3,-57.064807
6259.4,-57.061965
6259.5,-57.068531
6259.6,-57.075725
6259.7,-57.08706
6259.8,-57.098159
6259.9,-57.108128
6260,-57.110762
6260.1,-57.107663
6260.2,-57.096563
6260.3,-57.088254
6260.4,-57.086276
6260.5,-57.092986
6260.6,-57.105803
6260.7,-57.114919
6260.8,-57.113725
6260.9,-57.106226
6261,-57.100315
6261.1,-57.101956
6261.2,-57.105779
6261.3,-57.11511
6261.4,-57.12717
6261.5,-57.13897
6261.6,-57.148031
6261.7,-57.143505
6261.8,-57.135235
6261.9,-57.139428
6262,-57.144549
6262.1,-57.139308
6262.2,-57.143153
6262.3,-57.150194
6262.4,-57.144706
6262.5,-57.146833
6262.6,-57.156003
6262.7,-57.153598
6262.8,-57.146649
6262.9,-57.15103
6263,-57.163189
6263.1,-57.172658
6263.2,-57.172331
6263.3,-57.163447
6263.4,-57.15162
6263.5,-57.153252
6263.6,-57.163313
6263.7,-57.176714
6263.8,-57.188257
6263.9,-57.196908
6264,-57.198856
6264.1,-57.193109
6264.2,-57.181647
6264.3,-57.17113
6264.4,-57.163697
6264.5,-57.159873
6264.6,-57.159706
6264.7,-57.165122
6264.8,-57.173985
6264.9,-57.185634
6265,-57.195678
6265.1,-57.207539
6265.2,-57.218905
6265.3,-57.229596
6265.4,-57.238852
6265.5,-57.245494
6265.6,-57.248412
6265.7,-57.254192
6265.8,-57.258904
6265.9,-57.263974
6266,-57.267355
6266.1,-57.266963
6266.2,-57.26475
6266.3,-57.263809
6266.4,-57.259235
6266.5,-57.256661
6266.6,-57.259106
6266.7,-57.262941
6266.8,-57.265595
6266.9,-57.266488
6267,-57.267274
6267.1,-57.272701
6267.2,-57.281494
6267.3,-57.293003
6267.4,-57.304483
6267.5,-57.316938
6267.6,-57.324073
6267.7,-57.328435
6267.8,-57.32578
6267.9,-57.317563
6268,-57.306704
6268.1,-57.296539
6268.2,-57.289934
6268.3,-57.28804
6268.4,-57.292813
6268.5,-57.30347
6268.6,-57.314706
6268.7,-57.321408
6268.8,-57.314369
6268.9,-57.298922
6269,-57.287778
6269.1,-57.286134
6269.2,-57.291817
6269.3,-57.300606
6269.4,-57.304947
6269.5,-57.297758
6269.6,-57.284202
6269.7,-57.268621
6269.8,-57.25132
6269.9,-57.236193
6270,-57.225293
6270.1,-57.225841
6270.2,-57.231659
6270.3,-57.231421
6270.4,-57.22247
6270.5,-57.220614
6270.6,-57.218476
6270.7,-57.207924
6270.8,-57.209468
6270.9,-57.217237
6271,-57.211431
6271.1,-57.205631
6271.2,-57.208895
6271.3,-57.213444
6271.4,-57.21328
6271.5,-57.202795
6271.6,-57.190199
6271.7,-57.188779
6271.8,-57.1943
6271.9,-57.203525
6272,-57.209259
6272.1,-57.208537
6272.2,-57.205255
6272.3,-57.197266
6272.4,-57.184203
6272.5,-57.17138
6272.6,-57.161128
6272.7,-57.153463
6272.8,-57.153397
6272.9,-57.161332
6273,-57.169451
6273.1,-57.178711
6273.2,-57.18864
6273.3,-57.198884
6273.4,-57.206674
6273.5,-57.213039
6273.6,-57.219413
6273.7,-57.225232
6273.8,-57.230756
6273.9,-57.235156
6274,-57.237291
6274.1,-57.236312
6274.2,-57.235818
6274.3,-57.235052
6274.4,-57.235355
6274.5,-57.234835
6274.6,-57.232318
6274.7,-57.231984
6274.8,-57.230854
6274.9,-57.230224
6275,-57.229892
6275.1,-57.234267
6275.2,-57.239006
6275.3,-57.247584
6275.4,-57.257073
6275.5,-57.265114
6275.6,-57.27283
6275.7,-57.280499
6275.8,-57.286445
6275.9,-57.28924
6276,-57.286922
6276.1,-57.277514
6276.2,-57.261557
6276.3,-57.245205
6276.4,-57.234694
6276.5,-57.231214
6276.6,-57.237841
6276.7,-57.247397
6276.8,-57.257496
6276.9,-57.258693
6277,-57.246623
6277.1,-57.229656
6277.2,-57.21851
6277.3,-57.218333
6277.4,-57.226108
6277.5,-57.235368
6277.6,-57.23377
6277.7,-57.219468
6277.8,-57.205881
6277.9,-57.19739
6278,-57.195384
6278.1,-57.194332
6278.2,-57.194135
6278.3,-57.185921
6278.4,-57.17203
6278.5,-57.172102
6278.6,-57.175243
6278.7,-57.167229
6278.8,-57.164154
6278.9,-57.168812
6279,-57.162141
6279.1,-57.156172
6279.2,-57.162365
6279.3,-57.160658
6279.4,-57.155489
6279.5,-57.159623
6279.6,-57.166166
6279.7,-57.166887
6279.8,-57.155025
6279.9,-57.139706
6280,-57.137569
6280.1,-57.14795
6280.2,-57.157104
6280.3,-57.159567
6280.4,-57.158671
6280.5,-57.151097
6280.6,-57.139286
6280.7,-57.129728
6280.8,-57.125002
6280.9,-57.128205
6281,-57.13799
6281.1,-57.149017
6281.2,-57.158148
6281.3,-57.16703
6281.4,-57.176233
6281.5,-57.186578
6281.6,-57.191358
6281.7,-57.191312
6281.8,-57.188158
6281.9,-57.184406
6282,-57.174777
6282.1,-57.163112
6282.2,-57.148658
6282.3,-57.13697
6282.4,-57.124792
6282.5,-57.113461
6282.6,-57.100521
6282.7,-57.086209
6282.8,-57.076439
6282.9,-57.067358
6283,-57.056957
6283.1,-57.045809
6283.2,-57.035601
6283.3,-57.025518
6283.4,-57.013031
6283.5,-56.999525
6283.6,-56.987827
6283.7,-56.97713
6283.8,-56.966587
6283.9,-56.959009
6284,-56.953033
6284.1,-56.948923
6284.2,-56.946982
6284.3,-56.950853
6284.4,-56.958062
6284.5,-56.969129
6284.6,-56.986594
6284.7,-57.007093
6284.8,-57.022447
6284.9,-57.025551
6285,-57.022771
6285.1,-57.017237
6285.2,-57.011179
6285.3,-57.012193
6285.4,-57.020629
6285.5,-57.036195
6285.6,-57.052169
6285.7,-57.060906
6285.8,-57.05982
6285.9,-57.053646
6286,-57.05111
6286.1,-57.057594
6286.2,-57.072007
6286.3,-57.087044
6286.4,-57.105732
6286.5,-57.124443
6286.6,-57.140308
6286.7,-57.151338
6286.8,-57.153575
6286.9,-57.149514
6287,-57.154608
6287.1,-57.165008
6287.2,-57.164103
6287.3,-57.169228
6287.4,-57.180216
6287.5,-57.181008
6287.6,-57.183341
6287.7,-57.192908
6287.8,-57.198745
6287.9,-57.192103
6288,-57.187845
6288.1,-57.195031
6288.2,-57.208903
6288.3,-57.219039
6288.4,-57.2181
6288.5,-57.211683
6288.6,-57.201784
6288.7,-57.193746
6288.8,-57.196312
6288.9,-57.208952
6289,-57.223786
6289.1,-57.236004
6289.2,-57.242496
6289.3,-57.248868
6289.4,-57.250069
6289.5,-57.244678
6289.6,-57.234107
6289.7,-57.220618
6289.8,-57.208163
6289.9,-57.198171
6290,-57.190658
6290.1,-57.1862
6290.2,-57.186778
6290.3,-57.190995
6290.4,-57.19885
6290.5,-57.204714
6290.6,-57.213915
6290.7,-57.22336
6290.8,-57.236128
6290.9,-57.251648
6291,-57.266808
6291.1,-57.279904
6291.2,-57.294291
6291.3,-57.302926
6291.4,-57.314238
6291.5,-57.326247
6291.6,-57.33754
6291.7,-57.3467
6291.8,-57.356819
6291.9,-57.361692
6292,-57.364426
6292.1,-57.364736
6292.2,-57.362349
6292.3,-57.355302
6292.4,-57.343892
6292.5,-57.328415
6292.6,-57.313116
6292.7,-57.298004
6292.8,-57.287611
6292.9,-57.284762
6293,-57.291721
6293.1,-57.299469
6293.2,-57.310271
6293.3,-57.318748
6293.4,-57.315883
6293.5,-57.304511
6293.6,-57.287159
6293.7,-57.278509
6293.8,-57.276282
6293.9,-57.280798
6294,-57.293457
6294.1,-57.29789
6294.2,-57.287932
6294.3,-57.269497
6294.4,-57.262044
6294.5,-57.264415
6294.6,-57.27411
6294.7,-57.280396
6294.8,-57.285842
6294.9,-57.289563
6295,-57.290727
6295.1,-57.282828
6295.2,-57.274087
6295.3,-57.277167
6295.4,-57.274545
6295.5,-57.26546
6295.6,-57.268227
6295.7,-57.265287
6295.8,-57.254772
6295.9,-57.256406
6296,-57.259399
6296.1,-57.248583
6296.2,-57.240082
6296.3,-57.242293
6296.4,-57.24732
6296.5,-57.24757
6296.6,-57.236553
6296.7,-57.223898
6296.8,-57.218879
6296.9,-57.221491
6297,-57.22978
6297.1,-57.236961
6297.2,-57.243347
6297.3,-57.241547
6297.4,-57.232739
6297.5,-57.218584
6297.6,-57.206447
6297.7,-57.195722
6297.8,-57.188721
6297.9,-57.191086
6298,-57.19771
6298.1,-57.204121
6298.2,-57.215406
6298.3,-57.226421
6298.4,-57.229852
6298.5,-57.231931
6298.6,-57.234291
6298.7,-57.232982
6298.8,-57.230572
6298.9,-57.227878
6299,-57.223779
6299.1,-57.216299
6299.2,-57.206305
6299.3,-57.19577
6299.4,-57.188093
6299.5,-57.174479
6299.6,-57.161818
6299.7,-57.151435
6299.8,-57.138852
6299.9,-57.124093
6300,-57.112823
6300.1,-57.101897
6300.2,-57.094212
6300.3,-57.089163
6300.4,-57.085658
6300.5,-57.082845
6300.6,-57.079035
6300.7,-57.078204
6300.8,-57.081449
6300.9,-57.085383
6301,-57.093717
6301.1,-57.108946
6301.2,-57.125394
6301.3,-57.135153
6301.4,-57.138527
6301.5,-57.128367
6301.6,-57.116944
6301.7,-57.108909
6301.8,-57.10432
6301.9,-57.107428
6302,-57.117071
6302.1,-57.128466
6302.2,-57.13596
6302.3,-57.136452
6302.4,-57.12653
6302.5,-57.11672
6302.6,-57.116827
6302.7,-57.124841
6302.8,-57.13713
6302.9,-57.151149
6303,-57.160368
6303.1,-57.168817
6303.2,-57.174687
6303.3,-57.182296
6303.4,-57.189276
6303.5,-57.192284
6303.6,-57.187056
6303.7,-57.194383
6303.8,-57.203739
6303.9,-57.198363
6304,-57.201347
6304.1,-57.208359
6304.2,-57.201445
6304.3,-57.197503
6304.4,-57.206469
6304.5,-57.213295
6304.6,-57.209087
6304.7,-57.203243
6304.8,-57.206422
6304.9,-57.215141
6305,-57.220111
6305.1,-57.220554
6305.2,-57.210744
6305.3,-57.201024
6305.4,-57.198594
6305.5,-57.202607
6305.6,-57.207397
6305.7,-57.21731
6305.8,-57.224834
6305.9,-57.230416
6306,-57.231106
6306.1,-57.22699
6306.2,-57.21717
6306.3,-57.203393
6306.4,-57.192171
6306.5,-57.178594
6306.6,-57.169915
6306.7,-57.166259
6306.8,-57.169719
6306.9,-57.174532
6307,-57.183108
6307.1,-57.1922
6307.2,-57.202192
6307.3,-57.216429
6307.4,-57.230025
6307.5,-57.241924
6307.6,-57.251223
6307.7,-57.258225
6307.8,-57.269738
6307.9,-57.283076
6308,-57.299472
6308.1,-57.312849
6308.2,-57.323343
6308.3,-57.33286
6308.4,-57.343108
6308.5,-57.355469
6308.6,-57.366219
6308.7,-57.375708
6308.8,-57.386739
6308.9,-57.390433
6309,-57.390687
6309.1,-57.385348
6309.2,-57.375408
6309.3,-57.360515
6309.4,-57.348723
6309.5,-57.333015
6309.6,-57.321625
6309.7,-57.316583
6309.8,-57.317417
6309.9,-57.322102
6310,-57.329267
6310.1,-57.338335
6310.2,-57.342175
6310.3,-57.331787
6310.4,-57.315291
6310.5,-57.303036
6310.6,-57.301498
6310.7,-57.308608
6310.8,-57.315025
6310.9,-57.304049
6311,-57.292239
6311.1,-57.291688
6311.2,-57.296096
6311.3,-57.297613
6311.4,-57.292905
6311.5,-57.284282
6311.6,-57.2794
6311.7,-57.281849
6311.8,-57.288474
6311.9,-57.290775
6312,-57.281466
6312.1,-57.275784
6312.2,-57.280214
6312.3,-57.276216
6312.4,-57.264475
6312.5,-57.26709
6312.6,-57.269651
6312.7,-57.262392
6312.8,-57.250998
6312.9,-57.244221
6313,-57.249082
6313.1,-57.256627
6313.2,-57.261102
6313.3,-57.25707
6313.4,-57.246075
6313.5,-57.231168
6313.6,-57.21805
6313.7,-57.213775
6313.8,-57.218252
6313.9,-57.224102
6314,-57.230043
6314.1,-57.239172
6314.2,-57.246269
6314.3,-57.253484
6314.4,-57.258671
6314.5,-57.259645
6314.6,-57.255823
6314.7,-57.249223
6314.8,-57.241506
6314.9,-57.231807
6315,-57.219586
6315.1,-57.206572
6315.2,-57.191869
6315.3,-57.176391
6315.4,-57.158104
6315.5,-57.141956
6315.6,-57.125799
6315.7,-57.107774
6315.8,-57.092751
6315.9,-57.077762
6316,-57.060942
6316.1,-57.04085
6316.2,-57.023559
6316.3,-57.012928
6316.4,-57.001223
6316.5,-56.992109
6316.6,-56.987981
6316.7,-56.987167
6316.8,-56.984539
6316.9,-56.9871
6317,-56.991738
6317.1,-56.998368
6317.2,-57.009757
6317.3,-57.023572
6317.4,-57.036718
6317.5,-57.047205
6317.6,-57.051587
6317.7,-57.045032
6317.8,-57.035073
6317.9,-57.023166
6318,-57.020606
6318.1,-57.029363
6318.2,-57.041819
6318.3,-57.055838
6318.4,-57.067071
6318.5,-57.068155
6318.6,-57.059492
6318.7,-57.05736
6318.8,-57.061913
6318.9,-57.074521
6319,-57.089302
6319.1,-57.091533
6319.2,-57.08409
6319.3,-57.083967
6319.4,-57.092793
6319.5,-57.107846
6319.6,-57.119075
6319.7,-57.121287
6319.8,-57.120523
6319.9,-57.121466
6320,-57.127233
6320.1,-57.138907
6320.2,-57.147279
6320.3,-57.14457
6320.4,-57.138926
6320.5,-57.144713
6320.6,-57.14754
6320.7,-57.141383
6320.8,-57.15003
6320.9,-57.162707
6321,-57.161384
6321.1,-57.153211
6321.2,-57.154231
6321.3,-57.163823
6321.4,-57.174119
6321.5,-57.17808
6321.6,-57.172966
6321.7,-57.161954
6321.8,-57.15415
6321.9,-57.157095
6322,-57.166357
6322.1,-57.177249
6322.2,-57.184923
6322.3,-57.192093
6322.4,-57.188796
6322.5,-57.179762
6322.6,-57.167516
6322.7,-57.160217
6322.8,-57.161603
6322.9,-57.173149
6323,-57.187019
6323.1,-57.199751
6323.2,-57.209289
6323.3,-57.21858
6323.4,-57.224879
6323.5,-57.227185
6323.6,-57.229489
6323.7,-57.230515
6323.8,-57.223157
6323.9,-57.209351
6324,-57.194709
6324.1,-57.182008
6324.2,-57.170648
6324.3,-57.160685
6324.4,-57.150669
6324.5,-57.140963
6324.6,-57.128648
6324.7,-57.114434
6324.8,-57.101132
6324.9,-57.08956
6325,-57.081466
6325.1,-57.074782
6325.2,-57.068179
6325.3,-57.059926
6325.4,-57.052109
6325.5,-57.047233
6325.6,-57.051041
6325.7,-57.060182
6325.8,-57.073718
6325.9,-57.085506
6326,-57.096356
6326.1,-57.10523
6326.2,-57.108463
6326.3,-57.104386
6326.4,-57.09503
6326.5,-57.087241
6326.6,-57.083702
6326.7,-57.083848
6326.8,-57.091469
6326.9,-57.103239
6327,-57.11328
6327.1,-57.110719
6327.2,-57.103986
6327.3,-57.100679
6327.4,-57.103345
6327.5,-57.112795
6327.6,-57.123827
6327.7,-57.125932
6327.8,-57.114201
6327.9,-57.103122
6328,-57.101378
6328.1,-57.102846
6328.2,-57.1026
6328.3,-57.090575
6328.4,-57.082752
6328.5,-57.088473
6328.6,-57.099079
6328.7,-57.094366
6328.8,-57.096379
6328.9,-57.1048
6329,-57.103986
6329.1,-57.104136
6329.2,-57.115379
6329.3,-57.120204
6329.4,-57.114457
6329.5,-57.115304
6329.6,-57.126771
6329.7,-57.135952
6329.8,-57.140995
6329.9,-57.135369
6330,-57.130989
6330.1,-57.132132
6330.2,-57.140379
6330.3,-57.150687
6330.4,-57.164187
6330.5,-57.175768
6330.6,-57.179333
6330.7,-57.1776
6330.8,-57.172418
6330.9,-57.162635
6331,-57.153522
6331.1,-57.145423
6331.2,-57.143668
6331.3,-57.145969
6331.4,-57.156326
6331.5,-57.166055
6331.6,-57.179709
6331.7,-57.193074
6331.8,-57.206225
6331.9,-57.219256
6332,-57.231941
6332.1,-57.241628
6332.2,-57.251627
6332.3,-57.262883
6332.4,-57.270796
6332.5,-57.279314
6332.6,-57.289328
6332.7,-57.29714
6332.8,-57.303745
6332.9,-57.311359
6333,-57.321663
6333.1,-57.335762
6333.2,-57.346361
6333.3,-57.359312
6333.4,-57.370695
6333.5,-57.379717
6333.6,-57.390595
6333.7,-57.403477
6333.8,-57.412021
6333.9,-57.418242
6334,-57.420758
6334.1,-57.415683
6334.2,-57.404879
6334.3,-57.386779
6334.4,-57.36939
6334.5,-57.361591
6334.6,-57.364337
6334.7,-57.368383
6334.8,-57.377921
6334.9,-57.388488
6335,-57.392904
6335.1,-57.390174
6335.2,-57.377664
6335.3,-57.362795
6335.4,-57.35592
6335.5,-57.358783
6335.6,-57.369114
6335.7,-57.375646
6335.8,-57.36783
6335.9,-57.355263
6336,-57.3522
6336.1,-57.349206
6336.2,-57.352467
6336.3,-57.357605
6336.4,-57.364226
6336.5,-57.370089
6336.6,-57.379753
6336.7,-57.386199
6336.8,-57.387875
6336.9,-57.377938
6337,-57.367285
6337.1,-57.369472
6337.2,-57.367849
6337.3,-57.356416
6337.4,-57.356295
6337.5,-57.353107
6337.6,-57.338701
6337.7,-57.329281
6337.8,-57.330506
6337.9,-57.330791
6338,-57.328071
6338.1,-57.31433
6338.2,-57.298204
6338.3,-57.292461
6338.4,-57.295017
6338.5,-57.298854
6338.6,-57.301877
6338.7,-57.303498
6338.8,-57.298784
6338.9,-57.28797
6339,-57.270937
6339.1,-57.251252
6339.2,-57.23309
6339.3,-57.215767
6339.4,-57.206099
6339.5,-57.203428
6339.6,-57.202437
6339.7,-57.202143
6339.8,-57.206307
6339.9,-57.212413
6340,-57.217455
6340.1,-57.227908
6340.2,-57.239309
6340.3,-57.245911
6340.4,-57.251905
6340.5,-57.259628
6340.6,-57.26791
6340.7,-57.278551
6340.8,-57.289664
6340.9,-57.296427
6341,-57.302521
6341.1,-57.307946
6341.2,-57.313992
6341.3,-57.319939
6341.4,-57.326757
6341.5,-57.333466
6341.6,-57.336942
6341.7,-57.337894
6341.8,-57.330087
6341.9,-57.315662
6342,-57.301061
6342.1,-57.283444
6342.2,-57.268344
6342.3,-57.2539
6342.4,-57.243632
6342.5,-57.24133
6342.6,-57.242269
6342.7,-57.249373
6342.8,-57.259722
6342.9,-57.26687
6343,-57.265475
6343.1,-57.253958
6343.2,-57.23524
6343.3,-57.221741
6343.4,-57.217253
6343.5,-57.218938
6343.6,-57.22869
6343.7,-57.234938
6343.8,-57.229023
6343.9,-57.212554
6344,-57.197944
6344.1,-57.197752
6344.2,-57.204849
6344.3,-57.209885
6344.4,-57.203743
6344.5,-57.190314
6344.6,-57.178566
6344.7,-57.172275
6344.8,-57.171984
6344.9,-57.167154
6345,-57.156041
6345.1,-57.143449
6345.2,-57.145588
6345.3,-57.149055
6345.4,-57.140341
6345.5,-57.134931
6345.6,-57.140608
6345.7,-57.139221
6345.8,-57.129754
6345.9,-57.134063
6346,-57.139939
6346.1,-57.131867
6346.2,-57.122213
6346.3,-57.121815
6346.4,-57.130161
6346.5,-57.139778
6346.6,-57.146636
6346.7,-57.143158
6346.8,-57.129734
6346.9,-57.119636
6347,-57.113357
6347.1,-57.111194
6347.2,-57.115368
6347.3,-57.12582
6347.4,-57.138181
6347.5,-57.147698
6347.6,-57.153058
6347.7,-57.159522
6347.8,-57.167058
6347.9,-57.174039
6348,-57.177262
6348.1,-57.177773
6348.2,-57.176596
6348.3,-57.173144
6348.4,-57.169505
6348.5,-57.162605
6348.6,-57.157101
6348.7,-57.152312
6348.8,-57.147287
6348.9,-57.141112
6349,-57.133864
6349.1,-57.128154
6349.2,-57.122673
6349.3,-57.118746
6349.4,-57.117997
6349.5,-57.119518
6349.6,-57.116916
6349.7,-57.115251
6349.8,-57.118459
6349.9,-57.121509
6350,-57.128554
6350.1,-57.137713
6350.2,-57.149865
6350.3,-57.160401
6350.4,-57.170263
6350.5,-57.180977
6350.6,-57.192532
6350.7,-57.196678
6350.8,-57.189805
6350.9,-57.178963
6351,-57.166059
6351.1,-57.156476
6351.2,-57.156327
6351.3,-57.164821
6351.4,-57.177408
6351.5,-57.191952
6351.6,-57.201705
6351.7,-57.202063
6351.8,-57.194598
6351.9,-57.186804
6352,-57.187397
6352.1,-57.200721
6352.2,-57.214596
6352.3,-57.221608
6352.4,-57.21449
6352.5,-57.205144
6352.6,-57.207628
6352.7,-57.219983
6352.8,-57.227542
6352.9,-57.221384
6353,-57.212337
6353.1,-57.201647
6353.2,-57.193433
6353.3,-57.183778
6353.4,-57.172239
6353.5,-57.161025
6353.6,-57.160092
6353.7,-57.170013
6353.8,-57.175118
6353.9,-57.163954
6354,-57.160732
6354.1,-57.164575
6354.2,-57.163653
6354.3,-57.155144
6354.4,-57.156731
6354.5,-57.168428
6354.6,-57.178662
6354.7,-57.179125
6354.8,-57.171298
6354.9,-57.160242
6355,-57.152211
6355.1,-57.15929
6355.2,-57.169315
6355.3,-57.179276
6355.4,-57.189171
6355.5,-57.196449
6355.6,-57.197384
6355.7,-57.194231
6355.8,-57.187925
6355.9,-57.177033
6356,-57.164593
6356.1,-57.149777
6356.2,-57.137487
6356.3,-57.129102
6356.4,-57.122362
6356.5,-57.120055
6356.6,-57.122541
6356.7,-57.125773
6356.8,-57.129403
6356.9,-57.139252
6357,-57.152286
6357.1,-57.167393
6357.2,-57.180334
6357.3,-57.192008
6357.4,-57.204259
6357.5,-57.21378
6357.6,-57.225535
6357.7,-57.239939
6357.8,-57.254192
6357.9,-57.266334
6358,-57.275843
6358.1,-57.285667
6358.2,-57.297063
6358.3,-57.309431
6358.4,-57.32428
6358.5,-57.338218
6358.6,-57.348278
6358.7,-57.359271
6358.8,-57.364594
6358.9,-57.362229
6359,-57.354128
6359.1,-57.34554
6359.2,-57.334362
6359.3,-57.319432
6359.4,-57.306344
6359.5,-57.299164
6359.6,-57.296892
6359.7,-57.298779
6359.8,-57.307194
6359.9,-57.317818
6360,-57.32896
6360.1,-57.329613
6360.2,-57.32031
6360.3,-57.304503
6360.4,-57.292187
6360.5,-57.294531
6360.6,-57.302134
6360.7,-57.312065
6360.8,-57.317031
6360.9,-57.304609
6361,-57.2876
6361.1,-57.282559
6361.2,-57.288206
6361.3,-57.295764
6361.4,-57.305415
6361.5,-57.316633
6361.6,-57.321536
6361.7,-57.321834
6361.8,-57.308871
6361.9,-57.304201
6362,-57.311208
6362.1,-57.310024
6362.2,-57.301305
6362.3,-57.300779
6362.4,-57.293573
6362.5,-57.287152
6362.6,-57.2895
6362.7,-57.29223
6362.8,-57.27852
6362.9,-57.270713
6363,-57.277677
6363.1,-57.280366
6363.2,-57.270636
6363.3,-57.257132
6363.4,-57.250158
6363.5,-57.252497
6363.6,-57.258224
6363.7,-57.266012
6363.8,-57.271013
6363.9,-57.268581
6364,-57.258889
6364.1,-57.244219
6364.2,-57.230084
6364.3,-57.219691
6364.4,-57.216532
6364.5,-57.22069
6364.6,-57.225134
6364.7,-57.233042
6364.8,-57.242162
6364.9,-57.248694
6365,-57.254845
6365.1,-57.257697
6365.2,-57.258458
6365.3,-57.253623
6365.4,-57.245937
6365.5,-57.233843
6365.6,-57.222382
6365.7,-57.208967
6365.8,-57.192546
6365.9,-57.178979
6366,-57.161021
6366.1,-57.143595
6366.2,-57.128687
6366.3,-57.111995
6366.4,-57.09857
6366.5,-57.087617
6366.6,-57.077647
6366.7,-57.065098
6366.8,-57.051446
6366.9,-57.033778
6367,-57.021059
6367.1,-57.007692
6367.2,-56.995389
6367.3,-56.986067
6367.4,-56.980684
6367.5,-56.973201
6367.6,-56.973972
6367.7,-56.975413
6367.8,-56.982746
6367.9,-56.993326
6368,-57.007724
6368.1,-57.022655
6368.2,-57.03431
6368.3,-57.03952
6368.4,-57.034274
6368.5,-57.023843
6368.6,-57.013942
6368.7,-57.015962
6368.8,-57.02226
6368.9,-57.035606
6369,-57.055067
6369.1,-57.065772
6369.2,-57.058619
6369.3,-57.04816
6369.4,-57.046486
6369.5,-57.051694
6369.6,-57.062056
6369.7,-57.075784
6369.8,-57.089733
6369.9,-57.099909
6370,-57.108023
6370.1,-57.112323
6370.2,-57.107373
6370.3,-57.111107
6370.4,-57.119807
6370.5,-57.115382
6370.6,-57.118
6370.7,-57.127017
6370.8,-57.126978
6370.9,-57.12772
6371,-57.136989
6371.1,-57.142408
6371.2,-57.136715
6371.3,-57.13109
6371.4,-57.140053
6371.5,-57.153858
6371.6,-57.16262
6371.7,-57.163389
6371.8,-57.155059
6371.9,-57.143349
6372,-57.143284
6372.1,-57.150536
6372.2,-57.163538
6372.3,-57.177307
6372.4,-57.189343
6372.5,-57.194257
6372.6,-57.194586
6372.7,-57.191111
6372.8,-57.180947
6372.9,-57.16789
6373,-57.155124
6373.1,-57.14734
6373.2,-57.143901
6373.3,-57.145623
6373.4,-57.150269
6373.5,-57.160786
6373.6,-57.172925
6373.7,-57.187789
6373.8,-57.200865
6373.9,-57.213853
6374,-57.22607
6374.1,-57.2419
6374.2,-57.255772
6374.3,-57.269249
6374.4,-57.283692
6374.5,-57.297043
6374.6,-57.307956
6374.7,-57.319763
6374.8,-57.332137
6374.9,-57.344929
6375,-57.355982
6375.1,-57.368493
6375.2,-57.38238
6375.3,-57.396296
6375.4,-57.40819
6375.5,-57.416125
6375.6,-57.41901
6375.7,-57.420202
6375.8,-57.413997
6375.9,-57.401661
6376,-57.38912
6376.1,-57.375119
6376.2,-57.362044
6376.3,-57.357968
6376.4,-57.356619
6376.5,-57.3651
6376.6,-57.374647
6376.7,-57.383449
6376.8,-57.385782
6376.9,-57.381101
6377,-57.365602
6377.1,-57.351719
6377.2,-57.347752
6377.3,-57.351697
6377.4,-57.35933
6377.5,-57.366423
6377.6,-57.361557
6377.7,-57.342372
6377.8,-57.328192
6377.9,-57.324235
6378,-57.327139
6378.1,-57.331125
6378.2,-57.332436
6378.3,-57.329731
6378.4,-57.317972
6378.5,-57.308998
6378.6,-57.311451
6378.7,-57.310966
6378.8,-57.30058
6378.9,-57.300447
6379,-57.299695
6379.1,-57.289895
6379.2,-57.287608
6379.3,-57.288286
6379.4,-57.279485
6379.5,-57.274832
6379.6,-57.279378
6379.7,-57.284592
6379.8,-57.280088
6379.9,-57.267126
6380,-57.25402
6380.1,-57.252482
6380.2,-57.258987
6380.3,-57.267003
6380.4,-57.270253
6380.5,-57.266168
6380.6,-57.257501
6380.7,-57.241867
6380.8,-57.228022
6380.9,-57.219526
6381,-57.213751
6381.1,-57.215743
6381.2,-57.22134
6381.3,-57.226653
6381.4,-57.237201
6381.5,-57.245794
6381.6,-57.251524
6381.7,-57.254993
6381.8,-57.251738
6381.9,-57.243655
6382,-57.235814
6382.1,-57.227277
6382.2,-57.216476
6382.3,-57.205582
6382.4,-57.187753
6382.5,-57.171258
6382.6,-57.155325
6382.7,-57.138378
6382.8,-57.121275
6382.9,-57.107282
6383,-57.094025
6383.1,-57.082465
6383.2,-57.068165
6383.3,-57.054359
6383.4,-57.043246
6383.5,-57.03123
6383.6,-57.016853
6383.7,-57.007344
6383.8,-56.995402
6383.9,-56.98111
6384,-56.968578
6384.1,-56.9606
6384.2,-56.957326
6384.3,-56.960943
6384.4,-56.968221
6384.5,-56.978064
6384.6,-56.991909
6384.7,-57.003597
6384.8,-57.014045
6384.9,-57.023476
6385,-57.021132
6385.1,-57.013697
6385.2,-57.006124
6385.3,-57.002881
6385.4,-57.008701
6385.5,-57.018183
6385.6,-57.035297
6385.7,-57.047021
6385.8,-57.045814
6385.9,-57.035973
6386,-57.031482
6386.1,-57.035394
6386.2,-57.047006
6386.3,-57.062101
6386.4,-57.07656
6386.5,-57.091204
6386.6,-57.107941
6386.7,-57.115167
6386.8,-57.112848
6386.9,-57.107725
6387,-57.115611
6387.1,-57.126993
6387.2,-57.123759
6387.3,-57.129429
6387.4,-57.139054
6387.5,-57.129215
6387.6,-57.132381
6387.7,-57.147338
6387.8,-57.155872
6387.9,-57.15157
6388,-57.145772
6388.1,-57.148132
6388.2,-57.159385
6388.3,-57.168178
6388.4,-57.176813
6388.5,-57.177656
6388.6,-57.168416
6388.7,-57.158876
6388.8,-57.153864
6388.9,-57.153878
6389,-57.16074
6389.1,-57.174575
6389.2,-57.189093
6389.3,-57.20006
6389.4,-57.20976
6389.5,-57.218173
6389.6,-57.224205
6389.7,-57.223376
6389.8,-57.22126
6389.9,-57.212274
6390,-57.202739
6390.1,-57.189853
6390.2,-57.177641
6390.3,-57.169362
6390.4,-57.161039
6390.5,-57.152214
6390.6,-57.142164
6390.7,-57.13526
6390.8,-57.127987
6390.9,-57.120614
6391,-57.113504
6391.1,-57.105818
6391.2,-57.100348
6391.3,-57.094065
6391.4,-57.084084
6391.5,-57.071134
6391.6,-57.059333
6391.7,-57.048314
6391.8,-57.036156
6391.9,-57.026025
6392,-57.014524
6392.1,-57.005196
6392.2,-56.999602
6392.3,-56.998127
6392.4,-57.005264
6392.5,-57.016037
6392.6,-57.029023
6392.7,-57.042256
6392.8,-57.055968
6392.9,-57.063955
6393,-57.066581
6393.1,-57.063207
6393.2,-57.053705
6393.3,-57.044977
6393.4,-57.045119
6393.5,-57.053272
6393.6,-57.070077
6393.7,-57.086543
6393.8,-57.096401
6393.9,-57.093209
6394,-57.086317
6394.1,-57.082074
6394.2,-57.088486
6394.3,-57.100548
6394.4,-57.11273
6394.5,-57.115572
6394.6,-57.108142
6394.7,-57.09502
6394.8,-57.083706
6394.9,-57.074779
6395,-57.071183
6395.1,-57.082863
6395.2,-57.096783
6395.3,-57.094365
6395.4,-57.097528
6395.5,-57.107031
6395.6,-57.105104
6395.7,-57.105085
6395.8,-57.113129
6395.9,-57.114195
6396,-57.112283
6396.1,-57.119086
6396.2,-57.131627
6396.3,-57.134773
6396.4,-57.126553
6396.5,-57.12212
6396.6,-57.133626
6396.7,-57.150333
6396.8,-57.161541
6396.9,-57.169955
6397,-57.168951
6397.1,-57.160061
6397.2,-57.151869
6397.3,-57.151246
6397.4,-57.159867
6397.5,-57.172269
6397.6,-57.186311
6397.7,-57.200154
6397.8,-57.211856
6397.9,-57.221537
6398,-57.227598
6398.1,-57.231149
6398.2,-57.23107
6398.3,-57.230302
6398.4,-57.227835
6398.5,-57.219687
6398.6,-57.205293
6398.7,-57.195852
6398.8,-57.188939
6398.9,-57.183188
6399,-57.176038
6399.1,-57.167531
6399.2,-57.158758
6399.3,-57.150573
6399.4,-57.140177
6399.5,-57.129441
6399.6,-57.120775
6399.7,-57.114054
6399.8,-57.108445
6399.9,-57.101281
6400,-57.089795
6400.1,-57.078152
6400.2,-57.063982
6400.3,-57.049297
6400.4,-57.039789
6400.5,-57.034695
6400.6,-57.03004
6400.7,-57.031964
6400.8,-57.034776
6400.9,-57.042488
6401,-57.053049
6401.1,-57.069443
6401.2,-57.088056
6401.3,-57.109185
6401.4,-57.117893
6401.5,-57.12022
6401.6,-57.110478
6401.7,-57.096245
6401.8,-57.084433
6401.9,-57.077222
6402,-57.074493
6402.1,-57.080905
6402.2,-57.087983
6402.3,-57.086843
6402.4,-57.093278
6402.5,-57.101906
6402.6,-57.116566
6402.7,-57.141148
6402.8,-57.167937
6402.9,-57.196901
6403,-57.223071
6403.1,-57.242842
6403.2,-57.261208
6403.3,-57.286969
6403.4,-57.237862
6403.5,-57.15397
6403.6,-57.057651
6403.7,-56.96327
6403.8,-56.88023
6403.9,-56.790826
6404,-56.698157
6404.1,-56.614163
6404.2,-56.526079
6404.3,-56.429609
6404.4,-56.269038
6404.5,-56.088043
6404.6,-55.898202
6404.7,-55.69216
6404.8,-55.484663
6404.9,-55.286541
6405,-55.090498
6405.1,-54.894687
6405.2,-54.694095
6405.3,-54.481884
6405.4,-54.275464
6405.5,-54.06642
6405.6,-53.851834
6405.7,-53.637552
6405.8,-53.42706
6405.9,-53.217854
6406,-53.008461
6406.1,-52.7948
6406.2,-52.576624
6406.3,-52.351456
6406.4,-52.107389
6406.5,-51.844764
6406.6,-51.571338
6406.7,-51.28454
6406.8,-50.975038
6406.9,-50.647869
6407,-50.297042
6407.1,-49.91666
6407.2,-49.502751
6407.3,-49.047449
6407.4,-48.547888
6407.5,-47.98859
6407.6,-47.350195
6407.7,-46.611786
6407.8,-45.746312
6407.9,-44.705475
6408,-43.424084
6408.1,-41.785117
6408.2,-39.602238
6408.3,-36.538309
6408.4,-31.934097
6408.5,-24.483981
6408.6,-12.337829
6408.7,2.8670413
6408.8,14.022461
6408.9,18.458434
6409,17.705292
6409.1,13.750459
6409.2,8.1512529
6409.3,1.8906956
6409.4,-4.5286279
6409.5,-10.882953
6409.6,-17.053993
6409.7,-23.008147
6409.8,-28.73549
6409.9,-34.195361
6410,-39.294464
6410.1,-43.906399
6410.2,-47.924969
6410.3,-51.28222
6410.4,-53.980004
6410.5,-56.079522
6410.6,-57.665813
6410.7,-58.841764
6410.8,-59.701252
6410.9,-60.335793
6411,-60.796483
6411.1,-61.121584
6411.2,-61.331731
6411.3,-61.453463
6411.4,-61.52093
6411.5,-61.547141
6411.6,-61.547083
6411.7,-61.525186
6411.8,-61.495275
6411.9,-61.450318
6412,-61.383729
6412.1,-61.305499
6412.2,-61.23414
6412.3,-61.158183
6412.4,-61.068767
6412.5,-60.984706
6412.6,-60.904888
6412.7,-60.814321
6412.8,-60.712688
6412.9,-60.614654
6413,-60.529465
6413.1,-60.449895
6413.2,-60.367441
6413.3,-60.281862
6413.4,-60.187488
6413.5,-60.090663
6413.6,-59.991958
6413.7,-59.890657
6413.8,-59.78692
6413.9,-59.684442
6414,-59.586062
6414.1,-59.488995
6414.2,-59.39438
6414.3,-59.304007
6414.4,-59.214951
6414.5,-59.126013
6414.6,-59.041368
6414.7,-58.957417
6414.8,-58.872396
6414.9,-58.784583
6415,-58.699527
6415.1,-58.613814
6415.2,-58.526137
6415.3,-58.43985
6415.4,-58.354165
6415.5,-58.263574
6415.6,-58.170212
6415.7,-58.079761
6415.8,-57.988171
6415.9,-57.892915
6416,-57.796355
6416.1,-57.699423
6416.2,-57.604559
6416.3,-57.511968
6416.4,-57.414673
6416.5,-57.315267
6416.6,-57.219865
6416.7,-57.122604
6416.8,-57.026976
6416.9,-56.928479
6417,-56.83146
6417.1,-56.735922
6417.2,-56.640965
6417.3,-56.549044
6417.4,-56.453697
6417.5,-56.355994
6417.6,-56.256119
6417.7,-56.152453
6417.8,-56.036643
6417.9,-55.916925
6418,-55.798
6418.1,-55.682548
6418.2,-55.573916
6418.3,-55.469314
6418.4,-55.370471
6418.5,-55.273623
6418.6,-55.178216
6418.7,-55.079191
6418.8,-54.970197
6418.9,-54.853901
6419,-54.737401
6419.1,-54.635109
6419.2,-54.538803
6419.3,-54.44563
6419.4,-54.348304
6419.5,-54.240083
6419.6,-54.125597
6419.7,-54.013837
6419.8,-53.903055
6419.9,-53.787945
6420,-53.669495
6420.1,-53.561564
6420.2,-53.463699
6420.3,-53.367286
6420.4,-53.257395
6420.5,-53.16189
6420.6,-53.070525
6420.7,-52.961169
6420.8,-52.864138
6420.9,-52.77219
6421,-52.667641
6421.1,-52.566793
6421.2,-52.479965
6421.3,-52.392474
6421.4,-52.291955
6421.5,-52.184795
6421.6,-52.08726
6421.7,-52.00159
6421.8,-51.918447
6421.9,-51.832148
6422,-51.737792
6422.1,-51.63473
6422.2,-51.53228
6422.3,-51.427689
6422.4,-51.33096
6422.5,-51.240967
6422.6,-51.156985
6422.7,-51.075425
6422.8,-50.998502
6422.9,-50.917833
6423,-50.838113
6423.1,-50.757626
6423.2,-50.674992
6423.3,-50.588966
6423.4,-50.499386
6423.5,-50.405523
6423.6,-50.309889
6423.7,-50.210931
6423.8,-50.111133
6423.9,-50.01113
6424,-49.908046
6424.1,-49.798666
6424.2,-49.689189
6424.3,-49.579175
6424.4,-49.46978
6424.5,-49.358705
6424.6,-49.241276
6424.7,-49.121204
6424.8,-48.997034
6424.9,-48.863132
6425,-48.724419
6425.1,-48.579824
6425.2,-48.426558
6425.3,-48.263686
6425.4,-48.089291
6425.5,-47.899996
6425.6,-47.697992
6425.7,-47.479067
6425.8,-47.243774
6425.9,-46.994631
6426,-46.719647
6426.1,-46.412082
6426.2,-46.074256
6426.3,-45.689078
6426.4,-45.240092
6426.5,-44.712303
6426.6,-44.080311
6426.7,-43.310848
6426.8,-42.3673
6426.9,-41.185865
6427,-39.669011
6427.1,-37.647116
6427.2,-34.819662
6427.3,-30.641617
6427.4,-24.127641
6427.5,-14.085788
6427.6,-1.5838303
6427.7,8.387868
6427.8,13.00995
6427.9,13.060718
6428,10.124067
6428.1,5.5070121
6428.2,0.067490651
6428.3,-5.6924269
6428.4,-11.498465
6428.5,-17.207496
6428.6,-22.739724
6428.7,-28.089448
6428.8,-33.235978
6428.9,-38.091669
6429,-42.549969
6429.1,-46.499333
6429.2,-49.84742
6429.3,-52.564384
6429.4,-54.70656
6429.5,-56.355569
6429.6,-57.588913
6429.7,-58.48297
6429.8,-59.122761
6429.9,-59.580604
6430,-59.904489
6430.1,-60.118912
6430.2,-60.248612
6430.3,-60.312343
6430.4,-60.326584
6430.5,-60.297298
6430.6,-60.238827
6430.7,-60.162946
6430.8,-60.074869
6430.9,-59.982938
6431,-59.887443
6431.1,-59.788146
6431.2,-59.684898
6431.3,-59.579018
6431.4,-59.46562
6431.5,-59.347675
6431.6,-59.227215
6431.7,-59.104153
6431.8,-58.977558
6431.9,-58.84694
6432,-58.717373
6432.1,-58.586162
6432.2,-58.455065
6432.3,-58.322079
6432.4,-58.189362
6432.5,-58.057273
6432.6,-57.923727
6432.7,-57.793644
6432.8,-57.661921
6432.9,-57.534899
6433,-57.40422
6433.1,-57.274354
6433.2,-57.144318
6433.3,-57.012921
6433.4,-56.87847
6433.5,-56.741189
6433.6,-56.59966
6433.7,-56.452315
6433.8,-56.303329
6433.9,-56.151196
6434,-55.997456
6434.1,-55.849738
6434.2,-55.707026
6434.3,-55.574808
6434.4,-55.447084
6434.5,-55.320386
6434.6,-55.194559
6434.7,-55.063532
6434.8,-54.918649
6434.9,-54.770315
6435,-54.627259
6435.1,-54.49646
6435.2,-54.374113
6435.3,-54.258202
6435.4,-54.130176
6435.5,-53.993059
6435.6,-53.849646
6435.7,-53.714683
6435.8,-53.590901
6435.9,-53.476827
6436,-53.356143
6436.1,-53.225086
6436.2,-53.091157
6436.3,-52.961768
6436.4,-52.841233
6436.5,-52.725563
6436.6,-52.612467
6436.7,-52.499296
6436.8,-52.377693
6436.9,-52.253615
6437,-52.142624
6437.1,-52.034455
6437.2,-51.91822
6437.3,-51.811118
6437.4,-51.714674
6437.5,-51.606512
6437.6,-51.496444
6437.7,-51.39818
6437.8,-51.30791
6437.9,-51.215917
6438,-51.116901
6438.1,-51.016568
6438.2,-50.921712
6438.3,-50.838535
6438.4,-50.764079
6438.5,-50.692508
6438.6,-50.624226
6438.7,-50.554349
6438.8,-50.483865
6438.9,-50.409409
6439,-50.331662
6439.1,-50.252576
6439.2,-50.176279
6439.3,-50.102356
6439.4,-50.03339
6439.5,-49.970135
6439.6,-49.912029
6439.7,-49.856576
6439.8,-49.802341
6439.9,-49.754172
6440,-49.714219
6440.1,-49.674073
6440.2,-49.639324
6440.3,-49.610902
6440.4,-49.583792
6440.5,-49.557027
6440.6,-49.535206
6440.7,-49.520165
6440.8,-49.516066
6440.9,-49.52425
6441,-49.53818
6441.1,-49.564428
6441.2,-49.603585
6441.3,-49.650013
6441.4,-49.704582
6441.5,-49.768359
6441.6,-49.843417
6441.7,-49.926866
6441.8,-50.008498
6441.9,-50.089022
6442,-50.170771
6442.1,-50.257614
6442.2,-50.353229
6442.3,-50.466004
6442.4,-50.589966
6442.5,-50.728093
6442.6,-50.877345
6442.7,-51.036114
6442.8,-51.195834
6442.9,-51.354608
6443,-51.505888
6443.1,-51.658387
6443.2,-51.815499
6443.3,-51.980266
6443.4,-52.152647
6443.5,-52.329134
6443.6,-52.504241
6443.7,-52.663289
6443.8,-52.81175
6443.9,-52.966372
6444,-53.125674
6444.1,-53.283965
6444.2,-53.435208
6444.3,-53.569312
6444.4,-53.691934
6444.5,-53.816435
6444.6,-53.944877
6444.7,-54.066532
6444.8,-54.18342
6444.9,-54.294193
6445,-54.395227
6445.1,-54.483235
6445.2,-54.55258
6445.3,-54.616849
6445.4,-54.687472
6445.5,-54.743485
6445.6,-54.787361
6445.7,-54.837739
6445.8,-54.8779
6445.9,-54.905109
6446,-54.937399
6446.1,-54.966605
6446.2,-54.980173
6446.3,-54.984521
6446.4,-54.998491
6446.5,-55.013626
6446.6,-55.024755
6446.7,-55.025019
6446.8,-55.012432
6446.9,-54.986746
6447,-54.963701
6447.1,-54.949938
6447.2,-54.939011
6447.3,-54.926795
6447.4,-54.913416
6447.5,-54.894225
6447.6,-54.868341
6447.7,-54.837425
6447.8,-54.798962
6447.9,-54.755211
6448,-54.708033
6448.1,-54.65591
6448.2,-54.608357
6448.3,-54.556976
6448.4,-54.508485
6448.5,-54.462209
6448.6,-54.417367
6448.7,-54.376132
6448.8,-54.339227
6448.9,-54.301072
6449,-54.261705
6449.1,-54.224343
6449.2,-54.186148
6449.3,-54.151551
6449.4,-54.115641
6449.5,-54.078003
6449.6,-54.038073
6449.7,-54.004901
6449.8,-53.967961
6449.9,-53.934515
6450,-53.898018
6450.1,-53.863658
6450.2,-53.832617
6450.3,-53.799286
6450.4,-53.760082
6450.5,-53.718125
6450.6,-53.672837
6450.7,-53.62674
6450.8,-53.577174
6450.9,-53.520337
6451,-53.466044
6451.1,-53.409854
6451.2,-53.350885
6451.3,-53.302419
6451.4,-53.262693
6451.5,-53.227853
6451.6,-53.202425
6451.7,-53.178842
6451.8,-53.142533
6451.9,-53.093791
6452,-53.042112
6452.1,-52.994719
6452.2,-52.960854
6452.3,-52.934595
6452.4,-52.914372
6452.5,-52.889994
6452.6,-52.852611
6452.7,-52.808413
6452.8,-52.775901
6452.9,-52.753846
6453,-52.738248
6453.1,-52.730523
6453.2,-52.721354
6453.3,-52.711642
6453.4,-52.697778
6453.5,-52.677263
6453.6,-52.650328
6453.7,-52.639211
6453.8,-52.635429
6453.9,-52.617681
6454,-52.609966
6454.1,-52.607481
6454.2,-52.596272
6454.3,-52.587638
6454.4,-52.590406
6454.5,-52.599814
6454.6,-52.601137
6454.7,-52.594214
6454.8,-52.590456
6454.9,-52.601633
6455,-52.62266
6455.1,-52.643306
6455.2,-52.6596
6455.3,-52.674087
6455.4,-52.67884
6455.5,-52.680701
6455.6,-52.686811
6455.7,-52.696639
6455.8,-52.719119
6455.9,-52.750103
6456,-52.783313
6456.1,-52.816756
6456.2,-52.85327
6456.3,-52.89387
6456.4,-52.939145
6456.5,-52.983543
6456.6,-53.030044
6456.7,-53.077076
6456.8,-53.120264
6456.9,-53.16277
6457,-53.205949
6457.1,-53.246527
6457.2,-53.29152
6457.3,-53.336045
6457.4,-53.380595
6457.5,-53.423584
6457.6,-53.465934
6457.7,-53.508176
6457.8,-53.552744
6457.9,-53.599781
6458,-53.644563
6458.1,-53.694345
6458.2,-53.740641
6458.3,-53.785834
6458.4,-53.831934
6458.5,-53.878227
6458.6,-53.918723
6458.7,-53.957731
6458.8,-53.990335
6458.9,-54.01224
6459,-54.026543
6459.1,-54.042061
6459.2,-54.061353
6459.3,-54.084447
6459.4,-54.108828
6459.5,-54.138706
6459.6,-54.170709
6459.7,-54.201862
6459.8,-54.224118
6459.9,-54.239967
6460,-54.243481
6460.1,-54.246677
6460.2,-54.259488
6460.3,-54.279225
6460.4,-54.301282
6460.5,-54.316387
6460.6,-54.320525
6460.7,-54.318959
6460.8,-54.320559
6460.9,-54.331484
6461,-54.348618
6461.1,-54.350886
6461.2,-54.336198
6461.3,-54.326906
6461.4,-54.321763
6461.5,-54.32065
6461.6,-54.313689
6461.7,-54.299867
6461.8,-54.283206
6461.9,-54.281273
6462,-54.285055
6462.1,-54.27457
6462.2,-54.262493
6462.3,-54.261064
6462.4,-54.256616
6462.5,-54.238847
6462.6,-54.228233
6462.7,-54.223946
6462.8,-54.210012
6462.9,-54.188976
6463,-54.16821
6463.1,-54.157694
6463.2,-54.153934
6463.3,-54.147293
6463.4,-54.135884
6463.5,-54.120528
6463.6,-54.096347
6463.7,-54.067973
6463.8,-54.038782
6463.9,-54.013691
6464,-53.991721
6464.1,-53.973388
6464.2,-53.955374
6464.3,-53.945362
6464.4,-53.940684
6464.5,-53.936345
6464.6,-53.933847
6464.7,-53.929589
6464.8,-53.923357
6464.9,-53.92191
6465,-53.91658
6465.1,-53.909488
6465.2,-53.905046
6465.3,-53.901586
6465.4,-53.896375
6465.5,-53.8894
6465.6,-53.881491
6465.7,-53.876678
6465.8,-53.873081
6465.9,-53.868397
6466,-53.867299
6466.1,-53.864496
6466.2,-53.862122
6466.3,-53.858463
6466.4,-53.851176
6466.5,-53.841074
6466.6,-53.836199
6466.7,-53.826392
6466.8,-53.8055
6466.9,-53.782316
6467,-53.754237
6467.1,-53.729561
6467.2,-53.709179
6467.3,-53.69109
6467.4,-53.68197
6467.5,-53.677261
6467.6,-53.672189
6467.7,-53.671653
6467.8,-53.67185
6467.9,-53.662594
6468,-53.645469
6468.1,-53.629476
6468.2,-53.614611
6468.3,-53.605831
6468.4,-53.60514
6468.5,-53.611405
6468.6,-53.615361
6468.7,-53.603788
6468.8,-53.58648
6468.9,-53.579235
6469,-53.578341
6469.1,-53.58461
6469.2,-53.585764
6469.3,-53.57283
6469.4,-53.559434
6469.5,-53.558907
6469.6,-53.566525
6469.7,-53.573525
6469.8,-53.584179
6469.9,-53.591637
6470,-53.601851
6470.1,-53.61071
6470.2,-53.61395
6470.3,-53.605059
6470.4,-53.605634
6470.5,-53.617777
6470.6,-53.619318
6470.7,-53.614289
6470.8,-53.618902
6470.9,-53.631071
6471,-53.630911
6471.1,-53.623897
6471.2,-53.632851
6471.3,-53.650183
6471.4,-53.663123
6471.5,-53.670773
6471.6,-53.66979
6471.7,-53.666465
6471.8,-53.660044
6471.9,-53.661622
6472,-53.674635
6472.1,-53.691364
6472.2,-53.708066
6472.3,-53.724916
6472.4,-53.742721
6472.5,-53.756531
6472.6,-53.767156
6472.7,-53.776624
6472.8,-53.791077
6472.9,-53.802814
6473,-53.809957
6473.1,-53.82116
6473.2,-53.827617
6473.3,-53.832585
6473.4,-53.838943
6473.5,-53.845631
6473.6,-53.851597
6473.7,-53.860462
6473.8,-53.869008
6473.9,-53.878339
6474,-53.885432
6474.1,-53.892855
6474.2,-53.908243
6474.3,-53.924131
6474.4,-53.938049
6474.5,-53.957199
6474.6,-53.980668
6474.7,-53.997825
6474.8,-54.013167
6474.9,-54.031025
6475,-54.044966
6475.1,-54.05523
6475.2,-54.061301
6475.3,-54.056951
6475.4,-54.05049
6475.5,-54.038789
6475.6,-54.033239
6475.7,-54.032477
6475.8,-54.035381
6475.9,-54.044136
6476,-54.060064
6476.1,-54.070605
6476.2,-54.081203
6476.3,-54.08593
6476.4,-54.077359
6476.5,-54.068678
6476.6,-54.062686
6476.7,-54.063967
6476.8,-54.072977
6476.9,-54.08298
6477,-54.090004
6477.1,-54.083765
6477.2,-54.068749
6477.3,-54.05953
6477.4,-54.063942
6477.5,-54.071836
6477.6,-54.075723
6477.7,-54.06726
6477.8,-54.050481
6477.9,-54.043412
6478,-54.045523
6478.1,-54.049972
6478.2,-54.052584
6478.3,-54.048016
6478.4,-54.039254
6478.5,-54.027043
6478.6,-54.028514
6478.7,-54.028153
6478.8,-54.018575
6478.9,-54.00782
6479,-54.008187
6479.1,-53.999748
6479.2,-53.986636
6479.3,-53.984693
6479.4,-53.988312
6479.5,-53.97329
6479.6,-53.959036
6479.7,-53.958432
6479.8,-53.962179
6479.9,-53.961725
6480,-53.956667
6480.1,-53.944124
6480.2,-53.926207
6480.3,-53.915468
6480.4,-53.912484
6480.5,-53.916372
6480.6,-53.921432
6480.7,-53.925195
6480.8,-53.926774
6480.9,-53.923346
6481,-53.918531
6481.1,-53.909869
6481.2,-53.901249
6481.3,-53.885292
6481.4,-53.865512
6481.5,-53.844555
6481.6,-53.825219
6481.7,-53.810959
6481.8,-53.798192
6481.9,-53.787478
6482,-53.778185
6482.1,-53.766719
6482.2,-53.759137
6482.3,-53.757099
6482.4,-53.759855
6482.5,-53.758885
6482.6,-53.75599
6482.7,-53.757063
6482.8,-53.755837
6482.9,-53.750476
6483,-53.748853
6483.1,-53.748297
6483.2,-53.747848
6483.3,-53.74383
6483.4,-53.734316
6483.5,-53.725468
6483.6,-53.716109
6483.7,-53.702648
6483.8,-53.691968
6483.9,-53.680107
6484,-53.668915
6484.1,-53.664156
6484.2,-53.66414
6484.3,-53.668589
6484.4,-53.677769
6484.5,-53.693673
6484.6,-53.707291
6484.7,-53.717442
6484.8,-53.718815
6484.9,-53.710708
6485,-53.704992
6485.1,-53.70535
6485.2,-53.71642
6485.3,-53.732026
6485.4,-53.749144
6485.5,-53.755917
6485.6,-53.753678
6485.7,-53.74711
6485.8,-53.749437
6485.9,-53.763992
6486,-53.782355
6486.1,-53.792882
6486.2,-53.790006
6486.3,-53.783037
6486.4,-53.782897
6486.5,-53.785655
6486.6,-53.788057
6486.7,-53.783871
6486.8,-53.778948
6486.9,-53.782162
6487,-53.792424
6487.1,-53.801066
6487.2,-53.802399
6487.3,-53.813403
6487.4,-53.817831
6487.5,-53.818458
6487.6,-53.831805
6487.7,-53.848675
6487.8,-53.858415
6487.9,-53.856941
6488,-53.857709
6488.1,-53.871631
6488.2,-53.887302
6488.3,-53.903753
6488.4,-53.914192
6488.5,-53.916755
6488.6,-53.91346
6488.7,-53.90742
6488.8,-53.905237
6488.9,-53.913962
6489,-53.924991
6489.1,-53.938385
6489.2,-53.95709
6489.3,-53.977855
6489.4,-53.99882
6489.5,-54.015209
6489.6,-54.027471
6489.7,-54.03936
6489.8,-54.045375
6489.9,-54.049273
6490,-54.051523
6490.1,-54.053008
6490.2,-54.053478
6490.3,-54.053383
6490.4,-54.052926
6490.5,-54.046934
6490.6,-54.04154
6490.7,-54.033324
6490.8,-54.027622
6490.9,-54.022784
6491,-54.015706
6491.1,-54.012263
6491.2,-54.011269
6491.3,-54.009825
6491.4,-54.010582
6491.5,-54.017159
6491.6,-54.022639
6491.7,-54.031104
6491.8,-54.040666
6491.9,-54.051432
6492,-54.06379
6492.1,-54.073847
6492.2,-54.081661
6492.3,-54.08369
6492.4,-54.074784
6492.5,-54.060764
6492.6,-54.047015
6492.7,-54.036516
6492.8,-54.033829
6492.9,-54.035078
6493,-54.042633
6493.1,-54.052565
6493.2,-54.058764
6493.3,-54.053288
6493.4,-54.036611
6493.5,-54.021724
6493.6,-54.015038
6493.7,-54.020086
6493.8,-54.028736
6493.9,-54.034362
6494,-54.020785
6494.1,-54.005943
6494.2,-54.001292
6494.3,-54.005788
6494.4,-54.010982
6494.5,-54.004759
6494.6,-53.990497
6494.7,-53.973321
6494.8,-53.957454
6494.9,-53.944589
6495,-53.930448
6495.1,-53.91756
6495.2,-53.916254
6495.3,-53.920378
6495.4,-53.913593
6495.5,-53.902642
6495.6,-53.907082
6495.7,-53.90411
6495.8,-53.89099
6495.9,-53.894066
6496,-53.900254
6496.1,-53.894839
6496.2,-53.879625
6496.3,-53.863657
6496.4,-53.866883
6496.5,-53.872804
6496.6,-53.876072
6496.7,-53.87441
6496.8,-53.866942
6496.9,-53.853579
6497,-53.834894
6497.1,-53.817535
6497.2,-53.811991
6497.3,-53.81387
6497.4,-53.823749
6497.5,-53.834052
6497.6,-53.842851
6497.7,-53.85028
6497.8,-53.859549
6497.9,-53.867076
6498,-53.874697
6498.1,-53.880761
6498.2,-53.886397
6498.3,-53.892821
6498.4,-53.895666
6498.5,-53.900009
6498.6,-53.900001
6498.7,-53.899746
6498.8,-53.902497
6498.9,-53.907388
6499,-53.908187
6499.1,-53.91154
6499.2,-53.915462
6499.3,-53.921191
6499.4,-53.930832
6499.5,-53.938948
6499.6,-53.943088
6499.7,-53.952765
6499.8,-53.965103
6499.9,-53.973797
6500,-53.985886
6500.1,-53.99545
6500.2,-54.007074
6500.3,-54.015734
6500.4,-54.016623
6500.5,-54.012112
6500.6,-54.003108
6500.7,-53.986313
6500.8,-53.973727
6500.9,-53.966076
6501,-53.963793
6501.1,-53.968667
6501.2,-53.981844
6501.3,-53.993827
6501.4,-54.00361
6501.5,-53.999972
6501.6,-53.98836
6501.7,-53.979229
6501.8,-53.978233
6501.9,-53.984523
6502,-53.994352
6502.1,-54.005477
6502.2,-53.997263
6502.3,-53.981052
6502.4,-53.97505
6502.5,-53.980046
6502.6,-53.990013
6502.7,-53.988433
6502.8,-53.978511
6502.9,-53.968343
6503,-53.963609
6503.1,-53.966227
6503.2,-53.971928
6503.3,-53.972204
6503.4,-53.970067
6503.5,-53.963107
6503.6,-53.954025
6503.7,-53.955734
6503.8,-53.95554
6503.9,-53.942046
6504,-53.941245
6504.1,-53.951193
6504.2,-53.94802
6504.3,-53.935149
6504.4,-53.935618
6504.5,-53.941897
6504.6,-53.941502
6504.7,-53.933782
6504.8,-53.919859
6504.9,-53.912937
6505,-53.916357
6505.1,-53.924854
6505.2,-53.927784
6505.3,-53.932816
6505.4,-53.934541
6505.5,-53.932361
6505.6,-53.927442
6505.7,-53.91798
6505.8,-53.901376
6505.9,-53.883518
6506,-53.865689
6506.1,-53.848391
6506.2,-53.833167
6506.3,-53.820469
6506.4,-53.811677
6506.5,-53.802016
6506.6,-53.793875
6506.7,-53.789099
6506.8,-53.785322
6506.9,-53.781794
6507,-53.781138
6507.1,-53.779574
6507.2,-53.778362
6507.3,-53.776298
6507.4,-53.770817
6507.5,-53.767187
6507.6,-53.760609
6507.7,-53.75043
6507.8,-53.738944
6507.9,-53.728036
6508,-53.713521
6508.1,-53.699261
6508.2,-53.687475
6508.3,-53.68039
6508.4,-53.676056
6508.5,-53.672445
6508.6,-53.675092
6508.7,-53.683205
6508.8,-53.695437
6508.9,-53.712283
6509,-53.727406
6509.1,-53.738805
6509.2,-53.742433
6509.3,-53.73566
6509.4,-53.723832
6509.5,-53.715166
6509.6,-53.718221
6509.7,-53.731185
6509.8,-53.749776
6509.9,-53.766523
6510,-53.777461
6510.1,-53.775967
6510.2,-53.772579
6510.3,-53.772211
6510.4,-53.784496
6510.5,-53.801794
6510.6,-53.821101
6510.7,-53.826633
6510.8,-53.818166
6510.9,-53.815863
6511,-53.829303
6511.1,-53.850016
6511.2,-53.866031
6511.3,-53.873247
6511.4,-53.871121
6511.5,-53.864768
6511.6,-53.862229
6511.7,-53.871396
6511.8,-53.890213
6511.9,-53.905172
6512,-53.907311
6512.1,-53.907391
6512.2,-53.917533
6512.3,-53.924571
6512.4,-53.9239
6512.5,-53.936436
6512.6,-53.949365
6512.7,-53.949285
6512.8,-53.948192
6512.9,-53.958794
6513,-53.971222
6513.1,-53.984514
6513.2,-53.988236
6513.3,-53.983634
6513.4,-53.977185
6513.5,-53.97763
6513.6,-53.986505
6513.7,-53.998473
6513.8,-54.015993
6513.9,-54.034977
6514,-54.049947
6514.1,-54.060999
6514.2,-54.067781
6514.3,-54.07135
6514.4,-54.072042
6514.5,-54.067859
6514.6,-54.06082
6514.7,-54.049035
6514.8,-54.039618
6514.9,-54.032258
6515,-54.021652
6515.1,-54.007784
6515.2,-53.997599
6515.3,-53.985161
6515.4,-53.972817
6515.5,-53.96455
6515.6,-53.953951
6515.7,-53.945524
6515.8,-53.93527
6515.9,-53.924129
6516,-53.913514
6516.1,-53.900353
6516.2,-53.886976
6516.3,-53.873027
6516.4,-53.859466
6516.5,-53.841423
6516.6,-53.82658
6516.7,-53.816992
6516.8,-53.807299
6516.9,-53.800629
6517,-53.796374
6517.1,-53.795995
6517.2,-53.798797
6517.3,-53.805102
6517.4,-53.815134
6517.5,-53.829583
6517.6,-53.842729
6517.7,-53.850182
6517.8,-53.850401
6517.9,-53.83911
6518,-53.824906
6518.1,-53.819819
6518.2,-53.828629
6518.3,-53.844197
6518.4,-53.857752
6518.5,-53.871966
6518.6,-53.875574
6518.7,-53.864171
6518.8,-53.859132
6518.9,-53.864105
6519,-53.878507
6519.1,-53.891235
6519.2,-53.889807
6519.3,-53.880623
6519.4,-53.879394
6519.5,-53.89264
6519.6,-53.907446
6519.7,-53.921207
6519.8,-53.930276
6519.9,-53.939384
6520,-53.952835
6520.1,-53.968763
6520.2,-53.981808
6520.3,-53.978042
6520.4,-53.97813
6520.5,-53.986381
6520.6,-53.989613
6520.7,-53.985538
6520.8,-53.995579
6520.9,-54.005395
6521,-54.001279
6521.1,-53.996664
6521.2,-54.002633
6521.3,-54.014587
6521.4,-54.014868
6521.5,-54.006128
6521.6,-53.994264
6521.7,-53.985001
6521.8,-53.988304
6521.9,-54.000823
6522,-54.015714
6522.1,-54.024878
6522.2,-54.030325
6522.3,-54.030457
6522.4,-54.025781
6522.5,-54.018597
6522.6,-54.00746
6522.7,-53.995096
6522.8,-53.981118
6522.9,-53.968477
6523,-53.95153
6523.1,-53.940975
6523.2,-53.926548
6523.3,-53.91559
6523.4,-53.906688
6523.5,-53.901247
6523.6,-53.8961
6523.7,-53.895448
6523.8,-53.893553
6523.9,-53.895647
6524,-53.893218
6524.1,-53.887208
6524.2,-53.88066
6524.3,-53.87744
6524.4,-53.86727
6524.5,-53.855519
6524.6,-53.845913
6524.7,-53.834893
6524.8,-53.820023
6524.9,-53.801553
6525,-53.786264
6525.1,-53.77874
6525.2,-53.773905
6525.3,-53.772141
6525.4,-53.773386
6525.5,-53.774845
6525.6,-53.782404
6525.7,-53.797324
6525.8,-53.808892
6525.9,-53.817379
6526,-53.816982
6526.1,-53.806359
6526.2,-53.790843
6526.3,-53.783125
6526.4,-53.782512
6526.5,-53.793343
6526.6,-53.808633
6526.7,-53.822711
6526.8,-53.81999
6526.9,-53.810733
6527,-53.800209
6527.1,-53.80074
6527.2,-53.811179
6527.3,-53.825084
6527.4,-53.827726
6527.5,-53.820535
6527.6,-53.81545
6527.7,-53.821429
6527.8,-53.834989
6527.9,-53.844803
6528,-53.842712
6528.1,-53.835688
6528.2,-53.827366
6528.3,-53.816786
6528.4,-53.810874
6528.5,-53.819052
6528.6,-53.832928
6528.7,-53.836348
6528.8,-53.832106
6528.9,-53.841844
6529,-53.848659
6529.1,-53.839631
6529.2,-53.848577
6529.3,-53.863702
6529.4,-53.867759
6529.5,-53.863424
6529.6,-53.861518
6529.7,-53.873286
6529.8,-53.886005
6529.9,-53.894144
6530,-53.898571
6530.1,-53.894261
6530.2,-53.885615
6530.3,-53.87954
6530.4,-53.878889
6530.5,-53.885451
6530.6,-53.89637
6530.7,-53.914108
6530.8,-53.932988
6530.9,-53.953822
6531,-53.970662
6531.1,-53.984915
6531.2,-53.995422
6531.3,-54.005557
6531.4,-54.018378
6531.5,-54.025804
6531.6,-54.033372
6531.7,-54.041923
6531.8,-54.050431
6531.9,-54.054716
6532,-54.058956
6532.1,-54.061272
6532.2,-54.065396
6532.3,-54.069296
6532.4,-54.074063
6532.5,-54.076258
6532.6,-54.080756
6532.7,-54.085887
6532.8,-54.09408
6532.9,-54.097624
6533,-54.108748
6533.1,-54.120191
6533.2,-54.132202
6533.3,-54.140347
6533.4,-54.15244
6533.5,-54.164379
6533.6,-54.169684
6533.7,-54.172334
6533.8,-54.167084
6533.9,-54.154053
6534,-54.139051
6534.1,-54.122201
6534.2,-54.113826
6534.3,-54.111619
6534.4,-54.111574
6534.5,-54.117671
6534.6,-54.123916
6534.7,-54.12632
6534.8,-54.121622
6534.9,-54.106354
6535,-54.093685
6535.1,-54.086122
6535.2,-54.084737
6535.3,-54.092652
6535.4,-54.094033
6535.5,-54.080958
6535.6,-54.062352
6535.7,-54.05087
6535.8,-54.050008
6535.9,-54.052104
6536,-54.051707
6536.1,-54.034533
6536.2,-54.01813
6536.3,-54.004276
6536.4,-54.001311
6536.5,-54.003246
6536.6,-54.006485
6536.7,-54.004669
6536.8,-54.002108
6536.9,-53.983709
6537,-53.967484
6537.1,-53.960925
6537.2,-53.954542
6537.3,-53.936309
6537.4,-53.935625
6537.5,-53.939324
6537.6,-53.920848
6537.7,-53.902368
6537.8,-53.900121
6537.9,-53.898
6538,-53.89434
6538.1,-53.881312
6538.2,-53.865139
6538.3,-53.854133
6538.4,-53.849349
6538.5,-53.849382
6538.6,-53.853289
6538.7,-53.854245
6538.8,-53.854413
6538.9,-53.853502
6539,-53.847782
6539.1,-53.836947
6539.2,-53.8211
6539.3,-53.800844
6539.4,-53.782338
6539.5,-53.765247
6539.6,-53.747748
6539.7,-53.729506
6539.8,-53.709868
6539.9,-53.69334
6540,-53.67724
6540.1,-53.663206
6540.2,-53.652682
6540.3,-53.644582
6540.4,-53.634585
6540.5,-53.623594
6540.6,-53.6128
6540.7,-53.604404
6540.8,-53.592286
6540.9,-53.583986
6541,-53.576042
6541.1,-53.565522
6541.2,-53.552016
6541.3,-53.54084
6541.4,-53.529451
6541.5,-53.520142
6541.6,-53.515195
6541.7,-53.513043
6541.8,-53.514543
6541.9,-53.518099
6542,-53.525206
6542.1,-53.539798
6542.2,-53.562196
6542.3,-53.580904
6542.4,-53.597455
6542.5,-53.601581
6542.6,-53.596698
6542.7,-53.587079
6542.8,-53.584766
6542.9,-53.588902
6543,-53.606597
6543.1,-53.632149
6543.2,-53.655461
6543.3,-53.665564
6543.4,-53.666582
6543.5,-53.662788
6543.6,-53.670915
6543.7,-53.688033
6543.8,-53.712998
6543.9,-53.734655
6544,-53.740489
6544.1,-53.73847
6544.2,-53.750749
6544.3,-53.775285
6544.4,-53.799563
6544.5,-53.807277
6544.6,-53.809372
6544.7,-53.815666
6544.8,-53.825794
6544.9,-53.835256
6545,-53.842968
6545.1,-53.842181
6545.2,-53.849134
6545.3,-53.869358
6545.4,-53.887761
6545.5,-53.890171
6545.6,-53.904585
6545.7,-53.927145
6545.8,-53.933964
6545.9,-53.938834
6546,-53.956201
6546.1,-53.969202
6546.2,-53.978051
6546.3,-53.975346
6546.4,-53.979483
6546.5,-53.9933
6546.6,-54.015542
6546.7,-54.036039
6546.8,-54.049421
6546.9,-54.060238
6547,-54.066482
6547.1,-54.067892
6547.2,-54.063923
6547.3,-54.059725
6547.4,-54.063429
6547.5,-54.067493
6547.6,-54.070157
6547.7,-54.077628
6547.8,-54.089518
6547.9,-54.104673
6548,-54.122265
6548.1,-54.142115
6548.2,-54.156824
6548.3,-54.170437
6548.4,-54.184484
6548.5,-54.199623
6548.6,-54.212661
6548.7,-54.225376
6548.8,-54.239789
6548.9,-54.252891
6549,-54.265129
6549.1,-54.275486
6549.2,-54.286949
6549.3,-54.299715
6549.4,-54.309581
6549.5,-54.318839
6549.6,-54.331029
6549.7,-54.346194
6549.8,-54.354094
6549.9,-54.358113
6550,-54.361793
6550.1,-54.362973
6550.2,-54.360954
6550.3,-54.349005
6550.4,-54.334755
6550.5,-54.313244
6550.6,-54.289951
6550.7,-54.268833
6550.8,-54.257217
6550.9,-54.248233
6551,-54.244403
6551.1,-54.249034
6551.2,-54.250624
6551.3,-54.244013
6551.4,-54.227245
6551.5,-54.206621
6551.6,-54.183858
6551.7,-54.171101
6551.8,-54.164886
6551.9,-54.163593
6552,-54.163246
6552.1,-54.154737
6552.2,-54.129828
6552.3,-54.106328
6552.4,-54.087951
6552.5,-54.086607
6552.6,-54.084752
6552.7,-54.070287
6552.8,-54.041315
6552.9,-54.01857
6553,-54.001462
6553.1,-53.991938
6553.2,-53.988297
6553.3,-53.980494
6553.4,-53.962679
6553.5,-53.936545
6553.6,-53.913479
6553.7,-53.903084
6553.8,-53.890433
6553.9,-53.871872
6554,-53.866404
6554.1,-53.855442
6554.2,-53.830839
6554.3,-53.817537
6554.4,-53.810816
6554.5,-53.807882
6554.6,-53.793243
6554.7,-53.770165
6554.8,-53.755284
6554.9,-53.747832
6555,-53.743369
6555.1,-53.74042
6555.2,-53.736122
6555.3,-53.729072
6555.4,-53.709571
6555.5,-53.685807
6555.6,-53.663861
6555.7,-53.641279
6555.8,-53.623312
6555.9,-53.614338
6556,-53.611854
6556.1,-53.612423
6556.2,-53.612014
6556.3,-53.617174
6556.4,-53.623102
6556.5,-53.633485
6556.6,-53.641616
6556.7,-53.652801
6556.8,-53.661491
6556.9,-53.672486
6557,-53.682766
6557.1,-53.692433
6557.2,-53.702459
6557.3,-53.715699
6557.4,-53.730148
6557.5,-53.742395
6557.6,-53.755063
6557.7,-53.771013
6557.8,-53.78332
6557.9,-53.800169
6558,-53.814675
6558.1,-53.830468
6558.2,-53.84297
6558.3,-53.852597
6558.4,-53.858433
6558.5,-53.859389
6558.6,-53.858604
6558.7,-53.847424
6558.8,-53.835514
6558.9,-53.824603
6559,-53.821174
6559.1,-53.822329
6559.2,-53.83238
6559.3,-53.851464
6559.4,-53.869863
6559.5,-53.881748
6559.6,-53.886806
6559.7,-53.881022
6559.8,-53.869986
6559.9,-53.865502
6560,-53.870916
6560.1,-53.887235
6560.2,-53.905286
6560.3,-53.917257
6560.4,-53.910822
6560.5,-53.900617
6560.6,-53.901172
6560.7,-53.91385
6560.8,-53.926285
6560.9,-53.934723
6561,-53.928744
6561.1,-53.929333
6561.2,-53.935046
6561.3,-53.94953
6561.4,-53.96678
6561.5,-53.980197
6561.6,-53.994615
6561.7,-54.012209
6561.8,-54.025023
6561.9,-54.027547
6562,-54.02083
6562.1,-54.030358
6562.2,-54.03613
6562.3,-54.028145
6562.4,-54.031161
6562.5,-54.044942
6562.6,-54.045559
6562.7,-54.038818
6562.8,-54.042414
6562.9,-54.054087
6563,-54.060208
6563.1,-54.059708
6563.2,-54.047571
6563.3,-54.037255
6563.4,-54.031827
6563.5,-54.03732
6563.6,-54.045898
6563.7,-54.057279
6563.8,-54.067228
6563.9,-54.076567
6564,-54.083056
6564.1,-54.085297
6564.2,-54.083745
6564.3,-54.079196
6564.4,-54.073836
6564.5,-54.064777
6564.6,-54.053197
6564.7,-54.037551
6564.8,-54.021395
6564.9,-54.0078
6565,-53.989183
6565.1,-53.969622
6565.2,-53.952001
6565.3,-53.934682
6565.4,-53.916523
6565.5,-53.899417
6565.6,-53.880511
6565.7,-53.859653
6565.8,-53.843133
6565.9,-53.823712
6566,-53.808044
6566.1,-53.792263
6566.2,-53.776249
6566.3,-53.762394
6566.4,-53.749212
6566.5,-53.740998
6566.6,-53.737658
6566.7,-53.738944
6566.8,-53.747653
6566.9,-53.758423
6567,-53.766345
6567.1,-53.772533
6567.2,-53.780155
6567.3,-53.782374
6567.4,-53.778608
6567.5,-53.772484
6567.6,-53.761391
6567.7,-53.749877
6567.8,-53.746781
6567.9,-53.752052
6568,-53.763287
6568.1,-53.773246
6568.2,-53.786342
6568.3,-53.785001
6568.4,-53.775208
6568.5,-53.769713
6568.6,-53.777228
6568.7,-53.791971
6568.8,-53.804022
6568.9,-53.807217
6569,-53.79971
6569.1,-53.79752
6569.2,-53.808817
6569.3,-53.822537
6569.4,-53.82684
6569.5,-53.818711
6569.6,-53.816879
6569.7,-53.820641
6569.8,-53.831489
6569.9,-53.840637
6570,-53.847764
6570.1,-53.849218
6570.2,-53.843227
6570.3,-53.842474
6570.4,-53.852919
6570.5,-53.86107
6570.6,-53.855891
6570.7,-53.861968
6570.8,-53.872262
6570.9,-53.870561
6571,-53.875376
6571.1,-53.88798
6571.2,-53.902029
6571.3,-53.902548
6571.4,-53.895577
6571.5,-53.890145
6571.6,-53.898862
6571.7,-53.915017
6571.8,-53.932298
6571.9,-53.94628
6572,-53.953327
6572.1,-53.951294
6572.2,-53.946549
6572.3,-53.941393
6572.4,-53.934637
6572.5,-53.923904
6572.6,-53.91686
6572.7,-53.910776
6572.8,-53.907267
6572.9,-53.909098
6573,-53.912056
6573.1,-53.919109
6573.2,-53.929239
6573.3,-53.938561
6573.4,-53.951007
6573.5,-53.961587
6573.6,-53.975611
6573.7,-53.986533
6573.8,-53.999156
6573.9,-54.01101
6574,-54.025181
6574.1,-54.031722
6574.2,-54.041568
6574.3,-54.052544
6574.4,-54.0613
6574.5,-54.063883
6574.6,-54.062133
6574.7,-54.058018
6574.8,-54.047069
6574.9,-54.034238
6575,-54.020996
6575.1,-54.006008
6575.2,-53.990333
6575.3,-53.98253
6575.4,-53.977171
6575.5,-53.97594
6575.6,-53.981772
6575.7,-53.993196
6575.8,-54.00431
6575.9,-54.013777
6576,-54.019493
6576.1,-54.012009
6576.2,-53.999981
6576.3,-53.982544
6576.4,-53.969798
6576.5,-53.968552
6576.6,-53.976544
6576.7,-53.984189
6576.8,-53.990723
6576.9,-53.980685
6577,-53.964492
6577.1,-53.95781
6577.2,-53.95893
6577.3,-53.966843
6577.4,-53.974103
6577.5,-53.964514
6577.6,-53.950183
6577.7,-53.946434
6577.8,-53.952773
6577.9,-53.955521
6578,-53.946742
6578.1,-53.93336
6578.2,-53.920002
6578.3,-53.908033
6578.4,-53.900407
6578.5,-53.904715
6578.6,-53.909734
6578.7,-53.906905
6578.8,-53.893428
6578.9,-53.897633
6579,-53.899151
6579.1,-53.890103
6579.2,-53.88921
6579.3,-53.892205
6579.4,-53.891562
6579.5,-53.88112
6579.6,-53.871956
6579.7,-53.878674
6579.8,-53.887802
6579.9,-53.892055
6580,-53.892587
6580.1,-53.88844
6580.2,-53.875099
6580.3,-53.854903
6580.4,-53.843679
6580.5,-53.836913
6580.6,-53.838259
6580.7,-53.84296
6580.8,-53.853047
6580.9,-53.865949
6581,-53.878812
6581.1,-53.890428
6581.2,-53.898518
6581.3,-53.9087
6581.4,-53.918304
6581.5,-53.932516
6581.6,-53.943888
6581.7,-53.955073
6581.8,-53.963732
6581.9,-53.971064
6582,-53.975457
6582.1,-53.983933
6582.2,-53.990748
6582.3,-54.000287
6582.4,-54.008519
6582.5,-54.021004
6582.6,-54.029757
6582.7,-54.040034
6582.8,-54.052219
6582.9,-54.066
6583,-54.07519
6583.1,-54.085145
6583.2,-54.096769
6583.3,-54.105785
6583.4,-54.107069
6583.5,-54.101629
6583.6,-54.093997
6583.7,-54.081688
6583.8,-54.06388
6583.9,-54.0536
6584,-54.046453
6584.1,-54.044884
6584.2,-54.046498
6584.3,-54.054677
6584.4,-54.060823
6584.5,-54.063361
6584.6,-54.058259
6584.7,-54.043782
6584.8,-54.02655
6584.9,-54.01846
6585,-54.017929
6585.1,-54.026191
6585.2,-54.032138
6585.3,-54.036464
6585.4,-54.022717
6585.5,-54.007342
6585.6,-53.997848
6585.7,-54.002563
6585.8,-54.008291
6585.9,-54.005358
6586,-53.989449
6586.1,-53.976286
6586.2,-53.975249
6586.3,-53.981604
6586.4,-53.992651
6586.5,-53.999852
6586.6,-54.005358
6586.7,-54.005254
6586.8,-54.007299
6586.9,-54.002551
6587,-53.988388
6587.1,-53.986056
6587.2,-53.988236
6587.3,-53.974239
6587.4,-53.967994
6587.5,-53.96921
6587.6,-53.964021
6587.7,-53.946736
6587.8,-53.940693
6587.9,-53.94609
6588,-53.948741
6588.1,-53.938008
6588.2,-53.922303
6588.3,-53.905308
6588.4,-53.897702
6588.5,-53.894434
6588.6,-53.903512
6588.7,-53.908688
6588.8,-53.909773
6588.9,-53.907627
6589,-53.902881
6589.1,-53.893584
6589.2,-53.881965
6589.3,-53.868631
6589.4,-53.846675
6589.5,-53.825461
6589.6,-53.806862
6589.7,-53.788733
6589.8,-53.773405
6589.9,-53.765039
6590,-53.75627
6590.1,-53.747285
6590.2,-53.731647
6590.3,-53.722191
6590.4,-53.714046
6590.5,-53.706055
6590.6,-53.700453
6590.7,-53.698451
6590.8,-53.691276
6590.9,-53.678863
6591,-53.667123
6591.1,-53.655952
6591.2,-53.64852
6591.3,-53.638081
6591.4,-53.628394
6591.5,-53.613815
6591.6,-53.597538
6591.7,-53.583413
6591.8,-53.578362
6591.9,-53.578444
6592,-53.581814
6592.1,-53.593896
6592.2,-53.607769
6592.3,-53.620847
6592.4,-53.63083
6592.5,-53.639912
6592.6,-53.643129
6592.7,-53.639784
6592.8,-53.632673
6592.9,-53.629278
6593,-53.63262
6593.1,-53.641061
6593.2,-53.659747
6593.3,-53.678989
6593.4,-53.690019
6593.5,-53.690548
6593.6,-53.689216
6593.7,-53.69078
6593.8,-53.705608
6593.9,-53.725703
6594,-53.744622
6594.1,-53.74959
6594.2,-53.749476
6594.3,-53.753749
6594.4,-53.770265
6594.5,-53.788831
6594.6,-53.800565
6594.7,-53.805312
6594.8,-53.804643
6594.9,-53.800858
6595,-53.802004
6595.1,-53.81541
6595.2,-53.836265
6595.3,-53.856326
6595.4,-53.86221
6595.5,-53.872522
6595.6,-53.888637
6595.7,-53.896679
6595.8,-53.901205
6595.9,-53.917702
6596,-53.934166
6596.1,-53.945098
6596.2,-53.948553
6596.3,-53.958658
6596.4,-53.977342
6596.5,-53.996075
6596.6,-54.008822
6596.7,-54.015247
6596.8,-54.019567
6596.9,-54.018521
6597,-54.015289
6597.1,-54.015631
6597.2,-54.022762
6597.3,-54.028228
6597.4,-54.042487
6597.5,-54.063541
6597.6,-54.086209
6597.7,-54.10539
6597.8,-54.124928
6597.9,-54.143782
6598,-54.162836
6598.1,-54.176824
6598.2,-54.192067
6598.3,-54.205386
6598.4,-54.212906
6598.5,-54.22296
6598.6,-54.230626
6598.7,-54.235737
6598.8,-54.24135
6598.9,-54.252246
6599,-54.258995
6599.1,-54.268282
6599.2,-54.277949
6599.3,-54.287083
6599.4,-54.298449
6599.5,-54.31128
6599.6,-54.323198
6599.7,-54.337888
6599.8,-54.35003
6599.9,-54.35129
6600,-54.351842
6600.1,-54.343871
6600.2,-54.334069
6600.3,-54.322343
6600.4,-54.300629
6600.5,-54.279006
6600.6,-54.259409
6600.7,-54.246623
6600.8,-54.238358
6600.9,-54.237407
6601,-54.234908
6601.1,-54.228036
6601.2,-54.211738
6601.3,-54.181392
6601.4,-54.157658
6601.5,-54.152315
6601.6,-54.156026
6601.7,-54.166495
6601.8,-54.176137
6601.9,-54.167957
6602,-54.152297
6602.1,-54.141839
6602.2,-54.141577
6602.3,-54.150179
6602.4,-54.13531
6602.5,-54.097361
6602.6,-54.057888
6602.7,-54.028973
6602.8,-54.012501
6602.9,-53.993391
6603,-53.963434
6603.1,-53.925611
6603.2,-53.882836
6603.3,-53.839021
6603.4,-53.888336
6603.5,-53.971803
6603.6,-54.063139
6603.7,-54.145513
6603.8,-54.215997
6603.9,-54.299355
6604,-54.384181
6604.1,-54.457566
6604.2,-54.53737
6604.3,-54.627755
6604.4,-54.795863
6604.5,-54.972673
6604.6,-55.140288
6604.7,-55.316887
6604.8,-55.496785
6604.9,-55.678762
6605,-55.855561
6605.1,-56.017589
6605.2,-56.174677
6605.3,-56.314508
6605.4,-56.430515
6605.5,-56.537352
6605.6,-56.643807
6605.7,-56.750962
6605.8,-56.858031
6605.9,-56.964108
6606,-57.066936
6606.1,-57.16403
6606.2,-57.252301
6606.3,-57.339634
6606.4,-57.436081
6606.5,-57.53145
6606.6,-57.616415
6606.7,-57.69877
6606.8,-57.777058
6606.9,-57.845194
6607,-57.913367
6607.1,-57.975693
6607.2,-58.034103
6607.3,-58.086744
6607.4,-58.131894
6607.5,-58.17161
6607.6,-58.210005
6607.7,-58.243775
6607.8,-58.275015
6607.9,-58.305831
6608,-58.330387
6608.1,-58.351073
6608.2,-58.371538
6608.3,-58.380707
6608.4,-58.385453
6608.5,-58.387818
6608.6,-58.383088
6608.7,-58.376695
6608.8,-58.37348
6608.9,-58.369303
6609,-58.374282
6609.1,-58.38366
6609.2,-58.395247
6609.3,-58.406822
6609.4,-58.414533
6609.5,-58.411552
6609.6,-58.4003
6609.7,-58.383776
6609.8,-58.365324
6609.9,-58.3532
6610,-58.35168
6610.1,-58.355631
6610.2,-58.357593
6610.3,-58.344539
6610.4,-58.322618
6610.5,-58.303449
6610.6,-58.292501
6610.7,-58.292471
6610.8,-58.295316
6610.9,-58.285393
6611,-58.261413
6611.1,-58.246802
6611.2,-58.239968
6611.3,-58.240911
6611.4,-58.240105
6611.5,-58.237642
6611.6,-58.231219
6611.7,-58.227972
6611.8,-58.223898
6611.9,-58.208829
6612,-58.184508
6612.1,-58.174737
6612.2,-58.165351
6612.3,-58.14132
6612.4,-58.129031
6612.5,-58.127354
6612.6,-58.106892
6612.7,-58.082248
6612.8,-58.071598
6612.9,-58.063788
6613,-58.048245
6613.1,-58.02624
6613.2,-58.0026
6613.3,-57.98797
6613.4,-57.983626
6613.5,-57.980986
6613.6,-57.971332
6613.7,-57.958156
6613.8,-57.942501
6613.9,-57.920901
6614,-57.894771
6614.1,-57.870865
6614.2,-57.849085
6614.3,-57.831935
6614.4,-57.819282
6614.5,-57.810967
6614.6,-57.80069
6614.7,-57.797641
6614.8,-57.792081
6614.9,-57.786455
6615,-57.781078
6615.1,-57.779997
6615.2,-57.777773
6615.3,-57.777303
6615.4,-57.766859
6615.5,-57.75926
6615.6,-57.753481
6615.7,-57.745854
6615.8,-57.742106
6615.9,-57.737227
6616,-57.728524
6616.1,-57.71642
6616.2,-57.708072
6616.3,-57.700715
6616.4,-57.694186
6616.5,-57.690029
6616.6,-57.686427
6616.7,-57.684346
6616.8,-57.681272
6616.9,-57.676625
6617,-57.675312
6617.1,-57.677629
6617.2,-57.682021
6617.3,-57.685393
6617.4,-57.683661
6617.5,-57.676106
6617.6,-57.659942
6617.7,-57.640214
6617.8,-57.618086
6617.9,-57.599879
6618,-57.582688
6618.1,-57.575474
6618.2,-57.576744
6618.3,-57.580867
6618.4,-57.582625
6618.5,-57.579043
6618.6,-57.565482
6618.7,-57.547397
6618.8,-57.530294
6618.9,-57.524865
6619,-57.529611
6619.1,-57.534701
6619.2,-57.527032
6619.3,-57.512024
6619.4,-57.494763
6619.5,-57.488602
6619.6,-57.490516
6619.7,-57.495852
6619.8,-57.499676
6619.9,-57.504629
6620,-57.51071
6620.1,-57.514961
6620.2,-57.511181
6620.3,-57.496815
6620.4,-57.489832
6620.5,-57.49325
6620.6,-57.480246
6620.7,-57.469973
6620.8,-57.471639
6620.9,-57.465742
6621,-57.450953
6621.1,-57.45242
6621.2,-57.453371
6621.3,-57.449385
6621.4,-57.431317
6621.5,-57.426117
6621.6,-57.429809
6621.7,-57.435487
6621.8,-57.437224
6621.9,-57.42839
6622,-57.414862
6622.1,-57.39806
6622.2,-57.381506
6622.3,-57.375061
6622.4,-57.377082
6622.5,-57.37984
6622.6,-57.386828
6622.7,-57.389894
6622.8,-57.392097
6622.9,-57.397937
6623,-57.398271
6623.1,-57.398838
6623.2,-57.392046
6623.3,-57.383079
6623.4,-57.374759
6623.5,-57.36386
6623.6,-57.351781
6623.7,-57.338253
6623.8,-57.323843
6623.9,-57.304474
6624,-57.29127
6624.1,-57.277502
6624.2,-57.263455
6624.3,-57.253786
6624.4,-57.241611
6624.5,-57.22608
6624.6,-57.215081
6624.7,-57.20314
6624.8,-57.188849
6624.9,-57.175024
6625,-57.160122
6625.1,-57.145136
6625.2,-57.133878
6625.3,-57.119318
6625.4,-57.111179
6625.5,-57.107515
6625.6,-57.108205
6625.7,-57.111986
6625.8,-57.118579
6625.9,-57.126565
6626,-57.137062
6626.1,-57.148926
6626.2,-57.160447
6626.3,-57.169202
6626.4,-57.169809
6626.5,-57.16477
6626.6,-57.154767
6626.7,-57.146138
6626.8,-57.148619
6626.9,-57.154757
6627,-57.168381
6627.1,-57.180733
6627.2,-57.188419
6627.3,-57.181248
6627.4,-57.17204
6627.5,-57.170076
6627.6,-57.180875
6627.7,-57.194719
6627.8,-57.206678
6627.9,-57.202052
6628,-57.19494
6628.1,-57.185869
6628.2,-57.177812
6628.3,-57.170067
6628.4,-57.166597
6628.5,-57.17955
6628.6,-57.192838
6628.7,-57.191518
6628.8,-57.190967
6628.9,-57.20385
6629,-57.206577
6629.1,-57.206108
6629.2,-57.218213
6629.3,-57.223664
6629.4,-57.223067
6629.5,-57.224445
6629.6,-57.239073
6629.7,-57.248431
6629.8,-57.251293
6629.9,-57.244665
6630,-57.241969
6630.1,-57.250228
6630.2,-57.263931
6630.3,-57.273348
6630.4,-57.283152
6630.5,-57.292463
6630.6,-57.293788
6630.7,-57.285733
6630.8,-57.279597
6630.9,-57.269124
6631,-57.26397
6631.1,-57.262828
6631.2,-57.269256
6631.3,-57.279146
6631.4,-57.29718
6631.5,-57.311729
6631.6,-57.324525
6631.7,-57.335675
6631.8,-57.347145
6631.9,-57.357217
6632,-57.371123
6632.1,-57.380055
6632.2,-57.389148
6632.3,-57.397648
6632.4,-57.404431
6632.5,-57.411476
6632.6,-57.415656
6632.7,-57.419819
6632.8,-57.423947
6632.9,-57.425072
6633,-57.429721
6633.1,-57.434315
6633.2,-57.437187
6633.3,-57.44103
6633.4,-57.449222
6633.5,-57.454529
6633.6,-57.46817
6633.7,-57.483401
6633.8,-57.497018
6633.9,-57.508735
6634,-57.5143
6634.1,-57.518556
6634.2,-57.524015
6634.3,-57.527413
6634.4,-57.520282
6634.5,-57.509642
6634.6,-57.497135
6634.7,-57.484909
6634.8,-57.477637
6634.9,-57.478269
6635,-57.492882
6635.1,-57.505557
6635.2,-57.510181
6635.3,-57.507627
6635.4,-57.496758
6635.5,-57.482275
6635.6,-57.474355
6635.7,-57.479739
6635.8,-57.485917
6635.9,-57.490296
6636,-57.482251
6636.1,-57.466127
6636.2,-57.455918
6636.3,-57.454081
6636.4,-57.457791
6636.5,-57.464376
6636.6,-57.468469
6636.7,-57.468393
6636.8,-57.461895
6636.9,-57.446444
6637,-57.441496
6637.1,-57.445186
6637.2,-57.433743
6637.3,-57.43049
6637.4,-57.430789
6637.5,-57.420689
6637.6,-57.411367
6637.7,-57.413917
6637.8,-57.408689
6637.9,-57.397297
6638,-57.383664
6638.1,-57.382534
6638.2,-57.386693
6638.3,-57.39212
6638.4,-57.386337
6638.5,-57.374847
6638.6,-57.355585
6638.7,-57.342082
6638.8,-57.340608
6638.9,-57.34334
6639,-57.35221
6639.1,-57.361501
6639.2,-57.367854
6639.3,-57.370142
6639.4,-57.368929
6639.5,-57.365762
6639.6,-57.35381
6639.7,-57.34593
6639.8,-57.332749
6639.9,-57.314114
6640,-57.293275
6640.1,-57.276469
6640.2,-57.26053
6640.3,-57.24751
6640.4,-57.240096
6640.5,-57.231602
6640.6,-57.220686
6640.7,-57.211612
6640.8,-57.204488
6640.9,-57.204878
6641,-57.202493
6641.1,-57.201576
6641.2,-57.201913
6641.3,-57.19754
6641.4,-57.192354
6641.5,-57.18871
6641.6,-57.183323
6641.7,-57.174808
6641.8,-57.162315
6641.9,-57.147127
6642,-57.129512
6642.1,-57.115882
6642.2,-57.101057
6642.3,-57.087402
6642.4,-57.081294
6642.5,-57.081699
6642.6,-57.08254
6642.7,-57.087727
6642.8,-57.094639
6642.9,-57.104735
6643,-57.114134
6643.1,-57.119164
6643.2,-57.11784
6643.3,-57.105593
6643.4,-57.090857
6643.5,-57.083911
6643.6,-57.082827
6643.7,-57.094088
6643.8,-57.107649
6643.9,-57.113531
6644,-57.107381
6644.1,-57.098602
6644.2,-57.097606
6644.3,-57.101023
6644.4,-57.113635
6644.5,-57.122261
6644.6,-57.121367
6644.7,-57.112529
6644.8,-57.096836
6644.9,-57.082261
6645,-57.070986
6645.1,-57.080996
6645.2,-57.092847
6645.3,-57.098721
6645.4,-57.092222
6645.5,-57.100066
6645.6,-57.103913
6645.7,-57.095098
6645.8,-57.104892
6645.9,-57.115747
6646,-57.109744
6646.1,-57.107865
6646.2,-57.118759
6646.3,-57.126831
6646.4,-57.123322
6646.5,-57.117851
6646.6,-57.116673
6646.7,-57.124873
6646.8,-57.139691
6646.9,-57.154757
6647,-57.158295
6647.1,-57.152579
6647.2,-57.14409
6647.3,-57.136026
6647.4,-57.131646
6647.5,-57.13863
6647.6,-57.15046
6647.7,-57.166401
6647.8,-57.181576
6647.9,-57.190762
6648,-57.200286
6648.1,-57.208594
6648.2,-57.217292
6648.3,-57.223909
6648.4,-57.225056
6648.5,-57.222347
6648.6,-57.218314
6648.7,-57.211212
6648.8,-57.201369
6648.9,-57.191067
6649,-57.17928
6649.1,-57.168616
6649.2,-57.158183
6649.3,-57.150589
6649.4,-57.1428
6649.5,-57.13417
6649.6,-57.123993
6649.7,-57.112856
6649.8,-57.10519
6649.9,-57.096072
6650,-57.0909
6650.1,-57.080135
6650.2,-57.068965
6650.3,-57.062278
6650.4,-57.052879
6650.5,-57.045767
6650.6,-57.044276
6650.7,-57.046664
6650.8,-57.046826
6650.9,-57.055875
6651,-57.065299
6651.1,-57.076713
6651.2,-57.093614
6651.3,-57.110072
6651.4,-57.121314
6651.5,-57.124518
6651.6,-57.119983
6651.7,-57.112117
6651.8,-57.111721
6651.9,-57.117044
6652,-57.12602
6652.1,-57.14268
6652.2,-57.157778
6652.3,-57.163749
6652.4,-57.156675
6652.5,-57.148191
6652.6,-57.1541
6652.7,-57.164711
6652.8,-57.179974
6652.9,-57.18953
6653,-57.194999
6653.1,-57.190576
6653.2,-57.186545
6653.3,-57.188554
6653.4,-57.197258
6653.5,-57.20908
6653.6,-57.216923
6653.7,-57.212456
6653.8,-57.21229
6653.9,-57.225372
6654,-57.230532
6654.1,-57.226644
6654.2,-57.237135
6654.3,-57.242483
6654.4,-57.231998
6654.5,-57.235324
6654.6,-57.24725
6654.7,-57.254382
6654.8,-57.252513
6654.9,-57.243403
6655,-57.23604
6655.1,-57.24344
6655.2,-57.258343
6655.3,-57.269047
6655.4,-57.278762
6655.5,-57.278339
6655.6,-57.268851
6655.7,-57.255115
6655.8,-57.242211
6655.9,-57.233072
6656,-57.232403
6656.1,-57.237397
6656.2,-57.242398
6656.3,-57.25153
6656.4,-57.261377
6656.5,-57.271162
6656.6,-57.280878
6656.7,-57.289795
6656.8,-57.30208
6656.9,-57.309879
6657,-57.315961
6657.1,-57.321084
6657.2,-57.320223
6657.3,-57.317512
6657.4,-57.318152
6657.5,-57.319319
6657.6,-57.318232
6657.7,-57.315228
6657.8,-57.311876
6657.9,-57.306283
6658,-57.304536
6658.1,-57.306347
6658.2,-57.307875
6658.3,-57.309204
6658.4,-57.312619
6658.5,-57.317779
6658.6,-57.3224
6658.7,-57.331126
6658.8,-57.339809
6658.9,-57.350431
6659,-57.359894
6659.1,-57.37187
6659.2,-57.379202
6659.3,-57.374754
6659.4,-57.363989
6659.5,-57.350924
6659.6,-57.335362
6659.7,-57.326535
6659.8,-57.32322
6659.9,-57.324207
6660,-57.329371
6660.1,-57.339433
6660.2,-57.347323
6660.3,-57.344583
6660.4,-57.329237
6660.5,-57.314826
6660.6,-57.307347
6660.7,-57.309601
6660.8,-57.317661
6660.9,-57.323578
6661,-57.316022
6661.1,-57.299702
6661.2,-57.29086
6661.3,-57.288549
6661.4,-57.292876
6661.5,-57.30181
6661.6,-57.308495
6661.7,-57.311072
6661.8,-57.302934
6661.9,-57.289426
6662,-57.289673
6662.1,-57.290266
6662.2,-57.276812
6662.3,-57.27898
6662.4,-57.28285
6662.5,-57.272088
6662.6,-57.268195
6662.7,-57.273144
6662.8,-57.270008
6662.9,-57.254465
6663,-57.247146
6663.1,-57.250967
6663.2,-57.258618
6663.3,-57.260204
6663.4,-57.251334
6663.5,-57.236542
6663.6,-57.222467
6663.7,-57.217324
6663.8,-57.22166
6663.9,-57.231041
6664,-57.244717
6664.1,-57.25547
6664.2,-57.258432
6664.3,-57.255127
6664.4,-57.253849
6664.5,-57.241547
6664.6,-57.22943
6664.7,-57.214098
6664.8,-57.203222
6664.9,-57.18677
6665,-57.171416
6665.1,-57.158661
6665.2,-57.152853
6665.3,-57.149708
6665.4,-57.151253
6665.5,-57.155106
6665.6,-57.156437
6665.7,-57.161712
6665.8,-57.169996
6665.9,-57.177311
6666,-57.188795
6666.1,-57.196047
6666.2,-57.204657
6666.3,-57.210075
6666.4,-57.21924
6666.5,-57.22845
6666.6,-57.233941
6666.7,-57.238097
6666.8,-57.241402
6666.9,-57.246017
6667,-57.245812
6667.1,-57.236063
6667.2,-57.224096
6667.3,-57.210543
6667.4,-57.193129
6667.5,-57.17655
6667.6,-57.172517
6667.7,-57.16846
6667.8,-57.170598
6667.9,-57.174634
6668,-57.188254
6668.1,-57.202816
6668.2,-57.212974
6668.3,-57.216645
6668.4,-57.210678
6668.5,-57.194569
6668.6,-57.187823
6668.7,-57.186546
6668.8,-57.198201
6668.9,-57.211981
6669,-57.223626
6669.1,-57.219017
6669.2,-57.20665
6669.3,-57.197029
6669.4,-57.198141
6669.5,-57.210382
6669.6,-57.219901
6669.7,-57.233039
6669.8,-57.235341
6669.9,-57.232783
6670,-57.232608
6670.1,-57.238685
6670.2,-57.246441
6670.3,-57.245622
6670.4,-57.243311
6670.5,-57.254712
6670.6,-57.257548
6670.7,-57.245506
6670.8,-57.247873
6670.9,-57.254453
6671,-57.243888
6671.1,-57.239782
6671.2,-57.249531
6671.3,-57.254815
6671.4,-57.248134
6671.5,-57.237433
6671.6,-57.22996
6671.7,-57.231765
6671.8,-57.241538
6671.9,-57.252403
6672,-57.257469
6672.1,-57.254307
6672.2,-57.246285
6672.3,-57.235458
6672.4,-57.223522
6672.5,-57.212177
6672.6,-57.205302
6672.7,-57.202793
6672.8,-57.202363
6672.9,-57.208003
6673,-57.219715
6673.1,-57.230131
6673.2,-57.243101
6673.3,-57.252933
6673.4,-57.262149
6673.5,-57.268442
6673.6,-57.272042
6673.7,-57.278862
6673.8,-57.281886
6673.9,-57.285591
6674,-57.289477
6674.1,-57.291133
6674.2,-57.291644
6674.3,-57.291976
6674.4,-57.292977
6674.5,-57.295492
6674.6,-57.294565
6674.7,-57.29516
6674.8,-57.298235
6674.9,-57.304519
6675,-57.306875
6675.1,-57.312081
6675.2,-57.32145
6675.3,-57.329899
6675.4,-57.345286
6675.5,-57.357429
6675.6,-57.364404
6675.7,-57.368381
6675.8,-57.369717
6675.9,-57.364055
6676,-57.355045
6676.1,-57.339783
6676.2,-57.326395
6676.3,-57.319226
6676.4,-57.310787
6676.5,-57.310665
6676.6,-57.317023
6676.7,-57.33072
6676.8,-57.336743
6676.9,-57.33476
6677,-57.320769
6677.1,-57.307857
6677.2,-57.302647
6677.3,-57.307321
6677.4,-57.315586
6677.5,-57.324193
6677.6,-57.312443
6677.7,-57.296617
6677.8,-57.286461
6677.9,-57.288871
6678,-57.298997
6678.1,-57.309352
6678.2,-57.317407
6678.3,-57.320733
6678.4,-57.321145
6678.5,-57.311003
6678.6,-57.298452
6678.7,-57.301027
6678.8,-57.303897
6678.9,-57.296234
6679,-57.293454
6679.1,-57.294643
6679.2,-57.281042
6679.3,-57.275142
6679.4,-57.280358
6679.5,-57.283494
6679.6,-57.270063
6679.7,-57.261323
6679.8,-57.263234
6679.9,-57.267439
6680,-57.268887
6680.1,-57.263346
6680.2,-57.251676
6680.3,-57.237749
6680.4,-57.22871
6680.5,-57.233637
6680.6,-57.243656
6680.7,-57.249117
6680.8,-57.255261
6680.9,-57.263861
6681,-57.267022
6681.1,-57.269993
6681.2,-57.27091
6681.3,-57.260566
6681.4,-57.246283
6681.5,-57.227288
6681.6,-57.211246
6681.7,-57.193639
6681.8,-57.180101
6681.9,-57.169517
6682,-57.159371
6682.1,-57.149321
6682.2,-57.146659
6682.3,-57.145289
6682.4,-57.146231
6682.5,-57.148379
6682.6,-57.15441
6682.7,-57.158232
6682.8,-57.163155
6682.9,-57.166953
6683,-57.169151
6683.1,-57.171926
6683.2,-57.174163
6683.3,-57.179998
6683.4,-57.18211
6683.5,-57.180662
6683.6,-57.173698
6683.7,-57.165956
6683.8,-57.153885
6683.9,-57.141889
6684,-57.131525
6684.1,-57.117813
6684.2,-57.107974
6684.3,-57.101835
6684.4,-57.100644
6684.5,-57.106107
6684.6,-57.114818
6684.7,-57.127651
6684.8,-57.138262
6684.9,-57.141938
6685,-57.138806
6685.1,-57.129689
6685.2,-57.120539
6685.3,-57.115205
6685.4,-57.126571
6685.5,-57.138383
6685.6,-57.150663
6685.7,-57.155093
6685.8,-57.148805
6685.9,-57.138848
6686,-57.138784
6686.1,-57.149864
6686.2,-57.163227
6686.3,-57.176749
6686.4,-57.178615
6686.5,-57.177182
6686.6,-57.181353
6686.7,-57.185711
6686.8,-57.199442
6686.9,-57.209548
6687,-57.207877
6687.1,-57.202987
6687.2,-57.207325
6687.3,-57.20655
6687.4,-57.205444
6687.5,-57.216111
6687.6,-57.219088
6687.7,-57.210315
6687.8,-57.214511
6687.9,-57.222425
6688,-57.228345
6688.1,-57.216349
6688.2,-57.205221
6688.3,-57.207049
6688.4,-57.21884
6688.5,-57.228948
6688.6,-57.232728
6688.7,-57.234097
6688.8,-57.226423
6688.9,-57.210758
6689,-57.199875
6689.1,-57.193535
6689.2,-57.194338
6689.3,-57.203485
6689.4,-57.218898
6689.5,-57.22999
6689.6,-57.241
6689.7,-57.252823
6689.8,-57.259594
6689.9,-57.262588
6690,-57.263602
6690.1,-57.265786
6690.2,-57.261547
6690.3,-57.255491
6690.4,-57.244875
6690.5,-57.234991
6690.6,-57.222365
6690.7,-57.209258
6690.8,-57.199062
6690.9,-57.186389
6691,-57.173272
6691.1,-57.155781
6691.2,-57.143494
6691.3,-57.132893
6691.4,-57.118073
6691.5,-57.10557
6691.6,-57.094332
6691.7,-57.079635
6691.8,-57.067401
6691.9,-57.058658
6692,-57.05196
6692.1,-57.047091
6692.2,-57.04626
6692.3,-57.049077
6692.4,-57.056169
6692.5,-57.068381
6692.6,-57.080691
6692.7,-57.093755
6692.8,-57.107047
6692.9,-57.111636
6693,-57.107608
6693.1,-57.099566
6693.2,-57.088913
6693.3,-57.080162
6693.4,-57.082797
6693.5,-57.090859
6693.6,-57.1047
6693.7,-57.115738
6693.8,-57.122608
6693.9,-57.115756
6694,-57.104701
6694.1,-57.100654
6694.2,-57.109492
6694.3,-57.121634
6694.4,-57.129647
6694.5,-57.130413
6694.6,-57.120646
6694.7,-57.110891
6694.8,-57.10503
6694.9,-57.098277
6695,-57.088388
6695.1,-57.077349
6695.2,-57.082379
6695.3,-57.098002
6695.4,-57.102448
6695.5,-57.100646
6695.6,-57.104812
6695.7,-57.107808
6695.8,-57.102425
6695.9,-57.116394
6696,-57.121027
6696.1,-57.114982
6696.2,-57.122289
6696.3,-57.134029
6696.4,-57.142444
6696.5,-57.142223
6696.6,-57.131952
6696.7,-57.123995
6696.8,-57.131264
6696.9,-57.147361
6697,-57.16152
6697.1,-57.167145
6697.2,-57.164909
6697.3,-57.160164
6697.4,-57.152214
6697.5,-57.146722
6697.6,-57.146787
6697.7,-57.147603
6697.8,-57.149876
6697.9,-57.159704
6698,-57.17062
6698.1,-57.182984
6698.2,-57.194798
6698.3,-57.211597
6698.4,-57.22322
6698.5,-57.230944
6698.6,-57.235195
6698.7,-57.241849
6698.8,-57.243694
6698.9,-57.246873
6699,-57.251011
6699.1,-57.253684
6699.2,-57.250888
6699.3,-57.245019
6699.4,-57.239462
6699.5,-57.239076
6699.6,-57.234229
6699.7,-57.232222
6699.8,-57.230693
6699.9,-57.227633
6700,-57.22209
6700.1,-57.222053
6700.2,-57.219899
6700.3,-57.220946
6700.4,-57.223233
6700.5,-57.232214
6700.6,-57.24287
6700.7,-57.253585
6700.8,-57.264974
6700.9,-57.27787
6701,-57.28869
6701.1,-57.295404
6701.2,-57.295583
6701.3,-57.288162
6701.4,-57.273041
6701.5,-57.2598
6701.6,-57.259439
6701.7,-57.261601
6701.8,-57.272654
6701.9,-57.284214
6702,-57.299281
6702.1,-57.301553
6702.2,-57.290744
6702.3,-57.28191
6702.4,-57.279437
6702.5,-57.283658
6702.6,-57.293841
6702.7,-57.304715
6702.8,-57.297835
6702.9,-57.279451
6703,-57.26855
6703.1,-57.266262
6703.2,-57.265019
6703.3,-57.262271
6703.4,-57.252648
6703.5,-57.242031
6703.6,-57.241721
6703.7,-57.248813
6703.8,-57.247182
6703.9,-57.238248
6704,-57.247619
6704.1,-57.245043
6704.2,-57.235885
6704.3,-57.239351
6704.4,-57.24254
6704.5,-57.231397
6704.6,-57.223372
6704.7,-57.230121
6704.8,-57.238927
6704.9,-57.239634
6705,-57.228837
6705.1,-57.218746
6705.2,-57.208242
6705.3,-57.209455
6705.4,-57.220529
6705.5,-57.234294
6705.6,-57.237963
6705.7,-57.236451
6705.8,-57.232185
6705.9,-57.220951
6706,-57.202845
6706.1,-57.191274
6706.2,-57.180791
6706.3,-57.174037
6706.4,-57.16639
6706.5,-57.168189
6706.6,-57.171445
6706.7,-57.179206
6706.8,-57.187673
6706.9,-57.202109
6707,-57.214487
6707.1,-57.225731
6707.2,-57.23688
6707.3,-57.248024
6707.4,-57.259888
6707.5,-57.270348
6707.6,-57.28055
6707.7,-57.289956
6707.8,-57.300668
6707.9,-57.304863
6708,-57.316892
6708.1,-57.328617
6708.2,-57.337814
6708.3,-57.348802
6708.4,-57.35777
6708.5,-57.367774
6708.6,-57.374898
6708.7,-57.383682
6708.8,-57.394856
6708.9,-57.405454
6709,-57.409137
6709.1,-57.409503
6709.2,-57.399793
6709.3,-57.38489
6709.4,-57.370827
6709.5,-57.356137
6709.6,-57.344219
6709.7,-57.338572
6709.8,-57.336671
6709.9,-57.340321
6710,-57.348359
6710.1,-57.357611
6710.2,-57.357292
6710.3,-57.347413
6710.4,-57.332627
6710.5,-57.320974
6710.6,-57.314255
6710.7,-57.322952
6710.8,-57.332249
6710.9,-57.332434
6711,-57.320977
6711.1,-57.306556
6711.2,-57.300791
6711.3,-57.301461
6711.4,-57.308053
6711.5,-57.315381
6711.6,-57.32123
6711.7,-57.322416
6711.8,-57.314076
6711.9,-57.303728
6712,-57.306602
6712.1,-57.312831
6712.2,-57.298527
6712.3,-57.294643
6712.4,-57.294858
6712.5,-57.281317
6712.6,-57.27693
6712.7,-57.281535
6712.8,-57.281281
6712.9,-57.26762
6713,-57.260372
6713.1,-57.26171
6713.2,-57.268577
6713.3,-57.267216
6713.4,-57.25797
6713.5,-57.243375
6713.6,-57.22893
6713.7,-57.226497
6713.8,-57.232464
6713.9,-57.241665
6714,-57.249763
6714.1,-57.255487
6714.2,-57.25501
6714.3,-57.252997
6714.4,-57.245717
6714.5,-57.231063
6714.6,-57.214024
6714.7,-57.199783
6714.8,-57.194173
6714.9,-57.184576
6715,-57.177308
6715.1,-57.178706
6715.2,-57.18134
6715.3,-57.183336
6715.4,-57.190524
6715.5,-57.197042
6715.6,-57.204925
6715.7,-57.215315
6715.8,-57.225334
6715.9,-57.234558
6716,-57.243713
6716.1,-57.25289
6716.2,-57.26282
6716.3,-57.268394
6716.4,-57.280023
6716.5,-57.290324
6716.6,-57.299543
6716.7,-57.306387
6716.8,-57.317328
6716.9,-57.329562
6717,-57.342569
6717.1,-57.354849
6717.2,-57.360987
6717.3,-57.360265
6717.4,-57.3512
6717.5,-57.338794
6717.6,-57.321543
6717.7,-57.308076
6717.8,-57.294424
6717.9,-57.289559
6718,-57.285896
6718.1,-57.283713
6718.2,-57.289906
6718.3,-57.299445
6718.4,-57.307052
6718.5,-57.309134
6718.6,-57.298584
6718.7,-57.288619
6718.8,-57.280426
6718.9,-57.281353
6719,-57.287218
6719.1,-57.295826
6719.2,-57.298043
6719.3,-57.288926
6719.4,-57.276148
6719.5,-57.268265
6719.6,-57.270766
6719.7,-57.279808
6719.8,-57.288087
6719.9,-57.29766
6720,-57.307432
6720.1,-57.312725
6720.2,-57.306227
6720.3,-57.287769
6720.4,-57.28723
6720.5,-57.291532
6720.6,-57.282735
6720.7,-57.279568
6720.8,-57.283363
6720.9,-57.270098
6721,-57.261867
6721.1,-57.267317
6721.2,-57.270773
6721.3,-57.264069
6721.4,-57.250113
6721.5,-57.247291
6721.6,-57.253552
6721.7,-57.258621
6721.8,-57.25821
6721.9,-57.257123
6722,-57.247862
6722.1,-57.234539
6722.2,-57.221582
6722.3,-57.210995
6722.4,-57.205973
6722.5,-57.205441
6722.6,-57.213682
6722.7,-57.220863
6722.8,-57.234525
6722.9,-57.245416
6723,-57.248394
6723.1,-57.245181
6723.2,-57.242777
6723.3,-57.235364
6723.4,-57.228762
6723.5,-57.220142
6723.6,-57.209758
6723.7,-57.198461
6723.8,-57.183375
6723.9,-57.167092
6724,-57.150019
6724.1,-57.135902
6724.2,-57.122269
6724.3,-57.105748
6724.4,-57.09267
6724.5,-57.076478
6724.6,-57.060665
6724.7,-57.047329
6724.8,-57.03146
6724.9,-57.019837
6725,-57.008242
6725.1,-56.998232
6725.2,-56.993849
6725.3,-56.990378
6725.4,-56.985638
6725.5,-56.988391
6725.6,-56.996104
6725.7,-57.006796
6725.8,-57.021006
6725.9,-57.028357
6726,-57.037892
6726.1,-57.045745
6726.2,-57.048217
6726.3,-57.040404
6726.4,-57.029159
6726.5,-57.018451
6726.6,-57.013916
6726.7,-57.018508
6726.8,-57.02881
6726.9,-57.044337
6727,-57.055361
6727.1,-57.05385
6727.2,-57.042619
6727.3,-57.037087
6727.4,-57.037737
6727.5,-57.047383
6727.6,-57.062694
6727.7,-57.070463
6727.8,-57.063015
6727.9,-57.055984
6728,-57.059002
6728.1,-57.066335
6728.2,-57.071876
6728.3,-57.084655
6728.4,-57.087237
6728.5,-57.080153
6728.6,-57.080233
6728.7,-57.09262
6728.8,-57.093033
6728.9,-57.090211
6729,-57.103657
6729.1,-57.105791
6729.2,-57.099444
6729.3,-57.110916
6729.4,-57.121824
6729.5,-57.117377
6729.6,-57.112464
6729.7,-57.121188
6729.8,-57.135387
6729.9,-57.140328
6730,-57.140988
6730.1,-57.132985
6730.2,-57.127617
6730.3,-57.134671
6730.4,-57.148487
6730.5,-57.165951
6730.6,-57.182265
6730.7,-57.190843
6730.8,-57.192392
6730.9,-57.192335
6731,-57.186104
6731.1,-57.178271
6731.2,-57.171762
6731.3,-57.16313
6731.4,-57.156401
6731.5,-57.153659
6731.6,-57.161102
6731.7,-57.172763
6731.8,-57.18328
6731.9,-57.199557
6732,-57.212798
6732.1,-57.222491
6732.2,-57.233215
6732.3,-57.249273
6732.4,-57.262142
6732.5,-57.272911
6732.6,-57.284852
6732.7,-57.299833
6732.8,-57.307544
6732.9,-57.314138
6733,-57.32431
6733.1,-57.331785
6733.2,-57.3417
6733.3,-57.353311
6733.4,-57.367917
6733.5,-57.380449
6733.6,-57.385742
6733.7,-57.39897
6733.8,-57.407865
6733.9,-57.415128
6734,-57.428072
6734.1,-57.437041
6734.2,-57.437717
6734.3,-57.431236
6734.4,-57.416307
6734.5,-57.39951
6734.6,-57.386969
6734.7,-57.37711
6734.8,-57.380161
6734.9,-57.387693
6735,-57.399977
6735.1,-57.410439
6735.2,-57.419721
6735.3,-57.413006
6735.4,-57.397427
6735.5,-57.387646
6735.6,-57.385361
6735.7,-57.39058
6735.8,-57.402549
6735.9,-57.404652
6736,-57.394077
6736.1,-57.381252
6736.2,-57.372758
6736.3,-57.373768
6736.4,-57.376587
6736.5,-57.383942
6736.6,-57.391038
6736.7,-57.39496
6736.8,-57.390166
6736.9,-57.376763
6737,-57.368372
6737.1,-57.371948
6737.2,-57.363356
6737.3,-57.347033
6737.4,-57.35473
6737.5,-57.350453
6737.6,-57.343538
6737.7,-57.345529
6737.8,-57.347871
6737.9,-57.335073
6738,-57.322656
6738.1,-57.319536
6738.2,-57.327315
6738.3,-57.333306
6738.4,-57.332914
6738.5,-57.319747
6738.6,-57.305846
6738.7,-57.291291
6738.8,-57.287194
6738.9,-57.286689
6739,-57.292525
6739.1,-57.300653
6739.2,-57.300727
6739.3,-57.295295
6739.4,-57.29234
6739.5,-57.28376
6739.6,-57.270705
6739.7,-57.25496
6739.8,-57.238977
6739.9,-57.220035
6740,-57.202291
6740.1,-57.188575
6740.2,-57.181443
6740.3,-57.172157
6740.4,-57.168648
6740.5,-57.173548
6740.6,-57.177259
6740.7,-57.176312
6740.8,-57.180209
6740.9,-57.185628
6741,-57.191256
6741.1,-57.200008
6741.2,-57.209226
6741.3,-57.219286
6741.4,-57.220469
6741.5,-57.224371
6741.6,-57.227273
6741.7,-57.232295
6741.8,-57.230095
6741.9,-57.228517
6742,-57.222628
6742.1,-57.208681
6742.2,-57.193091
6742.3,-57.180456
6742.4,-57.165976
6742.5,-57.154299
6742.6,-57.14533
6742.7,-57.140497
6742.8,-57.139243
6742.9,-57.136961
6743,-57.144415
6743.1,-57.155443
6743.2,-57.164601
6743.3,-57.173587
6743.4,-57.168325
6743.5,-57.154604
6743.6,-57.140859
6743.7,-57.13254
6743.8,-57.134743
6743.9,-57.148036
6744,-57.158098
6744.1,-57.16242
6744.2,-57.152588
6744.3,-57.137396
6744.4,-57.133868
6744.5,-57.142427
6744.6,-57.155365
6744.7,-57.162713
6744.8,-57.171666
6744.9,-57.176412
6745,-57.185182
6745.1,-57.194523
6745.2,-57.197845
6745.3,-57.188372
6745.4,-57.192547
6745.5,-57.204575
6745.6,-57.201477
6745.7,-57.200259
6745.8,-57.202503
6745.9,-57.202838
6746,-57.196101
6746.1,-57.202143
6746.2,-57.211318
6746.3,-57.205564
6746.4,-57.196492
6746.5,-57.193269
6746.6,-57.20436
6746.7,-57.214056
6746.8,-57.218107
6746.9,-57.217743
6747,-57.207845
6747.1,-57.196097
6747.2,-57.187263
6747.3,-57.191635
6747.4,-57.199808
6747.5,-57.213561
6747.6,-57.228703
6747.7,-57.241659
6747.8,-57.249789
6747.9,-57.252052
6748,-57.258934
6748.1,-57.25807
6748.2,-57.257682
6748.3,-57.255145
6748.4,-57.247752
6748.5,-57.230703
6748.6,-57.217083
6748.7,-57.205478
6748.8,-57.191771
6748.9,-57.181581
6749,-57.169581
6749.1,-57.156584
6749.2,-57.142021
6749.3,-57.135652
6749.4,-57.128811
6749.5,-57.122625
6749.6,-57.109036
6749.7,-57.102209
6749.8,-57.09257
6749.9,-57.085615
6750,-57.075332
6750.1,-57.070013
6750.2,-57.058613
6750.3,-57.051833
6750.4,-57.036704
6750.5,-57.025178
6750.6,-57.014309
6750.7,-57.01116
6750.8,-57.009057
6750.9,-57.015462
6751,-57.02075
6751.1,-57.030494
6751.2,-57.044725
6751.3,-57.06183
6751.4,-57.072518
6751.5,-57.077218
6751.6,-57.07077
6751.7,-57.06163
6751.8,-57.057668
6751.9,-57.058929
6752,-57.069891
6752.1,-57.088813
6752.2,-57.105577
6752.3,-57.110679
6752.4,-57.103124
6752.5,-57.095778
6752.6,-57.093915
6752.7,-57.111635
6752.8,-57.125507
6752.9,-57.135674
6753,-57.129567
6753.1,-57.120095
6753.2,-57.113455
6753.3,-57.104874
6753.4,-57.105129
6753.5,-57.115542
6753.6,-57.127019
6753.7,-57.128653
6753.8,-57.119292
6753.9,-57.12927
6754,-57.138552
6754.1,-57.138381
6754.2,-57.144743
6754.3,-57.152707
6754.4,-57.148596
6754.5,-57.145343
6754.6,-57.16053
6754.7,-57.174727
6754.8,-57.180199
6754.9,-57.171015
6755,-57.165532
6755.1,-57.170465
6755.2,-57.17951
6755.3,-57.191135
6755.4,-57.204485
6755.5,-57.215666
6755.6,-57.212092
6755.7,-57.205289
6755.8,-57.195953
6755.9,-57.184006
6756,-57.174019
6756.1,-57.171076
6756.2,-57.178745
6756.3,-57.189021
6756.4,-57.199441
6756.5,-57.211342
6756.6,-57.227918
6756.7,-57.24114
6756.8,-57.253094
6756.9,-57.268663
6757,-57.278469
6757.1,-57.28747
6757.2,-57.294819
6757.3,-57.300341
6757.4,-57.310113
6757.5,-57.313411
6757.6,-57.316561
6757.7,-57.323449
6757.8,-57.326053
6757.9,-57.326488
6758,-57.331928
6758.1,-57.335536
6758.2,-57.34027
6758.3,-57.34731
6758.4,-57.352938
6758.5,-57.362049
6758.6,-57.366868
6758.7,-57.375588
6758.8,-57.386174
6758.9,-57.396759
6759,-57.403371
6759.1,-57.410147
6759.2,-57.411509
6759.3,-57.404511
6759.4,-57.392721
6759.5,-57.379614
6759.6,-57.364023
6759.7,-57.35873
6759.8,-57.352234
6759.9,-57.355297
6760,-57.363171
6760.1,-57.370619
6760.2,-57.37485
6760.3,-57.370285
6760.4,-57.355584
6760.5,-57.340569
6760.6,-57.33928
6760.7,-57.340962
6760.8,-57.348098
6760.9,-57.351963
6761,-57.346982
6761.1,-57.331137
6761.2,-57.326351
6761.3,-57.329718
6761.4,-57.337616
6761.5,-57.345138
6761.6,-57.351778
6761.7,-57.356004
6761.8,-57.347744
6761.9,-57.335064
6762,-57.33725
6762.1,-57.341062
6762.2,-57.328846
6762.3,-57.332389
6762.4,-57.333241
6762.5,-57.319861
6762.6,-57.319452
6762.7,-57.324413
6762.8,-57.316826
6762.9,-57.30249
6763,-57.302819
6763.1,-57.309382
6763.2,-57.310351
6763.3,-57.307621
6763.4,-57.291599
6763.5,-57.277992
6763.6,-57.273202
6763.7,-57.280027
6763.8,-57.290335
6763.9,-57.298636
6764,-57.303662
6764.1,-57.303032
6764.2,-57.297251
6764.3,-57.281063
6764.4,-57.266865
6764.5,-57.253012
6764.6,-57.240717
6764.7,-57.230921
6764.8,-57.229824
6764.9,-57.231995
6765,-57.231436
6765.1,-57.237491
6765.2,-57.245119
6765.3,-57.251369
6765.4,-57.256746
6765.5,-57.266666
6765.6,-57.277112
6765.7,-57.283765
6765.8,-57.284676
6765.9,-57.288072
6766,-57.294083
6766.1,-57.298044
6766.2,-57.302514
6766.3,-57.308577
6766.4,-57.310199
6766.5,-57.312838
6766.6,-57.317902
6766.7,-57.326236
6766.8,-57.332568
6766.9,-57.338615
6767,-57.349198
6767.1,-57.358682
6767.2,-57.361064
6767.3,-57.370291
6767.4,-57.377956
6767.5,-57.38377
6767.6,-57.383989
6767.7,-57.380502
6767.8,-57.368208
6767.9,-57.350377
6768,-57.331243
6768.1,-57.322691
6768.2,-57.316011
6768.3,-57.322403
6768.4,-57.330159
6768.5,-57.34097
6768.6,-57.345206
6768.7,-57.344107
6768.8,-57.331795
6768.9,-57.316041
6769,-57.309977
6769.1,-57.314133
6769.2,-57.319258
6769.3,-57.325922
6769.4,-57.318977
6769.5,-57.30141
6769.6,-57.285941
6769.7,-57.278453
6769.8,-57.275621
6769.9,-57.273994
6770,-57.26943
6770.1,-57.258468
6770.2,-57.242316
6770.3,-57.244108
6770.4,-57.252477
6770.5,-57.250681
6770.6,-57.243241
6770.7,-57.243037
6770.8,-57.232199
6770.9,-57.22329
6771,-57.233147
6771.1,-57.235036
6771.2,-57.221412
6771.3,-57.217825
6771.4,-57.220092
6771.5,-57.223681
6771.6,-57.223594
6771.7,-57.209385
6771.8,-57.197637
6771.9,-57.192476
6772,-57.197991
6772.1,-57.20463
6772.2,-57.207528
6772.3,-57.208581
6772.4,-57.209541
6772.5,-57.203667
6772.6,-57.195604
6772.7,-57.182073
6772.8,-57.168044
6772.9,-57.154079
6773,-57.147857
6773.1,-57.146358
6773.2,-57.1492
6773.3,-57.154857
6773.4,-57.167002
6773.5,-57.172219
6773.6,-57.181346
6773.7,-57.194092
6773.8,-57.206457
6773.9,-57.214196
6774,-57.226871
6774.1,-57.239349
6774.2,-57.246388
6774.3,-57.250573
6774.4,-57.259876
6774.5,-57.270468
6774.6,-57.279572
6774.7,-57.288476
6774.8,-57.298864
6774.9,-57.303974
6775,-57.311542
6775.1,-57.316276
6775.2,-57.332898
6775.3,-57.342226
6775.4,-57.35214
6775.5,-57.358263
6775.6,-57.366956
6775.7,-57.370465
6775.8,-57.374851
6775.9,-57.373128
6776,-57.361464
6776.1,-57.348004
6776.2,-57.332076
6776.3,-57.318147
6776.4,-57.307464
6776.5,-57.305493
6776.6,-57.314328
6776.7,-57.324904
6776.8,-57.334754
6776.9,-57.336035
6777,-57.326438
6777.1,-57.30504
6777.2,-57.294054
6777.3,-57.291882
6777.4,-57.297382
6777.5,-57.308953
6777.6,-57.314902
6777.7,-57.305621
6777.8,-57.289489
6777.9,-57.278183
6778,-57.2774
6778.1,-57.283771
6778.2,-57.291539
6778.3,-57.291706
6778.4,-57.287268
6778.5,-57.27322
6778.6,-57.265181
6778.7,-57.274756
6778.8,-57.278338
6778.9,-57.26503
6779,-57.268597
6779.1,-57.270927
6779.2,-57.255284
6779.3,-57.254836
6779.4,-57.261467
6779.5,-57.256352
6779.6,-57.243125
6779.7,-57.244629
6779.8,-57.253838
6779.9,-57.257543
6780,-57.250671
6780.1,-57.236681
6780.2,-57.222106
6780.3,-57.221414
6780.4,-57.229065
6780.5,-57.237457
6780.6,-57.247446
6780.7,-57.252239
6780.8,-57.253456
6780.9,-57.253619
6781,-57.246792
6781.1,-57.232369
6781.2,-57.217281
6781.3,-57.201441
6781.4,-57.193267
6781.5,-57.183587
6781.6,-57.182994
6781.7,-57.191089
6781.8,-57.197712
6781.9,-57.204966
6782,-57.217756
6782.1,-57.221114
6782.2,-57.228167
6782.3,-57.240326
6782.4,-57.248334
6782.5,-57.255136
6782.6,-57.262635
6782.7,-57.270198
6782.8,-57.277744
6782.9,-57.282182
6783,-57.287832
6783.1,-57.294362
6783.2,-57.304006
6783.3,-57.310042
6783.4,-57.321818
6783.5,-57.327951
6783.6,-57.331877
6783.7,-57.340204
6783.8,-57.348117
6783.9,-57.357411
6784,-57.367526
6784.1,-57.372213
6784.2,-57.374736
6784.3,-57.363126
6784.4,-57.349327
6784.5,-57.334597
6784.6,-57.320498
6784.7,-57.309506
6784.8,-57.310343
6784.9,-57.310712
6785,-57.31786
6785.1,-57.331047
6785.2,-57.340084
6785.3,-57.337836
6785.4,-57.32603
6785.5,-57.314146
6785.6,-57.306161
6785.7,-57.312415
6785.8,-57.316881
6785.9,-57.32413
6786,-57.325473
6786.1,-57.315399
6786.2,-57.300418
6786.3,-57.29741
6786.4,-57.29556
6786.5,-57.298346
6786.6,-57.303891
6786.7,-57.30734
6786.8,-57.306706
6786.9,-57.297204
6787,-57.290759
6787.1,-57.298581
6787.2,-57.288403
6787.3,-57.277962
6787.4,-57.285444
6787.5,-57.287655
6787.6,-57.278415
6787.7,-57.28363
6787.8,-57.28412
6787.9,-57.269367
6788,-57.259435
6788.1,-57.261696
6788.2,-57.272034
6788.3,-57.274555
6788.4,-57.272446
6788.5,-57.258397
6788.6,-57.243284
6788.7,-57.235926
6788.8,-57.241702
6788.9,-57.247913
6789,-57.253334
6789.1,-57.256407
6789.2,-57.257755
6789.3,-57.252801
6789.4,-57.24575
6789.5,-57.232391
6789.6,-57.217713
6789.7,-57.20145
6789.8,-57.190508
6789.9,-57.179356
6790,-57.171308
6790.1,-57.170602
6790.2,-57.176839
6790.3,-57.182987
6790.4,-57.18375
6790.5,-57.192621
6790.6,-57.199268
6790.7,-57.207255
6790.8,-57.217001
6790.9,-57.231592
6791,-57.242005
6791.1,-57.251244
6791.2,-57.26042
6791.3,-57.276563
6791.4,-57.291003
6791.5,-57.300554
6791.6,-57.313504
6791.7,-57.323647
6791.8,-57.32724
6791.9,-57.333288
6792,-57.337987
6792.1,-57.34091
6792.2,-57.341283
6792.3,-57.337487
6792.4,-57.324739
6792.5,-57.311147
6792.6,-57.293623
6792.7,-57.278029
6792.8,-57.264943
6792.9,-57.260582
6793,-57.26165
6793.1,-57.266256
6793.2,-57.273487
6793.3,-57.284816
6793.4,-57.290296
6793.5,-57.283583
6793.6,-57.269605
6793.7,-57.256605
6793.8,-57.247619
6793.9,-57.248305
6794,-57.259933
6794.1,-57.267845
6794.2,-57.269156
6794.3,-57.255181
6794.4,-57.237559
6794.5,-57.232147
6794.6,-57.237183
6794.7,-57.249303
6794.8,-57.260468
6794.9,-57.270748
6795,-57.280193
6795.1,-57.28181
6795.2,-57.276515
6795.3,-57.26289
6795.4,-57.267185
6795.5,-57.272358
6795.6,-57.265049
6795.7,-57.265172
6795.8,-57.269156
6795.9,-57.255564
6796,-57.252806
6796.1,-57.256593
6796.2,-57.259323
6796.3,-57.2464
6796.4,-57.239877
6796.5,-57.241819
6796.6,-57.250687
6796.7,-57.25159
6796.8,-57.242441
6796.9,-57.230923
6797,-57.224724
6797.1,-57.215922
6797.2,-57.216981
6797.3,-57.225192
6797.4,-57.234778
6797.5,-57.244478
6797.6,-57.249546
6797.7,-57.251893
6797.8,-57.246271
6797.9,-57.237639
6798,-57.224143
6798.1,-57.211026
6798.2,-57.194884
6798.3,-57.183943
6798.4,-57.177414
6798.5,-57.168179
6798.6,-57.157184
6798.7,-57.153907
6798.8,-57.152954
6798.9,-57.160793
6799,-57.165592
6799.1,-57.174037
6799.2,-57.18213
6799.3,-57.188674
6799.4,-57.1967
6799.5,-57.204911
6799.6,-57.212383
6799.7,-57.222927
6799.8,-57.232984
6799.9,-57.239864
6800,-57.247249
6800.1,-57.253907
6800.2,-57.26047
6800.3,-57.260776
6800.4,-57.263623
6800.5,-57.260472
6800.6,-57.253634
6800.7,-57.242601
6800.8,-57.223418
6800.9,-57.211331
6801,-57.19757
6801.1,-57.189072
6801.2,-57.191192
6801.3,-57.198898
6801.4,-57.20394
6801.5,-57.214211
6801.6,-57.224979
6801.7,-57.232655
6801.8,-57.228392
6801.9,-57.217675
6802,-57.208822
6802.1,-57.208737
6802.2,-57.211735
6802.3,-57.224301
6802.4,-57.236122
6802.5,-57.236913
6802.6,-57.226643
6802.7,-57.21394
6802.8,-57.215121
6802.9,-57.22373
6803,-57.235221
6803.1,-57.244577
6803.2,-57.25373
6803.3,-57.262865
6803.4,-57.273529
6803.5,-57.285063
6803.6,-57.281023
6803.7,-57.270159
6803.8,-57.275929
6803.9,-57.279196
6804,-57.268835
6804.1,-57.279149
6804.2,-57.28501
6804.3,-57.272373
6804.4,-57.272227
6804.5,-57.285687
6804.6,-57.287678
6804.7,-57.277669
6804.8,-57.269822
6804.9,-57.275457
6805,-57.280603
6805.1,-57.284035
6805.2,-57.285741
6805.3,-57.272458
6805.4,-57.259469
6805.5,-57.252823
6805.6,-57.251365
6805.7,-57.256532
6805.8,-57.264565
6805.9,-57.275131
6806,-57.281197
6806.1,-57.285293
6806.2,-57.285329
6806.3,-57.280326
6806.4,-57.273342
6806.5,-57.259955
6806.6,-57.247593
6806.7,-57.231445
6806.8,-57.219664
6806.9,-57.209067
6807,-57.200128
6807.1,-57.193704
6807.2,-57.185182
6807.3,-57.183558
6807.4,-57.188832
6807.5,-57.191571
6807.6,-57.195688
6807.7,-57.205466
6807.8,-57.207157
6807.9,-57.212097
6808,-57.219739
6808.1,-57.223696
6808.2,-57.231267
6808.3,-57.239172
6808.4,-57.240831
6808.5,-57.240417
6808.6,-57.232835
6808.7,-57.225456
6808.8,-57.217354
6808.9,-57.207628
6809,-57.192316
6809.1,-57.180487
6809.2,-57.165877
6809.3,-57.156531
6809.4,-57.150037
6809.5,-57.150845
6809.6,-57.157791
6809.7,-57.170745
6809.8,-57.177189
6809.9,-57.188611
6810,-57.195051
6810.1,-57.186227
6810.2,-57.176229
6810.3,-57.162338
6810.4,-57.158332
6810.5,-57.161453
6810.6,-57.176095
6810.7,-57.186204
6810.8,-57.191229
6810.9,-57.177906
6811,-57.163939
6811.1,-57.160225
6811.2,-57.170671
6811.3,-57.179886
6811.4,-57.185831
6811.5,-57.190775
6811.6,-57.199595
6811.7,-57.212656
6811.8,-57.222904
6811.9,-57.220367
6812,-57.211332
6812.1,-57.215936
6812.2,-57.216943
6812.3,-57.20973
6812.4,-57.215198
6812.5,-57.217008
6812.6,-57.209036
6812.7,-57.212844
6812.8,-57.220762
6812.9,-57.214824
6813,-57.202275
6813.1,-57.203384
6813.2,-57.213433
6813.3,-57.218623
6813.4,-57.220247
6813.5,-57.209077
6813.6,-57.196906
6813.7,-57.190211
6813.8,-57.194924
6813.9,-57.206787
6814,-57.224647
6814.1,-57.234322
6814.2,-57.241744
6814.3,-57.238828
6814.4,-57.235863
6814.5,-57.225082
6814.6,-57.209738
6814.7,-57.197987
6814.8,-57.191237
6814.9,-57.185643
6815,-57.183268
6815.1,-57.188224
6815.2,-57.194542
6815.3,-57.20723
6815.4,-57.21964
6815.5,-57.233568
6815.6,-57.244469
6815.7,-57.251966
6815.8,-57.261537
6815.9,-57.269672
6816,-57.283121
6816.1,-57.289077
6816.2,-57.299063
6816.3,-57.306968
6816.4,-57.311463
6816.5,-57.314051
6816.6,-57.321132
6816.7,-57.333179
6816.8,-57.34312
6816.9,-57.351195
6817,-57.360598
6817.1,-57.366064
6817.2,-57.371099
6817.3,-57.383849
6817.4,-57.399402
6817.5,-57.408695
6817.6,-57.418136
6817.7,-57.421973
6817.8,-57.41267
6817.9,-57.397563
6818,-57.381188
6818.1,-57.367788
6818.2,-57.361601
6818.3,-57.358222
6818.4,-57.358876
6818.5,-57.366828
6818.6,-57.37838
6818.7,-57.384587
6818.8,-57.386368
6818.9,-57.374409
6819,-57.360589
6819.1,-57.352932
6819.2,-57.351194
6819.3,-57.357683
6819.4,-57.3655
6819.5,-57.36625
6819.6,-57.353058
6819.7,-57.336464
6819.8,-57.319662
6819.9,-57.308344
6820,-57.295073
6820.1,-57.282424
6820.2,-57.277719
6820.3,-57.286222
6820.4,-57.286263
6820.5,-57.26912
6820.6,-57.266513
6820.7,-57.266688
6820.8,-57.254437
6820.9,-57.256251
6821,-57.263161
6821.1,-57.258616
6821.2,-57.2438
6821.3,-57.244857
6821.4,-57.247979
6821.5,-57.250432
6821.6,-57.23714
6821.7,-57.225095
6821.8,-57.222722
6821.9,-57.22741
6822,-57.23185
6822.1,-57.237091
6822.2,-57.235367
6822.3,-57.230813
6822.4,-57.218256
6822.5,-57.201228
6822.6,-57.184747
6822.7,-57.169959
6822.8,-57.161667
6822.9,-57.164178
6823,-57.166774
6823.1,-57.174159
6823.2,-57.182006
6823.3,-57.194689
6823.4,-57.202297
6823.5,-57.210369
6823.6,-57.217771
6823.7,-57.225954
6823.8,-57.233446
6823.9,-57.236179
6824,-57.236222
6824.1,-57.235318
6824.2,-57.231999
6824.3,-57.227729
6824.4,-57.226567
6824.5,-57.219343
6824.6,-57.217198
6824.7,-57.211532
6824.8,-57.207186
6824.9,-57.204559
6825,-57.200507
6825.1,-57.200321
6825.2,-57.200463
6825.3,-57.202224
6825.4,-57.203355
6825.5,-57.207627
6825.6,-57.214532
6825.7,-57.224797
6825.8,-57.235315
6825.9,-57.247428
6826,-57.257289
6826.1,-57.264601
6826.2,-57.259097
6826.3,-57.250297
6826.4,-57.235774
6826.5,-57.219258
6826.6,-57.214461
6826.7,-57.215248
6826.8,-57.221919
6826.9,-57.233748
6827,-57.245144
6827.1,-57.247809
6827.2,-57.239594
6827.3,-57.226694
6827.4,-57.219821
6827.5,-57.21813
6827.6,-57.225479
6827.7,-57.239778
6827.8,-57.24111
6827.9,-57.228866
6828,-57.210197
6828.1,-57.200616
6828.2,-57.192501
6828.3,-57.185262
6828.4,-57.174954
6828.5,-57.16763
6828.6,-57.17481
6828.7,-57.171988
6828.8,-57.160556
6828.9,-57.163642
6829,-57.173379
6829.1,-57.163812
6829.2,-57.160829
6829.3,-57.171099
6829.4,-57.164921
6829.5,-57.152844
6829.6,-57.161041
6829.7,-57.171518
6829.8,-57.171838
6829.9,-57.15647
6830,-57.151165
6830.1,-57.151412
6830.2,-57.161536
6830.3,-57.1708
6830.4,-57.17764
6830.5,-57.176448
6830.6,-57.172364
6830.7,-57.159435
6830.8,-57.149092
6830.9,-57.141367
6831,-57.140967
6831.1,-57.146651
6831.2,-57.153572
6831.3,-57.16219
6831.4,-57.173341
6831.5,-57.183111
6831.6,-57.190426
6831.7,-57.199173
6831.8,-57.204863
6831.9,-57.204786
6832,-57.20115
6832.1,-57.196487
6832.2,-57.197294
6832.3,-57.190549
6832.4,-57.184841
6832.5,-57.172897
6832.6,-57.162901
6832.7,-57.146734
6832.8,-57.134907
6832.9,-57.12343
6833,-57.108828
6833.1,-57.099613
6833.2,-57.088461
6833.3,-57.074851
6833.4,-57.063541
6833.5,-57.049314
6833.6,-57.040525
6833.7,-57.033022
6833.8,-57.032045
6833.9,-57.03006
6834,-57.033664
6834.1,-57.03462
6834.2,-57.042646
6834.3,-57.053673
6834.4,-57.063414
6834.5,-57.081099
6834.6,-57.097046
6834.7,-57.108164
6834.8,-57.108717
6834.9,-57.100687
6835,-57.08818
6835.1,-57.082562
6835.2,-57.08617
6835.3,-57.100723
6835.4,-57.116018
6835.5,-57.131361
6835.6,-57.145937
6835.7,-57.14143
6835.8,-57.133272
6835.9,-57.130482
6836,-57.139147
6836.1,-57.151711
6836.2,-57.169236
6836.3,-57.177532
6836.4,-57.174063
6836.5,-57.168228
6836.6,-57.16303
6836.7,-57.161012
6836.8,-57.16948
6836.9,-57.184146
6837,-57.188029
6837.1,-57.180827
6837.2,-57.191158
6837.3,-57.194682
6837.4,-57.184942
6837.5,-57.196549
6837.6,-57.20716
6837.7,-57.195337
6837.8,-57.193137
6837.9,-57.204299
6838,-57.212257
6838.1,-57.208792
6838.2,-57.200583
6838.3,-57.199207
6838.4,-57.210151
6838.5,-57.223397
6838.6,-57.229544
6838.7,-57.225641
6838.8,-57.213116
6838.9,-57.20558
6839,-57.199136
6839.1,-57.195083
6839.2,-57.201477
6839.3,-57.214063
6839.4,-57.224588
6839.5,-57.235717
6839.6,-57.246839
6839.7,-57.253921
6839.8,-57.255908
6839.9,-57.261484
6840,-57.259279
6840.1,-57.252516
6840.2,-57.244629
6840.3,-57.236621
6840.4,-57.230143
6840.5,-57.215765
6840.6,-57.200845
6840.7,-57.189873
6840.8,-57.181523
6840.9,-57.170938
6841,-57.161805
6841.1,-57.154385
6841.2,-57.146298
6841.3,-57.138995
6841.4,-57.131789
6841.5,-57.119858
6841.6,-57.112457
6841.7,-57.102236
6841.8,-57.09348
6841.9,-57.085697
6842,-57.072477
6842.1,-57.057403
6842.2,-57.047893
6842.3,-57.035653
6842.4,-57.032888
6842.5,-57.030854
6842.6,-57.031357
6842.7,-57.036932
6842.8,-57.046939
6842.9,-57.055751
6843,-57.069373
6843.1,-57.082611
6843.2,-57.089529
6843.3,-57.085773
6843.4,-57.074257
6843.5,-57.059148
6843.6,-57.055831
6843.7,-57.063673
6843.8,-57.07782
6843.9,-57.092395
6844,-57.105448
6844.1,-57.101722
6844.2,-57.089024
6844.3,-57.083017
6844.4,-57.085436
6844.5,-57.104321
6844.6,-57.117849
6844.7,-57.12624
6844.8,-57.122394
6844.9,-57.123394
6845,-57.127908
6845.1,-57.138186
6845.2,-57.152781
6845.3,-57.152453
6845.4,-57.150381
6845.5,-57.158587
6845.6,-57.161002
6845.7,-57.155022
6845.8,-57.162077
6845.9,-57.169104
6846,-57.164088
6846.1,-57.168675
6846.2,-57.177828
6846.3,-57.185584
6846.4,-57.175647
6846.5,-57.171785
6846.6,-57.174679
6846.7,-57.190674
6846.8,-57.202596
6846.9,-57.209395
6847,-57.203876
6847.1,-57.194386
6847.2,-57.185437
6847.3,-57.180465
6847.4,-57.185259
6847.5,-57.197762
6847.6,-57.209053
6847.7,-57.224991
6847.8,-57.238749
6847.9,-57.250691
6848,-57.256859
6848.1,-57.264188
6848.2,-57.263524
6848.3,-57.259891
6848.4,-57.252821
6848.5,-57.242275
6848.6,-57.229861
6848.7,-57.215685
6848.8,-57.206948
6848.9,-57.196096
6849,-57.184275
6849.1,-57.172389
6849.2,-57.162094
6849.3,-57.152695
6849.4,-57.137767
6849.5,-57.134524
6849.6,-57.124824
6849.7,-57.117152
6849.8,-57.107273
6849.9,-57.094916
6850,-57.083281
6850.1,-57.071764
6850.2,-57.065124
6850.3,-57.05566
6850.4,-57.045313
6850.5,-57.031022
6850.6,-57.017407
6850.7,-57.008749
6850.8,-57.0109
6850.9,-57.01861
6851,-57.029967
6851.1,-57.04487
6851.2,-57.060906
6851.3,-57.069116
6851.4,-57.076962
6851.5,-57.080081
6851.6,-57.076583
6851.7,-57.069563
6851.8,-57.066399
6851.9,-57.065108
6852,-57.075967
6852.1,-57.093972
6852.2,-57.107602
6852.3,-57.116997
6852.4,-57.111775
6852.5,-57.104935
6852.6,-57.108444
6852.7,-57.121346
6852.8,-57.139558
6852.9,-57.148431
6853,-57.14714
6853.1,-57.142071
6853.2,-57.131976
6853.3,-57.125578
6853.4,-57.118578
6853.5,-57.12673
6853.6,-57.142134
6853.7,-57.148282
6853.8,-57.139466
6853.9,-57.151438
6854,-57.158978
6854.1,-57.150963
6854.2,-57.16209
6854.3,-57.172683
6854.4,-57.168735
6854.5,-57.171151
6854.6,-57.182725
6854.7,-57.19233
6854.8,-57.18973
6854.9,-57.1808
6855,-57.177108
6855.1,-57.185683
6855.2,-57.200475
6855.3,-57.213917
6855.4,-57.216791
6855.5,-57.214213
6855.6,-57.205682
6855.7,-57.194366
6855.8,-57.18606
6855.9,-57.186691
6856,-57.194973
6856.1,-57.208417
6856.2,-57.214865
6856.3,-57.230485
6856.4,-57.244952
6856.5,-57.256843
6856.6,-57.262093
6856.7,-57.267697
6856.8,-57.271631
6856.9,-57.276168
6857,-57.272618
6857.1,-57.273343
6857.2,-57.267001
6857.3,-57.260178
6857.4,-57.250057
6857.5,-57.242092
6857.6,-57.228577
6857.7,-57.217916
6857.8,-57.203374
6857.9,-57.189392
6858,-57.177044
6858.1,-57.162373
6858.2,-57.15481
6858.3,-57.144447
6858.4,-57.133953
6858.5,-57.126715
6858.6,-57.122916
6858.7,-57.11855
6858.8,-57.118229
6858.9,-57.119802
6859,-57.119929
6859.1,-57.127273
6859.2,-57.13748
6859.3,-57.145471
6859.4,-57.159812
6859.5,-57.172923
6859.6,-57.181957
6859.7,-57.185161
6859.8,-57.180028
6859.9,-57.165622
6860,-57.157968
6860.1,-57.154703
6860.2,-57.158889
6860.3,-57.172307
6860.4,-57.185398
6860.5,-57.191222
6860.6,-57.191035
6860.7,-57.180089
6860.8,-57.167776
6860.9,-57.168261
6861,-57.180658
6861.1,-57.194448
6861.2,-57.198629
6861.3,-57.186218
6861.4,-57.17215
6861.5,-57.164449
6861.6,-57.150635
6861.7,-57.142125
6861.8,-57.141961
6861.9,-57.151087
6862,-57.158292
6862.1,-57.150125
6862.2,-57.154067
6862.3,-57.160295
6862.4,-57.154557
6862.5,-57.157069
6862.6,-57.16809
6862.7,-57.16103
6862.8,-57.153039
6862.9,-57.163556
6863,-57.172607
6863.1,-57.179941
6863.2,-57.167879
6863.3,-57.156442
6863.4,-57.160367
6863.5,-57.171507
6863.6,-57.185398
6863.7,-57.192169
6863.8,-57.196954
6863.9,-57.196804
6864,-57.186721
6864.1,-57.174516
6864.2,-57.168644
6864.3,-57.166303
6864.4,-57.172979
6864.5,-57.186544
6864.6,-57.197212
6864.7,-57.207709
6864.8,-57.220598
6864.9,-57.23276
6865,-57.240805
6865.1,-57.251003
6865.2,-57.258023
6865.3,-57.259166
6865.4,-57.257532
6865.5,-57.253278
6865.6,-57.248021
6865.7,-57.244265
6865.8,-57.237301
6865.9,-57.230123
6866,-57.219672
6866.1,-57.206608
6866.2,-57.196621
6866.3,-57.184356
6866.4,-57.173583
6866.5,-57.162897
6866.6,-57.15868
6866.7,-57.153196
6866.8,-57.149287
6866.9,-57.145501
6867,-57.139343
6867.1,-57.141183
6867.2,-57.145081
6867.3,-57.149925
6867.4,-57.160509
6867.5,-57.176253
6867.6,-57.186619
6867.7,-57.200767
6867.8,-57.209459
6867.9,-57.210608
6868,-57.210576
6868.1,-57.202407
6868.2,-57.195438
6868.3,-57.186098
6868.4,-57.181469
6868.5,-57.188363
6868.6,-57.20548
6868.7,-57.217408
6868.8,-57.229862
6868.9,-57.226181
6869,-57.213628
6869.1,-57.208725
6869.2,-57.21466
6869.3,-57.224294
6869.4,-57.237285
6869.5,-57.239897
6869.6,-57.233905
6869.7,-57.22264
6869.8,-57.21272
6869.9,-57.205265
6870,-57.19871
6870.1,-57.182488
6870.2,-57.176312
6870.3,-57.183561
6870.4,-57.189817
6870.5,-57.179866
6870.6,-57.186952
6870.7,-57.19326
6870.8,-57.182543
6870.9,-57.189638
6871,-57.198406
6871.1,-57.194293
6871.2,-57.185549
6871.3,-57.185504
6871.4,-57.197996
6871.5,-57.202165
6871.6,-57.199466
6871.7,-57.188382
6871.8,-57.185812
6871.9,-57.189307
6872,-57.201155
6872.1,-57.210955
6872.2,-57.217409
6872.3,-57.221275
6872.4,-57.21854
6872.5,-57.205782
6872.6,-57.191749
6872.7,-57.17847
6872.8,-57.170075
6872.9,-57.168383
6873,-57.168624
6873.1,-57.173017
6873.2,-57.186525
6873.3,-57.199654
6873.4,-57.213574
6873.5,-57.222674
6873.6,-57.233968
6873.7,-57.244527
6873.8,-57.255817
6873.9,-57.26304
6874,-57.265973
6874.1,-57.268656
6874.2,-57.270455
6874.3,-57.270526
6874.4,-57.272882
6874.5,-57.275272
6874.6,-57.278401
6874.7,-57.274209
6874.8,-57.275297
6874.9,-57.277374
6875,-57.279421
6875.1,-57.280595
6875.2,-57.283291
6875.3,-57.294089
6875.4,-57.299502
6875.5,-57.307835
6875.6,-57.315415
6875.7,-57.325302
6875.8,-57.336009
6875.9,-57.344215
6876,-57.349776
6876.1,-57.348639
6876.2,-57.343063
6876.3,-57.330732
6876.4,-57.315603
6876.5,-57.302725
6876.6,-57.301232
6876.7,-57.303415
6876.8,-57.310554
6876.9,-57.320285
6877,-57.326823
6877.1,-57.318577
6877.2,-57.302363
6877.3,-57.287407
6877.4,-57.284644
6877.5,-57.288049
6877.6,-57.300595
6877.7,-57.304579
6877.8,-57.291948
6877.9,-57.275362
6878,-57.265103
6878.1,-57.268897
6878.2,-57.265165
6878.3,-57.263537
6878.4,-57.253095
6878.5,-57.241481
6878.6,-57.238771
6878.7,-57.244577
6878.8,-57.238584
6878.9,-57.227248
6879,-57.236837
6879.1,-57.235987
6879.2,-57.225773
6879.3,-57.229013
6879.4,-57.230433
6879.5,-57.217179
6879.6,-57.214717
6879.7,-57.22007
6879.8,-57.22821
6879.9,-57.224319
6880,-57.211846
6880.1,-57.195814
6880.2,-57.196733
6880.3,-57.204902
6880.4,-57.213406
6880.5,-57.222781
6880.6,-57.225736
6880.7,-57.224394
6880.8,-57.214788
6880.9,-57.204057
6881,-57.193314
6881.1,-57.185854
6881.2,-57.183444
6881.3,-57.183725
6881.4,-57.193919
6881.5,-57.199696
6881.6,-57.20452
6881.7,-57.215856
6881.8,-57.227489
6881.9,-57.235899
6882,-57.241747
6882.1,-57.251557
6882.2,-57.255018
6882.3,-57.258197
6882.4,-57.257285
6882.5,-57.257811
6882.6,-57.256747
6882.7,-57.255592
6882.8,-57.251974
6882.9,-57.249048
6883,-57.242883
6883.1,-57.23739
6883.2,-57.233546
6883.3,-57.233018
6883.4,-57.232621
6883.5,-57.235485
6883.6,-57.236856
6883.7,-57.238983
6883.8,-57.243583
6883.9,-57.254787
6884,-57.265425
6884.1,-57.273575
6884.2,-57.287298
6884.3,-57.295506
6884.4,-57.299375
6884.5,-57.301401
6884.6,-57.295167
6884.7,-57.283678
6884.8,-57.268694
6884.9,-57.261683
6885,-57.2574
6885.1,-57.263778
6885.2,-57.276251
6885.3,-57.289742
6885.4,-57.295914
6885.5,-57.294442
6885.6,-57.281253
6885.7,-57.2741
6885.8,-57.273679
6885.9,-57.279992
6886,-57.288165
6886.1,-57.292304
6886.2,-57.281603
6886.3,-57.271134
6886.4,-57.262298
6886.5,-57.256767
6886.6,-57.252983
6886.7,-57.243561
6886.8,-57.227414
6886.9,-57.218369
6887,-57.228368
6887.1,-57.228519
6887.2,-57.214462
6887.3,-57.215404
6887.4,-57.220221
6887.5,-57.211349
6887.6,-57.212599
6887.7,-57.219989
6887.8,-57.215408
6887.9,-57.203075
6888,-57.210068
6888.1,-57.218642
6888.2,-57.220772
6888.3,-57.209648
6888.4,-57.198883
6888.5,-57.192253
6888.6,-57.199676
6888.7,-57.206841
6888.8,-57.2124
6888.9,-57.215494
6889,-57.21037
6889.1,-57.196818
6889.2,-57.179721
6889.3,-57.164977
6889.4,-57.151992
6889.5,-57.1481
6889.6,-57.158485
6889.7,-57.16865
6889.8,-57.178061
6889.9,-57.190782
6890,-57.20123
6890.1,-57.207555
6890.2,-57.213757
6890.3,-57.223238
6890.4,-57.230392
6890.5,-57.231742
6890.6,-57.233693
6890.7,-57.232388
6890.8,-57.225236
6890.9,-57.218681
6891,-57.214591
6891.1,-57.2065
6891.2,-57.1999
6891.3,-57.190914
6891.4,-57.183492
6891.5,-57.167162
6891.6,-57.161165
6891.7,-57.153948
6891.8,-57.148363
6891.9,-57.140444
6892,-57.138223
6892.1,-57.133824
6892.2,-57.133502
6892.3,-57.136673
6892.4,-57.144942
6892.5,-57.151015
6892.6,-57.166067
6892.7,-57.183946
6892.8,-57.197054
6892.9,-57.204297
6893,-57.20399
6893.1,-57.198518
6893.2,-57.189594
6893.3,-57.176458
6893.4,-57.168902
6893.5,-57.165636
6893.6,-57.169892
6893.7,-57.182607
6893.8,-57.193179
6893.9,-57.199602
6894,-57.193625
6894.1,-57.175777
6894.2,-57.17062
6894.3,-57.172451
6894.4,-57.184339
6894.5,-57.199038
6894.6,-57.207292
6894.7,-57.194876
6894.8,-57.185853
6894.9,-57.174496
6895,-57.169601
6895.1,-57.174754
6895.2,-57.185166
6895.3,-57.189218
6895.4,-57.178335
6895.5,-57.177606
6895.6,-57.191151
6895.7,-57.18634
6895.8,-57.186649
6895.9,-57.196969
6896,-57.194515
6896.1,-57.187538
6896.2,-57.1927
6896.3,-57.200715
6896.4,-57.201441
6896.5,-57.188
6896.6,-57.185556
6896.7,-57.192487
6896.8,-57.203808
6896.9,-57.20871
6897,-57.210117
6897.1,-57.208944
6897.2,-57.197024
6897.3,-57.183103
6897.4,-57.180583
6897.5,-57.180069
6897.6,-57.187814
6897.7,-57.202389
6897.8,-57.22128
6897.9,-57.235378
6898,-57.244377
6898.1,-57.24908
6898.2,-57.247864
6898.3,-57.247229
6898.4,-57.244102
6898.5,-57.239205
6898.6,-57.22519
6898.7,-57.212491
6898.8,-57.198989
6898.9,-57.183804
6899,-57.167741
6899.1,-57.158223
6899.2,-57.151395
6899.3,-57.143866
6899.4,-57.136363
6899.5,-57.128092
6899.6,-57.119037
6899.7,-57.112485
6899.8,-57.104441
6899.9,-57.097248
6900,-57.090987
6900.1,-57.085664
6900.2,-57.07882
6900.3,-57.064638
6900.4,-57.05032
6900.5,-57.036098
6900.6,-57.023625
6900.7,-57.017072
6900.8,-57.016586
6900.9,-57.017258
6901,-57.01812
6901.1,-57.02489
6901.2,-57.034459
6901.3,-57.049188
6901.4,-57.059283
6901.5,-57.074281
6901.6,-57.076389
6901.7,-57.072433
6901.8,-57.063427
6901.9,-57.056783
6902,-57.065054
6902.1,-57.075483
6902.2,-57.094254
6902.3,-57.11005
6902.4,-57.116762
6902.5,-57.111729
6902.6,-57.10471
6902.7,-57.109962
6902.8,-57.122976
6902.9,-57.136219
6903,-57.151928
6903.1,-57.161123
6903.2,-57.162701
6903.3,-57.163197
6903.4,-57.171836
6903.5,-57.183947
6903.6,-57.194452
6903.7,-57.193341
6903.8,-57.191829
6903.9,-57.205857
6904,-57.206281
6904.1,-57.205409
6904.2,-57.217584
6904.3,-57.218535
6904.4,-57.212509
6904.5,-57.222655
6904.6,-57.234816
6904.7,-57.231322
6904.8,-57.221555
6904.9,-57.226336
6905,-57.240489
6905.1,-57.252343
6905.2,-57.256638
6905.3,-57.257343
6905.4,-57.243055
6905.5,-57.229913
6905.6,-57.226605
6905.7,-57.236659
6905.8,-57.245364
6905.9,-57.256426
6906,-57.269947
6906.1,-57.278509
6906.2,-57.282727
6906.3,-57.284266
6906.4,-57.281518
6906.5,-57.273624
6906.6,-57.263036
6906.7,-57.250655
6906.8,-57.237338
6906.9,-57.228059
6907,-57.213911
6907.1,-57.207014
6907.2,-57.205237
6907.3,-57.204409
6907.4,-57.205253
6907.5,-57.207791
6907.6,-57.213667
6907.7,-57.22457
6907.8,-57.232301
6907.9,-57.242396
6908,-57.250057
6908.1,-57.254319
6908.2,-57.258447
6908.3,-57.267465
6908.4,-57.275727
6908.5,-57.27649
6908.6,-57.280289
6908.7,-57.277509
6908.8,-57.271197
6908.9,-57.258146
6909,-57.249814
6909.1,-57.235793
6909.2,-57.224069
6909.3,-57.211564
6909.4,-57.203153
6909.5,-57.198976
6909.6,-57.196572
6909.7,-57.203305
6909.8,-57.216069
6909.9,-57.225711
6910,-57.236925
6910.1,-57.24323
6910.2,-57.233732
6910.3,-57.218048
6910.4,-57.203849
6910.5,-57.19793
6910.6,-57.205424
6910.7,-57.217393
6910.8,-57.230311
6910.9,-57.231709
6911,-57.217969
6911.1,-57.199725
6911.2,-57.202821
6911.3,-57.209755
6911.4,-57.224217
6911.5,-57.238873
6911.6,-57.249402
6911.7,-57.259811
6911.8,-57.258634
6911.9,-57.253013
6912,-57.244772
6912.1,-57.258719
6912.2,-57.261611
6912.3,-57.250162
6912.4,-57.254851
6912.5,-57.256595
6912.6,-57.245848
6912.7,-57.252943
6912.8,-57.257136
6912.9,-57.248844
6913,-57.237756
6913.1,-57.243103
6913.2,-57.25295
6913.3,-57.252149
6913.4,-57.243648
6913.5,-57.234127
6913.6,-57.231179
6913.7,-57.234988
6913.8,-57.241429
6913.9,-57.252059
6914,-57.259473
6914.1,-57.259359
6914.2,-57.254918
6914.3,-57.2454
6914.4,-57.230788
6914.5,-57.220179
6914.6,-57.214622
6914.7,-57.219108
6914.8,-57.224667
6914.9,-57.237708
6915,-57.250103
6915.1,-57.260001
6915.2,-57.266524
6915.3,-57.272947
6915.4,-57.277681
6915.5,-57.282338
6915.6,-57.281163
6915.7,-57.283121
6915.8,-57.281796
6915.9,-57.27953
6916,-57.278853
6916.1,-57.274037
6916.2,-57.264959
6916.3,-57.259898
6916.4,-57.250768
6916.5,-57.247324
6916.6,-57.242344
6916.7,-57.240641
6916.8,-57.238184
6916.9,-57.233238
6917,-57.233214
6917.1,-57.236622
6917.2,-57.238461
6917.3,-57.246073
6917.4,-57.253818
6917.5,-57.260738
6917.6,-57.270945
6917.7,-57.283688
6917.8,-57.292316
6917.9,-57.298336
6918,-57.296805
6918.1,-57.288446
6918.2,-57.278247
6918.3,-57.264659
6918.4,-57.255113
6918.5,-57.259712
6918.6,-57.267081
6918.7,-57.27864
6918.8,-57.282817
6918.9,-57.275227
6919,-57.268206
6919.1,-57.26946
6919.2,-57.279978
6919.3,-57.282382
6919.4,-57.265548
6919.5,-57.256595
6919.6,-57.266849
6919.7,-57.277482
6919.8,-57.283968
6919.9,-57.285384
6920,-57.284193
6920.1,-57.287069
6920.2,-57.290001
6920.3,-57.300366
6920.4,-57.297582
6920.5,-57.286219
6920.6,-57.292066
6920.7,-57.29325
6920.8,-57.280219
6920.9,-57.271868
6921,-57.285148
6921.1,-57.283081
6921.2,-57.271581
6921.3,-57.264868
6921.4,-57.271513
6921.5,-57.283388
6921.6,-57.287064
6921.7,-57.282279
6921.8,-57.269861
6921.9,-57.258114
6922,-57.252187
6922.1,-57.253843
6922.2,-57.259806
6922.3,-57.266692
6922.4,-57.274442
6922.5,-57.279722
6922.6,-57.279144
6922.7,-57.270984
6922.8,-57.262673
6922.9,-57.248547
6923,-57.235976
6923.1,-57.220126
6923.2,-57.208392
6923.3,-57.196774
6923.4,-57.183546
6923.5,-57.171182
6923.6,-57.163887
6923.7,-57.155939
6923.8,-57.152226
6923.9,-57.1462
6924,-57.142727
6924.1,-57.141901
6924.2,-57.140403
6924.3,-57.13817
6924.4,-57.135199
6924.5,-57.128995
6924.6,-57.126991
6924.7,-57.122672
6924.8,-57.115092
6924.9,-57.102565
6925,-57.090049
6925.1,-57.073477
6925.2,-57.05777
6925.3,-57.045521
6925.4,-57.033467
6925.5,-57.025719
6925.6,-57.025695
6925.7,-57.026821
6925.8,-57.033144
6925.9,-57.042243
6926,-57.051572
6926.1,-57.064401
6926.2,-57.077446
6926.3,-57.074824
6926.4,-57.06954
6926.5,-57.057639
6926.6,-57.049862
6926.7,-57.049732
6926.8,-57.062314
6926.9,-57.076899
6927,-57.092464
6927.1,-57.0915
6927.2,-57.086997
6927.3,-57.075826
6927.4,-57.078735
6927.5,-57.091089
6927.6,-57.109494
6927.7,-57.10892
6927.8,-57.098916
6927.9,-57.093775
6928,-57.098725
6928.1,-57.111364
6928.2,-57.125001
6928.3,-57.132857
6928.4,-57.136473
6928.5,-57.135028
6928.6,-57.129331
6928.7,-57.132714
6928.8,-57.147057
6928.9,-57.148247
6929,-57.139232
6929.1,-57.149188
6929.2,-57.155258
6929.3,-57.144596
6929.4,-57.151144
6929.5,-57.164598
6929.6,-57.168977
6929.7,-57.164031
6929.8,-57.149746
6929.9,-57.156111
6930,-57.16776
6930.1,-57.177801
6930.2,-57.186126
6930.3,-57.196052
6930.4,-57.194292
6930.5,-57.185642
6930.6,-57.176835
6930.7,-57.168811
6930.8,-57.165757
6930.9,-57.168581
6931,-57.175636
6931.1,-57.191065
6931.2,-57.205751
6931.3,-57.219551
6931.4,-57.228283
6931.5,-57.239373
6931.6,-57.248744
6931.7,-57.258832
6931.8,-57.265495
6931.9,-57.267836
6932,-57.268341
6932.1,-57.261212
6932.2,-57.254713
6932.3,-57.242293
6932.4,-57.230545
6932.5,-57.220407
6932.6,-57.21357
6932.7,-57.209237
6932.8,-57.203238
6932.9,-57.205529
6933,-57.207912
6933.1,-57.211946
6933.2,-57.223491
6933.3,-57.232605
6933.4,-57.237479
6933.5,-57.248095
6933.6,-57.257063
6933.7,-57.26845
6933.8,-57.279793
6933.9,-57.289383
6934,-57.29135
6934.1,-57.291456
6934.2,-57.278926
6934.3,-57.267822
6934.4,-57.254994
6934.5,-57.241246
6934.6,-57.232444
6934.7,-57.231187
6934.8,-57.229165
6934.9,-57.231292
6935,-57.240134
6935.1,-57.250711
6935.2,-57.265458
6935.3,-57.266022
6935.4,-57.258019
6935.5,-57.249869
6935.6,-57.244181
6935.7,-57.249344
6935.8,-57.263796
6935.9,-57.270802
6936,-57.270166
6936.1,-57.259371
6936.2,-57.253428
6936.3,-57.256692
6936.4,-57.260866
6936.5,-57.272539
6936.6,-57.281752
6936.7,-57.290055
6936.8,-57.292444
6936.9,-57.288857
6937,-57.279296
6937.1,-57.285493
6937.2,-57.289304
6937.3,-57.274649
6937.4,-57.282318
6937.5,-57.290187
6937.6,-57.277114
6937.7,-57.278822
6937.8,-57.28567
6937.9,-57.283336
6938,-57.272506
6938.1,-57.273262
6938.2,-57.281633
6938.3,-57.290894
6938.4,-57.290094
6938.5,-57.275772
6938.6,-57.265457
6938.7,-57.257668
6938.8,-57.264113
6938.9,-57.274041
6939,-57.279811
6939.1,-57.284687
6939.2,-57.28367
6939.3,-57.279221
6939.4,-57.271364
6939.5,-57.260103
6939.6,-57.247119
6939.7,-57.237463
6939.8,-57.225333
6939.9,-57.216546
6940,-57.218706
6940.1,-57.220174
6940.2,-57.227541
6940.3,-57.238355
6940.4,-57.245887
6940.5,-57.259269
6940.6,-57.267688
6940.7,-57.281918
6940.8,-57.291157
6940.9,-57.299482
6941,-57.306915
6941.1,-57.317637
6941.2,-57.325814
6941.3,-57.331384
6941.4,-57.340208
6941.5,-57.347301
6941.6,-57.353453
6941.7,-57.36118
6941.8,-57.366307
6941.9,-57.378013
6942,-57.381286
6942.1,-57.393593
6942.2,-57.398312
6942.3,-57.404524
6942.4,-57.408108
6942.5,-57.417411
6942.6,-57.408197
6942.7,-57.398723
6942.8,-57.386631
6942.9,-57.365213
6943,-57.347847
6943.1,-57.340519
6943.2,-57.338261
6943.3,-57.341883
6943.4,-57.347202
6943.5,-57.359214
6943.6,-57.363691
6943.7,-57.356332
6943.8,-57.33878
6943.9,-57.32112
6944,-57.313506
6944.1,-57.316028
6944.2,-57.325342
6944.3,-57.331353
6944.4,-57.326433
6944.5,-57.310522
6944.6,-57.299564
6944.7,-57.292843
6944.8,-57.288687
6944.9,-57.287094
6945,-57.283873
6945.1,-57.274798
6945.2,-57.262357
6945.3,-57.265882
6945.4,-57.272086
6945.5,-57.261572
6945.6,-57.252669
6945.7,-57.260615
6945.8,-57.252777
6945.9,-57.244886
6946,-57.253002
6946.1,-57.253725
6946.2,-57.236817
6946.3,-57.22908
6946.4,-57.235735
6946.5,-57.241716
6946.6,-57.237677
6946.7,-57.22271
6946.8,-57.211924
6946.9,-57.209624
6947,-57.209133
6947.1,-57.217136
6947.2,-57.22359
6947.3,-57.227593
6947.4,-57.226602
6947.5,-57.220592
6947.6,-57.209554
6947.7,-57.19181
6947.8,-57.174073
6947.9,-57.166485
6948,-57.158199
6948.1,-57.160097
6948.2,-57.167212
6948.3,-57.176157
6948.4,-57.18354
6948.5,-57.191852
6948.6,-57.201934
6948.7,-57.212936
6948.8,-57.222318
6948.9,-57.231734
6949,-57.238655
6949.1,-57.23969
6949.2,-57.246588
6949.3,-57.251831
6949.4,-57.257063
6949.5,-57.261444
6949.6,-57.264962
6949.7,-57.26509
6949.8,-57.266862
6949.9,-57.270301
6950,-57.277088
6950.1,-57.284701
6950.2,-57.293126
6950.3,-57.304881
6950.4,-57.314914
6950.5,-57.322356
6950.6,-57.328875
6950.7,-57.340363
6950.8,-57.351784
6950.9,-57.358061
6951,-57.361692
6951.1,-57.35259
6951.2,-57.338296
6951.3,-57.321376
6951.4,-57.301854
6951.5,-57.299114
6951.6,-57.299766
6951.7,-57.307149
6951.8,-57.318742
6951.9,-57.327793
6952,-57.332586
6952.1,-57.318791
6952.2,-57.308259
6952.3,-57.297698
6952.4,-57.30059
6952.5,-57.311088
6952.6,-57.322438
6952.7,-57.31776
6952.8,-57.302894
6952.9,-57.290498
6953,-57.287359
6953.1,-57.294354
6953.2,-57.296325
6953.3,-57.295752
6953.4,-57.294324
6953.5,-57.283618
6953.6,-57.274569
6953.7,-57.274801
6953.8,-57.284343
6953.9,-57.272848
6954,-57.275648
6954.1,-57.276804
6954.2,-57.262797
6954.3,-57.267318
6954.4,-57.277807
6954.5,-57.274838
6954.6,-57.262577
6954.7,-57.262955
6954.8,-57.267596
6954.9,-57.268896
6955,-57.26093
6955.1,-57.249585
6955.2,-57.239094
6955.3,-57.241288
6955.4,-57.251139
6955.5,-57.253457
6955.6,-57.252422
6955.7,-57.253097
6955.8,-57.247051
6955.9,-57.233418
6956,-57.219796
6956.1,-57.207047
6956.2,-57.198564
6956.3,-57.198591
6956.4,-57.208836
6956.5,-57.212423
6956.6,-57.225361
6956.7,-57.235841
6956.8,-57.245522
6956.9,-57.252703
6957,-57.256522
6957.1,-57.261191
6957.2,-57.261639
6957.3,-57.262926
6957.4,-57.265051
6957.5,-57.261259
6957.6,-57.254921
6957.7,-57.24435
6957.8,-57.241374
6957.9,-57.23081
6958,-57.225327
6958.1,-57.219024
6958.2,-57.208525
6958.3,-57.201438
6958.4,-57.194396
6958.5,-57.190786
6958.6,-57.183008
6958.7,-57.180363
6958.8,-57.178633
6958.9,-57.18374
6959,-57.186391
6959.1,-57.191648
6959.2,-57.200353
6959.3,-57.209962
6959.4,-57.217931
6959.5,-57.224243
6959.6,-57.229736
6959.7,-57.23186
6959.8,-57.217924
6959.9,-57.203993


==> Dan_twinanalysis_epoch1dense/esimate_Vs.dat <==
200,-58.27636
200.02,-58.33551
200.04,-58.39097
200.06,-58.44322
200.08,-58.49286
200.1,-58.53976
200.12,-58.58621
200.14,-58.62959
200.16,-58.67181
200.18,-58.71104
200.2,-58.74836
200.22,-58.78235
200.24,-58.81529
200.26,-58.84478
200.28,-58.87255
200.3,-58.8994
200.32,-58.9243
200.34,-58.94955
200.36,-58.97239
200.38,-58.99599
200.4,-59.01704
200.42,-59.03771
200.44,-59.0569
200.46,-59.07561
200.48,-59.09405
200.5,-59.11104
200.52,-59.12807
200.54,-59.14141
200.56,-59.15434
200.58,-59.16427
200.6,-59.17414
200.62,-59.1832
200.64,-59.19296
200.66,-59.20412
200.68,-59.21302
200.7,-59.22361
200.72,-59.23142
200.74,-59.24009
200.76,-59.24695
200.78,-59.25144
200.8,-59.2556
200.82,-59.25822
200.84,-59.26165
200.86,-59.262
200.88,-59.26295
200.9,-59.26198
200.92,-59.26107
200.94,-59.26092
200.96,-59.25991
200.98,-59.26134
201,-59.26062
201.02,-59.26162
201.04,-59.26161
201.06,-59.26089
201.08,-59.26182
201.1,-59.26126
201.12,-59.26143
201.14,-59.25869
201.16,-59.25594
201.18,-59.25239
201.2,-59.24915
201.22,-59.24726
201.24,-59.24367
201.26,-59.24215
201.28,-59.23859
201.3,-59.23667
201.32,-59.23485
201.34,-59.23245
201.36,-59.23169
201.38,-59.22732
201.4,-59.22465
201.42,-59.22061
201.44,-59.21662
201.46,-59.21441
201.48,-59.21056
201.5,-59.20829
201.52,-59.20436
201.54,-59.2026
201.56,-59.20054
201.58,-59.19836
201.6,-59.19743
201.62,-59.19192
201.64,-59.18765
201.66,-59.18193
201.68,-59.17667
201.7,-59.17343
201.72,-59.17001
201.74,-59.1672
201.76,-59.16363
201.78,-59.16584
201.8,-59.16871
201.82,-59.17015
201.84,-59.17184
201.86,-59.16977
201.88,-59.16997
201.9,-59.16859
201.92,-59.16725
201.94,-59.16824
201.96,-59.16746
201.98,-59.1691
202,-59.16904
202.02,-59.16999
202.04,-59.17191
202.06,-59.1723
202.08,-59.1743
202.1,-59.17378
202.12,-59.17461
202.14,-59.17413
202.16,-59.17301
202.18,-59.17313
202.2,-59.17014
202.22,-59.16991
202.24,-59.16911
202.26,-59.16871
202.28,-59.16971
202.3,-59.16813
202.32,-59.16813
202.34,-59.16613
202.36,-59.16497
202.38,-59.16508
202.4,-59.16468
202.42,-59.16701
202.44,-59.16709
202.46,-59.16877
202.48,-59.17079
202.5,-59.17161
202.52,-59.1731
202.54,-59.17034
202.56,-59.16903
202.58,-59.16715
202.6,-59.16559
202.62,-59.16714
202.64,-59.16556
202.66,-59.16582
202.68,-59.16544
202.7,-59.165
202.72,-59.16585
202.74,-59.16455
202.76,-59.16226
202.78,-59.15355
202.8,-59.14522
202.82,-59.13833
202.84,-59.12957
202.86,-59.12429
202.88,-59.11668
202.9,-59.11004
202.92,-59.10498
202.94,-59.09812
202.96,-59.09344
202.98,-59.08566
203,-59.07876
203.02,-59.07359
203.04,-59.0686
203.06,-59.06606
203.08,-59.06093
203.1,-59.05693
203.12,-59.05214
203.14,-59.04716
203.16,-59.04393
203.18,-59.03754
203.2,-59.03265
203.22,-59.02564
203.24,-59.01883
203.26,-59.01574
203.28,-59.01016
203.3,-59.0067
203.32,-59.00231
203.34,-58.99708
203.36,-58.99349
203.38,-58.98706
203.4,-58.98286
203.42,-58.97731
203.44,-58.97133
203.46,-58.96731
203.48,-58.96133
203.5,-58.95863
203.52,-58.95536
203.54,-58.95256
203.56,-58.95155
203.58,-58.94732
203.6,-58.94409
203.62,-58.93824
203.64,-58.93289
203.66,-58.93066
203.68,-58.92614
203.7,-58.92394
203.72,-58.92019
203.74,-58.91587
203.76,-58.91876
203.78,-58.92564
203.8,-58.93621
203.82,-58.94509
203.84,-58.95389
203.86,-58.96515
203.88,-58.9749
203.9,-58.98629
203.92,-58.99545
203.94,-59.00591
203.96,-59.01795
203.98,-59.02615
204,-59.03607
204.02,-59.04363
204.04,-59.05106
204.06,-59.06162
204.08,-59.07002
204.1,-59.08079
204.12,-59.08999
204.14,-59.09817
204.16,-59.10796
204.18,-59.11418
204.2,-59.12245
204.22,-59.12949
204.24,-59.13603
204.26,-59.14573
204.28,-59.15268
204.3,-59.16197
204.32,-59.17176
204.34,-59.18052
204.36,-59.19101
204.38,-59.19684
204.4,-59.20361
204.42,-59.21063
204.44,-59.21652
204.46,-59.22522
204.48,-59.23133
204.5,-59.23876
204.52,-59.24697
204.54,-59.25406
204.56,-59.26398
204.58,-59.26974
204.6,-59.27514
204.62,-59.28148
204.64,-59.2861
204.66,-59.29488
204.68,-59.30138
204.7,-59.30687
204.72,-59.31358
204.74,-59.32236
204.76,-59.29411
204.78,-59.20639
204.8,-59.1039
204.82,-59.00304
204.84,-58.89983
204.86,-58.79999
204.88,-58.70177
204.9,-58.60453
204.92,-58.51154
204.94,-58.41543
204.96,-58.32114
204.98,-58.22947
205,-58.13708
205.02,-58.05005
205.04,-57.96218
205.06,-57.87483
205.08,-57.78964
205.1,-57.70195
205.12,-57.6183
205.14,-57.536
205.16,-57.45416
205.18,-57.37597
205.2,-57.29568
205.22,-57.21759
205.24,-57.14042
205.26,-57.0611
205.28,-56.98475
205.3,-56.90613
205.32,-56.8284
205.34,-56.75576
205.36,-56.68131
205.38,-56.60869
205.4,-56.53524
205.42,-56.46039
205.44,-56.38818
205.46,-56.31239
205.48,-56.23846
205.5,-56.16602
205.52,-56.09159
205.54,-56.02044
205.56,-55.94738
205.58,-55.87495
205.6,-55.8052
205.62,-55.73018
205.64,-55.65589
205.66,-55.5825
205.68,-55.50861
205.7,-55.43903
205.72,-55.36675
205.74,-55.29668
205.76,-55.21456
205.78,-55.10683
205.8,-54.99605
205.82,-54.8861
205.84,-54.77476
205.86,-54.66618
205.88,-54.55518
205.9,-54.44507
205.92,-54.33669
205.94,-54.22461
205.96,-54.11418
205.98,-54.0021
206,-53.8882
206.02,-53.77712
206.04,-53.66361
206.06,-53.55083
206.08,-53.43793
206.1,-53.32068
206.12,-53.20463
206.14,-53.08603
206.16,-52.96603
206.18,-52.84869
206.2,-52.7271
206.22,-52.60651
206.24,-52.48599
206.26,-52.35945
206.28,-52.23389
206.3,-52.10496
206.32,-51.97308
206.34,-51.84359
206.36,-51.70866
206.38,-51.57219
206.4,-51.43488
206.42,-51.29078
206.44,-51.14602
206.46,-50.99769
206.48,-50.8453
206.5,-50.69459
206.52,-50.53815
206.54,-50.37805
206.56,-50.21636
206.58,-50.04541
206.6,-49.87129
206.62,-49.69349
206.64,-49.50879
206.66,-49.32261
206.68,-49.12895
206.7,-48.92849
206.72,-48.72415
206.74,-48.50258
206.76,-48.32026
206.78,-48.20011
206.8,-48.08698
206.82,-47.97038
206.84,-47.84468
206.86,-47.70855
206.88,-47.565
206.9,-47.40706
206.92,-47.24006
206.94,-47.06519
206.96,-46.87702
206.98,-46.68144
207,-46.47491
207.02,-46.25464
207.04,-46.02552
207.06,-45.78169
207.08,-45.52524
207.1,-45.2586
207.12,-44.97524
207.14,-44.67978
207.16,-44.36888
207.18,-44.03799
207.2,-43.69103
207.22,-43.32165
207.24,-42.93088
207.26,-42.51961
207.28,-42.08023
207.3,-41.61484
207.32,-41.11788
207.34,-40.58607
207.36,-40.01907
207.38,-39.40702
207.4,-38.74972
207.42,-38.04098
207.44,-37.27624
207.46,-36.45167
207.48,-35.55492
207.5,-34.58163
207.52,-33.51777
207.54,-32.35435
207.56,-31.08046
207.58,-29.67986
207.6,-28.13944
207.62,-26.43776
207.64,-24.55968
207.66,-22.48375
207.68,-20.19166
207.7,-17.66565
207.72,-14.89235
207.74,-11.86831
207.76,-8.614764
207.78,-5.168439
207.8,-1.588988
207.82,2.034433
207.84,5.591584
207.86,8.966628
207.88,12.05908
207.9,14.78813
207.92,17.11033
207.94,19.00491
207.96,20.48052
207.98,21.55968
208,22.27483
208.02,22.6659
208.04,22.77051
208.06,22.62874
208.08,22.27552
208.1,21.74459
208.12,21.06446
208.14,20.2607
208.16,19.35468
208.18,18.36581
208.2,17.30945
208.22,16.19895
208.24,15.0471
208.26,13.86092
208.28,12.64947
208.3,11.41957
208.32,10.17761
208.34,8.925006
208.36,7.666435
208.38,6.403925
208.4,5.140004
208.42,3.876006
208.44,2.613828
208.46,1.35332
208.48,0.09371723
208.5,-1.163107
208.52,-2.419652
208.54,-3.673378
208.56,-4.926872
208.58,-6.179517
208.6,-7.434721
208.62,-8.692048
208.64,-9.953907
208.66,-11.22054
208.68,-12.49221
208.7,-13.77114
208.72,-15.0562
208.74,-16.35256
208.76,-17.63985
208.78,-18.9149
208.8,-20.19177
208.82,-21.47578
208.84,-22.7656
208.86,-24.05814
208.88,-25.35255
208.9,-26.644
208.92,-27.93171
208.94,-29.20953
208.96,-30.47895
208.98,-31.73468
209,-32.97338
209.02,-34.19229
209.04,-35.38675
209.06,-36.55617
209.08,-37.69514
209.1,-38.80444
209.12,-39.87971
209.14,-40.92182
209.16,-41.92974
209.18,-42.9015
209.2,-43.83986
209.22,-44.74153
209.24,-45.60986
209.26,-46.44197
209.28,-47.24366
209.3,-48.01559
209.32,-48.75778
209.34,-49.47475
209.36,-50.1629
209.38,-50.82526
209.4,-51.46058
209.42,-52.07372
209.44,-52.66445
209.46,-53.23081
209.48,-53.77612
209.5,-54.29692
209.52,-54.79821
209.54,-55.27876
209.56,-55.74068
209.58,-56.18535
209.6,-56.61106
209.62,-57.02076
209.64,-57.41116
209.66,-57.78825
209.68,-58.1491
209.7,-58.49363
209.72,-58.82502
209.74,-59.1453
209.76,-59.40968
209.78,-59.59597
209.8,-59.755
209.82,-59.90104
209.84,-60.03637
209.86,-60.1661
209.88,-60.28706
209.9,-60.40352
209.92,-60.51131
209.94,-60.61156
209.96,-60.706
209.98,-60.79304
210,-60.87636
210.02,-60.95102
210.04,-61.02023
210.06,-61.0834
210.08,-61.1406
210.1,-61.19494
210.12,-61.24285
210.14,-61.28911
210.16,-61.32966
210.18,-61.36567
210.2,-61.39808
210.22,-61.42431
210.24,-61.44875
210.26,-61.46613
210.28,-61.48021
210.3,-61.4914
210.32,-61.49912
210.34,-61.50693
210.36,-61.51022
210.38,-61.51297
210.4,-61.51197
210.42,-61.50823
210.44,-61.50365
210.46,-61.49352
210.48,-61.48209
210.5,-61.46648
210.52,-61.44977
210.54,-61.43245
210.56,-61.4125
210.58,-61.39452
210.6,-61.37283
210.62,-61.35069
210.64,-61.32734
210.66,-61.30183
210.68,-61.27723
210.7,-61.24833
210.72,-61.21871
210.74,-61.18308
210.76,-61.17445
210.78,-61.20843
210.8,-61.24904
210.82,-61.29134
210.84,-61.32953
210.86,-61.36432
210.88,-61.39754
210.9,-61.42528
210.92,-61.45248
210.94,-61.47549
210.96,-61.49677
210.98,-61.51686
211,-61.53344
211.02,-61.55091
211.04,-61.56407
211.06,-61.57682
211.08,-61.58852
211.1,-61.59648
211.12,-61.60447
211.14,-61.60711
211.16,-61.60921
211.18,-61.61015
211.2,-61.60856
211.22,-61.60873
211.24,-61.6053
211.26,-61.60246
211.28,-61.59867
211.3,-61.59269
211.32,-61.58687
211.34,-61.57648
211.36,-61.56676
211.38,-61.55524
211.4,-61.54291
211.42,-61.53314
211.44,-61.52006
211.46,-61.50829
211.48,-61.49479
211.5,-61.47984
211.52,-61.46617
211.54,-61.44852
211.56,-61.43159
211.58,-61.41287
211.6,-61.39377
211.62,-61.37755
211.64,-61.3587
211.66,-61.34217
211.68,-61.32403
211.7,-61.30515
211.72,-61.28694
211.74,-61.26001
211.76,-61.26781
211.78,-61.32285
211.8,-61.38947
211.82,-61.45914
211.84,-61.52485
211.86,-61.59027
211.88,-61.65177
211.9,-61.71058
211.92,-61.76852
211.94,-61.82048
211.96,-61.87189
211.98,-61.91961
212,-61.96551
212.02,-62.0122
212.04,-62.05494
212.06,-62.09778
212.08,-62.1373
212.1,-62.17529
212.12,-62.21232
212.14,-62.24535
212.16,-62.27899
212.18,-62.30872
212.2,-62.33856
212.22,-62.37011
212.24,-62.39734
212.26,-62.42502
212.28,-62.4497
212.3,-62.47295
212.32,-62.49739
212.34,-62.51756
212.36,-62.53772
212.38,-62.55546
212.4,-62.57209
212.42,-62.59107
212.44,-62.60713
212.46,-62.62481
212.48,-62.64036
212.5,-62.65424
212.52,-62.66981
212.54,-62.68048
212.56,-62.69235
212.58,-62.70303
212.6,-62.71199
212.62,-62.72386
212.64,-62.73229
212.66,-62.74212
212.68,-62.75199
212.7,-62.75948
212.72,-62.76791
212.74,-62.7729
212.76,-62.77705
212.78,-62.77907
212.8,-62.77951
212.82,-62.78107
212.84,-62.77963
212.86,-62.7794
212.88,-62.77946
212.9,-62.77721
212.92,-62.77709
212.94,-62.77389
212.96,-62.77072
212.98,-62.76971
213,-62.76603
213.02,-62.76509
213.04,-62.76263
213.06,-62.75942
213.08,-62.75817
213.1,-62.75264
213.12,-62.74852
213.14,-62.74403
213.16,-62.73964
213.18,-62.7385
213.2,-62.73432
213.22,-62.73284
213.24,-62.73202
213.26,-62.72838
213.28,-62.72564
213.3,-62.71913
213.32,-62.71359
213.34,-62.70903
213.36,-62.70252
213.38,-62.70003
213.4,-62.69578
213.42,-62.69195
213.44,-62.69025
213.46,-62.68399
213.48,-62.67927
213.5,-62.67319
213.52,-62.66676
213.54,-62.66558
213.56,-62.66163
213.58,-62.65847
213.6,-62.65717
213.62,-62.65339
213.64,-62.65045
213.66,-62.64415
213.68,-62.63873
213.7,-62.6359
213.72,-62.6304
213.74,-62.63209
213.76,-62.60287
213.78,-62.52791
213.8,-62.44435
213.82,-62.35619
213.84,-62.27032
213.86,-62.18697
213.88,-62.10285
213.9,-62.02368
213.92,-61.94448
213.94,-61.86679
213.96,-61.79289
213.98,-61.71644
214,-61.64311
214.02,-61.57135
214.04,-61.4986
214.06,-61.43038
214.08,-61.36194
214.1,-61.29587
214.12,-61.23236
214.14,-61.16683
214.16,-61.10424
214.18,-61.04115
214.2,-60.97966
214.22,-60.92296
214.24,-60.86421
214.26,-60.80775
214.28,-60.75286
214.3,-60.69628
214.32,-60.64348
214.34,-60.58954
214.36,-60.53645
214.38,-60.48717
214.4,-60.43508
214.42,-60.38609
214.44,-60.33884
214.46,-60.28927
214.48,-60.24281
214.5,-60.1944
214.52,-60.14717
214.54,-60.10475
214.56,-60.05974
214.58,-60.01805
214.6,-59.97708
214.62,-59.93201
214.64,-59.88962
214.66,-59.84588
214.68,-59.80302
214.7,-59.76545
214.72,-59.72545
214.74,-59.69296
214.76,-59.63146
214.78,-59.52021
214.8,-59.40052
214.82,-59.27904
214.84,-59.15755
214.86,-59.04175
214.88,-58.92483
214.9,-58.81093
214.92,-58.7006
214.94,-58.58847
214.96,-58.47979
214.98,-58.37262
215,-58.2666
215.02,-58.1656
215.04,-58.06353
215.06,-57.96335
215.08,-57.86669
215.1,-57.76724
215.12,-57.67072
215.14,-57.57649
215.16,-57.48068
215.18,-57.38972
215.2,-57.29822
215.22,-57.20638
215.24,-57.11904
215.26,-57.02812
215.28,-56.93865
215.3,-56.85328
215.32,-56.76497
215.34,-56.68065
215.36,-56.59875
215.38,-56.51386
215.4,-56.43193
215.42,-56.34812
215.44,-56.26368
215.46,-56.18461
215.48,-56.10365
215.5,-56.02496
215.52,-55.94801
215.54,-55.86672
215.56,-55.78745
215.58,-55.70802
215.6,-55.62917
215.62,-55.5543
215.64,-55.47706
215.66,-55.40199
215.68,-55.32715
215.7,-55.25221
215.72,-55.17914
215.74,-55.09403
215.76,-55.05853
215.78,-55.09552
215.8,-55.14986
215.82,-55.20876
215.84,-55.26509
215.86,-55.32183
215.88,-55.37583
215.9,-55.42735
215.92,-55.47822
215.94,-55.52595
215.96,-55.57317
215.98,-55.61542
216,-55.65577
216.02,-55.69444
216.04,-55.73295
216.06,-55.77025
216.08,-55.80646
216.1,-55.84332
216.12,-55.87665
216.14,-55.91051
216.16,-55.94288
216.18,-55.97508
216.2,-56.00551
216.22,-56.03471
216.24,-56.0627
216.26,-56.09034
216.28,-56.11845
216.3,-56.14412
216.32,-56.16988
216.34,-56.19333
216.36,-56.21632
216.38,-56.23769
216.4,-56.2596
216.42,-56.27886
216.44,-56.2968
216.46,-56.31496
216.48,-56.33152
216.5,-56.34827
216.52,-56.36406
216.54,-56.38017
216.56,-56.39522
216.58,-56.41094
216.6,-56.42581
216.62,-56.44216
216.64,-56.45749
216.66,-56.47301
216.68,-56.48797
216.7,-56.50178
216.72,-56.51615
216.74,-56.52835
216.76,-56.55503
216.78,-56.60198
216.8,-56.65446
216.82,-56.70353
216.84,-56.753
216.86,-56.80129
216.88,-56.84921
216.9,-56.89583
216.92,-56.94134
216.94,-56.98704
216.96,-57.03158
216.98,-57.07812
217,-57.12244
217.02,-57.16782
217.04,-57.21126
217.06,-57.25439
217.08,-57.29818
217.1,-57.34001
217.12,-57.38229
217.14,-57.42165
217.16,-57.46111
217.18,-57.49819
217.2,-57.53588
217.22,-57.57328
217.24,-57.6102
217.26,-57.64895
217.28,-57.68547
217.3,-57.72334
217.32,-57.75977
217.34,-57.79689
217.36,-57.83301
217.38,-57.86798
217.4,-57.90414
217.42,-57.93772
217.44,-57.97216
217.46,-58.00396
217.48,-58.03654
217.5,-58.06956
217.52,-58.10147
217.54,-58.13642
217.56,-58.16938
217.58,-58.20357
217.6,-58.23673
217.62,-58.26903
217.64,-58.30229
217.66,-58.33343
217.68,-58.36544
217.7,-58.39371
217.72,-58.4233
217.74,-58.45269
217.76,-58.47723
217.78,-58.50127
217.8,-58.52219
217.82,-58.54473
217.84,-58.56666
217.86,-58.58805
217.88,-58.6106
217.9,-58.62904
217.92,-58.64898
217.94,-58.66759
217.96,-58.68643
217.98,-58.70697
218,-58.72628
218.02,-58.74787
218.04,-58.7671
218.06,-58.7873
218.08,-58.80816
218.1,-58.82666
218.12,-58.84724
218.14,-58.86372
218.16,-58.88078
218.18,-58.89981
218.2,-58.91785
218.22,-58.93791
218.24,-58.95614
218.26,-58.97604
218.28,-58.99512
218.3,-59.01331
218.32,-59.03309
218.34,-59.04925
218.36,-59.06723
218.38,-59.08401
218.4,-59.10067
218.42,-59.12032
218.44,-59.13722
218.46,-59.15645
218.48,-59.17452
218.5,-59.19235
218.52,-59.21215
218.54,-59.22781
218.56,-59.2443
218.58,-59.25945
218.6,-59.27515
218.62,-59.29378
218.64,-59.31096
218.66,-59.33034
218.68,-59.34769
218.7,-59.36484
218.72,-59.38332
218.74,-59.4045
218.76,-59.38403
218.78,-59.2966
218.8,-59.193
218.82,-59.08999
218.84,-58.98567
218.86,-58.88516
218.88,-58.78446
218.9,-58.68568
218.92,-58.58922
218.94,-58.4916
218.96,-58.398
218.98,-58.30327
219,-58.21072
219.02,-58.12178
219.04,-58.03211
219.06,-57.94631
219.08,-57.86037
219.1,-57.77617
219.12,-57.69445
219.14,-57.61067
219.16,-57.52938
219.18,-57.44749
219.2,-57.36778
219.22,-57.29049
219.24,-57.21243
219.26,-57.13841
219.28,-57.06296
219.3,-56.98894
219.32,-56.91761
219.34,-56.84448
219.36,-56.77311
219.38,-56.69912
219.4,-56.62649
219.42,-56.55731
219.44,-56.48804
219.46,-56.42126
219.48,-56.35224
219.5,-56.28471
219.52,-56.21868
219.54,-56.15182
219.56,-56.08747
219.58,-56.02058
219.6,-55.95421
219.62,-55.88866
219.64,-55.82268
219.66,-55.76041
219.68,-55.69625
219.7,-55.63403
219.72,-55.57191
219.74,-55.50833
219.76,-55.4373
219.78,-55.34882
219.8,-55.2577
219.82,-55.1675
219.84,-55.0759
219.86,-54.98748
219.88,-54.89775
219.9,-54.81103
219.92,-54.72592
219.94,-54.63794
219.96,-54.55184
219.98,-54.46278
220,-54.37436
220.02,-54.28738
220.04,-54.19951
220.06,-54.11447
220.08,-54.02681
220.1,-53.93996
220.12,-53.85404
220.14,-53.76621
220.16,-53.67974
220.18,-53.58929
220.2,-53.49866
220.22,-53.40891
220.24,-53.31819
220.26,-53.22994
220.28,-53.139
220.3,-53.04862
220.32,-52.9573
220.34,-52.86303
220.36,-52.77076
220.38,-52.67401
220.4,-52.57813
220.42,-52.48481
220.44,-52.38837
220.46,-52.29359
220.48,-52.19631
220.5,-52.09856
220.52,-52.00097
220.54,-51.89905
220.56,-51.79651
220.58,-51.69088
220.6,-51.58588
220.62,-51.48131
220.64,-51.37313
220.66,-51.2671
220.68,-51.15725
220.7,-51.04546
220.72,-50.93397
220.74,-50.80796
220.76,-50.73536
220.78,-50.73978
220.8,-50.76166
220.82,-50.78703
220.84,-50.80737
220.86,-50.82659
220.88,-50.84244
220.9,-50.85385
220.92,-50.86389
220.94,-50.8678
220.96,-50.87094
220.98,-50.87179
221,-50.86854
221.02,-50.86548
221.04,-50.85795
221.06,-50.85007
221.08,-50.84127
221.1,-50.82773
221.12,-50.8138
221.14,-50.79483
221.16,-50.77479
221.18,-50.75663
221.2,-50.73562
221.22,-50.71613
221.24,-50.69387
221.26,-50.66907
221.28,-50.64458
221.3,-50.61519
221.32,-50.58663
221.34,-50.55639
221.36,-50.5237
221.38,-50.4944
221.4,-50.46236
221.42,-50.43152
221.44,-50.40093
221.46,-50.36564
221.48,-50.33143
221.5,-50.29308
221.52,-50.2542
221.54,-50.21854
221.56,-50.18001
221.58,-50.14288
221.6,-50.10389
221.62,-50.06357
221.64,-50.02533
221.66,-49.98287
221.68,-49.94135
221.7,-49.89997
221.72,-49.85603
221.74,-49.81455
221.76,-49.7731
221.78,-49.73562
221.8,-49.70053
221.82,-49.66064
221.84,-49.62143
221.86,-49.58066
221.88,-49.5388
221.9,-49.50012
221.92,-49.4582
221.94,-49.417
221.96,-49.37574
221.98,-49.33216
222,-49.29014
222.02,-49.24395
222.04,-49.19759
222.06,-49.15306
222.08,-49.1053
222.1,-49.06044
222.12,-49.01481
222.14,-48.968
222.16,-48.92279
222.18,-48.87247
222.2,-48.82252
222.22,-48.77342
222.24,-48.7214
222.26,-48.67189
222.28,-48.61965
222.3,-48.567
222.32,-48.51629
222.34,-48.46042
222.36,-48.4055
222.38,-48.35073
222.4,-48.29411
222.42,-48.2405
222.44,-48.18405
222.46,-48.12738
222.48,-48.07175
222.5,-48.01186
222.52,-47.95333
222.54,-47.8936
222.56,-47.83184
222.58,-47.77247
222.6,-47.70943
222.62,-47.64665
222.64,-47.58439
222.66,-47.5177
222.68,-47.45248
222.7,-47.38499
222.72,-47.31575
222.74,-47.25012
222.76,-47.17832
222.78,-47.10305
222.8,-47.0262
222.82,-46.94425
222.84,-46.86385
222.86,-46.78002
222.88,-46.69506
222.9,-46.61377
222.92,-46.52733
222.94,-46.44072
222.96,-46.35458
222.98,-46.2623
223,-46.17023
223.02,-46.07546
223.04,-45.97737
223.06,-45.88189
223.08,-45.78281
223.1,-45.68303
223.12,-45.5838
223.14,-45.47866
223.16,-45.37236
223.18,-45.26341
223.2,-45.15169
223.22,-45.04085
223.24,-44.92377
223.26,-44.80518
223.28,-44.68541
223.3,-44.55809
223.32,-44.43066
223.34,-44.30113
223.36,-44.16643
223.38,-44.03244
223.4,-43.89197
223.42,-43.74738
223.44,-43.60205
223.46,-43.44802
223.48,-43.29164
223.5,-43.13267
223.52,-42.96618
223.54,-42.79878
223.56,-42.62612
223.58,-42.44696
223.6,-42.26433
223.62,-42.0703
223.64,-41.87033
223.66,-41.66839
223.68,-41.45629
223.7,-41.23932
223.72,-41.01525
223.74,-40.78683
223.76,-40.50008
223.78,-40.12541
223.8,-39.7223
223.82,-39.30953
223.84,-38.88019
223.86,-38.43755
223.88,-37.97757
223.9,-37.49572
223.92,-36.99374
223.94,-36.4627
223.96,-35.90491
223.98,-35.31988
224,-34.69985
224.02,-34.04784
224.04,-33.35634
224.06,-32.62225
224.08,-31.84338
224.1,-31.01185
224.12,-30.1275
224.14,-29.18175
224.16,-28.17169
224.18,-27.09237
224.2,-25.93486
224.22,-24.69667
224.24,-23.36774
224.26,-21.94439
224.28,-20.41845
224.3,-18.78292
224.32,-17.03543
224.34,-15.17224
224.36,-13.19847
224.38,-11.11634
224.4,-8.942214
224.42,-6.692558
224.44,-4.397118
224.46,-2.089607
224.48,0.1878692
224.5,2.390693
224.52,4.477462
224.54,6.404553
224.56,8.142095
224.58,9.660686
224.6,10.94774
224.62,11.99454
224.64,12.80541
224.66,13.38681
224.68,13.75306
224.7,13.91984
224.72,13.9037
224.74,13.72461
224.76,13.3977
224.78,12.94236
224.8,12.37584
224.82,11.71449
224.84,10.97111
224.86,10.16046
224.88,9.290851
224.9,8.373509
224.92,7.415351
224.94,6.423299
224.96,5.403313
224.98,4.360327
225,3.299427
225.02,2.223552
225.04,1.136538
225.06,0.03920877
225.08,-1.064583
225.1,-2.175532
225.12,-3.290331
225.14,-4.410576
225.16,-5.534324
225.18,-6.662741
225.2,-7.795086
225.22,-8.931749
225.24,-10.07353
225.26,-11.22
225.28,-12.37258
225.3,-13.5289
225.32,-14.69081
225.34,-15.85611
225.36,-17.02813
225.38,-18.20441
225.4,-19.38465
225.42,-20.56928
225.44,-21.75597
225.46,-22.94622
225.48,-24.135
225.5,-25.32349
225.52,-26.50645
225.54,-27.68509
225.56,-28.85504
225.58,-30.01427
225.6,-31.16165
225.62,-32.29149
225.64,-33.40395
225.66,-34.49275
225.68,-35.55895
225.7,-36.59747
225.72,-37.6086
225.74,-38.58255
225.76,-39.57928
225.78,-40.6274
225.8,-41.65934
225.82,-42.66055
225.84,-43.62702
225.86,-44.55947
225.88,-45.45905
225.9,-46.32406
225.92,-47.15874
225.94,-47.95923
225.96,-48.73111
225.98,-49.4731
226,-50.18756
226.02,-50.8773
226.04,-51.54018
226.06,-52.18156
226.08,-52.79706
226.1,-53.38995
226.12,-53.96014
226.14,-54.50823
226.16,-55.03648
226.18,-55.54216
226.2,-56.02877
226.22,-56.49301
226.24,-56.93969
226.26,-57.36953
226.28,-57.78136
226.3,-58.17894
226.32,-58.55766
226.34,-58.92247
226.36,-59.27097
226.38,-59.60532
226.4,-59.92632
226.42,-60.22997
226.44,-60.5208
226.46,-60.79464
226.48,-61.05608
226.5,-61.30622
226.52,-61.54386
226.54,-61.77194
226.56,-61.98505
226.58,-62.18859
226.6,-62.38098
226.62,-62.56343
226.64,-62.73744
226.66,-62.89865
226.68,-63.05101
226.7,-63.19206
226.72,-63.32552
226.74,-63.45176
226.76,-63.56705
226.78,-63.67304
226.8,-63.76733
226.82,-63.8567
226.84,-63.93923
226.86,-64.01446
226.88,-64.08565
226.9,-64.14771
226.92,-64.20471
226.94,-64.25468
226.96,-64.3004
226.98,-64.34332
227,-64.37984
227.02,-64.41395
227.04,-64.44205
227.06,-64.46768
227.08,-64.49053
227.1,-64.50876
227.12,-64.52419
227.14,-64.53293
227.16,-64.54011
227.18,-64.54314
227.2,-64.54374
227.22,-64.5449
227.24,-64.5409
227.26,-64.53649
227.28,-64.52922
227.3,-64.52051
227.32,-64.51097
227.34,-64.49651
227.36,-64.48155
227.38,-64.46287
227.4,-64.44423
227.42,-64.42578
227.44,-64.40449
227.46,-64.38438
227.48,-64.36075
227.5,-64.3376
227.52,-64.31437
227.54,-64.28933
227.56,-64.26485
227.58,-64.23676
227.6,-64.20906
227.62,-64.1796
227.64,-64.15049
227.66,-64.12317
227.68,-64.09321
227.7,-64.06543
227.72,-64.03556
227.74,-64.00609
227.76,-63.98155
227.78,-63.9589
227.8,-63.93882
227.82,-63.91538
227.84,-63.89231
227.86,-63.87047
227.88,-63.84774
227.9,-63.82716
227.92,-63.80384
227.94,-63.78151
227.96,-63.75916
227.98,-63.73568
228,-63.71468
228.02,-63.69042
228.04,-63.6676
228.06,-63.64456
228.08,-63.62084
228.1,-63.60031
228.12,-63.5778
228.14,-63.55746
228.16,-63.53674
228.18,-63.5161
228.2,-63.49735
228.22,-63.47537
228.24,-63.45444
228.26,-63.43131
228.28,-63.40848
228.3,-63.38833
228.32,-63.36629
228.34,-63.34732
228.36,-63.32725
228.38,-63.30817
228.4,-63.29066
228.42,-63.27033
228.44,-63.25238
228.46,-63.23263
228.48,-63.21349
228.5,-63.1963
228.52,-63.17733
228.54,-63.1614
228.56,-63.14419
228.58,-63.12729
228.6,-63.11222
228.62,-63.09529
228.64,-63.07924
228.66,-63.0601
228.68,-63.04289
228.7,-63.0275
228.72,-63.0108
228.74,-63.00487
228.76,-62.94536
228.78,-62.81191
228.8,-62.66251
228.82,-62.51031
228.84,-62.36137
228.86,-62.21244
228.88,-62.06759
228.9,-61.92829
228.92,-61.79178
228.94,-61.6601
228.96,-61.52912
228.98,-61.40283
229,-61.27998
229.02,-61.15775
229.04,-61.04064
229.06,-60.92329
229.08,-60.8097
229.1,-60.70003
229.12,-60.59081
229.14,-60.48716
229.16,-60.38384
229.18,-60.28383
229.2,-60.18715
229.22,-60.08872
229.24,-59.9938
229.26,-59.89922
229.28,-59.80711
229.3,-59.71922
229.32,-59.63087
229.34,-59.54648
229.36,-59.46254
229.38,-59.38095
229.4,-59.30249
229.42,-59.2217
229.44,-59.14427
229.46,-59.06694
229.48,-58.99149
229.5,-58.92088
229.52,-58.84835
229.54,-58.77957
229.56,-58.71172
229.58,-58.64367
229.6,-58.5795
229.62,-58.51403
229.64,-58.45101
229.66,-58.38859
229.68,-58.32577
229.7,-58.26767
229.72,-58.20798
229.74,-58.15246
229.76,-58.08454
229.78,-57.99219
229.8,-57.897
229.82,-57.80052
229.84,-57.70598
229.86,-57.61604
229.88,-57.52502
229.9,-57.43809
229.92,-57.3511
229.94,-57.2654
229.96,-57.18387
229.98,-57.09771
230,-57.01391
230.02,-56.9326
230.04,-56.85019
230.06,-56.77357
230.08,-56.69655
230.1,-56.62109
230.12,-56.54815
230.14,-56.47081
230.16,-56.39512
230.18,-56.31972
230.2,-56.24492
230.22,-56.17421
230.24,-56.1018
230.26,-56.03161
230.28,-55.96215
230.3,-55.89212
230.32,-55.8258
230.34,-55.75605
230.36,-55.6859
230.38,-55.61886
230.4,-55.5501
230.42,-55.48551
230.44,-55.42035
230.46,-55.35361
230.48,-55.28993
230.5,-55.221
230.52,-55.15286
230.54,-55.08906
230.56,-55.02298
230.58,-54.95936
230.6,-54.89455
230.62,-54.82928
230.64,-54.76711
230.66,-54.70164
230.68,-54.63776
230.7,-54.57584
230.72,-54.51126
230.74,-54.43944
230.76,-54.42771
230.78,-54.50672
230.8,-54.60894
230.82,-54.70775
230.84,-54.80625
230.86,-54.90359
230.88,-54.99651
230.9,-55.08963
230.92,-55.17835
230.94,-55.26428
230.96,-55.35003
230.98,-55.4286
231,-55.50661
231.02,-55.58457
231.04,-55.65804
231.06,-55.73234
231.08,-55.80317
231.1,-55.87129
231.12,-55.93985
231.14,-56.00206
231.16,-56.0636
231.18,-56.12618
231.2,-56.18473
231.22,-56.24557
231.24,-56.30488
231.26,-56.35943
231.28,-56.41494
231.3,-56.46548
231.32,-56.5149
231.34,-56.56759
231.36,-56.61617
231.38,-56.66562
231.4,-56.71526
231.42,-56.75976
231.44,-56.80564
231.46,-56.84982
231.48,-56.89245
231.5,-56.93716
231.52,-56.97773
231.54,-57.01792
231.56,-57.05848
231.58,-57.09399
231.6,-57.13028
231.62,-57.166
231.64,-57.20015
231.66,-57.23759
231.68,-57.2724
231.7,-57.30689
231.72,-57.34304
231.74,-57.37235
231.76,-57.40939
231.78,-57.45811
231.8,-57.50613
231.82,-57.55724
231.84,-57.6072
231.86,-57.65442
231.88,-57.703
231.9,-57.7465
231.92,-57.78875
231.94,-57.83349
231.96,-57.87394
231.98,-57.91629
232,-57.95927
232.02,-57.99702
232.04,-58.03686
232.06,-58.07531
232.08,-58.11233
232.1,-58.15321
232.12,-58.19032
232.14,-58.22613
232.16,-58.26366
232.18,-58.29654
232.2,-58.33033
232.22,-58.36445
232.24,-58.39688
232.26,-58.43195
232.28,-58.46398
232.3,-58.49676
232.32,-58.53075
232.34,-58.56159
232.36,-58.59321
232.38,-58.62128
232.4,-58.64958
232.42,-58.6798
232.44,-58.70834
232.46,-58.73851
232.48,-58.76656
232.5,-58.79527
232.52,-58.82334
232.54,-58.85091
232.56,-58.87955
232.58,-58.90366
232.6,-58.9281
232.62,-58.95113
232.64,-58.97444
232.66,-58.9975
232.68,-59.02001
232.7,-59.04321
232.72,-59.06495
232.74,-59.08925
232.76,-59.10957
232.78,-59.12738
232.8,-59.14368
232.82,-59.15966
232.84,-59.17543
232.86,-59.19148
232.88,-59.20854
232.9,-59.22407
232.92,-59.24035
232.94,-59.25472
232.96,-59.26937
232.98,-59.28299
233,-59.29713
233.02,-59.31026
233.04,-59.32296
233.06,-59.33494
233.08,-59.34671
233.1,-59.3588
233.12,-59.37112
233.14,-59.38441
233.16,-59.39609
233.18,-59.4078
233.2,-59.41906
233.22,-59.43102
233.24,-59.4421
233.26,-59.45454
233.28,-59.46551
233.3,-59.47636
233.32,-59.48746
233.34,-59.49964
233.36,-59.51191
233.38,-59.52497
233.4,-59.53784
233.42,-59.54895
233.44,-59.56099
233.46,-59.5714
233.48,-59.58273
233.5,-59.59249
233.52,-59.60189
233.54,-59.60983
233.56,-59.61839
233.58,-59.62657
233.6,-59.63496
233.62,-59.64469
233.64,-59.65327
233.66,-59.66271
233.68,-59.67136
233.7,-59.68179
233.72,-59.69144
233.74,-59.70054
233.76,-59.71016
233.78,-59.72424
233.8,-59.7401
233.82,-59.75454
233.84,-59.77031
233.86,-59.78358
233.88,-59.79721
233.9,-59.8094
233.92,-59.82205
233.94,-59.83516
233.96,-59.84876
233.98,-59.86277
234,-59.87552
234.02,-59.88979
234.04,-59.90174
234.06,-59.91518
234.08,-59.92776
234.1,-59.93971
234.12,-59.95232
234.14,-59.96402
234.16,-59.97747
234.18,-59.98872
234.2,-60.00039
234.22,-60.00999
234.24,-60.01996
234.26,-60.03197
234.28,-60.04336
234.3,-60.05593
234.32,-60.06613
234.34,-60.0775
234.36,-60.08831
234.38,-60.10041
234.4,-60.11347
234.42,-60.12412
234.44,-60.13478
234.46,-60.14199
234.48,-60.15077
234.5,-60.15989
234.52,-60.16962
234.54,-60.18116
234.56,-60.19101
234.58,-60.20234
234.6,-60.21232
234.62,-60.22449
234.64,-60.23646
234.66,-60.24722
234.68,-60.25841
234.7,-60.2662
234.72,-60.2754
234.74,-60.28977
234.76,-60.2627
234.78,-60.17262
234.8,-60.06512
234.82,-59.95811
234.84,-59.84907
234.86,-59.74359
234.88,-59.63939
234.9,-59.53561
234.92,-59.4351
234.94,-59.33416
234.96,-59.23678
234.98,-59.13883
235,-59.04273
235.02,-58.94953
235.04,-58.85701
235.06,-58.76867
235.08,-58.6797
235.1,-58.59406
235.12,-58.50929
235.14,-58.42441
235.16,-58.34231
235.18,-58.25839
235.2,-58.17727
235.22,-58.09485
235.24,-58.01371
235.26,-57.93539
235.28,-57.85719
235.3,-57.78294
235.32,-57.70723
235.34,-57.63398
235.36,-57.56158
235.38,-57.48808
235.4,-57.41848
235.42,-57.34707
235.44,-57.27728
235.46,-57.20714
235.48,-57.13674
235.5,-57.06915
235.52,-57.00038
235.54,-56.93444
235.56,-56.86756
235.58,-56.80212
235.6,-56.73871
235.62,-56.67333
235.64,-56.61034
235.66,-56.54524
235.68,-56.48081
235.7,-56.41742
235.72,-56.35289
235.74,-56.29791
235.76,-56.20048
235.78,-56.04478
235.8,-55.87455
235.82,-55.7001
235.84,-55.52735
235.86,-55.35286
235.88,-55.18118
235.9,-55.01113
235.92,-54.84119
235.94,-54.67542
235.96,-54.50903
235.98,-54.34616
236,-54.18451
236.02,-54.0236
236.04,-53.86598
236.06,-53.70492
236.08,-53.54477
236.1,-53.38442
236.12,-53.22454
236.14,-53.06787
236.16,-52.909
236.18,-52.75268
236.2,-52.59464
236.22,-52.43598
236.24,-52.2791
236.26,-52.1177
236.28,-51.95682
236.3,-51.79333
236.32,-51.62898
236.34,-51.46662
236.36,-51.30045
236.38,-51.13513
236.4,-50.96701
236.42,-50.79703
236.44,-50.62639
236.46,-50.44858
236.48,-50.27007
236.5,-50.08762
236.52,-49.90196
236.54,-49.71577
236.56,-49.52392
236.58,-49.33007
236.6,-49.13054
236.62,-48.92592
236.64,-48.71853
236.66,-48.50166
236.68,-48.28093
236.7,-48.05351
236.72,-47.81882
236.74,-47.56898
236.76,-47.38569
236.78,-47.30947
236.8,-47.25337
236.82,-47.19151
236.84,-47.12292
236.86,-47.04054
236.88,-46.95002
236.9,-46.85004
236.92,-46.74037
236.94,-46.62515
236.96,-46.49821
236.98,-46.36413
237,-46.22226
237.02,-46.07047
237.04,-45.91307
237.06,-45.74495
237.08,-45.5695
237.1,-45.38675
237.12,-45.19437
237.14,-44.99596
237.16,-44.78657
237.18,-44.56963
237.2,-44.34519
237.22,-44.10642
237.24,-43.85938
237.26,-43.60059
237.28,-43.32975
237.3,-43.04976
237.32,-42.75413
237.34,-42.44661
237.36,-42.12422
237.38,-41.78556
237.4,-41.43328
237.42,-41.05968
237.44,-40.66844
237.46,-40.25712
237.48,-39.82164
237.5,-39.36489
237.52,-38.87963
237.54,-38.36677
237.56,-37.8238
237.58,-37.24288
237.6,-36.6261
237.62,-35.96599
237.64,-35.26112
237.66,-34.51025
237.68,-33.70151
237.7,-32.83499
237.72,-31.90217
237.74,-30.893
237.76,-29.81498
237.78,-28.65876
237.8,-27.40872
237.82,-26.05259
237.84,-24.57625
237.86,-22.97265
237.88,-21.22634
237.9,-19.32924
237.92,-17.27343
237.94,-15.04726
237.96,-12.65874
237.98,-10.11147
238,-7.427123
238.02,-4.641287
238.04,-1.796496
238.06,1.045987
238.08,3.817543
238.1,6.451874
238.12,8.882016
238.14,11.05885
238.16,12.94641
238.18,14.52126
238.2,15.7863
238.22,16.74164
238.24,17.40829
238.26,17.80805
238.28,17.96288
238.3,17.90619
238.32,17.65724
238.34,17.24044
238.36,16.68459
238.38,16.00477
238.4,15.22407
238.42,14.35883
238.44,13.42018
238.46,12.4278
238.48,11.38637
238.5,10.30584
238.52,9.197199
238.54,8.061582
238.56,6.908856
238.58,5.741197
238.6,4.560865
238.62,3.376852
238.64,2.185131
238.66,0.9888454
238.68,-0.2087947
238.7,-1.412507
238.72,-2.615753
238.74,-3.820929
238.76,-5.035512
238.78,-6.254009
238.8,-7.478518
238.82,-8.708168
238.84,-9.940407
238.86,-11.18235
238.88,-12.42878
238.9,-13.68229
238.92,-14.94657
238.94,-16.21553
238.96,-17.49534
238.98,-18.78469
239,-20.07948
239.02,-21.38615
239.04,-22.69801
239.06,-24.01486
239.08,-25.33727
239.1,-26.65569
239.12,-27.97407
239.14,-29.28991
239.16,-30.59622
239.18,-31.89537
239.2,-33.17846
239.22,-34.44247
239.24,-35.68685
239.26,-36.9008
239.28,-38.08843
239.3,-39.24725
239.32,-40.37006
239.34,-41.46135
239.36,-42.51647
239.38,-43.53342
239.4,-44.51795
239.42,-45.46307
239.44,-46.3735
239.46,-47.25358
239.48,-48.09698
239.5,-48.91099
239.52,-49.6951
239.54,-50.44497
239.56,-51.16811
239.58,-51.8615
239.6,-52.52732
239.62,-53.17235
239.64,-53.78849
239.66,-54.38073
239.68,-54.95147
239.7,-55.49324
239.72,-56.01487
239.74,-56.51653
239.76,-57.00464
239.78,-57.49191
239.8,-57.9621
239.82,-58.40916
239.84,-58.83982
239.86,-59.24954
239.88,-59.64032
239.9,-60.0176
239.92,-60.37463
239.94,-60.71499
239.96,-61.04145
239.98,-61.34901
240,-61.64265
240.02,-61.92185
240.04,-62.18341
240.06,-62.43435
240.08,-62.67179
240.1,-62.89389
240.12,-63.10618
240.14,-63.30414
240.16,-63.48974
240.18,-63.66848
240.2,-63.83382
240.22,-63.98956
240.24,-64.1376
240.26,-64.27055
240.28,-64.39523
240.3,-64.51445
240.32,-64.62228
240.34,-64.72485
240.36,-64.82085
240.38,-64.90583
240.4,-64.98539
240.42,-65.05664
240.44,-65.12136
240.46,-65.18409
240.48,-65.23777
240.5,-65.28709
240.52,-65.3335
240.54,-65.36979
240.56,-65.40366
240.58,-65.43465
240.6,-65.45966
240.62,-65.48459
240.64,-65.50365
240.66,-65.51908
240.68,-65.53395
240.7,-65.54133
240.72,-65.54682
240.74,-65.5497
240.76,-65.55216
240.78,-65.55741
240.8,-65.55907
240.82,-65.56142
240.84,-65.56151
240.86,-65.55846
240.88,-65.55532
240.9,-65.54725
240.92,-65.53917
240.94,-65.52875
240.96,-65.51763
240.98,-65.50725
241,-65.49445
241.02,-65.48311
241.04,-65.46911
241.06,-65.45543
241.08,-65.44054
241.1,-65.4243
241.12,-65.40811
241.14,-65.38985
241.16,-65.3722
241.18,-65.35268
241.2,-65.33393
241.22,-65.31361
241.24,-65.29298
241.26,-65.27125
241.28,-65.24968
241.3,-65.22888
241.32,-65.20769
241.34,-65.18787
241.36,-65.1671
241.38,-65.14805
241.4,-65.12796
241.42,-65.10904
241.44,-65.08989
241.46,-65.07169
241.48,-65.05297
241.5,-65.03469
241.52,-65.0178
241.54,-65.00129
241.56,-64.98558
241.58,-64.96926
241.6,-64.95365
241.62,-64.93716
241.64,-64.92127
241.66,-64.90245
241.68,-64.88466
241.7,-64.86612
241.72,-64.84854
241.74,-64.83305
241.76,-64.80458
241.78,-64.75704
241.8,-64.70454
241.82,-64.65428
241.84,-64.60404
241.86,-64.55639
241.88,-64.50924
241.9,-64.46538
241.92,-64.42253
241.94,-64.38158
241.96,-64.34123
241.98,-64.30214
242,-64.2654
242.02,-64.22824
242.04,-64.19244
242.06,-64.155
242.08,-64.11938
242.1,-64.08391
242.12,-64.05065
242.14,-64.01869
242.16,-63.98792
242.18,-63.95902
242.2,-63.93026
242.22,-63.90433
242.24,-63.87745
242.26,-63.85318
242.28,-63.82898
242.3,-63.80541
242.32,-63.78366
242.34,-63.76267
242.36,-63.74349
242.38,-63.72252
242.4,-63.70276
242.42,-63.68083
242.44,-63.66008
242.46,-63.64121
242.48,-63.62348
242.5,-63.60722
242.52,-63.591
242.54,-63.57709
242.56,-63.562
242.58,-63.55062
242.6,-63.53911
242.62,-63.52799
242.64,-63.51897
242.66,-63.50695
242.68,-63.49622
242.7,-63.48341
242.72,-63.47116
242.74,-63.45902
242.76,-63.44479
242.78,-63.42926
242.8,-63.41253
242.82,-63.39853
242.84,-63.38358
242.86,-63.37112
242.88,-63.35877
242.9,-63.34638
242.92,-63.33607
242.94,-63.32218
242.96,-63.31002
242.98,-63.29707
243,-63.28485
243.02,-63.27389
243.04,-63.26282
243.06,-63.25428
243.08,-63.24374
243.1,-63.23508
243.12,-63.22625
243.14,-63.21801
243.16,-63.21205
243.18,-63.20492
243.2,-63.19922
243.22,-63.19085
243.24,-63.18322
243.26,-63.17553
243.28,-63.16802
243.3,-63.16307
243.32,-63.15579
243.34,-63.15036
243.36,-63.14428
243.38,-63.13967
243.4,-63.13665
243.42,-63.1322
243.44,-63.1289
243.46,-63.12176
243.48,-63.1161
243.5,-63.11169
243.52,-63.1071
243.54,-63.10534
243.56,-63.10175
243.58,-63.09949
243.6,-63.09628
243.62,-63.09436
243.64,-63.0937
243.66,-63.09089
243.68,-63.09012
243.7,-63.08628
243.72,-63.08333
243.74,-63.08173
243.76,-63.08207
243.78,-63.08793
243.8,-63.09213
243.82,-63.09776
243.84,-63.10248
243.86,-63.10648
243.88,-63.11203
243.9,-63.11492
243.92,-63.11953
243.94,-63.12184
243.96,-63.12372
243.98,-63.12811
244,-63.13196
244.02,-63.13807
244.04,-63.14177
244.06,-63.14628
244.08,-63.15139
244.1,-63.15615
244.12,-63.16331
244.14,-63.16665
244.16,-63.17083
244.18,-63.17435
244.2,-63.17762
244.22,-63.18395
244.24,-63.18807
244.26,-63.19428
244.28,-63.19975
244.3,-63.20584
244.32,-63.21283
244.34,-63.21665
244.36,-63.22184
244.38,-63.22414
244.4,-63.22701
244.42,-63.23111
244.44,-63.23426
244.46,-63.24092
244.48,-63.24588
244.5,-63.25189
244.52,-63.25816
244.54,-63.26287
244.56,-63.26877
244.58,-63.27088
244.6,-63.27394
244.62,-63.27688
244.64,-63.27995
244.66,-63.28581
244.68,-63.28966
244.7,-63.29677
244.72,-63.30314
244.74,-63.30723
244.76,-63.32414
244.78,-63.35351
244.8,-63.38846
244.82,-63.42292
244.84,-63.45739
244.86,-63.49358
244.88,-63.52661
244.9,-63.56165
244.92,-63.59546
244.94,-63.63018
244.96,-63.66553
244.98,-63.69653
245,-63.72887
245.02,-63.75835
245.04,-63.78768
245.06,-63.81932
245.08,-63.84858
245.1,-63.87929
245.12,-63.90753
245.14,-63.93641
245.16,-63.96696
245.18,-63.99559
245.2,-64.02519
245.22,-64.05104
245.24,-64.07722
245.26,-64.1043
245.28,-64.13005
245.3,-64.15853
245.32,-64.18508
245.34,-64.21251
245.36,-64.24004
245.38,-64.26544
245.4,-64.29238
245.42,-64.315
245.44,-64.33758
245.46,-64.361
245.48,-64.38255
245.5,-64.4075
245.52,-64.43075
245.54,-64.45468
245.56,-64.48032
245.58,-64.50283
245.6,-64.52576
245.62,-64.54538
245.64,-64.56543
245.66,-64.58715
245.68,-64.60701
245.7,-64.63005
245.72,-64.65115
245.74,-64.67229
245.76,-64.7008
245.78,-64.73305
245.8,-64.76829
245.82,-64.80056
245.84,-64.83223
245.86,-64.86692
245.88,-64.89919
245.9,-64.93387
245.92,-64.96751
245.94,-65.00036
245.96,-65.03453
245.98,-65.06512
246,-65.09598
246.02,-65.12489
246.04,-65.15372
246.06,-65.1858
246.08,-65.21592
246.1,-65.24786
246.12,-65.2787
246.14,-65.30891
246.16,-65.34131
246.18,-65.36861
246.2,-65.39704
246.22,-65.42619
246.24,-65.45346
246.26,-65.48402
246.28,-65.51265
246.3,-65.54213
246.32,-65.57277
246.34,-65.60045
246.36,-65.62973
246.38,-65.65525
246.4,-65.68023
246.42,-65.70823
246.44,-65.73452
246.46,-65.76463
246.48,-65.79386
246.5,-65.82231
246.52,-65.85224
246.54,-65.87712
246.56,-65.90332
246.58,-65.92968
246.6,-65.9549
246.62,-65.98277
246.64,-66.00791
246.66,-66.03447
246.68,-66.06251
246.7,-66.0878
246.72,-66.11568
246.74,-66.14313
246.76,-66.15517
246.78,-66.14956
246.8,-66.13661
246.82,-66.12522
246.84,-66.11391
246.86,-66.10099
246.88,-66.09005
246.9,-66.0757
246.92,-66.06357
246.94,-66.05356
246.96,-66.04199
246.98,-66.03307
247,-66.02214
247.02,-66.01283
247.04,-66.00592
247.06,-65.99559
247.08,-65.98778
247.1,-65.9788
247.12,-65.9695
247.14,-65.96519
247.16,-65.9586
247.18,-65.95348
247.2,-65.94948
247.22,-65.94056
247.24,-65.93369
247.26,-65.9262
247.28,-65.9192
247.3,-65.9165
247.32,-65.91125
247.34,-65.90784
247.36,-65.90502
247.38,-65.9006
247.4,-65.89851
247.42,-65.89383
247.44,-65.88992
247.46,-65.88846
247.48,-65.88538
247.5,-65.8863
247.52,-65.88612
247.54,-65.88434
247.56,-65.88516
247.58,-65.88155
247.6,-65.87929
247.62,-65.8807
247.64,-65.87896
247.66,-65.8796
247.68,-65.8794
247.7,-65.878
247.72,-65.87938
247.74,-65.87767
247.76,-65.87079
247.78,-65.85739
247.8,-65.83922
247.82,-65.82503
247.84,-65.81156
247.86,-65.79706
247.88,-65.78475
247.9,-65.76677
247.92,-65.74922
247.94,-65.73558
247.96,-65.71953
247.98,-65.70624
248,-65.69312
248.02,-65.67905
248.04,-65.6678
248.06,-65.65302
248.08,-65.64027
248.1,-65.63101
248.12,-65.61837
248.14,-65.60782
248.16,-65.5973
248.18,-65.58586
248.2,-65.57707
248.22,-65.56454
248.24,-65.55239
248.26,-65.54329
248.28,-65.53118
248.3,-65.52262
248.32,-65.51533
248.34,-65.50447
248.36,-65.49596
248.38,-65.48498
248.4,-65.47437
248.42,-65.46869
248.44,-65.45967
248.46,-65.45229
248.48,-65.44653
248.5,-65.4348
248.52,-65.42542
248.54,-65.41694
248.56,-65.40686
248.58,-65.40135
248.6,-65.39382
248.62,-65.38681
248.64,-65.38277
248.66,-65.374
248.68,-65.3662
248.7,-65.36039
248.72,-65.35239
248.74,-65.34782
248.76,-65.34355
248.78,-65.34019
248.8,-65.3396
248.82,-65.33439
248.84,-65.33002
248.86,-65.32783
248.88,-65.32367
248.9,-65.32287
248.92,-65.32096
248.94,-65.31863
248.96,-65.3182
248.98,-65.31315
249,-65.30979
249.02,-65.30537
249.04,-65.30009
249.06,-65.29868
249.08,-65.29491
249.1,-65.29346
249.12,-65.29253
249.14,-65.2909
249.16,-65.29023
249.18,-65.28632
249.2,-65.28268
249.22,-65.27655
249.24,-65.27178
249.26,-65.26749
249.28,-65.26316
249.3,-65.26132
249.32,-65.25851
249.34,-65.25792
249.36,-65.256
249.38,-65.25476
249.4,-65.2522
249.42,-65.24964
249.44,-65.24782
249.46,-65.24533
249.48,-65.24432
249.5,-65.24249
249.52,-65.24137
249.54,-65.23741
249.56,-65.23446
249.58,-65.23149
249.6,-65.22795
249.62,-65.2242
249.64,-65.22076
249.66,-65.21688
249.68,-65.2129
249.7,-65.21186
249.72,-65.21105
249.74,-65.20954
249.76,-65.20848
249.78,-65.2114
249.8,-65.21439
249.82,-65.21925
249.84,-65.22331
249.86,-65.22809
249.88,-65.23177
249.9,-65.23421
249.92,-65.23708
249.94,-65.24031
249.96,-65.24363
249.98,-65.24722
250,-65.25179
250.02,-65.25563
250.04,-65.26065
250.06,-65.26425
250.08,-65.26882
250.1,-65.2724
250.12,-65.27588
250.14,-65.27797
250.16,-65.27977
250.18,-65.27978
250.2,-65.27942
250.22,-65.28009
250.24,-65.28016
250.26,-65.28195
250.28,-65.28401
250.3,-65.28761
250.32,-65.29046
250.34,-65.29634
250.36,-65.30141
250.38,-65.30647
250.4,-65.31136
250.42,-65.31529
250.44,-65.31927
250.46,-65.32102
250.48,-65.32347
250.5,-65.32391
250.52,-65.32542
250.54,-65.32648
250.56,-65.3287
250.58,-65.33103
250.6,-65.33258
250.62,-65.33608
250.64,-65.33856
250.66,-65.34311
250.68,-65.3464
250.7,-65.35059
250.72,-65.35452
250.74,-65.35714
250.76,-65.37373
250.78,-65.40769
250.8,-65.44742
250.82,-65.48311
250.84,-65.51943
250.86,-65.55618
250.88,-65.59303
250.9,-65.6317
250.92,-65.66937
250.94,-65.70801
250.96,-65.7436
250.98,-65.78061
251,-65.81706
251.02,-65.85392
251.04,-65.8919
251.06,-65.92697
251.08,-65.96297
251.1,-65.99651
251.12,-66.03067
251.14,-66.06366
251.16,-66.09585
251.18,-66.12874
251.2,-66.15999
251.22,-66.19313
251.24,-66.22476
251.26,-66.25902
251.28,-66.29278
251.3,-66.3246
251.32,-66.3581
251.34,-66.38896
251.36,-66.42072
251.38,-66.45127
251.4,-66.48163
251.42,-66.51227
251.44,-66.54277
251.46,-66.57466
251.48,-66.60458
251.5,-66.63619
251.52,-66.66611
251.54,-66.6962
251.56,-66.72761
251.58,-66.75666
251.6,-66.78677
251.62,-66.81302
251.64,-66.83971
251.66,-66.86754
251.68,-66.89496
251.7,-66.92489
251.72,-66.95239
251.74,-66.9802
251.76,-67.0143
251.78,-67.05899
251.8,-67.10808
251.82,-67.15518
251.84,-67.20315
251.86,-67.24816
251.88,-67.29389
251.9,-67.34055
251.92,-67.38612
251.94,-67.43388
251.96,-67.47888
251.98,-67.5244
252,-67.56938
252.02,-67.61462
252.04,-67.66167
252.06,-67.7055
252.08,-67.74992
252.1,-67.79099
252.12,-67.83242
252.14,-67.8759
252.16,-67.91764
252.18,-67.96257
252.2,-68.00491
252.22,-68.04682
252.24,-68.08958
252.26,-68.13216
252.28,-68.1764
252.3,-68.21713
252.32,-68.25826
252.34,-68.29762
252.36,-68.33723
252.38,-68.37941
252.4,-68.41952
252.42,-68.46279
252.44,-68.50384
252.46,-68.5441
252.48,-68.58642
252.5,-68.62732
252.52,-68.66968
252.54,-68.70796
252.56,-68.74587
252.58,-68.78436
252.6,-68.82198
252.62,-68.86271
252.64,-68.90149
252.66,-68.94205
252.68,-68.9821
252.7,-69.02155
252.72,-69.06269
252.74,-69.10258
252.76,-69.12631
252.78,-69.12255
252.8,-69.11163
252.82,-69.10291
252.84,-69.09192
252.86,-69.08336
252.88,-69.07483
252.9,-69.06692
252.92,-69.06062
252.94,-69.05284
252.96,-69.0468
252.98,-69.03806
253,-69.03018
253.02,-69.02363
253.04,-69.016
253.06,-69.01182
253.08,-69.00617
253.1,-69.00203
253.12,-68.99874
253.14,-68.99387
253.16,-68.99139
253.18,-68.98533
253.2,-68.98081
253.22,-68.9776
253.24,-68.97306
253.26,-68.97181
253.28,-68.96862
253.3,-68.96705
253.32,-68.96633
253.34,-68.96482
253.36,-68.96503
253.38,-68.96146
253.4,-68.95985
253.42,-68.95853
253.44,-68.95713
253.46,-68.95949
253.48,-68.95855
253.5,-68.95876
253.52,-68.95902
253.54,-68.95869
253.56,-68.96025
253.58,-68.95969
253.6,-68.96046
253.62,-68.95933
253.64,-68.95887
253.66,-68.96209
253.68,-68.96307
253.7,-68.96633
253.72,-68.96811
253.74,-68.97073
253.76,-68.96507
253.78,-68.94052
253.8,-68.91389
253.82,-68.88529
253.84,-68.85621
253.86,-68.83048
253.88,-68.8031
253.9,-68.77932
253.92,-68.75591
253.94,-68.73239
253.96,-68.71071
253.98,-68.68562
254,-68.66297
254.02,-68.63916
254.04,-68.61529
254.06,-68.595
254.08,-68.57213
254.1,-68.55215
254.12,-68.53222
254.14,-68.51154
254.16,-68.49311
254.18,-68.47136
254.2,-68.45073
254.22,-68.42941
254.24,-68.40809
254.26,-68.3898
254.28,-68.36863
254.3,-68.34999
254.32,-68.33141
254.34,-68.31134
254.36,-68.29388
254.38,-68.2726
254.4,-68.25239
254.42,-68.23386
254.44,-68.21445
254.46,-68.19833
254.48,-68.18038
254.5,-68.16409
254.52,-68.14853
254.54,-68.13001
254.56,-68.11395
254.58,-68.09474
254.6,-68.07632
254.62,-68.06047
254.64,-68.0419
254.66,-68.0274
254.68,-68.0125
254.7,-67.99757
254.72,-67.98466
254.74,-67.96762
254.76,-67.94944
254.78,-67.92642
254.8,-67.90227
254.82,-67.88156
254.84,-67.85786
254.86,-67.83609
254.88,-67.81543
254.9,-67.79403
254.92,-67.7748
254.94,-67.75175
254.96,-67.72967
254.98,-67.70899
255,-67.68554
255.02,-67.66549
255.04,-67.64484
255.06,-67.62417
255.08,-67.60536
255.1,-67.58269
255.12,-67.56141
255.14,-67.5388
255.16,-67.51585
255.18,-67.49692
255.2,-67.47531
255.22,-67.45607
255.24,-67.43729
255.26,-67.41636
255.28,-67.39845
255.3,-67.37642
255.32,-67.35482
255.34,-67.33592
255.36,-67.31436
255.38,-67.29593
255.4,-67.27693
255.42,-67.25707
255.44,-67.2391
255.46,-67.2168
255.48,-67.19606
255.5,-67.17674
255.52,-67.15592
255.54,-67.13802
255.56,-67.11778
255.58,-67.09791
255.6,-67.07986
255.62,-67.05746
255.64,-67.0376
255.66,-67.01795
255.68,-66.99716
255.7,-66.97996
255.72,-66.95948
255.74,-66.94716
255.76,-66.88838
255.78,-66.75371
255.8,-66.60312
255.82,-66.44884
255.84,-66.29388
255.86,-66.14409
255.88,-65.99259
255.9,-65.84293
255.92,-65.69548
255.94,-65.5458
255.96,-65.39908
255.98,-65.25136
256,-65.10512
256.02,-64.96449
256.04,-64.82178
256.06,-64.68206
256.08,-64.54379
256.1,-64.4029
256.12,-64.26598
256.14,-64.12724
256.16,-63.98884
256.18,-63.85555
256.2,-63.72014
256.22,-63.58784
256.24,-63.45731
256.26,-63.32413
256.28,-63.19347
256.3,-63.06122
256.32,-62.92992
256.34,-62.80353
256.36,-62.67534
256.38,-62.5502
256.4,-62.4265
256.42,-62.29994
256.44,-62.17637
256.46,-62.05081
256.48,-61.92503
256.5,-61.80421
256.52,-61.68055
256.54,-61.55866
256.56,-61.43875
256.58,-61.31528
256.6,-61.19442
256.62,-61.073
256.64,-60.95092
256.66,-60.83273
256.68,-60.71259
256.7,-60.59521
256.72,-60.48075
256.74,-60.36399
256.76,-60.23675
256.78,-60.09098
256.8,-59.93896
256.82,-59.79189
256.84,-59.64337
256.86,-59.49473
256.88,-59.34817
256.9,-59.19648
256.92,-59.04681
256.94,-58.89998
256.96,-58.75012
256.98,-58.60377
257,-58.45633
257.02,-58.30776
257.04,-58.16287
257.06,-58.01428
257.08,-57.86638
257.1,-57.72052
257.12,-57.57166
257.14,-57.42706
257.16,-57.28194
257.18,-57.13466
257.2,-56.99048
257.22,-56.84256
257.24,-56.69482
257.26,-56.5493
257.28,-56.40145
257.3,-56.25594
257.32,-56.10778
257.34,-55.95863
257.36,-55.81038
257.38,-55.65824
257.4,-55.50682
257.42,-55.35243
257.44,-55.19709
257.46,-55.04349
257.48,-54.88713
257.5,-54.73169
257.52,-54.57341
257.54,-54.41406
257.56,-54.25316
257.58,-54.08931
257.6,-53.92537
257.62,-53.75644
257.64,-53.58587
257.66,-53.41099
257.68,-53.23329
257.7,-53.0534
257.72,-52.87181
257.74,-52.67935
257.76,-52.54081
257.78,-52.49001
257.8,-52.45609
257.82,-52.42183
257.84,-52.38456
257.86,-52.34206
257.88,-52.29423
257.9,-52.24085
257.92,-52.18299
257.94,-52.11835
257.96,-52.04998
257.98,-51.97629
258,-51.89801
258.02,-51.81236
258.04,-51.72132
258.06,-51.62406
258.08,-51.52231
258.1,-51.41503
258.12,-51.3028
258.14,-51.18503
258.16,-51.06157
258.18,-50.93407
258.2,-50.80112
258.22,-50.66361
258.24,-50.51954
258.26,-50.36919
258.28,-50.21156
258.3,-50.04901
258.32,-49.87917
258.34,-49.70224
258.36,-49.51796
258.38,-49.32674
258.4,-49.12717
258.42,-48.92026
258.44,-48.70569
258.46,-48.48093
258.48,-48.24697
258.5,-48.00129
258.52,-47.74437
258.54,-47.47303
258.56,-47.18856
258.58,-46.88731
258.6,-46.57128
258.62,-46.23826
258.64,-45.88666
258.66,-45.51673
258.68,-45.12506
258.7,-44.7106
258.72,-44.26782
258.74,-43.7958
258.76,-43.29154
258.78,-42.75443
258.8,-42.175
258.82,-41.54925
258.84,-40.87074
258.86,-40.1317
258.88,-39.3264
258.9,-38.44275
258.92,-37.47246
258.94,-36.39966
258.96,-35.21339
258.98,-33.89729
259,-32.4327
259.02,-30.79918
259.04,-28.96869
259.06,-26.91664
259.08,-24.60823
259.1,-22.01336
259.12,-19.09764
259.14,-15.83259
259.16,-12.20707
259.18,-8.225814
259.2,-3.949913
259.22,0.5305159
259.24,5.054982
259.26,9.451434
259.28,13.54833
259.3,17.20156
259.32,20.33681
259.34,22.91025
259.36,24.93594
259.38,26.43931
259.4,27.47252
259.42,28.08548
259.44,28.33334
259.46,28.26936
259.48,27.93844
259.5,27.38998
259.52,26.65688
259.54,25.77545
259.56,24.77297
259.58,23.67317
259.6,22.49742
259.62,21.2601
259.64,19.97892
259.66,18.66205
259.68,17.32065
259.7,15.96145
259.72,14.58823
259.74,13.20952
259.76,11.82277
259.78,10.43537
259.8,9.049331
259.82,7.667435
259.84,6.290289
259.86,4.916729
259.88,3.550498
259.9,2.188006
259.92,0.8316117
259.94,-0.5212954
259.96,-1.87209
259.98,-3.217679
260,-4.56466
260.02,-5.90872
260.04,-7.254368
260.06,-8.602656
260.08,-9.954219
260.1,-11.3122
260.12,-12.67447
260.14,-14.04545
260.16,-15.42186
260.18,-16.806
260.2,-18.19811
260.22,-19.59466
260.24,-20.99886
260.26,-22.40447
260.28,-23.81349
260.3,-25.22406
260.32,-26.6332
260.34,-28.03934
260.36,-29.4349
260.38,-30.82109
260.4,-32.18958
260.42,-33.53679
260.44,-34.86085
260.46,-36.15492
260.48,-37.41832
260.5,-38.64423
260.52,-39.83365
260.54,-40.98526
260.56,-42.09672
260.58,-43.17082
260.6,-44.20212
260.62,-45.19582
260.64,-46.15087
260.66,-47.06774
260.68,-47.95067
260.7,-48.79627
260.72,-49.60972
260.74,-50.39372
260.76,-51.11483
260.78,-51.76044
260.8,-52.36631
260.82,-52.94872
260.84,-53.50473
260.86,-54.03844
260.88,-54.55144
260.9,-55.04182
260.92,-55.51445
260.94,-55.9646
260.96,-56.39657
260.98,-56.8103
261,-57.20651
261.02,-57.58983
261.04,-57.95509
261.06,-58.30658
261.08,-58.64208
261.1,-58.96184
261.12,-59.26846
261.14,-59.55805
261.16,-59.83617
261.18,-60.09944
261.2,-60.35036
261.22,-60.59103
261.24,-60.81787
261.26,-61.03658
261.28,-61.24286
261.3,-61.43865
261.32,-61.62418
261.34,-61.79746
261.36,-61.96308
261.38,-62.11666
261.4,-62.2632
261.42,-62.40224
261.44,-62.53154
261.46,-62.65549
261.48,-62.76915
261.5,-62.87658
261.52,-62.97782
261.54,-63.07105
261.56,-63.15937
261.58,-63.23736
261.6,-63.31079
261.62,-63.37823
261.64,-63.4396
261.66,-63.49856
261.68,-63.5496
261.7,-63.59683
261.72,-63.63884
261.74,-63.68368
261.76,-63.68285
261.78,-63.60927
261.8,-63.51889
261.82,-63.42287
261.84,-63.32611
261.86,-63.23243
261.88,-63.13582
261.9,-63.04253
261.92,-62.94949
261.94,-62.85645
261.96,-62.76619
261.98,-62.67399
262,-62.58459
262.02,-62.4947
262.04,-62.40538
262.06,-62.3186
262.08,-62.23144
262.1,-62.14892
262.12,-62.06615
262.14,-61.98448
262.16,-61.90638
262.18,-61.82536
262.2,-61.74672
262.22,-61.66802
262.24,-61.58972
262.26,-61.51466
262.28,-61.43826
262.3,-61.36612
262.32,-61.29517
262.34,-61.2251
262.36,-61.15772
262.38,-61.08785
262.4,-61.01986
262.42,-60.95152
262.44,-60.88481
262.46,-60.82263
262.48,-60.75916
262.5,-60.69899
262.52,-60.63871
262.54,-60.57939
262.56,-60.52384
262.58,-60.46422
262.6,-60.40608
262.62,-60.34973
262.64,-60.29342
262.66,-60.24144
262.68,-60.18878
262.7,-60.13856
262.72,-60.08954
262.74,-60.03021
262.76,-60.03416
262.78,-60.12503
262.8,-60.23845
262.82,-60.35476
262.84,-60.46686
262.86,-60.57932
262.88,-60.68632
262.9,-60.78965
262.92,-60.89207
262.94,-60.98691
262.96,-61.07939
262.98,-61.1673
263,-61.25112
263.02,-61.33476
263.04,-61.4125
263.06,-61.4898
263.08,-61.56487
263.1,-61.63472
263.12,-61.70424
263.14,-61.76781
263.16,-61.82988
263.18,-61.89269
263.2,-61.95027
263.22,-62.00819
263.24,-62.06344
263.26,-62.11527
263.28,-62.16672
263.3,-62.21269
263.32,-62.25781
263.34,-62.30071
263.36,-62.34057
263.38,-62.38237
263.4,-62.4191
263.42,-62.45573
263.44,-62.49283
263.46,-62.52372
263.48,-62.55461
263.5,-62.58248
263.52,-62.60924
263.54,-62.63873
263.56,-62.66432
263.58,-62.69052
263.6,-62.71543
263.62,-62.73583
263.64,-62.75743
263.66,-62.77554
263.68,-62.79292
263.7,-62.81217
263.72,-62.82756
263.74,-62.84219
263.76,-62.87568
263.78,-62.93546
263.8,-63.00313
263.82,-63.06557
263.84,-63.12719
263.86,-63.18951
263.88,-63.24764
263.9,-63.30754
263.92,-63.36407
263.94,-63.41804
263.96,-63.47292
263.98,-63.52069
264,-63.56878
264.02,-63.61745
264.04,-63.66181
264.06,-63.7076
264.08,-63.74972
264.1,-63.78996
264.12,-63.83195
264.14,-63.86847
264.16,-63.90489
264.18,-63.94076
264.2,-63.97299
264.22,-64.00805
264.24,-64.03991
264.26,-64.07078
264.28,-64.10319
264.3,-64.12979
264.32,-64.15718
264.34,-64.18474
264.36,-64.2106
264.38,-64.23916
264.4,-64.26426
264.42,-64.28849
264.44,-64.31364
264.46,-64.33375
264.48,-64.35469
264.5,-64.37502
264.52,-64.39278
264.54,-64.41283
264.56,-64.4302
264.58,-64.44887
264.6,-64.46949
264.62,-64.4844
264.64,-64.50055
264.66,-64.51617
264.68,-64.52959
264.7,-64.54812
264.72,-64.5634
264.74,-64.57787
264.76,-64.59273
264.78,-64.59919
264.8,-64.60687
264.82,-64.61612
264.84,-64.62314
264.86,-64.63385
264.88,-64.64287
264.9,-64.65018
264.92,-64.65946
264.94,-64.66505
264.96,-64.6714
264.98,-64.67921
265,-64.68463
265.02,-64.69365
265.04,-64.70153
265.06,-64.70793
265.08,-64.71694
265.1,-64.72131
265.12,-64.72587
265.14,-64.73211
265.16,-64.73561
265.18,-64.74311
265.2,-64.75065
265.22,-64.75528
265.24,-64.76262
265.26,-64.76639
265.28,-64.77041
265.3,-64.77774
265.32,-64.78071
265.34,-64.786
265.36,-64.7918
265.38,-64.79279
265.4,-64.79715
265.42,-64.80001
265.44,-64.8011
265.46,-64.80696
265.48,-64.81009
265.5,-64.81387
265.52,-64.81984
265.54,-64.82192
265.56,-64.82524
265.58,-64.82722
265.6,-64.82907
265.62,-64.83481
265.64,-64.8384
265.66,-64.84444
265.68,-64.85021
265.7,-64.85435
265.72,-64.86132
265.74,-64.8631
265.76,-64.86736
265.78,-64.87592
265.8,-64.88471
265.82,-64.89516
265.84,-64.90405
265.86,-64.91547
265.88,-64.92539
265.9,-64.93554
265.92,-64.9462
265.94,-64.95534
265.96,-64.96592
265.98,-64.97383
266,-64.98237
266.02,-64.98926
266.04,-64.99674
266.06,-65.00323
266.08,-65.00953
266.1,-65.01866
266.12,-65.02674
266.14,-65.03529
266.16,-65.0431
266.18,-65.05211
266.2,-65.05964
266.22,-65.06847
266.24,-65.07721
266.26,-65.08612
266.28,-65.0944
266.3,-65.10195
266.32,-65.11063
266.34,-65.11811
266.36,-65.12582
266.38,-65.13271
266.4,-65.13967
266.42,-65.14566
266.44,-65.153
266.46,-65.15954
266.48,-65.16679
266.5,-65.17294
266.52,-65.17813
266.54,-65.18244
266.56,-65.1866
266.58,-65.19075
266.6,-65.19463
266.62,-65.19984
266.64,-65.20466
266.66,-65.21043
266.68,-65.2163
266.7,-65.22311
266.72,-65.22841
266.74,-65.23484
266.76,-65.24222
266.78,-65.25154
266.8,-65.26087
266.82,-65.27048
266.84,-65.27998
266.86,-65.28917
266.88,-65.2989
266.9,-65.30796
266.92,-65.31809
266.94,-65.32637
266.96,-65.33542
266.98,-65.34184
267,-65.34833
267.02,-65.35485
267.04,-65.36123
267.06,-65.36831
267.08,-65.37532
267.1,-65.38326
267.12,-65.39022
267.14,-65.39838
267.16,-65.40404
267.18,-65.41118
267.2,-65.41786
267.22,-65.42463
267.24,-65.43219
267.26,-65.43917
267.28,-65.44739
267.3,-65.45325
267.32,-65.45995
267.34,-65.46351
267.36,-65.46739
267.38,-65.47058
267.4,-65.47368
267.42,-65.47911
267.44,-65.48329
267.46,-65.48946
267.48,-65.49374
267.5,-65.49942
267.52,-65.50463
267.54,-65.50925
267.56,-65.51483
267.58,-65.51858
267.6,-65.52352
267.62,-65.52544
267.64,-65.52874
267.66,-65.53164
267.68,-65.53365
267.7,-65.53712
267.72,-65.53981
267.74,-65.54262
267.76,-65.55721
267.78,-65.59335
267.8,-65.63307
267.82,-65.67242
267.84,-65.71353
267.86,-65.75256
267.88,-65.79258
267.9,-65.82871
267.92,-65.86422
267.94,-65.89971
267.96,-65.93502
267.98,-65.97248
268,-66.00777
268.02,-66.04429
268.04,-66.07847
268.06,-66.11292
268.08,-66.14738
268.1,-66.18006
268.12,-66.21405
268.14,-66.24347
268.16,-66.2735
268.18,-66.30257
268.2,-66.33085
268.22,-66.36093
268.24,-66.38907
268.26,-66.41852
268.28,-66.44586
268.3,-66.47397
268.32,-66.5018
268.34,-66.52902
268.36,-66.55764
268.38,-66.58132
268.4,-66.60563
268.42,-66.62862
268.44,-66.65115
268.46,-66.67583
268.48,-66.69806
268.5,-66.72158
268.52,-66.74382
268.54,-66.76742
268.56,-66.79116
268.58,-66.81402
268.6,-66.83746
268.62,-66.8568
268.64,-66.87824
268.66,-66.89871
268.68,-66.9184
268.7,-66.94018
268.72,-66.9586
268.74,-66.97714
268.76,-67.00214
268.78,-67.0392
268.8,-67.08005
268.82,-67.11928
268.84,-67.15904
268.86,-67.19543
268.88,-67.23365
268.9,-67.27179
268.92,-67.30845
268.94,-67.34701
268.96,-67.38258
268.98,-67.42006
269,-67.4562
269.02,-67.49274
269.04,-67.53054
269.06,-67.56307
269.08,-67.59634
269.1,-67.62756
269.12,-67.65854
269.14,-67.69006
269.16,-67.71967
269.18,-67.7513
269.2,-67.78106
269.22,-67.8131
269.24,-67.84553
269.26,-67.87679
269.28,-67.90949
269.3,-67.93667
269.32,-67.96425
269.34,-67.99287
269.36,-68.02087
269.38,-68.0509
269.4,-68.07898
269.42,-68.1084
269.44,-68.13651
269.46,-68.16498
269.48,-68.1948
269.5,-68.22097
269.52,-68.24853
269.54,-68.27362
269.56,-68.29898
269.58,-68.32667
269.6,-68.35276
269.62,-68.38189
269.64,-68.40895
269.66,-68.43678
269.68,-68.46603
269.7,-68.49227
269.72,-68.51946
269.74,-68.54647
269.76,-68.55302
269.78,-68.52907
269.8,-68.49699
269.82,-68.46696
269.84,-68.43423
269.86,-68.40367
269.88,-68.37376
269.9,-68.3425
269.92,-68.31475
269.94,-68.28404
269.96,-68.25467
269.98,-68.22617
270,-68.19749
270.02,-68.17254
270.04,-68.14716
270.06,-68.1243
270.08,-68.10037
270.1,-68.07636
270.12,-68.05457
270.14,-68.02873
270.16,-68.00487
270.18,-67.98007
270.2,-67.95546
270.22,-67.93391
270.24,-67.90969
270.26,-67.88869
270.28,-67.8678
270.3,-67.84764
270.32,-67.82967
270.34,-67.80783
270.36,-67.78813
270.38,-67.76819
270.4,-67.74917
270.42,-67.73346
270.44,-67.7148
270.46,-67.69712
270.48,-67.67863
270.5,-67.6605
270.52,-67.64442
270.54,-67.62587
270.56,-67.6095
270.58,-67.59106
270.6,-67.5732
270.62,-67.55872
270.64,-67.54179
270.66,-67.52764
270.68,-67.51251
270.7,-67.49663
270.72,-67.48292
270.74,-67.46826
270.76,-67.44766
270.78,-67.41358
270.8,-67.37611
270.82,-67.3409
270.84,-67.30311
270.86,-67.26775
270.88,-67.23141
270.9,-67.19483
270.92,-67.16073
270.94,-67.1232
270.96,-67.08812
270.98,-67.05221
271,-67.01591
271.02,-66.984
271.04,-66.94854
271.06,-66.91484
271.08,-66.88281
271.1,-66.84914
271.12,-66.81821
271.14,-66.78469
271.16,-66.75169
271.18,-66.72059
271.2,-66.6895
271.22,-66.6618
271.24,-66.63125
271.26,-66.60094
271.28,-66.57198
271.3,-66.54103
271.32,-66.51256
271.34,-66.48111
271.36,-66.45026
271.38,-66.42264
271.4,-66.39245
271.42,-66.36604
271.44,-66.33964
271.46,-66.31224
271.48,-66.28639
271.5,-66.25621
271.52,-66.22742
271.54,-66.19903
271.56,-66.17014
271.58,-66.14489
271.6,-66.11724
271.62,-66.09074
271.64,-66.06478
271.66,-66.03733
271.68,-66.01246
271.7,-65.98349
271.72,-65.95403
271.74,-65.93024
271.76,-65.88952
271.78,-65.82917
271.8,-65.76234
271.82,-65.69413
271.84,-65.62717
271.86,-65.55558
271.88,-65.48642
271.9,-65.41801
271.92,-65.34864
271.94,-65.28347
271.96,-65.21645
271.98,-65.15269
272,-65.09156
272.02,-65.02627
272.04,-64.96324
272.06,-64.89886
272.08,-64.83377
272.1,-64.77242
272.12,-64.70933
272.14,-64.6495
272.16,-64.59075
272.18,-64.52999
272.2,-64.47235
272.22,-64.41188
272.24,-64.35257
272.26,-64.29663
272.28,-64.23775
272.3,-64.18182
272.32,-64.12546
272.34,-64.06936
272.36,-64.01665
272.38,-63.95938
272.4,-63.90292
272.42,-63.84855
272.44,-63.79211
272.46,-63.74008
272.48,-63.68713
272.5,-63.63371
272.52,-63.58323
272.54,-63.52745
272.56,-63.47316
272.58,-63.42193
272.6,-63.36943
272.62,-63.31999
272.64,-63.26901
272.66,-63.21874
272.68,-63.17127
272.7,-63.12087
272.72,-63.07216
272.74,-63.02974
272.76,-62.94029
272.78,-62.78569
272.8,-62.61185
272.82,-62.43785
272.84,-62.26629
272.86,-62.0914
272.88,-61.91986
272.9,-61.75069
272.92,-61.58147
272.94,-61.41679
272.96,-61.25169
272.98,-61.08865
273,-60.92886
273.02,-60.76544
273.04,-60.60604
273.06,-60.44928
273.08,-60.29179
273.1,-60.13958
273.12,-59.98574
273.14,-59.83269
273.16,-59.68358
273.18,-59.5307
273.2,-59.38068
273.22,-59.23382
273.24,-59.08568
273.26,-58.94234
273.28,-58.79905
273.3,-58.65553
273.32,-58.51466
273.34,-58.36983
273.36,-58.22647
273.38,-58.08638
273.4,-57.9448
273.42,-57.80762
273.44,-57.67091
273.46,-57.53274
273.48,-57.39789
273.5,-57.25928
273.52,-57.12047
273.54,-56.98542
273.56,-56.84799
273.58,-56.71241
273.6,-56.57826
273.62,-56.44145
273.64,-56.30595
273.66,-56.16921
273.68,-56.03198
273.7,-55.89738
273.72,-55.76017
273.74,-55.61909
273.76,-55.50404
273.78,-55.42346
273.8,-55.35437
273.82,-55.28492
273.84,-55.21362
273.86,-55.1451
273.88,-55.07201
273.9,-54.99785
273.92,-54.92431
273.94,-54.84541
273.96,-54.7668
273.98,-54.68543
274,-54.60217
274.02,-54.52051
274.04,-54.43446
274.06,-54.34843
274.08,-54.2606
274.1,-54.17034
274.12,-54.08008
274.14,-53.98483
274.16,-53.88876
274.18,-53.7886
274.2,-53.68657
274.22,-53.58535
274.24,-53.48062
274.26,-53.37655
274.28,-53.26825
274.3,-53.15838
274.32,-53.0465
274.34,-52.9313
274.36,-52.81533
274.38,-52.69459
274.4,-52.57131
274.42,-52.44254
274.44,-52.31127
274.46,-52.17714
274.48,-52.0407
274.5,-51.9013
274.52,-51.75764
274.54,-51.61203
274.56,-51.46142
274.58,-51.30823
274.6,-51.14979
274.62,-50.98778
274.64,-50.8206
274.66,-50.6489
274.68,-50.47277
274.7,-50.29236
274.72,-50.10548
274.74,-49.90645
274.76,-49.73773
274.78,-49.61422
274.8,-49.49745
274.82,-49.37433
274.84,-49.24476
274.86,-49.10506
274.88,-48.9567
274.9,-48.79783
274.92,-48.63009
274.94,-48.45223
274.96,-48.26451
274.98,-48.06643
275,-47.85845
275.02,-47.64084
275.04,-47.41164
275.06,-47.17256
275.08,-46.92055
275.1,-46.65564
275.12,-46.37532
275.14,-46.08127
275.16,-45.77059
275.18,-45.44413
275.2,-45.09832
275.22,-44.7317
275.24,-44.3436
275.26,-43.93059
275.28,-43.49139
275.3,-43.02094
275.32,-42.51806
275.34,-41.97631
275.36,-41.39494
275.38,-40.76934
275.4,-40.09436
275.42,-39.36217
275.44,-38.56597
275.46,-37.69889
275.48,-36.74886
275.5,-35.70898
275.52,-34.56276
275.54,-33.29941
275.56,-31.89993
275.58,-30.34763
275.6,-28.6217
275.62,-26.69815
275.64,-24.55173
275.66,-22.15091
275.68,-19.47124
275.7,-16.48493
275.72,-13.1832
275.74,-9.566441
275.76,-5.672927
275.78,-1.568024
275.8,2.629745
275.82,6.775558
275.84,10.72055
275.86,14.32179
275.88,17.49047
275.9,20.1643
275.92,22.33236
275.94,24.00679
275.96,25.21876
275.98,26.01401
276,26.43754
276.02,26.5386
276.04,26.36214
276.06,25.95013
276.08,25.34198
276.1,24.57008
276.12,23.66805
276.14,22.65689
276.16,21.55983
276.18,20.39516
276.2,19.17543
276.22,17.91746
276.24,16.62832
276.26,15.31982
276.28,13.99397
276.3,12.65756
276.32,11.31475
276.34,9.967391
276.36,8.622431
276.38,7.278056
276.4,5.938385
276.42,4.601218
276.44,3.268369
276.46,1.942422
276.48,0.6198117
276.5,-0.6945776
276.52,-2.007258
276.54,-3.316522
276.56,-4.624126
276.58,-5.932908
276.6,-7.241316
276.62,-8.553807
276.64,-9.867038
276.66,-11.18606
276.68,-12.51041
276.7,-13.83888
276.72,-15.17505
276.74,-16.51863
276.76,-17.8461
276.78,-19.14533
276.8,-20.44596
276.82,-21.75403
276.84,-23.06511
276.86,-24.38067
276.88,-25.6931
276.9,-27.00376
276.92,-28.3082
276.94,-29.60039
276.96,-30.88077
276.98,-32.14232
277,-33.38563
277.02,-34.60405
277.04,-35.79589
277.06,-36.95945
277.08,-38.08889
277.1,-39.18762
277.12,-40.24992
277.14,-41.27755
277.16,-42.27003
277.18,-43.22436
277.2,-44.14427
277.22,-45.02618
277.24,-45.87559
277.26,-46.69148
277.28,-47.47493
277.3,-48.23015
277.32,-48.95396
277.34,-49.65248
277.36,-50.32374
277.38,-50.97054
277.4,-51.59405
277.42,-52.1898
277.44,-52.76347
277.46,-53.31217
277.48,-53.84069
277.5,-54.35052
277.52,-54.83917
277.54,-55.31034
277.56,-55.76085
277.58,-56.19601
277.6,-56.61407
277.62,-57.01381
277.64,-57.39899
277.66,-57.76452
277.68,-58.11569
277.7,-58.45213
277.72,-58.77392
277.74,-59.08918
277.76,-59.35067
277.78,-59.54543
277.8,-59.71379
277.82,-59.87165
277.84,-60.02192
277.86,-60.1608
277.88,-60.29416
277.9,-60.41759
277.92,-60.53415
277.94,-60.64602
277.96,-60.74922
277.98,-60.8487
278,-60.94017
278.02,-61.02617
278.04,-61.10786
278.06,-61.18211
278.08,-61.25257
278.1,-61.31461
278.12,-61.37239
278.14,-61.42585
278.16,-61.47428
278.18,-61.52153
278.2,-61.56198
278.22,-61.59968
278.24,-61.63318
278.26,-61.66074
278.28,-61.68695
278.3,-61.70745
278.32,-61.72661
278.34,-61.7424
278.36,-61.75449
278.38,-61.76654
278.4,-61.77404
278.42,-61.78141
278.44,-61.78561
278.46,-61.78565
278.48,-61.78501
278.5,-61.77868
278.52,-61.77236
278.54,-61.76541
278.56,-61.7563
278.58,-61.74735
278.6,-61.73314
278.62,-61.7193
278.64,-61.70456
278.66,-61.68635
278.68,-61.66877
278.7,-61.64629
278.72,-61.62351
278.74,-61.59413
278.76,-61.61077
278.78,-61.69955
278.8,-61.80103
278.82,-61.90174
278.84,-61.9994
278.86,-62.09116
278.88,-62.18026
278.9,-62.26079
278.92,-62.33804
278.94,-62.41415
278.96,-62.48448
278.98,-62.554
279,-62.61815
279.02,-62.6787
279.04,-62.73674
279.06,-62.7882
279.08,-62.83869
279.1,-62.88452
279.12,-62.92703
279.14,-62.96935
279.16,-63.00694
279.18,-63.04441
279.2,-63.07851
279.22,-63.10919
279.24,-63.13907
279.26,-63.1629
279.28,-63.18635
279.3,-63.20736
279.32,-63.22605
279.34,-63.24686
279.36,-63.26228
279.38,-63.2782
279.4,-63.29419
279.42,-63.30471
279.44,-63.31545
279.46,-63.32168
279.48,-63.32617
279.5,-63.33201
279.52,-63.33435
279.54,-63.33881
279.56,-63.34201
279.58,-63.34347
279.6,-63.34551
279.62,-63.34197
279.64,-63.33869
279.66,-63.33459
279.68,-63.3287
279.7,-63.3265
279.72,-63.32053
279.74,-63.31104
279.76,-63.32138
279.78,-63.35514
279.8,-63.39635
279.82,-63.43483
279.84,-63.47162
279.86,-63.51048
279.88,-63.54419
279.9,-63.57856
279.92,-63.61281
279.94,-63.64351
279.96,-63.6747
279.98,-63.70124
280,-63.72662
280.02,-63.7528
280.04,-63.77494
280.06,-63.79813
280.08,-63.81925
280.1,-63.83807
280.12,-63.8581
280.14,-63.87328
280.16,-63.88882
280.18,-63.90496
280.2,-63.91853
280.22,-63.93393
280.24,-63.94583
280.26,-63.95663
280.28,-63.96881
280.3,-63.97668
280.32,-63.98636
280.34,-63.99548
280.36,-64.00227
280.38,-64.01239
280.4,-64.01893
280.42,-64.02486
280.44,-64.03201
280.46,-64.03398
280.48,-64.03693
280.5,-64.03993
280.52,-64.04151
280.54,-64.04651
280.56,-64.04918
280.58,-64.05142
280.6,-64.05512
280.62,-64.05406
280.64,-64.05368
280.66,-64.05319
280.68,-64.05128
280.7,-64.05247
280.72,-64.05148
280.74,-64.05118
280.76,-64.05072
280.78,-64.04442
280.8,-64.0388
280.82,-64.03249
280.84,-64.02511
280.86,-64.02127
280.88,-64.01527
280.9,-64.0103
280.92,-64.00676
280.94,-63.99674
280.96,-63.98869
280.98,-63.98327
281,-63.97543
281.02,-63.97115
281.04,-63.96561
281.06,-63.95889
281.08,-63.95484
281.1,-63.94633
281.12,-63.93874
281.14,-63.9338
281.16,-63.92528
281.18,-63.91955
281.2,-63.91502
281.22,-63.90853
281.24,-63.90425
281.26,-63.89733
281.28,-63.88992
281.3,-63.88599
281.32,-63.87879
281.34,-63.87354
281.36,-63.87027
281.38,-63.86128
281.4,-63.8541
281.42,-63.8486
281.44,-63.8419
281.46,-63.84008
281.48,-63.83724
281.5,-63.83326
281.52,-63.83089
281.54,-63.8235
281.56,-63.81737
281.58,-63.81506
281.6,-63.80893
281.62,-63.80426
281.64,-63.80062
281.66,-63.79372
281.68,-63.78998
281.7,-63.78562
281.72,-63.7807
281.74,-63.7846
281.76,-63.74823
281.78,-63.65791
281.8,-63.55757
281.82,-63.45147
281.84,-63.34695
281.86,-63.24825
281.88,-63.14885
281.9,-63.054
281.92,-62.96171
281.94,-62.86682
281.96,-62.77556
281.98,-62.6844
282,-62.59364
282.02,-62.50924
282.04,-62.42436
282.06,-62.34116
282.08,-62.26231
282.1,-62.18076
282.12,-62.10285
282.14,-62.02933
282.16,-61.95398
282.18,-61.88349
282.2,-61.81431
282.22,-61.74284
282.24,-61.67591
282.26,-61.60761
282.28,-61.54037
282.3,-61.47801
282.32,-61.41434
282.34,-61.35433
282.36,-61.29526
282.38,-61.23599
282.4,-61.17975
282.42,-61.12011
282.44,-61.06236
282.46,-61.00655
282.48,-60.95255
282.5,-60.90297
282.52,-60.85153
282.54,-60.80204
282.56,-60.75339
282.58,-60.70611
282.6,-60.66084
282.62,-60.6146
282.64,-60.57101
282.66,-60.52495
282.68,-60.47985
282.7,-60.43593
282.72,-60.39253
282.74,-60.35531
282.76,-60.29108
282.78,-60.18789
282.8,-60.07341
282.82,-59.96127
282.84,-59.85027
282.86,-59.74092
282.88,-59.63338
282.9,-59.52677
282.92,-59.42268
282.94,-59.31941
282.96,-59.2186
282.98,-59.1171
283,-59.01785
283.02,-58.91925
283.04,-58.82324
283.06,-58.72851
283.08,-58.6361
283.1,-58.54501
283.12,-58.45472
283.14,-58.3661
283.16,-58.27795
283.18,-58.19247
283.2,-58.10782
283.22,-58.02539
283.24,-57.94244
283.26,-57.86242
283.28,-57.78329
283.3,-57.70493
283.32,-57.62732
283.34,-57.55054
283.36,-57.47453
283.38,-57.39909
283.4,-57.32565
283.42,-57.25207
283.44,-57.1792
283.46,-57.1043
283.48,-57.03051
283.5,-56.95593
283.52,-56.88289
283.54,-56.81103
283.56,-56.73957
283.58,-56.66911
283.6,-56.59895
283.62,-56.53077
283.64,-56.4619
283.66,-56.39419
283.68,-56.32453
283.7,-56.25618
283.72,-56.18792
283.74,-56.11222
283.76,-56.09489
283.78,-56.16103
283.8,-56.24966
283.82,-56.33831
283.84,-56.42667
283.86,-56.51063
283.88,-56.59281
283.9,-56.67309
283.92,-56.75114
283.94,-56.82898
283.96,-56.90409
283.98,-56.98009
284,-57.05286
284.02,-57.12492
284.04,-57.19419
284.06,-57.25993
284.08,-57.3249
284.1,-57.38621
284.12,-57.44764
284.14,-57.50542
284.16,-57.5623
284.18,-57.6179
284.2,-57.67208
284.22,-57.72687
284.24,-57.77876
284.26,-57.8319
284.28,-57.88221
284.3,-57.93209
284.32,-57.98151
284.34,-58.02937
284.36,-58.07763
284.38,-58.12137
284.4,-58.16484
284.42,-58.20576
284.44,-58.24589
284.46,-58.28622
284.48,-58.32473
284.5,-58.36518
284.52,-58.40314
284.54,-58.44184
284.56,-58.47927
284.58,-58.51524
284.6,-58.55166
284.62,-58.58448
284.64,-58.6177
284.66,-58.64906
284.68,-58.68057
284.7,-58.7118
284.72,-58.74205
284.74,-58.77314
284.76,-58.8098
284.78,-58.8601
284.8,-58.91174
284.82,-58.96264
284.84,-59.01442
284.86,-59.06275
284.88,-59.11145
284.9,-59.15704
284.92,-59.20224
284.94,-59.24763
284.96,-59.29149
284.98,-59.33714
285,-59.37959
285.02,-59.4219
285.04,-59.46374
285.06,-59.50555
285.08,-59.54755
285.1,-59.58658
285.12,-59.62662
285.14,-59.66289
285.16,-59.69954
285.18,-59.73668
285.2,-59.77111
285.22,-59.80692
285.24,-59.83999
285.26,-59.87394
285.28,-59.90751
285.3,-59.94053
285.32,-59.97453
285.34,-60.00432
285.36,-60.03456
285.38,-60.06249
285.4,-60.09016
285.42,-60.12032
285.44,-60.14836
285.46,-60.1773
285.48,-60.20487
285.5,-60.23443
285.52,-60.26423
285.54,-60.29208
285.56,-60.32057
285.58,-60.3446
285.6,-60.36876
285.62,-60.39161
285.64,-60.41421
285.66,-60.43904
285.68,-60.46114
285.7,-60.48547
285.72,-60.50769
285.74,-60.52954
285.76,-60.55482
285.78,-60.57872
285.8,-60.60423
285.82,-60.62691
285.84,-60.64937
285.86,-60.67317
285.88,-60.69584
285.9,-60.72099
285.92,-60.74324
285.94,-60.76596
285.96,-60.78883
285.98,-60.81045
286,-60.83358
286.02,-60.85322
286.04,-60.87309
286.06,-60.89142
286.08,-60.90979
286.1,-60.93115
286.12,-60.95069
286.14,-60.97282
286.16,-60.99245
286.18,-61.01164
286.2,-61.0328
286.22,-61.0502
286.24,-61.06747
286.26,-61.08197
286.28,-61.09695
286.3,-61.11336
286.32,-61.12865
286.34,-61.14675
286.36,-61.16184
286.38,-61.1778
286.4,-61.19482
286.42,-61.20998
286.44,-61.22763
286.46,-61.24131
286.48,-61.25505
286.5,-61.26961
286.52,-61.2826
286.54,-61.29827
286.56,-61.31276
286.58,-61.32857
286.6,-61.34327
286.62,-61.35684
286.64,-61.37205
286.66,-61.38372
286.68,-61.39724
286.7,-61.40946
286.72,-61.42061
286.74,-61.44075
286.76,-61.41949
286.78,-61.34197
286.8,-61.24928
286.82,-61.15533
286.84,-61.06359
286.86,-60.9685
286.88,-60.8764
286.9,-60.785
286.92,-60.69472
286.94,-60.6089
286.96,-60.52194
286.98,-60.43905
287,-60.357
287.02,-60.27572
287.04,-60.19777
287.06,-60.11812
287.08,-60.04078
287.1,-59.96215
287.12,-59.88452
287.14,-59.81145
287.16,-59.73733
287.18,-59.66676
287.2,-59.59682
287.22,-59.52682
287.24,-59.45963
287.26,-59.39097
287.28,-59.32509
287.3,-59.2585
287.32,-59.19176
287.34,-59.12895
287.36,-59.06599
287.38,-59.00627
287.4,-58.94697
287.42,-58.88902
287.44,-58.83299
287.46,-58.77367
287.48,-58.71715
287.5,-58.65994
287.52,-58.60343
287.54,-58.55104
287.56,-58.4958
287.58,-58.4435
287.6,-58.39286
287.62,-58.34077
287.64,-58.29117
287.66,-58.23904
287.68,-58.1881
287.7,-58.13816
287.72,-58.08802
287.74,-58.04656
287.76,-57.97215
287.78,-57.85263
287.8,-57.72305
287.82,-57.59129
287.84,-57.4628
287.86,-57.3322
287.88,-57.20383
287.9,-57.07878
287.92,-56.95294
287.94,-56.83202
287.96,-56.71168
287.98,-56.59254
288,-56.47627
288.02,-56.35692
288.04,-56.23953
288.06,-56.1223
288.08,-56.00633
288.1,-55.89423
288.12,-55.78003
288.14,-55.66883
288.16,-55.55937
288.18,-55.44955
288.2,-55.34236
288.22,-55.2322
288.24,-55.12272
288.26,-55.01475
288.28,-54.90606
288.3,-54.80153
288.32,-54.69551
288.34,-54.58919
288.36,-54.48446
288.38,-54.37615
288.4,-54.27063
288.42,-54.16484
288.44,-54.05832
288.46,-53.95532
288.48,-53.84877
288.5,-53.74373
288.52,-53.64015
288.54,-53.5329
288.56,-53.42689
288.58,-53.31732
288.6,-53.20671
288.62,-53.09945
288.64,-52.98899
288.66,-52.88041
288.68,-52.77171
288.7,-52.66018
288.72,-52.54883
288.74,-52.42393
288.76,-52.3578
288.78,-52.38011
288.8,-52.42031
288.82,-52.46488
288.84,-52.50708
288.86,-52.54568
288.88,-52.58388
288.9,-52.6145
288.92,-52.64384
288.94,-52.67257
288.96,-52.69564
288.98,-52.7211
289,-52.74321
289.02,-52.76034
289.04,-52.77781
289.06,-52.78941
289.08,-52.8
289.1,-52.81103
289.12,-52.81813
289.14,-52.82682
289.16,-52.83292
289.18,-52.83672
289.2,-52.84261
289.22,-52.84392
289.24,-52.84478
289.26,-52.84557
289.28,-52.84175
289.3,-52.84069
289.32,-52.83819
289.34,-52.83335
289.36,-52.83072
289.38,-52.82254
289.4,-52.81351
289.42,-52.80713
289.44,-52.79753
289.46,-52.79038
289.48,-52.78191
289.5,-52.76975
289.52,-52.75951
289.54,-52.74513
289.56,-52.73102
289.58,-52.72042
289.6,-52.70708
289.62,-52.69592
289.64,-52.68446
289.66,-52.66989
289.68,-52.6573
289.7,-52.64077
289.72,-52.62365
289.74,-52.60658
289.76,-52.59902
289.78,-52.61475
289.8,-52.6372
289.82,-52.65665
289.84,-52.67833
289.86,-52.69765
289.88,-52.71568
289.9,-52.73817
289.92,-52.75721
289.94,-52.77649
289.96,-52.79706
289.98,-52.81165
290,-52.82686
290.02,-52.84202
290.04,-52.85483
290.06,-52.8718
290.08,-52.88725
290.1,-52.90151
290.12,-52.91859
290.14,-52.93106
290.16,-52.94358
290.18,-52.95849
290.2,-52.97066
290.22,-52.98561
290.24,-53.00071
290.26,-53.01385
290.28,-53.02953
290.3,-53.04181
290.32,-53.05448
290.34,-53.07048
290.36,-53.08321
290.38,-53.0982
290.4,-53.11412
290.42,-53.1264
290.44,-53.14177
290.46,-53.15538
290.48,-53.16772
290.5,-53.18375
290.52,-53.19683
290.54,-53.21189
290.56,-53.22828
290.58,-53.24184
290.6,-53.25795
290.62,-53.27211
290.64,-53.28636
290.66,-53.30371
290.68,-53.31878
290.7,-53.3363
290.72,-53.35273
290.74,-53.37008
290.76,-53.3866
290.78,-53.39482
290.8,-53.40348
290.82,-53.41037
290.84,-53.41806
290.86,-53.42831
290.88,-53.43714
290.9,-53.44834
290.92,-53.45821
290.94,-53.46973
290.96,-53.48223
290.98,-53.49543
291,-53.51012
291.02,-53.523
291.04,-53.53692
291.06,-53.54842
291.08,-53.56129
291.1,-53.57403
291.12,-53.58701
291.14,-53.60141
291.16,-53.61547
291.18,-53.63061
291.2,-53.6461
291.22,-53.66289
291.24,-53.67843
291.26,-53.69553
291.28,-53.71127
291.3,-53.72797
291.32,-53.74538
291.34,-53.76274
291.36,-53.78058
291.38,-53.79808
291.4,-53.81603
291.42,-53.83367
291.44,-53.85251
291.46,-53.87191
291.48,-53.89243
291.5,-53.91064
291.52,-53.92958
291.54,-53.94815
291.56,-53.96685
291.58,-53.98522
291.6,-54.00423
291.62,-54.02224
291.64,-54.04023
291.66,-54.05934
291.68,-54.07841
291.7,-54.09888
291.72,-54.11924
291.74,-54.14069
291.76,-54.15681
291.78,-54.1681
291.8,-54.17659
291.82,-54.18561
291.84,-54.19492
291.86,-54.20563
291.88,-54.21589
291.9,-54.22702
291.92,-54.23835
291.94,-54.24949
291.96,-54.26145
291.98,-54.27144
292,-54.2829
292.02,-54.29285
292.04,-54.30356
292.06,-54.31387
292.08,-54.32446
292.1,-54.33397
292.12,-54.34442
292.14,-54.35691
292.16,-54.36932
292.18,-54.38361
292.2,-54.39516
292.22,-54.40883
292.24,-54.42231
292.26,-54.43577
292.28,-54.44924
292.3,-54.46255
292.32,-54.47649
292.34,-54.48964
292.36,-54.50467
292.38,-54.51738
292.4,-54.53093
292.42,-54.54249
292.44,-54.55331
292.46,-54.56496
292.48,-54.57632
292.5,-54.59081
292.52,-54.60393
292.54,-54.61895
292.56,-54.63219
292.58,-54.64642
292.6,-54.66182
292.62,-54.67679
292.64,-54.69308
292.66,-54.70562
292.68,-54.71869
292.7,-54.73
292.72,-54.74179
292.74,-54.7644
292.76,-54.72027
292.78,-54.57898
292.8,-54.41163
292.82,-54.24506
292.84,-54.07935
292.86,-53.91721
292.88,-53.75803
292.9,-53.59929
292.92,-53.44444
292.94,-53.28992
292.96,-53.13853
292.98,-52.98763
293,-52.83817
293.02,-52.69141
293.04,-52.54508
293.06,-52.40313
293.08,-52.26096
293.1,-52.12127
293.12,-51.98203
293.14,-51.84309
293.16,-51.70598
293.18,-51.56643
293.2,-51.42858
293.22,-51.28863
293.24,-51.15016
293.26,-51.01403
293.28,-50.87585
293.3,-50.74032
293.32,-50.60203
293.34,-50.46307
293.36,-50.32276
293.38,-50.18159
293.4,-50.04145
293.42,-49.89826
293.44,-49.75518
293.46,-49.60793
293.48,-49.45916
293.5,-49.3094
293.52,-49.1566
293.54,-49.00419
293.56,-48.84668
293.58,-48.68794
293.6,-48.52634
293.62,-48.36212
293.64,-48.19677
293.66,-48.02383
293.68,-47.84817
293.7,-47.66674
293.72,-47.48068
293.74,-47.28908
293.76,-47.1147
293.78,-46.97299
293.8,-46.83316
293.82,-46.689
293.84,-46.54043
293.86,-46.38453
293.88,-46.22354
293.9,-46.05268
293.92,-45.87546
293.94,-45.69085
293.96,-45.49855
293.98,-45.30204
294,-45.09647
294.02,-44.8855
294.04,-44.66631
294.06,-44.43787
294.08,-44.2021
294.1,-43.95384
294.12,-43.69745
294.14,-43.42942
294.16,-43.15133
294.18,-42.86571
294.2,-42.56585
294.22,-42.25624
294.24,-41.93232
294.26,-41.59328
294.28,-41.24081
294.3,-40.86875
294.32,-40.48192
294.34,-40.07576
294.36,-39.64941
294.38,-39.20454
294.4,-38.735
294.42,-38.24339
294.44,-37.7236
294.46,-37.17549
294.48,-36.59791
294.5,-35.98324
294.52,-35.33386
294.54,-34.64232
294.56,-33.90799
294.58,-33.12955
294.6,-32.29757
294.62,-31.41089
294.64,-30.46116
294.66,-29.4442
294.68,-28.35465
294.7,-27.1827
294.72,-25.92319
294.74,-24.55543
294.76,-23.13661
294.78,-21.68145
294.8,-20.11928
294.82,-18.4343
294.84,-16.61776
294.86,-14.6711
294.88,-12.59906
294.9,-10.40498
294.92,-8.111204
294.94,-5.735973
294.96,-3.316503
294.98,-0.8937106
295,1.488484
295.02,3.774139
295.04,5.920389
295.06,7.882082
295.08,9.625302
295.1,11.13114
295.12,12.38366
295.14,13.38044
295.16,14.12684
295.18,14.63244
295.2,14.91879
295.22,14.99951
295.24,14.89799
295.26,14.63295
295.28,14.2229
295.3,13.69186
295.32,13.05174
295.34,12.32181
295.36,11.51317
295.38,10.63518
295.4,9.704724
295.42,8.72609
295.44,7.71033
295.46,6.665474
295.48,5.593624
295.5,4.505009
295.52,3.398967
295.54,2.279298
295.56,1.150163
295.58,0.01031417
295.6,-1.134336
295.62,-2.288143
295.64,-3.447765
295.66,-4.611413
295.68,-5.782074
295.7,-6.953352
295.72,-8.132329
295.74,-9.320425
295.76,-10.51064
295.78,-11.7085
295.8,-12.91197
295.82,-14.12498
295.84,-15.34894
295.86,-16.5798
295.88,-17.82105
295.9,-19.0693
295.92,-20.32658
295.94,-21.5935
295.96,-22.86519
295.98,-24.1455
296,-25.42812
296.02,-26.71214
296.04,-27.99638
296.06,-29.27267
296.08,-30.54425
296.1,-31.80481
296.12,-33.05049
296.14,-34.28108
296.16,-35.48915
296.18,-36.67618
296.2,-37.83625
296.22,-38.96465
296.24,-40.06381
296.26,-41.12504
296.28,-42.15431
296.3,-43.15088
296.32,-44.11171
296.34,-45.04143
296.36,-45.93504
296.38,-46.79607
296.4,-47.62665
296.42,-48.42412
296.44,-49.1934
296.46,-49.93111
296.48,-50.64161
296.5,-51.32719
296.52,-51.98365
296.54,-52.61808
296.56,-53.22639
296.58,-53.81001
296.6,-54.3723
296.62,-54.90881
296.64,-55.42611
296.66,-55.92292
296.68,-56.39801
296.7,-56.85728
296.72,-57.2945
296.74,-57.71305
296.76,-58.12196
296.78,-58.52086
296.8,-58.90682
296.82,-59.27453
296.84,-59.62647
296.86,-59.96471
296.88,-60.28466
296.9,-60.59123
296.92,-60.88172
296.94,-61.15902
296.96,-61.42416
296.98,-61.67049
297,-61.90618
297.02,-62.13023
297.04,-62.34022
297.06,-62.54257
297.08,-62.73119
297.1,-62.90917
297.12,-63.07749
297.14,-63.23139
297.16,-63.37746
297.18,-63.51348
297.2,-63.64007
297.22,-63.76042
297.24,-63.86954
297.26,-63.97344
297.28,-64.07004
297.3,-64.15709
297.32,-64.23854
297.34,-64.30903
297.36,-64.37424
297.38,-64.43653
297.4,-64.49065
297.42,-64.54186
297.44,-64.58614
297.46,-64.62408
297.48,-64.65899
297.5,-64.68448
297.52,-64.70742
297.54,-64.7287
297.56,-64.74522
297.58,-64.76167
297.6,-64.77271
297.62,-64.78005
297.64,-64.78528
297.66,-64.78142
297.68,-64.77584
297.7,-64.76944
297.72,-64.76114
297.74,-64.75315
297.76,-64.74817
297.78,-64.75413
297.8,-64.76264
297.82,-64.76341
297.84,-64.76297
297.86,-64.7602
297.88,-64.75389
297.9,-64.74925
297.92,-64.74095
297.94,-64.73313
297.96,-64.72676
297.98,-64.71536
298,-64.7041
298.02,-64.69006
298.04,-64.67345
298.06,-64.65945
298.08,-64.64162
298.1,-64.6239
298.12,-64.60718
298.14,-64.58497
298.16,-64.56444
298.18,-64.54358
298.2,-64.52107
298.22,-64.50205
298.24,-64.47907
298.26,-64.45618
298.28,-64.43576
298.3,-64.4101
298.32,-64.38651
298.34,-64.36409
298.36,-64.33838
298.38,-64.31621
298.4,-64.29266
298.42,-64.26803
298.44,-64.24595
298.46,-64.21861
298.48,-64.1921
298.5,-64.16848
298.52,-64.14297
298.54,-64.12085
298.56,-64.09865
298.58,-64.0756
298.6,-64.05466
298.62,-64.02969
298.64,-64.00597
298.66,-63.98587
298.68,-63.96201
298.7,-63.94071
298.72,-63.9196
298.74,-63.89404
298.76,-63.88293
298.78,-63.8849
298.8,-63.89027
298.82,-63.89993
298.84,-63.90608
298.86,-63.91402
298.88,-63.92301
298.9,-63.92795
298.92,-63.93354
298.94,-63.93577
298.96,-63.93883
298.98,-63.94508
299,-63.94903
299.02,-63.95609
299.04,-63.96145
299.06,-63.9656
299.08,-63.97125
299.1,-63.97333
299.12,-63.97683
299.14,-63.97935
299.16,-63.98173
299.18,-63.98513
299.2,-63.9881
299.22,-63.99438
299.24,-63.99924
299.26,-64.00471
299.28,-64.00948
299.3,-64.01449
299.32,-64.02055
299.34,-64.02541
299.36,-64.03157
299.38,-64.03434
299.4,-64.03687
299.42,-64.03861
299.44,-64.04099
299.46,-64.04383
299.48,-64.04687
299.5,-64.05079
299.52,-64.05388
299.54,-64.05847
299.56,-64.06241
299.58,-64.0674
299.6,-64.07128
299.62,-64.07513
299.64,-64.0782
299.66,-64.08304
299.68,-64.08804
299.7,-64.09294
299.72,-64.09906
299.74,-64.10784
299.76,-64.09878
299.78,-64.06293
299.8,-64.02181
299.82,-63.979
299.84,-63.93749
299.86,-63.89553
299.88,-63.85511
299.9,-63.81526
299.92,-63.77725
299.94,-63.73993
299.96,-63.70392
299.98,-63.6688
300,-63.63487
300.02,-63.60216
300.04,-63.5705
300.06,-63.54118
300.08,-63.5116
300.1,-63.48353
300.12,-63.45617
300.14,-63.43067
300.16,-63.40424
300.18,-63.37963
300.2,-63.35561
300.22,-63.33277
300.24,-63.31066
300.26,-63.29077
300.28,-63.27256
300.3,-63.2537
300.32,-63.23639
300.34,-63.21767
300.36,-63.2003
300.38,-63.18174
300.4,-63.16434
300.42,-63.14651
300.44,-63.12924
300.46,-63.11275
300.48,-63.09691
300.5,-63.08417
300.52,-63.0713
300.54,-63.05951
300.56,-63.04615
300.58,-63.03545
300.6,-63.0249
300.62,-63.01471
300.64,-63.0056
300.66,-62.99527
300.68,-62.98592
300.7,-62.97542
300.72,-62.96661
300.74,-62.95745
300.76,-62.94394
300.78,-62.92136
300.8,-62.89691
300.82,-62.87525
300.84,-62.85315
300.86,-62.83448
300.88,-62.81445
300.9,-62.79594
300.92,-62.77752
300.94,-62.75854
300.96,-62.74161
300.98,-62.72351
301,-62.707
301.02,-62.68816
301.04,-62.6704
301.06,-62.65304
301.08,-62.63646
301.1,-62.62216
301.12,-62.60728
301.14,-62.59523
301.16,-62.58192
301.18,-62.57098
301.2,-62.56009
301.22,-62.54846
301.24,-62.53855
301.26,-62.52592
301.28,-62.51493
301.3,-62.50182
301.32,-62.4899
301.34,-62.47988
301.36,-62.46995
301.38,-62.46306
301.4,-62.45403
301.42,-62.44682
301.44,-62.43905
301.46,-62.43155
301.48,-62.42511
301.5,-62.41786
301.52,-62.41244
301.54,-62.40391
301.56,-62.39737
301.58,-62.39046
301.6,-62.38262
301.62,-62.37768
301.64,-62.37083
301.66,-62.36616
301.68,-62.36088
301.7,-62.35599
301.72,-62.35196
301.74,-62.34761
301.76,-62.34079
301.78,-62.32316
301.8,-62.3044
301.82,-62.28588
301.84,-62.26704
301.86,-62.25051
301.88,-62.2329
301.9,-62.21839
301.92,-62.20322
301.94,-62.18896
301.96,-62.17594
301.98,-62.16116
302,-62.1487
302.02,-62.13408
302.04,-62.12021
302.06,-62.10674
302.08,-62.09279
302.1,-62.0815
302.12,-62.06883
302.14,-62.05918
302.16,-62.04888
302.18,-62.03819
302.2,-62.02872
302.22,-62.01572
302.24,-62.0045
302.26,-61.99201
302.28,-61.98086
302.3,-61.9722
302.32,-61.96221
302.34,-61.95484
302.36,-61.94597
302.38,-61.93806
302.4,-61.92982
302.42,-61.92048
302.44,-61.9133
302.46,-61.90391
302.48,-61.89662
302.5,-61.88813
302.52,-61.8797
302.54,-61.87479
302.56,-61.86698
302.58,-61.86156
302.6,-61.85507
302.62,-61.84818
302.64,-61.84324
302.66,-61.83597
302.68,-61.83032
302.7,-61.82236
302.72,-61.81568
302.74,-61.81151
302.76,-61.80244
302.78,-61.79096
302.8,-61.77585
302.82,-61.76197
302.84,-61.74898
302.86,-61.73523
302.88,-61.72295
302.9,-61.70747
302.92,-61.69385
302.94,-61.67899
302.96,-61.66476
302.98,-61.65409
303,-61.6405
303.02,-61.62978
303.04,-61.61904
303.06,-61.60898
303.08,-61.60123
303.1,-61.5906
303.12,-61.58072
303.14,-61.56811
303.16,-61.55637
303.18,-61.54735
303.2,-61.53729
303.22,-61.53062
303.24,-61.52193
303.26,-61.51435
303.28,-61.5094
303.3,-61.50302
303.32,-61.49784
303.34,-61.48918
303.36,-61.48091
303.38,-61.47353
303.4,-61.46582
303.42,-61.46096
303.44,-61.45422
303.46,-61.45026
303.48,-61.44651
303.5,-61.44167
303.52,-61.4395
303.54,-61.43355
303.56,-61.42929
303.58,-61.42572
303.6,-61.42133
303.62,-61.42046
303.64,-61.41777
303.66,-61.41717
303.68,-61.41672
303.7,-61.41519
303.72,-61.41443
303.74,-61.42038
303.76,-61.3635
303.78,-61.20685
303.8,-61.02567
303.82,-60.8459
303.84,-60.66426
303.86,-60.48779
303.88,-60.31446
303.9,-60.14357
303.92,-59.97796
303.94,-59.81023
303.96,-59.64579
303.98,-59.48402
304,-59.32512
304.02,-59.17143
304.04,-59.01827
304.06,-58.87031
304.08,-58.72434
304.1,-58.58007
304.12,-58.44043
304.14,-58.29914
304.16,-58.16122
304.18,-58.02452
304.2,-57.88899
304.22,-57.75939
304.24,-57.62914
304.26,-57.50265
304.28,-57.37834
304.3,-57.25418
304.32,-57.13331
304.34,-57.00986
304.36,-56.88934
304.38,-56.77084
304.4,-56.6521
304.42,-56.53749
304.44,-56.42217
304.46,-56.3102
304.48,-56.20074
304.5,-56.08974
304.52,-55.98079
304.54,-55.86941
304.56,-55.75992
304.58,-55.65262
304.6,-55.54331
304.62,-55.43791
304.64,-55.33193
304.66,-55.22674
304.68,-55.12455
304.7,-55.01853
304.72,-54.91408
304.74,-54.80601
304.76,-54.71693
304.78,-54.66166
304.8,-54.61228
304.82,-54.56612
304.84,-54.52074
304.86,-54.47185
304.88,-54.42313
304.9,-54.37054
304.92,-54.31934
304.94,-54.26918
304.96,-54.21557
304.98,-54.16371
305,-54.109
305.02,-54.05476
305.04,-54.00293
305.06,-53.94607
305.08,-53.89
305.1,-53.83196
305.12,-53.77096
305.14,-53.71279
305.16,-53.65166
305.18,-53.59076
305.2,-53.53058
305.22,-53.46571
305.24,-53.40195
305.26,-53.33612
305.28,-53.26861
305.3,-53.20358
305.32,-53.13489
305.34,-53.06668
305.36,-52.99779
305.38,-52.92689
305.4,-52.85785
305.42,-52.78372
305.44,-52.70961
305.46,-52.63629
305.48,-52.55866
305.5,-52.48406
305.52,-52.40738
305.54,-52.3273
305.56,-52.24896
305.58,-52.16531
305.6,-52.0816
305.62,-51.99998
305.64,-51.91415
305.66,-51.82947
305.68,-51.74217
305.7,-51.65282
305.72,-51.56529
305.74,-51.46232
305.76,-51.41442
305.78,-51.45106
305.8,-51.50339
305.82,-51.56035
305.84,-51.61462
305.86,-51.66446
305.88,-51.71352
305.9,-51.75448
305.92,-51.79311
305.94,-51.8318
305.96,-51.86613
305.98,-51.90121
306,-51.93358
306.02,-51.96283
306.04,-51.99194
306.06,-52.01546
306.08,-52.03908
306.1,-52.06321
306.12,-52.08283
306.14,-52.10492
306.16,-52.12558
306.18,-52.14398
306.2,-52.16429
306.22,-52.17921
306.24,-52.1936
306.26,-52.2093
306.28,-52.22116
306.3,-52.23655
306.32,-52.25185
306.34,-52.26411
306.36,-52.27775
306.38,-52.28712
306.4,-52.29691
306.42,-52.31141
306.44,-52.32352
306.46,-52.33762
306.48,-52.35217
306.5,-52.36221
306.52,-52.37475
306.54,-52.38578
306.56,-52.39552
306.58,-52.4085
306.6,-52.41833
306.62,-52.42924
306.64,-52.44184
306.66,-52.4512
306.68,-52.46307
306.7,-52.47479
306.72,-52.4852
306.74,-52.49998
306.76,-52.51035
306.78,-52.51768
306.8,-52.52601
306.82,-52.52948
306.84,-52.53542
306.86,-52.5433
306.88,-52.54944
306.9,-52.56072
306.92,-52.57079
306.94,-52.57927
306.96,-52.59027
306.98,-52.59654
307,-52.60414
307.02,-52.61493
307.04,-52.62282
307.06,-52.63514
307.08,-52.64823
307.1,-52.65952
307.12,-52.67462
307.14,-52.68573
307.16,-52.69729
307.18,-52.71263
307.2,-52.72536
307.22,-52.74188
307.24,-52.75951
307.26,-52.77503
307.28,-52.79334
307.3,-52.80841
307.32,-52.82477
307.34,-52.84431
307.36,-52.86193
307.38,-52.88318
307.4,-52.90311
307.42,-52.92251
307.44,-52.94392
307.46,-52.964
307.48,-52.98622
307.5,-53.00656
307.52,-53.02817
307.54,-53.05174
307.56,-53.07496
307.58,-53.10128
307.6,-53.12592
307.62,-53.15269
307.64,-53.17895
307.66,-53.20435
307.68,-53.23163
307.7,-53.25876
307.72,-53.2875
307.74,-53.31353
307.76,-53.34799
307.78,-53.39161
307.8,-53.43835
307.82,-53.48695
307.84,-53.53579
307.86,-53.58664
307.88,-53.63678
307.9,-53.68788
307.92,-53.73886
307.94,-53.79072
307.96,-53.84151
307.98,-53.89454
308,-53.9471
308.02,-53.99904
308.04,-54.05156
308.06,-54.10298
308.08,-54.155
308.1,-54.20838
308.12,-54.26231
308.14,-54.31517
308.16,-54.36874
308.18,-54.42083
308.2,-54.47305
308.22,-54.52351
308.24,-54.57451
308.26,-54.6252
308.28,-54.6765
308.3,-54.72832
308.32,-54.78148
308.34,-54.83476
308.36,-54.88877
308.38,-54.9447
308.4,-54.99967
308.42,-55.05576
308.44,-55.11147
308.46,-55.16825
308.48,-55.22406
308.5,-55.28106
308.52,-55.33705
308.54,-55.39396
308.56,-55.45065
308.58,-55.50683
308.6,-55.56342
308.62,-55.61996
308.64,-55.67735
308.66,-55.73329
308.68,-55.7908
308.7,-55.84694
308.72,-55.90366
308.74,-55.95784
308.76,-56.0208
308.78,-56.09637
308.8,-56.17427
308.82,-56.25298
308.84,-56.33079
308.86,-56.40996
308.88,-56.48756
308.9,-56.56728
308.92,-56.6457
308.94,-56.72432
308.96,-56.80336
308.98,-56.88159
309,-56.96132
309.02,-57.03756
309.04,-57.11351
309.06,-57.18668
309.08,-57.25966
309.1,-57.33259
309.12,-57.40564
309.14,-57.48027
309.16,-57.55339
309.18,-57.62753
309.2,-57.69939
309.22,-57.77293
309.24,-57.84674
309.26,-57.92054
309.28,-57.99496
309.3,-58.06683
309.32,-58.13963
309.34,-58.20894
309.36,-58.27867
309.38,-58.34789
309.4,-58.41668
309.42,-58.48641
309.44,-58.55462
309.46,-58.62441
309.48,-58.69183
309.5,-58.761
309.52,-58.82953
309.54,-58.89654
309.56,-58.96522
309.58,-59.03073
309.6,-59.09674
309.62,-59.16063
309.64,-59.2248
309.66,-59.28887
309.68,-59.35199
309.7,-59.4181
309.72,-59.4815
309.74,-59.54432
309.76,-59.61579
309.78,-59.70115
309.8,-59.79035
309.82,-59.87735
309.84,-59.96491
309.86,-60.04824
309.88,-60.13183
309.9,-60.21545
309.92,-60.29766
309.94,-60.38093
309.96,-60.46138
309.98,-60.54273
310,-60.62168
310.02,-60.70106
310.04,-60.78172
310.06,-60.85889
310.08,-60.93731
310.1,-61.01194
310.12,-61.08589
310.14,-61.1606
310.16,-61.23407
310.18,-61.30816
310.2,-61.3784
310.22,-61.44965
310.24,-61.51997
310.26,-61.59071
310.28,-61.66268
310.3,-61.73129
310.32,-61.80026
310.34,-61.86501
310.36,-61.92972
310.38,-61.99589
310.4,-62.06059
310.42,-62.12751
310.44,-62.19096
310.46,-62.25517
310.48,-62.31886
310.5,-62.38102
310.52,-62.44362
310.54,-62.50165
310.56,-62.5603
310.58,-62.61657
310.6,-62.67289
310.62,-62.73202
310.64,-62.78892
310.66,-62.84768
310.68,-62.9042
310.7,-62.96045
310.72,-63.01769
310.74,-63.07555
310.76,-63.11517
310.78,-63.12292
310.8,-63.12377
310.82,-63.12334
310.84,-63.12239
310.86,-63.12502
310.88,-63.1254
310.9,-63.12789
310.92,-63.12988
310.94,-63.13119
310.96,-63.13528
310.98,-63.13579
311,-63.13784
311.02,-63.13935
311.04,-63.14093
311.06,-63.14554
311.08,-63.14861
311.1,-63.15437
311.12,-63.15887
311.14,-63.1627
311.16,-63.16876
311.18,-63.17319
311.2,-63.17871
311.22,-63.1824
311.24,-63.1876
311.26,-63.19371
311.28,-63.19818
311.3,-63.20585
311.32,-63.21086
311.34,-63.21693
311.36,-63.22446
311.38,-63.22973
311.4,-63.23763
311.42,-63.24342
311.44,-63.24972
311.46,-63.2566
311.48,-63.2626
311.5,-63.27057
311.52,-63.27643
311.54,-63.28573
311.56,-63.29498
311.58,-63.30294
311.6,-63.31262
311.62,-63.31793
311.64,-63.32515
311.66,-63.33224
311.68,-63.33891
311.7,-63.34942
311.72,-63.35675
311.74,-63.36658
311.76,-63.37319
311.78,-63.37361
311.8,-63.37454
311.82,-63.37132
311.84,-63.36882
311.86,-63.36609
311.88,-63.36397
311.9,-63.36542
311.92,-63.3649
311.94,-63.36654
311.96,-63.36724
311.98,-63.36684
312,-63.36768
312.02,-63.36451
312.04,-63.36336
312.06,-63.36104
312.08,-63.3584
312.1,-63.36004
312.12,-63.35996
312.14,-63.36246
312.16,-63.36475
312.18,-63.36684
312.2,-63.37121
312.22,-63.37059
312.24,-63.3721
312.26,-63.37435
312.28,-63.37493
312.3,-63.37833
312.32,-63.37993
312.34,-63.38331
312.36,-63.38666
312.38,-63.38896
312.4,-63.39242
312.42,-63.3915
312.44,-63.39298
312.46,-63.39528
312.48,-63.39655
312.5,-63.40144
312.52,-63.40357
312.54,-63.40662
312.56,-63.41139
312.58,-63.41492
312.6,-63.41965
312.62,-63.42121
312.64,-63.42348
312.66,-63.42687
312.68,-63.42981
312.7,-63.43531
312.72,-63.43759
312.74,-63.44181
312.76,-63.44155
312.78,-63.42847
312.8,-63.41509
312.82,-63.39949
312.84,-63.38403
312.86,-63.37133
312.88,-63.3566
312.9,-63.34583
312.92,-63.33459
312.94,-63.32274
312.96,-63.31286
312.98,-63.29768
313,-63.2837
313.02,-63.27086
313.04,-63.25793
313.06,-63.24896
313.08,-63.23735
313.1,-63.22713
313.12,-63.21831
313.14,-63.20646
313.16,-63.1971
313.18,-63.18553
313.2,-63.17418
313.22,-63.16533
313.24,-63.15402
313.26,-63.14677
313.28,-63.139
313.3,-63.13015
313.32,-63.12347
313.34,-63.11281
313.36,-63.10322
313.38,-63.09361
313.4,-63.08402
313.42,-63.07823
313.44,-63.06893
313.46,-63.06087
313.48,-63.05454
313.5,-63.04483
313.52,-63.03683
313.54,-63.02659
313.56,-63.01619
313.58,-63.009
313.6,-62.9988
313.62,-62.99067
313.64,-62.98338
313.66,-62.97411
313.68,-62.96658
313.7,-62.95626
313.72,-62.94765
313.74,-62.93958
313.76,-62.92998
313.78,-62.92672
313.8,-62.92307
313.82,-62.91904
313.84,-62.9174
313.86,-62.91229
313.88,-62.90859
313.9,-62.90534
313.92,-62.90039
313.94,-62.89882
313.96,-62.89567
313.98,-62.89299
314,-62.89142
314.02,-62.88654
314.04,-62.8833
314.06,-62.87871
314.08,-62.87331
314.1,-62.87166
314.12,-62.86641
314.14,-62.86217
314.16,-62.85979
314.18,-62.85354
314.2,-62.84954
314.22,-62.84385
314.24,-62.8368
314.26,-62.83374
314.28,-62.827
314.3,-62.82225
314.32,-62.81952
314.34,-62.81295
314.36,-62.8081
314.38,-62.80126
314.4,-62.79436
314.42,-62.7911
314.44,-62.78501
314.46,-62.78044
314.48,-62.77672
314.5,-62.76887
314.52,-62.76194
314.54,-62.75313
314.56,-62.74459
314.58,-62.74014
314.6,-62.7331
314.62,-62.72832
314.64,-62.72427
314.66,-62.71657
314.68,-62.71113
314.7,-62.70295
314.72,-62.69396
314.74,-62.69819
314.76,-62.63872
314.78,-62.4905
314.8,-62.3211
314.82,-62.14452
314.84,-61.97078
314.86,-61.79864
314.88,-61.6269
314.9,-61.46144
314.92,-61.29551
314.94,-61.13209
314.96,-60.97319
314.98,-60.81122
315,-60.65268
315.02,-60.49688
315.04,-60.34033
315.06,-60.18859
315.08,-60.03695
315.1,-59.88708
315.12,-59.74123
315.14,-59.59299
315.16,-59.44774
315.18,-59.30646
315.2,-59.16425
315.22,-59.02673
315.24,-58.8902
315.26,-58.75325
315.28,-58.62
315.3,-58.4837
315.32,-58.34862
315.34,-58.21836
315.36,-58.086
315.38,-57.95673
315.4,-57.82964
315.42,-57.70075
315.44,-57.57456
315.46,-57.44695
315.48,-57.32087
315.5,-57.19853
315.52,-57.07348
315.54,-56.95126
315.56,-56.83056
315.58,-56.70683
315.6,-56.58638
315.62,-56.4647
315.64,-56.34273
315.66,-56.22394
315.68,-56.1026
315.7,-55.98445
315.72,-55.86689
315.74,-55.75061
315.76,-55.63158
315.78,-55.50028
315.8,-55.36799
315.82,-55.2345
315.84,-55.10105
315.86,-54.96969
315.88,-54.83677
315.9,-54.70543
315.92,-54.57191
315.94,-54.43985
315.96,-54.3078
315.98,-54.17567
316,-54.04425
316.02,-53.90852
316.04,-53.77248
316.06,-53.63435
316.08,-53.49589
316.1,-53.35548
316.12,-53.21518
316.14,-53.07412
316.16,-52.93066
316.18,-52.78829
316.2,-52.64376
316.22,-52.49771
316.24,-52.34814
316.26,-52.19747
316.28,-52.04384
316.3,-51.88803
316.32,-51.72991
316.34,-51.56996
316.36,-51.40729
316.38,-51.24069
316.4,-51.07232
316.42,-50.90006
316.44,-50.72523
316.46,-50.5459
316.48,-50.3628
316.5,-50.17408
316.52,-49.98141
316.54,-49.78231
316.56,-49.57824
316.58,-49.36755
316.6,-49.15032
316.62,-48.92637
316.64,-48.69533
316.66,-48.45772
316.68,-48.21134
316.7,-47.95632
316.72,-47.69023
316.74,-47.40586
316.76,-47.17764
316.78,-47.04021
316.8,-46.91572
316.82,-46.78208
316.84,-46.63548
316.86,-46.47511
316.88,-46.30253
316.9,-46.11472
316.92,-45.91255
316.94,-45.69281
316.96,-45.45874
316.98,-45.20884
317,-44.94444
317.02,-44.66297
317.04,-44.36395
317.06,-44.04772
317.08,-43.71175
317.1,-43.35772
317.12,-42.98092
317.14,-42.583
317.16,-42.15849
317.18,-41.70714
317.2,-41.22685
317.22,-40.7135
317.24,-40.16605
317.26,-39.57812
317.28,-38.9473
317.3,-38.26513
317.32,-37.53048
317.34,-36.73787
317.36,-35.88001
317.38,-34.95082
317.4,-33.93713
317.42,-32.83236
317.44,-31.62246
317.46,-30.29833
317.48,-28.84308
317.5,-27.24105
317.52,-25.47605
317.54,-23.5254
317.56,-21.37267
317.58,-18.99592
317.6,-16.38334
317.62,-13.52216
317.64,-10.41932
317.66,-7.096031
317.68,-3.599459
317.7,-0.003622855
317.72,3.594962
317.74,7.08392
317.76,10.35532
317.78,13.31444
317.8,15.89885
317.82,18.07328
317.84,19.82777
317.86,21.17292
317.88,22.1336
317.9,22.73995
317.92,23.0333
317.94,23.04921
317.96,22.82806
317.98,22.40146
318,21.80215
318.02,21.05815
318.04,20.19231
318.06,19.23166
318.08,18.18978
318.1,17.08606
318.12,15.93033
318.14,14.73315
318.16,13.5066
318.18,12.25562
318.2,10.99114
318.22,9.71427
318.24,8.429836
318.26,7.141378
318.28,5.849038
318.3,4.559716
318.32,3.271109
318.34,1.986475
318.36,0.7031926
318.38,-0.5791629
318.4,-1.858439
318.42,-3.138462
318.44,-4.415279
318.46,-5.693647
318.48,-6.973138
318.5,-8.255082
318.52,-9.541882
318.54,-10.8284
318.56,-12.12104
318.58,-13.41882
318.6,-14.72412
318.62,-16.03929
318.64,-17.36055
318.66,-18.69208
318.68,-20.0288
318.7,-21.37279
318.72,-22.72199
318.74,-24.07282
318.76,-25.43394
318.78,-26.80072
318.8,-28.16675
318.82,-29.52579
318.84,-30.87412
318.86,-32.21031
318.88,-33.5267
318.9,-34.82404
318.92,-36.09484
318.94,-37.33802
318.96,-38.55146
318.98,-39.72872
319,-40.87177
319.02,-41.97373
319.04,-43.0382
319.06,-44.06555
319.08,-45.05409
319.1,-46.00858
319.12,-46.92533
319.14,-47.80889
319.16,-48.65757
319.18,-49.47224
319.2,-50.25721
319.22,-51.00822
319.24,-51.73084
319.26,-52.42316
319.28,-53.08842
319.3,-53.73034
319.32,-54.34567
319.34,-54.93879
319.36,-55.50671
319.38,-56.05218
319.4,-56.57556
319.42,-57.0753
319.44,-57.55488
319.46,-58.01041
319.48,-58.44751
319.5,-58.86581
319.52,-59.26474
319.54,-59.64955
319.56,-60.01517
319.58,-60.36545
319.6,-60.69923
319.62,-61.01584
319.64,-61.31809
319.66,-61.60269
319.68,-61.87447
319.7,-62.13035
319.72,-62.37239
319.74,-62.60375
319.76,-62.83037
319.78,-63.06157
319.8,-63.28292
319.82,-63.49154
319.84,-63.68974
319.86,-63.87315
319.88,-64.04679
319.9,-64.20847
319.92,-64.36073
319.94,-64.50514
319.96,-64.63815
319.98,-64.76445
320,-64.88061
320.02,-64.98988
320.04,-65.09223
320.06,-65.18505
320.08,-65.27253
320.1,-65.34928
320.12,-65.42111
320.14,-65.48928
320.16,-65.55
320.18,-65.60765
320.2,-65.65765
320.22,-65.70393
320.24,-65.74651
320.26,-65.78283
320.28,-65.81696
320.3,-65.84392
320.32,-65.86798
320.34,-65.88907
320.36,-65.90598
320.38,-65.92295
320.4,-65.93464
320.42,-65.94448
320.44,-65.95247
320.46,-65.95649
320.48,-65.95967
320.5,-65.95717
320.52,-65.95393
320.54,-65.9497
320.56,-65.94319
320.58,-65.93953
320.6,-65.93163
320.62,-65.92276
320.64,-65.91398
320.66,-65.90202
320.68,-65.89073
320.7,-65.87525
320.72,-65.8591
320.74,-65.84299
320.76,-65.8299
320.78,-65.82524
320.8,-65.81925
320.82,-65.81561
320.84,-65.81253
320.86,-65.80516
320.88,-65.79903
320.9,-65.78922
320.92,-65.77959
320.94,-65.77178
320.96,-65.76121
320.98,-65.75321
321,-65.74367
321.02,-65.73391
321.04,-65.72609
321.06,-65.7157
321.08,-65.70655
321.1,-65.69499
321.12,-65.68336
321.14,-65.67444
321.16,-65.66299
321.18,-65.65467
321.2,-65.64584
321.22,-65.63529
321.24,-65.62613
321.26,-65.61275
321.28,-65.60145
321.3,-65.59122
321.32,-65.57987
321.34,-65.57137
321.36,-65.56104
321.38,-65.55296
321.4,-65.54594
321.42,-65.5373
321.44,-65.53134
321.46,-65.52257
321.48,-65.5144
321.5,-65.50788
321.52,-65.49997
321.54,-65.49506
321.56,-65.48877
321.58,-65.48351
321.6,-65.48061
321.62,-65.47372
321.64,-65.46935
321.66,-65.46413
321.68,-65.45812
321.7,-65.45578
321.72,-65.45165
321.74,-65.45138
321.76,-65.43612
321.78,-65.3966
321.8,-65.3545
321.82,-65.30928
321.84,-65.2656
321.86,-65.22582
321.88,-65.18403
321.9,-65.14758
321.92,-65.11203
321.94,-65.07573
321.96,-65.04309
321.98,-65.00755
322,-64.97356
322.02,-64.942
322.04,-64.91032
322.06,-64.88189
322.08,-64.85229
322.1,-64.82501
322.12,-64.80067
322.14,-64.77269
322.16,-64.74781
322.18,-64.72311
322.2,-64.69872
322.22,-64.67988
322.24,-64.65857
322.26,-64.6392
322.28,-64.62212
322.3,-64.60126
322.32,-64.58284
322.34,-64.56365
322.36,-64.54502
322.38,-64.53147
322.4,-64.51564
322.42,-64.50217
322.44,-64.49061
322.46,-64.47692
322.48,-64.4663
322.5,-64.45297
322.52,-64.43986
322.54,-64.43053
322.56,-64.41913
322.58,-64.41069
322.6,-64.40341
322.62,-64.3945
322.64,-64.38739
322.66,-64.37693
322.68,-64.36837
322.7,-64.36412
322.72,-64.35699
322.74,-64.35319
322.76,-64.34521
322.78,-64.32884
322.8,-64.31375
322.82,-64.29504
322.84,-64.27744
322.86,-64.26342
322.88,-64.24714
322.9,-64.23431
322.92,-64.22318
322.94,-64.21086
322.96,-64.20111
322.98,-64.18806
323,-64.1758
323.02,-64.16706
323.04,-64.1558
323.06,-64.14756
323.08,-64.14004
323.1,-64.12933
323.12,-64.12114
323.14,-64.11094
323.16,-64.101
323.18,-64.09567
323.2,-64.08801
323.22,-64.08201
323.24,-64.07791
323.26,-64.07114
323.28,-64.06633
323.3,-64.06121
323.32,-64.0557
323.34,-64.05253
323.36,-64.04682
323.38,-64.04317
323.4,-64.04165
323.42,-64.03626
323.44,-64.0324
323.46,-64.02821
323.48,-64.02341
323.5,-64.0231
323.52,-64.0207
323.54,-64.01883
323.56,-64.0192
323.58,-64.01423
323.6,-64.01143
323.62,-64.01159
323.64,-64.00894
323.66,-64.00928
323.68,-64.00851
323.7,-64.00634
323.72,-64.00701
323.74,-64.00349
323.76,-64.00214
323.78,-64.00553
323.8,-64.00554
323.82,-64.00894
323.84,-64.01348
323.86,-64.01603
323.88,-64.02091
323.9,-64.02141
323.92,-64.02177
323.94,-64.02468
323.96,-64.02578
323.98,-64.02975
324,-64.03278
324.02,-64.03599
324.04,-64.04053
324.06,-64.04171
324.08,-64.04449
324.1,-64.04557
324.12,-64.04626
324.14,-64.04946
324.16,-64.05057
324.18,-64.05465
324.2,-64.05801
324.22,-64.06144
324.24,-64.06623
324.26,-64.06821
324.28,-64.07129
324.3,-64.07269
324.32,-64.07551
324.34,-64.07718
324.36,-64.07896
324.38,-64.08297
324.4,-64.08646
324.42,-64.09204
324.44,-64.0963
324.46,-64.10193
324.48,-64.10655
324.5,-64.11116
324.52,-64.11588
324.54,-64.12045
324.56,-64.12594
324.58,-64.13061
324.6,-64.13549
324.62,-64.13898
324.64,-64.14387
324.66,-64.14753
324.68,-64.15146
324.7,-64.15552
324.72,-64.15879
324.74,-64.15968
324.76,-64.1642
324.78,-64.173
324.8,-64.18235
324.82,-64.19319
324.84,-64.20333
324.86,-64.2147
324.88,-64.22613
324.9,-64.23838
324.92,-64.24927
324.94,-64.26085
324.96,-64.27068
324.98,-64.28136
325,-64.29269
325.02,-64.304
325.04,-64.31479
325.06,-64.3254
325.08,-64.33645
325.1,-64.34672
325.12,-64.35787
325.14,-64.36809
325.16,-64.37816
325.18,-64.38525
325.2,-64.39289
325.22,-64.40007
325.24,-64.40793
325.26,-64.41503
325.28,-64.42237
325.3,-64.4297
325.32,-64.43621
325.34,-64.44448
325.36,-64.45223
325.38,-64.46122
325.4,-64.46838
325.42,-64.47635
325.44,-64.4834
325.46,-64.49204
325.48,-64.50082
325.5,-64.50888
325.52,-64.51835
325.54,-64.52588
325.56,-64.53404
325.58,-64.54053
325.6,-64.54774
325.62,-64.55289
325.64,-64.55831
325.66,-64.56396
325.68,-64.56925
325.7,-64.57759
325.72,-64.58383
325.74,-64.58906
325.76,-64.60794
325.78,-64.64954
325.8,-64.69655
325.82,-64.74282
325.84,-64.79007
325.86,-64.83473
325.88,-64.87964
325.9,-64.92212
325.92,-64.96496
325.94,-65.00605
325.96,-65.04631
325.98,-65.08878
326,-65.12869
326.02,-65.16996
326.04,-65.20983
326.06,-65.25035
326.08,-65.28982
326.1,-65.32862
326.12,-65.36799
326.14,-65.40337
326.16,-65.44057
326.18,-65.47498
326.2,-65.50874
326.22,-65.54327
326.24,-65.57708
326.26,-65.61311
326.28,-65.64667
326.3,-65.68095
326.32,-65.71357
326.34,-65.74623
326.36,-65.77992
326.38,-65.81164
326.4,-65.8441
326.42,-65.87255
326.44,-65.9016
326.46,-65.92956
326.48,-65.95762
326.5,-65.98829
326.52,-66.01595
326.54,-66.04534
326.56,-66.07344
326.58,-66.10154
326.6,-66.13023
326.62,-66.15768
326.64,-66.18651
326.66,-66.21168
326.68,-66.23746
326.7,-66.2621
326.72,-66.28597
326.74,-66.31188
326.76,-66.33776
326.78,-66.36909
326.8,-66.40031
326.82,-66.43147
326.84,-66.4631
326.86,-66.49292
326.88,-66.52452
326.9,-66.55263
326.92,-66.58064
326.94,-66.60854
326.96,-66.63597
326.98,-66.6655
327,-66.69266
327.02,-66.72218
327.04,-66.75043
327.06,-66.77764
327.08,-66.80639
327.1,-66.83197
327.12,-66.85856
327.14,-66.88347
327.16,-66.90827
327.18,-66.93482
327.2,-66.96036
327.22,-66.98783
327.24,-67.01354
327.26,-67.04102
327.28,-67.06775
327.3,-67.09319
327.32,-67.12096
327.34,-67.14516
327.36,-67.17044
327.38,-67.19437
327.4,-67.21709
327.42,-67.24161
327.44,-67.26406
327.46,-67.2893
327.48,-67.31339
327.5,-67.33788
327.52,-67.36299
327.54,-67.38543
327.56,-67.41052
327.58,-67.43243
327.6,-67.4543
327.62,-67.47758
327.64,-67.49969
327.66,-67.52445
327.68,-67.54727
327.7,-67.57167
327.72,-67.59577
327.74,-67.62066
327.76,-67.62859
327.78,-67.60613
327.8,-67.57874
327.82,-67.55042
327.84,-67.52183
327.86,-67.49643
327.88,-67.46933
327.9,-67.44504
327.92,-67.42061
327.94,-67.39693
327.96,-67.37479
327.98,-67.34777
328,-67.32299
328.02,-67.2978
328.04,-67.27364
328.06,-67.25293
328.08,-67.22965
328.1,-67.20876
328.12,-67.18742
328.14,-67.16682
328.16,-67.14835
328.18,-67.12809
328.2,-67.10961
328.22,-67.08872
328.24,-67.06944
328.26,-67.05309
328.28,-67.0356
328.3,-67.02004
328.32,-67.00224
328.34,-66.98558
328.36,-66.97031
328.38,-66.95376
328.4,-66.93993
328.42,-66.92328
328.44,-66.90725
328.46,-66.89315
328.48,-66.87847
328.5,-66.86664
328.52,-66.85271
328.54,-66.83985
328.56,-66.82724
328.58,-66.81288
328.6,-66.80057
328.62,-66.78485
328.64,-66.77061
328.66,-66.75747
328.68,-66.74265
328.7,-66.73161
328.72,-66.71853
328.74,-66.70759
328.76,-66.69071
328.78,-66.66132
328.8,-66.63108
328.82,-66.59657
328.84,-66.56327
328.86,-66.53142
328.88,-66.4983
328.9,-66.46828
328.92,-66.43663
328.94,-66.40738
328.96,-66.37989
328.98,-66.35041
329,-66.32292
329.02,-66.29245
329.04,-66.2625
329.06,-66.23385
329.08,-66.20414
329.1,-66.17743
329.12,-66.14871
329.14,-66.12096
329.16,-66.09426
329.18,-66.06485
329.2,-66.03795
329.22,-66.00837
329.24,-65.97878
329.26,-65.95177
329.28,-65.92293
329.3,-65.89833
329.32,-65.87327
329.34,-65.84787
329.36,-65.82462
329.38,-65.797
329.4,-65.77076
329.42,-65.74348
329.44,-65.71586
329.46,-65.69194
329.48,-65.66526
329.5,-65.6405
329.52,-65.61624
329.54,-65.59238
329.56,-65.57182
329.58,-65.54694
329.6,-65.52234
329.62,-65.49781
329.64,-65.47267
329.66,-65.45211
329.68,-65.42923
329.7,-65.40692
329.72,-65.38631
329.74,-65.3627
329.76,-65.33669
329.78,-65.30354
329.8,-65.26971
329.82,-65.23902
329.84,-65.20498
329.86,-65.17272
329.88,-65.13995
329.9,-65.10677
329.92,-65.07567
329.94,-65.04041
329.96,-65.00653
329.98,-64.97405
330,-64.94129
330.02,-64.91157
330.04,-64.8792
330.06,-64.84805
330.08,-64.81773
330.1,-64.78563
330.12,-64.7572
330.14,-64.72537
330.16,-64.69393
330.18,-64.66614
330.2,-64.63507
330.22,-64.60708
330.24,-64.57898
330.26,-64.54876
330.28,-64.52108
330.3,-64.48889
330.32,-64.45729
330.34,-64.42939
330.36,-64.40062
330.38,-64.37473
330.4,-64.34736
330.42,-64.32043
330.44,-64.29531
330.46,-64.26501
330.48,-64.23698
330.5,-64.20957
330.52,-64.18039
330.54,-64.15449
330.56,-64.1264
330.58,-64.10066
330.6,-64.07703
330.62,-64.04885
330.64,-64.02265
330.66,-63.99447
330.68,-63.96568
330.7,-63.9421
330.72,-63.91539
330.74,-63.8985
330.76,-63.83043
330.78,-63.67976
330.8,-63.51206
330.82,-63.34022
330.84,-63.1677
330.86,-62.99943
330.88,-62.82929
330.9,-62.66324
330.92,-62.50002
330.94,-62.33699
330.96,-62.17818
330.98,-62.01649
331,-61.85605
331.02,-61.70055
331.04,-61.54403
331.06,-61.39208
331.08,-61.24169
331.1,-61.09106
331.12,-60.94448
331.14,-60.79581
331.16,-60.64936
331.18,-60.50766
331.2,-60.36444
331.22,-60.22407
331.24,-60.08389
331.26,-59.94336
331.28,-59.80739
331.3,-59.66838
331.32,-59.53074
331.34,-59.39726
331.36,-59.26152
331.38,-59.1297
331.4,-58.99912
331.42,-58.8664
331.44,-58.73694
331.46,-58.60443
331.48,-58.47315
331.5,-58.34818
331.52,-58.22019
331.54,-58.09428
331.56,-57.97103
331.58,-57.84385
331.6,-57.71881
331.62,-57.59383
331.64,-57.46833
331.66,-57.34627
331.68,-57.22171
331.7,-57.09864
331.72,-56.97729
331.74,-56.85252
331.76,-56.73059
331.78,-56.60908
331.8,-56.48672
331.82,-56.36844
331.84,-56.24775
331.86,-56.12708
331.88,-56.00856
331.9,-55.88411
331.92,-55.75979
331.94,-55.63697
331.96,-55.51189
331.98,-55.39007
332,-55.26653
332.02,-55.14055
332.04,-55.01625
332.06,-54.88658
332.08,-54.75702
332.1,-54.62994
332.12,-54.49888
332.14,-54.36973
332.16,-54.23994
332.18,-54.1066
332.2,-53.97536
332.22,-53.83968
332.24,-53.70224
332.26,-53.56617
332.28,-53.42488
332.3,-53.28366
332.32,-53.13983
332.34,-52.99335
332.36,-52.84735
332.38,-52.69495
332.4,-52.54157
332.42,-52.38512
332.44,-52.22528
332.46,-52.06572
332.48,-51.90075
332.5,-51.73365
332.52,-51.56166
332.54,-51.38572
332.56,-51.20688
332.58,-51.02239
332.6,-50.835
332.62,-50.63873
332.64,-50.43784
332.66,-50.23069
332.68,-50.01664
332.7,-49.79752
332.72,-49.57072
332.74,-49.32899
332.76,-49.13458
332.78,-49.01814
332.8,-48.91288
332.82,-48.80164
332.84,-48.68075
332.86,-48.54826
332.88,-48.40451
332.9,-48.24855
332.92,-48.08236
332.94,-47.90333
332.96,-47.71396
332.98,-47.51149
333,-47.29656
333.02,-47.0674
333.04,-46.82521
333.06,-46.5687
333.08,-46.29683
333.1,-46.00906
333.12,-45.70482
333.14,-45.38328
333.16,-45.04327
333.18,-44.68405
333.2,-44.30174
333.22,-43.89563
333.24,-43.46115
333.26,-42.99726
333.28,-42.50021
333.3,-41.96832
333.32,-41.39557
333.34,-40.7798
333.36,-40.1138
333.38,-39.39232
333.4,-38.609
333.42,-37.75505
333.44,-36.82246
333.46,-35.79993
333.48,-34.67595
333.5,-33.43597
333.52,-32.06608
333.54,-30.5459
333.56,-28.85721
333.58,-26.97527
333.6,-24.87527
333.62,-22.53091
333.64,-19.91494
333.66,-17.0035
333.68,-13.78043
333.7,-10.24396
333.72,-6.424436
333.74,-2.383136
333.76,1.774019
333.78,5.913293
333.8,9.882649
333.82,13.53899
333.84,16.78206
333.86,19.544
333.88,21.80511
333.9,23.5723
333.92,24.87369
333.94,25.75074
333.96,26.24779
333.98,26.41144
334,26.28863
334.02,25.92177
334.04,25.35197
334.06,24.61247
334.08,23.73542
334.1,22.74327
334.12,21.66032
334.14,20.50624
334.16,19.29491
334.18,18.04304
334.2,16.75655
334.22,15.4465
334.24,14.11732
334.26,12.7777
334.28,11.43067
334.3,10.07975
334.32,8.729447
334.34,7.37794
334.36,6.031243
334.38,4.687873
334.4,3.350014
334.42,2.01725
334.44,0.6878666
334.46,-0.6351226
334.48,-1.95557
334.5,-3.270729
334.52,-4.585154
334.54,-5.897798
334.56,-7.210632
334.58,-8.526862
334.6,-9.844318
334.62,-11.16841
334.64,-12.49623
334.66,-13.83065
334.68,-15.17174
334.7,-16.51762
334.72,-17.87092
334.74,-19.22799
334.76,-20.59595
334.78,-21.97284
334.8,-23.35519
334.82,-24.74115
334.84,-26.12452
334.86,-27.5067
334.88,-28.88011
334.9,-30.24464
334.92,-31.5961
334.94,-32.92889
334.96,-34.24173
334.98,-35.52656
335,-36.78379
335.02,-38.00773
335.04,-39.19761
335.06,-40.35299
335.08,-41.46812
335.1,-42.54619
335.12,-43.58349
335.14,-44.58406
335.16,-45.54772
335.18,-46.47333
335.2,-47.3644
335.22,-48.21803
335.24,-49.03945
335.26,-49.82752
335.28,-50.58524
335.3,-51.3154
335.32,-52.0151
335.34,-52.68959
335.36,-53.33586
335.38,-53.95763
335.4,-54.55547
335.42,-55.12657
335.44,-55.67632
335.46,-56.2007
335.48,-56.7038
335.5,-57.18623
335.52,-57.64859
335.54,-58.09425
335.56,-58.51883
335.58,-58.92749
335.6,-59.31698
335.62,-59.68855
335.64,-60.04481
335.66,-60.3818
335.68,-60.7043
335.7,-61.00917
335.72,-61.30017
335.74,-61.58374
335.76,-61.81876
335.78,-61.99164
335.8,-62.13703
335.82,-62.27252
335.84,-62.3982
335.86,-62.5134
335.88,-62.62345
335.9,-62.72297
335.92,-62.81611
335.94,-62.90163
335.96,-62.97979
335.98,-63.05379
336,-63.11991
336.02,-63.18281
336.04,-63.23908
336.06,-63.29014
336.08,-63.33729
336.1,-63.37681
336.12,-63.41445
336.14,-63.44663
336.16,-63.47499
336.18,-63.50039
336.2,-63.52025
336.22,-63.53861
336.24,-63.55156
336.26,-63.56271
336.28,-63.57216
336.3,-63.57729
336.32,-63.58196
336.34,-63.58106
336.36,-63.5796
336.38,-63.57631
336.4,-63.56995
336.42,-63.56437
336.44,-63.55362
336.46,-63.54317
336.48,-63.53172
336.5,-63.51747
336.52,-63.50455
336.54,-63.48655
336.56,-63.46832
336.58,-63.44877
336.6,-63.42817
336.62,-63.40922
336.64,-63.38701
336.66,-63.36633
336.68,-63.3448
336.7,-63.3225
336.72,-63.30157
336.74,-63.28378
336.76,-63.22333
336.78,-63.09582
336.8,-62.95387
336.82,-62.81439
336.84,-62.67491
336.86,-62.54087
336.88,-62.40879
336.9,-62.28015
336.92,-62.15696
336.94,-62.0336
336.96,-61.9151
336.98,-61.79842
337,-61.68526
337.02,-61.57684
337.04,-61.46911
337.06,-61.36745
337.08,-61.26785
337.1,-61.1712
337.12,-61.07883
337.14,-60.9845
337.16,-60.89478
337.18,-60.80584
337.2,-60.71873
337.22,-60.637
337.24,-60.55443
337.26,-60.47577
337.28,-60.39938
337.3,-60.32554
337.32,-60.2557
337.34,-60.1846
337.36,-60.11699
337.38,-60.04926
337.4,-59.98362
337.42,-59.9227
337.44,-59.86057
337.46,-59.80261
337.48,-59.74537
337.5,-59.68818
337.52,-59.63536
337.54,-59.58107
337.56,-59.52988
337.58,-59.48005
337.6,-59.43062
337.62,-59.38529
337.64,-59.33839
337.66,-59.29459
337.68,-59.25232
337.7,-59.20814
337.72,-59.16697
337.74,-59.11247
337.76,-59.1227
337.78,-59.23173
337.8,-59.36125
337.82,-59.49491
337.84,-59.62531
337.86,-59.75276
337.88,-59.87841
337.9,-59.99636
337.92,-60.11312
337.94,-60.22473
337.96,-60.33171
337.98,-60.44027
338,-60.54327
338.02,-60.64417
338.04,-60.74231
338.06,-60.83462
338.08,-60.92649
338.1,-61.01351
338.12,-61.0987
338.14,-61.18403
338.16,-61.26425
338.18,-61.34443
338.2,-61.42088
338.22,-61.49405
338.24,-61.5671
338.26,-61.63324
338.28,-61.69787
338.3,-61.76138
338.32,-61.82155
338.34,-61.88283
338.36,-61.94037
338.38,-61.99732
338.4,-62.05311
338.42,-62.10232
338.44,-62.15236
338.46,-62.19981
338.48,-62.2443
338.5,-62.2906
338.52,-62.33152
338.54,-62.37202
338.56,-62.41341
338.58,-62.45008
338.6,-62.48715
338.62,-62.5212
338.64,-62.55306
338.66,-62.58665
338.68,-62.61736
338.7,-62.64882
338.72,-62.67771
338.74,-62.70068
338.76,-62.74201
338.78,-62.80413
338.8,-62.87279
338.82,-62.94364
338.84,-63.00919
338.86,-63.07525
338.88,-63.13922
338.9,-63.19996
338.92,-63.26193
338.94,-63.31866
338.96,-63.37358
338.98,-63.42878
339,-63.4791
339.02,-63.53011
339.04,-63.57888
339.06,-63.62518
339.08,-63.67251
339.1,-63.7136
339.12,-63.75422
339.14,-63.79703
339.16,-63.83563
339.18,-63.87563
339.2,-63.91393
339.22,-63.94833
339.24,-63.98359
339.26,-64.01417
339.28,-64.04471
339.3,-64.07619
339.32,-64.10349
339.34,-64.13325
339.36,-64.16119
339.38,-64.18681
339.4,-64.21423
339.42,-64.23536
339.44,-64.25641
339.46,-64.28041
339.48,-64.30101
339.5,-64.32429
339.52,-64.34654
339.54,-64.36542
339.56,-64.38563
339.58,-64.40107
339.6,-64.41652
339.62,-64.43377
339.64,-64.44642
339.66,-64.46155
339.68,-64.47623
339.7,-64.48843
339.72,-64.50358
339.74,-64.51418
339.76,-64.52502
339.78,-64.54018
339.8,-64.55111
339.82,-64.56336
339.84,-64.57652
339.86,-64.5861
339.88,-64.59775
339.9,-64.60719
339.92,-64.61566
339.94,-64.62744
339.96,-64.63563
339.98,-64.64386
340,-64.65247
340.02,-64.65688
340.04,-64.6632
340.06,-64.66898
340.08,-64.67462
340.1,-64.68416
340.12,-64.69043
340.14,-64.69689
340.16,-64.70508
340.18,-64.70829
340.2,-64.71281
340.22,-64.71755
340.24,-64.72056
340.26,-64.72692
340.28,-64.73082
340.3,-64.73508
340.32,-64.74211
340.34,-64.74389
340.36,-64.74663
340.38,-64.75177
340.4,-64.75393
340.42,-64.75953
340.44,-64.76469
340.46,-64.76831
340.48,-64.77442
340.5,-64.77483
340.52,-64.77538
340.54,-64.7786
340.56,-64.77882
340.58,-64.78215
340.6,-64.78464
340.62,-64.78549
340.64,-64.78848
340.66,-64.78776
340.68,-64.78879
340.7,-64.79071
340.72,-64.79076
340.74,-64.79246
340.76,-64.7946
340.78,-64.80273
340.8,-64.81239
340.82,-64.82075
340.84,-64.83169
340.86,-64.83927
340.88,-64.8471
340.9,-64.85448
340.92,-64.86205
340.94,-64.87177
340.96,-64.87977
340.98,-64.88897
341,-64.89605
341.02,-64.90406
341.04,-64.91201
341.06,-64.91991
341.08,-64.92871
341.1,-64.93544
341.12,-64.94263
341.14,-64.94702
341.16,-64.95213
341.18,-64.95544
341.2,-64.95842
341.22,-64.96181
341.24,-64.9654
341.26,-64.96929
341.28,-64.97267
341.3,-64.97758
341.32,-64.98185
341.34,-64.98772
341.36,-64.99281
341.38,-64.99895
341.4,-65.00462
341.42,-65.00991
341.44,-65.01404
341.46,-65.01923
341.48,-65.02532
341.5,-65.03188
341.52,-65.03873
341.54,-65.04501
341.56,-65.05156
341.58,-65.05644
341.6,-65.06145
341.62,-65.06546
341.64,-65.06964
341.66,-65.07167
341.68,-65.07339
341.7,-65.07377
341.72,-65.07523
341.74,-65.07533
341.76,-65.08595
341.78,-65.11203
341.8,-65.14245
341.82,-65.17365
341.84,-65.20519
341.86,-65.23895
341.88,-65.2713
341.9,-65.30321
341.92,-65.333
341.94,-65.36336
341.96,-65.39214
341.98,-65.42139
342,-65.44947
342.02,-65.4769
342.04,-65.50489
342.06,-65.53203
342.08,-65.56006
342.1,-65.58659
342.12,-65.61286
342.14,-65.63629
342.16,-65.66014
342.18,-65.68293
342.2,-65.70594
342.22,-65.72876
342.24,-65.75071
342.26,-65.77428
342.28,-65.79589
342.3,-65.81939
342.32,-65.84136
342.34,-65.86377
342.36,-65.88511
342.38,-65.90537
342.4,-65.92661
342.42,-65.94651
342.44,-65.96791
342.46,-65.98628
342.48,-66.00508
342.5,-66.02271
342.52,-66.04055
342.54,-66.05872
342.56,-66.07566
342.58,-66.09428
342.6,-66.10981
342.62,-66.12817
342.64,-66.14634
342.66,-66.1643
342.68,-66.18272
342.7,-66.19905
342.72,-66.21591
342.74,-66.22863
342.76,-66.25347
342.78,-66.29231
342.8,-66.33491
342.82,-66.37813
342.84,-66.41979
342.86,-66.46368
342.88,-66.50554
342.9,-66.5491
342.92,-66.59059
342.94,-66.63117
342.96,-66.67202
342.98,-66.70936
343,-66.74867
343.02,-66.78558
343.04,-66.82219
343.06,-66.85708
343.08,-66.89127
343.1,-66.9279
343.12,-66.96298
343.14,-66.99992
343.16,-67.03475
343.18,-67.06957
343.2,-67.10443
343.22,-67.13875
343.24,-67.17517
343.26,-67.20767
343.28,-67.24019
343.3,-67.27036
343.32,-67.30052
343.34,-67.33326
343.36,-67.36388
343.38,-67.39643
343.4,-67.42685
343.42,-67.45819
343.44,-67.48977
343.46,-67.52016
343.48,-67.5524
343.5,-67.58068
343.52,-67.60942
343.54,-67.63731
343.56,-67.66534
343.58,-67.69565
343.6,-67.72438
343.62,-67.7549
343.64,-67.78322
343.66,-67.81242
343.68,-67.84208
343.7,-67.8708
343.72,-67.9004
343.74,-67.92763
343.76,-67.93956
343.78,-67.92754
343.8,-67.90991
343.82,-67.89402
343.84,-67.87582
343.86,-67.86018
343.88,-67.84381
343.9,-67.82825
343.92,-67.81498
343.94,-67.80013
343.96,-67.78681
343.98,-67.76996
344,-67.75345
344.02,-67.73913
344.04,-67.72515
344.06,-67.71412
344.08,-67.70141
344.1,-67.69066
344.12,-67.67924
344.14,-67.66702
344.16,-67.65764
344.18,-67.64579
344.2,-67.63551
344.22,-67.62287
344.24,-67.61034
344.26,-67.60133
344.28,-67.5907
344.3,-67.58269
344.32,-67.57315
344.34,-67.56435
344.36,-67.55672
344.38,-67.54695
344.4,-67.53983
344.42,-67.52943
344.44,-67.52022
344.46,-67.51275
344.48,-67.50407
344.5,-67.49902
344.52,-67.49221
344.54,-67.4865
344.56,-67.48083
344.58,-67.47392
344.6,-67.46873
344.62,-67.4606
344.64,-67.45418
344.66,-67.44755
344.68,-67.44067
344.7,-67.436
344.72,-67.42902
344.74,-67.42662
344.76,-67.41241
344.78,-67.38028
344.8,-67.34516
344.82,-67.30554
344.84,-67.26775
344.86,-67.22858
344.88,-67.1902
344.9,-67.15461
344.92,-67.11693
344.94,-67.08251
344.96,-67.04709
344.98,-67.01178
345,-66.97834
345.02,-66.94327
345.04,-66.91045
345.06,-66.87501
345.08,-66.84064
345.1,-66.80965
345.12,-66.77767
345.14,-66.74829
345.16,-66.71785
345.18,-66.68869
345.2,-66.66064
345.22,-66.63102
345.24,-66.60331
345.26,-66.57204
345.28,-66.54205
345.3,-66.51441
345.32,-66.48636
345.34,-66.46138
345.36,-66.43415
345.38,-66.40756
345.4,-66.38149
345.42,-66.35474
345.44,-66.32955
345.46,-66.30018
345.48,-66.27291
345.5,-66.24685
345.52,-66.21809
345.54,-66.19271
345.56,-66.16648
345.58,-66.14133
345.6,-66.11705
345.62,-66.09072
345.64,-66.06644
345.66,-66.0399
345.68,-66.01448
345.7,-65.99044
345.72,-65.96546
345.74,-65.9423
345.76,-65.9154
345.78,-65.89064
345.8,-65.86795
345.82,-65.84158
345.84,-65.81707
345.86,-65.79075
345.88,-65.76522
345.9,-65.74216
345.92,-65.71641
345.94,-65.69353
345.96,-65.6692
345.98,-65.64468
346,-65.62201
346.02,-65.59655
346.04,-65.5732
346.06,-65.5483
346.08,-65.52398
346.1,-65.50238
346.12,-65.47769
346.14,-65.4556
346.16,-65.43268
346.18,-65.40986
346.2,-65.39002
346.22,-65.36613
346.24,-65.34405
346.26,-65.32208
346.28,-65.29869
346.3,-65.27871
346.32,-65.25623
346.34,-65.2346
346.36,-65.2132
346.38,-65.18964
346.4,-65.16805
346.42,-65.14301
346.44,-65.11909
346.46,-65.09821
346.48,-65.07539
346.5,-65.05584
346.52,-65.03503
346.54,-65.01365
346.56,-64.9939
346.58,-64.97057
346.6,-64.94937
346.62,-64.92712
346.64,-64.90479
346.66,-64.88618
346.68,-64.86466
346.7,-64.84576
346.72,-64.8267
346.74,-64.81163
346.76,-64.7595
346.78,-64.64253
346.8,-64.51029
346.82,-64.3795
346.84,-64.24714
346.86,-64.11804
346.88,-63.98916
346.9,-63.86147
346.92,-63.7365
346.94,-63.60965
346.96,-63.48627
346.98,-63.36303
347,-63.23975
347.02,-63.12099
347.04,-63.00081
347.06,-62.88437
347.08,-62.77028
347.1,-62.65381
347.12,-62.54071
347.14,-62.42561
347.16,-62.31146
347.18,-62.20151
347.2,-62.0895
347.22,-61.98072
347.24,-61.87266
347.26,-61.76405
347.28,-61.6589
347.3,-61.55135
347.32,-61.44549
347.34,-61.34325
347.36,-61.23934
347.38,-61.13788
347.4,-61.03608
347.42,-60.93459
347.44,-60.83619
347.46,-60.73487
347.48,-60.63564
347.5,-60.53781
347.52,-60.43931
347.54,-60.3454
347.56,-60.25071
347.58,-60.15775
347.6,-60.06732
347.62,-59.97208
347.64,-59.87876
347.66,-59.78701
347.68,-59.69436
347.7,-59.60529
347.72,-59.51353
347.74,-59.42705
347.76,-59.31637
347.78,-59.16054
347.8,-58.99712
347.82,-58.83287
347.84,-58.66718
347.86,-58.50639
347.88,-58.34406
347.9,-58.18362
347.92,-58.02635
347.94,-57.86561
347.96,-57.70798
347.98,-57.55209
348,-57.39552
348.02,-57.2431
348.04,-57.08872
348.06,-56.93426
348.08,-56.78194
348.1,-56.6266
348.12,-56.47348
348.14,-56.32123
348.16,-56.1679
348.18,-56.01786
348.2,-55.866
348.22,-55.71509
348.24,-55.56619
348.26,-55.41177
348.28,-55.25851
348.3,-55.10527
348.32,-54.94898
348.34,-54.79741
348.36,-54.64462
348.38,-54.49051
348.4,-54.33806
348.42,-54.17909
348.44,-54.02
348.46,-53.86234
348.48,-53.69958
348.5,-53.5379
348.52,-53.37395
348.54,-53.20481
348.56,-53.03738
348.58,-52.86592
348.6,-52.69192
348.62,-52.51909
348.64,-52.3402
348.66,-52.15974
348.68,-51.9779
348.7,-51.78804
348.72,-51.59663
348.74,-51.3917
348.76,-51.23885
348.78,-51.17379
348.8,-51.12475
348.82,-51.073
348.84,-51.01839
348.86,-50.95268
348.88,-50.88151
348.9,-50.80509
348.92,-50.7207
348.94,-50.63322
348.96,-50.53675
348.98,-50.43329
349,-50.32523
349.02,-50.20651
349.04,-50.08308
349.06,-49.95227
349.08,-49.81398
349.1,-49.67234
349.12,-49.52061
349.14,-49.36391
349.16,-49.20013
349.18,-49.02723
349.2,-48.84769
349.22,-48.65698
349.24,-48.4593
349.26,-48.25161
349.28,-48.03491
349.3,-47.80915
349.32,-47.57188
349.34,-47.32504
349.36,-47.06474
349.38,-46.79418
349.4,-46.50868
349.42,-46.20936
349.44,-45.8944
349.46,-45.56058
349.48,-45.20988
349.5,-44.83826
349.52,-44.44485
349.54,-44.02542
349.56,-43.57939
349.58,-43.1022
349.6,-42.59387
349.62,-42.04961
349.64,-41.4644
349.66,-40.83438
349.68,-40.15278
349.7,-39.41472
349.72,-38.61105
349.74,-37.73547
349.76,-36.78655
349.78,-35.75969
349.8,-34.63046
349.82,-33.3837
349.84,-32.00242
349.86,-30.4693
349.88,-28.7628
349.9,-26.86053
349.92,-24.73594
349.94,-22.36114
349.96,-19.71156
349.98,-16.75946
350,-13.49313
350.02,-9.909348
350.04,-6.044913
350.06,-1.960507
350.08,2.226236
350.1,6.380074
350.12,10.34682
350.14,13.98483
350.16,17.1989
350.18,19.92183
350.2,22.14115
350.22,23.86307
350.24,25.1223
350.26,25.95703
350.28,26.41779
350.3,26.54839
350.32,26.39709
350.34,26.00622
350.36,25.41425
350.38,24.65701
350.4,23.7624
350.42,22.75813
350.44,21.6645
350.46,20.50343
350.48,19.28618
350.5,18.028
350.52,16.73652
350.54,15.42175
350.56,14.09056
350.58,12.74744
350.6,11.39882
350.62,10.04687
350.64,8.696872
350.66,7.346965
350.68,6.001835
350.7,4.6612
350.72,3.324574
350.74,1.993755
350.76,0.6663032
350.78,-0.6542893
350.8,-1.972053
350.82,-3.285243
350.84,-4.597159
350.86,-5.908053
350.88,-7.219845
350.9,-8.534624
350.92,-9.84983
350.94,-11.17073
350.96,-12.49461
350.98,-13.82548
351,-15.16383
351.02,-16.50863
351.04,-17.86212
351.06,-19.22056
351.08,-20.58532
351.1,-21.95246
351.12,-23.32398
351.14,-24.69781
351.16,-26.07108
351.18,-27.44328
351.2,-28.8073
351.22,-30.16348
351.24,-31.50497
351.26,-32.83036
351.28,-34.13553
351.3,-35.4158
351.32,-36.66881
351.34,-37.88689
351.36,-39.07248
351.38,-40.22102
351.4,-41.33251
351.42,-42.4078
351.44,-43.44335
351.46,-44.44242
351.48,-45.40202
351.5,-46.32634
351.52,-47.21494
351.54,-48.06821
351.56,-48.88881
351.58,-49.67548
351.6,-50.43289
351.62,-51.15882
351.64,-51.85775
351.66,-52.52955
351.68,-53.17374
351.7,-53.79488
351.72,-54.38875
351.74,-54.96409
351.76,-55.4975
351.78,-55.97977
351.8,-56.43601
351.82,-56.86942
351.84,-57.28547
351.86,-57.68245
351.88,-58.06346
351.9,-58.42912
351.92,-58.77743
351.94,-59.11213
351.96,-59.43018
351.98,-59.73599
352,-60.02757
352.02,-60.30473
352.04,-60.5699
352.06,-60.81851
352.08,-61.05619
352.1,-61.28048
352.12,-61.49341
352.14,-61.69685
352.16,-61.88776
352.18,-62.07064
352.2,-62.24211
352.22,-62.40628
352.24,-62.56186
352.26,-62.70618
352.28,-62.8439
352.3,-62.9698
352.32,-63.08822
352.34,-63.19887
352.36,-63.30152
352.38,-63.39865
352.4,-63.48737
352.42,-63.5724
352.44,-63.65054
352.46,-63.72311
352.48,-63.79122
352.5,-63.85033
352.52,-63.90612
352.54,-63.95565
352.56,-64.00096
352.58,-64.0424
352.6,-64.07876
352.62,-64.1133
352.64,-64.14157
352.66,-64.16948
352.68,-64.19441
352.7,-64.21377
352.72,-64.23156
352.74,-64.25157
352.76,-64.21216
352.78,-64.08421
352.8,-63.93438
352.82,-63.78488
352.84,-63.63405
352.86,-63.48806
352.88,-63.34399
352.9,-63.20334
352.92,-63.06813
352.94,-62.93216
352.96,-62.80097
352.98,-62.67141
353,-62.54537
353.02,-62.42443
353.04,-62.30499
353.06,-62.19064
353.08,-62.07717
353.1,-61.96614
353.12,-61.85863
353.14,-61.75202
353.16,-61.64998
353.18,-61.54736
353.2,-61.44782
353.22,-61.35185
353.24,-61.25751
353.26,-61.16944
353.28,-61.08156
353.3,-60.99716
353.32,-60.91561
353.34,-60.83297
353.36,-60.75479
353.38,-60.67616
353.4,-60.60061
353.42,-60.52844
353.44,-60.4574
353.46,-60.39019
353.48,-60.32227
353.5,-60.25826
353.52,-60.19622
353.54,-60.13348
353.56,-60.0745
353.58,-60.01266
353.6,-59.95369
353.62,-59.8983
353.64,-59.84336
353.66,-59.79279
353.68,-59.74122
353.7,-59.69137
353.72,-59.6437
353.74,-59.58765
353.76,-59.58265
353.78,-59.64849
353.8,-59.73291
353.82,-59.82023
353.84,-59.90526
353.86,-59.99111
353.88,-60.07283
353.9,-60.15322
353.92,-60.23208
353.94,-60.30492
353.96,-60.37739
353.98,-60.44528
354,-60.51171
354.02,-60.57912
354.04,-60.64191
354.06,-60.70588
354.08,-60.76684
354.1,-60.82467
354.12,-60.88203
354.14,-60.93304
354.16,-60.98371
354.18,-61.03237
354.2,-61.07901
354.22,-61.12696
354.24,-61.17058
354.26,-61.21439
354.28,-61.25683
354.3,-61.29657
354.32,-61.33722
354.34,-61.37228
354.36,-61.40642
354.38,-61.44179
354.4,-61.47424
354.42,-61.50814
354.44,-61.53901
354.46,-61.56873
354.48,-61.59892
354.5,-61.62283
354.52,-61.64706
354.54,-61.67
354.56,-61.69134
354.58,-61.71459
354.6,-61.73406
354.62,-61.75463
354.64,-61.77483
354.66,-61.79311
354.68,-61.81228
354.7,-61.82613
354.72,-61.83928
354.74,-61.84822
354.76,-61.88777
354.78,-61.97978
354.8,-62.08114
354.82,-62.18191
354.84,-62.28379
354.86,-62.37781
354.88,-62.46989
354.9,-62.56061
354.92,-62.64723
354.94,-62.73419
354.96,-62.8157
354.98,-62.89528
355,-62.97402
355.02,-63.0465
355.04,-63.1188
355.06,-63.18835
355.08,-63.25568
355.1,-63.32436
355.12,-63.38722
355.14,-63.45008
355.16,-63.51187
355.18,-63.56742
355.2,-63.62361
355.22,-63.67634
355.24,-63.72682
355.26,-63.77936
355.28,-63.8275
355.3,-63.8767
355.32,-63.92523
355.34,-63.9678
355.36,-64.01063
355.38,-64.04929
355.4,-64.08743
355.42,-64.128
355.44,-64.16396
355.46,-64.20201
355.48,-64.23842
355.5,-64.26997
355.52,-64.30312
355.54,-64.33207
355.56,-64.36073
355.58,-64.39133
355.6,-64.41759
355.62,-64.44555
355.64,-64.47348
355.66,-64.49816
355.68,-64.52392
355.7,-64.54551
355.72,-64.56522
355.74,-64.58859
355.76,-64.60579
355.78,-64.61937
355.8,-64.63215
355.82,-64.63942
355.84,-64.64822
355.86,-64.65587
355.88,-64.66232
355.9,-64.67244
355.92,-64.67957
355.94,-64.68759
355.96,-64.69682
355.98,-64.70178
356,-64.70844
356.02,-64.71384
356.04,-64.7163
356.06,-64.7219
356.08,-64.72496
356.1,-64.72826
356.12,-64.73444
356.14,-64.73497
356.16,-64.73704
356.18,-64.74166
356.2,-64.74355
356.22,-64.75021
356.24,-64.75568
356.26,-64.75751
356.28,-64.76122
356.3,-64.75987
356.32,-64.75882
356.34,-64.76276
356.36,-64.76375
356.38,-64.76661
356.4,-64.7709
356.42,-64.77028
356.44,-64.77221
356.46,-64.77455
356.48,-64.77475
356.5,-64.77779
356.52,-64.77773
356.54,-64.77722
356.56,-64.78004
356.58,-64.77845
356.6,-64.77804
356.62,-64.78009
356.64,-64.77846
356.66,-64.78029
356.68,-64.78322
356.7,-64.78213
356.72,-64.78321
356.74,-64.78162
356.76,-64.78281
356.78,-64.79586
356.8,-64.80877
356.82,-64.82157
356.84,-64.83706
356.86,-64.84721
356.88,-64.85727
356.9,-64.87008
356.92,-64.88011
356.94,-64.892
356.96,-64.90439
356.98,-64.91285
357,-64.9233
357.02,-64.93314
357.04,-64.94201
357.06,-64.95421
357.08,-64.96325
357.1,-64.97171
357.12,-64.98263
357.14,-64.98906
357.16,-64.99641
357.18,-65.0067
357.2,-65.01389
357.22,-65.02292
357.24,-65.03261
357.26,-65.04136
357.28,-65.05194
357.3,-65.05888
357.32,-65.06637
357.34,-65.07662
357.36,-65.08364
357.38,-65.09317
357.4,-65.10159
357.42,-65.10811
357.44,-65.1174
357.46,-65.12189
357.48,-65.12729
357.5,-65.13497
357.52,-65.14114
357.54,-65.14966
357.56,-65.15634
357.58,-65.1634
357.6,-65.17012
357.62,-65.17674
357.64,-65.18451
357.66,-65.18817
357.68,-65.19315
357.7,-65.19677
357.72,-65.20063
357.74,-65.20631
357.76,-65.21314
357.78,-65.22546
357.8,-65.23682
357.82,-65.24885
357.84,-65.26021
357.86,-65.27172
357.88,-65.28338
357.9,-65.29529
357.92,-65.30791
357.94,-65.31946
357.96,-65.33215
357.98,-65.34183
358,-65.35216
358.02,-65.36103
358.04,-65.36957
358.06,-65.37821
358.08,-65.38736
358.1,-65.39683
358.12,-65.40581
358.14,-65.41543
358.16,-65.4235
358.18,-65.4321
358.2,-65.43981
358.22,-65.4478
358.24,-65.45457
358.26,-65.46281
358.28,-65.471
358.3,-65.48002
358.32,-65.48951
358.34,-65.49938
358.36,-65.509
358.38,-65.51721
358.4,-65.52587
358.42,-65.53345
358.44,-65.54093
358.46,-65.54734
358.48,-65.55518
358.5,-65.56031
358.52,-65.56567
358.54,-65.5712
358.56,-65.57647
358.58,-65.58145
358.6,-65.58654
358.62,-65.59193
358.64,-65.59663
358.66,-65.60322
358.68,-65.60797
358.7,-65.61497
358.72,-65.62108
358.74,-65.62455
358.76,-65.64484
358.78,-65.69045
358.8,-65.74248
358.82,-65.79424
358.84,-65.84637
358.86,-65.89515
358.88,-65.94446
358.9,-65.99141
358.92,-66.03811
358.94,-66.08404
358.96,-66.12906
358.98,-66.17485
359,-66.21873
359.02,-66.26416
359.04,-66.30737
359.06,-66.35119
359.08,-66.39402
359.1,-66.43667
359.12,-66.48006
359.14,-66.52177
359.16,-66.56402
359.18,-66.60268
359.2,-66.64022
359.22,-66.67555
359.24,-66.71119
359.26,-66.74746
359.28,-66.7833
359.3,-66.82073
359.32,-66.85491
359.34,-66.89039
359.36,-66.92453
359.38,-66.95855
359.4,-66.99396
359.42,-67.02765
359.44,-67.0617
359.46,-67.09287
359.48,-67.1248
359.5,-67.15491
359.52,-67.18537
359.54,-67.21691
359.56,-67.24638
359.58,-67.27779
359.6,-67.30654
359.62,-67.33688
359.64,-67.36724
359.66,-67.39558
359.68,-67.42437
359.7,-67.45053
359.72,-67.47801
359.74,-67.50419
359.76,-67.52777
359.78,-67.54709
359.8,-67.56374
359.82,-67.58104
359.84,-67.59689
359.86,-67.61545
359.88,-67.63282
359.9,-67.64941
359.92,-67.66688
359.94,-67.68259
359.96,-67.70001
359.98,-67.71423
360,-67.72916
360.02,-67.74375
360.04,-67.75796
360.06,-67.77542
360.08,-67.79059
360.1,-67.80803
360.12,-67.82393
360.14,-67.83882
360.16,-67.85564
360.18,-67.87031
360.2,-67.88559
360.22,-67.89815
360.24,-67.91142
360.26,-67.92546
360.28,-67.93857
360.3,-67.95482
360.32,-67.96934
360.34,-67.98525
360.36,-67.99989
360.38,-68.01374
360.4,-68.02941
360.42,-68.04255
360.44,-68.05722
360.46,-68.06932
360.48,-68.08149
360.5,-68.09628
360.52,-68.10966
360.54,-68.12598
360.56,-68.14023
360.58,-68.15457
360.6,-68.16931
360.62,-68.18269
360.64,-68.1985
360.66,-68.21111
360.68,-68.22443
360.7,-68.23709
360.72,-68.24905
360.74,-68.26812
360.76,-68.26568
360.78,-68.23564
360.8,-68.19746
360.82,-68.15771
360.84,-68.11996
360.86,-68.08001
360.88,-68.04213
360.9,-68.00199
360.92,-67.96232
360.94,-67.92504
360.96,-67.88639
360.98,-67.85142
361,-67.8158
361.02,-67.78196
361.04,-67.74998
361.06,-67.71632
361.08,-67.68379
361.1,-67.64803
361.12,-67.61364
361.14,-67.58052
361.16,-67.54725
361.18,-67.51767
361.2,-67.48647
361.22,-67.45752
361.24,-67.42937
361.26,-67.39993
361.28,-67.37232
361.3,-67.34069
361.32,-67.31042
361.34,-67.28139
361.36,-67.2519
361.38,-67.22498
361.4,-67.19625
361.42,-67.17008
361.44,-67.14356
361.46,-67.11679
361.48,-67.09206
361.5,-67.06337
361.52,-67.03593
361.54,-67.00749
361.56,-66.98
361.58,-66.95637
361.6,-66.93005
361.62,-66.90653
361.64,-66.88221
361.66,-66.85726
361.68,-66.83387
361.7,-66.80693
361.72,-66.78287
361.74,-66.75703
361.76,-66.72675
361.78,-66.69544
361.8,-66.66114
361.82,-66.63019
361.84,-66.59905
361.86,-66.56745
361.88,-66.53778
361.9,-66.5049
361.92,-66.47364
361.94,-66.44133
361.96,-66.40873
361.98,-66.37826
362,-66.34487
362.02,-66.31401
362.04,-66.28354
362.06,-66.25371
362.08,-66.22618
362.1,-66.19464
362.12,-66.16501
362.14,-66.13508
362.16,-66.10479
362.18,-66.07784
362.2,-66.04816
362.22,-66.01947
362.24,-65.99002
362.26,-65.96114
362.28,-65.93489
362.3,-65.90411
362.32,-65.8748
362.34,-65.84507
362.36,-65.81433
362.38,-65.78793
362.4,-65.75942
362.42,-65.73348
362.44,-65.70881
362.46,-65.68203
362.48,-65.65678
362.5,-65.62881
362.52,-65.60185
362.54,-65.57519
362.56,-65.54668
362.58,-65.52182
362.6,-65.49473
362.62,-65.46838
362.64,-65.44472
362.66,-65.41723
362.68,-65.39109
362.7,-65.363
362.72,-65.33442
362.74,-65.3123
362.76,-65.26746
362.78,-65.19382
362.8,-65.11103
362.82,-65.02642
362.84,-64.94485
362.86,-64.861
362.88,-64.77934
362.9,-64.69765
362.92,-64.61534
362.94,-64.53702
362.96,-64.45781
362.98,-64.38147
363,-64.30613
363.02,-64.22924
363.04,-64.15558
363.06,-64.07901
363.08,-64.00348
363.1,-63.93117
363.12,-63.85638
363.14,-63.7845
363.16,-63.7126
363.18,-63.64166
363.2,-63.57387
363.22,-63.50267
363.24,-63.43313
363.26,-63.36413
363.28,-63.29494
363.3,-63.22981
363.32,-63.16253
363.34,-63.09785
363.36,-63.03402
363.38,-62.9658
363.4,-62.9001
363.42,-62.83319
363.44,-62.76666
363.46,-62.70403
363.48,-62.63947
363.5,-62.57762
363.52,-62.5163
363.54,-62.45438
363.56,-62.3953
363.58,-62.33187
363.6,-62.26916
363.62,-62.20921
363.64,-62.14731
363.66,-62.08967
363.68,-62.03142
363.7,-61.97251
363.72,-61.91657
363.74,-61.86284
363.76,-61.76355
363.78,-61.59593
363.8,-61.40913
363.82,-61.22398
363.84,-61.03737
363.86,-60.85269
363.88,-60.67216
363.9,-60.48943
363.92,-60.30961
363.94,-60.13066
363.96,-59.95244
363.98,-59.77947
364,-59.60577
364.02,-59.43511
364.04,-59.26792
364.06,-59.09811
364.08,-58.93118
364.1,-58.76406
364.12,-58.59793
364.14,-58.43688
364.16,-58.27349
364.18,-58.11327
364.2,-57.95556
364.22,-57.79491
364.24,-57.63727
364.26,-57.47751
364.28,-57.31745
364.3,-57.16216
364.32,-57.0047
364.34,-56.84975
364.36,-56.69732
364.38,-56.54251
364.4,-56.38984
364.42,-56.23607
364.44,-56.08268
364.46,-55.93212
364.48,-55.77812
364.5,-55.62546
364.52,-55.47313
364.54,-55.31627
364.56,-55.16151
364.58,-55.00535
364.6,-54.84863
364.62,-54.69497
364.64,-54.53707
364.66,-54.37956
364.68,-54.22326
364.7,-54.06078
364.72,-53.8982
364.74,-53.72904
364.76,-53.59569
364.78,-53.52129
364.8,-53.45752
364.82,-53.39419
364.84,-53.33144
364.86,-53.26076
364.88,-53.18843
364.9,-53.11513
364.92,-53.03579
364.94,-52.95669
364.96,-52.87423
364.98,-52.78773
365,-52.69998
365.02,-52.60297
365.04,-52.50233
365.06,-52.40191
365.08,-52.29452
365.1,-52.18584
365.12,-52.07507
365.14,-51.95684
365.16,-51.837
365.18,-51.71282
365.2,-51.5842
365.22,-51.45563
365.24,-51.31939
365.26,-51.17847
365.28,-51.03608
365.3,-50.88476
365.32,-50.72996
365.34,-50.57204
365.36,-50.40602
365.38,-50.2369
365.4,-50.06142
365.42,-49.87812
365.44,-49.69118
365.46,-49.49373
365.48,-49.28921
365.5,-49.08106
365.52,-48.86209
365.54,-48.63647
365.56,-48.40257
365.58,-48.15626
365.6,-47.90049
365.62,-47.62996
365.64,-47.34783
365.66,-47.05568
365.68,-46.74779
365.7,-46.4276
365.72,-46.08903
365.74,-45.72667
365.76,-45.37702
365.78,-45.04646
365.8,-44.70375
365.82,-44.33633
365.84,-43.94175
365.86,-43.51862
365.88,-43.06217
365.9,-42.57257
365.92,-42.04231
365.94,-41.47038
365.96,-40.851
365.98,-40.17859
366,-39.44894
366.02,-38.65134
366.04,-37.78149
366.06,-36.82754
366.08,-35.78011
366.1,-34.62665
366.12,-33.35251
366.14,-31.94293
366.16,-30.3754
366.18,-28.62993
366.2,-26.68074
366.22,-24.50407
366.24,-22.06788
366.26,-19.3457
366.28,-16.31313
366.3,-12.95272
366.32,-9.275577
366.34,-5.313599
366.36,-1.150171
366.38,3.102167
366.4,7.289657
366.42,11.2569
366.44,14.87076
366.46,18.02978
366.48,20.68839
366.5,22.83097
366.52,24.47652
366.54,25.65926
366.56,26.42281
366.58,26.81492
366.6,26.8847
366.62,26.6791
366.64,26.24051
366.66,25.60732
366.68,24.81298
366.7,23.88678
366.72,22.85553
366.74,21.73847
366.76,20.55765
366.78,19.32685
366.8,18.05609
366.82,16.75367
366.84,15.42936
366.86,14.0897
366.88,12.74083
366.9,11.38626
366.92,10.02841
366.94,8.673162
366.96,7.319476
366.98,5.971566
367,4.628141
367.02,3.291163
367.04,1.958139
367.06,0.6315576
367.08,-0.6910563
367.1,-2.010181
367.12,-3.326194
367.14,-4.642798
367.16,-5.957607
367.18,-7.274548
367.2,-8.591531
367.22,-9.912051
367.24,-11.23608
367.26,-12.56505
367.28,-13.90092
367.3,-15.24133
367.32,-16.58887
367.34,-17.94116
367.36,-19.30147
367.38,-20.66688
367.4,-22.038
367.42,-23.41236
367.44,-24.78807
367.46,-26.16418
367.48,-27.53515
367.5,-28.9025
367.52,-30.25772
367.54,-31.60015
367.56,-32.92508
367.58,-34.22756
367.6,-35.50667
367.62,-36.75614
367.64,-37.97419
367.66,-39.15542
367.68,-40.30043
367.7,-41.40641
367.72,-42.47403
367.74,-43.50793
367.76,-44.48282
367.78,-45.394
367.8,-46.26032
367.82,-47.0922
367.84,-47.89204
367.86,-48.66044
367.88,-49.40015
367.9,-50.10957
367.92,-50.79251
367.94,-51.44618
367.96,-52.07557
367.98,-52.68147
368,-53.26248
368.02,-53.82167
368.04,-54.35676
368.06,-54.8728
368.08,-55.36768
368.1,-55.84317
368.12,-56.29977
368.14,-56.73647
368.16,-57.15673
368.18,-57.55642
368.2,-57.9409
368.22,-58.30807
368.24,-58.65892
368.26,-58.99715
368.28,-59.31922
368.3,-59.62945
368.32,-59.92384
368.34,-60.20502
368.36,-60.4739
368.38,-60.72806
368.4,-60.97036
368.42,-61.19829
368.44,-61.41667
368.46,-61.62326
368.48,-61.81893
368.5,-62.00597
368.52,-62.18116
368.54,-62.34946
368.56,-62.50696
368.58,-62.65557
368.6,-62.79584
368.62,-62.92596
368.64,-63.05019
368.66,-63.16398
368.68,-63.27149
368.7,-63.3717
368.72,-63.46405
368.74,-63.55985
368.76,-63.5971
368.78,-63.55582
368.8,-63.49125
368.82,-63.42186
368.84,-63.3516
368.86,-63.27841
368.88,-63.20703
368.9,-63.13279
368.92,-63.05884
368.94,-62.98588
368.96,-62.91155
368.98,-62.83917
369,-62.7657
369.02,-62.69442
369.04,-62.62303
369.06,-62.55259
369.08,-62.48458
369.1,-62.41218
369.12,-62.3423
369.14,-62.27187
369.16,-62.20222
369.18,-62.13636
369.2,-62.06882
369.22,-62.00417
369.24,-61.93938
369.26,-61.87549
369.28,-61.81338
369.3,-61.75008
369.32,-61.6886
369.34,-61.62487
369.36,-61.56318
369.38,-61.50358
369.4,-61.44394
369.42,-61.38756
369.44,-61.32991
369.46,-61.27428
369.48,-61.21951
369.5,-61.16467
369.52,-61.1133
369.54,-61.05954
369.56,-61.0073
369.58,-60.95463
369.6,-60.90278
369.62,-60.85509
369.64,-60.80576
369.66,-60.75905
369.68,-60.71246
369.7,-60.66643
369.72,-60.62399
369.74,-60.57086
369.76,-60.56461
369.78,-60.6253
369.8,-60.70184
369.82,-60.78206
369.84,-60.85835
369.86,-60.93498
369.88,-61.00816
369.9,-61.07812
369.92,-61.14799
369.94,-61.21175
369.96,-61.274
369.98,-61.33229
370,-61.38756
370.02,-61.44321
370.04,-61.49472
370.06,-61.54677
370.08,-61.59601
370.1,-61.64276
370.12,-61.68874
370.14,-61.72964
370.16,-61.77053
370.18,-61.80726
370.2,-61.84193
370.22,-61.87839
370.24,-61.91006
370.26,-61.94257
370.28,-61.97356
370.3,-62.0024
370.32,-62.03221
370.34,-62.05654
370.36,-62.0807
370.38,-62.10309
370.4,-62.12375
370.42,-62.14685
370.44,-62.16641
370.46,-62.1864
370.48,-62.20478
370.5,-62.21991
370.52,-62.23662
370.54,-62.24846
370.56,-62.26019
370.58,-62.27267
370.6,-62.28221
370.62,-62.29441
370.64,-62.3038
370.66,-62.31228
370.68,-62.32128
370.7,-62.32678
370.72,-62.33249
370.74,-62.33027
370.76,-62.35881
370.78,-62.43486
370.8,-62.5188
370.82,-62.60525
370.84,-62.68889
370.86,-62.76933
370.88,-62.84933
370.9,-62.92302
370.92,-62.99532
370.94,-63.06454
370.96,-63.13087
370.98,-63.19882
371,-63.26226
371.02,-63.32508
371.04,-63.38578
371.06,-63.44256
371.08,-63.49903
371.1,-63.54905
371.12,-63.59762
371.14,-63.64673
371.16,-63.69301
371.18,-63.74162
371.2,-63.78684
371.22,-63.83078
371.24,-63.87466
371.26,-63.91181
371.28,-63.94921
371.3,-63.98397
371.32,-64.01665
371.34,-64.05214
371.36,-64.08412
371.38,-64.11693
371.4,-64.14924
371.42,-64.17885
371.44,-64.20886
371.46,-64.23392
371.48,-64.26003
371.5,-64.28734
371.52,-64.31098
371.54,-64.33668
371.56,-64.35953
371.58,-64.38154
371.6,-64.40542
371.62,-64.42433
371.64,-64.44324
371.66,-64.4602
371.68,-64.47604
371.7,-64.49555
371.72,-64.51185
371.74,-64.52967
371.76,-64.54205
371.78,-64.54252
371.8,-64.54266
371.82,-64.54007
371.84,-64.53784
371.86,-64.53813
371.88,-64.53502
371.9,-64.53315
371.92,-64.53067
371.94,-64.52767
371.96,-64.52716
371.98,-64.52274
372,-64.51873
372.02,-64.51577
372.04,-64.51118
372.06,-64.51046
372.08,-64.50801
372.1,-64.50592
372.12,-64.50469
372.14,-64.49767
372.16,-64.49271
372.18,-64.48764
372.2,-64.48201
372.22,-64.48096
372.24,-64.4771
372.26,-64.4743
372.28,-64.47256
372.3,-64.4676
372.32,-64.46478
372.34,-64.45897
372.36,-64.45228
372.38,-64.44904
372.4,-64.44381
372.42,-64.44159
372.44,-64.43992
372.46,-64.43586
372.48,-64.43371
372.5,-64.42718
372.52,-64.42072
372.54,-64.41786
372.56,-64.41219
372.58,-64.40873
372.6,-64.40569
372.62,-64.40154
372.64,-64.40007
372.66,-64.39542
372.68,-64.39169
372.7,-64.38969
372.72,-64.38409
372.74,-64.3817
372.76,-64.37746
372.78,-64.36866
372.8,-64.36146
372.82,-64.3503
372.84,-64.33997
372.86,-64.33253
372.88,-64.32279
372.9,-64.3162
372.92,-64.30883
372.94,-64.30051
372.96,-64.29497
372.98,-64.28447
373,-64.27585
373.02,-64.27091
373.04,-64.2616
373.06,-64.25549
373.08,-64.24966
373.1,-64.24151
373.12,-64.23633
373.14,-64.22791
373.16,-64.21975
373.18,-64.21503
373.2,-64.20808
373.22,-64.20345
373.24,-64.19897
373.26,-64.192
373.28,-64.18713
373.3,-64.17893
373.32,-64.17104
373.34,-64.16689
373.36,-64.15996
373.38,-64.15667
373.4,-64.15407
373.42,-64.1477
373.44,-64.144
373.46,-64.13805
373.48,-64.13229
373.5,-64.13091
373.52,-64.12658
373.54,-64.12433
373.56,-64.12341
373.58,-64.11776
373.6,-64.11488
373.62,-64.11144
373.64,-64.10654
373.66,-64.10596
373.68,-64.10246
373.7,-64.09989
373.72,-64.09981
373.74,-64.10452
373.76,-64.0482
373.78,-63.89798
373.8,-63.72177
373.82,-63.54712
373.84,-63.37277
373.86,-63.20155
373.88,-63.03563
373.9,-62.86809
373.92,-62.70467
373.94,-62.54516
373.96,-62.38731
373.98,-62.23639
374,-62.08605
374.02,-61.93858
374.04,-61.7946
374.06,-61.64915
374.08,-61.50871
374.1,-61.36894
374.12,-61.2315
374.14,-61.09831
374.16,-60.96473
374.18,-60.83616
374.2,-60.70944
374.22,-60.58575
374.24,-60.46529
374.26,-60.34433
374.28,-60.22616
374.3,-60.10695
374.32,-59.99079
374.34,-59.87689
374.36,-59.76485
374.38,-59.6555
374.4,-59.54659
374.42,-59.44104
374.44,-59.33548
374.46,-59.23382
374.48,-59.13323
374.5,-59.03316
374.52,-58.93427
374.54,-58.8354
374.56,-58.73929
374.58,-58.64372
374.6,-58.54995
374.62,-58.45474
374.64,-58.361
374.66,-58.26784
374.68,-58.17645
374.7,-58.08608
374.72,-57.99681
374.74,-57.90687
374.76,-57.8333
374.78,-57.78718
374.8,-57.74778
374.82,-57.71006
374.84,-57.67133
374.86,-57.6334
374.88,-57.5947
374.9,-57.55661
374.92,-57.51865
374.94,-57.48207
374.96,-57.44563
374.98,-57.40834
375,-57.37163
375.02,-57.33435
375.04,-57.29735
375.06,-57.25882
375.08,-57.22057
375.1,-57.17974
375.12,-57.13967
375.14,-57.09956
375.16,-57.0603
375.18,-57.02017
375.2,-56.97964
375.22,-56.94019
375.24,-56.89987
375.26,-56.86135
375.28,-56.82189
375.3,-56.7829
375.32,-56.74188
375.34,-56.70187
375.36,-56.66154
375.38,-56.62202
375.4,-56.58339
375.42,-56.5431
375.44,-56.50367
375.46,-56.46094
375.48,-56.41994
375.5,-56.37808
375.52,-56.33591
375.54,-56.29367
375.56,-56.25063
375.58,-56.20835
375.6,-56.16442
375.62,-56.12339
375.64,-56.0804
375.66,-56.03808
375.68,-55.99561
375.7,-55.95183
375.72,-55.9091
375.74,-55.85634
375.76,-55.85901
375.78,-55.94051
375.8,-56.04317
375.82,-56.14744
375.84,-56.25062
375.86,-56.35507
375.88,-56.45543
375.9,-56.5545
375.92,-56.6499
375.94,-56.74396
375.96,-56.8365
375.98,-56.92608
376,-57.01503
376.02,-57.09899
376.04,-57.1824
376.06,-57.26271
376.08,-57.3419
376.1,-57.4217
376.12,-57.49921
376.14,-57.5776
376.16,-57.65181
376.18,-57.7256
376.2,-57.79812
376.22,-57.8685
376.24,-57.93979
376.26,-58.00726
376.28,-58.07443
376.3,-58.13784
376.32,-58.20069
376.34,-58.26502
376.36,-58.32747
376.38,-58.39158
376.4,-58.45259
376.42,-58.51311
376.44,-58.57242
376.46,-58.63025
376.48,-58.68935
376.5,-58.74416
376.52,-58.79926
376.54,-58.85284
376.56,-58.90624
376.58,-58.96129
376.6,-59.01354
376.62,-59.06733
376.64,-59.11891
376.66,-59.17063
376.68,-59.22343
376.7,-59.27352
376.72,-59.32495
376.74,-59.37371
376.76,-59.41969
376.78,-59.46133
376.8,-59.49982
376.82,-59.54033
376.84,-59.57843
376.86,-59.61834
376.88,-59.65828
376.9,-59.69629
376.92,-59.73575
376.94,-59.7722
376.96,-59.80975
376.98,-59.84545
377,-59.87961
377.02,-59.91562
377.04,-59.94924
377.06,-59.98504
377.08,-60.0195
377.1,-60.05377
377.12,-60.08912
377.14,-60.12044
377.16,-60.15409
377.18,-60.18663
377.2,-60.21942
377.22,-60.25342
377.24,-60.28463
377.26,-60.31905
377.28,-60.35239
377.3,-60.38573
377.32,-60.41983
377.34,-60.4509
377.36,-60.4824
377.38,-60.51068
377.4,-60.54036
377.42,-60.57126
377.44,-60.60054
377.46,-60.63155
377.48,-60.65874
377.5,-60.68742
377.52,-60.71814
377.54,-60.74731
377.56,-60.77792
377.58,-60.80489
377.6,-60.83219
377.62,-60.8607
377.64,-60.88886
377.66,-60.91897
377.68,-60.9457
377.7,-60.97374
377.72,-61.00229
377.74,-61.0279
377.76,-61.06005
377.78,-61.09638
377.8,-61.13549
377.82,-61.17511
377.84,-61.21335
377.86,-61.25476
377.88,-61.29356
377.9,-61.33344
377.92,-61.37382
377.94,-61.41143
377.96,-61.45035
377.98,-61.48596
378,-61.52242
378.02,-61.55975
378.04,-61.59552
378.06,-61.63279
378.08,-61.66737
378.1,-61.70369
378.12,-61.74017
378.14,-61.77389
378.16,-61.80928
378.18,-61.84057
378.2,-61.87262
378.22,-61.90696
378.24,-61.93876
378.26,-61.97228
378.28,-62.00394
378.3,-62.03545
378.32,-62.06803
378.34,-62.09775
378.36,-62.12927
378.38,-62.15863
378.4,-62.18808
378.42,-62.22062
378.44,-62.25065
378.46,-62.28273
378.48,-62.31337
378.5,-62.3422
378.52,-62.37213
378.54,-62.39816
378.56,-62.42579
378.58,-62.45274
378.6,-62.47809
378.62,-62.50698
378.64,-62.53263
378.66,-62.55964
378.68,-62.58849
378.7,-62.6144
378.72,-62.64225
378.74,-62.66731
378.76,-62.69177
378.78,-62.71891
378.8,-62.74339
378.82,-62.76995
378.84,-62.7955
378.86,-62.81856
378.88,-62.84303
378.9,-62.86373
378.92,-62.88638
378.94,-62.91038
378.96,-62.93232
378.98,-62.95697
379,-62.97854
379.02,-63.00123
379.04,-63.02649
379.06,-63.04663
379.08,-63.06771
379.1,-63.08675
379.12,-63.1047
379.14,-63.12712
379.16,-63.14667
379.18,-63.16759
379.2,-63.18943
379.22,-63.20757
379.24,-63.22694
379.26,-63.24392
379.28,-63.2616
379.3,-63.28188
379.32,-63.2987
379.34,-63.31794
379.36,-63.33653
379.38,-63.35339
379.4,-63.37207
379.42,-63.38709
379.44,-63.40357
379.46,-63.42135
379.48,-63.43721
379.5,-63.45635
379.52,-63.47305
379.54,-63.48945
379.56,-63.50771
379.58,-63.52162
379.6,-63.53687
379.62,-63.55132
379.64,-63.56511
379.66,-63.58332
379.68,-63.5988
379.7,-63.61543
379.72,-63.63424
379.74,-63.6461
379.76,-63.67274
379.78,-63.71862
379.8,-63.76931
379.82,-63.82488
379.84,-63.87783
379.86,-63.93274
379.88,-63.98828
379.9,-64.03877
379.92,-64.08998
379.94,-64.13797
379.96,-64.18478
379.98,-64.2338
380,-64.27933
380.02,-64.32669
380.04,-64.37447
380.06,-64.42092
380.08,-64.46899
380.1,-64.51215
380.12,-64.55507
380.14,-64.59882
380.16,-64.63935
380.18,-64.68425
380.2,-64.72813
380.22,-64.76926
380.24,-64.81297
380.26,-64.85188
380.28,-64.89132
380.3,-64.93352
380.32,-64.97219
380.34,-65.01196
380.36,-65.04959
380.38,-65.0859
380.4,-65.12468
380.42,-65.15957
380.44,-65.19598
380.46,-65.23376
380.48,-65.26877
380.5,-65.30688
380.52,-65.34309
380.54,-65.3776
380.56,-65.41399
380.58,-65.44513
380.6,-65.4763
380.62,-65.50792
380.64,-65.53779
380.66,-65.57157
380.68,-65.60315
380.7,-65.63466
380.72,-65.66769
380.74,-65.69453
380.76,-65.73002
380.78,-65.77671
380.8,-65.82375
380.82,-65.8749
380.84,-65.92366
380.86,-65.97146
380.88,-66.02174
380.9,-66.0667
380.92,-66.11228
380.94,-66.15923
380.96,-66.20371
380.98,-66.25097
381,-66.29534
381.02,-66.33841
381.04,-66.38332
381.06,-66.42346
381.08,-66.4651
381.1,-66.50731
381.12,-66.54679
381.14,-66.59035
381.16,-66.63239
381.18,-66.67208
381.2,-66.71336
381.22,-66.75054
381.24,-66.78808
381.26,-66.82761
381.28,-66.86465
381.3,-66.90412
381.32,-66.9424
381.34,-66.97997
381.36,-67.01939
381.38,-67.05384
381.4,-67.08919
381.42,-67.12585
381.44,-67.15985
381.46,-67.19721
381.48,-67.23314
381.5,-67.26665
381.52,-67.30228
381.54,-67.3336
381.56,-67.36519
381.58,-67.40046
381.6,-67.43308
381.62,-67.46824
381.64,-67.50348
381.66,-67.5351
381.68,-67.56896
381.7,-67.59963
381.72,-67.62988
381.74,-67.66633
381.76,-67.68152
381.78,-67.67154
381.8,-67.65566
381.82,-67.63454
381.84,-67.61529
381.86,-67.59522
381.88,-67.57391
381.9,-67.55698
381.92,-67.53789
381.94,-67.5196
381.96,-67.50479
381.98,-67.48633
382,-67.46951
382.02,-67.45366
382.04,-67.43606
382.06,-67.4225
382.08,-67.40761
382.1,-67.39279
382.12,-67.38116
382.14,-67.36519
382.16,-67.3508
382.18,-67.33869
382.2,-67.32418
382.22,-67.31285
382.24,-67.30047
382.26,-67.28716
382.28,-67.2767
382.3,-67.26265
382.32,-67.24953
382.34,-67.23702
382.36,-67.2236
382.38,-67.21384
382.4,-67.20227
382.42,-67.19262
382.44,-67.1833
382.46,-67.17145
382.48,-67.16099
382.5,-67.14786
382.52,-67.13615
382.54,-67.12397
382.56,-67.11139
382.58,-67.10027
382.6,-67.08875
382.62,-67.07986
382.64,-67.06938
382.66,-67.06175
382.68,-67.05398
382.7,-67.04561
382.72,-67.03865
382.74,-67.03211
382.76,-67.0163
382.78,-66.98345
382.8,-66.9473
382.82,-66.90864
382.84,-66.87111
382.86,-66.83389
382.88,-66.7977
382.9,-66.7627
382.92,-66.72715
382.94,-66.69254
382.96,-66.65778
382.98,-66.62466
383,-66.59041
383.02,-66.55643
383.04,-66.52169
383.06,-66.48826
383.08,-66.45513
383.1,-66.42344
383.12,-66.39191
383.14,-66.36045
383.16,-66.32938
383.18,-66.29849
383.2,-66.26897
383.22,-66.2396
383.24,-66.21169
383.26,-66.18258
383.28,-66.15313
383.3,-66.12351
383.32,-66.09514
383.34,-66.06532
383.36,-66.03672
383.38,-66.00719
383.4,-65.97697
383.42,-65.94756
383.44,-65.91858
383.46,-65.89004
383.48,-65.86099
383.5,-65.83283
383.52,-65.80318
383.54,-65.77463
383.56,-65.74555
383.58,-65.71872
383.6,-65.69111
383.62,-65.66416
383.64,-65.6373
383.66,-65.61153
383.68,-65.58716
383.7,-65.56232
383.72,-65.53787
383.74,-65.51256
383.76,-65.48129
383.78,-65.43689
383.8,-65.38992
383.82,-65.34175
383.84,-65.29368
383.86,-65.24686
383.88,-65.20042
383.9,-65.15674
383.92,-65.1127
383.94,-65.07017
383.96,-65.02637
383.98,-64.98416
384,-64.94208
384.02,-64.90054
384.04,-64.86022
384.06,-64.81842
384.08,-64.77712
384.1,-64.73306
384.12,-64.691
384.14,-64.64864
384.16,-64.60653
384.18,-64.5651
384.2,-64.52255
384.22,-64.48352
384.24,-64.44345
384.26,-64.40576
384.28,-64.36775
384.3,-64.32937
384.32,-64.29147
384.34,-64.25231
384.36,-64.21531
384.38,-64.17675
384.4,-64.13951
384.42,-64.09989
384.44,-64.06072
384.46,-64.0241
384.48,-63.98645
384.5,-63.95194
384.52,-63.91518
384.54,-63.87945
384.56,-63.84367
384.58,-63.80758
384.6,-63.77338
384.62,-63.7381
384.64,-63.70425
384.66,-63.6674
384.68,-63.63137
384.7,-63.59594
384.72,-63.56077
384.74,-63.53682
384.76,-63.46117
384.78,-63.31117
384.8,-63.14073
384.82,-62.96919
384.84,-62.79903
384.86,-62.62816
384.88,-62.4601
384.9,-62.29046
384.92,-62.12386
384.94,-61.95945
384.96,-61.7964
384.98,-61.63707
385,-61.47686
385.02,-61.32026
385.04,-61.16442
385.06,-61.01105
385.08,-60.86001
385.1,-60.70773
385.12,-60.55807
385.14,-60.40746
385.16,-60.25895
385.18,-60.11151
385.2,-59.96477
385.22,-59.82177
385.24,-59.67768
385.26,-59.53684
385.28,-59.39696
385.3,-59.258
385.32,-59.12144
385.34,-58.98242
385.36,-58.8455
385.38,-58.70768
385.4,-58.57164
385.42,-58.43829
385.44,-58.30399
385.46,-58.17239
385.48,-58.03883
385.5,-57.90666
385.52,-57.77587
385.54,-57.64451
385.56,-57.51447
385.58,-57.38165
385.6,-57.25095
385.62,-57.12018
385.64,-56.9905
385.66,-56.8636
385.68,-56.73351
385.7,-56.60531
385.72,-56.47696
385.74,-56.34702
385.76,-56.22682
385.78,-56.1184
385.8,-56.01419
385.82,-55.90626
385.84,-55.79808
385.86,-55.69052
385.88,-55.58166
385.9,-55.47606
385.92,-55.36708
385.94,-55.25757
385.96,-55.14835
385.98,-55.03651
386,-54.92582
386.02,-54.81145
386.04,-54.69716
386.06,-54.58091
386.08,-54.4625
386.1,-54.34563
386.12,-54.22441
386.14,-54.10399
386.16,-53.98253
386.18,-53.85871
386.2,-53.73462
386.22,-53.60558
386.24,-53.4761
386.26,-53.34272
386.28,-53.20715
386.3,-53.07311
386.32,-52.93458
386.34,-52.7966
386.36,-52.65554
386.38,-52.51095
386.4,-52.36566
386.42,-52.21373
386.44,-52.06023
386.46,-51.90228
386.48,-51.74034
386.5,-51.57745
386.52,-51.40822
386.54,-51.2382
386.56,-51.0636
386.58,-50.88329
386.6,-50.69975
386.62,-50.50714
386.64,-50.30985
386.66,-50.1048
386.68,-49.894
386.7,-49.67957
386.72,-49.45454
386.74,-49.21689
386.76,-49.01989
386.78,-48.88652
386.8,-48.76416
386.82,-48.63091
386.84,-48.48944
386.86,-48.3362
386.88,-48.17103
386.9,-47.99682
386.92,-47.80874
386.94,-47.61069
386.96,-47.39849
386.98,-47.17214
387,-46.93446
387.02,-46.67895
387.04,-46.41073
387.06,-46.12651
387.08,-45.82498
387.1,-45.50955
387.12,-45.17278
387.14,-44.81811
387.16,-44.44186
387.18,-44.03916
387.2,-43.61138
387.22,-43.15007
387.24,-42.65827
387.26,-42.13257
387.28,-41.56669
387.3,-40.96217
387.32,-40.30644
387.34,-39.59717
387.36,-38.82856
387.38,-37.98937
387.4,-37.07442
387.42,-36.0688
387.44,-34.96415
387.46,-33.74983
387.48,-32.40586
387.5,-30.9198
387.52,-29.26793
387.54,-27.4299
387.56,-25.38127
387.58,-23.09014
387.6,-20.53423
387.62,-17.68365
387.64,-14.52291
387.66,-11.0477
387.68,-7.278416
387.7,-3.268322
387.72,0.8835248
387.74,5.048716
387.76,9.074096
387.78,12.8191
387.8,16.1692
387.82,19.04608
387.84,21.42453
387.86,23.29872
387.88,24.70237
387.9,25.6668
387.92,26.24014
387.94,26.4736
387.96,26.40858
387.98,26.09486
388,25.56669
388.02,24.85939
388.04,24.00876
388.06,23.03597
388.08,21.96826
388.1,20.82586
388.12,19.6214
388.14,18.37464
388.16,17.09118
388.18,15.78168
388.2,14.45443
388.22,13.11276
388.24,11.76654
388.26,10.41399
388.28,9.059618
388.3,7.70881
388.32,6.358139
388.34,5.015713
388.36,3.677315
388.38,2.340474
388.4,1.01173
388.42,-0.3145182
388.44,-1.635952
388.46,-2.95274
388.48,-4.269596
388.5,-5.581766
388.52,-6.89552
388.54,-8.211064
388.56,-9.528305
388.58,-10.85245
388.6,-12.1776
388.62,-13.50835
388.64,-14.84728
388.66,-16.18962
388.68,-17.54067
388.7,-18.89788
388.72,-20.26087
388.74,-21.63212
388.76,-22.99884
388.78,-24.36154
388.8,-25.72268
388.82,-27.07924
388.84,-28.43198
388.86,-29.77215
388.88,-31.10108
388.9,-32.41631
388.92,-33.70902
388.94,-34.98116
388.96,-36.22455
388.98,-37.43583
389,-38.61556
389.02,-39.75543
389.04,-40.8602
389.06,-41.92858
389.08,-42.95716
389.1,-43.95207
389.12,-44.90746
389.14,-45.82641
389.16,-46.71254
389.18,-47.56036
389.2,-48.37656
389.22,-49.16051
389.24,-49.91219
389.26,-50.6375
389.28,-51.33199
389.3,-51.9994
389.32,-52.64216
389.34,-53.25676
389.36,-53.84925
389.38,-54.41794
389.4,-54.96345
389.42,-55.49116
389.44,-55.9945
389.46,-56.47904
389.48,-56.94597
389.5,-57.38857
389.52,-57.81405
389.54,-58.22096
389.56,-58.60974
389.58,-58.98569
389.6,-59.34288
389.62,-59.68585
389.64,-60.01464
389.66,-60.32301
389.68,-60.61836
389.7,-60.89888
389.72,-61.16496
389.74,-61.4307
389.76,-61.62611
389.78,-61.72916
389.8,-61.80519
389.82,-61.86684
389.84,-61.92362
389.86,-61.97421
389.88,-62.0173
389.9,-62.05854
389.92,-62.0925
389.94,-62.12293
389.96,-62.15196
389.98,-62.17165
390,-62.1887
390.02,-62.20333
390.04,-62.21268
390.06,-62.22283
390.08,-62.22833
390.1,-62.22981
390.12,-62.23102
390.14,-62.22543
390.16,-62.21995
390.18,-62.21542
390.2,-62.20574
390.22,-62.1973
390.24,-62.18639
390.26,-62.17086
390.28,-62.15597
390.3,-62.13526
390.32,-62.11363
390.34,-62.0935
390.36,-62.06884
390.38,-62.04611
390.4,-62.02346
390.42,-61.99609
390.44,-61.96932
390.46,-61.9395
390.48,-61.90893
390.5,-61.88227
390.52,-61.85145
390.54,-61.82169
390.56,-61.79282
390.58,-61.75757
390.6,-61.72471
390.62,-61.69217
390.64,-61.65833
390.66,-61.62772
390.68,-61.5941
390.7,-61.56089
390.72,-61.52925
390.74,-61.49341
390.76,-61.47698
390.78,-61.48294
390.8,-61.49516
390.82,-61.50843
390.84,-61.51956
390.86,-61.53385
390.88,-61.54486
390.9,-61.55413
390.92,-61.56226
390.94,-61.56738
390.96,-61.5731
390.98,-61.57469
391,-61.57604
391.02,-61.57567
391.04,-61.57395
391.06,-61.5731
391.08,-61.57083
391.1,-61.56887
391.12,-61.56451
391.14,-61.56077
391.16,-61.55535
391.18,-61.54983
391.2,-61.54507
391.22,-61.53888
391.24,-61.53336
391.26,-61.52521
391.28,-61.51673
391.3,-61.50643
391.32,-61.49656
391.34,-61.48516
391.36,-61.47406
391.38,-61.46246
391.4,-61.45022
391.42,-61.43888
391.44,-61.42678
391.46,-61.41534
391.48,-61.40286
391.5,-61.39073
391.52,-61.37762
391.54,-61.36542
391.56,-61.35283
391.58,-61.34149
391.6,-61.32948
391.62,-61.31659
391.64,-61.3025
391.66,-61.28819
391.68,-61.27375
391.7,-61.25779
391.72,-61.24264
391.74,-61.21856
391.76,-61.24378
391.78,-61.34072
391.8,-61.45562
391.82,-61.56984
391.84,-61.68241
391.86,-61.79043
391.88,-61.89551
391.9,-61.9987
391.92,-62.09721
391.94,-62.19391
391.96,-62.2854
391.98,-62.37457
392,-62.46
392.02,-62.54325
392.04,-62.62265
392.06,-62.6998
392.08,-62.77488
392.1,-62.84669
392.12,-62.91804
392.14,-62.98526
392.16,-63.05095
392.18,-63.11227
392.2,-63.17097
392.22,-63.22698
392.24,-63.28128
392.26,-63.33437
392.28,-63.38372
392.3,-63.43343
392.32,-63.47997
392.34,-63.52705
392.36,-63.57279
392.38,-63.61675
392.4,-63.65953
392.42,-63.69878
392.44,-63.73641
392.46,-63.76983
392.48,-63.80347
392.5,-63.83469
392.52,-63.86529
392.54,-63.89595
392.56,-63.92412
392.58,-63.95425
392.6,-63.98083
392.62,-64.00645
392.64,-64.03021
392.66,-64.05241
392.68,-64.07454
392.7,-64.09579
392.72,-64.11747
392.74,-64.13593
392.76,-64.15043
392.78,-64.15576
392.8,-64.15814
392.82,-64.16202
392.84,-64.16305
392.86,-64.16493
392.88,-64.16509
392.9,-64.16575
392.92,-64.16709
392.94,-64.16812
392.96,-64.17027
392.98,-64.16849
393,-64.16698
393.02,-64.16367
393.04,-64.16025
393.06,-64.15725
393.08,-64.15226
393.1,-64.1498
393.12,-64.14566
393.14,-64.14393
393.16,-64.14265
393.18,-64.14025
393.2,-64.13884
393.22,-64.13382
393.24,-64.12982
393.26,-64.12491
393.28,-64.1208
393.3,-64.11752
393.32,-64.11329
393.34,-64.11254
393.36,-64.1095
393.38,-64.10689
393.4,-64.10408
393.42,-64.09995
393.44,-64.09645
393.46,-64.08993
393.48,-64.08482
393.5,-64.07774
393.52,-64.07193
393.54,-64.06858
393.56,-64.06354
393.58,-64.06015
393.6,-64.05431
393.62,-64.05075
393.64,-64.04764
393.66,-64.04345
393.68,-64.04128
393.7,-64.03438
393.72,-64.02948
393.74,-64.02291
393.76,-64.01792
393.78,-64.02093
393.8,-64.02362
393.82,-64.02732
393.84,-64.02908
393.86,-64.03247
393.88,-64.03682
393.9,-64.03942
393.92,-64.04361
393.94,-64.04428
393.96,-64.04626
393.98,-64.0485
394,-64.05009
394.02,-64.05434
394.04,-64.05616
394.06,-64.05901
394.08,-64.06129
394.1,-64.06431
394.12,-64.069
394.14,-64.07044
394.16,-64.07273
394.18,-64.07275
394.2,-64.07374
394.22,-64.07718
394.24,-64.07852
394.26,-64.08192
394.28,-64.08363
394.3,-64.08624
394.32,-64.08995
394.34,-64.09237
394.36,-64.09652
394.38,-64.09696
394.4,-64.09758
394.42,-64.09873
394.44,-64.09894
394.46,-64.10208
394.48,-64.10344
394.5,-64.10664
394.52,-64.1098
394.54,-64.11298
394.56,-64.11766
394.58,-64.11883
394.6,-64.12136
394.62,-64.12198
394.64,-64.12276
394.66,-64.1265
394.68,-64.1284
394.7,-64.13366
394.72,-64.13751
394.74,-64.14953
394.76,-64.10888
394.78,-63.98378
394.8,-63.84071
394.82,-63.69318
394.84,-63.54668
394.86,-63.40437
394.88,-63.26414
394.9,-63.12989
394.92,-62.99657
394.94,-62.8674
394.96,-62.74051
394.98,-62.61257
395,-62.48866
395.02,-62.36434
395.04,-62.24377
395.06,-62.12694
395.08,-62.01193
395.1,-61.9018
395.12,-61.79215
395.14,-61.68628
395.16,-61.58219
395.18,-61.47913
395.2,-61.37862
395.22,-61.27432
395.24,-61.17391
395.26,-61.0763
395.28,-60.98009
395.3,-60.88954
395.32,-60.79857
395.34,-60.71104
395.36,-60.62492
395.38,-60.53925
395.4,-60.45681
395.42,-60.37154
395.44,-60.28921
395.46,-60.20836
395.48,-60.1278
395.5,-60.0517
395.52,-59.97454
395.54,-59.90065
395.56,-59.82785
395.58,-59.75391
395.6,-59.68299
395.62,-59.60926
395.64,-59.5377
395.66,-59.4678
395.68,-59.39729
395.7,-59.33092
395.72,-59.26379
395.74,-59.20104
395.76,-59.13087
395.78,-59.04531
395.8,-58.9588
395.82,-58.86938
395.84,-58.78185
395.86,-58.69723
395.88,-58.61149
395.9,-58.52986
395.92,-58.44718
395.94,-58.36556
395.96,-58.28773
395.98,-58.20712
396,-58.12819
396.02,-58.0479
396.04,-57.96842
396.06,-57.89315
396.08,-57.81598
396.1,-57.74301
396.12,-57.67114
396.14,-57.59813
396.16,-57.5282
396.18,-57.45472
396.2,-57.38284
396.22,-57.3132
396.24,-57.24167
396.26,-57.17327
396.28,-57.10344
396.3,-57.03493
396.32,-56.96924
396.34,-56.90016
396.36,-56.83298
396.38,-56.76447
396.4,-56.69488
396.42,-56.6293
396.44,-56.56234
396.46,-56.49753
396.48,-56.43359
396.5,-56.36653
396.52,-56.30181
396.54,-56.23409
396.56,-56.16654
396.58,-56.10316
396.6,-56.03649
396.62,-55.97106
396.64,-55.90545
396.66,-55.83922
396.68,-55.77561
396.7,-55.70784
396.72,-55.6402
396.74,-55.56404
396.76,-55.54913
396.78,-55.63141
396.8,-55.73501
396.82,-55.84121
396.84,-55.94829
396.86,-56.04783
396.88,-56.14724
396.9,-56.24644
396.92,-56.34107
396.94,-56.43647
396.96,-56.5275
396.98,-56.61563
397,-56.70433
397.02,-56.78781
397.04,-56.87113
397.06,-56.95275
397.08,-57.03095
397.1,-57.11074
397.12,-57.18636
397.14,-57.26091
397.16,-57.33519
397.18,-57.40332
397.2,-57.47128
397.22,-57.53814
397.24,-57.60382
397.26,-57.67297
397.28,-57.73849
397.3,-57.80314
397.32,-57.86791
397.34,-57.92751
397.36,-57.98761
397.38,-58.04509
397.4,-58.09967
397.42,-58.15716
397.44,-58.21166
397.46,-58.26666
397.48,-58.32294
397.5,-58.37375
397.52,-58.42555
397.54,-58.47608
397.56,-58.5248
397.58,-58.57732
397.6,-58.62695
397.62,-58.67596
397.64,-58.72552
397.66,-58.76967
397.68,-58.81483
397.7,-58.86076
397.72,-58.90487
397.74,-58.95168
397.76,-58.99685
397.78,-59.04344
397.8,-59.09285
397.82,-59.13753
397.84,-59.18259
397.86,-59.22854
397.88,-59.27106
397.9,-59.31574
397.92,-59.35927
397.94,-59.40194
397.96,-59.44683
397.98,-59.48694
398,-59.52684
398.02,-59.56879
398.04,-59.60853
398.06,-59.65102
398.08,-59.69284
398.1,-59.73154
398.12,-59.77215
398.14,-59.8084
398.16,-59.8441
398.18,-59.88316
398.2,-59.91816
398.22,-59.95449
398.24,-59.99166
398.26,-60.02549
398.28,-60.06189
398.3,-60.09645
398.32,-60.12964
398.34,-60.16685
398.36,-60.2009
398.38,-60.23551
398.4,-60.27223
398.42,-60.3042
398.44,-60.33753
398.46,-60.37161
398.48,-60.40217
398.5,-60.43571
398.52,-60.46825
398.54,-60.49831
398.56,-60.53022
398.58,-60.55757
398.6,-60.58497
398.62,-60.61633
398.64,-60.6454
398.66,-60.67701
398.68,-60.70924
398.7,-60.73748
398.72,-60.76776
398.74,-60.7965
398.76,-60.82777
398.78,-60.86791
398.8,-60.90634
398.82,-60.94511
398.84,-60.98554
398.86,-61.02192
398.88,-61.0597
398.9,-61.09649
398.92,-61.13188
398.94,-61.17014
398.96,-61.20546
398.98,-61.24225
399,-61.28037
399.02,-61.3136
399.04,-61.34807
399.06,-61.38073
399.08,-61.41373
399.1,-61.44886
399.12,-61.4814
399.14,-61.51604
399.16,-61.5493
399.18,-61.58312
399.2,-61.61859
399.22,-61.65141
399.24,-61.68537
399.26,-61.71606
399.28,-61.74663
399.3,-61.77696
399.32,-61.80791
399.34,-61.84094
399.36,-61.87248
399.38,-61.90607
399.4,-61.93659
399.42,-61.96776
399.44,-61.99958
399.46,-62.03131
399.48,-62.0633
399.5,-62.09434
399.52,-62.12586
399.54,-62.15622
399.56,-62.18746
399.58,-62.21612
399.6,-62.24493
399.62,-62.27226
399.64,-62.29901
399.66,-62.32543
399.68,-62.35219
399.7,-62.3799
399.72,-62.40707
399.74,-62.43564
399.76,-62.45971
399.78,-62.47849
399.8,-62.49386
399.82,-62.50957
399.84,-62.52463
399.86,-62.54025
399.88,-62.55627
399.9,-62.57332
399.92,-62.58959
399.94,-62.60606
399.96,-62.62301
399.98,-62.63917
400,-62.65557
400.02,-62.67145
400.04,-62.68807
400.06,-62.70388
400.08,-62.72091
400.1,-62.73676
400.12,-62.7534
400.14,-62.76906
400.16,-62.78473
400.18,-62.79834
400.2,-62.81174
400.22,-62.82464
400.24,-62.8372
400.26,-62.85139
400.28,-62.86512
400.3,-62.88063
400.32,-62.89554
400.34,-62.91166
400.36,-62.92703
400.38,-62.94351
400.4,-62.95975
400.42,-62.9764
400.44,-62.99323
400.46,-63.00955
400.48,-63.02746
400.5,-63.04363
400.52,-63.06063
400.54,-63.07577
400.56,-63.0904
400.58,-63.10364
400.6,-63.11792
400.62,-63.13289
400.64,-63.14752
400.66,-63.16398
400.68,-63.17829
400.7,-63.19478
400.72,-63.20992
400.74,-63.22579
400.76,-63.2452
400.78,-63.26835
400.8,-63.29361
400.82,-63.31691
400.84,-63.34147
400.86,-63.36335
400.88,-63.38611
400.9,-63.40844
400.92,-63.43012
400.94,-63.45273
400.96,-63.47399
400.98,-63.49741
401,-63.51966
401.02,-63.54331
401.04,-63.56618
401.06,-63.58854
401.08,-63.6125
401.1,-63.63447
401.12,-63.65741
401.14,-63.67654
401.16,-63.69618
401.18,-63.71629
401.2,-63.73601
401.22,-63.75907
401.24,-63.78066
401.26,-63.80289
401.28,-63.82331
401.3,-63.84476
401.32,-63.86643
401.34,-63.88614
401.36,-63.90624
401.38,-63.9226
401.4,-63.94044
401.42,-63.9577
401.44,-63.97608
401.46,-63.99643
401.48,-64.01514
401.5,-64.03551
401.52,-64.05391
401.54,-64.07374
401.56,-64.0934
401.58,-64.11248
401.6,-64.13292
401.62,-64.1497
401.64,-64.16719
401.66,-64.18332
401.68,-64.20007
401.7,-64.21802
401.72,-64.23462
401.74,-64.25637
401.76,-64.2469
401.78,-64.19726
401.8,-64.13716
401.82,-64.07492
401.84,-64.01424
401.86,-63.95197
401.88,-63.89261
401.9,-63.83201
401.92,-63.77286
401.94,-63.71507
401.96,-63.65485
401.98,-63.59862
402,-63.54166
402.02,-63.48698
402.04,-63.43397
402.06,-63.38041
402.08,-63.32883
402.1,-63.27405
402.12,-63.22122
402.14,-63.16799
402.16,-63.11513
402.18,-63.06497
402.2,-63.0135
402.22,-62.96552
402.24,-62.91809
402.26,-62.8723
402.28,-62.82685
402.3,-62.77952
402.32,-62.73352
402.34,-62.68357
402.36,-62.63554
402.38,-62.58912
402.4,-62.54269
402.42,-62.49989
402.44,-62.4552
402.46,-62.41226
402.48,-62.36957
402.5,-62.327
402.52,-62.28641
402.54,-62.24248
402.56,-62.19979
402.58,-62.15615
402.6,-62.11379
402.62,-62.07422
402.64,-62.03277
402.66,-61.99363
402.68,-61.95354
402.7,-61.91455
402.72,-61.87583
402.74,-61.84432
402.76,-61.7511
402.78,-61.55897
402.8,-61.34337
402.82,-61.12684
402.84,-60.91006
402.86,-60.6974
402.88,-60.48433
402.9,-60.27587
402.92,-60.06987
402.94,-59.86506
402.96,-59.66464
402.98,-59.46224
403,-59.26288
403.02,-59.06546
403.04,-58.86928
403.06,-58.67833
403.08,-58.48613
403.1,-58.29756
403.12,-58.11008
403.14,-57.92387
403.16,-57.74161
403.18,-57.55675
403.2,-57.37437
403.22,-57.19211
403.24,-57.01023
403.26,-56.8324
403.28,-56.65349
403.3,-56.47834
403.32,-56.30306
403.34,-56.12846
403.36,-55.95529
403.38,-55.77865
403.4,-55.60445
403.42,-55.42917
403.44,-55.25425
403.46,-55.0825
403.48,-54.90818
403.5,-54.73671
403.52,-54.56479
403.54,-54.39196
403.56,-54.22052
403.58,-54.04422
403.6,-53.86781
403.62,-53.69034
403.64,-53.51244
403.66,-53.33611
403.68,-53.15601
403.7,-52.97743
403.72,-52.79597
403.74,-52.60211
403.76,-52.46702
403.78,-52.41177
403.8,-52.37688
403.82,-52.34199
403.84,-52.30318
403.86,-52.26447
403.88,-52.21933
403.9,-52.17128
403.92,-52.11976
403.94,-52.06144
403.96,-52.00037
403.98,-51.93276
404,-51.86292
404.02,-51.79043
404.04,-51.71294
404.06,-51.63393
404.08,-51.54914
404.1,-51.4624
404.12,-51.37248
404.14,-51.27464
404.16,-51.17469
404.18,-51.06812
404.2,-50.95809
404.22,-50.8479
404.24,-50.73114
404.26,-50.61267
404.28,-50.48942
404.3,-50.36063
404.32,-50.22945
404.34,-50.08978
404.36,-49.94676
404.38,-49.79907
404.4,-49.64546
404.42,-49.49061
404.44,-49.32858
404.46,-49.16356
404.48,-48.99377
404.5,-48.8137
404.52,-48.62907
404.54,-48.43469
404.56,-48.23378
404.58,-48.02835
404.6,-47.81238
404.62,-47.59139
404.64,-47.36081
404.66,-47.11976
404.68,-46.87176
404.7,-46.60854
404.72,-46.33465
404.74,-46.04833
404.76,-45.75193
404.78,-45.45306
404.8,-45.13887
404.82,-44.80815
404.84,-44.46167
404.86,-44.092
404.88,-43.703
404.9,-43.29091
404.92,-42.85406
404.94,-42.39243
404.96,-41.89776
404.98,-41.37195
405,-40.80991
405.02,-40.20645
405.04,-39.56121
405.06,-38.86315
405.08,-38.11135
405.1,-37.30136
405.12,-36.41979
405.14,-35.46539
405.16,-34.4257
405.18,-33.28762
405.2,-32.04386
405.22,-30.6751
405.24,-29.17104
405.26,-27.51665
405.28,-25.68694
405.3,-23.66741
405.32,-21.43327
405.34,-18.96379
405.36,-16.24677
405.38,-13.26624
405.4,-10.0348
405.42,-6.573914
405.44,-2.93914
405.46,0.7879345
405.48,4.501858
405.5,8.081328
405.52,11.41324
405.54,14.40708
405.56,16.99941
405.58,19.15598
405.6,20.87951
405.62,22.17813
405.64,23.08823
405.66,23.64201
405.68,23.87749
405.7,23.8408
405.72,23.56399
405.74,23.08488
405.76,22.4379
405.78,21.64775
405.8,20.74301
405.82,19.74232
405.84,18.66205
405.86,17.52473
405.88,16.33728
405.9,15.11191
405.92,13.85969
405.94,12.58307
405.96,11.29422
405.98,9.996689
406,8.691425
406.02,7.387565
406.04,6.080772
406.06,4.773361
406.08,3.470341
406.1,2.1671
406.12,0.8695442
406.14,-0.4236225
406.16,-1.715955
406.18,-3.001648
406.2,-4.287167
406.22,-5.574183
406.24,-6.858937
406.26,-8.1473
406.28,-9.436881
406.3,-10.72735
406.32,-12.02349
406.34,-13.3202
406.36,-14.62291
406.38,-15.93319
406.4,-17.24485
406.42,-18.56532
406.44,-19.89098
406.46,-21.21614
406.48,-22.54686
406.5,-23.87666
406.52,-25.20399
406.54,-26.53243
406.56,-27.85177
406.58,-29.16267
406.6,-30.46303
406.62,-31.74168
406.64,-33.00196
406.66,-34.24068
406.68,-35.45017
406.7,-36.63525
406.72,-37.78829
406.74,-38.90498
406.76,-39.98977
406.78,-41.03448
406.8,-42.04229
406.82,-43.01841
406.84,-43.95476
406.86,-44.85682
406.88,-45.72724
406.9,-46.55899
406.92,-47.3602
406.94,-48.13268
406.96,-48.87196
406.98,-49.58539
407,-50.27098
407.02,-50.92826
407.04,-51.56291
407.06,-52.16837
407.08,-52.74975
407.1,-53.31324
407.12,-53.8517
407.14,-54.37058
407.16,-54.87128
407.18,-55.34731
407.2,-55.80604
407.22,-56.24681
407.24,-56.66809
407.26,-57.07714
407.28,-57.46775
407.3,-57.84084
407.32,-58.20044
407.34,-58.5405
407.36,-58.8668
407.38,-59.18036
407.4,-59.47876
407.42,-59.76696
407.44,-60.04042
407.46,-60.30202
407.48,-60.55324
407.5,-60.78909
407.52,-61.01461
407.54,-61.2267
407.56,-61.42808
407.58,-61.62183
407.6,-61.80347
407.62,-61.97833
407.64,-62.14334
407.66,-62.29863
407.68,-62.44574
407.7,-62.58338
407.72,-62.71376
407.74,-62.83257
407.76,-62.94427
407.78,-63.04724
407.8,-63.14286
407.82,-63.23439
407.84,-63.31882
407.86,-63.39874
407.88,-63.47085
407.9,-63.5379
407.92,-63.59843
407.94,-63.65481
407.96,-63.70757
407.98,-63.75464
408,-63.79787
408.02,-63.83582
408.04,-63.87036
408.06,-63.89852
408.08,-63.92385
408.1,-63.94457
408.12,-63.96123
408.14,-63.9744
408.16,-63.9852
408.18,-63.99427
408.2,-64.00052
408.22,-64.00523
408.24,-64.00666
408.26,-64.00655
408.28,-64.00365
408.3,-63.99978
408.32,-63.99236
408.34,-63.98391
408.36,-63.97335
408.38,-63.96088
408.4,-63.94782
408.42,-63.93373
408.44,-63.91885
408.46,-63.90156
408.48,-63.88369
408.5,-63.8624
408.52,-63.84092
408.54,-63.81704
408.56,-63.79286
408.58,-63.76737
408.6,-63.74138
408.62,-63.71728
408.64,-63.69285
408.66,-63.66904
408.68,-63.64294
408.7,-63.6172
408.72,-63.58895
408.74,-63.56125
408.76,-63.53412
408.78,-63.50674
408.8,-63.48073
408.82,-63.45333
408.84,-63.42704
408.86,-63.39868
408.88,-63.37154
408.9,-63.34248
408.92,-63.31242
408.94,-63.28231
408.96,-63.25198
408.98,-63.22515
409,-63.19772
409.02,-63.1719
409.04,-63.14495
409.06,-63.11864
409.08,-63.09236
409.1,-63.06556
409.12,-63.03976
409.14,-63.01054
409.16,-62.98286
409.18,-62.9529
409.2,-62.92459
409.22,-62.89888
409.24,-62.87258
409.26,-62.84845
409.28,-62.82239
409.3,-62.79812
409.32,-62.77389
409.34,-62.75068
409.36,-62.72804
409.38,-62.70393
409.4,-62.68121
409.42,-62.65657
409.44,-62.6336
409.46,-62.60875
409.48,-62.58428
409.5,-62.56282
409.52,-62.5391
409.54,-62.51818
409.56,-62.49691
409.58,-62.47659
409.6,-62.45703
409.62,-62.43712
409.64,-62.41866
409.66,-62.39747
409.68,-62.37788
409.7,-62.35632
409.72,-62.33561
409.74,-62.31553
409.76,-62.29316
409.78,-62.27518
409.8,-62.25629
409.82,-62.23928
409.84,-62.22252
409.86,-62.20439
409.88,-62.18839
409.9,-62.16937
409.92,-62.15174
409.94,-62.13333
409.96,-62.1155
409.98,-62.10044
410,-62.08376
410.02,-62.07023
410.04,-62.05498
410.06,-62.03976
410.08,-62.02597
410.1,-62.00975
410.12,-61.99568
410.14,-61.97901
410.16,-61.96304
410.18,-61.94947
410.2,-61.93545
410.22,-61.92271
410.24,-61.90808
410.26,-61.89638
410.28,-61.88421
410.3,-61.87167
410.32,-61.86106
410.34,-61.84614
410.36,-61.83302
410.38,-61.81928
410.4,-61.8058
410.42,-61.79506
410.44,-61.78243
410.46,-61.77216
410.48,-61.76063
410.5,-61.75072
410.52,-61.74228
410.54,-61.7308
410.56,-61.7211
410.58,-61.70845
410.6,-61.69642
410.62,-61.68631
410.64,-61.67584
410.66,-61.66809
410.68,-61.6578
410.7,-61.6486
410.72,-61.63878
410.74,-61.62818
410.76,-61.62088
410.78,-61.6106
410.8,-61.60173
410.82,-61.59226
410.84,-61.58161
410.86,-61.57329
410.88,-61.56358
410.9,-61.55723
410.92,-61.54977
410.94,-61.54054
410.96,-61.53348
410.98,-61.52376
411,-61.51556
411.02,-61.50577
411.04,-61.49642
411.06,-61.48945
411.08,-61.47968
411.1,-61.47279
411.12,-61.46503
411.14,-61.45727
411.16,-61.45135
411.18,-61.44212
411.2,-61.4344
411.22,-61.42447
411.24,-61.41478
411.26,-61.4081
411.28,-61.39983
411.3,-61.39376
411.32,-61.38586
411.34,-61.37836
411.36,-61.37213
411.38,-61.36265
411.4,-61.35489
411.42,-61.34502
411.44,-61.33536
411.46,-61.32747
411.48,-61.31755
411.5,-61.30977
411.52,-61.30099
411.54,-61.29394
411.56,-61.28801
411.58,-61.28011
411.6,-61.27371
411.62,-61.26278
411.64,-61.2529
411.66,-61.24565
411.68,-61.23583
411.7,-61.22853
411.72,-61.21905
411.74,-61.21005
411.76,-61.20303
411.78,-61.19384
411.8,-61.18562
411.82,-61.17465
411.84,-61.16427
411.86,-61.15525
411.88,-61.14505
411.9,-61.13827
411.92,-61.12941
411.94,-61.12107
411.96,-61.11429
411.98,-61.10442
412,-61.09643
412.02,-61.0867
412.04,-61.07739
412.06,-61.0708
412.08,-61.06149
412.1,-61.05344
412.12,-61.04396
412.14,-61.03461
412.16,-61.02666
412.18,-61.01581
412.2,-61.006
412.22,-60.99414
412.24,-60.98263
412.26,-60.97359
412.28,-60.96268
412.3,-60.95466
412.32,-60.94544
412.34,-60.93617
412.36,-60.92889
412.38,-60.91739
412.4,-60.90707
412.42,-60.89496
412.44,-60.88225
412.46,-60.87241
412.48,-60.8601
412.5,-60.84999
412.52,-60.83928
412.54,-60.82617
412.56,-60.81515
412.58,-60.80158
412.6,-60.78944
412.62,-60.77828
412.64,-60.76639
412.66,-60.75712
412.68,-60.74517
412.7,-60.73466
412.72,-60.72453
412.74,-60.71202
412.76,-60.70195
412.78,-60.68852
412.8,-60.67591
412.82,-60.66578
412.84,-60.65408
412.86,-60.64557
412.88,-60.63496
412.9,-60.62362
412.92,-60.61393
412.94,-60.6004
412.96,-60.58808
412.98,-60.57476
413,-60.56102
413.02,-60.55
413.04,-60.53726
413.06,-60.52665
413.08,-60.51523
413.1,-60.50272
413.12,-60.49114
413.14,-60.47471
413.16,-60.45985
413.18,-60.44666
413.2,-60.43243
413.22,-60.42243
413.24,-60.40992
413.26,-60.39684
413.28,-60.3852
413.3,-60.36994
413.32,-60.35603
413.34,-60.33944
413.36,-60.32279
413.38,-60.31011
413.4,-60.2948
413.42,-60.28362
413.44,-60.27302
413.46,-60.25951
413.48,-60.24746
413.5,-60.23095
413.52,-60.21574
413.54,-60.20279
413.56,-60.1871
413.58,-60.17455
413.6,-60.1609
413.62,-60.1469
413.64,-60.13541
413.66,-60.11947
413.68,-60.10457
413.7,-60.08998
413.72,-60.07404
413.74,-60.06219
413.76,-60.04825
413.78,-60.03439
413.8,-60.02159
413.82,-60.00457
413.84,-59.98996
413.86,-59.97359
413.88,-59.95635
413.9,-59.94375
413.92,-59.92821
413.94,-59.91386
413.96,-59.90012
413.98,-59.88392
414,-59.86997
414.02,-59.8525
414.04,-59.83483
414.06,-59.82123
414.08,-59.80553
414.1,-59.79158
414.12,-59.7786
414.14,-59.7635
414.16,-59.74921
414.18,-59.7311
414.2,-59.71357
414.22,-59.69936
414.24,-59.68234
414.26,-59.66816
414.28,-59.65344
414.3,-59.63701
414.32,-59.62343
414.34,-59.60609
414.36,-59.58975
414.38,-59.57641
414.4,-59.55932
414.42,-59.54499
414.44,-59.53156
414.46,-59.51607
414.48,-59.50229
414.5,-59.48401
414.52,-59.46571
414.54,-59.45089
414.56,-59.43376
414.58,-59.42028
414.6,-59.40731
414.62,-59.3907
414.64,-59.37558
414.66,-59.35725
414.68,-59.34012
414.7,-59.32671
414.72,-59.30926
414.74,-59.29384
414.76,-59.27921
414.78,-59.26057
414.8,-59.24469
414.82,-59.22853
414.84,-59.21223
414.86,-59.19854
414.88,-59.18179
414.9,-59.16755
414.92,-59.15509
414.94,-59.13684
414.96,-59.12044
414.98,-59.1036
415,-59.08488
415.02,-59.07059
415.04,-59.05435
415.06,-59.03838
415.08,-59.0247
415.1,-59.00615
415.12,-58.98913
415.14,-58.97483
415.16,-58.95858
415.18,-58.9455
415.2,-58.93188
415.22,-58.91604
415.24,-58.90223
415.26,-58.88499
415.28,-58.86798
415.3,-58.8531
415.32,-58.83502
415.34,-58.82016
415.36,-58.80683
415.38,-58.79051
415.4,-58.77571
415.42,-58.75799
415.44,-58.73964
415.46,-58.72545
415.48,-58.70839
415.5,-58.69307
415.52,-58.68007
415.54,-58.66232
415.56,-58.64629
415.58,-58.63035
415.6,-58.61416
415.62,-58.60104
415.64,-58.58431
415.66,-58.56876
415.68,-58.5538
415.7,-58.53647
415.72,-58.52185
415.74,-58.50412
415.76,-58.48697
415.78,-58.47206
415.8,-58.45499
415.82,-58.44079
415.84,-58.42604
415.86,-58.41236
415.88,-58.39943
415.9,-58.38554
415.92,-58.37257
415.94,-58.35637
415.96,-58.34095
415.98,-58.32367
416,-58.30618
416.02,-58.29019
416.04,-58.27336
416.06,-58.25908
416.08,-58.24372
416.1,-58.22885
416.12,-58.213
416.14,-58.19808
416.16,-58.18255
416.18,-58.16677
416.2,-58.15192
416.22,-58.13616
416.24,-58.12162
416.26,-58.10501
416.28,-58.08954
416.3,-58.07366
416.32,-58.05798
416.34,-58.04121
416.36,-58.02473
416.38,-58.0072
416.4,-57.98989
416.42,-57.97386
416.44,-57.95762
416.46,-57.942
416.48,-57.92584
416.5,-57.91027
416.52,-57.8946
416.54,-57.87988
416.56,-57.8642
416.58,-57.84922
416.6,-57.83286
416.62,-57.81728
416.64,-57.80138
416.66,-57.78651
416.68,-57.77158
416.7,-57.75717
416.72,-57.74258
416.74,-57.72795
416.76,-57.71451
416.78,-57.70012
416.8,-57.68582
416.82,-57.66976
416.84,-57.65424
416.86,-57.63755
416.88,-57.62142
416.9,-57.60304
416.92,-57.5853
416.94,-57.56682
416.96,-57.54852
416.98,-57.53205
417,-57.51504
417.02,-57.4985
417.04,-57.48151
417.06,-57.46627
417.08,-57.44952
417.1,-57.43413
417.12,-57.41869
417.14,-57.40405
417.16,-57.38933
417.18,-57.37369
417.2,-57.35863
417.22,-57.34324
417.24,-57.32904
417.26,-57.31188
417.28,-57.29555
417.3,-57.27784
417.32,-57.26078
417.34,-57.24392
417.36,-57.22718
417.38,-57.21257
417.4,-57.19572
417.42,-57.18008
417.44,-57.16307
417.46,-57.14741
417.48,-57.13164
417.5,-57.11667
417.52,-57.10277
417.54,-57.087
417.56,-57.0722
417.58,-57.0543
417.6,-57.03637
417.62,-57.0173
417.64,-56.99856
417.66,-56.9809
417.68,-56.96337
417.7,-56.94839
417.72,-56.93218
417.74,-56.91739
417.76,-56.90075
417.78,-56.88488
417.8,-56.86998
417.82,-56.85305
417.84,-56.83745
417.86,-56.81892
417.88,-56.80087
417.9,-56.78217
417.92,-56.76318
417.94,-56.74573
417.96,-56.72736
417.98,-56.71121
418,-56.69353
418.02,-56.67761
418.04,-56.66148
418.06,-56.64562
418.08,-56.63195
418.1,-56.61461
418.12,-56.5981
418.14,-56.57989
418.16,-56.56216
418.18,-56.54563
418.2,-56.52825
418.22,-56.51266
418.24,-56.49454
418.26,-56.47836
418.28,-56.4616
418.3,-56.44449
418.32,-56.42893
418.34,-56.41074
418.36,-56.39392
418.38,-56.3757
418.4,-56.35853
418.42,-56.34188
418.44,-56.32465
418.46,-56.30926
418.48,-56.29075
418.5,-56.27402
418.52,-56.25718
418.54,-56.23979
418.56,-56.22358
418.58,-56.20424
418.6,-56.18656
418.62,-56.16741
418.64,-56.14933
418.66,-56.13243
418.68,-56.11404
418.7,-56.09899
418.72,-56.08066
418.74,-56.06343
418.76,-56.04744
418.78,-56.0303
418.8,-56.01425
418.82,-55.99411
418.84,-55.97456
418.86,-55.95379
418.88,-55.93396
418.9,-55.91642
418.92,-55.89676
418.94,-55.87929
418.96,-55.86022
418.98,-55.84319
419,-55.82771
419.02,-55.80972
419.04,-55.79278
419.06,-55.77228
419.08,-55.75303
419.1,-55.73403
419.12,-55.71372
419.14,-55.69584
419.16,-55.67496
419.18,-55.65513
419.2,-55.63555
419.22,-55.61652
419.24,-55.59935
419.26,-55.57837
419.28,-55.55829
419.3,-55.53696
419.32,-55.5161
419.34,-55.49713
419.36,-55.47627
419.38,-55.45791
419.4,-55.43766
419.42,-55.41855
419.44,-55.40075
419.46,-55.38094
419.48,-55.3623
419.5,-55.33936
419.52,-55.31723
419.54,-55.29602
419.56,-55.27382
419.58,-55.25428
419.6,-55.23288
419.62,-55.21397
419.64,-55.19486
419.66,-55.17492
419.68,-55.15649
419.7,-55.13339
419.72,-55.11066
419.74,-55.08676
419.76,-55.06258
419.78,-55.04222
419.8,-55.02017
419.82,-54.99974
419.84,-54.97819
419.86,-54.95585
419.88,-54.93472
419.9,-54.91092
419.92,-54.88854
419.94,-54.86367
419.96,-54.8389
419.98,-54.81667
420,-54.79225
420.02,-54.77066
420.04,-54.74806
420.06,-54.72591
420.08,-54.70484
420.1,-54.68079
420.12,-54.65858
420.14,-54.63407
420.16,-54.61055
420.18,-54.58823
420.2,-54.56319
420.22,-54.54045
420.24,-54.51548
420.26,-54.49151
420.28,-54.46849
420.3,-54.44284
420.32,-54.41899
420.34,-54.39175
420.36,-54.36518
420.38,-54.33947
420.4,-54.31242
420.42,-54.28874
420.44,-54.26251
420.46,-54.23791
420.48,-54.21455
420.5,-54.18807
420.52,-54.16284
420.54,-54.13404
420.56,-54.10548
420.58,-54.07802
420.6,-54.0492
420.62,-54.02259
420.64,-53.99353
420.66,-53.96627
420.68,-53.93998
420.7,-53.91129
420.72,-53.88463
420.74,-53.85389
420.76,-53.82343
420.78,-53.79505
420.8,-53.76502
420.82,-53.73831
420.84,-53.70998
420.86,-53.68273
420.88,-53.65638
420.9,-53.6257
420.92,-53.59675
420.94,-53.5658
420.96,-53.53448
420.98,-53.50481
421,-53.4725
421.02,-53.4416
421.04,-53.40883
421.06,-53.37744
421.08,-53.34734
421.1,-53.31249
421.12,-53.27932
421.14,-53.24358
421.16,-53.2081
421.18,-53.17801
421.2,-53.14458
421.22,-53.11165
421.24,-53.07767
421.26,-53.04218
421.28,-53.00855
421.3,-52.97207
421.32,-52.93667
421.34,-52.90018
421.36,-52.8617
421.38,-52.82618
421.4,-52.78873
421.42,-52.7532
421.44,-52.71809
421.46,-52.67955
421.48,-52.64148
421.5,-52.59943
421.52,-52.55841
421.54,-52.52006
421.56,-52.47914
421.58,-52.44041
421.6,-52.39956
421.62,-52.35891
421.64,-52.32058
421.66,-52.27698
421.68,-52.2347
421.7,-52.19165
421.72,-52.14628
421.74,-52.1041
421.76,-52.05926
421.78,-52.01509
421.8,-51.97099
421.82,-51.92308
421.84,-51.87663
421.86,-51.82757
421.88,-51.77815
421.9,-51.73127
421.92,-51.68187
421.94,-51.63468
421.96,-51.58605
421.98,-51.5355
422,-51.48649
422.02,-51.43213
422.04,-51.37833
422.06,-51.32498
422.08,-51.26938
422.1,-51.21749
422.12,-51.16286
422.14,-51.10781
422.16,-51.05427
422.18,-50.99493
422.2,-50.93666
422.22,-50.87845
422.24,-50.81791
422.26,-50.75977
422.28,-50.69783
422.3,-50.63595
422.32,-50.57589
422.34,-50.51109
422.36,-50.44656
422.38,-50.37992
422.4,-50.31178
422.42,-50.24678
422.44,-50.17899
422.46,-50.11236
422.48,-50.04491
422.5,-49.97229
422.52,-49.90054
422.54,-49.82522
422.56,-49.74912
422.58,-49.67625
422.6,-49.5989
422.62,-49.52155
422.64,-49.44373
422.66,-49.36133
422.68,-49.27988
422.7,-49.19579
422.72,-49.10982
422.74,-49.02502
422.76,-48.93599
422.78,-48.84787
422.8,-48.75862
422.82,-48.66425
422.84,-48.56998
422.86,-48.47055
422.88,-48.36945
422.9,-48.27117
422.92,-48.16859
422.94,-48.06646
422.96,-47.96308
422.98,-47.85367
423,-47.74351
423.02,-47.6292
423.04,-47.51239
423.06,-47.39602
423.08,-47.27396
423.1,-47.15064
423.12,-47.02586
423.14,-46.89514
423.16,-46.76338
423.18,-46.62708
423.2,-46.4865
423.22,-46.34565
423.24,-46.19831
423.26,-46.04867
423.28,-45.89681
423.3,-45.73687
423.32,-45.57461
423.34,-45.40718
423.36,-45.23429
423.38,-45.06004
423.4,-44.87732
423.42,-44.68915
423.44,-44.49696
423.46,-44.29378
423.48,-44.08618
423.5,-43.87386
423.52,-43.65195
423.54,-43.42635
423.56,-43.19174
423.58,-42.94695
423.6,-42.6957
423.62,-42.43075
423.64,-42.1561
423.66,-41.87342
423.68,-41.5762
423.7,-41.269
423.72,-40.94931
423.74,-40.61271
423.76,-40.26295
423.78,-39.89465
423.8,-39.50841
423.82,-39.10718
423.84,-38.68277
423.86,-38.23906
423.88,-37.77405
423.9,-37.27949
423.92,-36.75988
423.94,-36.20948
423.96,-35.62749
423.98,-35.015
424,-34.36186
424.02,-33.67
424.04,-32.93425
424.06,-32.1468
424.08,-31.3083
424.1,-30.4099
424.12,-29.44871
424.14,-28.41901
424.16,-27.31153
424.18,-26.12334
424.2,-24.84277
424.22,-23.46498
424.24,-21.98243
424.26,-20.38392
424.28,-18.6661
424.3,-16.81917
424.32,-14.84587
424.34,-12.74621
424.36,-10.52834
424.38,-8.207966
424.4,-5.806983
424.42,-3.359796
424.44,-0.9056871
424.46,1.505147
424.48,3.823405
424.5,6.000174
424.52,7.991907
424.54,9.764079
424.56,11.29227
424.58,12.5652
424.6,13.57909
424.62,14.34057
424.64,14.86034
424.66,15.15482
424.68,15.2433
424.7,15.14514
424.72,14.88246
424.74,14.47415
424.76,13.9402
424.78,13.29673
424.8,12.56128
424.82,11.74644
424.84,10.8669
424.86,9.931169
424.88,8.949589
424.9,7.930051
424.92,6.879336
424.94,5.803895
424.96,4.707995
424.98,3.597039
425,2.473206
425.02,1.339937
425.04,0.1982698
425.06,-0.9477974
425.08,-2.099858
425.1,-3.255351
425.12,-4.415906
425.14,-5.580603
425.16,-6.749713
425.18,-7.924424
425.2,-9.103601
425.22,-10.28867
425.24,-11.47995
425.26,-12.67952
425.28,-13.88398
425.3,-15.09706
425.32,-16.31526
425.34,-17.54069
425.36,-18.77278
425.38,-20.01118
425.4,-21.25554
425.42,-22.50264
425.44,-23.753
425.46,-25.00277
425.48,-26.25337
425.5,-27.50031
425.52,-28.74204
425.54,-29.97382
425.56,-31.19342
425.58,-32.39995
425.6,-33.58698
425.62,-34.75419
425.64,-35.89582
425.66,-37.01159
425.68,-38.09801
425.7,-39.15468
425.72,-40.18168
425.74,-41.17361
425.76,-42.13264
425.78,-43.05568
425.8,-43.94618
425.82,-44.80378
425.84,-45.63068
425.86,-46.42773
425.88,-47.19467
425.9,-47.93383
425.92,-48.643
425.94,-49.32845
425.96,-49.98793
425.98,-50.62292
426,-51.23486
426.02,-51.82166
426.04,-52.38745
426.06,-52.92932
426.08,-53.45114
426.1,-53.9522
426.12,-54.43387
426.14,-54.89879
426.16,-55.34434
426.18,-55.77418
426.2,-56.18473
426.22,-56.58036
426.24,-56.9606
426.26,-57.32488
426.28,-57.67582
426.3,-58.00901
426.32,-58.32892
426.34,-58.63376
426.36,-58.92572
426.38,-59.20667
426.4,-59.47395
426.42,-59.73164
426.44,-59.9746
426.46,-60.20692
426.48,-60.42806
426.5,-60.6375
426.52,-60.83921
426.54,-61.02728
426.56,-61.20611
426.58,-61.37464
426.6,-61.53342
426.62,-61.68519
426.64,-61.82744
426.66,-61.96385
426.68,-62.08986
426.7,-62.20907
426.72,-62.32116
426.74,-62.42457
426.76,-62.5242
426.78,-62.61376
426.8,-62.697
426.82,-62.77325
426.84,-62.84251
426.86,-62.90975
426.88,-62.9696
426.9,-63.0266
426.92,-63.07737
426.94,-63.12254
426.96,-63.16552
426.98,-63.20128
427,-63.23377
427.02,-63.26007
427.04,-63.28251
427.06,-63.30204
427.08,-63.31611
427.1,-63.33066
427.12,-63.34019
427.14,-63.34786
427.16,-63.35392
427.18,-63.35485
427.2,-63.3549
427.22,-63.34947
427.24,-63.34206
427.26,-63.33227
427.28,-63.32029
427.3,-63.30893
427.32,-63.2929
427.34,-63.27834
427.36,-63.26213
427.38,-63.24244
427.4,-63.22274
427.42,-63.19765
427.44,-63.1724
427.46,-63.14504
427.48,-63.11658
427.5,-63.09053
427.52,-63.06059
427.54,-63.03237
427.56,-63.00357
427.58,-62.97369
427.6,-62.94482
427.62,-62.91178
427.64,-62.87899
427.66,-62.84416
427.68,-62.80972
427.7,-62.77667
427.72,-62.74136
427.74,-62.70888
427.76,-62.67465
427.78,-62.64075
427.8,-62.60854
427.82,-62.57306
427.84,-62.53841
427.86,-62.50077
427.88,-62.46332
427.9,-62.42792
427.92,-62.39094
427.94,-62.35733
427.96,-62.32203
427.98,-62.28734
428,-62.25485
428.02,-62.22016
428.04,-62.18717
428.06,-62.15078
428.08,-62.11453
428.1,-62.07977
428.12,-62.04352
428.14,-62.0111
428.16,-61.97674
428.18,-61.94355
428.2,-61.91221
428.22,-61.87805
428.24,-61.84547
428.26,-61.81025
428.28,-61.77623
428.3,-61.74549
428.32,-61.71285
428.34,-61.6824
428.36,-61.65103
428.38,-61.62081
428.4,-61.59258
428.42,-61.56281
428.44,-61.53463
428.46,-61.50284
428.48,-61.47205
428.5,-61.44435
428.52,-61.41515
428.54,-61.38981
428.56,-61.36258
428.58,-61.33459
428.6,-61.3085
428.62,-61.27941
428.64,-61.25236
428.66,-61.2237
428.68,-61.19539
428.7,-61.17076
428.72,-61.14449
428.74,-61.12166
428.76,-61.09835
428.78,-61.07384
428.8,-61.05121
428.82,-61.02462
428.84,-60.99955
428.86,-60.9748
428.88,-60.94979
428.9,-60.92882
428.92,-60.90535
428.94,-60.88381
428.96,-60.86358
428.98,-60.84083
429,-60.81968
429.02,-60.79577
429.04,-60.77276
429.06,-60.75151
429.08,-60.72944
429.1,-60.71073
429.12,-60.68971
429.14,-60.66941
429.16,-60.65071
429.18,-60.62837
429.2,-60.60823
429.22,-60.58607
429.24,-60.56341
429.26,-60.54438
429.28,-60.52294
429.3,-60.50361
429.32,-60.48405
429.34,-60.46371
429.36,-60.44535
429.38,-60.42288
429.4,-60.40176
429.42,-60.38244
429.44,-60.36318
429.46,-60.34706
429.48,-60.32834
429.5,-60.31113
429.52,-60.29478
429.54,-60.27427
429.56,-60.25613
429.58,-60.236
429.6,-60.21656
429.62,-60.20101
429.64,-60.1823
429.66,-60.1662
429.68,-60.14974
429.7,-60.13151
429.72,-60.11493
429.74,-60.09441
429.76,-60.07575
429.78,-60.05892
429.8,-60.04058
429.82,-60.02596
429.84,-60.00909
429.86,-59.9919
429.88,-59.97706
429.9,-59.95711
429.92,-59.93728
429.94,-59.91723
429.96,-59.897
429.98,-59.88015
430,-59.86103
430.02,-59.84429
430.04,-59.82849
430.06,-59.80988
430.08,-59.79367
430.1,-59.77484
430.12,-59.75578
430.14,-59.74008
430.16,-59.72221
430.18,-59.70687
430.2,-59.69107
430.22,-59.67394
430.24,-59.65928
430.26,-59.63942
430.28,-59.61997
430.3,-59.60328
430.32,-59.5834
430.34,-59.56667
430.36,-59.54973
430.38,-59.53182
430.4,-59.51659
430.42,-59.49783
430.44,-59.47968
430.46,-59.46267
430.48,-59.44391
430.5,-59.42762
430.52,-59.40958
430.54,-59.39148
430.56,-59.37516
430.58,-59.35499
430.6,-59.33629
430.62,-59.31793
430.64,-59.29786
430.66,-59.28081
430.68,-59.26165
430.7,-59.24365
430.72,-59.22743
430.74,-59.20644
430.76,-59.18758
430.78,-59.16883
430.8,-59.14789
430.82,-59.1312
430.84,-59.11233
430.86,-59.09327
430.88,-59.07623
430.9,-59.05531
430.92,-59.03685
430.94,-59.01889
430.96,-58.99903
430.98,-58.98262
431,-58.96331
431.02,-58.94342
431.04,-58.9258
431.06,-58.90354
431.08,-58.88335
431.1,-58.86528
431.12,-58.84376
431.14,-58.82524
431.16,-58.80558
431.18,-58.78476
431.2,-58.76694
431.22,-58.74571
431.24,-58.72494
431.26,-58.70576
431.28,-58.68423
431.3,-58.66638
431.32,-58.64796
431.34,-58.62759
431.36,-58.6094
431.38,-58.58765
431.4,-58.56631
431.42,-58.54766
431.44,-58.52581
431.46,-58.50641
431.48,-58.48706
431.5,-58.46456
431.52,-58.44437
431.54,-58.42183
431.56,-58.39954
431.58,-58.38117
431.6,-58.35927
431.62,-58.33972
431.64,-58.32195
431.66,-58.29954
431.68,-58.27932
431.7,-58.25837
431.72,-58.23458
431.74,-58.21505
431.76,-58.19439
431.78,-58.17313
431.8,-58.15439
431.82,-58.13062
431.84,-58.10797
431.86,-58.08817
431.88,-58.0656
431.9,-58.04618
431.92,-58.02705
431.94,-58.00495
431.96,-57.98551
431.98,-57.96466
432,-57.94363
432.02,-57.92559
432.04,-57.90424
432.06,-57.88367
432.08,-57.86475
432.1,-57.84125
432.12,-57.81946
432.14,-57.79801
432.16,-57.77379
432.18,-57.75353
432.2,-57.73188
432.22,-57.71074
432.24,-57.69283
432.26,-57.66897
432.28,-57.64545
432.3,-57.62467
432.32,-57.60202
432.34,-57.58281
432.36,-57.56256
432.38,-57.5413
432.4,-57.5214
432.42,-57.49783
432.44,-57.47641
432.46,-57.45501
432.48,-57.43339
432.5,-57.41425
432.52,-57.39231
432.54,-57.37209
432.56,-57.35111
432.58,-57.3309
432.6,-57.31186
432.62,-57.29021
432.64,-57.27015
432.66,-57.24723
432.68,-57.22604
432.7,-57.20578
432.72,-57.18487
432.74,-57.16596
432.76,-57.14546
432.78,-57.12548
432.8,-57.10393
432.82,-57.08371
432.84,-57.06299
432.86,-57.04208
432.88,-57.02194
432.9,-57.00186
432.92,-56.98252
432.94,-56.96154
432.96,-56.94169
432.98,-56.91945
433,-56.89791
433.02,-56.87629
433.04,-56.85476
433.06,-56.83261
433.08,-56.81049
433.1,-56.78904
433.12,-56.76773
433.14,-56.74802
433.16,-56.72779
433.18,-56.70846
433.2,-56.68828
433.22,-56.66903
433.24,-56.64918
433.26,-56.63134
433.28,-56.61263
433.3,-56.59332
433.32,-56.5736
433.34,-56.55364
433.36,-56.53381
433.38,-56.51427
433.4,-56.49559
433.42,-56.47434
433.44,-56.45387
433.46,-56.43171
433.48,-56.41055
433.5,-56.38934
433.52,-56.36892
433.54,-56.34811
433.56,-56.32718
433.58,-56.30671
433.6,-56.28694
433.62,-56.26916
433.64,-56.24955
433.66,-56.23064
433.68,-56.20955
433.7,-56.18969
433.72,-56.17071
433.74,-56.15145
433.76,-56.13211
433.78,-56.11288
433.8,-56.09416
433.82,-56.07369
433.84,-56.05486
433.86,-56.03314
433.88,-56.01187
433.9,-55.99046
433.92,-55.96878
433.94,-55.94923
433.96,-55.92922
433.98,-55.91068
434,-55.89072
434.02,-55.87243
434.04,-55.85332
434.06,-55.83456
434.08,-55.81726
434.1,-55.79807
434.12,-55.7798
434.14,-55.75899
434.16,-55.73917
434.18,-55.7183
434.2,-55.69735
434.22,-55.67763
434.24,-55.6576
434.26,-55.63972
434.28,-55.62011
434.3,-55.60344
434.32,-55.58645
434.34,-55.56867
434.36,-55.55196
434.38,-55.53268
434.4,-55.51426
434.42,-55.49291
434.44,-55.4721
434.46,-55.45199
434.48,-55.43175
434.5,-55.41369
434.52,-55.39441
434.54,-55.37733
434.56,-55.35914
434.58,-55.34152
434.6,-55.32458
434.62,-55.30641
434.64,-55.28993
434.66,-55.26981
434.68,-55.25043
434.7,-55.23095
434.72,-55.2108
434.74,-55.1926
434.76,-55.17336
434.78,-55.15688
434.8,-55.1387
434.82,-55.12119
434.84,-55.10553
434.86,-55.08793
434.88,-55.07198
434.9,-55.0533
434.92,-55.03544
434.94,-55.01639
434.96,-54.99616
434.98,-54.97945
435,-54.96066
435.02,-54.94416
435.04,-54.92678
435.06,-54.90843
435.08,-54.89115
435.1,-54.87179
435.12,-54.85433
435.14,-54.83459
435.16,-54.81619
435.18,-54.79855
435.2,-54.77902
435.22,-54.76305
435.24,-54.74526
435.26,-54.72891
435.28,-54.71334
435.3,-54.69547
435.32,-54.67886
435.34,-54.65982
435.36,-54.64166
435.38,-54.62274
435.4,-54.60385
435.42,-54.58679
435.44,-54.56675
435.46,-54.54987
435.48,-54.53293
435.5,-54.51575
435.52,-54.50013
435.54,-54.48154
435.56,-54.46449
435.58,-54.44521
435.6,-54.42633
435.62,-54.40954
435.64,-54.39066
435.66,-54.37468
435.68,-54.35709
435.7,-54.34001
435.72,-54.32355
435.74,-54.30412
435.76,-54.2863
435.78,-54.26582
435.8,-54.24651
435.82,-54.22889
435.84,-54.21006
435.86,-54.19428
435.88,-54.17615
435.9,-54.15949
435.92,-54.14419
435.94,-54.12725
435.96,-54.11166
435.98,-54.09201
436,-54.07283
436.02,-54.0537
436.04,-54.03403
436.06,-54.01763
436.08,-53.99898
436.1,-53.98216
436.12,-53.96459
436.14,-53.94638
436.16,-53.93097
436.18,-53.91225
436.2,-53.89491
436.22,-53.87616
436.24,-53.85682
436.26,-53.84041
436.28,-53.82163
436.3,-53.80592
436.32,-53.78956
436.34,-53.77144
436.36,-53.75483
436.38,-53.73475
436.4,-53.71654
436.42,-53.69834
436.44,-53.68
436.46,-53.66357
436.48,-53.64434
436.5,-53.62763
436.52,-53.61044
436.54,-53.59278
436.56,-53.57731
436.58,-53.55731
436.6,-53.53875
436.62,-53.52152
436.64,-53.50437
436.66,-53.489
436.68,-53.47131
436.7,-53.4553
436.72,-53.438
436.74,-53.42043
436.76,-53.40467
436.78,-53.38418
436.8,-53.36514
436.82,-53.34532
436.84,-53.32492
436.86,-53.30849
436.88,-53.29023
436.9,-53.27407
436.92,-53.25788
436.94,-53.24025
436.96,-53.22433
436.98,-53.20467
437,-53.18639
437.02,-53.16846
437.04,-53.14913
437.06,-53.13295
437.08,-53.11461
437.1,-53.09867
437.12,-53.08401
437.14,-53.0668
437.16,-53.05147
437.18,-53.03248
437.2,-53.01378
437.22,-52.9963
437.24,-52.97689
437.26,-52.96099
437.28,-52.94338
437.3,-52.9256
437.32,-52.91028
437.34,-52.89203
437.36,-52.87404
437.38,-52.85371
437.4,-52.83362
437.42,-52.81549
437.44,-52.79517
437.46,-52.77888
437.48,-52.76193
437.5,-52.74352
437.52,-52.72725
437.54,-52.70707
437.56,-52.6884
437.58,-52.67007
437.6,-52.65102
437.62,-52.63504
437.64,-52.6167
437.66,-52.60086
437.68,-52.586
437.7,-52.56882
437.72,-52.55343
437.74,-52.53285
437.76,-52.51214
437.78,-52.49452
437.8,-52.47462
437.82,-52.45803
437.84,-52.44054
437.86,-52.4227
437.88,-52.4068
437.9,-52.38719
437.92,-52.36931
437.94,-52.35088
437.96,-52.33203
437.98,-52.31582
438,-52.29585
438.02,-52.27855
438.04,-52.26311
438.06,-52.24421
438.08,-52.22751
438.1,-52.20779
438.12,-52.18747
438.14,-52.17064
438.16,-52.15124
438.18,-52.13467
438.2,-52.11746
438.22,-52.09745
438.24,-52.08035
438.26,-52.06121
438.28,-52.04281
438.3,-52.02594
438.32,-52.00713
438.34,-51.99072
438.36,-51.97245
438.38,-51.95462
438.4,-51.93884
438.42,-51.91891
438.44,-51.90061
438.46,-51.88253
438.48,-51.86375
438.5,-51.84882
438.52,-51.83115
438.54,-51.8145
438.56,-51.79847
438.58,-51.77765
438.6,-51.75902
438.62,-51.73998
438.64,-51.72055
438.66,-51.70431
438.68,-51.68486
438.7,-51.66729
438.72,-51.6522
438.74,-51.63391
438.76,-51.61674
438.78,-51.59754
438.8,-51.57788
438.82,-51.56108
438.84,-51.54239
438.86,-51.5267
438.88,-51.51134
438.9,-51.4922
438.92,-51.47478
438.94,-51.4556
438.96,-51.43679
438.98,-51.42035
439,-51.4003
439.02,-51.38188
439.04,-51.36421
439.06,-51.34525
439.08,-51.32944
439.1,-51.31145
439.12,-51.29357
439.14,-51.27743
439.16,-51.25832
439.18,-51.24201
439.2,-51.22569
439.22,-51.20597
439.24,-51.1883
439.26,-51.1678
439.28,-51.14783
439.3,-51.13295
439.32,-51.11526
439.34,-51.09931
439.36,-51.08345
439.38,-51.06208
439.4,-51.04339
439.42,-51.02477
439.44,-51.00609
439.46,-50.99136
439.48,-50.97348
439.5,-50.95609
439.52,-50.93992
439.54,-50.91919
439.56,-50.90026
439.58,-50.8813
439.6,-50.86111
439.62,-50.84515
439.64,-50.82778
439.66,-50.81063
439.68,-50.79549
439.7,-50.77605
439.72,-50.75688
439.74,-50.73867
439.76,-50.71863
439.78,-50.70228
439.8,-50.68531
439.82,-50.66711
439.84,-50.65097
439.86,-50.63133
439.88,-50.61307
439.9,-50.5977
439.92,-50.5791
439.94,-50.56309
439.96,-50.54745
439.98,-50.52842
440,-50.5121
440.02,-50.49321
440.04,-50.47277
440.06,-50.45629
440.08,-50.43649
440.1,-50.41789
440.12,-50.40171
440.14,-50.38123
440.16,-50.36291
440.18,-50.34588
440.2,-50.3269
440.22,-50.3125
440.24,-50.29714
440.26,-50.27927
440.28,-50.26306
440.3,-50.24234
440.32,-50.22233
440.34,-50.20686
440.36,-50.18839
440.38,-50.17249
440.4,-50.15797
440.42,-50.13876
440.44,-50.122
440.46,-50.10471
440.48,-50.08635
440.5,-50.07215
440.52,-50.05471
440.54,-50.03716
440.56,-50.02208
440.58,-50.00317
440.6,-49.98567
440.62,-49.96913
440.64,-49.95062
440.66,-49.93501
440.68,-49.91709
440.7,-49.89985
440.72,-49.88423
440.74,-49.86551
440.76,-49.84848
440.78,-49.82952
440.8,-49.81118
440.82,-49.79547
440.84,-49.77739
440.86,-49.76273
440.88,-49.74694
440.9,-49.73119
440.92,-49.71751
440.94,-49.70077
440.96,-49.68553
440.98,-49.66796
441,-49.65048
441.02,-49.63396
441.04,-49.61695
441.06,-49.60162
441.08,-49.584
441.1,-49.56841
441.12,-49.55224
441.14,-49.53642
441.16,-49.52062
441.18,-49.50432
441.2,-49.48956
441.22,-49.47317
441.24,-49.45749
441.26,-49.44021
441.28,-49.4235
441.3,-49.40556
441.32,-49.38826
441.34,-49.37041
441.36,-49.35276
441.38,-49.33689
441.4,-49.3204
441.42,-49.30606
441.44,-49.29152
441.46,-49.27743
441.48,-49.26198
441.5,-49.2476
441.52,-49.2325
441.54,-49.21826
441.56,-49.20405
441.58,-49.18995
441.6,-49.17572
441.62,-49.1614
441.64,-49.14847
441.66,-49.13458
441.68,-49.12052
441.7,-49.10512
441.72,-49.09093
441.74,-49.07396
441.76,-49.05704
441.78,-49.04065
441.8,-49.02445
441.82,-49.00804
441.84,-48.99202
441.86,-48.97729
441.88,-48.96314
441.9,-48.95114
441.92,-48.93795
441.94,-48.92576
441.96,-48.91316
441.98,-48.90199
442,-48.88986
442.02,-48.87873
442.04,-48.8669
442.06,-48.85319
442.08,-48.84063
442.1,-48.82709
442.12,-48.81545
442.14,-48.80176
442.16,-48.78866
442.18,-48.7747
442.2,-48.76147
442.22,-48.74944
442.24,-48.73742
442.26,-48.72692
442.28,-48.71412
442.3,-48.70353
442.32,-48.69171
442.34,-48.68175
442.36,-48.67252
442.38,-48.66229
442.4,-48.65325
442.42,-48.64236
442.44,-48.63266
442.46,-48.62044
442.48,-48.60975
442.5,-48.59889
442.52,-48.58767
442.54,-48.57819
442.56,-48.56787
442.58,-48.55995
442.6,-48.55052
442.62,-48.54234
442.64,-48.5342
442.66,-48.52666
442.68,-48.52078
442.7,-48.51262
442.72,-48.50512
442.74,-48.49412
442.76,-48.4837
442.78,-48.47394
442.8,-48.46457
442.82,-48.45925
442.84,-48.45223
442.86,-48.44676
442.88,-48.44091
442.9,-48.43602
442.92,-48.43206
442.94,-48.4266
442.96,-48.422
442.98,-48.41437
443,-48.40836
443.02,-48.40148
443.04,-48.39533
443.06,-48.39191
443.08,-48.38592
443.1,-48.3819
443.12,-48.3765
443.14,-48.37243
443.16,-48.36968
443.18,-48.36606
443.2,-48.36412
443.22,-48.35852
443.24,-48.35465
443.26,-48.35119
443.28,-48.34847
443.3,-48.34775
443.32,-48.34425
443.34,-48.34295
443.36,-48.34106
443.38,-48.34132
443.4,-48.34307
443.42,-48.34289
443.44,-48.344
443.46,-48.34155
443.48,-48.34086
443.5,-48.34067
443.52,-48.34012
443.54,-48.34281
443.56,-48.34341
443.58,-48.34653
443.6,-48.34973
443.62,-48.35304
443.64,-48.35771
443.66,-48.35929
443.68,-48.36209
443.7,-48.36269
443.72,-48.36443
443.74,-48.36979
443.76,-48.37432
443.78,-48.38075
443.8,-48.38585
443.82,-48.39278
443.84,-48.40035
443.86,-48.40665
443.88,-48.41474
443.9,-48.42036
443.92,-48.42718
443.94,-48.43285
443.96,-48.43919
443.98,-48.44886
444,-48.45601
444.02,-48.46588
444.04,-48.47546
444.06,-48.48557
444.08,-48.49819
444.1,-48.50757
444.12,-48.51865
444.14,-48.52766
444.16,-48.53764
444.18,-48.55091
444.2,-48.56303
444.22,-48.57696
444.24,-48.5887
444.26,-48.60255
444.28,-48.61774
444.3,-48.63231
444.32,-48.64931
444.34,-48.66267
444.36,-48.67695
444.38,-48.6914
444.4,-48.70514
444.42,-48.72268
444.44,-48.73866
444.46,-48.75666
444.48,-48.77454
444.5,-48.79298
444.52,-48.81467
444.54,-48.83291
444.56,-48.8525
444.58,-48.87039
444.6,-48.88776
444.62,-48.90852
444.64,-48.92749
444.66,-48.94948
444.68,-48.9715
444.7,-48.99368
444.72,-49.0174
444.74,-49.03778
444.76,-49.06075
444.78,-49.08185
444.8,-49.10277
444.82,-49.12743
444.84,-49.15047
444.86,-49.1759
444.88,-49.20115
444.9,-49.22812
444.92,-49.25669
444.94,-49.28264
444.96,-49.30973
444.98,-49.33359
445,-49.35903
445.02,-49.38713
445.04,-49.41326
445.06,-49.44329
445.08,-49.47129
445.1,-49.49965
445.12,-49.53056
445.14,-49.55947
445.16,-49.59035
445.18,-49.61844
445.2,-49.64737
445.22,-49.67872
445.24,-49.7089
445.26,-49.74234
445.28,-49.77421
445.3,-49.80731
445.32,-49.84244
445.34,-49.87477
445.36,-49.90925
445.38,-49.94119
445.4,-49.97372
445.42,-50.00855
445.44,-50.04102
445.46,-50.07654
445.48,-50.11102
445.5,-50.14583
445.52,-50.18269
445.54,-50.21641
445.56,-50.25134
445.58,-50.28578
445.6,-50.32113
445.62,-50.35826
445.64,-50.39248
445.66,-50.42862
445.68,-50.46397
445.7,-50.5008
445.72,-50.5392
445.74,-50.57329
445.76,-50.60992
445.78,-50.64553
445.8,-50.68162
445.82,-50.72154
445.84,-50.75884
445.86,-50.79849
445.88,-50.8376
445.9,-50.87694
445.92,-50.91946
445.94,-50.95762
445.96,-50.9969
445.98,-51.03624
446,-51.07407
446.02,-51.11495
446.04,-51.15375
446.06,-51.19403
446.08,-51.23515
446.1,-51.27389
446.12,-51.31484
446.14,-51.35295
446.16,-51.3919
446.18,-51.43312
446.2,-51.47219
446.22,-51.51433
446.24,-51.55417
446.26,-51.59354
446.28,-51.63552
446.3,-51.67341
446.32,-51.71301
446.34,-51.75206
446.36,-51.79031
446.38,-51.83179
446.4,-51.87133
446.42,-51.91288
446.44,-51.95425
446.46,-51.994
446.48,-52.03576
446.5,-52.0745
446.52,-52.11459
446.54,-52.15531
446.56,-52.19358
446.58,-52.23518
446.6,-52.27489
446.62,-52.31538
446.64,-52.35782
446.66,-52.39616
446.68,-52.4363
446.7,-52.47536
446.72,-52.51345
446.74,-52.55529
446.76,-52.59426
446.78,-52.63452
446.8,-52.67584
446.82,-52.71407
446.84,-52.75394
446.86,-52.79027
446.88,-52.8267
446.9,-52.86525
446.92,-52.90087
446.94,-52.9397
446.96,-52.97866
446.98,-53.01742
447,-53.05791
447.02,-53.09348
447.04,-53.13031
447.06,-53.16758
447.08,-53.20265
447.1,-53.24208
447.12,-53.27936
447.14,-53.3158
447.16,-53.35387
447.18,-53.38751
447.2,-53.4231
447.22,-53.4585
447.24,-53.49268
447.26,-53.53056
447.28,-53.56527
447.3,-53.60137
447.32,-53.63852
447.34,-53.67076
447.36,-53.70541
447.38,-53.73849
447.4,-53.77032
447.42,-53.80643
447.44,-53.83965
447.46,-53.87366
447.48,-53.90891
447.5,-53.94034
447.52,-53.97278
447.54,-54.00291
447.56,-54.03303
447.58,-54.0669
447.6,-54.09762
447.62,-54.13049
447.64,-54.16424
447.66,-54.19354
447.68,-54.22503
447.7,-54.25385
447.72,-54.28172
447.74,-54.3135
447.76,-54.34204
447.78,-54.37216
447.8,-54.40374
447.82,-54.43139
447.84,-54.46124
447.86,-54.48864
447.88,-54.51449
447.9,-54.54483
447.92,-54.57192
447.94,-54.59998
447.96,-54.62995
447.98,-54.65455
448,-54.68091
448.02,-54.70661
448.04,-54.73046
448.06,-54.75837
448.08,-54.78372
448.1,-54.80881
448.12,-54.8358
448.14,-54.85906
448.16,-54.8839
448.18,-54.90957
448.2,-54.93311
448.22,-54.95882
448.24,-54.98194
448.26,-55.00394
448.28,-55.02808
448.3,-55.04739
448.32,-55.06783
448.34,-55.0908
448.36,-55.11092
448.38,-55.13494
448.4,-55.15854
448.42,-55.17897
448.44,-55.20171
448.46,-55.22015
448.48,-55.2382
448.5,-55.25981
448.52,-55.27857
448.54,-55.29959
448.56,-55.32111
448.58,-55.33766
448.6,-55.35685
448.62,-55.37447
448.64,-55.38964
448.66,-55.40869
448.68,-55.42431
448.7,-55.43994
448.72,-55.45815
448.74,-55.47142
448.76,-55.4861
448.78,-55.50211
448.8,-55.51442
448.82,-55.53027
448.84,-55.54536
448.86,-55.55851
448.88,-55.5743
448.9,-55.58529
448.92,-55.5961
448.94,-55.61082
448.96,-55.6228
448.98,-55.63719
449,-55.65108
449.02,-55.66215
449.04,-55.6746
449.06,-55.68369
449.08,-55.69391
449.1,-55.70434
449.12,-55.71341
449.14,-55.72529
449.16,-55.73408
449.18,-55.74439
449.2,-55.75528
449.22,-55.76467
449.24,-55.77468
449.26,-55.78004
449.28,-55.78648
449.3,-55.79184
449.32,-55.79733
449.34,-55.80479
449.36,-55.81105
449.38,-55.81827
449.4,-55.82389
449.42,-55.83131
449.44,-55.83752
449.46,-55.84422
449.48,-55.85047
449.5,-55.85514
449.52,-55.86125
449.54,-55.86688
449.56,-55.87309
449.58,-55.87702
449.6,-55.88142
449.62,-55.88437
449.64,-55.88695
449.66,-55.88882
449.68,-55.89084
449.7,-55.89301
449.72,-55.89557
449.74,-55.89874
449.76,-55.90124
449.78,-55.906
449.8,-55.90978
449.82,-55.91418
449.84,-55.91684
449.86,-55.92021
449.88,-55.92333
449.9,-55.92792
449.92,-55.93187
449.94,-55.93499
449.96,-55.93789
449.98,-55.94016
450,-55.94276
450.02,-55.94442
450.04,-55.94579
450.06,-55.94554
450.08,-55.94596
450.1,-55.94556
450.12,-55.94678
450.14,-55.94723
450.16,-55.94732
450.18,-55.94617
450.2,-55.94453
450.22,-55.94308
450.24,-55.94175
450.26,-55.94119
450.28,-55.93932
450.3,-55.93805
450.32,-55.9351
450.34,-55.93399
450.36,-55.93293
450.38,-55.93213
450.4,-55.92997
450.42,-55.92746
450.44,-55.92601
450.46,-55.92388
450.48,-55.92315
450.5,-55.9202
450.52,-55.91705
450.54,-55.91209
450.56,-55.90735
450.58,-55.90155
450.6,-55.89589
450.62,-55.89125
450.64,-55.88511
450.66,-55.88111
450.68,-55.87541
450.7,-55.87221
450.72,-55.86824
450.74,-55.8643
450.76,-55.86054
450.78,-55.85366
450.8,-55.84789
450.82,-55.83913
450.84,-55.83069
450.86,-55.82055
450.88,-55.81
450.9,-55.80015
450.92,-55.79014
450.94,-55.7822
450.96,-55.77204
450.98,-55.76432
451,-55.75608
451.02,-55.74795
451.04,-55.74091
451.06,-55.73282
451.08,-55.72536
451.1,-55.7149
451.12,-55.70551
451.14,-55.69442
451.16,-55.68331
451.18,-55.67418
451.2,-55.66341
451.22,-55.65483
451.24,-55.64472
451.26,-55.63534
451.28,-55.6254
451.3,-55.61518
451.32,-55.60664
451.34,-55.59522
451.36,-55.58527
451.38,-55.57416
451.4,-55.56327
451.42,-55.55301
451.44,-55.5413
451.46,-55.53109
451.48,-55.51845
451.5,-55.50827
451.52,-55.49882
451.54,-55.48875
451.56,-55.48013
451.58,-55.46825
451.6,-55.45721
451.62,-55.44537
451.64,-55.43414
451.66,-55.42307
451.68,-55.41086
451.7,-55.40067
451.72,-55.38776
451.74,-55.37757
451.76,-55.36916
451.78,-55.36088
451.8,-55.35496
451.82,-55.34482
451.84,-55.33511
451.86,-55.32531
451.88,-55.3158
451.9,-55.30884
451.92,-55.30083
451.94,-55.29506
451.96,-55.28735
451.98,-55.28029
452,-55.27415
452.02,-55.26611
452.04,-55.25881
452.06,-55.24794
452.08,-55.23819
452.1,-55.22843
452.12,-55.21779
452.14,-55.2096
452.16,-55.19852
452.18,-55.18908
452.2,-55.17883
452.22,-55.1685
452.24,-55.16058
452.26,-55.14953
452.28,-55.14009
452.3,-55.1288
452.32,-55.11817
452.34,-55.10884
452.36,-55.09717
452.38,-55.08876
452.4,-55.07721
452.42,-55.06606
452.44,-55.05607
452.46,-55.04394
452.48,-55.03436
452.5,-55.02186
452.52,-55.00937
452.54,-54.99702
452.56,-54.98443
452.58,-54.97477
452.6,-54.96275
452.62,-54.95262
452.64,-54.94178
452.66,-54.93016
452.68,-54.92027
452.7,-54.90701
452.72,-54.89495
452.74,-54.88113
452.76,-54.86444
452.78,-54.84669
452.8,-54.8255
452.82,-54.80626
452.84,-54.78629
452.86,-54.76651
452.88,-54.74798
452.9,-54.72662
452.92,-54.70693
452.94,-54.68484
452.96,-54.66325
452.98,-54.6442
453,-54.62311
453.02,-54.60494
453.04,-54.58591
453.06,-54.56755
453.08,-54.55082
453.1,-54.53058
453.12,-54.51115
453.14,-54.48946
453.16,-54.46879
453.18,-54.44937
453.2,-54.42826
453.22,-54.40967
453.24,-54.38849
453.26,-54.36898
453.28,-54.351
453.3,-54.33031
453.32,-54.3116
453.34,-54.28942
453.36,-54.26755
453.38,-54.24773
453.4,-54.22803
453.42,-54.2117
453.44,-54.19238
453.46,-54.17447
453.48,-54.15684
453.5,-54.13639
453.52,-54.11783
453.54,-54.09597
453.56,-54.07438
453.58,-54.05386
453.6,-54.03158
453.62,-54.01252
453.64,-53.99225
453.66,-53.9731
453.68,-53.95564
453.7,-53.93564
453.72,-53.91691
453.74,-53.89278
453.76,-53.88197
453.78,-53.89274
453.8,-53.90591
453.82,-53.92151
453.84,-53.93575
453.86,-53.95079
453.88,-53.96747
453.9,-53.97997
453.92,-53.99396
453.94,-54.00616
453.96,-54.01726
453.98,-54.0308
454,-54.04107
454.02,-54.05265
454.04,-54.06329
454.06,-54.07341
454.08,-54.08557
454.1,-54.09474
454.12,-54.10536
454.14,-54.11422
454.16,-54.12214
454.18,-54.13239
454.2,-54.1392
454.22,-54.14832
454.24,-54.15785
454.26,-54.16525
454.28,-54.17447
454.3,-54.17935
454.32,-54.18537
454.34,-54.19387
454.36,-54.20062
454.38,-54.20986
454.4,-54.21635
454.42,-54.22355
454.44,-54.23313
454.46,-54.2391
454.48,-54.24656
454.5,-54.25143
454.52,-54.25623
454.54,-54.26435
454.56,-54.26956
454.58,-54.27785
454.6,-54.28549
454.62,-54.29087
454.64,-54.29809
454.66,-54.30119
454.68,-54.30622
454.7,-54.31259
454.72,-54.31731
454.74,-54.3229
454.76,-54.33844
454.78,-54.37286
454.8,-54.41422
454.82,-54.45364
454.84,-54.494
454.86,-54.53195
454.88,-54.56928
454.9,-54.60899
454.92,-54.64581
454.94,-54.68464
454.96,-54.72333
454.98,-54.75986
455,-54.79724
455.02,-54.82983
455.04,-54.86401
455.06,-54.89964
455.08,-54.93284
455.1,-54.96909
455.12,-55.00339
455.14,-55.03837
455.16,-55.07564
455.18,-55.10791
455.2,-55.14111
455.22,-55.17303
455.24,-55.20307
455.26,-55.23705
455.28,-55.26909
455.3,-55.30231
455.32,-55.33741
455.34,-55.3694
455.36,-55.40247
455.38,-55.43258
455.4,-55.46239
455.42,-55.49524
455.44,-55.52456
455.46,-55.55638
455.48,-55.58826
455.5,-55.61816
455.52,-55.65083
455.54,-55.67859
455.56,-55.70656
455.58,-55.73727
455.6,-55.7648
455.62,-55.79581
455.64,-55.8266
455.66,-55.85539
455.68,-55.88652
455.7,-55.9136
455.72,-55.94112
455.74,-55.97177
455.76,-55.99686
455.78,-56.0199
455.8,-56.04087
455.82,-56.06073
455.84,-56.08272
455.86,-56.10067
455.88,-56.12152
455.9,-56.14401
455.92,-56.1644
455.94,-56.18987
455.96,-56.21291
455.98,-56.23428
456,-56.25776
456.02,-56.27611
456.04,-56.2963
456.06,-56.31802
456.08,-56.33744
456.1,-56.36015
456.12,-56.3811
456.14,-56.40123
456.16,-56.42332
456.18,-56.44143
456.2,-56.46095
456.22,-56.48154
456.24,-56.50035
456.26,-56.52411
456.28,-56.54616
456.3,-56.56739
456.32,-56.59088
456.34,-56.60908
456.36,-56.62819
456.38,-56.64824
456.4,-56.66556
456.42,-56.68689
456.44,-56.7074
456.46,-56.72789
456.48,-56.75175
456.5,-56.77124
456.52,-56.79131
456.54,-56.81247
456.56,-56.82991
456.58,-56.85126
456.6,-56.87214
456.62,-56.89132
456.64,-56.91377
456.66,-56.93107
456.68,-56.94801
456.7,-56.96845
456.72,-56.98634
456.74,-57.00605
456.76,-57.02734
456.78,-57.04849
456.8,-57.07261
456.82,-57.09454
456.84,-57.11744
456.86,-57.14401
456.88,-57.16693
456.9,-57.19112
456.92,-57.21594
456.94,-57.23646
456.96,-57.25941
456.98,-57.28094
457,-57.30069
457.02,-57.32492
457.04,-57.34628
457.06,-57.36829
457.08,-57.39292
457.1,-57.41271
457.12,-57.43313
457.14,-57.45302
457.16,-57.47054
457.18,-57.49254
457.2,-57.51317
457.22,-57.53335
457.24,-57.55622
457.26,-57.57339
457.28,-57.59226
457.3,-57.61295
457.32,-57.63144
457.34,-57.65345
457.36,-57.67282
457.38,-57.69131
457.4,-57.71166
457.42,-57.72883
457.44,-57.74741
457.46,-57.7645
457.48,-57.78113
457.5,-57.79983
457.52,-57.81692
457.54,-57.8366
457.56,-57.85447
457.58,-57.87238
457.6,-57.89138
457.62,-57.90855
457.64,-57.92736
457.66,-57.94334
457.68,-57.95967
457.7,-57.97478
457.72,-57.99001
457.74,-58.00736
457.76,-58.02239
457.78,-58.03743
457.8,-58.04982
457.82,-58.06345
457.84,-58.07565
457.86,-58.08823
457.88,-58.10133
457.9,-58.11305
457.92,-58.12567
457.94,-58.13717
457.96,-58.14901
457.98,-58.15973
458,-58.17151
458.02,-58.18139
458.04,-58.19213
458.06,-58.20275
458.08,-58.21246
458.1,-58.22294
458.12,-58.23393
458.14,-58.24547
458.16,-58.25627
458.18,-58.26774
458.2,-58.27897
458.22,-58.29205
458.24,-58.30422
458.26,-58.31688
458.28,-58.32861
458.3,-58.33977
458.32,-58.34962
458.34,-58.3602
458.36,-58.37088
458.38,-58.38085
458.4,-58.39096
458.42,-58.40166
458.44,-58.4136
458.46,-58.42439
458.48,-58.43591
458.5,-58.44633
458.52,-58.45675
458.54,-58.46466
458.56,-58.47313
458.58,-58.4811
458.6,-58.489
458.62,-58.49642
458.64,-58.50319
458.66,-58.51059
458.68,-58.51727
458.7,-58.52581
458.72,-58.53224
458.74,-58.54063
458.76,-58.54948
458.78,-58.55982
458.8,-58.57121
458.82,-58.58277
458.84,-58.59398
458.86,-58.6037
458.88,-58.61393
458.9,-58.62121
458.92,-58.62914
458.94,-58.63517
458.96,-58.64154
458.98,-58.6479
459,-58.65514
459.02,-58.66464
459.04,-58.6735
459.06,-58.68373
459.08,-58.69106
459.1,-58.69909
459.12,-58.7059
459.14,-58.71312
459.16,-58.72125
459.18,-58.72896
459.2,-58.73865
459.22,-58.74534
459.24,-58.75255
459.26,-58.75819
459.28,-58.76408
459.3,-58.76929
459.32,-58.77377
459.34,-58.78093
459.36,-58.78639
459.38,-58.79431
459.4,-58.801
459.42,-58.80767
459.44,-58.81509
459.46,-58.82117
459.48,-58.82804
459.5,-58.83307
459.52,-58.83884
459.54,-58.84177
459.56,-58.84563
459.58,-58.85105
459.6,-58.85533
459.62,-58.86231
459.64,-58.86702
459.66,-58.87302
459.68,-58.87833
459.7,-58.88259
459.72,-58.88779
459.74,-58.89109
459.76,-58.89537
459.78,-58.89682
459.8,-58.89901
459.82,-58.90083
459.84,-58.90246
459.86,-58.90667
459.88,-58.90872
459.9,-58.91349
459.92,-58.91716
459.94,-58.92027
459.96,-58.92427
459.98,-58.92651
460,-58.93014
460.02,-58.93112
460.04,-58.93271
460.06,-58.93403
460.08,-58.93505
460.1,-58.9385
460.12,-58.93983
460.14,-58.94377
460.16,-58.9464
460.18,-58.94895
460.2,-58.9538
460.22,-58.95579
460.24,-58.95827
460.26,-58.95857
460.28,-58.95943
460.3,-58.96017
460.32,-58.96063
460.34,-58.96331
460.36,-58.96358
460.38,-58.96622
460.4,-58.96745
460.42,-58.96842
460.44,-58.97202
460.46,-58.97231
460.48,-58.97366
460.5,-58.9732
460.52,-58.97255
460.54,-58.97414
460.56,-58.97491
460.58,-58.97764
460.6,-58.97802
460.62,-58.97979
460.64,-58.98212
460.66,-58.98351
460.68,-58.98682
460.7,-58.98625
460.72,-58.98615
460.74,-58.98465
460.76,-58.98294
460.78,-58.98509
460.8,-58.98561
460.82,-58.98855
460.84,-58.98986
460.86,-58.98964
460.88,-58.99117
460.9,-58.99218
460.92,-58.9951
460.94,-58.99404
460.96,-58.99331
460.98,-58.99421
461,-58.99351
461.02,-58.9966
461.04,-58.99768
461.06,-58.99953
461.08,-59.00215
461.1,-59.00207
461.12,-59.00324
461.14,-59.00131
461.16,-59.00006
461.18,-58.99935
461.2,-58.99834
461.22,-59.00019
461.24,-59.00032
461.26,-59.0024
461.28,-59.00498
461.3,-59.00707
461.32,-59.00906
461.34,-59.00666
461.36,-59.00612
461.38,-59.00445
461.4,-59.00285
461.42,-59.00438
461.44,-59.00254
461.46,-59.00302
461.48,-59.0036
461.5,-59.00395
461.52,-59.0062
461.54,-59.00566
461.56,-59.0058
461.58,-59.00366
461.6,-59.00272
461.62,-59.00386
461.64,-59.00284
461.66,-59.00519
461.68,-59.00498
461.7,-59.00527
461.72,-59.00704
461.74,-59.00573
461.76,-59.00579
461.78,-59.00246
461.8,-58.9996
461.82,-58.99901
461.84,-58.99706
461.86,-58.99753
461.88,-58.99649
461.9,-58.99684
461.92,-58.9981
461.94,-58.99755
461.96,-58.99886
461.98,-58.99691
462,-58.99593
462.02,-58.99539
462.04,-58.99405
462.06,-58.99676
462.08,-58.99702
462.1,-58.99805
462.12,-58.99952
462.14,-58.99807
462.16,-58.99873
462.18,-58.99678
462.2,-58.99526
462.22,-58.9946
462.24,-58.99225
462.26,-58.99256
462.28,-58.99121
462.3,-58.9918
462.32,-58.99298
462.34,-58.9907
462.36,-58.99077
462.38,-58.98742
462.4,-58.9846
462.42,-58.98509
462.44,-58.98378
462.46,-58.98501
462.48,-58.98357
462.5,-58.9828
462.52,-58.98352
462.54,-58.98015
462.56,-58.97914
462.58,-58.97558
462.6,-58.97144
462.62,-58.97096
462.64,-58.96883
462.66,-58.96922
462.68,-58.96902
462.7,-58.96925
462.72,-58.97029
462.74,-58.96747
462.76,-58.96652
462.78,-58.96393
462.8,-58.96169
462.82,-58.96273
462.84,-58.9603
462.86,-58.95981
462.88,-58.9591
462.9,-58.95748
462.92,-58.95891
462.94,-58.95591
462.96,-58.95306
462.98,-58.95203
463,-58.95082
463.02,-58.9525
463.04,-58.95136
463.06,-58.95148
463.08,-58.95245
463.1,-58.94952
463.12,-58.94837
463.14,-58.9442
463.16,-58.93989
463.18,-58.93745
463.2,-58.93299
463.22,-58.93358
463.24,-58.93342
463.26,-58.93278
463.28,-58.93457
463.3,-58.93158
463.32,-58.9293
463.34,-58.92717
463.36,-58.92442
463.38,-58.92472
463.4,-58.92177
463.42,-58.91947
463.44,-58.9194
463.46,-58.91702
463.48,-58.91645
463.5,-58.91339
463.52,-58.90995
463.54,-58.90914
463.56,-58.90589
463.58,-58.9067
463.6,-58.907
463.62,-58.9048
463.64,-58.90447
463.66,-58.8997
463.68,-58.8968
463.7,-58.89533
463.72,-58.89156
463.74,-58.89157
463.76,-58.88978
463.78,-58.88854
463.8,-58.88976
463.82,-58.88785
463.84,-58.88781
463.86,-58.88651
463.88,-58.88323
463.9,-58.88434
463.92,-58.88378
463.94,-58.88391
463.96,-58.88461
463.98,-58.88106
464,-58.87918
464.02,-58.87654
464.04,-58.87497
464.06,-58.87643
464.08,-58.87515
464.1,-58.87597
464.12,-58.87665
464.14,-58.87507
464.16,-58.87566
464.18,-58.87228
464.2,-58.86941
464.22,-58.869
464.24,-58.86522
464.26,-58.86554
464.28,-58.86645
464.3,-58.86498
464.32,-58.86549
464.34,-58.8612
464.36,-58.85776
464.38,-58.85812
464.4,-58.85563
464.42,-58.85666
464.44,-58.85805
464.46,-58.8571
464.48,-58.85827
464.5,-58.8559
464.52,-58.85431
464.54,-58.85511
464.56,-58.85297
464.58,-58.85355
464.6,-58.85432
464.62,-58.85429
464.64,-58.85666
464.66,-58.85401
464.68,-58.85178
464.7,-58.85252
464.72,-58.85055
464.74,-58.85181
464.76,-58.85298
464.78,-58.85172
464.8,-58.85269
464.82,-58.85026
464.84,-58.84962
464.86,-58.85245
464.88,-58.85099
464.9,-58.85224
464.92,-58.85342
464.94,-58.85041
464.96,-58.85045
464.98,-58.84837
465,-58.84612
465.02,-58.84787
465.04,-58.84627
465.06,-58.84668
465.08,-58.84917
465.1,-58.84679
465.12,-58.84615
465.14,-58.84498
465.16,-58.8433
465.18,-58.84607
465.2,-58.84607
465.22,-58.84683
465.24,-58.84947
465.26,-58.84668
465.28,-58.84526
465.3,-58.84497
465.32,-58.84247
465.34,-58.84429
465.36,-58.84488
465.38,-58.84352
465.4,-58.84521
465.42,-58.84235
465.44,-58.8402
465.46,-58.84111
465.48,-58.83936
465.5,-58.84041
465.52,-58.84087
465.54,-58.8408
465.56,-58.84342
465.58,-58.8414
465.6,-58.84079
465.62,-58.84247
465.64,-58.8408
465.66,-58.8425
465.68,-58.84294
465.7,-58.84288
465.72,-58.84604
465.74,-58.8441
465.76,-58.84318
465.78,-58.8432
465.8,-58.84234
465.82,-58.84407
465.84,-58.84386
465.86,-58.84541
465.88,-58.84599
465.9,-58.84669
465.92,-58.8486
465.94,-58.84915
465.96,-58.85037
465.98,-58.84894
466,-58.84882
466.02,-58.84693
466.04,-58.84448
466.06,-58.84338
466.08,-58.84147
466.1,-58.84078
466.12,-58.83928
466.14,-58.83938
466.16,-58.83852
466.18,-58.83855
466.2,-58.83795
466.22,-58.83767
466.24,-58.83903
466.26,-58.8398
466.28,-58.84139
466.3,-58.84303
466.32,-58.84432
466.34,-58.84335
466.36,-58.84347
466.38,-58.84227
466.4,-58.84099
466.42,-58.83917
466.44,-58.83781
466.46,-58.83625
466.48,-58.83538
466.5,-58.83472
466.52,-58.83392
466.54,-58.8335
466.56,-58.83195
466.58,-58.83124
466.6,-58.82949
466.62,-58.82853
466.64,-58.82693
466.66,-58.82606
466.68,-58.82438
466.7,-58.82429
466.72,-58.8235
466.74,-58.82366
466.76,-58.82465
466.78,-58.8255
466.8,-58.82618
466.82,-58.8263
466.84,-58.8268
466.86,-58.82629
466.88,-58.82644
466.9,-58.82466
466.92,-58.82301
466.94,-58.81993
466.96,-58.81764
466.98,-58.8147
467,-58.81299
467.02,-58.81096
467.04,-58.80875
467.06,-58.80846
467.08,-58.80759
467.1,-58.80831
467.12,-58.80781
467.14,-58.80778
467.16,-58.80616
467.18,-58.80587
467.2,-58.80527
467.22,-58.80474
467.24,-58.80502
467.26,-58.80378
467.28,-58.80403
467.3,-58.8025
467.32,-58.80231
467.34,-58.80142
467.36,-58.80041
467.38,-58.79862
467.4,-58.79704
467.42,-58.79633
467.44,-58.79402
467.46,-58.79394
467.48,-58.79211
467.5,-58.79179
467.52,-58.79148
467.54,-58.7917
467.56,-58.79299
467.58,-58.79288
467.6,-58.79338
467.62,-58.79157
467.64,-58.79153
467.66,-58.78958
467.68,-58.78774
467.7,-58.78764
467.72,-58.78603
467.74,-58.78643
467.76,-58.78622
467.78,-58.78879
467.8,-58.78997
467.82,-58.79044
467.84,-58.79087
467.86,-58.78984
467.88,-58.79096
467.9,-58.78929
467.92,-58.78876
467.94,-58.78618
467.96,-58.7832
467.98,-58.7829
468,-58.78218
468.02,-58.78486
468.04,-58.78545
468.06,-58.78589
468.08,-58.78674
468.1,-58.78846
468.12,-58.7915
468.14,-58.79216
468.16,-58.79401
468.18,-58.79222
468.2,-58.79084
468.22,-58.79065
468.24,-58.78998
468.26,-58.79227
468.28,-58.79205
468.3,-58.79259
468.32,-58.79231
468.34,-58.79374
468.36,-58.79681
468.38,-58.79733
468.4,-58.79905
468.42,-58.7969
468.44,-58.79556
468.46,-58.79548
468.48,-58.79514
468.5,-58.7974
468.52,-58.79725
468.54,-58.79861
468.56,-58.79943
468.58,-58.80052
468.6,-58.80259
468.62,-58.80252
468.64,-58.80355
468.66,-58.80177
468.68,-58.80128
468.7,-58.80137
468.72,-58.80081
468.74,-58.80359
468.76,-58.80435
468.78,-58.80712
468.8,-58.80953
468.82,-58.81078
468.84,-58.81349
468.86,-58.81277
468.88,-58.81279
468.9,-58.81138
468.92,-58.81125
468.94,-58.81318
468.96,-58.8143
468.98,-58.81676
469,-58.81682
469.02,-58.81956
469.04,-58.82249
469.06,-58.82374
469.08,-58.82602
469.1,-58.82433
469.12,-58.82416
469.14,-58.82386
469.16,-58.82418
469.18,-58.8271
469.2,-58.82692
469.22,-58.82796
469.24,-58.82793
469.26,-58.82989
469.28,-58.83364
469.3,-58.83505
469.32,-58.83769
469.34,-58.83595
469.36,-58.835
469.38,-58.83613
469.4,-58.83659
469.42,-58.8396
469.44,-58.83994
469.46,-58.84103
469.48,-58.84258
469.5,-58.84457
469.52,-58.84798
469.54,-58.84877
469.56,-58.85094
469.58,-58.85028
469.6,-58.84962
469.62,-58.85111
469.64,-58.85037
469.66,-58.85235
469.68,-58.85214
469.7,-58.85223
469.72,-58.85397
469.74,-58.8538
469.76,-58.8558
469.78,-58.85532
469.8,-58.8558
469.82,-58.85741
469.84,-58.85796
469.86,-58.86129
469.88,-58.86163
469.9,-58.86316
469.92,-58.86533
469.94,-58.86584
469.96,-58.8688
469.98,-58.86847
470,-58.86879
470.02,-58.86919
470.04,-58.86855
470.06,-58.87026
470.08,-58.86996
470.1,-58.87205
470.12,-58.87361
470.14,-58.87472
470.16,-58.87793
470.18,-58.8783
470.2,-58.88065
470.22,-58.88122
470.24,-58.88141
470.26,-58.88377
470.28,-58.88308
470.3,-58.88505
470.32,-58.88586
470.34,-58.88654
470.36,-58.88919
470.38,-58.88795
470.4,-58.88866
470.42,-58.88842
470.44,-58.88815
470.46,-58.88992
470.48,-58.88913
470.5,-58.89006
470.52,-58.89006
470.54,-58.89097
470.56,-58.89414
470.58,-58.89441
470.6,-58.89595
470.62,-58.89508
470.64,-58.89488
470.66,-58.89771
470.68,-58.89749
470.7,-58.90012
470.72,-58.90137
470.74,-58.90216
470.76,-58.90606
470.78,-58.90723
470.8,-58.90961
470.82,-58.91006
470.84,-58.91004
470.86,-58.91206
470.88,-58.91192
470.9,-58.91444
470.92,-58.91569
470.94,-58.91776
470.96,-58.92179
470.98,-58.92117
471,-58.92307
471.02,-58.92372
471.04,-58.92343
471.06,-58.92657
471.08,-58.92675
471.1,-58.92864
471.12,-58.93015
471.14,-58.9308
471.16,-58.93327
471.18,-58.93197
471.2,-58.93205
471.22,-58.9328
471.24,-58.93318
471.26,-58.93665
471.28,-58.93731
471.3,-58.93954
471.32,-58.94298
471.34,-58.94427
471.36,-58.94739
471.38,-58.94714
471.4,-58.94758
471.42,-58.94933
471.44,-58.94924
471.46,-58.95275
471.48,-58.95374
471.5,-58.95369
471.52,-58.95536
471.54,-58.95397
471.56,-58.95561
471.58,-58.95624
471.6,-58.95674
471.62,-58.95957
471.64,-58.95917
471.66,-58.96131
471.68,-58.96311
471.7,-58.96335
471.72,-58.96517
471.74,-58.96307
471.76,-58.96213
471.78,-58.96225
471.8,-58.96182
471.82,-58.965
471.84,-58.96575
471.86,-58.96723
471.88,-58.9696
471.9,-58.9678
471.92,-58.96865
471.94,-58.96833
471.96,-58.96781
471.98,-58.9709
472,-58.97018
472.02,-58.97204
472.04,-58.97485
472.06,-58.97487
472.08,-58.97692
472.1,-58.97541
472.12,-58.97487
472.14,-58.9776
472.16,-58.97839
472.18,-58.98174
472.2,-58.98343
472.22,-58.98466
472.24,-58.98738
472.26,-58.98487
472.28,-58.98398
472.3,-58.98397
472.32,-58.98299
472.34,-58.98633
472.36,-58.98722
472.38,-58.98863
472.4,-58.9923
472.42,-58.9918
472.44,-58.99267
472.46,-58.99248
472.48,-58.9915
472.5,-58.99407
472.52,-58.99384
472.54,-58.99562
472.56,-58.99883
472.58,-58.99881
472.6,-59.00015
472.62,-58.99811
472.64,-58.99649
472.66,-58.99913
472.68,-58.99999
472.7,-59.00382
472.72,-59.00824
472.74,-59.00997
472.76,-59.01352
472.78,-59.01328
472.8,-59.0124
472.82,-59.01448
472.84,-59.01319
472.86,-59.01406
472.88,-59.01634
472.9,-59.01726
472.92,-59.02098
472.94,-59.02141
472.96,-59.02121
472.98,-59.02243
473,-59.02078
473.02,-59.02264
473.04,-59.02489
473.06,-59.02553
473.08,-59.02832
473.1,-59.0275
473.12,-59.02757
473.14,-59.031
473.16,-59.03087
473.18,-59.03303
473.2,-59.03557
473.22,-59.03491
473.24,-59.03742
473.26,-59.0371
473.28,-59.03679
473.3,-59.04031
473.32,-59.04025
473.34,-59.04239
473.36,-59.04552
473.38,-59.04461
473.4,-59.04554
473.42,-59.04412
473.44,-59.04217
473.46,-59.04427
473.48,-59.0449
473.5,-59.04735
473.52,-59.0508
473.54,-59.04942
473.56,-59.04948
473.58,-59.04932
473.6,-59.04884
473.62,-59.05212
473.64,-59.05241
473.66,-59.05331
473.68,-59.05646
473.7,-59.05544
473.72,-59.05758
473.74,-59.05979
473.76,-59.05808
473.78,-59.05934
473.8,-59.05937
473.82,-59.05993
473.84,-59.06243
473.86,-59.06066
473.88,-59.06002
473.9,-59.05977
473.92,-59.05762
473.94,-59.0604
473.96,-59.06185
473.98,-59.0633
474,-59.06605
474.02,-59.06409
474.04,-59.06381
474.06,-59.06303
474.08,-59.0622
474.1,-59.06508
474.12,-59.06576
474.14,-59.0675
474.16,-59.06862
474.18,-59.07062
474.2,-59.07452
474.22,-59.07398
474.24,-59.07432
474.26,-59.07282
474.28,-59.07145
474.3,-59.072
474.32,-59.07143
474.34,-59.07316
474.36,-59.07273
474.38,-59.07289
474.4,-59.07245
474.42,-59.07194
474.44,-59.07229
474.46,-59.07183
474.48,-59.07222
474.5,-59.07088
474.52,-59.07025
474.54,-59.06765
474.56,-59.06572
474.58,-59.0637
474.6,-59.06158
474.62,-59.06036
474.64,-59.05941
474.66,-59.05917
474.68,-59.05835
474.7,-59.0593
474.72,-59.05773
474.74,-59.05703
474.76,-59.05625
474.78,-59.05575
474.8,-59.05443
474.82,-59.05368
474.84,-59.05303
474.86,-59.0525
474.88,-59.05368
474.9,-59.05416
474.92,-59.05404
474.94,-59.05377
474.96,-59.05392
474.98,-59.05286
475,-59.05261
475.02,-59.05053
475.04,-59.04852
475.06,-59.04582
475.08,-59.04329
475.1,-59.03986
475.12,-59.03685
475.14,-59.03407
475.16,-59.03141
475.18,-59.0295
475.2,-59.02777
475.22,-59.02762
475.24,-59.02654
475.26,-59.02704
475.28,-59.02656
475.3,-59.02641
475.32,-59.02492
475.34,-59.02421
475.36,-59.02287
475.38,-59.02182
475.4,-59.02147
475.42,-59.02011
475.44,-59.01977
475.46,-59.01747
475.48,-59.01676
475.5,-59.01446
475.52,-59.01301
475.54,-59.01061
475.56,-59.0071
475.58,-59.00425
475.6,-59.00159
475.62,-59.00036
475.64,-58.99809
475.66,-58.99737
475.68,-58.99475
475.7,-58.99337
475.72,-58.99212
475.74,-58.99128
475.76,-58.99168
475.78,-58.99007
475.8,-58.98947
475.82,-58.98596
475.84,-58.98305
475.86,-58.97964
475.88,-58.97665
475.9,-58.97427
475.92,-58.97085
475.94,-58.96899
475.96,-58.96663
475.98,-58.96742
476,-58.96709
476.02,-58.9668
476.04,-58.96623
476.06,-58.96449
476.08,-58.96411
476.1,-58.96124
476.12,-58.95927
476.14,-58.955
476.16,-58.95118
476.18,-58.94841
476.2,-58.94508
476.22,-58.94407
476.24,-58.94076
476.26,-58.93885
476.28,-58.93671
476.3,-58.93609
476.32,-58.93646
476.34,-58.93568
476.36,-58.93595
476.38,-58.93196
476.4,-58.92833
476.42,-58.92406
476.44,-58.91964
476.46,-58.91689
476.48,-58.91305
476.5,-58.91099
476.52,-58.90718
476.54,-58.90608
476.56,-58.90604
476.58,-58.90432
476.6,-58.90374
476.62,-58.89985
476.64,-58.89733
476.66,-58.89446
476.68,-58.89248
476.7,-58.89123
476.72,-58.88771
476.74,-58.88649
476.76,-58.88381
476.78,-58.88383
476.8,-58.88381
476.82,-58.882
476.84,-58.8811
476.86,-58.8769
476.88,-58.87521
476.9,-58.87272
476.92,-58.87046
476.94,-58.86915
476.96,-58.86615
476.98,-58.86557
477,-58.86307
477.02,-58.86276
477.04,-58.86243
477.06,-58.8606
477.08,-58.86021
477.1,-58.85601
477.12,-58.85368
477.14,-58.85123
477.16,-58.84882
477.18,-58.84781
477.2,-58.84539
477.22,-58.84618
477.24,-58.84569
477.26,-58.84634
477.28,-58.84721
477.3,-58.84594
477.32,-58.84639
477.34,-58.84382
477.36,-58.84307
477.38,-58.84239
477.4,-58.84066
477.42,-58.84087
477.44,-58.8384
477.46,-58.83789
477.48,-58.83622
477.5,-58.83491
477.52,-58.8357
477.54,-58.8339
477.56,-58.83302
477.58,-58.83039
477.6,-58.82875
477.62,-58.82833
477.64,-58.82646
477.66,-58.82655
477.68,-58.82499
477.7,-58.82551
477.72,-58.82574
477.74,-58.82458
477.76,-58.82538
477.78,-58.82258
477.8,-58.82105
477.82,-58.81847
477.84,-58.81527
477.86,-58.81489
477.88,-58.81216
477.9,-58.81264
477.92,-58.81291
477.94,-58.81331
477.96,-58.815
477.98,-58.81297
478,-58.81243
478.02,-58.80911
478.04,-58.8063
478.06,-58.80591
478.08,-58.80334
478.1,-58.8029
478.12,-58.80066
478.14,-58.79961
478.16,-58.8001
478.18,-58.79945
478.2,-58.80018
478.22,-58.79717
478.24,-58.79577
478.26,-58.79522
478.28,-58.79388
478.3,-58.79546
478.32,-58.79375
478.34,-58.79306
478.36,-58.79239
478.38,-58.79097
478.4,-58.79219
478.42,-58.7903
478.44,-58.7898
478.46,-58.7883
478.48,-58.78575
478.5,-58.7867
478.52,-58.7854
478.54,-58.78629
478.56,-58.78609
478.58,-58.78444
478.6,-58.78482
478.62,-58.7818
478.64,-58.78047
478.66,-58.77907
478.68,-58.77745
478.7,-58.77805
478.72,-58.7761
478.74,-58.77713
478.76,-58.77837
478.78,-58.77918
478.8,-58.78179
478.82,-58.78057
478.84,-58.78035
478.86,-58.77817
478.88,-58.77576
478.9,-58.77597
478.92,-58.77329
478.94,-58.77278
478.96,-58.772
478.98,-58.771
479,-58.77153
479.02,-58.76907
479.04,-58.76846
479.06,-58.76634
479.08,-58.76451
479.1,-58.76574
479.12,-58.76385
479.14,-58.76474
479.16,-58.76486
479.18,-58.76396
479.2,-58.76587
479.22,-58.76362
479.24,-58.76166
479.26,-58.75867
479.28,-58.75484
479.3,-58.75388
479.32,-58.75137
479.34,-58.7521
479.36,-58.75233
479.38,-58.7512
479.4,-58.75187
479.42,-58.74758
479.44,-58.74485
479.46,-58.74308
479.48,-58.73987
479.5,-58.73972
479.52,-58.73811
479.54,-58.73824
479.56,-58.73914
479.58,-58.73783
479.6,-58.73817
479.62,-58.73498
479.64,-58.73284
479.66,-58.73213
479.68,-58.72945
479.7,-58.73029
479.72,-58.72933
479.74,-58.72875
479.76,-58.73053
479.78,-58.72929
479.8,-58.72988
479.82,-58.72784
479.84,-58.72479
479.86,-58.72437
479.88,-58.72086
479.9,-58.72095
479.92,-58.72122
479.94,-58.72002
479.96,-58.72069
479.98,-58.71675
480,-58.71401
480.02,-58.71233
480.04,-58.70906
480.06,-58.70878
480.08,-58.70655
480.1,-58.70592
480.12,-58.70651
480.14,-58.70339
480.16,-58.7026
480.18,-58.69979
480.2,-58.69599
480.22,-58.69533
480.24,-58.6924
480.26,-58.69113
480.28,-58.68982
480.3,-58.68829
480.32,-58.68901
480.34,-58.68584
480.36,-58.6841
480.38,-58.68388
480.4,-58.6817
480.42,-58.68302
480.44,-58.68183
480.46,-58.68031
480.48,-58.68028
480.5,-58.67492
480.52,-58.67173
480.54,-58.66972
480.56,-58.6672
480.58,-58.6674
480.6,-58.66523
480.62,-58.66472
480.64,-58.66446
480.66,-58.66126
480.68,-58.66057
480.7,-58.65704
480.72,-58.65316
480.74,-58.65206
480.76,-58.64832
480.78,-58.64781
480.8,-58.64739
480.82,-58.64503
480.84,-58.64533
480.86,-58.64124
480.88,-58.63729
480.9,-58.63631
480.92,-58.63289
480.94,-58.63235
480.96,-58.63138
480.98,-58.62971
481,-58.63039
481.02,-58.62669
481.04,-58.62443
481.06,-58.62396
481.08,-58.62115
481.1,-58.62099
481.12,-58.61906
481.14,-58.61681
481.16,-58.61659
481.18,-58.61221
481.2,-58.60948
481.22,-58.60784
481.24,-58.60417
481.26,-58.60429
481.28,-58.60239
481.3,-58.60098
481.32,-58.60258
481.34,-58.59874
481.36,-58.59622
481.38,-58.59528
481.4,-58.59133
481.42,-58.59078
481.44,-58.58928
481.46,-58.58698
481.48,-58.58646
481.5,-58.58163
481.52,-58.5783
481.54,-58.57676
481.56,-58.57371
481.58,-58.57466
481.6,-58.57377
481.62,-58.57185
481.64,-58.57297
481.66,-58.56902
481.68,-58.56606
481.7,-58.56582
481.72,-58.56275
481.74,-58.56195
481.76,-58.56
481.78,-58.55714
481.8,-58.55711
481.82,-58.55312
481.84,-58.54953
481.86,-58.54849
481.88,-58.54468
481.9,-58.54437
481.92,-58.54437
481.94,-58.54122
481.96,-58.54101
481.98,-58.53808
482,-58.53516
482.02,-58.53592
482.04,-58.53319
482.06,-58.53249
482.08,-58.53287
482.1,-58.52906
482.12,-58.52782
482.14,-58.52542
482.16,-58.52207
482.18,-58.5228
482.2,-58.5207
482.22,-58.51997
482.24,-58.52098
482.26,-58.51728
482.28,-58.51481
482.3,-58.51084
482.32,-58.50633
482.34,-58.50631
482.36,-58.50431
482.38,-58.50387
482.4,-58.50379
482.42,-58.50137
482.44,-58.50104
482.46,-58.49815
482.48,-58.49623
482.5,-58.49366
482.52,-58.49024
482.54,-58.48932
482.56,-58.48609
482.58,-58.48572
482.6,-58.48534
482.62,-58.48519
482.64,-58.48585
482.66,-58.48507
482.68,-58.48544
482.7,-58.48435
482.72,-58.48414
482.74,-58.48159
482.76,-58.47965
482.78,-58.4774
482.8,-58.4747
482.82,-58.47493
482.84,-58.47489
482.86,-58.47587
482.88,-58.4748
482.9,-58.47451
482.92,-58.47366
482.94,-58.47362
482.96,-58.47329
482.98,-58.47276
483,-58.47201
483.02,-58.4705
483.04,-58.47013
483.06,-58.4688
483.08,-58.46846
483.1,-58.46667
483.12,-58.46521
483.14,-58.46317
483.16,-58.46191
483.18,-58.46065
483.2,-58.45902
483.22,-58.45639
483.24,-58.45452
483.26,-58.4535
483.28,-58.45287
483.3,-58.45342
483.32,-58.45359
483.34,-58.45425
483.36,-58.45444
483.38,-58.45613
483.4,-58.45714
483.42,-58.45871
483.44,-58.45874
483.46,-58.45957
483.48,-58.45939
483.5,-58.45985
483.52,-58.46057
483.54,-58.46042
483.56,-58.46061
483.58,-58.45912
483.6,-58.45888
483.62,-58.45875
483.64,-58.46014
483.66,-58.45934
483.68,-58.45884
483.7,-58.45768
483.72,-58.45666
483.74,-58.45681
483.76,-58.45702
483.78,-58.45803
483.8,-58.45748
483.82,-58.45841
483.84,-58.45896
483.86,-58.46136
483.88,-58.46309
483.9,-58.4654
483.92,-58.46703
483.94,-58.46756
483.96,-58.46957
483.98,-58.46956
484,-58.47068
484.02,-58.46931
484.04,-58.46851
484.06,-58.46749
484.08,-58.4674
484.1,-58.46975
484.12,-58.47112
484.14,-58.47322
484.16,-58.47371
484.18,-58.47531
484.2,-58.47608
484.22,-58.47808
484.24,-58.48056
484.26,-58.48193
484.28,-58.4846
484.3,-58.48409
484.32,-58.48475
484.34,-58.4842
484.36,-58.48397
484.38,-58.48446
484.4,-58.4846
484.42,-58.48753
484.44,-58.48865
484.46,-58.49127
484.48,-58.49329
484.5,-58.49535
484.52,-58.49784
484.54,-58.50025
484.56,-58.50383
484.58,-58.50289
484.6,-58.503
484.62,-58.50194
484.64,-58.50145
484.66,-58.50372
484.68,-58.50477
484.7,-58.50741
484.72,-58.50843
484.74,-58.5114
484.76,-58.51418
484.78,-58.51703
484.8,-58.52147
484.82,-58.52204
484.84,-58.52365
484.86,-58.52404
484.88,-58.52505
484.9,-58.52707
484.92,-58.52832
484.94,-58.53123
484.96,-58.53168
484.98,-58.53432
485,-58.53702
485.02,-58.53981
485.04,-58.54394
485.06,-58.54552
485.08,-58.54817
485.1,-58.54834
485.12,-58.54961
485.14,-58.55175
485.16,-58.55239
485.18,-58.55574
485.2,-58.55681
485.22,-58.55949
485.24,-58.56257
485.26,-58.5654
485.28,-58.56933
485.3,-58.57072
485.32,-58.57258
485.34,-58.57123
485.36,-58.5712
485.38,-58.57314
485.4,-58.57372
485.42,-58.57699
485.44,-58.57807
485.46,-58.5803
485.48,-58.58256
485.5,-58.58406
485.52,-58.58714
485.54,-58.58708
485.56,-58.58951
485.58,-58.59072
485.6,-58.59186
485.62,-58.59525
485.64,-58.5967
485.66,-58.59999
485.68,-58.60073
485.7,-58.60268
485.72,-58.60553
485.74,-58.60623
485.76,-58.60898
485.78,-58.60783
485.8,-58.60668
485.82,-58.60612
485.84,-58.60591
485.86,-58.60803
485.88,-58.6084
485.9,-58.61096
485.92,-58.61169
485.94,-58.61302
485.96,-58.61641
485.98,-58.61563
486,-58.61626
486.02,-58.61498
486.04,-58.61374
486.06,-58.61492
486.08,-58.61503
486.1,-58.61747
486.12,-58.61755
486.14,-58.61886
486.16,-58.62079
486.18,-58.62133
486.2,-58.6237
486.22,-58.62161
486.24,-58.61995
486.26,-58.61935
486.28,-58.61879
486.3,-58.62162
486.32,-58.62267
486.34,-58.62584
486.36,-58.62747
486.38,-58.6279
486.4,-58.63012
486.42,-58.62862
486.44,-58.62875
486.46,-58.62715
486.48,-58.6248
486.5,-58.62512
486.52,-58.62319
486.54,-58.62412
486.56,-58.62387
486.58,-58.62373
486.6,-58.62471
486.62,-58.62179
486.64,-58.62153
486.66,-58.61969
486.68,-58.61859
486.7,-58.62041
486.72,-58.62033
486.74,-58.62241
486.76,-58.62314
486.78,-58.62524
486.8,-58.6282
486.82,-58.62805
486.84,-58.62901
486.86,-58.62688
486.88,-58.62585
486.9,-58.62605
486.92,-58.62454
486.94,-58.6255
486.96,-58.62421
486.98,-58.62457
487,-58.62609
487.02,-58.62591
487.04,-58.62789
487.06,-58.62549
487.08,-58.62364
487.1,-58.62409
487.12,-58.62315
487.14,-58.62443
487.16,-58.62353
487.18,-58.62383
487.2,-58.62496
487.22,-58.6245
487.24,-58.62593
487.26,-58.62341
487.28,-58.6222
487.3,-58.62247
487.32,-58.62151
487.34,-58.62494
487.36,-58.62594
487.38,-58.62778
487.4,-58.63103
487.42,-58.63191
487.44,-58.63386
487.46,-58.63214
487.48,-58.63086
487.5,-58.63133
487.52,-58.63075
487.54,-58.63296
487.56,-58.63403
487.58,-58.63656
487.6,-58.63937
487.62,-58.63864
487.64,-58.63934
487.66,-58.63719
487.68,-58.63524
487.7,-58.63605
487.72,-58.63504
487.74,-58.63683
487.76,-58.63707
487.78,-58.63795
487.8,-58.64139
487.82,-58.64128
487.84,-58.64212
487.86,-58.64009
487.88,-58.63783
487.9,-58.6385
487.92,-58.63646
487.94,-58.63796
487.96,-58.63962
487.98,-58.63992
488,-58.64238
488.02,-58.641
488.04,-58.64111
488.06,-58.64218
488.08,-58.6427
488.1,-58.64637
488.12,-58.64711
488.14,-58.64908
488.16,-58.65237
488.18,-58.65386
488.2,-58.65675
488.22,-58.65489
488.24,-58.65271
488.26,-58.65315
488.28,-58.6519
488.3,-58.65397
488.32,-58.65554
488.34,-58.65714
488.36,-58.66017
488.38,-58.65914
488.4,-58.65969
488.42,-58.65978
488.44,-58.65906
488.46,-58.6607
488.48,-58.65937
488.5,-58.66063
488.52,-58.66283
488.54,-58.66224
488.56,-58.66375
488.58,-58.66138
488.6,-58.65958
488.62,-58.66165
488.64,-58.66163
488.66,-58.66414
488.68,-58.66536
488.7,-58.66546
488.72,-58.66676
488.74,-58.66413
488.76,-58.66355
488.78,-58.66362
488.8,-58.66263
488.82,-58.66504
488.84,-58.66473
488.86,-58.66586
488.88,-58.6689
488.9,-58.66701
488.92,-58.66637
488.94,-58.66436
488.96,-58.66183
488.98,-58.6642
489,-58.66425
489.02,-58.6659
489.04,-58.66833
489.06,-58.66668
489.08,-58.66725
489.1,-58.66615
489.12,-58.66508
489.14,-58.66717
489.16,-58.66575
489.18,-58.66672
489.2,-58.6695
489.22,-58.66988
489.24,-58.67176
489.26,-58.66966
489.28,-58.6683
489.3,-58.67022
489.32,-58.66923
489.34,-58.67125
489.36,-58.67254
489.38,-58.67082
489.4,-58.67147
489.42,-58.66902
489.44,-58.66843
489.46,-58.67148
489.48,-58.67146
489.5,-58.67375
489.52,-58.67507
489.54,-58.6743
489.56,-58.67618
489.58,-58.67437
489.6,-58.67266
489.62,-58.67328
489.64,-58.67069
489.66,-58.67272
489.68,-58.67565
489.7,-58.67572
489.72,-58.67895
489.74,-58.67666
489.76,-58.67393
489.78,-58.67587
489.8,-58.67458
489.82,-58.67579
489.84,-58.67695
489.86,-58.675
489.88,-58.67603
489.9,-58.67494
489.92,-58.67394
489.94,-58.67605
489.96,-58.67483
489.98,-58.6754
490,-58.67701
490.02,-58.67496
490.04,-58.6751
490.06,-58.67339
490.08,-58.67162
490.1,-58.6744
490.12,-58.6744
490.14,-58.67633
490.16,-58.67918
490.18,-58.67701
490.2,-58.67664
490.22,-58.67517
490.24,-58.67256
490.26,-58.67474
490.28,-58.67439
490.3,-58.6738
490.32,-58.67603
490.34,-58.67333
490.36,-58.67297
490.38,-58.67445
490.4,-58.6721
490.42,-58.67309
490.44,-58.67336
490.46,-58.67292
490.48,-58.67559
490.5,-58.67446
490.52,-58.67406
490.54,-58.67495
490.56,-58.67293
490.58,-58.67452
490.6,-58.67486
490.62,-58.67337
490.64,-58.67422
490.66,-58.67084
490.68,-58.6688
490.7,-58.66847
490.72,-58.66651
490.74,-58.6684
490.76,-58.66833
490.78,-58.66819
490.8,-58.66925
490.82,-58.66804
490.84,-58.66847
490.86,-58.66592
490.88,-58.66408
490.9,-58.66332
490.92,-58.66133
490.94,-58.66204
490.96,-58.66139
490.98,-58.66238
491,-58.6624
491.02,-58.66287
491.04,-58.66463
491.06,-58.66459
491.08,-58.66581
491.1,-58.66417
491.12,-58.66289
491.14,-58.66075
491.16,-58.65877
491.18,-58.6567
491.2,-58.65421
491.22,-58.65373
491.24,-58.65263
491.26,-58.65353
491.28,-58.65382
491.3,-58.65474
491.32,-58.65437
491.34,-58.65561
491.36,-58.6565
491.38,-58.65627
491.4,-58.65624
491.42,-58.6556
491.44,-58.65558
491.46,-58.65449
491.48,-58.65415
491.5,-58.6535
491.52,-58.65391
491.54,-58.65286
491.56,-58.65255
491.58,-58.651
491.6,-58.64924
491.62,-58.64697
491.64,-58.6453
491.66,-58.64446
491.68,-58.64302
491.7,-58.64201
491.72,-58.64114
491.74,-58.64127
491.76,-58.64127
491.78,-58.6425
491.8,-58.64218
491.82,-58.64221
491.84,-58.64159
491.86,-58.64255
491.88,-58.64341
491.9,-58.64481
491.92,-58.64573
491.94,-58.64559
491.96,-58.64636
491.98,-58.64735
492,-58.64878
492.02,-58.64765
492.04,-58.6478
492.06,-58.6459
492.08,-58.64437
492.1,-58.64244
492.12,-58.64061
492.14,-58.63896
492.16,-58.63636
492.18,-58.63523
492.2,-58.63322
492.22,-58.63359
492.24,-58.63298
492.26,-58.63348
492.28,-58.63395
492.3,-58.63443
492.32,-58.63489
492.34,-58.63459
492.36,-58.63587
492.38,-58.63452
492.4,-58.63364
492.42,-58.63135
492.44,-58.62929
492.46,-58.62716
492.48,-58.62532
492.5,-58.62546
492.52,-58.62399
492.54,-58.62373
492.56,-58.62187
492.58,-58.62182
492.6,-58.62228
492.62,-58.62306
492.64,-58.62518
492.66,-58.6243
492.68,-58.62449
492.7,-58.6226
492.72,-58.62066
492.74,-58.61924
492.76,-58.61788
492.78,-58.61656
492.8,-58.61418
492.82,-58.61438
492.84,-58.61238
492.86,-58.61251
492.88,-58.61332
492.9,-58.61319
492.92,-58.61422
492.94,-58.61286
492.96,-58.61277
492.98,-58.61105
493,-58.61004
493.02,-58.60888
493.04,-58.60735
493.06,-58.60939
493.08,-58.60928
493.1,-58.61033
493.12,-58.61068
493.14,-58.61104
493.16,-58.61218
493.18,-58.61143
493.2,-58.61235
493.22,-58.61002
493.24,-58.60799
493.26,-58.6062
493.28,-58.60486
493.3,-58.60615
493.32,-58.60519
493.34,-58.60625
493.36,-58.60558
493.38,-58.6054
493.4,-58.60719
493.42,-58.60711
493.44,-58.60864
493.46,-58.60753
493.48,-58.60711
493.5,-58.60642
493.52,-58.60567
493.54,-58.60736
493.56,-58.60631
493.58,-58.60715
493.6,-58.60666
493.62,-58.60661
493.64,-58.6085
493.66,-58.60893
493.68,-58.61134
493.7,-58.61033
493.72,-58.60942
493.74,-58.60989
493.76,-58.61013
493.78,-58.61245
493.8,-58.61227
493.82,-58.61437
493.84,-58.61594
493.86,-58.61724
493.88,-58.62057
493.9,-58.62073
493.92,-58.62226
493.94,-58.62092
493.96,-58.61958
493.98,-58.61981
494,-58.61855
494.02,-58.62042
494.04,-58.6208
494.06,-58.62251
494.08,-58.62458
494.1,-58.62535
494.12,-58.62781
494.14,-58.62737
494.16,-58.62802
494.18,-58.62723
494.2,-58.62609
494.22,-58.6278
494.24,-58.62765
494.26,-58.63101
494.28,-58.63375
494.3,-58.63564
494.32,-58.63845
494.34,-58.63769
494.36,-58.63804
494.38,-58.63663
494.4,-58.63543
494.42,-58.63583
494.44,-58.63522
494.46,-58.63795
494.48,-58.63915
494.5,-58.64138
494.52,-58.64453
494.54,-58.64501
494.56,-58.6467
494.58,-58.64545
494.6,-58.64515
494.62,-58.64548
494.64,-58.64507
494.66,-58.64689
494.68,-58.64568
494.7,-58.64695
494.72,-58.64824
494.74,-58.64877
494.76,-58.65186
494.78,-58.6508
494.8,-58.65057
494.82,-58.64986
494.84,-58.64945
494.86,-58.65155
494.88,-58.65115
494.9,-58.65364
494.92,-58.65496
494.94,-58.65607
494.96,-58.65921
494.98,-58.65828
495,-58.659
495.02,-58.65757
495.04,-58.65563
495.06,-58.65679
495.08,-58.65633
495.1,-58.65776
495.12,-58.65814
495.14,-58.65931
495.16,-58.66164
495.18,-58.66211
495.2,-58.66466
495.22,-58.66467
495.24,-58.66494
495.26,-58.66645
495.28,-58.66711
495.3,-58.67132
495.32,-58.67331
495.34,-58.67566
495.36,-58.67891
495.38,-58.67871
495.4,-58.68061
495.42,-58.67998
495.44,-58.67965
495.46,-58.68143
495.48,-58.682
495.5,-58.68539
495.52,-58.68671
495.54,-58.68975
495.56,-58.69394
495.58,-58.69414
495.6,-58.69636
495.62,-58.69459
495.64,-58.6924
495.66,-58.69407
495.68,-58.69455
495.7,-58.69709
495.72,-58.69713
495.74,-58.6974
495.76,-58.69884
495.78,-58.69763
495.8,-58.69866
495.82,-58.69767
495.84,-58.69694
495.86,-58.69825
495.88,-58.69779
495.9,-58.70056
495.92,-58.70214
495.94,-58.70342
495.96,-58.70574
495.98,-58.70396
496,-58.70347
496.02,-58.7014
496.04,-58.70013
496.06,-58.70307
496.08,-58.70311
496.1,-58.70475
496.12,-58.70564
496.14,-58.70546
496.16,-58.70754
496.18,-58.70561
496.2,-58.70429
496.22,-58.70246
496.24,-58.7004
496.26,-58.70316
496.28,-58.70431
496.3,-58.70752
496.32,-58.71067
496.34,-58.71024
496.36,-58.71177
496.38,-58.71003
496.4,-58.70916
496.42,-58.7105
496.44,-58.70961
496.46,-58.7116
496.48,-58.7114
496.5,-58.71128
496.52,-58.71382
496.54,-58.71269
496.56,-58.71311
496.58,-58.71243
496.6,-58.71081
496.62,-58.71311
496.64,-58.71321
496.66,-58.71472
496.68,-58.71669
496.7,-58.71697
496.72,-58.71897
496.74,-58.71785
496.76,-58.71796
496.78,-58.71897
496.8,-58.71725
496.82,-58.71844
496.84,-58.71777
496.86,-58.71775
496.88,-58.72057
496.9,-58.7186
496.92,-58.71795
496.94,-58.71753
496.96,-58.7162
496.98,-58.71752
497,-58.71643
497.02,-58.71659
497.04,-58.71766
497.06,-58.71637
497.08,-58.71759
497.1,-58.71646
497.12,-58.71517
497.14,-58.7162
497.16,-58.71421
497.18,-58.71524
497.2,-58.71643
497.22,-58.71673
497.24,-58.71902
497.26,-58.71617
497.28,-58.71381
497.3,-58.7134
497.32,-58.71166
497.34,-58.71408
497.36,-58.71511
497.38,-58.71562
497.4,-58.7184
497.42,-58.71625
497.44,-58.71579
497.46,-58.71632
497.48,-58.71472
497.5,-58.71668
497.52,-58.71601
497.54,-58.71524
497.56,-58.71685
497.58,-58.71431
497.6,-58.71368
497.62,-58.71355
497.64,-58.71214
497.66,-58.71377
497.68,-58.71294
497.7,-58.71327
497.72,-58.71591
497.74,-58.71266
497.76,-58.71097
497.78,-58.71064
497.8,-58.70931
497.82,-58.71179
497.84,-58.71195
497.86,-58.71383
497.88,-58.71697
497.9,-58.71493
497.92,-58.71508
497.94,-58.7138
497.96,-58.7112
497.98,-58.71393
498,-58.71419
498.02,-58.71516
498.04,-58.71813
498.06,-58.71673
498.08,-58.7179
498.1,-58.71875
498.12,-58.71661
498.14,-58.71834
498.16,-58.71803
498.18,-58.71763
498.2,-58.7197
498.22,-58.7177
498.24,-58.717
498.26,-58.71663
498.28,-58.71475
498.3,-58.71638
498.32,-58.71586
498.34,-58.71632
498.36,-58.7189
498.38,-58.71631
498.4,-58.71592
498.42,-58.71634
498.44,-58.71439
498.46,-58.7173
498.48,-58.71781
498.5,-58.71578
498.52,-58.71664
498.54,-58.71283
498.56,-58.70977
498.58,-58.70991
498.6,-58.70676
498.62,-58.70669
498.64,-58.70707
498.66,-58.70523
498.68,-58.7064
498.7,-58.7046
498.72,-58.7016
498.74,-58.70223
498.76,-58.70057
498.78,-58.70103
498.8,-58.70261
498.82,-58.69908
498.84,-58.69777
498.86,-58.69483
498.88,-58.69042
498.9,-58.69041
498.92,-58.68787
498.94,-58.68609
498.96,-58.68606
498.98,-58.68317
499,-58.68262
499.02,-58.6797
499.04,-58.67612
499.06,-58.67513
499.08,-58.6719
499.1,-58.67155
499.12,-58.67075
499.14,-58.66953
499.16,-58.67012
499.18,-58.66697
499.2,-58.66478
499.22,-58.66146
499.24,-58.65822
499.26,-58.65576
499.28,-58.65175
499.3,-58.64937
499.32,-58.64555
499.34,-58.64444
499.36,-58.64334
499.38,-58.64239
499.4,-58.64206
499.42,-58.64032
499.44,-58.6393
499.46,-58.63641
499.48,-58.63523
499.5,-58.63236
499.52,-58.62917
499.54,-58.62653
499.56,-58.62412
499.58,-58.62225
499.6,-58.62078
499.62,-58.62058
499.64,-58.61899
499.66,-58.61833
499.68,-58.61648
499.7,-58.61591
499.72,-58.61396
499.74,-58.61157
499.76,-58.60937
499.78,-58.60886
499.8,-58.60887
499.82,-58.6082
499.84,-58.60823
499.86,-58.60838
499.88,-58.6089
499.9,-58.60866
499.92,-58.60944
499.94,-58.60888
499.96,-58.60841
499.98,-58.60685
500,-58.60612
500.02,-58.60518
500.04,-58.60481
500.06,-58.60366
500.08,-58.60283
500.1,-58.60132
500.12,-58.59968
500.14,-58.599
500.16,-58.5979
500.18,-58.59781
500.2,-58.59684
500.22,-58.5962
500.24,-58.59536
500.26,-58.59643
500.28,-58.596
500.3,-58.5965
500.32,-58.59599
500.34,-58.59567
500.36,-58.59624
500.38,-58.59776
500.4,-58.60048
500.42,-58.60115
500.44,-58.60214
500.46,-58.60088
500.48,-58.60028
500.5,-58.59837
500.52,-58.59705
500.54,-58.5952
500.56,-58.59336
500.58,-58.59271
500.6,-58.59179
500.62,-58.5936
500.64,-58.59391
500.66,-58.59489
500.68,-58.59431
500.7,-58.5943
500.72,-58.59438
500.74,-58.59478
500.76,-58.5959
500.78,-58.59322
500.8,-58.59113
500.82,-58.5866
500.84,-58.58292
500.86,-58.57897
500.88,-58.57534
500.9,-58.57257
500.92,-58.56872
500.94,-58.56791
500.96,-58.56574
500.98,-58.56504
501,-58.56398
501.02,-58.56283
501.04,-58.56207
501.06,-58.56052
501.08,-58.56061
501.1,-58.55741
501.12,-58.55503
501.14,-58.55109
501.16,-58.54643
501.18,-58.5438
501.2,-58.54085
501.22,-58.53969
501.24,-58.53725
501.26,-58.53696
501.28,-58.53599
501.3,-58.53496
501.32,-58.53593
501.34,-58.5348
501.36,-58.53445
501.38,-58.53175
501.4,-58.52987
501.42,-58.52707
501.44,-58.52434
501.46,-58.52403
501.48,-58.52193
501.5,-58.5222
501.52,-58.52105
501.54,-58.5202
501.56,-58.52022
501.58,-58.51943
501.6,-58.51967
501.62,-58.51639
501.64,-58.51483
501.66,-58.51274
501.68,-58.51063
501.7,-58.51144
501.72,-58.51032
501.74,-58.51033
501.76,-58.51047
501.78,-58.51401
501.8,-58.51822
501.82,-58.52158
501.84,-58.52678
501.86,-58.52873
501.88,-58.5321
501.9,-58.53405
501.92,-58.53592
501.94,-58.53978
501.96,-58.54139
501.98,-58.54543
502,-58.54755
502.02,-58.55135
502.04,-58.55635
502.06,-58.55869
502.08,-58.5626
502.1,-58.56383
502.12,-58.56556
502.14,-58.56638
502.16,-58.56714
502.18,-58.57008
502.2,-58.57043
502.22,-58.57268
502.24,-58.57389
502.26,-58.57638
502.28,-58.58046
502.3,-58.58222
502.32,-58.5853
502.34,-58.58564
502.36,-58.58726
502.38,-58.58826
502.4,-58.5894
502.42,-58.59332
502.44,-58.59354
502.46,-58.59611
502.48,-58.59886
502.5,-58.60168
502.52,-58.60564
502.54,-58.60566
502.56,-58.60651
502.58,-58.60555
502.6,-58.60583
502.62,-58.60765
502.64,-58.60767
502.66,-58.6104
502.68,-58.61104
502.7,-58.61258
502.72,-58.61551
502.74,-58.61842
502.76,-58.61962
502.78,-58.61317
502.8,-58.60682
502.82,-58.59917
502.84,-58.59095
502.86,-58.58528
502.88,-58.57715
502.9,-58.57109
502.92,-58.56445
502.94,-58.55809
502.96,-58.5533
502.98,-58.54507
503,-58.53802
503.02,-58.52923
503.04,-58.52161
503.06,-58.51643
503.08,-58.50979
503.1,-58.50653
503.12,-58.50137
503.14,-58.49664
503.16,-58.49346
503.18,-58.48824
503.2,-58.48412
503.22,-58.47632
503.24,-58.46868
503.26,-58.46178
503.28,-58.45412
503.3,-58.45004
503.32,-58.44429
503.34,-58.4404
503.36,-58.4362
503.38,-58.43175
503.4,-58.42939
503.42,-58.42338
503.44,-58.41902
503.46,-58.4131
503.48,-58.40628
503.5,-58.40217
503.52,-58.39554
503.54,-58.39186
503.56,-58.38802
503.58,-58.38318
503.6,-58.37972
503.62,-58.37302
503.64,-58.36836
503.66,-58.36266
503.68,-58.35675
503.7,-58.35322
503.72,-58.3459
503.74,-58.33943
503.76,-58.3448
503.78,-58.36754
503.8,-58.39725
503.82,-58.42447
503.84,-58.45229
503.86,-58.47831
503.88,-58.50436
503.9,-58.53291
503.92,-58.55871
503.94,-58.58633
503.96,-58.61261
503.98,-58.63901
504,-58.66681
504.02,-58.69024
504.04,-58.71496
504.06,-58.73714
504.08,-58.75916
504.1,-58.78331
504.12,-58.80523
504.14,-58.83063
504.16,-58.85466
504.18,-58.87866
504.2,-58.90385
504.22,-58.9242
504.24,-58.94588
504.26,-58.96571
504.28,-58.98468
504.3,-59.00612
504.32,-59.02462
504.34,-59.04544
504.36,-59.06632
504.38,-59.08741
504.4,-59.11035
504.42,-59.12872
504.44,-59.14775
504.46,-59.16587
504.48,-59.18358
504.5,-59.20474
504.52,-59.22278
504.54,-59.2422
504.56,-59.26211
504.58,-59.28057
504.6,-59.30109
504.62,-59.31695
504.64,-59.33308
504.66,-59.35099
504.68,-59.36782
504.7,-59.38766
504.72,-59.4052
504.74,-59.42214
504.76,-59.45087
504.78,-59.49352
504.8,-59.54173
504.82,-59.58749
504.84,-59.63356
504.86,-59.68098
504.88,-59.7257
504.9,-59.77341
504.92,-59.81959
504.94,-59.86569
504.96,-59.9139
504.98,-59.95659
505,-59.99921
505.02,-60.04109
505.04,-60.08244
505.06,-60.12638
505.08,-60.16675
505.1,-60.20828
505.12,-60.25015
505.14,-60.2895
505.16,-60.33161
505.18,-60.37062
505.2,-60.41
505.22,-60.45084
505.24,-60.48848
505.26,-60.52992
505.28,-60.5703
505.3,-60.60961
505.32,-60.65078
505.34,-60.68689
505.36,-60.72346
505.38,-60.75986
505.4,-60.79558
505.42,-60.83484
505.44,-60.87071
505.46,-60.90673
505.48,-60.9442
505.5,-60.97843
505.52,-61.01484
505.54,-61.04836
505.56,-61.0812
505.58,-61.11762
505.6,-61.15072
505.62,-61.18652
505.64,-61.22314
505.66,-61.25685
505.68,-61.29163
505.7,-61.32183
505.72,-61.35332
505.74,-61.38734
505.76,-61.41493
505.78,-61.44206
505.8,-61.46745
505.82,-61.49218
505.84,-61.51977
505.86,-61.54287
505.88,-61.56675
505.9,-61.59169
505.92,-61.61379
505.94,-61.63928
505.96,-61.66404
505.98,-61.68916
506,-61.71606
506.02,-61.73814
506.04,-61.76117
506.06,-61.78441
506.08,-61.80664
506.1,-61.83306
506.12,-61.85708
506.14,-61.8804
506.16,-61.90544
506.18,-61.9268
506.2,-61.95016
506.22,-61.97368
506.24,-61.9955
506.26,-62.01921
506.28,-62.04036
506.3,-62.06247
506.32,-62.08684
506.34,-62.10817
506.36,-62.13124
506.38,-62.15354
506.4,-62.17518
506.42,-62.20091
506.44,-62.22358
506.46,-62.24658
506.48,-62.27099
506.5,-62.28963
506.52,-62.30972
506.54,-62.33083
506.56,-62.35081
506.58,-62.37426
506.6,-62.39529
506.62,-62.41679
506.64,-62.44044
506.66,-62.46125
506.68,-62.48382
506.7,-62.50621
506.72,-62.52646
506.74,-62.54935
506.76,-62.57178
506.78,-62.59701
506.8,-62.6247
506.82,-62.6462
506.84,-62.66921
506.86,-62.69418
506.88,-62.71671
506.9,-62.74308
506.92,-62.76855
506.94,-62.7923
506.96,-62.81853
506.98,-62.84076
507,-62.86347
507.02,-62.88914
507.04,-62.91232
507.06,-62.93811
507.08,-62.96352
507.1,-62.98661
507.12,-63.01252
507.14,-63.03459
507.16,-63.05641
507.18,-63.08197
507.2,-63.10486
507.22,-63.13022
507.24,-63.15624
507.26,-63.17932
507.28,-63.20379
507.3,-63.22516
507.32,-63.24732
507.34,-63.27149
507.36,-63.29389
507.38,-63.31972
507.4,-63.34334
507.42,-63.36674
507.44,-63.39192
507.46,-63.41211
507.48,-63.43369
507.5,-63.45358
507.52,-63.47266
507.54,-63.49467
507.56,-63.51506
507.58,-63.53838
507.6,-63.56068
507.62,-63.58356
507.64,-63.60726
507.66,-63.62842
507.68,-63.65058
507.7,-63.67003
507.72,-63.6904
507.74,-63.71034
507.76,-63.73016
507.78,-63.74876
507.8,-63.76637
507.82,-63.78639
507.84,-63.80501
507.86,-63.82525
507.88,-63.84456
507.9,-63.86436
507.92,-63.88356
507.94,-63.903
507.96,-63.9232
507.98,-63.94274
508,-63.9629
508.02,-63.98074
508.04,-63.99874
508.06,-64.01544
508.08,-64.03248
508.1,-64.04814
508.12,-64.06464
508.14,-64.08033
508.16,-64.09594
508.18,-64.11244
508.2,-64.12905
508.22,-64.14629
508.24,-64.16313
508.26,-64.18016
508.28,-64.19711
508.3,-64.21532
508.32,-64.23252
508.34,-64.25157
508.36,-64.26971
508.38,-64.28818
508.4,-64.30593
508.42,-64.3239
508.44,-64.34168
508.46,-64.35975
508.48,-64.37777
508.5,-64.39544
508.52,-64.41474
508.54,-64.43247
508.56,-64.45078
508.58,-64.46681
508.6,-64.48274
508.62,-64.49736
508.64,-64.51255
508.66,-64.52677
508.68,-64.54094
508.7,-64.55642
508.72,-64.57083
508.74,-64.58738
508.76,-64.6045
508.78,-64.62317
508.8,-64.64014
508.82,-64.65836
508.84,-64.67609
508.86,-64.69321
508.88,-64.71114
508.9,-64.72838
508.92,-64.74654
508.94,-64.7628
508.96,-64.78034
508.98,-64.79654
509,-64.81324
509.02,-64.82935
509.04,-64.84517
509.06,-64.86156
509.08,-64.87644
509.1,-64.89389
509.12,-64.90972
509.14,-64.92746
509.16,-64.94456
509.18,-64.96048
509.2,-64.97786
509.22,-64.99412
509.24,-65.01133
509.26,-65.02649
509.28,-65.04276
509.3,-65.05747
509.32,-65.07238
509.34,-65.089
509.36,-65.10479
509.38,-65.12282
509.4,-65.13761
509.42,-65.15356
509.44,-65.16948
509.46,-65.18497
509.48,-65.20172
509.5,-65.21666
509.52,-65.23292
509.54,-65.24712
509.56,-65.26331
509.58,-65.27918
509.6,-65.29458
509.62,-65.31215
509.64,-65.32663
509.66,-65.34224
509.68,-65.35685
509.7,-65.37296
509.72,-65.38961
509.74,-65.40493
509.76,-65.4215
509.78,-65.43379
509.8,-65.44672
509.82,-65.45864
509.84,-65.47099
509.86,-65.48469
509.88,-65.4974
509.9,-65.51406
509.92,-65.52826
509.94,-65.54244
509.96,-65.55731
509.98,-65.57052
510,-65.58519
510.02,-65.59753
510.04,-65.6107
510.06,-65.62241
510.08,-65.63506
510.1,-65.64915
510.12,-65.66136
510.14,-65.67706
510.16,-65.69128
510.18,-65.70656
510.2,-65.72155
510.22,-65.73411
510.24,-65.74796
510.26,-65.75874
510.28,-65.77112
510.3,-65.78304
510.32,-65.7942
510.34,-65.80742
510.36,-65.81892
510.38,-65.83352
510.4,-65.84694
510.42,-65.86155
510.44,-65.87713
510.46,-65.89
510.48,-65.90523
510.5,-65.91784
510.52,-65.93161
510.54,-65.94583
510.56,-65.95869
510.58,-65.973
510.6,-65.98561
510.62,-66.00078
510.64,-66.01495
510.66,-66.02883
510.68,-66.04412
510.7,-66.0561
510.72,-66.06954
510.74,-66.08056
510.76,-66.09272
510.78,-66.10724
510.8,-66.11991
510.82,-66.13567
510.84,-66.15028
510.86,-66.16695
510.88,-66.18391
510.9,-66.19698
510.92,-66.21137
510.94,-66.22313
510.96,-66.23628
510.98,-66.25058
511,-66.26415
511.02,-66.27977
511.04,-66.29327
511.06,-66.30891
511.08,-66.32427
511.1,-66.33893
511.12,-66.35474
511.14,-66.36621
511.16,-66.37923
511.18,-66.39162
511.2,-66.40401
511.22,-66.41925
511.24,-66.43195
511.26,-66.44648
511.28,-66.46027
511.3,-66.47488
511.32,-66.49084
511.34,-66.50316
511.36,-66.51697
511.38,-66.52784
511.4,-66.5392
511.42,-66.55313
511.44,-66.56563
511.46,-66.58104
511.48,-66.59416
511.5,-66.60813
511.52,-66.62387
511.54,-66.63806
511.56,-66.6534
511.58,-66.66482
511.6,-66.67675
511.62,-66.68966
511.64,-66.70189
511.66,-66.7175
511.68,-66.73095
511.7,-66.74583
511.72,-66.76014
511.74,-66.77255
511.76,-66.78678
511.78,-66.79756
511.8,-66.80949
511.82,-66.82172
511.84,-66.83288
511.86,-66.84717
511.88,-66.8593
511.9,-66.87317
511.92,-66.88733
511.94,-66.9
511.96,-66.91417
511.98,-66.92424
512,-66.93574
512.02,-66.94827
512.04,-66.95981
512.06,-66.97495
512.08,-66.98777
512.1,-67.00128
512.12,-67.01548
512.14,-67.02858
512.16,-67.04317
512.18,-67.05333
512.2,-67.06394
512.22,-67.07527
512.24,-67.08572
512.26,-67.09987
512.28,-67.11109
512.3,-67.12356
512.32,-67.13706
512.34,-67.14769
512.36,-67.15974
512.38,-67.1689
512.4,-67.17909
512.42,-67.18987
512.44,-67.19991
512.46,-67.21324
512.48,-67.22395
512.5,-67.23654
512.52,-67.25015
512.54,-67.25985
512.56,-67.27129
512.58,-67.28036
512.6,-67.28994
512.62,-67.30119
512.64,-67.31015
512.66,-67.32216
512.68,-67.33353
512.7,-67.34602
512.72,-67.36013
512.74,-67.36887
512.76,-67.37879
512.78,-67.38767
512.8,-67.39671
512.82,-67.41005
512.84,-67.42054
512.86,-67.43228
512.88,-67.44317
512.9,-67.45285
512.92,-67.46542
512.94,-67.47473
512.96,-67.48473
512.98,-67.49512
513,-67.50417
513.02,-67.51646
513.04,-67.52687
513.06,-67.53813
513.08,-67.55057
513.1,-67.56047
513.12,-67.57132
513.14,-67.57951
513.16,-67.5887
513.18,-67.6005
513.2,-67.6088
513.22,-67.61919
513.24,-67.62812
513.26,-67.63644
513.28,-67.64872
513.3,-67.65774
513.32,-67.6674
513.34,-67.67662
513.36,-67.68452
513.38,-67.69655
513.4,-67.7062
513.42,-67.71645
513.44,-67.72783
513.46,-67.7358
513.48,-67.74578
513.5,-67.75337
513.52,-67.76121
513.54,-67.77108
513.56,-67.77798
513.58,-67.78853
513.6,-67.79926
513.62,-67.80805
513.64,-67.81905
513.66,-67.82605
513.68,-67.83374
513.7,-67.84329
513.72,-67.85168
513.74,-67.86285
513.76,-67.87186
513.78,-67.88172
513.8,-67.89331
513.82,-67.89991
513.84,-67.90816
513.86,-67.9165
513.88,-67.92338
513.9,-67.93443
513.92,-67.94297
513.94,-67.95186
513.96,-67.9627
513.98,-67.96911
514,-67.97647
514.02,-67.98371
514.04,-67.99056
514.06,-68.00052
514.08,-68.0084
514.1,-68.01752
514.12,-68.02691
514.14,-68.03177
514.16,-68.03888
514.18,-68.04489
514.2,-68.05129
514.22,-68.06209
514.24,-68.06928
514.26,-68.07831
514.28,-68.08844
514.3,-68.09553
514.32,-68.10513
514.34,-68.11211
514.36,-68.1184
514.38,-68.12728
514.4,-68.13294
514.42,-68.14114
514.44,-68.15071
514.46,-68.15729
514.48,-68.16638
514.5,-68.1726
514.52,-68.17764
514.54,-68.18689
514.56,-68.19341
514.58,-68.20122
514.6,-68.2101
514.62,-68.21635
514.64,-68.22447
514.66,-68.23012
514.68,-68.23576
514.7,-68.24446
514.72,-68.24926
514.74,-68.25609
514.76,-68.26457
514.78,-68.26974
514.8,-68.27756
514.82,-68.28385
514.84,-68.28955
514.86,-68.3
514.88,-68.30749
514.9,-68.31448
514.92,-68.32346
514.94,-68.32847
514.96,-68.33499
514.98,-68.34119
515,-68.34589
515.02,-68.35514
515.04,-68.36202
515.06,-68.36898
515.08,-68.37876
515.1,-68.38364
515.12,-68.38953
515.14,-68.39753
515.16,-68.4026
515.18,-68.41109
515.2,-68.41869
515.22,-68.42425
515.24,-68.43322
515.26,-68.43834
515.28,-68.44353
515.3,-68.45314
515.32,-68.45941
515.34,-68.46773
515.36,-68.47669
515.38,-68.48119
515.4,-68.48838
515.42,-68.49327
515.44,-68.49668
515.46,-68.50504
515.48,-68.51159
515.5,-68.51913
515.52,-68.52835
515.54,-68.53344
515.56,-68.54032
515.58,-68.54701
515.6,-68.55306
515.62,-68.56303
515.64,-68.57041
515.66,-68.57871
515.68,-68.58792
515.7,-68.59436
515.72,-68.60287
515.74,-68.6085
515.76,-68.61473
515.78,-68.6227
515.8,-68.62744
515.82,-68.63448
515.84,-68.64063
515.86,-68.64785
515.88,-68.65618
515.9,-68.66154
515.92,-68.66795
515.94,-68.67265
515.96,-68.67871
515.98,-68.68371
516,-68.68968
516.02,-68.69708
516.04,-68.70262
516.06,-68.71136
516.08,-68.71851
516.1,-68.72665
516.12,-68.73414
516.14,-68.7409
516.16,-68.74837
516.18,-68.75615
516.2,-68.76514
516.22,-68.7736
516.24,-68.78277
516.26,-68.78932
516.28,-68.79612
516.3,-68.80197
516.32,-68.80838
516.34,-68.81406
516.36,-68.81876
516.38,-68.82337
516.4,-68.82854
516.42,-68.83437
516.44,-68.83962
516.46,-68.8466
516.48,-68.85255
516.5,-68.85923
516.52,-68.86516
516.54,-68.87146
516.56,-68.87741
516.58,-68.88452
516.6,-68.89085
516.62,-68.89736
516.64,-68.90439
516.66,-68.91193
516.68,-68.91949
516.7,-68.92691
516.72,-68.93485
516.74,-68.94205
516.76,-68.95015
516.78,-68.95718
516.8,-68.96456
516.82,-68.96962
516.84,-68.97459
516.86,-68.97864
516.88,-68.9836
516.9,-68.98819
516.92,-68.99318
516.94,-68.99867
516.96,-69.00374
516.98,-69.01087
517,-69.01764
517.02,-69.02602
517.04,-69.03275
517.06,-69.03945
517.08,-69.045
517.1,-69.05158
517.12,-69.05794
517.14,-69.06428
517.16,-69.0718
517.18,-69.07745
517.2,-69.08415
517.22,-69.08941
517.24,-69.09601
517.26,-69.10143
517.28,-69.10662
517.3,-69.11073
517.32,-69.11463
517.34,-69.1206
517.36,-69.12595
517.38,-69.13301
517.4,-69.13799
517.42,-69.14397
517.44,-69.14961
517.46,-69.15617
517.48,-69.1644
517.5,-69.1714
517.52,-69.17902
517.54,-69.1828
517.56,-69.18743
517.58,-69.19164
517.6,-69.19643
517.62,-69.2028
517.64,-69.20812
517.66,-69.21493
517.68,-69.21989
517.7,-69.22658
517.72,-69.23161
517.74,-69.23682
517.76,-69.2427
517.78,-69.2481
517.8,-69.25574
517.82,-69.26004
517.84,-69.2653
517.86,-69.26931
517.88,-69.27288
517.9,-69.27872
517.92,-69.284
517.94,-69.29096
517.96,-69.29588
517.98,-69.30184
518,-69.30732
518.02,-69.31329
518.04,-69.32112
518.06,-69.326
518.08,-69.33178
518.1,-69.33502
518.12,-69.33884
518.14,-69.34367
518.16,-69.34846
518.18,-69.35546
518.2,-69.35973
518.22,-69.36571
518.24,-69.37082
518.26,-69.37692
518.28,-69.3844
518.3,-69.38928
518.32,-69.39527
518.34,-69.39787
518.36,-69.40165
518.38,-69.40543
518.4,-69.40871
518.42,-69.41469
518.44,-69.41767
518.46,-69.42261
518.48,-69.42741
518.5,-69.43294
518.52,-69.43964
518.54,-69.44364
518.56,-69.44859
518.58,-69.45027
518.6,-69.4529
518.62,-69.45618
518.64,-69.45929
518.66,-69.46525
518.68,-69.46842
518.7,-69.4734
518.72,-69.47781
518.74,-69.48257
518.76,-69.48937
518.78,-69.49335
518.8,-69.49892
518.82,-69.50154
518.84,-69.5042
518.86,-69.50858
518.88,-69.51196
518.9,-69.51757
518.92,-69.52027
518.94,-69.5247
518.96,-69.52914
518.98,-69.53204
519,-69.53693
519.02,-69.53836
519.04,-69.54084
519.06,-69.54246
519.08,-69.54409
519.1,-69.54779
519.12,-69.5497
519.14,-69.55378
519.16,-69.55609
519.18,-69.56057
519.2,-69.56622
519.22,-69.5682
519.24,-69.57198
519.26,-69.57249
519.28,-69.57385
519.3,-69.57703
519.32,-69.57894
519.34,-69.58287
519.36,-69.5844
519.38,-69.58703
519.4,-69.58951
519.42,-69.59241
519.44,-69.59671
519.46,-69.59694
519.48,-69.59854
519.5,-69.59914
519.52,-69.60019
519.54,-69.60394
519.56,-69.60632
519.58,-69.61082
519.6,-69.61334
519.62,-69.61579
519.64,-69.6197
519.66,-69.62099
519.68,-69.62356
519.7,-69.6234
519.72,-69.62343
519.74,-69.62515
519.76,-69.62546
519.78,-69.62851
519.8,-69.62998
519.82,-69.63291
519.84,-69.63621
519.86,-69.63753
519.88,-69.64147
519.9,-69.6421
519.92,-69.64328
519.94,-69.64584
519.96,-69.64721
519.98,-69.65027
520,-69.65082


==> Dan_twinanalysis_epoch1sparse/current.dat <==
200,0.003825684
200.1,-0.002888184
200.2,-0.003193359
200.3,0.003215332
200.4,0.002910156
200.5,-0.004414063
200.6,-0.002583008
200.7,-0.002583008
200.8,0.00626709
200.9,0.009013672
201,0.006572266
201.1,0.002299805
201.2,-0.0001416016
201.3,0.0001635742
201.4,-0.0007519531
201.5,0.00260498
201.6,0.004130859
201.7,0.004436035
201.8,0.0001635742
201.9,0.002910156
202,0.001994629
202.1,-0.001057129
202.2,0.001994629
202.3,-0.001057129
202.4,-0.005024414
202.5,-0.00532959
202.6,-0.005939941
202.7,-0.004414063
202.8,0.00260498
202.9,0.004130859
203,0.003215332
203.1,0.003825684
203.2,0.003520508
203.3,0.004130859
203.4,0.003520508
203.5,0.004130859
203.6,0.004436035
203.7,0.004436035
203.8,-0.01387451
203.9,-0.01295898
204,-0.01509521
204.1,-0.01540039
204.2,-0.01570557
204.3,-0.01631592
204.4,-0.01601074
204.5,-0.01479004
204.6,-0.01509521
204.7,-0.01326416
204.8,0.1255908
204.9,0.1292529
205,0.132915
205.1,0.1356616
205.2,0.1359668
205.3,0.1371875
205.4,0.1368823
205.5,0.1347461
205.6,0.1316943
205.7,0.1286426
205.8,0.1753345
205.9,0.1771655
206,0.1799121
206.1,0.1835742
206.2,0.1860156
206.3,0.1854053
206.4,0.1823535
206.5,0.1768604
206.6,0.1768604
206.7,0.1796069
206.8,0.02091553
206.9,0.01908447
207,0.01816895
207.1,0.01481201
207.2,0.01145508
207.3,0.0111499
207.4,0.01328613
207.5,0.01053955
207.6,0.01450684
207.7,0.01786377
207.8,-0.0004467773
207.9,-0.007160645
208,-0.006245117
208.1,-0.001057129
208.2,-0.009602051
208.3,-0.005634766
208.4,-0.001362305
208.5,-0.007770996
208.6,-0.006550293
208.7,-0.003498535
208.8,0.05570557
208.9,0.05082275
209,0.04716064
209.1,0.04929688
209.2,0.05082275
209.3,0.05570557
209.4,0.05631592
209.5,0.05448486
209.6,0.0502124
209.7,0.04868652
209.8,0.2028003
209.9,0.2064624
210,0.2073779
210.1,0.21104
210.2,0.2134814
210.3,0.2153125
210.4,0.2156177
210.5,0.216228
210.6,0.2150073
210.7,0.2131763
210.8,0.1133838
210.9,0.1118579
211,0.1091113
211.1,0.1081958
211.2,0.1088062
211.3,0.1075854
211.4,0.1063647
211.5,0.1075854
211.6,0.1063647
211.7,0.1066699
211.8,-0.01173828
211.9,-0.01295898
212,-0.01295898
212.1,-0.01143311
212.2,-0.01509521
212.3,-0.01143311
212.4,-0.01173828
212.5,-0.01204346
212.6,-0.01173828
212.7,-0.01082275
212.8,-0.00532959
212.9,-0.002583008
213,-0.0004467773
213.1,0.001689453
213.2,0.001079102
213.3,0.00260498
213.4,0.003215332
213.5,0.003215332
213.6,-0.001972656
213.7,-0.00166748
213.8,0.1039233
213.9,0.105144
214,0.103313
214.1,0.105144
214.2,0.1042285
214.3,0.1091113
214.4,0.1130786
214.5,0.113689
214.6,0.1112476
214.7,0.1063647
214.8,0.2128711
214.9,0.2165332
215,0.2180591
215.1,0.2229419
215.2,0.2259937
215.3,0.2205005
215.4,0.2159229
215.5,0.2153125
215.6,0.2165332
215.7,0.2153125
215.8,0.04471924
215.9,0.03922607
216,0.04166748
216.1,0.04258301
216.2,0.04563477
216.3,0.03983643
216.4,0.03617432
216.5,0.04532959
216.6,0.04441406
216.7,0.03922607
216.8,-0.008991699
216.9,-0.00532959
217,-0.007770996
217.1,-0.01265381
217.2,-0.01417969
217.3,-0.01234863
217.4,-0.009296875
217.5,-0.007160645
217.6,-0.006550293
217.7,-0.00532959
217.8,0.003520508
217.9,0.003825684
218,0.0007739258
218.1,0.001079102
218.2,0.0007739258
218.3,-0.0001416016
218.4,-0.00166748
218.5,-0.001362305
218.6,-0.0007519531
218.7,-0.001362305
218.8,0.1542773
218.9,0.1585498
219,0.1579395
219.1,0.1585498
219.2,0.1573291
219.3,0.1582446
219.4,0.1585498
219.5,0.1591602
219.6,0.1585498
219.7,0.1570239
219.8,0.1930347
219.9,0.1915088
220,0.1930347
220.1,0.193645
220.2,0.1951709
220.3,0.1945605
220.4,0.1924243
220.5,0.1933398
220.6,0.1921191
220.7,0.1933398
220.8,0.004130859
220.9,-0.0004467773
221,-0.0004467773
221.1,0.001079102
221.2,0.001384277
221.3,0.004741211
221.4,0.005351563
221.5,0.007487793
221.6,0.005961914
221.7,0.003215332
221.8,-0.008991699
221.9,-0.009907227
222,-0.01112793
222.1,-0.01234863
222.2,-0.01295898
222.3,-0.01082275
222.4,-0.008686523
222.5,-0.005939941
222.6,-0.003193359
222.7,-0.003803711
222.8,0.004130859
222.9,-0.0007519531
223,-0.00166748
223.1,-0.001972656
223.2,-0.001057129
223.3,0.00626709
223.4,0.009013672
223.5,0.003215332
223.6,-0.001362305
223.7,-0.003193359
223.8,0.1835742
223.9,0.1893726
224,0.1930347
224.1,0.1915088
224.2,0.1908984
224.3,0.1878467
224.4,0.188457
224.5,0.1930347
224.6,0.1942554
224.7,0.1887622
224.8,0.1838794
224.9,0.188457
225,0.1799121
225.1,0.1823535
225.2,0.188457
225.3,0.1826587
225.4,0.1789966
225.5,0.1823535
225.6,0.1847949
225.7,0.1881519
225.8,-0.00746582
225.9,-0.01875732
226,-0.01997803
226.1,-0.01967285
226.2,-0.01692627
226.3,-0.01601074
226.4,-0.01479004
226.5,-0.01295898
226.6,-0.01051758
226.7,-0.01112793
226.8,-0.001972656
226.9,-0.004108887
227,-0.006550293
227.1,-0.009296875
227.2,-0.01082275
227.3,-0.01051758
227.4,-0.01143311
227.5,-0.009907227
227.6,-0.008991699
227.7,-0.008991699
227.8,-0.02058838
227.9,-0.01936768
228,-0.01936768
228.1,-0.0190625
228.2,-0.01936768
228.3,-0.01662109
228.4,-0.01662109
228.5,-0.01753662
228.6,-0.01753662
228.7,-0.01662109
228.8,0.1646533
228.9,0.1677051
229,0.1701465
229.1,0.1689258
229.2,0.1686206
229.3,0.1686206
229.4,0.1695361
229.5,0.1677051
229.6,0.165874
229.7,0.1649585
229.8,0.2168384
229.9,0.216228
230,0.2153125
230.1,0.2147021
230.2,0.2180591
230.3,0.2183643
230.4,0.2226367
230.5,0.2275195
230.6,0.2253833
230.7,0.219585
230.8,0.003215332
230.9,-0.004414063
231,-0.006550293
231.1,-0.003803711
231.2,0.001079102
231.3,0.004436035
231.4,-0.0007519531
231.5,-0.004108887
231.6,-0.003803711
231.7,-0.005634766
231.8,-0.02425049
231.9,-0.02119873
232,-0.02364014
232.1,-0.03004883
232.2,-0.030354
232.3,-0.03096436
232.4,-0.03096436
232.5,-0.03065918
232.6,-0.02852295
232.7,-0.02425049
232.8,-0.01417969
232.9,-0.02119873
233,-0.02302979
233.1,-0.01540039
233.2,-0.0190625
233.3,-0.01997803
233.4,-0.01540039
233.5,-0.01692627
233.6,-0.02241943
233.7,-0.02089355
233.8,-0.02302979
233.9,-0.02241943
234,-0.02852295
234.1,-0.02821777
234.2,-0.0291333
234.3,-0.02669189
234.4,-0.02516602
234.5,-0.02272461
234.6,-0.02394531
234.7,-0.02486084
234.8,0.1234546
234.9,0.1268115
235,0.1249805
235.1,0.1231494
235.2,0.1249805
235.3,0.1262012
235.4,0.1255908
235.5,0.1295581
235.6,0.1304736
235.7,0.1323047
235.8,0.2775684
235.9,0.2836719
236,0.2833667
236.1,0.2839771
236.2,0.2851978
236.3,0.2845874
236.4,0.2839771
236.5,0.2836719
236.6,0.2842822
236.7,0.2836719
236.8,0.01053955
236.9,0.003520508
237,0.003520508
237.1,0.001689453
237.2,0.0007739258
237.3,-0.0001416016
237.4,-0.00166748
237.5,-0.003193359
237.6,-0.004108887
237.7,-0.003803711
237.8,-0.04103516
237.9,-0.04256104
238,-0.04011963
238.1,-0.03859375
238.2,-0.0367627
238.3,-0.03371094
238.4,-0.03432129
238.5,-0.03706787
238.6,-0.03950928
238.7,-0.04195068
238.8,-0.05995605
238.9,-0.05965088
239,-0.05598877
239.1,-0.05141113
239.2,-0.05232666
239.3,-0.05568359
239.4,-0.06056641
239.5,-0.06209229
239.6,-0.05995605
239.7,-0.05049561
239.8,-0.08986328
239.9,-0.0971875
240,-0.09932373
240.1,-0.09383057
240.2,-0.08986328
240.3,-0.09444092
240.4,-0.09749268
240.5,-0.09810303
240.6,-0.09383057
240.7,-0.09047363
240.8,-0.09871338
240.9,-0.09932373
241,-0.1039014
241.1,-0.1054272
241.2,-0.1051221
241.3,-0.0984082
241.4,-0.09932373
241.5,-0.1063428
241.6,-0.1020703
241.7,-0.09657715
241.8,-0.05598877
241.9,-0.05568359
242,-0.05141113
242.1,-0.04835938
242.2,-0.05446289
242.3,-0.05568359
242.4,-0.05415771
242.5,-0.05080078
242.6,-0.04835938
242.7,-0.0480542
242.8,-0.04286621
242.9,-0.04713867
243,-0.04591797
243.1,-0.04500244
243.2,-0.04500244
243.3,-0.04164551
243.4,-0.0404248
243.5,-0.03859375
243.6,-0.03706787
243.7,-0.03767822
243.8,-0.0468335
243.9,-0.04774902
244,-0.05019043
244.1,-0.05263184
244.2,-0.05324219
244.3,-0.05446289
244.4,-0.05324219
244.5,-0.05385254
244.6,-0.05232666
244.7,-0.05476807
244.8,-0.09383057
244.9,-0.09352539
245,-0.09413574
245.1,-0.09260986
245.2,-0.09322021
245.3,-0.09383057
245.4,-0.09352539
245.5,-0.09322021
245.6,-0.09230469
245.7,-0.09322021
245.8,-0.1121411
245.9,-0.1121411
246,-0.1100049
246.1,-0.1121411
246.2,-0.1127515
246.3,-0.1127515
246.4,-0.1106152
246.5,-0.1130566
246.6,-0.1093945
246.7,-0.1081738
246.8,-0.05537842
246.9,-0.05202148
247,-0.05049561
247.1,-0.05171631
247.2,-0.05446289
247.3,-0.05720947
247.4,-0.058125
247.5,-0.06178711
247.6,-0.06087158
247.7,-0.05751465
247.8,-0.03065918
247.9,-0.02699707
248,-0.0291333
248.1,-0.03462646
248.2,-0.03615234
248.3,-0.03828857
248.4,-0.03706787
248.5,-0.02760742
248.6,-0.02760742
248.7,-0.03218506
248.8,-0.03859375
248.9,-0.04134033
249,-0.04103516
249.1,-0.04103516
249.2,-0.0367627
249.3,-0.03554199
249.4,-0.03065918
249.5,-0.03737305
249.6,-0.03889893
249.7,-0.03645752
249.8,-0.04164551
249.9,-0.04469727
250,-0.04103516
250.1,-0.04256104
250.2,-0.04439209
250.3,-0.04347656
250.4,-0.04011963
250.5,-0.0392041
250.6,-0.04530762
250.7,-0.04652832
250.8,-0.08925293
250.9,-0.08894775
251,-0.08498047
251.1,-0.08742188
251.2,-0.08894775
251.3,-0.09230469
251.4,-0.09291504
251.5,-0.09291504
251.6,-0.09169434
251.7,-0.09047363
251.8,-0.1142773
251.9,-0.1133618
252,-0.1109204
252.1,-0.1090894
252.2,-0.1096997
252.3,-0.1127515
252.4,-0.1142773
252.5,-0.1170239
252.6,-0.1161084
252.7,-0.1182446
252.8,-0.05568359
252.9,-0.05537842
253,-0.05537842
253.1,-0.05568359
253.2,-0.0569043
253.3,-0.05537842
253.4,-0.05659912
253.5,-0.05446289
253.6,-0.05476807
253.7,-0.05568359
253.8,-0.01875732
253.9,-0.0190625
254,-0.0202832
254.1,-0.01997803
254.2,-0.0190625
254.3,-0.0190625
254.4,-0.01875732
254.5,-0.0202832
254.6,-0.02058838
254.7,-0.02089355
254.8,-0.01082275
254.9,-0.0102124
255,-0.00532959
255.1,-0.004719238
255.2,-0.002888184
255.3,-0.002583008
255.4,-0.003803711
255.5,-0.006245117
255.6,-0.007160645
255.7,-0.01082275
255.8,0.1570239
255.9,0.1616016
256,0.1612964
256.1,0.165874
256.2,0.169231
256.3,0.1701465
256.4,0.1661792
256.5,0.1631274
256.6,0.1619067
256.7,0.160686
256.8,0.2085986
256.9,0.2159229
257,0.2177539
257.1,0.2134814
257.2,0.2073779
257.3,0.2070728
257.4,0.2076831
257.5,0.2079883
257.6,0.2098193
257.7,0.2153125
257.8,0.00626709
257.9,-0.008076172
258,-0.007770996
258.1,-0.0007519531
258.2,-0.008381348
258.3,-0.006855469
258.4,-0.0007519531
258.5,-0.008076172
258.6,-0.007770996
258.7,-0.00532959
258.8,-0.007160645
258.9,-0.01234863
259,-0.01631592
259.1,-0.01448486
259.2,-0.01204346
259.3,-0.008381348
259.4,-0.008381348
259.5,-0.008991699
259.6,-0.01295898
259.7,-0.01479004
259.8,-0.02577637
259.9,-0.02425049
260,-0.02577637
260.1,-0.02211426
260.2,-0.0202832
260.3,-0.0190625
260.4,-0.01814697
260.5,-0.01753662
260.6,-0.01814697
260.7,-0.02119873
260.8,0.09324219
260.9,0.09720947
261,0.09598877
261.1,0.09507324
261.2,0.09415771
261.3,0.09446289
261.4,0.09232666
261.5,0.09385254
261.6,0.09324219
261.7,0.09598877
261.8,0.2507129
261.9,0.2574268
262,0.2574268
262.1,0.2574268
262.2,0.2571216
262.3,0.2580371
262.4,0.2592578
262.5,0.2577319
262.6,0.2583423
262.7,0.2568164
262.8,0.04075195
262.9,0.03525879
263,0.0377002
263.1,0.03953125
263.2,0.04197266
263.3,0.04258301
263.4,0.04685547
263.5,0.04532959
263.6,0.04319336
263.7,0.0401416
263.8,-0.03157471
263.9,-0.03584717
264,-0.03737305
264.1,-0.03371094
264.2,-0.02974365
264.3,-0.02699707
264.4,-0.02699707
264.5,-0.0279126
264.6,-0.03249023
264.7,-0.0367627
264.8,-0.03157471
264.9,-0.02852295
265,-0.02577637
265.1,-0.02272461
265.2,-0.02455566
265.3,-0.0279126
265.4,-0.03187988
265.5,-0.030354
265.6,-0.02943848
265.7,-0.03065918
265.8,-0.03859375
265.9,-0.03981445
266,-0.03859375
266.1,-0.03523682
266.2,-0.03218506
266.3,-0.0392041
266.4,-0.03523682
266.5,-0.03279541
266.6,-0.03737305
266.7,-0.0367627
266.8,-0.03706787
266.9,-0.04378174
267,-0.04469727
267.1,-0.04072998
267.2,-0.03615234
267.3,-0.04164551
267.4,-0.04439209
267.5,-0.04500244
267.6,-0.04225586
267.7,-0.03950928
267.8,-0.08314941
267.9,-0.085896
268,-0.09047363
268.1,-0.09413574
268.2,-0.09474609
268.3,-0.09474609
268.4,-0.09474609
268.5,-0.09199951
268.6,-0.09108398
268.7,-0.09108398
268.8,-0.1164136
268.9,-0.1164136
269,-0.1142773
269.1,-0.1139722
269.2,-0.1139722
269.3,-0.1130566
269.4,-0.1164136
269.5,-0.1170239
269.6,-0.1185498
269.7,-0.1194653
269.8,-0.0468335
269.9,-0.04408691
270,-0.04500244
270.1,-0.0468335
270.2,-0.04591797
270.3,-0.0468335
270.4,-0.0480542
270.5,-0.04500244
270.6,-0.04713867
270.7,-0.04469727
270.8,-0.01753662
270.9,-0.01509521
271,-0.01509521
271.1,-0.01295898
271.2,-0.01509521
271.3,-0.01265381
271.4,-0.0102124
271.5,-0.008686523
271.6,-0.008991699
271.7,-0.006550293
271.8,0.04593994
271.9,0.04838135
272,0.04410889
272.1,0.04410889
272.2,0.0401416
272.3,0.04044678
272.4,0.03983643
272.5,0.04075195
272.6,0.04410889
272.7,0.04532959
272.8,0.21104
272.9,0.2119556
273,0.21104
273.1,0.2067676
273.2,0.2058521
273.3,0.2076831
273.4,0.2128711
273.5,0.2150073
273.6,0.2104297
273.7,0.2082935
273.8,0.1152148
273.9,0.1146045
274,0.1142993
274.1,0.1149097
274.2,0.113689
274.3,0.1133838
274.4,0.1167407
274.5,0.1213184
274.6,0.1213184
274.7,0.1133838
274.8,-0.006855469
274.9,-0.007160645
275,-0.01356934
275.1,-0.0102124
275.2,-0.006550293
275.3,-0.01051758
275.4,-0.01540039
275.5,-0.01173828
275.6,-0.006855469
275.7,-0.005024414
275.8,-0.007160645
275.9,-0.008076172
276,-0.007770996
276.1,-0.006855469
276.2,-0.005634766
276.3,-0.0004467773
276.4,0.0001635742
276.5,-0.001362305
276.6,-0.005939941
276.7,-0.006855469
276.8,0.08347656
276.9,0.08622314
277,0.08622314
277.1,0.08835938
277.2,0.0892749
277.3,0.09171631
277.4,0.09080078
277.5,0.09232666
277.6,0.09385254
277.7,0.09415771
277.8,0.2324023
277.9,0.2339282
278,0.2342334
278.1,0.2333179
278.2,0.2333179
278.3,0.2324023
278.4,0.2308765
278.5,0.2324023
278.6,0.2339282
278.7,0.2333179
278.8,0.06272461
278.9,0.06150391
279,0.05936768
279.1,0.05967285
279.2,0.0590625
279.3,0.05936768
279.4,0.05631592
279.5,0.05631592
279.6,0.05417969
279.7,0.05143311
279.8,-0.01448486
279.9,-0.01692627
280,-0.01692627
280.1,-0.01448486
280.2,-0.01326416
280.3,-0.009907227
280.4,-0.008076172
280.5,-0.009907227
280.6,-0.01326416
280.7,-0.01479004
280.8,-0.01051758
280.9,-0.01204346
281,-0.005634766
281.1,-0.002277832
281.2,-0.00532959
281.3,-0.008381348
281.4,-0.009907227
281.5,-0.01082275
281.6,-0.001972656
281.7,-0.003803711
281.8,0.1216235
281.9,0.1219287
282,0.1283374
282.1,0.1326099
282.2,0.1316943
282.3,0.1271167
282.4,0.1271167
282.5,0.1252856
282.6,0.1286426
282.7,0.1304736
282.8,0.2275195
282.9,0.2241626
283,0.2256885
283.1,0.2302661
283.2,0.2256885
283.3,0.2232471
283.4,0.2272144
283.5,0.2314868
283.6,0.2238574
283.7,0.2244678
283.8,0.02335693
283.9,0.02366211
284,0.02183105
284.1,0.02030518
284.2,0.01603271
284.3,0.01542236
284.4,0.01633789
284.5,0.01755859
284.6,0.02
284.7,0.0212207
284.8,-0.006245117
284.9,-0.007770996
285,-0.008076172
285.1,-0.01265381
285.2,-0.01234863
285.3,-0.01479004
285.4,-0.01509521
285.5,-0.01723145
285.6,-0.01448486
285.7,-0.01448486
285.8,-0.01936768
285.9,-0.01845215
286,-0.01753662
286.1,-0.01692627
286.2,-0.01692627
286.3,-0.01356934
286.4,-0.01295898
286.5,-0.01326416
286.6,-0.01173828
286.7,-0.01143311
286.8,0.1265063
286.9,0.1301685
287,0.1298633
287.1,0.1313892
287.2,0.1301685
287.3,0.1307788
287.4,0.1289478
287.5,0.1295581
287.6,0.1280322
287.7,0.1286426
287.8,0.2382007
287.9,0.2397266
288,0.2375903
288.1,0.2385059
288.2,0.2357593
288.3,0.2348438
288.4,0.2333179
288.5,0.233623
288.6,0.2363696
288.7,0.2366748
288.8,0.03281738
288.9,0.02946045
289,0.0288501
289.1,0.02610352
289.2,0.02030518
289.3,0.02
289.4,0.02030518
289.5,0.02457764
289.6,0.02640869
289.7,0.02946045
289.8,-0.02272461
289.9,-0.030354
290,-0.02882813
290.1,-0.02852295
290.2,-0.02211426
290.3,-0.02150391
290.4,-0.02394531
290.5,-0.02638672
290.6,-0.02943848
290.7,-0.02882813
290.8,-0.01753662
290.9,-0.01540039
291,-0.01387451
291.1,-0.0102124
291.2,-0.01631592
291.3,-0.01723145
291.4,-0.01051758
291.5,-0.01234863
291.6,-0.01753662
291.7,-0.01204346
291.8,0.005046387
291.9,-0.001972656
292,0.001994629
292.1,0.008098145
292.2,0.00626709
292.3,-0.0001416016
292.4,-0.001362305
292.5,0.002299805
292.6,0.005351563
292.7,0.007792969
292.8,0.2403369
292.9,0.2415576
293,0.2403369
293.1,0.2397266
293.2,0.2412524
293.3,0.2406421
293.4,0.2433887
293.5,0.2458301
293.6,0.2479663
293.7,0.2485767
293.8,0.1643481
293.9,0.160686
294,0.1603809
294.1,0.160686
294.2,0.1600757
294.3,0.160686
294.4,0.1585498
294.5,0.158855
294.6,0.158855
294.7,0.1564136
294.8,-0.03249023
294.9,-0.03706787
295,-0.03584717
295.1,-0.03523682
295.2,-0.03615234
295.3,-0.03706787
295.4,-0.03493164
295.5,-0.03493164
295.6,-0.03401611
295.7,-0.03157471
295.8,-0.02150391
295.9,-0.02150391
296,-0.02150391
296.1,-0.02302979
296.2,-0.02302979
296.3,-0.02425049
296.4,-0.02516602
296.5,-0.02608154
296.6,-0.02577637
296.7,-0.02882813
296.8,-0.05385254
296.9,-0.05385254
297,-0.0569043
297.1,-0.05568359
297.2,-0.05446289
297.3,-0.05293701
297.4,-0.05049561
297.5,-0.04561279
297.6,-0.04866455
297.7,-0.04835938
297.8,-0.08070801
297.9,-0.08040283
298,-0.08528564
298.1,-0.08375977
298.2,-0.08192871
298.3,-0.07613037
298.4,-0.07521484
298.5,-0.07857178
298.6,-0.08314941
298.7,-0.08437012
298.8,-0.1209912
298.9,-0.1170239
299,-0.1170239
299.1,-0.1158032
299.2,-0.1203809
299.3,-0.1234326
299.4,-0.120686
299.5,-0.1164136
299.6,-0.1151929
299.7,-0.1216016
299.8,-0.05446289
299.9,-0.05019043
300,-0.05720947
300.1,-0.05232666
300.2,-0.04866455
300.3,-0.05659912
300.4,-0.05629395
300.5,-0.05324219
300.6,-0.04866455
300.7,-0.05171631
300.8,-0.03615234
300.9,-0.0367627
301,-0.03340576
301.1,-0.03065918
301.2,-0.02821777
301.3,-0.02669189
301.4,-0.03004883
301.5,-0.03462646
301.6,-0.03523682
301.7,-0.03554199
301.8,-0.01845215
301.9,-0.01753662
302,-0.01753662
302.1,-0.01509521
302.2,-0.01234863
302.3,-0.01356934
302.4,-0.009602051
302.5,-0.009907227
302.6,-0.008381348
302.7,-0.009296875
302.8,0.003520508
302.9,0.002299805
303,0.002910156
303.1,-0.0001416016
303.2,-0.0004467773
303.3,-0.002888184
303.4,-0.00166748
303.5,-0.003193359
303.6,-0.002888184
303.7,-0.003193359
303.8,0.2299609
303.9,0.2354541
304,0.23698
304.1,0.2360645
304.2,0.2363696
304.3,0.2363696
304.4,0.2385059
304.5,0.2375903
304.6,0.2415576
304.7,0.2418628
304.8,0.1713672
304.9,0.1701465
305,0.1719775
305.1,0.1695361
305.2,0.1664844
305.3,0.1649585
305.4,0.1631274
305.5,0.1612964
305.6,0.1609912
305.7,0.1628223
305.8,-0.02943848
305.9,-0.03157471
306,-0.03401611
306.1,-0.03584717
306.2,-0.04103516
306.3,-0.04195068
306.4,-0.04072998
306.5,-0.03615234
306.6,-0.03157471
306.7,-0.03401611
306.8,-0.02730225
306.9,-0.03340576
307,-0.03004883
307.1,-0.02852295
307.2,-0.02241943
307.3,-0.02180908
307.4,-0.02150391
307.5,-0.02272461
307.6,-0.02455566
307.7,-0.02882813
307.8,-0.05629395
307.9,-0.05476807
308,-0.0492749
308.1,-0.05781982
308.2,-0.05324219
308.3,-0.04896973
308.4,-0.05629395
308.5,-0.05598877
308.6,-0.0492749
308.7,-0.05141113
308.8,-0.08467529
308.9,-0.08620117
309,-0.08437012
309.1,-0.07796143
309.2,-0.07765625
309.3,-0.08406494
309.4,-0.085896
309.5,-0.0871167
309.6,-0.08498047
309.7,-0.08467529
309.8,-0.1145825
309.9,-0.1139722
310,-0.1109204
310.1,-0.1127515
310.2,-0.1127515
310.3,-0.1179395
310.4,-0.1200757
310.5,-0.120686
310.6,-0.1212964
310.7,-0.1216016
310.8,-0.05446289
310.9,-0.05354736
311,-0.05324219
311.1,-0.05324219
311.2,-0.05141113
311.3,-0.05171631
311.4,-0.05293701
311.5,-0.0492749
311.6,-0.04988525
311.7,-0.05110596
311.8,-0.03767822
311.9,-0.0379834
312,-0.03432129
312.1,-0.03615234
312.2,-0.03706787
312.3,-0.03706787
312.4,-0.03493164
312.5,-0.03767822
312.6,-0.03767822
312.7,-0.03767822
312.8,-0.01662109
312.9,-0.01814697
313,-0.01570557
313.1,-0.01723145
313.2,-0.01692627
313.3,-0.01692627
313.4,-0.01662109
313.5,-0.01204346
313.6,-0.008076172
313.7,-0.008686523
313.8,-0.01387451
313.9,-0.01662109
314,-0.0190625
314.1,-0.02150391
314.2,-0.02425049
314.3,-0.02394531
314.4,-0.02241943
314.5,-0.01662109
314.6,-0.01509521
314.7,-0.01387451
314.8,0.1963916
314.9,0.1973071
315,0.1954761
315.1,0.198833
315.2,0.2028003
315.3,0.2058521
315.4,0.2031055
315.5,0.2003589
315.6,0.1966968
315.7,0.1973071
315.8,0.2153125
315.9,0.2183643
316,0.2198901
316.1,0.2241626
316.2,0.2192798
316.3,0.2183643
316.4,0.2217212
316.5,0.2205005
316.6,0.2165332
316.7,0.2229419
316.8,-0.01814697
316.9,-0.03279541
317,-0.03493164
317.1,-0.03004883
317.2,-0.02669189
317.3,-0.02394531
317.4,-0.0291333
317.5,-0.03310059
317.6,-0.03462646
317.7,-0.03218506
317.8,-0.03126953
317.9,-0.03096436
318,-0.02577637
318.1,-0.02547119
318.2,-0.02608154
318.3,-0.02974365
318.4,-0.03218506
318.5,-0.03523682
318.6,-0.03462646
318.7,-0.03462646
318.8,-0.05965088
318.9,-0.0593457
319,-0.06087158
319.1,-0.05904053
319.2,-0.05781982
319.3,-0.0569043
319.4,-0.05537842
319.5,-0.05263184
319.6,-0.05385254
319.7,-0.05171631
319.8,-0.08742188
319.9,-0.08742188
320,-0.08681152
320.1,-0.08620117
320.2,-0.08650635
320.3,-0.0883374
320.4,-0.08742188
320.5,-0.08650635
320.6,-0.08650635
320.7,-0.08620117
320.8,-0.1017651
320.9,-0.1020703
321,-0.1023755
321.1,-0.1029858
321.2,-0.1029858
321.3,-0.1035962
321.4,-0.1042065
321.5,-0.1057324
321.6,-0.1069531
321.7,-0.1078687
321.8,-0.05507324
321.9,-0.05598877
322,-0.05354736
322.1,-0.05385254
322.2,-0.05293701
322.3,-0.04713867
322.4,-0.04469727
322.5,-0.04530762
322.6,-0.0480542
322.7,-0.05141113
322.8,-0.03645752
322.9,-0.03859375
323,-0.03859375
323.1,-0.03279541
323.2,-0.03004883
323.3,-0.03249023
323.4,-0.03401611
323.5,-0.03767822
323.6,-0.03981445
323.7,-0.03554199
323.8,-0.03249023
323.9,-0.03218506
324,-0.03340576
324.1,-0.03218506
324.2,-0.03187988
324.3,-0.03371094
324.4,-0.03950928
324.5,-0.04072998
324.6,-0.0367627
324.7,-0.03554199
324.8,-0.04958008
324.9,-0.04835938
325,-0.04378174
325.1,-0.05019043
325.2,-0.0480542
325.3,-0.04256104
325.4,-0.04378174
325.5,-0.05080078
325.6,-0.04988525
325.7,-0.0480542
325.8,-0.09474609
325.9,-0.09657715
326,-0.0984082
326.1,-0.1039014
326.2,-0.103291
326.3,-0.1023755
326.4,-0.1005444
326.5,-0.09901855
326.6,-0.09688232
326.7,-0.09444092
326.8,-0.103291
326.9,-0.1035962
327,-0.1051221
327.1,-0.1057324
327.2,-0.1090894
327.3,-0.1115308
327.4,-0.1106152
327.5,-0.1124463
327.6,-0.1127515
327.7,-0.1130566
327.8,-0.04896973
327.9,-0.04713867
328,-0.04622314
328.1,-0.04500244
328.2,-0.04530762
328.3,-0.04530762
328.4,-0.04713867
328.5,-0.0468335
328.6,-0.04500244
328.7,-0.04591797
328.8,-0.0190625
328.9,-0.0178418
329,-0.01967285
329.1,-0.01814697
329.2,-0.01845215
329.3,-0.01997803
329.4,-0.01875732
329.5,-0.01753662
329.6,-0.0190625
329.7,-0.01936768
329.8,-0.006550293
329.9,-0.002888184
330,-0.002277832
330.1,-0.001057129
330.2,0.002910156
330.3,0.00626709
330.4,0.003520508
330.5,0.002910156
330.6,-0.0004467773
330.7,-0.002583008
330.8,0.1811328
330.9,0.1875415
331,0.188457
331.1,0.1896777
331.2,0.1933398
331.3,0.1963916
331.4,0.1942554
331.5,0.1887622
331.6,0.1869312
331.7,0.1881519
331.8,0.1881519
331.9,0.1951709
332,0.1945605
332.1,0.1908984
332.2,0.1844897
332.3,0.186626
332.4,0.1847949
332.5,0.1863208
332.6,0.1872363
332.7,0.1924243
332.8,-0.00746582
332.9,-0.01845215
333,-0.01967285
333.1,-0.01326416
333.2,-0.02119873
333.3,-0.01875732
333.4,-0.01387451
333.5,-0.01845215
333.6,-0.01936768
333.7,-0.01723145
333.8,-0.007160645
333.9,-0.007770996
334,-0.01417969
334.1,-0.01509521
334.2,-0.0102124
334.3,-0.007160645
334.4,-0.005939941
334.5,-0.006855469
334.6,-0.008686523
334.7,-0.01234863
334.8,-0.02974365
334.9,-0.02943848
335,-0.0291333
335.1,-0.02547119
335.2,-0.02547119
335.3,-0.02455566
335.4,-0.02241943
335.5,-0.0202832
335.6,-0.0190625
335.7,-0.01875732
335.8,0.1054492
335.9,0.1072803
336,0.1069751
336.1,0.1063647
336.2,0.1054492
336.3,0.1036182
336.4,0.1017871
336.5,0.1023975
336.6,0.1017871
336.7,0.1011768
336.8,0.2565112
336.9,0.2610889
337,0.2598682
337.1,0.2592578
337.2,0.2610889
337.3,0.2610889
337.4,0.2604785
337.5,0.2626147
337.6,0.2607837
337.7,0.2635303
337.8,0.04044678
337.9,0.03556396
338,0.03708984
338.1,0.03678467
338.2,0.03678467
338.3,0.03525879
338.4,0.03373291
338.5,0.03098633
338.6,0.02793457
338.7,0.02793457
338.8,-0.03462646
338.9,-0.03310059
339,-0.0279126
339.1,-0.02577637
339.2,-0.02821777
339.3,-0.03004883
339.4,-0.03401611
339.5,-0.03737305
339.6,-0.03615234
339.7,-0.03218506
339.8,-0.02760742
339.9,-0.02974365
340,-0.030354
340.1,-0.03645752
340.2,-0.03706787
340.3,-0.03706787
340.4,-0.03096436
340.5,-0.02760742
340.6,-0.02852295
340.7,-0.03065918
340.8,-0.0392041
340.9,-0.03981445
341,-0.03889893
341.1,-0.04439209
341.2,-0.04408691
341.3,-0.04103516
341.4,-0.04011963
341.5,-0.04835938
341.6,-0.04256104
341.7,-0.03737305
341.8,-0.08345459
341.9,-0.08192871
342,-0.07552002
342.1,-0.08253906
342.2,-0.085896
342.3,-0.08406494
342.4,-0.07918213
342.5,-0.07735107
342.6,-0.07643555
342.7,-0.08284424
342.8,-0.1225171
342.9,-0.1231274
343,-0.1209912
343.1,-0.1173291
343.2,-0.1145825
343.3,-0.1121411
343.4,-0.1133618
343.5,-0.1148877
343.6,-0.1191602
343.7,-0.1216016
343.8,-0.06514404
343.9,-0.06453369
344,-0.06270264
344.1,-0.06453369
344.2,-0.06453369
344.3,-0.06331299
344.4,-0.06331299
344.5,-0.06331299
344.6,-0.06056641
344.7,-0.06026123
344.8,-0.0178418
344.9,-0.01570557
345,-0.01479004
345.1,-0.01692627
345.2,-0.01601074
345.3,-0.01662109
345.4,-0.01479004
345.5,-0.01387451
345.6,-0.01448486
345.7,-0.01509521
345.8,-0.01387451
345.9,-0.01417969
346,-0.01356934
346.1,-0.01448486
346.2,-0.01631592
346.3,-0.01692627
346.4,-0.01570557
346.5,-0.01814697
346.6,-0.01845215
346.7,-0.0190625
346.8,0.1252856
346.9,0.1295581
347,0.1307788
347.1,0.1326099
347.2,0.1365771
347.3,0.1371875
347.4,0.1384082
347.5,0.1359668
347.6,0.1313892
347.7,0.1304736
347.8,0.2241626
347.9,0.2284351
348,0.2302661
348.1,0.2354541
348.2,0.2366748
348.3,0.2360645
348.4,0.2290454
348.5,0.2287402
348.6,0.2290454
348.7,0.2345386
348.8,0.02732422
348.9,0.01938965
349,0.01755859
349.1,0.01664307
349.2,0.01786377
349.3,0.01969482
349.4,0.02274658
349.5,0.01603271
349.6,0.01206543
349.7,0.01816895
349.8,-0.01540039
349.9,-0.02211426
350,-0.01997803
350.1,-0.01509521
350.2,-0.02211426
350.3,-0.02211426
350.4,-0.01753662
350.5,-0.01479004
350.6,-0.02150391
350.7,-0.02150391
350.8,-0.02150391
350.9,-0.01723145
351,-0.01479004
351.1,-0.01356934
351.2,-0.01631592
351.3,-0.02211426
351.4,-0.02272461
351.5,-0.02272461
351.6,-0.0202832
351.7,-0.01936768
351.8,0.04990723
351.9,0.05234863
352,0.05448486
352.1,0.05631592
352.2,0.05631592
352.3,0.05540039
352.4,0.05448486
352.5,0.05387451
352.6,0.04990723
352.7,0.04990723
352.8,0.2562061
352.9,0.2616992
353,0.2607837
353.1,0.2629199
353.2,0.2616992
353.3,0.2604785
353.4,0.2604785
353.5,0.2604785
353.6,0.2607837
353.7,0.2626147
353.8,0.08866455
353.9,0.08256104
354,0.08195068
354.1,0.08286621
354.2,0.08347656
354.3,0.08378174
354.4,0.08591797
354.5,0.08988525
354.6,0.08988525
354.7,0.09049561
354.8,-0.02730225
354.9,-0.03371094
355,-0.03432129
355.1,-0.03767822
355.2,-0.03950928
355.3,-0.04195068
355.4,-0.04072998
355.5,-0.03584717
355.6,-0.03249023
355.7,-0.03126953
355.8,-0.02364014
355.9,-0.02730225
356,-0.03004883
356.1,-0.02760742
356.2,-0.02364014
356.3,-0.01753662
356.4,-0.02425049
356.5,-0.02730225
356.6,-0.02943848
356.7,-0.02333496
356.8,-0.03584717
356.9,-0.04103516
357,-0.04469727
357.1,-0.04256104
357.2,-0.03706787
357.3,-0.03737305
357.4,-0.03615234
357.5,-0.03950928
357.6,-0.03706787
357.7,-0.03523682
357.8,-0.04561279
357.9,-0.05293701
358,-0.05293701
358.1,-0.0468335
358.2,-0.0480542
358.3,-0.05354736
358.4,-0.04774902
358.5,-0.04561279
358.6,-0.05324219
358.7,-0.05324219
358.8,-0.1069531
358.9,-0.1069531
359,-0.1115308
359.1,-0.1158032
359.2,-0.1121411
359.3,-0.1115308
359.4,-0.1100049
359.5,-0.1069531
359.6,-0.1063428
359.7,-0.1090894
359.8,-0.1005444
359.9,-0.10146
360,-0.1029858
360.1,-0.1029858
360.2,-0.1005444
360.3,-0.1005444
360.4,-0.09810303
360.5,-0.09779785
360.6,-0.09535645
360.7,-0.09444092
360.8,-0.02608154
360.9,-0.02333496
361,-0.02455566
361.1,-0.02364014
361.2,-0.02547119
361.3,-0.02425049
361.4,-0.02577637
361.5,-0.02516602
361.6,-0.02577637
361.7,-0.02577637
361.8,-0.01387451
361.9,-0.01479004
362,-0.01112793
362.1,-0.01326416
362.2,-0.01265381
362.3,-0.01143311
362.4,-0.01173828
362.5,-0.01326416
362.6,-0.009602051
362.7,-0.009907227
362.8,0.06486084
362.9,0.06425049
363,0.06272461
363.1,0.06058838
363.2,0.05814697
363.3,0.05723145
363.4,0.05753662
363.5,0.05662109
363.6,0.05692627
363.7,0.0578418
363.8,0.2281299
363.9,0.2345386
364,0.2366748
364.1,0.2363696
364.2,0.233623
364.3,0.231792
364.4,0.2281299
364.5,0.2281299
364.6,0.2290454
364.7,0.2360645
364.8,0.1002612
364.9,0.09263184
365,0.0880542
365.1,0.08835938
365.2,0.08866455
365.3,0.09476807
365.4,0.09476807
365.5,0.08958008
365.6,0.08988525
365.7,0.08652832
365.8,-0.01845215
365.9,-0.02180908
366,-0.01814697
366.1,-0.01692627
366.2,-0.01967285
366.3,-0.02119873
366.4,-0.01753662
366.5,-0.01662109
366.6,-0.02364014
366.7,-0.01814697
366.8,-0.007160645
366.9,-0.01570557
367,-0.01143311
367.1,-0.00532959
367.2,-0.00746582
367.3,-0.01173828
367.4,-0.01479004
367.5,-0.01295898
367.6,-0.01143311
367.7,-0.00532959
367.8,0.06577637
367.9,0.06150391
368,0.05967285
368.1,0.05845215
368.2,0.05753662
368.3,0.05814697
368.4,0.06241943
368.5,0.06302979
368.6,0.06516602
368.7,0.06547119
368.8,0.247356
368.9,0.2510181
369,0.2504077
369.1,0.2504077
369.2,0.2485767
369.3,0.2464404
369.4,0.2455249
369.5,0.2449146
369.6,0.2443042
369.7,0.2436938
369.8,0.08286621
369.9,0.07828857
370,0.0792041
370.1,0.07859375
370.2,0.07889893
370.3,0.07859375
370.4,0.0792041
370.5,0.08072998
370.6,0.08195068
370.7,0.08317139
370.8,-0.02425049
370.9,-0.02577637
371,-0.02547119
371.1,-0.02211426
371.2,-0.02364014
371.3,-0.02241943
371.4,-0.02608154
371.5,-0.02821777
371.6,-0.030354
371.7,-0.03126953
371.8,-0.01265381
371.9,-0.01112793
372,-0.01295898
372.1,-0.01387451
372.2,-0.01204346
372.3,-0.008686523
372.4,-0.005939941
372.5,-0.002888184
372.6,-0.005634766
372.7,-0.008381348
372.8,-0.004108887
372.9,-0.005939941
373,-0.008381348
373.1,-0.002583008
373.2,0.00046875
373.3,0.004130859
373.4,0.00046875
373.5,-0.004414063
373.6,-0.007770996
373.7,-0.006245117
373.8,0.2247729
373.9,0.2324023
374,0.2320972
374.1,0.2327075
374.2,0.2320972
374.3,0.2324023
374.4,0.2272144
374.5,0.2250781
374.6,0.2275195
374.7,0.2327075
374.8,0.1686206
374.9,0.1664844
375,0.1698413
375.1,0.1722827
375.2,0.1646533
375.3,0.1677051
375.4,0.1707568
375.5,0.1716724
375.6,0.1689258
375.7,0.165874
375.8,-0.030354
375.9,-0.03340576
376,-0.03157471
376.1,-0.03004883
376.2,-0.02638672
376.3,-0.02486084
376.4,-0.02669189
376.5,-0.02730225
376.6,-0.02943848
376.7,-0.03218506
376.8,-0.02241943
376.9,-0.02394531
377,-0.02333496
377.1,-0.02425049
377.2,-0.02669189
377.3,-0.02608154
377.4,-0.02638672
377.5,-0.02425049
377.6,-0.02516602
377.7,-0.02516602
377.8,-0.04347656
377.9,-0.04469727
378,-0.04500244
378.1,-0.04469727
378.2,-0.04500244
378.3,-0.04256104
378.4,-0.04500244
378.5,-0.04256104
378.6,-0.04134033
378.7,-0.04103516
378.8,-0.03767822
378.9,-0.03523682
379,-0.03371094
379.1,-0.03340576
379.2,-0.03767822
379.3,-0.03889893
379.4,-0.0392041
379.5,-0.04256104
379.6,-0.04195068
379.7,-0.04469727
379.8,-0.09169434
379.9,-0.08986328
380,-0.08528564
380.1,-0.085896
380.2,-0.085896
380.3,-0.09138916
380.4,-0.09138916
380.5,-0.09566162
380.6,-0.09322021
380.7,-0.09413574
380.8,-0.1151929
380.9,-0.1121411
381,-0.1103101
381.1,-0.1139722
381.2,-0.1179395
381.3,-0.1200757
381.4,-0.1212964
381.5,-0.1170239
381.6,-0.1133618
381.7,-0.1112256
381.8,-0.05080078
381.9,-0.05202148
382,-0.05446289
382.1,-0.05354736
382.2,-0.04866455
382.3,-0.04591797
382.4,-0.04622314
382.5,-0.04561279
382.6,-0.05019043
382.7,-0.05446289
382.8,-0.01601074
382.9,-0.01143311
383,-0.01204346
383.1,-0.01662109
383.2,-0.01204346
383.3,-0.01417969
383.4,-0.01753662
383.5,-0.01143311
383.6,-0.008991699
383.7,-0.0178418
383.8,0.009318848
383.9,0.01206543
384,0.01603271
384.1,0.01633789
384.2,0.01237061
384.3,0.009318848
384.4,0.008708496
384.5,0.01023438
384.6,0.01359131
384.7,0.01633789
384.8,0.1948657
384.9,0.1991382
385,0.1973071
385.1,0.1945605
385.2,0.1927295
385.3,0.1908984
385.4,0.1899829
385.5,0.1924243
385.6,0.1924243
385.7,0.1930347
385.8,0.1628223
385.9,0.1619067
386,0.1628223
386.1,0.1655688
386.2,0.165874
386.3,0.1655688
386.4,0.1643481
386.5,0.1655688
386.6,0.1652637
386.7,0.1661792
386.8,-0.008076172
386.9,-0.01295898
387,-0.01143311
387.1,-0.01387451
387.2,-0.01326416
387.3,-0.01570557
387.4,-0.01601074
387.5,-0.01601074
387.6,-0.01692627
387.7,-0.01540039
387.8,-0.009602051
387.9,-0.01234863
388,-0.01112793
388.1,-0.01051758
388.2,-0.01082275
388.3,-0.008991699
388.4,-0.004719238
388.5,-0.003193359
388.6,-0.0001416016
388.7,-0.004108887
388.8,0.01786377
388.9,0.01481201
389,0.01420166
389.1,0.01053955
389.2,0.009318848
389.3,0.01328613
389.4,0.01237061
389.5,0.01755859
389.6,0.01847412
389.7,0.02
389.8,0.2116504
389.9,0.2150073
390,0.2140918
390.1,0.2159229
390.2,0.2183643
390.3,0.2226367
390.4,0.2180591
390.5,0.2150073
390.6,0.2125659
390.7,0.2140918
390.8,0.1500049
390.9,0.1487842
391,0.1500049
391.1,0.1530566
391.2,0.1561084
391.3,0.1561084
391.4,0.1493945
391.5,0.1530566
391.6,0.155498
391.7,0.1521411
391.8,-0.02333496
391.9,-0.02302979
392,-0.02089355
392.1,-0.02699707
392.2,-0.02730225
392.3,-0.02486084
392.4,-0.02364014
392.5,-0.0202832
392.6,-0.02119873
392.7,-0.02699707
392.8,-0.01112793
392.9,-0.009296875
393,-0.008686523
393.1,-0.005939941
393.2,-0.005634766
393.3,-0.004414063
393.4,-0.002888184
393.5,-0.0007519531
393.6,-0.001057129
393.7,-0.001972656
393.8,-0.01540039
393.9,-0.0178418
394,-0.01936768
394.1,-0.02058838
394.2,-0.02150391
394.3,-0.0202832
394.4,-0.01997803
394.5,-0.0202832
394.6,-0.0202832
394.7,-0.02150391
394.8,0.1731982
394.9,0.1780811
395,0.1808276
395.1,0.1783862
395.2,0.1817432
395.3,0.1777759
395.4,0.1789966
395.5,0.1783862
395.6,0.1796069
395.7,0.1796069
395.8,0.2119556
395.9,0.2116504
396,0.2122607
396.1,0.2098193
396.2,0.2095142
396.3,0.2107349
396.4,0.2140918
396.5,0.2153125
396.6,0.2189746
396.7,0.219585
396.8,-0.002888184
396.9,-0.01326416
397,-0.01540039
397.1,-0.01723145
397.2,-0.01662109
397.3,-0.01936768
397.4,-0.01387451
397.5,-0.01112793
397.6,-0.01082275
397.7,-0.01295898
397.8,-0.02180908
397.9,-0.02272461
398,-0.02302979
398.1,-0.02119873
398.2,-0.01448486
398.3,-0.01631592
398.4,-0.02150391
398.5,-0.02425049
398.6,-0.02180908
398.7,-0.01936768
398.8,-0.02852295
398.9,-0.03096436
399,-0.03279541
399.1,-0.03310059
399.2,-0.03371094
399.3,-0.03004883
399.4,-0.0291333
399.5,-0.0379834
399.6,-0.0379834
399.7,-0.03218506
399.8,-0.0178418
399.9,-0.02364014
400,-0.01662109
400.1,-0.01967285
400.2,-0.02241943
400.3,-0.01875732
400.4,-0.01570557
400.5,-0.02058838
400.6,-0.02364014
400.7,-0.02211426
400.8,-0.02882813
400.9,-0.02699707
401,-0.02760742
401.1,-0.03187988
401.2,-0.03432129
401.3,-0.03523682
401.4,-0.03310059
401.5,-0.03249023
401.6,-0.03157471
401.7,-0.02943848
401.8,0.07371094
401.9,0.07554199
402,0.07767822
402.1,0.07584717
402.2,0.07462646
402.3,0.07126953
402.4,0.070354
402.5,0.06943848
402.6,0.06821777
402.7,0.0691333
402.8,0.2970996
402.9,0.3022876
403,0.3016772
403.1,0.3025928
403.2,0.3019824
403.3,0.3022876
403.4,0.3032031
403.5,0.3019824
403.6,0.3035083
403.7,0.3007617
403.8,0.09659912
403.9,0.09202148
404,0.09110596
404.1,0.09019043
404.2,0.09171631
404.3,0.09263184
404.4,0.09354736
404.5,0.09476807
404.6,0.09781982
404.7,0.09965088
404.8,0.08378174
404.9,0.08103516
405,0.08225586
405.1,0.07767822
405.2,0.07493164
405.3,0.07462646
405.4,0.07371094
405.5,0.07371094
405.6,0.07889893
405.7,0.0804248
405.8,0.08835938
405.9,0.08408691
406,0.08195068
406.1,0.07767822
406.2,0.07889893
406.3,0.08072998
406.4,0.08744385
406.5,0.0868335
406.6,0.0804248
406.7,0.07706787
406.8,0.07828857
406.9,0.08408691
407,0.08347656
407.1,0.07889893
407.2,0.07706787
407.3,0.07828857
407.4,0.08072998
407.5,0.08164551
407.6,0.08256104
407.7,0.07828857
407.8,0.07950928
407.9,0.08011963
408,0.08256104
408.1,0.08591797
408.2,0.07859375
408.3,0.07950928
408.4,0.08469727
408.5,0.08347656
408.6,0.07828857
408.7,0.07981445
408.8,0.08195068
408.9,0.08500244
409,0.08103516
409.1,0.07737305
409.2,0.07554199
409.3,0.0779834
409.4,0.0804248
409.5,0.08195068
409.6,0.08347656
409.7,0.08622314
409.8,0.08561279
409.9,0.08469727
410,0.08225586
410.1,0.08225586
410.2,0.07950928
410.3,0.0779834
410.4,0.0779834
410.5,0.07615234
410.6,0.07767822
410.7,0.0779834
410.8,0.07615234
410.9,0.07554199
411,0.07706787
411.1,0.07706787
411.2,0.07706787
411.3,0.07737305
411.4,0.07767822
411.5,0.07950928
411.6,0.07767822
411.7,0.07859375
411.8,0.0792041
411.9,0.07737305
412,0.07645752
412.1,0.07767822
412.2,0.07859375
412.3,0.07645752
412.4,0.07706787
412.5,0.0779834
412.6,0.07737305
412.7,0.07737305
412.8,0.07615234
412.9,0.07737305
413,0.07889893
413.1,0.07889893
413.2,0.08011963
413.3,0.08378174
413.4,0.08500244
413.5,0.08622314
413.6,0.08561279
413.7,0.08378174
413.8,0.08225586
413.9,0.07889893
414,0.0779834
414.1,0.0767627
414.2,0.07767822
414.3,0.07950928
414.4,0.08500244
414.5,0.08713867
414.6,0.08286621
414.7,0.08011963
414.8,0.07737305
414.9,0.07523682
415,0.08134033
415.1,0.08622314
415.2,0.08347656
415.3,0.08256104
415.4,0.07828857
415.5,0.07706787
415.6,0.07828857
415.7,0.08164551
415.8,0.08256104
415.9,0.07737305
416,0.0779834
416.1,0.0792041
416.2,0.08439209
416.3,0.08256104
416.4,0.0767627
416.5,0.08195068
416.6,0.08439209
416.7,0.07615234
416.8,0.08225586
416.9,0.08591797
417,0.0792041
417.1,0.07828857
417.2,0.08317139
417.3,0.08530762
417.4,0.08134033
417.5,0.07615234
417.6,0.07950928
417.7,0.07981445
417.8,0.08317139
417.9,0.08591797
418,0.08500244
418.1,0.08195068
418.2,0.07828857
418.3,0.07767822
418.4,0.07554199
418.5,0.07737305
418.6,0.07767822
418.7,0.07767822
418.8,0.08072998
418.9,0.08225586
419,0.08195068
419.1,0.08408691
419.2,0.08591797
419.3,0.08561279
419.4,0.08622314
419.5,0.08652832
419.6,0.08408691
419.7,0.08500244
419.8,0.08317139
419.9,0.08317139
420,0.08317139
420.1,0.08134033
420.2,0.08164551
420.3,0.08103516
420.4,0.08072998
420.5,0.0804248
420.6,0.08134033
420.7,0.0804248
420.8,0.08072998
420.9,0.08134033
421,0.08225586
421.1,0.08378174
421.2,0.08317139
421.3,0.08286621
421.4,0.08408691
421.5,0.08652832
421.6,0.08622314
421.7,0.08408691
421.8,0.08347656
421.9,0.08072998
422,0.07981445
422.1,0.07767822
422.2,0.07615234
422.3,0.07767822
422.4,0.0792041
422.5,0.08225586
422.6,0.08530762
422.7,0.08439209
422.8,0.08347656
422.9,0.07981445
423,0.07828857
423.1,0.07828857
423.2,0.07950928
423.3,0.08378174
423.4,0.08652832
423.5,0.08286621
423.6,0.0779834
423.7,0.07737305
423.8,0.07981445
423.9,0.08439209
424,0.08561279
424.1,0.08469727
424.2,0.08652832
424.3,0.08591797
424.4,0.08103516
424.5,0.07706787
424.6,0.07981445
424.7,0.08347656
424.8,0.08225586
424.9,0.07767822
425,0.08134033
425.1,0.08530762
425.2,0.07950928
425.3,0.07737305
425.4,0.08378174
425.5,0.08286621
425.6,0.08011963
425.7,0.07737305
425.8,0.07950928
425.9,0.08195068
426,0.08256104
426.1,0.08530762
426.2,0.0868335
426.3,0.08347656
426.4,0.07981445
426.5,0.07889893
426.6,0.0792041
426.7,0.0779834
426.8,0.07706787
426.9,0.0767627
427,0.07737305
427.1,0.07828857
427.2,0.07828857
427.3,0.08072998
427.4,0.08103516
427.5,0.08134033
427.6,0.08103516
427.7,0.08256104
427.8,0.08103516
427.9,0.08317139
428,0.08134033
428.1,0.08408691
428.2,0.08256104
428.3,0.08164551
428.4,0.08134033
428.5,0.08164551
428.6,0.08225586
428.7,0.08072998
428.8,0.08011963
428.9,0.07859375
429,0.07889893
429.1,0.07737305
429.2,0.0767627
429.3,0.07828857
429.4,0.07828857
429.5,0.07615234
429.6,0.07584717
429.7,0.0792041
429.8,0.08011963
429.9,0.08591797
430,0.08622314
430.1,0.08561279
430.2,0.08439209
430.3,0.08256104
430.4,0.07859375
430.5,0.07859375
430.6,0.07706787
430.7,0.07737305
430.8,0.08164551
430.9,0.08408691
431,0.0868335
431.1,0.08256104
431.2,0.07889893
431.3,0.07645752
431.4,0.07706787
431.5,0.08256104
431.6,0.08652832
431.7,0.08469727
431.8,0.08011963
431.9,0.0767627
432,0.07706787
432.1,0.08530762
432.2,0.08744385
432.3,0.08286621
432.4,0.08195068
432.5,0.08072998
432.6,0.08317139
432.7,0.08317139
432.8,0.08500244
432.9,0.0779834
433,0.0779834
433.1,0.08439209
433.2,0.0804248
433.3,0.07737305
433.4,0.08317139
433.5,0.08378174
433.6,0.07584717
433.7,0.07828857
433.8,0.08286621
433.9,0.08622314
434,0.08378174
434.1,0.07981445
434.2,0.07828857
434.3,0.07554199
434.4,0.07981445
434.5,0.08134033
434.6,0.08317139
434.7,0.08500244
434.8,0.08622314
434.9,0.08317139
435,0.08408691
435.1,0.08164551
435.2,0.08011963
435.3,0.07950928
435.4,0.07737305
435.5,0.07737305
435.6,0.07645752
435.7,0.07737305
435.8,0.07706787
435.9,0.07645752
436,0.07828857
436.1,0.0779834
436.2,0.0767627
436.3,0.07645752
436.4,0.07737305
436.5,0.0779834
436.6,0.07706787
436.7,0.07767822
436.8,0.0779834
436.9,0.07706787
437,0.07645752
437.1,0.07554199
437.2,0.07737305
437.3,0.0779834
437.4,0.07889893
437.5,0.0792041
437.6,0.0792041
437.7,0.07859375
437.8,0.08378174
437.9,0.08378174
438,0.08713867
438.1,0.0868335
438.2,0.08591797
438.3,0.08195068
438.4,0.08134033
438.5,0.07767822
438.6,0.0779834
438.7,0.0767627
438.8,0.0792041
438.9,0.08195068
439,0.08652832
439.1,0.08347656
439.2,0.08347656
439.3,0.07828857
439.4,0.07737305
439.5,0.07767822
439.6,0.08103516
439.7,0.08500244
439.8,0.08500244
439.9,0.08011963
440,0.07645752
440.1,0.07859375
440.2,0.08195068
440.3,0.08774902
440.4,0.08195068
440.5,0.07767822
440.6,0.0767627
440.7,0.0779834
440.8,0.07767822
440.9,0.07615234
441,0.07706787
441.1,0.07828857
441.2,0.08164551
441.3,0.08591797
441.4,0.0792041
441.5,0.07859375
441.6,0.08530762
441.7,0.08134033
441.8,0.0792041
441.9,0.0804248
442,0.08439209
442.1,0.08072998
442.2,0.07706787
442.3,0.07889893
442.4,0.08225586
442.5,0.08500244
442.6,0.08469727
442.7,0.0804248
442.8,0.07828857
442.9,0.07615234
443,0.07737305
443.1,0.08011963
443.2,0.08134033
443.3,0.08256104
443.4,0.08317139
443.5,0.08561279
443.6,0.08561279
443.7,0.08774902
443.8,0.08530762
443.9,0.08408691
444,0.08469727
444.1,0.08286621
444.2,0.07981445
444.3,0.07828857
444.4,0.07981445
444.5,0.07645752
444.6,0.07859375
444.7,0.07737305
444.8,0.07859375
444.9,0.07554199
445,0.07615234
445.1,0.07737305
445.2,0.0767627
445.3,0.07554199
445.4,0.07554199
445.5,0.07737305
445.6,0.07615234
445.7,0.07737305
445.8,0.07706787
445.9,0.07615234
446,0.07950928
446.1,0.08072998
446.2,0.08195068
446.3,0.08469727
446.4,0.08439209
446.5,0.08439209
446.6,0.08622314
446.7,0.08500244
446.8,0.08317139
446.9,0.08378174
447,0.08011963
447.1,0.07737305
447.2,0.07706787
447.3,0.07645752
447.4,0.0792041
447.5,0.08317139
447.6,0.08622314
447.7,0.08652832
447.8,0.08195068
447.9,0.07828857
448,0.07584717
448.1,0.0779834
448.2,0.0804248
448.3,0.08652832
448.4,0.08347656
448.5,0.07950928
448.6,0.07493164
448.7,0.07859375
448.8,0.08500244
448.9,0.08774902
449,0.08500244
449.1,0.08469727
449.2,0.08500244
449.3,0.0880542
449.4,0.08439209
449.5,0.08072998
449.6,0.07859375
449.7,0.08591797
449.8,0.07950928
449.9,0.07493164
450,0.08256104
450.1,0.08072998
450.2,0.07737305
450.3,0.08072998
450.4,0.08500244
450.5,0.0804248
450.6,0.07615234
450.7,0.07554199
450.8,0.08103516
450.9,0.08713867
451,0.08774902
451.1,0.08530762
451.2,0.08347656
451.3,0.0804248
451.4,0.07889893
451.5,0.0792041
451.6,0.08011963
451.7,0.08256104
451.8,0.07615234
451.9,0.07737305
452,0.07767822
452.1,0.08072998
452.2,0.08347656
452.3,0.08103516
452.4,0.08469727
452.5,0.08134033
452.6,0.0804248
452.7,0.07950928
452.8,0.09080078
452.9,0.0892749
453,0.08988525
453.1,0.08866455
453.2,0.0880542
453.3,0.0880542
453.4,0.08469727
453.5,0.08713867
453.6,0.08958008
453.7,0.08713867
453.8,0.04441406
453.9,0.04227783
454,0.04410889
454.1,0.0413623
454.2,0.04471924
454.3,0.04563477
454.4,0.04563477
454.5,0.04502441
454.6,0.04410889
454.7,0.04197266
454.8,-0.004414063
454.9,-0.005634766
455,-0.00532959
455.1,-0.008076172
455.2,-0.009296875
455.3,-0.009907227
455.4,-0.008686523
455.5,-0.007160645
455.6,-0.001362305
455.7,-0.0004467773
455.8,0.01023438
455.9,0.005961914
456,0.003825684
456.1,0.001384277
456.2,0.00046875
456.3,0.00046875
456.4,0.007182617
456.5,0.007487793
456.6,0.009318848
456.7,0.005046387
456.8,-0.002888184
456.9,-0.005634766
457,-0.001972656
457.1,0.001994629
457.2,0.004436035
457.3,0.0007739258
457.4,-0.0007519531
457.5,-0.0001416016
457.6,0.0007739258
457.7,0.003520508
457.8,0.005656738
457.9,0.001079102
458,-0.0001416016
458.1,0.005351563
458.2,0.0001635742
458.3,0.00046875
458.4,0.00626709
458.5,0.001079102
458.6,-0.001362305
458.7,0.003215332
458.8,0.002299805
458.9,0.00260498
459,-0.004414063
459.1,-0.00166748
459.2,-0.001362305
459.3,0.005351563
459.4,0.004741211
459.5,0.001384277
459.6,-0.002277832
459.7,-0.00166748
459.8,-0.001972656
459.9,-0.002583008
460,-0.0004467773
460.1,0.001384277
460.2,0.001079102
460.3,0.005046387
460.4,0.008098145
460.5,0.00626709
460.6,0.00626709
460.7,0.004741211
460.8,0.002910156
460.9,-0.0007519531
461,0.0001635742
461.1,0.0001635742
461.2,-0.001057129
461.3,-0.003498535
461.4,-0.003193359
461.5,-0.002888184
461.6,-0.005024414
461.7,-0.004108887
461.8,-0.002583008
461.9,-0.003498535
462,-0.004719238
462.1,-0.004414063
462.2,-0.003803711
462.3,-0.004414063
462.4,-0.004108887
462.5,-0.003498535
462.6,-0.001362305
462.7,-0.003803711
462.8,-0.003803711
462.9,-0.00166748
463,-0.002277832
463.1,0.002299805
463.2,0.003520508
463.3,0.004436035
463.4,0.007487793
463.5,0.005961914
463.6,0.005656738
463.7,0.004436035
463.8,0.00046875
463.9,-0.002583008
464,-0.001057129
464.1,-0.003803711
464.2,-0.002888184
464.3,-0.0001416016
464.4,0.004741211
464.5,0.005351563
464.6,0.004130859
464.7,0.001689453
464.8,-0.001362305
464.9,-0.003803711
465,-0.00166748
465.1,0.004436035
465.2,0.005656738
465.3,0.003825684
465.4,-0.00166748
465.5,-0.002277832
465.6,-0.005024414
465.7,-0.002888184
465.8,-0.002277832
465.9,-0.003193359
466,-0.003193359
466.1,0.001994629
466.2,0.006572266
466.3,-0.002583008
466.4,-0.00166748
466.5,0.003825684
466.6,0.001384277
466.7,-0.00166748
466.8,0.004436035
466.9,0.002299805
467,-0.003498535
467.1,-0.0001416016
467.2,0.00626709
467.3,0.002299805
467.4,-0.002888184
467.5,-0.00166748
467.6,0.001079102
467.7,0.003215332
467.8,0.005351563
467.9,0.003825684
468,-0.0004467773
468.1,-0.003803711
468.2,-0.003193359
468.3,-0.0007519531
468.4,-0.0007519531
468.5,0.0001635742
468.6,0.002910156
468.7,0.004436035
468.8,0.005046387
468.9,0.005656738
469,0.004741211
469.1,0.005351563
469.2,0.003825684
469.3,-0.0004467773
469.4,-0.0007519531
469.5,-0.002583008
469.6,-0.002583008
469.7,-0.001057129
469.8,-0.003803711
469.9,-0.002583008
470,-0.002888184
470.1,-0.002277832
470.2,-0.004414063
470.3,-0.001972656
470.4,-0.002888184
470.5,0.0001635742
470.6,-0.002277832
470.7,-0.002583008
470.8,-0.003803711
470.9,-0.002277832
471,-0.004719238
471.1,-0.002277832
471.2,-0.002583008
471.3,-0.003803711
471.4,-0.003803711
471.5,-0.0007519531
471.6,-0.003803711
471.7,-0.0001416016
471.8,-0.0001416016
471.9,0.004130859
472,0.006572266
472.1,0.00626709
472.2,0.005046387
472.3,0.004741211
472.4,0.0001635742
472.5,-0.0001416016
472.6,-0.0007519531
472.7,-0.00532959
472.8,-0.001362305
472.9,-0.0007519531
473,0.005351563
473.1,0.005351563
473.2,0.004741211
473.3,-0.0004467773
473.4,-0.001362305
473.5,-0.003498535
473.6,-0.001057129
473.7,0.003825684
473.8,0.005046387
473.9,0.005046387
474,0.001384277
474.1,-0.001362305
474.2,-0.001057129
474.3,0.002299805
474.4,0.005961914
474.5,0.002299805
474.6,-0.002277832
474.7,0.0001635742
474.8,0.006572266
474.9,-0.001972656
475,-0.0001416016
475.1,0.005961914
475.2,-0.002888184
475.3,-0.001362305
475.4,0.004436035
475.5,0.003215332
475.6,-0.001972656
475.7,-0.002277832
475.8,-0.0004467773
475.9,0.004130859
476,0.003825684
476.1,0.002299805
476.2,-0.001362305
476.3,-0.003803711
476.4,-0.001362305
476.5,0.001384277
476.6,0.001384277
476.7,0.003520508
476.8,0.005656738
476.9,0.004741211
477,0.005656738
477.1,0.005351563
477.2,0.0007739258
477.3,-0.0007519531
477.4,-0.002888184
477.5,-0.002277832
477.6,-0.003803711
477.7,-0.003803711
477.8,-0.003498535
477.9,-0.003498535
478,-0.002277832
478.1,-0.0001416016
478.2,-0.0007519531
478.3,-0.001057129
478.4,-0.001057129
478.5,-0.0004467773
478.6,0.0007739258
478.7,0.00046875
478.8,-0.001362305
478.9,0.001079102
479,0.0007739258
479.1,-0.0001416016
479.2,-0.00166748
479.3,0.001384277
479.4,0.00046875
479.5,-0.0004467773
479.6,-0.00166748
479.7,-0.002277832
479.8,-0.005024414
479.9,-0.003803711
480,-0.003193359
480.1,-0.003193359
480.2,-0.001057129
480.3,-0.00166748
480.4,0.00046875
480.5,0.00626709
480.6,0.004436035
480.7,0.005961914
480.8,0.005046387
480.9,0.001689453
481,-0.0007519531
481.1,-0.001972656
481.2,-0.003498535
481.3,-0.003498535
481.4,0.003215332
481.5,0.005961914
481.6,0.005656738
481.7,0.001384277
481.8,-0.001362305
481.9,-0.003803711
482,-0.003193359
482.1,0.003215332
482.2,0.00626709
482.3,0.007182617
482.4,0.004741211
482.5,0.005961914
482.6,0.005351563
482.7,0.001384277
482.8,-0.002277832
482.9,-0.001057129
483,0.00626709
483.1,0.003215332
483.2,-0.0007519531
483.3,0.001994629
483.4,0.0007739258
483.5,-0.002888184
483.6,0.002299805
483.7,0.005351563
483.8,0.001079102
483.9,-0.003498535
484,-0.0004467773
484.1,0.001079102
484.2,0.005351563
484.3,0.003825684
484.4,-0.001362305
484.5,-0.002277832
484.6,-0.001362305
484.7,0.0001635742
484.8,0.0007739258
484.9,0.002910156
485,0.004436035
485.1,0.004741211
485.2,0.005046387
485.3,0.001079102
485.4,0.0001635742
485.5,-0.00166748
485.6,-0.004414063
485.7,-0.003193359
485.8,-0.0004467773
485.9,-0.00166748
486,-0.001972656
486.1,-0.0007519531
486.2,-0.0004467773
486.3,-0.001057129
486.4,0.001384277
486.5,0.002910156
486.6,0.004741211
486.7,0.001079102
486.8,0.002299805
486.9,0.003825684
487,0.003825684
487.1,0.003215332
487.2,0.004130859
487.3,0.004130859
487.4,0.001689453
487.5,0.002910156
487.6,0.00260498
487.7,0.002299805
487.8,0.00046875
487.9,0.00260498
488,-0.0004467773
488.1,-0.002277832
488.2,-0.002277832
488.3,-0.002888184
488.4,-0.003803711
488.5,-0.003498535
488.6,-0.002888184
488.7,-0.001057129
488.8,-0.0001416016
488.9,0.004436035
489,0.005351563
489.1,0.005351563
489.2,0.001994629
489.3,0.001079102
489.4,-0.0004467773
489.5,-0.003193359
489.6,-0.002277832
489.7,-0.001057129
489.8,0.004741211
489.9,0.005046387
490,0.003215332
490.1,-0.00166748
490.2,-0.002277832
490.3,-0.001972656
490.4,0.003825684
490.5,0.004130859
490.6,0.00626709
490.7,0.003520508
490.8,0.002910156
490.9,0.004130859
491,0.005656738
491.1,0.003825684
491.2,-0.0007519531
491.3,-0.00166748
491.4,0.005351563
491.5,0.00046875
491.6,-0.001972656
491.7,0.003520508
491.8,0.001994629
491.9,-0.003803711
492,0.001689453
492.1,0.005351563
492.2,0.001689453
492.3,-0.002583008
492.4,-0.001362305
492.5,0.001689453
492.6,0.004436035
492.7,0.004741211
492.8,0.001079102
492.9,-0.00166748
493,-0.002888184
493.1,-0.002277832
493.2,-0.0007519531
493.3,0.001079102
493.4,0.002910156
493.5,0.004741211
493.6,0.007487793
493.7,0.005351563
493.8,0.004436035
493.9,0.001384277
494,0.001384277
494.1,-0.001362305
494.2,-0.00166748
494.3,-0.003193359
494.4,-0.00166748
494.5,-0.004108887
494.6,-0.002888184
494.7,-0.002888184
494.8,-0.002277832
494.9,-0.003193359
495,-0.002888184
495.1,-0.001057129
495.2,-0.002888184
495.3,-0.004108887
495.4,-0.003498535
495.5,-0.002888184
495.6,-0.003803711
495.7,-0.001972656
495.8,-0.001972656
495.9,-0.003498535
496,-0.001362305
496.1,-0.002583008
496.2,-0.00166748
496.3,-0.00532959
496.4,-0.003803711
496.5,-0.001972656
496.6,-0.0007519531
496.7,-0.0007519531
496.8,0.002910156
496.9,0.005046387
497,0.005961914
497.1,0.005656738
497.2,0.005046387
497.3,0.003825684
497.4,-0.0001416016
497.5,-0.00166748
497.6,-0.002888184
497.7,-0.002888184
497.8,-0.0007519531
497.9,0.003520508
498,0.005351563
498.1,0.003215332
498.2,-0.0001416016
498.3,-0.002277832
498.4,-0.005024414
498.5,-0.0004467773
498.6,0.005351563
498.7,0.005046387
498.8,0.002299805
498.9,-0.0001416016
499,-0.002583008
499.1,-0.001972656
499.2,-0.001057129
499.3,0.003215332
499.4,0.004436035
499.5,0.005656738
499.6,-0.002583008
499.7,-0.001057129
499.8,0.005046387
499.9,-0.001972656
500,-0.002583008
500.1,0.004436035
500.2,-0.001057129
500.3,-0.002888184
500.4,0.0001635742
500.5,0.003825684
500.6,-0.002888184
500.7,-0.002888184
500.8,0.001994629
500.9,0.00626709
501,0.006877441
501.1,0.005961914
501.2,0.002910156
501.3,-0.0007519531
501.4,-0.0004467773
501.5,0.00046875
501.6,0.002910156
501.7,0.00260498
501.8,0.001079102
501.9,0.001994629
502,0.002910156
502.1,0.0007739258
502.2,0.001079102
502.3,-0.002888184
502.4,-0.006550293
502.5,-0.006245117
502.6,-0.006245117
502.7,-0.005024414
502.8,0.003825684
502.9,0.00626709
503,0.006877441
503.1,0.004741211
503.2,0.005961914
503.3,0.007182617
503.4,0.007487793
503.5,0.009013672
503.6,0.009013672
503.7,0.009624023
503.8,-0.03432129
503.9,-0.03493164
504,-0.03401611
504.1,-0.03310059
504.2,-0.03462646
504.3,-0.03340576
504.4,-0.03615234
504.5,-0.03615234
504.6,-0.03737305
504.7,-0.03737305
504.8,-0.07613037
504.9,-0.07887695
505,-0.07765625
505.1,-0.07765625
505.2,-0.08040283
505.3,-0.0794873
505.4,-0.07735107
505.5,-0.07399414
505.6,-0.07063721
505.7,-0.06911133
505.8,-0.06087158
505.9,-0.06361816
506,-0.0669751
506.1,-0.07002686
506.2,-0.07063721
506.3,-0.0681958
506.4,-0.06880615
506.5,-0.06026123
506.6,-0.06056641
506.7,-0.06453369
506.8,-0.07094238
506.9,-0.07490967
507,-0.07460449
507.1,-0.07216309
507.2,-0.06789063
507.3,-0.06728027
507.4,-0.06605957
507.5,-0.06514404
507.6,-0.06636475
507.7,-0.06789063
507.8,-0.07094238
507.9,-0.07216309
508,-0.06789063
508.1,-0.06392334
508.2,-0.07124756
508.3,-0.0681958
508.4,-0.06422852
508.5,-0.07246826
508.6,-0.06972168
508.7,-0.06483887
508.8,-0.06575439
508.9,-0.07185791
509,-0.07460449
509.1,-0.07094238
509.2,-0.06850098
509.3,-0.06544922
509.4,-0.06453369
509.5,-0.07002686
509.6,-0.07490967
509.7,-0.07399414
509.8,-0.07094238
509.9,-0.07216309
510,-0.06880615
510.1,-0.06575439
510.2,-0.06422852
510.3,-0.06300781
510.4,-0.06300781
510.5,-0.06544922
510.6,-0.06636475
510.7,-0.06666992
510.8,-0.06880615
510.9,-0.06911133
511,-0.07155273
511.1,-0.07307861
511.2,-0.07277344
511.3,-0.07399414
511.4,-0.07338379
511.5,-0.07368896
511.6,-0.07338379
511.7,-0.07429932
511.8,-0.07338379
511.9,-0.07399414
512,-0.07429932
512.1,-0.07399414
512.2,-0.07368896
512.3,-0.07399414
512.4,-0.07277344
512.5,-0.07429932
512.6,-0.07216309
512.7,-0.07429932
512.8,-0.07246826
512.9,-0.07063721
513,-0.06972168
513.1,-0.06911133
513.2,-0.06514404
513.3,-0.06666992
513.4,-0.06453369
513.5,-0.06453369
513.6,-0.06605957
513.7,-0.06789063
513.8,-0.07002686
513.9,-0.07246826
514,-0.07185791
514.1,-0.07277344
514.2,-0.07277344
514.3,-0.0694165
514.4,-0.06392334
514.5,-0.06392334
514.6,-0.06728027
514.7,-0.06911133
514.8,-0.07307861
514.9,-0.07185791
515,-0.0694165
515.1,-0.06453369
515.2,-0.06422852
515.3,-0.07124756
515.4,-0.07277344
515.5,-0.07307861
515.6,-0.07124756
515.7,-0.06972168
515.8,-0.06636475
515.9,-0.06789063
516,-0.07460449
516.1,-0.07277344
516.2,-0.06972168
516.3,-0.06636475
516.4,-0.07246826
516.5,-0.0694165
516.6,-0.06361816
516.7,-0.07307861
516.8,-0.07002686
516.9,-0.06453369
517,-0.07155273
517.1,-0.07216309
517.2,-0.06972168
517.3,-0.06392334
517.4,-0.06483887
517.5,-0.07185791
517.6,-0.07338379
517.7,-0.07155273
517.8,-0.07033203
517.9,-0.0681958
518,-0.06453369
518.1,-0.06453369
518.2,-0.06636475
518.3,-0.07033203
518.4,-0.07216309
518.5,-0.07368896
518.6,-0.07277344
518.7,-0.07246826
518.8,-0.07338379
518.9,-0.07094238
519,-0.06972168
519.1,-0.06789063
519.2,-0.06728027
519.3,-0.06728027
519.4,-0.06483887
519.5,-0.06453369
519.6,-0.06453369
519.7,-0.06361816
519.8,-0.06483887
519.9,-0.06514404
520,-0.06483887
520.1,-0.06453369
520.2,-0.06514404
520.3,-0.06483887
520.4,-0.06666992
520.5,-0.06453369
520.6,-0.06514404
520.7,-0.06605957
520.8,-0.06636475
520.9,-0.06300781
521,-0.06483887
521.1,-0.06300781
521.2,-0.06392334
521.3,-0.06392334
521.4,-0.06544922
521.5,-0.06514404
521.6,-0.0681958
521.7,-0.0669751
521.8,-0.07033203
521.9,-0.07094238
522,-0.07063721
522.1,-0.07338379
522.2,-0.07368896
522.3,-0.07185791
522.4,-0.07094238
522.5,-0.06666992
522.6,-0.06178711
522.7,-0.06575439
522.8,-0.06789063
522.9,-0.07033203
523,-0.07002686
523.1,-0.07338379
523.2,-0.06972168
523.3,-0.06636475
523.4,-0.06422852
523.5,-0.06728027
523.6,-0.07124756
523.7,-0.07216309
523.8,-0.07094238
523.9,-0.06850098
524,-0.06758545
524.1,-0.06666992
524.2,-0.06789063
524.3,-0.0694165
524.4,-0.07155273
524.5,-0.07033203
524.6,-0.06728027
524.7,-0.06514404
524.8,-0.07338379
524.9,-0.07033203
525,-0.06575439
525.1,-0.07155273
525.2,-0.06880615
525.3,-0.06575439
525.4,-0.06972168
525.5,-0.07307861
525.6,-0.07155273
525.7,-0.06453369
525.8,-0.06544922
525.9,-0.07155273
526,-0.07216309
526.1,-0.07185791
526.2,-0.07063721
526.3,-0.0669751
526.4,-0.06544922
526.5,-0.06331299
526.6,-0.06575439
526.7,-0.06911133
526.8,-0.07155273
526.9,-0.07216309
527,-0.07338379
527.1,-0.07277344
527.2,-0.07124756
527.3,-0.0694165
527.4,-0.07063721
527.5,-0.06850098
527.6,-0.06666992
527.7,-0.06636475
527.8,-0.06514404
527.9,-0.06361816
528,-0.06453369
528.1,-0.06331299
528.2,-0.06544922
528.3,-0.06331299
528.4,-0.06636475
528.5,-0.06422852
528.6,-0.0669751
528.7,-0.06666992
528.8,-0.06636475
528.9,-0.06666992
529,-0.06605957
529.1,-0.06666992
529.2,-0.06544922
529.3,-0.06575439
529.4,-0.06483887
529.5,-0.06361816
529.6,-0.06422852
529.7,-0.06544922
529.8,-0.06422852
529.9,-0.0669751
530,-0.06789063
530.1,-0.06789063
530.2,-0.07094238
530.3,-0.07246826
530.4,-0.07216309
530.5,-0.07460449
530.6,-0.07368896
530.7,-0.07185791
530.8,-0.06850098
530.9,-0.06605957
531,-0.06270264
531.1,-0.0669751
531.2,-0.06758545
531.3,-0.07277344
531.4,-0.07307861
531.5,-0.07399414
531.6,-0.06972168
531.7,-0.06514404
531.8,-0.06422852
531.9,-0.06789063
532,-0.07063721
532.1,-0.07338379
532.2,-0.07216309
532.3,-0.06880615
532.4,-0.06911133
532.5,-0.06911133
532.6,-0.07277344
532.7,-0.07246826
532.8,-0.07094238
532.9,-0.06514404
533,-0.06666992
533.1,-0.07216309
533.2,-0.0669751
533.3,-0.06789063
533.4,-0.07094238
533.5,-0.06514404
533.6,-0.0681958
533.7,-0.07216309
533.8,-0.07094238
533.9,-0.06544922
534,-0.06453369
534.1,-0.07124756
534.2,-0.07368896
534.3,-0.07033203
534.4,-0.06972168
534.5,-0.06544922
534.6,-0.06422852
534.7,-0.0669751
534.8,-0.07124756
534.9,-0.07338379
535,-0.07399414
535.1,-0.07338379
535.2,-0.07155273
535.3,-0.06972168
535.4,-0.06728027
535.5,-0.06544922
535.6,-0.06453369
535.7,-0.06514404
535.8,-0.06483887
535.9,-0.06666992
536,-0.06605957
536.1,-0.06880615
536.2,-0.0694165
536.3,-0.07124756
536.4,-0.07185791
536.5,-0.07246826
536.6,-0.07338379
536.7,-0.07216309
536.8,-0.07399414
536.9,-0.07246826
537,-0.07246826
537.1,-0.07429932
537.2,-0.07399414
537.3,-0.07216309
537.4,-0.07338379
537.5,-0.07216309
537.6,-0.07246826
537.7,-0.07277344
537.8,-0.07399414
537.9,-0.07368896
538,-0.07216309
538.1,-0.07307861
538.2,-0.07399414
538.3,-0.07063721
538.4,-0.06972168
538.5,-0.06789063
538.6,-0.06666992
538.7,-0.06483887
538.8,-0.06483887
538.9,-0.06483887
539,-0.0669751
539.1,-0.06789063
539.2,-0.07246826
539.3,-0.07216309
539.4,-0.07368896
539.5,-0.07124756
539.6,-0.07002686
539.7,-0.06575439
539.8,-0.06422852
539.9,-0.0669751
540,-0.07033203
540.1,-0.07307861
540.2,-0.07307861
540.3,-0.0681958
540.4,-0.06544922
540.5,-0.06392334
540.6,-0.06789063
540.7,-0.06880615
540.8,-0.06880615
540.9,-0.06728027
541,-0.06331299
541.1,-0.06483887
541.2,-0.07002686
541.3,-0.07277344
541.4,-0.0669751
541.5,-0.06666992
541.6,-0.07185791
541.7,-0.0681958
541.8,-0.06605957
541.9,-0.07216309
542,-0.06880615
542.1,-0.06544922
542.2,-0.07094238
542.3,-0.07277344
542.4,-0.07033203
542.5,-0.06789063
542.6,-0.06392334
542.7,-0.06453369
542.8,-0.07216309
542.9,-0.07368896
543,-0.07277344
543.1,-0.07063721
543.2,-0.06880615
543.3,-0.06728027
543.4,-0.06544922
543.5,-0.06422852
543.6,-0.06514404
543.7,-0.06666992
543.8,-0.06880615
543.9,-0.07216309
544,-0.07124756
544.1,-0.07277344
544.2,-0.07277344
544.3,-0.07460449
544.4,-0.07185791
544.5,-0.07155273
544.6,-0.07124756
544.7,-0.07124756
544.8,-0.07002686
544.9,-0.0681958
545,-0.06880615
545.1,-0.06789063
545.2,-0.0669751
545.3,-0.06880615
545.4,-0.06758545
545.5,-0.0681958
545.6,-0.0669751
545.7,-0.06666992
545.8,-0.0669751
545.9,-0.06789063
546,-0.06789063
546.1,-0.06911133
546.2,-0.07002686
546.3,-0.06972168
546.4,-0.07063721
546.5,-0.07185791
546.6,-0.07094238
546.7,-0.07246826
546.8,-0.07368896
546.9,-0.07277344
547,-0.07338379
547.1,-0.07277344
547.2,-0.0694165
547.3,-0.06636475
547.4,-0.06453369
547.5,-0.06209229
547.6,-0.06728027
547.7,-0.0694165
547.8,-0.0694165
547.9,-0.07429932
548,-0.07307861
548.1,-0.07094238
548.2,-0.06575439
548.3,-0.06239746
548.4,-0.06392334
548.5,-0.07124756
548.6,-0.07246826
548.7,-0.07338379
548.8,-0.07124756
548.9,-0.06453369
549,-0.06392334
549.1,-0.06544922
549.2,-0.06392334
549.3,-0.0669751
549.4,-0.07124756
549.5,-0.07460449
549.6,-0.07124756
549.7,-0.06392334
549.8,-0.07063721
549.9,-0.06880615
550,-0.06483887
550.1,-0.07124756
550.2,-0.06880615
550.3,-0.06453369
550.4,-0.06422852
550.5,-0.07155273
550.6,-0.06850098
550.7,-0.06789063
550.8,-0.06483887
550.9,-0.06972168
551,-0.07307861
551.1,-0.07429932
551.2,-0.07338379
551.3,-0.07185791
551.4,-0.07033203
551.5,-0.0669751
551.6,-0.06636475
551.7,-0.06789063
551.8,-0.06636475
551.9,-0.06911133
552,-0.0694165
552.1,-0.07124756
552.2,-0.07063721
552.3,-0.07033203
552.4,-0.06636475
552.5,-0.06636475
552.6,-0.06392334
552.7,-0.06636475
552.8,-0.07399414
552.9,-0.07338379
553,-0.0694165
553.1,-0.07002686
553.2,-0.07002686
553.3,-0.07002686
553.4,-0.07033203
553.5,-0.07155273
553.6,-0.07063721
553.7,-0.07033203
553.8,-0.02882813
553.9,-0.02974365
554,-0.02821777
554.1,-0.03004883
554.2,-0.02943848
554.3,-0.02821777
554.4,-0.02760742
554.5,-0.02760742
554.6,-0.02669189
554.7,-0.02943848
554.8,0.01053955
554.9,0.009624023
555,0.01023438
555.1,0.00840332
555.2,0.005961914
555.3,0.005961914
555.4,0.004436035
555.5,0.004130859
555.6,0.004741211
555.7,0.007487793
555.8,-0.0007519531
555.9,0.001994629
556,0.001689453
556.1,0.001689453
556.2,-0.001972656
556.3,-0.004719238
556.4,-0.004719238
556.5,-0.005024414
556.6,-0.004719238
556.7,0.001994629
556.8,0.008708496
556.9,0.005046387
557,-0.0007519531
557.1,-0.0007519531
557.2,-0.001057129
557.3,0.005351563
557.4,0.004741211
557.5,0.005046387
557.6,0.00260498
557.7,0.001079102
557.8,-0.002888184
557.9,-0.0004467773
558,0.003825684
558.1,-0.00166748
558.2,-0.003803711
558.3,0.004130859
558.4,-0.001057129
558.5,-0.002583008
558.6,0.0007739258
558.7,0.003825684
558.8,-0.002583008
558.9,-0.001057129
559,0.002910156
559.1,0.007182617
559.2,0.003215332
559.3,0.001689453
559.4,-0.00166748
559.5,-0.001972656
559.6,0.0007739258
559.7,0.003825684
559.8,0.005046387
559.9,0.00626709
560,0.005351563
560.1,0.00046875
560.2,-0.0007519531
560.3,-0.002583008
560.4,-0.003498535
560.5,-0.002888184
560.6,-0.002277832
560.7,-0.0004467773
560.8,-0.001972656
560.9,0.0007739258
561,-0.0001416016
561.1,0.002299805
561.2,0.002299805
561.3,0.003825684
561.4,0.004436035
561.5,0.006572266
561.6,0.005351563
561.7,0.005961914
561.8,0.005351563
561.9,0.004741211
562,0.004436035
562.1,0.006877441
562.2,0.003825684
562.3,0.004741211
562.4,0.003215332
562.5,0.004436035
562.6,0.005046387
562.7,0.005351563
562.8,0.005656738
562.9,0.003825684
563,0.001994629
563.1,-0.0007519531
563.2,0.0007739258
563.3,-0.001972656
563.4,-0.002888184
563.5,-0.00166748
563.6,-0.001972656
563.7,-0.002277832
563.8,-0.002888184
563.9,0.0001635742
564,0.003520508
564.1,0.006572266
564.2,0.005961914
564.3,0.003825684
564.4,0.0007739258
564.5,-0.002888184
564.6,-0.002583008
564.7,-0.003498535
564.8,0.00260498
564.9,0.005351563
565,0.005351563
565.1,0.001384277
565.2,-0.001972656
565.3,-0.002888184
565.4,-0.0004467773
565.5,0.004436035
565.6,0.005351563
565.7,0.005961914
565.8,0.004436035
565.9,0.006572266
566,0.005046387
566.1,-0.001057129
566.2,-0.003498535
566.3,0.0007739258
566.4,0.004436035
566.5,-0.001972656
566.6,0.001689453
566.7,0.004436035
566.8,-0.003498535
566.9,0.0001635742
567,0.005656738
567.1,0.0007739258
567.2,-0.001362305
567.3,-0.0007519531
567.4,0.003825684
567.5,0.004436035
567.6,0.002910156
567.7,-0.00166748
567.8,-0.003193359
567.9,-0.001362305
568,0.00046875
568.1,0.001079102
568.2,0.004741211
568.3,0.005656738
568.4,0.004436035
568.5,0.001689453
568.6,0.001079102
568.7,-0.001362305
568.8,-0.002583008
568.9,-0.003803711
569,-0.002583008
569.1,-0.001057129
569.2,-0.001362305
569.3,-0.001057129
569.4,0.0007739258
569.5,0.001384277
569.6,0.00260498
569.7,0.003825684
569.8,0.004130859
569.9,0.003520508
570,0.005961914
570.1,0.005961914
570.2,0.00626709
570.3,0.005656738
570.4,0.006572266
570.5,0.004741211
570.6,0.005046387
570.7,0.004436035
570.8,0.007792969
570.9,0.005046387
571,0.006572266
571.1,0.004436035
571.2,0.004741211
571.3,0.00260498
571.4,0.003215332
571.5,0.001689453
571.6,0.0007739258
571.7,-0.00166748
571.8,-0.00166748
571.9,-0.003193359
572,-0.002888184
572.1,-0.002583008
572.2,-0.00166748
572.3,-0.0001416016
572.4,0.003825684
572.5,0.005351563
572.6,0.00626709
572.7,0.003825684
572.8,0.001079102
572.9,-0.001057129
573,-0.004108887
573.1,-0.003498535
573.2,-0.001362305
573.3,0.005351563
573.4,0.005656738
573.5,0.004436035
573.6,-0.001972656
573.7,-0.002888184
573.8,-0.002277832
573.9,0.001994629
574,0.005046387
574.1,0.005351563
574.2,0.004436035
574.3,0.004741211
574.4,0.002299805
574.5,-0.002583008
574.6,-0.00166748
574.7,0.004130859
574.8,0.0001635742
574.9,-0.002277832
575,0.00626709
575.1,-0.0004467773
575.2,-0.002277832
575.3,0.001994629
575.4,0.004741211
575.5,-0.001972656
575.6,-0.002583008
575.7,0.0007739258
575.8,0.004741211
575.9,0.003215332
576,-0.002277832
576.1,-0.00166748
576.2,-0.00166748
576.3,0.0001635742
576.4,0.00260498
576.5,0.003825684
576.6,0.004741211
576.7,0.004741211
576.8,0.003520508
576.9,0.0007739258
577,-0.001972656
577.1,-0.002888184
577.2,-0.002277832
577.3,-0.002583008
577.4,-0.003193359
577.5,-0.0007519531
577.6,0.00046875
577.7,0.00260498
577.8,0.001079102
577.9,0.003215332
578,0.002299805
578.1,0.005046387
578.2,0.005046387
578.3,0.007182617
578.4,0.006572266
578.5,0.005961914
578.6,0.004130859
578.7,0.005046387
578.8,0.004130859
578.9,0.004741211
579,0.005656738
579.1,0.005656738
579.2,0.004741211
579.3,0.004741211
579.4,0.005046387
579.5,0.004436035
579.6,0.005351563
579.7,0.005961914
579.8,0.003520508
579.9,0.002910156
580,0.0001635742
580.1,0.00046875
580.2,-0.001972656
580.3,-0.003498535
580.4,-0.003498535
580.5,-0.0007519531
580.6,-0.004108887
580.7,-0.0007519531
580.8,0.004436035
580.9,0.005046387
581,0.007487793
581.1,0.003215332
581.2,0.00260498
581.3,-0.002888184
581.4,-0.003803711
581.5,-0.004414063
581.6,0.003215332
581.7,0.004130859
581.8,0.005656738
581.9,0.002910156
582,-0.001972656
582.1,-0.00532959
582.2,-0.001362305
582.3,0.003825684
582.4,0.004130859
582.5,0.005046387
582.6,0.003520508
582.7,-0.001362305
582.8,-0.003193359
582.9,0.001384277
583,0.005351563
583.1,-0.002583008
583.2,-0.0004467773
583.3,0.006877441
583.4,-0.0004467773
583.5,-0.001057129
583.6,0.004130859
583.7,0.00260498
583.8,-0.003193359
583.9,-0.0001416016
584,0.005046387
584.1,0.005961914
584.2,-0.002277832
584.3,-0.001362305
584.4,-0.001972656
584.5,-0.0004467773
584.6,0.001079102
584.7,0.00626709
584.8,0.005961914
584.9,0.002910156
585,-0.0001416016
585.1,-0.001362305
585.2,-0.003498535
585.3,-0.004719238
585.4,-0.002583008
585.5,-0.0004467773
585.6,-0.003498535
585.7,0.001079102
585.8,0.001384277
585.9,0.001689453
586,0.003825684
586.1,0.007182617
586.2,0.00626709
586.3,0.005961914
586.4,0.005046387
586.5,0.005656738
586.6,0.004436035
586.7,0.004436035
586.8,0.003215332
586.9,0.004436035
587,0.002299805
587.1,0.001689453
587.2,0.002299805
587.3,0.002299805
587.4,0.001689453
587.5,0.001994629
587.6,0.003520508
587.7,0.002299805
587.8,0.004436035
587.9,0.00260498
588,0.005046387
588.1,0.005961914
588.2,0.00626709
588.3,0.006572266
588.4,0.006877441
588.5,0.001384277
588.6,0.001689453
588.7,-0.0001416016
588.8,-0.002888184
588.9,-0.003498535
589,-0.001362305
589.1,-0.002888184
589.2,-0.0007519531
589.3,0.003520508
589.4,0.003825684
589.5,0.00626709
589.6,0.001384277
589.7,0.001079102
589.8,-0.001972656
589.9,-0.004414063
590,-0.001362305
590.1,0.002910156
590.2,0.005351563
590.3,0.00260498
590.4,-0.0007519531
590.5,-0.002888184
590.6,-0.003193359
590.7,-0.002888184
590.8,-0.00166748
590.9,-0.0004467773
591,-0.005024414
591.1,-0.002583008
591.2,0.001994629
591.3,0.00626709
591.4,-0.001362305
591.5,-0.001057129
591.6,0.005351563
591.7,-0.001972656
591.8,0.00046875
591.9,0.005961914
592,-0.001057129
592.1,-0.002277832
592.2,-0.0004467773
592.3,0.004741211
592.4,0.005656738
592.5,-0.00166748
592.6,-0.001057129
592.7,-0.001057129
592.8,0.00046875
592.9,0.002299805
593,0.005961914
593.1,0.005351563
593.2,0.004436035
593.3,-0.001972656
593.4,-0.003803711
593.5,-0.002888184
593.6,-0.003193359
593.7,-0.002583008
593.8,0.0007739258
593.9,0.0007739258
594,0.0007739258
594.1,0.003215332
594.2,0.004741211
594.3,0.005656738
594.4,0.006572266
594.5,0.006877441
594.6,0.005351563
594.7,0.003825684
594.8,0.002910156
594.9,0.00260498
595,0.00046875
595.1,0.00260498
595.2,0.001689453
595.3,-0.001057129
595.4,-0.001362305
595.5,-0.00166748
595.6,-0.00166748
595.7,-0.0004467773
595.8,0.0001635742
595.9,0.0007739258
596,0.002910156
596.1,0.00260498
596.2,0.004436035
596.3,0.005656738
596.4,0.004741211
596.5,0.005961914
596.6,0.00626709
596.7,0.005961914
596.8,0.00260498
596.9,0.001994629
597,0.00046875
597.1,-0.002583008
597.2,-0.003193359
597.3,-0.003803711
597.4,-0.004719238
597.5,-0.001362305
597.6,0.001384277
597.7,0.003520508
597.8,0.00626709
597.9,0.005351563
598,0.00260498
598.1,-0.00166748
598.2,-0.00166748
598.3,-0.001362305
598.4,0.005656738
598.5,0.004436035
598.6,0.005656738
598.7,0.0007739258
598.8,-0.002277832
598.9,-0.002583008
599,-0.001362305
599.1,-0.001057129
599.2,-0.002583008
599.3,-0.003803711
599.4,-0.004414063
599.5,0.00046875
599.6,0.004741211
599.7,-0.00166748
599.8,0.001384277
599.9,0.006877441
600,0.0007739258
600.1,0.001079102
600.2,0.005961914
600.3,0.003825684
600.4,-0.0001416016
600.5,0.001079102
600.6,0.007182617
600.7,0.006572266
600.8,-0.002888184
600.9,-0.00532959
601,-0.004108887
601.1,-0.001362305
601.2,0.001994629
601.3,0.003215332
601.4,0.001994629
601.5,-0.00166748
601.6,-0.003803711
601.7,-0.005939941
601.8,-0.0007519531
601.9,0.001079102
602,0.002910156
602.1,0.005351563
602.2,0.00626709
602.3,0.005961914
602.4,0.00840332
602.5,0.007792969
602.6,0.0111499
602.7,0.009624023
602.8,-0.003498535
602.9,-0.004719238
603,-0.002888184
603.1,-0.00532959
603.2,-0.006855469
603.3,-0.006855469
603.4,-0.00746582
603.5,-0.008991699
603.6,-0.008686523
603.7,-0.009296875
603.8,0.05143311
603.9,0.05112793
604,0.05295898
604.1,0.05387451
604.2,0.05204346
604.3,0.05265381
604.4,0.05540039
604.5,0.05662109
604.6,0.05753662
604.7,0.05875732
604.8,0.3108325
604.9,0.3175464
605,0.3178516
605.1,0.316936
605.2,0.3147998
605.3,0.3141895
605.4,0.311748
605.5,0.3120532
605.6,0.3096118
605.7,0.3071704
605.8,0.07126953
605.9,0.0691333
606,0.07218506
606.1,0.07432129
606.2,0.07310059
606.3,0.06882813
606.4,0.06638672
606.5,0.06516602
606.6,0.06547119
606.7,0.07065918
606.8,-0.01997803
606.9,-0.02730225
607,-0.03004883
607.1,-0.03493164
607.2,-0.03249023
607.3,-0.03065918
607.4,-0.02821777
607.5,-0.0279126
607.6,-0.02943848
607.7,-0.03157471
607.8,-0.02516602
607.9,-0.02119873
608,-0.0178418
608.1,-0.02211426
608.2,-0.02486084
608.3,-0.01540039
608.4,-0.02180908
608.5,-0.02425049
608.6,-0.01845215
608.7,-0.0178418
608.8,-0.03645752
608.9,-0.0367627
609,-0.03157471
609.1,-0.02943848
609.2,-0.03187988
609.3,-0.03859375
609.4,-0.0392041
609.5,-0.0367627
609.6,-0.03340576
609.7,-0.03004883
609.8,-0.01601074
609.9,-0.01601074
610,-0.01936768
610.1,-0.02058838
610.2,-0.02486084
610.3,-0.02516602
610.4,-0.02333496
610.5,-0.02333496
610.6,-0.02211426
610.7,-0.02364014
610.8,-0.01662109
610.9,-0.01326416
611,-0.01204346
611.1,-0.01204346
611.2,-0.009296875
611.3,-0.01082275
611.4,-0.01143311
611.5,-0.009296875
611.6,-0.01051758
611.7,-0.008991699
611.8,0.2116504
611.9,0.2201953
612,0.2174487
612.1,0.2174487
612.2,0.2177539
612.3,0.2183643
612.4,0.2174487
612.5,0.2174487
612.6,0.2198901
612.7,0.2211108
612.8,0.1847949
612.9,0.1869312
613,0.1863208
613.1,0.183269
613.2,0.1844897
613.3,0.1838794
613.4,0.1817432
613.5,0.1823535
613.6,0.1777759
613.7,0.1774707
613.8,-0.01692627
613.9,-0.02150391
614,-0.01967285
614.1,-0.01479004
614.2,-0.01387451
614.3,-0.0102124
614.4,-0.01356934
614.5,-0.01479004
614.6,-0.01936768
614.7,-0.02119873
614.8,-0.01051758
614.9,-0.005634766
615,-0.002888184
615.1,-0.002277832
615.2,-0.004719238
615.3,-0.008381348
615.4,-0.0102124
615.5,-0.007770996
615.6,-0.002277832
615.7,-0.002888184
615.8,-0.01936768
615.9,-0.01997803
616,-0.02516602
616.1,-0.02943848
616.2,-0.02760742
616.3,-0.02089355
616.4,-0.02333496
616.5,-0.0279126
616.6,-0.02425049
616.7,-0.02455566
616.8,0.143291
616.9,0.1564136
617,0.1567188
617.1,0.1500049
617.2,0.1506152
617.3,0.1542773
617.4,0.1561084
617.5,0.1530566
617.6,0.1490894
617.7,0.1512256
617.8,0.2153125
617.9,0.2192798
618,0.2201953
618.1,0.2217212
618.2,0.2177539
618.3,0.2171436
618.4,0.2153125
618.5,0.2128711
618.6,0.2137866
618.7,0.2156177
618.8,0.01511719
618.9,0.01084473
619,0.01176025
619.1,0.01481201
619.2,0.01481201
619.3,0.01511719
619.4,0.01664307
619.5,0.01725342
619.6,0.01725342
619.7,0.01908447
619.8,-0.00166748
619.9,-0.002888184
620,-0.002583008
620.1,-0.00166748
620.2,-0.002583008
620.3,-0.003193359
620.4,-0.002583008
620.5,-0.001057129
620.6,-0.001972656
620.7,-0.003803711
620.8,-0.00746582
620.9,-0.007770996
621,-0.008381348
621.1,-0.008076172
621.2,-0.00746582
621.3,-0.006855469
621.4,-0.008076172
621.5,-0.008076172
621.6,-0.01051758
621.7,-0.009907227
621.8,0.1603809
621.9,0.164043
622,0.1628223
622.1,0.1619067
622.2,0.1594653
622.3,0.1625171
622.4,0.1612964
622.5,0.1649585
622.6,0.1701465
622.7,0.1683154
622.8,0.1997485
622.9,0.1939502
623,0.1930347
623.1,0.1890674
623.2,0.1927295
623.3,0.1960864
623.4,0.2009692
623.5,0.1985278
623.6,0.1924243
623.7,0.1896777
623.8,0.01450684
623.9,0.01481201
624,0.01755859
624.1,0.01786377
624.2,0.01664307
624.3,0.01664307
624.4,0.01755859
624.5,0.01389648
624.6,0.01053955
624.7,0.009013672
624.8,-0.009907227
624.9,-0.01204346
625,-0.01936768
625.1,-0.01387451
625.2,-0.007770996
625.3,-0.01509521
625.4,-0.01814697
625.5,-0.01540039
625.6,-0.01143311
625.7,-0.009907227
625.8,-0.04500244
625.9,-0.05110596
626,-0.05171631
626.1,-0.05537842
626.2,-0.05293701
626.3,-0.05354736
626.4,-0.05293701
626.5,-0.05202148
626.6,-0.05019043
626.7,-0.04958008
626.8,-0.113667
626.9,-0.1145825
627,-0.1130566
627.1,-0.1124463
627.2,-0.1118359
627.3,-0.1115308
627.4,-0.1130566
627.5,-0.1115308
627.6,-0.1133618
627.7,-0.1142773
627.8,-0.08925293
627.9,-0.09169434
628,-0.09291504
628.1,-0.09474609
628.2,-0.09383057
628.3,-0.09535645
628.4,-0.09505127
628.5,-0.09474609
628.6,-0.09505127
628.7,-0.09535645
628.8,-0.04561279
628.9,-0.04561279
629,-0.04439209
629.1,-0.04439209
629.2,-0.04286621
629.3,-0.04256104
629.4,-0.04347656
629.5,-0.04469727
629.6,-0.04225586
629.7,-0.04408691
629.8,-0.04347656
629.9,-0.04256104
630,-0.04011963
630.1,-0.03889893
630.2,-0.0367627
630.3,-0.03584717
630.4,-0.0367627
630.5,-0.03493164
630.6,-0.03767822
630.7,-0.0392041
630.8,-0.02394531
630.9,-0.02516602
631,-0.02516602
631.1,-0.02669189
631.2,-0.02302979
631.3,-0.01601074
631.4,-0.01540039
631.5,-0.01753662
631.6,-0.02150391
631.7,-0.02547119
631.8,-0.03615234
631.9,-0.03279541
632,-0.02852295
632.1,-0.02577637
632.2,-0.03004883
632.3,-0.03340576
632.4,-0.03340576
632.5,-0.03554199
632.6,-0.03401611
632.7,-0.03218506
632.8,0.1695361
632.9,0.1680103
633,0.1652637
633.1,0.1683154
633.2,0.171062
633.3,0.1649585
633.4,0.1677051
633.5,0.1735034
633.6,0.1667896
633.7,0.1652637
633.8,0.2302661
633.9,0.2311816
634,0.2253833
634.1,0.2238574
634.2,0.2275195
634.3,0.2287402
634.4,0.2327075
634.5,0.231792
634.6,0.2308765
634.7,0.2272144
634.8,-0.0004467773
634.9,-0.005634766
635,-0.004719238
635.1,-0.006245117
635.2,-0.006245117
635.3,-0.003498535
635.4,-0.004719238
635.5,-0.002277832
635.6,-0.0007519531
635.7,0.001384277
635.8,-0.006245117
635.9,-0.005024414
636,-0.00532959
636.1,-0.004414063
636.2,-0.004719238
636.3,-0.004108887
636.4,-0.002277832
636.5,-0.005634766
636.6,-0.005024414
636.7,-0.005939941
636.8,-0.02516602
636.9,-0.02638672
637,-0.02547119
637.1,-0.02577637
637.2,-0.02638672
637.3,-0.02669189
637.4,-0.02821777
637.5,-0.02547119
637.6,-0.02730225
637.7,-0.02638672
637.8,0.08286621
637.9,0.08591797
638,0.0880542
638.1,0.0880542
638.2,0.08591797
638.3,0.08500244
638.4,0.08347656
638.5,0.08164551
638.6,0.07950928
638.7,0.07950928
638.8,0.2382007
638.9,0.2427783
639,0.243999
639.1,0.2455249
639.2,0.2488818
639.3,0.2525439
639.4,0.2497974
639.5,0.2464404
639.6,0.2455249
639.7,0.2418628
639.8,0.06516602
639.9,0.06486084
640,0.06760742
640.1,0.06272461
640.2,0.05967285
640.3,0.05692627
640.4,0.06272461
640.5,0.06547119
640.6,0.06516602
640.7,0.06211426
640.8,-0.009907227
640.9,-0.01173828
641,-0.01204346
641.1,-0.009296875
641.2,-0.007160645
641.3,-0.01173828
641.4,-0.01479004
641.5,-0.008381348
641.6,-0.008381348
641.7,-0.01448486
641.8,-0.02058838
641.9,-0.01601074
642,-0.02089355
642.1,-0.02364014
642.2,-0.01662109
642.3,-0.01448486
642.4,-0.01723145
642.5,-0.02364014
642.6,-0.02364014
642.7,-0.02150391
642.8,0.09019043
642.9,0.09568359
643,0.09568359
643.1,0.09598877
643.2,0.09049561
643.3,0.08652832
643.4,0.0880542
643.5,0.08652832
643.6,0.0892749
643.7,0.08835938
643.8,0.2275195
643.9,0.2311816
644,0.2339282
644.1,0.2342334
644.2,0.2345386
644.3,0.2354541
644.4,0.2372852
644.5,0.2366748
644.6,0.2378955
644.7,0.2351489
644.8,0.0679126
644.9,0.06486084
645,0.06638672
645.1,0.06638672
645.2,0.06394531
645.3,0.06516602
645.4,0.06211426
645.5,0.06211426
645.6,0.06180908
645.7,0.06272461
645.8,-0.01326416
645.9,-0.01631592
646,-0.01845215
646.1,-0.01875732
646.2,-0.01875732
646.3,-0.0202832
646.4,-0.01997803
646.5,-0.0190625
646.6,-0.01753662
646.7,-0.01356934
646.8,-0.02547119
646.9,-0.02180908
647,-0.02455566
647.1,-0.02882813
647.2,-0.03065918
647.3,-0.03310059
647.4,-0.03279541
647.5,-0.03065918
647.6,-0.02455566
647.7,-0.02486084
647.8,-0.0971875
647.9,-0.1023755
648,-0.1005444
648.1,-0.0971875
648.2,-0.09566162
648.3,-0.0971875
648.4,-0.1035962
648.5,-0.1023755
648.6,-0.09627197
648.7,-0.09291504
648.8,-0.1096997
648.9,-0.1148877
649,-0.115498
649.1,-0.1148877
649.2,-0.1145825
649.3,-0.115498
649.4,-0.1139722
649.5,-0.1121411
649.6,-0.1072583
649.7,-0.1100049
649.8,-0.05568359
649.9,-0.04835938
650,-0.04744385
650.1,-0.05324219
650.2,-0.04866455
650.3,-0.04469727
650.4,-0.05202148
650.5,-0.05232666
650.6,-0.04835938
650.7,-0.04439209
650.8,-0.03950928
650.9,-0.04347656
651,-0.04439209
651.1,-0.04439209
651.2,-0.03889893
651.3,-0.03584717
651.4,-0.03584717
651.5,-0.03981445
651.6,-0.04195068
651.7,-0.04469727
651.8,-0.0291333
651.9,-0.0291333
652,-0.02943848
652.1,-0.02669189
652.2,-0.02577637
652.3,-0.02333496
652.4,-0.02272461
652.5,-0.02211426
652.6,-0.02211426
652.7,-0.01814697
652.8,-0.03065918
652.9,-0.03187988
653,-0.02943848
653.1,-0.03218506
653.2,-0.03310059
653.3,-0.03340576
653.4,-0.03432129
653.5,-0.03462646
653.6,-0.03584717
653.7,-0.03401611
653.8,0.08347656
653.9,0.08835938
654,0.0868335
654.1,0.08652832
654.2,0.08744385
654.3,0.0868335
654.4,0.09049561
654.5,0.09049561
654.6,0.08958008
654.7,0.09019043
654.8,0.264751
654.9,0.2693286
655,0.2681079
655.1,0.2681079
655.2,0.2674976
655.3,0.2653613
655.4,0.2623096
655.5,0.2610889
655.6,0.2607837
655.7,0.259563
655.8,0.05540039
655.9,0.05509521
656,0.05662109
656.1,0.05692627
656.2,0.05265381
656.3,0.04960205
656.4,0.04685547
656.5,0.04624512
656.6,0.05326416
656.7,0.05417969
656.8,-0.01234863
656.9,-0.0178418
657,-0.0202832
657.1,-0.02516602
657.2,-0.0202832
657.3,-0.01326416
657.4,-0.01387451
657.5,-0.01265381
657.6,-0.01448486
657.7,-0.01601074
657.8,-0.02302979
657.9,-0.02272461
658,-0.01875732
658.1,-0.01540039
658.2,-0.02241943
658.3,-0.01845215
658.4,-0.0178418
658.5,-0.02241943
658.6,-0.01723145
658.7,-0.01570557
658.8,0.01572754
658.9,0.01359131
659,0.01481201
659.1,0.0212207
659.2,0.02061035
659.3,0.01450684
659.4,0.01359131
659.5,0.01572754
659.6,0.01572754
659.7,0.01786377
659.8,0.2311816
659.9,0.23698
660,0.2345386
660.1,0.2314868
660.2,0.2302661
660.3,0.2281299
660.4,0.2262988
660.5,0.2269092
660.6,0.2272144
660.7,0.2299609
660.8,0.132915
660.9,0.1332202
661,0.1319995
661.1,0.1316943
661.2,0.1341357
661.3,0.1335254
661.4,0.1326099
661.5,0.132915
661.6,0.1323047
661.7,0.1313892
661.8,-0.01356934
661.9,-0.01936768
662,-0.01723145
662.1,-0.01997803
662.2,-0.01967285
662.3,-0.01662109
662.4,-0.01082275
662.5,-0.01234863
662.6,-0.009296875
662.7,-0.0102124
662.8,-0.01540039
662.9,-0.01875732
663,-0.01845215
663.1,-0.02089355
663.2,-0.02150391
663.3,-0.02058838
663.4,-0.0178418
663.5,-0.01265381
663.6,-0.01295898
663.7,-0.01234863
663.8,-0.05659912
663.9,-0.06117676
664,-0.06239746
664.1,-0.06422852
664.2,-0.06453369
664.3,-0.05995605
664.4,-0.05598877
664.5,-0.05507324
664.6,-0.05995605
664.7,-0.06148193
664.8,-0.1216016
664.9,-0.1219067
665,-0.1170239
665.1,-0.1148877
665.2,-0.1130566
665.3,-0.1194653
665.4,-0.1231274
665.5,-0.1222119
665.6,-0.1176343
665.7,-0.113667
665.8,-0.07674072
665.9,-0.07368896
666,-0.07796143
666.1,-0.08437012
666.2,-0.08620117
666.3,-0.08131836
666.4,-0.07674072
666.5,-0.08284424
666.6,-0.08284424
666.7,-0.07674072
666.8,-0.04591797
666.9,-0.04530762
667,-0.04103516
667.1,-0.03981445
667.2,-0.04439209
667.3,-0.04530762
667.4,-0.04286621
667.5,-0.0404248
667.6,-0.03706787
667.7,-0.0404248
667.8,-0.03554199
667.9,-0.03706787
668,-0.03859375
668.1,-0.03645752
668.2,-0.03584717
668.3,-0.03249023
668.4,-0.03096436
668.5,-0.02974365
668.6,-0.02882813
668.7,-0.02974365
668.8,-0.02730225
668.9,-0.02882813
669,-0.030354
669.1,-0.03249023
669.2,-0.030354
669.3,-0.03340576
669.4,-0.03523682
669.5,-0.03584717
669.6,-0.03432129
669.7,-0.03493164
669.8,0.02640869
669.9,0.02793457
670,0.02762939
670.1,0.02793457
670.2,0.02732422
670.3,0.02823975
670.4,0.02823975
670.5,0.03037598
670.6,0.0288501
670.7,0.02640869
670.8,0.2534595
670.9,0.2598682
671,0.2601733
671.1,0.2620044
671.2,0.2616992
671.3,0.2626147
671.4,0.264751
671.5,0.2684131
671.6,0.2681079
671.7,0.2687183
671.8,0.1130786
671.9,0.1048389
672,0.1030078
672.1,0.1005664
672.2,0.0993457
672.3,0.1014819
672.4,0.1030078
672.5,0.110332
672.6,0.1091113
672.7,0.1057544
672.8,-0.02302979
672.9,-0.02882813
673,-0.0291333
673.1,-0.02425049
673.2,-0.01875732
673.3,-0.02180908
673.4,-0.02608154
673.5,-0.0291333
673.6,-0.02882813
673.7,-0.02394531
673.8,-0.00532959
673.9,-0.007160645
674,-0.01173828
674.1,-0.01326416
674.2,-0.01448486
674.3,-0.01295898
674.4,-0.01326416
674.5,-0.008381348
674.6,-0.005634766
674.7,-0.01295898
674.8,-0.01845215
674.9,-0.01295898
675,-0.01936768
675.1,-0.02119873
675.2,-0.01387451
675.3,-0.01570557
675.4,-0.02241943
675.5,-0.01936768
675.6,-0.01601074
675.7,-0.01204346
675.8,0.1857104
675.9,0.1847949
676,0.1854053
676.1,0.1869312
676.2,0.1896777
676.3,0.1905933
676.4,0.1951709
676.5,0.1957813
676.6,0.1951709
676.7,0.193645
676.8,0.191814
676.9,0.1912036
677,0.1896777
677.1,0.1893726
677.2,0.186626
677.3,0.188457
677.4,0.1881519
677.5,0.1875415
677.6,0.1878467
677.7,0.1878467
677.8,0.00046875
677.9,-0.004414063
678,-0.004414063
678.1,-0.002277832
678.2,-0.002277832
678.3,-0.001972656
678.4,-0.001972656
678.5,0.001079102
678.6,0.001079102
678.7,0.001079102
678.8,-0.01173828
678.9,-0.01082275
679,-0.01051758
679.1,-0.01082275
679.2,-0.01295898
679.3,-0.01356934
679.4,-0.01662109
679.5,-0.01753662
679.6,-0.01540039
679.7,-0.01967285
679.8,-0.04500244
679.9,-0.0468335
680,-0.04774902
680.1,-0.04713867
680.2,-0.04286621
680.3,-0.04072998
680.4,-0.0379834
680.5,-0.03584717
680.6,-0.03828857
680.7,-0.03737305
680.8,-0.1054272
680.9,-0.1081738
681,-0.1081738
681.1,-0.1106152
681.2,-0.1118359
681.3,-0.1127515
681.4,-0.1096997
681.5,-0.1096997
681.6,-0.1051221
681.7,-0.1029858
681.8,-0.09535645
681.9,-0.1011548
682,-0.1023755
682.1,-0.1026807
682.2,-0.1042065
682.3,-0.1002393
682.4,-0.09627197
682.5,-0.0971875
682.6,-0.1005444
682.7,-0.1042065
682.8,-0.04988525
682.9,-0.04622314
683,-0.04256104
683.1,-0.05019043
683.2,-0.04652832
683.3,-0.04317139
683.4,-0.04988525
683.5,-0.04774902
683.6,-0.04347656
683.7,-0.04958008
683.8,-0.0392041
683.9,-0.03523682
684,-0.03187988
684.1,-0.0379834
684.2,-0.04072998
684.3,-0.04164551
684.4,-0.0392041
684.5,-0.03493164
684.6,-0.03126953
684.7,-0.03310059
684.8,-0.03279541
684.9,-0.03737305
685,-0.03889893
685.1,-0.03767822
685.2,-0.03706787
685.3,-0.03615234
685.4,-0.03493164
685.5,-0.03340576
685.6,-0.03126953
685.7,-0.03004883
685.8,-0.04408691
685.9,-0.04713867
686,-0.04561279
686.1,-0.04561279
686.2,-0.04866455
686.3,-0.05049561
686.4,-0.05110596
686.5,-0.05263184
686.6,-0.05232666
686.7,-0.05263184
686.8,-0.1081738
686.9,-0.1121411
687,-0.1118359
687.1,-0.1112256
687.2,-0.1103101
687.3,-0.1109204
687.4,-0.1106152
687.5,-0.1109204
687.6,-0.1112256
687.7,-0.1115308
687.8,-0.09535645
687.9,-0.09566162
688,-0.09566162
688.1,-0.09444092
688.2,-0.09413574
688.3,-0.09444092
688.4,-0.09016846
688.5,-0.0883374
688.6,-0.08681152
688.7,-0.08620117
688.8,-0.05293701
688.9,-0.05476807
689,-0.05843018
689.1,-0.05873535
689.2,-0.05995605
689.3,-0.06178711
689.4,-0.06148193
689.5,-0.05873535
689.6,-0.05568359
689.7,-0.05293701
689.8,-0.02760742
689.9,-0.02943848
690,-0.03340576
690.1,-0.03401611
690.2,-0.03432129
690.3,-0.02974365
690.4,-0.02669189
690.5,-0.02608154
690.6,-0.02974365
690.7,-0.03310059
690.8,-0.03340576
690.9,-0.03310059
691,-0.02974365
691.1,-0.0291333
691.2,-0.02547119
691.3,-0.030354
691.4,-0.03310059
691.5,-0.02852295
691.6,-0.02852295
691.7,-0.03218506
691.8,0.2159229
691.9,0.2201953
692,0.2171436
692.1,0.2205005
692.2,0.2241626
692.3,0.2198901
692.4,0.2150073
692.5,0.2156177
692.6,0.2201953
692.7,0.2241626
692.8,0.2055469
692.9,0.1997485
693,0.1982227
693.1,0.1966968
693.2,0.1979175
693.3,0.1979175
693.4,0.2024951
693.5,0.2031055
693.6,0.2061572
693.7,0.2058521
693.8,-0.008991699
693.9,-0.01631592
694,-0.01814697
694.1,-0.01845215
694.2,-0.0190625
694.3,-0.0190625
694.4,-0.02302979
694.5,-0.02241943
694.6,-0.02486084
694.7,-0.02272461
694.8,-0.0178418
694.9,-0.01662109
695,-0.01662109
695.1,-0.01753662
695.2,-0.01692627
695.3,-0.01753662
695.4,-0.01723145
695.5,-0.01723145
695.6,-0.01692627
695.7,-0.01570557
695.8,-0.03981445
695.9,-0.03950928
696,-0.03767822
696.1,-0.03889893
696.2,-0.03828857
696.3,-0.0404248
696.4,-0.04072998
696.5,-0.04134033
696.6,-0.03828857
696.7,-0.03859375
696.8,-0.05110596
696.9,-0.05141113
697,-0.05049561
697.1,-0.04835938
697.2,-0.04774902
697.3,-0.04469727
697.4,-0.04347656
697.5,-0.04469727
697.6,-0.0480542
697.7,-0.05080078
697.8,-0.1182446
697.9,-0.1212964
698,-0.1209912
698.1,-0.1197705
698.2,-0.1148877
698.3,-0.1121411
698.4,-0.1148877
698.5,-0.1167188
698.6,-0.1219067
698.7,-0.1212964
698.8,-0.08437012
698.9,-0.07979248
699,-0.0794873
699.1,-0.07796143
699.2,-0.07857178
699.3,-0.07765625
699.4,-0.08040283
699.5,-0.08620117
699.6,-0.085896
699.7,-0.07918213
699.8,-0.05476807
699.9,-0.05659912
700,-0.04958008
700.1,-0.05293701
700.2,-0.05537842
700.3,-0.05110596
700.4,-0.04988525
700.5,-0.05598877
700.6,-0.058125
700.7,-0.05080078
700.8,-0.02150391
700.9,-0.02608154
701,-0.030354
701.1,-0.02974365
701.2,-0.0291333
701.3,-0.02699707
701.4,-0.02394531
701.5,-0.02089355
701.6,-0.02364014
701.7,-0.02699707
701.8,-0.0392041
701.9,-0.04164551
702,-0.04256104
702.1,-0.04103516
702.2,-0.03767822
702.3,-0.04072998
702.4,-0.03767822
702.5,-0.0367627
702.6,-0.03584717
702.7,-0.03279541
702.8,0.1655688
702.9,0.1713672
703,0.1713672
703.1,0.1689258
703.2,0.1683154
703.3,0.1683154
703.4,0.1664844
703.5,0.165874
703.6,0.1661792
703.7,0.1649585
703.8,0.2351489
703.9,0.2375903
704,0.2360645
704.1,0.2363696
704.2,0.2382007
704.3,0.2360645
704.4,0.2391162
704.5,0.2375903
704.6,0.2391162
704.7,0.2394214
704.8,0.009013672
704.9,0.00260498
705,0.005961914
705.1,0.004436035
705.2,0.002299805
705.3,-0.0007519531
705.4,-0.003803711
705.5,-0.005939941
705.6,-0.00532959
705.7,-0.004719238
705.8,-0.01662109
705.9,-0.01234863
706,-0.01204346
706.1,-0.009296875
706.2,-0.01234863
706.3,-0.01326416
706.4,-0.01723145
706.5,-0.01601074
706.6,-0.01814697
706.7,-0.01387451
706.8,-0.02730225
706.9,-0.02730225
707,-0.03249023
707.1,-0.03432129
707.2,-0.03706787
707.3,-0.03615234
707.4,-0.03432129
707.5,-0.03279541
707.6,-0.03401611
707.7,-0.03615234
707.8,-0.05598877
707.9,-0.05354736
708,-0.04835938
708.1,-0.05446289
708.2,-0.05751465
708.3,-0.0492749
708.4,-0.05385254
708.5,-0.05507324
708.6,-0.0492749
708.7,-0.05293701
708.8,-0.120686
708.9,-0.1212964
709,-0.1161084
709.1,-0.1151929
709.2,-0.1212964
709.3,-0.1231274
709.4,-0.1216016
709.5,-0.1191602
709.6,-0.1164136
709.7,-0.113667
709.8,-0.07674072
709.9,-0.08040283
710,-0.08284424
710.1,-0.08406494
710.2,-0.08314941
710.3,-0.08345459
710.4,-0.08040283
710.5,-0.08101318
710.6,-0.07857178
710.7,-0.07796143
710.8,-0.04988525
710.9,-0.04652832
711,-0.04530762
711.1,-0.04622314
711.2,-0.0480542
711.3,-0.04958008
711.4,-0.05080078
711.5,-0.05110596
711.6,-0.05110596
711.7,-0.05263184
711.8,-0.02974365
711.9,-0.02821777
712,-0.03157471
712.1,-0.03096436
712.2,-0.0291333
712.3,-0.02974365
712.4,-0.03004883
712.5,-0.02943848
712.6,-0.030354
712.7,-0.03126953
712.8,-0.0404248
712.9,-0.03950928
713,-0.03615234
713.1,-0.03737305
713.2,-0.03584717
713.3,-0.03462646
713.4,-0.03249023
713.5,-0.030354
713.6,-0.03249023
713.7,-0.03523682
713.8,0.1551929
713.9,0.1561084
714,0.1558032
714.1,0.1548877
714.2,0.1539722
714.3,0.153667
714.4,0.155498
714.5,0.1609912
714.6,0.1634326
714.7,0.1609912
714.8,0.2409473
714.9,0.2430835
715,0.2382007
715.1,0.238811
715.2,0.2443042
715.3,0.2485767
715.4,0.2464404
715.5,0.2427783
715.6,0.2397266
715.7,0.2382007
715.8,0.00626709
715.9,-0.0001416016
716,-0.0007519531
716.1,0.0007739258
716.2,0.002910156
716.3,0.008708496
716.4,0.0001635742
716.5,0.001994629
716.6,0.006877441
716.7,-0.001362305
716.8,-0.01387451
716.9,-0.009907227
717,-0.01540039
717.1,-0.01570557
717.2,-0.01356934
717.3,-0.008991699
717.4,-0.009907227
717.5,-0.01814697
717.6,-0.01753662
717.7,-0.01417969
717.8,-0.02364014
717.9,-0.02211426
718,-0.02272461
718.1,-0.02547119
718.2,-0.02760742
718.3,-0.03218506
718.4,-0.02943848
718.5,-0.0291333
718.6,-0.02821777
718.7,-0.02669189
718.8,0.02640869
718.9,0.0288501
719,0.02854492
719.1,0.03068115
719.2,0.02762939
719.3,0.02427246
719.4,0.02305176
719.5,0.02366211
719.6,0.02213623
719.7,0.02061035
719.8,0.2293506
719.9,0.2354541
720,0.2351489
720.1,0.2342334
720.2,0.2360645
720.3,0.2345386
720.4,0.2333179
720.5,0.2348438
720.6,0.2366748
720.7,0.233623
720.8,0.1246753
720.9,0.1222339
721,0.1213184
721.1,0.120708
721.2,0.1216235
721.3,0.1231494
721.4,0.1249805
721.5,0.1265063
721.6,0.1268115
721.7,0.1304736
721.8,-0.008686523
721.9,-0.01204346
722,-0.01326416
722.1,-0.01601074
722.2,-0.01936768
722.3,-0.02119873
722.4,-0.02058838
722.5,-0.01997803
722.6,-0.01387451
722.7,-0.01143311
722.8,-0.006550293
722.9,-0.01173828
723,-0.01387451
723.1,-0.01570557
723.2,-0.01723145
723.3,-0.01051758
723.4,-0.006245117
723.5,-0.006550293
723.6,-0.01417969
723.7,-0.01601074
723.8,0.01511719
723.9,0.0187793
724,0.02183105
724.1,0.02305176
724.2,0.02457764
724.3,0.02335693
724.4,0.02091553
724.5,0.01633789
724.6,0.01450684
724.7,0.01816895
724.8,0.2247729
724.9,0.2247729
725,0.2262988
725.1,0.2305713
725.2,0.2220264
725.3,0.2241626
725.4,0.2287402
725.5,0.2302661
725.6,0.2290454
725.7,0.2241626
725.8,0.1274219
725.9,0.1262012
726,0.1286426
726.1,0.1307788
726.2,0.1332202
726.3,0.132915
726.4,0.1307788
726.5,0.1280322
726.6,0.1268115
726.7,0.1268115
726.8,-0.006245117
726.9,-0.009602051
727,-0.009602051
727.1,-0.008686523
727.2,-0.0102124
727.3,-0.0102124
727.4,-0.01051758
727.5,-0.01234863
727.6,-0.01082275
727.7,-0.009907227
727.8,-0.01479004
727.9,-0.01631592
728,-0.01631592
728.1,-0.01417969
728.2,-0.01570557
728.3,-0.01509521
728.4,-0.01479004
728.5,-0.01326416
728.6,-0.01540039
728.7,-0.01448486
728.8,0.05173828
728.9,0.05448486
729,0.05326416
729.1,0.05326416
729.2,0.05662109
729.3,0.05570557
729.4,0.05692627
729.5,0.05814697
729.6,0.05875732
729.7,0.05875732
729.8,0.2278247
729.9,0.2354541
730,0.2345386
730.1,0.2348438
730.2,0.231792
730.3,0.2302661
730.4,0.2302661
730.5,0.2262988
730.6,0.226604
730.7,0.2253833
730.8,0.09110596
730.9,0.08652832
731,0.09263184
731.1,0.09446289
731.2,0.09354736
731.3,0.09141113
731.4,0.08774902
731.5,0.08500244
731.6,0.08774902
731.7,0.09293701
731.8,0.002910156
731.9,-0.003803711
732,-0.006855469
732.1,-0.009296875
732.2,-0.006855469
732.3,-0.002888184
732.4,-0.0004467773
732.5,-0.001972656
732.6,-0.002277832
732.7,-0.003803711
732.8,-0.01173828
732.9,-0.01295898
733,-0.008991699
733.1,-0.009296875
733.2,-0.01387451
733.3,-0.007770996
733.4,-0.01173828
733.5,-0.01173828
733.6,-0.007160645
733.7,-0.008076172
733.8,0.1130786
733.9,0.1161304
734,0.1179614
734.1,0.1225391
734.2,0.1182666
734.3,0.1139941
734.4,0.1161304
734.5,0.1179614
734.6,0.1219287
734.7,0.120708
734.8,0.2107349
734.9,0.2098193
735,0.2079883
735.1,0.2049365
735.2,0.2070728
735.3,0.2070728
735.4,0.2082935
735.5,0.2107349
735.6,0.2125659
735.7,0.2140918
735.8,0.05112793
735.9,0.04929688
736,0.04868652
736.1,0.04868652
736.2,0.04868652
736.3,0.04807617
736.4,0.04838135
736.5,0.04593994
736.6,0.04685547
736.7,0.04593994
736.8,-0.009296875
736.9,-0.01204346
737,-0.009602051
737.1,-0.0102124
737.2,-0.01295898
737.3,-0.01387451
737.4,-0.01356934
737.5,-0.01082275
737.6,-0.01234863
737.7,-0.01143311
737.8,-0.04072998
737.9,-0.03889893
738,-0.04134033
738.1,-0.03981445
738.2,-0.03889893
738.3,-0.0404248
738.4,-0.03767822
738.5,-0.03645752
738.6,-0.03767822
738.7,-0.03981445
738.8,-0.1151929
738.9,-0.1209912
739,-0.1194653
739.1,-0.1225171
739.2,-0.1212964
739.3,-0.1225171
739.4,-0.1234326
739.5,-0.1179395
739.6,-0.1151929
739.7,-0.1145825
739.8,-0.08894775
739.9,-0.09016846
740,-0.09383057
740.1,-0.09505127
740.2,-0.09383057
740.3,-0.08955811
740.4,-0.085896
740.5,-0.08803223
740.6,-0.09077881
740.7,-0.09260986
740.8,-0.04591797
740.9,-0.04378174
741,-0.04225586
741.1,-0.0392041
741.2,-0.03554199
741.3,-0.04164551
741.4,-0.04408691
741.5,-0.04072998
741.6,-0.04164551
741.7,-0.04378174
741.8,-0.03187988
741.9,-0.03615234
742,-0.03859375
742.1,-0.03462646
742.2,-0.03187988
742.3,-0.03523682
742.4,-0.0404248
742.5,-0.0392041
742.6,-0.03462646
742.7,-0.03126953
742.8,-0.02272461
742.9,-0.02821777
743,-0.02974365
743.1,-0.03126953
743.2,-0.030354
743.3,-0.02730225
743.4,-0.02486084
743.5,-0.02333496
743.6,-0.02180908
743.7,-0.02241943
743.8,-0.02852295
743.9,-0.030354
744,-0.03187988
744.1,-0.03432129
744.2,-0.03523682
744.3,-0.03523682
744.4,-0.03432129
744.5,-0.03493164
744.6,-0.03493164
744.7,-0.03432129
744.8,0.03525879
744.9,0.03831055
745,0.04044678
745.1,0.04105713
745.2,0.0401416
745.3,0.04044678
745.4,0.04044678
745.5,0.04075195
745.6,0.0413623
745.7,0.04227783
745.8,0.2568164
745.9,0.2635303
746,0.2623096
746.1,0.2623096
746.2,0.2604785
746.3,0.2610889
746.4,0.2610889
746.5,0.2607837
746.6,0.2598682
746.7,0.2574268
746.8,0.098125
746.9,0.09232666
747,0.09415771
747.1,0.09720947
747.2,0.09843018
747.3,0.1030078
747.4,0.1027026
747.5,0.105144
747.6,0.09751465
747.7,0.09629395
747.8,-0.02180908
747.9,-0.02730225
748,-0.02455566
748.1,-0.02180908
748.2,-0.01753662
748.3,-0.01845215
748.4,-0.02180908
748.5,-0.02486084
748.6,-0.02638672
748.7,-0.02608154
748.8,-0.009907227
748.9,-0.007770996
749,-0.008076172
749.1,-0.01051758
749.2,-0.008686523
749.3,-0.009602051
749.4,-0.008381348
749.5,-0.01204346
749.6,-0.01692627
749.7,-0.01356934
749.8,-0.0001416016
749.9,-0.008381348
750,-0.006855469
750.1,-0.001362305
750.2,-0.007770996
750.3,-0.006550293
750.4,-0.00166748
750.5,-0.005634766
750.6,-0.007770996
750.7,-0.00532959
750.8,0.2085986
750.9,0.2159229
751,0.2104297
751.1,0.2064624
751.2,0.2073779
751.3,0.21104
751.4,0.2122607
751.5,0.2128711
751.6,0.214397
751.7,0.216228
751.8,0.1680103
751.9,0.164043
752,0.1616016
752.1,0.1628223
752.2,0.1622119
752.3,0.1600757
752.4,0.1603809
752.5,0.1622119
752.6,0.1631274
752.7,0.1628223
752.8,-0.004719238
752.9,-0.0102124
753,-0.01143311
753.1,-0.008991699
753.2,-0.008686523
753.3,-0.008991699
753.4,-0.0102124
753.5,-0.009296875
753.6,-0.008991699
753.7,-0.01143311
753.8,-0.01631592
753.9,-0.01692627
754,-0.01570557
754.1,-0.01875732
754.2,-0.01753662
754.3,-0.01753662
754.4,-0.01875732
754.5,-0.01997803
754.6,-0.01875732
754.7,-0.01936768
754.8,-0.05568359
754.9,-0.05537842
755,-0.05415771
755.1,-0.05629395
755.2,-0.05598877
755.3,-0.05385254
755.4,-0.05202148
755.5,-0.04896973
755.6,-0.04713867
755.7,-0.04561279
755.8,-0.1075635
755.9,-0.1130566
756,-0.1158032
756.1,-0.1173291
756.2,-0.118855
756.3,-0.1185498
756.4,-0.1164136
756.5,-0.1118359
756.6,-0.1106152
756.7,-0.1103101
756.8,-0.09077881
756.9,-0.09199951
757,-0.09535645
757.1,-0.09199951
757.2,-0.0883374
757.3,-0.08314941
757.4,-0.08467529
757.5,-0.08650635
757.6,-0.085896
757.7,-0.085896
757.8,-0.04286621
757.9,-0.0468335
758,-0.04439209
758.1,-0.0392041
758.2,-0.04561279
758.3,-0.04469727
758.4,-0.0392041
758.5,-0.04378174
758.6,-0.04530762
758.7,-0.04103516
758.8,-0.03340576
758.9,-0.04072998
759,-0.03950928
759.1,-0.03706787
759.2,-0.03126953
759.3,-0.03249023
759.4,-0.0392041
759.5,-0.04011963
759.6,-0.03981445
759.7,-0.0379834
759.8,-0.03310059
759.9,-0.03004883
760,-0.0279126
760.1,-0.0291333
760.2,-0.030354
760.3,-0.03584717
760.4,-0.03584717
760.5,-0.0392041
760.6,-0.03645752
760.7,-0.03645752
760.8,-0.05751465
760.9,-0.05781982
761,-0.05781982
761.1,-0.05720947
761.2,-0.05629395
761.3,-0.05415771
761.4,-0.05232666
761.5,-0.05141113
761.6,-0.05141113
761.7,-0.05110596
761.8,-0.1029858
761.9,-0.1051221
762,-0.1026807
762.1,-0.1029858
762.2,-0.1035962
762.3,-0.1069531
762.4,-0.1042065
762.5,-0.1051221
762.6,-0.1057324
762.7,-0.1029858
762.8,-0.08528564
762.9,-0.08345459
763,-0.08406494
763.1,-0.08681152
763.2,-0.08894775
763.3,-0.08894775
763.4,-0.09077881
763.5,-0.08925293
763.6,-0.09108398
763.7,-0.09352539
763.8,-0.05507324
763.9,-0.05415771
764,-0.05568359
764.1,-0.05110596
764.2,-0.04774902
764.3,-0.04500244
764.4,-0.04408691
764.5,-0.04652832
764.6,-0.04958008
764.7,-0.05293701
764.8,-0.0468335
764.9,-0.04561279
765,-0.04500244
765.1,-0.03859375
765.2,-0.03737305
765.3,-0.04103516
765.4,-0.04622314
765.5,-0.04591797
765.6,-0.04591797
765.7,-0.04378174
765.8,-0.05354736
765.9,-0.05568359
766,-0.05781982
766.1,-0.05568359
766.2,-0.05171631
766.3,-0.04652832
766.4,-0.05415771
766.5,-0.05354736
766.6,-0.05049561
766.7,-0.05415771
766.8,-0.1008496
766.9,-0.0984082
767,-0.103291
767.1,-0.1039014
767.2,-0.1017651
767.3,-0.09901855
767.4,-0.1035962
767.5,-0.1078687
767.6,-0.1048169
767.7,-0.1008496
767.8,-0.0883374
767.9,-0.08986328
768,-0.09627197
768.1,-0.09688232
768.2,-0.09871338
768.3,-0.09932373
768.4,-0.09779785
768.5,-0.09383057
768.6,-0.09169434
768.7,-0.09077881
768.8,-0.05324219
768.9,-0.05263184
769,-0.05568359
769.1,-0.05629395
769.2,-0.05781982
769.3,-0.06056641
769.4,-0.06178711
769.5,-0.06026123
769.6,-0.06178711
769.7,-0.06026123
769.8,-0.04195068
769.9,-0.03981445
770,-0.0404248
770.1,-0.04072998
770.2,-0.03889893
770.3,-0.03859375
770.4,-0.0379834
770.5,-0.03554199
770.6,-0.03615234
770.7,-0.03615234
770.8,-0.0001416016
770.9,0.002910156
771,0.003520508
771.1,0.00260498
771.2,0.001384277
771.3,-0.0001416016
771.4,-0.0004467773
771.5,0.0001635742
771.6,-0.0007519531
771.7,-0.00166748
771.8,0.2705493
771.9,0.2742114
772,0.2748218
772.1,0.2742114
772.2,0.2732959
772.3,0.2763477
772.4,0.2800098
772.5,0.282146
772.6,0.2842822
772.7,0.2830615
772.8,0.1371875
772.9,0.1283374
773,0.125896
773.1,0.1252856
773.2,0.1237598
773.3,0.1271167
773.4,0.1319995
773.5,0.1353564
773.6,0.1289478
773.7,0.1262012
773.8,-0.02547119
773.9,-0.02943848
774,-0.02821777
774.1,-0.02638672
774.2,-0.02455566
774.3,-0.02394531
774.4,-0.02608154
774.5,-0.02974365
774.6,-0.02760742
774.7,-0.02272461
774.8,-0.02241943
774.9,-0.02119873
775,-0.01479004
775.1,-0.01997803
775.2,-0.0202832
775.3,-0.01540039
775.4,-0.01723145
775.5,-0.02272461
775.6,-0.02150391
775.7,-0.01540039
775.8,-0.02119873
775.9,-0.02974365
776,-0.03065918
776.1,-0.02760742
776.2,-0.0279126
776.3,-0.02272461
776.4,-0.02150391
776.5,-0.02241943
776.6,-0.02608154
776.7,-0.0291333
776.8,-0.006245117
776.9,-0.006550293
777,-0.004414063
777.1,-0.002277832
777.2,-0.0007519531
777.3,0.001689453
777.4,0.00260498
777.5,0.001689453
777.6,0.003825684
777.7,0.001689453
777.8,0.2168384
777.9,0.2217212
778,0.219585
778.1,0.2171436
778.2,0.2183643
778.3,0.2153125
778.4,0.2165332
778.5,0.2177539
778.6,0.2159229
778.7,0.2171436
778.8,0.1637378
778.9,0.1625171
779,0.1634326
779.1,0.1637378
779.2,0.1637378
779.3,0.1643481
779.4,0.1661792
779.5,0.1649585
779.6,0.1652637
779.7,0.1655688
779.8,-0.01265381
779.9,-0.01631592
780,-0.01234863
780.1,-0.01234863
780.2,-0.01265381
780.3,-0.01479004
780.4,-0.01631592
780.5,-0.02089355
780.6,-0.0202832
780.7,-0.02211426
780.8,-0.008381348
780.9,-0.01051758
781,-0.008381348
781.1,-0.004719238
781.2,-0.002888184
781.3,-0.00166748
781.4,-0.005024414
781.5,-0.006550293
781.6,-0.01082275
781.7,-0.01051758
781.8,-0.01692627
781.9,-0.01326416
782,-0.01265381
782.1,-0.01295898
782.2,-0.01662109
782.3,-0.02119873
782.4,-0.01967285
782.5,-0.01967285
782.6,-0.01967285
782.7,-0.01814697
782.8,0.1805225
782.9,0.1875415
783,0.1805225
783.1,0.1817432
783.2,0.188457
783.3,0.1820483
783.4,0.1805225
783.5,0.1875415
783.6,0.183269
783.7,0.1786914
783.8,0.1915088
783.9,0.1939502
784,0.1948657
784.1,0.1890674
784.2,0.1881519
784.3,0.1881519
784.4,0.1915088
784.5,0.1908984
784.6,0.1951709
784.7,0.197002
784.8,0.01084473
784.9,0.004436035
785,0.003215332
785.1,0.001384277
785.2,-0.001362305
785.3,-0.0007519531
785.4,-0.004108887
785.5,-0.002583008
785.6,-0.001972656
785.7,-0.001362305
785.8,-0.01234863
785.9,-0.009602051
786,-0.01143311
786.1,-0.01143311
786.2,-0.01051758
786.3,-0.01143311
786.4,-0.01082275
786.5,-0.01051758
786.6,-0.0102124
786.7,-0.0102124
786.8,-0.002888184
786.9,-0.003498535
787,-0.002888184
787.1,-0.002277832
787.2,-0.002277832
787.3,-0.001362305
787.4,-0.002888184
787.5,-0.0004467773
787.6,-0.00166748
787.7,-0.0001416016
787.8,0.1951709
787.9,0.2034106
788,0.2024951
788.1,0.1997485
788.2,0.198833
788.3,0.1948657
788.4,0.1933398
788.5,0.1927295
788.6,0.1951709
788.7,0.1976123
788.8,0.1664844
788.9,0.1673999
789,0.1661792
789.1,0.1603809
789.2,0.158855
789.3,0.1591602
789.4,0.1573291
789.5,0.1612964
789.6,0.1652637
789.7,0.1667896
789.8,0.005656738
789.9,0.0001635742
790,0.0001635742
790.1,-0.002583008
790.2,0.004741211
790.3,0.006877441
790.4,0.004130859
790.5,-0.002888184
790.6,-0.003193359
790.7,-0.0004467773
790.8,-0.0102124
790.9,-0.01082275
791,-0.01143311
791.1,-0.01540039
791.2,-0.01448486
791.3,-0.008686523
791.4,-0.00746582
791.5,-0.01326416
791.6,-0.01082275
791.7,-0.005939941
791.8,0.03708984
791.9,0.04288818
792,0.04563477
792.1,0.03861572
792.2,0.03953125
792.3,0.04471924
792.4,0.04471924
792.5,0.04105713
792.6,0.0389209
792.7,0.03861572
792.8,0.2131763
792.9,0.2229419
793,0.2226367
793.1,0.2238574
793.2,0.2208057
793.3,0.2183643
793.4,0.2168384
793.5,0.2171436
793.6,0.2159229
793.7,0.2186694
793.8,0.1106372
793.9,0.1094165
794,0.1109424
794.1,0.1106372
794.2,0.1121631
794.3,0.113689
794.4,0.1142993
794.5,0.1124683
794.6,0.1130786
794.7,0.113689
794.8,0.003825684
794.9,0.00260498
795,0.001079102
795.1,0.001079102
795.2,0.0001635742
795.3,0.001994629
795.4,0.001384277
795.5,0.00046875
795.6,0.0001635742
795.7,0.0007739258
795.8,-0.005024414
795.9,-0.005939941
796,-0.00532959
796.1,-0.002888184
796.2,-0.003498535
796.3,-0.004108887
796.4,-0.004414063
796.5,-0.004108887
796.6,-0.005024414
796.7,-0.005634766
796.8,0.1078906
796.9,0.1109424
797,0.1081958
797.1,0.1078906
797.2,0.1078906
797.3,0.1042285
797.4,0.1069751
797.5,0.1097217
797.6,0.1106372
797.7,0.1133838
797.8,0.2137866
797.9,0.2131763
798,0.2085986
798.1,0.2073779
798.2,0.2070728
798.3,0.2073779
798.4,0.2122607
798.5,0.2153125
798.6,0.2128711
798.7,0.2064624
798.8,0.05173828
798.9,0.0502124
799,0.05570557
799.1,0.05662109
799.2,0.05692627
799.3,0.05570557
799.4,0.05204346
799.5,0.04929688
799.6,0.047771
799.7,0.05540039
799.8,-0.0004467773
799.9,-0.00746582
800,-0.00532959
800.1,-0.003498535
800.2,-0.008991699
800.3,-0.005024414
800.4,0.0001635742
800.5,-0.007160645
800.6,-0.007770996
800.7,-0.004108887
800.8,0.01847412
800.9,0.0187793
801,0.01359131
801.1,0.01145508
801.2,0.01176025
801.3,0.01664307
801.4,0.01786377
801.5,0.01847412
801.6,0.01847412
801.7,0.01542236
801.8,0.1716724
801.9,0.1771655
802,0.17625
802.1,0.1768604
802.2,0.1789966
802.3,0.1811328
802.4,0.1805225
802.5,0.1835742
802.6,0.1863208
802.7,0.1844897
802.8,0.1390186
802.9,0.1387134
803,0.1374927
803.1,0.1384082
803.2,0.138103
803.3,0.1393237
803.4,0.1365771
803.5,0.1371875
803.6,0.1371875
803.7,0.1384082
803.8,-0.01265381
803.9,-0.01479004
804,-0.01540039
804.1,-0.01540039
804.2,-0.01540039
804.3,-0.01326416
804.4,-0.01509521
804.5,-0.01417969
804.6,-0.01479004
804.7,-0.01662109
804.8,-0.03493164
804.9,-0.03554199
805,-0.03493164
805.1,-0.03737305
805.2,-0.03859375
805.3,-0.0392041
805.4,-0.03828857
805.5,-0.03981445
805.6,-0.03889893
805.7,-0.0379834
805.8,-0.05995605
805.9,-0.05720947
806,-0.0569043
806.1,-0.05751465
806.2,-0.05965088
806.3,-0.06239746
806.4,-0.06483887
806.5,-0.06544922
806.6,-0.06636475
806.7,-0.06148193
806.8,-0.07918213
806.9,-0.0794873
807,-0.08131836
807.1,-0.085896
807.2,-0.08955811
807.3,-0.08955811
807.4,-0.08803223
807.5,-0.08620117
807.6,-0.08620117
807.7,-0.08772705
807.8,-0.08406494
807.9,-0.08314941
808,-0.07796143
808.1,-0.08009766
808.2,-0.08375977
808.3,-0.07887695
808.4,-0.07735107
808.5,-0.08467529
808.6,-0.08040283
808.7,-0.0758252
808.8,-0.05415771
808.9,-0.05263184
809,-0.0492749
809.1,-0.04469727
809.2,-0.04896973
809.3,-0.05232666
809.4,-0.05446289
809.5,-0.05476807
809.6,-0.05110596
809.7,-0.04591797
809.8,-0.04439209
809.9,-0.04744385
810,-0.04835938
810.1,-0.05141113
810.2,-0.05415771
810.3,-0.05324219
810.4,-0.05354736
810.5,-0.05415771
810.6,-0.05293701
810.7,-0.05202148
810.8,-0.07185791
810.9,-0.07277344
811,-0.06880615
811.1,-0.06666992
811.2,-0.0669751
811.3,-0.06483887
811.4,-0.0669751
811.5,-0.06636475
811.6,-0.06575439
811.7,-0.06544922
811.8,-0.085896
811.9,-0.08894775
812,-0.08772705
812.1,-0.08894775
812.2,-0.08803223
812.3,-0.09077881
812.4,-0.08772705
812.5,-0.08864258
812.6,-0.08803223
812.7,-0.08742188
812.8,-0.06087158
812.9,-0.05965088
813,-0.05965088
813.1,-0.06056641
813.2,-0.06239746
813.3,-0.06209229
813.4,-0.06453369
813.5,-0.06270264
813.6,-0.06544922
813.7,-0.06789063
813.8,-0.05049561
813.9,-0.04988525
814,-0.05354736
814.1,-0.04774902
814.2,-0.04439209
814.3,-0.04225586
814.4,-0.04134033
814.5,-0.04347656
814.6,-0.04744385
814.7,-0.0492749
814.8,-0.05873535
814.9,-0.05720947
815,-0.05232666
815.1,-0.04988525
815.2,-0.0492749
815.3,-0.05324219
815.4,-0.05568359
815.5,-0.05781982
815.6,-0.05598877
815.7,-0.05202148
815.8,-0.07765625
815.9,-0.07765625
816,-0.08009766
816.1,-0.08437012
816.2,-0.08650635
816.3,-0.08284424
816.4,-0.0794873
816.5,-0.08650635
816.6,-0.08314941
816.7,-0.07887695
816.8,-0.08955811
816.9,-0.08620117
817,-0.08070801
817.1,-0.08986328
817.2,-0.08894775
817.3,-0.08467529
817.4,-0.08192871
817.5,-0.08559082
817.6,-0.08986328
817.7,-0.08986328
817.8,-0.05354736
817.9,-0.04896973
818,-0.0468335
818.1,-0.0480542
818.2,-0.05232666
818.3,-0.05598877
818.4,-0.05751465
818.5,-0.05751465
818.6,-0.05446289
818.7,-0.05293701
818.8,-0.04347656
818.9,-0.04072998
819,-0.04103516
819.1,-0.04256104
819.2,-0.04103516
819.3,-0.04225586
819.4,-0.04530762
819.5,-0.04530762
819.6,-0.04652832
819.7,-0.0480542
819.8,-0.06422852
819.9,-0.06361816
820,-0.06300781
820.1,-0.06392334
820.2,-0.06483887
820.3,-0.06209229
820.4,-0.06209229
820.5,-0.06270264
820.6,-0.06270264
820.7,-0.06331299
820.8,-0.09352539
820.9,-0.09383057
821,-0.09291504
821.1,-0.09322021
821.2,-0.09444092
821.3,-0.09474609
821.4,-0.09505127
821.5,-0.09535645
821.6,-0.09657715
821.7,-0.09566162
821.8,-0.07979248
821.9,-0.07979248
822,-0.07918213
822.1,-0.07765625
822.2,-0.0770459
822.3,-0.07307861
822.4,-0.07124756
822.5,-0.06972168
822.6,-0.07429932
822.7,-0.07307861
822.8,-0.04744385
822.9,-0.04774902
823,-0.04958008
823.1,-0.0480542
823.2,-0.04500244
823.3,-0.04164551
823.4,-0.0379834
823.5,-0.04164551
823.6,-0.0468335
823.7,-0.04835938
823.8,-0.04835938
823.9,-0.04530762
824,-0.04195068
824.1,-0.0404248
824.2,-0.04103516
824.3,-0.0404248
824.4,-0.04256104
824.5,-0.04713867
824.6,-0.04774902
824.7,-0.04256104
824.8,-0.06270264
824.9,-0.0681958
825,-0.06605957
825.1,-0.06148193
825.2,-0.07124756
825.3,-0.06728027
825.4,-0.06026123
825.5,-0.0681958
825.6,-0.07002686
825.7,-0.06666992
825.8,-0.09230469
825.9,-0.09199951
826,-0.09749268
826.1,-0.09779785
826.2,-0.09993408
826.3,-0.0971875
826.4,-0.09566162
826.5,-0.09077881
826.6,-0.09138916
826.7,-0.09260986
826.8,-0.06758545
826.9,-0.07124756
827,-0.07063721
827.1,-0.07155273
827.2,-0.07094238
827.3,-0.07002686
827.4,-0.06911133
827.5,-0.06575439
827.6,-0.06575439
827.7,-0.06514404
827.8,-0.0367627
827.9,-0.03310059
828,-0.03706787
828.1,-0.03493164
828.2,-0.03371094
828.3,-0.03645752
828.4,-0.03615234
828.5,-0.03706787
828.6,-0.03767822
828.7,-0.03859375
828.8,-0.04225586
828.9,-0.04286621
829,-0.04225586
829.1,-0.04011963
829.2,-0.04317139
829.3,-0.04286621
829.4,-0.04195068
829.5,-0.04164551
829.6,-0.03950928
829.7,-0.03950928
829.8,-0.06056641
829.9,-0.05995605
830,-0.05995605
830.1,-0.06117676
830.2,-0.06117676
830.3,-0.06300781
830.4,-0.06575439
830.5,-0.06728027
830.6,-0.06911133
830.7,-0.06880615
830.8,-0.09993408
830.9,-0.1020703
831,-0.1008496
831.1,-0.09505127
831.2,-0.09413574
831.3,-0.09474609
831.4,-0.09627197
831.5,-0.0984082
831.6,-0.1017651
831.7,-0.1039014
831.8,-0.06880615
831.9,-0.06148193
832,-0.06392334
832.1,-0.06453369
832.2,-0.0669751
832.3,-0.06911133
832.4,-0.06880615
832.5,-0.06758545
832.6,-0.0694165
832.7,-0.07124756
832.8,-0.03706787
832.9,-0.030354
833,-0.03462646
833.1,-0.0392041
833.2,-0.03218506
833.3,-0.03249023
833.4,-0.0379834
833.5,-0.03310059
833.6,-0.03310059
833.7,-0.03889893
833.8,-0.03706787
833.9,-0.03157471
834,-0.03310059
834.1,-0.03950928
834.2,-0.03981445
834.3,-0.03859375
834.4,-0.03432129
834.5,-0.03310059
834.6,-0.03310059
834.7,-0.03462646
834.8,-0.05202148
834.9,-0.05476807
835,-0.05415771
835.1,-0.05354736
835.2,-0.05080078
835.3,-0.0492749
835.4,-0.04744385
835.5,-0.0468335
835.6,-0.04408691
835.7,-0.04500244
835.8,-0.08772705
835.9,-0.09138916
836,-0.09322021
836.1,-0.09291504
836.2,-0.09505127
836.3,-0.09688232
836.4,-0.0959668
836.5,-0.09688232
836.6,-0.0971875
836.7,-0.09566162
836.8,-0.09077881
836.9,-0.09230469
837,-0.09077881
837.1,-0.09077881
837.2,-0.09108398
837.3,-0.09016846
837.4,-0.09138916
837.5,-0.09138916
837.6,-0.09016846
837.7,-0.09291504
837.8,-0.03828857
837.9,-0.03706787
838,-0.03737305
838.1,-0.03737305
838.2,-0.03493164
838.3,-0.03554199
838.4,-0.03340576
838.5,-0.03218506
838.6,-0.02974365
838.7,-0.02760742
838.8,-0.02547119
838.9,-0.02455566
839,-0.02394531
839.1,-0.030354
839.2,-0.03187988
839.3,-0.03340576
839.4,-0.03340576
839.5,-0.03462646
839.6,-0.02943848
839.7,-0.02547119
839.8,-0.006550293
839.9,-0.008991699
840,-0.01295898
840.1,-0.01631592
840.2,-0.01692627
840.3,-0.01387451
840.4,-0.006550293
840.5,-0.006245117
840.6,-0.01051758
840.7,-0.01265381
840.8,-0.01173828
840.9,-0.01540039
841,-0.01173828
841.1,-0.008991699
841.2,-0.005939941
841.3,-0.009296875
841.4,-0.01448486
841.5,-0.0102124
841.6,-0.00746582
841.7,-0.01601074
841.8,0.1991382
841.9,0.2070728
842,0.1985278
842.1,0.2009692
842.2,0.2079883
842.3,0.2049365
842.4,0.1994434
842.5,0.198833
842.6,0.2024951
842.7,0.2073779
842.8,0.1673999
842.9,0.1622119
843,0.1582446
843.1,0.1579395
843.2,0.1594653
843.3,0.1612964
843.4,0.1622119
843.5,0.1634326
843.6,0.165874
843.7,0.1670947
843.8,-0.02852295
843.9,-0.03340576
844,-0.0367627
844.1,-0.03706787
844.2,-0.03950928
844.3,-0.04011963
844.4,-0.04225586
844.5,-0.04011963
844.6,-0.04103516
844.7,-0.0404248
844.8,-0.03157471
844.9,-0.03187988
845,-0.03126953
845.1,-0.03126953
845.2,-0.0291333
845.3,-0.030354
845.4,-0.03096436
845.5,-0.02882813
845.6,-0.03126953
845.7,-0.03065918
845.8,-0.06148193
845.9,-0.06270264
846,-0.06422852
846.1,-0.06361816
846.2,-0.06392334
846.3,-0.06453369
846.4,-0.06514404
846.5,-0.06544922
846.6,-0.06483887
846.7,-0.06605957
846.8,-0.09474609
846.9,-0.09383057
847,-0.09230469
847.1,-0.09108398
847.2,-0.08803223
847.3,-0.08620117
847.4,-0.08650635
847.5,-0.085896
847.6,-0.0883374
847.7,-0.09108398
847.8,-0.08406494
847.9,-0.085896
848,-0.08528564
848.1,-0.08314941
848.2,-0.07735107
848.3,-0.07552002
848.4,-0.08009766
848.5,-0.08284424
848.6,-0.08345459
848.7,-0.08681152
848.8,-0.0379834
848.9,-0.03157471
849,-0.03126953
849.1,-0.03310059
849.2,-0.03340576
849.3,-0.03187988
849.4,-0.03401611
849.5,-0.03737305
849.6,-0.04164551
849.7,-0.03645752
849.8,-0.03371094
849.9,-0.0392041
850,-0.03828857
850.1,-0.03310059
850.2,-0.04195068
850.3,-0.03767822
850.4,-0.03310059
850.5,-0.03859375
850.6,-0.04134033
850.7,-0.03767822
850.8,-0.03950928
850.9,-0.04164551
851,-0.04591797
851.1,-0.0468335
851.2,-0.04622314
851.3,-0.04317139
851.4,-0.04134033
851.5,-0.04103516
851.6,-0.04195068
851.7,-0.04317139
851.8,-0.08803223
851.9,-0.08955811
852,-0.08986328
852.1,-0.09016846
852.2,-0.08986328
852.3,-0.08650635
852.4,-0.08681152
852.5,-0.08437012
852.6,-0.08101318
852.7,-0.08192871
852.8,-0.08955811
852.9,-0.0883374
853,-0.08986328
853.1,-0.09291504
853.2,-0.09413574
853.3,-0.09291504
853.4,-0.09505127
853.5,-0.09779785
853.6,-0.09810303
853.7,-0.09627197
853.8,-0.04958008
853.9,-0.04622314
854,-0.04622314
854.1,-0.04774902
854.2,-0.04744385
854.3,-0.04774902
854.4,-0.04866455
854.5,-0.0480542
854.6,-0.04713867
854.7,-0.04591797
854.8,-0.03157471
854.9,-0.02943848
855,-0.0291333
855.1,-0.02669189
855.2,-0.02638672
855.3,-0.02211426
855.4,-0.02241943
855.5,-0.0202832
855.6,-0.02089355
855.7,-0.02211426
855.8,-0.02333496
855.9,-0.02486084
856,-0.02547119
856.1,-0.02882813
856.2,-0.0291333
856.3,-0.02852295
856.4,-0.02608154
856.5,-0.02058838
856.6,-0.0202832
856.7,-0.02272461
856.8,-0.0178418
856.9,-0.01967285
857,-0.02150391
857.1,-0.0202832
857.2,-0.01417969
857.3,-0.01265381
857.4,-0.01326416
857.5,-0.01479004
857.6,-0.01540039
857.7,-0.01479004
857.8,0.02091553
857.9,0.01908447
858,0.01298096
858.1,0.02061035
858.2,0.02274658
858.3,0.01664307
858.4,0.01664307
858.5,0.02183105
858.6,0.01572754
858.7,0.01664307
858.8,0.2488818
858.9,0.254375
859,0.2476611
859.1,0.2461353
859.2,0.2504077
859.3,0.2552905
859.4,0.2559009
859.5,0.2522388
859.6,0.2485767
859.7,0.2458301
859.8,0.09507324
859.9,0.09171631
860,0.09354736
860.1,0.09629395
860.2,0.1002612
860.3,0.09781982
860.4,0.0969043
860.5,0.09598877
860.6,0.09202148
860.7,0.09110596
860.8,-0.04530762
860.9,-0.05049561
861,-0.05232666
861.1,-0.05110596
861.2,-0.05171631
861.3,-0.05110596
861.4,-0.05263184
861.5,-0.04835938
861.6,-0.04866455
861.7,-0.0480542
861.8,-0.04103516
861.9,-0.03950928
862,-0.0404248
862.1,-0.03981445
862.2,-0.03950928
862.3,-0.04134033
862.4,-0.0392041
862.5,-0.04134033
862.6,-0.04103516
862.7,-0.04225586
862.8,-0.08253906
862.9,-0.08314941
863,-0.08375977
863.1,-0.08314941
863.2,-0.08559082
863.3,-0.08620117
863.4,-0.08742188
863.5,-0.08559082
863.6,-0.08559082
863.7,-0.08437012
863.8,-0.08772705
863.9,-0.08498047
864,-0.08498047
864.1,-0.08498047
864.2,-0.085896
864.3,-0.08986328
864.4,-0.08986328
864.5,-0.09169434
864.6,-0.09444092
864.7,-0.09077881
864.8,-0.0569043
864.9,-0.05415771
865,-0.05202148
865.1,-0.05995605
865.2,-0.06056641
865.3,-0.06270264
865.4,-0.05995605
865.5,-0.05537842
865.6,-0.05354736
865.7,-0.05629395
865.8,-0.03950928
865.9,-0.03706787
866,-0.03859375
866.1,-0.03554199
866.2,-0.04011963
866.3,-0.04530762
866.4,-0.04164551
866.5,-0.03523682
866.6,-0.04317139
866.7,-0.04256104
866.8,-0.04713867
866.9,-0.05354736
867,-0.05232666
867.1,-0.04835938
867.2,-0.04866455
867.3,-0.05476807
867.4,-0.05415771
867.5,-0.04958008
867.6,-0.04561279
867.7,-0.0492749
867.8,-0.08528564
867.9,-0.08772705
868,-0.08742188
868.1,-0.08406494
868.2,-0.08223389
868.3,-0.07979248
868.4,-0.08009766
868.5,-0.08192871
868.6,-0.08314941
868.7,-0.08559082
868.8,-0.09322021
868.9,-0.09260986
869,-0.09444092
869.1,-0.09260986
869.2,-0.08986328
869.3,-0.09199951
869.4,-0.09169434
869.5,-0.08925293
869.6,-0.08772705
869.7,-0.08681152
869.8,-0.04530762
869.9,-0.04439209
870,-0.04225586
870.1,-0.04439209
870.2,-0.04317139
870.3,-0.04286621
870.4,-0.04378174
870.5,-0.04500244
870.6,-0.04317139
870.7,-0.04317139
870.8,-0.03279541
870.9,-0.03432129
871,-0.03493164
871.1,-0.03523682
871.2,-0.03462646
871.3,-0.03279541
871.4,-0.03340576
871.5,-0.03310059
871.6,-0.03767822
871.7,-0.0379834
871.8,-0.0480542
871.9,-0.04835938
872,-0.0492749
872.1,-0.0492749
872.2,-0.05202148
872.3,-0.05202148
872.4,-0.05354736
872.5,-0.05019043
872.6,-0.04866455
872.7,-0.04530762
872.8,-0.0794873
872.9,-0.08223389
873,-0.08437012
873.1,-0.08772705
873.2,-0.08772705
873.3,-0.09047363
873.4,-0.08742188
873.5,-0.08131836
873.6,-0.08162354
873.7,-0.08437012
873.8,-0.09169434
873.9,-0.09383057
874,-0.09474609
874.1,-0.09322021
874.2,-0.09444092
874.3,-0.09474609
874.4,-0.09627197
874.5,-0.09505127
874.6,-0.08986328
874.7,-0.0871167
874.8,-0.04774902
874.9,-0.04866455
875,-0.04072998
875.1,-0.0492749
875.2,-0.04652832
875.3,-0.04164551
875.4,-0.0468335
875.5,-0.04958008
875.6,-0.0468335
875.7,-0.0404248
875.8,-0.03096436
875.9,-0.03401611
876,-0.03859375
876.1,-0.03523682
876.2,-0.03187988
876.3,-0.03004883
876.4,-0.02974365
876.5,-0.02943848
876.6,-0.03401611
876.7,-0.03615234
876.8,-0.04317139
876.9,-0.04164551
877,-0.04134033
877.1,-0.0379834
877.2,-0.03615234
877.3,-0.03554199
877.4,-0.03523682
877.5,-0.03493164
877.6,-0.03523682
877.7,-0.0367627
877.8,-0.06117676
877.9,-0.06270264
878,-0.06514404
878.1,-0.0669751
878.2,-0.06514404
878.3,-0.06758545
878.4,-0.06789063
878.5,-0.0681958
878.6,-0.06666992
878.7,-0.06514404
878.8,-0.1087842
878.9,-0.1103101
879,-0.1093945
879.1,-0.1096997
879.2,-0.1100049
879.3,-0.1087842
879.4,-0.1087842
879.5,-0.1096997
879.6,-0.1090894
879.7,-0.1075635
879.8,-0.06514404
879.9,-0.06270264
880,-0.06056641
880.1,-0.05843018
880.2,-0.05598877
880.3,-0.05598877
880.4,-0.05598877
880.5,-0.05385254
880.6,-0.05781982
880.7,-0.05995605
880.8,-0.03218506
880.9,-0.03218506
881,-0.03706787
881.1,-0.03462646
881.2,-0.03218506
881.3,-0.02882813
881.4,-0.02669189
881.5,-0.02455566
881.6,-0.030354
881.7,-0.03249023
881.8,-0.01967285
881.9,-0.01875732
882,-0.01662109
882.1,-0.01173828
882.2,-0.008686523
882.3,-0.01265381
882.4,-0.01601074
882.5,-0.01845215
882.6,-0.01479004
882.7,-0.01448486
882.8,-0.01692627
882.9,-0.01692627
883,-0.02364014
883.1,-0.02272461
883.2,-0.01814697
883.3,-0.02211426
883.4,-0.02241943
883.5,-0.01631592
883.6,-0.02516602
883.7,-0.02211426
883.8,0.1216235
883.9,0.1265063
884,0.1185718
884.1,0.1194873
884.2,0.1210132
884.3,0.1262012
884.4,0.1265063
884.5,0.1234546
884.6,0.1191821
884.7,0.1194873
884.8,0.219585
884.9,0.2208057
885,0.2241626
885.1,0.2269092
885.2,0.2278247
885.3,0.2278247
885.4,0.2269092
885.5,0.2250781
885.6,0.2232471
885.7,0.2198901
885.8,-0.0001416016
885.9,-0.006855469
886,-0.006855469
886.1,-0.005939941
886.2,-0.005024414
886.3,-0.006550293
886.4,-0.003803711
886.5,-0.004719238
886.6,-0.002583008
886.7,-0.001972656
886.8,-0.02669189
886.9,-0.02882813
887,-0.02638672
887.1,-0.02760742
887.2,-0.02699707
887.3,-0.02425049
887.4,-0.02577637
887.5,-0.02760742
887.6,-0.02699707
887.7,-0.02760742
887.8,-0.04134033
887.9,-0.04225586
888,-0.04164551
888.1,-0.04286621
888.2,-0.04378174
888.3,-0.04561279
888.4,-0.04439209
888.5,-0.0468335
888.6,-0.04713867
888.7,-0.04652832
888.8,-0.07277344
888.9,-0.07399414
889,-0.07033203
889.1,-0.06666992
889.2,-0.06666992
889.3,-0.06605957
889.4,-0.06758545
889.5,-0.0694165
889.6,-0.07277344
889.7,-0.07552002
889.8,-0.1039014
889.9,-0.1045117
890,-0.09810303
890.1,-0.0959668
890.2,-0.09932373
890.3,-0.1042065
890.4,-0.1048169
890.5,-0.1042065
890.6,-0.1029858
890.7,-0.09871338
890.8,-0.05110596
890.9,-0.04958008
891,-0.05202148
891.1,-0.05415771
891.2,-0.0593457
891.3,-0.05781982
891.4,-0.05324219
891.5,-0.05415771
891.6,-0.05843018
891.7,-0.05354736
891.8,-0.03004883
891.9,-0.03432129
892,-0.02882813
892.1,-0.02699707
892.2,-0.03401611
892.3,-0.03310059
892.4,-0.02943848
892.5,-0.02638672
892.6,-0.030354
892.7,-0.03371094
892.8,-0.030354
892.9,-0.03004883
893,-0.02638672
893.1,-0.02394531
893.2,-0.02302979
893.3,-0.02486084
893.4,-0.03004883
893.5,-0.03157471
893.6,-0.03004883
893.7,-0.03187988
893.8,-0.03340576
893.9,-0.03340576
894,-0.03218506
894.1,-0.03065918
894.2,-0.0291333
894.3,-0.02760742
894.4,-0.02821777
894.5,-0.02699707
894.6,-0.0291333
894.7,-0.02974365
894.8,-0.04408691
894.9,-0.04500244
895,-0.0468335
895.1,-0.04652832
895.2,-0.0480542
895.3,-0.04896973
895.4,-0.04896973
895.5,-0.04774902
895.6,-0.04896973
895.7,-0.05080078
895.8,-0.1002393
895.9,-0.10146
896,-0.1002393
896.1,-0.1005444
896.2,-0.1002393
896.3,-0.09993408
896.4,-0.09962891
896.5,-0.1002393
896.6,-0.0984082
896.7,-0.09871338
896.8,-0.09077881
896.9,-0.0883374
897,-0.085896
897.1,-0.08803223
897.2,-0.08559082
897.3,-0.0871167
897.4,-0.0883374
897.5,-0.09016846
897.6,-0.09291504
897.7,-0.09413574
897.8,-0.0279126
897.9,-0.02821777
898,-0.02486084
898.1,-0.02150391
898.2,-0.01875732
898.3,-0.01967285
898.4,-0.02119873
898.5,-0.02608154
898.6,-0.02699707
898.7,-0.02760742
898.8,-0.01295898
898.9,-0.007770996
899,-0.006550293
899.1,-0.009296875
899.2,-0.0102124
899.3,-0.009602051
899.4,-0.008381348
899.5,-0.009296875
899.6,-0.01509521
899.7,-0.01448486
899.8,0.0679126
899.9,0.06577637
900,0.06180908
900.1,0.06821777
900.2,0.06455566
900.3,0.06272461
900.4,0.06638672
900.5,0.06882813
900.6,0.06180908
900.7,0.06211426
900.8,0.1930347
900.9,0.1994434
901,0.1976123
901.1,0.1933398
901.2,0.1905933
901.3,0.1933398
901.4,0.1930347
901.5,0.197002
901.6,0.1976123
901.7,0.1985278
901.8,0.06974365
901.9,0.06486084
902,0.06058838
902.1,0.06119873
902.2,0.06150391
902.3,0.06119873
902.4,0.06364014
902.5,0.06516602
902.6,0.06699707
902.7,0.06943848
902.8,-0.006855469
902.9,-0.00746582
903,-0.008381348
903.1,-0.007770996
903.2,-0.008076172
903.3,-0.008686523
903.4,-0.009907227
903.5,-0.01143311
903.6,-0.01295898
903.7,-0.01356934
903.8,-0.008076172
903.9,-0.007770996
904,-0.00746582
904.1,-0.008991699
904.2,-0.008991699
904.3,-0.008686523
904.4,-0.009602051
904.5,-0.008991699
904.6,-0.006550293
904.7,-0.00746582
904.8,0.09354736
904.9,0.09385254
905,0.09598877
905.1,0.09568359
905.2,0.09598877
905.3,0.0969043
905.4,0.09781982
905.5,0.09537842
905.6,0.09354736
905.7,0.09263184
905.8,0.1951709
905.9,0.1963916
906,0.1966968
906.1,0.197002
906.2,0.2006641
906.3,0.2034106
906.4,0.2073779
906.5,0.2055469
906.6,0.2009692
906.7,0.1982227
906.8,0.03098633
906.9,0.02671387
907,0.03037598
907.1,0.03525879
907.2,0.03403809
907.3,0.02946045
907.4,0.02762939
907.5,0.02823975
907.6,0.02732422
907.7,0.02946045
907.8,-0.0102124
907.9,-0.006855469
908,-0.01387451
908.1,-0.01723145
908.2,-0.01234863
908.3,-0.007770996
908.4,-0.01509521
908.5,-0.01143311
908.6,-0.01051758
908.7,-0.01570557
908.8,-0.01601074
908.9,-0.009907227
909,-0.01112793
909.1,-0.01631592
909.2,-0.01662109
909.3,-0.01326416
909.4,-0.01173828
909.5,-0.01051758
909.6,-0.01173828
909.7,-0.01631592
909.8,0.08530762
909.9,0.08866455
910,0.08835938
910.1,0.09049561
910.2,0.09293701
910.3,0.09293701
910.4,0.09659912
910.5,0.09659912
910.6,0.09446289
910.7,0.09263184
910.8,0.2082935
910.9,0.2089038
911,0.2061572
911.1,0.2067676
911.2,0.2058521
911.3,0.2052417
911.4,0.2055469
911.5,0.2058521
911.6,0.2073779
911.7,0.2058521
911.8,0.03495361
911.9,0.03312256
912,0.03281738
912.1,0.03190186
912.2,0.03281738
912.3,0.03220703
912.4,0.03037598
912.5,0.03220703
912.6,0.0312915
912.7,0.0312915
912.8,-0.02608154
912.9,-0.02669189
913,-0.02730225
913.1,-0.02760742
913.2,-0.02943848
913.3,-0.0291333
913.4,-0.02821777
913.5,-0.0279126
913.6,-0.02638672
913.7,-0.02211426
913.8,-0.01112793
913.9,-0.004414063
914,-0.005939941
914.1,-0.008686523
914.2,-0.009602051
914.3,-0.01295898
914.4,-0.01479004
914.5,-0.01662109
914.6,-0.01417969
914.7,-0.01143311
914.8,0.0007739258
914.9,0.001079102
915,-0.0001416016
915.1,-0.006245117
915.2,-0.008686523
915.3,-0.006855469
915.4,-0.003498535
915.5,-0.0004467773
915.6,0.001689453
915.7,-0.00166748
915.8,0.1930347
915.9,0.1991382
916,0.2000537
916.1,0.204021
916.2,0.2015796
916.3,0.1951709
916.4,0.197002
916.5,0.2031055
916.6,0.1982227
916.7,0.1973071
916.8,0.1545825
916.9,0.1475635
917,0.1457324
917.1,0.1493945
917.2,0.153667
917.3,0.1451221
917.4,0.1463428
917.5,0.1481738
917.6,0.1509204
917.7,0.1539722
917.8,-0.02547119
917.9,-0.03218506
918,-0.03554199
918.1,-0.03187988
918.2,-0.03065918
918.3,-0.0291333
918.4,-0.0291333
918.5,-0.02730225
918.6,-0.02547119
918.7,-0.02760742
918.8,-0.02089355
918.9,-0.02241943
919,-0.02302979
919.1,-0.02760742
919.2,-0.02730225
919.3,-0.02669189
919.4,-0.02699707
919.5,-0.02669189
919.6,-0.02425049
919.7,-0.02455566
919.8,-0.04469727
919.9,-0.04561279
920,-0.04439209
920.1,-0.04195068
920.2,-0.04286621
920.3,-0.04256104
920.4,-0.04256104
920.5,-0.04195068
920.6,-0.04317139
920.7,-0.04286621
920.8,-0.06178711
920.9,-0.06331299
921,-0.06331299
921.1,-0.06544922
921.2,-0.06331299
921.3,-0.0669751
921.4,-0.06483887
921.5,-0.06636475
921.6,-0.06636475
921.7,-0.0681958
921.8,-0.1096997
921.9,-0.1106152
922,-0.1121411
922.1,-0.1118359
922.2,-0.1096997
922.3,-0.1069531
922.4,-0.1023755
922.5,-0.1026807
922.6,-0.103291
922.7,-0.1057324
922.8,-0.05598877
922.9,-0.05598877
923,-0.05476807
923.1,-0.05720947
923.2,-0.05537842
923.3,-0.04835938
923.4,-0.04866455
923.5,-0.05324219
923.6,-0.05507324
923.7,-0.05720947
923.8,-0.03218506
923.9,-0.02730225
924,-0.02272461
924.1,-0.02211426
924.2,-0.02302979
924.3,-0.02272461
924.4,-0.02302979
924.5,-0.02638672
924.6,-0.03187988
924.7,-0.02882813
924.8,-0.008991699
924.9,-0.01326416
925,-0.01662109
925.1,-0.009296875
925.2,-0.01387451
925.3,-0.01631592
925.4,-0.01112793
925.5,-0.009907227
925.6,-0.01570557
925.7,-0.01723145
925.8,0.003520508
925.9,0.005351563
926,0.005656738
926.1,0.0001635742
926.2,-0.0004467773
926.3,-0.003193359
926.4,0.001079102
926.5,0.003520508
926.6,0.005656738
926.7,0.006877441
926.8,0.2024951
926.9,0.204021
927,0.2018848
927.1,0.198833
927.2,0.1997485
927.3,0.1991382
927.4,0.2015796
927.5,0.2006641
927.6,0.2009692
927.7,0.2018848
927.8,0.1408496
927.9,0.1387134
928,0.1402393
928.1,0.1435962
928.2,0.143291
928.3,0.1435962
928.4,0.1420703
928.5,0.1442065
928.6,0.1439014
928.7,0.1429858
928.8,-0.02272461
928.9,-0.02577637
929,-0.02577637
929.1,-0.02821777
929.2,-0.02852295
929.3,-0.02608154
929.4,-0.02669189
929.5,-0.02577637
929.6,-0.02730225
929.7,-0.02760742
929.8,-0.01997803
929.9,-0.01997803
930,-0.02058838
930.1,-0.01997803
930.2,-0.02333496
930.3,-0.02364014
930.4,-0.02608154
930.5,-0.02608154
930.6,-0.02699707
930.7,-0.02577637
930.8,-0.04195068
930.9,-0.03889893
931,-0.03645752
931.1,-0.03767822
931.2,-0.0392041
931.3,-0.04134033
931.4,-0.04713867
931.5,-0.04561279
931.6,-0.04591797
931.7,-0.04164551
931.8,-0.05537842
931.9,-0.05476807
932,-0.0593457
932.1,-0.06514404
932.2,-0.06483887
932.3,-0.06178711
932.4,-0.0569043
932.5,-0.05781982
932.6,-0.0593457
932.7,-0.06178711
932.8,-0.1106152
932.9,-0.1100049
933,-0.1039014
933.1,-0.1051221
933.2,-0.1109204
933.3,-0.1057324
933.4,-0.1051221
933.5,-0.1121411
933.6,-0.1057324
933.7,-0.1039014
933.8,-0.06514404
933.9,-0.06239746
934,-0.05781982
934.1,-0.05720947
934.2,-0.06361816
934.3,-0.06483887
934.4,-0.06209229
934.5,-0.05995605
934.6,-0.0569043
934.7,-0.05568359
934.8,-0.02455566
934.9,-0.0279126
935,-0.0291333
935.1,-0.02852295
935.2,-0.02852295
935.3,-0.02608154
935.4,-0.02608154
935.5,-0.02364014
935.6,-0.02486084
935.7,-0.01936768
935.8,-0.01173828
935.9,-0.007770996
936,-0.01082275
936.1,-0.01234863
936.2,-0.01601074
936.3,-0.01662109
936.4,-0.01753662
936.5,-0.01814697
936.6,-0.0190625
936.7,-0.01814697
936.8,0.01969482
936.9,0.01908447
937,0.0212207
937.1,0.02061035
937.2,0.02
937.3,0.02183105
937.4,0.02213623
937.5,0.02
937.6,0.02091553
937.7,0.0212207
937.8,0.2052417
937.9,0.2104297
938,0.2089038
938.1,0.2085986
938.2,0.2073779
938.3,0.2070728
938.4,0.2101245
938.5,0.2104297
938.6,0.2107349
938.7,0.2116504
938.8,0.1109424
938.9,0.1094165
939,0.1118579
939.1,0.1115527
939.2,0.1100269
939.3,0.1075854
939.4,0.1045337
939.5,0.1039233
939.6,0.1017871
939.7,0.1042285
939.8,-0.02760742
939.9,-0.02669189
940,-0.02638672
940.1,-0.03096436
940.2,-0.03340576
940.3,-0.0367627
940.4,-0.03493164
940.5,-0.03065918
940.6,-0.02852295
940.7,-0.02852295
940.8,-0.01204346
940.9,-0.01265381
941,-0.01143311
941.1,-0.009602051
941.2,-0.01112793
941.3,-0.01753662
941.4,-0.01845215
941.5,-0.01143311
941.6,-0.01570557
941.7,-0.01814697
941.8,-0.02943848
941.9,-0.03432129
942,-0.03889893
942.1,-0.03279541
942.2,-0.03126953
942.3,-0.03615234
942.4,-0.03889893
942.5,-0.03401611
942.6,-0.02974365
942.7,-0.03218506
942.8,-0.01265381
942.9,-0.01479004
943,-0.01479004
943.1,-0.01204346
943.2,-0.008686523
943.3,-0.005634766
943.4,-0.005939941
943.5,-0.006855469
943.6,-0.009296875
943.7,-0.01173828
943.8,-0.03371094
943.9,-0.03462646
944,-0.03645752
944.1,-0.03187988
944.2,-0.03493164
944.3,-0.03401611
944.4,-0.03004883
944.5,-0.03096436
944.6,-0.02852295
944.7,-0.02760742
944.8,0.1417651
944.9,0.1454272
945,0.1472583
945.1,0.1472583
945.2,0.1475635
945.3,0.1466479
945.4,0.1442065
945.5,0.1457324
945.6,0.1457324
945.7,0.1442065
945.8,0.2406421
945.9,0.2436938
946,0.242168
946.1,0.2424731
946.2,0.2430835
946.3,0.242168
946.4,0.2449146
946.5,0.2436938
946.6,0.2452197
946.7,0.2449146
946.8,-0.01540039
946.9,-0.02272461
947,-0.02425049
947.1,-0.02852295
947.2,-0.02882813
947.3,-0.02882813
947.4,-0.02852295
947.5,-0.02211426
947.6,-0.02089355
947.7,-0.01997803
947.8,-0.03737305
947.9,-0.03981445
948,-0.04164551
948.1,-0.04408691
948.2,-0.04439209
948.3,-0.04347656
948.4,-0.03615234
948.5,-0.0367627
948.6,-0.0392041
948.7,-0.04225586
948.8,-0.07338379
948.9,-0.07613037
949,-0.07246826
949.1,-0.07063721
949.2,-0.07094238
949.3,-0.07033203
949.4,-0.07338379
949.5,-0.07490967
949.6,-0.07124756
949.7,-0.06758545
949.8,-0.08742188
949.9,-0.09016846
950,-0.08559082
950.1,-0.08925293
950.2,-0.08864258
950.3,-0.08375977
950.4,-0.085896
950.5,-0.09108398
950.6,-0.08864258
950.7,-0.08406494
950.8,-0.0669751
950.9,-0.07307861
951,-0.07368896
951.1,-0.07155273
951.2,-0.06911133
951.3,-0.06728027
951.4,-0.06666992
951.5,-0.0669751
951.6,-0.07155273
951.7,-0.07338379
951.8,-0.05354736
951.9,-0.05019043
952,-0.05110596
952.1,-0.04958008
952.2,-0.04774902
952.3,-0.04469727
952.4,-0.04256104
952.5,-0.04225586
952.6,-0.04195068
952.7,-0.04225586
952.8,-0.05141113
952.9,-0.05202148
953,-0.05415771
953.1,-0.05568359
953.2,-0.0569043
953.3,-0.05720947
953.4,-0.05873535
953.5,-0.05751465
953.6,-0.05995605
953.7,-0.058125
953.8,-0.08437012
953.9,-0.08559082
954,-0.08375977
954.1,-0.08528564
954.2,-0.08498047
954.3,-0.08559082
954.4,-0.08559082
954.5,-0.08559082
954.6,-0.08559082
954.7,-0.08467529
954.8,-0.09016846
954.9,-0.09138916
955,-0.08955811
955.1,-0.08955811
955.2,-0.08467529
955.3,-0.08559082
955.4,-0.08131836
955.5,-0.08040283
955.6,-0.08192871
955.7,-0.08437012
955.8,-0.05446289
955.9,-0.05598877
956,-0.05720947
956.1,-0.05904053
956.2,-0.05965088
956.3,-0.05659912
956.4,-0.05293701
956.5,-0.05049561
956.6,-0.04958008
956.7,-0.05476807
956.8,-0.04958008
956.9,-0.05263184
957,-0.05019043
957.1,-0.04591797
957.2,-0.04225586
957.3,-0.04469727
957.4,-0.04622314
957.5,-0.04622314
957.6,-0.0480542
957.7,-0.04652832
957.8,-0.05904053
957.9,-0.05904053
958,-0.06636475
958.1,-0.06361816
958.2,-0.05720947
958.3,-0.06239746
958.4,-0.06575439
958.5,-0.05843018
958.6,-0.06331299
958.7,-0.06605957
958.8,-0.0883374
958.9,-0.08528564
959,-0.09138916
959.1,-0.09413574
959.2,-0.09199951
959.3,-0.08894775
959.4,-0.0871167
959.5,-0.09016846
959.6,-0.09291504
959.7,-0.09413574
959.8,-0.0770459
959.9,-0.07552002
960,-0.07399414
960.1,-0.07094238
960.2,-0.06911133
960.3,-0.06850098
960.4,-0.07124756
960.5,-0.07399414
960.6,-0.0758252
960.7,-0.0770459
960.8,-0.05202148
960.9,-0.05049561
961,-0.04958008
961.1,-0.04835938
961.2,-0.04988525
961.3,-0.0492749
961.4,-0.04896973
961.5,-0.04652832
961.6,-0.04561279
961.7,-0.04408691
961.8,-0.04561279
961.9,-0.04591797
962,-0.04591797
962.1,-0.04744385
962.2,-0.04347656
962.3,-0.04500244
962.4,-0.04408691
962.5,-0.04469727
962.6,-0.04408691
962.7,-0.04652832
962.8,-0.07155273
962.9,-0.07002686
963,-0.07033203
963.1,-0.07063721
963.2,-0.07155273
963.3,-0.07246826
963.4,-0.07368896
963.5,-0.07643555
963.6,-0.07490967
963.7,-0.07643555
963.8,-0.09810303
963.9,-0.09566162
964,-0.0971875
964.1,-0.09352539
964.2,-0.09260986
964.3,-0.0883374
964.4,-0.08803223
964.5,-0.0883374
964.6,-0.09291504
964.7,-0.09566162
964.8,-0.06575439
964.9,-0.06483887
965,-0.06300781
965.1,-0.0569043
965.2,-0.05415771
965.3,-0.058125
965.4,-0.06239746
965.5,-0.06453369
965.6,-0.06453369
965.7,-0.06117676
965.8,-0.04072998
965.9,-0.0404248
966,-0.04011963
966.1,-0.04622314
966.2,-0.0468335
966.3,-0.04286621
966.4,-0.03767822
966.5,-0.04347656
966.6,-0.04744385
966.7,-0.03859375
966.8,-0.05049561
966.9,-0.05110596
967,-0.04744385
967.1,-0.04835938
967.2,-0.05293701
967.3,-0.05141113
967.4,-0.04652832
967.5,-0.04713867
967.6,-0.05080078
967.7,-0.05446289
967.8,-0.08284424
967.9,-0.08101318
968,-0.07765625
968.1,-0.07552002
968.2,-0.07857178
968.3,-0.08131836
968.4,-0.08467529
968.5,-0.08559082
968.6,-0.08528564
968.7,-0.08314941
968.8,-0.09199951
968.9,-0.09199951
969,-0.09047363
969.1,-0.08742188
969.2,-0.08803223
969.3,-0.08650635
969.4,-0.08650635
969.5,-0.0871167
969.6,-0.08681152
969.7,-0.08955811
969.8,-0.05232666
969.9,-0.05263184
970,-0.05354736
970.1,-0.05293701
970.2,-0.05385254
970.3,-0.05507324
970.4,-0.05446289
970.5,-0.05537842
970.6,-0.05446289
970.7,-0.05293701
970.8,-0.04622314
970.9,-0.04317139
971,-0.04561279
971.1,-0.04500244
971.2,-0.04500244
971.3,-0.04317139
971.4,-0.04439209
971.5,-0.04378174
971.6,-0.04134033
971.7,-0.04164551
971.8,-0.0480542
971.9,-0.04561279
972,-0.04469727
972.1,-0.04500244
972.2,-0.04256104
972.3,-0.04744385
972.4,-0.04835938
972.5,-0.05141113
972.6,-0.05385254
972.7,-0.05324219
972.8,-0.0883374
972.9,-0.08742188
973,-0.08406494
973.1,-0.08314941
973.2,-0.08101318
973.3,-0.08498047
973.4,-0.08681152
973.5,-0.08742188
973.6,-0.09047363
973.7,-0.08742188
973.8,-0.08498047
973.9,-0.08467529
974,-0.08864258
974.1,-0.08955811
974.2,-0.08955811
974.3,-0.09138916
974.4,-0.08803223
974.5,-0.085896
974.6,-0.08650635
974.7,-0.09199951
974.8,-0.0492749
974.9,-0.04195068
975,-0.0492749
975.1,-0.04591797
975.2,-0.04286621
975.3,-0.04835938
975.4,-0.04774902
975.5,-0.04103516
975.6,-0.04408691
975.7,-0.05019043
975.8,-0.04011963
975.9,-0.0367627
976,-0.03401611
976.1,-0.03065918
976.2,-0.03737305
976.3,-0.04072998
976.4,-0.03950928
976.5,-0.03859375
976.6,-0.03432129
976.7,-0.03401611
976.8,-0.03706787
976.9,-0.03706787
977,-0.03828857
977.1,-0.04530762
977.2,-0.04469727
977.3,-0.04713867
977.4,-0.04530762
977.5,-0.04500244
977.6,-0.04439209
977.7,-0.04500244
977.8,-0.07643555
977.9,-0.07643555
978,-0.07613037
978.1,-0.07552002
978.2,-0.07368896
978.3,-0.07155273
978.4,-0.07185791
978.5,-0.07399414
978.6,-0.07185791
978.7,-0.07429932
978.8,-0.0959668
978.9,-0.09505127
979,-0.09535645
979.1,-0.09566162
979.2,-0.09657715
979.3,-0.09657715
979.4,-0.09566162
979.5,-0.09566162
979.6,-0.09444092
979.7,-0.09444092
979.8,-0.04591797
979.9,-0.04530762
980,-0.04530762
980.1,-0.04469727
980.2,-0.04652832
980.3,-0.0480542
980.4,-0.04896973
980.5,-0.04958008
980.6,-0.05293701
980.7,-0.05476807
980.8,-0.03340576
980.9,-0.03371094
981,-0.03126953
981.1,-0.03065918
981.2,-0.02577637
981.3,-0.02516602
981.4,-0.02577637
981.5,-0.02852295
981.6,-0.030354
981.7,-0.03584717
981.8,-0.03157471
981.9,-0.02730225
982,-0.02455566
982.1,-0.02119873
982.2,-0.02486084
982.3,-0.02699707
982.4,-0.03126953
982.5,-0.03126953
982.6,-0.030354
982.7,-0.0291333
982.8,-0.03157471
982.9,-0.0279126
983,-0.03004883
983.1,-0.03645752
983.2,-0.03310059
983.3,-0.02730225
983.4,-0.03249023
983.5,-0.03126953
983.6,-0.02852295
983.7,-0.03645752
983.8,-0.04011963
983.9,-0.03981445
984,-0.03645752
984.1,-0.04317139
984.2,-0.04439209
984.3,-0.04195068
984.4,-0.03737305
984.5,-0.03767822
984.6,-0.0404248
984.7,-0.04286621
984.8,-0.09413574
984.9,-0.09566162
985,-0.09260986
985.1,-0.09138916
985.2,-0.0871167
985.3,-0.08681152
985.4,-0.085896
985.5,-0.0871167
985.6,-0.08955811
985.7,-0.09291504
985.8,-0.10146
985.9,-0.1008496
986,-0.1011548
986.1,-0.1002393
986.2,-0.1005444
986.3,-0.09993408
986.4,-0.09871338
986.5,-0.09810303
986.6,-0.0984082
986.7,-0.0971875
986.8,-0.0279126
986.9,-0.02516602
987,-0.02425049
987.1,-0.02394531
987.2,-0.02333496
987.3,-0.02364014
987.4,-0.02425049
987.5,-0.02241943
987.6,-0.02119873
987.7,-0.02241943
987.8,-0.008686523
987.9,-0.008076172
988,-0.007770996
988.1,-0.008991699
988.2,-0.009907227
988.3,-0.008991699
988.4,-0.01082275
988.5,-0.01265381
988.6,-0.01356934
988.7,-0.01448486
988.8,0.05448486
988.9,0.05753662
989,0.05753662
989.1,0.06058838
989.2,0.06211426
989.3,0.06364014
989.4,0.06577637
989.5,0.06486084
989.6,0.06241943
989.7,0.05997803
989.8,0.183269
989.9,0.1844897
990,0.1838794
990.1,0.1908984
990.2,0.193645
990.3,0.1930347
990.4,0.188457
990.5,0.1847949
990.6,0.1844897
990.7,0.1844897
990.8,0.07279541
990.9,0.07249023
991,0.070354
991.1,0.070354
991.2,0.0679126
991.3,0.07126953
991.4,0.07401611
991.5,0.07004883
991.6,0.06852295
991.7,0.0779834
991.8,-0.00746582
991.9,-0.01479004
992,-0.008076172
992.1,-0.01082275
992.2,-0.01479004
992.3,-0.01051758
992.4,-0.005634766
992.5,-0.007160645
992.6,-0.01356934
992.7,-0.01356934
992.8,-0.006245117
992.9,-0.002277832
993,0.00260498
993.1,0.003215332
993.2,-0.001362305
993.3,-0.003803711
993.4,-0.005939941
993.5,-0.005634766
993.6,-0.006245117
993.7,-0.003193359
993.8,0.1005664
993.9,0.105144
994,0.1066699
994.1,0.1091113
994.2,0.108501
994.3,0.1106372
994.4,0.1081958
994.5,0.1054492
994.6,0.1039233
994.7,0.1017871
994.8,0.1835742
994.9,0.1869312
995,0.1875415
995.1,0.186626
995.2,0.1838794
995.3,0.186626
995.4,0.1851001
995.5,0.1847949
995.6,0.186626
995.7,0.1860156
995.8,0.02427246
995.9,0.01969482
996,0.01908447
996.1,0.01938965
996.2,0.01847412
996.3,0.01847412
996.4,0.02030518
996.5,0.02183105
996.6,0.01969482
996.7,0.02061035
996.8,-0.01295898
996.9,-0.01051758
997,-0.008076172
997.1,-0.005939941
997.2,-0.002888184
997.3,-0.002277832
997.4,-0.005024414
997.5,-0.007770996
997.6,-0.008076172
997.7,-0.01356934
997.8,-0.008381348
997.9,-0.008381348
998,-0.00532959
998.1,-0.004108887
998.2,-0.001362305
998.3,0.001994629
998.4,-0.002583008
998.5,-0.006550293
998.6,-0.006245117
998.7,-0.006855469
998.8,0.1292529
998.9,0.138103
999,0.1408496
999.1,0.1371875
999.2,0.1359668
999.3,0.1374927
999.4,0.1408496
999.5,0.1387134
999.6,0.1323047
999.7,0.131084
999.8,0.183269
999.9,0.1835742
1000,0.1783862
1000.1,0.181438
1000.2,0.1844897
1000.3,0.1765552
1000.4,0.1796069
1000.5,0.1841846
1000.6,0.1796069
1000.7,0.1756396
1000.8,0.004436035
1000.9,0.002299805
1001,0.003215332
1001.1,0.0001635742
1001.2,-0.002277832
1001.3,-0.005024414
1001.4,-0.003803711
1001.5,0.0001635742
1001.6,0.001384277
1001.7,0.002299805
1001.8,-0.004414063
1001.9,-0.004719238
1002,-0.005939941
1002.1,-0.008686523
1002.2,-0.008991699
1002.3,-0.01082275
1002.4,-0.01143311
1002.5,-0.01234863
1002.6,-0.01112793
1002.7,-0.01173828
1002.8,-0.01662109
1002.9,-0.01570557
1003,-0.01356934
1003.1,-0.01356934
1003.2,-0.01234863
1003.3,-0.01265381
1003.4,-0.01295898
1003.5,-0.0102124
1003.6,-0.01082275
1003.7,-0.008381348
1003.8,0.1274219
1003.9,0.131084
1004,0.1313892
1004.1,0.1313892
1004.2,0.1313892
1004.3,0.131084
1004.4,0.1323047
1004.5,0.131084
1004.6,0.1313892
1004.7,0.1286426
1004.8,0.1954761
1004.9,0.1973071
1005,0.1963916
1005.1,0.1945605
1005.2,0.1954761
1005.3,0.1933398
1005.4,0.1924243
1005.5,0.1930347
1005.6,0.1921191
1005.7,0.1927295
1005.8,0.01389648
1005.9,0.01206543
1006,0.01389648
1006.1,0.01420166
1006.2,0.009318848
1006.3,0.008708496
1006.4,0.004130859
1006.5,0.005656738
1006.6,0.005656738
1006.7,0.0111499
1006.8,-0.01692627
1006.9,-0.01967285
1007,-0.02394531
1007.1,-0.02669189
1007.2,-0.02608154
1007.3,-0.02394531
1007.4,-0.02119873
1007.5,-0.02119873
1007.6,-0.01997803
1007.7,-0.02089355
1007.8,-0.01265381
1007.9,-0.01570557
1008,-0.01387451
1008.1,-0.009907227
1008.2,-0.01356934
1008.3,-0.01692627
1008.4,-0.01051758
1008.5,-0.01234863
1008.6,-0.01814697
1008.7,-0.01082275
1008.8,-0.003193359
1008.9,-0.01051758
1009,-0.01112793
1009.1,-0.00746582
1009.2,-0.003498535
1009.3,-0.003498535
1009.4,-0.009602051
1009.5,-0.01143311
1009.6,-0.01143311
1009.7,-0.008991699
1009.8,0.1908984
1009.9,0.1982227
1010,0.1994434
1010.1,0.198833
1010.2,0.1942554
1010.3,0.1930347
1010.4,0.1899829
1010.5,0.1896777
1010.6,0.1908984
1010.7,0.1924243
1010.8,0.158855
1010.9,0.158855
1011,0.1603809
1011.1,0.1609912
1011.2,0.1616016
1011.3,0.1634326
1011.4,0.1637378
1011.5,0.1652637
1011.6,0.165874
1011.7,0.1667896
1011.8,-0.02455566
1011.9,-0.02669189
1012,-0.02699707
1012.1,-0.02608154
1012.2,-0.02730225
1012.3,-0.02760742
1012.4,-0.02852295
1012.5,-0.02882813
1012.6,-0.02669189
1012.7,-0.02699707
1012.8,-0.02241943
1012.9,-0.02272461
1013,-0.02150391
1013.1,-0.02547119
1013.2,-0.02638672
1013.3,-0.02577637
1013.4,-0.02608154
1013.5,-0.02638672
1013.6,-0.02760742
1013.7,-0.03004883
1013.8,-0.05324219
1013.9,-0.05659912
1014,-0.05354736
1014.1,-0.04988525
1014.2,-0.04622314
1014.3,-0.04530762
1014.4,-0.04591797
1014.5,-0.0492749
1014.6,-0.05263184
1014.7,-0.05293701
1014.8,-0.08650635
1014.9,-0.08437012
1015,-0.08009766
1015.1,-0.07613037
1015.2,-0.0782666
1015.3,-0.08192871
1015.4,-0.085896
1015.5,-0.085896
1015.6,-0.08284424
1015.7,-0.07674072
1015.8,-0.08986328
1015.9,-0.09138916
1016,-0.09260986
1016.1,-0.09444092
1016.2,-0.09871338
1016.3,-0.0984082
1016.4,-0.09474609
1016.5,-0.09322021
1016.6,-0.1005444
1016.7,-0.09779785
1016.8,-0.03859375
1016.9,-0.04378174
1017,-0.04134033
1017.1,-0.0379834
1017.2,-0.04317139
1017.3,-0.0468335
1017.4,-0.04286621
1017.5,-0.03950928
1017.6,-0.03645752
1017.7,-0.04195068
1017.8,-0.03340576
1017.9,-0.03554199
1018,-0.03096436
1018.1,-0.02943848
1018.2,-0.02852295
1018.3,-0.02608154
1018.4,-0.02577637
1018.5,-0.02852295
1018.6,-0.03157471
1018.7,-0.03218506
1018.8,-0.02943848
1018.9,-0.02943848
1019,-0.02974365
1019.1,-0.02852295
1019.2,-0.02577637
1019.3,-0.02760742
1019.4,-0.02486084
1019.5,-0.02577637
1019.6,-0.02150391
1019.7,-0.02150391
1019.8,-0.02516602
1019.9,-0.02547119
1020,-0.02699707
1020.1,-0.02608154
1020.2,-0.02699707
1020.3,-0.02730225
1020.4,-0.02608154
1020.5,-0.02638672
1020.6,-0.02760742
1020.7,-0.03065918
1020.8,-0.03493164
1020.9,-0.03371094
1021,-0.03310059
1021.1,-0.03432129
1021.2,-0.03126953
1021.3,-0.03249023
1021.4,-0.03249023
1021.5,-0.03249023
1021.6,-0.03157471
1021.7,-0.03401611
1021.8,-0.0770459
1021.9,-0.07918213
1022,-0.08131836
1022.1,-0.08375977
1022.2,-0.08467529
1022.3,-0.085896
1022.4,-0.08681152
1022.5,-0.08314941
1022.6,-0.08314941
1022.7,-0.0794873
1022.8,-0.10146
1022.9,-0.1008496
1023,-0.103291
1023.1,-0.1060376
1023.2,-0.1087842
1023.3,-0.1093945
1023.4,-0.108479
1023.5,-0.1039014
1023.6,-0.1017651
1023.7,-0.1029858
1023.8,-0.03767822
1023.9,-0.03737305
1024,-0.04011963
1024.1,-0.03706787
1024.2,-0.0367627
1024.3,-0.03615234
1024.4,-0.03889893
1024.5,-0.03889893
1024.6,-0.03523682
1024.7,-0.03157471
1024.8,-0.007770996
1024.9,-0.01417969
1025,-0.00746582
1025.1,-0.008076172
1025.2,-0.01173828
1025.3,-0.007160645
1025.4,-0.009907227
1025.5,-0.01173828
1025.6,-0.009907227
1025.7,-0.005024414
1025.8,0.05204346
1025.9,0.05082275
1026,0.04746582
1026.1,0.05173828
1026.2,0.05753662
1026.3,0.05631592
1026.4,0.05417969
1026.5,0.0489917
1026.6,0.0489917
1026.7,0.05051758
1026.8,0.1738086
1026.9,0.1808276
1027,0.1829639
1027.1,0.1851001
1027.2,0.1851001
1027.3,0.1838794
1027.4,0.1817432
1027.5,0.1796069
1027.6,0.1777759
1027.7,0.1768604
1027.8,0.08439209
1027.9,0.07981445
1028,0.08072998
1028.1,0.07981445
1028.2,0.08256104
1028.3,0.08286621
1028.4,0.08439209
1028.5,0.08286621
1028.6,0.08469727
1028.7,0.08652832
1028.8,-0.005634766
1028.9,-0.006855469
1029,-0.005939941
1029.1,-0.006550293
1029.2,-0.00746582
1029.3,-0.005939941
1029.4,-0.007770996
1029.5,-0.005634766
1029.6,-0.006855469
1029.7,-0.00532959
1029.8,0.00260498
1029.9,0.001079102
1030,-0.0004467773
1030.1,-0.00166748
1030.2,-0.003498535
1030.3,-0.002583008
1030.4,-0.002583008
1030.5,-0.002277832
1030.6,-0.00166748
1030.7,-0.00166748
1030.8,0.1017871
1030.9,0.1091113
1031,0.110332
1031.1,0.1121631
1031.2,0.1124683
1031.3,0.1091113
1031.4,0.1063647
1031.5,0.1048389
1031.6,0.1023975
1031.7,0.1039233
1031.8,0.1783862
1031.9,0.1847949
1032,0.1851001
1032.1,0.181438
1032.2,0.1771655
1032.3,0.1750293
1032.4,0.1771655
1032.5,0.1774707
1032.6,0.1783862
1032.7,0.1774707
1032.8,0.02610352
1032.9,0.02335693
1033,0.02854492
1033.1,0.03190186
1033.2,0.02305176
1033.3,0.02701904
1033.4,0.02946045
1033.5,0.02335693
1033.6,0.02610352
1033.7,0.0300708
1033.8,-0.01051758
1033.9,-0.009907227
1034,-0.007770996
1034.1,-0.003193359
1034.2,-0.005939941
1034.3,-0.01204346
1034.4,-0.01173828
1034.5,-0.01082275
1034.6,-0.005939941
1034.7,-0.004108887
1034.8,0.01481201
1034.9,0.01511719
1035,0.009318848
1035.1,0.007487793
1035.2,0.006572266
1035.3,0.005961914
1035.4,0.007487793
1035.5,0.00840332
1035.6,0.01206543
1035.7,0.01053955
1035.8,0.1585498
1035.9,0.1603809
1036,0.1622119
1036.1,0.1609912
1036.2,0.1643481
1036.3,0.1622119
1036.4,0.1616016
1036.5,0.1603809
1036.6,0.1591602
1036.7,0.1567188
1036.8,0.1469531
1036.9,0.1463428
1037,0.1463428
1037.1,0.1448169
1037.2,0.1448169
1037.3,0.1463428
1037.4,0.143291
1037.5,0.1439014
1037.6,0.1454272
1037.7,0.1475635
1037.8,-0.003498535
1037.9,-0.006855469
1038,-0.005024414
1038.1,-0.004108887
1038.2,-0.002277832
1038.3,-0.002888184
1038.4,0.00046875
1038.5,-0.001057129
1038.6,0.0001635742
1038.7,-0.003193359
1038.8,-0.004414063
1038.9,-0.008381348
1039,-0.009602051
1039.1,-0.01173828
1039.2,-0.008686523
1039.3,-0.0102124
1039.4,-0.008381348
1039.5,-0.001972656
1039.6,-0.001362305
1039.7,-0.005024414
1039.8,0.02213623
1039.9,0.02
1040,0.01786377
1040.1,0.01755859
1040.2,0.02152588
1040.3,0.02671387
1040.4,0.02427246
1040.5,0.0212207
1040.6,0.01908447
1040.7,0.01755859
1040.8,0.1786914
1040.9,0.1838794
1041,0.183269
1041.1,0.1826587
1041.2,0.1847949
1041.3,0.1893726
1041.4,0.1933398
1041.5,0.1857104
1041.6,0.1857104
1041.7,0.191814
1041.8,0.1173511
1041.9,0.113689
1042,0.1197925
1042.1,0.1204028
1042.2,0.1146045
1042.3,0.1158252
1042.4,0.1173511
1042.5,0.1200977
1042.6,0.1197925
1042.7,0.1158252
1042.8,-0.01692627
1042.9,-0.01997803
1043,-0.01845215
1043.1,-0.01845215
1043.2,-0.01601074
1043.3,-0.01143311
1043.4,-0.01173828
1043.5,-0.01417969
1043.6,-0.01479004
1043.7,-0.01662109
1043.8,-0.008991699
1043.9,-0.009907227
1044,-0.01082275
1044.1,-0.01051758
1044.2,-0.01112793
1044.3,-0.008991699
1044.4,-0.009602051
1044.5,-0.008991699
1044.6,-0.00746582
1044.7,-0.005634766
1044.8,0.01359131
1044.9,0.01542236
1045,0.01694824
1045.1,0.01664307
1045.2,0.01725342
1045.3,0.01633789
1045.4,0.01755859
1045.5,0.01847412
1045.6,0.01725342
1045.7,0.01755859
1045.8,0.193645
1045.9,0.2003589
1046,0.1979175
1046.1,0.2000537
1046.2,0.2006641
1046.3,0.2015796
1046.4,0.1994434
1046.5,0.1976123
1046.6,0.1951709
1046.7,0.1951709
1046.8,0.1274219
1046.9,0.1240649
1047,0.1246753
1047.1,0.1243701
1047.2,0.1210132
1047.3,0.1225391
1047.4,0.1268115
1047.5,0.1301685
1047.6,0.1313892
1047.7,0.1295581
1047.8,-0.0202832
1047.9,-0.02943848
1048,-0.02974365
1048.1,-0.02547119
1048.2,-0.02180908
1048.3,-0.0190625
1048.4,-0.02455566
1048.5,-0.02547119
1048.6,-0.03096436
1048.7,-0.02180908
1048.8,-0.002277832
1048.9,-0.008381348
1049,-0.01295898
1049.1,-0.01448486
1049.2,-0.01173828
1049.3,-0.01143311
1049.4,-0.01082275
1049.5,-0.01082275
1049.6,-0.01112793
1049.7,-0.0102124
1049.8,-0.01936768
1049.9,-0.02150391
1050,-0.02638672
1050.1,-0.02333496
1050.2,-0.01967285
1050.3,-0.02516602
1050.4,-0.02638672
1050.5,-0.02302979
1050.6,-0.0190625
1050.7,-0.0190625
1050.8,0.09293701
1050.9,0.09476807
1051,0.09568359
1051.1,0.0993457
1051.2,0.1014819
1051.3,0.1048389
1051.4,0.1030078
1051.5,0.09965088
1051.6,0.09629395
1051.7,0.09385254
1051.8,0.219585
1051.9,0.2250781
1052,0.2253833
1052.1,0.2269092
1052.2,0.2272144
1052.3,0.2290454
1052.4,0.2302661
1052.5,0.231792
1052.6,0.2320972
1052.7,0.233623
1052.8,0.02701904
1052.9,0.02335693
1053,0.02152588
1053.1,0.02030518
1053.2,0.02
1053.3,0.01938965
1053.4,0.02030518
1053.5,0.02030518
1053.6,0.02
1053.7,0.01938965
1053.8,-0.02516602
1053.9,-0.02669189
1054,-0.0279126
1054.1,-0.02608154
1054.2,-0.02364014
1054.3,-0.02425049
1054.4,-0.02516602
1054.5,-0.02547119
1054.6,-0.02669189
1054.7,-0.02425049
1054.8,-0.03096436
1054.9,-0.02852295
1055,-0.0291333
1055.1,-0.02974365
1055.2,-0.03279541
1055.3,-0.03462646
1055.4,-0.03737305
1055.5,-0.03584717
1055.6,-0.03859375
1055.7,-0.03828857
1055.8,-0.05354736
1055.9,-0.05232666
1056,-0.0492749
1056.1,-0.0492749
1056.2,-0.04286621
1056.3,-0.04561279
1056.4,-0.04561279
1056.5,-0.05202148
1056.6,-0.05202148
1056.7,-0.05354736
1056.8,-0.09932373
1056.9,-0.09352539
1057,-0.09138916
1057.1,-0.09688232
1057.2,-0.1008496
1057.3,-0.10146
1057.4,-0.10146
1057.5,-0.1008496
1057.6,-0.1005444
1057.7,-0.10146
1057.8,-0.08528564
1057.9,-0.08467529
1058,-0.08192871
1058.1,-0.07674072
1058.2,-0.08467529
1058.3,-0.08559082
1058.4,-0.07857178
1058.5,-0.08314941
1058.6,-0.08437012
1058.7,-0.07735107
1058.8,-0.03554199
1058.9,-0.0379834
1059,-0.03645752
1059.1,-0.03157471
1059.2,-0.03065918
1059.3,-0.03371094
1059.4,-0.03828857
1059.5,-0.03737305
1059.6,-0.03371094
1059.7,-0.03310059
1059.8,-0.01234863
1059.9,-0.01234863
1060,-0.01387451
1060.1,-0.0190625
1060.2,-0.01967285
1060.3,-0.02119873
1060.4,-0.01936768
1060.5,-0.01936768
1060.6,-0.01936768
1060.7,-0.01570557
1060.8,-0.01845215
1060.9,-0.01570557
1061,-0.01662109
1061.1,-0.01448486
1061.2,-0.01417969
1061.3,-0.01387451
1061.4,-0.01417969
1061.5,-0.01417969
1061.6,-0.01570557
1061.7,-0.01570557
1061.8,0.1014819
1061.9,0.1054492
1062,0.1039233
1062.1,0.103313
1062.2,0.1023975
1062.3,0.1020923
1062.4,0.1014819
1062.5,0.1030078
1062.6,0.1036182
1062.7,0.1023975
1062.8,0.221416
1062.9,0.2272144
1063,0.2278247
1063.1,0.2293506
1063.2,0.2287402
1063.3,0.2296558
1063.4,0.2293506
1063.5,0.2299609
1063.6,0.2272144
1063.7,0.2275195
1063.8,0.01572754
1063.9,0.009318848
1064,0.007792969
1064.1,0.00626709
1064.2,0.00626709
1064.3,0.008708496
1064.4,0.01420166
1064.5,0.01572754
1064.6,0.01389648
1064.7,0.01145508
1064.8,-0.02730225
1064.9,-0.02974365
1065,-0.02974365
1065.1,-0.02669189
1065.2,-0.02089355
1065.3,-0.02058838
1065.4,-0.02486084
1065.5,-0.02882813
1065.6,-0.03065918
1065.7,-0.02882813
1065.8,-0.03371094
1065.9,-0.03187988
1066,-0.03340576
1066.1,-0.03706787
1066.2,-0.03889893
1066.3,-0.0367627
1066.4,-0.03249023
1066.5,-0.03432129
1066.6,-0.03828857
1066.7,-0.03065918
1066.8,-0.04530762
1066.9,-0.0492749
1067,-0.04347656
1067.1,-0.04103516
1067.2,-0.04896973
1067.3,-0.04744385
1067.4,-0.04286621
1067.5,-0.0404248
1067.6,-0.04744385
1067.7,-0.0492749
1067.8,-0.09535645
1067.9,-0.09505127
1068,-0.09383057
1068.1,-0.08986328
1068.2,-0.09138916
1068.3,-0.09566162
1068.4,-0.09749268
1068.5,-0.09749268
1068.6,-0.09810303
1068.7,-0.0971875
1068.8,-0.08894775
1068.9,-0.08925293
1069,-0.08650635
1069.1,-0.08528564
1069.2,-0.08223389
1069.3,-0.08070801
1069.4,-0.08009766
1069.5,-0.08375977
1069.6,-0.08314941
1069.7,-0.08620117
1069.8,-0.03767822
1069.9,-0.03767822
1070,-0.03706787
1070.1,-0.03737305
1070.2,-0.03889893
1070.3,-0.04134033
1070.4,-0.04164551
1070.5,-0.03981445
1070.6,-0.03950928
1070.7,-0.03981445
1070.8,-0.01814697
1070.9,-0.01723145
1071,-0.01875732
1071.1,-0.01997803
1071.2,-0.01814697
1071.3,-0.01631592
1071.4,-0.01601074
1071.5,-0.01479004
1071.6,-0.01479004
1071.7,-0.01448486
1071.8,-0.01417969
1071.9,-0.01143311
1072,-0.008991699
1072.1,-0.0102124
1072.2,-0.01173828
1072.3,-0.01417969
1072.4,-0.01417969
1072.5,-0.01753662
1072.6,-0.0190625
1072.7,-0.01845215
1072.8,0.1252856
1072.9,0.1283374
1073,0.136272
1073.1,0.1365771
1073.2,0.1335254
1073.3,0.1332202
1073.4,0.1286426
1073.5,0.125896
1073.6,0.1286426
1073.7,0.1323047
1073.8,0.2055469
1073.9,0.2067676
1074,0.2037158
1074.1,0.2006641
1074.2,0.2012744
1074.3,0.1985278
1074.4,0.1985278
1074.5,0.2018848
1074.6,0.2064624
1074.7,0.2067676
1074.8,0.001384277
1074.9,-0.005634766
1075,0.003215332
1075.1,-0.006855469
1075.2,-0.003193359
1075.3,0.001994629
1075.4,-0.003803711
1075.5,-0.006855469
1075.6,-0.001057129
1075.7,0.001384277
1075.8,-0.0190625
1075.9,-0.02455566
1076,-0.02577637
1076.1,-0.02241943
1076.2,-0.01967285
1076.3,-0.0190625
1076.4,-0.0178418
1076.5,-0.02364014
1076.6,-0.02302979
1076.7,-0.02394531
1076.8,-0.02974365
1076.9,-0.03126953
1077,-0.02760742
1077.1,-0.02699707
1077.2,-0.02364014
1077.3,-0.02211426
1077.4,-0.02333496
1077.5,-0.02608154
1077.6,-0.02425049
1077.7,-0.02943848
1077.8,-0.03004883
1077.9,-0.03218506
1078,-0.03126953
1078.1,-0.03249023
1078.2,-0.03340576
1078.3,-0.03249023
1078.4,-0.03157471
1078.5,-0.03279541
1078.6,-0.03401611
1078.7,-0.03096436
1078.8,-0.04011963
1078.9,-0.04072998
1079,-0.03828857
1079.1,-0.04134033
1079.2,-0.04134033
1079.3,-0.04103516
1079.4,-0.04011963
1079.5,-0.0404248
1079.6,-0.03950928
1079.7,-0.04072998
1079.8,-0.0770459
1079.9,-0.07918213
1080,-0.07918213
1080.1,-0.07613037
1080.2,-0.07643555
1080.3,-0.07552002
1080.4,-0.07094238
1080.5,-0.0694165
1080.6,-0.06880615
1080.7,-0.06880615
1080.8,-0.1051221
1080.9,-0.1078687
1081,-0.1112256
1081.1,-0.1133618
1081.2,-0.1139722
1081.3,-0.1133618
1081.4,-0.1133618
1081.5,-0.1048169
1081.6,-0.1035962
1081.7,-0.1069531
1081.8,-0.04378174
1081.9,-0.04622314
1082,-0.04652832
1082.1,-0.04347656
1082.2,-0.03706787
1082.3,-0.03554199
1082.4,-0.03981445
1082.5,-0.04225586
1082.6,-0.04347656
1082.7,-0.03859375
1082.8,-0.007160645
1082.9,-0.006245117
1083,-0.01234863
1083.1,-0.01173828
1083.2,-0.005024414
1083.3,-0.01051758
1083.4,-0.01112793
1083.5,-0.007160645
1083.6,-0.009907227
1083.7,-0.01204346
1083.8,0.03953125
1083.9,0.04288818
1084,0.03464844
1084.1,0.03434326
1084.2,0.03708984
1084.3,0.04258301
1084.4,0.04197266
1084.5,0.04105713
1084.6,0.03617432
1084.7,0.03403809
1084.8,0.1661792
1084.9,0.1722827
1085,0.1735034
1085.1,0.1753345
1085.2,0.1783862
1085.3,0.1783862
1085.4,0.1765552
1085.5,0.1765552
1085.6,0.1728931
1085.7,0.1707568
1085.8,0.1005664
1085.9,0.09873535
1086,0.09843018
1086.1,0.09843018
1086.2,0.09843018
1086.3,0.1008716
1086.4,0.1008716
1086.5,0.1008716
1086.6,0.1023975
1086.7,0.1039233
1086.8,-0.001972656
1086.9,-0.003803711
1087,-0.00166748
1087.1,-0.003803711
1087.2,-0.002583008
1087.3,-0.003498535
1087.4,-0.002583008
1087.5,-0.003498535
1087.6,-0.001362305
1087.7,-0.00166748
1087.8,0.001689453
1087.9,0.0007739258
1088,0.001384277
1088.1,-0.0004467773
1088.2,-0.0007519531
1088.3,-0.002277832
1088.4,-0.004414063
1088.5,-0.005024414
1088.6,-0.00532959
1088.7,-0.006245117
1088.8,0.08561279
1088.9,0.0880542
1089,0.09080078
1089.1,0.09385254
1089.2,0.0969043
1089.3,0.09598877
1089.4,0.09476807
1089.5,0.09446289
1089.6,0.0892749
1089.7,0.08896973
1089.8,0.1783862
1089.9,0.1820483
1090,0.1872363
1090.1,0.1902881
1090.2,0.1887622
1090.3,0.1854053
1090.4,0.1811328
1090.5,0.1805225
1090.6,0.1829639
1090.7,0.1887622
1090.8,0.047771
1090.9,0.04471924
1091,0.04410889
1091.1,0.04288818
1091.2,0.04105713
1091.3,0.03617432
1091.4,0.03678467
1091.5,0.04105713
1091.6,0.04197266
1091.7,0.03586914
1091.8,-0.006550293
1091.9,-0.005634766
1092,-0.01173828
1092.1,-0.009602051
1092.2,-0.004108887
1092.3,-0.007770996
1092.4,-0.01173828
1092.5,-0.01234863
1092.6,-0.007160645
1092.7,-0.004108887
1092.8,0.009624023
1092.9,0.003825684
1093,0.002910156
1093.1,0.003520508
1093.2,0.003520508
1093.3,0.00840332
1093.4,0.01023438
1093.5,0.01206543
1093.6,0.009929199
1093.7,0.009624023
1093.8,0.1402393
1093.9,0.1408496
1094,0.1411548
1094.1,0.1399341
1094.2,0.1390186
1094.3,0.1399341
1094.4,0.1439014
1094.5,0.14146
1094.6,0.1435962
1094.7,0.1454272
1094.8,0.1600757
1094.9,0.1597705
1095,0.160686
1095.1,0.1625171
1095.2,0.1628223
1095.3,0.1625171
1095.4,0.1625171
1095.5,0.1619067
1095.6,0.1616016
1095.7,0.1603809
1095.8,0.001079102
1095.9,0.0001635742
1096,-0.0007519531
1096.1,-0.001362305
1096.2,-0.00166748
1096.3,-0.004719238
1096.4,-0.004414063
1096.5,-0.004414063
1096.6,-0.004108887
1096.7,-0.001362305
1096.8,-0.005024414
1096.9,-0.004719238
1097,-0.00166748
1097.1,-0.00166748
1097.2,-0.002888184
1097.3,-0.007160645
1097.4,-0.008991699
1097.5,-0.008686523
1097.6,-0.01082275
1097.7,-0.01051758
1097.8,0.01450684
1097.9,0.02030518
1098,0.02061035
1098.1,0.01694824
1098.2,0.01450684
1098.3,0.01084473
1098.4,0.01298096
1098.5,0.02
1098.6,0.01969482
1098.7,0.01664307
1098.8,0.1716724
1098.9,0.1759448
1099,0.1826587
1099.1,0.1841846
1099.2,0.181438
1099.3,0.1799121
1099.4,0.1811328
1099.5,0.1823535
1099.6,0.1835742
1099.7,0.1820483
1099.8,0.125896
1099.9,0.1286426
1100,0.1335254
1100.1,0.1298633
1100.2,0.1246753
1100.3,0.1307788
1100.4,0.1341357
1100.5,0.1277271
1100.6,0.1255908
1100.7,0.1286426
1100.8,-0.008076172
1100.9,-0.01112793
1101,-0.01356934
1101.1,-0.01753662
1101.2,-0.01845215
1101.3,-0.01753662
1101.4,-0.01540039
1101.5,-0.01509521
1101.6,-0.01234863
1101.7,-0.0102124
1101.8,-0.003803711
1101.9,-0.003803711
1102,-0.008991699
1102.1,-0.009907227
1102.2,-0.01051758
1102.3,-0.01173828
1102.4,-0.009907227
1102.5,-0.008076172
1102.6,-0.005634766
1102.7,-0.006855469
1102.8,0.01176025
1102.9,0.01420166
1103,0.01694824
1103.1,0.01603271
1103.2,0.01511719
1103.3,0.01664307
1103.4,0.01511719
1103.5,0.01420166
1103.6,0.01145508
1103.7,0.01145508
1103.8,0.1841846
1103.9,0.1887622
1104,0.1878467
1104.1,0.1908984
1104.2,0.1881519
1104.3,0.1869312
1104.4,0.1869312
1104.5,0.1878467
1104.6,0.1878467
1104.7,0.1902881
1104.8,0.1332202
1104.9,0.1338306
1105,0.1356616
1105.1,0.1323047
1105.2,0.1368823
1105.3,0.1356616
1105.4,0.1347461
1105.5,0.1335254
1105.6,0.1323047
1105.7,0.1283374
1105.8,-0.02333496
1105.9,-0.0279126
1106,-0.02669189
1106.1,-0.02150391
1106.2,-0.0178418
1106.3,-0.0178418
1106.4,-0.02089355
1106.5,-0.02333496
1106.6,-0.02730225
1106.7,-0.02821777
1106.8,-0.009602051
1106.9,-0.004108887
1107,-0.002888184
1107.1,-0.004108887
1107.2,-0.009296875
1107.3,-0.0102124
1107.4,-0.01173828
1107.5,-0.01173828
1107.6,-0.009296875
1107.7,-0.01051758
1107.8,-0.02425049
1107.9,-0.02455566
1108,-0.02241943
1108.1,-0.01723145
1108.2,-0.02455566
1108.3,-0.02150391
1108.4,-0.01570557
1108.5,-0.02302979
1108.6,-0.02486084
1108.7,-0.01631592
1108.8,0.1176563
1108.9,0.1179614
1109,0.1219287
1109.1,0.125896
1109.2,0.1243701
1109.3,0.1185718
1109.4,0.1179614
1109.5,0.1179614
1109.6,0.1225391
1109.7,0.1265063
1109.8,0.2171436
1109.9,0.2168384
1110,0.2128711
1110.1,0.2113452
1110.2,0.2089038
1110.3,0.209209
1110.4,0.2104297
1110.5,0.2116504
1110.6,0.2122607
1110.7,0.214397
1110.8,0.009624023
1110.9,0.005656738
1111,0.00626709
1111.1,0.007792969
1111.2,0.007792969
1111.3,0.00626709
1111.4,0.007792969
1111.5,0.009013672
1111.6,0.008708496
1111.7,0.007792969
1111.8,-0.01875732
1111.9,-0.01967285
1112,-0.01967285
1112.1,-0.02058838
1112.2,-0.0190625
1112.3,-0.0190625
1112.4,-0.01997803
1112.5,-0.0202832
1112.6,-0.02211426
1112.7,-0.02058838
1112.8,-0.02882813
1112.9,-0.02699707
1113,-0.0279126
1113.1,-0.030354
1113.2,-0.03126953
1113.3,-0.03218506
1113.4,-0.03310059
1113.5,-0.03249023
1113.6,-0.03493164
1113.7,-0.03706787
1113.8,-0.04225586
1113.9,-0.04317139
1114,-0.04469727
1114.1,-0.04256104
1114.2,-0.04011963
1114.3,-0.03706787
1114.4,-0.03584717
1114.5,-0.03340576
1114.6,-0.03706787
1114.7,-0.03950928
1114.8,-0.0871167
1114.9,-0.08772705
1115,-0.08955811
1115.1,-0.08620117
1115.2,-0.08101318
1115.3,-0.08070801
1115.4,-0.08559082
1115.5,-0.08864258
1115.6,-0.0871167
1115.7,-0.08681152
1115.8,-0.09474609
1115.9,-0.09566162
1116,-0.09566162
1116.1,-0.09962891
1116.2,-0.1005444
1116.3,-0.1005444
1116.4,-0.0971875
1116.5,-0.09474609
1116.6,-0.1023755
1116.7,-0.09688232
1116.8,-0.04011963
1116.9,-0.04500244
1117,-0.04225586
1117.1,-0.03859375
1117.2,-0.04469727
1117.3,-0.04469727
1117.4,-0.03981445
1117.5,-0.03889893
1117.6,-0.04195068
1117.7,-0.04561279
1117.8,-0.01814697
1117.9,-0.01509521
1118,-0.01204346
1118.1,-0.009296875
1118.2,-0.008686523
1118.3,-0.01234863
1118.4,-0.01692627
1118.5,-0.0178418
1118.6,-0.0190625
1118.7,-0.01814697
1118.8,-0.008991699
1118.9,-0.007160645
1119,-0.007160645
1119.1,-0.00532959
1119.2,-0.004719238
1119.3,-0.003193359
1119.4,-0.003193359
1119.5,-0.003803711
1119.6,-0.002583008
1119.7,-0.006245117
1119.8,0.1423755
1119.9,0.1442065
1120,0.1420703
1120.1,0.1408496
1120.2,0.143291
1120.3,0.1423755
1120.4,0.1408496
1120.5,0.1420703
1120.6,0.1408496
1120.7,0.1420703
1120.8,0.1738086
1120.9,0.1774707
1121,0.1768604
1121.1,0.1777759
1121.2,0.1759448
1121.3,0.1777759
1121.4,0.17625
1121.5,0.17625
1121.6,0.1777759
1121.7,0.181438
1121.8,-0.00166748
1121.9,-0.002583008
1122,-0.0001416016
1122.1,-0.001972656
1122.2,-0.00166748
1122.3,-0.002888184
1122.4,-0.003803711
1122.5,-0.005939941
1122.6,-0.009296875
1122.7,-0.009907227
1122.8,-0.0190625
1122.9,-0.0178418
1123,-0.01112793
1123.1,-0.01051758
1123.2,-0.01112793
1123.3,-0.01417969
1123.4,-0.01662109
1123.5,-0.02058838
1123.6,-0.01936768
1123.7,-0.01509521
1123.8,-0.01356934
1123.9,-0.01448486
1124,-0.0178418
1124.1,-0.02150391
1124.2,-0.02119873
1124.3,-0.02241943
1124.4,-0.01997803
1124.5,-0.01601074
1124.6,-0.01356934
1124.7,-0.01723145
1124.8,0.03831055
1124.9,0.04288818
1125,0.047771
1125.1,0.0401416
1125.2,0.04288818
1125.3,0.04838135
1125.4,0.04197266
1125.5,0.0413623
1125.6,0.04441406
1125.7,0.04746582
1125.8,0.2253833
1125.9,0.2287402
1126,0.2308765
1126.1,0.233623
1126.2,0.2366748
1126.3,0.2357593
1126.4,0.2324023
1126.5,0.2281299
1126.6,0.2290454
1126.7,0.2287402
1126.8,0.07523682
1126.9,0.07126953
1127,0.07310059
1127.1,0.07432129
1127.2,0.07645752
1127.3,0.07767822
1127.4,0.07767822
1127.5,0.07737305
1127.6,0.07889893
1127.7,0.07737305
1127.8,-0.02486084
1127.9,-0.02760742
1128,-0.02852295
1128.1,-0.02852295
1128.2,-0.02852295
1128.3,-0.030354
1128.4,-0.02943848
1128.5,-0.03065918
1128.6,-0.02943848
1128.7,-0.030354
1128.8,-0.02455566
1128.9,-0.02516602
1129,-0.02577637
1129.1,-0.02608154
1129.2,-0.02455566
1129.3,-0.02577637
1129.4,-0.02638672
1129.5,-0.02364014
1129.6,-0.02211426
1129.7,-0.02486084
1129.8,-0.04011963
1129.9,-0.04072998
1130,-0.03981445
1130.1,-0.03981445
1130.2,-0.0404248
1130.3,-0.04134033
1130.4,-0.04195068
1130.5,-0.04591797
1130.6,-0.04774902
1130.7,-0.04774902
1130.8,-0.08314941
1130.9,-0.08375977
1131,-0.07918213
1131.1,-0.07887695
1131.2,-0.07613037
1131.3,-0.07429932
1131.4,-0.0770459
1131.5,-0.08009766
1131.6,-0.08192871
1131.7,-0.08314941
1131.8,-0.1045117
1131.9,-0.09749268
1132,-0.09566162
1132.1,-0.09779785
1132.2,-0.09993408
1132.3,-0.1042065
1132.4,-0.1039014
1132.5,-0.1045117
1132.6,-0.1042065
1132.7,-0.1042065
1132.8,-0.04988525
1132.9,-0.04591797
1133,-0.04134033
1133.1,-0.04195068
1133.2,-0.04713867
1133.3,-0.04469727
1133.4,-0.03950928
1133.5,-0.04896973
1133.6,-0.04195068
1133.7,-0.04256104
1133.8,-0.02119873
1133.9,-0.02272461
1134,-0.01845215
1134.1,-0.01662109
1134.2,-0.0202832
1134.3,-0.02425049
1134.4,-0.02394531
1134.5,-0.01936768
1134.6,-0.01845215
1134.7,-0.01479004
1134.8,-0.01479004
1134.9,-0.01875732
1135,-0.01967285
1135.1,-0.02180908
1135.2,-0.02058838
1135.3,-0.0190625
1135.4,-0.01875732
1135.5,-0.01845215
1135.6,-0.01509521
1135.7,-0.01265381
1135.8,0.06364014
1135.9,0.06852295
1136,0.06821777
1136.1,0.06699707
1136.2,0.06394531
1136.3,0.06302979
1136.4,0.06150391
1136.5,0.05997803
1136.6,0.06119873
1136.7,0.06150391
1136.8,0.2211108
1136.9,0.2241626
1137,0.2244678
1137.1,0.2259937
1137.2,0.2244678
1137.3,0.2250781
1137.4,0.2262988
1137.5,0.2253833
1137.6,0.2253833
1137.7,0.2250781
1137.8,0.05234863
1137.9,0.047771
1138,0.0502124
1138.1,0.05082275
1138.2,0.05204346
1138.3,0.05417969
1138.4,0.05662109
1138.5,0.0578418
1138.6,0.05601074
1138.7,0.05479004
1138.8,-0.02821777
1138.9,-0.03126953
1139,-0.03371094
1139.1,-0.03340576
1139.2,-0.03279541
1139.3,-0.03126953
1139.4,-0.02760742
1139.5,-0.02425049
1139.6,-0.02577637
1139.7,-0.02852295
1139.8,-0.02638672
1139.9,-0.0279126
1140,-0.02699707
1140.1,-0.02699707
1140.2,-0.02089355
1140.3,-0.01814697
1140.4,-0.02180908
1140.5,-0.02669189
1140.6,-0.0279126
1140.7,-0.02730225
1140.8,-0.03737305
1140.9,-0.03645752
1141,-0.0379834
1141.1,-0.03950928
1141.2,-0.0404248
1141.3,-0.03706787
1141.4,-0.03279541
1141.5,-0.03340576
1141.6,-0.03889893
1141.7,-0.03279541
1141.8,-0.04561279
1141.9,-0.05110596
1142,-0.04774902
1142.1,-0.04530762
1142.2,-0.05202148
1142.3,-0.05049561
1142.4,-0.04561279
1142.5,-0.04347656
1142.6,-0.05080078
1142.7,-0.05080078
1142.8,-0.1051221
1142.9,-0.1029858
1143,-0.1008496
1143.1,-0.0959668
1143.2,-0.09901855
1143.3,-0.1020703
1143.4,-0.1042065
1143.5,-0.1054272
1143.6,-0.1063428
1143.7,-0.1045117
1143.8,-0.08406494
1143.9,-0.08162354
1144,-0.08192871
1144.1,-0.07857178
1144.2,-0.07735107
1144.3,-0.0758252
1144.4,-0.07643555
1144.5,-0.07521484
1144.6,-0.07735107
1144.7,-0.07765625
1144.8,-0.02211426
1144.9,-0.01997803
1145,-0.02364014
1145.1,-0.02119873
1145.2,-0.02394531
1145.3,-0.02333496
1145.4,-0.02425049
1145.5,-0.02547119
1145.6,-0.02455566
1145.7,-0.02486084
1145.8,-0.0178418
1145.9,-0.01631592
1146,-0.01479004
1146.1,-0.01662109
1146.2,-0.01631592
1146.3,-0.01479004
1146.4,-0.01540039
1146.5,-0.01112793
1146.6,-0.01051758
1146.7,-0.008991699
1146.8,0.0691333
1146.9,0.07371094
1147,0.07249023
1147.1,0.07218506
1147.2,0.07187988
1147.3,0.06821777
1147.4,0.0691333
1147.5,0.06638672
1147.6,0.06486084
1147.7,0.06516602
1147.8,0.1939502
1147.9,0.2015796
1148,0.2031055
1148.1,0.2067676
1148.2,0.2049365
1148.3,0.2006641
1148.4,0.1982227
1148.5,0.1960864
1148.6,0.1979175
1148.7,0.2031055
1148.8,0.06699707
1148.9,0.0602832
1149,0.05662109
1149.1,0.05540039
1149.2,0.05417969
1149.3,0.05387451
1149.4,0.05295898
1149.5,0.05570557
1149.6,0.0590625
1149.7,0.06394531
1149.8,-0.01417969
1149.9,-0.01875732
1150,-0.01356934
1150.1,-0.01509521
1150.2,-0.0178418
1150.3,-0.01143311
1150.4,-0.01417969
1150.5,-0.01875732
1150.6,-0.01540039
1150.7,-0.01082275
1150.8,-0.008991699
1150.9,-0.01326416
1151,-0.01356934
1151.1,-0.01082275
1151.2,-0.008076172
1151.3,-0.006550293
1151.4,-0.009296875
1151.5,-0.01387451
1151.6,-0.01356934
1151.7,-0.01509521
1151.8,0.06638672
1151.9,0.06943848
1152,0.07310059
1152.1,0.07462646
1152.2,0.07371094
1152.3,0.07523682
1152.4,0.07462646
1152.5,0.07126953
1152.6,0.0691333
1152.7,0.06852295
1152.8,0.204021
1152.9,0.2064624
1153,0.2089038
1153.1,0.2101245
1153.2,0.2098193
1153.3,0.209209
1153.4,0.2107349
1153.5,0.2104297
1153.6,0.2116504
1153.7,0.2116504
1153.8,0.05570557
1153.9,0.05173828
1154,0.05082275
1154.1,0.04990723
1154.2,0.0489917
1154.3,0.04868652
1154.4,0.04746582
1154.5,0.04838135
1154.6,0.04960205
1154.7,0.04838135
1154.8,-0.02699707
1154.9,-0.02852295
1155,-0.02760742
1155.1,-0.02821777
1155.2,-0.02516602
1155.3,-0.02180908
1155.4,-0.01997803
1155.5,-0.01936768
1155.6,-0.01845215
1155.7,-0.0190625
1155.8,-0.009296875
1155.9,-0.01112793
1156,-0.01204346
1156.1,-0.01326416
1156.2,-0.01540039
1156.3,-0.01479004
1156.4,-0.01051758
1156.5,-0.007770996
1156.6,-0.005024414
1156.7,-0.00532959
1156.8,0.007792969
1156.9,0.00260498
1157,0.004130859
1157.1,0.004436035
1157.2,0.009624023
1157.3,0.01176025
1157.4,0.01145508
1157.5,0.009013672
1157.6,0.009624023
1157.7,0.009318848
1157.8,0.2052417
1157.9,0.2116504
1158,0.2067676
1158.1,0.2055469
1158.2,0.2082935
1158.3,0.2119556
1158.4,0.204021
1158.5,0.2058521
1158.6,0.2128711
1158.7,0.204021
1158.8,0.1274219
1158.9,0.1298633
1159,0.131084
1159.1,0.125896
1159.2,0.1243701
1159.3,0.1225391
1159.4,0.1252856
1159.5,0.1298633
1159.6,0.1313892
1159.7,0.1323047
1159.8,-0.02241943
1159.9,-0.02821777
1160,-0.03279541
1160.1,-0.03523682
1160.2,-0.03493164
1160.3,-0.03126953
1160.4,-0.03554199
1160.5,-0.03432129
1160.6,-0.03401611
1160.7,-0.03187988
1160.8,-0.02241943
1160.9,-0.02150391
1161,-0.02058838
1161.1,-0.01997803
1161.2,-0.01997803
1161.3,-0.02058838
1161.4,-0.02058838
1161.5,-0.02119873
1161.6,-0.02119873
1161.7,-0.02150391
1161.8,-0.03706787
1161.9,-0.04072998
1162,-0.04103516
1162.1,-0.04134033
1162.2,-0.04195068
1162.3,-0.04317139
1162.4,-0.04103516
1162.5,-0.03981445
1162.6,-0.04011963
1162.7,-0.03828857
1162.8,-0.03889893
1162.9,-0.03615234
1163,-0.03554199
1163.1,-0.03493164
1163.2,-0.03584717
1163.3,-0.0392041
1163.4,-0.04103516
1163.5,-0.04164551
1163.6,-0.04195068
1163.7,-0.04408691
1163.8,-0.09505127
1163.9,-0.09444092
1164,-0.09108398
1164.1,-0.09047363
1164.2,-0.08955811
1164.3,-0.09047363
1164.4,-0.09352539
1164.5,-0.09505127
1164.6,-0.09535645
1164.7,-0.09810303
1164.8,-0.09566162
1164.9,-0.09230469
1165,-0.08925293
1165.1,-0.09077881
1165.2,-0.09199951
1165.3,-0.09566162
1165.4,-0.09810303
1165.5,-0.09535645
1165.6,-0.09138916
1165.7,-0.0871167
1165.8,-0.03096436
1165.9,-0.02760742
1166,-0.02730225
1166.1,-0.02638672
1166.2,-0.03126953
1166.3,-0.03432129
1166.4,-0.03401611
1166.5,-0.02882813
1166.6,-0.03401611
1166.7,-0.03371094
1166.8,-0.009296875
1166.9,-0.01448486
1167,-0.01570557
1167.1,-0.009907227
1167.2,-0.01051758
1167.3,-0.01662109
1167.4,-0.01417969
1167.5,-0.01051758
1167.6,-0.008991699
1167.7,-0.01540039
1167.8,0.02183105
1167.9,0.02274658
1168,0.02488281
1168.1,0.0288501
1168.2,0.03190186
1168.3,0.03037598
1168.4,0.02701904
1168.5,0.02457764
1168.6,0.02335693
1168.7,0.02274658
1168.8,0.1805225
1168.9,0.1857104
1169,0.186626
1169.1,0.1890674
1169.2,0.1881519
1169.3,0.1905933
1169.4,0.1927295
1169.5,0.193645
1169.6,0.1954761
1169.7,0.193645
1169.8,0.1191821
1169.9,0.1173511
1170,0.1173511
1170.1,0.1158252
1170.2,0.1161304
1170.3,0.1133838
1170.4,0.1133838
1170.5,0.1115527
1170.6,0.1124683
1170.7,0.113689
1170.8,-0.01845215
1170.9,-0.02089355
1171,-0.0190625
1171.1,-0.0202832
1171.2,-0.02211426
1171.3,-0.01997803
1171.4,-0.0202832
1171.5,-0.01936768
1171.6,-0.01662109
1171.7,-0.01417969
1171.8,-0.003803711
1171.9,-0.001362305
1172,-0.002583008
1172.1,-0.002277832
1172.2,-0.003803711
1172.3,-0.006245117
1172.4,-0.006855469
1172.5,-0.008076172
1172.6,-0.01173828
1172.7,-0.01082275
1172.8,0.008708496
1172.9,0.01084473
1173,0.01603271
1173.1,0.01542236
1173.2,0.01633789
1173.3,0.01176025
1173.4,0.01053955
1173.5,0.00840332
1173.6,0.00840332
1173.7,0.01267578
1173.8,0.1963916
1173.9,0.2018848
1174,0.1960864
1174.1,0.1942554
1174.2,0.1933398
1174.3,0.1948657
1174.4,0.193645
1174.5,0.1960864
1174.6,0.198833
1174.7,0.2006641
1174.8,0.1265063
1174.9,0.1222339
1175,0.1274219
1175.1,0.1274219
1175.2,0.1216235
1175.3,0.1262012
1175.4,0.1292529
1175.5,0.1222339
1175.6,0.1225391
1175.7,0.1252856
1175.8,-0.01692627
1175.9,-0.02241943
1176,-0.02699707
1176.1,-0.02760742
1176.2,-0.02516602
1176.3,-0.02577637
1176.4,-0.02364014
1176.5,-0.02119873
1176.6,-0.02058838
1176.7,-0.01997803
1176.8,-0.009296875
1176.9,-0.0102124
1177,-0.01265381
1177.1,-0.01417969
1177.2,-0.01417969
1177.3,-0.01387451
1177.4,-0.01326416
1177.5,-0.01051758
1177.6,-0.008686523
1177.7,-0.007770996
1177.8,-0.01936768
1177.9,-0.01845215
1178,-0.0190625
1178.1,-0.01967285
1178.2,-0.01936768
1178.3,-0.0178418
1178.4,-0.0190625
1178.5,-0.02058838
1178.6,-0.02180908
1178.7,-0.02302979
1178.8,0.08256104
1178.9,0.08500244
1179,0.08530762
1179.1,0.08591797
1179.2,0.08439209
1179.3,0.08469727
1179.4,0.08439209
1179.5,0.08469727
1179.6,0.08622314
1179.7,0.08744385
1179.8,0.2330127
1179.9,0.2372852
1180,0.2394214
1180.1,0.2391162
1180.2,0.2360645
1180.3,0.2366748
1180.4,0.2360645
1180.5,0.233623
1180.6,0.2320972
1180.7,0.2290454
1180.8,0.03037598
1180.9,0.02610352
1181,0.03251221
1181.1,0.03342773
1181.2,0.03373291
1181.3,0.02946045
1181.4,0.02701904
1181.5,0.02396729
1181.6,0.02793457
1181.7,0.0300708
1181.8,-0.02302979
1181.9,-0.02669189
1182,-0.03432129
1182.1,-0.03645752
1182.2,-0.03249023
1182.3,-0.02852295
1182.4,-0.02699707
1182.5,-0.02699707
1182.6,-0.03004883
1182.7,-0.0291333
1182.8,-0.03126953
1182.9,-0.030354
1183,-0.03645752
1183.1,-0.03889893
1183.2,-0.03462646
1183.3,-0.03096436
1183.4,-0.03859375
1183.5,-0.03310059
1183.6,-0.03126953
1183.7,-0.03859375
1183.8,-0.05507324
1183.9,-0.04958008
1184,-0.05354736
1184.1,-0.05873535
1184.2,-0.05629395
1184.3,-0.05080078
1184.4,-0.04958008
1184.5,-0.05415771
1184.6,-0.05720947
1184.7,-0.05720947
1184.8,-0.1005444
1184.9,-0.09901855
1185,-0.0959668
1185.1,-0.09383057
1185.2,-0.09322021
1185.3,-0.09505127
1185.4,-0.0959668
1185.5,-0.09962891
1185.6,-0.09962891
1185.7,-0.1020703
1185.8,-0.08406494
1185.9,-0.08406494
1186,-0.08192871
1186.1,-0.08101318
1186.2,-0.08040283
1186.3,-0.08131836
1186.4,-0.07857178
1186.5,-0.07857178
1186.6,-0.07643555
1186.7,-0.07796143
1186.8,-0.0291333
1186.9,-0.02821777
1187,-0.02608154
1187.1,-0.02699707
1187.2,-0.02669189
1187.3,-0.02760742
1187.4,-0.02669189
1187.5,-0.02425049
1187.6,-0.02699707
1187.7,-0.02577637
1187.8,-0.02119873
1187.9,-0.02058838
1188,-0.02180908
1188.1,-0.01997803
1188.2,-0.02241943
1188.3,-0.02241943
1188.4,-0.02455566
1188.5,-0.02516602
1188.6,-0.02730225
1188.7,-0.02821777
1188.8,-0.02150391
1188.9,-0.01997803
1189,-0.01936768
1189.1,-0.01662109
1189.2,-0.01509521
1189.3,-0.01326416
1189.4,-0.01143311
1189.5,-0.01387451
1189.6,-0.0178418
1189.7,-0.01875732
1189.8,0.03068115
1189.9,0.03068115
1190,0.03464844
1190.1,0.0377002
1190.2,0.0389209
1190.3,0.03708984
1190.4,0.03281738
1190.5,0.03068115
1190.6,0.03159668
1190.7,0.03525879
1190.8,0.2415576
1190.9,0.2458301
1191,0.247356
1191.1,0.2455249
1191.2,0.2464404
1191.3,0.2415576
1191.4,0.2409473
1191.5,0.2430835
1191.6,0.2446094
1191.7,0.2382007
1191.8,0.08164551
1191.9,0.08103516
1192,0.07218506
1192.1,0.07218506
1192.2,0.07889893
1192.3,0.07767822
1192.4,0.07371094
1192.5,0.07279541
1192.6,0.07401611
1192.7,0.07554199
1192.8,-0.03004883
1192.9,-0.03493164
1193,-0.03950928
1193.1,-0.04011963
1193.2,-0.03950928
1193.3,-0.04134033
1193.4,-0.04103516
1193.5,-0.0392041
1193.6,-0.03950928
1193.7,-0.03737305
1193.8,-0.030354
1193.9,-0.0279126
1194,-0.02882813
1194.1,-0.02882813
1194.2,-0.03096436
1194.3,-0.03065918
1194.4,-0.03523682
1194.5,-0.03401611
1194.6,-0.0367627
1194.7,-0.03767822
1194.8,-0.06911133
1194.9,-0.06911133
1195,-0.06850098
1195.1,-0.06758545
1195.2,-0.06789063
1195.3,-0.06728027
1195.4,-0.06728027
1195.5,-0.06728027
1195.6,-0.06728027
1195.7,-0.06605957
1195.8,-0.09932373
1195.9,-0.09993408
1196,-0.09962891
1196.1,-0.1005444
1196.2,-0.1002393
1196.3,-0.1017651
1196.4,-0.1005444
1196.5,-0.1002393
1196.6,-0.1008496
1196.7,-0.10146
1196.8,-0.07643555
1196.9,-0.07796143
1197,-0.0758252
1197.1,-0.07124756
1197.2,-0.06880615
1197.3,-0.06758545
1197.4,-0.06789063
1197.5,-0.06880615
1197.6,-0.07246826
1197.7,-0.07521484
1197.8,-0.03706787
1197.9,-0.03523682
1198,-0.03432129
1198.1,-0.03340576
1198.2,-0.02974365
1198.3,-0.02608154
1198.4,-0.03218506
1198.5,-0.03249023
1198.6,-0.03584717
1198.7,-0.03554199
1198.8,-0.03462646
1198.9,-0.02760742
1199,-0.02821777
1199.1,-0.03279541
1199.2,-0.03554199
1199.3,-0.03279541
1199.4,-0.03004883
1199.5,-0.02943848
1199.6,-0.02974365
1199.7,-0.03279541
1199.8,-0.04103516
1199.9,-0.03187988
1200,-0.03493164
1200.1,-0.03859375
1200.2,-0.03462646
1200.3,-0.03615234
1200.4,-0.03981445
1200.5,-0.03523682
1200.6,-0.03218506
1200.7,-0.03706787
1200.8,-0.07185791
1200.9,-0.06880615
1201,-0.06758545
1201.1,-0.06453369
1201.2,-0.06911133
1201.3,-0.07094238
1201.4,-0.07460449
1201.5,-0.07185791
1201.6,-0.07033203
1201.7,-0.06728027
1201.8,-0.1011548
1201.9,-0.09901855
1202,-0.1020703
1202.1,-0.1023755
1202.2,-0.1054272
1202.3,-0.1057324
1202.4,-0.108479
1202.5,-0.1069531
1202.6,-0.1100049
1202.7,-0.108479
1202.8,-0.06148193
1202.9,-0.05873535
1203,-0.05598877
1203.1,-0.0569043
1203.2,-0.05659912
1203.3,-0.05629395
1203.4,-0.05415771
1203.5,-0.05354736
1203.6,-0.05141113
1203.7,-0.05110596
1203.8,-0.01692627
1203.9,-0.01448486
1204,-0.01479004
1204.1,-0.01326416
1204.2,-0.01448486
1204.3,-0.01356934
1204.4,-0.01417969
1204.5,-0.01509521
1204.6,-0.01601074
1204.7,-0.01448486
1204.8,-0.01295898
1204.9,-0.01356934
1205,-0.01417969
1205.1,-0.01417969
1205.2,-0.0178418
1205.3,-0.01814697
1205.4,-0.01997803
1205.5,-0.0190625
1205.6,-0.02241943
1205.7,-0.02089355
1205.8,0.05631592
1205.9,0.06089355
1206,0.06302979
1206.1,0.06730225
1206.2,0.06821777
1206.3,0.06364014
1206.4,0.06241943
1206.5,0.06058838
1206.6,0.05631592
1206.7,0.05875732
1206.8,0.2159229
1206.9,0.2232471
1207,0.2259937
1207.1,0.2220264
1207.2,0.2168384
1207.3,0.2153125
1207.4,0.2165332
1207.5,0.2189746
1207.6,0.221416
1207.7,0.2211108
1207.8,0.0602832
1207.9,0.05479004
1208,0.05570557
1208.1,0.05814697
1208.2,0.06211426
1208.3,0.05448486
1208.4,0.05814697
1208.5,0.06180908
1208.6,0.05662109
1208.7,0.05570557
1208.8,-0.01997803
1208.9,-0.02516602
1209,-0.030354
1209.1,-0.02974365
1209.2,-0.02730225
1209.3,-0.02272461
1209.4,-0.02333496
1209.5,-0.02882813
1209.6,-0.03096436
1209.7,-0.030354
1209.8,-0.0178418
1209.9,-0.01601074
1210,-0.01356934
1210.1,-0.01112793
1210.2,-0.01082275
1210.3,-0.01295898
1210.4,-0.01723145
1210.5,-0.01845215
1210.6,-0.01936768
1210.7,-0.01997803
1210.8,-0.02577637
1210.9,-0.02486084
1211,-0.02577637
1211.1,-0.02394531
1211.2,-0.02272461
1211.3,-0.02119873
1211.4,-0.02089355
1211.5,-0.02119873
1211.6,-0.0190625
1211.7,-0.01936768
1211.8,0.05204346
1211.9,0.05326416
1212,0.05540039
1212.1,0.05570557
1212.2,0.05662109
1212.3,0.05479004
1212.4,0.05570557
1212.5,0.05387451
1212.6,0.05448486
1212.7,0.05265381
1212.8,0.2458301
1212.9,0.2513232
1213,0.249187
1213.1,0.2482715
1213.2,0.2476611
1213.3,0.2461353
1213.4,0.2446094
1213.5,0.2458301
1213.6,0.2449146
1213.7,0.2430835
1213.8,0.05875732
1213.9,0.05631592
1214,0.06058838
1214.1,0.06180908
1214.2,0.06272461
1214.3,0.0590625
1214.4,0.05540039
1214.5,0.05387451
1214.6,0.05265381
1214.7,0.05601074
1214.8,-0.03401611
1214.9,-0.03493164
1215,-0.03889893
1215.1,-0.04225586
1215.2,-0.04530762
1215.3,-0.04256104
1215.4,-0.03584717
1215.5,-0.03462646
1215.6,-0.03859375
1215.7,-0.04256104
1215.8,-0.04225586
1215.9,-0.04378174
1216,-0.04103516
1216.1,-0.04164551
1216.2,-0.03889893
1216.3,-0.03279541
1216.4,-0.03615234
1216.5,-0.04134033
1216.6,-0.03706787
1216.7,-0.03615234
1216.8,-0.07521484
1216.9,-0.07307861
1217,-0.07246826
1217.1,-0.0782666
1217.2,-0.07277344
1217.3,-0.06972168
1217.4,-0.07429932
1217.5,-0.0782666
1217.6,-0.07552002
1217.7,-0.07246826
1217.8,-0.08925293
1217.9,-0.09230469
1218,-0.09901855
1218.1,-0.1005444
1218.2,-0.09871338
1218.3,-0.0984082
1218.4,-0.09535645
1218.5,-0.09291504
1218.6,-0.09047363
1218.7,-0.09260986
1218.8,-0.06087158
1218.9,-0.06239746
1219,-0.06270264
1219.1,-0.06422852
1219.2,-0.06422852
1219.3,-0.06483887
1219.4,-0.06270264
1219.5,-0.06544922
1219.6,-0.06361816
1219.7,-0.06270264
1219.8,-0.03432129
1219.9,-0.03493164
1220,-0.03218506
1220.1,-0.03187988
1220.2,-0.03157471
1220.3,-0.03187988
1220.4,-0.02974365
1220.5,-0.02821777
1220.6,-0.02852295
1220.7,-0.0279126
1220.8,-0.03340576
1220.9,-0.03493164
1221,-0.03432129
1221.1,-0.03371094
1221.2,-0.03371094
1221.3,-0.03432129
1221.4,-0.03432129
1221.5,-0.03584717
1221.6,-0.03645752
1221.7,-0.03615234
1221.8,-0.05568359
1221.9,-0.05751465
1222,-0.05720947
1222.1,-0.05965088
1222.2,-0.05965088
1222.3,-0.06209229
1222.4,-0.06117676
1222.5,-0.05904053
1222.6,-0.05843018
1222.7,-0.05324219
1222.8,-0.09291504
1222.9,-0.09291504
1223,-0.0971875
1223.1,-0.09657715
1223.2,-0.1017651
1223.3,-0.1029858
1223.4,-0.1020703
1223.5,-0.09779785
1223.6,-0.09566162
1223.7,-0.09352539
1223.8,-0.07674072
1223.9,-0.0794873
1224,-0.08162354
1224.1,-0.08009766
1224.2,-0.0794873
1224.3,-0.07887695
1224.4,-0.07918213
1224.5,-0.08101318
1224.6,-0.0794873
1224.7,-0.07765625
1224.8,-0.02425049
1224.9,-0.03096436
1225,-0.030354
1225.1,-0.02455566
1225.2,-0.03096436
1225.3,-0.03065918
1225.4,-0.02425049
1225.5,-0.03157471
1225.6,-0.03157471
1225.7,-0.0279126
1225.8,-0.02699707
1225.9,-0.02760742
1226,-0.03279541
1226.1,-0.0367627
1226.2,-0.03249023
1226.3,-0.03096436
1226.4,-0.02577637
1226.5,-0.02760742
1226.6,-0.02943848
1226.7,-0.03187988
1226.8,-0.01601074
1226.9,-0.0190625
1227,-0.01753662
1227.1,-0.01417969
1227.2,-0.01356934
1227.3,-0.01204346
1227.4,-0.01112793
1227.5,-0.009602051
1227.6,-0.008076172
1227.7,-0.009907227
1227.8,-0.02272461
1227.9,-0.02425049
1228,-0.02669189
1228.1,-0.02730225
1228.2,-0.02974365
1228.3,-0.03065918
1228.4,-0.03096436
1228.5,-0.03096436
1228.6,-0.02852295
1228.7,-0.03096436
1228.8,0.113689
1228.9,0.1161304
1229,0.1158252
1229.1,0.1146045
1229.2,0.1164355
1229.3,0.1185718
1229.4,0.11552
1229.5,0.1161304
1229.6,0.1158252
1229.7,0.1164355
1229.8,0.2330127
1229.9,0.2391162
1230,0.2382007
1230.1,0.2385059
1230.2,0.2403369
1230.3,0.2415576
1230.4,0.2452197
1230.5,0.2452197
1230.6,0.2455249
1230.7,0.2470508
1230.8,0.00046875
1230.9,-0.009907227
1231,-0.009907227
1231.1,-0.01356934
1231.2,-0.01417969
1231.3,-0.01051758
1231.4,-0.006245117
1231.5,-0.001972656
1231.6,-0.003193359
1231.7,-0.006855469
1231.8,-0.03981445
1231.9,-0.04134033
1232,-0.04225586
1232.1,-0.03432129
1232.2,-0.030354
1232.3,-0.03462646
1232.4,-0.03767822
1232.5,-0.03889893
1232.6,-0.0404248
1232.7,-0.03981445
1232.8,-0.05873535
1232.9,-0.05659912
1233,-0.05446289
1233.1,-0.06056641
1233.2,-0.06056641
1233.3,-0.05476807
1233.4,-0.05904053
1233.5,-0.06148193
1233.6,-0.05415771
1233.7,-0.05904053
1233.8,-0.09108398
1233.9,-0.08742188
1234,-0.08467529
1234.1,-0.08925293
1234.2,-0.09108398
1234.3,-0.08894775
1234.4,-0.08681152
1234.5,-0.08528564
1234.6,-0.08772705
1234.7,-0.09077881
1234.8,-0.08437012
1234.9,-0.08467529
1235,-0.08253906
1235.1,-0.08009766
1235.2,-0.0794873
1235.3,-0.0758252
1235.4,-0.07765625
1235.5,-0.07918213
1235.6,-0.08070801
1235.7,-0.08223389
1235.8,-0.0480542
1235.9,-0.04774902
1236,-0.0492749
1236.1,-0.04866455
1236.2,-0.04774902
1236.3,-0.0468335
1236.4,-0.04652832
1236.5,-0.04500244
1236.6,-0.04439209
1236.7,-0.04469727
1236.8,-0.04317139
1236.9,-0.04195068
1237,-0.04072998
1237.1,-0.04072998
1237.2,-0.0379834
1237.3,-0.03981445
1237.4,-0.03889893
1237.5,-0.03828857
1237.6,-0.03889893
1237.7,-0.03950928
1237.8,-0.05629395
1237.9,-0.05568359
1238,-0.05659912
1238.1,-0.05720947
1238.2,-0.0593457
1238.3,-0.05904053
1238.4,-0.06178711
1238.5,-0.06026123
1238.6,-0.06239746
1238.7,-0.06300781
1238.8,-0.09779785
1238.9,-0.09779785
1239,-0.09901855
1239.1,-0.09871338
1239.2,-0.09810303
1239.3,-0.09383057
1239.4,-0.09199951
1239.5,-0.08955811
1239.6,-0.09047363
1239.7,-0.09413574
1239.8,-0.07643555
1239.9,-0.07735107
1240,-0.07643555
1240.1,-0.07613037
1240.2,-0.07155273
1240.3,-0.06758545
1240.4,-0.07155273
1240.5,-0.07399414
1240.6,-0.0770459
1240.7,-0.07643555
1240.8,-0.04347656
1240.9,-0.04134033
1241,-0.04195068
1241.1,-0.04286621
1241.2,-0.04378174
1241.3,-0.04347656
1241.4,-0.0379834
1241.5,-0.03462646
1241.6,-0.04347656
1241.7,-0.04164551
1241.8,-0.03645752
1241.9,-0.04256104
1242,-0.04500244
1242.1,-0.03706787
1242.2,-0.03889893
1242.3,-0.04408691
1242.4,-0.04256104
1242.5,-0.03828857
1242.6,-0.0367627
1242.7,-0.04378174
1242.8,-0.06087158
1242.9,-0.06087158
1243,-0.05781982
1243.1,-0.05659912
1243.2,-0.05385254
1243.3,-0.05354736
1243.4,-0.0569043
1243.5,-0.06056641
1243.6,-0.06117676
1243.7,-0.0593457
1243.8,-0.0984082
1243.9,-0.09993408
1244,-0.09779785
1244.1,-0.09810303
1244.2,-0.09474609
1244.3,-0.09413574
1244.4,-0.09260986
1244.5,-0.09413574
1244.6,-0.09169434
1244.7,-0.09413574
1244.8,-0.07216309
1244.9,-0.07277344
1245,-0.07429932
1245.1,-0.07429932
1245.2,-0.07735107
1245.3,-0.07765625
1245.4,-0.07796143
1245.5,-0.07857178
1245.6,-0.07857178
1245.7,-0.07857178
1245.8,-0.04011963
1245.9,-0.03706787
1246,-0.03859375
1246.1,-0.03828857
1246.2,-0.0367627
1246.3,-0.03584717
1246.4,-0.03554199
1246.5,-0.03432129
1246.6,-0.03218506
1246.7,-0.03401611
1246.8,-0.02882813
1246.9,-0.0291333
1247,-0.02974365
1247.1,-0.02882813
1247.2,-0.03157471
1247.3,-0.03645752
1247.4,-0.03493164
1247.5,-0.0392041
1247.6,-0.03828857
1247.7,-0.03737305
1247.8,-0.04256104
1247.9,-0.03828857
1248,-0.03371094
1248.1,-0.03615234
1248.2,-0.03828857
1248.3,-0.03981445
1248.4,-0.04378174
1248.5,-0.04439209
1248.6,-0.04103516
1248.7,-0.03645752
1248.8,-0.07094238
1248.9,-0.07429932
1249,-0.07735107
1249.1,-0.08192871
1249.2,-0.08101318
1249.3,-0.08070801
1249.4,-0.07918213
1249.5,-0.08009766
1249.6,-0.07613037
1249.7,-0.07063721
1249.8,-0.1026807
1249.9,-0.1045117
1250,-0.09993408
1250.1,-0.1011548
1250.2,-0.1051221
1250.3,-0.09779785
1250.4,-0.1026807
1250.5,-0.1057324
1250.6,-0.10146
1250.7,-0.09627197
1250.8,-0.04988525
1250.9,-0.05232666
1251,-0.0492749
1251.1,-0.04500244
1251.2,-0.04286621
1251.3,-0.04408691
1251.4,-0.0492749
1251.5,-0.05202148
1251.6,-0.05171631
1251.7,-0.04988525
1251.8,-0.02577637
1251.9,-0.02241943
1252,-0.01997803
1252.1,-0.01936768
1252.2,-0.02058838
1252.3,-0.02211426
1252.4,-0.02699707
1252.5,-0.02608154
1252.6,-0.0279126
1252.7,-0.0279126
1252.8,-0.01875732
1252.9,-0.01845215
1253,-0.01631592
1253.1,-0.01509521
1253.2,-0.01509521
1253.3,-0.01570557
1253.4,-0.01448486
1253.5,-0.01265381
1253.6,-0.01265381
1253.7,-0.01051758
1253.8,0.02518799
1253.9,0.02640869
1254,0.02518799
1254.1,0.02732422
1254.2,0.02579834
1254.3,0.02701904
1254.4,0.02762939
1254.5,0.02823975
1254.6,0.02518799
1254.7,0.02701904
1254.8,0.2226367
1254.9,0.2253833
1255,0.2275195
1255.1,0.2256885
1255.2,0.2256885
1255.3,0.2235522
1255.4,0.2220264
1255.5,0.2220264
1255.6,0.2189746
1255.7,0.2189746
1255.8,0.1008716
1255.9,0.1011768
1256,0.1011768
1256.1,0.1045337
1256.2,0.1078906
1256.3,0.1054492
1256.4,0.1048389
1256.5,0.103313
1256.6,0.1014819
1256.7,0.098125
1256.8,-0.03340576
1256.9,-0.03523682
1257,-0.03004883
1257.1,-0.0291333
1257.2,-0.03065918
1257.3,-0.03615234
1257.4,-0.0379834
1257.5,-0.03828857
1257.6,-0.0367627
1257.7,-0.03767822
1257.8,-0.02852295
1257.9,-0.02608154
1258,-0.02425049
1258.1,-0.01997803
1258.2,-0.02669189
1258.3,-0.02699707
1258.4,-0.0202832
1258.5,-0.02638672
1258.6,-0.02852295
1258.7,-0.0202832
1258.8,-0.0392041
1258.9,-0.04713867
1259,-0.04408691
1259.1,-0.04011963
1259.2,-0.03859375
1259.3,-0.04378174
1259.4,-0.04561279
1259.5,-0.04317139
1259.6,-0.04286621
1259.7,-0.0379834
1259.8,-0.06270264
1259.9,-0.06605957
1260,-0.06972168
1260.1,-0.07033203
1260.2,-0.07185791
1260.3,-0.07155273
1260.4,-0.07033203
1260.5,-0.07033203
1260.6,-0.06911133
1260.7,-0.06544922
1260.8,-0.1026807
1260.9,-0.1017651
1261,-0.1008496
1261.1,-0.1011548
1261.2,-0.1020703
1261.3,-0.1035962
1261.4,-0.1057324
1261.5,-0.1078687
1261.6,-0.1057324
1261.7,-0.1075635
1261.8,-0.05629395
1261.9,-0.05659912
1262,-0.05720947
1262.1,-0.05720947
1262.2,-0.05568359
1262.3,-0.05659912
1262.4,-0.05751465
1262.5,-0.05751465
1262.6,-0.05720947
1262.7,-0.05629395
1262.8,-0.02608154
1262.9,-0.02486084
1263,-0.02486084
1263.1,-0.02394531
1263.2,-0.02150391
1263.3,-0.01997803
1263.4,-0.01845215
1263.5,-0.01723145
1263.6,-0.01875732
1263.7,-0.01753662
1263.8,-0.01295898
1263.9,-0.01479004
1264,-0.01601074
1264.1,-0.01662109
1264.2,-0.01814697
1264.3,-0.02089355
1264.4,-0.02119873
1264.5,-0.01875732
1264.6,-0.01417969
1264.7,-0.01204346
1264.8,0.0489917
1264.9,0.04929688
1265,0.04593994
1265.1,0.04380371
1265.2,0.04288818
1265.3,0.04593994
1265.4,0.0502124
1265.5,0.05204346
1265.6,0.04746582
1265.7,0.04563477
1265.8,0.2159229
1265.9,0.2192798
1266,0.2217212
1266.1,0.2192798
1266.2,0.2226367
1266.3,0.2253833
1266.4,0.2290454
1266.5,0.2201953
1266.6,0.2226367
1266.7,0.2293506
1266.8,0.07432129
1266.9,0.07187988
1267,0.07462646
1267.1,0.0679126
1267.2,0.07249023
1267.3,0.07554199
1267.4,0.07462646
1267.5,0.070354
1267.6,0.06943848
1267.7,0.07401611
1267.8,-0.02211426
1267.9,-0.02669189
1268,-0.03157471
1268.1,-0.03340576
1268.2,-0.03249023
1268.3,-0.02974365
1268.4,-0.02943848
1268.5,-0.02730225
1268.6,-0.02516602
1268.7,-0.02669189
1268.8,-0.01845215
1268.9,-0.02333496
1269,-0.02364014
1269.1,-0.02272461
1269.2,-0.02455566
1269.3,-0.02211426
1269.4,-0.02211426
1269.5,-0.0202832
1269.6,-0.01845215
1269.7,-0.0178418
1269.8,-0.02638672
1269.9,-0.02577637
1270,-0.02486084
1270.1,-0.02486084
1270.2,-0.02333496
1270.3,-0.02333496
1270.4,-0.02425049
1270.5,-0.02516602
1270.6,-0.02577637
1270.7,-0.02608154
1270.8,-0.01601074
1270.9,-0.01753662
1271,-0.01540039
1271.1,-0.01753662
1271.2,-0.01723145
1271.3,-0.01967285
1271.4,-0.01662109
1271.5,-0.01631592
1271.6,-0.01417969
1271.7,-0.01448486
1271.8,-0.0190625
1271.9,-0.01845215
1272,-0.02302979
1272.1,-0.02211426
1272.2,-0.02180908
1272.3,-0.02547119
1272.4,-0.02577637
1272.5,-0.02638672
1272.6,-0.02760742
1272.7,-0.0291333
1272.8,0.04685547
1272.9,0.05112793
1273,0.05356934
1273.1,0.04655029
1273.2,0.04471924
1273.3,0.04166748
1273.4,0.0489917
1273.5,0.05112793
1273.6,0.04960205
1273.7,0.04593994
1273.8,0.264751
1273.9,0.2732959
1274,0.2790942
1274.1,0.2778735
1274.2,0.2745166
1274.3,0.2732959
1274.4,0.2711597
1274.5,0.2736011
1274.6,0.2726855
1274.7,0.2760425
1274.8,0.05692627
1274.9,0.04502441
1275,0.04563477
1275.1,0.04990723
1275.2,0.04563477
1275.3,0.04166748
1275.4,0.04868652
1275.5,0.0489917
1275.6,0.04624512
1275.7,0.04288818
1275.8,-0.05049561
1275.9,-0.04896973
1276,-0.0492749
1276.1,-0.05385254
1276.2,-0.05598877
1276.3,-0.05598877
1276.4,-0.05415771
1276.5,-0.05324219
1276.6,-0.05080078
1276.7,-0.04866455
1276.8,-0.05080078
1276.9,-0.05141113
1277,-0.05385254
1277.1,-0.05659912
1277.2,-0.058125
1277.3,-0.0593457
1277.4,-0.06148193
1277.5,-0.06056641
1277.6,-0.0593457
1277.7,-0.05873535
1277.8,-0.09016846
1277.9,-0.09260986
1278,-0.09169434
1278.1,-0.09230469
1278.2,-0.09016846
1278.3,-0.08955811
1278.4,-0.08986328
1278.5,-0.08986328
1278.6,-0.08894775
1278.7,-0.08955811
1278.8,-0.0770459
1278.9,-0.07490967
1279,-0.07521484
1279.1,-0.07521484
1279.2,-0.0770459
1279.3,-0.07735107
1279.4,-0.07735107
1279.5,-0.0794873
1279.6,-0.07796143
1279.7,-0.07796143
1279.8,-0.05751465
1279.9,-0.05904053
1280,-0.05781982
1280.1,-0.05751465
1280.2,-0.05568359
1280.3,-0.05263184
1280.4,-0.0480542
1280.5,-0.04744385
1280.6,-0.04774902
1280.7,-0.05232666
1280.8,-0.05476807
1280.9,-0.05568359
1281,-0.05629395
1281.1,-0.05659912
1281.2,-0.05354736
1281.3,-0.04866455
1281.4,-0.04774902
1281.5,-0.04835938
1281.6,-0.05476807
1281.7,-0.05537842
1281.8,-0.0794873
1281.9,-0.07613037
1282,-0.07216309
1282.1,-0.07002686
1282.2,-0.07490967
1282.3,-0.07887695
1282.4,-0.08040283
1282.5,-0.07765625
1282.6,-0.07429932
1282.7,-0.07368896
1282.8,-0.08772705
1282.9,-0.09108398
1283,-0.09077881
1283.1,-0.09047363
1283.2,-0.08345459
1283.3,-0.08986328
1283.4,-0.08772705
1283.5,-0.08375977
1283.6,-0.08986328
1283.7,-0.09169434
1283.8,-0.05781982
1283.9,-0.0593457
1284,-0.06300781
1284.1,-0.06514404
1284.2,-0.06300781
1284.3,-0.05598877
1284.4,-0.058125
1284.5,-0.06270264
1284.6,-0.06544922
1284.7,-0.06270264
1284.8,-0.05202148
1284.9,-0.05232666
1285,-0.0492749
1285.1,-0.04500244
1285.2,-0.04530762
1285.3,-0.04439209
1285.4,-0.04500244
1285.5,-0.04591797
1285.6,-0.05110596
1285.7,-0.05202148
1285.8,-0.06392334
1285.9,-0.06453369
1286,-0.06514404
1286.1,-0.06331299
1286.2,-0.06361816
1286.3,-0.06575439
1286.4,-0.06453369
1286.5,-0.06361816
1286.6,-0.06331299
1286.7,-0.06331299
1286.8,-0.08742188
1286.9,-0.08803223
1287,-0.08986328
1287.1,-0.08925293
1287.2,-0.08772705
1287.3,-0.08864258
1287.4,-0.08955811
1287.5,-0.08925293
1287.6,-0.08925293
1287.7,-0.08986328
1287.8,-0.08070801
1287.9,-0.08070801
1288,-0.08070801
1288.1,-0.08192871
1288.2,-0.08192871
1288.3,-0.08131836
1288.4,-0.08101318
1288.5,-0.07918213
1288.6,-0.07735107
1288.7,-0.07399414
1288.8,-0.04652832
1288.9,-0.04591797
1289,-0.0468335
1289.1,-0.04958008
1289.2,-0.05110596
1289.3,-0.05324219
1289.4,-0.05476807
1289.5,-0.05263184
1289.6,-0.05324219
1289.7,-0.04469727
1289.8,-0.04561279
1289.9,-0.04896973
1290,-0.05110596
1290.1,-0.05537842
1290.2,-0.05659912
1290.3,-0.05324219
1290.4,-0.04988525
1290.5,-0.04500244
1290.6,-0.04530762
1290.7,-0.04896973
1290.8,-0.07246826
1290.9,-0.07307861
1291,-0.07246826
1291.1,-0.06911133
1291.2,-0.0681958
1291.3,-0.07002686
1291.4,-0.07552002
1291.5,-0.07399414
1291.6,-0.0694165
1291.7,-0.07460449
1291.8,-0.08925293
1291.9,-0.08681152
1292,-0.0959668
1292.1,-0.08955811
1292.2,-0.08681152
1292.3,-0.09444092
1292.4,-0.09566162
1292.5,-0.08772705
1292.6,-0.0871167
1292.7,-0.09138916
1292.8,-0.0681958
1292.9,-0.06422852
1293,-0.06331299
1293.1,-0.05873535
1293.2,-0.058125
1293.3,-0.05965088
1293.4,-0.06453369
1293.5,-0.06575439
1293.6,-0.06605957
1293.7,-0.06361816
1293.8,-0.04866455
1293.9,-0.04622314
1294,-0.04347656
1294.1,-0.04317139
1294.2,-0.04225586
1294.3,-0.04256104
1294.4,-0.04103516
1294.5,-0.04347656
1294.6,-0.04622314
1294.7,-0.04835938
1294.8,-0.05781982
1294.9,-0.05965088
1295,-0.05965088
1295.1,-0.05843018
1295.2,-0.06056641
1295.3,-0.05873535
1295.4,-0.06056641
1295.5,-0.05904053
1295.6,-0.05904053
1295.7,-0.05751465
1295.8,-0.0871167
1295.9,-0.08894775
1296,-0.08894775
1296.1,-0.09016846
1296.2,-0.08803223
1296.3,-0.08925293
1296.4,-0.08925293
1296.5,-0.08864258
1296.6,-0.08986328
1296.7,-0.09016846
1296.8,-0.08803223
1296.9,-0.08772705
1297,-0.08620117
1297.1,-0.08650635
1297.2,-0.08498047
1297.3,-0.08101318
1297.4,-0.08009766
1297.5,-0.07887695
1297.6,-0.07887695
1297.7,-0.08040283
1297.8,-0.05080078
1297.9,-0.05354736
1298,-0.05324219
1298.1,-0.05537842
1298.2,-0.05476807
1298.3,-0.05019043
1298.4,-0.04561279
1298.5,-0.04652832
1298.6,-0.04835938
1298.7,-0.05080078
1298.8,-0.04958008
1298.9,-0.05049561
1299,-0.04958008
1299.1,-0.04256104
1299.2,-0.04103516
1299.3,-0.04134033
1299.4,-0.04225586
1299.5,-0.04378174
1299.6,-0.04988525
1299.7,-0.04988525
1299.8,-0.05995605
1299.9,-0.06026123
1300,-0.06666992
1300.1,-0.06209229
1300.2,-0.06026123
1300.3,-0.06575439
1300.4,-0.06209229
1300.5,-0.05904053
1300.6,-0.06758545
1300.7,-0.06422852
1300.8,-0.0883374
1300.9,-0.08986328
1301,-0.0959668
1301.1,-0.09627197
1301.2,-0.09505127
1301.3,-0.09230469
1301.4,-0.08803223
1301.5,-0.08894775
1301.6,-0.09383057
1301.7,-0.09627197
1301.8,-0.07674072
1301.9,-0.07643555
1302,-0.07490967
1302.1,-0.07246826
1302.2,-0.07033203
1302.3,-0.06850098
1302.4,-0.06850098
1302.5,-0.0681958
1302.6,-0.07002686
1302.7,-0.07124756
1302.8,-0.04591797
1302.9,-0.04652832
1303,-0.04744385
1303.1,-0.04835938
1303.2,-0.04774902
1303.3,-0.04744385
1303.4,-0.04591797
1303.5,-0.04530762
1303.6,-0.04439209
1303.7,-0.04530762
1303.8,-0.04622314
1303.9,-0.04622314
1304,-0.04378174
1304.1,-0.04378174
1304.2,-0.04408691
1304.3,-0.04652832
1304.4,-0.04378174
1304.5,-0.04378174
1304.6,-0.04469727
1304.7,-0.04561279
1304.8,-0.06850098
1304.9,-0.06911133
1305,-0.06880615
1305.1,-0.07002686
1305.2,-0.07094238
1305.3,-0.07490967
1305.4,-0.07307861
1305.5,-0.07307861
1305.6,-0.07429932
1305.7,-0.07490967
1305.8,-0.0971875
1305.9,-0.09810303
1306,-0.0971875
1306.1,-0.09535645
1306.2,-0.09047363
1306.3,-0.08986328
1306.4,-0.09077881
1306.5,-0.09505127
1306.6,-0.0959668
1306.7,-0.1011548
1306.8,-0.06728027
1306.9,-0.06392334
1307,-0.05904053
1307.1,-0.05720947
1307.2,-0.058125
1307.3,-0.06117676
1307.4,-0.06666992
1307.5,-0.06605957
1307.6,-0.06728027
1307.7,-0.06514404
1307.8,-0.04347656
1307.9,-0.04347656
1308,-0.04164551
1308.1,-0.0367627
1308.2,-0.04164551
1308.3,-0.04256104
1308.4,-0.03706787
1308.5,-0.03859375
1308.6,-0.04286621
1308.7,-0.03645752
1308.8,-0.04622314
1308.9,-0.04774902
1309,-0.04530762
1309.1,-0.0392041
1309.2,-0.04225586
1309.3,-0.04713867
1309.4,-0.04866455
1309.5,-0.04439209
1309.6,-0.04195068
1309.7,-0.04072998
1309.8,-0.07185791
1309.9,-0.07399414
1310,-0.07643555
1310.1,-0.0758252
1310.2,-0.07643555
1310.3,-0.07124756
1310.4,-0.07246826
1310.5,-0.06880615
1310.6,-0.06636475
1310.7,-0.0681958
1310.8,-0.09322021
1310.9,-0.0971875
1311,-0.09993408
1311.1,-0.1008496
1311.2,-0.1002393
1311.3,-0.1011548
1311.4,-0.1011548
1311.5,-0.1002393
1311.6,-0.1005444
1311.7,-0.0984082
1311.8,-0.06117676
1311.9,-0.0593457
1312,-0.0569043
1312.1,-0.05629395
1312.2,-0.058125
1312.3,-0.05659912
1312.4,-0.058125
1312.5,-0.05629395
1312.6,-0.05568359
1312.7,-0.05720947
1312.8,-0.03737305
1312.9,-0.03523682
1313,-0.03523682
1313.1,-0.03523682
1313.2,-0.03432129
1313.3,-0.03706787
1313.4,-0.0367627
1313.5,-0.03889893
1313.6,-0.03950928
1313.7,-0.03889893
1313.8,-0.04286621
1313.9,-0.04378174
1314,-0.04072998
1314.1,-0.04134033
1314.2,-0.04103516
1314.3,-0.03706787
1314.4,-0.03493164
1314.5,-0.03340576
1314.6,-0.03493164
1314.7,-0.0392041
1314.8,-0.06331299
1314.9,-0.06605957
1315,-0.06514404
1315.1,-0.06239746
1315.2,-0.058125
1315.3,-0.05659912
1315.4,-0.05659912
1315.5,-0.06178711
1315.6,-0.06605957
1315.7,-0.06392334
1315.8,-0.1011548
1315.9,-0.1011548
1316,-0.10146
1316.1,-0.1042065
1316.2,-0.1051221
1316.3,-0.1035962
1316.4,-0.09901855
1316.5,-0.09566162
1316.6,-0.1035962
1316.7,-0.1002393
1316.8,-0.0669751
1316.9,-0.07216309
1317,-0.06605957
1317.1,-0.06605957
1317.2,-0.07063721
1317.3,-0.06789063
1317.4,-0.06605957
1317.5,-0.06514404
1317.6,-0.07124756
1317.7,-0.07185791
1317.8,-0.03340576
1317.9,-0.02943848
1318,-0.02638672
1318.1,-0.02882813
1318.2,-0.03187988
1318.3,-0.03279541
1318.4,-0.03706787
1318.5,-0.03554199
1318.6,-0.03340576
1318.7,-0.03157471
1318.8,-0.02486084
1318.9,-0.02241943
1319,-0.02180908
1319.1,-0.02058838
1319.2,-0.02455566
1319.3,-0.02730225
1319.4,-0.02974365
1319.5,-0.02943848
1319.6,-0.03126953
1319.7,-0.03004883
1319.8,-0.02974365
1319.9,-0.02974365
1320,-0.02974365
1320.1,-0.02974365
1320.2,-0.02730225
1320.3,-0.02821777
1320.4,-0.02669189
1320.5,-0.02547119
1320.6,-0.02425049
1320.7,-0.02516602
1320.8,-0.02425049
1320.9,-0.02455566
1321,-0.02547119
1321.1,-0.02455566
1321.2,-0.02364014
1321.3,-0.02425049
1321.4,-0.02638672
1321.5,-0.02516602
1321.6,-0.02730225
1321.7,-0.02821777
1321.8,-0.03371094
1321.9,-0.03340576
1322,-0.03462646
1322.1,-0.03615234
1322.2,-0.03493164
1322.3,-0.0367627
1322.4,-0.03523682
1322.5,-0.03340576
1322.6,-0.03065918
1322.7,-0.02760742
1322.8,-0.03615234
1322.9,-0.03859375
1323,-0.04072998
1323.1,-0.04469727
1323.2,-0.04622314
1323.3,-0.04835938
1323.4,-0.04500244
1323.5,-0.04347656
1323.6,-0.0392041
1323.7,-0.03767822
1323.8,-0.09993408
1323.9,-0.1039014
1324,-0.1057324
1324.1,-0.1063428
1324.2,-0.1042065
1324.3,-0.103291
1324.4,-0.103291
1324.5,-0.1063428
1324.6,-0.1048169
1324.7,-0.1051221
1324.8,-0.08528564
1324.9,-0.085896
1325,-0.09230469
1325.1,-0.08772705
1325.2,-0.08650635
1325.3,-0.08986328
1325.4,-0.08406494
1325.5,-0.08528564
1325.6,-0.09077881
1325.7,-0.0883374
1325.8,-0.01234863
1325.9,-0.01204346
1326,-0.01723145
1326.1,-0.01753662
1326.2,-0.01601074
1326.3,-0.01234863
1326.4,-0.0102124
1326.5,-0.01082275
1326.6,-0.01631592
1326.7,-0.01814697
1326.8,0.006877441
1326.9,0.008098145
1327,0.008098145
1327.1,0.009318848
1327.2,0.01267578
1327.3,0.01450684
1327.4,0.01603271
1327.5,0.01542236
1327.6,0.01511719
1327.7,0.01206543
1327.8,0.1197925
1327.9,0.1194873
1328,0.1204028
1328.1,0.1213184
1328.2,0.1197925
1328.3,0.1204028
1328.4,0.1197925
1328.5,0.1185718
1328.6,0.1197925
1328.7,0.1204028
1328.8,0.14146
1328.9,0.143291
1329,0.143291
1329.1,0.1423755
1329.2,0.1420703
1329.3,0.143291
1329.4,0.1429858
1329.5,0.1439014
1329.6,0.1445117
1329.7,0.1439014
1329.8,0.02976563
1329.9,0.02610352
1330,0.02579834
1330.1,0.02640869
1330.2,0.02640869
1330.3,0.02610352
1330.4,0.02732422
1330.5,0.02640869
1330.6,0.02427246
1330.7,0.02793457
1330.8,0.0001635742
1330.9,0.003825684
1331,0.004130859
1331.1,0.004436035
1331.2,0.002299805
1331.3,-0.002583008
1331.4,-0.003803711
1331.5,-0.006245117
1331.6,-0.00532959
1331.7,-0.002888184
1331.8,0.06943848
1331.9,0.07401611
1332,0.07157471
1332.1,0.06730225
1332.2,0.06455566
1332.3,0.06302979
1332.4,0.06669189
1332.5,0.0691333
1332.6,0.07187988
1332.7,0.07096436
1332.8,0.164043
1332.9,0.1634326
1333,0.1619067
1333.1,0.1655688
1333.2,0.169231
1333.3,0.1619067
1333.4,0.1646533
1333.5,0.1698413
1333.6,0.1622119
1333.7,0.1637378
1333.8,0.08835938
1333.9,0.0804248
1334,0.0779834
1334.1,0.08134033
1334.2,0.08591797
1334.3,0.08469727
1334.4,0.07828857
1334.5,0.07859375
1334.6,0.07950928
1334.7,0.08591797
1334.8,0.002299805
1334.9,0.0007739258
1335,-0.002583008
1335.1,-0.005634766
1335.2,-0.00746582
1335.3,-0.007770996
1335.4,-0.004108887
1335.5,-0.003498535
1335.6,-0.002888184
1335.7,-0.00166748
1335.8,0.02335693
1335.9,0.02396729
1336,0.02457764
1336.1,0.02488281
1336.2,0.02396729
1336.3,0.02213623
1336.4,0.0187793
1336.5,0.01816895
1336.6,0.01633789
1336.7,0.01664307
1336.8,0.1252856
1336.9,0.1286426
1337,0.1268115
1337.1,0.1295581
1337.2,0.1271167
1337.3,0.1268115
1337.4,0.1277271
1337.5,0.1304736
1337.6,0.1292529
1337.7,0.1292529
1337.8,0.1417651
1337.9,0.1408496
1338,0.14146
1338.1,0.1402393
1338.2,0.1408496
1338.3,0.1420703
1338.4,0.1411548
1338.5,0.1420703
1338.6,0.1423755
1338.7,0.1435962
1338.8,0.01908447
1338.9,0.0212207
1339,0.02274658
1339.1,0.02335693
1339.2,0.02274658
1339.3,0.02366211
1339.4,0.01938965
1339.5,0.0187793
1339.6,0.01450684
1339.7,0.01450684
1339.8,-0.00532959
1339.9,-0.003498535
1340,0.00046875
1340.1,0.004130859
1340.2,-0.0001416016
1340.3,-0.002277832
1340.4,-0.003498535
1340.5,-0.006245117
1340.6,-0.00532959
1340.7,-0.001057129
1340.8,0.06943848
1340.9,0.06943848
1341,0.07065918
1341.1,0.0691333
1341.2,0.06943848
1341.3,0.06577637
1341.4,0.06058838
1341.5,0.06364014
1341.6,0.06943848
1341.7,0.06364014
1341.8,0.1686206
1341.9,0.1786914
1342,0.1713672
1342.1,0.169231
1342.2,0.1774707
1342.3,0.1750293
1342.4,0.1698413
1342.5,0.1719775
1342.6,0.1786914
1342.7,0.1768604
1342.8,0.0792041
1342.9,0.07340576
1343,0.07401611
1343.1,0.07432129
1343.2,0.07950928
1343.3,0.08317139
1343.4,0.08286621
1343.5,0.07828857
1343.6,0.07615234
1343.7,0.07432129
1343.8,-0.007770996
1343.9,-0.01112793
1344,-0.005939941
1344.1,-0.005634766
1344.2,-0.005634766
1344.3,-0.002583008
1344.4,-0.002888184
1344.5,-0.001057129
1344.6,-0.0001416016
1344.7,-0.0001416016
1344.8,0.01542236
1344.9,0.01389648
1345,0.01176025
1345.1,0.01206543
1345.2,0.01053955
1345.3,0.01023438
1345.4,0.008708496
1345.5,0.009013672
1345.6,0.008098145
1345.7,0.009318848
1345.8,0.1213184
1345.9,0.1252856
1346,0.1243701
1346.1,0.1231494
1346.2,0.1225391
1346.3,0.1237598
1346.4,0.1252856
1346.5,0.1265063
1346.6,0.1252856
1346.7,0.125896
1346.8,0.1545825
1346.9,0.1567188
1347,0.1591602
1347.1,0.1612964
1347.2,0.1600757
1347.3,0.1616016
1347.4,0.1616016
1347.5,0.1591602
1347.6,0.1564136
1347.7,0.1561084
1347.8,0.01603271
1347.9,0.01328613
1348,0.01328613
1348.1,0.01450684
1348.2,0.01816895
1348.3,0.02335693
1348.4,0.02152588
1348.5,0.01969482
1348.6,0.01542236
1348.7,0.01237061
1348.8,-0.009602051
1348.9,-0.006245117
1349,-0.0001416016
1349.1,0.0007739258
1349.2,-0.004108887
1349.3,-0.00532959
1349.4,-0.002583008
1349.5,-0.00166748
1349.6,-0.002888184
1349.7,-0.006550293
1349.8,0.0401416
1349.9,0.04471924
1350,0.04716064
1350.1,0.04044678
1350.2,0.04502441
1350.3,0.04502441
1350.4,0.04105713
1350.5,0.04349854
1350.6,0.0489917
1350.7,0.04349854
1350.8,0.1701465
1350.9,0.1777759
1351,0.1789966
1351.1,0.1817432
1351.2,0.1789966
1351.3,0.1750293
1351.4,0.1728931
1351.5,0.1771655
1351.6,0.1774707
1351.7,0.1805225
1351.8,0.1023975
1351.9,0.1020923
1352,0.09904053
1352.1,0.09568359
1352.2,0.09232666
1352.3,0.09415771
1352.4,0.09232666
1352.5,0.09324219
1352.6,0.09476807
1352.7,0.09598877
1352.8,-0.005939941
1352.9,-0.008076172
1353,-0.005939941
1353.1,-0.00532959
1353.2,-0.003193359
1353.3,-0.001972656
1353.4,-0.0007519531
1353.5,-0.001362305
1353.6,-0.001972656
1353.7,-0.002277832
1353.8,0.002299805
1353.9,0.002910156
1354,0.002299805
1354.1,0.002910156
1354.2,0.002910156
1354.3,0.001079102
1354.4,0.001689453
1354.5,0.001384277
1354.6,0.001994629
1354.7,0.002910156
1354.8,0.09598877
1354.9,0.09781982
1355,0.098125
1355.1,0.0969043
1355.2,0.09659912
1355.3,0.09446289
1355.4,0.09415771
1355.5,0.09476807
1355.6,0.09232666
1355.7,0.09080078
1355.8,0.1805225
1355.9,0.1820483
1356,0.1829639
1356.1,0.1835742
1356.2,0.1899829
1356.3,0.1930347
1356.4,0.1905933
1356.5,0.1890674
1356.6,0.1857104
1356.7,0.1835742
1356.8,0.03464844
1356.9,0.03647949
1357,0.0413623
1357.1,0.04105713
1357.2,0.03739502
1357.3,0.03281738
1357.4,0.03373291
1357.5,0.03342773
1357.6,0.0377002
1357.7,0.03831055
1357.8,-0.008991699
1357.9,-0.01234863
1358,-0.01204346
1358.1,-0.0102124
1358.2,-0.003803711
1358.3,-0.008686523
1358.4,-0.01265381
1358.5,-0.006855469
1358.6,-0.008381348
1358.7,-0.01051758
1358.8,0.004436035
1358.9,0.007792969
1359,0.00046875
1359.1,0.00260498
1359.2,0.005046387
1359.3,0.007182617
1359.4,0.004741211
1359.5,0.00046875
1359.6,-0.0007519531
1359.7,0.001689453
1359.8,0.1396289
1359.9,0.1469531
1360,0.1475635
1360.1,0.1439014
1360.2,0.1420703
1360.3,0.1402393
1360.4,0.1384082
1360.5,0.1368823
1360.6,0.1408496
1360.7,0.138103
1360.8,0.1634326
1360.9,0.1637378
1361,0.1643481
1361.1,0.1652637
1361.2,0.1677051
1361.3,0.1670947
1361.4,0.1686206
1361.5,0.1677051
1361.6,0.1686206
1361.7,0.1707568
1361.8,0.007182617
1361.9,0.003825684
1362,0.005046387
1362.1,0.002910156
1362.2,0.002910156
1362.3,0.00260498
1362.4,0.002299805
1362.5,0.001384277
1362.6,0.001384277
1362.7,-0.0007519531
1362.8,-0.008991699
1362.9,-0.01082275
1363,-0.01173828
1363.1,-0.01356934
1363.2,-0.01234863
1363.3,-0.01112793
1363.4,-0.008991699
1363.5,-0.00532959
1363.6,-0.002888184
1363.7,-0.003498535
1363.8,0.009318848
1363.9,0.005046387
1364,0.004436035
1364.1,0.004130859
1364.2,0.004741211
1364.3,0.00840332
1364.4,0.01298096
1364.5,0.0111499
1364.6,0.005656738
1364.7,0.004130859
1364.8,0.1622119
1364.9,0.1698413
1365,0.1747241
1365.1,0.1759448
1365.2,0.1719775
1365.3,0.1683154
1365.4,0.1667896
1365.5,0.1713672
1365.6,0.1783862
1365.7,0.1738086
1365.8,0.1451221
1365.9,0.1411548
1366,0.1420703
1366.1,0.1417651
1366.2,0.1435962
1366.3,0.1481738
1366.4,0.1503101
1366.5,0.1442065
1366.6,0.14146
1366.7,0.1481738
1366.8,-0.008381348
1366.9,-0.01845215
1367,-0.01479004
1367.1,-0.01265381
1367.2,-0.01814697
1367.3,-0.01662109
1367.4,-0.01204346
1367.5,-0.01295898
1367.6,-0.01814697
1367.7,-0.0190625
1367.8,-0.006550293
1367.9,-0.003193359
1368,-0.001057129
1368.1,-0.003193359
1368.2,-0.006245117
1368.3,-0.008991699
1368.4,-0.009907227
1368.5,-0.008991699
1368.6,-0.005939941
1368.7,-0.004108887
1368.8,-0.005024414
1368.9,-0.004108887
1369,-0.003803711
1369.1,-0.004719238
1369.2,-0.00532959
1369.3,-0.009296875
1369.4,-0.01173828
1369.5,-0.01234863
1369.6,-0.01173828
1369.7,-0.01082275
1369.8,0.1600757
1369.9,0.1652637
1370,0.1631274
1370.1,0.1667896
1370.2,0.1673999
1370.3,0.1686206
1370.4,0.1683154
1370.5,0.1686206
1370.6,0.1704517
1370.7,0.169231
1370.8,0.1664844
1370.9,0.1689258
1371,0.1667896
1371.1,0.1680103
1371.2,0.1667896
1371.3,0.1664844
1371.4,0.1661792
1371.5,0.1649585
1371.6,0.1649585
1371.7,0.1643481
1371.8,-0.01082275
1371.9,-0.01662109
1372,-0.01540039
1372.1,-0.01692627
1372.2,-0.01570557
1372.3,-0.01601074
1372.4,-0.01234863
1372.5,-0.009907227
1372.6,-0.00746582
1372.7,-0.006550293
1372.8,-0.01448486
1372.9,-0.01814697
1373,-0.01814697
1373.1,-0.02425049
1373.2,-0.02272461
1373.3,-0.02211426
1373.4,-0.01723145
1373.5,-0.01356934
1373.6,-0.01326416
1373.7,-0.0178418
1373.8,-0.01967285
1373.9,-0.02364014
1374,-0.01967285
1374.1,-0.01845215
1374.2,-0.01448486
1374.3,-0.01234863
1374.4,-0.01143311
1374.5,-0.01479004
1374.6,-0.01967285
1374.7,-0.02150391
1374.8,0.008708496
1374.9,0.01542236
1375,0.01145508
1375.1,0.00840332
1375.2,0.01633789
1375.3,0.009624023
1375.4,0.007487793
1375.5,0.01572754
1375.6,0.01328613
1375.7,0.006877441
1375.8,0.2153125
1375.9,0.2238574
1376,0.2272144
1376.1,0.2241626
1376.2,0.2201953
1376.3,0.2183643
1376.4,0.2208057
1376.5,0.2229419
1376.6,0.2269092
1376.7,0.2278247
1376.8,0.1255908
1376.9,0.1225391
1377,0.118877
1377.1,0.1158252
1377.2,0.11552
1377.3,0.1158252
1377.4,0.1146045
1377.5,0.1133838
1377.6,0.1139941
1377.7,0.1149097
1377.8,-0.03706787
1377.9,-0.04011963
1378,-0.03981445
1378.1,-0.0404248
1378.2,-0.0404248
1378.3,-0.03950928
1378.4,-0.03950928
1378.5,-0.0392041
1378.6,-0.03889893
1378.7,-0.0367627
1378.8,-0.02943848
1378.9,-0.03004883
1379,-0.0291333
1379.1,-0.02730225
1379.2,-0.02974365
1379.3,-0.02943848
1379.4,-0.030354
1379.5,-0.03004883
1379.6,-0.03218506
1379.7,-0.03126953
1379.8,-0.05904053
1379.9,-0.05965088
1380,-0.05995605
1380.1,-0.05843018
1380.2,-0.05965088
1380.3,-0.06209229
1380.4,-0.06056641
1380.5,-0.05904053
1380.6,-0.05720947
1380.7,-0.05568359
1380.8,-0.08467529
1380.9,-0.08467529
1381,-0.08681152
1381.1,-0.08620117
1381.2,-0.08955811
1381.3,-0.09383057
1381.4,-0.09291504
1381.5,-0.09566162
1381.6,-0.09169434
1381.7,-0.08986328
1381.8,-0.08375977
1381.9,-0.07979248
1382,-0.08650635
1382.1,-0.08925293
1382.2,-0.09138916
1382.3,-0.08894775
1382.4,-0.08498047
1382.5,-0.08070801
1382.6,-0.08253906
1382.7,-0.08253906
1382.8,-0.03218506
1382.9,-0.03401611
1383,-0.0367627
1383.1,-0.03889893
1383.2,-0.03493164
1383.3,-0.03249023
1383.4,-0.0404248
1383.5,-0.03615234
1383.6,-0.03554199
1383.7,-0.03828857
1383.8,-0.02974365
1383.9,-0.02425049
1384,-0.03065918
1384.1,-0.03187988
1384.2,-0.03065918
1384.3,-0.02455566
1384.4,-0.02577637
1384.5,-0.03126953
1384.6,-0.03340576
1384.7,-0.03310059
1384.8,-0.03096436
1384.9,-0.0279126
1385,-0.02608154
1385.1,-0.02394531
1385.2,-0.02577637
1385.3,-0.03065918
1385.4,-0.03340576
1385.5,-0.03340576
1385.6,-0.03432129
1385.7,-0.03432129
1385.8,-0.03828857
1385.9,-0.03737305
1386,-0.0367627
1386.1,-0.03401611
1386.2,-0.03584717
1386.3,-0.03310059
1386.4,-0.03249023
1386.5,-0.030354
1386.6,-0.03187988
1386.7,-0.03157471
1386.8,-0.0681958
1386.9,-0.06850098
1387,-0.07002686
1387.1,-0.07124756
1387.2,-0.07002686
1387.3,-0.07185791
1387.4,-0.07399414
1387.5,-0.07185791
1387.6,-0.07277344
1387.7,-0.07368896
1387.8,-0.1081738
1387.9,-0.1057324
1388,-0.1054272
1388.1,-0.1048169
1388.2,-0.1045117
1388.3,-0.1039014
1388.4,-0.1045117
1388.5,-0.1035962
1388.6,-0.10146
1388.7,-0.1011548
1388.8,-0.0468335
1388.9,-0.04591797
1389,-0.04835938
1389.1,-0.05110596
1389.2,-0.05324219
1389.3,-0.05446289
1389.4,-0.05232666
1389.5,-0.05110596
1389.6,-0.05110596
1389.7,-0.0468335
1389.8,-0.00746582
1389.9,-0.009296875
1390,-0.01234863
1390.1,-0.01356934
1390.2,-0.01570557
1390.3,-0.01723145
1390.4,-0.01143311
1390.5,-0.008991699
1390.6,-0.008686523
1390.7,-0.01265381
1390.8,0.003825684
1390.9,0.001689453
1391,0.002299805
1391.1,-0.0007519531
1391.2,0.003520508
1391.3,0.004741211
1391.4,0.00840332
1391.5,0.009624023
1391.6,0.004436035
1391.7,0.004741211
1391.8,0.1582446
1391.9,0.1551929
1392,0.1561084
1392.1,0.160686
1392.2,0.1558032
1392.3,0.1567188
1392.4,0.1609912
1392.5,0.1597705
1392.6,0.155498
1392.7,0.1530566
1392.8,0.1487842
1392.9,0.1530566
1393,0.1570239
1393.1,0.153667
1393.2,0.1487842
1393.3,0.1466479
1393.4,0.1478687
1393.5,0.1490894
1393.6,0.1512256
1393.7,0.1524463
1393.8,0.00260498
1393.9,-0.001057129
1394,-0.001057129
1394.1,-0.0007519531
1394.2,-0.00532959
1394.3,-0.006550293
1394.4,-0.008686523
1394.5,-0.009602051
1394.6,-0.01112793
1394.7,-0.01082275
1394.8,-0.01051758
1394.9,-0.01051758
1395,-0.01112793
1395.1,-0.01051758
1395.2,-0.009602051
1395.3,-0.01143311
1395.4,-0.0102124
1395.5,-0.009602051
1395.6,-0.008381348
1395.7,-0.008686523
1395.8,0.008708496
1395.9,0.009929199
1396,0.009929199
1396.1,0.01053955
1396.2,0.01023438
1396.3,0.01023438
1396.4,0.008098145
1396.5,0.008098145
1396.6,0.009318848
1396.7,0.007487793
1396.8,0.1725879
1396.9,0.1783862
1397,0.1799121
1397.1,0.1789966
1397.2,0.1817432
1397.3,0.1838794
1397.4,0.1851001
1397.5,0.1875415
1397.6,0.186626
1397.7,0.1829639
1397.8,0.132915
1397.9,0.1301685
1398,0.1307788
1398.1,0.1289478
1398.2,0.1341357
1398.3,0.1371875
1398.4,0.1390186
1398.5,0.1350513
1398.6,0.1295581
1398.7,0.1277271
1398.8,-0.01723145
1398.9,-0.01387451
1399,-0.01387451
1399.1,-0.01753662
1399.2,-0.02211426
1399.3,-0.02241943
1399.4,-0.02272461
1399.5,-0.0202832
1399.6,-0.01845215
1399.7,-0.01479004
1399.8,-0.003193359
1399.9,-0.008381348
1400,-0.00532959
1400.1,-0.00166748
1400.2,-0.009296875
1400.3,-0.006245117
1400.4,0.0007739258
1400.5,-0.008076172
1400.6,-0.006855469
1400.7,-0.003498535
1400.8,-0.003803711
1400.9,-0.01082275
1401,-0.01204346
1401.1,-0.009602051
1401.2,-0.004719238
1401.3,-0.003193359
1401.4,-0.005024414
1401.5,-0.0102124
1401.6,-0.01204346
1401.7,-0.01143311
1401.8,0.1649585
1401.9,0.1722827
1402,0.1738086
1402.1,0.1750293
1402.2,0.1771655
1402.3,0.1774707
1402.4,0.1765552
1402.5,0.17625
1402.6,0.17625
1402.7,0.1744189
1402.8,0.1616016
1402.9,0.158855
1403,0.1594653
1403.1,0.158855
1403.2,0.1591602
1403.3,0.1582446
1403.4,0.1582446
1403.5,0.1573291
1403.6,0.1579395
1403.7,0.1585498
1403.8,-0.01143311
1403.9,-0.01509521
1404,-0.01509521
1404.1,-0.01204346
1404.2,-0.01204346
1404.3,-0.01082275
1404.4,-0.009296875
1404.5,-0.008381348
1404.6,-0.007160645
1404.7,-0.007770996
1404.8,-0.01723145
1404.9,-0.01936768
1405,-0.02089355
1405.1,-0.02211426
1405.2,-0.02394531
1405.3,-0.02486084
1405.4,-0.02638672
1405.5,-0.02608154
1405.6,-0.02425049
1405.7,-0.0202832
1405.8,-0.01234863
1405.9,-0.009907227
1406,-0.01387451
1406.1,-0.01723145
1406.2,-0.01936768
1406.3,-0.01723145
1406.4,-0.01417969
1406.5,-0.008381348
1406.6,-0.01509521
1406.7,-0.01753662
1406.8,-0.01753662
1406.9,-0.01173828
1407,-0.009907227
1407.1,-0.008686523
1407.2,-0.01814697
1407.3,-0.0178418
1407.4,-0.01265381
1407.5,-0.008686523
1407.6,-0.009296875
1407.7,-0.0102124
1407.8,0.1823535
1407.9,0.186626
1408,0.1890674
1408.1,0.1857104
1408.2,0.1789966
1408.3,0.1838794
1408.4,0.1881519
1408.5,0.1854053
1408.6,0.1802173
1408.7,0.186626
1408.8,0.1847949
1408.9,0.1759448
1409,0.1777759
1409.1,0.1811328
1409.2,0.1835742
1409.3,0.1838794
1409.4,0.1774707
1409.5,0.1753345
1409.6,0.17625
1409.7,0.1793018
1409.8,-0.02699707
1409.9,-0.030354
1410,-0.0291333
1410.1,-0.02882813
1410.2,-0.02882813
1410.3,-0.03004883
1410.4,-0.03187988
1410.5,-0.03401611
1410.6,-0.03615234
1410.7,-0.03523682
1410.8,-0.03340576
1410.9,-0.03157471
1411,-0.03371094
1411.1,-0.02974365
1411.2,-0.02943848
1411.3,-0.02943848
1411.4,-0.03065918
1411.5,-0.02852295
1411.6,-0.02882813
1411.7,-0.0279126
1411.8,-0.05476807
1411.9,-0.05415771
1412,-0.05598877
1412.1,-0.05507324
1412.2,-0.05293701
1412.3,-0.05415771
1412.4,-0.05415771
1412.5,-0.05537842
1412.6,-0.05141113
1412.7,-0.05476807
1412.8,-0.08375977
1412.9,-0.08559082
1413,-0.08528564
1413.1,-0.08528564
1413.2,-0.0871167
1413.3,-0.08742188
1413.4,-0.08925293
1413.5,-0.09016846
1413.6,-0.09230469
1413.7,-0.09199951
1413.8,-0.09016846
1413.9,-0.09138916
1414,-0.08864258
1414.1,-0.0883374
1414.2,-0.08498047
1414.3,-0.08284424
1414.4,-0.08009766
1414.5,-0.08192871
1414.6,-0.08437012
1414.7,-0.08772705
1414.8,-0.04439209
1414.9,-0.04225586
1415,-0.04195068
1415.1,-0.03584717
1415.2,-0.03371094
1415.3,-0.03523682
1415.4,-0.0392041
1415.5,-0.04256104
1415.6,-0.04530762
1415.7,-0.04103516
1415.8,-0.02974365
1415.9,-0.030354
1416,-0.03065918
1416.1,-0.03310059
1416.2,-0.03218506
1416.3,-0.0367627
1416.4,-0.04011963
1416.5,-0.03645752
1416.6,-0.03126953
1416.7,-0.0379834
1416.8,-0.04439209
1416.9,-0.03584717
1417,-0.04286621
1417.1,-0.04469727
1417.2,-0.03889893
1417.3,-0.03828857
1417.4,-0.0468335
1417.5,-0.04439209
1417.6,-0.04011963
1417.7,-0.03584717
1417.8,-0.07643555
1417.9,-0.08162354
1418,-0.08253906
1418.1,-0.08162354
1418.2,-0.07796143
1418.3,-0.07490967
1418.4,-0.07307861
1418.5,-0.0758252
1418.6,-0.0770459
1418.7,-0.08070801
1418.8,-0.1035962
1418.9,-0.1051221
1419,-0.1045117
1419.1,-0.103291
1419.2,-0.10146
1419.3,-0.1017651
1419.4,-0.1005444
1419.5,-0.09901855
1419.6,-0.09535645
1419.7,-0.0971875
1419.8,-0.04164551
1419.9,-0.04195068
1420,-0.04195068
1420.1,-0.04317139
1420.2,-0.04195068
1420.3,-0.04225586
1420.4,-0.04317139
1420.5,-0.04561279
1420.6,-0.04317139
1420.7,-0.04652832
1420.8,-0.02943848
1420.9,-0.02852295
1421,-0.03004883
1421.1,-0.03187988
1421.2,-0.02852295
1421.3,-0.02943848
1421.4,-0.0279126
1421.5,-0.02852295
1421.6,-0.02821777
1421.7,-0.02547119
1421.8,-0.01143311
1421.9,-0.01204346
1422,-0.01234863
1422.1,-0.01295898
1422.2,-0.01540039
1422.3,-0.01631592
1422.4,-0.01814697
1422.5,-0.0190625
1422.6,-0.01936768
1422.7,-0.01997803
1422.8,-0.02730225
1422.9,-0.02608154
1423,-0.02089355
1423.1,-0.01967285
1423.2,-0.01723145
1423.3,-0.02180908
1423.4,-0.02547119
1423.5,-0.02730225
1423.6,-0.02669189
1423.7,-0.02577637
1423.8,0.09385254
1423.9,0.09781982
1424,0.09659912
1424.1,0.09232666
1424.2,0.08896973
1424.3,0.09019043
1424.4,0.08744385
1424.5,0.0892749
1424.6,0.09019043
1424.7,0.09446289
1424.8,0.2455249
1424.9,0.2443042
1425,0.2424731
1425.1,0.2470508
1425.2,0.2467456
1425.3,0.2415576
1425.4,0.2479663
1425.5,0.2479663
1425.6,0.2412524
1425.7,0.243999
1425.8,0.02488281
1425.9,0.01481201
1426,0.0111499
1426.1,0.01084473
1426.2,0.01298096
1426.3,0.01572754
1426.4,0.01908447
1426.5,0.01572754
1426.6,0.01328613
1426.7,0.009929199
1426.8,-0.03706787
1426.9,-0.0392041
1427,-0.0379834
1427.1,-0.03706787
1427.2,-0.03432129
1427.3,-0.03310059
1427.4,-0.03126953
1427.5,-0.03096436
1427.6,-0.02852295
1427.7,-0.03310059
1427.8,-0.04500244
1427.9,-0.04896973
1428,-0.04958008
1428.1,-0.04988525
1428.2,-0.04958008
1428.3,-0.04896973
1428.4,-0.05080078
1428.5,-0.05110596
1428.6,-0.05232666
1428.7,-0.05110596
1428.8,-0.08437012
1428.9,-0.08406494
1429,-0.08437012
1429.1,-0.08375977
1429.2,-0.08314941
1429.3,-0.08498047
1429.4,-0.08467529
1429.5,-0.08620117
1429.6,-0.08498047
1429.7,-0.08559082
1429.8,-0.09627197
1429.9,-0.09627197
1430,-0.09688232
1430.1,-0.09688232
1430.2,-0.0959668
1430.3,-0.09779785
1430.4,-0.09413574
1430.5,-0.09322021
1430.6,-0.08955811
1430.7,-0.08986328
1430.8,-0.04530762
1430.9,-0.04561279
1431,-0.04744385
1431.1,-0.05080078
1431.2,-0.05049561
1431.3,-0.05141113
1431.4,-0.05507324
1431.5,-0.05293701
1431.6,-0.05080078
1431.7,-0.04713867
1431.8,-0.03279541
1431.9,-0.03340576
1432,-0.0367627
1432.1,-0.04134033
1432.2,-0.04103516
1432.3,-0.03554199
1432.4,-0.03279541
1432.5,-0.03187988
1432.6,-0.03462646
1432.7,-0.03401611
1432.8,-0.04011963
1432.9,-0.03737305
1433,-0.03828857
1433.1,-0.0468335
1433.2,-0.04500244
1433.3,-0.03859375
1433.4,-0.04072998
1433.5,-0.04378174
1433.6,-0.03981445
1433.7,-0.04347656
1433.8,-0.07521484
1433.9,-0.07185791
1434,-0.07277344
1434.1,-0.0758252
1434.2,-0.0758252
1434.3,-0.07399414
1434.4,-0.06911133
1434.5,-0.07124756
1434.6,-0.07521484
1434.7,-0.07887695
1434.8,-0.1005444
1434.9,-0.10146
1435,-0.09932373
1435.1,-0.09535645
1435.2,-0.09566162
1435.3,-0.09627197
1435.4,-0.1005444
1435.5,-0.09962891
1435.6,-0.1026807
1435.7,-0.10146
1435.8,-0.06056641
1435.9,-0.05781982
1436,-0.05751465
1436.1,-0.05568359
1436.2,-0.05537842
1436.3,-0.05324219
1436.4,-0.05080078
1436.5,-0.05171631
1436.6,-0.04896973
1436.7,-0.04866455
1436.8,-0.02699707
1436.9,-0.02577637
1437,-0.02516602
1437.1,-0.02364014
1437.2,-0.02547119
1437.3,-0.02486084
1437.4,-0.02669189
1437.5,-0.02821777
1437.6,-0.0279126
1437.7,-0.02638672
1437.8,-0.02547119
1437.9,-0.02577637
1438,-0.02425049
1438.1,-0.02425049
1438.2,-0.02608154
1438.3,-0.02577637
1438.4,-0.02455566
1438.5,-0.02425049
1438.6,-0.02608154
1438.7,-0.0279126
1438.8,-0.03401611
1438.9,-0.03615234
1439,-0.03767822
1439.1,-0.03859375
1439.2,-0.03828857
1439.3,-0.0379834
1439.4,-0.03645752
1439.5,-0.03126953
1439.6,-0.03187988
1439.7,-0.02882813
1439.8,-0.05659912
1439.9,-0.05873535
1440,-0.06209229
1440.1,-0.06453369
1440.2,-0.06392334
1440.3,-0.0593457
1440.4,-0.05446289
1440.5,-0.05537842
1440.6,-0.05965088
1440.7,-0.06117676
1440.8,-0.1109204
1440.9,-0.1093945
1441,-0.1090894
1441.1,-0.1090894
1441.2,-0.1109204
1441.3,-0.1103101
1441.4,-0.1078687
1441.5,-0.1026807
1441.6,-0.1078687
1441.7,-0.1090894
1441.8,-0.06666992
1441.9,-0.0681958
1442,-0.07094238
1442.1,-0.06453369
1442.2,-0.06514404
1442.3,-0.07094238
1442.4,-0.06911133
1442.5,-0.06514404
1442.6,-0.06422852
1442.7,-0.06911133
1442.8,-0.01967285
1442.9,-0.01692627
1443,-0.01509521
1443.1,-0.01204346
1443.2,-0.01051758
1443.3,-0.01295898
1443.4,-0.0178418
1443.5,-0.01723145
1443.6,-0.01936768
1443.7,-0.01875732
1443.8,-0.01326416
1443.9,-0.01356934
1444,-0.01112793
1444.1,-0.009602051
1444.2,-0.00746582
1444.3,-0.007160645
1444.4,-0.005024414
1444.5,-0.006550293
1444.6,-0.00746582
1444.7,-0.0102124
1444.8,0.098125
1444.9,0.1002612
1445,0.09873535
1445.1,0.1005664
1445.2,0.09843018
1445.3,0.09720947
1445.4,0.09598877
1445.5,0.09843018
1445.6,0.09629395
1445.7,0.09843018
1445.8,0.1902881
1445.9,0.191814
1446,0.1921191
1446.1,0.1939502
1446.2,0.1912036
1446.3,0.1933398
1446.4,0.191814
1446.5,0.1939502
1446.6,0.1948657
1446.7,0.1945605
1446.8,0.02915527
1446.9,0.02854492
1447,0.0288501
1447.1,0.03098633
1447.2,0.03190186
1447.3,0.0312915
1447.4,0.02732422
1447.5,0.02671387
1447.6,0.02152588
1447.7,0.02457764
1447.8,-0.01509521
1447.9,-0.01753662
1448,-0.01234863
1448.1,-0.01143311
1448.2,-0.008076172
1448.3,-0.009602051
1448.4,-0.009907227
1448.5,-0.01479004
1448.6,-0.01509521
1448.7,-0.01479004
1448.8,-0.01356934
1448.9,-0.008686523
1449,-0.0102124
1449.1,-0.01387451
1449.2,-0.01540039
1449.3,-0.01692627
1449.4,-0.01540039
1449.5,-0.01662109
1449.6,-0.01448486
1449.7,-0.01387451
1449.8,0.1002612
1449.9,0.09537842
1450,0.0993457
1450.1,0.1042285
1450.2,0.09537842
1450.3,0.098125
1450.4,0.1023975
1450.5,0.09629395
1450.6,0.09568359
1450.7,0.1011768
1450.8,0.2085986
1450.9,0.2089038
1451,0.2024951
1451.1,0.2058521
1451.2,0.2085986
1451.3,0.2122607
1451.4,0.2119556
1451.5,0.209209
1451.6,0.2055469
1451.7,0.2034106
1451.8,0.02732422
1451.9,0.02335693
1452,0.02640869
1452.1,0.02701904
1452.2,0.03068115
1452.3,0.03037598
1452.4,0.03159668
1452.5,0.03159668
1452.6,0.03098633
1452.7,0.03068115
1452.8,-0.0202832
1452.9,-0.02241943
1453,-0.02516602
1453.1,-0.02669189
1453.2,-0.02669189
1453.3,-0.02638672
1453.4,-0.02516602
1453.5,-0.0279126
1453.6,-0.02547119
1453.7,-0.02699707
1453.8,-0.01631592
1453.9,-0.01662109
1454,-0.01570557
1454.1,-0.01540039
1454.2,-0.01540039
1454.3,-0.01448486
1454.4,-0.01570557
1454.5,-0.01723145
1454.6,-0.01662109
1454.7,-0.01723145
1454.8,-0.0001416016
1454.9,-0.00166748
1455,0.00046875
1455.1,-0.0007519531
1455.2,0.001994629
1455.3,0.0007739258
1455.4,0.005961914
1455.5,0.007182617
1455.6,0.008098145
1455.7,0.009624023
1455.8,0.2067676
1455.9,0.2095142
1456,0.209209
1456.1,0.2049365
1456.2,0.2031055
1456.3,0.204021
1456.4,0.2067676
1456.5,0.2107349
1456.6,0.2116504
1456.7,0.2125659
1456.8,0.138103
1456.9,0.1292529
1457,0.1298633
1457.1,0.1319995
1457.2,0.1350513
1457.3,0.138103
1457.4,0.1356616
1457.5,0.132915
1457.6,0.1295581
1457.7,0.1286426
1457.8,-0.03218506
1457.9,-0.03523682
1458,-0.030354
1458.1,-0.02821777
1458.2,-0.02760742
1458.3,-0.03523682
1458.4,-0.03218506
1458.5,-0.02699707
1458.6,-0.03706787
1458.7,-0.03187988
1458.8,-0.01845215
1458.9,-0.02364014
1459,-0.02730225
1459.1,-0.02516602
1459.2,-0.01845215
1459.3,-0.01967285
1459.4,-0.02547119
1459.5,-0.0279126
1459.6,-0.02577637
1459.7,-0.02272461
1459.8,-0.03950928
1459.9,-0.03859375
1460,-0.0404248
1460.1,-0.04195068
1460.2,-0.04500244
1460.3,-0.04622314
1460.4,-0.04774902
1460.5,-0.04652832
1460.6,-0.04500244
1460.7,-0.04286621
1460.8,-0.06544922
1460.9,-0.06392334
1461,-0.06148193
1461.1,-0.06056641
1461.2,-0.06087158
1461.3,-0.06209229
1461.4,-0.06239746
1461.5,-0.06117676
1461.6,-0.06270264
1461.7,-0.06453369
1461.8,-0.1048169
1461.9,-0.1075635
1462,-0.1078687
1462.1,-0.1072583
1462.2,-0.1078687
1462.3,-0.1081738
1462.4,-0.1081738
1462.5,-0.1075635
1462.6,-0.1093945
1462.7,-0.1069531
1462.8,-0.05446289
1462.9,-0.05202148
1463,-0.04958008
1463.1,-0.05049561
1463.2,-0.04988525
1463.3,-0.05019043
1463.4,-0.04713867
1463.5,-0.04866455
1463.6,-0.04896973
1463.7,-0.05141113
1463.8,-0.02638672
1463.9,-0.02638672
1464,-0.03065918
1464.1,-0.02974365
1464.2,-0.030354
1464.3,-0.02852295
1464.4,-0.02699707
1464.5,-0.02180908
1464.6,-0.02211426
1464.7,-0.0202832
1464.8,-0.01356934
1464.9,-0.01479004
1465,-0.01814697
1465.1,-0.0190625
1465.2,-0.01570557
1465.3,-0.0102124
1465.4,-0.01112793
1465.5,-0.01295898
1465.6,-0.01601074
1465.7,-0.01845215
1465.8,0.01420166
1465.9,0.01755859
1466,0.01938965
1466.1,0.01816895
1466.2,0.01664307
1466.3,0.01420166
1466.4,0.01450684
1466.5,0.01969482
1466.6,0.02061035
1466.7,0.01389648
1466.8,0.209209
1466.9,0.2192798
1467,0.2119556
1467.1,0.2131763
1467.2,0.221416
1467.3,0.2153125
1467.4,0.2119556
1467.5,0.2150073
1467.6,0.2192798
1467.7,0.216228
1467.8,0.1118579
1467.9,0.1075854
1468,0.1118579
1468.1,0.1152148
1468.2,0.1161304
1468.3,0.1185718
1468.4,0.11552
1468.5,0.1115527
1468.6,0.110332
1468.7,0.1100269
1468.8,-0.03126953
1468.9,-0.03523682
1469,-0.03523682
1469.1,-0.03493164
1469.2,-0.03187988
1469.3,-0.03187988
1469.4,-0.02943848
1469.5,-0.02943848
1469.6,-0.02821777
1469.7,-0.02638672
1469.8,-0.01723145
1469.9,-0.01601074
1470,-0.01601074
1470.1,-0.01723145
1470.2,-0.01753662
1470.3,-0.01814697
1470.4,-0.01845215
1470.5,-0.02119873
1470.6,-0.0202832
1470.7,-0.02119873
1470.8,-0.03767822
1470.9,-0.03859375
1471,-0.03889893
1471.1,-0.03828857
1471.2,-0.0379834
1471.3,-0.04011963
1471.4,-0.03584717
1471.5,-0.0367627
1471.6,-0.03462646
1471.7,-0.03401611
1471.8,-0.04286621
1471.9,-0.04469727
1472,-0.04225586
1472.1,-0.04591797
1472.2,-0.04591797
1472.3,-0.04713867
1472.4,-0.04835938
1472.5,-0.05110596
1472.6,-0.05141113
1472.7,-0.05202148
1472.8,-0.1060376
1472.9,-0.103291
1473,-0.0984082
1473.1,-0.09810303
1473.2,-0.1008496
1473.3,-0.1026807
1473.4,-0.1075635
1473.5,-0.1081738
1473.6,-0.1072583
1473.7,-0.1026807
1473.8,-0.07338379
1473.9,-0.07643555
1474,-0.0782666
1474.1,-0.08314941
1474.2,-0.08375977
1474.3,-0.08406494
1474.4,-0.08070801
1474.5,-0.08192871
1474.6,-0.08345459
1474.7,-0.08192871
1474.8,-0.02486084
1474.9,-0.02089355
1475,-0.02821777
1475.1,-0.02547119
1475.2,-0.01753662
1475.3,-0.02760742
1475.4,-0.02577637
1475.5,-0.01967285
1475.6,-0.02577637
1475.7,-0.02852295
1475.8,-0.01356934
1475.9,-0.01112793
1476,-0.01356934
1476.1,-0.0190625
1476.2,-0.01875732
1476.3,-0.01540039
1476.4,-0.01295898
1476.5,-0.01112793
1476.6,-0.01082275
1476.7,-0.01448486
1476.8,0.03861572
1476.9,0.03861572
1477,0.0401416
1477.1,0.0413623
1477.2,0.04319336
1477.3,0.04441406
1477.4,0.04502441
1477.5,0.04685547
1477.6,0.0489917
1477.7,0.04685547
1477.8,0.2034106
1477.9,0.2076831
1478,0.2082935
1478.1,0.2046313
1478.2,0.2037158
1478.3,0.2015796
1478.4,0.2000537
1478.5,0.2009692
1478.6,0.2015796
1478.7,0.2018848
1478.8,0.08774902
1478.9,0.08317139
1479,0.08256104
1479.1,0.08408691
1479.2,0.08469727
1479.3,0.08439209
1479.4,0.08469727
1479.5,0.08439209
1479.6,0.08347656
1479.7,0.08286621
1479.8,-0.02699707
1479.9,-0.02974365
1480,-0.02760742
1480.1,-0.02638672
1480.2,-0.02241943
1480.3,-0.02180908
1480.4,-0.02272461
1480.5,-0.0202832
1480.6,-0.02058838
1480.7,-0.02241943
1480.8,-0.005024414
1480.9,-0.006245117
1481,-0.008991699
1481.1,-0.01051758
1481.2,-0.0102124
1481.3,-0.009907227
1481.4,-0.007160645
1481.5,-0.003193359
1481.6,-0.0004467773
1481.7,-0.003498535
1481.8,-0.002277832
1481.9,-0.004414063
1482,-0.005634766
1482.1,-0.005024414
1482.2,0.0001635742
1482.3,0.003825684
1482.4,0.001384277
1482.5,-0.002583008
1482.6,-0.005634766
1482.7,-0.005024414
1482.8,0.1851001
1482.9,0.1921191
1483,0.1957813
1483.1,0.1985278
1483.2,0.188457
1483.3,0.1905933
1483.4,0.1960864
1483.5,0.1924243
1483.6,0.1912036
1483.7,0.1966968
1483.8,0.1478687
1483.9,0.1417651
1484,0.143291
1484.1,0.1496997
1484.2,0.1481738
1484.3,0.1435962
1484.4,0.1399341
1484.5,0.1423755
1484.6,0.1445117
1484.7,0.1457324
1484.8,-0.01570557
1484.9,-0.01967285
1485,-0.02364014
1485.1,-0.02699707
1485.2,-0.02638672
1485.3,-0.02821777
1485.4,-0.02760742
1485.5,-0.02882813
1485.6,-0.02852295
1485.7,-0.0291333
1485.8,-0.02119873
1485.9,-0.0202832
1486,-0.01814697
1486.1,-0.01753662
1486.2,-0.01631592
1486.3,-0.01601074
1486.4,-0.01448486
1486.5,-0.01570557
1486.6,-0.01356934
1486.7,-0.01204346
1486.8,-0.02577637
1486.9,-0.02547119
1487,-0.02638672
1487.1,-0.02730225
1487.2,-0.02821777
1487.3,-0.02730225
1487.4,-0.02638672
1487.5,-0.02699707
1487.6,-0.02821777
1487.7,-0.02760742
1487.8,-0.02058838
1487.9,-0.02150391
1488,-0.02089355
1488.1,-0.01875732
1488.2,-0.0190625
1488.3,-0.01936768
1488.4,-0.0178418
1488.5,-0.01875732
1488.6,-0.0202832
1488.7,-0.02241943
1488.8,-0.0291333
1488.9,-0.03218506
1489,-0.03401611
1489.1,-0.03432129
1489.2,-0.03462646
1489.3,-0.03432129
1489.4,-0.03096436
1489.5,-0.02730225
1489.6,-0.02577637
1489.7,-0.02547119
1489.8,-0.03126953
1489.9,-0.03371094
1490,-0.03615234
1490.1,-0.03767822
1490.2,-0.03340576
1490.3,-0.02821777
1490.4,-0.02821777
1490.5,-0.03004883
1490.6,-0.03493164
1490.7,-0.0367627
1490.8,-0.07307861
1490.9,-0.07002686
1491,-0.06636475
1491.1,-0.06636475
1491.2,-0.06789063
1491.3,-0.07063721
1491.4,-0.07399414
1491.5,-0.07124756
1491.6,-0.06575439
1491.7,-0.06758545
1491.8,-0.1148877
1491.9,-0.1103101
1492,-0.1133618
1492.1,-0.1170239
1492.2,-0.1130566
1492.3,-0.1090894
1492.4,-0.1179395
1492.5,-0.1158032
1492.6,-0.113667
1492.7,-0.1090894
1492.8,-0.04286621
1492.9,-0.0468335
1493,-0.0480542
1493.1,-0.04622314
1493.2,-0.04561279
1493.3,-0.04164551
1493.4,-0.0392041
1493.5,-0.03950928
1493.6,-0.04072998
1493.7,-0.04347656
1493.8,-0.008076172
1493.9,-0.008076172
1494,-0.009907227
1494.1,-0.008381348
1494.2,-0.007770996
1494.3,-0.005634766
1494.4,-0.006245117
1494.5,-0.005024414
1494.6,-0.001972656
1494.7,-0.002888184
1494.8,0.06211426
1494.9,0.06455566
1495,0.06486084
1495.1,0.06547119
1495.2,0.06638672
1495.3,0.06760742
1495.4,0.06638672
1495.5,0.06699707
1495.6,0.06608154
1495.7,0.06730225
1495.8,0.1600757
1495.9,0.1637378
1496,0.1649585
1496.1,0.1649585
1496.2,0.1625171
1496.3,0.1628223
1496.4,0.1631274
1496.5,0.164043
1496.6,0.165874
1496.7,0.1643481
1496.8,0.0880542
1496.9,0.08591797
1497,0.08439209
1497.1,0.08225586
1497.2,0.08134033
1497.3,0.08103516
1497.4,0.08103516
1497.5,0.08347656
1497.6,0.08256104
1497.7,0.0880542
1497.8,0.006572266
1497.9,0.005656738
1498,0.004130859
1498.1,0.0007739258
1498.2,-0.001057129
1498.3,-0.003803711
1498.4,-0.0007519531
1498.5,0.004741211
1498.6,0.005351563
1498.7,0.002910156
1498.8,0.02274658
1498.9,0.02244141
1499,0.02213623
1499.1,0.02518799
1499.2,0.02976563
1499.3,0.03190186
1499.4,0.02701904
1499.5,0.03068115
1499.6,0.02732422
1499.7,0.02366211
1499.8,0.1249805
1499.9,0.1326099
1500,0.1359668
1500.1,0.1265063
1500.2,0.1301685
1500.3,0.1356616
1500.4,0.1307788
1500.5,0.1292529
1500.6,0.1359668
1500.7,0.1316943
1500.8,0.1344409
1500.9,0.1371875
1501,0.1426807
1501.1,0.1442065
1501.2,0.1417651
1501.3,0.138103
1501.4,0.1356616
1501.5,0.1338306
1501.6,0.1365771
1501.7,0.1390186
1501.8,0.02396729
1501.9,0.02335693
1502,0.02488281
1502.1,0.02671387
1502.2,0.02488281
1502.3,0.02732422
1502.4,0.02488281
1502.5,0.02579834
1502.6,0.02518799
1502.7,0.02213623
1502.8,0.0001635742
1502.9,-0.00166748
1503,0.001079102
1503.1,-0.0007519531
1503.2,-0.0004467773
1503.3,-0.001972656
1503.4,-0.0007519531
1503.5,-0.002583008
1503.6,-0.001057129
1503.7,0.001079102
1503.8,0.07096436
1503.9,0.07371094
1504,0.07371094
1504.1,0.07462646
1504.2,0.07615234
1504.3,0.0779834
1504.4,0.07950928
1504.5,0.08072998
1504.6,0.08011963
1504.7,0.08072998
1504.8,0.1667896
1504.9,0.1673999
1505,0.1664844
1505.1,0.1646533
1505.2,0.1637378
1505.3,0.1600757
1505.4,0.1634326
1505.5,0.1673999
1505.6,0.1716724
1505.7,0.1722827
1505.8,0.07462646
1505.9,0.0679126
1506,0.06852295
1506.1,0.06547119
1506.2,0.070354
1506.3,0.0767627
1506.4,0.07554199
1506.5,0.07187988
1506.6,0.06760742
1506.7,0.06730225
1506.8,-0.004414063
1506.9,-0.00166748
1507,0.002299805
1507.1,-0.004414063
1507.2,-0.006550293
1507.3,-0.008076172
1507.4,-0.002888184
1507.5,0.0001635742
1507.6,0.00046875
1507.7,-0.0007519531
1507.8,0.0288501
1507.9,0.02976563
1508,0.0300708
1508.1,0.02457764
1508.2,0.02213623
1508.3,0.02396729
1508.4,0.02854492
1508.5,0.02213623
1508.6,0.02640869
1508.7,0.02823975
1508.8,0.1350513
1508.9,0.1399341
1509,0.1439014
1509.1,0.14146
1509.2,0.138103
1509.3,0.138103
1509.4,0.1423755
1509.5,0.143291
1509.6,0.1442065
1509.7,0.1396289
1509.8,0.1332202
1509.9,0.1341357
1510,0.1350513
1510.1,0.1341357
1510.2,0.1387134
1510.3,0.1396289
1510.4,0.1405444
1510.5,0.1429858
1510.6,0.1426807
1510.7,0.1417651
1510.8,0.01938965
1510.9,0.01481201
1511,0.01267578
1511.1,0.01237061
1511.2,0.01176025
1511.3,0.01023438
1511.4,0.01023438
1511.5,0.01023438
1511.6,0.008708496
1511.7,0.007792969
1511.8,-0.004108887
1511.9,-0.006550293
1512,-0.004719238
1512.1,-0.00532959
1512.2,-0.005024414
1512.3,-0.00746582
1512.4,-0.004108887
1512.5,-0.006245117
1512.6,-0.003803711
1512.7,-0.005024414
1512.8,0.06730225
1512.9,0.06943848
1513,0.06882813
1513.1,0.07065918
1513.2,0.07065918
1513.3,0.07187988
1513.4,0.07218506
1513.5,0.07462646
1513.6,0.07737305
1513.7,0.07615234
1513.8,0.1777759
1513.9,0.1789966
1514,0.1774707
1514.1,0.1753345
1514.2,0.1750293
1514.3,0.1704517
1514.4,0.1704517
1514.5,0.1698413
1514.6,0.1750293
1514.7,0.1774707
1514.8,0.07645752
1514.9,0.06943848
1515,0.06730225
1515.1,0.06211426
1515.2,0.06302979
1515.3,0.06852295
1515.4,0.07249023
1515.5,0.0691333
1515.6,0.06669189
1515.7,0.06516602
1515.8,-0.007160645
1515.9,-0.003803711
1516,-0.001972656
1516.1,-0.002888184
1516.2,-0.003193359
1516.3,-0.004719238
1516.4,-0.008381348
1516.5,-0.00746582
1516.6,-0.00166748
1516.7,-0.007770996
1516.8,0.0111499
1516.9,0.01938965
1517,0.01511719
1517.1,0.01481201
1517.2,0.01755859
1517.3,0.01969482
1517.4,0.01145508
1517.5,0.01420166
1517.6,0.01755859
1517.7,0.02152588
1517.8,0.1338306
1517.9,0.1347461
1518,0.1347461
1518.1,0.136272
1518.2,0.138103
1518.3,0.1411548
1518.4,0.1420703
1518.5,0.1405444
1518.6,0.1368823
1518.7,0.1338306
1518.8,0.1454272
1518.9,0.1445117
1519,0.1454272
1519.1,0.1466479
1519.2,0.1475635
1519.3,0.1487842
1519.4,0.1481738
1519.5,0.1500049
1519.6,0.1493945
1519.7,0.1509204
1519.8,0.01633789
1519.9,0.01450684
1520,0.01328613
1520.1,0.01420166
1520.2,0.01328613
1520.3,0.01298096
1520.4,0.01420166
1520.5,0.01298096
1520.6,0.01359131
1520.7,0.01572754
1520.8,-0.003498535
1520.9,-0.003803711
1521,-0.002888184
1521.1,-0.001972656
1521.2,-0.004108887
1521.3,-0.003498535
1521.4,-0.005024414
1521.5,-0.00532959
1521.6,-0.006550293
1521.7,-0.007160645
1521.8,0.04593994
1521.9,0.04716064
1522,0.04593994
1522.1,0.04685547
1522.2,0.04624512
1522.3,0.04655029
1522.4,0.0489917
1522.5,0.05295898
1522.6,0.05356934
1522.7,0.05723145
1522.8,0.1823535
1522.9,0.1829639
1523,0.1811328
1523.1,0.1768604
1523.2,0.1777759
1523.3,0.1789966
1523.4,0.1860156
1523.5,0.1878467
1523.6,0.1835742
1523.7,0.1796069
1523.8,0.08561279
1523.9,0.08347656
1524,0.08958008
1524.1,0.09202148
1524.2,0.08774902
1524.3,0.08561279
1524.4,0.08469727
1524.5,0.08286621
1524.6,0.08408691
1524.7,0.08561279
1524.8,-0.002277832
1524.9,-0.003803711
1525,-0.01051758
1525.1,-0.01112793
1525.2,-0.005024414
1525.3,-0.007160645
1525.4,-0.01082275
1525.5,-0.006245117
1525.6,-0.003803711
1525.7,-0.01051758
1525.8,-0.00532959
1525.9,-0.001972656
1526,0.002910156
1526.1,0.003215332
1526.2,0.001384277
1526.3,-0.003498535
1526.4,-0.005634766
1526.5,-0.004414063
1526.6,-0.003803711
1526.7,0.00046875
1526.8,0.0993457
1526.9,0.1069751
1527,0.1060596
1527.1,0.105144
1527.2,0.1042285
1527.3,0.1023975
1527.4,0.1008716
1527.5,0.1005664
1527.6,0.098125
1527.7,0.09751465
1527.8,0.1799121
1527.9,0.1799121
1528,0.1805225
1528.1,0.1808276
1528.2,0.1811328
1528.3,0.1799121
1528.4,0.1811328
1528.5,0.181438
1528.6,0.1808276
1528.7,0.1793018
1528.8,0.02946045
1528.9,0.02732422
1529,0.02518799
1529.1,0.02518799
1529.2,0.02549316
1529.3,0.02671387
1529.4,0.02701904
1529.5,0.02854492
1529.6,0.03037598
1529.7,0.0300708
1529.8,-0.005024414
1529.9,-0.004719238
1530,-0.003193359
1530.1,-0.007160645
1530.2,-0.006245117
1530.3,-0.008076172
1530.4,-0.009602051
1530.5,-0.01234863
1530.6,-0.01295898
1530.7,-0.01417969
1530.8,0.001994629
1530.9,0.008098145
1531,0.01237061
1531.1,0.009013672
1531.2,0.005351563
1531.3,0.001079102
1531.4,-0.001057129
1531.5,0.003215332
1531.6,0.008708496
1531.7,0.01053955
1531.8,0.1454272
1531.9,0.143291
1532,0.1460376
1532.1,0.1533618
1532.2,0.1509204
1532.3,0.1451221
1532.4,0.143291
1532.5,0.1469531
1532.6,0.1518359
1532.7,0.1542773
1532.8,0.1655688
1532.9,0.1637378
1533,0.1603809
1533.1,0.1564136
1533.2,0.1600757
1533.3,0.1634326
1533.4,0.1622119
1533.5,0.1582446
1533.6,0.1585498
1533.7,0.1643481
1533.8,-0.0001416016
1533.9,-0.00532959
1534,-0.001057129
1534.1,0.001079102
1534.2,-0.003498535
1534.3,-0.006245117
1534.4,-0.005939941
1534.5,-0.004108887
1534.6,0.0001635742
1534.7,0.002910156
1534.8,-0.003803711
1534.9,-0.004719238
1535,-0.008991699
1535.1,-0.009296875
1535.2,-0.01143311
1535.3,-0.01082275
1535.4,-0.01051758
1535.5,-0.01204346
1535.6,-0.009602051
1535.7,-0.006855469
1535.8,0.008708496
1535.9,0.008098145
1536,0.01145508
1536.1,0.01267578
1536.2,0.01145508
1536.3,0.01176025
1536.4,0.01176025
1536.5,0.01176025
1536.6,0.01298096
1536.7,0.01084473
1536.8,0.1728931
1536.9,0.1741138
1537,0.1728931
1537.1,0.1750293
1537.2,0.1728931
1537.3,0.1722827
1537.4,0.1735034
1537.5,0.1728931
1537.6,0.1713672
1537.7,0.1731982
1537.8,0.1439014
1537.9,0.1454272
1538,0.1469531
1538.1,0.1481738
1538.2,0.1500049
1538.3,0.1500049
1538.4,0.1472583
1538.5,0.1472583
1538.6,0.1451221
1538.7,0.1442065
1538.8,-0.01540039
1538.9,-0.01875732
1539,-0.02058838
1539.1,-0.0178418
1539.2,-0.01723145
1539.3,-0.01295898
1539.4,-0.01173828
1539.5,-0.01295898
1539.6,-0.01753662
1539.7,-0.0190625
1539.8,-0.01051758
1539.9,-0.009602051
1540,-0.004414063
1540.1,-0.0004467773
1540.2,-0.00166748
1540.3,-0.002888184
1540.4,-0.00746582
1540.5,-0.01051758
1540.6,-0.009296875
1540.7,-0.003498535
1540.8,-0.005634766
1540.9,-0.006550293
1541,-0.007160645
1541.1,-0.01112793
1541.2,-0.008991699
1541.3,-0.007160645
1541.4,-0.00746582
1541.5,-0.01448486
1541.6,-0.01356934
1541.7,-0.005939941
1541.8,0.1582446
1541.9,0.1594653
1542,0.1680103
1542.1,0.1609912
1542.2,0.1585498
1542.3,0.1649585
1542.4,0.1680103
1542.5,0.1612964
1542.6,0.1600757
1542.7,0.1622119
1542.8,0.1728931
1542.9,0.1759448
1543,0.1725879
1543.1,0.1707568
1543.2,0.1683154
1543.3,0.1673999
1543.4,0.1686206
1543.5,0.1701465
1543.6,0.1707568
1543.7,0.1719775
1543.8,-0.002277832
1543.9,-0.005634766
1544,-0.005634766
1544.1,-0.004414063
1544.2,-0.001362305
1544.3,-0.002888184
1544.4,-0.005634766
1544.5,-0.005634766
1544.6,-0.006550293
1544.7,-0.005939941
1544.8,-0.0190625
1544.9,-0.02058838
1545,-0.02119873
1545.1,-0.02241943
1545.2,-0.02394531
1545.3,-0.02302979
1545.4,-0.02547119
1545.5,-0.02394531
1545.6,-0.02364014
1545.7,-0.02425049
1545.8,-0.01967285
1545.9,-0.01753662
1546,-0.01662109
1546.1,-0.01570557
1546.2,-0.01540039
1546.3,-0.0178418
1546.4,-0.01540039
1546.5,-0.01662109
1546.6,-0.01417969
1546.7,-0.01173828
1546.8,-0.01234863
1546.9,-0.01265381
1547,-0.0102124
1547.1,-0.01112793
1547.2,-0.01204346
1547.3,-0.01326416
1547.4,-0.01509521
1547.5,-0.01631592
1547.6,-0.01814697
1547.7,-0.01997803
1547.8,0.165874
1547.9,0.1725879
1548,0.1753345
1548.1,0.1799121
1548.2,0.181438
1548.3,0.1793018
1548.4,0.1738086
1548.5,0.1719775
1548.6,0.171062
1548.7,0.1747241
1548.8,0.1933398
1548.9,0.1948657
1549,0.1896777
1549.1,0.1851001
1549.2,0.1854053
1549.3,0.186626
1549.4,0.1890674
1549.5,0.188457
1549.6,0.188457
1549.7,0.1857104
1549.8,-0.02821777
1549.9,-0.02760742
1550,-0.02577637
1550.1,-0.03249023
1550.2,-0.03126953
1550.3,-0.02486084
1550.4,-0.03126953
1550.5,-0.03371094
1550.6,-0.02760742
1550.7,-0.02516602
1550.8,-0.030354
1550.9,-0.03279541
1551,-0.02943848
1551.1,-0.02699707
1551.2,-0.02394531
1551.3,-0.02638672
1551.4,-0.030354
1551.5,-0.03249023
1551.6,-0.03187988
1551.7,-0.03004883
1551.8,-0.05446289
1551.9,-0.05659912
1552,-0.05293701
1552.1,-0.05324219
1552.2,-0.05476807
1552.3,-0.05629395
1552.4,-0.058125
1552.5,-0.05904053
1552.6,-0.06026123
1552.7,-0.0593457
1552.8,-0.09169434
1552.9,-0.09108398
1553,-0.08955811
1553.1,-0.08864258
1553.2,-0.08681152
1553.3,-0.08559082
1553.4,-0.08620117
1553.5,-0.08528564
1553.6,-0.08437012
1553.7,-0.08467529
1553.8,-0.08375977
1553.9,-0.08314941
1554,-0.08345459
1554.1,-0.08131836
1554.2,-0.08375977
1554.3,-0.08314941
1554.4,-0.08345459
1554.5,-0.08253906
1554.6,-0.08437012
1554.7,-0.08345459
1554.8,-0.0392041
1554.9,-0.0392041
1555,-0.03950928
1555.1,-0.04134033
1555.2,-0.04256104
1555.3,-0.04256104
1555.4,-0.04195068
1555.5,-0.04286621
1555.6,-0.04378174
1555.7,-0.04500244
1555.8,-0.03950928
1555.9,-0.03554199
1556,-0.03249023
1556.1,-0.0291333
1556.2,-0.030354
1556.3,-0.03310059
1556.4,-0.03584717
1556.5,-0.0392041
1556.6,-0.04103516
1556.7,-0.03859375
1556.8,-0.04103516
1556.9,-0.03432129
1557,-0.03615234
1557.1,-0.03950928
1557.2,-0.04408691
1557.3,-0.04500244
1557.4,-0.04317139
1557.5,-0.03706787
1557.6,-0.0367627
1557.7,-0.03645752
1557.8,-0.06758545
1557.9,-0.06911133
1558,-0.07033203
1558.1,-0.07490967
1558.2,-0.0770459
1558.3,-0.07307861
1558.4,-0.06880615
1558.5,-0.07735107
1558.6,-0.07368896
1558.7,-0.07124756
1558.8,-0.1060376
1558.9,-0.1042065
1559,-0.0984082
1559.1,-0.10146
1559.2,-0.1054272
1559.3,-0.1066479
1559.4,-0.1023755
1559.5,-0.09871338
1559.6,-0.09993408
1559.7,-0.1029858
1559.8,-0.05507324
1559.9,-0.05293701
1560,-0.05232666
1560.1,-0.05080078
1560.2,-0.0480542
1560.3,-0.04378174
1560.4,-0.04408691
1560.5,-0.04378174
1560.6,-0.04591797
1560.7,-0.04988525
1560.8,-0.03432129
1560.9,-0.03279541
1561,-0.03279541
1561.1,-0.03554199
1561.2,-0.03279541
1561.3,-0.03157471
1561.4,-0.03340576
1561.5,-0.03218506
1561.6,-0.03187988
1561.7,-0.030354
1561.8,-0.01570557
1561.9,-0.01479004
1562,-0.01234863
1562.1,-0.01387451
1562.2,-0.01448486
1562.3,-0.01356934
1562.4,-0.01295898
1562.5,-0.01417969
1562.6,-0.0102124
1562.7,-0.01295898
1562.8,-0.02211426
1562.9,-0.02302979
1563,-0.02272461
1563.1,-0.02425049
1563.2,-0.02486084
1563.3,-0.02577637
1563.4,-0.02547119
1563.5,-0.02577637
1563.6,-0.02516602
1563.7,-0.02608154
1563.8,0.1054492
1563.9,0.1078906
1564,0.1088062
1564.1,0.1106372
1564.2,0.1146045
1564.3,0.1167407
1564.4,0.1176563
1564.5,0.1146045
1564.6,0.1139941
1564.7,0.1094165
1564.8,0.2259937
1564.9,0.2305713
1565,0.231792
1565.1,0.2354541
1565.2,0.2394214
1565.3,0.2382007
1565.4,0.2360645
1565.5,0.2296558
1565.6,0.2302661
1565.7,0.2333179
1565.8,0.01267578
1565.9,0.005046387
1566,0.003825684
1566.1,0.003215332
1566.2,0.00260498
1566.3,0.00626709
1566.4,0.005046387
1566.5,-0.001972656
1566.6,-0.00166748
1566.7,0.004130859
1566.8,-0.03218506
1566.9,-0.03615234
1567,-0.0291333
1567.1,-0.03157471
1567.2,-0.03615234
1567.3,-0.03157471
1567.4,-0.02882813
1567.5,-0.03432129
1567.6,-0.03554199
1567.7,-0.03554199
1567.8,-0.04286621
1567.9,-0.04011963
1568,-0.04500244
1568.1,-0.05019043
1568.2,-0.05080078
1568.3,-0.04988525
1568.4,-0.04958008
1568.5,-0.04652832
1568.6,-0.04256104
1568.7,-0.04164551
1568.8,-0.07429932
1568.9,-0.07735107
1569,-0.08009766
1569.1,-0.08223389
1569.2,-0.08223389
1569.3,-0.08528564
1569.4,-0.08284424
1569.5,-0.08375977
1569.6,-0.08131836
1569.7,-0.08253906
1569.8,-0.09627197
1569.9,-0.0959668
1570,-0.09230469
1570.1,-0.09352539
1570.2,-0.09199951
1570.3,-0.09230469
1570.4,-0.09077881
1570.5,-0.09199951
1570.6,-0.09077881
1570.7,-0.08894775
1570.8,-0.04561279
1570.9,-0.04500244
1571,-0.04500244
1571.1,-0.04561279
1571.2,-0.04622314
1571.3,-0.04744385
1571.4,-0.04500244
1571.5,-0.04561279
1571.6,-0.04866455
1571.7,-0.04866455
1571.8,-0.03279541
1571.9,-0.03401611
1572,-0.03493164
1572.1,-0.03523682
1572.2,-0.0367627
1572.3,-0.03737305
1572.4,-0.03889893
1572.5,-0.0367627
1572.6,-0.03584717
1572.7,-0.03462646
1572.8,-0.03432129
1572.9,-0.03279541
1573,-0.03340576
1573.1,-0.0379834
1573.2,-0.0379834
1573.3,-0.04286621
1573.4,-0.04103516
1573.5,-0.04256104
1573.6,-0.03706787
1573.7,-0.03249023
1573.8,-0.05507324
1573.9,-0.06056641
1574,-0.06331299
1574.1,-0.06483887
1574.2,-0.06300781
1574.3,-0.058125
1574.4,-0.05751465
1574.5,-0.05781982
1574.6,-0.06056641
1574.7,-0.06453369
1574.8,-0.1054272
1574.9,-0.1005444
1575,-0.09810303
1575.1,-0.1060376
1575.2,-0.1045117
1575.3,-0.0971875
1575.4,-0.1054272
1575.5,-0.1048169
1575.6,-0.09932373
1575.7,-0.1023755
1575.8,-0.07307861
1575.9,-0.06758545
1576,-0.06361816
1576.1,-0.06209229
1576.2,-0.06850098
1576.3,-0.07063721
1576.4,-0.07033203
1576.5,-0.06850098
1576.6,-0.0669751
1576.7,-0.06239746
1576.8,-0.02516602
1576.9,-0.02730225
1577,-0.02882813
1577.1,-0.03096436
1577.2,-0.03187988
1577.3,-0.03310059
1577.4,-0.03371094
1577.5,-0.03401611
1577.6,-0.03249023
1577.7,-0.03249023
1577.8,-0.02089355
1577.9,-0.01814697
1578,-0.01814697
1578.1,-0.01692627
1578.2,-0.01662109
1578.3,-0.01692627
1578.4,-0.01753662
1578.5,-0.01448486
1578.6,-0.01601074
1578.7,-0.01326416
1578.8,-0.01570557
1578.9,-0.01631592
1579,-0.01753662
1579.1,-0.01723145
1579.2,-0.01570557
1579.3,-0.01479004
1579.4,-0.01631592
1579.5,-0.01540039
1579.6,-0.01662109
1579.7,-0.01631592
1579.8,0.06211426
1579.9,0.06699707
1580,0.06821777
1580.1,0.06974365
1580.2,0.06760742
1580.3,0.06333496
1580.4,0.06425049
1580.5,0.0602832
1580.6,0.0590625
1580.7,0.05997803
1580.8,0.238811
1580.9,0.2427783
1581,0.2427783
1581.1,0.2443042
1581.2,0.2482715
1581.3,0.2513232
1581.4,0.2504077
1581.5,0.2513232
1581.6,0.2452197
1581.7,0.2443042
1581.8,0.04380371
1581.9,0.03983643
1582,0.04685547
1582.1,0.04807617
1582.2,0.04471924
1582.3,0.04349854
1582.4,0.03953125
1582.5,0.0401416
1582.6,0.04166748
1582.7,0.04655029
1582.8,-0.03340576
1582.9,-0.03523682
1583,-0.03950928
1583.1,-0.0392041
1583.2,-0.03889893
1583.3,-0.03371094
1583.4,-0.04011963
1583.5,-0.03889893
1583.6,-0.03096436
1583.7,-0.03950928
1583.8,-0.04225586
1583.9,-0.03279541
1584,-0.03584717
1584.1,-0.04103516
1584.2,-0.03737305
1584.3,-0.03523682
1584.4,-0.03187988
1584.5,-0.03950928
1584.6,-0.04164551
1584.7,-0.04225586
1584.8,-0.07155273
1584.9,-0.06911133
1585,-0.0669751
1585.1,-0.06575439
1585.2,-0.0669751
1585.3,-0.0694165
1585.4,-0.07307861
1585.5,-0.07399414
1585.6,-0.07460449
1585.7,-0.07338379
1585.8,-0.09810303
1585.9,-0.09993408
1586,-0.0984082
1586.1,-0.09627197
1586.2,-0.09474609
1586.3,-0.09444092
1586.4,-0.09413574
1586.5,-0.09199951
1586.6,-0.09291504
1586.7,-0.09230469
1586.8,-0.05965088
1586.9,-0.05873535
1587,-0.0593457
1587.1,-0.05965088
1587.2,-0.05995605
1587.3,-0.06117676
1587.4,-0.05904053
1587.5,-0.06087158
1587.6,-0.05904053
1587.7,-0.06117676
1587.8,-0.0291333
1587.9,-0.02821777
1588,-0.02821777
1588.1,-0.02608154
1588.2,-0.02608154
1588.3,-0.02577637
1588.4,-0.0279126
1588.5,-0.02730225
1588.6,-0.02760742
1588.7,-0.02943848
1588.8,-0.03584717
1588.9,-0.03523682
1589,-0.03645752
1589.1,-0.03828857
1589.2,-0.04011963
1589.3,-0.03950928
1589.4,-0.0392041
1589.5,-0.03462646
1589.6,-0.03249023
1589.7,-0.0291333
1589.8,-0.03859375
1589.9,-0.04256104
1590,-0.04408691
1590.1,-0.0468335
1590.2,-0.04713867
1590.3,-0.04347656
1590.4,-0.0379834
1590.5,-0.03859375
1590.6,-0.04103516
1590.7,-0.04652832
1590.8,-0.09108398
1590.9,-0.09230469
1591,-0.09077881
1591.1,-0.08986328
1591.2,-0.09108398
1591.3,-0.09108398
1591.4,-0.09260986
1591.5,-0.08894775
1591.6,-0.08467529
1591.7,-0.08925293
1591.8,-0.09688232
1591.9,-0.09322021
1592,-0.09199951
1592.1,-0.09749268
1592.2,-0.09230469
1592.3,-0.08803223
1592.4,-0.0959668
1592.5,-0.09779785
1592.6,-0.09291504
1592.7,-0.09047363
1592.8,-0.03859375
1592.9,-0.04072998
1593,-0.04439209
1593.1,-0.04317139
1593.2,-0.04164551
1593.3,-0.0392041
1593.4,-0.03645752
1593.5,-0.03615234
1593.6,-0.03554199
1593.7,-0.03645752
1593.8,-0.0178418
1593.9,-0.01997803
1594,-0.02119873
1594.1,-0.02180908
1594.2,-0.02241943
1594.3,-0.02089355
1594.4,-0.02180908
1594.5,-0.0190625
1594.6,-0.01936768
1594.7,-0.01936768
1594.8,-0.01967285
1594.9,-0.0178418
1595,-0.01723145
1595.1,-0.01448486
1595.2,-0.01479004
1595.3,-0.01479004
1595.4,-0.01479004
1595.5,-0.01479004
1595.6,-0.01326416
1595.7,-0.01387451
1595.8,0.08378174
1595.9,0.08622314
1596,0.08713867
1596.1,0.08561279
1596.2,0.08439209
1596.3,0.08286621
1596.4,0.08164551
1596.5,0.08164551
1596.6,0.08195068
1596.7,0.08011963
1596.8,0.2232471
1596.9,0.2272144
1597,0.2244678
1597.1,0.2244678
1597.2,0.2250781
1597.3,0.2250781
1597.4,0.2275195
1597.5,0.2308765
1597.6,0.2324023
1597.7,0.2342334
1597.8,0.0401416
1597.9,0.03312256
1598,0.03251221
1598.1,0.02946045
1598.2,0.02701904
1598.3,0.02854492
1598.4,0.03586914
1598.5,0.03495361
1598.6,0.03617432
1598.7,0.0312915
1598.8,-0.02882813
1598.9,-0.03065918
1599,-0.0279126
1599.1,-0.02302979
1599.2,-0.02302979
1599.3,-0.02516602
1599.4,-0.02577637
1599.5,-0.02608154
1599.6,-0.02333496
1599.7,-0.02241943
1599.8,-0.02852295
1599.9,-0.03218506
1600,-0.02852295
1600.1,-0.02425049
1600.2,-0.03218506
1600.3,-0.02669189
1600.4,-0.02333496
1600.5,-0.03401611
1600.6,-0.02882813
1600.7,-0.02364014
1600.8,-0.03645752
1600.9,-0.0404248
1601,-0.03889893
1601.1,-0.03767822
1601.2,-0.03187988
1601.3,-0.03462646
1601.4,-0.03737305
1601.5,-0.04164551
1601.6,-0.0404248
1601.7,-0.03950928
1601.8,-0.06605957
1601.9,-0.0669751
1602,-0.06392334
1602.1,-0.06331299
1602.2,-0.06392334
1602.3,-0.06605957
1602.4,-0.06850098
1602.5,-0.06972168
1602.6,-0.07155273
1602.7,-0.07094238
1602.8,-0.1100049
1602.9,-0.1106152
1603,-0.1090894
1603.1,-0.1075635
1603.2,-0.1075635
1603.3,-0.1063428
1603.4,-0.1066479
1603.5,-0.1072583
1603.6,-0.1051221
1603.7,-0.1042065
1603.8,-0.05568359
1603.9,-0.05385254
1604,-0.05537842
1604.1,-0.05415771
1604.2,-0.05293701
1604.3,-0.05507324
1604.4,-0.05293701
1604.5,-0.05354736
1604.6,-0.05354736
1604.7,-0.05507324
1604.8,-0.01631592
1604.9,-0.01540039
1605,-0.01448486
1605.1,-0.01479004
1605.2,-0.01540039
1605.3,-0.01662109
1605.4,-0.01753662
1605.5,-0.01936768
1605.6,-0.0202832
1605.7,-0.01997803
1605.8,-0.01570557
1605.9,-0.01173828
1606,-0.01051758
1606.1,-0.008381348
1606.2,-0.007160645
1606.3,-0.01295898
1606.4,-0.01173828
1606.5,-0.01509521
1606.6,-0.01509521
1606.7,-0.01845215
1606.8,0.1030078
1606.9,0.1091113
1607,0.1097217
1607.1,0.1081958
1607.2,0.1054492
1607.3,0.1020923
1607.4,0.103313
1607.5,0.1045337
1607.6,0.1091113
1607.7,0.1109424
1607.8,0.2034106
1607.9,0.2058521
1608,0.2049365
1608.1,0.1997485
1608.2,0.1960864
1608.3,0.2003589
1608.4,0.2058521
1608.5,0.1979175
1608.6,0.2000537
1608.7,0.2052417
1608.8,0.02396729
1608.9,0.01938965
1609,0.02396729
1609.1,0.02274658
1609.2,0.01847412
1609.3,0.01816895
1609.4,0.02244141
1609.5,0.02640869
1609.6,0.02427246
1609.7,0.02213623
1609.8,-0.0190625
1609.9,-0.02119873
1610,-0.01936768
1610.1,-0.01814697
1610.2,-0.01448486
1610.3,-0.01234863
1610.4,-0.01173828
1610.5,-0.01295898
1610.6,-0.01173828
1610.7,-0.01601074
1610.8,-0.01631592
1610.9,-0.01601074
1611,-0.01631592
1611.1,-0.0190625
1611.2,-0.01936768
1611.3,-0.0190625
1611.4,-0.01936768
1611.5,-0.0178418
1611.6,-0.0178418
1611.7,-0.0178418
1611.8,0.0489917
1611.9,0.05051758
1612,0.0502124
1612.1,0.05173828
1612.2,0.05082275
1612.3,0.05051758
1612.4,0.05204346
1612.5,0.04960205
1612.6,0.05173828
1612.7,0.05082275
1612.8,0.2201953
1612.9,0.2226367
1613,0.2226367
1613.1,0.2220264
1613.2,0.2211108
1613.3,0.2211108
1613.4,0.221416
1613.5,0.2220264
1613.6,0.2220264
1613.7,0.2235522
1613.8,0.06821777
1613.9,0.06821777
1614,0.06821777
1614.1,0.06974365
1614.2,0.06882813
1614.3,0.06516602
1614.4,0.06364014
1614.5,0.06089355
1614.6,0.06150391
1614.7,0.06089355
1614.8,-0.02821777
1614.9,-0.02272461
1615,-0.02394531
1615.1,-0.02699707
1615.2,-0.03004883
1615.3,-0.03340576
1615.4,-0.03462646
1615.5,-0.02852295
1615.6,-0.02486084
1615.7,-0.02486084
1615.8,-0.02272461
1615.9,-0.02547119
1616,-0.02425049
1616.1,-0.02333496
1616.2,-0.02547119
1616.3,-0.02272461
1616.4,-0.01936768
1616.5,-0.01814697
1616.6,-0.02516602
1616.7,-0.02302979
1616.8,-0.02425049
1616.9,-0.02974365
1617,-0.02974365
1617.1,-0.02486084
1617.2,-0.02821777
1617.3,-0.03187988
1617.4,-0.02760742
1617.5,-0.02333496
1617.6,-0.02852295
1617.7,-0.03096436
1617.8,-0.0279126
1617.9,-0.02577637
1618,-0.02241943
1618.1,-0.01997803
1618.2,-0.02302979
1618.3,-0.02669189
1618.4,-0.02943848
1618.5,-0.02852295
1618.6,-0.02882813
1618.7,-0.02730225
1618.8,-0.02638672
1618.9,-0.02547119
1619,-0.02364014
1619.1,-0.02211426
1619.2,-0.02241943
1619.3,-0.02333496
1619.4,-0.02638672
1619.5,-0.0279126
1619.6,-0.02852295
1619.7,-0.02974365
1619.8,-0.03523682
1619.9,-0.0367627
1620,-0.0367627
1620.1,-0.03523682
1620.2,-0.03584717
1620.3,-0.03554199
1620.4,-0.03645752
1620.5,-0.03493164
1620.6,-0.03523682
1620.7,-0.03493164
1620.8,-0.05629395
1620.9,-0.05568359
1621,-0.05629395
1621.1,-0.05598877
1621.2,-0.05629395
1621.3,-0.05781982
1621.4,-0.05659912
1621.5,-0.05843018
1621.6,-0.05781982
1621.7,-0.05751465
1621.8,-0.1145825
1621.9,-0.1167188
1622,-0.1158032
1622.1,-0.1142773
1622.2,-0.1109204
1622.3,-0.1109204
1622.4,-0.1081738
1622.5,-0.108479
1622.6,-0.1090894
1622.7,-0.1130566
1622.8,-0.0694165
1622.9,-0.0681958
1623,-0.07033203
1623.1,-0.06972168
1623.2,-0.06514404
1623.3,-0.06087158
1623.4,-0.05995605
1623.5,-0.06331299
1623.6,-0.06636475
1623.7,-0.06972168
1623.8,-0.01265381
1623.9,-0.00746582
1624,-0.001362305
1624.1,-0.002583008
1624.2,-0.007160645
1624.3,-0.009602051
1624.4,-0.01051758
1624.5,-0.009602051
1624.6,-0.008686523
1624.7,-0.00532959
1624.8,0.04258301
1624.9,0.04258301
1625,0.03525879
1625.1,0.04044678
1625.2,0.04532959
1625.3,0.03831055
1625.4,0.04197266
1625.5,0.04319336
1625.6,0.03739502
1625.7,0.03861572
1625.8,0.1463428
1625.9,0.1500049
1626,0.1451221
1626.1,0.1417651
1626.2,0.1439014
1626.3,0.1475635
1626.4,0.1503101
1626.5,0.1496997
1626.6,0.1481738
1626.7,0.1442065
1626.8,0.1069751
1626.9,0.1048389
1627,0.1066699
1627.1,0.1075854
1627.2,0.1088062
1627.3,0.1106372
1627.4,0.1121631
1627.5,0.1133838
1627.6,0.1149097
1627.7,0.1139941
1627.8,0.02244141
1627.9,0.01694824
1628,0.01725342
1628.1,0.01359131
1628.2,0.01572754
1628.3,0.0111499
1628.4,0.01420166
1628.5,0.01176025
1628.6,0.01267578
1628.7,0.0111499
1628.8,0.01328613
1628.9,0.01542236
1629,0.01664307
1629.1,0.01420166
1629.2,0.01420166
1629.3,0.01481201
1629.4,0.01420166
1629.5,0.01481201
1629.6,0.01633789
1629.7,0.01572754
1629.8,0.103313
1629.9,0.108501
1630,0.1097217
1630.1,0.1115527
1630.2,0.1115527
1630.3,0.1152148
1630.4,0.1167407
1630.5,0.1170459
1630.6,0.1146045
1630.7,0.1139941
1630.8,0.1481738
1630.9,0.1442065
1631,0.1445117
1631.1,0.1445117
1631.2,0.143291
1631.3,0.1457324
1631.4,0.1503101
1631.5,0.1524463
1631.6,0.1518359
1631.7,0.1475635
1631.8,0.04197266
1631.9,0.03953125
1632,0.0389209
1632.1,0.04441406
1632.2,0.047771
1632.3,0.04471924
1632.4,0.0401416
1632.5,0.03861572
1632.6,0.0389209
1632.7,0.04044678
1632.8,0.001994629
1632.9,-0.0007519531
1633,-0.001362305
1633.1,0.002910156
1633.2,0.006572266
1633.3,0.004741211
1633.4,-0.0004467773
1633.5,0.003825684
1633.6,0.004130859
1633.7,-0.001972656
1633.8,0.06333496
1633.9,0.07096436
1634,0.06180908
1634.1,0.06333496
1634.2,0.06577637
1634.3,0.06943848
1634.4,0.06272461
1634.5,0.06272461
1634.6,0.06058838
1634.7,0.06394531
1634.8,0.1582446
1634.9,0.1612964
1635,0.1603809
1635.1,0.1573291
1635.2,0.1558032
1635.3,0.1530566
1635.4,0.1533618
1635.5,0.1530566
1635.6,0.1533618
1635.7,0.1545825
1635.8,0.08988525
1635.9,0.0892749
1636,0.09049561
1636.1,0.09385254
1636.2,0.09293701
1636.3,0.09385254
1636.4,0.09385254
1636.5,0.09446289
1636.6,0.09537842
1636.7,0.0969043
1636.8,0.01053955
1636.9,0.007792969
1637,0.005961914
1637.1,0.008098145
1637.2,0.008098145
1637.3,0.00840332
1637.4,0.007182617
1637.5,0.007792969
1637.6,0.007487793
1637.7,0.00626709
1637.8,0.02793457
1637.9,0.02762939
1638,0.02640869
1638.1,0.02701904
1638.2,0.02701904
1638.3,0.02488281
1638.4,0.02305176
1638.5,0.02244141
1638.6,0.02061035
1638.7,0.02152588
1638.8,0.1213184
1638.9,0.1246753
1639,0.1265063
1639.1,0.1252856
1639.2,0.1304736
1639.3,0.1323047
1639.4,0.1338306
1639.5,0.1292529
1639.6,0.1292529
1639.7,0.1246753
1639.8,0.1356616
1639.9,0.1365771
1640,0.1426807
1640.1,0.1457324
1640.2,0.143291
1640.3,0.1393237
1640.4,0.1374927
1640.5,0.1368823
1640.6,0.1442065
1640.7,0.1448169
1640.8,0.02701904
1640.9,0.02213623
1641,0.02
1641.1,0.02152588
1641.2,0.0212207
1641.3,0.0212207
1641.4,0.02030518
1641.5,0.02305176
1641.6,0.02762939
1641.7,0.02671387
1641.8,0.0007739258
1641.9,-0.0007519531
1642,0.005656738
1642.1,0.0007739258
1642.2,-0.001362305
1642.3,-0.0004467773
1642.4,0.004436035
1642.5,0.004741211
1642.6,0.0007739258
1642.7,-0.001972656
1642.8,0.0691333
1642.9,0.07187988
1643,0.07279541
1643.1,0.07371094
1643.2,0.07645752
1643.3,0.07981445
1643.4,0.07859375
1643.5,0.07981445
1643.6,0.0804248
1643.7,0.07950928
1643.8,0.165874
1643.9,0.1683154
1644,0.1677051
1644.1,0.165874
1644.2,0.1643481
1644.3,0.1628223
1644.4,0.1622119
1644.5,0.1609912
1644.6,0.1625171
1644.7,0.1622119
1644.8,0.07249023
1644.9,0.07065918
1645,0.07004883
1645.1,0.06882813
1645.2,0.06974365
1645.3,0.06974365
1645.4,0.07004883
1645.5,0.0691333
1645.6,0.0691333
1645.7,0.07096436
1645.8,-0.00532959
1645.9,-0.009296875
1646,-0.005939941
1646.1,-0.004719238
1646.2,-0.004719238
1646.3,-0.005634766
1646.4,-0.005939941
1646.5,-0.003498535
1646.6,-0.004108887
1646.7,-0.00166748
1646.8,0.02640869
1646.9,0.0300708
1647,0.02823975
1647.1,0.03037598
1647.2,0.02946045
1647.3,0.02823975
1647.4,0.02671387
1647.5,0.02457764
1647.6,0.02335693
1647.7,0.02274658
1647.8,0.1313892
1647.9,0.1350513
1648,0.1390186
1648.1,0.1420703
1648.2,0.143291
1648.3,0.1445117
1648.4,0.1387134
1648.5,0.1353564
1648.6,0.1353564
1648.7,0.136272
1648.8,0.1390186
1648.9,0.1426807
1649,0.1390186
1649.1,0.1350513
1649.2,0.1332202
1649.3,0.132915
1649.4,0.1356616
1649.5,0.1353564
1649.6,0.1338306
1649.7,0.1344409
1649.8,0.01725342
1649.9,0.0187793
1650,0.01511719
1650.1,0.01053955
1650.2,0.01572754
1650.3,0.01633789
1650.4,0.0111499
1650.5,0.01633789
1650.6,0.01664307
1650.7,0.01176025
1650.8,-0.003498535
1650.9,0.0007739258
1651,0.004436035
1651.1,0.001079102
1651.2,-0.002583008
1651.3,-0.003803711
1651.4,-0.002888184
1651.5,-0.001362305
1651.6,0.00260498
1651.7,0.005046387
1651.8,0.07523682
1651.9,0.07584717
1652,0.07218506
1652.1,0.07096436
1652.2,0.06943848
1652.3,0.07004883
1652.4,0.07096436
1652.5,0.07493164
1652.6,0.07493164
1652.7,0.07615234
1652.8,0.1728931
1652.9,0.17625
1653,0.1780811
1653.1,0.1774707
1653.2,0.1771655
1653.3,0.1789966
1653.4,0.1771655
1653.5,0.1768604
1653.6,0.1777759
1653.7,0.17625
1653.8,0.07249023
1653.9,0.06943848
1654,0.07004883
1654.1,0.07249023
1654.2,0.07126953
1654.3,0.07126953
1654.4,0.07065918
1654.5,0.07126953
1654.6,0.07218506
1654.7,0.07310059
1654.8,0.00046875
1654.9,-0.0001416016
1655,-0.00166748
1655.1,-0.003498535
1655.2,-0.004719238
1655.3,-0.005939941
1655.4,-0.007770996
1655.5,-0.008686523
1655.6,-0.008991699
1655.7,-0.008381348
1655.8,0.01328613
1655.9,0.01603271
1656,0.01816895
1656.1,0.02183105
1656.2,0.02183105
1656.3,0.02305176
1656.4,0.01969482
1656.5,0.01633789
1656.6,0.01389648
1656.7,0.01237061
1656.8,0.1344409
1656.9,0.1396289
1657,0.1454272
1657.1,0.1420703
1657.2,0.1390186
1657.3,0.132915
1657.4,0.1359668
1657.5,0.1377979
1657.6,0.1454272
1657.7,0.1435962
1657.8,0.1512256
1657.9,0.1500049
1658,0.1509204
1658.1,0.1472583
1658.2,0.143291
1658.3,0.1439014
1658.4,0.1478687
1658.5,0.1500049
1658.6,0.1426807
1658.7,0.1472583
1658.8,0.01725342
1658.9,0.008098145
1659,0.00840332
1659.1,0.01389648
1659.2,0.01572754
1659.3,0.01420166
1659.4,0.00840332
1659.5,0.00626709
1659.6,0.008708496
1659.7,0.01084473
1659.8,0.0001635742
1659.9,0.001384277
1660,0.00046875
1660.1,-0.0004467773
1660.2,-0.005939941
1660.3,-0.00746582
1660.4,-0.007770996
1660.5,-0.008991699
1660.6,-0.004719238
1660.7,-0.006245117
1660.8,0.05387451
1660.9,0.05417969
1661,0.05753662
1661.1,0.05662109
1661.2,0.05936768
1661.3,0.06150391
1661.4,0.06058838
1661.5,0.0602832
1661.6,0.05967285
1661.7,0.06150391
1661.8,0.183269
1661.9,0.1857104
1662,0.1854053
1662.1,0.1863208
1662.2,0.1857104
1662.3,0.1835742
1662.4,0.1863208
1662.5,0.1857104
1662.6,0.1854053
1662.7,0.1854053
1662.8,0.08774902
1662.9,0.08652832
1663,0.08469727
1663.1,0.08256104
1663.2,0.08225586
1663.3,0.08011963
1663.4,0.0792041
1663.5,0.07737305
1663.6,0.07737305
1663.7,0.07554199
1663.8,-0.007160645
1663.9,-0.00746582
1664,-0.002583008
1664.1,-0.001972656
1664.2,-0.00532959
1664.3,-0.00746582
1664.4,-0.009296875
1664.5,-0.01265381
1664.6,-0.01173828
1664.7,-0.008381348
1664.8,0.005046387
1664.9,0.006877441
1665,0.003215332
1665.1,-0.0001416016
1665.2,-0.003498535
1665.3,-0.001972656
1665.4,0.005351563
1665.5,0.007487793
1665.6,0.004130859
1665.7,-0.001972656
1665.8,0.1054492
1665.9,0.1088062
1666,0.1121631
1666.1,0.1142993
1666.2,0.1130786
1666.3,0.1100269
1666.4,0.1072803
1666.5,0.1078906
1666.6,0.1121631
1666.7,0.1146045
1666.8,0.1728931
1666.9,0.1756396
1667,0.1826587
1667.1,0.1759448
1667.2,0.1747241
1667.3,0.1805225
1667.4,0.1817432
1667.5,0.1759448
1667.6,0.1731982
1667.7,0.1750293
1667.8,0.0288501
1667.9,0.02946045
1668,0.02793457
1668.1,0.02518799
1668.2,0.02183105
1668.3,0.02
1668.4,0.01908447
1668.5,0.01938965
1668.6,0.02030518
1668.7,0.0212207
1668.8,-0.00746582
1668.9,-0.008991699
1669,-0.008076172
1669.1,-0.003498535
1669.2,-0.002888184
1669.3,-0.003498535
1669.4,-0.001972656
1669.5,-0.001972656
1669.6,-0.00532959
1669.7,-0.00166748
1669.8,0.01694824
1669.9,0.01786377
1670,0.01786377
1670.1,0.01786377
1670.2,0.01816895
1670.3,0.01755859
1670.4,0.01755859
1670.5,0.01786377
1670.6,0.01938965
1670.7,0.01908447
1670.8,0.160686
1670.9,0.1637378
1671,0.1609912
1671.1,0.160686
1671.2,0.1579395
1671.3,0.1576343
1671.4,0.1573291
1671.5,0.1576343
1671.6,0.1597705
1671.7,0.1619067
1671.8,0.1469531
1671.9,0.1463428
1672,0.1469531
1672.1,0.1448169
1672.2,0.1408496
1672.3,0.1402393
1672.4,0.136272
1672.5,0.1387134
1672.6,0.1402393
1672.7,0.1451221
1672.8,0.003520508
1672.9,-0.0004467773
1673,-0.005939941
1673.1,-0.008991699
1673.2,-0.009907227
1673.3,-0.01082275
1673.4,-0.006855469
1673.5,0.0007739258
1673.6,-0.002277832
1673.7,-0.006550293
1673.8,-0.01112793
1673.9,-0.009907227
1674,-0.006550293
1674.1,-0.00166748
1674.2,-0.004414063
1674.3,-0.005024414
1674.4,-0.00746582
1674.5,-0.008991699
1674.6,-0.008381348
1674.7,-0.007160645
1674.8,0.0288501
1674.9,0.02793457
1675,0.02213623
1675.1,0.02488281
1675.2,0.02915527
1675.3,0.02061035
1675.4,0.02488281
1675.5,0.03068115
1675.6,0.02213623
1675.7,0.02305176
1675.8,0.1899829
1675.9,0.193645
1676,0.1905933
1676.1,0.186626
1676.2,0.188457
1676.3,0.1921191
1676.4,0.1951709
1676.5,0.1957813
1676.6,0.1927295
1676.7,0.191814
1676.8,0.1109424
1676.9,0.1069751
1677,0.1066699
1677.1,0.108501
1677.2,0.1091113
1677.3,0.1094165
1677.4,0.1078906
1677.5,0.1088062
1677.6,0.1109424
1677.7,0.1115527
1677.8,-0.01234863
1677.9,-0.01601074
1678,-0.01417969
1678.1,-0.01479004
1678.2,-0.01417969
1678.3,-0.01387451
1678.4,-0.01295898
1678.5,-0.01448486
1678.6,-0.01387451
1678.7,-0.01356934
1678.8,-0.001972656
1678.9,-0.004108887
1679,-0.002888184
1679.1,-0.003498535
1679.2,-0.002277832
1679.3,-0.003193359
1679.4,-0.003193359
1679.5,-0.002888184
1679.6,-0.002583008
1679.7,-0.005634766
1679.8,0.01908447
1679.9,0.01816895
1680,0.0187793
1680.1,0.01908447
1680.2,0.01633789
1680.3,0.01542236
1680.4,0.01572754
1680.5,0.01359131
1680.6,0.01267578
1680.7,0.01389648
1680.8,0.1908984
1680.9,0.1997485
1681,0.2031055
1681.1,0.2024951
1681.2,0.2028003
1681.3,0.198833
1681.4,0.1979175
1681.5,0.1948657
1681.6,0.1948657
1681.7,0.1966968
1681.8,0.1228442
1681.9,0.1240649
1682,0.1176563
1682.1,0.1170459
1682.2,0.1142993
1682.3,0.1167407
1682.4,0.1213184
1682.5,0.1216235
1682.6,0.1164355
1682.7,0.1142993
1682.8,-0.02364014
1682.9,-0.02882813
1683,-0.02760742
1683.1,-0.02455566
1683.2,-0.02333496
1683.3,-0.02730225
1683.4,-0.030354
1683.5,-0.02211426
1683.6,-0.02425049
1683.7,-0.02852295
1683.8,-0.00746582
1683.9,-0.004414063
1684,-0.01143311
1684.1,-0.01112793
1684.2,-0.005634766
1684.3,-0.00166748
1684.4,-0.008381348
1684.5,-0.01265381
1684.6,-0.01173828
1684.7,-0.008686523
1684.8,-0.02119873
1684.9,-0.0190625
1685,-0.01692627
1685.1,-0.02272461
1685.2,-0.02608154
1685.3,-0.02577637
1685.4,-0.02608154
1685.5,-0.02760742
1685.6,-0.02638672
1685.7,-0.02333496
1685.8,0.1142993
1685.9,0.1179614
1686,0.1185718
1686.1,0.1213184
1686.2,0.1210132
1686.3,0.1219287
1686.4,0.1210132
1686.5,0.1200977
1686.6,0.1185718
1686.7,0.1164355
1686.8,0.2165332
1686.9,0.2201953
1687,0.219585
1687.1,0.2183643
1687.2,0.2198901
1687.3,0.2171436
1687.4,0.2165332
1687.5,0.219585
1687.6,0.2220264
1687.7,0.2201953
1687.8,0.01420166
1687.9,0.009013672
1688,0.01023438
1688.1,0.009318848
1688.2,0.00840332
1688.3,0.008708496
1688.4,0.008708496
1688.5,0.006877441
1688.6,0.004741211
1688.7,0.003520508
1688.8,-0.03218506
1688.9,-0.03096436
1689,-0.02974365
1689.1,-0.0279126
1689.2,-0.02333496
1689.3,-0.02089355
1689.4,-0.02119873
1689.5,-0.02302979
1689.6,-0.02730225
1689.7,-0.02943848
1689.8,-0.03950928
1689.9,-0.04103516
1690,-0.03645752
1690.1,-0.03096436
1690.2,-0.03279541
1690.3,-0.03218506
1690.4,-0.03828857
1690.5,-0.04164551
1690.6,-0.03981445
1690.7,-0.03737305
1690.8,-0.04225586
1690.9,-0.04317139
1691,-0.04469727
1691.1,-0.04561279
1691.2,-0.04652832
1691.3,-0.04469727
1691.4,-0.04317139
1691.5,-0.04439209
1691.6,-0.05263184
1691.7,-0.0492749
1691.8,-0.09291504
1691.9,-0.1011548
1692,-0.09993408
1692.1,-0.09474609
1692.2,-0.10146
1692.3,-0.1002393
1692.4,-0.09505127
1692.5,-0.09627197
1692.6,-0.1002393
1692.7,-0.1029858
1692.8,-0.08345459
1692.9,-0.07887695
1693,-0.07857178
1693.1,-0.08253906
1693.2,-0.08375977
1693.3,-0.08620117
1693.4,-0.08650635
1693.5,-0.08437012
1693.6,-0.08040283
1693.7,-0.07857178
1693.8,-0.02943848
1693.9,-0.03096436
1694,-0.02943848
1694.1,-0.03096436
1694.2,-0.03523682
1694.3,-0.03462646
1694.4,-0.03584717
1694.5,-0.03859375
1694.6,-0.0379834
1694.7,-0.03889893
1694.8,-0.01967285
1694.9,-0.0202832
1695,-0.01845215
1695.1,-0.01631592
1695.2,-0.01601074
1695.3,-0.01814697
1695.4,-0.01631592
1695.5,-0.01631592
1695.6,-0.01662109
1695.7,-0.01448486
1695.8,-0.01448486
1695.9,-0.01662109
1696,-0.01662109
1696.1,-0.01601074
1696.2,-0.01662109
1696.3,-0.0178418
1696.4,-0.01845215
1696.5,-0.01814697
1696.6,-0.0178418
1696.7,-0.0190625
1696.8,0.1265063
1696.9,0.1283374
1697,0.1292529
1697.1,0.132915
1697.2,0.1304736
1697.3,0.1344409
1697.4,0.138103
1697.5,0.1387134
1697.6,0.1396289
1697.7,0.1390186
1697.8,0.2028003
1697.9,0.2031055
1698,0.2006641
1698.1,0.198833
1698.2,0.198833
1698.3,0.2031055
1698.4,0.2082935
1698.5,0.2073779
1698.6,0.2052417
1698.7,0.2000537
1698.8,-0.006550293
1698.9,-0.008076172
1699,-0.002888184
1699.1,-0.0004467773
1699.2,-0.00532959
1699.3,-0.008381348
1699.4,-0.009602051
1699.5,-0.009296875
1699.6,-0.009907227
1699.7,-0.005634766
1699.8,-0.01814697
1699.9,-0.0190625
1700,-0.02669189
1700.1,-0.02302979
1700.2,-0.0178418
1700.3,-0.02486084
1700.4,-0.02119873
1700.5,-0.01936768
1700.6,-0.02455566
1700.7,-0.02364014
1700.8,-0.02943848
1700.9,-0.02577637
1701,-0.03615234
1701.1,-0.03615234
1701.2,-0.03279541
1701.3,-0.02974365
1701.4,-0.02852295
1701.5,-0.03126953
1701.6,-0.03401611
1701.7,-0.03645752
1701.8,-0.03767822
1701.9,-0.03584717
1702,-0.03432129
1702.1,-0.03371094
1702.2,-0.02943848
1702.3,-0.03004883
1702.4,-0.03310059
1702.5,-0.03157471
1702.6,-0.03462646
1702.7,-0.03737305
1702.8,-0.07094238
1702.9,-0.07216309
1703,-0.07277344
1703.1,-0.07277344
1703.2,-0.07124756
1703.3,-0.06972168
1703.4,-0.07155273
1703.5,-0.06972168
1703.6,-0.06880615
1703.7,-0.0681958
1703.8,-0.1063428
1703.9,-0.1048169
1704,-0.1048169
1704.1,-0.1042065
1704.2,-0.1042065
1704.3,-0.1048169
1704.4,-0.1045117
1704.5,-0.1045117
1704.6,-0.1048169
1704.7,-0.1045117
1704.8,-0.05659912
1704.9,-0.05751465
1705,-0.05843018
1705.1,-0.058125
1705.2,-0.05965088
1705.3,-0.05965088
1705.4,-0.06056641
1705.5,-0.06148193
1705.6,-0.06087158
1705.7,-0.06056641
1705.8,-0.0190625
1705.9,-0.01417969
1706,-0.01143311
1706.1,-0.008991699
1706.2,-0.007770996
1706.3,-0.01112793
1706.4,-0.01295898
1706.5,-0.01540039
1706.6,-0.01692627
1706.7,-0.01753662
1706.8,-0.008686523
1706.9,-0.003193359
1707,-0.001057129
1707.1,-0.003803711
1707.2,-0.005634766
1707.3,-0.009602051
1707.4,-0.009907227
1707.5,-0.007770996
1707.6,-0.002888184
1707.7,-0.001972656
1707.8,0.1313892
1707.9,0.1356616
1708,0.1347461
1708.1,0.1292529
1708.2,0.1277271
1708.3,0.1286426
1708.4,0.1347461
1708.5,0.1277271
1708.6,0.1286426
1708.7,0.1353564
1708.8,0.1750293
1708.9,0.1789966
1709,0.1835742
1709.1,0.1826587
1709.2,0.1768604
1709.3,0.17625
1709.4,0.1805225
1709.5,0.1835742
1709.6,0.1847949
1709.7,0.1793018
1709.8,0.005656738
1709.9,0.0001635742
1710,0.002910156
1710.1,0.004130859
1710.2,0.005961914
1710.3,0.008098145
1710.4,0.009624023
1710.5,0.007487793
1710.6,0.004741211
1710.7,0.007792969
1710.8,-0.009296875
1710.9,-0.009907227
1711,-0.01265381
1711.1,-0.01204346
1711.2,-0.01204346
1711.3,-0.01234863
1711.4,-0.01387451
1711.5,-0.01051758
1711.6,-0.01234863
1711.7,-0.0102124
1711.8,-0.009296875
1711.9,-0.01204346
1712,-0.01234863
1712.1,-0.0102124
1712.2,-0.0102124
1712.3,-0.008991699
1712.4,-0.0102124
1712.5,-0.01051758
1712.6,-0.008381348
1712.7,-0.009296875
1712.8,0.1326099
1712.9,0.1350513
1713,0.1368823
1713.1,0.1332202
1713.2,0.1335254
1713.3,0.1338306
1713.4,0.1319995
1713.5,0.1313892
1713.6,0.1313892
1713.7,0.1316943
1713.8,0.1838794
1713.9,0.1844897
1714,0.1872363
1714.1,0.1902881
1714.2,0.191814
1714.3,0.1912036
1714.4,0.1905933
1714.5,0.188457
1714.6,0.1857104
1714.7,0.1835742
1714.8,0.001689453
1714.9,0.0001635742
1715,0.004741211
1715.1,0.001994629
1715.2,0.001689453
1715.3,-0.003803711
1715.4,-0.002583008
1715.5,-0.001362305
1715.6,0.005656738
1715.7,0.004436035
1715.8,-0.01601074
1715.9,-0.01997803
1716,-0.02150391
1716.1,-0.01967285
1716.2,-0.0190625
1716.3,-0.01875732
1716.4,-0.01753662
1716.5,-0.01540039
1716.6,-0.01326416
1716.7,-0.02058838
1716.8,-0.01753662
1716.9,-0.01234863
1717,-0.02089355
1717.1,-0.01967285
1717.2,-0.01204346
1717.3,-0.01936768
1717.4,-0.02150391
1717.5,-0.01662109
1717.6,-0.01417969
1717.7,-0.01997803
1717.8,0.03647949
1717.9,0.0413623
1718,0.04349854
1718.1,0.04624512
1718.2,0.04685547
1718.3,0.04380371
1718.4,0.03861572
1718.5,0.03678467
1718.6,0.03861572
1718.7,0.0401416
1718.8,0.2238574
1718.9,0.2308765
1719,0.2324023
1719.1,0.2333179
1719.2,0.2351489
1719.3,0.2339282
1719.4,0.2342334
1719.5,0.2327075
1719.6,0.233623
1719.7,0.2296558
1719.8,0.0792041
1719.9,0.07218506
1720,0.07462646
1720.1,0.07371094
1720.2,0.07279541
1720.3,0.07310059
1720.4,0.07218506
1720.5,0.07249023
1720.6,0.07523682
1720.7,0.07432129
1720.8,-0.0279126
1720.9,-0.03065918
1721,-0.03004883
1721.1,-0.0291333
1721.2,-0.0291333
1721.3,-0.02730225
1721.4,-0.02760742
1721.5,-0.02638672
1721.6,-0.030354
1721.7,-0.03004883
1721.8,-0.02669189
1721.9,-0.02577637
1722,-0.02699707
1722.1,-0.02730225
1722.2,-0.02974365
1722.3,-0.02852295
1722.4,-0.03065918
1722.5,-0.02882813
1722.6,-0.02608154
1722.7,-0.02272461
1722.8,-0.03706787
1722.9,-0.03462646
1723,-0.0392041
1723.1,-0.04347656
1723.2,-0.04530762
1723.3,-0.0468335
1723.4,-0.04500244
1723.5,-0.03950928
1723.6,-0.03554199
1723.7,-0.0379834
1723.8,-0.0694165
1723.9,-0.07521484
1724,-0.07490967
1724.1,-0.07368896
1724.2,-0.06972168
1724.3,-0.06575439
1724.4,-0.06575439
1724.5,-0.06789063
1724.6,-0.06758545
1724.7,-0.06575439
1724.8,-0.1048169
1724.9,-0.1078687
1725,-0.1060376
1725.1,-0.09871338
1725.2,-0.1066479
1725.3,-0.1078687
1725.4,-0.1008496
1725.5,-0.1060376
1725.6,-0.1093945
1725.7,-0.1026807
1725.8,-0.04774902
1725.9,-0.05659912
1726,-0.05446289
1726.1,-0.05293701
1726.2,-0.04744385
1726.3,-0.04774902
1726.4,-0.05232666
1726.5,-0.05415771
1726.6,-0.05598877
1726.7,-0.05598877
1726.8,-0.01997803
1726.9,-0.01723145
1727,-0.01631592
1727.1,-0.01356934
1727.2,-0.01295898
1727.3,-0.01570557
1727.4,-0.01875732
1727.5,-0.0190625
1727.6,-0.02150391
1727.7,-0.02119873
1727.8,-0.0202832
1727.9,-0.01967285
1728,-0.01997803
1728.1,-0.01845215
1728.2,-0.02089355
1728.3,-0.01967285
1728.4,-0.01967285
1728.5,-0.0178418
1728.6,-0.01875732
1728.7,-0.01631592
1728.8,0.07065918
1728.9,0.07249023
1729,0.07401611
1729.1,0.07401611
1729.2,0.07249023
1729.3,0.07401611
1729.4,0.07371094
1729.5,0.07401611
1729.6,0.07187988
1729.7,0.07249023
1729.8,0.2147021
1729.9,0.2180591
1730,0.2165332
1730.1,0.2174487
1730.2,0.216228
1730.3,0.2156177
1730.4,0.2165332
1730.5,0.2186694
1730.6,0.2186694
1730.7,0.2223315
1730.8,0.05417969
1730.9,0.05051758
1731,0.04655029
1731.1,0.04532959
1731.2,0.04166748
1731.3,0.0401416
1731.4,0.04166748
1731.5,0.04471924
1731.6,0.05051758
1731.7,0.04838135
1731.8,-0.02425049
1731.9,-0.02730225
1732,-0.02974365
1732.1,-0.0279126
1732.2,-0.02180908
1732.3,-0.0202832
1732.4,-0.02577637
1732.5,-0.02943848
1732.6,-0.02943848
1732.7,-0.02821777
1732.8,-0.02211426
1732.9,-0.02180908
1733,-0.02302979
1733.1,-0.02150391
1733.2,-0.01723145
1733.3,-0.01601074
1733.4,-0.02211426
1733.5,-0.02089355
1733.6,-0.01417969
1733.7,-0.02302979
1733.8,-0.0202832
1733.9,-0.01662109
1734,-0.02241943
1734.1,-0.02333496
1734.2,-0.02058838
1734.3,-0.01509521
1734.4,-0.01631592
1734.5,-0.02364014
1734.6,-0.02425049
1734.7,-0.02058838
1734.8,0.03403809
1734.9,0.0401416
1735,0.04044678
1735.1,0.03953125
1735.2,0.03800537
1735.3,0.03373291
1735.4,0.03098633
1735.5,0.03098633
1735.6,0.03098633
1735.7,0.03159668
1735.8,0.2412524
1735.9,0.2479663
1736,0.2488818
1736.1,0.2504077
1736.2,0.2507129
1736.3,0.2522388
1736.4,0.2531543
1736.5,0.2537646
1736.6,0.254375
1736.7,0.2525439
1736.8,0.08378174
1736.9,0.07981445
1737,0.08164551
1737.1,0.07981445
1737.2,0.0792041
1737.3,0.0804248
1737.4,0.07950928
1737.5,0.0779834
1737.6,0.07981445
1737.7,0.0767627
1737.8,-0.03889893
1737.9,-0.04378174
1738,-0.04500244
1738.1,-0.04530762
1738.2,-0.04652832
1738.3,-0.04622314
1738.4,-0.0468335
1738.5,-0.04896973
1738.6,-0.04378174
1738.7,-0.04286621
1738.8,-0.03493164
1738.9,-0.03157471
1739,-0.03126953
1739.1,-0.03523682
1739.2,-0.03706787
1739.3,-0.04011963
1739.4,-0.04195068
1739.5,-0.04103516
1739.6,-0.04011963
1739.7,-0.03554199
1739.8,-0.07216309
1739.9,-0.07033203
1740,-0.07460449
1740.1,-0.0758252
1740.2,-0.08009766
1740.3,-0.08040283
1740.4,-0.07643555
1740.5,-0.07185791
1740.6,-0.07399414
1740.7,-0.07429932
1740.8,-0.0959668
1740.9,-0.09627197
1741,-0.09779785
1741.1,-0.0971875
1741.2,-0.09688232
1741.3,-0.0984082
1741.4,-0.09688232
1741.5,-0.09535645
1741.6,-0.09199951
1741.7,-0.09199951
1741.8,-0.06728027
1741.9,-0.05965088
1742,-0.05751465
1742.1,-0.06453369
1742.2,-0.06056641
1742.3,-0.05843018
1742.4,-0.06270264
1742.5,-0.06575439
1742.6,-0.05965088
1742.7,-0.05629395
1742.8,-0.03523682
1742.9,-0.04103516
1743,-0.0392041
1743.1,-0.03737305
1743.2,-0.03371094
1743.3,-0.03126953
1743.4,-0.03157471
1743.5,-0.03249023
1743.6,-0.03737305
1743.7,-0.03950928
1743.8,-0.04530762
1743.9,-0.04652832
1744,-0.04530762
1744.1,-0.04164551
1744.2,-0.03950928
1744.3,-0.03981445
1744.4,-0.03889893
1744.5,-0.03767822
1744.6,-0.03706787
1744.7,-0.03706787
1744.8,-0.06178711
1744.9,-0.05995605
1745,-0.06422852
1745.1,-0.06331299
1745.2,-0.06483887
1745.3,-0.06850098
1745.4,-0.06728027
1745.5,-0.06728027
1745.6,-0.06636475
1745.7,-0.06666992
1745.8,-0.1023755
1745.9,-0.1035962
1746,-0.1054272
1746.1,-0.1042065
1746.2,-0.1035962
1746.3,-0.1017651
1746.4,-0.09901855
1746.5,-0.1008496
1746.6,-0.09932373
1746.7,-0.09962891
1746.8,-0.06453369
1746.9,-0.06178711
1747,-0.05781982
1747.1,-0.05965088
1747.2,-0.05781982
1747.3,-0.06209229
1747.4,-0.06422852
1747.5,-0.06728027
1747.6,-0.0681958
1747.7,-0.0694165
1747.8,-0.03645752
1747.9,-0.03493164
1748,-0.03218506
1748.1,-0.02943848
1748.2,-0.02730225
1748.3,-0.02760742
1748.4,-0.0291333
1748.5,-0.03493164
1748.6,-0.03493164
1748.7,-0.03523682
1748.8,-0.03096436
1748.9,-0.02699707
1749,-0.02699707
1749.1,-0.03126953
1749.2,-0.03249023
1749.3,-0.03706787
1749.4,-0.03523682
1749.5,-0.03584717
1749.6,-0.03493164
1749.7,-0.03401611
1749.8,-0.03371094
1749.9,-0.030354
1750,-0.03615234
1750.1,-0.0379834
1750.2,-0.03340576
1750.3,-0.03584717
1750.4,-0.0379834
1750.5,-0.03187988
1750.6,-0.03310059
1750.7,-0.03950928
1750.8,-0.06575439
1750.9,-0.06087158
1751,-0.06209229
1751.1,-0.06758545
1751.2,-0.06850098
1751.3,-0.06575439
1751.4,-0.06270264
1751.5,-0.05995605
1751.6,-0.06087158
1751.7,-0.06392334
1751.8,-0.1063428
1751.9,-0.1100049
1752,-0.1093945
1752.1,-0.1090894
1752.2,-0.1075635
1752.3,-0.1054272
1752.4,-0.1048169
1752.5,-0.1026807
1752.6,-0.10146
1752.7,-0.09962891
1752.8,-0.05965088
1752.9,-0.06087158
1753,-0.06056641
1753.1,-0.06178711
1753.2,-0.06270264
1753.3,-0.06422852
1753.4,-0.06361816
1753.5,-0.06636475
1753.6,-0.06605957
1753.7,-0.06636475
1753.8,-0.02058838
1753.9,-0.02241943
1754,-0.02150391
1754.1,-0.02058838
1754.2,-0.0202832
1754.3,-0.01997803
1754.4,-0.02089355
1754.5,-0.02119873
1754.6,-0.02058838
1754.7,-0.02180908
1754.8,-0.01936768
1754.9,-0.0202832
1755,-0.01845215
1755.1,-0.01845215
1755.2,-0.01875732
1755.3,-0.01692627
1755.4,-0.01448486
1755.5,-0.01295898
1755.6,-0.01082275
1755.7,-0.009602051
1755.8,0.08500244
1755.9,0.08835938
1756,0.08439209
1756.1,0.08195068
1756.2,0.08103516
1756.3,0.07859375
1756.4,0.08195068
1756.5,0.08378174
1756.6,0.08713867
1756.7,0.08896973
1756.8,0.2089038
1756.9,0.2089038
1757,0.2070728
1757.1,0.2055469
1757.2,0.2055469
1757.3,0.2125659
1757.4,0.2153125
1757.5,0.2113452
1757.6,0.2058521
1757.7,0.2064624
1757.8,0.04258301
1757.9,0.03831055
1758,0.03953125
1758.1,0.04166748
1758.2,0.04349854
1758.3,0.04319336
1758.4,0.03861572
1758.5,0.04288818
1758.6,0.04593994
1758.7,0.0377002
1758.8,-0.02058838
1758.9,-0.01967285
1759,-0.02699707
1759.1,-0.02577637
1759.2,-0.02058838
1759.3,-0.0178418
1759.4,-0.02577637
1759.5,-0.02669189
1759.6,-0.02699707
1759.7,-0.02241943
1759.8,-0.006550293
1759.9,-0.005939941
1760,-0.009602051
1760.1,-0.01173828
1760.2,-0.01479004
1760.3,-0.01570557
1760.4,-0.01387451
1760.5,-0.01265381
1760.6,-0.01051758
1760.7,-0.008686523
1760.8,0.01420166
1760.9,0.01725342
1761,0.01542236
1761.1,0.01664307
1761.2,0.01694824
1761.3,0.01755859
1761.4,0.01359131
1761.5,0.01206543
1761.6,0.0111499
1761.7,0.01023438
1761.8,0.2037158
1761.9,0.2107349
1762,0.2095142
1762.1,0.2113452
1762.2,0.209209
1762.3,0.2095142
1762.4,0.209209
1762.5,0.2095142
1762.6,0.2095142
1762.7,0.2095142
1762.8,0.1161304
1762.9,0.1142993
1763,0.1149097
1763.1,0.1161304
1763.2,0.1142993
1763.3,0.1158252
1763.4,0.1161304
1763.5,0.1213184
1763.6,0.1213184
1763.7,0.1222339
1763.8,-0.02302979
1763.9,-0.02638672
1764,-0.02943848
1764.1,-0.02943848
1764.2,-0.03279541
1764.3,-0.0367627
1764.4,-0.03493164
1764.5,-0.03462646
1764.6,-0.03401611
1764.7,-0.03065918
1764.8,-0.01570557
1764.9,-0.01570557
1765,-0.0178418
1765.1,-0.02241943
1765.2,-0.02364014
1765.3,-0.02364014
1765.4,-0.02089355
1765.5,-0.01723145
1765.6,-0.01448486
1765.7,-0.01936768
1765.8,-0.04072998
1765.9,-0.04225586
1766,-0.04256104
1766.1,-0.03950928
1766.2,-0.04072998
1766.3,-0.0404248
1766.4,-0.04134033
1766.5,-0.03737305
1766.6,-0.03462646
1766.7,-0.0404248
1766.8,-0.0468335
1766.9,-0.04134033
1767,-0.04378174
1767.1,-0.0468335
1767.2,-0.04103516
1767.3,-0.04225586
1767.4,-0.04896973
1767.5,-0.04561279
1767.6,-0.03981445
1767.7,-0.04134033
1767.8,-0.1008496
1767.9,-0.1039014
1768,-0.1011548
1768.1,-0.09779785
1768.2,-0.0959668
1768.3,-0.09535645
1768.4,-0.09962891
1768.5,-0.1039014
1768.6,-0.1035962
1768.7,-0.103291
1768.8,-0.08864258
1768.9,-0.08681152
1769,-0.08559082
1769.1,-0.08406494
1769.2,-0.08162354
1769.3,-0.08070801
1769.4,-0.08131836
1769.5,-0.07979248
1769.6,-0.08070801
1769.7,-0.08314941
1769.8,-0.02669189
1769.9,-0.02943848
1770,-0.02852295
1770.1,-0.030354
1770.2,-0.02974365
1770.3,-0.030354
1770.4,-0.03004883
1770.5,-0.03218506
1770.6,-0.02974365
1770.7,-0.02943848
1770.8,-0.01814697
1770.9,-0.01814697
1771,-0.01875732
1771.1,-0.01875732
1771.2,-0.01814697
1771.3,-0.0178418
1771.4,-0.01875732
1771.5,-0.0190625
1771.6,-0.01814697
1771.7,-0.01967285
1771.8,0.0312915
1771.9,0.03403809
1772,0.03434326
1772.1,0.03831055
1772.2,0.03922607
1772.3,0.04105713
1772.4,0.04166748
1772.5,0.04105713
1772.6,0.04075195
1772.7,0.03953125
1772.8,0.1942554
1772.9,0.1979175
1773,0.1957813
1773.1,0.1930347
1773.2,0.1951709
1773.3,0.1985278
1773.4,0.204021
1773.5,0.2034106
1773.6,0.2003589
1773.7,0.1979175
1773.8,0.09598877
1773.9,0.09263184
1774,0.09781982
1774.1,0.1030078
1774.2,0.1017871
1774.3,0.09904053
1774.4,0.09720947
1774.5,0.09568359
1774.6,0.09537842
1774.7,0.09720947
1774.8,-0.01723145
1774.9,-0.01967285
1775,-0.02547119
1775.1,-0.02638672
1775.2,-0.0190625
1775.3,-0.02577637
1775.4,-0.02516602
1775.5,-0.0202832
1775.6,-0.02577637
1775.7,-0.02638672
1775.8,-0.004108887
1775.9,-0.001362305
1776,-0.007160645
1776.1,-0.01082275
1776.2,-0.00746582
1776.3,-0.005024414
1776.4,-0.002888184
1776.5,-0.00166748
1776.6,-0.004414063
1776.7,-0.01051758
1776.8,0.001689453
1776.9,0.002299805
1777,0.002910156
1777.1,0.005046387
1777.2,0.00626709
1777.3,0.007182617
1777.4,0.009624023
1777.5,0.00840332
1777.6,0.007792969
1777.7,0.00626709
1777.8,0.1948657
1777.9,0.1991382
1778,0.1976123
1778.1,0.1966968
1778.2,0.1954761
1778.3,0.1939502
1778.4,0.1942554
1778.5,0.1963916
1778.6,0.1957813
1778.7,0.1957813
1778.8,0.1268115
1778.9,0.1271167
1779,0.1255908
1779.1,0.125896
1779.2,0.1249805
1779.3,0.1249805
1779.4,0.1262012
1779.5,0.1249805
1779.6,0.1243701
1779.7,0.1255908
1779.8,-0.02364014
1779.9,-0.02425049
1780,-0.02486084
1780.1,-0.02211426
1780.2,-0.02516602
1780.3,-0.02119873
1780.4,-0.02150391
1780.5,-0.01631592
1780.6,-0.01662109
1780.7,-0.01601074
1780.8,-0.0178418
1780.9,-0.01997803
1781,-0.02455566
1781.1,-0.02364014
1781.2,-0.02638672
1781.3,-0.02730225
1781.4,-0.02577637
1781.5,-0.01997803
1781.6,-0.01601074
1781.7,-0.0178418
1781.8,-0.01356934
1781.9,-0.01631592
1782,-0.01936768
1782.1,-0.02119873
1782.2,-0.0178418
1782.3,-0.01082275
1782.4,-0.009296875
1782.5,-0.01479004
1782.6,-0.01692627
1782.7,-0.01997803
1782.8,-0.01936768
1782.9,-0.01723145
1783,-0.01753662
1783.1,-0.01082275
1783.2,-0.01051758
1783.3,-0.01509521
1783.4,-0.01692627
1783.5,-0.01204346
1783.6,-0.01295898
1783.7,-0.01753662
1783.8,0.1826587
1783.9,0.1878467
1784,0.1799121
1784.1,0.1829639
1784.2,0.1881519
1784.3,0.1890674
1784.4,0.1829639
1784.5,0.1817432
1784.6,0.1817432
1784.7,0.1851001
1784.8,0.1878467
1784.9,0.1890674
1785,0.1860156
1785.1,0.1847949
1785.2,0.1820483
1785.3,0.1799121
1785.4,0.1783862
1785.5,0.1789966
1785.6,0.1805225
1785.7,0.181438
1785.8,-0.0291333
1785.9,-0.03584717
1786,-0.03493164
1786.1,-0.03493164
1786.2,-0.03340576
1786.3,-0.03279541
1786.4,-0.03310059
1786.5,-0.03249023
1786.6,-0.03065918
1786.7,-0.03065918
1786.8,-0.02730225
1786.9,-0.02608154
1787,-0.02699707
1787.1,-0.02425049
1787.2,-0.02638672
1787.3,-0.02394531
1787.4,-0.02486084
1787.5,-0.02669189
1787.6,-0.02516602
1787.7,-0.02577637
1787.8,-0.05781982
1787.9,-0.0569043
1788,-0.058125
1788.1,-0.05843018
1788.2,-0.05781982
1788.3,-0.06026123
1788.4,-0.06117676
1788.5,-0.06270264
1788.6,-0.06300781
1788.7,-0.06422852
1788.8,-0.09230469
1788.9,-0.09383057
1789,-0.09199951
1789.1,-0.09383057
1789.2,-0.09413574
1789.3,-0.09138916
1789.4,-0.08772705
1789.5,-0.0871167
1789.6,-0.08650635
1789.7,-0.08528564
1789.8,-0.08131836
1789.9,-0.08192871
1790,-0.08498047
1790.1,-0.08375977
1790.2,-0.08253906
1790.3,-0.07887695
1790.4,-0.07460449
1790.5,-0.0794873
1790.6,-0.08406494
1790.7,-0.08498047
1790.8,-0.04011963
1790.9,-0.03523682
1791,-0.03371094
1791.1,-0.03401611
1791.2,-0.03401611
1791.3,-0.03340576
1791.4,-0.03432129
1791.5,-0.03706787
1791.6,-0.04103516
1791.7,-0.03889893
1791.8,-0.03523682
1791.9,-0.04408691
1792,-0.04164551
1792.1,-0.03584717
1792.2,-0.04286621
1792.3,-0.04164551
1792.4,-0.03432129
1792.5,-0.04134033
1792.6,-0.04408691
1792.7,-0.04011963
1792.8,-0.0468335
1792.9,-0.04774902
1793,-0.04988525
1793.1,-0.05446289
1793.2,-0.05263184
1793.3,-0.05202148
1793.4,-0.04774902
1793.5,-0.04591797
1793.6,-0.04622314
1793.7,-0.04652832
1793.8,-0.09138916
1793.9,-0.09444092
1794,-0.09688232
1794.1,-0.09688232
1794.2,-0.09627197
1794.3,-0.09657715
1794.4,-0.09444092
1794.5,-0.09260986
1794.6,-0.09138916
1794.7,-0.09138916
1794.8,-0.08192871
1794.9,-0.08040283
1795,-0.08162354
1795.1,-0.08101318
1795.2,-0.0782666
1795.3,-0.08101318
1795.4,-0.08223389
1795.5,-0.08223389
1795.6,-0.08345459
1795.7,-0.08345459
1795.8,-0.03859375
1795.9,-0.0392041
1796,-0.03767822
1796.1,-0.03859375
1796.2,-0.0367627
1796.3,-0.03584717
1796.4,-0.03615234
1796.5,-0.03737305
1796.6,-0.03462646
1796.7,-0.03645752
1796.8,-0.02608154
1796.9,-0.02516602
1797,-0.02455566
1797.1,-0.02638672
1797.2,-0.02608154
1797.3,-0.0279126
1797.4,-0.03126953
1797.5,-0.03096436
1797.6,-0.03310059
1797.7,-0.03432129
1797.8,-0.0392041
1797.9,-0.03584717
1798,-0.03554199
1798.1,-0.03096436
1798.2,-0.0279126
1798.3,-0.0291333
1798.4,-0.03310059
1798.5,-0.03584717
1798.6,-0.03767822
1798.7,-0.03737305
1798.8,-0.04866455
1798.9,-0.04378174
1799,-0.04134033
1799.1,-0.04561279
1799.2,-0.04774902
1799.3,-0.05171631
1799.4,-0.05049561
1799.5,-0.05171631
1799.6,-0.05141113
1799.7,-0.04958008
1799.8,-0.09383057
1799.9,-0.09230469
1800,-0.09779785
1800.1,-0.09962891
1800.2,-0.09474609
1800.3,-0.09962891
1800.4,-0.1005444
1800.5,-0.09352539
1800.6,-0.09657715
1800.7,-0.1011548
1800.8,-0.08406494
1800.9,-0.08284424
1801,-0.08437012
1801.1,-0.09077881
1801.2,-0.08803223
1801.3,-0.08772705
1801.4,-0.08284424
1801.5,-0.08040283
1801.6,-0.08314941
1801.7,-0.08620117
1801.8,-0.03584717
1801.9,-0.03310059
1802,-0.03310059
1802.1,-0.03126953
1802.2,-0.02974365
1802.3,-0.02547119
1802.4,-0.02699707
1802.5,-0.02516602
1802.6,-0.02425049
1802.7,-0.02486084
1802.8,-0.01204346
1802.9,-0.01082275
1803,-0.01234863
1803.1,-0.01570557
1803.2,-0.01601074
1803.3,-0.01723145
1803.4,-0.01814697
1803.5,-0.01967285
1803.6,-0.01845215
1803.7,-0.01723145
1803.8,0.01572754
1803.9,0.01389648
1804,0.01603271
1804.1,0.01725342
1804.2,0.01694824
1804.3,0.01694824
1804.4,0.01786377
1804.5,0.01664307
1804.6,0.01633789
1804.7,0.01542236
1804.8,0.1841846
1804.9,0.1869312
1805,0.1881519
1805.1,0.1887622
1805.2,0.1905933
1805.3,0.1890674
1805.4,0.1930347
1805.5,0.1948657
1805.6,0.197002
1805.7,0.1973071
1805.8,0.1304736
1805.9,0.125896
1806,0.1252856
1806.1,0.1210132
1806.2,0.1194873
1806.3,0.1197925
1806.4,0.1191821
1806.5,0.1219287
1806.6,0.1262012
1806.7,0.1286426
1806.8,-0.0190625
1806.9,-0.02425049
1807,-0.02943848
1807.1,-0.0291333
1807.2,-0.0279126
1807.3,-0.02180908
1807.4,-0.0202832
1807.5,-0.02425049
1807.6,-0.02669189
1807.7,-0.0291333
1807.8,-0.0102124
1807.9,-0.01082275
1808,-0.00746582
1808.1,-0.008076172
1808.2,-0.004719238
1808.3,-0.002583008
1808.4,-0.009907227
1808.5,-0.006550293
1808.6,-0.003498535
1808.7,-0.007160645
1808.8,-0.02150391
1808.9,-0.01479004
1809,-0.02241943
1809.1,-0.02608154
1809.2,-0.0190625
1809.3,-0.01631592
1809.4,-0.01814697
1809.5,-0.02333496
1809.6,-0.02394531
1809.7,-0.02150391
1809.8,0.1326099
1809.9,0.1393237
1810,0.138103
1810.1,0.1374927
1810.2,0.1347461
1810.3,0.1326099
1810.4,0.1319995
1810.5,0.1319995
1810.6,0.1316943
1810.7,0.132915
1810.8,0.2049365
1810.9,0.2067676
1811,0.2070728
1811.1,0.2067676
1811.2,0.2095142
1811.3,0.2119556
1811.4,0.2085986
1811.5,0.2098193
1811.6,0.21104
1811.7,0.2076831
1811.8,0.004741211
1811.9,-0.00166748
1812,-0.002277832
1812.1,-0.001362305
1812.2,-0.0007519531
1812.3,-0.0001416016
1812.4,-0.00166748
1812.5,-0.0007519531
1812.6,-0.0007519531
1812.7,-0.001362305
1812.8,-0.01845215
1812.9,-0.01875732
1813,-0.01692627
1813.1,-0.01814697
1813.2,-0.01875732
1813.3,-0.02180908
1813.4,-0.02180908
1813.5,-0.02302979
1813.6,-0.02119873
1813.7,-0.02364014
1813.8,-0.0367627
1813.9,-0.03859375
1814,-0.03950928
1814.1,-0.04011963
1814.2,-0.0379834
1814.3,-0.03554199
1814.4,-0.030354
1814.5,-0.0291333
1814.6,-0.02974365
1814.7,-0.03371094
1814.8,-0.03950928
1814.9,-0.04164551
1815,-0.04378174
1815.1,-0.04103516
1815.2,-0.03645752
1815.3,-0.03401611
1815.4,-0.03462646
1815.5,-0.03859375
1815.6,-0.04286621
1815.7,-0.04225586
1815.8,-0.085896
1815.9,-0.0794873
1816,-0.08162354
1816.1,-0.08253906
1816.2,-0.08223389
1816.3,-0.08040283
1816.4,-0.08314941
1816.5,-0.08864258
1816.6,-0.08742188
1816.7,-0.08345459
1816.8,-0.0959668
1816.9,-0.1029858
1817,-0.09901855
1817.1,-0.09535645
1817.2,-0.10146
1817.3,-0.09779785
1817.4,-0.09322021
1817.5,-0.10146
1817.6,-0.1020703
1817.7,-0.09901855
1817.8,-0.03981445
1817.9,-0.03706787
1818,-0.04103516
1818.1,-0.04408691
1818.2,-0.04744385
1818.3,-0.04347656
1818.4,-0.04164551
1818.5,-0.03950928
1818.6,-0.03889893
1818.7,-0.03584717
1818.8,-0.01112793
1818.9,-0.01265381
1819,-0.01875732
1819.1,-0.01723145
1819.2,-0.01753662
1819.3,-0.01570557
1819.4,-0.0178418
1819.5,-0.01417969
1819.6,-0.01631592
1819.7,-0.01387451
1819.8,-0.003803711
1819.9,-0.004719238
1820,-0.002583008
1820.1,-0.00166748
1820.2,-0.0004467773
1820.3,-0.0004467773
1820.4,0.00046875
1820.5,-0.0004467773
1820.6,0.0001635742
1820.7,0.0007739258
1820.8,0.1524463
1820.9,0.1591602
1821,0.1579395
1821.1,0.1579395
1821.2,0.1576343
1821.3,0.1564136
1821.4,0.1570239
1821.5,0.1567188
1821.6,0.1564136
1821.7,0.155498
1821.8,0.1756396
1821.9,0.1747241
1822,0.1747241
1822.1,0.1728931
1822.2,0.1689258
1822.3,0.169231
1822.4,0.1689258
1822.5,0.1686206
1822.6,0.1713672
1822.7,0.1725879
1822.8,-0.004719238
1822.9,-0.005634766
1823,-0.00532959
1823.1,-0.009296875
1823.2,-0.01082275
1823.3,-0.01326416
1823.4,-0.01509521
1823.5,-0.01143311
1823.6,-0.009907227
1823.7,-0.003193359
1823.8,-0.009296875
1823.9,-0.01234863
1824,-0.01570557
1824.1,-0.01265381
1824.2,-0.01143311
1824.3,-0.007770996
1824.4,-0.005939941
1824.5,-0.005634766
1824.6,-0.005634766
1824.7,-0.005634766
1824.8,-0.0178418
1824.9,-0.02302979
1825,-0.02333496
1825.1,-0.01662109
1825.2,-0.01967285
1825.3,-0.02272461
1825.4,-0.01753662
1825.5,-0.02180908
1825.6,-0.02394531
1825.7,-0.01936768
1825.8,0.0792041
1825.9,0.07615234
1826,0.07432129
1826.1,0.07737305
1826.2,0.08195068
1826.3,0.08134033
1826.4,0.07523682
1826.5,0.07493164
1826.6,0.07523682
1826.7,0.07615234
1826.8,0.226604
1826.9,0.2308765
1827,0.2345386
1827.1,0.233623
1827.2,0.2320972
1827.3,0.2293506
1827.4,0.2281299
1827.5,0.2244678
1827.6,0.2241626
1827.7,0.2256885
1827.8,0.03800537
1827.9,0.03373291
1828,0.03586914
1828.1,0.03525879
1828.2,0.03525879
1828.3,0.03525879
1828.4,0.03495361
1828.5,0.03525879
1828.6,0.03708984
1828.7,0.03678467
1828.8,-0.02608154
1828.9,-0.03218506
1829,-0.030354
1829.1,-0.03065918
1829.2,-0.02943848
1829.3,-0.03096436
1829.4,-0.02821777
1829.5,-0.02943848
1829.6,-0.03126953
1829.7,-0.03187988
1829.8,-0.03096436
1829.9,-0.02974365
1830,-0.03218506
1830.1,-0.03126953
1830.2,-0.03340576
1830.3,-0.03187988
1830.4,-0.03340576
1830.5,-0.03187988
1830.6,-0.0291333
1830.7,-0.02760742
1830.8,-0.03401611
1830.9,-0.03218506
1831,-0.03218506
1831.1,-0.03371094
1831.2,-0.03554199
1831.3,-0.0392041
1831.4,-0.0404248
1831.5,-0.04103516
1831.6,-0.04072998
1831.7,-0.03737305
1831.8,-0.06270264
1831.9,-0.05843018
1832,-0.06148193
1832.1,-0.06575439
1832.2,-0.07033203
1832.3,-0.06789063
1832.4,-0.06544922
1832.5,-0.06087158
1832.6,-0.06087158
1832.7,-0.06148193
1832.8,-0.103291
1832.9,-0.1035962
1833,-0.1017651
1833.1,-0.1017651
1833.2,-0.1090894
1833.3,-0.1106152
1833.4,-0.1045117
1833.5,-0.1039014
1833.6,-0.1112256
1833.7,-0.1057324
1833.8,-0.05781982
1833.9,-0.06331299
1834,-0.0593457
1834.1,-0.05720947
1834.2,-0.06087158
1834.3,-0.06392334
1834.4,-0.06087158
1834.5,-0.05904053
1834.6,-0.05568359
1834.7,-0.0569043
1834.8,-0.01875732
1834.9,-0.0202832
1835,-0.0190625
1835.1,-0.0178418
1835.2,-0.01479004
1835.3,-0.01387451
1835.4,-0.01173828
1835.5,-0.01204346
1835.6,-0.01326416
1835.7,-0.01662109
1835.8,-0.01570557
1835.9,-0.01540039
1836,-0.01692627
1836.1,-0.01662109
1836.2,-0.01723145
1836.3,-0.01662109
1836.4,-0.01723145
1836.5,-0.01631592
1836.6,-0.01326416
1836.7,-0.01295898
1836.8,0.09781982
1836.9,0.1008716
1837,0.1011768
1837.1,0.1014819
1837.2,0.1030078
1837.3,0.103313
1837.4,0.1057544
1837.5,0.103313
1837.6,0.103313
1837.7,0.1042285
1837.8,0.2028003
1837.9,0.2067676
1838,0.2046313
1838.1,0.2070728
1838.2,0.204021
1838.3,0.204021
1838.4,0.2021899
1838.5,0.2021899
1838.6,0.1982227
1838.7,0.2003589
1838.8,0.02610352
1838.9,0.02213623
1839,0.02305176
1839.1,0.02396729
1839.2,0.02396729
1839.3,0.02823975
1839.4,0.03098633
1839.5,0.0312915
1839.6,0.02854492
1839.7,0.02518799
1839.8,-0.01936768
1839.9,-0.02119873
1840,-0.02119873
1840.1,-0.01753662
1840.2,-0.01326416
1840.3,-0.01082275
1840.4,-0.01540039
1840.5,-0.01967285
1840.6,-0.02150391
1840.7,-0.0202832
1840.8,-0.01326416
1840.9,-0.009296875
1841,-0.01143311
1841.1,-0.01295898
1841.2,-0.01387451
1841.3,-0.01204346
1841.4,-0.01051758
1841.5,-0.01112793
1841.6,-0.01601074
1841.7,-0.01723145
1841.8,0.05234863
1841.9,0.04960205
1842,0.04929688
1842.1,0.05479004
1842.2,0.04838135
1842.3,0.0489917
1842.4,0.05295898
1842.5,0.05509521
1842.6,0.04838135
1842.7,0.04655029
1842.8,0.2189746
1842.9,0.2262988
1843,0.2287402
1843.1,0.2284351
1843.2,0.2223315
1843.3,0.2192798
1843.4,0.2223315
1843.5,0.221416
1843.6,0.2250781
1843.7,0.2262988
1843.8,0.0767627
1843.9,0.07218506
1844,0.07187988
1844.1,0.07157471
1844.2,0.07187988
1844.3,0.07126953
1844.4,0.070354
1844.5,0.06608154
1844.6,0.0679126
1844.7,0.06516602
1844.8,-0.02974365
1844.9,-0.03218506
1845,-0.03462646
1845.1,-0.03340576
1845.2,-0.03340576
1845.3,-0.03249023
1845.4,-0.03554199
1845.5,-0.03340576
1845.6,-0.03493164
1845.7,-0.03432129
1845.8,-0.02180908
1845.9,-0.02302979
1846,-0.01936768
1846.1,-0.02333496
1846.2,-0.02211426
1846.3,-0.02272461
1846.4,-0.02089355
1846.5,-0.02089355
1846.6,-0.0202832
1846.7,-0.01997803
1846.8,-0.03279541
1846.9,-0.02882813
1847,-0.0279126
1847.1,-0.02699707
1847.2,-0.02394531
1847.3,-0.02455566
1847.4,-0.02577637
1847.5,-0.02821777
1847.6,-0.03096436
1847.7,-0.03401611
1847.8,-0.01540039
1847.9,-0.0178418
1848,-0.01479004
1848.1,-0.01479004
1848.2,-0.01204346
1848.3,-0.008991699
1848.4,-0.007770996
1848.5,-0.01234863
1848.6,-0.01631592
1848.7,-0.01662109
1848.8,-0.00532959
1848.9,-0.0004467773
1849,0.004130859
1849.1,0.00260498
1849.2,-0.00166748
1849.3,-0.004108887
1849.4,-0.00532959
1849.5,-0.003193359
1849.6,-0.004719238
1849.7,-0.002583008
1849.8,0.2424731
1849.9,0.2501025
1850,0.2449146
1850.1,0.242168
1850.2,0.2531543
1850.3,0.2476611
1850.4,0.2436938
1850.5,0.249187
1850.6,0.2485767
1850.7,0.2436938
1850.8,0.1216235
1850.9,0.1249805
1851,0.1246753
1851.1,0.1191821
1851.2,0.1170459
1851.3,0.1179614
1851.4,0.1185718
1851.5,0.120708
1851.6,0.1237598
1851.7,0.1262012
1851.8,-0.04347656
1851.9,-0.04958008
1852,-0.05019043
1852.1,-0.05354736
1852.2,-0.05537842
1852.3,-0.05415771
1852.4,-0.05507324
1852.5,-0.05659912
1852.6,-0.05568359
1852.7,-0.05598877
1852.8,-0.04591797
1852.9,-0.0468335
1853,-0.04561279
1853.1,-0.04408691
1853.2,-0.04469727
1853.3,-0.04347656
1853.4,-0.04378174
1853.5,-0.04378174
1853.6,-0.04439209
1853.7,-0.04286621
1853.8,-0.08742188
1853.9,-0.08925293
1854,-0.08772705
1854.1,-0.08894775
1854.2,-0.08955811
1854.3,-0.09016846
1854.4,-0.08955811
1854.5,-0.08925293
1854.6,-0.08650635
1854.7,-0.08620117
1854.8,-0.08101318
1854.9,-0.07887695
1855,-0.07857178
1855.1,-0.07887695
1855.2,-0.08345459
1855.3,-0.08650635
1855.4,-0.08681152
1855.5,-0.08620117
1855.6,-0.08742188
1855.7,-0.08559082
1855.8,-0.05629395
1855.9,-0.05537842
1856,-0.05354736
1856.1,-0.05751465
1856.2,-0.0593457
1856.3,-0.06209229
1856.4,-0.06270264
1856.5,-0.06331299
1856.6,-0.05965088
1856.7,-0.05537842
1856.8,-0.04103516
1856.9,-0.04225586
1857,-0.04500244
1857.1,-0.04774902
1857.2,-0.04958008
1857.3,-0.04866455
1857.4,-0.04195068
1857.5,-0.03889893
1857.6,-0.04408691
1857.7,-0.04622314
1857.8,-0.06270264
1857.9,-0.06300781
1858,-0.06178711
1858.1,-0.05873535
1858.2,-0.05629395
1858.3,-0.06239746
1858.4,-0.06422852
1858.5,-0.0593457
1858.6,-0.05873535
1858.7,-0.06422852
1858.8,-0.0871167
1858.9,-0.08742188
1859,-0.09291504
1859.1,-0.09077881
1859.2,-0.08620117
1859.3,-0.08650635
1859.4,-0.09352539
1859.5,-0.09199951
1859.6,-0.09108398
1859.7,-0.08894775
1859.8,-0.07185791
1859.9,-0.07338379
1860,-0.07979248
1860.1,-0.07979248
1860.2,-0.08040283
1860.3,-0.07857178
1860.4,-0.0794873
1860.5,-0.07643555
1860.6,-0.07674072
1860.7,-0.07399414
1860.8,-0.04439209
1860.9,-0.04286621
1861,-0.04225586
1861.1,-0.04286621
1861.2,-0.04256104
1861.3,-0.04530762
1861.4,-0.0468335
1861.5,-0.04866455
1861.6,-0.0480542
1861.7,-0.05049561
1861.8,-0.05171631
1861.9,-0.05080078
1862,-0.05202148
1862.1,-0.05080078
1862.2,-0.05202148
1862.3,-0.04988525
1862.4,-0.05171631
1862.5,-0.05293701
1862.6,-0.05171631
1862.7,-0.05171631
1862.8,-0.07155273
1862.9,-0.07246826
1863,-0.07185791
1863.1,-0.07216309
1863.2,-0.07155273
1863.3,-0.07063721
1863.4,-0.0681958
1863.5,-0.06880615
1863.6,-0.06666992
1863.7,-0.06789063
1863.8,-0.09016846
1863.9,-0.0883374
1864,-0.09016846
1864.1,-0.09291504
1864.2,-0.09444092
1864.3,-0.09749268
1864.4,-0.0984082
1864.5,-0.09810303
1864.6,-0.09657715
1864.7,-0.09413574
1864.8,-0.06209229
1864.9,-0.058125
1865,-0.06056641
1865.1,-0.06361816
1865.2,-0.06758545
1865.3,-0.06758545
1865.4,-0.06575439
1865.5,-0.06117676
1865.6,-0.05720947
1865.7,-0.06331299
1865.8,-0.04561279
1865.9,-0.04774902
1866,-0.04469727
1866.1,-0.04500244
1866.2,-0.04469727
1866.3,-0.04500244
1866.4,-0.04622314
1866.5,-0.04713867
1866.6,-0.04103516
1866.7,-0.03950928
1866.8,-0.05110596
1866.9,-0.0468335
1867,-0.04469727
1867.1,-0.05324219
1867.2,-0.04958008
1867.3,-0.04500244
1867.4,-0.05049561
1867.5,-0.04866455
1867.6,-0.04500244
1867.7,-0.04408691
1867.8,-0.07887695
1867.9,-0.08314941
1868,-0.08131836
1868.1,-0.07643555
1868.2,-0.07338379
1868.3,-0.07338379
1868.4,-0.0782666
1868.5,-0.0794873
1868.6,-0.08314941
1868.7,-0.08223389
1868.8,-0.09535645
1868.9,-0.09383057
1869,-0.09199951
1869.1,-0.09047363
1869.2,-0.08742188
1869.3,-0.08925293
1869.4,-0.08864258
1869.5,-0.08864258
1869.6,-0.09077881
1869.7,-0.09352539
1869.8,-0.05629395
1869.9,-0.0569043
1870,-0.05873535
1870.1,-0.05629395
1870.2,-0.0569043
1870.3,-0.0569043
1870.4,-0.0569043
1870.5,-0.05781982
1870.6,-0.05568359
1870.7,-0.05629395
1870.8,-0.04347656
1870.9,-0.04195068
1871,-0.04134033
1871.1,-0.0404248
1871.2,-0.04317139
1871.3,-0.04164551
1871.4,-0.04347656
1871.5,-0.04164551
1871.6,-0.04225586
1871.7,-0.04134033
1871.8,-0.05049561
1871.9,-0.05293701
1872,-0.05293701
1872.1,-0.05141113
1872.2,-0.05202148
1872.3,-0.05049561
1872.4,-0.04835938
1872.5,-0.04866455
1872.6,-0.04652832
1872.7,-0.04469727
1872.8,-0.07887695
1872.9,-0.07674072
1873,-0.0782666
1873.1,-0.0794873
1873.2,-0.08162354
1873.3,-0.08620117
1873.4,-0.08559082
1873.5,-0.08559082
1873.6,-0.08528564
1873.7,-0.08040283
1873.8,-0.08650635
1873.9,-0.0883374
1874,-0.09352539
1874.1,-0.09688232
1874.2,-0.09566162
1874.3,-0.09627197
1874.4,-0.09322021
1874.5,-0.09322021
1874.6,-0.09413574
1874.7,-0.09749268
1874.8,-0.05568359
1874.9,-0.04896973
1875,-0.04500244
1875.1,-0.04774902
1875.2,-0.05232666
1875.3,-0.04347656
1875.4,-0.05232666
1875.5,-0.05293701
1875.6,-0.04439209
1875.7,-0.04774902
1875.8,-0.04011963
1875.9,-0.03615234
1876,-0.03004883
1876.1,-0.03645752
1876.2,-0.03950928
1876.3,-0.03981445
1876.4,-0.03615234
1876.5,-0.03462646
1876.6,-0.03004883
1876.7,-0.03279541
1876.8,-0.04134033
1876.9,-0.04408691
1877,-0.04469727
1877.1,-0.04195068
1877.2,-0.04256104
1877.3,-0.03981445
1877.4,-0.03889893
1877.5,-0.03645752
1877.6,-0.03706787
1877.7,-0.03493164
1877.8,-0.06728027
1877.9,-0.07063721
1878,-0.07277344
1878.1,-0.07277344
1878.2,-0.0758252
1878.3,-0.07521484
1878.4,-0.07552002
1878.5,-0.07490967
1878.6,-0.07613037
1878.7,-0.07552002
1878.8,-0.1042065
1878.9,-0.1054272
1879,-0.1054272
1879.1,-0.1039014
1879.2,-0.1011548
1879.3,-0.1026807
1879.4,-0.09932373
1879.5,-0.09932373
1879.6,-0.09688232
1879.7,-0.09688232
1879.8,-0.05232666
1879.9,-0.05507324
1880,-0.05507324
1880.1,-0.05904053
1880.2,-0.06087158
1880.3,-0.06056641
1880.4,-0.06148193
1880.5,-0.06270264
1880.6,-0.05781982
1880.7,-0.05629395
1880.8,-0.02760742
1880.9,-0.02364014
1881,-0.02364014
1881.1,-0.02882813
1881.2,-0.030354
1881.3,-0.03187988
1881.4,-0.03249023
1881.5,-0.03249023
1881.6,-0.0279126
1881.7,-0.02364014
1881.8,-0.02425049
1881.9,-0.02577637
1882,-0.03065918
1882.1,-0.02974365
1882.2,-0.03157471
1882.3,-0.02180908
1882.4,-0.02211426
1882.5,-0.02577637
1882.6,-0.030354
1882.7,-0.0291333
1882.8,-0.0291333
1882.9,-0.03004883
1883,-0.03004883
1883.1,-0.02852295
1883.2,-0.02486084
1883.3,-0.02150391
1883.4,-0.02699707
1883.5,-0.02821777
1883.6,-0.02364014
1883.7,-0.02638672
1883.8,-0.03187988
1883.9,-0.02760742
1884,-0.02486084
1884.1,-0.03218506
1884.2,-0.030354
1884.3,-0.02882813
1884.4,-0.02455566
1884.5,-0.02516602
1884.6,-0.030354
1884.7,-0.03218506
1884.8,-0.03767822
1884.9,-0.03493164
1885,-0.03401611
1885.1,-0.03340576
1885.2,-0.03126953
1885.3,-0.02943848
1885.4,-0.02974365
1885.5,-0.03096436
1885.6,-0.03126953
1885.7,-0.03493164
1885.8,-0.07094238
1885.9,-0.07460449
1886,-0.07338379
1886.1,-0.07490967
1886.2,-0.07307861
1886.3,-0.07307861
1886.4,-0.07216309
1886.5,-0.07307861
1886.6,-0.07185791
1886.7,-0.07338379
1886.8,-0.1148877
1886.9,-0.115498
1887,-0.1142773
1887.1,-0.1127515
1887.2,-0.1148877
1887.3,-0.1158032
1887.4,-0.1158032
1887.5,-0.1151929
1887.6,-0.115498
1887.7,-0.1148877
1887.8,-0.0480542
1887.9,-0.0480542
1888,-0.04835938
1888.1,-0.04866455
1888.2,-0.04866455
1888.3,-0.04988525
1888.4,-0.04713867
1888.5,-0.04439209
1888.6,-0.04103516
1888.7,-0.04011963
1888.8,-0.002583008
1888.9,-0.001362305
1889,-0.006245117
1889.1,-0.004719238
1889.2,-0.008686523
1889.3,-0.008991699
1889.4,-0.01173828
1889.5,-0.01051758
1889.6,-0.005939941
1889.7,-0.003803711
1889.8,0.05753662
1889.9,0.05814697
1890,0.05540039
1890.1,0.05173828
1890.2,0.0502124
1890.3,0.04990723
1890.4,0.05143311
1890.5,0.05814697
1890.6,0.06089355
1890.7,0.05814697
1890.8,0.1612964
1890.9,0.1622119
1891,0.160686
1891.1,0.1597705
1891.2,0.1600757
1891.3,0.1622119
1891.4,0.165874
1891.5,0.1698413
1891.6,0.165874
1891.7,0.1603809
1891.8,0.09110596
1891.9,0.09446289
1892,0.08652832
1892.1,0.09049561
1892.2,0.09293701
1892.3,0.08622314
1892.4,0.08988525
1892.5,0.09446289
1892.6,0.08835938
1892.7,0.08713867
1892.8,0.001384277
1892.9,0.003520508
1893,0.001689453
1893.1,-0.0007519531
1893.2,-0.004414063
1893.3,-0.005634766
1893.4,-0.004719238
1893.5,-0.001362305
1893.6,0.00046875
1893.7,0.003825684
1893.8,0.01938965
1893.9,0.01938965
1894,0.01816895
1894.1,0.01694824
1894.2,0.01389648
1894.3,0.01053955
1894.4,0.009624023
1894.5,0.009013672
1894.6,0.01176025
1894.7,0.01145508
1894.8,0.1191821
1894.9,0.1204028
1895,0.1200977
1895.1,0.1219287
1895.2,0.1240649
1895.3,0.1237598
1895.4,0.1228442
1895.5,0.1252856
1895.6,0.1262012
1895.7,0.1249805
1895.8,0.1524463
1895.9,0.1558032
1896,0.1561084
1896.1,0.1551929
1896.2,0.1551929
1896.3,0.1561084
1896.4,0.1542773
1896.5,0.1530566
1896.6,0.153667
1896.7,0.1521411
1896.8,0.02640869
1896.9,0.02183105
1897,0.0212207
1897.1,0.02305176
1897.2,0.0187793
1897.3,0.01786377
1897.4,0.02152588
1897.5,0.0212207
1897.6,0.02457764
1897.7,0.02915527
1897.8,0.003825684
1897.9,-0.0004467773
1898,-0.00166748
1898.1,-0.004108887
1898.2,-0.00532959
1898.3,-0.008991699
1898.4,-0.005634766
1898.5,-0.003498535
1898.6,-0.0007519531
1898.7,0.001384277
1898.8,0.05509521
1898.9,0.05326416
1899,0.05112793
1899.1,0.05082275
1899.2,0.05631592
1899.3,0.05967285
1899.4,0.06089355
1899.5,0.0590625
1899.6,0.06058838
1899.7,0.05967285
1899.8,0.1686206
1899.9,0.1680103
1900,0.1707568
1900.1,0.1771655
1900.2,0.1680103
1900.3,0.1716724
1900.4,0.1768604
1900.5,0.169231
1900.6,0.1707568
1900.7,0.1756396
1900.8,0.09202148
1900.9,0.08622314
1901,0.08988525
1901.1,0.09324219
1901.2,0.09476807
1901.3,0.08652832
1901.4,0.08500244
1901.5,0.08591797
1901.6,0.08866455
1901.7,0.09171631
1901.8,0.003215332
1901.9,-0.002277832
1902,-0.001972656
1902.1,-0.006245117
1902.2,-0.00746582
1902.3,-0.008991699
1902.4,-0.00746582
1902.5,-0.008076172
1902.6,-0.007160645
1902.7,-0.003498535
1902.8,0.007182617
1902.9,0.008708496
1903,0.01145508
1903.1,0.01176025
1903.2,0.01328613
1903.3,0.01084473
1903.4,0.01176025
1903.5,0.01023438
1903.6,0.00840332
1903.7,0.007792969
1903.8,0.1142993
1903.9,0.1146045
1904,0.1133838
1904.1,0.1133838
1904.2,0.113689
1904.3,0.1139941
1904.4,0.1121631
1904.5,0.1139941
1904.6,0.1133838
1904.7,0.1127734
1904.8,0.1616016
1904.9,0.1631274
1905,0.1646533
1905.1,0.1661792
1905.2,0.1673999
1905.3,0.1701465
1905.4,0.1698413
1905.5,0.171062
1905.6,0.1701465
1905.7,0.1716724
1905.8,0.0312915
1905.9,0.02610352
1906,0.02579834
1906.1,0.02457764
1906.2,0.02
1906.3,0.02091553
1906.4,0.0212207
1906.5,0.02518799
1906.6,0.02915527
1906.7,0.0312915
1906.8,-0.003498535
1906.9,-0.006245117
1907,-0.009296875
1907.1,-0.01173828
1907.2,-0.0102124
1907.3,-0.003498535
1907.4,-0.0004467773
1907.5,-0.003498535
1907.6,-0.00746582
1907.7,-0.009602051
1907.8,0.02762939
1907.9,0.02854492
1908,0.02793457
1908.1,0.03220703
1908.2,0.03464844
1908.3,0.03678467
1908.4,0.0300708
1908.5,0.0300708
1908.6,0.03586914
1908.7,0.03037598
1908.8,0.1652637
1908.9,0.1774707
1909,0.1683154
1909.1,0.1667896
1909.2,0.1707568
1909.3,0.17625
1909.4,0.1704517
1909.5,0.169231
1909.6,0.1680103
1909.7,0.1698413
1909.8,0.1185718
1909.9,0.1176563
1910,0.1170459
1910.1,0.1149097
1910.2,0.1133838
1910.3,0.1115527
1910.4,0.1106372
1910.5,0.1094165
1910.6,0.1118579
1910.7,0.1127734
1910.8,-0.005024414
1910.9,-0.005634766
1911,-0.002583008
1911.1,-0.00166748
1911.2,-0.002583008
1911.3,-0.002888184
1911.4,-0.0007519531
1911.5,-0.001972656
1911.6,-0.001057129
1911.7,0.001079102
1911.8,-0.0001416016
1911.9,0.0001635742
1912,-0.001362305
1912.1,0.00046875
1912.2,-0.003498535
1912.3,-0.001057129
1912.4,-0.003498535
1912.5,-0.001057129
1912.6,-0.002888184
1912.7,-0.002888184
1912.8,0.07249023
1912.9,0.07523682
1913,0.07615234
1913.1,0.07828857
1913.2,0.0779834
1913.3,0.0767627
1913.4,0.07706787
1913.5,0.07859375
1913.6,0.0779834
1913.7,0.07859375
1913.8,0.1921191
1913.9,0.197002
1914,0.1927295
1914.1,0.1896777
1914.2,0.1875415
1914.3,0.1869312
1914.4,0.188457
1914.5,0.1912036
1914.6,0.1954761
1914.7,0.1976123
1914.8,0.06211426
1914.9,0.05295898
1915,0.05112793
1915.1,0.04807617
1915.2,0.05265381
1915.3,0.05631592
1915.4,0.05967285
1915.5,0.05326416
1915.6,0.0502124
1915.7,0.047771
1915.8,-0.008076172
1915.9,-0.004108887
1916,-0.006550293
1916.1,-0.009296875
1916.2,-0.01234863
1916.3,-0.01051758
1916.4,-0.009602051
1916.5,-0.006855469
1916.6,-0.006550293
1916.7,-0.01173828
1916.8,-0.003498535
1916.9,0.001689453
1917,-0.004719238
1917.1,-0.00532959
1917.2,-0.001972656
1917.3,0.001384277
1917.4,-0.002277832
1917.5,-0.004414063
1917.6,-0.005939941
1917.7,-0.0004467773
1917.8,0.1182666
1917.9,0.1237598
1918,0.1176563
1918.1,0.1161304
1918.2,0.11552
1918.3,0.1146045
1918.4,0.1149097
1918.5,0.1152148
1918.6,0.11552
1918.7,0.1161304
1918.8,0.1835742
1918.9,0.186626
1919,0.1881519
1919.1,0.1896777
1919.2,0.1881519
1919.3,0.1896777
1919.4,0.1887622
1919.5,0.188457
1919.6,0.1857104
1919.7,0.1878467
1919.8,0.02061035
1919.9,0.01481201
1920,0.01450684
1920.1,0.01359131
1920.2,0.01176025
1920.3,0.01053955
1920.4,0.01176025
1920.5,0.01206543
1920.6,0.0111499
1920.7,0.01023438
1920.8,-0.01112793
1920.9,-0.0102124
1921,-0.01082275
1921.1,-0.009907227
1921.2,-0.0102124
1921.3,-0.01204346
1921.4,-0.01173828
1921.5,-0.01204346
1921.6,-0.01082275
1921.7,-0.0102124
1921.8,-0.00532959
1921.9,-0.003803711
1922,-0.002888184
1922.1,-0.002277832
1922.2,-0.001057129
1922.3,-0.001362305
1922.4,0.001079102
1922.5,0.00046875
1922.6,-0.0007519531
1922.7,-0.003803711
1922.8,0.1377979
1922.9,0.1408496
1923,0.1365771
1923.1,0.1393237
1923.2,0.1396289
1923.3,0.1429858
1923.4,0.1460376
1923.5,0.148479
1923.6,0.1445117
1923.7,0.1396289
1923.8,0.1735034
1923.9,0.1731982
1924,0.1765552
1924.1,0.1811328
1924.2,0.1820483
1924.3,0.1783862
1924.4,0.1744189
1924.5,0.1735034
1924.6,0.1759448
1924.7,0.17625
1924.8,0.001994629
1924.9,0.0007739258
1925,-0.002888184
1925.1,-0.008991699
1925.2,-0.005024414
1925.3,-0.0007519531
1925.4,-0.007160645
1925.5,-0.004108887
1925.6,-0.0001416016
1925.7,-0.00746582
1925.8,-0.01173828
1925.9,-0.007770996
1926,-0.003498535
1926.1,-0.008076172
1926.2,-0.01173828
1926.3,-0.01204346
1926.4,-0.007770996
1926.5,-0.005024414
1926.6,-0.004414063
1926.7,-0.006855469
1926.8,-0.01753662
1926.9,-0.02119873
1927,-0.02089355
1927.1,-0.01936768
1927.2,-0.01723145
1927.3,-0.01692627
1927.4,-0.01540039
1927.5,-0.01143311
1927.6,-0.01295898
1927.7,-0.01265381
1927.8,0.1146045
1927.9,0.1149097
1928,0.1124683
1928.1,0.1130786
1928.2,0.1124683
1928.3,0.1130786
1928.4,0.1100269
1928.5,0.1106372
1928.6,0.1127734
1928.7,0.1121631
1928.8,0.2006641
1928.9,0.2055469
1929,0.2049365
1929.1,0.2046313
1929.2,0.204021
1929.3,0.2049365
1929.4,0.2046313
1929.5,0.2061572
1929.6,0.2046313
1929.7,0.2046313
1929.8,0.01389648
1929.9,0.009318848
1930,0.007487793
1930.1,0.008098145
1930.2,0.007792969
1930.3,0.01145508
1930.4,0.01420166
1930.5,0.01389648
1930.6,0.01664307
1930.7,0.01694824
1930.8,-0.0202832
1930.9,-0.02272461
1931,-0.02333496
1931.1,-0.02425049
1931.2,-0.0279126
1931.3,-0.0291333
1931.4,-0.02699707
1931.5,-0.02364014
1931.6,-0.02058838
1931.7,-0.01875732
1931.8,-0.01387451
1931.9,-0.01967285
1932,-0.02119873
1932.1,-0.02180908
1932.2,-0.02394531
1932.3,-0.01845215
1932.4,-0.01326416
1932.5,-0.01570557
1932.6,-0.01753662
1932.7,-0.02150391
1932.8,-0.02425049
1932.9,-0.02394531
1933,-0.02272461
1933.1,-0.01967285
1933.2,-0.01601074
1933.3,-0.02272461
1933.4,-0.02577637
1933.5,-0.01936768
1933.6,-0.0202832
1933.7,-0.02394531
1933.8,0.06608154
1933.9,0.06943848
1934,0.06364014
1934.1,0.06669189
1934.2,0.07096436
1934.3,0.0691333
1934.4,0.06364014
1934.5,0.06425049
1934.6,0.0679126
1934.7,0.07218506
1934.8,0.2525439
1934.9,0.2525439
1935,0.2485767
1935.1,0.2476611
1935.2,0.249187
1935.3,0.2504077
1935.4,0.2516284
1935.5,0.2531543
1935.6,0.254375
1935.7,0.2571216
1935.8,0.04655029
1935.9,0.03983643
1936,0.0401416
1936.1,0.03953125
1936.2,0.03831055
1936.3,0.03831055
1936.4,0.03525879
1936.5,0.03525879
1936.6,0.03403809
1936.7,0.03464844
1936.8,-0.03859375
1936.9,-0.0404248
1937,-0.04286621
1937.1,-0.04134033
1937.2,-0.04225586
1937.3,-0.04256104
1937.4,-0.04134033
1937.5,-0.04072998
1937.6,-0.0404248
1937.7,-0.04164551
1937.8,-0.04622314
1937.9,-0.04591797
1938,-0.04561279
1938.1,-0.04500244
1938.2,-0.04439209
1938.3,-0.04225586
1938.4,-0.04195068
1938.5,-0.04103516
1938.6,-0.03950928
1938.7,-0.03981445
1938.8,-0.07490967
1938.9,-0.0770459
1939,-0.0770459
1939.1,-0.0794873
1939.2,-0.08131836
1939.3,-0.08223389
1939.4,-0.08437012
1939.5,-0.08437012
1939.6,-0.08406494
1939.7,-0.08253906
1939.8,-0.09260986
1939.9,-0.08772705
1940,-0.08803223
1940.1,-0.09169434
1940.2,-0.09291504
1940.3,-0.0971875
1940.4,-0.09566162
1940.5,-0.09444092
1940.6,-0.09047363
1940.7,-0.08803223
1940.8,-0.05415771
1940.9,-0.05415771
1941,-0.0569043
1941.1,-0.0569043
1941.2,-0.05781982
1941.3,-0.05659912
1941.4,-0.05598877
1941.5,-0.05507324
1941.6,-0.05019043
1941.7,-0.05202148
1941.8,-0.04134033
1941.9,-0.03584717
1942,-0.03310059
1942.1,-0.0404248
1942.2,-0.0379834
1942.3,-0.03462646
1942.4,-0.0392041
1942.5,-0.04011963
1942.6,-0.03493164
1942.7,-0.03340576
1942.8,-0.04408691
1942.9,-0.04866455
1943,-0.04530762
1943.1,-0.04469727
1943.2,-0.03828857
1943.3,-0.03981445
1943.4,-0.04011963
1943.5,-0.04439209
1943.6,-0.04591797
1943.7,-0.04713867
1943.8,-0.0770459
1943.9,-0.07643555
1944,-0.07521484
1944.1,-0.07429932
1944.2,-0.07216309
1944.3,-0.07155273
1944.4,-0.06911133
1944.5,-0.07185791
1944.6,-0.07338379
1944.7,-0.07368896
1944.8,-0.0971875
1944.9,-0.1008496
1945,-0.1002393
1945.1,-0.1023755
1945.2,-0.1020703
1945.3,-0.1023755
1945.4,-0.1026807
1945.5,-0.1005444
1945.6,-0.10146
1945.7,-0.1026807
1945.8,-0.06056641
1945.9,-0.05781982
1946,-0.05843018
1946.1,-0.05598877
1946.2,-0.05843018
1946.3,-0.05873535
1946.4,-0.05873535
1946.5,-0.058125
1946.6,-0.05781982
1946.7,-0.05873535
1946.8,-0.03523682
1946.9,-0.03645752
1947,-0.03310059
1947.1,-0.03096436
1947.2,-0.03004883
1947.3,-0.02638672
1947.4,-0.02608154
1947.5,-0.02608154
1947.6,-0.02699707
1947.7,-0.0279126
1947.8,-0.03584717
1947.9,-0.03615234
1948,-0.03889893
1948.1,-0.0379834
1948.2,-0.03889893
1948.3,-0.03554199
1948.4,-0.02943848
1948.5,-0.02882813
1948.6,-0.03187988
1948.7,-0.03523682
1948.8,-0.04561279
1948.9,-0.04622314
1949,-0.04469727
1949.1,-0.03889893
1949.2,-0.03523682
1949.3,-0.04011963
1949.4,-0.04317139
1949.5,-0.04347656
1949.6,-0.04317139
1949.7,-0.04225586
1949.8,-0.08284424
1949.9,-0.085896
1950,-0.09138916
1950.1,-0.08955811
1950.2,-0.08467529
1950.3,-0.09352539
1950.4,-0.09016846
1950.5,-0.08437012
1950.6,-0.09199951
1950.7,-0.09108398
1950.8,-0.08742188
1950.9,-0.09383057
1951,-0.0971875
1951.1,-0.09535645
1951.2,-0.08986328
1951.3,-0.0883374
1951.4,-0.09169434
1951.5,-0.09627197
1951.6,-0.09657715
1951.7,-0.0971875
1951.8,-0.04072998
1951.9,-0.0379834
1952,-0.03615234
1952.1,-0.03615234
1952.2,-0.0392041
1952.3,-0.04195068
1952.4,-0.04378174
1952.5,-0.04530762
1952.6,-0.04347656
1952.7,-0.04317139
1952.8,-0.01601074
1952.9,-0.01570557
1953,-0.01601074
1953.1,-0.01356934
1953.2,-0.01112793
1953.3,-0.01082275
1953.4,-0.00746582
1953.5,-0.009296875
1953.6,-0.008381348
1953.7,-0.01173828
1953.8,-0.009907227
1953.9,-0.01112793
1954,-0.01143311
1954.1,-0.01173828
1954.2,-0.01234863
1954.3,-0.01417969
1954.4,-0.01479004
1954.5,-0.01448486
1954.6,-0.01387451
1954.7,-0.01326416
1954.8,0.1280322
1954.9,0.1335254
1955,0.1332202
1955.1,0.1326099
1955.2,0.1350513
1955.3,0.1356616
1955.4,0.1371875
1955.5,0.136272
1955.6,0.138103
1955.7,0.1338306
1955.8,0.1994434
1955.9,0.1973071
1956,0.1982227
1956.1,0.1960864
1956.2,0.1945605
1956.3,0.1930347
1956.4,0.1963916
1956.5,0.1960864
1956.6,0.2018848
1956.7,0.2037158
1956.8,0.009929199
1956.9,0.002299805
1957,-0.001362305
1957.1,-0.002583008
1957.2,-0.004108887
1957.3,0.0001635742
1957.4,0.00626709
1957.5,0.007487793
1957.6,0.001384277
1957.7,-0.001972656
1957.8,-0.02455566
1957.9,-0.02394531
1958,-0.02302979
1958.1,-0.02058838
1958.2,-0.01753662
1958.3,-0.0190625
1958.4,-0.02699707
1958.5,-0.02241943
1958.6,-0.01723145
1958.7,-0.02425049
1958.8,-0.02089355
1958.9,-0.01570557
1959,-0.02241943
1959.1,-0.02272461
1959.2,-0.01692627
1959.3,-0.01570557
1959.4,-0.02272461
1959.5,-0.02302979
1959.6,-0.02150391
1959.7,-0.01723145
1959.8,-0.01753662
1959.9,-0.0202832
1960,-0.02394531
1960.1,-0.02516602
1960.2,-0.02425049
1960.3,-0.02241943
1960.4,-0.02089355
1960.5,-0.01967285
1960.6,-0.01631592
1960.7,-0.01692627
1960.8,0.07249023
1960.9,0.07126953
1961,0.06882813
1961.1,0.06730225
1961.2,0.06669189
1961.3,0.06669189
1961.4,0.06669189
1961.5,0.06760742
1961.6,0.06699707
1961.7,0.06699707
1961.8,0.2467456
1961.9,0.2504077
1962,0.2516284
1962.1,0.2531543
1962.2,0.254375
1962.3,0.2559009
1962.4,0.254375
1962.5,0.2549854
1962.6,0.254375
1962.7,0.2540698
1962.8,0.03831055
1962.9,0.03373291
1963,0.03342773
1963.1,0.03190186
1963.2,0.0312915
1963.3,0.0300708
1963.4,0.02854492
1963.5,0.02854492
1963.6,0.02610352
1963.7,0.02823975
1963.8,-0.04256104
1963.9,-0.04347656
1964,-0.04195068
1964.1,-0.03737305
1964.2,-0.03828857
1964.3,-0.03584717
1964.4,-0.03462646
1964.5,-0.03645752
1964.6,-0.03828857
1964.7,-0.04164551
1964.8,-0.04866455
1964.9,-0.04896973
1965,-0.04835938
1965.1,-0.04500244
1965.2,-0.04225586
1965.3,-0.03859375
1965.4,-0.04347656
1965.5,-0.04622314
1965.6,-0.04835938
1965.7,-0.0492749
1965.8,-0.08314941
1965.9,-0.07765625
1966,-0.0770459
1966.1,-0.07796143
1966.2,-0.07918213
1966.3,-0.07735107
1966.4,-0.07887695
1966.5,-0.08101318
1966.6,-0.08620117
1966.7,-0.08162354
1966.8,-0.08772705
1966.9,-0.09138916
1967,-0.09444092
1967.1,-0.08620117
1967.2,-0.09322021
1967.3,-0.09199951
1967.4,-0.08681152
1967.5,-0.09047363
1967.6,-0.09566162
1967.7,-0.09383057
1967.8,-0.04988525
1967.9,-0.04744385
1968,-0.05171631
1968.1,-0.05446289
1968.2,-0.05415771
1968.3,-0.05354736
1968.4,-0.05293701
1968.5,-0.04835938
1968.6,-0.0492749
1968.7,-0.04774902
1968.8,-0.03737305
1968.9,-0.03889893
1969,-0.04134033
1969.1,-0.04286621
1969.2,-0.04317139
1969.3,-0.0404248
1969.4,-0.04072998
1969.5,-0.03859375
1969.6,-0.03737305
1969.7,-0.0367627
1969.8,-0.04378174
1969.9,-0.04072998
1970,-0.04134033
1970.1,-0.0404248
1970.2,-0.04072998
1970.3,-0.04103516
1970.4,-0.04256104
1970.5,-0.04256104
1970.6,-0.04347656
1970.7,-0.04408691
1970.8,-0.07918213
1970.9,-0.07857178
1971,-0.08009766
1971.1,-0.07887695
1971.2,-0.07887695
1971.3,-0.08070801
1971.4,-0.08070801
1971.5,-0.07918213
1971.6,-0.07674072
1971.7,-0.07643555
1971.8,-0.09047363
1971.9,-0.09047363
1972,-0.09169434
1972.1,-0.08986328
1972.2,-0.09016846
1972.3,-0.09169434
1972.4,-0.09108398
1972.5,-0.09413574
1972.6,-0.09657715
1972.7,-0.09901855
1972.8,-0.05537842
1972.9,-0.05354736
1973,-0.05324219
1973.1,-0.05202148
1973.2,-0.04622314
1973.3,-0.04530762
1973.4,-0.04774902
1973.5,-0.0492749
1973.6,-0.05141113
1973.7,-0.05354736
1973.8,-0.03706787
1973.9,-0.03157471
1974,-0.02699707
1974.1,-0.02882813
1974.2,-0.03249023
1974.3,-0.03493164
1974.4,-0.03401611
1974.5,-0.03645752
1974.6,-0.03523682
1974.7,-0.03462646
1974.8,-0.04072998
1974.9,-0.03401611
1975,-0.03340576
1975.1,-0.0392041
1975.2,-0.03706787
1975.3,-0.03340576
1975.4,-0.04103516
1975.5,-0.03981445
1975.6,-0.03126953
1975.7,-0.04164551
1975.8,-0.0569043
1975.9,-0.05141113
1976,-0.05171631
1976.1,-0.05629395
1976.2,-0.05873535
1976.3,-0.05568359
1976.4,-0.05202148
1976.5,-0.05019043
1976.6,-0.05232666
1976.7,-0.05568359
1976.8,-0.1054272
1976.9,-0.1054272
1977,-0.1048169
1977.1,-0.1029858
1977.2,-0.1008496
1977.3,-0.0984082
1977.4,-0.09749268
1977.5,-0.0984082
1977.6,-0.09810303
1977.7,-0.1011548
1977.8,-0.07399414
1977.9,-0.07674072
1978,-0.07613037
1978.1,-0.07765625
1978.2,-0.0758252
1978.3,-0.07643555
1978.4,-0.07613037
1978.5,-0.07735107
1978.6,-0.07429932
1978.7,-0.07429932
1978.8,-0.03523682
1978.9,-0.03340576
1979,-0.03126953
1979.1,-0.03218506
1979.2,-0.03096436
1979.3,-0.03218506
1979.4,-0.03065918
1979.5,-0.03187988
1979.6,-0.03157471
1979.7,-0.03126953
1979.8,-0.01417969
1979.9,-0.01631592
1980,-0.01692627
1980.1,-0.01692627
1980.2,-0.02058838
1980.3,-0.01936768
1980.4,-0.01997803
1980.5,-0.01936768
1980.6,-0.01936768
1980.7,-0.01875732
1980.8,-0.02333496
1980.9,-0.01845215
1981,-0.01662109
1981.1,-0.01570557
1981.2,-0.01234863
1981.3,-0.01540039
1981.4,-0.01723145
1981.5,-0.02058838
1981.6,-0.02333496
1981.7,-0.02394531
1981.8,0.11552
1981.9,0.1216235
1982,0.125896
1982.1,0.1265063
1982.2,0.1243701
1982.3,0.1191821
1982.4,0.1191821
1982.5,0.118877
1982.6,0.1240649
1982.7,0.1255908
1982.8,0.2217212
1982.9,0.2244678
1983,0.2205005
1983.1,0.2168384
1983.2,0.2165332
1983.3,0.219585
1983.4,0.2244678
1983.5,0.2171436
1983.6,0.2177539
1983.7,0.2217212
1983.8,0.003215332
1983.9,-0.002583008
1984,0.001994629
1984.1,-0.002277832
1984.2,-0.004108887
1984.3,-0.002583008
1984.4,0.002910156
1984.5,0.001079102
1984.6,-0.004719238
1984.7,-0.00532959
1984.8,-0.02577637
1984.9,-0.02394531
1985,-0.02119873
1985.1,-0.02180908
1985.2,-0.02333496
1985.3,-0.02699707
1985.4,-0.02943848
1985.5,-0.03065918
1985.6,-0.02974365
1985.7,-0.02669189
1985.8,-0.0379834
1985.9,-0.03706787
1986,-0.03340576
1986.1,-0.03432129
1986.2,-0.03279541
1986.3,-0.03584717
1986.4,-0.03767822
1986.5,-0.03981445
1986.6,-0.04011963
1986.7,-0.04103516
1986.8,-0.05659912
1986.9,-0.05751465
1987,-0.06056641
1987.1,-0.05720947
1987.2,-0.05904053
1987.3,-0.05781982
1987.4,-0.058125
1987.5,-0.05781982
1987.6,-0.0569043
1987.7,-0.05629395
1987.8,-0.1051221
1987.9,-0.1054272
1988,-0.1048169
1988.1,-0.1054272
1988.2,-0.1060376
1988.3,-0.1060376
1988.4,-0.1087842
1988.5,-0.1063428
1988.6,-0.1060376
1988.7,-0.108479
1988.8,-0.07552002
1988.9,-0.07429932
1989,-0.07338379
1989.1,-0.07307861
1989.2,-0.06911133
1989.3,-0.06728027
1989.4,-0.06514404
1989.5,-0.06605957
1989.6,-0.06880615
1989.7,-0.06972168
1989.8,-0.03462646
1989.9,-0.03523682
1990,-0.0367627
1990.1,-0.03462646
1990.2,-0.03401611
1990.3,-0.0291333
1990.4,-0.02699707
1990.5,-0.02943848
1990.6,-0.03187988
1990.7,-0.03523682
1990.8,-0.02150391
1990.9,-0.01997803
1991,-0.01448486
1991.1,-0.01143311
1991.2,-0.0102124
1991.3,-0.01173828
1991.4,-0.01295898
1991.5,-0.0190625
1991.6,-0.02119873
1991.7,-0.01631592
1991.8,-0.01448486
1991.9,-0.02272461
1992,-0.02119873
1992.1,-0.01570557
1992.2,-0.02394531
1992.3,-0.02058838
1992.4,-0.01570557
1992.5,-0.02058838
1992.6,-0.02302979
1992.7,-0.02119873
1992.8,0.1081958
1992.9,0.113689
1993,0.1063647
1993.1,0.1030078
1993.2,0.1063647
1993.3,0.1075854
1993.4,0.1115527
1993.5,0.1124683
1993.6,0.1130786
1993.7,0.1106372
1993.8,0.2232471
1993.9,0.2235522
1994,0.2253833
1994.1,0.2253833
1994.2,0.2262988
1994.3,0.2253833
1994.4,0.2278247
1994.5,0.2262988
1994.6,0.2293506
1994.7,0.2348438
1994.8,0.01664307
1994.9,0.01023438
1995,0.01023438
1995.1,0.01084473
1995.2,0.008098145
1995.3,0.009318848
1995.4,0.007792969
1995.5,0.006877441
1995.6,0.005046387
1995.7,0.004130859
1995.8,-0.02852295
1995.9,-0.03126953
1996,-0.03004883
1996.1,-0.03096436
1996.2,-0.030354
1996.3,-0.03096436
1996.4,-0.0291333
1996.5,-0.02882813
1996.6,-0.02821777
1996.7,-0.02730225
1996.8,-0.03706787
1996.9,-0.03554199
1997,-0.03462646
1997.1,-0.03493164
1997.2,-0.03340576
1997.3,-0.03371094
1997.4,-0.03615234
1997.5,-0.03645752
1997.6,-0.03767822
1997.7,-0.04134033
1997.8,-0.06514404
1997.9,-0.06514404
1998,-0.06483887
1998.1,-0.06300781
1998.2,-0.05965088
1998.3,-0.05781982
1998.4,-0.05568359
1998.5,-0.05781982
1998.6,-0.06209229
1998.7,-0.06636475
1998.8,-0.1045117
1998.9,-0.103291
1999,-0.09657715
1999.1,-0.09627197
1999.2,-0.09901855
1999.3,-0.1026807
1999.4,-0.1060376
1999.5,-0.1048169
1999.6,-0.1054272
1999.7,-0.1042065
1999.8,-0.06789063
1999.9,-0.06392334
2000,-0.06880615
2000.1,-0.07185791
2000.2,-0.06789063
2000.3,-0.0669751
2000.4,-0.07216309
2000.5,-0.06789063
2000.6,-0.06514404
2000.7,-0.07338379
2000.8,-0.030354
2000.9,-0.02364014
2001,-0.02364014
2001.1,-0.02974365
2001.2,-0.02974365
2001.3,-0.0291333
2001.4,-0.02333496
2001.5,-0.02241943
2001.6,-0.02364014
2001.7,-0.02699707
2001.8,-0.03004883
2001.9,-0.03249023
2002,-0.03218506
2002.1,-0.02943848
2002.2,-0.0279126
2002.3,-0.0279126
2002.4,-0.02455566
2002.5,-0.02516602
2002.6,-0.02272461
2002.7,-0.02394531
2002.8,-0.01051758
2002.9,-0.01143311
2003,-0.01448486
2003.1,-0.01509521
2003.2,-0.01540039
2003.3,-0.01570557
2003.4,-0.01845215
2003.5,-0.01723145
2003.6,-0.01997803
2003.7,-0.01662109
2003.8,-0.002277832
2003.9,-0.0007519531
2004,-0.002277832
2004.1,-0.00166748
2004.2,-0.0007519531
2004.3,-0.00166748
2004.4,-0.001057129
2004.5,-0.003193359
2004.6,-0.0001416016
2004.7,-0.001362305
2004.8,0.2192798
2004.9,0.2244678
2005,0.2269092
2005.1,0.2244678
2005.2,0.2272144
2005.3,0.2262988
2005.4,0.2275195
2005.5,0.2287402
2005.6,0.2296558
2005.7,0.2308765
2005.8,0.1319995
2005.9,0.1304736
2006,0.1313892
2006.1,0.1298633
2006.2,0.1268115
2006.3,0.1249805
2006.4,0.1228442
2006.5,0.1197925
2006.6,0.1213184
2006.7,0.1240649
2006.8,-0.03523682
2006.9,-0.0367627
2007,-0.04164551
2007.1,-0.04317139
2007.2,-0.04652832
2007.3,-0.04774902
2007.4,-0.04530762
2007.5,-0.03859375
2007.6,-0.0367627
2007.7,-0.04195068
2007.8,-0.03340576
2007.9,-0.03310059
2008,-0.03310059
2008.1,-0.03126953
2008.2,-0.02760742
2008.3,-0.03218506
2008.4,-0.03584717
2008.5,-0.03340576
2008.6,-0.03065918
2008.7,-0.03645752
2008.8,-0.07063721
2008.9,-0.06758545
2009,-0.07490967
2009.1,-0.07246826
2009.2,-0.06728027
2009.3,-0.07124756
2009.4,-0.07399414
2009.5,-0.07552002
2009.6,-0.07094238
2009.7,-0.06666992
2009.8,-0.08742188
2009.9,-0.09444092
2010,-0.0971875
2010.1,-0.0971875
2010.2,-0.0959668
2010.3,-0.09352539
2010.4,-0.09169434
2010.5,-0.0871167
2010.6,-0.0871167
2010.7,-0.08894775
2010.8,-0.06605957
2010.9,-0.06880615
2011,-0.07155273
2011.1,-0.07094238
2011.2,-0.07124756
2011.3,-0.07399414
2011.4,-0.07399414
2011.5,-0.07307861
2011.6,-0.07216309
2011.7,-0.07277344
2011.8,-0.04011963
2011.9,-0.03737305
2012,-0.03615234
2012.1,-0.03828857
2012.2,-0.03706787
2012.3,-0.03706787
2012.4,-0.03615234
2012.5,-0.03584717
2012.6,-0.03523682
2012.7,-0.03737305
2012.8,-0.03981445
2012.9,-0.04195068
2013,-0.04225586
2013.1,-0.04256104
2013.2,-0.04134033
2013.3,-0.04256104
2013.4,-0.04347656
2013.5,-0.04561279
2013.6,-0.04530762
2013.7,-0.04469727
2013.8,-0.06575439
2013.9,-0.06575439
2014,-0.06422852
2014.1,-0.06483887
2014.2,-0.06361816
2014.3,-0.05965088
2014.4,-0.05904053
2014.5,-0.05629395
2014.6,-0.05476807
2014.7,-0.05904053
2014.8,-0.09932373
2014.9,-0.1011548
2015,-0.1042065
2015.1,-0.103291
2015.2,-0.1005444
2015.3,-0.09535645
2015.4,-0.09352539
2015.5,-0.09627197
2015.6,-0.1026807
2015.7,-0.1035962
2015.8,-0.07490967
2015.9,-0.07033203
2016,-0.06575439
2016.1,-0.06453369
2016.2,-0.06544922
2016.3,-0.06575439
2016.4,-0.06544922
2016.5,-0.07246826
2016.6,-0.07399414
2016.7,-0.07063721
2016.8,-0.02974365
2016.9,-0.03554199
2017,-0.03523682
2017.1,-0.0291333
2017.2,-0.03737305
2017.3,-0.03340576
2017.4,-0.02974365
2017.5,-0.03554199
2017.6,-0.03554199
2017.7,-0.03584717
2017.8,-0.02974365
2017.9,-0.02882813
2018,-0.03462646
2018.1,-0.0379834
2018.2,-0.0379834
2018.3,-0.03340576
2018.4,-0.03401611
2018.5,-0.02882813
2018.6,-0.02943848
2018.7,-0.02882813
2018.8,-0.0379834
2018.9,-0.04072998
2019,-0.04164551
2019.1,-0.04256104
2019.2,-0.04103516
2019.3,-0.0404248
2019.4,-0.0392041
2019.5,-0.03828857
2019.6,-0.03493164
2019.7,-0.03523682
2019.8,-0.06880615
2019.9,-0.06850098
2020,-0.06850098
2020.1,-0.06911133
2020.2,-0.06972168
2020.3,-0.06972168
2020.4,-0.07033203
2020.5,-0.07063721
2020.6,-0.07338379
2020.7,-0.07155273
2020.8,-0.1029858
2020.9,-0.1042065
2021,-0.1048169
2021.1,-0.1035962
2021.2,-0.1057324
2021.3,-0.1035962
2021.4,-0.1039014
2021.5,-0.103291
2021.6,-0.1029858
2021.7,-0.1026807
2021.8,-0.05110596
2021.9,-0.04835938
2022,-0.05019043
2022.1,-0.04713867
2022.2,-0.04774902
2022.3,-0.04835938
2022.4,-0.0492749
2022.5,-0.05080078
2022.6,-0.05141113
2022.7,-0.05415771
2022.8,-0.02486084
2022.9,-0.02394531
2023,-0.02364014
2023.1,-0.02241943
2023.2,-0.01662109
2023.3,-0.01509521
2023.4,-0.01356934
2023.5,-0.01845215
2023.6,-0.02211426
2023.7,-0.02394531
2023.8,-0.02241943
2023.9,-0.01723145
2024,-0.01265381
2024.1,-0.0102124
2024.2,-0.01570557
2024.3,-0.01845215
2024.4,-0.02119873
2024.5,-0.02150391
2024.6,-0.0202832
2024.7,-0.0190625
2024.8,0.05570557
2024.9,0.06150391
2025,0.06272461
2025.1,0.05845215
2025.2,0.05570557
2025.3,0.06669189
2025.4,0.05692627
2025.5,0.0602832
2025.6,0.06333496
2025.7,0.0590625
2025.8,0.2183643
2025.9,0.2269092
2026,0.2287402
2026.1,0.2259937
2026.2,0.2220264
2026.3,0.2241626
2026.4,0.226604
2026.5,0.2293506
2026.6,0.2275195
2026.7,0.2259937
2026.8,0.05601074
2026.9,0.05143311
2027,0.05082275
2027.1,0.05173828
2027.2,0.05509521
2027.3,0.05509521
2027.4,0.05723145
2027.5,0.05997803
2027.6,0.05997803
2027.7,0.05723145
2027.8,-0.02241943
2027.9,-0.02577637
2028,-0.0291333
2028.1,-0.02760742
2028.2,-0.02882813
2028.3,-0.0279126
2028.4,-0.0291333
2028.5,-0.0279126
2028.6,-0.02669189
2028.7,-0.0279126
2028.8,-0.02974365
2028.9,-0.02852295
2029,-0.02638672
2029.1,-0.02638672
2029.2,-0.02699707
2029.3,-0.02638672
2029.4,-0.02638672
2029.5,-0.02730225
2029.6,-0.02577637
2029.7,-0.02547119
2029.8,-0.01601074
2029.9,-0.02150391
2030,-0.01967285
2030.1,-0.02119873
2030.2,-0.02180908
2030.3,-0.02272461
2030.4,-0.01997803
2030.5,-0.01997803
2030.6,-0.02180908
2030.7,-0.02058838
2030.8,-0.02669189
2030.9,-0.02364014
2031,-0.02180908
2031.1,-0.02089355
2031.2,-0.01997803
2031.3,-0.02486084
2031.4,-0.02608154
2031.5,-0.02821777
2031.6,-0.02943848
2031.7,-0.030354
2031.8,0.1097217
2031.9,0.1185718
2032,0.1204028
2032.1,0.1185718
2032.2,0.1130786
2032.3,0.1100269
2032.4,0.1118579
2032.5,0.1149097
2032.6,0.1179614
2032.7,0.1194873
2032.8,0.2467456
2032.9,0.249187
2033,0.2522388
2033.1,0.2507129
2033.2,0.249187
2033.3,0.2430835
2033.4,0.2470508
2033.5,0.2507129
2033.6,0.243999
2033.7,0.2458301
2033.8,0.003215332
2033.9,-0.01112793
2034,-0.00746582
2034.1,-0.003193359
2034.2,-0.007770996
2034.3,-0.0102124
2034.4,-0.009602051
2034.5,-0.006550293
2034.6,-0.004108887
2034.7,-0.007770996
2034.8,-0.03889893
2034.9,-0.04256104
2035,-0.04072998
2035.1,-0.03981445
2035.2,-0.03584717
2035.3,-0.03371094
2035.4,-0.03401611
2035.5,-0.03615234
2035.6,-0.04011963
2035.7,-0.04164551
2035.8,-0.06392334
2035.9,-0.06514404
2036,-0.06544922
2036.1,-0.06361816
2036.2,-0.06331299
2036.3,-0.05965088
2036.4,-0.05843018
2036.5,-0.05904053
2036.6,-0.05629395
2036.7,-0.05568359
2036.8,-0.08284424
2036.9,-0.085896
2037,-0.08498047
2037.1,-0.08559082
2037.2,-0.08681152
2037.3,-0.08803223
2037.4,-0.08955811
2037.5,-0.08864258
2037.6,-0.08894775
2037.7,-0.08864258
2037.8,-0.08040283
2037.9,-0.08070801
2038,-0.07979248
2038.1,-0.08009766
2038.2,-0.07674072
2038.3,-0.07918213
2038.4,-0.07674072
2038.5,-0.07765625
2038.6,-0.07643555
2038.7,-0.07490967
2038.8,-0.04378174
2038.9,-0.04072998
2039,-0.04164551
2039.1,-0.04286621
2039.2,-0.04469727
2039.3,-0.0480542
2039.4,-0.0480542
2039.5,-0.04958008
2039.6,-0.05019043
2039.7,-0.05019043
2039.8,-0.04866455
2039.9,-0.04439209
2040,-0.0404248
2040.1,-0.04286621
2040.2,-0.04439209
2040.3,-0.04774902
2040.4,-0.0480542
2040.5,-0.05049561
2040.6,-0.04774902
2040.7,-0.04408691
2040.8,-0.06026123
2040.9,-0.06483887
2041,-0.0669751
2041.1,-0.07033203
2041.2,-0.07033203
2041.3,-0.06911133
2041.4,-0.0681958
2041.5,-0.06605957
2041.6,-0.06331299
2041.7,-0.06605957
2041.8,-0.09749268
2041.9,-0.09657715
2042,-0.09199951
2042.1,-0.0971875
2042.2,-0.09352539
2042.3,-0.09444092
2042.4,-0.09901855
2042.5,-0.0971875
2042.6,-0.09230469
2042.7,-0.09077881
2042.8,-0.07094238
2042.9,-0.06911133
2043,-0.06758545
2043.1,-0.06361816
2043.2,-0.06209229
2043.3,-0.06270264
2043.4,-0.0669751
2043.5,-0.07094238
2043.6,-0.07094238
2043.7,-0.06911133
2043.8,-0.04256104
2043.9,-0.0404248
2044,-0.0379834
2044.1,-0.03615234
2044.2,-0.03584717
2044.3,-0.03737305
2044.4,-0.03828857
2044.5,-0.03981445
2044.6,-0.04195068
2044.7,-0.04378174
2044.8,-0.04744385
2044.9,-0.0492749
2045,-0.04988525
2045.1,-0.04958008
2045.2,-0.0480542
2045.3,-0.04896973
2045.4,-0.04866455
2045.5,-0.04896973
2045.6,-0.04774902
2045.7,-0.04744385
2045.8,-0.07338379
2045.9,-0.07216309
2046,-0.07490967
2046.1,-0.07368896
2046.2,-0.07307861
2046.3,-0.07429932
2046.4,-0.07521484
2046.5,-0.0758252
2046.6,-0.07521484
2046.7,-0.07613037
2046.8,-0.1017651
2046.9,-0.10146
2047,-0.1017651
2047.1,-0.1011548
2047.2,-0.1017651
2047.3,-0.09901855
2047.4,-0.09779785
2047.5,-0.09413574
2047.6,-0.09169434
2047.7,-0.09322021
2047.8,-0.05568359
2047.9,-0.05598877
2048,-0.06026123
2048.1,-0.06270264
2048.2,-0.06361816
2048.3,-0.06636475
2048.4,-0.06026123
2048.5,-0.05751465
2048.6,-0.05354736
2048.7,-0.05537842
2048.8,-0.0379834
2048.9,-0.04011963
2049,-0.04164551
2049.1,-0.03981445
2049.2,-0.03401611
2049.3,-0.03187988
2049.4,-0.03340576
2049.5,-0.03432129
2049.6,-0.03584717
2049.7,-0.03401611
2049.8,-0.03828857
2049.9,-0.04195068
2050,-0.04500244
2050.1,-0.04103516
2050.2,-0.03584717
2050.3,-0.04500244
2050.4,-0.04256104
2050.5,-0.0379834
2050.6,-0.04439209
2050.7,-0.04103516
2050.8,-0.06056641
2050.9,-0.06483887
2051,-0.07124756
2051.1,-0.06880615
2051.2,-0.06514404
2051.3,-0.06148193
2051.4,-0.06483887
2051.5,-0.07033203
2051.6,-0.07033203
2051.7,-0.07094238
2051.8,-0.09993408
2051.9,-0.09901855
2052,-0.09505127
2052.1,-0.09444092
2052.2,-0.09627197
2052.3,-0.09962891
2052.4,-0.1029858
2052.5,-0.1045117
2052.6,-0.1042065
2052.7,-0.1026807
2052.8,-0.06666992
2052.9,-0.06575439
2053,-0.06575439
2053.1,-0.06544922
2053.2,-0.06270264
2053.3,-0.06117676
2053.4,-0.06178711
2053.5,-0.05995605
2053.6,-0.05904053
2053.7,-0.05781982
2053.8,-0.02760742
2053.9,-0.02852295
2054,-0.02699707
2054.1,-0.02516602
2054.2,-0.02730225
2054.3,-0.02638672
2054.4,-0.02730225
2054.5,-0.02974365
2054.6,-0.02699707
2054.7,-0.02730225
2054.8,-0.02882813
2054.9,-0.02730225
2055,-0.0279126
2055.1,-0.02699707
2055.2,-0.02882813
2055.3,-0.03096436
2055.4,-0.03187988
2055.5,-0.03126953
2055.6,-0.03401611
2055.7,-0.03401611
2055.8,-0.03981445
2055.9,-0.04256104
2056,-0.04164551
2056.1,-0.04103516
2056.2,-0.0392041
2056.3,-0.03554199
2056.4,-0.03249023
2056.5,-0.03218506
2056.6,-0.03554199
2056.7,-0.03523682
2056.8,-0.07643555
2056.9,-0.07796143
2057,-0.0758252
2057.1,-0.07429932
2057.2,-0.07063721
2057.3,-0.06911133
2057.4,-0.07277344
2057.5,-0.07674072
2057.6,-0.08009766
2057.7,-0.0770459
2057.8,-0.1048169
2057.9,-0.1054272
2058,-0.1075635
2058.1,-0.1090894
2058.2,-0.1072583
2058.3,-0.1039014
2058.4,-0.0984082
2058.5,-0.1072583
2058.6,-0.1051221
2058.7,-0.09871338
2058.8,-0.05751465
2058.9,-0.05415771
2059,-0.04774902
2059.1,-0.05446289
2059.2,-0.05751465
2059.3,-0.05171631
2059.4,-0.05019043
2059.5,-0.05171631
2059.6,-0.0569043
2059.7,-0.05598877
2059.8,-0.01814697
2059.9,-0.01479004
2060,-0.01143311
2060.1,-0.01295898
2060.2,-0.01723145
2060.3,-0.01875732
2060.4,-0.0190625
2060.5,-0.01997803
2060.6,-0.01967285
2060.7,-0.01662109
2060.8,-0.01479004
2060.9,-0.01326416
2061,-0.01204346
2061.1,-0.01112793
2061.2,-0.01326416
2061.3,-0.01417969
2061.4,-0.01631592
2061.5,-0.0178418
2061.6,-0.0190625
2061.7,-0.0190625
2061.8,0.08652832
2061.9,0.08896973
2062,0.08622314
2062.1,0.0880542
2062.2,0.08866455
2062.3,0.08958008
2062.4,0.08774902
2062.5,0.08896973
2062.6,0.08958008
2062.7,0.08744385
2062.8,0.2046313
2062.9,0.209209
2063,0.2101245
2063.1,0.2076831
2063.2,0.2079883
2063.3,0.2082935
2063.4,0.2079883
2063.5,0.2064624
2063.6,0.2070728
2063.7,0.2064624
2063.8,0.03434326
2063.9,0.03068115
2064,0.03464844
2064.1,0.03617432
2064.2,0.03739502
2064.3,0.03861572
2064.4,0.03831055
2064.5,0.03617432
2064.6,0.03434326
2064.7,0.03220703
2064.8,-0.02882813
2064.9,-0.03126953
2065,-0.03004883
2065.1,-0.0279126
2065.2,-0.02150391
2065.3,-0.02333496
2065.4,-0.02425049
2065.5,-0.02730225
2065.6,-0.03096436
2065.7,-0.03096436
2065.8,-0.01204346
2065.9,-0.00532959
2066,-0.006245117
2066.1,-0.007160645
2066.2,-0.0102124
2066.3,-0.008076172
2066.4,-0.005634766
2066.5,-0.005939941
2066.6,-0.01204346
2066.7,-0.01356934
2066.8,-0.0178418
2066.9,-0.01723145
2067,-0.02180908
2067.1,-0.01692627
2067.2,-0.01753662
2067.3,-0.02180908
2067.4,-0.0178418
2067.5,-0.01509521
2067.6,-0.02180908
2067.7,-0.02272461
2067.8,0.153667
2067.9,0.1637378
2068,0.1625171
2068.1,0.1551929
2068.2,0.155498
2068.3,0.1564136
2068.4,0.1579395
2068.5,0.1603809
2068.6,0.1619067
2068.7,0.1649585
2068.8,0.1994434
2068.9,0.1976123
2069,0.1963916
2069.1,0.1942554
2069.2,0.1939502
2069.3,0.1939502
2069.4,0.1939502
2069.5,0.1957813
2069.6,0.1976123
2069.7,0.1979175
2069.8,-0.01234863
2069.9,-0.01753662
2070,-0.01417969
2070.1,-0.01326416
2070.2,-0.01448486
2070.3,-0.01540039
2070.4,-0.01417969
2070.5,-0.01631592
2070.6,-0.01570557
2070.7,-0.01570557
2070.8,-0.02211426
2070.9,-0.02425049
2071,-0.02455566
2071.1,-0.02577637
2071.2,-0.02516602
2071.3,-0.02455566
2071.4,-0.02486084
2071.5,-0.02425049
2071.6,-0.02150391
2071.7,-0.02333496
2071.8,-0.04134033
2071.9,-0.04286621
2072,-0.04134033
2072.1,-0.04256104
2072.2,-0.04195068
2072.3,-0.04378174
2072.4,-0.04378174
2072.5,-0.04713867
2072.6,-0.04774902
2072.7,-0.0492749
2072.8,-0.08101318
2072.9,-0.0782666
2073,-0.0782666
2073.1,-0.07552002
2073.2,-0.07063721
2073.3,-0.07124756
2073.4,-0.07185791
2073.5,-0.0770459
2073.6,-0.07735107
2073.7,-0.0794873
2073.8,-0.103291
2073.9,-0.1002393
2074,-0.09657715
2074.1,-0.09688232
2074.2,-0.1020703
2074.3,-0.1029858
2074.4,-0.103291
2074.5,-0.1042065
2074.6,-0.1054272
2074.7,-0.1048169
2074.8,-0.05293701
2074.9,-0.05141113
2075,-0.04469727
2075.1,-0.04896973
2075.2,-0.05110596
2075.3,-0.0468335
2075.4,-0.05019043
2075.5,-0.05324219
2075.6,-0.04652832
2075.7,-0.0468335
2075.8,-0.03340576
2075.9,-0.02974365
2076,-0.02638672
2076.1,-0.0279126
2076.2,-0.03310059
2076.3,-0.03401611
2076.4,-0.03157471
2076.5,-0.02699707
2076.6,-0.02516602
2076.7,-0.02608154
2076.8,-0.02730225
2076.9,-0.030354
2077,-0.03218506
2077.1,-0.03096436
2077.2,-0.02852295
2077.3,-0.02425049
2077.4,-0.02425049
2077.5,-0.02333496
2077.6,-0.02272461
2077.7,-0.02150391
2077.8,-0.02730225
2077.9,-0.02852295
2078,-0.02852295
2078.1,-0.03279541
2078.2,-0.03401611
2078.3,-0.03432129
2078.4,-0.03523682
2078.5,-0.03615234
2078.6,-0.03706787
2078.7,-0.03432129
2078.8,-0.04164551
2078.9,-0.04317139
2079,-0.04317139
2079.1,-0.04225586
2079.2,-0.04225586
2079.3,-0.04134033
2079.4,-0.04195068
2079.5,-0.04103516
2079.6,-0.04225586
2079.7,-0.04256104
2079.8,-0.08772705
2079.9,-0.08986328
2080,-0.08986328
2080.1,-0.09016846
2080.2,-0.09016846
2080.3,-0.09138916
2080.4,-0.09077881
2080.5,-0.09047363
2080.6,-0.08864258
2080.7,-0.08772705
2080.8,-0.1008496
2080.9,-0.09871338
2081,-0.09749268
2081.1,-0.0971875
2081.2,-0.09810303
2081.3,-0.09871338
2081.4,-0.1045117
2081.5,-0.1042065
2081.6,-0.1069531
2081.7,-0.1072583
2081.8,-0.03432129
2081.9,-0.02486084
2082,-0.02455566
2082.1,-0.0291333
2082.2,-0.03218506
2082.3,-0.03462646
2082.4,-0.03645752
2082.5,-0.03096436
2082.6,-0.02638672
2082.7,-0.02486084
2082.8,-0.008991699
2082.9,-0.008076172
2083,-0.008076172
2083.1,-0.008076172
2083.2,-0.007770996
2083.3,-0.01326416
2083.4,-0.01112793
2083.5,-0.006245117
2083.6,-0.01143311
2083.7,-0.01356934
2083.8,0.05601074
2083.9,0.05448486
2084,0.05082275
2084.1,0.05601074
2084.2,0.05814697
2084.3,0.05051758
2084.4,0.05173828
2084.5,0.05540039
2084.6,0.0578418
2084.7,0.05753662
2084.8,0.1796069
2084.9,0.1817432
2085,0.1820483
2085.1,0.1838794
2085.2,0.1875415
2085.3,0.1905933
2085.4,0.1905933
2085.5,0.1869312
2085.6,0.1844897
2085.7,0.1817432
2085.8,0.07950928
2085.9,0.07645752
2086,0.07767822
2086.1,0.07828857
2086.2,0.08286621
2086.3,0.08164551
2086.4,0.08225586
2086.5,0.08378174
2086.6,0.08500244
2086.7,0.0868335
2086.8,-0.003498535
2086.9,-0.005634766
2087,-0.005634766
2087.1,-0.005634766
2087.2,-0.007160645
2087.3,-0.007770996
2087.4,-0.008381348
2087.5,-0.009296875
2087.6,-0.008686523
2087.7,-0.01051758
2087.8,-0.003193359
2087.9,-0.001972656
2088,-0.002888184
2088.1,-0.003498535
2088.2,-0.001057129
2088.3,-0.001362305
2088.4,-0.0004467773
2088.5,0.00046875
2088.6,0.00260498
2088.7,0.0001635742
2088.8,0.1011768
2088.9,0.1042285
2089,0.1054492
2089.1,0.1020923
2089.2,0.1011768
2089.3,0.0993457
2089.4,0.09873535
2089.5,0.09507324
2089.6,0.09659912
2089.7,0.09507324
2089.8,0.1847949
2089.9,0.1908984
2090,0.193645
2090.1,0.1948657
2090.2,0.1921191
2090.3,0.1878467
2090.4,0.1872363
2090.5,0.1847949
2090.6,0.1851001
2090.7,0.191814
2090.8,0.03831055
2090.9,0.03037598
2091,0.02701904
2091.1,0.02610352
2091.2,0.02610352
2091.3,0.02457764
2091.4,0.02610352
2091.5,0.02823975
2091.6,0.0312915
2091.7,0.03037598
2091.8,-0.01051758
2091.9,-0.008381348
2092,-0.004719238
2092.1,-0.01234863
2092.2,-0.01051758
2092.3,-0.005024414
2092.4,-0.01234863
2092.5,-0.01265381
2092.6,-0.006245117
2092.7,-0.003803711
2092.8,-0.001362305
2092.9,-0.005634766
2093,-0.003193359
2093.1,-0.003803711
2093.2,0.001384277
2093.3,0.002910156
2093.4,0.001384277
2093.5,-0.004414063
2093.6,-0.003193359
2093.7,-0.005634766
2093.8,0.1307788
2093.9,0.1344409
2094,0.136272
2094.1,0.1390186
2094.2,0.14146
2094.3,0.14146
2094.4,0.1405444
2094.5,0.1411548
2094.6,0.1387134
2094.7,0.1384082
2094.8,0.1756396
2094.9,0.1738086
2095,0.1728931
2095.1,0.1725879
2095.2,0.1719775
2095.3,0.1716724
2095.4,0.171062
2095.5,0.1716724
2095.6,0.1719775
2095.7,0.1719775
2095.8,0.0001635742
2095.9,-0.004414063
2096,-0.006245117
2096.1,-0.003803711
2096.2,-0.003193359
2096.3,-0.003498535
2096.4,-0.003498535
2096.5,-0.004719238
2096.6,-0.005024414
2096.7,-0.005939941
2096.8,-0.01082275
2096.9,-0.009602051
2097,-0.009602051
2097.1,-0.007770996
2097.2,-0.006550293
2097.3,-0.004719238
2097.4,-0.002583008
2097.5,-0.003193359
2097.6,-0.002888184
2097.7,-0.004719238
2097.8,-0.0102124
2097.9,-0.01356934
2098,-0.01356934
2098.1,-0.01540039
2098.2,-0.01112793
2098.3,-0.006855469
2098.4,-0.001362305
2098.5,-0.006245117
2098.6,-0.007160645
2098.7,-0.01356934
2098.8,0.1347461
2098.9,0.1405444
2099,0.1466479
2099.1,0.1496997
2099.2,0.1466479
2099.3,0.1448169
2099.4,0.1399341
2099.5,0.1411548
2099.6,0.1405444
2099.7,0.1411548
2099.8,0.1799121
2099.9,0.1844897
2100,0.1838794
2100.1,0.1771655
2100.2,0.1808276
2100.3,0.1847949
2100.4,0.1777759
2100.5,0.1811328
2100.6,0.1838794
2100.7,0.1780811
2100.8,-0.0007519531
2100.9,-0.001972656
2101,-0.0001416016
2101.1,-0.004108887
2101.2,-0.009602051
2101.3,-0.005939941
2101.4,-0.005939941
2101.5,-0.0001416016
2101.6,0.0001635742
2101.7,0.0001635742
2101.8,-0.01509521
2101.9,-0.0178418
2102,-0.01936768
2102.1,-0.01967285
2102.2,-0.01662109
2102.3,-0.01601074
2102.4,-0.01356934
2102.5,-0.01265381
2102.6,-0.01051758
2102.7,-0.008686523
2102.8,-0.01448486
2102.9,-0.01601074
2103,-0.01540039
2103.1,-0.01662109
2103.2,-0.01997803
2103.3,-0.01967285
2103.4,-0.02058838
2103.5,-0.02272461
2103.6,-0.02272461
2103.7,-0.02241943
2103.8,0.04807617
2103.9,0.04868652
2104,0.04990723
2104.1,0.05082275
2104.2,0.0489917
2104.3,0.05051758
2104.4,0.04960205
2104.5,0.0489917
2104.6,0.04868652
2104.7,0.04990723
2104.8,0.2238574
2104.9,0.2259937
2105,0.2259937
2105.1,0.226604
2105.2,0.2262988
2105.3,0.2284351
2105.4,0.2290454
2105.5,0.2311816
2105.6,0.2314868
2105.7,0.2348438
2105.8,0.07126953
2105.9,0.0679126
2106,0.06486084
2106.1,0.06333496
2106.2,0.06150391
2106.3,0.05662109
2106.4,0.05936768
2106.5,0.06119873
2106.6,0.06638672
2106.7,0.0679126
2106.8,-0.02730225
2106.9,-0.03249023
2107,-0.03584717
2107.1,-0.03645752
2107.2,-0.02974365
2107.3,-0.02699707
2107.4,-0.0291333
2107.5,-0.03218506
2107.6,-0.03432129
2107.7,-0.03645752
2107.8,-0.02943848
2107.9,-0.0291333
2108,-0.02943848
2108.1,-0.030354
2108.2,-0.03065918
2108.3,-0.02638672
2108.4,-0.02180908
2108.5,-0.02852295
2108.6,-0.030354
2108.7,-0.02333496
2108.8,-0.0404248
2108.9,-0.04439209
2109,-0.03706787
2109.1,-0.0392041
2109.2,-0.04286621
2109.3,-0.04134033
2109.4,-0.03432129
2109.5,-0.03981445
2109.6,-0.04469727
2109.7,-0.04317139
2109.8,-0.07185791
2109.9,-0.06911133
2110,-0.0681958
2110.1,-0.06911133
2110.2,-0.07246826
2110.3,-0.0770459
2110.4,-0.07735107
2110.5,-0.07490967
2110.6,-0.07460449
2110.7,-0.07307861
2110.8,-0.1005444
2110.9,-0.1005444
2111,-0.1002393
2111.1,-0.1011548
2111.2,-0.09871338
2111.3,-0.1017651
2111.4,-0.1020703
2111.5,-0.1042065
2111.6,-0.1048169
2111.7,-0.1090894
2111.8,-0.0569043
2111.9,-0.05568359
2112,-0.05507324
2112.1,-0.05507324
2112.2,-0.05598877
2112.3,-0.05476807
2112.4,-0.05629395
2112.5,-0.05537842
2112.6,-0.05598877
2112.7,-0.05324219
2112.8,-0.02211426
2112.9,-0.02058838
2113,-0.02119873
2113.1,-0.0202832
2113.2,-0.02119873
2113.3,-0.02180908
2113.4,-0.02180908
2113.5,-0.02150391
2113.6,-0.0202832
2113.7,-0.02089355
2113.8,-0.01875732
2113.9,-0.01753662
2114,-0.01692627
2114.1,-0.01387451
2114.2,-0.01326416
2114.3,-0.01265381
2114.4,-0.01173828
2114.5,-0.01265381
2114.6,-0.01753662
2114.7,-0.0190625
2114.8,0.07981445
2114.9,0.08225586
2115,0.08256104
2115.1,0.0868335
2115.2,0.08958008
2115.3,0.09110596
2115.4,0.08866455
2115.5,0.08408691
2115.6,0.08317139
2115.7,0.08256104
2115.8,0.2119556
2115.9,0.2183643
2116,0.2220264
2116.1,0.2177539
2116.2,0.2159229
2116.3,0.2156177
2116.4,0.216228
2116.5,0.221416
2116.6,0.216228
2116.7,0.2131763
2116.8,0.04075195
2116.9,0.04288818
2117,0.03525879
2117.1,0.03342773
2117.2,0.04166748
2117.3,0.03831055
2117.4,0.03617432
2117.5,0.0377002
2117.6,0.04227783
2117.7,0.03586914
2117.8,-0.030354
2117.9,-0.02882813
2118,-0.02547119
2118.1,-0.02119873
2118.2,-0.02547119
2118.3,-0.02852295
2118.4,-0.03126953
2118.5,-0.03279541
2118.6,-0.03126953
2118.7,-0.02638672
2118.8,-0.01173828
2118.9,-0.008686523
2119,-0.008991699
2119.1,-0.008991699
2119.2,-0.01295898
2119.3,-0.01479004
2119.4,-0.01479004
2119.5,-0.01631592
2119.6,-0.01631592
2119.7,-0.01479004
2119.8,-0.02730225
2119.9,-0.02577637
2120,-0.02455566
2120.1,-0.02241943
2120.2,-0.02150391
2120.3,-0.02180908
2120.4,-0.01997803
2120.5,-0.02089355
2120.6,-0.02058838
2120.7,-0.01692627
2120.8,0.1054492
2120.9,0.110332
2121,0.1094165
2121.1,0.1094165
2121.2,0.1088062
2121.3,0.1088062
2121.4,0.1094165
2121.5,0.1094165
2121.6,0.110332
2121.7,0.1091113
2121.8,0.2385059
2121.9,0.2415576
2122,0.2385059
2122.1,0.2391162
2122.2,0.2372852
2122.3,0.2345386
2122.4,0.2333179
2122.5,0.233623
2122.6,0.2311816
2122.7,0.2330127
2122.8,0.01237061
2122.9,0.01053955
2123,0.01267578
2123.1,0.01450684
2123.2,0.009318848
2123.3,0.006877441
2123.4,0.003520508
2123.5,0.005046387
2123.6,0.007792969
2123.7,0.01420166
2123.8,-0.02821777
2123.9,-0.03310059
2124,-0.03737305
2124.1,-0.03859375
2124.2,-0.03340576
2124.3,-0.02974365
2124.4,-0.0291333
2124.5,-0.03187988
2124.6,-0.03310059
2124.7,-0.03279541
2124.8,-0.04164551
2124.9,-0.03859375
2125,-0.04164551
2125.1,-0.04835938
2125.2,-0.04500244
2125.3,-0.03950928
2125.4,-0.04225586
2125.5,-0.04774902
2125.6,-0.04286621
2125.7,-0.04072998
2125.8,-0.07735107
2125.9,-0.08101318
2126,-0.0782666
2126.1,-0.07490967
2126.2,-0.07185791
2126.3,-0.07307861
2126.4,-0.0758252
2126.5,-0.07979248
2126.6,-0.08070801
2126.7,-0.08192871
2126.8,-0.1005444
2126.9,-0.09871338
2127,-0.09871338
2127.1,-0.09749268
2127.2,-0.09566162
2127.3,-0.09535645
2127.4,-0.09505127
2127.5,-0.09260986
2127.6,-0.09169434
2127.7,-0.09291504
2127.8,-0.05080078
2127.9,-0.05019043
2128,-0.05019043
2128.1,-0.05110596
2128.2,-0.05507324
2128.3,-0.05629395
2128.4,-0.05659912
2128.5,-0.05720947
2128.6,-0.05659912
2128.7,-0.05873535
2128.8,-0.03737305
2128.9,-0.03615234
2129,-0.03432129
2129.1,-0.03584717
2129.2,-0.03584717
2129.3,-0.03645752
2129.4,-0.03432129
2129.5,-0.03523682
2129.6,-0.03310059
2129.7,-0.03310059
2129.8,-0.04011963
2129.9,-0.04103516
2130,-0.03981445
2130.1,-0.03981445
2130.2,-0.03981445
2130.3,-0.04195068
2130.4,-0.04195068
2130.5,-0.04103516
2130.6,-0.04072998
2130.7,-0.04072998
2130.8,-0.04866455
2130.9,-0.0468335
2131,-0.04591797
2131.1,-0.04469727
2131.2,-0.04896973
2131.3,-0.04988525
2131.4,-0.05293701
2131.5,-0.05293701
2131.6,-0.05507324
2131.7,-0.05507324
2131.8,-0.09779785
2131.9,-0.09657715
2132,-0.09444092
2132.1,-0.09932373
2132.2,-0.1011548
2132.3,-0.1048169
2132.4,-0.1023755
2132.5,-0.1005444
2132.6,-0.09444092
2132.7,-0.09627197
2132.8,-0.0782666
2132.9,-0.0770459
2133,-0.07521484
2133.1,-0.07399414
2133.2,-0.0758252
2133.3,-0.08101318
2133.4,-0.08131836
2133.5,-0.0770459
2133.6,-0.0782666
2133.7,-0.08192871
2133.8,-0.030354
2133.9,-0.03310059
2134,-0.03706787
2134.1,-0.03218506
2134.2,-0.03004883
2134.3,-0.03615234
2134.4,-0.03584717
2134.5,-0.03432129
2134.6,-0.03157471
2134.7,-0.02760742
2134.8,-0.01662109
2134.9,-0.02119873
2135,-0.01997803
2135.1,-0.01875732
2135.2,-0.01814697
2135.3,-0.01448486
2135.4,-0.01295898
2135.5,-0.01234863
2135.6,-0.01326416
2135.7,-0.01509521
2135.8,-0.01967285
2135.9,-0.01997803
2136,-0.02180908
2136.1,-0.02211426
2136.2,-0.02272461
2136.3,-0.02211426
2136.4,-0.02302979
2136.5,-0.0202832
2136.6,-0.01997803
2136.7,-0.0178418
2136.8,0.1036182
2136.9,0.108501
2137,0.1094165
2137.1,0.1094165
2137.2,0.1100269
2137.3,0.110332
2137.4,0.1130786
2137.5,0.1106372
2137.6,0.1118579
2137.7,0.1118579
2137.8,0.2287402
2137.9,0.2296558
2138,0.2296558
2138.1,0.2311816
2138.2,0.2290454
2138.3,0.2293506
2138.4,0.2290454
2138.5,0.2262988
2138.6,0.2253833
2138.7,0.2244678
2138.8,0.01359131
2138.9,0.005351563
2139,0.005351563
2139.1,0.005656738
2139.2,0.004741211
2139.3,0.00626709
2139.4,0.008098145
2139.5,0.01145508
2139.6,0.01389648
2139.7,0.01298096
2139.8,-0.02516602
2139.9,-0.02669189
2140,-0.030354
2140.1,-0.03126953
2140.2,-0.0291333
2140.3,-0.02425049
2140.4,-0.02180908
2140.5,-0.02180908
2140.6,-0.0279126
2140.7,-0.02943848
2140.8,-0.0404248
2140.9,-0.03889893
2141,-0.03462646
2141.1,-0.03126953
2141.2,-0.03218506
2141.3,-0.03157471
2141.4,-0.03187988
2141.5,-0.03462646
2141.6,-0.03981445
2141.7,-0.0392041
2141.8,-0.04774902
2141.9,-0.04774902
2142,-0.05263184
2142.1,-0.0492749
2142.2,-0.04835938
2142.3,-0.05232666
2142.4,-0.0480542
2142.5,-0.04622314
2142.6,-0.05232666
2142.7,-0.05354736
2142.8,-0.09779785
2142.9,-0.09566162
2143,-0.0971875
2143.1,-0.1020703
2143.2,-0.103291
2143.3,-0.1023755
2143.4,-0.09962891
2143.5,-0.09779785
2143.6,-0.09535645
2143.7,-0.09444092
2143.8,-0.0758252
2143.9,-0.07887695
2144,-0.08223389
2144.1,-0.08314941
2144.2,-0.08162354
2144.3,-0.08253906
2144.4,-0.08223389
2144.5,-0.08162354
2144.6,-0.07918213
2144.7,-0.07796143
2144.8,-0.03187988
2144.9,-0.03218506
2145,-0.02882813
2145.1,-0.02974365
2145.2,-0.02943848
2145.3,-0.02882813
2145.4,-0.030354
2145.5,-0.030354
2145.6,-0.03157471
2145.7,-0.03310059
2145.8,-0.01265381
2145.9,-0.01356934
2146,-0.01448486
2146.1,-0.01417969
2146.2,-0.01509521
2146.3,-0.01356934
2146.4,-0.01295898
2146.5,-0.01265381
2146.6,-0.01082275
2146.7,-0.009296875
2146.8,-0.01417969
2146.9,-0.01601074
2147,-0.01387451
2147.1,-0.01570557
2147.2,-0.01417969
2147.3,-0.01601074
2147.4,-0.01631592
2147.5,-0.01845215
2147.6,-0.02089355
2147.7,-0.02364014
2147.8,0.1063647
2147.9,0.1100269
2148,0.1124683
2148.1,0.113689
2148.2,0.1194873
2148.3,0.1191821
2148.4,0.1194873
2148.5,0.1149097
2148.6,0.1130786
2148.7,0.1106372
2148.8,0.214397
2148.9,0.219585
2149,0.2253833
2149.1,0.2232471
2149.2,0.219585
2149.3,0.2177539
2149.4,0.216228
2149.5,0.2150073
2149.6,0.2165332
2149.7,0.2147021
2149.8,0.005656738
2149.9,0.003520508
2150,0.007792969
2150.1,0.002910156
2150.2,0.00046875
2150.3,0.006877441
2150.4,0.003520508
2150.5,-0.0007519531
2150.6,0.006877441
2150.7,0.004130859
2150.8,-0.02699707
2150.9,-0.02547119
2151,-0.02058838
2151.1,-0.02241943
2151.2,-0.0279126
2151.3,-0.0291333
2151.4,-0.02608154
2151.5,-0.02302979
2151.6,-0.01997803
2151.7,-0.02119873
2151.8,-0.03645752
2151.9,-0.03950928
2152,-0.04134033
2152.1,-0.03981445
2152.2,-0.03828857
2152.3,-0.03645752
2152.4,-0.03279541
2152.5,-0.03187988
2152.6,-0.03065918
2152.7,-0.03187988
2152.8,-0.04195068
2152.9,-0.04622314
2153,-0.04652832
2153.1,-0.04835938
2153.2,-0.05019043
2153.3,-0.04866455
2153.4,-0.04988525
2153.5,-0.04896973
2153.6,-0.05110596
2153.7,-0.0480542
2153.8,-0.09810303
2153.9,-0.09993408
2154,-0.09901855
2154.1,-0.09810303
2154.2,-0.09749268
2154.3,-0.09871338
2154.4,-0.09749268
2154.5,-0.09657715
2154.6,-0.09688232
2154.7,-0.0971875
2154.8,-0.08559082
2154.9,-0.08467529
2155,-0.08681152
2155.1,-0.08650635
2155.2,-0.08772705
2155.3,-0.08894775
2155.4,-0.0883374
2155.5,-0.08772705
2155.6,-0.08742188
2155.7,-0.0883374
2155.8,-0.03950928
2155.9,-0.03706787
2156,-0.03554199
2156.1,-0.03096436
2156.2,-0.03065918
2156.3,-0.02974365
2156.4,-0.03218506
2156.5,-0.03584717
2156.6,-0.03767822
2156.7,-0.03859375
2156.8,-0.01936768
2156.9,-0.01601074
2157,-0.01143311
2157.1,-0.008076172
2157.2,-0.01173828
2157.3,-0.01326416
2157.4,-0.01845215
2157.5,-0.01631592
2157.6,-0.01631592
2157.7,-0.01143311
2157.8,-0.009907227
2157.9,-0.00746582
2158,-0.009296875
2158.1,-0.008991699
2158.2,-0.01295898
2158.3,-0.01692627
2158.4,-0.01540039
2158.5,-0.009602051
2158.6,-0.01570557
2158.7,-0.01540039
2158.8,0.143291
2158.9,0.1402393
2159,0.1393237
2159.1,0.1454272
2159.2,0.1426807
2159.3,0.1374927
2159.4,0.1402393
2159.5,0.1451221
2159.6,0.1448169
2159.7,0.1442065
2159.8,0.1908984
2159.9,0.1924243
2160,0.1927295
2160.1,0.1966968
2160.2,0.2003589
2160.3,0.2009692
2160.4,0.1985278
2160.5,0.1963916
2160.6,0.1933398
2160.7,0.1908984
2160.8,-0.006855469
2160.9,-0.01173828
2161,-0.01112793
2161.1,-0.008686523
2161.2,-0.008686523
2161.3,-0.006855469
2161.4,-0.007770996
2161.5,-0.00532959
2161.6,-0.003498535
2161.7,-0.002888184
2161.8,-0.01692627
2161.9,-0.01540039
2162,-0.01723145
2162.1,-0.01692627
2162.2,-0.01662109
2162.3,-0.01814697
2162.4,-0.01814697
2162.5,-0.01814697
2162.6,-0.01662109
2162.7,-0.01753662
2162.8,-0.02730225
2162.9,-0.02608154
2163,-0.02730225
2163.1,-0.02638672
2163.2,-0.02608154
2163.3,-0.02455566
2163.4,-0.02547119
2163.5,-0.02486084
2163.6,-0.02486084
2163.7,-0.02241943
2163.8,-0.02516602
2163.9,-0.02394531
2164,-0.02486084
2164.1,-0.02669189
2164.2,-0.02852295
2164.3,-0.0291333
2164.4,-0.03065918
2164.5,-0.03157471
2164.6,-0.02974365
2164.7,-0.02852295
2164.8,-0.03157471
2164.9,-0.03249023
2165,-0.02974365
2165.1,-0.03249023
2165.2,-0.03523682
2165.3,-0.03828857
2165.4,-0.03828857
2165.5,-0.03737305
2165.6,-0.03310059
2165.7,-0.03065918
2165.8,-0.05659912
2165.9,-0.06148193
2166,-0.06544922
2166.1,-0.06666992
2166.2,-0.06483887
2166.3,-0.06636475
2166.4,-0.06422852
2166.5,-0.06331299
2166.6,-0.06087158
2166.7,-0.05873535
2166.8,-0.1148877
2166.9,-0.1121411
2167,-0.1066479
2167.1,-0.1151929
2167.2,-0.1127515
2167.3,-0.1093945
2167.4,-0.1139722
2167.5,-0.1167188
2167.6,-0.1103101
2167.7,-0.1072583
2167.8,-0.05965088
2167.9,-0.0593457
2168,-0.05751465
2168.1,-0.05720947
2168.2,-0.05202148
2168.3,-0.05202148
2168.4,-0.05385254
2168.5,-0.05904053
2168.6,-0.06209229
2168.7,-0.05965088
2168.8,-0.01387451
2168.9,-0.01173828
2169,-0.008076172
2169.1,-0.006855469
2169.2,-0.00532959
2169.3,-0.004414063
2169.4,-0.005634766
2169.5,-0.006855469
2169.6,-0.009907227
2169.7,-0.009907227
2169.8,0.02305176
2169.9,0.02213623
2170,0.02091553
2170.1,0.02061035
2170.2,0.02152588
2170.3,0.02030518
2170.4,0.02152588
2170.5,0.02213623
2170.6,0.02152588
2170.7,0.02213623
2170.8,0.1539722
2170.9,0.1567188
2171,0.1567188
2171.1,0.1582446
2171.2,0.1582446
2171.3,0.1567188
2171.4,0.1570239
2171.5,0.1567188
2171.6,0.1558032
2171.7,0.1561084
2171.8,0.1194873
2171.9,0.1194873
2172,0.1191821
2172.1,0.1200977
2172.2,0.1179614
2172.3,0.1200977
2172.4,0.1204028
2172.5,0.120708
2172.6,0.1271167
2172.7,0.1268115
2172.8,0.01145508
2172.9,0.005046387
2173,0.003520508
2173.1,0.0007739258
2173.2,-0.001362305
2173.3,-0.002888184
2173.4,0.0001635742
2173.5,0.0007739258
2173.6,0.006877441
2173.7,0.005961914
2173.8,-0.0001416016
2173.9,-0.002888184
2174,-0.005634766
2174.1,-0.006245117
2174.2,-0.003498535
2174.3,0.002910156
2174.4,0.002910156
2174.5,0.002299805
2174.6,0.0007739258
2174.7,0.002299805
2174.8,0.08164551
2174.9,0.08286621
2175,0.07432129
2175.1,0.07767822
2175.2,0.08195068
2175.3,0.08072998
2175.4,0.07615234
2175.5,0.08317139
2175.6,0.07859375
2175.7,0.07462646
2175.8,0.1799121
2175.9,0.1875415
2176,0.1802173
2176.1,0.1789966
2176.2,0.1808276
2176.3,0.186626
2176.4,0.1841846
2176.5,0.183269
2176.6,0.1786914
2176.7,0.1802173
2176.8,0.05479004
2176.9,0.05570557
2177,0.05692627
2177.1,0.0578418
2177.2,0.06058838
2177.3,0.06180908
2177.4,0.05997803
2177.5,0.06058838
2177.6,0.0602832
2177.7,0.05601074
2177.8,-0.008991699
2177.9,-0.01051758
2178,-0.01051758
2178.1,-0.01204346
2178.2,-0.01173828
2178.3,-0.01234863
2178.4,-0.01204346
2178.5,-0.01234863
2178.6,-0.01143311
2178.7,-0.01112793
2178.8,0.005351563
2178.9,0.00626709
2179,0.006877441
2179.1,0.00840332
2179.2,0.007487793
2179.3,0.007182617
2179.4,0.007487793
2179.5,0.01023438
2179.6,0.007182617
2179.7,0.007792969
2179.8,0.132915
2179.9,0.1371875
2180,0.136272
2180.1,0.1353564
2180.2,0.1335254
2180.3,0.1316943
2180.4,0.1313892
2180.5,0.1326099
2180.6,0.1353564
2180.7,0.1353564
2180.8,0.1582446
2180.9,0.1625171
2181,0.1649585
2181.1,0.1634326
2181.2,0.1603809
2181.3,0.1576343
2181.4,0.1561084
2181.5,0.155498
2181.6,0.1542773
2181.7,0.1597705
2181.8,0.01542236
2181.9,0.009624023
2182,0.006572266
2182.1,0.002910156
2182.2,0.00260498
2182.3,0.007487793
2182.4,0.01176025
2182.5,0.007792969
2182.6,0.005961914
2182.7,0.003215332
2182.8,-0.009296875
2182.9,-0.008686523
2183,-0.009296875
2183.1,-0.009296875
2183.2,-0.01112793
2183.3,-0.006550293
2183.4,-0.00166748
2183.5,-0.004108887
2183.6,-0.009602051
2183.7,-0.005939941
2183.8,0.03312256
2183.9,0.02305176
2184,0.02701904
2184.1,0.03098633
2184.2,0.03373291
2184.3,0.0288501
2184.4,0.02610352
2184.5,0.02396729
2184.6,0.02579834
2184.7,0.02946045
2184.8,0.1820483
2184.9,0.1854053
2185,0.1878467
2185.1,0.1863208
2185.2,0.1835742
2185.3,0.1820483
2185.4,0.181438
2185.5,0.1789966
2185.6,0.1789966
2185.7,0.1783862
2185.8,0.1091113
2185.9,0.1075854
2186,0.1075854
2186.1,0.1078906
2186.2,0.1081958
2186.3,0.108501
2186.4,0.1075854
2186.5,0.1081958
2186.6,0.1109424
2186.7,0.1100269
2186.8,-0.0102124
2186.9,-0.01295898
2187,-0.01173828
2187.1,-0.01356934
2187.2,-0.01387451
2187.3,-0.01356934
2187.4,-0.009602051
2187.5,-0.01265381
2187.6,-0.01143311
2187.7,-0.01204346
2187.8,-0.009602051
2187.9,-0.008991699
2188,-0.007160645
2188.1,-0.007770996
2188.2,-0.008991699
2188.3,-0.01173828
2188.4,-0.01112793
2188.5,-0.009296875
2188.6,-0.01204346
2188.7,-0.009907227
2188.8,0.04441406
2188.9,0.04532959
2189,0.04655029
2189.1,0.04838135
2189.2,0.04807617
2189.3,0.05173828
2189.4,0.05417969
2189.5,0.05448486
2189.6,0.05417969
2189.7,0.05143311
2189.8,0.1982227
2189.9,0.2006641
2190,0.198833
2190.1,0.2009692
2190.2,0.2015796
2190.3,0.2082935
2190.4,0.2073779
2190.5,0.2055469
2190.6,0.2000537
2190.7,0.1985278
2190.8,0.07615234
2190.9,0.07737305
2191,0.08103516
2191.1,0.07767822
2191.2,0.07615234
2191.3,0.07310059
2191.4,0.07493164
2191.5,0.07706787
2191.6,0.08103516
2191.7,0.07645752
2191.8,-0.01814697
2191.9,-0.01692627
2192,-0.01417969
2192.1,-0.02211426
2192.2,-0.01479004
2192.3,-0.01356934
2192.4,-0.01967285
2192.5,-0.0178418
2192.6,-0.01356934
2192.7,-0.01723145
2192.8,-0.01417969
2192.9,-0.01265381
2193,-0.008686523
2193.1,-0.00532959
2193.2,-0.007770996
2193.3,-0.01143311
2193.4,-0.01387451
2193.5,-0.01265381
2193.6,-0.01112793
2193.7,-0.008076172
2193.8,0.0489917
2193.9,0.05204346
2194,0.05082275
2194.1,0.04746582
2194.2,0.04441406
2194.3,0.04380371
2194.4,0.04471924
2194.5,0.04258301
2194.6,0.04197266
2194.7,0.04258301
2194.8,0.2073779
2194.9,0.2107349
2195,0.2137866
2195.1,0.2140918
2195.2,0.2147021
2195.3,0.2159229
2195.4,0.2156177
2195.5,0.2180591
2195.6,0.2183643
2195.7,0.216228
2195.8,0.08774902
2195.9,0.08439209
2196,0.08378174
2196.1,0.08347656
2196.2,0.08347656
2196.3,0.08378174
2196.4,0.08225586
2196.5,0.08439209
2196.6,0.08256104
2196.7,0.08195068
2196.8,-0.02608154
2196.9,-0.02852295
2197,-0.02882813
2197.1,-0.030354
2197.2,-0.03279541
2197.3,-0.030354
2197.4,-0.03249023
2197.5,-0.03249023
2197.6,-0.03096436
2197.7,-0.030354
2197.8,-0.00746582
2197.9,-0.002583008
2198,-0.00166748
2198.1,-0.0001416016
2198.2,-0.005939941
2198.3,-0.007770996
2198.4,-0.009296875
2198.5,-0.01112793
2198.6,-0.01234863
2198.7,-0.008076172
2198.8,-0.01234863
2198.9,-0.01112793
2199,-0.01143311
2199.1,-0.01570557
2199.2,-0.01967285
2199.3,-0.02119873
2199.4,-0.01936768
2199.5,-0.01509521
2199.6,-0.01540039
2199.7,-0.0178418
2199.8,0.1542773
2199.9,0.1603809
2200,0.164043
2200.1,0.1686206
2200.2,0.1622119
2200.3,0.1619067
2200.4,0.1689258
2200.5,0.160686
2200.6,0.1643481
2200.7,0.1673999
2200.8,0.1847949
2200.9,0.183269
2201,0.1835742
2201.1,0.1896777
2201.2,0.1887622
2201.3,0.1860156
2201.4,0.1817432
2201.5,0.1826587
2201.6,0.1841846
2201.7,0.1860156
2201.8,-0.0102124
2201.9,-0.01448486
2202,-0.01356934
2202.1,-0.01662109
2202.2,-0.01631592
2202.3,-0.0190625
2202.4,-0.01875732
2202.5,-0.02272461
2202.6,-0.02211426
2202.7,-0.02302979
2202.8,-0.02669189
2202.9,-0.02669189
2203,-0.02425049
2203.1,-0.02364014
2203.2,-0.02364014
2203.3,-0.02241943
2203.4,-0.02211426
2203.5,-0.02119873
2203.6,-0.02272461
2203.7,-0.01814697
2203.8,-0.03615234
2203.9,-0.03523682
2204,-0.03523682
2204.1,-0.03279541
2204.2,-0.03554199
2204.3,-0.03493164
2204.4,-0.03432129
2204.5,-0.03523682
2204.6,-0.03432129
2204.7,-0.03462646
2204.8,-0.0468335
2204.9,-0.04530762
2205,-0.04591797
2205.1,-0.04591797
2205.2,-0.04408691
2205.3,-0.04561279
2205.4,-0.04591797
2205.5,-0.04591797
2205.6,-0.04774902
2205.7,-0.04896973
2205.8,-0.1029858
2205.9,-0.1063428
2206,-0.1069531
2206.1,-0.1069531
2206.2,-0.1090894
2206.3,-0.1063428
2206.4,-0.1069531
2206.5,-0.1020703
2206.6,-0.1008496
2206.7,-0.09932373
2206.8,-0.07216309
2206.9,-0.07399414
2207,-0.07613037
2207.1,-0.07735107
2207.2,-0.0782666
2207.3,-0.07155273
2207.4,-0.06972168
2207.5,-0.07063721
2207.6,-0.07460449
2207.7,-0.07674072
2207.8,-0.03584717
2207.9,-0.03401611
2208,-0.03310059
2208.1,-0.03401611
2208.2,-0.03310059
2208.3,-0.02821777
2208.4,-0.02516602
2208.5,-0.03157471
2208.6,-0.03340576
2208.7,-0.02577637
2208.8,-0.01509521
2208.9,-0.01540039
2209,-0.0102124
2209.1,-0.01417969
2209.2,-0.01753662
2209.3,-0.01387451
2209.4,-0.0102124
2209.5,-0.0102124
2209.6,-0.01631592
2209.7,-0.01692627
2209.8,-0.003193359
2209.9,0.0007739258
2210,0.003825684
2210.1,0.002299805
2210.2,0.001689453
2210.3,-0.0007519531
2210.4,-0.004414063
2210.5,-0.003803711
2210.6,-0.003803711
2210.7,-0.001972656
2210.8,0.17625
2210.9,0.183269
2211,0.1838794
2211.1,0.1857104
2211.2,0.1887622
2211.3,0.1872363
2211.4,0.186626
2211.5,0.1851001
2211.6,0.1844897
2211.7,0.1835742
2211.8,0.1551929
2211.9,0.1558032
2212,0.153667
2212.1,0.1527515
2212.2,0.1548877
2212.3,0.1545825
2212.4,0.153667
2212.5,0.1542773
2212.6,0.1539722
2212.7,0.155498
2212.8,-0.02058838
2212.9,-0.02425049
2213,-0.02425049
2213.1,-0.02211426
2213.2,-0.02089355
2213.3,-0.01997803
2213.4,-0.01997803
2213.5,-0.02150391
2213.6,-0.02180908
2213.7,-0.02364014
2213.8,-0.01417969
2213.9,-0.01692627
2214,-0.01601074
2214.1,-0.01814697
2214.2,-0.01967285
2214.3,-0.0190625
2214.4,-0.01631592
2214.5,-0.01540039
2214.6,-0.01112793
2214.7,-0.01051758
2214.8,-0.02882813
2214.9,-0.03157471
2215,-0.03493164
2215.1,-0.03706787
2215.2,-0.0392041
2215.3,-0.0392041
2215.4,-0.03554199
2215.5,-0.02760742
2215.6,-0.03157471
2215.7,-0.03371094
2215.8,-0.01479004
2215.9,-0.01417969
2216,-0.01417969
2216.1,-0.009296875
2216.2,-0.006855469
2216.3,-0.007770996
2216.4,-0.01082275
2216.5,-0.01387451
2216.6,-0.01448486
2216.7,-0.01082275
2216.8,-0.02608154
2216.9,-0.03371094
2217,-0.03004883
2217.1,-0.02638672
2217.2,-0.03340576
2217.3,-0.03279541
2217.4,-0.02608154
2217.5,-0.0291333
2217.6,-0.03401611
2217.7,-0.02882813
2217.8,0.1408496
2217.9,0.1420703
2218,0.138103
2218.1,0.1368823
2218.2,0.138103
2218.3,0.1402393
2218.4,0.143291
2218.5,0.1460376
2218.6,0.1429858
2218.7,0.1411548
2218.8,0.2354541
2218.9,0.233623
2219,0.2351489
2219.1,0.233623
2219.2,0.2360645
2219.3,0.2339282
2219.4,0.2366748
2219.5,0.2354541
2219.6,0.238811
2219.7,0.2391162
2219.8,-0.01448486
2219.9,-0.02089355
2220,-0.02241943
2220.1,-0.02089355
2220.2,-0.0190625
2220.3,-0.0190625
2220.4,-0.0202832
2220.5,-0.01967285
2220.6,-0.01967285
2220.7,-0.02089355
2220.8,-0.03554199
2220.9,-0.03889893
2221,-0.03615234
2221.1,-0.03706787
2221.2,-0.0367627
2221.3,-0.03950928
2221.4,-0.03737305
2221.5,-0.0392041
2221.6,-0.03889893
2221.7,-0.03981445
2221.8,-0.07033203
2221.9,-0.07216309
2222,-0.07094238
2222.1,-0.07307861
2222.2,-0.07307861
2222.3,-0.07399414
2222.4,-0.07399414
2222.5,-0.07399414
2222.6,-0.07124756
2222.7,-0.07063721
2222.8,-0.08559082
2222.9,-0.08467529
2223,-0.08375977
2223.1,-0.085896
2223.2,-0.08772705
2223.3,-0.09047363
2223.4,-0.09077881
2223.5,-0.09352539
2223.6,-0.08864258
2223.7,-0.08650635
2223.8,-0.06758545
2223.9,-0.0694165
2224,-0.07124756
2224.1,-0.07490967
2224.2,-0.07552002
2224.3,-0.07399414
2224.4,-0.06880615
2224.5,-0.0669751
2224.6,-0.06636475
2224.7,-0.06850098
2224.8,-0.04225586
2224.9,-0.04774902
2225,-0.05049561
2225.1,-0.04774902
2225.2,-0.04164551
2225.3,-0.04713867
2225.4,-0.05049561
2225.5,-0.04195068
2225.6,-0.04866455
2225.7,-0.04896973
2225.8,-0.0492749
2225.9,-0.04896973
2226,-0.05537842
2226.1,-0.0569043
2226.2,-0.05232666
2226.3,-0.04835938
2226.4,-0.05049561
2226.5,-0.05446289
2226.6,-0.05598877
2226.7,-0.05568359
2226.8,-0.08040283
2226.9,-0.07735107
2227,-0.07368896
2227.1,-0.07399414
2227.2,-0.07552002
2227.3,-0.07674072
2227.4,-0.08131836
2227.5,-0.08345459
2227.6,-0.08406494
2227.7,-0.08162354
2227.8,-0.09108398
2227.9,-0.09199951
2228,-0.09108398
2228.1,-0.09077881
2228.2,-0.08894775
2228.3,-0.0871167
2228.4,-0.08528564
2228.5,-0.085896
2228.6,-0.08437012
2228.7,-0.08498047
2228.8,-0.05141113
2228.9,-0.05293701
2229,-0.04958008
2229.1,-0.05202148
2229.2,-0.05232666
2229.3,-0.05202148
2229.4,-0.05232666
2229.5,-0.05080078
2229.6,-0.05171631
2229.7,-0.05110596
2229.8,-0.04103516
2229.9,-0.03981445
2230,-0.04134033
2230.1,-0.04134033
2230.2,-0.04164551
2230.3,-0.04195068
2230.4,-0.04439209
2230.5,-0.04652832
2230.6,-0.0468335
2230.7,-0.04866455
2230.8,-0.06056641
2230.9,-0.06270264
2231,-0.06148193
2231.1,-0.06270264
2231.2,-0.06117676
2231.3,-0.05659912
2231.4,-0.05354736
2231.5,-0.05354736
2231.6,-0.05385254
2231.7,-0.05659912
2231.8,-0.09108398
2231.9,-0.09383057
2232,-0.09230469
2232.1,-0.09169434
2232.2,-0.0871167
2232.3,-0.08223389
2232.4,-0.08681152
2232.5,-0.09077881
2232.6,-0.09474609
2232.7,-0.09230469
2232.8,-0.08131836
2232.9,-0.0794873
2233,-0.0794873
2233.1,-0.08101318
2233.2,-0.08467529
2233.3,-0.08040283
2233.4,-0.0758252
2233.5,-0.07918213
2233.6,-0.08345459
2233.7,-0.0758252
2233.8,-0.04958008
2233.9,-0.04896973
2234,-0.04317139
2234.1,-0.04500244
2234.2,-0.05141113
2234.3,-0.0468335
2234.4,-0.04317139
2234.5,-0.04286621
2234.6,-0.05171631
2234.7,-0.04774902
2234.8,-0.04591797
2234.9,-0.04317139
2235,-0.04134033
2235.1,-0.04195068
2235.2,-0.0480542
2235.3,-0.05049561
2235.4,-0.0492749
2235.5,-0.04896973
2235.6,-0.04591797
2235.7,-0.04500244
2235.8,-0.0593457
2235.9,-0.05873535
2236,-0.06056641
2236.1,-0.06300781
2236.2,-0.06331299
2236.3,-0.06483887
2236.4,-0.06880615
2236.5,-0.06728027
2236.6,-0.06758545
2236.7,-0.06880615
2236.8,-0.09779785
2236.9,-0.09779785
2237,-0.09779785
2237.1,-0.09749268
2237.2,-0.09566162
2237.3,-0.09535645
2237.4,-0.09444092
2237.5,-0.09383057
2237.6,-0.09413574
2237.7,-0.09444092
2237.8,-0.06789063
2237.9,-0.06605957
2238,-0.06575439
2238.1,-0.06636475
2238.2,-0.06728027
2238.3,-0.06636475
2238.4,-0.06880615
2238.5,-0.06789063
2238.6,-0.06911133
2238.7,-0.07002686
2238.8,-0.04286621
2238.9,-0.04378174
2239,-0.04378174
2239.1,-0.04469727
2239.2,-0.04622314
2239.3,-0.0468335
2239.4,-0.04378174
2239.5,-0.04347656
2239.6,-0.03828857
2239.7,-0.03828857
2239.8,-0.03950928
2239.9,-0.03950928
2240,-0.04439209
2240.1,-0.04378174
2240.2,-0.0480542
2240.3,-0.04958008
2240.4,-0.04652832
2240.5,-0.04591797
2240.6,-0.0379834
2240.7,-0.04134033
2240.8,-0.0669751
2240.9,-0.07155273
2241,-0.07246826
2241.1,-0.07460449
2241.2,-0.07033203
2241.3,-0.07124756
2241.4,-0.07063721
2241.5,-0.07246826
2241.6,-0.07216309
2241.7,-0.0681958
2241.8,-0.09322021
2241.9,-0.1005444
2242,-0.09779785
2242.1,-0.09413574
2242.2,-0.1002393
2242.3,-0.09779785
2242.4,-0.09077881
2242.5,-0.09962891
2242.6,-0.10146
2242.7,-0.09810303
2242.8,-0.05843018
2242.9,-0.06178711
2243,-0.06453369
2243.1,-0.0669751
2243.2,-0.06453369
2243.3,-0.06209229
2243.4,-0.05843018
2243.5,-0.06056641
2243.6,-0.06209229
2243.7,-0.06392334
2243.8,-0.04103516
2243.9,-0.04134033
2244,-0.03859375
2244.1,-0.03767822
2244.2,-0.03706787
2244.3,-0.03523682
2244.4,-0.03157471
2244.5,-0.03157471
2244.6,-0.03187988
2244.7,-0.03279541
2244.8,-0.03706787
2244.9,-0.04011963
2245,-0.04225586
2245.1,-0.04195068
2245.2,-0.04317139
2245.3,-0.04408691
2245.4,-0.04530762
2245.5,-0.04561279
2245.6,-0.04530762
2245.7,-0.04561279
2245.8,-0.06636475
2245.9,-0.06422852
2246,-0.06605957
2246.1,-0.06636475
2246.2,-0.06575439
2246.3,-0.06636475
2246.4,-0.06514404
2246.5,-0.06666992
2246.6,-0.06331299
2246.7,-0.0669751
2246.8,-0.1020703
2246.9,-0.1045117
2247,-0.1039014
2247.1,-0.1045117
2247.2,-0.1042065
2247.3,-0.1023755
2247.4,-0.0984082
2247.5,-0.09779785
2247.6,-0.0971875
2247.7,-0.09444092
2247.8,-0.06575439
2247.9,-0.06850098
2248,-0.06850098
2248.1,-0.07063721
2248.2,-0.07307861
2248.3,-0.07399414
2248.4,-0.07216309
2248.5,-0.06758545
2248.6,-0.06453369
2248.7,-0.06422852
2248.8,-0.02974365
2248.9,-0.03432129
2249,-0.03645752
2249.1,-0.03767822
2249.2,-0.03310059
2249.3,-0.02882813
2249.4,-0.02699707
2249.5,-0.02943848
2249.6,-0.03004883
2249.7,-0.02943848
2249.8,-0.02608154
2249.9,-0.0279126
2250,-0.03462646
2250.1,-0.03187988
2250.2,-0.02699707
2250.3,-0.03096436
2250.4,-0.03187988
2250.5,-0.02577637
2250.6,-0.03249023
2250.7,-0.03493164
2250.8,-0.03004883
2250.9,-0.030354
2251,-0.0392041
2251.1,-0.03645752
2251.2,-0.03187988
2251.3,-0.03096436
2251.4,-0.03493164
2251.5,-0.03859375
2251.6,-0.03889893
2251.7,-0.03645752
2251.8,-0.05568359
2251.9,-0.05232666
2252,-0.05446289
2252.1,-0.05629395
2252.2,-0.05904053
2252.3,-0.05965088
2252.4,-0.06331299
2252.5,-0.06239746
2252.6,-0.06026123
2252.7,-0.05720947
2252.8,-0.1026807
2252.9,-0.103291
2253,-0.1005444
2253.1,-0.1002393
2253.2,-0.09993408
2253.3,-0.1005444
2253.4,-0.10146
2253.5,-0.1026807
2253.6,-0.1039014
2253.7,-0.103291
2253.8,-0.07277344
2253.9,-0.07399414
2254,-0.07521484
2254.1,-0.07399414
2254.2,-0.07368896
2254.3,-0.07429932
2254.4,-0.07338379
2254.5,-0.07338379
2254.6,-0.07613037
2254.7,-0.07613037
2254.8,-0.02455566
2254.9,-0.02241943
2255,-0.02272461
2255.1,-0.02211426
2255.2,-0.02241943
2255.3,-0.02089355
2255.4,-0.02394531
2255.5,-0.0190625
2255.6,-0.01845215
2255.7,-0.01601074
2255.8,-0.01143311
2255.9,-0.008686523
2256,-0.01112793
2256.1,-0.01204346
2256.2,-0.01601074
2256.3,-0.01753662
2256.4,-0.01845215
2256.5,-0.01967285
2256.6,-0.01936768
2256.7,-0.01753662
2256.8,0.06425049
2256.9,0.070354
2257,0.07187988
2257.1,0.07004883
2257.2,0.06577637
2257.3,0.06394531
2257.4,0.06394531
2257.5,0.06302979
2257.6,0.07157471
2257.7,0.07157471
2257.8,0.2098193
2257.9,0.2122607
2258,0.21104
2258.1,0.2119556
2258.2,0.214397
2258.3,0.2128711
2258.4,0.2058521
2258.5,0.2073779
2258.6,0.2147021
2258.7,0.2085986
2258.8,0.06211426
2258.9,0.06486084
2259,0.0578418
2259.1,0.05601074
2259.2,0.06272461
2259.3,0.06272461
2259.4,0.05814697
2259.5,0.05692627
2259.6,0.0590625
2259.7,0.06333496
2259.8,-0.01662109
2259.9,-0.02394531
2260,-0.02821777
2260.1,-0.02821777
2260.2,-0.02302979
2260.3,-0.02150391
2260.4,-0.02150391
2260.5,-0.01875732
2260.6,-0.01845215
2260.7,-0.01967285
2260.8,-0.01051758
2260.9,-0.01051758
2261,-0.01204346
2261.1,-0.01326416
2261.2,-0.01265381
2261.3,-0.01326416
2261.4,-0.01265381
2261.5,-0.01326416
2261.6,-0.009907227
2261.7,-0.00746582
2261.8,0.01145508
2261.9,0.01389648
2262,0.01450684
2262.1,0.01603271
2262.2,0.01603271
2262.3,0.01694824
2262.4,0.01664307
2262.5,0.01603271
2262.6,0.01725342
2262.7,0.01664307
2262.8,0.2107349
2262.9,0.214397
2263,0.2171436
2263.1,0.2150073
2263.2,0.2153125
2263.3,0.2159229
2263.4,0.216228
2263.5,0.2150073
2263.6,0.2119556
2263.7,0.2122607
2263.8,0.1191821
2263.9,0.1152148
2264,0.11552
2264.1,0.113689
2264.2,0.1142993
2264.3,0.1118579
2264.4,0.1118579
2264.5,0.1161304
2264.6,0.1167407
2264.7,0.1194873
2264.8,-0.01997803
2264.9,-0.02272461
2265,-0.02608154
2265.1,-0.0291333
2265.2,-0.03096436
2265.3,-0.03310059
2265.4,-0.030354
2265.5,-0.02821777
2265.6,-0.02333496
2265.7,-0.02394531
2265.8,-0.01875732
2265.9,-0.02333496
2266,-0.02302979
2266.1,-0.02272461
2266.2,-0.01967285
2266.3,-0.01997803
2266.4,-0.02241943
2266.5,-0.02180908
2266.6,-0.02302979
2266.7,-0.01631592
2266.8,-0.02638672
2266.9,-0.03249023
2267,-0.03096436
2267.1,-0.0279126
2267.2,-0.03371094
2267.3,-0.02821777
2267.4,-0.02669189
2267.5,-0.03371094
2267.6,-0.03279541
2267.7,-0.02638672
2267.8,-0.02608154
2267.9,-0.03340576
2268,-0.03279541
2268.1,-0.02882813
2268.2,-0.02699707
2268.3,-0.02486084
2268.4,-0.02577637
2268.5,-0.02974365
2268.6,-0.03340576
2268.7,-0.03432129
2268.8,-0.04500244
2268.9,-0.04317139
2269,-0.04408691
2269.1,-0.04011963
2269.2,-0.03828857
2269.3,-0.03828857
2269.4,-0.0392041
2269.5,-0.04011963
2269.6,-0.04378174
2269.7,-0.04561279
2269.8,-0.09505127
2269.9,-0.09627197
2270,-0.09657715
2270.1,-0.0959668
2270.2,-0.09535645
2270.3,-0.09444092
2270.4,-0.09566162
2270.5,-0.09383057
2270.6,-0.09291504
2270.7,-0.09291504
2270.8,-0.09535645
2270.9,-0.09444092
2271,-0.09413574
2271.1,-0.09322021
2271.2,-0.09291504
2271.3,-0.09474609
2271.4,-0.09474609
2271.5,-0.09444092
2271.6,-0.09322021
2271.7,-0.09505127
2271.8,-0.02364014
2271.9,-0.02180908
2272,-0.02211426
2272.1,-0.02333496
2272.2,-0.02211426
2272.3,-0.02302979
2272.4,-0.02425049
2272.5,-0.02516602
2272.6,-0.02516602
2272.7,-0.02760742
2272.8,-0.01234863
2272.9,-0.007770996
2273,-0.004108887
2273.1,-0.00166748
2273.2,-0.001972656
2273.3,-0.00166748
2273.4,-0.006245117
2273.5,-0.008076172
2273.6,-0.01173828
2273.7,-0.01173828
2273.8,0.08347656
2273.9,0.08988525
2274,0.09232666
2274.1,0.09202148
2274.2,0.08713867
2274.3,0.08408691
2274.4,0.08103516
2274.5,0.08408691
2274.6,0.08591797
2274.7,0.08378174
2274.8,0.1731982
2274.9,0.1747241
2275,0.1756396
2275.1,0.1799121
2275.2,0.1765552
2275.3,0.1738086
2275.4,0.1823535
2275.5,0.1753345
2275.6,0.17625
2275.7,0.1796069
2275.8,0.05417969
2275.9,0.04838135
2276,0.0502124
2276.1,0.05509521
2276.2,0.05143311
2276.3,0.04593994
2276.4,0.047771
2276.5,0.0502124
2276.6,0.05479004
2276.7,0.05540039
2276.8,-0.005634766
2276.9,-0.0102124
2277,-0.01295898
2277.1,-0.01234863
2277.2,-0.01082275
2277.3,-0.005634766
2277.4,-0.004108887
2277.5,-0.004719238
2277.6,-0.003498535
2277.7,-0.003498535
2277.8,0.01786377
2277.9,0.01389648
2278,0.01328613
2278.1,0.01237061
2278.2,0.01389648
2278.3,0.01084473
2278.4,0.0111499
2278.5,0.01053955
2278.6,0.01267578
2278.7,0.01359131
2278.8,0.1439014
2278.9,0.1460376
2279,0.1472583
2279.1,0.1463428
2279.2,0.1469531
2279.3,0.1475635
2279.4,0.1496997
2279.5,0.1493945
2279.6,0.1503101
2279.7,0.1475635
2279.8,0.1475635
2279.9,0.1463428
2280,0.1472583
2280.1,0.1460376
2280.2,0.148479
2280.3,0.1454272
2280.4,0.1454272
2280.5,0.1420703
2280.6,0.1435962
2280.7,0.1399341
2280.8,0.001994629
2280.9,-0.001057129
2281,0.00046875
2281.1,0.00260498
2281.2,0.004741211
2281.3,0.006877441
2281.4,0.007487793
2281.5,0.007182617
2281.6,0.007487793
2281.7,0.001384277
2281.8,-0.008076172
2281.9,-0.01051758
2282,-0.009907227
2282.1,-0.005634766
2282.2,-0.001057129
2282.3,0.0007739258
2282.4,-0.004108887
2282.5,-0.00746582
2282.6,-0.01112793
2282.7,-0.009296875
2282.8,0.04075195
2282.9,0.04441406
2283,0.04563477
2283.1,0.04197266
2283.2,0.0389209
2283.3,0.04166748
2283.4,0.04593994
2283.5,0.04655029
2283.6,0.03922607
2283.7,0.04380371
2283.8,0.1881519
2283.9,0.1851001
2284,0.1881519
2284.1,0.1915088
2284.2,0.1841846
2284.3,0.1872363
2284.4,0.1912036
2284.5,0.193645
2284.6,0.188457
2284.7,0.1829639
2284.8,0.09049561
2284.9,0.09232666
2285,0.09324219
2285.1,0.09415771
2285.2,0.09415771
2285.3,0.0892749
2285.4,0.08591797
2285.5,0.08530762
2285.6,0.08744385
2285.7,0.0868335
2285.8,-0.0102124
2285.9,-0.009907227
2286,-0.008381348
2286.1,-0.007770996
2286.2,-0.005939941
2286.3,-0.005939941
2286.4,-0.007160645
2286.5,-0.008686523
2286.6,-0.008686523
2286.7,-0.01143311
2286.8,-0.006855469
2286.9,-0.009296875
2287,-0.01082275
2287.1,-0.009602051
2287.2,-0.009602051
2287.3,-0.008381348
2287.4,-0.007770996
2287.5,-0.009602051
2287.6,-0.008381348
2287.7,-0.007160645
2287.8,0.07279541
2287.9,0.07584717
2288,0.07645752
2288.1,0.07737305
2288.2,0.07523682
2288.3,0.07432129
2288.4,0.07462646
2288.5,0.07584717
2288.6,0.07645752
2288.7,0.07493164
2288.8,0.1927295
2288.9,0.197002
2289,0.1951709
2289.1,0.1963916
2289.2,0.1979175
2289.3,0.2015796
2289.4,0.2024951
2289.5,0.2067676
2289.6,0.2061572
2289.7,0.2015796
2289.8,0.04746582
2289.9,0.04197266
2290,0.03861572
2290.1,0.04044678
2290.2,0.04532959
2290.3,0.05082275
2290.4,0.04990723
2290.5,0.04410889
2290.6,0.04288818
2290.7,0.03922607
2290.8,-0.01295898
2290.9,-0.007160645
2291,-0.008076172
2291.1,-0.01112793
2291.2,-0.01356934
2291.3,-0.01479004
2291.4,-0.01509521
2291.5,-0.01387451
2291.6,-0.01173828
2291.7,-0.006855469
2291.8,-0.01173828
2291.9,-0.01326416
2292,-0.009296875
2292.1,-0.007770996
2292.2,-0.01326416
2292.3,-0.009602051
2292.4,-0.00532959
2292.5,-0.0102124
2292.6,-0.01540039
2292.7,-0.01204346
2292.8,0.09629395
2292.9,0.1008716
2293,0.1011768
2293.1,0.09598877
2293.2,0.09324219
2293.3,0.09232666
2293.4,0.09324219
2293.5,0.09354736
2293.6,0.09354736
2293.7,0.09629395
2293.8,0.2006641
2293.9,0.2046313
2294,0.2031055
2294.1,0.2049365
2294.2,0.2046313
2294.3,0.204021
2294.4,0.2061572
2294.5,0.2055469
2294.6,0.2049365
2294.7,0.2046313
2294.8,0.03159668
2294.9,0.02762939
2295,0.02762939
2295.1,0.02732422
2295.2,0.02946045
2295.3,0.02854492
2295.4,0.02854492
2295.5,0.02610352
2295.6,0.02854492
2295.7,0.02823975
2295.8,-0.01448486
2295.9,-0.01417969
2296,-0.01448486
2296.1,-0.01326416
2296.2,-0.01631592
2296.3,-0.01723145
2296.4,-0.01692627
2296.5,-0.01570557
2296.6,-0.01601074
2296.7,-0.01845215
2296.8,-0.01753662
2296.9,-0.01845215
2297,-0.01662109
2297.1,-0.01875732
2297.2,-0.01875732
2297.3,-0.0190625
2297.4,-0.01875732
2297.5,-0.01997803
2297.6,-0.0178418
2297.7,-0.01356934
2297.8,0.05875732
2297.9,0.06089355
2298,0.06180908
2298.1,0.05845215
2298.2,0.05509521
2298.3,0.05204346
2298.4,0.05204346
2298.5,0.05295898
2298.6,0.05631592
2298.7,0.05845215
2298.8,0.2269092
2298.9,0.2253833
2299,0.2201953
2299.1,0.2205005
2299.2,0.2205005
2299.3,0.2247729
2299.4,0.2296558
2299.5,0.2287402
2299.6,0.2272144
2299.7,0.226604
2299.8,0.06882813
2299.9,0.06486084
2300,0.06058838
2300.1,0.05814697
2300.2,0.06302979
2300.3,0.06547119
2300.4,0.0578418
2300.5,0.05997803
2300.6,0.06364014
2300.7,0.05814697
2300.8,-0.02577637
2300.9,-0.02516602
2301,-0.02333496
2301.1,-0.03065918
2301.2,-0.03187988
2301.3,-0.02882813
2301.4,-0.02577637
2301.5,-0.02241943
2301.6,-0.02486084
2301.7,-0.030354
2301.8,-0.02333496
2301.9,-0.02089355
2302,-0.02241943
2302.1,-0.01967285
2302.2,-0.01692627
2302.3,-0.01540039
2302.4,-0.01448486
2302.5,-0.01692627
2302.6,-0.0178418
2302.7,-0.0202832
2302.8,-0.02699707
2302.9,-0.02821777
2303,-0.02821777
2303.1,-0.02547119
2303.2,-0.02730225
2303.3,-0.02577637
2303.4,-0.02547119
2303.5,-0.02364014
2303.6,-0.02486084
2303.7,-0.02364014
2303.8,-0.002583008
2303.9,-0.0007519531
2304,-0.002888184
2304.1,-0.001057129
2304.2,-0.00166748
2304.3,-0.0001416016
2304.4,-0.001362305
2304.5,0.0007739258
2304.6,-0.0001416016
2304.7,-0.0004467773
2304.8,0.004436035
2304.9,0.004741211
2305,0.003520508
2305.1,0.001689453
2305.2,0.003215332
2305.3,0.002299805
2305.4,0.003520508
2305.5,0.001079102
2305.6,0.00046875
2305.7,-0.00166748
2305.8,-0.003803711
2305.9,-0.002888184
2306,-0.002888184
2306.1,-0.002888184
2306.2,-0.0004467773
2306.3,0.002910156
2306.4,0.005046387
2306.5,0.005656738
2306.6,0.005046387
2306.7,0.002910156
2306.8,-0.001972656
2306.9,-0.001362305
2307,-0.003803711
2307.1,-0.00166748
2307.2,0.003520508
2307.3,0.005656738
2307.4,0.004130859
2307.5,-0.0001416016
2307.6,-0.0004467773
2307.7,-0.004414063
2307.8,-0.001972656
2307.9,-0.001362305
2308,0.0007739258
2308.1,-0.0007519531
2308.2,-0.0007519531
2308.3,-0.002277832
2308.4,0.002299805
2308.5,0.005351563
2308.6,-0.003498535
2308.7,0.001079102
2308.8,0.00626709
2308.9,-0.002583008
2309,0.00046875
2309.1,0.005656738
2309.2,-0.001972656
2309.3,-0.002888184
2309.4,0.00260498
2309.5,0.005351563
2309.6,0.003520508
2309.7,-0.001972656
2309.8,-0.003498535
2309.9,-0.0004467773
2310,0.00046875
2310.1,0.005961914
2310.2,0.005656738
2310.3,0.003215332
2310.4,-0.001057129
2310.5,-0.002277832
2310.6,-0.004108887
2310.7,-0.00166748
2310.8,-0.001057129
2310.9,0.003215332
2311,0.001384277
2311.1,0.003520508
2311.2,0.003520508
2311.3,0.00626709
2311.4,0.004436035
2311.5,0.003825684
2311.6,0.005351563
2311.7,0.005046387
2311.8,0.001079102
2311.9,-0.001057129
2312,-0.0001416016
2312.1,-0.002277832
2312.2,-0.003193359
2312.3,-0.00166748
2312.4,-0.002277832
2312.5,-0.001972656
2312.6,-0.005024414
2312.7,-0.003498535
2312.8,-0.003803711
2312.9,-0.002888184
2313,-0.00166748
2313.1,-0.0001416016
2313.2,-0.001057129
2313.3,-0.004414063
2313.4,-0.002583008
2313.5,-0.0004467773
2313.6,-0.001057129
2313.7,0.00046875
2313.8,0.00260498
2313.9,0.004741211
2314,0.003520508
2314.1,0.005656738
2314.2,0.004741211
2314.3,0.003825684
2314.4,0.001994629
2314.5,0.001689453
2314.6,-0.0004467773
2314.7,-0.003193359
2314.8,-0.004108887
2314.9,-0.002583008
2315,0.0001635742
2315.1,0.004130859
2315.2,0.006877441
2315.3,0.005351563
2315.4,0.00260498
2315.5,-0.002888184
2315.6,-0.003193359
2315.7,-0.001362305
2315.8,0.003215332
2315.9,0.005351563
2316,0.006572266
2316.1,0.00046875
2316.2,-0.00166748
2316.3,-0.003498535
2316.4,0.0007739258
2316.5,0.0007739258
2316.6,0.005961914
2316.7,0.001994629
2316.8,-0.002277832
2316.9,0.00260498
2317,0.003825684
2317.1,-0.003803711
2317.2,0.00260498
2317.3,0.003215332
2317.4,-0.00166748
2317.5,0.001994629
2317.6,0.005046387
2317.7,-0.0004467773
2317.8,-0.002583008
2317.9,-0.0004467773
2318,0.003520508
2318.1,0.004741211
2318.2,0.001079102
2318.3,-0.001972656
2318.4,-0.003803711
2318.5,-0.001057129
2318.6,0.001994629
2318.7,0.001689453
2318.8,0.006572266
2318.9,0.005656738
2319,0.002299805
2319.1,-0.001057129
2319.2,-0.002888184
2319.3,-0.002583008
2319.4,-0.004108887
2319.5,-0.001972656
2319.6,-0.0007519531
2319.7,0.00046875
2319.8,0.001689453
2319.9,0.003825684
2320,0.004130859
2320.1,0.004436035
2320.2,0.006877441
2320.3,0.007487793
2320.4,0.004436035
2320.5,0.005046387
2320.6,0.005656738
2320.7,0.004130859
2320.8,0.001994629
2320.9,0.001994629
2321,0.003825684
2321.1,0.002299805
2321.2,-0.0001416016
2321.3,0.0001635742
2321.4,0.0007739258
2321.5,-0.00166748
2321.6,-0.0004467773
2321.7,0.00046875
2321.8,0.0007739258
2321.9,0.003520508
2322,0.003825684
2322.1,0.005046387
2322.2,0.004130859
2322.3,0.005351563
2322.4,0.005961914
2322.5,0.007182617
2322.6,0.002910156
2322.7,0.001079102
2322.8,0.001079102
2322.9,-0.001362305
2323,-0.002888184
2323.1,-0.001972656
2323.2,-0.002277832
2323.3,-0.0004467773
2323.4,0.004436035
2323.5,0.00626709
2323.6,0.004436035
2323.7,0.003215332
2323.8,-0.0007519531
2323.9,-0.003193359
2324,-0.001972656
2324.1,-0.001057129
2324.2,0.00626709
2324.3,0.005046387
2324.4,0.003215332
2324.5,0.001384277
2324.6,-0.0004467773
2324.7,0.0001635742
2324.8,-0.0004467773
2324.9,0.002910156
2325,0.004436035
2325.1,-0.0001416016
2325.2,-0.002277832
2325.3,0.004130859
2325.4,0.001994629
2325.5,-0.002277832
2325.6,0.004130859
2325.7,0.001384277
2325.8,-0.003803711
2325.9,0.001994629
2326,0.005351563
2326.1,-0.0004467773
2326.2,-0.002583008
2326.3,0.0001635742
2326.4,0.004130859
2326.5,0.005046387
2326.6,0.001384277
2326.7,-0.001972656
2326.8,-0.001057129
2326.9,-0.003193359
2327,0.001994629
2327.1,0.00260498
2327.2,0.005961914
2327.3,0.00626709
2327.4,0.005046387
2327.5,0.003215332
2327.6,-0.001057129
2327.7,-0.001057129
2327.8,-0.002888184
2327.9,-0.002583008
2328,-0.003193359
2328.1,-0.0007519531
2328.2,-0.0001416016
2328.3,-0.001057129
2328.4,0.00046875
2328.5,0.002299805
2328.6,0.003825684
2328.7,0.004130859
2328.8,0.004436035
2328.9,0.00626709
2329,0.00626709
2329.1,0.00626709
2329.2,0.00626709
2329.3,0.005656738
2329.4,0.005046387
2329.5,0.005046387
2329.6,0.007792969
2329.7,0.005351563
2329.8,0.005351563
2329.9,0.005961914
2330,0.005656738
2330.1,0.006877441
2330.2,0.006877441
2330.3,0.005961914
2330.4,0.005656738
2330.5,0.003520508
2330.6,0.002910156
2330.7,0.0007739258
2330.8,0.0001635742
2330.9,-0.002277832
2331,-0.001362305
2331.1,-0.002277832
2331.2,-0.003803711
2331.3,-0.002583008
2331.4,-0.001057129
2331.5,0.002910156
2331.6,0.004130859
2331.7,0.00626709
2331.8,0.004741211
2331.9,0.001994629
2332,-0.002277832
2332.1,-0.003498535
2332.2,-0.002277832
2332.3,-0.002583008
2332.4,0.006572266
2332.5,0.006877441
2332.6,0.001689453
2332.7,-0.002583008
2332.8,-0.002888184
2332.9,-0.003193359
2333,-0.004108887
2333.1,-0.002277832
2333.2,0.001079102
2333.3,0.004436035
2333.4,0.003825684
2333.5,-0.002277832
2333.6,0.001689453
2333.7,0.003520508
2333.8,-0.003498535
2333.9,0.001079102
2334,0.006877441
2334.1,-0.003193359
2334.2,-0.001362305
2334.3,0.005656738
2334.4,0.002910156
2334.5,-0.002277832
2334.6,-0.001972656
2334.7,0.001384277
2334.8,0.005656738
2334.9,0.004436035
2335,0.001384277
2335.1,-0.002888184
2335.2,-0.00166748
2335.3,-0.002277832
2335.4,0.001079102
2335.5,0.001079102
2335.6,0.005961914
2335.7,0.005046387
2335.8,0.004130859
2335.9,0.001689453
2336,-0.0001416016
2336.1,-0.0007519531
2336.2,-0.002277832
2336.3,-0.00166748
2336.4,-0.003803711
2336.5,-0.003498535
2336.6,-0.001057129
2336.7,-0.0004467773
2336.8,0.002910156
2336.9,0.001689453
2337,0.003215332
2337.1,0.003215332
2337.2,0.005046387
2337.3,0.004130859
2337.4,0.006877441
2337.5,0.004436035
2337.6,0.008098145
2337.7,0.005961914
2337.8,0.005961914
2337.9,0.00626709
2338,0.006572266
2338.1,0.005046387
2338.2,0.00626709
2338.3,0.007182617
2338.4,0.005961914
2338.5,0.005351563
2338.6,0.006877441
2338.7,0.004436035
2338.8,0.002910156
2338.9,0.002299805
2339,0.001994629
2339.1,-0.0007519531
2339.2,-0.0007519531
2339.3,-0.002583008
2339.4,-0.003498535
2339.5,-0.003498535
2339.6,-0.001972656
2339.7,-0.00166748
2339.8,0.00046875
2339.9,0.005656738
2340,0.006572266
2340.1,0.005046387
2340.2,0.001994629
2340.3,0.0007739258
2340.4,-0.004414063
2340.5,-0.003498535
2340.6,-0.001057129
2340.7,0.004130859
2340.8,0.00626709
2340.9,0.005046387
2341,-0.0004467773
2341.1,-0.00166748
2341.2,-0.005024414
2341.3,-0.003193359
2341.4,-0.002888184
2341.5,-0.002583008
2341.6,0.00046875
2341.7,0.005656738
2341.8,0.003825684
2341.9,-0.002583008
2342,-0.0007519531
2342.1,0.003825684
2342.2,-0.001972656
2342.3,0.00260498
2342.4,0.004741211
2342.5,-0.001972656
2342.6,-0.003193359
2342.7,0.004436035
2342.8,0.005961914
2342.9,-0.0001416016
2343,-0.003193359
2343.1,-0.001057129
2343.2,0.001079102
2343.3,0.004741211
2343.4,0.005351563
2343.5,0.001689453
2343.6,-0.00166748
2343.7,-0.002583008
2343.8,-0.002888184
2343.9,-0.0007519531
2344,0.00046875
2344.1,0.001689453
2344.2,0.005351563
2344.3,0.00626709
2344.4,0.005656738
2344.5,0.005961914
2344.6,0.002910156
2344.7,0.00260498
2344.8,0.001384277
2344.9,0.00046875
2345,-0.002277832
2345.1,-0.002888184
2345.2,-0.003498535
2345.3,-0.002583008
2345.4,-0.003193359
2345.5,-0.004108887
2345.6,-0.00166748
2345.7,-0.002888184
2345.8,-0.002888184
2345.9,-0.003193359
2346,-0.002277832
2346.1,-0.0007519531
2346.2,-0.0007519531
2346.3,-0.002583008
2346.4,-0.003193359
2346.5,-0.001057129
2346.6,-0.004108887
2346.7,-0.001972656
2346.8,-0.003803711
2346.9,-0.002888184
2347,-0.003498535
2347.1,-0.002277832
2347.2,-0.004719238
2347.3,-0.002583008
2347.4,-0.001362305
2347.5,0.002910156
2347.6,0.003825684
2347.7,0.005351563
2347.8,0.004436035
2347.9,0.005656738
2348,0.0001635742
2348.1,-0.0001416016
2348.2,-0.0007519531
2348.3,-0.004108887
2348.4,-0.001972656
2348.5,-0.0004467773
2348.6,0.003825684
2348.7,0.005046387
2348.8,0.003825684
2348.9,0.003520508
2349,-0.00166748
2349.1,-0.002583008
2349.2,-0.0007519531
2349.3,0.005351563
2349.4,0.005961914
2349.5,0.003520508
2349.6,0.00260498
2349.7,0.00260498
2349.8,0.005656738
2349.9,0.005961914
2350,-0.0007519531
2350.1,-0.003193359
2350.2,0.00260498
2350.3,0.003215332
2350.4,-0.003193359
2350.5,0.002910156
2350.6,0.002910156
2350.7,-0.003498535
2350.8,0.002910156
2350.9,0.00626709
2351,-0.003193359
2351.1,-0.0007519531
2351.2,0.001079102
2351.3,0.005961914
2351.4,0.003520508
2351.5,-0.002583008
2351.6,-0.002888184
2351.7,-0.001362305
2351.8,0.0007739258
2351.9,0.004436035
2352,0.003825684
2352.1,0.003215332
2352.2,0.001689453
2352.3,-0.00166748
2352.4,-0.002888184
2352.5,-0.002888184
2352.6,-0.003498535
2352.7,-0.00166748
2352.8,0.00046875
2352.9,0.001689453
2353,0.004436035
2353.1,0.006572266
2353.2,0.006572266
2353.3,0.005351563
2353.4,0.003520508
2353.5,0.005046387
2353.6,0.00260498
2353.7,0.0007739258
2353.8,-0.0004467773
2353.9,-0.001972656
2354,-0.002583008
2354.1,-0.002583008
2354.2,-0.00166748
2354.3,-0.003193359
2354.4,-0.002888184
2354.5,-0.002583008
2354.6,-0.002888184
2354.7,-0.002583008
2354.8,-0.005024414
2354.9,-0.003193359
2355,-0.002583008
2355.1,-0.003498535
2355.2,-0.002888184
2355.3,-0.002277832
2355.4,-0.003803711
2355.5,-0.002888184
2355.6,0.002299805
2355.7,0.001384277
2355.8,0.004436035
2355.9,0.005351563
2356,0.005351563
2356.1,0.004436035
2356.2,0.003215332
2356.3,0.001384277
2356.4,0.001689453
2356.5,-0.002277832
2356.6,-0.002888184
2356.7,-0.004719238
2356.8,-0.002583008
2356.9,0.001079102
2357,0.007182617
2357.1,0.00626709
2357.2,0.001689453
2357.3,-0.001057129
2357.4,-0.001972656
2357.5,-0.001972656
2357.6,-0.0001416016
2357.7,0.005351563
2357.8,0.005351563
2357.9,0.005961914
2358,0.003825684
2358.1,0.004436035
2358.2,0.005961914
2358.3,0.002910156
2358.4,-0.0007519531
2358.5,0.0007739258
2358.6,0.004741211
2358.7,-0.0001416016
2358.8,-0.002888184
2358.9,0.005351563
2359,-0.0001416016
2359.1,-0.002888184
2359.2,0.005046387
2359.3,0.003520508
2359.4,-0.002583008
2359.5,-0.003803711
2359.6,0.001079102
2359.7,0.005046387
2359.8,0.004130859
2359.9,-0.0007519531
2360,-0.00166748
2360.1,-0.003498535
2360.2,-0.00166748
2360.3,0.003520508
2360.4,0.005046387
2360.5,0.005961914
2360.6,0.004741211
2360.7,0.002299805
2360.8,-0.001057129
2360.9,-0.003498535
2361,-0.004414063
2361.1,-0.001362305
2361.2,-0.002583008
2361.3,-0.001362305
2361.4,-0.0007519531
2361.5,0.0001635742
2361.6,0.001384277
2361.7,0.003215332
2361.8,0.005046387
2361.9,0.005046387
2362,0.005351563
2362.1,0.005046387
2362.2,0.00626709
2362.3,0.004741211
2362.4,0.005046387
2362.5,0.004741211
2362.6,0.004130859
2362.7,0.003215332
2362.8,0.005046387
2362.9,0.005351563
2363,0.002910156
2363.1,0.005656738
2363.2,0.005046387
2363.3,0.004741211
2363.4,0.003825684
2363.5,0.005656738
2363.6,0.006877441
2363.7,0.007182617
2363.8,0.004436035
2363.9,0.004436035
2364,0.001994629
2364.1,0.00046875
2364.2,-0.001057129
2364.3,-0.001362305
2364.4,-0.002277832
2364.5,-0.002888184
2364.6,-0.002277832
2364.7,-0.002888184
2364.8,-0.0007519531
2364.9,0.004436035
2365,0.005351563
2365.1,0.004436035
2365.2,0.003520508
2365.3,-0.00166748
2365.4,-0.00166748
2365.5,-0.004719238
2365.6,0.00046875
2365.7,0.003520508
2365.8,0.004130859
2365.9,0.002910156
2366,0.0007739258
2366.1,-0.002583008
2366.2,-0.003803711
2366.3,-0.002583008
2366.4,-0.004414063
2366.5,-0.002277832
2366.6,0.0007739258
2366.7,0.005961914
2366.8,0.002299805
2366.9,-0.003498535
2367,0.002299805
2367.1,0.001079102
2367.2,-0.00166748
2367.3,0.004436035
2367.4,0.001689453
2367.5,-0.003193359
2367.6,0.001079102
2367.7,0.004130859
2367.8,0.00260498
2367.9,-0.001972656
2368,-0.001057129
2368.1,0.0007739258
2368.2,0.005351563
2368.3,0.004130859
2368.4,0.00046875
2368.5,-0.001972656
2368.6,-0.003193359
2368.7,-0.00166748
2368.8,-0.0001416016
2368.9,0.0007739258
2369,0.00260498
2369.1,0.004741211
2369.2,0.004130859
2369.3,0.004436035
2369.4,0.00260498
2369.5,-0.001057129
2369.6,-0.001362305
2369.7,-0.001972656
2369.8,-0.004414063
2369.9,-0.003193359
2370,-0.0004467773
2370.1,-0.0001416016
2370.2,-0.0001416016
2370.3,-0.0004467773
2370.4,0.0007739258
2370.5,0.00046875
2370.6,0.00260498
2370.7,0.003825684
2370.8,0.004436035
2370.9,0.003520508
2371,0.003825684
2371.1,0.005046387
2371.2,0.003215332
2371.3,0.006877441
2371.4,0.005961914
2371.5,0.005046387
2371.6,0.004130859
2371.7,0.004130859
2371.8,0.002299805
2371.9,0.003825684
2372,0.00260498
2372.1,0.002299805
2372.2,0.0001635742
2372.3,-0.002277832
2372.4,-0.002888184
2372.5,-0.001362305
2372.6,-0.003803711
2372.7,-0.003193359
2372.8,-0.001362305
2372.9,-0.0004467773
2373,0.004130859
2373.1,0.004436035
2373.2,0.004741211
2373.3,0.004436035
2373.4,0.0007739258
2373.5,-0.0007519531
2373.6,-0.0007519531
2373.7,-0.003498535
2373.8,-0.001362305
2373.9,0.00260498
2374,0.006877441
2374.1,0.001994629
2374.2,0.001689453
2374.3,-0.002277832
2374.4,-0.002888184
2374.5,-0.002277832
2374.6,0.00046875
2374.7,-0.0004467773
2374.8,-0.001972656
2374.9,-0.003498535
2375,-0.002583008
2375.1,0.005961914
2375.2,0.002910156
2375.3,-0.001972656
2375.4,0.00260498
2375.5,0.004741211
2375.6,-0.003193359
2375.7,-0.0004467773
2375.8,0.006877441
2375.9,-0.001972656
2376,-0.002277832
2376.1,0.0007739258
2376.2,0.006877441
2376.3,0.002910156
2376.4,-0.001362305
2376.5,-0.001972656
2376.6,-0.003498535
2376.7,0.0007739258
2376.8,0.005351563
2376.9,0.006877441
2377,0.003520508
2377.1,0.002299805
2377.2,0.0001635742
2377.3,-0.003498535
2377.4,-0.003803711
2377.5,-0.003498535
2377.6,-0.002277832
2377.7,-0.0004467773
2377.8,0.00260498
2377.9,0.001079102
2378,0.002299805
2378.1,0.005046387
2378.2,0.005351563
2378.3,0.004741211
2378.4,0.005961914
2378.5,0.004436035
2378.6,0.005351563
2378.7,0.004436035
2378.8,0.005046387
2378.9,0.002910156
2379,0.002299805
2379.1,0.001079102
2379.2,0.002299805
2379.3,0.002910156
2379.4,0.0007739258
2379.5,0.001994629
2379.6,0.003520508
2379.7,0.002299805
2379.8,0.002299805
2379.9,0.004741211
2380,0.005656738
2380.1,0.005656738
2380.2,0.005046387
2380.3,0.005961914
2380.4,0.003215332
2380.5,0.004741211
2380.6,0.001079102
2380.7,0.001994629
2380.8,-0.001057129
2380.9,-0.001972656
2381,-0.002277832
2381.1,-0.002583008
2381.2,-0.004108887
2381.3,-0.001972656
2381.4,0.001689453
2381.5,0.00626709
2381.6,0.005961914
2381.7,0.003215332
2381.8,0.001384277
2381.9,-0.001057129
2382,-0.004108887
2382.1,-0.001972656
2382.2,0.001079102
2382.3,0.005656738
2382.4,0.004130859
2382.5,0.00046875
2382.6,-0.002277832
2382.7,-0.003803711
2382.8,-0.0004467773
2382.9,0.002299805
2383,0.00260498
2383.1,0.00046875
2383.2,-0.00166748
2383.3,-0.00166748
2383.4,-0.001362305
2383.5,0.005046387
2383.6,-0.002583008
2383.7,0.001079102
2383.8,0.005351563
2383.9,-0.003498535
2384,0.0007739258
2384.1,0.004130859
2384.2,-0.002888184
2384.3,-0.0004467773
2384.4,0.003215332
2384.5,0.004130859
2384.6,0.00046875
2384.7,-0.005024414
2384.8,-0.001972656
2384.9,0.002910156
2385,0.007487793
2385.1,0.005046387
2385.2,0.003215332
2385.3,-0.002583008
2385.4,-0.002583008
2385.5,-0.004719238
2385.6,-0.001972656
2385.7,0.0007739258
2385.8,0.002299805
2385.9,0.003520508
2386,0.005351563
2386.1,0.005046387
2386.2,0.002910156
2386.3,0.003215332
2386.4,0.001994629
2386.5,-0.0007519531
2386.6,-0.001362305
2386.7,-0.002583008
2386.8,-0.002277832
2386.9,-0.004108887
2387,-0.002888184
2387.1,-0.001972656
2387.2,-0.0004467773
2387.3,-0.001362305
2387.4,-0.0001416016
2387.5,-0.0007519531
2387.6,0.0007739258
2387.7,0.001384277
2387.8,0.001689453
2387.9,0.001689453
2388,0.001994629
2388.1,0.001689453
2388.2,0.0007739258
2388.3,0.002299805
2388.4,0.0001635742
2388.5,0.001384277
2388.6,-0.0001416016
2388.7,-0.0007519531
2388.8,-0.002277832
2388.9,-0.0007519531
2389,-0.003193359
2389.1,-0.004414063
2389.2,-0.002888184
2389.3,-0.003498535
2389.4,-0.002888184
2389.5,0.00046875
2389.6,0.004436035
2389.7,0.005961914
2389.8,0.005961914
2389.9,0.004130859
2390,0.003520508
2390.1,-0.0007519531
2390.2,-0.005634766
2390.3,-0.002583008
2390.4,-0.00166748
2390.5,0.003825684
2390.6,0.00626709
2390.7,0.004741211
2390.8,0.001994629
2390.9,-0.003498535
2391,-0.003498535
2391.1,-0.002277832
2391.2,-0.0004467773
2391.3,0.001079102
2391.4,0.002299805
2391.5,-0.0004467773
2391.6,-0.004414063
2391.7,-0.001057129
2391.8,0.002910156
2391.9,0.003825684
2392,-0.003193359
2392.1,0.0007739258
2392.2,0.00626709
2392.3,-0.003498535
2392.4,0.001079102
2392.5,0.004741211
2392.6,-0.002583008
2392.7,-0.003193359
2392.8,0.002910156
2392.9,0.005046387
2393,0.001994629
2393.1,-0.001972656
2393.2,-0.002583008
2393.3,-0.001057129
2393.4,0.003215332
2393.5,0.005656738
2393.6,0.00626709
2393.7,0.002910156
2393.8,-0.0004467773
2393.9,-0.002277832
2394,-0.002888184
2394.1,-0.003803711
2394.2,-0.0001416016
2394.3,0.00046875
2394.4,0.0007739258
2394.5,0.003215332
2394.6,0.003215332
2394.7,0.005656738
2394.8,0.007792969
2394.9,0.005046387
2395,0.004436035
2395.1,0.003520508
2395.2,0.001384277
2395.3,0.0001635742
2395.4,-0.001362305
2395.5,-0.001972656
2395.6,-0.001057129
2395.7,-0.001057129
2395.8,-0.003193359
2395.9,-0.002888184
2396,-0.002583008
2396.1,-0.002583008
2396.2,-0.00166748
2396.3,-0.005634766
2396.4,-0.001972656
2396.5,-0.003193359
2396.6,-0.002888184
2396.7,-0.001972656
2396.8,-0.001362305
2396.9,-0.001972656
2397,-0.0001416016
2397.1,0.001689453
2397.2,0.004130859
2397.3,0.004741211
2397.4,0.003520508
2397.5,0.005351563
2397.6,0.00626709
2397.7,0.001689453
2397.8,0.003215332
2397.9,0.00260498
2398,-0.001362305
2398.1,-0.003193359
2398.2,-0.004719238
2398.3,-0.00166748
2398.4,0.0001635742
2398.5,0.007182617
2398.6,0.005351563
2398.7,0.002910156
2398.8,0.001079102
2398.9,-0.002888184
2399,-0.004719238
2399.1,-0.0007519531
2399.2,0.005046387
2399.3,0.005961914
2399.4,0.00260498
2399.5,-0.0004467773
2399.6,-0.0007519531
2399.7,-0.0007519531
2399.8,-0.0007519531
2399.9,0.005961914
2400,0.005046387
2400.1,-0.002583008
2400.2,-0.001362305
2400.3,0.004130859
2400.4,0.00046875
2400.5,-0.002583008
2400.6,0.005961914
2400.7,0.0001635742
2400.8,-0.001362305
2400.9,0.00260498
2401,0.004130859
2401.1,-0.002583008
2401.2,-0.003193359
2401.3,0.003520508
2401.4,0.005656738
2401.5,0.003825684
2401.6,-0.003193359
2401.7,-0.001972656
2401.8,-0.003498535
2401.9,0.0007739258
2402,0.002299805
2402.1,0.00626709
2402.2,0.004741211
2402.3,0.003215332
2402.4,-0.001057129
2402.5,-0.00166748
2402.6,-0.004108887
2402.7,-0.004108887
2402.8,-0.001057129
2402.9,-0.001057129
2403,-0.0004467773
2403.1,0.0007739258
2403.2,0.003215332
2403.3,0.003825684
2403.4,0.004741211
2403.5,0.007792969
2403.6,0.005656738
2403.7,0.005351563
2403.8,0.004436035
2403.9,0.004436035
2404,0.003825684
2404.1,0.00260498
2404.2,0.001384277
2404.3,-0.0007519531
2404.4,0.00046875
2404.5,-0.001362305
2404.6,0.0001635742
2404.7,-0.002277832
2404.8,-0.001972656
2404.9,0.00046875
2405,-0.0007519531
2405.1,0.0001635742
2405.2,-0.0004467773
2405.3,0.001994629
2405.4,0.002299805
2405.5,0.005351563
2405.6,0.005656738
2405.7,0.006572266
2405.8,0.005656738
2405.9,0.005046387
2406,0.003825684
2406.1,0.003215332
2406.2,-0.001362305
2406.3,-0.0004467773
2406.4,-0.001972656
2406.5,-0.003498535
2406.6,-0.005024414
2406.7,0.0007739258
2406.8,0.00260498
2406.9,0.00626709
2407,0.005351563
2407.1,0.004436035
2407.2,-0.001362305
2407.3,-0.005024414
2407.4,-0.003803711
2407.5,0.0007739258
2407.6,0.005046387
2407.7,0.006572266
2407.8,0.003825684
2407.9,0.001384277
2408,-0.0004467773
2408.1,0.001384277
2408.2,0.005046387
2408.3,0.006877441
2408.4,0.00046875
2408.5,-0.002888184
2408.6,0.00260498
2408.7,0.004741211
2408.8,-0.0007519531
2408.9,0.001994629
2409,0.002910156
2409.1,-0.003193359
2409.2,0.001384277
2409.3,0.005656738
2409.4,0.001689453
2409.5,-0.002583008
2409.6,-0.001057129
2409.7,0.003215332
2409.8,0.006572266
2409.9,0.001994629
2410,-0.001972656
2410.1,-0.003193359
2410.2,-0.001057129
2410.3,-0.0004467773
2410.4,0.00260498
2410.5,0.004741211
2410.6,0.005656738
2410.7,0.006572266
2410.8,0.002910156
2410.9,-0.001057129
2411,-0.002277832
2411.1,-0.003193359
2411.2,-0.003193359
2411.3,-0.003193359
2411.4,-0.001972656
2411.5,-0.001972656
2411.6,-0.001057129
2411.7,0.001079102
2411.8,0.001689453
2411.9,0.002299805
2412,0.002910156
2412.1,0.005351563
2412.2,0.00626709
2412.3,0.005351563
2412.4,0.004436035
2412.5,0.007182617
2412.6,0.005351563
2412.7,0.004130859
2412.8,0.005046387
2412.9,0.005656738
2413,0.00626709
2413.1,0.007487793
2413.2,0.006877441
2413.3,0.004436035
2413.4,0.005046387
2413.5,0.00626709
2413.6,0.007487793
2413.7,0.004130859
2413.8,0.001994629
2413.9,0.0001635742
2414,0.0001635742
2414.1,-0.002277832
2414.2,-0.001362305
2414.3,-0.001362305
2414.4,-0.002583008
2414.5,-0.003498535
2414.6,-0.001972656
2414.7,-0.00166748
2414.8,0.00260498
2414.9,0.005351563
2415,0.007182617
2415.1,0.004436035
2415.2,0.0001635742
2415.3,-0.002583008
2415.4,-0.004108887
2415.5,-0.003498535
2415.6,0.001384277
2415.7,0.006877441
2415.8,0.005656738
2415.9,0.001384277
2416,-0.001362305
2416.1,-0.002888184
2416.2,-0.002888184
2416.3,-0.002277832
2416.4,-0.003193359
2416.5,-0.001362305
2416.6,-0.0007519531
2416.7,0.003520508
2416.8,0.00626709
2416.9,-0.00166748
2417,-0.0004467773
2417.1,0.004741211
2417.2,-0.002583008
2417.3,0.001689453
2417.4,0.005961914
2417.5,-0.001972656
2417.6,-0.001972656
2417.7,0.002299805
2417.8,0.005046387
2417.9,0.001384277
2418,-0.001972656
2418.1,-0.003498535
2418.2,0.0007739258
2418.3,0.005351563
2418.4,0.006572266
2418.5,0.004130859
2418.6,-0.0004467773
2418.7,-0.001362305
2418.8,-0.002888184
2418.9,-0.003498535
2419,-0.002583008
2419.1,0.0007739258
2419.2,0.002910156
2419.3,0.005351563
2419.4,0.005656738
2419.5,0.004130859
2419.6,0.005351563
2419.7,0.004436035
2419.8,0.001994629
2419.9,0.00260498
2420,0.00046875
2420.1,-0.0004467773
2420.2,-0.001362305
2420.3,-0.00166748
2420.4,-0.002888184
2420.5,-0.003803711
2420.6,-0.003193359
2420.7,-0.002277832
2420.8,-0.001972656
2420.9,-0.004414063
2421,-0.002888184
2421.1,-0.001972656
2421.2,-0.003803711
2421.3,-0.004108887
2421.4,-0.001362305
2421.5,-0.002583008
2421.6,-0.001972656
2421.7,-0.002583008
2421.8,-0.002888184
2421.9,-0.003193359
2422,-0.002277832
2422.1,-0.00166748
2422.2,0.0001635742
2422.3,0.001689453
2422.4,0.004130859
2422.5,0.005046387
2422.6,0.005961914
2422.7,0.005046387
2422.8,0.003825684
2422.9,0.003520508
2423,-0.0001416016
2423.1,-0.001972656
2423.2,-0.001972656
2423.3,-0.004414063
2423.4,-0.001362305
2423.5,0.00260498
2423.6,0.005656738
2423.7,0.005351563
2423.8,0.001994629
2423.9,-0.0007519531
2424,-0.003803711
2424.1,-0.003498535
2424.2,0.002910156
2424.3,0.00626709
2424.4,0.00626709
2424.5,0.001079102
2424.6,-0.0001416016
2424.7,-0.0007519531
2424.8,0.002910156
2424.9,0.004130859
2425,0.005046387
2425.1,0.0001635742
2425.2,-0.002888184
2425.3,0.003520508
2425.4,0.003520508
2425.5,-0.003498535
2425.6,0.001689453
2425.7,0.003215332
2425.8,-0.001057129
2425.9,0.001994629
2426,0.005656738
2426.1,0.00260498
2426.2,-0.003193359
2426.3,-0.003498535
2426.4,0.001689453
2426.5,0.005351563
2426.6,0.00626709
2426.7,0.003215332
2426.8,-0.002583008
2426.9,-0.002583008
2427,-0.004108887
2427.1,-0.002583008
2427.2,0.001689453
2427.3,0.003825684
2427.4,0.005656738
2427.5,0.007487793
2427.6,0.005961914
2427.7,0.001689453
2427.8,0.001689453
2427.9,0.0007739258
2428,-0.0001416016
2428.1,-0.002277832
2428.2,-0.003498535
2428.3,-0.002583008
2428.4,-0.005024414
2428.5,-0.004414063
2428.6,-0.001972656
2428.7,-0.002277832
2428.8,-0.00166748
2428.9,-0.00166748
2429,0.001079102
2429.1,-0.001362305
2429.2,-0.0007519531
2429.3,-0.001972656
2429.4,0.0001635742
2429.5,0.00046875
2429.6,0.001689453
2429.7,-0.001362305
2429.8,-0.002583008
2429.9,-0.001972656
2430,-0.001972656
2430.1,-0.0007519531
2430.2,-0.001362305
2430.3,-0.004108887
2430.4,-0.003193359
2430.5,-0.005024414
2430.6,-0.002277832
2430.7,-0.001972656
2430.8,0.00046875
2430.9,0.004130859
2431,0.006877441
2431.1,0.005351563
2431.2,0.004741211
2431.3,0.001689453
2431.4,0.001079102
2431.5,-0.001362305
2431.6,-0.00166748
2431.7,-0.004414063
2431.8,-0.0001416016
2431.9,0.002299805
2432,0.00626709
2432.1,0.005961914
2432.2,0.001384277
2432.3,-0.00166748
2432.4,-0.003498535
2432.5,-0.002888184
2432.6,0.004741211
2432.7,0.005351563
2432.8,0.002910156
2432.9,0.002299805
2433,0.0007739258
2433.1,0.001384277
2433.2,0.003520508
2433.3,0.005351563
2433.4,-0.0004467773
2433.5,-0.00166748
2433.6,0.002910156
2433.7,0.001994629
2433.8,-0.002888184
2433.9,0.005351563
2434,0.003215332
2434.1,-0.004108887
2434.2,0.001384277
2434.3,0.005351563
2434.4,-0.0004467773
2434.5,-0.002583008
2434.6,-0.0001416016
2434.7,0.005656738
2434.8,0.004741211
2434.9,-0.0004467773
2435,-0.002277832
2435.1,-0.002583008
2435.2,-0.002277832
2435.3,0.001079102
2435.4,0.005046387
2435.5,0.00626709
2435.6,0.005046387
2435.7,0.003825684
2435.8,0.001079102
2435.9,-0.0007519531
2436,-0.002888184
2436.1,-0.004108887
2436.2,-0.001362305
2436.3,-0.00166748
2436.4,-0.002277832
2436.5,-0.0001416016
2436.6,0.001689453
2436.7,0.001994629
2436.8,0.004436035
2436.9,0.004436035
2437,0.00626709
2437.1,0.005351563
2437.2,0.005046387
2437.3,0.005656738
2437.4,0.006572266
2437.5,0.004741211
2437.6,0.004436035
2437.7,0.005961914
2437.8,0.003520508
2437.9,0.004741211
2438,0.005351563
2438.1,0.005351563
2438.2,0.004436035
2438.3,0.005046387
2438.4,0.003825684
2438.5,0.005656738
2438.6,0.00626709
2438.7,0.006877441
2438.8,0.006877441
2438.9,0.005351563
2439,0.003215332
2439.1,0.003215332
2439.2,0.0001635742
2439.3,-0.001057129
2439.4,-0.00166748
2439.5,-0.002277832
2439.6,-0.004108887
2439.7,-0.002583008
2439.8,-0.00166748
2439.9,0.001384277
2440,0.004741211
2440.1,0.005961914
2440.2,0.003215332
2440.3,0.002299805
2440.4,-0.002888184
2440.5,-0.003193359
2440.6,-0.002277832
2440.7,0.002910156
2440.8,0.005961914
2440.9,0.005046387
2441,0.00046875
2441.1,-0.00166748
2441.2,-0.002583008
2441.3,-0.003803711
2441.4,-0.002277832
2441.5,-0.002888184
2441.6,-0.001972656
2441.7,0.004130859
2441.8,0.004130859
2441.9,-0.0001416016
2442,-0.001362305
2442.1,0.005046387
2442.2,-0.002583008
2442.3,-0.0001416016
2442.4,0.00626709
2442.5,-0.002277832
2442.6,-0.001972656
2442.7,-0.0001416016
2442.8,0.005656738
2442.9,0.001384277
2443,-0.001972656
2443.1,-0.001362305
2443.2,0.002299805
2443.3,0.004436035
2443.4,0.004741211
2443.5,0.00260498
2443.6,-0.0004467773
2443.7,-0.00166748
2443.8,-0.001972656
2443.9,-0.0004467773
2444,-0.0004467773
2444.1,-0.0001416016
2444.2,0.00260498
2444.3,0.005656738
2444.4,0.004741211
2444.5,0.006572266
2444.6,0.005046387
2444.7,0.004130859
2444.8,-0.0004467773
2444.9,-0.00166748
2445,-0.00166748
2445.1,-0.002583008
2445.2,-0.004108887
2445.3,-0.002888184
2445.4,-0.002583008
2445.5,-0.002583008
2445.6,-0.003803711
2445.7,-0.002277832
2445.8,-0.003498535
2445.9,-0.001362305
2446,-0.001972656
2446.1,-0.00166748
2446.2,-0.001057129
2446.3,-0.003193359
2446.4,-0.002583008
2446.5,-0.002888184
2446.6,-0.002277832
2446.7,-0.001972656
2446.8,-0.003193359
2446.9,-0.002583008
2447,-0.002583008
2447.1,-0.003498535
2447.2,-0.003193359
2447.3,-0.00166748
2447.4,-0.001972656
2447.5,0.001689453
2447.6,0.003825684
2447.7,0.005351563
2447.8,0.005351563
2447.9,0.005656738
2448,0.003215332
2448.1,-0.0007519531
2448.2,-0.002277832
2448.3,-0.002583008
2448.4,-0.003803711
2448.5,-0.001362305
2448.6,0.004130859
2448.7,0.005961914
2448.8,0.004741211
2448.9,0.00046875
2449,-0.00166748
2449.1,-0.003803711
2449.2,-0.00166748
2449.3,0.004130859
2449.4,0.006877441
2449.5,0.004436035
2449.6,0.003520508
2449.7,0.002910156
2449.8,0.003215332
2449.9,0.006877441
2450,0.00260498
2450.1,-0.003498535
2450.2,-0.0004467773
2450.3,0.005046387
2450.4,-0.001972656
2450.5,0.00046875
2450.6,0.004741211
2450.7,-0.00166748
2450.8,-0.0004467773
2450.9,0.005046387
2451,0.003825684
2451.1,-0.002888184
2451.2,-0.001362305
2451.3,0.003520508
2451.4,0.004130859
2451.5,0.001994629
2451.6,-0.003193359
2451.7,-0.002888184
2451.8,-0.002277832
2451.9,0.0007739258
2452,0.002910156
2452.1,0.004130859
2452.2,0.005046387
2452.3,0.003520508
2452.4,0.001384277
2452.5,-0.001057129
2452.6,-0.00166748
2452.7,-0.003193359
2452.8,-0.003193359
2452.9,-0.001057129
2453,-0.001972656
2453.1,-0.0007519531
2453.2,0.0007739258
2453.3,0.002910156
2453.4,0.004130859
2453.5,0.005656738
2453.6,0.004741211
2453.7,0.006877441
2453.8,0.005961914
2453.9,0.005046387
2454,0.00626709
2454.1,0.005961914
2454.2,0.005351563
2454.3,0.002910156
2454.4,0.005046387
2454.5,0.003520508
2454.6,0.00626709
2454.7,0.003215332
2454.8,0.005351563
2454.9,0.003825684
2455,0.004741211
2455.1,0.005351563
2455.2,0.00626709
2455.3,0.006572266
2455.4,0.005351563
2455.5,0.007487793
2455.6,0.004130859
2455.7,0.004130859
2455.8,0.00260498
2455.9,0.0001635742
2456,-0.0004467773
2456.1,-0.0004467773
2456.2,-0.005024414
2456.3,-0.003193359
2456.4,-0.002888184
2456.5,0.0001635742
2456.6,0.005046387
2456.7,0.005656738
2456.8,0.004436035
2456.9,0.00260498
2457,-0.001972656
2457.1,-0.003498535
2457.2,-0.002277832
2457.3,0.0001635742
2457.4,0.004436035
2457.5,0.006572266
2457.6,0.002910156
2457.7,-0.001972656
2457.8,-0.002888184
2457.9,-0.003498535
2458,-0.003803711
2458.1,-0.003498535
2458.2,-0.00166748
2458.3,0.001079102
2458.4,0.004130859
2458.5,0.003825684
2458.6,-0.002583008
2458.7,0.0007739258
2458.8,0.005961914
2458.9,-0.002277832
2459,0.002299805
2459.1,0.004436035
2459.2,-0.0004467773
2459.3,-0.001972656
2459.4,0.004741211
2459.5,0.003825684
2459.6,-0.0007519531
2459.7,-0.003803711
2459.8,0.00046875
2459.9,0.002910156
2460,0.005351563
2460.1,0.005351563
2460.2,0.001689453
2460.3,-0.0007519531
2460.4,-0.003193359
2460.5,-0.001362305
2460.6,-0.0001416016
2460.7,0.001384277
2460.8,0.002910156
2460.9,0.003825684
2461,0.003825684
2461.1,0.00626709
2461.2,0.006572266
2461.3,0.003520508
2461.4,0.003215332
2461.5,-0.0001416016
2461.6,-0.0007519531
2461.7,-0.001972656
2461.8,-0.003193359
2461.9,-0.004108887
2462,-0.00166748
2462.1,-0.003803711
2462.2,-0.00166748
2462.3,-0.002888184
2462.4,-0.005024414
2462.5,-0.003498535
2462.6,-0.001972656
2462.7,-0.00166748
2462.8,-0.001362305
2462.9,-0.002277832
2463,-0.001362305
2463.1,-0.002583008
2463.2,-0.003803711
2463.3,-0.002888184
2463.4,-0.001972656
2463.5,-0.002583008
2463.6,-0.003803711
2463.7,-0.003498535
2463.8,-0.004108887
2463.9,-0.004108887
2464,0.00046875
2464.1,0.001079102
2464.2,0.004741211
2464.3,0.005961914
2464.4,0.005046387
2464.5,0.004130859
2464.6,0.003215332
2464.7,-0.001057129
2464.8,0.00046875
2464.9,-0.001057129
2465,-0.004719238
2465.1,-0.002583008
2465.2,0.001689453
2465.3,0.003215332
2465.4,0.00626709
2465.5,0.004130859
2465.6,0.001384277
2465.7,-0.002888184
2465.8,-0.003193359
2465.9,0.0007739258
2466,0.005351563
2466.1,0.004130859
2466.2,0.00260498
2466.3,0.003520508
2466.4,0.003520508
2466.5,0.005656738
2466.6,0.005046387
2466.7,-0.002277832
2466.8,-0.001972656
2466.9,0.001079102
2467,0.005046387
2467.1,-0.002277832
2467.2,0.001079102
2467.3,0.003215332
2467.4,-0.003193359
2467.5,0.001079102
2467.6,0.004741211
2467.7,0.00260498
2467.8,-0.002888184
2467.9,-0.0001416016
2468,0.001994629
2468.1,0.006877441
2468.2,0.00260498
2468.3,-0.0007519531
2468.4,-0.001972656
2468.5,-0.0007519531
2468.6,0.00046875
2468.7,0.001689453
2468.8,0.005351563
2468.9,0.004741211
2469,0.003825684
2469.1,0.0001635742
2469.2,-0.002277832
2469.3,-0.002888184
2469.4,-0.004108887
2469.5,-0.004414063
2469.6,-0.00166748
2469.7,-0.001972656
2469.8,-0.0004467773
2469.9,0.00046875
2470,0.001994629
2470.1,0.002910156
2470.2,0.005046387
2470.3,0.00626709
2470.4,0.006572266
2470.5,0.005961914
2470.6,0.004436035
2470.7,0.004436035
2470.8,0.005961914
2470.9,0.005656738
2471,0.006572266
2471.1,0.004436035
2471.2,0.003520508
2471.3,0.002910156
2471.4,0.004436035
2471.5,0.004741211
2471.6,0.005656738
2471.7,0.005046387
2471.8,0.004130859
2471.9,0.006572266
2472,0.005046387
2472.1,0.006572266
2472.2,0.005961914
2472.3,0.004436035
2472.4,0.001079102
2472.5,0.002299805
2472.6,-0.00166748
2472.7,-0.00166748
2472.8,-0.002277832
2472.9,-0.002888184
2473,-0.003193359
2473.1,0.0001635742
2473.2,0.001994629
2473.3,0.005656738
2473.4,0.005656738
2473.5,0.00260498
2473.6,0.00046875
2473.7,-0.00166748
2473.8,-0.003498535
2473.9,-0.001057129
2474,0.001994629
2474.1,0.005351563
2474.2,0.002299805
2474.3,0.0007739258
2474.4,-0.001972656
2474.5,-0.001972656
2474.6,-0.003498535
2474.7,-0.002277832
2474.8,-0.003803711
2474.9,-0.002583008
2475,-0.001057129
2475.1,0.005961914
2475.2,0.003215332
2475.3,-0.003193359
2475.4,0.001689453
2475.5,0.002910156
2475.6,-0.00166748
2475.7,0.001994629
2475.8,0.004741211
2475.9,-0.0007519531
2476,-0.00166748
2476.1,0.00260498
2476.2,0.006877441
2476.3,-0.00166748
2476.4,-0.002277832
2476.5,-0.0004467773
2476.6,0.00260498
2476.7,0.003825684
2476.8,0.00626709
2476.9,0.002299805
2477,-0.0001416016
2477.1,-0.003193359
2477.2,-0.001362305
2477.3,-0.0001416016
2477.4,-0.0004467773
2477.5,0.001384277
2477.6,0.003520508
2477.7,0.004130859
2477.8,0.005351563
2477.9,0.005351563
2478,0.005656738
2478.1,0.00046875
2478.2,0.001689453
2478.3,0.0001635742
2478.4,-0.002583008
2478.5,-0.004108887
2478.6,-0.003193359
2478.7,-0.002888184
2478.8,-0.004414063
2478.9,-0.002277832
2479,-0.002277832
2479.1,-0.002583008
2479.2,-0.003803711
2479.3,-0.003498535
2479.4,-0.0004467773
2479.5,-0.001057129
2479.6,-0.0007519531
2479.7,-0.001362305
2479.8,-0.001972656
2479.9,-0.003803711
2480,-0.003193359
2480.1,-0.002277832
2480.2,-0.002277832
2480.3,-0.002583008
2480.4,-0.002583008
2480.5,-0.005024414
2480.6,-0.003803711
2480.7,-0.003803711
2480.8,-0.0001416016
2480.9,0.003520508
2481,0.005046387
2481.1,0.005351563
2481.2,0.005961914
2481.3,0.003825684
2481.4,0.0007739258
2481.5,0.0001635742
2481.6,0.0001635742
2481.7,-0.003193359
2481.8,-0.003803711
2481.9,-0.002583008
2482,0.001384277
2482.1,0.003520508
2482.2,0.005656738
2482.3,0.005046387
2482.4,0.00046875
2482.5,-0.002277832
2482.6,-0.002583008
2482.7,-0.001057129
2482.8,0.002299805
2482.9,0.004436035
2483,0.005961914
2483.1,0.004436035
2483.2,-0.0004467773
2483.3,-0.003498535
2483.4,0.0001635742
2483.5,0.003215332
2483.6,0.0001635742
2483.7,-0.001362305
2483.8,0.006572266
2483.9,0.0001635742
2484,-0.002277832
2484.1,0.003520508
2484.2,0.002299805
2484.3,-0.002277832
2484.4,-0.0004467773
2484.5,0.005656738
2484.6,0.005351563
2484.7,-0.0007519531
2484.8,-0.002583008
2484.9,-0.002583008
2485,0.0007739258
2485.1,0.005046387
2485.2,0.00626709
2485.3,0.003825684
2485.4,0.0001635742
2485.5,-0.002888184
2485.6,-0.005024414
2485.7,-0.003803711
2485.8,-0.001972656
2485.9,0.0007739258
2486,0.004130859
2486.1,0.003520508
2486.2,0.005656738
2486.3,0.006572266
2486.4,0.005351563
2486.5,0.005046387
2486.6,0.002910156
2486.7,0.0007739258
2486.8,0.00046875
2486.9,-0.001972656
2487,-0.002888184
2487.1,-0.002888184
2487.2,-0.002277832
2487.3,-0.003498535
2487.4,-0.001057129
2487.5,-0.003498535
2487.6,-0.002583008
2487.7,-0.003498535
2487.8,-0.003193359
2487.9,-0.004108887
2488,0.0001635742
2488.1,0.0007739258
2488.2,0.003215332
2488.3,0.005351563
2488.4,0.005351563
2488.5,0.005656738
2488.6,0.005046387
2488.7,0.002910156
2488.8,-0.0007519531
2488.9,-0.003193359
2489,-0.005939941
2489.1,-0.002277832
2489.2,-0.001057129
2489.3,0.005046387
2489.4,0.007182617
2489.5,0.005961914
2489.6,0.001079102
2489.7,-0.0007519531
2489.8,-0.003498535
2489.9,-0.002888184
2490,0.0001635742
2490.1,0.003520508
2490.2,0.005961914
2490.3,0.002299805
2490.4,-0.0007519531
2490.5,-0.002888184
2490.6,-0.003498535
2490.7,0.001384277
2490.8,0.005961914
2490.9,0.004436035
2491,-0.002888184
2491.1,-0.003498535
2491.2,-0.002277832
2491.3,-0.0004467773
2491.4,-0.002583008
2491.5,-0.001057129
2491.6,-0.003803711
2491.7,-0.002277832
2491.8,0.002910156
2491.9,0.005351563
2492,-0.0007519531
2492.1,0.001689453
2492.2,0.003520508
2492.3,-0.003498535
2492.4,-0.0001416016
2492.5,0.007182617
2492.6,-0.0004467773
2492.7,-0.001362305
2492.8,-0.0001416016
2492.9,0.003825684
2493,0.004436035
2493.1,0.001079102
2493.2,-0.002583008
2493.3,-0.003193359
2493.4,-0.0004467773
2493.5,0.001384277
2493.6,0.004436035
2493.7,0.006572266
2493.8,0.00626709
2493.9,0.005046387
2494,0.002910156
2494.1,0.0001635742
2494.2,0.0001635742
2494.3,-0.002583008
2494.4,-0.003193359
2494.5,-0.001362305
2494.6,-0.003193359
2494.7,-0.001972656
2494.8,-0.001362305
2494.9,-0.001972656
2495,-0.0007519531
2495.1,0.00046875
2495.2,0.0001635742
2495.3,0.0001635742
2495.4,0.001079102
2495.5,0.001079102
2495.6,0.001384277
2495.7,0.001079102
2495.8,0.001689453
2495.9,0.00260498
2496,0.001994629
2496.1,0.0007739258
2496.2,0.0001635742
2496.3,0.001079102
2496.4,-0.0007519531
2496.5,0.001994629
2496.6,-0.0004467773
2496.7,-0.0007519531
2496.8,-0.002583008
2496.9,-0.00166748
2497,-0.00532959
2497.1,-0.002888184
2497.2,-0.003803711
2497.3,-0.0004467773
2497.4,0.00260498
2497.5,0.004741211
2497.6,0.005351563
2497.7,0.006572266
2497.8,0.0007739258
2497.9,-0.0001416016
2498,0.001079102
2498.1,-0.002583008
2498.2,-0.002888184
2498.3,-0.002583008
2498.4,0.001689453
2498.5,0.005046387
2498.6,0.005351563
2498.7,0.001994629
2498.8,-0.003193359
2498.9,-0.002583008
2499,-0.0004467773
2499.1,0.005656738
2499.2,0.004436035
2499.3,0.001384277
2499.4,-0.0007519531
2499.5,-0.002277832
2499.6,-0.003193359
2499.7,-0.003498535
2499.8,-0.005024414
2499.9,-0.002583008
2500,0.001689453
2500.1,0.00626709
2500.2,-0.00166748
2500.3,0.0001635742
2500.4,0.004436035
2500.5,-0.003193359
2500.6,0.0001635742
2500.7,0.005046387
2500.8,-0.003193359
2500.9,0.001689453
2501,0.007487793
2501.1,-0.0001416016
2501.2,-0.002277832
2501.3,0.0007739258
2501.4,0.005656738
2501.5,0.005046387
2501.6,-0.001972656
2501.7,-0.001057129
2501.8,-0.001057129
2501.9,0.001689453
2502,0.003215332
2502.1,0.004436035
2502.2,0.00260498
2502.3,-0.001057129
2502.4,-0.001057129
2502.5,-0.002888184
2502.6,-0.004108887
2502.7,-0.002277832
2502.8,0.001689453
2502.9,0.003215332
2503,0.004436035
2503.1,0.007182617
2503.2,0.006877441
2503.3,0.008708496
2503.4,0.008098145
2503.5,0.00626709
2503.6,0.00626709
2503.7,0.004436035
2503.8,-0.005634766
2503.9,-0.007770996
2504,-0.009907227
2504.1,-0.0102124
2504.2,-0.009296875
2504.3,-0.01143311
2504.4,-0.01051758
2504.5,-0.01082275
2504.6,-0.01082275
2504.7,-0.01082275
2504.8,-0.02058838
2504.9,-0.02058838
2505,-0.02058838
2505.1,-0.01845215
2505.2,-0.01936768
2505.3,-0.01845215
2505.4,-0.01601074
2505.5,-0.01265381
2505.6,-0.01326416
2505.7,-0.01326416
2505.8,-0.01143311
2505.9,-0.01204346
2506,-0.01448486
2506.1,-0.01540039
2506.2,-0.01692627
2506.3,-0.01936768
2506.4,-0.01997803
2506.5,-0.0202832
2506.6,-0.01723145
2506.7,-0.01540039
2506.8,-0.01295898
2506.9,-0.01143311
2507,-0.01479004
2507.1,-0.0178418
2507.2,-0.02150391
2507.3,-0.02089355
2507.4,-0.01967285
2507.5,-0.01356934
2507.6,-0.01204346
2507.7,-0.01601074
2507.8,-0.0190625
2507.9,-0.01936768
2508,-0.0190625
2508.1,-0.01936768
2508.2,-0.01692627
2508.3,-0.01479004
2508.4,-0.01234863
2508.5,-0.01875732
2508.6,-0.01997803
2508.7,-0.01326416
2508.8,-0.01814697
2508.9,-0.01967285
2509,-0.01326416
2509.1,-0.0178418
2509.2,-0.01936768
2509.3,-0.0178418
2509.4,-0.01234863
2509.5,-0.0178418
2509.6,-0.02058838
2509.7,-0.01662109
2509.8,-0.01509521
2509.9,-0.009907227
2510,-0.01479004
2510.1,-0.01662109
2510.2,-0.0202832
2510.3,-0.01936768
2510.4,-0.01845215
2510.5,-0.01601074
2510.6,-0.01540039
2510.7,-0.01265381
2510.8,-0.01295898
2510.9,-0.01234863
2511,-0.01387451
2511.1,-0.01479004
2511.2,-0.01875732
2511.3,-0.01997803
2511.4,-0.02211426
2511.5,-0.02058838
2511.6,-0.02150391
2511.7,-0.0190625
2511.8,-0.01845215
2511.9,-0.0202832
2512,-0.01753662
2512.1,-0.01814697
2512.2,-0.01814697
2512.3,-0.01692627
2512.4,-0.01631592
2512.5,-0.01540039
2512.6,-0.01387451
2512.7,-0.01540039
2512.8,-0.0178418
2512.9,-0.01509521
2513,-0.01509521
2513.1,-0.01509521
2513.2,-0.01479004
2513.3,-0.01448486
2513.4,-0.01845215
2513.5,-0.01753662
2513.6,-0.0190625
2513.7,-0.0190625
2513.8,-0.01936768
2513.9,-0.02058838
2514,-0.01997803
2514.1,-0.02089355
2514.2,-0.02211426
2514.3,-0.0202832
2514.4,-0.0190625
2514.5,-0.01417969
2514.6,-0.01143311
2514.7,-0.01173828
2514.8,-0.01326416
2514.9,-0.01662109
2515,-0.0178418
2515.1,-0.02119873
2515.2,-0.02089355
2515.3,-0.01997803
2515.4,-0.01417969
2515.5,-0.01173828
2515.6,-0.01112793
2515.7,-0.01601074
2515.8,-0.0190625
2515.9,-0.02302979
2516,-0.0178418
2516.1,-0.01387451
2516.2,-0.01112793
2516.3,-0.01387451
2516.4,-0.01082275
2516.5,-0.01234863
2516.6,-0.01570557
2516.7,-0.02150391
2516.8,-0.01753662
2516.9,-0.01265381
2517,-0.01967285
2517.1,-0.0190625
2517.2,-0.01112793
2517.3,-0.01814697
2517.4,-0.01936768
2517.5,-0.01234863
2517.6,-0.01753662
2517.7,-0.01936768
2517.8,-0.01723145
2517.9,-0.01204346
2518,-0.01417969
2518.1,-0.0202832
2518.2,-0.02058838
2518.3,-0.01662109
2518.4,-0.01387451
2518.5,-0.01143311
2518.6,-0.01540039
2518.7,-0.0178418
2518.8,-0.01875732
2518.9,-0.02089355
2519,-0.01967285
2519.1,-0.01845215
2519.2,-0.01753662
2519.3,-0.01417969
2519.4,-0.01234863
2519.5,-0.01265381
2519.6,-0.01356934
2519.7,-0.01265381
2519.8,-0.01417969
2519.9,-0.01631592
2520,-0.0190625
2520.1,-0.01936768
2520.2,-0.01997803
2520.3,-0.02058838
2520.4,-0.02089355
2520.5,-0.0190625
2520.6,-0.01845215
2520.7,-0.0190625
2520.8,-0.0190625
2520.9,-0.01723145
2521,-0.01845215
2521.1,-0.01570557
2521.2,-0.01570557
2521.3,-0.01753662
2521.4,-0.01753662
2521.5,-0.01753662
2521.6,-0.01662109
2521.7,-0.01723145
2521.8,-0.01845215
2521.9,-0.01814697
2522,-0.01723145
2522.1,-0.01845215
2522.2,-0.0190625
2522.3,-0.01936768
2522.4,-0.02364014
2522.5,-0.02119873
2522.6,-0.02058838
2522.7,-0.02119873
2522.8,-0.01753662
2522.9,-0.01601074
2523,-0.01417969
2523.1,-0.01051758
2523.2,-0.01265381
2523.3,-0.01479004
2523.4,-0.01509521
2523.5,-0.01875732
2523.6,-0.02089355
2523.7,-0.01967285
2523.8,-0.0202832
2523.9,-0.01570557
2524,-0.01051758
2524.1,-0.01265381
2524.2,-0.01662109
2524.3,-0.01967285
2524.4,-0.01997803
2524.5,-0.02180908
2524.6,-0.01814697
2524.7,-0.01967285
2524.8,-0.01845215
2524.9,-0.02058838
2525,-0.01967285
2525.1,-0.01570557
2525.2,-0.01295898
2525.3,-0.0202832
2525.4,-0.01845215
2525.5,-0.01173828
2525.6,-0.0202832
2525.7,-0.01814697
2525.8,-0.01295898
2525.9,-0.01967285
2526,-0.01936768
2526.1,-0.01570557
2526.2,-0.01143311
2526.3,-0.01631592
2526.4,-0.02150391
2526.5,-0.0190625
2526.6,-0.01601074
2526.7,-0.01295898
2526.8,-0.01234863
2526.9,-0.01509521
2527,-0.01723145
2527.1,-0.01997803
2527.2,-0.0190625
2527.3,-0.01967285
2527.4,-0.01631592
2527.5,-0.01570557
2527.6,-0.01265381
2527.7,-0.008381348
2527.8,-0.01295898
2527.9,-0.01387451
2528,-0.01570557
2528.1,-0.01631592
2528.2,-0.01845215
2528.3,-0.0202832
2528.4,-0.02119873
2528.5,-0.02058838
2528.6,-0.02180908
2528.7,-0.0190625
2528.8,-0.01997803
2528.9,-0.01967285
2529,-0.01997803
2529.1,-0.01814697
2529.2,-0.0178418
2529.3,-0.01540039
2529.4,-0.0178418
2529.5,-0.01814697
2529.6,-0.01570557
2529.7,-0.01692627
2529.8,-0.01662109
2529.9,-0.01540039
2530,-0.01662109
2530.1,-0.01692627
2530.2,-0.01692627
2530.3,-0.01967285
2530.4,-0.0202832
2530.5,-0.01936768
2530.6,-0.01967285
2530.7,-0.02058838
2530.8,-0.0202832
2530.9,-0.02089355
2531,-0.01967285
2531.1,-0.01723145
2531.2,-0.01448486
2531.3,-0.01204346
2531.4,-0.01173828
2531.5,-0.01234863
2531.6,-0.01631592
2531.7,-0.01753662
2531.8,-0.02119873
2531.9,-0.01967285
2532,-0.02119873
2532.1,-0.01540039
2532.2,-0.01295898
2532.3,-0.01204346
2532.4,-0.01601074
2532.5,-0.0178418
2532.6,-0.02058838
2532.7,-0.0202832
2532.8,-0.01540039
2532.9,-0.01326416
2533,-0.01356934
2533.1,-0.01417969
2533.2,-0.0190625
2533.3,-0.01997803
2533.4,-0.01845215
2533.5,-0.01204346
2533.6,-0.01509521
2533.7,-0.0190625
2533.8,-0.01479004
2533.9,-0.01723145
2534,-0.01936768
2534.1,-0.01417969
2534.2,-0.01234863
2534.3,-0.01875732
2534.4,-0.01814697
2534.5,-0.01540039
2534.6,-0.01326416
2534.7,-0.01723145
2534.8,-0.0202832
2534.9,-0.0190625
2535,-0.01723145
2535.1,-0.01448486
2535.2,-0.01234863
2535.3,-0.01479004
2535.4,-0.01570557
2535.5,-0.01967285
2535.6,-0.02058838
2535.7,-0.02150391
2535.8,-0.01936768
2535.9,-0.0190625
2536,-0.01875732
2536.1,-0.01570557
2536.2,-0.01479004
2536.3,-0.01173828
2536.4,-0.01082275
2536.5,-0.01265381
2536.6,-0.01356934
2536.7,-0.01295898
2536.8,-0.01417969
2536.9,-0.01509521
2537,-0.01631592
2537.1,-0.01845215
2537.2,-0.01875732
2537.3,-0.01997803
2537.4,-0.02058838
2537.5,-0.0178418
2537.6,-0.02119873
2537.7,-0.01967285
2537.8,-0.01967285
2537.9,-0.01967285
2538,-0.02089355
2538.1,-0.02119873
2538.2,-0.01875732
2538.3,-0.01967285
2538.4,-0.01814697
2538.5,-0.0202832
2538.6,-0.01723145
2538.7,-0.01936768
2538.8,-0.01601074
2538.9,-0.01570557
2539,-0.01326416
2539.1,-0.01204346
2539.2,-0.01173828
2539.3,-0.01143311
2539.4,-0.01356934
2539.5,-0.01540039
2539.6,-0.01692627
2539.7,-0.01936768
2539.8,-0.02150391
2539.9,-0.0190625
2540,-0.02058838
2540.1,-0.01479004
2540.2,-0.01356934
2540.3,-0.01051758
2540.4,-0.01540039
2540.5,-0.01753662
2540.6,-0.01997803
2540.7,-0.02089355
2540.8,-0.01845215
2540.9,-0.01326416
2541,-0.01082275
2541.1,-0.01387451
2541.2,-0.0190625
2541.3,-0.01997803
2541.4,-0.0190625
2541.5,-0.01723145
2541.6,-0.01448486
2541.7,-0.01173828
2541.8,-0.01509521
2541.9,-0.0202832
2542,-0.01814697
2542.1,-0.01601074
2542.2,-0.01875732
2542.3,-0.01326416
2542.4,-0.01448486
2542.5,-0.02119873
2542.6,-0.01570557
2542.7,-0.01387451
2542.8,-0.01753662
2542.9,-0.02089355
2543,-0.01662109
2543.1,-0.01540039
2543.2,-0.01143311
2543.3,-0.01570557
2543.4,-0.01936768
2543.5,-0.02150391
2543.6,-0.01875732
2543.7,-0.01692627
2543.8,-0.01479004
2543.9,-0.01295898
2544,-0.01204346
2544.1,-0.01417969
2544.2,-0.01662109
2544.3,-0.01723145
2544.4,-0.0178418
2544.5,-0.01967285
2544.6,-0.01936768
2544.7,-0.0202832
2544.8,-0.01936768
2544.9,-0.01875732
2545,-0.01631592
2545.1,-0.01540039
2545.2,-0.01417969
2545.3,-0.01417969
2545.4,-0.01265381
2545.5,-0.01234863
2545.6,-0.01295898
2545.7,-0.01082275
2545.8,-0.01234863
2545.9,-0.01265381
2546,-0.01265381
2546.1,-0.01387451
2546.2,-0.01082275
2546.3,-0.01387451
2546.4,-0.01356934
2546.5,-0.01204346
2546.6,-0.009602051
2546.7,-0.01265381
2546.8,-0.01356934
2546.9,-0.01234863
2547,-0.01234863
2547.1,-0.01234863
2547.2,-0.01112793
2547.3,-0.01295898
2547.4,-0.01570557
2547.5,-0.01692627
2547.6,-0.01845215
2547.7,-0.0190625
2547.8,-0.02119873
2547.9,-0.02058838
2548,-0.01967285
2548.1,-0.0202832
2548.2,-0.0190625
2548.3,-0.01356934
2548.4,-0.01295898
2548.5,-0.01051758
2548.6,-0.01509521
2548.7,-0.01692627
2548.8,-0.01967285
2548.9,-0.02058838
2549,-0.01997803
2549.1,-0.01326416
2549.2,-0.01234863
2549.3,-0.01295898
2549.4,-0.01723145
2549.5,-0.01875732
2549.6,-0.02150391
2549.7,-0.01997803
2549.8,-0.01967285
2549.9,-0.01723145
2550,-0.01417969
2550.1,-0.01356934
2550.2,-0.01967285
2550.3,-0.01845215
2550.4,-0.01234863
2550.5,-0.01936768
2550.6,-0.01814697
2550.7,-0.01265381
2550.8,-0.01723145
2550.9,-0.01936768
2551,-0.01387451
2551.1,-0.01204346
2551.2,-0.01967285
2551.3,-0.01967285
2551.4,-0.01753662
2551.5,-0.01326416
2551.6,-0.01082275
2551.7,-0.01356934
2551.8,-0.0190625
2551.9,-0.02150391
2552,-0.02089355
2552.1,-0.01845215
2552.2,-0.01601074
2552.3,-0.01204346
2552.4,-0.01112793
2552.5,-0.01204346
2552.6,-0.01265381
2552.7,-0.01479004
2552.8,-0.01814697
2552.9,-0.01997803
2553,-0.02058838
2553.1,-0.0178418
2553.2,-0.01936768
2553.3,-0.01967285
2553.4,-0.01814697
2553.5,-0.01753662
2553.6,-0.0178418
2553.7,-0.01509521
2553.8,-0.01479004
2553.9,-0.01448486
2554,-0.01479004
2554.1,-0.01417969
2554.2,-0.01143311
2554.3,-0.01204346
2554.4,-0.01265381
2554.5,-0.0102124
2554.6,-0.01051758
2554.7,-0.01112793
2554.8,-0.01204346
2554.9,-0.01265381
2555,-0.01326416
2555.1,-0.01173828
2555.2,-0.01143311
2555.3,-0.01356934
2555.4,-0.01570557
2555.5,-0.01631592
2555.6,-0.01723145
2555.7,-0.0178418
2555.8,-0.01967285
2555.9,-0.0178418
2556,-0.02089355
2556.1,-0.01997803
2556.2,-0.02119873
2556.3,-0.01814697
2556.4,-0.01692627
2556.5,-0.01143311
2556.6,-0.01051758
2556.7,-0.01295898
2556.8,-0.01479004
2556.9,-0.01875732
2557,-0.01967285
2557.1,-0.02302979
2557.2,-0.0178418
2557.3,-0.01265381
2557.4,-0.01051758
2557.5,-0.01479004
2557.6,-0.01723145
2557.7,-0.02089355
2557.8,-0.02119873
2557.9,-0.0202832
2558,-0.01814697
2558.1,-0.01814697
2558.2,-0.02119873
2558.3,-0.01997803
2558.4,-0.01723145
2558.5,-0.01173828
2558.6,-0.0178418
2558.7,-0.0190625
2558.8,-0.01265381
2558.9,-0.01753662
2559,-0.01692627
2559.1,-0.01448486
2559.2,-0.01723145
2559.3,-0.01967285
2559.4,-0.01570557
2559.5,-0.01051758
2559.6,-0.01570557
2559.7,-0.01997803
2559.8,-0.01936768
2559.9,-0.01753662
2560,-0.01295898
2560.1,-0.01204346
2560.2,-0.01448486
2560.3,-0.01753662
2560.4,-0.01967285
2560.5,-0.0202832
2560.6,-0.0178418
2560.7,-0.01662109
2560.8,-0.01692627
2560.9,-0.01509521
2561,-0.01234863
2561.1,-0.01295898
2561.2,-0.01204346
2561.3,-0.01265381
2561.4,-0.01448486
2561.5,-0.01936768
2561.6,-0.0190625
2561.7,-0.01936768
2561.8,-0.02089355
2561.9,-0.02241943
2562,-0.01936768
2562.1,-0.0202832
2562.2,-0.01936768
2562.3,-0.01936768
2562.4,-0.0190625
2562.5,-0.01967285
2562.6,-0.01875732
2562.7,-0.01692627
2562.8,-0.01692627
2562.9,-0.01692627
2563,-0.0178418
2563.1,-0.01753662
2563.2,-0.01967285
2563.3,-0.0178418
2563.4,-0.01845215
2563.5,-0.01814697
2563.6,-0.01814697
2563.7,-0.0202832
2563.8,-0.0190625
2563.9,-0.02180908
2564,-0.02119873
2564.1,-0.02058838
2564.2,-0.02058838
2564.3,-0.0190625
2564.4,-0.01662109
2564.5,-0.01448486
2564.6,-0.01295898
2564.7,-0.01173828
2564.8,-0.01173828
2564.9,-0.01570557
2565,-0.01753662
2565.1,-0.01967285
2565.2,-0.02119873
2565.3,-0.02089355
2565.4,-0.01662109
2565.5,-0.01265381
2565.6,-0.01143311
2565.7,-0.01417969
2565.8,-0.01967285
2565.9,-0.01967285
2566,-0.02150391
2566.1,-0.01662109
2566.2,-0.01204346
2566.3,-0.01173828
2566.4,-0.01265381
2566.5,-0.01509521
2566.6,-0.01845215
2566.7,-0.02119873
2566.8,-0.01570557
2566.9,-0.01143311
2567,-0.0190625
2567.1,-0.01875732
2567.2,-0.01326416
2567.3,-0.01814697
2567.4,-0.01936768
2567.5,-0.01234863
2567.6,-0.01601074
2567.7,-0.0202832
2567.8,-0.01692627
2567.9,-0.01173828
2568,-0.01204346
2568.1,-0.02089355
2568.2,-0.01814697
2568.3,-0.01875732
2568.4,-0.01601074
2568.5,-0.01295898
2568.6,-0.01295898
2568.7,-0.01448486
2568.8,-0.01814697
2568.9,-0.01997803
2569,-0.01936768
2569.1,-0.02058838
2569.2,-0.0190625
2569.3,-0.0190625
2569.4,-0.01601074
2569.5,-0.01448486
2569.6,-0.01326416
2569.7,-0.01143311
2569.8,-0.01265381
2569.9,-0.01326416
2570,-0.01540039
2570.1,-0.01356934
2570.2,-0.01753662
2570.3,-0.01662109
2570.4,-0.0178418
2570.5,-0.0190625
2570.6,-0.0190625
2570.7,-0.02211426
2570.8,-0.01936768
2570.9,-0.02058838
2571,-0.0202832
2571.1,-0.01967285
2571.2,-0.01845215
2571.3,-0.02180908
2571.4,-0.02180908
2571.5,-0.02119873
2571.6,-0.02058838
2571.7,-0.02058838
2571.8,-0.0202832
2571.9,-0.01967285
2572,-0.0202832
2572.1,-0.01997803
2572.2,-0.01936768
2572.3,-0.01936768
2572.4,-0.01540039
2572.5,-0.01326416
2572.6,-0.0102124
2572.7,-0.01082275
2572.8,-0.01265381
2572.9,-0.01387451
2573,-0.01509521
2573.1,-0.01997803
2573.2,-0.0202832
2573.3,-0.01814697
2573.4,-0.0202832
2573.5,-0.0190625
2573.6,-0.01417969
2573.7,-0.01112793
2573.8,-0.01295898
2573.9,-0.01570557
2574,-0.01814697
2574.1,-0.0202832
2574.2,-0.02058838
2574.3,-0.01601074
2574.4,-0.01112793
2574.5,-0.01173828
2574.6,-0.01326416
2574.7,-0.01662109
2574.8,-0.01479004
2574.9,-0.01295898
2575,-0.01265381
2575.1,-0.01814697
2575.2,-0.01997803
2575.3,-0.01479004
2575.4,-0.01448486
2575.5,-0.01997803
2575.6,-0.01509521
2575.7,-0.01601074
2575.8,-0.02089355
2575.9,-0.01692627
2576,-0.01082275
2576.1,-0.01814697
2576.2,-0.01936768
2576.3,-0.0178418
2576.4,-0.01356934
2576.5,-0.01265381
2576.6,-0.01692627
2576.7,-0.01936768
2576.8,-0.01967285
2576.9,-0.01875732
2577,-0.01601074
2577.1,-0.01387451
2577.2,-0.01234863
2577.3,-0.01082275
2577.4,-0.01295898
2577.5,-0.01662109
2577.6,-0.01692627
2577.7,-0.0190625
2577.8,-0.0202832
2577.9,-0.0202832
2578,-0.0202832
2578.1,-0.01875732
2578.2,-0.01845215
2578.3,-0.01631592
2578.4,-0.01540039
2578.5,-0.01540039
2578.6,-0.01509521
2578.7,-0.01295898
2578.8,-0.01173828
2578.9,-0.01234863
2579,-0.01204346
2579.1,-0.01143311
2579.2,-0.01173828
2579.3,-0.01265381
2579.4,-0.01265381
2579.5,-0.01295898
2579.6,-0.01234863
2579.7,-0.01051758
2579.8,-0.01173828
2579.9,-0.01265381
2580,-0.01295898
2580.1,-0.01234863
2580.2,-0.01173828
2580.3,-0.01295898
2580.4,-0.01417969
2580.5,-0.01509521
2580.6,-0.01753662
2580.7,-0.0178418
2580.8,-0.01967285
2580.9,-0.01936768
2581,-0.02089355
2581.1,-0.02089355
2581.2,-0.02058838
2581.3,-0.0202832
2581.4,-0.01631592
2581.5,-0.01234863
2581.6,-0.009602051
2581.7,-0.01295898
2581.8,-0.01509521
2581.9,-0.01936768
2582,-0.02058838
2582.1,-0.02180908
2582.2,-0.0178418
2582.3,-0.01417969
2582.4,-0.01082275
2582.5,-0.01448486
2582.6,-0.01631592
2582.7,-0.02150391
2582.8,-0.0190625
2582.9,-0.01814697
2583,-0.01631592
2583.1,-0.01814697
2583.2,-0.01967285
2583.3,-0.01967285
2583.4,-0.01753662
2583.5,-0.01173828
2583.6,-0.01723145
2583.7,-0.0178418
2583.8,-0.01326416
2583.9,-0.01814697
2584,-0.01967285
2584.1,-0.01326416
2584.2,-0.01601074
2584.3,-0.02058838
2584.4,-0.01509521
2584.5,-0.01234863
2584.6,-0.01448486
2584.7,-0.02119873
2584.8,-0.0190625
2584.9,-0.01662109
2585,-0.01509521
2585.1,-0.01051758
2585.2,-0.01295898
2585.3,-0.01753662
2585.4,-0.02058838
2585.5,-0.02089355
2585.6,-0.02150391
2585.7,-0.01845215
2585.8,-0.01601074
2585.9,-0.01326416
2586,-0.01143311
2586.1,-0.01112793
2586.2,-0.01265381
2586.3,-0.01479004
2586.4,-0.01753662
2586.5,-0.01723145
2586.6,-0.0190625
2586.7,-0.0190625
2586.8,-0.01967285
2586.9,-0.02119873
2587,-0.01936768
2587.1,-0.01875732
2587.2,-0.01967285
2587.3,-0.01845215
2587.4,-0.01967285
2587.5,-0.01814697
2587.6,-0.01753662
2587.7,-0.01692627
2587.8,-0.01845215
2587.9,-0.01662109
2588,-0.01662109
2588.1,-0.01570557
2588.2,-0.01692627
2588.3,-0.0178418
2588.4,-0.01875732
2588.5,-0.01875732
2588.6,-0.01936768
2588.7,-0.01936768
2588.8,-0.0202832
2588.9,-0.01997803
2589,-0.02089355
2589.1,-0.01875732
2589.2,-0.01967285
2589.3,-0.01814697
2589.4,-0.0190625
2589.5,-0.01631592
2589.6,-0.01265381
2589.7,-0.01204346
2589.8,-0.01112793
2589.9,-0.01295898
2590,-0.01753662
2590.1,-0.01814697
2590.2,-0.02119873
2590.3,-0.02089355
2590.4,-0.01997803
2590.5,-0.01448486
2590.6,-0.01234863
2590.7,-0.01082275
2590.8,-0.01509521
2590.9,-0.0202832
2591,-0.02150391
2591.1,-0.0202832
2591.2,-0.01570557
2591.3,-0.01326416
2591.4,-0.01234863
2591.5,-0.01540039
2591.6,-0.01936768
2591.7,-0.02089355
2591.8,-0.01875732
2591.9,-0.01173828
2592,-0.01753662
2592.1,-0.02058838
2592.2,-0.01173828
2592.3,-0.0178418
2592.4,-0.01845215
2592.5,-0.01265381
2592.6,-0.01814697
2592.7,-0.02089355
2592.8,-0.01662109
2592.9,-0.01112793
2593,-0.01631592
2593.1,-0.01814697
2593.2,-0.02119873
2593.3,-0.01814697
2593.4,-0.01479004
2593.5,-0.01143311
2593.6,-0.01204346
2593.7,-0.01692627
2593.8,-0.0202832
2593.9,-0.01997803
2594,-0.01875732
2594.1,-0.0178418
2594.2,-0.01570557
2594.3,-0.01143311
2594.4,-0.01112793
2594.5,-0.01204346
2594.6,-0.01265381
2594.7,-0.01356934
2594.8,-0.01845215
2594.9,-0.01875732
2595,-0.01997803
2595.1,-0.0190625
2595.2,-0.02150391
2595.3,-0.02211426
2595.4,-0.01845215
2595.5,-0.0202832
2595.6,-0.01997803
2595.7,-0.01875732
2595.8,-0.01540039
2595.9,-0.01814697
2596,-0.01723145
2596.1,-0.01692627
2596.2,-0.01692627
2596.3,-0.01631592
2596.4,-0.01631592
2596.5,-0.01417969
2596.6,-0.01570557
2596.7,-0.01631592
2596.8,-0.0178418
2596.9,-0.01631592
2597,-0.0178418
2597.1,-0.0190625
2597.2,-0.0190625
2597.3,-0.01845215
2597.4,-0.02119873
2597.5,-0.02058838
2597.6,-0.02119873
2597.7,-0.02180908
2597.8,-0.01967285
2597.9,-0.01967285
2598,-0.01417969
2598.1,-0.01204346
2598.2,-0.01173828
2598.3,-0.01295898
2598.4,-0.01540039
2598.5,-0.01753662
2598.6,-0.01967285
2598.7,-0.01967285
2598.8,-0.02119873
2598.9,-0.01662109
2599,-0.01387451
2599.1,-0.01112793
2599.2,-0.01601074
2599.3,-0.01753662
2599.4,-0.0202832
2599.5,-0.0190625
2599.6,-0.0202832
2599.7,-0.01967285
2599.8,-0.0190625
2599.9,-0.01967285
2600,-0.01814697
2600.1,-0.01387451
2600.2,-0.01417969
2600.3,-0.02241943
2600.4,-0.01631592
2600.5,-0.01295898
2600.6,-0.01814697
2600.7,-0.01662109
2600.8,-0.01448486
2600.9,-0.0202832
2601,-0.01753662
2601.1,-0.01234863
2601.2,-0.01570557
2601.3,-0.01814697
2601.4,-0.01967285
2601.5,-0.01540039
2601.6,-0.01265381
2601.7,-0.01295898
2601.8,-0.0178418
2601.9,-0.02058838
2602,-0.01936768
2602.1,-0.0202832
2602.2,-0.01509521
2602.3,-0.01479004
2602.4,-0.01173828
2602.5,-0.01387451
2602.6,-0.01295898
2602.7,-0.01723145
2602.8,-0.01875732
2602.9,-0.02119873
2603,-0.02058838
2603.1,-0.0190625
2603.2,-0.01845215
2603.3,-0.01967285
2603.4,-0.01662109
2603.5,-0.01631592
2603.6,-0.01540039
2603.7,-0.01387451
2603.8,-0.01112793
2603.9,-0.01112793
2604,-0.01204346
2604.1,-0.01234863
2604.2,-0.01143311
2604.3,-0.01265381
2604.4,-0.01326416
2604.5,-0.01326416
2604.6,-0.01448486
2604.7,-0.01448486
2604.8,-0.01448486
2604.9,-0.01356934
2605,-0.01326416
2605.1,-0.01326416
2605.2,-0.01234863
2605.3,-0.01295898
2605.4,-0.01295898
2605.5,-0.01326416
2605.6,-0.01082275
2605.7,-0.01082275
2605.8,-0.01265381
2605.9,-0.01479004
2606,-0.01387451
2606.1,-0.01631592
2606.2,-0.01814697
2606.3,-0.01814697
2606.4,-0.02150391
2606.5,-0.01967285
2606.6,-0.01997803
2606.7,-0.01936768
2606.8,-0.01692627
2606.9,-0.01051758
2607,-0.01204346
2607.1,-0.01356934
2607.2,-0.01631592
2607.3,-0.01936768
2607.4,-0.02150391
2607.5,-0.0190625
2607.6,-0.01662109
2607.7,-0.01204346
2607.8,-0.01204346
2607.9,-0.01417969
2608,-0.01570557
2608.1,-0.01570557
2608.2,-0.01509521
2608.3,-0.01112793
2608.4,-0.01356934
2608.5,-0.02089355
2608.6,-0.01845215
2608.7,-0.01204346
2608.8,-0.01875732
2608.9,-0.0178418
2609,-0.01265381
2609.1,-0.0202832
2609.2,-0.01845215
2609.3,-0.01417969
2609.4,-0.01173828
2609.5,-0.0178418
2609.6,-0.0202832
2609.7,-0.01570557
2609.8,-0.01234863
2609.9,-0.01326416
2610,-0.01601074
2610.1,-0.01997803
2610.2,-0.01967285
2610.3,-0.01845215
2610.4,-0.01723145
2610.5,-0.01448486
2610.6,-0.01234863
2610.7,-0.01265381
2610.8,-0.01112793
2610.9,-0.01295898
2611,-0.0178418
2611.1,-0.01753662
2611.2,-0.01936768
2611.3,-0.02058838
2611.4,-0.02211426
2611.5,-0.01997803
2611.6,-0.01936768
2611.7,-0.0190625
2611.8,-0.01814697
2611.9,-0.01753662
2612,-0.01692627
2612.1,-0.01601074
2612.2,-0.01479004
2612.3,-0.01356934
2612.4,-0.01448486
2612.5,-0.01326416
2612.6,-0.01295898
2612.7,-0.01265381
2612.8,-0.01234863
2612.9,-0.01204346
2613,-0.01234863
2613.1,-0.01051758
2613.2,-0.01265381
2613.3,-0.01265381
2613.4,-0.01387451
2613.5,-0.01448486
2613.6,-0.01540039
2613.7,-0.01540039
2613.8,-0.01479004
2613.9,-0.01814697
2614,-0.0190625
2614.1,-0.02211426
2614.2,-0.02119873
2614.3,-0.02394531
2614.4,-0.02058838
2614.5,-0.01875732
2614.6,-0.01753662
2614.7,-0.01387451
2614.8,-0.01173828
2614.9,-0.01234863
2615,-0.01479004
2615.1,-0.01570557
2615.2,-0.01753662
2615.3,-0.01936768
2615.4,-0.02058838
2615.5,-0.0178418
2615.6,-0.01387451
2615.7,-0.01356934
2615.8,-0.01295898
2615.9,-0.01662109
2616,-0.0190625
2616.1,-0.02058838
2616.2,-0.01662109
2616.3,-0.01417969
2616.4,-0.01509521
2616.5,-0.01601074
2616.6,-0.01936768
2616.7,-0.0202832
2616.8,-0.01540039
2616.9,-0.01173828
2617,-0.01814697
2617.1,-0.01814697
2617.2,-0.01265381
2617.3,-0.0202832
2617.4,-0.01723145
2617.5,-0.01143311
2617.6,-0.01753662
2617.7,-0.0202832
2617.8,-0.01692627
2617.9,-0.01173828
2618,-0.01448486
2618.1,-0.0178418
2618.2,-0.0202832
2618.3,-0.01875732
2618.4,-0.01509521
2618.5,-0.01234863
2618.6,-0.01265381
2618.7,-0.01326416
2618.8,-0.01723145
2618.9,-0.01936768
2619,-0.02150391
2619.1,-0.02211426
2619.2,-0.01967285
2619.3,-0.01814697
2619.4,-0.01723145
2619.5,-0.01448486
2619.6,-0.01265381
2619.7,-0.01082275
2619.8,-0.01173828
2619.9,-0.01295898
2620,-0.01265381
2620.1,-0.01417969
2620.2,-0.01417969
2620.3,-0.01692627
2620.4,-0.01814697
2620.5,-0.0202832
2620.6,-0.01723145
2620.7,-0.01997803
2620.8,-0.01997803
2620.9,-0.02058838
2621,-0.02150391
2621.1,-0.01967285
2621.2,-0.0190625
2621.3,-0.02058838
2621.4,-0.02241943
2621.5,-0.0190625
2621.6,-0.0202832
2621.7,-0.01967285
2621.8,-0.01936768
2621.9,-0.02058838
2622,-0.0190625
2622.1,-0.01753662
2622.2,-0.01570557
2622.3,-0.01417969
2622.4,-0.01173828
2622.5,-0.01173828
2622.6,-0.009907227
2622.7,-0.01204346
2622.8,-0.01509521
2622.9,-0.0178418
2623,-0.01845215
2623.1,-0.02058838
2623.2,-0.02241943
2623.3,-0.0190625
2623.4,-0.01723145
2623.5,-0.01417969
2623.6,-0.01173828
2623.7,-0.01295898
2623.8,-0.01662109
2623.9,-0.0190625
2624,-0.01997803
2624.1,-0.01845215
2624.2,-0.01570557
2624.3,-0.01173828
2624.4,-0.01234863
2624.5,-0.01570557
2624.6,-0.0178418
2624.7,-0.0190625
2624.8,-0.01936768
2624.9,-0.0178418
2625,-0.01509521
2625.1,-0.01204346
2625.2,-0.01723145
2625.3,-0.0202832
2625.4,-0.01387451
2625.5,-0.01723145
2625.6,-0.01875732
2625.7,-0.01356934
2625.8,-0.01540039
2625.9,-0.01997803
2626,-0.01601074
2626.1,-0.01173828
2626.2,-0.01662109
2626.3,-0.02089355
2626.4,-0.01845215
2626.5,-0.01753662
2626.6,-0.01234863
2626.7,-0.01112793
2626.8,-0.01570557
2626.9,-0.01875732
2627,-0.02150391
2627.1,-0.01936768
2627.2,-0.0190625
2627.3,-0.01692627
2627.4,-0.01387451
2627.5,-0.01051758
2627.6,-0.01143311
2627.7,-0.01112793
2627.8,-0.01265381
2627.9,-0.01631592
2628,-0.01875732
2628.1,-0.0178418
2628.2,-0.0190625
2628.3,-0.01967285
2628.4,-0.02089355
2628.5,-0.02058838
2628.6,-0.02150391
2628.7,-0.0202832
2628.8,-0.01936768
2628.9,-0.01845215
2629,-0.0190625
2629.1,-0.01845215
2629.2,-0.01723145
2629.3,-0.01845215
2629.4,-0.0190625
2629.5,-0.01723145
2629.6,-0.01601074
2629.7,-0.01723145
2629.8,-0.01723145
2629.9,-0.01723145
2630,-0.01875732
2630.1,-0.01814697
2630.2,-0.01997803
2630.3,-0.02058838
2630.4,-0.01997803
2630.5,-0.02150391
2630.6,-0.01814697
2630.7,-0.02180908
2630.8,-0.01997803
2630.9,-0.01936768
2631,-0.01662109
2631.1,-0.01479004
2631.2,-0.01143311
2631.3,-0.01387451
2631.4,-0.01234863
2631.5,-0.01448486
2631.6,-0.01967285
2631.7,-0.01997803
2631.8,-0.0202832
2631.9,-0.01997803
2632,-0.01662109
2632.1,-0.01112793
2632.2,-0.01417969
2632.3,-0.01387451
2632.4,-0.01845215
2632.5,-0.01997803
2632.6,-0.02058838
2632.7,-0.01570557
2632.8,-0.009907227
2632.9,-0.01082275
2633,-0.01326416
2633.1,-0.01509521
2633.2,-0.009907227
2633.3,-0.01326416
2633.4,-0.01692627
2633.5,-0.0202832
2633.6,-0.01601074
2633.7,-0.01387451
2633.8,-0.01997803
2633.9,-0.01540039
2634,-0.01204346
2634.1,-0.01997803
2634.2,-0.01875732
2634.3,-0.01051758
2634.4,-0.01662109
2634.5,-0.02150391
2634.6,-0.01692627
2634.7,-0.01326416
2634.8,-0.01234863
2634.9,-0.01601074
2635,-0.01967285
2635.1,-0.02089355
2635.2,-0.0190625
2635.3,-0.01570557
2635.4,-0.01356934
2635.5,-0.01143311
2635.6,-0.01356934
2635.7,-0.01509521
2635.8,-0.0190625
2635.9,-0.0202832
2636,-0.02150391
2636.1,-0.02119873
2636.2,-0.01845215
2636.3,-0.01875732
2636.4,-0.01753662
2636.5,-0.01509521
2636.6,-0.01387451
2636.7,-0.01265381
2636.8,-0.01173828
2636.9,-0.01112793
2637,-0.01234863
2637.1,-0.01143311
2637.2,-0.01265381
2637.3,-0.01204346
2637.4,-0.01387451
2637.5,-0.01509521
2637.6,-0.01387451
2637.7,-0.01448486
2637.8,-0.01570557
2637.9,-0.01723145
2638,-0.01662109
2638.1,-0.01875732
2638.2,-0.01601074
2638.3,-0.01356934
2638.4,-0.01601074
2638.5,-0.01387451
2638.6,-0.01326416
2638.7,-0.01326416
2638.8,-0.01204346
2638.9,-0.01112793
2639,-0.01143311
2639.1,-0.01112793
2639.2,-0.01448486
2639.3,-0.01540039
2639.4,-0.01692627
2639.5,-0.01814697
2639.6,-0.02058838
2639.7,-0.02119873
2639.8,-0.01997803
2639.9,-0.0190625
2640,-0.01570557
2640.1,-0.01356934
2640.2,-0.01295898
2640.3,-0.01265381
2640.4,-0.01723145
2640.5,-0.01875732
2640.6,-0.01997803
2640.7,-0.01936768
2640.8,-0.01601074
2640.9,-0.009907227
2641,-0.01387451
2641.1,-0.01723145
2641.2,-0.01936768
2641.3,-0.02058838
2641.4,-0.02058838
2641.5,-0.02180908
2641.6,-0.01967285
2641.7,-0.01662109
2641.8,-0.01173828
2641.9,-0.01479004
2642,-0.02089355
2642.1,-0.01631592
2642.2,-0.01570557
2642.3,-0.0190625
2642.4,-0.01570557
2642.5,-0.01387451
2642.6,-0.01967285
2642.7,-0.01631592
2642.8,-0.01265381
2642.9,-0.01387451
2643,-0.01997803
2643.1,-0.0202832
2643.2,-0.0178418
2643.3,-0.01204346
2643.4,-0.01387451
2643.5,-0.01326416
2643.6,-0.01814697
2643.7,-0.0190625
2643.8,-0.01967285
2643.9,-0.0190625
2644,-0.0178418
2644.1,-0.01601074
2644.2,-0.01448486
2644.3,-0.01356934
2644.4,-0.0102124
2644.5,-0.01173828
2644.6,-0.01448486
2644.7,-0.01356934
2644.8,-0.01540039
2644.9,-0.0178418
2645,-0.0202832
2645.1,-0.0202832
2645.2,-0.02150391
2645.3,-0.02119873
2645.4,-0.01997803
2645.5,-0.01814697
2645.6,-0.01936768
2645.7,-0.02089355
2645.8,-0.01967285
2645.9,-0.01845215
2646,-0.0190625
2646.1,-0.01753662
2646.2,-0.0178418
2646.3,-0.0178418
2646.4,-0.01997803
2646.5,-0.01814697
2646.6,-0.01967285
2646.7,-0.01936768
2646.8,-0.01997803
2646.9,-0.01936768
2647,-0.01936768
2647.1,-0.02089355
2647.2,-0.02058838
2647.3,-0.02089355
2647.4,-0.02150391
2647.5,-0.0202832
2647.6,-0.0190625
2647.7,-0.01356934
2647.8,-0.01295898
2647.9,-0.01204346
2648,-0.01234863
2648.1,-0.01509521
2648.2,-0.01631592
2648.3,-0.01967285
2648.4,-0.01997803
2648.5,-0.01936768
2648.6,-0.01936768
2648.7,-0.01356934
2648.8,-0.01173828
2648.9,-0.01417969
2649,-0.01601074
2649.1,-0.01936768
2649.2,-0.02089355
2649.3,-0.01814697
2649.4,-0.01356934
2649.5,-0.01082275
2649.6,-0.01234863
2649.7,-0.01540039
2649.8,-0.01326416
2649.9,-0.01265381
2650,-0.01417969
2650.1,-0.01875732
2650.2,-0.01845215
2650.3,-0.01234863
2650.4,-0.01723145
2650.5,-0.01936768
2650.6,-0.01387451
2650.7,-0.01479004
2650.8,-0.02150391
2650.9,-0.01448486
2651,-0.01143311
2651.1,-0.0202832
2651.2,-0.0190625
2651.3,-0.01570557
2651.4,-0.01234863
2651.5,-0.01356934
2651.6,-0.01631592
2651.7,-0.01997803
2651.8,-0.02089355
2651.9,-0.01845215
2652,-0.01509521
2652.1,-0.01479004
2652.2,-0.01356934
2652.3,-0.01356934
2652.4,-0.01387451
2652.5,-0.01967285
2652.6,-0.01967285
2652.7,-0.01936768
2652.8,-0.01997803
2652.9,-0.01997803
2653,-0.01814697
2653.1,-0.01967285
2653.2,-0.01875732
2653.3,-0.01631592
2653.4,-0.01448486
2653.5,-0.01326416
2653.6,-0.01234863
2653.7,-0.01234863
2653.8,-0.01051758
2653.9,-0.01356934
2654,-0.01173828
2654.1,-0.01051758
2654.2,-0.01112793
2654.3,-0.01326416
2654.4,-0.01234863
2654.5,-0.01265381
2654.6,-0.01143311
2654.7,-0.01356934
2654.8,-0.01234863
2654.9,-0.01143311
2655,-0.01234863
2655.1,-0.01173828
2655.2,-0.01143311
2655.3,-0.01173828
2655.4,-0.01204346
2655.5,-0.01204346
2655.6,-0.01356934
2655.7,-0.01479004
2655.8,-0.01570557
2655.9,-0.01753662
2656,-0.01875732
2656.1,-0.01997803
2656.2,-0.0202832
2656.3,-0.0190625
2656.4,-0.01997803
2656.5,-0.01814697
2656.6,-0.01204346
2656.7,-0.01204346
2656.8,-0.01356934
2656.9,-0.01509521
2657,-0.01814697
2657.1,-0.02119873
2657.2,-0.02089355
2657.3,-0.01753662
2657.4,-0.01326416
2657.5,-0.01082275
2657.6,-0.01540039
2657.7,-0.01875732
2657.8,-0.01875732
2657.9,-0.02180908
2658,-0.0190625
2658.1,-0.0190625
2658.2,-0.0202832
2658.3,-0.0202832
2658.4,-0.01753662
2658.5,-0.01326416
2658.6,-0.01387451
2658.7,-0.01936768
2658.8,-0.01662109
2658.9,-0.01234863
2659,-0.0202832
2659.1,-0.01723145
2659.2,-0.01204346
2659.3,-0.01845215
2659.4,-0.01875732
2659.5,-0.01509521
2659.6,-0.01387451
2659.7,-0.01692627
2659.8,-0.02058838
2659.9,-0.01936768
2660,-0.01692627
2660.1,-0.01356934
2660.2,-0.01234863
2660.3,-0.01143311
2660.4,-0.01631592
2660.5,-0.01875732
2660.6,-0.01967285
2660.7,-0.02150391
2660.8,-0.01875732
2660.9,-0.0178418
2661,-0.01723145
2661.1,-0.01417969
2661.2,-0.01417969
2661.3,-0.01143311
2661.4,-0.01265381
2661.5,-0.01173828
2661.6,-0.01295898
2661.7,-0.01326416
2661.8,-0.01601074
2661.9,-0.01875732
2662,-0.01723145
2662.1,-0.01875732
2662.2,-0.01875732
2662.3,-0.01997803
2662.4,-0.02119873
2662.5,-0.01997803
2662.6,-0.02211426
2662.7,-0.02058838
2662.8,-0.01967285
2662.9,-0.01997803
2663,-0.0202832
2663.1,-0.01967285
2663.2,-0.0202832
2663.3,-0.02089355
2663.4,-0.01967285
2663.5,-0.01845215
2663.6,-0.01692627
2663.7,-0.01845215
2663.8,-0.01601074
2663.9,-0.01540039
2664,-0.01234863
2664.1,-0.01143311
2664.2,-0.01173828
2664.3,-0.01234863
2664.4,-0.01570557
2664.5,-0.01662109
2664.6,-0.01814697
2664.7,-0.02150391
2664.8,-0.02058838
2664.9,-0.0190625
2665,-0.01875732
2665.1,-0.01540039
2665.2,-0.01295898
2665.3,-0.01265381
2665.4,-0.01570557
2665.5,-0.0178418
2665.6,-0.0190625
2665.7,-0.02089355
2665.8,-0.01753662
2665.9,-0.01173828
2666,-0.01204346
2666.1,-0.0178418
2666.2,-0.0190625
2666.3,-0.01967285
2666.4,-0.0178418
2666.5,-0.0190625
2666.6,-0.01631592
2666.7,-0.01326416
2666.8,-0.01417969
2666.9,-0.0202832
2667,-0.01631592
2667.1,-0.01082275
2667.2,-0.0202832
2667.3,-0.0178418
2667.4,-0.01082275
2667.5,-0.01967285
2667.6,-0.01967285
2667.7,-0.01265381
2667.8,-0.01387451
2667.9,-0.0190625
2668,-0.0202832
2668.1,-0.01753662
2668.2,-0.01204346
2668.3,-0.01204346
2668.4,-0.01662109
2668.5,-0.0190625
2668.6,-0.0202832
2668.7,-0.01997803
2668.8,-0.01723145
2668.9,-0.01601074
2669,-0.01265381
2669.1,-0.01173828
2669.2,-0.01204346
2669.3,-0.01448486
2669.4,-0.01845215
2669.5,-0.02089355
2669.6,-0.02058838
2669.7,-0.01997803
2669.8,-0.0202832
2669.9,-0.0202832
2670,-0.01875732
2670.1,-0.01814697
2670.2,-0.01601074
2670.3,-0.01662109
2670.4,-0.01692627
2670.5,-0.01509521
2670.6,-0.01356934
2670.7,-0.01173828
2670.8,-0.01326416
2670.9,-0.01112793
2671,-0.01173828
2671.1,-0.01265381
2671.2,-0.01204346
2671.3,-0.01051758
2671.4,-0.01112793
2671.5,-0.01173828
2671.6,-0.0102124
2671.7,-0.01204346
2671.8,-0.009907227
2671.9,-0.01356934
2672,-0.01326416
2672.1,-0.01295898
2672.2,-0.01509521
2672.3,-0.01631592
2672.4,-0.01479004
2672.5,-0.01936768
2672.6,-0.01845215
2672.7,-0.02119873
2672.8,-0.02058838
2672.9,-0.0202832
2673,-0.01753662
2673.1,-0.01662109
2673.2,-0.01326416
2673.3,-0.01234863
2673.4,-0.01234863
2673.5,-0.01417969
2673.6,-0.01875732
2673.7,-0.01875732
2673.8,-0.02180908
2673.9,-0.01814697
2674,-0.01601074
2674.1,-0.01112793
2674.2,-0.01326416
2674.3,-0.01509521
2674.4,-0.0190625
2674.5,-0.02211426
2674.6,-0.02058838
2674.7,-0.01845215
2674.8,-0.01967285
2674.9,-0.01997803
2675,-0.01845215
2675.1,-0.01692627
2675.2,-0.01326416
2675.3,-0.01692627
2675.4,-0.01936768
2675.5,-0.01387451
2675.6,-0.01570557
2675.7,-0.01967285
2675.8,-0.01356934
2675.9,-0.01295898
2676,-0.02150391
2676.1,-0.0178418
2676.2,-0.01295898
2676.3,-0.01356934
2676.4,-0.01936768
2676.5,-0.01967285
2676.6,-0.01814697
2676.7,-0.01387451
2676.8,-0.01234863
2676.9,-0.01417969
2677,-0.01875732
2677.1,-0.02089355
2677.2,-0.01814697
2677.3,-0.01814697
2677.4,-0.01662109
2677.5,-0.01448486
2677.6,-0.01479004
2677.7,-0.01204346
2677.8,-0.01112793
2677.9,-0.01448486
2678,-0.01417969
2678.1,-0.01601074
2678.2,-0.01814697
2678.3,-0.02058838
2678.4,-0.02119873
2678.5,-0.01997803
2678.6,-0.01997803
2678.7,-0.01997803
2678.8,-0.01936768
2678.9,-0.01875732
2679,-0.0190625
2679.1,-0.01875732
2679.2,-0.01601074
2679.3,-0.01570557
2679.4,-0.01723145
2679.5,-0.01570557
2679.6,-0.01570557
2679.7,-0.01662109
2679.8,-0.01570557
2679.9,-0.01509521
2680,-0.01448486
2680.1,-0.01692627
2680.2,-0.01875732
2680.3,-0.01845215
2680.4,-0.01875732
2680.5,-0.01936768
2680.6,-0.01875732
2680.7,-0.01997803
2680.8,-0.02241943
2680.9,-0.02211426
2681,-0.02211426
2681.1,-0.0190625
2681.2,-0.01570557
2681.3,-0.01417969
2681.4,-0.01295898
2681.5,-0.0102124
2681.6,-0.01417969
2681.7,-0.01692627
2681.8,-0.01845215
2681.9,-0.01997803
2682,-0.01967285
2682.1,-0.01936768
2682.2,-0.01417969
2682.3,-0.01265381
2682.4,-0.01204346
2682.5,-0.01631592
2682.6,-0.01814697
2682.7,-0.02150391
2682.8,-0.0202832
2682.9,-0.01509521
2683,-0.01448486
2683.1,-0.01509521
2683.2,-0.01448486
2683.3,-0.01875732
2683.4,-0.01936768
2683.5,-0.01723145
2683.6,-0.01356934
2683.7,-0.01997803
2683.8,-0.01814697
2683.9,-0.01173828
2684,-0.01845215
2684.1,-0.0190625
2684.2,-0.01326416
2684.3,-0.0178418
2684.4,-0.02089355
2684.5,-0.01448486
2684.6,-0.01173828
2684.7,-0.01295898
2684.8,-0.02089355
2684.9,-0.01936768
2685,-0.01753662
2685.1,-0.01601074
2685.2,-0.01082275
2685.3,-0.01265381
2685.4,-0.01753662
2685.5,-0.0190625
2685.6,-0.02058838
2685.7,-0.02119873
2685.8,-0.02089355
2685.9,-0.01662109
2686,-0.01479004
2686.1,-0.01448486
2686.2,-0.01234863
2686.3,-0.01082275
2686.4,-0.01326416
2686.5,-0.01387451
2686.6,-0.01631592
2686.7,-0.01601074
2686.8,-0.0178418
2686.9,-0.01875732
2687,-0.0202832
2687.1,-0.01997803
2687.2,-0.02150391
2687.3,-0.01936768
2687.4,-0.01845215
2687.5,-0.0190625
2687.6,-0.02058838
2687.7,-0.0178418
2687.8,-0.0190625
2687.9,-0.01967285
2688,-0.0190625
2688.1,-0.01936768
2688.2,-0.0178418
2688.3,-0.01967285
2688.4,-0.0190625
2688.5,-0.01997803
2688.6,-0.0190625
2688.7,-0.02119873
2688.8,-0.01936768
2688.9,-0.0202832
2689,-0.02058838
2689.1,-0.02058838
2689.2,-0.01936768
2689.3,-0.01967285
2689.4,-0.01662109
2689.5,-0.01448486
2689.6,-0.01112793
2689.7,-0.01143311
2689.8,-0.01326416
2689.9,-0.01631592
2690,-0.01631592
2690.1,-0.02058838
2690.2,-0.01936768
2690.3,-0.01997803
2690.4,-0.0178418
2690.5,-0.01509521
2690.6,-0.01234863
2690.7,-0.01356934
2690.8,-0.01631592
2690.9,-0.0202832
2691,-0.02089355
2691.1,-0.01814697
2691.2,-0.01326416
2691.3,-0.01112793
2691.4,-0.01295898
2691.5,-0.01326416
2691.6,-0.01448486
2691.7,-0.0178418
2691.8,-0.0202832
2691.9,-0.01692627
2692,-0.01234863
2692.1,-0.01936768
2692.2,-0.01814697
2692.3,-0.01295898
2692.4,-0.01875732
2692.5,-0.01692627
2692.6,-0.01509521
2692.7,-0.01448486
2692.8,-0.01967285
2692.9,-0.0178418
2693,-0.01295898
2693.1,-0.01295898
2693.2,-0.01692627
2693.3,-0.02150391
2693.4,-0.0190625
2693.5,-0.01814697
2693.6,-0.01509521
2693.7,-0.01234863
2693.8,-0.009602051
2693.9,-0.01204346
2694,-0.01814697
2694.1,-0.01936768
2694.2,-0.0202832
2694.3,-0.02058838
2694.4,-0.02089355
2694.5,-0.0190625
2694.6,-0.01753662
2694.7,-0.01723145
2694.8,-0.01570557
2694.9,-0.01509521
2695,-0.01356934
2695.1,-0.01417969
2695.2,-0.01082275
2695.3,-0.01143311
2695.4,-0.01204346
2695.5,-0.01295898
2695.6,-0.01173828
2695.7,-0.01448486
2695.8,-0.01387451
2695.9,-0.01601074
2696,-0.01601074
2696.1,-0.01540039
2696.2,-0.01631592
2696.3,-0.01356934
2696.4,-0.01662109
2696.5,-0.01479004
2696.6,-0.01509521
2696.7,-0.01265381
2696.8,-0.01326416
2696.9,-0.01112793
2697,-0.01204346
2697.1,-0.01234863
2697.2,-0.01143311
2697.3,-0.01295898
2697.4,-0.01509521
2697.5,-0.01265381
2697.6,-0.01601074
2697.7,-0.01845215
2697.8,-0.0178418
2697.9,-0.02119873
2698,-0.02364014
2698.1,-0.01967285
2698.2,-0.01875732
2698.3,-0.01326416
2698.4,-0.01204346
2698.5,-0.01051758
2698.6,-0.01417969
2698.7,-0.0190625
2698.8,-0.0202832
2698.9,-0.0190625
2699,-0.0202832
2699.1,-0.01326416
2699.2,-0.01265381
2699.3,-0.01356934
2699.4,-0.01845215
2699.5,-0.01997803
2699.6,-0.02150391
2699.7,-0.01997803
2699.8,-0.01967285
2699.9,-0.01997803
2700,-0.0178418
2700.1,-0.01540039
2700.2,-0.01234863
2700.3,-0.01936768
2700.4,-0.01662109
2700.5,-0.01204346
2700.6,-0.0202832
2700.7,-0.01570557
2700.8,-0.01356934
2700.9,-0.01936768
2701,-0.0190625
2701.1,-0.01448486
2701.2,-0.01356934
2701.3,-0.01753662
2701.4,-0.02150391
2701.5,-0.01875732
2701.6,-0.01601074
2701.7,-0.01143311
2701.8,-0.01234863
2701.9,-0.01631592
2702,-0.01875732
2702.1,-0.0190625
2702.2,-0.01997803
2702.3,-0.01753662
2702.4,-0.01662109
2702.5,-0.01448486
2702.6,-0.01173828
2702.7,-0.01173828
2702.8,-0.01417969
2702.9,-0.01356934
2703,-0.01692627
2703.1,-0.01997803
2703.2,-0.02119873
2703.3,-0.02058838
2703.4,-0.02180908
2703.5,-0.02058838
2703.6,-0.02150391
2703.7,-0.02180908
2703.8,-0.01143311
2703.9,-0.01112793
2704,-0.009602051
2704.1,-0.009602051
2704.2,-0.009907227
2704.3,-0.009602051
2704.4,-0.009907227
2704.5,-0.008686523
2704.6,-0.008381348
2704.7,-0.008076172
2704.8,0.0007739258
2704.9,0.002299805
2705,0.0001635742
2705.1,-0.0007519531
2705.2,-0.001057129
2705.3,-0.001057129
2705.4,-0.002583008
2705.5,-0.0004467773
2705.6,-0.001057129
2705.7,-0.00166748
2705.8,-0.002583008
2705.9,-0.002583008
2706,-0.0007519531
2706.1,0.00260498
2706.2,0.002299805
2706.3,0.005961914
2706.4,0.005961914
2706.5,0.001079102
2706.6,-0.0001416016
2706.7,-0.004108887
2706.8,-0.002888184
2706.9,-0.003803711
2707,0.0001635742
2707.1,0.005351563
2707.2,0.007182617
2707.3,0.003215332
2707.4,0.00046875
2707.5,-0.002277832
2707.6,-0.003803711
2707.7,0.00046875
2707.8,0.005046387
2707.9,0.005046387
2708,0.005046387
2708.1,0.005656738
2708.2,0.004741211
2708.3,0.004130859
2708.4,0.001689453
2708.5,-0.002277832
2708.6,0.0001635742
2708.7,0.005961914
2708.8,-0.0004467773
2708.9,-0.002583008
2709,0.004130859
2709.1,0.00046875
2709.2,-0.001362305
2709.3,0.004436035
2709.4,0.005046387
2709.5,-0.002888184
2709.6,-0.001972656
2709.7,0.0001635742
2709.8,0.005046387
2709.9,0.005351563
2710,-0.0004467773
2710.1,-0.003193359
2710.2,-0.001972656
2710.3,-0.0001416016
2710.4,0.001994629
2710.5,0.002910156
2710.6,0.005351563
2710.7,0.005961914
2710.8,0.005351563
2710.9,0.0001635742
2711,-0.001057129
2711.1,-0.003193359
2711.2,-0.003193359
2711.3,-0.002888184
2711.4,-0.0001416016
2711.5,-0.002583008
2711.6,-0.002888184
2711.7,0.0007739258
2711.8,0.0007739258
2711.9,0.001079102
2712,0.00260498
2712.1,0.004130859
2712.2,0.004130859
2712.3,0.004741211
2712.4,0.004741211
2712.5,0.006572266
2712.6,0.005656738
2712.7,0.005656738
2712.8,0.00626709
2712.9,0.006877441
2713,0.005656738
2713.1,0.007487793
2713.2,0.008098145
2713.3,0.005656738
2713.4,0.005656738
2713.5,0.004741211
2713.6,0.005351563
2713.7,0.001994629
2713.8,0.00260498
2713.9,0.0001635742
2714,0.0007739258
2714.1,-0.002277832
2714.2,-0.001972656
2714.3,-0.004108887
2714.4,-0.004719238
2714.5,-0.003498535
2714.6,-0.001362305
2714.7,0.002910156
2714.8,0.005351563
2714.9,0.005961914
2715,0.004436035
2715.1,0.0001635742
2715.2,-0.001362305
2715.3,-0.003498535
2715.4,-0.00166748
2715.5,-0.001057129
2715.6,0.004130859
2715.7,0.006572266
2715.8,0.004130859
2715.9,-0.00166748
2716,-0.003193359
2716.1,-0.0007519531
2716.2,0.00046875
2716.3,0.003825684
2716.4,0.004741211
2716.5,0.003825684
2716.6,0.0007739258
2716.7,-0.003498535
2716.8,-0.0004467773
2716.9,0.002910156
2717,0.002299805
2717.1,-0.002277832
2717.2,0.003825684
2717.3,0.001384277
2717.4,-0.002277832
2717.5,0.004436035
2717.6,0.001994629
2717.7,-0.003498535
2717.8,0.0001635742
2717.9,0.006877441
2718,0.002910156
2718.1,-0.002277832
2718.2,-0.001057129
2718.3,0.0001635742
2718.4,0.002910156
2718.5,0.005961914
2718.6,0.004741211
2718.7,-0.0001416016
2718.8,-0.002888184
2718.9,-0.002277832
2719,-0.003193359
2719.1,-0.001362305
2719.2,0.0007739258
2719.3,0.005046387
2719.4,0.005351563
2719.5,0.005351563
2719.6,0.005046387
2719.7,0.003825684
2719.8,0.001079102
2719.9,0.0007739258
2720,-0.002888184
2720.1,-0.002277832
2720.2,-0.002583008
2720.3,-0.003193359
2720.4,-0.003193359
2720.5,-0.0007519531
2720.6,-0.0001416016
2720.7,-0.001362305
2720.8,-0.0001416016
2720.9,0.0001635742
2721,0.001689453
2721.1,0.001689453
2721.2,0.001689453
2721.3,0.001689453
2721.4,0.002299805
2721.5,0.001994629
2721.6,0.002299805
2721.7,0.0007739258
2721.8,0.003825684
2721.9,0.0001635742
2722,0.001689453
2722.1,-0.0001416016
2722.2,-0.0004467773
2722.3,-0.00166748
2722.4,-0.00166748
2722.5,-0.004414063
2722.6,-0.002583008
2722.7,-0.003803711
2722.8,-0.003193359
2722.9,-0.002277832
2723,0.001079102
2723.1,0.005961914
2723.2,0.005961914
2723.3,0.004741211
2723.4,0.003215332
2723.5,0.001689453
2723.6,-0.001057129
2723.7,-0.002888184
2723.8,-0.002583008
2723.9,-0.001057129
2724,0.00260498
2724.1,0.004741211
2724.2,0.004436035
2724.3,0.0007739258
2724.4,-0.001362305
2724.5,-0.005634766
2724.6,-0.00166748
2724.7,-0.003193359
2724.8,0.001079102
2724.9,-0.001972656
2725,-0.002277832
2725.1,-0.003498535
2725.2,0.001689453
2725.3,0.003825684
2725.4,-0.002888184
2725.5,0.001384277
2725.6,0.005351563
2725.7,-0.002888184
2725.8,0.001384277
2725.9,0.005351563
2726,-0.00166748
2726.1,-0.00166748
2726.2,0.001994629
2726.3,0.005656738
2726.4,0.00260498
2726.5,-0.002888184
2726.6,-0.003498535
2726.7,0.0001635742
2726.8,0.004741211
2726.9,0.005046387
2727,0.004741211
2727.1,0.0007739258
2727.2,-0.0004467773
2727.3,-0.002583008
2727.4,-0.001972656
2727.5,-0.001057129
2727.6,0.0001635742
2727.7,0.001994629
2727.8,0.005351563
2727.9,0.006572266
2728,0.004130859
2728.1,0.004130859
2728.2,0.004130859
2728.3,0.002299805
2728.4,0.0001635742
2728.5,-0.002277832
2728.6,-0.0001416016
2728.7,-0.002583008
2728.8,-0.003803711
2728.9,-0.002583008
2729,-0.003193359
2729.1,-0.002583008
2729.2,-0.002888184
2729.3,-0.002277832
2729.4,-0.00166748
2729.5,-0.002888184
2729.6,-0.002583008
2729.7,-0.003498535
2729.8,-0.002888184
2729.9,-0.002888184
2730,-0.002583008
2730.1,-0.002277832
2730.2,-0.001362305
2730.3,-0.003803711
2730.4,-0.003193359
2730.5,-0.002888184
2730.6,-0.003193359
2730.7,-0.00166748
2730.8,-0.001972656
2730.9,0.001079102
2731,0.005046387
2731.1,0.005351563
2731.2,0.006877441
2731.3,0.005046387
2731.4,0.001994629
2731.5,0.0001635742
2731.6,-0.0001416016
2731.7,-0.003193359
2731.8,-0.002888184
2731.9,-0.00166748
2732,0.001079102
2732.1,0.005656738
2732.2,0.005351563
2732.3,0.003825684
2732.4,-0.0004467773
2732.5,-0.002888184
2732.6,-0.003193359
2732.7,-0.0007519531
2732.8,0.006572266
2732.9,0.005656738
2733,0.004741211
2733.1,0.00260498
2733.2,0.004436035
2733.3,0.00626709
2733.4,0.001994629
2733.5,-0.001972656
2733.6,0.0007739258
2733.7,0.005046387
2733.8,-0.00166748
2733.9,-0.0001416016
2734,0.006572266
2734.1,-0.003498535
2734.2,-0.0004467773
2734.3,0.005961914
2734.4,0.001384277
2734.5,-0.0001416016
2734.6,-0.001972656
2734.7,0.003215332
2734.8,0.003825684
2734.9,0.002910156
2735,-0.003803711
2735.1,-0.00166748
2735.2,0.0001635742
2735.3,0.002910156
2735.4,0.00260498
2735.5,0.005961914
2735.6,0.003825684
2735.7,0.00260498
2735.8,-0.001972656
2735.9,-0.001972656
2736,-0.001972656
2736.1,-0.002583008
2736.2,-0.002888184
2736.3,0.0007739258
2736.4,-0.0004467773
2736.5,0.0007739258
2736.6,0.001994629
2736.7,0.005656738
2736.8,0.005656738
2736.9,0.00626709
2737,0.005961914
2737.1,0.006877441
2737.2,0.005351563
2737.3,0.005351563
2737.4,0.003825684
2737.5,0.004436035
2737.6,0.002299805
2737.7,0.004130859
2737.8,0.0007739258
2737.9,0.001079102
2738,0.00046875
2738.1,0.0001635742
2738.2,-0.0001416016
2738.3,0.0007739258
2738.4,0.003215332
2738.5,0.002910156
2738.6,0.002910156
2738.7,0.002299805
2738.8,0.003520508
2738.9,0.005961914
2739,0.005656738
2739.1,0.007182617
2739.2,0.00626709
2739.3,0.003215332
2739.4,0.002299805
2739.5,0.0007739258
2739.6,-0.00166748
2739.7,-0.002888184
2739.8,-0.003193359
2739.9,-0.001972656
2740,-0.001362305
2740.1,0.003520508
2740.2,0.005046387
2740.3,0.005656738
2740.4,0.003520508
2740.5,-0.0007519531
2740.6,-0.001057129
2740.7,-0.002583008
2740.8,-0.001057129
2740.9,0.004130859
2741,0.007487793
2741.1,0.003215332
2741.2,-0.0004467773
2741.3,-0.002583008
2741.4,-0.002277832
2741.5,-0.001362305
2741.6,-0.002583008
2741.7,0.0007739258
2741.8,0.005046387
2741.9,0.003520508
2742,-0.002888184
2742.1,0.0007739258
2742.2,0.004741211
2742.3,-0.003803711
2742.4,0.0007739258
2742.5,0.004130859
2742.6,-0.0007519531
2742.7,-0.001057129
2742.8,0.002910156
2742.9,0.004741211
2743,-0.002888184
2743.1,-0.004414063
2743.2,-0.0001416016
2743.3,0.002910156
2743.4,0.005961914
2743.5,0.004741211
2743.6,0.001994629
2743.7,-0.002277832
2743.8,-0.002277832
2743.9,-0.001972656
2744,-0.0007519531
2744.1,0.00046875
2744.2,0.001689453
2744.3,0.003520508
2744.4,0.005046387
2744.5,0.005046387
2744.6,0.005961914
2744.7,0.005046387
2744.8,0.003215332
2744.9,-0.0004467773
2745,-0.0007519531
2745.1,-0.003498535
2745.2,-0.002583008
2745.3,-0.002277832
2745.4,-0.00166748
2745.5,-0.002888184
2745.6,-0.003498535
2745.7,-0.003193359
2745.8,-0.003193359
2745.9,-0.002888184
2746,-0.002277832
2746.1,-0.002583008
2746.2,-0.001057129
2746.3,-0.003803711
2746.4,-0.002888184
2746.5,-0.004108887
2746.6,-0.001362305
2746.7,-0.003193359
2746.8,-0.002583008
2746.9,-0.001972656
2747,-0.00166748
2747.1,-0.002583008
2747.2,-0.001972656
2747.3,-0.00166748
2747.4,0.001384277
2747.5,0.001689453
2747.6,0.005351563
2747.7,0.005961914
2747.8,0.005351563
2747.9,0.003520508
2748,0.0007739258
2748.1,-0.0001416016
2748.2,-0.002277832
2748.3,-0.003803711
2748.4,-0.001972656
2748.5,-0.001362305
2748.6,0.003520508
2748.7,0.005656738
2748.8,0.004130859
2748.9,0.001994629
2749,-0.001972656
2749.1,-0.002888184
2749.2,-0.00166748
2749.3,0.003520508
2749.4,0.005351563
2749.5,0.001384277
2749.6,0.001994629
2749.7,-0.0007519531
2749.8,-0.0007519531
2749.9,0.001689453
2750,0.005351563
2750.1,0.003520508
2750.2,-0.002888184
2750.3,-0.00166748
2750.4,0.00626709
2750.5,-0.001362305
2750.6,-0.001362305
2750.7,0.005656738
2750.8,-0.0001416016
2750.9,-0.00166748
2751,0.002910156
2751.1,0.004741211
2751.2,-0.002583008
2751.3,-0.001057129
2751.4,0.001384277
2751.5,0.005961914
2751.6,0.005351563
2751.7,-0.0001416016
2751.8,-0.002277832
2751.9,-0.002888184
2752,-0.001057129
2752.1,0.0007739258
2752.2,0.003520508
2752.3,0.003520508
2752.4,0.005351563
2752.5,0.001994629
2752.6,0.001689453
2752.7,-0.001362305
2752.8,-0.002583008
2752.9,-0.003193359
2753,-0.002583008
2753.1,-0.002277832
2753.2,-0.0007519531
2753.3,0.00046875
2753.4,-0.0007519531
2753.5,0.001689453
2753.6,0.00260498
2753.7,0.002910156
2753.8,0.004741211
2753.9,0.004436035
2754,0.005046387
2754.1,0.006572266
2754.2,0.005046387
2754.3,0.005656738
2754.4,0.007487793
2754.5,0.005046387
2754.6,0.005656738
2754.7,0.005351563
2754.8,0.00626709
2754.9,0.006572266
2755,0.00626709
2755.1,0.005656738
2755.2,0.005351563
2755.3,0.005046387
2755.4,0.004130859
2755.5,0.005351563
2755.6,0.004741211
2755.7,0.001384277
2755.8,0.001994629
2755.9,-0.002277832
2756,-0.0007519531
2756.1,-0.003193359
2756.2,-0.003193359
2756.3,-0.003193359
2756.4,-0.00166748
2756.5,0.0007739258
2756.6,0.003825684
2756.7,0.00626709
2756.8,0.004436035
2756.9,0.003215332
2757,-0.001362305
2757.1,-0.002277832
2757.2,-0.003498535
2757.3,-0.002583008
2757.4,0.004436035
2757.5,0.006877441
2757.6,0.002910156
2757.7,-0.001057129
2757.8,-0.003498535
2757.9,-0.004108887
2758,-0.001057129
2758.1,-0.0007519531
2758.2,-0.004719238
2758.3,-0.004108887
2758.4,-0.002277832
2758.5,0.001689453
2758.6,0.004741211
2758.7,-0.001972656
2758.8,-0.001057129
2758.9,0.005351563
2759,-0.001362305
2759.1,-0.001057129
2759.2,0.005656738
2759.3,-0.0004467773
2759.4,-0.003803711
2759.5,0.0007739258
2759.6,0.005046387
2759.7,0.001384277
2759.8,0.00046875
2759.9,-0.002277832
2760,-0.001362305
2760.1,0.002299805
2760.2,0.005656738
2760.3,0.004436035
2760.4,0.001079102
2760.5,-0.00166748
2760.6,-0.002583008
2760.7,-0.001362305
2760.8,-0.00166748
2760.9,-0.0007519531
2761,0.003215332
2761.1,0.003215332
2761.2,0.004436035
2761.3,0.006572266
2761.4,0.006572266
2761.5,0.003825684
2761.6,0.003825684
2761.7,0.001689453
2761.8,-0.001362305
2761.9,-0.002888184
2762,-0.001057129
2762.1,-0.0004467773
2762.2,-0.002888184
2762.3,-0.004108887
2762.4,-0.002888184
2762.5,-0.001972656
2762.6,-0.003803711
2762.7,-0.003803711
2762.8,-0.002583008
2762.9,-0.003193359
2763,-0.002277832
2763.1,-0.002888184
2763.2,-0.003193359
2763.3,-0.004719238
2763.4,-0.004108887
2763.5,-0.003193359
2763.6,-0.002583008
2763.7,-0.001362305
2763.8,-0.001972656
2763.9,-0.003193359
2764,-0.001057129
2764.1,0.0007739258
2764.2,0.003215332
2764.3,0.004436035
2764.4,0.005351563
2764.5,0.005656738
2764.6,0.003215332
2764.7,0.001384277
2764.8,-0.0007519531
2764.9,-0.00166748
2765,-0.003498535
2765.1,-0.003193359
2765.2,-0.002277832
2765.3,0.00260498
2765.4,0.00626709
2765.5,0.003825684
2765.6,0.004130859
2765.7,-0.0001416016
2765.8,-0.004414063
2765.9,-0.004108887
2766,0.003825684
2766.1,0.005656738
2766.2,0.003825684
2766.3,0.002910156
2766.4,0.001689453
2766.5,-0.0001416016
2766.6,0.001689453
2766.7,0.005046387
2766.8,0.00260498
2766.9,-0.003193359
2767,0.0001635742
2767.1,0.004741211
2767.2,-0.00166748
2767.3,0.0001635742
2767.4,0.004436035
2767.5,-0.004108887
2767.6,-0.0004467773
2767.7,0.005046387
2767.8,0.003825684
2767.9,-0.001972656
2768,-0.0001416016
2768.1,0.0007739258
2768.2,0.005656738
2768.3,0.003825684
2768.4,-0.0007519531
2768.5,-0.003193359
2768.6,-0.0007519531
2768.7,0.0001635742
2768.8,0.00046875
2768.9,0.003825684
2769,0.004436035
2769.1,0.005656738
2769.2,0.003825684
2769.3,-0.0001416016
2769.4,-0.00166748
2769.5,-0.001972656
2769.6,-0.003498535
2769.7,-0.003193359
2769.8,-0.001972656
2769.9,0.00046875
2770,0.0001635742
2770.1,-0.0004467773
2770.2,0.001384277
2770.3,0.001689453
2770.4,0.003825684
2770.5,0.003520508
2770.6,0.005656738
2770.7,0.008098145
2770.8,0.005351563
2770.9,0.003825684
2771,0.004741211
2771.1,0.005351563
2771.2,0.007182617
2771.3,0.007182617
2771.4,0.006877441
2771.5,0.005046387
2771.6,0.003520508
2771.7,0.004130859
2771.8,0.004436035
2771.9,0.00626709
2772,0.005351563
2772.1,0.00626709
2772.2,0.004741211
2772.3,0.0007739258
2772.4,0.0007739258
2772.5,-0.0001416016
2772.6,-0.001057129
2772.7,-0.002888184
2772.8,-0.001057129
2772.9,-0.003498535
2773,-0.002888184
2773.1,-0.002583008
2773.2,0.002299805
2773.3,0.003520508
2773.4,0.006877441
2773.5,0.004436035
2773.6,0.002910156
2773.7,-0.004108887
2773.8,-0.002888184
2773.9,-0.002583008
2774,0.0001635742
2774.1,0.003825684
2774.2,0.007792969
2774.3,0.001079102
2774.4,-0.002888184
2774.5,-0.003803711
2774.6,-0.001972656
2774.7,-0.0007519531
2774.8,-0.0007519531
2774.9,-0.001972656
2775,-0.003193359
2775.1,-0.002583008
2775.2,0.001689453
2775.3,0.005046387
2775.4,-0.001057129
2775.5,0.00046875
2775.6,0.005351563
2775.7,-0.002888184
2775.8,-0.0001416016
2775.9,0.006572266
2776,-0.001362305
2776.1,-0.001972656
2776.2,0.001689453
2776.3,0.005656738
2776.4,0.003825684
2776.5,-0.001972656
2776.6,-0.003803711
2776.7,-0.001972656
2776.8,0.00046875
2776.9,0.005961914
2777,0.005351563
2777.1,0.004436035
2777.2,0.001079102
2777.3,-0.0001416016
2777.4,-0.002277832
2777.5,-0.003803711
2777.6,-0.001972656
2777.7,-0.002277832
2777.8,0.001079102
2777.9,0.002299805
2778,0.001689453
2778.1,0.00260498
2778.2,0.003825684
2778.3,0.005961914
2778.4,0.002910156
2778.5,0.005656738
2778.6,0.005046387
2778.7,0.005656738
2778.8,0.00260498
2778.9,0.003520508
2779,0.00260498
2779.1,-0.0001416016
2779.2,0.0007739258
2779.3,-0.0004467773
2779.4,-0.0001416016
2779.5,-0.0004467773
2779.6,0.0007739258
2779.7,-0.00166748
2779.8,0.0001635742
2779.9,0.0001635742
2780,0.001689453
2780.1,0.003520508
2780.2,0.003520508
2780.3,0.003520508
2780.4,0.005961914
2780.5,0.004130859
2780.6,0.006877441
2780.7,0.006877441
2780.8,0.002299805
2780.9,0.001079102
2781,-0.0001416016
2781.1,-0.003193359
2781.2,-0.003803711
2781.3,-0.003193359
2781.4,-0.003498535
2781.5,-0.001972656
2781.6,0.001384277
2781.7,0.003825684
2781.8,0.006877441
2781.9,0.003520508
2782,0.00046875
2782.1,-0.0004467773
2782.2,-0.002277832
2782.3,-0.002888184
2782.4,0.003215332
2782.5,0.004741211
2782.6,0.005046387
2782.7,0.00046875
2782.8,-0.001057129
2782.9,-0.002888184
2783,-0.0007519531
2783.1,-0.002277832
2783.2,-0.001362305
2783.3,-0.002888184
2783.4,-0.001362305
2783.5,0.003520508
2783.6,0.005656738
2783.7,-0.001972656
2783.8,-0.0001416016
2783.9,0.004436035
2784,-0.003193359
2784.1,0.0007739258
2784.2,0.005961914
2784.3,-0.00166748
2784.4,-0.001057129
2784.5,-0.0007519531
2784.6,0.005961914
2784.7,0.001689453
2784.8,-0.002583008
2784.9,-0.002583008
2785,0.001079102
2785.1,0.00260498
2785.2,0.005656738
2785.3,0.005351563
2785.4,0.001384277
2785.5,-0.002583008
2785.6,-0.005024414
2785.7,-0.002277832
2785.8,-0.00166748
2785.9,-0.002277832
2786,-0.0007519531
2786.1,0.002910156
2786.2,0.002910156
2786.3,0.005656738
2786.4,0.004741211
2786.5,0.004741211
2786.6,0.004130859
2786.7,0.005046387
2786.8,0.00260498
2786.9,0.00046875
2787,0.0001635742
2787.1,-0.002583008
2787.2,0.00046875
2787.3,-0.003498535
2787.4,-0.001057129
2787.5,-0.002888184
2787.6,-0.003803711
2787.7,-0.002888184
2787.8,-0.001972656
2787.9,-0.002277832
2788,-0.001057129
2788.1,-0.003498535
2788.2,-0.004108887
2788.3,-0.003193359
2788.4,-0.003803711
2788.5,-0.002277832
2788.6,-0.00166748
2788.7,-0.00166748
2788.8,-0.002583008
2788.9,0.001994629
2789,0.00260498
2789.1,0.005656738
2789.2,0.004741211
2789.3,0.007182617
2789.4,0.003520508
2789.5,0.002299805
2789.6,-0.0001416016
2789.7,-0.001057129
2789.8,-0.004108887
2789.9,-0.002888184
2790,-0.001972656
2790.1,0.0007739258
2790.2,0.005961914
2790.3,0.005656738
2790.4,0.00260498
2790.5,-0.0004467773
2790.6,-0.002583008
2790.7,-0.004414063
2790.8,0.0001635742
2790.9,0.003825684
2791,0.005046387
2791.1,0.002299805
2791.2,0.0007739258
2791.3,-0.003193359
2791.4,-0.003803711
2791.5,-0.001057129
2791.6,-0.002277832
2791.7,0.001079102
2791.8,0.005046387
2791.9,0.003520508
2792,-0.003498535
2792.1,0.0001635742
2792.2,0.003825684
2792.3,-0.0007519531
2792.4,0.0007739258
2792.5,0.004130859
2792.6,-0.003193359
2792.7,-0.001362305
2792.8,0.00260498
2792.9,0.005656738
2793,0.00046875
2793.1,-0.003498535
2793.2,-0.002888184
2793.3,0.003215332
2793.4,0.004436035
2793.5,0.004130859
2793.6,0.001384277
2793.7,-0.0001416016
2793.8,-0.003498535
2793.9,-0.001057129
2794,-0.001972656
2794.1,-0.002277832
2794.2,0.002299805
2794.3,0.003215332
2794.4,0.004741211
2794.5,0.006572266
2794.6,0.004436035
2794.7,0.004741211
2794.8,0.001689453
2794.9,0.001384277
2795,-0.0007519531
2795.1,0.00046875
2795.2,-0.001362305
2795.3,-0.001972656
2795.4,-0.004719238
2795.5,-0.003803711
2795.6,-0.003498535
2795.7,-0.002583008
2795.8,-0.004108887
2795.9,-0.002888184
2796,-0.003498535
2796.1,-0.003193359
2796.2,-0.00532959
2796.3,-0.003193359
2796.4,-0.004108887
2796.5,-0.002277832
2796.6,-0.002277832
2796.7,-0.002277832
2796.8,-0.004414063
2796.9,-0.004414063
2797,-0.005634766
2797.1,-0.001057129
2797.2,-0.0007519531
2797.3,0.001384277
2797.4,0.001994629
2797.5,0.004130859
2797.6,0.003825684
2797.7,0.004436035
2797.8,0.002910156
2797.9,0.003215332
2798,0.001994629
2798.1,0.0001635742
2798.2,-0.00166748
2798.3,-0.005024414
2798.4,-0.004108887
2798.5,-0.0001416016
2798.6,0.00260498
2798.7,0.006572266
2798.8,0.004741211
2798.9,0.00046875
2799,-0.0007519531
2799.1,-0.004719238
2799.2,-0.002888184
2799.3,0.005046387
2799.4,0.005961914
2799.5,0.002910156
2799.6,-0.0004467773
2799.7,-0.001057129
2799.8,-0.003193359
2799.9,0.001079102
2800,0.001994629
2800.1,0.005656738
2800.2,0.001994629
2800.3,-0.002277832
2800.4,0.002910156
2800.5,0.003215332
2800.6,-0.003193359
2800.7,0.002299805
2800.8,0.004130859
2800.9,-0.002888184
2801,0.001079102
2801.1,0.004741211
2801.2,0.0007739258
2801.3,-0.002888184
2801.4,-0.001362305
2801.5,0.00260498
2801.6,0.00626709
2801.7,0.002910156
2801.8,-0.0001416016
2801.9,-0.003498535
2802,-0.002583008
2802.1,-0.00166748
2802.2,0.001079102
2802.3,0.001994629
2802.4,0.007792969
2802.5,0.004436035
2802.6,0.005046387
2802.7,0.001079102
2802.8,-0.001362305
2802.9,-0.002277832
2803,-0.001362305
2803.1,-0.004719238
2803.2,-0.003498535
2803.3,-0.001972656
2803.4,-0.0007519531
2803.5,-0.001362305
2803.6,-0.0001416016
2803.7,0.001384277
2803.8,0.003825684
2803.9,0.001994629
2804,0.003825684
2804.1,0.005656738
2804.2,0.003825684
2804.3,0.004130859
2804.4,0.005961914
2804.5,0.006877441
2804.6,0.007487793
2804.7,0.005351563
2804.8,0.005351563
2804.9,0.003825684
2805,0.005656738
2805.1,0.004436035
2805.2,0.005656738
2805.3,0.004436035
2805.4,0.001689453
2805.5,0.001384277
2805.6,0.002299805
2805.7,-0.002277832
2805.8,-0.0001416016
2805.9,-0.001362305
2806,-0.001972656
2806.1,-0.001972656
2806.2,-0.001972656
2806.3,-0.004719238
2806.4,0.0001635742
2806.5,0.003825684
2806.6,0.005961914
2806.7,0.006877441
2806.8,0.002910156
2806.9,0.00046875
2807,-0.002888184
2807.1,-0.002583008
2807.2,-0.002277832
2807.3,0.001079102
2807.4,0.004741211
2807.5,0.005351563
2807.6,0.00046875
2807.7,-0.002888184
2807.8,-0.002888184
2807.9,0.0001635742
2808,-0.001362305
2808.1,0.001384277
2808.2,0.00046875
2808.3,-0.00166748
2808.4,-0.00166748
2808.5,0.0001635742
2808.6,0.004130859
2808.7,0.002910156
2808.8,-0.002888184
2808.9,0.001994629
2809,0.003520508
2809.1,-0.002888184
2809.2,0.002910156
2809.3,0.004130859
2809.4,-0.001057129
2809.5,-0.003498535
2809.6,0.003520508
2809.7,0.004741211
2809.8,0.001079102
2809.9,-0.002888184
2810,-0.003803711
2810.1,0.0001635742
2810.2,0.001384277
2810.3,0.005961914
2810.4,0.006572266
2810.5,0.00260498
2810.6,0.00046875
2810.7,-0.002888184
2810.8,-0.003193359
2810.9,-0.00166748
2811,-0.0004467773
2811.1,0.0001635742
2811.2,0.00260498
2811.3,0.005046387
2811.4,0.005961914
2811.5,0.005046387
2811.6,0.004741211
2811.7,0.005656738
2811.8,0.005046387
2811.9,0.002299805
2812,0.002910156
2812.1,0.001689453
2812.2,-0.0007519531
2812.3,-0.0007519531
2812.4,-0.002277832
2812.5,-0.002583008
2812.6,-0.001362305
2812.7,-0.002888184
2812.8,-0.002583008
2812.9,-0.002583008
2813,-0.002888184
2813.1,-0.004108887
2813.2,-0.00166748
2813.3,-0.002277832
2813.4,-0.002583008
2813.5,-0.001362305
2813.6,-0.0001416016
2813.7,-0.0007519531
2813.8,0.0007739258
2813.9,0.001689453
2814,0.004436035
2814.1,0.006572266
2814.2,0.005046387
2814.3,0.003825684
2814.4,0.004130859
2814.5,0.00046875
2814.6,0.00046875
2814.7,-0.002583008
2814.8,-0.001972656
2814.9,-0.004108887
2815,-0.002888184
2815.1,-0.001362305
2815.2,0.003215332
2815.3,0.006572266
2815.4,0.003520508
2815.5,0.003520508
2815.6,-0.00166748
2815.7,-0.003803711
2815.8,-0.002888184
2815.9,0.001384277
2816,0.005351563
2816.1,0.005961914
2816.2,-0.0004467773
2816.3,-0.00166748
2816.4,-0.003193359
2816.5,-0.003498535
2816.6,-0.003193359
2816.7,0.0007739258
2816.8,0.00626709
2816.9,0.001689453
2817,-0.00166748
2817.1,0.001994629
2817.2,0.004130859
2817.3,-0.003193359
2817.4,0.002299805
2817.5,0.003215332
2817.6,-0.002583008
2817.7,0.00046875
2817.8,0.007182617
2817.9,0.001689453
2818,-0.003498535
2818.1,-0.001972656
2818.2,0.0007739258
2818.3,0.005351563
2818.4,0.005656738
2818.5,0.001689453
2818.6,-0.003193359
2818.7,-0.003498535
2818.8,-0.002583008
2818.9,-0.00166748
2819,0.0007739258
2819.1,0.005046387
2819.2,0.00626709
2819.3,0.005961914
2819.4,0.004741211
2819.5,0.001079102
2819.6,0.001079102
2819.7,-0.0001416016
2819.8,-0.001972656
2819.9,-0.00532959
2820,-0.002583008
2820.1,-0.003803711
2820.2,-0.002277832
2820.3,-0.001972656
2820.4,-0.001057129
2820.5,-0.001057129
2820.6,-0.0007519531
2820.7,0.001384277
2820.8,0.003215332
2820.9,0.00046875
2821,0.001079102
2821.1,0.002910156
2821.2,0.002910156
2821.3,0.00260498
2821.4,0.002910156
2821.5,0.004436035
2821.6,0.001994629
2821.7,0.001079102
2821.8,0.001079102
2821.9,-0.0001416016
2822,0.0007739258
2822.1,-0.001057129
2822.2,-0.0001416016
2822.3,-0.002888184
2822.4,-0.003803711
2822.5,-0.003803711
2822.6,-0.001972656
2822.7,-0.00532959
2822.8,-0.001362305
2822.9,0.0001635742
2823,0.001994629
2823.1,0.005656738
2823.2,0.004436035
2823.3,0.003520508
2823.4,0.002299805
2823.5,-0.001057129
2823.6,-0.002583008
2823.7,-0.003803711
2823.8,-0.002888184
2823.9,0.002910156
2824,0.00626709
2824.1,0.004741211
2824.2,0.001079102
2824.3,-0.001972656
2824.4,-0.003193359
2824.5,0.00046875
2824.6,0.002910156
2824.7,0.004741211
2824.8,0.004741211
2824.9,0.005351563
2825,0.005046387
2825.1,-0.002583008
2825.2,-0.003803711
2825.3,0.001079102
2825.4,0.004436035
2825.5,-0.00166748
2825.6,0.00046875
2825.7,0.004741211
2825.8,-0.002277832
2825.9,-0.0004467773
2826,0.005046387
2826.1,0.001079102
2826.2,-0.003803711
2826.3,-0.0001416016
2826.4,0.002299805
2826.5,0.005961914
2826.6,0.00046875
2826.7,-0.001972656
2826.8,-0.003498535
2826.9,-0.001362305
2827,0.0007739258
2827.1,0.002910156
2827.2,0.005351563
2827.3,0.005351563
2827.4,0.00260498
2827.5,0.001384277
2827.6,0.0001635742
2827.7,-0.002583008
2827.8,-0.002888184
2827.9,-0.003193359
2828,-0.003193359
2828.1,-0.002583008
2828.2,-0.0001416016
2828.3,-0.0001416016
2828.4,0.001384277
2828.5,0.001079102
2828.6,0.001994629
2828.7,0.003520508
2828.8,0.00260498
2828.9,0.005046387
2829,0.005351563
2829.1,0.005656738
2829.2,0.004436035
2829.3,0.006877441
2829.4,0.004130859
2829.5,0.004130859
2829.6,0.00626709
2829.7,0.005961914
2829.8,0.006877441
2829.9,0.005351563
2830,0.00626709
2830.1,0.005961914
2830.2,0.004741211
2830.3,0.004130859
2830.4,0.003825684
2830.5,0.001689453
2830.6,0.0001635742
2830.7,0.0001635742
2830.8,-0.001972656
2830.9,-0.002888184
2831,-0.003498535
2831.1,-0.006550293
2831.2,-0.00166748
2831.3,-0.00166748
2831.4,0.002299805
2831.5,0.005046387
2831.6,0.006877441
2831.7,0.003215332
2831.8,-0.0001416016
2831.9,-0.00166748
2832,-0.00532959
2832.1,-0.003498535
2832.2,0.00046875
2832.3,0.004130859
2832.4,0.00626709
2832.5,0.00260498
2832.6,-0.002277832
2832.7,-0.003193359
2832.8,-0.002583008
2832.9,0.002299805
2833,0.005961914
2833.1,0.005656738
2833.2,0.004741211
2833.3,0.002299805
2833.4,-0.00166748
2833.5,-0.003193359
2833.6,0.00046875
2833.7,0.005046387
2833.8,-0.00166748
2833.9,0.00260498
2834,0.003520508
2834.1,-0.002277832
2834.2,0.0001635742
2834.3,0.005961914
2834.4,-0.0004467773
2834.5,-0.001362305
2834.6,-0.001362305
2834.7,0.004436035
2834.8,0.005351563
2834.9,0.0001635742
2835,-0.001972656
2835.1,-0.003193359
2835.2,0.0007739258
2835.3,0.001079102
2835.4,0.002910156
2835.5,0.005351563
2835.6,0.003215332
2835.7,0.001994629
2835.8,0.0001635742
2835.9,-0.001972656
2836,-0.003193359
2836.1,-0.002888184
2836.2,-0.003498535
2836.3,-0.003498535
2836.4,-0.001057129
2836.5,0.00046875
2836.6,0.00046875
2836.7,0.003825684
2836.8,0.001689453
2836.9,0.004130859
2837,0.003215332
2837.1,0.005961914
2837.2,0.006572266
2837.3,0.005046387
2837.4,0.005961914
2837.5,0.00626709
2837.6,0.006572266
2837.7,0.004436035
2837.8,0.007182617
2837.9,0.003825684
2838,0.005961914
2838.1,0.007182617
2838.2,0.007792969
2838.3,0.005351563
2838.4,0.005046387
2838.5,0.00626709
2838.6,0.00626709
2838.7,0.005656738
2838.8,0.005046387
2838.9,0.003825684
2839,0.002299805
2839.1,-0.002277832
2839.2,-0.001057129
2839.3,-0.003193359
2839.4,-0.002888184
2839.5,-0.002583008
2839.6,-0.0001416016
2839.7,-0.002277832
2839.8,0.005046387
2839.9,0.005961914
2840,0.005351563
2840.1,0.002910156
2840.2,-0.0007519531
2840.3,-0.002277832
2840.4,-0.003193359
2840.5,-0.001362305
2840.6,0.002910156
2840.7,0.005046387
2840.8,0.004741211
2840.9,0.0007739258
2841,-0.001972656
2841.1,-0.002888184
2841.2,-0.00166748
2841.3,0.00260498
2841.4,0.005351563
2841.5,0.005351563
2841.6,0.004130859
2841.7,-0.001057129
2841.8,-0.001972656
2841.9,-0.001057129
2842,0.003825684
2842.1,0.00260498
2842.2,-0.003498535
2842.3,0.003520508
2842.4,0.001079102
2842.5,-0.001362305
2842.6,0.001994629
2842.7,0.003825684
2842.8,-0.002583008
2842.9,-0.002277832
2843,0.0007739258
2843.1,0.002910156
2843.2,0.005961914
2843.3,0.001079102
2843.4,-0.002888184
2843.5,-0.002888184
2843.6,-0.0004467773
2843.7,0.0001635742
2843.8,0.003215332
2843.9,0.00626709
2844,0.006572266
2844.1,0.004436035
2844.2,0.00046875
2844.3,-0.002277832
2844.4,-0.003193359
2844.5,-0.003803711
2844.6,-0.001362305
2844.7,-0.001972656
2844.8,-0.00166748
2844.9,-0.0004467773
2845,-0.0004467773
2845.1,0.001384277
2845.2,0.001384277
2845.3,0.001689453
2845.4,0.00260498
2845.5,0.003215332
2845.6,0.003215332
2845.7,0.005656738
2845.8,0.005351563
2845.9,0.004130859
2846,0.005351563
2846.1,0.004741211
2846.2,0.006572266
2846.3,0.005961914
2846.4,0.004741211
2846.5,0.005351563
2846.6,0.005961914
2846.7,0.005046387
2846.8,0.003520508
2846.9,0.002299805
2847,0.0001635742
2847.1,0.0007739258
2847.2,0.001384277
2847.3,-0.0001416016
2847.4,-0.002277832
2847.5,-0.003498535
2847.6,-0.004414063
2847.7,-0.002888184
2847.8,-0.004108887
2847.9,0.001079102
2848,0.004130859
2848.1,0.005961914
2848.2,0.005046387
2848.3,0.00260498
2848.4,-0.001362305
2848.5,-0.002277832
2848.6,-0.003498535
2848.7,-0.002583008
2848.8,0.001994629
2848.9,0.005351563
2849,0.005961914
2849.1,0.001384277
2849.2,-0.002277832
2849.3,-0.004108887
2849.4,-0.002888184
2849.5,0.005656738
2849.6,0.00626709
2849.7,0.00626709
2849.8,0.005046387
2849.9,0.005351563
2850,0.005656738
2850.1,0.001079102
2850.2,-0.003803711
2850.3,0.001994629
2850.4,0.00626709
2850.5,-0.002277832
2850.6,-0.002583008
2850.7,0.005046387
2850.8,-0.001057129
2850.9,-0.0007519531
2851,0.005656738
2851.1,0.004130859
2851.2,-0.002277832
2851.3,-0.001057129
2851.4,0.002910156
2851.5,0.007182617
2851.6,0.001384277
2851.7,-0.0004467773
2851.8,-0.002583008
2851.9,-0.002277832
2852,-0.001057129
2852.1,0.003215332
2852.2,0.005961914
2852.3,0.00626709
2852.4,0.004130859
2852.5,0.00046875
2852.6,-0.00166748
2852.7,-0.003193359
2852.8,-0.004108887
2852.9,-0.002888184
2853,-0.001362305
2853.1,-0.0007519531
2853.2,0.00046875
2853.3,0.001384277
2853.4,-0.0001416016
2853.5,0.002299805
2853.6,0.004741211
2853.7,0.005351563
2853.8,0.005656738
2853.9,0.006572266
2854,0.005046387
2854.1,0.00626709
2854.2,0.004741211
2854.3,0.005351563
2854.4,0.004741211
2854.5,0.00626709
2854.6,0.005351563
2854.7,0.00626709
2854.8,0.004741211
2854.9,0.004741211
2855,0.005046387
2855.1,0.00626709
2855.2,0.005656738
2855.3,0.005961914
2855.4,0.005961914
2855.5,0.005046387
2855.6,0.003825684
2855.7,0.001079102
2855.8,0.00046875
2855.9,0.0001635742
2856,-0.002888184
2856.1,-0.002583008
2856.2,-0.003498535
2856.3,-0.003193359
2856.4,-0.0007519531
2856.5,0.001994629
2856.6,0.004436035
2856.7,0.006572266
2856.8,0.004130859
2856.9,0.003215332
2857,-0.001362305
2857.1,-0.003193359
2857.2,-0.003193359
2857.3,0.0001635742
2857.4,0.004741211
2857.5,0.004741211
2857.6,0.00260498
2857.7,-0.002277832
2857.8,-0.002583008
2857.9,-0.002277832
2858,0.001079102
2858.1,0.001079102
2858.2,0.001994629
2858.3,-0.002277832
2858.4,-0.002277832
2858.5,-0.00166748
2858.6,0.002299805
2858.7,0.004436035
2858.8,-0.003193359
2858.9,0.00046875
2859,0.005351563
2859.1,-0.004414063
2859.2,0.001689453
2859.3,0.004436035
2859.4,-0.0001416016
2859.5,-0.002583008
2859.6,0.001689453
2859.7,0.005046387
2859.8,0.003825684
2859.9,-0.004108887
2860,-0.00166748
2860.1,-0.002583008
2860.2,0.001384277
2860.3,0.002910156
2860.4,0.008708496
2860.5,0.003520508
2860.6,0.002299805
2860.7,-0.00166748
2860.8,-0.0004467773
2860.9,-0.004414063
2861,-0.001362305
2861.1,-0.001972656
2861.2,0.001079102
2861.3,0.00046875
2861.4,0.001994629
2861.5,0.001079102
2861.6,0.005046387
2861.7,0.006877441
2861.8,0.00626709
2861.9,0.005351563
2862,0.004130859
2862.1,0.005046387
2862.2,0.004130859
2862.3,0.003825684
2862.4,0.004741211
2862.5,0.001689453
2862.6,0.003215332
2862.7,0.0001635742
2862.8,0.002299805
2862.9,-0.0001416016
2863,0.001384277
2863.1,0.00260498
2863.2,0.001384277
2863.3,0.002299805
2863.4,0.00260498
2863.5,0.00260498
2863.6,0.005351563
2863.7,0.005351563
2863.8,0.00626709
2863.9,0.00626709
2864,0.004436035
2864.1,0.004436035
2864.2,0.003215332
2864.3,-0.0004467773
2864.4,-0.0001416016
2864.5,-0.001972656
2864.6,-0.003498535
2864.7,-0.005024414
2864.8,-0.002277832
2864.9,-0.001362305
2865,0.004436035
2865.1,0.00626709
2865.2,0.005961914
2865.3,0.002910156
2865.4,0.0007739258
2865.5,-0.003498535
2865.6,-0.004414063
2865.7,-0.0001416016
2865.8,0.004436035
2865.9,0.005046387
2866,0.004436035
2866.1,-0.001362305
2866.2,-0.003193359
2866.3,-0.005939941
2866.4,-0.0007519531
2866.5,-0.0007519531
2866.6,-0.001057129
2866.7,-0.002277832
2866.8,0.0007739258
2866.9,0.004436035
2867,0.001994629
2867.1,-0.003193359
2867.2,0.003215332
2867.3,0.003215332
2867.4,-0.001362305
2867.5,0.00260498
2867.6,0.004130859
2867.7,-0.002277832
2867.8,-0.002277832
2867.9,0.005046387
2868,0.004741211
2868.1,-0.002888184
2868.2,-0.001362305
2868.3,-0.001362305
2868.4,0.003825684
2868.5,0.003520508
2868.6,0.00626709
2868.7,0.001689453
2868.8,-0.0007519531
2868.9,-0.003498535
2869,-0.002277832
2869.1,-0.002888184
2869.2,-0.0007519531
2869.3,0.001079102
2869.4,0.001689453
2869.5,0.004130859
2869.6,0.005351563
2869.7,0.007487793
2869.8,0.005046387
2869.9,0.004436035
2870,0.002299805
2870.1,0.001384277
2870.2,-0.0007519531
2870.3,-0.00166748
2870.4,-0.001362305
2870.5,-0.001057129
2870.6,-0.001972656
2870.7,-0.002583008
2870.8,-0.002277832
2870.9,-0.004719238
2871,-0.003498535
2871.1,-0.00166748
2871.2,-0.002277832
2871.3,-0.002277832
2871.4,-0.002888184
2871.5,-0.003498535
2871.6,-0.003193359
2871.7,-0.005634766
2871.8,-0.001972656
2871.9,-0.001362305
2872,-0.002583008
2872.1,-0.004719238
2872.2,-0.002888184
2872.3,-0.001362305
2872.4,-0.002277832
2872.5,0.002910156
2872.6,0.00626709
2872.7,0.005961914
2872.8,0.005656738
2872.9,0.004130859
2873,0.002299805
2873.1,-0.00166748
2873.2,-0.002583008
2873.3,-0.001362305
2873.4,-0.00166748
2873.5,-0.001362305
2873.6,0.001079102
2873.7,0.005961914
2873.8,0.002910156
2873.9,0.001689453
2874,0.00046875
2874.1,-0.001972656
2874.2,-0.003193359
2874.3,0.00260498
2874.4,0.00626709
2874.5,0.004436035
2874.6,0.001689453
2874.7,0.0007739258
2874.8,0.00046875
2874.9,0.001384277
2875,0.00260498
2875.1,0.005656738
2875.2,0.002299805
2875.3,-0.003193359
2875.4,-0.0004467773
2875.5,0.005961914
2875.6,-0.0004467773
2875.7,0.0001635742
2875.8,0.005351563
2875.9,-0.001057129
2876,-0.001057129
2876.1,0.002910156
2876.2,0.004436035
2876.3,-0.0004467773
2876.4,-0.003803711
2876.5,0.00046875
2876.6,0.003520508
2876.7,0.005351563
2876.8,0.003520508
2876.9,0.001384277
2877,-0.002888184
2877.1,-0.001972656
2877.2,-0.001362305
2877.3,0.001384277
2877.4,0.00260498
2877.5,0.005351563
2877.6,0.007182617
2877.7,0.007182617
2877.8,0.004741211
2877.9,0.001384277
2878,0.0001635742
2878.1,-0.001362305
2878.2,-0.001972656
2878.3,-0.002583008
2878.4,-0.001972656
2878.5,-0.004108887
2878.6,-0.003498535
2878.7,-0.002888184
2878.8,-0.001057129
2878.9,-0.003193359
2879,-0.0007519531
2879.1,-0.001057129
2879.2,0.0007739258
2879.3,0.0001635742
2879.4,-0.0001416016
2879.5,-0.0007519531
2879.6,-0.0007519531
2879.7,0.001689453
2879.8,0.001079102
2879.9,-0.00166748
2880,-0.001057129
2880.1,-0.001972656
2880.2,-0.001972656
2880.3,-0.00166748
2880.4,-0.002888184
2880.5,-0.003498535
2880.6,-0.003498535
2880.7,-0.004414063
2880.8,-0.001057129
2880.9,-0.003803711
2881,-0.0004467773
2881.1,0.003215332
2881.2,0.004436035
2881.3,0.005351563
2881.4,0.005351563
2881.5,0.003520508
2881.6,-0.0001416016
2881.7,-0.002888184
2881.8,-0.004719238
2881.9,-0.002277832
2882,-0.001057129
2882.1,0.004436035
2882.2,0.005656738
2882.3,0.004436035
2882.4,0.001384277
2882.5,-0.003498535
2882.6,-0.00532959
2882.7,-0.0001416016
2882.8,0.007182617
2882.9,0.005961914
2883,0.003215332
2883.1,0.001079102
2883.2,0.001994629
2883.3,0.004436035
2883.4,0.005351563
2883.5,0.001384277
2883.6,-0.002888184
2883.7,0.0007739258
2883.8,0.002910156
2883.9,-0.002583008
2884,0.002910156
2884.1,0.004130859
2884.2,-0.002583008
2884.3,0.0001635742
2884.4,0.005351563
2884.5,0.002299805
2884.6,-0.003803711
2884.7,-0.001972656
2884.8,0.002910156
2884.9,0.006572266
2885,0.004741211
2885.1,0.0001635742
2885.2,-0.003193359
2885.3,-0.004108887
2885.4,-0.001362305
2885.5,0.0007739258
2885.6,0.004436035
2885.7,0.005961914
2885.8,0.00626709
2885.9,0.003825684
2886,0.001689453
2886.1,0.0001635742
2886.2,-0.001362305
2886.3,-0.003193359
2886.4,-0.002277832
2886.5,-0.003498535
2886.6,-0.003193359
2886.7,-0.001362305
2886.8,-0.001972656
2886.9,-0.0004467773
2887,0.0007739258
2887.1,0.002910156
2887.2,0.002299805
2887.3,0.001689453
2887.4,0.00260498
2887.5,0.003520508
2887.6,0.004130859
2887.7,0.004130859
2887.8,0.005351563
2887.9,0.007182617
2888,0.004741211
2888.1,0.004436035
2888.2,0.003825684
2888.3,0.004741211
2888.4,0.001994629
2888.5,0.002299805
2888.6,0.003215332
2888.7,0.002299805
2888.8,-0.0004467773
2888.9,-0.0004467773
2889,-0.00166748
2889.1,-0.002583008
2889.2,-0.002888184
2889.3,-0.003193359
2889.4,-0.002888184
2889.5,-0.002277832
2889.6,0.001994629
2889.7,0.002910156
2889.8,0.005046387
2889.9,0.005046387
2890,0.003520508
2890.1,0.001689453
2890.2,-0.001972656
2890.3,-0.003193359
2890.4,-0.002888184
2890.5,0.00046875
2890.6,0.005961914
2890.7,0.005656738
2890.8,0.001994629
2890.9,-0.00166748
2891,-0.002888184
2891.1,-0.001362305
2891.2,0.001994629
2891.3,0.005656738
2891.4,0.005046387
2891.5,0.006572266
2891.6,0.005656738
2891.7,0.006572266
2891.8,-0.001362305
2891.9,-0.001362305
2892,-0.0007519531
2892.1,0.005046387
2892.2,-0.001362305
2892.3,0.001689453
2892.4,0.005351563
2892.5,-0.003193359
2892.6,-0.001362305
2892.7,0.005656738
2892.8,-0.001057129
2892.9,-0.00166748
2893,0.00046875
2893.1,0.005046387
2893.2,0.003825684
2893.3,0.00046875
2893.4,-0.003803711
2893.5,-0.003803711
2893.6,-0.0007519531
2893.7,0.003825684
2893.8,0.005351563
2893.9,0.007182617
2894,0.003825684
2894.1,0.001689453
2894.2,-0.001057129
2894.3,-0.001972656
2894.4,-0.001362305
2894.5,-0.002277832
2894.6,-0.0007519531
2894.7,-0.001972656
2894.8,0.0001635742
2894.9,0.0001635742
2895,0.001079102
2895.1,0.003825684
2895.2,0.005961914
2895.3,0.005656738
2895.4,0.005046387
2895.5,0.004741211
2895.6,0.004741211
2895.7,0.005046387
2895.8,0.005351563
2895.9,0.004741211
2896,0.003520508
2896.1,0.003215332
2896.2,0.003215332
2896.3,0.001994629
2896.4,0.003215332
2896.5,0.004436035
2896.6,0.005351563
2896.7,0.004741211
2896.8,0.005046387
2896.9,0.004741211
2897,0.00626709
2897.1,0.00626709
2897.2,0.005046387
2897.3,0.005351563
2897.4,0.00626709
2897.5,0.001384277
2897.6,0.00260498
2897.7,-0.0001416016
2897.8,-0.0007519531
2897.9,-0.003193359
2898,-0.001362305
2898.1,-0.004108887
2898.2,-0.003803711
2898.3,-0.0001416016
2898.4,0.003215332
2898.5,0.005961914
2898.6,0.005046387
2898.7,0.002299805
2898.8,-0.0004467773
2898.9,-0.003498535
2899,-0.00166748
2899.1,-0.00166748
2899.2,0.004741211
2899.3,0.006572266
2899.4,0.004741211
2899.5,-0.0004467773
2899.6,-0.003498535
2899.7,-0.003498535
2899.8,-0.003193359
2899.9,-0.003193359
2900,-0.004414063
2900.1,-0.0004467773
2900.2,0.003825684
2900.3,0.00260498
2900.4,-0.004414063
2900.5,-0.0001416016
2900.6,0.004436035
2900.7,-0.002888184
2900.8,0.003520508
2900.9,0.005351563
2901,-0.0004467773
2901.1,-0.0004467773
2901.2,0.005351563
2901.3,0.005046387
2901.4,0.001079102
2901.5,-0.003193359
2901.6,0.001079102
2901.7,0.001689453
2901.8,0.003520508
2901.9,0.004130859
2902,0.0001635742
2902.1,-0.003498535
2902.2,-0.005939941
2902.3,-0.003803711
2902.4,-0.004414063
2902.5,-0.001057129
2902.6,0.0001635742
2902.7,0.001079102
2902.8,0.008708496
2902.9,0.008708496
2903,0.01023438
2903.1,0.007792969
2903.2,0.006877441
2903.3,0.005046387
2903.4,0.003520508
2903.5,0.001384277
2903.6,0.001079102
2903.7,0.001384277
2903.8,-0.01997803
2903.9,-0.02119873
2904,-0.02150391
2904.1,-0.02058838
2904.2,-0.02089355
2904.3,-0.0202832
2904.4,-0.02119873
2904.5,-0.01967285
2904.6,-0.01997803
2904.7,-0.02089355
2904.8,-0.03950928
2904.9,-0.0404248
2905,-0.04164551
2905.1,-0.04225586
2905.2,-0.04256104
2905.3,-0.0404248
2905.4,-0.04195068
2905.5,-0.04134033
2905.6,-0.04103516
2905.7,-0.04225586
2905.8,-0.03462646
2905.9,-0.03187988
2906,-0.0279126
2906.1,-0.0279126
2906.2,-0.02821777
2906.3,-0.0291333
2906.4,-0.03065918
2906.5,-0.03249023
2906.6,-0.03462646
2906.7,-0.03615234
2906.8,-0.0392041
2906.9,-0.0379834
2907,-0.03187988
2907.1,-0.03157471
2907.2,-0.03126953
2907.3,-0.03432129
2907.4,-0.03767822
2907.5,-0.04011963
2907.6,-0.03767822
2907.7,-0.03310059
2907.8,-0.02852295
2907.9,-0.03065918
2908,-0.03249023
2908.1,-0.03401611
2908.2,-0.03401611
2908.3,-0.03279541
2908.4,-0.02943848
2908.5,-0.02852295
2908.6,-0.03523682
2908.7,-0.03493164
2908.8,-0.03096436
2908.9,-0.03554199
2909,-0.03859375
2909.1,-0.0291333
2909.2,-0.03493164
2909.3,-0.03828857
2909.4,-0.03249023
2909.5,-0.030354
2909.6,-0.03615234
2909.7,-0.03889893
2909.8,-0.03615234
2909.9,-0.03310059
2910,-0.02882813
2910.1,-0.02974365
2910.2,-0.0367627
2910.3,-0.0367627
2910.4,-0.03828857
2910.5,-0.03554199
2910.6,-0.03584717
2910.7,-0.03279541
2910.8,-0.03279541
2910.9,-0.0279126
2911,-0.02974365
2911.1,-0.02974365
2911.2,-0.03126953
2911.3,-0.03340576
2911.4,-0.03493164
2911.5,-0.03554199
2911.6,-0.03737305
2911.7,-0.03859375
2911.8,-0.03828857
2911.9,-0.03737305
2912,-0.0367627
2912.1,-0.03828857
2912.2,-0.03767822
2912.3,-0.03615234
2912.4,-0.03737305
2912.5,-0.03615234
2912.6,-0.03523682
2912.7,-0.03340576
2912.8,-0.03554199
2912.9,-0.0367627
2913,-0.03523682
2913.1,-0.03523682
2913.2,-0.03645752
2913.3,-0.03493164
2913.4,-0.03554199
2913.5,-0.0367627
2913.6,-0.03706787
2913.7,-0.03767822
2913.8,-0.04011963
2913.9,-0.04011963
2914,-0.03737305
2914.1,-0.03645752
2914.2,-0.03523682
2914.3,-0.03523682
2914.4,-0.03310059
2914.5,-0.03096436
2914.6,-0.03157471
2914.7,-0.03096436
2914.8,-0.03218506
2914.9,-0.03462646
2915,-0.03645752
2915.1,-0.03859375
2915.2,-0.03859375
2915.3,-0.0379834
2915.4,-0.03157471
2915.5,-0.02760742
2915.6,-0.03096436
2915.7,-0.03371094
2915.8,-0.03737305
2915.9,-0.03981445
2916,-0.03615234
2916.1,-0.03004883
2916.2,-0.02821777
2916.3,-0.03310059
2916.4,-0.03340576
2916.5,-0.03462646
2916.6,-0.03279541
2916.7,-0.03096436
2916.8,-0.03126953
2916.9,-0.03706787
2917,-0.03584717
2917.1,-0.03096436
2917.2,-0.03462646
2917.3,-0.0379834
2917.4,-0.03004883
2917.5,-0.03279541
2917.6,-0.03828857
2917.7,-0.03310059
2917.8,-0.02882813
2917.9,-0.03584717
2918,-0.03706787
2918.1,-0.03645752
2918.2,-0.03218506
2918.3,-0.0291333
2918.4,-0.02974365
2918.5,-0.03493164
2918.6,-0.03737305
2918.7,-0.03950928
2918.8,-0.0367627
2918.9,-0.0367627
2919,-0.03371094
2919.1,-0.03096436
2919.2,-0.0279126
2919.3,-0.03004883
2919.4,-0.030354
2919.5,-0.03401611
2919.6,-0.03401611
2919.7,-0.03645752
2919.8,-0.03645752
2919.9,-0.0379834
2920,-0.03889893
2920.1,-0.03889893
2920.2,-0.03615234
2920.3,-0.03737305
2920.4,-0.03737305
2920.5,-0.03584717
2920.6,-0.03462646
2920.7,-0.03523682
2920.8,-0.03493164
2920.9,-0.03462646
2921,-0.03401611
2921.1,-0.03432129
2921.2,-0.03401611
2921.3,-0.03249023
2921.4,-0.03371094
2921.5,-0.03401611
2921.6,-0.03279541
2921.7,-0.03310059
2921.8,-0.03645752
2921.9,-0.03584717
2922,-0.03706787
2922.1,-0.0367627
2922.2,-0.03645752
2922.3,-0.03859375
2922.4,-0.03859375
2922.5,-0.03889893
2922.6,-0.03737305
2922.7,-0.03645752
2922.8,-0.03218506
2922.9,-0.03126953
2923,-0.02882813
2923.1,-0.02882813
2923.2,-0.03310059
2923.3,-0.03523682
2923.4,-0.0367627
2923.5,-0.0392041
2923.6,-0.0379834
2923.7,-0.03523682
2923.8,-0.03004883
2923.9,-0.02882813
2924,-0.03279541
2924.1,-0.03584717
2924.2,-0.03859375
2924.3,-0.03767822
2924.4,-0.03584717
2924.5,-0.03004883
2924.6,-0.02821777
2924.7,-0.03096436
2924.8,-0.03218506
2924.9,-0.03218506
2925,-0.02943848
2925.1,-0.03004883
2925.2,-0.03554199
2925.3,-0.03767822
2925.4,-0.03249023
2925.5,-0.03157471
2925.6,-0.03828857
2925.7,-0.03157471
2925.8,-0.03065918
2925.9,-0.03737305
2926,-0.03523682
2926.1,-0.030354
2926.2,-0.03432129
2926.3,-0.03828857
2926.4,-0.03584717
2926.5,-0.03310059
2926.6,-0.0291333
2926.7,-0.03157471
2926.8,-0.0367627
2926.9,-0.03889893
2927,-0.0379834
2927.1,-0.03584717
2927.2,-0.03310059
2927.3,-0.03157471
2927.4,-0.030354
2927.5,-0.0291333
2927.6,-0.03096436
2927.7,-0.03096436
2927.8,-0.03401611
2927.9,-0.03584717
2928,-0.03737305
2928.1,-0.03767822
2928.2,-0.03950928
2928.3,-0.03737305
2928.4,-0.03645752
2928.5,-0.03767822
2928.6,-0.0367627
2928.7,-0.03523682
2928.8,-0.03432129
2928.9,-0.03432129
2929,-0.03371094
2929.1,-0.03249023
2929.2,-0.03249023
2929.3,-0.03096436
2929.4,-0.03065918
2929.5,-0.03126953
2929.6,-0.03157471
2929.7,-0.02852295
2929.8,-0.03157471
2929.9,-0.03096436
2930,-0.03157471
2930.1,-0.03218506
2930.2,-0.03279541
2930.3,-0.03432129
2930.4,-0.03371094
2930.5,-0.03493164
2930.6,-0.03645752
2930.7,-0.03767822
2930.8,-0.03859375
2930.9,-0.03889893
2931,-0.03950928
2931.1,-0.03737305
2931.2,-0.03706787
2931.3,-0.03310059
2931.4,-0.03126953
2931.5,-0.02821777
2931.6,-0.030354
2931.7,-0.03279541
2931.8,-0.03615234
2931.9,-0.0367627
2932,-0.03828857
2932.1,-0.0367627
2932.2,-0.03493164
2932.3,-0.03004883
2932.4,-0.03126953
2932.5,-0.03157471
2932.6,-0.0379834
2932.7,-0.03889893
2932.8,-0.0367627
2932.9,-0.02974365
2933,-0.02974365
2933.1,-0.03004883
2933.2,-0.03004883
2933.3,-0.03004883
2933.4,-0.03340576
2933.5,-0.03767822
2933.6,-0.03584717
2933.7,-0.03004883
2933.8,-0.03554199
2933.9,-0.0367627
2934,-0.03004883
2934.1,-0.03432129
2934.2,-0.03584717
2934.3,-0.03157471
2934.4,-0.03065918
2934.5,-0.03737305
2934.6,-0.03615234
2934.7,-0.03218506
2934.8,-0.0291333
2934.9,-0.03340576
2935,-0.03828857
2935.1,-0.03889893
2935.2,-0.03554199
2935.3,-0.03371094
2935.4,-0.02943848
2935.5,-0.02974365
2935.6,-0.03157471
2935.7,-0.03645752
2935.8,-0.03889893
2935.9,-0.0379834
2936,-0.03737305
2936.1,-0.03737305
2936.2,-0.03615234
2936.3,-0.03462646
2936.4,-0.03371094
2936.5,-0.03218506
2936.6,-0.030354
2936.7,-0.0291333
2936.8,-0.02852295
2936.9,-0.03004883
2937,-0.0279126
2937.1,-0.03249023
2937.2,-0.03096436
2937.3,-0.03340576
2937.4,-0.03340576
2937.5,-0.03554199
2937.6,-0.03462646
2937.7,-0.03493164
2937.8,-0.0392041
2937.9,-0.0367627
2938,-0.03615234
2938.1,-0.03737305
2938.2,-0.03737305
2938.3,-0.03554199
2938.4,-0.03493164
2938.5,-0.03615234
2938.6,-0.03523682
2938.7,-0.03523682
2938.8,-0.03371094
2938.9,-0.03187988
2939,-0.0291333
2939.1,-0.03065918
2939.2,-0.02882813
2939.3,-0.02943848
2939.4,-0.03157471
2939.5,-0.03310059
2939.6,-0.03310059
2939.7,-0.03615234
2939.8,-0.0367627
2939.9,-0.03889893
2940,-0.03828857
2940.1,-0.03554199
2940.2,-0.03340576
2940.3,-0.02760742
2940.4,-0.030354
2940.5,-0.03187988
2940.6,-0.03493164
2940.7,-0.03889893
2940.8,-0.03889893
2940.9,-0.03523682
2941,-0.03096436
2941.1,-0.0279126
2941.2,-0.03187988
2941.3,-0.03615234
2941.4,-0.03584717
2941.5,-0.03767822
2941.6,-0.03584717
2941.7,-0.03432129
2941.8,-0.030354
2941.9,-0.02974365
2942,-0.0379834
2942.1,-0.03615234
2942.2,-0.03096436
2942.3,-0.03706787
2942.4,-0.03432129
2942.5,-0.030354
2942.6,-0.03645752
2942.7,-0.03554199
2942.8,-0.03249023
2942.9,-0.02974365
2943,-0.03767822
2943.1,-0.0379834
2943.2,-0.03584717
2943.3,-0.03004883
2943.4,-0.0279126
2943.5,-0.03310059
2943.6,-0.0367627
2943.7,-0.03645752
2943.8,-0.03828857
2943.9,-0.03584717
2944,-0.03279541
2944.1,-0.03157471
2944.2,-0.0291333
2944.3,-0.02882813
2944.4,-0.03126953
2944.5,-0.03310059
2944.6,-0.03615234
2944.7,-0.03584717
2944.8,-0.03828857
2944.9,-0.03950928
2945,-0.03889893
2945.1,-0.03737305
2945.2,-0.03737305
2945.3,-0.0379834
2945.4,-0.03401611
2945.5,-0.03310059
2945.6,-0.03310059
2945.7,-0.03218506
2945.8,-0.03340576
2945.9,-0.03157471
2946,-0.03249023
2946.1,-0.02974365
2946.2,-0.03004883
2946.3,-0.02974365
2946.4,-0.03187988
2946.5,-0.03157471
2946.6,-0.03187988
2946.7,-0.03279541
2946.8,-0.03004883
2946.9,-0.03279541
2947,-0.03187988
2947.1,-0.03554199
2947.2,-0.03584717
2947.3,-0.03645752
2947.4,-0.03523682
2947.5,-0.03767822
2947.6,-0.03584717
2947.7,-0.03828857
2947.8,-0.0392041
2947.9,-0.03889893
2948,-0.03462646
2948.1,-0.03340576
2948.2,-0.02943848
2948.3,-0.02821777
2948.4,-0.03157471
2948.5,-0.03157471
2948.6,-0.03645752
2948.7,-0.03767822
2948.8,-0.03950928
2948.9,-0.03737305
2949,-0.03187988
2949.1,-0.02943848
2949.2,-0.03004883
2949.3,-0.03462646
2949.4,-0.03737305
2949.5,-0.0392041
2949.6,-0.03584717
2949.7,-0.03279541
2949.8,-0.03096436
2949.9,-0.030354
2950,-0.03737305
2950.1,-0.03767822
2950.2,-0.03706787
2950.3,-0.03126953
2950.4,-0.03371094
2950.5,-0.03645752
2950.6,-0.03218506
2950.7,-0.03371094
2950.8,-0.03767822
2950.9,-0.03279541
2951,-0.03065918
2951.1,-0.0367627
2951.2,-0.0367627
2951.3,-0.03371094
2951.4,-0.02943848
2951.5,-0.03523682
2951.6,-0.0367627
2951.7,-0.03645752
2951.8,-0.03310059
2951.9,-0.03249023
2952,-0.02974365
2952.1,-0.03187988
2952.2,-0.03310059
2952.3,-0.03615234
2952.4,-0.0367627
2952.5,-0.0367627
2952.6,-0.0379834
2952.7,-0.03737305
2952.8,-0.03615234
2952.9,-0.03432129
2953,-0.03371094
2953.1,-0.03157471
2953.2,-0.02760742
2953.3,-0.02943848
2953.4,-0.02852295
2953.5,-0.03096436
2953.6,-0.02943848
2953.7,-0.03096436
2953.8,-0.03157471
2953.9,-0.03371094
2954,-0.03493164
2954.1,-0.03554199
2954.2,-0.0367627
2954.3,-0.03706787
2954.4,-0.03615234
2954.5,-0.0367627
2954.6,-0.03615234
2954.7,-0.03767822
2954.8,-0.03767822
2954.9,-0.03767822
2955,-0.03645752
2955.1,-0.03554199
2955.2,-0.03615234
2955.3,-0.03584717
2955.4,-0.03493164
2955.5,-0.03493164
2955.6,-0.03310059
2955.7,-0.02974365
2955.8,-0.02974365
2955.9,-0.02852295
2956,-0.02821777
2956.1,-0.03157471
2956.2,-0.03310059
2956.3,-0.03371094
2956.4,-0.03706787
2956.5,-0.03706787
2956.6,-0.03737305
2956.7,-0.0379834
2956.8,-0.03462646
2956.9,-0.03126953
2957,-0.02852295
2957.1,-0.030354
2957.2,-0.03371094
2957.3,-0.03767822
2957.4,-0.03706787
2957.5,-0.0379834
2957.6,-0.03249023
2957.7,-0.03004883
2957.8,-0.03065918
2957.9,-0.03462646
2958,-0.03737305
2958.1,-0.03706787
2958.2,-0.03737305
2958.3,-0.03767822
2958.4,-0.03432129
2958.5,-0.03004883
2958.6,-0.03126953
2958.7,-0.03859375
2958.8,-0.03523682
2958.9,-0.030354
2959,-0.03615234
2959.1,-0.03493164
2959.2,-0.03004883
2959.3,-0.0392041
2959.4,-0.03584717
2959.5,-0.03279541
2959.6,-0.02943848
2959.7,-0.03645752
2959.8,-0.03767822
2959.9,-0.03584717
2960,-0.03065918
2960.1,-0.02943848
2960.2,-0.03187988
2960.3,-0.03645752
2960.4,-0.03584717
2960.5,-0.0392041
2960.6,-0.03554199
2960.7,-0.03432129
2960.8,-0.03340576
2960.9,-0.03187988
2961,-0.030354
2961.1,-0.0279126
2961.2,-0.02852295
2961.3,-0.03218506
2961.4,-0.03432129
2961.5,-0.0367627
2961.6,-0.03615234
2961.7,-0.03767822
2961.8,-0.03615234
2961.9,-0.03859375
2962,-0.03828857
2962.1,-0.03889893
2962.2,-0.0379834
2962.3,-0.03615234
2962.4,-0.03706787
2962.5,-0.03584717
2962.6,-0.03615234
2962.7,-0.0367627
2962.8,-0.03401611
2962.9,-0.0367627
2963,-0.03706787
2963.1,-0.03584717
2963.2,-0.03493164
2963.3,-0.03645752
2963.4,-0.03737305
2963.5,-0.03706787
2963.6,-0.03767822
2963.7,-0.03767822
2963.8,-0.03859375
2963.9,-0.0379834
2964,-0.03706787
2964.1,-0.03767822
2964.2,-0.0367627
2964.3,-0.03706787
2964.4,-0.03218506
2964.5,-0.03096436
2964.6,-0.03004883
2964.7,-0.0279126
2964.8,-0.03065918
2964.9,-0.03401611
2965,-0.03737305
2965.1,-0.03737305
2965.2,-0.0392041
2965.3,-0.03859375
2965.4,-0.03371094
2965.5,-0.02882813
2965.6,-0.02882813
2965.7,-0.03310059
2965.8,-0.03645752
2965.9,-0.0379834
2966,-0.03767822
2966.1,-0.03493164
2966.2,-0.02821777
2966.3,-0.02760742
2966.4,-0.03126953
2966.5,-0.03157471
2966.6,-0.02974365
2966.7,-0.03004883
2966.8,-0.03279541
2966.9,-0.03706787
2967,-0.03432129
2967.1,-0.02974365
2967.2,-0.03706787
2967.3,-0.03462646
2967.4,-0.03126953
2967.5,-0.03493164
2967.6,-0.03615234
2967.7,-0.03126953
2967.8,-0.030354
2967.9,-0.03615234
2968,-0.03706787
2968.1,-0.03340576
2968.2,-0.02974365
2968.3,-0.02974365
2968.4,-0.03645752
2968.5,-0.03737305
2968.6,-0.03737305
2968.7,-0.03645752
2968.8,-0.03371094
2968.9,-0.03096436
2969,-0.03065918
2969.1,-0.0291333
2969.2,-0.03096436
2969.3,-0.03432129
2969.4,-0.03645752
2969.5,-0.0367627
2969.6,-0.0392041
2969.7,-0.0379834
2969.8,-0.0379834
2969.9,-0.03554199
2970,-0.03615234
2970.1,-0.03706787
2970.2,-0.03310059
2970.3,-0.03401611
2970.4,-0.03340576
2970.5,-0.03157471
2970.6,-0.030354
2970.7,-0.03065918
2970.8,-0.02943848
2970.9,-0.02882813
2971,-0.02943848
2971.1,-0.0291333
2971.2,-0.03096436
2971.3,-0.0279126
2971.4,-0.03004883
2971.5,-0.02821777
2971.6,-0.02943848
2971.7,-0.03004883
2971.8,-0.03218506
2971.9,-0.02882813
2972,-0.0291333
2972.1,-0.03004883
2972.2,-0.03279541
2972.3,-0.03645752
2972.4,-0.0367627
2972.5,-0.03859375
2972.6,-0.03828857
2972.7,-0.03615234
2972.8,-0.03859375
2972.9,-0.03828857
2973,-0.03432129
2973.1,-0.03126953
2973.2,-0.03249023
2973.3,-0.0279126
2973.4,-0.03126953
2973.5,-0.03340576
2973.6,-0.03584717
2973.7,-0.03828857
2973.8,-0.0379834
2973.9,-0.03767822
2974,-0.02943848
2974.1,-0.03004883
2974.2,-0.03218506
2974.3,-0.03615234
2974.4,-0.03981445
2974.5,-0.03859375
2974.6,-0.03401611
2974.7,-0.03065918
2974.8,-0.0279126
2974.9,-0.0291333
2975,-0.03065918
2975.1,-0.03584717
2975.2,-0.03859375
2975.3,-0.03645752
2975.4,-0.0291333
2975.5,-0.03493164
2975.6,-0.03554199
2975.7,-0.030354
2975.8,-0.03615234
2975.9,-0.03737305
2976,-0.03157471
2976.1,-0.03187988
2976.2,-0.03737305
2976.3,-0.03645752
2976.4,-0.03065918
2976.5,-0.030354
2976.6,-0.03401611
2976.7,-0.0379834
2976.8,-0.03706787
2976.9,-0.0367627
2977,-0.03310059
2977.1,-0.0291333
2977.2,-0.0279126
2977.3,-0.030354
2977.4,-0.03249023
2977.5,-0.03584717
2977.6,-0.03828857
2977.7,-0.03767822
2977.8,-0.0379834
2977.9,-0.03645752
2978,-0.03706787
2978.1,-0.03462646
2978.2,-0.03371094
2978.3,-0.03218506
2978.4,-0.03249023
2978.5,-0.030354
2978.6,-0.02974365
2978.7,-0.03004883
2978.8,-0.0291333
2978.9,-0.0291333
2979,-0.02974365
2979.1,-0.03126953
2979.2,-0.03096436
2979.3,-0.03004883
2979.4,-0.030354
2979.5,-0.03310059
2979.6,-0.03279541
2979.7,-0.03187988
2979.8,-0.03249023
2979.9,-0.03187988
2980,-0.03004883
2980.1,-0.02974365
2980.2,-0.03004883
2980.3,-0.02882813
2980.4,-0.03126953
2980.5,-0.02852295
2980.6,-0.02974365
2980.7,-0.0291333
2980.8,-0.030354
2980.9,-0.030354
2981,-0.03523682
2981.1,-0.03462646
2981.2,-0.03889893
2981.3,-0.03981445
2981.4,-0.0404248
2981.5,-0.03645752
2981.6,-0.03371094
2981.7,-0.03279541
2981.8,-0.02821777
2981.9,-0.03004883
2982,-0.03157471
2982.1,-0.03706787
2982.2,-0.03615234
2982.3,-0.0392041
2982.4,-0.0367627
2982.5,-0.03004883
2982.6,-0.02760742
2982.7,-0.03340576
2982.8,-0.03706787
2982.9,-0.03767822
2983,-0.0367627
2983.1,-0.03737305
2983.2,-0.03859375
2983.3,-0.0367627
2983.4,-0.0379834
2983.5,-0.03432129
2983.6,-0.03157471
2983.7,-0.03371094
2983.8,-0.03737305
2983.9,-0.03065918
2984,-0.03401611
2984.1,-0.0379834
2984.2,-0.03249023
2984.3,-0.03004883
2984.4,-0.03767822
2984.5,-0.03462646
2984.6,-0.03187988
2984.7,-0.03096436
2984.8,-0.0367627
2984.9,-0.03737305
2985,-0.03828857
2985.1,-0.03279541
2985.2,-0.03126953
2985.3,-0.02852295
2985.4,-0.03157471
2985.5,-0.03584717
2985.6,-0.03889893
2985.7,-0.0367627
2985.8,-0.03737305
2985.9,-0.03645752
2986,-0.03584717
2986.1,-0.03432129
2986.2,-0.03371094
2986.3,-0.03279541
2986.4,-0.03096436
2986.5,-0.02974365
2986.6,-0.03004883
2986.7,-0.02852295
2986.8,-0.03096436
2986.9,-0.030354
2987,-0.03157471
2987.1,-0.03279541
2987.2,-0.03401611
2987.3,-0.03432129
2987.4,-0.03493164
2987.5,-0.03767822
2987.6,-0.03645752
2987.7,-0.03615234
2987.8,-0.0379834
2987.9,-0.0379834
2988,-0.03706787
2988.1,-0.03737305
2988.2,-0.03889893
2988.3,-0.03767822
2988.4,-0.03737305
2988.5,-0.03493164
2988.6,-0.03584717
2988.7,-0.03371094
2988.8,-0.03218506
2988.9,-0.03157471
2989,-0.03065918
2989.1,-0.0291333
2989.2,-0.02882813
2989.3,-0.03004883
2989.4,-0.03249023
2989.5,-0.03157471
2989.6,-0.03706787
2989.7,-0.03615234
2989.8,-0.03950928
2989.9,-0.03859375
2990,-0.03584717
2990.1,-0.03157471
2990.2,-0.0279126
2990.3,-0.03065918
2990.4,-0.03249023
2990.5,-0.03645752
2990.6,-0.03828857
2990.7,-0.03889893
2990.8,-0.03523682
2990.9,-0.02943848
2991,-0.02943848
2991.1,-0.03371094
2991.2,-0.03767822
2991.3,-0.03981445
2991.4,-0.03889893
2991.5,-0.03828857
2991.6,-0.03645752
2991.7,-0.0367627
2991.8,-0.03645752
2991.9,-0.03187988
2992,-0.030354
2992.1,-0.0379834
2992.2,-0.03584717
2992.3,-0.03065918
2992.4,-0.03554199
2992.5,-0.03462646
2992.6,-0.0291333
2992.7,-0.0367627
2992.8,-0.0379834
2992.9,-0.03462646
2993,-0.03004883
2993.1,-0.03340576
2993.2,-0.03615234
2993.3,-0.03889893
2993.4,-0.03493164
2993.5,-0.03187988
2993.6,-0.02974365
2993.7,-0.030354
2993.8,-0.03218506
2993.9,-0.03523682
2994,-0.03737305
2994.1,-0.03737305
2994.2,-0.03645752
2994.3,-0.03554199
2994.4,-0.03462646
2994.5,-0.03126953
2994.6,-0.030354
2994.7,-0.02974365
2994.8,-0.02974365
2994.9,-0.03004883
2995,-0.03096436
2995.1,-0.03157471
2995.2,-0.03279541
2995.3,-0.03340576
2995.4,-0.03493164
2995.5,-0.03645752
2995.6,-0.03645752
2995.7,-0.0379834
2995.8,-0.03859375
2995.9,-0.03645752
2996,-0.03828857
2996.1,-0.03615234
2996.2,-0.03828857
2996.3,-0.03981445
2996.4,-0.03889893
2996.5,-0.03828857
2996.6,-0.0367627
2996.7,-0.03645752
2996.8,-0.03554199
2996.9,-0.03706787
2997,-0.03493164
2997.1,-0.03645752
2997.2,-0.03218506
2997.3,-0.03126953
2997.4,-0.03096436
2997.5,-0.0291333
2997.6,-0.0279126
2997.7,-0.03157471
2997.8,-0.03371094
2997.9,-0.03523682
2998,-0.03645752
2998.1,-0.03706787
2998.2,-0.03828857
2998.3,-0.03737305
2998.4,-0.0367627
2998.5,-0.03187988
2998.6,-0.02974365
2998.7,-0.030354
2998.8,-0.03065918
2998.9,-0.03737305
2999,-0.03706787
2999.1,-0.03737305
2999.2,-0.03401611
2999.3,-0.030354
2999.4,-0.02974365
2999.5,-0.03462646
2999.6,-0.03737305
2999.7,-0.03828857
2999.8,-0.03859375
2999.9,-0.03706787
3000,-0.0379834
3000.1,-0.03523682
3000.2,-0.03126953
3000.3,-0.03126953
3000.4,-0.0367627
3000.5,-0.03432129
3000.6,-0.030354
3000.7,-0.03828857
3000.8,-0.03523682
3000.9,-0.02882813
3001,-0.0379834
3001.1,-0.03767822
3001.2,-0.03126953
3001.3,-0.03004883
3001.4,-0.03584717
3001.5,-0.0379834
3001.6,-0.03584717
3001.7,-0.03218506
3001.8,-0.03126953
3001.9,-0.02852295
3002,-0.03187988
3002.1,-0.03645752
3002.2,-0.0392041
3002.3,-0.03645752
3002.4,-0.03828857
3002.5,-0.0367627
3002.6,-0.03310059
3002.7,-0.03218506
3002.8,-0.03004883
3002.9,-0.02852295
3003,-0.030354
3003.1,-0.03126953
3003.2,-0.03157471
3003.3,-0.03249023
3003.4,-0.03432129
3003.5,-0.03554199
3003.6,-0.03767822
3003.7,-0.03767822
3003.8,-0.03767822
3003.9,-0.03859375
3004,-0.0379834
3004.1,-0.03615234
3004.2,-0.03828857
3004.3,-0.03767822
3004.4,-0.03706787
3004.5,-0.03889893
3004.6,-0.03706787
3004.7,-0.03615234
3004.8,-0.03767822
3004.9,-0.03828857
3005,-0.03706787
3005.1,-0.03706787
3005.2,-0.03859375
3005.3,-0.03828857
3005.4,-0.03981445
3005.5,-0.03859375
3005.6,-0.0379834
3005.7,-0.03615234
3005.8,-0.0367627
3005.9,-0.03187988
3006,-0.03096436
3006.1,-0.02730225
3006.2,-0.02943848
3006.3,-0.02943848
3006.4,-0.03310059
3006.5,-0.03371094
3006.6,-0.03584717
3006.7,-0.03889893
3006.8,-0.03828857
3006.9,-0.03554199
3007,-0.03126953
3007.1,-0.030354
3007.2,-0.02943848
3007.3,-0.03249023
3007.4,-0.0379834
3007.5,-0.03859375
3007.6,-0.03554199
3007.7,-0.03187988
3007.8,-0.02974365
3007.9,-0.03157471
3008,-0.03249023
3008.1,-0.03340576
3008.2,-0.03645752
3008.3,-0.03340576
3008.4,-0.03065918
3008.5,-0.030354
3008.6,-0.0367627
3008.7,-0.0392041
3008.8,-0.03371094
3008.9,-0.02974365
3009,-0.03645752
3009.1,-0.03218506
3009.2,-0.03249023
3009.3,-0.03767822
3009.4,-0.03645752
3009.5,-0.03096436
3009.6,-0.03065918
3009.7,-0.03889893
3009.8,-0.03432129
3009.9,-0.03401611
3010,-0.03065918
3010.1,-0.03126953
3010.2,-0.03310059
3010.3,-0.03737305
3010.4,-0.03706787
3010.5,-0.0379834
3010.6,-0.03371094
3010.7,-0.03432129
3010.8,-0.03279541
3010.9,-0.03004883
3011,-0.02974365
3011.1,-0.03157471
3011.2,-0.030354
3011.3,-0.03218506
3011.4,-0.03615234
3011.5,-0.0367627
3011.6,-0.03737305
3011.7,-0.03889893
3011.8,-0.03859375
3011.9,-0.03737305
3012,-0.03737305
3012.1,-0.03737305
3012.2,-0.03493164
3012.3,-0.03615234
3012.4,-0.03523682
3012.5,-0.03645752
3012.6,-0.03462646
3012.7,-0.03371094
3012.8,-0.03432129
3012.9,-0.03615234
3013,-0.03432129
3013.1,-0.03523682
3013.2,-0.03371094
3013.3,-0.03584717
3013.4,-0.03401611
3013.5,-0.03462646
3013.6,-0.03584717
3013.7,-0.03645752
3013.8,-0.03767822
3013.9,-0.0379834
3014,-0.03859375
3014.1,-0.03828857
3014.2,-0.0367627
3014.3,-0.03767822
3014.4,-0.03554199
3014.5,-0.03371094
3014.6,-0.030354
3014.7,-0.03187988
3014.8,-0.0291333
3014.9,-0.03340576
3015,-0.03279541
3015.1,-0.03889893
3015.2,-0.03828857
3015.3,-0.03889893
3015.4,-0.03615234
3015.5,-0.03157471
3015.6,-0.02730225
3015.7,-0.03157471
3015.8,-0.03523682
3015.9,-0.03706787
3016,-0.03828857
3016.1,-0.0367627
3016.2,-0.02974365
3016.3,-0.02699707
3016.4,-0.03065918
3016.5,-0.03126953
3016.6,-0.03157471
3016.7,-0.03004883
3016.8,-0.03310059
3016.9,-0.03767822
3017,-0.03493164
3017.1,-0.030354
3017.2,-0.03279541
3017.3,-0.0379834
3017.4,-0.03157471
3017.5,-0.03554199
3017.6,-0.03645752
3017.7,-0.03218506
3017.8,-0.02852295
3017.9,-0.03615234
3018,-0.03767822
3018.1,-0.03493164
3018.2,-0.03249023
3018.3,-0.03004883
3018.4,-0.03340576
3018.5,-0.03615234
3018.6,-0.03889893
3018.7,-0.03859375
3018.8,-0.03401611
3018.9,-0.03310059
3019,-0.03218506
3019.1,-0.02974365
3019.2,-0.03065918
3019.3,-0.030354
3019.4,-0.03371094
3019.5,-0.03523682
3019.6,-0.03706787
3019.7,-0.03554199
3019.8,-0.03737305
3019.9,-0.03706787
3020,-0.03889893
3020.1,-0.0367627
3020.2,-0.03615234
3020.3,-0.03493164
3020.4,-0.03371094
3020.5,-0.03249023
3020.6,-0.03401611
3020.7,-0.03249023
3020.8,-0.03157471
3020.9,-0.03218506
3021,-0.03065918
3021.1,-0.03157471
3021.2,-0.03126953
3021.3,-0.03004883
3021.4,-0.03004883
3021.5,-0.03249023
3021.6,-0.03249023
3021.7,-0.03126953
3021.8,-0.03157471
3021.9,-0.03157471
3022,-0.03371094
3022.1,-0.03187988
3022.2,-0.03645752
3022.3,-0.03737305
3022.4,-0.03737305
3022.5,-0.03767822
3022.6,-0.03767822
3022.7,-0.03767822
3022.8,-0.03584717
3022.9,-0.03615234
3023,-0.03157471
3023.1,-0.030354
3023.2,-0.02974365
3023.3,-0.03187988
3023.4,-0.03340576
3023.5,-0.03523682
3023.6,-0.03950928
3023.7,-0.03645752
3023.8,-0.03706787
3023.9,-0.03096436
3024,-0.02974365
3024.1,-0.03157471
3024.2,-0.03554199
3024.3,-0.03889893
3024.4,-0.03767822
3024.5,-0.03310059
3024.6,-0.03096436
3024.7,-0.030354
3024.8,-0.03157471
3024.9,-0.03004883
3025,-0.02943848
3025.1,-0.0279126
3025.2,-0.03462646
3025.3,-0.03584717
3025.4,-0.03340576
3025.5,-0.02974365
3025.6,-0.0379834
3025.7,-0.03523682
3025.8,-0.0291333
3025.9,-0.03554199
3026,-0.03584717
3026.1,-0.02974365
3026.2,-0.03310059
3026.3,-0.03767822
3026.4,-0.03737305
3026.5,-0.03004883
3026.6,-0.03157471
3026.7,-0.03310059
3026.8,-0.03493164
3026.9,-0.03859375
3027,-0.03828857
3027.1,-0.03371094
3027.2,-0.03126953
3027.3,-0.02882813
3027.4,-0.03157471
3027.5,-0.03004883
3027.6,-0.03493164
3027.7,-0.03462646
3027.8,-0.03706787
3027.9,-0.03615234
3028,-0.0379834
3028.1,-0.03737305
3028.2,-0.03737305
3028.3,-0.03737305
3028.4,-0.0367627
3028.5,-0.03523682
3028.6,-0.03004883
3028.7,-0.03249023
3028.8,-0.02943848
3028.9,-0.03065918
3029,-0.03065918
3029.1,-0.030354
3029.2,-0.02974365
3029.3,-0.0291333
3029.4,-0.02821777
3029.5,-0.02821777
3029.6,-0.02974365
3029.7,-0.030354
3029.8,-0.03004883
3029.9,-0.0291333
3030,-0.02882813
3030.1,-0.02638672
3030.2,-0.0279126
3030.3,-0.02882813
3030.4,-0.03096436
3030.5,-0.030354
3030.6,-0.03218506
3030.7,-0.03310059
3030.8,-0.03218506
3030.9,-0.03432129
3031,-0.03645752
3031.1,-0.03950928
3031.2,-0.03889893
3031.3,-0.04103516
3031.4,-0.03737305
3031.5,-0.03493164
3031.6,-0.03065918
3031.7,-0.03004883
3031.8,-0.030354
3031.9,-0.03187988
3032,-0.03401611
3032.1,-0.03706787
3032.2,-0.03889893
3032.3,-0.03767822
3032.4,-0.03279541
3032.5,-0.03065918
3032.6,-0.03004883
3032.7,-0.03249023
3032.8,-0.03645752
3032.9,-0.03706787
3033,-0.0379834
3033.1,-0.03615234
3033.2,-0.03737305
3033.3,-0.03706787
3033.4,-0.03828857
3033.5,-0.03493164
3033.6,-0.03157471
3033.7,-0.030354
3033.8,-0.03859375
3033.9,-0.03554199
3034,-0.03004883
3034.1,-0.0367627
3034.2,-0.03523682
3034.3,-0.03004883
3034.4,-0.03554199
3034.5,-0.03554199
3034.6,-0.03249023
3034.7,-0.02882813
3034.8,-0.03432129
3034.9,-0.03706787
3035,-0.03645752
3035.1,-0.03432129
3035.2,-0.03157471
3035.3,-0.02852295
3035.4,-0.03065918
3035.5,-0.03371094
3035.6,-0.03828857
3035.7,-0.03706787
3035.8,-0.03950928
3035.9,-0.03737305
3036,-0.03645752
3036.1,-0.03554199
3036.2,-0.03432129
3036.3,-0.03126953
3036.4,-0.030354
3036.5,-0.02882813
3036.6,-0.02730225
3036.7,-0.02882813
3036.8,-0.03065918
3036.9,-0.03096436
3037,-0.03401611
3037.1,-0.03584717
3037.2,-0.03645752
3037.3,-0.03493164
3037.4,-0.03706787
3037.5,-0.03737305
3037.6,-0.03828857
3037.7,-0.03706787
3037.8,-0.03981445
3037.9,-0.0379834
3038,-0.03706787
3038.1,-0.03767822
3038.2,-0.0392041
3038.3,-0.03859375
3038.4,-0.04072998
3038.5,-0.03645752
3038.6,-0.03828857
3038.7,-0.03706787
3038.8,-0.03554199
3038.9,-0.03462646
3039,-0.03310059
3039.1,-0.03126953
3039.2,-0.030354
3039.3,-0.02974365
3039.4,-0.02882813
3039.5,-0.02974365
3039.6,-0.03279541
3039.7,-0.03432129
3039.8,-0.03554199
3039.9,-0.03828857
3040,-0.0379834
3040.1,-0.0367627
3040.2,-0.03371094
3040.3,-0.02974365
3040.4,-0.03004883
3040.5,-0.03126953
3040.6,-0.03493164
3040.7,-0.03981445
3040.8,-0.03767822
3040.9,-0.03371094
3041,-0.02974365
3041.1,-0.02974365
3041.2,-0.03462646
3041.3,-0.03493164
3041.4,-0.03737305
3041.5,-0.03645752
3041.6,-0.03767822
3041.7,-0.03554199
3041.8,-0.03584717
3041.9,-0.02974365
3042,-0.03462646
3042.1,-0.03737305
3042.2,-0.03310059
3042.3,-0.03218506
3042.4,-0.0367627
3042.5,-0.03126953
3042.6,-0.03218506
3042.7,-0.03950928
3042.8,-0.03493164
3042.9,-0.03065918
3043,-0.03096436
3043.1,-0.03645752
3043.2,-0.03828857
3043.3,-0.03584717
3043.4,-0.03218506
3043.5,-0.030354
3043.6,-0.03126953
3043.7,-0.03371094
3043.8,-0.03615234
3043.9,-0.0367627
3044,-0.03859375
3044.1,-0.03554199
3044.2,-0.03462646
3044.3,-0.03371094
3044.4,-0.03157471
3044.5,-0.02974365
3044.6,-0.02852295
3044.7,-0.03157471
3044.8,-0.02882813
3044.9,-0.03310059
3045,-0.03401611
3045.1,-0.03615234
3045.2,-0.03584717
3045.3,-0.0379834
3045.4,-0.03767822
3045.5,-0.03859375
3045.6,-0.03889893
3045.7,-0.03767822
3045.8,-0.03859375
3045.9,-0.03706787
3046,-0.03828857
3046.1,-0.03859375
3046.2,-0.0367627
3046.3,-0.0379834
3046.4,-0.0379834
3046.5,-0.03828857
3046.6,-0.03767822
3046.7,-0.03889893
3046.8,-0.03828857
3046.9,-0.0392041
3047,-0.03615234
3047.1,-0.03767822
3047.2,-0.03462646
3047.3,-0.03584717
3047.4,-0.03371094
3047.5,-0.03279541
3047.6,-0.03004883
3047.7,-0.03004883
3047.8,-0.02852295
3047.9,-0.03157471
3048,-0.03249023
3048.1,-0.03401611
3048.2,-0.03706787
3048.3,-0.04011963
3048.4,-0.03767822
3048.5,-0.0367627
3048.6,-0.03310059
3048.7,-0.030354
3048.8,-0.02821777
3048.9,-0.03371094
3049,-0.03615234
3049.1,-0.03828857
3049.2,-0.0379834
3049.3,-0.03401611
3049.4,-0.03004883
3049.5,-0.03157471
3049.6,-0.03340576
3049.7,-0.03584717
3049.8,-0.03706787
3049.9,-0.03859375
3050,-0.03554199
3050.1,-0.03462646
3050.2,-0.02821777
3050.3,-0.03310059
3050.4,-0.03554199
3050.5,-0.03187988
3050.6,-0.03218506
3050.7,-0.03737305
3050.8,-0.03493164
3050.9,-0.02974365
3051,-0.03737305
3051.1,-0.03584717
3051.2,-0.0291333
3051.3,-0.03126953
3051.4,-0.0367627
3051.5,-0.04072998
3051.6,-0.03310059
3051.7,-0.03157471
3051.8,-0.0291333
3051.9,-0.03249023
3052,-0.03554199
3052.1,-0.03981445
3052.2,-0.03950928
3052.3,-0.0367627
3052.4,-0.03401611
3052.5,-0.03157471
3052.6,-0.03126953
3052.7,-0.0291333
3052.8,-0.03004883
3052.9,-0.03279541
3053,-0.03279541
3053.1,-0.03371094
3053.2,-0.03462646
3053.3,-0.03706787
3053.4,-0.03737305
3053.5,-0.03859375
3053.6,-0.0392041
3053.7,-0.03767822
3053.8,-0.0379834
3053.9,-0.03584717
3054,-0.03554199
3054.1,-0.03554199
3054.2,-0.03554199
3054.3,-0.03706787
3054.4,-0.03462646
3054.5,-0.03462646
3054.6,-0.03371094
3054.7,-0.03340576
3054.8,-0.03432129
3054.9,-0.03554199
3055,-0.03584717
3055.1,-0.03554199
3055.2,-0.03493164
3055.3,-0.03645752
3055.4,-0.03584717
3055.5,-0.03615234
3055.6,-0.03889893
3055.7,-0.03981445
3055.8,-0.03950928
3055.9,-0.0379834
3056,-0.03584717
3056.1,-0.03249023
3056.2,-0.03126953
3056.3,-0.0291333
3056.4,-0.0291333
3056.5,-0.03157471
3056.6,-0.03371094
3056.7,-0.03462646
3056.8,-0.0367627
3056.9,-0.0392041
3057,-0.03767822
3057.1,-0.03279541
3057.2,-0.03126953
3057.3,-0.03004883
3057.4,-0.03187988
3057.5,-0.03462646
3057.6,-0.03981445
3057.7,-0.0379834
3057.8,-0.03279541
3057.9,-0.02882813
3058,-0.0291333
3058.1,-0.03157471
3058.2,-0.03218506
3058.3,-0.03310059
3058.4,-0.030354
3058.5,-0.03126953
3058.6,-0.03523682
3058.7,-0.03645752
3058.8,-0.03157471
3058.9,-0.03096436
3059,-0.03950928
3059.1,-0.03218506
3059.2,-0.03310059
3059.3,-0.0367627
3059.4,-0.03493164
3059.5,-0.02821777
3059.6,-0.03584717
3059.7,-0.0367627
3059.8,-0.03584717
3059.9,-0.02974365
3060,-0.03004883
3060.1,-0.03401611
3060.2,-0.03706787
3060.3,-0.03645752
3060.4,-0.03737305
3060.5,-0.03340576
3060.6,-0.03340576
3060.7,-0.03096436
3060.8,-0.03004883
3060.9,-0.03004883
3061,-0.03310059
3061.1,-0.03554199
3061.2,-0.0367627
3061.3,-0.03859375
3061.4,-0.03828857
3061.5,-0.03828857
3061.6,-0.03737305
3061.7,-0.03737305
3061.8,-0.03584717
3061.9,-0.03340576
3062,-0.03401611
3062.1,-0.03218506
3062.2,-0.03126953
3062.3,-0.03004883
3062.4,-0.03096436
3062.5,-0.02760742
3062.6,-0.02852295
3062.7,-0.0291333
3062.8,-0.02974365
3062.9,-0.030354
3063,-0.030354
3063.1,-0.02821777
3063.2,-0.02943848
3063.3,-0.0291333
3063.4,-0.02760742
3063.5,-0.03065918
3063.6,-0.02821777
3063.7,-0.02852295
3063.8,-0.0291333
3063.9,-0.02974365
3064,-0.03218506
3064.1,-0.03249023
3064.2,-0.03523682
3064.3,-0.03584717
3064.4,-0.03889893
3064.5,-0.03645752
3064.6,-0.03981445
3064.7,-0.03828857
3064.8,-0.0367627
3064.9,-0.03401611
3065,-0.03065918
3065.1,-0.03004883
3065.2,-0.02852295
3065.3,-0.03279541
3065.4,-0.03706787
3065.5,-0.03767822
3065.6,-0.03767822
3065.7,-0.0379834
3065.8,-0.03157471
3065.9,-0.02882813
3066,-0.030354
3066.1,-0.03615234
3066.2,-0.0379834
3066.3,-0.03828857
3066.4,-0.03645752
3066.5,-0.0367627
3066.6,-0.0367627
3066.7,-0.03859375
3066.8,-0.03737305
3066.9,-0.03340576
3067,-0.02882813
3067.1,-0.0367627
3067.2,-0.03523682
3067.3,-0.030354
3067.4,-0.03737305
3067.5,-0.03462646
3067.6,-0.02852295
3067.7,-0.0367627
3067.8,-0.03584717
3067.9,-0.03218506
3068,-0.02974365
3068.1,-0.0367627
3068.2,-0.03767822
3068.3,-0.03737305
3068.4,-0.03126953
3068.5,-0.02943848
3068.6,-0.030354
3068.7,-0.03462646
3068.8,-0.0367627
3068.9,-0.03950928
3069,-0.03737305
3069.1,-0.03706787
3069.2,-0.03371094
3069.3,-0.03187988
3069.4,-0.02882813
3069.5,-0.03096436
3069.6,-0.02882813
3069.7,-0.03218506
3069.8,-0.03279541
3069.9,-0.03432129
3070,-0.03645752
3070.1,-0.0379834
3070.2,-0.03645752
3070.3,-0.03828857
3070.4,-0.03859375
3070.5,-0.0379834
3070.6,-0.03706787
3070.7,-0.03584717
3070.8,-0.03493164
3070.9,-0.03645752
3071,-0.03462646
3071.1,-0.03401611
3071.2,-0.03493164
3071.3,-0.03340576
3071.4,-0.03218506
3071.5,-0.03249023
3071.6,-0.03340576
3071.7,-0.03371094
3071.8,-0.03340576
3071.9,-0.03462646
3072,-0.03432129
3072.1,-0.03523682
3072.2,-0.03584717
3072.3,-0.03859375
3072.4,-0.03615234
3072.5,-0.03828857
3072.6,-0.0379834
3072.7,-0.0379834
3072.8,-0.0367627
3072.9,-0.0367627
3073,-0.03279541
3073.1,-0.03371094
3073.2,-0.03004883
3073.3,-0.02974365
3073.4,-0.03126953
3073.5,-0.03249023
3073.6,-0.03432129
3073.7,-0.03981445
3073.8,-0.03859375
3073.9,-0.03706787
3074,-0.03279541
3074.1,-0.02943848
3074.2,-0.02821777
3074.3,-0.03462646
3074.4,-0.03828857
3074.5,-0.03859375
3074.6,-0.03706787
3074.7,-0.03401611
3074.8,-0.030354
3074.9,-0.02882813
3075,-0.03004883
3075.1,-0.03493164
3075.2,-0.03950928
3075.3,-0.03523682
3075.4,-0.03126953
3075.5,-0.03462646
3075.6,-0.03554199
3075.7,-0.02974365
3075.8,-0.03584717
3075.9,-0.03615234
3076,-0.03157471
3076.1,-0.03279541
3076.2,-0.0392041
3076.3,-0.03645752
3076.4,-0.030354
3076.5,-0.02974365
3076.6,-0.03462646
3076.7,-0.03859375
3076.8,-0.03706787
3076.9,-0.03523682
3077,-0.03218506
3077.1,-0.0291333
3077.2,-0.02852295
3077.3,-0.03249023
3077.4,-0.03554199
3077.5,-0.03737305
3077.6,-0.0392041
3077.7,-0.03615234
3077.8,-0.03523682
3077.9,-0.03279541
3078,-0.03493164
3078.1,-0.03065918
3078.2,-0.03187988
3078.3,-0.0291333
3078.4,-0.030354
3078.5,-0.02852295
3078.6,-0.02943848
3078.7,-0.03187988
3078.8,-0.03371094
3078.9,-0.03523682
3079,-0.03615234
3079.1,-0.03645752
3079.2,-0.03706787
3079.3,-0.03462646
3079.4,-0.0392041
3079.5,-0.03828857
3079.6,-0.0379834
3079.7,-0.03828857
3079.8,-0.03737305
3079.9,-0.03706787
3080,-0.0367627
3080.1,-0.03889893
3080.2,-0.03859375
3080.3,-0.0379834
3080.4,-0.0367627
3080.5,-0.03493164
3080.6,-0.03340576
3080.7,-0.03065918
3080.8,-0.03096436
3080.9,-0.02943848
3081,-0.030354
3081.1,-0.02943848
3081.2,-0.03218506
3081.3,-0.03279541
3081.4,-0.03462646
3081.5,-0.03523682
3081.6,-0.03706787
3081.7,-0.0392041
3081.8,-0.03828857
3081.9,-0.0367627
3082,-0.03279541
3082.1,-0.0291333
3082.2,-0.03004883
3082.3,-0.03279541
3082.4,-0.03828857
3082.5,-0.03706787
3082.6,-0.03859375
3082.7,-0.03462646
3082.8,-0.02852295
3082.9,-0.0291333
3083,-0.03401611
3083.1,-0.03523682
3083.2,-0.0367627
3083.3,-0.03462646
3083.4,-0.03218506
3083.5,-0.02821777
3083.6,-0.03493164
3083.7,-0.0367627
3083.8,-0.03340576
3083.9,-0.03187988
3084,-0.03828857
3084.1,-0.03065918
3084.2,-0.03096436
3084.3,-0.03950928
3084.4,-0.03249023
3084.5,-0.02974365
3084.6,-0.03767822
3084.7,-0.03645752
3084.8,-0.03126953
3084.9,-0.03065918
3085,-0.03096436
3085.1,-0.03554199
3085.2,-0.03889893
3085.3,-0.0379834
3085.4,-0.03401611
3085.5,-0.03187988
3085.6,-0.03065918
3085.7,-0.03157471
3085.8,-0.03218506
3085.9,-0.03462646
3086,-0.0379834
3086.1,-0.03889893
3086.2,-0.03828857
3086.3,-0.03615234
3086.4,-0.03615234
3086.5,-0.03462646
3086.6,-0.03279541
3086.7,-0.03096436
3086.8,-0.02882813
3086.9,-0.02943848
3087,-0.0291333
3087.1,-0.0291333
3087.2,-0.02974365
3087.3,-0.03004883
3087.4,-0.03126953
3087.5,-0.03218506
3087.6,-0.03371094
3087.7,-0.03432129
3087.8,-0.0367627
3087.9,-0.0367627
3088,-0.03493164
3088.1,-0.0367627
3088.2,-0.03523682
3088.3,-0.03737305
3088.4,-0.03737305
3088.5,-0.03706787
3088.6,-0.0367627
3088.7,-0.03584717
3088.8,-0.03401611
3088.9,-0.03279541
3089,-0.03187988
3089.1,-0.030354
3089.2,-0.02974365
3089.3,-0.03065918
3089.4,-0.0291333
3089.5,-0.03004883
3089.6,-0.03126953
3089.7,-0.03310059
3089.8,-0.03554199
3089.9,-0.03645752
3090,-0.03737305
3090.1,-0.04072998
3090.2,-0.0367627
3090.3,-0.03310059
3090.4,-0.03065918
3090.5,-0.02760742
3090.6,-0.02943848
3090.7,-0.03432129
3090.8,-0.03767822
3090.9,-0.0392041
3091,-0.03645752
3091.1,-0.03157471
3091.2,-0.02974365
3091.3,-0.03157471
3091.4,-0.03249023
3091.5,-0.03432129
3091.6,-0.03401611
3091.7,-0.03249023
3091.8,-0.03004883
3091.9,-0.02974365
3092,-0.03889893
3092.1,-0.03493164
3092.2,-0.030354
3092.3,-0.0367627
3092.4,-0.03615234
3092.5,-0.02974365
3092.6,-0.03615234
3092.7,-0.03554199
3092.8,-0.03340576
3092.9,-0.02882813
3093,-0.03737305
3093.1,-0.03706787
3093.2,-0.03615234
3093.3,-0.03065918
3093.4,-0.03126953
3093.5,-0.03401611
3093.6,-0.03859375
3093.7,-0.03889893
3093.8,-0.03645752
3093.9,-0.03249023
3094,-0.03004883
3094.1,-0.0279126
3094.2,-0.03096436
3094.3,-0.03187988
3094.4,-0.03615234
3094.5,-0.03706787
3094.6,-0.03889893
3094.7,-0.03493164
3094.8,-0.03737305
3094.9,-0.03584717
3095,-0.03493164
3095.1,-0.03462646
3095.2,-0.03401611
3095.3,-0.03096436
3095.4,-0.03096436
3095.5,-0.02943848
3095.6,-0.02943848
3095.7,-0.02882813
3095.8,-0.02974365
3095.9,-0.030354
3096,-0.03157471
3096.1,-0.030354
3096.2,-0.0291333
3096.3,-0.03126953
3096.4,-0.03004883
3096.5,-0.03157471
3096.6,-0.03157471
3096.7,-0.03065918
3096.8,-0.03096436
3096.9,-0.02943848
3097,-0.03004883
3097.1,-0.03004883
3097.2,-0.02882813
3097.3,-0.0291333
3097.4,-0.02974365
3097.5,-0.03126953
3097.6,-0.03004883
3097.7,-0.03340576
3097.8,-0.03523682
3097.9,-0.03737305
3098,-0.03767822
3098.1,-0.04011963
3098.2,-0.03859375
3098.3,-0.03615234
3098.4,-0.03493164
3098.5,-0.030354
3098.6,-0.02974365
3098.7,-0.02882813
3098.8,-0.03523682
3098.9,-0.03645752
3099,-0.03859375
3099.1,-0.03889893
3099.2,-0.03584717
3099.3,-0.02974365
3099.4,-0.03096436
3099.5,-0.03462646
3099.6,-0.03767822
3099.7,-0.03767822
3099.8,-0.03615234
3099.9,-0.03493164
3100,-0.03767822
3100.1,-0.03767822
3100.2,-0.0379834
3100.3,-0.03401611
3100.4,-0.03004883
3100.5,-0.03096436
3100.6,-0.0379834
3100.7,-0.03310059
3100.8,-0.030354
3100.9,-0.03645752
3101,-0.03828857
3101.1,-0.03432129
3101.2,-0.0291333
3101.3,-0.03493164
3101.4,-0.03737305
3101.5,-0.03859375
3101.6,-0.03615234
3101.7,-0.03401611
3101.8,-0.02760742
3101.9,-0.02852295
3102,-0.02852295
3102.1,-0.03340576
3102.2,-0.03584717
3102.3,-0.03767822
3102.4,-0.0367627
3102.5,-0.0367627
3102.6,-0.03493164
3102.7,-0.03432129
3102.8,-0.03615234
3102.9,-0.03493164
3103,-0.03401611
3103.1,-0.03279541
3103.2,-0.03096436
3103.3,-0.03371094
3103.4,-0.03249023
3103.5,-0.03340576
3103.6,-0.03462646
3103.7,-0.03584717
3103.8,-0.01540039
3103.9,-0.01631592
3104,-0.01814697
3104.1,-0.01875732
3104.2,-0.01753662
3104.3,-0.01814697
3104.4,-0.01845215
3104.5,-0.01845215
3104.6,-0.01753662
3104.7,-0.0190625
3104.8,0.002910156
3104.9,0.003520508
3105,0.004130859
3105.1,0.003520508
3105.2,0.00626709
3105.3,0.005961914
3105.4,0.007792969
3105.5,0.009013672
3105.6,0.008098145
3105.7,0.009929199
3105.8,0.003825684
3105.9,-0.001057129
3106,0.0001635742
3106.1,-0.003803711
3106.2,-0.004719238
3106.3,-0.00532959
3106.4,-0.004108887
3106.5,-0.002583008
3106.6,0.001079102
3106.7,0.001689453
3106.8,0.008098145
3106.9,0.001689453
3107,0.001994629
3107.1,-0.001057129
3107.2,-0.002277832
3107.3,-0.0007519531
3107.4,0.00626709
3107.5,0.00626709
3107.6,0.003520508
3107.7,-0.001362305
3107.8,-0.003803711
3107.9,-0.002583008
3108,0.004130859
3108.1,0.004741211
3108.2,0.00626709
3108.3,0.004436035
3108.4,0.004436035
3108.5,0.001689453
3108.6,-0.003193359
3108.7,-0.003803711
3108.8,0.003215332
3108.9,0.003215332
3109,-0.00166748
3109.1,0.002910156
3109.2,0.004130859
3109.3,-0.002277832
3109.4,-0.0001416016
3109.5,0.005046387
3109.6,0.003825684
3109.7,-0.002583008
3109.8,-0.002583008
3109.9,-0.0001416016
3110,0.002910156
3110.1,0.005046387
3110.2,0.003215332
3110.3,0.0007739258
3110.4,-0.001362305
3110.5,-0.001972656
3110.6,-0.003803711
3110.7,-0.0004467773
3110.8,-0.001057129
3110.9,0.0001635742
3111,0.001689453
3111.1,0.005961914
3111.2,0.005351563
3111.3,0.007487793
3111.4,0.004741211
3111.5,0.004741211
3111.6,0.003215332
3111.7,0.005046387
3111.8,0.001994629
3111.9,0.001689453
3112,0.0001635742
3112.1,0.001079102
3112.2,-0.001972656
3112.3,-0.001362305
3112.4,-0.00166748
3112.5,-0.0004467773
3112.6,-0.00166748
3112.7,-0.001362305
3112.8,0.0001635742
3112.9,-0.00166748
3113,-0.0004467773
3113.1,0.001079102
3113.2,0.0001635742
3113.3,0.001079102
3113.4,0.003215332
3113.5,0.004741211
3113.6,0.005656738
3113.7,0.005656738
3113.8,0.003825684
3113.9,0.005046387
3114,0.004436035
3114.1,0.001384277
3114.2,0.002299805
3114.3,-0.001972656
3114.4,-0.003803711
3114.5,-0.002888184
3114.6,-0.003803711
3114.7,-0.002277832
3114.8,0.002299805
3114.9,0.006572266
3115,0.005351563
3115.1,0.00260498
3115.2,-0.00166748
3115.3,-0.003193359
3115.4,-0.004108887
3115.5,-0.002888184
3115.6,0.005046387
3115.7,0.00626709
3115.8,0.002299805
3115.9,-0.001972656
3116,-0.003193359
3116.1,-0.001362305
3116.2,0.002910156
3116.3,0.007182617
3116.4,0.002299805
3116.5,0.001994629
3116.6,0.0007739258
3116.7,0.004130859
3116.8,0.006572266
3116.9,0.001689453
3117,-0.002583008
3117.1,-0.0004467773
3117.2,0.003825684
3117.3,0.001994629
3117.4,-0.00166748
3117.5,0.003520508
3117.6,0.0001635742
3117.7,-0.001972656
3117.8,0.0007739258
3117.9,0.005656738
3118,0.004130859
3118.1,-0.001972656
3118.2,-0.002888184
3118.3,0.00046875
3118.4,0.00260498
3118.5,0.005656738
3118.6,0.005046387
3118.7,0.003520508
3118.8,-0.002888184
3118.9,-0.002583008
3119,-0.004108887
3119.1,-0.003193359
3119.2,-0.002888184
3119.3,0.0007739258
3119.4,0.0007739258
3119.5,0.0007739258
3119.6,0.004741211
3119.7,0.003520508
3119.8,0.004741211
3119.9,0.004741211
3120,0.004130859
3120.1,0.001689453
3120.2,-0.00166748
3120.3,-0.001972656
3120.4,-0.002277832
3120.5,-0.003803711
3120.6,-0.003193359
3120.7,0.001079102
3120.8,0.0007739258
3120.9,0.001079102
3121,0.003520508
3121.1,0.005046387
3121.2,0.004436035
3121.3,0.005656738
3121.4,0.005351563
3121.5,0.006572266
3121.6,0.005046387
3121.7,0.005656738
3121.8,0.005656738
3121.9,0.005351563
3122,0.003520508
3122.1,0.005961914
3122.2,0.00626709
3122.3,0.005656738
3122.4,0.006572266
3122.5,0.00626709
3122.6,0.002910156
3122.7,0.002299805
3122.8,-0.0007519531
3122.9,0.0001635742
3123,-0.001057129
3123.1,-0.002583008
3123.2,-0.003498535
3123.3,-0.002583008
3123.4,-0.002583008
3123.5,0.00260498
3123.6,0.005961914
3123.7,0.004436035
3123.8,0.003825684
3123.9,-0.0007519531
3124,-0.0007519531
3124.1,-0.003803711
3124.2,-0.001362305
3124.3,0.00260498
3124.4,0.005656738
3124.5,0.003215332
3124.6,0.0001635742
3124.7,-0.003193359
3124.8,-0.003803711
3124.9,-0.003498535
3125,-0.00166748
3125.1,-0.002277832
3125.2,0.002910156
3125.3,0.004436035
3125.4,-0.001362305
3125.5,-0.002888184
3125.6,0.006572266
3125.7,-0.002277832
3125.8,-0.0007519531
3125.9,0.005656738
3126,-0.0001416016
3126.1,-0.002277832
3126.2,0.001384277
3126.3,0.004436035
3126.4,0.00046875
3126.5,-0.002583008
3126.6,-0.0007519531
3126.7,0.003825684
3126.8,0.005961914
3126.9,0.00260498
3127,-0.0004467773
3127.1,-0.001972656
3127.2,-0.003193359
3127.3,-0.001057129
3127.4,0.001079102
3127.5,0.001689453
3127.6,0.003520508
3127.7,0.004130859
3127.8,0.003825684
3127.9,0.004130859
3128,0.003520508
3128.1,0.001994629
3128.2,-0.0004467773
3128.3,-0.001362305
3128.4,-0.003803711
3128.5,-0.003193359
3128.6,-0.003193359
3128.7,-0.003193359
3128.8,-0.00166748
3128.9,-0.001362305
3129,-0.001057129
3129.1,-0.0001416016
3129.2,0.0001635742
3129.3,0.0001635742
3129.4,0.00046875
3129.5,0.002299805
3129.6,0.003215332
3129.7,0.0007739258
3129.8,0.0001635742
3129.9,0.001079102
3130,0.0007739258
3130.1,0.001079102
3130.2,0.0001635742
3130.3,0.001994629
3130.4,-0.001057129
3130.5,-0.00166748
3130.6,-0.00166748
3130.7,-0.001362305
3130.8,-0.004719238
3130.9,-0.002583008
3131,-0.004108887
3131.1,-0.0007519531
3131.2,-0.001362305
3131.3,0.001994629
3131.4,0.004436035
3131.5,0.004436035
3131.6,0.005046387
3131.7,0.003825684
3131.8,0.001384277
3131.9,-0.002583008
3132,-0.004414063
3132.1,-0.003193359
3132.2,-0.001057129
3132.3,0.005351563
3132.4,0.004436035
3132.5,0.004436035
3132.6,0.0001635742
3132.7,-0.002583008
3132.8,-0.004108887
3132.9,-0.0004467773
3133,0.004130859
3133.1,0.006877441
3133.2,0.005351563
3133.3,0.005046387
3133.4,0.00260498
3133.5,-0.003498535
3133.6,-0.002888184
3133.7,0.003215332
3133.8,0.003825684
3133.9,-0.0004467773
3134,0.002299805
3134.1,-0.0001416016
3134.2,-0.003498535
3134.3,0.004436035
3134.4,0.004436035
3134.5,-0.00166748
3134.6,-0.001057129
3134.7,0.005046387
3134.8,0.004741211
3134.9,-0.001057129
3135,-0.002888184
3135.1,-0.0004467773
3135.2,0.00260498
3135.3,0.005351563
3135.4,0.004436035
3135.5,0.003215332
3135.6,-0.00166748
3135.7,-0.003498535
3135.8,-0.004108887
3135.9,-0.003193359
3136,-0.00166748
3136.1,0.001079102
3136.2,0.004741211
3136.3,0.004436035
3136.4,0.004436035
3136.5,0.00626709
3136.6,0.003825684
3136.7,0.004436035
3136.8,-0.0001416016
3136.9,-0.0004467773
3137,-0.003193359
3137.1,-0.00166748
3137.2,-0.002888184
3137.3,-0.001972656
3137.4,-0.004414063
3137.5,-0.003193359
3137.6,-0.00166748
3137.7,-0.0007519531
3137.8,-0.001972656
3137.9,-0.001057129
3138,-0.002277832
3138.1,-0.0007519531
3138.2,0.0007739258
3138.3,-0.001362305
3138.4,-0.001362305
3138.5,-0.0004467773
3138.6,-0.001057129
3138.7,-0.0004467773
3138.8,0.0001635742
3138.9,-0.002583008
3139,-0.002888184
3139.1,-0.004719238
3139.2,-0.004108887
3139.3,-0.003498535
3139.4,-0.003193359
3139.5,-0.001362305
3139.6,0.001079102
3139.7,0.003520508
3139.8,0.004130859
3139.9,0.00626709
3140,0.003825684
3140.1,0.003520508
3140.2,0.001079102
3140.3,0.0001635742
3140.4,-0.00532959
3140.5,-0.00166748
3140.6,-0.00166748
3140.7,0.00260498
3140.8,0.005961914
3140.9,0.004741211
3141,0.0001635742
3141.1,-0.001972656
3141.2,-0.002583008
3141.3,-0.002277832
3141.4,0.001079102
3141.5,0.002299805
3141.6,0.002910156
3141.7,0.0001635742
3141.8,-0.003803711
3141.9,-0.001057129
3142,0.002299805
3142.1,0.004741211
3142.2,-0.003498535
3142.3,0.00046875
3142.4,0.00626709
3142.5,-0.003193359
3142.6,0.001384277
3142.7,0.003825684
3142.8,-0.0007519531
3142.9,-0.002277832
3143,0.001994629
3143.1,0.005046387
3143.2,0.001079102
3143.3,-0.003193359
3143.4,-0.003193359
3143.5,-0.0004467773
3143.6,0.002299805
3143.7,0.005656738
3143.8,0.005046387
3143.9,0.001384277
3144,0.0001635742
3144.1,-0.003803711
3144.2,-0.003193359
3144.3,-0.001362305
3144.4,0.0001635742
3144.5,0.002299805
3144.6,0.003520508
3144.7,0.005656738
3144.8,0.004741211
3144.9,0.005961914
3145,0.004436035
3145.1,0.002299805
3145.2,0.004130859
3145.3,-0.0001416016
3145.4,-0.002277832
3145.5,-0.003803711
3145.6,-0.002277832
3145.7,-0.003498535
3145.8,-0.004108887
3145.9,-0.003803711
3146,-0.002583008
3146.1,-0.002888184
3146.2,-0.003803711
3146.3,-0.003498535
3146.4,-0.003803711
3146.5,-0.004414063
3146.6,-0.003498535
3146.7,-0.0007519531
3146.8,-0.001362305
3146.9,-0.004108887
3147,-0.002888184
3147.1,-0.005024414
3147.2,-0.003803711
3147.3,-0.003193359
3147.4,-0.001057129
3147.5,0.0001635742
3147.6,0.002299805
3147.7,0.004130859
3147.8,0.004436035
3147.9,0.003520508
3148,0.003825684
3148.1,0.002910156
3148.2,0.001689453
3148.3,-0.0001416016
3148.4,-0.003498535
3148.5,-0.004108887
3148.6,-0.003193359
3148.7,-0.0004467773
3148.8,0.002910156
3148.9,0.007182617
3149,0.005656738
3149.1,0.0007739258
3149.2,-0.001972656
3149.3,-0.002277832
3149.4,-0.002277832
3149.5,0.002910156
3149.6,0.005961914
3149.7,0.003825684
3149.8,0.003520508
3149.9,0.002299805
3150,0.004436035
3150.1,0.005046387
3150.2,0.001994629
3150.3,-0.001972656
3150.4,0.001689453
3150.5,0.00626709
3150.6,-0.002888184
3150.7,-0.0001416016
3150.8,0.003825684
3150.9,-0.00166748
3151,0.00046875
3151.1,0.005351563
3151.2,-0.0001416016
3151.3,-0.002277832
3151.4,-0.0001416016
3151.5,0.004130859
3151.6,0.001994629
3151.7,0.0007739258
3151.8,-0.002583008
3151.9,-0.001057129
3152,-0.0001416016
3152.1,0.001384277
3152.2,0.004741211
3152.3,0.004130859
3152.4,0.00260498
3152.5,-0.0001416016
3152.6,-0.001972656
3152.7,-0.004414063
3152.8,-0.002583008
3152.9,-0.001057129
3153,-0.003803711
3153.1,0.002299805
3153.2,0.00260498
3153.3,0.003215332
3153.4,0.005961914
3153.5,0.006877441
3153.6,0.005046387
3153.7,0.004741211
3153.8,0.003520508
3153.9,0.005656738
3154,0.002910156
3154.1,-0.0001416016
3154.2,0.0001635742
3154.3,-0.001057129
3154.4,-0.001972656
3154.5,-0.00166748
3154.6,0.00046875
3154.7,-0.00166748
3154.8,-0.00166748
3154.9,-0.002888184
3155,-0.002888184
3155.1,-0.002888184
3155.2,-0.001057129
3155.3,-0.002277832
3155.4,-0.001057129
3155.5,-0.001057129
3155.6,-0.0004467773
3155.7,0.003520508
3155.8,0.001994629
3155.9,0.003825684
3156,0.007182617
3156.1,0.005656738
3156.2,0.004436035
3156.3,0.003520508
3156.4,0.001384277
3156.5,0.00046875
3156.6,-0.0004467773
3156.7,-0.003193359
3156.8,-0.00166748
3156.9,-0.002277832
3157,0.001079102
3157.1,0.004436035
3157.2,0.004130859
3157.3,0.004130859
3157.4,0.00046875
3157.5,-0.001057129
3157.6,-0.003193359
3157.7,-0.001972656
3157.8,0.003215332
3157.9,0.00626709
3158,0.004436035
3158.1,0.001079102
3158.2,0.001994629
3158.3,0.002299805
3158.4,0.001994629
3158.5,0.006877441
3158.6,0.002299805
3158.7,-0.004108887
3158.8,-0.0004467773
3158.9,0.006572266
3159,0.0001635742
3159.1,-0.0004467773
3159.2,0.003215332
3159.3,-0.00166748
3159.4,0.001994629
3159.5,0.003825684
3159.6,0.003215332
3159.7,-0.003193359
3159.8,-0.0007519531
3159.9,0.0007739258
3160,0.005656738
3160.1,0.003215332
3160.2,-0.00166748
3160.3,-0.002277832
3160.4,0.0001635742
3160.5,-0.0007519531
3160.6,0.003215332
3160.7,0.005351563
3160.8,0.007487793
3160.9,0.004436035
3161,0.003520508
3161.1,-0.00166748
3161.2,-0.002888184
3161.3,-0.004414063
3161.4,-0.002277832
3161.5,-0.004108887
3161.6,-0.0004467773
3161.7,-0.0004467773
3161.8,0.00046875
3161.9,0.0007739258
3162,0.001994629
3162.1,0.002910156
3162.2,0.004436035
3162.3,0.006572266
3162.4,0.005656738
3162.5,0.006572266
3162.6,0.005046387
3162.7,0.006572266
3162.8,0.005656738
3162.9,0.005351563
3163,0.004741211
3163.1,0.003215332
3163.2,0.006877441
3163.3,0.005046387
3163.4,0.005046387
3163.5,0.004741211
3163.6,0.006572266
3163.7,0.005656738
3163.8,0.00626709
3163.9,0.005351563
3164,0.006877441
3164.1,0.004436035
3164.2,0.003215332
3164.3,0.001079102
3164.4,0.00046875
3164.5,-0.002583008
3164.6,-0.002888184
3164.7,-0.003803711
3164.8,-0.002888184
3164.9,-0.004108887
3165,0.0007739258
3165.1,0.00260498
3165.2,0.004741211
3165.3,0.005656738
3165.4,0.001384277
3165.5,-0.0007519531
3165.6,-0.001057129
3165.7,-0.004414063
3165.8,-0.001057129
3165.9,0.001689453
3166,0.005961914
3166.1,0.003520508
3166.2,-0.0001416016
3166.3,-0.002583008
3166.4,-0.001972656
3166.5,-0.002277832
3166.6,-0.003193359
3166.7,-0.002888184
3166.8,-0.001972656
3166.9,0.003520508
3167,0.004741211
3167.1,-0.001057129
3167.2,0.0001635742
3167.3,0.004130859
3167.4,-0.003803711
3167.5,0.0007739258
3167.6,0.005656738
3167.7,-0.004108887
3167.8,-0.0007519531
3167.9,0.005351563
3168,0.003520508
3168.1,-0.001972656
3168.2,-0.002888184
3168.3,0.002299805
3168.4,0.003520508
3168.5,0.005046387
3168.6,0.002910156
3168.7,-0.003193359
3168.8,-0.002583008
3168.9,-0.001972656
3169,-0.0007519531
3169.1,0.001079102
3169.2,0.001994629
3169.3,0.005351563
3169.4,0.003215332
3169.5,0.005046387
3169.6,0.003215332
3169.7,0.001079102
3169.8,-0.001057129
3169.9,-0.002583008
3170,-0.003193359
3170.1,-0.003803711
3170.2,-0.002583008
3170.3,-0.0001416016
3170.4,0.0001635742
3170.5,0.00046875
3170.6,0.001689453
3170.7,0.00260498
3170.8,0.001384277
3170.9,0.003215332
3171,0.00260498
3171.1,0.005656738
3171.2,0.006572266
3171.3,0.004436035
3171.4,0.005961914
3171.5,0.005961914
3171.6,0.004741211
3171.7,0.005961914
3171.8,0.005656738
3171.9,0.00626709
3172,0.004130859
3172.1,0.005046387
3172.2,0.002910156
3172.3,0.003215332
3172.4,-0.0001416016
3172.5,0.002299805
3172.6,0.0001635742
3172.7,-0.001972656
3172.8,-0.003498535
3172.9,-0.001362305
3173,-0.003803711
3173.1,-0.0004467773
3173.2,-0.001362305
3173.3,0.004436035
3173.4,0.003825684
3173.5,0.006572266
3173.6,0.003520508
3173.7,-0.0001416016
3173.8,-0.001362305
3173.9,-0.003193359
3174,-0.001972656
3174.1,-0.0007519531
3174.2,0.004436035
3174.3,0.004741211
3174.4,0.0007739258
3174.5,-0.001362305
3174.6,-0.00166748
3174.7,-0.002277832
3174.8,-0.004414063
3174.9,-0.001362305
3175,-0.002888184
3175.1,-0.004108887
3175.2,-0.002277832
3175.3,0.003215332
3175.4,0.00626709
3175.5,-0.001057129
3175.6,-0.0004467773
3175.7,0.004436035
3175.8,-0.002888184
3175.9,0.0007739258
3176,0.005656738
3176.1,-0.0001416016
3176.2,-0.001972656
3176.3,0.00260498
3176.4,0.00626709
3176.5,0.001994629
3176.6,-0.003193359
3176.7,-0.002888184
3176.8,0.001079102
3176.9,0.003215332
3177,0.005961914
3177.1,0.005961914
3177.2,-0.0001416016
3177.3,-0.00166748
3177.4,-0.002888184
3177.5,-0.001057129
3177.6,-0.0004467773
3177.7,0.002299805
3177.8,0.001689453
3177.9,0.002910156
3178,0.003825684
3178.1,0.005656738
3178.2,0.00626709
3178.3,0.004436035
3178.4,0.0007739258
3178.5,0.001079102
3178.6,-0.0007519531
3178.7,-0.00166748
3178.8,-0.003193359
3178.9,-0.002888184
3179,-0.003193359
3179.1,-0.001972656
3179.2,-0.003193359
3179.3,-0.002583008
3179.4,-0.004108887
3179.5,-0.005024414
3179.6,-0.002583008
3179.7,-0.001057129
3179.8,-0.003193359
3179.9,-0.003193359
3180,-0.002583008
3180.1,-0.003498535
3180.2,-0.003803711
3180.3,-0.001972656
3180.4,-0.002888184
3180.5,-0.002277832
3180.6,-0.002277832
3180.7,-0.00166748
3180.8,-0.0007519531
3180.9,-0.0007519531
3181,0.001994629
3181.1,0.007792969
3181.2,0.005351563
3181.3,0.004741211
3181.4,0.004436035
3181.5,0.001689453
3181.6,-0.002888184
3181.7,-0.003193359
3181.8,-0.00166748
3181.9,-0.001972656
3182,0.00046875
3182.1,0.003520508
3182.2,0.005656738
3182.3,0.003825684
3182.4,0.001384277
3182.5,-0.00166748
3182.6,-0.002277832
3182.7,-0.002583008
3182.8,0.003825684
3182.9,0.004741211
3183,0.004130859
3183.1,0.002299805
3183.2,0.001994629
3183.3,0.002299805
3183.4,0.003825684
3183.5,0.003825684
3183.6,-0.0001416016
3183.7,-0.003498535
3183.8,0.00046875
3183.9,0.005351563
3184,-0.00166748
3184.1,0.002299805
3184.2,0.003215332
3184.3,-0.002277832
3184.4,0.00046875
3184.5,0.004741211
3184.6,0.0007739258
3184.7,-0.002583008
3184.8,0.0001635742
3184.9,0.003215332
3185,0.004436035
3185.1,0.00260498
3185.2,-0.002888184
3185.3,-0.001972656
3185.4,-0.0004467773
3185.5,-0.0001416016
3185.6,0.001689453
3185.7,0.004436035
3185.8,0.004436035
3185.9,0.005351563
3186,0.001994629
3186.1,-0.0004467773
3186.2,-0.002277832
3186.3,-0.003803711
3186.4,-0.004414063
3186.5,-0.004414063
3186.6,-0.001972656
3186.7,-0.0004467773
3186.8,0.00046875
3186.9,0.001689453
3187,0.001689453
3187.1,0.003520508
3187.2,0.005351563
3187.3,0.005351563
3187.4,0.004741211
3187.5,0.006572266
3187.6,0.006572266
3187.7,0.005961914
3187.8,0.005656738
3187.9,0.005046387
3188,0.00626709
3188.1,0.005046387
3188.2,0.006877441
3188.3,0.005046387
3188.4,0.005961914
3188.5,0.005351563
3188.6,0.005961914
3188.7,0.005961914
3188.8,0.005046387
3188.9,0.005046387
3189,0.005656738
3189.1,0.002299805
3189.2,0.00260498
3189.3,0.001384277
3189.4,-0.002888184
3189.5,-0.0007519531
3189.6,-0.002583008
3189.7,-0.003498535
3189.8,-0.003803711
3189.9,-0.0007519531
3190,0.003215332
3190.1,0.005046387
3190.2,0.005961914
3190.3,0.003825684
3190.4,0.001689453
3190.5,-0.002277832
3190.6,-0.004719238
3190.7,-0.001057129
3190.8,0.00046875
3190.9,0.004741211
3191,0.006877441
3191.1,0.003825684
3191.2,-0.003498535
3191.3,-0.004414063
3191.4,-0.00166748
3191.5,-0.002277832
3191.6,-0.001057129
3191.7,-0.00166748
3191.8,-0.002277832
3191.9,-0.002277832
3192,0.003520508
3192.1,0.00260498
3192.2,-0.004108887
3192.3,0.003215332
3192.4,0.003520508
3192.5,-0.00166748
3192.6,0.002299805
3192.7,0.004130859
3192.8,-0.002583008
3192.9,-0.002277832
3193,0.005046387
3193.1,0.003520508
3193.2,0.0001635742
3193.3,-0.003193359
3193.4,-0.00166748
3193.5,0.001384277
3193.6,0.005961914
3193.7,0.004436035
3193.8,0.002910156
3193.9,-0.0001416016
3194,-0.00166748
3194.1,-0.002888184
3194.2,-0.002888184
3194.3,-0.0007519531
3194.4,0.001994629
3194.5,0.001689453
3194.6,0.005656738
3194.7,0.006572266
3194.8,0.00626709
3194.9,0.004741211
3195,0.003215332
3195.1,0.00260498
3195.2,-0.001362305
3195.3,-0.001362305
3195.4,-0.001972656
3195.5,-0.002277832
3195.6,-0.003193359
3195.7,-0.004108887
3195.8,-0.002888184
3195.9,-0.003803711
3196,-0.002583008
3196.1,-0.003193359
3196.2,-0.002277832
3196.3,-0.004414063
3196.4,-0.002583008
3196.5,-0.003498535
3196.6,-0.002583008
3196.7,-0.002277832
3196.8,-0.00166748
3196.9,-0.002583008
3197,-0.003498535
3197.1,-0.001972656
3197.2,-0.004108887
3197.3,-0.003498535
3197.4,-0.001362305
3197.5,0.0001635742
3197.6,0.001079102
3197.7,0.003520508
3197.8,0.003825684
3197.9,0.005351563
3198,0.006572266
3198.1,0.003215332
3198.2,0.00260498
3198.3,0.0007739258
3198.4,-0.002583008
3198.5,-0.003803711
3198.6,-0.003803711
3198.7,-0.002583008
3198.8,0.001689453
3198.9,0.00626709
3199,0.005961914
3199.1,0.002910156
3199.2,0.0001635742
3199.3,-0.004719238
3199.4,-0.002888184
3199.5,0.003215332
3199.6,0.007792969
3199.7,0.004741211
3199.8,0.002910156
3199.9,0.001384277
3200,0.004741211
3200.1,0.005656738
3200.2,0.001384277
3200.3,-0.001362305
3200.4,-0.0007519531
3200.5,0.004130859
3200.6,-0.002277832
3200.7,-0.0001416016
3200.8,0.005961914
3200.9,-0.001972656
3201,-0.0001416016
3201.1,0.007182617
3201.2,0.0001635742
3201.3,-0.004108887
3201.4,0.0001635742
3201.5,0.004130859
3201.6,0.005351563
3201.7,-0.0001416016
3201.8,-0.001362305
3201.9,-0.002888184
3202,-0.002583008
3202.1,0.001384277
3202.2,0.005046387
3202.3,0.004436035
3202.4,0.002910156
3202.5,-0.0001416016
3202.6,-0.001972656
3202.7,-0.003193359
3202.8,-0.004414063
3202.9,-0.003498535
3203,-0.001057129
3203.1,0.001994629
3203.2,0.001994629
3203.3,0.003520508
3203.4,0.004436035
3203.5,0.005046387
3203.6,0.007487793
3203.7,0.005656738
3203.8,0.005656738
3203.9,0.003520508
3204,0.004130859
3204.1,-0.0004467773
3204.2,0.002299805
3204.3,-0.00166748
3204.4,-0.0007519531
3204.5,-0.001972656
3204.6,-0.0004467773
3204.7,-0.0004467773
3204.8,-0.002583008
3204.9,-0.003498535
3205,-0.00166748
3205.1,-0.002888184
3205.2,-0.002888184
3205.3,-0.001362305
3205.4,0.0001635742
3205.5,-0.00166748
3205.6,0.001384277
3205.7,0.002910156
3205.8,0.002910156
3205.9,0.003825684
3206,0.005351563
3206.1,0.007487793
3206.2,0.005046387
3206.3,0.005046387
3206.4,0.0007739258
3206.5,0.00046875
3206.6,-0.002583008
3206.7,-0.003193359
3206.8,-0.002583008
3206.9,-0.003803711
3207,0.00260498
3207.1,0.004741211
3207.2,0.006877441
3207.3,0.001994629
3207.4,-0.001362305
3207.5,-0.001057129
3207.6,-0.003803711
3207.7,-0.0004467773
3207.8,0.003215332
3207.9,0.007792969
3208,0.003215332
3208.1,0.00046875
3208.2,-0.0001416016
3208.3,0.001689453
3208.4,0.001689453
3208.5,0.005351563
3208.6,0.003215332
3208.7,-0.004108887
3208.8,-0.001972656
3208.9,0.00626709
3209,-0.0007519531
3209.1,0.00046875
3209.2,0.004436035
3209.3,-0.002888184
3209.4,-0.0004467773
3209.5,0.002910156
3209.6,0.003520508
3209.7,-0.001057129
3209.8,-0.002583008
3209.9,-0.0001416016
3210,0.006572266
3210.1,0.00260498
3210.2,-0.001057129
3210.3,-0.001057129
3210.4,-0.001972656
3210.5,-0.001362305
3210.6,0.0001635742
3210.7,0.00260498
3210.8,0.005656738
3210.9,0.005351563
3211,0.003825684
3211.1,0.002299805
3211.2,-0.0004467773
3211.3,-0.00166748
3211.4,-0.002888184
3211.5,-0.005024414
3211.6,-0.002277832
3211.7,-0.001972656
3211.8,-0.001057129
3211.9,-0.0001416016
3212,0.00046875
3212.1,-0.0004467773
3212.2,0.002910156
3212.3,0.00260498
3212.4,0.004436035
3212.5,0.004130859
3212.6,0.004436035
3212.7,0.006572266
3212.8,0.005351563
3212.9,0.004741211
3213,0.004436035
3213.1,0.00626709
3213.2,0.007182617
3213.3,0.006572266
3213.4,0.005351563
3213.5,0.006572266
3213.6,0.004741211
3213.7,0.005046387
3213.8,0.004130859
3213.9,0.004741211
3214,0.001994629
3214.1,0.001689453
3214.2,-0.0004467773
3214.3,-0.001057129
3214.4,-0.002583008
3214.5,-0.002277832
3214.6,-0.002583008
3214.7,-0.003193359
3214.8,-0.002583008
3214.9,-0.0007519531
3215,0.004741211
3215.1,0.005046387
3215.2,0.004436035
3215.3,0.002299805
3215.4,0.00046875
3215.5,-0.002583008
3215.6,-0.004108887
3215.7,-0.001362305
3215.8,0.002299805
3215.9,0.006877441
3216,0.003825684
3216.1,0.001079102
3216.2,-0.002583008
3216.3,-0.003498535
3216.4,-0.001057129
3216.5,0.0007739258
3216.6,0.001079102
3216.7,-0.00166748
3216.8,-0.002277832
3216.9,-0.00166748
3217,0.004130859
3217.1,0.003825684
3217.2,-0.001972656
3217.3,0.002299805
3217.4,0.003215332
3217.5,-0.001362305
3217.6,0.00260498
3217.7,0.001384277
3217.8,-0.002888184
3217.9,0.0007739258
3218,0.003825684
3218.1,0.004741211
3218.2,-0.002277832
3218.3,-0.00166748
3218.4,-0.0007519531
3218.5,0.003520508
3218.6,0.004741211
3218.7,0.003215332
3218.8,-0.00166748
3218.9,-0.00166748
3219,-0.002583008
3219.1,-0.002888184
3219.2,0.00046875
3219.3,0.004130859
3219.4,0.004741211
3219.5,0.004436035
3219.6,0.003825684
3219.7,0.005961914
3219.8,-0.001057129
3219.9,-0.001362305
3220,-0.003193359
3220.1,-0.002888184
3220.2,-0.001972656
3220.3,-0.00166748
3220.4,-0.0001416016
3220.5,-0.002277832
3220.6,0.0001635742
3220.7,-0.0004467773
3220.8,0.002299805
3220.9,0.002299805
3221,0.001994629
3221.1,0.004741211
3221.2,0.004741211
3221.3,0.004436035
3221.4,0.004436035
3221.5,0.003520508
3221.6,0.004436035
3221.7,0.005046387
3221.8,0.005656738
3221.9,0.003825684
3222,0.003825684
3222.1,0.001994629
3222.2,0.001994629
3222.3,0.0001635742
3222.4,-0.0001416016
3222.5,0.0007739258
3222.6,-0.00166748
3222.7,-0.003498535
3222.8,-0.002888184
3222.9,-0.003803711
3223,-0.002583008
3223.1,-0.002277832
3223.2,0.003520508
3223.3,0.004130859
3223.4,0.005656738
3223.5,0.005046387
3223.6,0.003825684
3223.7,-0.0007519531
3223.8,-0.004108887
3223.9,-0.004108887
3224,-0.0007519531
3224.1,0.00260498
3224.2,0.004741211
3224.3,0.005351563
3224.4,0.001079102
3224.5,-0.001362305
3224.6,-0.002583008
3224.7,-0.001362305
3224.8,-0.00166748
3224.9,-0.0004467773
3225,-0.001972656
3225.1,-0.001057129
3225.2,-0.003803711
3225.3,0.002299805
3225.4,0.007487793
3225.5,0.00046875
3225.6,-0.002277832
3225.7,0.004436035
3225.8,-0.0007519531
3225.9,-0.001972656
3226,0.003215332
3226.1,0.003825684
3226.2,-0.001362305
3226.3,-0.00166748
3226.4,0.003825684
3226.5,0.004130859
3226.6,-0.0007519531
3226.7,-0.004108887
3226.8,-0.001362305
3226.9,0.00046875
3227,0.001994629
3227.1,0.005656738
3227.2,0.005961914
3227.3,0.003825684
3227.4,-0.0007519531
3227.5,-0.002277832
3227.6,-0.00166748
3227.7,-0.00166748
3227.8,-0.002888184
3227.9,-0.001057129
3228,-0.00166748
3228.1,0.001994629
3228.2,0.003825684
3228.3,0.005351563
3228.4,0.005046387
3228.5,0.007182617
3228.6,0.005351563
3228.7,0.004436035
3228.8,0.004436035
3228.9,0.003215332
3229,0.002299805
3229.1,0.00260498
3229.2,0.001384277
3229.3,0.0001635742
3229.4,-0.0004467773
3229.5,-0.001057129
3229.6,-0.0007519531
3229.7,0.001079102
3229.8,0.001689453
3229.9,-0.001057129
3230,-0.0004467773
3230.1,0.0001635742
3230.2,0.00260498
3230.3,0.00260498
3230.4,0.004130859
3230.5,0.004436035
3230.6,0.00260498
3230.7,0.005961914
3230.8,0.005961914
3230.9,0.005961914
3231,0.005046387
3231.1,0.004436035
3231.2,0.0007739258
3231.3,-0.002888184
3231.4,-0.004108887
3231.5,-0.00532959
3231.6,-0.001972656
3231.7,-0.0007519531
3231.8,0.002910156
3231.9,0.007182617
3232,0.003215332
3232.1,0.003215332
3232.2,-0.00166748
3232.3,-0.001972656
3232.4,-0.004108887
3232.5,0.00046875
3232.6,0.004436035
3232.7,0.005961914
3232.8,0.00260498
3232.9,-0.00166748
3233,-0.002888184
3233.1,-0.003803711
3233.2,-0.0004467773
3233.3,-0.0007519531
3233.4,-0.002277832
3233.5,-0.001362305
3233.6,0.001994629
3233.7,0.004741211
3233.8,-0.002277832
3233.9,-0.001057129
3234,0.007182617
3234.1,-0.002583008
3234.2,-0.0007519531
3234.3,0.005351563
3234.4,-0.0004467773
3234.5,-0.003193359
3234.6,0.001994629
3234.7,0.005961914
3234.8,0.001689453
3234.9,-0.002583008
3235,-0.001972656
3235.1,0.0007739258
3235.2,0.00260498
3235.3,0.007182617
3235.4,0.003215332
3235.5,0.0001635742
3235.6,-0.001972656
3235.7,-0.003193359
3235.8,-0.001972656
3235.9,-0.0001416016
3236,-0.0004467773
3236.1,0.003215332
3236.2,0.005656738
3236.3,0.004436035
3236.4,0.003825684
3236.5,0.004741211
3236.6,0.004130859
3236.7,0.0001635742
3236.8,0.00046875
3236.9,-0.0001416016
3237,-0.002277832
3237.1,-0.002888184
3237.2,-0.00166748
3237.3,-0.002583008
3237.4,-0.003803711
3237.5,-0.003193359
3237.6,-0.001362305
3237.7,-0.002583008
3237.8,-0.00166748
3237.9,-0.002277832
3238,-0.001362305
3238.1,-0.001972656
3238.2,-0.00166748
3238.3,-0.0001416016
3238.4,-0.002583008
3238.5,-0.002888184
3238.6,-0.004108887
3238.7,-0.003498535
3238.8,-0.005939941
3238.9,-0.002888184
3239,-0.001362305
3239.1,-0.003803711
3239.2,-0.002888184
3239.3,-0.00166748
3239.4,-0.002277832
3239.5,0.001689453
3239.6,0.005351563
3239.7,0.006572266
3239.8,0.006877441
3239.9,0.002910156
3240,0.001689453
3240.1,-0.002888184
3240.2,-0.004719238
3240.3,-0.004108887
3240.4,-0.00166748
3240.5,0.001689453
3240.6,0.005351563
3240.7,0.005656738
3240.8,0.00260498
3240.9,-0.003803711
3241,-0.002583008
3241.1,-0.002277832
3241.2,0.003215332
3241.3,0.004741211
3241.4,0.004436035
3241.5,0.005046387
3241.6,0.004436035
3241.7,0.005656738
3241.8,0.006877441
3241.9,0.001384277
3242,-0.003803711
3242.1,-0.001057129
3242.2,0.005351563
3242.3,-0.0001416016
3242.4,-0.001362305
3242.5,0.005961914
3242.6,-0.001362305
3242.7,-0.001057129
3242.8,0.00260498
3242.9,0.005351563
3243,-0.00166748
3243.1,-0.002888184
3243.2,0.001384277
3243.3,0.005656738
3243.4,0.005046387
3243.5,-0.0007519531
3243.6,-0.002583008
3243.7,-0.003498535
3243.8,-0.002888184
3243.9,0.00046875
3244,0.003825684
3244.1,0.005046387
3244.2,0.004741211
3244.3,0.004436035
3244.4,0.002299805
3244.5,-0.001057129
3244.6,-0.002277832
3244.7,-0.002277832
3244.8,-0.001972656
3244.9,-0.004108887
3245,-0.001972656
3245.1,-0.001362305
3245.2,-0.0004467773
3245.3,-0.00166748
3245.4,0.002910156
3245.5,0.001994629
3245.6,0.00260498
3245.7,0.004130859
3245.8,0.003825684
3245.9,0.003825684
3246,0.004130859
3246.1,0.005046387
3246.2,0.006572266
3246.3,0.005961914
3246.4,0.004436035
3246.5,0.00626709
3246.6,0.004741211
3246.7,0.005961914
3246.8,0.005961914
3246.9,0.005046387
3247,0.004436035
3247.1,0.003520508
3247.2,0.00260498
3247.3,0.001994629
3247.4,0.00046875
3247.5,-0.0007519531
3247.6,-0.001057129
3247.7,-0.001362305
3247.8,-0.002888184
3247.9,-0.003498535
3248,-0.002583008
3248.1,-0.001972656
3248.2,0.001994629
3248.3,0.004436035
3248.4,0.004741211
3248.5,0.005656738
3248.6,0.001384277
3248.7,-0.001057129
3248.8,-0.003803711
3248.9,-0.002888184
3249,-0.001972656
3249.1,0.004130859
3249.2,0.005961914
3249.3,0.003215332
3249.4,-0.001057129
3249.5,-0.004108887
3249.6,-0.004108887
3249.7,0.0001635742
3249.8,0.005351563
3249.9,0.005046387
3250,0.004436035
3250.1,-0.001362305
3250.2,-0.003498535
3250.3,-0.001362305
3250.4,0.004130859
3250.5,0.003520508
3250.6,-0.001362305
3250.7,0.001994629
3250.8,0.003215332
3250.9,-0.002888184
3251,0.001994629
3251.1,0.004130859
3251.2,-0.0004467773
3251.3,-0.001362305
3251.4,0.001994629
3251.5,0.006572266
3251.6,0.002910156
3251.7,-0.003193359
3251.8,-0.002888184
3251.9,0.0001635742
3252,0.001994629
3252.1,0.005046387
3252.2,0.004741211
3252.3,0.003825684
3252.4,-0.0007519531
3252.5,-0.002277832
3252.6,-0.003193359
3252.7,-0.003193359
3252.8,-0.001362305
3252.9,-0.002583008
3253,0.00046875
3253.1,0.0007739258
3253.2,0.003520508
3253.3,0.004436035
3253.4,0.007182617
3253.5,0.003520508
3253.6,0.005656738
3253.7,0.005656738
3253.8,0.004130859
3253.9,0.003520508
3254,0.003825684
3254.1,0.001994629
3254.2,0.001994629
3254.3,-0.0004467773
3254.4,-0.0001416016
3254.5,-0.001057129
3254.6,-0.001057129
3254.7,-0.001057129
3254.8,-0.0001416016
3254.9,-0.00166748
3255,-0.001362305
3255.1,-0.0001416016
3255.2,-0.0007519531
3255.3,0.001689453
3255.4,0.003215332
3255.5,0.003520508
3255.6,0.004130859
3255.7,0.004741211
3255.8,0.004436035
3255.9,0.003825684
3256,0.00626709
3256.1,0.003825684
3256.2,0.003520508
3256.3,0.00046875
3256.4,-0.0007519531
3256.5,-0.00166748
3256.6,-0.005024414
3256.7,-0.002888184
3256.8,0.0001635742
3256.9,0.003825684
3257,0.006572266
3257.1,0.005351563
3257.2,0.002299805
3257.3,-0.001362305
3257.4,-0.004108887
3257.5,-0.003498535
3257.6,0.0007739258
3257.7,0.005351563
3257.8,0.005351563
3257.9,0.0001635742
3258,-0.001362305
3258.1,-0.004414063
3258.2,-0.002277832
3258.3,-0.003193359
3258.4,-0.002888184
3258.5,-0.003193359
3258.6,0.002299805
3258.7,0.004741211
3258.8,-0.001972656
3258.9,-0.00166748
3259,0.004741211
3259.1,-0.001057129
3259.2,-0.001972656
3259.3,0.005046387
3259.4,-0.0004467773
3259.5,-0.002888184
3259.6,0.001079102
3259.7,0.005351563
3259.8,0.00260498
3259.9,-0.004108887
3260,-0.003803711
3260.1,0.001079102
3260.2,0.00260498
3260.3,0.005351563
3260.4,0.005046387
3260.5,0.002299805
3260.6,-0.003193359
3260.7,-0.002277832
3260.8,-0.001362305
3260.9,-0.0007519531
3261,-0.0001416016
3261.1,0.002299805
3261.2,0.004436035
3261.3,0.005351563
3261.4,0.00626709
3261.5,0.004741211
3261.6,0.003215332
3261.7,0.001994629
3261.8,0.00046875
3261.9,-0.002277832
3262,-0.002583008
3262.1,-0.001972656
3262.2,-0.002277832
3262.3,-0.003498535
3262.4,-0.002277832
3262.5,-0.004719238
3262.6,-0.002583008
3262.7,-0.003498535
3262.8,-0.003498535
3262.9,-0.001972656
3263,-0.002583008
3263.1,-0.002583008
3263.2,-0.002888184
3263.3,-0.005024414
3263.4,-0.003803711
3263.5,-0.001362305
3263.6,-0.002888184
3263.7,-0.001362305
3263.8,-0.002583008
3263.9,-0.002888184
3264,-0.002583008
3264.1,-0.0004467773
3264.2,0.001079102
3264.3,0.005046387
3264.4,0.005656738
3264.5,0.007792969
3264.6,0.004436035
3264.7,0.003215332
3264.8,0.0001635742
3264.9,-0.001057129
3265,-0.003193359
3265.1,-0.00166748
3265.2,-0.004108887
3265.3,-0.00166748
3265.4,0.003215332
3265.5,0.005961914
3265.6,0.004130859
3265.7,0.00046875
3265.8,-0.0001416016
3265.9,-0.003193359
3266,-0.00166748
3266.1,0.002910156
3266.2,0.006877441
3266.3,0.003520508
3266.4,0.0001635742
3266.5,-0.00166748
3266.6,-0.001362305
3266.7,-0.001972656
3266.8,0.004130859
3266.9,0.007182617
3267,-0.0004467773
3267.1,-0.003193359
3267.2,0.001079102
3267.3,0.00626709
3267.4,-0.003193359
3267.5,0.002910156
3267.6,0.003215332
3267.7,-0.002888184
3267.8,-0.0007519531
3267.9,0.006877441
3268,0.00260498
3268.1,-0.004719238
3268.2,-0.002583008
3268.3,0.001689453
3268.4,0.005656738
3268.5,0.005351563
3268.6,0.001994629
3268.7,-0.00166748
3268.8,-0.004108887
3268.9,-0.001057129
3269,-0.001057129
3269.1,0.001689453
3269.2,0.003215332
3269.3,0.00626709
3269.4,0.007182617
3269.5,0.004436035
3269.6,0.001689453
3269.7,-0.0001416016
3269.8,-0.003193359
3269.9,-0.003498535
3270,-0.003803711
3270.1,-0.00166748
3270.2,-0.003498535
3270.3,-0.001362305
3270.4,-0.002277832
3270.5,-0.0004467773
3270.6,-0.0004467773
3270.7,0.0001635742
3270.8,0.001384277
3270.9,0.001384277
3271,0.00046875
3271.1,0.003825684
3271.2,0.00260498
3271.3,0.001994629
3271.4,0.001689453
3271.5,0.001689453
3271.6,0.004130859
3271.7,0.004130859
3271.8,0.003825684
3271.9,0.001689453
3272,0.0007739258
3272.1,-0.0004467773
3272.2,-0.0001416016
3272.3,-0.0004467773
3272.4,-0.001972656
3272.5,-0.001362305
3272.6,-0.002888184
3272.7,-0.003498535
3272.8,-0.004108887
3272.9,-0.001972656
3273,0.001689453
3273.1,0.005046387
3273.2,0.005656738
3273.3,0.00626709
3273.4,0.003520508
3273.5,0.001079102
3273.6,-0.00166748
3273.7,-0.001057129
3273.8,-0.003803711
3273.9,-0.0001416016
3274,0.005046387
3274.1,0.006572266
3274.2,0.002299805
3274.3,0.00046875
3274.4,-0.003498535
3274.5,-0.001362305
3274.6,0.001079102
3274.7,0.005046387
3274.8,0.005351563
3274.9,0.004436035
3275,0.005961914
3275.1,0.00626709
3275.2,0.003520508
3275.3,-0.001972656
3275.4,-0.001972656
3275.5,0.004436035
3275.6,-0.001972656
3275.7,0.00046875
3275.8,0.006572266
3275.9,-0.0004467773
3276,-0.002277832
3276.1,0.00260498
3276.2,0.005046387
3276.3,-0.003803711
3276.4,-0.00166748
3276.5,0.0007739258
3276.6,0.006572266
3276.7,0.002910156
3276.8,-0.00166748
3276.9,-0.002888184
3277,-0.003498535
3277.1,-0.0007519531
3277.2,0.003215332
3277.3,0.005656738
3277.4,0.005961914
3277.5,0.004741211
3277.6,0.001994629
3277.7,-0.001057129
3277.8,-0.001362305
3277.9,-0.002888184
3278,-0.001362305
3278.1,-0.002277832
3278.2,-0.002277832
3278.3,-0.0001416016
3278.4,0.0001635742
3278.5,0.001079102
3278.6,0.00260498
3278.7,0.004741211
3278.8,0.005046387
3278.9,0.004436035
3279,0.005351563
3279.1,0.005961914
3279.2,0.00626709
3279.3,0.005961914
3279.4,0.007182617
3279.5,0.004741211
3279.6,0.003825684
3279.7,0.005961914
3279.8,0.006877441
3279.9,0.005046387
3280,0.006572266
3280.1,0.00626709
3280.2,0.005961914
3280.3,0.005656738
3280.4,0.004741211
3280.5,0.004130859
3280.6,0.005046387
3280.7,0.003215332
3280.8,0.002910156
3280.9,0.001384277
3281,-0.001362305
3281.1,-0.002583008
3281.2,-0.004414063
3281.3,-0.005024414
3281.4,-0.002277832
3281.5,-0.0007519531
3281.6,0.003215332
3281.7,0.003520508
3281.8,0.004130859
3281.9,0.004130859
3282,0.001689453
3282.1,-0.001362305
3282.2,-0.003803711
3282.3,-0.003803711
3282.4,-0.0007519531
3282.5,0.005656738
3282.6,0.007487793
3282.7,0.0001635742
3282.8,-0.0001416016
3282.9,-0.003193359
3283,-0.002277832
3283.1,-0.0007519531
3283.2,0.004436035
3283.3,0.003215332
3283.4,0.00046875
3283.5,-0.002888184
3283.6,-0.002888184
3283.7,0.0007739258
3283.8,0.004130859
3283.9,-0.002277832
3284,0.002910156
3284.1,0.004436035
3284.2,-0.003803711
3284.3,0.00046875
3284.4,0.004130859
3284.5,-0.0001416016
3284.6,-0.001972656
3284.7,0.00046875
3284.8,0.006877441
3284.9,0.005351563
3285,-0.001057129
3285.1,-0.001972656
3285.2,-0.002277832
3285.3,-0.0004467773
3285.4,0.001384277
3285.5,0.005351563
3285.6,0.004741211
3285.7,0.002910156
3285.8,-0.001057129
3285.9,-0.002277832
3286,-0.003193359
3286.1,-0.003803711
3286.2,-0.003193359
3286.3,-0.0007519531
3286.4,0.00046875
3286.5,0.001689453
3286.6,0.003215332
3286.7,0.005046387
3286.8,0.003520508
3286.9,0.007182617
3287,0.00626709
3287.1,0.00626709
3287.2,0.005046387
3287.3,0.004436035
3287.4,0.005351563
3287.5,0.004130859
3287.6,0.002299805
3287.7,0.003215332
3287.8,0.001689453
3287.9,0.001079102
3288,0.0001635742
3288.1,0.0007739258
3288.2,0.001384277
3288.3,0.001994629
3288.4,0.002910156
3288.5,0.001384277
3288.6,0.003520508
3288.7,0.004130859
3288.8,0.005351563
3288.9,0.00626709
3289,0.00626709
3289.1,0.004741211
3289.2,0.004741211
3289.3,0.002910156
3289.4,0.001079102
3289.5,0.0001635742
3289.6,-0.001362305
3289.7,-0.002888184
3289.8,-0.002583008
3289.9,-0.001972656
3290,0.0001635742
3290.1,0.00260498
3290.2,0.006572266
3290.3,0.005656738
3290.4,0.003215332
3290.5,-0.0001416016
3290.6,-0.002888184
3290.7,-0.002583008
3290.8,-0.0004467773
3290.9,0.003520508
3291,0.007487793
3291.1,0.001994629
3291.2,-0.00166748
3291.3,-0.00532959
3291.4,-0.003193359
3291.5,0.00046875
3291.6,-0.002277832
3291.7,-0.002277832
3291.8,-0.003803711
3291.9,-0.001972656
3292,0.001994629
3292.1,0.00626709
3292.2,-0.002888184
3292.3,0.0001635742
3292.4,0.004741211
3292.5,-0.001972656
3292.6,0.00046875
3292.7,0.003215332
3292.8,0.00046875
3292.9,-0.001362305
3293,0.003825684
3293.1,0.005656738
3293.2,0.001384277
3293.3,-0.004108887
3293.4,-0.001057129
3293.5,0.001079102
3293.6,0.003215332
3293.7,0.005656738
3293.8,0.006572266
3293.9,0.00046875
3294,-0.001972656
3294.1,-0.001972656
3294.2,-0.0007519531
3294.3,0.00046875
3294.4,-0.0001416016
3294.5,0.001689453
3294.6,0.002910156
3294.7,0.005656738
3294.8,0.007487793
3294.9,0.00626709
3295,0.004436035
3295.1,0.003825684
3295.2,0.001994629
3295.3,-0.001362305
3295.4,-0.001362305
3295.5,-0.001972656
3295.6,-0.003193359
3295.7,-0.001362305
3295.8,-0.002888184
3295.9,-0.003193359
3296,-0.00532959
3296.1,-0.004414063
3296.2,-0.002888184
3296.3,-0.003498535
3296.4,-0.002888184
3296.5,-0.001362305
3296.6,-0.001972656
3296.7,-0.004414063
3296.8,-0.002888184
3296.9,-0.004108887
3297,-0.003193359
3297.1,-0.001972656
3297.2,-0.001972656
3297.3,-0.001057129
3297.4,-0.0007519531
3297.5,-0.0007519531
3297.6,0.001994629
3297.7,0.003825684
3297.8,0.005656738
3297.9,0.006877441
3298,0.005046387
3298.1,0.003215332
3298.2,0.0001635742
3298.3,-0.002888184
3298.4,-0.004719238
3298.5,-0.002888184
3298.6,-0.0001416016
3298.7,0.0001635742
3298.8,0.004436035
3298.9,0.005961914
3299,0.005046387
3299.1,-0.0001416016
3299.2,-0.002888184
3299.3,-0.003498535
3299.4,0.0001635742
3299.5,0.004436035
3299.6,0.006877441
3299.7,0.003520508
3299.8,0.001689453
3299.9,-0.0007519531
3300,0.001079102
3300.1,0.003825684
3300.2,0.005351563
3300.3,0.002299805
3300.4,-0.002888184
3300.5,0.001079102
3300.6,0.007182617
3300.7,-0.001972656
3300.8,0.0001635742
3300.9,0.004741211
3301,-0.00166748
3301.1,-0.001057129
3301.2,0.003520508
3301.3,0.004436035
3301.4,-0.001972656
3301.5,-0.001057129
3301.6,-0.0007519531
3301.7,0.004741211
3301.8,0.005656738
3301.9,0.002299805
3302,-0.002583008
3302.1,-0.003803711
3302.2,-0.002888184
3302.3,-0.0007519531
3302.4,0.00046875
3302.5,0.002299805
3302.6,0.004436035
3302.7,0.004436035
3302.8,0.003520508
3302.9,0.004436035
3303,0.004436035
3303.1,-0.001057129
3303.2,-0.001362305
3303.3,-0.005024414
3303.4,-0.003498535
3303.5,-0.004414063
3303.6,-0.003193359
3303.7,-0.0007519531
3303.8,-0.002583008
3303.9,-0.002277832
3304,-0.001057129
3304.1,-0.0007519531
3304.2,-0.001057129
3304.3,-0.0007519531
3304.4,0.0007739258
3304.5,0.0001635742
3304.6,0.001384277
3304.7,0.00046875
3304.8,0.0001635742
3304.9,-0.001972656
3305,-0.0004467773
3305.1,0.001384277
3305.2,0.00046875
3305.3,-0.001057129
3305.4,-0.00166748
3305.5,-0.001362305
3305.6,-0.004719238
3305.7,-0.002583008
3305.8,-0.003193359
3305.9,-0.003193359
3306,-0.002277832
3306.1,0.0001635742
3306.2,0.003215332
3306.3,0.004436035
3306.4,0.007182617
3306.5,0.005656738
3306.6,0.003825684
3306.7,-0.0001416016
3306.8,-0.00166748
3306.9,-0.002583008
3307,-0.002583008
3307.1,-0.001362305
3307.2,0.004436035
3307.3,0.005961914
3307.4,0.003215332
3307.5,-0.0007519531
3307.6,-0.001972656
3307.7,-0.004719238
3307.8,0.001079102
3307.9,0.00626709
3308,0.007487793
3308.1,0.002299805
3308.2,-0.0001416016
3308.3,0.0007739258
3308.4,0.005046387
3308.5,0.005961914
3308.6,0.005351563
3308.7,-0.0004467773
3308.8,-0.002277832
3308.9,0.004436035
3309,0.001384277
3309.1,-0.00166748
3309.2,0.002299805
3309.3,0.001689453
3309.4,-0.001057129
3309.5,0.001689453
3309.6,0.004436035
3309.7,0.001689453
3309.8,-0.003193359
3309.9,-0.002277832
3310,0.001689453
3310.1,0.005046387
3310.2,0.007182617
3310.3,0.0007739258
3310.4,-0.001362305
3310.5,-0.003498535
3310.6,-0.002888184
3310.7,-0.00166748
3310.8,0.001689453
3310.9,0.002910156
3311,0.003825684
3311.1,0.005351563
3311.2,0.00626709
3311.3,0.005046387
3311.4,0.005351563
3311.5,0.002299805
3311.6,-0.0001416016
3311.7,-0.001362305
3311.8,-0.00166748
3311.9,-0.001362305
3312,-0.002888184
3312.1,-0.003498535
3312.2,-0.002888184
3312.3,-0.0001416016
3312.4,-0.002888184
3312.5,-0.002583008
3312.6,-0.001972656
3312.7,-0.002888184
3312.8,-0.002888184
3312.9,-0.00166748
3313,-0.001362305
3313.1,-0.003803711
3313.2,-0.002888184
3313.3,-0.003193359
3313.4,-0.002583008
3313.5,-0.003498535
3313.6,-0.002888184
3313.7,-0.001972656
3313.8,-0.001972656
3313.9,-0.004108887
3314,-0.001057129
3314.1,0.00046875
3314.2,0.002910156
3314.3,0.003520508
3314.4,0.007182617
3314.5,0.005656738
3314.6,0.005656738
3314.7,0.001689453
3314.8,-0.0004467773
3314.9,-0.002888184
3315,-0.002888184
3315.1,-0.002583008
3315.2,-0.002583008
3315.3,0.0007739258
3315.4,0.005656738
3315.5,0.005656738
3315.6,0.001689453
3315.7,-0.0007519531
3315.8,-0.002583008
3315.9,-0.002583008
3316,0.00046875
3316.1,0.00626709
3316.2,0.004436035
3316.3,0.002299805
3316.4,-0.002888184
3316.5,-0.002583008
3316.6,-0.002888184
3316.7,-0.002277832
3316.8,-0.0004467773
3316.9,0.003215332
3317,0.005351563
3317.1,-0.002888184
3317.2,-0.002583008
3317.3,0.00626709
3317.4,0.0001635742
3317.5,-0.001972656
3317.6,0.004436035
3317.7,0.002299805
3317.8,-0.002583008
3317.9,-0.001057129
3318,0.00840332
3318.1,0.004741211
3318.2,-0.001057129
3318.3,-0.002277832
3318.4,0.0007739258
3318.5,0.0001635742
3318.6,0.003520508
3318.7,0.005961914
3318.8,0.004436035
3318.9,-0.0004467773
3319,-0.002888184
3319.1,-0.003193359
3319.2,-0.004719238
3319.3,-0.001362305
3319.4,-0.0001416016
3319.5,0.0007739258
3319.6,0.0007739258
3319.7,0.004436035
3319.8,0.003825684
3319.9,0.004741211
3320,0.005046387
3320.1,0.006572266
3320.2,0.005961914
3320.3,0.005351563
3320.4,0.004436035
3320.5,0.004741211
3320.6,0.001384277
3320.7,0.001994629
3320.8,0.001384277
3320.9,0.001689453
3321,-0.0004467773
3321.1,0.0007739258
3321.2,0.0001635742
3321.3,-0.0007519531
3321.4,-0.001972656
3321.5,0.0001635742
3321.6,0.002910156
3321.7,0.001994629
3321.8,0.001994629
3321.9,0.003825684
3322,0.003520508
3322.1,0.007182617
3322.2,0.005961914
3322.3,0.00626709
3322.4,0.00626709
3322.5,0.005656738
3322.6,0.001994629
3322.7,0.001689453
3322.8,-0.001972656
3322.9,-0.001972656
3323,-0.003193359
3323.1,-0.001057129
3323.2,-0.003803711
3323.3,0.002910156
3323.4,0.003520508
3323.5,0.005961914
3323.6,0.002910156
3323.7,0.00260498
3323.8,-0.001362305
3323.9,-0.004108887
3324,-0.002277832
3324.1,0.003215332
3324.2,0.005961914
3324.3,0.005046387
3324.4,-0.0007519531
3324.5,-0.002888184
3324.6,-0.001972656
3324.7,0.0001635742
3324.8,0.004436035
3324.9,0.004741211
3325,0.004130859
3325.1,0.002910156
3325.2,-0.0001416016
3325.3,-0.003498535
3325.4,0.001384277
3325.5,0.00626709
3325.6,-0.002888184
3325.7,-0.0007519531
3325.8,0.005961914
3325.9,0.0001635742
3326,-0.00166748
3326.1,0.004436035
3326.2,0.002910156
3326.3,-0.004108887
3326.4,-0.00166748
3326.5,0.003215332
3326.6,0.00626709
3326.7,0.003520508
3326.8,-0.001362305
3326.9,-0.002888184
3327,-0.003803711
3327.1,0.0001635742
3327.2,0.003520508
3327.3,0.006877441
3327.4,0.007182617
3327.5,0.005351563
3327.6,0.001994629
3327.7,-0.0004467773
3327.8,-0.001972656
3327.9,-0.002888184
3328,-0.002277832
3328.1,-0.001972656
3328.2,-0.002583008
3328.3,-0.001057129
3328.4,-0.00166748
3328.5,0.0001635742
3328.6,-0.0004467773
3328.7,0.002299805
3328.8,0.0007739258
3328.9,0.003825684
3329,0.003520508
3329.1,0.003825684
3329.2,0.004130859
3329.3,0.004741211
3329.4,0.005961914
3329.5,0.006572266
3329.6,0.006572266
3329.7,0.005961914
3329.8,0.004436035
3329.9,0.005351563
3330,0.003825684
3330.1,0.003215332
3330.2,0.003215332
3330.3,0.004436035
3330.4,0.0007739258
3330.5,0.001994629
3330.6,-0.0004467773
3330.7,-0.001362305
3330.8,-0.003193359
3330.9,-0.001972656
3331,-0.003498535
3331.1,-0.001362305
3331.2,-0.002277832
3331.3,0.00046875
3331.4,0.00260498
3331.5,0.004436035
3331.6,0.004741211
3331.7,0.003215332
3331.8,0.0007739258
3331.9,-0.003498535
3332,-0.003193359
3332.1,-0.003498535
3332.2,-0.0007519531
3332.3,0.005046387
3332.4,0.007792969
3332.5,0.002910156
3332.6,-0.0007519531
3332.7,-0.004719238
3332.8,-0.004719238
3332.9,0.002299805
3333,0.007182617
3333.1,0.006572266
3333.2,0.003520508
3333.3,0.002299805
3333.4,0.003520508
3333.5,0.003215332
3333.6,0.003215332
3333.7,-0.002583008
3333.8,0.001689453
3333.9,0.00626709
3334,-0.0007519531
3334.1,-0.002583008
3334.2,0.003520508
3334.3,-0.001362305
3334.4,-0.001057129
3334.5,0.003825684
3334.6,0.005351563
3334.7,-0.003193359
3334.8,-0.001972656
3334.9,-0.0007519531
3335,0.004130859
3335.1,0.004741211
3335.2,0.002299805
3335.3,-0.001972656
3335.4,-0.002277832
3335.5,-0.001057129
3335.6,-0.0007519531
3335.7,0.001689453
3335.8,0.005046387
3335.9,0.006572266
3336,0.006572266
3336.1,0.004436035
3336.2,0.001689453
3336.3,-0.001057129
3336.4,-0.0007519531
3336.5,-0.002888184
3336.6,-0.001362305
3336.7,-0.001972656
3336.8,-0.004108887
3336.9,-0.002277832
3337,-0.001972656
3337.1,-0.0007519531
3337.2,0.0007739258
3337.3,-0.0001416016
3337.4,0.001384277
3337.5,0.0007739258
3337.6,0.002299805
3337.7,0.001689453
3337.8,0.00260498
3337.9,0.001994629
3338,0.002299805
3338.1,0.00260498
3338.2,0.001384277
3338.3,0.00260498
3338.4,0.001079102
3338.5,0.002299805
3338.6,0.001079102
3338.7,0.0001635742
3338.8,0.0001635742
3338.9,-0.001362305
3339,-0.002583008
3339.1,-0.004108887
3339.2,-0.002277832
3339.3,-0.003803711
3339.4,-0.003193359
3339.5,0.00046875
3339.6,0.001689453
3339.7,0.003520508
3339.8,0.00626709
3339.9,0.004130859
3340,0.003520508
3340.1,0.001079102
3340.2,-0.001057129
3340.3,-0.003803711
3340.4,-0.002888184
3340.5,-0.0007519531
3340.6,0.004130859
3340.7,0.005656738
3340.8,0.002910156
3340.9,0.00046875
3341,-0.005024414
3341.1,-0.002277832
3341.2,0.00260498
3341.3,0.005656738
3341.4,0.005351563
3341.5,0.004741211
3341.6,0.002299805
3341.7,0.002910156
3341.8,0.006572266
3341.9,0.005656738
3342,0.0007739258
3342.1,-0.001057129
3342.2,0.004130859
3342.3,0.001384277
3342.4,-0.002583008
3342.5,0.003215332
3342.6,0.003825684
3342.7,-0.004719238
3342.8,0.002910156
3342.9,0.005351563
3343,-0.0004467773
3343.1,-0.003498535
3343.2,-0.0001416016
3343.3,0.002299805
3343.4,0.00626709
3343.5,0.002299805
3343.6,-0.001057129
3343.7,-0.003193359
3343.8,-0.00166748
3343.9,-0.0007519531
3344,0.001384277
3344.1,0.004741211
3344.2,0.005961914
3344.3,0.005656738
3344.4,0.005961914
3344.5,0.001384277
3344.6,-0.0004467773
3344.7,-0.001972656
3344.8,-0.0004467773
3344.9,-0.004719238
3345,-0.003193359
3345.1,-0.001972656
3345.2,-0.001057129
3345.3,-0.001362305
3345.4,0.00046875
3345.5,0.001079102
3345.6,0.001384277
3345.7,0.001994629
3345.8,0.002299805
3345.9,0.003520508
3346,0.001079102
3346.1,0.004130859
3346.2,0.003215332
3346.3,0.005046387
3346.4,0.002299805
3346.5,0.002910156
3346.6,0.003825684
3346.7,0.003215332
3346.8,0.004130859
3346.9,0.00260498
3347,0.001689453
3347.1,-0.0001416016
3347.2,-0.0007519531
3347.3,-0.0007519531
3347.4,-0.0004467773
3347.5,-0.002277832
3347.6,-0.001362305
3347.7,-0.002583008
3347.8,-0.003803711
3347.9,-0.002583008
3348,-0.0004467773
3348.1,0.00260498
3348.2,0.005046387
3348.3,0.00626709
3348.4,0.003520508
3348.5,0.001994629
3348.6,-0.001362305
3348.7,-0.003193359
3348.8,-0.004414063
3348.9,-0.002277832
3349,0.004130859
3349.1,0.005961914
3349.2,0.004436035
3349.3,0.001384277
3349.4,-0.002888184
3349.5,-0.004108887
3349.6,0.00046875
3349.7,0.00626709
3349.8,0.005656738
3349.9,0.004741211
3350,0.005046387
3350.1,0.003825684
3350.2,-0.0004467773
3350.3,-0.001972656
3350.4,0.001384277
3350.5,0.005656738
3350.6,-0.002277832
3350.7,-0.001057129
3350.8,0.005046387
3350.9,-0.0004467773
3351,-0.001057129
3351.1,0.003215332
3351.2,0.004436035
3351.3,-0.002888184
3351.4,-0.002277832
3351.5,0.002299805
3351.6,0.005656738
3351.7,0.003215332
3351.8,0.0001635742
3351.9,-0.0007519531
3352,-0.003193359
3352.1,-0.001057129
3352.2,0.001079102
3352.3,0.003215332
3352.4,0.004741211
3352.5,0.004130859
3352.6,0.005351563
3352.7,0.00046875
3352.8,-0.002277832
3352.9,-0.003803711
3353,-0.003498535
3353.1,-0.003193359
3353.2,-0.002888184
3353.3,-0.001362305
3353.4,-0.001362305
3353.5,-0.0004467773
3353.6,0.0001635742
3353.7,0.002299805
3353.8,0.002299805
3353.9,0.00260498
3354,0.004741211
3354.1,0.004130859
3354.2,0.005961914
3354.3,0.004741211
3354.4,0.005046387
3354.5,0.003825684
3354.6,0.004741211
3354.7,0.007487793
3354.8,0.006877441
3354.9,0.005046387
3355,0.004741211
3355.1,0.005046387
3355.2,0.004436035
3355.3,0.001384277
3355.4,0.001384277
3355.5,0.001384277
3355.6,0.001384277
3355.7,-0.0004467773
3355.8,-0.0004467773
3355.9,-0.00166748
3356,-0.003803711
3356.1,-0.002583008
3356.2,-0.002888184
3356.3,-0.002277832
3356.4,0.001689453
3356.5,0.004741211
3356.6,0.006877441
3356.7,0.005656738
3356.8,0.00260498
3356.9,0.0007739258
3357,-0.001972656
3357.1,-0.002888184
3357.2,-0.004414063
3357.3,0.00260498
3357.4,0.005351563
3357.5,0.005961914
3357.6,0.0007739258
3357.7,-0.0004467773
3357.8,-0.004719238
3357.9,-0.001972656
3358,0.002910156
3358.1,0.005351563
3358.2,0.00626709
3358.3,0.007182617
3358.4,0.005656738
3358.5,0.005351563
3358.6,-0.0007519531
3358.7,-0.003803711
3358.8,0.00046875
3358.9,0.005656738
3359,-0.0004467773
3359.1,0.0007739258
3359.2,0.005351563
3359.3,-0.002583008
3359.4,-0.001362305
3359.5,0.003825684
3359.6,0.00260498
3359.7,-0.002277832
3359.8,-0.002277832
3359.9,0.002910156
3360,0.003825684
3360.1,0.004130859
3360.2,-0.001057129
3360.3,-0.004108887
3360.4,-0.001362305
3360.5,-0.001057129
3360.6,0.001994629
3360.7,0.003520508
3360.8,0.006572266
3360.9,0.005351563
3361,0.005351563
3361.1,-0.0004467773
3361.2,-0.00166748
3361.3,-0.004108887
3361.4,-0.003193359
3361.5,-0.004414063
3361.6,-0.001362305
3361.7,-0.001972656
3361.8,-0.0007519531
3361.9,-0.0007519531
3362,0.00046875
3362.1,-0.001362305
3362.2,0.001689453
3362.3,0.003825684
3362.4,0.004130859
3362.5,0.003825684
3362.6,0.005046387
3362.7,0.005046387
3362.8,0.005046387
3362.9,0.006877441
3363,0.005351563
3363.1,0.00626709
3363.2,0.006877441
3363.3,0.005046387
3363.4,0.004130859
3363.5,0.004130859
3363.6,0.004130859
3363.7,0.005046387
3363.8,0.003215332
3363.9,-0.0004467773
3364,0.0007739258
3364.1,-0.00166748
3364.2,-0.003803711
3364.3,-0.001057129
3364.4,-0.002888184
3364.5,-0.002583008
3364.6,-0.002277832
3364.7,-0.0001416016
3364.8,0.001384277
3364.9,0.004741211
3365,0.005656738
3365.1,0.005351563
3365.2,0.001994629
3365.3,-0.002277832
3365.4,-0.003193359
3365.5,-0.003193359
3365.6,-0.00166748
3365.7,0.005046387
3365.8,0.00626709
3365.9,0.003520508
3366,0.0007739258
3366.1,-0.003803711
3366.2,-0.002583008
3366.3,-0.00166748
3366.4,0.005046387
3366.5,0.005351563
3366.6,0.005961914
3366.7,0.006572266
3366.8,0.002299805
3366.9,-0.001362305
3367,-0.004108887
3367.1,0.002299805
3367.2,0.005656738
3367.3,-0.0007519531
3367.4,0.0001635742
3367.5,0.002910156
3367.6,-0.002583008
3367.7,0.0001635742
3367.8,0.005351563
3367.9,0.001079102
3368,-0.002277832
3368.1,-0.001057129
3368.2,0.001994629
3368.3,0.005351563
3368.4,0.001079102
3368.5,-0.002277832
3368.6,-0.001362305
3368.7,-0.002583008
3368.8,0.00046875
3368.9,0.002910156
3369,0.004741211
3369.1,0.005351563
3369.2,0.004130859
3369.3,0.001689453
3369.4,-0.002277832
3369.5,-0.002583008
3369.6,-0.005634766
3369.7,-0.003498535
3369.8,-0.0007519531
3369.9,0.00046875
3370,0.00046875
3370.1,-0.0001416016
3370.2,0.001689453
3370.3,0.001079102
3370.4,0.003215332
3370.5,0.004741211
3370.6,0.006572266
3370.7,0.005656738
3370.8,0.006572266
3370.9,0.006572266
3371,0.005961914
3371.1,0.004741211
3371.2,0.005046387
3371.3,0.00626709
3371.4,0.00626709
3371.5,0.005961914
3371.6,0.00626709
3371.7,0.005656738
3371.8,0.005656738
3371.9,0.003825684
3372,0.005046387
3372.1,0.00840332
3372.2,0.006572266
3372.3,0.004741211
3372.4,0.002910156
3372.5,0.001994629
3372.6,-0.0007519531
3372.7,-0.002583008
3372.8,-0.002277832
3372.9,-0.004108887
3373,-0.001972656
3373.1,-0.001972656
3373.2,-0.0004467773
3373.3,0.002299805
3373.4,0.005351563
3373.5,0.004130859
3373.6,0.004741211
3373.7,0.001079102
3373.8,-0.002888184
3373.9,-0.002583008
3374,-0.002277832
3374.1,0.001384277
3374.2,0.005046387
3374.3,0.005656738
3374.4,0.001079102
3374.5,-0.00166748
3374.6,-0.003803711
3374.7,-0.002277832
3374.8,0.003520508
3374.9,0.005351563
3375,0.003825684
3375.1,0.004741211
3375.2,-0.001362305
3375.3,-0.003193359
3375.4,-0.0007519531
3375.5,0.005046387
3375.6,0.00046875
3375.7,0.0001635742
3375.8,0.006572266
3375.9,-0.002888184
3376,-0.00166748
3376.1,0.004741211
3376.2,0.001994629
3376.3,-0.001972656
3376.4,-0.001362305
3376.5,0.00260498
3376.6,0.005961914
3376.7,0.002299805
3376.8,-0.003803711
3376.9,-0.003193359
3377,-0.001057129
3377.1,0.0001635742
3377.2,0.004741211
3377.3,0.00626709
3377.4,0.00626709
3377.5,0.00260498
3377.6,-0.0007519531
3377.7,-0.001362305
3377.8,-0.00166748
3377.9,-0.0007519531
3378,-0.001972656
3378.1,-0.001362305
3378.2,-0.002583008
3378.3,0.001689453
3378.4,0.001994629
3378.5,0.001994629
3378.6,0.003215332
3378.7,0.006572266
3378.8,0.004741211
3378.9,0.005351563
3379,0.004741211
3379.1,0.005351563
3379.2,0.003520508
3379.3,0.006877441
3379.4,0.004130859
3379.5,0.004130859
3379.6,0.004436035
3379.7,0.002910156
3379.8,0.003825684
3379.9,0.005351563
3380,0.005351563
3380.1,0.006877441
3380.2,0.005656738
3380.3,0.006572266
3380.4,0.005656738
3380.5,0.007792969
3380.6,0.004436035
3380.7,0.005961914
3380.8,0.002299805
3380.9,0.001079102
3381,-0.0001416016
3381.1,-0.002888184
3381.2,-0.003193359
3381.3,-0.001057129
3381.4,-0.004719238
3381.5,-0.002888184
3381.6,-0.00166748
3381.7,0.001689453
3381.8,0.003215332
3381.9,0.00626709
3382,0.004436035
3382.1,0.0007739258
3382.2,-0.004108887
3382.3,-0.004414063
3382.4,-0.001362305
3382.5,0.002910156
3382.6,0.006877441
3382.7,0.004130859
3382.8,-0.001057129
3382.9,-0.003193359
3383,-0.002583008
3383.1,-0.0004467773
3383.2,0.0007739258
3383.3,0.003520508
3383.4,-0.0004467773
3383.5,-0.002277832
3383.6,-0.001972656
3383.7,-0.0004467773
3383.8,0.005961914
3383.9,0.0001635742
3384,-0.0004467773
3384.1,0.005351563
3384.2,-0.003193359
3384.3,0.0001635742
3384.4,0.005046387
3384.5,0.001689453
3384.6,-0.001972656
3384.7,-0.001362305
3384.8,0.003825684
3384.9,0.004130859
3385,0.0001635742
3385.1,-0.002277832
3385.2,-0.001972656
3385.3,-0.0007519531
3385.4,0.003825684
3385.5,0.004436035
3385.6,0.005046387
3385.7,0.003520508
3385.8,0.001384277
3385.9,-0.001057129
3386,-0.003193359
3386.1,-0.003193359
3386.2,-0.003498535
3386.3,-0.001057129
3386.4,-0.001057129
3386.5,-0.0001416016
3386.6,0.0001635742
3386.7,0.001689453
3386.8,0.002910156
3386.9,0.006877441
3387,0.005351563
3387.1,0.006877441
3387.2,0.005961914
3387.3,0.005351563
3387.4,0.005656738
3387.5,0.005046387
3387.6,0.004741211
3387.7,0.003520508
3387.8,0.005351563
3387.9,0.003520508
3388,0.005046387
3388.1,0.003825684
3388.2,0.003825684
3388.3,0.003825684
3388.4,0.003825684
3388.5,0.003520508
3388.6,0.004741211
3388.7,0.005046387
3388.8,0.005351563
3388.9,0.00626709
3389,0.005656738
3389.1,0.004130859
3389.2,0.003520508
3389.3,-0.0007519531
3389.4,-0.0004467773
3389.5,0.0007739258
3389.6,-0.003803711
3389.7,-0.004108887
3389.8,-0.00166748
3389.9,-0.001362305
3390,0.001689453
3390.1,0.005656738
3390.2,0.006877441
3390.3,0.003825684
3390.4,0.0001635742
3390.5,-0.002888184
3390.6,-0.002583008
3390.7,-0.004719238
3390.8,0.00260498
3390.9,0.006877441
3391,0.00626709
3391.1,-0.0001416016
3391.2,-0.003193359
3391.3,-0.00532959
3391.4,-0.0007519531
3391.5,0.003520508
3391.6,0.004436035
3391.7,0.001384277
3391.8,0.00046875
3391.9,-0.003803711
3392,-0.001362305
3392.1,0.002299805
3392.2,0.003825684
3392.3,-0.00166748
3392.4,0.002910156
3392.5,0.003825684
3392.6,-0.003803711
3392.7,0.001994629
3392.8,0.004741211
3392.9,-0.001057129
3393,-0.002888184
3393.1,-0.0007519531
3393.2,0.004741211
3393.3,0.005351563
3393.4,-0.0007519531
3393.5,-0.003498535
3393.6,-0.001972656
3393.7,0.0007739258
3393.8,0.00260498
3393.9,0.004130859
3394,0.007182617
3394.1,0.003520508
3394.2,0.002910156
3394.3,-0.0007519531
3394.4,-0.0004467773
3394.5,-0.002888184
3394.6,-0.00166748
3394.7,-0.003803711
3394.8,-0.002583008
3394.9,-0.001972656
3395,0.0007739258
3395.1,0.001689453
3395.2,0.00260498
3395.3,0.001994629
3395.4,0.003520508
3395.5,0.003825684
3395.6,0.004741211
3395.7,0.005351563
3395.8,0.005351563
3395.9,0.007487793
3396,0.005046387
3396.1,0.005656738
3396.2,0.006572266
3396.3,0.005961914
3396.4,0.005351563
3396.5,0.005656738
3396.6,0.007487793
3396.7,0.00626709
3396.8,0.005961914
3396.9,0.005961914
3397,0.005351563
3397.1,0.004741211
3397.2,0.003825684
3397.3,0.001994629
3397.4,0.001689453
3397.5,-0.0001416016
3397.6,-0.001362305
3397.7,-0.001972656
3397.8,-0.003498535
3397.9,-0.003193359
3398,-0.001972656
3398.1,0.0001635742
3398.2,0.00046875
3398.3,0.005046387
3398.4,0.005656738
3398.5,0.003520508
3398.6,-0.001057129
3398.7,-0.001362305
3398.8,-0.004108887
3398.9,-0.004719238
3399,0.00260498
3399.1,0.006877441
3399.2,0.004436035
3399.3,0.001994629
3399.4,-0.00166748
3399.5,-0.004108887
3399.6,0.0001635742
3399.7,0.004436035
3399.8,0.005656738
3399.9,0.005656738
3400,0.007792969
3400.1,0.005351563
3400.2,0.003215332
3400.3,-0.002583008
3400.4,-0.003193359
3400.5,0.004130859
3400.6,0.003520508
3400.7,-0.001057129
3400.8,0.003215332
3400.9,0.002910156
3401,-0.002277832
3401.1,0.001689453
3401.2,0.004436035
3401.3,-0.0001416016
3401.4,-0.002583008
3401.5,0.0001635742
3401.6,0.005046387
3401.7,0.005351563
3401.8,0.00260498
3401.9,-0.002888184
3402,-0.002583008
3402.1,-0.003498535
3402.2,-0.0001416016
3402.3,0.00260498
3402.4,0.005961914
3402.5,0.004741211
3402.6,0.004130859
3402.7,0.00260498
3402.8,0.0007739258
3402.9,-0.0004467773
3403,-0.001972656
3403.1,-0.002888184
3403.2,-0.002277832
3403.3,-0.003193359
3403.4,-0.001972656
3403.5,-0.003193359
3403.6,-0.001972656
3403.7,0.001384277
3403.8,0.0007739258
3403.9,0.0001635742
3404,0.001994629
3404.1,0.00260498
3404.2,0.002910156
3404.3,0.001689453
3404.4,0.004130859
3404.5,0.003520508
3404.6,0.003215332
3404.7,0.003215332
3404.8,0.003825684
3404.9,0.003825684
3405,0.00260498
3405.1,0.00260498
3405.2,0.003215332
3405.3,0.003215332
3405.4,0.001079102
3405.5,0.00046875
3405.6,-0.0004467773
3405.7,-0.001362305
3405.8,-0.001362305
3405.9,-0.002583008
3406,-0.002583008
3406.1,-0.003498535
3406.2,-0.001972656
3406.3,0.001079102
3406.4,0.001689453
3406.5,0.007792969
3406.6,0.00626709
3406.7,0.002910156
3406.8,-0.0001416016
3406.9,-0.003193359
3407,-0.003803711
3407.1,-0.002583008
3407.2,0.001994629
3407.3,0.006877441
3407.4,0.004436035
3407.5,0.002299805
3407.6,-0.003193359
3407.7,-0.004414063
3407.8,-0.002277832
3407.9,0.007182617
3408,0.006572266
3408.1,0.004130859
3408.2,-0.0007519531
3408.3,-0.0007519531
3408.4,0.0001635742
3408.5,0.002299805
3408.6,0.005351563
3408.7,0.004130859
3408.8,-0.001972656
3408.9,0.002910156
3409,0.003825684
3409.1,-0.002277832
3409.2,-0.002277832
3409.3,0.008098145
3409.4,-0.0007519531
3409.5,-0.002277832
3409.6,0.003215332
3409.7,0.003825684
3409.8,-0.00166748
3409.9,-0.003193359
3410,-0.0004467773
3410.1,0.00260498
3410.2,0.005961914
3410.3,0.003825684
3410.4,0.001384277
3410.5,-0.002277832
3410.6,-0.002888184
3410.7,-0.00166748
3410.8,0.0001635742
3410.9,0.0001635742
3411,0.001689453
3411.1,0.001384277
3411.2,0.005046387
3411.3,0.006572266
3411.4,0.005656738
3411.5,0.007182617
3411.6,0.005656738
3411.7,0.004436035
3411.8,0.002299805
3411.9,0.0007739258
3412,0.001079102
3412.1,-0.0007519531
3412.2,-0.0004467773
3412.3,-0.0001416016
3412.4,-0.00166748
3412.5,-0.003498535
3412.6,-0.002583008
3412.7,-0.002583008
3412.8,-0.001362305
3412.9,-0.002583008
3413,-0.001972656
3413.1,-0.002583008
3413.2,-0.001057129
3413.3,-0.001362305
3413.4,-0.0004467773
3413.5,0.001079102
3413.6,0.002299805
3413.7,0.005656738
3413.8,0.004741211
3413.9,0.005351563
3414,0.006572266
3414.1,0.005961914
3414.2,0.00260498
3414.3,0.001994629
3414.4,-0.0004467773
3414.5,-0.0001416016
3414.6,-0.002277832
3414.7,-0.002888184
3414.8,-0.004108887
3414.9,0.001994629
3415,0.003215332
3415.1,0.004741211
3415.2,0.003825684
3415.3,0.001079102
3415.4,-0.004414063
3415.5,-0.00166748
3415.6,-0.001057129
3415.7,0.005656738
3415.8,0.004741211
3415.9,0.001689453
3416,-0.004719238
3416.1,-0.001362305
3416.2,0.003215332
3416.3,0.007182617
3416.4,0.001689453
3416.5,-0.002888184
3416.6,-0.004108887
3416.7,-0.003193359
3416.8,-0.002888184
3416.9,-0.0007519531
3417,0.003215332
3417.1,0.005656738
3417.2,-0.0004467773
3417.3,-0.002583008
3417.4,0.001384277
3417.5,0.004741211
3417.6,-0.002277832
3417.7,-0.002277832
3417.8,0.002910156
3417.9,0.005656738
3418,-0.0004467773
3418.1,-0.002888184
3418.2,-0.001362305
3418.3,0.00260498
3418.4,0.005656738
3418.5,0.004741211
3418.6,0.00046875
3418.7,-0.0004467773
3418.8,-0.001057129
3418.9,-0.002888184
3419,-0.0001416016
3419.1,0.0001635742
3419.2,0.002299805
3419.3,0.004436035
3419.4,0.00626709
3419.5,0.003215332
3419.6,0.001384277
3419.7,-0.0001416016
3419.8,-0.002888184
3419.9,-0.003803711
3420,-0.005024414
3420.1,-0.002888184
3420.2,-0.0007519531
3420.3,-0.001057129
3420.4,0.00046875
3420.5,0.002910156
3420.6,0.003825684
3420.7,0.004436035
3420.8,0.005656738
3420.9,0.006572266
3421,0.00626709
3421.1,0.005961914
3421.2,0.005961914
3421.3,0.004741211
3421.4,0.005961914
3421.5,0.005046387
3421.6,0.005351563
3421.7,0.005961914
3421.8,0.004741211
3421.9,0.004741211
3422,0.00626709
3422.1,0.005046387
3422.2,0.006877441
3422.3,0.005046387
3422.4,0.004130859
3422.5,0.003215332
3422.6,0.00260498
3422.7,0.0001635742
3422.8,0.001384277
3422.9,-0.001057129
3423,-0.001972656
3423.1,-0.003498535
3423.2,-0.001972656
3423.3,-0.002888184
3423.4,0.001079102
3423.5,0.005351563
3423.6,0.00626709
3423.7,0.004130859
3423.8,0.003215332
3423.9,-0.002583008
3424,-0.004414063
3424.1,-0.003803711
3424.2,-0.001057129
3424.3,0.005046387
3424.4,0.006877441
3424.5,0.003520508
3424.6,-0.001362305
3424.7,-0.004719238
3424.8,-0.003803711
3424.9,-0.002888184
3425,-0.001057129
3425.1,-0.001362305
3425.2,-0.002277832
3425.3,-0.00166748
3425.4,0.002910156
3425.5,0.002910156
3425.6,-0.004414063
3425.7,0.002299805
3425.8,0.005046387
3425.9,-0.003193359
3426,0.001689453
3426.1,0.004436035
3426.2,-0.00166748
3426.3,-0.00166748
3426.4,0.003215332
3426.5,0.004436035
3426.6,0.001079102
3426.7,-0.001972656
3426.8,-0.003193359
3426.9,0.00046875
3427,0.003825684
3427.1,0.00626709
3427.2,0.004436035
3427.3,0.00260498
3427.4,-0.00166748
3427.5,-0.003803711
3427.6,-0.003193359
3427.7,-0.001362305
3427.8,0.00046875
3427.9,0.003520508
3428,0.003215332
3428.1,0.004436035
3428.2,0.005656738
3428.3,0.005656738
3428.4,0.006572266
3428.5,0.002910156
3428.6,0.005046387
3428.7,0.001079102
3428.8,-0.0004467773
3428.9,-0.002583008
3429,-0.0007519531
3429.1,-0.003498535
3429.2,-0.002888184
3429.3,-0.004108887
3429.4,-0.003803711
3429.5,-0.002583008
3429.6,-0.002888184
3429.7,-0.004719238
3429.8,-0.004108887
3429.9,-0.003803711
3430,-0.004108887
3430.1,-0.001057129
3430.2,-0.002888184
3430.3,-0.002888184
3430.4,-0.001362305
3430.5,-0.003498535
3430.6,-0.0004467773
3430.7,-0.001057129
3430.8,0.001994629
3430.9,0.003825684
3431,0.006572266
3431.1,0.00626709
3431.2,0.005961914
3431.3,0.004130859
3431.4,0.0007739258
3431.5,-0.0004467773
3431.6,-0.0004467773
3431.7,-0.003498535
3431.8,-0.003803711
3431.9,-0.002277832
3432,-0.001972656
3432.1,0.004130859
3432.2,0.004436035
3432.3,0.005656738
3432.4,0.001079102
3432.5,-0.003193359
3432.6,-0.002277832
3432.7,-0.00166748
3432.8,0.003215332
3432.9,0.003825684
3433,0.003825684
3433.1,0.001689453
3433.2,-0.001972656
3433.3,-0.001362305
3433.4,-0.001362305
3433.5,0.001689453
3433.6,0.004741211
3433.7,0.002299805
3433.8,-0.002277832
3433.9,0.00260498
3434,0.003215332
3434.1,-0.003803711
3434.2,0.00046875
3434.3,0.004741211
3434.4,-0.0007519531
3434.5,-0.001972656
3434.6,0.005046387
3434.7,0.003215332
3434.8,-0.001972656
3434.9,-0.002888184
3435,0.001384277
3435.1,0.003520508
3435.2,0.005961914
3435.3,0.002910156
3435.4,-0.002277832
3435.5,-0.002583008
3435.6,-0.004719238
3435.7,-0.001362305
3435.8,0.001384277
3435.9,0.003520508
3436,0.004436035
3436.1,0.006572266
3436.2,0.004130859
3436.3,0.003215332
3436.4,0.00046875
3436.5,0.0007739258
3436.6,-0.00166748
3436.7,-0.002583008
3436.8,-0.003803711
3436.9,-0.003498535
3437,-0.004719238
3437.1,-0.00166748
3437.2,-0.001972656
3437.3,-0.00166748
3437.4,-0.002277832
3437.5,-0.0001416016
3437.6,-0.0007519531
3437.7,0.001384277
3437.8,-0.0004467773
3437.9,0.001689453
3438,0.002299805
3438.1,0.00260498
3438.2,0.001079102
3438.3,0.0007739258
3438.4,-0.0007519531
3438.5,-0.001057129
3438.6,0.00046875
3438.7,0.0001635742
3438.8,-0.001362305
3438.9,-0.0004467773
3439,-0.002888184
3439.1,-0.002888184
3439.2,-0.002888184
3439.3,-0.005024414
3439.4,-0.003193359
3439.5,-0.001362305
3439.6,0.001079102
3439.7,0.004741211
3439.8,0.007182617
3439.9,0.004741211
3440,0.004741211
3440.1,0.0001635742
3440.2,-0.001057129
3440.3,-0.003803711
3440.4,-0.005024414
3440.5,-0.001362305
3440.6,0.004436035
3440.7,0.005656738
3440.8,0.004741211
3440.9,0.001689453
3441,-0.002888184
3441.1,-0.005634766
3441.2,0.00046875
3441.3,0.00260498
3441.4,0.005961914
3441.5,0.004130859
3441.6,0.005046387
3441.7,0.002299805
3441.8,0.003825684
3441.9,0.003520508
3442,0.002910156
3442.1,-0.003498535
3442.2,-0.0007519531
3442.3,0.006572266
3442.4,-0.001057129
3442.5,-0.0007519531
3442.6,0.004130859
3442.7,-0.002583008
3442.8,-0.0004467773
3442.9,0.002299805
3443,0.004130859
3443.1,-0.002888184
3443.2,-0.003803711
3443.3,-0.0007519531
3443.4,0.003215332
3443.5,0.005656738
3443.6,0.001689453
3443.7,-0.0007519531
3443.8,-0.002888184
3443.9,-0.001972656
3444,-0.00166748
3444.1,0.001689453
3444.2,0.003825684
3444.3,0.00626709
3444.4,0.005656738
3444.5,0.005046387
3444.6,0.002910156
3444.7,0.003215332
3444.8,-0.0004467773
3444.9,-0.00166748
3445,-0.00166748
3445.1,-0.002277832
3445.2,-0.002888184
3445.3,-0.003193359
3445.4,-0.004414063
3445.5,-0.004108887
3445.6,-0.003498535
3445.7,-0.001362305
3445.8,-0.001972656
3445.9,-0.0007519531
3446,-0.001362305
3446.1,-0.00166748
3446.2,0.0001635742
3446.3,-0.00166748
3446.4,0.0007739258
3446.5,-0.001362305
3446.6,0.0001635742
3446.7,-0.003193359
3446.8,-0.001972656
3446.9,-0.003193359
3447,-0.002583008
3447.1,-0.002277832
3447.2,-0.004414063
3447.3,-0.002583008
3447.4,-0.002888184
3447.5,-0.003193359
3447.6,-0.001057129
3447.7,0.001384277
3447.8,0.00260498
3447.9,0.005961914
3448,0.008098145
3448.1,0.00626709
3448.2,0.002910156
3448.3,-0.002277832
3448.4,-0.001057129
3448.5,-0.003498535
3448.6,-0.004108887
3448.7,-0.0007519531
3448.8,0.003520508
3448.9,0.00626709
3449,0.005351563
3449.1,0.001689453
3449.2,-0.00166748
3449.3,-0.004108887
3449.4,-0.001057129
3449.5,0.003825684
3449.6,0.006877441
3449.7,0.001079102
3449.8,-0.0001416016
3449.9,-0.001057129
3450,-0.001057129
3450.1,-0.0001416016
3450.2,0.00260498
3450.3,0.003825684
3450.4,-0.001057129
3450.5,-0.0007519531
3450.6,0.004130859
3450.7,-0.001057129
3450.8,-0.0007519531
3450.9,0.004436035
3451,-0.0001416016
3451.1,-0.003193359
3451.2,0.0007739258
3451.3,0.004741211
3451.4,-0.0004467773
3451.5,-0.001362305
3451.6,-0.00166748
3451.7,0.002910156
3451.8,0.005046387
3451.9,0.001689453
3452,-0.001972656
3452.1,-0.002277832
3452.2,-0.002277832
3452.3,-0.0004467773
3452.4,0.001994629
3452.5,0.003215332
3452.6,0.003825684
3452.7,0.003825684
3452.8,0.005046387
3452.9,0.001079102
3453,-0.0001416016
3453.1,-0.005024414
3453.2,-0.002277832
3453.3,-0.004719238
3453.4,-0.002277832
3453.5,-0.004108887
3453.6,-0.001362305
3453.7,-0.001057129
3453.8,0.0007739258
3453.9,0.001689453
3454,0.0001635742
3454.1,0.003520508
3454.2,0.002910156
3454.3,0.004130859
3454.4,0.003215332
3454.5,0.005656738
3454.6,0.003215332
3454.7,0.005961914
3454.8,0.003825684
3454.9,0.006572266
3455,0.002910156
3455.1,0.002910156
3455.2,0.003520508
3455.3,0.005046387
3455.4,0.002910156
3455.5,0.002910156
3455.6,0.00046875
3455.7,-0.0007519531
3455.8,-0.001057129
3455.9,-0.002583008
3456,-0.0007519531
3456.1,-0.001972656
3456.2,-0.003193359
3456.3,-0.002277832
3456.4,-0.001057129
3456.5,0.0001635742
3456.6,0.001689453
3456.7,0.007182617
3456.8,0.005656738
3456.9,0.00260498
3457,0.001384277
3457.1,-0.003193359
3457.2,-0.002583008
3457.3,-0.003803711
3457.4,0.0001635742
3457.5,0.005656738
3457.6,0.005961914
3457.7,0.001994629
3457.8,-0.001972656
3457.9,-0.003498535
3458,-0.00166748
3458.1,0.001994629
3458.2,0.005351563
3458.3,0.004130859
3458.4,0.004130859
3458.5,0.001994629
3458.6,-0.003498535
3458.7,-0.003498535
3458.8,0.001689453
3458.9,0.005656738
3459,-0.00166748
3459.1,0.00046875
3459.2,0.004130859
3459.3,-0.002888184
3459.4,-0.0007519531
3459.5,0.005961914
3459.6,0.001079102
3459.7,-0.002583008
3459.8,0.00046875
3459.9,0.00260498
3460,0.005046387
3460.1,-0.0007519531
3460.2,-0.003498535
3460.3,-0.00166748
3460.4,0.00046875
3460.5,0.001689453
3460.6,0.004436035
3460.7,0.005961914
3460.8,0.004130859
3460.9,0.002910156
3461,-0.0007519531
3461.1,-0.001362305
3461.2,-0.001057129
3461.3,-0.003193359
3461.4,-0.003193359
3461.5,-0.003193359
3461.6,-0.0004467773
3461.7,-0.0001416016
3461.8,0.001994629
3461.9,0.00046875
3462,0.002910156
3462.1,0.002910156
3462.2,0.003520508
3462.3,0.005656738
3462.4,0.00626709
3462.5,0.006572266
3462.6,0.005351563
3462.7,0.00626709
3462.8,0.004741211
3462.9,0.005351563
3463,0.004741211
3463.1,0.00626709
3463.2,0.00626709
3463.3,0.004436035
3463.4,0.005351563
3463.5,0.006877441
3463.6,0.006572266
3463.7,0.005961914
3463.8,0.005961914
3463.9,0.004130859
3464,0.002910156
3464.1,0.002299805
3464.2,0.001689453
3464.3,-0.00166748
3464.4,-0.001057129
3464.5,-0.003193359
3464.6,-0.001057129
3464.7,-0.003193359
3464.8,-0.003193359
3464.9,0.00046875
3465,0.003520508
3465.1,0.005046387
3465.2,0.004741211
3465.3,0.004436035
3465.4,-0.00166748
3465.5,-0.002277832
3465.6,-0.00532959
3465.7,-0.00166748
3465.8,0.002299805
3465.9,0.006877441
3466,0.003825684
3466.1,0.001994629
3466.2,-0.003803711
3466.3,-0.00166748
3466.4,0.0001635742
3466.5,0.003520508
3466.6,0.005351563
3466.7,0.003825684
3466.8,0.005046387
3466.9,-0.00166748
3467,-0.002277832
3467.1,0.001689453
3467.2,0.002910156
3467.3,-0.001362305
3467.4,0.001689453
3467.5,0.005656738
3467.6,-0.002888184
3467.7,0.00046875
3467.8,0.005961914
3467.9,0.0001635742
3468,-0.004108887
3468.1,0.001079102
3468.2,0.006877441
3468.3,0.001994629
3468.4,-0.0004467773
3468.5,-0.003498535
3468.6,-0.0004467773
3468.7,-0.0001416016
3468.8,0.004436035
3468.9,0.005961914
3469,0.002910156
3469.1,0.0007739258
3469.2,-0.0004467773
3469.3,-0.00166748
3469.4,-0.003498535
3469.5,-0.003498535
3469.6,-0.0007519531
3469.7,-0.00166748
3469.8,-0.0004467773
3469.9,0.00260498
3470,0.002910156
3470.1,0.003825684
3470.2,0.005351563
3470.3,0.007792969
3470.4,0.005046387
3470.5,0.005656738
3470.6,0.004130859
3470.7,0.005351563
3470.8,0.002910156
3470.9,0.001689453
3471,0.003520508
3471.1,0.0001635742
3471.2,0.00046875
3471.3,-0.0004467773
3471.4,0.00046875
3471.5,0.00046875
3471.6,0.001994629
3471.7,0.001994629
3471.8,-0.0001416016
3471.9,0.001384277
3472,0.002910156
3472.1,0.003215332
3472.2,0.005351563
3472.3,0.006877441
3472.4,0.005351563
3472.5,0.006877441
3472.6,0.005046387
3472.7,0.00260498
3472.8,0.001689453
3472.9,0.0007739258
3473,-0.001972656
3473.1,-0.001972656
3473.2,-0.003498535
3473.3,-0.003193359
3473.4,-0.002277832
3473.5,0.002299805
3473.6,0.005656738
3473.7,0.00626709
3473.8,0.001994629
3473.9,0.0001635742
3474,-0.003498535
3474.1,-0.004108887
3474.2,-0.001362305
3474.3,0.004130859
3474.4,0.004741211
3474.5,0.003215332
3474.6,-0.0004467773
3474.7,-0.004414063
3474.8,-0.003498535
3474.9,-0.001362305
3475,-0.00166748
3475.1,-0.004414063
3475.2,-0.002888184
3475.3,-0.0004467773
3475.4,0.005961914
3475.5,0.00260498
3475.6,-0.0007519531
3475.7,0.001994629
3475.8,0.001994629
3475.9,-0.0007519531
3476,0.003520508
3476.1,0.003215332
3476.2,-0.00166748
3476.3,-0.0004467773
3476.4,0.003520508
3476.5,0.005351563
3476.6,0.0007739258
3476.7,-0.002277832
3476.8,-0.001972656
3476.9,-0.0004467773
3477,0.00260498
3477.1,0.005046387
3477.2,0.004741211
3477.3,0.004436035
3477.4,-0.001057129
3477.5,-0.002277832
3477.6,-0.002277832
3477.7,-0.002583008
3477.8,-0.0007519531
3477.9,-0.001057129
3478,0.0007739258
3478.1,0.001994629
3478.2,0.002299805
3478.3,0.003825684
3478.4,0.006572266
3478.5,0.006572266
3478.6,0.005351563
3478.7,0.005046387
3478.8,0.003825684
3478.9,0.003215332
3479,0.003520508
3479.1,0.002299805
3479.2,0.003215332
3479.3,0.002910156
3479.4,-0.0001416016
3479.5,-0.0004467773
3479.6,0.00046875
3479.7,-0.001057129
3479.8,0.001994629
3479.9,0.001079102
3480,0.003215332
3480.1,0.00260498
3480.2,0.003825684
3480.3,0.003215332
3480.4,0.004436035
3480.5,0.004130859
3480.6,0.007792969
3480.7,0.006877441
3480.8,0.004741211
3480.9,0.005961914
3481,0.002299805
3481.1,0.00046875
3481.2,-0.00166748
3481.3,-0.002583008
3481.4,-0.003498535
3481.5,-0.002888184
3481.6,-0.002583008
3481.7,-0.001057129
3481.8,0.003825684
3481.9,0.002910156
3482,0.005656738
3482.1,0.00260498
3482.2,-0.0007519531
3482.3,-0.005939941
3482.4,-0.001362305
3482.5,0.00046875
3482.6,0.003825684
3482.7,0.004436035
3482.8,0.001384277
3482.9,-0.00166748
3483,-0.003193359
3483.1,-0.001362305
3483.2,0.001079102
3483.3,0.001994629
3483.4,0.001384277
3483.5,-0.0004467773
3483.6,-0.003498535
3483.7,-0.0007519531
3483.8,0.005046387
3483.9,-0.001972656
3484,-0.001362305
3484.1,0.005656738
3484.2,-0.0007519531
3484.3,-0.001057129
3484.4,0.005656738
3484.5,0.00046875
3484.6,-0.002888184
3484.7,-0.0007519531
3484.8,0.005961914
3484.9,0.005351563
3485,-0.00166748
3485.1,-0.003193359
3485.2,0.0001635742
3485.3,0.00046875
3485.4,0.005351563
3485.5,0.006572266
3485.6,0.003215332
3485.7,0.00046875
3485.8,-0.001972656
3485.9,-0.004108887
3486,-0.002888184
3486.1,-0.002888184
3486.2,-0.001057129
3486.3,0.001079102
3486.4,0.004741211
3486.5,0.004741211
3486.6,0.006572266
3486.7,0.005046387
3486.8,0.004436035
3486.9,0.004741211
3487,0.002910156
3487.1,0.002299805
3487.2,-0.0001416016
3487.3,-0.002277832
3487.4,-0.002277832
3487.5,-0.00166748
3487.6,-0.002888184
3487.7,-0.002583008
3487.8,-0.001057129
3487.9,-0.002888184
3488,-0.003803711
3488.1,-0.002277832
3488.2,-0.003498535
3488.3,-0.004108887
3488.4,-0.003803711
3488.5,-0.003803711
3488.6,-0.001972656
3488.7,-0.004108887
3488.8,-0.003498535
3488.9,-0.003803711
3489,-0.001057129
3489.1,-0.0007519531
3489.2,0.003520508
3489.3,0.002910156
3489.4,0.004741211
3489.5,0.005656738
3489.6,0.00626709
3489.7,0.003825684
3489.8,0.002299805
3489.9,-0.0004467773
3490,-0.0007519531
3490.1,-0.003803711
3490.2,-0.004414063
3490.3,-0.001972656
3490.4,0.001384277
3490.5,0.00626709
3490.6,0.005961914
3490.7,0.001994629
3490.8,-0.0004467773
3490.9,-0.004108887
3491,-0.002888184
3491.1,-0.0004467773
3491.2,0.00626709
3491.3,0.005961914
3491.4,0.003520508
3491.5,-0.001057129
3491.6,-0.001972656
3491.7,-0.001057129
3491.8,0.00046875
3491.9,0.003215332
3492,0.007182617
3492.1,-0.0007519531
3492.2,-0.004414063
3492.3,0.002910156
3492.4,0.001994629
3492.5,-0.0007519531
3492.6,0.00260498
3492.7,0.001384277
3492.8,-0.002277832
3492.9,0.00046875
3493,0.005656738
3493.1,0.002299805
3493.2,-0.002583008
3493.3,0.0001635742
3493.4,0.0007739258
3493.5,0.004436035
3493.6,0.003520508
3493.7,0.00260498
3493.8,0.0001635742
3493.9,-0.001362305
3494,-0.003498535
3494.1,-0.0004467773
3494.2,0.00046875
3494.3,0.002299805
3494.4,0.004741211
3494.5,0.006877441
3494.6,0.005351563
3494.7,0.005046387
3494.8,0.002299805
3494.9,-0.001057129
3495,-0.001972656
3495.1,-0.0007519531
3495.2,-0.00166748
3495.3,-0.003193359
3495.4,-0.003498535
3495.5,-0.004414063
3495.6,-0.001972656
3495.7,-0.001362305
3495.8,-0.0007519531
3495.9,-0.001057129
3496,-0.00166748
3496.1,-0.001057129
3496.2,-0.001057129
3496.3,-0.0004467773
3496.4,0.0001635742
3496.5,-0.0007519531
3496.6,-0.001972656
3496.7,0.0001635742
3496.8,-0.001362305
3496.9,-0.003498535
3497,-0.001057129
3497.1,-0.00166748
3497.2,-0.003193359
3497.3,-0.004108887
3497.4,-0.003498535
3497.5,-0.003193359
3497.6,-0.002888184
3497.7,-0.0004467773
3497.8,0.003215332
3497.9,0.003215332
3498,0.004741211
3498.1,0.005961914
3498.2,0.005351563
3498.3,-0.0007519531
3498.4,0.00046875
3498.5,-0.001362305
3498.6,-0.003498535
3498.7,-0.003803711
3498.8,-0.001057129
3498.9,0.00260498
3499,0.004436035
3499.1,0.004436035
3499.2,0.001079102
3499.3,-0.002277832
3499.4,-0.002583008
3499.5,-0.001972656
3499.6,0.00260498
3499.7,0.00626709
3499.8,0.004741211
3499.9,0.003215332
3500,0.001384277
3500.1,0.004130859
3500.2,0.006572266
3500.3,0.002910156
3500.4,-0.001972656
3500.5,-0.0004467773
3500.6,0.00626709
3500.7,-0.0001416016
3500.8,-0.00166748
3500.9,0.005351563
3501,-0.0007519531
3501.1,-0.00166748
3501.2,0.003215332
3501.3,0.004130859
3501.4,-0.001362305
3501.5,-0.00166748
3501.6,0.003215332
3501.7,0.004741211
3501.8,0.004130859
3501.9,-0.001972656
3502,-0.001972656
3502.1,-0.0007519531
3502.2,0.001384277
3502.3,0.001079102
3502.4,0.004741211
3502.5,0.004130859
3502.6,0.003520508
3502.7,0.001384277
3502.8,-0.0007519531
3502.9,-0.001362305
3503,-0.002277832
3503.1,-0.002277832
3503.2,-0.002583008
3503.3,-0.0001416016
3503.4,-0.001362305
3503.5,0.001689453
3503.6,0.003520508
3503.7,0.004436035
3503.8,0.004741211
3503.9,0.004436035
3504,0.004130859
3504.1,0.007182617
3504.2,0.005656738
3504.3,0.005656738
3504.4,0.006572266
3504.5,0.003825684
3504.6,0.005961914
3504.7,0.004130859
3504.8,0.003825684
3504.9,0.003825684
3505,0.004741211
3505.1,0.005351563
3505.2,0.004741211
3505.3,0.005046387
3505.4,0.004130859
3505.5,0.00626709
3505.6,0.005656738
3505.7,0.006877441
3505.8,0.00626709
3505.9,0.005046387
3506,0.002910156
3506.1,0.001079102
3506.2,0.0001635742
3506.3,-0.002583008
3506.4,-0.002277832
3506.5,-0.003498535
3506.6,-0.0004467773
3506.7,-0.001362305
3506.8,-0.0004467773
3506.9,0.004130859
3507,0.007182617
3507.1,0.004130859
3507.2,0.001994629
3507.3,-0.0004467773
3507.4,-0.003803711
3507.5,-0.002888184
3507.6,0.0007739258
3507.7,0.004436035
3507.8,0.005656738
3507.9,0.0007739258
3508,-0.0007519531
3508.1,-0.002583008
3508.2,-0.003193359
3508.3,-0.003193359
3508.4,-0.003498535
3508.5,-0.003498535
3508.6,-0.002888184
3508.7,0.003215332
3508.8,0.005656738
3508.9,-0.001972656
3509,-0.0004467773
3509.1,0.004130859
3509.2,-0.002888184
3509.3,0.00046875
3509.4,0.005656738
3509.5,0.0007739258
3509.6,-0.002888184
3509.7,0.0001635742
3509.8,0.004130859
3509.9,0.003825684
3510,-0.002583008
3510.1,-0.002583008
3510.2,-0.0001416016
3510.3,0.001994629
3510.4,0.005046387
3510.5,0.003825684
3510.6,0.003215332
3510.7,-0.0004467773
3510.8,-0.002888184
3510.9,-0.00166748
3511,-0.00166748
3511.1,-0.001972656
3511.2,-0.00166748
3511.3,0.001689453
3511.4,0.003520508
3511.5,0.003520508
3511.6,0.005961914
3511.7,0.005961914
3511.8,0.003825684
3511.9,0.005046387
3512,0.004130859
3512.1,0.002910156
3512.2,0.0001635742
3512.3,0.001079102
3512.4,-0.001057129
3512.5,-0.0001416016
3512.6,-0.002888184
3512.7,-0.00166748
3512.8,-0.00166748
3512.9,-0.003193359
3513,-0.002277832
3513.1,-0.0004467773
3513.2,-0.00166748
3513.3,-0.003498535
3513.4,-0.001972656
3513.5,-0.001057129
3513.6,-0.003498535
3513.7,-0.001362305
3513.8,0.0007739258
3513.9,0.004741211
3514,0.004741211
3514.1,0.00626709
3514.2,0.007182617
3514.3,0.007182617
3514.4,0.004130859
3514.5,0.001994629
3514.6,0.00260498
3514.7,-0.001362305
3514.8,-0.001362305
3514.9,-0.003498535
3515,-0.003193359
3515.1,-0.002888184
3515.2,0.00046875
3515.3,0.004130859
3515.4,0.005961914
3515.5,0.003520508
3515.6,-0.0001416016
3515.7,-0.00166748
3515.8,-0.004719238
3515.9,-0.003193359
3516,0.004741211
3516.1,0.006572266
3516.2,0.001689453
3516.3,-0.002277832
3516.4,-0.002277832
3516.5,-0.001362305
3516.6,-0.002888184
3516.7,-0.001972656
3516.8,-0.001362305
3516.9,-0.001362305
3517,0.001689453
3517.1,0.004130859
3517.2,-0.002277832
3517.3,-0.002583008
3517.4,0.004436035
3517.5,-0.0007519531
3517.6,0.0007739258
3517.7,0.005351563
3517.8,-0.00166748
3517.9,-0.001972656
3518,0.00046875
3518.1,0.003520508
3518.2,0.002910156
3518.3,-0.002888184
3518.4,-0.0007519531
3518.5,-0.0001416016
3518.6,0.002910156
3518.7,0.004130859
3518.8,0.004741211
3518.9,0.001384277
3519,-0.0004467773
3519.1,-0.002583008
3519.2,-0.002888184
3519.3,-0.001972656
3519.4,-0.002583008
3519.5,0.001079102
3519.6,0.003215332
3519.7,0.004436035
3519.8,0.005656738
3519.9,0.006572266
3520,0.003825684
3520.1,0.003825684
3520.2,0.005046387
3520.3,0.002299805
3520.4,0.001689453
3520.5,-0.0001416016
3520.6,-0.001362305
3520.7,-0.001972656
3520.8,-0.003193359
3520.9,-0.002277832
3521,-0.001972656
3521.1,-0.003193359
3521.2,-0.001972656
3521.3,-0.002583008
3521.4,-0.00166748
3521.5,-0.004108887
3521.6,-0.003498535
3521.7,-0.002888184
3521.8,-0.004719238
3521.9,-0.002888184
3522,-0.004414063
3522.1,-0.002583008
3522.2,-0.002888184
3522.3,-0.002277832
3522.4,0.00046875
3522.5,0.002910156
3522.6,0.004130859
3522.7,0.004741211
3522.8,0.00626709
3522.9,0.005351563
3523,0.004741211
3523.1,0.001689453
3523.2,0.0007739258
3523.3,-0.0007519531
3523.4,-0.004414063
3523.5,-0.002888184
3523.6,-0.001972656
3523.7,0.0007739258
3523.8,0.005351563
3523.9,0.00626709
3524,0.003215332
3524.1,-0.00166748
3524.2,-0.002583008
3524.3,-0.004108887
3524.4,0.0001635742
3524.5,0.007487793
3524.6,0.004436035
3524.7,0.001079102
3524.8,-0.003498535
3524.9,-0.002583008
3525,-0.00166748
3525.1,-0.00166748
3525.2,-0.001362305
3525.3,0.001384277
3525.4,0.005961914
3525.5,-0.001362305
3525.6,-0.001362305
3525.7,0.004436035
3525.8,0.001079102
3525.9,-0.00166748
3526,0.003215332
3526.1,0.00260498
3526.2,-0.002583008
3526.3,-0.0007519531
3526.4,0.006572266
3526.5,0.003520508
3526.6,-0.00166748
3526.7,-0.002583008
3526.8,-0.0007519531
3526.9,0.0007739258
3527,0.005046387
3527.1,0.005046387
3527.2,0.003215332
3527.3,-0.0004467773
3527.4,-0.001972656
3527.5,-0.001972656
3527.6,-0.00166748
3527.7,-0.002277832
3527.8,0.00046875
3527.9,0.001079102
3528,0.001689453
3528.1,0.003825684
3528.2,0.004741211
3528.3,0.007182617
3528.4,0.005656738
3528.5,0.005351563
3528.6,0.003520508
3528.7,0.003825684
3528.8,0.003215332
3528.9,0.00260498
3529,0.0001635742
3529.1,-0.0007519531
3529.2,0.0001635742
3529.3,-0.0007519531
3529.4,-0.0007519531
3529.5,-0.001362305
3529.6,-0.001057129
3529.7,-0.001362305
3529.8,-0.001057129
3529.9,-0.001362305
3530,-0.00166748
3530.1,-0.0007519531
3530.2,-0.0001416016
3530.3,0.00260498
3530.4,0.002299805
3530.5,0.005961914
3530.6,0.005351563
3530.7,0.00626709
3530.8,0.004741211
3530.9,0.005656738
3531,0.003215332
3531.1,0.003520508
3531.2,0.0007739258
3531.3,-0.001362305
3531.4,-0.003498535
3531.5,-0.001057129
3531.6,-0.004719238
3531.7,-0.001057129
3531.8,0.001994629
3531.9,0.006572266
3532,0.004130859
3532.1,0.004741211
3532.2,-0.0001416016
3532.3,-0.003803711
3532.4,-0.004108887
3532.5,-0.001057129
3532.6,0.004741211
3532.7,0.005961914
3532.8,0.001994629
3532.9,-0.001362305
3533,-0.004719238
3533.1,-0.001972656
3533.2,0.001079102
3533.3,0.001384277
3533.4,-0.00166748
3533.5,-0.00166748
3533.6,-0.002583008
3533.7,-0.0001416016
3533.8,0.00626709
3533.9,-0.0004467773
3534,-0.0007519531
3534.1,0.005961914
3534.2,-0.002888184
3534.3,-0.0007519531
3534.4,0.005961914
3534.5,0.001384277
3534.6,-0.002583008
3534.7,0.002910156
3534.8,0.005046387
3534.9,0.003215332
3535,-0.001362305
3535.1,-0.005024414
3535.2,0.0001635742
3535.3,0.00260498
3535.4,0.005961914
3535.5,0.006572266
3535.6,0.002910156
3535.7,-0.001362305
3535.8,-0.004108887
3535.9,-0.003498535
3536,-0.003803711
3536.1,-0.001362305
3536.2,0.0001635742
3536.3,0.002910156
3536.4,0.003215332
3536.5,0.004436035
3536.6,0.005961914
3536.7,0.005656738
3536.8,0.005351563
3536.9,0.004741211
3537,0.001994629
3537.1,0.001994629
3537.2,0.00046875
3537.3,-0.001972656
3537.4,-0.001362305
3537.5,-0.002277832
3537.6,-0.0007519531
3537.7,-0.003498535
3537.8,-0.002583008
3537.9,-0.003193359
3538,-0.00166748
3538.1,-0.004108887
3538.2,-0.002888184
3538.3,-0.002583008
3538.4,-0.002888184
3538.5,-0.004108887
3538.6,-0.002277832
3538.7,-0.001362305
3538.8,-0.003803711
3538.9,-0.00166748
3539,-0.001972656
3539.1,-0.0001416016
3539.2,0.001689453
3539.3,0.002299805
3539.4,0.005046387
3539.5,0.005656738
3539.6,0.005046387
3539.7,0.005046387
3539.8,0.002299805
3539.9,0.0001635742
3540,-0.0001416016
3540.1,-0.004108887
3540.2,-0.002583008
3540.3,-0.002888184
3540.4,0.001689453
3540.5,0.005351563
3540.6,0.006877441
3540.7,0.003825684
3540.8,-0.0001416016
3540.9,-0.003193359
3541,-0.002583008
3541.1,-0.0007519531
3541.2,0.004741211
3541.3,0.005656738
3541.4,0.004436035
3541.5,0.0001635742
3541.6,-0.001362305
3541.7,-0.002583008
3541.8,-0.0001416016
3541.9,0.001079102
3542,0.005961914
3542.1,0.001994629
3542.2,-0.002277832
3542.3,0.001079102
3542.4,0.003825684
3542.5,-0.003498535
3542.6,0.00260498
3542.7,0.005656738
3542.8,-0.00166748
3542.9,-0.001362305
3543,0.005046387
3543.1,0.004130859
3543.2,-0.00166748
3543.3,-0.004108887
3543.4,0.00046875
3543.5,0.004436035
3543.6,0.004436035
3543.7,0.003825684
3543.8,0.002299805
3543.9,-0.001972656
3544,-0.003193359
3544.1,-0.002277832
3544.2,0.0007739258
3544.3,0.001079102
3544.4,0.004130859
3544.5,0.004130859
3544.6,0.00626709
3544.7,0.00626709
3544.8,0.006572266
3544.9,0.002910156
3545,0.001994629
3545.1,0.00046875
3545.2,-0.003193359
3545.3,-0.002277832
3545.4,-0.002888184
3545.5,-0.004108887
3545.6,-0.002277832
3545.7,-0.002583008
3545.8,-0.003193359
3545.9,-0.005024414
3546,-0.003498535
3546.1,-0.002277832
3546.2,-0.0007519531
3546.3,-0.002277832
3546.4,-0.00166748
3546.5,-0.001362305
3546.6,-0.003498535
3546.7,-0.001972656
3546.8,-0.002888184
3546.9,-0.002583008
3547,-0.001057129
3547.1,-0.002583008
3547.2,-0.003498535
3547.3,-0.005024414
3547.4,-0.003803711
3547.5,-0.00166748
3547.6,0.001994629
3547.7,0.002299805
3547.8,0.005046387
3547.9,0.00626709
3548,0.004741211
3548.1,0.003825684
3548.2,0.003520508
3548.3,-0.001362305
3548.4,-0.001057129
3548.5,-0.00166748
3548.6,-0.005939941
3548.7,-0.001362305
3548.8,0.001079102
3548.9,0.005046387
3549,0.005351563
3549.1,0.001994629
3549.2,-0.0007519531
3549.3,-0.002583008
3549.4,-0.00532959
3549.5,0.004436035
3549.6,0.005961914
3549.7,0.004436035
3549.8,-0.0001416016
3549.9,-0.0007519531
3550,-0.001972656
3550.1,0.0001635742
3550.2,0.004130859
3550.3,0.005656738
3550.4,0.001689453
3550.5,-0.001972656
3550.6,0.004130859
3550.7,0.003825684
3550.8,-0.002583008
3550.9,0.001994629
3551,0.003520508
3551.1,-0.003498535
3551.2,0.001994629
3551.3,0.005961914
3551.4,-0.0004467773
3551.5,-0.003193359
3551.6,-0.001057129
3551.7,0.003215332
3551.8,0.005656738
3551.9,0.003215332
3552,-0.00166748
3552.1,-0.002583008
3552.2,-0.002888184
3552.3,0.00046875
3552.4,0.003215332
3552.5,0.004130859
3552.6,0.00626709
3552.7,0.005961914
3552.8,0.004130859
3552.9,-0.0001416016
3553,-0.003193359
3553.1,-0.003803711
3553.2,-0.003193359
3553.3,-0.002277832
3553.4,-0.001972656
3553.5,-0.0004467773
3553.6,-0.0001416016
3553.7,0.002299805
3553.8,0.00260498
3553.9,0.002299805
3554,0.002910156
3554.1,0.004741211
3554.2,0.005351563
3554.3,0.005656738
3554.4,0.005656738
3554.5,0.005961914
3554.6,0.006572266
3554.7,0.004130859
3554.8,0.005656738
3554.9,0.005656738
3555,0.00626709
3555.1,0.005656738
3555.2,0.006877441
3555.3,0.005961914
3555.4,0.005046387
3555.5,0.005656738
3555.6,0.006877441
3555.7,0.005351563
3555.8,0.003825684
3555.9,0.002299805
3556,0.00260498
3556.1,0.00046875
3556.2,-0.0004467773
3556.3,-0.002583008
3556.4,-0.001972656
3556.5,-0.004108887
3556.6,-0.001972656
3556.7,-0.0007519531
3556.8,0.00260498
3556.9,0.004130859
3557,0.006572266
3557.1,0.004741211
3557.2,0.001384277
3557.3,-0.00166748
3557.4,-0.004108887
3557.5,-0.0004467773
3557.6,-0.0007519531
3557.7,0.005046387
3557.8,0.006572266
3557.9,0.00260498
3558,-0.001972656
3558.1,-0.003193359
3558.2,-0.00532959
3558.3,-0.002888184
3558.4,-0.00166748
3558.5,-0.0007519531
3558.6,-0.001362305
3558.7,0.001689453
3558.8,0.003825684
3558.9,-0.003193359
3559,-0.001972656
3559.1,0.00626709
3559.2,0.00046875
3559.3,-0.00166748
3559.4,0.005656738
3559.5,0.0001635742
3559.6,-0.004719238
3559.7,-0.0001416016
3559.8,0.005961914
3559.9,0.003215332
3560,-0.0004467773
3560.1,-0.002888184
3560.2,-0.001972656
3560.3,0.001689453
3560.4,0.005046387
3560.5,0.005656738
3560.6,0.003520508
3560.7,-0.0007519531
3560.8,-0.001972656
3560.9,-0.003803711
3561,-0.001972656
3561.1,-0.001057129
3561.2,0.0001635742
3561.3,0.002910156
3561.4,0.004130859
3561.5,0.005351563
3561.6,0.005351563
3561.7,0.005656738
3561.8,0.005656738
3561.9,0.003215332
3562,0.00260498
3562.1,0.001689453
3562.2,0.002299805
3562.3,-0.001972656
3562.4,-0.002888184
3562.5,-0.002583008
3562.6,-0.001972656
3562.7,-0.002888184
3562.8,-0.00166748
3562.9,-0.002888184
3563,-0.004108887
3563.1,-0.003193359
3563.2,-0.003498535
3563.3,-0.001972656
3563.4,-0.004108887
3563.5,-0.003193359
3563.6,-0.002888184
3563.7,-0.002277832
3563.8,-0.0007519531
3563.9,0.0001635742
3564,0.00260498
3564.1,0.005046387
3564.2,0.00260498
3564.3,0.006572266
3564.4,0.003520508
3564.5,0.005656738
3564.6,0.003825684
3564.7,0.001384277
3564.8,0.00046875
3564.9,-0.0001416016
3565,-0.002888184
3565.1,-0.00532959
3565.2,-0.004108887
3565.3,0.001384277
3565.4,0.002299805
3565.5,0.007182617
3565.6,0.004130859
3565.7,0.0007739258
3565.8,-0.002583008
3565.9,-0.003193359
3566,-0.003498535
3566.1,0.004436035
3566.2,0.005656738
3566.3,0.002299805
3566.4,-0.001057129
3566.5,-0.002277832
3566.6,-0.002888184
3566.7,-0.003498535
3566.8,-0.00166748
3566.9,-0.002277832
3567,0.002299805
3567.1,0.003215332
3567.2,-0.003498535
3567.3,0.001384277
3567.4,0.004741211
3567.5,-0.002277832
3567.6,0.0007739258
3567.7,0.001384277
3567.8,-0.001362305
3567.9,-0.0001416016
3568,0.004436035
3568.1,0.003825684
3568.2,-0.004108887
3568.3,-0.00166748
3568.4,0.001079102
3568.5,0.005351563
3568.6,0.004741211
3568.7,0.001079102
3568.8,-0.00166748
3568.9,-0.002888184
3569,-0.003803711
3569.1,-0.001972656
3569.2,0.002910156
3569.3,0.005656738
3569.4,0.005656738
3569.5,0.004741211
3569.6,0.003215332
3569.7,-0.0004467773
3569.8,-0.001362305
3569.9,-0.002583008
3570,-0.001362305
3570.1,-0.00166748
3570.2,-0.001057129
3570.3,-0.001972656
3570.4,-0.001362305
3570.5,-0.001057129
3570.6,0.0007739258
3570.7,0.003825684
3570.8,0.003215332
3570.9,0.003215332
3571,0.00260498
3571.1,0.004130859
3571.2,0.004436035
3571.3,0.005961914
3571.4,0.007487793
3571.5,0.005351563
3571.6,0.005351563
3571.7,0.005961914
3571.8,0.005656738
3571.9,0.004436035
3572,0.004130859
3572.1,0.005961914
3572.2,0.004436035
3572.3,0.004130859
3572.4,0.003215332
3572.5,0.00260498
3572.6,-0.0004467773
3572.7,0.0007739258
3572.8,-0.0007519531
3572.9,-0.001362305
3573,-0.001972656
3573.1,-0.003803711
3573.2,-0.002888184
3573.3,-0.00166748
3573.4,0.0007739258
3573.5,0.005046387
3573.6,0.007792969
3573.7,0.004436035
3573.8,0.001994629
3573.9,-0.0004467773
3574,-0.003803711
3574.1,-0.002277832
3574.2,-0.002277832
3574.3,0.004436035
3574.4,0.00626709
3574.5,0.003215332
3574.6,-0.001057129
3574.7,-0.002888184
3574.8,-0.003193359
3574.9,-0.002888184
3575,-0.002583008
3575.1,-0.001972656
3575.2,-0.00532959
3575.3,-0.001972656
3575.4,0.001994629
3575.5,0.004741211
3575.6,-0.0004467773
3575.7,0.001384277
3575.8,0.005656738
3575.9,-0.004719238
3576,-0.0001416016
3576.1,0.005351563
3576.2,-0.001057129
3576.3,-0.002888184
3576.4,0.003825684
3576.5,0.005656738
3576.6,0.002299805
3576.7,-0.003498535
3576.8,-0.003803711
3576.9,-0.0007519531
3577,0.002910156
3577.1,0.005656738
3577.2,0.005656738
3577.3,0.001079102
3577.4,-0.00166748
3577.5,-0.003803711
3577.6,-0.004108887
3577.7,-0.001972656
3577.8,0.002299805
3577.9,0.0001635742
3578,0.002299805
3578.1,0.004436035
3578.2,0.006877441
3578.3,0.004741211
3578.4,0.004741211
3578.5,0.002299805
3578.6,0.005046387
3578.7,0.001384277
3578.8,0.001689453
3578.9,-0.001057129
3579,-0.002583008
3579.1,-0.002277832
3579.2,-0.002277832
3579.3,-0.002583008
3579.4,-0.004108887
3579.5,-0.004414063
3579.6,-0.002888184
3579.7,-0.004719238
3579.8,-0.002583008
3579.9,-0.001057129
3580,-0.002277832
3580.1,-0.003498535
3580.2,-0.001362305
3580.3,-0.00166748
3580.4,-0.0004467773
3580.5,-0.0007519531
3580.6,-0.0001416016
3580.7,-0.001057129
3580.8,0.001689453
3580.9,0.002910156
3581,0.005046387
3581.1,0.007182617
3581.2,0.007182617
3581.3,0.004436035
3581.4,0.003215332
3581.5,0.0001635742
3581.6,-0.001972656
3581.7,-0.002888184
3581.8,-0.003803711
3581.9,-0.002583008
3582,-0.001972656
3582.1,0.004130859
3582.2,0.005046387
3582.3,0.004436035
3582.4,0.0007739258
3582.5,-0.003193359
3582.6,-0.002277832
3582.7,-0.002583008
3582.8,0.003215332
3582.9,0.005961914
3583,0.004436035
3583.1,0.00046875
3583.2,-0.002583008
3583.3,-0.003803711
3583.4,-0.003803711
3583.5,-0.001362305
3583.6,0.002299805
3583.7,0.006572266
3583.8,0.001994629
3583.9,-0.001057129
3584,0.004130859
3584.1,0.0007739258
3584.2,-0.003193359
3584.3,0.004436035
3584.4,0.003520508
3584.5,-0.003193359
3584.6,0.003215332
3584.7,0.005351563
3584.8,-0.00166748
3584.9,-0.003803711
3585,-0.0007519531
3585.1,0.001689453
3585.2,0.006572266
3585.3,0.004741211
3585.4,-0.0004467773
3585.5,-0.005024414
3585.6,-0.003193359
3585.7,-0.001362305
3585.8,0.001079102
3585.9,0.002910156
3586,0.005046387
3586.1,0.005656738
3586.2,0.004436035
3586.3,0.00260498
3586.4,-0.00166748
3586.5,-0.002583008
3586.6,-0.003193359
3586.7,-0.001972656
3586.8,-0.002583008
3586.9,-0.002583008
3587,-0.001057129
3587.1,-0.0001416016
3587.2,-0.0001416016
3587.3,0.002299805
3587.4,0.001689453
3587.5,0.00260498
3587.6,0.003520508
3587.7,0.004436035
3587.8,0.005656738
3587.9,0.005656738
3588,0.005046387
3588.1,0.005046387
3588.2,0.005961914
3588.3,0.006572266
3588.4,0.005351563
3588.5,0.007792969
3588.6,0.005656738
3588.7,0.00626709
3588.8,0.004741211
3588.9,0.005046387
3589,0.002910156
3589.1,0.003825684
3589.2,0.001384277
3589.3,0.001384277
3589.4,-0.0007519531
3589.5,-0.00166748
3589.6,-0.002888184
3589.7,-0.002277832
3589.8,-0.003498535
3589.9,-0.003193359
3590,0.0001635742
3590.1,0.001994629
3590.2,0.005351563
3590.3,0.006877441
3590.4,0.004741211
3590.5,0.001384277
3590.6,-0.001972656
3590.7,-0.004108887
3590.8,-0.003803711
3590.9,-0.0001416016
3591,0.005046387
3591.1,0.00626709
3591.2,0.00260498
3591.3,-0.001057129
3591.4,-0.003803711
3591.5,-0.004719238
3591.6,-0.003498535
3591.7,-0.002277832
3591.8,-0.002277832
3591.9,-0.002583008
3592,-0.0007519531
3592.1,0.002910156
3592.2,0.002299805
3592.3,-0.003193359
3592.4,0.002910156
3592.5,0.004436035
3592.6,-0.002583008
3592.7,0.001689453
3592.8,0.003825684
3592.9,-0.002277832
3593,-0.002888184
3593.1,0.00260498
3593.2,0.005046387
3593.3,0.0007739258
3593.4,-0.003193359
3593.5,-0.002277832
3593.6,-0.0004467773
3593.7,0.002910156
3593.8,0.005961914
3593.9,0.005351563
3594,0.00046875
3594.1,-0.001362305
3594.2,-0.002583008
3594.3,-0.002277832
3594.4,-0.001972656
3594.5,0.00046875
3594.6,0.001384277
3594.7,0.00260498
3594.8,0.004741211
3594.9,0.005046387
3595,0.004741211
3595.1,0.004741211
3595.2,0.005351563
3595.3,0.005656738
3595.4,0.002910156
3595.5,0.00046875
3595.6,-0.002277832
3595.7,-0.003193359
3595.8,-0.002277832
3595.9,-0.003193359
3596,-0.00166748
3596.1,-0.001972656
3596.2,-0.002277832
3596.3,-0.004108887
3596.4,-0.003193359
3596.5,-0.005024414
3596.6,-0.002583008
3596.7,-0.001972656
3596.8,-0.001057129
3596.9,-0.003193359
3597,-0.003193359
3597.1,-0.003803711
3597.2,0.00046875
3597.3,0.001079102
3597.4,0.00046875
3597.5,0.004130859
3597.6,0.004436035
3597.7,0.002910156
3597.8,0.005351563
3597.9,0.005351563
3598,0.002910156
3598.1,0.004741211
3598.2,0.001079102
3598.3,-0.002277832
3598.4,-0.005939941
3598.5,-0.004414063
3598.6,-0.003498535
3598.7,0.001079102
3598.8,0.004130859
3598.9,0.00626709
3599,0.002910156
3599.1,-0.001972656
3599.2,-0.001972656
3599.3,-0.003803711
3599.4,-0.001362305
3599.5,0.005351563
3599.6,0.006572266
3599.7,0.00046875
3599.8,-0.002277832
3599.9,-0.002583008
3600,-0.00166748
3600.1,-0.001972656
3600.2,-0.0001416016
3600.3,0.004130859
3600.4,0.005046387
3600.5,-0.003193359
3600.6,-0.002583008
3600.7,0.004741211
3600.8,0.0001635742
3600.9,-0.0001416016
3601,0.005656738
3601.1,-0.002888184
3601.2,-0.002277832
3601.3,0.00260498
3601.4,0.005046387
3601.5,0.00046875
3601.6,-0.001972656
3601.7,-0.002888184
3601.8,0.002299805
3601.9,0.00626709
3602,0.003825684
3602.1,0.0007739258
3602.2,-0.001972656
3602.3,-0.002277832
3602.4,-0.002277832
3602.5,-0.00166748
3602.6,0.00046875
3602.7,0.002910156
3602.8,0.004741211
3602.9,0.005351563
3603,0.005351563
3603.1,0.004741211
3603.2,0.001384277
3603.3,-0.0004467773
3603.4,-0.0007519531
3603.5,-0.0007519531
3603.6,-0.002277832
3603.7,-0.003193359
3603.8,-0.003193359
3603.9,-0.002888184
3604,-0.00166748
3604.1,-0.002277832
3604.2,-0.001057129
3604.3,0.001384277
3604.4,-0.001972656
3604.5,-0.00166748
3604.6,0.00046875
3604.7,-0.0004467773
3604.8,0.0001635742
3604.9,0.001079102
3605,0.001689453
3605.1,-0.0001416016
3605.2,-0.001972656
3605.3,-0.00166748
3605.4,-0.002888184
3605.5,-0.001362305
3605.6,-0.00166748
3605.7,-0.002583008
3605.8,-0.003193359
3605.9,-0.004414063
3606,-0.002888184
3606.1,-0.002583008
3606.2,-0.0004467773
3606.3,0.001994629
3606.4,0.005046387
3606.5,0.007182617
3606.6,0.005961914
3606.7,0.003825684
3606.8,0.001689453
3606.9,-0.00166748
3607,-0.003803711
3607.1,-0.001362305
3607.2,-0.00166748
3607.3,0.002299805
3607.4,0.005046387
3607.5,0.006572266
3607.6,0.0007739258
3607.7,-0.002277832
3607.8,-0.003498535
3607.9,-0.001057129
3608,0.002910156
3608.1,0.006572266
3608.2,0.005351563
3608.3,0.004130859
3608.4,0.005046387
3608.5,0.005656738
3608.6,0.004130859
3608.7,-0.0004467773
3608.8,-0.002888184
3608.9,0.003215332
3609,0.002910156
3609.1,-0.002888184
3609.2,0.002910156
3609.3,0.005046387
3609.4,-0.002583008
3609.5,-0.0007519531
3609.6,0.005046387
3609.7,0.001384277
3609.8,-0.001972656
3609.9,-0.001057129
3610,0.003520508
3610.1,0.005656738
3610.2,0.004130859
3610.3,-0.001972656
3610.4,-0.003498535
3610.5,-0.002888184
3610.6,-0.001362305
3610.7,0.002910156
3610.8,0.005351563
3610.9,0.005961914
3611,0.005046387
3611.1,0.003825684
3611.2,0.00046875
3611.3,-0.001057129
3611.4,-0.0004467773
3611.5,-0.002583008
3611.6,-0.002888184
3611.7,-0.003193359
3611.8,-0.002583008
3611.9,-0.001362305
3612,-0.002888184
3612.1,0.001384277
3612.2,0.001384277
3612.3,0.001079102
3612.4,0.003825684
3612.5,0.00260498
3612.6,0.003215332
3612.7,0.003520508
3612.8,0.005961914
3612.9,0.005351563
3613,0.005656738
3613.1,0.004741211
3613.2,0.005351563
3613.3,0.003520508
3613.4,0.003215332
3613.5,0.003825684
3613.6,0.005046387
3613.7,0.003825684
3613.8,0.001994629
3613.9,0.002299805
3614,-0.0004467773
3614.1,-0.002888184
3614.2,0.001079102
3614.3,-0.003193359
3614.4,-0.001057129
3614.5,-0.003803711
3614.6,-0.003193359
3614.7,-0.001972656
3614.8,0.0001635742
3614.9,0.004436035
3615,0.006572266
3615.1,0.006572266
3615.2,0.001689453
3615.3,0.00046875
3615.4,-0.003803711
3615.5,-0.002277832
3615.6,-0.003193359
3615.7,0.001689453
3615.8,0.002910156
3615.9,0.00626709
3616,0.001079102
3616.1,-0.001972656
3616.2,-0.005634766
3616.3,-0.00166748
3616.4,0.005351563
3616.5,0.005656738
3616.6,0.005046387
3616.7,0.004741211
3616.8,0.005351563
3616.9,0.004130859
3617,-0.001057129
3617.1,0.00046875
3617.2,0.001994629
3617.3,0.002910156
3617.4,-0.004414063
3617.5,0.004130859
3617.6,0.003520508
3617.7,-0.00532959
3617.8,0.003215332
3617.9,0.006572266
3618,-0.001972656
3618.1,-0.002583008
3618.2,0.001994629
3618.3,0.005961914
3618.4,0.003215332
3618.5,-0.00166748
3618.6,-0.002583008
3618.7,-0.00166748
3618.8,0.00046875
3618.9,0.005046387
3619,0.005656738
3619.1,0.004741211
3619.2,-0.0004467773
3619.3,-0.002277832
3619.4,-0.003803711
3619.5,-0.005024414
3619.6,-0.002888184
3619.7,0.00046875
3619.8,0.0007739258
3619.9,0.001384277
3620,0.001994629
3620.1,0.004436035
3620.2,0.004130859
3620.3,0.006572266
3620.4,0.006877441
3620.5,0.005656738
3620.6,0.003520508
3620.7,0.003520508
3620.8,0.002910156
3620.9,0.0007739258
3621,-0.0007519531
3621.1,-0.001057129
3621.2,0.0007739258
3621.3,-0.00166748
3621.4,-0.002277832
3621.5,-0.00166748
3621.6,-0.0007519531
3621.7,-0.003193359
3621.8,-0.001362305
3621.9,-0.001362305
3622,-0.001972656
3622.1,-0.0007519531
3622.2,-0.0001416016
3622.3,-0.001057129
3622.4,0.001384277
3622.5,0.002910156
3622.6,0.004436035
3622.7,0.005656738
3622.8,0.005961914
3622.9,0.005351563
3623,0.004436035
3623.1,0.001689453
3623.2,0.00046875
3623.3,-0.0004467773
3623.4,-0.003193359
3623.5,-0.001972656
3623.6,-0.002583008
3623.7,0.0001635742
3623.8,0.003520508
3623.9,0.006572266
3624,0.004130859
3624.1,0.003215332
3624.2,-0.002888184
3624.3,-0.003803711
3624.4,-0.001972656
3624.5,0.002299805
3624.6,0.005656738
3624.7,0.005656738
3624.8,0.001689453
3624.9,-0.0004467773
3625,-0.001057129
3625.1,-0.0001416016
3625.2,0.001079102
3625.3,0.004741211
3625.4,0.002299805
3625.5,-0.0007519531
3625.6,-0.001362305
3625.7,0.00626709
3625.8,-0.0007519531
3625.9,-0.001057129
3626,0.005046387
3626.1,-0.0004467773
3626.2,-0.0007519531
3626.3,0.002299805
3626.4,0.005656738
3626.5,-0.001362305
3626.6,-0.003498535
3626.7,0.00046875
3626.8,0.003825684
3626.9,0.005961914
3627,0.001689453
3627.1,-0.00166748
3627.2,-0.002888184
3627.3,-0.003193359
3627.4,-0.0001416016
3627.5,0.001689453
3627.6,0.004741211
3627.7,0.006877441
3627.8,0.009013672
3627.9,0.005351563
3628,0.002299805
3628.1,-0.001972656
3628.2,-0.001057129
3628.3,-0.004414063
3628.4,-0.002888184
3628.5,-0.003193359
3628.6,-0.002583008
3628.7,-0.003498535
3628.8,-0.0001416016
3628.9,0.00046875
3629,0.001079102
3629.1,0.00046875
3629.2,0.002910156
3629.3,0.001384277
3629.4,0.002910156
3629.5,0.00260498
3629.6,0.004741211
3629.7,0.004436035
3629.8,0.004741211
3629.9,0.004741211
3630,0.004130859
3630.1,0.004436035
3630.2,0.005046387
3630.3,0.004130859
3630.4,0.002910156
3630.5,0.003215332
3630.6,0.003215332
3630.7,0.00260498
3630.8,0.001689453
3630.9,-0.001362305
3631,-0.001362305
3631.1,-0.001362305
3631.2,-0.002277832
3631.3,-0.004108887
3631.4,-0.002277832
3631.5,-0.001362305
3631.6,0.001689453
3631.7,0.002910156
3631.8,0.005351563
3631.9,0.005656738
3632,0.003215332
3632.1,-0.0007519531
3632.2,-0.0007519531
3632.3,-0.005024414
3632.4,-0.003498535
3632.5,0.0007739258
3632.6,0.005961914
3632.7,0.006572266
3632.8,0.003520508
3632.9,-0.003193359
3633,-0.001972656
3633.1,-0.004414063
3633.2,0.0007739258
3633.3,0.001994629
3633.4,0.00260498
3633.5,-0.0004467773
3633.6,-0.004414063
3633.7,-0.0007519531
3633.8,0.002910156
3633.9,0.00260498
3634,-0.002583008
3634.1,0.001689453
3634.2,0.004741211
3634.3,-0.003803711
3634.4,0.003215332
3634.5,0.004436035
3634.6,-0.003803711
3634.7,-0.001057129
3634.8,0.002910156
3634.9,0.005046387
3635,0.0001635742
3635.1,-0.002888184
3635.2,-0.002888184
3635.3,0.001384277
3635.4,0.003520508
3635.5,0.00626709
3635.6,0.005046387
3635.7,-0.001057129
3635.8,-0.00166748
3635.9,-0.002888184
3636,-0.001972656
3636.1,-0.001972656
3636.2,0.001079102
3636.3,0.001994629
3636.4,0.004741211
3636.5,0.004741211
3636.6,0.005351563
3636.7,0.005046387
3636.8,0.005656738
3636.9,0.003825684
3637,0.001689453
3637.1,0.001384277
3637.2,-0.0004467773
3637.3,-0.001057129
3637.4,-0.00166748
3637.5,-0.002888184
3637.6,-0.002583008
3637.7,-0.003193359
3637.8,-0.003193359
3637.9,-0.002583008
3638,-0.003803711
3638.1,-0.002277832
3638.2,-0.002277832
3638.3,-0.004414063
3638.4,-0.004108887
3638.5,-0.001972656
3638.6,-0.002888184
3638.7,-0.003803711
3638.8,-0.002888184
3638.9,-0.004719238
3639,-0.003193359
3639.1,-0.001057129
3639.2,-0.00166748
3639.3,0.002299805
3639.4,0.003825684
3639.5,0.003825684
3639.6,0.005351563
3639.7,0.005961914
3639.8,0.003520508
3639.9,0.00260498
3640,0.001384277
3640.1,-0.001972656
3640.2,-0.00166748
3640.3,-0.005024414
3640.4,-0.002277832
3640.5,0.001079102
3640.6,0.005656738
3640.7,0.005961914
3640.8,0.00260498
3640.9,0.00046875
3641,-0.003193359
3641.1,-0.002888184
3641.2,-0.001057129
3641.3,0.005351563
3641.4,0.005351563
3641.5,0.003520508
3641.6,0.001689453
3641.7,0.001079102
3641.8,0.00046875
3641.9,0.004436035
3642,0.005351563
3642.1,0.001994629
3642.2,-0.001057129
3642.3,0.001994629
3642.4,0.003215332
3642.5,-0.002277832
3642.6,0.002299805
3642.7,0.00260498
3642.8,-0.003193359
3642.9,0.001994629
3643,0.004436035
3643.1,0.001994629
3643.2,-0.004414063
3643.3,-0.002277832
3643.4,0.00046875
3643.5,0.006877441
3643.6,0.004741211
3643.7,0.0007739258
3643.8,-0.001362305
3643.9,-0.003498535
3644,-0.001972656
3644.1,0.001384277
3644.2,0.002910156
3644.3,0.006877441
3644.4,0.005351563
3644.5,0.00626709
3644.6,0.002299805
3644.7,0.00260498
3644.8,-0.002277832
3644.9,-0.0004467773
3645,-0.003498535
3645.1,-0.002277832
3645.2,-0.00532959
3645.3,-0.00166748
3645.4,-0.004108887
3645.5,-0.002888184
3645.6,-0.002277832
3645.7,0.001689453
3645.8,0.0007739258
3645.9,-0.0004467773
3646,-0.001057129
3646.1,0.001384277
3646.2,0.001689453
3646.3,0.002299805
3646.4,0.001689453
3646.5,0.002299805
3646.6,0.001994629
3646.7,0.0001635742
3646.8,0.001079102
3646.9,0.0001635742
3647,-0.001057129
3647.1,-0.001057129
3647.2,0.0001635742
3647.3,-0.001972656
3647.4,-0.004719238
3647.5,-0.002583008
3647.6,-0.003193359
3647.7,-0.004414063
3647.8,-0.001972656
3647.9,-0.001362305
3648,0.001079102
3648.1,0.003825684
3648.2,0.005656738
3648.3,0.005656738
3648.4,0.005046387
3648.5,0.0001635742
3648.6,-0.001972656
3648.7,-0.001972656
3648.8,-0.005024414
3648.9,-0.002888184
3649,0.004130859
3649.1,0.004130859
3649.2,0.005961914
3649.3,0.001994629
3649.4,-0.001972656
3649.5,-0.003803711
3649.6,-0.0007519531
3649.7,0.003520508
3649.8,0.006572266
3649.9,0.005961914
3650,0.004741211
3650.1,0.007487793
3650.2,0.004130859
3650.3,0.002299805
3650.4,-0.002277832
3650.5,-0.001057129
3650.6,0.005046387
3650.7,0.0001635742
3650.8,0.001079102
3650.9,0.004741211
3651,-0.0007519531
3651.1,-0.0007519531
3651.2,0.002910156
3651.3,0.003825684
3651.4,-0.002888184
3651.5,-0.001362305
3651.6,0.001079102
3651.7,0.004741211
3651.8,0.003520508
3651.9,-0.001972656
3652,-0.003193359
3652.1,-0.001972656
3652.2,-0.001057129
3652.3,0.003215332
3652.4,0.005656738
3652.5,0.005046387
3652.6,0.003520508
3652.7,0.00046875
3652.8,-0.002583008
3652.9,-0.00166748
3653,-0.001057129
3653.1,-0.002888184
3653.2,-0.0004467773
3653.3,0.0001635742
3653.4,0.001384277
3653.5,0.0007739258
3653.6,0.00260498
3653.7,0.005046387
3653.8,0.00626709
3653.9,0.006572266
3654,0.005351563
3654.1,0.005656738
3654.2,0.004741211
3654.3,0.005046387
3654.4,0.004741211
3654.5,0.005046387
3654.6,0.002910156
3654.7,0.003520508
3654.8,0.001689453
3654.9,0.001689453
3655,0.002910156
3655.1,0.003825684
3655.2,0.004436035
3655.3,0.004130859
3655.4,0.004741211
3655.5,0.004436035
3655.6,0.004741211
3655.7,0.005656738
3655.8,0.005351563
3655.9,0.005961914
3656,0.005046387
3656.1,0.004130859
3656.2,0.002910156
3656.3,-0.0001416016
3656.4,-0.0007519531
3656.5,-0.002888184
3656.6,-0.004108887
3656.7,-0.00166748
3656.8,-0.002888184
3656.9,0.001384277
3657,0.004741211
3657.1,0.005351563
3657.2,0.005961914
3657.3,0.001384277
3657.4,-0.00166748
3657.5,-0.004108887
3657.6,-0.002277832
3657.7,-0.0001416016
3657.8,0.00626709
3657.9,0.005656738
3658,0.002299805
3658.1,-0.002888184
3658.2,-0.004719238
3658.3,-0.004108887
3658.4,-0.003193359
3658.5,-0.002888184
3658.6,-0.001362305
3658.7,0.001384277
3658.8,0.005351563
3658.9,-0.00166748
3659,-0.001362305
3659.1,0.004436035
3659.2,0.001079102
3659.3,-0.002888184
3659.4,0.004436035
3659.5,0.00260498
3659.6,-0.003193359
3659.7,-0.001057129
3659.8,0.005351563
3659.9,0.003825684
3660,-0.002888184
3660.1,-0.002888184
3660.2,-0.001362305
3660.3,0.003825684
3660.4,0.005046387
3660.5,0.005351563
3660.6,-0.0004467773
3660.7,-0.001362305
3660.8,-0.003498535
3660.9,-0.001972656
3661,-0.003193359
3661.1,0.001079102
3661.2,0.001994629
3661.3,0.002910156
3661.4,0.005656738
3661.5,0.00626709
3661.6,0.004436035
3661.7,0.003520508
3661.8,0.002910156
3661.9,0.001689453
3662,-0.001972656
3662.1,-0.001362305
3662.2,-0.001972656
3662.3,-0.001972656
3662.4,-0.004414063
3662.5,-0.003498535
3662.6,-0.004719238
3662.7,-0.00166748
3662.8,-0.003803711
3662.9,-0.003498535
3663,-0.001972656
3663.1,-0.003193359
3663.2,-0.003193359
3663.3,-0.003498535
3663.4,-0.003193359
3663.5,-0.002583008
3663.6,-0.003498535
3663.7,-0.002583008
3663.8,-0.003803711
3663.9,-0.0007519531
3664,-0.002888184
3664.1,-0.002888184
3664.2,-0.001972656
3664.3,-0.0007519531
3664.4,0.00046875
3664.5,0.003215332
3664.6,0.005656738
3664.7,0.007792969
3664.8,0.005961914
3664.9,0.002299805
3665,0.001079102
3665.1,-0.00166748
3665.2,-0.003193359
3665.3,-0.003193359
3665.4,-0.002888184
3665.5,0.00046875
3665.6,0.003215332
3665.7,0.005046387
3665.8,0.001689453
3665.9,0.0001635742
3666,-0.001972656
3666.1,-0.004719238
3666.2,-0.0007519531
3666.3,0.004436035
3666.4,0.005961914
3666.5,0.002299805
3666.6,0.001689453
3666.7,-0.0007519531
3666.8,0.0001635742
3666.9,0.002910156
3667,0.005046387
3667.1,-0.0001416016
3667.2,-0.001972656
3667.3,0.001994629
3667.4,0.003520508
3667.5,-0.003193359
3667.6,0.001384277
3667.7,0.005961914
3667.8,-0.003803711
3667.9,0.002299805
3668,0.005656738
3668.1,0.002910156
3668.2,-0.002888184
3668.3,-0.0001416016
3668.4,0.001689453
3668.5,0.004741211
3668.6,0.004436035
3668.7,0.001079102
3668.8,-0.001972656
3668.9,-0.001972656
3669,-0.002277832
3669.1,-0.001972656
3669.2,0.0007739258
3669.3,0.003825684
3669.4,0.006877441
3669.5,0.005046387
3669.6,0.004130859
3669.7,0.0001635742
3669.8,0.001079102
3669.9,-0.004108887
3670,-0.003803711
3670.1,-0.003498535
3670.2,-0.00166748
3670.3,-0.002277832
3670.4,-0.0007519531
3670.5,-0.0007519531
3670.6,-0.002277832
3670.7,-0.0007519531
3670.8,-0.0001416016
3670.9,0.00046875
3671,0.00260498
3671.1,0.001689453
3671.2,0.002910156
3671.3,0.0007739258
3671.4,0.00260498
3671.5,0.00260498
3671.6,0.0007739258
3671.7,0.003520508
3671.8,0.002299805
3671.9,0.001994629
3672,-0.0007519531
3672.1,-0.0001416016
3672.2,-0.0004467773
3672.3,-0.001057129
3672.4,-0.001057129
3672.5,-0.0004467773
3672.6,-0.002277832
3672.7,-0.003803711
3672.8,-0.003193359
3672.9,-0.003803711
3673,-0.001972656
3673.1,0.001994629
3673.2,0.00626709
3673.3,0.00626709
3673.4,0.005351563
3673.5,0.004130859
3673.6,-0.00166748
3673.7,-0.001972656
3673.8,-0.003193359
3673.9,-0.004108887
3674,0.001384277
3674.1,0.005046387
3674.2,0.005351563
3674.3,0.003520508
3674.4,-0.001362305
3674.5,-0.003498535
3674.6,-0.002583008
3674.7,0.003825684
3674.8,0.005351563
3674.9,0.005351563
3675,0.005351563
3675.1,0.005351563
3675.2,0.005351563
3675.3,0.004130859
3675.4,-0.001362305
3675.5,-0.002583008
3675.6,0.004130859
3675.7,0.001384277
3675.8,-0.00166748
3675.9,0.002910156
3676,0.002299805
3676.1,-0.003803711
3676.2,0.001994629
3676.3,0.005046387
3676.4,-0.001362305
3676.5,-0.003803711
3676.6,0.002299805
3676.7,0.003520508
3676.8,0.00626709
3676.9,0.0007739258
3677,-0.002583008
3677.1,-0.003498535
3677.2,-0.0004467773
3677.3,0.002910156
3677.4,0.002910156
3677.5,0.007182617
3677.6,0.004130859
3677.7,0.004436035
3677.8,0.001994629
3677.9,-0.002583008
3678,-0.002277832
3678.1,-0.002888184
3678.2,-0.002583008
3678.3,-0.002583008
3678.4,-0.001057129
3678.5,-0.0004467773
3678.6,-0.0001416016
3678.7,0.002299805
3678.8,0.003215332
3678.9,0.003215332
3679,0.004130859
3679.1,0.006572266
3679.2,0.004741211
3679.3,0.007182617
3679.4,0.004130859
3679.5,0.005961914
3679.6,0.005656738
3679.7,0.005351563
3679.8,0.005046387
3679.9,0.005046387
3680,0.005961914
3680.1,0.004436035
3680.2,0.005656738
3680.3,0.005961914
3680.4,0.005656738
3680.5,0.004130859
3680.6,0.006572266
3680.7,0.004436035
3680.8,0.005046387
3680.9,0.003520508
3681,0.003215332
3681.1,0.001079102
3681.2,-0.001057129
3681.3,-0.003498535
3681.4,-0.005024414
3681.5,-0.001972656
3681.6,-0.002583008
3681.7,0.00046875
3681.8,0.003520508
3681.9,0.004741211
3682,0.003520508
3682.1,0.003520508
3682.2,0.0007739258
3682.3,-0.004108887
3682.4,-0.002277832
3682.5,-0.00166748
3682.6,0.001994629
3682.7,0.004741211
3682.8,0.005656738
3682.9,0.0001635742
3683,-0.002888184
3683.1,-0.002888184
3683.2,-0.0007519531
3683.3,0.001079102
3683.4,-0.001057129
3683.5,-0.002277832
3683.6,-0.004414063
3683.7,-0.001362305
3683.8,0.004130859
3683.9,0.0007739258
3684,-0.0007519531
3684.1,0.003520508
3684.2,0.0001635742
3684.3,-0.003193359
3684.4,0.003825684
3684.5,0.004130859
3684.6,-0.003498535
3684.7,-0.0001416016
3684.8,0.003520508
3684.9,0.005656738
3685,-0.0004467773
3685.1,-0.00166748
3685.2,-0.002583008
3685.3,0.00046875
3685.4,0.004741211
3685.5,0.006572266
3685.6,0.003825684
3685.7,-0.0001416016
3685.8,-0.001362305
3685.9,-0.002888184
3686,-0.003803711
3686.1,-0.002277832
3686.2,-0.001057129
3686.3,-0.001057129
3686.4,0.001994629
3686.5,0.002299805
3686.6,0.005656738
3686.7,0.006877441
3686.8,0.009013672
3686.9,0.005046387
3687,0.004130859
3687.1,0.001994629
3687.2,0.003215332
3687.3,-0.0004467773
3687.4,0.0001635742
3687.5,-0.00166748
3687.6,-0.001362305
3687.7,-0.002888184
3687.8,-0.002583008
3687.9,-0.002583008
3688,-0.002888184
3688.1,-0.001972656
3688.2,-0.001972656
3688.3,-0.004108887
3688.4,-0.004414063
3688.5,-0.003193359
3688.6,-0.001972656
3688.7,-0.001972656
3688.8,-0.001362305
3688.9,-0.001972656
3689,-0.0001416016
3689.1,-0.0001416016
3689.2,0.003215332
3689.3,0.004436035
3689.4,0.005961914
3689.5,0.005961914
3689.6,0.00626709
3689.7,0.003215332
3689.8,0.001384277
3689.9,-0.0004467773
3690,-0.0007519531
3690.1,-0.003803711
3690.2,-0.002583008
3690.3,-0.003803711
3690.4,0.003215332
3690.5,0.005961914
3690.6,0.006877441
3690.7,0.002299805
3690.8,0.00046875
3690.9,-0.004108887
3691,-0.004414063
3691.1,0.0007739258
3691.2,0.006572266
3691.3,0.004741211
3691.4,0.0001635742
3691.5,-0.0007519531
3691.6,-0.00166748
3691.7,-0.004719238
3691.8,-0.00166748
3691.9,-0.0007519531
3692,0.003215332
3692.1,0.003825684
3692.2,-0.001057129
3692.3,-0.002583008
3692.4,0.004741211
3692.5,-0.0001416016
3692.6,-0.00166748
3692.7,0.004130859
3692.8,0.001079102
3692.9,-0.001972656
3693,0.001384277
3693.1,0.005046387
3693.2,0.00046875
3693.3,-0.001057129
3693.4,-0.002583008
3693.5,0.001994629
3693.6,0.005351563
3693.7,0.004436035
3693.8,0.001079102
3693.9,-0.001362305
3694,-0.003193359
3694.1,-0.002277832
3694.2,-0.0001416016
3694.3,0.00046875
3694.4,0.00260498
3694.5,0.002910156
3694.6,0.005351563
3694.7,0.006572266
3694.8,0.006877441
3694.9,0.003520508
3695,-0.0001416016
3695.1,-0.002888184
3695.2,-0.002888184
3695.3,-0.002583008
3695.4,-0.003193359
3695.5,-0.001972656
3695.6,-0.003193359
3695.7,-0.00166748
3695.8,-0.002583008
3695.9,0.0001635742
3696,-0.002888184
3696.1,-0.001362305
3696.2,-0.001362305
3696.3,0.0007739258
3696.4,-0.0004467773
3696.5,-0.0007519531
3696.6,0.0007739258
3696.7,-0.0001416016
3696.8,0.0001635742
3696.9,-0.0004467773
3697,0.00046875
3697.1,-0.0007519531
3697.2,-0.0001416016
3697.3,-0.002583008
3697.4,-0.002888184
3697.5,-0.004108887
3697.6,-0.003193359
3697.7,-0.002277832
3697.8,-0.001972656
3697.9,-0.0004467773
3698,0.003825684
3698.1,0.005046387
3698.2,0.005351563
3698.3,0.004741211
3698.4,0.003825684
3698.5,0.00046875
3698.6,-0.0007519531
3698.7,-0.003498535
3698.8,-0.003803711
3698.9,-0.002583008
3699,0.00260498
3699.1,0.005046387
3699.2,0.005046387
3699.3,0.001384277
3699.4,-0.00166748
3699.5,-0.004719238
3699.6,-0.0007519531
3699.7,0.003825684
3699.8,0.007792969
3699.9,0.005656738
3700,0.002910156
3700.1,0.005656738
3700.2,0.003825684
3700.3,0.004741211
3700.4,-0.002888184
3700.5,-0.0001416016
3700.6,0.005046387
3700.7,0.0007739258
3700.8,-0.002277832
3700.9,0.005961914
3701,0.0001635742
3701.1,-0.0001416016
3701.2,0.003215332
3701.3,0.005046387
3701.4,-0.001972656
3701.5,-0.001057129
3701.6,0.003215332
3701.7,0.004436035
3701.8,0.001079102
3701.9,-0.0007519531
3702,-0.003498535
3702.1,0.00046875
3702.2,0.002910156
3702.3,0.004436035
3702.4,0.004741211
3702.5,0.004436035
3702.6,-0.0007519531
3702.7,-0.0007519531
3702.8,-0.002277832
3702.9,-0.002277832
3703,-0.003498535
3703.1,-0.0007519531
3703.2,-0.001362305
3703.3,0.00046875
3703.4,0.001994629
3703.5,0.005046387
3703.6,0.005961914
3703.7,0.00626709
3703.8,0.004741211
3703.9,0.005351563
3704,0.004130859
3704.1,0.004741211
3704.2,0.004741211
3704.3,0.001079102
3704.4,-0.0007519531
3704.5,-0.0001416016
3704.6,-0.002888184
3704.7,-0.001057129
3704.8,-0.002583008
3704.9,-0.001972656
3705,-0.004719238
3705.1,-0.002888184
3705.2,-0.002888184
3705.3,-0.00532959
3705.4,-0.004719238
3705.5,-0.004108887
3705.6,-0.002583008
3705.7,-0.003193359
3705.8,-0.00166748
3705.9,-0.001972656
3706,-0.002583008
3706.1,-0.00166748
3706.2,0.001384277
3706.3,0.003215332
3706.4,0.004130859
3706.5,0.005656738
3706.6,0.006572266
3706.7,0.004130859
3706.8,0.001384277
3706.9,0.001994629
3707,-0.001362305
3707.1,-0.002888184
3707.2,-0.003803711
3707.3,-0.001057129
3707.4,0.001384277
3707.5,0.004436035
3707.6,0.008098145
3707.7,0.001689453
3707.8,-0.002583008
3707.9,-0.003498535
3708,-0.001362305
3708.1,-0.0004467773
3708.2,0.004436035
3708.3,0.005351563
3708.4,0.005961914
3708.5,0.005351563
3708.6,0.001994629
3708.7,-0.002277832
3708.8,-0.00166748
3708.9,0.004130859
3709,0.00260498
3709.1,-0.003498535
3709.2,0.004741211
3709.3,0.001384277
3709.4,-0.003803711
3709.5,0.004130859
3709.6,0.004741211
3709.7,-0.003803711
3709.8,-0.0007519531
3709.9,0.003215332
3710,0.004436035
3710.1,-0.0007519531
3710.2,-0.001057129
3710.3,-0.001057129
3710.4,0.001079102
3710.5,0.004130859
3710.6,0.005961914
3710.7,0.004741211
3710.8,0.005046387
3710.9,0.004436035
3711,0.00046875
3711.1,0.0001635742
3711.2,-0.0007519531
3711.3,-0.00166748
3711.4,-0.005024414
3711.5,-0.002583008
3711.6,-0.00166748
3711.7,-0.002277832
3711.8,-0.002277832
3711.9,-0.003193359
3712,-0.003498535
3712.1,-0.003193359
3712.2,-0.002583008
3712.3,-0.002583008
3712.4,-0.002888184
3712.5,-0.002888184
3712.6,-0.002583008
3712.7,-0.002277832
3712.8,-0.005024414
3712.9,-0.001972656
3713,-0.0004467773
3713.1,-0.002277832
3713.2,-0.001972656
3713.3,-0.001057129
3713.4,-0.001362305
3713.5,0.0001635742
3713.6,0.001994629
3713.7,0.004436035
3713.8,0.005046387
3713.9,0.003825684
3714,0.004130859
3714.1,0.007182617
3714.2,0.005046387
3714.3,0.004741211
3714.4,0.003215332
3714.5,0.001994629
3714.6,-0.001362305
3714.7,-0.003193359
3714.8,-0.004414063
3714.9,-0.003803711
3715,0.0007739258
3715.1,0.00260498
3715.2,0.006572266
3715.3,0.004741211
3715.4,0.002299805
3715.5,0.0001635742
3715.6,-0.002277832
3715.7,-0.003193359
3715.8,-0.001362305
3715.9,0.004741211
3716,0.006877441
3716.1,0.002299805
3716.2,-0.00166748
3716.3,-0.004414063
3716.4,-0.0001416016
3716.5,0.005351563
3716.6,0.00626709
3716.7,0.005961914
3716.8,0.005351563
3716.9,0.004436035
3717,0.0007739258
3717.1,-0.002583008
3717.2,0.001079102
3717.3,0.005961914
3717.4,-0.002888184
3717.5,-0.001057129
3717.6,0.006572266
3717.7,0.001384277
3717.8,-0.003498535
3717.9,0.001384277
3718,0.00626709
3718.1,0.0001635742
3718.2,-0.004108887
3718.3,-0.00166748
3718.4,-0.0001416016
3718.5,0.005046387
3718.6,0.005656738
3718.7,0.004436035
3718.8,-0.0001416016
3718.9,-0.002583008
3719,-0.004108887
3719.1,-0.003498535
3719.2,-0.002277832
3719.3,0.0001635742
3719.4,0.001689453
3719.5,0.002299805
3719.6,0.001079102
3719.7,0.004436035
3719.8,0.005961914
3719.9,0.005961914
3720,0.004130859
3720.1,0.00626709
3720.2,0.004436035
3720.3,0.004436035
3720.4,0.003825684
3720.5,0.00260498
3720.6,0.00260498
3720.7,0.001689453
3720.8,0.001994629
3720.9,0.001384277
3721,0.0007739258
3721.1,0.001689453
3721.2,0.001079102
3721.3,0.002299805
3721.4,0.002299805
3721.5,0.004436035
3721.6,0.005046387
3721.7,0.004741211
3721.8,0.003825684
3721.9,0.004741211
3722,0.003825684
3722.1,0.007182617
3722.2,0.006572266
3722.3,0.005961914
3722.4,0.001994629
3722.5,0.0007739258
3722.6,-0.00166748
3722.7,-0.001972656
3722.8,-0.005634766
3722.9,-0.003193359
3723,-0.001057129
3723.1,-0.0004467773
3723.2,0.004741211
3723.3,0.005046387
3723.4,0.003520508
3723.5,0.001689453
3723.6,-0.001057129
3723.7,-0.002583008
3723.8,-0.003193359
3723.9,-0.0007519531
3724,0.006877441
3724.1,0.005656738
3724.2,0.002299805
3724.3,-0.002583008
3724.4,-0.002888184
3724.5,-0.001972656
3724.6,0.005656738
3724.7,0.005046387
3724.8,0.001689453
3724.9,-0.001057129
3725,-0.002277832
3725.1,-0.002277832
3725.2,-0.00166748
3725.3,0.0007739258
3725.4,0.005656738
3725.5,0.005656738
3725.6,-0.001972656
3725.7,-0.002583008
3725.8,0.005351563
3725.9,-0.0007519531
3726,0.00046875
3726.1,0.004436035
3726.2,0.0007739258
3726.3,-0.002888184
3726.4,0.0001635742
3726.5,0.003520508
3726.6,0.007792969
3726.7,0.0007739258
3726.8,-0.003803711
3726.9,-0.001362305
3727,0.0001635742
3727.1,-0.0004467773
3727.2,0.005351563
3727.3,0.00626709
3727.4,0.005961914
3727.5,0.003520508
3727.6,0.00046875
3727.7,-0.001362305
3727.8,-0.002277832
3727.9,-0.003498535
3728,-0.003803711
3728.1,-0.00166748
3728.2,-0.00166748
3728.3,-0.00166748
3728.4,0.001689453
3728.5,0.001079102
3728.6,0.00046875
3728.7,0.001689453
3728.8,0.00260498
3728.9,0.0007739258
3729,0.003520508
3729.1,0.005656738
3729.2,0.003825684
3729.3,0.005046387
3729.4,0.003825684
3729.5,0.005351563
3729.6,0.004741211
3729.7,0.006572266
3729.8,0.005656738
3729.9,0.004436035
3730,0.005656738
3730.1,0.004741211
3730.2,0.005351563
3730.3,0.00626709
3730.4,0.006877441
3730.5,0.006572266
3730.6,0.005961914
3730.7,0.004741211
3730.8,0.005351563
3730.9,0.005656738
3731,0.005961914
3731.1,0.005656738
3731.2,0.005351563
3731.3,0.005046387
3731.4,0.003215332
3731.5,0.004130859
3731.6,0.001079102
3731.7,-0.00166748
3731.8,-0.005024414
3731.9,-0.002888184
3732,-0.005024414
3732.1,-0.0004467773
3732.2,0.0007739258
3732.3,0.005961914
3732.4,0.004741211
3732.5,0.001689453
3732.6,-0.0001416016
3732.7,-0.002888184
3732.8,-0.002277832
3732.9,-0.0004467773
3733,0.005046387
3733.1,0.005351563
3733.2,0.001994629
3733.3,0.001079102
3733.4,0.001384277
3733.5,0.003825684
3733.6,0.005656738
3733.7,0.003825684
3733.8,-0.003498535
3733.9,-0.002583008
3734,0.004436035
3734.1,-0.0007519531
3734.2,0.001079102
3734.3,0.005046387
3734.4,-0.0004467773
3734.5,-0.0004467773
3734.6,0.003520508
3734.7,0.002910156
3734.8,-0.00166748
3734.9,-0.0004467773
3735,0.003215332
3735.1,0.004741211
3735.2,0.002910156
3735.3,-0.003193359
3735.4,-0.001972656
3735.5,-0.001972656
3735.6,0.001079102
3735.7,0.003215332
3735.8,0.005351563
3735.9,0.004436035
3736,0.001384277
3736.1,-0.00166748
3736.2,-0.002583008
3736.3,-0.001057129
3736.4,-0.00166748
3736.5,-0.003498535
3736.6,-0.0004467773
3736.7,-0.0004467773
3736.8,0.0007739258
3736.9,0.00260498
3737,0.004436035
3737.1,0.005656738
3737.2,0.006877441
3737.3,0.007182617
3737.4,0.005961914
3737.5,0.004436035
3737.6,0.00260498
3737.7,0.003825684
3737.8,0.002299805
3737.9,0.001079102
3738,-0.0001416016
3738.1,-0.0001416016
3738.2,-0.001057129
3738.3,-0.001972656
3738.4,-0.00166748
3738.5,-0.0001416016
3738.6,-0.001972656
3738.7,-0.0001416016
3738.8,0.0001635742
3738.9,0.001384277
3739,0.003215332
3739.1,0.002910156
3739.2,0.004741211
3739.3,0.004741211
3739.4,0.004130859
3739.5,0.006877441
3739.6,0.003825684
3739.7,0.004741211
3739.8,0.002910156
3739.9,0.001384277
3740,-0.004414063
3740.1,-0.001972656
3740.2,-0.003498535
3740.3,-0.003193359
3740.4,-0.0001416016
3740.5,0.004436035
3740.6,0.005351563
3740.7,0.005046387
3740.8,0.001994629
3740.9,-0.001362305
3741,-0.004414063
3741.1,-0.002277832
3741.2,0.00046875
3741.3,0.005351563
3741.4,0.004741211
3741.5,0.003520508
3741.6,0.001994629
3741.7,0.001079102
3741.8,0.0001635742
3741.9,0.002910156
3742,0.005961914
3742.1,0.001384277
3742.2,-0.003498535
3742.3,-0.0001416016
3742.4,0.007487793
3742.5,-0.003193359
3742.6,-0.0007519531
3742.7,0.003825684
3742.8,-0.0001416016
3742.9,-0.001362305
3743,0.004741211
3743.1,0.003825684
3743.2,-0.003193359
3743.3,-0.002888184
3743.4,0.001994629
3743.5,0.005351563
3743.6,0.003215332
3743.7,-0.001362305
3743.8,-0.001057129
3743.9,-0.004719238
3744,-0.0001416016
3744.1,0.003215332
3744.2,0.005351563
3744.3,0.00626709
3744.4,0.00626709
3744.5,0.003215332
3744.6,0.0001635742
3744.7,-0.0001416016
3744.8,-0.002888184
3744.9,-0.00166748
3745,-0.002888184
3745.1,-0.002277832
3745.2,0.0001635742
3745.3,-0.001057129
3745.4,0.0007739258
3745.5,0.001689453
3745.6,0.004436035
3745.7,0.003215332
3745.8,0.00626709
3745.9,0.004436035
3746,0.005351563
3746.1,0.005351563
3746.2,0.00626709
3746.3,0.006572266
3746.4,0.005961914
3746.5,0.005351563
3746.6,0.004741211
3746.7,0.005351563
3746.8,0.005656738
3746.9,0.00626709
3747,0.006877441
3747.1,0.007487793
3747.2,0.007182617
3747.3,0.004741211
3747.4,0.004130859
3747.5,0.001689453
3747.6,0.004130859
3747.7,0.003215332
3747.8,0.00046875
3747.9,-0.001057129
3748,-0.001972656
3748.1,-0.003803711
3748.2,-0.005939941
3748.3,-0.002583008
3748.4,-0.0004467773
3748.5,0.003215332
3748.6,0.005046387
3748.7,0.005961914
3748.8,0.002299805
3748.9,-0.001362305
3749,-0.002277832
3749.1,-0.003803711
3749.2,-0.001057129
3749.3,-0.0007519531
3749.4,0.005351563
3749.5,0.005351563
3749.6,0.001994629
3749.7,-0.002888184
3749.8,-0.003803711
3749.9,-0.003193359
3750,-0.001057129
3750.1,-0.0007519531
3750.2,-0.002888184
3750.3,-0.002888184
3750.4,0.001384277
3750.5,0.005656738
3750.6,0.0001635742
3750.7,-0.001057129
3750.8,0.004741211
3750.9,-0.0001416016
3751,-0.001972656
3751.1,0.005351563
3751.2,0.0007739258
3751.3,-0.001972656
3751.4,0.001079102
3751.5,0.005656738
3751.6,0.001689453
3751.7,-0.003498535
3751.8,-0.001972656
3751.9,0.00046875
3752,0.003520508
3752.1,0.007487793
3752.2,0.002299805
3752.3,-0.001972656
3752.4,-0.003498535
3752.5,-0.003803711
3752.6,-0.002583008
3752.7,-0.0001416016
3752.8,0.00260498
3752.9,0.003215332
3753,0.005656738
3753.1,0.004130859
3753.2,0.003825684
3753.3,0.005046387
3753.4,0.004130859
3753.5,0.0007739258
3753.6,-0.00166748
3753.7,-0.002277832
3753.8,-0.003803711
3753.9,-0.002888184
3754,-0.003193359
3754.1,-0.00166748
3754.2,-0.002277832
3754.3,-0.003803711
3754.4,-0.001362305
3754.5,-0.0007519531
3754.6,-0.001057129
3754.7,-0.0004467773
3754.8,-0.0001416016
3754.9,0.00046875
3755,-0.0001416016
3755.1,0.0007739258
3755.2,0.0001635742
3755.3,-0.001057129
3755.4,-0.0007519531
3755.5,-0.0007519531
3755.6,-0.0001416016
3755.7,-0.002277832
3755.8,-0.002277832
3755.9,-0.003193359
3756,-0.004108887
3756.1,-0.003498535
3756.2,-0.00166748
3756.3,-0.0007519531
3756.4,0.001079102
3756.5,0.004436035
3756.6,0.005351563
3756.7,0.007487793
3756.8,0.003825684
3756.9,0.001384277
3757,0.0001635742
3757.1,-0.002583008
3757.2,-0.004719238
3757.3,-0.002277832
3757.4,0.0007739258
3757.5,0.005351563
3757.6,0.005656738
3757.7,0.002910156
3757.8,-0.0007519531
3757.9,-0.003498535
3758,-0.003498535
3758.1,0.001079102
3758.2,0.003825684
3758.3,0.006572266
3758.4,0.005046387
3758.5,0.006877441
3758.6,0.001994629
3758.7,-0.002888184
3758.8,-0.004108887
3758.9,0.00260498
3759,0.004130859
3759.1,-0.001972656
3759.2,0.001994629
3759.3,0.004741211
3759.4,-0.002583008
3759.5,0.004130859
3759.6,0.004130859
3759.7,-0.001362305
3759.8,-0.002583008
3759.9,0.00260498
3760,0.005656738
3760.1,0.003215332
3760.2,-0.002888184
3760.3,-0.004108887
3760.4,-0.0001416016
3760.5,0.001384277
3760.6,0.005046387
3760.7,0.005961914
3760.8,0.004130859
3760.9,-0.0001416016
3761,-0.001972656
3761.1,-0.003803711
3761.2,-0.002583008
3761.3,-0.00166748
3761.4,-0.001057129
3761.5,0.001689453
3761.6,0.003215332
3761.7,0.005351563
3761.8,0.005351563
3761.9,0.005961914
3762,0.004741211
3762.1,0.003215332
3762.2,0.00260498
3762.3,0.0001635742
3762.4,-0.0001416016
3762.5,-0.003498535
3762.6,-0.002583008
3762.7,-0.002277832
3762.8,-0.002888184
3762.9,-0.002583008
3763,-0.003498535
3763.1,-0.003498535
3763.2,-0.004108887
3763.3,-0.002888184
3763.4,-0.003193359
3763.5,-0.002583008
3763.6,-0.0007519531
3763.7,-0.002583008
3763.8,-0.001972656
3763.9,-0.003498535
3764,-0.0004467773
3764.1,-0.0001416016
3764.2,0.001994629
3764.3,0.001689453
3764.4,0.004741211
3764.5,0.002910156
3764.6,0.004741211
3764.7,0.005961914
3764.8,0.005351563
3764.9,0.003520508
3765,0.002299805
3765.1,-0.0007519531
3765.2,-0.002277832
3765.3,-0.005024414
3765.4,-0.005634766
3765.5,0.0001635742
3765.6,0.003215332
3765.7,0.006877441
3765.8,0.005351563
3765.9,0.001079102
3766,-0.001972656
3766.1,-0.003193359
3766.2,-0.003803711
3766.3,0.0007739258
3766.4,0.006572266
3766.5,0.006877441
3766.6,0.002299805
3766.7,0.00046875
3766.8,0.001994629
3766.9,0.004741211
3767,0.005656738
3767.1,0.00046875
3767.2,-0.002583008
3767.3,0.003520508
3767.4,0.003215332
3767.5,-0.003193359
3767.6,0.00260498
3767.7,0.0007739258
3767.8,-0.001057129
3767.9,0.001689453
3768,0.005046387
3768.1,-0.0007519531
3768.2,-0.001972656
3768.3,0.00046875
3768.4,0.005351563
3768.5,0.004741211
3768.6,-0.00166748
3768.7,-0.002583008
3768.8,-0.002888184
3768.9,0.00046875
3769,0.00046875
3769.1,0.004436035
3769.2,0.005351563
3769.3,0.003520508
3769.4,0.001384277
3769.5,-0.00166748
3769.6,-0.002888184
3769.7,-0.003498535
3769.8,-0.001972656
3769.9,-0.00166748
3770,-0.00166748
3770.1,0.00046875
3770.2,0.001994629
3770.3,0.00260498
3770.4,0.004436035
3770.5,0.005351563
3770.6,0.00626709
3770.7,0.005656738
3770.8,0.00626709
3770.9,0.005351563
3771,0.004130859
3771.1,0.002910156
3771.2,0.00260498
3771.3,0.00260498
3771.4,0.00046875
3771.5,0.001079102
3771.6,0.001689453
3771.7,0.001079102
3771.8,0.00046875
3771.9,0.001079102
3772,0.00046875
3772.1,0.002910156
3772.2,0.003520508
3772.3,0.004436035
3772.4,0.002910156
3772.5,0.006572266
3772.6,0.004130859
3772.7,0.005961914
3772.8,0.004741211
3772.9,0.004741211
3773,0.004130859
3773.1,0.0007739258
3773.2,-0.0004467773
3773.3,-0.002583008
3773.4,-0.00532959
3773.5,-0.003193359
3773.6,-0.0001416016
3773.7,0.001384277
3773.8,0.004130859
3773.9,0.006572266
3774,0.004130859
3774.1,-0.001362305
3774.2,-0.002277832
3774.3,-0.003803711
3774.4,-0.001362305
3774.5,0.003825684
3774.6,0.007487793
3774.7,0.00260498
3774.8,-0.0004467773
3774.9,-0.003193359
3775,-0.002277832
3775.1,-0.00166748
3775.2,-0.00166748
3775.3,-0.0007519531
3775.4,0.001994629
3775.5,0.005656738
3775.6,-0.002888184
3775.7,0.0001635742
3775.8,0.005656738
3775.9,-0.002888184
3776,0.0001635742
3776.1,0.004130859
3776.2,-0.002583008
3776.3,0.0001635742
3776.4,0.004130859
3776.5,0.004436035
3776.6,-0.002888184
3776.7,-0.001972656
3776.8,-0.00166748
3776.9,0.004741211
3777,0.005046387
3777.1,0.00046875
3777.2,-0.0007519531
3777.3,-0.001362305
3777.4,-0.0007519531
3777.5,-0.002277832
3777.6,0.002910156
3777.7,0.004436035
3777.8,0.006572266
3777.9,0.005046387
3778,0.003520508
3778.1,0.00046875
3778.2,-0.001972656
3778.3,-0.003803711
3778.4,-0.003193359
3778.5,-0.004719238
3778.6,-0.001362305
3778.7,-0.0007519531
3778.8,-0.002277832
3778.9,-0.002277832
3779,0.0007739258
3779.1,0.001689453
3779.2,0.002910156
3779.3,0.004436035
3779.4,0.00626709
3779.5,0.004130859
3779.6,0.003825684
3779.7,0.005656738
3779.8,0.004741211
3779.9,0.007182617
3780,0.00626709
3780.1,0.00840332
3780.2,0.005046387
3780.3,0.005656738
3780.4,0.005046387
3780.5,0.004741211
3780.6,0.005046387
3780.7,0.005351563
3780.8,0.004130859
3780.9,0.00260498
3781,0.001079102
3781.1,0.0001635742
3781.2,-0.0004467773
3781.3,-0.001972656
3781.4,-0.002583008
3781.5,-0.003803711
3781.6,-0.002888184
3781.7,-0.002277832
3781.8,-0.0001416016
3781.9,0.003520508
3782,0.005656738
3782.1,0.004436035
3782.2,0.00260498
3782.3,-0.0004467773
3782.4,-0.004108887
3782.5,-0.003803711
3782.6,-0.003193359
3782.7,0.003520508
3782.8,0.005351563
3782.9,0.003520508
3783,0.001689453
3783.1,-0.002277832
3783.2,-0.003193359
3783.3,-0.002583008
3783.4,-0.001362305
3783.5,-0.003498535
3783.6,-0.003498535
3783.7,-0.0007519531
3783.8,0.005351563
3783.9,0.0001635742
3784,-0.003803711
3784.1,0.002910156
3784.2,-0.001057129
3784.3,-0.003498535
3784.4,0.005351563
3784.5,0.001994629
3784.6,-0.003803711
3784.7,0.001079102
3784.8,0.005351563
3784.9,-0.0004467773
3785,-0.003193359
3785.1,-0.00166748
3785.2,0.00260498
3785.3,0.006572266
3785.4,0.005351563
3785.5,-0.0007519531
3785.6,-0.00166748
3785.7,-0.005024414
3785.8,-0.001057129
3785.9,-0.0001416016
3786,0.001689453
3786.1,0.004130859
3786.2,0.006572266
3786.3,0.005046387
3786.4,0.001689453
3786.5,0.0001635742
3786.6,-0.001362305
3786.7,-0.003498535
3786.8,-0.002583008
3786.9,-0.002583008
3787,-0.002277832
3787.1,-0.001972656
3787.2,0.0007739258
3787.3,0.001384277
3787.4,0.00046875
3787.5,0.001689453
3787.6,0.00260498
3787.7,0.005046387
3787.8,0.003825684
3787.9,0.005656738
3788,0.00626709
3788.1,0.005656738
3788.2,0.005046387
3788.3,0.005961914
3788.4,0.005656738
3788.5,0.006572266
3788.6,0.005656738
3788.7,0.006572266
3788.8,0.003825684
3788.9,0.005046387
3789,0.004741211
3789.1,0.005656738
3789.2,0.004436035
3789.3,0.003825684
3789.4,0.001079102
3789.5,0.00046875
3789.6,-0.001972656
3789.7,-0.002888184
3789.8,-0.003193359
3789.9,-0.001972656
3790,-0.003193359
3790.1,-0.00166748
3790.2,-0.0004467773
3790.3,0.003825684
3790.4,0.003825684
3790.5,0.005961914
3790.6,0.00260498
3790.7,-0.0001416016
3790.8,-0.003498535
3790.9,-0.003498535
3791,-0.001362305
3791.1,0.002910156
3791.2,0.007182617
3791.3,0.002910156
3791.4,-0.0007519531
3791.5,-0.002277832
3791.6,-0.003193359
3791.7,-0.001972656
3791.8,-0.004108887
3791.9,-0.002888184
3792,-0.001057129
3792.1,0.002299805
3792.2,0.005046387
3792.3,-0.001057129
3792.4,-0.001057129
3792.5,0.004130859
3792.6,-0.001362305
3792.7,0.001079102
3792.8,0.005046387
3792.9,-0.003193359
3793,-0.00166748
3793.1,0.00260498
3793.2,0.003825684
3793.3,0.0001635742
3793.4,-0.003498535
3793.5,-0.001057129
3793.6,0.001994629
3793.7,0.004741211
3793.8,0.005351563
3793.9,-0.0004467773
3794,-0.002888184
3794.1,-0.001362305
3794.2,-0.002277832
3794.3,0.00046875
3794.4,0.001994629
3794.5,0.003825684
3794.6,0.005351563
3794.7,0.006877441
3794.8,0.003825684
3794.9,0.004741211
3795,0.0001635742
3795.1,-0.001057129
3795.2,-0.002277832
3795.3,-0.0004467773
3795.4,-0.002277832
3795.5,-0.002888184
3795.6,-0.004108887
3795.7,-0.003498535
3795.8,-0.002583008
3795.9,-0.002277832
3796,-0.00166748
3796.1,0.0001635742
3796.2,-0.0007519531
3796.3,-0.001057129
3796.4,-0.001057129
3796.5,-0.001057129
3796.6,0.001079102
3796.7,0.001689453
3796.8,0.00046875
3796.9,0.00046875
3797,-0.001057129
3797.1,-0.0007519531
3797.2,-0.002277832
3797.3,-0.002277832
3797.4,-0.001362305
3797.5,-0.0004467773
3797.6,-0.002888184
3797.7,-0.002583008
3797.8,-0.004108887
3797.9,-0.005024414
3798,-0.001972656
3798.1,0.002299805
3798.2,0.00626709
3798.3,0.00840332
3798.4,0.005656738
3798.5,0.004130859
3798.6,-0.001057129
3798.7,-0.002888184
3798.8,-0.003498535
3798.9,-0.004414063
3799,-0.002277832
3799.1,0.001689453
3799.2,0.004436035
3799.3,0.005046387
3799.4,0.002910156
3799.5,-0.001972656
3799.6,-0.003803711
3799.7,-0.001972656
3799.8,0.003825684
3799.9,0.005351563


==> Dan_twinanalysis_epoch1sparse/data.dat <==
200,-59.268462
200.1,-57.981871
200.2,-56.301084
200.3,-61.129112
200.4,-57.93501
200.5,-58.692579
200.6,-59.718069
200.7,-58.953507
200.8,-58.513895
200.9,-59.405647
201,-59.518694
201.1,-58.905802
201.2,-60.59869
201.3,-57.677787
201.4,-58.898123
201.5,-58.284937
201.6,-60.415486
201.7,-59.723789
201.8,-59.905382
201.9,-57.974547
202,-57.203219
202.1,-58.93634
202.2,-59.661607
202.3,-56.691876
202.4,-57.882518
202.5,-58.31675
202.6,-59.424808
202.7,-59.259805
202.8,-59.163366
202.9,-59.228498
203,-59.690798
203.1,-57.898362
203.2,-57.880649
203.3,-59.649709
203.4,-59.051124
203.5,-58.173043
203.6,-58.281435
203.7,-59.147119
203.8,-59.113494
203.9,-57.419029
204,-59.538222
204.1,-57.231392
204.2,-59.042544
204.3,-60.242805
204.4,-61.315976
204.5,-59.195619
204.6,-56.244342
204.7,-57.89981
204.8,-59.269016
204.9,-59.245718
205,-59.860173
205.1,-60.227763
205.2,-56.65923
205.3,-56.475838
205.4,-56.568752
205.5,-55.192309
205.6,-53.809759
205.7,-58.410035
205.8,-55.791112
205.9,-56.460979
206,-55.037461
206.1,-57.184176
206.2,-54.247253
206.3,-52.070331
206.4,-52.041318
206.5,-52.251769
206.6,-50.696245
206.7,-46.646861
206.8,-48.646569
206.9,-47.417722
207,-47.227634
207.1,-46.115126
207.2,-43.832391
207.3,-39.43099
207.4,-40.061387
207.5,-34.573719
207.6,-30.449838
207.7,-17.023029
207.8,-0.70652125
207.9,13.23317
208,22.755298
208.1,20.884857
208.2,18.849866
208.3,11.904797
208.4,4.9968548
208.5,-1.7482647
208.6,-8.5006594
208.7,-13.130599
208.8,-20.429033
208.9,-27.791491
209,-29.718597
209.1,-38.355622
209.2,-41.211657
209.3,-47.201955
209.4,-52.892151
209.5,-55.061669
209.6,-59.643654
209.7,-57.12484
209.8,-59.069201
209.9,-59.67612
210,-61.914344
210.1,-60.256628
210.2,-61.778946
210.3,-61.32808
210.4,-60.818252
210.5,-60.281142
210.6,-62.528411
210.7,-60.971387
210.8,-61.519172
210.9,-59.94566
211,-61.23968
211.1,-60.23587
211.2,-60.363891
211.3,-61.931296
211.4,-62.19113
211.5,-60.000467
211.6,-58.93717
211.7,-63.389947
211.8,-61.327507
211.9,-59.982749
212,-60.213639
212.1,-60.381886
212.2,-63.989669
212.3,-60.99185
212.4,-61.882498
212.5,-61.981718
212.6,-61.20324
212.7,-62.325912
212.8,-62.307571
212.9,-64.337645
213,-60.609217
213.1,-62.26966
213.2,-61.007521
213.3,-60.666821
213.4,-63.436871
213.5,-62.161781
213.6,-61.622253
213.7,-61.263113
213.8,-61.220843
213.9,-62.771696
214,-61.136573
214.1,-60.990575
214.2,-60.401423
214.3,-59.690931
214.4,-59.412441
214.5,-60.257818
214.6,-59.846248
214.7,-59.169593
214.8,-59.626889
214.9,-58.909574
215,-60.500854
215.1,-58.90089
215.2,-58.864678
215.3,-58.122199
215.4,-56.885299
215.5,-57.6467
215.6,-57.067467
215.7,-55.602563
215.8,-55.736945
215.9,-55.910832
216,-55.48049
216.1,-56.556879
216.2,-55.40614
216.3,-54.827806
216.4,-56.512676
216.5,-54.258512
216.6,-55.671647
216.7,-56.790728
216.8,-56.741331
216.9,-56.416724
217,-56.002531
217.1,-55.535037
217.2,-55.87778
217.3,-58.187709
217.4,-57.01625
217.5,-57.768249
217.6,-56.464429
217.7,-57.062644
217.8,-56.621879
217.9,-59.159042
218,-56.006559
218.1,-59.537736
218.2,-57.214831
218.3,-58.458509
218.4,-58.656167
218.5,-59.015607
218.6,-57.02628
218.7,-59.207963
218.8,-57.067611
218.9,-59.053531
219,-59.647633
219.1,-58.766363
219.2,-59.655222
219.3,-59.353934
219.4,-55.966214
219.5,-57.4733
219.6,-56.856132
219.7,-56.751286
219.8,-55.354098
219.9,-54.972115
220,-54.436066
220.1,-53.594848
220.2,-52.120849
220.3,-54.794792
220.4,-52.533672
220.5,-54.218175
220.6,-53.023038
220.7,-51.78799
220.8,-48.269864
220.9,-50.570211
221,-49.291163
221.1,-49.489339
221.2,-50.435589
221.3,-48.633631
221.4,-49.49531
221.5,-48.328277
221.6,-49.185129
221.7,-48.5599
221.8,-47.917602
221.9,-46.466562
222,-49.238151
222.1,-46.930438
222.2,-48.470855
222.3,-48.367343
222.4,-46.469214
222.5,-46.591423
222.6,-47.166337
222.7,-48.49563
222.8,-47.288591
222.9,-47.368574
223,-46.102892
223.1,-45.935923
223.2,-44.173506
223.3,-44.160784
223.4,-43.730886
223.5,-43.345873
223.6,-42.954531
223.7,-42.387274
223.8,-41.621119
223.9,-37.560248
224,-37.032475
224.1,-32.793948
224.2,-28.091837
224.3,-19.51077
224.4,-6.0670009
224.5,5.8395684
224.6,11.520653
224.7,14.114537
224.8,14.595712
224.9,8.6398756
225,3.0325502
225.1,-2.0504793
225.2,-8.0014169
225.3,-14.927368
225.4,-19.725221
225.5,-23.719671
225.6,-29.6358
225.7,-34.250006
225.8,-41.313373
225.9,-43.342012
226,-48.427565
226.1,-50.64476
226.2,-56.650512
226.3,-56.385917
226.4,-58.343676
226.5,-57.73318
226.6,-61.953757
226.7,-62.642037
226.8,-62.251632
226.9,-61.866233
227,-60.967985
227.1,-62.429369
227.2,-63.385268
227.3,-62.032464
227.4,-63.675071
227.5,-63.842587
227.6,-63.583828
227.7,-63.239141
227.8,-62.356972
227.9,-62.559692
228,-62.096204
228.1,-63.214945
228.2,-63.493219
228.3,-61.47538
228.4,-62.444811
228.5,-61.946677
228.6,-63.229632
228.7,-62.913447
228.8,-63.977273
228.9,-63.239561
229,-63.462734
229.1,-63.024658
229.2,-60.950046
229.3,-60.167325
229.4,-60.533844
229.5,-60.317438
229.6,-57.213931
229.7,-57.94599
229.8,-60.556842
229.9,-57.100467
230,-58.602296
230.1,-57.90798
230.2,-59.962044
230.3,-55.670638
230.4,-55.024906
230.5,-57.232365
230.6,-56.784193
230.7,-54.178149
230.8,-55.372831
230.9,-56.378437
231,-54.163555
231.1,-55.619006
231.2,-54.892567
231.3,-54.445097
231.4,-53.80554
231.5,-57.370934
231.6,-56.371672
231.7,-57.005654
231.8,-56.335614
231.9,-55.852339
232,-58.104979
232.1,-55.675293
232.2,-56.241509
232.3,-57.289106
232.4,-56.069098
232.5,-57.692899
232.6,-58.015725
232.7,-58.419572
232.8,-59.002506
232.9,-60.003719
233,-58.142055
233.1,-60.162211
233.2,-60.2947
233.3,-58.669255
233.4,-59.950225
233.5,-60.357494
233.6,-58.949458
233.7,-58.596677
233.8,-60.318995
233.9,-60.478058
234,-60.37906
234.1,-58.522223
234.2,-57.998354
234.3,-60.350566
234.4,-59.38326
234.5,-57.81699
234.6,-57.730356
234.7,-58.981637
234.8,-57.563411
234.9,-59.496571
235,-58.719711
235.1,-59.614417
235.2,-57.164599
235.3,-58.723642
235.4,-55.649954
235.5,-57.493023
235.6,-57.695521
235.7,-55.901713
235.8,-58.164345
235.9,-55.736326
236,-57.443459
236.1,-53.513688
236.2,-54.345511
236.3,-53.405728
236.4,-51.936603
236.5,-50.529895
236.6,-49.807011
236.7,-49.047347
236.8,-49.135158
236.9,-47.349148
237,-43.838507
237.1,-46.6466
237.2,-44.20018
237.3,-41.85311
237.4,-40.523237
237.5,-39.882833
237.6,-36.355864
237.7,-31.751243
237.8,-27.841784
237.9,-19.393632
238,-6.394206
238.1,7.5090262
238.2,14.977876
238.3,17.525801
238.4,14.243681
238.5,9.7619981
238.6,3.7755162
238.7,-1.2667498
238.8,-8.9465521
238.9,-13.33836
239,-20.223437
239.1,-25.066021
239.2,-31.140814
239.3,-37.384069
239.4,-42.894473
239.5,-47.353326
239.6,-53.824468
239.7,-54.907807
239.8,-55.514805
239.9,-59.05411
240,-62.117094
240.1,-60.466489
240.2,-62.601965
240.3,-62.54048
240.4,-64.345856
240.5,-62.510707
240.6,-64.575469
240.7,-65.259196
240.8,-62.898489
240.9,-62.930841
241,-63.206498
241.1,-66.668753
241.2,-64.904518
241.3,-65.663943
241.4,-62.679856
241.5,-63.87212
241.6,-63.938464
241.7,-65.43636
241.8,-63.941444
241.9,-63.019619
242,-65.974628
242.1,-62.759788
242.2,-63.310021
242.3,-64.587013
242.4,-61.998253
242.5,-61.192802
242.6,-62.671153
242.7,-63.773259
242.8,-63.916611
242.9,-62.87039
243,-63.776584
243.1,-63.859287
243.2,-61.895308
243.3,-64.101247
243.4,-64.067872
243.5,-62.503243
243.6,-62.318023
243.7,-62.959202
243.8,-63.466117
243.9,-64.458585
244,-62.294211
244.1,-62.656849
244.2,-62.338679
244.3,-65.146007
244.4,-62.685272
244.5,-64.057038
244.6,-63.501397
244.7,-61.136529
244.8,-62.407034
244.9,-61.712973
245,-62.919483
245.1,-64.80131
245.2,-64.892086
245.3,-63.613546
245.4,-64.075132
245.5,-64.099887
245.6,-62.019674
245.7,-64.266833
245.8,-62.347563
245.9,-64.909453
246,-64.51169
246.1,-65.885961
246.2,-65.253161
246.3,-62.286058
246.4,-65.818774
246.5,-65.016941
246.6,-65.534159
246.7,-65.398487
246.8,-65.722981
246.9,-66.735129
247,-67.764381
247.1,-65.169521
247.2,-64.880214
247.3,-66.27671
247.4,-66.818858
247.5,-66.808099
247.6,-66.654586
247.7,-66.346594
247.8,-64.50011
247.9,-64.988278
248,-65.863581
248.1,-66.895542
248.2,-64.918035
248.3,-63.913332
248.4,-64.938212
248.5,-65.366408
248.6,-64.509127
248.7,-65.62092
248.8,-66.236657
248.9,-65.93212
249,-65.270469
249.1,-65.845387
249.2,-64.547024
249.3,-64.703489
249.4,-66.342017
249.5,-65.548172
249.6,-65.995954
249.7,-64.890907
249.8,-64.726038
249.9,-65.188792
250,-64.432505
250.1,-64.368118
250.2,-65.514908
250.3,-64.162084
250.4,-66.093504
250.5,-64.774095
250.6,-65.026084
250.7,-64.636677
250.8,-63.788659
250.9,-63.121055
251,-64.138367
251.1,-64.736285
251.2,-64.314368
251.3,-64.916507
251.4,-67.437368
251.5,-66.942736
251.6,-65.574752
251.7,-66.190234
251.8,-65.573719
251.9,-66.64397
252,-67.871974
252.1,-66.453092
252.2,-69.249902
252.3,-65.629867
252.4,-66.7419
252.5,-66.030348
252.6,-68.493931
252.7,-66.612522
252.8,-68.800545
252.9,-69.957921
253,-68.432845
253.1,-68.062002
253.2,-69.752928
253.3,-68.77759
253.4,-67.290877
253.5,-68.540237
253.6,-68.001391
253.7,-68.538394
253.8,-68.667922
253.9,-69.409163
254,-67.420438
254.1,-67.568412
254.2,-68.753906
254.3,-68.660844
254.4,-66.807773
254.5,-68.36287
254.6,-69.636002
254.7,-67.961584
254.8,-68.624527
254.9,-67.52632
255,-66.962372
255.1,-67.850907
255.2,-66.735867
255.3,-67.621956
255.4,-66.338401
255.5,-66.60977
255.6,-67.351744
255.7,-68.104659
255.8,-67.100119
255.9,-65.509348
256,-65.421519
256.1,-64.593667
256.2,-64.556414
256.3,-64.012873
256.4,-63.747614
256.5,-62.343563
256.6,-62.527804
256.7,-61.520053
256.8,-61.773925
256.9,-60.388025
257,-60.201473
257.1,-60.156579
257.2,-56.857847
257.3,-60.473378
257.4,-57.196828
257.5,-58.193105
257.6,-55.91786
257.7,-54.098883
257.8,-55.291328
257.9,-53.38078
258,-50.41098
258.1,-51.134
258.2,-50.869092
258.3,-50.4772
258.4,-49.466528
258.5,-47.31219
258.6,-48.747184
258.7,-42.783651
258.8,-42.36127
258.9,-35.764609
259,-31.99872
259.1,-22.308558
259.2,-4.4645914
259.3,16.198522
259.4,25.301101
259.5,28.216993
259.6,23.342783
259.7,17.949268
259.8,9.1352946
259.9,1.9508731
260,-5.9656238
260.1,-12.876728
260.2,-21.346325
260.3,-26.391483
260.4,-34.78148
260.5,-40.181575
260.6,-46.170205
260.7,-51.232202
260.8,-56.540008
260.9,-55.410556
261,-59.277265
261.1,-59.120929
261.2,-62.403933
261.3,-63.743543
261.4,-65.263321
261.5,-63.315241
261.6,-64.031147
261.7,-64.50247
261.8,-66.432767
261.9,-65.246592
262,-63.529178
262.1,-64.704183
262.2,-62.013555
262.3,-63.618906
262.4,-63.049959
262.5,-62.239661
262.6,-61.729215
262.7,-60.688476
262.8,-60.812742
262.9,-61.756847
263,-61.179926
263.1,-61.676446
263.2,-62.577104
263.3,-63.398599
263.4,-62.180881
263.5,-62.27091
263.6,-63.850285
263.7,-65.420806
263.8,-61.707772
263.9,-63.421355
264,-61.751322
264.1,-62.927591
264.2,-64.173377
264.3,-63.472538
264.4,-65.355707
264.5,-63.882361
264.6,-65.130165
264.7,-64.229985
264.8,-64.805581
264.9,-64.776193
265,-64.249624
265.1,-66.144164
265.2,-63.578368
265.3,-64.676346
265.4,-64.374837
265.5,-65.568471
265.6,-64.617695
265.7,-63.968749
265.8,-64.861695
265.9,-63.797527
266,-64.710499
266.1,-64.103399
266.2,-65.011884
266.3,-65.522077
266.4,-64.719243
266.5,-64.708873
266.6,-65.943199
266.7,-65.962799
266.8,-65.668446
266.9,-66.301418
267,-66.968142
267.1,-65.677364
267.2,-66.379812
267.3,-66.339837
267.4,-66.899979
267.5,-66.469102
267.6,-64.607936
267.7,-64.744579
267.8,-65.149202
267.9,-66.280739
268,-66.662645
268.1,-65.977902
268.2,-68.092638
268.3,-66.015222
268.4,-66.807565
268.5,-68.129491
268.6,-67.538192
268.7,-67.132389
268.8,-68.978881
268.9,-67.305827
269,-67.560377
269.1,-68.981227
269.2,-66.91255
269.3,-69.505332
269.4,-68.428392
269.5,-66.214681
269.6,-67.944531
269.7,-69.978579
269.8,-68.564746
269.9,-68.131235
270,-67.009967
270.1,-67.251688
270.2,-70.093067
270.3,-67.993079
270.4,-67.575812
270.5,-67.594116
270.6,-67.45835
270.7,-68.825435
270.8,-69.568227
270.9,-66.977601
271,-66.072946
271.1,-67.49579
271.2,-66.01205
271.3,-65.3951
271.4,-66.043904
271.5,-67.48989
271.6,-67.870166
271.7,-66.379293
271.8,-65.962465
271.9,-64.715017
272,-66.269513
272.1,-66.341228
272.2,-64.455065
272.3,-65.132691
272.4,-65.016869
272.5,-62.655406
272.6,-63.584592
272.7,-63.583015
272.8,-63.130325
272.9,-59.321218
273,-59.757861
273.1,-60.169463
273.2,-61.279251
273.3,-57.778471
273.4,-58.837981
273.5,-57.237616
273.6,-56.930436
273.7,-56.15089
273.8,-55.182045
273.9,-55.888087
274,-53.485795
274.1,-53.865773
274.2,-54.50393
274.3,-53.21332
274.4,-50.816178
274.5,-51.151342
274.6,-51.422375
274.7,-50.170765
274.8,-49.65656
274.9,-46.60802
275,-47.159085
275.1,-48.368773
275.2,-46.781726
275.3,-42.461905
275.4,-38.826526
275.5,-36.150951
275.6,-27.604971
275.7,-16.812705
275.8,2.2347755
275.9,18.701177
276,25.421117
276.1,24.20638
276.2,22.16175
276.3,14.16953
276.4,4.5912282
276.5,-1.6274162
276.6,-8.6210027
276.7,-13.861402
276.8,-20.872915
276.9,-28.381243
277,-33.778594
277.1,-39.332234
277.2,-44.277889
277.3,-51.461863
277.4,-52.621796
277.5,-56.271187
277.6,-57.094953
277.7,-60.267409
277.8,-60.502193
277.9,-60.737602
278,-61.846717
278.1,-61.356836
278.2,-61.809334
278.3,-62.562996
278.4,-61.728014
278.5,-61.891993
278.6,-61.609244
278.7,-64.008711
278.8,-63.914474
278.9,-62.11197
279,-62.929719
279.1,-63.714821
279.2,-62.518372
279.3,-63.619965
279.4,-63.106301
279.5,-63.205965
279.6,-64.211257
279.7,-62.618955
279.8,-63.326594
279.9,-64.230222
280,-63.34333
280.1,-62.859896
280.2,-63.366488
280.3,-64.628281
280.4,-64.438491
280.5,-64.948556
280.6,-65.2832
280.7,-64.088108
280.8,-63.815366
280.9,-64.867231
281,-64.515403
281.1,-62.881562
281.2,-64.387097
281.3,-63.475619
281.4,-64.550364
281.5,-66.780754
281.6,-63.05936
281.7,-64.193788
281.8,-62.613711
281.9,-62.714344
282,-62.912352
282.1,-62.169362
282.2,-60.273137
282.3,-61.560606
282.4,-61.070697
282.5,-62.009565
282.6,-60.105113
282.7,-61.467505
282.8,-60.242748
282.9,-59.96564
283,-59.153477
283.1,-58.428458
283.2,-58.386013
283.3,-57.667823
283.4,-56.602218
283.5,-56.776503
283.6,-55.928999
283.7,-56.725765
283.8,-56.84674
283.9,-58.210631
284,-56.833269
284.1,-58.957873
284.2,-58.045636
284.3,-59.429683
284.4,-59.80636
284.5,-57.823963
284.6,-58.137405
284.7,-59.520485
284.8,-58.610218
284.9,-60.021529
285,-60.069452
285.1,-60.288377
285.2,-62.140436
285.3,-59.39415
285.4,-61.475993
285.5,-62.219686
285.6,-59.770018
285.7,-62.452311
285.8,-61.91139
285.9,-62.156725
286,-61.613005
286.1,-61.661965
286.2,-60.118997
286.3,-62.193431
286.4,-63.168705
286.5,-59.314142
286.6,-61.312
286.7,-58.64441
286.8,-60.725049
286.9,-60.528543
287,-60.476474
287.1,-59.690314
287.2,-59.357208
287.3,-59.566552
287.4,-60.615491
287.5,-57.652636
287.6,-57.38509
287.7,-56.831916
287.8,-54.401837
287.9,-56.567036
288,-55.756311
288.1,-54.990923
288.2,-54.415326
288.3,-53.208114
288.4,-52.869187
288.5,-54.399982
288.6,-52.235139
288.7,-52.601712
288.8,-51.639754
288.9,-52.590017
289,-51.306199
289.1,-53.224537
289.2,-50.511798
289.3,-51.661601
289.4,-51.157783
289.5,-51.28454
289.6,-50.876361
289.7,-51.878521
289.8,-52.727035
289.9,-52.462163
290,-51.625107
290.1,-50.18945
290.2,-51.075609
290.3,-50.716193
290.4,-53.333279
290.5,-51.679578
290.6,-51.493979
290.7,-52.265489
290.8,-53.328477
290.9,-50.400727
291,-51.843377
291.1,-53.372852
291.2,-52.931442
291.3,-53.521372
291.4,-55.046935
291.5,-53.732194
291.6,-53.376384
291.7,-54.389873
291.8,-53.524653
291.9,-53.389816
292,-53.261187
292.1,-54.805322
292.2,-55.86378
292.3,-55.218333
292.4,-55.351218
292.5,-55.624234
292.6,-54.281256
292.7,-55.445066
292.8,-54.043888
292.9,-53.545347
293,-52.005906
293.1,-52.946637
293.2,-51.016829
293.3,-52.21563
293.4,-49.579666
293.5,-49.261702
293.6,-50.687687
293.7,-47.652213
293.8,-48.43655
293.9,-47.267653
294,-45.781284
294.1,-45.057949
294.2,-42.771439
294.3,-42.057351
294.4,-40.057008
294.5,-38.084662
294.6,-33.400644
294.7,-29.228844
294.8,-21.300384
294.9,-8.0704831
295,5.1017818
295.1,13.091411
295.2,16.021608
295.3,13.635051
295.4,9.4268959
295.5,5.1335244
295.6,-1.5006817
295.7,-9.1062874
295.8,-11.95655
295.9,-17.78751
296,-25.651981
296.1,-29.358282
296.2,-34.643549
296.3,-42.470049
296.4,-47.597864
296.5,-50.710135
296.6,-54.234955
296.7,-55.579682
296.8,-56.932988
296.9,-59.572306
297,-61.273332
297.1,-61.669574
297.2,-61.981069
297.3,-63.5919
297.4,-64.306656
297.5,-62.95662
297.6,-62.331705
297.7,-64.586057
297.8,-64.484357
297.9,-63.582044
298,-64.729826
298.1,-63.822141
298.2,-63.631716
298.3,-65.190468
298.4,-64.607402
298.5,-63.745866
298.6,-62.901851
298.7,-65.743082
298.8,-61.751265
298.9,-62.224635
299,-64.818494
299.1,-64.828962
299.2,-63.844895
299.3,-65.850818
299.4,-65.105089
299.5,-65.957566
299.6,-64.732615
299.7,-63.271797
299.8,-65.479998
299.9,-66.508206
300,-63.760951
300.1,-64.76238
300.2,-62.446066
300.3,-64.918447
300.4,-63.12876
300.5,-63.60092
300.6,-64.246935
300.7,-63.358701
300.8,-61.825662
300.9,-63.076664
301,-64.427957
301.1,-61.55213
301.2,-63.679237
301.3,-65.039691
301.4,-61.551548
301.5,-64.374922
301.6,-64.250047
301.7,-62.649259
301.8,-62.324543
301.9,-62.275659
302,-60.958849
302.1,-61.844824
302.2,-62.101962
302.3,-63.573581
302.4,-62.946553
302.5,-62.570548
302.6,-64.115804
302.7,-61.641953
302.8,-61.93521
302.9,-62.877456
303,-61.84374
303.1,-62.483741
303.2,-62.894527
303.3,-63.723977
303.4,-60.974484
303.5,-61.314769
303.6,-59.41556
303.7,-61.945179
303.8,-60.982322
303.9,-57.785365
304,-59.207337
304.1,-59.279847
304.2,-56.835
304.3,-57.020851
304.4,-54.67491
304.5,-54.869549
304.6,-53.586014
304.7,-53.402077
304.8,-54.644126
304.9,-53.278956
305,-52.78489
305.1,-54.089238
305.2,-53.541557
305.3,-52.090759
305.4,-51.175939
305.5,-51.172047
305.6,-50.722532
305.7,-49.479669
305.8,-50.79052
305.9,-50.34076
306,-50.962135
306.1,-50.661232
306.2,-50.505185
306.3,-48.849837
306.4,-50.02683
306.5,-51.009061
306.6,-51.780206
306.7,-50.945891
306.8,-51.218666
306.9,-53.588993
307,-50.79647
307.1,-51.983113
307.2,-51.393288
307.3,-52.031595
307.4,-53.772564
307.5,-51.092696
307.6,-52.165479
307.7,-53.452637
307.8,-52.221196
307.9,-53.202927
308,-53.655055
308.1,-52.775674
308.2,-53.19456
308.3,-55.254136
308.4,-53.379144
308.5,-56.18285
308.6,-55.657578
308.7,-58.919657
308.8,-57.078905
308.9,-55.554201
309,-57.506549
309.1,-59.442615
309.2,-57.780956
309.3,-59.3517
309.4,-58.583893
309.5,-59.815755
309.6,-59.001815
309.7,-62.172551
309.8,-61.664055
309.9,-59.347293
310,-60.896483
310.1,-60.925515
310.2,-61.230688
310.3,-61.997893
310.4,-62.171858
310.5,-63.679352
310.6,-60.743437
310.7,-62.906676
310.8,-61.608639
310.9,-63.998647
311,-63.715872
311.1,-63.586312
311.2,-62.815254
311.3,-62.865497
311.4,-64.276646
311.5,-64.296208
311.6,-63.82177
311.7,-65.345259
311.8,-64.143525
311.9,-64.937139
312,-63.469395
312.1,-66.789517
312.2,-64.093684
312.3,-64.11209
312.4,-62.107066
312.5,-63.880526
312.6,-64.46227
312.7,-63.436997
312.8,-63.528565
312.9,-64.808582
313,-63.797931
313.1,-63.243985
313.2,-61.914638
313.3,-64.316567
313.4,-64.707799
313.5,-64.060628
313.6,-65.295687
313.7,-62.231481
313.8,-63.454785
313.9,-62.183694
314,-65.484561
314.1,-64.656717
314.2,-62.074314
314.3,-63.656034
314.4,-63.641745
314.5,-63.458121
314.6,-62.920893
314.7,-63.802676
314.8,-62.106585
314.9,-60.623988
315,-59.438444
315.1,-58.723039
315.2,-59.225806
315.3,-59.383635
315.4,-59.221981
315.5,-56.291026
315.6,-57.720824
315.7,-55.692625
315.8,-55.651748
315.9,-53.971489
316,-55.11835
316.1,-52.274639
316.2,-51.156852
316.3,-52.096338
316.4,-48.878051
316.5,-48.640841
316.6,-48.740475
316.7,-46.461984
316.8,-47.701163
316.9,-45.768287
317,-44.969575
317.1,-44.169546
317.2,-41.052715
317.3,-39.421964
317.4,-35.351584
317.5,-28.441202
317.6,-15.07173
317.7,1.6219177
317.8,16.475069
317.9,20.606556
318,22.310974
318.1,19.043028
318.2,12.128405
318.3,4.6869563
318.4,-2.5430799
318.5,-9.5912878
318.6,-15.233821
318.7,-21.140814
318.8,-27.327484
318.9,-34.854805
319,-40.29011
319.1,-46.007545
319.2,-50.167813
319.3,-54.244
319.4,-55.564629
319.5,-60.731175
319.6,-61.177337
319.7,-60.742462
319.8,-63.10429
319.9,-63.596157
320,-65.765506
320.1,-63.320519
320.2,-66.754205
320.3,-66.676174
320.4,-64.690608
320.5,-64.056421
320.6,-64.84047
320.7,-66.495106
320.8,-64.301676
320.9,-66.762564
321,-65.911374
321.1,-66.537927
321.2,-66.104309
321.3,-66.248933
321.4,-67.373028
321.5,-65.342008
321.6,-66.895367
321.7,-65.475619
321.8,-64.958823
321.9,-63.947199
322,-66.678936
322.1,-64.578985
322.2,-64.458528
322.3,-64.375195
322.4,-63.331065
322.5,-65.685531
322.6,-66.296455
322.7,-63.980089
322.8,-65.134944
322.9,-63.003133
323,-63.197252
323.1,-63.649517
323.2,-65.841524
323.3,-63.286124
323.4,-64.541142
323.5,-64.989195
323.6,-64.81191
323.7,-63.750283
323.8,-64.014282
323.9,-63.431423
324,-63.872772
324.1,-64.325202
324.2,-63.629286
324.3,-63.242947
324.4,-61.550876
324.5,-64.212679
324.6,-63.610976
324.7,-64.02772
324.8,-62.997468
324.9,-62.097409
325,-62.951913
325.1,-63.906366
325.2,-64.549912
325.3,-63.428942
325.4,-64.464616
325.5,-64.272144
325.6,-66.827465
325.7,-65.654525
325.8,-66.731532
325.9,-63.66666
326,-64.702236
326.1,-66.740283
326.2,-67.878741
326.3,-66.285384
326.4,-66.899632
326.5,-65.697527
326.6,-65.821931
326.7,-66.761702
326.8,-67.120419
326.9,-67.184719
327,-67.212213
327.1,-66.270201
327.2,-69.354468
327.3,-68.079164
327.4,-66.704413
327.5,-66.945955
327.6,-68.303167
327.7,-66.194442
327.8,-66.265644
327.9,-68.485143
328,-66.31073
328.1,-65.699588
328.2,-67.153898
328.3,-66.411062
328.4,-68.019992
328.5,-67.764621
328.6,-65.902246
328.7,-68.353809
328.8,-64.757885
328.9,-65.999223
329,-65.968927
329.1,-66.377907
329.2,-64.645733
329.3,-65.427566
329.4,-66.214982
329.5,-65.699617
329.6,-66.08329
329.7,-65.683248
329.8,-66.890791
329.9,-66.757911
330,-65.889378
330.1,-64.579947
330.2,-63.866187
330.3,-64.353906
330.4,-63.742757
330.5,-66.182381
330.6,-66.130848
330.7,-63.424065
330.8,-62.780518
330.9,-62.318184
331,-60.132629
331.1,-61.393808
331.2,-61.055179
331.3,-59.430005
331.4,-59.282952
331.5,-59.489864
331.6,-59.735926
331.7,-56.439995
331.8,-56.407602
331.9,-55.530359
332,-54.808688
332.1,-54.080898
332.2,-53.245151
332.3,-51.387088
332.4,-51.574994
332.5,-50.05116
332.6,-49.104482
332.7,-49.912036
332.8,-47.765953
332.9,-47.583991
333,-47.866246
333.1,-44.090696
333.2,-45.242128
333.3,-41.706335
333.4,-38.219607
333.5,-32.972523
333.6,-23.840955
333.7,-8.4083287
333.8,9.3069715
333.9,22.336381
334,25.931534
334.1,25.213632
334.2,19.017928
334.3,12.785125
334.4,3.3701007
334.5,-5.0107368
334.6,-12.935873
334.7,-18.8178
334.8,-23.271352
334.9,-29.668174
335,-38.694151
335.1,-40.528709
335.2,-48.64665
335.3,-53.761813
335.4,-57.005634
335.5,-57.987823
335.6,-60.405001
335.7,-59.715508
335.8,-61.071228
335.9,-64.691886
336,-62.442933
336.1,-61.936071
336.2,-63.743366
336.3,-63.026006
336.4,-62.765496
336.5,-66.409867
336.6,-64.80185
336.7,-62.638243
336.8,-62.590594
336.9,-61.564905
337,-62.497004
337.1,-63.038881
337.2,-62.738506
337.3,-62.986516
337.4,-61.647489
337.5,-61.677739
337.6,-60.306217
337.7,-61.829628
337.8,-62.244418
337.9,-61.300135
338,-62.897629
338.1,-64.504571
338.2,-61.733783
338.3,-63.125974
338.4,-61.97104
338.5,-64.612104
338.6,-63.903505
338.7,-63.172787
338.8,-63.680559
338.9,-63.982844
339,-64.791055
339.1,-64.050617
339.2,-64.635062
339.3,-63.507786
339.4,-64.684392
339.5,-62.656549
339.6,-64.803385
339.7,-66.227226
339.8,-63.836451
339.9,-64.114749
340,-63.767812
340.1,-63.480108
340.2,-63.313771
340.3,-64.853137
340.4,-66.227719
340.5,-63.149694
340.6,-63.815185
340.7,-66.069574
340.8,-65.910604
340.9,-65.697154
341,-64.694734
341.1,-65.009195
341.2,-65.617637
341.3,-64.799179
341.4,-65.143445
341.5,-64.413622
341.6,-65.826722
341.7,-64.822828
341.8,-66.528038
341.9,-64.853606
342,-67.027334
342.1,-67.267857
342.2,-63.60227
342.3,-64.250184
342.4,-64.760603
342.5,-66.311387
342.6,-64.437649
342.7,-67.52408
342.8,-67.968332
342.9,-67.148384
343,-68.169819
343.1,-65.803654
343.2,-67.762526
343.3,-66.26202
343.4,-67.430099
343.5,-68.613823
343.6,-68.912351
343.7,-67.796768
343.8,-67.56786
343.9,-68.910349
344,-68.428738
344.1,-68.739752
344.2,-68.117369
344.3,-67.524042
344.4,-66.068191
344.5,-68.059953
344.6,-67.344185
344.7,-67.135939
344.8,-66.48669
344.9,-65.811799
345,-68.377295
345.1,-66.832105
345.2,-66.937374
345.3,-65.109995
345.4,-66.225396
345.5,-65.197819
345.6,-66.453528
345.7,-65.938505
345.8,-65.563439
345.9,-66.431979
346,-66.446362
346.1,-65.711279
346.2,-65.473659
346.3,-64.222578
346.4,-65.825565
346.5,-65.102437
346.6,-64.054301
346.7,-65.897078
346.8,-64.146109
346.9,-64.41771
347,-63.233731
347.1,-61.775364
347.2,-60.791635
347.3,-60.267127
347.4,-59.634203
347.5,-59.356884
347.6,-60.139235
347.7,-57.441954
347.8,-58.703318
347.9,-57.836726
348,-59.655311
348.1,-56.437192
348.2,-55.869382
348.3,-53.791528
348.4,-55.083407
348.5,-53.825446
348.6,-52.415416
348.7,-51.543397
348.8,-50.661228
348.9,-51.887034
349,-50.041671
349.1,-48.165399
349.2,-49.241229
349.3,-45.929144
349.4,-43.827868
349.5,-45.224843
349.6,-42.166861
349.7,-38.0113
349.8,-35.883783
349.9,-27.694686
350,-13.826339
350.1,6.311873
350.2,18.702235
350.3,27.434625
350.4,23.123161
350.5,20.048482
350.6,13.813501
350.7,5.0406905
350.8,-3.1772886
350.9,-10.417174
351,-15.670016
351.1,-22.66344
351.2,-29.026615
351.3,-37.094309
351.4,-41.720326
351.5,-46.441162
351.6,-49.809585
351.7,-54.624271
351.8,-60.402468
351.9,-58.497872
352,-59.849917
352.1,-61.676144
352.2,-61.389011
352.3,-63.63478
352.4,-63.674067
352.5,-64.540105
352.6,-63.934855
352.7,-62.796171
352.8,-61.477178
352.9,-62.499263
353,-62.691762
353.1,-63.428949
353.2,-62.077417
353.3,-61.470252
353.4,-62.088173
353.5,-62.202241
353.6,-61.859948
353.7,-62.945264
353.8,-63.628638
353.9,-60.958468
354,-60.553361
354.1,-62.977285
354.2,-63.056968
354.3,-61.827337
354.4,-62.487553
354.5,-60.49279
354.6,-61.70956
354.7,-64.744105
354.8,-64.11271
354.9,-62.936169
355,-63.537748
355.1,-63.650135
355.2,-64.578071
355.3,-65.133572
355.4,-66.221429
355.5,-65.685724
355.6,-63.996903
355.7,-67.342989
355.8,-62.80588
355.9,-65.450287
356,-66.116348
356.1,-64.348061
356.2,-62.903517
356.3,-66.202439
356.4,-64.038857
356.5,-64.501442
356.6,-64.970318
356.7,-64.184381
356.8,-64.699361
356.9,-63.127107
357,-65.358772
357.1,-63.794777
357.2,-68.521301
357.3,-64.653349
357.4,-64.932707
357.5,-66.167811
357.6,-62.706822
357.7,-65.459113
357.8,-66.241895
357.9,-65.787506
358,-65.408776
358.1,-66.546611
358.2,-65.417703
358.3,-66.585394
358.4,-65.242974
358.5,-66.510511
358.6,-66.589052
358.7,-65.159622
358.8,-65.484785
358.9,-66.698384
359,-65.504154
359.1,-65.427904
359.2,-68.67215
359.3,-68.236909
359.4,-68.75029
359.5,-66.552104
359.6,-67.627323
359.7,-67.140284
359.8,-66.635092
359.9,-67.156516
360,-67.203277
360.1,-67.98842
360.2,-67.472566
360.3,-69.02618
360.4,-67.930549
360.5,-67.153716
360.6,-67.409711
360.7,-68.921529
360.8,-67.721126
360.9,-68.278735
361,-69.225092
361.1,-67.357659
361.2,-67.308524
361.3,-67.334156
361.4,-67.127698
361.5,-64.96936
361.6,-67.559752
361.7,-66.680139
361.8,-66.086402
361.9,-66.914876
362,-65.796169
362.1,-66.872584
362.2,-67.001718
362.3,-68.151503
362.4,-67.051811
362.5,-66.520136
362.6,-66.442573
362.7,-63.510216
362.8,-66.296645
362.9,-66.911831
363,-64.209796
363.1,-62.940584
363.2,-64.525463
363.3,-63.735408
363.4,-62.430086
363.5,-63.314176
363.6,-61.835787
363.7,-60.752112
363.8,-60.697066
363.9,-60.513788
364,-59.754704
364.1,-59.09378
364.2,-58.365117
364.3,-56.323858
364.4,-54.378069
364.5,-55.479503
364.6,-54.172766
364.7,-53.45389
364.8,-54.856901
364.9,-52.873559
365,-52.791059
365.1,-51.457139
365.2,-51.200871
365.3,-50.107516
365.4,-48.91253
365.5,-49.269814
365.6,-46.423331
365.7,-44.774345
365.8,-44.551015
365.9,-42.528615
366,-37.857686
366.1,-34.211851
366.2,-28.281352
366.3,-13.419817
366.4,5.8149829
366.5,20.486749
366.6,26.205597
366.7,23.270365
366.8,20.021252
366.9,13.359043
367,4.1832878
367.1,-3.6390486
367.2,-8.446434
367.3,-17.921915
367.4,-22.58768
367.5,-29.093259
367.6,-36.379214
367.7,-40.91102
367.8,-48.526713
367.9,-51.37322
368,-55.100536
368.1,-56.92881
368.2,-60.982248
368.3,-59.773885
368.4,-63.796999
368.5,-62.647691
368.6,-61.467287
368.7,-63.880949
368.8,-64.375317
368.9,-60.947092
369,-62.708658
369.1,-62.798309
369.2,-63.44948
369.3,-62.777318
369.4,-61.277426
369.5,-62.20586
369.6,-62.554932
369.7,-64.079745
369.8,-63.501588
369.9,-63.075548
370,-64.277795
370.1,-62.782811
370.2,-62.209447
370.3,-63.397563
370.4,-62.308859
370.5,-62.63177
370.6,-64.690726
370.7,-61.239985
370.8,-65.563359
370.9,-64.51973
371,-62.420824
371.1,-64.218991
371.2,-63.945846
371.3,-63.783339
371.4,-67.153872
371.5,-65.86112
371.6,-64.791478
371.7,-66.944061
371.8,-63.08369
371.9,-63.390227
372,-63.879772
372.1,-64.825037
372.2,-64.214475
372.3,-64.642304
372.4,-65.104455
372.5,-64.113624
372.6,-64.433609
372.7,-65.803997
372.8,-65.046199
372.9,-63.250933
373,-64.621825
373.1,-65.817711
373.2,-62.682818
373.3,-64.357664
373.4,-63.043554
373.5,-62.272218
373.6,-63.910169
373.7,-61.65906
373.8,-61.225498
373.9,-59.565647
374,-60.622831
374.1,-61.25248
374.2,-62.641869
374.3,-58.924771
374.4,-59.385116
374.5,-59.542844
374.6,-58.624024
374.7,-56.916216
374.8,-58.277914
374.9,-55.875384
375,-55.817443
375.1,-57.119058
375.2,-56.67015
375.3,-54.414679
375.4,-56.039718
375.5,-55.325854
375.6,-56.594855
375.7,-55.208084
375.8,-57.250007
375.9,-56.424482
376,-56.751134
376.1,-58.395254
376.2,-58.891779
376.3,-56.379681
376.4,-58.096348
376.5,-58.104846
376.6,-58.516558
376.7,-59.069361
376.8,-60.277823
376.9,-58.419742
377,-58.82075
377.1,-60.297512
377.2,-59.674295
377.3,-60.111787
377.4,-59.993138
377.5,-62.098129
377.6,-61.008103
377.7,-59.894893
377.8,-61.645597
377.9,-62.925623
378,-60.994998
378.1,-61.231689
378.2,-60.202232
378.3,-62.013983
378.4,-60.908971
378.5,-62.405432
378.6,-63.252289
378.7,-63.579096
378.8,-63.728549
378.9,-63.5747
379,-62.581243
379.1,-63.884824
379.2,-63.397243
379.3,-61.781542
379.4,-62.566308
379.5,-63.198865
379.6,-63.249139
379.7,-63.502236
379.8,-64.247328
379.9,-63.744327
380,-64.227936
380.1,-64.114202
380.2,-65.110789
380.3,-65.475281
380.4,-65.467004
380.5,-68.60744
380.6,-64.795885
380.7,-65.832194
380.8,-64.8854
380.9,-65.16562
381,-67.353944
381.1,-65.391093
381.2,-67.263355
381.3,-68.233076
381.4,-67.57933
381.5,-68.304207
381.6,-67.345345
381.7,-68.574782
381.8,-68.880812
381.9,-67.991372
382,-67.805879
382.1,-66.717035
382.2,-67.768144
382.3,-67.919775
382.4,-67.440318
382.5,-67.780193
382.6,-67.908055
382.7,-67.728853
382.8,-66.368504
382.9,-66.997251
383,-67.575902
383.1,-66.998535
383.2,-66.346346
383.3,-66.795261
383.4,-67.301477
383.5,-67.950557
383.6,-66.236998
383.7,-65.754561
383.8,-66.164175
383.9,-66.270313
384,-65.071958
384.1,-65.232146
384.2,-67.241511
384.3,-66.410357
384.4,-66.156185
384.5,-65.495352
384.6,-64.794266
384.7,-63.260504
384.8,-63.164195
384.9,-62.109502
385,-61.5024
385.1,-59.914446
385.2,-59.052189
385.3,-59.92248
385.4,-58.229462
385.5,-56.920366
385.6,-57.0972
385.7,-55.837615
385.8,-56.150645
385.9,-57.800193
386,-57.91884
386.1,-54.726044
386.2,-52.936501
386.3,-50.121646
386.4,-51.656208
386.5,-50.070826
386.6,-49.933559
386.7,-50.394745
386.8,-51.250966
386.9,-47.892525
387,-47.547941
387.1,-47.01918
387.2,-44.474532
387.3,-39.941461
387.4,-35.285234
387.5,-32.43618
387.6,-22.252452
387.7,-1.6683507
387.8,16.162517
387.9,25.43998
388,25.614569
388.1,23.542592
388.2,16.096302
388.3,7.2966447
388.4,1.0228601
388.5,-8.4430248
388.6,-12.357533
388.7,-19.943129
388.8,-25.516365
388.9,-33.465783
389,-38.134038
389.1,-43.91663
389.2,-48.126718
389.3,-52.05688
389.4,-55.334096
389.5,-58.161214
389.6,-60.110548
389.7,-60.989859
389.8,-60.899118
389.9,-61.580564
390,-60.763904
390.1,-62.672563
390.2,-62.80702
390.3,-64.083072
390.4,-61.594508
390.5,-62.968601
390.6,-63.23485
390.7,-63.610716
390.8,-62.322286
390.9,-61.892053
391,-61.540281
391.1,-62.102225
391.2,-63.434142
391.3,-61.737363
391.4,-63.663577
391.5,-61.575828
391.6,-62.654607
391.7,-63.004618
391.8,-62.820058
391.9,-65.96655
392,-64.257881
392.1,-64.978873
392.2,-63.74085
392.3,-64.278003
392.4,-64.614791
392.5,-64.397508
392.6,-64.620626
392.7,-64.333179
392.8,-65.080736
392.9,-64.195559
393,-63.825549
393.1,-64.42238
393.2,-62.946417
393.3,-65.808893
393.4,-63.807543
393.5,-63.111797
393.6,-64.535502
393.7,-64.109521
393.8,-63.059879
393.9,-64.30013
394,-63.80136
394.1,-65.493403
394.2,-65.285735
394.3,-64.755173
394.4,-64.306571
394.5,-65.467739
394.6,-63.695006
394.7,-65.170048
394.8,-62.628697
394.9,-61.319664
395,-63.250503
395.1,-61.782416
395.2,-60.688034
395.3,-60.436529
395.4,-61.05155
395.5,-59.748803
395.6,-57.986136
395.7,-58.231135
395.8,-59.7473
395.9,-56.654682
396,-58.557914
396.1,-56.757977
396.2,-56.667443
396.3,-56.699321
396.4,-55.82081
396.5,-54.849584
396.6,-56.95202
396.7,-56.051226
396.8,-55.63137
396.9,-56.337812
397,-55.471235
397.1,-57.947528
397.2,-56.607447
397.3,-58.921376
397.4,-56.271477
397.5,-57.885293
397.6,-57.486154
397.7,-58.049226
397.8,-60.456935
397.9,-57.75281
398,-59.388797
398.1,-58.907189
398.2,-59.714127
398.3,-61.396138
398.4,-58.978084
398.5,-60.718396
398.6,-61.885253
398.7,-58.5375
398.8,-60.292528
398.9,-61.900779
399,-59.397292
399.1,-61.549053
399.2,-62.133149
399.3,-60.620984
399.4,-61.929961
399.5,-61.253283
399.6,-61.595236
399.7,-63.405921
399.8,-63.45114
399.9,-62.409519
400,-62.342936
400.1,-63.083643
400.2,-61.045308
400.3,-63.910435
400.4,-62.426102
400.5,-62.376281
400.6,-61.656418
400.7,-63.780321
400.8,-63.339891
400.9,-65.077823
401,-63.310048
401.1,-61.094505
401.2,-62.851045
401.3,-62.837057
401.4,-63.044866
401.5,-62.588358
401.6,-62.200316
401.7,-63.968111
401.8,-65.098547
401.9,-62.846452
402,-64.658646
402.1,-63.539977
402.2,-63.639697
402.3,-60.525978
402.4,-62.527935
402.5,-61.907823
402.6,-62.219844
402.7,-61.146568
402.8,-62.492032
402.9,-61.77028
403,-61.969891
403.1,-61.274371
403.2,-59.131789
403.3,-58.552528
403.4,-58.950195
403.5,-58.686601
403.6,-55.775844
403.7,-54.603522
403.8,-54.403139
403.9,-52.252045
404,-54.531004
404.1,-52.634616
404.2,-50.933185
404.3,-49.664358
404.4,-50.331495
404.5,-48.270877
404.6,-47.763135
404.7,-46.201756
404.8,-46.53667
404.9,-43.374185
405,-40.863017
405.1,-37.098076
405.2,-32.960687
405.3,-24.950846
405.4,-8.6947249
405.5,8.072066
405.6,19.688382
405.7,24.30192
405.8,21.416836
405.9,17.292547
406,8.6179778
406.1,1.8696881
406.2,-4.4754889
406.3,-12.218102
406.4,-18.96635
406.5,-25.773392
406.6,-30.19919
406.7,-33.842402
406.8,-40.624146
406.9,-46.261678
407,-52.762133
407.1,-53.825417
407.2,-58.056988
407.3,-58.831685
407.4,-59.417197
407.5,-63.319646
407.6,-62.210528
407.7,-62.271619
407.8,-63.683948
407.9,-64.95227
408,-65.99403
408.1,-63.167046
408.2,-66.219581
408.3,-63.103057
408.4,-66.982504
408.5,-65.975378
408.6,-63.659091
408.7,-62.571857
408.8,-62.752249
408.9,-64.258334
409,-63.720298
409.1,-63.973456
409.2,-63.355162
409.3,-62.401858
409.4,-63.07947
409.5,-62.681683
409.6,-63.442956
409.7,-61.541319
409.8,-65.16685
409.9,-62.669493
410,-60.650708
410.1,-62.308149
410.2,-63.184933
410.3,-62.041657
410.4,-61.9481
410.5,-64.650815
410.6,-63.649605
410.7,-61.733091
410.8,-61.918117
410.9,-60.756993
411,-60.936403
411.1,-63.552075
411.2,-60.652363
411.3,-61.588735
411.4,-61.098606
411.5,-61.838716
411.6,-61.306437
411.7,-60.247662
411.8,-60.694643
411.9,-62.830112
412,-62.574097
412.1,-62.356668
412.2,-62.050921
412.3,-61.760507
412.4,-61.620243
412.5,-59.493501
412.6,-61.543377
412.7,-60.841626
412.8,-60.699989
412.9,-60.293277
413,-61.518464
413.1,-61.295518
413.2,-58.205349
413.3,-59.42679
413.4,-59.328871
413.5,-60.826864
413.6,-61.464101
413.7,-58.644809
413.8,-59.061653
413.9,-59.062031
414,-59.333503
414.1,-57.80896
414.2,-60.211475
414.3,-59.973255
414.4,-58.475069
414.5,-60.799596
414.6,-59.23322
414.7,-60.139836
414.8,-59.435487
414.9,-58.615899
415,-59.310704
415.1,-59.519087
415.2,-58.281744
415.3,-58.271903
415.4,-57.355787
415.5,-57.421489
415.6,-59.543415
415.7,-59.726437
415.8,-57.754469
415.9,-56.063305
416,-59.525383
416.1,-59.821867
416.2,-57.995761
416.3,-58.026021
416.4,-58.130311
416.5,-58.551151
416.6,-58.17787
416.7,-55.748826
416.8,-57.819731
416.9,-57.058237
417,-57.78448
417.1,-55.964298
417.2,-57.286094
417.3,-56.346207
417.4,-56.673937
417.5,-56.380659
417.6,-56.245654
417.7,-56.550455
417.8,-58.127039
417.9,-56.450673
418,-57.009785
418.1,-56.738536
418.2,-56.750611
418.3,-55.556728
418.4,-55.751583
418.5,-54.732904
418.6,-55.892021
418.7,-54.406616
418.8,-55.949693
418.9,-55.703088
419,-55.838695
419.1,-55.330487
419.2,-53.804396
419.3,-55.856162
419.4,-54.093028
419.5,-55.322183
419.6,-54.651573
419.7,-55.102584
419.8,-54.150306
419.9,-56.017668
420,-53.364307
420.1,-55.107633
420.2,-53.700286
420.3,-55.183109
420.4,-53.755938
420.5,-53.499562
420.6,-52.8176
420.7,-52.15462
420.8,-54.158011
420.9,-53.698948
421,-54.558764
421.1,-52.130901
421.2,-53.163083
421.3,-51.509539
421.4,-50.981476
421.5,-51.798641
421.6,-51.02068
421.7,-49.457539
421.8,-51.269771
421.9,-51.881787
422,-52.382121
422.1,-51.383242
422.2,-50.173347
422.3,-51.199144
422.4,-48.044801
422.5,-48.739788
422.6,-49.83326
422.7,-48.546492
422.8,-46.199636
422.9,-46.732122
423,-48.241104
423.1,-45.872518
423.2,-46.475228
423.3,-46.42939
423.4,-45.414758
423.5,-44.501859
423.6,-43.924839
423.7,-41.57862
423.8,-40.856587
423.9,-39.37067
424,-37.120954
424.1,-33.578086
424.2,-27.89735
424.3,-15.284919
424.4,-1.3300932
424.5,9.1957157
424.6,16.863742
424.7,15.192761
424.8,14.397317
424.9,10.503327
425,4.0782584
425.1,-1.496471
425.2,-9.3369963
425.3,-14.419474
425.4,-20.483903
425.5,-25.861066
425.6,-31.15557
425.7,-38.057316
425.8,-41.059815
425.9,-46.863164
426,-51.259874
426.1,-52.288429
426.2,-57.164113
426.3,-59.716465
426.4,-58.701251
426.5,-62.330415
426.6,-61.512421
426.7,-59.945407
426.8,-60.303455
426.9,-63.688017
427,-61.703223
427.1,-61.329915
427.2,-62.996153
427.3,-62.198894
427.4,-62.785601
427.5,-61.757443
427.6,-62.521836
427.7,-61.322823
427.8,-60.814606
427.9,-60.772127
428,-62.010445
428.1,-62.247832
428.2,-61.679787
428.3,-60.150045
428.4,-61.43181
428.5,-62.372456
428.6,-59.257658
428.7,-62.340621
428.8,-61.277152
428.9,-61.499266
429,-59.614925
429.1,-62.883515
429.2,-59.562637
429.3,-59.615813
429.4,-59.385137
429.5,-59.752568
429.6,-61.388338
429.7,-59.345672
429.8,-59.634749
429.9,-60.045119
430,-59.699177
430.1,-60.548032
430.2,-60.483693
430.3,-58.95591
430.4,-58.804305
430.5,-59.775908
430.6,-58.11723
430.7,-59.162037
430.8,-58.03639
430.9,-59.884752
431,-59.253179
431.1,-60.353396
431.2,-58.283782
431.3,-59.791084
431.4,-57.415635
431.5,-57.233102
431.6,-58.574909
431.7,-59.310081
431.8,-55.49212
431.9,-57.616327
432,-57.091628
432.1,-57.524017
432.2,-58.669122
432.3,-58.958646
432.4,-58.989435
432.5,-57.362069
432.6,-58.30095
432.7,-56.115584
432.8,-58.7476
432.9,-57.637868
433,-57.273916
433.1,-58.432814
433.2,-57.285565
433.3,-57.381911
433.4,-57.187595
433.5,-56.353389
433.6,-55.17204
433.7,-55.301019
433.8,-55.713578
433.9,-54.876919
434,-57.054452
434.1,-54.500869
434.2,-56.317725
434.3,-56.347963
434.4,-55.551181
434.5,-54.456516
434.6,-54.639572
434.7,-54.966738
434.8,-55.693179
434.9,-52.649797
435,-54.987806
435.1,-53.649145
435.2,-54.650691
435.3,-53.78906
435.4,-55.703647
435.5,-55.493799
435.6,-53.775484
435.7,-52.49333
435.8,-53.704857
435.9,-53.506087
436,-52.576821
436.1,-52.798726
436.2,-52.708744
436.3,-51.522227
436.4,-53.944942
436.5,-53.470327
436.6,-52.248142
436.7,-54.276052
436.8,-52.574338
436.9,-52.91031
437,-52.120677
437.1,-51.746122
437.2,-52.542816
437.3,-51.914701
437.4,-52.281785
437.5,-51.875699
437.6,-51.331265
437.7,-52.562638
437.8,-51.340154
437.9,-51.499181
438,-51.829962
438.1,-52.930659
438.2,-50.964215
438.3,-51.133332
438.4,-51.615552
438.5,-49.839892
438.6,-50.241568
438.7,-51.368803
438.8,-51.738382
438.9,-50.247052
439,-51.397374
439.1,-51.581029
439.2,-51.367518
439.3,-50.004637
439.4,-50.629088
439.5,-47.300008
439.6,-51.597423
439.7,-50.328675
439.8,-50.072566
439.9,-50.360356
440,-51.24125
440.1,-50.179828
440.2,-49.715052
440.3,-51.813317
440.4,-50.251045
440.5,-49.059669
440.6,-50.897675
440.7,-50.650497
440.8,-49.932091
440.9,-47.958571
441,-50.133063
441.1,-49.626902
441.2,-49.426911
441.3,-49.410909
441.4,-49.079993
441.5,-50.503371
441.6,-49.13853
441.7,-47.821923
441.8,-49.860217
441.9,-47.626913
442,-48.31314
442.1,-48.8666
442.2,-48.675926
442.3,-46.831734
442.4,-47.873263
442.5,-48.8886
442.6,-50.104614
442.7,-48.642766
442.8,-50.582978
442.9,-49.406322
443,-47.928703
443.1,-48.590448
443.2,-49.86007
443.3,-49.270481
443.4,-47.853228
443.5,-49.630058
443.6,-47.680552
443.7,-50.296397
443.8,-49.398532
443.9,-46.277274
444,-48.441434
444.1,-48.041293
444.2,-49.077927
444.3,-47.900938
444.4,-49.300698
444.5,-48.739945
444.6,-48.996032
444.7,-47.873419
444.8,-48.904362
444.9,-50.510145
445,-48.528394
445.1,-48.89485
445.2,-50.749933
445.3,-50.113523
445.4,-50.928341
445.5,-49.616363
445.6,-49.284103
445.7,-49.549451
445.8,-47.539185
445.9,-50.613536
446,-51.436663
446.1,-49.80584
446.2,-51.017576
446.3,-51.15199
446.4,-50.922179
446.5,-51.201125
446.6,-53.132651
446.7,-51.327649
446.8,-52.255681
446.9,-53.013001
447,-52.966068
447.1,-52.34251
447.2,-53.97816
447.3,-51.655284
447.4,-52.710985
447.5,-55.190298
447.6,-52.810993
447.7,-53.725348
447.8,-55.910167
447.9,-54.43731
448,-54.588976
448.1,-53.58327
448.2,-55.054099
448.3,-55.088462
448.4,-56.030915
448.5,-56.867125
448.6,-56.184431
448.7,-55.70201
448.8,-54.929245
448.9,-54.078345
449,-54.405262
449.1,-56.973206
449.2,-55.039388
449.3,-55.461221
449.4,-56.761578
449.5,-54.804301
449.6,-56.432444
449.7,-54.847163
449.8,-56.825733
449.9,-54.814716
450,-56.059935
450.1,-55.474433
450.2,-55.790485
450.3,-56.455667
450.4,-56.305683
450.5,-54.264907
450.6,-56.485159
450.7,-56.285183
450.8,-55.101353
450.9,-55.479643
451,-54.493138
451.1,-54.000806
451.2,-53.465063
451.3,-55.540759
451.4,-56.664048
451.5,-55.202282
451.6,-54.488735
451.7,-54.259075
451.8,-55.730525
451.9,-54.222437
452,-53.983691
452.1,-53.74809
452.2,-55.565819
452.3,-55.87061
452.4,-53.855049
452.5,-55.023001
452.6,-55.671665
452.7,-55.301678
452.8,-54.510194
452.9,-55.017617
453,-54.371653
453.1,-53.296579
453.2,-53.966833
453.3,-54.041902
453.4,-53.833936
453.5,-54.333879
453.6,-53.439553
453.7,-52.442013
453.8,-53.540499
453.9,-54.553421
454,-53.09925
454.1,-53.273556
454.2,-52.469635
454.3,-52.951215
454.4,-52.895816
454.5,-51.168044
454.6,-52.18355
454.7,-55.058021
454.8,-54.172866
454.9,-53.441097
455,-52.973832
455.1,-53.879186
455.2,-53.382154
455.3,-53.692387
455.4,-54.434931
455.5,-56.242125
455.6,-55.584563
455.7,-56.305618
455.8,-54.243844
455.9,-56.377536
456,-55.58019
456.1,-55.806882
456.2,-56.672167
456.3,-56.460486
456.4,-56.515378
456.5,-56.836706
456.6,-57.676889
456.7,-57.017365
456.8,-55.975185
456.9,-57.849875
457,-57.901884
457.1,-58.905914
457.2,-55.511415
457.3,-56.549454
457.4,-57.516839
457.5,-57.797688
457.6,-58.366692
457.7,-57.979938
457.8,-58.09331
457.9,-58.340057
458,-58.278172
458.1,-58.561074
458.2,-56.520537
458.3,-56.645937
458.4,-58.647553
458.5,-58.868674
458.6,-57.439854
458.7,-57.814154
458.8,-57.462094
458.9,-58.657179
459,-58.76007
459.1,-59.00401
459.2,-57.635252
459.3,-57.473353
459.4,-57.223134
459.5,-58.461586
459.6,-59.266046
459.7,-59.635586
459.8,-57.24725
459.9,-59.372057
460,-59.485544
460.1,-57.927935
460.2,-60.453768
460.3,-58.8509
460.4,-60.46127
460.5,-58.780464
460.6,-59.758719
460.7,-59.372292
460.8,-57.018406
460.9,-59.887414
461,-58.603858
461.1,-57.437171
461.2,-59.040219
461.3,-59.165953
461.4,-58.128128
461.5,-57.998064
461.6,-57.384614
461.7,-59.04552
461.8,-59.351517
461.9,-59.687821
462,-60.915131
462.1,-57.227514
462.2,-59.135778
462.3,-58.181506
462.4,-56.315771
462.5,-59.888079
462.6,-59.024466
462.7,-57.935085
462.8,-59.744899
462.9,-57.822273
463,-57.807066
463.1,-58.120267
463.2,-59.24585
463.3,-59.671158
463.4,-57.563599
463.5,-59.3027
463.6,-57.789851
463.7,-60.296968
463.8,-59.745107
463.9,-58.166578
464,-59.896402
464.1,-60.219364
464.2,-58.707968
464.3,-59.185378
464.4,-59.330681
464.5,-58.085003
464.6,-60.226124
464.7,-58.03735
464.8,-61.03119
464.9,-60.568916
465,-57.911552
465.1,-59.112165
465.2,-57.731761
465.3,-58.228238
465.4,-58.950373
465.5,-59.630422
465.6,-58.7226
465.7,-58.625075
465.8,-57.492379
465.9,-59.104181
466,-59.768925
466.1,-59.328916
466.2,-58.203535
466.3,-58.573655
466.4,-59.975037
466.5,-58.392738
466.6,-59.84927
466.7,-59.683569
466.8,-58.37439
466.9,-58.382754
467,-57.551189
467.1,-59.793276
467.2,-59.879756
467.3,-58.424782
467.4,-59.389866
467.5,-58.983331
467.6,-59.109841
467.7,-57.159252
467.8,-59.183477
467.9,-57.780895
468,-59.68778
468.1,-58.344364
468.2,-58.795434
468.3,-56.723121
468.4,-59.089426
468.5,-59.846198
468.6,-59.295706
468.7,-57.632305
468.8,-57.384823
468.9,-58.590131
469,-59.570387
469.1,-56.824838
469.2,-59.026948
469.3,-58.720719
469.4,-58.443057
469.5,-59.626548
469.6,-59.807835
469.7,-58.736286
469.8,-57.919279
469.9,-59.750257
470,-59.300056
470.1,-58.565057
470.2,-58.752117
470.3,-60.562317
470.4,-58.590658
470.5,-57.782761
470.6,-58.876806
470.7,-59.443792
470.8,-58.292645
470.9,-59.430374
471,-58.362546
471.1,-57.400897
471.2,-59.161473
471.3,-58.98878
471.4,-58.006521
471.5,-60.119909
471.6,-59.760601
471.7,-59.623387
471.8,-58.580515
471.9,-58.216352
472,-59.65821
472.1,-59.082955
472.2,-57.659828
472.3,-58.709883
472.4,-60.186501
472.5,-60.062677
472.6,-58.691478
472.7,-59.226071
472.8,-59.828582
472.9,-59.834078
473,-59.263473
473.1,-59.952197
473.2,-57.178062
473.3,-58.219745
473.4,-58.995729
473.5,-58.9858
473.6,-58.966325
473.7,-58.861969
473.8,-57.328346
473.9,-60.549601
474,-58.896297
474.1,-60.682848
474.2,-58.464562
474.3,-57.610887
474.4,-59.288452
474.5,-59.417227
474.6,-58.993094
474.7,-58.160638
474.8,-59.008553
474.9,-59.694906
475,-58.504917
475.1,-58.720976
475.2,-60.103311
475.3,-59.828543
475.4,-56.077982
475.5,-57.810505
475.6,-61.477518
475.7,-59.649095
475.8,-57.808902
475.9,-60.054425
476,-58.723755
476.1,-59.338301
476.2,-58.858885
476.3,-57.070704
476.4,-58.534823
476.5,-58.162316
476.6,-57.297
476.7,-58.613467
476.8,-59.366202
476.9,-59.550957
477,-60.155909
477.1,-59.185575
477.2,-59.181459
477.3,-58.408552
477.4,-59.329635
477.5,-59.896372
477.6,-58.826743
477.7,-57.30346
477.8,-60.033737
477.9,-59.861166
478,-58.939184
478.1,-59.177607
478.2,-59.729829
478.3,-59.537583
478.4,-58.427848
478.5,-57.784527
478.6,-59.744172
478.7,-59.831325
478.8,-58.146749
478.9,-57.025523
479,-59.130899
479.1,-58.76002
479.2,-58.081552
479.3,-59.110553
479.4,-58.262496
479.5,-60.101741
479.6,-60.650023
479.7,-57.587412
479.8,-59.860107
479.9,-58.509223
480,-57.388729
480.1,-58.794682
480.2,-60.348636
480.3,-58.710232
480.4,-57.376368
480.5,-58.246096
480.6,-57.95315
480.7,-57.903511
480.8,-58.452898
480.9,-57.969873
481,-59.152932
481.1,-58.765858
481.2,-57.919171
481.3,-58.824144
481.4,-57.618234
481.5,-57.907548
481.6,-58.328734
481.7,-58.928904
481.8,-57.844239
481.9,-57.026652
482,-56.518218
482.1,-58.051252
482.2,-58.602203
482.3,-56.952384
482.4,-57.145466
482.5,-59.198444
482.6,-58.454508
482.7,-59.770029
482.8,-58.212122
482.9,-56.578222
483,-57.440912
483.1,-57.520089
483.2,-58.487948
483.3,-58.084392
483.4,-57.573705
483.5,-58.1951
483.6,-58.527995
483.7,-59.695051
483.8,-57.213969
483.9,-60.830825
484,-60.258403
484.1,-59.1656
484.2,-59.601891
484.3,-58.978
484.4,-57.962498
484.5,-59.014903
484.6,-57.883682
484.7,-58.777973
484.8,-59.650756
484.9,-59.12393
485,-57.775314
485.1,-56.23932
485.2,-58.732877
485.3,-58.905682
485.4,-60.380415
485.5,-58.191641
485.6,-58.913142
485.7,-57.770744
485.8,-58.157721
485.9,-59.042608
486,-57.828884
486.1,-58.313318
486.2,-57.647679
486.3,-59.926736
486.4,-57.996006
486.5,-59.739629
486.6,-59.628238
486.7,-58.370626
486.8,-58.439278
486.9,-59.495591
487,-60.560829
487.1,-58.745929
487.2,-59.722816
487.3,-61.756697
487.4,-57.731786
487.5,-59.259728
487.6,-56.306506
487.7,-59.597814
487.8,-59.969788
487.9,-58.306831
488,-58.863601
488.1,-58.204619
488.2,-57.792095
488.3,-58.80168
488.4,-58.992456
488.5,-59.579139
488.6,-58.130475
488.7,-57.250205
488.8,-56.614981
488.9,-57.065169
489,-58.999053
489.1,-58.824083
489.2,-57.860004
489.3,-58.787393
489.4,-58.661051
489.5,-58.051757
489.6,-59.645709
489.7,-59.262844
489.8,-59.412528
489.9,-58.66495
490,-59.746999
490.1,-58.176225
490.2,-58.322688
490.3,-59.828232
490.4,-59.860631
490.5,-58.086809
490.6,-58.08793
490.7,-57.357634
490.8,-58.95663
490.9,-59.030707
491,-58.504111
491.1,-57.296132
491.2,-58.581717
491.3,-56.716016
491.4,-60.101903
491.5,-59.338996
491.6,-58.33013
491.7,-60.627303
491.8,-58.506161
491.9,-59.066401
492,-59.643245
492.1,-59.319056
492.2,-58.665651
492.3,-59.276018
492.4,-57.862123
492.5,-59.066853
492.6,-58.798983
492.7,-58.084819
492.8,-59.100672
492.9,-58.316755
493,-57.340385
493.1,-59.143219
493.2,-58.060744
493.3,-60.894366
493.4,-59.465027
493.5,-57.789382
493.6,-57.396822
493.7,-56.7411
493.8,-55.883326
493.9,-56.604341
494,-59.491228
494.1,-58.120173
494.2,-58.466816
494.3,-58.693949
494.4,-58.103645
494.5,-61.231848
494.6,-60.300335
494.7,-60.834802
494.8,-59.19161
494.9,-61.581579
495,-58.166869
495.1,-58.53302
495.2,-58.293305
495.3,-58.708168
495.4,-60.493364
495.5,-58.302964
495.6,-59.081628
495.7,-59.250539
495.8,-60.174117
495.9,-58.043351
496,-58.021467
496.1,-58.526672
496.2,-59.88855
496.3,-58.719752
496.4,-60.664021
496.5,-59.449905
496.6,-57.912724
496.7,-59.801726
496.8,-58.993199
496.9,-57.293156
497,-60.236896
497.1,-60.432108
497.2,-58.081336
497.3,-58.190959
497.4,-58.74894
497.5,-58.741127
497.6,-58.697255
497.7,-59.345449
497.8,-60.738806
497.9,-59.695579
498,-59.137115
498.1,-58.171164
498.2,-59.123795
498.3,-56.163047
498.4,-58.994663
498.5,-59.185721
498.6,-57.106859
498.7,-58.572045
498.8,-59.753327
498.9,-57.427201
499,-58.23964
499.1,-58.996751
499.2,-59.109429
499.3,-59.415504
499.4,-58.169844
499.5,-60.015564
499.6,-59.494916
499.7,-58.239204
499.8,-58.945221
499.9,-57.622178
500,-58.913683
500.1,-57.534918
500.2,-58.412748
500.3,-59.551494
500.4,-57.571147
500.5,-57.957971
500.6,-58.615506
500.7,-59.459741
500.8,-57.527064
500.9,-58.166398
501,-58.196515
501.1,-58.852403
501.2,-57.669473
501.3,-59.43638
501.4,-59.779527
501.5,-59.848115
501.6,-58.886768
501.7,-59.251057
501.8,-58.07598
501.9,-57.529568
502,-59.950497
502.1,-58.399974
502.2,-59.124537
502.3,-57.953168
502.4,-57.264545
502.5,-58.348835
502.6,-60.446165
502.7,-57.729567
502.8,-58.133454
502.9,-58.911737
503,-59.674245
503.1,-58.943358
503.2,-57.398429
503.3,-59.109302
503.4,-59.39642
503.5,-57.967331
503.6,-58.458655
503.7,-59.365861
503.8,-59.920775
503.9,-59.647138
504,-59.249746
504.1,-58.755177
504.2,-57.225882
504.3,-59.140638
504.4,-58.550549
504.5,-60.144906
504.6,-58.753058
504.7,-58.673429
504.8,-60.472373
504.9,-59.361494
505,-59.96526
505.1,-58.446596
505.2,-57.481894
505.3,-59.465262
505.4,-59.785391
505.5,-59.993205
505.6,-60.657396
505.7,-62.46074
505.8,-61.92264
505.9,-62.218164
506,-60.683353
506.1,-63.277676
506.2,-60.753529
506.3,-61.265262
506.4,-62.101603
506.5,-63.564939
506.6,-62.859479
506.7,-61.601485
506.8,-61.953258
506.9,-62.978017
507,-61.872878
507.1,-64.004854
507.2,-62.250523
507.3,-60.546964
507.4,-62.529988
507.5,-65.014368
507.6,-61.693218
507.7,-61.352004
507.8,-62.928665
507.9,-65.762926
508,-62.916334
508.1,-65.747352
508.2,-64.004285
508.3,-64.322882
508.4,-64.661792
508.5,-63.271331
508.6,-64.360092
508.7,-64.737346
508.8,-65.188093
508.9,-67.692438
509,-63.959365
509.1,-65.027219
509.2,-65.231496
509.3,-66.025309
509.4,-65.5078
509.5,-63.742684
509.6,-65.123491
509.7,-66.172076
509.8,-65.807637
509.9,-65.280659
510,-65.673359
510.1,-65.287439
510.2,-65.596738
510.3,-66.32252
510.4,-66.74837
510.5,-65.356178
510.6,-67.032629
510.7,-64.414219
510.8,-67.676832
510.9,-65.933395
511,-65.640646
511.1,-67.212647
511.2,-66.476993
511.3,-67.302678
511.4,-67.967562
511.5,-67.172183
511.6,-66.185471
511.7,-64.973217
511.8,-67.664307
511.9,-67.962215
512,-66.658718
512.1,-67.920573
512.2,-67.76188
512.3,-67.626046
512.4,-66.851419
512.5,-66.993654
512.6,-65.91291
512.7,-66.398045
512.8,-67.050365
512.9,-67.424215
513,-68.410444
513.1,-67.098889
513.2,-67.415541
513.3,-68.030581
513.4,-68.211016
513.5,-65.594522
513.6,-67.428251
513.7,-67.324127
513.8,-70.303044
513.9,-66.900029
514,-68.044047
514.1,-69.497921
514.2,-67.409024
514.3,-67.599991
514.4,-68.212639
514.5,-68.447425
514.6,-68.01932
514.7,-68.493154
514.8,-64.378037
514.9,-69.529796
515,-68.526124
515.1,-68.016753
515.2,-69.136065
515.3,-67.627962
515.4,-67.521009
515.5,-67.764633
515.6,-67.662308
515.7,-69.809129
515.8,-67.921991
515.9,-67.577043
516,-70.267287
516.1,-68.32654
516.2,-69.005784
516.3,-67.446421
516.4,-68.511709
516.5,-68.064388
516.6,-70.013675
516.7,-69.38366
516.8,-69.173581
516.9,-69.09093
517,-69.306632
517.1,-69.58674
517.2,-69.927813
517.3,-67.810988
517.4,-67.40912
517.5,-68.917116
517.6,-68.097918
517.7,-69.470787
517.8,-71.011551
517.9,-70.295417
518,-68.495267
518.1,-68.591401
518.2,-68.788916
518.3,-67.865582
518.4,-68.736189
518.5,-69.791104
518.6,-70.275221
518.7,-71.568694
518.8,-70.435179
518.9,-68.81072
519,-69.811105
519.1,-69.495154
519.2,-69.794364
519.3,-70.388906
519.4,-69.265535
519.5,-70.437341
519.6,-70.909104
519.7,-69.378413
519.8,-71.513172
519.9,-71.290406
520,-69.326121
520.1,-70.220161
520.2,-68.507542
520.3,-69.430799
520.4,-69.092663
520.5,-70.763446
520.6,-69.851971
520.7,-70.697806
520.8,-70.314913
520.9,-69.478414
521,-72.224056
521.1,-69.958839
521.2,-69.78153
521.3,-68.595574
521.4,-71.61795
521.5,-69.953037
521.6,-70.960523
521.7,-70.587067
521.8,-68.566843
521.9,-71.161929
522,-70.243549
522.1,-70.32141
522.2,-70.159205
522.3,-70.602019
522.4,-70.517609
522.5,-70.618969
522.6,-69.596748
522.7,-69.345895
522.8,-68.055211
522.9,-70.408323
523,-68.926592
523.1,-72.097397
523.2,-70.787391
523.3,-70.996365
523.4,-68.0258
523.5,-68.29524
523.6,-70.569516
523.7,-70.041365
523.8,-71.209435
523.9,-70.732603
524,-69.625429
524.1,-69.49755
524.2,-71.186828
524.3,-70.366581
524.4,-71.824075
524.5,-69.539545
524.6,-71.257357
524.7,-68.627304
524.8,-70.512038
524.9,-68.95919
525,-70.667904
525.1,-69.594931
525.2,-70.612532
525.3,-71.351328
525.4,-69.569547
525.5,-70.079414
525.6,-71.425897
525.7,-70.896765
525.8,-70.129164
525.9,-70.884886
526,-71.759176
526.1,-69.537057
526.2,-72.063112
526.3,-70.861817
526.4,-70.433862
526.5,-72.733119
526.6,-71.487472
526.7,-70.664068
526.8,-70.366036
526.9,-71.024266
527,-70.417117
527.1,-69.848421
527.2,-71.353703
527.3,-71.676043
527.4,-70.682691
527.5,-70.168837
527.6,-72.377979
527.7,-71.279555
527.8,-70.50538
527.9,-70.674336
528,-72.694606
528.1,-70.022747
528.2,-70.588714
528.3,-71.156203
528.4,-70.190558
528.5,-72.487486
528.6,-71.517554
528.7,-72.502023
528.8,-69.204693
528.9,-70.095344
529,-69.713386
529.1,-69.457768
529.2,-70.638128
529.3,-70.232663
529.4,-69.521061
529.5,-68.491144
529.6,-72.641154
529.7,-70.51133
529.8,-71.31911
529.9,-70.781204
530,-71.345733
530.1,-70.243715
530.2,-71.271682
530.3,-69.084655
530.4,-70.381485
530.5,-71.843115
530.6,-71.115964
530.7,-71.986935
530.8,-69.68784
530.9,-68.520761
531,-70.175797
531.1,-68.469685
531.2,-71.044129
531.3,-71.27957
531.4,-70.297906
531.5,-71.30228
531.6,-69.625587
531.7,-71.672738
531.8,-71.843367
531.9,-70.82987
532,-69.578834
532.1,-72.923752
532.2,-70.971402
532.3,-69.586271
532.4,-71.289832
532.5,-71.962839
532.6,-72.565605
532.7,-71.703249
532.8,-69.573243
532.9,-70.983618
533,-70.840827
533.1,-71.519366
533.2,-72.974831
533.3,-71.132691
533.4,-71.185252
533.5,-70.002521
533.6,-71.866654
533.7,-71.089527
533.8,-71.392472
533.9,-71.732899
534,-70.697504
534.1,-71.96842
534.2,-70.510473
534.3,-68.608602
534.4,-70.298814
534.5,-72.438146
534.6,-71.727284
534.7,-71.271318
534.8,-71.24273
534.9,-72.592223
535,-70.133122
535.1,-70.524763
535.2,-71.330554
535.3,-73.222666
535.4,-71.827002
535.5,-72.924078
535.6,-72.732095
535.7,-72.61095
535.8,-70.188456
535.9,-70.985671
536,-72.552634
536.1,-72.589023
536.2,-71.833762
536.3,-71.676467
536.4,-71.587362
536.5,-70.762598
536.6,-70.679959
536.7,-72.220375
536.8,-71.236724
536.9,-71.319973
537,-72.660188
537.1,-71.349723
537.2,-71.601989
537.3,-71.517709
537.4,-71.197048
537.5,-72.243612
537.6,-72.6847
537.7,-73.789674
537.8,-73.248336
537.9,-71.838793
538,-73.705603
538.1,-72.571076
538.2,-70.18058
538.3,-73.278976
538.4,-72.128611
538.5,-71.652075
538.6,-70.3303
538.7,-73.207065
538.8,-71.318662
538.9,-72.035251
539,-71.222703
539.1,-70.867623
539.2,-72.068634
539.3,-72.357956
539.4,-71.183573
539.5,-70.607961
539.6,-72.094545
539.7,-72.147122
539.8,-72.126603
539.9,-72.51517
540,-69.367746
540.1,-72.228171
540.2,-71.590421
540.3,-73.327493
540.4,-72.397942
540.5,-75.087573
540.6,-71.952157
540.7,-72.602648
540.8,-73.865395
540.9,-71.944335
541,-71.09244
541.1,-71.764328
541.2,-71.427295
541.3,-71.018829
541.4,-71.298538
541.5,-72.118402
541.6,-72.343501
541.7,-73.04128
541.8,-71.945979
541.9,-71.259327
542,-73.330737
542.1,-72.022713
542.2,-71.03277
542.3,-72.863556
542.4,-71.28802
542.5,-71.165149
542.6,-71.792242
542.7,-71.803488
542.8,-71.059746
542.9,-72.53143
543,-71.777716
543.1,-73.493685
543.2,-72.620793
543.3,-72.554284
543.4,-72.286596
543.5,-71.157448
543.6,-71.906401
543.7,-72.379633
543.8,-72.304637
543.9,-73.360934
544,-70.893218
544.1,-71.538915
544.2,-72.052959
544.3,-71.256123
544.4,-73.301442
544.5,-72.94701
544.6,-73.040964
544.7,-73.216408
544.8,-71.949336
544.9,-73.631596
545,-71.261707
545.1,-71.762739
545.2,-71.184158
545.3,-72.934645
545.4,-71.648443
545.5,-71.162762
545.6,-72.499214
545.7,-70.111785
545.8,-70.244193
545.9,-71.44886
546,-72.547564
546.1,-74.021814
546.2,-72.780649
546.3,-72.75395
546.4,-74.020226
546.5,-72.431493
546.6,-72.352618
546.7,-74.199909
546.8,-71.276629
546.9,-73.315302
547,-73.406749
547.1,-72.451791
547.2,-72.422337
547.3,-70.524713
547.4,-71.088767
547.5,-71.785526
547.6,-73.993305
547.7,-71.099152
547.8,-73.114814
547.9,-73.329349
548,-70.556872
548.1,-71.538298
548.2,-72.735187
548.3,-72.940828
548.4,-72.500597
548.5,-74.077553
548.6,-71.560857
548.7,-72.919197
548.8,-71.471189
548.9,-71.484805
549,-71.84344
549.1,-71.650793
549.2,-73.662475
549.3,-72.268493
549.4,-70.651649
549.5,-71.435822
549.6,-70.0595
549.7,-72.966014
549.8,-72.54133
549.9,-72.65269
550,-73.7535
550.1,-73.343399
550.2,-72.686894
550.3,-73.256518
550.4,-71.233782
550.5,-72.434187
550.6,-72.465305
550.7,-71.032899
550.8,-71.471297
550.9,-72.515629
551,-72.974012
551.1,-73.65814
551.2,-71.763149
551.3,-73.221046
551.4,-72.660516
551.5,-73.25717
551.6,-72.824215
551.7,-72.793202
551.8,-71.78846
551.9,-71.109274
552,-73.935623
552.1,-73.846163
552.2,-71.65433
552.3,-71.777445
552.4,-73.232992
552.5,-71.645026
552.6,-72.84882
552.7,-71.672587
552.8,-72.467293
552.9,-72.725636
553,-73.39002
553.1,-71.714213
553.2,-70.976882
553.3,-74.113014
553.4,-72.378977
553.5,-72.382552
553.6,-73.062293
553.7,-72.819162
553.8,-71.319158
553.9,-70.868671
554,-70.596468
554.1,-73.374288
554.2,-70.704318
554.3,-71.989803
554.4,-71.735554
554.5,-69.426597
554.6,-70.212746
554.7,-72.191516
554.8,-71.10754
554.9,-71.36061
555,-70.546785
555.1,-68.636493
555.2,-70.603501
555.3,-71.654319
555.4,-69.143345
555.5,-68.643366
555.6,-68.973777
555.7,-68.152159
555.8,-70.003148
555.9,-66.381166
556,-67.908289
556.1,-68.601446
556.2,-68.601409
556.3,-67.042601
556.4,-67.219111
556.5,-69.007196
556.6,-67.032336
556.7,-66.359781
556.8,-66.882822
556.9,-67.917571
557,-67.985812
557.1,-69.06133
557.2,-66.5331
557.3,-65.998546
557.4,-65.763984
557.5,-65.758903
557.6,-64.15941
557.7,-65.200555
557.8,-66.346259
557.9,-65.169789
558,-64.692535
558.1,-65.624581
558.2,-63.954648
558.3,-65.291517
558.4,-67.461161
558.5,-65.128816
558.6,-64.246587
558.7,-64.732728
558.8,-63.164596
558.9,-64.201298
559,-62.918895
559.1,-63.229102
559.2,-63.786557
559.3,-62.153322
559.4,-63.009563
559.5,-63.035537
559.6,-62.439868
559.7,-61.693961
559.8,-61.200206
559.9,-63.082169
560,-62.616955
560.1,-63.256965
560.2,-61.807475
560.3,-62.061284
560.4,-61.453943
560.5,-62.463398
560.6,-59.801302
560.7,-60.316927
560.8,-61.200212
560.9,-59.541713
561,-58.880491
561.1,-62.109386
561.2,-60.494076
561.3,-58.712343
561.4,-58.612435
561.5,-58.13456
561.6,-58.129101
561.7,-58.315525
561.8,-57.79998
561.9,-57.366396
562,-56.601749
562.1,-55.679919
562.2,-57.917597
562.3,-57.104672
562.4,-56.312261
562.5,-56.941761
562.6,-56.30098
562.7,-53.760334
562.8,-53.932933
562.9,-52.567376
563,-55.188341
563.1,-53.87966
563.2,-53.097723
563.3,-51.366445
563.4,-50.81381
563.5,-51.613094
563.6,-50.896992
563.7,-49.871035
563.8,-48.550987
563.9,-46.50388
564,-46.352072
564.1,-43.191592
564.2,-40.805606
564.3,-35.725363
564.4,-29.538879
564.5,-16.289606
564.6,6.4115323
564.7,20.384034
564.8,27.702791
564.9,24.185694
565,22.368344
565.1,13.602735
565.2,8.3783806
565.3,-1.0111045
565.4,-8.3141829
565.5,-15.739138
565.6,-21.176997
565.7,-28.023045
565.8,-33.898448
565.9,-39.30952
566,-45.234808
566.1,-49.366884
566.2,-52.216849
566.3,-52.561298
566.4,-57.529505
566.5,-56.827748
566.6,-60.503184
566.7,-59.108067
566.8,-62.551668
566.9,-61.987916
567,-60.863175
567.1,-62.156389
567.2,-64.280149
567.3,-62.45388
567.4,-63.102975
567.5,-64.511735
567.6,-63.625792
567.7,-60.820952
567.8,-63.176238
567.9,-63.541104
568,-63.861334
568.1,-63.4317
568.2,-63.562557
568.3,-62.399515
568.4,-63.333554
568.5,-63.71733
568.6,-61.904342
568.7,-63.66542
568.8,-64.954072
568.9,-61.949008
569,-63.13954
569.1,-61.924216
569.2,-62.266753
569.3,-63.828055
569.4,-62.677326
569.5,-62.994393
569.6,-64.176408
569.7,-61.702948
569.8,-63.914418
569.9,-63.091758
570,-62.931125
570.1,-61.082896
570.2,-61.127939
570.3,-61.464999
570.4,-59.765066
570.5,-63.419521
570.6,-63.414235
570.7,-62.136897
570.8,-60.755548
570.9,-62.007411
571,-63.514027
571.1,-61.149222
571.2,-62.304173
571.3,-61.182183
571.4,-62.70577
571.5,-62.17281
571.6,-62.411354
571.7,-63.010525
571.8,-62.35173
571.9,-63.466715
572,-62.647792
572.1,-61.446605
572.2,-61.30233
572.3,-59.665406
572.4,-61.014679
572.5,-62.289082
572.6,-61.420962
572.7,-63.271529
572.8,-63.210971
572.9,-61.039097
573,-64.414401
573.1,-62.489336
573.2,-63.007356
573.3,-62.155038
573.4,-62.980893
573.5,-62.088733
573.6,-60.59357
573.7,-62.431041
573.8,-61.470735
573.9,-62.766403
574,-63.879862
574.1,-62.32592
574.2,-63.989085
574.3,-63.911851
574.4,-63.059717
574.5,-60.246012
574.6,-62.137274
574.7,-63.12575
574.8,-62.448676
574.9,-62.04158
575,-60.146783
575.1,-61.98023
575.2,-62.170094
575.3,-64.548772
575.4,-63.647631
575.5,-60.332883
575.6,-60.669786
575.7,-64.786612
575.8,-61.634224
575.9,-61.964953
576,-61.475748
576.1,-64.302029
576.2,-62.003562
576.3,-62.337792
576.4,-60.011273
576.5,-64.061944
576.6,-61.989838
576.7,-62.823366
576.8,-64.081198
576.9,-62.453482
577,-62.529449
577.1,-62.480535
577.2,-63.719387
577.3,-61.681218
577.4,-62.042666
577.5,-62.907068
577.6,-61.040136
577.7,-61.569722
577.8,-62.953636
577.9,-63.504378
578,-60.459798
578.1,-60.835702
578.2,-63.149251
578.3,-62.486973
578.4,-62.794695
578.5,-61.42095
578.6,-61.846813
578.7,-61.384697
578.8,-61.616357
578.9,-61.074071
579,-62.728666
579.1,-61.363123
579.2,-62.056214
579.3,-61.38112
579.4,-61.341108
579.5,-61.290124
579.6,-60.709756
579.7,-60.603557
579.8,-60.576558
579.9,-62.062628
580,-63.267288
580.1,-60.174834
580.2,-62.088808
580.3,-62.010871
580.4,-61.774522
580.5,-61.908758
580.6,-60.958711
580.7,-62.56871
580.8,-62.266519
580.9,-60.742197
581,-61.024934
581.1,-61.223362
581.2,-62.802718
581.3,-61.075647
581.4,-59.918207
581.5,-62.720385
581.6,-61.146269
581.7,-61.678915
581.8,-62.297152
581.9,-60.164739
582,-60.536537
582.1,-62.94738
582.2,-60.117278
582.3,-61.798443
582.4,-62.324676
582.5,-63.477492
582.6,-60.998321
582.7,-60.839946
582.8,-61.679323
582.9,-61.118569
583,-59.601739
583.1,-57.870041
583.2,-62.590371
583.3,-60.34276
583.4,-62.210323
583.5,-59.075718
583.6,-61.160309
583.7,-61.243443
583.8,-61.925844
583.9,-59.727802
584,-61.834789
584.1,-60.073063
584.2,-61.927752
584.3,-59.61387
584.4,-62.072572
584.5,-61.274432
584.6,-62.10521
584.7,-60.370869
584.8,-59.92394
584.9,-59.759627
585,-59.639121
585.1,-59.857276
585.2,-59.055259
585.3,-60.651921
585.4,-61.881953
585.5,-59.671436
585.6,-61.416699
585.7,-61.743879
585.8,-61.934254
585.9,-59.615606
586,-62.574513
586.1,-60.698149
586.2,-58.848583
586.3,-60.281773
586.4,-60.622696
586.5,-59.781092
586.6,-58.868675
586.7,-60.178146
586.8,-60.848592
586.9,-60.429273
587,-61.688197
587.1,-60.920759
587.2,-61.920969
587.3,-60.741406
587.4,-59.080018
587.5,-60.242437
587.6,-59.332011
587.7,-60.151628
587.8,-61.585053
587.9,-59.678638
588,-61.960121
588.1,-60.205707
588.2,-58.851938
588.3,-60.925701
588.4,-60.456732
588.5,-61.343076
588.6,-58.964899
588.7,-60.37935
588.8,-59.025244
588.9,-59.949885
589,-60.918825
589.1,-61.772059
589.2,-59.39042
589.3,-57.75649
589.4,-58.552541
589.5,-60.016565
589.6,-59.521671
589.7,-59.928548
589.8,-60.954565
589.9,-59.705105
590,-58.867829
590.1,-58.501564
590.2,-60.799961
590.3,-59.357665
590.4,-59.258825
590.5,-59.457138
590.6,-60.280466
590.7,-59.905689
590.8,-60.001542
590.9,-59.481268
591,-58.449573
591.1,-60.620071
591.2,-57.73643
591.3,-60.769537
591.4,-58.249037
591.5,-59.424367
591.6,-58.643239
591.7,-60.902104
591.8,-59.199738
591.9,-59.385524
592,-59.508577
592.1,-58.955069
592.2,-58.423767
592.3,-59.64347
592.4,-58.3034
592.5,-57.663867
592.6,-58.907647
592.7,-60.507238
592.8,-60.442296
592.9,-57.7508
593,-59.489673
593.1,-59.125907
593.2,-59.525066
593.3,-58.094763
593.4,-58.855185
593.5,-59.258135
593.6,-58.178464
593.7,-59.06377
593.8,-59.378635
593.9,-58.060296
594,-58.227064
594.1,-58.710805
594.2,-58.794018
594.3,-59.531016
594.4,-60.579081
594.5,-59.287432
594.6,-57.789282
594.7,-58.659743
594.8,-59.599435
594.9,-57.586508
595,-59.571747
595.1,-58.394483
595.2,-58.894611
595.3,-59.930249
595.4,-58.116065
595.5,-60.714479
595.6,-60.85398
595.7,-60.311632
595.8,-60.361803
595.9,-57.496737
596,-59.545193
596.1,-58.425877
596.2,-58.367941
596.3,-58.183771
596.4,-57.961131
596.5,-59.098167
596.6,-58.526407
596.7,-58.960248
596.8,-57.141613
596.9,-58.37388
597,-58.634822
597.1,-58.108615
597.2,-58.663553
597.3,-59.130831
597.4,-58.504764
597.5,-57.385046
597.6,-57.722726
597.7,-59.478993
597.8,-57.249756
597.9,-60.051069
598,-56.251423
598.1,-58.201978
598.2,-58.85832
598.3,-59.52025
598.4,-56.721156
598.5,-60.509315
598.6,-57.470911
598.7,-58.090401
598.8,-57.85792
598.9,-59.102467
599,-58.62841
599.1,-57.566237
599.2,-57.964375
599.3,-57.535533
599.4,-60.387161
599.5,-57.737951
599.6,-57.327596
599.7,-57.30002
599.8,-55.756843
599.9,-57.367928
600,-56.612078
600.1,-58.703952
600.2,-58.165207
600.3,-59.093299
600.4,-60.175738
600.5,-58.390497
600.6,-59.044375
600.7,-57.815582
600.8,-57.905317
600.9,-57.8748
601,-59.96244
601.1,-57.752868
601.2,-58.498595
601.3,-58.509973
601.4,-59.618884
601.5,-58.840078
601.6,-58.364471
601.7,-57.886397
601.8,-58.772478
601.9,-59.09194
602,-57.422702
602.1,-58.087587
602.2,-58.721235
602.3,-58.583884
602.4,-58.413001
602.5,-60.610497
602.6,-59.153486
602.7,-60.015358
602.8,-58.017507
602.9,-58.273538
603,-58.197163
603.1,-59.222409
603.2,-58.63204
603.3,-57.763388
603.4,-59.307965
603.5,-60.500472
603.6,-59.62951
603.7,-58.793194
603.8,-58.152711
603.9,-59.320135
604,-56.034593
604.1,-59.510529
604.2,-57.87643
604.3,-56.603618
604.4,-58.179272
604.5,-56.950245
604.6,-55.364205
604.7,-55.174437
604.8,-53.531394
604.9,-52.35098
605,-50.924696
605.1,-49.648031
605.2,-47.770222
605.3,-47.390626
605.4,-45.885608
605.5,-40.670075
605.6,-40.741415
605.7,-36.651334
605.8,-31.845746
605.9,-22.504195
606,-4.7307608
606.1,11.367329
606.2,20.0384
606.3,22.671196
606.4,21.485467
606.5,13.277532
606.6,7.8133107
606.7,0.19722717
606.8,-8.6428613
606.9,-15.653046
607,-21.804244
607.1,-27.100427
607.2,-31.955259
607.3,-38.243652
607.4,-43.522518
607.5,-48.999395
607.6,-53.572903
607.7,-57.917946
607.8,-58.448934
607.9,-59.218219
608,-61.6882
608.1,-61.469786
608.2,-63.352962
608.3,-63.403216
608.4,-63.419772
608.5,-63.271462
608.6,-62.249074
608.7,-66.514022
608.8,-65.27595
608.9,-65.344553
609,-65.256091
609.1,-63.024071
609.2,-64.55682
609.3,-66.373233
609.4,-64.983342
609.5,-64.382369
609.6,-64.147374
609.7,-64.760465
609.8,-63.318845
609.9,-63.247142
610,-63.931051
610.1,-62.17907
610.2,-63.109709
610.3,-62.979568
610.4,-62.196268
610.5,-65.33089
610.6,-61.342055
610.7,-64.951751
610.8,-65.023813
610.9,-63.905196
611,-63.452881
611.1,-64.292781
611.2,-62.399458
611.3,-63.325052
611.4,-62.723599
611.5,-64.415669
611.6,-63.481658
611.7,-62.230995
611.8,-61.74685
611.9,-61.246609
612,-59.897855
612.1,-58.774542
612.2,-59.952237
612.3,-58.729448
612.4,-58.98042
612.5,-58.171656
612.6,-58.071023
612.7,-58.826027
612.8,-56.268787
612.9,-57.94708
613,-56.719885
613.1,-55.60928
613.2,-58.065742
613.3,-55.791195
613.4,-56.810648
613.5,-56.620631
613.6,-57.413184
613.7,-56.544885
613.8,-57.135293
613.9,-55.932004
614,-57.057563
614.1,-56.57027
614.2,-57.584412
614.3,-58.922116
614.4,-57.592866
614.5,-57.980703
614.6,-59.278047
614.7,-60.172108
614.8,-59.130273
614.9,-58.00973
615,-59.44785
615.1,-60.592155
615.2,-58.943918
615.3,-59.566606
615.4,-58.737666
615.5,-59.458489
615.6,-61.45474
615.7,-60.715417
615.8,-62.270926
615.9,-59.61654
616,-61.662704
616.1,-60.355698
616.2,-61.450718
616.3,-61.040026
616.4,-63.289907
616.5,-61.101209
616.6,-59.95593
616.7,-60.039295
616.8,-61.499699
616.9,-61.345131
617,-58.804365
617.1,-57.881712
617.2,-57.543111
617.3,-57.842606
617.4,-58.961067
617.5,-56.839533
617.6,-56.165003
617.7,-56.182178
617.8,-54.774911
617.9,-55.116669
618,-53.442208
618.1,-54.848287
618.2,-53.352712
618.3,-51.649386
618.4,-51.019595
618.5,-49.71725
618.6,-51.882099
618.7,-52.031196
618.8,-50.486362
618.9,-51.442384
619,-52.214555
619.1,-49.926865
619.2,-51.351431
619.3,-52.091378
619.4,-50.756623
619.5,-52.010021
619.6,-51.584868
619.7,-50.335091
619.8,-48.791632
619.9,-47.900233
620,-48.97156
620.1,-48.755224
620.2,-49.217309
620.3,-47.913076
620.4,-49.386072
620.5,-49.281541
620.6,-48.550584
620.7,-50.731025
620.8,-48.224541
620.9,-48.699768
621,-47.361881
621.1,-49.43442
621.2,-47.30559
621.3,-47.070724
621.4,-49.711255
621.5,-49.694719
621.6,-48.946871
621.7,-46.946598
621.8,-45.604454
621.9,-46.572736
622,-45.454243
622.1,-43.670472
622.2,-41.463209
622.3,-41.311432
622.4,-38.680127
622.5,-34.013648
622.6,-30.672051
622.7,-20.639256
622.8,-11.884557
622.9,2.9730424
623,13.728302
623.1,14.719065
623.2,15.836303
623.3,11.015489
623.4,5.5356054
623.5,-2.1202423
623.6,-5.7212008
623.7,-12.350689
623.8,-18.518695
623.9,-24.57086
624,-28.785958
624.1,-38.341888
624.2,-42.514325
624.3,-47.855832
624.4,-49.636018
624.5,-54.644548
624.6,-55.446651
624.7,-58.709772
624.8,-62.305715
624.9,-61.570487
625,-60.905237
625.1,-62.507614
625.2,-63.081796
625.3,-62.91353
625.4,-63.766352
625.5,-64.064279
625.6,-64.38739
625.7,-63.283076
625.8,-62.675325
625.9,-64.648281
626,-63.362983
626.1,-63.871577
626.2,-62.830941
626.3,-64.0566
626.4,-62.52553
626.5,-63.503593
626.6,-63.382984
626.7,-64.495075
626.8,-63.321641
626.9,-62.372532
627,-64.055806
627.1,-64.900867
627.2,-62.459392
627.3,-63.950164
627.4,-62.692223
627.5,-63.895733
627.6,-65.746427
627.7,-65.027221
627.8,-64.370549
627.9,-65.487082
628,-64.186829
628.1,-62.510037
628.2,-65.331253
628.3,-64.886899
628.4,-64.244661
628.5,-66.447837
628.6,-62.915312
628.7,-63.047061
628.8,-65.130705
628.9,-65.354415
629,-63.207543
629.1,-65.110829
629.2,-62.683176
629.3,-63.247257
629.4,-63.373905
629.5,-61.565847
629.6,-63.587753
629.7,-64.787324
629.8,-63.076268
629.9,-63.151285
630,-62.51016
630.1,-63.348317
630.2,-63.647439
630.3,-63.193348
630.4,-63.654833
630.5,-63.584648
630.6,-62.879945
630.7,-62.220328
630.8,-62.451808
630.9,-64.179087
631,-63.665848
631.1,-64.783796
631.2,-63.344246
631.3,-62.504285
631.4,-62.242351
631.5,-62.160462
631.6,-62.643726
631.7,-62.672284
631.8,-64.182077
631.9,-63.385476
632,-64.022758
632.1,-62.634282
632.2,-62.990535
632.3,-64.375928
632.4,-64.091226
632.5,-63.942905
632.6,-62.305452
632.7,-63.598446
632.8,-60.946795
632.9,-60.708884
633,-59.854504
633.1,-60.986911
633.2,-59.051177
633.3,-58.614728
633.4,-59.446224
633.5,-59.334937
633.6,-59.186503
633.7,-57.479889
633.8,-57.963454
633.9,-55.666569
634,-55.968425
634.1,-56.184434
634.2,-54.637079
634.3,-54.56182
634.4,-52.332569
634.5,-50.762925
634.6,-50.998598
634.7,-53.226707
634.8,-50.4459
634.9,-51.607126
635,-50.75241
635.1,-50.1521
635.2,-49.256092
635.3,-50.021032
635.4,-50.065125
635.5,-49.76825
635.6,-47.93112
635.7,-47.901229
635.8,-48.054145
635.9,-47.249264
636,-45.428082
636.1,-46.169635
636.2,-46.987371
636.3,-45.736374
636.4,-43.884416
636.5,-43.235565
636.6,-42.343082
636.7,-40.273946
636.8,-37.09026
636.9,-32.171401
637,-27.420868
637.1,-16.015138
637.2,-1.2970122
637.3,12.238009
637.4,18.207337
637.5,19.155254
637.6,14.142919
637.7,9.1869982
637.8,4.6035216
637.9,-1.0295554
638,-8.7558001
638.1,-14.997975
638.2,-19.590542
638.3,-24.84717
638.4,-28.221296
638.5,-36.465886
638.6,-43.246417
638.7,-46.416367
638.8,-48.16074
638.9,-52.537398
639,-55.641624
639.1,-56.080406
639.2,-57.163876
639.3,-58.358973
639.4,-60.525581
639.5,-61.185255
639.6,-60.703226
639.7,-61.655829
639.8,-59.946589
639.9,-62.801804
640,-62.118343
640.1,-62.323243
640.2,-62.580238
640.3,-65.052695
640.4,-62.610708
640.5,-62.765671
640.6,-62.320422
640.7,-61.736746
640.8,-62.342396
640.9,-63.702738
641,-63.60287
641.1,-63.119268
641.2,-63.892829
641.3,-63.840877
641.4,-62.713128
641.5,-63.420591
641.6,-63.739908
641.7,-63.130561
641.8,-62.978441
641.9,-62.571556
642,-63.372184
642.1,-62.660621
642.2,-64.039108
642.3,-63.205753
642.4,-63.409492
642.5,-63.03757
642.6,-63.056448
642.7,-61.256405
642.8,-62.170441
642.9,-62.40351
643,-60.9437
643.1,-62.784413
643.2,-60.669908
643.3,-59.025144
643.4,-60.275893
643.5,-61.231981
643.6,-59.444151
643.7,-60.852516
643.8,-59.222419
643.9,-57.881358
644,-56.956504
644.1,-59.669718
644.2,-56.554976
644.3,-56.746518
644.4,-58.164804
644.5,-54.33567
644.6,-56.063724
644.7,-57.32531
644.8,-56.830079
644.9,-56.42649
645,-56.461273
645.1,-56.155008
645.2,-54.828617
645.3,-57.465205
645.4,-54.148839
645.5,-56.551988
645.6,-57.793821
645.7,-56.86156
645.8,-58.026121
645.9,-58.01134
646,-56.833489
646.1,-58.608427
646.2,-59.14939
646.3,-58.005248
646.4,-58.364597
646.5,-58.457076
646.6,-59.603627
646.7,-57.941371
646.8,-60.478998
646.9,-59.007212
647,-59.493243
647.1,-59.185978
647.2,-58.097308
647.3,-59.653807
647.4,-59.893683
647.5,-60.515848
647.6,-61.683491
647.7,-61.252876
647.8,-59.21827
647.9,-61.313298
648,-62.785648
648.1,-61.60921
648.2,-62.770594
648.3,-60.391221
648.4,-63.833181
648.5,-63.175095
648.6,-65.129161
648.7,-63.509777
648.8,-63.917195
648.9,-63.719133
649,-65.505309
649.1,-65.524782
649.2,-64.275374
649.3,-65.051269
649.4,-63.961073
649.5,-66.630619
649.6,-66.669491
649.7,-65.179947
649.8,-64.658789
649.9,-64.427476
650,-65.103805
650.1,-65.848227
650.2,-65.601876
650.3,-63.756894
650.4,-62.567121
650.5,-64.553992
650.6,-64.74473
650.7,-64.425588
650.8,-64.388413
650.9,-65.621689
651,-64.608119
651.1,-64.120543
651.2,-64.287486
651.3,-65.195011
651.4,-65.202441
651.5,-63.459447
651.6,-65.922202
651.7,-63.595175
651.8,-64.60797
651.9,-63.764593
652,-63.581951
652.1,-65.210658
652.2,-65.491522
652.3,-63.745922
652.4,-64.853156
652.5,-65.008546
652.6,-64.061663
652.7,-64.697205
652.8,-64.888554
652.9,-65.84083
653,-64.083762
653.1,-64.747568
653.2,-64.706326
653.3,-65.683035
653.4,-64.425454
653.5,-65.150391
653.6,-66.252539
653.7,-63.312381
653.8,-65.141815
653.9,-63.007115
654,-62.001594
654.1,-63.841606
654.2,-63.122557
654.3,-61.905274
654.4,-60.68924
654.5,-61.892674
654.6,-61.90127
654.7,-60.017077
654.8,-57.289722
654.9,-56.550974
655,-57.236965
655.1,-55.844649
655.2,-55.870773
655.3,-54.38142
655.4,-52.022676
655.5,-53.518695
655.6,-52.457869
655.7,-51.415041
655.8,-49.61467
655.9,-49.215746
656,-49.378933
656.1,-48.480841
656.2,-47.384359
656.3,-44.550446
656.4,-43.154087
656.5,-41.282569
656.6,-39.085829
656.7,-33.326544
656.8,-24.083501
656.9,-9.4933732
657,8.419239
657.1,19.374165
657.2,23.707097
657.3,21.785616
657.4,18.700346
657.5,11.32556
657.6,2.5874389
657.7,-3.268004
657.8,-12.647264
657.9,-18.301769
658,-24.515847
658.1,-29.85723
658.2,-36.058784
658.3,-41.648671
658.4,-48.99297
658.5,-49.397487
658.6,-56.999835
658.7,-58.499712
658.8,-60.273189
658.9,-61.430433
659,-61.144972
659.1,-63.372066
659.2,-62.825666
659.3,-63.584319
659.4,-65.406541
659.5,-64.107319
659.6,-63.79973
659.7,-66.384766
659.8,-61.838794
659.9,-63.965096
660,-63.666219
660.1,-63.735822
660.2,-60.639235
660.3,-62.603495
660.4,-60.474022
660.5,-62.41275
660.6,-60.378005
660.7,-60.207561
660.8,-60.923213
660.9,-62.380042
661,-62.179212
661.1,-61.583773
661.2,-62.336936
661.3,-61.899485
661.4,-60.370557
661.5,-62.773553
661.6,-62.613784
661.7,-62.1321
661.8,-62.242902
661.9,-61.743356
662,-62.695242
662.1,-63.928247
662.2,-63.975197
662.3,-61.95799
662.4,-64.785429
662.5,-64.314632
662.6,-63.061194
662.7,-64.665027
662.8,-62.910721
662.9,-64.163461
663,-63.44072
663.1,-63.724774
663.2,-63.436548
663.3,-64.163748
663.4,-64.9109
663.5,-62.845791
663.6,-64.047334
663.7,-63.710194
663.8,-64.27407
663.9,-65.210825
664,-62.237572
664.1,-63.980583
664.2,-63.886271
664.3,-63.601075
664.4,-65.91755
664.5,-64.316319
664.6,-65.656752
664.7,-64.239304
664.8,-65.984125
664.9,-65.45928
665,-65.657934
665.1,-64.637803
665.2,-65.281127
665.3,-65.467037
665.4,-65.535617
665.5,-67.141132
665.6,-67.024815
665.7,-66.819263
665.8,-69.257925
665.9,-67.187404
666,-67.122526
666.1,-67.480599
666.2,-66.110766
666.3,-69.947539
666.4,-65.882095
666.5,-65.446891
666.6,-67.74664
666.7,-67.402888
666.8,-66.377457
666.9,-68.544282
667,-69.674657
667.1,-67.365278
667.2,-66.471343
667.3,-68.137317
667.4,-68.513805
667.5,-66.496472
667.6,-68.760749
667.7,-66.263872
667.8,-65.598681
667.9,-66.90859
668,-65.84704
668.1,-67.019712
668.2,-68.829218
668.3,-67.998602
668.4,-67.791608
668.5,-67.38583
668.6,-66.140865
668.7,-67.46122
668.8,-67.693844
668.9,-66.800067
669,-67.674502
669.1,-65.42583
669.2,-65.303385
669.3,-67.629388
669.4,-65.932465
669.5,-65.110178
669.6,-65.290757
669.7,-65.596785
669.8,-67.43263
669.9,-66.030583
670,-67.134447
670.1,-65.770699
670.2,-66.371242
670.3,-66.734959
670.4,-66.076058
670.5,-64.661962
670.6,-65.333521
670.7,-63.500181
670.8,-66.395568
670.9,-66.066224
671,-65.690687
671.1,-62.910378
671.2,-62.597672
671.3,-61.559905
671.4,-61.394714
671.5,-58.688545
671.6,-59.657364
671.7,-58.519379
671.8,-55.641822
671.9,-57.534535
672,-55.623172
672.1,-54.738077
672.2,-54.94756
672.3,-54.402846
672.4,-52.788415
672.5,-52.251605
672.6,-50.932201
672.7,-51.124308
672.8,-49.885992
672.9,-49.120481
673,-46.820691
673.1,-45.667487
673.2,-42.593573
673.3,-42.7658
673.4,-36.744038
673.5,-32.641337
673.6,-23.922362
673.7,-8.7185353
673.8,8.1262511
673.9,24.791756
674,25.963584
674.1,24.770883
674.2,17.761945
674.3,11.322769
674.4,3.3646139
674.5,-4.6465324
674.6,-11.451698
674.7,-18.101343
674.8,-22.470874
674.9,-30.905446
675,-37.250051
675.1,-44.559824
675.2,-49.064115
675.3,-52.688052
675.4,-55.990367
675.5,-59.92858
675.6,-59.514648
675.7,-64.743284
675.8,-62.967905
675.9,-65.699364
676,-64.312631
676.1,-64.453673
676.2,-62.62168
676.3,-63.548121
676.4,-63.988083
676.5,-62.29495
676.6,-63.485284
676.7,-62.846623
676.8,-64.420473
676.9,-63.945708
677,-62.001559
677.1,-60.971245
677.2,-60.483449
677.3,-63.148684
677.4,-60.771768
677.5,-60.263095
677.6,-61.517446
677.7,-60.445686
677.8,-61.51918
677.9,-60.885157
678,-60.827446
678.1,-61.851638
678.2,-64.509472
678.3,-62.185496
678.4,-64.198785
678.5,-63.831567
678.6,-63.359125
678.7,-63.984331
678.8,-63.452716
678.9,-65.423963
679,-63.97921
679.1,-62.600621
679.2,-64.888439
679.3,-63.896974
679.4,-66.394963
679.5,-63.638468
679.6,-64.572337
679.7,-65.118623
679.8,-64.222124
679.9,-63.872513
680,-63.50975
680.1,-64.156704
680.2,-65.489994
680.3,-64.853355
680.4,-63.43071
680.5,-61.939677
680.6,-65.876774
680.7,-63.288789
680.8,-64.515079
680.9,-66.459639
681,-65.913686
681.1,-63.679819
681.2,-66.667005
681.3,-65.606911
681.4,-66.39194
681.5,-66.122101
681.6,-66.07419
681.7,-67.522049
681.8,-67.103832
681.9,-67.215966
682,-65.369412
682.1,-69.362505
682.2,-66.841352
682.3,-67.033834
682.4,-67.854548
682.5,-67.263369
682.6,-67.299071
682.7,-68.950702
682.8,-67.838817
682.9,-67.884956
683,-67.349597
683.1,-68.418577
683.2,-67.440068
683.3,-68.056748
683.4,-69.359806
683.5,-66.466554
683.6,-66.863648
683.7,-65.724965
683.8,-65.131032
683.9,-64.676256
684,-68.392257
684.1,-69.21781
684.2,-65.186708
684.3,-65.556778
684.4,-68.210621
684.5,-66.731452
684.6,-67.010075
684.7,-66.946742
684.8,-67.697833
684.9,-67.30453
685,-66.575079
685.1,-66.724602
685.2,-67.1151
685.3,-63.900753
685.4,-64.540592
685.5,-67.423319
685.6,-66.588181
685.7,-66.504956
685.8,-65.489659
685.9,-66.068229
686,-68.465595
686.1,-66.739532
686.2,-68.363644
686.3,-66.306895
686.4,-67.232419
686.5,-67.036949
686.6,-65.656142
686.7,-68.250701
686.8,-66.557589
686.9,-65.275431
687,-64.789111
687.1,-67.385977
687.2,-67.554211
687.3,-66.446869
687.4,-68.006222
687.5,-66.979878
687.6,-66.147349
687.7,-67.074378
687.8,-66.971919
687.9,-68.888924
688,-68.043211
688.1,-69.715184
688.2,-67.984753
688.3,-67.880041
688.4,-69.248688
688.5,-69.403394
688.6,-69.374836
688.7,-69.772017
688.8,-68.852518
688.9,-69.237049
689,-69.974634
689.1,-69.840645
689.2,-68.6701
689.3,-69.292364
689.4,-68.880212
689.5,-69.171966
689.6,-70.291242
689.7,-69.822954
689.8,-69.14902
689.9,-69.942103
690,-67.990163
690.1,-68.819363
690.2,-67.453037
690.3,-69.564393
690.4,-68.793813
690.5,-70.120326
690.6,-69.127187
690.7,-68.952028
690.8,-66.17388
690.9,-67.666175
691,-69.423289
691.1,-69.28774
691.2,-67.002792
691.3,-67.507953
691.4,-68.354649
691.5,-67.172313
691.6,-66.640403
691.7,-68.848899
691.8,-68.606015
691.9,-69.525876
692,-68.399625
692.1,-66.504464
692.2,-65.673817
692.3,-64.925434
692.4,-63.846267
692.5,-62.858939
692.6,-63.962951
692.7,-62.02769
692.8,-62.868096
692.9,-59.293892
693,-59.961029
693.1,-58.618964
693.2,-60.27656
693.3,-59.516773
693.4,-57.07409
693.5,-56.341057
693.6,-55.427386
693.7,-53.716326
693.8,-52.568511
693.9,-51.630327
694,-51.531763
694.1,-48.040735
694.2,-48.59439
694.3,-46.526009
694.4,-45.114137
694.5,-41.627929
694.6,-40.334126
694.7,-33.458855
694.8,-25.951498
694.9,-9.9185567
695,13.433465
695.1,25.771779
695.2,30.073886
695.3,26.954692
695.4,21.037047
695.5,12.776254
695.6,5.5210076
695.7,-2.4340558
695.8,-11.677565
695.9,-18.816706
696,-25.404035
696.1,-32.394557
696.2,-39.154413
696.3,-42.908998
696.4,-50.644963
696.5,-54.374417
696.6,-55.390386
696.7,-58.960389
696.8,-61.433874
696.9,-62.650185
697,-62.982572
697.1,-64.886646
697.2,-64.66877
697.3,-65.177123
697.4,-63.196411
697.5,-67.598323
697.6,-67.529931
697.7,-67.045073
697.8,-66.954762
697.9,-65.470877
698,-66.866041
698.1,-67.61687
698.2,-65.49572
698.3,-65.465827
698.4,-66.27328
698.5,-67.700848
698.6,-67.766519
698.7,-67.028123
698.8,-67.721828
698.9,-66.149192
699,-65.922161
699.1,-66.897089
699.2,-67.852974
699.3,-65.815588
699.4,-68.616028
699.5,-68.173666
699.6,-67.719001
699.7,-64.349608
699.8,-66.416034
699.9,-67.69415
700,-66.798648
700.1,-65.7981
700.2,-66.819755
700.3,-65.888344
700.4,-65.559953
700.5,-66.997374
700.6,-66.692116
700.7,-65.714327
700.8,-65.454446
700.9,-65.918685
701,-67.6962
701.1,-66.243999
701.2,-66.619067
701.3,-65.24016
701.4,-64.895909
701.5,-66.268064
701.6,-65.258133
701.7,-65.430272
701.8,-64.333842
701.9,-65.796113
702,-66.39483
702.1,-63.287874
702.2,-63.436064
702.3,-63.133691
702.4,-63.7169
702.5,-65.980844
702.6,-64.491673
702.7,-65.588415
702.8,-65.039289
702.9,-65.392932
703,-65.907349
703.1,-62.772745
703.2,-63.936003
703.3,-62.662163
703.4,-62.512802
703.5,-60.589695
703.6,-61.77657
703.7,-60.576478
703.8,-63.93034
703.9,-60.473791
704,-57.83616
704.1,-59.301418
704.2,-59.039935
704.3,-56.540288
704.4,-57.988208
704.5,-56.187012
704.6,-55.599226
704.7,-54.593284
704.8,-54.679309
704.9,-52.678704
705,-53.90178
705.1,-53.048606
705.2,-54.359667
705.3,-51.941665
705.4,-52.77806
705.5,-51.177324
705.6,-53.222129
705.7,-51.246975
705.8,-51.242625
705.9,-52.178325
706,-52.188013
706.1,-53.389344
706.2,-51.648001
706.3,-50.945298
706.4,-49.384453
706.5,-51.895589
706.6,-52.555875
706.7,-52.309791
706.8,-51.197904
706.9,-51.668958
707,-53.0799
707.1,-52.26815
707.2,-50.929518
707.3,-52.429284
707.4,-52.561308
707.5,-51.746167
707.6,-54.13111
707.7,-51.651799
707.8,-50.599952
707.9,-52.990758
708,-52.568214
708.1,-52.127953
708.2,-54.753203
708.3,-54.771209
708.4,-54.556116
708.5,-54.361736
708.6,-53.536466
708.7,-54.052002
708.8,-54.314376
708.9,-54.713101
709,-57.139188
709.1,-58.278492
709.2,-56.55518
709.3,-58.078409
709.4,-59.414814
709.5,-59.081693
709.6,-59.402311
709.7,-58.098449
709.8,-61.521258
709.9,-61.238688
710,-60.359451
710.1,-61.986726
710.2,-59.027468
710.3,-62.010416
710.4,-62.758686
710.5,-60.11253
710.6,-62.008795
710.7,-62.014978
710.8,-61.621758
710.9,-63.436489
711,-63.696537
711.1,-63.402184
711.2,-63.053502
711.3,-62.531642
711.4,-63.324549
711.5,-63.470746
711.6,-62.816045
711.7,-64.019859
711.8,-64.471688
711.9,-63.837138
712,-63.292457
712.1,-63.96084
712.2,-64.391962
712.3,-63.413193
712.4,-63.734184
712.5,-63.673652
712.6,-63.814167
712.7,-62.449751
712.8,-64.40745
712.9,-62.657592
713,-64.699879
713.1,-64.049725
713.2,-65.462619
713.3,-64.781203
713.4,-65.455897
713.5,-64.697287
713.6,-62.810137
713.7,-66.788739
713.8,-65.314793
713.9,-62.940736
714,-65.565705
714.1,-63.832388
714.2,-65.024446
714.3,-62.240564
714.4,-63.010178
714.5,-60.932321
714.6,-60.799092
714.7,-60.412072
714.8,-60.605758
714.9,-58.976423
715,-59.349023
715.1,-58.589074
715.2,-60.100517
715.3,-56.004555
715.4,-56.308593
715.5,-55.256952
715.6,-52.367074
715.7,-53.358166
715.8,-52.096963
715.9,-51.213288
716,-50.68866
716.1,-49.156889
716.2,-49.367385
716.3,-48.24183
716.4,-45.543064
716.5,-46.947561
716.6,-46.029631
716.7,-44.131162
716.8,-41.256644
716.9,-40.601244
717,-38.984031
717.1,-34.740563
717.2,-29.583195
717.3,-17.384957
717.4,1.3513744
717.5,14.885293
717.6,21.138481
717.7,22.797339
717.8,19.244048
717.9,13.354227
718,6.4975797
718.1,-3.1624381
718.2,-7.7335918
718.3,-14.801382
718.4,-19.794649
718.5,-27.102463
718.6,-33.86055
718.7,-37.872216
718.8,-45.297872
718.9,-48.695548
719,-54.426588
719.1,-55.106132
719.2,-58.946139
719.3,-61.314611
719.4,-61.937154
719.5,-61.085809
719.6,-62.050205
719.7,-64.193173
719.8,-61.1036
719.9,-65.566395
720,-63.070556
720.1,-62.522534
720.2,-63.365985
720.3,-63.531216
720.4,-61.381911
720.5,-61.424174
720.6,-60.129331
720.7,-60.979007
720.8,-61.866958
720.9,-59.385322
721,-61.422645
721.1,-61.495349
721.2,-61.21171
721.3,-59.937854
721.4,-62.088221
721.5,-61.511742
721.6,-61.343798
721.7,-62.611366
721.8,-58.966223
721.9,-60.315506
722,-60.806679
722.1,-62.698147
722.2,-58.867538
722.3,-61.986537
722.4,-60.838688
722.5,-60.230588
722.6,-61.502282
722.7,-62.773506
722.8,-62.869242
722.9,-63.160461
723,-62.309888
723.1,-64.74599
723.2,-64.745143
723.3,-62.863211
723.4,-64.344046
723.5,-61.812223
723.6,-62.141962
723.7,-63.014066
723.8,-63.939094
723.9,-62.369723
724,-61.482739
724.1,-62.394068
724.2,-62.777573
724.3,-62.335293
724.4,-62.006111
724.5,-63.356533
724.6,-62.012209
724.7,-61.585487
724.8,-63.567887
724.9,-61.059948
725,-61.173977
725.1,-64.009468
725.2,-61.740941
725.3,-62.152324
725.4,-59.395952
725.5,-58.329139
725.6,-59.435933
725.7,-58.220694
725.8,-56.629476
725.9,-58.254
726,-56.547425
726.1,-55.58928
726.2,-57.238169
726.3,-54.902117
726.4,-55.772996
726.5,-57.869697
726.6,-55.633909
726.7,-55.42584
726.8,-55.418203
726.9,-54.444017
727,-55.030381
727.1,-55.880751
727.2,-54.235318
727.3,-55.419055
727.4,-55.465614
727.5,-59.070529
727.6,-58.747796
727.7,-56.281871
727.8,-57.137052
727.9,-56.250108
728,-56.65975
728.1,-57.710883
728.2,-55.859782
728.3,-58.027677
728.4,-60.152534
728.5,-60.003297
728.6,-60.414398
728.7,-58.791197
728.8,-59.965096
728.9,-57.906194
729,-61.02098
729.1,-60.939746
729.2,-59.762609
729.3,-59.850425
729.4,-59.392632
729.5,-60.053413
729.6,-59.923768
729.7,-59.21041
729.8,-59.786213
729.9,-58.083555
730,-58.869782
730.1,-59.812384
730.2,-56.844785
730.3,-55.636506
730.4,-55.637489
730.5,-55.213907
730.6,-54.510932
730.7,-56.098698
730.8,-55.538647
730.9,-53.80989
731,-51.955658
731.1,-52.316176
731.2,-53.261221
731.3,-52.963572
731.4,-51.704619
731.5,-51.49271
731.6,-50.877547
731.7,-50.074288
731.8,-50.047493
731.9,-50.148462
732,-49.373971
732.1,-50.804877
732.2,-49.302965
732.3,-50.992408
732.4,-49.68259
732.5,-50.208033
732.6,-47.726144
732.7,-47.837172
732.8,-48.830073
732.9,-48.080901
733,-46.863255
733.1,-49.805534
733.2,-46.320867
733.3,-47.047124
733.4,-47.018559
733.5,-45.328553
733.6,-48.419391
733.7,-46.554682
733.8,-46.520507
733.9,-45.551746
734,-46.067094
734.1,-43.074072
734.2,-42.566367
734.3,-43.855301
734.4,-41.760071
734.5,-38.696128
734.6,-35.517699
734.7,-31.372809
734.8,-21.772208
734.9,-12.521037
735,2.5288302
735.1,11.744938
735.2,18.075525
735.3,15.692479
735.4,14.163785
735.5,5.3076327
735.6,1.3836278
735.7,-4.6842737
735.8,-10.008374
735.9,-17.965093
736,-23.169233
736.1,-27.734915
736.2,-32.690983
736.3,-39.04388
736.4,-44.464665
736.5,-47.079637
736.6,-53.059099
736.7,-56.066158
736.8,-56.172978
736.9,-57.663714
737,-59.437872
737.1,-60.921165
737.2,-63.145508
737.3,-60.554325
737.4,-62.464846
737.5,-63.794667
737.6,-62.79793
737.7,-62.906306
737.8,-61.812882
737.9,-62.054179
738,-63.859405
738.1,-62.792625
738.2,-65.064791
738.3,-63.726071
738.4,-63.525543
738.5,-64.621938
738.6,-62.537338
738.7,-63.746626
738.8,-62.050702
738.9,-63.044838
739,-61.816872
739.1,-63.716392
739.2,-63.194735
739.3,-64.533901
739.4,-61.428296
739.5,-65.138675
739.6,-63.847596
739.7,-63.615607
739.8,-64.963558
739.9,-65.99481
740,-64.996655
740.1,-65.014209
740.2,-65.156422
740.3,-63.893432
740.4,-64.760498
740.5,-67.437078
740.6,-65.319894
740.7,-65.59888
740.8,-62.68527
740.9,-66.213202
741,-63.175763
741.1,-63.135491
741.2,-64.390772
741.3,-63.681742
741.4,-62.005499
741.5,-65.520314
741.6,-63.857355
741.7,-62.865615
741.8,-64.010532
741.9,-63.260783
742,-63.13372
742.1,-64.23134
742.2,-64.165636
742.3,-62.479239
742.4,-64.222736
742.5,-62.190283
742.6,-63.686429
742.7,-64.81224
742.8,-63.225121
742.9,-62.3776
743,-63.684901
743.1,-64.084771
743.2,-61.405137
743.3,-64.008697
743.4,-62.603215
743.5,-63.393318
743.6,-64.190364
743.7,-63.727901
743.8,-63.272459
743.9,-60.979079
744,-62.21469
744.1,-64.147419
744.2,-64.185563
744.3,-63.745584
744.4,-62.58763
744.5,-63.797463
744.6,-63.650826
744.7,-62.922081
744.8,-64.450473
744.9,-63.696115
745,-63.069191
745.1,-62.265583
745.2,-63.795781
745.3,-63.971552
745.4,-63.7736
745.5,-64.581072
745.6,-61.443906
745.7,-62.054261
745.8,-62.744325
745.9,-63.133484
746,-63.432078
746.1,-60.780153
746.2,-60.430929
746.3,-60.801662
746.4,-57.213682
746.5,-57.945801
746.6,-56.469086
746.7,-55.923712
746.8,-55.359789
746.9,-53.423417
747,-52.591588
747.1,-53.4044
747.2,-54.781933
747.3,-52.534719
747.4,-52.751863
747.5,-52.034149
747.6,-52.524487
747.7,-50.774384
747.8,-49.645492
747.9,-50.074844
748,-50.102705
748.1,-48.339192
748.2,-49.797728
748.3,-45.875185
748.4,-48.49441
748.5,-45.23533
748.6,-44.096828
748.7,-43.922491
748.8,-43.872464
748.9,-42.237035
749,-39.959857
749.1,-38.35979
749.2,-33.465061
749.3,-24.379498
749.4,-12.278336
749.5,4.2088317
749.6,16.017548
749.7,18.807345
749.8,17.127991
749.9,14.484664
750,10.481854
750.1,2.7977487
750.2,-3.7598101
750.3,-9.8153647
750.4,-15.769832
750.5,-22.968534
750.6,-27.177954
750.7,-32.544188
750.8,-40.542866
750.9,-47.460075
751,-50.468439
751.1,-52.797845
751.2,-55.402489
751.3,-57.210633
751.4,-58.206999
751.5,-60.275228
751.6,-60.834017
751.7,-61.406869
751.8,-61.227567
751.9,-60.54077
752,-60.088763
752.1,-61.745719
752.2,-61.406876
752.3,-62.130218
752.4,-61.532218
752.5,-63.628321
752.6,-61.323148
752.7,-61.977982
752.8,-61.271333
752.9,-59.726157
753,-61.512625
753.1,-63.018748
753.2,-62.100524
753.3,-60.608479
753.4,-63.089265
753.5,-63.634397
753.6,-63.456637
753.7,-63.847272
753.8,-62.563335
753.9,-63.014537
754,-63.457289
754.1,-62.860851
754.2,-64.323434
754.3,-64.389965
754.4,-63.099338
754.5,-61.979698
754.6,-63.280913
754.7,-64.469614
754.8,-63.513156
754.9,-63.31198
755,-65.024517
755.1,-63.49572
755.2,-61.644311
755.3,-63.923432
755.4,-64.43068
755.5,-63.21605
755.6,-65.251513
755.7,-64.196674
755.8,-61.95793
755.9,-64.313961
756,-64.844461
756.1,-64.695536
756.2,-66.614689
756.3,-64.220856
756.4,-63.167332
756.5,-64.382366
756.6,-65.667155
756.7,-64.461262
756.8,-65.57778
756.9,-64.783428
757,-65.633178
757.1,-62.549736
757.2,-65.655929
757.3,-66.765223
757.4,-64.507919
757.5,-65.870214
757.6,-67.246228
757.7,-68.127584
757.8,-66.325699
757.9,-66.778387
758,-65.808035
758.1,-65.972374
758.2,-65.432952
758.3,-65.699925
758.4,-66.231597
758.5,-65.314209
758.6,-66.482226
758.7,-66.657505
758.8,-65.991804
758.9,-66.4696
759,-65.023964
759.1,-68.011894
759.2,-65.607137
759.3,-65.378581
759.4,-66.131436
759.5,-64.935511
759.6,-65.458039
759.7,-64.879902
759.8,-65.623628
759.9,-64.818111
760,-64.135946
760.1,-66.556156
760.2,-65.430316
760.3,-64.637703
760.4,-65.128995
760.5,-65.318782
760.6,-66.384915
760.7,-65.98153
760.8,-64.703998
760.9,-66.997311
761,-66.361842
761.1,-65.652499
761.2,-65.595161
761.3,-65.074831
761.4,-65.679319
761.5,-65.929829
761.6,-64.923687
761.7,-65.094122
761.8,-65.992825
761.9,-65.800453
762,-66.323193
762.1,-66.758516
762.2,-66.495628
762.3,-68.427176
762.4,-66.581459
762.5,-65.917052
762.6,-68.453393
762.7,-66.967743
762.8,-67.501268
762.9,-68.088229
763,-69.060163
763.1,-67.382039
763.2,-68.382928
763.3,-67.312536
763.4,-65.759031
763.5,-67.286924
763.6,-67.915968
763.7,-69.615171
763.8,-69.475771
763.9,-67.352453
764,-68.165281
764.1,-69.234078
764.2,-70.189982
764.3,-68.621163
764.4,-67.102705
764.5,-68.776073
764.6,-70.150025
764.7,-68.299096
764.8,-68.414455
764.9,-68.10248
765,-70.253768
765.1,-68.912829
765.2,-69.833481
765.3,-68.718385
765.4,-69.515967
765.5,-69.498678
765.6,-67.938771
765.7,-68.162418
765.8,-69.086206
765.9,-69.351936
766,-68.588531
766.1,-67.816729
766.2,-66.479225
766.3,-66.233521
766.4,-69.404528
766.5,-68.009867
766.6,-69.203413
766.7,-67.512417
766.8,-69.228696
766.9,-67.509558
767,-68.352528
767.1,-67.981134
767.2,-68.623918
767.3,-67.88827
767.4,-70.200864
767.5,-69.610461
767.6,-70.846534
767.7,-68.091475
767.8,-70.58977
767.9,-68.572958
768,-71.14848
768.1,-71.098951
768.2,-70.071981
768.3,-70.850909
768.4,-72.438794
768.5,-71.20609
768.6,-70.280443
768.7,-70.797381
768.8,-70.646613
768.9,-72.558033
769,-71.000195
769.1,-69.706809
769.2,-69.907586
769.3,-69.313256
769.4,-69.959661
769.5,-72.201478
769.6,-71.429181
769.7,-71.065962
769.8,-70.794825
769.9,-70.101932
770,-71.242042
770.1,-71.033442
770.2,-69.656705
770.3,-71.707109
770.4,-69.285015
770.5,-72.392091
770.6,-70.847988
770.7,-67.283906
770.8,-71.854842
770.9,-68.444269
771,-70.553961
771.1,-70.410264
771.2,-69.515108
771.3,-69.66128
771.4,-71.236873
771.5,-69.986002
771.6,-69.917943
771.7,-68.5781
771.8,-66.879857
771.9,-69.494265
772,-68.679353
772.1,-68.537342
772.2,-65.437215
772.3,-65.5696
772.4,-65.510933
772.5,-62.113881
772.6,-61.819124
772.7,-61.316198
772.8,-61.192427
772.9,-58.573943
773,-59.759051
773.1,-58.246455
773.2,-56.130985
773.3,-57.360075
773.4,-55.094767
773.5,-51.962173
773.6,-52.114357
773.7,-51.906539
773.8,-48.87472
773.9,-47.585912
774,-47.938847
774.1,-47.174156
774.2,-46.018539
774.3,-42.904028
774.4,-40.010288
774.5,-31.576997
774.6,-21.636222
774.7,0.64053207
774.8,19.714997
774.9,28.386543
775,29.25263
775.1,25.023691
775.2,17.411534
775.3,8.860649
775.4,-1.037012
775.5,-6.3549632
775.6,-14.519613
775.7,-21.052177
775.8,-27.270922
775.9,-34.739885
776,-40.570433
776.1,-47.909539
776.2,-52.526384
776.3,-57.321377
776.4,-58.567951
776.5,-61.792422
776.6,-61.352394
776.7,-61.988809
776.8,-64.198502
776.9,-63.076402
777,-65.342476
777.1,-66.732383
777.2,-68.035688
777.3,-65.490173
777.4,-64.963869
777.5,-64.948441
777.6,-65.792041
777.7,-65.376669
777.8,-66.935826
777.9,-66.619734
778,-65.654626
778.1,-64.83476
778.2,-64.617791
778.3,-62.28849
778.4,-62.869336
778.5,-63.442257
778.6,-61.790532
778.7,-62.753903
778.8,-61.365482
778.9,-61.443367
779,-60.638099
779.1,-61.253814
779.2,-60.746372
779.3,-61.066575
779.4,-60.937742
779.5,-63.223984
779.6,-61.499278
779.7,-59.801874
779.8,-62.064387
779.9,-60.83738
780,-60.332511
780.1,-62.766692
780.2,-61.016264
780.3,-62.370094
780.4,-62.605629
780.5,-59.508802
780.6,-61.156998
780.7,-61.207962
780.8,-62.612987
780.9,-62.012693
781,-64.287834
781.1,-64.984228
781.2,-64.157442
781.3,-65.6448
781.4,-61.997009
781.5,-64.575792
781.6,-65.154085
781.7,-63.291213
781.8,-64.416974
781.9,-61.602084
782,-64.377944
782.1,-64.28665
782.2,-62.773634
782.3,-64.026036
782.4,-65.486183
782.5,-64.220394
782.6,-63.635571
782.7,-65.804066
782.8,-62.819831
782.9,-64.985354
783,-64.560435
783.1,-61.878135
783.2,-62.933245
783.3,-62.579848
783.4,-62.287611
783.5,-63.449248
783.6,-61.122799
783.7,-60.401369
783.8,-61.156209
783.9,-59.673962
784,-58.621049
784.1,-58.272985
784.2,-57.806213
784.3,-59.459719
784.4,-58.451252
784.5,-56.83106
784.6,-55.606744
784.7,-54.747245
784.8,-57.111342
784.9,-56.476226
785,-54.862092
785.1,-54.90846
785.2,-55.207588
785.3,-56.313812
785.4,-56.331825
785.5,-55.635584
785.6,-56.923028
785.7,-57.734606
785.8,-55.928052
785.9,-55.107576
786,-57.026574
786.1,-57.416237
786.2,-58.625195
786.3,-57.173892
786.4,-57.091222
786.5,-56.854946
786.6,-55.904447
786.7,-58.638865
786.8,-57.163243
786.9,-58.987451
787,-56.757515
787.1,-60.455199
787.2,-61.26231
787.3,-59.084088
787.4,-59.136372
787.5,-59.809645
787.6,-60.133114
787.7,-58.37966
787.8,-60.361962
787.9,-59.613773
788,-60.775427
788.1,-59.04851
788.2,-58.623148
788.3,-59.216774
788.4,-56.834932
788.5,-57.644062
788.6,-55.856243
788.7,-56.63219
788.8,-56.474515
788.9,-56.599144
789,-56.021551
789.1,-55.125152
789.2,-53.593315
789.3,-55.742036
789.4,-51.573365
789.5,-53.463818
789.6,-53.38281
789.7,-50.183706
789.8,-51.213418
789.9,-50.262477
790,-50.035398
790.1,-49.597948
790.2,-50.011025
790.3,-48.27752
790.4,-49.966259
790.5,-49.791484
790.6,-48.257682
790.7,-49.484208
790.8,-48.126361
790.9,-46.966134
791,-46.017476
791.1,-45.040562
791.2,-46.537533
791.3,-44.963331
791.4,-43.145015
791.5,-42.170843
791.6,-40.656641
791.7,-37.600788
791.8,-37.166129
791.9,-29.641111
792,-22.028941
792.1,-8.0741734
792.2,6.9747858
792.3,15.47211
792.4,19.289741
792.5,17.107666
792.6,13.451323
792.7,6.9526359
792.8,0.40019853
792.9,-7.0738888
793,-13.053048
793.1,-17.318466
793.2,-21.144993
793.3,-27.326507
793.4,-32.084529
793.5,-37.209788
793.6,-41.201732
793.7,-46.555363
793.8,-47.957918
793.9,-51.933294
794,-55.466841
794.1,-57.553363
794.2,-58.015545
794.3,-58.930627
794.4,-59.182865
794.5,-61.752537
794.6,-61.177629
794.7,-62.523777
794.8,-61.622019
794.9,-60.382974
795,-61.458999
795.1,-61.713033
795.2,-61.188451
795.3,-61.600361
795.4,-59.933837
795.5,-61.175866
795.6,-63.10425
795.7,-62.868512
795.8,-61.855706
795.9,-61.423722
796,-64.098549
796.1,-62.022818
796.2,-61.609489
796.3,-61.349339
796.4,-62.310567
796.5,-61.023609
796.6,-62.751355
796.7,-61.408893
796.8,-60.944331
796.9,-61.322592
797,-61.775979
797.1,-60.611231
797.2,-59.834616
797.3,-62.49786
797.4,-58.815022
797.5,-61.065262
797.6,-59.397078
797.7,-58.124946
797.8,-58.932097
797.9,-56.502926
798,-57.910659
798.1,-57.072818
798.2,-59.035495
798.3,-57.121753
798.4,-57.728354
798.5,-56.738233
798.6,-55.638852
798.7,-54.821252
798.8,-55.145801
798.9,-57.29065
799,-56.142459
799.1,-56.527039
799.2,-55.607775
799.3,-57.485492
799.4,-56.477486
799.5,-58.378157
799.6,-58.22018
799.7,-56.860307
799.8,-58.679131
799.9,-58.096083
800,-57.945749
800.1,-56.774072
800.2,-58.068877
800.3,-58.405997
800.4,-57.773557
800.5,-58.277178
800.6,-58.766041
800.7,-56.129152
800.8,-57.946982
800.9,-58.673321
801,-58.543859
801.1,-58.811001
801.2,-58.821602
801.3,-60.003282
801.4,-58.696
801.5,-58.952648
801.6,-58.262164
801.7,-57.44324
801.8,-56.860972
801.9,-56.942655
802,-55.530317
802.1,-56.096931
802.2,-55.27574
802.3,-55.103607
802.4,-55.336781
802.5,-54.418414
802.6,-54.48809
802.7,-52.466925
802.8,-52.486822
802.9,-54.942676
803,-52.355335
803.1,-51.03664
803.2,-54.180228
803.3,-52.64866
803.4,-53.444699
803.5,-50.475363
803.6,-51.92784
803.7,-52.234404
803.8,-51.764932
803.9,-51.171283
804,-52.401185
804.1,-52.665594
804.2,-50.907373
804.3,-53.363679
804.4,-51.437413
804.5,-51.620537
804.6,-51.792815
804.7,-53.792897
804.8,-54.467693
804.9,-52.717123
805,-53.999936
805.1,-56.148869
805.2,-53.431807
805.3,-54.181508
805.4,-55.744121
805.5,-56.830587
805.6,-54.866013
805.7,-55.949141
805.8,-55.886399
805.9,-55.471873
806,-57.432455
806.1,-57.954521
806.2,-58.648433
806.3,-56.613921
806.4,-59.406619
806.5,-60.342763
806.6,-60.108364
806.7,-60.234818
806.8,-59.629194
806.9,-59.700232
807,-61.247205
807.1,-60.841228
807.2,-60.434501
807.3,-59.949541
807.4,-62.713694
807.5,-61.786104
807.6,-62.254929
807.7,-62.683234
807.8,-59.666122
807.9,-62.511345
808,-62.004648
808.1,-62.080664
808.2,-62.464808
808.3,-61.680281
808.4,-60.827324
808.5,-63.47057
808.6,-61.220435
808.7,-61.33484
808.8,-63.129241
808.9,-62.842485
809,-62.73171
809.1,-64.419929
809.2,-63.17465
809.3,-62.442481
809.4,-62.684034
809.5,-64.137793
809.6,-62.4084
809.7,-63.326751
809.8,-62.3451
809.9,-63.397107
810,-61.561874
810.1,-62.922353
810.2,-62.565894
810.3,-65.723734
810.4,-63.655138
810.5,-64.514684
810.6,-61.359017
810.7,-63.957033
810.8,-63.430489
810.9,-62.763
811,-63.620564
811.1,-63.856166
811.2,-62.656724
811.3,-65.365483
811.4,-65.408885
811.5,-64.689128
811.6,-65.73407
811.7,-64.331727
811.8,-64.798586
811.9,-65.786134
812,-65.049988
812.1,-66.687549
812.2,-64.190044
812.3,-66.728452
812.4,-64.727062
812.5,-64.80097
812.6,-65.834749
812.7,-65.799875
812.8,-65.371186
812.9,-64.818503
813,-65.080613
813.1,-64.500002
813.2,-65.690101
813.3,-66.868126
813.4,-65.004886
813.5,-66.805879
813.6,-65.085255
813.7,-65.344714
813.8,-66.240447
813.9,-67.450548
814,-66.142395
814.1,-64.91653
814.2,-65.454331
814.3,-65.572785
814.4,-65.57001
814.5,-66.522905
814.6,-65.946642
814.7,-65.668154
814.8,-67.296927
814.9,-67.015782
815,-67.523893
815.1,-65.906611
815.2,-66.953417
815.3,-65.190836
815.4,-66.143037
815.5,-67.282747
815.6,-66.407012
815.7,-68.122945
815.8,-66.875015
815.9,-66.190698
816,-68.566885
816.1,-66.777745
816.2,-67.044189
816.3,-67.178932
816.4,-66.525319
816.5,-68.423238
816.6,-67.756392
816.7,-66.427026
816.8,-68.779756
816.9,-67.878811
817,-67.692301
817.1,-69.389204
817.2,-65.848645
817.3,-68.316952
817.4,-69.021676
817.5,-69.112464
817.6,-68.892645
817.7,-68.434273
817.8,-68.067969
817.9,-66.948601
818,-66.622626
818.1,-67.369866
818.2,-68.43091
818.3,-68.796703
818.4,-65.774266
818.5,-67.740119
818.6,-67.937335
818.7,-67.419257
818.8,-70.242105
818.9,-68.0477
819,-68.508898
819.1,-67.71835
819.2,-67.130687
819.3,-67.981383
819.4,-68.315577
819.5,-68.373248
819.6,-67.111631
819.7,-67.137084
819.8,-69.316124
819.9,-68.875518
820,-68.39908
820.1,-67.060986
820.2,-68.454346
820.3,-68.759486
820.4,-69.408084
820.5,-68.510442
820.6,-67.861764
820.7,-68.873107
820.8,-67.001755
820.9,-69.088958
821,-70.08567
821.1,-69.853928
821.2,-68.768793
821.3,-67.521638
821.4,-70.675538
821.5,-70.453603
821.6,-69.974314
821.7,-70.836446
821.8,-68.782967
821.9,-71.221176
822,-70.644386
822.1,-69.340327
822.2,-70.181293
822.3,-69.825139
822.4,-70.392563
822.5,-68.826899
822.6,-69.733247
822.7,-70.538461
822.8,-69.227483
822.9,-68.516419
823,-68.994058
823.1,-69.18121
823.2,-71.028851
823.3,-69.395289
823.4,-67.823639
823.5,-70.581893
823.6,-70.078703
823.7,-69.624675
823.8,-71.507671
823.9,-68.567495
824,-68.52354
824.1,-69.255485
824.2,-69.41911
824.3,-68.293606
824.4,-70.586429
824.5,-69.202847
824.6,-68.996374
824.7,-66.971139
824.8,-72.049605
824.9,-69.491646
825,-70.022694
825.1,-67.704184
825.2,-68.783466
825.3,-69.008313
825.4,-67.337424
825.5,-70.445266
825.6,-69.95107
825.7,-71.717592
825.8,-69.300451
825.9,-71.114072
826,-69.648119
826.1,-69.636482
826.2,-68.990544
826.3,-71.229196
826.4,-69.538626
826.5,-70.317302
826.6,-70.80589
826.7,-71.158949
826.8,-69.782762
826.9,-70.13975
827,-69.961404
827.1,-71.060091
827.2,-71.595035
827.3,-72.069297
827.4,-72.428791
827.5,-71.58592
827.6,-71.143719
827.7,-71.034578
827.8,-70.821924
827.9,-71.45345
828,-70.704044
828.1,-72.136597
828.2,-71.109984
828.3,-69.611152
828.4,-69.959674
828.5,-71.60436
828.6,-69.841093
828.7,-70.156355
828.8,-69.571968
828.9,-68.979042
829,-69.96758
829.1,-71.093958
829.2,-68.648424
829.3,-69.215538
829.4,-70.043339
829.5,-68.08749
829.6,-69.821972
829.7,-69.861502
829.8,-68.671885
829.9,-68.229534
830,-69.615002
830.1,-69.784687
830.2,-69.997336
830.3,-69.947154
830.4,-69.16919
830.5,-69.265925
830.6,-69.90925
830.7,-68.987717
830.8,-70.433234
830.9,-72.728307
831,-69.09584
831.1,-71.060363
831.2,-71.310089
831.3,-70.036312
831.4,-70.572086
831.5,-70.852079
831.6,-69.671348
831.7,-68.596565
831.8,-71.105655
831.9,-71.839521
832,-72.025677
832.1,-71.17204
832.2,-71.67262
832.3,-70.523357
832.4,-70.628147
832.5,-69.198321
832.6,-71.755163
832.7,-70.622711
832.8,-68.508635
832.9,-68.915212
833,-70.835112
833.1,-70.942983
833.2,-68.799804
833.3,-69.536292
833.4,-71.173345
833.5,-71.332985
833.6,-71.435622
833.7,-70.635646
833.8,-70.478307
833.9,-69.933797
834,-68.737011
834.1,-69.781503
834.2,-70.120796
834.3,-69.586936
834.4,-68.874783
834.5,-69.871941
834.6,-69.304049
834.7,-69.574155
834.8,-67.761315
834.9,-69.989201
835,-69.321737
835.1,-68.749397
835.2,-69.592432
835.3,-69.055499
835.4,-69.823623
835.5,-70.832229
835.6,-68.615201
835.7,-70.592983
835.8,-71.182565
835.9,-70.274161
836,-69.430219
836.1,-67.801414
836.2,-70.595191
836.3,-69.438817
836.4,-69.12952
836.5,-70.491926
836.6,-67.783996
836.7,-70.911409
836.8,-71.039213
836.9,-70.318545
837,-71.487631
837.1,-72.471242
837.2,-71.229901
837.3,-70.887198
837.4,-73.210659
837.5,-71.449995
837.6,-70.443564
837.7,-71.989807
837.8,-71.229907
837.9,-70.528613
838,-69.019671
838.1,-70.827286
838.2,-70.093302
838.3,-71.221807
838.4,-70.917585
838.5,-70.485259
838.6,-69.794435
838.7,-69.909808
838.8,-69.982166
838.9,-69.270775
839,-71.691267
839.1,-70.991362
839.2,-70.419532
839.3,-70.223345
839.4,-68.33455
839.5,-69.699047
839.6,-69.382438
839.7,-68.882639
839.8,-70.299148
839.9,-67.399507
840,-67.224669
840.1,-67.460625
840.2,-67.925973
840.3,-67.420242
840.4,-69.705175
840.5,-68.840808
840.6,-67.30635
840.7,-67.893855
840.8,-68.893896
840.9,-67.812291
841,-68.988675
841.1,-68.126764
841.2,-67.481578
841.3,-67.486031
841.4,-65.43635
841.5,-67.979838
841.6,-65.185767
841.7,-67.361637
841.8,-62.719683
841.9,-61.23545
842,-63.353979
842.1,-61.060986
842.2,-62.23082
842.3,-62.143075
842.4,-59.986922
842.5,-59.761718
842.6,-59.670851
842.7,-58.473782
842.8,-58.005871
842.9,-56.483688
843,-57.291954
843.1,-54.663996
843.2,-53.68655
843.3,-50.558343
843.4,-49.641774
843.5,-49.861909
843.6,-49.193912
843.7,-47.566491
843.8,-47.007879
843.9,-42.636016
844,-37.997019
844.1,-32.778199
844.2,-21.436094
844.3,-3.2324377
844.4,16.493509
844.5,30.036349
844.6,28.743823
844.7,26.248494
844.8,20.65635
844.9,11.00672
845,1.6827212
845.1,-5.9899863
845.2,-15.794983
845.3,-21.178611
845.4,-25.056026
845.5,-33.498577
845.6,-39.924391
845.7,-45.874495
845.8,-50.482969
845.9,-54.35453
846,-56.026843
846.1,-58.632246
846.2,-62.398994
846.3,-60.98728
846.4,-62.087649
846.5,-62.988739
846.6,-63.41932
846.7,-63.857681
846.8,-65.979024
846.9,-65.675461
847,-63.373899
847.1,-66.315613
847.2,-63.97599
847.3,-65.03515
847.4,-65.810369
847.5,-64.934031
847.6,-65.194611
847.7,-66.144537
847.8,-64.871496
847.9,-63.15468
848,-65.901818
848.1,-65.792093
848.2,-65.980879
848.3,-65.701805
848.4,-66.486375
848.5,-66.713735
848.6,-64.777423
848.7,-65.217349
848.8,-64.543902
848.9,-64.870907
849,-65.400622
849.1,-63.4255
849.2,-63.524884
849.3,-64.997514
849.4,-65.085239
849.5,-64.254739
849.6,-63.492557
849.7,-64.714047
849.8,-65.743092
849.9,-63.77127
850,-64.163866
850.1,-64.082702
850.2,-66.378826
850.3,-65.337071
850.4,-63.309862
850.5,-65.117094
850.6,-63.552438
850.7,-66.082601
850.8,-64.635388
850.9,-64.952293
851,-64.497467
851.1,-62.971894
851.2,-64.519274
851.3,-64.834036
851.4,-63.176049
851.5,-64.811544
851.6,-64.76405
851.7,-64.078351
851.8,-65.74131
851.9,-66.001305
852,-62.90196
852.1,-66.134831
852.2,-66.528719
852.3,-66.249547
852.4,-65.782416
852.5,-66.102717
852.6,-65.090602
852.7,-64.2302
852.8,-65.698955
852.9,-64.294571
853,-65.582223
853.1,-65.91067
853.2,-67.291627
853.3,-69.069669
853.4,-67.359781
853.5,-68.202203
853.6,-66.656947
853.7,-65.186655
853.8,-67.699511
853.9,-67.24847
854,-66.296246
854.1,-66.659596
854.2,-67.286485
854.3,-66.911455
854.4,-67.007278
854.5,-65.554985
854.6,-66.460682
854.7,-66.463133
854.8,-66.253613
854.9,-65.691351
855,-66.680956
855.1,-66.025926
855.2,-68.197439
855.3,-68.447852
855.4,-64.571215
855.5,-65.794286
855.6,-65.414414
855.7,-65.750967
855.8,-66.782382
855.9,-65.053132
856,-66.472982
856.1,-65.74051
856.2,-65.592027
856.3,-64.192332
856.4,-66.51285
856.5,-66.631914
856.6,-66.452574
856.7,-67.650303
856.8,-64.711577
856.9,-64.248294
857,-64.836332
857.1,-66.883864
857.2,-64.494452
857.3,-67.059169
857.4,-64.588427
857.5,-65.794309
857.6,-65.301118
857.7,-65.796382
857.8,-63.145193
857.9,-66.997918
858,-65.411873
858.1,-62.789346
858.2,-62.346887
858.3,-62.544343
858.4,-64.972556
858.5,-64.65971
858.6,-63.618299
858.7,-63.861114
858.8,-63.77033
858.9,-61.050273
859,-59.359144
859.1,-59.318166
859.2,-58.058787
859.3,-58.1848
859.4,-57.280268
859.5,-54.913817
859.6,-54.661382
859.7,-56.106998
859.8,-55.649534
859.9,-53.728937
860,-52.411745
860.1,-52.469104
860.2,-51.866547
860.3,-51.503636
860.4,-51.156591
860.5,-48.168487
860.6,-46.370237
860.7,-47.640644
860.8,-45.380663
860.9,-43.835579
861,-42.880983
861.1,-39.944585
861.2,-35.298518
861.3,-28.809296
861.4,-16.20627
861.5,-0.53984092
861.6,17.061073
861.7,24.714262
861.8,24.334798
861.9,20.817781
862,14.315354
862.1,9.5659211
862.2,-1.631139
862.3,-9.4709683
862.4,-15.755305
862.5,-22.268492
862.6,-28.611488
862.7,-33.170865
862.8,-39.523148
862.9,-45.172738
863,-49.443341
863.1,-53.686819
863.2,-56.54262
863.3,-58.186631
863.4,-61.240796
863.5,-62.72373
863.6,-63.672409
863.7,-62.927891
863.8,-64.652104
863.9,-64.608389
864,-65.312896
864.1,-65.632994
864.2,-64.600107
864.3,-66.404125
864.4,-64.30437
864.5,-64.02765
864.6,-65.40299
864.7,-65.644157
864.8,-65.124031
864.9,-63.528597
865,-66.909998
865.1,-66.889712
865.2,-64.994215
865.3,-66.984341
865.4,-66.025722
865.5,-67.245391
865.6,-63.452962
865.7,-65.468579
865.8,-65.182292
865.9,-64.428571
866,-65.921481
866.1,-65.028991
866.2,-65.265344
866.3,-63.509471
866.4,-63.868612
866.5,-64.794251
866.6,-66.290921
866.7,-64.649155
866.8,-63.378683
866.9,-65.001369
867,-62.880006
867.1,-65.586429
867.2,-64.038828
867.3,-65.384618
867.4,-63.943634
867.5,-62.04332
867.6,-64.261462
867.7,-65.158208
867.8,-65.601987
867.9,-64.880268
868,-65.334866
868.1,-66.51855
868.2,-65.438199
868.3,-65.46838
868.4,-64.744231
868.5,-65.509804
868.6,-66.452989
868.7,-64.68594
868.8,-67.535215
868.9,-66.307331
869,-66.004292
869.1,-67.032337
869.2,-64.61536
869.3,-66.907487
869.4,-67.809238
869.5,-65.176757
869.6,-67.439155
869.7,-66.626236
869.8,-65.141888
869.9,-66.466192
870,-67.534053
870.1,-66.57507
870.2,-67.6565
870.3,-66.302731
870.4,-64.699281
870.5,-65.138716
870.6,-64.41423
870.7,-65.571475
870.8,-66.879871
870.9,-64.661036
871,-67.046264
871.1,-65.635327
871.2,-66.850311
871.3,-67.091201
871.4,-66.592679
871.5,-65.669466
871.6,-66.121436
871.7,-68.367444
871.8,-65.619533
871.9,-65.410329
872,-67.212396
872.1,-66.210128
872.2,-63.76082
872.3,-66.143244
872.4,-66.24893
872.5,-65.310502
872.6,-67.599987
872.7,-66.797811
872.8,-66.111961
872.9,-65.151016
873,-64.133669
873.1,-67.080512
873.2,-67.443138
873.3,-66.740092
873.4,-65.700756
873.5,-69.434613
873.6,-68.207078
873.7,-67.852857
873.8,-67.373595
873.9,-68.363102
874,-68.967884
874.1,-66.147421
874.2,-67.110304
874.3,-67.256364
874.4,-67.210376
874.5,-70.009855
874.6,-69.639097
874.7,-69.293281
874.8,-67.176553
874.9,-66.325106
875,-68.608948
875.1,-69.323137
875.2,-67.915257
875.3,-66.747399
875.4,-67.850803
875.5,-66.809948
875.6,-67.894148
875.7,-67.390134
875.8,-67.314467
875.9,-67.979908
876,-67.47124
876.1,-68.615835
876.2,-67.416974
876.3,-69.196852
876.4,-66.05139
876.5,-66.675975
876.6,-68.110482
876.7,-66.812514
876.8,-69.270922
876.9,-65.98874
877,-67.335065
877.1,-68.250814
877.2,-65.334427
877.3,-66.058092
877.4,-68.303792
877.5,-67.87296
877.6,-68.66127
877.7,-68.92441
877.8,-68.717346
877.9,-66.866663
878,-66.788729
878.1,-69.131902
878.2,-68.392429
878.3,-67.991712
878.4,-67.907793
878.5,-69.249445
878.6,-67.876085
878.7,-66.77675
878.8,-70.169689
878.9,-67.934106
879,-69.148112
879.1,-70.490424
879.2,-70.764125
879.3,-68.437715
879.4,-69.151145
879.5,-68.279572
879.6,-70.81995
879.7,-70.195548
879.8,-71.08142
879.9,-68.297594
880,-69.759816
880.1,-70.164454
880.2,-69.35492
880.3,-69.856907
880.4,-70.305294
880.5,-68.240108
880.6,-68.970281
880.7,-67.652083
880.8,-69.604334
880.9,-70.205539
881,-69.813774
881.1,-68.511934
881.2,-69.661709
881.3,-69.571909
881.4,-70.170693
881.5,-69.043371
881.6,-69.831328
881.7,-69.504335
881.8,-68.384168
881.9,-68.104241
882,-69.476729
882.1,-68.408516
882.2,-69.084697
882.3,-69.024104
882.4,-66.670779
882.5,-67.589693
882.6,-67.878057
882.7,-67.533005
882.8,-68.106839
882.9,-67.687634
883,-65.050192
883.1,-67.708049
883.2,-67.704745
883.3,-67.411903
883.4,-67.268194
883.5,-67.807918
883.6,-66.769832
883.7,-66.710514
883.8,-66.58534
883.9,-65.301042
884,-64.591423
884.1,-64.821828
884.2,-63.399412
884.3,-62.545143
884.4,-63.268013
884.5,-64.184892
884.6,-62.491624
884.7,-60.849767
884.8,-59.302018
884.9,-58.662856
885,-58.0648
885.1,-56.743447
885.2,-58.073933
885.3,-55.799962
885.4,-55.255598
885.5,-53.931578
885.6,-51.575956
885.7,-52.81295
885.8,-51.512599
885.9,-53.213278
886,-50.331643
886.1,-46.9707
886.2,-47.865355
886.3,-45.11408
886.4,-43.159003
886.5,-39.8859
886.6,-38.366073
886.7,-30.771221
886.8,-18.569425
886.9,3.1208048
887,20.111002
887.1,29.415779
887.2,29.621006
887.3,24.089436
887.4,16.797299
887.5,9.027325
887.6,-1.3517113
887.7,-7.6329267
887.8,-14.130568
887.9,-21.821982
888,-27.287434
888.1,-33.681912
888.2,-43.949169
888.3,-45.494077
888.4,-51.604501
888.5,-56.909588
888.6,-56.446559
888.7,-63.055236
888.8,-61.940867
888.9,-62.199405
889,-63.858317
889.1,-66.271675
889.2,-66.455671
889.3,-64.528403
889.4,-64.4022
889.5,-66.063341
889.6,-67.082271
889.7,-67.563007
889.8,-63.940692
889.9,-65.586104
890,-66.050482
890.1,-67.198823
890.2,-66.370786
890.3,-67.217735
890.4,-66.982626
890.5,-67.663334
890.6,-66.506021
890.7,-65.848532
890.8,-64.857136
890.9,-66.492803
891,-66.907482
891.1,-66.451644
891.2,-66.374837
891.3,-65.183932
891.4,-65.172074
891.5,-66.147681
891.6,-64.539411
891.7,-65.373492
891.8,-66.690881
891.9,-66.268185
892,-64.896013
892.1,-65.926353
892.2,-64.536629
892.3,-64.275281
892.4,-64.287969
892.5,-64.115655
892.6,-66.034065
892.7,-65.542973
892.8,-64.528642
892.9,-64.410499
893,-64.450307
893.1,-65.367042
893.2,-64.942982
893.3,-63.557451
893.4,-63.912103
893.5,-64.216419
893.6,-63.257307
893.7,-65.472254
893.8,-64.270751
893.9,-65.177364
894,-63.855275
894.1,-64.507801
894.2,-65.771382
894.3,-64.248477
894.4,-63.833965
894.5,-63.261146
894.6,-64.707153
894.7,-63.322628
894.8,-63.375979
894.9,-63.937801
895,-65.788723
895.1,-64.991612
895.2,-65.473896
895.3,-63.921109
895.4,-64.565189
895.5,-64.198947
895.6,-66.755719
895.7,-65.646224
895.8,-67.130319
895.9,-66.276553
896,-65.48171
896.1,-65.062741
896.2,-67.34003
896.3,-67.785377
896.4,-66.597634
896.5,-66.80406
896.6,-65.48865
896.7,-66.84029
896.8,-67.183915
896.9,-68.041767
897,-66.705034
897.1,-66.94091
897.2,-68.978428
897.3,-67.948826
897.4,-68.317354
897.5,-68.057477
897.6,-68.871782
897.7,-68.04399
897.8,-67.159454
897.9,-66.001925
898,-68.206626
898.1,-68.691684
898.2,-67.07251
898.3,-67.361555
898.4,-67.079836
898.5,-66.218703
898.6,-66.637702
898.7,-67.409247
898.8,-66.289183
898.9,-66.314273
899,-66.899791
899.1,-64.433801
899.2,-65.393667
899.3,-66.522087
899.4,-65.918121
899.5,-67.80854
899.6,-63.216677
899.7,-64.013195
899.8,-63.939215
899.9,-64.679023
900,-63.577515
900.1,-64.026055
900.2,-64.112403
900.3,-63.723248
900.4,-62.162377
900.5,-61.417202
900.6,-60.54571
900.7,-63.560632
900.8,-62.295326
900.9,-61.649807
901,-59.714
901.1,-58.509756
901.2,-59.66376
901.3,-57.163141
901.4,-57.002456
901.5,-56.532478
901.6,-54.488073
901.7,-56.044485
901.8,-54.527504
901.9,-52.868591
902,-54.724362
902.1,-53.975599
902.2,-54.265632
902.3,-54.730629
902.4,-52.712736
902.5,-51.540609
902.6,-51.764637
902.7,-50.477428
902.8,-52.42424
902.9,-51.907634
903,-49.258556
903.1,-48.361481
903.2,-50.785438
903.3,-46.213026
903.4,-46.794287
903.5,-45.108424
903.6,-43.802148
903.7,-41.170347
903.8,-38.47531
903.9,-32.846265
904,-24.233288
904.1,-6.8314778
904.2,10.306273
904.3,21.268942
904.4,24.13675
904.5,22.274973
904.6,16.029434
904.7,9.6414632
904.8,3.9276401
904.9,-4.756149
905,-10.620559
905.1,-18.734673
905.2,-24.225551
905.3,-30.337626
905.4,-34.696486
905.5,-41.509593
905.6,-45.836118
905.7,-50.503417
905.8,-52.764795
905.9,-55.620552
906,-57.242113
906.1,-59.31294
906.2,-60.782393
906.3,-60.406644
906.4,-61.948795
906.5,-61.044185
906.6,-62.099859
906.7,-63.348338
906.8,-64.069186
906.9,-62.618307
907,-63.550481
907.1,-62.94039
907.2,-63.854618
907.3,-64.207328
907.4,-64.256807
907.5,-64.392101
907.6,-63.257256
907.7,-63.891953
907.8,-65.647176
907.9,-65.165536
908,-64.580158
908.1,-62.141278
908.2,-64.322604
908.3,-62.582711
908.4,-65.004759
908.5,-65.561296
908.6,-65.553423
908.7,-63.504079
908.8,-63.447336
908.9,-64.294577
909,-64.28051
909.1,-63.962847
909.2,-63.373574
909.3,-63.692412
909.4,-64.818329
909.5,-63.974394
909.6,-62.986802
909.7,-64.435659
909.8,-63.901684
909.9,-62.69377
910,-63.775503
910.1,-63.348521
910.2,-64.380677
910.3,-62.04167
910.4,-62.478026
910.5,-61.246343
910.6,-61.184832
910.7,-59.465784
910.8,-61.253874
910.9,-59.659098
911,-58.745453
911.1,-60.448196
911.2,-57.157368
911.3,-57.874273
911.4,-59.040508
911.5,-58.286173
911.6,-57.652559
911.7,-58.10128
911.8,-57.207778
911.9,-57.272079
912,-58.913038
912.1,-59.568235
912.2,-58.275616
912.3,-57.257781
912.4,-58.223755
912.5,-59.909572
912.6,-59.364277
912.7,-60.234122
912.8,-60.100097
912.9,-58.810037
913,-61.09314
913.1,-60.109101
913.2,-62.139576
913.3,-61.286768
913.4,-61.665314
913.5,-61.121917
913.6,-61.029145
913.7,-60.964916
913.8,-61.973588
913.9,-61.722199
914,-61.48434
914.1,-63.159237
914.2,-60.048715
914.3,-61.452116
914.4,-61.768861
914.5,-62.381776
914.6,-61.685872
914.7,-62.754749
914.8,-60.573802
914.9,-62.076359
915,-60.672174
915.1,-63.238779
915.2,-61.79914
915.3,-62.413455
915.4,-63.102931
915.5,-61.972989
915.6,-61.000535
915.7,-62.429044
915.8,-58.959477
915.9,-59.09633
916,-60.070401
916.1,-58.742341
916.2,-56.748602
916.3,-57.17446
916.4,-56.548801
916.5,-56.236773
916.6,-56.162631
916.7,-55.273039
916.8,-57.047262
916.9,-53.978172
917,-54.631031
917.1,-53.277451
917.2,-54.41078
917.3,-52.758289
917.4,-54.541865
917.5,-52.494857
917.6,-52.194434
917.7,-54.579887
917.8,-51.523074
917.9,-53.903467
918,-53.573257
918.1,-53.939723
918.2,-54.438057
918.3,-55.302408
918.4,-52.357116
918.5,-55.941891
918.6,-53.28619
918.7,-53.148133
918.8,-56.223682
918.9,-54.871488
919,-57.350917
919.1,-57.073453
919.2,-57.234282
919.3,-54.002999
919.4,-55.075557
919.5,-57.317345
919.6,-57.550425
919.7,-57.775706
919.8,-59.123343
919.9,-57.784757
920,-56.940978
920.1,-56.249737
920.2,-59.744884
920.3,-59.833864
920.4,-58.737016
920.5,-60.429231
920.6,-60.922872
920.7,-60.991486
920.8,-58.720485
920.9,-60.618898
921,-61.064541
921.1,-62.504867
921.2,-62.330836
921.3,-62.109202
921.4,-60.77922
921.5,-61.724878
921.6,-61.051869
921.7,-63.961902
921.8,-61.62384
921.9,-63.637707
922,-63.297785
922.1,-62.908163
922.2,-64.790442
922.3,-63.417988
922.4,-64.99956
922.5,-64.581734
922.6,-64.4739
922.7,-66.82853
922.8,-64.223459
922.9,-64.995399
923,-66.652812
923.1,-65.988774
923.2,-66.508446
923.3,-66.394728
923.4,-66.805908
923.5,-66.164672
923.6,-64.755357
923.7,-65.732909
923.8,-63.681874
923.9,-64.339138
924,-65.135514
924.1,-65.995377
924.2,-64.889641
924.3,-64.417998
924.4,-64.949148
924.5,-64.321155
924.6,-64.473798
924.7,-63.319923
924.8,-67.053838
924.9,-68.160158
925,-62.286233
925.1,-64.933556
925.2,-64.956984
925.3,-65.083089
925.4,-62.420515
925.5,-64.693588
925.6,-64.40038
925.7,-65.430676
925.8,-66.055198
925.9,-64.810745
926,-64.297595
926.1,-63.607038
926.2,-63.793844
926.3,-65.159975
926.4,-63.320902
926.5,-63.474787
926.6,-64.001971
926.7,-63.29572
926.8,-59.736718
926.9,-60.60523
927,-60.294815
927.1,-59.080082
927.2,-58.544142
927.3,-59.541008
927.4,-58.085907
927.5,-57.433461
927.6,-57.720784
927.7,-56.362911
927.8,-54.326504
927.9,-54.987938
928,-53.012565
928.1,-52.469718
928.2,-52.310369
928.3,-53.046336
928.4,-50.30951
928.5,-49.98188
928.6,-49.506797
928.7,-48.012846
928.8,-43.298486
928.9,-43.621324
929,-38.303785
929.1,-35.408905
929.2,-29.410385
929.3,-17.630476
929.4,0.98294844
929.5,17.025666
929.6,23.646658
929.7,23.885151
929.8,21.530723
929.9,12.987792
930,5.9555921
930.1,-1.5904069
930.2,-6.8992676
930.3,-15.647652
930.4,-20.94305
930.5,-28.700391
930.6,-32.401944
930.7,-40.909319
930.8,-46.322685
930.9,-49.414738
931,-54.162809
931.1,-58.024419
931.2,-59.81765
931.3,-60.27042
931.4,-61.063162
931.5,-63.558456
931.6,-64.20352
931.7,-64.330835
931.8,-65.516385
931.9,-66.339642
932,-63.184731
932.1,-65.220237
932.2,-65.194674
932.3,-66.139009
932.4,-65.716897
932.5,-66.025945
932.6,-67.293131
932.7,-64.808709
932.8,-67.830771
932.9,-65.603376
933,-64.398405
933.1,-66.865682
933.2,-65.529717
933.3,-65.569376
933.4,-66.945399
933.5,-67.041451
933.6,-67.632908
933.7,-65.292013
933.8,-67.918249
933.9,-64.698403
934,-65.236219
934.1,-66.243733
934.2,-64.496564
934.3,-65.78682
934.4,-65.065729
934.5,-65.020073
934.6,-65.6251
934.7,-66.198037
934.8,-65.743515
934.9,-67.936332
935,-66.836979
935.1,-65.891721
935.2,-64.718971
935.3,-65.744147
935.4,-63.415942
935.5,-64.141422
935.6,-63.381633
935.7,-64.315587
935.8,-66.122263
935.9,-66.504974
936,-64.893754
936.1,-64.459491
936.2,-63.595514
936.3,-64.816867
936.4,-63.988588
936.5,-63.652781
936.6,-65.388034
936.7,-65.249412
936.8,-64.324079
936.9,-63.91709
937,-63.288164
937.1,-63.645864
937.2,-64.158984
937.3,-64.002269
937.4,-62.615953
937.5,-64.484709
937.6,-64.787334
937.7,-62.19052
937.8,-64.648113
937.9,-64.657073
938,-61.577205
938.1,-62.685743
938.2,-62.764512
938.3,-62.253963
938.4,-61.35595
938.5,-59.089596
938.6,-60.147352
938.7,-56.430069
938.8,-58.472011
938.9,-58.31823
939,-55.662863
939.1,-56.521638
939.2,-57.188245
939.3,-54.921599
939.4,-54.646439
939.5,-56.080286
939.6,-55.707268
939.7,-55.334056
939.8,-56.990249
939.9,-54.215798
940,-53.416204
940.1,-52.834535
940.2,-53.398443
940.3,-54.542035
940.4,-54.663317
940.5,-56.38504
940.6,-56.140659
940.7,-55.181029
940.8,-56.179436
940.9,-55.235987
941,-56.358376
941.1,-54.342049
941.2,-56.085865
941.3,-58.309033
941.4,-57.84364
941.5,-56.341221
941.6,-58.12269
941.7,-58.318873
941.8,-59.119896
941.9,-59.396124
942,-57.481351
942.1,-58.065964
942.2,-58.262461
942.3,-57.392641
942.4,-58.43254
942.5,-59.330311
942.6,-59.081921
942.7,-59.116156
942.8,-59.832137
942.9,-60.656254
943,-59.76873
943.1,-59.597002
943.2,-59.929128
943.3,-60.921404
943.4,-60.123213
943.5,-61.53331
943.6,-61.886299
943.7,-60.587412
943.8,-60.780218
943.9,-60.818351
944,-59.908036
944.1,-61.440678
944.2,-61.887925
944.3,-59.872814
944.4,-62.107401
944.5,-62.440846
944.6,-61.258302
944.7,-60.33291
944.8,-61.944997
944.9,-62.478065
945,-60.320279
945.1,-61.592533
945.2,-61.152955
945.3,-60.607217
945.4,-60.471146
945.5,-58.594144
945.6,-60.322378
945.7,-57.208375
945.8,-59.869263
945.9,-58.291455
946,-57.076078
946.1,-55.511186
946.2,-55.290804
946.3,-57.617048
946.4,-56.862746
946.5,-54.76404
946.6,-53.233919
946.7,-52.109206
946.8,-51.666663
946.9,-50.182519
947,-49.266587
947.1,-46.953498
947.2,-49.103808
947.3,-47.644563
947.4,-50.158004
947.5,-46.564588
947.6,-45.571738
947.7,-45.590487
947.8,-44.338474
947.9,-41.594755
948,-40.871917
948.1,-37.996428
948.2,-34.449664
948.3,-28.221525
948.4,-18.932887
948.5,-2.1905133
948.6,10.729232
948.7,20.007623
948.8,20.746378
948.9,15.693296
949,12.870043
949.1,5.7069998
949.2,-1.8937435
949.3,-8.1163778
949.4,-14.844933
949.5,-22.106431
949.6,-27.730188
949.7,-31.743069
949.8,-36.133736
949.9,-42.636351
950,-47.796237
950.1,-51.11411
950.2,-56.037382
950.3,-58.164841
950.4,-60.606362
950.5,-60.705752
950.6,-63.451526
950.7,-64.205688
950.8,-64.631533
950.9,-64.401594
951,-63.803364
951.1,-63.498955
951.2,-65.260426
951.3,-64.898031
951.4,-63.84329
951.5,-65.564766
951.6,-64.362385
951.7,-63.72964
951.8,-64.334047
951.9,-64.629043
952,-64.747129
952.1,-64.931381
952.2,-64.780398
952.3,-64.113049
952.4,-64.501543
952.5,-63.352747
952.6,-61.804382
952.7,-62.975289
952.8,-65.442588
952.9,-62.233712
953,-63.46978
953.1,-64.747653
953.2,-64.545269
953.3,-65.566404
953.4,-63.793829
953.5,-65.571336
953.6,-63.505239
953.7,-64.176616
953.8,-65.688343
953.9,-64.472764
954,-62.218002
954.1,-65.099554
954.2,-64.605137
954.3,-65.819261
954.4,-64.929173
954.5,-63.890553
954.6,-64.630003
954.7,-64.378123
954.8,-65.528862
954.9,-64.053757
955,-65.478692
955.1,-64.556304
955.2,-63.36562
955.3,-65.588405
955.4,-64.602799
955.5,-65.172506
955.6,-65.849499
955.7,-64.477489
955.8,-64.075723
955.9,-64.379997
956,-65.270915
956.1,-65.03614
956.2,-65.956385
956.3,-63.442906
956.4,-66.240425
956.5,-64.066322
956.6,-63.123014
956.7,-64.771938
956.8,-64.869986
956.9,-65.641696
957,-63.675799
957.1,-65.622813
957.2,-65.24579
957.3,-64.580749
957.4,-64.933598
957.5,-63.694052
957.6,-63.814633
957.7,-65.31877
957.8,-67.748357
957.9,-64.224016
958,-64.724727
958.1,-66.392379
958.2,-64.658149
958.3,-66.072974
958.4,-66.668659
958.5,-65.797795
958.6,-63.716975
958.7,-65.338527
958.8,-62.846803
958.9,-64.176254
959,-66.355201
959.1,-67.035271
959.2,-65.697448
959.3,-65.899167
959.4,-65.221259
959.5,-65.299438
959.6,-65.155925
959.7,-66.767158
959.8,-68.452695
959.9,-68.010646
960,-66.485283
960.1,-68.25741
960.2,-68.647679
960.3,-67.816324
960.4,-66.51687
960.5,-67.437116
960.6,-66.646596
960.7,-68.641006
960.8,-67.79576
960.9,-68.166229
961,-66.537294
961.1,-66.592014
961.2,-67.362601
961.3,-67.110181
961.4,-69.28387
961.5,-67.274542
961.6,-69.137202
961.7,-66.239066
961.8,-67.238181
961.9,-68.722782
962,-67.61952
962.1,-67.361315
962.2,-68.919425
962.3,-68.074696
962.4,-67.028268
962.5,-66.488966
962.6,-68.129724
962.7,-66.829454
962.8,-65.880002
962.9,-66.604334
963,-64.421503
963.1,-68.445328
963.2,-68.359641
963.3,-69.2161
963.4,-66.910398
963.5,-69.885402
963.6,-69.243017
963.7,-66.326522
963.8,-68.808308
963.9,-69.092953
964,-67.932753
964.1,-69.804217
964.2,-67.668525
964.3,-70.191759
964.4,-68.601796
964.5,-67.867797
964.6,-68.367975
964.7,-69.152453
964.8,-67.880347
964.9,-70.332356
965,-67.063799
965.1,-68.941256
965.2,-69.470606
965.3,-69.418695
965.4,-69.046479
965.5,-68.611515
965.6,-70.759456
965.7,-70.331949
965.8,-70.103069
965.9,-69.43743
966,-71.520164
966.1,-67.967052
966.2,-68.04928
966.3,-69.809316
966.4,-69.081633
966.5,-68.611422
966.6,-69.456495
966.7,-69.892504
966.8,-69.369661
966.9,-68.834
967,-67.77303
967.1,-68.642766
967.2,-68.375404
967.3,-67.623077
967.4,-68.206964
967.5,-69.808442
967.6,-68.218344
967.7,-68.959386
967.8,-69.320663
967.9,-67.326821
968,-67.756677
968.1,-67.672605
968.2,-68.892436
968.3,-69.339832
968.4,-69.126171
968.5,-68.916709
968.6,-70.464749
968.7,-69.665429
968.8,-69.684717
968.9,-67.948924
969,-69.772065
969.1,-71.719927
969.2,-69.935207
969.3,-70.577519
969.4,-70.998131
969.5,-70.528197
969.6,-71.398075
969.7,-70.042515
969.8,-71.225847
969.9,-72.295081
970,-68.82949
970.1,-71.109323
970.2,-71.835564
970.3,-70.823449
970.4,-71.505779
970.5,-70.267303
970.6,-70.389275
970.7,-70.070011
970.8,-69.282177
970.9,-70.486684
971,-72.816856
971.1,-71.080062
971.2,-71.881365
971.3,-69.837337
971.4,-69.976046
971.5,-72.089565
971.6,-71.217803
971.7,-70.014367
971.8,-70.59341
971.9,-70.419159
972,-69.48934
972.1,-69.150515
972.2,-70.005825
972.3,-68.681394
972.4,-68.382605
972.5,-70.013651
972.6,-69.693314
972.7,-71.784902
972.8,-67.528063
972.9,-70.037197
973,-70.422269
973.1,-68.646105
973.2,-70.80775
973.3,-68.596106
973.4,-71.723971
973.5,-69.389018
973.6,-71.157794
973.7,-69.555633
973.8,-70.898277
973.9,-69.927209
974,-70.633726
974.1,-69.70112
974.2,-70.278459
974.3,-70.760133
974.4,-70.96758
974.5,-71.432569
974.6,-71.240749
974.7,-70.134891
974.8,-71.510105
974.9,-71.709848
975,-71.027699
975.1,-71.546924
975.2,-70.928338
975.3,-72.237184
975.4,-71.674743
975.5,-72.122633
975.6,-71.350099
975.7,-71.30867
975.8,-71.155511
975.9,-69.607267
976,-71.666808
976.1,-69.386306
976.2,-70.4183
976.3,-71.178155
976.4,-71.101079
976.5,-71.699429
976.6,-70.963548
976.7,-69.704155
976.8,-70.926345
976.9,-69.016775
977,-69.413438
977.1,-69.814894
977.2,-68.978772
977.3,-70.923588
977.4,-70.289859
977.5,-68.279072
977.6,-68.862796
977.7,-70.034861
977.8,-68.668332
977.9,-70.280365
978,-69.761874
978.1,-69.220287
978.2,-70.340431
978.3,-70.930168
978.4,-68.698945
978.5,-69.865825
978.6,-69.404581
978.7,-68.975649
978.8,-70.39789
978.9,-67.645781
979,-69.994743
979.1,-71.605892
979.2,-68.624273
979.3,-70.129952
979.4,-71.1238
979.5,-70.048984
979.6,-72.511229
979.7,-71.41758
979.8,-71.218911
979.9,-71.123536
980,-70.815746
980.1,-71.768081
980.2,-72.556467
980.3,-70.549446
980.4,-72.058521
980.5,-70.859155
980.6,-71.753173
980.7,-68.924468
980.8,-70.38923
980.9,-70.612932
981,-72.164777
981.1,-70.221237
981.2,-71.756457
981.3,-69.425879
981.4,-71.10241
981.5,-70.86308
981.6,-71.022512
981.7,-69.017022
981.8,-69.891942
981.9,-69.477285
982,-69.587767
982.1,-70.101042
982.2,-69.575756
982.3,-69.613483
982.4,-72.024654
982.5,-72.028082
982.6,-70.24811
982.7,-69.963896
982.8,-70.127895
982.9,-69.066559
983,-70.333998
983.1,-67.78018
983.2,-67.225375
983.3,-68.006363
983.4,-68.833668
983.5,-68.844955
983.6,-68.627972
983.7,-68.430762
983.8,-67.528616
983.9,-68.651614
984,-68.275273
984.1,-70.243517
984.2,-68.203877
984.3,-67.797222
984.4,-68.016146
984.5,-66.99094
984.6,-69.643808
984.7,-68.344552
984.8,-66.344872
984.9,-69.24733
985,-68.204371
985.1,-68.246823
985.2,-67.622555
985.3,-69.535843
985.4,-70.281012
985.5,-69.216067
985.6,-67.137704
985.7,-69.186076
985.8,-67.686179
985.9,-67.592413
986,-68.601001
986.1,-69.680707
986.2,-69.092357
986.3,-68.873144
986.4,-69.96762
986.5,-68.624336
986.6,-69.740167
986.7,-69.075556
986.8,-69.887386
986.9,-71.665384
987,-71.165781
987.1,-70.749501
987.2,-70.19952
987.3,-69.700811
987.4,-69.991264
987.5,-69.331644
987.6,-69.135646
987.7,-69.394302
987.8,-68.924913
987.9,-67.70571
988,-66.730031
988.1,-68.760018
988.2,-69.759613
988.3,-68.658098
988.4,-68.40072
988.5,-68.194573
988.6,-68.344625
988.7,-67.814431
988.8,-68.158009
988.9,-68.043725
989,-66.672983
989.1,-67.351373
989.2,-66.920552
989.3,-67.531423
989.4,-68.255402
989.5,-66.378862
989.6,-66.84264
989.7,-65.810213
989.8,-64.612082
989.9,-66.496343
990,-64.403876
990.1,-63.85237
990.2,-61.995706
990.3,-63.300062
990.4,-61.543932
990.5,-60.941594
990.6,-59.496002
990.7,-59.83178
990.8,-59.770626
990.9,-58.149331
991,-55.955543
991.1,-56.067229
991.2,-55.742407
991.3,-53.877296
991.4,-53.827881
991.5,-52.557537
991.6,-52.359334
991.7,-50.663405
991.8,-51.329794
991.9,-51.62127
992,-51.159446
992.1,-46.613611
992.2,-45.470733
992.3,-42.446939
992.4,-38.993282
992.5,-35.624822
992.6,-21.336599
992.7,-4.713771
992.8,15.137364
992.9,27.050704
993,29.6243
993.1,25.246291
993.2,20.051241
993.3,9.6373756
993.4,2.7187258
993.5,-6.2363725
993.6,-11.289352
993.7,-17.930602
993.8,-27.63485
993.9,-30.950984
994,-36.587548
994.1,-43.782363
994.2,-48.950206
994.3,-52.5307
994.4,-57.327058
994.5,-57.504379
994.6,-60.431832
994.7,-60.998807
994.8,-61.45961
994.9,-62.016824
995,-61.197476
995.1,-61.963107
995.2,-62.148973
995.3,-62.239919
995.4,-61.189852
995.5,-61.220719
995.6,-62.319032
995.7,-62.367769
995.8,-62.055498
995.9,-61.100183
996,-62.254389
996.1,-60.96977
996.2,-62.547744
996.3,-63.273166
996.4,-63.594824
996.5,-62.909021
996.6,-63.870894
996.7,-63.643449
996.8,-62.516865
996.9,-63.873503
997,-61.868768
997.1,-63.15113
997.2,-63.556912
997.3,-66.033657
997.4,-66.299467
997.5,-65.128648
997.6,-62.737889
997.7,-63.86877
997.8,-64.837655
997.9,-62.738548
998,-65.867166
998.1,-63.634254
998.2,-62.74824
998.3,-63.873232
998.4,-63.620902
998.5,-64.236097
998.6,-63.869967
998.7,-64.735206
998.8,-64.329598
998.9,-63.205841
999,-63.316306
999.1,-62.506801
999.2,-64.084176
999.3,-62.580902
999.4,-61.227053
999.5,-62.075155
999.6,-60.303665
999.7,-62.230955
999.8,-60.262349
999.9,-61.2262
1000,-61.42242
1000.1,-60.79695
1000.2,-58.81044
1000.3,-59.730364
1000.4,-59.080284
1000.5,-58.024482
1000.6,-57.607172
1000.7,-56.842087
1000.8,-57.757139
1000.9,-57.035419
1001,-56.34638
1001.1,-56.539834
1001.2,-58.679334
1001.3,-57.93403
1001.4,-56.932058
1001.5,-56.412072
1001.6,-57.49131
1001.7,-59.465521
1001.8,-57.815085
1001.9,-58.220237
1002,-59.489648
1002.1,-60.247463
1002.2,-59.057543
1002.3,-59.73598
1002.4,-60.845498
1002.5,-58.968164
1002.6,-61.044662
1002.7,-62.731212
1002.8,-61.055419
1002.9,-58.555974
1003,-60.908867
1003.1,-63.388711
1003.2,-59.95822
1003.3,-61.004325
1003.4,-62.758013
1003.5,-59.726149
1003.6,-59.328239
1003.7,-61.94106
1003.8,-60.768952
1003.9,-61.325261
1004,-62.932714
1004.1,-60.992145
1004.2,-61.794814
1004.3,-60.872292
1004.4,-61.184286
1004.5,-60.515079
1004.6,-59.909125
1004.7,-59.454964
1004.8,-58.554339
1004.9,-60.67635
1005,-57.360313
1005.1,-58.281403
1005.2,-57.352172
1005.3,-56.885687
1005.4,-56.916486
1005.5,-54.161325
1005.6,-54.441924
1005.7,-54.647166
1005.8,-54.103784
1005.9,-53.357897
1006,-53.699491
1006.1,-53.310269
1006.2,-52.115737
1006.3,-50.106395
1006.4,-54.084334
1006.5,-52.316407
1006.6,-54.020403
1006.7,-55.569677
1006.8,-53.489186
1006.9,-53.923346
1007,-53.046626
1007.1,-52.46726
1007.2,-53.70176
1007.3,-55.713231
1007.4,-52.544307
1007.5,-54.126014
1007.6,-55.36921
1007.7,-55.759937
1007.8,-53.853537
1007.9,-53.86609
1008,-54.824207
1008.1,-55.171828
1008.2,-55.468293
1008.3,-55.422304
1008.4,-55.356427
1008.5,-54.543358
1008.6,-55.633689
1008.7,-56.231623
1008.8,-57.585301
1008.9,-57.369933
1009,-56.513338
1009.1,-57.614867
1009.2,-57.074073
1009.3,-55.682168
1009.4,-57.60166
1009.5,-58.343304
1009.6,-58.597675
1009.7,-58.76729
1009.8,-57.548327
1009.9,-58.797859
1010,-57.491155
1010.1,-59.912825
1010.2,-57.787499
1010.3,-55.998858
1010.4,-57.515047
1010.5,-56.526135
1010.6,-54.259577
1010.7,-55.085716
1010.8,-54.276269
1010.9,-54.777329
1011,-55.074023
1011.1,-52.649948
1011.2,-53.203373
1011.3,-53.226131
1011.4,-52.24118
1011.5,-50.782321
1011.6,-51.854759
1011.7,-49.788896
1011.8,-51.165692
1011.9,-47.757751
1012,-48.128985
1012.1,-48.523821
1012.2,-45.661694
1012.3,-45.860725
1012.4,-47.645196
1012.5,-46.779135
1012.6,-46.131332
1012.7,-44.181221
1012.8,-43.712543
1012.9,-43.798556
1013,-43.326154
1013.1,-42.370694
1013.2,-40.073334
1013.3,-36.884503
1013.4,-31.821409
1013.5,-28.167635
1013.6,-16.801711
1013.7,-3.9671168
1013.8,8.4534015
1013.9,15.534617
1014,16.809655
1014.1,14.430623
1014.2,8.8560673
1014.3,3.4576677
1014.4,-2.4493718
1014.5,-9.6320482
1014.6,-14.195735
1014.7,-20.145518
1014.8,-25.145319
1014.9,-31.109966
1015,-35.951866
1015.1,-41.914824
1015.2,-47.32809
1015.3,-51.173078
1015.4,-55.50023
1015.5,-56.01889
1015.6,-57.662923
1015.7,-61.659148
1015.8,-61.936773
1015.9,-61.383908
1016,-62.014817
1016.1,-63.512577
1016.2,-64.39554
1016.3,-62.33034
1016.4,-63.51657
1016.5,-62.542875
1016.6,-62.307835
1016.7,-63.20852
1016.8,-63.845169
1016.9,-62.642372
1017,-63.350988
1017.1,-62.992085
1017.2,-63.348715
1017.3,-64.645184
1017.4,-63.664194
1017.5,-63.779828
1017.6,-64.178742
1017.7,-63.176027
1017.8,-63.910235
1017.9,-64.39858
1018,-62.963288
1018.1,-62.501419
1018.2,-62.411161
1018.3,-63.241102
1018.4,-63.36454
1018.5,-62.671112
1018.6,-62.843425
1018.7,-62.785024
1018.8,-62.143553
1018.9,-60.878622
1019,-64.022023
1019.1,-62.026174
1019.2,-62.155298
1019.3,-62.770526
1019.4,-61.80709
1019.5,-62.089103
1019.6,-63.215923
1019.7,-60.95548
1019.8,-62.319227
1019.9,-61.864004
1020,-61.30413
1020.1,-63.339505
1020.2,-63.994421
1020.3,-61.398938
1020.4,-64.054706
1020.5,-62.875247
1020.6,-61.994337
1020.7,-62.9393
1020.8,-63.344019
1020.9,-62.467676
1021,-61.793428
1021.1,-61.345753
1021.2,-60.857912
1021.3,-62.068692
1021.4,-62.435568
1021.5,-61.378803
1021.6,-61.748561
1021.7,-62.430543
1021.8,-63.734075
1021.9,-63.643371
1022,-63.302947
1022.1,-62.787989
1022.2,-63.783909
1022.3,-63.345991
1022.4,-63.142236
1022.5,-62.565707
1022.6,-64.031787
1022.7,-64.394624
1022.8,-63.085831
1022.9,-64.222437
1023,-63.502471
1023.1,-64.65149
1023.2,-64.249234
1023.3,-62.952314
1023.4,-64.952317
1023.5,-64.720016
1023.6,-64.692893
1023.7,-65.913401
1023.8,-65.914869
1023.9,-64.839338
1024,-64.826717
1024.1,-65.118734
1024.2,-65.021576
1024.3,-65.740934
1024.4,-66.13528
1024.5,-65.54272
1024.6,-63.412312
1024.7,-65.145899
1024.8,-64.547431
1024.9,-64.243926
1025,-66.440763
1025.1,-64.926049
1025.2,-64.535848
1025.3,-66.604324
1025.4,-65.838986
1025.5,-65.789162
1025.6,-64.667887
1025.7,-66.735428
1025.8,-64.138997
1025.9,-64.242186
1026,-64.282471
1026.1,-62.678995
1026.2,-64.206458
1026.3,-65.160372
1026.4,-65.51303
1026.5,-64.855129
1026.6,-62.333021
1026.7,-62.738593
1026.8,-63.297012
1026.9,-63.607256
1027,-62.57315
1027.1,-64.365186
1027.2,-61.979033
1027.3,-60.110114
1027.4,-58.702838
1027.5,-61.302684
1027.6,-59.819548
1027.7,-58.855842
1027.8,-57.033186
1027.9,-58.663461
1028,-54.923837
1028.1,-58.463417
1028.2,-55.921085
1028.3,-56.598829
1028.4,-55.853282
1028.5,-58.031228
1028.6,-54.376758
1028.7,-54.584079
1028.8,-54.675041
1028.9,-52.877809
1029,-54.174061
1029.1,-55.011043
1029.2,-51.625907
1029.3,-53.835078
1029.4,-52.539612
1029.5,-50.332994
1029.6,-53.519945
1029.7,-52.822319
1029.8,-52.271255
1029.9,-53.666556
1030,-51.602743
1030.1,-51.777435
1030.2,-50.864722
1030.3,-50.74411
1030.4,-51.37875
1030.5,-51.478716
1030.6,-49.306119
1030.7,-48.976315
1030.8,-52.293988
1030.9,-48.45334
1031,-48.501073
1031.1,-47.24977
1031.2,-46.869665
1031.3,-45.556935
1031.4,-44.687338
1031.5,-42.58954
1031.6,-40.512512
1031.7,-33.491797
1031.8,-29.951109
1031.9,-18.812763
1032,-0.39139249
1032.1,11.790794
1032.2,22.268174
1032.3,21.959201
1032.4,18.245485
1032.5,11.958806
1032.6,4.4656659
1032.7,-1.8048317
1032.8,-9.8439801
1032.9,-14.977936
1033,-19.909012
1033.1,-27.659506
1033.2,-32.794743
1033.3,-37.029514
1033.4,-43.927074
1033.5,-48.683069
1033.6,-52.77987
1033.7,-57.597968
1033.8,-58.231804
1033.9,-59.997311
1034,-61.217248
1034.1,-64.700617
1034.2,-64.091535
1034.3,-62.832092
1034.4,-65.844848
1034.5,-63.792567
1034.6,-63.703469
1034.7,-64.650929
1034.8,-66.175775
1034.9,-65.221591
1035,-65.583305
1035.1,-64.662974
1035.2,-66.028814
1035.3,-65.6792
1035.4,-64.120798
1035.5,-65.78719
1035.6,-64.253991
1035.7,-64.878763
1035.8,-63.804769
1035.9,-64.021132
1036,-63.261849
1036.1,-62.101563
1036.2,-62.681418
1036.3,-62.093843
1036.4,-62.306472
1036.5,-62.842439
1036.6,-62.45544
1036.7,-61.754898
1036.8,-63.042745
1036.9,-60.109277
1037,-60.886085
1037.1,-60.459693
1037.2,-60.661979
1037.3,-62.551006
1037.4,-58.265897
1037.5,-59.747828
1037.6,-60.174816
1037.7,-59.163211
1037.8,-58.500101
1037.9,-59.825777
1038,-60.052493
1038.1,-59.747681
1038.2,-58.240093
1038.3,-60.874337
1038.4,-62.281259
1038.5,-60.79054
1038.6,-60.714287
1038.7,-62.566095
1038.8,-60.997476
1038.9,-63.845851
1039,-62.620556
1039.1,-62.109
1039.2,-62.155714
1039.3,-62.62159
1039.4,-61.110539
1039.5,-61.408741
1039.6,-61.850391
1039.7,-61.323221
1039.8,-59.276466
1039.9,-61.6517
1040,-62.982413
1040.1,-63.474431
1040.2,-61.630377
1040.3,-61.059778
1040.4,-63.279774
1040.5,-63.083501
1040.6,-62.845185
1040.7,-62.585553
1040.8,-61.164757
1040.9,-60.482223
1041,-61.148087
1041.1,-61.462485
1041.2,-60.367086
1041.3,-60.596397
1041.4,-59.457699
1041.5,-58.749737
1041.6,-60.979938
1041.7,-57.410485
1041.8,-58.343604
1041.9,-55.592104
1042,-57.170839
1042.1,-57.185874
1042.2,-56.405359
1042.3,-56.791794
1042.4,-54.438137
1042.5,-55.75058
1042.6,-54.372785
1042.7,-53.886797
1042.8,-55.718989
1042.9,-53.933393
1043,-56.817903
1043.1,-56.060039
1043.2,-57.631737
1043.3,-55.997604
1043.4,-55.933049
1043.5,-55.52312
1043.6,-56.948456
1043.7,-56.433669
1043.8,-58.213678
1043.9,-54.523775
1044,-57.619764
1044.1,-58.884971
1044.2,-55.898069
1044.3,-58.118427
1044.4,-57.639766
1044.5,-58.352621
1044.6,-58.040921
1044.7,-57.902364
1044.8,-58.314225
1044.9,-57.296207
1045,-59.7457
1045.1,-58.631986
1045.2,-59.294897
1045.3,-58.255213
1045.4,-59.494415
1045.5,-61.203434
1045.6,-56.783119
1045.7,-59.159577
1045.8,-59.054252
1045.9,-59.288477
1046,-58.580296
1046.1,-59.145655
1046.2,-58.142524
1046.3,-57.832346
1046.4,-57.984734
1046.5,-56.956857
1046.6,-54.852063
1046.7,-54.008271
1046.8,-56.748576
1046.9,-54.497716
1047,-53.69712
1047.1,-55.01721
1047.2,-51.797526
1047.3,-53.24296
1047.4,-54.579937
1047.5,-51.009822
1047.6,-51.303813
1047.7,-51.329852
1047.8,-50.403803
1047.9,-49.977924
1048,-50.302303
1048.1,-50.007893
1048.2,-48.181682
1048.3,-48.283364
1048.4,-50.070133
1048.5,-48.96629
1048.6,-48.411856
1048.7,-47.695668
1048.8,-48.776534
1048.9,-47.531646
1049,-49.223121
1049.1,-47.723218
1049.2,-47.325
1049.3,-47.763682
1049.4,-47.724951
1049.5,-48.852676
1049.6,-47.048591
1049.7,-46.87097
1049.8,-45.702144
1049.9,-44.718537
1050,-44.917257
1050.1,-39.968711
1050.2,-41.05558
1050.3,-38.632042
1050.4,-37.316687
1050.5,-32.845881
1050.6,-29.094392
1050.7,-24.086404
1050.8,-10.207776
1050.9,2.5339814
1051,13.338308
1051.1,17.170524
1051.2,14.910753
1051.3,12.149711
1051.4,6.3511173
1051.5,1.7226914
1051.6,-4.1077286
1051.7,-11.006877
1051.8,-17.239566
1051.9,-21.435638
1052,-26.651795
1052.1,-32.882106
1052.2,-35.781524
1052.3,-39.710875
1052.4,-42.77586
1052.5,-48.807107
1052.6,-53.916536
1052.7,-56.486094
1052.8,-56.966708
1052.9,-57.213661
1053,-59.108918
1053.1,-60.020256
1053.2,-59.584738
1053.3,-60.8515
1053.4,-60.636508
1053.5,-60.686025
1053.6,-61.825579
1053.7,-63.711051
1053.8,-61.453819
1053.9,-63.427981
1054,-61.56104
1054.1,-61.338256
1054.2,-62.732737
1054.3,-63.71775
1054.4,-62.521646
1054.5,-61.9071
1054.6,-62.017577
1054.7,-62.747331
1054.8,-62.421021
1054.9,-63.821391
1055,-62.654918
1055.1,-60.599424
1055.2,-62.950126
1055.3,-63.769536
1055.4,-62.702439
1055.5,-63.047762
1055.6,-61.38641
1055.7,-63.258058
1055.8,-63.477161
1055.9,-62.411956
1056,-62.121817
1056.1,-64.121315
1056.2,-61.757487
1056.3,-63.230644
1056.4,-62.365418
1056.5,-61.926213
1056.6,-61.846606
1056.7,-62.866841
1056.8,-63.116814
1056.9,-63.397676
1057,-63.134972
1057.1,-60.67766
1057.2,-62.950448
1057.3,-60.810205
1057.4,-60.831334
1057.5,-62.91665
1057.6,-64.224149
1057.7,-63.563817
1057.8,-65.632247
1057.9,-63.217497
1058,-64.185502
1058.1,-66.543552
1058.2,-65.077355
1058.3,-63.609637
1058.4,-63.431175
1058.5,-63.574823
1058.6,-64.900386
1058.7,-64.000621
1058.8,-64.31396
1058.9,-64.904444
1059,-63.97855
1059.1,-64.146439
1059.2,-65.999335
1059.3,-63.290572
1059.4,-63.545137
1059.5,-64.610417
1059.6,-63.664723
1059.7,-62.917725
1059.8,-62.924553
1059.9,-63.765614
1060,-65.012409
1060.1,-63.601349
1060.2,-64.548697
1060.3,-64.590193
1060.4,-63.83942
1060.5,-63.584392
1060.6,-64.348981
1060.7,-63.297733
1060.8,-62.660499
1060.9,-63.082476
1061,-62.372808
1061.1,-63.194786
1061.2,-63.191787
1061.3,-63.775823
1061.4,-64.22542
1061.5,-62.795638
1061.6,-62.46455
1061.7,-61.048949
1061.8,-62.024986
1061.9,-62.125885
1062,-61.937894
1062.1,-63.274327
1062.2,-62.558541
1062.3,-60.082504
1062.4,-58.981735
1062.5,-58.038227
1062.6,-59.611522
1062.7,-57.901788
1062.8,-59.828393
1062.9,-55.898823
1063,-56.544118
1063.1,-56.126866
1063.2,-54.479594
1063.3,-53.875712
1063.4,-53.046308
1063.5,-51.956135
1063.6,-51.968119
1063.7,-52.679552
1063.8,-51.925063
1063.9,-53.744925
1064,-52.933384
1064.1,-51.237362
1064.2,-50.548555
1064.3,-49.945073
1064.4,-51.191958
1064.5,-50.368957
1064.6,-52.86996
1064.7,-49.75165
1064.8,-48.845119
1064.9,-51.866277
1065,-51.809599
1065.1,-49.854489
1065.2,-50.002311
1065.3,-51.45342
1065.4,-49.203581
1065.5,-50.896861
1065.6,-49.238722
1065.7,-50.401648
1065.8,-51.559474
1065.9,-50.628804
1066,-50.103186
1066.1,-49.204715
1066.2,-50.864183
1066.3,-50.607671
1066.4,-49.940031
1066.5,-48.679456
1066.6,-49.802032
1066.7,-50.462536
1066.8,-52.711513
1066.9,-50.604472
1067,-49.974158
1067.1,-49.948538
1067.2,-51.892372
1067.3,-50.799521
1067.4,-50.726392
1067.5,-49.51867
1067.6,-50.837023
1067.7,-51.698924
1067.8,-53.4791
1067.9,-50.797975
1068,-52.279257
1068.1,-52.840868
1068.2,-54.121223
1068.3,-53.782573
1068.4,-54.351756
1068.5,-52.874436
1068.6,-55.092221
1068.7,-56.561466
1068.8,-55.600049
1068.9,-55.408039
1069,-58.004093
1069.1,-56.802519
1069.2,-57.711888
1069.3,-59.120611
1069.4,-58.823065
1069.5,-58.802438
1069.6,-59.241325
1069.7,-57.79729
1069.8,-57.980573
1069.9,-58.292807
1070,-59.404398
1070.1,-59.377443
1070.2,-60.630656
1070.3,-61.926053
1070.4,-61.284733
1070.5,-60.811734
1070.6,-59.627535
1070.7,-59.583204
1070.8,-61.976552
1070.9,-60.906198
1071,-58.931182
1071.1,-61.635973
1071.2,-59.094386
1071.3,-59.892712
1071.4,-62.496689
1071.5,-60.798423
1071.6,-62.241644
1071.7,-60.357304
1071.8,-62.254458
1071.9,-61.514551
1072,-60.741412
1072.1,-60.880895
1072.2,-61.182921
1072.3,-61.377204
1072.4,-59.819478
1072.5,-61.53301
1072.6,-60.979374
1072.7,-60.454085
1072.8,-59.992676
1072.9,-59.882632
1073,-59.578863
1073.1,-57.236698
1073.2,-58.449672
1073.3,-58.281732
1073.4,-57.908048
1073.5,-56.800177
1073.6,-56.357847
1073.7,-56.0287
1073.8,-55.691829
1073.9,-54.491729
1074,-55.353028
1074.1,-53.708787
1074.2,-54.567313
1074.3,-51.625537
1074.4,-50.717463
1074.5,-50.352326
1074.6,-50.090294
1074.7,-49.271094
1074.8,-49.893722
1074.9,-47.660234
1075,-49.145079
1075.1,-48.03184
1075.2,-49.200819
1075.3,-47.996174
1075.4,-49.046517
1075.5,-47.378368
1075.6,-47.745294
1075.7,-45.358154
1075.8,-45.072484
1075.9,-44.934054
1076,-41.533887
1076.1,-38.810411
1076.2,-37.872824
1076.3,-35.093324
1076.4,-32.641054
1076.5,-22.600919
1076.6,-10.509442
1076.7,4.6611872
1076.8,16.302871
1076.9,18.301508
1077,16.35425
1077.1,13.161953
1077.2,6.4406931
1077.3,-0.45685696
1077.4,-4.1084707
1077.5,-12.280187
1077.6,-18.416805
1077.7,-23.472229
1077.8,-27.884211
1077.9,-34.211984
1078,-41.291379
1078.1,-43.015271
1078.2,-48.931318
1078.3,-52.213567
1078.4,-56.596529
1078.5,-58.12433
1078.6,-58.690916
1078.7,-60.761389
1078.8,-61.962617
1078.9,-61.719904
1079,-61.662548
1079.1,-63.853197
1079.2,-63.617437
1079.3,-63.727866
1079.4,-63.652011
1079.5,-63.928025
1079.6,-63.679007
1079.7,-64.506913
1079.8,-63.600648
1079.9,-64.247459
1080,-65.346312
1080.1,-63.457096
1080.2,-64.524548
1080.3,-64.33533
1080.4,-65.692026
1080.5,-64.160486
1080.6,-63.452926
1080.7,-62.801977
1080.8,-63.019114
1080.9,-65.973562
1081,-64.078846
1081.1,-63.042622
1081.2,-64.634064
1081.3,-65.410421
1081.4,-65.498254
1081.5,-63.470288
1081.6,-64.516072
1081.7,-63.434466
1081.8,-65.874922
1081.9,-65.449269
1082,-64.832215
1082.1,-63.241122
1082.2,-63.164069
1082.3,-64.605206
1082.4,-63.963355
1082.5,-62.123656
1082.6,-63.62184
1082.7,-62.622284
1082.8,-63.457902
1082.9,-65.435254
1083,-62.513713
1083.1,-61.263764
1083.2,-63.378809
1083.3,-62.474314
1083.4,-62.435063
1083.5,-61.621719
1083.6,-62.476222
1083.7,-62.315496
1083.8,-61.304321
1083.9,-61.678033
1084,-62.119915
1084.1,-60.198933
1084.2,-63.465243
1084.3,-62.105398
1084.4,-62.888486
1084.5,-61.345455
1084.6,-61.039101
1084.7,-58.968439
1084.8,-60.156482
1084.9,-61.786811
1085,-59.594346
1085.1,-58.779243
1085.2,-57.908867
1085.3,-57.053633
1085.4,-55.621969
1085.5,-58.183443
1085.6,-58.055526
1085.7,-56.659579
1085.8,-56.406065
1085.9,-55.115028
1086,-55.75562
1086.1,-56.673257
1086.2,-57.149742
1086.3,-55.809827
1086.4,-54.113178
1086.5,-55.145219
1086.6,-55.689495
1086.7,-55.534595
1086.8,-54.774754
1086.9,-55.12083
1087,-57.639764
1087.1,-58.283793
1087.2,-55.842176
1087.3,-55.713001
1087.4,-57.74054
1087.5,-56.542283
1087.6,-56.279007
1087.7,-57.870194
1087.8,-57.861625
1087.9,-57.719048
1088,-58.070791
1088.1,-57.004054
1088.2,-58.4175
1088.3,-56.783574
1088.4,-57.681102
1088.5,-57.011234
1088.6,-58.995561
1088.7,-58.559385
1088.8,-56.560671
1088.9,-57.871687
1089,-57.26128
1089.1,-57.537328
1089.2,-57.392448
1089.3,-57.095522
1089.4,-55.222837
1089.5,-56.031658
1089.6,-56.549927
1089.7,-55.218135
1089.8,-55.208786
1089.9,-55.940677
1090,-52.801169
1090.1,-52.493253
1090.2,-52.528134
1090.3,-53.588686
1090.4,-50.91849
1090.5,-50.144241
1090.6,-49.907845
1090.7,-50.88706
1090.8,-48.278166
1090.9,-49.862831
1091,-48.873627
1091.1,-48.960268
1091.2,-49.455106
1091.3,-48.129904
1091.4,-49.924647
1091.5,-47.240969
1091.6,-50.097813
1091.7,-47.92597
1091.8,-48.336958
1091.9,-46.257161
1092,-47.715349
1092.1,-43.622993
1092.2,-45.709103
1092.3,-46.353361
1092.4,-43.532885
1092.5,-43.908357
1092.6,-41.674728
1092.7,-40.401306
1092.8,-38.887538
1092.9,-34.735917
1093,-31.460001
1093.1,-22.866452
1093.2,-11.262042
1093.3,1.5076316
1093.4,12.580596
1093.5,15.845881
1093.6,14.454779
1093.7,12.549735
1093.8,7.4230956
1093.9,1.2592105
1094,-4.4899356
1094.1,-11.632026
1094.2,-16.623016
1094.3,-22.47547
1094.4,-26.538059
1094.5,-33.24929
1094.6,-35.956086
1094.7,-41.397343
1094.8,-47.134781
1094.9,-50.788404
1095,-52.577111
1095.1,-53.542669
1095.2,-56.648289
1095.3,-58.308886
1095.4,-60.746529
1095.5,-59.195385
1095.6,-62.330457
1095.7,-61.625853
1095.8,-61.237854
1095.9,-61.806269
1096,-61.777183
1096.1,-62.043377
1096.2,-61.495739
1096.3,-63.571601
1096.4,-63.172399
1096.5,-62.795175
1096.6,-63.282064
1096.7,-61.853331
1096.8,-62.218657
1096.9,-62.416716
1097,-62.800963
1097.1,-61.111918
1097.2,-62.97331
1097.3,-62.527582
1097.4,-61.612729
1097.5,-62.94528
1097.6,-62.624191
1097.7,-63.760011
1097.8,-61.427944
1097.9,-62.659262
1098,-61.021624
1098.1,-60.961487
1098.2,-60.135117
1098.3,-61.00765
1098.4,-61.287688
1098.5,-61.490217
1098.6,-60.894653
1098.7,-59.188038
1098.8,-59.371888
1098.9,-58.444167
1099,-60.612163
1099.1,-58.923147
1099.2,-57.987043
1099.3,-58.659669
1099.4,-56.408448
1099.5,-57.106243
1099.6,-57.469275
1099.7,-56.976188
1099.8,-56.402619
1099.9,-58.015789
1100,-57.675308
1100.1,-56.943079
1100.2,-56.766073
1100.3,-58.118062
1100.4,-56.556416
1100.5,-54.322847
1100.6,-54.489074
1100.7,-55.605437
1100.8,-55.900483
1100.9,-57.62356
1101,-57.400045
1101.1,-57.246353
1101.2,-56.882605
1101.3,-58.277317
1101.4,-56.613119
1101.5,-57.241459
1101.6,-58.857642
1101.7,-56.182007
1101.8,-56.935946
1101.9,-59.193592
1102,-57.843966
1102.1,-59.543022
1102.2,-60.295272
1102.3,-60.136107
1102.4,-58.661845
1102.5,-59.294407
1102.6,-60.417522
1102.7,-58.010453
1102.8,-57.665362
1102.9,-58.354649
1103,-57.68511
1103.1,-60.621138
1103.2,-59.346711
1103.3,-59.593936
1103.4,-58.526973
1103.5,-59.045713
1103.6,-57.33104
1103.7,-58.690657
1103.8,-57.036957
1103.9,-58.24449
1104,-54.075005
1104.1,-56.746505
1104.2,-56.101154
1104.3,-54.895797
1104.4,-54.710718
1104.5,-54.388912
1104.6,-53.237135
1104.7,-53.417923
1104.8,-54.214741
1104.9,-53.212477
1105,-51.328799
1105.1,-51.723064
1105.2,-50.328728
1105.3,-50.754546
1105.4,-50.93558
1105.5,-49.976579
1105.6,-49.995982
1105.7,-50.389793
1105.8,-48.414736
1105.9,-50.916891
1106,-49.761743
1106.1,-50.502797
1106.2,-49.785102
1106.3,-49.735779
1106.4,-49.927996
1106.5,-49.282788
1106.6,-49.798071
1106.7,-50.207543
1106.8,-49.607215
1106.9,-50.765325
1107,-47.435804
1107.1,-50.58847
1107.2,-49.896494
1107.3,-50.488925
1107.4,-50.832378
1107.5,-51.117734
1107.6,-51.506103
1107.7,-50.395352
1107.8,-50.659271
1107.9,-52.698438
1108,-52.846172
1108.1,-53.55732
1108.2,-52.707206
1108.3,-53.580059
1108.4,-53.74327
1108.5,-54.730151
1108.6,-52.239472
1108.7,-54.21048
1108.8,-54.039411
1108.9,-54.93661
1109,-53.158025
1109.1,-54.241742
1109.2,-54.079638
1109.3,-52.016517
1109.4,-53.051174
1109.5,-53.285215
1109.6,-51.562937
1109.7,-52.208507
1109.8,-50.763422
1109.9,-49.974913
1110,-49.989244
1110.1,-49.744572
1110.2,-48.045222
1110.3,-48.419536
1110.4,-47.622098
1110.5,-46.376921
1110.6,-47.70124
1110.7,-47.760244
1110.8,-46.858124
1110.9,-47.480872
1111,-46.32368
1111.1,-46.910299
1111.2,-45.197247
1111.3,-44.695299
1111.4,-45.82164
1111.5,-44.962283
1111.6,-43.003837
1111.7,-41.887703
1111.8,-44.369344
1111.9,-42.563892
1112,-42.097261
1112.1,-42.177841
1112.2,-41.77234
1112.3,-41.140411
1112.4,-38.07938
1112.5,-38.80213
1112.6,-36.062236
1112.7,-33.326754
1112.8,-29.075727
1112.9,-23.385544
1113,-14.77889
1113.1,-4.0921001
1113.2,3.5179985
1113.3,9.6558317
1113.4,10.415742
1113.5,8.3376204
1113.6,3.5992536
1113.7,-0.5684295
1113.8,-6.2316293
1113.9,-10.875969
1114,-17.438589
1114.1,-20.917912
1114.2,-26.10107
1114.3,-31.502981
1114.4,-38.260404
1114.5,-42.155542
1114.6,-46.429732
1114.7,-51.331012
1114.8,-55.85486
1114.9,-56.227892
1115,-56.830381
1115.1,-60.316799
1115.2,-59.869819
1115.3,-60.806087
1115.4,-60.472831
1115.5,-61.020636
1115.6,-62.914344
1115.7,-61.600852
1115.8,-63.453644
1115.9,-61.88584
1116,-61.756158
1116.1,-61.514553
1116.2,-62.642949
1116.3,-62.386775
1116.4,-63.731573
1116.5,-62.596942
1116.6,-61.151204
1116.7,-63.433647
1116.8,-61.406615
1116.9,-62.207246
1117,-62.756847
1117.1,-61.679633
1117.2,-63.326092
1117.3,-62.927624
1117.4,-61.039546
1117.5,-60.776339
1117.6,-64.205612
1117.7,-62.458914
1117.8,-61.205809
1117.9,-60.798096
1118,-60.187943
1118.1,-58.728512
1118.2,-59.942941
1118.3,-59.865213
1118.4,-60.343589
1118.5,-61.168587
1118.6,-59.770741
1118.7,-60.329231
1118.8,-58.924122
1118.9,-60.979969
1119,-58.310712
1119.1,-61.27586
1119.2,-58.273789
1119.3,-59.789287
1119.4,-58.677144
1119.5,-62.716979
1119.6,-58.69662
1119.7,-60.423436
1119.8,-58.707737
1119.9,-58.425515
1120,-57.621825
1120.1,-57.451667
1120.2,-57.209322
1120.3,-56.174919
1120.4,-57.146193
1120.5,-56.759643
1120.6,-54.481412
1120.7,-55.775627
1120.8,-56.743209
1120.9,-55.342279
1121,-55.291894
1121.1,-54.009717
1121.2,-52.040487
1121.3,-55.108425
1121.4,-51.782366
1121.5,-52.835777
1121.6,-51.535385
1121.7,-52.143089
1121.8,-53.696851
1121.9,-54.426848
1122,-51.707591
1122.1,-51.739867
1122.2,-53.512275
1122.3,-53.729087
1122.4,-54.78172
1122.5,-53.362152
1122.6,-53.042593
1122.7,-54.68358
1122.8,-53.318978
1122.9,-54.47236
1123,-53.049887
1123.1,-55.630844
1123.2,-55.233932
1123.3,-55.602848
1123.4,-57.803325
1123.5,-57.282633
1123.6,-55.596582
1123.7,-55.378516
1123.8,-56.395515
1123.9,-56.502596
1124,-57.055909
1124.1,-55.594467
1124.2,-57.113829
1124.3,-56.190896
1124.4,-56.604944
1124.5,-58.777948
1124.6,-56.737383
1124.7,-57.025151
1124.8,-57.42236
1124.9,-57.384672
1125,-55.541551
1125.1,-56.546979
1125.2,-55.458133
1125.3,-56.403893
1125.4,-57.355224
1125.5,-55.445067
1125.6,-55.166621
1125.7,-56.744158
1125.8,-55.342325
1125.9,-54.073482
1126,-53.564148
1126.1,-51.690387
1126.2,-51.592079
1126.3,-51.182275
1126.4,-48.861968
1126.5,-50.471437
1126.6,-49.698946
1126.7,-49.235614
1126.8,-48.839955
1126.9,-48.807458
1127,-47.165692
1127.1,-46.002288
1127.2,-46.501296
1127.3,-43.757946
1127.4,-46.441573
1127.5,-44.420838
1127.6,-44.938268
1127.7,-42.105704
1127.8,-41.896313
1127.9,-40.631759
1128,-39.649703
1128.1,-38.565532
1128.2,-34.711044
1128.3,-28.233186
1128.4,-20.653803
1128.5,-9.9686642
1128.6,2.6353486
1128.7,12.035505
1128.8,13.930636
1128.9,13.924943
1129,9.4712503
1129.1,3.7537611
1129.2,-1.2095899
1129.3,-8.2989091
1129.4,-14.464871
1129.5,-17.567136
1129.6,-24.594522
1129.7,-28.304543
1129.8,-34.912442
1129.9,-40.795481
1130,-45.189916
1130.1,-48.577405
1130.2,-50.969347
1130.3,-54.014408
1130.4,-56.912228
1130.5,-61.035405
1130.6,-60.655828
1130.7,-61.347382
1130.8,-61.218245
1130.9,-61.510003
1131,-63.344488
1131.1,-63.299976
1131.2,-63.216563
1131.3,-64.190874
1131.4,-63.751113
1131.5,-62.624432
1131.6,-64.802356
1131.7,-62.739978
1131.8,-62.937918
1131.9,-63.097889
1132,-64.128907
1132.1,-63.952106
1132.2,-64.376704
1132.3,-63.891527
1132.4,-63.195006
1132.5,-63.090649
1132.6,-63.776383
1132.7,-63.093394
1132.8,-62.628046
1132.9,-61.912839
1133,-65.51159
1133.1,-60.872096
1133.2,-62.016113
1133.3,-62.829009
1133.4,-63.21282
1133.5,-62.763107
1133.6,-64.317097
1133.7,-62.746339
1133.8,-62.161076
1133.9,-62.296304
1134,-60.558125
1134.1,-62.802248
1134.2,-61.083849
1134.3,-62.395032
1134.4,-64.291146
1134.5,-61.921377
1134.6,-62.181073
1134.7,-61.142588
1134.8,-61.434839
1134.9,-62.800089
1135,-61.785167
1135.1,-60.790862
1135.2,-61.268155
1135.3,-60.882617
1135.4,-61.856749
1135.5,-59.439281
1135.6,-60.520543
1135.7,-59.53113
1135.8,-61.279983
1135.9,-59.593767
1136,-60.878502
1136.1,-60.597149
1136.2,-60.433897
1136.3,-59.953583
1136.4,-60.145792
1136.5,-59.190434
1136.6,-59.608415
1136.7,-58.043037
1136.8,-56.161571
1136.9,-56.711282
1137,-56.01992
1137.1,-54.906599
1137.2,-56.51509
1137.3,-56.340695
1137.4,-55.655936
1137.5,-54.271491
1137.6,-53.815294
1137.7,-51.521606
1137.8,-54.511557
1137.9,-54.854892
1138,-53.77728
1138.1,-54.0721
1138.2,-54.017231
1138.3,-54.202669
1138.4,-53.025077
1138.5,-54.40686
1138.6,-53.835168
1138.7,-55.623462
1138.8,-54.879738
1138.9,-53.873441
1139,-53.912859
1139.1,-54.039972
1139.2,-55.317062
1139.3,-56.305774
1139.4,-58.284632
1139.5,-54.439039
1139.6,-54.201657
1139.7,-55.597709
1139.8,-54.906824
1139.9,-56.976121
1140,-57.399653
1140.1,-59.286537
1140.2,-55.950894
1140.3,-59.112999
1140.4,-59.600481
1140.5,-58.567265
1140.6,-58.227526
1140.7,-58.141301
1140.8,-58.50571
1140.9,-56.920542
1141,-59.686749
1141.1,-58.283337
1141.2,-58.695313
1141.3,-59.125932
1141.4,-59.767083
1141.5,-60.792229
1141.6,-59.364239
1141.7,-60.89072
1141.8,-60.035864
1141.9,-61.688576
1142,-62.371587
1142.1,-60.656468
1142.2,-60.316809
1142.3,-63.515643
1142.4,-61.422754
1142.5,-61.096855
1142.6,-60.590559
1142.7,-59.30966
1142.8,-62.319666
1142.9,-62.598522
1143,-63.56639
1143.1,-63.514134
1143.2,-62.31511
1143.3,-62.568583
1143.4,-62.489511
1143.5,-65.482951
1143.6,-63.307388
1143.7,-63.135426
1143.8,-61.560764
1143.9,-64.251218
1144,-65.235239
1144.1,-64.423955
1144.2,-64.218808
1144.3,-63.624418
1144.4,-64.468879
1144.5,-64.99431
1144.6,-64.541993
1144.7,-63.912194
1144.8,-64.144009
1144.9,-66.287999
1145,-65.881768
1145.1,-66.677007
1145.2,-64.855669
1145.3,-65.091116
1145.4,-64.912248
1145.5,-62.208607
1145.6,-62.442034
1145.7,-65.021561
1145.8,-64.269408
1145.9,-62.110492
1146,-63.837134
1146.1,-64.774236
1146.2,-63.197318
1146.3,-61.921538
1146.4,-65.336095
1146.5,-62.115413
1146.6,-64.452586
1146.7,-64.149171
1146.8,-62.82099
1146.9,-63.918737
1147,-62.333184
1147.1,-62.323192
1147.2,-61.505914
1147.3,-62.191836
1147.4,-62.75002
1147.5,-63.373827
1147.6,-60.507303
1147.7,-59.997216
1147.8,-58.529489
1147.9,-59.183875
1148,-56.981776
1148.1,-58.211052
1148.2,-56.616141
1148.3,-53.405881
1148.4,-56.71178
1148.5,-55.397844
1148.6,-53.809571
1148.7,-52.876031
1148.8,-52.244113
1148.9,-53.621942
1149,-52.559612
1149.1,-53.63466
1149.2,-52.894093
1149.3,-52.070933
1149.4,-52.236715
1149.5,-51.608698
1149.6,-50.050261
1149.7,-48.942348
1149.8,-48.699934
1149.9,-49.222717
1150,-46.358223
1150.1,-48.584263
1150.2,-47.442447
1150.3,-47.772085
1150.4,-45.78842
1150.5,-44.458227
1150.6,-41.166221
1150.7,-39.083616
1150.8,-35.663287
1150.9,-29.466578
1151,-18.180135
1151.1,-4.548698
1151.2,12.641412
1151.3,21.314357
1151.4,21.344806
1151.5,18.132762
1151.6,13.584563
1151.7,5.876911
1151.8,-0.29036569
1151.9,-8.4487204
1152,-12.67223
1152.1,-18.734999
1152.2,-24.785245
1152.3,-30.201146
1152.4,-36.804068
1152.5,-42.695378
1152.6,-47.056503
1152.7,-49.081605
1152.8,-51.893427
1152.9,-55.289023
1153,-55.472151
1153.1,-58.939536
1153.2,-59.377285
1153.3,-58.392754
1153.4,-60.795427
1153.5,-60.549726
1153.6,-61.661029
1153.7,-63.049644
1153.8,-62.152809
1153.9,-63.963354
1154,-62.413627
1154.1,-63.383918
1154.2,-62.229908
1154.3,-60.323741
1154.4,-63.528082
1154.5,-62.679885
1154.6,-60.799773
1154.7,-63.400902
1154.8,-63.683418
1154.9,-64.161755
1155,-63.571084
1155.1,-67.579024
1155.2,-63.399473
1155.3,-62.170377
1155.4,-64.985197
1155.5,-62.714703
1155.6,-63.803945
1155.7,-65.569301
1155.8,-63.231282
1155.9,-61.994421
1156,-63.943593
1156.1,-63.90867
1156.2,-63.358939
1156.3,-63.360043
1156.4,-65.873833
1156.5,-63.318842
1156.6,-64.27048
1156.7,-62.678913
1156.8,-62.757011
1156.9,-62.631963
1157,-62.693241
1157.1,-59.862273
1157.2,-63.902419
1157.3,-62.660092
1157.4,-63.101999
1157.5,-63.109707
1157.6,-61.988341
1157.7,-60.770315
1157.8,-62.034302
1157.9,-60.807482
1158,-59.330638
1158.1,-60.137883
1158.2,-60.937053
1158.3,-59.093416
1158.4,-57.527594
1158.5,-58.583183
1158.6,-58.271405
1158.7,-58.106303
1158.8,-57.301619
1158.9,-56.584964
1159,-57.887477
1159.1,-55.61074
1159.2,-55.731026
1159.3,-57.105156
1159.4,-55.31424
1159.5,-56.602624
1159.6,-56.616723
1159.7,-57.508231
1159.8,-56.702504
1159.9,-58.574462
1160,-58.396123
1160.1,-59.997246
1160.2,-58.714282
1160.3,-60.425984
1160.4,-57.838185
1160.5,-59.640971
1160.6,-60.713388
1160.7,-61.140521
1160.8,-59.991977
1160.9,-59.663847
1161,-59.658029
1161.1,-61.16215
1161.2,-61.244413
1161.3,-59.758021
1161.4,-62.567267
1161.5,-60.594958
1161.6,-62.584105
1161.7,-62.122049
1161.8,-61.279739
1161.9,-62.54683
1162,-63.505312
1162.1,-60.985882
1162.2,-63.237557
1162.3,-61.667994
1162.4,-61.373352
1162.5,-61.86052
1162.6,-61.813661
1162.7,-59.875763
1162.8,-62.082252
1162.9,-62.917228
1163,-63.868893
1163.1,-62.56748
1163.2,-62.553495
1163.3,-62.605451
1163.4,-62.026772
1163.5,-64.135762
1163.6,-62.650244
1163.7,-62.011164
1163.8,-63.336823
1163.9,-62.931447
1164,-64.784442
1164.1,-64.751659
1164.2,-64.188406
1164.3,-64.171339
1164.4,-63.321822
1164.5,-65.866454
1164.6,-63.684038
1164.7,-66.964536
1164.8,-64.683151
1164.9,-65.901043
1165,-65.485085
1165.1,-66.097072
1165.2,-65.152321
1165.3,-65.871023
1165.4,-67.690355
1165.5,-65.352322
1165.6,-65.586322
1165.7,-66.11818
1165.8,-65.122064
1165.9,-63.491259
1166,-64.143142
1166.1,-65.871894
1166.2,-65.466401
1166.3,-64.875292
1166.4,-65.33643
1166.5,-67.78663
1166.6,-65.259511
1166.7,-67.068139
1166.8,-63.830751
1166.9,-65.087682
1167,-66.11512
1167.1,-66.47415
1167.2,-65.195508
1167.3,-67.776479
1167.4,-63.775878
1167.5,-64.305574
1167.6,-63.889987
1167.7,-64.620314
1167.8,-66.146209
1167.9,-63.627942
1168,-64.067671
1168.1,-63.888823
1168.2,-64.389095
1168.3,-64.756529
1168.4,-64.725412
1168.5,-64.072495
1168.6,-64.614214
1168.7,-61.298956
1168.8,-61.437778
1168.9,-63.363855
1169,-60.374385
1169.1,-60.257649
1169.2,-59.686145
1169.3,-60.512522
1169.4,-59.321148
1169.5,-57.34879
1169.6,-57.829321
1169.7,-54.54416
1169.8,-56.823137
1169.9,-57.03993
1170,-57.303368
1170.1,-54.31252
1170.2,-56.644468
1170.3,-53.668891
1170.4,-53.277046
1170.5,-52.976951
1170.6,-50.659952
1170.7,-51.947376
1170.8,-50.795838
1170.9,-50.128931
1171,-50.397842
1171.1,-49.200766
1171.2,-49.873896
1171.3,-49.699001
1171.4,-48.731039
1171.5,-47.566301
1171.6,-48.161158
1171.7,-45.848532
1171.8,-43.13938
1171.9,-42.945164
1172,-41.491729
1172.1,-37.956604
1172.2,-32.94612
1172.3,-21.865263
1172.4,-7.302935
1172.5,11.850903
1172.6,19.773816
1172.7,23.426173
1172.8,19.499339
1172.9,15.186872
1173,10.33636
1173.1,1.0235392
1173.2,-5.964971
1173.3,-12.079733
1173.4,-17.601676
1173.5,-24.682988
1173.6,-30.573159
1173.7,-35.128023
1173.8,-41.246947
1173.9,-42.557972
1174,-49.996244
1174.1,-52.459829
1174.2,-55.561809
1174.3,-57.549928
1174.4,-58.988344
1174.5,-60.458141
1174.6,-60.469945
1174.7,-60.603893
1174.8,-59.803236
1174.9,-62.511069
1175,-62.786431
1175.1,-65.569851
1175.2,-63.79188
1175.3,-64.045715
1175.4,-62.553589
1175.5,-61.685559
1175.6,-64.299034
1175.7,-62.867428
1175.8,-64.275152
1175.9,-66.016734
1176,-62.797409
1176.1,-63.191773
1176.2,-64.093931
1176.3,-64.221946
1176.4,-63.825557
1176.5,-66.160449
1176.6,-64.719119
1176.7,-64.024467
1176.8,-65.412065
1176.9,-65.52657
1177,-66.094688
1177.1,-64.723644
1177.2,-65.331578
1177.3,-63.953387
1177.4,-65.103246
1177.5,-64.321608
1177.6,-64.592173
1177.7,-65.678043
1177.8,-64.97348
1177.9,-64.287002
1178,-63.957923
1178.1,-63.177738
1178.2,-63.227776
1178.3,-64.290194
1178.4,-64.669921
1178.5,-65.8587
1178.6,-64.593497
1178.7,-62.223321
1178.8,-63.008289
1178.9,-62.471649
1179,-62.887688
1179.1,-61.706954
1179.2,-61.78417
1179.3,-62.780029
1179.4,-61.829644
1179.5,-61.949607
1179.6,-62.039171
1179.7,-58.580809
1179.8,-58.74813
1179.9,-60.443517
1180,-57.560313
1180.1,-59.196266
1180.2,-57.597487
1180.3,-56.919271
1180.4,-56.850558
1180.5,-55.949618
1180.6,-54.543781
1180.7,-55.929882
1180.8,-55.511118
1180.9,-56.938258
1181,-56.589843
1181.1,-57.017898
1181.2,-56.248624
1181.3,-57.333232
1181.4,-58.50619
1181.5,-57.199881
1181.6,-58.044531
1181.7,-57.740657
1181.8,-58.496955
1181.9,-59.305542
1182,-57.666603
1182.1,-59.766126
1182.2,-57.437699
1182.3,-58.299758
1182.4,-60.945813
1182.5,-60.724321
1182.6,-61.102508
1182.7,-58.052972
1182.8,-61.96084
1182.9,-60.953605
1183,-58.619628
1183.1,-62.42422
1183.2,-60.297239
1183.3,-61.850771
1183.4,-61.576567
1183.5,-62.592323
1183.6,-61.181594
1183.7,-62.711347
1183.8,-63.837038
1183.9,-62.915375
1184,-62.82283
1184.1,-65.734223
1184.2,-63.754776
1184.3,-64.135511
1184.4,-64.900047
1184.5,-63.342138
1184.6,-62.399367
1184.7,-63.563936
1184.8,-64.276623
1184.9,-64.00939
1185,-64.584728
1185.1,-64.620778
1185.2,-64.873269
1185.3,-64.098764
1185.4,-64.556116
1185.5,-65.03741
1185.6,-65.01517
1185.7,-65.738486
1185.8,-65.590616
1185.9,-66.365833
1186,-65.50011
1186.1,-65.949478
1186.2,-66.019435
1186.3,-66.146312
1186.4,-67.459817
1186.5,-65.499274
1186.6,-67.102132
1186.7,-65.875349
1186.8,-66.576047
1186.9,-66.741716
1187,-65.721677
1187.1,-65.277614
1187.2,-67.031353
1187.3,-68.320179
1187.4,-65.312227
1187.5,-64.628096
1187.6,-65.272981
1187.7,-65.052493
1187.8,-64.497318
1187.9,-64.25454
1188,-64.16546
1188.1,-65.373796
1188.2,-65.962044
1188.3,-65.37889
1188.4,-65.864236
1188.5,-65.208695
1188.6,-65.985678
1188.7,-65.737898
1188.8,-65.231555
1188.9,-66.577031
1189,-66.107697
1189.1,-65.882476
1189.2,-64.67448
1189.3,-65.262685
1189.4,-63.170928
1189.5,-64.408335
1189.6,-65.02751
1189.7,-65.39537
1189.8,-64.845296
1189.9,-65.257469
1190,-64.98355
1190.1,-63.816952
1190.2,-65.066096
1190.3,-63.416295
1190.4,-62.327961
1190.5,-63.63047
1190.6,-61.666995
1190.7,-60.984442
1190.8,-60.772609
1190.9,-60.568007
1191,-60.566407
1191.1,-59.574763
1191.2,-59.420978
1191.3,-55.154641
1191.4,-56.035567
1191.5,-54.609382
1191.6,-54.354227
1191.7,-53.298696
1191.8,-53.656321
1191.9,-53.110334
1192,-53.475657
1192.1,-51.637869
1192.2,-50.80308
1192.3,-48.946526
1192.4,-50.079283
1192.5,-49.917241
1192.6,-47.701239
1192.7,-46.181685
1192.8,-43.730882
1192.9,-42.78343
1193,-40.637957
1193.1,-36.672019
1193.2,-30.942886
1193.3,-23.326962
1193.4,-6.3518044
1193.5,12.707741
1193.6,23.091612
1193.7,23.348802
1193.8,24.283889
1193.9,15.98497
1194,8.3846301
1194.1,3.0593871
1194.2,-3.7985035
1194.3,-12.269756
1194.4,-18.430593
1194.5,-24.220654
1194.6,-31.319514
1194.7,-38.149474
1194.8,-44.420641
1194.9,-47.896083
1195,-52.293841
1195.1,-55.129659
1195.2,-58.055823
1195.3,-60.1455
1195.4,-63.494563
1195.5,-65.15418
1195.6,-63.892104
1195.7,-64.656169
1195.8,-66.235167
1195.9,-66.484569
1196,-65.80939
1196.1,-66.369591
1196.2,-64.769522
1196.3,-66.024839
1196.4,-64.763287
1196.5,-65.680553
1196.6,-65.218964
1196.7,-65.993753
1196.8,-65.813368
1196.9,-67.164543
1197,-65.438037
1197.1,-65.908883
1197.2,-66.117384
1197.3,-67.801498
1197.4,-65.844346
1197.5,-66.44855
1197.6,-65.65226
1197.7,-64.786235
1197.8,-64.706557
1197.9,-65.057518
1198,-65.230869
1198.1,-67.596839
1198.2,-64.908256
1198.3,-64.155377
1198.4,-65.338673
1198.5,-65.838522
1198.6,-65.06231
1198.7,-65.14917
1198.8,-65.017208
1198.9,-64.574614
1199,-64.319135
1199.1,-63.521773
1199.2,-64.36003
1199.3,-65.194968
1199.4,-64.008312
1199.5,-64.907619
1199.6,-65.269621
1199.7,-66.020148
1199.8,-64.256313
1199.9,-63.407125
1200,-64.507074
1200.1,-63.578403
1200.2,-64.940418
1200.3,-65.020498
1200.4,-64.669862
1200.5,-63.628773
1200.6,-64.31318
1200.7,-65.243672
1200.8,-63.866673
1200.9,-63.636519
1201,-64.23178
1201.1,-66.55349
1201.2,-65.039513
1201.3,-65.584663
1201.4,-65.270989
1201.5,-64.527939
1201.6,-63.137304
1201.7,-66.47146
1201.8,-66.549718
1201.9,-66.066715
1202,-64.549951
1202.1,-66.491986
1202.2,-66.717063
1202.3,-66.040744
1202.4,-66.711072
1202.5,-66.743787
1202.6,-66.297767
1202.7,-66.49143
1202.8,-67.18216
1202.9,-66.622552
1203,-67.276176
1203.1,-68.037322
1203.2,-67.411638
1203.3,-68.002279
1203.4,-67.296891
1203.5,-66.743541
1203.6,-66.729931
1203.7,-68.016054
1203.8,-67.217
1203.9,-65.164782
1204,-65.695061
1204.1,-67.332976
1204.2,-65.66228
1204.3,-67.081878
1204.4,-65.687344
1204.5,-64.545242
1204.6,-67.943559
1204.7,-67.726252
1204.8,-67.309414
1204.9,-67.116099
1205,-65.377794
1205.1,-66.786189
1205.2,-65.442379
1205.3,-66.653258
1205.4,-66.577253
1205.5,-65.589884
1205.6,-66.152008
1205.7,-65.947753
1205.8,-65.473041
1205.9,-65.825888
1206,-64.990803
1206.1,-64.125213
1206.2,-65.717056
1206.3,-64.588512
1206.4,-64.494499
1206.5,-63.083422
1206.6,-62.819207
1206.7,-62.726254
1206.8,-62.15606
1206.9,-64.217226
1207,-63.958477
1207.1,-61.560582
1207.2,-61.629161
1207.3,-61.133403
1207.4,-59.47034
1207.5,-59.146308
1207.6,-60.596399
1207.7,-58.795195
1207.8,-57.176959
1207.9,-56.424667
1208,-54.073819
1208.1,-55.313928
1208.2,-53.962188
1208.3,-54.880702
1208.4,-54.625911
1208.5,-51.835183
1208.6,-52.850546
1208.7,-52.543929
1208.8,-54.146798
1208.9,-51.575677
1209,-50.894496
1209.1,-48.925378
1209.2,-49.245692
1209.3,-49.26779
1209.4,-48.616934
1209.5,-46.443779
1209.6,-44.656772
1209.7,-45.568839
1209.8,-43.691832
1209.9,-42.275751
1210,-40.4961
1210.1,-36.724074
1210.2,-29.276498
1210.3,-17.412614
1210.4,3.5217448
1210.5,20.492224
1210.6,24.211414
1210.7,25.235585
1210.8,19.93742
1210.9,11.80421
1211,6.6261183
1211.1,-1.5036425
1211.2,-8.9271924
1211.3,-14.159367
1211.4,-22.420138
1211.5,-29.198876
1211.6,-35.105365
1211.7,-40.923954
1211.8,-47.040069
1211.9,-50.065641
1212,-55.044732
1212.1,-56.015558
1212.2,-60.367493
1212.3,-60.978388
1212.4,-60.277631
1212.5,-62.808046
1212.6,-62.739392
1212.7,-64.616157
1212.8,-64.09916
1212.9,-64.334872
1213,-63.258606
1213.1,-62.065153
1213.2,-63.4504
1213.3,-63.370693
1213.4,-62.324008
1213.5,-62.13364
1213.6,-60.931639
1213.7,-60.230613
1213.8,-61.513234
1213.9,-61.595352
1214,-61.846592
1214.1,-59.59302
1214.2,-61.758756
1214.3,-62.391338
1214.4,-61.684359
1214.5,-64.271995
1214.6,-61.872465
1214.7,-62.910873
1214.8,-63.187586
1214.9,-60.503761
1215,-60.907448
1215.1,-61.972523
1215.2,-60.786833
1215.3,-64.202494
1215.4,-62.284929
1215.5,-65.264047
1215.6,-63.320943
1215.7,-63.016678
1215.8,-62.353075
1215.9,-64.137807
1216,-62.893569
1216.1,-65.661436
1216.2,-63.618566
1216.3,-64.947984
1216.4,-65.255257
1216.5,-64.603719
1216.6,-64.703411
1216.7,-64.645323
1216.8,-65.244822
1216.9,-63.966143
1217,-64.493984
1217.1,-65.404872
1217.2,-65.038932
1217.3,-65.580982
1217.4,-63.019835
1217.5,-64.233162
1217.6,-64.896671
1217.7,-66.59145
1217.8,-65.140174
1217.9,-65.160581
1218,-66.229686
1218.1,-65.547096
1218.2,-65.408927
1218.3,-65.99047
1218.4,-68.131731
1218.5,-66.974676
1218.6,-66.44214
1218.7,-64.927556
1218.8,-67.14658
1218.9,-66.725268
1219,-66.512498
1219.1,-66.28528
1219.2,-63.995168
1219.3,-65.837608
1219.4,-68.693226
1219.5,-67.415701
1219.6,-66.447186
1219.7,-67.773333
1219.8,-66.414709
1219.9,-65.121546
1220,-66.411767
1220.1,-65.081221
1220.2,-67.216019
1220.3,-64.605218
1220.4,-67.33301
1220.5,-67.293321
1220.6,-67.43128
1220.7,-67.599049
1220.8,-66.086629
1220.9,-65.150152
1221,-66.114477
1221.1,-66.505523
1221.2,-64.674224
1221.3,-65.879216
1221.4,-67.672506
1221.5,-67.614742
1221.6,-66.556993
1221.7,-65.207228
1221.8,-65.66713
1221.9,-68.838415
1222,-64.343118
1222.1,-65.184838
1222.2,-66.209265
1222.3,-66.46699
1222.4,-66.762989
1222.5,-66.685864
1222.6,-65.143727
1222.7,-66.006844
1222.8,-63.410365
1222.9,-66.248673
1223,-67.238902
1223.1,-65.516397
1223.2,-64.570812
1223.3,-66.53634
1223.4,-67.441073
1223.5,-66.287373
1223.6,-66.674806
1223.7,-66.781354
1223.8,-67.719184
1223.9,-68.36974
1224,-68.187015
1224.1,-69.325353
1224.2,-69.160326
1224.3,-67.985631
1224.4,-69.272995
1224.5,-68.967756
1224.6,-68.09013
1224.7,-70.314601
1224.8,-68.545536
1224.9,-69.284908
1225,-68.93901
1225.1,-68.427081
1225.2,-67.908958
1225.3,-68.840302
1225.4,-68.389204
1225.5,-68.524645
1225.6,-68.919826
1225.7,-68.332916
1225.8,-69.63965
1225.9,-68.474187
1226,-69.404841
1226.1,-68.409938
1226.2,-69.11717
1226.3,-69.002348
1226.4,-67.40242
1226.5,-67.063704
1226.6,-67.125168
1226.7,-69.843305
1226.8,-68.500943
1226.9,-67.382139
1227,-67.875918
1227.1,-67.813665
1227.2,-66.55748
1227.3,-66.06822
1227.4,-66.992117
1227.5,-66.905416
1227.6,-66.356055
1227.7,-65.97465
1227.8,-66.316629
1227.9,-66.317185
1228,-65.413216
1228.1,-65.557943
1228.2,-67.260377
1228.3,-67.988219
1228.4,-65.903267
1228.5,-63.628239
1228.6,-67.791952
1228.7,-67.329804
1228.8,-66.169297
1228.9,-67.017774
1229,-67.520303
1229.1,-64.742774
1229.2,-64.059015
1229.3,-63.030588
1229.4,-65.465452
1229.5,-64.223389
1229.6,-64.888167
1229.7,-62.616783
1229.8,-63.703103
1229.9,-62.949703
1230,-62.374187
1230.1,-60.455348
1230.2,-60.47841
1230.3,-58.92477
1230.4,-58.974011
1230.5,-57.405546
1230.6,-56.655971
1230.7,-55.773326
1230.8,-54.506059
1230.9,-52.238373
1231,-50.909273
1231.1,-51.858204
1231.2,-48.536539
1231.3,-50.890862
1231.4,-48.264689
1231.5,-46.40465
1231.6,-45.016845
1231.7,-42.28223
1231.8,-41.735055
1231.9,-38.603976
1232,-31.079549
1232.1,-20.215869
1232.2,-1.4179961
1232.3,17.016027
1232.4,27.272171
1232.5,27.38272
1232.6,25.010614
1232.7,18.535767
1232.8,10.498594
1232.9,3.4777375
1233,-6.4270244
1233.1,-15.859979
1233.2,-21.253623
1233.3,-28.723373
1233.4,-34.281721
1233.5,-40.797733
1233.6,-46.797811
1233.7,-49.536175
1233.8,-55.342618
1233.9,-58.631936
1234,-60.604433
1234.1,-61.583157
1234.2,-62.334292
1234.3,-64.649799
1234.4,-64.644565
1234.5,-63.71483
1234.6,-65.899845
1234.7,-65.483371
1234.8,-64.960079
1234.9,-65.465615
1235,-66.188461
1235.1,-66.066983
1235.2,-66.011715
1235.3,-66.137642
1235.4,-66.294082
1235.5,-66.531116
1235.6,-63.750912
1235.7,-66.214848
1235.8,-64.312859
1235.9,-67.145523
1236,-67.311605
1236.1,-65.819387
1236.2,-66.79521
1236.3,-66.408404
1236.4,-65.688627
1236.5,-65.858307
1236.6,-65.375733
1236.7,-65.33273
1236.8,-65.086252
1236.9,-67.54802
1237,-65.252754
1237.1,-66.542928
1237.2,-65.861928
1237.3,-65.283412
1237.4,-65.767701
1237.5,-63.814787
1237.6,-67.347023
1237.7,-65.161267
1237.8,-64.95359
1237.9,-65.264287
1238,-62.251094
1238.1,-65.58796
1238.2,-64.744068
1238.3,-64.240522
1238.4,-65.65742
1238.5,-65.295619
1238.6,-65.209703
1238.7,-64.395079
1238.8,-64.637642
1238.9,-65.234941
1239,-65.439473
1239.1,-63.874621
1239.2,-65.050869
1239.3,-65.578883
1239.4,-65.990237
1239.5,-65.688591
1239.6,-65.874367
1239.7,-65.098441
1239.8,-67.476057
1239.9,-65.989663
1240,-67.438347
1240.1,-67.825271
1240.2,-65.981315
1240.3,-66.427974
1240.4,-68.536282
1240.5,-67.705112
1240.6,-66.255433
1240.7,-67.726804
1240.8,-67.101787
1240.9,-64.394946
1241,-68.506714
1241.1,-67.246207
1241.2,-67.947806
1241.3,-69.015376
1241.4,-66.688547
1241.5,-65.502065
1241.6,-66.048407
1241.7,-65.538596
1241.8,-65.194575
1241.9,-67.479851
1242,-67.367525
1242.1,-66.939592
1242.2,-65.812238
1242.3,-66.87222
1242.4,-66.98849
1242.5,-66.05302
1242.6,-65.234778
1242.7,-66.184211
1242.8,-65.89354
1242.9,-65.402614
1243,-67.464936
1243.1,-66.670774
1243.2,-66.389843
1243.3,-65.546348
1243.4,-67.758455
1243.5,-66.763192
1243.6,-66.726149
1243.7,-66.00251
1243.8,-66.964028
1243.9,-67.963801
1244,-67.318739
1244.1,-68.915006
1244.2,-67.737098
1244.3,-66.656515
1244.4,-68.132755
1244.5,-66.510697
1244.6,-65.604075
1244.7,-67.003075
1244.8,-69.219367
1244.9,-66.873188
1245,-67.383503
1245.1,-69.701224
1245.2,-68.377742
1245.3,-68.197549
1245.4,-69.501803
1245.5,-67.807464
1245.6,-69.141384
1245.7,-69.311304
1245.8,-68.920239
1245.9,-68.021896
1246,-69.553978
1246.1,-67.331252
1246.2,-70.241898
1246.3,-67.469167
1246.4,-68.189252
1246.5,-67.685186
1246.6,-68.906269
1246.7,-67.453922
1246.8,-69.05203
1246.9,-68.562342
1247,-67.776038
1247.1,-69.930421
1247.2,-68.723279
1247.3,-67.988605
1247.4,-68.304039
1247.5,-69.674954
1247.6,-67.561905
1247.7,-69.25964
1247.8,-68.518517
1247.9,-67.362476
1248,-67.026871
1248.1,-67.359598
1248.2,-67.366831
1248.3,-67.631531
1248.4,-68.90931
1248.5,-69.010364
1248.6,-65.809475
1248.7,-68.073198
1248.8,-66.187123
1248.9,-67.826065
1249,-67.67038
1249.1,-68.760143
1249.2,-66.940717
1249.3,-68.977245
1249.4,-68.683644
1249.5,-67.595984
1249.6,-68.426035
1249.7,-69.420399
1249.8,-67.021395
1249.9,-69.146139
1250,-69.453452
1250.1,-69.454969
1250.2,-68.187021
1250.3,-69.413152
1250.4,-70.365796
1250.5,-68.17601
1250.6,-69.457387
1250.7,-71.257522
1250.8,-71.077419
1250.9,-69.511645
1251,-70.440834
1251.1,-69.203408
1251.2,-71.094629
1251.3,-71.821306
1251.4,-68.296618
1251.5,-71.124613
1251.6,-70.477212
1251.7,-70.548927
1251.8,-71.262422
1251.9,-69.4188
1252,-71.829137
1252.1,-70.341821
1252.2,-69.596615
1252.3,-69.59018
1252.4,-70.007782
1252.5,-69.086049
1252.6,-69.397128
1252.7,-70.542343
1252.8,-68.730839
1252.9,-68.481299
1253,-68.533005
1253.1,-68.374586
1253.2,-69.706398
1253.3,-68.596127
1253.4,-68.9797
1253.5,-68.117217
1253.6,-68.194655
1253.7,-68.135227
1253.8,-67.977027
1253.9,-70.031626
1254,-68.238908
1254.1,-67.616352
1254.2,-66.759633
1254.3,-65.650301
1254.4,-68.64786
1254.5,-68.39086
1254.6,-65.611602
1254.7,-66.062124
1254.8,-65.267693
1254.9,-67.107993
1255,-65.611431
1255.1,-66.348318
1255.2,-64.116307
1255.3,-64.753073
1255.4,-64.036159
1255.5,-61.94887
1255.6,-61.499094
1255.7,-59.843457
1255.8,-59.05361
1255.9,-58.545929
1256,-57.976003
1256.1,-56.566544
1256.2,-55.723127
1256.3,-56.013559
1256.4,-55.153195
1256.5,-54.084506
1256.6,-52.355671
1256.7,-50.738212
1256.8,-51.221662
1256.9,-49.783182
1257,-48.548041
1257.1,-45.886741
1257.2,-45.569262
1257.3,-43.281169
1257.4,-43.494019
1257.5,-39.065797
1257.6,-31.718323
1257.7,-20.690269
1257.8,-0.16734513
1257.9,18.173862
1258,28.211852
1258.1,29.478815
1258.2,24.337996
1258.3,16.882333
1258.4,9.9769599
1258.5,1.1233963
1258.6,-7.4298895
1258.7,-15.371485
1258.8,-20.541043
1258.9,-27.925432
1259,-33.176475
1259.1,-38.947289
1259.2,-44.211345
1259.3,-51.049558
1259.4,-52.831929
1259.5,-56.828027
1259.6,-58.370156
1259.7,-62.944848
1259.8,-62.846927
1259.9,-63.564887
1260,-64.611997
1260.1,-65.956094
1260.2,-66.873676
1260.3,-65.989242
1260.4,-65.096762
1260.5,-65.003863
1260.6,-67.105617
1260.7,-64.958427
1260.8,-67.652909
1260.9,-67.126754
1261,-65.361666
1261.1,-66.473122
1261.2,-65.783571
1261.3,-65.48138
1261.4,-65.836366
1261.5,-64.486804
1261.6,-64.594245
1261.7,-67.283378
1261.8,-66.018291
1261.9,-66.140663
1262,-65.882681
1262.1,-66.984737
1262.2,-65.814711
1262.3,-65.515447
1262.4,-65.605605
1262.5,-64.604029
1262.6,-66.971771
1262.7,-66.323834
1262.8,-63.773949
1262.9,-64.087199
1263,-65.589757
1263.1,-66.121178
1263.2,-64.276882
1263.3,-65.349206
1263.4,-64.180747
1263.5,-64.11735
1263.6,-65.883575
1263.7,-65.358823
1263.8,-64.071132
1263.9,-65.347247
1264,-63.50306
1264.1,-63.862287
1264.2,-64.084554
1264.3,-65.980251
1264.4,-64.700945
1264.5,-64.519205
1264.6,-63.223731
1264.7,-64.444025
1264.8,-63.832134
1264.9,-61.919144
1265,-62.599411
1265.1,-65.080293
1265.2,-63.266026
1265.3,-62.937993
1265.4,-63.160864
1265.5,-63.020233
1265.6,-61.647125
1265.7,-61.987581
1265.8,-62.820477
1265.9,-62.624046
1266,-61.813114
1266.1,-62.292481
1266.2,-61.714191
1266.3,-62.003089
1266.4,-61.628678
1266.5,-59.138496
1266.6,-60.116153
1266.7,-58.082428
1266.8,-56.900116
1266.9,-56.763487
1267,-56.175313
1267.1,-58.223066
1267.2,-56.475319
1267.3,-56.131621
1267.4,-53.84246
1267.5,-54.92674
1267.6,-56.050359
1267.7,-56.954027
1267.8,-57.634146
1267.9,-55.703897
1268,-56.385435
1268.1,-54.658453
1268.2,-54.939362
1268.3,-55.012881
1268.4,-56.442579
1268.5,-54.532624
1268.6,-56.333951
1268.7,-56.266959
1268.8,-55.636375
1268.9,-57.475994
1269,-57.541182
1269.1,-58.957887
1269.2,-57.743893
1269.3,-56.372949
1269.4,-56.980504
1269.5,-56.834438
1269.6,-57.804472
1269.7,-60.69967
1269.8,-58.12166
1269.9,-58.832983
1270,-59.558311
1270.1,-59.570419
1270.2,-60.019726
1270.3,-59.862708
1270.4,-59.552901
1270.5,-60.393732
1270.6,-60.700989
1270.7,-60.233905
1270.8,-59.65117
1270.9,-61.409979
1271,-60.255052
1271.1,-60.44235
1271.2,-61.341995
1271.3,-60.037306
1271.4,-60.679982
1271.5,-61.142289
1271.6,-62.242378
1271.7,-61.325751
1271.8,-62.675337
1271.9,-61.982078
1272,-61.130525
1272.1,-60.430773
1272.2,-61.818591
1272.3,-61.982963
1272.4,-61.960034
1272.5,-60.961121
1272.6,-61.764536
1272.7,-61.043453
1272.8,-61.057637
1272.9,-61.772974
1273,-63.098076
1273.1,-61.030514
1273.2,-61.55792
1273.3,-62.024568
1273.4,-61.321458
1273.5,-62.279512
1273.6,-62.162502
1273.7,-62.608991
1273.8,-61.164253
1273.9,-61.366998
1274,-60.587834
1274.1,-59.266446
1274.2,-60.694922
1274.3,-58.448861
1274.4,-58.359377
1274.5,-56.103011
1274.6,-54.657117
1274.7,-55.320214
1274.8,-51.996363
1274.9,-54.110167
1275,-51.982716
1275.1,-53.104892
1275.2,-49.947614
1275.3,-50.120855
1275.4,-50.978088
1275.5,-50.89646
1275.6,-49.533912
1275.7,-49.027468
1275.8,-48.112453
1275.9,-49.224068
1276,-44.793561
1276.1,-44.614405
1276.2,-42.677797
1276.3,-40.803126
1276.4,-41.5346
1276.5,-35.922202
1276.6,-34.650262
1276.7,-25.868257
1276.8,-13.567975
1276.9,3.3973324
1277,14.468544
1277.1,20.390266
1277.2,19.766494
1277.3,16.46136
1277.4,9.4565235
1277.5,3.2026331
1277.6,-3.0619035
1277.7,-7.5549355
1277.8,-15.585094
1277.9,-22.924832
1278,-28.381275
1278.1,-33.699943
1278.2,-39.283725
1278.3,-44.344505
1278.4,-49.506343
1278.5,-53.545557
1278.6,-55.975845
1278.7,-59.370182
1278.8,-61.248059
1278.9,-62.316379
1279,-63.296952
1279.1,-62.911803
1279.2,-64.759764
1279.3,-64.726612
1279.4,-63.362385
1279.5,-63.957491
1279.6,-64.76843
1279.7,-63.160854
1279.8,-65.89952
1279.9,-65.298808
1280,-64.742321
1280.1,-63.226916
1280.2,-65.041804
1280.3,-64.112554
1280.4,-64.164132
1280.5,-65.23921
1280.6,-64.318671
1280.7,-65.524197
1280.8,-63.760263
1280.9,-63.623954
1281,-63.857993
1281.1,-64.890937
1281.2,-64.733246
1281.3,-64.380423
1281.4,-64.434802
1281.5,-64.660091
1281.6,-64.892894
1281.7,-63.948714
1281.8,-63.180075
1281.9,-63.748085
1282,-64.741534
1282.1,-65.847533
1282.2,-65.515232
1282.3,-65.949024
1282.4,-66.205101
1282.5,-63.017129
1282.6,-63.135145
1282.7,-63.774772
1282.8,-62.966595
1282.9,-63.471339
1283,-63.540496
1283.1,-66.621393
1283.2,-64.700366
1283.3,-64.717862
1283.4,-65.358355
1283.5,-63.850489
1283.6,-65.313364
1283.7,-64.709198
1283.8,-66.08961
1283.9,-66.532319
1284,-65.511154
1284.1,-64.887939
1284.2,-65.693314
1284.3,-65.357842
1284.4,-64.583885
1284.5,-66.721281
1284.6,-66.268927
1284.7,-66.306081
1284.8,-66.222481
1284.9,-63.060015
1285,-64.874726
1285.1,-64.454247
1285.2,-66.090896
1285.3,-66.2356
1285.4,-65.554515
1285.5,-65.264837
1285.6,-64.676693
1285.7,-63.361364
1285.8,-64.38615
1285.9,-64.885537
1286,-64.434988
1286.1,-64.821565
1286.2,-65.651537
1286.3,-64.365717
1286.4,-66.533655
1286.5,-63.467742
1286.6,-64.767181
1286.7,-66.570429
1286.8,-65.08221
1286.9,-64.802687
1287,-64.899285
1287.1,-66.228318
1287.2,-65.940408
1287.3,-67.499818
1287.4,-67.645684
1287.5,-65.596772
1287.6,-67.306142
1287.7,-67.567803
1287.8,-66.704655
1287.9,-68.446637
1288,-66.47946
1288.1,-66.205248
1288.2,-66.786221
1288.3,-66.021906
1288.4,-65.38981
1288.5,-64.430515
1288.6,-68.457347
1288.7,-65.7429
1288.8,-67.287264
1288.9,-65.64025
1289,-68.472364
1289.1,-67.019319
1289.2,-69.38118
1289.3,-68.805462
1289.4,-68.005
1289.5,-69.262667
1289.6,-69.554346
1289.7,-66.883653
1289.8,-66.915515
1289.9,-68.213694
1290,-69.125901
1290.1,-67.465954
1290.2,-66.731259
1290.3,-66.685575
1290.4,-68.988265
1290.5,-66.008542
1290.6,-69.179119
1290.7,-68.634042
1290.8,-68.329093
1290.9,-69.144726
1291,-66.11836
1291.1,-67.564503
1291.2,-66.642457
1291.3,-68.008727
1291.4,-69.257019
1291.5,-67.614413
1291.6,-67.92868
1291.7,-67.472971
1291.8,-69.183295
1291.9,-69.611836
1292,-67.136464
1292.1,-67.831558
1292.2,-69.359277
1292.3,-67.625551
1292.4,-70.508129
1292.5,-67.584982
1292.6,-70.957035
1292.7,-67.91721
1292.8,-69.591565
1292.9,-67.10809
1293,-69.220527
1293.1,-69.189746
1293.2,-69.352844
1293.3,-70.946111
1293.4,-68.325214
1293.5,-69.639699
1293.6,-68.571073
1293.7,-69.824338
1293.8,-69.303905
1293.9,-70.366605
1294,-68.377569
1294.1,-68.674491
1294.2,-68.1547
1294.3,-70.294317
1294.4,-69.222276
1294.5,-70.32363
1294.6,-70.69854
1294.7,-68.264041
1294.8,-69.224179
1294.9,-67.299254
1295,-70.877293
1295.1,-67.591285
1295.2,-70.007543
1295.3,-69.328027
1295.4,-66.675396
1295.5,-69.877803
1295.6,-71.752543
1295.7,-70.234407
1295.8,-68.204412
1295.9,-70.29825
1296,-68.694031
1296.1,-69.576656
1296.2,-69.832297
1296.3,-71.31275
1296.4,-70.725002
1296.5,-69.490881
1296.6,-69.112148
1296.7,-69.104985
1296.8,-70.978862
1296.9,-70.955086
1297,-71.241345
1297.1,-69.739694
1297.2,-71.889034
1297.3,-71.097756
1297.4,-70.740671
1297.5,-69.545892
1297.6,-68.865662
1297.7,-70.368228
1297.8,-68.923587
1297.9,-69.941111
1298,-68.341617
1298.1,-73.230357
1298.2,-70.75891
1298.3,-71.064663
1298.4,-70.422957
1298.5,-71.187115
1298.6,-70.724325
1298.7,-72.021772
1298.8,-70.254871
1298.9,-69.955928
1299,-70.082955
1299.1,-70.745441
1299.2,-69.944508
1299.3,-68.959561
1299.4,-68.47479
1299.5,-70.490105
1299.6,-69.799951
1299.7,-68.41136
1299.8,-69.913954
1299.9,-69.773577
1300,-69.824057
1300.1,-69.624015
1300.2,-70.446269
1300.3,-70.289567
1300.4,-69.308438
1300.5,-68.056022
1300.6,-68.956878
1300.7,-70.92842
1300.8,-68.67239
1300.9,-68.940288
1301,-68.79296
1301.1,-69.988
1301.2,-70.29668
1301.3,-71.446976
1301.4,-69.165556
1301.5,-68.113539
1301.6,-71.417069
1301.7,-68.731895
1301.8,-70.044071
1301.9,-71.75552
1302,-71.434707
1302.1,-69.520738
1302.2,-69.38502
1302.3,-70.507788
1302.4,-69.485376
1302.5,-69.98529
1302.6,-70.943705
1302.7,-69.542612
1302.8,-70.929619
1302.9,-69.712101
1303,-70.690103
1303.1,-70.95151
1303.2,-70.048238
1303.3,-70.519094
1303.4,-70.98448
1303.5,-72.231653
1303.6,-70.44107
1303.7,-71.498408
1303.8,-70.606413
1303.9,-68.743173
1304,-69.992845
1304.1,-70.747016
1304.2,-71.410268
1304.3,-71.944569
1304.4,-69.482997
1304.5,-71.462745
1304.6,-70.118086
1304.7,-69.395419
1304.8,-69.298594
1304.9,-69.072832
1305,-67.987205
1305.1,-71.374487
1305.2,-72.083642
1305.3,-67.84072
1305.4,-69.355575
1305.5,-68.740061
1305.6,-70.293137
1305.7,-71.326812
1305.8,-70.529559
1305.9,-70.211002
1306,-70.017702
1306.1,-69.870488
1306.2,-70.117697
1306.3,-70.597799
1306.4,-70.434432
1306.5,-72.732072
1306.6,-70.349355
1306.7,-71.673785
1306.8,-70.765811
1306.9,-70.861463
1307,-72.922456
1307.1,-69.467426
1307.2,-72.986071
1307.3,-70.247009
1307.4,-71.97331
1307.5,-70.560151
1307.6,-72.004206
1307.7,-71.453686
1307.8,-70.535037
1307.9,-72.190772
1308,-71.589338
1308.1,-71.835564
1308.2,-72.712662
1308.3,-69.635828
1308.4,-70.938263
1308.5,-71.657473
1308.6,-69.850579
1308.7,-71.017013
1308.8,-73.472173
1308.9,-69.314444
1309,-70.313058
1309.1,-70.680435
1309.2,-69.563866
1309.3,-72.704842
1309.4,-71.237487
1309.5,-71.682962
1309.6,-70.706086
1309.7,-71.047891
1309.8,-70.61989
1309.9,-70.679799
1310,-70.555453
1310.1,-70.56644
1310.2,-71.546615
1310.3,-70.106403
1310.4,-73.928823
1310.5,-69.371317
1310.6,-70.521772
1310.7,-70.704735
1310.8,-71.975254
1310.9,-70.274709
1311,-68.680242
1311.1,-71.838199
1311.2,-71.55965
1311.3,-72.454542
1311.4,-71.630917
1311.5,-72.010554
1311.6,-71.0804
1311.7,-72.495177
1311.8,-69.671119
1311.9,-74.145249
1312,-73.397749
1312.1,-71.409719
1312.2,-72.400795
1312.3,-73.350192
1312.4,-72.586466
1312.5,-71.084551
1312.6,-71.339892
1312.7,-72.82684
1312.8,-70.251858
1312.9,-71.729364
1313,-70.851018
1313.1,-72.437391
1313.2,-71.341971
1313.3,-70.929993
1313.4,-69.909342
1313.5,-71.637115
1313.6,-69.609228
1313.7,-70.340126
1313.8,-69.181031
1313.9,-69.930546
1314,-70.936235
1314.1,-72.013434
1314.2,-69.199899
1314.3,-71.306457
1314.4,-70.818196
1314.5,-70.476519
1314.6,-70.860605
1314.7,-71.194063
1314.8,-69.445521
1314.9,-71.407432
1315,-68.028725
1315.1,-69.865333
1315.2,-69.54844
1315.3,-69.908167
1315.4,-71.239737
1315.5,-70.171431
1315.6,-72.520348
1315.7,-69.992477
1315.8,-70.109958
1315.9,-71.31878
1316,-69.482719
1316.1,-68.954346
1316.2,-70.80616
1316.3,-71.346733
1316.4,-70.230292
1316.5,-70.365127
1316.6,-70.444723
1316.7,-72.464342
1316.8,-70.714539
1316.9,-71.037562
1317,-68.640364
1317.1,-70.973341
1317.2,-71.995326
1317.3,-71.617678
1317.4,-72.370405
1317.5,-70.567756
1317.6,-73.188919
1317.7,-70.02196
1317.8,-70.268646
1317.9,-70.5883
1318,-69.049676
1318.1,-71.227299
1318.2,-70.484333
1318.3,-69.392528
1318.4,-69.929502
1318.5,-71.62018
1318.6,-71.477346
1318.7,-71.293018
1318.8,-69.49565
1318.9,-69.02197
1319,-69.246375
1319.1,-70.644548
1319.2,-69.291694
1319.3,-71.283101
1319.4,-68.900192
1319.5,-69.084246
1319.6,-70.063192
1319.7,-70.587958
1319.8,-68.295211
1319.9,-69.983415
1320,-68.957842
1320.1,-68.87789
1320.2,-69.48062
1320.3,-67.790049
1320.4,-70.052945
1320.5,-68.55843
1320.6,-68.713023
1320.7,-68.96745
1320.8,-67.408418
1320.9,-69.190042
1321,-68.553428
1321.1,-69.264741
1321.2,-68.748864
1321.3,-69.173282
1321.4,-67.71314
1321.5,-68.69296
1321.6,-68.537477
1321.7,-67.584209
1321.8,-67.354621
1321.9,-68.812746
1322,-66.539557
1322.1,-68.1599
1322.2,-67.499283
1322.3,-67.086675
1322.4,-66.228512
1322.5,-69.528137
1322.6,-67.295188
1322.7,-66.778842
1322.8,-67.211245
1322.9,-67.207976
1323,-64.927824
1323.1,-66.668237
1323.2,-67.174158
1323.3,-68.054657
1323.4,-67.637252
1323.5,-65.654317
1323.6,-66.775949
1323.7,-66.969767
1323.8,-67.744946
1323.9,-67.128051
1324,-66.758826
1324.1,-67.770752
1324.2,-68.76241
1324.3,-69.014596
1324.4,-69.111008
1324.5,-68.730453
1324.6,-67.898215
1324.7,-67.788083
1324.8,-66.67105
1324.9,-69.245794
1325,-67.305464
1325.1,-71.128709
1325.2,-69.300015
1325.3,-68.77255
1325.4,-69.165541
1325.5,-68.495401
1325.6,-67.048523
1325.7,-69.13867
1325.8,-66.086183
1325.9,-69.150226
1326,-69.082004
1326.1,-68.966901
1326.2,-67.002395
1326.3,-68.757342
1326.4,-68.6262
1326.5,-68.224022
1326.6,-68.41173
1326.7,-67.756677
1326.8,-67.385073
1326.9,-66.844142
1327,-67.265146
1327.1,-68.654028
1327.2,-64.756358
1327.3,-66.288782
1327.4,-65.14519
1327.5,-66.354062
1327.6,-64.117515
1327.7,-63.318247
1327.8,-65.208717
1327.9,-63.660577
1328,-63.020176
1328.1,-62.058924
1328.2,-63.421124
1328.3,-61.922857
1328.4,-60.689045
1328.5,-62.860935
1328.6,-58.817497
1328.7,-58.929432
1328.8,-58.731629
1328.9,-58.313389
1329,-59.312951
1329.1,-54.442557
1329.2,-54.774988
1329.3,-53.496958
1329.4,-54.590075
1329.5,-52.472681
1329.6,-53.467272
1329.7,-52.256734
1329.8,-49.869915
1329.9,-50.694829
1330,-48.121901
1330.1,-47.387188
1330.2,-47.399569
1330.3,-43.32212
1330.4,-38.407823
1330.5,-36.259541
1330.6,-25.637724
1330.7,-9.2882792
1330.8,13.448749
1330.9,25.566094
1331,28.460814
1331.1,26.364247
1331.2,21.284328
1331.3,12.708249
1331.4,5.0647551
1331.5,-5.3638329
1331.6,-10.020086
1331.7,-17.165419
1331.8,-24.788944
1331.9,-30.619281
1332,-36.005363
1332.1,-41.870168
1332.2,-46.006983
1332.3,-52.970527
1332.4,-53.910204
1332.5,-55.925718
1332.6,-58.531241
1332.7,-59.886171
1332.8,-59.324568
1332.9,-59.911158
1333,-60.642645
1333.1,-60.694392
1333.2,-62.157062
1333.3,-61.128579
1333.4,-64.181331
1333.5,-61.162237
1333.6,-62.236488
1333.7,-64.145053
1333.8,-63.105795
1333.9,-62.049964
1334,-62.969069
1334.1,-62.651934
1334.2,-61.617001
1334.3,-65.18723
1334.4,-60.157188
1334.5,-62.501179
1334.6,-63.098348
1334.7,-61.678668
1334.8,-62.861766
1334.9,-62.874677
1335,-62.867426
1335.1,-63.317619
1335.2,-63.201573
1335.3,-62.673169
1335.4,-63.274623
1335.5,-64.217609
1335.6,-64.479844
1335.7,-62.799164
1335.8,-63.64132
1335.9,-63.181743
1336,-63.537227
1336.1,-63.881989
1336.2,-61.964631
1336.3,-62.784807
1336.4,-63.826837
1336.5,-60.975094
1336.6,-63.961566
1336.7,-62.223722
1336.8,-60.51589
1336.9,-62.954019
1337,-62.200072
1337.1,-62.034306
1337.2,-61.425159
1337.3,-60.879912
1337.4,-58.920645
1337.5,-61.606373
1337.6,-60.808488
1337.7,-57.901921
1337.8,-59.228231
1337.9,-59.108092
1338,-57.196633
1338.1,-59.232203
1338.2,-58.410753
1338.3,-56.677534
1338.4,-58.546317
1338.5,-57.691334
1338.6,-58.267204
1338.7,-58.422832
1338.8,-58.279322
1338.9,-59.842765
1339,-57.829992
1339.1,-59.710125
1339.2,-59.4701
1339.3,-57.982339
1339.4,-60.198699
1339.5,-60.835073
1339.6,-60.780086
1339.7,-60.666246
1339.8,-58.994545
1339.9,-60.274752
1340,-60.197639
1340.1,-60.576053
1340.2,-60.17525
1340.3,-60.64977
1340.4,-61.293375
1340.5,-59.712243
1340.6,-61.998988
1340.7,-60.41989
1340.8,-62.006843
1340.9,-61.001742
1341,-59.943442
1341.1,-59.436058
1341.2,-59.663719
1341.3,-58.565216
1341.4,-58.797454
1341.5,-58.849263
1341.6,-60.714164
1341.7,-56.709683
1341.8,-59.45043
1341.9,-57.991646
1342,-57.15634
1342.1,-55.184343
1342.2,-55.182166
1342.3,-56.084207
1342.4,-55.911754
1342.5,-56.180787
1342.6,-54.169661
1342.7,-56.22881
1342.8,-54.680383
1342.9,-55.09246
1343,-56.279973
1343.1,-55.856244
1343.2,-56.183876
1343.3,-53.961724
1343.4,-54.756842
1343.5,-55.748334
1343.6,-54.941617
1343.7,-55.303913
1343.8,-54.34105
1343.9,-53.926799
1344,-53.730551
1344.1,-53.803322
1344.2,-55.432163
1344.3,-57.497955
1344.4,-54.693507
1344.5,-54.91181
1344.6,-54.795974
1344.7,-53.273212
1344.8,-57.244562
1344.9,-54.606494
1345,-56.138976
1345.1,-56.587549
1345.2,-57.220101
1345.3,-56.30689
1345.4,-58.058582
1345.5,-59.111302
1345.6,-57.256859
1345.7,-57.560378
1345.8,-56.324807
1345.9,-56.794573
1346,-55.649678
1346.1,-55.76531
1346.2,-54.761632
1346.3,-56.173788
1346.4,-54.574503
1346.5,-53.72071
1346.6,-52.992487
1346.7,-54.414709
1346.8,-54.44614
1346.9,-53.590846
1347,-53.349086
1347.1,-53.000783
1347.2,-51.48391
1347.3,-50.557272
1347.4,-51.628188
1347.5,-50.033461
1347.6,-51.056223
1347.7,-49.031795
1347.8,-50.48084
1347.9,-49.011611
1348,-49.806942
1348.1,-49.217731
1348.2,-49.180546
1348.3,-48.753846
1348.4,-49.217928
1348.5,-47.784059
1348.6,-46.846731
1348.7,-47.260075
1348.8,-47.827355
1348.9,-48.174822
1349,-48.175856
1349.1,-46.608154
1349.2,-47.514899
1349.3,-45.810065
1349.4,-44.584221
1349.5,-44.284904
1349.6,-42.879668
1349.7,-40.937378
1349.8,-40.428676
1349.9,-39.856569
1350,-36.066335
1350.1,-33.363843
1350.2,-24.784759
1350.3,-18.170101
1350.4,-3.6342172
1350.5,5.347107
1350.6,14.189917
1350.7,15.146028
1350.8,14.205034
1350.9,10.613675
1351,2.1315762
1351.1,-1.9924108
1351.2,-7.8482905
1351.3,-14.13589
1351.4,-20.587062
1351.5,-23.326251
1351.6,-31.09419
1351.7,-36.956615
1351.8,-39.305656
1351.9,-43.755596
1352,-47.804763
1352.1,-51.424214
1352.2,-55.523668
1352.3,-57.073236
1352.4,-56.27764
1352.5,-60.246741
1352.6,-62.183572
1352.7,-61.567207
1352.8,-60.159041
1352.9,-63.574245
1353,-62.107948
1353.1,-61.311121
1353.2,-62.77597
1353.3,-61.511874
1353.4,-64.488763
1353.5,-62.213689
1353.6,-62.384487
1353.7,-61.491874
1353.8,-61.06762
1353.9,-62.460093
1354,-62.121245
1354.1,-60.3488
1354.2,-61.165433
1354.3,-62.438166
1354.4,-60.434992
1354.5,-62.367345
1354.6,-61.58065
1354.7,-60.445947
1354.8,-61.314805
1354.9,-60.275908
1355,-60.467323
1355.1,-61.010997
1355.2,-63.476242
1355.3,-60.030227
1355.4,-57.636325
1355.5,-61.77838
1355.6,-60.546841
1355.7,-58.798223
1355.8,-60.237513
1355.9,-57.587197
1356,-57.290994
1356.1,-56.694258
1356.2,-57.130143
1356.3,-60.506849
1356.4,-55.491405
1356.5,-56.265166
1356.6,-56.544317
1356.7,-56.245722
1356.8,-57.794203
1356.9,-57.333269
1357,-57.744946
1357.1,-58.83445
1357.2,-57.644457
1357.3,-55.660767
1357.4,-57.729481
1357.5,-58.766948
1357.6,-58.647425
1357.7,-57.588452
1357.8,-58.181561
1357.9,-56.578079
1358,-59.264372
1358.1,-58.938702
1358.2,-58.918887
1358.3,-60.07644
1358.4,-58.135076
1358.5,-59.727371
1358.6,-61.140195
1358.7,-57.023651
1358.8,-58.685467
1358.9,-59.125424
1359,-58.468999
1359.1,-59.187443
1359.2,-57.848517
1359.3,-60.180194
1359.4,-58.707385
1359.5,-58.720901
1359.6,-57.451737
1359.7,-58.022503
1359.8,-57.480293
1359.9,-56.39586
1360,-57.468116
1360.1,-56.642323
1360.2,-54.7002
1360.3,-55.480341
1360.4,-55.852829
1360.5,-55.100434
1360.6,-54.175507
1360.7,-54.136294
1360.8,-53.414751
1360.9,-54.265182
1361,-52.657144
1361.1,-51.766597
1361.2,-51.691606
1361.3,-50.009094
1361.4,-51.553835
1361.5,-50.59194
1361.6,-50.675119
1361.7,-49.874533
1361.8,-52.313281
1361.9,-49.72948
1362,-50.84696
1362.1,-49.98797
1362.2,-48.861319
1362.3,-50.435739
1362.4,-50.875605
1362.5,-50.209699
1362.6,-51.379873
1362.7,-50.606749
1362.8,-52.682092
1362.9,-51.379007
1363,-51.129281
1363.1,-51.813104
1363.2,-52.737997
1363.3,-52.577238
1363.4,-53.55776
1363.5,-53.27922
1363.6,-53.633429
1363.7,-53.986174
1363.8,-53.337437
1363.9,-53.848712
1364,-52.724008
1364.1,-53.989943
1364.2,-54.199182
1364.3,-55.85293
1364.4,-54.393296
1364.5,-54.41662
1364.6,-54.814348
1364.7,-53.422848
1364.8,-54.520813
1364.9,-51.378745
1365,-53.430054
1365.1,-54.518956
1365.2,-54.873974
1365.3,-51.179302
1365.4,-50.696345
1365.5,-50.109766
1365.6,-49.630018
1365.7,-51.342592
1365.8,-49.566823
1365.9,-48.815707
1366,-47.826783
1366.1,-49.329147
1366.2,-50.12252
1366.3,-47.4291
1366.4,-49.129938
1366.5,-47.279542
1366.6,-47.930617
1366.7,-48.13696
1366.8,-50.263947
1366.9,-49.29936
1367,-47.676685
1367.1,-48.117372
1367.2,-47.683706
1367.3,-49.979693
1367.4,-47.87141
1367.5,-50.509907
1367.6,-48.963374
1367.7,-48.323903
1367.8,-49.975826
1367.9,-50.560487
1368,-51.544282
1368.1,-49.977508
1368.2,-50.561585
1368.3,-49.547515
1368.4,-50.477792
1368.5,-52.518652
1368.6,-52.308787
1368.7,-52.905382
1368.8,-52.683524
1368.9,-55.090339
1369,-53.000325
1369.1,-55.292428
1369.2,-54.964221
1369.3,-53.324866
1369.4,-55.391221
1369.5,-55.98737
1369.6,-53.532782
1369.7,-54.531848
1369.8,-54.414502
1369.9,-56.800742
1370,-52.301189
1370.1,-55.30147
1370.2,-53.491746
1370.3,-54.008721
1370.4,-52.226657
1370.5,-54.192126
1370.6,-51.808258
1370.7,-50.698383
1370.8,-53.005519
1370.9,-50.928253
1371,-52.787076
1371.1,-50.39113
1371.2,-50.242263
1371.3,-48.431243
1371.4,-50.871894
1371.5,-50.607891
1371.6,-52.035538
1371.7,-50.87563
1371.8,-52.081688
1371.9,-51.475266
1372,-51.234227
1372.1,-51.364971
1372.2,-50.924057
1372.3,-53.214905
1372.4,-55.289164
1372.5,-54.514048
1372.6,-54.828311
1372.7,-54.568189
1372.8,-56.164917
1372.9,-55.543786
1373,-55.830182
1373.1,-57.308085
1373.2,-58.365377
1373.3,-55.209619
1373.4,-58.37054
1373.5,-56.939714
1373.6,-59.249747
1373.7,-59.597419
1373.8,-58.605481
1373.9,-57.214912
1374,-59.361839
1374.1,-58.373445
1374.2,-60.272445
1374.3,-58.236694
1374.4,-58.117188
1374.5,-58.262189
1374.6,-57.403057
1374.7,-57.694445
1374.8,-59.082817
1374.9,-59.734687
1375,-58.06131
1375.1,-58.983404
1375.2,-60.551762
1375.3,-60.17933
1375.4,-59.259528
1375.5,-58.368407
1375.6,-58.573573
1375.7,-58.156452
1375.8,-58.807839
1375.9,-57.381161
1376,-56.273043
1376.1,-57.712015
1376.2,-56.080651
1376.3,-53.151683
1376.4,-55.106636
1376.5,-51.525397
1376.6,-54.388789
1376.7,-53.866217
1376.8,-51.014478
1376.9,-50.940299
1377,-51.448388
1377.1,-50.978113
1377.2,-51.307278
1377.3,-50.389802
1377.4,-50.274182
1377.5,-49.804495
1377.6,-50.6757
1377.7,-48.989098
1377.8,-49.156577
1377.9,-49.287474
1378,-49.444482
1378.1,-49.517064
1378.2,-51.644892
1378.3,-52.061754
1378.4,-51.29949
1378.5,-51.36987
1378.6,-53.508134
1378.7,-51.888047
1378.8,-52.079366
1378.9,-52.870073
1379,-50.756583
1379.1,-51.563927
1379.2,-52.687369
1379.3,-53.79893
1379.4,-52.303502
1379.5,-54.911355
1379.6,-53.45554
1379.7,-55.470897
1379.8,-55.844667
1379.9,-55.026088
1380,-56.365215
1380.1,-55.134708
1380.2,-56.078181
1380.3,-57.404877
1380.4,-56.425833
1380.5,-57.454957
1380.6,-56.575971
1380.7,-58.213177
1380.8,-60.341203
1380.9,-59.427958
1381,-57.868351
1381.1,-59.468912
1381.2,-59.306215
1381.3,-61.142713
1381.4,-58.653923
1381.5,-61.796676
1381.6,-60.374797
1381.7,-62.077784
1381.8,-61.585277
1381.9,-63.559462
1382,-63.201575
1382.1,-62.890965
1382.2,-61.09641
1382.3,-61.592726
1382.4,-62.505023
1382.5,-63.879289
1382.6,-61.283474
1382.7,-63.56657
1382.8,-61.715403
1382.9,-62.257216
1383,-62.157354
1383.1,-61.853061
1383.2,-62.779829
1383.3,-61.754904
1383.4,-62.617053
1383.5,-61.087054
1383.6,-63.860941
1383.7,-60.953648
1383.8,-63.661606
1383.9,-61.427982
1384,-60.366035
1384.1,-61.18458
1384.2,-61.578663
1384.3,-62.39081
1384.4,-62.938192
1384.5,-63.827098
1384.6,-62.519667
1384.7,-62.462198
1384.8,-62.991863
1384.9,-62.47705
1385,-61.725428
1385.1,-62.413797
1385.2,-63.423314
1385.3,-62.514982
1385.4,-62.44031
1385.5,-64.159831
1385.6,-63.847446
1385.7,-61.918067
1385.8,-63.220091
1385.9,-63.079962
1386,-63.26984
1386.1,-60.844747
1386.2,-63.10718
1386.3,-63.446409
1386.4,-62.461012
1386.5,-63.002651
1386.6,-63.036498
1386.7,-63.547685
1386.8,-64.663418
1386.9,-65.17022
1387,-66.264113
1387.1,-65.728771
1387.2,-63.80432
1387.3,-63.922018
1387.4,-64.342819
1387.5,-64.694461
1387.6,-64.301744
1387.7,-63.239637
1387.8,-64.156899
1387.9,-63.800721
1388,-65.613489
1388.1,-64.558141
1388.2,-64.395944
1388.3,-67.262682
1388.4,-66.289605
1388.5,-66.203187
1388.6,-66.250986
1388.7,-66.900687
1388.8,-68.212629
1388.9,-67.824042
1389,-66.644352
1389.1,-67.473589
1389.2,-66.737864
1389.3,-65.104739
1389.4,-65.884827
1389.5,-65.753759
1389.6,-67.801909
1389.7,-66.483458
1389.8,-64.677406
1389.9,-67.321111
1390,-65.467483
1390.1,-64.616596
1390.2,-66.611223
1390.3,-64.082783
1390.4,-65.232476
1390.5,-64.187158
1390.6,-66.298296
1390.7,-66.376963
1390.8,-64.895562
1390.9,-65.024078
1391,-64.407841
1391.1,-65.005999
1391.2,-65.952437
1391.3,-64.89394
1391.4,-65.206517
1391.5,-63.479778
1391.6,-63.047112
1391.7,-64.316629
1391.8,-63.326781
1391.9,-61.621206
1392,-61.299791
1392.1,-60.743928
1392.2,-60.400944
1392.3,-58.802457
1392.4,-59.161512
1392.5,-58.449391
1392.6,-59.386266
1392.7,-58.214945
1392.8,-57.378267
1392.9,-57.709655
1393,-56.029128
1393.1,-55.37359
1393.2,-54.269925
1393.3,-53.701247
1393.4,-52.079802
1393.5,-51.28645
1393.6,-51.388916
1393.7,-51.196271
1393.8,-50.144507
1393.9,-50.559145
1394,-50.802229
1394.1,-50.783446
1394.2,-48.100927
1394.3,-48.55697
1394.4,-44.93122
1394.5,-45.284689
1394.6,-43.717885
1394.7,-39.505179
1394.8,-34.589812
1394.9,-30.8205
1395,-16.979702
1395.1,1.452859
1395.2,16.854685
1395.3,25.395609
1395.4,24.426539
1395.5,19.55505
1395.6,15.568523
1395.7,5.6331838
1395.8,-0.51843834
1395.9,-5.7032453
1396,-11.641913
1396.1,-20.396833
1396.2,-27.45583
1396.3,-33.330375
1396.4,-39.983496
1396.5,-43.619203
1396.6,-48.272275
1396.7,-49.878533
1396.8,-56.146673
1396.9,-57.730517
1397,-57.810453
1397.1,-59.256912
1397.2,-60.375882
1397.3,-61.303968
1397.4,-59.962557
1397.5,-63.364177
1397.6,-62.684127
1397.7,-61.815184
1397.8,-63.400793
1397.9,-62.282658
1398,-62.29697
1398.1,-60.948037
1398.2,-61.958092
1398.3,-62.159884
1398.4,-63.941217
1398.5,-63.691738
1398.6,-64.261661
1398.7,-61.731859
1398.8,-64.017681
1398.9,-63.435546
1399,-65.464766
1399.1,-65.358029
1399.2,-61.932057
1399.3,-63.66076
1399.4,-66.179089
1399.5,-63.498322
1399.6,-62.42461
1399.7,-63.828772
1399.8,-63.821026
1399.9,-65.077732
1400,-63.10651
1400.1,-63.553689
1400.2,-62.193386
1400.3,-64.596612
1400.4,-62.589212
1400.5,-64.089165
1400.6,-63.681203
1400.7,-63.541088
1400.8,-64.41601
1400.9,-63.660067
1401,-63.392528
1401.1,-62.929365
1401.2,-63.13388
1401.3,-64.649842
1401.4,-64.055322
1401.5,-63.37312
1401.6,-63.240179
1401.7,-63.333295
1401.8,-61.512027
1401.9,-61.120688
1402,-62.716867
1402.1,-59.922859
1402.2,-59.768022
1402.3,-60.907482
1402.4,-61.346023
1402.5,-58.437818
1402.6,-59.322212
1402.7,-59.537579
1402.8,-59.045844
1402.9,-57.121674
1403,-58.516488
1403.1,-57.658693
1403.2,-58.298252
1403.3,-58.54653
1403.4,-57.523449
1403.5,-55.537406
1403.6,-56.770386
1403.7,-58.580988
1403.8,-58.053819
1403.9,-60.127136
1404,-56.91485
1404.1,-58.133627
1404.2,-58.980354
1404.3,-59.185979
1404.4,-57.848085
1404.5,-58.329232
1404.6,-58.855557
1404.7,-59.207082
1404.8,-59.029836
1404.9,-61.562206
1405,-61.121102
1405.1,-60.830874
1405.2,-60.490824
1405.3,-62.100202
1405.4,-60.842606
1405.5,-60.328441
1405.6,-60.872111
1405.7,-62.705542
1405.8,-61.86114
1405.9,-59.842412
1406,-60.40604
1406.1,-59.680824
1406.2,-61.720286
1406.3,-62.507782
1406.4,-61.075107
1406.5,-61.560465
1406.6,-62.008968
1406.7,-63.847848
1406.8,-62.652061
1406.9,-60.67571
1407,-62.981013
1407.1,-60.816819
1407.2,-60.318784
1407.3,-61.69483
1407.4,-60.518439
1407.5,-60.638499
1407.6,-61.356063
1407.7,-60.077947
1407.8,-59.060725
1407.9,-59.656871
1408,-58.609898
1408.1,-59.481717
1408.2,-57.80533
1408.3,-58.187857
1408.4,-57.53858
1408.5,-56.081486
1408.6,-57.866727
1408.7,-55.595455
1408.8,-56.090905
1408.9,-54.862139
1409,-55.760652
1409.1,-53.260933
1409.2,-52.944785
1409.3,-51.85368
1409.4,-51.331534
1409.5,-52.73263
1409.6,-52.20169
1409.7,-51.497371
1409.8,-51.120324
1409.9,-49.734383
1410,-51.541394
1410.1,-50.545397
1410.2,-50.059308
1410.3,-50.756133
1410.4,-49.509438
1410.5,-50.518113
1410.6,-53.137807
1410.7,-52.460693
1410.8,-51.980217
1410.9,-51.133362
1411,-51.327433
1411.1,-51.338615
1411.2,-52.104907
1411.3,-52.338356
1411.4,-52.159817
1411.5,-53.236864
1411.6,-54.881595
1411.7,-53.377945
1411.8,-52.6604
1411.9,-52.906474
1412,-54.681967
1412.1,-53.409692
1412.2,-54.02535
1412.3,-56.067982
1412.4,-54.532451
1412.5,-56.282561
1412.6,-56.141163
1412.7,-55.64257
1412.8,-58.534827
1412.9,-56.213844
1413,-58.359949
1413.1,-59.06001
1413.2,-59.565646
1413.3,-57.151148
1413.4,-61.039815
1413.5,-59.895107
1413.6,-58.61295
1413.7,-61.330645
1413.8,-60.59324
1413.9,-59.885791
1414,-58.83358
1414.1,-60.987233
1414.2,-59.889921
1414.3,-63.074351
1414.4,-61.444351
1414.5,-61.70954
1414.6,-61.792434
1414.7,-61.996245
1414.8,-63.060937
1414.9,-61.44858
1415,-62.354242
1415.1,-64.528706
1415.2,-61.003424
1415.3,-63.268293
1415.4,-62.31208
1415.5,-63.567356
1415.6,-65.071707
1415.7,-62.475392
1415.8,-62.967224
1415.9,-63.29683
1416,-62.923356
1416.1,-62.799083
1416.2,-61.080085
1416.3,-65.205864
1416.4,-64.117239
1416.5,-62.160694
1416.6,-62.9485
1416.7,-63.148255
1416.8,-63.105995
1416.9,-64.282179
1417,-64.121554
1417.1,-65.376208
1417.2,-62.254023
1417.3,-63.148423
1417.4,-63.351872
1417.5,-64.951971
1417.6,-63.847497
1417.7,-63.855813
1417.8,-64.447289
1417.9,-64.288196
1418,-65.46141
1418.1,-65.88859
1418.2,-64.197601
1418.3,-64.578438
1418.4,-65.378106
1418.5,-66.064007
1418.6,-65.3857
1418.7,-66.519186
1418.8,-64.812014
1418.9,-67.188801
1419,-65.485625
1419.1,-66.820233
1419.2,-65.977497
1419.3,-67.691058
1419.4,-66.751493
1419.5,-65.765288
1419.6,-67.152921
1419.7,-66.718204
1419.8,-67.534918
1419.9,-67.170105
1420,-65.821762
1420.1,-68.190379
1420.2,-67.722379
1420.3,-67.899093
1420.4,-67.494101
1420.5,-66.263834
1420.6,-66.77049
1420.7,-67.668781
1420.8,-67.982344
1420.9,-67.717478
1421,-65.996248
1421.1,-66.456141
1421.2,-65.146307
1421.3,-66.818268
1421.4,-66.936767
1421.5,-66.063181
1421.6,-67.754972
1421.7,-66.117263
1421.8,-64.368859
1421.9,-66.661105
1422,-66.609377
1422.1,-65.098361
1422.2,-65.690571
1422.3,-65.709934
1422.4,-64.677025
1422.5,-64.273278
1422.6,-65.894671
1422.7,-65.286686
1422.8,-64.666457
1422.9,-65.702007
1423,-66.617352
1423.1,-66.31616
1423.2,-67.412397
1423.3,-64.515435
1423.4,-66.022946
1423.5,-65.206966
1423.6,-65.736788
1423.7,-64.698264
1423.8,-64.714286
1423.9,-63.56016
1424,-63.944299
1424.1,-63.012979
1424.2,-65.157501
1424.3,-61.562855
1424.4,-62.383489
1424.5,-60.933238
1424.6,-61.30801
1424.7,-60.223012
1424.8,-59.854903
1424.9,-56.973015
1425,-56.634058
1425.1,-57.025637
1425.2,-55.638146
1425.3,-55.161432
1425.4,-54.129914
1425.5,-51.432089
1425.6,-51.689622
1425.7,-51.72773
1425.8,-48.946887
1425.9,-50.812545
1426,-48.647606
1426.1,-47.512281
1426.2,-46.991064
1426.3,-43.908614
1426.4,-43.588452
1426.5,-39.202753
1426.6,-34.438928
1426.7,-27.792053
1426.8,-11.613968
1426.9,6.6509921
1427,20.642338
1427.1,25.932565
1427.2,24.319168
1427.3,19.754819
1427.4,9.8887077
1427.5,4.2941523
1427.6,-3.8339472
1427.7,-10.894624
1427.8,-17.526424
1427.9,-23.289906
1428,-28.006689
1428.1,-35.373901
1428.2,-40.978802
1428.3,-47.892326
1428.4,-51.641467
1428.5,-56.134087
1428.6,-58.824784
1428.7,-59.71924
1428.8,-61.552904
1428.9,-63.474823
1429,-65.84025
1429.1,-65.640417
1429.2,-65.347282
1429.3,-66.234256
1429.4,-65.639591
1429.5,-65.7127
1429.6,-66.131459
1429.7,-66.494031
1429.8,-65.712388
1429.9,-65.911172
1430,-66.102934
1430.1,-67.789882
1430.2,-64.100988
1430.3,-66.638125
1430.4,-65.934808
1430.5,-65.816437
1430.6,-65.565046
1430.7,-63.868338
1430.8,-65.277227
1430.9,-65.687637
1431,-67.167462
1431.1,-66.101982
1431.2,-65.847966
1431.3,-66.776503
1431.4,-65.442965
1431.5,-64.349023
1431.6,-65.281733
1431.7,-64.417614
1431.8,-64.951754
1431.9,-65.104492
1432,-66.43102
1432.1,-63.366378
1432.2,-63.147199
1432.3,-64.775658
1432.4,-64.595667
1432.5,-65.882568
1432.6,-62.864667
1432.7,-66.5389
1432.8,-65.105786
1432.9,-65.591559
1433,-65.823546
1433.1,-64.928568
1433.2,-63.440838
1433.3,-64.800082
1433.4,-64.308396
1433.5,-64.819474
1433.6,-64.377165
1433.7,-64.691417
1433.8,-65.264414
1433.9,-63.789696
1434,-63.711098
1434.1,-66.464758
1434.2,-65.160638
1434.3,-65.50028
1434.4,-63.89872
1434.5,-65.281058
1434.6,-65.568505
1434.7,-66.041835
1434.8,-65.45624
1434.9,-67.593311
1435,-66.679355
1435.1,-67.976079
1435.2,-66.406923
1435.3,-66.752771
1435.4,-65.595566
1435.5,-68.190992
1435.6,-66.645769
1435.7,-67.170123
1435.8,-68.106279
1435.9,-67.660877
1436,-66.948182
1436.1,-65.116336
1436.2,-65.794461
1436.3,-66.379953
1436.4,-66.764081
1436.5,-66.930995
1436.6,-65.927008
1436.7,-65.859277
1436.8,-66.2546
1436.9,-66.337972
1437,-65.742818
1437.1,-68.788668
1437.2,-65.78521
1437.3,-65.819141
1437.4,-67.260957
1437.5,-65.274243
1437.6,-65.966881
1437.7,-65.712335
1437.8,-65.837081
1437.9,-66.746732
1438,-67.435784
1438.1,-65.838601
1438.2,-64.535224
1438.3,-66.20083
1438.4,-66.394495
1438.5,-65.6034
1438.6,-63.761301
1438.7,-67.997516
1438.8,-65.516202
1438.9,-65.429462
1439,-66.038512
1439.1,-64.095339
1439.2,-65.505663
1439.3,-65.464545
1439.4,-65.833902
1439.5,-65.44483
1439.6,-66.451009
1439.7,-65.475418
1439.8,-66.776202
1439.9,-66.863519
1440,-66.304095
1440.1,-64.18644
1440.2,-66.685738
1440.3,-65.88336
1440.4,-66.202801
1440.5,-66.205639
1440.6,-66.418489
1440.7,-66.571399
1440.8,-68.620124
1440.9,-69.710523
1441,-68.347993
1441.1,-69.279676
1441.2,-69.777991
1441.3,-67.846685
1441.4,-67.628948
1441.5,-68.57361
1441.6,-70.315471
1441.7,-68.999825
1441.8,-68.036027
1441.9,-69.141387
1442,-70.0818
1442.1,-69.756703
1442.2,-67.017673
1442.3,-69.622142
1442.4,-69.571339
1442.5,-68.970384
1442.6,-68.903372
1442.7,-69.615401
1442.8,-70.564315
1442.9,-66.570694
1443,-68.168788
1443.1,-68.752418
1443.2,-67.140643
1443.3,-67.83197
1443.4,-66.937511
1443.5,-68.233057
1443.6,-68.223474
1443.7,-68.217457
1443.8,-65.251505
1443.9,-68.551025
1444,-68.196052
1444.1,-65.649773
1444.2,-65.499428
1444.3,-67.074878
1444.4,-67.8552
1444.5,-67.290764
1444.6,-67.287286
1444.7,-64.280265
1444.8,-64.303718
1444.9,-65.570463
1445,-64.792672
1445.1,-66.455931
1445.2,-64.548317
1445.3,-64.671924
1445.4,-63.379493
1445.5,-63.143329
1445.6,-62.100907
1445.7,-61.462167
1445.8,-61.635055
1445.9,-60.836243
1446,-58.935308
1446.1,-59.75985
1446.2,-57.512263
1446.3,-56.716067
1446.4,-55.562256
1446.5,-55.822254
1446.6,-54.043068
1446.7,-56.164509
1446.8,-53.380816
1446.9,-53.867162
1447,-53.743336
1447.1,-53.210075
1447.2,-53.784525
1447.3,-50.712196
1447.4,-50.866611
1447.5,-49.044728
1447.6,-50.496195
1447.7,-47.30776
1447.8,-46.63052
1447.9,-45.246897
1448,-43.770549
1448.1,-39.447915
1448.2,-35.557688
1448.3,-26.848156
1448.4,-12.968304
1448.5,9.7109625
1448.6,22.583965
1448.7,28.208166
1448.8,25.04894
1448.9,20.715736
1449,11.652358
1449.1,6.9958125
1449.2,-2.87056
1449.3,-9.6308003
1449.4,-17.513319
1449.5,-22.455757
1449.6,-28.47253
1449.7,-34.718685
1449.8,-42.229143
1449.9,-46.300514
1450,-50.142895
1450.1,-53.060851
1450.2,-57.757445
1450.3,-58.411062
1450.4,-59.433362
1450.5,-62.064525
1450.6,-62.502006
1450.7,-61.922537
1450.8,-64.699561
1450.9,-60.473418
1451,-63.76465
1451.1,-63.490447
1451.2,-61.377971
1451.3,-61.020894
1451.4,-63.683057
1451.5,-63.059515
1451.6,-62.948627
1451.7,-63.109255
1451.8,-65.561405
1451.9,-65.709007
1452,-63.698907
1452.1,-64.064589
1452.2,-63.959354
1452.3,-63.948364
1452.4,-64.24061
1452.5,-62.374025
1452.6,-64.328446
1452.7,-64.288516
1452.8,-64.638602
1452.9,-64.925196
1453,-64.093664
1453.1,-65.231832
1453.2,-64.758234
1453.3,-63.138614
1453.4,-62.837895
1453.5,-66.623634
1453.6,-64.964038
1453.7,-61.982657
1453.8,-64.643277
1453.9,-63.938239
1454,-64.909769
1454.1,-63.732681
1454.2,-65.054488
1454.3,-66.020681
1454.4,-63.842873
1454.5,-63.687185
1454.6,-65.106591
1454.7,-65.523507
1454.8,-64.010377
1454.9,-62.861802
1455,-62.788488
1455.1,-63.488013
1455.2,-64.986348
1455.3,-64.370292
1455.4,-64.814383
1455.5,-64.609725
1455.6,-63.396873
1455.7,-63.908006
1455.8,-62.795722
1455.9,-60.413712
1456,-62.527928
1456.1,-59.727929
1456.2,-60.290443
1456.3,-59.209245
1456.4,-59.850724
1456.5,-58.456873
1456.6,-59.065304
1456.7,-58.217171
1456.8,-57.826726
1456.9,-58.368616
1457,-55.393125
1457.1,-58.187173
1457.2,-57.806412
1457.3,-56.891149
1457.4,-55.835905
1457.5,-56.453162
1457.6,-57.943997
1457.7,-56.349986
1457.8,-55.489839
1457.9,-57.559429
1458,-55.095277
1458.1,-56.488919
1458.2,-59.002809
1458.3,-56.529165
1458.4,-56.839041
1458.5,-57.856457
1458.6,-57.048131
1458.7,-57.609305
1458.8,-57.305335
1458.9,-59.42798
1459,-58.786512
1459.1,-57.476287
1459.2,-58.99915
1459.3,-57.954045
1459.4,-60.549457
1459.5,-59.55079
1459.6,-61.192037
1459.7,-58.269645
1459.8,-62.749114
1459.9,-61.248164
1460,-59.997879
1460.1,-60.732386
1460.2,-60.824598
1460.3,-61.432125
1460.4,-62.036064
1460.5,-62.506092
1460.6,-63.006765
1460.7,-63.57915
1460.8,-62.371022
1460.9,-62.542228
1461,-62.613722
1461.1,-63.89065
1461.2,-62.571109
1461.3,-62.321953
1461.4,-64.240279
1461.5,-64.318839
1461.6,-64.418092
1461.7,-64.897434
1461.8,-62.95856
1461.9,-64.346236
1462,-62.553815
1462.1,-63.766855
1462.2,-64.646041
1462.3,-63.40213
1462.4,-63.897949
1462.5,-64.899857
1462.6,-66.506862
1462.7,-65.843541
1462.8,-66.577398
1462.9,-66.107705
1463,-66.131089
1463.1,-66.646758
1463.2,-65.077919
1463.3,-65.570811
1463.4,-64.997783
1463.5,-65.291959
1463.6,-67.236429
1463.7,-67.441458
1463.8,-66.147143
1463.9,-68.155591
1464,-65.785677
1464.1,-66.978402
1464.2,-65.455836
1464.3,-65.356774
1464.4,-66.854974
1464.5,-66.064187
1464.6,-65.608612
1464.7,-66.19822
1464.8,-66.686516
1464.9,-64.634052
1465,-66.723716
1465.1,-66.302824
1465.2,-64.81293
1465.3,-66.614061
1465.4,-65.834218
1465.5,-65.229617
1465.6,-64.561046
1465.7,-64.591217
1465.8,-64.568369
1465.9,-65.072151
1466,-65.428645
1466.1,-64.478962
1466.2,-63.132786
1466.3,-63.777088
1466.4,-63.516277
1466.5,-64.633799
1466.6,-64.426617
1466.7,-64.190321
1466.8,-64.747675
1466.9,-64.270629
1467,-64.763097
1467.1,-62.877572
1467.2,-61.616136
1467.3,-62.552683
1467.4,-60.374835
1467.5,-58.720698
1467.6,-58.402896
1467.7,-57.122743
1467.8,-57.738273
1467.9,-57.539297
1468,-56.540528
1468.1,-56.235734
1468.2,-55.470583
1468.3,-56.093328
1468.4,-55.492886
1468.5,-54.395944
1468.6,-51.299734
1468.7,-51.956396
1468.8,-51.446267
1468.9,-51.173973
1469,-50.497206
1469.1,-49.206446
1469.2,-49.639193
1469.3,-50.274341
1469.4,-47.592212
1469.5,-46.307984
1469.6,-46.153262
1469.7,-43.491633
1469.8,-42.944605
1469.9,-40.704832
1470,-40.291393
1470.1,-32.670576
1470.2,-23.983195
1470.3,-7.2723162
1470.4,9.8009518
1470.5,21.403101
1470.6,25.086204
1470.7,22.133881
1470.8,17.715952
1470.9,9.8791233
1471,2.5620706
1471.1,-5.1305471
1471.2,-12.342709
1471.3,-19.398693
1471.4,-23.840572
1471.5,-30.919845
1471.6,-36.620554
1471.7,-40.907751
1471.8,-47.03233
1471.9,-51.510823
1472,-56.176636
1472.1,-58.729296
1472.2,-59.298589
1472.3,-61.741008
1472.4,-63.351623
1472.5,-62.147353
1472.6,-63.230975
1472.7,-65.109284
1472.8,-62.708946
1472.9,-65.179267
1473,-64.149937
1473.1,-65.673603
1473.2,-65.550324
1473.3,-65.990128
1473.4,-65.970105
1473.5,-66.379951
1473.6,-67.550428
1473.7,-64.686577
1473.8,-64.513235
1473.9,-65.535946
1474,-65.001136
1474.1,-66.62522
1474.2,-65.853052
1474.3,-65.257464
1474.4,-65.402011
1474.5,-66.124023
1474.6,-65.755519
1474.7,-66.443007
1474.8,-66.415212
1474.9,-65.703995
1475,-67.015518
1475.1,-64.812785
1475.2,-65.418778
1475.3,-66.352643
1475.4,-66.141215
1475.5,-65.388774
1475.6,-65.266229
1475.7,-64.011963
1475.8,-63.776386
1475.9,-63.999167
1476,-65.422115
1476.1,-63.654727
1476.2,-63.565521
1476.3,-62.920476
1476.4,-63.364427
1476.5,-63.865352
1476.6,-64.918374
1476.7,-61.728346
1476.8,-63.663991
1476.9,-63.785832
1477,-65.336237
1477.1,-64.49035
1477.2,-63.204094
1477.3,-63.64742
1477.4,-62.033045
1477.5,-63.808831
1477.6,-62.524474
1477.7,-63.551559
1477.8,-59.038376
1477.9,-59.897901
1478,-63.136681
1478.1,-60.7752
1478.2,-62.087984
1478.3,-62.847142
1478.4,-60.056105
1478.5,-60.16657
1478.6,-59.362875
1478.7,-58.234579
1478.8,-56.057204
1478.9,-58.653679
1479,-56.705388
1479.1,-56.761385
1479.2,-55.597274
1479.3,-56.414555
1479.4,-57.074183
1479.5,-57.283476
1479.6,-57.251956
1479.7,-57.6114
1479.8,-56.749706
1479.9,-57.568378
1480,-53.391865
1480.1,-55.945791
1480.2,-56.415368
1480.3,-56.499994
1480.4,-56.3806
1480.5,-56.181029
1480.6,-55.85999
1480.7,-58.47681
1480.8,-58.48985
1480.9,-59.161122
1481,-56.930185
1481.1,-59.911413
1481.2,-57.743376
1481.3,-59.492109
1481.4,-57.674498
1481.5,-58.781121
1481.6,-57.553811
1481.7,-59.38037
1481.8,-57.376507
1481.9,-59.186825
1482,-58.767893
1482.1,-59.177417
1482.2,-60.078269
1482.3,-61.057066
1482.4,-60.824578
1482.5,-58.523385
1482.6,-60.534353
1482.7,-57.649074
1482.8,-60.913697
1482.9,-59.635014
1483,-59.466325
1483.1,-59.535241
1483.2,-59.252726
1483.3,-58.806949
1483.4,-58.761305
1483.5,-57.76152
1483.6,-56.439806
1483.7,-55.60165
1483.8,-55.428935
1483.9,-53.551801
1484,-55.349872
1484.1,-54.068519
1484.2,-55.762516
1484.3,-55.202887
1484.4,-52.572809
1484.5,-53.143352
1484.6,-52.807377
1484.7,-51.03223
1484.8,-51.7673
1484.9,-50.279815
1485,-48.43451
1485.1,-51.838091
1485.2,-50.363517
1485.3,-49.2765
1485.4,-49.200433
1485.5,-48.818033
1485.6,-49.42705
1485.7,-49.347246
1485.8,-47.801035
1485.9,-48.366104
1486,-48.343646
1486.1,-50.295658
1486.2,-49.227322
1486.3,-49.86876
1486.4,-48.463987
1486.5,-48.575924
1486.6,-47.835596
1486.7,-46.769515
1486.8,-47.452133
1486.9,-44.872128
1487,-45.254963
1487.1,-43.795647
1487.2,-43.103494
1487.3,-42.503223
1487.4,-42.136074
1487.5,-40.460684
1487.6,-36.360538
1487.7,-30.774984
1487.8,-28.605357
1487.9,-19.566455
1488,-5.5002504
1488.1,6.6522067
1488.2,13.311663
1488.3,15.846432
1488.4,14.776021
1488.5,10.854692
1488.6,4.6468881
1488.7,-1.0140476
1488.8,-7.5222342
1488.9,-14.94616
1489,-18.158963
1489.1,-22.941078
1489.2,-30.21648
1489.3,-35.312948
1489.4,-42.155281
1489.5,-45.669658
1489.6,-49.238622
1489.7,-53.339851
1489.8,-55.578456
1489.9,-57.010126
1490,-60.115962
1490.1,-60.832623
1490.2,-60.711494
1490.3,-62.355305
1490.4,-63.127374
1490.5,-63.496052
1490.6,-62.724853
1490.7,-63.01372
1490.8,-64.660388
1490.9,-61.630776
1491,-63.578414
1491.1,-62.738614
1491.2,-63.609519
1491.3,-63.178193
1491.4,-63.621004
1491.5,-63.130264
1491.6,-63.350882
1491.7,-64.852195
1491.8,-62.819739
1491.9,-61.122452
1492,-62.34014
1492.1,-64.346694
1492.2,-64.760255
1492.3,-65.297476
1492.4,-63.173351
1492.5,-62.372978
1492.6,-63.950193
1492.7,-65.610897
1492.8,-63.438917
1492.9,-64.520286
1493,-62.183282
1493.1,-63.542477
1493.2,-64.170229
1493.3,-61.817203
1493.4,-61.920914
1493.5,-63.9583
1493.6,-62.762235
1493.7,-62.961233
1493.8,-64.169838
1493.9,-63.671892
1494,-61.807487
1494.1,-63.59126
1494.2,-61.782503
1494.3,-63.334549
1494.4,-62.537589
1494.5,-63.443358
1494.6,-63.386846
1494.7,-64.039075
1494.8,-61.943261
1494.9,-61.4715
1495,-61.681198
1495.1,-60.115397
1495.2,-59.940358
1495.3,-61.578846
1495.4,-62.578574
1495.5,-60.398293
1495.6,-62.019162
1495.7,-59.941884
1495.8,-59.533726
1495.9,-59.646402
1496,-58.643604
1496.1,-60.981324
1496.2,-59.675372
1496.3,-59.708529
1496.4,-59.054562
1496.5,-56.871091
1496.6,-56.955733
1496.7,-57.205003
1496.8,-57.762848
1496.9,-57.138535
1497,-56.145196
1497.1,-56.149393
1497.2,-55.130062
1497.3,-54.648988
1497.4,-55.25301
1497.5,-54.956388
1497.6,-57.206819
1497.7,-54.976937
1497.8,-55.098414
1497.9,-56.494909
1498,-54.803625
1498.1,-53.297935
1498.2,-55.765208
1498.3,-55.597251
1498.4,-55.478442
1498.5,-56.543409
1498.6,-55.457242
1498.7,-56.008987
1498.8,-55.746929
1498.9,-55.464299
1499,-57.040214
1499.1,-57.381211
1499.2,-55.47714
1499.3,-57.914958
1499.4,-55.777124
1499.5,-57.272553
1499.6,-56.599575
1499.7,-55.784097
1499.8,-56.985706
1499.9,-56.399747
1500,-55.943976
1500.1,-56.952222
1500.2,-56.034435
1500.3,-55.011381
1500.4,-56.067983
1500.5,-55.018712
1500.6,-54.63021
1500.7,-54.943036
1500.8,-53.524034
1500.9,-54.17494
1501,-53.48035
1501.1,-53.411122
1501.2,-54.27785
1501.3,-52.65959
1501.4,-53.812645
1501.5,-52.196919
1501.6,-53.149305
1501.7,-50.445142
1501.8,-49.933525
1501.9,-49.286649
1502,-51.393142
1502.1,-50.502582
1502.2,-48.171323
1502.3,-49.264313
1502.4,-50.342736
1502.5,-47.322911
1502.6,-49.58489
1502.7,-49.772451
1502.8,-50.251219
1502.9,-49.657736
1503,-47.906793
1503.1,-48.092627
1503.2,-48.885145
1503.3,-49.939086
1503.4,-47.201106
1503.5,-46.620396
1503.6,-46.240458
1503.7,-47.232238
1503.8,-45.26116
1503.9,-45.24155
1504,-43.91361
1504.1,-42.847735
1504.2,-43.374612
1504.3,-41.252367
1504.4,-40.306584
1504.5,-37.339654
1504.6,-35.376218
1504.7,-32.306215
1504.8,-23.658724
1504.9,-15.917125
1505,-1.5245461
1505.1,9.9855583
1505.2,16.177172
1505.3,14.841021
1505.4,12.607901
1505.5,6.073531
1505.6,0.74856945
1505.7,-4.8881874
1505.8,-10.738771
1505.9,-17.743283
1506,-19.892042
1506.1,-28.118984
1506.2,-32.071299
1506.3,-38.148438
1506.4,-41.942641
1506.5,-46.437461
1506.6,-50.901698
1506.7,-52.241044
1506.8,-57.226437
1506.9,-58.632275
1507,-61.401111
1507.1,-62.519242
1507.2,-62.430797
1507.3,-59.354807
1507.4,-60.576878
1507.5,-64.08498
1507.6,-62.476425
1507.7,-63.321494
1507.8,-64.133503
1507.9,-64.072102
1508,-62.739776
1508.1,-63.251532
1508.2,-62.965701
1508.3,-63.529735
1508.4,-63.278059
1508.5,-63.162713
1508.6,-62.714524
1508.7,-63.184574
1508.8,-63.630463
1508.9,-60.82363
1509,-61.993684
1509.1,-61.244533
1509.2,-60.398764
1509.3,-60.748464
1509.4,-60.921031
1509.5,-58.641935
1509.6,-60.559567
1509.7,-60.070439
1509.8,-59.161782
1509.9,-58.626808
1510,-58.526482
1510.1,-59.976843
1510.2,-59.76917
1510.3,-59.168516
1510.4,-57.202392
1510.5,-57.768358
1510.6,-58.041912
1510.7,-56.361988
1510.8,-57.826642
1510.9,-58.825141
1511,-59.551167
1511.1,-55.993068
1511.2,-55.903283
1511.3,-56.04801
1511.4,-58.191407
1511.5,-56.526328
1511.6,-60.053479
1511.7,-58.347957
1511.8,-58.661814
1511.9,-61.017947
1512,-58.997827
1512.1,-59.809049
1512.2,-58.290229
1512.3,-60.73636
1512.4,-58.897077
1512.5,-60.306885
1512.6,-58.908962
1512.7,-59.787644
1512.8,-59.572412
1512.9,-60.837103
1513,-58.481326
1513.1,-60.521111
1513.2,-59.331721
1513.3,-59.849624
1513.4,-60.81561
1513.5,-57.287194
1513.6,-58.620519
1513.7,-58.496778
1513.8,-57.17754
1513.9,-56.536625
1514,-55.30409
1514.1,-56.782837
1514.2,-56.670805
1514.3,-56.192395
1514.4,-54.938855
1514.5,-56.704101
1514.6,-54.382016
1514.7,-54.83047
1514.8,-55.116414
1514.9,-53.758599
1515,-54.087533
1515.1,-54.934423
1515.2,-53.472702
1515.3,-53.004845
1515.4,-50.735174
1515.5,-52.11221
1515.6,-51.930205
1515.7,-53.1618
1515.8,-52.438098
1515.9,-52.251267
1516,-51.61697
1516.1,-53.476138
1516.2,-52.509863
1516.3,-53.299301
1516.4,-53.565055
1516.5,-54.05919
1516.6,-52.6841
1516.7,-53.411065
1516.8,-54.022007
1516.9,-54.269598
1517,-54.453858
1517.1,-53.522279
1517.2,-55.144006
1517.3,-56.374614
1517.4,-54.318427
1517.5,-56.133153
1517.6,-55.347345
1517.7,-53.857685
1517.8,-53.967181
1517.9,-55.122684
1518,-53.561305
1518.1,-53.734475
1518.2,-54.161235
1518.3,-54.533235
1518.4,-54.361288
1518.5,-52.880934
1518.6,-52.635198
1518.7,-54.05803
1518.8,-52.029708
1518.9,-51.895565
1519,-51.593583
1519.1,-52.976694
1519.2,-51.734711
1519.3,-51.400882
1519.4,-50.106277
1519.5,-50.823202
1519.6,-51.126256
1519.7,-49.110847
1519.8,-49.967137
1519.9,-48.625122
1520,-49.684907
1520.1,-48.295261
1520.2,-48.018708
1520.3,-48.124593
1520.4,-47.773048
1520.5,-49.974041
1520.6,-49.013495
1520.7,-49.158196
1520.8,-48.061187
1520.9,-48.574547
1521,-45.77538
1521.1,-48.341343
1521.2,-48.604638
1521.3,-49.574422
1521.4,-47.579686
1521.5,-48.378523
1521.6,-45.883601
1521.7,-48.945902
1521.8,-47.977674
1521.9,-47.313159
1522,-48.516315
1522.1,-47.429341
1522.2,-46.104268
1522.3,-46.530603
1522.4,-48.591857
1522.5,-47.912264
1522.6,-46.478852
1522.7,-46.255154
1522.8,-47.13016
1522.9,-45.517189
1523,-46.744368
1523.1,-45.961817
1523.2,-44.52045
1523.3,-44.921579
1523.4,-44.910931
1523.5,-42.641907
1523.6,-40.577186
1523.7,-39.045949
1523.8,-35.45113
1523.9,-34.779833
1524,-27.141047
1524.1,-18.830032
1524.2,-9.8493295
1524.3,3.4340041
1524.4,9.7605519
1524.5,12.603175
1524.6,12.68619
1524.7,6.7691362
1524.8,1.7345387
1524.9,-3.7004184
1525,-7.6731409
1525.1,-15.758424
1525.2,-20.536802
1525.3,-24.981233
1525.4,-32.095782
1525.5,-36.444104
1525.6,-41.234974
1525.7,-45.038407
1525.8,-50.223251
1525.9,-54.674841
1526,-55.995057
1526.1,-57.163687
1526.2,-59.699567
1526.3,-59.685611
1526.4,-60.380222
1526.5,-60.335801
1526.6,-62.494257
1526.7,-62.700077
1526.8,-62.671301
1526.9,-63.225534
1527,-61.131768
1527.1,-62.870581
1527.2,-61.891237
1527.3,-59.0987
1527.4,-60.072145
1527.5,-61.041069
1527.6,-60.377138
1527.7,-60.998394
1527.8,-61.656358
1527.9,-61.010411
1528,-61.605958
1528.1,-58.999564
1528.2,-57.672764
1528.3,-58.181236
1528.4,-61.03333
1528.5,-56.898614
1528.6,-57.415553
1528.7,-59.66377
1528.8,-58.032429
1528.9,-56.437133
1529,-58.079727
1529.1,-56.241087
1529.2,-58.465638
1529.3,-55.545041
1529.4,-58.620817
1529.5,-59.720573
1529.6,-57.786023
1529.7,-59.733977
1529.8,-58.454025
1529.9,-58.147326
1530,-57.418357
1530.1,-58.407839
1530.2,-57.031169
1530.3,-57.975226
1530.4,-59.387892
1530.5,-58.51593
1530.6,-57.357371
1530.7,-58.076432
1530.8,-59.785613
1530.9,-58.806746
1531,-59.073663
1531.1,-59.242704
1531.2,-58.398473
1531.3,-59.213896
1531.4,-58.425174
1531.5,-58.993346
1531.6,-58.350092
1531.7,-58.385046
1531.8,-58.123386
1531.9,-58.796284
1532,-58.812114
1532.1,-59.040072
1532.2,-57.720883
1532.3,-55.835305
1532.4,-55.934498
1532.5,-55.878913
1532.6,-54.885853
1532.7,-54.765468
1532.8,-54.719027
1532.9,-53.032624
1533,-55.406752
1533.1,-53.980879
1533.2,-50.795599
1533.3,-52.36346
1533.4,-52.060777
1533.5,-50.431537
1533.6,-52.356831
1533.7,-50.323448
1533.8,-49.889342
1533.9,-49.313819
1534,-49.267503
1534.1,-49.328728
1534.2,-51.611932
1534.3,-50.821831
1534.4,-49.613907
1534.5,-50.986206
1534.6,-48.806942
1534.7,-49.329469
1534.8,-50.592104
1534.9,-51.525253
1535,-48.714308
1535.1,-51.291733
1535.2,-52.687884
1535.3,-51.541117
1535.4,-54.461521
1535.5,-52.802098
1535.6,-53.361663
1535.7,-53.592595
1535.8,-53.960389
1535.9,-54.078846
1536,-54.422234
1536.1,-56.222446
1536.2,-54.298546
1536.3,-54.552973
1536.4,-54.708527
1536.5,-53.919096
1536.6,-55.216796
1536.7,-55.662021
1536.8,-54.82131
1536.9,-55.507882
1537,-55.892317
1537.1,-54.410796
1537.2,-54.414222
1537.3,-53.696559
1537.4,-53.78017
1537.5,-52.750116
1537.6,-52.621526
1537.7,-51.554705
1537.8,-53.872215
1537.9,-52.451657
1538,-52.401918
1538.1,-51.445923
1538.2,-51.715283
1538.3,-49.989576
1538.4,-48.698609
1538.5,-48.83517
1538.6,-51.448457
1538.7,-50.606564
1538.8,-48.671172
1538.9,-46.458099
1539,-47.438039
1539.1,-49.354332
1539.2,-47.322452
1539.3,-48.251001
1539.4,-47.610281
1539.5,-49.165996
1539.6,-48.748668
1539.7,-48.3763
1539.8,-48.83294
1539.9,-49.330594
1540,-49.548701
1540.1,-48.965272
1540.2,-50.884155
1540.3,-49.363372
1540.4,-49.842796
1540.5,-51.916344
1540.6,-50.000125
1540.7,-51.243635
1540.8,-51.184887
1540.9,-52.418462
1541,-50.257359
1541.1,-54.129188
1541.2,-53.402637
1541.3,-52.792662
1541.4,-54.75631
1541.5,-55.797234
1541.6,-55.587362
1541.7,-55.280056
1541.8,-56.458698
1541.9,-55.394281
1542,-56.810316
1542.1,-54.144634
1542.2,-55.394041
1542.3,-55.473536
1542.4,-54.494344
1542.5,-54.184539
1542.6,-54.325146
1542.7,-53.833929
1542.8,-52.27176
1542.9,-52.659488
1543,-54.322071
1543.1,-53.559558
1543.2,-52.456241
1543.3,-53.141969
1543.4,-51.895281
1543.5,-53.670202
1543.6,-51.527292
1543.7,-52.142751
1543.8,-51.535921
1543.9,-49.045546
1544,-49.365675
1544.1,-51.794985
1544.2,-50.650621
1544.3,-50.072316
1544.4,-49.921613
1544.5,-51.844356
1544.6,-50.691777
1544.7,-52.676704
1544.8,-52.90486
1544.9,-53.963148
1545,-53.539541
1545.1,-52.808454
1545.2,-53.072707
1545.3,-54.899313
1545.4,-55.126996
1545.5,-54.254081
1545.6,-57.041665
1545.7,-55.587496
1545.8,-55.310648
1545.9,-57.341579
1546,-56.805928
1546.1,-56.643393
1546.2,-58.467623
1546.3,-56.681088
1546.4,-57.3482
1546.5,-59.353457
1546.6,-56.79983
1546.7,-57.605602
1546.8,-58.307703
1546.9,-57.858669
1547,-59.604762
1547.1,-58.025108
1547.2,-60.424716
1547.3,-58.252374
1547.4,-57.541566
1547.5,-58.358391
1547.6,-60.255129
1547.7,-60.103903
1547.8,-58.908135
1547.9,-59.723306
1548,-60.99111
1548.1,-59.147152
1548.2,-57.835556
1548.3,-58.492374
1548.4,-56.673106
1548.5,-57.21862
1548.6,-55.970654
1548.7,-56.149286
1548.8,-54.313925
1548.9,-55.52775
1549,-53.660223
1549.1,-55.80367
1549.2,-55.106567
1549.3,-54.076457
1549.4,-53.551446
1549.5,-52.526043
1549.6,-51.748803
1549.7,-51.12335
1549.8,-51.008398
1549.9,-49.53612
1550,-50.180018
1550.1,-50.511327
1550.2,-51.4939
1550.3,-50.255557
1550.4,-47.721342
1550.5,-51.271713
1550.6,-50.906408
1550.7,-50.841923
1550.8,-48.993916
1550.9,-51.050121
1551,-46.78037
1551.1,-49.809807
1551.2,-50.72972
1551.3,-49.450008
1551.4,-50.016934
1551.5,-50.253198
1551.6,-51.211586
1551.7,-50.894016
1551.8,-50.958899
1551.9,-50.336504
1552,-51.641002
1552.1,-50.010515
1552.2,-52.293582
1552.3,-51.350725
1552.4,-53.439459
1552.5,-52.086241
1552.6,-53.257309
1552.7,-53.83022
1552.8,-54.684496
1552.9,-52.214243
1553,-52.758962
1553.1,-55.845692
1553.2,-55.043098
1553.3,-57.663713
1553.4,-56.515626
1553.5,-56.929893
1553.6,-56.943684
1553.7,-58.583269
1553.8,-59.588984
1553.9,-60.528044
1554,-60.041483
1554.1,-59.762717
1554.2,-58.079432
1554.3,-58.631317
1554.4,-59.470577
1554.5,-60.172803
1554.6,-60.991585
1554.7,-59.987966
1554.8,-59.843411
1554.9,-60.684727
1555,-61.88075
1555.1,-61.848647
1555.2,-60.902673
1555.3,-61.515224
1555.4,-59.298709
1555.5,-61.515605
1555.6,-61.806753
1555.7,-60.676138
1555.8,-62.326106
1555.9,-61.339948
1556,-60.605524
1556.1,-60.402875
1556.2,-61.282879
1556.3,-61.287391
1556.4,-61.285382
1556.5,-63.199927
1556.6,-62.025728
1556.7,-62.27092
1556.8,-61.401435
1556.9,-61.258572
1557,-63.610673
1557.1,-62.018996
1557.2,-61.475179
1557.3,-63.42889
1557.4,-61.768251
1557.5,-60.891564
1557.6,-62.669913
1557.7,-63.72079
1557.8,-62.812885
1557.9,-61.401296
1558,-62.951365
1558.1,-62.654764
1558.2,-61.339326
1558.3,-62.624634
1558.4,-60.938142
1558.5,-63.402294
1558.6,-63.690638
1558.7,-64.24686
1558.8,-63.813993
1558.9,-63.905645
1559,-65.907255
1559.1,-64.208043
1559.2,-63.680018
1559.3,-65.52872
1559.4,-64.522846
1559.5,-65.020671
1559.6,-65.328163
1559.7,-63.706381
1559.8,-65.635215
1559.9,-66.955916
1560,-66.772251
1560.1,-65.81407
1560.2,-64.741514
1560.3,-64.256578
1560.4,-67.935609
1560.5,-66.388797
1560.6,-65.25301
1560.7,-65.140857
1560.8,-66.251728
1560.9,-65.344436
1561,-63.725772
1561.1,-63.955842
1561.2,-67.309246
1561.3,-64.868596
1561.4,-64.806327
1561.5,-66.385751
1561.6,-64.656698
1561.7,-66.405557
1561.8,-64.545636
1561.9,-64.991073
1562,-64.914718
1562.1,-65.258861
1562.2,-64.174554
1562.3,-66.317317
1562.4,-64.702222
1562.5,-64.700318
1562.6,-63.742477
1562.7,-63.853624
1562.8,-64.424312
1562.9,-64.713181
1563,-63.124371
1563.1,-64.403765
1563.2,-64.749908
1563.3,-66.204467
1563.4,-66.250335
1563.5,-63.352292
1563.6,-65.255221
1563.7,-65.383272
1563.8,-63.78877
1563.9,-65.251621
1564,-64.586534
1564.1,-66.300084
1564.2,-63.796928
1564.3,-61.770973
1564.4,-61.886596
1564.5,-62.804004
1564.6,-61.679899
1564.7,-61.406273
1564.8,-60.275492
1564.9,-59.787698
1565,-58.443966
1565.1,-59.452814
1565.2,-58.958932
1565.3,-58.162292
1565.4,-57.95886
1565.5,-56.812305
1565.6,-55.762424
1565.7,-56.90018
1565.8,-53.269776
1565.9,-50.595121
1566,-52.683175
1566.1,-50.463153
1566.2,-49.753871
1566.3,-49.075121
1566.4,-49.723389
1566.5,-47.314723
1566.6,-48.128604
1566.7,-47.639191
1566.8,-43.94108
1566.9,-43.182159
1567,-41.003561
1567.1,-37.948745
1567.2,-32.279174
1567.3,-23.831637
1567.4,-5.7124824
1567.5,13.353016
1567.6,20.599803
1567.7,24.519417
1567.8,21.848561
1567.9,16.386506
1568,7.7714898
1568.1,0.57228696
1568.2,-5.8449677
1568.3,-11.111148
1568.4,-21.172388
1568.5,-24.833068
1568.6,-31.617441
1568.7,-36.55238
1568.8,-41.890655
1568.9,-48.699719
1569,-53.10087
1569.1,-56.559726
1569.2,-60.075804
1569.3,-61.592024
1569.4,-61.355852
1569.5,-61.414425
1569.6,-62.494028
1569.7,-64.863117
1569.8,-63.790421
1569.9,-65.739075
1570,-65.363694
1570.1,-64.902335
1570.2,-66.049604
1570.3,-66.550974
1570.4,-66.745128
1570.5,-63.905695
1570.6,-64.867582
1570.7,-67.607124
1570.8,-64.219802
1570.9,-66.838413
1571,-66.514791
1571.1,-64.767098
1571.2,-64.369562
1571.3,-65.040337
1571.4,-64.671192
1571.5,-67.008642
1571.6,-66.546373
1571.7,-66.711726
1571.8,-64.680935
1571.9,-65.517155
1572,-64.280125
1572.1,-65.280382
1572.2,-62.887951
1572.3,-64.061421
1572.4,-66.048535
1572.5,-64.19706
1572.6,-66.351089
1572.7,-64.851168
1572.8,-63.978803
1572.9,-63.946757
1573,-65.143186
1573.1,-64.204797
1573.2,-63.852204
1573.3,-64.898614
1573.4,-63.598014
1573.5,-65.94003
1573.6,-63.612152
1573.7,-64.748293
1573.8,-64.544708
1573.9,-65.007101
1574,-62.353192
1574.1,-65.149005
1574.2,-64.91671
1574.3,-64.2065
1574.4,-64.717053
1574.5,-65.802559
1574.6,-66.070983
1574.7,-63.068581
1574.8,-64.848813
1574.9,-65.15463
1575,-65.243983
1575.1,-64.425352
1575.2,-66.0017
1575.3,-64.139274
1575.4,-64.600116
1575.5,-65.376376
1575.6,-65.485058
1575.7,-66.299889
1575.8,-66.019244
1575.9,-66.065067
1576,-66.097455
1576.1,-66.477165
1576.2,-67.666045
1576.3,-66.166857
1576.4,-66.226954
1576.5,-67.744462
1576.6,-67.840757
1576.7,-66.906685
1576.8,-67.199706
1576.9,-67.179696
1577,-67.66918
1577.1,-67.418451
1577.2,-66.917874
1577.3,-66.208134
1577.4,-67.974323
1577.5,-65.314372
1577.6,-66.87626
1577.7,-67.227014
1577.8,-65.885073
1577.9,-66.59594
1578,-65.372678
1578.1,-66.329212
1578.2,-67.013168
1578.3,-64.223204
1578.4,-65.825784
1578.5,-65.520982
1578.6,-64.748572
1578.7,-65.907006
1578.8,-67.041497
1578.9,-65.721195
1579,-64.824955
1579.1,-66.670661
1579.2,-66.291133
1579.3,-64.732649
1579.4,-66.577813
1579.5,-63.542501
1579.6,-65.080035
1579.7,-64.750249
1579.8,-63.873541
1579.9,-64.317899
1580,-65.63139
1580.1,-65.067914
1580.2,-65.469467
1580.3,-63.341592
1580.4,-62.180253
1580.5,-62.284689
1580.6,-62.565639
1580.7,-62.175674
1580.8,-62.456291
1580.9,-62.388855
1581,-62.035492
1581.1,-61.348417
1581.2,-60.165454
1581.3,-60.145939
1581.4,-57.836704
1581.5,-59.171378
1581.6,-55.276137
1581.7,-55.467455
1581.8,-55.531978
1581.9,-55.017901
1582,-54.462524
1582.1,-52.842504
1582.2,-53.524806
1582.3,-53.292428
1582.4,-52.42419
1582.5,-50.766018
1582.6,-51.355397
1582.7,-50.130549
1582.8,-50.886112
1582.9,-48.929564
1583,-47.45636
1583.1,-44.80189
1583.2,-45.602231
1583.3,-48.358593
1583.4,-42.548604
1583.5,-40.983111
1583.6,-38.51267
1583.7,-31.335547
1583.8,-21.948982
1583.9,-8.5169435
1584,11.727141
1584.1,22.97491
1584.2,25.10117
1584.3,22.893145
1584.4,15.370542
1584.5,9.1500295
1584.6,0.58204904
1584.7,-6.8311328
1584.8,-12.785822
1584.9,-18.552486
1585,-25.313119
1585.1,-29.854678
1585.2,-38.446637
1585.3,-42.886717
1585.4,-48.742182
1585.5,-52.627809
1585.6,-56.676488
1585.7,-57.838408
1585.8,-60.842415
1585.9,-63.575881
1586,-62.451509
1586.1,-63.777535
1586.2,-65.800205
1586.3,-66.276067
1586.4,-64.602873
1586.5,-66.507957
1586.6,-65.536162
1586.7,-67.378346
1586.8,-65.909267
1586.9,-65.906377
1587,-65.258328
1587.1,-65.0116
1587.2,-67.926048
1587.3,-64.884899
1587.4,-65.148018
1587.5,-65.311724
1587.6,-64.727116
1587.7,-64.628793
1587.8,-65.797833
1587.9,-65.119335
1588,-65.231396
1588.1,-64.831293
1588.2,-67.164941
1588.3,-63.556078
1588.4,-63.871575
1588.5,-63.515332
1588.6,-64.397314
1588.7,-66.88186
1588.8,-64.070342
1588.9,-65.169128
1589,-63.980404
1589.1,-63.875579
1589.2,-63.548805
1589.3,-63.490282
1589.4,-64.885863
1589.5,-62.430319
1589.6,-64.787415
1589.7,-64.911838
1589.8,-66.587133
1589.9,-63.235326
1590,-64.756766
1590.1,-63.097035
1590.2,-62.925453
1590.3,-63.053413
1590.4,-64.317282
1590.5,-66.0276
1590.6,-64.515324
1590.7,-64.857629
1590.8,-65.184789
1590.9,-63.237305
1591,-66.166612
1591.1,-64.44323
1591.2,-65.907564
1591.3,-66.519473
1591.4,-65.955185
1591.5,-65.547944
1591.6,-66.465583
1591.7,-67.928468
1591.8,-64.662765
1591.9,-67.139298
1592,-68.198869
1592.1,-67.458039
1592.2,-67.49833
1592.3,-67.644118
1592.4,-66.225744
1592.5,-65.42159
1592.6,-66.485053
1592.7,-66.340613
1592.8,-66.233962
1592.9,-65.234405
1593,-66.02177
1593.1,-66.593291
1593.2,-67.364289
1593.3,-65.253806
1593.4,-66.92988
1593.5,-65.662451
1593.6,-66.768769
1593.7,-65.564845
1593.8,-66.599047
1593.9,-65.167566
1594,-64.456121
1594.1,-64.625433
1594.2,-65.640227
1594.3,-65.702272
1594.4,-64.960108
1594.5,-65.80713
1594.6,-65.909499
1594.7,-64.601003
1594.8,-63.138323
1594.9,-64.987092
1595,-65.121594
1595.1,-66.28949
1595.2,-65.592723
1595.3,-65.003337
1595.4,-63.725426
1595.5,-65.544244
1595.6,-64.054954
1595.7,-65.577421
1595.8,-64.917482
1595.9,-65.647881
1596,-64.425464
1596.1,-63.149005
1596.2,-62.756591
1596.3,-62.360379
1596.4,-62.596631
1596.5,-61.092262
1596.6,-62.794058
1596.7,-61.961343
1596.8,-59.170309
1596.9,-58.489119
1597,-58.443987
1597.1,-56.933548
1597.2,-56.741594
1597.3,-56.093609
1597.4,-53.906743
1597.5,-54.360713
1597.6,-54.696091
1597.7,-54.305539
1597.8,-53.189341
1597.9,-54.708272
1598,-53.638794
1598.1,-50.378346
1598.2,-51.114179
1598.3,-51.406096
1598.4,-49.857068
1598.5,-48.776848
1598.6,-49.941354
1598.7,-49.71357
1598.8,-48.368665
1598.9,-49.887278
1599,-48.395002
1599.1,-44.276145
1599.2,-44.764381
1599.3,-44.17075
1599.4,-45.735133
1599.5,-40.388732
1599.6,-36.550212
1599.7,-31.916398
1599.8,-23.631732
1599.9,-12.052847
1600,4.9032458
1600.1,18.767272
1600.2,23.55955
1600.3,24.36003
1600.4,16.744136
1600.5,12.993629
1600.6,1.5841912
1600.7,-3.826271
1600.8,-10.871914
1600.9,-16.368459
1601,-23.301849
1601.1,-29.557558
1601.2,-34.604029
1601.3,-39.001202
1601.4,-45.261306
1601.5,-50.799595
1601.6,-53.846729
1601.7,-59.298879
1601.8,-61.237421
1601.9,-62.129716
1602,-62.934326
1602.1,-62.653689
1602.2,-63.307193
1602.3,-61.62597
1602.4,-64.612635
1602.5,-64.48729
1602.6,-66.074382
1602.7,-66.134452
1602.8,-66.324086
1602.9,-64.817699
1603,-66.548916
1603.1,-63.328265
1603.2,-66.174084
1603.3,-65.329422
1603.4,-66.371349
1603.5,-65.68145
1603.6,-65.558111
1603.7,-64.98552
1603.8,-66.260991
1603.9,-64.009786
1604,-66.37373
1604.1,-66.088274
1604.2,-63.671669
1604.3,-65.624829
1604.4,-64.577544
1604.5,-63.557551
1604.6,-67.051375
1604.7,-63.882186
1604.8,-63.177447
1604.9,-63.840199
1605,-64.288624
1605.1,-65.914622
1605.2,-63.188901
1605.3,-63.210668
1605.4,-62.029821
1605.5,-61.53636
1605.6,-62.696552
1605.7,-65.585155
1605.8,-62.472124
1605.9,-64.964578
1606,-64.466958
1606.1,-62.559391
1606.2,-62.240533
1606.3,-62.366854
1606.4,-62.644609
1606.5,-64.013962
1606.6,-62.934503
1606.7,-62.935286
1606.8,-61.908763
1606.9,-62.049949
1607,-61.792257
1607.1,-60.393115
1607.2,-61.818533
1607.3,-60.997894
1607.4,-60.058781
1607.5,-61.014748
1607.6,-58.262879
1607.7,-61.456317
1607.8,-59.885737
1607.9,-59.285201
1608,-57.689767
1608.1,-58.067711
1608.2,-55.882406
1608.3,-55.819979
1608.4,-54.523513
1608.5,-55.702215
1608.6,-55.197358
1608.7,-55.614729
1608.8,-55.545922
1608.9,-55.3514
1609,-57.847866
1609.1,-56.768006
1609.2,-57.35475
1609.3,-55.485377
1609.4,-56.003718
1609.5,-58.114139
1609.6,-57.363497
1609.7,-57.029699
1609.8,-56.848521
1609.9,-58.374066
1610,-59.632534
1610.1,-57.457347
1610.2,-57.138988
1610.3,-59.119551
1610.4,-58.657426
1610.5,-59.75722
1610.6,-59.588051
1610.7,-61.261357
1610.8,-59.054485
1610.9,-59.658942
1611,-59.38585
1611.1,-60.147155
1611.2,-58.55778
1611.3,-59.137147
1611.4,-60.656304
1611.5,-59.951429
1611.6,-60.807862
1611.7,-60.149798
1611.8,-60.073263
1611.9,-59.346925
1612,-58.59109
1612.1,-60.489639
1612.2,-59.936185
1612.3,-58.949197
1612.4,-58.212901
1612.5,-58.707665
1612.6,-59.426395
1612.7,-59.15354
1612.8,-57.933372
1612.9,-56.488544
1613,-55.480578
1613.1,-55.655607
1613.2,-54.734485
1613.3,-53.035764
1613.4,-55.322962
1613.5,-51.860843
1613.6,-53.231401
1613.7,-52.920191
1613.8,-53.243411
1613.9,-52.356985
1614,-52.865254
1614.1,-50.837575
1614.2,-52.168969
1614.3,-50.313982
1614.4,-50.541892
1614.5,-50.98766
1614.6,-51.597214
1614.7,-50.402703
1614.8,-51.487713
1614.9,-50.311461
1615,-50.977316
1615.1,-51.163059
1615.2,-50.708475
1615.3,-50.712943
1615.4,-51.823361
1615.5,-50.350105
1615.6,-49.010878
1615.7,-50.622137
1615.8,-49.446577
1615.9,-50.118916
1616,-51.683672
1616.1,-49.309234
1616.2,-49.868514
1616.3,-51.692698
1616.4,-50.147698
1616.5,-50.093593
1616.6,-50.189429
1616.7,-50.997364
1616.8,-50.541199
1616.9,-51.762198
1617,-51.022349
1617.1,-53.058355
1617.2,-51.569569
1617.3,-52.994139
1617.4,-50.646751
1617.5,-53.445387
1617.6,-53.791998
1617.7,-52.098724
1617.8,-55.313978
1617.9,-54.739963
1618,-55.130275
1618.1,-54.159048
1618.2,-54.783591
1618.3,-54.426642
1618.4,-55.309983
1618.5,-55.758774
1618.6,-57.434609
1618.7,-55.260197
1618.8,-55.824769
1618.9,-56.766193
1619,-57.078042
1619.1,-57.389965
1619.2,-56.921287
1619.3,-59.074166
1619.4,-56.777129
1619.5,-58.486496
1619.6,-58.14349
1619.7,-58.050536
1619.8,-60.489585
1619.9,-58.122361
1620,-59.805875
1620.1,-59.863649
1620.2,-59.454801
1620.3,-58.755629
1620.4,-60.795118
1620.5,-61.914833
1620.6,-60.249821
1620.7,-58.638202
1620.8,-61.198183
1620.9,-58.075882
1621,-62.16255
1621.1,-61.993005
1621.2,-60.643912
1621.3,-62.078858
1621.4,-61.635105
1621.5,-63.188794
1621.6,-63.244841
1621.7,-62.590672
1621.8,-62.832265
1621.9,-63.083503
1622,-61.218987
1622.1,-62.83262
1622.2,-62.130847
1622.3,-63.335988
1622.4,-66.012378
1622.5,-63.524961
1622.6,-66.017224
1622.7,-63.295974
1622.8,-63.180791
1622.9,-65.103897
1623,-66.560082
1623.1,-64.806693
1623.2,-62.992211
1623.3,-66.698791
1623.4,-65.950191
1623.5,-66.763752
1623.6,-63.979522
1623.7,-64.808967
1623.8,-63.176744
1623.9,-64.282493
1624,-64.611619
1624.1,-63.50335
1624.2,-64.586
1624.3,-65.074618
1624.4,-63.927723
1624.5,-63.333128
1624.6,-62.498879
1624.7,-65.640223
1624.8,-61.480568
1624.9,-64.577855
1625,-64.19429
1625.1,-63.299888
1625.2,-62.977963
1625.3,-63.702355
1625.4,-61.63275
1625.5,-61.537256
1625.6,-62.598869
1625.7,-62.032985
1625.8,-61.850227
1625.9,-60.438488
1626,-60.567909
1626.1,-59.053013
1626.2,-60.667549
1626.3,-59.184427
1626.4,-57.51314
1626.5,-56.353337
1626.6,-58.208122
1626.7,-56.263233
1626.8,-56.197282
1626.9,-57.132151
1627,-55.595287
1627.1,-56.61217
1627.2,-55.382506
1627.3,-54.643903
1627.4,-55.43273
1627.5,-53.448167
1627.6,-53.284749
1627.7,-52.391882
1627.8,-54.728798
1627.9,-52.837403
1628,-50.789192
1628.1,-52.96975
1628.2,-52.210421
1628.3,-52.269894
1628.4,-51.6062
1628.5,-50.710542
1628.6,-50.809455
1628.7,-52.167559
1628.8,-50.380991
1628.9,-50.127954
1629,-48.754136
1629.1,-49.471267
1629.2,-48.89504
1629.3,-46.042796
1629.4,-46.392337
1629.5,-47.030736
1629.6,-42.401762
1629.7,-42.286683
1629.8,-41.669491
1629.9,-37.725558
1630,-31.51578
1630.1,-21.86455
1630.2,-6.5688365
1630.3,9.2208079
1630.4,17.762833
1630.5,22.066869
1630.6,20.837686
1630.7,12.525717
1630.8,8.1204535
1630.9,1.2369445
1631,-4.6042128
1631.1,-11.45826
1631.2,-17.639555
1631.3,-22.783307
1631.4,-30.484388
1631.5,-34.985162
1631.6,-41.41613
1631.7,-46.22157
1631.8,-50.364031
1631.9,-54.180248
1632,-55.887831
1632.1,-55.238646
1632.2,-60.027799
1632.3,-60.957913
1632.4,-61.317907
1632.5,-63.312652
1632.6,-63.663611
1632.7,-64.438567
1632.8,-65.065228
1632.9,-63.329831
1633,-64.356508
1633.1,-64.961277
1633.2,-65.711501
1633.3,-64.431316
1633.4,-63.970565
1633.5,-64.179667
1633.6,-62.647886
1633.7,-65.097009
1633.8,-63.594087
1633.9,-65.46344
1634,-63.599662
1634.1,-64.767029
1634.2,-63.46378
1634.3,-63.041828
1634.4,-62.778065
1634.5,-61.368099
1634.6,-61.552529
1634.7,-61.413819
1634.8,-62.48883
1634.9,-60.450504
1635,-62.010644
1635.1,-60.271281
1635.2,-59.77177
1635.3,-60.49779
1635.4,-59.635304
1635.5,-60.549158
1635.6,-59.531156
1635.7,-58.210117
1635.8,-61.650688
1635.9,-61.80177
1636,-57.990715
1636.1,-60.120531
1636.2,-60.484558
1636.3,-58.046317
1636.4,-60.548847
1636.5,-59.746562
1636.6,-61.144209
1636.7,-60.554217
1636.8,-59.555664
1636.9,-59.646536
1637,-61.898824
1637.1,-58.058433
1637.2,-60.450952
1637.3,-60.325262
1637.4,-60.173299
1637.5,-60.759296
1637.6,-61.089896
1637.7,-61.671843
1637.8,-61.097828
1637.9,-61.730449
1638,-63.482013
1638.1,-61.818264
1638.2,-62.13127
1638.3,-61.021782
1638.4,-63.318998
1638.5,-61.474625
1638.6,-59.568277
1638.7,-61.143223
1638.8,-61.692255
1638.9,-61.633357
1639,-62.423784
1639.1,-60.571881
1639.2,-58.736662
1639.3,-58.909598
1639.4,-59.168879
1639.5,-58.112364
1639.6,-58.897664
1639.7,-56.950619
1639.8,-57.857334
1639.9,-57.275075
1640,-57.376008
1640.1,-56.336208
1640.2,-57.077576
1640.3,-55.837562
1640.4,-55.134648
1640.5,-55.388779
1640.6,-57.334887
1640.7,-57.202381
1640.8,-55.612181
1640.9,-55.166721
1641,-57.060154
1641.1,-56.438792
1641.2,-57.846803
1641.3,-56.514528
1641.4,-57.485948
1641.5,-56.976551
1641.6,-59.625255
1641.7,-57.684893
1641.8,-55.77503
1641.9,-58.309346
1642,-58.707712
1642.1,-57.387717
1642.2,-58.428061
1642.3,-59.284871
1642.4,-58.372399
1642.5,-59.01554
1642.6,-59.012725
1642.7,-57.32191
1642.8,-57.302832
1642.9,-58.398727
1643,-57.740572
1643.1,-58.75705
1643.2,-57.223288
1643.3,-57.357554
1643.4,-56.481689
1643.5,-58.033208
1643.6,-57.159526
1643.7,-55.908161
1643.8,-55.320347
1643.9,-56.187124
1644,-54.650749
1644.1,-55.622098
1644.2,-55.634826
1644.3,-52.879729
1644.4,-53.008405
1644.5,-53.935132
1644.6,-52.78972
1644.7,-52.039229
1644.8,-52.637712
1644.9,-53.232486
1645,-51.698031
1645.1,-52.191232
1645.2,-50.696717
1645.3,-50.992582
1645.4,-50.973909
1645.5,-52.728433
1645.6,-50.559803
1645.7,-50.378931
1645.8,-52.699149
1645.9,-52.806193
1646,-51.737651
1646.1,-49.94961
1646.2,-52.632128
1646.3,-51.260468
1646.4,-50.277003
1646.5,-53.46207
1646.6,-50.521285
1646.7,-51.657664
1646.8,-51.577161
1646.9,-51.608132
1647,-51.694564
1647.1,-51.173736
1647.2,-53.845681
1647.3,-52.070888
1647.4,-50.237252
1647.5,-52.49634
1647.6,-52.236675
1647.7,-54.547158
1647.8,-52.167385
1647.9,-51.834892
1648,-51.476919
1648.1,-50.754319
1648.2,-48.724869
1648.3,-49.624501
1648.4,-47.71272
1648.5,-47.672808
1648.6,-45.389838
1648.7,-47.937778
1648.8,-47.466777
1648.9,-47.368514
1649,-44.813104
1649.1,-43.834668
1649.2,-41.981056
1649.3,-41.199705
1649.4,-38.435961
1649.5,-32.492328
1649.6,-29.754617
1649.7,-24.984273
1649.8,-12.488935
1649.9,0.32490347
1650,11.962065
1650.1,16.843601
1650.2,16.552625
1650.3,10.000603
1650.4,4.175035
1650.5,-0.83131824
1650.6,-5.9555767
1650.7,-11.645752
1650.8,-19.278892
1650.9,-21.738857
1651,-27.692192
1651.1,-34.519707
1651.2,-38.063685
1651.3,-46.063494
1651.4,-49.433469
1651.5,-51.643774
1651.6,-53.237549
1651.7,-53.633696
1651.8,-57.15174
1651.9,-59.660285
1652,-61.823298
1652.1,-60.404615
1652.2,-59.137416
1652.3,-62.802823
1652.4,-60.571511
1652.5,-63.461169
1652.6,-60.999718
1652.7,-59.979822
1652.8,-61.626522
1652.9,-61.237529
1653,-59.02611
1653.1,-61.110239
1653.2,-60.991747
1653.3,-60.347022
1653.4,-59.773001
1653.5,-61.17825
1653.6,-59.511693
1653.7,-59.426764
1653.8,-61.362619
1653.9,-60.486428
1654,-58.81135
1654.1,-60.727258
1654.2,-59.25374
1654.3,-58.984124
1654.4,-60.340176
1654.5,-60.962663
1654.6,-60.382939
1654.7,-58.097445
1654.8,-60.512873
1654.9,-60.070067
1655,-59.542889
1655.1,-60.311232
1655.2,-60.491769
1655.3,-59.471528
1655.4,-60.809906
1655.5,-59.940915
1655.6,-61.327448
1655.7,-61.008133
1655.8,-60.511549
1655.9,-58.697427
1656,-61.622235
1656.1,-60.131325
1656.2,-60.256972
1656.3,-60.404627
1656.4,-61.582785
1656.5,-59.927124
1656.6,-60.234587
1656.7,-60.001732
1656.8,-58.302981
1656.9,-56.889152
1657,-58.314468
1657.1,-57.940267
1657.2,-58.263115
1657.3,-56.919781
1657.4,-56.429782
1657.5,-58.254689
1657.6,-57.377912
1657.7,-54.792567
1657.8,-56.395206
1657.9,-56.119358
1658,-55.53068
1658.1,-55.919222
1658.2,-55.963987
1658.3,-55.902768
1658.4,-53.013934
1658.5,-54.381252
1658.6,-55.928197
1658.7,-54.332662
1658.8,-55.617293
1658.9,-55.362106
1659,-52.476757
1659.1,-55.796502
1659.2,-53.961474
1659.3,-55.690135
1659.4,-55.28448
1659.5,-55.515348
1659.6,-53.442973
1659.7,-55.521237
1659.8,-55.531037
1659.9,-55.096529
1660,-56.523835
1660.1,-55.635935
1660.2,-56.266335
1660.3,-57.398955
1660.4,-58.05228
1660.5,-58.151454
1660.6,-56.641032
1660.7,-57.432554
1660.8,-57.767607
1660.9,-55.908284
1661,-55.197938
1661.1,-55.694074
1661.2,-54.26913
1661.3,-55.654715
1661.4,-55.589192
1661.5,-55.679994
1661.6,-53.792625
1661.7,-53.42027
1661.8,-55.416869
1661.9,-53.502876
1662,-54.705785
1662.1,-53.591179
1662.2,-51.998768
1662.3,-52.557292
1662.4,-51.399575
1662.5,-51.308871
1662.6,-50.343873
1662.7,-50.116744
1662.8,-49.179976
1662.9,-47.84105
1663,-51.286797
1663.1,-47.64858
1663.2,-47.394817
1663.3,-50.066168
1663.4,-48.395297
1663.5,-49.939005
1663.6,-47.76821
1663.7,-48.224527
1663.8,-45.887157
1663.9,-47.322387
1664,-48.228055
1664.1,-45.927656
1664.2,-45.080441
1664.3,-47.416428
1664.4,-47.089802
1664.5,-47.629152
1664.6,-46.18506
1664.7,-45.904795
1664.8,-46.368307
1664.9,-46.502868
1665,-45.362914
1665.1,-45.005217
1665.2,-46.758126
1665.3,-44.49935
1665.4,-46.006604
1665.5,-44.046282
1665.6,-45.718028
1665.7,-41.515678
1665.8,-42.66444
1665.9,-41.61954
1666,-38.606559
1666.1,-37.603044
1666.2,-34.867052
1666.3,-30.028485
1666.4,-24.87008
1666.5,-13.040646
1666.6,-2.2841359
1666.7,6.4507286
1666.8,11.456123
1666.9,13.080592
1667,8.3059848
1667.1,5.641893
1667.2,-1.1862781
1667.3,-5.473934
1667.4,-12.155423
1667.5,-17.045404
1667.6,-22.611848
1667.7,-27.449494
1667.8,-33.883786
1667.9,-40.029494
1668,-44.143895
1668.1,-46.842753
1668.2,-52.514209
1668.3,-56.585098
1668.4,-56.129838
1668.5,-57.726227
1668.6,-58.512062
1668.7,-60.73449
1668.8,-61.190426
1668.9,-62.201285
1669,-61.473874
1669.1,-60.557924
1669.2,-62.258685
1669.3,-61.959374
1669.4,-62.5282
1669.5,-64.170767
1669.6,-61.817506
1669.7,-62.581044
1669.8,-62.249121
1669.9,-61.711079
1670,-61.69504
1670.1,-60.033909
1670.2,-61.621307
1670.3,-61.420047
1670.4,-61.010489
1670.5,-62.349808
1670.6,-60.768965
1670.7,-58.837572
1670.8,-57.651621
1670.9,-59.957224
1671,-59.070444
1671.1,-61.14413
1671.2,-58.628941
1671.3,-57.33988
1671.4,-59.253521
1671.5,-57.262546
1671.6,-57.480376
1671.7,-58.845865
1671.8,-57.463879
1671.9,-58.774
1672,-56.953062
1672.1,-55.977437
1672.2,-57.472589
1672.3,-57.055294
1672.4,-57.002784
1672.5,-56.044087
1672.6,-55.575024
1672.7,-57.849818
1672.8,-57.064472
1672.9,-57.192578
1673,-56.160983
1673.1,-58.004098
1673.2,-57.61238
1673.3,-57.993478
1673.4,-59.598939
1673.5,-58.110882
1673.6,-56.916155
1673.7,-56.611189
1673.8,-58.823352
1673.9,-57.752486
1674,-56.965301
1674.1,-58.22026
1674.2,-57.981199
1674.3,-57.377238
1674.4,-57.986238
1674.5,-59.604374
1674.6,-57.732177
1674.7,-57.008824
1674.8,-54.319605
1674.9,-56.687
1675,-55.999768
1675.1,-57.000758
1675.2,-59.711965
1675.3,-55.955209
1675.4,-58.203351
1675.5,-56.820354
1675.6,-56.845656
1675.7,-56.657163
1675.8,-55.985587
1675.9,-53.285756
1676,-54.676045
1676.1,-55.04856
1676.2,-52.910416
1676.3,-52.547702
1676.4,-52.433759
1676.5,-51.568692
1676.6,-51.748714
1676.7,-50.098541
1676.8,-49.922526
1676.9,-51.44869
1677,-51.080906
1677.1,-50.509644
1677.2,-51.080642
1677.3,-50.30197
1677.4,-49.245265
1677.5,-47.263237
1677.6,-50.6271
1677.7,-48.974741
1677.8,-49.487594
1677.9,-48.614325
1678,-47.507836
1678.1,-48.080135
1678.2,-49.240314
1678.3,-50.384324
1678.4,-50.389698
1678.5,-49.429167
1678.6,-49.523685
1678.7,-49.705785
1678.8,-50.036025
1678.9,-50.419677
1679,-50.360333
1679.1,-50.935866
1679.2,-51.525174
1679.3,-51.116686
1679.4,-51.131355
1679.5,-52.347691
1679.6,-51.444023
1679.7,-51.613624
1679.8,-51.268537
1679.9,-53.66686
1680,-51.880048
1680.1,-54.023358
1680.2,-51.595302
1680.3,-54.006658
1680.4,-53.545739
1680.5,-52.111175
1680.6,-54.345263
1680.7,-53.970408
1680.8,-53.393851
1680.9,-53.172592
1681,-52.668585
1681.1,-51.093584
1681.2,-52.116287
1681.3,-51.524759
1681.4,-50.503449
1681.5,-50.86272
1681.6,-50.943367
1681.7,-48.047875
1681.8,-47.93846
1681.9,-48.949757
1682,-49.69867
1682.1,-48.907947
1682.2,-46.582012
1682.3,-48.597228
1682.4,-49.179745
1682.5,-49.156677
1682.6,-47.705931
1682.7,-47.447621
1682.8,-49.47099
1682.9,-47.521986
1683,-48.713147
1683.1,-49.088936
1683.2,-50.867569
1683.3,-52.260225
1683.4,-49.901768
1683.5,-50.457744
1683.6,-51.671222
1683.7,-52.894993
1683.8,-53.287378
1683.9,-52.86603
1684,-52.282687
1684.1,-52.85416
1684.2,-54.843109
1684.3,-54.31199
1684.4,-54.67758
1684.5,-54.462264
1684.6,-56.655952
1684.7,-56.619659
1684.8,-54.738558
1684.9,-56.497539
1685,-56.502662
1685.1,-56.349012
1685.2,-59.328932
1685.3,-58.168858
1685.4,-57.037503
1685.5,-58.212089
1685.6,-59.179913
1685.7,-56.49977
1685.8,-57.391127
1685.9,-56.006371
1686,-55.895016
1686.1,-53.7955
1686.2,-54.815845
1686.3,-56.417739
1686.4,-54.55151
1686.5,-56.626124
1686.6,-55.06615
1686.7,-55.989389
1686.8,-54.578081
1686.9,-54.023214
1687,-53.576528
1687.1,-53.331214
1687.2,-50.566385
1687.3,-50.77006
1687.4,-52.577654
1687.5,-50.953012
1687.6,-50.542895
1687.7,-51.051894
1687.8,-47.93995
1687.9,-50.869323
1688,-53.071
1688.1,-51.471331
1688.2,-52.493296
1688.3,-52.314482
1688.4,-52.349153
1688.5,-51.857251
1688.6,-53.725024
1688.7,-52.538216
1688.8,-51.815513
1688.9,-52.499867
1689,-52.23875
1689.1,-51.938243
1689.2,-55.013888
1689.3,-56.46475
1689.4,-53.714744
1689.5,-55.353401
1689.6,-54.577621
1689.7,-55.298252
1689.8,-54.975442
1689.9,-57.204734
1690,-57.463806
1690.1,-55.261335
1690.2,-58.777436
1690.3,-57.674605
1690.4,-56.913969
1690.5,-57.464235
1690.6,-58.232338
1690.7,-57.101525
1690.8,-58.107283
1690.9,-56.949382
1691,-58.83581
1691.1,-60.237038
1691.2,-58.826955
1691.3,-59.166942
1691.4,-59.215257
1691.5,-61.04264
1691.6,-60.101952
1691.7,-60.264149
1691.8,-61.263481
1691.9,-61.424505
1692,-62.569477
1692.1,-60.374295
1692.2,-62.218985
1692.3,-63.92017
1692.4,-61.357068
1692.5,-61.120104
1692.6,-62.613052
1692.7,-62.354143
1692.8,-64.159756
1692.9,-62.323258
1693,-63.464626
1693.1,-60.420454
1693.2,-63.767686
1693.3,-62.362998
1693.4,-65.875988
1693.5,-61.979175
1693.6,-64.237979
1693.7,-62.52045
1693.8,-62.751212
1693.9,-63.629151
1694,-64.177067
1694.1,-62.103269
1694.2,-62.829191
1694.3,-62.210281
1694.4,-62.790227
1694.5,-64.830679
1694.6,-63.837748
1694.7,-63.723001
1694.8,-62.075338
1694.9,-62.776565
1695,-62.15979
1695.1,-64.563053
1695.2,-61.981814
1695.3,-61.563133
1695.4,-63.194872
1695.5,-62.133594
1695.6,-61.910156
1695.7,-62.643191
1695.8,-64.134716
1695.9,-61.29848
1696,-63.395136
1696.1,-62.670451
1696.2,-61.829461
1696.3,-61.682906
1696.4,-62.618933
1696.5,-62.373411
1696.6,-62.68745
1696.7,-62.551826
1696.8,-62.243875
1696.9,-61.128247
1697,-61.572253
1697.1,-59.622238
1697.2,-60.188879
1697.3,-59.850829
1697.4,-58.078237
1697.5,-58.483267
1697.6,-58.346227
1697.7,-56.27185
1697.8,-57.214358
1697.9,-56.12764
1698,-56.401363
1698.1,-53.589001
1698.2,-51.482179
1698.3,-52.659156
1698.4,-51.617843
1698.5,-49.324166
1698.6,-50.151645
1698.7,-52.043422
1698.8,-51.532428
1698.9,-49.505251
1699,-50.853973
1699.1,-48.782727
1699.2,-49.763396
1699.3,-48.779683
1699.4,-47.771062
1699.5,-45.688416
1699.6,-46.712471
1699.7,-45.039624
1699.8,-43.527458
1699.9,-41.278294
1700,-37.924189
1700.1,-35.872882
1700.2,-28.503929
1700.3,-20.2424
1700.4,-3.8813848
1700.5,10.892549
1700.6,18.556238
1700.7,20.511603
1700.8,18.788907
1700.9,12.606051
1701,6.5344471
1701.1,-2.0216517
1701.2,-4.6508512
1701.3,-12.391468
1701.4,-17.580603
1701.5,-26.781997
1701.6,-31.057798
1701.7,-36.131378
1701.8,-42.090647
1701.9,-46.978025
1702,-51.634638
1702.1,-54.191621
1702.2,-58.108933
1702.3,-57.721399
1702.4,-60.643246
1702.5,-62.199156
1702.6,-60.525569
1702.7,-63.668881
1702.8,-63.038048
1702.9,-64.322063
1703,-63.62028
1703.1,-64.915742
1703.2,-65.126604
1703.3,-65.670886
1703.4,-64.420779
1703.5,-62.226616
1703.6,-65.150651
1703.7,-65.295026
1703.8,-64.48326
1703.9,-64.923816
1704,-64.896127
1704.1,-65.265923
1704.2,-63.830442
1704.3,-64.663132
1704.4,-66.273077
1704.5,-64.26315
1704.6,-64.641931
1704.7,-64.68713
1704.8,-64.543787
1704.9,-65.592006
1705,-63.447767
1705.1,-65.361025
1705.2,-64.43091
1705.3,-64.046655
1705.4,-64.466384
1705.5,-62.879241
1705.6,-63.722853
1705.7,-64.424554
1705.8,-64.366434
1705.9,-64.71053
1706,-61.920968
1706.1,-63.436956
1706.2,-63.764853
1706.3,-64.120595
1706.4,-64.111423
1706.5,-63.93214
1706.6,-62.253721
1706.7,-62.254295
1706.8,-63.469015
1706.9,-61.426501
1707,-62.452543
1707.1,-62.505768
1707.2,-61.897781
1707.3,-62.263112
1707.4,-61.185374
1707.5,-61.836228
1707.6,-62.03522
1707.7,-61.394464
1707.8,-61.64712
1707.9,-60.465572
1708,-62.735453
1708.1,-59.775067
1708.2,-62.112105
1708.3,-60.519213
1708.4,-58.70707
1708.5,-60.58685
1708.6,-59.290158
1708.7,-58.171311
1708.8,-58.434291
1708.9,-58.292279
1709,-57.348674
1709.1,-56.301841
1709.2,-56.30932
1709.3,-57.168125
1709.4,-55.973237
1709.5,-54.906946
1709.6,-55.417565
1709.7,-55.498236
1709.8,-55.183044
1709.9,-55.982898
1710,-53.970207
1710.1,-55.488336
1710.2,-55.753732
1710.3,-56.563488
1710.4,-57.269424
1710.5,-57.807624
1710.6,-56.752801
1710.7,-55.454986
1710.8,-58.147093
1710.9,-58.622732
1711,-57.236125
1711.1,-56.928707
1711.2,-58.027923
1711.3,-59.659847
1711.4,-59.811898
1711.5,-58.318415
1711.6,-57.794668
1711.7,-58.39762
1711.8,-60.105974
1711.9,-56.75729
1712,-59.252405
1712.1,-59.835776
1712.2,-58.378479
1712.3,-60.267501
1712.4,-60.479099
1712.5,-59.386497
1712.6,-61.151138
1712.7,-58.483863
1712.8,-59.242755
1712.9,-58.641286
1713,-58.068726
1713.1,-57.260242
1713.2,-57.956882
1713.3,-58.348454
1713.4,-56.058759
1713.5,-57.149094
1713.6,-56.432701
1713.7,-54.793607
1713.8,-54.078575
1713.9,-53.689465
1714,-53.025663
1714.1,-51.916547
1714.2,-54.12715
1714.3,-52.349148
1714.4,-52.959194
1714.5,-49.947545
1714.6,-51.481864
1714.7,-51.810827
1714.8,-49.956104
1714.9,-51.306213
1715,-49.183479
1715.1,-49.649658
1715.2,-50.561141
1715.3,-48.76055
1715.4,-49.655745
1715.5,-51.140167
1715.6,-49.89576
1715.7,-49.847306
1715.8,-48.287671
1715.9,-50.186846
1716,-50.023148
1716.1,-48.976784
1716.2,-49.544061
1716.3,-48.652159
1716.4,-46.783985
1716.5,-49.076328
1716.6,-47.998649
1716.7,-47.016756
1716.8,-47.705582
1716.9,-48.729814
1717,-47.343231
1717.1,-45.678027
1717.2,-46.280043
1717.3,-46.502078
1717.4,-46.992955
1717.5,-45.594193
1717.6,-47.892574
1717.7,-43.635376
1717.8,-43.973566
1717.9,-40.051091
1718,-40.168203
1718.1,-39.528257
1718.2,-35.489504
1718.3,-33.106786
1718.4,-27.285852
1718.5,-19.261156
1718.6,-4.458924
1718.7,7.4732865
1718.8,16.035272
1718.9,16.599742
1719,14.453491
1719.1,10.267232
1719.2,4.4461516
1719.3,-2.2406373
1719.4,-8.6208523
1719.5,-13.895855
1719.6,-19.792671
1719.7,-25.447254
1719.8,-30.912925
1719.9,-37.570605
1720,-40.897248
1720.1,-47.092237
1720.2,-49.770734
1720.3,-52.283426
1720.4,-56.471024
1720.5,-55.900949
1720.6,-59.986163
1720.7,-59.961234
1720.8,-61.847369
1720.9,-62.392232
1721,-63.739341
1721.1,-63.495011
1721.2,-62.289493
1721.3,-62.224411
1721.4,-65.068048
1721.5,-63.352218
1721.6,-63.519036
1721.7,-62.734419
1721.8,-61.792154
1721.9,-63.350082
1722,-63.792655
1722.1,-63.857579
1722.2,-63.645925
1722.3,-61.072906
1722.4,-63.499713
1722.5,-62.173806
1722.6,-63.735166
1722.7,-63.871121
1722.8,-61.330079
1722.9,-63.190598
1723,-63.923903
1723.1,-63.013398
1723.2,-62.690328
1723.3,-61.740014
1723.4,-61.672454
1723.5,-62.004001
1723.6,-61.983162
1723.7,-63.909755
1723.8,-62.074639
1723.9,-64.552432
1724,-64.096257
1724.1,-64.283171
1724.2,-62.983955
1724.3,-63.014965
1724.4,-63.136722
1724.5,-62.915537
1724.6,-64.744486
1724.7,-62.381741
1724.8,-63.049784
1724.9,-63.891499
1725,-62.426987
1725.1,-63.463771
1725.2,-64.099615
1725.3,-64.20879
1725.4,-62.654343
1725.5,-64.494946
1725.6,-63.640156
1725.7,-64.410775
1725.8,-64.380561
1725.9,-64.359946
1726,-62.291504
1726.1,-65.687197
1726.2,-65.623547
1726.3,-64.192528
1726.4,-62.523124
1726.5,-65.915557
1726.6,-65.57471
1726.7,-65.050698
1726.8,-63.853387
1726.9,-62.988023
1727,-64.125396
1727.1,-62.755747
1727.2,-64.735186
1727.3,-62.886629
1727.4,-64.545098
1727.5,-62.133105
1727.6,-63.172977
1727.7,-64.653418
1727.8,-61.134737
1727.9,-64.082199
1728,-63.790784
1728.1,-63.179842
1728.2,-62.519144
1728.3,-62.386743
1728.4,-61.798386
1728.5,-64.702551
1728.6,-63.263956
1728.7,-62.928015
1728.8,-63.15836
1728.9,-63.423615
1729,-62.133466
1729.1,-63.276347
1729.2,-63.778534
1729.3,-63.107081
1729.4,-62.267194
1729.5,-62.560659
1729.6,-63.586116
1729.7,-61.898014
1729.8,-63.580279
1729.9,-60.391002
1730,-61.88817
1730.1,-60.277169
1730.2,-59.31568
1730.3,-58.353354
1730.4,-56.361116
1730.5,-57.921315
1730.6,-56.290505
1730.7,-58.407949
1730.8,-54.757905
1730.9,-55.53996
1731,-54.621997
1731.1,-55.211274
1731.2,-54.943374
1731.3,-53.3994
1731.4,-51.683224
1731.5,-53.841042
1731.6,-53.120639
1731.7,-54.396595
1731.8,-51.890681
1731.9,-50.926865
1732,-51.562293
1732.1,-53.464021
1732.2,-53.24909
1732.3,-52.52333
1732.4,-52.790794
1732.5,-52.283812
1732.6,-52.412102
1732.7,-50.286786
1732.8,-52.158035
1732.9,-52.393873
1733,-52.743198
1733.1,-51.962517
1733.2,-52.36222
1733.3,-51.099354
1733.4,-52.867354
1733.5,-52.694977
1733.6,-53.876913
1733.7,-52.688138
1733.8,-51.803735
1733.9,-53.557935
1734,-54.514391
1734.1,-51.835475
1734.2,-54.235627
1734.3,-53.62177
1734.4,-53.308207
1734.5,-52.831103
1734.6,-54.277448
1734.7,-54.072382
1734.8,-54.03454
1734.9,-54.714206
1735,-52.932656
1735.1,-55.198506
1735.2,-54.555331
1735.3,-56.003513
1735.4,-54.493185
1735.5,-55.05747
1735.6,-56.967477
1735.7,-55.563204
1735.8,-55.484004
1735.9,-54.834181
1736,-57.453221
1736.1,-55.118068
1736.2,-53.775593
1736.3,-53.984286
1736.4,-52.388301
1736.5,-53.002798
1736.6,-49.269176
1736.7,-50.740152
1736.8,-50.064588
1736.9,-49.552681
1737,-45.655349
1737.1,-46.546212
1737.2,-47.269103
1737.3,-46.125035
1737.4,-43.640927
1737.5,-44.000885
1737.6,-40.692548
1737.7,-38.348488
1737.8,-34.958061
1737.9,-29.551919
1738,-24.044828
1738.1,-10.101974
1738.2,3.6571361
1738.3,13.703793
1738.4,17.936655
1738.5,16.274362
1738.6,12.997934
1738.7,5.7822028
1738.8,2.7935935
1738.9,-6.8788214
1739,-11.435078
1739.1,-17.636445
1739.2,-23.393778
1739.3,-28.397735
1739.4,-34.047082
1739.5,-38.606455
1739.6,-45.84777
1739.7,-49.845354
1739.8,-52.579685
1739.9,-56.45551
1740,-58.276973
1740.1,-60.379593
1740.2,-60.845852
1740.3,-62.953247
1740.4,-63.916747
1740.5,-62.328999
1740.6,-63.20676
1740.7,-63.842984
1740.8,-63.941526
1740.9,-64.886449
1741,-65.665876
1741.1,-65.357232
1741.2,-65.272647
1741.3,-65.174886
1741.4,-64.281962
1741.5,-64.448232
1741.6,-63.965332
1741.7,-64.017323
1741.8,-65.845
1741.9,-64.217015
1742,-64.625682
1742.1,-63.401299
1742.2,-65.800597
1742.3,-65.753829
1742.4,-64.584295
1742.5,-65.261928
1742.6,-64.70979
1742.7,-64.697689
1742.8,-64.846381
1742.9,-63.360494
1743,-63.722295
1743.1,-66.061138
1743.2,-65.009843
1743.3,-65.070775
1743.4,-62.743932
1743.5,-63.956106
1743.6,-64.724352
1743.7,-63.639988
1743.8,-62.208666
1743.9,-63.763935
1744,-65.464407
1744.1,-63.792081
1744.2,-63.675682
1744.3,-61.899838
1744.4,-62.999398
1744.5,-64.299799
1744.6,-64.495831
1744.7,-63.041187
1744.8,-64.379749
1744.9,-62.046572
1745,-63.588451
1745.1,-63.995553
1745.2,-63.247378
1745.3,-63.963069
1745.4,-62.997794
1745.5,-61.994805
1745.6,-64.083731
1745.7,-65.66915
1745.8,-62.653293
1745.9,-64.42312
1746,-63.334795
1746.1,-64.877506
1746.2,-65.21688
1746.3,-65.995064
1746.4,-63.482832
1746.5,-66.453401
1746.6,-65.767967
1746.7,-63.111123
1746.8,-64.821962
1746.9,-63.782548
1747,-66.191619
1747.1,-65.14588
1747.2,-64.603148
1747.3,-66.267201
1747.4,-66.074016
1747.5,-66.518557
1747.6,-66.023765
1747.7,-64.551861
1747.8,-64.321488
1747.9,-65.473958
1748,-65.671177
1748.1,-63.512679
1748.2,-66.687923
1748.3,-66.593429
1748.4,-66.749458
1748.5,-65.862332
1748.6,-65.996967
1748.7,-65.037361
1748.8,-65.913633
1748.9,-66.742223
1749,-65.797869
1749.1,-66.535154
1749.2,-66.597475
1749.3,-67.366062
1749.4,-64.040599
1749.5,-66.484888
1749.6,-64.960029
1749.7,-66.649314
1749.8,-64.267653
1749.9,-64.866651
1750,-67.219682
1750.1,-65.351381
1750.2,-64.397336
1750.3,-66.332649
1750.4,-65.351635
1750.5,-64.748021
1750.6,-65.317313
1750.7,-64.724863
1750.8,-65.406597
1750.9,-64.874366
1751,-64.674551
1751.1,-66.270157
1751.2,-68.188178
1751.3,-65.78891
1751.4,-64.567001
1751.5,-65.144617
1751.6,-67.415868
1751.7,-66.312778
1751.8,-66.635112
1751.9,-66.095789
1752,-67.362439
1752.1,-66.206374
1752.2,-66.345373
1752.3,-65.802417
1752.4,-65.617028
1752.5,-65.215405
1752.6,-69.251512
1752.7,-68.495094
1752.8,-68.395456
1752.9,-66.888029
1753,-67.587547
1753.1,-66.9396
1753.2,-67.046005
1753.3,-67.824873
1753.4,-68.487304
1753.5,-68.193041
1753.6,-68.170281
1753.7,-68.65457
1753.8,-69.337205
1753.9,-67.715865
1754,-68.056055
1754.1,-68.063259
1754.2,-67.583324
1754.3,-66.965529
1754.4,-69.165378
1754.5,-68.455573
1754.6,-67.272565
1754.7,-69.851608
1754.8,-67.319461
1754.9,-68.871469
1755,-69.105318
1755.1,-67.631975
1755.2,-67.043713
1755.3,-68.111639
1755.4,-68.027071
1755.5,-67.204619
1755.6,-65.79315
1755.7,-67.627498
1755.8,-66.366143
1755.9,-66.261964
1756,-66.488926
1756.1,-66.409808
1756.2,-67.00058
1756.3,-65.455389
1756.4,-64.722599
1756.5,-65.332514
1756.6,-62.934159
1756.7,-64.817414
1756.8,-63.868619
1756.9,-62.847746
1757,-63.04227
1757.1,-61.011339
1757.2,-60.990509
1757.3,-60.96516
1757.4,-60.875532
1757.5,-59.592476
1757.6,-57.324373
1757.7,-57.954619
1757.8,-59.585671
1757.9,-54.14869
1758,-54.262974
1758.1,-56.90459
1758.2,-54.831032
1758.3,-56.513633
1758.4,-53.607062
1758.5,-53.811956
1758.6,-52.096518
1758.7,-50.84234
1758.8,-50.558291
1758.9,-50.332638
1759,-50.150147
1759.1,-47.830607
1759.2,-48.414088
1759.3,-47.263804
1759.4,-46.056509
1759.5,-41.442392
1759.6,-39.097172
1759.7,-34.54942
1759.8,-26.179392
1759.9,-9.5150397
1760,10.39539
1760.1,23.889495
1760.2,25.919028
1760.3,25.087774
1760.4,21.406512
1760.5,11.302161
1760.6,4.64041
1760.7,-4.6906988
1760.8,-10.884919
1760.9,-16.931865
1761,-22.77708
1761.1,-32.168417
1761.2,-36.434489
1761.3,-42.940303
1761.4,-45.737752
1761.5,-51.13111
1761.6,-55.332262
1761.7,-57.094386
1761.8,-60.231642
1761.9,-61.819245
1762,-61.849601
1762.1,-63.050163
1762.2,-61.7971
1762.3,-64.416519
1762.4,-61.947458
1762.5,-63.686096
1762.6,-62.385121
1762.7,-64.292933
1762.8,-62.94559
1762.9,-61.860078
1763,-62.773646
1763.1,-64.540666
1763.2,-62.751166
1763.3,-62.990198
1763.4,-63.855086
1763.5,-62.918114
1763.6,-62.392079
1763.7,-62.693818
1763.8,-62.415065
1763.9,-62.568916
1764,-63.638339
1764.1,-61.300489
1764.2,-63.443087
1764.3,-63.27397
1764.4,-62.801757
1764.5,-62.566291
1764.6,-63.80147
1764.7,-64.726834
1764.8,-66.063984
1764.9,-64.986813
1765,-65.904078
1765.1,-64.769412
1765.2,-64.580831
1765.3,-65.111347
1765.4,-66.891853
1765.5,-64.757477
1765.6,-62.705529
1765.7,-64.633916
1765.8,-65.492007
1765.9,-62.91624
1766,-63.665883
1766.1,-65.00878
1766.2,-65.554601
1766.3,-66.282295
1766.4,-67.064853
1766.5,-64.550663
1766.6,-64.768002
1766.7,-63.733076
1766.8,-65.34423
1766.9,-63.448479
1767,-66.478154
1767.1,-64.668452
1767.2,-63.849959
1767.3,-64.665092
1767.4,-65.869257
1767.5,-64.13441
1767.6,-65.493985
1767.7,-64.620157
1767.8,-66.358093
1767.9,-65.234008
1768,-66.199517
1768.1,-64.167921
1768.2,-65.22375
1768.3,-66.608707
1768.4,-67.886726
1768.5,-65.899776
1768.6,-66.110687
1768.7,-67.500909
1768.8,-68.264343
1768.9,-67.950593
1769,-68.11391
1769.1,-65.7684
1769.2,-67.377652
1769.3,-67.475244
1769.4,-67.957161
1769.5,-67.525025
1769.6,-67.24248
1769.7,-66.516354
1769.8,-68.223681
1769.9,-67.991507
1770,-67.440275
1770.1,-66.807929
1770.2,-67.686557
1770.3,-68.561482
1770.4,-65.629393
1770.5,-66.904795
1770.6,-67.02105
1770.7,-67.23179
1770.8,-66.246569
1770.9,-65.960505
1771,-68.090934
1771.1,-66.308544
1771.2,-67.714442
1771.3,-66.525265
1771.4,-68.490626
1771.5,-66.344745
1771.6,-67.65672
1771.7,-66.475303
1771.8,-65.667261
1771.9,-67.394777
1772,-63.657501
1772.1,-65.165684
1772.2,-64.930955
1772.3,-66.890344
1772.4,-62.843077
1772.5,-64.953032
1772.6,-65.383119
1772.7,-64.323909
1772.8,-64.525995
1772.9,-63.791058
1773,-65.137973
1773.1,-63.242956
1773.2,-62.284792
1773.3,-61.298136
1773.4,-61.753212
1773.5,-60.65064
1773.6,-60.03461
1773.7,-59.814415
1773.8,-58.245913
1773.9,-55.749139
1774,-56.575522
1774.1,-56.598723
1774.2,-58.54492
1774.3,-55.675319
1774.4,-55.691407
1774.5,-56.074737
1774.6,-56.097943
1774.7,-54.182508
1774.8,-54.891171
1774.9,-54.761607
1775,-50.744301
1775.1,-50.435994
1775.2,-49.917678
1775.3,-50.537577
1775.4,-49.647704
1775.5,-51.190999
1775.6,-51.463967
1775.7,-49.417272
1775.8,-48.662321
1775.9,-47.663758
1776,-46.643372
1776.1,-47.69199
1776.2,-43.546609
1776.3,-43.450052
1776.4,-40.825307
1776.5,-39.078573
1776.6,-33.998934
1776.7,-27.409464
1776.8,-15.131141
1776.9,5.2757868
1777,18.831528
1777.1,23.527777
1777.2,23.326168
1777.3,17.227302
1777.4,13.486248
1777.5,-0.0015995056
1777.6,-2.5559805
1777.7,-9.073654
1777.8,-15.832834
1777.9,-21.988533
1778,-28.611323
1778.1,-34.436289
1778.2,-38.7347
1778.3,-44.919757
1778.4,-48.960031
1778.5,-52.852956
1778.6,-55.604377
1778.7,-56.562597
1778.8,-55.941302
1778.9,-61.088379
1779,-59.681189
1779.1,-63.342303
1779.2,-60.421674
1779.3,-60.068074
1779.4,-63.466575
1779.5,-63.014773
1779.6,-65.421102
1779.7,-62.803728
1779.8,-63.757995
1779.9,-63.426377
1780,-63.346174
1780.1,-63.598826
1780.2,-62.758688
1780.3,-63.110722
1780.4,-63.999524
1780.5,-64.37273
1780.6,-63.438496
1780.7,-64.348128
1780.8,-64.010078
1780.9,-64.26837
1781,-64.273818
1781.1,-64.463865
1781.2,-64.344869
1781.3,-63.178483
1781.4,-63.282031
1781.5,-65.060318
1781.6,-65.495022
1781.7,-63.822522
1781.8,-66.429091
1781.9,-64.23101
1782,-62.555268
1782.1,-63.212573
1782.2,-64.551029
1782.3,-63.91208
1782.4,-63.987939
1782.5,-62.762324
1782.6,-62.804802
1782.7,-63.484211
1782.8,-64.73568
1782.9,-65.051675
1783,-63.560856
1783.1,-63.363384
1783.2,-64.570499
1783.3,-62.767899
1783.4,-62.649636
1783.5,-64.535366
1783.6,-65.097965
1783.7,-62.948561
1783.8,-63.286137
1783.9,-63.415199
1784,-63.512617
1784.1,-61.932654
1784.2,-63.056807
1784.3,-60.570926
1784.4,-61.06219
1784.5,-60.153089
1784.6,-62.145325
1784.7,-62.137632
1784.8,-60.115463
1784.9,-57.879257
1785,-59.939752
1785.1,-59.269556
1785.2,-58.459429
1785.3,-59.38956
1785.4,-57.876291
1785.5,-58.12091
1785.6,-58.912305
1785.7,-54.80685
1785.8,-57.788541
1785.9,-55.900005
1786,-53.186453
1786.1,-56.004962
1786.2,-58.766464
1786.3,-59.791694
1786.4,-56.996594
1786.5,-57.505651
1786.6,-56.798748
1786.7,-56.074188
1786.8,-57.818054
1786.9,-57.511999
1787,-59.11148
1787.1,-58.502201
1787.2,-58.072002
1787.3,-58.63111
1787.4,-58.35794
1787.5,-60.156962
1787.6,-59.478624
1787.7,-60.763696
1787.8,-61.829663
1787.9,-60.157206
1788,-60.371876
1788.1,-61.380606
1788.2,-60.33981
1788.3,-60.640021
1788.4,-62.653291
1788.5,-61.51356
1788.6,-61.827848
1788.7,-63.502285
1788.8,-63.620515
1788.9,-62.817017
1789,-61.99014
1789.1,-63.101888
1789.2,-62.319092
1789.3,-64.532497
1789.4,-63.763987
1789.5,-62.701305
1789.6,-64.132539
1789.7,-63.70089
1789.8,-65.011615
1789.9,-65.59176
1790,-62.687535
1790.1,-64.161364
1790.2,-65.533012
1790.3,-65.264634
1790.4,-63.246856
1790.5,-65.315817
1790.6,-65.285097
1790.7,-66.102957
1790.8,-66.515852
1790.9,-67.014349
1791,-65.091419
1791.1,-64.250868
1791.2,-65.37804
1791.3,-66.583464
1791.4,-68.107308
1791.5,-67.285691
1791.6,-66.760338
1791.7,-66.283477
1791.8,-65.826694
1791.9,-67.556415
1792,-67.072547
1792.1,-66.234508
1792.2,-66.999859
1792.3,-67.487949
1792.4,-66.55926
1792.5,-65.249187
1792.6,-63.65677
1792.7,-65.124587
1792.8,-66.745215
1792.9,-66.705895
1793,-64.439271
1793.1,-66.759244
1793.2,-65.26368
1793.3,-66.923314
1793.4,-67.49936
1793.5,-65.641194
1793.6,-65.226274
1793.7,-66.30367
1793.8,-64.63744
1793.9,-64.930784
1794,-66.459714
1794.1,-65.973766
1794.2,-67.511064
1794.3,-66.782642
1794.4,-68.411194
1794.5,-68.218525
1794.6,-67.774543
1794.7,-66.807498
1794.8,-67.052832
1794.9,-68.071674
1795,-68.552401
1795.1,-66.85729
1795.2,-71.855965
1795.3,-68.073392
1795.4,-67.180731
1795.5,-65.925142
1795.6,-67.307869
1795.7,-69.240239
1795.8,-68.694153
1795.9,-66.854624
1796,-68.61248
1796.1,-68.200708
1796.2,-69.163888
1796.3,-68.777113
1796.4,-68.104423
1796.5,-69.686258
1796.6,-68.559449
1796.7,-67.685072
1796.8,-69.647406
1796.9,-67.976028
1797,-69.605882
1797.1,-68.8028
1797.2,-67.985183
1797.3,-68.492277
1797.4,-69.777136
1797.5,-68.162823
1797.6,-69.560203
1797.7,-69.259686
1797.8,-66.902908
1797.9,-65.691439
1798,-66.00221
1798.1,-69.738725
1798.2,-68.627299
1798.3,-69.087779
1798.4,-68.797397
1798.5,-67.585201
1798.6,-67.865863
1798.7,-67.609235
1798.8,-67.957839
1798.9,-69.098609
1799,-66.587759
1799.1,-67.192026
1799.2,-68.491929
1799.3,-68.438669
1799.4,-67.908589
1799.5,-68.755696
1799.6,-65.715799
1799.7,-67.549331
1799.8,-66.159247
1799.9,-67.091876
1800,-67.863043
1800.1,-66.854908
1800.2,-68.617306
1800.3,-68.331935
1800.4,-69.340311
1800.5,-69.601664
1800.6,-68.811451
1800.7,-70.087342
1800.8,-68.510011
1800.9,-67.442312
1801,-70.664586
1801.1,-67.5937
1801.2,-68.108804
1801.3,-68.211854
1801.4,-70.805164
1801.5,-70.635458
1801.6,-68.386726
1801.7,-70.322809
1801.8,-71.182505
1801.9,-69.04365
1802,-69.97691
1802.1,-70.450477
1802.2,-68.291289
1802.3,-69.451887
1802.4,-71.212912
1802.5,-68.817945
1802.6,-69.263101
1802.7,-69.158203
1802.8,-69.889482
1802.9,-67.798385
1803,-68.844734
1803.1,-68.191971
1803.2,-69.414094
1803.3,-69.734976
1803.4,-67.290884
1803.5,-69.383446
1803.6,-67.733321
1803.7,-68.569771
1803.8,-67.113065
1803.9,-68.225071
1804,-68.769875
1804.1,-68.196985
1804.2,-67.545144
1804.3,-67.456069
1804.4,-67.825103
1804.5,-67.353619
1804.6,-65.42978
1804.7,-68.077123
1804.8,-67.020539
1804.9,-66.554683
1805,-68.087523
1805.1,-64.519201
1805.2,-64.104779
1805.3,-63.69937
1805.4,-63.612763
1805.5,-61.809717
1805.6,-62.861065
1805.7,-59.669569
1805.8,-60.267679
1805.9,-59.343028
1806,-58.522392
1806.1,-59.211204
1806.2,-57.531591
1806.3,-55.765021
1806.4,-57.711204
1806.5,-54.870019
1806.6,-56.76903
1806.7,-51.096456
1806.8,-53.046779
1806.9,-50.160936
1807,-52.54318
1807.1,-51.415122
1807.2,-50.454063
1807.3,-49.249486
1807.4,-48.523289
1807.5,-46.420656
1807.6,-45.124216
1807.7,-42.432298
1807.8,-37.255845
1807.9,-30.290601
1808,-21.28498
1808.1,-1.7680229
1808.2,18.888886
1808.3,27.588962
1808.4,28.300402
1808.5,23.245881
1808.6,17.606051
1808.7,10.2009
1808.8,0.18949368
1808.9,-8.6052489
1809,-15.982726
1809.1,-19.804794
1809.2,-26.350805
1809.3,-32.784047
1809.4,-40.440961
1809.5,-45.917767
1809.6,-49.097714
1809.7,-53.868392
1809.8,-58.309946
1809.9,-58.436311
1810,-61.727252
1810.1,-62.612959
1810.2,-60.968473
1810.3,-62.894408
1810.4,-62.23917
1810.5,-63.288727
1810.6,-64.043629
1810.7,-64.661771
1810.8,-64.777004
1810.9,-63.161328
1811,-62.557445
1811.1,-64.282909
1811.2,-62.626285
1811.3,-61.383965
1811.4,-61.123489
1811.5,-62.089491
1811.6,-63.01498
1811.7,-61.87314
1811.8,-61.169647
1811.9,-60.62072
1812,-62.077298
1812.1,-61.946871
1812.2,-60.894314
1812.3,-62.559711
1812.4,-62.272433
1812.5,-63.114981
1812.6,-64.036343
1812.7,-63.071936
1812.8,-64.358843
1812.9,-64.434161
1813,-65.243314
1813.1,-63.5376
1813.2,-64.031268
1813.3,-64.292942
1813.4,-64.433534
1813.5,-63.197831
1813.6,-63.240619
1813.7,-64.018934
1813.8,-64.095458
1813.9,-65.636195
1814,-63.52019
1814.1,-63.183455
1814.2,-63.216266
1814.3,-64.080741
1814.4,-64.530724
1814.5,-64.70477
1814.6,-64.039873
1814.7,-64.915929
1814.8,-64.194314
1814.9,-65.682708
1815,-65.970708
1815.1,-63.898858
1815.2,-63.894654
1815.3,-64.98118
1815.4,-64.982654
1815.5,-65.038483
1815.6,-65.314724
1815.7,-64.133418
1815.8,-66.239444
1815.9,-64.77427
1816,-64.750001
1816.1,-66.00826
1816.2,-65.752323
1816.3,-63.999218
1816.4,-64.515817
1816.5,-64.855494
1816.6,-66.548905
1816.7,-64.823618
1816.8,-68.319654
1816.9,-65.852074
1817,-67.057892
1817.1,-67.404355
1817.2,-66.954889
1817.3,-66.88722
1817.4,-67.337701
1817.5,-66.722198
1817.6,-66.296068
1817.7,-67.628564
1817.8,-66.783248
1817.9,-67.188025
1818,-66.123352
1818.1,-66.38385
1818.2,-67.808091
1818.3,-67.711251
1818.4,-65.975841
1818.5,-66.881656
1818.6,-66.570055
1818.7,-67.092249
1818.8,-67.879064
1818.9,-65.979428
1819,-67.697393
1819.1,-66.839903
1819.2,-68.436916
1819.3,-66.065594
1819.4,-67.34709
1819.5,-65.951853
1819.6,-64.54527
1819.7,-67.872703
1819.8,-65.365449
1819.9,-66.795579
1820,-66.49745
1820.1,-66.164406
1820.2,-64.939183
1820.3,-64.923457
1820.4,-65.647371
1820.5,-64.572993
1820.6,-67.328193
1820.7,-65.81265
1820.8,-64.827664
1820.9,-65.598605
1821,-65.128539
1821.1,-64.067233
1821.2,-62.577443
1821.3,-63.038477
1821.4,-63.885898
1821.5,-61.487282
1821.6,-62.107715
1821.7,-59.419884
1821.8,-60.151543
1821.9,-58.762777
1822,-60.274202
1822.1,-58.130287
1822.2,-59.04649
1822.3,-57.671822
1822.4,-58.36877
1822.5,-57.81613
1822.6,-56.282542
1822.7,-55.734954
1822.8,-55.577607
1822.9,-54.453052
1823,-53.14227
1823.1,-53.604811
1823.2,-53.545
1823.3,-52.316719
1823.4,-52.710756
1823.5,-50.574053
1823.6,-50.892327
1823.7,-49.557973
1823.8,-50.753237
1823.9,-51.511836
1824,-49.931697
1824.1,-48.102665
1824.2,-48.427502
1824.3,-46.464237
1824.4,-47.380443
1824.5,-43.834636
1824.6,-44.590137
1824.7,-41.587699
1824.8,-38.872794
1824.9,-31.705278
1825,-19.364791
1825.1,-3.7667689
1825.2,10.546565
1825.3,22.754708
1825.4,23.890823
1825.5,19.788638
1825.6,14.298865
1825.7,8.2641843
1825.8,1.4556185
1825.9,-6.4388204
1826,-12.136909
1826.1,-18.522409
1826.2,-22.90558
1826.3,-31.125969
1826.4,-36.703772
1826.5,-41.472765
1826.6,-46.830537
1826.7,-51.536933
1826.8,-54.510442
1826.9,-56.272517
1827,-61.221178
1827.1,-61.068739
1827.2,-59.667753
1827.3,-61.967779
1827.4,-63.38445
1827.5,-60.577797
1827.6,-61.890246
1827.7,-63.277026
1827.8,-62.749707
1827.9,-61.605066
1828,-61.713515
1828.1,-62.458288
1828.2,-62.134076
1828.3,-63.789475
1828.4,-61.962708
1828.5,-62.904863
1828.6,-62.754072
1828.7,-60.98124
1828.8,-63.198196
1828.9,-63.748468
1829,-63.85051
1829.1,-63.3179
1829.2,-63.494094
1829.3,-65.080633
1829.4,-65.912068
1829.5,-63.403552
1829.6,-63.222114
1829.7,-64.457056
1829.8,-64.29299
1829.9,-64.100474
1830,-64.457981
1830.1,-63.958555
1830.2,-64.749696
1830.3,-63.123944
1830.4,-63.05645
1830.5,-64.601775
1830.6,-65.624781
1830.7,-64.848861
1830.8,-64.731668
1830.9,-64.819134
1831,-63.306142
1831.1,-63.225097
1831.2,-63.610964
1831.3,-63.511141
1831.4,-65.898995
1831.5,-65.857298
1831.6,-64.418186
1831.7,-65.076475
1831.8,-64.421073
1831.9,-66.04405
1832,-62.2944
1832.1,-66.165612
1832.2,-65.639253
1832.3,-64.539993
1832.4,-64.44056
1832.5,-65.727851
1832.6,-65.594114
1832.7,-63.843986
1832.8,-63.763747
1832.9,-63.456649
1833,-65.356065
1833.1,-66.841312
1833.2,-65.308664
1833.3,-66.459841
1833.4,-65.197038
1833.5,-66.782084
1833.6,-66.268271
1833.7,-66.225918
1833.8,-67.314634
1833.9,-65.357615
1834,-67.511366
1834.1,-66.768426
1834.2,-66.418724
1834.3,-66.556552
1834.4,-64.377613
1834.5,-66.475046
1834.6,-65.401823
1834.7,-69.523281
1834.8,-66.582965
1834.9,-66.716152
1835,-65.067709
1835.1,-65.541435
1835.2,-66.089055
1835.3,-65.555325
1835.4,-67.255307
1835.5,-65.928945
1835.6,-63.949151
1835.7,-64.774532
1835.8,-67.267358
1835.9,-64.761385
1836,-63.553166
1836.1,-65.467254
1836.2,-66.218006
1836.3,-63.659275
1836.4,-65.36909
1836.5,-65.859969
1836.6,-64.17251
1836.7,-65.318963
1836.8,-63.653999
1836.9,-64.890417
1837,-65.042026
1837.1,-65.279264
1837.2,-66.295658
1837.3,-65.840917
1837.4,-63.842846
1837.5,-61.85002
1837.6,-62.668148
1837.7,-63.353063
1837.8,-62.289837
1837.9,-61.742516
1838,-61.865673
1838.1,-61.40051
1838.2,-59.515592
1838.3,-58.331931
1838.4,-59.92232
1838.5,-58.225625
1838.6,-57.889883
1838.7,-54.837895
1838.8,-55.567194
1838.9,-55.95884
1839,-55.635114
1839.1,-53.740731
1839.2,-54.677547
1839.3,-54.166363
1839.4,-54.669087
1839.5,-53.226415
1839.6,-53.884758
1839.7,-53.781405
1839.8,-52.847344
1839.9,-53.649061
1840,-51.055451
1840.1,-49.756247
1840.2,-50.190757
1840.3,-49.97801
1840.4,-49.55452
1840.5,-50.29015
1840.6,-50.471014
1840.7,-48.704053
1840.8,-46.905791
1840.9,-49.460023
1841,-47.78007
1841.1,-45.45672
1841.2,-44.980827
1841.3,-42.68254
1841.4,-43.382112
1841.5,-38.929012
1841.6,-35.690221
1841.7,-29.156447
1841.8,-20.807825
1841.9,-1.9833478
1842,13.859225
1842.1,22.103242
1842.2,22.886029
1842.3,17.482256
1842.4,14.149989
1842.5,6.5706499
1842.6,-0.12693466
1842.7,-6.20389
1842.8,-12.037698
1842.9,-19.889522
1843,-25.692874
1843.1,-31.420206
1843.2,-35.8752
1843.3,-42.691183
1843.4,-46.617812
1843.5,-48.874349
1843.6,-53.279744
1843.7,-55.168469
1843.8,-57.205707
1843.9,-59.193961
1844,-61.001861
1844.1,-62.419433
1844.2,-60.385931
1844.3,-65.074248
1844.4,-63.46959
1844.5,-65.761236
1844.6,-62.624416
1844.7,-64.025487
1844.8,-64.020674
1844.9,-63.539763
1845,-61.391638
1845.1,-61.163659
1845.2,-64.328873
1845.3,-61.810971
1845.4,-63.399255
1845.5,-63.818278
1845.6,-63.319608
1845.7,-63.416752
1845.8,-64.786276
1845.9,-63.699988
1846,-64.749515
1846.1,-64.428452
1846.2,-64.544007
1846.3,-65.722406
1846.4,-65.00687
1846.5,-65.520251
1846.6,-63.425609
1846.7,-64.131113
1846.8,-65.110957
1846.9,-63.069807
1847,-62.526864
1847.1,-64.577738
1847.2,-64.385686
1847.3,-65.762734
1847.4,-64.562368
1847.5,-65.052438
1847.6,-65.413221
1847.7,-64.364992
1847.8,-64.091927
1847.9,-63.918783
1848,-64.449304
1848.1,-62.969952
1848.2,-63.045963
1848.3,-64.966232
1848.4,-61.048434
1848.5,-64.125875
1848.6,-62.23278
1848.7,-63.445274
1848.8,-63.987879
1848.9,-62.164824
1849,-62.184557
1849.1,-63.614569
1849.2,-64.144077
1849.3,-64.025454
1849.4,-64.562264
1849.5,-65.206815
1849.6,-62.988084
1849.7,-62.1595
1849.8,-62.491106
1849.9,-66.657569
1850,-63.903835
1850.1,-62.481921
1850.2,-61.915055
1850.3,-61.458076
1850.4,-60.717569
1850.5,-59.529898
1850.6,-62.022197
1850.7,-58.450598
1850.8,-55.352911
1850.9,-58.54181
1851,-55.70554
1851.1,-57.894559
1851.2,-57.770356
1851.3,-56.863619
1851.4,-56.207497
1851.5,-56.093649
1851.6,-57.06851
1851.7,-56.425452
1851.8,-54.529342
1851.9,-56.032427
1852,-53.761619
1852.1,-55.081439
1852.2,-54.79293
1852.3,-54.807045
1852.4,-55.125326
1852.5,-55.489814
1852.6,-55.410975
1852.7,-57.01229
1852.8,-56.722887
1852.9,-56.818951
1853,-56.896344
1853.1,-59.705611
1853.2,-59.621061
1853.3,-60.415644
1853.4,-59.118395
1853.5,-58.227704
1853.6,-60.013082
1853.7,-57.916992
1853.8,-60.857207
1853.9,-60.404744
1854,-60.682609
1854.1,-61.26091
1854.2,-60.849995
1854.3,-61.049822
1854.4,-60.596265
1854.5,-63.355218
1854.6,-63.496626
1854.7,-62.424305
1854.8,-63.04546
1854.9,-61.513844
1855,-62.370199
1855.1,-62.001336
1855.2,-64.787743
1855.3,-63.889589
1855.4,-65.295819
1855.5,-64.971108
1855.6,-63.546291
1855.7,-64.963795
1855.8,-63.971513
1855.9,-64.307389
1856,-66.08549
1856.1,-65.190117
1856.2,-66.024043
1856.3,-67.292298
1856.4,-64.858129
1856.5,-66.592874
1856.6,-64.815227
1856.7,-66.144985
1856.8,-64.972199
1856.9,-65.158835
1857,-64.484223
1857.1,-65.682371
1857.2,-65.841612
1857.3,-65.224344
1857.4,-64.63558
1857.5,-64.802946
1857.6,-67.900725
1857.7,-64.966615
1857.8,-65.013713
1857.9,-65.511415
1858,-67.800572
1858.1,-66.388956
1858.2,-65.757683
1858.3,-66.15425
1858.4,-66.591157
1858.5,-65.59098
1858.6,-64.959705
1858.7,-67.688662
1858.8,-65.501115
1858.9,-67.443966
1859,-66.779036
1859.1,-68.11499
1859.2,-67.534918
1859.3,-67.698816
1859.4,-67.633536
1859.5,-67.875122
1859.6,-66.447244
1859.7,-66.295312
1859.8,-65.356782
1859.9,-70.293372
1860,-67.337557
1860.1,-68.446287
1860.2,-68.090539
1860.3,-67.320837
1860.4,-69.701235
1860.5,-68.778991
1860.6,-68.764625
1860.7,-67.602486
1860.8,-68.273986
1860.9,-67.438623
1861,-66.813078
1861.1,-66.864884
1861.2,-67.871578
1861.3,-66.190851
1861.4,-68.013246
1861.5,-67.51904
1861.6,-68.300967
1861.7,-69.805288
1861.8,-67.445217
1861.9,-69.060378
1862,-66.067833
1862.1,-67.655777
1862.2,-68.58925
1862.3,-68.819856
1862.4,-67.336522
1862.5,-68.081776
1862.6,-70.610442
1862.7,-68.269624
1862.8,-68.689168
1862.9,-67.175851
1863,-67.121561
1863.1,-69.660234
1863.2,-69.828646
1863.3,-68.339845
1863.4,-70.007053
1863.5,-68.635202
1863.6,-68.909794
1863.7,-66.944296
1863.8,-67.81104
1863.9,-70.86521
1864,-68.41353
1864.1,-70.400996
1864.2,-69.161404
1864.3,-69.26952
1864.4,-67.613341
1864.5,-68.42191
1864.6,-70.048665
1864.7,-69.201034
1864.8,-71.039747
1864.9,-66.895703
1865,-69.489399
1865.1,-70.202199
1865.2,-70.436699
1865.3,-69.710207
1865.4,-69.595729
1865.5,-71.611547
1865.6,-69.823921
1865.7,-69.467665
1865.8,-68.758521
1865.9,-67.977123
1866,-69.529433
1866.1,-69.411839
1866.2,-67.709978
1866.3,-69.975715
1866.4,-67.553429
1866.5,-70.877305
1866.6,-69.302348
1866.7,-70.663921
1866.8,-67.701163
1866.9,-68.840557
1867,-69.081864
1867.1,-69.368573
1867.2,-68.383508
1867.3,-68.952185
1867.4,-65.745608
1867.5,-69.75367
1867.6,-69.003586
1867.7,-69.321414
1867.8,-68.144207
1867.9,-70.508337
1868,-69.926365
1868.1,-69.805238
1868.2,-68.954674
1868.3,-70.445283
1868.4,-70.432191
1868.5,-68.835203
1868.6,-69.622241
1868.7,-70.216528
1868.8,-70.42924
1868.9,-70.917181
1869,-71.63096
1869.1,-70.988411
1869.2,-71.191856
1869.3,-70.311686
1869.4,-68.663934
1869.5,-68.834992
1869.6,-69.351594
1869.7,-69.736813
1869.8,-72.878729
1869.9,-71.082759
1870,-70.79223
1870.1,-70.93245
1870.2,-71.90715
1870.3,-69.052488
1870.4,-69.85648
1870.5,-71.164429
1870.6,-71.566693
1870.7,-71.072484
1870.8,-70.274652
1870.9,-71.236963
1871,-70.184318
1871.1,-69.350589
1871.2,-69.404319
1871.3,-70.394301
1871.4,-72.493764
1871.5,-70.993521
1871.6,-69.676663
1871.7,-68.850286
1871.8,-68.212131
1871.9,-71.246599
1872,-66.484641
1872.1,-69.409023
1872.2,-69.705008
1872.3,-70.817715
1872.4,-69.09558
1872.5,-68.202391
1872.6,-69.862444
1872.7,-70.119604
1872.8,-69.854978
1872.9,-70.797161
1873,-71.881897
1873.1,-69.755212
1873.2,-69.116462
1873.3,-71.184557
1873.4,-70.41405
1873.5,-70.737745
1873.6,-70.717162
1873.7,-70.003892
1873.8,-70.277731
1873.9,-71.798266
1874,-69.716754
1874.1,-72.420048
1874.2,-69.354804
1874.3,-71.247866
1874.4,-71.795836
1874.5,-70.798678
1874.6,-72.001734
1874.7,-70.321679
1874.8,-73.633405
1874.9,-71.911831
1875,-70.909427
1875.1,-70.551784
1875.2,-70.784264
1875.3,-73.077418
1875.4,-71.125199
1875.5,-72.364051
1875.6,-70.351108
1875.7,-69.952224
1875.8,-71.062414
1875.9,-71.757922
1876,-71.277952
1876.1,-72.032117
1876.2,-71.453348
1876.3,-68.834578
1876.4,-68.113225
1876.5,-69.776959
1876.6,-71.115906
1876.7,-69.719703
1876.8,-71.708087
1876.9,-68.828957
1877,-70.039476
1877.1,-70.384805
1877.2,-68.892001
1877.3,-71.090863
1877.4,-70.641143
1877.5,-70.204078
1877.6,-69.029651
1877.7,-68.993989
1877.8,-69.900075
1877.9,-68.936964
1878,-69.917393
1878.1,-70.800458
1878.2,-69.06549
1878.3,-69.972376
1878.4,-70.409788
1878.5,-69.948967
1878.6,-71.335415
1878.7,-70.258932
1878.8,-70.663622
1878.9,-71.062095
1879,-71.253234
1879.1,-69.926389
1879.2,-70.891425
1879.3,-71.65916
1879.4,-71.720484
1879.5,-70.522654
1879.6,-72.647497
1879.7,-70.425753
1879.8,-71.228132
1879.9,-69.670276
1880,-72.088453
1880.1,-72.675983
1880.2,-69.629731
1880.3,-71.09637
1880.4,-70.454011
1880.5,-70.839114
1880.6,-71.147857
1880.7,-70.952451
1880.8,-69.364551
1880.9,-70.534054
1881,-72.053071
1881.1,-69.748484
1881.2,-72.217329
1881.3,-70.832078
1881.4,-70.558547
1881.5,-69.730281
1881.6,-68.75701
1881.7,-69.63669
1881.8,-71.327745
1881.9,-71.37618
1882,-69.967235
1882.1,-68.705378
1882.2,-70.135248
1882.3,-70.023044
1882.4,-68.893845
1882.5,-69.472781
1882.6,-71.657147
1882.7,-69.096225
1882.8,-68.727429
1882.9,-69.322611
1883,-69.700553
1883.1,-70.096411
1883.2,-68.907344
1883.3,-68.096333
1883.4,-68.816207
1883.5,-68.132344
1883.6,-68.243836
1883.7,-70.070775
1883.8,-69.432988
1883.9,-67.186369
1884,-67.94313
1884.1,-69.95168
1884.2,-67.52506
1884.3,-65.414721
1884.4,-66.36847
1884.5,-68.538898
1884.6,-67.014739
1884.7,-67.212598
1884.8,-66.265248
1884.9,-68.179848
1885,-68.214842
1885.1,-68.118382
1885.2,-68.639661
1885.3,-66.749021
1885.4,-67.747447
1885.5,-67.77087
1885.6,-67.822736
1885.7,-67.788333
1885.8,-67.537773
1885.9,-67.896939
1886,-69.007655
1886.1,-68.328723
1886.2,-66.895171
1886.3,-67.250587
1886.4,-65.867184
1886.5,-68.812313
1886.6,-67.477822
1886.7,-68.223886
1886.8,-68.135695
1886.9,-68.437685
1887,-69.439692
1887.1,-69.596744
1887.2,-70.421297
1887.3,-68.433535
1887.4,-70.57743
1887.5,-70.09748
1887.6,-69.351479
1887.7,-69.789221
1887.8,-69.28647
1887.9,-67.926881
1888,-70.464564
1888.1,-68.716644
1888.2,-69.084839
1888.3,-68.253981
1888.4,-68.692737
1888.5,-70.50654
1888.6,-68.127265
1888.7,-70.125451
1888.8,-69.003716
1888.9,-66.794419
1889,-69.006981
1889.1,-68.401948
1889.2,-68.46146
1889.3,-66.787459
1889.4,-68.206082
1889.5,-68.665123
1889.6,-66.988604
1889.7,-65.573953
1889.8,-66.362043
1889.9,-67.640826
1890,-64.909017
1890.1,-65.189182
1890.2,-64.996032
1890.3,-64.958116
1890.4,-64.701126
1890.5,-65.074693
1890.6,-63.252246
1890.7,-63.151906
1890.8,-63.355913
1890.9,-61.743572
1891,-62.975982
1891.1,-62.116946
1891.2,-58.211359
1891.3,-58.858562
1891.4,-58.972735
1891.5,-56.954318
1891.6,-55.985087
1891.7,-56.077645
1891.8,-57.3577
1891.9,-56.541923
1892,-55.994354
1892.1,-53.265041
1892.2,-54.712371
1892.3,-53.058133
1892.4,-49.679851
1892.5,-48.331375
1892.6,-49.208301
1892.7,-48.380742
1892.8,-46.771507
1892.9,-44.414851
1893,-41.024063
1893.1,-38.451251
1893.2,-29.773706
1893.3,-19.58801
1893.4,2.5358353
1893.5,20.07449
1893.6,27.80447
1893.7,28.675234
1893.8,24.838723
1893.9,16.394399
1894,8.8572053
1894.1,-0.32436272
1894.2,-8.6609827
1894.3,-13.699358
1894.4,-22.104854
1894.5,-27.125547
1894.6,-34.306821
1894.7,-39.690636
1894.8,-44.275589
1894.9,-48.50667
1895,-52.898419
1895.1,-55.145731
1895.2,-57.144696
1895.3,-58.359854
1895.4,-61.717221
1895.5,-61.044444
1895.6,-59.666676
1895.7,-63.096175
1895.8,-61.755352
1895.9,-63.299319
1896,-63.325174
1896.1,-64.359962
1896.2,-62.223566
1896.3,-62.260239
1896.4,-63.195356
1896.5,-62.472312
1896.6,-63.504599
1896.7,-63.704039
1896.8,-63.589758
1896.9,-64.525698
1897,-64.54997
1897.1,-63.313449
1897.2,-63.369241
1897.3,-62.340569
1897.4,-63.632326
1897.5,-64.656437
1897.6,-62.965796
1897.7,-63.413584
1897.8,-63.199589
1897.9,-62.298427
1898,-65.781341
1898.1,-62.546158
1898.2,-64.506317
1898.3,-63.828507
1898.4,-62.540766
1898.5,-61.161661
1898.6,-63.123056
1898.7,-62.329783
1898.8,-64.014495
1898.9,-63.766781
1899,-63.75065
1899.1,-63.24058
1899.2,-61.010577
1899.3,-62.799038
1899.4,-62.320346
1899.5,-62.466459
1899.6,-61.948469
1899.7,-63.115124
1899.8,-61.038988
1899.9,-60.061508
1900,-60.741743
1900.1,-60.871917
1900.2,-58.624599
1900.3,-60.982001
1900.4,-59.083775
1900.5,-59.631
1900.6,-58.795135
1900.7,-58.245839
1900.8,-61.250862
1900.9,-58.49645
1901,-59.250853
1901.1,-59.728943
1901.2,-59.427587
1901.3,-56.780611
1901.4,-59.109917
1901.5,-58.95991
1901.6,-56.996894
1901.7,-58.257244
1901.8,-59.259935
1901.9,-60.076518
1902,-61.1845
1902.1,-61.494655
1902.2,-59.613922
1902.3,-58.521454
1902.4,-59.112391
1902.5,-60.034983
1902.6,-61.061645
1902.7,-59.900147
1902.8,-60.069753
1902.9,-61.437765
1903,-58.709378
1903.1,-61.003098
1903.2,-60.117314
1903.3,-58.847596
1903.4,-61.533846
1903.5,-60.521094
1903.6,-59.810487
1903.7,-60.921699
1903.8,-59.565878
1903.9,-58.575125
1904,-59.216701
1904.1,-59.700771
1904.2,-57.539689
1904.3,-58.735385
1904.4,-59.449172
1904.5,-57.999496
1904.6,-58.93773
1904.7,-56.618894
1904.8,-56.825792
1904.9,-56.639059
1905,-55.194403
1905.1,-55.827872
1905.2,-54.501104
1905.3,-56.443269
1905.4,-56.107259
1905.5,-53.649166
1905.6,-56.471422
1905.7,-54.319662
1905.8,-53.778339
1905.9,-54.400736
1906,-53.36341
1906.1,-56.70827
1906.2,-55.803453
1906.3,-54.564102
1906.4,-53.716321
1906.5,-56.443723
1906.6,-54.593034
1906.7,-57.075814
1906.8,-55.879201
1906.9,-57.27293
1907,-56.803419
1907.1,-55.682086
1907.2,-56.347238
1907.3,-55.607948
1907.4,-57.256749
1907.5,-57.857657
1907.6,-56.613111
1907.7,-56.890448
1907.8,-56.093409
1907.9,-57.221047
1908,-55.41637
1908.1,-57.224435
1908.2,-56.134503
1908.3,-57.377745
1908.4,-56.755268
1908.5,-58.415394
1908.6,-57.784707
1908.7,-57.738333
1908.8,-56.19146
1908.9,-56.261136
1909,-55.772226
1909.1,-54.86754
1909.2,-56.058724
1909.3,-54.262715
1909.4,-54.235228
1909.5,-53.330835
1909.6,-51.662913
1909.7,-53.59546
1909.8,-52.886359
1909.9,-53.140406
1910,-51.484642
1910.1,-50.135984
1910.2,-52.729051
1910.3,-50.375002
1910.4,-50.97935
1910.5,-49.777674
1910.6,-49.327488
1910.7,-47.842433
1910.8,-50.115109
1910.9,-49.427861
1911,-47.396329
1911.1,-47.548085
1911.2,-48.639178
1911.3,-50.141853
1911.4,-47.57774
1911.5,-49.404295
1911.6,-48.554995
1911.7,-45.789956
1911.8,-43.903738
1911.9,-45.0185
1912,-44.479632
1912.1,-45.731143
1912.2,-44.329072
1912.3,-41.01676
1912.4,-39.140175
1912.5,-37.033638
1912.6,-34.569149
1912.7,-29.495925
1912.8,-21.437446
1912.9,-11.903434
1913,1.3237234
1913.1,13.965203
1913.2,17.024527
1913.3,16.031986
1913.4,10.551276
1913.5,5.7482231
1913.6,0.572184
1913.7,-6.088498
1913.8,-11.399387
1913.9,-17.282662
1914,-19.217046
1914.1,-26.429882
1914.2,-30.580282
1914.3,-36.123065
1914.4,-40.800656
1914.5,-46.385518
1914.6,-50.462577
1914.7,-52.719394
1914.8,-55.033624
1914.9,-57.433537
1915,-60.017513
1915.1,-59.434526
1915.2,-61.867061
1915.3,-58.877519
1915.4,-59.517283
1915.5,-59.764675
1915.6,-61.631482
1915.7,-60.183373
1915.8,-62.676135
1915.9,-61.885937
1916,-61.308802
1916.1,-61.494621
1916.2,-61.639507
1916.3,-62.007962
1916.4,-61.972296
1916.5,-62.51996
1916.6,-62.807197
1916.7,-61.380172
1916.8,-62.418662
1916.9,-62.987021
1917,-62.14293
1917.1,-61.937677
1917.2,-61.747127
1917.3,-61.824255
1917.4,-63.812664
1917.5,-63.198425
1917.6,-62.953206
1917.7,-61.76819
1917.8,-61.441768
1917.9,-60.109599
1918,-59.645909
1918.1,-59.906635
1918.2,-59.832251
1918.3,-58.78711
1918.4,-60.655585
1918.5,-58.554797
1918.6,-58.20228
1918.7,-57.86318
1918.8,-56.894117
1918.9,-57.311036
1919,-57.487613
1919.1,-56.593543
1919.2,-57.584544
1919.3,-56.377172
1919.4,-57.892436
1919.5,-57.544465
1919.6,-55.891771
1919.7,-55.736527
1919.8,-56.912883
1919.9,-56.217376
1920,-57.306894
1920.1,-55.72904
1920.2,-57.457587
1920.3,-57.703058
1920.4,-55.953937
1920.5,-58.179243
1920.6,-55.881377
1920.7,-56.258598
1920.8,-58.925303
1920.9,-57.776147
1921,-57.439829
1921.1,-59.510821
1921.2,-58.887145
1921.3,-59.641965
1921.4,-59.640311
1921.5,-59.368007
1921.6,-60.456254
1921.7,-59.514866
1921.8,-60.018584
1921.9,-58.595525
1922,-57.925896
1922.1,-57.015176
1922.2,-59.217671
1922.3,-57.319077
1922.4,-59.533065
1922.5,-58.445475
1922.6,-58.247398
1922.7,-58.56356
1922.8,-58.649719
1922.9,-56.830856
1923,-58.189313
1923.1,-58.563577
1923.2,-56.896909
1923.3,-55.738719
1923.4,-55.701003
1923.5,-54.70756
1923.6,-55.874006
1923.7,-54.743045
1923.8,-52.545815
1923.9,-52.391256
1924,-52.00805
1924.1,-53.667808
1924.2,-51.570648
1924.3,-50.877454
1924.4,-49.3756
1924.5,-50.595009
1924.6,-48.607734
1924.7,-51.123154
1924.8,-51.316696
1924.9,-50.108893
1925,-51.028782
1925.1,-49.719428
1925.2,-49.539564
1925.3,-50.324333
1925.4,-49.987411
1925.5,-51.073573
1925.6,-50.011235
1925.7,-50.827987
1925.8,-50.902194
1925.9,-51.843613
1926,-51.968693
1926.1,-52.475312
1926.2,-50.146311
1926.3,-51.262569
1926.4,-50.966084
1926.5,-52.159129
1926.6,-53.437681
1926.7,-51.106454
1926.8,-51.460719
1926.9,-53.938989
1927,-53.286645
1927.1,-54.516995
1927.2,-51.705038
1927.3,-55.854925
1927.4,-54.148819
1927.5,-54.886722
1927.6,-54.539755
1927.7,-53.958205
1927.8,-51.863337
1927.9,-55.061859
1928,-53.232035
1928.1,-53.247596
1928.2,-53.848131
1928.3,-51.42222
1928.4,-50.969412
1928.5,-54.875579
1928.6,-53.410905
1928.7,-52.709812
1928.8,-51.752077
1928.9,-53.097444
1929,-50.520174
1929.1,-49.171319
1929.2,-49.16425
1929.3,-50.469225
1929.4,-48.825547
1929.5,-48.811495
1929.6,-46.75005
1929.7,-46.975682
1929.8,-46.611069
1929.9,-47.514235
1930,-48.19162
1930.1,-47.34265
1930.2,-48.548095
1930.3,-47.703353
1930.4,-48.718452
1930.5,-47.756747
1930.6,-47.988024
1930.7,-48.455811
1930.8,-48.388512
1930.9,-51.48256
1931,-48.695585
1931.1,-47.233705
1931.2,-48.49874
1931.3,-50.450954
1931.4,-48.796846
1931.5,-50.013175
1931.6,-51.598597
1931.7,-51.823212
1931.8,-52.423971
1931.9,-52.398394
1932,-50.603787
1932.1,-53.932765
1932.2,-54.796707
1932.3,-54.232893
1932.4,-54.749335
1932.5,-53.563836
1932.6,-54.979691
1932.7,-55.035021
1932.8,-55.105827
1932.9,-57.150879
1933,-55.801766
1933.1,-55.688969
1933.2,-55.396312
1933.3,-57.497997
1933.4,-55.454538
1933.5,-55.721854
1933.6,-57.248185
1933.7,-56.280431
1933.8,-56.740093
1933.9,-55.686653
1934,-57.014622
1934.1,-57.657568
1934.2,-57.471125
1934.3,-55.969436
1934.4,-57.968821
1934.5,-56.502576
1934.6,-54.864453
1934.7,-54.373622
1934.8,-55.160171
1934.9,-54.813309
1935,-53.738151
1935.1,-54.35333
1935.2,-53.553856
1935.3,-49.645063
1935.4,-50.568629
1935.5,-50.170282
1935.6,-51.373236
1935.7,-50.795922
1935.8,-51.341398
1935.9,-51.267363
1936,-49.50553
1936.1,-49.44394
1936.2,-51.945607
1936.3,-49.672443
1936.4,-51.022163
1936.5,-49.416648
1936.6,-49.566584
1936.7,-52.503374
1936.8,-52.850314
1936.9,-51.291821
1937,-53.605917
1937.1,-53.747904
1937.2,-51.659488
1937.3,-52.613811
1937.4,-54.640302
1937.5,-53.488508
1937.6,-54.811367
1937.7,-56.895838
1937.8,-54.986564
1937.9,-56.388456
1938,-55.972046
1938.1,-54.619133
1938.2,-56.104202
1938.3,-54.970669
1938.4,-57.656718
1938.5,-57.250817
1938.6,-57.867058
1938.7,-58.452872
1938.8,-57.174684
1938.9,-59.91943
1939,-59.614814
1939.1,-58.777079
1939.2,-59.708862
1939.3,-59.907106
1939.4,-60.47311
1939.5,-60.55791
1939.6,-60.666171
1939.7,-60.4679
1939.8,-61.796109
1939.9,-59.400582
1940,-62.100274
1940.1,-62.069195
1940.2,-61.805063
1940.3,-63.437656
1940.4,-62.488855
1940.5,-62.421275
1940.6,-61.325272
1940.7,-61.719685
1940.8,-62.612593
1940.9,-64.185939
1941,-62.601726
1941.1,-62.472642
1941.2,-63.171379
1941.3,-61.754411
1941.4,-62.530197
1941.5,-61.19026
1941.6,-63.413972
1941.7,-63.208249
1941.8,-62.839516
1941.9,-62.332008
1942,-62.767893
1942.1,-63.984588
1942.2,-62.813242
1942.3,-61.701938
1942.4,-62.381767
1942.5,-63.968288
1942.6,-62.29143
1942.7,-64.776687
1942.8,-64.368081
1942.9,-63.709866
1943,-62.423266
1943.1,-62.149217
1943.2,-63.788664
1943.3,-65.972892
1943.4,-62.481767
1943.5,-63.169901
1943.6,-63.71735
1943.7,-64.206677
1943.8,-64.316051
1943.9,-63.292892
1944,-63.688794
1944.1,-63.627296
1944.2,-65.501101
1944.3,-64.193879
1944.4,-62.534714
1944.5,-64.999891
1944.6,-64.793689
1944.7,-64.284531
1944.8,-64.975457
1944.9,-65.064856
1945,-66.591343
1945.1,-66.588308
1945.2,-65.90182
1945.3,-65.146384
1945.4,-68.974119
1945.5,-66.271664
1945.6,-65.467
1945.7,-66.855677
1945.8,-66.011429
1945.9,-67.585443
1946,-63.756833
1946.1,-65.86533
1946.2,-66.726783
1946.3,-65.639197
1946.4,-65.80644
1946.5,-66.673834
1946.6,-67.498108
1946.7,-65.592542
1946.8,-65.98478
1946.9,-65.581947
1947,-65.410043
1947.1,-67.669928
1947.2,-67.51245
1947.3,-67.544142
1947.4,-65.634619
1947.5,-67.503439
1947.6,-66.562623
1947.7,-66.323287
1947.8,-63.763185
1947.9,-64.611468
1948,-65.420702
1948.1,-64.567485
1948.2,-65.504775
1948.3,-66.038805
1948.4,-64.342945
1948.5,-66.445624
1948.6,-66.195212
1948.7,-66.781711
1948.8,-65.331815
1948.9,-65.82417
1949,-65.547633
1949.1,-66.042536
1949.2,-67.223009
1949.3,-65.853125
1949.4,-67.036758
1949.5,-66.567887
1949.6,-68.565149
1949.7,-66.273001
1949.8,-66.684745
1949.9,-67.127572
1950,-66.13915
1950.1,-68.14836
1950.2,-68.478668
1950.3,-68.557403
1950.4,-67.74013
1950.5,-66.673735
1950.6,-68.227376
1950.7,-67.90714
1950.8,-69.277418
1950.9,-68.055093
1951,-69.845439
1951.1,-68.710985
1951.2,-66.769443
1951.3,-68.326814
1951.4,-69.982573
1951.5,-69.463254
1951.6,-70.50036
1951.7,-68.470434
1951.8,-67.378822
1951.9,-70.083302
1952,-68.571882
1952.1,-69.412552
1952.2,-69.266897
1952.3,-68.885837
1952.4,-69.316552
1952.5,-67.107908
1952.6,-67.697744
1952.7,-68.334735
1952.8,-69.889443
1952.9,-67.932193
1953,-66.920666
1953.1,-68.189926
1953.2,-66.705421
1953.3,-67.731027
1953.4,-64.989973
1953.5,-65.995885
1953.6,-67.042006
1953.7,-65.107585
1953.8,-67.545581
1953.9,-66.417849
1954,-66.254831
1954.1,-68.169635
1954.2,-67.396668
1954.3,-66.885804
1954.4,-65.148615
1954.5,-68.402267
1954.6,-65.548173
1954.7,-64.353068
1954.8,-66.218185
1954.9,-62.519762
1955,-64.223988
1955.1,-61.660194
1955.2,-64.088703
1955.3,-62.460202
1955.4,-61.263911
1955.5,-59.808251
1955.6,-59.737113
1955.7,-59.995971
1955.8,-58.884501
1955.9,-59.178195
1956,-57.880202
1956.1,-56.525592
1956.2,-55.033193
1956.3,-52.698079
1956.4,-52.648483
1956.5,-52.741882
1956.6,-52.649056
1956.7,-51.894663
1956.8,-52.401186
1956.9,-49.454529
1957,-48.906486
1957.1,-47.644939
1957.2,-44.314332
1957.3,-45.117416
1957.4,-42.097065
1957.5,-40.121435
1957.6,-37.397099
1957.7,-28.416892
1957.8,-14.613768
1957.9,7.3428008
1958,23.298778
1958.1,28.513731
1958.2,25.959226
1958.3,20.078774
1958.4,13.813095
1958.5,6.7206943
1958.6,-2.379561
1958.7,-9.9448022
1958.8,-17.197363
1958.9,-24.673926
1959,-30.544635
1959.1,-35.221579
1959.2,-42.648369
1959.3,-47.847915
1959.4,-53.373861
1959.5,-57.118403
1959.6,-57.818726
1959.7,-61.217942
1959.8,-63.181551
1959.9,-63.651343
1960,-61.811744
1960.1,-64.547671
1960.2,-64.236072
1960.3,-64.562141
1960.4,-65.726267
1960.5,-65.484397
1960.6,-65.609715
1960.7,-67.059474
1960.8,-64.825857
1960.9,-65.626253
1961,-63.880849
1961.1,-66.705587
1961.2,-64.251067
1961.3,-65.74334
1961.4,-63.840015
1961.5,-63.565166
1961.6,-64.493149
1961.7,-62.393317
1961.8,-60.706254
1961.9,-61.888315
1962,-61.33514
1962.1,-60.920227
1962.2,-60.963262
1962.3,-60.033086
1962.4,-61.541892
1962.5,-60.481516
1962.6,-60.303506
1962.7,-61.135177
1962.8,-59.272743
1962.9,-62.435798
1963,-62.700774
1963.1,-60.995427
1963.2,-62.29985
1963.3,-61.395224
1963.4,-61.188532
1963.5,-61.932688
1963.6,-62.579328
1963.7,-61.673128
1963.8,-61.83276
1963.9,-63.234506
1964,-62.890815
1964.1,-62.993336
1964.2,-62.474568
1964.3,-65.304211
1964.4,-64.323319
1964.5,-65.249048
1964.6,-64.715061
1964.7,-64.291912
1964.8,-65.388319
1964.9,-63.948389
1965,-64.924689
1965.1,-65.246533
1965.2,-65.301752
1965.3,-66.254176
1965.4,-65.239223
1965.5,-64.710377
1965.6,-64.24647
1965.7,-65.101376
1965.8,-64.369244
1965.9,-64.512049
1966,-66.283183
1966.1,-64.808655
1966.2,-65.340939
1966.3,-66.575959
1966.4,-64.477279
1966.5,-67.878914
1966.6,-64.999498
1966.7,-65.92924
1966.8,-66.69311
1966.9,-65.304098
1967,-64.79867
1967.1,-66.816809
1967.2,-67.328234
1967.3,-66.448609
1967.4,-65.76088
1967.5,-67.927116
1967.6,-66.577963
1967.7,-68.617152
1967.8,-67.404743
1967.9,-68.404906
1968,-67.430677
1968.1,-68.11476
1968.2,-69.518539
1968.3,-65.556055
1968.4,-66.832995
1968.5,-66.131523
1968.6,-66.878839
1968.7,-66.798597
1968.8,-66.836993
1968.9,-66.155949
1969,-65.938217
1969.1,-66.262443
1969.2,-65.601923
1969.3,-68.247928
1969.4,-68.494485
1969.5,-67.721958
1969.6,-67.082124
1969.7,-66.280609
1969.8,-68.234503
1969.9,-65.629981
1970,-66.685336
1970.1,-66.97788
1970.2,-66.802884
1970.3,-65.563901
1970.4,-66.716238
1970.5,-67.791641
1970.6,-66.63975
1970.7,-66.454143
1970.8,-66.673113
1970.9,-66.583828
1971,-66.706283
1971.1,-65.700935
1971.2,-65.700977
1971.3,-68.061039
1971.4,-67.308109
1971.5,-68.148798
1971.6,-67.749198
1971.7,-68.509514
1971.8,-68.472823
1971.9,-68.801697
1972,-65.716527
1972.1,-67.822383
1972.2,-68.567203
1972.3,-68.122831
1972.4,-69.352225
1972.5,-67.249199
1972.6,-66.920041
1972.7,-69.665489
1972.8,-66.646381
1972.9,-70.161818
1973,-69.688164
1973.1,-70.430489
1973.2,-68.15638
1973.3,-69.091503
1973.4,-68.430932
1973.5,-68.032461
1973.6,-67.431604
1973.7,-68.051773
1973.8,-68.01037
1973.9,-68.899997
1974,-68.938219
1974.1,-68.552068
1974.2,-68.247097
1974.3,-69.179634
1974.4,-68.498543
1974.5,-66.44569
1974.6,-68.813331
1974.7,-68.090953
1974.8,-68.802188
1974.9,-68.249803
1975,-66.902139
1975.1,-67.013792
1975.2,-67.928956
1975.3,-66.441988
1975.4,-66.055406
1975.5,-69.013688
1975.6,-67.39772
1975.7,-68.465953
1975.8,-66.018516
1975.9,-68.359659
1976,-65.607721
1976.1,-68.544668
1976.2,-66.305248
1976.3,-66.21138
1976.4,-66.493323
1976.5,-67.889036
1976.6,-66.756307
1976.7,-67.033663
1976.8,-66.559355
1976.9,-68.485896
1977,-69.221336
1977.1,-67.455075
1977.2,-69.078091
1977.3,-70.345991
1977.4,-66.81644
1977.5,-69.496145
1977.6,-71.044903
1977.7,-68.763295
1977.8,-70.164327
1977.9,-68.455051
1978,-70.899009
1978.1,-71.012487
1978.2,-71.621424
1978.3,-68.33625
1978.4,-71.146819
1978.5,-69.799584
1978.6,-69.608625
1978.7,-69.002055
1978.8,-69.509936
1978.9,-69.420855
1979,-68.488331
1979.1,-70.338863
1979.2,-68.252629
1979.3,-70.097554
1979.4,-70.262143
1979.5,-68.242991
1979.6,-67.393242
1979.7,-69.345574
1979.8,-69.753988
1979.9,-68.223434
1980,-67.635484
1980.1,-68.39375
1980.2,-67.917842
1980.3,-68.892857
1980.4,-66.888712
1980.5,-66.901041
1980.6,-66.093403
1980.7,-67.840197
1980.8,-67.101914
1980.9,-67.033411
1981,-68.327093
1981.1,-66.573548
1981.2,-67.682067
1981.3,-67.148453
1981.4,-66.279469
1981.5,-66.292247
1981.6,-65.006547
1981.7,-66.316511
1981.8,-65.862442
1981.9,-65.562819
1982,-63.654093
1982.1,-65.21185
1982.2,-64.785479
1982.3,-63.45822
1982.4,-63.109971
1982.5,-62.756825
1982.6,-62.569039
1982.7,-60.269758
1982.8,-60.929112
1982.9,-56.463653
1983,-57.518869
1983.1,-57.331843
1983.2,-55.934623
1983.3,-54.2465
1983.4,-53.825428
1983.5,-51.948224
1983.6,-51.410166
1983.7,-51.4426
1983.8,-51.344346
1983.9,-49.443941
1984,-48.08386
1984.1,-47.176238
1984.2,-44.575927
1984.3,-43.194003
1984.4,-38.323443
1984.5,-33.166167
1984.6,-22.415668
1984.7,-5.612875
1984.8,15.030879
1984.9,26.49566
1985,29.85773
1985.1,26.03605
1985.2,20.628758
1985.3,11.110262
1985.4,2.52543
1985.5,-4.3455691
1985.6,-13.607464
1985.7,-19.400683
1985.8,-25.520942
1985.9,-32.69321
1986,-39.338547
1986.1,-45.164861
1986.2,-51.27753
1986.3,-54.959704
1986.4,-56.224548
1986.5,-59.001967
1986.6,-62.184164
1986.7,-62.038223
1986.8,-63.421688
1986.9,-64.399669
1987,-64.924194
1987.1,-65.659206
1987.2,-65.864791
1987.3,-65.486215
1987.4,-66.363211
1987.5,-65.072104
1987.6,-64.901197
1987.7,-65.484464
1987.8,-65.643699
1987.9,-65.294412
1988,-66.575462
1988.1,-64.700102
1988.2,-63.984979
1988.3,-67.167013
1988.4,-67.562138
1988.5,-65.955597
1988.6,-65.096028
1988.7,-66.982966
1988.8,-65.530714
1988.9,-64.485222
1989,-65.456812
1989.1,-65.628959
1989.2,-66.403647
1989.3,-65.476792
1989.4,-64.811294
1989.5,-64.595802
1989.6,-65.930671
1989.7,-67.237795
1989.8,-66.311077
1989.9,-66.104688
1990,-65.368179
1990.1,-64.426176
1990.2,-65.843653
1990.3,-64.677435
1990.4,-65.106362
1990.5,-65.161432
1990.6,-66.96688
1990.7,-64.888392
1990.8,-65.518794
1990.9,-64.753213
1991,-64.584774
1991.1,-63.487511
1991.2,-64.915712
1991.3,-65.77429
1991.4,-64.99759
1991.5,-63.920321
1991.6,-64.477231
1991.7,-63.826376
1991.8,-63.532934
1991.9,-62.669913
1992,-64.206582
1992.1,-63.320296
1992.2,-65.229151
1992.3,-62.915273
1992.4,-64.715998
1992.5,-63.583116
1992.6,-66.524715
1992.7,-63.970984
1992.8,-64.096739
1992.9,-64.01486
1993,-64.325367
1993.1,-63.293844
1993.2,-63.629916
1993.3,-63.366549
1993.4,-62.603474
1993.5,-60.804709
1993.6,-62.040059
1993.7,-61.18228
1993.8,-60.245148
1993.9,-62.697991
1994,-60.872884
1994.1,-57.850752
1994.2,-60.188222
1994.3,-61.005703
1994.4,-57.420768
1994.5,-56.772905
1994.6,-55.157556
1994.7,-56.340231
1994.8,-56.517985
1994.9,-54.103845
1995,-54.465792
1995.1,-56.532295
1995.2,-53.886053
1995.3,-54.255469
1995.4,-58.019207
1995.5,-56.409786
1995.6,-53.979821
1995.7,-53.831763
1995.8,-54.665885
1995.9,-55.844338
1996,-53.949316
1996.1,-53.603397
1996.2,-54.29733
1996.3,-54.692134
1996.4,-55.153958
1996.5,-55.998143
1996.6,-57.097492
1996.7,-55.143989
1996.8,-55.961833
1996.9,-55.992957
1997,-58.29084
1997.1,-57.976699
1997.2,-56.159028
1997.3,-56.019707
1997.4,-56.285193
1997.5,-58.670559
1997.6,-57.460513
1997.7,-57.635525
1997.8,-58.1851
1997.9,-59.000406
1998,-60.506985
1998.1,-61.335733
1998.2,-58.54104
1998.3,-59.921034
1998.4,-58.047099
1998.5,-59.136967
1998.6,-58.823851
1998.7,-58.978478
1998.8,-61.018558
1998.9,-60.799808
1999,-62.992195
1999.1,-60.399183
1999.2,-61.071688
1999.3,-62.965206
1999.4,-63.339352
1999.5,-63.821881
1999.6,-61.817576
1999.7,-64.172775
1999.8,-62.445827
1999.9,-64.7471
2000,-64.141756
2000.1,-63.600261
2000.2,-62.858835
2000.3,-65.885637
2000.4,-65.423732
2000.5,-65.655746
2000.6,-64.478005
2000.7,-66.624933
2000.8,-67.296293
2000.9,-64.786505
2001,-66.726349
2001.1,-63.849878
2001.2,-65.027786
2001.3,-65.246958
2001.4,-66.588036
2001.5,-64.137666
2001.6,-67.007559
2001.7,-64.569925
2001.8,-63.449204
2001.9,-62.977473
2002,-64.830839
2002.1,-63.244948
2002.2,-64.3254
2002.3,-63.257777
2002.4,-64.403275
2002.5,-65.110991
2002.6,-64.531748
2002.7,-65.216389
2002.8,-65.055067
2002.9,-64.914379
2003,-64.748248
2003.1,-65.746676
2003.2,-65.966318
2003.3,-64.879607
2003.4,-65.675519
2003.5,-65.597737
2003.6,-64.019114
2003.7,-65.411237
2003.8,-63.766813
2003.9,-65.939277
2004,-65.346518
2004.1,-62.999814
2004.2,-64.332534
2004.3,-63.103251
2004.4,-63.831298
2004.5,-65.456807
2004.6,-63.691837
2004.7,-64.790031
2004.8,-63.046979
2004.9,-66.067161
2005,-66.484411
2005.1,-60.98856
2005.2,-62.679793
2005.3,-61.558732
2005.4,-60.501162
2005.5,-60.57839
2005.6,-60.085684
2005.7,-59.213308
2005.8,-58.396093
2005.9,-57.30766
2006,-55.901599
2006.1,-55.948098
2006.2,-53.67102
2006.3,-54.363819
2006.4,-55.080179
2006.5,-53.115378
2006.6,-53.389273
2006.7,-53.077412
2006.8,-52.58641
2006.9,-51.563926
2007,-47.678741
2007.1,-49.520347
2007.2,-48.891307
2007.3,-48.480968
2007.4,-45.874669
2007.5,-47.34134
2007.6,-46.830347
2007.7,-45.034108
2007.8,-40.642195
2007.9,-37.12818
2008,-33.094777
2008.1,-27.775481
2008.2,-13.024604
2008.3,4.6327866
2008.4,19.200703
2008.5,25.609938
2008.6,21.954697
2008.7,19.569711
2008.8,12.607153
2008.9,5.9088634
2009,-2.987646
2009.1,-10.651341
2009.2,-17.387674
2009.3,-22.596218
2009.4,-29.866327
2009.5,-37.671267
2009.6,-41.666301
2009.7,-46.499049
2009.8,-50.978481
2009.9,-54.599193
2010,-58.416737
2010.1,-60.124904
2010.2,-61.586541
2010.3,-64.315229
2010.4,-63.628887
2010.5,-62.836172
2010.6,-64.270394
2010.7,-65.06369
2010.8,-65.485736
2010.9,-66.290059
2011,-64.112051
2011.1,-65.527774
2011.2,-64.228093
2011.3,-65.045141
2011.4,-66.692373
2011.5,-67.204259
2011.6,-65.249304
2011.7,-65.28203
2011.8,-65.379866
2011.9,-64.93218
2012,-65.590346
2012.1,-65.031646
2012.2,-64.193533
2012.3,-67.034796
2012.4,-64.160824
2012.5,-63.73954
2012.6,-65.439497
2012.7,-65.017531
2012.8,-65.822891
2012.9,-64.78092
2013,-63.68205
2013.1,-65.838318
2013.2,-63.735715
2013.3,-64.9313
2013.4,-66.339599
2013.5,-63.897661
2013.6,-61.722344
2013.7,-63.884882
2013.8,-64.084307
2013.9,-63.023411
2014,-63.857905
2014.1,-64.631613
2014.2,-63.322607
2014.3,-65.252406
2014.4,-63.3217
2014.5,-64.112394
2014.6,-65.92688
2014.7,-64.679722
2014.8,-64.715798
2014.9,-65.7323
2015,-63.026432
2015.1,-66.534345
2015.2,-64.502675
2015.3,-64.229938
2015.4,-64.378569
2015.5,-65.260648
2015.6,-67.292533
2015.7,-66.010855
2015.8,-66.700055
2015.9,-67.72995
2016,-66.72273
2016.1,-65.59406
2016.2,-66.612705
2016.3,-64.290269
2016.4,-64.526156
2016.5,-64.581801
2016.6,-65.160944
2016.7,-66.504919
2016.8,-64.714105
2016.9,-66.20386
2017,-66.14023
2017.1,-64.246507
2017.2,-67.450165
2017.3,-64.629551
2017.4,-66.781647
2017.5,-65.147087
2017.6,-65.201461
2017.7,-65.79571
2017.8,-66.061275
2017.9,-66.695903
2018,-67.020407
2018.1,-66.63436
2018.2,-66.282425
2018.3,-65.474607
2018.4,-66.736168
2018.5,-66.918679
2018.6,-66.224098
2018.7,-66.425394
2018.8,-66.812435
2018.9,-65.860358
2019,-65.529664
2019.1,-64.585249
2019.2,-64.802798
2019.3,-66.218476
2019.4,-66.188595
2019.5,-66.84067
2019.6,-65.104295
2019.7,-66.122642
2019.8,-65.131245
2019.9,-66.468391
2020,-64.131885
2020.1,-67.634315
2020.2,-64.99425
2020.3,-65.540378
2020.4,-65.356714
2020.5,-66.756167
2020.6,-66.410268
2020.7,-66.699889
2020.8,-66.700891
2020.9,-66.097618
2021,-65.911828
2021.1,-65.778026
2021.2,-65.188271
2021.3,-66.428431
2021.4,-67.027534
2021.5,-65.883407
2021.6,-68.62941
2021.7,-68.325314
2021.8,-68.807847
2021.9,-68.774471
2022,-68.458363
2022.1,-68.926197
2022.2,-68.448489
2022.3,-67.601311
2022.4,-67.271405
2022.5,-66.008091
2022.6,-69.021325
2022.7,-67.184695
2022.8,-68.975657
2022.9,-68.160549
2023,-68.475623
2023.1,-67.130447
2023.2,-67.477533
2023.3,-68.942737
2023.4,-68.25705
2023.5,-67.41106
2023.6,-67.367588
2023.7,-70.298941
2023.8,-67.47238
2023.9,-66.317269
2024,-66.807739
2024.1,-67.006458
2024.2,-65.665121
2024.3,-66.391984
2024.4,-66.687747
2024.5,-65.867194
2024.6,-66.037862
2024.7,-68.869261
2024.8,-67.767785
2024.9,-66.053379
2025,-66.250199
2025.1,-66.911705
2025.2,-66.944882
2025.3,-64.276101
2025.4,-65.774826
2025.5,-65.724552
2025.6,-63.801766
2025.7,-64.655782
2025.8,-64.335816
2025.9,-64.622668
2026,-66.013272
2026.1,-62.274351
2026.2,-62.745964
2026.3,-62.886369
2026.4,-62.430732
2026.5,-60.494294
2026.6,-59.497767
2026.7,-58.536462
2026.8,-57.584698
2026.9,-56.950646
2027,-53.174909
2027.1,-55.335663
2027.2,-53.639597
2027.3,-55.801827
2027.4,-52.364019
2027.5,-52.201095
2027.6,-52.695823
2027.7,-51.768494
2027.8,-52.689854
2027.9,-48.845444
2028,-50.127775
2028.1,-46.373841
2028.2,-45.647644
2028.3,-44.689562
2028.4,-40.516254
2028.5,-38.702086
2028.6,-33.422904
2028.7,-26.132112
2028.8,-11.300488
2028.9,8.3311685
2029,21.695055
2029.1,28.445306
2029.2,26.579454
2029.3,19.793075
2029.4,11.863595
2029.5,5.5149621
2029.6,-4.0057216
2029.7,-10.920556
2029.8,-16.354858
2029.9,-25.888718
2030,-28.577169
2030.1,-36.818234
2030.2,-40.833054
2030.3,-47.388599
2030.4,-52.766922
2030.5,-54.430236
2030.6,-59.169312
2030.7,-59.56097
2030.8,-61.718792
2030.9,-63.286871
2031,-65.370796
2031.1,-61.725662
2031.2,-65.163312
2031.3,-64.404794
2031.4,-65.508788
2031.5,-64.309057
2031.6,-66.633067
2031.7,-66.014061
2031.8,-65.606678
2031.9,-64.919708
2032,-67.094616
2032.1,-65.287034
2032.2,-64.688142
2032.3,-63.559443
2032.4,-64.460226
2032.5,-64.767873
2032.6,-62.515956
2032.7,-61.761171
2032.8,-63.652772
2032.9,-63.514487
2033,-63.439781
2033.1,-62.522593
2033.2,-62.383022
2033.3,-59.126354
2033.4,-60.745007
2033.5,-59.186881
2033.6,-59.858719
2033.7,-60.121273
2033.8,-61.636304
2033.9,-59.922156
2034,-57.988688
2034.1,-60.994141
2034.2,-58.914933
2034.3,-60.916564
2034.4,-60.842251
2034.5,-60.432331
2034.6,-60.790608
2034.7,-62.789017
2034.8,-60.393662
2034.9,-61.507417
2035,-62.353421
2035.1,-62.275484
2035.2,-64.287026
2035.3,-61.442348
2035.4,-63.588472
2035.5,-62.663969
2035.6,-62.791677
2035.7,-63.529069
2035.8,-64.699223
2035.9,-64.554127
2036,-63.602072
2036.1,-62.490302
2036.2,-64.12182
2036.3,-63.809809
2036.4,-64.725216
2036.5,-62.625508
2036.6,-63.513103
2036.7,-64.594873
2036.8,-66.335235
2036.9,-64.43295
2037,-66.416887
2037.1,-66.349825
2037.2,-65.062453
2037.3,-64.909364
2037.4,-66.792703
2037.5,-67.173986
2037.6,-65.733741
2037.7,-65.439197
2037.8,-64.922003
2037.9,-64.694842
2038,-66.480435
2038.1,-64.557214
2038.2,-65.845092
2038.3,-65.257783
2038.4,-66.486148
2038.5,-66.026317
2038.6,-67.550172
2038.7,-66.525166
2038.8,-65.913841
2038.9,-65.237813
2039,-64.93946
2039.1,-65.86539
2039.2,-66.836605
2039.3,-67.156029
2039.4,-66.196419
2039.5,-64.837432
2039.6,-69.394606
2039.7,-65.651939
2039.8,-66.654048
2039.9,-66.893398
2040,-66.56232
2040.1,-66.561416
2040.2,-68.255265
2040.3,-67.816716
2040.4,-68.297114
2040.5,-65.656816
2040.6,-67.136732
2040.7,-66.566417
2040.8,-65.564947
2040.9,-66.912382
2041,-67.362765
2041.1,-64.913989
2041.2,-66.486912
2041.3,-66.330604
2041.4,-67.242002
2041.5,-67.001613
2041.6,-67.702792
2041.7,-66.197865
2041.8,-66.081909
2041.9,-67.674297
2042,-67.976341
2042.1,-66.549908
2042.2,-68.720244
2042.3,-68.384974
2042.4,-66.442783
2042.5,-70.14609
2042.6,-68.086683
2042.7,-67.164202
2042.8,-69.875765
2042.9,-68.96363
2043,-67.838766
2043.1,-68.296317
2043.2,-68.624656
2043.3,-67.462893
2043.4,-70.096667
2043.5,-67.504469
2043.6,-70.079819
2043.7,-69.41501
2043.8,-67.279679
2043.9,-68.699184
2044,-69.161349
2044.1,-68.451565
2044.2,-69.705199
2044.3,-69.615573
2044.4,-69.313542
2044.5,-67.871083
2044.6,-68.945618
2044.7,-68.678593
2044.8,-68.578121
2044.9,-69.365339
2045,-68.831071
2045.1,-68.647879
2045.2,-68.744307
2045.3,-67.892922
2045.4,-69.289139
2045.5,-68.912458
2045.6,-68.336507
2045.7,-68.462593
2045.8,-67.62857
2045.9,-66.359666
2046,-67.114131
2046.1,-67.539913
2046.2,-68.838167
2046.3,-68.011532
2046.4,-68.74371
2046.5,-69.930717
2046.6,-69.169843
2046.7,-70.777741
2046.8,-66.655429
2046.9,-69.328285
2047,-69.304898
2047.1,-69.074558
2047.2,-69.656559
2047.3,-69.424447
2047.4,-67.949738
2047.5,-70.481714
2047.6,-69.416809
2047.7,-69.953413
2047.8,-70.347851
2047.9,-70.962094
2048,-69.497259
2048.1,-70.581529
2048.2,-69.901913
2048.3,-68.769912
2048.4,-68.877437
2048.5,-70.918211
2048.6,-69.830685
2048.7,-69.587391
2048.8,-69.651034
2048.9,-71.002574
2049,-69.864683
2049.1,-69.361346
2049.2,-70.673419
2049.3,-70.304263
2049.4,-69.897834
2049.5,-68.036839
2049.6,-70.454526
2049.7,-69.136718
2049.8,-70.389549
2049.9,-70.450632
2050,-71.788066
2050.1,-69.014863
2050.2,-70.974749
2050.3,-68.718411
2050.4,-69.867801
2050.5,-68.200537
2050.6,-68.384226
2050.7,-69.531247
2050.8,-69.352989
2050.9,-69.694939
2051,-69.082474
2051.1,-69.052409
2051.2,-69.539192
2051.3,-69.432432
2051.4,-67.798432
2051.5,-68.806874
2051.6,-68.813021
2051.7,-68.314095
2051.8,-68.810738
2051.9,-68.462648
2052,-70.096985
2052.1,-68.795446
2052.2,-70.777598
2052.3,-69.217066
2052.4,-67.96924
2052.5,-71.107062
2052.6,-70.220678
2052.7,-69.366877
2052.8,-71.759812
2052.9,-71.258568
2053,-70.143208
2053.1,-70.446112
2053.2,-71.842854
2053.3,-70.336841
2053.4,-69.836626
2053.5,-72.300227
2053.6,-71.580481
2053.7,-72.467061
2053.8,-71.061876
2053.9,-70.543942
2054,-69.154324
2054.1,-70.472975
2054.2,-68.074743
2054.3,-71.570458
2054.4,-69.059646
2054.5,-69.007604
2054.6,-69.407667
2054.7,-70.23233
2054.8,-70.222868
2054.9,-69.998393
2055,-68.323836
2055.1,-69.253518
2055.2,-70.18583
2055.3,-70.757758
2055.4,-69.838287
2055.5,-70.745291
2055.6,-68.775474
2055.7,-68.549499
2055.8,-68.948675
2055.9,-70.519442
2056,-69.316962
2056.1,-70.896809
2056.2,-67.987217
2056.3,-71.418041
2056.4,-67.29278
2056.5,-68.125306
2056.6,-70.274501
2056.7,-69.562327
2056.8,-69.847582
2056.9,-70.030218
2057,-68.593888
2057.1,-68.03378
2057.2,-69.117948
2057.3,-68.834669
2057.4,-69.330476
2057.5,-66.828465
2057.6,-69.337733
2057.7,-68.617014
2057.8,-69.507117
2057.9,-68.76461
2058,-68.684183
2058.1,-69.32512
2058.2,-70.363149
2058.3,-70.711884
2058.4,-68.831059
2058.5,-68.351834
2058.6,-70.572315
2058.7,-68.451743
2058.8,-69.724588
2058.9,-71.588723
2059,-69.840658
2059.1,-70.781563
2059.2,-72.471099
2059.3,-70.410729
2059.4,-69.366794
2059.5,-71.087116
2059.6,-70.452565
2059.7,-70.478645
2059.8,-71.002486
2059.9,-72.489248
2060,-70.765437
2060.1,-70.451459
2060.2,-69.390267
2060.3,-68.55377
2060.4,-70.220559
2060.5,-71.128156
2060.6,-69.467756
2060.7,-69.09151
2060.8,-70.542239
2060.9,-69.945504
2061,-67.472348
2061.1,-68.592137
2061.2,-67.582304
2061.3,-68.949995
2061.4,-68.59664
2061.5,-70.162093
2061.6,-68.161319
2061.7,-69.239561
2061.8,-68.871442
2061.9,-68.774151
2062,-68.964542
2062.1,-65.515974
2062.2,-67.495201
2062.3,-67.633043
2062.4,-64.704271
2062.5,-65.816669
2062.6,-65.422931
2062.7,-64.431445
2062.8,-63.319784
2062.9,-65.864843
2063,-64.055589
2063.1,-62.697435
2063.2,-63.350374
2063.3,-60.64973
2063.4,-61.826332
2063.5,-62.278786
2063.6,-59.530079
2063.7,-59.718211
2063.8,-58.016716
2063.9,-55.744472
2064,-54.469027
2064.1,-55.008177
2064.2,-54.41958
2064.3,-51.916302
2064.4,-55.529263
2064.5,-52.493983
2064.6,-50.854674
2064.7,-52.797712
2064.8,-51.015061
2064.9,-48.347827
2065,-47.264527
2065.1,-45.024693
2065.2,-40.942831
2065.3,-38.410831
2065.4,-31.105437
2065.5,-17.699536
2065.6,0.97657986
2065.7,19.230553
2065.8,28.489693
2065.9,29.665827
2066,26.065594
2066.1,18.466778
2066.2,7.2071425
2066.3,0.33243799
2066.4,-8.042584
2066.5,-17.182031
2066.6,-22.532331
2066.7,-27.072353
2066.8,-33.322244
2066.9,-39.914965
2067,-47.238817
2067.1,-50.829652
2067.2,-53.983893
2067.3,-57.528993
2067.4,-61.455776
2067.5,-59.16089
2067.6,-62.156099
2067.7,-62.166706
2067.8,-62.00083
2067.9,-64.046039
2068,-63.212982
2068.1,-65.284142
2068.2,-65.028533
2068.3,-63.653886
2068.4,-62.962632
2068.5,-61.221815
2068.6,-61.950522
2068.7,-63.135135
2068.8,-62.531384
2068.9,-63.612624
2069,-63.433839
2069.1,-61.232406
2069.2,-61.936714
2069.3,-61.496465
2069.4,-63.585192
2069.5,-63.435838
2069.6,-61.817877
2069.7,-59.248228
2069.8,-61.325866
2069.9,-60.500271
2070,-60.242853
2070.1,-60.942955
2070.2,-62.639392
2070.3,-63.429401
2070.4,-61.595046
2070.5,-62.032084
2070.6,-62.718793
2070.7,-62.073838
2070.8,-62.574212
2070.9,-62.622805
2071,-62.563464
2071.1,-62.918236
2071.2,-63.337717
2071.3,-63.085131
2071.4,-63.085247
2071.5,-62.350094
2071.6,-63.497882
2071.7,-64.077637
2071.8,-63.426501
2071.9,-63.086489
2072,-66.128207
2072.1,-64.60102
2072.2,-65.517476
2072.3,-65.855545
2072.4,-63.176974
2072.5,-64.604025
2072.6,-65.042249
2072.7,-65.935001
2072.8,-64.903498
2072.9,-64.57854
2073,-63.987779
2073.1,-64.041291
2073.2,-64.794538
2073.3,-64.910641
2073.4,-64.515699
2073.5,-65.054818
2073.6,-64.996274
2073.7,-65.233822
2073.8,-65.78813
2073.9,-65.77531
2074,-66.866127
2074.1,-67.193962
2074.2,-67.230725
2074.3,-67.142208
2074.4,-66.315111
2074.5,-67.230517
2074.6,-66.047458
2074.7,-66.514895
2074.8,-68.195949
2074.9,-64.722753
2075,-64.863021
2075.1,-66.471417
2075.2,-66.152804
2075.3,-66.858509
2075.4,-67.215298
2075.5,-66.750002
2075.6,-67.259168
2075.7,-65.596766
2075.8,-67.351019
2075.9,-66.591025
2076,-64.72826
2076.1,-66.58931
2076.2,-67.999635
2076.3,-66.964674
2076.4,-64.858922
2076.5,-66.118246
2076.6,-67.144005
2076.7,-66.462914
2076.8,-65.634026
2076.9,-66.515621
2077,-65.82356
2077.1,-66.027429
2077.2,-65.093545
2077.3,-64.885668
2077.4,-65.904387
2077.5,-67.098687
2077.6,-66.075918
2077.7,-65.867123
2077.8,-65.9324
2077.9,-66.218831
2078,-67.625153
2078.1,-65.611855
2078.2,-64.994261
2078.3,-67.698853
2078.4,-64.691045
2078.5,-67.523977
2078.6,-64.709288
2078.7,-64.976208
2078.8,-64.344178
2078.9,-65.491176
2079,-64.16603
2079.1,-66.886997
2079.2,-65.134226
2079.3,-66.801832
2079.4,-64.832012
2079.5,-66.037436
2079.6,-65.801882
2079.7,-64.761335
2079.8,-64.606801
2079.9,-65.986127
2080,-66.280827
2080.1,-66.487963
2080.2,-65.14606
2080.3,-65.501822
2080.4,-68.049677
2080.5,-67.045015
2080.6,-66.359606
2080.7,-66.737573
2080.8,-65.938198
2080.9,-66.545856
2081,-67.598054
2081.1,-67.41762
2081.2,-66.613163
2081.3,-66.822915
2081.4,-67.74929
2081.5,-69.509823
2081.6,-68.570987
2081.7,-69.050441
2081.8,-71.9528
2081.9,-68.2824
2082,-67.88584
2082.1,-70.400188
2082.2,-67.706847
2082.3,-69.343536
2082.4,-68.600863
2082.5,-70.362784
2082.6,-70.152712
2082.7,-67.673702
2082.8,-67.114346
2082.9,-68.343165
2083,-66.983269
2083.1,-67.687194
2083.2,-68.424882
2083.3,-68.593479
2083.4,-67.79411
2083.5,-65.97416
2083.6,-66.523791
2083.7,-67.981327
2083.8,-67.392827
2083.9,-67.523748
2084,-67.002375
2084.1,-68.348796
2084.2,-64.63404
2084.3,-66.92437
2084.4,-65.537579
2084.5,-65.070374
2084.6,-65.973918
2084.7,-65.130395
2084.8,-63.386664
2084.9,-64.535809
2085,-63.999787
2085.1,-64.581656
2085.2,-63.955692
2085.3,-62.339692
2085.4,-62.035126
2085.5,-61.518316
2085.6,-60.441737
2085.7,-57.614647
2085.8,-60.057429
2085.9,-57.13976
2086,-56.654047
2086.1,-57.006408
2086.2,-55.234646
2086.3,-57.989126
2086.4,-56.295477
2086.5,-53.514094
2086.6,-54.577678
2086.7,-54.021011
2086.8,-53.637333
2086.9,-52.109888
2087,-50.756994
2087.1,-51.721813
2087.2,-49.0583
2087.3,-49.033798
2087.4,-47.233946
2087.5,-46.923333
2087.6,-45.174142
2087.7,-43.202714
2087.8,-38.792488
2087.9,-33.185196
2088,-27.376338
2088.1,-11.865053
2088.2,9.4615463
2088.3,22.954154
2088.4,28.324298
2088.5,25.718058
2088.6,20.175905
2088.7,10.882903
2088.8,1.8877941
2088.9,-2.8594954
2089,-11.738345
2089.1,-17.650313
2089.2,-24.886746
2089.3,-31.344974
2089.4,-34.123622
2089.5,-41.2326
2089.6,-46.483707
2089.7,-50.460158
2089.8,-54.104933
2089.9,-57.006419
2090,-59.623964
2090.1,-58.068899
2090.2,-61.386025
2090.3,-60.801727
2090.4,-61.851542
2090.5,-62.132102
2090.6,-63.51012
2090.7,-62.578409
2090.8,-63.613603
2090.9,-62.675695
2091,-62.192709
2091.1,-63.445896
2091.2,-64.031948
2091.3,-64.562744
2091.4,-63.891928
2091.5,-62.829015
2091.6,-62.775435
2091.7,-63.327967
2091.8,-63.905259
2091.9,-62.254621
2092,-63.512308
2092.1,-65.313411
2092.2,-65.601592
2092.3,-64.170469
2092.4,-65.480652
2092.5,-67.30357
2092.6,-64.800651
2092.7,-63.648506
2092.8,-65.130399
2092.9,-64.487204
2093,-64.638828
2093.1,-63.930092
2093.2,-64.410221
2093.3,-64.784771
2093.4,-63.250868
2093.5,-65.059907
2093.6,-63.399141
2093.7,-65.209964
2093.8,-64.943463
2093.9,-64.417293
2094,-63.116887
2094.1,-66.245224
2094.2,-62.249378
2094.3,-61.106626
2094.4,-62.62005
2094.5,-61.570401
2094.6,-62.109431
2094.7,-60.463265
2094.8,-60.364093
2094.9,-61.062682
2095,-57.66931
2095.1,-60.124722
2095.2,-60.352016
2095.3,-58.387516
2095.4,-58.951655
2095.5,-59.744146
2095.6,-57.737847
2095.7,-58.12088
2095.8,-58.162217
2095.9,-59.209894
2096,-55.986045
2096.1,-58.685519
2096.2,-58.315735
2096.3,-58.376775
2096.4,-59.900536
2096.5,-59.345402
2096.6,-60.67703
2096.7,-58.837777
2096.8,-60.999082
2096.9,-58.823594
2097,-60.445916
2097.1,-59.964646
2097.2,-61.229368
2097.3,-60.09448
2097.4,-60.492208
2097.5,-61.316769
2097.6,-61.820897
2097.7,-61.243164
2097.8,-60.815235
2097.9,-61.604878
2098,-60.459114
2098.1,-61.168592
2098.2,-61.899263
2098.3,-61.545516
2098.4,-62.746008
2098.5,-62.63201
2098.6,-60.384239
2098.7,-61.35256
2098.8,-60.829365
2098.9,-60.183881
2099,-62.835123
2099.1,-61.279115
2099.2,-62.164239
2099.3,-61.130326
2099.4,-59.707384
2099.5,-59.798562
2099.6,-58.940207
2099.7,-58.531287
2099.8,-59.099059
2099.9,-58.047821
2100,-58.643057
2100.1,-56.39055
2100.2,-57.157828
2100.3,-56.215592
2100.4,-56.942738
2100.5,-55.432547
2100.6,-54.898589
2100.7,-54.384366
2100.8,-55.884353
2100.9,-54.212568
2101,-54.254381
2101.1,-53.04759
2101.2,-55.04867
2101.3,-53.131675
2101.4,-53.996522
2101.5,-52.895634
2101.6,-54.366311
2101.7,-55.742376
2101.8,-55.501688
2101.9,-55.158848
2102,-55.608312
2102.1,-54.935795
2102.2,-56.162326
2102.3,-54.227659
2102.4,-54.46218
2102.5,-56.60288
2102.6,-56.657137
2102.7,-55.321283
2102.8,-55.748799
2102.9,-56.544344
2103,-55.891155
2103.1,-56.760546
2103.2,-57.77848
2103.3,-54.62075
2103.4,-57.485721
2103.5,-58.154149
2103.6,-57.141716
2103.7,-59.018106
2103.8,-57.952614
2103.9,-58.818575
2104,-58.791608
2104.1,-59.312344
2104.2,-58.880763
2104.3,-59.680194
2104.4,-58.981389
2104.5,-59.733159
2104.6,-56.346522
2104.7,-58.236094
2104.8,-59.661384
2104.9,-58.071689
2105,-57.874642
2105.1,-57.956945
2105.2,-56.013249
2105.3,-55.921542
2105.4,-53.229433
2105.5,-54.373512
2105.6,-54.052848
2105.7,-51.560841
2105.8,-53.810729
2105.9,-52.825398
2106,-50.237496
2106.1,-50.612246
2106.2,-48.841292
2106.3,-52.606851
2106.4,-51.062247
2106.5,-49.974227
2106.6,-49.786711
2106.7,-48.942845
2106.8,-50.034924
2106.9,-48.039154
2107,-48.809283
2107.1,-46.903977
2107.2,-45.906782
2107.3,-46.599167
2107.4,-43.327098
2107.5,-47.502793
2107.6,-46.539335
2107.7,-44.44849
2107.8,-44.877515
2107.9,-44.59576
2108,-42.303604
2108.1,-39.027729
2108.2,-39.039617
2108.3,-33.855987
2108.4,-32.699427
2108.5,-24.182033
2108.6,-13.795965
2108.7,0.12767502
2108.8,10.441963
2108.9,16.887885
2109,18.276002
2109.1,13.927995
2109.2,6.7791316
2109.3,2.1227097
2109.4,-4.3204375
2109.5,-10.5556
2109.6,-17.090829
2109.7,-23.249336
2109.8,-27.130287
2109.9,-31.996322
2110,-37.559271
2110.1,-42.730603
2110.2,-50.059233
2110.3,-51.518161
2110.4,-54.278855
2110.5,-58.8591
2110.6,-58.633495
2110.7,-61.511859
2110.8,-61.976278
2110.9,-63.193673
2111,-59.601051
2111.1,-60.61591
2111.2,-63.952532
2111.3,-62.418271
2111.4,-63.371144
2111.5,-63.684083
2111.6,-64.02923
2111.7,-62.133153
2111.8,-64.577724
2111.9,-63.941292
2112,-63.715055
2112.1,-63.291445
2112.2,-65.147648
2112.3,-64.145372
2112.4,-63.713105
2112.5,-63.607521
2112.6,-62.737464
2112.7,-65.078874
2112.8,-64.10847
2112.9,-62.248379
2113,-64.153428
2113.1,-63.918707
2113.2,-64.532303
2113.3,-62.890625
2113.4,-63.027998
2113.5,-61.020429
2113.6,-64.017125
2113.7,-63.550684
2113.8,-61.551563
2113.9,-61.951821
2114,-62.591491
2114.1,-63.602953
2114.2,-62.980521
2114.3,-62.313835
2114.4,-64.800208
2114.5,-60.417114
2114.6,-61.309452
2114.7,-62.041784
2114.8,-61.601103
2114.9,-62.289537
2115,-62.49808
2115.1,-62.307441
2115.2,-61.751405
2115.3,-58.110503
2115.4,-61.679042
2115.5,-60.493155
2115.6,-60.731404
2115.7,-59.412244
2115.8,-59.117957
2115.9,-58.889556
2116,-59.54009
2116.1,-57.028821
2116.2,-59.17729
2116.3,-58.939143
2116.4,-55.907838
2116.5,-57.081495
2116.6,-57.471354
2116.7,-55.260973
2116.8,-54.159542
2116.9,-54.363465
2117,-54.949531
2117.1,-54.55891
2117.2,-54.813059
2117.3,-53.503929
2117.4,-56.313649
2117.5,-55.055763
2117.6,-56.258915
2117.7,-52.283516
2117.8,-54.611541
2117.9,-56.204684
2118,-55.451048
2118.1,-56.504989
2118.2,-56.720112
2118.3,-54.658821
2118.4,-55.986063
2118.5,-55.197349
2118.6,-57.268138
2118.7,-57.706105
2118.8,-57.293894
2118.9,-56.634804
2119,-56.657836
2119.1,-59.17107
2119.2,-57.586157
2119.3,-58.070357
2119.4,-58.571971
2119.5,-59.968017
2119.6,-60.557607
2119.7,-60.13097
2119.8,-59.525459
2119.9,-59.589893
2120,-58.831719
2120.1,-59.406277
2120.2,-59.449479
2120.3,-60.969395
2120.4,-58.541213
2120.5,-59.457517
2120.6,-59.842593
2120.7,-60.162796
2120.8,-59.967921
2120.9,-58.147503
2121,-58.445152
2121.1,-58.467322
2121.2,-58.683438
2121.3,-58.028623
2121.4,-57.257171
2121.5,-56.760031
2121.6,-54.881245
2121.7,-55.058656
2121.8,-53.636736
2121.9,-53.58429
2122,-54.099076
2122.1,-52.185034
2122.2,-52.881501
2122.3,-52.293583
2122.4,-49.398959
2122.5,-49.08342
2122.6,-48.884732
2122.7,-47.865957
2122.8,-49.390366
2122.9,-49.668252
2123,-48.087575
2123.1,-48.117759
2123.2,-45.898588
2123.3,-45.910358
2123.4,-46.201954
2123.5,-46.717242
2123.6,-44.833435
2123.7,-45.689074
2123.8,-43.918998
2123.9,-42.612349
2124,-43.150916
2124.1,-41.832459
2124.2,-38.964828
2124.3,-36.847969
2124.4,-35.825537
2124.5,-28.658176
2124.6,-20.810438
2124.7,-8.6287346
2124.8,4.5318165
2124.9,13.847987
2125,14.781495
2125.1,13.746148
2125.2,8.8326186
2125.3,3.8034909
2125.4,-1.3982965
2125.5,-5.9833117
2125.6,-12.723898
2125.7,-18.262413
2125.8,-24.333355
2125.9,-30.753628
2126,-36.783676
2126.1,-40.601384
2126.2,-46.605774
2126.3,-51.643441
2126.4,-54.713428
2126.5,-56.705459
2126.6,-57.60616
2126.7,-58.531179
2126.8,-60.248909
2126.9,-62.297018
2127,-61.90751
2127.1,-63.134331
2127.2,-63.198707
2127.3,-63.843817
2127.4,-64.242905
2127.5,-64.582387
2127.6,-63.860412
2127.7,-63.488679
2127.8,-63.297418
2127.9,-63.902184
2128,-64.032395
2128.1,-63.695212
2128.2,-63.249578
2128.3,-63.232127
2128.4,-63.032165
2128.5,-62.670961
2128.6,-62.449283
2128.7,-63.983114
2128.8,-63.312022
2128.9,-65.652148
2129,-61.819546
2129.1,-61.711011
2129.2,-63.160054
2129.3,-61.055029
2129.4,-61.495738
2129.5,-62.854054
2129.6,-63.433516
2129.7,-63.693567
2129.8,-62.52934
2129.9,-62.178004
2130,-62.243537
2130.1,-62.677555
2130.2,-62.660324
2130.3,-64.24409
2130.4,-64.547587
2130.5,-61.96452
2130.6,-64.103479
2130.7,-64.364641
2130.8,-62.164566
2130.9,-60.746536
2131,-60.878271
2131.1,-63.597226
2131.2,-64.174641
2131.3,-60.662796
2131.4,-62.732301
2131.5,-62.929005
2131.6,-63.841027
2131.7,-64.72401
2131.8,-64.411504
2131.9,-63.983906
2132,-65.464707
2132.1,-62.666278
2132.2,-63.812077
2132.3,-62.874133
2132.4,-62.938015
2132.5,-63.471755
2132.6,-65.764286
2132.7,-63.460271
2132.8,-65.844976
2132.9,-65.137844
2133,-63.800894
2133.1,-65.46189
2133.2,-67.569154
2133.3,-65.58522
2133.4,-64.906426
2133.5,-66.519555
2133.6,-63.251208
2133.7,-63.38546
2133.8,-64.49243
2133.9,-64.920558
2134,-62.672298
2134.1,-64.974187
2134.2,-64.08561
2134.3,-67.510958
2134.4,-65.055519
2134.5,-63.261986
2134.6,-63.744646
2134.7,-63.609489
2134.8,-64.29111
2134.9,-64.034579
2135,-64.089504
2135.1,-63.357215
2135.2,-63.50625
2135.3,-63.169109
2135.4,-64.457762
2135.5,-64.295753
2135.6,-61.660491
2135.7,-64.609554
2135.8,-64.91698
2135.9,-62.996165
2136,-63.52441
2136.1,-64.966686
2136.2,-64.470924
2136.3,-63.208761
2136.4,-65.072444
2136.5,-62.871877
2136.6,-63.680968
2136.7,-64.584373
2136.8,-62.900427
2136.9,-62.868598
2137,-62.321908
2137.1,-61.548251
2137.2,-62.396688
2137.3,-60.432597
2137.4,-60.772833
2137.5,-59.669721
2137.6,-61.430872
2137.7,-57.640827
2137.8,-58.304093
2137.9,-58.787559
2138,-57.946943
2138.1,-57.382903
2138.2,-55.615265
2138.3,-55.043933
2138.4,-52.404147
2138.5,-50.527293
2138.6,-52.027707
2138.7,-53.699828
2138.8,-53.361044
2138.9,-51.110313
2139,-51.825797
2139.1,-51.956053
2139.2,-52.500472
2139.3,-50.749138
2139.4,-49.940795
2139.5,-50.411516
2139.6,-49.221507
2139.7,-50.361381
2139.8,-47.750893
2139.9,-49.593632
2140,-49.454502
2140.1,-48.644563
2140.2,-47.3922
2140.3,-48.323894
2140.4,-44.852523
2140.5,-44.636703
2140.6,-43.43131
2140.7,-39.908
2140.8,-36.674092
2140.9,-34.027243
2141,-26.716498
2141.1,-16.037598
2141.2,-0.41207239
2141.3,12.873654
2141.4,20.829728
2141.5,19.6473
2141.6,16.602653
2141.7,14.206341
2141.8,5.3197427
2141.9,-3.1121751
2142,-8.9862267
2142.1,-14.869965
2142.2,-19.127357
2142.3,-27.279565
2142.4,-32.337908
2142.5,-36.503193
2142.6,-45.989302
2142.7,-48.815729
2142.8,-51.975158
2142.9,-56.06537
2143,-58.007716
2143.1,-61.280015
2143.2,-62.56589
2143.3,-61.438717
2143.4,-63.61512
2143.5,-63.347345
2143.6,-64.016441
2143.7,-63.595052
2143.8,-64.870921
2143.9,-64.587114
2144,-65.259232
2144.1,-64.553486
2144.2,-65.586115
2144.3,-64.394242
2144.4,-64.685661
2144.5,-66.153498
2144.6,-65.686794
2144.7,-64.783846
2144.8,-63.384179
2144.9,-64.772898
2145,-65.86629
2145.1,-63.594005
2145.2,-62.38267
2145.3,-62.998333
2145.4,-63.036621
2145.5,-63.400305
2145.6,-63.208761
2145.7,-64.166231
2145.8,-63.81361
2145.9,-63.250668
2146,-63.457491
2146.1,-61.955692
2146.2,-64.377337
2146.3,-63.72246
2146.4,-61.69386
2146.5,-65.45977
2146.6,-62.076714
2146.7,-61.901596
2146.8,-65.933903
2146.9,-64.881488
2147,-63.363249
2147.1,-63.827619
2147.2,-64.363496
2147.3,-63.165396
2147.4,-63.197828
2147.5,-62.892837
2147.6,-62.482281
2147.7,-62.865739
2147.8,-62.705774
2147.9,-62.225413
2148,-62.028798
2148.1,-62.539247
2148.2,-59.700983
2148.3,-60.658217
2148.4,-58.888412
2148.5,-61.639602
2148.6,-59.21625
2148.7,-60.500516
2148.8,-59.392565
2148.9,-56.475987
2149,-57.498896
2149.1,-56.69333
2149.2,-55.86719
2149.3,-56.399604
2149.4,-55.872636
2149.5,-54.728978
2149.6,-56.196688
2149.7,-53.634975
2149.8,-56.143486
2149.9,-54.964692
2150,-56.66756
2150.1,-55.853029
2150.2,-57.149731
2150.3,-57.071658
2150.4,-57.182984
2150.5,-56.835484
2150.6,-55.050178
2150.7,-57.187316
2150.8,-56.069691
2150.9,-59.468784
2151,-56.894244
2151.1,-58.17314
2151.2,-57.49527
2151.3,-56.914415
2151.4,-59.098365
2151.5,-59.484405
2151.6,-59.555071
2151.7,-59.259886
2151.8,-59.877521
2151.9,-60.09663
2152,-58.730042
2152.1,-59.177552
2152.2,-60.387678
2152.3,-60.938392
2152.4,-60.062266
2152.5,-61.867761
2152.6,-61.150188
2152.7,-61.141181
2152.8,-61.557216
2152.9,-60.638206
2153,-61.5297
2153.1,-63.292893
2153.2,-63.130474
2153.3,-62.232085
2153.4,-61.824282
2153.5,-63.019135
2153.6,-61.517392
2153.7,-64.185646
2153.8,-63.859973
2153.9,-62.954815
2154,-64.525199
2154.1,-63.729127
2154.2,-65.705879
2154.3,-64.403361
2154.4,-64.445403
2154.5,-67.430792
2154.6,-63.853419
2154.7,-64.227322
2154.8,-65.32251
2154.9,-65.578318
2155,-65.71358
2155.1,-63.721465
2155.2,-65.72309
2155.3,-65.303211
2155.4,-65.863973
2155.5,-66.807279
2155.6,-67.112146
2155.7,-65.38372
2155.8,-67.295718
2155.9,-65.182261
2156,-66.925631
2156.1,-65.479038
2156.2,-68.330044
2156.3,-66.973271
2156.4,-65.175949
2156.5,-65.477868
2156.6,-67.532626
2156.7,-66.174504
2156.8,-66.491476
2156.9,-65.060703
2157,-66.380948
2157.1,-63.986186
2157.2,-66.100206
2157.3,-66.575967
2157.4,-66.566316
2157.5,-65.329159
2157.6,-63.713598
2157.7,-66.860159
2157.8,-65.061288
2157.9,-64.772642
2158,-63.269795
2158.1,-64.661611
2158.2,-64.532153
2158.3,-66.048433
2158.4,-63.405945
2158.5,-64.281302
2158.6,-63.534266
2158.7,-64.351875
2158.8,-63.32765
2158.9,-61.41479
2159,-62.253235
2159.1,-61.391796
2159.2,-62.560426
2159.3,-59.56495
2159.4,-59.236097
2159.5,-59.175376
2159.6,-58.159201
2159.7,-58.483783
2159.8,-55.987497
2159.9,-57.408322
2160,-58.060304
2160.1,-54.27186
2160.2,-56.798444
2160.3,-54.746345
2160.4,-54.882848
2160.5,-52.428762
2160.6,-52.718413
2160.7,-51.737482
2160.8,-52.645356
2160.9,-51.364577
2161,-51.528589
2161.1,-52.639658
2161.2,-49.021508
2161.3,-49.694505
2161.4,-48.926648
2161.5,-47.88331
2161.6,-47.922359
2161.7,-46.523395
2161.8,-44.665361
2161.9,-41.452702
2162,-41.924246
2162.1,-37.894288
2162.2,-35.153199
2162.3,-30.140894
2162.4,-15.265521
2162.5,0.96631204
2162.6,16.63575
2162.7,20.959408
2162.8,21.827496
2162.9,20.391531
2163,13.991859
2163.1,5.0893083
2163.2,-0.83194954
2163.3,-9.530555
2163.4,-16.559479
2163.5,-20.196696
2163.6,-28.55355
2163.7,-33.192255
2163.8,-39.900108
2163.9,-45.154188
2164,-49.79801
2164.1,-52.545243
2164.2,-55.299682
2164.3,-57.013196
2164.4,-59.405752
2164.5,-61.828686
2164.6,-62.662141
2164.7,-62.041729
2164.8,-63.445304
2164.9,-63.975073
2165,-65.099336
2165.1,-63.504569
2165.2,-64.353021
2165.3,-65.072955
2165.4,-65.558854
2165.5,-64.382024
2165.6,-64.31318
2165.7,-65.935228
2165.8,-64.663731
2165.9,-62.977119
2166,-65.493374
2166.1,-65.136097
2166.2,-65.366321
2166.3,-65.263324
2166.4,-64.046626
2166.5,-63.763866
2166.6,-65.360399
2166.7,-65.617451
2166.8,-62.79587
2166.9,-65.79561
2167,-64.940359
2167.1,-66.442233
2167.2,-67.860152
2167.3,-65.733552
2167.4,-66.426849
2167.5,-65.67654
2167.6,-67.038114
2167.7,-66.040988
2167.8,-64.577916
2167.9,-65.302932
2168,-65.17418
2168.1,-63.620846
2168.2,-65.589637
2168.3,-64.094952
2168.4,-63.997949
2168.5,-65.645242
2168.6,-64.784125
2168.7,-66.543146
2168.8,-64.935499
2168.9,-63.535125
2169,-66.340043
2169.1,-65.092841
2169.2,-64.522492
2169.3,-65.850678
2169.4,-64.564991
2169.5,-64.332571
2169.6,-64.938456
2169.7,-61.245775
2169.8,-65.401716
2169.9,-63.962638
2170,-62.632776
2170.1,-63.19692
2170.2,-63.459059
2170.3,-61.765674
2170.4,-62.632018
2170.5,-62.721254
2170.6,-63.924338
2170.7,-60.851
2170.8,-62.00396
2170.9,-59.156338
2171,-61.020997
2171.1,-59.288735
2171.2,-59.370198
2171.3,-61.019788
2171.4,-58.928867
2171.5,-57.718331
2171.6,-59.274071
2171.7,-57.747245
2171.8,-58.076847
2171.9,-57.084154
2172,-59.498499
2172.1,-56.824184
2172.2,-58.307082
2172.3,-57.02311
2172.4,-55.418372
2172.5,-54.43897
2172.6,-56.838928
2172.7,-54.793618
2172.8,-56.243865
2172.9,-54.610301
2173,-55.170264
2173.1,-57.508479
2173.2,-56.916793
2173.3,-57.59052
2173.4,-55.968759
2173.5,-55.912732
2173.6,-57.39897
2173.7,-58.836372
2173.8,-57.346806
2173.9,-57.261569
2174,-58.238285
2174.1,-57.312504
2174.2,-57.527983
2174.3,-58.139648
2174.4,-59.392807
2174.5,-58.831782
2174.6,-57.593313
2174.7,-58.502289
2174.8,-56.375006
2174.9,-58.032439
2175,-57.98086
2175.1,-57.492603
2175.2,-57.087387
2175.3,-54.350392
2175.4,-56.058398
2175.5,-58.590675
2175.6,-55.173655
2175.7,-58.518887
2175.8,-55.62108
2175.9,-55.787807
2176,-55.265346
2176.1,-54.69749
2176.2,-53.79528
2176.3,-53.65424
2176.4,-52.647963
2176.5,-52.114683
2176.6,-51.627506
2176.7,-50.151214
2176.8,-52.498362
2176.9,-52.252899
2177,-50.542929
2177.1,-50.482407
2177.2,-51.109345
2177.3,-50.097465
2177.4,-49.635961
2177.5,-47.716634
2177.6,-48.047008
2177.7,-48.193425
2177.8,-47.361247
2177.9,-45.537365
2178,-47.930172
2178.1,-45.843864
2178.2,-44.158749
2178.3,-46.073066
2178.4,-43.383407
2178.5,-42.830435
2178.6,-41.910194
2178.7,-41.539592
2178.8,-37.561515
2178.9,-33.950848
2179,-28.316189
2179.1,-19.45331
2179.2,-5.8418248
2179.3,6.7570312
2179.4,15.668054
2179.5,18.760323
2179.6,15.509903
2179.7,11.756846
2179.8,6.3425014
2179.9,-1.8435209
2180,-6.771256
2180.1,-11.925626
2180.2,-17.830957
2180.3,-23.813699
2180.4,-28.523428
2180.5,-34.642808
2180.6,-39.995275
2180.7,-43.866057
2180.8,-48.429147
2180.9,-52.418237
2181,-53.414768
2181.1,-56.466765
2181.2,-59.006122
2181.3,-59.834827
2181.4,-59.384507
2181.5,-63.169742
2181.6,-62.762882
2181.7,-62.61886
2181.8,-61.15357
2181.9,-62.79535
2182,-62.580653
2182.1,-64.017995
2182.2,-62.878102
2182.3,-64.940134
2182.4,-64.132545
2182.5,-62.679279
2182.6,-64.150555
2182.7,-62.429915
2182.8,-61.939659
2182.9,-62.565644
2183,-64.111276
2183.1,-62.856892
2183.2,-63.415537
2183.3,-62.996286
2183.4,-63.229797
2183.5,-61.537252
2183.6,-61.947277
2183.7,-62.203139
2183.8,-62.793641
2183.9,-63.262054
2184,-63.621575
2184.1,-61.086837
2184.2,-63.891104
2184.3,-63.295103
2184.4,-61.673849
2184.5,-62.353556
2184.6,-62.809123
2184.7,-60.828279
2184.8,-59.447119
2184.9,-61.104452
2185,-60.307627
2185.1,-60.353285
2185.2,-58.919491
2185.3,-59.070275
2185.4,-58.463065
2185.5,-58.167006
2185.6,-57.653242
2185.7,-58.36082
2185.8,-56.491018
2185.9,-57.627888
2186,-56.779342
2186.1,-56.914566
2186.2,-58.105242
2186.3,-56.765287
2186.4,-58.073581
2186.5,-57.507888
2186.6,-58.412875
2186.7,-59.137504
2186.8,-56.937793
2186.9,-58.675148
2187,-56.235508
2187.1,-58.714765
2187.2,-59.482582
2187.3,-60.905549
2187.4,-58.330963
2187.5,-56.913298
2187.6,-59.433844
2187.7,-62.022763
2187.8,-58.782857
2187.9,-59.484332
2188,-59.104666
2188.1,-58.797666
2188.2,-58.923724
2188.3,-60.56049
2188.4,-59.482433
2188.5,-60.38997
2188.6,-58.50155
2188.7,-61.015855
2188.8,-58.311686
2188.9,-59.825281
2189,-58.654988
2189.1,-58.240662
2189.2,-61.811204
2189.3,-58.708657
2189.4,-57.04713
2189.5,-58.565095
2189.6,-57.097429
2189.7,-56.708616
2189.8,-55.882023
2189.9,-55.153547
2190,-56.726628
2190.1,-54.97061
2190.2,-55.162971
2190.3,-56.764292
2190.4,-54.347412
2190.5,-51.895546
2190.6,-53.742508
2190.7,-52.195519
2190.8,-53.648682
2190.9,-52.612026
2191,-51.943761
2191.1,-51.543782
2191.2,-53.043947
2191.3,-51.491734
2191.4,-51.599879
2191.5,-51.744315
2191.6,-51.539668
2191.7,-52.835288
2191.8,-51.642166
2191.9,-52.106638
2192,-53.242083
2192.1,-51.617256
2192.2,-52.45985
2192.3,-54.738866
2192.4,-52.771678
2192.5,-55.873439
2192.6,-52.642266
2192.7,-52.874391
2192.8,-54.205855
2192.9,-53.486196
2193,-54.544705
2193.1,-53.538339
2193.2,-54.389165
2193.3,-54.334807
2193.4,-53.897424
2193.5,-54.812733
2193.6,-53.799066
2193.7,-55.996369
2193.8,-55.359232
2193.9,-56.677851
2194,-55.316637
2194.1,-54.531711
2194.2,-54.480851
2194.3,-54.839011
2194.4,-57.024685
2194.5,-55.040231
2194.6,-54.875083
2194.7,-53.527742
2194.8,-54.31121
2194.9,-51.981115
2195,-52.578052
2195.1,-51.739178
2195.2,-50.493144
2195.3,-51.498551
2195.4,-50.309559
2195.5,-50.025986
2195.6,-50.35412
2195.7,-51.678853
2195.8,-50.467389
2195.9,-50.3529
2196,-46.689877
2196.1,-44.608946
2196.2,-48.19846
2196.3,-45.194719
2196.4,-45.911868
2196.5,-44.592646
2196.6,-46.036031
2196.7,-45.505965
2196.8,-45.574159
2196.9,-44.016791
2197,-45.835093
2197.1,-44.094827
2197.2,-41.361952
2197.3,-41.67362
2197.4,-40.455803
2197.5,-41.495454
2197.6,-38.980976
2197.7,-36.078377
2197.8,-31.990667
2197.9,-27.006462
2198,-19.363862
2198.1,-6.7559435
2198.2,4.9519897
2198.3,10.487377
2198.4,13.794145
2198.5,11.786663
2198.6,7.7428153
2198.7,3.9377409
2198.8,-2.1041314
2198.9,-7.7866672
2199,-15.245515
2199.1,-21.360211
2199.2,-24.439782
2199.3,-30.687463
2199.4,-34.523105
2199.5,-41.498942
2199.6,-44.976219
2199.7,-48.520092
2199.8,-50.75831
2199.9,-53.312398
2200,-55.169491
2200.1,-55.902851
2200.2,-58.08595
2200.3,-59.620589
2200.4,-59.16524
2200.5,-61.965811
2200.6,-59.662424
2200.7,-60.388232
2200.8,-59.505459
2200.9,-59.7583
2201,-60.584266
2201.1,-60.143867
2201.2,-60.809064
2201.3,-58.124358
2201.4,-57.374456
2201.5,-57.335573
2201.6,-59.925257
2201.7,-61.520685
2201.8,-59.357425
2201.9,-60.695908
2202,-59.875291
2202.1,-59.629712
2202.2,-60.946132
2202.3,-60.941538
2202.4,-59.682797
2202.5,-62.125611
2202.6,-59.504451
2202.7,-61.052797
2202.8,-59.38966
2202.9,-62.400505
2203,-61.4399
2203.1,-61.215056
2203.2,-61.084436
2203.3,-60.062775
2203.4,-59.879661
2203.5,-61.090826
2203.6,-61.194666
2203.7,-62.616612
2203.8,-61.447601
2203.9,-58.555866
2204,-60.404415
2204.1,-61.001306
2204.2,-59.724172
2204.3,-60.874477
2204.4,-59.38935
2204.5,-59.500888
2204.6,-58.652754
2204.7,-59.976755
2204.8,-58.600362
2204.9,-59.365389
2205,-58.912464
2205.1,-60.843506
2205.2,-59.912105
2205.3,-60.684316
2205.4,-61.467313
2205.5,-60.203463
2205.6,-61.757056
2205.7,-60.613853
2205.8,-61.040345
2205.9,-59.420678
2206,-62.196029
2206.1,-62.786171
2206.2,-60.518622
2206.3,-60.563172
2206.4,-60.584437
2206.5,-62.497954
2206.6,-61.051801
2206.7,-62.425966
2206.8,-62.158228
2206.9,-61.563356
2207,-61.981402
2207.1,-63.292167
2207.2,-62.920737
2207.3,-61.36414
2207.4,-62.093972
2207.5,-62.146698
2207.6,-62.447125
2207.7,-62.286972
2207.8,-61.412445
2207.9,-62.345825
2208,-61.827432
2208.1,-62.489004
2208.2,-62.971195
2208.3,-64.628239
2208.4,-63.431124
2208.5,-60.927306
2208.6,-61.129973
2208.7,-60.609748
2208.8,-61.304652
2208.9,-62.093458
2209,-61.261294
2209.1,-61.815125
2209.2,-61.322854
2209.3,-62.069067
2209.4,-63.33717
2209.5,-61.660199
2209.6,-59.813259
2209.7,-61.14156
2209.8,-60.844624
2209.9,-59.700468
2210,-61.307426
2210.1,-61.37994
2210.2,-61.03032
2210.3,-59.048904
2210.4,-60.844417
2210.5,-59.77448
2210.6,-61.920461
2210.7,-58.580584
2210.8,-60.564064
2210.9,-58.009182
2211,-56.959299
2211.1,-56.666995
2211.2,-57.128831
2211.3,-55.83618
2211.4,-55.639276
2211.5,-53.676808
2211.6,-55.885206
2211.7,-54.234656
2211.8,-53.573595
2211.9,-53.087589
2212,-52.28985
2212.1,-50.708075
2212.2,-51.642224
2212.3,-49.426836
2212.4,-48.957351
2212.5,-48.847109
2212.6,-49.026162
2212.7,-48.55477
2212.8,-47.031268
2212.9,-49.157698
2213,-46.715298
2213.1,-46.32796
2213.2,-43.134177
2213.3,-44.969155
2213.4,-42.955961
2213.5,-41.184699
2213.6,-36.908203
2213.7,-35.825898
2213.8,-29.311029
2213.9,-22.302771
2214,-7.7715241
2214.1,7.5685479
2214.2,15.962826
2214.3,20.245006
2214.4,16.242628
2214.5,12.223005
2214.6,5.5338826
2214.7,0.81597044
2214.8,-4.6514511
2214.9,-13.781871
2215,-20.405521
2215.1,-25.631141
2215.2,-28.959842
2215.3,-36.889723
2215.4,-41.195484
2215.5,-47.674909
2215.6,-51.207809
2215.7,-55.325146
2215.8,-55.993981
2215.9,-58.207455
2216,-60.520041
2216.1,-59.484735
2216.2,-63.71016
2216.3,-62.992796
2216.4,-62.4028
2216.5,-63.272985
2216.6,-62.750167
2216.7,-64.752277
2216.8,-64.011661
2216.9,-64.146455
2217,-64.014014
2217.1,-65.839556
2217.2,-64.460338
2217.3,-63.067302
2217.4,-65.034641
2217.5,-63.522465
2217.6,-62.20597
2217.7,-62.988138
2217.8,-63.592226
2217.9,-61.534329
2218,-62.665302
2218.1,-62.647223
2218.2,-60.35072
2218.3,-61.682168
2218.4,-61.273681
2218.5,-59.178075
2218.6,-60.334162
2218.7,-59.762582
2218.8,-58.770019
2218.9,-58.888374
2219,-59.322076
2219.1,-57.42578
2219.2,-56.621406
2219.3,-59.395781
2219.4,-58.030402
2219.5,-57.536389
2219.6,-57.748807
2219.7,-58.729033
2219.8,-57.086345
2219.9,-57.837603
2220,-58.232959
2220.1,-59.735106
2220.2,-58.03061
2220.3,-60.167547
2220.4,-60.09316
2220.5,-60.6563
2220.6,-62.06578
2220.7,-61.140175
2220.8,-59.842883
2220.9,-60.702157
2221,-63.013928
2221.1,-62.125345
2221.2,-61.520428
2221.3,-61.129559
2221.4,-60.217253
2221.5,-61.209691
2221.6,-61.158613
2221.7,-61.734029
2221.8,-61.846801
2221.9,-61.116106
2222,-63.106366
2222.1,-61.159447
2222.2,-63.163702
2222.3,-61.55652
2222.4,-63.261327
2222.5,-62.235729
2222.6,-62.6462
2222.7,-62.703326
2222.8,-63.320239
2222.9,-63.885785
2223,-63.464478
2223.1,-62.86748
2223.2,-62.267452
2223.3,-63.596435
2223.4,-63.527258
2223.5,-64.450768
2223.6,-65.754363
2223.7,-64.417804
2223.8,-65.197385
2223.9,-65.045344
2224,-63.17589
2224.1,-64.323188
2224.2,-64.603717
2224.3,-66.324077
2224.4,-64.897251
2224.5,-64.543599
2224.6,-64.14756
2224.7,-65.264358
2224.8,-64.923105
2224.9,-65.144355
2225,-65.51265
2225.1,-64.814836
2225.2,-65.518942
2225.3,-65.122212
2225.4,-66.432674
2225.5,-66.329911
2225.6,-61.915044
2225.7,-66.109834
2225.8,-66.546323
2225.9,-65.56908
2226,-65.320318
2226.1,-64.008949
2226.2,-65.274903
2226.3,-66.868222
2226.4,-64.778309
2226.5,-65.26257
2226.6,-64.363531
2226.7,-65.699742
2226.8,-64.354756
2226.9,-66.055867
2227,-65.930717
2227.1,-65.606282
2227.2,-66.515387
2227.3,-64.68136
2227.4,-67.460916
2227.5,-66.071975
2227.6,-64.804953
2227.7,-65.727237
2227.8,-65.898971
2227.9,-68.169876
2228,-66.827742
2228.1,-66.685364
2228.2,-66.976295
2228.3,-67.828392
2228.4,-66.710244
2228.5,-66.237558
2228.6,-66.72057
2228.7,-67.324901
2228.8,-66.431981
2228.9,-67.609683
2229,-66.707057
2229.1,-67.799214
2229.2,-68.850792
2229.3,-66.591051
2229.4,-67.196821
2229.5,-67.90914
2229.6,-67.765445
2229.7,-67.266584
2229.8,-66.93735
2229.9,-67.752668
2230,-66.87763
2230.1,-66.980721
2230.2,-67.908345
2230.3,-67.21602
2230.4,-67.495859
2230.5,-67.606669
2230.6,-66.191105
2230.7,-67.296031
2230.8,-67.209585
2230.9,-66.540197
2231,-66.412594
2231.1,-66.993396
2231.2,-68.211785
2231.3,-67.961118
2231.4,-66.74959
2231.5,-65.602633
2231.6,-67.374199
2231.7,-67.644875
2231.8,-67.48438
2231.9,-66.55641
2232,-67.857758
2232.1,-68.737819
2232.2,-67.816308
2232.3,-69.142548
2232.4,-69.618054
2232.5,-66.672168
2232.6,-68.493565
2232.7,-68.448302
2232.8,-70.484065
2232.9,-69.654215
2233,-68.818068
2233.1,-69.686033
2233.2,-69.652877
2233.3,-69.369847
2233.4,-70.146126
2233.5,-68.796226
2233.6,-68.193881
2233.7,-68.67465
2233.8,-68.774924
2233.9,-69.499756
2234,-67.613062
2234.1,-67.022816
2234.2,-68.673632
2234.3,-71.003361
2234.4,-68.701047
2234.5,-68.526004
2234.6,-69.77469
2234.7,-69.378302
2234.8,-69.471904
2234.9,-68.531438
2235,-70.166419
2235.1,-67.145718
2235.2,-71.184449
2235.3,-69.360507
2235.4,-70.960442
2235.5,-68.747189
2235.6,-68.183289
2235.7,-68.705142
2235.8,-68.761961
2235.9,-69.166492
2236,-69.325493
2236.1,-69.474215
2236.2,-68.122129
2236.3,-66.952621
2236.4,-69.406547
2236.5,-68.190306
2236.6,-69.185558
2236.7,-68.408749
2236.8,-69.155262
2236.9,-68.209672
2237,-71.034289
2237.1,-68.64791
2237.2,-68.183793
2237.3,-69.455693
2237.4,-70.223398
2237.5,-70.646587
2237.6,-71.090879
2237.7,-70.160642
2237.8,-70.717432
2237.9,-69.897569
2238,-70.028072
2238.1,-69.099486
2238.2,-68.452846
2238.3,-69.575884
2238.4,-70.495963
2238.5,-70.884968
2238.6,-70.953973
2238.7,-69.694831
2238.8,-70.622125
2238.9,-69.684604
2239,-68.204329
2239.1,-70.455627
2239.2,-72.486389
2239.3,-70.744211
2239.4,-70.00327
2239.5,-69.209482
2239.6,-69.493518
2239.7,-70.039018
2239.8,-72.129436
2239.9,-69.0927
2240,-69.971679
2240.1,-70.181577
2240.2,-68.950569
2240.3,-71.140846
2240.4,-71.147264
2240.5,-69.975532
2240.6,-71.332845
2240.7,-70.973934
2240.8,-70.196739
2240.9,-70.238134
2241,-69.45813
2241.1,-70.816934
2241.2,-70.547899
2241.3,-70.093852
2241.4,-69.860972
2241.5,-72.170805
2241.6,-68.713437
2241.7,-70.399851
2241.8,-71.88792
2241.9,-72.610075
2242,-70.195271
2242.1,-70.57896
2242.2,-71.562135
2242.3,-72.004798
2242.4,-69.573218
2242.5,-71.88635
2242.6,-70.226834
2242.7,-71.05611
2242.8,-71.456985
2242.9,-72.614263
2243,-71.029063
2243.1,-71.408368
2243.2,-70.247523
2243.3,-69.884111
2243.4,-71.100418
2243.5,-72.084365
2243.6,-72.527274
2243.7,-71.154477
2243.8,-72.303519
2243.9,-71.683052
2244,-70.311516
2244.1,-69.806441
2244.2,-69.070903
2244.3,-70.440019
2244.4,-71.006541
2244.5,-69.953135
2244.6,-69.747699
2244.7,-71.575761
2244.8,-70.431712
2244.9,-70.841144
2245,-71.102175
2245.1,-70.02625
2245.2,-68.696793
2245.3,-67.712178
2245.4,-71.523355
2245.5,-69.389454
2245.6,-69.286422
2245.7,-70.022413
2245.8,-71.103542
2245.9,-69.941834
2246,-69.324775
2246.1,-70.653295
2246.2,-71.88339
2246.3,-69.411205
2246.4,-70.813129
2246.5,-70.387422
2246.6,-71.702417
2246.7,-69.385789
2246.8,-71.072139
2246.9,-71.73066
2247,-70.237473
2247.1,-71.543507
2247.2,-71.115914
2247.3,-70.694075
2247.4,-72.055474
2247.5,-71.129205
2247.6,-71.832532
2247.7,-71.210189
2247.8,-71.30458
2247.9,-71.566012
2248,-71.646998
2248.1,-71.005898
2248.2,-71.787945
2248.3,-71.094036
2248.4,-72.154927
2248.5,-72.222578
2248.6,-70.850128
2248.7,-72.241432
2248.8,-71.425641
2248.9,-72.712099
2249,-71.129195
2249.1,-72.187022
2249.2,-70.540591
2249.3,-69.799459
2249.4,-72.753637
2249.5,-70.794798
2249.6,-71.544508
2249.7,-71.884636
2249.8,-69.824908
2249.9,-69.852118
2250,-70.616644
2250.1,-70.915905
2250.2,-69.594898
2250.3,-68.541559
2250.4,-69.403847
2250.5,-69.616576
2250.6,-69.867158
2250.7,-69.67525
2250.8,-69.944024
2250.9,-70.258782
2251,-68.999039
2251.1,-70.202674
2251.2,-71.214929
2251.3,-70.025908
2251.4,-69.716954
2251.5,-70.649784
2251.6,-70.416846
2251.7,-69.277402
2251.8,-70.618773
2251.9,-71.529495
2252,-69.323124
2252.1,-68.297268
2252.2,-70.24623
2252.3,-68.983259
2252.4,-69.115332
2252.5,-70.085842
2252.6,-70.347852
2252.7,-70.767155
2252.8,-69.748766
2252.9,-69.892948
2253,-69.518267
2253.1,-72.486962
2253.2,-68.214797
2253.3,-71.702376
2253.4,-70.909868
2253.5,-69.729093
2253.6,-69.320612
2253.7,-68.917233
2253.8,-71.133057
2253.9,-70.612022
2254,-71.049948
2254.1,-72.334908
2254.2,-72.237859
2254.3,-70.482376
2254.4,-73.059399
2254.5,-72.31243
2254.6,-70.161543
2254.7,-70.790384
2254.8,-71.776841
2254.9,-72.188556
2255,-69.541089
2255.1,-70.997321
2255.2,-71.689591
2255.3,-69.8127
2255.4,-70.251141
2255.5,-70.616485
2255.6,-69.062561
2255.7,-71.280309
2255.8,-70.568376
2255.9,-68.883855
2256,-68.814741
2256.1,-69.391727
2256.2,-70.118116
2256.3,-69.51673
2256.4,-70.831718
2256.5,-69.570792
2256.6,-68.625068
2256.7,-69.129442
2256.8,-68.542677
2256.9,-68.432207
2257,-69.63757
2257.1,-69.704661
2257.2,-67.825686
2257.3,-67.820353
2257.4,-68.082871
2257.5,-67.512436
2257.6,-66.133642
2257.7,-65.72273
2257.8,-66.09448
2257.9,-66.168303
2258,-66.126046
2258.1,-64.580564
2258.2,-62.957028
2258.3,-62.07194
2258.4,-61.864184
2258.5,-62.634887
2258.6,-61.610051
2258.7,-60.341656
2258.8,-60.013805
2258.9,-57.579446
2259,-55.854928
2259.1,-55.586703
2259.2,-55.882793
2259.3,-55.575787
2259.4,-55.135742
2259.5,-54.532544
2259.6,-53.854132
2259.7,-50.952574
2259.8,-49.808024
2259.9,-50.759916
2260,-49.21472
2260.1,-48.273295
2260.2,-46.113532
2260.3,-44.162835
2260.4,-41.766183
2260.5,-37.303368
2260.6,-31.351287
2260.7,-17.115122
2260.8,3.0961511
2260.9,22.114226
2261,29.106258
2261.1,28.629229
2261.2,23.449846
2261.3,15.826213
2261.4,7.7962442
2261.5,-1.6232996
2261.6,-8.3747204
2261.7,-14.956315
2261.8,-22.592415
2261.9,-30.127253
2262,-35.525277
2262.1,-41.44182
2262.2,-45.534719
2262.3,-51.616032
2262.4,-54.757998
2262.5,-56.440514
2262.6,-58.04684
2262.7,-60.301452
2262.8,-61.231541
2262.9,-60.283344
2263,-62.671732
2263.1,-61.497697
2263.2,-60.357526
2263.3,-62.055874
2263.4,-63.625424
2263.5,-61.453575
2263.6,-62.967248
2263.7,-62.734004
2263.8,-61.198496
2263.9,-61.076583
2264,-60.892468
2264.1,-62.005084
2264.2,-60.83431
2264.3,-62.558719
2264.4,-61.7922
2264.5,-62.83801
2264.6,-62.951569
2264.7,-62.256924
2264.8,-62.910715
2264.9,-61.646735
2265,-62.344702
2265.1,-62.943149
2265.2,-61.508862
2265.3,-63.147684
2265.4,-63.146106
2265.5,-63.219966
2265.6,-62.555015
2265.7,-61.366259
2265.8,-62.574449
2265.9,-64.669709
2266,-64.789467
2266.1,-61.910785
2266.2,-63.346479
2266.3,-64.297947
2266.4,-63.000418
2266.5,-63.749035
2266.6,-64.144877
2266.7,-64.560252
2266.8,-62.41923
2266.9,-65.39048
2267,-64.835901
2267.1,-63.822325
2267.2,-62.443619
2267.3,-62.396669
2267.4,-65.258506
2267.5,-64.610461
2267.6,-62.835596
2267.7,-65.621121
2267.8,-64.34392
2267.9,-63.474856
2268,-64.233784
2268.1,-66.864016
2268.2,-63.642857
2268.3,-62.679717
2268.4,-65.37124
2268.5,-62.76772
2268.6,-65.158797
2268.7,-65.114318
2268.8,-64.200239
2268.9,-64.537467
2269,-63.949058
2269.1,-64.66954
2269.2,-65.008105
2269.3,-64.26975
2269.4,-63.216098
2269.5,-66.689639
2269.6,-64.771231
2269.7,-63.69959
2269.8,-62.928322
2269.9,-65.072951
2270,-64.406185
2270.1,-65.447673
2270.2,-65.36871
2270.3,-65.477688
2270.4,-68.112819
2270.5,-67.144114
2270.6,-65.665807
2270.7,-65.434271
2270.8,-66.423243
2270.9,-67.77127
2271,-67.688162
2271.1,-65.45864
2271.2,-65.910001
2271.3,-66.567068
2271.4,-68.286195
2271.5,-68.407679
2271.6,-67.500836
2271.7,-64.946884
2271.8,-66.869321
2271.9,-67.463619
2272,-66.571642
2272.1,-66.055917
2272.2,-66.317896
2272.3,-69.118416
2272.4,-67.129882
2272.5,-66.582005
2272.6,-65.114667
2272.7,-67.806984
2272.8,-66.687547
2272.9,-66.968122
2273,-66.131863
2273.1,-68.674596
2273.2,-65.161181
2273.3,-66.552747
2273.4,-66.19162
2273.5,-65.001998
2273.6,-65.187987
2273.7,-66.67252
2273.8,-65.002727
2273.9,-65.546073
2274,-64.369704
2274.1,-64.424768
2274.2,-64.774153
2274.3,-65.441625
2274.4,-64.40968
2274.5,-63.82377
2274.6,-65.619499
2274.7,-65.435527
2274.8,-63.688268
2274.9,-61.499981
2275,-63.317795
2275.1,-62.486121
2275.2,-61.300607
2275.3,-60.560447
2275.4,-61.177581
2275.5,-60.45124
2275.6,-56.979349
2275.7,-57.936289
2275.8,-59.03582
2275.9,-58.671521
2276,-55.476007
2276.1,-55.15335
2276.2,-54.449125
2276.3,-54.538771
2276.4,-56.576105
2276.5,-55.892217
2276.6,-54.562435
2276.7,-55.174878
2276.8,-53.867552
2276.9,-54.011652
2277,-53.140838
2277.1,-50.26484
2277.2,-51.493617
2277.3,-54.370581
2277.4,-50.464365
2277.5,-49.898333
2277.6,-50.823128
2277.7,-51.671962
2277.8,-52.565297
2277.9,-49.65748
2278,-49.199024
2278.1,-45.850797
2278.2,-47.449393
2278.3,-46.424172
2278.4,-44.375909
2278.5,-40.559837
2278.6,-40.468514
2278.7,-32.99525
2278.8,-27.616189
2278.9,-16.356242
2279,3.212609
2279.1,17.215191
2279.2,23.435906
2279.3,22.290403
2279.4,19.735338
2279.5,13.338112
2279.6,6.4874922
2279.7,-3.3766129
2279.8,-9.4656562
2279.9,-16.239104
2280,-24.246881
2280.1,-27.444631
2280.2,-33.717484
2280.3,-38.349306
2280.4,-43.978242
2280.5,-50.006943
2280.6,-50.767113
2280.7,-54.407612
2280.8,-57.650159
2280.9,-58.919432
2281,-60.292308
2281.1,-59.748823
2281.2,-61.078121
2281.3,-62.890058
2281.4,-64.091137
2281.5,-63.051859
2281.6,-64.839273
2281.7,-64.091018
2281.8,-64.933804
2281.9,-64.009044
2282,-63.822206
2282.1,-64.115677
2282.2,-65.248663
2282.3,-63.675064
2282.4,-63.603
2282.5,-64.048679
2282.6,-65.146634
2282.7,-63.605857
2282.8,-66.236079
2282.9,-64.577451
2283,-65.843385
2283.1,-64.832654
2283.2,-65.009205
2283.3,-63.357545
2283.4,-63.52979
2283.5,-65.043559
2283.6,-63.423835
2283.7,-62.936639
2283.8,-65.006731
2283.9,-62.727809
2284,-62.683691
2284.1,-62.314186
2284.2,-63.014578
2284.3,-61.344128
2284.4,-61.894561
2284.5,-62.037913
2284.6,-59.386342
2284.7,-59.552407
2284.8,-57.876402
2284.9,-59.507895
2285,-59.215891
2285.1,-58.145011
2285.2,-58.694571
2285.3,-58.463106
2285.4,-60.468386
2285.5,-57.980473
2285.6,-58.291188
2285.7,-59.589743
2285.8,-59.171706
2285.9,-58.615235
2286,-58.689559
2286.1,-59.087418
2286.2,-60.485492
2286.3,-59.428504
2286.4,-60.55405
2286.5,-61.814127
2286.6,-60.655026
2286.7,-60.366727
2286.8,-60.876013
2286.9,-63.44155
2287,-62.349782
2287.1,-61.418566
2287.2,-62.337967
2287.3,-63.048999
2287.4,-61.666164
2287.5,-62.955305
2287.6,-61.532294
2287.7,-62.380879
2287.8,-62.917169
2287.9,-60.446886
2288,-63.109935
2288.1,-58.839981
2288.2,-61.408647
2288.3,-62.762151
2288.4,-61.476769
2288.5,-60.883846
2288.6,-61.863371
2288.7,-60.154925
2288.8,-60.837133
2288.9,-60.191703
2289,-60.246145
2289.1,-60.18214
2289.2,-59.623287
2289.3,-58.138523
2289.4,-57.957317
2289.5,-58.141036
2289.6,-57.325696
2289.7,-57.60949
2289.8,-56.585385
2289.9,-55.273591
2290,-54.946551
2290.1,-54.915087
2290.2,-56.022561
2290.3,-54.318095
2290.4,-55.088265
2290.5,-56.366227
2290.6,-55.014226
2290.7,-55.650356
2290.8,-55.296463
2290.9,-55.806379
2291,-55.264661
2291.1,-56.523608
2291.2,-55.724576
2291.3,-56.900258
2291.4,-54.491801
2291.5,-57.664458
2291.6,-56.282395
2291.7,-56.44148
2291.8,-56.598614
2291.9,-58.750943
2292,-57.840396
2292.1,-55.77793
2292.2,-57.73355
2292.3,-58.983503
2292.4,-58.328891
2292.5,-60.660553
2292.6,-60.286376
2292.7,-58.419706
2292.8,-58.865146
2292.9,-57.421763
2293,-59.450119
2293.1,-57.994793
2293.2,-58.393771
2293.3,-58.111471
2293.4,-57.085256
2293.5,-56.823263
2293.6,-57.05631
2293.7,-57.262394
2293.8,-58.232294
2293.9,-57.049415
2294,-55.833487
2294.1,-55.092517
2294.2,-55.763483
2294.3,-56.334987
2294.4,-55.096038
2294.5,-53.446639
2294.6,-53.187696
2294.7,-52.490875
2294.8,-53.715208
2294.9,-51.140937
2295,-49.767027
2295.1,-52.232235
2295.2,-52.353676
2295.3,-51.225056
2295.4,-52.988542
2295.5,-51.097625
2295.6,-50.881768
2295.7,-48.862009
2295.8,-49.167497
2295.9,-49.811278
2296,-49.012816
2296.1,-49.853977
2296.2,-48.523922
2296.3,-49.534099
2296.4,-51.031353
2296.5,-48.738997
2296.6,-48.186654
2296.7,-47.237431
2296.8,-49.026608
2296.9,-49.791788
2297,-46.651102
2297.1,-47.17408
2297.2,-46.988271
2297.3,-47.858431
2297.4,-47.279148
2297.5,-46.370729
2297.6,-46.43843
2297.7,-45.997436
2297.8,-45.967721
2297.9,-44.028389
2298,-43.711133
2298.1,-44.304211
2298.2,-42.008228
2298.3,-39.052266
2298.4,-36.441369
2298.5,-35.98106
2298.6,-32.113784
2298.7,-22.370377
2298.8,-12.364899
2298.9,3.1053161
2299,12.57066
2299.1,15.520569
2299.2,15.808608
2299.3,12.825487
2299.4,6.083403
2299.5,1.5807645
2299.6,-4.9702748
2299.7,-11.258684
2299.8,-15.055254
2299.9,-20.211006
2300,-27.793894
2300.1,-32.725041
2300.2,-39.228473
2300.3,-43.36733
2300.4,-47.841721
2300.5,-51.566422
2300.6,-55.128158
2300.7,-54.762724
2300.8,-57.220799
2300.9,-58.268713
2301,-61.241452
2301.1,-62.031858
2301.2,-62.268219
2301.3,-61.689649
2301.4,-62.626557
2301.5,-64.401522
2301.6,-62.756585
2301.7,-62.553059
2301.8,-62.369907
2301.9,-62.752866
2302,-64.280132
2302.1,-62.022204
2302.2,-61.444394
2302.3,-62.961961
2302.4,-62.079935
2302.5,-62.671903
2302.6,-62.586667
2302.7,-63.420614
2302.8,-62.576468
2302.9,-62.445803
2303,-61.337141
2303.1,-63.33881
2303.2,-62.831106
2303.3,-63.263193
2303.4,-62.236359
2303.5,-62.891744
2303.6,-62.441137
2303.7,-61.888295
2303.8,-62.945585
2303.9,-62.986959
2304,-61.114791
2304.1,-61.958881
2304.2,-64.285144
2304.3,-61.206904
2304.4,-62.786788
2304.5,-61.713533
2304.6,-62.611569
2304.7,-63.427543
2304.8,-62.442528
2304.9,-62.245884
2305,-62.144363
2305.1,-59.457813
2305.2,-61.724398
2305.3,-61.902019
2305.4,-61.672412
2305.5,-61.539662
2305.6,-62.185747
2305.7,-60.182948
2305.8,-61.607663
2305.9,-61.21161
2306,-61.240857
2306.1,-62.439731
2306.2,-60.216532
2306.3,-60.400019
2306.4,-62.119081
2306.5,-60.205805
2306.6,-60.151612
2306.7,-59.972611
2306.8,-62.003039
2306.9,-60.631591
2307,-62.430575
2307.1,-60.513341
2307.2,-61.856596
2307.3,-62.029899
2307.4,-63.003737
2307.5,-60.745633
2307.6,-60.721429
2307.7,-60.998432
2307.8,-59.968055
2307.9,-62.407731
2308,-61.161741
2308.1,-58.24248
2308.2,-61.124595
2308.3,-61.074401
2308.4,-61.200075
2308.5,-60.491242
2308.6,-61.815211
2308.7,-61.783435
2308.8,-61.555443
2308.9,-62.608468
2309,-61.834892
2309.1,-59.873971
2309.2,-60.214169
2309.3,-61.838532
2309.4,-62.213736
2309.5,-61.706289
2309.6,-61.051278
2309.7,-62.446909
2309.8,-60.683096
2309.9,-61.377447
2310,-60.935761
2310.1,-63.361808
2310.2,-60.933336
2310.3,-61.817979
2310.4,-61.821669
2310.5,-60.682495
2310.6,-60.533477
2310.7,-62.911233
2310.8,-60.524637
2310.9,-61.748807
2311,-60.878227
2311.1,-62.76638
2311.2,-61.929641
2311.3,-60.468885
2311.4,-58.929774
2311.5,-62.105648
2311.6,-60.934747
2311.7,-58.800905
2311.8,-60.157532
2311.9,-60.075711
2312,-60.351727
2312.1,-60.638717
2312.2,-62.900555
2312.3,-60.7317
2312.4,-59.756552
2312.5,-60.419388
2312.6,-63.101368
2312.7,-61.03045
2312.8,-61.239338
2312.9,-61.357645
2313,-61.67896
2313.1,-63.124961
2313.2,-62.004741
2313.3,-60.845797
2313.4,-61.980985
2313.5,-61.706554
2313.6,-62.789248
2313.7,-61.861189
2313.8,-60.63162
2313.9,-59.47688
2314,-60.764687
2314.1,-59.967774
2314.2,-62.584037
2314.3,-62.989793
2314.4,-60.916112
2314.5,-61.261788
2314.6,-62.559124
2314.7,-62.125809
2314.8,-60.825769
2314.9,-61.594824
2315,-60.754043
2315.1,-62.449718
2315.2,-62.367934
2315.3,-59.016295
2315.4,-62.118899
2315.5,-61.56979
2315.6,-59.99513
2315.7,-61.867772
2315.8,-62.003649
2315.9,-63.107735
2316,-59.694474
2316.1,-63.266879
2316.2,-61.707328
2316.3,-61.877583
2316.4,-59.996508
2316.5,-61.800337
2316.6,-60.68753
2316.7,-61.323458
2316.8,-61.786144
2316.9,-60.85025
2317,-61.202678
2317.1,-60.813142
2317.2,-61.139373
2317.3,-61.46888
2317.4,-61.886601
2317.5,-61.313642
2317.6,-61.038094
2317.7,-62.627494
2317.8,-61.766688
2317.9,-61.838204
2318,-62.763799
2318.1,-60.220879
2318.2,-60.803107
2318.3,-62.604938
2318.4,-60.992504
2318.5,-61.946048
2318.6,-60.70453
2318.7,-59.693308
2318.8,-59.902841
2318.9,-61.880392
2319,-60.719974
2319.1,-60.879044
2319.2,-60.379695
2319.3,-59.825515
2319.4,-61.602455
2319.5,-62.710842
2319.6,-62.876444
2319.7,-60.231715
2319.8,-62.687394
2319.9,-60.541492
2320,-62.419668
2320.1,-62.042427
2320.2,-62.100223
2320.3,-62.847736
2320.4,-60.010908
2320.5,-61.337814
2320.6,-59.754964
2320.7,-61.116344
2320.8,-60.471674
2320.9,-61.73904
2321,-62.291981
2321.1,-61.908308
2321.2,-61.533886
2321.3,-60.381352
2321.4,-60.531287
2321.5,-60.90638
2321.6,-60.411291
2321.7,-61.303267
2321.8,-61.117457
2321.9,-59.369508
2322,-59.988919
2322.1,-61.455408
2322.2,-60.334566
2322.3,-60.93991
2322.4,-60.927036
2322.5,-61.195823
2322.6,-60.531458
2322.7,-60.754933
2322.8,-60.367059
2322.9,-58.828108
2323,-60.871161
2323.1,-60.218744
2323.2,-59.950443
2323.3,-60.456906
2323.4,-61.131247
2323.5,-61.006938
2323.6,-59.41042
2323.7,-60.451693
2323.8,-61.535395
2323.9,-58.494184
2324,-60.458489
2324.1,-60.518266
2324.2,-59.22865
2324.3,-60.942165
2324.4,-59.991286
2324.5,-59.308955
2324.6,-60.50378
2324.7,-60.003959
2324.8,-60.237657
2324.9,-60.918592
2325,-57.503401
2325.1,-60.722894
2325.2,-61.196136
2325.3,-60.89639
2325.4,-60.802136
2325.5,-58.90307
2325.6,-62.404758
2325.7,-60.307601
2325.8,-59.81526
2325.9,-59.85965
2326,-58.06327
2326.1,-59.767676
2326.2,-60.465063
2326.3,-60.139287
2326.4,-60.430742
2326.5,-59.550363
2326.6,-58.872195
2326.7,-58.918364
2326.8,-60.047371
2326.9,-60.608543
2327,-60.716914
2327.1,-60.748522
2327.2,-61.682924
2327.3,-58.106346
2327.4,-60.214706
2327.5,-59.544474
2327.6,-60.881266
2327.7,-58.882479
2327.8,-59.95697
2327.9,-60.171565
2328,-59.479558
2328.1,-60.107795
2328.2,-58.453633
2328.3,-60.311955
2328.4,-58.707882
2328.5,-56.822229
2328.6,-59.111942
2328.7,-58.330981
2328.8,-60.244099
2328.9,-60.235344
2329,-60.349894
2329.1,-58.952465
2329.2,-59.660086
2329.3,-59.587847
2329.4,-58.614788
2329.5,-58.534176
2329.6,-58.684948
2329.7,-58.358138
2329.8,-61.087506
2329.9,-59.432565
2330,-58.157745
2330.1,-60.174664
2330.2,-58.957226
2330.3,-56.549404
2330.4,-59.28499
2330.5,-58.07341
2330.6,-58.953936
2330.7,-59.435059
2330.8,-60.652175
2330.9,-59.259938
2331,-59.521125
2331.1,-59.778231
2331.2,-58.481906
2331.3,-60.128922
2331.4,-60.148661
2331.5,-59.738197
2331.6,-55.496691
2331.7,-59.553582
2331.8,-56.265837
2331.9,-57.908921
2332,-58.304082
2332.1,-57.823644
2332.2,-57.450431
2332.3,-59.126872
2332.4,-58.760333
2332.5,-60.66877
2332.6,-58.083814
2332.7,-57.838757
2332.8,-55.398452
2332.9,-58.337764
2333,-58.155319
2333.1,-59.798241
2333.2,-56.254275
2333.3,-59.022077
2333.4,-57.650875
2333.5,-60.879942
2333.6,-58.937284
2333.7,-58.835809
2333.8,-57.923679
2333.9,-59.274268
2334,-58.562801
2334.1,-57.465361
2334.2,-57.676454
2334.3,-56.511965
2334.4,-58.571457
2334.5,-57.580815
2334.6,-59.016993
2334.7,-58.098261
2334.8,-59.438507
2334.9,-58.423267
2335,-58.150946
2335.1,-58.200918
2335.2,-57.980001
2335.3,-57.901308
2335.4,-56.971846
2335.5,-59.447566
2335.6,-58.379896
2335.7,-56.996908
2335.8,-57.764999
2335.9,-60.377343
2336,-56.72158
2336.1,-58.29213
2336.2,-57.481293
2336.3,-57.600118
2336.4,-58.928823
2336.5,-56.546931
2336.6,-59.104178
2336.7,-57.713041
2336.8,-59.681756
2336.9,-56.724042
2337,-59.775685
2337.1,-57.944807
2337.2,-60.716954
2337.3,-57.780596
2337.4,-58.59037
2337.5,-56.970447
2337.6,-58.857693
2337.7,-58.929802
2337.8,-58.340681
2337.9,-60.641854
2338,-59.44893
2338.1,-57.618314
2338.2,-57.435646
2338.3,-57.943135
2338.4,-58.71058
2338.5,-58.08745
2338.6,-60.366842
2338.7,-58.54337
2338.8,-57.683867
2338.9,-58.197125
2339,-56.643663
2339.1,-58.085168
2339.2,-58.468957
2339.3,-57.905754
2339.4,-59.136849
2339.5,-59.954147
2339.6,-59.015799
2339.7,-58.77543
2339.8,-59.859306
2339.9,-59.124263
2340,-58.265068
2340.1,-58.598503
2340.2,-57.434313
2340.3,-59.487024
2340.4,-57.572056
2340.5,-61.058725
2340.6,-57.903056
2340.7,-59.541865
2340.8,-56.742423
2340.9,-57.586427
2341,-57.606712
2341.1,-58.094775
2341.2,-58.143098
2341.3,-58.092536
2341.4,-58.354091
2341.5,-58.449101
2341.6,-58.832351
2341.7,-59.045023
2341.8,-58.637765
2341.9,-59.584919
2342,-58.563482
2342.1,-57.604785
2342.2,-58.78554
2342.3,-59.268695
2342.4,-58.076619
2342.5,-59.914807
2342.6,-58.870108
2342.7,-58.421594
2342.8,-61.005538
2342.9,-57.346692
2343,-58.220535
2343.1,-59.528462
2343.2,-58.427731
2343.3,-59.835369
2343.4,-58.213788
2343.5,-60.178678
2343.6,-57.615115
2343.7,-56.562678
2343.8,-60.321728
2343.9,-58.088122
2344,-58.9329
2344.1,-58.05869
2344.2,-58.772713
2344.3,-60.534022
2344.4,-58.038613
2344.5,-58.909507
2344.6,-57.852904
2344.7,-58.532088
2344.8,-59.656553
2344.9,-58.97661
2345,-59.869089
2345.1,-59.655782
2345.2,-58.849977
2345.3,-58.258338
2345.4,-57.623517
2345.5,-59.709592
2345.6,-57.099451
2345.7,-58.288476
2345.8,-57.504381
2345.9,-59.669618
2346,-59.295218
2346.1,-59.512942
2346.2,-58.238048
2346.3,-59.122706
2346.4,-59.567042
2346.5,-59.052141
2346.6,-58.54194
2346.7,-57.934898
2346.8,-58.875594
2346.9,-58.850298
2347,-58.466682
2347.1,-58.762719
2347.2,-56.801588
2347.3,-57.839645
2347.4,-59.268876
2347.5,-59.068178
2347.6,-59.673273
2347.7,-60.117604
2347.8,-58.857582
2347.9,-57.509543
2348,-58.520982
2348.1,-58.441335
2348.2,-56.777339
2348.3,-59.346171
2348.4,-59.48564
2348.5,-58.92262
2348.6,-58.830682
2348.7,-57.542716
2348.8,-58.657851
2348.9,-58.520709
2349,-56.425761
2349.1,-58.842899
2349.2,-58.506687
2349.3,-58.481125
2349.4,-59.748459
2349.5,-57.377073
2349.6,-58.647913
2349.7,-57.975333
2349.8,-57.841741
2349.9,-58.781923
2350,-59.798895
2350.1,-59.353425
2350.2,-57.672719
2350.3,-58.233268
2350.4,-58.817231
2350.5,-58.4233
2350.6,-57.621575
2350.7,-58.763443
2350.8,-59.205128
2350.9,-55.343021
2351,-57.978167
2351.1,-57.050258
2351.2,-57.189671
2351.3,-58.906697
2351.4,-59.468146
2351.5,-60.28448
2351.6,-57.252747
2351.7,-60.327593
2351.8,-59.948825
2351.9,-56.384302
2352,-57.138884
2352.1,-58.515941
2352.2,-59.389268
2352.3,-58.962318
2352.4,-59.078746
2352.5,-58.265689
2352.6,-58.368522
2352.7,-58.640035
2352.8,-60.763664
2352.9,-59.109819
2353,-57.751934
2353.1,-59.583023
2353.2,-58.493455
2353.3,-57.631773
2353.4,-58.102636
2353.5,-58.577583
2353.6,-59.436169
2353.7,-58.275546
2353.8,-57.487429
2353.9,-59.857859
2354,-59.113488
2354.1,-57.691861
2354.2,-58.366657
2354.3,-58.97343
2354.4,-58.546195
2354.5,-57.870507
2354.6,-59.045981
2354.7,-59.553334
2354.8,-57.891992
2354.9,-57.674081
2355,-59.508656
2355.1,-58.908816
2355.2,-59.117223
2355.3,-57.194545
2355.4,-58.803252
2355.5,-59.123319
2355.6,-59.365901
2355.7,-58.710402
2355.8,-59.726375
2355.9,-58.266168
2356,-58.959768
2356.1,-57.136038
2356.2,-58.890459
2356.3,-57.694877
2356.4,-58.042635
2356.5,-59.915112
2356.6,-58.660519
2356.7,-59.115055
2356.8,-57.565494
2356.9,-59.157673
2357,-58.039832
2357.1,-59.813548
2357.2,-58.98339
2357.3,-60.147831
2357.4,-56.634232
2357.5,-56.841781
2357.6,-58.638619
2357.7,-58.078865
2357.8,-59.867988
2357.9,-57.356449
2358,-58.416696
2358.1,-58.955236
2358.2,-57.970385
2358.3,-60.904125
2358.4,-58.473439
2358.5,-58.838259
2358.6,-58.861752
2358.7,-58.300035
2358.8,-58.693316
2358.9,-58.761806
2359,-58.353864
2359.1,-57.968128
2359.2,-59.937892
2359.3,-57.900148
2359.4,-59.61054
2359.5,-58.657319
2359.6,-59.080784
2359.7,-60.903043
2359.8,-57.874283
2359.9,-59.154664
2360,-62.251329
2360.1,-59.184879
2360.2,-58.43985
2360.3,-60.73969
2360.4,-57.365561
2360.5,-58.764768
2360.6,-59.114892
2360.7,-59.00765
2360.8,-56.294939
2360.9,-58.926729
2361,-57.738329
2361.1,-57.059543
2361.2,-56.978557
2361.3,-59.517965
2361.4,-58.196884
2361.5,-58.273336
2361.6,-58.222133
2361.7,-57.891436
2361.8,-58.635056
2361.9,-58.633711
2362,-59.367347
2362.1,-60.188392
2362.2,-57.756432
2362.3,-57.002029
2362.4,-59.319268
2362.5,-58.536403
2362.6,-57.39775
2362.7,-57.735201
2362.8,-57.716283
2362.9,-58.399024
2363,-58.170894
2363.1,-57.086182
2363.2,-59.571573
2363.3,-59.913322
2363.4,-59.857189
2363.5,-60.108479
2363.6,-57.798846
2363.7,-58.577482
2363.8,-59.549889
2363.9,-57.765672
2364,-57.271015
2364.1,-59.149938
2364.2,-58.187
2364.3,-56.859221
2364.4,-59.535108
2364.5,-59.048539
2364.6,-58.303324
2364.7,-58.874079
2364.8,-59.115777
2364.9,-57.237179
2365,-57.517499
2365.1,-56.011453
2365.2,-58.606776
2365.3,-57.721862
2365.4,-59.374051
2365.5,-56.018984
2365.6,-56.964881
2365.7,-59.87076
2365.8,-59.202019
2365.9,-59.025923
2366,-58.305042
2366.1,-56.46565
2366.2,-57.381631
2366.3,-60.18978
2366.4,-59.58385
2366.5,-57.648779
2366.6,-60.480497
2366.7,-58.799303
2366.8,-58.65079
2366.9,-57.387751
2367,-59.146083
2367.1,-59.962202
2367.2,-58.587421
2367.3,-59.355166
2367.4,-59.594193
2367.5,-57.785489
2367.6,-60.074057
2367.7,-56.891559
2367.8,-57.768083
2367.9,-58.830118
2368,-60.298063
2368.1,-59.170106
2368.2,-57.760222
2368.3,-58.742559
2368.4,-60.6191
2368.5,-59.185796
2368.6,-58.94572
2368.7,-59.760387
2368.8,-58.47871
2368.9,-57.69776
2369,-59.539591
2369.1,-58.61002
2369.2,-58.580518
2369.3,-56.157657
2369.4,-58.718068
2369.5,-59.130475
2369.6,-59.5744
2369.7,-61.060383
2369.8,-58.230103
2369.9,-58.146188
2370,-59.961087
2370.1,-61.826779
2370.2,-56.775874
2370.3,-60.200165
2370.4,-58.866805
2370.5,-58.490331
2370.6,-58.04001
2370.7,-59.488826
2370.8,-57.488977
2370.9,-58.515494
2371,-58.046695
2371.1,-59.552466
2371.2,-60.803205
2371.3,-58.796369
2371.4,-59.728832
2371.5,-58.452117
2371.6,-57.578637
2371.7,-59.070043
2371.8,-58.491143
2371.9,-58.746807
2372,-58.734662
2372.1,-58.967236
2372.2,-59.334262
2372.3,-58.942664
2372.4,-58.320153
2372.5,-57.931738
2372.6,-59.546985
2372.7,-59.711646
2372.8,-57.894591
2372.9,-60.033456
2373,-59.120901
2373.1,-58.073849
2373.2,-57.457612
2373.3,-59.124029
2373.4,-59.498223
2373.5,-56.864593
2373.6,-58.390832
2373.7,-59.164962
2373.8,-59.20835
2373.9,-59.424447
2374,-59.424597
2374.1,-58.284768
2374.2,-58.990861
2374.3,-58.724827
2374.4,-58.783572
2374.5,-58.925584
2374.6,-59.136708
2374.7,-60.573365
2374.8,-58.492873
2374.9,-59.893738
2375,-59.883527
2375.1,-59.336708
2375.2,-58.870941
2375.3,-57.89331
2375.4,-59.047681
2375.5,-59.488722
2375.6,-58.006023
2375.7,-59.269905
2375.8,-56.406457
2375.9,-58.150905
2376,-60.352174
2376.1,-58.029521
2376.2,-59.21038
2376.3,-58.727177
2376.4,-58.625964
2376.5,-58.882502
2376.6,-57.958893
2376.7,-57.242641
2376.8,-57.753445
2376.9,-57.438192
2377,-59.924625
2377.1,-58.009582
2377.2,-59.407627
2377.3,-59.4174
2377.4,-61.026856
2377.5,-58.716235
2377.6,-59.190804
2377.7,-59.061423
2377.8,-60.645541
2377.9,-58.625362
2378,-58.353453
2378.1,-59.025439
2378.2,-58.859215
2378.3,-57.925424
2378.4,-58.62712
2378.5,-57.735937
2378.6,-58.824495
2378.7,-57.931326
2378.8,-59.326063
2378.9,-59.82945
2379,-58.666513
2379.1,-59.798736
2379.2,-60.001003
2379.3,-56.660992
2379.4,-60.310544
2379.5,-58.390499
2379.6,-56.2824
2379.7,-58.714944
2379.8,-58.538442
2379.9,-58.214982
2380,-56.366643
2380.1,-58.17334
2380.2,-58.28652
2380.3,-57.878218
2380.4,-59.171723
2380.5,-59.6484
2380.6,-59.013568
2380.7,-58.442272
2380.8,-58.094306
2380.9,-59.8126
2381,-58.518917
2381.1,-59.182276
2381.2,-57.798434
2381.3,-59.759713
2381.4,-58.998428
2381.5,-56.719301
2381.6,-55.280435
2381.7,-58.484329
2381.8,-59.327106
2381.9,-58.008153
2382,-58.514121
2382.1,-58.751353
2382.2,-58.843316
2382.3,-56.395086
2382.4,-58.227624
2382.5,-56.987076
2382.6,-58.41895
2382.7,-59.003467
2382.8,-57.933717
2382.9,-58.85853
2383,-57.58224
2383.1,-57.39754
2383.2,-57.13618
2383.3,-58.954537
2383.4,-59.13726
2383.5,-58.766083
2383.6,-56.262096
2383.7,-59.106263
2383.8,-57.104758
2383.9,-57.157655
2384,-57.697556
2384.1,-58.769778
2384.2,-58.394034
2384.3,-56.670769
2384.4,-58.646391
2384.5,-58.885636
2384.6,-58.706285
2384.7,-56.998978
2384.8,-57.983522
2384.9,-59.08562
2385,-58.627383
2385.1,-56.939798
2385.2,-57.816431
2385.3,-57.571327
2385.4,-56.588072
2385.5,-56.72657
2385.6,-58.133327
2385.7,-57.863716
2385.8,-56.419965
2385.9,-58.248672
2386,-57.906082
2386.1,-57.975905
2386.2,-56.858715
2386.3,-59.457365
2386.4,-59.239327
2386.5,-57.641193
2386.6,-59.28117
2386.7,-57.357554
2386.8,-59.772032
2386.9,-58.027921
2387,-60.719516
2387.1,-56.932347
2387.2,-57.399664
2387.3,-58.423395
2387.4,-57.576998
2387.5,-56.394266
2387.6,-56.105636
2387.7,-56.209236
2387.8,-57.649855
2387.9,-58.725172
2388,-58.716244
2388.1,-57.625915
2388.2,-58.157377
2388.3,-59.009381
2388.4,-58.624517
2388.5,-59.675461
2388.6,-59.12319
2388.7,-58.28467
2388.8,-59.504695
2388.9,-58.366158
2389,-61.001218
2389.1,-60.007998
2389.2,-57.337565
2389.3,-59.454523
2389.4,-58.611336
2389.5,-56.636539
2389.6,-60.250274
2389.7,-57.184028
2389.8,-57.439032
2389.9,-58.546291
2390,-57.791005
2390.1,-57.19825
2390.2,-56.46936
2390.3,-59.353416
2390.4,-59.685035
2390.5,-59.076084
2390.6,-56.93709
2390.7,-58.495544
2390.8,-61.314616
2390.9,-58.019829
2391,-58.620212
2391.1,-57.782319
2391.2,-57.359752
2391.3,-60.039542
2391.4,-58.78511
2391.5,-58.358898
2391.6,-56.391692
2391.7,-59.180003
2391.8,-58.849776
2391.9,-60.202894
2392,-59.170898
2392.1,-58.253437
2392.2,-58.910233
2392.3,-58.498765
2392.4,-60.725548
2392.5,-57.444269
2392.6,-56.070691
2392.7,-59.517568
2392.8,-58.096604
2392.9,-59.793558
2393,-57.756749
2393.1,-57.645762
2393.2,-58.051232
2393.3,-57.602027
2393.4,-58.577629
2393.5,-58.903505
2393.6,-58.029651
2393.7,-58.703234
2393.8,-58.295495
2393.9,-60.681753
2394,-60.733125
2394.1,-57.769003
2394.2,-59.076974
2394.3,-58.494425
2394.4,-58.934383
2394.5,-59.516774
2394.6,-59.987718
2394.7,-59.199533
2394.8,-59.134038
2394.9,-59.87731
2395,-57.219094
2395.1,-59.608886
2395.2,-60.437801
2395.3,-58.803658
2395.4,-59.645133
2395.5,-59.749287
2395.6,-57.08727
2395.7,-59.718524
2395.8,-60.440741
2395.9,-58.163295
2396,-59.931869
2396.1,-60.673276
2396.2,-58.497244
2396.3,-57.288371
2396.4,-58.052013
2396.5,-59.102602
2396.6,-58.312551
2396.7,-59.363382
2396.8,-60.792021
2396.9,-59.283575
2397,-58.231284
2397.1,-58.291292
2397.2,-58.434431
2397.3,-57.347452
2397.4,-60.149289
2397.5,-58.951548
2397.6,-58.07034
2397.7,-58.371455
2397.8,-58.07173
2397.9,-59.396974
2398,-59.209356
2398.1,-58.314387
2398.2,-60.143678
2398.3,-58.472587
2398.4,-58.86727
2398.5,-58.617639
2398.6,-57.888486
2398.7,-58.542614
2398.8,-58.955288
2398.9,-60.010209
2399,-56.684615
2399.1,-57.705102
2399.2,-58.52912
2399.3,-59.661848
2399.4,-58.941819
2399.5,-58.583492
2399.6,-59.170673
2399.7,-58.878172
2399.8,-58.226822
2399.9,-58.217826
2400,-57.168322
2400.1,-57.023793
2400.2,-60.03977
2400.3,-56.916169
2400.4,-58.828117
2400.5,-59.153751
2400.6,-59.130793
2400.7,-57.95598
2400.8,-57.794304
2400.9,-58.469745
2401,-59.035859
2401.1,-58.549832
2401.2,-59.270934
2401.3,-57.315763
2401.4,-58.493429
2401.5,-58.672291
2401.6,-58.764876
2401.7,-59.057267
2401.8,-58.627946
2401.9,-56.458828
2402,-58.828109
2402.1,-60.245651
2402.2,-58.01023
2402.3,-58.55403
2402.4,-58.308725
2402.5,-58.230513
2402.6,-58.435138
2402.7,-58.942078
2402.8,-56.757815
2402.9,-58.321189
2403,-59.201151
2403.1,-57.775255
2403.2,-60.362547
2403.3,-57.649129
2403.4,-57.316688
2403.5,-59.263301
2403.6,-60.602763
2403.7,-58.494976
2403.8,-57.702324
2403.9,-59.137667
2404,-58.962943
2404.1,-58.078691
2404.2,-57.160952
2404.3,-58.931587
2404.4,-56.991369
2404.5,-57.662765
2404.6,-58.198896
2404.7,-58.60063
2404.8,-57.889786
2404.9,-56.664665
2405,-57.986279
2405.1,-58.456251
2405.2,-58.811355
2405.3,-58.85999
2405.4,-59.634537
2405.5,-57.20271
2405.6,-59.872872
2405.7,-57.889406
2405.8,-56.884958
2405.9,-57.528811
2406,-58.40491
2406.1,-59.080565
2406.2,-57.81658
2406.3,-57.95
2406.4,-57.506841
2406.5,-56.959162
2406.6,-58.760369
2406.7,-59.243371
2406.8,-58.040332
2406.9,-59.437781
2407,-59.935079
2407.1,-59.060921
2407.2,-58.252077
2407.3,-57.116143
2407.4,-56.896161
2407.5,-60.26214
2407.6,-57.986074
2407.7,-57.733934
2407.8,-59.909626
2407.9,-58.41657
2408,-58.910237
2408.1,-56.683017
2408.2,-58.336701
2408.3,-57.295923
2408.4,-58.026041
2408.5,-59.584334
2408.6,-58.179536
2408.7,-56.663107
2408.8,-61.273576
2408.9,-58.654847
2409,-58.854706
2409.1,-57.632745
2409.2,-58.047101
2409.3,-57.718111
2409.4,-59.087452
2409.5,-60.115579
2409.6,-58.246716
2409.7,-57.808158
2409.8,-59.473288
2409.9,-58.578227
2410,-59.923836
2410.1,-59.56421
2410.2,-59.342969
2410.3,-59.904727
2410.4,-59.3085
2410.5,-57.435418
2410.6,-57.15329
2410.7,-58.741212
2410.8,-59.224704
2410.9,-58.762573
2411,-58.651259
2411.1,-57.714429
2411.2,-58.185627
2411.3,-58.241267
2411.4,-57.558464
2411.5,-57.75174
2411.6,-58.706207
2411.7,-57.366278
2411.8,-58.8151
2411.9,-57.468398
2412,-58.433496
2412.1,-57.28349
2412.2,-56.978445
2412.3,-57.519162
2412.4,-56.445387
2412.5,-59.161561
2412.6,-58.067267
2412.7,-58.965179
2412.8,-58.509546
2412.9,-56.645514
2413,-59.403707
2413.1,-58.338237
2413.2,-57.598002
2413.3,-58.517165
2413.4,-58.648482
2413.5,-57.394984
2413.6,-57.807256
2413.7,-58.643011
2413.8,-58.020449
2413.9,-58.535474
2414,-57.450259
2414.1,-57.629499
2414.2,-56.556053
2414.3,-57.255388
2414.4,-57.511995
2414.5,-59.006191
2414.6,-58.550039
2414.7,-58.435485
2414.8,-57.370963
2414.9,-58.626429
2415,-59.078059
2415.1,-59.011883
2415.2,-57.010468
2415.3,-58.622365
2415.4,-57.639002
2415.5,-57.910531
2415.6,-59.983239
2415.7,-58.082514
2415.8,-57.625058
2415.9,-60.041219
2416,-57.952622
2416.1,-58.52713
2416.2,-58.527006
2416.3,-58.111663
2416.4,-59.547618
2416.5,-57.962741
2416.6,-56.039979
2416.7,-58.779558
2416.8,-57.855868
2416.9,-59.483129
2417,-57.96241
2417.1,-56.82072
2417.2,-57.619375
2417.3,-57.385231
2417.4,-57.893851
2417.5,-57.668946
2417.6,-59.319205
2417.7,-58.779657
2417.8,-59.075669
2417.9,-58.921204
2418,-60.459188
2418.1,-58.195386
2418.2,-59.697351
2418.3,-57.467635
2418.4,-57.733462
2418.5,-59.47623
2418.6,-57.516202
2418.7,-58.531566
2418.8,-59.44759
2418.9,-60.265471
2419,-57.936206
2419.1,-57.5817
2419.2,-59.593837
2419.3,-61.879996
2419.4,-58.008429
2419.5,-58.4465
2419.6,-59.33239
2419.7,-58.765108
2419.8,-58.219082
2419.9,-58.11781
2420,-58.482972
2420.1,-57.898015
2420.2,-58.952018
2420.3,-58.718131
2420.4,-58.711043
2420.5,-58.382908
2420.6,-57.575803
2420.7,-58.22438
2420.8,-57.9675
2420.9,-58.506188
2421,-57.630248
2421.1,-60.095737
2421.2,-59.08406
2421.3,-59.164215
2421.4,-60.500623
2421.5,-58.353487
2421.6,-59.186374
2421.7,-59.743678
2421.8,-59.662954
2421.9,-60.422995
2422,-58.516667
2422.1,-58.899105
2422.2,-57.402813
2422.3,-58.734688
2422.4,-59.722935
2422.5,-58.006705
2422.6,-60.442133
2422.7,-55.729579
2422.8,-59.253988
2422.9,-57.78903
2423,-59.894478
2423.1,-59.343893
2423.2,-59.705861
2423.3,-60.126329
2423.4,-56.526186
2423.5,-58.902461
2423.6,-57.817372
2423.7,-58.337354
2423.8,-59.051103
2423.9,-57.763724
2424,-58.181429
2424.1,-56.713312
2424.2,-57.571414
2424.3,-58.411829
2424.4,-58.635417
2424.5,-58.607229
2424.6,-61.372038
2424.7,-57.936162
2424.8,-60.103263
2424.9,-57.263827
2425,-58.881757
2425.1,-59.74311
2425.2,-59.039488
2425.3,-58.988119
2425.4,-57.856753
2425.5,-59.731121
2425.6,-59.714427
2425.7,-59.428075
2425.8,-59.206525
2425.9,-57.613155
2426,-59.038564
2426.1,-58.325951
2426.2,-58.31306
2426.3,-59.457418
2426.4,-56.803319
2426.5,-59.220125
2426.6,-58.283243
2426.7,-58.235664
2426.8,-60.860246
2426.9,-57.278638
2427,-59.099519
2427.1,-58.4578
2427.2,-59.409034
2427.3,-59.849567
2427.4,-59.047237
2427.5,-60.018747
2427.6,-58.366792
2427.7,-58.558734
2427.8,-59.378242
2427.9,-59.070662
2428,-58.506206
2428.1,-58.962282
2428.2,-59.848547
2428.3,-59.336917
2428.4,-59.304904
2428.5,-58.973028
2428.6,-57.544393
2428.7,-57.529227
2428.8,-60.957931
2428.9,-58.385224
2429,-56.616818
2429.1,-56.728757
2429.2,-59.138123
2429.3,-57.399197
2429.4,-59.842477
2429.5,-58.347374
2429.6,-58.109442
2429.7,-56.910306
2429.8,-58.338076
2429.9,-60.029566
2430,-57.613637
2430.1,-57.241644
2430.2,-58.732872
2430.3,-57.576594
2430.4,-60.98417
2430.5,-56.786341
2430.6,-58.659135
2430.7,-57.467049
2430.8,-57.546162
2430.9,-58.337354
2431,-57.570953
2431.1,-57.558364
2431.2,-59.371803
2431.3,-61.043978
2431.4,-57.789123
2431.5,-59.271966
2431.6,-58.675102
2431.7,-58.790653
2431.8,-58.491286
2431.9,-57.964738
2432,-58.218785
2432.1,-59.92618
2432.2,-58.60626
2432.3,-58.677304
2432.4,-58.774836
2432.5,-59.200846
2432.6,-58.597568
2432.7,-56.50019
2432.8,-59.5805
2432.9,-56.867046
2433,-56.602347
2433.1,-58.378107
2433.2,-59.226828
2433.3,-58.276083
2433.4,-57.328423
2433.5,-57.417858
2433.6,-57.66472
2433.7,-58.379106
2433.8,-57.052479
2433.9,-59.79848
2434,-56.193636
2434.1,-60.34684
2434.2,-59.743567
2434.3,-58.93437
2434.4,-58.370743
2434.5,-56.807878
2434.6,-58.708467
2434.7,-57.425544
2434.8,-60.072351
2434.9,-58.473053
2435,-58.427343
2435.1,-56.394242
2435.2,-56.940336
2435.3,-59.503283
2435.4,-58.743435
2435.5,-60.066497
2435.6,-58.896209
2435.7,-56.956793
2435.8,-57.407791
2435.9,-60.329041
2436,-58.361308
2436.1,-58.264614
2436.2,-57.203755
2436.3,-59.016236
2436.4,-59.546102
2436.5,-59.380977
2436.6,-58.539229
2436.7,-61.128336
2436.8,-60.218407
2436.9,-58.076653
2437,-58.29983
2437.1,-57.661886
2437.2,-60.225566
2437.3,-57.4882
2437.4,-57.746721
2437.5,-57.481681
2437.6,-59.180326
2437.7,-58.868938
2437.8,-59.802224
2437.9,-59.85357
2438,-57.547891
2438.1,-56.8531
2438.2,-58.025353
2438.3,-57.076297
2438.4,-58.161169
2438.5,-58.068341
2438.6,-59.23255
2438.7,-57.176204
2438.8,-57.780757
2438.9,-58.7745
2439,-57.60201
2439.1,-58.896317
2439.2,-57.326284
2439.3,-58.303268
2439.4,-59.450986
2439.5,-57.602171
2439.6,-58.005968
2439.7,-58.540306
2439.8,-58.987024
2439.9,-59.290878
2440,-58.764953
2440.1,-57.56734
2440.2,-58.338595
2440.3,-59.339716
2440.4,-58.382698
2440.5,-57.969822
2440.6,-59.721079
2440.7,-58.517844
2440.8,-57.245075
2440.9,-58.234338
2441,-60.118588
2441.1,-58.926701
2441.2,-59.339705
2441.3,-59.2815
2441.4,-61.773791
2441.5,-58.014683
2441.6,-57.37916
2441.7,-57.513286
2441.8,-57.784156
2441.9,-57.895896
2442,-56.617262
2442.1,-56.459039
2442.2,-58.463829
2442.3,-56.973124
2442.4,-56.243352
2442.5,-57.162014
2442.6,-58.538925
2442.7,-58.011441
2442.8,-57.229417
2442.9,-58.728706
2443,-58.560677
2443.1,-59.201531
2443.2,-57.989838
2443.3,-60.03075
2443.4,-56.760653
2443.5,-58.256177
2443.6,-58.392187
2443.7,-57.566543
2443.8,-59.381395
2443.9,-59.137751
2444,-59.151267
2444.1,-57.261908
2444.2,-58.843177
2444.3,-59.718124
2444.4,-58.446537
2444.5,-57.604834
2444.6,-59.413526
2444.7,-60.860426
2444.8,-58.763468
2444.9,-58.512205
2445,-58.814335
2445.1,-59.641388
2445.2,-57.048327
2445.3,-60.468468
2445.4,-58.675304
2445.5,-58.330726
2445.6,-58.302047
2445.7,-57.589522
2445.8,-58.613754
2445.9,-60.390374
2446,-61.183053
2446.1,-57.551999
2446.2,-59.765427
2446.3,-57.46572
2446.4,-58.523991
2446.5,-60.263537
2446.6,-58.849147
2446.7,-58.87952
2446.8,-58.830987
2446.9,-58.571081
2447,-58.140117
2447.1,-57.87368
2447.2,-58.203381
2447.3,-58.456395
2447.4,-58.214396
2447.5,-57.880466
2447.6,-59.332389
2447.7,-61.809154
2447.8,-58.607689
2447.9,-58.97866
2448,-59.960807
2448.1,-59.858869
2448.2,-60.081604
2448.3,-59.252817
2448.4,-59.946239
2448.5,-58.211302
2448.6,-58.396707
2448.7,-60.239685
2448.8,-58.836208
2448.9,-58.688578
2449,-56.803674
2449.1,-58.515638
2449.2,-59.084967
2449.3,-58.182637
2449.4,-58.953691
2449.5,-58.704852
2449.6,-59.319276
2449.7,-58.469899
2449.8,-61.462826
2449.9,-57.697987
2450,-58.51327
2450.1,-58.645621
2450.2,-59.150443
2450.3,-58.150281
2450.4,-58.656183
2450.5,-59.444228
2450.6,-56.43792
2450.7,-58.304411
2450.8,-58.018503
2450.9,-58.438784
2451,-58.206488
2451.1,-60.17142
2451.2,-57.340989
2451.3,-58.324437
2451.4,-58.505033
2451.5,-59.91308
2451.6,-58.199373
2451.7,-58.528148
2451.8,-58.376548
2451.9,-58.596944
2452,-59.460039
2452.1,-57.069153
2452.2,-57.901439
2452.3,-58.69179
2452.4,-58.594307
2452.5,-59.263416
2452.6,-56.764747
2452.7,-59.746152
2452.8,-57.647954
2452.9,-58.324177
2453,-58.658427
2453.1,-58.108084
2453.2,-58.443526
2453.3,-59.028476
2453.4,-57.06687
2453.5,-57.84345
2453.6,-57.376204
2453.7,-56.665812
2453.8,-59.222361
2453.9,-58.249894
2454,-58.642868
2454.1,-60.474502
2454.2,-58.371364
2454.3,-59.017956
2454.4,-57.869063
2454.5,-57.71392
2454.6,-59.386048
2454.7,-59.804223
2454.8,-58.791355
2454.9,-55.991908
2455,-58.057843
2455.1,-60.387786
2455.2,-58.525704
2455.3,-58.400169
2455.4,-57.950106
2455.5,-56.077796
2455.6,-57.704025
2455.7,-60.068583
2455.8,-57.136807
2455.9,-58.53418
2456,-60.632552
2456.1,-57.547146
2456.2,-56.876436
2456.3,-58.973417
2456.4,-56.714647
2456.5,-58.257096
2456.6,-57.333823
2456.7,-57.705793
2456.8,-57.56205
2456.9,-58.232332
2457,-57.049716
2457.1,-57.045304
2457.2,-58.607583
2457.3,-57.796332
2457.4,-56.753238
2457.5,-59.912319
2457.6,-59.96567
2457.7,-59.044219
2457.8,-58.327714
2457.9,-58.388442
2458,-58.751801
2458.1,-58.782188
2458.2,-58.707568
2458.3,-59.09307
2458.4,-58.660322
2458.5,-57.053124
2458.6,-57.26222
2458.7,-58.623585
2458.8,-57.517557
2458.9,-59.870537
2459,-60.133323
2459.1,-61.142749
2459.2,-57.443382
2459.3,-57.164826
2459.4,-57.336711
2459.5,-60.810291
2459.6,-58.362957
2459.7,-58.277812
2459.8,-58.494074
2459.9,-58.616082
2460,-58.46313
2460.1,-57.627183
2460.2,-59.365135
2460.3,-57.494717
2460.4,-58.426209
2460.5,-58.996251
2460.6,-60.438054
2460.7,-57.754773
2460.8,-59.151489
2460.9,-57.800516
2461,-60.083242
2461.1,-57.712831
2461.2,-59.128896
2461.3,-57.088849
2461.4,-59.793763
2461.5,-58.994478
2461.6,-59.566603
2461.7,-58.343495
2461.8,-58.751131
2461.9,-57.276549
2462,-58.314682
2462.1,-58.158165
2462.2,-58.691898
2462.3,-59.045772
2462.4,-58.057144
2462.5,-59.009813
2462.6,-57.075257
2462.7,-59.701958
2462.8,-54.839924
2462.9,-58.783915
2463,-59.44979
2463.1,-60.020699
2463.2,-59.973869
2463.3,-58.076039
2463.4,-60.660994
2463.5,-58.30937
2463.6,-58.99606
2463.7,-58.781905
2463.8,-58.005272
2463.9,-57.593262
2464,-57.696429
2464.1,-56.998453
2464.2,-57.41615
2464.3,-58.516476
2464.4,-58.18067
2464.5,-58.651672
2464.6,-59.541812
2464.7,-58.733808
2464.8,-60.337909
2464.9,-59.134566
2465,-59.131424
2465.1,-59.968387
2465.2,-58.461814
2465.3,-59.300467
2465.4,-59.367267
2465.5,-59.353149
2465.6,-58.797353
2465.7,-58.591692
2465.8,-57.865912
2465.9,-60.331343
2466,-58.409499
2466.1,-57.79054
2466.2,-58.826899
2466.3,-58.81232
2466.4,-57.594856
2466.5,-58.993486
2466.6,-58.438538
2466.7,-57.448945
2466.8,-59.913093
2466.9,-57.825597
2467,-58.699574
2467.1,-59.009521
2467.2,-59.294561
2467.3,-58.132822
2467.4,-57.498417
2467.5,-59.034127
2467.6,-57.116026
2467.7,-58.826087
2467.8,-57.482036
2467.9,-59.020302
2468,-57.338076
2468.1,-58.342245
2468.2,-57.876459
2468.3,-57.226484
2468.4,-58.130418
2468.5,-58.794557
2468.6,-58.754509
2468.7,-58.369998
2468.8,-57.554776
2468.9,-58.272071
2469,-56.68161
2469.1,-59.567224
2469.2,-58.634262
2469.3,-58.561878
2469.4,-57.400863
2469.5,-57.20054
2469.6,-58.431913
2469.7,-58.000034
2469.8,-57.392515
2469.9,-58.541029
2470,-59.882109
2470.1,-57.74161
2470.2,-59.519057
2470.3,-57.901831
2470.4,-59.270589
2470.5,-60.155994
2470.6,-59.948044
2470.7,-59.977024
2470.8,-60.582225
2470.9,-58.92285
2471,-58.709231
2471.1,-57.591189
2471.2,-58.482108
2471.3,-57.693111
2471.4,-58.117096
2471.5,-59.566758
2471.6,-56.936359
2471.7,-57.334277
2471.8,-57.534492
2471.9,-58.560005
2472,-57.169242
2472.1,-55.962545
2472.2,-57.475862
2472.3,-56.101429
2472.4,-56.415411
2472.5,-55.843407
2472.6,-57.619121
2472.7,-56.903743
2472.8,-60.764498
2472.9,-59.200926
2473,-58.770392
2473.1,-58.393716
2473.2,-58.924556
2473.3,-58.800184
2473.4,-58.136778
2473.5,-58.389938
2473.6,-59.160534
2473.7,-58.566592
2473.8,-59.442628
2473.9,-58.889286
2474,-58.790806
2474.1,-58.365355
2474.2,-60.522877
2474.3,-58.28869
2474.4,-58.321987
2474.5,-57.901056
2474.6,-59.133179
2474.7,-59.257022
2474.8,-57.525546
2474.9,-57.653616
2475,-56.796287
2475.1,-59.38954
2475.2,-58.203127
2475.3,-58.000082
2475.4,-58.578412
2475.5,-59.105115
2475.6,-61.067344
2475.7,-59.059095
2475.8,-59.203945
2475.9,-57.808685
2476,-59.421002
2476.1,-59.100904
2476.2,-58.076524
2476.3,-60.316035
2476.4,-58.301002
2476.5,-59.665436
2476.6,-59.370071
2476.7,-59.656455
2476.8,-59.793048
2476.9,-58.765372
2477,-60.153503
2477.1,-59.963571
2477.2,-59.070842
2477.3,-57.028613
2477.4,-57.866739
2477.5,-57.053991
2477.6,-58.101334
2477.7,-58.094967
2477.8,-58.343832
2477.9,-58.686801
2478,-58.595964
2478.1,-57.342131
2478.2,-59.673972
2478.3,-58.301341
2478.4,-56.561718
2478.5,-59.711856
2478.6,-58.612842
2478.7,-58.942739
2478.8,-59.279417
2478.9,-59.109737
2479,-57.367382
2479.1,-58.007733
2479.2,-60.453786
2479.3,-57.861053
2479.4,-60.249184
2479.5,-59.122197
2479.6,-58.907134
2479.7,-58.986679
2479.8,-59.691295
2479.9,-58.765698
2480,-57.80759
2480.1,-59.175171
2480.2,-60.136629
2480.3,-59.805617
2480.4,-58.31589
2480.5,-58.876088
2480.6,-58.312302
2480.7,-60.363129
2480.8,-56.953175
2480.9,-58.833157
2481,-58.200549
2481.1,-58.36277
2481.2,-57.364878
2481.3,-58.699549
2481.4,-61.155964
2481.5,-57.99305
2481.6,-58.674979
2481.7,-58.645091
2481.8,-58.165686
2481.9,-58.354771
2482,-57.654545
2482.1,-59.705452
2482.2,-58.240289
2482.3,-59.619439
2482.4,-58.815814
2482.5,-59.401196
2482.6,-58.752979
2482.7,-58.435136
2482.8,-58.624131
2482.9,-58.776735
2483,-57.240357
2483.1,-59.391113
2483.2,-59.793575
2483.3,-58.130332
2483.4,-59.576028
2483.5,-57.254082
2483.6,-58.913192
2483.7,-58.837074
2483.8,-58.597178
2483.9,-58.438686
2484,-58.336795
2484.1,-58.578152
2484.2,-59.740787
2484.3,-59.393369
2484.4,-59.572752
2484.5,-57.072176
2484.6,-58.376981
2484.7,-57.596584
2484.8,-60.023573
2484.9,-57.634458
2485,-58.700234
2485.1,-57.343052
2485.2,-58.839325
2485.3,-58.925462
2485.4,-60.443331
2485.5,-58.524133
2485.6,-59.305936
2485.7,-57.592818
2485.8,-58.516695
2485.9,-58.758159
2486,-59.727603
2486.1,-59.317324
2486.2,-59.342792
2486.3,-59.140158
2486.4,-57.276622
2486.5,-58.054008
2486.6,-57.04081
2486.7,-57.280852
2486.8,-59.165969
2486.9,-56.815411
2487,-58.557303
2487.1,-57.180389
2487.2,-57.547426
2487.3,-57.986788
2487.4,-59.125182
2487.5,-59.677533
2487.6,-57.055345
2487.7,-57.82809
2487.8,-58.898135
2487.9,-58.472406
2488,-58.242733
2488.1,-57.252136
2488.2,-57.379907
2488.3,-58.213848
2488.4,-59.636069
2488.5,-57.90699
2488.6,-57.963623
2488.7,-59.426182
2488.8,-57.432043
2488.9,-61.382262
2489,-58.16088
2489.1,-59.43486
2489.2,-58.585846
2489.3,-58.477114
2489.4,-59.190927
2489.5,-60.156246
2489.6,-58.75532
2489.7,-56.749306
2489.8,-58.474896
2489.9,-56.932009
2490,-56.034549
2490.1,-58.257642
2490.2,-58.192968
2490.3,-58.644755
2490.4,-58.060349
2490.5,-57.739421
2490.6,-59.166784
2490.7,-58.998215
2490.8,-59.749916
2490.9,-59.394886
2491,-58.361415
2491.1,-59.810061
2491.2,-59.598982
2491.3,-58.910259
2491.4,-58.863107
2491.5,-57.466047
2491.6,-58.517462
2491.7,-58.354266
2491.8,-56.028786
2491.9,-57.83751
2492,-61.972891
2492.1,-59.034451
2492.2,-58.363142
2492.3,-60.635814
2492.4,-59.53654
2492.5,-58.636987
2492.6,-57.8845
2492.7,-58.72641
2492.8,-57.571657
2492.9,-56.696214
2493,-59.986908
2493.1,-59.067
2493.2,-58.045176
2493.3,-59.656942
2493.4,-58.033722
2493.5,-60.151665
2493.6,-57.641309
2493.7,-58.989805
2493.8,-59.336257
2493.9,-58.752995
2494,-58.707718
2494.1,-59.169145
2494.2,-59.686161
2494.3,-58.119721
2494.4,-57.849955
2494.5,-57.550814
2494.6,-60.998165
2494.7,-60.191957
2494.8,-58.525288
2494.9,-56.715884
2495,-60.145961
2495.1,-58.659199
2495.2,-57.995203
2495.3,-57.679376
2495.4,-57.820783
2495.5,-58.621943
2495.6,-59.332672
2495.7,-57.138873
2495.8,-55.245314
2495.9,-58.811961
2496,-59.611175
2496.1,-58.68097
2496.2,-56.96912
2496.3,-59.072386
2496.4,-59.939461
2496.5,-57.866298
2496.6,-58.796837
2496.7,-57.620191
2496.8,-58.497406
2496.9,-58.907268
2497,-58.139533
2497.1,-59.123659
2497.2,-59.155862
2497.3,-58.44186
2497.4,-57.105271
2497.5,-57.858946
2497.6,-58.623735
2497.7,-59.333234
2497.8,-58.570091
2497.9,-58.292599
2498,-59.43848
2498.1,-58.981179
2498.2,-59.299299
2498.3,-58.015957
2498.4,-59.648831
2498.5,-59.452343
2498.6,-59.09233
2498.7,-58.225536
2498.8,-60.52483
2498.9,-57.720383
2499,-59.209153
2499.1,-58.770714
2499.2,-57.727638
2499.3,-59.698483
2499.4,-58.137025
2499.5,-59.796488
2499.6,-57.788232
2499.7,-58.997017
2499.8,-58.772967
2499.9,-58.387636
2500,-58.954413
2500.1,-57.598566
2500.2,-59.14704
2500.3,-58.889558
2500.4,-59.229316
2500.5,-58.0932
2500.6,-59.279374
2500.7,-58.401852
2500.8,-56.636279
2500.9,-60.501369
2501,-57.500417
2501.1,-58.888193
2501.2,-57.175125
2501.3,-60.541006
2501.4,-59.732467
2501.5,-59.118273
2501.6,-58.9623
2501.7,-58.416568
2501.8,-58.258912
2501.9,-58.766068
2502,-57.305055
2502.1,-59.551972
2502.2,-57.659646
2502.3,-57.345744
2502.4,-59.199209
2502.5,-58.219865
2502.6,-56.426924
2502.7,-57.412925
2502.8,-59.394039
2502.9,-55.786602
2503,-57.317757
2503.1,-57.924687
2503.2,-57.147203
2503.3,-56.045427
2503.4,-59.69875
2503.5,-59.021518
2503.6,-60.005454
2503.7,-57.877751
2503.8,-57.760319
2503.9,-57.715037
2504,-60.030501
2504.1,-56.860543
2504.2,-58.601143
2504.3,-59.503604
2504.4,-56.684006
2504.5,-57.861316
2504.6,-57.176841
2504.7,-59.325685
2504.8,-58.028711
2504.9,-57.966332
2505,-59.220105
2505.1,-58.68216
2505.2,-60.547978
2505.3,-58.678657
2505.4,-58.033803
2505.5,-58.610782
2505.6,-59.695905
2505.7,-56.849743
2505.8,-59.647524
2505.9,-60.624985
2506,-60.081857
2506.1,-60.382586
2506.2,-58.530628
2506.3,-57.707944
2506.4,-58.921373
2506.5,-60.67737
2506.6,-58.392692
2506.7,-58.334039
2506.8,-58.826273
2506.9,-60.456629
2507,-58.869079
2507.1,-60.583114
2507.2,-59.638606
2507.3,-59.447601
2507.4,-59.255727
2507.5,-60.709666
2507.6,-58.629622
2507.7,-59.639445
2507.8,-59.166607
2507.9,-59.893016
2508,-59.346692
2508.1,-59.129036
2508.2,-58.917344
2508.3,-59.496995
2508.4,-58.817959
2508.5,-59.414424
2508.6,-59.842758
2508.7,-60.369495
2508.8,-60.554213
2508.9,-59.485355
2509,-60.704739
2509.1,-61.55386
2509.2,-60.951691
2509.3,-60.445081
2509.4,-61.221856
2509.5,-59.443343
2509.6,-62.692638
2509.7,-60.978883
2509.8,-60.439762
2509.9,-61.425695
2510,-61.579554
2510.1,-62.420932
2510.2,-58.700347
2510.3,-61.293419
2510.4,-60.581308
2510.5,-60.731078
2510.6,-60.280924
2510.7,-62.315945
2510.8,-61.667051
2510.9,-61.292713
2511,-60.397739
2511.1,-62.166904
2511.2,-61.226396
2511.3,-61.62132
2511.4,-59.911832
2511.5,-60.970153
2511.6,-59.401522
2511.7,-61.056781
2511.8,-61.281405
2511.9,-61.067646
2512,-60.031493
2512.1,-59.985858
2512.2,-61.802264
2512.3,-60.616941
2512.4,-59.892077
2512.5,-61.343343
2512.6,-60.136486
2512.7,-60.588941
2512.8,-61.012577
2512.9,-60.464585
2513,-61.064519
2513.1,-62.337773
2513.2,-60.924603
2513.3,-61.645969
2513.4,-61.319924
2513.5,-60.659885
2513.6,-60.26301
2513.7,-61.474543
2513.8,-60.78817
2513.9,-59.867547
2514,-60.822762
2514.1,-61.193645
2514.2,-60.391508
2514.3,-61.667223
2514.4,-59.671148
2514.5,-61.076803
2514.6,-60.685482
2514.7,-62.761472
2514.8,-61.370857
2514.9,-62.016696
2515,-61.17743
2515.1,-60.453173
2515.2,-60.606192
2515.3,-61.407011
2515.4,-60.305936
2515.5,-59.413388
2515.6,-62.671874
2515.7,-61.623735
2515.8,-62.583855
2515.9,-61.825726
2516,-62.898473
2516.1,-61.960848
2516.2,-60.84422
2516.3,-59.940348
2516.4,-61.943651
2516.5,-61.109364
2516.6,-59.596693
2516.7,-61.024135
2516.8,-60.932313
2516.9,-62.16707
2517,-62.768491
2517.1,-61.611795
2517.2,-60.794079
2517.3,-59.24401
2517.4,-60.413737
2517.5,-59.432581
2517.6,-63.428159
2517.7,-58.908099
2517.8,-61.426394
2517.9,-59.745878
2518,-60.332257
2518.1,-61.774825
2518.2,-59.572631
2518.3,-62.621887
2518.4,-61.290071
2518.5,-62.225772
2518.6,-61.281621
2518.7,-62.079929
2518.8,-62.262054
2518.9,-62.66561
2519,-60.800632
2519.1,-62.580743
2519.2,-59.703664
2519.3,-60.876219
2519.4,-63.544338
2519.5,-59.821825
2519.6,-59.776039
2519.7,-61.451349
2519.8,-61.850509
2519.9,-60.781424
2520,-62.630754
2520.1,-60.270313
2520.2,-61.402925
2520.3,-60.112859
2520.4,-61.243039
2520.5,-61.763268
2520.6,-63.27055
2520.7,-61.314714
2520.8,-59.999996
2520.9,-61.885256
2521,-61.726501
2521.1,-61.842208
2521.2,-63.874125
2521.3,-60.630518
2521.4,-59.870755
2521.5,-61.469697
2521.6,-60.860852
2521.7,-61.97866
2521.8,-61.084541
2521.9,-59.753519
2522,-61.967039
2522.1,-61.697209
2522.2,-60.895969
2522.3,-60.307294
2522.4,-61.710106
2522.5,-59.235286
2522.6,-61.703553
2522.7,-62.028499
2522.8,-60.947531
2522.9,-60.953811
2523,-61.365761
2523.1,-62.473862
2523.2,-60.844085
2523.3,-60.342168
2523.4,-61.976406
2523.5,-60.502416
2523.6,-61.500187
2523.7,-61.71434
2523.8,-61.092493
2523.9,-61.279304
2524,-59.979541
2524.1,-60.752475
2524.2,-61.201152
2524.3,-61.954779
2524.4,-61.160825
2524.5,-60.645867
2524.6,-61.822361
2524.7,-60.960891
2524.8,-62.999081
2524.9,-62.710979
2525,-61.858696
2525.1,-62.089043
2525.2,-61.822517
2525.3,-60.897099
2525.4,-60.405675
2525.5,-60.808401
2525.6,-61.255008
2525.7,-61.038889
2525.8,-61.307046
2525.9,-61.820442
2526,-61.245101
2526.1,-63.021983
2526.2,-62.537188
2526.3,-61.537464
2526.4,-62.077143
2526.5,-60.930759
2526.6,-64.121779
2526.7,-61.514997
2526.8,-60.812995
2526.9,-61.406694
2527,-59.690347
2527.1,-61.205732
2527.2,-59.731025
2527.3,-62.125624
2527.4,-60.943707
2527.5,-62.444905
2527.6,-62.002777
2527.7,-61.436095
2527.8,-60.74337
2527.9,-62.288109
2528,-59.045738
2528.1,-62.471331
2528.2,-61.419726
2528.3,-59.590307
2528.4,-60.80742
2528.5,-61.268723
2528.6,-61.938233
2528.7,-60.790625
2528.8,-59.031389
2528.9,-60.932748
2529,-63.251329
2529.1,-61.062694
2529.2,-63.330408
2529.3,-60.333445
2529.4,-60.341372
2529.5,-61.313661
2529.6,-60.970421
2529.7,-59.290237
2529.8,-62.257109
2529.9,-60.333292
2530,-60.079039
2530.1,-59.742049
2530.2,-61.70121
2530.3,-62.014924
2530.4,-59.267321
2530.5,-60.417274
2530.6,-62.029487
2530.7,-60.32913
2530.8,-60.73626
2530.9,-60.740752
2531,-62.275483
2531.1,-61.427908
2531.2,-61.354206
2531.3,-60.730906
2531.4,-59.716952
2531.5,-60.645853
2531.6,-62.384613
2531.7,-61.484432
2531.8,-59.620451
2531.9,-60.133014
2532,-61.475906
2532.1,-61.084723
2532.2,-61.07191
2532.3,-62.04767
2532.4,-60.707053
2532.5,-58.621444
2532.6,-59.421611
2532.7,-60.956947
2532.8,-59.49494
2532.9,-60.840002
2533,-60.545944
2533.1,-61.013511
2533.2,-59.345035
2533.3,-60.046477
2533.4,-61.587541
2533.5,-61.752299
2533.6,-59.810875
2533.7,-61.761704
2533.8,-60.168432
2533.9,-59.656289
2534,-62.448866
2534.1,-60.343388
2534.2,-60.792042
2534.3,-61.060397
2534.4,-60.208327
2534.5,-59.397232
2534.6,-61.091107
2534.7,-61.549258
2534.8,-61.306331
2534.9,-59.761248
2535,-60.710719
2535.1,-60.235871
2535.2,-62.309491
2535.3,-58.772534
2535.4,-59.759526
2535.5,-59.241047
2535.6,-61.064762
2535.7,-58.814353
2535.8,-60.891142
2535.9,-60.431073
2536,-60.242788
2536.1,-61.112753
2536.2,-62.701321
2536.3,-61.69471
2536.4,-59.222399
2536.5,-61.285798
2536.6,-60.084015
2536.7,-59.662199
2536.8,-59.060729
2536.9,-60.613823
2537,-60.09657
2537.1,-60.814699
2537.2,-59.616654
2537.3,-60.139835
2537.4,-59.854891
2537.5,-59.64693
2537.6,-61.891177
2537.7,-60.363804
2537.8,-59.675338
2537.9,-60.869601
2538,-60.384222
2538.1,-61.750408
2538.2,-59.87811
2538.3,-61.757698
2538.4,-60.767449
2538.5,-61.805112
2538.6,-60.889112
2538.7,-58.952399
2538.8,-58.744378
2538.9,-62.019121
2539,-58.899149
2539.1,-59.540026
2539.2,-60.177418
2539.3,-60.37687
2539.4,-61.848209
2539.5,-60.127371
2539.6,-61.405534
2539.7,-60.144252
2539.8,-58.18706
2539.9,-59.752917
2540,-61.319939
2540.1,-60.183769
2540.2,-60.693163
2540.3,-59.550538
2540.4,-60.83158
2540.5,-62.784724
2540.6,-59.115146
2540.7,-60.999956
2540.8,-61.426296
2540.9,-60.834457
2541,-60.611479
2541.1,-61.01879
2541.2,-60.134028
2541.3,-61.473082
2541.4,-59.442376
2541.5,-60.036452
2541.6,-60.400072
2541.7,-60.955508
2541.8,-59.810905
2541.9,-62.408495
2542,-59.183547
2542.1,-60.432101
2542.2,-59.412863
2542.3,-58.670918
2542.4,-61.095772
2542.5,-59.713747
2542.6,-60.585808
2542.7,-60.990597
2542.8,-60.694527
2542.9,-61.416981
2543,-61.691012
2543.1,-61.095781
2543.2,-60.24735
2543.3,-58.785055
2543.4,-59.598611
2543.5,-59.26527
2543.6,-60.020629
2543.7,-58.500543
2543.8,-60.027351
2543.9,-62.717541
2544,-60.45318
2544.1,-59.469028
2544.2,-59.57706
2544.3,-59.994068
2544.4,-60.346897
2544.5,-60.714461
2544.6,-60.039501
2544.7,-61.314926
2544.8,-60.686156
2544.9,-60.362172
2545,-59.881673
2545.1,-60.281476
2545.2,-60.840405
2545.3,-60.228402
2545.4,-60.584233
2545.5,-61.444296
2545.6,-61.282963
2545.7,-60.193613
2545.8,-59.789182
2545.9,-60.211635
2546,-61.48228
2546.1,-60.156139
2546.2,-61.176872
2546.3,-59.966292
2546.4,-59.304072
2546.5,-61.318544
2546.6,-59.286023
2546.7,-60.211102
2546.8,-59.168599
2546.9,-59.698722
2547,-59.303404
2547.1,-62.534335
2547.2,-60.979756
2547.3,-59.962976
2547.4,-59.674086
2547.5,-60.110665
2547.6,-60.373415
2547.7,-61.244552
2547.8,-60.76874
2547.9,-60.158193
2548,-60.153597
2548.1,-59.816357
2548.2,-59.730267
2548.3,-61.274743
2548.4,-61.698661
2548.5,-59.12664
2548.6,-59.805156
2548.7,-60.128732
2548.8,-60.751389
2548.9,-59.791091
2549,-61.694647
2549.1,-59.257211
2549.2,-59.835614
2549.3,-61.082987
2549.4,-60.056807
2549.5,-60.02884
2549.6,-60.807123
2549.7,-60.302645
2549.8,-60.287437
2549.9,-62.382949
2550,-60.661384
2550.1,-60.776192
2550.2,-58.134368
2550.3,-60.031711
2550.4,-60.43279
2550.5,-59.48608
2550.6,-58.630082
2550.7,-58.723917
2550.8,-61.679879
2550.9,-57.770636
2551,-60.556017
2551.1,-59.294046
2551.2,-59.441121
2551.3,-59.583257
2551.4,-60.083522
2551.5,-61.029462
2551.6,-59.606022
2551.7,-60.067414
2551.8,-60.621771
2551.9,-60.398399
2552,-60.388933
2552.1,-60.748443
2552.2,-59.838626
2552.3,-60.162735
2552.4,-60.998174
2552.5,-59.501232
2552.6,-59.763292
2552.7,-59.719817
2552.8,-59.031717
2552.9,-60.263339
2553,-60.268511
2553.1,-59.219075
2553.2,-60.541695
2553.3,-58.189582
2553.4,-59.644617
2553.5,-58.852284
2553.6,-61.07604
2553.7,-60.668249
2553.8,-60.209634
2553.9,-60.19888
2554,-61.262764
2554.1,-60.316396
2554.2,-60.465295
2554.3,-59.288711
2554.4,-60.108639
2554.5,-61.717984
2554.6,-60.399201
2554.7,-60.358181
2554.8,-59.472341
2554.9,-61.070686
2555,-59.784072
2555.1,-58.921135
2555.2,-60.277349
2555.3,-57.741438
2555.4,-60.978698
2555.5,-58.683802
2555.6,-58.344264
2555.7,-60.946661
2555.8,-59.060479
2555.9,-60.046519
2556,-60.296677
2556.1,-60.852398
2556.2,-59.456339
2556.3,-60.09484
2556.4,-61.339082
2556.5,-61.712069
2556.6,-58.626714
2556.7,-60.328804
2556.8,-60.428864
2556.9,-60.43632
2557,-61.037731
2557.1,-60.256663
2557.2,-59.738265
2557.3,-57.852614
2557.4,-60.463692
2557.5,-60.655222
2557.6,-60.053473
2557.7,-58.042797
2557.8,-59.878473
2557.9,-62.058047
2558,-59.21439
2558.1,-59.885238
2558.2,-60.948946
2558.3,-59.882489
2558.4,-58.239766
2558.5,-59.825788
2558.6,-60.17893
2558.7,-61.209571
2558.8,-59.234161
2558.9,-59.670363
2559,-60.104256
2559.1,-58.926648
2559.2,-61.981581
2559.3,-59.383277
2559.4,-57.502467
2559.5,-57.495934
2559.6,-59.019507
2559.7,-59.479287
2559.8,-58.802991
2559.9,-59.438677
2560,-59.916019
2560.1,-61.498896
2560.2,-60.065854
2560.3,-60.673954
2560.4,-60.42336
2560.5,-60.579162
2560.6,-58.873786
2560.7,-60.888301
2560.8,-59.599822
2560.9,-59.879114
2561,-60.521171
2561.1,-58.508871
2561.2,-58.049362
2561.3,-59.715261
2561.4,-59.429555
2561.5,-60.549942
2561.6,-59.498142
2561.7,-59.379086
2561.8,-59.445816
2561.9,-58.752997
2562,-59.211185
2562.1,-60.357601
2562.2,-59.69861
2562.3,-60.800075
2562.4,-59.14021
2562.5,-59.987149
2562.6,-60.37153
2562.7,-58.071927
2562.8,-60.243106
2562.9,-61.592986
2563,-60.012012
2563.1,-59.754561
2563.2,-59.194703
2563.3,-60.270919
2563.4,-57.843511
2563.5,-60.584191
2563.6,-60.337981
2563.7,-60.079826
2563.8,-59.562757
2563.9,-60.268231
2564,-59.949304
2564.1,-60.79617
2564.2,-62.252733
2564.3,-59.430911
2564.4,-59.994302
2564.5,-59.801501
2564.6,-59.979017
2564.7,-60.380922
2564.8,-60.473915
2564.9,-60.825894
2565,-61.75316
2565.1,-58.530212
2565.2,-60.393977
2565.3,-60.83001
2565.4,-59.394198
2565.5,-60.851219
2565.6,-59.232275
2565.7,-60.778367
2565.8,-58.596663
2565.9,-60.036333
2566,-59.339069
2566.1,-60.546527
2566.2,-58.782237
2566.3,-59.822536
2566.4,-60.440591
2566.5,-60.613822
2566.6,-61.420663
2566.7,-59.594246
2566.8,-60.664059
2566.9,-58.537502
2567,-59.797897
2567.1,-61.030366
2567.2,-59.938378
2567.3,-60.864374
2567.4,-60.111404
2567.5,-60.239156
2567.6,-60.342441
2567.7,-60.042092
2567.8,-58.79658
2567.9,-62.058316
2568,-61.049328
2568.1,-59.465167
2568.2,-60.827373
2568.3,-60.10042
2568.4,-60.895648
2568.5,-59.940805
2568.6,-61.207353
2568.7,-59.646771
2568.8,-59.317698
2568.9,-60.714474
2569,-58.706987
2569.1,-60.099999
2569.2,-59.82568
2569.3,-61.986994
2569.4,-59.490426
2569.5,-60.997296
2569.6,-59.047341
2569.7,-61.592403
2569.8,-59.562431
2569.9,-60.179233
2570,-58.490372
2570.1,-60.163884
2570.2,-60.041535
2570.3,-60.389445
2570.4,-58.760715
2570.5,-60.326374
2570.6,-62.03089
2570.7,-58.422865
2570.8,-59.520377
2570.9,-60.337801
2571,-61.46702
2571.1,-58.399222
2571.2,-61.001986
2571.3,-60.390718
2571.4,-60.007234
2571.5,-60.410041
2571.6,-59.856127
2571.7,-60.034635
2571.8,-60.470946
2571.9,-59.750973
2572,-61.076075
2572.1,-62.601784
2572.2,-60.298972
2572.3,-60.577552
2572.4,-60.497867
2572.5,-64.163475
2572.6,-58.538766
2572.7,-59.24356
2572.8,-59.707614
2572.9,-60.039202
2573,-61.832214
2573.1,-60.211271
2573.2,-59.367286
2573.3,-58.984882
2573.4,-59.347551
2573.5,-61.1248
2573.6,-60.472089
2573.7,-59.282107
2573.8,-60.481813
2573.9,-62.392191
2574,-61.057913
2574.1,-58.74832
2574.2,-60.602781
2574.3,-61.118747
2574.4,-59.376987
2574.5,-59.784162
2574.6,-62.003102
2574.7,-59.956402
2574.8,-60.650868
2574.9,-60.70498
2575,-59.742983
2575.1,-62.469365
2575.2,-58.904607
2575.3,-60.011247
2575.4,-59.161174
2575.5,-59.15071
2575.6,-59.640341
2575.7,-59.461576
2575.8,-61.550469
2575.9,-62.417246
2576,-60.492241
2576.1,-60.364605
2576.2,-59.929058
2576.3,-60.097228
2576.4,-60.541845
2576.5,-62.497064
2576.6,-59.633948
2576.7,-62.716921
2576.8,-59.924304
2576.9,-58.740718
2577,-59.451939
2577.1,-62.047479
2577.2,-59.381701
2577.3,-59.411853
2577.4,-61.550746
2577.5,-60.810296
2577.6,-59.600972
2577.7,-57.973048
2577.8,-60.413964
2577.9,-61.291218
2578,-59.469568
2578.1,-60.400114
2578.2,-60.896875
2578.3,-59.185102
2578.4,-59.689777
2578.5,-58.35596
2578.6,-61.218676
2578.7,-60.214319
2578.8,-59.980198
2578.9,-61.070061
2579,-60.178673
2579.1,-60.172796
2579.2,-60.285255
2579.3,-60.754412
2579.4,-62.437794
2579.5,-59.67665
2579.6,-61.359793
2579.7,-60.249755
2579.8,-61.04485
2579.9,-60.531801
2580,-59.060204
2580.1,-60.294379
2580.2,-61.089761
2580.3,-59.272198
2580.4,-58.957276
2580.5,-59.126385
2580.6,-58.542828
2580.7,-61.993928
2580.8,-59.852542
2580.9,-58.722385
2581,-60.656636
2581.1,-61.192413
2581.2,-58.486432
2581.3,-61.133446
2581.4,-60.193189
2581.5,-59.678933
2581.6,-58.511257
2581.7,-61.359981
2581.8,-61.872497
2581.9,-60.644045
2582,-59.657235
2582.1,-59.345255
2582.2,-60.419661
2582.3,-60.646784
2582.4,-61.184077
2582.5,-59.661259
2582.6,-59.205848
2582.7,-61.186074
2582.8,-61.95653
2582.9,-61.237661
2583,-60.56585
2583.1,-59.510424
2583.2,-60.451075
2583.3,-58.512937
2583.4,-60.787989
2583.5,-61.846457
2583.6,-60.387549
2583.7,-59.285097
2583.8,-60.634542
2583.9,-60.10348
2584,-58.676754
2584.1,-59.702941
2584.2,-59.743089
2584.3,-60.41359
2584.4,-60.567223
2584.5,-59.13464
2584.6,-61.81534
2584.7,-61.354361
2584.8,-62.119935
2584.9,-60.657188
2585,-60.767921
2585.1,-61.728869
2585.2,-59.78691
2585.3,-59.414357
2585.4,-60.718278
2585.5,-58.417719
2585.6,-62.731854
2585.7,-62.175357
2585.8,-59.541081
2585.9,-60.361733
2586,-59.74288
2586.1,-60.697469
2586.2,-60.055921
2586.3,-61.569567
2586.4,-62.989432
2586.5,-61.264899
2586.6,-59.430781
2586.7,-58.279325
2586.8,-61.682396
2586.9,-59.483299
2587,-60.892544
2587.1,-60.615091
2587.2,-60.728381
2587.3,-58.439363
2587.4,-61.895274
2587.5,-58.717717
2587.6,-59.619625
2587.7,-61.859953
2587.8,-60.807993
2587.9,-61.674624
2588,-59.090939
2588.1,-60.659212
2588.2,-58.528291
2588.3,-59.621395
2588.4,-59.474913
2588.5,-59.808616
2588.6,-59.785788
2588.7,-59.342485
2588.8,-59.250835
2588.9,-61.308197
2589,-59.155172
2589.1,-61.565156
2589.2,-60.871937
2589.3,-61.76471
2589.4,-59.10251
2589.5,-59.533805
2589.6,-59.466142
2589.7,-61.364394
2589.8,-59.759143
2589.9,-59.622125
2590,-61.219608
2590.1,-62.217514
2590.2,-59.843709
2590.3,-60.115431
2590.4,-59.955741
2590.5,-58.508116
2590.6,-61.013996
2590.7,-59.917821
2590.8,-60.907392
2590.9,-60.266158
2591,-59.812256
2591.1,-62.662251
2591.2,-60.427931
2591.3,-61.365616
2591.4,-60.000477
2591.5,-60.75792
2591.6,-60.784232
2591.7,-60.543238
2591.8,-60.043347
2591.9,-59.457664
2592,-59.833604
2592.1,-60.426295
2592.2,-59.753454
2592.3,-60.954814
2592.4,-60.689319
2592.5,-62.110968
2592.6,-58.446583
2592.7,-61.048692
2592.8,-61.089917
2592.9,-58.519169
2593,-58.505
2593.1,-61.212898
2593.2,-59.432164
2593.3,-61.115974
2593.4,-62.098198
2593.5,-61.639693
2593.6,-61.626009
2593.7,-60.612867
2593.8,-59.467558
2593.9,-60.214476
2594,-58.489932
2594.1,-59.854355
2594.2,-59.859128
2594.3,-60.264575
2594.4,-60.677668
2594.5,-60.714684
2594.6,-61.396279
2594.7,-62.198014
2594.8,-59.626834
2594.9,-61.38703
2595,-59.462625
2595.1,-60.565607
2595.2,-62.026651
2595.3,-58.362789
2595.4,-59.615367
2595.5,-59.541088
2595.6,-60.000893
2595.7,-60.554027
2595.8,-58.885202
2595.9,-61.002473
2596,-59.102898
2596.1,-59.608726
2596.2,-58.256476
2596.3,-58.675339
2596.4,-59.942099
2596.5,-61.300718
2596.6,-60.104705
2596.7,-60.312257
2596.8,-59.486494
2596.9,-60.123065
2597,-59.588598
2597.1,-60.984441
2597.2,-60.315209
2597.3,-60.995188
2597.4,-62.620281
2597.5,-61.193776
2597.6,-60.579142
2597.7,-60.807828
2597.8,-60.504144
2597.9,-60.402991
2598,-62.078998
2598.1,-60.298097
2598.2,-60.122885
2598.3,-59.51643
2598.4,-60.974802
2598.5,-59.016671
2598.6,-57.965746
2598.7,-63.327268
2598.8,-59.445946
2598.9,-60.357745
2599,-60.253315
2599.1,-60.657792
2599.2,-60.238332
2599.3,-61.060906
2599.4,-61.670583
2599.5,-61.982467
2599.6,-59.488963
2599.7,-60.791646
2599.8,-61.404037
2599.9,-60.19958
2600,-59.776397
2600.1,-61.864985
2600.2,-59.808725
2600.3,-61.687933
2600.4,-61.799683
2600.5,-59.121377
2600.6,-61.224952
2600.7,-60.426109
2600.8,-62.651898
2600.9,-59.865034
2601,-58.477286
2601.1,-60.653789
2601.2,-60.403889
2601.3,-60.799286
2601.4,-63.35548
2601.5,-60.433132
2601.6,-60.906194
2601.7,-59.286812
2601.8,-59.05936
2601.9,-59.940101
2602,-59.866124
2602.1,-60.527722
2602.2,-60.58343
2602.3,-62.509161
2602.4,-61.445463
2602.5,-60.352609
2602.6,-59.817137
2602.7,-60.251088
2602.8,-58.838791
2602.9,-59.931828
2603,-61.524854
2603.1,-59.372683
2603.2,-60.612121
2603.3,-60.081408
2603.4,-59.026861
2603.5,-60.087968
2603.6,-59.982807
2603.7,-61.279062
2603.8,-60.873192
2603.9,-61.922272
2604,-59.639648
2604.1,-61.984952
2604.2,-58.638589
2604.3,-61.098244
2604.4,-59.368419
2604.5,-59.064845
2604.6,-60.472965
2604.7,-60.446899
2604.8,-59.768437
2604.9,-59.691846
2605,-61.330916
2605.1,-61.055381
2605.2,-60.504447
2605.3,-59.616936
2605.4,-59.845242
2605.5,-59.903744
2605.6,-59.704238
2605.7,-58.573178
2605.8,-59.506919
2605.9,-60.404432
2606,-61.125518
2606.1,-59.526001
2606.2,-59.686914
2606.3,-61.102067
2606.4,-60.238098
2606.5,-60.056744
2606.6,-59.40639
2606.7,-61.4329
2606.8,-61.559267
2606.9,-57.176026
2607,-60.296838
2607.1,-61.120837
2607.2,-60.707001
2607.3,-59.431516
2607.4,-61.409756
2607.5,-60.151183
2607.6,-61.784903
2607.7,-59.086324
2607.8,-60.667551
2607.9,-60.104027
2608,-60.521259
2608.1,-61.183011
2608.2,-60.496116
2608.3,-59.617555
2608.4,-60.067156
2608.5,-58.316522
2608.6,-60.332095
2608.7,-60.802993
2608.8,-61.298703
2608.9,-62.08198
2609,-61.404608
2609.1,-61.410219
2609.2,-60.879509
2609.3,-60.329971
2609.4,-60.50266
2609.5,-60.096249
2609.6,-60.133198
2609.7,-61.148954
2609.8,-60.100398
2609.9,-60.20823
2610,-58.943709
2610.1,-60.236431
2610.2,-60.789607
2610.3,-59.268328
2610.4,-62.312155
2610.5,-60.969083
2610.6,-58.671163
2610.7,-61.790128
2610.8,-60.349762
2610.9,-57.279363
2611,-61.246067
2611.1,-60.758999
2611.2,-58.184532
2611.3,-60.89476
2611.4,-59.550975
2611.5,-59.760337
2611.6,-60.035502
2611.7,-59.946925
2611.8,-61.463726
2611.9,-60.862025
2612,-59.984701
2612.1,-59.681525
2612.2,-60.593315
2612.3,-61.756075
2612.4,-60.287621
2612.5,-60.731239
2612.6,-60.429035
2612.7,-60.481083
2612.8,-61.020976
2612.9,-61.893016
2613,-59.559327
2613.1,-59.642249
2613.2,-59.620406
2613.3,-59.819257
2613.4,-59.12452
2613.5,-61.046456
2613.6,-61.875015
2613.7,-61.160283
2613.8,-61.094796
2613.9,-60.236393
2614,-60.2594
2614.1,-62.384818
2614.2,-60.192717
2614.3,-61.200114
2614.4,-60.78309
2614.5,-60.275762
2614.6,-58.114932
2614.7,-62.18099
2614.8,-61.22176
2614.9,-59.934774
2615,-60.447792
2615.1,-61.349999
2615.2,-61.690264
2615.3,-61.41365
2615.4,-60.401336
2615.5,-61.196994
2615.6,-60.090304
2615.7,-60.655477
2615.8,-58.044472
2615.9,-59.421132
2616,-58.810831
2616.1,-59.506752
2616.2,-60.499571
2616.3,-60.584761
2616.4,-60.147424
2616.5,-60.853782
2616.6,-59.840426
2616.7,-59.085449
2616.8,-59.859975
2616.9,-60.199132
2617,-59.173584
2617.1,-59.986462
2617.2,-60.793138
2617.3,-61.116779
2617.4,-59.637599
2617.5,-59.702304
2617.6,-59.258318
2617.7,-59.327804
2617.8,-59.504956
2617.9,-61.682501
2618,-61.164564
2618.1,-59.620227
2618.2,-60.568792
2618.3,-60.452021
2618.4,-61.194371
2618.5,-60.287152
2618.6,-60.768162
2618.7,-61.506016
2618.8,-59.78139
2618.9,-61.316716
2619,-61.290186
2619.1,-60.19686
2619.2,-60.371363
2619.3,-58.71567
2619.4,-61.445475
2619.5,-60.676283
2619.6,-60.614343
2619.7,-60.36795
2619.8,-60.777243
2619.9,-58.632549
2620,-58.330286
2620.1,-58.937963
2620.2,-60.283914
2620.3,-60.119046
2620.4,-61.263201
2620.5,-58.36723
2620.6,-59.560616
2620.7,-58.929034
2620.8,-59.905468
2620.9,-61.891782
2621,-59.43068
2621.1,-60.340676
2621.2,-59.666634
2621.3,-60.171719
2621.4,-61.536734
2621.5,-58.825161
2621.6,-58.997168
2621.7,-59.701171
2621.8,-59.711268
2621.9,-60.397909
2622,-60.452697
2622.1,-59.845028
2622.2,-59.702464
2622.3,-59.118821
2622.4,-58.581088
2622.5,-60.475839
2622.6,-60.248252
2622.7,-59.813344
2622.8,-60.998615
2622.9,-61.504291
2623,-59.016529
2623.1,-60.493587
2623.2,-60.455716
2623.3,-59.86244
2623.4,-61.171492
2623.5,-59.119467
2623.6,-61.184568
2623.7,-59.015685
2623.8,-60.845012
2623.9,-58.698247
2624,-60.270722
2624.1,-60.20987
2624.2,-60.319856
2624.3,-59.666301
2624.4,-60.552507
2624.5,-60.317241
2624.6,-60.253853
2624.7,-59.024364
2624.8,-59.790399
2624.9,-58.370003
2625,-59.079775
2625.1,-60.128526
2625.2,-62.338252
2625.3,-60.385523
2625.4,-59.097422
2625.5,-60.683509
2625.6,-60.67779
2625.7,-59.202659
2625.8,-60.974749
2625.9,-59.628923
2626,-60.708669
2626.1,-60.679007
2626.2,-59.527682
2626.3,-60.176803
2626.4,-60.809139
2626.5,-59.212535
2626.6,-61.888718
2626.7,-62.300516
2626.8,-60.818651
2626.9,-58.672443
2627,-61.846055
2627.1,-59.622024
2627.2,-59.063293
2627.3,-59.992668
2627.4,-58.360534
2627.5,-61.349998
2627.6,-59.525831
2627.7,-59.185084
2627.8,-59.906941
2627.9,-61.121319
2628,-60.670035
2628.1,-61.54686
2628.2,-60.412569
2628.3,-60.784106
2628.4,-60.436394
2628.5,-59.575416
2628.6,-60.973785
2628.7,-61.249464
2628.8,-60.135686
2628.9,-61.173224
2629,-60.458695
2629.1,-59.954021
2629.2,-60.195086
2629.3,-60.273093
2629.4,-60.097759
2629.5,-61.344338
2629.6,-61.533809
2629.7,-60.831449
2629.8,-60.341503
2629.9,-60.552763
2630,-59.725184
2630.1,-59.340673
2630.2,-61.15285
2630.3,-58.73039
2630.4,-60.02378
2630.5,-60.546685
2630.6,-59.301129
2630.7,-59.323597
2630.8,-61.051392
2630.9,-60.793177
2631,-59.397002
2631.1,-61.192783
2631.2,-60.242541
2631.3,-59.891338
2631.4,-61.708331
2631.5,-61.36024
2631.6,-62.200522
2631.7,-59.86613
2631.8,-60.511151
2631.9,-60.663167
2632,-61.928902
2632.1,-60.587495
2632.2,-60.552146
2632.3,-61.495171
2632.4,-59.339419
2632.5,-60.519554
2632.6,-60.313204
2632.7,-60.328065
2632.8,-59.711222
2632.9,-58.856703
2633,-60.031018
2633.1,-58.907284
2633.2,-61.69674
2633.3,-60.982161
2633.4,-61.229875
2633.5,-61.212752
2633.6,-58.831975
2633.7,-62.686089
2633.8,-62.180106
2633.9,-60.339998
2634,-60.205401
2634.1,-60.554629
2634.2,-60.793753
2634.3,-61.109473
2634.4,-61.633916
2634.5,-61.183218
2634.6,-60.57258
2634.7,-60.402035
2634.8,-59.829861
2634.9,-60.909028
2635,-59.591112
2635.1,-59.889458
2635.2,-61.187745
2635.3,-60.201065
2635.4,-61.331403
2635.5,-60.812296
2635.6,-59.930741
2635.7,-60.824237
2635.8,-59.966135
2635.9,-61.196867
2636,-60.584044
2636.1,-60.393212
2636.2,-60.205865
2636.3,-60.94776
2636.4,-60.47141
2636.5,-61.742131
2636.6,-59.635235
2636.7,-61.380823
2636.8,-61.14365
2636.9,-60.323768
2637,-61.904139
2637.1,-61.459941
2637.2,-61.591255
2637.3,-58.94374
2637.4,-58.89678
2637.5,-61.646709
2637.6,-59.543741
2637.7,-60.322412
2637.8,-60.356481
2637.9,-59.268576
2638,-61.091639
2638.1,-60.288522
2638.2,-62.056687
2638.3,-60.821443
2638.4,-61.148581
2638.5,-59.857513
2638.6,-60.642308
2638.7,-60.869885
2638.8,-60.139343
2638.9,-58.86263
2639,-60.171097
2639.1,-60.038389
2639.2,-60.431875
2639.3,-60.169463
2639.4,-58.669914
2639.5,-60.297237
2639.6,-58.849086
2639.7,-58.687181
2639.8,-61.145273
2639.9,-61.470343
2640,-59.909347
2640.1,-60.139017
2640.2,-59.686926
2640.3,-61.239148
2640.4,-60.638765
2640.5,-59.906363
2640.6,-60.418246
2640.7,-59.998542
2640.8,-60.005387
2640.9,-59.760003
2641,-60.68078
2641.1,-58.826181
2641.2,-59.362217
2641.3,-59.588457
2641.4,-60.765562
2641.5,-58.436878
2641.6,-61.221741
2641.7,-60.443956
2641.8,-60.37046
2641.9,-62.979943
2642,-59.663714
2642.1,-61.596198
2642.2,-60.023354
2642.3,-61.736019
2642.4,-60.013868
2642.5,-60.278787
2642.6,-58.944679
2642.7,-61.177398
2642.8,-61.121711
2642.9,-59.320382
2643,-61.312829
2643.1,-61.221345
2643.2,-62.32734
2643.3,-60.397294
2643.4,-60.175751
2643.5,-60.973809
2643.6,-61.385775
2643.7,-59.921876
2643.8,-59.765479
2643.9,-60.833236
2644,-59.67432
2644.1,-61.325707
2644.2,-60.322439
2644.3,-60.333566
2644.4,-60.420772
2644.5,-60.978626
2644.6,-61.252837
2644.7,-62.247668
2644.8,-60.076418
2644.9,-61.154642
2645,-60.429459
2645.1,-60.402501
2645.2,-59.170279
2645.3,-60.70478
2645.4,-59.744014
2645.5,-61.100461
2645.6,-58.885535
2645.7,-60.267492
2645.8,-60.39683
2645.9,-60.317447
2646,-58.690932
2646.1,-60.41841
2646.2,-59.721202
2646.3,-59.602646
2646.4,-58.640025
2646.5,-60.125777
2646.6,-60.212185
2646.7,-61.907575
2646.8,-59.028934
2646.9,-61.169142
2647,-59.78402
2647.1,-61.785747
2647.2,-61.53513
2647.3,-62.270478
2647.4,-62.022433
2647.5,-61.04481
2647.6,-60.957398
2647.7,-60.231218
2647.8,-60.042971
2647.9,-58.958329
2648,-60.975904
2648.1,-61.650785
2648.2,-60.967773
2648.3,-62.314074
2648.4,-59.432205
2648.5,-57.991926
2648.6,-58.136334
2648.7,-60.382322
2648.8,-61.085516
2648.9,-61.975072
2649,-59.548193
2649.1,-60.477264
2649.2,-60.19615
2649.3,-60.151892
2649.4,-59.994188
2649.5,-60.006447
2649.6,-60.779753
2649.7,-62.093925
2649.8,-61.533165
2649.9,-60.530385
2650,-59.429172
2650.1,-59.295119
2650.2,-60.555907
2650.3,-60.100792
2650.4,-60.819362
2650.5,-60.14845
2650.6,-60.263241
2650.7,-60.959417
2650.8,-59.668039
2650.9,-60.313529
2651,-61.008696
2651.1,-60.820313
2651.2,-58.50969
2651.3,-59.868247
2651.4,-58.908563
2651.5,-59.462862
2651.6,-59.43265
2651.7,-60.191115
2651.8,-61.967154
2651.9,-60.610808
2652,-59.638642
2652.1,-59.844054
2652.2,-60.481243
2652.3,-60.039349
2652.4,-59.619242
2652.5,-60.696603
2652.6,-59.122453
2652.7,-60.813333
2652.8,-60.3882
2652.9,-58.79483
2653,-60.11387
2653.1,-61.038329
2653.2,-58.068598
2653.3,-59.308688
2653.4,-59.863252
2653.5,-59.537239
2653.6,-59.357068
2653.7,-59.873257
2653.8,-59.848908
2653.9,-60.946235
2654,-59.698002
2654.1,-60.310658
2654.2,-56.800162
2654.3,-60.818833
2654.4,-58.615124
2654.5,-59.537999
2654.6,-57.834
2654.7,-58.529833
2654.8,-60.606137
2654.9,-58.534656
2655,-61.6231
2655.1,-57.767842
2655.2,-61.013514
2655.3,-60.598999
2655.4,-60.697689
2655.5,-59.492062
2655.6,-60.151295
2655.7,-60.779599
2655.8,-60.377561
2655.9,-60.658035
2656,-60.763097
2656.1,-58.902126
2656.2,-60.423333
2656.3,-61.217584
2656.4,-62.302672
2656.5,-59.683027
2656.6,-60.539153
2656.7,-61.349097
2656.8,-60.192206
2656.9,-60.877535
2657,-60.314491
2657.1,-58.953071
2657.2,-59.621843
2657.3,-58.353382
2657.4,-60.675611
2657.5,-59.983237
2657.6,-60.656005
2657.7,-59.780756
2657.8,-58.625568
2657.9,-59.674858
2658,-59.587447
2658.1,-61.358404
2658.2,-60.720934
2658.3,-58.773825
2658.4,-61.316277
2658.5,-61.158877
2658.6,-60.183448
2658.7,-60.807238
2658.8,-59.458962
2658.9,-58.75961
2659,-60.910444
2659.1,-60.879064
2659.2,-62.076945
2659.3,-62.087488
2659.4,-59.043681
2659.5,-60.481169
2659.6,-60.390482
2659.7,-59.904622
2659.8,-60.432697
2659.9,-58.513577
2660,-59.113242
2660.1,-58.878307
2660.2,-59.180336
2660.3,-60.971714
2660.4,-62.039061
2660.5,-60.190053
2660.6,-59.647
2660.7,-61.328381
2660.8,-60.395278
2660.9,-60.943799
2661,-60.775844
2661.1,-60.887482
2661.2,-59.346205
2661.3,-60.495579
2661.4,-61.084959
2661.5,-59.948903
2661.6,-60.069708
2661.7,-59.873898
2661.8,-59.502779
2661.9,-61.536993
2662,-59.782141
2662.1,-61.216174
2662.2,-60.828478
2662.3,-59.582818
2662.4,-60.265542
2662.5,-61.672066
2662.6,-60.194641
2662.7,-60.954282
2662.8,-60.174279
2662.9,-60.273298
2663,-58.96521
2663.1,-60.583319
2663.2,-60.227252
2663.3,-60.408359
2663.4,-60.386098
2663.5,-60.551311
2663.6,-61.385049
2663.7,-59.939188
2663.8,-60.604549
2663.9,-59.469564
2664,-61.577822
2664.1,-62.733049
2664.2,-59.826697
2664.3,-61.117271
2664.4,-59.990444
2664.5,-62.356858
2664.6,-60.655389
2664.7,-61.073162
2664.8,-60.390696
2664.9,-60.864519
2665,-60.482487
2665.1,-60.799814
2665.2,-59.784012
2665.3,-59.712923
2665.4,-60.344066
2665.5,-60.912761
2665.6,-59.208161
2665.7,-59.96563
2665.8,-61.896115
2665.9,-60.871599
2666,-59.023304
2666.1,-59.131525
2666.2,-60.116551
2666.3,-61.248649
2666.4,-60.845398
2666.5,-60.481053
2666.6,-60.595187
2666.7,-60.397158
2666.8,-61.40044
2666.9,-59.321918
2667,-62.257689
2667.1,-61.354801
2667.2,-59.8997
2667.3,-60.377796
2667.4,-60.720169
2667.5,-59.496076
2667.6,-60.856244
2667.7,-61.167738
2667.8,-59.370573
2667.9,-61.445342
2668,-60.143586
2668.1,-61.117462
2668.2,-60.797028
2668.3,-59.787868
2668.4,-59.377422
2668.5,-61.669709
2668.6,-59.385924
2668.7,-59.651385
2668.8,-62.514878
2668.9,-60.523701
2669,-59.150011
2669.1,-59.684137
2669.2,-60.274448
2669.3,-60.51881
2669.4,-59.986296
2669.5,-61.898947
2669.6,-60.03721
2669.7,-61.11791
2669.8,-60.462665
2669.9,-62.314815
2670,-59.70397
2670.1,-60.174519
2670.2,-61.07314
2670.3,-61.270202
2670.4,-61.488759
2670.5,-58.894072
2670.6,-60.78624
2670.7,-61.038578
2670.8,-60.826763
2670.9,-59.76148
2671,-60.288634
2671.1,-59.695058
2671.2,-59.367648
2671.3,-59.083729
2671.4,-60.724392
2671.5,-60.460733
2671.6,-61.317379
2671.7,-60.415138
2671.8,-59.020837
2671.9,-60.107455
2672,-60.11877
2672.1,-60.027232
2672.2,-61.308796
2672.3,-59.055166
2672.4,-60.123199
2672.5,-60.878794
2672.6,-59.902821
2672.7,-60.040571
2672.8,-60.03135
2672.9,-59.834777
2673,-60.681703
2673.1,-58.44817
2673.2,-62.815456
2673.3,-60.461775
2673.4,-61.513705
2673.5,-59.818975
2673.6,-59.27597
2673.7,-59.876073
2673.8,-59.434157
2673.9,-59.981801
2674,-60.715177
2674.1,-60.755155
2674.2,-60.379177
2674.3,-58.617082
2674.4,-60.067721
2674.5,-61.711779
2674.6,-58.732271
2674.7,-58.731691
2674.8,-59.872138
2674.9,-59.826744
2675,-58.162378
2675.1,-60.626839
2675.2,-61.114389
2675.3,-59.673923
2675.4,-61.35825
2675.5,-59.35724
2675.6,-59.528632
2675.7,-61.409421
2675.8,-60.693494
2675.9,-61.926538
2676,-60.754934
2676.1,-60.372038
2676.2,-59.858041
2676.3,-61.550414
2676.4,-59.491819
2676.5,-61.048231
2676.6,-61.59639
2676.7,-59.006419
2676.8,-60.815311
2676.9,-60.939871
2677,-61.885425
2677.1,-62.224572
2677.2,-61.642616
2677.3,-60.791717
2677.4,-60.818601
2677.5,-60.225372
2677.6,-61.366421
2677.7,-59.327059
2677.8,-59.146682
2677.9,-59.235913
2678,-61.068733
2678.1,-59.019624
2678.2,-60.462907
2678.3,-60.655474
2678.4,-60.497524
2678.5,-60.208728
2678.6,-60.549213
2678.7,-60.98361
2678.8,-60.249008
2678.9,-60.119024
2679,-59.907229
2679.1,-60.992948
2679.2,-62.024273
2679.3,-62.063723
2679.4,-60.641202
2679.5,-60.041617
2679.6,-61.584404
2679.7,-61.50528
2679.8,-61.228088
2679.9,-61.327209
2680,-61.428307
2680.1,-60.927348
2680.2,-60.645769
2680.3,-59.464097
2680.4,-60.267509
2680.5,-59.684314
2680.6,-60.065809
2680.7,-59.898391
2680.8,-60.844858
2680.9,-58.959375
2681,-59.65786
2681.1,-59.481922
2681.2,-60.467909
2681.3,-62.121971
2681.4,-61.91591
2681.5,-59.679355
2681.6,-61.346881
2681.7,-59.103411
2681.8,-61.86108
2681.9,-59.041568
2682,-61.323164
2682.1,-60.278063
2682.2,-61.142677
2682.3,-61.136355
2682.4,-61.186179
2682.5,-61.124679
2682.6,-60.542939
2682.7,-60.838262
2682.8,-60.722539
2682.9,-59.356146
2683,-60.507006
2683.1,-61.523924
2683.2,-60.062868
2683.3,-60.858462
2683.4,-60.203889
2683.5,-61.32385
2683.6,-61.057034
2683.7,-58.727848
2683.8,-60.235138
2683.9,-58.366839
2684,-61.37932
2684.1,-60.069639
2684.2,-60.842744
2684.3,-59.506303
2684.4,-61.983273
2684.5,-60.501395
2684.6,-60.521717
2684.7,-59.82183
2684.8,-60.642138
2684.9,-62.32005
2685,-61.466143
2685.1,-59.02735
2685.2,-58.524452
2685.3,-59.579516
2685.4,-60.687173
2685.5,-58.869025
2685.6,-60.593595
2685.7,-59.5509
2685.8,-62.360962
2685.9,-59.582121
2686,-59.769267
2686.1,-61.357265
2686.2,-62.106628
2686.3,-60.683119
2686.4,-60.963463
2686.5,-60.283766
2686.6,-60.515696
2686.7,-61.086135
2686.8,-60.364841
2686.9,-59.784224
2687,-59.274446
2687.1,-59.405866
2687.2,-59.384545
2687.3,-57.702429
2687.4,-60.842564
2687.5,-59.554127
2687.6,-60.765898
2687.7,-61.304372
2687.8,-60.334617
2687.9,-60.253319
2688,-59.595909
2688.1,-60.314574
2688.2,-61.027643
2688.3,-60.002066
2688.4,-61.365236
2688.5,-59.922735
2688.6,-61.955042
2688.7,-58.358665
2688.8,-60.582081
2688.9,-60.576888
2689,-59.577537
2689.1,-62.812028
2689.2,-59.881877
2689.3,-61.649468
2689.4,-62.625313
2689.5,-60.125426
2689.6,-60.994099
2689.7,-60.633362
2689.8,-61.152339
2689.9,-59.749291
2690,-58.919374
2690.1,-59.764717
2690.2,-59.870175
2690.3,-60.307678
2690.4,-60.955674
2690.5,-61.004717
2690.6,-58.891107
2690.7,-61.26797
2690.8,-60.941932
2690.9,-60.986764
2691,-60.746937
2691.1,-61.300402
2691.2,-60.231075
2691.3,-62.084725
2691.4,-60.865261
2691.5,-62.253692
2691.6,-61.855972
2691.7,-60.441699
2691.8,-58.945795
2691.9,-60.39637
2692,-57.750429
2692.1,-60.04804
2692.2,-60.131937
2692.3,-59.582406
2692.4,-59.942348
2692.5,-58.688236
2692.6,-62.347914
2692.7,-61.627809
2692.8,-61.778239
2692.9,-59.588308
2693,-58.675304
2693.1,-61.411103
2693.2,-59.828748
2693.3,-58.71605
2693.4,-60.300445
2693.5,-62.358477
2693.6,-60.211027
2693.7,-60.438962
2693.8,-59.453626
2693.9,-60.169138
2694,-60.524357
2694.1,-61.66212
2694.2,-60.616534
2694.3,-58.93772
2694.4,-59.915236
2694.5,-58.487065
2694.6,-62.325375
2694.7,-59.897116
2694.8,-61.009141
2694.9,-61.1889
2695,-59.435535
2695.1,-59.613691
2695.2,-59.569638
2695.3,-60.260356
2695.4,-61.49274
2695.5,-61.709332
2695.6,-58.930461
2695.7,-59.947232
2695.8,-59.544533
2695.9,-59.819515
2696,-60.216838
2696.1,-60.036556
2696.2,-61.002697
2696.3,-60.830856
2696.4,-61.994169
2696.5,-60.932765
2696.6,-61.994029
2696.7,-60.050027
2696.8,-58.950719
2696.9,-60.526198
2697,-60.127358
2697.1,-60.07036
2697.2,-59.615649
2697.3,-60.860264
2697.4,-59.424536
2697.5,-60.122693
2697.6,-61.798766
2697.7,-59.158518
2697.8,-60.701311
2697.9,-59.661445
2698,-58.876982
2698.1,-59.361759
2698.2,-60.757919
2698.3,-58.216188
2698.4,-60.194619
2698.5,-61.079079
2698.6,-61.34731
2698.7,-60.505757
2698.8,-61.240559
2698.9,-60.90426
2699,-60.441517
2699.1,-59.458635
2699.2,-60.827308
2699.3,-61.639552
2699.4,-61.597184
2699.5,-60.003437
2699.6,-60.510824
2699.7,-60.234531
2699.8,-60.423315
2699.9,-61.152786
2700,-59.362587
2700.1,-61.934779
2700.2,-59.998704
2700.3,-61.748818
2700.4,-61.2834
2700.5,-60.713789
2700.6,-60.411117
2700.7,-58.927853
2700.8,-61.055223
2700.9,-61.967076
2701,-61.099934
2701.1,-60.764553
2701.2,-60.606529
2701.3,-59.926064
2701.4,-59.592105
2701.5,-59.234295
2701.6,-61.177063
2701.7,-60.407511
2701.8,-61.31075
2701.9,-60.102672
2702,-61.837825
2702.1,-61.853195
2702.2,-59.08116
2702.3,-60.763805
2702.4,-60.909565
2702.5,-60.625959
2702.6,-62.259735
2702.7,-61.009905
2702.8,-60.790263
2702.9,-61.208672
2703,-59.442956
2703.1,-61.518575
2703.2,-60.949135
2703.3,-61.219635
2703.4,-60.111477
2703.5,-61.081657
2703.6,-61.097174
2703.7,-59.798241
2703.8,-59.23457
2703.9,-58.926245
2704,-61.134117
2704.1,-61.310617
2704.2,-59.11148
2704.3,-60.45322
2704.4,-58.744576
2704.5,-59.893469
2704.6,-60.746293
2704.7,-61.269147
2704.8,-61.097565
2704.9,-59.593781
2705,-59.500158
2705.1,-58.123739
2705.2,-59.578585
2705.3,-60.683031
2705.4,-61.179887
2705.5,-60.53553
2705.6,-59.29451
2705.7,-59.544645
2705.8,-61.119657
2705.9,-59.182268
2706,-60.397058
2706.1,-59.009944
2706.2,-58.26404
2706.3,-59.696968
2706.4,-58.551174
2706.5,-59.695911
2706.6,-58.676015
2706.7,-60.401802
2706.8,-59.327165
2706.9,-60.609438
2707,-58.974824
2707.1,-57.746258
2707.2,-58.728643
2707.3,-58.450063
2707.4,-59.873747
2707.5,-57.78173
2707.6,-59.279645
2707.7,-59.467505
2707.8,-59.148603
2707.9,-58.029885
2708,-61.433318
2708.1,-59.406349
2708.2,-58.141603
2708.3,-60.294704
2708.4,-58.458776
2708.5,-57.624942
2708.6,-58.822809
2708.7,-57.843975
2708.8,-57.821194
2708.9,-57.676064
2709,-57.964566
2709.1,-58.794648
2709.2,-58.845333
2709.3,-56.402577
2709.4,-57.136496
2709.5,-56.585084
2709.6,-57.483524
2709.7,-57.384998
2709.8,-56.732316
2709.9,-59.318312
2710,-56.651909
2710.1,-58.842851
2710.2,-56.164336
2710.3,-56.583392
2710.4,-57.477843
2710.5,-58.189336
2710.6,-58.891235
2710.7,-58.127166
2710.8,-55.986498
2710.9,-57.120432
2711,-56.411805
2711.1,-57.1692
2711.2,-57.236677
2711.3,-57.329477
2711.4,-57.299266
2711.5,-58.072224
2711.6,-57.687421
2711.7,-57.723281
2711.8,-56.721648
2711.9,-56.222353
2712,-56.341651
2712.1,-56.785412
2712.2,-56.319843
2712.3,-58.485901
2712.4,-57.465311
2712.5,-58.065835
2712.6,-57.632419
2712.7,-57.594664
2712.8,-56.727751
2712.9,-57.095359
2713,-56.215707
2713.1,-57.695557
2713.2,-56.917564
2713.3,-55.573692
2713.4,-57.151722
2713.5,-57.043687
2713.6,-56.738229
2713.7,-55.261928
2713.8,-58.961732
2713.9,-58.592724
2714,-56.91922
2714.1,-55.549845
2714.2,-57.395766
2714.3,-56.98128
2714.4,-56.668556
2714.5,-56.319705
2714.6,-58.973303
2714.7,-58.599967
2714.8,-57.5341
2714.9,-57.290077
2715,-57.885891
2715.1,-57.352762
2715.2,-56.136237
2715.3,-56.475248
2715.4,-58.305167
2715.5,-57.206983
2715.6,-55.471346
2715.7,-54.2802
2715.8,-58.463552
2715.9,-56.905593
2716,-56.448608
2716.1,-55.338999
2716.2,-56.65598
2716.3,-57.240746
2716.4,-57.820188
2716.5,-57.371688
2716.6,-58.14614
2716.7,-56.974355
2716.8,-56.748089
2716.9,-57.497792
2717,-55.1294
2717.1,-58.094024
2717.2,-58.618091
2717.3,-57.250409
2717.4,-57.315463
2717.5,-58.430177
2717.6,-57.780246
2717.7,-57.746996
2717.8,-57.776236
2717.9,-57.451559
2718,-57.144339
2718.1,-56.689406
2718.2,-58.211129
2718.3,-56.887041
2718.4,-56.670972
2718.5,-58.407708
2718.6,-58.32369
2718.7,-58.083061
2718.8,-58.87547
2718.9,-57.09168
2719,-58.411843
2719.1,-59.483121
2719.2,-59.337192
2719.3,-56.927356
2719.4,-58.733408
2719.5,-60.421788
2719.6,-58.639018
2719.7,-56.499936
2719.8,-57.771323
2719.9,-58.470972
2720,-58.846349
2720.1,-59.25217
2720.2,-59.777455
2720.3,-57.963414
2720.4,-58.53959
2720.5,-58.081721
2720.6,-59.042349
2720.7,-59.673131
2720.8,-59.609835
2720.9,-59.402779
2721,-60.180572
2721.1,-58.183926
2721.2,-59.282822
2721.3,-57.655318
2721.4,-58.81734
2721.5,-59.765425
2721.6,-58.872126
2721.7,-56.754817
2721.8,-57.689193
2721.9,-59.022404
2722,-57.539177
2722.1,-58.806092
2722.2,-58.655242
2722.3,-59.072
2722.4,-59.485886
2722.5,-58.676519
2722.6,-56.379294
2722.7,-58.430106
2722.8,-57.918715
2722.9,-56.776965
2723,-58.044084
2723.1,-59.792808
2723.2,-55.930101
2723.3,-59.365684
2723.4,-58.053411
2723.5,-59.009599
2723.6,-56.984869
2723.7,-60.631797
2723.8,-59.285292
2723.9,-59.347201
2724,-60.466549
2724.1,-58.955833
2724.2,-59.368627
2724.3,-59.425164
2724.4,-58.007419
2724.5,-57.128413
2724.6,-60.678219
2724.7,-59.907871
2724.8,-57.936011
2724.9,-58.447797
2725,-59.459866
2725.1,-59.170762
2725.2,-59.267745
2725.3,-58.149383
2725.4,-58.339584
2725.5,-58.752271
2725.6,-59.471075
2725.7,-58.50479
2725.8,-57.53837
2725.9,-59.046359
2726,-58.527494
2726.1,-58.688154
2726.2,-60.435446
2726.3,-58.933458
2726.4,-59.035528
2726.5,-56.941077
2726.6,-58.899908
2726.7,-59.733205
2726.8,-58.909591
2726.9,-57.525813
2727,-58.089264
2727.1,-59.561385
2727.2,-58.964812
2727.3,-58.346224
2727.4,-58.628295
2727.5,-59.338282
2727.6,-58.303563
2727.7,-60.635387
2727.8,-59.044625
2727.9,-58.142441
2728,-56.54823
2728.1,-58.260105
2728.2,-58.877307
2728.3,-58.593224
2728.4,-60.68159
2728.5,-58.386582
2728.6,-57.833363
2728.7,-58.740542
2728.8,-60.888808
2728.9,-57.798957
2729,-58.203826
2729.1,-57.259638
2729.2,-58.913377
2729.3,-58.257514
2729.4,-58.350355
2729.5,-59.443452
2729.6,-59.965231
2729.7,-57.290632
2729.8,-58.107966
2729.9,-59.190711
2730,-57.603508
2730.1,-58.854397
2730.2,-58.076513
2730.3,-57.650887
2730.4,-58.796319
2730.5,-57.06262
2730.6,-58.615967
2730.7,-59.650106
2730.8,-60.237976
2730.9,-58.100023
2731,-59.093573
2731.1,-58.200069
2731.2,-59.092405
2731.3,-58.30401
2731.4,-57.709645
2731.5,-57.968855
2731.6,-58.250312
2731.7,-58.788851
2731.8,-58.652094
2731.9,-57.118335
2732,-57.509117
2732.1,-59.721447
2732.2,-56.862385
2732.3,-59.096043
2732.4,-57.610409
2732.5,-58.253384
2732.6,-58.058663
2732.7,-57.408958
2732.8,-59.50616
2732.9,-59.295191
2733,-58.703686
2733.1,-58.644921
2733.2,-59.952539
2733.3,-57.951195
2733.4,-58.152711
2733.5,-58.895554
2733.6,-58.456333
2733.7,-57.202449
2733.8,-58.058998
2733.9,-59.654878
2734,-57.310943
2734.1,-58.529198
2734.2,-57.666159
2734.3,-58.938101
2734.4,-58.150349
2734.5,-58.880109
2734.6,-58.699994
2734.7,-57.473095
2734.8,-58.631814
2734.9,-57.954813
2735,-58.50354
2735.1,-58.801218
2735.2,-58.487491
2735.3,-58.066056
2735.4,-58.628699
2735.5,-57.205951
2735.6,-57.935793
2735.7,-57.106757
2735.8,-58.385651
2735.9,-58.174127
2736,-56.326953
2736.1,-59.415973
2736.2,-58.118231
2736.3,-58.103112
2736.4,-58.605515
2736.5,-59.236911
2736.6,-58.921891
2736.7,-58.434958
2736.8,-57.955416
2736.9,-58.575648
2737,-58.2243
2737.1,-58.006342
2737.2,-57.537265
2737.3,-57.682816
2737.4,-58.360382
2737.5,-58.605673
2737.6,-57.474037
2737.7,-57.848267
2737.8,-58.25169
2737.9,-57.397446
2738,-57.848141
2738.1,-57.610866
2738.2,-58.407077
2738.3,-59.350094
2738.4,-58.387091
2738.5,-57.250463
2738.6,-58.065928
2738.7,-57.194407
2738.8,-57.677496
2738.9,-59.041682
2739,-59.588185
2739.1,-58.026204
2739.2,-56.342657
2739.3,-58.163146
2739.4,-58.423827
2739.5,-57.67238
2739.6,-57.504978
2739.7,-56.227986
2739.8,-57.898284
2739.9,-58.624875
2740,-57.837508
2740.1,-58.39106
2740.2,-59.067345
2740.3,-57.713425
2740.4,-57.857225
2740.5,-60.220038
2740.6,-58.938662
2740.7,-57.999718
2740.8,-59.108418
2740.9,-58.123404
2741,-57.303105
2741.1,-57.683586
2741.2,-58.018872
2741.3,-56.982433
2741.4,-59.398905
2741.5,-58.362173
2741.6,-58.921211
2741.7,-56.634129
2741.8,-58.012983
2741.9,-57.736814
2742,-58.64684
2742.1,-58.111735
2742.2,-59.489668
2742.3,-58.721016
2742.4,-58.58259
2742.5,-59.822666
2742.6,-57.772264
2742.7,-56.954891
2742.8,-59.257425
2742.9,-58.222532
2743,-56.492991
2743.1,-57.924331
2743.2,-58.177676
2743.3,-59.563593
2743.4,-57.823986
2743.5,-60.40185
2743.6,-58.809018
2743.7,-61.035944
2743.8,-58.684616
2743.9,-59.3425
2744,-58.591762
2744.1,-57.546174
2744.2,-58.854655
2744.3,-59.415344
2744.4,-60.869869
2744.5,-59.71949
2744.6,-57.106969
2744.7,-57.097009
2744.8,-56.666234
2744.9,-58.40569
2745,-58.216526
2745.1,-57.561104
2745.2,-59.966774
2745.3,-58.062208
2745.4,-58.855005
2745.5,-56.221127
2745.6,-57.128215
2745.7,-60.055549
2745.8,-56.351949
2745.9,-57.815318
2746,-59.247905
2746.1,-59.432792
2746.2,-58.117627
2746.3,-58.551917
2746.4,-58.922566
2746.5,-60.323128
2746.6,-58.642444
2746.7,-58.638343
2746.8,-58.87809
2746.9,-59.188539
2747,-57.887343
2747.1,-57.763204
2747.2,-59.077112
2747.3,-58.651745
2747.4,-59.491168
2747.5,-61.213106
2747.6,-58.621008
2747.7,-58.408475
2747.8,-58.440115
2747.9,-59.448775
2748,-57.240119
2748.1,-58.580964
2748.2,-58.709493
2748.3,-58.703434
2748.4,-58.128984
2748.5,-59.676078
2748.6,-59.792605
2748.7,-58.589788
2748.8,-58.974209
2748.9,-57.919854
2749,-57.823045
2749.1,-57.554848
2749.2,-59.520942
2749.3,-59.996714
2749.4,-60.00919
2749.5,-59.257335
2749.6,-58.063933
2749.7,-57.175458
2749.8,-59.174748
2749.9,-58.904716
2750,-58.376652
2750.1,-57.34592
2750.2,-58.502569
2750.3,-58.105286
2750.4,-56.774321
2750.5,-58.228628
2750.6,-55.917116
2750.7,-57.766787
2750.8,-57.788245
2750.9,-59.548905
2751,-59.820996
2751.1,-57.806222
2751.2,-58.414295
2751.3,-59.865141
2751.4,-58.475389
2751.5,-57.500607
2751.6,-59.045152
2751.7,-57.28418
2751.8,-57.356603
2751.9,-58.150941
2752,-58.132849
2752.1,-58.554042
2752.2,-59.279536
2752.3,-61.061261
2752.4,-60.668296
2752.5,-59.939107
2752.6,-57.697741
2752.7,-59.944672
2752.8,-60.005872
2752.9,-58.637216
2753,-59.540269
2753.1,-58.333581
2753.2,-56.672223
2753.3,-58.555782
2753.4,-58.227243
2753.5,-58.366936
2753.6,-60.145505
2753.7,-57.046175
2753.8,-58.030638
2753.9,-57.45375
2754,-56.637797
2754.1,-58.27265
2754.2,-60.409398
2754.3,-58.32269
2754.4,-57.400638
2754.5,-57.703152
2754.6,-58.077577
2754.7,-56.854138
2754.8,-57.564615
2754.9,-58.953735
2755,-58.561248
2755.1,-58.558957
2755.2,-59.222389
2755.3,-59.091383
2755.4,-57.63715
2755.5,-59.973435
2755.6,-59.29112
2755.7,-59.175402
2755.8,-57.068614
2755.9,-56.93938
2756,-55.76419
2756.1,-59.475278
2756.2,-60.428192
2756.3,-57.413458
2756.4,-58.017151
2756.5,-59.261019
2756.6,-58.126304
2756.7,-57.536073
2756.8,-59.249548
2756.9,-59.334168
2757,-60.392159
2757.1,-59.620598
2757.2,-57.318664
2757.3,-59.725619
2757.4,-58.89176
2757.5,-57.599915
2757.6,-58.242005
2757.7,-58.088945
2757.8,-59.424922
2757.9,-58.728219
2758,-57.232666
2758.1,-57.768821
2758.2,-57.792357
2758.3,-58.764937
2758.4,-59.503552
2758.5,-57.570101
2758.6,-57.948613
2758.7,-57.864558
2758.8,-58.43181
2758.9,-58.520613
2759,-57.317813
2759.1,-59.056881
2759.2,-59.782277
2759.3,-59.32396
2759.4,-57.389951
2759.5,-58.222022
2759.6,-57.986779
2759.7,-58.381752
2759.8,-56.686204
2759.9,-58.297141
2760,-58.870434
2760.1,-58.220173
2760.2,-58.368861
2760.3,-60.369516
2760.4,-58.901178
2760.5,-56.645649
2760.6,-58.60461
2760.7,-59.028482
2760.8,-57.804483
2760.9,-58.66014
2761,-56.307889
2761.1,-59.099543
2761.2,-60.182119
2761.3,-58.094733
2761.4,-57.969573
2761.5,-59.204106
2761.6,-58.240766
2761.7,-58.054495
2761.8,-58.555599
2761.9,-58.210322
2762,-60.610102
2762.1,-59.949831
2762.2,-57.860909
2762.3,-57.854662
2762.4,-59.367155
2762.5,-57.869303
2762.6,-59.272432
2762.7,-58.008295
2762.8,-58.937634
2762.9,-59.051944
2763,-58.23353
2763.1,-56.433926
2763.2,-58.867174
2763.3,-59.158462
2763.4,-57.515093
2763.5,-59.00301
2763.6,-57.968172
2763.7,-59.151791
2763.8,-57.551432
2763.9,-58.021198
2764,-58.406969
2764.1,-57.496351
2764.2,-59.036012
2764.3,-58.368277
2764.4,-59.385487
2764.5,-59.675083
2764.6,-57.834232
2764.7,-59.103775
2764.8,-60.007677
2764.9,-59.824606
2765,-60.340544
2765.1,-58.766952
2765.2,-57.883408
2765.3,-58.271514
2765.4,-59.725473
2765.5,-58.48392
2765.6,-60.809537
2765.7,-58.359726
2765.8,-58.228161
2765.9,-59.754607
2766,-57.334317
2766.1,-57.641162
2766.2,-58.853128
2766.3,-58.498166
2766.4,-57.421708
2766.5,-57.82556
2766.6,-58.750432
2766.7,-58.418162
2766.8,-60.720096
2766.9,-57.153648
2767,-59.309997
2767.1,-59.831002
2767.2,-61.451901
2767.3,-59.575318
2767.4,-59.029687
2767.5,-59.277656
2767.6,-56.897341
2767.7,-58.190087
2767.8,-59.291202
2767.9,-56.896561
2768,-58.477571
2768.1,-61.124805
2768.2,-59.215122
2768.3,-58.875575
2768.4,-58.765812
2768.5,-58.675361
2768.6,-59.364959
2768.7,-58.107795
2768.8,-58.316549
2768.9,-60.534897
2769,-59.576378
2769.1,-57.951118
2769.2,-57.792368
2769.3,-56.680418
2769.4,-59.503326
2769.5,-57.426932
2769.6,-58.654008
2769.7,-57.716503
2769.8,-58.510533
2769.9,-57.178914
2770,-58.868444
2770.1,-60.984176
2770.2,-58.425695
2770.3,-58.058634
2770.4,-57.253436
2770.5,-58.972401
2770.6,-59.263254
2770.7,-58.82294
2770.8,-59.392299
2770.9,-59.260746
2771,-59.368309
2771.1,-57.021494
2771.2,-59.092413
2771.3,-58.082738
2771.4,-56.764538
2771.5,-58.665842
2771.6,-57.542317
2771.7,-60.406958
2771.8,-58.06345
2771.9,-58.336531
2772,-58.857834
2772.1,-59.331295
2772.2,-58.349762
2772.3,-56.798868
2772.4,-56.753828
2772.5,-57.358799
2772.6,-54.859251
2772.7,-58.070875
2772.8,-58.769723
2772.9,-59.555709
2773,-58.725659
2773.1,-56.439483
2773.2,-59.093142
2773.3,-59.253378
2773.4,-59.259343
2773.5,-59.288689
2773.6,-57.27869
2773.7,-58.957766
2773.8,-56.309986
2773.9,-59.409513
2774,-59.058096
2774.1,-59.875047
2774.2,-59.401712
2774.3,-58.720391
2774.4,-57.348135
2774.5,-59.806224
2774.6,-58.127224
2774.7,-57.00064
2774.8,-59.385855
2774.9,-58.918478
2775,-59.105324
2775.1,-57.012836
2775.2,-58.294363
2775.3,-59.567355
2775.4,-57.376295
2775.5,-57.747529
2775.6,-59.991712
2775.7,-57.971225
2775.8,-56.825009
2775.9,-57.668142
2776,-59.146812
2776.1,-57.303246
2776.2,-57.338553
2776.3,-57.750365
2776.4,-58.830866
2776.5,-60.03046
2776.6,-59.332483
2776.7,-58.871897
2776.8,-59.148007
2776.9,-58.28642
2777,-57.104761
2777.1,-58.095732
2777.2,-59.511252
2777.3,-56.931872
2777.4,-58.839926
2777.5,-59.525742
2777.6,-58.419654
2777.7,-58.094537
2777.8,-56.595795
2777.9,-56.937223
2778,-58.493912
2778.1,-58.20746
2778.2,-57.367749
2778.3,-60.0988
2778.4,-57.638767
2778.5,-57.221963
2778.6,-60.190997
2778.7,-57.50137
2778.8,-57.133792
2778.9,-57.117834
2779,-61.312848
2779.1,-60.296463
2779.2,-58.234992
2779.3,-59.678815
2779.4,-57.585036
2779.5,-59.356008
2779.6,-57.660726
2779.7,-57.147397
2779.8,-59.773354
2779.9,-59.334593
2780,-58.100472
2780.1,-57.654187
2780.2,-58.830943
2780.3,-59.864405
2780.4,-56.894595
2780.5,-59.342395
2780.6,-60.799457
2780.7,-57.626278
2780.8,-58.818455
2780.9,-56.698139
2781,-58.721035
2781.1,-56.631341
2781.2,-57.065241
2781.3,-57.919327
2781.4,-59.329178
2781.5,-57.995066
2781.6,-58.627672
2781.7,-57.464335
2781.8,-59.40297
2781.9,-58.855943
2782,-58.538428
2782.1,-58.736598
2782.2,-58.053784
2782.3,-59.134908
2782.4,-57.07661
2782.5,-58.033132
2782.6,-55.1357
2782.7,-58.134625
2782.8,-57.432059
2782.9,-58.677097
2783,-60.261823
2783.1,-59.496114
2783.2,-57.211968
2783.3,-59.884271
2783.4,-59.316009
2783.5,-59.59612
2783.6,-56.967003
2783.7,-59.113465
2783.8,-57.218343
2783.9,-58.464637
2784,-56.679183
2784.1,-58.564113
2784.2,-57.901463
2784.3,-58.004919
2784.4,-57.799292
2784.5,-57.230452
2784.6,-57.993384
2784.7,-58.264687
2784.8,-58.966896
2784.9,-59.027168
2785,-59.974151
2785.1,-58.360233
2785.2,-57.73577
2785.3,-58.392155
2785.4,-57.141719
2785.5,-58.844892
2785.6,-58.283214
2785.7,-58.644751
2785.8,-61.238521
2785.9,-58.093378
2786,-58.815901
2786.1,-58.077165
2786.2,-59.525788
2786.3,-58.73972
2786.4,-58.873633
2786.5,-59.17424
2786.6,-57.366747
2786.7,-59.916323
2786.8,-58.298453
2786.9,-57.010315
2787,-58.167441
2787.1,-59.906733
2787.2,-58.514165
2787.3,-57.447661
2787.4,-57.917089
2787.5,-56.618017
2787.6,-59.175504
2787.7,-57.341839
2787.8,-59.806709
2787.9,-58.63047
2788,-58.222842
2788.1,-57.254851
2788.2,-60.161519
2788.3,-58.799682
2788.4,-59.585765
2788.5,-59.707541
2788.6,-56.771258
2788.7,-57.863306
2788.8,-57.530446
2788.9,-58.48765
2789,-59.893651
2789.1,-58.400025
2789.2,-59.490185
2789.3,-58.653003
2789.4,-58.728167
2789.5,-59.127246
2789.6,-60.031316
2789.7,-60.565887
2789.8,-61.440938
2789.9,-57.40344
2790,-59.498841
2790.1,-58.776139
2790.2,-59.835106
2790.3,-57.893036
2790.4,-58.712766
2790.5,-58.958057
2790.6,-58.304526
2790.7,-60.603052
2790.8,-59.575723
2790.9,-56.767495
2791,-60.852108
2791.1,-59.957381
2791.2,-59.561634
2791.3,-58.516107
2791.4,-60.253911
2791.5,-59.012971
2791.6,-56.992267
2791.7,-57.637014
2791.8,-57.961643
2791.9,-60.19812
2792,-58.105424
2792.1,-59.154816
2792.2,-59.86603
2792.3,-58.344767
2792.4,-57.876057
2792.5,-57.994493
2792.6,-58.588269
2792.7,-58.360147
2792.8,-58.818102
2792.9,-57.753579
2793,-57.507745
2793.1,-58.13929
2793.2,-58.297361
2793.3,-57.624454
2793.4,-58.454001
2793.5,-56.227678
2793.6,-59.437936
2793.7,-57.856342
2793.8,-60.078185
2793.9,-57.999309
2794,-58.471377
2794.1,-57.826533
2794.2,-59.629554
2794.3,-59.033338
2794.4,-60.284575
2794.5,-57.157133
2794.6,-60.23032
2794.7,-58.097276
2794.8,-59.202392
2794.9,-58.873545
2795,-57.674646
2795.1,-61.283149
2795.2,-58.616965
2795.3,-57.156419
2795.4,-58.926492
2795.5,-57.967391
2795.6,-57.250248
2795.7,-57.877877
2795.8,-58.474782
2795.9,-57.380095
2796,-58.747474
2796.1,-56.841946
2796.2,-58.013389
2796.3,-58.34737
2796.4,-59.16528
2796.5,-58.280157
2796.6,-58.744794
2796.7,-58.413135
2796.8,-59.863133
2796.9,-56.333964
2797,-57.635914
2797.1,-58.761252
2797.2,-58.964271
2797.3,-58.535227
2797.4,-56.963396
2797.5,-59.927853
2797.6,-58.765676
2797.7,-59.319424
2797.8,-60.158161
2797.9,-59.617393
2798,-58.848282
2798.1,-57.685792
2798.2,-57.145033
2798.3,-58.611608
2798.4,-58.577791
2798.5,-57.770662
2798.6,-57.767846
2798.7,-60.137173
2798.8,-57.470942
2798.9,-56.831083
2799,-57.58036
2799.1,-59.38031
2799.2,-58.424329
2799.3,-57.613054
2799.4,-59.463327
2799.5,-59.67809
2799.6,-58.30868
2799.7,-57.768341
2799.8,-59.916033
2799.9,-56.132267
2800,-59.268762
2800.1,-57.795766
2800.2,-58.15695
2800.3,-57.125078
2800.4,-59.130342
2800.5,-57.199716
2800.6,-59.557345
2800.7,-58.377285
2800.8,-58.492772
2800.9,-57.761297
2801,-58.676448
2801.1,-59.589645
2801.2,-56.053234
2801.3,-58.894184
2801.4,-59.249473
2801.5,-58.22504
2801.6,-57.045628
2801.7,-57.555071
2801.8,-57.645359
2801.9,-58.988885
2802,-58.352981
2802.1,-55.680915
2802.2,-57.710756
2802.3,-58.362998
2802.4,-57.481751
2802.5,-57.774201
2802.6,-58.806508
2802.7,-58.993275
2802.8,-58.99678
2802.9,-59.611418
2803,-58.445145
2803.1,-59.674584
2803.2,-58.488221
2803.3,-57.355565
2803.4,-57.189989
2803.5,-58.142559
2803.6,-57.372267
2803.7,-58.74823
2803.8,-59.023508
2803.9,-61.17249
2804,-58.023292
2804.1,-59.427484
2804.2,-59.160744
2804.3,-59.01063
2804.4,-58.554595
2804.5,-59.837417
2804.6,-57.701802
2804.7,-56.671667
2804.8,-57.380249
2804.9,-57.593854
2805,-59.051714
2805.1,-57.067837
2805.2,-57.643568
2805.3,-58.354746
2805.4,-57.73361
2805.5,-59.081563
2805.6,-58.410733
2805.7,-59.524235
2805.8,-57.998753
2805.9,-58.050008
2806,-57.690888
2806.1,-59.935924
2806.2,-55.504998
2806.3,-59.727111
2806.4,-58.183861
2806.5,-59.768276
2806.6,-59.97127
2806.7,-58.586678
2806.8,-56.766944
2806.9,-58.571417
2807,-57.567343
2807.1,-58.281894
2807.2,-58.558071
2807.3,-58.916129
2807.4,-58.697339
2807.5,-57.222192
2807.6,-58.41977
2807.7,-58.636478
2807.8,-58.271225
2807.9,-58.580135
2808,-60.105287
2808.1,-59.134651
2808.2,-58.292618
2808.3,-56.578495
2808.4,-60.240776
2808.5,-58.344894
2808.6,-59.263747
2808.7,-59.655177
2808.8,-58.032318
2808.9,-57.200597
2809,-58.60495
2809.1,-59.04197
2809.2,-58.617107
2809.3,-59.022348
2809.4,-58.996495
2809.5,-57.014387
2809.6,-58.642198
2809.7,-60.010842
2809.8,-59.651556
2809.9,-56.365672
2810,-58.93294
2810.1,-58.19553
2810.2,-59.689938
2810.3,-57.858905
2810.4,-60.229718
2810.5,-58.251467
2810.6,-57.994873
2810.7,-57.900323
2810.8,-58.373622
2810.9,-61.231194
2811,-57.600357
2811.1,-59.99513
2811.2,-59.198279
2811.3,-59.990258
2811.4,-56.442974
2811.5,-57.425492
2811.6,-59.217469
2811.7,-56.928779
2811.8,-59.647986
2811.9,-59.711761
2812,-59.532653
2812.1,-59.673522
2812.2,-56.688853
2812.3,-58.771337
2812.4,-58.437846
2812.5,-57.693434
2812.6,-58.672555
2812.7,-59.478414
2812.8,-60.710496
2812.9,-59.895972
2813,-59.80782
2813.1,-58.89556
2813.2,-58.258205
2813.3,-59.361069
2813.4,-59.588497
2813.5,-60.092849
2813.6,-59.140541
2813.7,-59.342157
2813.8,-60.431938
2813.9,-60.023492
2814,-59.633858
2814.1,-60.104502
2814.2,-58.424814
2814.3,-59.557915
2814.4,-58.852262
2814.5,-59.233803
2814.6,-59.225762
2814.7,-56.742998
2814.8,-58.868346
2814.9,-58.787618
2815,-59.514192
2815.1,-58.571682
2815.2,-57.086297
2815.3,-58.710121
2815.4,-58.943567
2815.5,-59.501036
2815.6,-57.287132
2815.7,-58.25058
2815.8,-59.025097
2815.9,-59.118053
2816,-56.899926
2816.1,-58.729762
2816.2,-58.519394
2816.3,-57.441838
2816.4,-60.020086
2816.5,-57.482194
2816.6,-58.354595
2816.7,-59.231325
2816.8,-58.343707
2816.9,-59.876639
2817,-59.621392
2817.1,-57.186951
2817.2,-59.167039
2817.3,-58.96814
2817.4,-59.752636
2817.5,-60.277237
2817.6,-57.720695
2817.7,-60.617148
2817.8,-56.627487
2817.9,-58.203923
2818,-59.166124
2818.1,-57.789389
2818.2,-59.767751
2818.3,-60.740151
2818.4,-59.021445
2818.5,-60.993912
2818.6,-59.432865
2818.7,-60.3592
2818.8,-59.851604
2818.9,-59.973979
2819,-59.310564
2819.1,-58.856446
2819.2,-58.800507
2819.3,-61.08387
2819.4,-58.241931
2819.5,-57.855715
2819.6,-58.958576
2819.7,-58.162628
2819.8,-59.163486
2819.9,-58.774151
2820,-58.900951
2820.1,-59.441852
2820.2,-59.11478
2820.3,-58.235757
2820.4,-57.593487
2820.5,-58.267912
2820.6,-58.870319
2820.7,-58.502467
2820.8,-57.71729
2820.9,-58.070523
2821,-57.154161
2821.1,-58.004699
2821.2,-58.746094
2821.3,-59.589108
2821.4,-59.138884
2821.5,-57.768061
2821.6,-60.432436
2821.7,-59.785981
2821.8,-58.302815
2821.9,-57.970065
2822,-57.371227
2822.1,-58.22147
2822.2,-58.462621
2822.3,-58.4169
2822.4,-56.746595
2822.5,-58.301024
2822.6,-58.033008
2822.7,-56.788699
2822.8,-59.298716
2822.9,-59.778308
2823,-58.833001
2823.1,-58.084165
2823.2,-57.549651
2823.3,-56.937912
2823.4,-60.434116
2823.5,-57.856835
2823.6,-56.993969
2823.7,-58.728887
2823.8,-58.825332
2823.9,-58.700121
2824,-58.66821
2824.1,-57.181335
2824.2,-58.208194
2824.3,-59.551364
2824.4,-58.539152
2824.5,-58.219838
2824.6,-58.917088
2824.7,-57.244591
2824.8,-59.008156
2824.9,-58.897629
2825,-58.220069
2825.1,-59.930765
2825.2,-59.307539
2825.3,-59.240815
2825.4,-59.853102
2825.5,-58.621588
2825.6,-60.404755
2825.7,-59.060772
2825.8,-56.839538
2825.9,-58.571899
2826,-58.898157
2826.1,-57.322448
2826.2,-58.086125
2826.3,-58.908457
2826.4,-60.097738
2826.5,-59.795442
2826.6,-59.017633
2826.7,-58.48726
2826.8,-59.41586
2826.9,-59.003861
2827,-58.481911
2827.1,-59.300438
2827.2,-56.106456
2827.3,-59.124187
2827.4,-57.504923
2827.5,-57.914378
2827.6,-58.580851
2827.7,-58.372555
2827.8,-57.360334
2827.9,-59.345178
2828,-57.355081
2828.1,-58.499267
2828.2,-57.645485
2828.3,-57.127427
2828.4,-60.093593
2828.5,-58.841485
2828.6,-58.76626
2828.7,-58.182928
2828.8,-59.53821
2828.9,-58.383782
2829,-61.042278
2829.1,-57.881347
2829.2,-58.807308
2829.3,-59.056873
2829.4,-57.665648
2829.5,-58.626308
2829.6,-58.045612
2829.7,-58.456201
2829.8,-58.632166
2829.9,-58.935236
2830,-58.660723
2830.1,-58.599335
2830.2,-57.006142
2830.3,-60.382
2830.4,-59.365685
2830.5,-56.568158
2830.6,-58.3023
2830.7,-58.837622
2830.8,-57.98783
2830.9,-57.784523
2831,-58.423282
2831.1,-56.270921
2831.2,-56.133909
2831.3,-57.131575
2831.4,-59.247352
2831.5,-58.852018
2831.6,-57.434109
2831.7,-58.108699
2831.8,-58.381639
2831.9,-57.4162
2832,-59.068453
2832.1,-58.876117
2832.2,-58.625927
2832.3,-58.288127
2832.4,-56.059777
2832.5,-58.390649
2832.6,-57.943561
2832.7,-58.903848
2832.8,-58.370913
2832.9,-59.265512
2833,-59.65055
2833.1,-59.263743
2833.2,-57.884303
2833.3,-56.407683
2833.4,-58.172712
2833.5,-57.533604
2833.6,-57.721325
2833.7,-58.520729
2833.8,-57.900454
2833.9,-59.526197
2834,-59.610613
2834.1,-60.343253
2834.2,-58.597242
2834.3,-57.067837
2834.4,-56.38377
2834.5,-59.349294
2834.6,-57.304173
2834.7,-58.405472
2834.8,-57.522243
2834.9,-58.99419
2835,-60.670713
2835.1,-57.293509
2835.2,-59.03839
2835.3,-57.502117
2835.4,-56.573117
2835.5,-59.032781
2835.6,-57.722517
2835.7,-59.437202
2835.8,-58.932732
2835.9,-59.077202
2836,-57.097744
2836.1,-57.83725
2836.2,-60.160354
2836.3,-60.475579
2836.4,-59.325484
2836.5,-60.306585
2836.6,-57.701606
2836.7,-58.204273
2836.8,-61.220595
2836.9,-56.518313
2837,-57.588886
2837.1,-56.005199
2837.2,-59.777956
2837.3,-57.980897
2837.4,-57.821411
2837.5,-57.118361
2837.6,-56.574763
2837.7,-57.086097
2837.8,-57.678649
2837.9,-61.70317
2838,-58.413908
2838.1,-57.867946
2838.2,-56.38858
2838.3,-58.481737
2838.4,-57.704957
2838.5,-56.542058
2838.6,-58.319299
2838.7,-58.977822
2838.8,-59.002546
2838.9,-58.540377
2839,-57.159489
2839.1,-57.385836
2839.2,-57.640981
2839.3,-57.635727
2839.4,-57.272869
2839.5,-56.610194
2839.6,-58.267126
2839.7,-58.107668
2839.8,-59.109692
2839.9,-59.033122
2840,-59.338735
2840.1,-58.776851
2840.2,-58.643188
2840.3,-56.634703
2840.4,-57.590713
2840.5,-59.103651
2840.6,-57.18877
2840.7,-59.737736
2840.8,-57.383906
2840.9,-58.997982
2841,-56.817471
2841.1,-58.439736
2841.2,-57.693627
2841.3,-60.631256
2841.4,-59.822516
2841.5,-58.319175
2841.6,-57.695281
2841.7,-58.070906
2841.8,-57.337132
2841.9,-58.698671
2842,-57.52984
2842.1,-57.494734
2842.2,-57.992884
2842.3,-59.971196
2842.4,-59.949254
2842.5,-60.49361
2842.6,-58.008132
2842.7,-56.490567
2842.8,-58.702899
2842.9,-57.928545
2843,-58.921644
2843.1,-59.035139
2843.2,-58.449607
2843.3,-59.375328
2843.4,-59.305995
2843.5,-59.744922
2843.6,-56.654443
2843.7,-58.787836
2843.8,-59.516297
2843.9,-59.17534
2844,-59.490343
2844.1,-58.138186
2844.2,-58.593234
2844.3,-57.920185
2844.4,-59.551687
2844.5,-60.266656
2844.6,-58.490992
2844.7,-58.334927
2844.8,-57.552701
2844.9,-58.110879
2845,-58.682627
2845.1,-57.792849
2845.2,-58.681604
2845.3,-58.750077
2845.4,-58.505971
2845.5,-58.182429
2845.6,-57.921172
2845.7,-57.693997
2845.8,-57.274949
2845.9,-59.352483
2846,-57.524184
2846.1,-58.641718
2846.2,-58.715742
2846.3,-58.056445
2846.4,-59.340346
2846.5,-60.162776
2846.6,-58.949887
2846.7,-57.162588
2846.8,-58.379342
2846.9,-61.085368
2847,-56.752504
2847.1,-59.83958
2847.2,-59.132217
2847.3,-60.218657
2847.4,-58.124297
2847.5,-57.998839
2847.6,-57.149103
2847.7,-57.527528
2847.8,-58.846329
2847.9,-56.465655
2848,-58.670716
2848.1,-58.675262
2848.2,-59.265612
2848.3,-58.573402
2848.4,-59.464257
2848.5,-60.206324
2848.6,-58.378562
2848.7,-58.296161
2848.8,-58.309357
2848.9,-57.766314
2849,-58.841598
2849.1,-58.310552
2849.2,-58.803857
2849.3,-56.849023
2849.4,-57.210921
2849.5,-58.098139
2849.6,-58.811508
2849.7,-58.117574
2849.8,-61.065251
2849.9,-58.596282
2850,-57.504792
2850.1,-58.987403
2850.2,-59.125415
2850.3,-61.361219
2850.4,-57.695189
2850.5,-57.884015
2850.6,-57.960008
2850.7,-58.942408
2850.8,-58.125081
2850.9,-58.96063
2851,-57.109375
2851.1,-58.492523
2851.2,-56.913078
2851.3,-59.289396
2851.4,-59.653943
2851.5,-57.212385
2851.6,-57.250651
2851.7,-56.935389
2851.8,-58.296425
2851.9,-58.875577
2852,-58.766039
2852.1,-58.073559
2852.2,-56.859219
2852.3,-57.66716
2852.4,-60.278816
2852.5,-57.99394
2852.6,-57.959426
2852.7,-58.809874
2852.8,-59.016634
2852.9,-59.801402
2853,-58.00719
2853.1,-57.806852
2853.2,-57.880359
2853.3,-59.31338
2853.4,-57.765364
2853.5,-58.911853
2853.6,-56.843686
2853.7,-57.328582
2853.8,-59.393416
2853.9,-59.138038
2854,-58.005637
2854.1,-58.437372
2854.2,-57.950472
2854.3,-58.003259
2854.4,-58.003682
2854.5,-58.252787
2854.6,-58.71238
2854.7,-57.933354
2854.8,-59.069419
2854.9,-58.081334
2855,-58.581634
2855.1,-58.240508
2855.2,-57.69266
2855.3,-59.564635
2855.4,-57.683044
2855.5,-57.55269
2855.6,-58.346511
2855.7,-58.20296
2855.8,-58.303531
2855.9,-58.262162
2856,-56.502497
2856.1,-59.328711
2856.2,-58.839073
2856.3,-59.555366
2856.4,-58.522649
2856.5,-58.258109
2856.6,-57.855039
2856.7,-57.975302
2856.8,-57.807675
2856.9,-58.443306
2857,-58.539032
2857.1,-58.992804
2857.2,-58.406293
2857.3,-58.596362
2857.4,-56.969509
2857.5,-58.805931
2857.6,-57.960344
2857.7,-59.544368
2857.8,-57.341108
2857.9,-56.620763
2858,-58.255909
2858.1,-59.409391
2858.2,-59.764174
2858.3,-57.082279
2858.4,-58.570384
2858.5,-57.79036
2858.6,-58.335249
2858.7,-57.189258
2858.8,-57.929438
2858.9,-59.347857
2859,-59.071156
2859.1,-57.989767
2859.2,-58.374135
2859.3,-57.026565
2859.4,-56.837547
2859.5,-56.970208
2859.6,-56.040608
2859.7,-58.168489
2859.8,-57.345109
2859.9,-57.646812
2860,-58.617653
2860.1,-58.093126
2860.2,-58.710983
2860.3,-58.381981
2860.4,-57.741136
2860.5,-59.000142
2860.6,-58.683102
2860.7,-57.558557
2860.8,-58.162361
2860.9,-59.903874
2861,-58.158458
2861.1,-57.512471
2861.2,-57.580167
2861.3,-59.697564
2861.4,-57.807293
2861.5,-58.275394
2861.6,-58.62303
2861.7,-57.698973
2861.8,-56.877452
2861.9,-58.218933
2862,-57.698708
2862.1,-59.332644
2862.2,-57.587972
2862.3,-60.311401
2862.4,-59.404198
2862.5,-58.69462
2862.6,-58.398387
2862.7,-57.085287
2862.8,-59.474536
2862.9,-58.327925
2863,-58.531689
2863.1,-57.004665
2863.2,-58.987491
2863.3,-58.140863
2863.4,-59.677991
2863.5,-58.779967
2863.6,-57.938149
2863.7,-58.569833
2863.8,-58.375109
2863.9,-58.502379
2864,-60.550764
2864.1,-59.622548
2864.2,-58.839576
2864.3,-57.712048
2864.4,-57.883912
2864.5,-59.649902
2864.6,-60.609645
2864.7,-59.623306
2864.8,-59.681319
2864.9,-57.85366
2865,-58.012179
2865.1,-58.977718
2865.2,-58.835131
2865.3,-57.178043
2865.4,-58.181828
2865.5,-59.708328
2865.6,-58.075947
2865.7,-56.939084
2865.8,-59.362937
2865.9,-59.243532
2866,-57.021733
2866.1,-59.77727
2866.2,-61.472839
2866.3,-58.72691
2866.4,-59.421484
2866.5,-59.968903
2866.6,-58.847979
2866.7,-58.112567
2866.8,-58.935462
2866.9,-58.011719
2867,-60.572389
2867.1,-61.087105
2867.2,-59.814356
2867.3,-58.116155
2867.4,-58.76055
2867.5,-59.799694
2867.6,-60.516068
2867.7,-59.182338
2867.8,-57.975518
2867.9,-60.79829
2868,-57.738461
2868.1,-58.224486
2868.2,-59.539448
2868.3,-59.315094
2868.4,-58.98156
2868.5,-59.457408
2868.6,-58.796693
2868.7,-59.464002
2868.8,-56.874576
2868.9,-57.502511
2869,-59.750103
2869.1,-59.175632
2869.2,-59.290658
2869.3,-59.145982
2869.4,-58.262102
2869.5,-60.130454
2869.6,-57.600491
2869.7,-58.852504
2869.8,-58.388397
2869.9,-59.469377
2870,-58.408249
2870.1,-56.055146
2870.2,-58.98398
2870.3,-58.239628
2870.4,-58.007127
2870.5,-56.461434
2870.6,-56.523868
2870.7,-56.905004
2870.8,-58.235797
2870.9,-59.392215
2871,-56.830681
2871.1,-57.016015
2871.2,-59.97919
2871.3,-58.745043
2871.4,-59.819297
2871.5,-59.829587
2871.6,-59.829053
2871.7,-59.218133
2871.8,-58.321692
2871.9,-58.924992
2872,-59.896423
2872.1,-59.328958
2872.2,-59.831325
2872.3,-60.485123
2872.4,-59.763127
2872.5,-57.551038
2872.6,-58.508662
2872.7,-60.331768
2872.8,-57.859089
2872.9,-59.657627
2873,-59.082351
2873.1,-59.039112
2873.2,-58.115656
2873.3,-59.485649
2873.4,-58.588392
2873.5,-59.781669
2873.6,-58.697354
2873.7,-58.667858
2873.8,-59.292226
2873.9,-58.00978
2874,-58.603867
2874.1,-58.267253
2874.2,-59.659349
2874.3,-59.311243
2874.4,-59.287548
2874.5,-58.953569
2874.6,-60.477384
2874.7,-58.981529
2874.8,-59.917804
2874.9,-59.086123
2875,-59.444575
2875.1,-57.266797
2875.2,-57.492172
2875.3,-59.052292
2875.4,-58.59347
2875.5,-59.24849
2875.6,-59.089852
2875.7,-58.497748
2875.8,-59.019828
2875.9,-57.985972
2876,-58.269327
2876.1,-58.78943
2876.2,-58.293767
2876.3,-57.874159
2876.4,-58.39325
2876.5,-58.561259
2876.6,-57.582053
2876.7,-60.859753
2876.8,-59.095645
2876.9,-58.18899
2877,-57.68345
2877.1,-57.426924
2877.2,-58.400731
2877.3,-57.73436
2877.4,-57.2965
2877.5,-58.079437
2877.6,-57.56037
2877.7,-59.96457
2877.8,-56.708524
2877.9,-56.738356
2878,-58.609174
2878.1,-57.646272
2878.2,-58.84243
2878.3,-55.842801
2878.4,-58.567846
2878.5,-56.797914
2878.6,-58.938627
2878.7,-58.530141
2878.8,-58.654166
2878.9,-59.93979
2879,-58.502569
2879.1,-58.715074
2879.2,-56.186094
2879.3,-58.268421
2879.4,-58.378275
2879.5,-58.636222
2879.6,-57.580137
2879.7,-58.434444
2879.8,-58.458048
2879.9,-57.680752
2880,-58.037829
2880.1,-58.65916
2880.2,-56.988943
2880.3,-59.705492
2880.4,-57.233374
2880.5,-57.450406
2880.6,-57.293158
2880.7,-59.285389
2880.8,-58.885388
2880.9,-58.951135
2881,-58.84462
2881.1,-59.282745
2881.2,-56.862513
2881.3,-57.86775
2881.4,-57.519224
2881.5,-57.18523
2881.6,-57.461575
2881.7,-59.72175
2881.8,-59.800388
2881.9,-57.474001
2882,-60.682645
2882.1,-58.276735
2882.2,-57.640733
2882.3,-58.283999
2882.4,-58.279311
2882.5,-56.649832
2882.6,-58.094475
2882.7,-58.834724
2882.8,-59.995051
2882.9,-58.069514
2883,-58.608776
2883.1,-56.854129
2883.2,-58.477074
2883.3,-59.016904
2883.4,-57.548192
2883.5,-57.54773
2883.6,-58.384504
2883.7,-59.652039
2883.8,-57.633093
2883.9,-57.656798
2884,-57.954702
2884.1,-58.591564
2884.2,-58.005064
2884.3,-57.723829
2884.4,-61.796266
2884.5,-57.515762
2884.6,-59.601948
2884.7,-58.921537
2884.8,-59.129545
2884.9,-59.272565
2885,-59.878039
2885.1,-59.673939
2885.2,-59.253625
2885.3,-60.130183
2885.4,-58.044001
2885.5,-58.968621
2885.6,-58.780019
2885.7,-59.287388
2885.8,-58.477907
2885.9,-58.753829
2886,-58.586454
2886.1,-57.143568
2886.2,-59.959447
2886.3,-59.406026
2886.4,-55.944258
2886.5,-56.968522
2886.6,-58.67379
2886.7,-58.897943
2886.8,-58.454331
2886.9,-58.622617
2887,-58.21157
2887.1,-57.396719
2887.2,-58.952594
2887.3,-60.423401
2887.4,-59.467152
2887.5,-59.954501
2887.6,-56.69749
2887.7,-57.693576
2887.8,-60.299285
2887.9,-59.468055
2888,-60.065128
2888.1,-58.138114
2888.2,-59.141763
2888.3,-56.972476
2888.4,-60.015169
2888.5,-57.466044
2888.6,-56.982662
2888.7,-59.449715
2888.8,-58.260099
2888.9,-58.338688
2889,-59.446742
2889.1,-57.98556
2889.2,-59.006366
2889.3,-58.903701
2889.4,-58.234426
2889.5,-56.686011
2889.6,-59.899918
2889.7,-60.281612
2889.8,-57.044039
2889.9,-58.136706
2890,-58.107528
2890.1,-57.79942
2890.2,-58.235899
2890.3,-57.911594
2890.4,-59.620643
2890.5,-59.528825
2890.6,-57.577424
2890.7,-58.185669
2890.8,-60.04014
2890.9,-58.752236
2891,-60.427098
2891.1,-59.500263
2891.2,-60.200546
2891.3,-59.02038
2891.4,-57.843324
2891.5,-59.396805
2891.6,-59.175335
2891.7,-61.702419
2891.8,-57.194681
2891.9,-57.899243
2892,-58.543402
2892.1,-56.216587
2892.2,-59.613823
2892.3,-58.076897
2892.4,-58.108239
2892.5,-57.583981
2892.6,-57.09605
2892.7,-58.334169
2892.8,-59.433599
2892.9,-57.062322
2893,-56.098214
2893.1,-56.949757
2893.2,-57.473933
2893.3,-60.185098
2893.4,-60.135619
2893.5,-56.972772
2893.6,-56.976623
2893.7,-58.664741
2893.8,-58.73926
2893.9,-58.783078
2894,-57.197831
2894.1,-59.090528
2894.2,-57.903842
2894.3,-60.402362
2894.4,-60.646403
2894.5,-58.471697
2894.6,-58.061749
2894.7,-59.710815
2894.8,-59.355195
2894.9,-59.274455
2895,-56.505094
2895.1,-57.068664
2895.2,-58.57559
2895.3,-57.013366
2895.4,-59.458228
2895.5,-57.491916
2895.6,-57.229105
2895.7,-60.129555
2895.8,-56.840056
2895.9,-58.209139
2896,-57.622737
2896.1,-59.245302
2896.2,-58.152456
2896.3,-59.3738
2896.4,-58.613066
2896.5,-56.639076
2896.6,-58.462384
2896.7,-58.949249
2896.8,-57.451587
2896.9,-57.264643
2897,-58.685068
2897.1,-58.084194
2897.2,-57.756332
2897.3,-56.751468
2897.4,-57.8689
2897.5,-60.001697
2897.6,-59.294115
2897.7,-57.297953
2897.8,-57.38469
2897.9,-59.869732
2898,-58.046812
2898.1,-59.302768
2898.2,-59.179136
2898.3,-58.350861
2898.4,-56.928182
2898.5,-57.53033
2898.6,-57.955085
2898.7,-57.639373
2898.8,-56.942413
2898.9,-60.02868
2899,-58.079178
2899.1,-57.868269
2899.2,-57.06556
2899.3,-57.358825
2899.4,-58.138446
2899.5,-59.032605
2899.6,-58.45407
2899.7,-56.780834
2899.8,-59.326147
2899.9,-57.018148
2900,-59.063327
2900.1,-60.207369
2900.2,-58.631885
2900.3,-57.778693
2900.4,-60.443075
2900.5,-59.670871
2900.6,-57.998528
2900.7,-56.642916
2900.8,-59.9769
2900.9,-59.344655
2901,-57.97068
2901.1,-55.869799
2901.2,-59.130302
2901.3,-58.078559
2901.4,-57.454119
2901.5,-59.008573
2901.6,-59.407453
2901.7,-59.311364
2901.8,-57.627822
2901.9,-58.381718
2902,-60.061628
2902.1,-59.355954
2902.2,-56.720524
2902.3,-58.297926
2902.4,-58.977028
2902.5,-57.705534
2902.6,-58.705002
2902.7,-59.031051
2902.8,-58.22342
2902.9,-58.102001
2903,-58.333376
2903.1,-57.786456
2903.2,-58.150225
2903.3,-57.731787
2903.4,-58.594125
2903.5,-58.87201
2903.6,-59.611162
2903.7,-58.085695
2903.8,-57.302767
2903.9,-57.902774
2904,-59.89085
2904.1,-59.849403
2904.2,-57.561263
2904.3,-58.095973
2904.4,-57.667555
2904.5,-60.557863
2904.6,-58.914496
2904.7,-59.752483
2904.8,-58.708815
2904.9,-58.196612
2905,-60.062973
2905.1,-60.243365
2905.2,-58.688733
2905.3,-58.485192
2905.4,-59.280563
2905.5,-61.463636
2905.6,-59.200835
2905.7,-61.166456
2905.8,-60.141718
2905.9,-60.055231
2906,-60.06065
2906.1,-60.103433
2906.2,-60.561865
2906.3,-60.23242
2906.4,-60.883962
2906.5,-60.829803
2906.6,-60.998579
2906.7,-60.444003
2906.8,-61.383562
2906.9,-60.166867
2907,-59.244404
2907.1,-62.3294
2907.2,-61.670048
2907.3,-60.795817
2907.4,-59.587073
2907.5,-60.995163
2907.6,-60.538637
2907.7,-62.621871
2907.8,-60.93898
2907.9,-61.748079
2908,-61.376929
2908.1,-61.403902
2908.2,-60.428974
2908.3,-62.768746
2908.4,-61.846615
2908.5,-61.072477
2908.6,-61.841854
2908.7,-61.174963
2908.8,-61.883653
2908.9,-62.57072
2909,-63.7599
2909.1,-61.755418
2909.2,-64.016301
2909.3,-60.572234
2909.4,-64.521631
2909.5,-60.71485
2909.6,-62.941474
2909.7,-62.328079
2909.8,-63.982693
2909.9,-61.594091
2910,-61.197557
2910.1,-61.55386
2910.2,-64.496295
2910.3,-60.459353
2910.4,-61.936179
2910.5,-62.764758
2910.6,-63.486282
2910.7,-63.734059
2910.8,-62.620363
2910.9,-62.637672
2911,-63.246679
2911.1,-63.422919
2911.2,-62.230471
2911.3,-63.504846
2911.4,-62.643497
2911.5,-62.719662
2911.6,-62.634691
2911.7,-62.961961
2911.8,-64.02219
2911.9,-63.488669
2912,-64.431474
2912.1,-62.999201
2912.2,-63.16765
2912.3,-63.847814
2912.4,-62.560834
2912.5,-64.414718
2912.6,-61.934702
2912.7,-62.2926
2912.8,-63.489476
2912.9,-65.823193
2913,-63.057615
2913.1,-62.11503
2913.2,-65.175404
2913.3,-65.226435
2913.4,-62.773255
2913.5,-63.070882
2913.6,-64.474625
2913.7,-64.319101
2913.8,-64.281523
2913.9,-63.389849
2914,-62.997235
2914.1,-65.482411
2914.2,-64.998097
2914.3,-63.015205
2914.4,-62.727872
2914.5,-64.743
2914.6,-64.599906
2914.7,-62.715392
2914.8,-62.038055
2914.9,-64.469826
2915,-64.118933
2915.1,-63.011195
2915.2,-64.635902
2915.3,-65.301389
2915.4,-63.535351
2915.5,-63.916967
2915.6,-62.31385
2915.7,-63.105206
2915.8,-63.642499
2915.9,-63.246716
2916,-63.669213
2916.1,-63.580637
2916.2,-64.49877
2916.3,-64.666244
2916.4,-64.724957
2916.5,-62.984473
2916.6,-63.637518
2916.7,-66.234067
2916.8,-63.760682
2916.9,-62.796218
2917,-64.309842
2917.1,-63.369473
2917.2,-64.13305
2917.3,-64.887856
2917.4,-64.108339
2917.5,-64.641893
2917.6,-65.699358
2917.7,-66.168316
2917.8,-63.975263
2917.9,-64.712805
2918,-64.085311
2918.1,-64.320527
2918.2,-64.722392
2918.3,-65.557992
2918.4,-65.215669
2918.5,-63.692956
2918.6,-64.480308
2918.7,-66.687677
2918.8,-65.093918
2918.9,-64.303853
2919,-64.782101
2919.1,-65.412296
2919.2,-62.892883
2919.3,-63.766512
2919.4,-64.578792
2919.5,-65.627698
2919.6,-65.453968
2919.7,-65.634234
2919.8,-64.617503
2919.9,-65.121906
2920,-63.63735
2920.1,-65.665062
2920.2,-65.178701
2920.3,-64.628523
2920.4,-65.128639
2920.5,-65.263209
2920.6,-62.937307
2920.7,-64.799863
2920.8,-63.97867
2920.9,-64.206034
2921,-64.926565
2921.1,-64.751787
2921.2,-64.123271
2921.3,-64.948354
2921.4,-66.210894
2921.5,-64.623306
2921.6,-63.913659
2921.7,-63.5263
2921.8,-64.562537
2921.9,-62.773998
2922,-65.379734
2922.1,-67.70852
2922.2,-64.352276
2922.3,-64.001219
2922.4,-65.311898
2922.5,-64.602915
2922.6,-65.461956
2922.7,-63.747964
2922.8,-63.300403
2922.9,-65.748572
2923,-65.355194
2923.1,-65.628171
2923.2,-64.875198
2923.3,-64.281827
2923.4,-65.57641
2923.5,-65.440481
2923.6,-64.583731
2923.7,-64.285968
2923.8,-65.593256
2923.9,-64.214409
2924,-66.168781
2924.1,-66.103468
2924.2,-64.245268
2924.3,-64.543675
2924.4,-62.505266
2924.5,-64.717385
2924.6,-64.602372
2924.7,-64.58687
2924.8,-65.471996
2924.9,-64.225135
2925,-65.705195
2925.1,-64.747114
2925.2,-64.414552
2925.3,-63.985932
2925.4,-64.411541
2925.5,-64.994888
2925.6,-64.641171
2925.7,-64.411298
2925.8,-66.144726
2925.9,-64.384528
2926,-64.402852
2926.1,-65.465795
2926.2,-64.422069
2926.3,-65.222629
2926.4,-64.013607
2926.5,-62.847689
2926.6,-64.323031
2926.7,-63.075398
2926.8,-65.122018
2926.9,-65.543073
2927,-64.731152
2927.1,-63.02652
2927.2,-63.986121
2927.3,-63.581335
2927.4,-64.020984
2927.5,-65.976719
2927.6,-65.611381
2927.7,-65.827768
2927.8,-63.383047
2927.9,-65.138521
2928,-64.880862
2928.1,-65.542079
2928.2,-65.22054
2928.3,-63.864466
2928.4,-64.622774
2928.5,-62.125329
2928.6,-65.717228
2928.7,-63.957704
2928.8,-65.975969
2928.9,-63.217343
2929,-65.421048
2929.1,-64.647836
2929.2,-65.211625
2929.3,-64.169108
2929.4,-65.639674
2929.5,-65.439605
2929.6,-65.050628
2929.7,-64.295357
2929.8,-63.699775
2929.9,-63.918418
2930,-64.974084
2930.1,-64.551204
2930.2,-64.296299
2930.3,-65.256504
2930.4,-64.875663
2930.5,-65.491537
2930.6,-65.239776
2930.7,-64.661691
2930.8,-64.844353
2930.9,-65.139679
2931,-63.605994
2931.1,-63.950276
2931.2,-63.71656
2931.3,-63.595288
2931.4,-63.747198
2931.5,-64.708588
2931.6,-63.837843
2931.7,-62.746171
2931.8,-63.572955
2931.9,-63.22019
2932,-65.006167
2932.1,-63.71834
2932.2,-66.095945
2932.3,-64.063303
2932.4,-63.998137
2932.5,-66.184522
2932.6,-62.879781
2932.7,-64.766122
2932.8,-64.141813
2932.9,-66.396628
2933,-64.856089
2933.1,-62.819043
2933.2,-64.224802
2933.3,-64.470002
2933.4,-63.892449
2933.5,-63.454191
2933.6,-65.345913
2933.7,-65.160121
2933.8,-65.089637
2933.9,-64.957157
2934,-63.861476
2934.1,-65.573447
2934.2,-64.599701
2934.3,-63.513087
2934.4,-63.815326
2934.5,-64.005819
2934.6,-64.643433
2934.7,-64.329661
2934.8,-63.826143
2934.9,-63.531514
2935,-64.615391
2935.1,-63.284475
2935.2,-62.503936
2935.3,-64.800181
2935.4,-65.434013
2935.5,-63.264212
2935.6,-64.750283
2935.7,-64.472919
2935.8,-65.24339
2935.9,-65.235818
2936,-63.689563
2936.1,-63.586303
2936.2,-64.061148
2936.3,-65.154002
2936.4,-63.812234
2936.5,-64.943312
2936.6,-63.777884
2936.7,-64.903001
2936.8,-64.606978
2936.9,-65.82279
2937,-62.712006
2937.1,-64.847139
2937.2,-63.146056
2937.3,-63.458695
2937.4,-62.981183
2937.5,-63.750318
2937.6,-64.468023
2937.7,-64.872733
2937.8,-63.447089
2937.9,-63.136287
2938,-64.329689
2938.1,-62.695964
2938.2,-62.423813
2938.3,-62.979168
2938.4,-62.572563
2938.5,-63.506254
2938.6,-62.958486
2938.7,-63.655479
2938.8,-63.208449
2938.9,-64.434874
2939,-63.414842
2939.1,-64.510346
2939.2,-63.626495
2939.3,-62.900782
2939.4,-63.5708
2939.5,-63.447964
2939.6,-64.056714
2939.7,-62.980568
2939.8,-64.709154
2939.9,-63.345758
2940,-62.842123
2940.1,-64.499486
2940.2,-63.107979
2940.3,-64.399885
2940.4,-63.186218
2940.5,-62.699681
2940.6,-62.403524
2940.7,-64.507163
2940.8,-64.554766
2940.9,-62.470943
2941,-62.647805
2941.1,-64.219347
2941.2,-62.412794
2941.3,-63.276029
2941.4,-63.705141
2941.5,-63.225898
2941.6,-64.429429
2941.7,-64.010347
2941.8,-62.55763
2941.9,-63.642228
2942,-65.300213
2942.1,-63.874918
2942.2,-63.581326
2942.3,-63.357523
2942.4,-63.060195
2942.5,-65.446005
2942.6,-63.538169
2942.7,-63.716371
2942.8,-63.635162
2942.9,-63.464478
2943,-62.941111
2943.1,-64.570548
2943.2,-63.156956
2943.3,-63.167158
2943.4,-62.721107
2943.5,-62.74069
2943.6,-63.567795
2943.7,-63.389541
2943.8,-64.515503
2943.9,-62.959586
2944,-62.659449
2944.1,-63.12854
2944.2,-62.244109
2944.3,-62.90954
2944.4,-63.692095
2944.5,-60.709001
2944.6,-61.44304
2944.7,-63.931859
2944.8,-62.25536
2944.9,-64.088309
2945,-64.089186
2945.1,-62.625162
2945.2,-63.220215
2945.3,-63.534355
2945.4,-65.087118
2945.5,-64.498436
2945.6,-62.747219
2945.7,-62.58259
2945.8,-64.287802
2945.9,-64.072575
2946,-62.181436
2946.1,-65.007593
2946.2,-62.567039
2946.3,-62.793733
2946.4,-61.648169
2946.5,-62.797581
2946.6,-62.479545
2946.7,-62.662857
2946.8,-63.342822
2946.9,-63.549729
2947,-64.09218
2947.1,-62.295062
2947.2,-63.121001
2947.3,-62.497586
2947.4,-61.996044
2947.5,-62.014105
2947.6,-62.814645
2947.7,-62.992735
2947.8,-63.185321
2947.9,-62.856775
2948,-63.955777
2948.1,-61.876072
2948.2,-62.132567
2948.3,-63.506122
2948.4,-64.077831
2948.5,-63.856158
2948.6,-64.182465
2948.7,-61.951395
2948.8,-63.945244
2948.9,-61.696665
2949,-64.190273
2949.1,-63.482678
2949.2,-62.968458
2949.3,-62.716086
2949.4,-63.15747
2949.5,-63.556852
2949.6,-60.854535
2949.7,-64.65221
2949.8,-62.705273
2949.9,-63.582201
2950,-61.955998
2950.1,-63.226173
2950.2,-64.282384
2950.3,-62.765297
2950.4,-64.241081
2950.5,-61.459109
2950.6,-63.736167
2950.7,-63.192596
2950.8,-62.249492
2950.9,-63.666209
2951,-62.853965
2951.1,-63.549374
2951.2,-63.318106
2951.3,-62.45994
2951.4,-62.193569
2951.5,-61.206257
2951.6,-61.468412
2951.7,-61.682764
2951.8,-63.303822
2951.9,-63.319115
2952,-64.167574
2952.1,-62.111169
2952.2,-62.873904
2952.3,-62.607039
2952.4,-62.148973
2952.5,-62.398281
2952.6,-63.479525
2952.7,-62.641388
2952.8,-61.515765
2952.9,-62.09527
2953,-62.173675
2953.1,-64.163335
2953.2,-60.647891
2953.3,-60.540961
2953.4,-62.777466
2953.5,-64.288293
2953.6,-63.020111
2953.7,-62.56064
2953.8,-63.20402
2953.9,-60.247294
2954,-64.344936
2954.1,-63.023265
2954.2,-63.865517
2954.3,-61.027079
2954.4,-60.921186
2954.5,-61.284725
2954.6,-62.608895
2954.7,-62.099611
2954.8,-61.655059
2954.9,-62.448368
2955,-61.999245
2955.1,-62.190828
2955.2,-61.262103
2955.3,-61.935084
2955.4,-61.980655
2955.5,-62.545725
2955.6,-61.539893
2955.7,-64.171031
2955.8,-62.347592
2955.9,-62.195724
2956,-62.258375
2956.1,-60.956411
2956.2,-61.860417
2956.3,-61.828218
2956.4,-62.074633
2956.5,-61.447903
2956.6,-61.867676
2956.7,-60.973393
2956.8,-61.989424
2956.9,-60.907573
2957,-63.206442
2957.1,-61.372564
2957.2,-63.244241
2957.3,-61.668414
2957.4,-61.379718
2957.5,-61.990219
2957.6,-62.660238
2957.7,-62.690969
2957.8,-62.104547
2957.9,-60.376493
2958,-61.378861
2958.1,-61.016434
2958.2,-64.568967
2958.3,-63.572256
2958.4,-62.041943
2958.5,-63.923372
2958.6,-63.183953
2958.7,-62.068725
2958.8,-62.293689
2958.9,-60.185341
2959,-62.494818
2959.1,-60.666148
2959.2,-61.684512
2959.3,-62.54804
2959.4,-61.635977
2959.5,-61.871395
2959.6,-62.100674
2959.7,-62.694849
2959.8,-62.022327
2959.9,-61.927919
2960,-62.69961
2960.1,-61.375936
2960.2,-61.963868
2960.3,-63.682594
2960.4,-63.088518
2960.5,-62.188492
2960.6,-62.830689
2960.7,-63.398194
2960.8,-61.335662
2960.9,-59.937101
2961,-62.503304
2961.1,-60.169429
2961.2,-61.081374
2961.3,-62.717773
2961.4,-61.223778
2961.5,-61.064926
2961.6,-60.490642
2961.7,-63.728838
2961.8,-62.185946
2961.9,-60.925806
2962,-59.356315
2962.1,-62.711442
2962.2,-59.994037
2962.3,-62.574754
2962.4,-61.680607
2962.5,-63.026051
2962.6,-60.481326
2962.7,-62.418704
2962.8,-61.615963
2962.9,-63.850375
2963,-63.069035
2963.1,-61.10996
2963.2,-60.121917
2963.3,-61.324368
2963.4,-62.01737
2963.5,-62.43182
2963.6,-62.003395
2963.7,-62.099722
2963.8,-61.284997
2963.9,-63.636851
2964,-63.32733
2964.1,-62.657682
2964.2,-63.297306
2964.3,-62.141107
2964.4,-63.500653
2964.5,-62.508705
2964.6,-61.70414
2964.7,-62.295258
2964.8,-62.428007
2964.9,-61.862708
2965,-62.437271
2965.1,-61.890379
2965.2,-62.256476
2965.3,-61.489522
2965.4,-61.640861
2965.5,-62.399741
2965.6,-62.438879
2965.7,-62.537169
2965.8,-63.658646
2965.9,-61.662385
2966,-61.860363
2966.1,-63.036034
2966.2,-62.304345
2966.3,-62.692239
2966.4,-63.25187
2966.5,-62.469365
2966.6,-61.679267
2966.7,-61.356059
2966.8,-62.080331
2966.9,-63.84612
2967,-62.777668
2967.1,-64.497042
2967.2,-63.302808
2967.3,-62.091227
2967.4,-62.889529
2967.5,-63.26811
2967.6,-62.419348
2967.7,-62.109054
2967.8,-62.338933
2967.9,-62.507858
2968,-63.523623
2968.1,-62.104445
2968.2,-63.506868
2968.3,-64.08824
2968.4,-62.949543
2968.5,-63.037582
2968.6,-62.645797
2968.7,-63.371242
2968.8,-63.03499
2968.9,-63.097634
2969,-60.690696
2969.1,-63.402631
2969.2,-62.697413
2969.3,-63.429225
2969.4,-64.023503
2969.5,-62.074743
2969.6,-61.408612
2969.7,-61.026503
2969.8,-62.01354
2969.9,-63.845418
2970,-62.68741
2970.1,-62.86846
2970.2,-63.260341
2970.3,-61.764631
2970.4,-62.97403
2970.5,-62.638646
2970.6,-61.166943
2970.7,-63.683191
2970.8,-61.912464
2970.9,-61.829289
2971,-62.219823
2971.1,-61.86576
2971.2,-63.621366
2971.3,-60.484259
2971.4,-63.667865
2971.5,-63.051262
2971.6,-64.758644
2971.7,-63.020416
2971.8,-61.850406
2971.9,-62.617624
2972,-63.716626
2972.1,-62.82203
2972.2,-60.441935
2972.3,-61.342848
2972.4,-61.980882
2972.5,-63.561165
2972.6,-64.086696
2972.7,-63.739585
2972.8,-61.050825
2972.9,-62.474103
2973,-62.422653
2973.1,-62.90027
2973.2,-62.953167
2973.3,-59.599867
2973.4,-64.236387
2973.5,-62.017895
2973.6,-62.685498
2973.7,-61.872154
2973.8,-64.091095
2973.9,-62.043099
2974,-62.6849
2974.1,-61.972961
2974.2,-61.971335
2974.3,-63.38965
2974.4,-62.074777
2974.5,-61.63429
2974.6,-63.542058
2974.7,-62.323781
2974.8,-62.946328
2974.9,-62.868885
2975,-62.125649
2975.1,-63.942047
2975.2,-63.180467
2975.3,-61.552764
2975.4,-61.965272
2975.5,-62.654222
2975.6,-62.611386
2975.7,-62.61268
2975.8,-61.999981
2975.9,-62.665073
2976,-61.303032
2976.1,-62.966147
2976.2,-61.287078
2976.3,-62.162788
2976.4,-62.10977
2976.5,-61.713746
2976.6,-61.393895
2976.7,-61.583874
2976.8,-60.608766
2976.9,-62.209615
2977,-61.456091
2977.1,-62.354161
2977.2,-64.383231
2977.3,-61.601851
2977.4,-61.193706
2977.5,-64.501685
2977.6,-61.724929
2977.7,-63.312617
2977.8,-64.091743
2977.9,-61.664286
2978,-61.533195
2978.1,-61.750218
2978.2,-62.968984
2978.3,-61.893167
2978.4,-62.027586
2978.5,-64.008789
2978.6,-63.21329
2978.7,-62.793495
2978.8,-62.52084
2978.9,-63.321791
2979,-61.549982
2979.1,-62.30562
2979.2,-63.103758
2979.3,-62.384079
2979.4,-62.004971
2979.5,-59.899696
2979.6,-63.194626
2979.7,-62.497851
2979.8,-61.978802
2979.9,-62.818451
2980,-62.266814
2980.1,-60.021208
2980.2,-63.135731
2980.3,-60.878987
2980.4,-62.552612
2980.5,-62.180728
2980.6,-63.568045
2980.7,-61.764777
2980.8,-63.119353
2980.9,-62.64823
2981,-62.289625
2981.1,-62.062024
2981.2,-63.947153
2981.3,-63.177798
2981.4,-63.035173
2981.5,-60.787465
2981.6,-64.444924
2981.7,-63.20949
2981.8,-63.46239
2981.9,-63.233401
2982,-62.576355
2982.1,-63.108571
2982.2,-64.209655
2982.3,-62.371641
2982.4,-60.684438
2982.5,-63.18177
2982.6,-64.286959
2982.7,-62.519156
2982.8,-60.647923
2982.9,-61.518543
2983,-62.609985
2983.1,-61.69906
2983.2,-61.733615
2983.3,-63.190692
2983.4,-63.006153
2983.5,-63.388913
2983.6,-63.312132
2983.7,-62.130055
2983.8,-62.519662
2983.9,-60.557708
2984,-61.579152
2984.1,-63.225363
2984.2,-60.862719
2984.3,-62.773029
2984.4,-61.807662
2984.5,-63.497585
2984.6,-62.345906
2984.7,-62.677349
2984.8,-63.579721
2984.9,-63.338404
2985,-62.785144
2985.1,-63.453193
2985.2,-63.128118
2985.3,-61.512841
2985.4,-64.720549
2985.5,-63.906114
2985.6,-62.141648
2985.7,-63.240095
2985.8,-63.770651
2985.9,-62.782245
2986,-63.583886
2986.1,-62.601306
2986.2,-63.536975
2986.3,-63.84717
2986.4,-62.185715
2986.5,-63.21437
2986.6,-61.594156
2986.7,-62.137979
2986.8,-62.986285
2986.9,-61.824135
2987,-62.606029
2987.1,-61.559412
2987.2,-64.075496
2987.3,-63.339609
2987.4,-62.72717
2987.5,-62.005591
2987.6,-63.807752
2987.7,-62.62035
2987.8,-65.070231
2987.9,-62.886427
2988,-62.527188
2988.1,-62.025576
2988.2,-63.431107
2988.3,-64.034669
2988.4,-63.693256
2988.5,-63.456343
2988.6,-63.449349
2988.7,-60.475531
2988.8,-61.93889
2988.9,-64.592278
2989,-64.037153
2989.1,-61.140532
2989.2,-64.346947
2989.3,-62.464733
2989.4,-62.040219
2989.5,-63.261306
2989.6,-62.616862
2989.7,-63.4287
2989.8,-63.483369
2989.9,-61.100672
2990,-63.855671
2990.1,-62.83386
2990.2,-63.999813
2990.3,-63.122353
2990.4,-62.881429
2990.5,-63.010329
2990.6,-61.612171
2990.7,-63.067565
2990.8,-61.664615
2990.9,-63.506559
2991,-62.493917
2991.1,-64.160337
2991.2,-62.695098
2991.3,-63.643827
2991.4,-63.734024
2991.5,-62.235341
2991.6,-63.531659
2991.7,-64.093082
2991.8,-63.303407
2991.9,-63.90619
2992,-63.837302
2992.1,-63.840134
2992.2,-63.674504
2992.3,-62.590116
2992.4,-63.600683
2992.5,-62.69683
2992.6,-62.668097
2992.7,-65.403387
2992.8,-64.023364
2992.9,-62.433274
2993,-62.313545
2993.1,-64.448239
2993.2,-63.518977
2993.3,-63.149051
2993.4,-62.348781
2993.5,-63.474826
2993.6,-63.340587
2993.7,-63.227088
2993.8,-63.365897
2993.9,-63.58661
2994,-62.905507
2994.1,-62.784527
2994.2,-63.217868
2994.3,-63.852738
2994.4,-64.03552
2994.5,-61.806671
2994.6,-63.215252
2994.7,-63.085365
2994.8,-64.292644
2994.9,-61.413964
2995,-62.863328
2995.1,-61.375594
2995.2,-62.920787
2995.3,-63.675644
2995.4,-63.532217
2995.5,-63.275816
2995.6,-60.910134
2995.7,-63.198627
2995.8,-62.018247
2995.9,-63.193957
2996,-64.982895
2996.1,-61.580808
2996.2,-63.301182
2996.3,-61.490254
2996.4,-62.992301
2996.5,-62.294354
2996.6,-62.548518
2996.7,-63.52319
2996.8,-63.075349
2996.9,-62.258898
2997,-63.823788
2997.1,-64.400771
2997.2,-61.954459
2997.3,-64.799
2997.4,-64.523626
2997.5,-60.981153
2997.6,-61.792852
2997.7,-62.808015
2997.8,-64.024202
2997.9,-62.754055
2998,-63.895345
2998.1,-63.15513
2998.2,-63.126621
2998.3,-64.339928
2998.4,-62.453314
2998.5,-63.207856
2998.6,-62.435385
2998.7,-62.813302
2998.8,-64.475678
2998.9,-62.62553
2999,-61.828284
2999.1,-63.689733
2999.2,-63.85773
2999.3,-64.869055
2999.4,-62.819347
2999.5,-63.483969
2999.6,-64.153819
2999.7,-63.424288
2999.8,-62.312144
2999.9,-63.652672
3000,-62.856875
3000.1,-64.290716
3000.2,-63.296115
3000.3,-61.987615
3000.4,-63.19246
3000.5,-63.272846
3000.6,-61.674527
3000.7,-62.690226
3000.8,-64.272438
3000.9,-62.560101
3001,-64.177505
3001.1,-62.997337
3001.2,-63.117976
3001.3,-63.048009
3001.4,-62.943552
3001.5,-63.43062
3001.6,-63.98397
3001.7,-64.060697
3001.8,-63.624587
3001.9,-63.480479
3002,-63.532341
3002.1,-63.364579
3002.2,-63.985905
3002.3,-63.416036
3002.4,-63.745014
3002.5,-61.656255
3002.6,-61.693334
3002.7,-62.685601
3002.8,-62.324673
3002.9,-65.054324
3003,-62.018096
3003.1,-63.035493
3003.2,-62.85453
3003.3,-62.482554
3003.4,-63.734231
3003.5,-61.683167
3003.6,-62.485908
3003.7,-63.357991
3003.8,-63.408989
3003.9,-64.016244
3004,-64.704028
3004.1,-64.146845
3004.2,-63.366313
3004.3,-62.230078
3004.4,-63.17262
3004.5,-62.557631
3004.6,-62.620618
3004.7,-63.843112
3004.8,-63.953498
3004.9,-62.161322
3005,-61.758061
3005.1,-63.276946
3005.2,-64.583311
3005.3,-63.44561
3005.4,-63.923251
3005.5,-63.028977
3005.6,-62.845588
3005.7,-61.543304
3005.8,-64.440344
3005.9,-63.283392
3006,-63.442367
3006.1,-62.956098
3006.2,-63.508362
3006.3,-63.177467
3006.4,-62.974146
3006.5,-61.581664
3006.6,-65.058677
3006.7,-62.089888
3006.8,-61.746438
3006.9,-63.226328
3007,-62.534459
3007.1,-62.127463
3007.2,-63.076398
3007.3,-61.756946
3007.4,-62.125985
3007.5,-62.633048
3007.6,-62.6407
3007.7,-62.16597
3007.8,-63.943144
3007.9,-61.937993
3008,-64.133019
3008.1,-61.72855
3008.2,-62.443363
3008.3,-62.252369
3008.4,-61.650602
3008.5,-60.728009
3008.6,-64.145422
3008.7,-62.899996
3008.8,-63.459211
3008.9,-62.907254
3009,-63.291071
3009.1,-63.07644
3009.2,-63.181426
3009.3,-63.67025
3009.4,-64.001626
3009.5,-61.953226
3009.6,-63.319595
3009.7,-64.031239
3009.8,-63.828339
3009.9,-64.614338
3010,-62.057993
3010.1,-62.574908
3010.2,-62.403285
3010.3,-60.931837
3010.4,-63.069564
3010.5,-63.542838
3010.6,-64.845887
3010.7,-62.458396
3010.8,-64.438988
3010.9,-63.101912
3011,-62.749054
3011.1,-63.272643
3011.2,-62.437239
3011.3,-60.279501
3011.4,-61.27126
3011.5,-62.195685
3011.6,-61.896286
3011.7,-62.098083
3011.8,-63.612578
3011.9,-64.559739
3012,-62.782354
3012.1,-63.15869
3012.2,-62.264445
3012.3,-62.944874
3012.4,-64.759276
3012.5,-64.48969
3012.6,-62.219962
3012.7,-62.880042
3012.8,-62.363461
3012.9,-64.455116
3013,-63.41438
3013.1,-63.657437
3013.2,-64.020291
3013.3,-62.961543
3013.4,-62.435841
3013.5,-63.617372
3013.6,-62.251493
3013.7,-63.116445
3013.8,-62.518453
3013.9,-62.211346
3014,-63.935567
3014.1,-63.828545
3014.2,-62.817653
3014.3,-63.333763
3014.4,-63.803122
3014.5,-63.115409
3014.6,-64.125496
3014.7,-62.616807
3014.8,-65.095832
3014.9,-62.000039
3015,-64.205364
3015.1,-63.817813
3015.2,-61.433019
3015.3,-63.37293
3015.4,-62.356049
3015.5,-61.881582
3015.6,-63.147197
3015.7,-62.741491
3015.8,-62.422541
3015.9,-63.806757
3016,-60.680078
3016.1,-63.179789
3016.2,-63.483131
3016.3,-63.326515
3016.4,-63.037766
3016.5,-63.834686
3016.6,-64.464627
3016.7,-63.021071
3016.8,-61.780465
3016.9,-63.103158
3017,-61.626276
3017.1,-62.374767
3017.2,-61.307719
3017.3,-64.937577
3017.4,-61.726705
3017.5,-63.569413
3017.6,-64.710988
3017.7,-62.696189
3017.8,-64.152152
3017.9,-64.15915
3018,-64.366713
3018.1,-62.824312
3018.2,-62.916651
3018.3,-61.991058
3018.4,-63.561133
3018.5,-62.5516
3018.6,-64.157034
3018.7,-63.879174
3018.8,-63.942737
3018.9,-62.96057
3019,-62.594683
3019.1,-63.300169
3019.2,-64.128488
3019.3,-62.188839
3019.4,-63.908496
3019.5,-65.013636
3019.6,-62.149267
3019.7,-61.088124
3019.8,-64.019562
3019.9,-63.717044
3020,-64.303666
3020.1,-63.258536
3020.2,-63.451149
3020.3,-63.722535
3020.4,-63.022863
3020.5,-62.558436
3020.6,-62.570219
3020.7,-62.891068
3020.8,-63.345725
3020.9,-64.147189
3021,-62.357379
3021.1,-63.123635
3021.2,-64.485745
3021.3,-63.227523
3021.4,-62.239191
3021.5,-62.948766
3021.6,-63.984813
3021.7,-61.162642
3021.8,-63.70193
3021.9,-60.530558
3022,-63.250908
3022.1,-62.962611
3022.2,-63.734416
3022.3,-62.952393
3022.4,-61.751424
3022.5,-63.768984
3022.6,-64.453914
3022.7,-62.385605
3022.8,-63.495986
3022.9,-62.708659
3023,-63.324208
3023.1,-61.063018
3023.2,-63.919603
3023.3,-61.940056
3023.4,-62.841898
3023.5,-63.060166
3023.6,-64.27553
3023.7,-63.089389
3023.8,-61.588188
3023.9,-66.693925
3024,-63.60283
3024.1,-63.769118
3024.2,-61.212001
3024.3,-62.492778
3024.4,-61.01215
3024.5,-63.534648
3024.6,-63.654279
3024.7,-62.385591
3024.8,-60.286435
3024.9,-62.32938
3025,-64.46741
3025.1,-62.266509
3025.2,-62.914604
3025.3,-61.589345
3025.4,-61.199851
3025.5,-64.140198
3025.6,-64.619198
3025.7,-63.279943
3025.8,-60.358765
3025.9,-61.681048
3026,-62.727651
3026.1,-62.605669
3026.2,-64.488881
3026.3,-64.320293
3026.4,-62.668645
3026.5,-62.353703
3026.6,-63.060655
3026.7,-63.48312
3026.8,-63.310765
3026.9,-62.491795
3027,-61.137872
3027.1,-62.540386
3027.2,-62.011476
3027.3,-64.338074
3027.4,-63.047322
3027.5,-63.769815
3027.6,-62.283217
3027.7,-64.078829
3027.8,-64.017621
3027.9,-62.919328
3028,-62.491211
3028.1,-62.896697
3028.2,-62.066495
3028.3,-63.829575
3028.4,-61.967068
3028.5,-63.408773
3028.6,-63.396677
3028.7,-62.942015
3028.8,-62.78148
3028.9,-61.758348
3029,-64.330663
3029.1,-62.254998
3029.2,-64.717712
3029.3,-64.637155
3029.4,-63.075477
3029.5,-61.895776
3029.6,-64.075088
3029.7,-62.3008
3029.8,-62.192421
3029.9,-62.797985
3030,-62.983435
3030.1,-62.810951
3030.2,-61.160243
3030.3,-63.352998
3030.4,-61.567715
3030.5,-64.466552
3030.6,-62.621768
3030.7,-62.870967
3030.8,-63.130274
3030.9,-62.860556
3031,-62.147446
3031.1,-62.585781
3031.2,-63.746703
3031.3,-62.303181
3031.4,-63.58492
3031.5,-62.806295
3031.6,-62.971196
3031.7,-61.965788
3031.8,-62.40421
3031.9,-62.966459
3032,-62.570765
3032.1,-61.299727
3032.2,-62.394108
3032.3,-61.424079
3032.4,-64.198691
3032.5,-63.27428
3032.6,-62.203494
3032.7,-61.860283
3032.8,-61.370751
3032.9,-61.983422
3033,-61.95019
3033.1,-62.626323
3033.2,-61.804191
3033.3,-62.624106
3033.4,-62.481595
3033.5,-61.862852
3033.6,-61.850946
3033.7,-62.824177
3033.8,-63.71225
3033.9,-61.766283
3034,-63.032223
3034.1,-64.092984
3034.2,-61.898954
3034.3,-63.832618
3034.4,-63.853087
3034.5,-63.243275
3034.6,-62.720578
3034.7,-63.207823
3034.8,-62.111343
3034.9,-62.250672
3035,-63.665159
3035.1,-61.247599
3035.2,-62.949499
3035.3,-61.447667
3035.4,-63.356859
3035.5,-61.997341
3035.6,-63.525264
3035.7,-63.222254
3035.8,-63.693196
3035.9,-62.589989
3036,-61.610924
3036.1,-63.021434
3036.2,-62.130366
3036.3,-62.894696
3036.4,-63.521233
3036.5,-63.887424
3036.6,-61.253419
3036.7,-62.498339
3036.8,-61.969669
3036.9,-63.548727
3037,-62.385247
3037.1,-61.185831
3037.2,-61.738512
3037.3,-62.827163
3037.4,-63.080407
3037.5,-64.425942
3037.6,-63.376356
3037.7,-63.802388
3037.8,-61.502228
3037.9,-60.085135
3038,-63.701073
3038.1,-62.770875
3038.2,-63.492184
3038.3,-62.607902
3038.4,-62.419621
3038.5,-64.219993
3038.6,-62.24824
3038.7,-64.595294
3038.8,-64.492281
3038.9,-63.04518
3039,-62.7032
3039.1,-62.703234
3039.2,-63.147089
3039.3,-63.133917
3039.4,-63.100559
3039.5,-61.786594
3039.6,-63.149373
3039.7,-63.106958
3039.8,-60.471815
3039.9,-64.1244
3040,-63.284867
3040.1,-63.011686
3040.2,-61.37803
3040.3,-61.231213
3040.4,-62.515977
3040.5,-62.765228
3040.6,-62.155217
3040.7,-64.108771
3040.8,-62.163471
3040.9,-63.258048
3041,-63.241546
3041.1,-61.966946
3041.2,-63.531018
3041.3,-62.317228
3041.4,-63.893568
3041.5,-62.537758
3041.6,-62.627895
3041.7,-63.006669
3041.8,-62.700145
3041.9,-62.924411
3042,-63.444749
3042.1,-63.228021
3042.2,-63.736201
3042.3,-62.271367
3042.4,-63.326496
3042.5,-62.84487
3042.6,-61.6535
3042.7,-62.867872
3042.8,-61.012467
3042.9,-63.519099
3043,-62.967638
3043.1,-63.71986
3043.2,-63.768541
3043.3,-62.414786
3043.4,-63.444017
3043.5,-61.962242
3043.6,-63.829532
3043.7,-63.314274
3043.8,-63.801777
3043.9,-62.487025
3044,-63.033131
3044.1,-63.661485
3044.2,-63.5403
3044.3,-61.470441
3044.4,-63.447744
3044.5,-62.816216
3044.6,-62.764284
3044.7,-62.371882
3044.8,-62.610628
3044.9,-62.09039
3045,-61.318773
3045.1,-63.759122
3045.2,-62.001372
3045.3,-63.01581
3045.4,-64.653926
3045.5,-64.320584
3045.6,-63.120339
3045.7,-64.007103
3045.8,-61.233162
3045.9,-60.501387
3046,-63.380456
3046.1,-61.919851
3046.2,-63.398457
3046.3,-63.269248
3046.4,-63.172605
3046.5,-64.689517
3046.6,-63.16646
3046.7,-61.549522
3046.8,-64.575932
3046.9,-63.872018
3047,-62.705561
3047.1,-61.963936
3047.2,-63.640467
3047.3,-62.37624
3047.4,-63.986885
3047.5,-63.098648
3047.6,-63.355561
3047.7,-63.274539
3047.8,-63.195033
3047.9,-61.622243
3048,-65.941005
3048.1,-63.456869
3048.2,-62.996321
3048.3,-62.721247
3048.4,-60.791866
3048.5,-64.092046
3048.6,-63.405821
3048.7,-64.076577
3048.8,-63.815941
3048.9,-63.271381
3049,-64.979363
3049.1,-62.220729
3049.2,-61.46237
3049.3,-62.708017
3049.4,-62.072534
3049.5,-61.273173
3049.6,-63.52895
3049.7,-65.627018
3049.8,-63.533415
3049.9,-65.350985
3050,-63.80672
3050.1,-64.073826
3050.2,-61.87141
3050.3,-63.060604
3050.4,-62.265557
3050.5,-63.400433
3050.6,-62.705048
3050.7,-61.773644
3050.8,-60.799269
3050.9,-62.255999
3051,-62.694916
3051.1,-63.047035
3051.2,-62.156192
3051.3,-62.79257
3051.4,-64.379023
3051.5,-64.365685
3051.6,-62.599569
3051.7,-63.179339
3051.8,-63.480101
3051.9,-63.176177
3052,-62.279409
3052.1,-63.718617
3052.2,-65.420414
3052.3,-64.267557
3052.4,-63.956769
3052.5,-63.760845
3052.6,-61.044928
3052.7,-63.774742
3052.8,-62.770204
3052.9,-62.150779
3053,-63.382157
3053.1,-62.861925
3053.2,-62.114971
3053.3,-64.292746
3053.4,-65.604999
3053.5,-63.765081
3053.6,-63.982075
3053.7,-62.873355
3053.8,-65.006625
3053.9,-61.981468
3054,-62.509426
3054.1,-62.718154
3054.2,-63.669642
3054.3,-64.682642
3054.4,-63.481602
3054.5,-62.966088
3054.6,-64.304039
3054.7,-62.770191
3054.8,-63.961056
3054.9,-63.696053
3055,-63.966376
3055.1,-61.973672
3055.2,-65.012118
3055.3,-63.877892
3055.4,-62.112917
3055.5,-61.214197
3055.6,-63.373343
3055.7,-65.059701
3055.8,-62.642748
3055.9,-63.45005
3056,-61.297246
3056.1,-65.082834
3056.2,-61.472379
3056.3,-63.144353
3056.4,-63.643658
3056.5,-63.402997
3056.6,-63.2146
3056.7,-61.34317
3056.8,-61.281677
3056.9,-60.50612
3057,-63.425815
3057.1,-63.049359
3057.2,-61.988921
3057.3,-62.217884
3057.4,-62.384207
3057.5,-63.345283
3057.6,-63.504142
3057.7,-62.085092
3057.8,-61.178924
3057.9,-62.180803
3058,-64.03193
3058.1,-63.124131
3058.2,-63.684624
3058.3,-62.485618
3058.4,-64.031952
3058.5,-64.283402
3058.6,-62.829799
3058.7,-62.857527
3058.8,-63.422568
3058.9,-64.648065
3059,-62.867505
3059.1,-62.90318
3059.2,-64.911349
3059.3,-61.759765
3059.4,-63.225408
3059.5,-64.373742
3059.6,-64.987485
3059.7,-64.420089
3059.8,-64.043633
3059.9,-62.280729
3060,-61.618351
3060.1,-62.479841
3060.2,-63.392071
3060.3,-62.97456
3060.4,-62.101295
3060.5,-62.392367
3060.6,-62.832588
3060.7,-65.439106
3060.8,-62.395723
3060.9,-62.869058
3061,-60.731747
3061.1,-62.852885
3061.2,-62.711845
3061.3,-62.860779
3061.4,-61.770128
3061.5,-63.186138
3061.6,-62.566851
3061.7,-62.243535
3061.8,-61.911331
3061.9,-63.323408
3062,-63.35289
3062.1,-63.379491
3062.2,-62.181889
3062.3,-61.006239
3062.4,-63.396347
3062.5,-63.434524
3062.6,-62.734581
3062.7,-62.325928
3062.8,-62.039513
3062.9,-63.217056
3063,-62.234214
3063.1,-63.608107
3063.2,-61.825184
3063.3,-64.175754
3063.4,-61.985633
3063.5,-62.799714
3063.6,-63.157686
3063.7,-63.748727
3063.8,-62.657584
3063.9,-62.885046
3064,-62.119542
3064.1,-61.152817
3064.2,-63.918686
3064.3,-62.769866
3064.4,-63.915869
3064.5,-61.939675
3064.6,-61.774129
3064.7,-62.677868
3064.8,-62.708955
3064.9,-61.916819
3065,-60.534872
3065.1,-62.445167
3065.2,-63.33729
3065.3,-64.02942
3065.4,-63.168061
3065.5,-61.93009
3065.6,-63.155478
3065.7,-60.716703
3065.8,-61.122368
3065.9,-60.792527
3066,-62.980031
3066.1,-63.270084
3066.2,-62.698171
3066.3,-63.638248
3066.4,-62.43515
3066.5,-63.46304
3066.6,-62.943791
3066.7,-64.509341
3066.8,-63.610334
3066.9,-62.341173
3067,-63.232656
3067.1,-64.72649
3067.2,-60.593103
3067.3,-63.968851
3067.4,-62.264753
3067.5,-60.660625
3067.6,-61.790159
3067.7,-64.999915
3067.8,-63.31275
3067.9,-62.290645
3068,-64.37121
3068.1,-62.097796
3068.2,-62.058392
3068.3,-64.752567
3068.4,-62.352631
3068.5,-64.325261
3068.6,-61.637895
3068.7,-61.732123
3068.8,-63.899653
3068.9,-63.305064
3069,-63.905506
3069.1,-63.760963
3069.2,-62.539919
3069.3,-62.555347
3069.4,-63.016749
3069.5,-61.058724
3069.6,-62.923118
3069.7,-64.389925
3069.8,-63.964662
3069.9,-61.385683
3070,-63.093461
3070.1,-61.519228
3070.2,-62.498841
3070.3,-62.098925
3070.4,-61.33727
3070.5,-62.992446
3070.6,-63.176172
3070.7,-62.390211
3070.8,-63.863858
3070.9,-63.245155
3071,-61.58138
3071.1,-61.645437
3071.2,-63.74028
3071.3,-61.924284
3071.4,-61.161023
3071.5,-61.855502
3071.6,-63.840227
3071.7,-63.418091
3071.8,-62.443445
3071.9,-60.820761
3072,-62.635485
3072.1,-61.995944
3072.2,-61.554802
3072.3,-63.454733
3072.4,-61.769977
3072.5,-63.462231
3072.6,-62.370515
3072.7,-62.936376
3072.8,-64.363001
3072.9,-63.601334
3073,-62.762092
3073.1,-61.519754
3073.2,-62.495525
3073.3,-60.805976
3073.4,-62.038066
3073.5,-62.564082
3073.6,-64.293507
3073.7,-62.608265
3073.8,-64.404396
3073.9,-63.004795
3074,-63.288207
3074.1,-63.085044
3074.2,-64.425393
3074.3,-62.072469
3074.4,-61.37634
3074.5,-62.78852
3074.6,-63.324836
3074.7,-63.683354
3074.8,-64.075916
3074.9,-62.963673
3075,-61.811352
3075.1,-62.203244
3075.2,-63.073112
3075.3,-63.212058
3075.4,-64.380212
3075.5,-62.770199
3075.6,-63.595117
3075.7,-63.067067
3075.8,-63.462588
3075.9,-59.87229
3076,-61.915409
3076.1,-62.490816
3076.2,-61.994862
3076.3,-62.225956
3076.4,-62.376312
3076.5,-62.447867
3076.6,-63.367293
3076.7,-62.425672
3076.8,-62.558022
3076.9,-61.187516
3077,-61.21667
3077.1,-63.612835
3077.2,-62.551924
3077.3,-62.573
3077.4,-62.081054
3077.5,-63.030223
3077.6,-61.985494
3077.7,-61.042735
3077.8,-62.552823
3077.9,-62.6548
3078,-63.41239
3078.1,-61.614313
3078.2,-61.191164
3078.3,-63.557326
3078.4,-63.075718
3078.5,-63.829397
3078.6,-63.204907
3078.7,-63.804649
3078.8,-63.28264
3078.9,-62.250417
3079,-62.405536
3079.1,-61.216385
3079.2,-62.537372
3079.3,-61.477166
3079.4,-62.898286
3079.5,-63.450665
3079.6,-63.001836
3079.7,-62.332142
3079.8,-62.857611
3079.9,-64.028361
3080,-61.312646
3080.1,-60.709812
3080.2,-60.465892
3080.3,-62.875743
3080.4,-63.345533
3080.5,-64.568795
3080.6,-62.743556
3080.7,-62.211875
3080.8,-66.076036
3080.9,-61.686775
3081,-63.060599
3081.1,-61.621359
3081.2,-61.825727
3081.3,-63.701335
3081.4,-62.518196
3081.5,-61.890063
3081.6,-64.96418
3081.7,-64.149431
3081.8,-63.523896
3081.9,-62.08973
3082,-61.689636
3082.1,-64.043329
3082.2,-64.911218
3082.3,-64.057077
3082.4,-63.714292
3082.5,-62.414217
3082.6,-62.992915
3082.7,-63.179303
3082.8,-61.515198
3082.9,-62.716927
3083,-63.496046
3083.1,-64.265021
3083.2,-63.303247
3083.3,-62.549453
3083.4,-62.7834
3083.5,-64.269363
3083.6,-62.877512
3083.7,-63.487634
3083.8,-62.558035
3083.9,-61.172905
3084,-62.012347
3084.1,-61.780887
3084.2,-61.769323
3084.3,-62.757238
3084.4,-62.375546
3084.5,-61.716292
3084.6,-62.72065
3084.7,-64.503363
3084.8,-63.090855
3084.9,-62.778169
3085,-62.234322
3085.1,-64.198706
3085.2,-62.809127
3085.3,-64.234137
3085.4,-61.863378
3085.5,-63.210516
3085.6,-62.951842
3085.7,-61.837467
3085.8,-61.207127
3085.9,-62.900095
3086,-63.857786
3086.1,-64.323564
3086.2,-63.530685
3086.3,-63.067476
3086.4,-63.13157
3086.5,-61.497318
3086.6,-62.039778
3086.7,-61.896408
3086.8,-62.414541
3086.9,-62.612626
3087,-61.984377
3087.1,-63.235223
3087.2,-63.613623
3087.3,-63.599231
3087.4,-62.48389
3087.5,-61.785677
3087.6,-63.062465
3087.7,-64.061857
3087.8,-61.849428
3087.9,-63.529396
3088,-63.71197
3088.1,-61.155132
3088.2,-62.699701
3088.3,-62.985767
3088.4,-60.679685
3088.5,-63.925529
3088.6,-61.659842
3088.7,-63.219848
3088.8,-61.831086
3088.9,-62.680967
3089,-63.282149
3089.1,-62.764683
3089.2,-63.192783
3089.3,-63.277218
3089.4,-61.940984
3089.5,-63.237449
3089.6,-62.298746
3089.7,-63.127267
3089.8,-63.108355
3089.9,-64.199514
3090,-59.313261
3090.1,-62.507753
3090.2,-62.130966
3090.3,-61.601016
3090.4,-63.957071
3090.5,-62.324724
3090.6,-63.650348
3090.7,-61.223677
3090.8,-62.48805
3090.9,-64.734385
3091,-62.017196
3091.1,-62.726071
3091.2,-62.24442
3091.3,-64.480112
3091.4,-62.539678
3091.5,-63.514782
3091.6,-62.847047
3091.7,-63.092245
3091.8,-61.59374
3091.9,-62.408849
3092,-61.648202
3092.1,-60.759706
3092.2,-62.733143
3092.3,-61.713529
3092.4,-61.859852
3092.5,-62.566039
3092.6,-61.861221
3092.7,-63.028789
3092.8,-62.051799
3092.9,-61.296777
3093,-63.137154
3093.1,-61.598191
3093.2,-61.416474
3093.3,-61.586746
3093.4,-61.402661
3093.5,-62.962219
3093.6,-61.660985
3093.7,-61.668905
3093.8,-62.786993
3093.9,-61.252434
3094,-63.086599
3094.1,-61.649601
3094.2,-62.732902
3094.3,-62.754781
3094.4,-61.76763
3094.5,-62.353691
3094.6,-61.358521
3094.7,-61.062229
3094.8,-62.455286
3094.9,-63.297562
3095,-63.073806
3095.1,-62.133264
3095.2,-61.97787
3095.3,-63.387722
3095.4,-64.328959
3095.5,-62.149418
3095.6,-62.627581
3095.7,-61.965286
3095.8,-61.193672
3095.9,-63.27623
3096,-64.191585
3096.1,-62.188305
3096.2,-61.746988
3096.3,-62.133719
3096.4,-64.772846
3096.5,-61.287453
3096.6,-63.447754
3096.7,-62.337253
3096.8,-62.658133
3096.9,-63.256683
3097,-62.640553
3097.1,-63.894033
3097.2,-62.365365
3097.3,-62.46133
3097.4,-62.825445
3097.5,-63.300025
3097.6,-61.231967
3097.7,-62.19884
3097.8,-63.458176
3097.9,-62.910234
3098,-63.227538
3098.1,-62.404886
3098.2,-61.701955
3098.3,-62.802001
3098.4,-62.326379
3098.5,-63.065332
3098.6,-62.621422
3098.7,-61.196228
3098.8,-60.945104
3098.9,-63.406309
3099,-61.740708
3099.1,-62.041632
3099.2,-62.020656
3099.3,-61.240816
3099.4,-64.051793
3099.5,-63.717449
3099.6,-62.156022
3099.7,-62.282596
3099.8,-60.814708
3099.9,-61.997178
3100,-62.168559
3100.1,-62.79065
3100.2,-61.658275
3100.3,-64.557796
3100.4,-62.765767
3100.5,-63.126005
3100.6,-63.345379
3100.7,-62.885138
3100.8,-60.193067
3100.9,-61.446425
3101,-61.574512
3101.1,-62.123735
3101.2,-60.167421
3101.3,-62.53048
3101.4,-60.978943
3101.5,-64.342018
3101.6,-63.241655
3101.7,-62.88394
3101.8,-64.982169
3101.9,-62.574769
3102,-62.755704
3102.1,-63.720084
3102.2,-62.980847
3102.3,-60.648711
3102.4,-61.335117
3102.5,-63.41837
3102.6,-63.215656
3102.7,-63.931455
3102.8,-63.834667
3102.9,-62.893444
3103,-62.884899
3103.1,-62.151538
3103.2,-61.705406
3103.3,-62.957888
3103.4,-60.306524
3103.5,-61.444723
3103.6,-62.920312
3103.7,-60.464532
3103.8,-63.813242
3103.9,-61.366873
3104,-64.408833
3104.1,-62.148921
3104.2,-62.540874
3104.3,-61.99432
3104.4,-63.468941
3104.5,-60.478548
3104.6,-62.241821
3104.7,-62.101368
3104.8,-61.593643
3104.9,-62.34716
3105,-62.642489
3105.1,-61.894978
3105.2,-61.594932
3105.3,-63.992373
3105.4,-62.268498
3105.5,-62.115836
3105.6,-62.495457
3105.7,-61.486377
3105.8,-62.707341
3105.9,-60.931005
3106,-60.575957
3106.1,-58.930323
3106.2,-59.83953
3106.3,-60.212131
3106.4,-60.073913
3106.5,-60.407323
3106.6,-59.853782
3106.7,-62.443029
3106.8,-60.202527
3106.9,-60.482899
3107,-61.318857
3107.1,-60.761696
3107.2,-58.946707
3107.3,-60.602397
3107.4,-60.718944
3107.5,-59.807176
3107.6,-60.603564
3107.7,-61.095252
3107.8,-59.536088
3107.9,-59.642945
3108,-59.067875
3108.1,-59.645341
3108.2,-58.218122
3108.3,-60.465285
3108.4,-59.483654
3108.5,-60.411256
3108.6,-59.834877
3108.7,-57.216743
3108.8,-58.11785
3108.9,-59.941186
3109,-60.323624
3109.1,-57.523666
3109.2,-57.992219
3109.3,-57.980404
3109.4,-56.916176
3109.5,-56.761109
3109.6,-58.842522
3109.7,-55.129928
3109.8,-57.372225
3109.9,-56.450502
3110,-57.049853
3110.1,-55.865382
3110.2,-55.772764
3110.3,-57.427683
3110.4,-57.06346
3110.5,-57.317706
3110.6,-57.397074
3110.7,-56.518181
3110.8,-57.165292
3110.9,-55.605251
3111,-57.31282
3111.1,-57.656981
3111.2,-56.455707
3111.3,-56.493882
3111.4,-53.994769
3111.5,-55.518585
3111.6,-56.895491
3111.7,-55.550937
3111.8,-55.438239
3111.9,-55.472113
3112,-55.796991
3112.1,-53.964505
3112.2,-55.731848
3112.3,-54.752065
3112.4,-55.647057
3112.5,-53.3582
3112.6,-54.761298
3112.7,-53.123599
3112.8,-54.09762
3112.9,-55.43532
3113,-55.057504
3113.1,-53.369965
3113.2,-55.029836
3113.3,-54.517825
3113.4,-53.894165
3113.5,-55.061712
3113.6,-54.952476
3113.7,-53.447302
3113.8,-53.983475
3113.9,-52.559886
3114,-54.026506
3114.1,-54.607902
3114.2,-52.156947
3114.3,-52.046399
3114.4,-54.296398
3114.5,-52.458999
3114.6,-54.393467
3114.7,-53.009128
3114.8,-53.451783
3114.9,-52.649589
3115,-53.952865
3115.1,-54.186942
3115.2,-52.847015
3115.3,-52.41415
3115.4,-54.525362
3115.5,-53.853429
3115.6,-53.655625
3115.7,-52.512468
3115.8,-52.301254
3115.9,-53.060109
3116,-53.699758
3116.1,-50.676866
3116.2,-51.927079
3116.3,-52.765614
3116.4,-52.713715
3116.5,-54.213838
3116.6,-53.230339
3116.7,-51.096455
3116.8,-52.091209
3116.9,-52.998614
3117,-51.121709
3117.1,-51.065683
3117.2,-53.703219
3117.3,-51.133188
3117.4,-51.789267
3117.5,-51.500118
3117.6,-52.723269
3117.7,-54.09381
3117.8,-53.71048
3117.9,-53.590234
3118,-54.915283
3118.1,-53.642471
3118.2,-53.13708
3118.3,-52.95809
3118.4,-52.646867
3118.5,-52.678098
3118.6,-50.021775
3118.7,-53.107982
3118.8,-53.565083
3118.9,-51.736365
3119,-52.237286
3119.1,-55.230768
3119.2,-54.058887
3119.3,-51.803767
3119.4,-54.332828
3119.5,-53.954541
3119.6,-54.092693
3119.7,-55.574768
3119.8,-54.088974
3119.9,-53.782656
3120,-54.741656
3120.1,-54.869658
3120.2,-53.493476
3120.3,-54.525308
3120.4,-55.539561
3120.5,-54.4619
3120.6,-55.403454
3120.7,-55.160971
3120.8,-55.062517
3120.9,-56.056884
3121,-56.415873
3121.1,-56.057788
3121.2,-58.245157
3121.3,-56.285177
3121.4,-56.105366
3121.5,-57.724368
3121.6,-57.897136
3121.7,-56.456413
3121.8,-57.773404
3121.9,-56.064812
3122,-56.076145
3122.1,-57.8592
3122.2,-57.249532
3122.3,-57.140471
3122.4,-58.493566
3122.5,-58.833801
3122.6,-57.872633
3122.7,-59.722469
3122.8,-58.091044
3122.9,-58.162368
3123,-57.919817
3123.1,-60.354147
3123.2,-57.329845
3123.3,-59.363741
3123.4,-58.720167
3123.5,-60.205913
3123.6,-59.951809
3123.7,-59.096352
3123.8,-59.113013
3123.9,-59.666738
3124,-59.609635
3124.1,-58.692463
3124.2,-57.934598
3124.3,-59.020553
3124.4,-59.785346
3124.5,-58.727273
3124.6,-58.824487
3124.7,-59.325422
3124.8,-58.989694
3124.9,-57.526847
3125,-60.427824
3125.1,-59.635403
3125.2,-58.714714
3125.3,-60.016336
3125.4,-58.633479
3125.5,-58.821941
3125.6,-59.387094
3125.7,-60.090433
3125.8,-60.444767
3125.9,-59.11166
3126,-58.012345
3126.1,-58.91069
3126.2,-57.994803
3126.3,-59.2067
3126.4,-58.15351
3126.5,-61.490789
3126.6,-57.825433
3126.7,-58.649886
3126.8,-59.787079
3126.9,-58.907753
3127,-57.353134
3127.1,-60.477824
3127.2,-61.512719
3127.3,-60.254529
3127.4,-60.316448
3127.5,-59.288743
3127.6,-60.073502
3127.7,-60.658752
3127.8,-60.529369
3127.9,-58.67515
3128,-59.188222
3128.1,-59.414783
3128.2,-58.960685
3128.3,-59.341209
3128.4,-58.294345
3128.5,-59.072287
3128.6,-59.784867
3128.7,-59.739598
3128.8,-60.555665
3128.9,-59.849331
3129,-58.027612
3129.1,-60.941847
3129.2,-60.837522
3129.3,-59.912929
3129.4,-60.841175
3129.5,-59.947428
3129.6,-59.953195
3129.7,-59.85074
3129.8,-58.955708
3129.9,-59.32198
3130,-61.409767
3130.1,-59.911247
3130.2,-60.067494
3130.3,-59.048151
3130.4,-59.686708
3130.5,-60.079526
3130.6,-59.765934
3130.7,-59.845156
3130.8,-60.489022
3130.9,-59.924362
3131,-61.772888
3131.1,-60.062565
3131.2,-59.355084
3131.3,-57.885032
3131.4,-59.226459
3131.5,-60.948107
3131.6,-58.586005
3131.7,-59.629581
3131.8,-59.10826
3131.9,-59.134044
3132,-58.332475
3132.1,-58.602635
3132.2,-60.877179
3132.3,-59.231022
3132.4,-58.105093
3132.5,-57.98777
3132.6,-59.26404
3132.7,-58.661176
3132.8,-59.696294
3132.9,-57.607395
3133,-59.95397
3133.1,-60.679256
3133.2,-59.648848
3133.3,-59.525965
3133.4,-61.482703
3133.5,-58.711567
3133.6,-59.349511
3133.7,-59.911987
3133.8,-58.605486
3133.9,-57.654906
3134,-57.760979
3134.1,-58.617869
3134.2,-60.2858
3134.3,-60.22261
3134.4,-59.754321
3134.5,-58.977221
3134.6,-57.920853
3134.7,-58.925945
3134.8,-60.375116
3134.9,-58.901853
3135,-56.790766
3135.1,-57.375099
3135.2,-58.988057
3135.3,-58.814429
3135.4,-57.518958
3135.5,-60.181378
3135.6,-59.256357
3135.7,-58.768391
3135.8,-57.779022
3135.9,-60.551273
3136,-59.102436
3136.1,-58.581481
3136.2,-58.667139
3136.3,-60.181256
3136.4,-57.044943
3136.5,-58.614809
3136.6,-59.527559
3136.7,-58.064742
3136.8,-58.286065
3136.9,-60.284023
3137,-58.880095
3137.1,-58.964415
3137.2,-57.700373
3137.3,-59.374496
3137.4,-60.002631
3137.5,-57.483386
3137.6,-60.064215
3137.7,-58.210798
3137.8,-59.655496
3137.9,-59.219895
3138,-58.101053
3138.1,-58.948405
3138.2,-59.100104
3138.3,-57.716506
3138.4,-58.104152
3138.5,-59.62926
3138.6,-58.345128
3138.7,-58.205865
3138.8,-58.664599
3138.9,-58.993703
3139,-59.108142
3139.1,-59.318867
3139.2,-58.248622
3139.3,-58.898035
3139.4,-58.695272
3139.5,-59.786032
3139.6,-59.044063
3139.7,-55.791826
3139.8,-58.783901
3139.9,-58.571352
3140,-59.333062
3140.1,-59.419267
3140.2,-60.432323
3140.3,-58.169555
3140.4,-59.524308
3140.5,-59.344025
3140.6,-57.285296
3140.7,-58.486795
3140.8,-59.048649
3140.9,-58.777009
3141,-59.533926
3141.1,-58.946417
3141.2,-59.171762
3141.3,-60.404964
3141.4,-58.156842
3141.5,-59.296844
3141.6,-58.011742
3141.7,-59.70602
3141.8,-57.767695
3141.9,-57.770531
3142,-57.993805
3142.1,-57.569835
3142.2,-59.784189
3142.3,-59.076596
3142.4,-58.524843
3142.5,-57.866404
3142.6,-60.714919
3142.7,-59.299856
3142.8,-59.938843
3142.9,-58.373619
3143,-58.8422
3143.1,-58.265659
3143.2,-59.52083
3143.3,-59.326999
3143.4,-59.636163
3143.5,-58.583583
3143.6,-59.472398
3143.7,-58.111909
3143.8,-57.701201
3143.9,-58.959235
3144,-60.654141
3144.1,-57.978489
3144.2,-58.332669
3144.3,-58.077844
3144.4,-56.54384
3144.5,-57.615308
3144.6,-59.491478
3144.7,-58.29731
3144.8,-59.770434
3144.9,-57.084256
3145,-58.753613
3145.1,-58.629509
3145.2,-59.127832
3145.3,-60.410786
3145.4,-58.771155
3145.5,-59.038207
3145.6,-57.037027
3145.7,-56.994749
3145.8,-59.235225
3145.9,-59.947268
3146,-58.850229
3146.1,-58.267463
3146.2,-56.698473
3146.3,-57.93137
3146.4,-57.685996
3146.5,-58.366708
3146.6,-60.280876
3146.7,-57.70751
3146.8,-60.427529
3146.9,-58.373468
3147,-59.185908
3147.1,-59.44915
3147.2,-56.493401
3147.3,-57.438502
3147.4,-58.597447
3147.5,-60.403041
3147.6,-58.822005
3147.7,-59.033655
3147.8,-60.22642
3147.9,-59.594591
3148,-60.33942
3148.1,-58.78844
3148.2,-58.92928
3148.3,-57.531556
3148.4,-60.366653
3148.5,-58.079816
3148.6,-59.061645
3148.7,-58.445178
3148.8,-59.447571
3148.9,-58.516165
3149,-58.61321
3149.1,-59.866678
3149.2,-58.457807
3149.3,-59.488262
3149.4,-57.696161
3149.5,-58.496098
3149.6,-58.661696
3149.7,-58.310152
3149.8,-57.460221
3149.9,-58.526099
3150,-57.601824
3150.1,-58.930571
3150.2,-59.310162
3150.3,-56.541499
3150.4,-58.56431
3150.5,-59.459776
3150.6,-58.602694
3150.7,-59.226737
3150.8,-58.159309
3150.9,-58.720685
3151,-57.229659
3151.1,-58.041504
3151.2,-59.128836
3151.3,-59.73439
3151.4,-55.976774
3151.5,-57.719331
3151.6,-57.532011
3151.7,-57.425544
3151.8,-58.747628
3151.9,-58.801002
3152,-58.731004
3152.1,-58.864331
3152.2,-56.88006
3152.3,-58.027387
3152.4,-58.197094
3152.5,-58.294536
3152.6,-58.437221
3152.7,-57.768565
3152.8,-58.288434
3152.9,-57.291778
3153,-59.986966
3153.1,-58.669309
3153.2,-57.218613
3153.3,-57.120944
3153.4,-57.079171
3153.5,-56.978913
3153.6,-59.282404
3153.7,-59.328083
3153.8,-55.537884
3153.9,-58.418572
3154,-58.998434
3154.1,-58.931524
3154.2,-59.515441
3154.3,-56.708328
3154.4,-57.579837
3154.5,-59.083773
3154.6,-58.783284
3154.7,-61.018828
3154.8,-58.226435
3154.9,-57.796392
3155,-57.974392
3155.1,-57.959454
3155.2,-59.999527
3155.3,-57.736033
3155.4,-56.861984
3155.5,-59.775253
3155.6,-59.127175
3155.7,-57.493685
3155.8,-57.016227
3155.9,-57.801679
3156,-59.013897
3156.1,-58.943151
3156.2,-57.846475
3156.3,-58.62194
3156.4,-58.778491
3156.5,-57.393977
3156.6,-57.879103
3156.7,-57.496388
3156.8,-59.87366
3156.9,-58.880039
3157,-58.135833
3157.1,-58.267646
3157.2,-58.912238
3157.3,-58.416227
3157.4,-57.616696
3157.5,-60.52793
3157.6,-58.48761
3157.7,-59.291754
3157.8,-59.779459
3157.9,-57.644277
3158,-58.689064
3158.1,-59.688449
3158.2,-57.910837
3158.3,-57.988687
3158.4,-58.987665
3158.5,-59.577439
3158.6,-56.70887
3158.7,-60.520985
3158.8,-56.994466
3158.9,-56.501972
3159,-58.694044
3159.1,-58.502922
3159.2,-57.185042
3159.3,-59.645257
3159.4,-60.553482
3159.5,-58.886281
3159.6,-59.240465
3159.7,-57.30206
3159.8,-57.508744
3159.9,-58.779077
3160,-58.540846
3160.1,-59.364271
3160.2,-58.558078
3160.3,-57.157347
3160.4,-59.326018
3160.5,-59.299179
3160.6,-58.725083
3160.7,-57.747359
3160.8,-57.696991
3160.9,-57.732937
3161,-58.402499
3161.1,-59.790478
3161.2,-59.473931
3161.3,-57.483863
3161.4,-59.006956
3161.5,-59.535884
3161.6,-58.279923
3161.7,-57.699484
3161.8,-60.000088
3161.9,-58.94579
3162,-59.999469
3162.1,-58.392133
3162.2,-58.773972
3162.3,-58.602904
3162.4,-58.034936
3162.5,-59.18664
3162.6,-59.158933
3162.7,-57.364599
3162.8,-58.45805
3162.9,-56.512339
3163,-59.559096
3163.1,-58.223528
3163.2,-55.803191
3163.3,-58.8377
3163.4,-59.341817
3163.5,-57.665704
3163.6,-58.74743
3163.7,-57.237891
3163.8,-56.210466
3163.9,-57.598745
3164,-59.36743
3164.1,-58.018796
3164.2,-58.176751
3164.3,-57.99364
3164.4,-58.673994
3164.5,-56.3801
3164.6,-58.352208
3164.7,-57.26989
3164.8,-57.501078
3164.9,-56.62964
3165,-59.133648
3165.1,-58.709119
3165.2,-57.29727
3165.3,-58.035392
3165.4,-60.158737
3165.5,-59.174024
3165.6,-58.978297
3165.7,-58.540515
3165.8,-57.318183
3165.9,-57.492441
3166,-59.053228
3166.1,-57.214732
3166.2,-58.163476
3166.3,-58.67407
3166.4,-57.70221
3166.5,-57.958663
3166.6,-59.027054
3166.7,-59.146463
3166.8,-59.103339
3166.9,-58.899173
3167,-58.075968
3167.1,-59.348553
3167.2,-58.21538
3167.3,-56.588873
3167.4,-59.478896
3167.5,-58.427801
3167.6,-59.296389
3167.7,-59.035077
3167.8,-59.056581
3167.9,-61.320515
3168,-58.25451
3168.1,-58.491286
3168.2,-57.712613
3168.3,-58.606244
3168.4,-59.531871
3168.5,-58.841069
3168.6,-59.405408
3168.7,-58.804132
3168.8,-57.961326
3168.9,-58.57282
3169,-57.612072
3169.1,-59.158937
3169.2,-58.057548
3169.3,-59.1359
3169.4,-58.612919
3169.5,-57.842175
3169.6,-57.547916
3169.7,-58.446079
3169.8,-59.454655
3169.9,-57.915417
3170,-60.700583
3170.1,-58.612342
3170.2,-57.711576
3170.3,-57.457094
3170.4,-58.240742
3170.5,-58.792788
3170.6,-58.397681
3170.7,-58.697022
3170.8,-59.210317
3170.9,-57.81496
3171,-57.874721
3171.1,-58.756159
3171.2,-56.566415
3171.3,-60.071315
3171.4,-57.405671
3171.5,-59.334384
3171.6,-57.448719
3171.7,-58.6718
3171.8,-60.270405
3171.9,-57.44138
3172,-59.434757
3172.1,-57.440061
3172.2,-58.583146
3172.3,-58.637641
3172.4,-58.372146
3172.5,-57.881379
3172.6,-57.294724
3172.7,-60.754924
3172.8,-58.510089
3172.9,-59.083514
3173,-57.851331
3173.1,-59.397476
3173.2,-56.268387
3173.3,-60.742907
3173.4,-57.222702
3173.5,-57.749711
3173.6,-59.416233
3173.7,-57.074846
3173.8,-58.374413
3173.9,-57.086443
3174,-58.87659
3174.1,-58.37142
3174.2,-56.348118
3174.3,-56.602713
3174.4,-59.54908
3174.5,-58.526204
3174.6,-57.557839
3174.7,-58.039958
3174.8,-59.443195
3174.9,-58.801608
3175,-58.812067
3175.1,-56.573595
3175.2,-58.36452
3175.3,-58.568494
3175.4,-59.239316
3175.5,-58.938273
3175.6,-59.433081
3175.7,-57.567632
3175.8,-59.699964
3175.9,-60.028911
3176,-59.570388
3176.1,-58.916896
3176.2,-56.301084
3176.3,-58.217773
3176.4,-59.646099
3176.5,-58.714899
3176.6,-58.290983
3176.7,-57.612462
3176.8,-58.577422
3176.9,-58.272317
3177,-58.472968
3177.1,-58.676397
3177.2,-58.512232
3177.3,-58.013762
3177.4,-58.663954
3177.5,-58.485114
3177.6,-58.012347
3177.7,-57.043483
3177.8,-59.20227
3177.9,-57.701584
3178,-57.575399
3178.1,-59.388591
3178.2,-58.511973
3178.3,-58.771296
3178.4,-59.310528
3178.5,-58.123816
3178.6,-59.093209
3178.7,-57.938178
3178.8,-57.857014
3178.9,-58.474292
3179,-59.012006
3179.1,-57.39076
3179.2,-57.465587
3179.3,-57.327886
3179.4,-58.994308
3179.5,-56.743441
3179.6,-58.475641
3179.7,-57.936591
3179.8,-58.937816
3179.9,-57.519371
3180,-57.562448
3180.1,-60.329329
3180.2,-60.367447
3180.3,-58.499149
3180.4,-58.562473
3180.5,-58.156171
3180.6,-58.37066
3180.7,-58.159122
3180.8,-58.121577
3180.9,-57.326837
3181,-59.117795
3181.1,-59.527104
3181.2,-57.525414
3181.3,-58.934524
3181.4,-57.75889
3181.5,-58.401117
3181.6,-57.927099
3181.7,-59.961117
3181.8,-59.329556
3181.9,-57.631559
3182,-58.303963
3182.1,-60.575238
3182.2,-59.56627
3182.3,-58.561054
3182.4,-57.888479
3182.5,-60.024324
3182.6,-59.038521
3182.7,-57.487501
3182.8,-59.78479
3182.9,-59.518293
3183,-58.233797
3183.1,-57.42702
3183.2,-59.327699
3183.3,-59.332031
3183.4,-58.239112
3183.5,-59.72147
3183.6,-59.422209
3183.7,-58.862747
3183.8,-59.549821
3183.9,-58.074971
3184,-59.653745
3184.1,-57.820367
3184.2,-59.147989
3184.3,-59.259464
3184.4,-58.091728
3184.5,-58.29844
3184.6,-58.936522
3184.7,-59.91253
3184.8,-58.428071
3184.9,-58.651921
3185,-58.35828
3185.1,-57.236048
3185.2,-59.652622
3185.3,-58.857568
3185.4,-59.300215
3185.5,-58.039616
3185.6,-59.689919
3185.7,-57.855407
3185.8,-57.907605
3185.9,-58.465873
3186,-57.88201
3186.1,-58.220426
3186.2,-59.164079
3186.3,-58.438289
3186.4,-56.505225
3186.5,-58.27428
3186.6,-59.915284
3186.7,-58.495649
3186.8,-58.144174
3186.9,-57.377455
3187,-59.423458
3187.1,-59.477293
3187.2,-58.863633
3187.3,-57.379267
3187.4,-58.173204
3187.5,-58.764648
3187.6,-59.063501
3187.7,-57.319498
3187.8,-57.993261
3187.9,-57.440485
3188,-57.603262
3188.1,-57.69942
3188.2,-58.14022
3188.3,-58.24208
3188.4,-58.040372
3188.5,-59.397442
3188.6,-59.250935
3188.7,-58.035676
3188.8,-57.794435
3188.9,-58.428588
3189,-57.298787
3189.1,-57.652878
3189.2,-57.513632
3189.3,-57.085842
3189.4,-57.802885
3189.5,-59.709072
3189.6,-58.070654
3189.7,-57.514451
3189.8,-59.229891
3189.9,-57.069062
3190,-55.500999
3190.1,-58.509878
3190.2,-57.230294
3190.3,-57.167113
3190.4,-58.757898
3190.5,-57.53487
3190.6,-57.822528
3190.7,-57.429435
3190.8,-57.12116
3190.9,-57.677306
3191,-58.596452
3191.1,-58.034333
3191.2,-58.838784
3191.3,-57.513441
3191.4,-58.825264
3191.5,-59.505976
3191.6,-58.116347
3191.7,-57.426648
3191.8,-57.645268
3191.9,-58.836323
3192,-56.976075
3192.1,-57.880472
3192.2,-57.832734
3192.3,-56.708995
3192.4,-56.850247
3192.5,-57.303749
3192.6,-58.314911
3192.7,-58.473658
3192.8,-58.192212
3192.9,-57.27998
3193,-58.066736
3193.1,-59.470115
3193.2,-57.093053
3193.3,-56.809003
3193.4,-58.769803
3193.5,-58.224954
3193.6,-58.066881
3193.7,-58.426352
3193.8,-57.451844
3193.9,-58.825045
3194,-58.942069
3194.1,-59.048784
3194.2,-57.820193
3194.3,-56.56334
3194.4,-57.716213
3194.5,-59.102886
3194.6,-58.872197
3194.7,-57.9145
3194.8,-57.683308
3194.9,-58.173091
3195,-58.511532
3195.1,-59.289868
3195.2,-55.832385
3195.3,-57.498651
3195.4,-58.443875
3195.5,-58.570196
3195.6,-57.715142
3195.7,-59.155431
3195.8,-57.111052
3195.9,-57.501944
3196,-60.231177
3196.1,-57.125533
3196.2,-57.565699
3196.3,-59.773192
3196.4,-59.285855
3196.5,-59.99273
3196.6,-58.534046
3196.7,-57.978379
3196.8,-57.106327
3196.9,-58.552511
3197,-59.40998
3197.1,-58.50788
3197.2,-57.998682
3197.3,-59.439131
3197.4,-59.641422
3197.5,-57.63512
3197.6,-57.984167
3197.7,-59.024779
3197.8,-57.923251
3197.9,-58.802358
3198,-58.124198
3198.1,-58.193215
3198.2,-59.161072
3198.3,-58.796066
3198.4,-57.958651
3198.5,-58.998046
3198.6,-57.220007
3198.7,-57.885928
3198.8,-60.059544
3198.9,-58.441749
3199,-58.495545
3199.1,-60.285762
3199.2,-57.282494
3199.3,-57.758587
3199.4,-57.873625
3199.5,-58.25214
3199.6,-59.009514
3199.7,-59.049086
3199.8,-56.811493
3199.9,-59.224137
3200,-59.35208
3200.1,-59.292622
3200.2,-57.822721
3200.3,-59.935079
3200.4,-60.183
3200.5,-58.596359
3200.6,-57.89054
3200.7,-58.065206
3200.8,-57.239173
3200.9,-58.142306
3201,-58.724734
3201.1,-58.280683
3201.2,-58.809984
3201.3,-58.824699
3201.4,-59.775028
3201.5,-59.27665
3201.6,-56.726457
3201.7,-57.461193
3201.8,-59.602897
3201.9,-60.38385
3202,-60.3444
3202.1,-58.270016
3202.2,-58.528277
3202.3,-58.59498
3202.4,-60.277279
3202.5,-58.941396
3202.6,-59.245317
3202.7,-59.110014
3202.8,-56.501679
3202.9,-58.471748
3203,-59.206855
3203.1,-60.0673
3203.2,-58.702877
3203.3,-59.654119
3203.4,-59.295796
3203.5,-58.045598
3203.6,-58.670298
3203.7,-59.846323
3203.8,-57.987313
3203.9,-57.324322
3204,-58.030569
3204.1,-58.033415
3204.2,-58.793363
3204.3,-58.007184
3204.4,-60.658664
3204.5,-57.593868
3204.6,-57.907233
3204.7,-57.924556
3204.8,-57.349912
3204.9,-59.114989
3205,-60.008178
3205.1,-60.818881
3205.2,-59.694758
3205.3,-56.65427
3205.4,-57.609438
3205.5,-56.261975
3205.6,-57.247791
3205.7,-58.004996
3205.8,-57.783594
3205.9,-58.643879
3206,-60.131867
3206.1,-59.238077
3206.2,-57.885495
3206.3,-60.091849
3206.4,-57.478501
3206.5,-58.878095
3206.6,-59.323125
3206.7,-59.064435
3206.8,-57.528822
3206.9,-58.442737
3207,-60.235581
3207.1,-58.891121
3207.2,-60.98976
3207.3,-59.324772
3207.4,-56.956578
3207.5,-57.512251
3207.6,-58.016895
3207.7,-60.054975
3207.8,-57.234787
3207.9,-59.201445
3208,-56.788857
3208.1,-57.892536
3208.2,-58.658978
3208.3,-58.557291
3208.4,-58.467366
3208.5,-58.522218
3208.6,-56.829864
3208.7,-56.892148
3208.8,-58.681232
3208.9,-58.410513
3209,-59.684763
3209.1,-57.654029
3209.2,-59.717165
3209.3,-58.25282
3209.4,-57.794791
3209.5,-59.450284
3209.6,-60.633395
3209.7,-57.285316
3209.8,-58.565565
3209.9,-59.031307
3210,-57.236724
3210.1,-58.627563
3210.2,-59.261396
3210.3,-57.817695
3210.4,-58.639401
3210.5,-57.414982
3210.6,-58.134944
3210.7,-59.694937
3210.8,-59.946601
3210.9,-57.630444
3211,-57.815304
3211.1,-59.077695
3211.2,-57.251378
3211.3,-58.159176
3211.4,-59.165521
3211.5,-59.096839
3211.6,-58.669995
3211.7,-58.229989
3211.8,-57.901251
3211.9,-59.469299
3212,-56.073257
3212.1,-57.582339
3212.2,-58.301267
3212.3,-58.269718
3212.4,-59.051492
3212.5,-57.62722
3212.6,-57.192558
3212.7,-58.859187
3212.8,-58.231335
3212.9,-60.055456
3213,-59.201046
3213.1,-58.284085
3213.2,-59.331064
3213.3,-59.038305
3213.4,-56.825278
3213.5,-56.838205
3213.6,-57.27964
3213.7,-57.687485
3213.8,-57.567315
3213.9,-58.520935
3214,-58.88876
3214.1,-59.462777
3214.2,-59.30565
3214.3,-58.403057
3214.4,-57.398745
3214.5,-59.555911
3214.6,-57.763416
3214.7,-57.137174
3214.8,-56.485081
3214.9,-59.778812
3215,-58.26737
3215.1,-59.46045
3215.2,-58.959251
3215.3,-58.060675
3215.4,-56.536879
3215.5,-56.064952
3215.6,-58.029099
3215.7,-58.103713
3215.8,-57.712795
3215.9,-59.307784
3216,-58.329529
3216.1,-58.528146
3216.2,-57.764515
3216.3,-60.002396
3216.4,-57.880837
3216.5,-59.337614
3216.6,-57.478211
3216.7,-56.539507
3216.8,-58.543706
3216.9,-57.660594
3217,-59.013245
3217.1,-58.329172
3217.2,-60.081286
3217.3,-56.303946
3217.4,-58.181812
3217.5,-57.95159
3217.6,-57.832364
3217.7,-58.607881
3217.8,-57.503102
3217.9,-59.293346
3218,-58.40478
3218.1,-59.199349
3218.2,-57.351011
3218.3,-57.882434
3218.4,-58.615877
3218.5,-58.986312
3218.6,-56.984459
3218.7,-57.815585
3218.8,-57.541964
3218.9,-56.355777
3219,-57.221227
3219.1,-59.352533
3219.2,-58.642536
3219.3,-59.733644
3219.4,-59.420018
3219.5,-58.604403
3219.6,-57.180194
3219.7,-59.164575
3219.8,-59.176646
3219.9,-58.068714
3220,-58.490148
3220.1,-57.699458
3220.2,-58.005853
3220.3,-59.682446
3220.4,-58.81952
3220.5,-58.513596
3220.6,-56.297441
3220.7,-58.803277
3220.8,-58.198022
3220.9,-58.768519
3221,-57.621347
3221.1,-57.065012
3221.2,-56.552995
3221.3,-57.190364
3221.4,-56.85905
3221.5,-57.346672
3221.6,-56.973976
3221.7,-58.475491
3221.8,-58.910146
3221.9,-59.719455
3222,-57.381905
3222.1,-59.447018
3222.2,-59.543705
3222.3,-58.463594
3222.4,-59.410872
3222.5,-58.28293
3222.6,-58.455332
3222.7,-58.138816
3222.8,-58.334054
3222.9,-58.964448
3223,-57.799688
3223.1,-59.336568
3223.2,-58.737247
3223.3,-59.488271
3223.4,-58.795006
3223.5,-58.313648
3223.6,-57.76801
3223.7,-57.673164
3223.8,-58.354849
3223.9,-58.294762
3224,-60.272908
3224.1,-58.944909
3224.2,-59.965446
3224.3,-58.058549
3224.4,-59.479031
3224.5,-58.156039
3224.6,-58.775129
3224.7,-59.160586
3224.8,-58.785381
3224.9,-58.129937
3225,-57.906919
3225.1,-58.995841
3225.2,-56.827848
3225.3,-59.34729
3225.4,-58.630332
3225.5,-58.401853
3225.6,-58.088928
3225.7,-58.335514
3225.8,-58.406057
3225.9,-58.629546
3226,-59.399039
3226.1,-59.776316
3226.2,-59.46598
3226.3,-58.680524
3226.4,-57.30125
3226.5,-59.428394
3226.6,-58.4519
3226.7,-58.748705
3226.8,-59.040173
3226.9,-59.179328
3227,-59.223996
3227.1,-56.890043
3227.2,-57.539977
3227.3,-58.856401
3227.4,-57.996795
3227.5,-59.374555
3227.6,-57.96536
3227.7,-55.813372
3227.8,-57.887182
3227.9,-58.709908
3228,-57.524865
3228.1,-59.628267
3228.2,-58.973094
3228.3,-58.643296
3228.4,-58.157228
3228.5,-59.409392
3228.6,-58.62343
3228.7,-60.612472
3228.8,-56.821589
3228.9,-59.38955
3229,-57.781415
3229.1,-59.760678
3229.2,-59.192144
3229.3,-60.451833
3229.4,-61.383192
3229.5,-58.010447
3229.6,-57.023323
3229.7,-57.38473
3229.8,-58.184625
3229.9,-58.418459
3230,-59.323276
3230.1,-58.267828
3230.2,-59.234402
3230.3,-59.161671
3230.4,-59.168217
3230.5,-59.109348
3230.6,-59.887964
3230.7,-59.138935
3230.8,-59.063126
3230.9,-57.389866
3231,-58.479036
3231.1,-58.453044
3231.2,-59.539451
3231.3,-60.705349
3231.4,-57.756316
3231.5,-59.634686
3231.6,-59.040966
3231.7,-59.614815
3231.8,-60.044199
3231.9,-58.411627
3232,-58.260206
3232.1,-58.527225
3232.2,-59.57052
3232.3,-59.200853
3232.4,-58.355837
3232.5,-58.624692
3232.6,-58.100247
3232.7,-57.988384
3232.8,-58.796072
3232.9,-58.703689
3233,-56.307765
3233.1,-59.159068
3233.2,-58.172617
3233.3,-57.363989
3233.4,-60.356546
3233.5,-58.659403
3233.6,-59.943259
3233.7,-58.964028
3233.8,-58.534559
3233.9,-58.743586
3234,-59.964171
3234.1,-58.487918
3234.2,-57.058589
3234.3,-57.581668
3234.4,-60.443806
3234.5,-57.936783
3234.6,-57.908604
3234.7,-57.438345
3234.8,-57.070975
3234.9,-59.526495
3235,-58.965501
3235.1,-57.741715
3235.2,-60.308864
3235.3,-59.553826
3235.4,-57.282608
3235.5,-58.729081
3235.6,-57.707441
3235.7,-57.073611
3235.8,-58.391104
3235.9,-59.833128
3236,-58.586287
3236.1,-59.898159
3236.2,-59.278181
3236.3,-57.323901
3236.4,-60.343059
3236.5,-59.840346
3236.6,-58.243379
3236.7,-58.843289
3236.8,-59.850991
3236.9,-58.639825
3237,-57.672539
3237.1,-60.232347
3237.2,-59.289084
3237.3,-57.89035
3237.4,-59.360209
3237.5,-57.979329
3237.6,-57.261597
3237.7,-59.185076
3237.8,-60.613864
3237.9,-57.973547
3238,-59.107426
3238.1,-56.843093
3238.2,-57.42253
3238.3,-59.7415
3238.4,-59.371537
3238.5,-57.529075
3238.6,-58.924245
3238.7,-60.16259
3238.8,-59.433165
3238.9,-60.14531
3239,-60.34929
3239.1,-58.239912
3239.2,-58.427442
3239.3,-56.804836
3239.4,-59.816199
3239.5,-57.461309
3239.6,-58.720615
3239.7,-57.195287
3239.8,-57.422804
3239.9,-58.04313
3240,-59.276912
3240.1,-59.86885
3240.2,-59.119485
3240.3,-56.520407
3240.4,-60.125919
3240.5,-60.92252
3240.6,-57.849883
3240.7,-58.568687
3240.8,-58.440716
3240.9,-59.537042
3241,-58.676843
3241.1,-59.919549
3241.2,-56.415568
3241.3,-59.266851
3241.4,-58.2208
3241.5,-59.681126
3241.6,-57.896928
3241.7,-58.46319
3241.8,-56.367398
3241.9,-60.346293
3242,-57.589122
3242.1,-60.315069
3242.2,-57.032664
3242.3,-57.794005
3242.4,-59.870004
3242.5,-59.182479
3242.6,-60.426225
3242.7,-60.389895
3242.8,-58.32844
3242.9,-58.103261
3243,-59.667135
3243.1,-59.894337
3243.2,-58.217077
3243.3,-60.76892
3243.4,-58.866014
3243.5,-58.859373
3243.6,-59.392151
3243.7,-58.551908
3243.8,-59.150526
3243.9,-59.739303
3244,-58.667131
3244.1,-58.514454
3244.2,-59.616185
3244.3,-58.237378
3244.4,-57.756923
3244.5,-59.032952
3244.6,-56.923391
3244.7,-58.221623
3244.8,-58.233514
3244.9,-57.28574
3245,-59.140244
3245.1,-60.012412
3245.2,-58.46063
3245.3,-58.030375
3245.4,-58.593609
3245.5,-57.308712
3245.6,-59.009222
3245.7,-59.320215
3245.8,-58.794058
3245.9,-58.606381
3246,-59.426164
3246.1,-59.566398
3246.2,-57.505155
3246.3,-58.305518
3246.4,-59.620859
3246.5,-59.51968
3246.6,-58.281616
3246.7,-58.5269
3246.8,-57.032186
3246.9,-59.898016
3247,-57.426532
3247.1,-58.389179
3247.2,-58.551067
3247.3,-57.632822
3247.4,-59.046225
3247.5,-58.802945
3247.6,-58.655079
3247.7,-60.001661
3247.8,-58.952827
3247.9,-58.034984
3248,-59.317217
3248.1,-59.990073
3248.2,-59.673341
3248.3,-56.369645
3248.4,-56.987527
3248.5,-57.547827
3248.6,-58.002202
3248.7,-56.718429
3248.8,-59.55626
3248.9,-59.619717
3249,-57.102405
3249.1,-58.090214
3249.2,-57.511369
3249.3,-56.993635
3249.4,-58.484778
3249.5,-59.871032
3249.6,-58.753989
3249.7,-57.547638
3249.8,-58.254231
3249.9,-58.663079
3250,-57.905981
3250.1,-57.905497
3250.2,-57.061179
3250.3,-57.824673
3250.4,-57.582444
3250.5,-59.099321
3250.6,-58.67677
3250.7,-58.101519
3250.8,-60.195985
3250.9,-58.977319
3251,-57.672189
3251.1,-59.048861
3251.2,-59.357203
3251.3,-59.214108
3251.4,-58.262968
3251.5,-59.786897
3251.6,-58.740813
3251.7,-58.062716
3251.8,-58.390188
3251.9,-60.522582
3252,-59.058498
3252.1,-58.120816
3252.2,-57.767135
3252.3,-58.374323
3252.4,-58.691839
3252.5,-57.194277
3252.6,-58.007235
3252.7,-58.710431
3252.8,-58.372733
3252.9,-58.672884
3253,-57.776792
3253.1,-59.955757
3253.2,-59.005352
3253.3,-58.563516
3253.4,-58.629599
3253.5,-57.852592
3253.6,-57.318391
3253.7,-58.8797
3253.8,-58.407316
3253.9,-58.175493
3254,-58.62632
3254.1,-59.432236
3254.2,-57.522436
3254.3,-59.290117
3254.4,-58.867595
3254.5,-57.819066
3254.6,-58.565087
3254.7,-58.736464
3254.8,-58.837662
3254.9,-59.585967
3255,-58.334731
3255.1,-57.278383
3255.2,-57.849811
3255.3,-57.12052
3255.4,-59.015553
3255.5,-57.97854
3255.6,-57.906133
3255.7,-58.573488
3255.8,-60.015455
3255.9,-60.114894
3256,-58.30855
3256.1,-58.351678
3256.2,-56.616069
3256.3,-58.935288
3256.4,-60.15139
3256.5,-58.944372
3256.6,-56.391945
3256.7,-58.633183
3256.8,-58.661321
3256.9,-58.393943
3257,-57.222488
3257.1,-60.174435
3257.2,-58.210042
3257.3,-58.180355
3257.4,-59.170852
3257.5,-58.981357
3257.6,-58.293503
3257.7,-58.264828
3257.8,-57.465661
3257.9,-57.755946
3258,-57.611426
3258.1,-57.947083
3258.2,-58.615145
3258.3,-58.402777
3258.4,-58.183115
3258.5,-57.92449
3258.6,-58.254128
3258.7,-57.986709
3258.8,-57.491963
3258.9,-58.353136
3259,-58.294915
3259.1,-60.112645
3259.2,-56.768215
3259.3,-59.054009
3259.4,-58.763076
3259.5,-57.128379
3259.6,-56.43004
3259.7,-58.555746
3259.8,-58.967415
3259.9,-57.99046
3260,-56.042719
3260.1,-57.2414
3260.2,-57.255747
3260.3,-57.912828
3260.4,-58.135088
3260.5,-57.232272
3260.6,-57.988555
3260.7,-57.259036
3260.8,-58.566627
3260.9,-59.776202
3261,-58.174259
3261.1,-59.870698
3261.2,-58.804265
3261.3,-59.157107
3261.4,-58.199962
3261.5,-58.720036
3261.6,-58.20109
3261.7,-57.947035
3261.8,-57.816209
3261.9,-58.190322
3262,-59.451902
3262.1,-59.281061
3262.2,-59.968036
3262.3,-58.719014
3262.4,-58.13106
3262.5,-59.818171
3262.6,-57.772669
3262.7,-59.427813
3262.8,-60.010377
3262.9,-58.861805
3263,-56.812917
3263.1,-58.372814
3263.2,-58.094817
3263.3,-60.213373
3263.4,-57.906517
3263.5,-58.507563
3263.6,-57.088202
3263.7,-59.36327
3263.8,-58.324424
3263.9,-57.649605
3264,-57.828695
3264.1,-61.058241
3264.2,-58.904491
3264.3,-58.437711
3264.4,-58.341921
3264.5,-58.72677
3264.6,-60.64388
3264.7,-59.120463
3264.8,-59.838635
3264.9,-56.954803
3265,-60.637404
3265.1,-59.381197
3265.2,-58.987849
3265.3,-57.195919
3265.4,-59.912421
3265.5,-57.902066
3265.6,-59.36432
3265.7,-58.754302
3265.8,-59.582079
3265.9,-60.486226
3266,-57.723333
3266.1,-59.088617
3266.2,-58.069906
3266.3,-59.357253
3266.4,-57.588144
3266.5,-59.173457
3266.6,-58.994143
3266.7,-56.543531
3266.8,-58.379527
3266.9,-59.362005
3267,-60.732183
3267.1,-58.501109
3267.2,-57.830501
3267.3,-59.721825
3267.4,-59.245074
3267.5,-58.798439
3267.6,-56.877315
3267.7,-59.237894
3267.8,-59.001499
3267.9,-58.08238
3268,-58.261361
3268.1,-58.066746
3268.2,-57.416312
3268.3,-57.751713
3268.4,-58.134884
3268.5,-59.162608
3268.6,-60.866236
3268.7,-59.344777
3268.8,-57.315538
3268.9,-57.890878
3269,-59.529005
3269.1,-59.315987
3269.2,-58.751627
3269.3,-59.572715
3269.4,-58.9268
3269.5,-59.513448
3269.6,-57.866685
3269.7,-58.315373
3269.8,-58.396108
3269.9,-56.50808
3270,-58.475011
3270.1,-58.202039
3270.2,-59.889002
3270.3,-58.743232
3270.4,-58.241195
3270.5,-58.649166
3270.6,-57.314078
3270.7,-59.584478
3270.8,-56.278476
3270.9,-58.413285
3271,-58.816493
3271.1,-59.572797
3271.2,-58.369462
3271.3,-59.298204
3271.4,-59.466972
3271.5,-59.263928
3271.6,-59.701632
3271.7,-59.831018
3271.8,-60.425374
3271.9,-59.23536
3272,-58.275873
3272.1,-57.967985
3272.2,-59.984516
3272.3,-58.8146
3272.4,-57.210267
3272.5,-57.711885
3272.6,-59.267624
3272.7,-57.623692
3272.8,-58.632657
3272.9,-58.03362
3273,-57.491684
3273.1,-58.538754
3273.2,-58.639141
3273.3,-59.00586
3273.4,-59.364679
3273.5,-59.321846
3273.6,-57.256961
3273.7,-58.751299
3273.8,-56.549103
3273.9,-58.102304
3274,-58.101153
3274.1,-59.012988
3274.2,-58.392352
3274.3,-58.276299
3274.4,-59.035142
3274.5,-58.452364
3274.6,-58.044919
3274.7,-57.783745
3274.8,-58.827275
3274.9,-58.471169
3275,-57.027153
3275.1,-57.377313
3275.2,-56.383993
3275.3,-58.306581
3275.4,-56.7644
3275.5,-58.0266
3275.6,-58.339191
3275.7,-57.598339
3275.8,-57.517703
3275.9,-58.002881
3276,-58.69478
3276.1,-58.609338
3276.2,-60.787774
3276.3,-57.503955
3276.4,-58.98222
3276.5,-58.407714
3276.6,-57.358176
3276.7,-58.908459
3276.8,-58.175973
3276.9,-59.745808
3277,-57.517999
3277.1,-58.731132
3277.2,-56.920577
3277.3,-56.9208
3277.4,-58.895525
3277.5,-58.224056
3277.6,-58.822594
3277.7,-58.98528
3277.8,-57.312212
3277.9,-56.14655
3278,-56.899706
3278.1,-57.431918
3278.2,-58.66255
3278.3,-58.428155
3278.4,-56.907373
3278.5,-57.701666
3278.6,-59.931092
3278.7,-59.112706
3278.8,-58.640878
3278.9,-57.469147
3279,-59.629864
3279.1,-57.694998
3279.2,-60.117845
3279.3,-58.465628
3279.4,-59.627716
3279.5,-58.818444
3279.6,-59.172567
3279.7,-58.118854
3279.8,-59.051349
3279.9,-58.254956
3280,-59.29467
3280.1,-57.184138
3280.2,-58.657205
3280.3,-60.694809
3280.4,-58.748964
3280.5,-59.452735
3280.6,-56.882525
3280.7,-59.02166
3280.8,-58.516146
3280.9,-57.365644
3281,-59.002464
3281.1,-59.813946
3281.2,-58.363037
3281.3,-57.312046
3281.4,-58.184109
3281.5,-57.720789
3281.6,-58.809582
3281.7,-59.813219
3281.8,-58.687784
3281.9,-57.273439
3282,-58.299191
3282.1,-58.330264
3282.2,-57.716245
3282.3,-56.080985
3282.4,-59.22052
3282.5,-57.851968
3282.6,-58.86012
3282.7,-57.434526
3282.8,-58.712162
3282.9,-58.823879
3283,-58.700802
3283.1,-60.093324
3283.2,-58.098736
3283.3,-59.000284
3283.4,-58.997372
3283.5,-58.805099
3283.6,-58.33802
3283.7,-57.410082
3283.8,-58.4407
3283.9,-58.942929
3284,-58.343761
3284.1,-57.299051
3284.2,-58.180373
3284.3,-59.98236
3284.4,-56.368326
3284.5,-60.243923
3284.6,-58.32963
3284.7,-59.425559
3284.8,-58.877603
3284.9,-57.05368
3285,-57.217413
3285.1,-57.778075
3285.2,-59.457533
3285.3,-60.891804
3285.4,-61.576186
3285.5,-57.573744
3285.6,-58.944713
3285.7,-58.973559
3285.8,-57.477165
3285.9,-57.88963
3286,-59.305891
3286.1,-59.336794
3286.2,-58.528054
3286.3,-58.509352
3286.4,-58.321353
3286.5,-57.207121
3286.6,-57.651719
3286.7,-59.383127
3286.8,-58.76511
3286.9,-59.299987
3287,-59.706829
3287.1,-59.413378
3287.2,-59.412051
3287.3,-59.883993
3287.4,-59.759334
3287.5,-57.070784
3287.6,-58.120756
3287.7,-59.643693
3287.8,-58.949111
3287.9,-58.979362
3288,-58.77399
3288.1,-57.033734
3288.2,-58.581021
3288.3,-59.76057
3288.4,-58.707488
3288.5,-60.467034
3288.6,-57.659638
3288.7,-61.272704
3288.8,-57.888239
3288.9,-58.349326
3289,-57.429001
3289.1,-59.174682
3289.2,-57.712346
3289.3,-57.800583
3289.4,-57.365818
3289.5,-58.825603
3289.6,-57.358615
3289.7,-59.088713
3289.8,-57.809678
3289.9,-59.132855
3290,-58.190846
3290.1,-56.227098
3290.2,-59.819516
3290.3,-57.649761
3290.4,-58.624531
3290.5,-59.38139
3290.6,-59.512637
3290.7,-58.734014
3290.8,-57.674624
3290.9,-56.610636
3291,-57.40271
3291.1,-58.243352
3291.2,-58.282637
3291.3,-57.902347
3291.4,-58.083319
3291.5,-57.992721
3291.6,-58.395052
3291.7,-57.500696
3291.8,-58.745201
3291.9,-58.86223
3292,-57.405651
3292.1,-58.372745
3292.2,-58.496494
3292.3,-57.36984
3292.4,-59.582024
3292.5,-57.405272
3292.6,-59.224379
3292.7,-60.406062
3292.8,-58.884824
3292.9,-58.727973
3293,-59.36744
3293.1,-57.449041
3293.2,-59.232973
3293.3,-56.689972
3293.4,-58.039379
3293.5,-58.684654
3293.6,-55.934852
3293.7,-58.56335
3293.8,-57.873449
3293.9,-58.152081
3294,-59.183247
3294.1,-57.18983
3294.2,-58.608823
3294.3,-58.078821
3294.4,-58.960453
3294.5,-59.300081
3294.6,-59.442905
3294.7,-57.924166
3294.8,-57.175302
3294.9,-58.153073
3295,-56.865925
3295.1,-57.732853
3295.2,-59.190752
3295.3,-61.415662
3295.4,-59.67283
3295.5,-57.620616
3295.6,-58.943033
3295.7,-59.839372
3295.8,-59.086324
3295.9,-58.105362
3296,-58.10546
3296.1,-58.152861
3296.2,-60.354113
3296.3,-59.61565
3296.4,-57.271372
3296.5,-57.883133
3296.6,-59.336958
3296.7,-58.506618
3296.8,-57.596582
3296.9,-58.22124
3297,-59.484612
3297.1,-57.789569
3297.2,-58.958893
3297.3,-58.493102
3297.4,-58.021602
3297.5,-58.814405
3297.6,-58.58419
3297.7,-59.368448
3297.8,-58.692042
3297.9,-58.671908
3298,-58.47555
3298.1,-58.365593
3298.2,-59.467071
3298.3,-59.183997
3298.4,-59.402518
3298.5,-58.538312
3298.6,-57.456513
3298.7,-58.671316
3298.8,-59.948766
3298.9,-56.526451
3299,-59.992962
3299.1,-59.312899
3299.2,-58.559075
3299.3,-58.630497
3299.4,-58.439898
3299.5,-58.87951
3299.6,-58.178727
3299.7,-58.524503
3299.8,-58.276183
3299.9,-56.796968
3300,-58.358816
3300.1,-59.080012
3300.2,-57.652019
3300.3,-57.746447
3300.4,-58.242394
3300.5,-60.408245
3300.6,-59.773458
3300.7,-58.28913
3300.8,-58.063684
3300.9,-58.022006
3301,-58.858059
3301.1,-57.733161
3301.2,-58.886348
3301.3,-57.218569
3301.4,-58.095788
3301.5,-60.01277
3301.6,-59.592974
3301.7,-59.360747
3301.8,-59.135468
3301.9,-57.292341
3302,-58.844671
3302.1,-57.383311
3302.2,-58.023707
3302.3,-58.995125
3302.4,-58.248987
3302.5,-59.449516
3302.6,-57.667849
3302.7,-59.674969
3302.8,-58.799875
3302.9,-58.991574
3303,-58.42686
3303.1,-57.507993
3303.2,-57.835368
3303.3,-58.760669
3303.4,-56.507482
3303.5,-58.265699
3303.6,-59.786007
3303.7,-61.907735
3303.8,-58.410802
3303.9,-57.730284
3304,-58.265016
3304.1,-59.295822
3304.2,-58.768916
3304.3,-58.983647
3304.4,-58.883006
3304.5,-58.366354
3304.6,-58.059207
3304.7,-59.440484
3304.8,-55.995246
3304.9,-59.023635
3305,-58.654528
3305.1,-58.975861
3305.2,-57.236967
3305.3,-59.132463
3305.4,-56.4096
3305.5,-60.417269
3305.6,-57.261703
3305.7,-58.651131
3305.8,-61.002618
3305.9,-59.979358
3306,-59.819491
3306.1,-59.640149
3306.2,-57.89988
3306.3,-60.693008
3306.4,-56.14399
3306.5,-58.328382
3306.6,-58.849381
3306.7,-59.485138
3306.8,-59.445886
3306.9,-60.244571
3307,-59.012144
3307.1,-58.052569
3307.2,-60.217797
3307.3,-58.841173
3307.4,-59.348408
3307.5,-58.172727
3307.6,-58.658923
3307.7,-58.766484
3307.8,-58.216085
3307.9,-58.212093
3308,-57.690374
3308.1,-58.802589
3308.2,-58.742765
3308.3,-56.863566
3308.4,-57.658884
3308.5,-59.114643
3308.6,-59.297436
3308.7,-57.717833
3308.8,-60.54793
3308.9,-59.085818
3309,-58.63378
3309.1,-57.163787
3309.2,-58.426942
3309.3,-59.976303
3309.4,-57.724618
3309.5,-57.679082
3309.6,-58.028374
3309.7,-57.458333
3309.8,-56.944717
3309.9,-60.247686
3310,-57.392197
3310.1,-58.067918
3310.2,-58.909391
3310.3,-58.026272
3310.4,-58.838687
3310.5,-59.545389
3310.6,-59.010422
3310.7,-57.440347
3310.8,-58.70091
3310.9,-57.892579
3311,-56.932155
3311.1,-59.198947
3311.2,-57.353706
3311.3,-57.678133
3311.4,-58.136661
3311.5,-58.312232
3311.6,-58.447593
3311.7,-58.609407
3311.8,-55.847845
3311.9,-57.37124
3312,-58.350895
3312.1,-57.716178
3312.2,-57.91687
3312.3,-60.129241
3312.4,-57.562644
3312.5,-60.422762
3312.6,-58.206898
3312.7,-59.222866
3312.8,-57.904337
3312.9,-58.764633
3313,-60.24552
3313.1,-59.941288
3313.2,-59.328539
3313.3,-57.382553
3313.4,-60.083171
3313.5,-57.396497
3313.6,-57.748449
3313.7,-58.533443
3313.8,-58.347202
3313.9,-57.523501
3314,-60.310055
3314.1,-59.379897
3314.2,-56.717964
3314.3,-59.429479
3314.4,-60.532189
3314.5,-58.004309
3314.6,-58.494682
3314.7,-59.835334
3314.8,-57.75248
3314.9,-57.523725
3315,-57.596669
3315.1,-58.037088
3315.2,-58.098056
3315.3,-57.327031
3315.4,-57.973225
3315.5,-58.585934
3315.6,-60.567071
3315.7,-58.923635
3315.8,-58.224109
3315.9,-57.384825
3316,-56.636288
3316.1,-58.761077
3316.2,-57.249102
3316.3,-58.078783
3316.4,-57.84453
3316.5,-58.827731
3316.6,-60.14778
3316.7,-57.833175
3316.8,-58.69395
3316.9,-56.728927
3317,-58.27167
3317.1,-56.809032
3317.2,-57.365429
3317.3,-57.200353
3317.4,-59.427543
3317.5,-58.290937
3317.6,-58.84039
3317.7,-58.990873
3317.8,-56.707473
3317.9,-58.6642
3318,-58.75364
3318.1,-58.829745
3318.2,-59.249988
3318.3,-59.229697
3318.4,-58.661169
3318.5,-59.153824
3318.6,-57.310427
3318.7,-58.621858
3318.8,-57.09018
3318.9,-59.022562
3319,-56.072111
3319.1,-56.92179
3319.2,-57.801277
3319.3,-59.187391
3319.4,-57.468736
3319.5,-58.922121
3319.6,-59.338024
3319.7,-59.79597
3319.8,-58.391798
3319.9,-60.859363
3320,-59.192388
3320.1,-58.277766
3320.2,-58.982336
3320.3,-57.911585
3320.4,-57.864872
3320.5,-58.735731
3320.6,-58.998235
3320.7,-57.921618
3320.8,-57.229772
3320.9,-58.675835
3321,-58.561279
3321.1,-58.456398
3321.2,-58.630441
3321.3,-57.681707
3321.4,-56.25091
3321.5,-58.214473
3321.6,-57.973355
3321.7,-57.86166
3321.8,-59.142648
3321.9,-57.716194
3322,-58.172704
3322.1,-58.263839
3322.2,-58.559929
3322.3,-59.552584
3322.4,-58.098889
3322.5,-56.85611
3322.6,-57.273674
3322.7,-58.525639
3322.8,-59.4954
3322.9,-58.946156
3323,-58.85445
3323.1,-57.740025
3323.2,-56.684745
3323.3,-56.958857
3323.4,-58.705415
3323.5,-56.597984
3323.6,-57.817332
3323.7,-57.73163
3323.8,-58.416991
3323.9,-57.33302
3324,-57.270399
3324.1,-58.333724
3324.2,-57.291402
3324.3,-57.775744
3324.4,-56.048921
3324.5,-59.358335
3324.6,-58.379245
3324.7,-59.419175
3324.8,-56.700229
3324.9,-58.885479
3325,-58.750909
3325.1,-59.651443
3325.2,-58.064895
3325.3,-57.656348
3325.4,-60.00719
3325.5,-58.465295
3325.6,-58.310984
3325.7,-57.575327
3325.8,-58.997627
3325.9,-56.563035
3326,-58.145945
3326.1,-56.53403
3326.2,-57.498777
3326.3,-58.918816
3326.4,-56.824633
3326.5,-57.586365
3326.6,-57.842244
3326.7,-56.569258
3326.8,-57.044866
3326.9,-57.464262
3327,-58.656868
3327.1,-58.422983
3327.2,-58.673107
3327.3,-57.570375
3327.4,-57.639864
3327.5,-55.853833
3327.6,-58.053098
3327.7,-58.630312
3327.8,-59.460014
3327.9,-58.845096
3328,-59.130234
3328.1,-58.483669
3328.2,-59.299431
3328.3,-58.255047
3328.4,-57.968659
3328.5,-58.595074
3328.6,-58.017262
3328.7,-59.293888
3328.8,-59.171342
3328.9,-55.884652
3329,-57.822911
3329.1,-58.07277
3329.2,-57.922948
3329.3,-58.315735
3329.4,-58.919941
3329.5,-58.798556
3329.6,-58.915918
3329.7,-58.176213
3329.8,-56.544993
3329.9,-57.670657
3330,-58.351389
3330.1,-57.913888
3330.2,-57.452761
3330.3,-58.137733
3330.4,-58.251486
3330.5,-58.11273
3330.6,-57.572811
3330.7,-57.268832
3330.8,-57.528793
3330.9,-58.03276
3331,-57.80753
3331.1,-59.995899
3331.2,-58.19987
3331.3,-58.267962
3331.4,-56.887693
3331.5,-58.342775
3331.6,-58.148211
3331.7,-57.582521
3331.8,-57.877643
3331.9,-60.812732
3332,-58.573252
3332.1,-58.195494
3332.2,-59.261996
3332.3,-58.488903
3332.4,-59.522347
3332.5,-59.904634
3332.6,-57.403381
3332.7,-57.255863
3332.8,-58.316771
3332.9,-56.83611
3333,-57.413499
3333.1,-59.774168
3333.2,-58.324253
3333.3,-57.137306
3333.4,-58.764208
3333.5,-59.089792
3333.6,-58.503909
3333.7,-57.897629
3333.8,-58.56752
3333.9,-58.241541
3334,-57.484976
3334.1,-58.683792
3334.2,-56.997436
3334.3,-59.441645
3334.4,-56.334336
3334.5,-57.920023
3334.6,-59.111673
3334.7,-57.974522
3334.8,-58.023884
3334.9,-58.299209
3335,-58.240913
3335.1,-58.189489
3335.2,-60.609494
3335.3,-58.883133
3335.4,-56.522002
3335.5,-59.11426
3335.6,-58.753795
3335.7,-60.072862
3335.8,-57.189398
3335.9,-59.954999
3336,-57.176839
3336.1,-56.86605
3336.2,-58.464525
3336.3,-59.091319
3336.4,-60.441236
3336.5,-58.430176
3336.6,-57.582081
3336.7,-57.6194
3336.8,-57.301636
3336.9,-58.158515
3337,-58.060315
3337.1,-58.443025
3337.2,-58.994972
3337.3,-58.991546
3337.4,-57.162742
3337.5,-58.658362
3337.6,-60.006226
3337.7,-60.055873
3337.8,-57.306604
3337.9,-57.904954
3338,-58.547798
3338.1,-58.946656
3338.2,-59.290895
3338.3,-58.991608
3338.4,-58.402737
3338.5,-57.129979
3338.6,-60.204795
3338.7,-58.469749
3338.8,-59.882358
3338.9,-56.879753
3339,-58.459054
3339.1,-60.02599
3339.2,-58.666261
3339.3,-59.843756
3339.4,-59.590236
3339.5,-58.420263
3339.6,-55.975169
3339.7,-58.874566
3339.8,-59.079281
3339.9,-58.35582
3340,-58.239383
3340.1,-57.911015
3340.2,-58.871018
3340.3,-58.411448
3340.4,-59.357049
3340.5,-59.905541
3340.6,-57.540729
3340.7,-58.714209
3340.8,-59.360551
3340.9,-59.137709
3341,-59.116978
3341.1,-58.242086
3341.2,-57.547011
3341.3,-57.661952
3341.4,-59.230814
3341.5,-60.603462
3341.6,-59.295845
3341.7,-58.724551
3341.8,-58.143769
3341.9,-57.540393
3342,-57.871039
3342.1,-59.627728
3342.2,-59.063605
3342.3,-60.410208
3342.4,-59.387303
3342.5,-59.448083
3342.6,-59.119504
3342.7,-58.246636
3342.8,-58.9009
3342.9,-59.551489
3343,-59.238482
3343.1,-59.448308
3343.2,-58.547521
3343.3,-57.979363
3343.4,-58.980692
3343.5,-58.186974
3343.6,-60.164212
3343.7,-59.4493
3343.8,-58.012664
3343.9,-58.624789
3344,-56.73425
3344.1,-58.356494
3344.2,-57.557422
3344.3,-57.172996
3344.4,-58.153771
3344.5,-58.325833
3344.6,-57.871161
3344.7,-56.655666
3344.8,-58.897034
3344.9,-57.887791
3345,-59.274632
3345.1,-58.055326
3345.2,-57.43916
3345.3,-58.160691
3345.4,-58.602161
3345.5,-57.602821
3345.6,-60.015311
3345.7,-58.72632
3345.8,-59.574596
3345.9,-58.937611
3346,-59.256177
3346.1,-58.423134
3346.2,-58.458495
3346.3,-59.296479
3346.4,-59.165939
3346.5,-56.686529
3346.6,-61.108267
3346.7,-58.298391
3346.8,-59.045034
3346.9,-60.519376
3347,-56.522276
3347.1,-57.402602
3347.2,-58.09023
3347.3,-57.937016
3347.4,-57.041506
3347.5,-56.575861
3347.6,-57.693496
3347.7,-59.704108
3347.8,-58.790993
3347.9,-58.22081
3348,-59.066871
3348.1,-57.210636
3348.2,-59.859878
3348.3,-59.767719
3348.4,-57.810538
3348.5,-57.886743
3348.6,-55.833209
3348.7,-58.928974
3348.8,-58.724273
3348.9,-57.907448
3349,-57.211541
3349.1,-58.071632
3349.2,-58.304802
3349.3,-58.955972
3349.4,-57.590365
3349.5,-57.439064
3349.6,-59.432281
3349.7,-58.362869
3349.8,-58.898148
3349.9,-59.708004
3350,-58.864331
3350.1,-59.123759
3350.2,-59.185319
3350.3,-58.517422
3350.4,-58.634888
3350.5,-57.78778
3350.6,-60.088798
3350.7,-58.055527
3350.8,-57.419157
3350.9,-58.745547
3351,-58.896736
3351.1,-58.122445
3351.2,-58.397185
3351.3,-59.574059
3351.4,-59.200046
3351.5,-59.195891
3351.6,-58.053246
3351.7,-58.441052
3351.8,-58.292463
3351.9,-57.67118
3352,-57.838414
3352.1,-57.354133
3352.2,-58.38255
3352.3,-57.336093
3352.4,-60.336732
3352.5,-56.775287
3352.6,-58.110158
3352.7,-58.31554
3352.8,-58.995688
3352.9,-58.737728
3353,-58.007981
3353.1,-58.244328
3353.2,-56.832468
3353.3,-58.583479
3353.4,-57.098272
3353.5,-58.714294
3353.6,-58.749424
3353.7,-57.664144
3353.8,-58.264504
3353.9,-57.179669
3354,-59.303228
3354.1,-59.213546
3354.2,-61.014451
3354.3,-58.434809
3354.4,-57.754808
3354.5,-57.175072
3354.6,-58.41961
3354.7,-58.060149
3354.8,-59.085632
3354.9,-57.800509
3355,-59.466932
3355.1,-57.377819
3355.2,-58.959011
3355.3,-58.687751
3355.4,-59.883821
3355.5,-58.155524
3355.6,-57.555066
3355.7,-58.390665
3355.8,-59.299795
3355.9,-57.608434
3356,-58.313627
3356.1,-58.976667
3356.2,-57.539968
3356.3,-59.817203
3356.4,-60.218002
3356.5,-60.436391
3356.6,-58.513914
3356.7,-59.482037
3356.8,-57.762922
3356.9,-56.456458
3357,-58.231343
3357.1,-58.013986
3357.2,-59.824535
3357.3,-57.510158
3357.4,-57.854703
3357.5,-59.754031
3357.6,-58.280302
3357.7,-60.179792
3357.8,-57.003277
3357.9,-59.035114
3358,-57.276816
3358.1,-58.391514
3358.2,-58.333454
3358.3,-56.924605
3358.4,-57.391187
3358.5,-57.502257
3358.6,-58.061111
3358.7,-58.657914
3358.8,-59.515774
3358.9,-58.465459
3359,-59.144344
3359.1,-58.658457
3359.2,-56.355867
3359.3,-56.105433
3359.4,-59.448156
3359.5,-59.096873
3359.6,-58.135581
3359.7,-57.943713
3359.8,-57.040839
3359.9,-58.273006
3360,-58.855406
3360.1,-58.578444
3360.2,-58.191756
3360.3,-57.096756
3360.4,-58.305971
3360.5,-58.021014
3360.6,-57.436415
3360.7,-57.891446
3360.8,-59.642254
3360.9,-60.119708
3361,-57.512193
3361.1,-57.376837
3361.2,-58.453266
3361.3,-56.640815
3361.4,-57.121416
3361.5,-59.029052
3361.6,-59.447862
3361.7,-57.510736
3361.8,-57.975806
3361.9,-59.386002
3362,-57.97354
3362.1,-58.248436
3362.2,-57.478262
3362.3,-58.795132
3362.4,-58.640123
3362.5,-58.972271
3362.6,-58.851456
3362.7,-60.413908
3362.8,-59.718548
3362.9,-60.699626
3363,-58.995659
3363.1,-60.080326
3363.2,-59.772229
3363.3,-57.805335
3363.4,-59.571692
3363.5,-58.921137
3363.6,-57.801771
3363.7,-59.593193
3363.8,-57.317811
3363.9,-57.313133
3364,-58.801701
3364.1,-57.633325
3364.2,-57.370828
3364.3,-58.301289
3364.4,-58.453465
3364.5,-58.846852
3364.6,-57.443187
3364.7,-58.636213
3364.8,-56.840596
3364.9,-59.795801
3365,-59.303532
3365.1,-57.973796
3365.2,-58.850839
3365.3,-58.438566
3365.4,-57.738759
3365.5,-58.4755
3365.6,-58.27002
3365.7,-58.587049
3365.8,-59.332748
3365.9,-60.49742
3366,-58.013972
3366.1,-59.759755
3366.2,-57.714465
3366.3,-58.093147
3366.4,-59.754036
3366.5,-59.599428
3366.6,-59.213865
3366.7,-58.256843
3366.8,-58.70024
3366.9,-58.244431
3367,-59.999841
3367.1,-58.55805
3367.2,-55.884043
3367.3,-58.129318
3367.4,-59.303714
3367.5,-59.151615
3367.6,-58.91366
3367.7,-57.233959
3367.8,-57.946126
3367.9,-56.701942
3368,-58.342462
3368.1,-57.239509
3368.2,-59.093614
3368.3,-57.552466
3368.4,-59.590921
3368.5,-58.090761
3368.6,-58.134898
3368.7,-57.330063
3368.8,-57.746793
3368.9,-58.794358
3369,-58.286072
3369.1,-56.228155
3369.2,-57.817413
3369.3,-58.935611
3369.4,-58.730963
3369.5,-57.854524
3369.6,-60.012891
3369.7,-58.957964
3369.8,-57.431781
3369.9,-61.521259
3370,-57.796719
3370.1,-60.172498
3370.2,-57.897427
3370.3,-56.580517
3370.4,-58.046551
3370.5,-58.990085
3370.6,-58.332218
3370.7,-59.766503
3370.8,-57.291515
3370.9,-59.164119
3371,-58.731429
3371.1,-60.631503
3371.2,-60.139993
3371.3,-58.536202
3371.4,-58.45024
3371.5,-59.268033
3371.6,-58.157082
3371.7,-58.467899
3371.8,-58.903605
3371.9,-59.448462
3372,-58.552079
3372.1,-57.953247
3372.2,-58.040131
3372.3,-60.73287
3372.4,-58.177527
3372.5,-59.015589
3372.6,-58.897881
3372.7,-59.141197
3372.8,-59.399693
3372.9,-59.138879
3373,-59.142824
3373.1,-58.052868
3373.2,-58.298205
3373.3,-57.109178
3373.4,-59.219425
3373.5,-60.218862
3373.6,-57.484351
3373.7,-59.35912
3373.8,-57.696922
3373.9,-58.586262
3374,-58.93575
3374.1,-58.286994
3374.2,-59.204646
3374.3,-57.254124
3374.4,-59.938073
3374.5,-57.473254
3374.6,-58.468165
3374.7,-57.246943
3374.8,-59.284329
3374.9,-57.023164
3375,-58.777233
3375.1,-58.050708
3375.2,-58.736435
3375.3,-60.5381
3375.4,-57.939168
3375.5,-57.289198
3375.6,-57.255453
3375.7,-58.38815
3375.8,-59.478957
3375.9,-59.104187
3376,-59.485756
3376.1,-59.411488
3376.2,-56.898008
3376.3,-56.572243
3376.4,-58.381655
3376.5,-57.810195
3376.6,-58.567102
3376.7,-57.005947
3376.8,-59.120768
3376.9,-58.561295
3377,-58.862673
3377.1,-58.101515
3377.2,-59.705413
3377.3,-57.624937
3377.4,-58.591417
3377.5,-57.236165
3377.6,-58.365197
3377.7,-56.845339
3377.8,-59.662581
3377.9,-57.723752
3378,-58.840251
3378.1,-56.39981
3378.2,-57.64645
3378.3,-59.098099
3378.4,-58.621852
3378.5,-57.480495
3378.6,-58.208222
3378.7,-57.777429
3378.8,-58.315383
3378.9,-59.483131
3379,-59.166454
3379.1,-59.843805
3379.2,-57.367452
3379.3,-59.018907
3379.4,-58.042318
3379.5,-58.675693
3379.6,-59.453909
3379.7,-59.254855
3379.8,-56.612146
3379.9,-58.584496
3380,-58.41273
3380.1,-58.36391
3380.2,-58.339911
3380.3,-57.99135
3380.4,-58.561256
3380.5,-56.977737
3380.6,-59.2314
3380.7,-57.731959
3380.8,-57.36301
3380.9,-58.698551
3381,-56.633215
3381.1,-57.954054
3381.2,-59.120751
3381.3,-56.225617
3381.4,-57.272997
3381.5,-58.540535
3381.6,-57.617113
3381.7,-59.673147
3381.8,-59.453225
3381.9,-58.292715
3382,-57.606388
3382.1,-58.307656
3382.2,-56.882331
3382.3,-58.814425
3382.4,-58.027319
3382.5,-57.46956
3382.6,-56.479404
3382.7,-57.762596
3382.8,-59.375573
3382.9,-57.811713
3383,-57.933563
3383.1,-60.556366
3383.2,-59.596308
3383.3,-59.810176
3383.4,-58.810258
3383.5,-58.734075
3383.6,-59.297007
3383.7,-58.98224
3383.8,-57.493295
3383.9,-58.763898
3384,-57.859555
3384.1,-57.358212
3384.2,-58.03261
3384.3,-60.730707
3384.4,-59.441437
3384.5,-56.587465
3384.6,-60.47291
3384.7,-58.025829
3384.8,-58.562775
3384.9,-55.4044
3385,-59.597391
3385.1,-58.512632
3385.2,-57.772652
3385.3,-60.557662
3385.4,-57.72001
3385.5,-59.744976
3385.6,-57.773599
3385.7,-58.7068
3385.8,-58.898908
3385.9,-57.985721
3386,-56.871561
3386.1,-57.30105
3386.2,-59.238747
3386.3,-60.390685
3386.4,-59.491389
3386.5,-58.532897
3386.6,-57.752433
3386.7,-60.861182
3386.8,-59.959886
3386.9,-58.382104
3387,-58.040143
3387.1,-60.131091
3387.2,-59.645855
3387.3,-56.792602
3387.4,-58.236574
3387.5,-58.851423
3387.6,-58.718201
3387.7,-59.270356
3387.8,-58.044553
3387.9,-56.785337
3388,-57.880098
3388.1,-58.046064
3388.2,-55.879818
3388.3,-58.563221
3388.4,-59.470892
3388.5,-58.52327
3388.6,-57.302693
3388.7,-58.256109
3388.8,-58.091268
3388.9,-56.866593
3389,-58.173119
3389.1,-58.858577
3389.2,-59.721453
3389.3,-57.368093
3389.4,-56.754008
3389.5,-56.554271
3389.6,-57.987761
3389.7,-58.382922
3389.8,-58.185497
3389.9,-57.894692
3390,-59.219369
3390.1,-59.575251
3390.2,-58.473854
3390.3,-60.018565
3390.4,-57.292371
3390.5,-58.18815
3390.6,-60.492376
3390.7,-58.730574
3390.8,-59.147238
3390.9,-57.793368
3391,-59.299292
3391.1,-59.103346
3391.2,-58.01929
3391.3,-57.864904
3391.4,-58.751248
3391.5,-59.870239
3391.6,-58.306823
3391.7,-60.303168
3391.8,-58.017119
3391.9,-58.829214
3392,-59.667575
3392.1,-57.899175
3392.2,-58.091274
3392.3,-58.146444
3392.4,-59.189124
3392.5,-58.989957
3392.6,-59.709075
3392.7,-59.808216
3392.8,-54.8563
3392.9,-57.633621
3393,-59.124072
3393.1,-57.387457
3393.2,-59.725867
3393.3,-57.90464
3393.4,-57.911534
3393.5,-58.811484
3393.6,-57.841659
3393.7,-57.273263
3393.8,-60.543027
3393.9,-59.038166
3394,-59.109065
3394.1,-58.045906
3394.2,-56.949458
3394.3,-59.571063
3394.4,-58.321687
3394.5,-59.793473
3394.6,-59.197226
3394.7,-56.484542
3394.8,-58.486608
3394.9,-58.257891
3395,-58.452285
3395.1,-58.198232
3395.2,-58.511533
3395.3,-59.186584
3395.4,-59.315953
3395.5,-59.036891
3395.6,-58.575486
3395.7,-57.72836
3395.8,-59.078891
3395.9,-58.810459
3396,-58.484161
3396.1,-58.830423
3396.2,-60.105758
3396.3,-58.650639
3396.4,-57.927024
3396.5,-57.905195
3396.6,-58.482188
3396.7,-59.810146
3396.8,-56.434454
3396.9,-59.195911
3397,-57.817043
3397.1,-57.735834
3397.2,-59.261191
3397.3,-59.351891
3397.4,-57.838744
3397.5,-58.121867
3397.6,-61.057314
3397.7,-58.246595
3397.8,-58.88419
3397.9,-58.133912
3398,-59.326577
3398.1,-59.255631
3398.2,-58.611521
3398.3,-59.583897
3398.4,-58.66916
3398.5,-58.029537
3398.6,-57.993651
3398.7,-57.240425
3398.8,-59.995884
3398.9,-57.680201
3399,-58.072297
3399.1,-57.427647
3399.2,-57.377973
3399.3,-58.709369
3399.4,-60.361644
3399.5,-59.125012
3399.6,-58.084903
3399.7,-57.626517
3399.8,-59.955143
3399.9,-57.299642
3400,-57.270477
3400.1,-60.419265
3400.2,-58.409782
3400.3,-58.738083
3400.4,-59.260115
3400.5,-58.574612
3400.6,-57.843849
3400.7,-59.643333
3400.8,-59.159013
3400.9,-59.766181
3401,-60.75976
3401.1,-57.010917
3401.2,-57.708487
3401.3,-58.972287
3401.4,-57.750397
3401.5,-58.872602
3401.6,-59.005603
3401.7,-58.486263
3401.8,-59.462818
3401.9,-58.288202
3402,-57.672179
3402.1,-58.178889
3402.2,-59.56725
3402.3,-57.284493
3402.4,-58.359886
3402.5,-60.779451
3402.6,-57.480885
3402.7,-58.478635
3402.8,-59.027085
3402.9,-58.020773
3403,-60.030933
3403.1,-57.943891
3403.2,-58.084134
3403.3,-59.651089
3403.4,-59.052076
3403.5,-58.402168
3403.6,-58.661295
3403.7,-59.009705
3403.8,-59.77928
3403.9,-57.223059
3404,-57.408347
3404.1,-58.664186
3404.2,-61.131682
3404.3,-58.715579
3404.4,-57.610751
3404.5,-57.974388
3404.6,-58.829179
3404.7,-56.226669
3404.8,-56.736384
3404.9,-58.142629
3405,-59.020929
3405.1,-57.247945
3405.2,-57.976017
3405.3,-59.350248
3405.4,-59.146319
3405.5,-58.457728
3405.6,-58.669335
3405.7,-60.124968
3405.8,-58.692707
3405.9,-58.354649
3406,-57.1903
3406.1,-57.130181
3406.2,-58.182878
3406.3,-59.853131
3406.4,-57.682336
3406.5,-58.477116
3406.6,-56.683242
3406.7,-58.345581
3406.8,-57.96966
3406.9,-58.434001
3407,-58.067275
3407.1,-58.702421
3407.2,-59.557555
3407.3,-57.556455
3407.4,-56.51733
3407.5,-58.129773
3407.6,-59.36349
3407.7,-59.317109
3407.8,-58.879916
3407.9,-57.616625
3408,-57.934792
3408.1,-58.666261
3408.2,-59.567883
3408.3,-59.051602
3408.4,-57.583382
3408.5,-58.166254
3408.6,-60.643974
3408.7,-56.908849
3408.8,-60.066958
3408.9,-59.56138
3409,-60.000299
3409.1,-57.083604
3409.2,-57.272639
3409.3,-58.93192
3409.4,-57.6241
3409.5,-58.756638
3409.6,-57.283812
3409.7,-56.811775
3409.8,-59.597458
3409.9,-58.772788
3410,-57.437031
3410.1,-57.035714
3410.2,-58.298414
3410.3,-58.294202
3410.4,-58.483995
3410.5,-59.839966
3410.6,-57.659746
3410.7,-59.565896
3410.8,-59.957427
3410.9,-60.079436
3411,-58.572117
3411.1,-57.774723
3411.2,-59.128936
3411.3,-58.041937
3411.4,-57.455789
3411.5,-56.044945
3411.6,-60.553484
3411.7,-57.030281
3411.8,-58.801154
3411.9,-58.192272
3412,-57.489397
3412.1,-59.787923
3412.2,-56.139004
3412.3,-58.119566
3412.4,-59.114734
3412.5,-58.451817
3412.6,-58.417254
3412.7,-59.500184
3412.8,-56.581611
3412.9,-58.882798
3413,-58.145158
3413.1,-59.27823
3413.2,-58.495655
3413.3,-58.926923
3413.4,-59.379886
3413.5,-58.973331
3413.6,-58.063931
3413.7,-60.390493
3413.8,-59.108887
3413.9,-58.640245
3414,-57.609828
3414.1,-57.645261
3414.2,-60.621761
3414.3,-59.49942
3414.4,-59.119969
3414.5,-58.194794
3414.6,-58.449978
3414.7,-58.470165
3414.8,-58.657028
3414.9,-57.92315
3415,-59.035407
3415.1,-60.139673
3415.2,-60.080276
3415.3,-58.573615
3415.4,-58.695389
3415.5,-58.70321
3415.6,-60.475549
3415.7,-60.362313
3415.8,-61.282367
3415.9,-58.420982
3416,-58.223806
3416.1,-58.682784
3416.2,-59.449314
3416.3,-59.102805
3416.4,-59.176101
3416.5,-61.175083
3416.6,-59.928587
3416.7,-58.513529
3416.8,-58.899071
3416.9,-59.721813
3417,-58.93748
3417.1,-57.002966
3417.2,-56.933584
3417.3,-58.346604
3417.4,-57.86707
3417.5,-57.834295
3417.6,-57.852478
3417.7,-58.183864
3417.8,-58.797808
3417.9,-57.173447
3418,-57.524125
3418.1,-59.541367
3418.2,-57.789301
3418.3,-59.342351
3418.4,-58.492765
3418.5,-57.317862
3418.6,-58.849626
3418.7,-58.466751
3418.8,-58.702663
3418.9,-57.197063
3419,-59.181046
3419.1,-58.341414
3419.2,-58.146961
3419.3,-58.532248
3419.4,-58.769719
3419.5,-57.708554
3419.6,-57.690782
3419.7,-57.297274
3419.8,-56.485368
3419.9,-58.237331
3420,-58.939803
3420.1,-57.957874
3420.2,-59.577647
3420.3,-59.788576
3420.4,-56.732601
3420.5,-58.69824
3420.6,-58.137639
3420.7,-59.086347
3420.8,-59.748097
3420.9,-58.466612
3421,-58.763584
3421.1,-58.89108
3421.2,-58.833327
3421.3,-57.259153
3421.4,-57.586742
3421.5,-59.73453
3421.6,-60.08993
3421.7,-57.014912
3421.8,-59.29005
3421.9,-56.944125
3422,-58.662206
3422.1,-58.149157
3422.2,-56.310039
3422.3,-58.812148
3422.4,-56.534434
3422.5,-57.038661
3422.6,-57.974282
3422.7,-59.230189
3422.8,-57.404821
3422.9,-57.369914
3423,-58.716911
3423.1,-58.874039
3423.2,-58.704736
3423.3,-55.675311
3423.4,-58.448349
3423.5,-58.939497
3423.6,-57.946966
3423.7,-58.753454
3423.8,-56.807935
3423.9,-60.29319
3424,-58.674563
3424.1,-60.039278
3424.2,-57.787425
3424.3,-58.122095
3424.4,-56.553728
3424.5,-57.494842
3424.6,-59.520696
3424.7,-57.877605
3424.8,-57.47328
3424.9,-56.893071
3425,-57.840328
3425.1,-58.347158
3425.2,-58.43584
3425.3,-57.485927
3425.4,-57.688087
3425.5,-57.842815
3425.6,-58.529619
3425.7,-59.370814
3425.8,-55.926984
3425.9,-56.979676
3426,-55.946823
3426.1,-59.32488
3426.2,-58.435471
3426.3,-57.339969
3426.4,-56.125927
3426.5,-58.825671
3426.6,-58.912156
3426.7,-56.328527
3426.8,-59.001663
3426.9,-59.455005
3427,-58.781556
3427.1,-57.46312
3427.2,-57.94707
3427.3,-58.736669
3427.4,-57.442265
3427.5,-58.347992
3427.6,-58.136489
3427.7,-58.268885
3427.8,-58.684179
3427.9,-59.695276
3428,-58.02713
3428.1,-56.695212
3428.2,-59.549255
3428.3,-56.091659
3428.4,-58.973266
3428.5,-58.366168
3428.6,-57.908752
3428.7,-56.749105
3428.8,-56.645879
3428.9,-59.805557
3429,-56.456839
3429.1,-59.091997
3429.2,-60.099686
3429.3,-57.270792
3429.4,-58.903581
3429.5,-58.820431
3429.6,-57.516655
3429.7,-60.013612
3429.8,-58.149414
3429.9,-58.47836
3430,-57.079258
3430.1,-59.517582
3430.2,-57.680714
3430.3,-59.047568
3430.4,-58.909594
3430.5,-57.272668
3430.6,-61.165893
3430.7,-58.118618
3430.8,-60.029406
3430.9,-58.354848
3431,-58.612331
3431.1,-58.89387
3431.2,-60.886662
3431.3,-58.16405
3431.4,-58.378483
3431.5,-59.471334
3431.6,-58.618334
3431.7,-59.248761
3431.8,-59.586688
3431.9,-58.555293
3432,-57.900753
3432.1,-57.282161
3432.2,-58.46978
3432.3,-58.970445
3432.4,-58.193189
3432.5,-58.063185
3432.6,-59.395955
3432.7,-58.139276
3432.8,-57.916751
3432.9,-59.928145
3433,-58.35824
3433.1,-57.868538
3433.2,-59.902465
3433.3,-59.547424
3433.4,-57.294144
3433.5,-58.960005
3433.6,-60.432382
3433.7,-58.56129
3433.8,-59.116589
3433.9,-59.537825
3434,-59.033714
3434.1,-58.334833
3434.2,-58.997236
3434.3,-59.497121
3434.4,-58.184159
3434.5,-57.69717
3434.6,-57.553131
3434.7,-59.540903
3434.8,-59.099592
3434.9,-58.990859
3435,-59.569554
3435.1,-57.391786
3435.2,-58.259873
3435.3,-60.560677
3435.4,-58.835388
3435.5,-57.648102
3435.6,-59.339652
3435.7,-57.889736
3435.8,-57.543512
3435.9,-59.442092
3436,-59.018407
3436.1,-60.652843
3436.2,-61.209046
3436.3,-57.469143
3436.4,-58.280476
3436.5,-56.974693
3436.6,-57.83256
3436.7,-59.410669
3436.8,-58.735265
3436.9,-60.363895
3437,-58.158385
3437.1,-58.266515
3437.2,-59.626561
3437.3,-59.02771
3437.4,-58.997754
3437.5,-58.654636
3437.6,-57.819358
3437.7,-58.421217
3437.8,-58.407697
3437.9,-58.253966
3438,-57.014231
3438.1,-59.484477
3438.2,-58.335687
3438.3,-59.904034
3438.4,-58.637655
3438.5,-58.803074
3438.6,-61.068801
3438.7,-59.019845
3438.8,-59.459291
3438.9,-57.986614
3439,-60.065426
3439.1,-59.244478
3439.2,-58.540078
3439.3,-58.202753
3439.4,-61.09425
3439.5,-56.275228
3439.6,-56.748004
3439.7,-57.499128
3439.8,-58.590042
3439.9,-58.550354
3440,-59.367659
3440.1,-59.472473
3440.2,-58.12078
3440.3,-60.297181
3440.4,-57.826476
3440.5,-59.220672
3440.6,-58.784212
3440.7,-58.118521
3440.8,-59.956906
3440.9,-58.758074
3441,-57.916827
3441.1,-59.396182
3441.2,-58.409276
3441.3,-58.241808
3441.4,-57.52317
3441.5,-58.567287
3441.6,-57.953463
3441.7,-59.188352
3441.8,-58.144245
3441.9,-59.058028
3442,-58.121217
3442.1,-59.480075
3442.2,-57.186737
3442.3,-58.700772
3442.4,-58.995263
3442.5,-56.548561
3442.6,-59.77324
3442.7,-58.454696
3442.8,-58.30313
3442.9,-57.162008
3443,-59.226723
3443.1,-58.920479
3443.2,-59.437049
3443.3,-58.929437
3443.4,-60.179022
3443.5,-61.431639
3443.6,-57.884631
3443.7,-57.573534
3443.8,-58.431698
3443.9,-59.360763
3444,-58.068299
3444.1,-56.344575
3444.2,-58.576567
3444.3,-57.705862
3444.4,-60.916253
3444.5,-59.593727
3444.6,-58.150777
3444.7,-56.332768
3444.8,-58.786521
3444.9,-57.060772
3445,-60.063971
3445.1,-58.716982
3445.2,-57.57986
3445.3,-57.892671
3445.4,-58.687974
3445.5,-59.329615
3445.6,-58.110801
3445.7,-57.810865
3445.8,-59.841857
3445.9,-56.487788
3446,-59.372305
3446.1,-59.614155
3446.2,-55.653082
3446.3,-59.064937
3446.4,-58.423854
3446.5,-58.078157
3446.6,-58.75708
3446.7,-59.598923
3446.8,-58.361447
3446.9,-57.508705
3447,-58.551472
3447.1,-58.671322
3447.2,-59.542785
3447.3,-57.435446
3447.4,-59.267661
3447.5,-58.65056
3447.6,-58.43301
3447.7,-57.954392
3447.8,-60.055733
3447.9,-58.530413
3448,-56.179833
3448.1,-58.538577
3448.2,-58.208028
3448.3,-58.01958
3448.4,-58.835363
3448.5,-58.04684
3448.6,-58.606783
3448.7,-58.073079
3448.8,-57.708961
3448.9,-58.367525
3449,-58.774443
3449.1,-58.925008
3449.2,-56.957002
3449.3,-58.117936
3449.4,-58.482042
3449.5,-58.701975
3449.6,-59.354742
3449.7,-57.753755
3449.8,-57.855516
3449.9,-57.666094
3450,-59.028625
3450.1,-59.592549
3450.2,-57.455446
3450.3,-60.365129
3450.4,-56.421551
3450.5,-57.131237
3450.6,-57.655597
3450.7,-57.484993
3450.8,-58.14967
3450.9,-57.470588
3451,-57.031852
3451.1,-58.228607
3451.2,-59.283506
3451.3,-57.736634
3451.4,-56.910828
3451.5,-58.512202
3451.6,-57.43958
3451.7,-57.656724
3451.8,-56.916369
3451.9,-58.746133
3452,-58.122982
3452.1,-59.576822
3452.2,-57.566016
3452.3,-59.319947
3452.4,-59.283083
3452.5,-59.149482
3452.6,-58.257777
3452.7,-58.21388
3452.8,-59.405654
3452.9,-57.598588
3453,-60.239164
3453.1,-58.112722
3453.2,-57.062195
3453.3,-59.729696
3453.4,-56.834337
3453.5,-57.029892
3453.6,-58.146092
3453.7,-59.623874
3453.8,-58.505785
3453.9,-59.353851
3454,-56.637949
3454.1,-59.185552
3454.2,-59.812468
3454.3,-59.330739
3454.4,-59.852102
3454.5,-60.161625
3454.6,-57.964268
3454.7,-58.225207
3454.8,-58.459861
3454.9,-58.189235
3455,-59.135087
3455.1,-59.83766
3455.2,-58.986354
3455.3,-57.979672
3455.4,-57.75489
3455.5,-58.595941
3455.6,-59.080881
3455.7,-59.105744
3455.8,-58.558194
3455.9,-57.951024
3456,-59.512376
3456.1,-58.4802
3456.2,-57.670616
3456.3,-57.716802
3456.4,-57.181948
3456.5,-58.210437
3456.6,-60.17329
3456.7,-60.194724
3456.8,-59.370568
3456.9,-57.738904
3457,-57.307274
3457.1,-56.884827
3457.2,-58.951127
3457.3,-55.538383
3457.4,-57.597609
3457.5,-60.041792
3457.6,-58.006321
3457.7,-57.400626
3457.8,-58.341917
3457.9,-57.958893
3458,-57.358497
3458.1,-58.645284
3458.2,-60.437141
3458.3,-58.673621
3458.4,-57.525397
3458.5,-58.758845
3458.6,-59.039081
3458.7,-59.493777
3458.8,-59.218684
3458.9,-58.739585
3459,-59.437783
3459.1,-57.999557
3459.2,-59.04802
3459.3,-57.998467
3459.4,-56.92963
3459.5,-59.828035
3459.6,-59.126787
3459.7,-58.425137
3459.8,-59.86132
3459.9,-57.944776
3460,-57.97289
3460.1,-58.974818
3460.2,-58.217798
3460.3,-57.015275
3460.4,-58.37873
3460.5,-56.692775
3460.6,-59.706398
3460.7,-57.932538
3460.8,-57.376773
3460.9,-58.712938
3461,-57.162308
3461.1,-58.539301
3461.2,-58.001594
3461.3,-57.870778
3461.4,-58.050087
3461.5,-58.565278
3461.6,-59.906213
3461.7,-58.621757
3461.8,-58.249953
3461.9,-59.710804
3462,-58.462895
3462.1,-58.671706
3462.2,-59.931076
3462.3,-58.493086
3462.4,-56.216274
3462.5,-59.184311
3462.6,-58.242045
3462.7,-59.459113
3462.8,-59.124632
3462.9,-58.713283
3463,-58.740163
3463.1,-59.905025
3463.2,-58.651789
3463.3,-59.83057
3463.4,-56.972748
3463.5,-58.177208
3463.6,-58.889764
3463.7,-57.863312
3463.8,-59.101482
3463.9,-59.612709
3464,-58.328267
3464.1,-59.582445
3464.2,-57.752345
3464.3,-59.507337
3464.4,-58.106696
3464.5,-60.036293
3464.6,-60.332848
3464.7,-57.988984
3464.8,-58.771523
3464.9,-60.14506
3465,-58.577167
3465.1,-57.844281
3465.2,-58.541821
3465.3,-58.452824
3465.4,-60.098774
3465.5,-58.951603
3465.6,-59.047971
3465.7,-58.753222
3465.8,-57.531541
3465.9,-58.045536
3466,-57.741133
3466.1,-56.713491
3466.2,-57.864484
3466.3,-58.085498
3466.4,-57.721234
3466.5,-59.442141
3466.6,-58.156407
3466.7,-60.417756
3466.8,-57.591255
3466.9,-56.74744
3467,-58.672555
3467.1,-57.66163
3467.2,-59.50349
3467.3,-59.252941
3467.4,-57.082694
3467.5,-57.778463
3467.6,-60.643187
3467.7,-56.892015
3467.8,-57.244134
3467.9,-55.146254
3468,-58.722595
3468.1,-61.315464
3468.2,-58.702308
3468.3,-58.638805
3468.4,-58.201255
3468.5,-57.87874
3468.6,-57.740144
3468.7,-58.269088
3468.8,-57.924371
3468.9,-57.846687
3469,-59.274254
3469.1,-58.595109
3469.2,-57.842074
3469.3,-58.997721
3469.4,-59.204586
3469.5,-58.005838
3469.6,-58.484837
3469.7,-58.941257
3469.8,-58.841043
3469.9,-59.162544
3470,-61.271136
3470.1,-59.089135
3470.2,-57.931175
3470.3,-58.069941
3470.4,-57.256435
3470.5,-58.795327
3470.6,-57.904905
3470.7,-60.172405
3470.8,-59.086916
3470.9,-58.393611
3471,-58.952377
3471.1,-58.880674
3471.2,-56.892743
3471.3,-58.735159
3471.4,-59.523651
3471.5,-57.546939
3471.6,-59.523881
3471.7,-59.40479
3471.8,-59.311546
3471.9,-59.409566
3472,-59.706652
3472.1,-58.623965
3472.2,-58.368983
3472.3,-58.501587
3472.4,-57.795971
3472.5,-58.054675
3472.6,-58.260775
3472.7,-58.295481
3472.8,-59.845821
3472.9,-58.753383
3473,-57.784728
3473.1,-57.679411
3473.2,-57.752288
3473.3,-61.032025
3473.4,-59.556987
3473.5,-59.014126
3473.6,-59.263852
3473.7,-57.307229
3473.8,-56.939155
3473.9,-56.175249
3474,-58.861299
3474.1,-58.521911
3474.2,-59.843339
3474.3,-57.14967
3474.4,-59.36287
3474.5,-57.016241
3474.6,-58.262939
3474.7,-60.544625
3474.8,-57.933248
3474.9,-58.946748
3475,-57.386161
3475.1,-61.011858
3475.2,-59.703668
3475.3,-60.065208
3475.4,-58.68672
3475.5,-56.778988
3475.6,-59.05172
3475.7,-58.862014
3475.8,-58.198988
3475.9,-58.162026
3476,-57.825291
3476.1,-59.109876
3476.2,-57.719635
3476.3,-60.273201
3476.4,-57.844008
3476.5,-57.936433
3476.6,-58.114382
3476.7,-58.809552
3476.8,-58.997414
3476.9,-57.231935
3477,-59.209926
3477.1,-56.847054
3477.2,-61.251747
3477.3,-58.42807
3477.4,-57.817816
3477.5,-57.595567
3477.6,-58.099961
3477.7,-58.303911
3477.8,-57.587378
3477.9,-59.327265
3478,-56.040566
3478.1,-57.102038
3478.2,-57.919756
3478.3,-59.642412
3478.4,-58.05869
3478.5,-58.788745
3478.6,-58.067558
3478.7,-57.906691
3478.8,-58.528436
3478.9,-59.616561
3479,-57.969323
3479.1,-56.79579
3479.2,-59.0182
3479.3,-57.2962
3479.4,-59.884371
3479.5,-58.065475
3479.6,-56.735431
3479.7,-58.312948
3479.8,-58.365239
3479.9,-58.954291
3480,-59.447989
3480.1,-58.87522
3480.2,-59.680002
3480.3,-57.848127
3480.4,-58.960765
3480.5,-58.48144
3480.6,-59.93503
3480.7,-59.396826
3480.8,-60.453247
3480.9,-58.369822
3481,-59.665474
3481.1,-59.827966
3481.2,-57.784069
3481.3,-57.96723
3481.4,-59.511488
3481.5,-59.031568
3481.6,-58.557408
3481.7,-58.45671
3481.8,-58.036017
3481.9,-60.084776
3482,-56.407013
3482.1,-58.793724
3482.2,-58.997104
3482.3,-58.556054
3482.4,-58.365232
3482.5,-58.554054
3482.6,-56.828261
3482.7,-58.407679
3482.8,-58.170532
3482.9,-58.339001
3483,-59.442285
3483.1,-58.269686
3483.2,-58.375965
3483.3,-57.983211
3483.4,-57.627619
3483.5,-58.672878
3483.6,-58.632637
3483.7,-56.826838
3483.8,-58.34394
3483.9,-58.495806
3484,-59.257757
3484.1,-56.449884
3484.2,-59.43137
3484.3,-57.937888
3484.4,-58.810428
3484.5,-55.96795
3484.6,-58.411506
3484.7,-57.432306
3484.8,-58.023079
3484.9,-57.934744
3485,-58.507542
3485.1,-58.181744
3485.2,-57.53584
3485.3,-59.262121
3485.4,-56.950469
3485.5,-60.097868
3485.6,-59.222127
3485.7,-60.364417
3485.8,-58.889736
3485.9,-57.051039
3486,-59.086463
3486.1,-58.223411
3486.2,-58.838814
3486.3,-58.651828
3486.4,-58.22734
3486.5,-57.827889
3486.6,-58.183589
3486.7,-59.553076
3486.8,-58.570834
3486.9,-59.085707
3487,-57.432111
3487.1,-60.687569
3487.2,-57.778338
3487.3,-57.98285
3487.4,-58.653348
3487.5,-59.073634
3487.6,-59.001873
3487.7,-58.400171
3487.8,-57.942432
3487.9,-56.34719
3488,-57.090871
3488.1,-59.089
3488.2,-59.26301
3488.3,-59.672129
3488.4,-59.066888
3488.5,-57.773563
3488.6,-59.731863
3488.7,-58.608873
3488.8,-58.609036
3488.9,-59.237025
3489,-59.201398
3489.1,-60.708298
3489.2,-59.843451
3489.3,-58.761206
3489.4,-58.720015
3489.5,-56.653477
3489.6,-58.923711
3489.7,-59.281678
3489.8,-58.859773
3489.9,-58.4512
3490,-57.692607
3490.1,-59.160542
3490.2,-57.23266
3490.3,-58.914824
3490.4,-61.520624
3490.5,-60.214292
3490.6,-59.019784
3490.7,-57.233726
3490.8,-58.865215
3490.9,-58.550825
3491,-59.346622
3491.1,-60.530902
3491.2,-58.772811
3491.3,-58.301529
3491.4,-59.949741
3491.5,-58.134349
3491.6,-58.594275
3491.7,-58.362473
3491.8,-57.373993
3491.9,-58.002278
3492,-58.439747
3492.1,-58.853305
3492.2,-59.506776
3492.3,-59.109992
3492.4,-58.09897
3492.5,-58.833266
3492.6,-59.383549
3492.7,-59.327328
3492.8,-58.167342
3492.9,-59.431045
3493,-58.973707
3493.1,-58.612201
3493.2,-57.293642
3493.3,-57.90467
3493.4,-57.566135
3493.5,-59.55528
3493.6,-59.164974
3493.7,-57.406055
3493.8,-57.673039
3493.9,-59.479905
3494,-58.311431
3494.1,-60.367629
3494.2,-58.120046
3494.3,-58.751793
3494.4,-58.246888
3494.5,-58.464364
3494.6,-57.902257
3494.7,-59.587029
3494.8,-57.418585
3494.9,-58.957811
3495,-57.860802
3495.1,-59.607926
3495.2,-58.588555
3495.3,-59.890629
3495.4,-60.185291
3495.5,-59.828671
3495.6,-58.71685
3495.7,-58.847125
3495.8,-59.49312
3495.9,-58.707631
3496,-59.012022
3496.1,-57.774437
3496.2,-58.321733
3496.3,-58.717428
3496.4,-57.609911
3496.5,-58.301926
3496.6,-59.175031
3496.7,-59.47082
3496.8,-58.570558
3496.9,-59.665311
3497,-57.975943
3497.1,-59.942061
3497.2,-60.261022
3497.3,-59.020326
3497.4,-58.599952
3497.5,-59.802446
3497.6,-58.412087
3497.7,-58.559052
3497.8,-58.673548
3497.9,-57.258109
3498,-58.49814
3498.1,-58.67281
3498.2,-57.386924
3498.3,-59.339655
3498.4,-60.210335
3498.5,-58.217861
3498.6,-58.262577
3498.7,-59.393203
3498.8,-59.140876
3498.9,-59.12863
3499,-57.851448
3499.1,-60.062327
3499.2,-58.275774
3499.3,-59.353661
3499.4,-57.027636
3499.5,-57.848708
3499.6,-56.507143
3499.7,-59.489746
3499.8,-60.94646
3499.9,-58.060559
3500,-58.593275
3500.1,-59.095073
3500.2,-58.982046
3500.3,-58.909985
3500.4,-58.880008
3500.5,-58.529406
3500.6,-57.300058
3500.7,-58.354874
3500.8,-57.094811
3500.9,-59.89432
3501,-58.42154
3501.1,-59.597833
3501.2,-59.878454
3501.3,-60.178134
3501.4,-59.193312
3501.5,-57.900837
3501.6,-58.876128
3501.7,-58.111733
3501.8,-59.703595
3501.9,-57.385714
3502,-58.118826
3502.1,-57.658293
3502.2,-57.866746
3502.3,-57.775232
3502.4,-56.737489
3502.5,-58.365244
3502.6,-58.614105
3502.7,-56.78116
3502.8,-60.084519
3502.9,-59.240847
3503,-57.436338
3503.1,-59.021761
3503.2,-58.466211
3503.3,-58.011639
3503.4,-58.926717
3503.5,-58.228313
3503.6,-57.244358
3503.7,-58.566138
3503.8,-57.098327
3503.9,-59.447797
3504,-58.010701
3504.1,-56.804668
3504.2,-58.254049
3504.3,-57.899357
3504.4,-59.239892
3504.5,-58.600942
3504.6,-58.616804
3504.7,-59.246163
3504.8,-59.211199
3504.9,-56.960599
3505,-58.567187
3505.1,-59.023777
3505.2,-59.452789
3505.3,-56.909698
3505.4,-60.139159
3505.5,-61.132789
3505.6,-57.962294
3505.7,-58.683088
3505.8,-57.244662
3505.9,-58.170924
3506,-58.231881
3506.1,-59.599457
3506.2,-60.309102
3506.3,-56.546345
3506.4,-57.960109
3506.5,-56.718842
3506.6,-58.520534
3506.7,-59.485152
3506.8,-59.924278
3506.9,-57.477339
3507,-59.162975
3507.1,-58.128546
3507.2,-56.333225
3507.3,-58.483719
3507.4,-57.220874
3507.5,-57.345183
3507.6,-59.159093
3507.7,-57.570864
3507.8,-57.621757
3507.9,-57.288156
3508,-58.058757
3508.1,-58.963198
3508.2,-59.715154
3508.3,-57.248071
3508.4,-57.877067
3508.5,-56.877747
3508.6,-58.236121
3508.7,-57.907856
3508.8,-57.512879
3508.9,-57.682365
3509,-59.162794
3509.1,-59.989616
3509.2,-58.379363
3509.3,-60.800897
3509.4,-59.177404
3509.5,-59.049321
3509.6,-60.094825
3509.7,-58.808155
3509.8,-58.480437
3509.9,-59.336962
3510,-58.781897
3510.1,-58.254322
3510.2,-58.164816
3510.3,-58.702864
3510.4,-57.509688
3510.5,-58.484255
3510.6,-57.708337
3510.7,-60.21871
3510.8,-58.779809
3510.9,-57.817219
3511,-57.85353
3511.1,-59.280641
3511.2,-57.031352
3511.3,-57.468286
3511.4,-58.870476
3511.5,-58.895249
3511.6,-59.184109
3511.7,-56.709248
3511.8,-59.116892
3511.9,-59.011104
3512,-58.997065
3512.1,-59.6908
3512.2,-57.750613
3512.3,-58.948845
3512.4,-57.047516
3512.5,-58.342127
3512.6,-56.324222
3512.7,-59.339045
3512.8,-58.84541
3512.9,-56.931119
3513,-57.39489
3513.1,-58.524034
3513.2,-57.822232
3513.3,-57.443385
3513.4,-58.946885
3513.5,-58.706909
3513.6,-58.609057
3513.7,-58.965934
3513.8,-57.5604
3513.9,-59.695725
3514,-57.283229
3514.1,-59.522417
3514.2,-58.901079
3514.3,-59.798598
3514.4,-59.340638
3514.5,-57.675021
3514.6,-59.075384
3514.7,-57.391248
3514.8,-56.993816
3514.9,-57.688351
3515,-58.227649
3515.1,-59.683644
3515.2,-58.954818
3515.3,-59.28706
3515.4,-60.71398
3515.5,-60.268761
3515.6,-60.008688
3515.7,-57.374287
3515.8,-59.227946
3515.9,-58.943889
3516,-55.369018
3516.1,-58.11139
3516.2,-57.768532
3516.3,-58.076325
3516.4,-59.82881
3516.5,-59.089509
3516.6,-57.797926
3516.7,-58.497564
3516.8,-56.870356
3516.9,-58.853465
3517,-57.644862
3517.1,-58.157806
3517.2,-57.621679
3517.3,-57.761317
3517.4,-59.287798
3517.5,-58.413824
3517.6,-59.224394
3517.7,-58.403038
3517.8,-59.050559
3517.9,-57.291249
3518,-59.510895
3518.1,-58.654281
3518.2,-56.83282
3518.3,-57.964283
3518.4,-56.687646
3518.5,-58.120277
3518.6,-58.120379
3518.7,-58.597792
3518.8,-59.030215
3518.9,-57.696853
3519,-58.640518
3519.1,-59.3727
3519.2,-59.494733
3519.3,-59.832673
3519.4,-58.583286
3519.5,-58.864595
3519.6,-58.219924
3519.7,-57.113973
3519.8,-58.608619
3519.9,-56.601474
3520,-59.725887
3520.1,-59.327399
3520.2,-58.449214
3520.3,-58.286044
3520.4,-59.985567
3520.5,-58.039967
3520.6,-57.441122
3520.7,-58.770221
3520.8,-59.572703
3520.9,-57.439482
3521,-58.331866
3521.1,-58.178666
3521.2,-60.004999
3521.3,-60.032013
3521.4,-60.274981
3521.5,-57.837151
3521.6,-58.130398
3521.7,-59.520993
3521.8,-59.442974
3521.9,-57.843615
3522,-56.505507
3522.1,-58.118245
3522.2,-58.892023
3522.3,-59.234187
3522.4,-57.869912
3522.5,-57.704191
3522.6,-59.049144
3522.7,-58.586497
3522.8,-58.420245
3522.9,-58.390072
3523,-60.077738
3523.1,-59.541771
3523.2,-59.267911
3523.3,-60.195873
3523.4,-58.349715
3523.5,-59.775929
3523.6,-59.2003
3523.7,-57.949612
3523.8,-59.837733
3523.9,-58.332963
3524,-58.83016
3524.1,-58.18464
3524.2,-58.257415
3524.3,-58.841124
3524.4,-58.23565
3524.5,-58.581397
3524.6,-57.001621
3524.7,-58.037298
3524.8,-57.098984
3524.9,-57.705239
3525,-58.654065
3525.1,-57.984131
3525.2,-59.112344
3525.3,-59.850366
3525.4,-61.029601
3525.5,-57.176277
3525.6,-58.33199
3525.7,-59.13484
3525.8,-57.911621
3525.9,-57.635766
3526,-60.633178
3526.1,-60.092145
3526.2,-57.190604
3526.3,-58.140579
3526.4,-57.79982
3526.5,-59.913903
3526.6,-58.312048
3526.7,-58.512524
3526.8,-57.976695
3526.9,-59.161059
3527,-59.923089
3527.1,-57.281718
3527.2,-57.80235
3527.3,-58.165797
3527.4,-56.763871
3527.5,-59.289578
3527.6,-57.883036
3527.7,-57.775929
3527.8,-57.254186
3527.9,-56.671935
3528,-58.547569
3528.1,-58.764042
3528.2,-58.095019
3528.3,-57.295468
3528.4,-58.865354
3528.5,-57.853961
3528.6,-58.30386
3528.7,-58.70375
3528.8,-57.203249
3528.9,-57.819735
3529,-59.091877
3529.1,-57.824485
3529.2,-58.503363
3529.3,-58.922836
3529.4,-58.264026
3529.5,-58.149396
3529.6,-58.717445
3529.7,-59.399259
3529.8,-58.700283
3529.9,-57.62071
3530,-56.7545
3530.1,-59.024428
3530.2,-56.619303
3530.3,-59.966702
3530.4,-59.307933
3530.5,-58.100327
3530.6,-58.490737
3530.7,-58.13384
3530.8,-59.992663
3530.9,-57.243823
3531,-59.182684
3531.1,-57.211658
3531.2,-59.019487
3531.3,-57.527495
3531.4,-59.892681
3531.5,-58.938502
3531.6,-58.349785
3531.7,-56.887828
3531.8,-59.42836
3531.9,-57.770081
3532,-59.447235
3532.1,-59.388747
3532.2,-57.709507
3532.3,-56.581508
3532.4,-59.101717
3532.5,-59.044433
3532.6,-56.400622
3532.7,-57.940504
3532.8,-56.61304
3532.9,-57.0782
3533,-58.142233
3533.1,-58.363964
3533.2,-58.77961
3533.3,-59.629094
3533.4,-58.719694
3533.5,-56.675195
3533.6,-58.443738
3533.7,-58.086184
3533.8,-58.860693
3533.9,-59.405439
3534,-59.508747
3534.1,-58.447128
3534.2,-60.345523
3534.3,-58.918394
3534.4,-57.548659
3534.5,-58.173821
3534.6,-58.828195
3534.7,-59.176535
3534.8,-59.265176
3534.9,-58.42091
3535,-58.729683
3535.1,-59.675164
3535.2,-59.383198
3535.3,-60.293487
3535.4,-57.379569
3535.5,-58.031495
3535.6,-58.276108
3535.7,-59.437093
3535.8,-58.40829
3535.9,-60.324327
3536,-60.637976
3536.1,-58.606545
3536.2,-59.409529
3536.3,-57.677431
3536.4,-58.450616
3536.5,-59.172136
3536.6,-59.599271
3536.7,-57.554472
3536.8,-57.599128
3536.9,-58.347693
3537,-59.903107
3537.1,-57.904198
3537.2,-59.869345
3537.3,-57.247116
3537.4,-57.110396
3537.5,-58.002415
3537.6,-56.782037
3537.7,-59.689876
3537.8,-60.528973
3537.9,-58.956448
3538,-57.143021
3538.1,-59.572022
3538.2,-58.826921
3538.3,-60.274099
3538.4,-59.157625
3538.5,-58.016825
3538.6,-58.422737
3538.7,-58.398909
3538.8,-57.485669
3538.9,-60.504371
3539,-58.403596
3539.1,-59.055865
3539.2,-57.884529
3539.3,-58.728819
3539.4,-59.798473
3539.5,-57.876093
3539.6,-60.136305
3539.7,-58.633399
3539.8,-58.941513
3539.9,-59.276287
3540,-57.990574
3540.1,-58.762355
3540.2,-58.523346
3540.3,-57.006276
3540.4,-60.083594
3540.5,-58.341111
3540.6,-59.280259
3540.7,-58.708977
3540.8,-57.777862
3540.9,-59.311504
3541,-59.213044
3541.1,-60.115314
3541.2,-57.880916
3541.3,-58.835863
3541.4,-58.998068
3541.5,-57.658705
3541.6,-57.544909
3541.7,-58.464318
3541.8,-57.037911
3541.9,-59.167514
3542,-58.68209
3542.1,-59.193237
3542.2,-59.559772
3542.3,-60.012448
3542.4,-59.573469
3542.5,-58.637815
3542.6,-59.671048
3542.7,-58.578044
3542.8,-57.715577
3542.9,-59.352117
3543,-58.674679
3543.1,-60.455947
3543.2,-58.587417
3543.3,-59.152395
3543.4,-58.315261
3543.5,-58.716055
3543.6,-59.235491
3543.7,-60.585681
3543.8,-59.057916
3543.9,-57.416698
3544,-58.321308
3544.1,-58.849556
3544.2,-58.200822
3544.3,-57.382998
3544.4,-58.879513
3544.5,-60.319292
3544.6,-58.886895
3544.7,-58.391422
3544.8,-58.487275
3544.9,-57.557742
3545,-57.946461
3545.1,-57.403411
3545.2,-58.30948
3545.3,-58.721476
3545.4,-57.481539
3545.5,-55.307444
3545.6,-57.682303
3545.7,-57.704108
3545.8,-56.878195
3545.9,-57.828035
3546,-59.997546
3546.1,-60.40479
3546.2,-57.801059
3546.3,-60.058328
3546.4,-59.38505
3546.5,-58.999841
3546.6,-58.713254
3546.7,-58.726532
3546.8,-58.137394
3546.9,-59.401257
3547,-59.401224
3547.1,-58.862676
3547.2,-57.285973
3547.3,-59.12765
3547.4,-58.714385
3547.5,-58.692535
3547.6,-58.85188
3547.7,-59.313366
3547.8,-60.809958
3547.9,-58.478832
3548,-60.606631
3548.1,-59.139633
3548.2,-58.251004
3548.3,-59.368274
3548.4,-59.148619
3548.5,-60.813829
3548.6,-57.73253
3548.7,-57.413475
3548.8,-59.882145
3548.9,-58.953051
3549,-58.113406
3549.1,-56.775078
3549.2,-57.321834
3549.3,-59.93703
3549.4,-60.788855
3549.5,-57.328075
3549.6,-58.719523
3549.7,-58.347609
3549.8,-58.82935
3549.9,-58.010851
3550,-56.057103
3550.1,-58.362261
3550.2,-58.058579
3550.3,-56.441603
3550.4,-57.2185
3550.5,-58.610647
3550.6,-57.643933
3550.7,-57.746289
3550.8,-59.94604
3550.9,-57.601241
3551,-58.262491
3551.1,-58.997265
3551.2,-58.945575
3551.3,-59.377761
3551.4,-58.293574
3551.5,-59.161309
3551.6,-59.277414
3551.7,-58.396574
3551.8,-58.986429
3551.9,-57.281927
3552,-58.324914
3552.1,-59.246835
3552.2,-58.040549
3552.3,-59.381649
3552.4,-58.639905
3552.5,-58.27351
3552.6,-58.37208
3552.7,-59.432577
3552.8,-57.913608
3552.9,-59.494013
3553,-59.35305
3553.1,-59.136719
3553.2,-58.386412
3553.3,-59.444935
3553.4,-58.582332
3553.5,-59.094709
3553.6,-57.496265
3553.7,-59.212187
3553.8,-58.170133
3553.9,-58.114725
3554,-60.398928
3554.1,-58.000133
3554.2,-57.572469
3554.3,-58.677716
3554.4,-59.614634
3554.5,-59.328846
3554.6,-59.355851
3554.7,-60.354437
3554.8,-59.460251
3554.9,-58.94031
3555,-58.375643
3555.1,-59.159361
3555.2,-57.411995
3555.3,-59.049226
3555.4,-57.283024
3555.5,-57.711182
3555.6,-58.814555
3555.7,-59.007028
3555.8,-58.852708
3555.9,-59.059487
3556,-59.590844
3556.1,-58.654482
3556.2,-57.832014
3556.3,-58.692365
3556.4,-59.247492
3556.5,-58.101725
3556.6,-57.0385
3556.7,-57.021142
3556.8,-58.608366
3556.9,-55.433077
3557,-57.589168
3557.1,-58.450534
3557.2,-59.860755
3557.3,-57.382789
3557.4,-57.183592
3557.5,-58.775578
3557.6,-58.204529
3557.7,-58.119575
3557.8,-59.243809
3557.9,-59.150256
3558,-58.043781
3558.1,-58.945095
3558.2,-57.216893
3558.3,-58.796956
3558.4,-58.886069
3558.5,-56.58334
3558.6,-57.138894
3558.7,-57.839103
3558.8,-59.761415
3558.9,-59.02895
3559,-56.392522
3559.1,-58.460628
3559.2,-58.135278
3559.3,-56.213586
3559.4,-57.722908
3559.5,-57.393201
3559.6,-59.690201
3559.7,-58.131358
3559.8,-58.876226
3559.9,-59.529859
3560,-59.424753
3560.1,-57.35553
3560.2,-59.718186
3560.3,-58.123025
3560.4,-59.008843
3560.5,-58.189676
3560.6,-60.323224
3560.7,-56.961383
3560.8,-58.950848
3560.9,-57.972109
3561,-56.78317
3561.1,-59.136851
3561.2,-58.763891
3561.3,-57.669727
3561.4,-58.304787
3561.5,-60.2914
3561.6,-58.443758
3561.7,-57.403748
3561.8,-58.022082
3561.9,-60.088397
3562,-59.107001
3562.1,-58.356385
3562.2,-59.707251
3562.3,-57.911488
3562.4,-59.336632
3562.5,-58.087057
3562.6,-57.30978
3562.7,-57.349915
3562.8,-59.33248
3562.9,-59.365566
3563,-59.32038
3563.1,-57.133765
3563.2,-59.866954
3563.3,-58.248343
3563.4,-58.324503
3563.5,-61.80978
3563.6,-59.479598
3563.7,-59.670202
3563.8,-59.649604
3563.9,-60.520198
3564,-58.925658
3564.1,-58.25684
3564.2,-59.247712
3564.3,-57.430546
3564.4,-60.08541
3564.5,-58.135508
3564.6,-60.31074
3564.7,-59.396222
3564.8,-58.041965
3564.9,-58.887711
3565,-59.534885
3565.1,-58.612168
3565.2,-58.73226
3565.3,-59.172653
3565.4,-59.506394
3565.5,-59.502922
3565.6,-56.481177
3565.7,-59.191232
3565.8,-58.335366
3565.9,-58.214262
3566,-59.107135
3566.1,-58.86198
3566.2,-59.184193
3566.3,-59.006004
3566.4,-57.607608
3566.5,-59.569312
3566.6,-58.850342
3566.7,-58.032815
3566.8,-58.780928
3566.9,-60.362275
3567,-58.966565
3567.1,-58.884313
3567.2,-59.670131
3567.3,-58.931184
3567.4,-58.527068
3567.5,-58.114208
3567.6,-59.512641
3567.7,-58.686694
3567.8,-57.648148
3567.9,-57.709921
3568,-59.530172
3568.1,-59.274762
3568.2,-57.256443
3568.3,-58.541834
3568.4,-58.654695
3568.5,-57.414997
3568.6,-57.103934
3568.7,-59.168225
3568.8,-59.653207
3568.9,-59.855974
3569,-58.787751
3569.1,-58.134684
3569.2,-57.526075
3569.3,-58.165329
3569.4,-59.997365
3569.5,-58.21023
3569.6,-59.011882
3569.7,-58.277443
3569.8,-57.083645
3569.9,-57.828365
3570,-60.988901
3570.1,-60.438469
3570.2,-59.374302
3570.3,-58.072029
3570.4,-59.694076
3570.5,-57.703078
3570.6,-56.712311
3570.7,-58.642064
3570.8,-59.720631
3570.9,-57.523354
3571,-60.134337
3571.1,-58.388439
3571.2,-58.663377
3571.3,-59.699279
3571.4,-58.079421
3571.5,-59.160835
3571.6,-58.124848
3571.7,-57.595494
3571.8,-59.189981
3571.9,-60.452682
3572,-58.905096
3572.1,-56.80109
3572.2,-56.668663
3572.3,-59.411986
3572.4,-57.167607
3572.5,-59.379193
3572.6,-59.053074
3572.7,-58.361488
3572.8,-58.641282
3572.9,-58.776093
3573,-60.662317
3573.1,-57.299001
3573.2,-59.017783
3573.3,-57.180366
3573.4,-57.305669
3573.5,-59.877769
3573.6,-57.74212
3573.7,-59.558406
3573.8,-57.855729
3573.9,-57.820971
3574,-59.75467
3574.1,-59.645293
3574.2,-57.986414
3574.3,-59.534627
3574.4,-58.867539
3574.5,-59.793099
3574.6,-58.992074
3574.7,-59.297779
3574.8,-60.725261
3574.9,-59.395686
3575,-58.894688
3575.1,-58.749553
3575.2,-57.663931
3575.3,-59.40962
3575.4,-56.456646
3575.5,-57.267873
3575.6,-59.604922
3575.7,-59.531369
3575.8,-59.140566
3575.9,-56.023867
3576,-60.46453
3576.1,-57.689608
3576.2,-58.325317
3576.3,-58.285218
3576.4,-59.304817
3576.5,-56.100743
3576.6,-58.791912
3576.7,-58.058802
3576.8,-60.653432
3576.9,-59.017318
3577,-58.742881
3577.1,-57.351731
3577.2,-58.4005
3577.3,-56.405809
3577.4,-58.153253
3577.5,-56.553886
3577.6,-58.988655
3577.7,-56.676982
3577.8,-57.834453
3577.9,-58.525361
3578,-58.26887
3578.1,-57.110193
3578.2,-59.174214
3578.3,-57.895345
3578.4,-60.739725
3578.5,-57.198912
3578.6,-59.810347
3578.7,-60.123923
3578.8,-55.7533
3578.9,-61.458714
3579,-58.557338
3579.1,-56.524604
3579.2,-59.256515
3579.3,-59.304761
3579.4,-58.353867
3579.5,-57.521224
3579.6,-59.883847
3579.7,-59.769265
3579.8,-58.369361
3579.9,-61.128541
3580,-58.503232
3580.1,-60.579175
3580.2,-57.08087
3580.3,-59.13175
3580.4,-57.709713
3580.5,-57.808843
3580.6,-59.459057
3580.7,-58.309929
3580.8,-59.824942
3580.9,-59.704827
3581,-59.031057
3581.1,-58.725935
3581.2,-57.155657
3581.3,-58.333045
3581.4,-59.267217
3581.5,-60.416483
3581.6,-59.636613
3581.7,-59.841166
3581.8,-58.172503
3581.9,-57.069402
3582,-60.134042
3582.1,-57.473073
3582.2,-58.460084
3582.3,-59.791666
3582.4,-56.940116
3582.5,-57.592897
3582.6,-59.012056
3582.7,-57.089645
3582.8,-59.951439
3582.9,-58.214087
3583,-58.450791
3583.1,-58.916788
3583.2,-57.565799
3583.3,-59.446742
3583.4,-60.3335
3583.5,-57.78347
3583.6,-59.132677
3583.7,-57.69021
3583.8,-59.428222
3583.9,-60.791847
3584,-58.382028
3584.1,-59.117793
3584.2,-58.796356
3584.3,-57.95011
3584.4,-58.262045
3584.5,-59.164461
3584.6,-60.221392
3584.7,-58.016694
3584.8,-59.452992
3584.9,-59.309408
3585,-59.975554
3585.1,-58.806035
3585.2,-56.698019
3585.3,-58.254005
3585.4,-60.114674
3585.5,-60.294109
3585.6,-56.758008
3585.7,-59.090939
3585.8,-59.327585
3585.9,-58.346459
3586,-59.495555
3586.1,-59.620506
3586.2,-58.223799
3586.3,-57.717835
3586.4,-58.030282
3586.5,-57.403334
3586.6,-59.449663
3586.7,-60.026914
3586.8,-60.903298
3586.9,-58.991652
3587,-57.407184
3587.1,-58.975328
3587.2,-59.333914
3587.3,-57.2354
3587.4,-59.129965
3587.5,-57.620722
3587.6,-59.669855
3587.7,-59.089118
3587.8,-60.9462
3587.9,-59.356219
3588,-59.872637
3588.1,-58.209401
3588.2,-57.597971
3588.3,-58.089884
3588.4,-58.617468
3588.5,-58.566955
3588.6,-59.049464
3588.7,-56.578805
3588.8,-58.148492
3588.9,-59.039377
3589,-58.921695
3589.1,-57.412166
3589.2,-59.219892
3589.3,-58.921826
3589.4,-59.19204
3589.5,-57.676257
3589.6,-59.052046
3589.7,-58.48683
3589.8,-58.92883
3589.9,-58.686021
3590,-60.793883
3590.1,-57.570008
3590.2,-56.893503
3590.3,-58.694548
3590.4,-59.713346
3590.5,-58.429918
3590.6,-59.391182
3590.7,-58.03634
3590.8,-59.40527
3590.9,-57.767643
3591,-58.609647
3591.1,-58.241067
3591.2,-58.442843
3591.3,-59.05601
3591.4,-59.303917
3591.5,-57.650049
3591.6,-57.952202
3591.7,-58.380849
3591.8,-58.455008
3591.9,-58.58443
3592,-60.332441
3592.1,-57.524751
3592.2,-57.529726
3592.3,-59.088198
3592.4,-58.96597
3592.5,-58.48899
3592.6,-56.919228
3592.7,-58.124516
3592.8,-57.981034
3592.9,-57.320258
3593,-58.960155
3593.1,-57.626133
3593.2,-58.127639
3593.3,-59.281909
3593.4,-57.892546
3593.5,-59.625775
3593.6,-58.85694
3593.7,-58.215016
3593.8,-59.32501
3593.9,-57.253807
3594,-58.301837
3594.1,-59.638738
3594.2,-59.625307
3594.3,-57.579354
3594.4,-58.908739
3594.5,-57.288549
3594.6,-59.890956
3594.7,-58.930594
3594.8,-60.315756
3594.9,-58.380114
3595,-58.61103
3595.1,-56.150802
3595.2,-59.045379
3595.3,-57.561599
3595.4,-57.435562
3595.5,-56.96915
3595.6,-58.196704
3595.7,-57.014531
3595.8,-59.004688
3595.9,-60.255959
3596,-58.727014
3596.1,-59.010909
3596.2,-57.457178
3596.3,-58.922498
3596.4,-59.394238
3596.5,-59.07783
3596.6,-59.067096
3596.7,-58.289504
3596.8,-59.825428
3596.9,-58.699744
3597,-57.79655
3597.1,-57.17514
3597.2,-57.181897
3597.3,-58.280085
3597.4,-60.53349
3597.5,-59.732302
3597.6,-57.611013
3597.7,-59.055709
3597.8,-59.452108
3597.9,-58.342499
3598,-58.021165
3598.1,-58.806939
3598.2,-58.749701
3598.3,-58.532194
3598.4,-59.236464
3598.5,-59.757188
3598.6,-59.536689
3598.7,-56.01633
3598.8,-59.186377
3598.9,-59.577946
3599,-58.186052
3599.1,-57.49153
3599.2,-58.498418
3599.3,-59.286922
3599.4,-59.089031
3599.5,-57.682567
3599.6,-57.631447
3599.7,-58.498998
3599.8,-59.689091
3599.9,-59.859115
3600,-57.004917
3600.1,-60.378614
3600.2,-59.233842
3600.3,-59.564401
3600.4,-58.248104
3600.5,-58.633291
3600.6,-57.309439
3600.7,-60.549616
3600.8,-59.398085
3600.9,-59.504601
3601,-58.923947
3601.1,-59.729618
3601.2,-58.204045
3601.3,-57.004953
3601.4,-58.180384
3601.5,-58.591221
3601.6,-57.96614
3601.7,-58.897888
3601.8,-59.090709
3601.9,-60.385276
3602,-59.616108
3602.1,-57.771314
3602.2,-58.723769
3602.3,-59.309958
3602.4,-59.903117
3602.5,-58.03145
3602.6,-57.256192
3602.7,-57.726306
3602.8,-58.244608
3602.9,-59.85975
3603,-59.087077
3603.1,-58.755032
3603.2,-56.98591
3603.3,-58.001638
3603.4,-58.065983
3603.5,-58.189536
3603.6,-58.61364
3603.7,-58.177807
3603.8,-55.852949
3603.9,-56.535125
3604,-59.151417
3604.1,-58.716364
3604.2,-59.494331
3604.3,-57.816228
3604.4,-60.356049
3604.5,-57.075681
3604.6,-58.078996
3604.7,-59.414006
3604.8,-57.891415
3604.9,-59.268421
3605,-59.129965
3605.1,-56.937157
3605.2,-58.212914
3605.3,-58.515884
3605.4,-59.79749
3605.5,-57.359707
3605.6,-58.505259
3605.7,-58.812533
3605.8,-58.47602
3605.9,-57.455408
3606,-59.638096
3606.1,-58.620584
3606.2,-59.218485
3606.3,-59.081923
3606.4,-57.763325
3606.5,-59.045021
3606.6,-57.606674
3606.7,-60.137095
3606.8,-58.439052
3606.9,-58.105165
3607,-57.61769
3607.1,-57.420183
3607.2,-59.005258
3607.3,-58.482342
3607.4,-59.560902
3607.5,-58.795301
3607.6,-59.824334
3607.7,-58.062906
3607.8,-58.248425
3607.9,-57.419502
3608,-58.913797
3608.1,-58.26329
3608.2,-58.251575
3608.3,-57.776666
3608.4,-57.385523
3608.5,-57.358166
3608.6,-57.618956
3608.7,-60.151384
3608.8,-58.519331
3608.9,-58.746468
3609,-57.179837
3609.1,-58.91771
3609.2,-57.495966
3609.3,-57.358601
3609.4,-57.387039
3609.5,-58.608813
3609.6,-59.3849
3609.7,-58.663721
3609.8,-56.486728
3609.9,-58.403839
3610,-58.939256
3610.1,-57.586883
3610.2,-58.130037
3610.3,-57.522934
3610.4,-57.784416
3610.5,-57.180306
3610.6,-57.749495
3610.7,-59.395292
3610.8,-58.493354
3610.9,-59.143908
3611,-57.050942
3611.1,-59.170965
3611.2,-59.058651
3611.3,-60.042194
3611.4,-59.079588
3611.5,-58.378089
3611.6,-58.804961
3611.7,-59.690541
3611.8,-58.708119
3611.9,-59.051808
3612,-59.290989
3612.1,-59.302558
3612.2,-57.944033
3612.3,-58.424548
3612.4,-59.573683
3612.5,-58.112818
3612.6,-59.705359
3612.7,-57.923719
3612.8,-59.607137
3612.9,-60.871089
3613,-57.514919
3613.1,-56.514329
3613.2,-58.015076
3613.3,-57.824859
3613.4,-56.570205
3613.5,-58.411448
3613.6,-59.408113
3613.7,-59.78128
3613.8,-56.329651
3613.9,-59.911107
3614,-57.079896
3614.1,-58.150513
3614.2,-58.69637
3614.3,-60.314875
3614.4,-58.947969
3614.5,-58.086406
3614.6,-57.772181
3614.7,-57.192182
3614.8,-59.22912
3614.9,-57.16548
3615,-58.568852
3615.1,-58.391801
3615.2,-59.325842
3615.3,-59.353183
3615.4,-59.094963
3615.5,-58.424079
3615.6,-59.275819
3615.7,-58.676918
3615.8,-58.103621
3615.9,-58.55794
3616,-58.631715
3616.1,-58.721929
3616.2,-58.266693
3616.3,-58.877322
3616.4,-58.94348
3616.5,-59.156658
3616.6,-58.067864
3616.7,-57.956441
3616.8,-58.260836
3616.9,-58.704063
3617,-58.499079
3617.1,-59.533766
3617.2,-58.956436
3617.3,-58.949512
3617.4,-57.67727
3617.5,-57.70068
3617.6,-58.599385
3617.7,-59.836435
3617.8,-61.372839
3617.9,-57.886849
3618,-57.483053
3618.1,-59.455672
3618.2,-60.574655
3618.3,-57.136181
3618.4,-58.246203
3618.5,-57.830293
3618.6,-58.024649
3618.7,-58.07715
3618.8,-57.715609
3618.9,-58.631725
3619,-55.144821
3619.1,-58.988286
3619.2,-58.627535
3619.3,-58.573987
3619.4,-58.51652
3619.5,-58.669597
3619.6,-57.094311
3619.7,-57.564908
3619.8,-58.237357
3619.9,-56.619595
3620,-57.76444
3620.1,-58.038891
3620.2,-59.443288
3620.3,-56.141738
3620.4,-58.932479
3620.5,-58.032395
3620.6,-56.140666
3620.7,-58.010037
3620.8,-57.481956
3620.9,-58.679255
3621,-56.683454
3621.1,-57.826642
3621.2,-57.680801
3621.3,-60.519588
3621.4,-58.862037
3621.5,-56.333071
3621.6,-56.737302
3621.7,-57.548679
3621.8,-58.809505
3621.9,-58.468529
3622,-56.421376
3622.1,-58.144087
3622.2,-58.389258
3622.3,-58.22483
3622.4,-56.120968
3622.5,-60.179115
3622.6,-59.359907
3622.7,-57.890932
3622.8,-58.635962
3622.9,-57.486746
3623,-60.31664
3623.1,-60.449587
3623.2,-58.179389
3623.3,-58.048614
3623.4,-57.034494
3623.5,-58.7912
3623.6,-58.760428
3623.7,-59.43095
3623.8,-59.746494
3623.9,-57.925662
3624,-60.718497
3624.1,-56.399145
3624.2,-58.333793
3624.3,-58.736511
3624.4,-59.684352
3624.5,-59.181587
3624.6,-60.031856
3624.7,-59.18095
3624.8,-58.511843
3624.9,-58.103991
3625,-59.507043
3625.1,-58.548693
3625.2,-58.321082
3625.3,-59.228923
3625.4,-57.060201
3625.5,-58.161504
3625.6,-59.200705
3625.7,-59.218289
3625.8,-56.512157
3625.9,-59.613043
3626,-58.076058
3626.1,-58.457786
3626.2,-57.832852
3626.3,-58.221877
3626.4,-58.591298
3626.5,-58.567241
3626.6,-58.823832
3626.7,-57.851162
3626.8,-59.26229
3626.9,-59.200117
3627,-59.128002
3627.1,-59.879307
3627.2,-57.572177
3627.3,-57.558996
3627.4,-59.707306
3627.5,-59.204808
3627.6,-58.52627
3627.7,-57.722723
3627.8,-58.804817
3627.9,-58.673724
3628,-58.243401
3628.1,-57.783437
3628.2,-57.072654
3628.3,-57.492571
3628.4,-60.248931
3628.5,-57.142845
3628.6,-59.825705
3628.7,-57.749447
3628.8,-59.338438
3628.9,-55.845602
3629,-59.339145
3629.1,-56.338279
3629.2,-60.300955
3629.3,-60.39835
3629.4,-59.456295
3629.5,-58.921905
3629.6,-59.6713
3629.7,-58.216068
3629.8,-59.608168
3629.9,-57.999526
3630,-59.217104
3630.1,-59.227981
3630.2,-58.307264
3630.3,-59.049685
3630.4,-59.302847
3630.5,-59.054518
3630.6,-57.95854
3630.7,-60.293916
3630.8,-57.397047
3630.9,-59.314176
3631,-58.918856
3631.1,-57.146304
3631.2,-59.95741
3631.3,-58.959458
3631.4,-60.03888
3631.5,-55.774912
3631.6,-54.221724
3631.7,-60.29371
3631.8,-60.123364
3631.9,-57.468844
3632,-58.075568
3632.1,-59.311257
3632.2,-58.492024
3632.3,-58.976035
3632.4,-58.679983
3632.5,-58.363468
3632.6,-57.695701
3632.7,-59.78762
3632.8,-59.239028
3632.9,-57.825755
3633,-57.377793
3633.1,-58.000334
3633.2,-57.870442
3633.3,-57.220082
3633.4,-60.910763
3633.5,-58.145375
3633.6,-58.080851
3633.7,-59.26174
3633.8,-57.557413
3633.9,-56.750637
3634,-59.578137
3634.1,-58.012231
3634.2,-58.570674
3634.3,-58.254708
3634.4,-58.355934
3634.5,-60.63999
3634.6,-59.935305
3634.7,-58.839506
3634.8,-58.216022
3634.9,-58.704818
3635,-57.931344
3635.1,-57.0853
3635.2,-59.862574
3635.3,-59.917968
3635.4,-59.196376
3635.5,-56.077627
3635.6,-57.692147
3635.7,-57.207469
3635.8,-60.672702
3635.9,-59.186016
3636,-56.981863
3636.1,-59.726722
3636.2,-58.198771
3636.3,-57.486288
3636.4,-59.387057
3636.5,-58.850875
3636.6,-56.87853
3636.7,-57.883724
3636.8,-58.323899
3636.9,-59.804549
3637,-58.332496
3637.1,-59.851418
3637.2,-59.362947
3637.3,-57.89132
3637.4,-59.117934
3637.5,-58.130839
3637.6,-55.191219
3637.7,-56.223393
3637.8,-58.234853
3637.9,-59.760052
3638,-58.87205
3638.1,-58.331007
3638.2,-58.612546
3638.3,-59.654071
3638.4,-57.239364
3638.5,-57.155144
3638.6,-58.934473
3638.7,-58.269746
3638.8,-58.544792
3638.9,-60.404951
3639,-58.771541
3639.1,-58.126801
3639.2,-59.754897
3639.3,-58.669349
3639.4,-58.795307
3639.5,-57.223073
3639.6,-58.268224
3639.7,-57.411651
3639.8,-58.397328
3639.9,-57.337622
3640,-57.553452
3640.1,-59.777158
3640.2,-58.878869
3640.3,-58.993328
3640.4,-59.952909
3640.5,-57.217867
3640.6,-56.760749
3640.7,-57.414604
3640.8,-58.411807
3640.9,-57.74295
3641,-57.441367
3641.1,-58.432649
3641.2,-58.698626
3641.3,-56.512364
3641.4,-58.048752
3641.5,-58.773546
3641.6,-57.041516
3641.7,-58.104524
3641.8,-59.254694
3641.9,-58.31075
3642,-58.48876
3642.1,-58.089344
3642.2,-57.425238
3642.3,-58.455431
3642.4,-59.196647
3642.5,-58.81078
3642.6,-59.692018
3642.7,-57.484055
3642.8,-59.259717
3642.9,-56.86185
3643,-58.167232
3643.1,-58.804315
3643.2,-59.247107
3643.3,-57.572312
3643.4,-58.57011
3643.5,-58.940707
3643.6,-58.795299
3643.7,-58.688625
3643.8,-57.610316
3643.9,-58.632013
3644,-59.956992
3644.1,-58.053818
3644.2,-56.397502
3644.3,-57.707722
3644.4,-58.308977
3644.5,-59.636312
3644.6,-58.158698
3644.7,-59.107175
3644.8,-58.324406
3644.9,-58.802824
3645,-56.91024
3645.1,-61.335178
3645.2,-58.31106
3645.3,-58.049026
3645.4,-56.890562
3645.5,-58.964758
3645.6,-59.079202
3645.7,-58.919401
3645.8,-58.144176
3645.9,-57.202089
3646,-59.861715
3646.1,-59.455813
3646.2,-57.514838
3646.3,-60.70584
3646.4,-56.092297
3646.5,-60.107522
3646.6,-58.307771
3646.7,-58.151368
3646.8,-58.476624
3646.9,-58.127186
3647,-59.134312
3647.1,-57.629978
3647.2,-57.644385
3647.3,-57.18849
3647.4,-57.021841
3647.5,-55.861892
3647.6,-55.2202
3647.7,-58.545892
3647.8,-57.569953
3647.9,-56.70104
3648,-59.645575
3648.1,-59.808197
3648.2,-61.071049
3648.3,-59.092743
3648.4,-58.116365
3648.5,-58.911755
3648.6,-58.32933
3648.7,-57.446217
3648.8,-58.609085
3648.9,-57.736086
3649,-60.147548
3649.1,-59.074384
3649.2,-58.512506
3649.3,-58.380008
3649.4,-57.698149
3649.5,-58.108071
3649.6,-57.209033
3649.7,-61.098413
3649.8,-59.033727
3649.9,-57.376192
3650,-58.676149
3650.1,-58.136959
3650.2,-56.992315
3650.3,-59.305711
3650.4,-58.998734
3650.5,-58.839119
3650.6,-57.777755
3650.7,-59.687614
3650.8,-58.010443
3650.9,-58.157315
3651,-58.695621
3651.1,-57.92438
3651.2,-59.646357
3651.3,-57.403482
3651.4,-58.744889
3651.5,-58.623535
3651.6,-58.793654
3651.7,-60.941656
3651.8,-59.084854
3651.9,-60.087904
3652,-58.309104
3652.1,-59.414588
3652.2,-59.847232
3652.3,-58.682679
3652.4,-59.323933
3652.5,-59.429437
3652.6,-58.808494
3652.7,-59.009134
3652.8,-56.534076
3652.9,-59.933656
3653,-59.572404
3653.1,-59.667429
3653.2,-57.544657
3653.3,-58.487829
3653.4,-58.991421
3653.5,-59.235983
3653.6,-58.789307
3653.7,-57.364565
3653.8,-59.77668
3653.9,-57.081862
3654,-57.96731
3654.1,-57.712882
3654.2,-59.861723
3654.3,-58.808645
3654.4,-58.252306
3654.5,-57.823386
3654.6,-58.111546
3654.7,-58.110482
3654.8,-57.693361
3654.9,-57.282234
3655,-58.273112
3655.1,-58.517789
3655.2,-59.041248
3655.3,-56.891234
3655.4,-59.777627
3655.5,-58.319763
3655.6,-58.371471
3655.7,-57.694127
3655.8,-58.585721
3655.9,-56.931569
3656,-60.645304
3656.1,-59.427159
3656.2,-58.564747
3656.3,-57.412886
3656.4,-59.177553
3656.5,-57.841279
3656.6,-59.245325
3656.7,-57.562542
3656.8,-58.3361
3656.9,-59.522916
3657,-58.833547
3657.1,-59.383159
3657.2,-57.123118
3657.3,-59.766702
3657.4,-58.913536
3657.5,-59.036191
3657.6,-57.645189
3657.7,-59.013837
3657.8,-57.617868
3657.9,-59.446883
3658,-58.237462
3658.1,-59.269982
3658.2,-57.272384
3658.3,-58.343472
3658.4,-58.254837
3658.5,-58.973053
3658.6,-58.761294
3658.7,-57.906203
3658.8,-59.538978
3658.9,-60.410147
3659,-58.272569
3659.1,-58.592147
3659.2,-59.381097
3659.3,-56.722454
3659.4,-59.53646
3659.5,-59.356809
3659.6,-61.526702
3659.7,-58.268595
3659.8,-59.561617
3659.9,-57.713424
3660,-58.129266
3660.1,-60.233518
3660.2,-58.699876
3660.3,-57.573779
3660.4,-58.6422
3660.5,-59.421166
3660.6,-58.972325
3660.7,-59.883191
3660.8,-57.420513
3660.9,-59.806712
3661,-58.84007
3661.1,-58.455496
3661.2,-58.375081
3661.3,-59.819752
3661.4,-58.699743
3661.5,-57.482276
3661.6,-60.542674
3661.7,-58.506313
3661.8,-57.34176
3661.9,-57.853066
3662,-57.968298
3662.1,-59.140274
3662.2,-58.453663
3662.3,-57.412397
3662.4,-58.087024
3662.5,-58.428504
3662.6,-59.96982
3662.7,-58.565064
3662.8,-57.785334
3662.9,-57.080777
3663,-57.558443
3663.1,-57.005605
3663.2,-59.091383
3663.3,-56.424697
3663.4,-57.972852
3663.5,-58.630824
3663.6,-59.453296
3663.7,-59.103339
3663.8,-58.251112
3663.9,-58.582637
3664,-58.938932
3664.1,-57.71379
3664.2,-58.913703
3664.3,-57.178133
3664.4,-58.815694
3664.5,-58.655943
3664.6,-59.508847
3664.7,-58.99326
3664.8,-58.040926
3664.9,-59.188106
3665,-58.629456
3665.1,-59.504372
3665.2,-58.37174
3665.3,-57.215672
3665.4,-58.812177
3665.5,-57.478145
3665.6,-58.06028
3665.7,-59.349483
3665.8,-57.941131
3665.9,-57.032583
3666,-60.703416
3666.1,-59.626009
3666.2,-58.50516
3666.3,-58.921055
3666.4,-57.914715
3666.5,-57.591443
3666.6,-56.672231
3666.7,-56.673437
3666.8,-58.061616
3666.9,-59.641417
3667,-59.321335
3667.1,-59.530436
3667.2,-58.602517
3667.3,-57.549361
3667.4,-59.788535
3667.5,-59.138078
3667.6,-60.59458
3667.7,-59.485615
3667.8,-58.565731
3667.9,-58.906808
3668,-59.688523
3668.1,-56.096756
3668.2,-59.683486
3668.3,-58.490346
3668.4,-56.851166
3668.5,-59.833033
3668.6,-58.205435
3668.7,-58.889794
3668.8,-57.554451
3668.9,-59.539035
3669,-58.80463
3669.1,-58.181783
3669.2,-58.418258
3669.3,-58.808186
3669.4,-60.301896
3669.5,-57.464961
3669.6,-57.697204
3669.7,-58.090593
3669.8,-57.880747
3669.9,-58.509534
3670,-58.640709
3670.1,-59.354298
3670.2,-56.468746
3670.3,-59.652998
3670.4,-58.132847
3670.5,-58.320313
3670.6,-58.14483
3670.7,-59.495514
3670.8,-58.665181
3670.9,-57.874821
3671,-57.777104
3671.1,-58.038803
3671.2,-57.628606
3671.3,-60.648814
3671.4,-58.28739
3671.5,-57.466551
3671.6,-59.317689
3671.7,-56.251417
3671.8,-57.00667
3671.9,-57.321359
3672,-59.439057
3672.1,-57.774837
3672.2,-57.991897
3672.3,-56.812599
3672.4,-59.210804
3672.5,-58.644247
3672.6,-58.760849
3672.7,-58.773505
3672.8,-59.331059
3672.9,-58.370342
3673,-58.522609
3673.1,-58.006029
3673.2,-57.875974
3673.3,-58.859719
3673.4,-57.687485
3673.5,-57.884841
3673.6,-57.411406
3673.7,-59.649459
3673.8,-57.211332
3673.9,-58.067207
3674,-57.766022
3674.1,-58.29403
3674.2,-58.667286
3674.3,-58.161432
3674.4,-57.328794
3674.5,-60.559365
3674.6,-60.029864
3674.7,-57.925989
3674.8,-60.233972
3674.9,-57.99099
3675,-59.189739
3675.1,-58.478473
3675.2,-59.121336
3675.3,-56.584889
3675.4,-59.516692
3675.5,-58.42233
3675.6,-57.888275
3675.7,-57.637325
3675.8,-58.565198
3675.9,-58.159368
3676,-59.947847
3676.1,-58.002347
3676.2,-60.134276
3676.3,-57.740871
3676.4,-57.275047
3676.5,-58.656212
3676.6,-58.964837
3676.7,-57.551072
3676.8,-60.17737
3676.9,-58.77613
3677,-57.070249
3677.1,-59.075077
3677.2,-59.42656
3677.3,-58.151128
3677.4,-57.91861
3677.5,-56.922679
3677.6,-59.082951
3677.7,-59.826575
3677.8,-57.85424
3677.9,-59.200935
3678,-59.536429
3678.1,-58.763867
3678.2,-59.318933
3678.3,-58.668784
3678.4,-59.857556
3678.5,-58.578299
3678.6,-59.295364
3678.7,-56.986035
3678.8,-57.565481
3678.9,-57.476061
3679,-57.943998
3679.1,-59.297053
3679.2,-57.328403
3679.3,-58.01977
3679.4,-59.375847
3679.5,-60.025777
3679.6,-59.323493
3679.7,-57.885672
3679.8,-58.977362
3679.9,-59.437907
3680,-59.617099
3680.1,-58.018978
3680.2,-57.666036
3680.3,-59.179253
3680.4,-56.86792
3680.5,-60.552476
3680.6,-57.775718
3680.7,-58.811712
3680.8,-58.549488
3680.9,-57.857674
3681,-58.181264
3681.1,-57.649384
3681.2,-58.918586
3681.3,-58.347046
3681.4,-59.048393
3681.5,-58.242466
3681.6,-57.105062
3681.7,-56.900511
3681.8,-58.62949
3681.9,-57.517304
3682,-58.976831
3682.1,-58.195105
3682.2,-59.763425
3682.3,-58.116861
3682.4,-57.675952
3682.5,-56.513207
3682.6,-60.03895
3682.7,-59.952156
3682.8,-59.472022
3682.9,-59.751112
3683,-59.754555
3683.1,-59.992099
3683.2,-58.65056
3683.3,-58.905272
3683.4,-59.91675
3683.5,-57.67141
3683.6,-58.704422
3683.7,-56.6128
3683.8,-58.995303
3683.9,-58.503382
3684,-59.431009
3684.1,-59.438259
3684.2,-57.87154
3684.3,-57.87156
3684.4,-58.249461
3684.5,-59.636029
3684.6,-59.301145
3684.7,-58.485559
3684.8,-58.210765
3684.9,-61.143985
3685,-58.224045
3685.1,-57.959381
3685.2,-59.234689
3685.3,-58.193864
3685.4,-58.17051
3685.5,-57.520504
3685.6,-57.894791
3685.7,-59.395168
3685.8,-59.202758
3685.9,-59.815303
3686,-58.739847
3686.1,-59.450105
3686.2,-56.142316
3686.3,-59.030852
3686.4,-57.214659
3686.5,-58.313478
3686.6,-58.085531
3686.7,-58.599248
3686.8,-58.786968
3686.9,-59.158847
3687,-59.298916
3687.1,-59.518019
3687.2,-57.0703
3687.3,-58.409783
3687.4,-58.900423
3687.5,-56.786216
3687.6,-58.53874
3687.7,-58.454748
3687.8,-56.833579
3687.9,-59.711645
3688,-56.388848
3688.1,-58.399618
3688.2,-58.457044
3688.3,-57.24189
3688.4,-58.074498
3688.5,-58.673729
3688.6,-57.598235
3688.7,-59.388833
3688.8,-58.0286
3688.9,-58.135937
3689,-59.08091
3689.1,-59.626116
3689.2,-58.334244
3689.3,-57.714597
3689.4,-58.438208
3689.5,-57.878083
3689.6,-55.940255
3689.7,-57.209023
3689.8,-57.547519
3689.9,-57.554231
3690,-57.542202
3690.1,-58.406742
3690.2,-57.356264
3690.3,-57.343834
3690.4,-59.795175
3690.5,-58.465755
3690.6,-57.987667
3690.7,-59.188396
3690.8,-57.170773
3690.9,-56.418311
3691,-59.767228
3691.1,-56.080817
3691.2,-58.905965
3691.3,-58.67582
3691.4,-59.304403
3691.5,-59.135828
3691.6,-58.156168
3691.7,-59.559337
3691.8,-57.367656
3691.9,-59.043703
3692,-60.314769
3692.1,-57.79823
3692.2,-58.573344
3692.3,-57.657091
3692.4,-58.94941
3692.5,-59.720976
3692.6,-59.567985
3692.7,-58.558904
3692.8,-57.027561
3692.9,-60.349578
3693,-58.668123
3693.1,-57.479244
3693.2,-58.61481
3693.3,-59.433956
3693.4,-58.939912
3693.5,-59.116939
3693.6,-58.355118
3693.7,-56.453582
3693.8,-57.931352
3693.9,-57.534351
3694,-57.312058
3694.1,-60.285258
3694.2,-59.389627
3694.3,-58.081573
3694.4,-59.354065
3694.5,-58.59417
3694.6,-59.839576
3694.7,-58.143006
3694.8,-58.460118
3694.9,-58.352528
3695,-57.941281
3695.1,-57.931828
3695.2,-60.335689
3695.3,-57.992846
3695.4,-58.456345
3695.5,-59.556701
3695.6,-58.490915
3695.7,-59.139576
3695.8,-56.675454
3695.9,-57.131562
3696,-59.462905
3696.1,-58.315527
3696.2,-60.319485
3696.3,-56.5806
3696.4,-60.050606
3696.5,-58.683501
3696.6,-58.333443
3696.7,-58.170245
3696.8,-58.796252
3696.9,-58.328442
3697,-58.613471
3697.1,-59.666589
3697.2,-58.598045
3697.3,-56.77803
3697.4,-59.897204
3697.5,-60.292614
3697.6,-59.364325
3697.7,-57.699096
3697.8,-57.917206
3697.9,-60.019284
3698,-57.731429
3698.1,-58.491745
3698.2,-59.182245
3698.3,-58.395498
3698.4,-58.919305
3698.5,-59.202689
3698.6,-58.457698
3698.7,-60.631805
3698.8,-59.702693
3698.9,-58.76536
3699,-59.538978
3699.1,-59.51908
3699.2,-60.459331
3699.3,-58.269464
3699.4,-59.601355
3699.5,-58.616721
3699.6,-60.240749
3699.7,-58.239656
3699.8,-57.713917
3699.9,-58.775096
3700,-57.97339
3700.1,-59.045772
3700.2,-60.555929
3700.3,-59.586127
3700.4,-60.302027
3700.5,-56.741817
3700.6,-60.247533
3700.7,-59.3342
3700.8,-58.324434
3700.9,-57.536409
3701,-59.189155
3701.1,-57.473301
3701.2,-59.400838
3701.3,-57.57271
3701.4,-57.306291
3701.5,-59.994676
3701.6,-56.039529
3701.7,-58.232034
3701.8,-58.344133
3701.9,-60.025081
3702,-60.995893
3702.1,-59.079442
3702.2,-59.009437
3702.3,-58.958747
3702.4,-57.02609
3702.5,-61.058862
3702.6,-58.216387
3702.7,-58.377448
3702.8,-58.22314
3702.9,-58.30374
3703,-58.97964
3703.1,-58.140599
3703.2,-57.878664
3703.3,-58.536601
3703.4,-57.903283
3703.5,-59.83235
3703.6,-57.74321
3703.7,-59.006605
3703.8,-56.563007
3703.9,-59.359657
3704,-57.593431
3704.1,-58.791232
3704.2,-58.732374
3704.3,-58.001821
3704.4,-59.717994
3704.5,-58.702216
3704.6,-58.920167
3704.7,-57.26857
3704.8,-59.335451
3704.9,-56.528833
3705,-59.326698
3705.1,-58.850247
3705.2,-60.359712
3705.3,-58.689934
3705.4,-59.223799
3705.5,-57.83959
3705.6,-58.980842
3705.7,-58.11326
3705.8,-58.087322
3705.9,-60.328833
3706,-58.94323
3706.1,-59.589598
3706.2,-58.281347
3706.3,-57.039892
3706.4,-58.924682
3706.5,-58.019428
3706.6,-58.21202
3706.7,-58.475728
3706.8,-59.300799
3706.9,-59.324098
3707,-59.975917
3707.1,-57.692389
3707.2,-58.594962
3707.3,-59.200217
3707.4,-57.863464
3707.5,-58.077968
3707.6,-61.000628
3707.7,-59.286873
3707.8,-57.76096
3707.9,-58.699434
3708,-58.003968
3708.1,-59.148722
3708.2,-60.245134
3708.3,-57.179479
3708.4,-59.502868
3708.5,-57.766634
3708.6,-59.218795
3708.7,-57.697323
3708.8,-57.061092
3708.9,-58.247386
3709,-57.166025
3709.1,-58.027176
3709.2,-56.928936
3709.3,-59.557407
3709.4,-57.29393
3709.5,-59.061807
3709.6,-59.441964
3709.7,-58.974566
3709.8,-58.731613
3709.9,-58.590746
3710,-58.176315
3710.1,-58.403413
3710.2,-57.589336
3710.3,-60.208752
3710.4,-56.56779
3710.5,-57.242153
3710.6,-56.668036
3710.7,-58.005006
3710.8,-56.930962
3710.9,-57.70821
3711,-56.769651
3711.1,-57.967736
3711.2,-58.279293
3711.3,-57.28851
3711.4,-57.474021
3711.5,-58.448863
3711.6,-56.552954
3711.7,-59.575273
3711.8,-57.394614
3711.9,-57.921695
3712,-55.775235
3712.1,-59.106916
3712.2,-59.281387
3712.3,-57.522447
3712.4,-58.830599
3712.5,-58.503034
3712.6,-57.122089
3712.7,-58.03168
3712.8,-60.730823
3712.9,-59.427046
3713,-57.992561
3713.1,-57.594796
3713.2,-58.549409
3713.3,-56.630652
3713.4,-59.406493
3713.5,-57.100983
3713.6,-58.72513
3713.7,-57.726931
3713.8,-57.109358
3713.9,-58.421033
3714,-60.043416
3714.1,-57.56416
3714.2,-57.250142
3714.3,-58.083648
3714.4,-59.241153
3714.5,-56.283212
3714.6,-58.23153
3714.7,-58.576306
3714.8,-58.889162
3714.9,-58.404888
3715,-60.400745
3715.1,-60.314549
3715.2,-58.234533
3715.3,-57.49974
3715.4,-60.21138
3715.5,-57.035006
3715.6,-59.878704
3715.7,-58.809903
3715.8,-59.398073
3715.9,-58.841348
3716,-60.369837
3716.1,-57.357513
3716.2,-56.808413
3716.3,-58.654398
3716.4,-57.614166
3716.5,-57.580922
3716.6,-58.913272
3716.7,-61.106682
3716.8,-58.797835
3716.9,-58.064185
3717,-61.077028
3717.1,-59.130468
3717.2,-56.917622
3717.3,-57.960476
3717.4,-57.678875
3717.5,-58.888562
3717.6,-57.913346
3717.7,-58.577137
3717.8,-57.385479
3717.9,-59.040209
3718,-58.764612
3718.1,-58.012748
3718.2,-58.374106
3718.3,-59.430662
3718.4,-57.922876
3718.5,-58.766158
3718.6,-58.955968
3718.7,-60.520587
3718.8,-58.43209
3718.9,-58.631974
3719,-59.019252
3719.1,-58.320322
3719.2,-58.866737
3719.3,-57.524984
3719.4,-58.37734
3719.5,-59.742764
3719.6,-58.646875
3719.7,-59.900051
3719.8,-59.909083
3719.9,-59.254524
3720,-58.308848
3720.1,-58.003078
3720.2,-59.444135
3720.3,-57.920632
3720.4,-57.951409
3720.5,-58.217645
3720.6,-56.376337
3720.7,-59.934986
3720.8,-60.046536
3720.9,-57.209072
3721,-58.498518
3721.1,-58.777166
3721.2,-59.235807
3721.3,-58.237184
3721.4,-58.270054
3721.5,-59.090829
3721.6,-59.163358
3721.7,-58.706083
3721.8,-57.643791
3721.9,-58.449266
3722,-58.392336
3722.1,-57.664772
3722.2,-57.626228
3722.3,-57.342266
3722.4,-57.903416
3722.5,-56.302535
3722.6,-57.531254
3722.7,-57.641882
3722.8,-59.248202
3722.9,-55.652634
3723,-57.065817
3723.1,-57.996686
3723.2,-60.155196
3723.3,-61.0433
3723.4,-57.789378
3723.5,-60.105306
3723.6,-57.619556
3723.7,-60.090168
3723.8,-58.558769
3723.9,-59.00919
3724,-58.428588
3724.1,-57.283076
3724.2,-57.049153
3724.3,-61.141726
3724.4,-59.787676
3724.5,-59.172907
3724.6,-56.086497
3724.7,-58.935034
3724.8,-59.041546
3724.9,-59.458875
3725,-57.851807
3725.1,-58.669966
3725.2,-58.381344
3725.3,-57.170304
3725.4,-58.789121
3725.5,-58.502784
3725.6,-58.270278
3725.7,-57.710156
3725.8,-58.121068
3725.9,-57.862533
3726,-58.316853
3726.1,-60.003164
3726.2,-58.50216
3726.3,-58.58247
3726.4,-58.695712
3726.5,-58.960286
3726.6,-57.894748
3726.7,-58.748732
3726.8,-58.337083
3726.9,-57.633284
3727,-56.646024
3727.1,-58.527715
3727.2,-58.648463
3727.3,-58.381312
3727.4,-59.23617
3727.5,-59.164633
3727.6,-58.002249
3727.7,-60.16629
3727.8,-59.568022
3727.9,-57.950204
3728,-60.418979
3728.1,-59.768653
3728.2,-58.256938
3728.3,-59.163443
3728.4,-59.850668
3728.5,-59.336453
3728.6,-58.783926
3728.7,-58.598258
3728.8,-58.66778
3728.9,-58.417597
3729,-59.12254
3729.1,-57.959529
3729.2,-58.373814
3729.3,-59.166325
3729.4,-60.44445
3729.5,-59.048587
3729.6,-58.77806
3729.7,-59.754062
3729.8,-59.847202
3729.9,-58.345105
3730,-59.719134
3730.1,-59.064141
3730.2,-56.731057
3730.3,-59.009697
3730.4,-59.554074
3730.5,-58.59767
3730.6,-59.683689
3730.7,-59.624971
3730.8,-59.400939
3730.9,-59.010776
3731,-56.747846
3731.1,-58.146171
3731.2,-58.014772
3731.3,-60.20855
3731.4,-57.739154
3731.5,-58.257252
3731.6,-60.075634
3731.7,-58.806976
3731.8,-59.396884
3731.9,-58.413811
3732,-58.402803
3732.1,-59.254739
3732.2,-58.15063
3732.3,-58.270216
3732.4,-57.873939
3732.5,-58.07304
3732.6,-59.400296
3732.7,-57.499967
3732.8,-58.826175
3732.9,-58.842043
3733,-58.197372
3733.1,-58.545289
3733.2,-58.540871
3733.3,-56.876856
3733.4,-59.106082
3733.5,-58.509032
3733.6,-58.56119
3733.7,-58.67072
3733.8,-59.328286
3733.9,-56.426709
3734,-56.537731
3734.1,-57.532902
3734.2,-59.559689
3734.3,-59.466328
3734.4,-59.450266
3734.5,-56.752353
3734.6,-58.11241
3734.7,-61.789901
3734.8,-57.283177
3734.9,-58.991953
3735,-56.943052
3735.1,-59.580138
3735.2,-58.226126
3735.3,-57.898945
3735.4,-56.365851
3735.5,-57.281435
3735.6,-56.857433
3735.7,-57.877451
3735.8,-59.429957
3735.9,-59.995937
3736,-58.70045
3736.1,-57.842066
3736.2,-57.092346
3736.3,-59.039688
3736.4,-60.450578
3736.5,-56.822041
3736.6,-57.154207
3736.7,-58.805541
3736.8,-58.328268
3736.9,-57.982774
3737,-57.281538
3737.1,-58.449146
3737.2,-58.051897
3737.3,-57.658292
3737.4,-58.585573
3737.5,-58.632368
3737.6,-59.792713
3737.7,-58.405981
3737.8,-57.561131
3737.9,-57.244794
3738,-59.933492
3738.1,-58.626516
3738.2,-59.071932
3738.3,-59.39842
3738.4,-57.316694
3738.5,-57.609958
3738.6,-59.921087
3738.7,-57.614694
3738.8,-58.639633
3738.9,-57.606505
3739,-59.693487
3739.1,-58.946279
3739.2,-58.450206
3739.3,-57.786594
3739.4,-57.360865
3739.5,-60.313372
3739.6,-56.457019
3739.7,-57.694417
3739.8,-58.71607
3739.9,-57.735617
3740,-58.938286
3740.1,-58.617433
3740.2,-57.440631
3740.3,-58.527269
3740.4,-58.742411
3740.5,-58.830366
3740.6,-57.703728
3740.7,-59.768237
3740.8,-58.235813
3740.9,-58.548678
3741,-60.054718
3741.1,-58.717446
3741.2,-57.928407
3741.3,-59.854112
3741.4,-59.11753
3741.5,-57.553213
3741.6,-59.013186
3741.7,-59.202261
3741.8,-57.986715
3741.9,-59.095767
3742,-57.184151
3742.1,-58.512201
3742.2,-58.92502
3742.3,-59.089156
3742.4,-60.877934
3742.5,-58.090922
3742.6,-58.638546
3742.7,-59.059963
3742.8,-58.870272
3742.9,-58.78997
3743,-56.966134
3743.1,-59.269714
3743.2,-56.351933
3743.3,-57.137525
3743.4,-58.333095
3743.5,-59.162354
3743.6,-57.802181
3743.7,-58.124163
3743.8,-57.967115
3743.9,-58.810416
3744,-58.673504
3744.1,-58.834992
3744.2,-59.1739
3744.3,-58.871508
3744.4,-56.806038
3744.5,-59.44789
3744.6,-58.518796
3744.7,-58.527891
3744.8,-58.743243
3744.9,-60.046646
3745,-58.13075
3745.1,-56.902367
3745.2,-57.830941
3745.3,-58.169635
3745.4,-57.611954
3745.5,-57.918118
3745.6,-59.207711
3745.7,-57.977834
3745.8,-59.193668
3745.9,-60.086082
3746,-59.264016
3746.1,-58.793472
3746.2,-58.031888
3746.3,-58.878376
3746.4,-57.943103
3746.5,-58.34968
3746.6,-58.191329
3746.7,-58.805988
3746.8,-57.072532
3746.9,-58.66821
3747,-58.012082
3747.1,-58.528808
3747.2,-57.00022
3747.3,-59.313042
3747.4,-58.236954
3747.5,-58.238699
3747.6,-58.617937
3747.7,-58.834407
3747.8,-58.003239
3747.9,-58.871755
3748,-58.121127
3748.1,-56.98336
3748.2,-59.636605
3748.3,-60.067506
3748.4,-59.053669
3748.5,-58.190949
3748.6,-59.373131
3748.7,-56.149704
3748.8,-57.428946
3748.9,-56.236749
3749,-58.373117
3749.1,-57.215177
3749.2,-57.83756
3749.3,-60.078553
3749.4,-59.331821
3749.5,-58.615296
3749.6,-59.299947
3749.7,-58.920053
3749.8,-59.204653
3749.9,-59.17189
3750,-58.48065
3750.1,-55.929956
3750.2,-59.6861
3750.3,-60.83237
3750.4,-56.952744
3750.5,-58.635375
3750.6,-56.860902
3750.7,-60.220885
3750.8,-59.585556
3750.9,-60.288807
3751,-59.272713
3751.1,-58.386512
3751.2,-59.057378
3751.3,-59.471147
3751.4,-58.633898
3751.5,-59.178974
3751.6,-60.380261
3751.7,-59.113584
3751.8,-58.707033
3751.9,-58.667471
3752,-58.537756
3752.1,-57.125716
3752.2,-59.88964
3752.3,-59.56665
3752.4,-59.172243
3752.5,-59.463169
3752.6,-59.488483
3752.7,-60.197173
3752.8,-58.081153
3752.9,-58.561069
3753,-58.648007
3753.1,-58.238431
3753.2,-58.246862
3753.3,-58.759441
3753.4,-57.780866
3753.5,-58.621993
3753.6,-59.105201
3753.7,-57.854719
3753.8,-59.741697
3753.9,-58.840914
3754,-58.925993
3754.1,-59.029491
3754.2,-59.590088
3754.3,-58.244425
3754.4,-57.420092
3754.5,-57.957358
3754.6,-58.25082
3754.7,-58.85134
3754.8,-59.151972
3754.9,-60.600024
3755,-59.084022
3755.1,-58.776551
3755.2,-59.905385
3755.3,-58.114879
3755.4,-58.453403
3755.5,-57.544277
3755.6,-59.084573
3755.7,-59.414594
3755.8,-58.317773
3755.9,-59.590668
3756,-59.67378
3756.1,-60.489691
3756.2,-58.774337
3756.3,-58.249709
3756.4,-58.621871
3756.5,-58.300815
3756.6,-58.134327
3756.7,-58.570334
3756.8,-57.518581
3756.9,-58.472021
3757,-58.28081
3757.1,-60.789303
3757.2,-60.10822
3757.3,-59.047771
3757.4,-59.512173
3757.5,-59.050724
3757.6,-59.124842
3757.7,-58.991476
3757.8,-58.168579
3757.9,-59.371935
3758,-60.46859
3758.1,-59.15454
3758.2,-59.132179
3758.3,-58.282538
3758.4,-60.352018
3758.5,-59.141197
3758.6,-59.065493
3758.7,-59.23781
3758.8,-59.022971
3758.9,-57.659279
3759,-57.473697
3759.1,-59.624515
3759.2,-59.569503
3759.3,-58.114039
3759.4,-59.320234
3759.5,-57.316139
3759.6,-59.703496
3759.7,-58.387848
3759.8,-58.506766
3759.9,-60.917918
3760,-58.97341
3760.1,-59.412198
3760.2,-58.088671
3760.3,-58.059364
3760.4,-58.900326
3760.5,-58.548013
3760.6,-57.92421
3760.7,-57.883259
3760.8,-59.196572
3760.9,-57.735672
3761,-58.979272
3761.1,-58.875788
3761.2,-58.7801
3761.3,-58.036378
3761.4,-57.289118
3761.5,-56.266712
3761.6,-57.732609
3761.7,-58.894345
3761.8,-58.463926
3761.9,-58.14679
3762,-58.09869
3762.1,-58.905503
3762.2,-55.351991
3762.3,-58.817884
3762.4,-57.416273
3762.5,-57.850671
3762.6,-59.0123
3762.7,-57.321493
3762.8,-58.577085
3762.9,-58.481424
3763,-58.708552
3763.1,-59.341522
3763.2,-58.792412
3763.3,-58.808491
3763.4,-57.867543
3763.5,-59.526562
3763.6,-58.88304
3763.7,-60.041098
3763.8,-59.089105
3763.9,-60.234005
3764,-57.472718
3764.1,-59.696031
3764.2,-58.415978
3764.3,-58.812784
3764.4,-56.186469
3764.5,-58.947942
3764.6,-58.894473
3764.7,-58.840589
3764.8,-59.33661
3764.9,-58.763712
3765,-58.644163
3765.1,-57.881501
3765.2,-57.013161
3765.3,-57.818545
3765.4,-59.071637
3765.5,-58.657953
3765.6,-59.514481
3765.7,-58.248322
3765.8,-58.174345
3765.9,-58.432046
3766,-58.298459
3766.1,-59.667416
3766.2,-58.021238
3766.3,-56.609474
3766.4,-58.420818
3766.5,-58.737851
3766.6,-59.069574
3766.7,-59.764802
3766.8,-60.658707
3766.9,-58.53682
3767,-59.180722
3767.1,-58.137007
3767.2,-57.281822
3767.3,-59.49302
3767.4,-57.720198
3767.5,-55.976819
3767.6,-56.908767
3767.7,-58.648304
3767.8,-56.865303
3767.9,-56.31573
3768,-57.579168
3768.1,-58.686413
3768.2,-57.788668
3768.3,-58.538834
3768.4,-57.947094
3768.5,-59.255134
3768.6,-57.063578
3768.7,-59.474832
3768.8,-57.420727
3768.9,-56.719353
3769,-58.759184
3769.1,-58.116842
3769.2,-58.245082
3769.3,-58.119445
3769.4,-59.121986
3769.5,-57.271556
3769.6,-59.191234
3769.7,-58.569355
3769.8,-59.108714
3769.9,-59.489214
3770,-57.943503
3770.1,-58.967233
3770.2,-58.750345
3770.3,-58.522728
3770.4,-58.921122
3770.5,-60.064991
3770.6,-58.278525
3770.7,-57.709788
3770.8,-58.807545
3770.9,-57.530447
3771,-58.042828
3771.1,-58.89941
3771.2,-58.177906
3771.3,-58.266488
3771.4,-58.076582
3771.5,-56.652803
3771.6,-58.240774
3771.7,-57.801237
3771.8,-57.943023
3771.9,-59.275535
3772,-58.435922
3772.1,-58.036907
3772.2,-58.427683
3772.3,-57.845643
3772.4,-60.407233
3772.5,-58.556378
3772.6,-58.316124
3772.7,-57.423929
3772.8,-57.153712
3772.9,-59.070517
3773,-59.073794
3773.1,-56.871129
3773.2,-56.03765
3773.3,-59.480764
3773.4,-59.662854
3773.5,-56.895866
3773.6,-59.377105
3773.7,-56.851467
3773.8,-57.083798
3773.9,-57.288357
3774,-58.776791
3774.1,-59.77364
3774.2,-56.594441
3774.3,-58.084477
3774.4,-59.030669
3774.5,-58.825867
3774.6,-59.333375
3774.7,-59.680468
3774.8,-58.286155
3774.9,-57.693308
3775,-57.443756
3775.1,-58.377622
3775.2,-58.114518
3775.3,-57.705549
3775.4,-59.563254
3775.5,-58.100773
3775.6,-59.298134
3775.7,-56.767551
3775.8,-58.929766
3775.9,-59.416743
3776,-57.499512
3776.1,-58.654666
3776.2,-57.357739
3776.3,-57.018081
3776.4,-59.096123
3776.5,-58.873905
3776.6,-59.275738
3776.7,-59.326081
3776.8,-57.286067
3776.9,-57.91093
3777,-57.776061
3777.1,-59.68875
3777.2,-58.227029
3777.3,-58.334302
3777.4,-58.166673
3777.5,-56.793529
3777.6,-58.213403
3777.7,-57.269898
3777.8,-58.371959
3777.9,-59.110394
3778,-58.118405
3778.1,-55.449014
3778.2,-57.854355
3778.3,-60.454061
3778.4,-58.765143
3778.5,-60.193001
3778.6,-57.861006
3778.7,-60.09919
3778.8,-58.595353
3778.9,-57.736039
3779,-58.709049
3779.1,-56.642126
3779.2,-57.932896
3779.3,-58.512907
3779.4,-57.875786
3779.5,-59.322708
3779.6,-58.097927
3779.7,-57.970982
3779.8,-58.672487
3779.9,-59.226865
3780,-59.595014
3780.1,-57.974346
3780.2,-58.359255
3780.3,-59.914609
3780.4,-57.328698
3780.5,-57.765519
3780.6,-57.545154
3780.7,-57.869164
3780.8,-58.64498
3780.9,-56.979819
3781,-58.359799
3781.1,-59.203067
3781.2,-59.800907
3781.3,-57.841218
3781.4,-58.131515
3781.5,-59.627342
3781.6,-57.50067
3781.7,-59.187845
3781.8,-57.983358
3781.9,-58.896459
3782,-59.133357
3782.1,-55.966194
3782.2,-57.496103
3782.3,-59.609505
3782.4,-57.445114
3782.5,-58.634379
3782.6,-58.184646
3782.7,-58.767755
3782.8,-58.184592
3782.9,-58.712178
3783,-58.590309
3783.1,-56.104472
3783.2,-57.875116
3783.3,-60.151966
3783.4,-57.229729
3783.5,-60.881778
3783.6,-59.056204
3783.7,-58.397157
3783.8,-60.135426
3783.9,-58.294979
3784,-60.001891
3784.1,-57.040958
3784.2,-57.250152
3784.3,-56.79262
3784.4,-59.713575
3784.5,-59.032075
3784.6,-58.232328
3784.7,-57.418145
3784.8,-60.346076
3784.9,-58.590409
3785,-59.417815
3785.1,-57.390395
3785.2,-57.116193
3785.3,-58.110845
3785.4,-57.647154
3785.5,-58.802099
3785.6,-57.936356
3785.7,-58.414416
3785.8,-58.875736
3785.9,-59.328169
3786,-57.88643
3786.1,-59.101429
3786.2,-59.765095
3786.3,-59.631752
3786.4,-58.018355
3786.5,-58.444601
3786.6,-58.843561
3786.7,-59.383335
3786.8,-56.824535
3786.9,-57.462453
3787,-59.180999
3787.1,-57.762262
3787.2,-58.326769
3787.3,-58.979361
3787.4,-58.999837
3787.5,-57.462474
3787.6,-58.885383
3787.7,-58.475863
3787.8,-60.834901
3787.9,-59.101664
3788,-60.180757
3788.1,-58.521146
3788.2,-58.812662
3788.3,-57.530164
3788.4,-57.349954
3788.5,-59.658394
3788.6,-59.085446
3788.7,-58.668609
3788.8,-58.530454
3788.9,-58.532434
3789,-59.176769
3789.1,-57.752541
3789.2,-57.351474
3789.3,-58.05757
3789.4,-59.022736
3789.5,-59.49602
3789.6,-58.13512
3789.7,-58.745009
3789.8,-58.68856
3789.9,-58.869915
3790,-59.197369
3790.1,-60.517532
3790.2,-59.593007
3790.3,-61.518736
3790.4,-57.40204
3790.5,-58.968024
3790.6,-59.806951
3790.7,-59.074334
3790.8,-58.71557
3790.9,-58.875143
3791,-57.759287
3791.1,-57.937234
3791.2,-57.736171
3791.3,-56.761314
3791.4,-57.553573
3791.5,-59.191539
3791.6,-58.019795
3791.7,-58.942286
3791.8,-59.456953
3791.9,-59.80973
3792,-58.20528
3792.1,-59.568205
3792.2,-59.121419
3792.3,-57.589736
3792.4,-59.090857
3792.5,-58.574024
3792.6,-59.591202
3792.7,-59.359634
3792.8,-59.378285
3792.9,-59.759168
3793,-57.616518
3793.1,-59.346051
3793.2,-58.989276
3793.3,-57.884662
3793.4,-60.533297
3793.5,-58.214783
3793.6,-60.523155
3793.7,-59.359399
3793.8,-58.035849
3793.9,-58.074061
3794,-56.992666
3794.1,-59.586956
3794.2,-58.668418
3794.3,-58.512085
3794.4,-58.324869
3794.5,-59.294828
3794.6,-57.301851
3794.7,-58.303701
3794.8,-58.842791
3794.9,-59.239549
3795,-58.270356
3795.1,-59.766318
3795.2,-59.101082
3795.3,-58.92162
3795.4,-58.355641
3795.5,-58.831959
3795.6,-58.690061
3795.7,-60.0079
3795.8,-58.096067
3795.9,-58.928086
3796,-59.132461
3796.1,-57.659232
3796.2,-58.874211
3796.3,-59.904327
3796.4,-57.534774
3796.5,-56.687896
3796.6,-59.960398
3796.7,-59.546206
3796.8,-59.278591
3796.9,-58.399168
3797,-57.950031
3797.1,-59.345097
3797.2,-59.525534
3797.3,-57.910135
3797.4,-59.758615
3797.5,-59.156283
3797.6,-57.910755
3797.7,-61.550482
3797.8,-59.332719
3797.9,-58.373264
3798,-58.410506
3798.1,-59.840657
3798.2,-59.292752
3798.3,-58.518225
3798.4,-60.865685
3798.5,-57.449122
3798.6,-59.082116
3798.7,-56.704511
3798.8,-58.431539
3798.9,-58.426008
3799,-61.33168
3799.1,-58.364833
3799.2,-58.933589
3799.3,-58.494625
3799.4,-58.857724
3799.5,-60.304866
3799.6,-57.957266
3799.7,-59.354223
3799.8,-58.966633
3799.9,-59.604875


==> Dan_twinanalysis_epoch1sparse/esimate_Vs.dat <==
200,-59.1335
200.1,-57.57943
200.2,-58.06915
200.3,-58.29453
200.4,-58.53498
200.5,-58.75322
200.6,-58.94742
200.7,-59.10299
200.8,-59.21216
200.9,-59.27052
201,-59.30828
201.1,-59.34305
201.2,-59.37407
201.3,-59.39339
201.4,-59.40181
201.5,-59.39571
201.6,-59.37278
201.7,-59.34
201.8,-59.31061
201.9,-59.28075
202,-59.24541
202.1,-59.22032
202.2,-59.19454
202.3,-59.16712
202.4,-59.15415
202.5,-59.15042
202.6,-59.1492
202.7,-59.14911
202.8,-59.13454
202.9,-59.10464
203,-59.07772
203.1,-59.05558
203.2,-59.03668
203.3,-59.02114
203.4,-59.00927
203.5,-59.00123
203.6,-58.99495
203.7,-58.98633
203.8,-59.01547
203.9,-59.08224
204,-59.14989
204.1,-59.22244
204.2,-59.29478
204.3,-59.36765
204.4,-59.43893
204.5,-59.50383
204.6,-59.56484
204.7,-59.66276
204.8,-59.49237
204.9,-59.03097
205,-58.5857
205.1,-58.14617
205.2,-57.71618
205.3,-57.29442
205.4,-56.87803
205.5,-56.46999
205.6,-56.07137
205.7,-55.69592
205.8,-55.22987
205.9,-54.64957
206,-54.04827
206.1,-53.4106
206.2,-52.73029
206.3,-52.0046
206.4,-51.23189
206.5,-50.4087
206.6,-49.50637
206.7,-48.42813
206.8,-47.49174
206.9,-46.72983
207,-45.79117
207.1,-44.65532
207.2,-43.2283
207.3,-41.37946
207.4,-38.79845
207.5,-35.05357
207.6,-28.89367
207.7,-17.75666
207.8,-1.803278
207.9,12.99193
208,20.7858
208.1,21.51332
208.2,18.1114
208.3,12.59205
208.4,6.046748
208.5,-0.8638825
208.6,-7.858874
208.7,-14.74478
208.8,-21.31634
208.9,-27.50757
209,-33.36776
209.1,-38.77427
209.2,-43.62582
209.3,-47.84283
209.4,-51.41618
209.5,-54.37895
209.6,-56.79764
209.7,-58.78058
209.8,-60.06403
209.9,-60.71257
210,-61.15073
210.1,-61.4198
210.2,-61.55018
210.3,-61.57483
210.4,-61.51973
210.5,-61.40594
210.6,-61.24951
210.7,-61.03869
210.8,-60.9924
210.9,-61.11893
211,-61.19574
211.1,-61.23386
211.2,-61.23397
211.3,-61.20406
211.4,-61.15364
211.5,-61.08196
211.6,-60.99467
211.7,-60.86389
211.8,-60.94523
211.9,-61.25198
212,-61.50952
212.1,-61.72067
212.2,-61.90015
212.3,-62.04898
212.4,-62.16571
212.5,-62.26418
212.6,-62.34484
212.7,-62.40989
212.8,-62.45114
212.9,-62.46705
213,-62.46905
213.1,-62.46022
213.2,-62.44799
213.3,-62.43543
213.4,-62.41994
213.5,-62.40377
213.6,-62.39927
213.7,-62.43747
213.8,-62.27647
213.9,-61.90465
214,-61.57146
214.1,-61.26877
214.2,-60.99099
214.3,-60.72959
214.4,-60.47242
214.5,-60.22572
214.6,-59.99939
214.7,-59.83475
214.8,-59.48835
214.9,-58.92638
215,-58.3906
215.1,-57.86874
215.2,-57.35332
215.3,-56.85979
215.4,-56.39622
215.5,-55.94808
215.6,-55.50092
215.7,-55.0005
215.8,-54.82221
215.9,-55.00748
216,-55.1712
216.1,-55.31372
216.2,-55.43661
216.3,-55.5545
216.4,-55.68035
216.5,-55.78208
216.6,-55.86098
216.7,-55.93546
216.8,-56.10412
216.9,-56.35565
217,-56.59189
217.1,-56.8357
217.2,-57.08142
217.3,-57.31608
217.4,-57.5325
217.5,-57.73039
217.6,-57.91623
217.7,-58.09543
217.8,-58.2499
217.9,-58.38017
218,-58.51262
218.1,-58.64765
218.2,-58.77863
218.3,-58.90826
218.4,-59.03821
218.5,-59.1661
218.6,-59.28722
218.7,-59.45017
218.8,-59.31469
218.9,-58.8492
219,-58.41107
219.1,-57.99604
219.2,-57.60011
219.3,-57.21801
219.4,-56.84365
219.5,-56.4746
219.6,-56.11007
219.7,-55.76307
219.8,-55.34993
219.9,-54.86143
220,-54.37048
220.1,-53.86552
220.2,-53.34302
220.3,-52.79936
220.4,-52.23601
220.5,-51.64276
220.6,-51.0103
220.7,-50.26691
220.8,-49.82025
220.9,-49.73872
221,-49.63305
221.1,-49.51796
221.2,-49.39244
221.3,-49.25396
221.4,-49.10155
221.5,-48.93622
221.6,-48.7609
221.7,-48.58164
221.8,-48.42028
221.9,-48.27741
222,-48.13167
222.1,-47.9856
222.2,-47.83757
222.3,-47.68095
222.4,-47.50992
222.5,-47.32194
222.6,-47.11292
222.7,-46.8888
222.8,-46.63314
222.9,-46.34811
223,-46.04639
223.1,-45.7133
223.2,-45.34021
223.3,-44.90234
223.4,-44.38277
223.5,-43.78885
223.6,-43.10657
223.7,-42.36741
223.8,-41.08742
223.9,-39.06189
224,-36.36157
224.1,-32.56882
224.2,-26.85242
224.3,-17.89701
224.4,-6.102429
224.5,5.309349
224.6,12.54344
224.7,14.56409
224.8,12.95123
224.9,9.139155
225,4.046944
225.1,-1.65798
225.2,-7.582301
225.3,-13.48328
225.4,-19.2391
225.5,-24.7226
225.6,-29.86008
225.7,-34.53933
225.8,-39.14575
225.9,-43.68517
226,-47.67927
226.1,-51.10479
226.2,-53.98264
226.3,-56.35376
226.4,-58.28096
226.5,-59.82256
226.6,-61.03435
226.7,-61.97733
226.8,-62.68284
226.9,-63.19435
227,-63.57188
227.1,-63.84556
227.2,-64.03453
227.3,-64.1519
227.4,-64.21302
227.5,-64.22951
227.6,-64.20849
227.7,-64.15945
227.8,-64.11593
227.9,-64.08202
228,-64.03499
228.1,-63.98172
228.2,-63.92484
228.3,-63.86182
228.4,-63.7947
228.5,-63.73369
228.6,-63.67691
228.7,-63.67319
228.8,-63.32965
228.9,-62.62983
229,-61.99263
229.1,-61.41424
229.2,-60.89075
229.3,-60.41139
229.4,-59.96744
229.5,-59.55629
229.6,-59.17818
229.7,-58.84232
229.8,-58.42734
229.9,-57.92267
230,-57.44604
230.1,-56.99121
230.2,-56.54433
230.3,-56.09956
230.4,-55.65277
230.5,-55.18929
230.6,-54.72235
230.7,-54.20664
230.8,-54.10576
230.9,-54.46059
231,-54.79351
231.1,-55.10072
231.2,-55.37118
231.3,-55.60363
231.4,-55.82209
231.5,-56.04353
231.6,-56.25332
231.7,-56.44339
231.8,-56.65716
231.9,-56.88698
232,-57.09939
232.1,-57.31776
232.2,-57.53411
232.3,-57.73688
232.4,-57.92813
232.5,-58.10776
232.6,-58.27163
232.7,-58.41452
232.8,-58.5217
232.9,-58.61664
233,-58.72175
233.1,-58.80325
233.2,-58.87216
233.3,-58.95001
233.4,-59.01594
233.5,-59.06949
233.6,-59.13367
233.7,-59.20217
233.8,-59.26916
233.9,-59.33588
234,-59.41143
234.1,-59.49772
234.2,-59.58384
234.3,-59.66712
234.4,-59.74348
234.5,-59.8135
234.6,-59.88394
234.7,-60.0073
234.8,-59.85459
234.9,-59.39797
235,-58.98155
235.1,-58.60642
235.2,-58.25782
235.3,-57.92434
235.4,-57.60923
235.5,-57.30408
235.6,-57.00354
235.7,-56.75382
235.8,-56.2344
235.9,-55.40634
236,-54.58868
236.1,-53.77191
236.2,-52.93858
236.3,-52.07646
236.4,-51.17276
236.5,-50.20818
236.6,-49.15371
236.7,-47.88498
236.8,-46.96644
236.9,-46.48071
237,-45.87046
237.1,-45.14924
237.2,-44.27599
237.3,-43.20156
237.4,-41.83308
237.5,-40.04615
237.6,-37.56113
237.7,-33.95428
237.8,-28.29261
237.9,-18.77517
238,-5.293614
238.1,8.123477
238.2,16.32899
238.3,18.2058
238.4,15.98728
238.5,11.42652
238.6,5.578896
238.7,-0.8208664
238.8,-7.455996
238.9,-14.0803
239,-20.53021
239.1,-26.70484
239.2,-32.53671
239.3,-37.95221
239.4,-42.87069
239.5,-47.21574
239.6,-50.94839
239.7,-54.04067
239.8,-56.63747
239.9,-58.83476
240,-60.60273
240.1,-61.9815
240.2,-63.0275
240.3,-63.81999
240.4,-64.41737
240.5,-64.85294
240.6,-65.14585
240.7,-65.31467
240.8,-65.41298
240.9,-65.46929
241,-65.48668
241.1,-65.48074
241.2,-65.44844
241.3,-65.3799
241.4,-65.28963
241.5,-65.21619
241.6,-65.14456
241.7,-65.06108
241.8,-64.89603
241.9,-64.66285
242,-64.44612
242.1,-64.23558
242.2,-64.05461
242.3,-63.91205
242.4,-63.78632
242.5,-63.66715
242.6,-63.55332
242.7,-63.45216
242.8,-63.35486
242.9,-63.26968
243,-63.20219
243.1,-63.13865
243.2,-63.08295
243.3,-63.02938
243.4,-62.9756
243.5,-62.92477
243.6,-62.87554
243.7,-62.83
243.8,-62.80957
243.9,-62.81388
244,-62.82622
244.1,-62.84996
244.2,-62.87973
244.3,-62.91296
244.4,-62.94594
244.5,-62.97758
244.6,-63.00806
244.7,-63.02988
244.8,-63.13107
244.9,-63.30914
245,-63.4755
245.1,-63.62976
245.2,-63.77352
245.3,-63.91281
245.4,-64.04595
245.5,-64.17203
245.6,-64.2911
245.7,-64.40127
245.8,-64.54556
245.9,-64.72486
246,-64.89072
246.1,-65.04867
246.2,-65.2046
246.3,-65.35496
246.4,-65.49508
246.5,-65.63168
246.6,-65.76066
246.7,-65.88903
246.8,-65.91203
246.9,-65.82077
247,-65.73654
247.1,-65.66581
247.2,-65.61472
247.3,-65.58469
247.4,-65.56877
247.5,-65.56762
247.6,-65.57545
247.7,-65.58341
247.8,-65.53799
247.9,-65.43545
248,-65.3432
248.1,-65.27947
248.2,-65.23698
248.3,-65.20708
248.4,-65.18377
248.5,-65.14069
248.6,-65.08597
248.7,-65.04921
248.8,-65.03755
248.9,-65.04629
249,-65.05984
249.1,-65.07305
249.2,-65.07839
249.3,-65.07428
249.4,-65.06066
249.5,-65.05374
249.6,-65.06417
249.7,-65.06924
249.8,-65.08078
249.9,-65.11295
250,-65.14317
250.1,-65.16717
250.2,-65.19808
250.3,-65.23158
250.4,-65.2574
250.5,-65.27368
250.6,-65.30198
250.7,-65.33518
250.8,-65.45149
250.9,-65.65365
251,-65.83429
251.1,-66.00102
251.2,-66.16599
251.3,-66.33185
251.4,-66.49616
251.5,-66.65224
251.6,-66.79807
251.7,-66.92472
251.8,-67.08826
251.9,-67.29324
252,-67.47905
252.1,-67.6449
252.2,-67.79943
252.3,-67.95393
252.4,-68.10871
252.5,-68.26372
252.6,-68.41353
252.7,-68.57526
252.8,-68.61485
252.9,-68.52092
253,-68.4413
253.1,-68.37435
253.2,-68.32094
253.3,-68.27517
253.4,-68.23662
253.5,-68.20319
253.6,-68.17226
253.7,-68.16088
253.8,-68.08552
253.9,-67.93978
254,-67.81215
254.1,-67.6992
254.2,-67.59472
254.3,-67.49782
254.4,-67.40862
254.5,-67.32913
254.6,-67.25882
254.7,-67.19676
254.8,-67.11995
254.9,-67.02597
255,-66.9275
255.1,-66.82359
255.2,-66.72086
255.3,-66.61851
255.4,-66.52257
255.5,-66.43812
255.6,-66.36218
255.7,-66.34621
255.8,-66.01948
255.9,-65.34393
256,-64.71245
256.1,-64.11527
256.2,-63.53783
256.3,-62.98003
256.4,-62.45086
256.5,-61.9532
256.6,-61.47353
256.7,-61.01732
256.8,-60.47258
256.9,-59.80847
257,-59.12697
257.1,-58.44081
257.2,-57.75348
257.3,-57.04734
257.4,-56.29813
257.5,-55.49325
257.6,-54.61545
257.7,-53.56808
257.8,-52.79801
257.9,-52.38925
258,-51.88877
258.1,-51.26771
258.2,-50.53668
258.3,-49.69613
258.4,-48.68408
258.5,-47.47864
258.6,-46.00869
258.7,-44.14351
258.8,-41.62728
258.9,-38.09825
259,-32.32619
259.1,-21.36815
259.2,-3.440536
259.3,15.28414
259.4,25.57392
259.5,26.57682
259.6,22.62433
259.7,16.40133
259.8,9.178696
259.9,1.709277
260,-5.754961
260.1,-13.06538
260.2,-20.16388
260.3,-27.00448
260.4,-33.49475
260.5,-39.50323
260.6,-44.8915
260.7,-49.58577
260.8,-53.325
260.9,-56.13196
261,-58.36919
261.1,-60.1295
261.2,-61.49064
261.3,-62.52394
261.4,-63.29361
261.5,-63.85168
261.6,-64.23818
261.7,-64.532
261.8,-64.42896
261.9,-63.94414
262,-63.46286
262.1,-63.00328
262.2,-62.56461
262.3,-62.14562
262.4,-61.7429
262.5,-61.36095
262.6,-60.9992
262.7,-60.59349
262.8,-60.61176
262.9,-61.07588
263,-61.47244
263.1,-61.79801
263.2,-62.06333
263.3,-62.27921
263.4,-62.44759
263.5,-62.57743
263.6,-62.68677
263.7,-62.76137
263.8,-62.95462
263.9,-63.27697
264,-63.5657
264.1,-63.81095
264.2,-64.00872
264.3,-64.16581
264.4,-64.29533
264.5,-64.40736
264.6,-64.51314
264.7,-64.62406
264.8,-64.71831
264.9,-64.78178
265,-64.82595
265.1,-64.85208
265.2,-64.87232
265.3,-64.90125
265.4,-64.94084
265.5,-64.98129
265.6,-65.01407
265.7,-65.04391
265.8,-65.08953
265.9,-65.15234
266,-65.21119
266.1,-65.2575
266.2,-65.29008
266.3,-65.33334
266.4,-65.38063
266.5,-65.40855
266.6,-65.44039
266.7,-65.48073
266.8,-65.51878
266.9,-65.57048
267,-65.6332
267.1,-65.684
267.2,-65.71581
267.3,-65.74893
267.4,-65.7957
267.5,-65.84551
267.6,-65.88801
267.7,-65.90315
267.8,-65.99445
267.9,-66.1773
268,-66.35695
268.1,-66.53735
268.2,-66.70946
268.3,-66.86618
268.4,-67.00888
268.5,-67.13311
268.6,-67.23942
268.7,-67.32775
268.8,-67.45537
268.9,-67.62592
269,-67.77622
269.1,-67.9073
269.2,-68.02564
269.3,-68.13026
269.4,-68.22985
269.5,-68.32881
269.6,-68.42283
269.7,-68.53484
269.8,-68.5032
269.9,-68.31358
270,-68.14067
270.1,-67.9922
270.2,-67.8599
270.3,-67.73894
270.4,-67.63291
270.5,-67.53106
270.6,-67.43601
270.7,-67.3567
270.8,-67.22798
270.9,-67.04659
271,-66.87568
271.1,-66.71347
271.2,-66.56317
271.3,-66.42388
271.4,-66.28443
271.5,-66.14563
271.6,-66.01255
271.7,-65.8977
271.8,-65.68552
271.9,-65.3685
272,-65.07732
272.1,-64.81278
272.2,-64.5702
272.3,-64.347
272.4,-64.13373
272.5,-63.92871
272.6,-63.72244
272.7,-63.56206
272.8,-63.09196
272.9,-62.29041
273,-61.53729
273.1,-60.82848
273.2,-60.15195
273.3,-59.48617
273.4,-58.81204
273.5,-58.11839
273.6,-57.41852
273.7,-56.68459
273.8,-56.10047
273.9,-55.67468
274,-55.19911
274.1,-54.67523
274.2,-54.10001
274.3,-53.47146
274.4,-52.77074
274.5,-51.97623
274.6,-51.0796
274.7,-50.04645
274.8,-49.10876
274.9,-48.25946
275,-47.23729
275.1,-46.00777
275.2,-44.45028
275.3,-42.44328
275.4,-39.67148
275.5,-35.63948
275.6,-28.80242
275.7,-15.80633
275.8,2.470635
275.9,17.78132
276,24.49806
276.1,24.01404
276.2,19.61304
276.3,13.38895
276.4,6.351814
276.5,-0.8922647
276.6,-8.129117
276.7,-15.23679
276.8,-21.94988
276.9,-28.19111
277,-34.07249
277.1,-39.47636
277.2,-44.3039
277.3,-48.48078
277.4,-52.00628
277.5,-54.91118
277.6,-57.2566
277.7,-59.15697
277.8,-60.39719
277.9,-61.05076
278,-61.50332
278.1,-61.80054
278.2,-61.97371
278.3,-62.05011
278.4,-62.05334
278.5,-61.99669
278.6,-61.88765
278.7,-61.69425
278.8,-61.79433
278.9,-62.20044
279,-62.52206
279.1,-62.77231
279.2,-62.96002
279.3,-63.09531
279.4,-63.19224
279.5,-63.25881
279.6,-63.29878
279.7,-63.30481
279.8,-63.41796
279.9,-63.64525
280,-63.83529
280.1,-63.98457
280.2,-64.09797
280.3,-64.1792
280.4,-64.23171
280.5,-64.26941
280.6,-64.30432
280.7,-64.33905
280.8,-64.35859
280.9,-64.36623
281,-64.35942
281.1,-64.32717
281.2,-64.29476
281.3,-64.27715
281.4,-64.26784
281.5,-64.26474
281.6,-64.24623
281.7,-64.25076
281.8,-64.02573
281.9,-63.55705
282,-63.12382
282.1,-62.70884
282.2,-62.32636
282.3,-61.99169
282.4,-61.69423
282.5,-61.42471
282.6,-61.17351
282.7,-60.9582
282.8,-60.57371
282.9,-60.01809
283,-59.50614
283.1,-59.00941
283.2,-58.53992
283.3,-58.11035
283.4,-57.69443
283.5,-57.27107
283.6,-56.86556
283.7,-56.42319
283.8,-56.36468
283.9,-56.7249
284,-57.05548
284.1,-57.37291
284.2,-57.68071
284.3,-57.97866
284.4,-58.25552
284.5,-58.50821
284.6,-58.73502
284.7,-58.92803
284.8,-59.15355
284.9,-59.42193
285,-59.67013
285.1,-59.90677
285.2,-60.12962
285.3,-60.33412
285.4,-60.5236
285.5,-60.69883
285.6,-60.85435
285.7,-60.98471
285.8,-61.1091
285.9,-61.22723
286,-61.32802
286.1,-61.4136
286.2,-61.48771
286.3,-61.54603
286.4,-61.58991
286.5,-61.62917
286.6,-61.66192
286.7,-61.72867
286.8,-61.53258
286.9,-61.0509
287,-60.60333
287.1,-60.18543
287.2,-59.79461
287.3,-59.4288
287.4,-59.08577
287.5,-58.76259
287.6,-58.45646
287.7,-58.19917
287.8,-57.74465
287.9,-57.07049
288,-56.42297
288.1,-55.78929
288.2,-55.1634
288.3,-54.5422
288.4,-53.91467
288.5,-53.27208
288.6,-52.59634
288.7,-51.81157
288.8,-51.36528
288.9,-51.31949
289,-51.24887
289.1,-51.17677
289.2,-51.11311
289.3,-51.05664
289.4,-50.99544
289.5,-50.92039
289.6,-50.82898
289.7,-50.7051
289.8,-50.66758
289.9,-50.75691
290,-50.8599
290.1,-50.96906
290.2,-51.07656
290.3,-51.17931
290.4,-51.29617
290.5,-51.4325
290.6,-51.58949
290.7,-51.76529
290.8,-51.92942
290.9,-52.07557
291,-52.22474
291.1,-52.36957
291.2,-52.52685
291.3,-52.70943
291.4,-52.88739
291.5,-53.05936
291.6,-53.25126
291.7,-53.45267
291.8,-53.61746
291.9,-53.7708
292,-53.93603
292.1,-54.08165
292.2,-54.22538
292.3,-54.39392
292.4,-54.58102
292.5,-54.76574
292.6,-54.94272
292.7,-55.18518
292.8,-54.98784
292.9,-54.30855
293,-53.66013
293.1,-53.02214
293.2,-52.38024
293.3,-51.72581
293.4,-51.046
293.5,-50.32343
293.6,-49.54531
293.7,-48.66938
293.8,-47.86306
293.9,-47.14081
294,-46.306
294.1,-45.3309
294.2,-44.16052
294.3,-42.72153
294.4,-40.87315
294.5,-38.41873
294.6,-34.87969
294.7,-29.41731
294.8,-20.92263
294.9,-8.087319
295,5.674834
295.1,14.50665
295.2,17.34693
295.3,15.76867
295.4,11.56984
295.5,6.005959
295.6,-0.2549252
295.7,-6.750134
295.8,-13.24547
295.9,-19.59082
296,-25.71583
296.1,-31.53554
296.2,-36.96285
296.3,-41.905
296.4,-46.29552
296.5,-50.08994
296.6,-53.29542
296.7,-55.94241
296.8,-58.14324
296.9,-59.95317
297,-61.38517
297.1,-62.4996
297.2,-63.3424
297.3,-63.96355
297.4,-64.40177
297.5,-64.68486
297.6,-64.85642
297.7,-64.94313
297.8,-65.02357
297.9,-65.11319
298,-65.15893
298.1,-65.17192
298.2,-65.14733
298.3,-65.08539
298.4,-64.99755
298.5,-64.90877
298.6,-64.83083
298.7,-64.75154
298.8,-64.74194
298.9,-64.7956
299,-64.83006
299.1,-64.85425
299.2,-64.87899
299.3,-64.91681
299.4,-64.94977
299.5,-64.96289
299.6,-64.96497
299.7,-65.00042
299.8,-64.92159
299.9,-64.69762
300,-64.5063
300.1,-64.34484
300.2,-64.1875
300.3,-64.06095
300.4,-63.96454
300.5,-63.87252
300.6,-63.77891
300.7,-63.70032
300.8,-63.60961
300.9,-63.49956
301,-63.3985
301.1,-63.29743
301.2,-63.1992
301.3,-63.10398
301.4,-63.0232
301.5,-62.96929
301.6,-62.93152
301.7,-62.90403
301.8,-62.84966
301.9,-62.76381
302,-62.68637
302.1,-62.61386
302.2,-62.53998
302.3,-62.473
302.4,-62.40804
302.5,-62.3419
302.6,-62.28022
302.7,-62.22686
302.8,-62.15678
302.9,-62.06879
303,-61.99046
303.1,-61.92428
303.2,-61.8707
303.3,-61.82758
303.4,-61.79154
303.5,-61.76019
303.6,-61.73598
303.7,-61.78522
303.8,-61.39948
303.9,-60.53903
304,-59.73742
304.1,-58.98977
304.2,-58.28578
304.3,-57.61385
304.4,-56.9619
304.5,-56.32538
304.6,-55.69242
304.7,-55.03108
304.8,-54.49884
304.9,-54.10867
305,-53.69764
305.1,-53.27059
305.2,-52.83395
305.3,-52.38273
305.4,-51.91079
305.5,-51.41504
305.6,-50.88604
305.7,-50.24642
305.8,-49.91686
305.9,-49.9648
306,-50.00189
306.1,-50.05508
306.2,-50.13029
306.3,-50.23135
306.4,-50.34637
306.5,-50.46595
306.6,-50.58442
306.7,-50.71729
306.8,-50.85717
306.9,-51.01084
307,-51.18452
307.1,-51.36199
307.2,-51.54004
307.3,-51.7181
307.4,-51.90788
307.5,-52.1114
307.6,-52.33286
307.7,-52.57043
307.8,-52.8791
307.9,-53.25393
308,-53.62372
308.1,-54.01114
308.2,-54.41117
308.3,-54.78967
308.4,-55.1752
308.5,-55.57729
308.6,-55.96066
308.7,-56.31757
308.8,-56.73329
308.9,-57.21024
309,-57.66821
309.1,-58.09012
309.2,-58.48208
309.3,-58.87165
309.4,-59.25776
309.5,-59.62948
309.6,-59.9802
309.7,-60.29804
309.8,-60.65451
309.9,-61.05389
310,-61.42204
310.1,-61.76687
310.2,-62.09531
310.3,-62.41529
310.4,-62.73039
310.5,-63.0312
310.6,-63.31693
310.7,-63.60842
310.8,-63.75868
310.9,-63.7602
311,-63.7696
311.1,-63.78667
311.2,-63.80668
311.3,-63.82883
311.4,-63.85856
311.5,-63.88595
311.6,-63.91058
311.7,-63.94676
311.8,-63.96091
311.9,-63.94978
312,-63.93651
312.1,-63.9224
312.2,-63.91648
312.3,-63.91429
312.4,-63.90957
312.5,-63.9079
312.6,-63.91215
312.7,-63.92155
312.8,-63.89098
312.9,-63.82193
313,-63.75685
313.1,-63.69392
313.2,-63.63731
313.3,-63.58288
313.4,-63.53032
313.5,-63.46995
313.6,-63.39596
313.7,-63.31767
313.8,-63.25343
313.9,-63.20711
314,-63.1704
314.1,-63.1413
314.2,-63.12024
314.3,-63.10194
314.4,-63.07805
314.5,-63.03714
314.6,-62.98284
314.7,-62.98815
314.8,-62.59583
314.9,-61.78118
315,-61.03071
315.1,-60.32435
315.2,-59.64172
315.3,-58.97382
315.4,-58.32824
315.5,-57.70984
315.6,-57.11165
315.7,-56.52647
315.8,-55.90182
315.9,-55.22329
316,-54.52009
316.1,-53.77733
316.2,-52.99812
316.3,-52.18332
316.4,-51.295
316.5,-50.3115
316.6,-49.21481
316.7,-47.86354
316.8,-46.72262
316.9,-45.87358
317,-44.78868
317.1,-43.39352
317.2,-41.49944
317.3,-38.85914
317.4,-34.79577
317.5,-28.07084
317.6,-16.22308
317.7,1.363209
317.8,16.71591
317.9,23.11452
318,22.78479
318.1,18.70226
318.2,12.64354
318.3,5.778698
318.4,-1.398815
318.5,-8.572125
318.6,-15.61581
318.7,-22.43102
318.8,-29.00175
318.9,-35.23389
319,-40.95127
319.1,-46.02754
319.2,-50.39269
319.3,-54.03235
319.4,-56.99889
319.5,-59.36108
319.6,-61.21349
319.7,-62.63241
319.8,-63.76632
319.9,-64.68716
320,-65.36294
320.1,-65.8436
320.2,-66.17177
320.3,-66.38739
320.4,-66.51319
320.5,-66.56616
320.6,-66.56658
320.7,-66.52636
320.8,-66.48865
320.9,-66.46437
321,-66.42294
321.1,-66.37122
321.2,-66.31268
321.3,-66.25084
321.4,-66.18967
321.5,-66.13283
321.6,-66.08291
321.7,-66.055
321.8,-65.93313
321.9,-65.7159
322,-65.522
322.1,-65.34703
322.2,-65.19283
322.3,-65.04479
322.4,-64.90102
322.5,-64.77382
322.6,-64.67004
322.7,-64.598
322.8,-64.51592
322.9,-64.41824
323,-64.33908
323.1,-64.2601
323.2,-64.17769
323.3,-64.10861
323.4,-64.05791
323.5,-64.02599
323.6,-64.01193
323.7,-63.99813
323.8,-63.97641
323.9,-63.95519
324,-63.94236
324.1,-63.93557
324.2,-63.93143
324.3,-63.93475
324.4,-63.95711
324.5,-63.99852
324.6,-64.03622
324.7,-64.06026
324.8,-64.11153
324.9,-64.19281
325,-64.26117
325.1,-64.33421
325.2,-64.41369
325.3,-64.47188
325.4,-64.52173
325.5,-64.59161
325.6,-64.67029
325.7,-64.72312
325.8,-64.85792
325.9,-65.0869
326,-65.30361
326.1,-65.51857
326.2,-65.72503
326.3,-65.90985
326.4,-66.07469
326.5,-66.22007
326.6,-66.34735
326.7,-66.45296
326.8,-66.5627
326.9,-66.68391
327,-66.79869
327.1,-66.90777
327.2,-67.01548
327.3,-67.12686
327.4,-67.23188
327.5,-67.32961
327.6,-67.42361
327.7,-67.52978
327.8,-67.50896
327.9,-67.35143
328,-67.20664
328.1,-67.07318
328.2,-66.952
328.3,-66.84357
328.4,-66.74916
328.5,-66.66728
328.6,-66.58874
328.7,-66.52301
328.8,-66.41427
328.9,-66.25373
329,-66.10821
329.1,-65.97513
329.2,-65.84972
329.3,-65.73801
329.4,-65.63396
329.5,-65.52961
329.6,-65.43152
329.7,-65.34619
329.8,-65.24072
329.9,-65.10444
330,-64.96745
330.1,-64.83544
330.2,-64.69968
330.3,-64.5536
330.4,-64.41291
330.5,-64.28508
330.6,-64.16864
330.7,-64.12101
330.8,-63.73172
330.9,-62.96014
331,-62.2304
331.1,-61.54093
331.2,-60.87495
331.3,-60.21842
331.4,-59.57764
331.5,-58.96354
331.6,-58.36443
331.7,-57.75879
331.8,-57.13896
331.9,-56.48556
332,-55.79485
332.1,-55.08047
332.2,-54.34107
332.3,-53.55457
332.4,-52.69959
332.5,-51.76291
332.6,-50.71358
332.7,-49.44576
332.8,-48.3589
332.9,-47.51525
333,-46.47095
333.1,-45.16195
333.2,-43.48169
333.3,-41.27419
333.4,-38.07202
333.5,-33.20704
333.6,-24.65099
333.7,-8.984945
333.8,9.524254
333.9,21.37687
334,24.68657
334.1,22.39059
334.2,17.10246
334.3,10.51173
334.4,3.367467
334.5,-3.868655
334.6,-11.03308
334.7,-18.01366
334.8,-24.77938
334.9,-31.25032
335,-37.28241
335.1,-42.74319
335.2,-47.53897
335.3,-51.62036
335.4,-55.00632
335.5,-57.74934
335.6,-59.93788
335.7,-61.69563
335.8,-62.84132
335.9,-63.44919
336,-63.8729
336.1,-64.15904
336.2,-64.33871
336.3,-64.44132
336.4,-64.48681
336.5,-64.48675
336.6,-64.45074
336.7,-64.43651
336.8,-64.11435
336.9,-63.47333
337,-62.88716
337.1,-62.36077
337.2,-61.87844
337.3,-61.43235
337.4,-61.02319
337.5,-60.64089
337.6,-60.28501
337.7,-59.88574
337.8,-59.92105
337.9,-60.4248
338,-60.86873
338.1,-61.25271
338.2,-61.58694
338.3,-61.87857
338.4,-62.13467
338.5,-62.36088
338.6,-62.56312
338.7,-62.72033
338.8,-62.96623
338.9,-63.30743
339,-63.59021
339.1,-63.81814
339.2,-64.01389
339.3,-64.18929
339.4,-64.3491
339.5,-64.50037
339.6,-64.63304
339.7,-64.73463
339.8,-64.80423
339.9,-64.85766
340,-64.90635
340.1,-64.96015
340.2,-65.0177
340.3,-65.068
340.4,-65.09956
340.5,-65.10534
340.6,-65.1045
340.7,-65.10775
340.8,-65.12918
340.9,-65.16642
341,-65.19846
341.1,-65.23677
341.2,-65.28056
341.3,-65.31109
341.4,-65.33143
341.5,-65.36889
341.6,-65.40756
341.7,-65.40303
341.8,-65.47573
341.9,-65.64076
342,-65.77543
342.1,-65.89927
342.2,-66.03167
342.3,-66.15529
342.4,-66.25624
342.5,-66.33589
342.6,-66.40453
342.7,-66.46933
342.8,-66.61489
342.9,-66.83208
343,-67.02613
343.1,-67.19065
343.2,-67.32867
343.3,-67.44434
343.4,-67.54784
343.5,-67.64801
343.6,-67.75021
343.7,-67.87385
343.8,-67.88586
343.9,-67.77544
344,-67.6728
344.1,-67.58097
344.2,-67.50186
344.3,-67.42723
344.4,-67.35759
344.5,-67.29583
344.6,-67.2346
344.7,-67.18472
344.8,-67.0596
344.9,-66.8507
345,-66.65541
345.1,-66.48045
345.2,-66.32206
345.3,-66.17506
345.4,-66.03663
345.5,-65.9015
345.6,-65.77477
345.7,-65.65904
345.8,-65.54853
345.9,-65.44163
346,-65.33912
346.1,-65.24089
346.2,-65.15151
346.3,-65.07022
346.4,-64.98979
346.5,-64.91358
346.6,-64.84394
346.7,-64.81904
346.8,-64.5232
346.9,-63.92955
347,-63.37114
347.1,-62.84462
347.2,-62.33762
347.3,-61.84705
347.4,-61.37395
347.5,-60.91872
347.6,-60.48842
347.7,-60.10445
347.8,-59.54772
347.9,-58.78868
348,-58.03055
348.1,-57.25634
348.2,-56.4573
348.3,-55.63185
348.4,-54.78234
348.5,-53.89521
348.6,-52.93669
348.7,-51.80659
348.8,-50.93963
348.9,-50.40589
349,-49.76459
349.1,-49.01644
349.2,-48.12934
349.3,-47.06576
349.4,-45.75572
349.5,-44.12554
349.6,-41.99074
349.7,-39.03643
349.8,-34.5305
349.9,-26.97876
350,-13.67228
350.1,4.88047
350.2,19.60149
350.3,24.69161
350.4,23.35762
350.5,18.63056
350.6,12.18127
350.7,5.093424
350.8,-2.19307
350.9,-9.403607
351,-16.4391
351.1,-23.23337
351.2,-29.72552
351.3,-35.8339
351.4,-41.42857
351.5,-46.37868
351.6,-50.62696
351.7,-54.1829
351.8,-56.96407
351.9,-59.04558
352,-60.67523
352.1,-61.9312
352.2,-62.88551
352.3,-63.60418
352.4,-64.13493
352.5,-64.51762
352.6,-64.79048
352.7,-65.03863
352.8,-64.83023
352.9,-64.16853
353,-63.55576
353.1,-62.99504
353.2,-62.48065
353.3,-62.01576
353.4,-61.59095
353.5,-61.19907
353.6,-60.83575
353.7,-60.44265
353.8,-60.39577
353.9,-60.72226
354,-61.01189
354.1,-61.25749
354.2,-61.46326
354.3,-61.63547
354.4,-61.77446
354.5,-61.87543
354.6,-61.94823
354.7,-61.96868
354.8,-62.19358
354.9,-62.64956
355,-63.06075
355.1,-63.42659
355.2,-63.75515
355.3,-64.04907
355.4,-64.30585
355.5,-64.51397
355.6,-64.67699
355.7,-64.80922
355.8,-64.90405
355.9,-64.97376
356,-65.04213
356.1,-65.0983
356.2,-65.13209
356.3,-65.13559
356.4,-65.13636
356.5,-65.15647
356.6,-65.18154
356.7,-65.1887
356.8,-65.20552
356.9,-65.25864
357,-65.3219
357.1,-65.38151
357.2,-65.42071
357.3,-65.44568
357.4,-65.46655
357.5,-65.49094
357.6,-65.51493
357.7,-65.52393
357.8,-65.54851
357.9,-65.60991
358,-65.67926
358.1,-65.72635
358.2,-65.76047
358.3,-65.81024
358.4,-65.85509
358.5,-65.87508
358.6,-65.90399
358.7,-65.93184
358.8,-66.05735
358.9,-66.28484
359,-66.49888
359.1,-66.71339
359.2,-66.90898
359.3,-67.07615
359.4,-67.22393
359.5,-67.34854
359.6,-67.45522
359.7,-67.56075
359.8,-67.64627
359.9,-67.70704
360,-67.76768
360.1,-67.82723
360.2,-67.87749
360.3,-67.91936
360.4,-67.95355
360.5,-67.98012
360.6,-67.99989
360.7,-68.03146
360.8,-67.93176
360.9,-67.69001
361,-67.4698
361.1,-67.27124
361.2,-67.09252
361.3,-66.93048
361.4,-66.78255
361.5,-66.6485
361.6,-66.52449
361.7,-66.41409
361.8,-66.28847
361.9,-66.14842
362,-66.01218
362.1,-65.88055
362.2,-65.75878
362.3,-65.63772
362.4,-65.52009
362.5,-65.41227
362.6,-65.30374
362.7,-65.21271
362.8,-64.98441
362.9,-64.60989
363,-64.26494
363.1,-63.947
363.2,-63.65417
363.3,-63.381
363.4,-63.11952
363.5,-62.86787
363.6,-62.62452
363.7,-62.43475
363.8,-61.92611
363.9,-61.0629
364,-60.22831
364.1,-59.41838
364.2,-58.62986
364.3,-57.85335
364.4,-57.07895
364.5,-56.29266
364.6,-55.47278
364.7,-54.54839
364.8,-53.80904
364.9,-53.30606
365,-52.74552
365.1,-52.11992
365.2,-51.41128
365.3,-50.5956
365.4,-49.65315
365.5,-48.57985
365.6,-47.32042
365.7,-45.76718
365.8,-44.02374
365.9,-41.97275
366,-39.03797
366.1,-34.66882
366.2,-27.10797
366.3,-12.77627
366.4,5.948015
366.5,19.82363
366.6,24.87985
366.7,23.46767
366.8,18.6028
366.9,12.15618
367,5.013945
367.1,-2.246972
367.2,-9.459155
367.3,-16.51758
367.4,-23.35661
367.5,-29.89637
367.6,-36.02793
367.7,-41.63559
367.8,-46.46697
367.9,-50.47435
368,-53.83617
368.1,-56.58604
368.2,-58.79881
368.3,-60.55016
368.4,-61.90618
368.5,-62.93794
368.6,-63.71023
368.7,-64.32709
368.8,-64.44457
368.9,-64.0915
369,-63.72601
369.1,-63.36425
369.2,-63.01138
369.3,-62.67548
369.4,-62.35452
369.5,-62.04624
369.6,-61.75018
369.7,-61.41983
369.8,-61.40132
369.9,-61.7123
370,-61.97194
370.1,-62.18047
370.2,-62.34728
370.3,-62.47757
370.4,-62.57552
370.5,-62.64176
370.6,-62.67958
370.7,-62.66155
370.8,-62.82685
370.9,-63.1918
371,-63.50519
371.1,-63.76348
371.2,-63.97825
371.3,-64.15864
371.4,-64.31253
371.5,-64.45044
371.6,-64.57063
371.7,-64.67881
371.8,-64.73313
371.9,-64.72923
372,-64.71844
372.1,-64.70832
372.2,-64.69061
372.3,-64.65765
372.4,-64.61093
372.5,-64.55131
372.6,-64.49228
372.7,-64.44873
372.8,-64.40254
372.9,-64.35052
373,-64.30865
373.1,-64.2612
373.2,-64.20008
373.3,-64.13003
373.4,-64.06609
373.5,-64.02693
373.6,-64.00714
373.7,-64.06037
373.8,-63.67762
373.9,-62.82307
374,-62.036
374.1,-61.31665
374.2,-60.65271
374.3,-60.03379
374.4,-59.46234
374.5,-58.93829
374.6,-58.43753
374.7,-57.91937
374.8,-57.52912
374.9,-57.29098
375,-57.04764
375.1,-56.78914
375.2,-56.54059
375.3,-56.30253
375.4,-56.05073
375.5,-55.78851
375.6,-55.52687
375.7,-55.21363
375.8,-55.27326
375.9,-55.74734
376,-56.19721
376.1,-56.62736
376.2,-57.03298
376.3,-57.41208
376.4,-57.77646
376.5,-58.12963
376.6,-58.47097
376.7,-58.8082
376.8,-59.11415
376.9,-59.38484
377,-59.64247
377.1,-59.88493
377.2,-60.11973
377.3,-60.34434
377.4,-60.55531
377.5,-60.75003
377.6,-60.93149
377.7,-61.10018
377.8,-61.29419
377.9,-61.51901
378,-61.73329
378.1,-61.93535
378.2,-62.12688
378.3,-62.3039
378.4,-62.47271
378.5,-62.63526
378.6,-62.78387
378.7,-62.92494
378.8,-63.05374
378.9,-63.16607
379,-63.26821
379.1,-63.36409
379.2,-63.46607
379.3,-63.57821
379.4,-63.69068
379.5,-63.80872
379.6,-63.92885
379.7,-64.03557
379.8,-64.23269
379.9,-64.51626
380,-64.76889
380.1,-64.99815
380.2,-65.21447
380.3,-65.42921
380.4,-65.64032
380.5,-65.84563
380.6,-66.04042
380.7,-66.21125
380.8,-66.41179
380.9,-66.63674
381,-66.83535
381.1,-67.02298
381.2,-67.2104
381.3,-67.39452
381.4,-67.56976
381.5,-67.72402
381.6,-67.85059
381.7,-67.97324
381.8,-67.969
381.9,-67.83963
382,-67.73109
382.1,-67.63768
382.2,-67.5426
382.3,-67.44013
382.4,-67.34235
382.5,-67.25173
382.6,-67.17572
382.7,-67.13574
382.8,-67.03374
382.9,-66.84514
383,-66.66456
383.1,-66.51151
383.2,-66.36869
383.3,-66.227
383.4,-66.10379
383.5,-65.98032
383.6,-65.84657
383.7,-65.74308
383.8,-65.60835
383.9,-65.41302
384,-65.21584
384.1,-65.01888
384.2,-64.8378
384.3,-64.67854
384.4,-64.5306
384.5,-64.38377
384.6,-64.23092
384.7,-64.1217
384.8,-63.67399
384.9,-62.86177
385,-62.09915
385.1,-61.3866
385.2,-60.71212
385.3,-60.06474
385.4,-59.43495
385.5,-58.80635
385.6,-58.17177
385.7,-57.51922
385.8,-56.90708
385.9,-56.33794
386,-55.73557
386.1,-55.08731
386.2,-54.38799
386.3,-53.63479
386.4,-52.8165
386.5,-51.9147
386.6,-50.90361
386.7,-49.69527
386.8,-48.62971
386.9,-47.73861
387,-46.62035
387.1,-45.23067
387.2,-43.42276
387.3,-40.99568
387.4,-37.39361
387.5,-31.69328
387.6,-21.24802
387.7,-3.041198
387.8,15.55399
387.9,24.76755
388,25.63126
388.1,21.85047
388.2,15.70955
388.3,8.669341
388.4,1.306645
388.5,-6.033651
388.6,-13.24008
388.7,-20.25099
388.8,-26.9626
388.9,-33.28526
389,-39.1434
389.1,-44.39777
389.2,-48.96478
389.3,-52.79068
389.4,-55.92313
389.5,-58.43035
389.6,-60.40006
389.7,-61.98197
389.8,-62.8496
389.9,-63.07805
390,-63.17848
390.1,-63.18724
390.2,-63.1187
390.3,-62.98644
390.4,-62.82117
390.5,-62.65059
390.6,-62.47258
390.7,-62.26496
390.8,-62.16673
390.9,-62.19106
391,-62.18607
391.1,-62.14991
391.2,-62.08492
391.3,-61.99967
391.4,-61.91715
391.5,-61.83231
391.6,-61.72773
391.7,-61.56963
391.8,-61.74211
391.9,-62.25052
392,-62.68217
392.1,-63.06125
392.2,-63.39684
392.3,-63.67595
392.4,-63.90495
392.5,-64.08713
392.6,-64.23323
392.7,-64.37254
392.8,-64.46767
392.9,-64.50325
393,-64.52169
393.1,-64.52335
393.2,-64.51165
393.3,-64.49237
393.4,-64.46364
393.5,-64.42456
393.6,-64.38094
393.7,-64.33646
393.8,-64.31874
393.9,-64.33222
394,-64.34797
394.1,-64.36381
394.2,-64.37907
394.3,-64.38905
394.4,-64.39302
394.5,-64.39514
394.6,-64.39621
394.7,-64.45585
394.8,-64.14965
394.9,-63.44703
395,-62.79809
395.1,-62.20786
395.2,-61.66474
395.3,-61.16453
395.4,-60.70538
395.5,-60.27425
395.6,-59.86829
395.7,-59.4919
395.8,-59.07367
395.9,-58.60665
396,-58.15991
396.1,-57.7326
396.2,-57.32235
396.3,-56.91885
396.4,-56.51266
396.5,-56.10188
396.6,-55.68325
396.7,-55.18602
396.8,-55.1064
396.9,-55.51312
397,-55.91465
397.1,-56.30991
397.2,-56.69384
397.3,-57.07005
397.4,-57.42658
397.5,-57.74986
397.6,-58.05373
397.7,-58.34593
397.8,-58.64452
397.9,-58.94769
398,-59.23695
398.1,-59.50905
398.2,-59.75036
398.3,-59.96712
398.4,-60.18524
398.5,-60.40837
398.6,-60.61933
398.7,-60.80432
398.8,-60.99245
398.9,-61.19604
399,-61.39627
399.1,-61.58958
399.2,-61.77435
399.3,-61.943
399.4,-62.09488
399.5,-62.25844
399.6,-62.43011
399.7,-62.58141
399.8,-62.68783
399.9,-62.77634
400,-62.86016
400.1,-62.93061
400.2,-63.01073
400.3,-63.08657
400.4,-63.14802
400.5,-63.21321
400.6,-63.29182
400.7,-63.36748
400.8,-63.45011
400.9,-63.53979
401,-63.62269
401.1,-63.71224
401.2,-63.80956
401.3,-63.90787
401.4,-63.99785
401.5,-64.07638
401.6,-64.14698
401.7,-64.23684
401.8,-64.12322
401.9,-63.79623
402,-63.49053
402.1,-63.20739
402.2,-62.94979
402.3,-62.71751
402.4,-62.50631
402.5,-62.30795
402.6,-62.12174
402.7,-62.00985
402.8,-61.46954
402.9,-60.45928
403,-59.4997
403.1,-58.57764
403.2,-57.67846
403.3,-56.78976
403.4,-55.89494
403.5,-54.98344
403.6,-54.03837
403.7,-52.98023
403.8,-52.24537
403.9,-51.88034
404,-51.45248
404.1,-50.97474
404.2,-50.43461
404.3,-49.82089
404.4,-49.12039
404.5,-48.31417
404.6,-47.36476
404.7,-46.22155
404.8,-44.8455
404.9,-43.14784
405,-40.86392
405.1,-37.67365
405.2,-32.63503
405.3,-23.77483
405.4,-9.085589
405.5,8.572483
405.6,20.71635
405.7,24.0076
405.8,21.82439
405.9,16.76639
406,10.26355
406.1,3.244265
406.2,-3.919315
406.3,-10.9809
406.4,-17.84003
406.5,-24.42702
406.6,-30.69701
406.7,-36.56289
406.8,-41.90001
406.9,-46.5901
407,-50.60275
407.1,-53.96061
407.2,-56.715
407.3,-58.92177
407.4,-60.65304
407.5,-61.98667
407.6,-62.99397
407.7,-63.7478
407.8,-64.29411
407.9,-64.66596
408,-64.89716
408.1,-65.00955
408.2,-65.04959
408.3,-65.04425
408.4,-64.97888
408.5,-64.86904
408.6,-64.74712
408.7,-64.61586
408.8,-64.46565
408.9,-64.29769
409,-64.12992
409.1,-63.97991
409.2,-63.84079
409.3,-63.70126
409.4,-63.55566
409.5,-63.40785
409.6,-63.26046
409.7,-63.11107
409.8,-62.96533
409.9,-62.83048
410,-62.70866
410.1,-62.59706
410.2,-62.49551
410.3,-62.4072
410.4,-62.32451
410.5,-62.24807
410.6,-62.17382
410.7,-62.09584
410.8,-62.02282
410.9,-61.95743
411,-61.89145
411.1,-61.82333
411.2,-61.75655
411.3,-61.69048
411.4,-61.62436
411.5,-61.55424
411.6,-61.48535
411.7,-61.42018
411.8,-61.35258
411.9,-61.28817
412,-61.22854
412.1,-61.16667
412.2,-61.09988
412.3,-61.03558
412.4,-60.97317
412.5,-60.90541
412.6,-60.83658
412.7,-60.76844
412.8,-60.70199
412.9,-60.63525
413,-60.5628
413.1,-60.48761
413.2,-60.41038
413.3,-60.32362
413.4,-60.22917
413.5,-60.13242
413.6,-60.03639
413.7,-59.94717
413.8,-59.86543
413.9,-59.79431
414,-59.7311
414.1,-59.67132
414.2,-59.61138
414.3,-59.5459
414.4,-59.46624
414.5,-59.36982
414.6,-59.27865
414.7,-59.20288
414.8,-59.13649
414.9,-59.08022
415,-59.01461
415.1,-58.92255
415.2,-58.82736
415.3,-58.74108
415.4,-58.6644
415.5,-58.59925
415.6,-58.53268
415.7,-58.45464
415.8,-58.36805
415.9,-58.29209
416,-58.22356
416.1,-58.14909
416.2,-58.06137
416.3,-57.96454
416.4,-57.88189
416.5,-57.79918
416.6,-57.70127
416.7,-57.61991
416.8,-57.54155
416.9,-57.4365
417,-57.33825
417.1,-57.2593
417.2,-57.17203
417.3,-57.06815
417.4,-56.96857
417.5,-56.89092
417.6,-56.81556
417.7,-56.73091
417.8,-56.63904
417.9,-56.5331
418,-56.42383
418.1,-56.32268
418.2,-56.23333
418.3,-56.15038
418.4,-56.07157
418.5,-55.99255
418.6,-55.90884
418.7,-55.82569
418.8,-55.73607
418.9,-55.63578
419,-55.53262
419.1,-55.4254
419.2,-55.30959
419.3,-55.19035
419.4,-55.06887
419.5,-54.94255
419.6,-54.81796
419.7,-54.69324
419.8,-54.56708
419.9,-54.4417
420,-54.31255
420.1,-54.18371
420.2,-54.05366
420.3,-53.91935
420.4,-53.78264
420.5,-53.64306
420.6,-53.4982
420.7,-53.34943
420.8,-53.1976
420.9,-53.03911
421,-52.87321
421.1,-52.69692
421.2,-52.51415
421.3,-52.32915
421.4,-52.13712
421.5,-51.93165
421.6,-51.7162
421.7,-51.50011
421.8,-51.2814
421.9,-51.06073
422,-50.83776
422.1,-50.60997
422.2,-50.37865
422.3,-50.1359
422.4,-49.87506
422.5,-49.59179
422.6,-49.27963
422.7,-48.94213
422.8,-48.58165
422.9,-48.19935
423,-47.78924
423.1,-47.33726
423.2,-46.82816
423.3,-46.23957
423.4,-45.54726
423.5,-44.73803
423.6,-43.78214
423.7,-42.62131
423.8,-41.14047
423.9,-39.19042
424,-36.46612
424.1,-32.52216
424.2,-26.3003
424.3,-16.08278
424.4,-2.767367
424.5,9.103252
424.6,15.64103
424.7,16.62144
424.8,14.03909
424.9,9.415084
425,3.682069
425.1,-2.501825
425.2,-8.848036
425.3,-15.14843
425.4,-21.25811
425.5,-27.08081
425.6,-32.56599
425.7,-37.64396
425.8,-42.23923
425.9,-46.28762
426,-49.77997
426.1,-52.72416
426.2,-55.15929
426.3,-57.1475
426.4,-58.75474
426.5,-60.03135
426.6,-61.02166
426.7,-61.77435
426.8,-62.33366
426.9,-62.73476
427,-63.00413
427.1,-63.16576
427.2,-63.24282
427.3,-63.25056
427.4,-63.20358
427.5,-63.11914
427.6,-63.0071
427.7,-62.87247
427.8,-62.72448
427.9,-62.56712
428,-62.40437
428.1,-62.23791
428.2,-62.06932
428.3,-61.90889
428.4,-61.75305
428.5,-61.60009
428.6,-61.44886
428.7,-61.30387
428.8,-61.1667
428.9,-61.03717
429,-60.91318
429.1,-60.79441
429.2,-60.68262
429.3,-60.57125
429.4,-60.46033
429.5,-60.35825
429.6,-60.26337
429.7,-60.16344
429.8,-60.05836
429.9,-59.94327
430,-59.82093
430.1,-59.7053
430.2,-59.59666
430.3,-59.49598
430.4,-59.40828
430.5,-59.32925
430.6,-59.25345
430.7,-59.18192
430.8,-59.10169
430.9,-59.00852
431,-58.907
431.1,-58.81
431.2,-58.72864
431.3,-58.65864
431.4,-58.59082
431.5,-58.50916
431.6,-58.41002
431.7,-58.30797
431.8,-58.21886
431.9,-58.14659
432,-58.07839
432.1,-57.98935
432.2,-57.88026
432.3,-57.77881
432.4,-57.68598
432.5,-57.59418
432.6,-57.49735
432.7,-57.39279
432.8,-57.28245
432.9,-57.18089
433,-57.08903
433.1,-56.97543
433.2,-56.8549
433.3,-56.75091
433.4,-56.63833
433.5,-56.50603
433.6,-56.38661
433.7,-56.27902
433.8,-56.15632
433.9,-56.01604
434,-55.87422
434.1,-55.74669
434.2,-55.62837
434.3,-55.51812
434.4,-55.4038
434.5,-55.27601
434.6,-55.14234
434.7,-55.00212
434.8,-54.8568
434.9,-54.7171
435,-54.58182
435.1,-54.44893
435.2,-54.3239
435.3,-54.20224
435.4,-54.08604
435.5,-53.97388
435.6,-53.86388
435.7,-53.75466
435.8,-53.64562
435.9,-53.54114
436,-53.43597
436.1,-53.32912
436.2,-53.22729
436.3,-53.13119
436.4,-53.03594
436.5,-52.9389
436.6,-52.8444
436.7,-52.75258
436.8,-52.66075
436.9,-52.57203
437,-52.48805
437.1,-52.40982
437.2,-52.33203
437.3,-52.25132
437.4,-52.17017
437.5,-52.08877
437.6,-52.00893
437.7,-51.93424
437.8,-51.85274
437.9,-51.76278
438,-51.66805
438.1,-51.56712
438.2,-51.46904
438.3,-51.38157
438.4,-51.303
438.5,-51.23348
438.6,-51.17155
438.7,-51.11308
438.8,-51.05411
438.9,-50.98645
439,-50.90647
439.1,-50.82476
439.2,-50.7488
439.3,-50.6827
439.4,-50.62844
439.5,-50.57607
439.6,-50.51833
439.7,-50.44583
439.8,-50.3664
439.9,-50.29735
440,-50.2435
440.1,-50.19183
440.2,-50.13012
440.3,-50.04727
440.4,-49.96379
440.5,-49.90225
440.6,-49.84925
440.7,-49.79414
440.8,-49.73814
440.9,-49.68803
441,-49.64047
441.1,-49.59068
441.2,-49.53423
441.3,-49.46099
441.4,-49.39361
441.5,-49.34629
441.6,-49.28847
441.7,-49.22613
441.8,-49.17713
441.9,-49.13197
442,-49.07969
442.1,-49.02895
442.2,-48.99435
442.3,-48.96632
442.4,-48.93193
442.5,-48.88813
442.6,-48.84192
442.7,-48.80693
442.8,-48.78516
442.9,-48.77335
443,-48.76617
443.1,-48.75365
443.2,-48.73731
443.3,-48.71958
443.4,-48.70127
443.5,-48.67937
443.6,-48.65551
443.7,-48.62935
443.8,-48.60614
443.9,-48.59433
444,-48.58695
444.1,-48.58531
444.2,-48.59762
444.3,-48.62529
444.4,-48.6595
444.5,-48.70547
444.6,-48.76179
444.7,-48.82423
444.8,-48.89601
444.9,-48.98111
445,-49.08069
445.1,-49.18548
445.2,-49.30001
445.3,-49.42949
445.4,-49.57215
445.5,-49.72097
445.6,-49.88014
445.7,-50.05124
445.8,-50.23166
445.9,-50.42749
446,-50.6285
446.1,-50.82871
446.2,-51.03256
446.3,-51.23489
446.4,-51.43836
446.5,-51.64842
446.6,-51.85794
446.7,-52.06733
446.8,-52.28316
446.9,-52.49942
447,-52.71973
447.1,-52.95122
447.2,-53.18409
447.3,-53.41385
447.4,-53.63364
447.5,-53.83297
447.6,-54.01203
447.7,-54.17623
447.8,-54.34021
447.9,-54.51169
448,-54.68404
448.1,-54.84573
448.2,-54.98808
448.3,-55.10118
448.4,-55.1989
448.5,-55.30223
448.6,-55.41051
448.7,-55.50972
448.8,-55.57974
448.9,-55.62198
449,-55.65702
449.1,-55.69239
449.2,-55.72003
449.3,-55.73197
449.4,-55.73878
449.5,-55.75546
449.6,-55.77604
449.7,-55.77527
449.8,-55.76762
449.9,-55.78332
450,-55.78662
450.1,-55.76982
450.2,-55.75866
450.3,-55.7432
450.4,-55.70922
450.5,-55.67274
450.6,-55.64975
450.7,-55.63358
450.8,-55.6047
450.9,-55.54831
451,-55.4787
451.1,-55.41441
451.2,-55.35714
451.3,-55.30844
451.4,-55.26655
451.5,-55.22426
451.6,-55.17787
451.7,-55.12088
451.8,-55.07009
451.9,-55.02935
452,-54.98322
452.1,-54.92919
452.2,-54.86209
452.3,-54.79409
452.4,-54.72076
452.5,-54.64265
452.6,-54.56918
452.7,-54.49769
452.8,-54.40261
452.9,-54.28299
453,-54.16226
453.1,-54.03841
453.2,-53.91448
453.3,-53.78677
453.4,-53.66187
453.5,-53.53585
453.6,-53.39721
453.7,-53.24328
453.8,-53.17189
453.9,-53.19299
454,-53.21077
454.1,-53.23199
454.2,-53.25328
454.3,-53.26658
454.4,-53.2808
454.5,-53.29923
454.6,-53.32324
454.7,-53.3423
454.8,-53.45573
454.9,-53.67218
455,-53.89032
455.1,-54.11689
455.2,-54.35286
455.3,-54.59344
455.4,-54.83241
455.5,-55.06521
455.6,-55.28123
455.7,-55.48242
455.8,-55.65746
455.9,-55.81419
456,-55.97821
456.1,-56.14417
456.2,-56.30957
456.3,-56.47072
456.4,-56.61168
456.5,-56.73111
456.6,-56.84021
456.7,-56.9457
456.8,-57.0674
456.9,-57.20421
457,-57.3306
457.1,-57.4322
457.2,-57.51574
457.3,-57.59808
457.4,-57.68481
457.5,-57.76699
457.6,-57.84105
457.7,-57.90306
457.8,-57.95203
457.9,-58.00373
458,-58.06286
458.1,-58.10573
458.2,-58.1461
458.3,-58.19919
458.4,-58.23841
458.5,-58.27465
458.6,-58.32396
458.7,-58.36462
458.8,-58.3974
458.9,-58.43046
459,-58.47512
459.1,-58.52708
459.2,-58.5711
459.3,-58.59925
459.4,-58.61556
459.5,-58.64189
459.6,-58.67982
459.7,-58.72034
459.8,-58.75736
459.9,-58.79455
460,-58.8256
460.1,-58.84449
460.2,-58.85794
460.3,-58.86185
460.4,-58.85032
460.5,-58.83564
460.6,-58.82282
460.7,-58.8102
460.8,-58.80237
460.9,-58.8049
461,-58.81053
461.1,-58.81091
461.2,-58.81265
461.3,-58.82152
461.4,-58.8332
461.5,-58.84125
461.6,-58.85237
461.7,-58.86643
461.8,-58.87528
461.9,-58.88242
462,-58.89348
462.1,-58.90587
462.2,-58.91683
462.3,-58.92884
462.4,-58.94241
462.5,-58.956
462.6,-58.96566
462.7,-58.97782
462.8,-58.99599
462.9,-59.00958
463,-59.02196
463.1,-59.02868
463.2,-59.02641
463.3,-59.02401
463.4,-59.01587
463.5,-59.00672
463.6,-59.00246
463.7,-59.0007
463.8,-59.00884
463.9,-59.03136
464,-59.05487
464.1,-59.07829
464.2,-59.10299
464.3,-59.1179
464.4,-59.11687
464.5,-59.10369
464.6,-59.09131
464.7,-59.08527
464.8,-59.0881
464.9,-59.10025
465,-59.11047
465.1,-59.10046
465.2,-59.07657
465.3,-59.05523
465.4,-59.04776
465.5,-59.05126
465.6,-59.0597
465.7,-59.06806
465.8,-59.07017
465.9,-59.07334
466,-59.0773
466.1,-59.06974
466.2,-59.04372
466.3,-59.03084
466.4,-59.03282
466.5,-59.01551
466.6,-58.99279
466.7,-58.98572
466.8,-58.97201
466.9,-58.9471
467,-58.93784
467.1,-58.9347
467.2,-58.91267
467.3,-58.88569
467.4,-58.87682
467.5,-58.87562
467.6,-58.86677
467.7,-58.84913
467.8,-58.82501
467.9,-58.80101
468,-58.78972
468.1,-58.79568
468.2,-58.80705
468.3,-58.81131
468.4,-58.81228
468.5,-58.81422
468.6,-58.81047
468.7,-58.79946
468.8,-58.78667
468.9,-58.77395
469,-58.76385
469.1,-58.75588
469.2,-58.75123
469.3,-58.76066
469.4,-58.77873
469.5,-58.79969
469.6,-58.82344
469.7,-58.84132
469.8,-58.86106
469.9,-58.88383
470,-58.90387
470.1,-58.92206
470.2,-58.94241
470.3,-58.96097
470.4,-58.97596
470.5,-58.98596
470.6,-58.99494
470.7,-59.01066
470.8,-59.02891
470.9,-59.04538
471,-59.06355
471.1,-59.08216
471.2,-59.09679
471.3,-59.11583
471.4,-59.1368
471.5,-59.14936
471.6,-59.16182
471.7,-59.17321
471.8,-59.17737
471.9,-59.17431
472,-59.15914
472.1,-59.14134
472.2,-59.12724
472.3,-59.1156
472.4,-59.11317
472.5,-59.12
472.6,-59.12712
472.7,-59.14541
472.8,-59.16274
472.9,-59.16849
473,-59.16077
473.1,-59.1396
473.2,-59.12037
473.3,-59.1144
473.4,-59.11962
473.5,-59.12988
473.6,-59.13876
473.7,-59.13081
473.8,-59.11212
473.9,-59.0925
474,-59.08042
474.1,-59.08218
474.2,-59.08771
474.3,-59.08487
474.4,-59.06913
474.5,-59.05418
474.6,-59.05522
474.7,-59.06105
474.8,-59.04992
474.9,-59.04589
475,-59.05439
475.1,-59.03944
475.2,-59.0309
475.3,-59.04198
475.4,-59.03855
475.5,-59.02552
475.6,-59.02563
475.7,-59.03723
475.8,-59.0453
475.9,-59.03923
476,-59.02613
476.1,-59.01862
476.2,-59.02169
476.3,-59.03877
476.4,-59.05571
476.5,-59.06103
476.6,-59.06218
476.7,-59.06143
476.8,-59.05327
476.9,-59.04406
477,-59.035
477.1,-59.02249
477.2,-59.01894
477.3,-59.02682
477.4,-59.03972
477.5,-59.05278
477.6,-59.06536
477.7,-59.07945
477.8,-59.09061
477.9,-59.09901
478,-59.10273
478.1,-59.09667
478.2,-59.08611
478.3,-59.07643
478.4,-59.06559
478.5,-59.05228
478.6,-59.03426
478.7,-59.01274
478.8,-58.99434
478.9,-58.97351
479,-58.94803
479.1,-58.92515
479.2,-58.90596
479.3,-58.88174
479.4,-58.85264
479.5,-58.82734
479.6,-58.80468
479.7,-58.78302
479.8,-58.76634
479.9,-58.75129
480,-58.73156
480.1,-58.71112
480.2,-58.68611
480.3,-58.65796
480.4,-58.62728
480.5,-58.57947
480.6,-58.5264
480.7,-58.478
480.8,-58.43049
480.9,-58.3943
481,-58.37055
481.1,-58.35423
481.2,-58.34428
481.3,-58.34059
481.4,-58.32572
481.5,-58.29291
481.6,-58.25937
481.7,-58.23951
481.8,-58.23578
481.9,-58.24482
482,-58.25984
482.1,-58.26272
482.2,-58.25158
482.3,-58.23751
482.4,-58.23045
482.5,-58.22976
482.6,-58.23088
482.7,-58.24393
482.8,-58.27326
482.9,-58.31007
483,-58.33218
483.1,-58.347
483.2,-58.3772
483.3,-58.40936
483.4,-58.43929
483.5,-58.48302
483.6,-58.52291
483.7,-58.54143
483.8,-58.56217
483.9,-58.60297
484,-58.64366
484.1,-58.67089
484.2,-58.68528
484.3,-58.691
484.4,-58.70824
484.5,-58.73656
484.6,-58.76256
484.7,-58.78142
484.8,-58.79504
484.9,-58.80245
485,-58.80259
485.1,-58.80003
485.2,-58.79675
485.3,-58.80181
485.4,-58.81561
485.5,-58.83218
485.6,-58.8566
485.7,-58.88351
485.8,-58.90205
485.9,-58.9175
486,-58.93547
486.1,-58.95069
486.2,-58.96254
486.3,-58.97582
486.4,-58.98458
486.5,-58.98406
486.6,-58.97645
486.7,-58.97282
486.8,-58.97228
486.9,-58.96276
487,-58.94889
487.1,-58.93517
487.2,-58.91903
487.3,-58.89783
487.4,-58.87975
487.5,-58.8626
487.6,-58.84263
487.7,-58.82353
487.8,-58.80785
487.9,-58.78955
488,-58.77296
488.1,-58.76787
488.2,-58.76598
488.3,-58.76487
488.4,-58.76707
488.5,-58.77093
488.6,-58.77389
488.7,-58.77335
488.8,-58.76966
488.9,-58.75775
489,-58.73842
489.1,-58.72063
489.2,-58.71161
489.3,-58.71328
489.4,-58.72048
489.5,-58.73766
489.6,-58.75808
489.7,-58.77409
489.8,-58.77666
489.9,-58.76605
490,-58.75916
490.1,-58.76686
490.2,-58.78408
490.3,-58.80101
490.4,-58.80558
490.5,-58.79742
490.6,-58.78549
490.7,-58.77596
490.8,-58.7734
490.9,-58.76924
491,-58.76033
491.1,-58.75195
491.2,-58.7561
491.3,-58.77348
491.4,-58.77818
491.5,-58.77681
491.6,-58.78854
491.7,-58.78951
491.8,-58.78206
491.9,-58.79324
492,-58.8028
492.1,-58.78754
492.2,-58.77246
492.3,-58.77589
492.4,-58.78378
492.5,-58.78094
492.6,-58.76747
492.7,-58.74826
492.8,-58.73679
492.9,-58.73999
493,-58.75109
493.1,-58.76384
493.2,-58.7734
493.3,-58.77757
493.4,-58.77664
493.5,-58.77122
493.6,-58.76026
493.7,-58.75243
493.8,-58.75392
493.9,-58.76721
494,-58.78844
494.1,-58.8162
494.2,-58.85042
494.3,-58.88833
494.4,-58.92549
494.5,-58.96337
494.6,-59.00149
494.7,-59.03331
494.8,-59.06151
494.9,-59.08758
495,-59.11217
495.1,-59.12875
495.2,-59.14351
495.3,-59.16402
495.4,-59.18331
495.5,-59.19687
495.6,-59.20921
495.7,-59.21793
495.8,-59.22163
495.9,-59.22848
496,-59.23269
496.1,-59.23381
496.2,-59.23438
496.3,-59.23971
496.4,-59.24731
496.5,-59.24464
496.6,-59.23523
496.7,-59.22433
496.8,-59.20589
496.9,-59.17507
497,-59.13917
497.1,-59.10286
497.2,-59.0687
497.3,-59.03769
497.4,-59.01664
497.5,-59.00647
497.6,-59.00048
497.7,-58.99627
497.8,-58.98696
497.9,-58.96311
498,-58.92826
498.1,-58.89555
498.2,-58.87421
498.3,-58.86404
498.4,-58.86344
498.5,-58.86005
498.6,-58.8379
498.7,-58.80684
498.8,-58.78369
498.9,-58.77229
499,-58.77079
499.1,-58.77316
499.2,-58.77277
499.3,-58.76179
499.4,-58.74143
499.5,-58.71589
499.6,-58.70485
499.7,-58.71062
499.8,-58.70184
499.9,-58.69688
500,-58.70709
500.1,-58.69946
500.2,-58.69077
500.3,-58.70273
500.4,-58.71245
500.5,-58.70581
500.6,-58.70669
500.7,-58.72558
500.8,-58.73499
500.9,-58.72549
501,-58.70847
501.1,-58.69417
501.2,-58.6881
501.3,-58.69655
501.4,-58.71009
501.5,-58.7187
501.6,-58.71981
501.7,-58.71511
501.8,-58.71319
501.9,-58.71192
502,-58.70629
502.1,-58.70288
502.2,-58.70188
502.3,-58.70596
502.4,-58.72294
502.5,-58.74406
502.6,-58.76232
502.7,-58.77831
502.8,-58.77336
502.9,-58.74382
503,-58.70876
503.1,-58.67776
503.2,-58.64774
503.3,-58.61114
503.4,-58.57121
503.5,-58.527
503.6,-58.47963
503.7,-58.41785
503.8,-58.4377
503.9,-58.54893
504,-58.6505
504.1,-58.74155
504.2,-58.82901
504.3,-58.9127
504.4,-58.99574
504.5,-59.08151
504.6,-59.16659
504.7,-59.2403
504.8,-59.38539
504.9,-59.61434
505,-59.83564
505.1,-60.04491
505.2,-60.25263
505.3,-60.45909
505.4,-60.65336
505.5,-60.83156
505.6,-60.99241
505.7,-61.14229
505.8,-61.27031
505.9,-61.38366
506,-61.5071
506.1,-61.64094
506.2,-61.77846
506.3,-61.90769
506.4,-62.03118
506.5,-62.13602
506.6,-62.22515
506.7,-62.32526
506.8,-62.44464
506.9,-62.58385
507,-62.72693
507.1,-62.86111
507.2,-62.98084
507.3,-63.09084
507.4,-63.19777
507.5,-63.30044
507.6,-63.40424
507.7,-63.51404
507.8,-63.63206
507.9,-63.75885
508,-63.8774
508.1,-63.97354
508.2,-64.07563
508.3,-64.1879
508.4,-64.28467
508.5,-64.39162
508.6,-64.50637
508.7,-64.59829
508.8,-64.68141
508.9,-64.77937
509,-64.89089
509.1,-64.99489
509.2,-65.08412
509.3,-65.1607
509.4,-65.2287
509.5,-65.30575
509.6,-65.40062
509.7,-65.49986
509.8,-65.588
509.9,-65.67085
510,-65.7474
510.1,-65.8083
510.2,-65.86022
510.3,-65.90735
510.4,-65.95259
510.5,-66.00363
510.6,-66.06065
510.7,-66.11793
510.8,-66.17879
510.9,-66.24256
511,-66.30962
511.1,-66.38307
511.2,-66.45583
511.3,-66.52732
511.4,-66.59704
511.5,-66.66289
511.6,-66.72629
511.7,-66.78906
511.8,-66.84972
511.9,-66.90729
512,-66.96477
512.1,-67.02031
512.2,-67.07307
512.3,-67.12489
512.4,-67.17376
512.5,-67.22299
512.6,-67.2702
512.7,-67.31699
512.8,-67.36377
512.9,-67.4016
513,-67.43455
513.1,-67.46653
513.2,-67.49066
513.3,-67.51179
513.4,-67.53337
513.5,-67.55087
513.6,-67.57312
513.7,-67.60336
513.8,-67.64147
513.9,-67.68867
514,-67.73811
514.1,-67.78605
514.2,-67.83444
514.3,-67.87557
514.4,-67.89971
514.5,-67.91323
514.6,-67.93502
514.7,-67.968
514.8,-68.01186
514.9,-68.06095
515,-68.10183
515.1,-68.1267
515.2,-68.1429
515.3,-68.17659
515.4,-68.22613
515.5,-68.27633
515.6,-68.32215
515.7,-68.36049
515.8,-68.38924
515.9,-68.41306
516,-68.45305
516.1,-68.50295
516.2,-68.54198
516.3,-68.56521
516.4,-68.59437
516.5,-68.63287
516.6,-68.65403
516.7,-68.68606
516.8,-68.72959
516.9,-68.74784
517,-68.7699
517.1,-68.81135
517.2,-68.84789
517.3,-68.86509
517.4,-68.87417
517.5,-68.90365
517.6,-68.94857
517.7,-68.9889
517.8,-69.02208
517.9,-69.04879
518,-69.06443
518.1,-69.07313
518.2,-69.08662
518.3,-69.11297
518.4,-69.14965
518.5,-69.19107
518.6,-69.23164
518.7,-69.26687
518.8,-69.30177
518.9,-69.33229
519,-69.35497
519.1,-69.37165
519.2,-69.38397
519.3,-69.39679
519.4,-69.40544
519.5,-69.40889
519.6,-69.41291
519.7,-69.41563
519.8,-69.41999
519.9,-69.42882
520,-69.43795
520.1,-69.44579
520.2,-69.45458
520.3,-69.46386
520.4,-69.47617
520.5,-69.48754
520.6,-69.49597
520.7,-69.50849
520.8,-69.52298
520.9,-69.52945
521,-69.53336
521.1,-69.53845
521.2,-69.54212
521.3,-69.54831
521.4,-69.5575
521.5,-69.56819
521.6,-69.58365
521.7,-69.60131
521.8,-69.62194
521.9,-69.65039
522,-69.6774
522.1,-69.70768
522.2,-69.74157
522.3,-69.76912
522.4,-69.78986
522.5,-69.80031
522.6,-69.79367
522.7,-69.78756
522.8,-69.7943
522.9,-69.80996
523,-69.82894
523.1,-69.854
523.2,-69.87694
523.3,-69.88298
523.4,-69.8792
523.5,-69.87876
523.6,-69.89238
523.7,-69.91542
523.8,-69.93659
523.9,-69.94869
524,-69.95433
524.1,-69.95686
524.2,-69.96066
524.3,-69.97058
524.4,-69.98723
524.5,-70.00545
524.6,-70.01489
524.7,-70.01106
524.8,-70.01994
524.9,-70.04189
525,-70.04841
525.1,-70.05987
525.2,-70.0768
525.3,-70.0773
525.4,-70.08036
525.5,-70.10128
525.6,-70.12442
525.7,-70.12617
525.8,-70.11728
525.9,-70.1275
526,-70.14994
526.1,-70.16995
526.2,-70.18604
526.3,-70.1913
526.4,-70.18721
526.5,-70.17681
526.6,-70.16862
526.7,-70.17439
526.8,-70.19097
526.9,-70.21168
527,-70.23447
527.1,-70.25732
527.2,-70.27477
527.3,-70.28386
527.4,-70.2917
527.5,-70.29862
527.6,-70.29824
527.7,-70.29503
527.8,-70.28995
527.9,-70.27982
528,-70.27012
528.1,-70.26098
528.2,-70.25492
528.3,-70.24928
528.4,-70.24628
528.5,-70.24575
528.6,-70.24672
528.7,-70.25402
528.8,-70.25979
528.9,-70.26572
529,-70.27093
529.1,-70.27635
529.2,-70.28057
529.3,-70.28292
529.4,-70.28435
529.5,-70.28113
529.6,-70.27757
529.7,-70.27943
529.8,-70.28146
529.9,-70.28636
530,-70.29798
530.1,-70.30902
530.2,-70.32512
530.3,-70.35012
530.4,-70.37554
530.5,-70.40357
530.6,-70.43238
530.7,-70.45339
530.8,-70.46348
530.9,-70.46244
531,-70.45156
531.1,-70.44515
531.2,-70.44917
531.3,-70.46457
531.4,-70.48938
531.5,-70.51474
531.6,-70.53219
531.7,-70.52957
531.8,-70.5178
531.9,-70.51459
532,-70.52429
532.1,-70.54479
532.2,-70.56679
532.3,-70.57645
532.4,-70.58033
532.5,-70.58525
532.6,-70.59721
532.7,-70.61638
532.8,-70.631
532.9,-70.62868
533,-70.61941
533.1,-70.63045
533.2,-70.6416
533.3,-70.64045
533.4,-70.64749
533.5,-70.64713
533.6,-70.64237
533.7,-70.65615
533.8,-70.67426
533.9,-70.67555
534,-70.66543
534.1,-70.67066
534.2,-70.69293
534.3,-70.70946
534.4,-70.71772
534.5,-70.71661
534.6,-70.70595
534.7,-70.70036
534.8,-70.70885
534.9,-70.72973
535,-70.75417
535.1,-70.77661
535.2,-70.79299
535.3,-70.80137
535.4,-70.80156
535.5,-70.79392
535.6,-70.78238
535.7,-70.77244
535.8,-70.76435
535.9,-70.76069
536,-70.75996
536.1,-70.76345
536.2,-70.7731
536.3,-70.7863
536.4,-70.80308
536.5,-70.82033
536.6,-70.83915
536.7,-70.8551
536.8,-70.87108
536.9,-70.88695
537,-70.89892
537.1,-70.91478
537.2,-70.93245
537.3,-70.94325
537.4,-70.95242
537.5,-70.96167
537.6,-70.96881
537.7,-70.9771
537.8,-70.98787
537.9,-71.00036
538,-71.00871
538.1,-71.01528
538.2,-71.02508
538.3,-71.02903
538.4,-71.02507
538.5,-71.01742
538.6,-71.00522
538.7,-70.98849
538.8,-70.97019
538.9,-70.95381
539,-70.94308
539.1,-70.93868
539.2,-70.94501
539.3,-70.95919
539.4,-70.97433
539.5,-70.98654
539.6,-70.99096
539.7,-70.98436
539.8,-70.96773
539.9,-70.95588
540,-70.95651
540.1,-70.96937
540.2,-70.98608
540.3,-70.99044
540.4,-70.98021
540.5,-70.96218
540.6,-70.9503
540.7,-70.95048
540.8,-70.95215
540.9,-70.95102
541,-70.93962
541.1,-70.9229
541.2,-70.92009
541.3,-70.93563
541.4,-70.94375
541.5,-70.93532
541.6,-70.93664
541.7,-70.94148
541.8,-70.9348
541.9,-70.93951
542,-70.94865
542.1,-70.93846
542.2,-70.93307
542.3,-70.9456
542.4,-70.9555
542.5,-70.95425
542.6,-70.94104
542.7,-70.92022
542.8,-70.91649
542.9,-70.93259
543,-70.94796
543.1,-70.95504
543.2,-70.95384
543.3,-70.94654
543.4,-70.93346
543.5,-70.91497
543.6,-70.8974
543.7,-70.88617
543.8,-70.88241
543.9,-70.89028
544,-70.90147
544.1,-70.91151
544.2,-70.92314
544.3,-70.93766
544.4,-70.94888
544.5,-70.95172
544.6,-70.95298
544.7,-70.95374
544.8,-70.95193
544.9,-70.94332
545,-70.93302
545.1,-70.92365
545.2,-70.91151
545.3,-70.90293
545.4,-70.89596
545.5,-70.88776
545.6,-70.87889
545.7,-70.86685
545.8,-70.85564
545.9,-70.8478
546,-70.84199
546.1,-70.83834
546.2,-70.83852
546.3,-70.83882
546.4,-70.83979
546.5,-70.8452
546.6,-70.85023
546.7,-70.855
546.8,-70.86403
546.9,-70.87181
547,-70.87798
547.1,-70.88455
547.2,-70.88287
547.3,-70.86795
547.4,-70.84519
547.5,-70.81444
547.6,-70.79139
547.7,-70.78663
547.8,-70.78578
547.9,-70.79486
548,-70.8094
548.1,-70.81481
548.2,-70.80579
548.3,-70.77903
548.4,-70.75107
548.5,-70.74533
548.6,-70.75544
548.7,-70.76696
548.8,-70.7747
548.9,-70.76196
549,-70.73652
549.1,-70.71778
549.2,-70.70036
549.3,-70.68568
549.4,-70.6855
549.5,-70.70131
549.6,-70.71514
549.7,-70.70096
549.8,-70.68671
549.9,-70.68741
550,-70.67679
550.1,-70.67357
550.2,-70.67759
550.3,-70.66419
550.4,-70.64318
550.5,-70.64142
550.6,-70.6473
550.7,-70.64275
550.8,-70.63152
550.9,-70.62428
551,-70.63269
551.1,-70.64846
551.2,-70.66298
551.3,-70.67066
551.4,-70.67179
551.5,-70.66275
551.6,-70.64707
551.7,-70.63629
551.8,-70.62632
551.9,-70.6192
552,-70.61828
552.1,-70.62115
552.2,-70.62583
552.3,-70.62852
552.4,-70.62296
552.5,-70.61012
552.6,-70.59392
552.7,-70.57693
552.8,-70.58021
552.9,-70.59844
553,-70.60631
553.1,-70.60645
553.2,-70.60783
553.3,-70.60885
553.4,-70.61042
553.5,-70.61557
553.6,-70.62096
553.7,-70.63525
553.8,-70.57048
553.9,-70.42534
554,-70.29283
554.1,-70.17255
554.2,-70.06467
554.3,-69.96096
554.4,-69.86176
554.5,-69.76909
554.6,-69.6811
554.7,-69.61462
554.8,-69.4821
554.9,-69.27418
555,-69.08268
555.1,-68.90596
555.2,-68.74846
555.3,-68.60398
555.4,-68.4695
555.5,-68.34504
555.6,-68.22461
555.7,-68.09818
555.8,-67.98613
555.9,-67.88896
556,-67.7881
556.1,-67.68866
556.2,-67.59662
556.3,-67.51812
556.4,-67.44307
556.5,-67.36584
556.6,-67.28663
556.7,-67.19208
556.8,-67.07187
556.9,-66.94697
557,-66.84089
557.1,-66.74513
557.2,-66.64796
557.3,-66.53538
557.4,-66.4113
557.5,-66.28917
557.6,-66.17038
557.7,-66.05791
557.8,-65.95368
557.9,-65.85051
558,-65.73175
558.1,-65.61411
558.2,-65.50837
558.3,-65.38298
558.4,-65.25053
558.5,-65.1344
558.6,-65.01135
558.7,-64.86908
558.8,-64.73153
558.9,-64.60428
559,-64.46332
559.1,-64.30143
559.2,-64.13789
559.3,-63.98506
559.4,-63.83849
559.5,-63.69662
559.6,-63.54611
559.7,-63.37982
559.8,-63.20296
559.9,-63.01923
560,-62.83239
560.1,-62.65532
560.2,-62.48539
560.3,-62.31526
560.4,-62.14515
560.5,-61.97
560.6,-61.78744
560.7,-61.59461
560.8,-61.39678
560.9,-61.19198
561,-60.97918
561.1,-60.75941
561.2,-60.53013
561.3,-60.2935
561.4,-60.0476
561.5,-59.79049
561.6,-59.5258
561.7,-59.25653
561.8,-58.97966
561.9,-58.69743
562,-58.40744
562.1,-58.10158
562.2,-57.78548
562.3,-57.46142
562.4,-57.12346
562.5,-56.7702
562.6,-56.39462
562.7,-55.99681
562.8,-55.57386
562.9,-55.12708
563,-54.65516
563.1,-54.15624
563.2,-53.61609
563.3,-53.0273
563.4,-52.38485
563.5,-51.66829
563.6,-50.85894
563.7,-49.93661
563.8,-48.86347
563.9,-47.58375
564,-45.99308
564.1,-43.95572
564.2,-41.14754
564.3,-37.09814
564.4,-30.12817
564.5,-16.04703
564.6,4.455209
564.7,21.1347
564.8,27.53875
564.9,26.155
565,20.91666
565.1,14.12302
565.2,6.713609
565.3,-0.7693669
565.4,-8.156529
565.5,-15.33189
565.6,-22.2504
565.7,-28.85498
565.8,-35.03571
565.9,-40.64432
566,-45.56144
566.1,-49.72537
566.2,-53.15373
566.3,-55.8829
566.4,-58.00302
566.5,-59.63854
566.6,-60.8755
566.7,-61.77418
566.8,-62.4306
566.9,-62.90294
567,-63.20545
567.1,-63.39658
567.2,-63.51517
567.3,-63.5729
567.4,-63.57368
567.5,-63.53198
567.6,-63.4714
567.7,-63.41129
567.8,-63.3534
567.9,-63.28854
568,-63.21429
568.1,-63.13712
568.2,-63.05458
568.3,-62.96672
568.4,-62.88552
568.5,-62.81892
568.6,-62.76318
568.7,-62.71678
568.8,-62.6802
568.9,-62.6502
569,-62.62204
569.1,-62.58943
569.2,-62.55718
569.3,-62.52854
569.4,-62.49803
569.5,-62.4649
569.6,-62.43095
569.7,-62.39436
569.8,-62.358
569.9,-62.32617
570,-62.2937
570.1,-62.25889
570.2,-62.22726
570.3,-62.20042
570.4,-62.17632
570.5,-62.15757
570.6,-62.14409
570.7,-62.13331
570.8,-62.1192
570.9,-62.10652
571,-62.0981
571.1,-62.09165
571.2,-62.09003
571.3,-62.09294
571.4,-62.09926
571.5,-62.10684
571.6,-62.11906
571.7,-62.13765
571.8,-62.15987
571.9,-62.18347
572,-62.20826
572.1,-62.23047
572.2,-62.25008
572.3,-62.26604
572.4,-62.27243
572.5,-62.2695
572.6,-62.26412
572.7,-62.26387
572.8,-62.2745
572.9,-62.29395
573,-62.32225
573.1,-62.35379
573.2,-62.37819
573.3,-62.3822
573.4,-62.37362
573.5,-62.36868
573.6,-62.37881
573.7,-62.40417
573.8,-62.42815
573.9,-62.44044
574,-62.43818
574.1,-62.42977
574.2,-62.42288
574.3,-62.41641
574.4,-62.41383
574.5,-62.42711
574.6,-62.44617
574.7,-62.44597
574.8,-62.44227
574.9,-62.45692
575,-62.45866
575.1,-62.45547
575.2,-62.46829
575.3,-62.47274
575.4,-62.46332
575.5,-62.46414
575.6,-62.47799
575.7,-62.48322
575.8,-62.47379
575.9,-62.45886
576,-62.45747
576.1,-62.46517
576.2,-62.46992
576.3,-62.4701
576.4,-62.46119
576.5,-62.44495
576.6,-62.42452
576.7,-62.40205
576.8,-62.38167
576.9,-62.36833
577,-62.36397
577.1,-62.36475
577.2,-62.36372
577.3,-62.35929
577.4,-62.35484
577.5,-62.34492
577.6,-62.32703
577.7,-62.30188
577.8,-62.27575
577.9,-62.24865
578,-62.21946
578.1,-62.18758
578.2,-62.15131
578.3,-62.11199
578.4,-62.07099
578.5,-62.034
578.6,-62.0026
578.7,-61.97336
578.8,-61.94479
578.9,-61.9182
579,-61.88938
579.1,-61.8593
579.2,-61.83193
579.3,-61.80744
579.4,-61.78309
579.5,-61.76057
579.6,-61.73824
579.7,-61.71265
579.8,-61.69157
579.9,-61.6772
580,-61.66899
580.1,-61.66436
580.2,-61.66287
580.3,-61.66895
580.4,-61.67606
580.5,-61.67379
580.6,-61.67162
580.7,-61.67059
580.8,-61.65224
580.9,-61.62316
581,-61.58913
581.1,-61.5602
581.2,-61.54069
581.3,-61.53224
581.4,-61.53448
581.5,-61.53868
581.6,-61.52773
581.7,-61.49778
581.8,-61.46379
581.9,-61.43178
582,-61.41428
582.1,-61.41403
582.2,-61.41032
582.3,-61.38402
582.4,-61.34747
582.5,-61.30965
582.6,-61.2733
582.7,-61.2509
582.8,-61.24046
582.9,-61.22234
583,-61.18824
583.1,-61.16683
583.2,-61.15659
583.3,-61.1205
583.4,-61.08627
583.5,-61.07439
583.6,-61.05357
583.7,-61.02363
583.8,-61.00849
583.9,-60.99996
584,-60.97562
584.1,-60.93753
584.2,-60.9149
584.3,-60.90841
584.4,-60.90069
584.5,-60.8913
584.6,-60.8761
584.7,-60.84694
584.8,-60.81039
584.9,-60.78435
585,-60.77117
585.1,-60.76655
585.2,-60.7685
585.3,-60.7782
585.4,-60.7855
585.5,-60.7816
585.6,-60.77964
585.7,-60.77465
585.8,-60.76033
585.9,-60.74706
586,-60.7294
586.1,-60.69984
586.2,-60.66711
586.3,-60.63957
586.4,-60.61533
586.5,-60.59209
586.6,-60.57071
586.7,-60.55259
586.8,-60.53679
586.9,-60.51999
587,-60.50442
587.1,-60.49438
587.2,-60.48292
587.3,-60.4682
587.4,-60.45354
587.5,-60.43902
587.6,-60.41993
587.7,-60.40023
587.8,-60.37774
587.9,-60.35378
588,-60.32757
588.1,-60.29229
588.2,-60.25427
588.3,-60.21501
588.4,-60.17413
588.5,-60.14419
588.6,-60.12265
588.7,-60.10032
588.8,-60.08529
588.9,-60.07603
589,-60.06203
589.1,-60.04557
589.2,-60.02683
589.3,-59.99307
589.4,-59.95143
589.5,-59.90504
589.6,-59.86437
589.7,-59.83538
589.8,-59.81244
589.9,-59.80163
590,-59.78857
590.1,-59.75914
590.2,-59.71782
590.3,-59.67866
590.4,-59.65162
590.5,-59.63542
590.6,-59.62307
590.7,-59.6095
590.8,-59.59253
590.9,-59.56865
591,-59.55141
591.1,-59.54043
591.2,-59.51594
591.3,-59.47164
591.4,-59.43562
591.5,-59.41989
591.6,-59.39144
591.7,-59.36719
591.8,-59.35265
591.9,-59.31628
592,-59.28478
592.1,-59.27477
592.2,-59.26374
592.3,-59.23816
592.4,-59.20308
592.5,-59.18653
592.6,-59.1835
592.7,-59.17758
592.8,-59.16951
592.9,-59.15587
593,-59.13331
593.1,-59.10635
593.2,-59.08425
593.3,-59.079
593.4,-59.08984
593.5,-59.10054
593.6,-59.11051
593.7,-59.12179
593.8,-59.12606
593.9,-59.12416
594,-59.12339
594.1,-59.11871
594.2,-59.10744
594.3,-59.09287
594.4,-59.07553
594.5,-59.05555
594.6,-59.03829
594.7,-59.02777
594.8,-59.02126
594.9,-59.01539
595,-59.013
595.1,-59.00863
595.2,-59.00026
595.3,-58.99866
595.4,-58.99997
595.5,-58.99854
595.6,-58.99441
595.7,-58.98381
595.8,-58.96682
595.9,-58.94543
596,-58.91688
596.1,-58.88368
596.2,-58.84663
596.3,-58.80207
596.4,-58.757
596.5,-58.71191
596.6,-58.66413
596.7,-58.61616
596.8,-58.57563
596.9,-58.54366
597,-58.5157
597.1,-58.49742
597.2,-58.48562
597.3,-58.4747
597.4,-58.46641
597.5,-58.45321
597.6,-58.42903
597.7,-58.3974
597.8,-58.35798
597.9,-58.31618
598,-58.28296
598.1,-58.26621
598.2,-58.25785
598.3,-58.24963
598.4,-58.22819
598.5,-58.19623
598.6,-58.16619
598.7,-58.14456
598.8,-58.13927
598.9,-58.14083
599,-58.14167
599.1,-58.14002
599.2,-58.14265
599.3,-58.15323
599.4,-58.169
599.5,-58.1778
599.6,-58.17224
599.7,-58.17812
599.8,-58.19335
599.9,-58.18939
600,-58.19078
600.1,-58.21145
600.2,-58.22397
600.3,-58.23157
600.4,-58.25233
600.5,-58.28019
600.6,-58.29435
600.7,-58.29502
600.8,-58.31582
600.9,-58.36223
601,-58.40889
601.1,-58.4452
601.2,-58.46879
601.3,-58.48208
601.4,-58.49448
601.5,-58.51569
601.6,-58.54548
601.7,-58.58221
601.8,-58.6099
601.9,-58.61942
602,-58.61999
602.1,-58.61017
602.2,-58.59196
602.3,-58.57171
602.4,-58.54453
602.5,-58.51113
602.6,-58.46913
602.7,-58.41523
602.8,-58.38552
602.9,-58.38162
603,-58.3699
603.1,-58.35305
603.2,-58.33777
603.3,-58.31859
603.4,-58.29445
603.5,-58.2687
603.6,-58.23892
603.7,-58.22114
603.8,-58.08425
603.9,-57.81845
604,-57.55679
604.1,-57.29118
604.2,-57.02976
604.3,-56.77319
604.4,-56.51125
604.5,-56.24184
604.6,-55.96943
604.7,-55.77114
604.8,-55.09292
604.9,-53.86625
605,-52.62347
605.1,-51.32811
605.2,-49.93865
605.3,-48.39897
605.4,-46.61542
605.5,-44.46119
605.6,-41.65045
605.7,-37.68049
605.8,-31.79124
605.9,-21.38828
606,-4.530077
606.1,13.36055
606.2,23.69237
606.3,25.12744
606.4,21.62248
606.5,15.76306
606.6,8.831137
606.7,1.630172
606.8,-5.760348
606.9,-13.18267
607,-20.37125
607.1,-27.28061
607.2,-33.80842
607.3,-39.81077
607.4,-45.1549
607.5,-49.73832
607.6,-53.55967
607.7,-56.66207
607.8,-59.11378
607.9,-60.99625
608,-62.4147
608.1,-63.47212
608.2,-64.24879
608.3,-64.77477
608.4,-65.11431
608.5,-65.33957
608.6,-65.44908
608.7,-65.45862
608.8,-65.44263
608.9,-65.42148
609,-65.35259
609.1,-65.24193
609.2,-65.11706
609.3,-65.00429
609.4,-64.8989
609.5,-64.78487
609.6,-64.6612
609.7,-64.5332
609.8,-64.38119
609.9,-64.21287
610,-64.06749
610.1,-63.9463
610.2,-63.84916
610.3,-63.77449
610.4,-63.70754
610.5,-63.64763
610.6,-63.5955
610.7,-63.55603
610.8,-63.5149
610.9,-63.46008
611,-63.4076
611.1,-63.3651
611.2,-63.32745
611.3,-63.29693
611.4,-63.27963
611.5,-63.26626
611.6,-63.2591
611.7,-63.32403
611.8,-62.97724
611.9,-62.18228
612,-61.46046
612.1,-60.81628
612.2,-60.22906
612.3,-59.68794
612.4,-59.1883
612.5,-58.72575
612.6,-58.28686
612.7,-57.85281
612.8,-57.505
612.9,-57.24305
613,-56.98342
613.1,-56.73844
613.2,-56.50002
613.3,-56.26044
613.4,-56.02679
613.5,-55.79398
613.6,-55.56665
613.7,-55.28722
613.8,-55.37237
613.9,-55.86889
614,-56.3364
614.1,-56.76652
614.2,-57.16325
614.3,-57.52804
614.4,-57.86975
614.5,-58.19828
614.6,-58.51425
614.7,-58.82295
614.8,-59.09098
614.9,-59.30386
615,-59.48456
615.1,-59.6423
615.2,-59.78826
615.3,-59.93255
615.4,-60.0725
615.5,-60.19753
615.6,-60.29474
615.7,-60.36629
615.8,-60.46057
615.9,-60.57826
616,-60.69389
616.1,-60.81816
616.2,-60.93436
616.3,-61.01833
616.4,-61.08607
616.5,-61.16511
616.6,-61.23843
616.7,-61.34685
616.8,-61.13482
616.9,-60.55417
617,-59.99731
617.1,-59.49789
617.2,-59.04166
617.3,-58.60095
617.4,-58.17328
617.5,-57.76847
617.6,-57.39335
617.7,-57.05377
617.8,-56.59927
617.9,-56.01244
618,-55.43028
618.1,-54.84689
618.2,-54.26565
618.3,-53.68509
618.4,-53.09272
618.5,-52.4869
618.6,-51.85179
618.7,-51.10335
618.8,-50.67961
618.9,-50.65013
619,-50.59585
619.1,-50.52716
619.2,-50.44583
619.3,-50.35875
619.4,-50.26067
619.5,-50.14942
619.6,-50.02774
619.7,-49.88464
619.8,-49.76646
619.9,-49.68671
620,-49.60105
620.1,-49.50739
620.2,-49.40833
620.3,-49.30735
620.4,-49.20017
620.5,-49.08104
620.6,-48.95326
620.7,-48.82208
620.8,-48.69225
620.9,-48.56133
621,-48.42373
621.1,-48.27857
621.2,-48.1228
621.3,-47.95455
621.4,-47.77691
621.5,-47.58914
621.6,-47.39346
621.7,-47.24532
621.8,-46.75653
621.9,-45.84402
622,-44.81353
622.1,-43.59981
622.2,-42.12313
622.3,-40.26213
622.4,-37.77875
622.5,-34.33394
622.6,-29.10873
622.7,-20.7255
622.8,-8.719868
622.9,4.283744
623,13.34324
623.1,16.43174
623.2,15.28516
623.3,11.58077
623.4,6.41702
623.5,0.5679207
623.6,-5.579631
623.7,-11.68768
623.8,-17.96659
623.9,-24.30756
624,-30.24718
624.1,-35.73913
624.2,-40.72971
624.3,-45.16353
624.4,-49.01122
624.5,-52.27967
624.6,-55.01309
624.7,-57.25124
624.8,-59.08859
624.9,-60.58475
625,-61.7689
625.1,-62.68133
625.2,-63.34332
625.3,-63.82545
625.4,-64.17656
625.5,-64.4042
625.6,-64.52173
625.7,-64.54342
625.8,-64.57101
625.9,-64.636
626,-64.66331
626.1,-64.65888
626.2,-64.62556
626.3,-64.56438
626.4,-64.48701
626.5,-64.39612
626.6,-64.29362
626.7,-64.16512
626.8,-64.15595
626.9,-64.27567
627,-64.37121
627.1,-64.44452
627.2,-64.50207
627.3,-64.54777
627.4,-64.58836
627.5,-64.62329
627.6,-64.65459
627.7,-64.69626
627.8,-64.68976
627.9,-64.6371
628,-64.59931
628.1,-64.57442
628.2,-64.557
628.3,-64.54566
628.4,-64.54139
628.5,-64.53946
628.6,-64.54192
628.7,-64.56485
628.8,-64.49872
628.9,-64.33875
629,-64.19836
629.1,-64.07473
629.2,-63.96539
629.3,-63.86751
629.4,-63.78513
629.5,-63.72104
629.6,-63.66551
629.7,-63.61837
629.8,-63.58229
629.9,-63.55066
630,-63.51999
630.1,-63.4895
630.2,-63.45963
630.3,-63.42988
630.4,-63.40655
630.5,-63.38623
630.6,-63.37283
630.7,-63.37828
630.8,-63.36077
630.9,-63.31757
631,-63.28347
631.1,-63.25862
631.2,-63.23417
631.3,-63.19044
631.4,-63.13863
631.5,-63.09799
631.6,-63.07388
631.7,-63.06664
631.8,-63.08839
631.9,-63.12457
632,-63.14429
632.1,-63.14801
632.2,-63.15533
632.3,-63.18022
632.4,-63.20983
632.5,-63.2415
632.6,-63.27252
632.7,-63.35365
632.8,-63.05008
632.9,-62.34669
633,-61.71325
633.1,-61.1264
633.2,-60.56813
633.3,-60.05216
633.4,-59.56837
633.5,-59.08201
633.6,-58.61442
633.7,-58.19819
633.8,-57.66837
633.9,-57.00299
634,-56.35615
634.1,-55.72421
634.2,-55.07801
634.3,-54.40478
634.4,-53.69663
634.5,-52.94775
634.6,-52.15599
634.7,-51.24012
634.8,-50.68728
634.9,-50.56263
635,-50.39342
635.1,-50.20245
635.2,-49.99018
635.3,-49.748
635.4,-49.47813
635.5,-49.17932
635.6,-48.84212
635.7,-48.45974
635.8,-48.04547
635.9,-47.59614
636,-47.08608
636.1,-46.50418
636.2,-45.82916
636.3,-45.03641
636.4,-44.07734
636.5,-42.90357
636.6,-41.40917
636.7,-39.43691
636.8,-36.70626
636.9,-32.74986
637,-26.38272
637.1,-15.66675
637.2,-1.608293
637.3,10.69161
637.4,17.17514
637.5,17.88201
637.6,14.98334
637.7,10.04439
637.8,4.216956
637.9,-1.876038
638,-8.166514
638.1,-14.41566
638.2,-20.50959
638.3,-26.35229
638.4,-31.87099
638.5,-36.99497
638.6,-41.66083
638.7,-45.85359
638.8,-49.21096
638.9,-51.7277
639,-53.8153
639.1,-55.51987
639.2,-56.88446
639.3,-57.95058
639.4,-58.77524
639.5,-59.41225
639.6,-59.88582
639.7,-60.17553
639.8,-60.6812
639.9,-61.41933
640,-61.98683
640.1,-62.4213
640.2,-62.75494
640.3,-63.00334
640.4,-63.16369
640.5,-63.23802
640.6,-63.25598
640.7,-63.22048
640.8,-63.29166
640.9,-63.4767
641,-63.61289
641.1,-63.70016
641.2,-63.74311
641.3,-63.76357
641.4,-63.77511
641.5,-63.75799
641.6,-63.71456
641.7,-63.67494
641.8,-63.64939
641.9,-63.61523
642,-63.57586
642.1,-63.55269
642.2,-63.51729
642.3,-63.45886
642.4,-63.40359
642.5,-63.37146
642.6,-63.35249
642.7,-63.36062
642.8,-63.15737
642.9,-62.7273
643,-62.33271
643.1,-61.97722
643.2,-61.66627
643.3,-61.40633
643.4,-61.17561
643.5,-60.96636
643.6,-60.77422
643.7,-60.63645
643.8,-60.25373
643.9,-59.59916
644,-58.98625
644.1,-58.41003
644.2,-57.86736
644.3,-57.35062
644.4,-56.85097
644.5,-56.3667
644.6,-55.89407
644.7,-55.38215
644.8,-55.19664
644.9,-55.36716
645,-55.51726
645.1,-55.6519
645.2,-55.78097
645.3,-55.90252
645.4,-56.01847
645.5,-56.13274
645.6,-56.23856
645.7,-56.31104
645.8,-56.51723
645.9,-56.87799
646,-57.2251
646.1,-57.55722
646.2,-57.87028
646.3,-58.16722
646.4,-58.44762
646.5,-58.70697
646.6,-58.94463
646.7,-59.15102
646.8,-59.35854
646.9,-59.56979
647,-59.76509
647.1,-59.96378
647.2,-60.16104
647.3,-60.35431
647.4,-60.53966
647.5,-60.70963
647.6,-60.8543
647.7,-60.95778
647.8,-61.192
647.9,-61.57716
648,-61.93939
648.1,-62.26358
648.2,-62.55593
648.3,-62.82729
648.4,-63.09429
648.5,-63.35438
648.6,-63.58165
648.7,-63.76739
648.8,-63.96524
648.9,-64.19684
649,-64.42114
649.1,-64.62639
649.2,-64.81436
649.3,-64.9904
649.4,-65.15241
649.5,-65.29681
649.6,-65.41883
649.7,-65.54495
649.8,-65.56728
649.9,-65.45942
650,-65.35178
650.1,-65.27298
650.2,-65.20788
650.3,-65.13033
650.4,-65.07059
650.5,-65.03965
650.6,-65.00862
650.7,-64.96855
650.8,-64.91944
650.9,-64.87752
651,-64.85157
651.1,-64.83303
651.2,-64.8086
651.3,-64.77043
651.4,-64.73223
651.5,-64.70828
651.6,-64.69931
651.7,-64.70616
651.8,-64.68952
651.9,-64.64099
652,-64.59806
652.1,-64.55395
652.2,-64.50653
652.3,-64.45614
652.4,-64.40327
652.5,-64.35146
652.6,-64.30084
652.7,-64.23988
652.8,-64.19717
652.9,-64.18606
653,-64.16959
653.1,-64.15064
653.2,-64.1359
653.3,-64.11926
653.4,-64.10164
653.5,-64.08279
653.6,-64.06347
653.7,-64.07392
653.8,-63.85627
653.9,-63.3904
654,-62.9531
654.1,-62.54911
654.2,-62.167
654.3,-61.80453
654.4,-61.45296
654.5,-61.10741
654.6,-60.77629
654.7,-60.50836
654.8,-59.91745
654.9,-58.96571
655,-58.04574
655.1,-57.14559
655.2,-56.24795
655.3,-55.34182
655.4,-54.41582
655.5,-53.45195
655.6,-52.42273
655.7,-51.23646
655.8,-50.31282
655.9,-49.68972
656,-48.92714
656.1,-48.02597
656.2,-46.94943
656.3,-45.64717
656.4,-43.99529
656.5,-41.82892
656.6,-38.70461
656.7,-33.93824
656.8,-25.64632
656.9,-10.13684
657,8.894543
657.1,21.51552
657.2,25.23477
657.3,23.06065
657.4,17.75879
657.5,11.09854
657.6,3.866928
657.7,-3.463029
657.8,-10.73762
657.9,-17.84693
658,-24.70906
658.1,-31.24284
658.2,-37.35707
658.3,-42.91049
658.4,-47.7787
658.5,-51.91837
658.6,-55.34013
658.7,-58.09591
658.8,-60.22367
658.9,-61.82276
659,-63.04689
659.1,-63.95053
659.2,-64.60288
659.3,-65.08498
659.4,-65.43081
659.5,-65.65653
659.6,-65.7902
659.7,-65.91607
659.8,-65.5916
659.9,-64.81795
660,-64.11372
660.1,-63.49123
660.2,-62.93614
660.3,-62.43939
660.4,-61.99564
660.5,-61.59364
660.6,-61.22443
660.7,-60.85118
660.8,-60.68245
660.9,-60.72771
661,-60.75932
661.1,-60.78276
661.2,-60.79066
661.3,-60.78417
661.4,-60.77166
661.5,-60.75156
661.6,-60.72387
661.7,-60.6491
661.8,-60.84165
661.9,-61.32675
662,-61.76018
662.1,-62.1424
662.2,-62.48277
662.3,-62.77409
662.4,-63.0115
662.5,-63.20935
662.6,-63.37629
662.7,-63.51184
662.8,-63.63757
662.9,-63.76169
663,-63.87238
663.1,-63.96936
663.2,-64.05692
663.3,-64.13027
663.4,-64.18532
663.5,-64.21427
663.6,-64.22843
663.7,-64.22693
663.8,-64.30481
663.9,-64.478
664,-64.64395
664.1,-64.79931
664.2,-64.94445
664.3,-65.06844
664.4,-65.16662
664.5,-65.24736
664.6,-65.33054
664.7,-65.40531
664.8,-65.59092
664.9,-65.89234
665,-66.1595
665.1,-66.39092
665.2,-66.59761
665.3,-66.79947
665.4,-67.00581
665.5,-67.20279
665.6,-67.3759
665.7,-67.53051
665.8,-67.59975
665.9,-67.58241
666,-67.57533
666.1,-67.59829
666.2,-67.63979
666.3,-67.67518
666.4,-67.69484
666.5,-67.72311
666.6,-67.76512
666.7,-67.80166
666.8,-67.77072
666.9,-67.68339
667,-67.5999
667.1,-67.51514
667.2,-67.44828
667.3,-67.40387
667.4,-67.36355
667.5,-67.3196
667.6,-67.27135
667.7,-67.23198
667.8,-67.19523
667.9,-67.15479
668,-67.12508
668.1,-67.09736
668.2,-67.06772
668.3,-67.03354
668.4,-66.99345
668.5,-66.95218
668.6,-66.9102
668.7,-66.87247
668.8,-66.83428
668.9,-66.79557
669,-66.76457
669.1,-66.74266
669.2,-66.72081
669.3,-66.69975
669.4,-66.68737
669.5,-66.67833
669.6,-66.66576
669.7,-66.66751
669.8,-66.55286
669.9,-66.31025
670,-66.08411
670.1,-65.87354
670.2,-65.67662
670.3,-65.48995
670.4,-65.31074
670.5,-65.1344
670.6,-64.96369
670.7,-64.87504
670.8,-64.36491
670.9,-63.38548
671,-62.46149
671.1,-61.58414
671.2,-60.74055
671.3,-59.92044
671.4,-59.10618
671.5,-58.27908
671.6,-57.43335
671.7,-56.51381
671.8,-55.84745
671.9,-55.47448
672,-55.04874
672.1,-54.56748
672.2,-54.02698
672.3,-53.41337
672.4,-52.71458
672.5,-51.90775
672.6,-50.98336
672.7,-49.89915
672.8,-48.90041
672.9,-48.00352
673,-46.9089
673.1,-45.56061
673.2,-43.82466
673.3,-41.54507
673.4,-38.29237
673.5,-33.38115
673.6,-24.70482
673.7,-8.701044
673.8,10.16121
673.9,22.04271
674,25.18525
674.1,22.71964
674.2,17.28219
674.3,10.57823
674.4,3.353483
674.5,-3.932103
674.6,-11.11837
674.7,-18.12563
674.8,-24.90562
674.9,-31.3569
675,-37.37781
675.1,-42.85803
675.2,-47.66526
675.3,-51.74084
675.4,-55.1404
675.5,-57.90919
675.6,-60.1108
675.7,-61.88446
675.8,-62.89937
675.9,-63.24664
676,-63.44844
676.1,-63.53311
676.2,-63.52398
676.3,-63.44636
676.4,-63.31255
676.5,-63.13649
676.6,-62.93959
676.7,-62.73356
676.8,-62.52475
676.9,-62.3144
677,-62.10515
677.1,-61.89821
677.2,-61.69788
677.3,-61.50111
677.4,-61.30389
677.5,-61.11284
677.6,-60.92584
677.7,-60.68713
677.8,-60.80444
677.9,-61.30278
678,-61.74222
678.1,-62.11784
678.2,-62.43836
678.3,-62.71377
678.4,-62.94866
678.5,-63.14157
678.6,-63.29837
678.7,-63.42623
678.8,-63.55514
678.9,-63.68708
679,-63.79455
679.1,-63.88283
679.2,-63.95936
679.3,-64.02618
679.4,-64.0867
679.5,-64.14399
679.6,-64.18805
679.7,-64.2201
679.8,-64.29991
679.9,-64.4247
680,-64.53931
680.1,-64.64216
680.2,-64.72454
680.3,-64.78533
680.4,-64.83112
680.5,-64.86272
680.6,-64.89295
680.7,-64.90564
680.8,-65.04347
680.9,-65.32126
681,-65.57815
681.1,-65.81655
681.2,-66.04119
681.3,-66.2516
681.4,-66.44061
681.5,-66.60906
681.6,-66.75605
681.7,-66.88015
681.8,-66.9777
681.9,-67.06618
682,-67.16287
682.1,-67.25491
682.2,-67.34509
682.3,-67.42594
682.4,-67.48801
682.5,-67.54174
682.6,-67.60201
682.7,-67.69093
682.8,-67.68051
682.9,-67.55057
683,-67.42408
683.1,-67.32448
683.2,-67.24508
683.3,-67.15659
683.4,-67.0858
683.5,-67.03643
683.6,-66.98248
683.7,-66.9443
683.8,-66.90438
683.9,-66.83902
684,-66.76886
684.1,-66.7141
684.2,-66.68284
684.3,-66.66297
684.4,-66.6439
684.5,-66.61443
684.6,-66.57461
684.7,-66.53763
684.8,-66.50828
684.9,-66.49112
685,-66.48806
685.1,-66.48572
685.2,-66.48148
685.3,-66.47643
685.4,-66.46933
685.5,-66.4594
685.6,-66.4449
685.7,-66.42215
685.8,-66.42664
685.9,-66.46954
686,-66.51234
686.1,-66.54721
686.2,-66.58591
686.3,-66.63274
686.4,-66.68127
686.5,-66.73107
686.6,-66.78032
686.7,-66.81014
686.8,-66.94331
686.9,-67.1941
687,-67.43051
687.1,-67.64531
687.2,-67.84078
687.3,-68.02152
687.4,-68.18998
687.5,-68.34661
687.6,-68.49407
687.7,-68.63826
687.8,-68.74393
687.9,-68.8103
688,-68.87579
688.1,-68.937
688.2,-68.99404
688.3,-69.05175
688.4,-69.10088
688.5,-69.13666
688.6,-69.16685
688.7,-69.20379
688.8,-69.17781
688.9,-69.08968
689,-69.02377
689.1,-68.9745
689.2,-68.93533
689.3,-68.90879
689.4,-68.88968
689.5,-68.86788
689.6,-68.83906
689.7,-68.81023
689.8,-68.7331
689.9,-68.61367
690,-68.51718
690.1,-68.43914
690.2,-68.37009
690.3,-68.29856
690.4,-68.21897
690.5,-68.13852
690.6,-68.07009
690.7,-68.02189
690.8,-67.98328
690.9,-67.94638
691,-67.90416
691.1,-67.85634
691.2,-67.80267
691.3,-67.75367
691.4,-67.72067
691.5,-67.682
691.6,-67.63534
691.7,-67.6726
691.8,-67.24712
691.9,-66.31246
692,-65.45427
692.1,-64.6599
692.2,-63.9032
692.3,-63.18862
692.4,-62.5224
692.5,-61.8862
692.6,-61.25249
692.7,-60.59963
692.8,-59.97244
692.9,-59.3865
693,-58.7908
693.1,-58.16905
693.2,-57.5077
693.3,-56.79431
693.4,-56.00968
693.5,-55.1375
693.6,-54.16146
693.7,-52.98854
693.8,-52.0688
693.9,-51.45168
694,-50.67433
694.1,-49.72985
694.2,-48.57669
694.3,-47.1618
694.4,-45.3774
694.5,-43.06355
694.6,-39.78439
694.7,-34.88348
694.8,-26.01753
694.9,-8.610786
695,12.34177
695.1,25.01659
695.2,27.74518
695.3,24.61776
695.4,18.59303
695.5,11.49453
695.6,4.008102
695.7,-3.456338
695.8,-10.83226
695.9,-18.04349
696,-24.98448
696.1,-31.59171
696.2,-37.73901
696.3,-43.27621
696.4,-48.09678
696.5,-52.14275
696.6,-55.44831
696.7,-58.08246
696.8,-60.17672
696.9,-61.82655
697,-63.0865
697.1,-64.03051
697.2,-64.72352
697.3,-65.21937
697.4,-65.55931
697.5,-65.78835
697.6,-65.93948
697.7,-66.01803
697.8,-66.17667
697.9,-66.43078
698,-66.63077
698.1,-66.78196
698.2,-66.88683
698.3,-66.95059
698.4,-66.99802
698.5,-67.04337
698.6,-67.09244
698.7,-67.15341
698.8,-67.13761
698.9,-67.03676
699,-66.94107
699.1,-66.85698
699.2,-66.78425
699.3,-66.72246
699.4,-66.675
699.5,-66.65552
699.6,-66.65252
699.7,-66.64412
699.8,-66.58375
699.9,-66.49089
700,-66.40306
700.1,-66.3199
700.2,-66.2606
700.3,-66.2067
700.4,-66.15217
700.5,-66.11854
700.6,-66.10705
700.7,-66.09505
700.8,-66.01947
700.9,-65.90317
701,-65.81785
701.1,-65.74947
701.2,-65.68749
701.3,-65.62838
701.4,-65.56701
701.5,-65.49978
701.6,-65.43977
701.7,-65.39718
701.8,-65.38841
701.9,-65.41128
702,-65.43871
702.1,-65.46298
702.2,-65.47671
702.3,-65.49106
702.4,-65.50476
702.5,-65.50852
702.6,-65.50874
702.7,-65.55887
702.8,-65.22907
702.9,-64.49378
703,-63.8158
703.1,-63.20044
703.2,-62.63715
703.3,-62.11157
703.4,-61.62076
703.5,-61.16039
703.6,-60.7202
703.7,-60.31779
703.8,-59.79558
703.9,-59.13059
704,-58.48316
704.1,-57.84861
704.2,-57.21149
704.3,-56.57052
704.4,-55.91525
704.5,-55.23674
704.6,-54.53117
704.7,-53.71363
704.8,-53.28902
704.9,-53.32385
705,-53.3129
705.1,-53.27026
705.2,-53.2108
705.3,-53.14112
705.4,-53.0654
705.5,-52.98554
705.6,-52.89607
705.7,-52.78954
705.8,-52.69637
705.9,-52.61358
706,-52.51736
706.1,-52.41231
706.2,-52.30619
706.3,-52.2079
706.4,-52.11941
706.5,-52.03851
706.6,-51.96241
706.7,-51.88155
706.8,-51.82303
706.9,-51.79921
707,-51.79219
707.1,-51.80878
707.2,-51.84469
707.3,-51.89713
707.4,-51.958
707.5,-52.02593
707.6,-52.10856
707.7,-52.20811
707.8,-52.36562
707.9,-52.57896
708,-52.79539
708.1,-53.03311
708.2,-53.30561
708.3,-53.57888
708.4,-53.8611
708.5,-54.17427
708.6,-54.49057
708.7,-54.79256
708.8,-55.23891
708.9,-55.83506
709,-56.41578
709.1,-56.9751
709.2,-57.53437
709.3,-58.09751
709.4,-58.6433
709.5,-59.16065
709.6,-59.64797
709.7,-60.11476
709.8,-60.48696
709.9,-60.77374
710,-61.06348
710.1,-61.34978
710.2,-61.62638
710.3,-61.89291
710.4,-62.14516
710.5,-62.38461
710.6,-62.61327
710.7,-62.83686
710.8,-63.00024
710.9,-63.09529
711,-63.18585
711.1,-63.27948
711.2,-63.3807
711.3,-63.48994
711.4,-63.60451
711.5,-63.72125
711.6,-63.83716
711.7,-63.96136
711.8,-64.04264
711.9,-64.07037
712,-64.10638
712.1,-64.15243
712.2,-64.19555
712.3,-64.23756
712.4,-64.28227
712.5,-64.32607
712.6,-64.37016
712.7,-64.41494
712.8,-64.4769
712.9,-64.55343
713,-64.61609
713.1,-64.66978
713.2,-64.71755
713.3,-64.75387
713.4,-64.77849
713.5,-64.78833
713.6,-64.79351
713.7,-64.86108
713.8,-64.56735
713.9,-63.88335
714,-63.25274
714.1,-62.66671
714.2,-62.11905
714.3,-61.60191
714.4,-61.10432
714.5,-60.60883
714.6,-60.11291
714.7,-59.65368
714.8,-59.05385
714.9,-58.28411
715,-57.53157
715.1,-56.7885
715.2,-56.02248
715.3,-55.21345
715.4,-54.36919
715.5,-53.49328
715.6,-52.56929
715.7,-51.50001
715.8,-50.7726
715.9,-50.45551
716,-50.06782
716.1,-49.62196
716.2,-49.10351
716.3,-48.49081
716.4,-47.78864
716.5,-46.98659
716.6,-46.01373
716.7,-44.83411
716.8,-43.38156
716.9,-41.50041
717,-38.86923
717.1,-35.04245
717.2,-28.67156
717.3,-16.99268
717.4,-0.3990339
717.5,14.47578
717.6,21.90646
717.7,22.28671
717.8,18.60611
717.9,12.87145
718,6.154546
718.1,-0.8856476
718.2,-7.984527
718.3,-14.97093
718.4,-21.75385
718.5,-28.25052
718.6,-34.37787
718.7,-40.03552
718.8,-45.00675
718.9,-49.20811
719,-52.75863
719.1,-55.68401
719.2,-58.05696
719.3,-59.96174
719.4,-61.46483
719.5,-62.6266
719.6,-63.5098
719.7,-64.232
719.8,-64.38514
719.9,-63.9921
720,-63.57866
720.1,-63.16983
720.2,-62.7635
720.3,-62.36433
720.4,-61.98116
720.5,-61.60934
720.6,-61.24416
720.7,-60.86492
720.8,-60.70847
720.9,-60.77824
721,-60.82113
721.1,-60.83994
721.2,-60.83514
721.3,-60.8063
721.4,-60.75585
721.5,-60.68634
721.6,-60.60409
721.7,-60.46567
721.8,-60.57753
721.9,-60.96813
722,-61.31399
722.1,-61.62166
722.2,-61.90064
722.3,-62.15461
722.4,-62.37856
722.5,-62.57322
722.6,-62.73109
722.7,-62.85264
722.8,-62.94483
722.9,-63.02563
723,-63.10896
723.1,-63.18773
723.2,-63.26249
723.3,-63.31686
723.4,-63.34407
723.5,-63.35911
723.6,-63.38684
723.7,-63.44107
723.8,-63.43546
723.9,-63.3566
724,-63.27372
724.1,-63.19186
724.2,-63.1129
724.3,-63.04053
724.4,-62.98145
724.5,-62.94163
724.6,-62.91634
724.7,-62.94742
724.8,-62.58289
724.9,-61.80976
725,-61.10042
725.1,-60.42743
725.2,-59.8064
725.3,-59.23608
725.4,-58.67994
725.5,-58.13286
725.6,-57.60288
725.7,-57.06973
725.8,-56.73635
725.9,-56.60842
726,-56.46357
726.1,-56.30133
726.2,-56.12363
726.3,-55.93546
726.4,-55.7465
726.5,-55.56219
726.6,-55.37984
726.7,-55.15328
726.8,-55.17498
726.9,-55.48055
727,-55.77494
727.1,-56.05936
727.2,-56.33821
727.3,-56.61481
727.4,-56.88563
727.5,-57.15531
727.6,-57.41859
727.7,-57.66736
727.8,-57.9175
727.9,-58.1755
728,-58.42898
728.1,-58.66998
728.2,-58.90285
728.3,-59.13183
728.4,-59.35112
728.5,-59.55762
728.6,-59.75686
728.7,-59.97
728.8,-60.04702
728.9,-59.97523
729,-59.90983
729.1,-59.85399
729.2,-59.79541
729.3,-59.73482
729.4,-59.67583
729.5,-59.61263
729.6,-59.54662
729.7,-59.53008
729.8,-59.19292
729.9,-58.4931
730,-57.81801
730.1,-57.16725
730.2,-56.53572
730.3,-55.92033
730.4,-55.30719
730.5,-54.69535
730.6,-54.07646
730.7,-53.39512
730.8,-52.94317
730.9,-52.75853
731,-52.53846
731.1,-52.28109
731.2,-52.00162
731.3,-51.70637
731.4,-51.39848
731.5,-51.07964
731.6,-50.73371
731.7,-50.31069
731.8,-50.01547
731.9,-49.90024
732,-49.78377
732.1,-49.67288
732.2,-49.55716
732.3,-49.42428
732.4,-49.27565
732.5,-49.12132
732.6,-48.96485
732.7,-48.804
732.8,-48.65573
732.9,-48.524
733,-48.3843
733.1,-48.23317
733.2,-48.08855
733.3,-47.93608
733.4,-47.77622
733.5,-47.62448
733.6,-47.45898
733.7,-47.32026
733.8,-46.94299
733.9,-46.26237
734,-45.49224
734.1,-44.57666
734.2,-43.48026
734.3,-42.15723
734.4,-40.47065
734.5,-38.24427
734.6,-35.10195
734.7,-30.5104
734.8,-23.09786
734.9,-11.34149
735,2.142443
735.1,12.12678
735.2,16.46294
735.3,16.05683
735.4,12.71226
735.5,7.757735
735.6,1.958917
735.7,-4.106021
735.8,-10.51385
735.9,-17.0748
736,-23.32564
736.1,-29.20669
736.2,-34.65783
736.3,-39.618
736.4,-44.03648
736.5,-47.88293
736.6,-51.15995
736.7,-53.87413
736.8,-56.19766
736.9,-58.19115
737,-59.77886
737.1,-61.01803
737.2,-61.97682
737.3,-62.70631
737.4,-63.24221
737.5,-63.61411
737.6,-63.85868
737.7,-63.99896
737.8,-64.11484
737.9,-64.2231
738,-64.27392
738.1,-64.2828
738.2,-64.25237
738.3,-64.19909
738.4,-64.12498
738.5,-64.02917
738.6,-63.92691
738.7,-63.808
738.8,-63.8337
738.9,-64.01869
739,-64.18194
739.1,-64.32376
739.2,-64.44952
739.3,-64.55859
739.4,-64.65922
739.5,-64.74086
739.6,-64.80034
739.7,-64.85852
739.8,-64.86521
739.9,-64.82235
740,-64.7973
740.1,-64.78925
740.2,-64.78621
740.3,-64.77663
740.4,-64.75794
740.5,-64.74313
740.6,-64.74337
740.7,-64.77059
740.8,-64.71678
740.9,-64.56978
741,-64.43701
741.1,-64.31505
741.2,-64.19838
741.3,-64.10441
741.4,-64.04075
741.5,-63.98419
741.6,-63.93365
741.7,-63.9042
741.8,-63.86443
741.9,-63.81602
742,-63.78977
742.1,-63.76685
742.2,-63.73849
742.3,-63.71885
742.4,-63.72176
742.5,-63.73785
742.6,-63.74654
742.7,-63.74518
742.8,-63.7268
742.9,-63.70946
743,-63.71168
743.1,-63.72349
743.2,-63.74014
743.3,-63.75191
743.4,-63.75729
743.5,-63.75996
743.6,-63.76138
743.7,-63.76387
743.8,-63.783
743.9,-63.82116
744,-63.86631
744.1,-63.91944
744.2,-63.97783
744.3,-64.03598
744.4,-64.0906
744.5,-64.14301
744.6,-64.19469
744.7,-64.26327
744.8,-64.19709
744.9,-63.98394
745,-63.78182
745.1,-63.59175
745.2,-63.41727
745.3,-63.2566
745.4,-63.10537
745.5,-62.96182
745.6,-62.82303
745.7,-62.74992
745.8,-62.27356
745.9,-61.35332
746,-60.48493
746.1,-59.66384
746.2,-58.87738
746.3,-58.11271
746.4,-57.35588
746.5,-56.5987
746.6,-55.83284
746.7,-55.00325
746.8,-54.44842
746.9,-54.20473
747,-53.91817
747.1,-53.58356
747.2,-53.2029
747.3,-52.77054
747.4,-52.28698
747.5,-51.74953
747.6,-51.16709
747.7,-50.50305
747.8,-49.99352
747.9,-49.68179
748,-49.31618
748.1,-48.89279
748.2,-48.40213
748.3,-47.84073
748.4,-47.2084
748.5,-46.4921
748.6,-45.6586
748.7,-44.67075
748.8,-43.42002
748.9,-41.79919
749,-39.62796
749.1,-36.61523
749.2,-31.97313
749.3,-24.23089
749.4,-11.84904
749.5,3.636694
749.6,15.52357
749.7,19.9533
749.8,19.09727
749.9,15.13892
750,9.450663
750.1,3.022232
750.2,-3.721303
750.3,-10.48757
750.4,-17.1155
750.5,-23.51628
750.6,-29.62887
750.7,-35.41778
750.8,-40.33499
750.9,-44.27655
751,-47.71841
751.1,-50.67041
751.2,-53.1449
751.3,-55.16646
751.4,-56.79074
751.5,-58.0778
751.6,-59.07555
751.7,-59.81368
751.8,-60.4394
751.9,-60.99977
752,-61.41243
752.1,-61.69515
752.2,-61.86899
752.3,-61.96242
752.4,-61.98804
752.5,-61.95136
752.6,-61.86476
752.7,-61.69514
752.8,-61.81327
752.9,-62.24373
753,-62.5983
753.1,-62.87489
753.2,-63.08447
753.3,-63.24374
753.4,-63.36318
753.5,-63.44764
753.6,-63.5001
753.7,-63.53188
753.8,-63.55711
753.9,-63.57613
754,-63.57861
754.1,-63.57322
754.2,-63.56108
754.3,-63.53652
754.4,-63.50827
754.5,-63.48122
754.6,-63.45044
754.7,-63.40492
754.8,-63.42734
754.9,-63.51959
755,-63.59536
755.1,-63.66258
755.2,-63.72423
755.3,-63.7732
755.4,-63.80916
755.5,-63.83199
755.6,-63.84384
755.7,-63.83078
755.8,-63.9324
755.9,-64.16948
756,-64.39974
756.1,-64.61706
756.2,-64.82202
756.3,-65.01336
756.4,-65.18609
756.5,-65.33353
756.6,-65.46171
756.7,-65.58767
756.8,-65.67107
756.9,-65.7135
757,-65.76768
757.1,-65.82449
757.2,-65.87004
757.3,-65.89999
757.4,-65.9272
757.5,-65.96774
757.6,-66.01286
757.7,-66.0701
757.8,-66.04746
757.9,-65.94999
758,-65.87054
758.1,-65.78387
758.2,-65.71251
758.3,-65.66728
758.4,-65.61827
758.5,-65.57562
758.6,-65.55169
758.7,-65.52758
758.8,-65.48642
758.9,-65.45311
759,-65.4366
759.1,-65.41505
759.2,-65.38228
759.3,-65.34359
759.4,-65.32527
759.5,-65.32649
759.6,-65.33059
759.7,-65.3328
759.8,-65.3244
759.9,-65.30299
760,-65.27609
760.1,-65.2525
760.2,-65.23753
760.3,-65.24
760.4,-65.25432
760.5,-65.27563
760.6,-65.29811
760.7,-65.30731
760.8,-65.35705
760.9,-65.45019
761,-65.53751
761.1,-65.61836
761.2,-65.69195
761.3,-65.75616
761.4,-65.81057
761.5,-65.85842
761.6,-65.90394
761.7,-65.93359
761.8,-66.06061
761.9,-66.29662
762,-66.51408
762.1,-66.71094
762.2,-66.89636
762.3,-67.07918
762.4,-67.25142
762.5,-67.40802
762.6,-67.55858
762.7,-67.70103
762.8,-67.79796
762.9,-67.85066
763,-67.90232
763.1,-67.96227
763.2,-68.0315
763.3,-68.10314
763.4,-68.17726
763.5,-68.25034
763.6,-68.32281
763.7,-68.41512
763.8,-68.437
763.9,-68.37652
764,-68.32856
764.1,-68.28454
764.2,-68.23451
764.3,-68.18198
764.4,-68.13162
764.5,-68.09314
764.6,-68.07193
764.7,-68.07068
764.8,-68.06738
764.9,-68.05053
765,-68.03461
765.1,-68.00801
765.2,-67.97203
765.3,-67.94743
765.4,-67.94346
765.5,-67.9508
765.6,-67.95851
765.7,-67.9597
765.8,-67.97663
765.9,-68.0192
766,-68.06716
766.1,-68.11263
766.2,-68.14416
766.3,-68.15313
766.4,-68.16764
766.5,-68.20004
766.6,-68.2241
766.7,-68.23533
766.8,-68.34092
766.9,-68.53029
767,-68.70787
767.1,-68.88415
767.2,-69.0432
767.3,-69.17752
767.4,-69.30516
767.5,-69.44422
767.6,-69.5749
767.7,-69.68287
767.8,-69.75277
767.9,-69.79472
768,-69.85038
768.1,-69.91739
768.2,-69.98513
768.3,-70.05452
768.4,-70.11817
768.5,-70.16676
768.6,-70.20196
768.7,-70.24216
768.8,-70.20941
768.9,-70.09978
769,-70.0077
769.1,-69.93392
769.2,-69.87282
769.3,-69.82765
769.4,-69.79542
769.5,-69.76522
769.6,-69.73878
769.7,-69.72146
769.8,-69.66944
769.9,-69.57919
770,-69.4951
770.1,-69.4221
770.2,-69.35287
770.3,-69.28514
770.4,-69.22137
770.5,-69.15598
770.6,-69.09218
770.7,-69.0458
770.8,-68.93523
770.9,-68.74941
771,-68.57229
771.1,-68.41009
771.2,-68.2636
771.3,-68.13243
771.4,-68.01263
771.5,-67.89787
771.6,-67.78943
771.7,-67.77062
771.8,-67.24211
771.9,-66.16208
772,-65.16068
772.1,-64.22732
772.2,-63.34952
772.3,-62.50644
772.4,-61.67679
772.5,-60.85001
772.6,-60.01617
772.7,-59.12289
772.8,-58.47932
772.9,-58.11509
773,-57.69933
773.1,-57.21792
773.2,-56.66507
773.3,-56.0262
773.4,-55.27704
773.5,-54.39948
773.6,-53.39581
773.7,-52.203
773.8,-51.10056
773.9,-50.09946
774,-48.83774
774.1,-47.26245
774.2,-45.22774
774.3,-42.53271
774.4,-38.57379
774.5,-32.3354
774.6,-20.42787
774.7,0.5918299
774.8,20.62692
774.9,28.71867
775,27.99482
775.1,23.01775
775.2,16.11048
775.3,8.661402
775.4,1.071545
775.5,-6.429782
775.6,-13.76215
775.7,-20.85355
775.8,-27.67021
775.9,-34.15152
776,-40.12952
776.1,-45.42157
776.2,-49.94824
776.3,-53.6837
776.4,-56.69372
776.5,-59.07989
776.6,-60.9527
776.7,-62.41895
776.8,-63.50227
776.9,-64.27183
777,-64.83465
777.1,-65.23342
777.2,-65.50596
777.3,-65.68195
777.4,-65.7859
777.5,-65.84507
777.6,-65.86734
777.7,-65.92709
777.8,-65.57103
777.9,-64.78091
778,-64.07453
778.1,-63.45627
778.2,-62.90567
778.3,-62.41473
778.4,-61.97572
778.5,-61.57124
778.6,-61.20443
778.7,-60.85477
778.8,-60.63008
778.9,-60.53678
779,-60.4446
779.1,-60.3506
779.2,-60.25704
779.3,-60.16338
779.4,-60.06545
779.5,-59.96661
779.6,-59.8694
779.7,-59.71725
779.8,-59.90046
779.9,-60.44737
780,-60.93445
780.1,-61.3624
780.2,-61.74643
780.3,-62.09491
780.4,-62.41318
780.5,-62.7102
780.6,-62.98297
780.7,-63.23222
780.8,-63.43276
780.9,-63.58708
781,-63.72422
781.1,-63.83285
781.2,-63.91837
781.3,-63.98673
781.4,-64.05013
781.5,-64.11501
781.6,-64.18226
781.7,-64.24705
781.8,-64.31514
781.9,-64.38116
782,-64.43141
782.1,-64.47497
782.2,-64.52012
782.3,-64.57762
782.4,-64.63332
782.5,-64.67679
782.6,-64.71387
782.7,-64.80001
782.8,-64.50275
782.9,-63.78904
783,-63.13936
783.1,-62.55762
783.2,-62.00346
783.3,-61.48557
783.4,-61.01326
783.5,-60.54947
783.6,-60.10172
783.7,-59.69647
783.8,-59.28746
783.9,-58.8541
784,-58.42396
784.1,-58.01125
784.2,-57.61374
784.3,-57.21674
784.4,-56.81101
784.5,-56.39632
784.6,-55.96893
784.7,-55.46316
784.8,-55.29809
784.9,-55.52911
785,-55.74618
785.1,-55.95542
785.2,-56.16225
785.3,-56.36311
785.4,-56.56117
785.5,-56.75655
785.6,-56.94186
785.7,-57.11683
785.8,-57.30762
785.9,-57.51206
786,-57.71102
786.1,-57.91273
786.2,-58.11006
786.3,-58.30557
786.4,-58.49998
786.5,-58.69111
786.6,-58.87993
786.7,-59.06974
786.8,-59.24409
786.9,-59.40342
787,-59.56184
787.1,-59.71595
787.2,-59.86635
787.3,-60.01105
787.4,-60.15308
787.5,-60.28864
787.6,-60.41669
787.7,-60.59741
787.8,-60.39949
787.9,-59.78187
788,-59.19511
788.1,-58.64828
788.2,-58.13068
788.3,-57.63774
788.4,-57.1649
788.5,-56.70072
788.6,-56.23332
788.7,-55.74165
788.8,-55.29661
788.9,-54.90298
789,-54.49105
789.1,-54.0743
789.2,-53.64762
789.3,-53.19384
789.4,-52.71208
789.5,-52.19104
789.6,-51.61268
789.7,-50.92043
789.8,-50.47017
789.9,-50.32178
790,-50.14058
790.1,-49.94499
790.2,-49.71655
790.3,-49.4408
790.4,-49.13702
790.5,-48.82103
790.6,-48.48099
790.7,-48.0884
790.8,-47.66031
790.9,-47.19814
791,-46.6701
791.1,-46.07115
791.2,-45.37345
791.3,-44.52679
791.4,-43.47991
791.5,-42.18793
791.6,-40.50993
791.7,-38.25644
791.8,-34.89585
791.9,-29.67692
792,-21.1613
792.1,-7.870969
792.2,6.338061
792.3,15.41519
792.4,18.31046
792.5,16.70233
792.6,12.43293
792.7,6.757181
792.8,0.7198485
792.9,-5.214505
793,-11.21616
793.1,-17.09811
793.2,-22.75571
793.3,-28.10796
793.4,-33.08816
793.5,-37.63269
793.6,-41.70241
793.7,-45.23424
793.8,-48.45776
793.9,-51.39864
794,-53.8352
794.1,-55.81777
794.2,-57.40321
794.3,-58.64393
794.4,-59.59579
794.5,-60.31448
794.6,-60.83907
794.7,-61.16913
794.8,-61.57279
794.9,-62.07964
795,-62.45537
795.1,-62.72454
795.2,-62.90729
795.3,-63.01872
795.4,-63.07379
795.5,-63.09254
795.6,-63.08167
795.7,-63.04428
795.8,-62.99939
795.9,-62.95672
796,-62.90452
796.1,-62.83887
796.2,-62.76764
796.3,-62.7008
796.4,-62.63766
796.5,-62.57757
796.6,-62.52289
796.7,-62.50946
796.8,-62.28877
796.9,-61.8447
797,-61.44919
797.1,-61.10222
797.2,-60.79092
797.3,-60.51883
797.4,-60.27414
797.5,-60.03921
797.6,-59.8185
797.7,-59.63943
797.8,-59.28334
797.9,-58.74382
798,-58.25733
798.1,-57.81571
798.2,-57.40286
798.3,-57.01166
798.4,-56.62742
798.5,-56.23894
798.6,-55.86087
798.7,-55.46462
798.8,-55.37706
798.9,-55.61285
799,-55.81319
799.1,-55.98245
799.2,-56.13317
799.3,-56.26958
799.4,-56.39959
799.5,-56.52663
799.6,-56.64542
799.7,-56.71676
799.8,-56.86536
799.9,-57.13312
800,-57.38337
800.1,-57.59829
800.2,-57.79985
800.3,-57.98698
800.4,-58.13866
800.5,-58.28074
800.6,-58.42282
800.7,-58.54815
800.8,-58.61239
800.9,-58.62032
801,-58.63456
801.1,-58.66082
801.2,-58.68626
801.3,-58.69642
801.4,-58.69372
801.5,-58.68856
801.6,-58.68322
801.7,-58.73316
801.8,-58.49578
801.9,-57.93175
802,-57.40114
802.1,-56.90335
802.2,-56.42468
802.3,-55.95664
802.4,-55.50162
802.5,-55.05477
802.6,-54.60522
802.7,-54.14585
802.8,-53.77721
802.9,-53.50259
803,-53.22377
803.1,-52.94111
803.2,-52.65088
803.3,-52.34986
803.4,-52.04147
803.5,-51.72536
803.6,-51.39307
803.7,-50.99219
803.8,-50.85584
803.9,-51.03597
804,-51.21836
804.1,-51.41763
804.2,-51.6314
804.3,-51.85493
804.4,-52.09185
804.5,-52.34392
804.6,-52.60653
804.7,-52.87871
804.8,-53.19646
804.9,-53.55944
805,-53.92487
805.1,-54.29496
805.2,-54.67022
805.3,-55.04469
805.4,-55.41201
805.5,-55.77189
805.6,-56.12239
805.7,-56.44991
805.8,-56.8046
805.9,-57.1854
806,-57.54179
806.1,-57.88127
806.2,-58.2071
806.3,-58.52335
806.4,-58.8294
806.5,-59.1205
806.6,-59.39424
806.7,-59.63389
806.8,-59.88007
806.9,-60.14738
807,-60.39807
807.1,-60.64239
807.2,-60.88335
807.3,-61.11296
807.4,-61.32248
807.5,-61.50902
807.6,-61.67881
807.7,-61.84161
807.8,-61.98968
807.9,-62.1204
808,-62.23291
808.1,-62.33329
808.2,-62.44104
808.3,-62.542
808.4,-62.6285
808.5,-62.73001
808.6,-62.83494
808.7,-62.92288
808.8,-62.96175
808.9,-62.95761
809,-62.95216
809.1,-62.93594
809.2,-62.92723
809.3,-62.94293
809.4,-62.97373
809.5,-63.01342
809.6,-63.0498
809.7,-63.07074
809.8,-63.08406
809.9,-63.10767
810,-63.14297
810.1,-63.18857
810.2,-63.24724
810.3,-63.30968
810.4,-63.37149
810.5,-63.4363
810.6,-63.50024
810.7,-63.55416
810.8,-63.6446
810.9,-63.77894
811,-63.90145
811.1,-64.00577
811.2,-64.1034
811.3,-64.19422
811.4,-64.2823
811.5,-64.37155
811.6,-64.45541
811.7,-64.52859
811.8,-64.63739
811.9,-64.79176
812,-64.93989
812.1,-65.07859
812.2,-65.21007
812.3,-65.33905
812.4,-65.46071
812.5,-65.57124
812.6,-65.67766
812.7,-65.78466
812.8,-65.83691
812.9,-65.83099
813,-65.82954
813.1,-65.83589
813.2,-65.85244
813.3,-65.87525
813.4,-65.90537
813.5,-65.93868
813.6,-65.97597
813.7,-66.0322
813.8,-66.06061
813.9,-66.05115
814,-66.05348
814.1,-66.05682
814.2,-66.04768
814.3,-66.03454
814.4,-66.02148
814.5,-66.01621
814.6,-66.02686
814.7,-66.04944
814.8,-66.09472
814.9,-66.1572
815,-66.20548
815.1,-66.2377
815.2,-66.2648
815.3,-66.30018
815.4,-66.34746
815.5,-66.40266
815.6,-66.45636
815.7,-66.48723
815.8,-66.55858
815.9,-66.68171
816,-66.80068
816.1,-66.9256
816.2,-67.05391
816.3,-67.16966
816.4,-67.26487
816.5,-67.36491
816.6,-67.46563
816.7,-67.53822
816.8,-67.61944
816.9,-67.71496
817,-67.78833
817.1,-67.86789
817.2,-67.95868
817.3,-68.03097
817.4,-68.08703
817.5,-68.14366
817.6,-68.21329
817.7,-68.29859
817.8,-68.31192
817.9,-68.24071
818,-68.16798
818.1,-68.10415
818.2,-68.06005
818.3,-68.03967
818.4,-68.03399
818.5,-68.03505
818.6,-68.03346
818.7,-68.02798
818.8,-68.00555
818.9,-67.96209
819,-67.92092
819.1,-67.8914
819.2,-67.86697
819.3,-67.84508
819.4,-67.83534
819.5,-67.83431
819.6,-67.8376
819.7,-67.84372
819.8,-67.88414
819.9,-67.95562
820,-68.01992
820.1,-68.08085
820.2,-68.14154
820.3,-68.19424
820.4,-68.23893
820.5,-68.28365
820.6,-68.32729
820.7,-68.36104
820.8,-68.45101
820.9,-68.6001
821,-68.73589
821.1,-68.85946
821.2,-68.97659
821.3,-69.08826
821.4,-69.1931
821.5,-69.29145
821.6,-69.38593
821.7,-69.47932
821.8,-69.53528
821.9,-69.55518
822,-69.57489
822.1,-69.59092
822.2,-69.60411
822.3,-69.6097
822.4,-69.60654
822.5,-69.59885
822.6,-69.60005
822.7,-69.61869
822.8,-69.58775
822.9,-69.50752
823,-69.44117
823.1,-69.38427
823.2,-69.32586
823.3,-69.26205
823.4,-69.19247
823.5,-69.13025
823.6,-69.09119
823.7,-69.06971
823.8,-69.05364
823.9,-69.03337
824,-69.00358
824.1,-68.96727
824.2,-68.93296
824.3,-68.90184
824.4,-68.87654
824.5,-68.86813
824.6,-68.87001
824.7,-68.85406
824.8,-68.86746
824.9,-68.93699
825,-69.00598
825.1,-69.04932
825.2,-69.09863
825.3,-69.1595
825.4,-69.19453
825.5,-69.22985
825.6,-69.28046
825.7,-69.31317
825.8,-69.38487
825.9,-69.50433
826,-69.62279
826.1,-69.74312
826.2,-69.8579
826.3,-69.96227
826.4,-70.05045
826.5,-70.11888
826.6,-70.17481
826.7,-70.24036
826.8,-70.25728
826.9,-70.22865
827,-70.21054
827.1,-70.1955
827.2,-70.18407
827.3,-70.17185
827.4,-70.15875
827.5,-70.13915
827.6,-70.11634
827.7,-70.10491
827.8,-70.04147
827.9,-69.91491
828,-69.80162
828.1,-69.7045
828.2,-69.60999
828.3,-69.52804
828.4,-69.45761
828.5,-69.39309
828.6,-69.33631
828.7,-69.28551
828.8,-69.2466
828.9,-69.21891
829,-69.19225
829.1,-69.15939
829.2,-69.12963
829.3,-69.10781
829.4,-69.08395
829.5,-69.05857
829.6,-69.02919
829.7,-68.98989
829.8,-68.99152
829.9,-69.03487
830,-69.07105
830.1,-69.10509
830.2,-69.13668
830.3,-69.16668
830.4,-69.20107
830.5,-69.23913
830.6,-69.2788
830.7,-69.30736
830.8,-69.3899
830.9,-69.53604
831,-69.66957
831.1,-69.7751
831.2,-69.85877
831.3,-69.93619
831.4,-70.01127
831.5,-70.08718
831.6,-70.16746
831.7,-70.26322
831.8,-70.29026
831.9,-70.22382
832,-70.15667
832.1,-70.10557
832.2,-70.06618
832.3,-70.04131
832.4,-70.02309
832.5,-70.00284
832.6,-69.98648
832.7,-69.99077
832.8,-69.93498
832.9,-69.79508
833,-69.66438
833.1,-69.56908
833.2,-69.47738
833.3,-69.3757
833.4,-69.29315
833.5,-69.21769
833.6,-69.13833
833.7,-69.07916
833.8,-69.03059
833.9,-68.96583
834,-68.89727
834.1,-68.85143
834.2,-68.81947
834.3,-68.78469
834.4,-68.74001
834.5,-68.68503
834.6,-68.62978
834.7,-68.57495
834.8,-68.55705
834.9,-68.58044
835,-68.60222
835.1,-68.61624
835.2,-68.61986
835.3,-68.61185
835.4,-68.59562
835.5,-68.57417
835.6,-68.54564
835.7,-68.50058
835.8,-68.53815
835.9,-68.66831
836,-68.79403
836.1,-68.90805
836.2,-69.01395
836.3,-69.1184
836.4,-69.21467
836.5,-69.30155
836.6,-69.38317
836.7,-69.45651
836.8,-69.51218
836.9,-69.55774
837,-69.60053
837.1,-69.63695
837.2,-69.67216
837.3,-69.70407
837.4,-69.73539
837.5,-69.76889
837.6,-69.79891
837.7,-69.84767
837.8,-69.79723
837.9,-69.63271
838,-69.48407
838.1,-69.35201
838.2,-69.22816
838.3,-69.11247
838.4,-69.00421
838.5,-68.89834
838.6,-68.79426
838.7,-68.68933
838.8,-68.58426
838.9,-68.48089
839,-68.38164
839.1,-68.30112
839.2,-68.23955
839.3,-68.18479
839.4,-68.13453
839.5,-68.08919
839.6,-68.03716
839.7,-67.97178
839.8,-67.86618
839.9,-67.73116
840,-67.61624
840.1,-67.52185
840.2,-67.43845
840.3,-67.35317
840.4,-67.25107
840.5,-67.13603
840.6,-67.03299
840.7,-66.94732
840.8,-66.86533
840.9,-66.79077
841,-66.71648
841.1,-66.6282
841.2,-66.53055
841.3,-66.4351
841.4,-66.35727
841.5,-66.28108
841.6,-66.19182
841.7,-66.18198
841.8,-65.78076
841.9,-64.92187
842,-64.12573
842.1,-63.39095
842.2,-62.66946
842.3,-61.96001
842.4,-61.27793
842.5,-60.60891
842.6,-59.92286
842.7,-59.18422
842.8,-58.4791
842.9,-57.82315
843,-57.11855
843.1,-56.34492
843.2,-55.47366
843.3,-54.47924
843.4,-53.3309
843.5,-51.99099
843.6,-50.38685
843.7,-48.36048
843.8,-46.16932
843.9,-43.68031
844,-39.98598
844.1,-34.26947
844.2,-23.19577
844.3,-1.776299
844.4,20.33701
844.5,29.92597
844.6,29.5217
844.7,24.49625
844.8,17.49476
844.9,9.983424
845,2.341213
845.1,-5.184638
845.2,-12.52832
845.3,-19.64797
845.4,-26.4961
845.5,-32.97492
845.6,-38.93663
845.7,-44.21102
845.8,-48.76517
845.9,-52.57229
846,-55.62971
846.1,-58.02923
846.2,-59.87945
846.3,-61.28726
846.4,-62.34258
846.5,-63.12396
846.6,-63.68844
846.7,-64.08271
846.8,-64.40591
846.9,-64.68488
847,-64.87416
847.1,-64.99758
847.2,-65.06827
847.3,-65.09901
847.4,-65.10717
847.5,-65.1025
847.6,-65.09419
847.7,-65.09573
847.8,-65.08694
847.9,-65.06785
848,-65.05486
848.1,-65.04118
848.2,-65.01776
848.3,-64.98387
848.4,-64.96337
848.5,-64.96553
848.6,-64.97863
848.7,-65.01747
848.8,-64.97389
848.9,-64.82296
849,-64.68322
849.1,-64.57033
849.2,-64.47983
849.3,-64.4013
849.4,-64.33798
849.5,-64.29777
849.6,-64.28109
849.7,-64.26875
849.8,-64.24778
849.9,-64.24142
850,-64.24845
850.1,-64.24123
850.2,-64.24548
850.3,-64.26526
850.4,-64.27002
850.5,-64.28059
850.6,-64.30865
850.7,-64.33263
850.8,-64.35401
850.9,-64.38486
851,-64.42773
851.1,-64.48032
851.2,-64.53176
851.3,-64.57404
851.4,-64.60675
851.5,-64.63615
851.6,-64.66738
851.7,-64.69059
851.8,-64.80059
851.9,-65.00189
852,-65.19019
852.1,-65.36533
852.2,-65.52751
852.3,-65.66978
852.4,-65.79683
852.5,-65.91327
852.6,-66.01207
852.7,-66.09935
852.8,-66.1987
852.9,-66.30602
853,-66.40801
853.1,-66.51467
853.2,-66.62312
853.3,-66.72331
853.4,-66.8193
853.5,-66.9205
853.6,-67.02118
853.7,-67.12526
853.8,-67.13278
853.9,-67.03671
854,-66.94774
854.1,-66.87505
854.2,-66.81445
854.3,-66.76137
854.4,-66.71791
854.5,-66.68143
854.6,-66.64747
854.7,-66.61821
854.8,-66.56421
854.9,-66.48167
855,-66.40345
855.1,-66.32788
855.2,-66.25446
855.3,-66.17827
855.4,-66.10127
855.5,-66.02792
855.6,-65.95752
855.7,-65.89667
855.8,-65.84437
855.9,-65.80035
856,-65.7623
856.1,-65.7335
856.2,-65.71167
856.3,-65.6882
856.4,-65.65848
856.5,-65.61154
856.6,-65.55493
856.7,-65.50782
856.8,-65.45659
856.9,-65.39828
857,-65.34804
857.1,-65.30047
857.2,-65.23898
857.3,-65.16213
857.4,-65.08553
857.5,-65.01549
857.6,-64.95018
857.7,-64.89505
857.8,-64.7714
857.9,-64.57875
858,-64.41168
858.1,-64.24827
858.2,-64.07347
858.3,-63.91738
858.4,-63.77772
858.5,-63.62604
858.6,-63.48013
858.7,-63.41909
858.8,-62.91864
858.9,-61.9372
859,-61.02185
859.1,-60.16945
859.2,-59.33929
859.3,-58.50394
859.4,-57.66199
859.5,-56.81826
859.6,-55.96483
859.7,-55.03884
859.8,-54.35006
859.9,-53.92482
860,-53.42797
860.1,-52.8575
860.2,-52.20121
860.3,-51.45939
860.4,-50.62333
860.5,-49.66727
860.6,-48.56281
860.7,-47.21712
860.8,-45.84238
860.9,-44.40947
861,-42.49478
861.1,-39.87955
861.2,-35.90421
861.3,-29.40502
861.4,-17.67945
861.5,0.6987611
861.6,17.35491
861.7,24.43571
861.8,24.21903
861.9,20.03116
862,13.80346
862.1,6.794755
862.2,-0.4899993
862.3,-7.741551
862.4,-14.84223
862.5,-21.71198
862.6,-28.28605
862.7,-34.45821
862.8,-40.19344
862.9,-45.36561
863,-49.81598
863.1,-53.52399
863.2,-56.54878
863.3,-58.96951
863.4,-60.87431
863.5,-62.34674
863.6,-63.46416
863.7,-64.29823
863.8,-64.91319
863.9,-65.35578
864,-65.65713
864.1,-65.85657
864.2,-65.97941
864.3,-66.05539
864.4,-66.09494
864.5,-66.10556
864.6,-66.10245
864.7,-66.09139
864.8,-66.00062
864.9,-65.83735
865,-65.67908
865.1,-65.54877
865.2,-65.44646
865.3,-65.35817
865.4,-65.27784
865.5,-65.19017
865.6,-65.10112
865.7,-65.03189
865.8,-64.9461
865.9,-64.82956
866,-64.72664
866.1,-64.63333
866.2,-64.55555
866.3,-64.51189
866.4,-64.47856
866.5,-64.42618
866.6,-64.38532
866.7,-64.3679
866.8,-64.36276
866.9,-64.38586
867,-64.41957
867.1,-64.44016
867.2,-64.45569
867.3,-64.48889
867.4,-64.53273
867.5,-64.56418
867.6,-64.58086
867.7,-64.59055
867.8,-64.67671
867.9,-64.83885
868,-64.99216
868.1,-65.12585
868.2,-65.24057
868.3,-65.33966
868.4,-65.42906
868.5,-65.51885
868.6,-65.60943
868.7,-65.70011
868.8,-65.80453
868.9,-65.91608
869,-66.02283
869.1,-66.12405
869.2,-66.21092
869.3,-66.29309
869.4,-66.37481
869.5,-66.44642
869.6,-66.50804
869.7,-66.57567
869.8,-66.56226
869.9,-66.46499
870,-66.37632
870.1,-66.30087
870.2,-66.23823
870.3,-66.18083
870.4,-66.13365
870.5,-66.09984
870.6,-66.07154
870.7,-66.04812
870.8,-66.01083
870.9,-65.961
871,-65.92277
871.1,-65.89224
871.2,-65.86631
871.3,-65.83926
871.4,-65.8144
871.5,-65.79349
871.6,-65.78415
871.7,-65.7848
871.8,-65.80612
871.9,-65.84884
872,-65.89144
872.1,-65.93286
872.2,-65.97746
872.3,-66.02553
872.4,-66.07409
872.5,-66.11675
872.6,-66.14869
872.7,-66.16036
872.8,-66.23073
872.9,-66.37662
873,-66.52025
873.1,-66.66461
873.2,-66.80472
873.3,-66.94067
873.4,-67.06658
873.5,-67.16324
873.6,-67.24348
873.7,-67.32605
873.8,-67.42295
873.9,-67.53332
874,-67.64236
874.1,-67.74226
874.2,-67.83596
874.3,-67.92807
874.4,-68.01877
874.5,-68.10686
874.6,-68.17855
874.7,-68.24222
874.8,-68.2255
874.9,-68.13546
875,-68.04531
875.1,-67.96949
875.2,-67.91501
875.3,-67.84789
875.4,-67.79084
875.5,-67.76159
875.6,-67.73773
875.7,-67.70066
875.8,-67.64007
875.9,-67.57461
876,-67.53155
876.1,-67.49673
876.2,-67.45426
876.3,-67.40725
876.4,-67.36196
876.5,-67.32002
876.6,-67.29097
876.7,-67.27797
876.8,-67.28396
876.9,-67.30115
877,-67.31404
877.1,-67.31952
877.2,-67.31548
877.3,-67.3084
877.4,-67.30076
877.5,-67.29286
877.6,-67.28583
877.7,-67.27628
877.8,-67.31577
877.9,-67.40587
878,-67.49474
878.1,-67.58486
878.2,-67.66676
878.3,-67.74205
878.4,-67.8158
878.5,-67.88402
878.6,-67.944
878.7,-67.97925
878.8,-68.09019
878.9,-68.28882
879,-68.4702
879.1,-68.63368
879.2,-68.78405
879.3,-68.91945
879.4,-69.04135
879.5,-69.15601
879.6,-69.2622
879.7,-69.36774
879.8,-69.38342
879.9,-69.30456
880,-69.22714
880.1,-69.15102
880.2,-69.07506
880.3,-69.00291
880.4,-68.93852
880.5,-68.87501
880.6,-68.82144
880.7,-68.79526
880.8,-68.72387
880.9,-68.59739
881,-68.4917
881.1,-68.40085
881.2,-68.30824
881.3,-68.21164
881.4,-68.11206
881.5,-68.00973
881.6,-67.92133
881.7,-67.85996
881.8,-67.78132
881.9,-67.67723
882,-67.5738
882.1,-67.46202
882.2,-67.34172
882.3,-67.23072
882.4,-67.13871
882.5,-67.06239
882.6,-66.98555
882.7,-66.90031
882.8,-66.82138
882.9,-66.74725
883,-66.68654
883.1,-66.63928
883.2,-66.5801
883.3,-66.51942
883.4,-66.46618
883.5,-66.39505
883.6,-66.32944
883.7,-66.32055
883.8,-66.03259
883.9,-65.44318
884,-64.90314
884.1,-64.41318
884.2,-63.94425
884.3,-63.48165
884.4,-63.02581
884.5,-62.58932
884.6,-62.17451
884.7,-61.80049
884.8,-61.23561
884.9,-60.45946
885,-59.68482
885.1,-58.89176
885.2,-58.07354
885.3,-57.22103
885.4,-56.32029
885.5,-55.35614
885.6,-54.30533
885.7,-53.07242
885.8,-52.10275
885.9,-51.43731
886,-50.596
886.1,-49.56606
886.2,-48.29391
886.3,-46.71739
886.4,-44.67372
886.5,-41.94069
886.6,-37.85088
886.7,-31.21405
886.8,-18.57994
886.9,2.536349
887,21.50928
887.1,28.52728
887.2,27.29348
887.3,22.12913
887.4,15.1895
887.5,7.729195
887.6,0.14085
887.7,-7.33258
887.8,-14.65549
887.9,-21.78118
888,-28.61594
888.1,-35.06004
888.2,-40.96018
888.3,-46.16033
888.4,-50.58267
888.5,-54.21764
888.6,-57.14087
888.7,-59.43137
888.8,-61.24802
888.9,-62.69103
889,-63.77249
889.1,-64.5579
889.2,-65.1177
889.3,-65.50944
889.4,-65.77399
889.5,-65.94885
889.6,-66.05889
889.7,-66.1173
889.8,-66.19122
889.9,-66.29114
890,-66.34553
890.1,-66.35688
890.2,-66.35558
890.3,-66.36234
890.4,-66.37054
890.5,-66.37074
890.6,-66.36395
890.7,-66.3582
890.8,-66.25716
890.9,-66.06552
891,-65.89964
891.1,-65.76338
891.2,-65.65847
891.3,-65.57633
891.4,-65.49512
891.5,-65.41776
891.6,-65.3619
891.7,-65.32071
891.8,-65.23491
891.9,-65.12397
892,-65.02599
892.1,-64.92227
892.2,-64.84222
892.3,-64.78822
892.4,-64.73435
892.5,-64.67384
892.6,-64.62422
892.7,-64.6
892.8,-64.58084
892.9,-64.55843
893,-64.53371
893.1,-64.50142
893.2,-64.46889
893.3,-64.4436
893.4,-64.43665
893.5,-64.44755
893.6,-64.46027
893.7,-64.47462
893.8,-64.49681
893.9,-64.52287
894,-64.54725
894.1,-64.56703
894.2,-64.58252
894.3,-64.59344
894.4,-64.60502
894.5,-64.61753
894.6,-64.63407
894.7,-64.65467
894.8,-64.7046
894.9,-64.78535
895,-64.86686
895.1,-64.94656
895.2,-65.02434
895.3,-65.10346
895.4,-65.18003
895.5,-65.24927
895.6,-65.31495
895.7,-65.36952
895.8,-65.51677
895.9,-65.76041
896,-65.98275
896.1,-66.18443
896.2,-66.3695
896.3,-66.53805
896.4,-66.69176
896.5,-66.83444
896.6,-66.96349
896.7,-67.08142
896.8,-67.17599
896.9,-67.24179
897,-67.29411
897.1,-67.34407
897.2,-67.39008
897.3,-67.42979
897.4,-67.47178
897.5,-67.51575
897.6,-67.56463
897.7,-67.63662
897.8,-67.58116
897.9,-67.39114
898,-67.21462
898.1,-67.04065
898.2,-66.87104
898.3,-66.7128
898.4,-66.57219
898.5,-66.45582
898.6,-66.35847
898.7,-66.27326
898.8,-66.1667
898.9,-66.02413
899,-65.87939
899.1,-65.74871
899.2,-65.63248
899.3,-65.52227
899.4,-65.41379
899.5,-65.30784
899.6,-65.21866
899.7,-65.16739
899.8,-64.96069
899.9,-64.59418
900,-64.26566
900.1,-63.95001
900.2,-63.64722
900.3,-63.37489
900.4,-63.11081
900.5,-62.84099
900.6,-62.58945
900.7,-62.39934
900.8,-61.96528
900.9,-61.25441
901,-60.57024
901.1,-59.92301
901.2,-59.3022
901.3,-58.68454
901.4,-58.06048
901.5,-57.42091
901.6,-56.75685
901.7,-56.02743
901.8,-55.50816
901.9,-55.23264
902,-54.92434
902.1,-54.58341
902.2,-54.19987
902.3,-53.77576
902.4,-53.30292
902.5,-52.77361
902.6,-52.18361
902.7,-51.49763
902.8,-50.87793
902.9,-50.3434
903,-49.7279
903.1,-49.02703
903.2,-48.21781
903.3,-47.27566
903.4,-46.15374
903.5,-44.78988
903.6,-43.05391
903.7,-40.76708
903.8,-37.45096
903.9,-32.36784
904,-23.46025
904.1,-7.692012
904.2,10.14521
904.3,21.04662
904.4,23.82789
904.5,21.37065
904.6,16.08553
904.7,9.523043
904.8,2.598651
904.9,-4.254317
905,-11.0814
905.1,-17.7367
905.2,-24.14691
905.3,-30.2312
905.4,-35.8993
905.5,-41.05666
905.6,-45.62899
905.7,-49.59033
905.8,-52.73189
905.9,-55.09327
906,-56.98581
906.1,-58.47686
906.2,-59.62237
906.3,-60.47707
906.4,-61.09199
906.5,-61.52016
906.6,-61.81284
906.7,-61.95482
906.8,-62.31562
906.9,-62.92052
907,-63.38311
907.1,-63.70979
907.2,-63.93709
907.3,-64.10402
907.4,-64.22104
907.5,-64.28815
907.6,-64.31532
907.7,-64.29702
907.8,-64.32458
907.9,-64.40123
908,-64.45515
908.1,-64.5099
908.2,-64.54011
908.3,-64.53035
908.4,-64.51528
908.5,-64.50112
908.6,-64.47116
908.7,-64.44718
908.8,-64.42964
908.9,-64.39432
909,-64.34964
909.1,-64.32228
909.2,-64.3054
909.3,-64.28072
909.4,-64.24844
909.5,-64.21369
909.6,-64.18235
909.7,-64.19725
909.8,-64.0311
909.9,-63.65713
910,-63.31672
910.1,-63.00757
910.2,-62.71962
910.3,-62.45486
910.4,-62.20743
910.5,-61.9735
910.6,-61.76393
910.7,-61.61489
910.8,-61.26589
910.9,-60.69597
911,-60.17694
911.1,-59.69917
911.2,-59.25272
911.3,-58.8357
911.4,-58.44031
911.5,-58.06109
911.6,-57.69248
911.7,-57.28378
911.8,-57.21016
911.9,-57.49802
912,-57.76038
912.1,-58.00605
912.2,-58.23291
912.3,-58.44104
912.4,-58.6373
912.5,-58.81699
912.6,-58.97949
912.7,-59.11257
912.8,-59.33972
912.9,-59.67051
913,-59.975
913.1,-60.25546
913.2,-60.5156
913.3,-60.75562
913.4,-60.97113
913.5,-61.1638
913.6,-61.33409
913.7,-61.47785
913.8,-61.57806
913.9,-61.62934
914,-61.66352
914.1,-61.70237
914.2,-61.74113
914.3,-61.78125
914.4,-61.8245
914.5,-61.86865
914.6,-61.90517
914.7,-61.92784
914.8,-61.91859
914.9,-61.88202
915,-61.84845
915.1,-61.83109
915.2,-61.82916
915.3,-61.82591
915.4,-61.8122
915.5,-61.78611
915.6,-61.75239
915.7,-61.78315
915.8,-61.45532
915.9,-60.725
916,-60.04041
916.1,-59.39086
916.2,-58.77597
916.3,-58.21256
916.4,-57.68021
916.5,-57.14416
916.6,-56.61946
916.7,-56.10492
916.8,-55.67647
916.9,-55.35252
917,-55.03818
917.1,-54.71382
917.2,-54.36822
917.3,-54.02632
917.4,-53.68778
917.5,-53.32806
917.6,-52.94537
917.7,-52.4758
917.8,-52.32095
917.9,-52.55206
918,-52.79559
918.1,-53.05145
918.2,-53.3112
918.3,-53.57911
918.4,-53.85561
918.5,-54.139
918.6,-54.4237
918.7,-54.71851
918.8,-55.00927
918.9,-55.29083
919,-55.5781
919.1,-55.87544
919.2,-56.17874
919.3,-56.47505
919.4,-56.76726
919.5,-57.05622
919.6,-57.33454
919.7,-57.59625
919.8,-57.89047
919.9,-58.22132
920,-58.54026
920.1,-58.84083
920.2,-59.1287
920.3,-59.40865
920.4,-59.67766
920.5,-59.93498
920.6,-60.18349
920.7,-60.41854
920.8,-60.6792
920.9,-60.97271
921,-61.25455
921.1,-61.52777
921.2,-61.78767
921.3,-62.03823
921.4,-62.27959
921.5,-62.50732
921.6,-62.7274
921.7,-62.92879
921.8,-63.20186
921.9,-63.54901
922,-63.8775
922.1,-64.18788
922.2,-64.47338
922.3,-64.73117
922.4,-64.95859
922.5,-65.16308
922.6,-65.35617
922.7,-65.55777
922.8,-65.65725
922.9,-65.64533
923,-65.63691
923.1,-65.63566
923.2,-65.63842
923.3,-65.62291
923.4,-65.59843
923.5,-65.59009
923.6,-65.59568
923.7,-65.61631
923.8,-65.59336
923.9,-65.51004
924,-65.41772
924.1,-65.32412
924.2,-65.23923
924.3,-65.16256
924.4,-65.09154
924.5,-65.03173
924.6,-64.99158
924.7,-64.96238
924.8,-64.89013
924.9,-64.78745
925,-64.70405
925.1,-64.61177
925.2,-64.51746
925.3,-64.44486
925.4,-64.36726
925.5,-64.27376
925.6,-64.19
925.7,-64.12811
925.8,-64.02751
925.9,-63.87796
926,-63.72849
926.1,-63.59367
926.2,-63.47145
926.3,-63.35567
926.4,-63.23603
926.5,-63.10065
926.6,-62.95715
926.7,-62.8658
926.8,-62.40351
926.9,-61.54422
927,-60.73879
927.1,-59.98048
927.2,-59.25057
927.3,-58.53425
927.4,-57.82027
927.5,-57.10001
927.6,-56.36919
927.7,-55.59497
927.8,-54.90351
927.9,-54.30649
928,-53.65864
928.1,-52.94506
928.2,-52.15892
928.3,-51.2915
928.4,-50.32073
928.5,-49.21363
928.6,-47.91629
928.7,-46.30726
928.8,-44.62309
928.9,-42.78779
929,-40.18024
929.1,-36.3835
929.2,-29.93365
929.3,-17.44088
929.4,1.051257
929.5,17.50177
929.6,25.11967
929.7,24.90162
929.8,20.51651
929.9,14.22591
930,7.085794
930.1,-0.2580884
930.2,-7.593958
930.3,-14.78173
930.4,-21.75776
930.5,-28.45826
930.6,-34.77785
930.7,-40.57554
930.8,-45.75701
930.9,-50.22633
931,-53.94132
931.1,-56.95376
931.2,-59.35645
931.3,-61.24038
931.4,-62.7027
931.5,-63.81727
931.6,-64.64077
931.7,-65.22487
931.8,-65.64789
931.9,-65.95826
932,-66.16337
932.1,-66.30572
932.2,-66.3898
932.3,-66.41477
932.4,-66.38782
932.5,-66.32887
932.6,-66.25874
932.7,-66.17279
932.8,-66.17658
932.9,-66.27064
933,-66.33136
933.1,-66.36672
933.2,-66.40609
933.3,-66.43896
933.4,-66.45587
933.5,-66.48815
933.6,-66.51867
933.7,-66.53882
933.8,-66.48461
933.9,-66.35364
934,-66.22834
934.1,-66.10975
934.2,-66.01991
934.3,-65.96248
934.4,-65.91361
934.5,-65.86541
934.6,-65.81797
934.7,-65.78126
934.8,-65.69322
934.9,-65.55971
935,-65.45282
935.1,-65.36054
935.2,-65.28014
935.3,-65.20622
935.4,-65.13856
935.5,-65.07617
935.6,-65.02079
935.7,-64.96755
935.8,-64.89768
935.9,-64.81257
936,-64.73581
936.1,-64.67784
936.2,-64.63611
936.3,-64.60768
936.4,-64.58535
936.5,-64.56843
936.6,-64.5561
936.7,-64.55566
936.8,-64.48279
936.9,-64.33759
937,-64.20254
937.1,-64.07476
937.2,-63.95883
937.3,-63.8479
937.4,-63.73978
937.5,-63.64258
937.6,-63.55195
937.7,-63.51541
937.8,-63.13342
937.9,-62.37353
938,-61.66566
938.1,-61.00804
938.2,-60.38915
938.3,-59.80156
938.4,-59.22929
938.5,-58.66425
938.6,-58.10778
938.7,-57.52235
938.8,-57.12576
938.9,-56.93765
939,-56.72453
939.1,-56.48998
939.2,-56.24367
939.3,-55.9904
939.4,-55.73328
939.5,-55.46892
939.6,-55.19628
939.7,-54.86889
939.8,-54.77482
939.9,-54.9474
940,-55.09903
940.1,-55.25543
940.2,-55.42121
940.3,-55.59765
940.4,-55.77638
940.5,-55.94218
940.6,-56.09813
940.7,-56.25884
940.8,-56.39175
940.9,-56.49598
941,-56.60558
941.1,-56.71376
941.2,-56.82751
941.3,-56.9648
941.4,-57.11994
941.5,-57.26161
941.6,-57.40278
941.7,-57.56143
941.8,-57.7484
941.9,-57.96885
942,-58.20598
942.1,-58.43702
942.2,-58.6527
942.3,-58.87671
942.4,-59.11313
942.5,-59.34144
942.6,-59.54955
942.7,-59.75897
942.8,-59.93296
942.9,-60.06728
943,-60.20612
943.1,-60.33818
943.2,-60.4578
943.3,-60.56362
943.4,-60.66379
943.5,-60.76598
943.6,-60.87259
943.7,-60.98002
943.8,-61.12969
943.9,-61.32008
944,-61.50473
944.1,-61.67198
944.2,-61.82673
944.3,-61.97932
944.4,-62.11269
944.5,-62.23132
944.6,-62.3381
944.7,-62.47877
944.8,-62.28957
944.9,-61.74532
945,-61.23345
945.1,-60.75068
945.2,-60.29384
945.3,-59.85841
945.4,-59.44588
945.5,-59.04701
945.6,-58.65406
945.7,-58.29974
945.8,-57.76808
945.9,-57.02816
946,-56.29597
946.1,-55.5632
946.2,-54.81518
946.3,-54.04488
946.4,-53.23565
946.5,-52.37428
946.6,-51.44664
946.7,-50.3434
946.8,-49.62072
946.9,-49.36381
947,-49.04366
947.1,-48.69089
947.2,-48.29397
947.3,-47.83946
947.4,-47.31415
947.5,-46.68761
947.6,-45.93124
947.7,-45.01325
947.8,-43.90873
947.9,-42.5514
948,-40.75135
948.1,-38.29182
948.2,-34.60819
948.3,-28.74759
948.4,-18.80334
948.5,-3.560134
948.6,11.2601
948.7,19.06879
948.8,20.29285
948.9,17.35302
949,12.12864
949.1,5.843279
949.2,-0.9279827
949.3,-7.798593
949.4,-14.60752
949.5,-21.24151
949.6,-27.60577
949.7,-33.59504
949.8,-39.16056
949.9,-44.21112
950,-48.6206
950.1,-52.3604
950.2,-55.47066
950.3,-57.98648
950.4,-59.99422
950.5,-61.593
950.6,-62.83794
950.7,-63.77654
950.8,-64.43813
950.9,-64.89474
951,-65.22102
951.1,-65.43101
951.2,-65.54629
951.3,-65.58965
951.4,-65.58166
951.5,-65.53979
951.6,-65.48382
951.7,-65.43134
951.8,-65.33341
951.9,-65.18294
952,-65.03442
952.1,-64.89466
952.2,-64.75791
952.3,-64.62235
952.4,-64.48906
952.5,-64.36452
952.6,-64.2516
952.7,-64.14898
952.8,-64.07526
952.9,-64.03003
953,-63.9953
953.1,-63.97258
953.2,-63.95794
953.3,-63.94757
953.4,-63.94217
953.5,-63.93754
953.6,-63.9362
953.7,-63.92963
953.8,-63.96966
953.9,-64.06567
954,-64.15135
954.1,-64.22897
954.2,-64.3024
954.3,-64.37
954.4,-64.43365
954.5,-64.49258
954.6,-64.5479
954.7,-64.59666
954.8,-64.65181
954.9,-64.71956
955,-64.78259
955.1,-64.83992
955.2,-64.88632
955.3,-64.92518
955.4,-64.95819
955.5,-64.98043
955.6,-65.00614
955.7,-65.05146
955.8,-65.04605
955.9,-64.98465
956,-64.93966
956.1,-64.90967
956.2,-64.89183
956.3,-64.87544
956.4,-64.85299
956.5,-64.82556
956.6,-64.79942
956.7,-64.79247
956.8,-64.79085
956.9,-64.78857
957,-64.79231
957.1,-64.78588
957.2,-64.76996
957.3,-64.75848
957.4,-64.75992
957.5,-64.76757
957.6,-64.78234
957.7,-64.79715
957.8,-64.83531
957.9,-64.89903
958,-64.97468
958.1,-65.05939
958.2,-65.12376
958.3,-65.18453
958.4,-65.26045
958.5,-65.3222
958.6,-65.37904
958.7,-65.44859
958.8,-65.56383
958.9,-65.71275
959,-65.85937
959.1,-66.01928
959.2,-66.17155
959.3,-66.30444
959.4,-66.42239
959.5,-66.53893
959.6,-66.66182
959.7,-66.7922
959.8,-66.88696
959.9,-66.9389
960,-66.98637
960.1,-67.02614
960.2,-67.05855
960.3,-67.08801
960.4,-67.12375
960.5,-67.17263
960.6,-67.23016
960.7,-67.29998
960.8,-67.3234
960.9,-67.29202
961,-67.26367
961.1,-67.23754
961.2,-67.21839
961.3,-67.20712
961.4,-67.19865
961.5,-67.18862
961.6,-67.1764
961.7,-67.16326
961.8,-67.1542
961.9,-67.15309
962,-67.15513
962.1,-67.16381
962.2,-67.16949
962.3,-67.17148
962.4,-67.17672
962.5,-67.1828
962.6,-67.19062
962.7,-67.19639
962.8,-67.25507
962.9,-67.36005
963,-67.45522
963.1,-67.54584
963.2,-67.63289
963.3,-67.71793
963.4,-67.80161
963.5,-67.88894
963.6,-67.97297
963.7,-68.04462
963.8,-68.15562
963.9,-68.29918
964,-68.43027
964.1,-68.54853
964.2,-68.65032
964.3,-68.73588
964.4,-68.80822
964.5,-68.87728
964.6,-68.95241
964.7,-69.04847
964.8,-69.08829
964.9,-69.0615
965,-69.03596
965.1,-69.00012
965.2,-68.95451
965.3,-68.91979
965.4,-68.90651
965.5,-68.90962
965.6,-68.91892
965.7,-68.9277
965.8,-68.89366
965.9,-68.82175
966,-68.75772
966.1,-68.71407
966.2,-68.68867
966.3,-68.65933
966.4,-68.61717
966.5,-68.58201
966.6,-68.56956
966.7,-68.54308
966.8,-68.52588
966.9,-68.54221
967,-68.55219
967.1,-68.5549
967.2,-68.56866
967.3,-68.5898
967.4,-68.5981
967.5,-68.597
967.6,-68.60503
967.7,-68.62063
967.8,-68.69547
967.9,-68.8211
968,-68.92646
968.1,-69.01143
968.2,-69.09194
968.3,-69.17899
968.4,-69.27106
968.5,-69.36484
968.6,-69.45299
968.7,-69.52674
968.8,-69.60832
968.9,-69.70463
969,-69.79134
969.1,-69.86217
969.2,-69.92423
969.3,-69.98192
969.4,-70.03381
969.5,-70.0852
969.6,-70.13478
969.7,-70.19825
969.8,-70.1939
969.9,-70.112
970,-70.04273
970.1,-69.98231
970.2,-69.92998
970.3,-69.88914
970.4,-69.85467
970.5,-69.82522
970.6,-69.79967
970.7,-69.77386
970.8,-69.73605
970.9,-69.68123
971,-69.63109
971.1,-69.59091
971.2,-69.55356
971.3,-69.51559
971.4,-69.48005
971.5,-69.4503
971.6,-69.41732
971.7,-69.3808
971.8,-69.35978
971.9,-69.34876
972,-69.33189
972.1,-69.31626
972.2,-69.29748
972.3,-69.28483
972.4,-69.28346
972.5,-69.28779
972.6,-69.30121
972.7,-69.30524
972.8,-69.37249
972.9,-69.50752
973,-69.62143
973.1,-69.71653
973.2,-69.79743
973.3,-69.8751
973.4,-69.957
973.5,-70.03503
973.6,-70.11357
973.7,-70.18624
973.8,-70.24316
973.9,-70.29006
974,-70.34091
974.1,-70.39913
974.2,-70.4552
974.3,-70.51239
974.4,-70.56313
974.5,-70.59827
974.6,-70.62921
974.7,-70.68579
974.8,-70.66953
974.9,-70.54499
975,-70.4344
975.1,-70.34727
975.2,-70.25738
975.3,-70.18341
975.4,-70.1259
975.5,-70.05526
975.6,-69.98451
975.7,-69.94535
975.8,-69.90202
975.9,-69.83205
976,-69.75678
976.1,-69.67355
976.2,-69.60337
976.3,-69.56166
976.4,-69.52627
976.5,-69.48817
976.6,-69.44232
976.7,-69.38859
976.8,-69.34319
976.9,-69.30632
977,-69.27312
977.1,-69.25906
977.2,-69.25608
977.3,-69.25354
977.4,-69.25031
977.5,-69.24016
977.6,-69.22734
977.7,-69.2046
977.8,-69.24176
977.9,-69.34101
978,-69.42865
978.1,-69.50557
978.2,-69.56992
978.3,-69.61917
978.4,-69.65996
978.5,-69.70335
978.6,-69.74251
978.7,-69.77163
978.8,-69.84311
978.9,-69.95176
979,-70.04955
979.1,-70.14043
979.2,-70.22615
979.3,-70.30736
979.4,-70.38082
979.5,-70.44749
979.6,-70.50754
979.7,-70.57562
979.8,-70.54894
979.9,-70.4214
980,-70.30702
980.1,-70.20303
980.2,-70.11208
980.3,-70.03741
980.4,-69.97463
980.5,-69.91958
980.6,-69.877
980.7,-69.85546
980.8,-69.7992
980.9,-69.70262
981,-69.61055
981.1,-69.52072
981.2,-69.42772
981.3,-69.32988
981.4,-69.23928
981.5,-69.16181
981.6,-69.09757
981.7,-69.05291
981.8,-69.0119
981.9,-68.95231
982,-68.88232
982.1,-68.80274
982.2,-68.72777
982.3,-68.6685
982.4,-68.62284
982.5,-68.58624
982.6,-68.54732
982.7,-68.5027
982.8,-68.46047
982.9,-68.41507
983,-68.36689
983.1,-68.33978
983.2,-68.3166
983.3,-68.26788
983.4,-68.21848
983.5,-68.18059
983.6,-68.13447
983.7,-68.09907
983.8,-68.08418
983.9,-68.07198
984,-68.04998
984.1,-68.03324
984.2,-68.02884
984.3,-68.01746
984.4,-67.99044
984.5,-67.95318
984.6,-67.92153
984.7,-67.88514
984.8,-67.9487
984.9,-68.11686
985,-68.26406
985.1,-68.38816
985.2,-68.49007
985.3,-68.57343
985.4,-68.6472
985.5,-68.71495
985.6,-68.78431
985.7,-68.85832
985.8,-68.94934
985.9,-69.04982
986,-69.14288
986.1,-69.22895
986.2,-69.30904
986.3,-69.38509
986.4,-69.45432
986.5,-69.51708
986.6,-69.57744
986.7,-69.65489
986.8,-69.59794
986.9,-69.39653
987,-69.21127
987.1,-69.04425
987.2,-68.89294
987.3,-68.75613
987.4,-68.63442
987.5,-68.52175
987.6,-68.4137
987.7,-68.31984
987.8,-68.21051
987.9,-68.07896
988,-67.95641
988.1,-67.84505
988.2,-67.74553
988.3,-67.65145
988.4,-67.56479
988.5,-67.4909
988.6,-67.42559
988.7,-67.38665
988.8,-67.22084
988.9,-66.91097
989,-66.61856
989.1,-66.3399
989.2,-66.06928
989.3,-65.80812
989.4,-65.55252
989.5,-65.30471
989.6,-65.07198
989.7,-64.89269
989.8,-64.48847
989.9,-63.83284
990,-63.20893
990.1,-62.59324
990.2,-61.97345
990.3,-61.35699
990.4,-60.74894
990.5,-60.14815
990.6,-59.53488
990.7,-58.85782
990.8,-58.35398
990.9,-58.03681
991,-57.65829
991.1,-57.2226
991.2,-56.72532
991.3,-56.15561
991.4,-55.49442
991.5,-54.74645
991.6,-53.90146
991.7,-52.88311
991.8,-51.85099
991.9,-50.83543
992,-49.59324
992.1,-48.06453
992.2,-46.14743
992.3,-43.65524
992.4,-40.06983
992.5,-34.62137
992.6,-24.35291
992.7,-4.193616
992.8,17.84423
992.9,28.60569
993,29.17342
993.1,24.7002
993.2,17.94484
993.3,10.50959
993.4,2.878196
993.5,-4.66095
993.6,-12.03425
993.7,-19.21706
993.8,-25.94239
993.9,-32.12011
994,-37.83949
994.1,-42.94559
994.2,-47.35296
994.3,-51.02229
994.4,-54.00308
994.5,-56.37733
994.6,-58.23331
994.7,-59.6816
994.8,-60.62754
994.9,-61.13716
995,-61.46285
995.1,-61.65532
995.2,-61.75062
995.3,-61.76673
995.4,-61.72172
995.5,-61.64021
995.6,-61.52449
995.7,-61.33922
995.8,-61.4425
995.9,-61.85164
996,-62.1905
996.1,-62.46382
996.2,-62.68472
996.3,-62.86449
996.4,-63.00423
996.5,-63.10667
996.6,-63.18709
996.7,-63.24199
996.8,-63.34265
996.9,-63.4919
997,-63.60913
997.1,-63.70074
997.2,-63.76842
997.3,-63.81702
997.4,-63.86073
997.5,-63.90788
997.6,-63.95279
997.7,-64.00396
997.8,-64.04833
997.9,-64.07445
998,-64.09095
998.1,-64.09608
998.2,-64.09236
998.3,-64.07423
998.4,-64.05934
998.5,-64.06455
998.6,-64.07465
998.7,-64.12146
998.8,-63.91043
998.9,-63.4095
999,-62.93496
999.1,-62.50623
999.2,-62.12153
999.3,-61.76453
999.4,-61.4234
999.5,-61.10039
999.6,-60.8124
999.7,-60.57026
999.8,-60.24289
999.9,-59.817
1000,-59.42252
1000.1,-59.04926
1000.2,-58.67749
1000.3,-58.32946
1000.4,-57.99837
1000.5,-57.652
1000.6,-57.31146
1000.7,-56.94314
1000.8,-56.90798
1000.9,-57.23043
1001,-57.52379
1001.1,-57.80143
1001.2,-58.07094
1001.3,-58.33404
1001.4,-58.58386
1001.5,-58.80746
1001.6,-59.00901
1001.7,-59.19467
1001.8,-59.38144
1001.9,-59.57372
1002,-59.75874
1002.1,-59.9429
1002.2,-60.12325
1002.3,-60.29814
1002.4,-60.46869
1002.5,-60.63365
1002.6,-60.78955
1002.7,-60.9343
1002.8,-61.08176
1002.9,-61.23017
1003,-61.36472
1003.1,-61.48817
1003.2,-61.60243
1003.3,-61.70835
1003.4,-61.80924
1003.5,-61.89832
1003.6,-61.97785
1003.7,-62.08952
1003.8,-61.93461
1003.9,-61.49506
1004,-61.08342
1004.1,-60.69852
1004.2,-60.3356
1004.3,-59.9912
1004.4,-59.65928
1004.5,-59.33841
1004.6,-59.0278
1004.7,-58.74814
1004.8,-58.3507
1004.9,-57.81193
1005,-57.2838
1005.1,-56.76631
1005.2,-56.24988
1005.3,-55.7299
1005.4,-55.2064
1005.5,-54.66866
1005.6,-54.11364
1005.7,-53.48043
1005.8,-53.15786
1005.9,-53.19539
1006,-53.20662
1006.1,-53.20544
1006.2,-53.20721
1006.3,-53.21645
1006.4,-53.2332
1006.5,-53.25544
1006.6,-53.27485
1006.7,-53.27466
1006.8,-53.31943
1006.9,-53.43378
1007,-53.56493
1007.1,-53.71826
1007.2,-53.88354
1007.3,-54.05169
1007.4,-54.22001
1007.5,-54.39323
1007.6,-54.5736
1007.7,-54.76487
1007.8,-54.95129
1007.9,-55.13643
1008,-55.33305
1008.1,-55.52333
1008.2,-55.72155
1008.3,-55.94591
1008.4,-56.1702
1008.5,-56.38784
1008.6,-56.62496
1008.7,-56.86347
1008.8,-57.07592
1008.9,-57.29236
1009,-57.52373
1009.1,-57.74536
1009.2,-57.95042
1009.3,-58.14397
1009.4,-58.34542
1009.5,-58.55854
1009.6,-58.76687
1009.7,-59.01984
1009.8,-58.88067
1009.9,-58.31017
1010,-57.76068
1010.1,-57.23191
1010.2,-56.72824
1010.3,-56.2444
1010.4,-55.77233
1010.5,-55.30639
1010.6,-54.83375
1010.7,-54.33581
1010.8,-53.88582
1010.9,-53.49089
1011,-53.07082
1011.1,-52.62339
1011.2,-52.14665
1011.3,-51.63266
1011.4,-51.07596
1011.5,-50.46907
1011.6,-49.79995
1011.7,-48.99203
1011.8,-48.45546
1011.9,-48.25485
1012,-48.0054
1012.1,-47.7282
1012.2,-47.41814
1012.3,-47.07514
1012.4,-46.68964
1012.5,-46.25365
1012.6,-45.74644
1012.7,-45.1517
1012.8,-44.43549
1012.9,-43.56065
1013,-42.47065
1013.1,-41.09017
1013.2,-39.26164
1013.3,-36.75322
1013.4,-33.03722
1013.5,-27.23989
1013.6,-17.99698
1013.7,-4.793226
1013.8,7.844625
1013.9,14.88024
1014,16.41923
1014.1,14.188
1014.2,9.718447
1014.3,4.091151
1014.4,-2.120315
1014.5,-8.518696
1014.6,-14.91019
1014.7,-21.13412
1014.8,-27.1674
1014.9,-32.9232
1015,-38.23494
1015.1,-43.01489
1015.2,-47.22251
1015.3,-50.84428
1015.4,-53.90088
1015.5,-56.42532
1015.6,-58.46656
1015.7,-60.07343
1015.8,-61.34881
1015.9,-62.36828
1016,-63.15155
1016.1,-63.7443
1016.2,-64.19004
1016.3,-64.51808
1016.4,-64.73862
1016.5,-64.87106
1016.6,-64.95811
1016.7,-65.03049
1016.8,-64.95448
1016.9,-64.75719
1017,-64.57455
1017.1,-64.38747
1017.2,-64.217
1017.3,-64.08087
1017.4,-63.954
1017.5,-63.82114
1017.6,-63.68805
1017.7,-63.57615
1017.8,-63.4689
1017.9,-63.35773
1018,-63.25316
1018.1,-63.14583
1018.2,-63.04539
1018.3,-62.94921
1018.4,-62.85834
1018.5,-62.78243
1018.6,-62.72557
1018.7,-62.68283
1018.8,-62.6413
1018.9,-62.5991
1019,-62.56298
1019.1,-62.53036
1019.2,-62.49491
1019.3,-62.46367
1019.4,-62.4351
1019.5,-62.40751
1019.6,-62.37771
1019.7,-62.34154
1019.8,-62.31696
1019.9,-62.30397
1020,-62.29657
1020.1,-62.29178
1020.2,-62.28809
1020.3,-62.28832
1020.4,-62.28734
1020.5,-62.28431
1020.6,-62.28498
1020.7,-62.29416
1020.8,-62.31698
1020.9,-62.34427
1021,-62.36732
1021.1,-62.39318
1021.2,-62.41588
1021.3,-62.43547
1021.4,-62.45881
1021.5,-62.48335
1021.6,-62.50765
1021.7,-62.52441
1021.8,-62.6281
1021.9,-62.82124
1022,-63.00875
1022.1,-63.19346
1022.2,-63.37333
1022.3,-63.54653
1022.4,-63.71455
1022.5,-63.86796
1022.6,-64.00805
1022.7,-64.12985
1022.8,-64.28256
1022.9,-64.47562
1023,-64.66244
1023.1,-64.85153
1023.2,-65.04218
1023.3,-65.23097
1023.4,-65.41085
1023.5,-65.57183
1023.6,-65.71454
1023.7,-65.87187
1023.8,-65.90406
1023.9,-65.80072
1024,-65.72109
1024.1,-65.65631
1024.2,-65.59878
1024.3,-65.55173
1024.4,-65.51936
1024.5,-65.5029
1024.6,-65.48653
1024.7,-65.46804
1024.8,-65.40479
1024.9,-65.31778
1025,-65.24176
1025.1,-65.15892
1025.2,-65.09365
1025.3,-65.03242
1025.4,-64.97396
1025.5,-64.93268
1025.6,-64.89454
1025.7,-64.86044
1025.8,-64.71254
1025.9,-64.45695
1026,-64.23018
1026.1,-64.01811
1026.2,-63.8006
1026.3,-63.58673
1026.4,-63.39023
1026.5,-63.21756
1026.6,-63.06007
1026.7,-62.93783
1026.8,-62.58261
1026.9,-61.96643
1027,-61.36908
1027.1,-60.79094
1027.2,-60.22918
1027.3,-59.68426
1027.4,-59.1543
1027.5,-58.63578
1027.6,-58.12256
1027.7,-57.57918
1027.8,-57.20159
1027.9,-57.01248
1028,-56.80136
1028.1,-56.56777
1028.2,-56.30882
1028.3,-56.0221
1028.4,-55.7106
1028.5,-55.37773
1028.6,-55.02151
1028.7,-54.60433
1028.8,-54.33427
1028.9,-54.24027
1029,-54.12157
1029.1,-53.98734
1029.2,-53.84271
1029.3,-53.68507
1029.4,-53.51821
1029.5,-53.34249
1029.6,-53.15735
1029.7,-52.96777
1029.8,-52.7534
1029.9,-52.51858
1030,-52.28228
1030.1,-52.04289
1030.2,-51.80136
1030.3,-51.55366
1030.4,-51.29585
1030.5,-51.02869
1030.6,-50.74932
1030.7,-50.49087
1030.8,-50.02072
1030.9,-49.28095
1031,-48.46407
1031.1,-47.5416
1031.2,-46.47343
1031.3,-45.21622
1031.4,-43.67843
1031.5,-41.72686
1031.6,-39.06583
1031.7,-35.28967
1031.8,-28.99496
1031.9,-17.5578
1032,-1.28688
1032.1,13.6848
1032.2,21.505
1032.3,22.21828
1032.4,18.80841
1032.5,13.30338
1032.6,6.781023
1032.7,-0.02660386
1032.8,-7.148135
1032.9,-14.38742
1033,-21.31787
1033.1,-27.88398
1033.2,-34.04516
1033.3,-39.70527
1033.4,-44.74643
1033.5,-49.12062
1033.6,-52.8177
1033.7,-55.83413
1033.8,-58.33756
1033.9,-60.41204
1034,-62.03449
1034.1,-63.27334
1034.2,-64.2084
1034.3,-64.92275
1034.4,-65.45121
1034.5,-65.82048
1034.6,-66.05669
1034.7,-66.19224
1034.8,-66.2194
1034.9,-66.15757
1035,-66.07645
1035.1,-65.99061
1035.2,-65.89409
1035.3,-65.79059
1035.4,-65.67951
1035.5,-65.56243
1035.6,-65.43813
1035.7,-65.35681
1035.8,-65.00591
1035.9,-64.36997
1036,-63.7937
1036.1,-63.27557
1036.2,-62.80387
1036.3,-62.37324
1036.4,-61.98626
1036.5,-61.63485
1036.6,-61.3159
1036.7,-61.02505
1036.8,-60.77676
1036.9,-60.56462
1037,-60.36464
1037.1,-60.17733
1037.2,-60.00077
1037.3,-59.82582
1037.4,-59.65972
1037.5,-59.50479
1037.6,-59.34966
1037.7,-59.14559
1037.8,-59.22662
1037.9,-59.62328
1038,-59.98053
1038.1,-60.29751
1038.2,-60.57872
1038.3,-60.83157
1038.4,-61.05417
1038.5,-61.25032
1038.6,-61.42671
1038.7,-61.58834
1038.8,-61.74106
1038.9,-61.8869
1039,-62.02638
1039.1,-62.15731
1039.2,-62.27239
1039.3,-62.37166
1039.4,-62.45974
1039.5,-62.52041
1039.6,-62.56165
1039.7,-62.61525
1039.8,-62.61943
1039.9,-62.56782
1040,-62.52815
1040.1,-62.49605
1040.2,-62.4581
1040.3,-62.40091
1040.4,-62.3414
1040.5,-62.29714
1040.6,-62.26296
1040.7,-62.28247
1040.8,-61.9991
1040.9,-61.37972
1041,-60.79996
1041.1,-60.26201
1041.2,-59.75142
1041.3,-59.25153
1041.4,-58.75638
1041.5,-58.28777
1041.6,-57.84538
1041.7,-57.37165
1041.8,-57.03344
1041.9,-56.86466
1042,-56.67979
1042.1,-56.47136
1042.2,-56.26755
1042.3,-56.06858
1042.4,-55.85887
1042.5,-55.63554
1042.6,-55.40341
1042.7,-55.13673
1042.8,-55.12478
1042.9,-55.39478
1043,-55.6518
1043.1,-55.90064
1043.2,-56.13991
1043.3,-56.35929
1043.4,-56.56742
1043.5,-56.78
1043.6,-56.99494
1043.7,-57.21343
1043.8,-57.41758
1043.9,-57.60393
1044,-57.79218
1044.1,-57.97915
1044.2,-58.16445
1044.3,-58.34435
1044.4,-58.51929
1044.5,-58.69337
1044.6,-58.86093
1044.7,-59.0249
1044.8,-59.1468
1044.9,-59.22442
1045,-59.29769
1045.1,-59.36986
1045.2,-59.44143
1045.3,-59.51333
1045.4,-59.58302
1045.5,-59.64507
1045.6,-59.70493
1045.7,-59.81649
1045.8,-59.59005
1045.9,-58.98575
1046,-58.41119
1046.1,-57.86241
1046.2,-57.3251
1046.3,-56.79481
1046.4,-56.27203
1046.5,-55.75688
1046.6,-55.24429
1046.7,-54.70506
1046.8,-54.27929
1046.9,-53.98564
1047,-53.67205
1047.1,-53.33495
1047.2,-52.98176
1047.3,-52.60847
1047.4,-52.19587
1047.5,-51.73503
1047.6,-51.22787
1047.7,-50.62944
1047.8,-50.2662
1047.9,-50.19909
1048,-50.1204
1048.1,-50.02452
1048.2,-49.90578
1048.3,-49.76531
1048.4,-49.62085
1048.5,-49.47918
1048.6,-49.33974
1048.7,-49.18919
1048.8,-48.97418
1048.9,-48.71738
1049,-48.46014
1049.1,-48.19035
1049.2,-47.89186
1049.3,-47.55629
1049.4,-47.18231
1049.5,-46.76226
1049.6,-46.28778
1049.7,-45.74107
1049.8,-45.12362
1049.9,-44.42186
1050,-43.5934
1050.1,-42.58878
1050.2,-41.31203
1050.3,-39.67399
1050.4,-37.46242
1050.5,-34.35152
1050.6,-29.60836
1050.7,-22.02983
1050.8,-10.72632
1050.9,2.396122
1051,12.17006
1051.1,15.9636
1051.2,15.29634
1051.3,11.86376
1051.4,6.822778
1051.5,0.9932968
1051.6,-5.187844
1051.7,-11.4453
1051.8,-17.35092
1051.9,-22.76589
1052,-27.9002
1052.1,-32.68191
1052.2,-37.06257
1052.3,-41.00016
1052.4,-44.4725
1052.5,-47.47392
1052.6,-50.02273
1052.7,-52.08909
1052.8,-54.15434
1052.9,-56.26826
1053,-57.98954
1053.1,-59.37034
1053.2,-60.45876
1053.3,-61.30177
1053.4,-61.93834
1053.5,-62.40476
1053.6,-62.73449
1053.7,-62.94327
1053.8,-63.14708
1053.9,-63.36692
1054,-63.51498
1054.1,-63.60131
1054.2,-63.63179
1054.3,-63.62274
1054.4,-63.58901
1054.5,-63.53678
1054.6,-63.47201
1054.7,-63.3919
1054.8,-63.31265
1054.9,-63.2379
1055,-63.15569
1055.1,-63.0747
1055.2,-63.00015
1055.3,-62.93512
1055.4,-62.87823
1055.5,-62.82209
1055.6,-62.76869
1055.7,-62.71775
1055.8,-62.69574
1055.9,-62.70309
1056,-62.69888
1056.1,-62.68896
1056.2,-62.66689
1056.3,-62.63877
1056.4,-62.61864
1056.5,-62.61417
1056.6,-62.6232
1056.7,-62.62114
1056.8,-62.70935
1056.9,-62.87637
1057,-63.01541
1057.1,-63.15388
1057.2,-63.30184
1057.3,-63.44986
1057.4,-63.59133
1057.5,-63.72539
1057.6,-63.85179
1057.7,-63.97921
1057.8,-64.07268
1057.9,-64.12832
1058,-64.17904
1058.1,-64.21168
1058.2,-64.25224
1058.3,-64.31706
1058.4,-64.36984
1058.5,-64.41773
1058.6,-64.4773
1058.7,-64.53444
1058.8,-64.50061
1058.9,-64.39397
1059,-64.30416
1059.1,-64.21221
1059.2,-64.12166
1059.3,-64.04726
1059.4,-63.99648
1059.5,-63.96044
1059.6,-63.92105
1059.7,-63.88425
1059.8,-63.81253
1059.9,-63.70398
1060,-63.60888
1060.1,-63.53639
1060.2,-63.48046
1060.3,-63.43177
1060.4,-63.38555
1060.5,-63.33746
1060.6,-63.29207
1060.7,-63.24001
1060.8,-63.18913
1060.9,-63.14174
1061,-63.09321
1061.1,-63.04534
1061.2,-62.99509
1061.3,-62.94636
1061.4,-62.8997
1061.5,-62.85507
1061.6,-62.81519
1061.7,-62.815
1061.8,-62.59494
1061.9,-62.13241
1062,-61.70247
1062.1,-61.30706
1062.2,-60.93894
1062.3,-60.59335
1062.4,-60.26719
1062.5,-59.95444
1062.6,-59.65103
1062.7,-59.39701
1062.8,-58.92969
1062.9,-58.21313
1063,-57.51391
1063.1,-56.82721
1063.2,-56.14601
1063.3,-55.46355
1063.4,-54.77041
1063.5,-54.05836
1063.6,-53.32242
1063.7,-52.48578
1063.8,-52.00014
1063.9,-51.93414
1064,-51.84449
1064.1,-51.74842
1064.2,-51.64361
1064.3,-51.52593
1064.4,-51.3842
1064.5,-51.21772
1064.6,-51.04064
1064.7,-50.84778
1064.8,-50.72009
1064.9,-50.67099
1065,-50.62116
1065.1,-50.56588
1065.2,-50.49418
1065.3,-50.40867
1065.4,-50.32952
1065.5,-50.26635
1065.6,-50.21357
1065.7,-50.15872
1065.8,-50.11123
1065.9,-50.07196
1066,-50.03477
1066.1,-50.01264
1066.2,-50.00539
1066.3,-50.0034
1066.4,-49.99634
1066.5,-49.99089
1066.6,-50.00392
1066.7,-50.01141
1066.8,-50.04123
1066.9,-50.12521
1067,-50.21747
1067.1,-50.3031
1067.2,-50.4147
1067.3,-50.55769
1067.4,-50.70585
1067.5,-50.85498
1067.6,-51.03053
1067.7,-51.22891
1067.8,-51.53541
1067.9,-51.95835
1068,-52.39593
1068.1,-52.84112
1068.2,-53.29651
1068.3,-53.77566
1068.4,-54.27188
1068.5,-54.77199
1068.6,-55.27087
1068.7,-55.76532
1068.8,-56.23283
1068.9,-56.67299
1069,-57.0957
1069.1,-57.49584
1069.2,-57.87281
1069.3,-58.22492
1069.4,-58.55786
1069.5,-58.88296
1069.6,-59.1984
1069.7,-59.51735
1069.8,-59.73582
1069.9,-59.84274
1070,-59.94939
1070.1,-60.05387
1070.2,-60.15997
1070.3,-60.27165
1070.4,-60.38459
1070.5,-60.48889
1070.6,-60.58546
1070.7,-60.68591
1070.8,-60.74245
1070.9,-60.74915
1071,-60.76
1071.1,-60.77938
1071.2,-60.79792
1071.3,-60.80853
1071.4,-60.81522
1071.5,-60.81853
1071.6,-60.81876
1071.7,-60.81742
1071.8,-60.81345
1071.9,-60.80162
1072,-60.77881
1072.1,-60.75309
1072.2,-60.73184
1072.3,-60.71736
1072.4,-60.70573
1072.5,-60.6984
1072.6,-60.69827
1072.7,-60.73919
1072.8,-60.50607
1072.9,-59.97865
1073,-59.46973
1073.1,-58.97289
1073.2,-58.50777
1073.3,-58.06979
1073.4,-57.65822
1073.5,-57.27698
1073.6,-56.90614
1073.7,-56.55161
1073.8,-56.05878
1073.9,-55.41542
1074,-54.78427
1074.1,-54.16335
1074.2,-53.53607
1074.3,-52.89436
1074.4,-52.23128
1074.5,-51.52583
1074.6,-50.75655
1074.7,-49.84507
1074.8,-49.23656
1074.9,-49.00772
1075,-48.71909
1075.1,-48.40419
1075.2,-48.06421
1075.3,-47.65778
1075.4,-47.19989
1075.5,-46.69838
1075.6,-46.1083
1075.7,-45.38656
1075.8,-44.55408
1075.9,-43.58945
1076,-42.37692
1076.1,-40.80079
1076.2,-38.63243
1076.3,-35.55961
1076.4,-30.77663
1076.5,-22.80714
1076.6,-10.53398
1076.7,3.976053
1076.8,14.65638
1076.9,18.42766
1077,17.33299
1077.1,13.37634
1077.2,7.820738
1077.3,1.544229
1077.4,-5.038677
1077.5,-11.64516
1077.6,-18.12812
1077.7,-24.38646
1077.8,-30.34501
1077.9,-35.91044
1078,-40.9944
1078.1,-45.51356
1078.2,-49.43588
1078.3,-52.75052
1078.4,-55.49437
1078.5,-57.72641
1078.6,-59.51804
1078.7,-60.92411
1078.8,-62.0252
1078.9,-62.88683
1079,-63.52778
1079.1,-63.99632
1079.2,-64.32992
1079.3,-64.55071
1079.4,-64.68127
1079.5,-64.74367
1079.6,-64.75281
1079.7,-64.71358
1079.8,-64.71525
1079.9,-64.76922
1080,-64.79519
1080.1,-64.78921
1080.2,-64.76064
1080.3,-64.72117
1080.4,-64.66309
1080.5,-64.58808
1080.6,-64.50891
1080.7,-64.42074
1080.8,-64.40395
1080.9,-64.46665
1081,-64.52951
1081.1,-64.59357
1081.2,-64.65406
1081.3,-64.70656
1081.4,-64.75221
1081.5,-64.7756
1081.6,-64.78009
1081.7,-64.81243
1081.8,-64.73325
1081.9,-64.53518
1082,-64.367
1082.1,-64.21455
1082.2,-64.06386
1082.3,-63.91503
1082.4,-63.78999
1082.5,-63.69556
1082.6,-63.6209
1082.7,-63.55777
1082.8,-63.43728
1082.9,-63.26313
1083,-63.11938
1083.1,-63.00667
1083.2,-62.89436
1083.3,-62.79359
1083.4,-62.71681
1083.5,-62.6404
1083.6,-62.57214
1083.7,-62.54044
1083.8,-62.42283
1083.9,-62.19877
1084,-62.00744
1084.1,-61.85507
1084.2,-61.71279
1084.3,-61.56552
1084.4,-61.42259
1084.5,-61.29564
1084.6,-61.19035
1084.7,-61.14808
1084.8,-60.86719
1084.9,-60.31326
1085,-59.78957
1085.1,-59.29612
1085.2,-58.82227
1085.3,-58.36596
1085.4,-57.93293
1085.5,-57.51839
1085.6,-57.1223
1085.7,-56.72544
1085.8,-56.47044
1085.9,-56.36753
1086,-56.25964
1086.1,-56.14791
1086.2,-56.03209
1086.3,-55.90721
1086.4,-55.77457
1086.5,-55.64043
1086.6,-55.50005
1086.7,-55.31706
1086.8,-55.3286
1086.9,-55.56442
1087,-55.78382
1087.1,-55.9951
1087.2,-56.19949
1087.3,-56.39436
1087.4,-56.58074
1087.5,-56.75855
1087.6,-56.9252
1087.7,-57.07979
1087.8,-57.21995
1087.9,-57.34628
1088,-57.46522
1088.1,-57.57843
1088.2,-57.68807
1088.3,-57.79299
1088.4,-57.8978
1088.5,-58.00116
1088.6,-58.09952
1088.7,-58.22139
1088.8,-58.16538
1088.9,-57.9118
1089,-57.66429
1089.1,-57.41571
1089.2,-57.16519
1089.3,-56.91901
1089.4,-56.68435
1089.5,-56.45762
1089.6,-56.24677
1089.7,-56.0794
1089.8,-55.74678
1089.9,-55.22408
1090,-54.69682
1090.1,-54.15397
1090.2,-53.60511
1090.3,-53.05722
1090.4,-52.50788
1090.5,-51.94735
1090.6,-51.3547
1090.7,-50.6615
1090.8,-50.17773
1090.9,-49.95966
1091,-49.71277
1091.1,-49.45046
1091.2,-49.17173
1091.3,-48.88389
1091.4,-48.57728
1091.5,-48.22811
1091.6,-47.83227
1091.7,-47.3888
1091.8,-46.98213
1091.9,-46.60405
1092,-46.17869
1092.1,-45.70339
1092.2,-45.13631
1092.3,-44.46622
1092.4,-43.67652
1092.5,-42.72173
1092.6,-41.50852
1092.7,-39.93102
1092.8,-37.75437
1092.9,-34.68255
1093,-30.01399
1093.1,-22.47345
1093.2,-11.2652
1093.3,1.867667
1093.4,11.8708
1093.5,15.8536
1093.6,15.27916
1093.7,11.82734
1093.8,6.951341
1093.9,1.468885
1094,-4.467577
1094.1,-10.51253
1094.2,-16.49213
1094.3,-22.26988
1094.4,-27.75612
1094.5,-32.88699
1094.6,-37.60899
1094.7,-41.86392
1094.8,-45.59661
1094.9,-48.79732
1095,-51.51421
1095.1,-53.77258
1095.2,-55.62053
1095.3,-57.11131
1095.4,-58.29261
1095.5,-59.21065
1095.6,-59.90681
1095.7,-60.37445
1095.8,-60.98492
1095.9,-61.76518
1096,-62.36537
1096.1,-62.81755
1096.2,-63.14609
1096.3,-63.37949
1096.4,-63.53346
1096.5,-63.61727
1096.6,-63.64621
1096.7,-63.62515
1096.8,-63.5741
1096.9,-63.50828
1097,-63.41763
1097.1,-63.3081
1097.2,-63.19354
1097.3,-63.08609
1097.4,-62.98687
1097.5,-62.88713
1097.6,-62.79068
1097.7,-62.70647
1097.8,-62.57694
1097.9,-62.39004
1098,-62.20783
1098.1,-62.05051
1098.2,-61.91901
1098.3,-61.81329
1098.4,-61.72131
1098.5,-61.61871
1098.6,-61.51594
1098.7,-61.48109
1098.8,-61.17093
1098.9,-60.55673
1099,-59.98431
1099.1,-59.44631
1099.2,-58.95586
1099.3,-58.51326
1099.4,-58.10211
1099.5,-57.71188
1099.6,-57.33917
1099.7,-56.96925
1099.8,-56.72303
1099.9,-56.59779
1100,-56.45543
1100.1,-56.31017
1100.2,-56.1811
1100.3,-56.04757
1100.4,-55.89455
1100.5,-55.74861
1100.6,-55.61641
1100.7,-55.43548
1100.8,-55.50437
1100.9,-55.85938
1101,-56.19623
1101.1,-56.52569
1101.2,-56.84314
1101.3,-57.13882
1101.4,-57.4083
1101.5,-57.65396
1101.6,-57.87503
1101.7,-58.06944
1101.8,-58.23139
1101.9,-58.36411
1102,-58.49311
1102.1,-58.62113
1102.2,-58.73789
1102.3,-58.84505
1102.4,-58.93856
1102.5,-59.0131
1102.6,-59.07035
1102.7,-59.1231
1102.8,-59.1366
1102.9,-59.10244
1103,-59.05949
1103.1,-59.01433
1103.2,-58.97391
1103.3,-58.93229
1103.4,-58.89264
1103.5,-58.86028
1103.6,-58.83722
1103.7,-58.87404
1103.8,-58.58728
1103.9,-57.94348
1104,-57.33753
1104.1,-56.7578
1104.2,-56.20141
1104.3,-55.67219
1104.4,-55.15706
1104.5,-54.64689
1104.6,-54.13774
1104.7,-53.60414
1104.8,-53.16778
1104.9,-52.84266
1105,-52.49833
1105.1,-52.14842
1105.2,-51.78202
1105.3,-51.39069
1105.4,-50.98297
1105.5,-50.55393
1105.6,-50.09894
1105.7,-49.56854
1105.8,-49.29109
1105.9,-49.31864
1106,-49.34237
1106.1,-49.36538
1106.2,-49.38417
1106.3,-49.40912
1106.4,-49.45328
1106.5,-49.52247
1106.6,-49.61995
1106.7,-49.75151
1106.8,-49.86913
1106.9,-49.95382
1107,-50.04346
1107.1,-50.14822
1107.2,-50.27964
1107.3,-50.43815
1107.4,-50.61649
1107.5,-50.81408
1107.6,-51.02208
1107.7,-51.23737
1107.8,-51.49423
1107.9,-51.79363
1108,-52.10002
1108.1,-52.39735
1108.2,-52.70654
1108.3,-53.03312
1108.4,-53.3458
1108.5,-53.66395
1108.6,-53.99876
1108.7,-54.35481
1108.8,-54.43899
1108.9,-54.24429
1109,-54.05556
1109.1,-53.85273
1109.2,-53.65024
1109.3,-53.46878
1109.4,-53.30267
1109.5,-53.1413
1109.6,-52.97557
1109.7,-52.82446
1109.8,-52.49886
1109.9,-51.98468
1110,-51.48034
1110.1,-50.97492
1110.2,-50.45909
1110.3,-49.92377
1110.4,-49.35304
1110.5,-48.73568
1110.6,-48.0593
1110.7,-47.23648
1110.8,-46.70529
1110.9,-46.54395
1111,-46.34338
1111.1,-46.12406
1111.2,-45.88212
1111.3,-45.62314
1111.4,-45.33764
1111.5,-45.01348
1111.6,-44.64715
1111.7,-44.22423
1111.8,-43.79
1111.9,-43.34309
1112,-42.81632
1112.1,-42.19453
1112.2,-41.44105
1112.3,-40.51191
1112.4,-39.34155
1112.5,-37.8379
1112.6,-35.82854
1112.7,-33.06707
1112.8,-29.09714
1112.9,-23.22211
1113,-15.01761
1113.1,-5.179232
1113.2,3.377712
1113.3,8.104454
1113.4,9.091567
1113.5,7.2621
1113.6,3.60809
1113.7,-1.108837
1113.8,-6.424605
1113.9,-11.98798
1114,-17.59384
1114.1,-23.08568
1114.2,-28.3616
1114.3,-33.33678
1114.4,-37.94879
1114.5,-42.13653
1114.6,-45.87143
1114.7,-49.12817
1114.8,-52.0058
1114.9,-54.52165
1115,-56.61015
1115.1,-58.31228
1115.2,-59.66601
1115.3,-60.72584
1115.4,-61.5585
1115.5,-62.21203
1115.6,-62.70361
1115.7,-63.05377
1115.8,-63.31019
1115.9,-63.49773
1116,-63.61521
1116.1,-63.68563
1116.2,-63.72073
1116.3,-63.72333
1116.4,-63.69351
1116.5,-63.63095
1116.6,-63.5672
1116.7,-63.51782
1116.8,-63.34713
1116.9,-63.08048
1117,-62.84104
1117.1,-62.6049
1117.2,-62.39386
1117.3,-62.21604
1117.4,-62.04388
1117.5,-61.87353
1117.6,-61.72221
1117.7,-61.60612
1117.8,-61.45612
1117.9,-61.2555
1118,-61.06466
1118.1,-60.88292
1118.2,-60.71453
1118.3,-60.57105
1118.4,-60.45867
1118.5,-60.3694
1118.6,-60.2951
1118.7,-60.2339
1118.8,-60.16335
1118.9,-60.08047
1119,-60.00633
1119.1,-59.94046
1119.2,-59.88081
1119.3,-59.82778
1119.4,-59.78189
1119.5,-59.74759
1119.6,-59.7205
1119.7,-59.75037
1119.8,-59.51411
1119.9,-58.98174
1120,-58.50029
1120.1,-58.06571
1120.2,-57.66086
1120.3,-57.27924
1120.4,-56.92554
1120.5,-56.59114
1120.6,-56.27306
1120.7,-55.97899
1120.8,-55.63371
1120.9,-55.2239
1121,-54.8204
1121.1,-54.42359
1121.2,-54.03213
1121.3,-53.64116
1121.4,-53.24701
1121.5,-52.85188
1121.6,-52.44492
1121.7,-51.95713
1121.8,-51.79464
1121.9,-52.01319
1122,-52.21437
1122.1,-52.41924
1122.2,-52.62928
1122.3,-52.84244
1122.4,-53.06022
1122.5,-53.28199
1122.6,-53.51182
1122.7,-53.74291
1122.8,-53.98722
1122.9,-54.24351
1123,-54.47613
1123.1,-54.68436
1123.2,-54.88267
1123.3,-55.07669
1123.4,-55.26835
1123.5,-55.4589
1123.6,-55.64048
1123.7,-55.79518
1123.8,-55.92673
1123.9,-56.04563
1124,-56.16155
1124.1,-56.28156
1124.2,-56.39754
1124.3,-56.50568
1124.4,-56.60357
1124.5,-56.68099
1124.6,-56.74194
1124.7,-56.82067
1124.8,-56.79957
1124.9,-56.65436
1125,-56.50478
1125.1,-56.37529
1125.2,-56.26595
1125.3,-56.14555
1125.4,-56.03998
1125.5,-55.96511
1125.6,-55.89786
1125.7,-55.88492
1125.8,-55.54381
1125.9,-54.84232
1126,-54.16685
1126.1,-53.49877
1126.2,-52.82736
1126.3,-52.14962
1126.4,-51.46747
1126.5,-50.77929
1126.6,-50.06143
1126.7,-49.24102
1126.8,-48.6459
1126.9,-48.32421
1127,-47.95407
1127.1,-47.54123
1127.2,-47.07417
1127.3,-46.54122
1127.4,-45.92806
1127.5,-45.2157
1127.6,-44.36506
1127.7,-43.29612
1127.8,-42.16683
1127.9,-40.94523
1128,-39.30979
1128.1,-37.09099
1128.2,-33.86426
1128.3,-28.97781
1128.4,-21.2276
1128.5,-9.474963
1128.6,3.281381
1128.7,12.02444
1128.8,15.3521
1128.9,14.37219
1129,10.71907
1129.1,5.593369
1129.2,-0.3168259
1129.3,-6.532271
1129.4,-12.81584
1129.5,-18.98402
1129.6,-24.93431
1129.7,-30.58582
1129.8,-35.89532
1129.9,-40.77936
1130,-45.14048
1130.1,-48.93474
1130.2,-52.16837
1130.3,-54.86807
1130.4,-57.08432
1130.5,-58.87997
1130.6,-60.31537
1130.7,-61.42829
1130.8,-62.34387
1130.9,-63.11142
1131,-63.67633
1131.1,-64.07492
1131.2,-64.34287
1131.3,-64.50244
1131.4,-64.58777
1131.5,-64.62719
1131.6,-64.6293
1131.7,-64.59546
1131.8,-64.57722
1131.9,-64.5664
1132,-64.51893
1132.1,-64.46188
1132.2,-64.40454
1132.3,-64.35491
1132.4,-64.30876
1132.5,-64.26042
1132.6,-64.21311
1132.7,-64.18297
1132.8,-64.05441
1132.9,-63.81846
1133,-63.59447
1133.1,-63.38773
1133.2,-63.21592
1133.3,-63.07188
1133.4,-62.93083
1133.5,-62.81876
1133.6,-62.72447
1133.7,-62.63067
1133.8,-62.50989
1133.9,-62.36223
1134,-62.22637
1134.1,-62.0912
1134.2,-61.97414
1134.3,-61.88675
1134.4,-61.81523
1134.5,-61.73903
1134.6,-61.66071
1134.7,-61.58216
1134.8,-61.50521
1134.9,-61.44602
1135,-61.40251
1135.1,-61.37002
1135.2,-61.34428
1135.3,-61.31694
1135.4,-61.29182
1135.5,-61.2727
1135.6,-61.25258
1135.7,-61.24913
1135.8,-61.10444
1135.9,-60.80479
1136,-60.52768
1136.1,-60.28032
1136.2,-60.06324
1136.3,-59.87274
1136.4,-59.70326
1136.5,-59.55498
1136.6,-59.42016
1136.7,-59.34106
1136.8,-58.97124
1136.9,-58.28259
1137,-57.63585
1137.1,-57.01892
1137.2,-56.42754
1137.3,-55.85685
1137.4,-55.29395
1137.5,-54.73614
1137.6,-54.17988
1137.7,-53.56465
1137.8,-53.26685
1137.9,-53.33414
1138,-53.38519
1138.1,-53.42585
1138.2,-53.45996
1138.3,-53.48556
1138.4,-53.50065
1138.5,-53.50603
1138.6,-53.51071
1138.7,-53.49423
1138.8,-53.63547
1138.9,-53.95737
1139,-54.28371
1139.1,-54.61428
1139.2,-54.94126
1139.3,-55.26158
1139.4,-55.56753
1139.5,-55.85198
1139.6,-56.12721
1139.7,-56.40709
1139.8,-56.67987
1139.9,-56.94238
1140,-57.19686
1140.1,-57.4406
1140.2,-57.66292
1140.3,-57.8557
1140.4,-58.04221
1140.5,-58.23897
1140.6,-58.4379
1140.7,-58.62448
1140.8,-58.82088
1140.9,-59.02832
1141,-59.22769
1141.1,-59.42549
1141.2,-59.61936
1141.3,-59.80068
1141.4,-59.96029
1141.5,-60.10541
1141.6,-60.2564
1141.7,-60.39554
1141.8,-60.54163
1141.9,-60.72376
1142,-60.89997
1142.1,-61.05056
1142.2,-61.20228
1142.3,-61.36008
1142.4,-61.49807
1142.5,-61.61321
1142.6,-61.73417
1142.7,-61.85141
1142.8,-62.06567
1142.9,-62.37955
1143,-62.66369
1143.1,-62.9141
1143.2,-63.14553
1143.3,-63.37704
1143.4,-63.60362
1143.5,-63.82195
1143.6,-64.03041
1143.7,-64.22946
1143.8,-64.37491
1143.9,-64.46496
1144,-64.54867
1144.1,-64.6242
1144.2,-64.68915
1144.3,-64.74782
1144.4,-64.80369
1144.5,-64.85691
1144.6,-64.91043
1144.7,-64.98418
1144.8,-64.95107
1144.9,-64.79897
1145,-64.66603
1145.1,-64.54789
1145.2,-64.44116
1145.3,-64.34871
1145.4,-64.2646
1145.5,-64.19238
1145.6,-64.12639
1145.7,-64.06585
1145.8,-63.99691
1145.9,-63.91451
1146,-63.83204
1146.1,-63.75592
1146.2,-63.68671
1146.3,-63.61594
1146.4,-63.54657
1146.5,-63.47231
1146.6,-63.39166
1146.7,-63.33362
1146.8,-63.1276
1146.9,-62.75701
1147,-62.40592
1147.1,-62.07991
1147.2,-61.77221
1147.3,-61.4877
1147.4,-61.21986
1147.5,-60.96349
1147.6,-60.72303
1147.7,-60.52912
1147.8,-60.09649
1147.9,-59.38944
1148,-58.69697
1148.1,-58.01384
1148.2,-57.33856
1148.3,-56.68046
1148.4,-56.02998
1148.5,-55.37615
1148.6,-54.70248
1148.7,-53.94146
1148.8,-53.39159
1148.9,-53.10676
1149,-52.79828
1149.1,-52.46899
1149.2,-52.11266
1149.3,-51.72601
1149.4,-51.30487
1149.5,-50.83905
1149.6,-50.31267
1149.7,-49.68408
1149.8,-49.12071
1149.9,-48.66032
1150,-48.11969
1150.1,-47.48731
1150.2,-46.75417
1150.3,-45.87087
1150.4,-44.78256
1150.5,-43.43897
1150.6,-41.67119
1150.7,-39.24881
1150.8,-35.62021
1150.9,-29.86829
1151,-19.861
1151.1,-3.753396
1151.2,12.35526
1151.3,20.84199
1151.4,22.17356
1151.5,19.1108
1151.6,13.65297
1151.7,7.114115
1151.8,0.2624711
1151.9,-6.515787
1152,-13.23614
1152.1,-19.7678
1152.2,-26.04142
1152.3,-31.97305
1152.4,-37.46953
1152.5,-42.44136
1152.6,-46.82156
1152.7,-50.60334
1152.8,-53.51853
1152.9,-55.61302
1153,-57.27325
1153.1,-58.56314
1153.2,-59.54736
1153.3,-60.28438
1153.4,-60.81351
1153.5,-61.17436
1153.6,-61.39883
1153.7,-61.46993
1153.8,-61.74588
1153.9,-62.2546
1154,-62.64348
1154.1,-62.92958
1154.2,-63.13272
1154.3,-63.26827
1154.4,-63.34999
1154.5,-63.38729
1154.6,-63.38417
1154.7,-63.3322
1154.8,-63.40131
1154.9,-63.60076
1155,-63.75525
1155.1,-63.87135
1155.2,-63.95127
1155.3,-63.99237
1155.4,-64.005
1155.5,-63.99973
1155.6,-63.98104
1155.7,-63.95693
1155.8,-63.90982
1155.9,-63.84323
1156,-63.78267
1156.1,-63.72651
1156.2,-63.67779
1156.3,-63.63432
1156.4,-63.58305
1156.5,-63.52007
1156.6,-63.45156
1156.7,-63.3883
1156.8,-63.3073
1156.9,-63.2185
1157,-63.14633
1157.1,-63.07879
1157.2,-63.00973
1157.3,-62.93402
1157.4,-62.86486
1157.5,-62.81193
1157.6,-62.77048
1157.7,-62.79262
1157.8,-62.45287
1157.9,-61.71511
1158,-61.04613
1158.1,-60.45055
1158.2,-59.89927
1158.3,-59.37097
1158.4,-58.8856
1158.5,-58.44514
1158.6,-58.01061
1158.7,-57.57774
1158.8,-57.32213
1158.9,-57.22775
1159,-57.12194
1159.1,-57.02537
1159.2,-56.94059
1159.3,-56.86143
1159.4,-56.77927
1159.5,-56.68014
1159.6,-56.56918
1159.7,-56.40694
1159.8,-56.5351
1159.9,-56.99411
1160,-57.44226
1160.1,-57.88149
1160.2,-58.30042
1160.3,-58.68404
1160.4,-59.04514
1160.5,-59.39027
1160.6,-59.7085
1160.7,-60.0012
1160.8,-60.25017
1160.9,-60.45842
1161,-60.64669
1161.1,-60.81639
1161.2,-60.97049
1161.3,-61.11264
1161.4,-61.24334
1161.5,-61.36326
1161.6,-61.4734
1161.7,-61.56908
1161.8,-61.6855
1161.9,-61.83251
1162,-61.97394
1162.1,-62.10335
1162.2,-62.22427
1162.3,-62.34052
1162.4,-62.44691
1162.5,-62.53896
1162.6,-62.62429
1162.7,-62.70268
1162.8,-62.77573
1162.9,-62.84261
1163,-62.90137
1163.1,-62.95693
1163.2,-63.0124
1163.3,-63.07641
1163.4,-63.1489
1163.5,-63.22381
1163.6,-63.29852
1163.7,-63.36167
1163.8,-63.52301
1163.9,-63.78295
1164,-64.01683
1164.1,-64.22722
1164.2,-64.42117
1164.3,-64.60218
1164.4,-64.77928
1164.5,-64.95485
1164.6,-65.12251
1164.7,-65.28638
1164.8,-65.44016
1164.9,-65.57157
1165,-65.68328
1165.1,-65.78638
1165.2,-65.88908
1165.3,-65.99562
1165.4,-66.10741
1165.5,-66.21158
1165.6,-66.29741
1165.7,-66.37878
1165.8,-66.34409
1165.9,-66.19093
1166,-66.04977
1166.1,-65.92207
1166.2,-65.81621
1166.3,-65.73969
1166.4,-65.67681
1166.5,-65.60627
1166.6,-65.54286
1166.7,-65.50472
1166.8,-65.42371
1166.9,-65.30842
1167,-65.21464
1167.1,-65.11547
1167.2,-65.01345
1167.3,-64.93513
1167.4,-64.86742
1167.5,-64.78767
1167.6,-64.70195
1167.7,-64.64303
1167.8,-64.52759
1167.9,-64.3344
1168,-64.14773
1168.1,-63.95912
1168.2,-63.76713
1168.3,-63.58128
1168.4,-63.41241
1168.5,-63.26087
1168.6,-63.12015
1168.7,-63.03226
1168.8,-62.64945
1168.9,-61.93852
1169,-61.26048
1169.1,-60.60816
1169.2,-59.97749
1169.3,-59.36182
1169.4,-58.7479
1169.5,-58.13294
1169.6,-57.51085
1169.7,-56.85781
1169.8,-56.33427
1169.9,-55.94994
1170,-55.53751
1170.1,-55.09998
1170.2,-54.63377
1170.3,-54.13845
1170.4,-53.61014
1170.5,-53.0423
1170.6,-52.42622
1170.7,-51.70367
1170.8,-51.15994
1170.9,-50.83791
1171,-50.45688
1171.1,-50.02741
1171.2,-49.54867
1171.3,-49.00581
1171.4,-48.38195
1171.5,-47.66212
1171.6,-46.8075
1171.7,-45.77633
1171.8,-44.47335
1171.9,-42.78675
1172,-40.49569
1172.1,-37.25799
1172.2,-32.06557
1172.3,-22.79701
1172.4,-7.680001
1172.5,9.702019
1172.6,21.03859
1172.7,23.69021
1172.8,21.15366
1172.9,15.94898
1173,9.406812
1173.1,2.393966
1173.2,-4.754172
1173.3,-11.82028
1173.4,-18.71621
1173.5,-25.36327
1173.6,-31.68122
1173.7,-37.60461
1173.8,-42.63201
1173.9,-46.65888
1174,-50.10361
1174.1,-52.98624
1174.2,-55.34523
1174.3,-57.23424
1174.4,-58.72215
1174.5,-59.87249
1174.6,-60.73403
1174.7,-61.33999
1174.8,-61.89675
1174.9,-62.45584
1175,-62.85564
1175.1,-63.1157
1175.2,-63.28638
1175.3,-63.3795
1175.4,-63.39423
1175.5,-63.3713
1175.6,-63.32166
1175.7,-63.19108
1175.8,-63.29865
1175.9,-63.67332
1176,-63.99132
1176.1,-64.25539
1176.2,-64.46087
1176.3,-64.61732
1176.4,-64.73285
1176.5,-64.80717
1176.6,-64.85066
1176.7,-64.87527
1176.8,-64.86228
1176.9,-64.81661
1177,-64.77033
1177.1,-64.72606
1177.2,-64.67925
1177.3,-64.62714
1177.4,-64.5704
1177.5,-64.50518
1177.6,-64.43118
1177.7,-64.34981
1177.8,-64.29054
1177.9,-64.2544
1178,-64.2163
1178.1,-64.18082
1178.2,-64.14574
1178.3,-64.10656
1178.4,-64.06793
1178.5,-64.0366
1178.6,-64.01144
1178.7,-64.02292
1178.8,-63.83875
1178.9,-63.44175
1179,-63.079
1179.1,-62.74806
1179.2,-62.44857
1179.3,-62.17777
1179.4,-61.9297
1179.5,-61.70235
1179.6,-61.48971
1179.7,-61.33093
1179.8,-60.91058
1179.9,-60.20411
1180,-59.54034
1180.1,-58.91559
1180.2,-58.33202
1180.3,-57.78065
1180.4,-57.25043
1180.5,-56.74276
1180.6,-56.25358
1180.7,-55.71981
1180.8,-55.57128
1180.9,-55.84916
1181,-56.09646
1181.1,-56.31595
1181.2,-56.52305
1181.3,-56.72944
1181.4,-56.93915
1181.5,-57.15103
1181.6,-57.35171
1181.7,-57.51327
1181.8,-57.76388
1181.9,-58.12247
1182,-58.48295
1182.1,-58.8471
1182.2,-59.18921
1182.3,-59.49668
1182.4,-59.77822
1182.5,-60.04183
1182.6,-60.29687
1182.7,-60.54165
1182.8,-60.77518
1182.9,-60.9967
1183,-61.21556
1183.1,-61.44233
1183.2,-61.65222
1183.3,-61.82989
1183.4,-62.00528
1183.5,-62.17673
1183.6,-62.32444
1183.7,-62.47305
1183.8,-62.65701
1183.9,-62.84814
1184,-63.02326
1184.1,-63.20885
1184.2,-63.38623
1184.3,-63.53233
1184.4,-63.65634
1184.5,-63.78071
1184.6,-63.91149
1184.7,-64.0265
1184.8,-64.21548
1184.9,-64.48126
1185,-64.71772
1185.1,-64.9264
1185.2,-65.11511
1185.3,-65.29393
1185.4,-65.46561
1185.5,-65.63513
1185.6,-65.79984
1185.7,-65.9628
1185.8,-66.08556
1185.9,-66.16215
1186,-66.23164
1186.1,-66.29193
1186.2,-66.34725
1186.3,-66.40253
1186.4,-66.45229
1186.5,-66.49466
1186.6,-66.53189
1186.7,-66.5813
1186.8,-66.54046
1186.9,-66.39948
1187,-66.26868
1187.1,-66.14949
1187.2,-66.04379
1187.3,-65.94986
1187.4,-65.86508
1187.5,-65.78
1187.6,-65.70354
1187.7,-65.63943
1187.8,-65.57007
1187.9,-65.49553
1188,-65.42815
1188.1,-65.36386
1188.2,-65.30493
1188.3,-65.25446
1188.4,-65.21007
1188.5,-65.17215
1188.6,-65.13961
1188.7,-65.11485
1188.8,-65.07772
1188.9,-65.022
1189,-64.96297
1189.1,-64.89798
1189.2,-64.82583
1189.3,-64.74898
1189.4,-64.66663
1189.5,-64.58674
1189.6,-64.51977
1189.7,-64.47662
1189.8,-64.34026
1189.9,-64.10396
1190,-63.87375
1190.1,-63.63964
1190.2,-63.40842
1190.3,-63.18783
1190.4,-62.98682
1190.5,-62.80541
1190.6,-62.63049
1190.7,-62.51004
1190.8,-61.99665
1190.9,-61.0613
1191,-60.16883
1191.1,-59.31231
1191.2,-58.47845
1191.3,-57.66056
1191.4,-56.84885
1191.5,-56.01628
1191.6,-55.14747
1191.7,-54.19698
1191.8,-53.49473
1191.9,-53.05367
1192,-52.55621
1192.1,-52.01751
1192.2,-51.39407
1192.3,-50.6765
1192.4,-49.86779
1192.5,-48.94469
1192.6,-47.8559
1192.7,-46.50478
1192.8,-45.02881
1192.9,-43.36401
1193,-41.07503
1193.1,-37.82977
1193.2,-32.5435
1193.3,-22.84057
1193.4,-6.667054
1193.5,11.72469
1193.6,23.17811
1193.7,25.35826
1193.8,22.26458
1193.9,16.5905
1194,9.699526
1194.1,2.431677
1194.2,-4.913857
1194.3,-12.14246
1194.4,-19.18646
1194.5,-25.9808
1194.6,-32.43524
1194.7,-38.42627
1194.8,-43.87985
1194.9,-48.68067
1195,-52.72638
1195.1,-56.03699
1195.2,-58.69321
1195.3,-60.7857
1195.4,-62.40527
1195.5,-63.63895
1195.6,-64.55967
1195.7,-65.22042
1195.8,-65.7443
1195.9,-66.17926
1196,-66.47975
1196.1,-66.67848
1196.2,-66.79969
1196.3,-66.86599
1196.4,-66.88986
1196.5,-66.88032
1196.6,-66.85106
1196.7,-66.81941
1196.8,-66.73411
1196.9,-66.60104
1197,-66.47644
1197.1,-66.34836
1197.2,-66.21987
1197.3,-66.09873
1197.4,-65.98968
1197.5,-65.89577
1197.6,-65.82255
1197.7,-65.78447
1197.8,-65.68808
1197.9,-65.52024
1198,-65.36958
1198.1,-65.23642
1198.2,-65.11243
1198.3,-64.98771
1198.4,-64.88405
1198.5,-64.80823
1198.6,-64.74999
1198.7,-64.70725
1198.8,-64.66951
1198.9,-64.62119
1199,-64.56893
1199.1,-64.53778
1199.2,-64.52619
1199.3,-64.51776
1199.4,-64.50276
1199.5,-64.48567
1199.6,-64.47241
1199.7,-64.46799
1199.8,-64.48755
1199.9,-64.50363
1200,-64.5098
1200.1,-64.53722
1200.2,-64.56444
1200.3,-64.58474
1200.4,-64.61605
1200.5,-64.64596
1200.6,-64.66241
1200.7,-64.67642
1200.8,-64.76651
1200.9,-64.91829
1201,-65.05142
1201.1,-65.16679
1201.2,-65.27852
1201.3,-65.39795
1201.4,-65.52094
1201.5,-65.63888
1201.6,-65.7428
1201.7,-65.82335
1201.8,-65.95885
1201.9,-66.15443
1202,-66.33793
1202.1,-66.5165
1202.2,-66.68966
1202.3,-66.85806
1202.4,-67.02152
1202.5,-67.17644
1202.6,-67.32485
1202.7,-67.48209
1202.8,-67.53939
1202.9,-67.49153
1203,-67.44402
1203.1,-67.4032
1203.2,-67.37209
1203.3,-67.3472
1203.4,-67.32413
1203.5,-67.3018
1203.6,-67.28002
1203.7,-67.26856
1203.8,-67.19699
1203.9,-67.05648
1204,-66.92817
1204.1,-66.81169
1204.2,-66.70705
1204.3,-66.61414
1204.4,-66.52986
1204.5,-66.45696
1204.6,-66.394
1204.7,-66.33486
1204.8,-66.2744
1204.9,-66.21639
1205,-66.16419
1205.1,-66.11472
1205.2,-66.07418
1205.3,-66.04264
1205.4,-66.01495
1205.5,-65.98738
1205.6,-65.96344
1205.7,-65.96497
1205.8,-65.81573
1205.9,-65.50157
1206,-65.19895
1206.1,-64.90457
1206.2,-64.61899
1206.3,-64.35865
1206.4,-64.12185
1206.5,-63.89847
1206.6,-63.69401
1206.7,-63.54451
1206.8,-63.09649
1206.9,-62.3192
1207,-61.56756
1207.1,-60.85042
1207.2,-60.17141
1207.3,-59.51626
1207.4,-58.86297
1207.5,-58.19524
1207.6,-57.50367
1207.7,-56.73497
1207.8,-56.23885
1207.9,-56.05289
1208,-55.81712
1208.1,-55.52864
1208.2,-55.18267
1208.3,-54.80163
1208.4,-54.38032
1208.5,-53.88891
1208.6,-53.34768
1208.7,-52.73835
1208.8,-52.20919
1208.9,-51.78379
1209,-51.3105
1209.1,-50.78486
1209.2,-50.18526
1209.3,-49.49369
1209.4,-48.69988
1209.5,-47.80229
1209.6,-46.76272
1209.7,-45.52477
1209.8,-43.95882
1209.9,-41.91998
1210,-39.08661
1210.1,-34.95008
1210.2,-27.99335
1210.3,-15.08259
1210.4,2.543996
1210.5,17.00829
1210.6,23.31996
1210.7,22.82508
1210.8,18.54749
1210.9,12.45447
1211,5.530734
1211.1,-1.61664
1211.2,-8.756573
1211.3,-15.7399
1211.4,-22.49825
1211.5,-28.96641
1211.6,-35.04637
1211.7,-40.64234
1211.8,-45.50328
1211.9,-49.55245
1212,-52.95645
1212.1,-55.75002
1212.2,-58.00529
1212.3,-59.80045
1212.4,-61.2074
1212.5,-62.29429
1212.6,-63.11849
1212.7,-63.78494
1212.8,-63.92253
1212.9,-63.55155
1213,-63.16354
1213.1,-62.78084
1213.2,-62.40215
1213.3,-62.03195
1213.4,-61.67398
1213.5,-61.32336
1213.6,-60.98097
1213.7,-60.60138
1213.8,-60.57944
1213.9,-60.92754
1214,-61.20508
1214.1,-61.41598
1214.2,-61.57742
1214.3,-61.7057
1214.4,-61.81375
1214.5,-61.90084
1214.6,-61.96621
1214.7,-61.97697
1214.8,-62.13219
1214.9,-62.45035
1215,-62.7311
1215.1,-62.98719
1215.2,-63.2192
1215.3,-63.42081
1215.4,-63.57693
1215.5,-63.69369
1215.6,-63.79829
1215.7,-63.9053
1215.8,-64.00443
1215.9,-64.09302
1216,-64.16801
1216.1,-64.22949
1216.2,-64.27934
1216.3,-64.30282
1216.4,-64.31822
1216.5,-64.35326
1216.6,-64.38621
1216.7,-64.39179
1216.8,-64.46823
1216.9,-64.61696
1217,-64.74668
1217.1,-64.87908
1217.2,-65.00097
1217.3,-65.09164
1217.4,-65.17922
1217.5,-65.28194
1217.6,-65.38019
1217.7,-65.45372
1217.8,-65.54934
1217.9,-65.68099
1218,-65.82157
1218.1,-65.96964
1218.2,-66.10671
1218.3,-66.23057
1218.4,-66.34043
1218.5,-66.43271
1218.6,-66.51139
1218.7,-66.59654
1218.8,-66.62304
1218.9,-66.58641
1219,-66.56184
1219.1,-66.54772
1219.2,-66.54236
1219.3,-66.54364
1219.4,-66.54626
1219.5,-66.5543
1219.6,-66.56719
1219.7,-66.58414
1219.8,-66.54876
1219.9,-66.4623
1220,-66.38409
1220.1,-66.31006
1220.2,-66.24513
1220.3,-66.18992
1220.4,-66.13917
1220.5,-66.0874
1220.6,-66.04036
1220.7,-65.99773
1220.8,-65.96992
1220.9,-65.96186
1221,-65.95789
1221.1,-65.95283
1221.2,-65.94878
1221.3,-65.94838
1221.4,-65.95077
1221.5,-65.95735
1221.6,-65.96884
1221.7,-65.97526
1221.8,-66.01873
1221.9,-66.1061
1222,-66.19007
1222.1,-66.27294
1222.2,-66.35545
1222.3,-66.43813
1222.4,-66.51918
1222.5,-66.58888
1222.6,-66.65071
1222.7,-66.68718
1222.8,-66.78868
1222.9,-66.97059
1223,-67.14755
1223.1,-67.31913
1223.2,-67.48817
1223.3,-67.66097
1223.4,-67.82331
1223.5,-67.96465
1223.6,-68.08616
1223.7,-68.19873
1223.8,-68.27069
1223.9,-68.3111
1224,-68.3618
1224.1,-68.41281
1224.2,-68.4594
1224.3,-68.50351
1224.4,-68.5469
1224.5,-68.59525
1224.6,-68.64314
1224.7,-68.69774
1224.8,-68.6475
1224.9,-68.50612
1225,-68.39269
1225.1,-68.27402
1225.2,-68.16962
1225.3,-68.09336
1225.4,-68.01272
1225.5,-67.9427
1225.6,-67.89325
1225.7,-67.83826
1225.8,-67.77976
1225.9,-67.72526
1226,-67.68591
1226.1,-67.67005
1226.2,-67.65385
1226.3,-67.62556
1226.4,-67.58601
1226.5,-67.54141
1226.6,-67.50607
1226.7,-67.48541
1226.8,-67.43946
1226.9,-67.36779
1227,-67.3033
1227.1,-67.23062
1227.2,-67.15445
1227.3,-67.07902
1227.4,-67.00277
1227.5,-66.92572
1227.6,-66.8464
1227.7,-66.76792
1227.8,-66.71986
1227.9,-66.70144
1228,-66.68772
1228.1,-66.67642
1228.2,-66.66756
1228.3,-66.66211
1228.4,-66.65498
1228.5,-66.64519
1228.6,-66.62733
1228.7,-66.64935
1228.8,-66.39947
1228.9,-65.85037
1229,-65.34031
1229.1,-64.86896
1229.2,-64.42466
1229.3,-63.99343
1229.4,-63.58335
1229.5,-63.19388
1229.6,-62.8144
1229.7,-62.47652
1229.8,-61.92075
1229.9,-61.11414
1230,-60.32084
1230.1,-59.53848
1230.2,-58.74684
1230.3,-57.93173
1230.4,-57.07558
1230.5,-56.16459
1230.6,-55.18646
1230.7,-54.03614
1230.8,-53.2334
1230.9,-52.85006
1231,-52.35397
1231.1,-51.75383
1231.2,-51.03912
1231.3,-50.18177
1231.4,-49.14237
1231.5,-47.87592
1231.6,-46.30738
1231.7,-44.3235
1231.8,-41.70757
1231.9,-38.07102
1232,-32.0271
1232.1,-20.27681
1232.2,-1.407235
1232.3,17.17458
1232.4,26.55086
1232.5,26.8478
1232.6,22.45599
1232.7,16.00842
1232.8,8.670937
1232.9,1.135509
1233,-6.346962
1233.1,-13.66755
1233.2,-20.77714
1233.3,-27.59545
1233.4,-34.03607
1233.5,-39.97881
1233.6,-45.25436
1233.7,-49.75515
1233.8,-53.56106
1233.9,-56.69467
1234,-59.17098
1234.1,-61.10792
1234.2,-62.60795
1234.3,-63.74398
1234.4,-64.58291
1234.5,-65.18989
1234.6,-65.62435
1234.7,-65.94026
1234.8,-66.14648
1234.9,-66.26437
1235,-66.32433
1235.1,-66.33669
1235.2,-66.31782
1235.3,-66.27454
1235.4,-66.21954
1235.5,-66.16948
1235.6,-66.12415
1235.7,-66.09632
1235.8,-66.00904
1235.9,-65.85737
1236,-65.72573
1236.1,-65.61171
1236.2,-65.50874
1236.3,-65.41472
1236.4,-65.33034
1236.5,-65.25329
1236.6,-65.18237
1236.7,-65.12112
1236.8,-65.0658
1236.9,-65.0121
1237,-64.96083
1237.1,-64.91451
1237.2,-64.86902
1237.3,-64.82749
1237.4,-64.79302
1237.5,-64.75904
1237.6,-64.72974
1237.7,-64.70226
1237.8,-64.71117
1237.9,-64.7546
1238,-64.79592
1238.1,-64.83842
1238.2,-64.88422
1238.3,-64.93106
1238.4,-64.98073
1238.5,-65.0306
1238.6,-65.08005
1238.7,-65.12448
1238.8,-65.23419
1238.9,-65.41101
1239,-65.57677
1239.1,-65.73332
1239.2,-65.87797
1239.3,-66.004
1239.4,-66.11188
1239.5,-66.20675
1239.6,-66.29513
1239.7,-66.39646
1239.8,-66.46721
1239.9,-66.49963
1240,-66.53432
1240.1,-66.56895
1240.2,-66.59592
1240.3,-66.60544
1240.4,-66.6186
1240.5,-66.6488
1240.6,-66.69021
1240.7,-66.74559
1240.8,-66.73698
1240.9,-66.65793
1241,-66.58775
1241.1,-66.53125
1241.2,-66.48652
1241.3,-66.45125
1241.4,-66.41107
1241.5,-66.3556
1241.6,-66.31821
1241.7,-66.30436
1241.8,-66.28099
1241.9,-66.26425
1242,-66.26707
1242.1,-66.25689
1242.2,-66.23845
1242.3,-66.24216
1242.4,-66.25424
1242.5,-66.25331
1242.6,-66.24388
1242.7,-66.24602
1242.8,-66.29493
1242.9,-66.37665
1243,-66.44726
1243.1,-66.5054
1243.2,-66.55339
1243.3,-66.5925
1243.4,-66.63646
1243.5,-66.69415
1243.6,-66.75714
1243.7,-66.80176
1243.8,-66.9146
1243.9,-67.10816
1244,-67.28522
1244.1,-67.44583
1244.2,-67.58941
1244.3,-67.71531
1244.4,-67.82965
1244.5,-67.93856
1244.6,-68.04001
1244.7,-68.14265
1244.8,-68.20388
1244.9,-68.21699
1245,-68.23775
1245.1,-68.26323
1245.2,-68.29629
1245.3,-68.33756
1245.4,-68.38017
1245.5,-68.42464
1245.6,-68.47002
1245.7,-68.5261
1245.8,-68.50905
1245.9,-68.40787
1246,-68.31746
1246.1,-68.24284
1246.2,-68.17481
1246.3,-68.11071
1246.4,-68.05285
1246.5,-68.00025
1246.6,-67.94836
1246.7,-67.90446
1246.8,-67.86003
1246.9,-67.80985
1247,-67.76731
1247.1,-67.72813
1247.2,-67.69681
1247.3,-67.6864
1247.4,-67.68374
1247.5,-67.68658
1247.6,-67.69586
1247.7,-67.69789
1247.8,-67.70819
1247.9,-67.72148
1248,-67.71759
1248.1,-67.71096
1248.2,-67.71402
1248.3,-67.72323
1248.4,-67.74229
1248.5,-67.77041
1248.6,-67.7913
1248.7,-67.78338
1248.8,-67.83268
1248.9,-67.96007
1249,-68.0881
1249.1,-68.22117
1249.2,-68.34998
1249.3,-68.46473
1249.4,-68.56713
1249.5,-68.66187
1249.6,-68.7441
1249.7,-68.79046
1249.8,-68.88417
1249.9,-69.0472
1250,-69.19171
1250.1,-69.31619
1250.2,-69.44123
1250.3,-69.54788
1250.4,-69.64277
1250.5,-69.7524
1250.6,-69.85224
1250.7,-69.93772
1250.8,-69.92206
1250.9,-69.81935
1251,-69.72848
1251.1,-69.63249
1251.2,-69.53587
1251.3,-69.44805
1251.4,-69.38184
1251.5,-69.33981
1251.6,-69.30709
1251.7,-69.27966
1251.8,-69.20703
1251.9,-69.08378
1252,-68.96157
1252.1,-68.84451
1252.2,-68.73879
1252.3,-68.64651
1252.4,-68.57338
1252.5,-68.51282
1252.6,-68.45778
1252.7,-68.41284
1252.8,-68.35283
1252.9,-68.27645
1253,-68.20022
1253.1,-68.12115
1253.2,-68.04421
1253.3,-67.97325
1253.4,-67.90429
1253.5,-67.83124
1253.6,-67.75774
1253.7,-67.6935
1253.8,-67.56037
1253.9,-67.35589
1254,-67.16506
1254.1,-66.98333
1254.2,-66.81027
1254.3,-66.64707
1254.4,-66.4874
1254.5,-66.33056
1254.6,-66.18347
1254.7,-66.10105
1254.8,-65.64776
1254.9,-64.79783
1255,-63.99662
1255.1,-63.23821
1255.2,-62.51483
1255.3,-61.81564
1255.4,-61.13382
1255.5,-60.45392
1255.6,-59.77019
1255.7,-59.03653
1255.8,-58.49534
1255.9,-58.15892
1256,-57.75868
1256.1,-57.29323
1256.2,-56.75081
1256.3,-56.13715
1256.4,-55.44879
1256.5,-54.67136
1256.6,-53.79131
1256.7,-52.75064
1256.8,-51.80718
1256.9,-50.97101
1257,-49.92854
1257.1,-48.65099
1257.2,-47.06988
1257.3,-45.08835
1257.4,-42.43063
1257.5,-38.6963
1257.6,-32.48935
1257.7,-20.2037
1257.8,-0.2961834
1257.9,18.92169
1258,28.08073
1258.1,27.89879
1258.2,23.08769
1258.3,16.36242
1258.4,8.91273
1258.5,1.360009
1258.6,-6.135082
1258.7,-13.42075
1258.8,-20.49667
1258.9,-27.34896
1259,-33.82039
1259.1,-39.74641
1259.2,-44.99559
1259.3,-49.48462
1259.4,-53.2169
1259.5,-56.22401
1259.6,-58.59965
1259.7,-60.43319
1259.8,-61.8731
1259.9,-63.02102
1260,-63.89118
1260.1,-64.53954
1260.2,-65.01006
1260.3,-65.34272
1260.4,-65.5643
1260.5,-65.70355
1260.6,-65.78013
1260.7,-65.7922
1260.8,-65.83694
1260.9,-65.93147
1261,-65.99283
1261.1,-66.03225
1261.2,-66.05956
1261.3,-66.08195
1261.4,-66.10481
1261.5,-66.1332
1261.6,-66.15878
1261.7,-66.19724
1261.8,-66.143
1261.9,-65.99004
1262,-65.86122
1262.1,-65.75344
1262.2,-65.66005
1262.3,-65.58075
1262.4,-65.51907
1262.5,-65.47148
1262.6,-65.4341
1262.7,-65.41224
1262.8,-65.34061
1262.9,-65.21565
1263,-65.1073
1263.1,-65.01433
1263.2,-64.92946
1263.3,-64.84994
1263.4,-64.77703
1263.5,-64.70955
1263.6,-64.653
1263.7,-64.60747
1263.8,-64.55857
1263.9,-64.51139
1264,-64.47694
1264.1,-64.45097
1264.2,-64.43344
1264.3,-64.42825
1264.4,-64.43059
1264.5,-64.42964
1264.6,-64.41693
1264.7,-64.41087
1264.8,-64.28883
1264.9,-64.04771
1265,-63.83571
1265.1,-63.65415
1265.2,-63.49317
1265.3,-63.34027
1265.4,-63.18463
1265.5,-63.0259
1265.6,-62.88219
1265.7,-62.81104
1265.8,-62.42646
1265.9,-61.69708
1266,-61.0111
1266.1,-60.36835
1266.2,-59.7564
1266.3,-59.15585
1266.4,-58.56214
1266.5,-57.99421
1266.6,-57.44439
1266.7,-56.82444
1266.8,-56.48292
1266.9,-56.46546
1267,-56.41535
1267.1,-56.35509
1267.2,-56.28005
1267.3,-56.16956
1267.4,-56.04176
1267.5,-55.91426
1267.6,-55.78502
1267.7,-55.60633
1267.8,-55.5928
1267.9,-55.78333
1268,-55.97414
1268.1,-56.16971
1268.2,-56.35965
1268.3,-56.5365
1268.4,-56.70459
1268.5,-56.86731
1268.6,-57.02141
1268.7,-57.17818
1268.8,-57.32313
1268.9,-57.46272
1269,-57.61446
1269.1,-57.76433
1269.2,-57.9183
1269.3,-58.0736
1269.4,-58.22698
1269.5,-58.38102
1269.6,-58.53085
1269.7,-58.67614
1269.8,-58.83863
1269.9,-59.01945
1270,-59.19667
1270.1,-59.37199
1270.2,-59.54349
1270.3,-59.7102
1270.4,-59.87733
1270.5,-60.04646
1270.6,-60.21599
1270.7,-60.38723
1270.8,-60.53683
1270.9,-60.66671
1271,-60.79434
1271.1,-60.92007
1271.2,-61.04735
1271.3,-61.17707
1271.4,-61.30259
1271.5,-61.41769
1271.6,-61.52539
1271.7,-61.62493
1271.8,-61.73082
1271.9,-61.83973
1272,-61.95157
1272.1,-62.06669
1272.2,-62.17391
1272.3,-62.28343
1272.4,-62.39417
1272.5,-62.49871
1272.6,-62.60002
1272.7,-62.72278
1272.8,-62.69727
1272.9,-62.5028
1273,-62.31201
1273.1,-62.14456
1273.2,-62.00283
1273.3,-61.87748
1273.4,-61.74763
1273.5,-61.59872
1273.6,-61.45177
1273.7,-61.38315
1273.8,-60.90662
1273.9,-59.96627
1274,-59.05118
1274.1,-58.15995
1274.2,-57.29719
1274.3,-56.44877
1274.4,-55.60026
1274.5,-54.73103
1274.6,-53.82647
1274.7,-52.79938
1274.8,-52.11572
1274.9,-51.85803
1275,-51.55609
1275.1,-51.19846
1275.2,-50.79602
1275.3,-50.3674
1275.4,-49.87793
1275.5,-49.30733
1275.6,-48.66346
1275.7,-47.90489
1275.8,-47.20883
1275.9,-46.57882
1276,-45.80581
1276.1,-44.88138
1276.2,-43.73813
1276.3,-42.2816
1276.4,-40.31624
1276.5,-37.57568
1276.6,-33.35361
1276.7,-26.35363
1276.8,-14.63105
1276.9,1.498689
1277,15.01435
1277.1,20.62421
1277.2,20.26524
1277.3,16.43642
1277.4,10.71148
1277.5,4.158314
1277.6,-2.731096
1277.7,-9.628821
1277.8,-16.46745
1277.9,-23.1536
1278,-29.53645
1278.1,-35.52283
1278.2,-41.00229
1278.3,-45.86538
1278.4,-50.06628
1278.5,-53.59447
1278.6,-56.49458
1278.7,-58.83673
1278.8,-60.67504
1278.9,-62.0807
1279,-63.15569
1279.1,-63.96652
1279.2,-64.56681
1279.3,-65.00189
1279.4,-65.30299
1279.5,-65.50586
1279.6,-65.62913
1279.7,-65.69426
1279.8,-65.67633
1279.9,-65.59125
1280,-65.4928
1280.1,-65.38399
1280.2,-65.26879
1280.3,-65.14643
1280.4,-65.0149
1280.5,-64.88159
1280.6,-64.75748
1280.7,-64.6534
1280.8,-64.57087
1280.9,-64.50115
1281,-64.44071
1281.1,-64.38903
1281.2,-64.33767
1281.3,-64.27506
1281.4,-64.20903
1281.5,-64.14988
1281.6,-64.11081
1281.7,-64.08444
1281.8,-64.10767
1281.9,-64.17493
1282,-64.22282
1282.1,-64.25387
1282.2,-64.28847
1282.3,-64.34023
1282.4,-64.39877
1282.5,-64.4504
1282.6,-64.48856
1282.7,-64.51502
1282.8,-64.56766
1282.9,-64.65692
1283,-64.74698
1283.1,-64.83218
1283.2,-64.89968
1283.3,-64.96464
1283.4,-65.0356
1283.5,-65.08698
1283.6,-65.14191
1283.7,-65.22424
1283.8,-65.24319
1283.9,-65.19384
1284,-65.16342
1284.1,-65.15224
1284.2,-65.14571
1284.3,-65.12204
1284.4,-65.09505
1284.5,-65.08993
1284.6,-65.10176
1284.7,-65.11659
1284.8,-65.10799
1284.9,-65.0829
1285,-65.05844
1285.1,-65.02356
1285.2,-64.98787
1285.3,-64.95841
1285.4,-64.9342
1285.5,-64.91735
1285.6,-64.91668
1285.7,-64.92886
1285.8,-64.9674
1285.9,-65.03265
1286,-65.09807
1286.1,-65.15892
1286.2,-65.21589
1286.3,-65.27864
1286.4,-65.34217
1286.5,-65.39962
1286.6,-65.45477
1286.7,-65.50278
1286.8,-65.59656
1286.9,-65.73942
1287,-65.87881
1287.1,-66.01395
1287.2,-66.13832
1287.3,-66.25565
1287.4,-66.37128
1287.5,-66.4829
1287.6,-66.58948
1287.7,-66.69619
1287.8,-66.78299
1287.9,-66.84796
1288,-66.91309
1288.1,-66.98102
1288.2,-67.05114
1288.3,-67.11942
1288.4,-67.186
1288.5,-67.24899
1288.6,-67.30566
1288.7,-67.36066
1288.8,-67.35925
1288.9,-67.30466
1289,-67.2617
1289.1,-67.23554
1289.2,-67.22449
1289.3,-67.22526
1289.4,-67.23676
1289.5,-67.24863
1289.6,-67.26014
1289.7,-67.257
1289.8,-67.24338
1289.9,-67.24574
1290,-67.261
1290.1,-67.29003
1290.2,-67.32929
1290.3,-67.36251
1290.4,-67.38289
1290.5,-67.38714
1290.6,-67.38514
1290.7,-67.38903
1290.8,-67.44537
1290.9,-67.54927
1291,-67.64553
1291.1,-67.72681
1291.2,-67.79517
1291.3,-67.86139
1291.4,-67.93768
1291.5,-68.01861
1291.6,-68.08327
1291.7,-68.14236
1291.8,-68.23563
1291.9,-68.34448
1292,-68.45829
1292.1,-68.57165
1292.2,-68.6603
1292.3,-68.75627
1292.4,-68.86277
1292.5,-68.94524
1292.6,-69.00735
1292.7,-69.08435
1292.8,-69.12205
1292.9,-69.09993
1293,-69.07441
1293.1,-69.04394
1293.2,-69.00968
1293.3,-68.98352
1293.4,-68.9743
1293.5,-68.98093
1293.6,-68.99205
1293.7,-69.00372
1293.8,-68.98407
1293.9,-68.93259
1294,-68.87838
1294.1,-68.82553
1294.2,-68.77698
1294.3,-68.7336
1294.4,-68.69316
1294.5,-68.65866
1294.6,-68.63786
1294.7,-68.62665
1294.8,-68.63874
1294.9,-68.67388
1295,-68.70972
1295.1,-68.73892
1295.2,-68.76782
1295.3,-68.79512
1295.4,-68.82053
1295.5,-68.84548
1295.6,-68.86587
1295.7,-68.87335
1295.8,-68.93304
1295.9,-69.05578
1296,-69.17084
1296.1,-69.2788
1296.2,-69.37602
1296.3,-69.46305
1296.4,-69.54552
1296.5,-69.6196
1296.6,-69.68946
1296.7,-69.75855
1296.8,-69.81948
1296.9,-69.87159
1297,-69.91725
1297.1,-69.95845
1297.2,-69.99548
1297.3,-70.01919
1297.4,-70.0336
1297.5,-70.04535
1297.6,-70.05576
1297.7,-70.07964
1297.8,-70.05087
1297.9,-69.96881
1298,-69.90107
1298.1,-69.84449
1298.2,-69.79728
1298.3,-69.7449
1298.4,-69.68134
1298.5,-69.61764
1298.6,-69.56558
1298.7,-69.52808
1298.8,-69.49649
1298.9,-69.46682
1299,-69.43998
1299.1,-69.39844
1299.2,-69.34479
1299.3,-69.29538
1299.4,-69.2525
1299.5,-69.21653
1299.6,-69.19752
1299.7,-69.18926
1299.8,-69.19988
1299.9,-69.22931
1300,-69.26789
1300.1,-69.30668
1300.2,-69.32962
1300.3,-69.36096
1300.4,-69.39262
1300.5,-69.40245
1300.6,-69.4218
1300.7,-69.4444
1300.8,-69.5037
1300.9,-69.61225
1301,-69.72522
1301.1,-69.84218
1301.2,-69.94757
1301.3,-70.03709
1301.4,-70.10678
1301.5,-70.16411
1301.6,-70.22892
1301.7,-70.31095
1301.8,-70.35559
1301.9,-70.35541
1302,-70.35434
1302.1,-70.34775
1302.2,-70.33554
1302.3,-70.31886
1302.4,-70.30242
1302.5,-70.28889
1302.6,-70.28136
1302.7,-70.29046
1302.8,-70.25547
1302.9,-70.17166
1303,-70.10025
1303.1,-70.04059
1303.2,-69.98802
1303.3,-69.93926
1303.4,-69.89223
1303.5,-69.84575
1303.6,-69.801
1303.7,-69.76052
1303.8,-69.72717
1303.9,-69.69917
1304,-69.66903
1304.1,-69.63606
1304.2,-69.60634
1304.3,-69.58569
1304.4,-69.56576
1304.5,-69.54013
1304.6,-69.51792
1304.7,-69.49427
1304.8,-69.51647
1304.9,-69.58616
1305,-69.64923
1305.1,-69.70774
1305.2,-69.76461
1305.3,-69.82699
1305.4,-69.88775
1305.5,-69.93758
1305.6,-69.98562
1305.7,-70.02716
1305.8,-70.10819
1305.9,-70.23242
1306,-70.34592
1306.1,-70.44538
1306.2,-70.52468
1306.3,-70.58688
1306.4,-70.64582
1306.5,-70.71251
1306.6,-70.78462
1306.7,-70.87407
1306.8,-70.90388
1306.9,-70.85294
1307,-70.79416
1307.1,-70.72933
1307.2,-70.67091
1307.3,-70.62717
1307.4,-70.60491
1307.5,-70.59506
1307.6,-70.58844
1307.7,-70.58808
1307.8,-70.54443
1307.9,-70.46054
1308,-70.382
1308.1,-70.29518
1308.2,-70.21673
1308.3,-70.16124
1308.4,-70.1021
1308.5,-70.03798
1308.6,-69.99005
1308.7,-69.93754
1308.8,-69.8953
1308.9,-69.88305
1309,-69.86905
1309.1,-69.83517
1309.2,-69.79763
1309.3,-69.78111
1309.4,-69.77657
1309.5,-69.76406
1309.6,-69.73879
1309.7,-69.69873
1309.8,-69.71665
1309.9,-69.80257
1310,-69.88742
1310.1,-69.9664
1310.2,-70.03723
1310.3,-70.0907
1310.4,-70.13147
1310.5,-70.16519
1310.6,-70.18426
1310.7,-70.19402
1310.8,-70.2529
1310.9,-70.36724
1311,-70.48344
1311.1,-70.59613
1311.2,-70.69967
1311.3,-70.79503
1311.4,-70.88449
1311.5,-70.96472
1311.6,-71.03803
1311.7,-71.11361
1311.8,-71.11071
1311.9,-71.02768
1312,-70.94672
1312.1,-70.86844
1312.2,-70.80118
1312.3,-70.74159
1312.4,-70.68838
1312.5,-70.64071
1312.6,-70.59343
1312.7,-70.55935
1312.8,-70.49442
1312.9,-70.38776
1313,-70.28701
1313.1,-70.19602
1313.2,-70.11088
1313.3,-70.03663
1313.4,-69.97245
1313.5,-69.91559
1313.6,-69.86739
1313.7,-69.81991
1313.8,-69.78118
1313.9,-69.75562
1314,-69.72633
1314.1,-69.69217
1314.2,-69.65952
1314.3,-69.61872
1314.4,-69.56798
1314.5,-69.51239
1314.6,-69.45934
1314.7,-69.41443
1314.8,-69.42368
1314.9,-69.48591
1315,-69.54297
1315.1,-69.58493
1315.2,-69.60793
1315.3,-69.61535
1315.4,-69.6175
1315.5,-69.62828
1315.6,-69.65397
1315.7,-69.66744
1315.8,-69.74369
1315.9,-69.89225
1316,-70.02647
1316.1,-70.15445
1316.2,-70.27759
1316.3,-70.38899
1316.4,-70.47964
1316.5,-70.54419
1316.6,-70.61292
1316.7,-70.69762
1316.8,-70.70798
1316.9,-70.66234
1317,-70.62152
1317.1,-70.57011
1317.2,-70.53375
1317.3,-70.50651
1317.4,-70.47453
1317.5,-70.43982
1317.6,-70.41909
1317.7,-70.42723
1317.8,-70.36484
1317.9,-70.21848
1318,-70.07346
1318.1,-69.94098
1318.2,-69.83046
1318.3,-69.73558
1318.4,-69.65785
1318.5,-69.59187
1318.6,-69.52333
1318.7,-69.45305
1318.8,-69.37116
1318.9,-69.27546
1319,-69.18034
1319.1,-69.08664
1319.2,-69.00343
1319.3,-68.93859
1319.4,-68.88559
1319.5,-68.83679
1319.6,-68.79144
1319.7,-68.74776
1319.8,-68.70117
1319.9,-68.65455
1320,-68.608
1320.1,-68.56217
1320.2,-68.51166
1320.3,-68.45854
1320.4,-68.40466
1320.5,-68.34513
1320.6,-68.28175
1320.7,-68.2193
1320.8,-68.15748
1320.9,-68.09424
1321,-68.03369
1321.1,-67.97332
1321.2,-67.90942
1321.3,-67.84466
1321.4,-67.78503
1321.5,-67.72593
1321.6,-67.66783
1321.7,-67.61421
1321.8,-67.57119
1321.9,-67.53633
1322,-67.50012
1322.1,-67.46757
1322.2,-67.43246
1322.3,-67.3959
1322.4,-67.3573
1322.5,-67.30925
1322.6,-67.25107
1322.7,-67.17768
1322.8,-67.11512
1322.9,-67.07601
1323,-67.04266
1323.1,-67.01834
1323.2,-67.00051
1323.3,-66.98621
1323.4,-66.96536
1323.5,-66.93106
1323.6,-66.88386
1323.7,-66.80515
1323.8,-66.84143
1323.9,-67.0115
1324,-67.17251
1324.1,-67.32121
1324.2,-67.45202
1324.3,-67.56343
1324.4,-67.66288
1324.5,-67.76113
1324.6,-67.85417
1324.7,-67.94244
1324.8,-67.9882
1324.9,-67.98892
1325,-68.00517
1325.1,-68.02613
1325.2,-68.03669
1325.3,-68.05673
1325.4,-68.07289
1325.5,-68.07769
1325.6,-68.09734
1325.7,-68.14647
1325.8,-68.04778
1325.9,-67.79673
1326,-67.58029
1326.1,-67.39618
1326.2,-67.22598
1326.3,-67.05915
1326.4,-66.89468
1326.5,-66.73868
1326.6,-66.60482
1326.7,-66.50215
1326.8,-66.36128
1326.9,-66.17156
1327,-65.99149
1327.1,-65.81994
1327.2,-65.64828
1327.3,-65.47411
1327.4,-65.30113
1327.5,-65.13337
1327.6,-64.97295
1327.7,-64.85627
1327.8,-64.54457
1327.9,-64.01688
1328,-63.5182
1328.1,-63.0359
1328.2,-62.57061
1328.3,-62.11755
1328.4,-61.6698
1328.5,-61.22739
1328.6,-60.78101
1328.7,-60.32863
1328.8,-59.8229
1328.9,-59.25253
1329,-58.65882
1329.1,-58.03894
1329.2,-57.38354
1329.3,-56.67827
1329.4,-55.91093
1329.5,-55.06834
1329.6,-54.12777
1329.7,-53.03176
1329.8,-51.99916
1329.9,-51.03607
1330,-49.86319
1330.1,-48.43361
1330.2,-46.6348
1330.3,-44.31499
1330.4,-41.05048
1330.5,-36.21996
1330.6,-27.37306
1330.7,-8.951165
1330.8,13.83214
1330.9,27.28598
1331,29.66022
1331.1,25.98591
1331.2,19.5361
1331.3,12.19268
1331.4,4.55966
1331.5,-3.014167
1331.6,-10.4386
1331.7,-17.66587
1331.8,-24.50486
1331.9,-30.8739
1332,-36.80505
1332.1,-42.15267
1332.2,-46.80558
1332.3,-50.70121
1332.4,-53.86587
1332.5,-56.36378
1332.6,-58.30025
1332.7,-59.80548
1332.8,-60.77511
1332.9,-61.29232
1333,-61.63867
1333.1,-61.84894
1333.2,-61.94402
1333.3,-61.97632
1333.4,-61.95969
1333.5,-61.87906
1333.6,-61.77428
1333.7,-61.64226
1333.8,-61.63128
1333.9,-61.76814
1334,-61.88018
1334.1,-61.95207
1334.2,-61.98002
1334.3,-61.97845
1334.4,-61.97429
1334.5,-61.96836
1334.6,-61.94687
1334.7,-61.87512
1334.8,-61.94198
1334.9,-62.17132
1335,-62.37272
1335.1,-62.55506
1335.2,-62.71747
1335.3,-62.85856
1335.4,-62.97061
1335.5,-63.05452
1335.6,-63.12072
1335.7,-63.17717
1335.8,-63.17375
1335.9,-63.11191
1336,-63.05017
1336.1,-62.98859
1336.2,-62.93088
1336.3,-62.88101
1336.4,-62.84306
1336.5,-62.81385
1336.6,-62.79018
1336.7,-62.80208
1336.8,-62.6094
1336.9,-62.1955
1337,-61.81815
1337.1,-61.47148
1337.2,-61.15296
1337.3,-60.86644
1337.4,-60.60018
1337.5,-60.34462
1337.6,-60.10366
1337.7,-59.88545
1337.8,-59.65715
1337.9,-59.41794
1338,-59.1931
1338.1,-58.98135
1338.2,-58.78066
1338.3,-58.5839
1338.4,-58.39414
1338.5,-58.21119
1338.6,-58.03089
1338.7,-57.81416
1338.8,-57.83381
1338.9,-58.10653
1339,-58.34619
1339.1,-58.56336
1339.2,-58.76248
1339.3,-58.94269
1339.4,-59.11281
1339.5,-59.27604
1339.6,-59.43201
1339.7,-59.57461
1339.8,-59.73889
1339.9,-59.92576
1340,-60.08285
1340.1,-60.2065
1340.2,-60.31753
1340.3,-60.4301
1340.4,-60.5356
1340.5,-60.63662
1340.6,-60.72901
1340.7,-60.8188
1340.8,-60.75867
1340.9,-60.55106
1341,-60.35499
1341.1,-60.17021
1341.2,-59.99756
1341.3,-59.83915
1341.4,-59.70523
1341.5,-59.58284
1341.6,-59.4498
1341.7,-59.35633
1341.8,-59.08153
1341.9,-58.57211
1342,-58.08836
1342.1,-57.65235
1342.2,-57.22057
1342.3,-56.78758
1342.4,-56.37915
1342.5,-55.98442
1342.6,-55.57584
1342.7,-55.12827
1342.8,-54.86724
1342.9,-54.82044
1343,-54.77048
1343.1,-54.71376
1343.2,-54.64232
1343.3,-54.54782
1343.4,-54.44385
1343.5,-54.34737
1343.6,-54.2593
1343.7,-54.14857
1343.8,-54.19373
1343.9,-54.41992
1344,-54.63681
1344.1,-54.84269
1344.2,-55.04881
1344.3,-55.24794
1344.4,-55.44131
1344.5,-55.63137
1344.6,-55.81458
1344.7,-55.99946
1344.8,-56.15224
1344.9,-56.27199
1345,-56.39696
1345.1,-56.52147
1345.2,-56.64436
1345.3,-56.76635
1345.4,-56.88695
1345.5,-57.00422
1345.6,-57.11729
1345.7,-57.25811
1345.8,-57.17996
1345.9,-56.85837
1346,-56.54817
1346.1,-56.25232
1346.2,-55.96685
1346.3,-55.68539
1346.4,-55.40285
1346.5,-55.11762
1346.6,-54.83441
1346.7,-54.56264
1346.8,-54.23419
1346.9,-53.83832
1347,-53.43018
1347.1,-53.00297
1347.2,-52.56114
1347.3,-52.10203
1347.4,-51.61756
1347.5,-51.11003
1347.6,-50.57685
1347.7,-49.96033
1347.8,-49.55835
1347.9,-49.41822
1348,-49.25355
1348.1,-49.07657
1348.2,-48.87708
1348.3,-48.64342
1348.4,-48.38483
1348.5,-48.11123
1348.6,-47.82214
1348.7,-47.51108
1348.8,-47.21365
1348.9,-46.92273
1349,-46.57759
1349.1,-46.17468
1349.2,-45.72444
1349.3,-45.22076
1349.4,-44.62897
1349.5,-43.9206
1349.6,-43.06517
1349.7,-42.04077
1349.8,-40.6482
1349.9,-38.71922
1350,-36.03812
1350.1,-32.18159
1350.2,-26.17905
1350.3,-16.499
1350.4,-3.92634
1350.5,7.531206
1350.6,14.13986
1350.7,15.36582
1350.8,13.27222
1350.9,9.310745
1351,4.099826
1351.1,-1.685692
1351.2,-7.697693
1351.3,-13.69307
1351.4,-19.5312
1351.5,-25.08963
1351.6,-30.30091
1351.7,-35.08569
1351.8,-39.56734
1351.9,-43.71811
1352,-47.34561
1352.1,-50.45878
1352.2,-53.08277
1352.3,-55.24547
1352.4,-56.99801
1352.5,-58.39729
1352.6,-59.48688
1352.7,-60.28568
1352.8,-61.0584
1352.9,-61.84987
1353,-62.44524
1353.1,-62.87503
1353.2,-63.1708
1353.3,-63.35752
1353.4,-63.45893
1353.5,-63.49644
1353.6,-63.48837
1353.7,-63.44773
1353.8,-63.37299
1353.9,-63.27049
1354,-63.15859
1354.1,-63.04271
1354.2,-62.92503
1354.3,-62.81461
1354.4,-62.71025
1354.5,-62.61056
1354.6,-62.51676
1354.7,-62.4542
1354.8,-62.22335
1354.9,-61.81682
1355,-61.45082
1355.1,-61.12554
1355.2,-60.83582
1355.3,-60.57866
1355.4,-60.35042
1355.5,-60.14162
1355.6,-59.95481
1355.7,-59.819
1355.8,-59.53031
1355.9,-59.07151
1356,-58.64688
1356.1,-58.25252
1356.2,-57.871
1356.3,-57.49087
1356.4,-57.12922
1356.5,-56.79194
1356.6,-56.47537
1356.7,-56.13375
1356.8,-56.08243
1356.9,-56.33477
1357,-56.54404
1357.1,-56.7225
1357.2,-56.88875
1357.3,-57.05379
1357.4,-57.206
1357.5,-57.33747
1357.6,-57.44326
1357.7,-57.50696
1357.8,-57.64338
1357.9,-57.86822
1358,-58.07175
1358.1,-58.24743
1358.2,-58.38557
1358.3,-58.50009
1358.4,-58.61298
1358.5,-58.70134
1358.6,-58.76615
1358.7,-58.83122
1358.8,-58.85955
1358.9,-58.83663
1359,-58.8168
1359.1,-58.80517
1359.2,-58.78076
1359.3,-58.74424
1359.4,-58.70799
1359.5,-58.68703
1359.6,-58.67689
1359.7,-58.70517
1359.8,-58.47147
1359.9,-57.9485
1360,-57.45058
1360.1,-56.99062
1360.2,-56.56546
1360.3,-56.16709
1360.4,-55.79257
1360.5,-55.44032
1360.6,-55.09517
1360.7,-54.76529
1360.8,-54.40081
1360.9,-53.98782
1361,-53.5788
1361.1,-53.16815
1361.2,-52.74858
1361.3,-52.32005
1361.4,-51.87935
1361.5,-51.4225
1361.6,-50.94502
1361.7,-50.38091
1361.8,-50.09032
1361.9,-50.1337
1362,-50.16981
1362.1,-50.21868
1362.2,-50.28201
1362.3,-50.35768
1362.4,-50.44682
1362.5,-50.55063
1362.6,-50.66816
1362.7,-50.79894
1362.8,-50.96058
1362.9,-51.15365
1363,-51.36264
1363.1,-51.588
1363.2,-51.82378
1363.3,-52.06182
1363.4,-52.29988
1363.5,-52.53038
1363.6,-52.75252
1363.7,-52.97701
1363.8,-53.1788
1363.9,-53.36169
1364,-53.55364
1364.1,-53.745
1364.2,-53.93488
1364.3,-54.11552
1364.4,-54.28049
1364.5,-54.43955
1364.6,-54.61361
1364.7,-54.85161
1364.8,-54.79494
1364.9,-54.39682
1365,-53.99997
1365.1,-53.60228
1365.2,-53.21859
1365.3,-52.85667
1365.4,-52.50766
1365.5,-52.15537
1365.6,-51.78111
1365.7,-51.39216
1365.8,-51.05969
1365.9,-50.78793
1366,-50.51224
1366.1,-50.22677
1366.2,-49.92706
1366.3,-49.59919
1366.4,-49.23926
1366.5,-48.86344
1366.6,-48.47247
1366.7,-47.98061
1366.8,-47.7286
1366.9,-47.8083
1367,-47.89619
1367.1,-47.99059
1367.2,-48.11465
1367.3,-48.27492
1367.4,-48.45033
1367.5,-48.64396
1367.6,-48.87591
1367.7,-49.15132
1367.8,-49.43116
1367.9,-49.70158
1368,-49.98324
1368.1,-50.28216
1368.2,-50.60592
1368.3,-50.95381
1368.4,-51.31857
1368.5,-51.69047
1368.6,-52.05878
1368.7,-52.41669
1368.8,-52.77063
1368.9,-53.11942
1369,-53.45842
1369.1,-53.78935
1369.2,-54.1129
1369.3,-54.43402
1369.4,-54.75574
1369.5,-55.07089
1369.6,-55.37477
1369.7,-55.71638
1369.8,-55.72437
1369.9,-55.3635
1370,-55.02506
1370.1,-54.70113
1370.2,-54.38403
1370.3,-54.07769
1370.4,-53.78173
1370.5,-53.49823
1370.6,-53.22039
1370.7,-52.95
1370.8,-52.69464
1370.9,-52.44521
1371,-52.2001
1371.1,-51.96117
1371.2,-51.72421
1371.3,-51.49207
1371.4,-51.25982
1371.5,-51.02803
1371.6,-50.7933
1371.7,-50.49616
1371.8,-50.52426
1371.9,-50.94088
1372,-51.37341
1372.1,-51.83111
1372.2,-52.30822
1372.3,-52.79836
1372.4,-53.28958
1372.5,-53.7686
1372.6,-54.2336
1372.7,-54.67893
1372.8,-55.12258
1372.9,-55.5715
1373,-56.00309
1373.1,-56.42055
1373.2,-56.81742
1373.3,-57.17809
1373.4,-57.49835
1373.5,-57.77073
1373.6,-58.00832
1373.7,-58.22909
1373.8,-58.43617
1373.9,-58.6307
1374,-58.80214
1374.1,-58.94139
1374.2,-59.05353
1374.3,-59.13812
1374.4,-59.20557
1374.5,-59.26868
1374.6,-59.33927
1374.7,-59.4253
1374.8,-59.45078
1374.9,-59.39364
1375,-59.33674
1375.1,-59.30428
1375.2,-59.26553
1375.3,-59.2265
1375.4,-59.20845
1375.5,-59.17746
1375.6,-59.14125
1375.7,-59.19564
1375.8,-58.87287
1375.9,-58.11304
1376,-57.38707
1376.1,-56.70036
1376.2,-56.05608
1376.3,-55.44439
1376.4,-54.84466
1376.5,-54.24297
1376.6,-53.63059
1376.7,-52.97009
1376.8,-52.48822
1376.9,-52.21303
1377,-51.93009
1377.1,-51.65019
1377.2,-51.36335
1377.3,-51.06114
1377.4,-50.74399
1377.5,-50.4128
1377.6,-50.05911
1377.7,-49.62382
1377.8,-49.44351
1377.9,-49.57868
1378,-49.72071
1378.1,-49.88797
1378.2,-50.08043
1378.3,-50.29594
1378.4,-50.5348
1378.5,-50.7974
1378.6,-51.08188
1378.7,-51.38423
1378.8,-51.68803
1378.9,-51.9949
1379,-52.3153
1379.1,-52.63996
1379.2,-52.97458
1379.3,-53.31989
1379.4,-53.66935
1379.5,-54.0201
1379.6,-54.37226
1379.7,-54.7141
1379.8,-55.10018
1379.9,-55.53694
1380,-55.96093
1380.1,-56.36719
1380.2,-56.75716
1380.3,-57.13933
1380.4,-57.50499
1380.5,-57.84547
1380.6,-58.16176
1380.7,-58.44561
1380.8,-58.76453
1380.9,-59.125
1381,-59.46565
1381.1,-59.78708
1381.2,-60.09248
1381.3,-60.3945
1381.4,-60.68173
1381.5,-60.95293
1381.6,-61.20247
1381.7,-61.4225
1381.8,-61.61195
1381.9,-61.76453
1382,-61.91162
1382.1,-62.06877
1382.2,-62.22376
1382.3,-62.36794
1382.4,-62.4911
1382.5,-62.5897
1382.6,-62.67932
1382.7,-62.78568
1382.8,-62.79382
1382.9,-62.70276
1383,-62.63474
1383.1,-62.58922
1383.2,-62.54986
1383.3,-62.50286
1383.4,-62.47624
1383.5,-62.46665
1383.6,-62.45496
1383.7,-62.45923
1383.8,-62.45877
1383.9,-62.43185
1384,-62.41595
1384.1,-62.42711
1384.2,-62.44386
1384.3,-62.44928
1384.4,-62.45163
1384.5,-62.47573
1384.6,-62.51762
1384.7,-62.5643
1384.8,-62.60823
1384.9,-62.64353
1385,-62.6725
1385.1,-62.69659
1385.2,-62.72351
1385.3,-62.76773
1385.4,-62.8274
1385.5,-62.89099
1385.6,-62.95588
1385.7,-63.02096
1385.8,-63.09301
1385.9,-63.17073
1386,-63.24409
1386.1,-63.30897
1386.2,-63.37189
1386.3,-63.43364
1386.4,-63.48873
1386.5,-63.53842
1386.6,-63.58719
1386.7,-63.62849
1386.8,-63.7377
1386.9,-63.9195
1387,-64.09188
1387.1,-64.25881
1387.2,-64.41465
1387.3,-64.56084
1387.4,-64.70526
1387.5,-64.83969
1387.6,-64.96371
1387.7,-65.0751
1387.8,-65.24628
1387.9,-65.47417
1388,-65.67963
1388.1,-65.86918
1388.2,-66.04319
1388.3,-66.20265
1388.4,-66.35027
1388.5,-66.48692
1388.6,-66.60748
1388.7,-66.72985
1388.8,-66.7408
1388.9,-66.63321
1389,-66.54024
1389.1,-66.46722
1389.2,-66.41021
1389.3,-66.3653
1389.4,-66.32256
1389.5,-66.27569
1389.6,-66.23017
1389.7,-66.19034
1389.8,-66.07169
1389.9,-65.88272
1390,-65.71845
1390.1,-65.57429
1390.2,-65.44633
1390.3,-65.33556
1390.4,-65.22296
1390.5,-65.09817
1390.6,-64.97497
1390.7,-64.87125
1390.8,-64.74787
1390.9,-64.59773
1391,-64.45756
1391.1,-64.32875
1391.2,-64.20176
1391.3,-64.06644
1391.4,-63.92612
1391.5,-63.77815
1391.6,-63.64219
1391.7,-63.56596
1391.8,-63.20087
1391.9,-62.53513
1392,-61.91664
1392.1,-61.31448
1392.2,-60.73847
1392.3,-60.19248
1392.4,-59.64905
1392.5,-59.10596
1392.6,-58.57616
1392.7,-58.05641
1392.8,-57.54131
1392.9,-57.01374
1393,-56.45352
1393.1,-55.87049
1393.2,-55.27513
1393.3,-54.65983
1393.4,-54.00405
1393.5,-53.29295
1393.6,-52.51292
1393.7,-51.59933
1393.8,-50.86874
1393.9,-50.36344
1394,-49.76302
1394.1,-49.06398
1394.2,-48.25075
1394.3,-47.29681
1394.4,-46.13952
1394.5,-44.70312
1394.6,-42.82431
1394.7,-40.27599
1394.8,-36.42518
1394.9,-30.17933
1395,-18.78014
1395.1,-0.2405059
1395.2,17.14148
1395.3,24.7917
1395.4,24.76772
1395.5,20.59572
1395.6,14.3313
1395.7,7.276204
1395.8,-0.03124103
1395.9,-7.276317
1396,-14.3896
1396.1,-21.29073
1396.2,-27.91302
1396.3,-34.16518
1396.4,-39.92463
1396.5,-45.05895
1396.6,-49.4879
1396.7,-53.23542
1396.8,-56.00552
1396.9,-57.86448
1397,-59.2933
1397.1,-60.37938
1397.2,-61.18028
1397.3,-61.74612
1397.4,-62.12658
1397.5,-62.36064
1397.6,-62.48241
1397.7,-62.51695
1397.8,-62.58477
1397.9,-62.70018
1398,-62.75599
1398.1,-62.76601
1398.2,-62.73044
1398.3,-62.64813
1398.4,-62.53573
1398.5,-62.41225
1398.6,-62.29406
1398.7,-62.13711
1398.8,-62.24536
1398.9,-62.61767
1399,-62.91915
1399.1,-63.17457
1399.2,-63.39828
1399.3,-63.58953
1399.4,-63.74528
1399.5,-63.86517
1399.6,-63.95142
1399.7,-64.00957
1399.8,-64.02322
1399.9,-64.01515
1400,-64.00405
1400.1,-63.96889
1400.2,-63.93903
1400.3,-63.92032
1400.4,-63.88053
1400.5,-63.84702
1400.6,-63.82796
1400.7,-63.79533
1400.8,-63.7584
1400.9,-63.74023
1401,-63.73795
1401.1,-63.73171
1401.2,-63.71239
1401.3,-63.68183
1401.4,-63.65543
1401.5,-63.64754
1401.6,-63.65461
1401.7,-63.71527
1401.8,-63.4433
1401.9,-62.80825
1402,-62.22
1402.1,-61.68177
1402.2,-61.18322
1402.3,-60.71933
1402.4,-60.29092
1402.5,-59.89428
1402.6,-59.52293
1402.7,-59.17266
1402.8,-58.86744
1402.9,-58.60839
1403,-58.36207
1403.1,-58.12253
1403.2,-57.88969
1403.3,-57.66278
1403.4,-57.44107
1403.5,-57.2237
1403.6,-57.00826
1403.7,-56.73871
1403.8,-56.78967
1403.9,-57.19964
1404,-57.58411
1404.1,-57.93904
1404.2,-58.2666
1404.3,-58.57213
1404.4,-58.8521
1404.5,-59.10807
1404.6,-59.3413
1404.7,-59.55283
1404.8,-59.766
1404.9,-59.98541
1405,-60.19238
1405.1,-60.38525
1405.2,-60.56594
1405.3,-60.73435
1405.4,-60.89077
1405.5,-61.03429
1405.6,-61.15919
1405.7,-61.26072
1405.8,-61.32882
1405.9,-61.36611
1406,-61.40054
1406.1,-61.44562
1406.2,-61.49438
1406.3,-61.53611
1406.4,-61.56212
1406.5,-61.56299
1406.6,-61.56309
1406.7,-61.58195
1406.8,-61.60109
1406.9,-61.60334
1407,-61.58977
1407.1,-61.56855
1407.2,-61.5638
1407.3,-61.5809
1407.4,-61.58669
1407.5,-61.57347
1407.6,-61.55685
1407.7,-61.60538
1407.8,-61.2949
1407.9,-60.59139
1408,-59.93205
1408.1,-59.31656
1408.2,-58.75458
1408.3,-58.22294
1408.4,-57.69501
1408.5,-57.18092
1408.6,-56.6937
1408.7,-56.20879
1408.8,-55.71848
1408.9,-55.25388
1409,-54.79678
1409.1,-54.3172
1409.2,-53.81457
1409.3,-53.28842
1409.4,-52.75107
1409.5,-52.20371
1409.6,-51.62191
1409.7,-50.91873
1409.8,-50.5475
1409.9,-50.58592
1410,-50.60797
1410.1,-50.63589
1410.2,-50.67202
1410.3,-50.72202
1410.4,-50.79019
1410.5,-50.87982
1410.6,-50.99228
1410.7,-51.12266
1410.8,-51.26435
1410.9,-51.41417
1411,-51.58112
1411.1,-51.76066
1411.2,-51.94769
1411.3,-52.14966
1411.4,-52.3675
1411.5,-52.59569
1411.6,-52.83193
1411.7,-53.0688
1411.8,-53.36384
1411.9,-53.72251
1412,-54.08843
1412.1,-54.46196
1412.2,-54.8317
1412.3,-55.19961
1412.4,-55.56693
1412.5,-55.93249
1412.6,-56.28559
1412.7,-56.61974
1412.8,-57.00503
1412.9,-57.441
1413,-57.86103
1413.1,-58.26092
1413.2,-58.64544
1413.3,-59.01469
1413.4,-59.36885
1413.5,-59.70902
1413.6,-60.03644
1413.7,-60.35036
1413.8,-60.64336
1413.9,-60.92073
1414,-61.18139
1414.1,-61.42427
1414.2,-61.64945
1414.3,-61.85445
1414.4,-62.04246
1414.5,-62.22207
1414.6,-62.40369
1414.7,-62.60397
1414.8,-62.72186
1414.9,-62.74112
1415,-62.76439
1415.1,-62.78188
1415.2,-62.79123
1415.3,-62.808
1415.4,-62.84163
1415.5,-62.89468
1415.6,-62.962
1415.7,-63.02939
1415.8,-63.06953
1415.9,-63.09233
1416,-63.12237
1416.1,-63.16307
1416.2,-63.21023
1416.3,-63.26683
1416.4,-63.34015
1416.5,-63.41299
1416.6,-63.47001
1416.7,-63.53202
1416.8,-63.61973
1416.9,-63.69707
1417,-63.77136
1417.1,-63.86896
1417.2,-63.95666
1417.3,-64.02622
1417.4,-64.11076
1417.5,-64.20834
1417.6,-64.29057
1417.7,-64.34172
1417.8,-64.46171
1417.9,-64.67569
1418,-64.88658
1418.1,-65.08322
1418.2,-65.25883
1418.3,-65.41015
1418.4,-65.54368
1418.5,-65.67254
1418.6,-65.80145
1418.7,-65.92576
1418.8,-66.0921
1418.9,-66.2983
1419,-66.49055
1419.1,-66.66475
1419.2,-66.82058
1419.3,-66.96276
1419.4,-67.09309
1419.5,-67.20927
1419.6,-67.30781
1419.7,-67.41282
1419.8,-67.41047
1419.9,-67.29195
1420,-67.18794
1420.1,-67.09828
1420.2,-67.01822
1420.3,-66.94373
1420.4,-66.87892
1420.5,-66.82815
1420.6,-66.78195
1420.7,-66.74596
1420.8,-66.68702
1420.9,-66.59231
1421,-66.50648
1421.1,-66.43558
1421.2,-66.36655
1421.3,-66.29655
1421.4,-66.22958
1421.5,-66.16397
1421.6,-66.10214
1421.7,-66.04008
1421.8,-65.9492
1421.9,-65.83526
1422,-65.72961
1422.1,-65.63022
1422.2,-65.54095
1422.3,-65.46137
1422.4,-65.38898
1422.5,-65.32343
1422.6,-65.26055
1422.7,-65.19709
1422.8,-65.14811
1422.9,-65.11168
1423,-65.06008
1423.1,-64.9937
1423.2,-64.9195
1423.3,-64.84858
1423.4,-64.79188
1423.5,-64.74308
1423.6,-64.69332
1423.7,-64.67195
1423.8,-64.42036
1423.9,-63.91774
1424,-63.44448
1424.1,-63.00995
1424.2,-62.61075
1424.3,-62.22961
1424.4,-61.86425
1424.5,-61.51133
1424.6,-61.16067
1424.7,-60.85028
1424.8,-60.25005
1424.9,-59.34524
1425,-58.47195
1425.1,-57.59679
1425.2,-56.70471
1425.3,-55.80423
1425.4,-54.85954
1425.5,-53.83726
1425.6,-52.74291
1425.7,-51.46991
1425.8,-50.4505
1425.9,-49.74922
1426,-48.89718
1426.1,-47.87605
1426.2,-46.61011
1426.3,-45.0088
1426.4,-42.87053
1426.5,-39.92561
1426.6,-35.32833
1426.7,-27.33765
1426.8,-12.80675
1426.9,7.4114
1427,22.68218
1427.1,27.06985
1427.2,24.83694
1427.3,19.39239
1427.4,12.46649
1427.5,5.091207
1427.6,-2.389433
1427.7,-9.76664
1427.8,-16.99758
1427.9,-24.02522
1428,-30.74784
1428.1,-37.04149
1428.2,-42.75257
1428.3,-47.73763
1428.4,-51.9523
1428.5,-55.40603
1428.6,-58.17438
1428.7,-60.33756
1428.8,-62.06203
1428.9,-63.44034
1429,-64.47149
1429.1,-65.22695
1429.2,-65.76254
1429.3,-66.13322
1429.4,-66.37623
1429.5,-66.52323
1429.6,-66.59609
1429.7,-66.60993
1429.8,-66.60569
1429.9,-66.59475
1430,-66.56229
1430.1,-66.5168
1430.2,-66.46072
1430.3,-66.40436
1430.4,-66.34387
1430.5,-66.27662
1430.6,-66.20627
1430.7,-66.14985
1430.8,-66.01906
1430.9,-65.81097
1431,-65.63323
1431.1,-65.48914
1431.2,-65.36969
1431.3,-65.26564
1431.4,-65.18487
1431.5,-65.11999
1431.6,-65.05817
1431.7,-64.99956
1431.8,-64.91814
1431.9,-64.82063
1432,-64.74496
1432.1,-64.69805
1432.2,-64.66791
1432.3,-64.6318
1432.4,-64.58805
1432.5,-64.54557
1432.6,-64.51421
1432.7,-64.49234
1432.8,-64.48575
1432.9,-64.48943
1433,-64.49202
1433.1,-64.51889
1433.2,-64.55822
1433.3,-64.57529
1433.4,-64.58585
1433.5,-64.61293
1433.6,-64.6386
1433.7,-64.65401
1433.8,-64.7368
1433.9,-64.87363
1434,-64.99573
1434.1,-65.11951
1434.2,-65.24053
1434.3,-65.34998
1434.4,-65.44021
1434.5,-65.51946
1434.6,-65.60625
1434.7,-65.69779
1434.8,-65.83113
1434.9,-66.00284
1435,-66.15893
1435.1,-66.28984
1435.2,-66.40498
1435.3,-66.51476
1435.4,-66.6268
1435.5,-66.73795
1435.6,-66.84617
1435.7,-66.96408
1435.8,-66.99635
1435.9,-66.93678
1436,-66.88213
1436.1,-66.83335
1436.2,-66.78958
1436.3,-66.75023
1436.4,-66.71016
1436.5,-66.6761
1436.6,-66.64565
1436.7,-66.62133
1436.8,-66.56204
1436.9,-66.46309
1437,-66.37354
1437.1,-66.2905
1437.2,-66.21839
1437.3,-66.15794
1437.4,-66.10762
1437.5,-66.07155
1437.6,-66.04306
1437.7,-66.01491
1437.8,-65.98667
1437.9,-65.96246
1438,-65.93983
1438.1,-65.91685
1438.2,-65.90097
1438.3,-65.89177
1438.4,-65.88207
1438.5,-65.87103
1438.6,-65.8654
1438.7,-65.86811
1438.8,-65.88677
1438.9,-65.92196
1439,-65.96234
1439.1,-66.00549
1439.2,-66.04775
1439.3,-66.08697
1439.4,-66.12118
1439.5,-66.13958
1439.6,-66.14978
1439.7,-66.14904
1439.8,-66.19618
1439.9,-66.30479
1440,-66.41504
1440.1,-66.52912
1440.2,-66.63811
1440.3,-66.72845
1440.4,-66.79493
1440.5,-66.84904
1440.6,-66.90961
1440.7,-66.96364
1440.8,-67.10947
1440.9,-67.34567
1441,-67.55708
1441.1,-67.74944
1441.2,-67.92852
1441.3,-68.09545
1441.4,-68.24244
1441.5,-68.3592
1441.6,-68.46652
1441.7,-68.59306
1441.8,-68.63222
1441.9,-68.58045
1442,-68.54334
1442.1,-68.50192
1442.2,-68.45452
1442.3,-68.42895
1442.4,-68.4135
1442.5,-68.3854
1442.6,-68.35102
1442.7,-68.34438
1442.8,-68.25506
1442.9,-68.06067
1443,-67.87589
1443.1,-67.6978
1443.2,-67.52602
1443.3,-67.36948
1443.4,-67.23826
1443.5,-67.12359
1443.6,-67.01872
1443.7,-66.92465
1443.8,-66.82368
1443.9,-66.71743
1444,-66.61224
1444.1,-66.50354
1444.2,-66.39271
1444.3,-66.28229
1444.4,-66.17145
1444.5,-66.06293
1444.6,-65.96225
1444.7,-65.90344
1444.8,-65.64622
1444.9,-65.16619
1445,-64.71899
1445.1,-64.2975
1445.2,-63.8985
1445.3,-63.52455
1445.4,-63.16858
1445.5,-62.81879
1445.6,-62.47605
1445.7,-62.16663
1445.8,-61.68192
1445.9,-61.00747
1446,-60.34723
1446.1,-59.6877
1446.2,-59.02762
1446.3,-58.35768
1446.4,-57.66628
1446.5,-56.94484
1446.6,-56.17667
1446.7,-55.30287
1446.8,-54.67525
1446.9,-54.32399
1447,-53.88782
1447.1,-53.37455
1447.2,-52.77613
1447.3,-52.08975
1447.4,-51.31153
1447.5,-50.42404
1447.6,-49.40134
1447.7,-48.18598
1447.8,-46.78606
1447.9,-45.1401
1448,-42.96321
1448.1,-39.98028
1448.2,-35.3451
1448.3,-27.34735
1448.4,-12.77902
1448.5,7.480628
1448.6,22.73486
1448.7,27.10851
1448.8,24.867
1448.9,19.42766
1449,12.51472
1449.1,5.145893
1449.2,-2.330196
1449.3,-9.693946
1449.4,-16.87121
1449.5,-23.80831
1449.6,-30.43143
1449.7,-36.65819
1449.8,-42.11132
1449.9,-46.67361
1450,-50.55762
1450.1,-53.74102
1450.2,-56.3238
1450.3,-58.38983
1450.4,-59.9927
1450.5,-61.23208
1450.6,-62.1816
1450.7,-62.90554
1450.8,-63.22787
1450.9,-63.20398
1451,-63.12973
1451.1,-63.01704
1451.2,-62.85896
1451.3,-62.66713
1451.4,-62.45585
1451.5,-62.24414
1451.6,-62.0391
1451.7,-61.79121
1451.8,-61.87351
1451.9,-62.29976
1452,-62.65102
1452.1,-62.93022
1452.2,-63.14751
1452.3,-63.31292
1452.4,-63.43876
1452.5,-63.52968
1452.6,-63.59492
1452.7,-63.62443
1452.8,-63.73069
1452.9,-63.92315
1453,-64.09013
1453.1,-64.23534
1453.2,-64.3565
1453.3,-64.45357
1453.4,-64.52821
1453.5,-64.59078
1453.6,-64.63942
1453.7,-64.67613
1453.8,-64.68576
1453.9,-64.66646
1454,-64.64284
1454.1,-64.61403
1454.2,-64.58303
1454.3,-64.54851
1454.4,-64.51396
1454.5,-64.48557
1454.6,-64.45823
1454.7,-64.43478
1454.8,-64.38004
1454.9,-64.29534
1455,-64.21556
1455.1,-64.13978
1455.2,-64.06617
1455.3,-63.99504
1455.4,-63.92093
1455.5,-63.83744
1455.6,-63.75561
1455.7,-63.73228
1455.8,-63.33953
1455.9,-62.55455
1456,-61.83495
1456.1,-61.18154
1456.2,-60.58573
1456.3,-60.02856
1456.4,-59.49536
1456.5,-58.97363
1456.6,-58.46405
1456.7,-57.94608
1456.8,-57.57978
1456.9,-57.39511
1457,-57.21622
1457.1,-57.0236
1457.2,-56.816
1457.3,-56.59036
1457.4,-56.35947
1457.5,-56.13535
1457.6,-55.91726
1457.7,-55.65228
1457.8,-55.68828
1457.9,-56.06394
1458,-56.41069
1458.1,-56.72896
1458.2,-57.02982
1458.3,-57.336
1458.4,-57.63858
1458.5,-57.90591
1458.6,-58.17291
1458.7,-58.44603
1458.8,-58.67382
1458.9,-58.8776
1459,-59.09169
1459.1,-59.30196
1459.2,-59.4889
1459.3,-59.65815
1459.4,-59.83632
1459.5,-60.02713
1459.6,-60.21195
1459.7,-60.37366
1459.8,-60.55659
1459.9,-60.76707
1460,-60.97016
1460.1,-61.17189
1460.2,-61.37372
1460.3,-61.57527
1460.4,-61.77291
1460.5,-61.96217
1460.6,-62.13767
1460.7,-62.29097
1460.8,-62.47627
1460.9,-62.69886
1461,-62.90157
1461.1,-63.08716
1461.2,-63.26263
1461.3,-63.43354
1461.4,-63.59946
1461.5,-63.75495
1461.6,-63.90443
1461.7,-64.04353
1461.8,-64.25598
1461.9,-64.54839
1462,-64.82739
1462.1,-65.08789
1462.2,-65.33292
1462.3,-65.56611
1462.4,-65.78656
1462.5,-65.99292
1462.6,-66.19007
1462.7,-66.39041
1462.8,-66.47684
1462.9,-66.44611
1463,-66.41654
1463.1,-66.39369
1463.2,-66.37939
1463.3,-66.37192
1463.4,-66.36516
1463.5,-66.36048
1463.6,-66.36392
1463.7,-66.38353
1463.8,-66.36248
1463.9,-66.29057
1464,-66.23598
1464.1,-66.19526
1464.2,-66.15926
1464.3,-66.12589
1464.4,-66.09025
1464.5,-66.04426
1464.6,-65.99361
1464.7,-65.94775
1464.8,-65.88954
1464.9,-65.82352
1465,-65.77077
1465.1,-65.73076
1465.2,-65.68773
1465.3,-65.62651
1465.4,-65.55976
1465.5,-65.5029
1465.6,-65.45696
1465.7,-65.4326
1465.8,-65.35033
1465.9,-65.19389
1466,-65.03757
1466.1,-64.88911
1466.2,-64.75304
1466.3,-64.63091
1466.4,-64.51657
1466.5,-64.39235
1466.6,-64.25967
1466.7,-64.20224
1466.8,-63.78855
1466.9,-62.95417
1467,-62.17108
1467.1,-61.44727
1467.2,-60.73543
1467.3,-60.04042
1467.4,-59.37681
1467.5,-58.71729
1467.6,-58.0411
1467.7,-57.32113
1467.8,-56.78625
1467.9,-56.45436
1468,-56.08148
1468.1,-55.65607
1468.2,-55.18517
1468.3,-54.66595
1468.4,-54.10164
1468.5,-53.50031
1468.6,-52.84803
1468.7,-52.08266
1468.8,-51.50442
1468.9,-51.15632
1469,-50.74091
1469.1,-50.26457
1469.2,-49.71115
1469.3,-49.07068
1469.4,-48.32344
1469.5,-47.44316
1469.6,-46.38568
1469.7,-45.08871
1469.8,-43.40932
1469.9,-41.17048
1470,-37.93774
1470.1,-33.01315
1470.2,-24.32667
1470.3,-8.51822
1470.4,9.890553
1470.5,21.41059
1470.6,24.44817
1470.7,22.01538
1470.8,16.63529
1470.9,9.967537
1471,2.779699
1471.1,-4.480178
1471.2,-11.65341
1471.3,-18.64031
1471.4,-25.36661
1471.5,-31.75115
1471.6,-37.68554
1471.7,-43.03265
1471.8,-47.72414
1471.9,-51.71538
1472,-55.0082
1472.1,-57.66529
1472.2,-59.77731
1472.3,-61.42467
1472.4,-62.6917
1472.5,-63.65475
1472.6,-64.37157
1472.7,-64.87587
1472.8,-65.32478
1472.9,-65.74894
1473,-66.03958
1473.1,-66.23045
1473.2,-66.35833
1473.3,-66.44417
1473.4,-66.50346
1473.5,-66.54485
1473.6,-66.56337
1473.7,-66.56332
1473.8,-66.49217
1473.9,-66.37046
1474,-66.2695
1474.1,-66.193
1474.2,-66.13591
1474.3,-66.08844
1474.4,-66.04334
1474.5,-66.00183
1474.6,-65.97382
1474.7,-65.96913
1474.8,-65.86083
1474.9,-65.63721
1475,-65.44908
1475.1,-65.29844
1475.2,-65.14806
1475.3,-65.02369
1475.4,-64.93105
1475.5,-64.82874
1475.6,-64.74032
1475.7,-64.68947
1475.8,-64.62424
1475.9,-64.53006
1476,-64.44865
1476.1,-64.39626
1476.2,-64.36142
1476.3,-64.32378
1476.4,-64.28181
1476.5,-64.23857
1476.6,-64.19783
1476.7,-64.18652
1476.8,-64.08607
1476.9,-63.88257
1477,-63.6969
1477.1,-63.52283
1477.2,-63.35845
1477.3,-63.20169
1477.4,-63.05386
1477.5,-62.91265
1477.6,-62.77369
1477.7,-62.69042
1477.8,-62.32281
1477.9,-61.63841
1478,-60.99837
1478.1,-60.40726
1478.2,-59.8575
1478.3,-59.33743
1478.4,-58.84315
1478.5,-58.36291
1478.6,-57.88915
1478.7,-57.38461
1478.8,-57.09801
1478.9,-57.05667
1479,-57.00231
1479.1,-56.93007
1479.2,-56.84101
1479.3,-56.74126
1479.4,-56.6318
1479.5,-56.51322
1479.6,-56.38938
1479.7,-56.22838
1479.8,-56.27105
1479.9,-56.54414
1480,-56.79824
1480.1,-57.03524
1480.2,-57.25333
1480.3,-57.45466
1480.4,-57.65088
1480.5,-57.83905
1480.6,-58.01918
1480.7,-58.20706
1480.8,-58.36194
1480.9,-58.47909
1481,-58.60468
1481.1,-58.73915
1481.2,-58.87534
1481.3,-59.01018
1481.4,-59.13916
1481.5,-59.255
1481.6,-59.35954
1481.7,-59.46852
1481.8,-59.5818
1481.9,-59.69639
1482,-59.81693
1482.1,-59.93847
1482.2,-60.04703
1482.3,-60.13394
1482.4,-60.21729
1482.5,-60.31269
1482.6,-60.41718
1482.7,-60.57698
1482.8,-60.37014
1482.9,-59.75855
1483,-59.17077
1483.1,-58.59808
1483.2,-58.06304
1483.3,-57.56313
1483.4,-57.05822
1483.5,-56.55507
1483.6,-56.0618
1483.7,-55.53831
1483.8,-55.08892
1483.9,-54.74588
1484,-54.39084
1484.1,-53.99694
1484.2,-53.57249
1484.3,-53.13679
1484.4,-52.68677
1484.5,-52.20449
1484.6,-51.67477
1484.7,-51.04072
1484.8,-50.65742
1484.9,-50.5808
1485,-50.48505
1485.1,-50.39327
1485.2,-50.29433
1485.3,-50.18732
1485.4,-50.07295
1485.5,-49.95009
1485.6,-49.81926
1485.7,-49.68127
1485.8,-49.51874
1485.9,-49.32556
1486,-49.11177
1486.1,-48.87429
1486.2,-48.61193
1486.3,-48.3215
1486.4,-47.99826
1486.5,-47.64063
1486.6,-47.24022
1486.7,-46.77765
1486.8,-46.27724
1486.9,-45.73302
1487,-45.10063
1487.1,-44.36189
1487.2,-43.47764
1487.3,-42.39611
1487.4,-41.02315
1487.5,-39.23984
1487.6,-36.79205
1487.7,-33.30874
1487.8,-27.91369
1487.9,-19.15157
1488,-7.025674
1488.1,5.301414
1488.2,13.32775
1488.3,15.62489
1488.4,13.98292
1488.5,9.980749
1488.6,4.624435
1488.7,-1.367784
1488.8,-7.636313
1488.9,-13.92047
1489,-20.07413
1489.1,-25.98682
1489.2,-31.57987
1489.3,-36.77479
1489.4,-41.49458
1489.5,-45.6717
1489.6,-49.29012
1489.7,-52.35752
1489.8,-54.9254
1489.9,-57.04723
1490,-58.77079
1490.1,-60.15244
1490.2,-61.23159
1490.3,-62.04387
1490.4,-62.64582
1490.5,-63.08959
1490.6,-63.4134
1490.7,-63.63347
1490.8,-63.83735
1490.9,-64.03452
1491,-64.14977
1491.1,-64.20585
1491.2,-64.22515
1491.3,-64.22276
1491.4,-64.20831
1491.5,-64.1779
1491.6,-64.11972
1491.7,-64.035
1491.8,-64.04025
1491.9,-64.12569
1492,-64.19222
1492.1,-64.26508
1492.2,-64.32671
1492.3,-64.35959
1492.4,-64.39861
1492.5,-64.45187
1492.6,-64.49476
1492.7,-64.54306
1492.8,-64.46066
1492.9,-64.2629
1493,-64.10368
1493.1,-63.96641
1493.2,-63.84656
1493.3,-63.73823
1493.4,-63.63696
1493.5,-63.55048
1493.6,-63.48295
1493.7,-63.44823
1493.8,-63.36318
1493.9,-63.2162
1494,-63.09368
1494.1,-62.98954
1494.2,-62.89659
1494.3,-62.81166
1494.4,-62.73614
1494.5,-62.67164
1494.6,-62.60844
1494.7,-62.56869
1494.8,-62.41596
1494.9,-62.13533
1495,-61.87756
1495.1,-61.64225
1495.2,-61.42441
1495.3,-61.21959
1495.4,-61.03014
1495.5,-60.85495
1495.6,-60.69129
1495.7,-60.56378
1495.8,-60.26663
1495.9,-59.78237
1496,-59.32047
1496.1,-58.87989
1496.2,-58.46275
1496.3,-58.0641
1496.4,-57.67476
1496.5,-57.29083
1496.6,-56.907
1496.7,-56.50279
1496.8,-56.24676
1496.9,-56.15131
1497,-56.04894
1497.1,-55.94561
1497.2,-55.84066
1497.3,-55.73169
1497.4,-55.61811
1497.5,-55.49452
1497.6,-55.36459
1497.7,-55.19716
1497.8,-55.17188
1497.9,-55.31965
1498,-55.46185
1498.1,-55.61131
1498.2,-55.7678
1498.3,-55.9323
1498.4,-56.09428
1498.5,-56.2356
1498.6,-56.36535
1498.7,-56.50716
1498.8,-56.61547
1498.9,-56.68213
1499,-56.75283
1499.1,-56.82003
1499.2,-56.87435
1499.3,-56.91561
1499.4,-56.9641
1499.5,-57.016
1499.6,-57.06802
1499.7,-57.16774
1499.8,-57.08151
1499.9,-56.76836
1500,-56.45244
1500.1,-56.16337
1500.2,-55.89128
1500.3,-55.59807
1500.4,-55.30704
1500.5,-55.03438
1500.6,-54.74998
1500.7,-54.45798
1500.8,-54.16418
1500.9,-53.85193
1501,-53.51586
1501.1,-53.1539
1501.2,-52.78016
1501.3,-52.40208
1501.4,-52.01513
1501.5,-51.61355
1501.6,-51.18345
1501.7,-50.67309
1501.8,-50.34067
1501.9,-50.22596
1502,-50.08609
1502.1,-49.92958
1502.2,-49.76252
1502.3,-49.58352
1502.4,-49.39276
1502.5,-49.19295
1502.6,-48.97823
1502.7,-48.7488
1502.8,-48.54951
1502.9,-48.38559
1503,-48.20723
1503.1,-48.01646
1503.2,-47.81698
1503.3,-47.60711
1503.4,-47.38386
1503.5,-47.14666
1503.6,-46.89252
1503.7,-46.63339
1503.8,-46.21157
1503.9,-45.58686
1504,-44.87395
1504.1,-44.03776
1504.2,-43.02942
1504.3,-41.78657
1504.4,-40.19715
1504.5,-38.10968
1504.6,-35.19782
1504.7,-31.00415
1504.8,-24.31692
1504.9,-13.6739
1505,-0.8641871
1505.1,9.568485
1505.2,14.82713
1505.3,15.18856
1505.4,12.41474
1505.5,7.857692
1505.6,2.322221
1505.7,-3.598385
1505.8,-9.820405
1505.9,-16.14261
1506,-22.22977
1506.1,-28.0013
1506.2,-33.38798
1506.3,-38.30629
1506.4,-42.72447
1506.5,-46.62439
1506.6,-50.0019
1506.7,-52.84353
1506.8,-55.33411
1506.9,-57.51592
1507,-59.26863
1507.1,-60.67209
1507.2,-61.79034
1507.3,-62.66265
1507.4,-63.31876
1507.5,-63.78844
1507.6,-64.11661
1507.7,-64.34914
1507.8,-64.44255
1507.9,-64.41008
1508,-64.33654
1508.1,-64.24587
1508.2,-64.14804
1508.3,-64.03432
1508.4,-63.89719
1508.5,-63.76033
1508.6,-63.62383
1508.7,-63.50163
1508.8,-63.17782
1508.9,-62.64234
1509,-62.1394
1509.1,-61.67753
1509.2,-61.2647
1509.3,-60.89172
1509.4,-60.53809
1509.5,-60.19822
1509.6,-59.87739
1509.7,-59.58249
1509.8,-59.32408
1509.9,-59.08813
1510,-58.85825
1510.1,-58.63855
1510.2,-58.41898
1510.3,-58.19369
1510.4,-57.97165
1510.5,-57.7485
1510.6,-57.52714
1510.7,-57.27803
1510.8,-57.26578
1510.9,-57.51282
1511,-57.74252
1511.1,-57.95319
1511.2,-58.14547
1511.3,-58.32536
1511.4,-58.49183
1511.5,-58.6428
1511.6,-58.78302
1511.7,-58.91211
1511.8,-59.05301
1511.9,-59.21176
1512,-59.35685
1512.1,-59.48534
1512.2,-59.60258
1512.3,-59.71446
1512.4,-59.814
1512.5,-59.90139
1512.6,-59.97955
1512.7,-60.06796
1512.8,-60.015
1512.9,-59.80512
1513,-59.60788
1513.1,-59.4198
1513.2,-59.23802
1513.3,-59.06244
1513.4,-58.89123
1513.5,-58.72129
1513.6,-58.54767
1513.7,-58.40781
1513.8,-58.08328
1513.9,-57.55303
1514,-57.04997
1514.1,-56.57194
1514.2,-56.11008
1514.3,-55.66517
1514.4,-55.23195
1514.5,-54.79971
1514.6,-54.35566
1514.7,-53.85759
1514.8,-53.53807
1514.9,-53.43702
1515,-53.33596
1515.1,-53.24188
1515.2,-53.14942
1515.3,-53.03776
1515.4,-52.90532
1515.5,-52.77075
1515.6,-52.64456
1515.7,-52.50102
1515.8,-52.49615
1515.9,-52.63942
1516,-52.77426
1516.1,-52.91755
1516.2,-53.07128
1516.3,-53.23607
1516.4,-53.41874
1516.5,-53.61613
1516.6,-53.80796
1516.7,-54.01409
1516.8,-54.20165
1516.9,-54.33241
1517,-54.46249
1517.1,-54.6102
1517.2,-54.75611
1517.3,-54.89132
1517.4,-55.04055
1517.5,-55.20441
1517.6,-55.35718
1517.7,-55.53003
1517.8,-55.48393
1517.9,-55.20475
1518,-54.93992
1518.1,-54.67891
1518.2,-54.41656
1518.3,-54.14727
1518.4,-53.87199
1518.5,-53.59756
1518.6,-53.33076
1518.7,-53.07783
1518.8,-52.80303
1518.9,-52.49802
1519,-52.18463
1519.1,-51.85474
1519.2,-51.50645
1519.3,-51.1359
1519.4,-50.7429
1519.5,-50.32175
1519.6,-49.86723
1519.7,-49.32967
1519.8,-49.00042
1519.9,-48.92801
1520,-48.84068
1520.1,-48.75269
1520.2,-48.66286
1520.3,-48.57629
1520.4,-48.48771
1520.5,-48.39927
1520.6,-48.31185
1520.7,-48.2113
1520.8,-48.14335
1520.9,-48.12086
1521,-48.10336
1521.1,-48.09166
1521.2,-48.09314
1521.3,-48.10958
1521.4,-48.14133
1521.5,-48.19225
1521.6,-48.26313
1521.7,-48.37457
1521.8,-48.40639
1521.9,-48.33652
1522,-48.27637
1522.1,-48.21902
1522.2,-48.16415
1522.3,-48.1142
1522.4,-48.06208
1522.5,-47.99886
1522.6,-47.92927
1522.7,-47.8937
1522.8,-47.61296
1522.9,-47.04564
1523,-46.43734
1523.1,-45.76697
1523.2,-45.00918
1523.3,-44.12841
1523.4,-43.07157
1523.5,-41.77785
1523.6,-40.1701
1523.7,-38.09185
1523.8,-35.47616
1523.9,-32.01061
1524,-26.83166
1524.1,-18.92582
1524.2,-8.526959
1524.3,1.968251
1524.4,9.168358
1524.5,11.67704
1524.6,10.67048
1524.7,7.418963
1524.8,2.640267
1524.9,-2.992481
1525,-8.92411
1525.1,-14.90346
1525.2,-20.76338
1525.3,-26.39785
1525.4,-31.7521
1525.5,-36.73894
1525.6,-41.28632
1525.7,-45.36621
1525.8,-48.94296
1525.9,-51.99094
1526,-54.54505
1526.1,-56.65118
1526.2,-58.37467
1526.3,-59.7765
1526.4,-60.90279
1526.5,-61.7853
1526.6,-62.45996
1526.7,-62.98412
1526.8,-63.17919
1526.9,-63.06378
1527,-62.89695
1527.1,-62.70904
1527.2,-62.50439
1527.3,-62.2914
1527.4,-62.07543
1527.5,-61.8569
1527.6,-61.6399
1527.7,-61.45131
1527.8,-61.10808
1527.9,-60.60541
1528,-60.13534
1528.1,-59.69121
1528.2,-59.27087
1528.3,-58.8749
1528.4,-58.497
1528.5,-58.13009
1528.6,-57.77712
1528.7,-57.39596
1528.8,-57.30813
1528.9,-57.52772
1529,-57.71426
1529.1,-57.87347
1529.2,-58.00386
1529.3,-58.10692
1529.4,-58.18598
1529.5,-58.24348
1529.6,-58.27863
1529.7,-58.287
1529.8,-58.35058
1529.9,-58.4736
1530,-58.57433
1530.1,-58.66633
1530.2,-58.75078
1530.3,-58.82435
1530.4,-58.89421
1530.5,-58.96338
1530.6,-59.03029
1530.7,-59.09783
1530.8,-59.13021
1530.9,-59.1116
1531,-59.07434
1531.1,-59.03779
1531.2,-59.01562
1531.3,-59.00902
1531.4,-59.0132
1531.5,-59.01121
1531.6,-58.99005
1531.7,-58.9952
1531.8,-58.74405
1531.9,-58.22973
1532,-57.75139
1532.1,-57.27519
1532.2,-56.81317
1532.3,-56.38937
1532.4,-55.99351
1532.5,-55.60334
1532.6,-55.20549
1532.7,-54.80317
1532.8,-54.37961
1532.9,-53.93829
1533,-53.50709
1533.1,-53.08846
1533.2,-52.664
1533.3,-52.21446
1533.4,-51.74988
1533.5,-51.28284
1533.6,-50.80309
1533.7,-50.23189
1533.8,-49.9337
1533.9,-49.98155
1534,-50.02209
1534.1,-50.06071
1534.2,-50.1182
1534.3,-50.2085
1534.4,-50.32091
1534.5,-50.44866
1534.6,-50.58511
1534.7,-50.72546
1534.8,-50.89337
1534.9,-51.09667
1535,-51.32851
1535.1,-51.58841
1535.2,-51.87007
1535.3,-52.17048
1535.4,-52.48232
1535.5,-52.80811
1535.6,-53.13984
1535.7,-53.46942
1535.8,-53.76698
1535.9,-54.03473
1536,-54.29629
1536.1,-54.54324
1536.2,-54.78547
1536.3,-55.02369
1536.4,-55.25417
1536.5,-55.47742
1536.6,-55.68982
1536.7,-55.94417
1536.8,-55.88645
1536.9,-55.4819
1537,-55.09712
1537.1,-54.71566
1537.2,-54.33831
1537.3,-53.96881
1537.4,-53.59642
1537.5,-53.21828
1537.6,-52.8381
1537.7,-52.43929
1537.8,-52.08143
1537.9,-51.77003
1538,-51.43691
1538.1,-51.08376
1538.2,-50.70704
1538.3,-50.30499
1538.4,-49.88343
1538.5,-49.43826
1538.6,-48.96232
1538.7,-48.39889
1538.8,-48.09202
1538.9,-48.1008
1539,-48.1102
1539.1,-48.13541
1539.2,-48.17279
1539.3,-48.22287
1539.4,-48.28573
1539.5,-48.37302
1539.6,-48.49717
1539.7,-48.6654
1539.8,-48.85123
1539.9,-49.05023
1540,-49.26985
1540.1,-49.50034
1540.2,-49.75593
1540.3,-50.04523
1540.4,-50.37298
1540.5,-50.74374
1540.6,-51.14198
1540.7,-51.54494
1540.8,-51.9593
1540.9,-52.39582
1541,-52.844
1541.1,-53.30749
1541.2,-53.77387
1541.3,-54.2254
1541.4,-54.66568
1541.5,-55.11039
1541.6,-55.54963
1541.7,-55.99718
1541.8,-56.10033
1541.9,-55.84986
1542,-55.59499
1542.1,-55.33968
1542.2,-55.10432
1542.3,-54.85786
1542.4,-54.5929
1542.5,-54.33656
1542.6,-54.09172
1542.7,-53.84103
1542.8,-53.56103
1542.9,-53.24568
1543,-52.92434
1543.1,-52.60462
1543.2,-52.28117
1543.3,-51.95129
1543.4,-51.60569
1543.5,-51.23678
1543.6,-50.84443
1543.7,-50.37023
1543.8,-50.19911
1543.9,-50.3916
1544,-50.58401
1544.1,-50.79097
1544.2,-51.00504
1544.3,-51.2318
1544.4,-51.48199
1544.5,-51.75203
1544.6,-52.03698
1544.7,-52.33044
1544.8,-52.65745
1544.9,-53.02329
1545,-53.39769
1545.1,-53.77816
1545.2,-54.16424
1545.3,-54.5484
1545.4,-54.93078
1545.5,-55.30834
1545.6,-55.67347
1545.7,-56.03047
1545.8,-56.36821
1545.9,-56.67939
1546,-56.97294
1546.1,-57.25107
1546.2,-57.51488
1546.3,-57.77245
1546.4,-58.01807
1546.5,-58.24967
1546.6,-58.46818
1546.7,-58.66574
1546.8,-58.85116
1546.9,-59.03205
1547,-59.20052
1547.1,-59.35771
1547.2,-59.51092
1547.3,-59.66035
1547.4,-59.80774
1547.5,-59.95344
1547.6,-60.09611
1547.7,-60.29207
1547.8,-60.13062
1547.9,-59.57202
1548,-59.03974
1548.1,-58.5249
1548.2,-58.02498
1548.3,-57.54709
1548.4,-57.09914
1548.5,-56.67639
1548.6,-56.26469
1548.7,-55.85458
1548.8,-55.40209
1548.9,-54.90355
1549,-54.40647
1549.1,-53.91937
1549.2,-53.42314
1549.3,-52.90085
1549.4,-52.34514
1549.5,-51.7528
1549.6,-51.12068
1549.7,-50.37454
1549.8,-49.97882
1549.9,-49.98964
1550,-49.96583
1550.1,-49.95409
1550.2,-49.95126
1550.3,-49.9291
1550.4,-49.90989
1550.5,-49.9173
1550.6,-49.92179
1550.7,-49.91068
1550.8,-49.91101
1550.9,-49.93635
1551,-49.96812
1551.1,-49.99819
1551.2,-50.02873
1551.3,-50.06829
1551.4,-50.13135
1551.5,-50.21963
1551.6,-50.32479
1551.7,-50.43133
1551.8,-50.59704
1551.9,-50.83953
1552,-51.09825
1552.1,-51.37048
1552.2,-51.66668
1552.3,-51.98777
1552.4,-52.33212
1552.5,-52.6963
1552.6,-53.0768
1552.7,-53.45725
1552.8,-53.90386
1552.9,-54.42139
1553,-54.93131
1553.1,-55.43227
1553.2,-55.91872
1553.3,-56.38595
1553.4,-56.83667
1553.5,-57.26956
1553.6,-57.67971
1553.7,-58.06901
1553.8,-58.4362
1553.9,-58.77816
1554,-59.09899
1554.1,-59.39495
1554.2,-59.67333
1554.3,-59.93964
1554.4,-60.18924
1554.5,-60.42258
1554.6,-60.64389
1554.7,-60.86756
1554.8,-60.99417
1554.9,-61.02256
1555,-61.0557
1555.1,-61.09515
1555.2,-61.14207
1555.3,-61.19234
1555.4,-61.24267
1555.5,-61.29514
1555.6,-61.35222
1555.7,-61.41598
1555.8,-61.47209
1555.9,-61.50921
1556,-61.53614
1556.1,-61.55398
1556.2,-61.57216
1556.3,-61.60337
1556.4,-61.64736
1556.5,-61.70444
1556.6,-61.7712
1556.7,-61.83377
1556.8,-61.89608
1556.9,-61.94904
1557,-61.99353
1557.1,-62.05109
1557.2,-62.1234
1557.3,-62.20585
1557.4,-62.28483
1557.5,-62.34532
1557.6,-62.39473
1557.7,-62.43728
1557.8,-62.53953
1557.9,-62.70869
1558,-62.87475
1558.1,-63.04546
1558.2,-63.22153
1558.3,-63.38623
1558.4,-63.52952
1558.5,-63.68089
1558.6,-63.83608
1558.7,-63.95927
1558.8,-64.13979
1558.9,-64.38481
1559,-64.60089
1559.1,-64.79893
1559.2,-64.99978
1559.3,-65.20144
1559.4,-65.38635
1559.5,-65.54382
1559.6,-65.68958
1559.7,-65.85358
1559.8,-65.92564
1559.9,-65.88978
1560,-65.85901
1560.1,-65.83352
1560.2,-65.8079
1560.3,-65.77512
1560.4,-65.74294
1560.5,-65.71877
1560.6,-65.70437
1560.7,-65.71317
1560.8,-65.70326
1560.9,-65.65985
1561,-65.62119
1561.1,-65.59667
1561.2,-65.57721
1561.3,-65.55195
1561.4,-65.53247
1561.5,-65.51854
1561.6,-65.50475
1561.7,-65.49445
1561.8,-65.4562
1561.9,-65.39034
1562,-65.32504
1562.1,-65.26415
1562.2,-65.21271
1562.3,-65.16456
1562.4,-65.11729
1562.5,-65.07625
1562.6,-65.0327
1562.7,-64.98623
1562.8,-64.96455
1562.9,-64.96377
1563,-64.96203
1563.1,-64.96055
1563.2,-64.96058
1563.3,-64.96055
1563.4,-64.95829
1563.5,-64.95236
1563.6,-64.94244
1563.7,-64.96856
1563.8,-64.74413
1563.9,-64.24694
1564,-63.78072
1564.1,-63.3395
1564.2,-62.91225
1564.3,-62.49368
1564.4,-62.08766
1564.5,-61.70162
1564.6,-61.33329
1564.7,-61.01766
1564.8,-60.49387
1564.9,-59.72102
1565,-58.95945
1565.1,-58.19717
1565.2,-57.41783
1565.3,-56.61949
1565.4,-55.8019
1565.5,-54.96374
1565.6,-54.08222
1565.7,-53.0486
1565.8,-52.33706
1565.9,-52.02
1566,-51.63124
1566.1,-51.18045
1566.2,-50.6596
1566.3,-50.05223
1566.4,-49.34425
1566.5,-48.5391
1566.6,-47.59575
1566.7,-46.42959
1566.8,-45.03964
1566.9,-43.35221
1567,-41.03378
1567.1,-37.7332
1567.2,-32.38887
1567.3,-22.58613
1567.4,-6.367692
1567.5,11.84671
1567.6,23.06997
1567.7,25.14723
1567.8,22.00084
1567.9,16.29709
1568,9.398406
1568.1,2.116101
1568.2,-5.239688
1568.3,-12.46769
1568.4,-19.49736
1568.5,-26.26172
1568.6,-32.66564
1568.7,-38.58268
1568.8,-43.95961
1568.9,-48.69518
1569,-52.69181
1569.1,-55.97063
1569.2,-58.60381
1569.3,-60.68233
1569.4,-62.29348
1569.5,-63.51947
1569.6,-64.43511
1569.7,-65.10249
1569.8,-65.6064
1569.9,-65.98842
1570,-66.24192
1570.1,-66.40079
1570.2,-66.49123
1570.3,-66.53004
1570.4,-66.53105
1570.5,-66.50803
1570.6,-66.46933
1570.7,-66.42748
1570.8,-66.29708
1570.9,-66.08315
1571,-65.88903
1571.1,-65.71605
1571.2,-65.56388
1571.3,-65.43354
1571.4,-65.31595
1571.5,-65.20718
1571.6,-65.11815
1571.7,-65.05048
1571.8,-64.96215
1571.9,-64.85364
1572,-64.76279
1572.1,-64.68544
1572.2,-64.62181
1572.3,-64.57137
1572.4,-64.53233
1572.5,-64.49796
1572.6,-64.46352
1572.7,-64.43055
1572.8,-64.40015
1572.9,-64.3712
1573,-64.34562
1573.1,-64.33643
1573.2,-64.33876
1573.3,-64.35276
1573.4,-64.3733
1573.5,-64.39362
1573.6,-64.4071
1573.7,-64.39311
1573.8,-64.4169
1573.9,-64.50209
1574,-64.59708
1574.1,-64.69441
1574.2,-64.78545
1574.3,-64.85678
1574.4,-64.91537
1574.5,-64.97294
1574.6,-65.0352
1574.7,-65.09857
1574.8,-65.24427
1574.9,-65.45737
1575,-65.64155
1575.1,-65.82835
1575.2,-66.01533
1575.3,-66.16665
1575.4,-66.3121
1575.5,-66.47106
1575.6,-66.61021
1575.7,-66.74674
1575.8,-66.82819
1575.9,-66.83424
1576,-66.82924
1576.1,-66.8193
1576.2,-66.82546
1576.3,-66.8555
1576.4,-66.89116
1576.5,-66.9234
1576.6,-66.95083
1576.7,-66.97808
1576.8,-66.92891
1576.9,-66.81418
1577,-66.72082
1577.1,-66.64585
1577.2,-66.58589
1577.3,-66.53717
1577.4,-66.49802
1577.5,-66.46579
1577.6,-66.43537
1577.7,-66.40861
1577.8,-66.36333
1577.9,-66.29179
1578,-66.22205
1578.1,-66.15691
1578.2,-66.09446
1578.3,-66.03719
1578.4,-65.98591
1578.5,-65.93217
1578.6,-65.87903
1578.7,-65.82657
1578.8,-65.77625
1578.9,-65.73517
1579,-65.69856
1579.1,-65.66464
1579.2,-65.62728
1579.3,-65.58438
1579.4,-65.5431
1579.5,-65.50306
1579.6,-65.46342
1579.7,-65.44881
1579.8,-65.28456
1579.9,-64.95239
1580,-64.63378
1580.1,-64.33083
1580.2,-64.04702
1580.3,-63.7927
1580.4,-63.55583
1580.5,-63.33271
1580.6,-63.12592
1580.7,-62.97603
1580.8,-62.48926
1580.9,-61.63427
1581,-60.8191
1581.1,-60.03312
1581.2,-59.25586
1581.3,-58.47162
1581.4,-57.68113
1581.5,-56.87568
1581.6,-56.0534
1581.7,-55.14385
1581.8,-54.56179
1581.9,-54.35401
1582,-54.06787
1582.1,-53.70832
1582.2,-53.29674
1582.3,-52.83595
1582.4,-52.32245
1582.5,-51.74892
1582.6,-51.09598
1582.7,-50.31669
1582.8,-49.57585
1582.9,-48.89508
1583,-48.09877
1583.1,-47.17024
1583.2,-46.05099
1583.3,-44.66443
1583.4,-42.89014
1583.5,-40.55481
1583.6,-37.14303
1583.7,-31.89644
1583.8,-22.72049
1583.9,-6.735121
1584,10.85598
1584.1,21.19944
1584.2,23.59743
1584.3,20.97604
1584.4,15.63308
1584.5,9.071678
1584.6,1.981335
1584.7,-5.177134
1584.8,-12.30115
1584.9,-19.27453
1585,-25.96412
1585.1,-32.29834
1585.2,-38.17527
1585.3,-43.47926
1585.4,-48.12882
1585.5,-52.07685
1585.6,-55.34809
1585.7,-57.99041
1585.8,-60.13933
1585.9,-61.88462
1586,-63.24045
1586.1,-64.27198
1586.2,-65.04175
1586.3,-65.6071
1586.4,-66.01208
1586.5,-66.28871
1586.6,-66.46797
1586.7,-66.58621
1586.8,-66.5879
1586.9,-66.4865
1587,-66.37152
1587.1,-66.25276
1587.2,-66.13318
1587.3,-66.01872
1587.4,-65.90631
1587.5,-65.79969
1587.6,-65.70027
1587.7,-65.61853
1587.8,-65.48881
1587.9,-65.30218
1588,-65.13501
1588.1,-64.98257
1588.2,-64.8439
1588.3,-64.72074
1588.4,-64.61593
1588.5,-64.52776
1588.6,-64.45049
1588.7,-64.38644
1588.8,-64.34645
1588.9,-64.32413
1589,-64.30769
1589.1,-64.30196
1589.2,-64.30656
1589.3,-64.31604
1589.4,-64.32617
1589.5,-64.32894
1589.6,-64.3225
1589.7,-64.30699
1589.8,-64.30766
1589.9,-64.34071
1590,-64.38384
1590.1,-64.43401
1590.2,-64.48847
1590.3,-64.53487
1590.4,-64.56342
1590.5,-64.58279
1590.6,-64.60918
1590.7,-64.63986
1590.8,-64.76332
1590.9,-64.97394
1591,-65.16586
1591.1,-65.33611
1591.2,-65.49327
1591.3,-65.64036
1591.4,-65.77855
1591.5,-65.9023
1591.6,-66.00166
1591.7,-66.09337
1591.8,-66.20084
1591.9,-66.30698
1592,-66.39548
1592.1,-66.48903
1592.2,-66.57565
1592.3,-66.63085
1592.4,-66.68943
1592.5,-66.76808
1592.6,-66.83536
1592.7,-66.89717
1592.8,-66.85431
1592.9,-66.7116
1593,-66.5963
1593.1,-66.49885
1593.2,-66.40713
1593.3,-66.31793
1593.4,-66.2286
1593.5,-66.14285
1593.6,-66.06398
1593.7,-65.99894
1593.8,-65.90706
1593.9,-65.7877
1594,-65.68548
1594.1,-65.5951
1594.2,-65.51431
1594.3,-65.43712
1594.4,-65.36432
1594.5,-65.29273
1594.6,-65.22107
1594.7,-65.15505
1594.8,-65.09309
1594.9,-65.03098
1595,-64.96699
1595.1,-64.89872
1595.2,-64.8285
1595.3,-64.76227
1595.4,-64.69793
1595.5,-64.6356
1595.6,-64.57152
1595.7,-64.53544
1595.8,-64.31687
1595.9,-63.89796
1596,-63.50383
1596.1,-63.13624
1596.2,-62.79475
1596.3,-62.47532
1596.4,-62.17488
1596.5,-61.88764
1596.6,-61.60875
1596.7,-61.38306
1596.8,-60.89535
1596.9,-60.11
1597,-59.35758
1597.1,-58.63195
1597.2,-57.91455
1597.3,-57.19653
1597.4,-56.46441
1597.5,-55.70144
1597.6,-54.89968
1597.7,-53.98868
1597.8,-53.38668
1597.9,-53.15322
1598,-52.8702
1598.1,-52.54977
1598.2,-52.1952
1598.3,-51.79964
1598.4,-51.33936
1598.5,-50.81341
1598.6,-50.22451
1598.7,-49.54943
1598.8,-48.90819
1598.9,-48.30123
1599,-47.58429
1599.1,-46.72592
1599.2,-45.68708
1599.3,-44.42243
1599.4,-42.81265
1599.5,-40.69448
1599.6,-37.66788
1599.7,-33.12379
1599.8,-25.402
1599.9,-11.62413
1600,5.422332
1600.1,17.75644
1600.2,22.33397
1600.3,21.09443
1600.4,16.60275
1600.5,10.50904
1600.6,3.672865
1600.7,-3.327885
1600.8,-10.32593
1600.9,-17.19399
1601,-23.81985
1601.1,-30.11969
1601.2,-35.99383
1601.3,-41.34057
1601.4,-46.08829
1601.5,-50.18165
1601.6,-53.61925
1601.7,-56.42229
1601.8,-58.72417
1601.9,-60.60452
1602,-62.06957
1602.1,-63.18833
1602.2,-64.03244
1602.3,-64.66263
1602.4,-65.12425
1602.5,-65.45277
1602.6,-65.6751
1602.7,-65.80135
1602.8,-65.93165
1602.9,-66.08665
1603,-66.18355
1603.1,-66.23153
1603.2,-66.24561
1603.3,-66.23549
1603.4,-66.20801
1603.5,-66.17326
1603.6,-66.12904
1603.7,-66.08923
1603.8,-65.95681
1603.9,-65.72875
1604,-65.52407
1604.1,-65.3424
1604.2,-65.1758
1604.3,-65.03086
1604.4,-64.90238
1604.5,-64.78511
1604.6,-64.68316
1604.7,-64.60803
1604.8,-64.47418
1604.9,-64.27266
1605,-64.09202
1605.1,-63.93137
1605.2,-63.79142
1605.3,-63.67184
1605.4,-63.57098
1605.5,-63.48861
1605.6,-63.42235
1605.7,-63.36735
1605.8,-63.31177
1605.9,-63.24675
1606,-63.18093
1606.1,-63.11809
1606.2,-63.0576
1606.3,-63.01673
1606.4,-62.99083
1606.5,-62.97286
1606.6,-62.96559
1606.7,-63.00379
1606.8,-62.822
1606.9,-62.38697
1607,-61.98322
1607.1,-61.61926
1607.2,-61.2947
1607.3,-61.00948
1607.4,-60.75011
1607.5,-60.5046
1607.6,-60.26531
1607.7,-60.05602
1607.8,-59.68329
1607.9,-59.13129
1608,-58.61145
1608.1,-58.13045
1608.2,-57.68603
1608.3,-57.25502
1608.4,-56.81732
1608.5,-56.39691
1608.6,-55.99256
1608.7,-55.51595
1608.8,-55.37372
1608.9,-55.62323
1609,-55.84804
1609.1,-56.05262
1609.2,-56.25741
1609.3,-56.46312
1609.4,-56.65139
1609.5,-56.81181
1609.6,-56.96048
1609.7,-57.0986
1609.8,-57.3095
1609.9,-57.60064
1610,-57.87451
1610.1,-58.12648
1610.2,-58.35442
1610.3,-58.55636
1610.4,-58.73985
1610.5,-58.91264
1610.6,-59.07248
1610.7,-59.2257
1610.8,-59.37504
1610.9,-59.51049
1611,-59.6349
1611.1,-59.75564
1611.2,-59.87211
1611.3,-59.97832
1611.4,-60.07607
1611.5,-60.16335
1611.6,-60.24091
1611.7,-60.33267
1611.8,-60.29285
1611.9,-60.11031
1612,-59.94028
1612.1,-59.77902
1612.2,-59.62697
1612.3,-59.48778
1612.4,-59.35475
1612.5,-59.23263
1612.6,-59.11833
1612.7,-59.05802
1612.8,-58.68567
1612.9,-57.9679
1613,-57.28659
1613.1,-56.63175
1613.2,-55.9965
1613.3,-55.37216
1613.4,-54.7488
1613.5,-54.118
1613.6,-53.47275
1613.7,-52.75358
1613.8,-52.29587
1613.9,-52.1391
1614,-51.9523
1614.1,-51.74884
1614.2,-51.52856
1614.3,-51.3023
1614.4,-51.06797
1614.5,-50.82297
1614.6,-50.56104
1614.7,-50.24574
1614.8,-50.07558
1614.9,-50.06548
1615,-50.03862
1615.1,-50.02518
1615.2,-50.02598
1615.3,-50.04452
1615.4,-50.07876
1615.5,-50.11085
1615.6,-50.13447
1615.7,-50.16283
1615.8,-50.19686
1615.9,-50.243
1616,-50.30304
1616.1,-50.36858
1616.2,-50.4495
1616.3,-50.54402
1616.4,-50.64125
1616.5,-50.74192
1616.6,-50.86836
1616.7,-51.02034
1616.8,-51.18605
1616.9,-51.38343
1617,-51.60669
1617.1,-51.83189
1617.2,-52.06946
1617.3,-52.33895
1617.4,-52.61914
1617.5,-52.88921
1617.6,-53.17084
1617.7,-53.47851
1617.8,-53.78976
1617.9,-54.0931
1618,-54.38814
1618.1,-54.67056
1618.2,-54.9537
1618.3,-55.24943
1618.4,-55.55327
1618.5,-55.85467
1618.6,-56.14895
1618.7,-56.43427
1618.8,-56.70801
1618.9,-56.97183
1619,-57.22294
1619.1,-57.45941
1619.2,-57.68629
1619.3,-57.90803
1619.4,-58.12952
1619.5,-58.35254
1619.6,-58.57102
1619.7,-58.78304
1619.8,-58.9992
1619.9,-59.22078
1620,-59.43538
1620.1,-59.63655
1620.2,-59.82742
1620.3,-60.01125
1620.4,-60.18848
1620.5,-60.35671
1620.6,-60.51573
1620.7,-60.6628
1620.8,-60.84393
1620.9,-61.06142
1621,-61.26747
1621.1,-61.46403
1621.2,-61.65061
1621.3,-61.83231
1621.4,-62.00513
1621.5,-62.16998
1621.6,-62.32844
1621.7,-62.45891
1621.8,-62.68905
1621.9,-63.03094
1622,-63.34946
1622.1,-63.64097
1622.2,-63.90304
1622.3,-64.14154
1622.4,-64.35852
1622.5,-64.55499
1622.6,-64.73979
1622.7,-64.93449
1622.8,-65.04157
1622.9,-65.04551
1623,-65.05534
1623.1,-65.07234
1623.2,-65.08119
1623.3,-65.07356
1623.4,-65.05952
1623.5,-65.05447
1623.6,-65.06361
1623.7,-65.10316
1623.8,-65.04078
1623.9,-64.85356
1624,-64.66473
1624.1,-64.48371
1624.2,-64.33001
1624.3,-64.20393
1624.4,-64.0943
1624.5,-63.99251
1624.6,-63.89475
1624.7,-63.80891
1624.8,-63.6327
1624.9,-63.36553
1625,-63.13179
1625.1,-62.9184
1625.2,-62.69859
1625.3,-62.49852
1625.4,-62.31437
1625.5,-62.1235
1625.6,-61.94924
1625.7,-61.82314
1625.8,-61.49532
1625.9,-60.94411
1626,-60.42657
1626.1,-59.9504
1626.2,-59.49228
1626.3,-59.03271
1626.4,-58.57005
1626.5,-58.10952
1626.6,-57.6553
1626.7,-57.2
1626.8,-56.81744
1626.9,-56.50877
1627,-56.18609
1627.1,-55.84415
1627.2,-55.48373
1627.3,-55.10132
1627.4,-54.69439
1627.5,-54.26168
1627.6,-53.79966
1627.7,-53.27981
1627.8,-52.90294
1627.9,-52.70117
1628,-52.47829
1628.1,-52.24184
1628.2,-51.98689
1628.3,-51.71566
1628.4,-51.42459
1628.5,-51.10671
1628.6,-50.76503
1628.7,-50.39446
1628.8,-49.98832
1628.9,-49.53259
1629,-49.02194
1629.1,-48.4552
1629.2,-47.81772
1629.3,-47.08375
1629.4,-46.22429
1629.5,-45.19953
1629.6,-43.93046
1629.7,-42.35392
1629.8,-40.05414
1629.9,-36.63931
1630,-31.26181
1630.1,-21.85257
1630.2,-7.125561
1630.3,9.21335
1630.4,19.79661
1630.5,22.39214
1630.6,20.04236
1630.7,15.04972
1630.8,8.784159
1630.9,2.074296
1631,-4.797062
1631.1,-11.5736
1631.2,-18.15327
1631.3,-24.44749
1631.4,-30.37488
1631.5,-35.85535
1631.6,-40.82058
1631.7,-45.18278
1631.8,-49.1338
1631.9,-52.66752
1632,-55.58071
1632.1,-57.92275
1632.2,-59.76572
1632.3,-61.2037
1632.4,-62.31804
1632.5,-63.16692
1632.6,-63.79016
1632.7,-64.21595
1632.8,-64.56537
1632.9,-64.87939
1633,-65.09116
1633.1,-65.21041
1633.2,-65.24994
1633.3,-65.23813
1633.4,-65.2044
1633.5,-65.14577
1633.6,-65.06001
1633.7,-64.99619
1633.8,-64.81263
1633.9,-64.47644
1634,-64.17042
1634.1,-63.90849
1634.2,-63.66022
1634.3,-63.41805
1634.4,-63.20264
1634.5,-63.02121
1634.6,-62.85974
1634.7,-62.73786
1634.8,-62.44601
1634.9,-61.97669
1635,-61.55056
1635.1,-61.17354
1635.2,-60.83885
1635.3,-60.54118
1635.4,-60.27202
1635.5,-60.02255
1635.6,-59.79083
1635.7,-59.55202
1635.8,-59.4465
1635.9,-59.48389
1636,-59.51032
1636.1,-59.51974
1636.2,-59.51925
1636.3,-59.51523
1636.4,-59.50506
1636.5,-59.49
1636.6,-59.46813
1636.7,-59.41171
1636.8,-59.51252
1636.9,-59.79013
1637,-60.0478
1637.1,-60.27978
1637.2,-60.48585
1637.3,-60.67193
1637.4,-60.84133
1637.5,-60.99497
1637.6,-61.13196
1637.7,-61.26397
1637.8,-61.34313
1637.9,-61.36555
1638,-61.38525
1638.1,-61.39964
1638.2,-61.40714
1638.3,-61.41363
1638.4,-61.42239
1638.5,-61.42961
1638.6,-61.43648
1638.7,-61.47017
1638.8,-61.30952
1638.9,-60.93888
1639,-60.58608
1639.1,-60.25624
1639.2,-59.93825
1639.3,-59.62259
1639.4,-59.31712
1639.5,-59.03367
1639.6,-58.77099
1639.7,-58.53038
1639.8,-58.28605
1639.9,-58.02473
1640,-57.75895
1640.1,-57.48065
1640.2,-57.20867
1640.3,-56.95687
1640.4,-56.71941
1640.5,-56.49064
1640.6,-56.25018
1640.7,-55.95685
1640.8,-55.88587
1640.9,-56.07064
1641,-56.25139
1641.1,-56.42296
1641.2,-56.58304
1641.3,-56.73511
1641.4,-56.8798
1641.5,-57.01244
1641.6,-57.12213
1641.7,-57.20798
1641.8,-57.33639
1641.9,-57.51503
1642,-57.67096
1642.1,-57.81136
1642.2,-57.95422
1642.3,-58.08814
1642.4,-58.20063
1642.5,-58.29161
1642.6,-58.38163
1642.7,-58.49965
1642.8,-58.48056
1642.9,-58.30304
1643,-58.12922
1643.1,-57.95966
1643.2,-57.78963
1643.3,-57.61251
1643.4,-57.43809
1643.5,-57.27131
1643.6,-57.10681
1643.7,-56.97531
1643.8,-56.68733
1643.9,-56.21961
1644,-55.76546
1644.1,-55.3248
1644.2,-54.89459
1644.3,-54.47075
1644.4,-54.04836
1644.5,-53.62461
1644.6,-53.19117
1644.7,-52.71387
1644.8,-52.39122
1644.9,-52.24795
1645,-52.09379
1645.1,-51.93787
1645.2,-51.77576
1645.3,-51.60495
1645.4,-51.42596
1645.5,-51.23948
1645.6,-51.0445
1645.7,-50.8089
1645.8,-50.70212
1645.9,-50.76158
1646,-50.82114
1646.1,-50.87921
1646.2,-50.94436
1646.3,-51.02124
1646.4,-51.11015
1646.5,-51.20379
1646.6,-51.30398
1646.7,-51.4196
1646.8,-51.48669
1646.9,-51.49329
1647,-51.50264
1647.1,-51.51463
1647.2,-51.52696
1647.3,-51.5463
1647.4,-51.57346
1647.5,-51.61128
1647.6,-51.65899
1647.7,-51.74812
1647.8,-51.63644
1647.9,-51.28588
1648,-50.91817
1648.1,-50.51861
1648.2,-50.08967
1648.3,-49.62759
1648.4,-49.14041
1648.5,-48.63321
1648.6,-48.08274
1648.7,-47.47109
1648.8,-46.77616
1648.9,-45.96807
1649,-45.02647
1649.1,-43.92428
1649.2,-42.5801
1649.3,-40.88913
1649.4,-38.63454
1649.5,-35.51883
1649.6,-30.8306
1649.7,-23.2514
1649.8,-12.02562
1649.9,1.323234
1650,11.75579
1650.1,16.01019
1650.2,15.55545
1650.3,12.18053
1650.4,7.09662
1650.5,1.187547
1650.6,-5.088372
1650.7,-11.43552
1650.8,-17.72569
1650.9,-23.82224
1651,-29.60788
1651.1,-35.01853
1651.2,-39.99077
1651.3,-44.44797
1651.4,-48.34346
1651.5,-51.66027
1651.6,-54.42564
1651.7,-56.70394
1651.8,-58.4172
1651.9,-59.63201
1652,-60.57812
1652.1,-61.3055
1652.2,-61.84894
1652.3,-62.24129
1652.4,-62.50656
1652.5,-62.66364
1652.6,-62.73705
1652.7,-62.77898
1652.8,-62.59348
1652.9,-62.18597
1653,-61.78869
1653.1,-61.41074
1653.2,-61.0537
1653.3,-60.71052
1653.4,-60.38413
1653.5,-60.07849
1653.6,-59.78455
1653.7,-59.47343
1653.8,-59.36982
1653.9,-59.48268
1654,-59.56805
1654.1,-59.61964
1654.2,-59.64715
1654.3,-59.65933
1654.4,-59.65601
1654.5,-59.6381
1654.6,-59.60451
1654.7,-59.535
1654.8,-59.59155
1654.9,-59.78473
1655,-59.95011
1655.1,-60.09579
1655.2,-60.22313
1655.3,-60.33314
1655.4,-60.42977
1655.5,-60.51472
1655.6,-60.58661
1655.7,-60.65027
1655.8,-60.66071
1655.9,-60.61397
1656,-60.55837
1656.1,-60.49193
1656.2,-60.42106
1656.3,-60.35083
1656.4,-60.28796
1656.5,-60.24215
1656.6,-60.2093
1656.7,-60.22169
1656.8,-60.0087
1656.9,-59.54508
1657,-59.10172
1657.1,-58.68749
1657.2,-58.31388
1657.3,-57.98335
1657.4,-57.67707
1657.5,-57.37648
1657.6,-57.0723
1657.7,-56.7715
1657.8,-56.47086
1657.9,-56.1655
1658,-55.86838
1658.1,-55.58094
1658.2,-55.31075
1658.3,-55.04822
1658.4,-54.77616
1658.5,-54.48735
1658.6,-54.20545
1658.7,-53.8843
1658.8,-53.79424
1658.9,-53.99328
1659,-54.19074
1659.1,-54.36653
1659.2,-54.52181
1659.3,-54.66999
1659.4,-54.82469
1659.5,-54.98845
1659.6,-55.14291
1659.7,-55.27536
1659.8,-55.41613
1659.9,-55.56859
1660,-55.71069
1660.1,-55.8462
1660.2,-55.98449
1660.3,-56.12773
1660.4,-56.26444
1660.5,-56.39529
1660.6,-56.51187
1660.7,-56.63283
1660.8,-56.63749
1660.9,-56.51375
1661,-56.39214
1661.1,-56.27281
1661.2,-56.15734
1661.3,-56.03888
1661.4,-55.92682
1661.5,-55.82689
1661.6,-55.73747
1661.7,-55.69203
1661.8,-55.42192
1661.9,-54.90297
1662,-54.40333
1662.1,-53.91256
1662.2,-53.42656
1662.3,-52.9483
1662.4,-52.46421
1662.5,-51.96573
1662.6,-51.45424
1662.7,-50.891
1662.8,-50.48546
1662.9,-50.26451
1663,-50.02618
1663.1,-49.78367
1663.2,-49.53029
1663.3,-49.26471
1663.4,-48.98497
1663.5,-48.68721
1663.6,-48.36575
1663.7,-47.98817
1663.8,-47.73447
1663.9,-47.63174
1664,-47.50475
1664.1,-47.36066
1664.2,-47.21459
1664.3,-47.07234
1664.4,-46.92934
1664.5,-46.78908
1664.6,-46.64539
1664.7,-46.48743
1664.8,-46.28737
1664.9,-46.03797
1665,-45.7687
1665.1,-45.48427
1665.2,-45.17866
1665.3,-44.84006
1665.4,-44.43904
1665.5,-43.95914
1665.6,-43.40521
1665.7,-42.81355
1665.8,-41.90196
1665.9,-40.54963
1666,-38.83044
1666.1,-36.55591
1666.2,-33.38467
1666.3,-28.79612
1666.4,-21.93116
1666.5,-11.97669
1666.6,-0.8982329
1666.7,7.565922
1666.8,11.73322
1666.9,11.92959
1667,9.398936
1667.1,5.225165
1667.2,0.096649
1667.3,-5.442517
1667.4,-11.11019
1667.5,-16.71997
1667.6,-22.15602
1667.7,-27.2668
1667.8,-32.30638
1667.9,-37.23871
1668,-41.69394
1668.1,-45.65259
1668.2,-49.10342
1668.3,-52.05021
1668.4,-54.52098
1668.5,-56.55408
1668.6,-58.19928
1668.7,-59.49946
1668.8,-60.56801
1668.9,-61.45542
1669,-62.13105
1669.1,-62.61975
1669.2,-62.95764
1669.3,-63.18511
1669.4,-63.32021
1669.5,-63.3795
1669.6,-63.38977
1669.7,-63.36182
1669.8,-63.26072
1669.9,-63.10189
1670,-62.9353
1670.1,-62.7682
1670.2,-62.60268
1670.3,-62.44309
1670.4,-62.29126
1670.5,-62.14717
1670.6,-62.00875
1670.7,-61.91945
1670.8,-61.57587
1670.9,-60.96155
1671,-60.4117
1671.1,-59.92231
1671.2,-59.48364
1671.3,-59.0894
1671.4,-58.72803
1671.5,-58.39421
1671.6,-58.0784
1671.7,-57.76849
1671.8,-57.49922
1671.9,-57.27559
1672,-57.05821
1672.1,-56.84807
1672.2,-56.65259
1672.3,-56.46596
1672.4,-56.28688
1672.5,-56.1086
1672.6,-55.91915
1672.7,-55.66997
1672.8,-55.6745
1672.9,-55.97069
1673,-56.24652
1673.1,-56.50962
1673.2,-56.75006
1673.3,-56.96566
1673.4,-57.14809
1673.5,-57.27783
1673.6,-57.37761
1673.7,-57.47479
1673.8,-57.5692
1673.9,-57.65147
1674,-57.70855
1674.1,-57.73342
1674.2,-57.74373
1674.3,-57.75294
1674.4,-57.75994
1674.5,-57.76855
1674.6,-57.77351
1674.7,-57.78105
1674.8,-57.71748
1674.9,-57.58368
1675,-57.47346
1675.1,-57.37954
1675.2,-57.28075
1675.3,-57.20269
1675.4,-57.1412
1675.5,-57.06104
1675.6,-56.99728
1675.7,-57.01258
1675.8,-56.7205
1675.9,-56.08975
1676,-55.5013
1676.1,-54.95687
1676.2,-54.43646
1676.3,-53.91847
1676.4,-53.39785
1676.5,-52.8748
1676.6,-52.35554
1676.7,-51.81312
1676.8,-51.41343
1676.9,-51.1811
1677,-50.94179
1677.1,-50.69092
1677.2,-50.42594
1677.3,-50.14749
1677.4,-49.85695
1677.5,-49.55121
1677.6,-49.21864
1677.7,-48.81392
1677.8,-48.6132
1677.9,-48.66788
1678,-48.72348
1678.1,-48.79309
1678.2,-48.8792
1678.3,-48.98129
1678.4,-49.09939
1678.5,-49.23734
1678.6,-49.3958
1678.7,-49.57428
1678.8,-49.74888
1678.9,-49.92087
1679,-50.1105
1679.1,-50.3123
1679.2,-50.52644
1679.3,-50.75177
1679.4,-50.9903
1679.5,-51.23803
1679.6,-51.49395
1679.7,-51.77176
1679.8,-52.01535
1679.9,-52.21303
1680,-52.41702
1680.1,-52.62049
1680.2,-52.83155
1680.3,-53.05327
1680.4,-53.27833
1680.5,-53.50922
1680.6,-53.74803
1680.7,-54.04132
1680.8,-53.99938
1680.9,-53.57262
1681,-53.14674
1681.1,-52.72531
1681.2,-52.30895
1681.3,-51.90098
1681.4,-51.49956
1681.5,-51.10044
1681.6,-50.6985
1681.7,-50.25649
1681.8,-49.93595
1681.9,-49.75524
1682,-49.57195
1682.1,-49.39946
1682.2,-49.22767
1682.3,-49.05285
1682.4,-48.85772
1682.5,-48.64167
1682.6,-48.42226
1682.7,-48.15827
1682.8,-48.14431
1682.9,-48.43803
1683,-48.7586
1683.1,-49.10883
1683.2,-49.48718
1683.3,-49.90521
1683.4,-50.36577
1683.5,-50.83744
1683.6,-51.31705
1683.7,-51.83236
1683.8,-52.3209
1683.9,-52.75302
1684,-53.18817
1684.1,-53.62893
1684.2,-54.0431
1684.3,-54.41625
1684.4,-54.775
1684.5,-55.13668
1684.6,-55.47997
1684.7,-55.78396
1684.8,-56.08197
1684.9,-56.37922
1685,-56.64358
1685.1,-56.8931
1685.2,-57.13783
1685.3,-57.36506
1685.4,-57.57319
1685.5,-57.76891
1685.6,-57.95056
1685.7,-58.15072
1685.8,-58.07717
1685.9,-57.71474
1686,-57.37765
1686.1,-57.06025
1686.2,-56.76208
1686.3,-56.48556
1686.4,-56.22846
1686.5,-55.99329
1686.6,-55.77832
1686.7,-55.61566
1686.8,-55.27998
1686.9,-54.73911
1687,-54.21552
1687.1,-53.70807
1687.2,-53.20489
1687.3,-52.70378
1687.4,-52.20268
1687.5,-51.68389
1687.6,-51.13615
1687.7,-50.4959
1687.8,-50.21611
1687.9,-50.364
1688,-50.50866
1688.1,-50.66718
1688.2,-50.8433
1688.3,-51.03507
1688.4,-51.24016
1688.5,-51.4612
1688.6,-51.70105
1688.7,-51.9458
1688.8,-52.26902
1688.9,-52.67318
1689,-53.07676
1689.1,-53.47955
1689.2,-53.87003
1689.3,-54.2416
1689.4,-54.60264
1689.5,-54.9582
1689.6,-55.31363
1689.7,-55.66558
1689.8,-56.02522
1689.9,-56.39337
1690,-56.73671
1690.1,-57.03852
1690.2,-57.31683
1690.3,-57.58099
1690.4,-57.83942
1690.5,-58.10347
1690.6,-58.3542
1690.7,-58.57851
1690.8,-58.79475
1690.9,-59.01208
1691,-59.2216
1691.1,-59.42429
1691.2,-59.61889
1691.3,-59.80087
1691.4,-59.96652
1691.5,-60.12092
1691.6,-60.28435
1691.7,-60.43518
1691.8,-60.65219
1691.9,-60.9671
1692,-61.2713
1692.1,-61.53502
1692.2,-61.78315
1692.3,-62.02842
1692.4,-62.24393
1692.5,-62.43534
1692.6,-62.62348
1692.7,-62.81867
1692.8,-62.96905
1692.9,-63.05741
1693,-63.13337
1693.1,-63.21597
1693.2,-63.30495
1693.3,-63.3967
1693.4,-63.48929
1693.5,-63.57355
1693.6,-63.64296
1693.7,-63.71288
1693.8,-63.68585
1693.9,-63.56514
1694,-63.45967
1694.1,-63.36482
1694.2,-63.29202
1694.3,-63.23519
1694.4,-63.18661
1694.5,-63.1531
1694.6,-63.12779
1694.7,-63.11103
1694.8,-63.06264
1694.9,-62.97993
1695,-62.90294
1695.1,-62.82393
1695.2,-62.74698
1695.3,-62.68144
1695.4,-62.62135
1695.5,-62.56069
1695.6,-62.50464
1695.7,-62.44799
1695.8,-62.39049
1695.9,-62.34108
1696,-62.29769
1696.1,-62.25336
1696.2,-62.21051
1696.3,-62.17301
1696.4,-62.13976
1696.5,-62.10728
1696.6,-62.07415
1696.7,-62.08682
1696.8,-61.82726
1696.9,-61.27075
1697,-60.7503
1697.1,-60.25031
1697.2,-59.77481
1697.3,-59.31998
1697.4,-58.86893
1697.5,-58.42573
1697.6,-57.99202
1697.7,-57.5866
1697.8,-57.06773
1697.9,-56.41728
1698,-55.77733
1698.1,-55.1418
1698.2,-54.49745
1698.3,-53.82539
1698.4,-53.10639
1698.5,-52.33924
1698.6,-51.52211
1698.7,-50.57896
1698.8,-49.94215
1698.9,-49.6624
1699,-49.30668
1699.1,-48.88716
1699.2,-48.4127
1699.3,-47.88531
1699.4,-47.27811
1699.5,-46.56306
1699.6,-45.703
1699.7,-44.63635
1699.8,-43.29925
1699.9,-41.58383
1700,-39.21403
1700.1,-35.80524
1700.2,-30.2503
1700.3,-20.34396
1700.4,-5.257777
1700.5,10.48481
1700.6,19.99041
1700.7,21.85586
1700.8,19.10416
1700.9,13.91966
1701,7.489417
1701.1,0.5854751
1701.2,-6.433928
1701.3,-13.34891
1701.4,-20.07035
1701.5,-26.52842
1701.6,-32.64426
1701.7,-38.31257
1701.8,-43.4255
1701.9,-47.88663
1702,-51.67082
1702.1,-54.79821
1702.2,-57.32604
1702.3,-59.32942
1702.4,-60.90304
1702.5,-62.11525
1702.6,-63.03119
1702.7,-63.70979
1702.8,-64.25942
1702.9,-64.71724
1703,-65.03801
1703.1,-65.25066
1703.2,-65.3744
1703.3,-65.42584
1703.4,-65.42935
1703.5,-65.39867
1703.6,-65.33751
1703.7,-65.24639
1703.8,-65.21489
1703.9,-65.24763
1704,-65.25896
1704.1,-65.25666
1704.2,-65.24432
1704.3,-65.22842
1704.4,-65.2097
1704.5,-65.18843
1704.6,-65.16794
1704.7,-65.16284
1704.8,-65.06937
1704.9,-64.88761
1705,-64.7315
1705.1,-64.59522
1705.2,-64.47843
1705.3,-64.37995
1705.4,-64.29668
1705.5,-64.2297
1705.6,-64.17386
1705.7,-64.1375
1705.8,-64.03121
1705.9,-63.84154
1706,-63.66134
1706.1,-63.49379
1706.2,-63.33942
1706.3,-63.20802
1706.4,-63.10167
1706.5,-63.0155
1706.6,-62.94749
1706.7,-62.89512
1706.8,-62.83537
1706.9,-62.75399
1707,-62.66964
1707.1,-62.59929
1707.2,-62.54732
1707.3,-62.51522
1707.4,-62.49757
1707.5,-62.48164
1707.6,-62.45814
1707.7,-62.46851
1707.8,-62.2322
1707.9,-61.72688
1708,-61.26364
1708.1,-60.85391
1708.2,-60.48914
1708.3,-60.15148
1708.4,-59.8231
1708.5,-59.5178
1708.6,-59.24083
1708.7,-58.97039
1708.8,-58.62572
1708.9,-58.20698
1709,-57.79105
1709.1,-57.38129
1709.2,-56.99562
1709.3,-56.63235
1709.4,-56.26643
1709.5,-55.88757
1709.6,-55.50191
1709.7,-55.07221
1709.8,-54.97837
1709.9,-55.25656
1710,-55.5178
1710.1,-55.76187
1710.2,-55.99211
1710.3,-56.20704
1710.4,-56.40737
1710.5,-56.60081
1710.6,-56.79504
1710.7,-56.97366
1710.8,-57.17025
1710.9,-57.39488
1711,-57.61354
1711.1,-57.82504
1711.2,-58.02373
1711.3,-58.21133
1711.4,-58.391
1711.5,-58.55429
1711.6,-58.70448
1711.7,-58.84583
1711.8,-58.97232
1711.9,-59.09517
1712,-59.21566
1712.1,-59.32331
1712.2,-59.41993
1712.3,-59.50791
1712.4,-59.59003
1712.5,-59.6708
1712.6,-59.74289
1712.7,-59.85001
1712.8,-59.68726
1712.9,-59.22941
1713,-58.79766
1713.1,-58.39531
1713.2,-58.01973
1713.3,-57.65764
1713.4,-57.31265
1713.5,-56.98482
1713.6,-56.66736
1713.7,-56.37252
1713.8,-55.98393
1713.9,-55.49008
1714,-54.99679
1714.1,-54.49065
1714.2,-53.96989
1714.3,-53.43612
1714.4,-52.88614
1714.5,-52.31582
1714.6,-51.72128
1714.7,-51.03549
1714.8,-50.64732
1714.9,-50.60896
1715,-50.53463
1715.1,-50.4497
1715.2,-50.36086
1715.3,-50.27513
1715.4,-50.18791
1715.5,-50.08579
1715.6,-49.95705
1715.7,-49.79572
1715.8,-49.65975
1715.9,-49.55963
1716,-49.45601
1716.1,-49.339
1716.2,-49.20568
1716.3,-49.05838
1716.4,-48.89423
1716.5,-48.70828
1716.6,-48.4969
1716.7,-48.27889
1716.8,-48.04728
1716.9,-47.76892
1717,-47.47
1717.1,-47.15944
1717.2,-46.79643
1717.3,-46.39127
1717.4,-45.95272
1717.5,-45.44555
1717.6,-44.84852
1717.7,-44.1828
1717.8,-43.29043
1717.9,-42.07665
1718,-40.54397
1718.1,-38.54533
1718.2,-35.7816
1718.3,-31.81679
1718.4,-25.70906
1718.5,-16.02797
1718.6,-3.680598
1718.7,7.334992
1718.8,13.88692
1718.9,15.52323
1719,13.57398
1719.1,9.501205
1719.2,4.231085
1719.3,-1.576444
1719.4,-7.576844
1719.5,-13.52044
1719.6,-19.27446
1719.7,-24.70012
1719.8,-30.05958
1719.9,-35.31737
1720,-40.08278
1720.1,-44.31267
1720.2,-47.99864
1720.3,-51.14043
1720.4,-53.7715
1720.5,-55.93736
1720.6,-57.68547
1720.7,-59.04592
1720.8,-60.29497
1720.9,-61.48304
1721,-62.40862
1721.1,-63.10936
1721.2,-63.62754
1721.3,-63.99584
1721.4,-64.2434
1721.5,-64.3946
1721.6,-64.47708
1721.7,-64.51092
1721.8,-64.49237
1721.9,-64.4317
1722,-64.34788
1722.1,-64.25
1722.2,-64.14541
1722.3,-64.03508
1722.4,-63.92216
1722.5,-63.80971
1722.6,-63.68903
1722.7,-63.55452
1722.8,-63.44615
1722.9,-63.36716
1723,-63.29396
1723.1,-63.24224
1723.2,-63.20275
1723.3,-63.17051
1723.4,-63.13865
1723.5,-63.09383
1723.6,-63.03523
1723.7,-62.97186
1723.8,-62.97715
1723.9,-63.06009
1724,-63.144
1724.1,-63.21522
1724.2,-63.27042
1724.3,-63.30478
1724.4,-63.33035
1724.5,-63.36184
1724.6,-63.39629
1724.7,-63.41352
1724.8,-63.50177
1724.9,-63.6763
1725,-63.83981
1725.1,-63.9695
1725.2,-64.09342
1725.3,-64.23534
1725.4,-64.35885
1725.5,-64.47223
1725.6,-64.59739
1725.7,-64.72446
1725.8,-64.7321
1725.9,-64.65176
1726,-64.59973
1726.1,-64.5507
1726.2,-64.50011
1726.3,-64.44862
1726.4,-64.41732
1726.5,-64.4081
1726.6,-64.41203
1726.7,-64.4346
1726.8,-64.39344
1726.9,-64.27909
1727,-64.17446
1727.1,-64.07763
1727.2,-63.9882
1727.3,-63.91594
1727.4,-63.86509
1727.5,-63.82822
1727.6,-63.80352
1727.7,-63.7894
1727.8,-63.77766
1727.9,-63.76719
1728,-63.7602
1728.1,-63.75349
1728.2,-63.75178
1728.3,-63.7559
1728.4,-63.75957
1728.5,-63.76111
1728.6,-63.76221
1728.7,-63.78715
1728.8,-63.64386
1728.9,-63.32451
1729,-63.02652
1729.1,-62.74761
1729.2,-62.49049
1729.3,-62.24848
1729.4,-62.01695
1729.5,-61.79581
1729.6,-61.58646
1729.7,-61.42886
1729.8,-61.00549
1729.9,-60.28919
1730,-59.60725
1730.1,-58.9511
1730.2,-58.31172
1730.3,-57.68525
1730.4,-57.05963
1730.5,-56.42204
1730.6,-55.76877
1730.7,-55.03694
1730.8,-54.59127
1730.9,-54.4798
1731,-54.34232
1731.1,-54.19015
1731.2,-54.02409
1731.3,-53.8487
1731.4,-53.65389
1731.5,-53.43277
1731.6,-53.17769
1731.7,-52.87544
1731.8,-52.69769
1731.9,-52.66619
1732,-52.63386
1732.1,-52.60299
1732.2,-52.55737
1732.3,-52.4962
1732.4,-52.44605
1732.5,-52.4207
1732.6,-52.40845
1732.7,-52.40321
1732.8,-52.3947
1732.9,-52.38426
1733,-52.38806
1733.1,-52.40552
1733.2,-52.42614
1733.3,-52.44868
1733.4,-52.49621
1733.5,-52.57275
1733.6,-52.65092
1733.7,-52.75295
1733.8,-52.88409
1733.9,-53.01457
1734,-53.16782
1734.1,-53.35534
1734.2,-53.55649
1734.3,-53.75598
1734.4,-53.96385
1734.5,-54.20725
1734.6,-54.47809
1734.7,-54.76777
1734.8,-54.95684
1734.9,-55.02695
1735,-55.09743
1735.1,-55.17798
1735.2,-55.26848
1735.3,-55.3744
1735.4,-55.49561
1735.5,-55.62223
1735.6,-55.74835
1735.7,-55.9351
1735.8,-55.72086
1735.9,-55.05221
1736,-54.39156
1736.1,-53.72624
1736.2,-53.04865
1736.3,-52.34871
1736.4,-51.61502
1736.5,-50.83751
1736.6,-50.00101
1736.7,-49.03643
1736.8,-48.2954
1736.9,-47.82202
1737,-47.25943
1737.1,-46.61396
1737.2,-45.86397
1737.3,-44.97357
1737.4,-43.89088
1737.5,-42.55318
1737.6,-40.81667
1737.7,-38.45038
1737.8,-35.28095
1737.9,-30.73832
1738,-23.29541
1738.1,-11.2126
1738.2,2.879224
1738.3,13.14806
1738.4,17.32754
1738.5,16.54965
1738.6,12.79631
1738.7,7.45862
1738.8,1.301366
1738.9,-5.148675
1739,-11.66355
1739.1,-18.08185
1739.2,-24.30711
1739.3,-30.24871
1739.4,-35.82169
1739.5,-40.92478
1739.6,-45.47866
1739.7,-49.41273
1739.8,-52.81107
1739.9,-55.70588
1740,-58.07642
1740.1,-59.99415
1740.2,-61.52452
1740.3,-62.73093
1740.4,-63.65224
1740.5,-64.32907
1740.6,-64.82155
1740.7,-65.17279
1740.8,-65.45085
1740.9,-65.68116
1741,-65.8351
1741.1,-65.92917
1741.2,-65.97406
1741.3,-65.98739
1741.4,-65.97489
1741.5,-65.93903
1741.6,-65.88322
1741.7,-65.82345
1741.8,-65.71617
1741.9,-65.54678
1742,-65.37458
1742.1,-65.23368
1742.2,-65.11208
1742.3,-64.98592
1742.4,-64.87675
1742.5,-64.79725
1742.6,-64.72052
1742.7,-64.63712
1742.8,-64.51809
1742.9,-64.382
1743,-64.26858
1743.1,-64.15899
1743.2,-64.0511
1743.3,-63.94182
1743.4,-63.84018
1743.5,-63.75136
1743.6,-63.68255
1743.7,-63.63382
1743.8,-63.60494
1743.9,-63.59425
1744,-63.58507
1744.1,-63.5668
1744.2,-63.54048
1744.3,-63.51546
1744.4,-63.49304
1744.5,-63.4697
1744.6,-63.44666
1744.7,-63.41903
1744.8,-63.44171
1744.9,-63.51155
1745,-63.58139
1745.1,-63.65479
1745.2,-63.72554
1745.3,-63.80516
1745.4,-63.88574
1745.5,-63.95976
1745.6,-64.02995
1745.7,-64.08675
1745.8,-64.21032
1745.9,-64.40593
1746,-64.59404
1746.1,-64.77182
1746.2,-64.93589
1746.3,-65.08706
1746.4,-65.22242
1746.5,-65.35149
1746.6,-65.47629
1746.7,-65.60393
1746.8,-65.66268
1746.9,-65.64425
1747,-65.62361
1747.1,-65.60956
1747.2,-65.60425
1747.3,-65.61076
1747.4,-65.63531
1747.5,-65.67352
1747.6,-65.72179
1747.7,-65.78502
1747.8,-65.78944
1747.9,-65.7263
1748,-65.66734
1748.1,-65.60848
1748.2,-65.551
1748.3,-65.49971
1748.4,-65.46047
1748.5,-65.44401
1748.6,-65.44293
1748.7,-65.4448
1748.8,-65.44185
1748.9,-65.42371
1749,-65.40217
1749.1,-65.39483
1749.2,-65.40009
1749.3,-65.41808
1749.4,-65.44106
1749.5,-65.45978
1749.6,-65.47793
1749.7,-65.49205
1749.8,-65.50437
1749.9,-65.50804
1750,-65.51782
1750.1,-65.54733
1750.2,-65.57085
1750.3,-65.58863
1750.4,-65.61546
1750.5,-65.63214
1750.6,-65.64065
1750.7,-65.66178
1750.8,-65.74423
1750.9,-65.86485
1751,-65.97034
1751.1,-66.0855
1751.2,-66.20523
1751.3,-66.31232
1751.4,-66.40244
1751.5,-66.47631
1751.6,-66.54392
1751.7,-66.60619
1751.8,-66.75129
1751.9,-66.98496
1752,-67.20636
1752.1,-67.40903
1752.2,-67.59419
1752.3,-67.75941
1752.4,-67.90916
1752.5,-68.04519
1752.6,-68.16733
1752.7,-68.28876
1752.8,-68.32577
1752.9,-68.28191
1753,-68.24906
1753.1,-68.22503
1753.2,-68.21138
1753.3,-68.20789
1753.4,-68.2099
1753.5,-68.21918
1753.6,-68.23504
1753.7,-68.26464
1753.8,-68.20915
1753.9,-68.0671
1754,-67.94232
1754.1,-67.82589
1754.2,-67.71884
1754.3,-67.62072
1754.4,-67.53272
1754.5,-67.45512
1754.6,-67.38311
1754.7,-67.31834
1754.8,-67.25546
1754.9,-67.19318
1755,-67.13249
1755.1,-67.07024
1755.2,-67.01125
1755.3,-66.9517
1755.4,-66.88602
1755.5,-66.81507
1755.6,-66.73961
1755.7,-66.68776
1755.8,-66.45714
1755.9,-66.03095
1756,-65.63823
1756.1,-65.28596
1756.2,-64.96053
1756.3,-64.65916
1756.4,-64.36927
1756.5,-64.0792
1756.6,-63.78896
1756.7,-63.53189
1756.8,-63.05096
1756.9,-62.33123
1757,-61.64715
1757.1,-60.98942
1757.2,-60.34493
1757.3,-59.68712
1757.4,-59.00548
1757.5,-58.31347
1757.6,-57.61526
1757.7,-56.84042
1757.8,-56.32942
1757.9,-56.12098
1758,-55.84943
1758.1,-55.51483
1758.2,-55.11581
1758.3,-54.65431
1758.4,-54.13985
1758.5,-53.55954
1758.6,-52.89142
1758.7,-52.13433
1758.8,-51.4058
1758.9,-50.68757
1759,-49.86108
1759.1,-48.91484
1759.2,-47.78028
1759.3,-46.39485
1759.4,-44.66891
1759.5,-42.45153
1759.6,-39.31122
1759.7,-34.61679
1759.8,-26.23128
1759.9,-10.01092
1760,9.996119
1760.1,22.98336
1760.2,26.47103
1760.3,23.92378
1760.4,18.29849
1760.5,11.43426
1760.6,4.08288
1760.7,-3.313588
1760.8,-10.57113
1760.9,-17.59332
1761,-24.37971
1761.1,-30.85902
1761.2,-36.91026
1761.3,-42.39534
1761.4,-47.21728
1761.5,-51.31828
1761.6,-54.71394
1761.7,-57.51305
1761.8,-59.39305
1761.9,-60.43782
1762,-61.1936
1762.1,-61.72727
1762.2,-62.0835
1762.3,-62.30485
1762.4,-62.41555
1762.5,-62.44141
1762.6,-62.40059
1762.7,-62.28368
1762.8,-62.30301
1762.9,-62.47475
1763,-62.58468
1763.1,-62.63867
1763.2,-62.65312
1763.3,-62.63617
1763.4,-62.58998
1763.5,-62.5124
1763.6,-62.4114
1763.7,-62.25902
1763.8,-62.37121
1763.9,-62.76762
1764,-63.1143
1764.1,-63.41313
1764.2,-63.6726
1764.3,-63.90886
1764.4,-64.11313
1764.5,-64.28091
1764.6,-64.42093
1764.7,-64.53476
1764.8,-64.59595
1764.9,-64.61314
1765,-64.6272
1765.1,-64.64883
1765.2,-64.67455
1765.3,-64.69565
1765.4,-64.70619
1765.5,-64.69957
1765.6,-64.67967
1765.7,-64.66021
1765.8,-64.69023
1765.9,-64.76353
1766,-64.83232
1766.1,-64.88765
1766.2,-64.93441
1766.3,-64.97964
1766.4,-65.02223
1766.5,-65.05562
1766.6,-65.07477
1766.7,-65.10022
1766.8,-65.14803
1766.9,-65.19277
1767,-65.23033
1767.1,-65.28267
1767.2,-65.32803
1767.3,-65.36
1767.4,-65.40741
1767.5,-65.46238
1767.6,-65.49899
1767.7,-65.5108
1767.8,-65.63914
1767.9,-65.89329
1768,-66.12704
1768.1,-66.32921
1768.2,-66.50697
1768.3,-66.66707
1768.4,-66.82317
1768.5,-66.98743
1768.6,-67.14759
1768.7,-67.29831
1768.8,-67.41095
1768.9,-67.48204
1769,-67.54494
1769.1,-67.60126
1769.2,-67.64887
1769.3,-67.68896
1769.4,-67.72843
1769.5,-67.76571
1769.6,-67.80173
1769.7,-67.86203
1769.8,-67.81914
1769.9,-67.66808
1770,-67.53834
1770.1,-67.42468
1770.2,-67.32616
1770.3,-67.23803
1770.4,-67.16002
1770.5,-67.09485
1770.6,-67.03582
1770.7,-66.97929
1770.8,-66.90645
1770.9,-66.81584
1771,-66.73423
1771.1,-66.66047
1771.2,-66.59088
1771.3,-66.52352
1771.4,-66.46126
1771.5,-66.40504
1771.6,-66.34992
1771.7,-66.31293
1771.8,-66.18377
1771.9,-65.94713
1772,-65.72263
1772.1,-65.50514
1772.2,-65.29229
1772.3,-65.08732
1772.4,-64.88859
1772.5,-64.69991
1772.6,-64.52066
1772.7,-64.39647
1772.8,-63.98648
1772.9,-63.25939
1773,-62.57712
1773.1,-61.94208
1773.2,-61.33409
1773.3,-60.73312
1773.4,-60.12797
1773.5,-59.51889
1773.6,-58.9168
1773.7,-58.28782
1773.8,-57.84198
1773.9,-57.59623
1774,-57.30846
1774.1,-56.96461
1774.2,-56.58067
1774.3,-56.17196
1774.4,-55.73442
1774.5,-55.26297
1774.6,-54.75128
1774.7,-54.15183
1774.8,-53.71373
1774.9,-53.46964
1775,-53.18642
1775.1,-52.87841
1775.2,-52.51674
1775.3,-52.11395
1775.4,-51.6795
1775.5,-51.18291
1775.6,-50.63606
1775.7,-50.05174
1775.8,-49.35586
1775.9,-48.51667
1776,-47.56352
1776.1,-46.47243
1776.2,-45.1549
1776.3,-43.50782
1776.4,-41.3334
1776.5,-38.34694
1776.6,-33.75231
1776.7,-26.00997
1776.8,-12.78384
1776.9,4.902782
1777,18.63739
1777.1,23.39747
1777.2,22.1059
1777.3,17.53659
1777.4,11.2864
1777.5,4.389395
1777.6,-2.732151
1777.7,-9.853099
1777.8,-16.46789
1777.9,-22.47776
1778,-28.23289
1778.1,-33.63647
1778.2,-38.60218
1778.3,-43.05023
1778.4,-46.93299
1778.5,-50.22595
1778.6,-52.96277
1778.7,-55.17569
1778.8,-57.07108
1778.9,-58.70863
1779,-59.98817
1779.1,-60.97103
1779.2,-61.70731
1779.3,-62.24524
1779.4,-62.61715
1779.5,-62.85848
1779.6,-62.99839
1779.7,-63.01115
1779.8,-63.23536
1779.9,-63.6928
1780,-64.04495
1780.1,-64.30488
1780.2,-64.49568
1780.3,-64.62983
1780.4,-64.71287
1780.5,-64.75273
1780.6,-64.75823
1780.7,-64.74639
1780.8,-64.72339
1780.9,-64.6982
1781,-64.67792
1781.1,-64.65779
1781.2,-64.63644
1781.3,-64.62083
1781.4,-64.60175
1781.5,-64.56708
1781.6,-64.51603
1781.7,-64.46769
1781.8,-64.41934
1781.9,-64.37117
1782,-64.33946
1782.1,-64.32317
1782.2,-64.30749
1782.3,-64.27307
1782.4,-64.22899
1782.5,-64.20274
1782.6,-64.19624
1782.7,-64.20329
1782.8,-64.21724
1782.9,-64.22576
1783,-64.23308
1783.1,-64.2296
1783.2,-64.21644
1783.3,-64.21844
1783.4,-64.23467
1783.5,-64.24333
1783.6,-64.24582
1783.7,-64.32203
1783.8,-64.02849
1783.9,-63.32122
1784,-62.68699
1784.1,-62.12028
1784.2,-61.58293
1784.3,-61.07025
1784.4,-60.60082
1784.5,-60.1742
1784.6,-59.77041
1784.7,-59.37577
1784.8,-58.98296
1784.9,-58.59233
1785,-58.21325
1785.1,-57.84762
1785.2,-57.49103
1785.3,-57.14308
1785.4,-56.79864
1785.5,-56.45052
1785.6,-56.09184
1785.7,-55.65567
1785.8,-55.60856
1785.9,-56.00811
1786,-56.38179
1786.1,-56.73192
1786.2,-57.05886
1786.3,-57.36186
1786.4,-57.64656
1786.5,-57.91453
1786.6,-58.16272
1786.7,-58.39484
1786.8,-58.60856
1786.9,-58.80173
1787,-58.98543
1787.1,-59.15668
1787.2,-59.31987
1787.3,-59.47707
1787.4,-59.62594
1787.5,-59.77757
1787.6,-59.92474
1787.7,-60.05535
1787.8,-60.24364
1787.9,-60.48995
1788,-60.72469
1788.1,-60.95315
1788.2,-61.1712
1788.3,-61.38414
1788.4,-61.59462
1788.5,-61.80075
1788.6,-62.00187
1788.7,-62.18939
1788.8,-62.42436
1788.9,-62.7113
1789,-62.9817
1789.1,-63.23794
1789.2,-63.48545
1789.3,-63.71616
1789.4,-63.92431
1789.5,-64.11573
1789.6,-64.29763
1789.7,-64.47046
1789.8,-64.62774
1789.9,-64.77266
1790,-64.92071
1790.1,-65.06892
1790.2,-65.20827
1790.3,-65.33495
1790.4,-65.4441
1790.5,-65.55343
1790.6,-65.67844
1790.7,-65.82302
1790.8,-65.8797
1790.9,-65.83171
1791,-65.78355
1791.1,-65.74507
1791.2,-65.71642
1791.3,-65.6939
1791.4,-65.67861
1791.5,-65.67559
1791.6,-65.68899
1791.7,-65.70845
1791.8,-65.71854
1791.9,-65.74362
1792,-65.78102
1792.1,-65.7946
1792.2,-65.812
1792.3,-65.84673
1792.4,-65.86487
1792.5,-65.88326
1792.6,-65.92101
1792.7,-65.9513
1792.8,-65.98709
1792.9,-66.03976
1793,-66.09637
1793.1,-66.16604
1793.2,-66.23777
1793.3,-66.30099
1793.4,-66.35299
1793.5,-66.39086
1793.6,-66.42637
1793.7,-66.45137
1793.8,-66.56227
1793.9,-66.76917
1794,-66.97108
1794.1,-67.16343
1794.2,-67.34145
1794.3,-67.50762
1794.4,-67.65958
1794.5,-67.79365
1794.6,-67.91417
1794.7,-68.02885
1794.8,-68.11982
1794.9,-68.18299
1795,-68.24436
1795.1,-68.30705
1795.2,-68.36203
1795.3,-68.416
1795.4,-68.47657
1795.5,-68.5371
1795.6,-68.59851
1795.7,-68.67416
1795.8,-68.66314
1795.9,-68.5628
1796,-68.47454
1796.1,-68.39708
1796.2,-68.32837
1796.3,-68.26258
1796.4,-68.20441
1796.5,-68.15841
1796.6,-68.11588
1796.7,-68.07988
1796.8,-68.03297
1796.9,-67.96707
1797,-67.90574
1797.1,-67.85403
1797.2,-67.81059
1797.3,-67.77339
1797.4,-67.74958
1797.5,-67.73336
1797.6,-67.72209
1797.7,-67.71768
1797.8,-67.72489
1797.9,-67.73416
1798,-67.73566
1798.1,-67.72825
1798.2,-67.70701
1798.3,-67.68375
1798.4,-67.67174
1798.5,-67.67373
1798.6,-67.68335
1798.7,-67.69044
1798.8,-67.7167
1798.9,-67.75429
1799,-67.77409
1799.1,-67.79673
1799.2,-67.82872
1799.3,-67.86946
1799.4,-67.91111
1799.5,-67.94743
1799.6,-67.98187
1799.7,-67.99493
1799.8,-68.08582
1799.9,-68.25894
1800,-68.4233


==> Dan_twinanalysis_epoch1sparse/predict_Vs.dat <==
1800,-68.4233
1800.1,-68.59218
1800.2,-68.727958
1800.3,-68.870376
1800.4,-69.004052
1800.5,-69.10049
1800.6,-69.200888
1800.7,-69.310473
1800.8,-69.347888
1800.9,-69.379357
1801,-69.415465
1801.1,-69.473836
1801.2,-69.51827
1801.3,-69.559313
1801.4,-69.580282
1801.5,-69.592233
1801.6,-69.615252
1801.7,-69.649137
1801.8,-69.494482
1801.9,-69.34666
1802,-69.21422
1802.1,-69.08835
1802.2,-68.969182
1802.3,-68.845548
1802.4,-68.739091
1802.5,-68.635326
1802.6,-68.537148
1802.7,-68.449348
1802.8,-68.320809
1802.9,-68.19828
1803,-68.090886
1803.1,-68.003619
1803.2,-67.922998
1803.3,-67.851634
1803.4,-67.787346
1803.5,-67.73156
1803.6,-67.673129
1803.7,-67.611949
1803.8,-67.430362
1803.9,-67.268526
1804,-67.108737
1804.1,-66.953633
1804.2,-66.807901
1804.3,-66.66903
1804.4,-66.532548
1804.5,-66.405728
1804.6,-66.283841
1804.7,-66.166756
1804.8,-65.424214
1804.9,-64.726799
1805,-64.067332
1805.1,-63.438691
1805.2,-62.828163
1805.3,-62.24099
1805.4,-61.648816
1805.5,-61.053422
1805.6,-60.446386
1805.7,-59.827656
1805.8,-59.439299
1805.9,-59.028127
1806,-58.578655
1806.1,-58.100628
1806.2,-57.577319
1806.3,-56.99485
1806.4,-56.347897
1806.5,-55.612408
1806.6,-54.768138
1806.7,-53.80396
1806.8,-53.26044
1806.9,-52.584194
1807,-51.779833
1807.1,-50.807913
1807.2,-49.630572
1807.3,-48.171422
1807.4,-46.346963
1807.5,-43.995332
1807.6,-40.753489
1807.7,-35.827069
1807.8,-27.143958
1807.9,-10.508256
1808,12.180615
1808.1,25.922852
1808.2,28.885982
1808.3,25.694792
1808.4,19.596558
1808.5,12.40098
1808.6,4.8980863
1808.7,-2.5991547
1808.8,-9.9769383
1808.9,-17.087881
1809,-23.939844
1809.1,-30.440736
1809.2,-36.432909
1809.3,-41.793899
1809.4,-46.431714
1809.5,-50.319398
1809.6,-53.471643
1809.7,-55.954677
1809.8,-57.338879
1809.9,-58.342378
1810,-59.06552
1810.1,-59.564381
1810.2,-59.895192
1810.3,-60.093893
1810.4,-60.186002
1810.5,-60.194835
1810.6,-60.141938
1810.7,-60.036276
1810.8,-59.638636
1810.9,-59.248812
1811,-58.872905
1811.1,-58.513114
1811.2,-58.157979
1811.3,-57.80952
1811.4,-57.488783
1811.5,-57.176441
1811.6,-56.872337
1811.7,-56.597218
1811.8,-57.070124
1811.9,-57.492356
1812,-57.857558
1812.1,-58.169195
1812.2,-58.435612
1812.3,-58.662866
1812.4,-58.863992
1812.5,-59.033927
1812.6,-59.180449
1812.7,-59.30962
1812.8,-59.483928
1812.9,-59.637841
1813,-59.767123
1813.1,-59.886361
1813.2,-59.995054
1813.3,-60.103786
1813.4,-60.201982
1813.5,-60.295745
1813.6,-60.374957
1813.7,-60.457544
1813.8,-60.582309
1813.9,-60.703903
1814,-60.82005
1814.1,-60.930549
1814.2,-61.026229
1814.3,-61.107682
1814.4,-61.166562
1814.5,-61.219889
1814.6,-61.27504
1814.7,-61.344296
1814.8,-61.433015
1814.9,-61.526077
1815,-61.623225
1815.1,-61.706285
1815.2,-61.770179
1815.3,-61.824743
1815.4,-61.882132
1815.5,-61.954363
1815.6,-62.041001
1815.7,-62.124226
1815.8,-62.365564
1815.9,-62.565932
1816,-62.761868
1816.1,-62.949255
1816.2,-63.12437
1816.3,-63.282916
1816.4,-63.443346
1816.5,-63.615213
1816.6,-63.772592
1816.7,-63.90744
1816.8,-64.082274
1816.9,-64.272357
1817,-64.43597
1817.1,-64.577328
1817.2,-64.734062
1817.3,-64.868532
1817.4,-64.980087
1817.5,-65.117712
1817.6,-65.250433
1817.7,-65.363401
1817.8,-65.254314
1817.9,-65.153092
1818,-65.082214
1818.1,-65.034823
1818.2,-65.009308
1818.3,-64.97661
1818.4,-64.945238
1818.5,-64.913816
1818.6,-64.887695
1818.7,-64.856415
1818.8,-64.741647
1818.9,-64.647917
1819,-64.58897
1819.1,-64.533229
1819.2,-64.487032
1819.3,-64.441626
1819.4,-64.411195
1819.5,-64.373074
1819.6,-64.34909
1819.7,-64.3206
1819.8,-64.260344
1819.9,-64.211424
1820,-64.161229
1820.1,-64.114223
1820.2,-64.068877
1820.3,-64.029365
1820.4,-63.991732
1820.5,-63.962403
1820.6,-63.934909
1820.7,-63.902907
1820.8,-63.316659
1820.9,-62.758811
1821,-62.249343
1821.1,-61.776064
1821.2,-61.334656
1821.3,-60.923704
1821.4,-60.532188
1821.5,-60.160283
1821.6,-59.804897
1821.7,-59.464685
1821.8,-59.060124
1821.9,-58.671489
1822,-58.291361
1822.1,-57.924028
1822.2,-57.574674
1822.3,-57.224997
1822.4,-56.875985
1822.5,-56.525916
1822.6,-56.161966
1822.7,-55.796585
1822.8,-56.085736
1822.9,-56.353907
1823,-56.614803
1823.1,-56.887488
1823.2,-57.162732
1823.3,-57.443808
1823.4,-57.727607
1823.5,-57.993341
1823.6,-58.249152
1823.7,-58.476148
1823.8,-58.722552
1823.9,-58.974953
1824,-59.233529
1824.1,-59.473921
1824.2,-59.703571
1824.3,-59.913566
1824.4,-60.111473
1824.5,-60.303104
1824.6,-60.489468
1824.7,-60.671099
1824.8,-60.892524
1824.9,-61.124187
1825,-61.347004
1825.1,-61.536137
1825.2,-61.729757
1825.3,-61.92638
1825.4,-62.095586
1825.5,-62.27403
1825.6,-62.45221
1825.7,-62.600502
1825.8,-62.381284
1825.9,-62.198763
1826,-62.041291
1826.1,-61.88792
1826.2,-61.732723
1826.3,-61.594881
1826.4,-61.492529
1826.5,-61.401374
1826.6,-61.318445
1826.7,-61.233029
1826.8,-60.602686
1826.9,-60.005234
1827,-59.430806
1827.1,-58.889696
1827.2,-58.378203
1827.3,-57.895768
1827.4,-57.432401
1827.5,-56.99341
1827.6,-56.562638
1827.7,-56.140986
1827.8,-56.419492
1827.9,-56.694993
1828,-56.961066
1828.1,-57.230924
1828.2,-57.501675
1828.3,-57.772436
1828.4,-58.043294
1828.5,-58.310861
1828.6,-58.568766
1828.7,-58.827916
1828.8,-59.314711
1828.9,-59.803954
1829,-60.267446
1829.1,-60.712907
1829.2,-61.133682
1829.3,-61.539201
1829.4,-61.913129
1829.5,-62.27088
1829.6,-62.614349
1829.7,-62.938857
1829.8,-63.239302
1829.9,-63.515888
1830,-63.783032
1830.1,-64.02867
1830.2,-64.265103
1830.3,-64.47935
1830.4,-64.683987
1830.5,-64.868199
1830.6,-65.029147
1830.7,-65.173612
1830.8,-65.331348
1830.9,-65.470801
1831,-65.600412
1831.1,-65.726512
1831.2,-65.850502
1831.3,-65.979004
1831.4,-66.102518
1831.5,-66.219179
1831.6,-66.326012
1831.7,-66.414493
1831.8,-66.589311
1831.9,-66.734196
1832,-66.879183
1832.1,-67.028603
1832.2,-67.1826
1832.3,-67.315022
1832.4,-67.427793
1832.5,-67.51521
1832.6,-67.596408
1832.7,-67.676741
1832.8,-67.904079
1832.9,-68.112101
1833,-68.295484
1833.1,-68.463803
1833.2,-68.644797
1833.3,-68.815418
1833.4,-68.949212
1833.5,-69.070423
1833.6,-69.208339
1833.7,-69.311648
1833.8,-69.232612
1833.9,-69.183871
1834,-69.127431
1834.1,-69.071103
1834.2,-69.035963
1834.3,-69.017237
1834.4,-68.991129
1834.5,-68.962765
1834.6,-68.927071
1834.7,-68.898751
1834.8,-68.735976
1834.9,-68.596573
1835,-68.467567
1835.1,-68.347587
1835.2,-68.229028
1835.3,-68.119299
1835.4,-68.013061
1835.5,-67.918785
1835.6,-67.838641
1835.7,-67.778636
1835.8,-67.721199
1835.9,-67.668404
1836,-67.626268
1836.1,-67.587059
1836.2,-67.553699
1836.3,-67.521189
1836.4,-67.493731
1836.5,-67.465045
1836.6,-67.427581
1836.7,-67.38415
1836.8,-66.93953
1836.9,-66.524314
1837,-66.142666
1837.1,-65.789799
1837.2,-65.457545
1837.3,-65.147332
1837.4,-64.848753
1837.5,-64.577535
1837.6,-64.321407
1837.7,-64.067768
1837.8,-63.46521
1837.9,-62.886772
1838,-62.346029
1838.1,-61.819406
1838.2,-61.322114
1838.3,-60.837332
1838.4,-60.367309
1838.5,-59.901026
1838.6,-59.448713
1838.7,-58.996672
1838.8,-59.17816
1838.9,-59.334113
1839,-59.460514
1839.1,-59.562014
1839.2,-59.643904
1839.3,-59.692221
1839.4,-59.715152
1839.5,-59.723548
1839.6,-59.729729
1839.7,-59.739664
1839.8,-59.901517
1839.9,-60.050292
1840,-60.183124
1840.1,-60.28866
1840.2,-60.367134
1840.3,-60.427815
1840.4,-60.497673
1840.5,-60.575002
1840.6,-60.650738
1840.7,-60.714026
1840.8,-60.745287
1840.9,-60.75869
1841,-60.777649
1841.1,-60.799496
1841.2,-60.821913
1841.3,-60.835217
1841.4,-60.841672
1841.5,-60.850073
1841.6,-60.875713
1841.7,-60.898444
1841.8,-60.666508
1841.9,-60.462008
1842,-60.269613
1842.1,-60.067317
1842.2,-59.898204
1842.3,-59.733518
1842.4,-59.560947
1842.5,-59.388244
1842.6,-59.246947
1842.7,-59.102417
1842.8,-58.331236
1842.9,-57.570563
1843,-56.818493
1843.1,-56.073212
1843.2,-55.345024
1843.3,-54.611405
1843.4,-53.839892
1843.5,-53.032921
1843.6,-52.158133
1843.7,-51.217297
1843.8,-50.738102
1843.9,-50.188247
1844,-49.564512
1844.1,-48.854227
1844.2,-48.030802
1844.3,-47.060282
1844.4,-45.886686
1844.5,-44.430367
1844.6,-42.513435
1844.7,-39.869394
1844.8,-36.278285
1844.9,-30.290949
1845,-19.41323
1845.1,-1.4291307
1845.2,15.840298
1845.3,23.849084
1845.4,24.25597
1845.5,20.345903
1845.6,14.28302
1845.7,7.2946837
1845.8,0.023204634
1845.9,-7.2982095
1846,-14.515509
1846.1,-21.58602
1846.2,-28.426047
1846.3,-34.941832
1846.4,-40.977314
1846.5,-46.38533
1846.6,-51.060837
1846.7,-54.982895
1846.8,-58.238139
1846.9,-60.839729
1847,-62.893159
1847.1,-64.489172
1847.2,-65.7032
1847.3,-66.621091
1847.4,-67.304654
1847.5,-67.807302
1847.6,-68.169657
1847.7,-68.422619
1847.8,-68.516616
1847.9,-68.556747
1848,-68.538622
1848.1,-68.487092
1848.2,-68.402147
1848.3,-68.291737
1848.4,-68.17003
1848.5,-68.062427
1848.6,-67.967451
1848.7,-67.871649
1848.8,-67.735935
1848.9,-67.589566
1849,-67.436669
1849.1,-67.301235
1849.2,-67.191852
1849.3,-67.099616
1849.4,-67.018532
1849.5,-66.936152
1849.6,-66.865895
1849.7,-66.769869
1849.8,-65.797859
1849.9,-64.900829
1850,-64.112269
1850.1,-63.407534
1850.2,-62.727433
1850.3,-62.12637
1850.4,-61.587508
1850.5,-61.06907
1850.6,-60.589603
1850.7,-60.170513
1850.8,-60.217042
1850.9,-60.234639
1851,-60.243827
1851.1,-60.264801
1851.2,-60.284555
1851.3,-60.292693
1851.4,-60.291557
1851.5,-60.276572
1851.6,-60.245868
1851.7,-60.220569
1851.8,-60.807394
1851.9,-61.361688
1852,-61.871592
1852.1,-62.351069
1852.2,-62.796373
1852.3,-63.199199
1852.4,-63.570747
1852.5,-63.915407
1852.6,-64.226675
1852.7,-64.510824
1852.8,-64.733904
1852.9,-64.941167
1853,-65.12611
1853.1,-65.289946
1853.2,-65.442194
1853.3,-65.577466
1853.4,-65.702886
1853.5,-65.818346
1853.6,-65.926786
1853.7,-66.02603
1853.8,-66.27872
1853.9,-66.514926
1854,-66.725056
1854.1,-66.921624
1854.2,-67.103711
1854.3,-67.272594
1854.4,-67.425192
1854.5,-67.563965
1854.6,-67.681742
1854.7,-67.788917
1854.8,-67.869245
1854.9,-67.936641
1855,-67.999037
1855.1,-68.059559
1855.2,-68.13363
1855.3,-68.214075
1855.4,-68.290302
1855.5,-68.35969
1855.6,-68.429214
1855.7,-68.484859
1855.8,-68.432132
1855.9,-68.384207
1856,-68.337525
1856.1,-68.312487
1856.2,-68.299211
1856.3,-68.299567
1856.4,-68.304469
1856.5,-68.312986
1856.6,-68.309258
1856.7,-68.29116
1856.8,-68.225439
1856.9,-68.172989
1857,-68.137688
1857.1,-68.117608
1857.2,-68.107584
1857.3,-68.096043
1857.4,-68.062604
1857.5,-68.023482
1857.6,-68.008419
1857.7,-68.005527
1857.8,-68.063488
1857.9,-68.117852
1858,-68.163503
1858.1,-68.194809
1858.2,-68.21634
1858.3,-68.2593
1858.4,-68.305357
1858.5,-68.330568
1858.6,-68.353112
1858.7,-68.397163
1858.8,-68.520664
1858.9,-68.635122
1859,-68.759614
1859.1,-68.865503
1859.2,-68.94653
1859.3,-69.023571
1859.4,-69.120177
1859.5,-69.203737
1859.6,-69.277728
1859.7,-69.336989
1859.8,-69.33133
1859.9,-69.334768
1860,-69.362978
1860.1,-69.390447
1860.2,-69.419211
1860.3,-69.440678
1860.4,-69.464982
1860.5,-69.477921
1860.6,-69.492325
1860.7,-69.493797
1860.8,-69.39023
1860.9,-69.293034
1861,-69.204434
1861.1,-69.127563
1861.2,-69.058111
1861.3,-69.006016
1861.4,-68.965059
1861.5,-68.934866
1861.6,-68.905872
1861.7,-68.888742
1861.8,-68.877578
1861.9,-68.864331
1862,-68.856556
1862.1,-68.845164
1862.2,-68.838839
1862.3,-68.825423
1862.4,-68.819762
1862.5,-68.818529
1862.6,-68.812634
1862.7,-68.809335
1862.8,-68.877377
1862.9,-68.941607
1863,-68.997364
1863.1,-69.048781
1863.2,-69.093015
1863.3,-69.129533
1863.4,-69.154003
1863.5,-69.178232
1863.6,-69.192764
1863.7,-69.21324
1863.8,-69.311769
1863.9,-69.394595
1864,-69.476944
1864.1,-69.562147
1864.2,-69.645868
1864.3,-69.733626
1864.4,-69.81733
1864.5,-69.892989
1864.6,-69.95702
1864.7,-70.003603
1864.8,-69.931684
1864.9,-69.854506
1865,-69.795094
1865.1,-69.753691
1865.2,-69.731149
1865.3,-69.711048
1865.4,-69.686178
1865.5,-69.647127
1865.6,-69.598628
1865.7,-69.574514
1865.8,-69.489253
1865.9,-69.41927
1866,-69.344439
1866.1,-69.276972
1866.2,-69.213785
1866.3,-69.15657
1866.4,-69.107803
1866.5,-69.064499
1866.6,-69.001386
1866.7,-68.938375
1866.8,-68.92023
1866.9,-68.885773
1867,-68.8457
1867.1,-68.837151
1867.2,-68.813037
1867.3,-68.772932
1867.4,-68.753424
1867.5,-68.725834
1867.6,-68.684706
1867.7,-68.645805
1867.8,-68.732848
1867.9,-68.823509
1868,-68.895857
1868.1,-68.941304
1868.2,-68.969561
1868.3,-68.993902
1868.4,-69.031733
1868.5,-69.069011
1868.6,-69.114087
1868.7,-69.151813
1868.8,-69.231432
1868.9,-69.296475
1869,-69.347655
1869.1,-69.387365
1869.2,-69.411996
1869.3,-69.440227
1869.4,-69.46305
1869.5,-69.483531
1869.6,-69.509674
1869.7,-69.537688
1869.8,-69.42937
1869.9,-69.333617
1870,-69.252157
1870.1,-69.168281
1870.2,-69.09277
1870.3,-69.022295
1870.4,-68.956225
1870.5,-68.896735
1870.6,-68.8324
1870.7,-68.771442
1870.8,-68.666724
1870.9,-68.562695
1871,-68.461916
1871.1,-68.363037
1871.2,-68.277974
1871.3,-68.190191
1871.4,-68.111151
1871.5,-68.026894
1871.6,-67.946134
1871.7,-67.864116
1871.8,-67.815751
1871.9,-67.773208
1872,-67.726951
1872.1,-67.672063
1872.2,-67.6165
1872.3,-67.552329
1872.4,-67.478259
1872.5,-67.403276
1872.6,-67.31838
1872.7,-67.230343
1872.8,-67.262717
1872.9,-67.274729
1873,-67.28212
1873.1,-67.284527
1873.2,-67.286148
1873.3,-67.295123
1873.4,-67.292415
1873.5,-67.28141
1873.6,-67.261145
1873.7,-67.217676
1873.8,-67.191706
1873.9,-67.166584
1874,-67.153971
1874.1,-67.145496
1874.2,-67.124788
1874.3,-67.099074
1874.4,-67.0561
1874.5,-67.008402
1874.6,-66.959789
1874.7,-66.912225
1874.8,-66.709237
1874.9,-66.490414
1875,-66.265809
1875.1,-66.058373
1875.2,-65.869424
1875.3,-65.650549
1875.4,-65.465076
1875.5,-65.277498
1875.6,-65.055807
1875.7,-64.84231
1875.8,-64.595536
1875.9,-64.329141
1876,-64.036418
1876.1,-63.760845
1876.2,-63.485367
1876.3,-63.196693
1876.4,-62.878917
1876.5,-62.537849
1876.6,-62.16103
1876.7,-61.773077
1876.8,-61.388644
1876.9,-60.98023
1877,-60.534922
1877.1,-60.035951
1877.2,-59.488771
1877.3,-58.872789
1877.4,-58.183969
1877.5,-57.403148
1877.6,-56.522739
1877.7,-55.51369
1877.8,-54.464225
1877.9,-53.228615
1878,-51.755188
1878.1,-49.96412
1878.2,-47.74932
1878.3,-44.889784
1878.4,-40.960678
1878.5,-34.934369
1878.6,-24.078858
1878.7,-3.4828367
1878.8,19.114527
1878.9,29.248254
1879,29.495176
1879.1,24.773779
1879.2,18.00982
1879.3,10.579902
1879.4,3.0768326
1879.5,-4.2706684
1879.6,-11.341583
1879.7,-18.073257
1879.8,-24.264612
1879.9,-30.010718
1880,-35.194737
1880.1,-39.7391
1880.2,-43.586693
1880.3,-46.739258
1880.4,-49.258189
1880.5,-51.226578
1880.6,-52.715404
1880.7,-53.82172
1880.8,-54.536291
1880.9,-55.024427
1881,-55.349644
1881.1,-55.565986
1881.2,-55.687547
1881.3,-55.737298
1881.4,-55.730051
1881.5,-55.677561
1881.6,-55.57608
1881.7,-55.439035
1881.8,-55.291779
1881.9,-55.141949
1882,-55.002717
1882.1,-54.855175
1882.2,-54.710129
1882.3,-54.530663
1882.4,-54.35819
1882.5,-54.204261
1882.6,-54.069769
1882.7,-53.933751
1882.8,-53.802128
1882.9,-53.678407
1883,-53.559222
1883.1,-53.439404
1883.2,-53.312536
1883.3,-53.182577
1883.4,-53.080465
1883.5,-52.988079
1883.6,-52.886552
1883.7,-52.803674
1883.8,-52.746197
1883.9,-52.678879
1884,-52.610765
1884.1,-52.576175
1884.2,-52.540813
1884.3,-52.506623
1884.4,-52.465315
1884.5,-52.435856
1884.6,-52.4332
1884.7,-52.444896
1884.8,-52.482591
1884.9,-52.516669
1885,-52.554994
1885.1,-52.598502
1885.2,-52.641933
1885.3,-52.687143
1885.4,-52.74198
1885.5,-52.809167
1885.6,-52.885683
1885.7,-52.988728
1885.8,-53.225919
1885.9,-53.474268
1886,-53.719113
1886.1,-53.970144
1886.2,-54.214857
1886.3,-54.459497
1886.4,-54.70041
1886.5,-54.943343
1886.6,-55.180418
1886.7,-55.428013
1886.8,-55.818691
1886.9,-56.196021
1887,-56.555857
1887.1,-56.898272
1887.2,-57.236154
1887.3,-57.564193
1887.4,-57.878968
1887.5,-58.178809
1887.6,-58.467312
1887.7,-58.730179
1887.8,-58.747691
1887.9,-58.777656
1888,-58.81694
1888.1,-58.86406
1888.2,-58.917366
1888.3,-58.97994
1888.4,-59.036987
1888.5,-59.088974
1888.6,-59.134529
1888.7,-59.176344
1888.8,-59.091737
1888.9,-59.020929
1889,-58.981361
1889.1,-58.948274
1889.2,-58.940031
1889.3,-58.942019
1889.4,-58.961533
1889.5,-58.982616
1889.6,-58.993887
1889.7,-58.994391
1889.8,-58.786173
1889.9,-58.601113
1890,-58.446035
1890.1,-58.320575
1890.2,-58.214574
1890.3,-58.122072
1890.4,-58.034784
1890.5,-57.934702
1890.6,-57.8377
1890.7,-57.743843
1890.8,-57.295082
1890.9,-56.877236
1891,-56.488624
1891.1,-56.121892
1891.2,-55.769272
1891.3,-55.421702
1891.4,-55.071901
1891.5,-54.718562
1891.6,-54.388511
1891.7,-54.096043
1891.8,-54.054869
1891.9,-54.001778
1892,-53.983055
1892.1,-53.957147
1892.2,-53.932853
1892.3,-53.94137
1892.4,-53.944927
1892.5,-53.943382
1892.6,-53.974421
1892.7,-54.03516
1892.8,-54.412806
1892.9,-54.786107
1893,-55.176027
1893.1,-55.583209
1893.2,-56.008549
1893.3,-56.439523
1893.4,-56.865114
1893.5,-57.27437
1893.6,-57.670517
1893.7,-58.043922
1893.8,-58.353173
1893.9,-58.655845
1894,-58.954322
1894.1,-59.247749
1894.2,-59.541835
1894.3,-59.836057
1894.4,-60.12074
1894.5,-60.39405
1894.6,-60.644673
1894.7,-60.864368
1894.8,-60.692847
1894.9,-60.538682
1895,-60.401059
1895.1,-60.270013
1895.2,-60.144128
1895.3,-60.03156
1895.4,-59.932635
1895.5,-59.834664
1895.6,-59.743375
1895.7,-59.660328
1895.8,-59.48772
1895.9,-59.317862
1896,-59.160112
1896.1,-59.01721
1896.2,-58.884525
1896.3,-58.758595
1896.4,-58.648571
1896.5,-58.550863
1896.6,-58.458713
1896.7,-58.40301
1896.8,-58.799867
1896.9,-59.190889
1897,-59.567642
1897.1,-59.923338
1897.2,-60.279012
1897.3,-60.620284
1897.4,-60.931479
1897.5,-61.226988
1897.6,-61.49359
1897.7,-61.734014
1897.8,-62.05109
1897.9,-62.362524
1898,-62.658137
1898.1,-62.942726
1898.2,-63.212666
1898.3,-63.47583
1898.4,-63.707675
1898.5,-63.914706
1898.6,-64.096585
1898.7,-64.247325
1898.8,-64.198314
1898.9,-64.163509
1899,-64.141016
1899.1,-64.121938
1899.2,-64.085951
1899.3,-64.042551
1899.4,-64.000404
1899.5,-63.9694
1899.6,-63.937134
1899.7,-63.8909
1899.8,-63.465697
1899.9,-63.080335
1900,-62.715143
1900.1,-62.357162
1900.2,-62.057293
1900.3,-61.764348
1900.4,-61.47458
1900.5,-61.230644
1900.6,-60.99537
1900.7,-60.773561
1900.8,-60.861964
1900.9,-60.96132
1901,-61.041124
1901.1,-61.105108
1901.2,-61.162784
1901.3,-61.247645
1901.4,-61.333345
1901.5,-61.41108
1901.6,-61.474932
1901.7,-61.542992
1901.8,-61.921871
1901.9,-62.293184
1902,-62.640225
1902.1,-62.980089
1902.2,-63.301667
1902.3,-63.606062
1902.4,-63.883538
1902.5,-64.142886
1902.6,-64.379036
1902.7,-64.582377
1902.8,-64.732442
1902.9,-64.865551
1903,-64.978903
1903.1,-65.082355
1903.2,-65.173081
1903.3,-65.265381
1903.4,-65.347637
1903.5,-65.429375
1903.6,-65.511371
1903.7,-65.56749
1903.8,-65.244715
1903.9,-64.951628
1904,-64.688127
1904.1,-64.446436
1904.2,-64.223228
1904.3,-64.017079
1904.4,-63.833075
1904.5,-63.656733
1904.6,-63.495908
1904.7,-63.338978
1904.8,-63.020878
1904.9,-62.721122
1905,-62.436138
1905.1,-62.163901
1905.2,-61.903535
1905.3,-61.648805
1905.4,-61.409214
1905.5,-61.178153
1905.6,-60.961659
1905.7,-60.779055
1905.8,-61.101641
1905.9,-61.417022
1906,-61.714467
1906.1,-61.999753
1906.2,-62.283898
1906.3,-62.54704
1906.4,-62.79162
1906.5,-63.005526
1906.6,-63.191009
1906.7,-63.363941
1906.8,-63.64812
1906.9,-63.921131
1907,-64.185276
1907.1,-64.437989
1907.2,-64.664776
1907.3,-64.850015
1907.4,-65.011087
1907.5,-65.1713
1907.6,-65.333198
1907.7,-65.481715
1907.8,-65.48734
1907.9,-65.490818
1908,-65.495831
1908.1,-65.485285
1908.2,-65.467045
1908.3,-65.44465
1908.4,-65.448053
1908.5,-65.450051
1908.6,-65.432935
1908.7,-65.408197
1908.8,-64.909508
1908.9,-64.414145
1909,-63.991064
1909.1,-63.604
1909.2,-63.229332
1909.3,-62.862194
1909.4,-62.539683
1909.5,-62.241158
1909.6,-61.963584
1909.7,-61.705487
1909.8,-61.641333
1909.9,-61.579701
1910,-61.521838
1910.1,-61.473234
1910.2,-61.431334
1910.3,-61.396727
1910.4,-61.36591
1910.5,-61.339065
1910.6,-61.303477
1910.7,-61.290988
1910.8,-61.692868
1910.9,-62.066748
1911,-62.406241
1911.1,-62.721619
1911.2,-63.020061
1911.3,-63.299307
1911.4,-63.552298
1911.5,-63.791841
1911.6,-64.01066
1911.7,-64.206474
1911.8,-64.39225
1911.9,-64.563485
1912,-64.726842
1912.1,-64.872242
1912.2,-65.01999
1912.3,-65.148246
1912.4,-65.274679
1912.5,-65.383089
1912.6,-65.48956
1912.7,-65.571051
1912.8,-65.381783
1912.9,-65.200883
1913,-65.031947
1913.1,-64.869641
1913.2,-64.721911
1913.3,-64.590167
1913.4,-64.467304
1913.5,-64.348693
1913.6,-64.241109
1913.7,-64.114074
1913.8,-63.597414
1913.9,-63.105756
1914,-62.664071
1914.1,-62.261527
1914.2,-61.890143
1914.3,-61.540634
1914.4,-61.202621
1914.5,-60.869626
1914.6,-60.535295
1914.7,-60.236901
1914.8,-60.427557
1914.9,-60.631304
1915,-60.828877
1915.1,-61.024807
1915.2,-61.192715
1915.3,-61.33768
1915.4,-61.464138
1915.5,-61.606553
1915.6,-61.751557
1915.7,-61.909001
1915.8,-62.251812
1915.9,-62.557709
1916,-62.853395
1916.1,-63.140242
1916.2,-63.418262
1916.3,-63.670681
1916.4,-63.901874
1916.5,-64.107179
1916.6,-64.298098
1916.7,-64.49154
1916.8,-64.640678
1916.9,-64.762544
1917,-64.898331
1917.1,-65.025297
1917.2,-65.130322
1917.3,-65.216867
1917.4,-65.310563
1917.5,-65.405109
1917.6,-65.496652
1917.7,-65.534825
1917.8,-65.155131
1917.9,-64.79292
1918,-64.4828
1918.1,-64.202733
1918.2,-63.946527
1918.3,-63.712559
1918.4,-63.494354
1918.5,-63.29032
1918.6,-63.098935
1918.7,-62.902309
1918.8,-62.481561
1918.9,-62.078958
1919,-61.694812
1919.1,-61.326571
1919.2,-60.981643
1919.3,-60.647019
1919.4,-60.329381
1919.5,-60.024969
1919.6,-59.739476
1919.7,-59.49347
1919.8,-59.842102
1919.9,-60.184477
1920,-60.510742
1920.1,-60.825275
1920.2,-61.131211
1920.3,-61.425524
1920.4,-61.699848
1920.5,-61.958319
1920.6,-62.205581
1920.7,-62.44662
1920.8,-62.747542
1920.9,-63.025619
1921,-63.287652
1921.1,-63.529319
1921.2,-63.756349
1921.3,-63.974228
1921.4,-64.175957
1921.5,-64.364322
1921.6,-64.534933
1921.7,-64.690139
1921.8,-64.816907
1921.9,-64.929346
1922,-65.030635
1922.1,-65.122481
1922.2,-65.203814
1922.3,-65.280117
1922.4,-65.342881
1922.5,-65.404027
1922.6,-65.466145
1922.7,-65.500718
1922.8,-65.039789
1922.9,-64.611906
1923,-64.23389
1923.1,-63.875905
1923.2,-63.543159
1923.3,-63.222126
1923.4,-62.912297
1923.5,-62.615631
1923.6,-62.352898
1923.7,-62.114623
1923.8,-61.771445
1923.9,-61.44902
1924,-61.130536
1924.1,-60.81115
1924.2,-60.503688
1924.3,-60.222295
1924.4,-59.964761
1924.5,-59.717633
1924.6,-59.468712
1924.7,-59.267701
1924.8,-59.681616
1924.9,-60.072184
1925,-60.458999
1925.1,-60.848752
1925.2,-61.204916
1925.3,-61.530163
1925.4,-61.860203
1925.5,-62.160133
1925.6,-62.430963
1925.7,-62.712562
1925.8,-62.990506
1925.9,-63.235801
1926,-63.451717
1926.1,-63.670586
1926.2,-63.887528
1926.3,-64.089552
1926.4,-64.2621
1926.5,-64.413213
1926.6,-64.55254
1926.7,-64.693426
1926.8,-64.862382
1926.9,-65.031389
1927,-65.186389
1927.1,-65.324147
1927.2,-65.444368
1927.3,-65.554483
1927.4,-65.650372
1927.5,-65.726085
1927.6,-65.801947
1927.7,-65.839684
1927.8,-65.433806
1927.9,-65.065975
1928,-64.738219
1928.1,-64.435521
1928.2,-64.159023
1928.3,-63.902632
1928.4,-63.676031
1928.5,-63.463236
1928.6,-63.258257
1928.7,-63.047264
1928.8,-62.54127
1928.9,-62.054621
1929,-61.600011
1929.1,-61.171405
1929.2,-60.765707
1929.3,-60.37464
1929.4,-59.999457
1929.5,-59.631953
1929.6,-59.280447
1929.7,-58.9856
1929.8,-59.36389
1929.9,-59.730235
1930,-60.085969
1930.1,-60.424532
1930.2,-60.748387
1930.3,-61.043729
1930.4,-61.315377
1930.5,-61.573739
1930.6,-61.808845
1930.7,-62.03979
1930.8,-62.387799
1930.9,-62.721918
1931,-63.037351
1931.1,-63.336701
1931.2,-63.629387
1931.3,-63.905868
1931.4,-64.154947
1931.5,-64.374237
1931.6,-64.56712
1931.7,-64.738831
1931.8,-64.882992
1931.9,-65.037614
1932,-65.186376
1932.1,-65.326928
1932.2,-65.463178
1932.3,-65.569025
1932.4,-65.650171
1932.5,-65.734902
1932.6,-65.821105
1932.7,-65.915666
1932.8,-66.012752
1932.9,-66.101333
1933,-66.178536
1933.1,-66.238855
1933.2,-66.284352
1933.3,-66.351235
1933.4,-66.422248
1933.5,-66.466254
1933.6,-66.511852
1933.7,-66.543729
1933.8,-66.261765
1933.9,-65.997283
1934,-65.776042
1934.1,-65.56245
1934.2,-65.352952
1934.3,-65.168958
1934.4,-65.018935
1934.5,-64.877788
1934.6,-64.733992
1934.7,-64.539086
1934.8,-63.7347
1934.9,-62.996082
1935,-62.322058
1935.1,-61.6913
1935.2,-61.088241
1935.3,-60.508199
1935.4,-59.945687
1935.5,-59.394714
1935.6,-58.851258
1935.7,-58.362054
1935.8,-58.61232
1935.9,-58.856867
1936,-59.086236
1936.1,-59.307392
1936.2,-59.522819
1936.3,-59.729247
1936.4,-59.936811
1936.5,-60.134921
1936.6,-60.327796
1936.7,-60.528924
1936.8,-60.974943
1936.9,-61.401581
1937,-61.813125
1937.1,-62.196625
1937.2,-62.561176
1937.3,-62.904386
1937.4,-63.221711
1937.5,-63.516472
1937.6,-63.791128
1937.7,-64.052808
1937.8,-64.312268
1937.9,-64.552311
1938,-64.774184
1938.1,-64.97802
1938.2,-65.164645
1938.3,-65.330498
1938.4,-65.483337
1938.5,-65.621808
1938.6,-65.745412
1938.7,-65.871095
1938.8,-66.109468
1938.9,-66.33566
1939,-66.544516
1939.1,-66.745815
1939.2,-66.937695
1939.3,-67.118058
1939.4,-67.291468
1939.5,-67.451006
1939.6,-67.59652
1939.7,-67.728223
1939.8,-67.883199
1939.9,-68.009004
1940,-68.127333
1940.1,-68.249706
1940.2,-68.368107
1940.3,-68.491848
1940.4,-68.600519
1940.5,-68.695939
1940.6,-68.77035
1940.7,-68.822419
1940.8,-68.755464
1940.9,-68.698532
1941,-68.658873
1941.1,-68.62548
1941.2,-68.6003
1941.3,-68.575318
1941.4,-68.552522
1941.5,-68.529497
1941.6,-68.494427
1941.7,-68.468058
1941.8,-68.407806
1941.9,-68.335519
1942,-68.264383
1942.1,-68.226026
1942.2,-68.183285
1942.3,-68.135653
1942.4,-68.109791
1942.5,-68.089181
1942.6,-68.053331
1942.7,-68.019662
1942.8,-68.028123
1942.9,-68.05138
1943,-68.061613
1943.1,-68.067954
1943.2,-68.052974
1943.3,-68.045599
1943.4,-68.041865
1943.5,-68.054256
1943.6,-68.071668
1943.7,-68.100678
1943.8,-68.23028
1943.9,-68.345806
1944,-68.447069
1944.1,-68.536237
1944.2,-68.610726
1944.3,-68.676681
1944.4,-68.730064
1944.5,-68.789572
1944.6,-68.850046
1944.7,-68.913805
1944.8,-69.054657
1944.9,-69.195824
1945,-69.323739
1945.1,-69.448597
1945.2,-69.562557
1945.3,-69.668866
1945.4,-69.767632
1945.5,-69.852143
1945.6,-69.934416
1945.7,-70.003381
1945.8,-69.922816
1945.9,-69.843523
1946,-69.775408
1946.1,-69.708021
1946.2,-69.657277
1946.3,-69.613958
1946.4,-69.576021
1946.5,-69.540833
1946.6,-69.509421
1946.7,-69.478499
1946.8,-69.371182
1946.9,-69.278266
1947,-69.182493
1947.1,-69.08841
1947.2,-68.998992
1947.3,-68.905069
1947.4,-68.818451
1947.5,-68.739488
1947.6,-68.670382
1947.7,-68.612044
1947.8,-68.585199
1947.9,-68.56128
1948,-68.54737
1948.1,-68.53044
1948.2,-68.515811
1948.3,-68.487739
1948.4,-68.439599
1948.5,-68.393052
1948.6,-68.360382
1948.7,-68.343233
1948.8,-68.361358
1948.9,-68.377342
1949,-68.382983
1949.1,-68.365266
1949.2,-68.336151
1949.3,-68.325341
1949.4,-68.323885
1949.5,-68.321327
1949.6,-68.315541
1949.7,-68.316871
1949.8,-68.455952
1949.9,-68.591919
1950,-68.732117
1950.1,-68.850533
1950.2,-68.943122
1950.3,-69.055995
1950.4,-69.144761
1950.5,-69.207599
1950.6,-69.290572
1950.7,-69.361704
1950.8,-69.415897
1950.9,-69.488482
1951,-69.565748
1951.1,-69.628579
1951.2,-69.667169
1951.3,-69.698957
1951.4,-69.741647
1951.5,-69.797098
1951.6,-69.849632
1951.7,-69.883772
1951.8,-69.721971
1951.9,-69.567188
1952,-69.421285
1952.1,-69.289937
1952.2,-69.181598
1952.3,-69.092357
1952.4,-69.016879
1952.5,-68.951586
1952.6,-68.884276
1952.7,-68.812154
1952.8,-68.651531
1952.9,-68.502515
1953,-68.364381
1953.1,-68.226134
1953.2,-68.08793
1953.3,-67.955647
1953.4,-67.81932
1953.5,-67.695759
1953.6,-67.575137
1953.7,-67.469816
1953.8,-67.361119
1953.9,-67.25918
1954,-67.159815
1954.1,-67.062511
1954.2,-66.96812
1954.3,-66.879809
1954.4,-66.792213
1954.5,-66.701722
1954.6,-66.607202
1954.7,-66.466041
1954.8,-65.841647
1954.9,-65.240802
1955,-64.67385
1955.1,-64.132388
1955.2,-63.599209
1955.3,-63.074287
1955.4,-62.548756
1955.5,-62.023861
1955.6,-61.484986
1955.7,-60.924997
1955.8,-60.11657
1955.9,-59.292961
1956,-58.423274
1956.1,-57.496694
1956.2,-56.485413
1956.3,-55.356138
1956.4,-54.051526
1956.5,-52.52539
1956.6,-50.67455
1956.7,-48.442262
1956.8,-46.25746
1956.9,-43.224489
1957,-38.750266
1957.1,-31.261464
1957.2,-16.639793
1957.3,7.7080888
1957.4,25.891758
1957.5,31.073248
1957.6,28.572116
1957.7,22.577043
1957.8,15.264934
1957.9,7.6617963
1958,0.12576544
1958.1,-7.1895697
1958.2,-14.21301
1958.3,-20.911268
1958.4,-27.234361
1958.5,-33.041193
1958.6,-38.218959
1958.7,-42.709695
1958.8,-46.439039
1958.9,-49.436588
1959,-51.816035
1959.1,-53.645976
1959.2,-55.006228
1959.3,-56.00631
1959.4,-56.745763
1959.5,-57.260031
1959.6,-57.593291
1959.7,-57.779865
1959.8,-57.869517
1959.9,-57.89444
1960,-57.87419
1960.1,-57.813279
1960.2,-57.716013
1960.3,-57.589521
1960.4,-57.442998
1960.5,-57.282819
1960.6,-57.10778
1960.7,-56.907009
1960.8,-56.417866
1960.9,-55.979969
1961,-55.586754
1961.1,-55.228062
1961.2,-54.896001
1961.3,-54.585191
1961.4,-54.292809
1961.5,-54.01422
1961.6,-53.752863
1961.7,-53.44827
1961.8,-52.559386
1961.9,-51.725324
1962,-50.92904
1962.1,-50.154848
1962.2,-49.392234
1962.3,-48.630526
1962.4,-47.868846
1962.5,-47.088957
1962.6,-46.282879
1962.7,-45.503662
1962.8,-45.412603
1962.9,-45.302719
1963,-45.196181
1963.1,-45.104824
1963.2,-45.028691
1963.3,-44.972393
1963.4,-44.938951
1963.5,-44.926603
1963.6,-44.945052
1963.7,-45.004752
1963.8,-45.339221
1963.9,-45.720467
1964,-46.151489
1964.1,-46.624265
1964.2,-47.153639
1964.3,-47.723631
1964.4,-48.333467
1964.5,-48.986005
1964.6,-49.673049
1964.7,-50.391725
1964.8,-51.142374
1964.9,-51.891533
1965,-52.626574
1965.1,-53.330556
1965.2,-53.99937
1965.3,-54.628197
1965.4,-55.242297
1965.5,-55.830448
1965.6,-56.388535
1965.7,-56.922494
1965.8,-57.529748
1965.9,-58.070142
1966,-58.565853
1966.1,-59.024497
1966.2,-59.448257
1966.3,-59.830388
1966.4,-60.185842
1966.5,-60.519786
1966.6,-60.841171
1966.7,-61.121784
1966.8,-61.40096
1966.9,-61.670277
1967,-61.925141
1967.1,-62.134224
1967.2,-62.351083
1967.3,-62.54581
1967.4,-62.71051
1967.5,-62.878713
1967.6,-63.052882
1967.7,-63.195145
1967.8,-63.180962
1967.9,-63.168637
1968,-63.179231
1968.1,-63.204082
1968.2,-63.231459
1968.3,-63.2602
1968.4,-63.288906
1968.5,-63.306026
1968.6,-63.330434
1968.7,-63.350144
1968.8,-63.339701
1968.9,-63.342468
1969,-63.359659
1969.1,-63.38631
1969.2,-63.416384
1969.3,-63.440269
1969.4,-63.468034
1969.5,-63.491255
1969.6,-63.513612
1969.7,-63.539673
1969.8,-63.591411
1969.9,-63.633503
1970,-63.678841
1970.1,-63.722271
1970.2,-63.768048
1970.3,-63.816283
1970.4,-63.870298
1970.5,-63.924648
1970.6,-63.98227
1970.7,-64.053273
1970.8,-64.240873
1970.9,-64.414058
1971,-64.581156
1971.1,-64.733896
1971.2,-64.878326
1971.3,-65.020692
1971.4,-65.154383
1971.5,-65.274718
1971.6,-65.380531
1971.7,-65.485141
1971.8,-65.632217
1971.9,-65.770538
1972,-65.904205
1972.1,-66.024053
1972.2,-66.138996
1972.3,-66.252807
1972.4,-66.359544
1972.5,-66.472001
1972.6,-66.58747
1972.7,-66.690075
1972.8,-66.639738
1972.9,-66.593151
1973,-66.55399
1973.1,-66.516606
1973.2,-66.466879
1973.3,-66.423475
1973.4,-66.396579
1973.5,-66.381542
1973.6,-66.379205
1973.7,-66.381958
1973.8,-66.330174
1973.9,-66.266451
1974,-66.1968
1974.1,-66.143741
1974.2,-66.111206
1974.3,-66.091849
1974.4,-66.074203
1974.5,-66.068153
1974.6,-66.060358
1974.7,-66.055312
1974.8,-66.070943
1974.9,-66.064051
1975,-66.059604
1975.1,-66.076112
1975.2,-66.084215
1975.3,-66.083475
1975.4,-66.109717
1975.5,-66.127908
1975.6,-66.120676
1975.7,-66.155879
1975.8,-66.238672
1975.9,-66.296714
1976,-66.35367
1976.1,-66.423272
1976.2,-66.495216
1976.3,-66.550617
1976.4,-66.589662
1976.5,-66.621393
1976.6,-66.660202
1976.7,-66.725478
1976.8,-66.95393
1976.9,-67.162185
1977,-67.350543
1977.1,-67.516861
1977.2,-67.662153
1977.3,-67.787939
1977.4,-67.901867
1977.5,-68.010804
1977.6,-68.112278
1977.7,-68.207855
1977.8,-68.206754
1977.9,-68.218055
1978,-68.229562
1978.1,-68.247202
1978.2,-68.259856
1978.3,-68.275894
1978.4,-68.29236
1978.5,-68.312828
1978.6,-68.323532
1978.7,-68.322036
1978.8,-68.190904
1978.9,-68.067871
1979,-67.951396
1979.1,-67.849973
1979.2,-67.755505
1979.3,-67.67435
1979.4,-67.596718
1979.5,-67.530821
1979.6,-67.470199
1979.7,-67.408312
1979.8,-67.295347
1979.9,-67.200132
1980,-67.115121
1980.1,-67.038354
1980.2,-66.979482
1980.3,-66.920868
1980.4,-66.868147
1980.5,-66.816726
1980.6,-66.768207
1980.7,-66.72196
1980.8,-66.691787
1980.9,-66.645319
1981,-66.59464
1981.1,-66.542166
1981.2,-66.481939
1981.3,-66.435655
1981.4,-66.398277
1981.5,-66.37385
1981.6,-66.358348
1981.7,-66.294051
1981.8,-65.761216
1981.9,-65.250784
1982,-64.763137
1982.1,-64.306416
1982.2,-63.885625
1982.3,-63.503819
1982.4,-63.138332
1982.5,-62.785054
1982.6,-62.423809
1982.7,-62.031686
1982.8,-61.322097
1982.9,-60.630157
1983,-59.96609
1983.1,-59.317123
1983.2,-58.66159
1983.3,-57.979099
1983.4,-57.259067
1983.5,-56.529873
1983.6,-55.750334
1983.7,-54.975612
1983.8,-54.875272
1983.9,-54.71377
1984,-54.482327
1984.1,-54.214905
1984.2,-53.901801
1984.3,-53.52946
1984.4,-53.084851
1984.5,-52.590079
1984.6,-52.050633
1984.7,-51.448745
1984.8,-50.835187
1984.9,-50.12315
1985,-49.294153
1985.1,-48.330647
1985.2,-47.19168
1985.3,-45.814025
1985.4,-44.07689
1985.5,-41.766147
1985.6,-38.460187
1985.7,-33.248417
1985.8,-24.058024
1985.9,-7.4478601
1986,12.425018
1986.1,23.733425
1986.2,25.984304
1986.3,22.871522
1986.4,17.073492
1986.5,10.116774
1986.6,2.7622914
1986.7,-4.6489279
1986.8,-11.99699
1986.9,-19.155474
1987,-26.075835
1987.1,-32.65475
1987.2,-38.77635
1987.3,-44.278092
1987.4,-49.051673
1987.5,-53.05782
1987.6,-56.329749
1987.7,-58.965135
1987.8,-61.195973
1987.9,-62.933408
1988,-64.26552
1988.1,-65.275256
1988.2,-66.028482
1988.3,-66.578972
1988.4,-66.978547
1988.5,-67.246146
1988.6,-67.420118
1988.7,-67.519439
1988.8,-67.458295
1988.9,-67.369827
1989,-67.26457
1989.1,-67.150129
1989.2,-67.020329
1989.3,-66.887273
1989.4,-66.754101
1989.5,-66.63373
1989.6,-66.531723
1989.7,-66.427935
1989.8,-66.217691
1989.9,-66.033049
1990,-65.873038
1990.1,-65.723635
1990.2,-65.587449
1990.3,-65.450046
1990.4,-65.322529
1990.5,-65.219068
1990.6,-65.137379
1990.7,-65.071834
1990.8,-64.968499
1990.9,-64.870612
1991,-64.765102
1991.1,-64.661448
1991.2,-64.566379
1991.3,-64.487832
1991.4,-64.424756
1991.5,-64.390241
1991.6,-64.365467
1991.7,-64.327283
1991.8,-64.29102
1991.9,-64.286261
1992,-64.275738
1992.1,-64.252101
1992.2,-64.25805
1992.3,-64.251319
1992.4,-64.231889
1992.5,-64.232602
1992.6,-64.241615
1992.7,-64.195927
1992.8,-63.722605
1992.9,-63.280662
1993,-62.904429
1993.1,-62.569788
1993.2,-62.249978
1993.3,-61.948646
1993.4,-61.654961
1993.5,-61.377481
1993.6,-61.115893
1993.7,-60.834585
1993.8,-60.192264
1993.9,-59.590911
1994,-59.01518
1994.1,-58.464046
1994.2,-57.929156
1994.3,-57.410365
1994.4,-56.893085
1994.5,-56.385127
1994.6,-55.865832
1994.7,-55.408815
1994.8,-55.681354
1994.9,-55.940288
1995,-56.181546
1995.1,-56.409244
1995.2,-56.634982
1995.3,-56.847171
1995.4,-57.056114
1995.5,-57.260618
1995.6,-57.464043
1995.7,-57.675819
1995.8,-57.990558
1995.9,-58.30035
1996,-58.594412
1996.1,-58.880275
1996.2,-59.153372
1996.3,-59.417278
1996.4,-59.664593
1996.5,-59.901092
1996.6,-60.125967
1996.7,-60.342786
1996.8,-60.583048
1996.9,-60.807062
1997,-61.01859
1997.1,-61.221653
1997.2,-61.411173
1997.3,-61.594878
1997.4,-61.779189
1997.5,-61.957001
1997.6,-62.132649
1997.7,-62.32196
1997.8,-62.58129
1997.9,-62.824877
1998,-63.052776
1998.1,-63.260442
1998.2,-63.444875
1998.3,-63.61279
1998.4,-63.765979
1998.5,-63.920528
1998.6,-64.083121
1998.7,-64.26596
1998.8,-64.564267
1998.9,-64.833942
1999,-65.062359
1999.1,-65.275692
1999.2,-65.485477
1999.3,-65.694651
1999.4,-65.900259
1999.5,-66.087981
1999.6,-66.26478
1999.7,-66.411773
1999.8,-66.427872
1999.9,-66.436791
2000,-66.467259
2000.1,-66.508073
2000.2,-66.53608
2000.3,-66.56504
2000.4,-66.611308
2000.5,-66.642268
2000.6,-66.668802
2000.7,-66.707605
2000.8,-66.601356
2000.9,-66.487501
2001,-66.390675
2001.1,-66.3267
2001.2,-66.271697
2001.3,-66.220707
2001.4,-66.157924
2001.5,-66.101412
2001.6,-66.05828
2001.7,-66.034084
2001.8,-66.02569
2001.9,-66.028466
2002,-66.031265
2002.1,-66.026444
2002.2,-66.019308
2002.3,-66.013695
2002.4,-65.999769
2002.5,-65.990196
2002.6,-65.975747
2002.7,-65.963166
2002.8,-65.909182
2002.9,-65.866065
2003,-65.838586
2003.1,-65.816938
2003.2,-65.799537
2003.3,-65.786919
2003.4,-65.785115
2003.5,-65.78148
2003.6,-65.786933
2003.7,-65.775934
2003.8,-65.718611
2003.9,-65.662866
2004,-65.617438
2004.1,-65.573979
2004.2,-65.531952
2004.3,-65.496601
2004.4,-65.463249
2004.5,-65.438715
2004.6,-65.406596
2004.7,-65.293052
2004.8,-64.454509
2004.9,-63.670283
2005,-62.937585
2005.1,-62.260409
2005.2,-61.613549
2005.3,-61.001462
2005.4,-60.409867
2005.5,-59.832929
2005.6,-59.265908
2005.7,-58.742539
2005.8,-58.551993
2005.9,-58.349575
2006,-58.134001
2006.1,-57.915337
2006.2,-57.697979
2006.3,-57.47755
2006.4,-57.255329
2006.5,-57.03235
2006.6,-56.792585
2006.7,-56.59765
2006.8,-56.926284
2006.9,-57.237513
2007,-57.554551
2007.1,-57.868773
2007.2,-58.18585
2007.3,-58.496731
2007.4,-58.787426
2007.5,-59.046254
2007.6,-59.293456
2007.7,-59.546702
2007.8,-59.762756
2007.9,-59.971357
2008,-60.17259
2008.1,-60.359787
2008.2,-60.530912
2008.3,-60.713769
2008.4,-60.901632
2008.5,-61.073697
2008.6,-61.233545
2008.7,-61.421688
2008.8,-61.714494
2008.9,-61.984563
2009,-62.26478
2009.1,-62.520386
2009.2,-62.747716
2009.3,-62.978365
2009.4,-63.206881
2009.5,-63.42655
2009.6,-63.617758
2009.7,-63.793941
2009.8,-64.033068
2009.9,-64.281896
2010,-64.524402
2010.1,-64.751425
2010.2,-64.959572
2010.3,-65.146473
2010.4,-65.314673
2010.5,-65.458422
2010.6,-65.595632
2010.7,-65.722501
2010.8,-65.768792
2010.9,-65.8267
2011,-65.893192
2011.1,-65.956626
2011.2,-66.02127
2011.3,-66.093838
2011.4,-66.164045
2011.5,-66.229056
2011.6,-66.289918
2011.7,-66.338214
2011.8,-66.277632
2011.9,-66.217834
2012,-66.164476
2012.1,-66.126354
2012.2,-66.091289
2012.3,-66.062572
2012.4,-66.036718
2012.5,-66.015251
2012.6,-65.997779
2012.7,-65.99303
2012.8,-66.000599
2012.9,-66.017529
2013,-66.036892
2013.1,-66.057809
2013.2,-66.076067
2013.3,-66.099792
2013.4,-66.127887
2013.5,-66.162923
2013.6,-66.196032
2013.7,-66.235415
2013.8,-66.343149
2013.9,-66.442683
2014,-66.530981
2014.1,-66.615402
2014.2,-66.689065
2014.3,-66.745279
2014.4,-66.795808
2014.5,-66.834534
2014.6,-66.86895
2014.7,-66.933589
2014.8,-67.128138
2014.9,-67.314027
2015,-67.495051
2015.1,-67.657922
2015.2,-67.797344
2015.3,-67.9089
2015.4,-68.008198
2015.5,-68.112942
2015.6,-68.232299
2015.7,-68.334287
2015.8,-68.333322
2015.9,-68.318883
2016,-68.293271
2016.1,-68.269327
2016.2,-68.253504
2016.3,-68.242631
2016.4,-68.23725
2016.5,-68.25858
2016.6,-68.283817
2016.7,-68.280673
2016.8,-68.147998
2016.9,-68.049345
2017,-67.958095
2017.1,-67.860285
2017.2,-67.798415
2017.3,-67.728705
2017.4,-67.656872
2017.5,-67.611632
2017.6,-67.571297
2017.7,-67.533641
2017.8,-67.479419
2017.9,-67.430021
2018,-67.405862
2018.1,-67.394965
2018.2,-67.383094
2018.3,-67.357487
2018.4,-67.333986
2018.5,-67.29562
2018.6,-67.262259
2018.7,-67.233405
2018.8,-67.237962
2018.9,-67.250872
2019,-67.265459
2019.1,-67.280576
2019.2,-67.288544
2019.3,-67.292786
2019.4,-67.29172
2019.5,-67.285758
2019.6,-67.26882
2019.7,-67.26818
2019.8,-67.377153
2019.9,-67.474232
2020,-67.562434
2020.1,-67.644785
2020.2,-67.721663
2020.3,-67.791919
2020.4,-67.858124
2020.5,-67.920766
2020.6,-67.986298
2020.7,-68.053779
2020.8,-68.219462
2020.9,-68.3745
2021,-68.517699
2021.1,-68.645849
2021.2,-68.769737
2021.3,-68.876885
2021.4,-68.976664
2021.5,-69.066982
2021.6,-69.14983
2021.7,-69.203808
2021.8,-69.084518
2021.9,-68.971063
2022,-68.874887
2022.1,-68.779429
2022.2,-68.696376
2022.3,-68.624384
2022.4,-68.56345
2022.5,-68.513936
2022.6,-68.472522
2022.7,-68.431404
2022.8,-68.297525
2022.9,-68.172989
2023,-68.057775
2023.1,-67.94557
2023.2,-67.82258
2023.3,-67.703486
2023.4,-67.590292
2023.5,-67.502593
2023.6,-67.432896
2023.7,-67.371911
2023.8,-67.306088
2023.9,-67.223984
2024,-67.129807
2024.1,-67.034809
2024.2,-66.963553
2024.3,-66.904541
2024.4,-66.855497
2024.5,-66.806738
2024.6,-66.753159
2024.7,-66.662806
2024.8,-66.327575
2024.9,-65.997128
2025,-65.685657
2025.1,-65.407009
2025.2,-65.145817
2025.3,-64.863409
2025.4,-64.622747
2025.5,-64.375826
2025.6,-64.126345
2025.7,-63.82518
2025.8,-63.003455
2025.9,-62.195582
2026,-61.410979
2026.1,-60.652265
2026.2,-59.907875
2026.3,-59.144983
2026.4,-58.350423
2026.5,-57.511219
2026.6,-56.625764
2026.7,-55.747121
2026.8,-55.33992
2026.9,-54.836135
2027,-54.229342
2027.1,-53.504779
2027.2,-52.639367
2027.3,-51.618358
2027.4,-50.397055
2027.5,-48.916616
2027.6,-47.090934
2027.7,-44.792494
2027.8,-41.938398
2027.9,-37.681631
2028,-30.518665
2028.1,-16.721557
2028.2,5.8802159
2028.3,23.530159
2028.4,29.199367
2028.5,27.325338
2028.6,21.774229
2028.7,14.728305
2028.8,7.2042773
2028.9,-0.36331343
2029,-7.7963849
2029.1,-15.024502
2029.2,-22.001654
2029.3,-28.660126
2029.4,-34.890649
2029.5,-40.545121
2029.6,-45.481263
2029.7,-49.632611
2029.8,-52.992261
2029.9,-55.679294
2030,-57.766294
2030.1,-59.365261
2030.2,-60.56555
2030.3,-61.446924
2030.4,-62.066771
2030.5,-62.491661
2030.6,-62.770544
2030.7,-62.932024
2030.8,-63.023752
2030.9,-63.036994
2031,-62.995641
2031.1,-62.917242
2031.2,-62.815349
2031.3,-62.714809
2031.4,-62.608184
2031.5,-62.502282
2031.6,-62.396881
2031.7,-62.22983
2031.8,-61.619146
2031.9,-61.045488
2032,-60.525702
2032.1,-60.065039
2032.2,-59.665964
2032.3,-59.310421
2032.4,-58.976625
2032.5,-58.6577
2032.6,-58.3521
2032.7,-58.005667
2032.8,-57.272113
2032.9,-56.589497
2033,-55.944232
2033.1,-55.342251
2033.2,-54.777466
2033.3,-54.253492
2033.4,-53.73153
2033.5,-53.214319
2033.6,-52.72817
2033.7,-52.351599
2033.8,-52.773615
2033.9,-53.207877
2034,-53.613746
2034.1,-53.997984
2034.2,-54.388891
2034.3,-54.77631
2034.4,-55.148393
2034.5,-55.497388
2034.6,-55.828447
2034.7,-56.174008
2034.8,-56.608582
2034.9,-57.032892
2035,-57.43035
2035.1,-57.803592
2035.2,-58.144197
2035.3,-58.460781
2035.4,-58.763037
2035.5,-59.058087
2035.6,-59.350678
2035.7,-59.642095
2035.8,-59.989539
2035.9,-60.318727
2036,-60.627404
2036.1,-60.910763
2036.2,-61.174043
2036.3,-61.408882
2036.4,-61.626336
2036.5,-61.832045
2036.6,-62.016936
2036.7,-62.202548
2036.8,-62.467337
2036.9,-62.723443
2037,-62.959906
2037.1,-63.183768
2037.2,-63.398005
2037.3,-63.603491
2037.4,-63.800768
2037.5,-63.983155
2037.6,-64.155672
2037.7,-64.313492
2037.8,-64.436229
2037.9,-64.554391
2038,-64.664808
2038.1,-64.770402
2038.2,-64.86239
2038.3,-64.958567
2038.4,-65.044124
2038.5,-65.129958
2038.6,-65.208863
2038.7,-65.266701
2038.8,-65.222637
2038.9,-65.179528
2039,-65.149651
2039.1,-65.1327
2039.2,-65.129982
2039.3,-65.143399
2039.4,-65.161154
2039.5,-65.187318
2039.6,-65.217753
2039.7,-65.249296
2039.8,-65.275544
2039.9,-65.288167
2040,-65.29236
2040.1,-65.309123
2040.2,-65.334962
2040.3,-65.373456
2040.4,-65.414447
2040.5,-65.46219
2040.6,-65.498724
2040.7,-65.531449
2040.8,-65.619495
2040.9,-65.718669
2041,-65.820764
2041.1,-65.927946
2041.2,-66.028257
2041.3,-66.11855
2041.4,-66.200152
2041.5,-66.269584
2041.6,-66.328542
2041.7,-66.40928
2041.8,-66.587303
2041.9,-66.746562
2042,-66.882039
2042.1,-67.023537
2042.2,-67.14384
2042.3,-67.261593
2042.4,-67.385788
2042.5,-67.493542
2042.6,-67.578201
2042.7,-67.644197
2042.8,-67.642483
2042.9,-67.638138
2043,-67.630918
2043.1,-67.614207
2043.2,-67.597744
2043.3,-67.590024
2043.4,-67.601791
2043.5,-67.628199
2043.6,-67.654093
2043.7,-67.661856
2043.8,-67.584756
2043.9,-67.509879
2044,-67.435795
2044.1,-67.364872
2044.2,-67.302396
2044.3,-67.253012
2044.4,-67.213624
2044.5,-67.185439
2044.6,-67.169127
2044.7,-67.163374
2044.8,-67.172193
2044.9,-67.187655
2045,-67.204748
2045.1,-67.219769
2045.2,-67.230104
2045.3,-67.24348
2045.4,-67.255879
2045.5,-67.26861
2045.6,-67.277094
2045.7,-67.297241
2045.8,-67.399846
2045.9,-67.491026
2046,-67.583228
2046.1,-67.663896
2046.2,-67.73707
2046.3,-67.809259
2046.4,-67.879439
2046.5,-67.946259
2046.6,-68.006861
2046.7,-68.078702
2046.8,-68.228199
2046.9,-68.36428
2047,-68.490186
2047.1,-68.604664
2047.2,-68.711229
2047.3,-68.800587
2047.4,-68.878227
2047.5,-68.937997
2047.6,-68.987517
2047.7,-69.021707
2047.8,-68.934032
2047.9,-68.860604
2048,-68.811364
2048.1,-68.777041
2048.2,-68.75204
2048.3,-68.737016
2048.4,-68.703933
2048.5,-68.66475
2048.6,-68.61874
2048.7,-68.575799
2048.8,-68.482762
2048.9,-68.407128
2049,-68.343193
2049.1,-68.276851
2049.2,-68.197121
2049.3,-68.11869
2049.4,-68.052684
2049.5,-67.996011
2049.6,-67.947967
2049.7,-67.899722
2049.8,-67.870623
2049.9,-67.856452
2050,-67.850386
2050.1,-67.82839
2050.2,-67.795016
2050.3,-67.791889
2050.4,-67.777502
2050.5,-67.751441
2050.6,-67.745448
2050.7,-67.737155
2050.8,-67.793282
2050.9,-67.859535
2051,-67.93789
2051.1,-67.99826
2051.2,-68.038621
2051.3,-68.064365
2051.4,-68.100565
2051.5,-68.150403
2051.6,-68.195245
2051.7,-68.251617
2051.8,-68.395423
2051.9,-68.520487
2052,-68.620991
2052.1,-68.71156
2052.2,-68.801875
2052.3,-68.896993
2052.4,-68.995708
2052.5,-69.09105
2052.6,-69.177028
2052.7,-69.23377
2052.8,-69.170319
2052.9,-69.111879
2053,-69.060151
2053.1,-69.012007
2053.2,-68.959638
2053.3,-68.908261
2053.4,-68.86325
2053.5,-68.816373
2053.6,-68.770459
2053.7,-68.709894
2053.8,-68.557832
2053.9,-68.4218
2054,-68.291409
2054.1,-68.166605
2054.2,-68.05769
2054.3,-67.953826
2054.4,-67.860885
2054.5,-67.779855
2054.6,-67.694149
2054.7,-67.614414
2054.8,-67.542214
2054.9,-67.467824
2055,-67.397366
2055.1,-67.326666
2055.2,-67.264531
2055.3,-67.210312
2055.4,-67.158428
2055.5,-67.105294
2055.6,-67.060323
2055.7,-67.016651
2055.8,-66.99122
2055.9,-66.97061
2056,-66.942778
2056.1,-66.908758
2056.2,-66.864177
2056.3,-66.804268
2056.4,-66.733567
2056.5,-66.663436
2056.6,-66.603464
2056.7,-66.561475
2056.8,-66.649451
2056.9,-66.726226
2057,-66.782403
2057.1,-66.821195
2057.2,-66.838582
2057.3,-66.846107
2057.4,-66.861518
2057.5,-66.884789
2057.6,-66.910183
2057.7,-66.93259
2057.8,-67.037895
2057.9,-67.132117
2058,-67.221721
2058.1,-67.303923
2058.2,-67.368237
2058.3,-67.410664
2058.4,-67.43381
2058.5,-67.480083
2058.6,-67.509899
2058.7,-67.493813
2058.8,-67.343584
2058.9,-67.191386
2059,-67.032885
2059.1,-66.90806
2059.2,-66.796758
2059.3,-66.671044
2059.4,-66.547056
2059.5,-66.43564
2059.6,-66.343748
2059.7,-66.230886
2059.8,-65.99754
2059.9,-65.764459
2060,-65.532092
2060.1,-65.31592
2060.2,-65.120551
2060.3,-64.933572
2060.4,-64.749654
2060.5,-64.568858
2060.6,-64.384554
2060.7,-64.187777
2060.8,-63.98246
2060.9,-63.769064
2061,-63.547913
2061.1,-63.3206
2061.2,-63.095123
2061.3,-62.866324
2061.4,-62.636385
2061.5,-62.401513
2061.6,-62.158675
2061.7,-61.848759
2061.8,-61.187559
2061.9,-60.527752
2062,-59.869548
2062.1,-59.186848
2062.2,-58.472556
2062.3,-57.714608
2062.4,-56.905963
2062.5,-56.019825
2062.6,-55.038961
2062.7,-53.884635
2062.8,-52.187834
2062.9,-50.237622
2063,-47.904639
2063.1,-44.96794
2063.2,-40.958254
2063.3,-34.780668
2063.4,-23.499459
2063.5,-2.0360057
2063.6,20.770685
2063.7,30.450114
2063.8,29.946072
2063.9,24.807627
2064,17.846145
2064.1,10.325053
2064.2,2.7473396
2064.3,-4.6855362
2064.4,-11.889796
2064.5,-18.820707
2064.6,-25.423718
2064.7,-31.641512
2064.8,-37.490902
2064.9,-42.637305
2065,-46.98811
2065.1,-50.534346
2065.2,-53.331471
2065.3,-55.505246
2065.4,-57.159178
2065.5,-58.399308
2065.6,-59.310823
2065.7,-59.944264
2065.8,-60.310667
2065.9,-60.509855
2066,-60.60425
2066.1,-60.621811
2066.2,-60.587176
2066.3,-60.49971
2066.4,-60.374286
2066.5,-60.233292
2066.6,-60.098881
2066.7,-59.961036
2066.8,-59.829506
2066.9,-59.693743
2067,-59.567994
2067.1,-59.426399
2067.2,-59.29192
2067.3,-59.172198
2067.4,-59.041602
2067.5,-58.911493
2067.6,-58.809295
2067.7,-58.622063
2067.8,-57.891792
2067.9,-57.206727
2068,-56.591599
2068.1,-56.048957
2068.2,-55.543612
2068.3,-55.067215
2068.4,-54.612327
2068.5,-54.172474
2068.6,-53.746454
2068.7,-53.30994
2068.8,-52.780805
2068.9,-52.276828
2069,-51.789501
2069.1,-51.316486
2069.2,-50.848165
2069.3,-50.380515
2069.4,-49.909419
2069.5,-49.425632
2069.6,-48.926226
2069.7,-48.522005
2069.8,-48.782138
2069.9,-49.052521
2070,-49.333341
2070.1,-49.637994
2070.2,-49.972679
2070.3,-50.333789
2070.4,-50.714307
2070.5,-51.121162
2070.6,-51.542703
2070.7,-51.981177
2070.8,-52.451162
2070.9,-52.933566
2071,-53.419395
2071.1,-53.906981
2071.2,-54.386823
2071.3,-54.856448
2071.4,-55.315632
2071.5,-55.757987
2071.6,-56.177622
2071.7,-56.596822
2071.8,-57.055917
2071.9,-57.495961
2072,-57.909004
2072.1,-58.303332
2072.2,-58.674384
2072.3,-59.029591
2072.4,-59.365147
2072.5,-59.691037
2072.6,-59.999083
2072.7,-60.309229
2072.8,-60.697921
2072.9,-61.049455
2073,-61.374712
2073.1,-61.6658
2073.2,-61.921671
2073.3,-62.16267
2073.4,-62.392259
2073.5,-62.623185
2073.6,-62.840641
2073.7,-63.063231
2073.8,-63.344526
2073.9,-63.593183
2074,-63.812908
2074.1,-64.02161
2074.2,-64.233346
2074.3,-64.43381
2074.4,-64.622498
2074.5,-64.802619
2074.6,-64.974944
2074.7,-65.10696
2074.8,-65.067382
2074.9,-65.03029
2075,-64.984015
2075.1,-64.962886
2075.2,-64.95397
2075.3,-64.939817
2075.4,-64.944934
2075.5,-64.96107
2075.6,-64.959941
2075.7,-64.958099
2075.8,-64.917147
2075.9,-64.871914
2076,-64.826062
2076.1,-64.796876
2076.2,-64.791864
2076.3,-64.793262
2076.4,-64.788667
2076.5,-64.773306
2076.6,-64.758268
2076.7,-64.752207
2076.8,-64.756087
2076.9,-64.774041
2077,-64.799174
2077.1,-64.820457
2077.2,-64.833369
2077.3,-64.835113
2077.4,-64.839672
2077.5,-64.843877
2077.6,-64.848306
2077.7,-64.854704
2077.8,-64.882601
2077.9,-64.914711
2078,-64.949139
2078.1,-64.997562
2078.2,-65.048462
2078.3,-65.099063
2078.4,-65.151321
2078.5,-65.205052
2078.6,-65.258098
2078.7,-65.30435
2078.8,-65.373205
2078.9,-65.443241
2079,-65.509093
2079.1,-65.568754
2079.2,-65.625171
2079.3,-65.676518
2079.4,-65.727226
2079.5,-65.773621
2079.6,-65.822338
2079.7,-65.894645
2079.8,-66.107033
2079.9,-66.308711
2080,-66.494752
2080.1,-66.667538
2080.2,-66.827979
2080.3,-66.980062
2080.4,-67.118898
2080.5,-67.245859
2080.6,-67.357712
2080.7,-67.46646
2080.8,-67.608444
2080.9,-67.732553
2081,-67.844075
2081.1,-67.947794
2081.2,-68.048135
2081.3,-68.147281
2081.4,-68.258422
2081.5,-68.362717
2081.6,-68.469236
2081.7,-68.529826
2081.8,-68.352127
2081.9,-68.165524
2082,-68.00143
2082.1,-67.871665
2082.2,-67.767384
2082.3,-67.683663
2082.4,-67.612409
2082.5,-67.529613
2082.6,-67.44083
2082.7,-67.348136
2082.8,-67.214466
2082.9,-67.091287
2083,-66.980004
2083.1,-66.879017
2083.2,-66.789349
2083.3,-66.72388
2083.4,-66.654513
2083.5,-66.5784
2083.6,-66.526194
2083.7,-66.446152
2083.8,-66.152994
2083.9,-65.892166
2084,-65.660676
2084.1,-65.428643
2084.2,-65.210552
2084.3,-65.030485
2084.4,-64.855125
2084.5,-64.676679
2084.6,-64.500326
2084.7,-64.26614
2084.8,-63.656961
2084.9,-63.082942
2085,-62.539764
2085.1,-62.014936
2085.2,-61.497871
2085.3,-60.987862
2085.4,-60.49216
2085.5,-60.016727
2085.6,-59.552654
2085.7,-59.151877
2085.8,-59.069672
2085.9,-58.971229
2086,-58.849677
2086.1,-58.707064
2086.2,-58.535013
2086.3,-58.352041
2086.4,-58.151667
2086.5,-57.931478
2086.6,-57.692335
2086.7,-57.483709
2086.8,-57.548471
2086.9,-57.595586
2087,-57.626244
2087.1,-57.644298
2087.2,-57.655869
2087.3,-57.65936
2087.4,-57.656356
2087.5,-57.648236
2087.6,-57.632696
2087.7,-57.613615
2087.8,-57.566289
2087.9,-57.513346
2088,-57.461883
2088.1,-57.409709
2088.2,-57.349425
2088.3,-57.290109
2088.4,-57.228349
2088.5,-57.16419
2088.6,-57.096971
2088.7,-56.983738
2088.8,-56.552925
2088.9,-56.127146
2089,-55.704933
2089.1,-55.295103
2089.2,-54.887111
2089.3,-54.480805
2089.4,-54.071535
2089.5,-53.663706
2089.6,-53.239806
2089.7,-52.755387
2089.8,-51.958583
2089.9,-51.100533
2090,-50.161484
2090.1,-49.116525
2090.2,-47.936378
2090.3,-46.561536
2090.4,-44.882733
2090.5,-42.733712
2090.6,-39.781445
2090.7,-35.423213
2090.8,-28.665196
2090.9,-16.296207
2091,2.6676678
2091.1,18.379886
2091.2,24.569882
2091.3,23.871176
2091.4,19.385984
2091.5,13.083616
2091.6,6.0312444
2091.7,-1.2819377
2091.8,-8.6933818
2091.9,-15.946634
2092,-22.991947
2092.1,-29.795241
2092.2,-36.215962
2092.3,-42.102318
2092.4,-47.347612
2092.5,-51.841208
2092.6,-55.561576
2092.7,-58.578967
2092.8,-60.982898
2092.9,-62.88269
2093,-64.345837
2093.1,-65.458545
2093.2,-66.27333
2093.3,-66.862695
2093.4,-67.285707
2093.5,-67.588387
2093.6,-67.779747
2093.7,-67.817272
2093.8,-67.376879
2093.9,-66.939845
2094,-66.516277
2094.1,-66.10629
2094.2,-65.714122
2094.3,-65.348531
2094.4,-65.010518
2094.5,-64.695579
2094.6,-64.410707
2094.7,-64.125376
2094.8,-63.7458
2094.9,-63.40425
2095,-63.093262
2095.1,-62.807896
2095.2,-62.5463
2095.3,-62.305226
2095.4,-62.082816
2095.5,-61.873509
2095.6,-61.677097
2095.7,-61.592113
2095.8,-62.049324
2095.9,-62.471223
2096,-62.853279
2096.1,-63.18769
2096.2,-63.485552
2096.3,-63.753204
2096.4,-63.993465
2096.5,-64.21246
2096.6,-64.409936
2096.7,-64.592387
2096.8,-64.770354
2096.9,-64.926022
2097,-65.064593
2097.1,-65.182534
2097.2,-65.283603
2097.3,-65.367512
2097.4,-65.43672
2097.5,-65.500849
2097.6,-65.558847
2097.7,-65.62023
2097.8,-65.694951
2097.9,-65.773131
2098,-65.845112
2098.1,-65.913811
2098.2,-65.960502
2098.3,-65.986748
2098.4,-65.996778
2098.5,-66.022348
2098.6,-66.05263
2098.7,-66.014416
2098.8,-65.513023
2098.9,-65.039723
2099,-64.589738
2099.1,-64.172359
2099.2,-63.801642
2099.3,-63.470124
2099.4,-63.179399
2099.5,-62.90704
2099.6,-62.655898
2099.7,-62.397438
2099.8,-62.031933
2099.9,-61.677755
2100,-61.351753
2100.1,-61.063395
2100.2,-60.77598
2100.3,-60.494252
2100.4,-60.245362
2100.5,-59.99381
2100.6,-59.746268
2100.7,-59.629967
2100.8,-60.076101
2100.9,-60.487054
2101,-60.865462
2101.1,-61.233346
2101.2,-61.590359
2101.3,-61.910253
2101.4,-62.203639
2101.5,-62.457154
2101.6,-62.691082
2101.7,-62.91653
2101.8,-63.174352
2101.9,-63.421607
2102,-63.654748
2102.1,-63.869066
2102.2,-64.056973
2102.3,-64.227199
2102.4,-64.376281
2102.5,-64.510021
2102.6,-64.626018
2102.7,-64.731221
2102.8,-64.847828
2102.9,-64.960067
2103,-65.062761
2103.1,-65.163755
2103.2,-65.267655
2103.3,-65.363427
2103.4,-65.456364
2103.5,-65.549229
2103.6,-65.635135
2103.7,-65.672254
2103.8,-65.487179
2103.9,-65.318578
2104,-65.161818
2104.1,-65.01794
2104.2,-64.892093
2104.3,-64.773402
2104.4,-64.66854
2104.5,-64.574973
2104.6,-64.489737
2104.7,-64.304737
2104.8,-63.590388
2104.9,-62.929706
2105,-62.317673
2105.1,-61.744947
2105.2,-61.206652
2105.3,-60.690486
2105.4,-60.195904
2105.5,-59.714887
2105.6,-59.247708
2105.7,-58.880482
2105.8,-59.035543
2105.9,-59.181538
2106,-59.325716
2106.1,-59.465545
2106.2,-59.604714
2106.3,-59.748617
2106.4,-59.873826
2106.5,-59.98268
2106.6,-60.06787
2106.7,-60.20014
2106.8,-60.625858
2106.9,-61.042437
2107,-61.445772
2107.1,-61.823386
2107.2,-62.155684
2107.3,-62.460456
2107.4,-62.754618
2107.5,-63.040495
2107.6,-63.3153
2107.7,-63.573972
2107.8,-63.792878
2107.9,-63.996358
2108,-64.187497
2108.1,-64.368575
2108.2,-64.535559
2108.3,-64.675038
2108.4,-64.795112
2108.5,-64.929528
2108.6,-65.056212
2108.7,-65.162756
2108.8,-65.318139
2108.9,-65.469978
2109,-65.589275
2109.1,-65.709392
2109.2,-65.831656
2109.3,-65.936309
2109.4,-66.015391
2109.5,-66.109778
2109.6,-66.21208
2109.7,-66.319815
2109.8,-66.507553
2109.9,-66.670919
2110,-66.819321
2110.1,-66.96127
2110.2,-67.105593
2110.3,-67.253183
2110.4,-67.388732
2110.5,-67.506125
2110.6,-67.612967
2110.7,-67.72393
2110.8,-67.912089
2110.9,-68.084263
2111,-68.242045
2111.1,-68.388596
2111.2,-68.517858
2111.3,-68.646912
2111.4,-68.7683
2111.5,-68.887555
2111.6,-69.002363
2111.7,-69.090305
2111.8,-69.00955
2111.9,-68.935609
2112,-68.869509
2112.1,-68.812759
2112.2,-68.765907
2112.3,-68.722947
2112.4,-68.690504
2112.5,-68.660822
2112.6,-68.636298
2112.7,-68.588646
2112.8,-68.449869
2112.9,-68.321938
2113,-68.208961
2113.1,-68.105583
2113.2,-68.016204
2113.3,-67.937995
2113.4,-67.867667
2113.5,-67.802838
2113.6,-67.741133
2113.7,-67.686142
2113.8,-67.629122
2113.9,-67.573369
2114,-67.519026
2114.1,-67.45973
2114.2,-67.403398
2114.3,-67.349403
2114.4,-67.297567
2114.5,-67.255685
2114.6,-67.232991
2114.7,-67.155682
2114.8,-66.775878
2114.9,-66.42185
2115,-66.09293
2115.1,-65.774085
2115.2,-65.468827
2115.3,-65.181126
2115.4,-64.922097
2115.5,-64.692778
2115.6,-64.478376
2115.7,-64.196224
2115.8,-63.522071
2115.9,-62.869204
2116,-62.24175
2116.1,-61.655427
2116.2,-61.093706
2116.3,-60.544932
2116.4,-59.997817
2116.5,-59.439199
2116.6,-58.895178
2116.7,-58.456639
2116.8,-58.537413
2116.9,-58.576463
2117,-58.613531
2117.1,-58.626877
2117.2,-58.594624
2117.3,-58.554987
2117.4,-58.50232
2117.5,-58.4245
2117.6,-58.320468
2117.7,-58.262905
2117.8,-58.39496
2117.9,-58.497645
2118,-58.571114
2118.1,-58.620729
2118.2,-58.67427
2118.3,-58.728176
2118.4,-58.781758
2118.5,-58.830371
2118.6,-58.863666
2118.7,-58.866785
2118.8,-58.818723
2118.9,-58.76054
2119,-58.70261
2119.1,-58.646559
2119.2,-58.603708
2119.3,-58.566087
2119.4,-58.529416
2119.5,-58.498093
2119.6,-58.466694
2119.7,-58.439797
2119.8,-58.452575
2119.9,-58.460067
2120,-58.464148
2120.1,-58.463448
2120.2,-58.463165
2120.3,-58.46605
2120.4,-58.467374
2120.5,-58.475408
2120.6,-58.484215
2120.7,-58.40971
2120.8,-57.961288
2120.9,-57.524952
2121,-57.107986
2121.1,-56.702842
2121.2,-56.307885
2121.3,-55.918115
2121.4,-55.52966
2121.5,-55.141594
2121.6,-54.750085
2121.7,-54.27781
2121.8,-53.390766
2121.9,-52.476366
2122,-51.519781
2122.1,-50.483593
2122.2,-49.341866
2122.3,-48.048052
2122.4,-46.52291
2122.5,-44.642085
2122.6,-42.195225
2122.7,-38.884813
2122.8,-34.495112
2122.9,-26.799639
2123,-12.623282
2123.1,7.1909497
2123.2,21.087642
2123.3,25.396889
2123.4,23.498096
2123.5,18.346766
2123.6,11.711492
2123.7,4.4814638
2123.8,-3.0178739
2123.9,-10.462755
2124,-17.770154
2124.1,-24.87821
2124.2,-31.696264
2124.3,-38.102115
2124.4,-43.939299
2124.5,-49.073069
2124.6,-53.430449
2124.7,-57.028163
2124.8,-59.954961
2124.9,-62.268832
2125,-64.088706
2125.1,-65.507333
2125.2,-66.57039
2125.3,-67.347114
2125.4,-67.922652
2125.5,-68.342979
2125.6,-68.614117
2125.7,-68.801443
2125.8,-69.023189
2125.9,-69.17987
2126,-69.267777
2126.1,-69.300517
2126.2,-69.294143
2126.3,-69.272115
2126.4,-69.245697
2126.5,-69.22051
2126.6,-69.190063
2126.7,-69.169299
2126.8,-69.19926
2126.9,-69.214405
2127,-69.222726
2127.1,-69.222091
2127.2,-69.213638
2127.3,-69.203776
2127.4,-69.192033
2127.5,-69.173661
2127.6,-69.155959
2127.7,-69.1182
2127.8,-68.956527
2127.9,-68.812315
2128,-68.686031
2128.1,-68.58051
2128.2,-68.501141
2128.3,-68.436146
2128.4,-68.381401
2128.5,-68.335986
2128.6,-68.296906
2128.7,-68.25688
2128.8,-68.156733
2128.9,-68.064112
2129,-67.978227
2129.1,-67.907527
2129.2,-67.845992
2129.3,-67.792665
2129.4,-67.740117
2129.5,-67.695568
2129.6,-67.650077
2129.7,-67.614698
2129.8,-67.605914
2129.9,-67.600837
2130,-67.593322
2130.1,-67.587332
2130.2,-67.584028
2130.3,-67.588272
2130.4,-67.592114
2130.5,-67.593161
2130.6,-67.593728
2130.7,-67.59986
2130.8,-67.629027
2130.9,-67.649515
2131,-67.664879
2131.1,-67.678216
2131.2,-67.704398
2131.3,-67.733186
2131.4,-67.768958
2131.5,-67.803049
2131.6,-67.840848
2131.7,-67.903026
2131.8,-68.089942
2131.9,-68.253873
2132,-68.399413
2132.1,-68.548179
2132.2,-68.691797
2132.3,-68.832641
2132.4,-68.952817
2132.5,-69.053673
2132.6,-69.129269
2132.7,-69.1937
2132.8,-69.198127
2132.9,-69.199675
2133,-69.196962
2133.1,-69.194168
2133.2,-69.202752
2133.3,-69.228629
2133.4,-69.252115
2133.5,-69.263005
2133.6,-69.28097
2133.7,-69.276852
2133.8,-69.118746
2133.9,-68.989152
2134,-68.882429
2134.1,-68.770582
2134.2,-68.667622
2134.3,-68.593434
2134.4,-68.524478
2134.5,-68.455551
2134.6,-68.381921
2134.7,-68.29552
2134.8,-68.185955
2134.9,-68.099095
2135,-68.01457
2135.1,-67.932335
2135.2,-67.851807
2135.3,-67.764619
2135.4,-67.678309
2135.5,-67.596308
2135.6,-67.523216
2135.7,-67.462554
2135.8,-67.418587
2135.9,-67.377514
2136,-67.342679
2136.1,-67.308928
2136.2,-67.276225
2136.3,-67.241643
2136.4,-67.207555
2136.5,-67.164198
2136.6,-67.118618
2136.7,-66.987088
2136.8,-66.488275
2136.9,-66.01477
2137,-65.573034
2137.1,-65.159852
2137.2,-64.768656
2137.3,-64.394637
2137.4,-64.030046
2137.5,-63.685387
2137.6,-63.346325
2137.7,-62.937187
2137.8,-62.178315
2137.9,-61.447458
2138,-60.732686
2138.1,-60.020607
2138.2,-59.310381
2138.3,-58.583501
2138.4,-57.831913
2138.5,-57.048914
2138.6,-56.213928
2138.7,-55.448256
2138.8,-55.249257
2138.9,-54.971021
2139,-54.603849
2139.1,-54.148961
2139.2,-53.604895
2139.3,-52.957318
2139.4,-52.194254
2139.5,-51.296162
2139.6,-50.244556
2139.7,-49.038354
2139.8,-47.717985
2139.9,-46.100762
2140,-44.064094
2140.1,-41.351311
2140.2,-37.442563
2140.3,-31.169896
2140.4,-19.881899
2140.5,-0.9887389
2140.6,17.116009
2140.7,25.303713
2140.8,25.590887
2140.9,21.485207
2141,15.270565
2141.1,8.201574
2141.2,0.88461811
2141.3,-6.3855174
2141.4,-13.474888
2141.5,-20.316595
2141.6,-26.848836
2141.7,-32.974658
2141.8,-38.603801
2141.9,-43.601561
2142,-47.90724
2142.1,-51.488971
2142.2,-54.404874
2142.3,-56.740634
2142.4,-58.560284
2142.5,-59.964379
2142.6,-61.049801
2142.7,-61.893961
2142.8,-62.642392
2142.9,-63.188281
2143,-63.588018
2143.1,-63.882019
2143.2,-64.083464
2143.3,-64.206965
2143.4,-64.266403
2143.5,-64.279566
2143.6,-64.257544
2143.7,-64.202496
2143.8,-64.084495
2143.9,-63.979923
2144,-63.888739
2144.1,-63.802478
2144.2,-63.716732
2144.3,-63.639502
2144.4,-63.567179
2144.5,-63.498143
2144.6,-63.428259
2144.7,-63.332051
2144.8,-63.109539
2144.9,-62.912671
2145,-62.729764
2145.1,-62.571089
2145.2,-62.429894
2145.3,-62.30469
2145.4,-62.19908
2145.5,-62.107114
2145.6,-62.031236
2145.7,-61.955917
2145.8,-61.829216
2145.9,-61.720896
2146,-61.627731
2146.1,-61.545153
2146.2,-61.474072
2146.3,-61.406537
2146.4,-61.345163
2146.5,-61.289206
2146.6,-61.233716
2146.7,-61.183888
2146.8,-61.156474
2146.9,-61.137444
2147,-61.116878
2147.1,-61.104813
2147.2,-61.092626
2147.3,-61.089591
2147.4,-61.09156
2147.5,-61.103973
2147.6,-61.127139
2147.7,-61.071519
2147.8,-60.627999
2147.9,-60.213991
2148,-59.826182
2148.1,-59.460324
2148.2,-59.102951
2148.3,-58.769854
2148.4,-58.458997
2148.5,-58.180453
2148.6,-57.922998
2148.7,-57.614504
2148.8,-57.001272
2148.9,-56.399111
2149,-55.801344
2149.1,-55.226757
2149.2,-54.672245
2149.3,-54.126569
2149.4,-53.583989
2149.5,-53.037195
2149.6,-52.475421
2149.7,-52.044783
2149.8,-52.23993
2149.9,-52.426332
2150,-52.612205
2150.1,-52.828374
2150.2,-53.061863
2150.3,-53.292531
2150.4,-53.550986
2150.5,-53.830645
2150.6,-54.101237
2150.7,-54.413444
2150.8,-54.829122
2150.9,-55.241666
2151,-55.645238
2151.1,-56.060844
2151.2,-56.493379
2151.3,-56.923559
2151.4,-57.3362
2151.5,-57.729922
2151.6,-58.106398
2151.7,-58.487106
2151.8,-58.903961
2151.9,-59.314761
2152,-59.712642
2152.1,-60.086819
2152.2,-60.437394
2152.3,-60.762623
2152.4,-61.059652
2152.5,-61.337837
2152.6,-61.598542
2152.7,-61.855922
2152.8,-62.132326
2152.9,-62.405217
2153,-62.663574
2153.1,-62.912861
2153.2,-63.151086
2153.3,-63.370556
2153.4,-63.57945
2153.5,-63.773988
2153.6,-63.960848
2153.7,-64.161267
2153.8,-64.500888
2153.9,-64.818506
2154,-65.108262
2154.1,-65.372724
2154.2,-65.616105
2154.3,-65.843939
2154.4,-66.050273
2154.5,-66.238754
2154.6,-66.414615
2154.7,-66.570711
2154.8,-66.680329
2154.9,-66.782353
2155,-66.884866
2155.1,-66.981405
2155.2,-67.077131
2155.3,-67.170819
2155.4,-67.257113
2155.5,-67.336936
2155.6,-67.412658
2155.7,-67.453928
2155.8,-67.346106
2155.9,-67.244685
2156,-67.149041
2156.1,-67.052114
2156.2,-66.966361
2156.3,-66.890996
2156.4,-66.835862
2156.5,-66.801294
2156.6,-66.779075
2156.7,-66.751253
2156.8,-66.668502
2156.9,-66.583088
2157,-66.492041
2157.1,-66.404202
2157.2,-66.338755
2157.3,-66.28947
2157.4,-66.260719
2157.5,-66.229869
2157.6,-66.20017
2157.7,-66.158998
2157.8,-66.116826
2157.9,-66.073784
2158,-66.041232
2158.1,-66.014585
2158.2,-66.006136
2158.3,-66.010306
2158.4,-66.006373
2158.5,-65.9905
2158.6,-65.995189
2158.7,-65.888583
2158.8,-65.315363
2158.9,-64.804099
2159,-64.333392
2159.1,-63.882325
2159.2,-63.475818
2159.3,-63.110219
2159.4,-62.755294
2159.5,-62.406121
2159.6,-62.076786
2159.7,-61.732196
2159.8,-61.260345
2159.9,-60.805852
2160,-60.364573
2160.1,-59.921796
2160.2,-59.477917
2160.3,-59.041435
2160.4,-58.617976
2160.5,-58.203748
2160.6,-57.798082
2160.7,-57.533219
2160.8,-57.862398
2160.9,-58.175251
2161,-58.466744
2161.1,-58.736265
2161.2,-58.991189
2161.3,-59.228441
2161.4,-59.454817
2161.5,-59.661041
2161.6,-59.850969
2161.7,-60.039443
2161.8,-60.259835
2161.9,-60.46538
2162,-60.666143
2162.1,-60.855916
2162.2,-61.03669
2162.3,-61.213423
2162.4,-61.381669
2162.5,-61.540897
2162.6,-61.688787
2162.7,-61.83967
2162.8,-62.012094
2162.9,-62.172917
2163,-62.329044
2163.1,-62.474707
2163.2,-62.611598
2163.3,-62.738313
2163.4,-62.861807
2163.5,-62.978017
2163.6,-63.087552
2163.7,-63.187164
2163.8,-63.290379
2163.9,-63.38631
2164,-63.482605
2164.1,-63.581871
2164.2,-63.682913
2164.3,-63.782505
2164.4,-63.883051
2164.5,-63.980606
2164.6,-64.067546
2164.7,-64.149586
2164.8,-64.238352
2164.9,-64.324114
2165,-64.399997
2165.1,-64.48332
2165.2,-64.57351
2165.3,-64.668661
2165.4,-64.75849
2165.5,-64.838324
2165.6,-64.900198
2165.7,-64.971297
2165.8,-65.120898
2165.9,-65.277878
2166,-65.437221
2166.1,-65.588329
2166.2,-65.725141
2166.3,-65.856344
2166.4,-65.972186
2166.5,-66.076576
2166.6,-66.166086
2166.7,-66.28446
2166.8,-66.561767
2166.9,-66.804186
2167,-67.01742
2167.1,-67.238424
2167.2,-67.432605
2167.3,-67.6054
2167.4,-67.781223
2167.5,-67.947603
2167.6,-68.08036
2167.7,-68.160981
2167.8,-68.094729
2167.9,-68.036629
2168,-67.981765
2168.1,-67.93071
2168.2,-67.872043
2168.3,-67.82327
2168.4,-67.791171
2168.5,-67.782575
2168.6,-67.784834
2168.7,-67.749375
2168.8,-67.581165
2168.9,-67.422472
2169,-67.268704
2169.1,-67.126071
2169.2,-66.992695
2169.3,-66.870782
2169.4,-66.765402
2169.5,-66.676103
2169.6,-66.604525
2169.7,-66.516059
2169.8,-66.337638
2169.9,-66.17903
2170,-66.037826
2170.1,-65.908429
2170.2,-65.78738
2170.3,-65.678337
2170.4,-65.57311
2170.5,-65.473878
2170.6,-65.382681
2170.7,-65.2004
2170.8,-64.633947
2170.9,-64.104175
2171,-63.610028
2171.1,-63.142009
2171.2,-62.701194
2171.3,-62.286377
2171.4,-61.888333
2171.5,-61.506046
2171.6,-61.137301
2171.7,-60.802175
2171.8,-60.581485
2171.9,-60.357073
2172,-60.129842
2172.1,-59.89793
2172.2,-59.666916
2172.3,-59.424308
2172.4,-59.175413
2172.5,-58.915083
2172.6,-58.629242
2172.7,-58.421391
2172.8,-58.555336
2172.9,-58.68586
2173,-58.80672
2173.1,-58.923881
2173.2,-59.036287
2173.3,-59.139867
2173.4,-59.223815
2173.5,-59.293149
2173.6,-59.337624
2173.7,-59.383852
2173.8,-59.445075
2173.9,-59.510891
2174,-59.580263
2174.1,-59.644773
2174.2,-59.692541
2174.3,-59.718644
2174.4,-59.744228
2174.5,-59.771835
2174.6,-59.802133
2174.7,-59.769508
2174.8,-59.501673
2174.9,-59.253425
2175,-59.039911
2175.1,-58.821519
2175.2,-58.599556
2175.3,-58.392559
2175.4,-58.200783
2175.5,-57.996886
2175.6,-57.815787
2175.7,-57.574433
2175.8,-57.017704
2175.9,-56.459478
2176,-55.929232
2176.1,-55.399065
2176.2,-54.852187
2176.3,-54.27761
2176.4,-53.693046
2176.5,-53.089154
2176.6,-52.464778
2176.7,-51.88501
2176.8,-51.63998
2176.9,-51.359007
2177,-51.05387
2177.1,-50.723861
2177.2,-50.361175
2177.3,-49.967542
2177.4,-49.544064
2177.5,-49.076376
2177.6,-48.55987
2177.7,-48.0378
2177.8,-47.642961
2177.9,-47.190316
2178,-46.672359
2178.1,-46.074738
2178.2,-45.365612
2178.3,-44.506674
2178.4,-43.43371
2178.5,-42.048339
2178.6,-40.178457
2178.7,-37.505561
2178.8,-33.373093
2178.9,-26.527703
2179,-14.749067
2179.1,1.7442666
2179.2,15.110225
2179.3,20.728538
2179.4,20.397696
2179.5,16.549464
2179.6,10.833695
2179.7,4.3383027
2179.8,-2.1763025
2179.9,-8.8090027
2180,-15.388573
2180.1,-21.805915
2180.2,-27.982076
2180.3,-33.83194
2180.4,-39.253575
2180.5,-44.145834
2180.6,-48.437718
2180.7,-52.096614
2180.8,-55.092258
2180.9,-57.538978
2181,-59.509585
2181.1,-61.083394
2181.2,-62.326496
2181.3,-63.292769
2181.4,-64.027215
2181.5,-64.570556
2181.6,-64.956241
2181.7,-65.306621
2181.8,-65.969551
2181.9,-66.505167
2182,-66.93016
2182.1,-67.264727
2182.2,-67.512684
2182.3,-67.675521
2182.4,-67.776479
2182.5,-67.850026
2182.6,-67.897639
2182.7,-67.935663
2182.8,-67.987164
2182.9,-68.015303
2183,-68.028107
2183.1,-68.028762
2183.2,-68.020906
2183.3,-67.987736
2183.4,-67.937837
2183.5,-67.898022
2183.6,-67.87027
2183.7,-67.800592
2183.8,-67.626088
2183.9,-67.493518
2184,-67.357062
2184.1,-67.218416
2184.2,-67.087378
2184.3,-66.984347
2184.4,-66.899771
2184.5,-66.827141
2184.6,-66.752259
2184.7,-66.558746
2184.8,-65.928974
2184.9,-65.349678
2185,-64.819001
2185.1,-64.34324
2185.2,-63.918452
2185.3,-63.534331
2185.4,-63.184723
2185.5,-62.86915
2185.6,-62.576915
2185.7,-62.358486
2185.8,-62.359942
2185.9,-62.359606
2186,-62.35432
2186.1,-62.343997
2186.2,-62.329226
2186.3,-62.311388
2186.4,-62.293296
2186.5,-62.268902
2186.6,-62.235235
2186.7,-62.293645
2186.8,-62.702206
2186.9,-63.079364
2187,-63.420599
2187.1,-63.737197
2187.2,-64.026164
2187.3,-64.28525
2187.4,-64.511444
2187.5,-64.725229
2187.6,-64.916303
2187.7,-65.089877
2187.8,-65.239856
2187.9,-65.372937
2188,-65.488878
2188.1,-65.596961
2188.2,-65.700851
2188.3,-65.802928
2188.4,-65.892516
2188.5,-65.970681
2188.6,-66.048377
2188.7,-66.071763
2188.8,-65.931971
2188.9,-65.802344
2189,-65.679708
2189.1,-65.562919
2189.2,-65.454569
2189.3,-65.342886
2189.4,-65.233277
2189.5,-65.132155
2189.6,-65.042215
2189.7,-64.856323
2189.8,-64.249537
2189.9,-63.689402
2190,-63.176965
2190.1,-62.694896
2190.2,-62.238508
2190.3,-61.791432
2190.4,-61.374358
2190.5,-60.988505
2190.6,-60.637778
2190.7,-60.398228
2190.8,-60.52685
2190.9,-60.630374
2191,-60.7132
2191.1,-60.797228
2191.2,-60.878361
2191.3,-60.957958
2191.4,-61.021692
2191.5,-61.068685
2191.6,-61.101333
2191.7,-61.214579
2191.8,-61.596645
2191.9,-61.942983
2192,-62.262303
2192.1,-62.576617
2192.2,-62.845318
2192.3,-63.095479
2192.4,-63.343732
2192.5,-63.564556
2192.6,-63.758964
2192.7,-63.947301
2192.8,-64.111147
2192.9,-64.255182
2193,-64.374238
2193.1,-64.476604
2193.2,-64.58166
2193.3,-64.691693
2193.4,-64.799832
2193.5,-64.895218
2193.6,-64.976936
2193.7,-65.000356
2193.8,-64.852577
2193.9,-64.711552
2194,-64.589709
2194.1,-64.490986
2194.2,-64.410406
2194.3,-64.33796
2194.4,-64.270761
2194.5,-64.216144
2194.6,-64.167503
2194.7,-63.994844
2194.8,-63.347609
2194.9,-62.741487
2195,-62.169776
2195.1,-61.63395
2195.2,-61.126878
2195.3,-60.643115
2195.4,-60.180856
2195.5,-59.729658
2195.6,-59.294606
2195.7,-58.976634
2195.8,-59.046886
2195.9,-59.112538
2196,-59.172021
2196.1,-59.226213
2196.2,-59.274859
2196.3,-59.319134
2196.4,-59.362201
2196.5,-59.396593
2196.6,-59.433935
2196.7,-59.55339
2196.8,-59.987477
2196.9,-60.403731
2197,-60.80111
2197.1,-61.1846
2197.2,-61.552867
2197.3,-61.894936
2197.4,-62.223565
2197.5,-62.531264
2197.6,-62.815069
2197.7,-63.061648
2197.8,-63.221673
2197.9,-63.357911
2198,-63.482722
2198.1,-63.600512
2198.2,-63.730141
2198.3,-63.858501
2198.4,-63.985007
2198.5,-64.110151
2198.6,-64.227905
2198.7,-64.32927
2198.8,-64.436463
2198.9,-64.533795
2199,-64.629651
2199.1,-64.735475
2199.2,-64.847496
2199.3,-64.955356
2199.4,-65.047639
2199.5,-65.122057
2199.6,-65.195208
2199.7,-65.137839
2199.8,-64.577302
2199.9,-64.04783
2200,-63.548389
2200.1,-63.079743
2200.2,-62.665029
2200.3,-62.274598
2200.4,-61.89561
2200.5,-61.561676
2200.6,-61.233552
2200.7,-60.900621
2200.8,-60.534411
2200.9,-60.190104
2201,-59.854438
2201.1,-59.513889
2201.2,-59.189593
2201.3,-58.885788
2201.4,-58.600807
2201.5,-58.317108
2201.6,-58.031927
2201.7,-57.898043
2201.8,-58.346713
2201.9,-58.783588
2202,-59.206198
2202.1,-59.624409
2202.2,-60.029218
2202.3,-60.426252
2202.4,-60.808541
2202.5,-61.184494
2202.6,-61.540742
2202.7,-61.884051
2202.8,-62.219335
2202.9,-62.533422
2203,-62.821304
2203.1,-63.090026
2203.2,-63.341158
2203.3,-63.572602
2203.4,-63.787639
2203.5,-63.987266
2203.6,-64.174748
2203.7,-64.350548
2203.8,-64.566775
2203.9,-64.764735
2204,-64.946806
2204.1,-65.111057
2204.2,-65.271399
2204.3,-65.41807
2204.4,-65.553343
2204.5,-65.681108
2204.6,-65.797475
2204.7,-65.916294
2204.8,-66.061273
2204.9,-66.191317
2205,-66.313646
2205.1,-66.425633
2205.2,-66.525435
2205.3,-66.622962
2205.4,-66.714508
2205.5,-66.801125
2205.6,-66.888099
2205.7,-67.015139
2205.8,-67.293017
2205.9,-67.556833
2206,-67.799844
2206.1,-68.023857
2206.2,-68.232919
2206.3,-68.416675
2206.4,-68.582971
2206.5,-68.720224
2206.6,-68.841702
2206.7,-68.927747
2206.8,-68.929775
2206.9,-68.941099
2207,-68.960732
2207.1,-68.984931
2207.2,-69.006362
2207.3,-69.006887
2207.4,-69.005038
2207.5,-69.011437
2207.6,-69.032722
2207.7,-69.028024
2207.8,-68.905038
2207.9,-68.790232
2208,-68.686432
2208.1,-68.596256
2208.2,-68.509744
2208.3,-68.416289
2208.4,-68.32928
2208.5,-68.271952
2208.6,-68.220423
2208.7,-68.144025
2208.8,-68.044853
2208.9,-67.95259
2209,-67.857502
2209.1,-67.785956
2209.2,-67.728169
2209.3,-67.662249
2209.4,-67.591792
2209.5,-67.532622
2209.6,-67.496987
2209.7,-67.455127
2209.8,-67.373444
2209.9,-67.284799
2210,-67.195817
2210.1,-67.118924
2210.2,-67.051579
2210.3,-66.999101
2210.4,-66.960198
2210.5,-66.921574
2210.6,-66.883502
2210.7,-66.699833
2210.8,-66.00448
2210.9,-65.347175
2211,-64.736536
2211.1,-64.160126
2211.2,-63.611856
2211.3,-63.098914
2211.4,-62.613442
2211.5,-62.152341
2211.6,-61.708475
2211.7,-61.300605
2211.8,-60.981037
2211.9,-60.659219
2212,-60.341444
2212.1,-60.019632
2212.2,-59.685047
2212.3,-59.343859
2212.4,-58.994513
2212.5,-58.631122
2212.6,-58.252871
2212.7,-57.994304
2212.8,-58.233836
2212.9,-58.445891
2213,-58.630464
2213.1,-58.786048
2213.2,-58.91799
2213.3,-59.029752
2213.4,-59.126924
2213.5,-59.214447
2213.6,-59.291232
2213.7,-59.354054
2213.8,-59.381171
2213.9,-59.40796
2214,-59.426376
2214.1,-59.445948
2214.2,-59.463667
2214.3,-59.472336
2214.4,-59.468331
2214.5,-59.455483
2214.6,-59.427769
2214.7,-59.412282
2214.8,-59.451235
2214.9,-59.497079
2215,-59.551561
2215.1,-59.611384
2215.2,-59.675166
2215.3,-59.734045
2215.4,-59.7747
2215.5,-59.795741
2215.6,-59.831709
2215.7,-59.859303
2215.8,-59.832874
2215.9,-59.80992
2216,-59.787464
2216.1,-59.753251
2216.2,-59.717986
2216.3,-59.693184
2216.4,-59.684477
2216.5,-59.689136
2216.6,-59.696147
2216.7,-59.7086
2216.8,-59.775343
2216.9,-59.861785
2217,-59.934678
2217.1,-60.004105
2217.2,-60.095232
2217.3,-60.179482
2217.4,-60.247797
2217.5,-60.331184
2217.6,-60.4256
2217.7,-60.367884
2217.8,-59.82678
2217.9,-59.326716
2218,-58.868215
2218.1,-58.434559
2218.2,-58.013821
2218.3,-57.599514
2218.4,-57.186464
2218.5,-56.777667
2218.6,-56.386339
2218.7,-55.927815
2218.8,-55.196956
2218.9,-54.470939
2219,-53.725495
2219.1,-52.953796
2219.2,-52.133893
2219.3,-51.258071
2219.4,-50.292228
2219.5,-49.212379
2219.6,-47.96031
2219.7,-46.678158
2219.8,-45.869077
2219.9,-44.82501
2220,-43.477746
2220.1,-41.665511
2220.2,-39.093001
2220.3,-35.164721
2220.4,-28.556995
2220.5,-16.56592
2220.6,1.8318608
2220.7,17.391902
2220.8,23.732721
2220.9,23.247522
2221,18.943524
2221.1,12.74954
2221.2,5.7406463
2221.3,-1.5502361
2221.4,-8.8567125
2221.5,-16.068558
2221.6,-23.114759
2221.7,-29.954239
2221.8,-36.532268
2221.9,-42.601341
2222,-48.001194
2222.1,-52.647571
2222.2,-56.526094
2222.3,-59.6933
2222.4,-62.232591
2222.5,-64.236633
2222.6,-65.790832
2222.7,-66.996506
2222.8,-67.952677
2222.9,-68.667429
2223,-69.193193
2223.1,-69.578784
2223.2,-69.855625
2223.3,-70.049624
2223.4,-70.175938
2223.5,-70.251856
2223.6,-70.270852
2223.7,-70.239669
2223.8,-70.13807
2223.9,-70.037907
2224,-69.943754
2224.1,-69.860372
2224.2,-69.778229
2224.3,-69.689883
2224.4,-69.589806
2224.5,-69.491233
2224.6,-69.400784
2224.7,-69.302913
2224.8,-69.143588
2224.9,-69.019206
2225,-68.91381
2225.1,-68.807068
2225.2,-68.699277
2225.3,-68.622359
2225.4,-68.557126
2225.5,-68.480765
2225.6,-68.433226
2225.7,-68.392996
2225.8,-68.358869
2225.9,-68.33403
2226,-68.33284
2226.1,-68.333729
2226.2,-68.319454
2226.3,-68.298431
2226.4,-68.290438
2226.5,-68.297339
2226.6,-68.309041
2226.7,-68.340519
2226.8,-68.438902
2226.9,-68.516789
2227,-68.57805
2227.1,-68.636917
2227.2,-68.696921
2227.3,-68.759893
2227.4,-68.833233
2227.5,-68.907636
2227.6,-68.976151
2227.7,-69.040538
2227.8,-69.128482
2227.9,-69.211467
2228,-69.285358
2228.1,-69.35165
2228.2,-69.406773
2228.3,-69.451906
2228.4,-69.490113
2228.5,-69.527366
2228.6,-69.559372
2228.7,-69.564395
2228.8,-69.475861
2228.9,-69.400228
2229,-69.326547
2229.1,-69.269334
2229.2,-69.220075
2229.3,-69.176581
2229.4,-69.138378
2229.5,-69.101563
2229.6,-69.071647
2229.7,-69.035531
2229.8,-68.973852
2229.9,-68.916801
2230,-68.87032
2230.1,-68.829046
2230.2,-68.793216
2230.3,-68.763962
2230.4,-68.746424
2230.5,-68.736953
2230.6,-68.730706
2230.7,-68.740146
2230.8,-68.784539
2230.9,-68.829548
2231,-68.867627
2231.1,-68.904267
2231.2,-68.929176
2231.3,-68.936027
2231.4,-68.933522
2231.5,-68.931548
2231.6,-68.932898
2231.7,-68.970818
2231.8,-69.106478
2231.9,-69.235517
2232,-69.347531
2232.1,-69.443761
2232.2,-69.514244
2232.3,-69.568686
2232.4,-69.635413
2232.5,-69.711485
2232.6,-69.790713
2232.7,-69.84731
2232.8,-69.866746
2232.9,-69.880586
2233,-69.895829
2233.1,-69.918468
2233.2,-69.947225
2233.3,-69.958428
2233.4,-69.959628
2233.5,-69.975332
2233.6,-69.996649
2233.7,-69.973141
2233.8,-69.877257
2233.9,-69.785215
2234,-69.687651
2234.1,-69.610564
2234.2,-69.55553
2234.3,-69.489379
2234.4,-69.418508
2234.5,-69.36051
2234.6,-69.329405
2234.7,-69.287383
2234.8,-69.240817
2234.9,-69.188123
2235,-69.134407
2235.1,-69.091225
2235.2,-69.070075
2235.3,-69.05511
2235.4,-69.035977
2235.5,-69.013345
2235.6,-68.98139
2235.7,-68.959948
2235.8,-68.979065
2235.9,-68.993941
2236,-69.012668
2236.1,-69.034871
2236.2,-69.055177
2236.3,-69.079409
2236.4,-69.109601
2236.5,-69.13104
2236.6,-69.15069
2236.7,-69.194923
2236.8,-69.316573
2236.9,-69.425204
2237,-69.52236
2237.1,-69.60729
2237.2,-69.678326
2237.3,-69.740853
2237.4,-69.794341
2237.5,-69.841444
2237.6,-69.885503
2237.7,-69.904087
2237.8,-69.843721
2237.9,-69.78417
2238,-69.730049
2238.1,-69.683437
2238.2,-69.642711
2238.3,-69.604737
2238.4,-69.575864
2238.5,-69.547267
2238.6,-69.524682
2238.7,-69.482639
2238.8,-69.366328
2238.9,-69.262301
2239,-69.166881
2239.1,-69.081971
2239.2,-69.007191
2239.3,-68.935542
2239.4,-68.858313
2239.5,-68.77947
2239.6,-68.689281
2239.7,-68.604396
2239.8,-68.526373
2239.9,-68.454911
2240,-68.398409
2240.1,-68.343659
2240.2,-68.301975
2240.3,-68.260172
2240.4,-68.207137
2240.5,-68.144499
2240.6,-68.06158
2240.7,-68.011333
2240.8,-68.036098
2240.9,-68.065479
2241,-68.090057
2241.1,-68.108542
2241.2,-68.107766
2241.3,-68.103161
2241.4,-68.092785
2241.5,-68.082319
2241.6,-68.062508
2241.7,-68.048578
2241.8,-68.10764
2241.9,-68.173703
2242,-68.217145
2242.1,-68.246279
2242.2,-68.283213
2242.3,-68.299013
2242.4,-68.296432
2242.5,-68.316547
2242.6,-68.332701
2242.7,-68.299466
2242.8,-68.154823
2242.9,-68.031186
2243,-67.923416
2243.1,-67.824295
2243.2,-67.718562
2243.3,-67.605299
2243.4,-67.486119
2243.5,-67.376945
2243.6,-67.27469
2243.7,-67.157762
2243.8,-66.976374
2243.9,-66.799141
2244,-66.617124
2244.1,-66.435022
2244.2,-66.251419
2244.3,-66.060119
2244.4,-65.858415
2244.5,-65.656467
2244.6,-65.454096
2244.7,-65.254374
2244.8,-65.063964
2244.9,-64.876186
2245,-64.684569
2245.1,-64.482196
2245.2,-64.272301
2245.3,-64.052929
2245.4,-63.822818
2245.5,-63.577377
2245.6,-63.314047
2245.7,-63.050711
2245.8,-62.822608
2245.9,-62.562235
2246,-62.27944
2246.1,-61.967106
2246.2,-61.621584
2246.3,-61.242042
2246.4,-60.821932
2246.5,-60.360379
2246.6,-59.843564
2246.7,-59.311622
2246.8,-58.814487
2246.9,-58.242727
2247,-57.580508
2247.1,-56.817828
2247.2,-55.932841
2247.3,-54.895244
2247.4,-53.668722
2247.5,-52.216142
2247.6,-50.467968
2247.7,-48.291445
2247.8,-45.45312
2247.9,-41.654458
2248,-35.999709
2248.1,-26.159125
2248.2,-7.305336
2248.3,16.126318
2248.4,28.271876
2248.5,29.765119
2248.6,25.656172
2248.7,19.16722
2248.8,11.924451
2248.9,4.4989818
2249,-2.7988577
2249.1,-9.822489
2249.2,-16.481918
2249.3,-22.721214
2249.4,-28.479344
2249.5,-33.680204
2249.6,-38.238223
2249.7,-42.104372
2249.8,-45.28342
2249.9,-47.845554
2250,-49.8711
2250.1,-51.417964
2250.2,-52.575552
2250.3,-53.441353
2250.4,-54.062296
2250.5,-54.484026
2250.6,-54.780779
2250.7,-54.964241
2250.8,-55.046055
2250.9,-55.070862
2251,-55.065905
2251.1,-55.00785
2251.2,-54.907675
2251.3,-54.789387
2251.4,-54.671317
2251.5,-54.552086
2251.6,-54.422744
2251.7,-54.29824
2251.8,-54.218814
2251.9,-54.123506
2252,-54.031421
2252.1,-53.94364
2252.2,-53.861774
2252.3,-53.783351
2252.4,-53.71372
2252.5,-53.639536
2252.6,-53.558459
2252.7,-53.51203
2252.8,-53.591697
2252.9,-53.659294
2253,-53.712251
2253.1,-53.76023
2253.2,-53.805438
2253.3,-53.851819
2253.4,-53.901213
2253.5,-53.955031
2253.6,-54.012093
2253.7,-54.041687
2253.8,-53.991972
2253.9,-53.958292
2254,-53.936084
2254.1,-53.918719
2254.2,-53.909701
2254.3,-53.910033
2254.4,-53.916037
2254.5,-53.932767
2254.6,-53.965104
2254.7,-53.959471
2254.8,-53.818844
2254.9,-53.692895
2255,-53.583758
2255.1,-53.488046
2255.2,-53.40597
2255.3,-53.335816
2255.4,-53.283037
2255.5,-53.228458
2255.6,-53.183047
2255.7,-53.139382
2255.8,-53.093246
2255.9,-53.05462
2256,-53.036371
2256.1,-53.036103
2256.2,-53.059944
2256.3,-53.099916
2256.4,-53.154522
2256.5,-53.223118
2256.6,-53.299832
2256.7,-53.309761
2256.8,-53.097719
2256.9,-52.889464
2257,-52.694581
2257.1,-52.522354
2257.2,-52.376179
2257.3,-52.246812
2257.4,-52.12985
2257.5,-52.019554
2257.6,-51.896765
2257.7,-51.663673
2257.8,-51.048974
2257.9,-50.439879
2258,-49.825647
2258.1,-49.188231
2258.2,-48.51676
2258.3,-47.815403
2258.4,-47.078156
2258.5,-46.25846
2258.6,-45.326865
2258.7,-44.410237
2258.8,-43.7598
2258.9,-42.972145
2259,-42.054407
2259.1,-40.935776
2259.2,-39.515906
2259.3,-37.682283
2259.4,-35.224449
2259.5,-31.756412
2259.6,-26.63251
2259.7,-19.048657
2259.8,-9.0242515
2259.9,1.1656688
2260,7.9856402
2260.1,10.45523
2260.2,9.5037764
2260.3,6.2883756
2260.4,1.7079581
2260.5,-3.6226188
2260.6,-9.3188064
2260.7,-15.125917
2260.8,-20.864458
2260.9,-26.453143
2261,-31.809599
2261.1,-36.85365
2261.2,-41.507932
2261.3,-45.713261
2261.4,-49.429401
2261.5,-52.64859
2261.6,-55.380388
2261.7,-57.652144
2261.8,-59.484122
2261.9,-60.980279
2262,-62.192664
2262.1,-63.163649
2262.2,-63.935628
2262.3,-64.540796
2262.4,-65.011917
2262.5,-65.372521
2262.6,-65.639792
2262.7,-65.662342
2262.8,-65.107005
2262.9,-64.579794
2263,-64.086325
2263.1,-63.635988
2263.2,-63.218244
2263.3,-62.830005
2263.4,-62.471066
2263.5,-62.144719
2263.6,-61.849992
2263.7,-61.658299
2263.8,-61.740116
2263.9,-61.814404
2264,-61.873799
2264.1,-61.92455
2264.2,-61.964073
2264.3,-62.000415
2264.4,-62.023689
2264.5,-62.027007
2264.6,-62.021096
2264.7,-62.129163
2264.8,-62.615562
2264.9,-63.06052
2265,-63.471374
2265.1,-63.849755
2265.2,-64.195744
2265.3,-64.509028
2265.4,-64.779808
2265.5,-65.011714
2265.6,-65.206049
2265.7,-65.376918
2265.8,-65.519386
2265.9,-65.659476
2266,-65.783849
2266.1,-65.891825
2266.2,-65.980559
2266.3,-66.063504
2266.4,-66.144577
2266.5,-66.217187
2266.6,-66.280292
2266.7,-66.327882
2266.8,-66.405106
2266.9,-66.490957
2267,-66.561946
2267.1,-66.623437
2267.2,-66.691036
2267.3,-66.736079
2267.4,-66.779793
2267.5,-66.839077
2267.6,-66.885158
2267.7,-66.909584
2267.8,-66.938569
2267.9,-66.985818
2268,-67.024217
2268.1,-67.047251
2268.2,-67.062182
2268.3,-67.071693
2268.4,-67.087622
2268.5,-67.117582
2268.6,-67.156833
2268.7,-67.205664
2268.8,-67.279175
2268.9,-67.342362
2269,-67.399609
2269.1,-67.439755
2269.2,-67.472145
2269.3,-67.503463
2269.4,-67.53635
2269.5,-67.573133
2269.6,-67.619456
2269.7,-67.712593
2269.8,-67.937508
2269.9,-68.145263
2270,-68.3346
2270.1,-68.504865
2270.2,-68.657693
2270.3,-68.795919
2270.4,-68.924216
2270.5,-69.035877
2270.6,-69.136008
2270.7,-69.230575
2270.8,-69.323942
2270.9,-69.407418
2271,-69.483205
2271.1,-69.550957
2271.2,-69.61518
2271.3,-69.680566
2271.4,-69.741624
2271.5,-69.797142
2271.6,-69.847939
2271.7,-69.836091
2271.8,-69.626402
2271.9,-69.435308
2272,-69.266962
2272.1,-69.119019
2272.2,-68.98428
2272.3,-68.867458
2272.4,-68.767127
2272.5,-68.67978
2272.6,-68.603649
2272.7,-68.528104
2272.8,-68.413149
2272.9,-68.293164
2273,-68.171936
2273.1,-68.055202
2273.2,-67.949353
2273.3,-67.855852
2273.4,-67.784457
2273.5,-67.726877
2273.6,-67.683473
2273.7,-67.555131
2273.8,-67.16466
2273.9,-66.788183
2274,-66.435788
2274.1,-66.115666
2274.2,-65.834825
2274.3,-65.583603
2274.4,-65.35296
2274.5,-65.124387
2274.6,-64.904061
2274.7,-64.617345
2274.8,-64.093219
2274.9,-63.596298
2275,-63.11842
2275.1,-62.652312
2275.2,-62.214736
2275.3,-61.788274
2275.4,-61.351765
2275.5,-60.939075
2275.6,-60.520518
2275.7,-60.20504
2275.8,-60.235085
2275.9,-60.247186
2276,-60.223321
2276.1,-60.166314
2276.2,-60.104036
2276.3,-60.035109
2276.4,-59.939045
2276.5,-59.813999
2276.6,-59.659152
2276.7,-59.543829
2276.8,-59.585992
2276.9,-59.617685
2277,-59.634732
2277.1,-59.629241
2277.2,-59.597538
2277.3,-59.534932
2277.4,-59.455863
2277.5,-59.365724
2277.6,-59.261393
2277.7,-59.127619
2277.8,-58.929894
2277.9,-58.739195
2278,-58.544757
2278.1,-58.345077
2278.2,-58.137575
2278.3,-57.932077
2278.4,-57.719622
2278.5,-57.500441
2278.6,-57.268029
2278.7,-56.906157
2278.8,-56.174747
2278.9,-55.439593
2279,-54.687522
2279.1,-53.910649
2279.2,-53.092045
2279.3,-52.215598
2279.4,-51.26038
2279.5,-50.206533
2279.6,-49.017723
2279.7,-47.647992
2279.8,-46.006227
2279.9,-43.950359
2280,-41.211185
2280.1,-37.250363
2280.2,-30.833474
2280.3,-19.173335
2280.4,0.19496398
2280.5,18.139789
2280.6,25.916129
2280.7,25.761877
2280.8,21.090581
2280.9,14.551807
2281,7.2948524
2281.1,-0.14839532
2281.2,-7.5398148
2281.3,-14.773598
2281.4,-21.797221
2281.5,-28.551186
2281.6,-34.938098
2281.7,-40.834079
2281.8,-46.095702
2281.9,-50.610252
2282,-54.356023
2282.1,-57.37713
2282.2,-59.763909
2282.3,-61.627117
2282.4,-63.07394
2282.5,-64.179037
2282.6,-65.006249
2282.7,-65.553834
2282.8,-65.791946
2282.9,-65.906762
2283,-65.938468
2283.1,-65.921262
2283.2,-65.863231
2283.3,-65.759845
2283.4,-65.622413
2283.5,-65.477786
2283.6,-65.341625
2283.7,-65.053219
2283.8,-64.389385
2283.9,-63.795363
2284,-63.245537
2284.1,-62.743922
2284.2,-62.30448
2284.3,-61.890614
2284.4,-61.498174
2284.5,-61.135766
2284.6,-60.820988
2284.7,-60.630834
2284.8,-60.703883
2284.9,-60.755352
2285,-60.792068
2285.1,-60.817137
2285.2,-60.839302
2285.3,-60.871286
2285.4,-60.905748
2285.5,-60.932749
2285.6,-60.948432
2285.7,-61.052424
2285.8,-61.411316
2285.9,-61.731489
2286,-62.016007
2286.1,-62.270055
2286.2,-62.495033
2286.3,-62.700041
2286.4,-62.890756
2286.5,-63.068076
2286.6,-63.231811
2286.7,-63.384105
2286.8,-63.512584
2286.9,-63.638237
2287,-63.756258
2287.1,-63.861078
2287.2,-63.956316
2287.3,-64.040179
2287.4,-64.117833
2287.5,-64.193784
2287.6,-64.259814
2287.7,-64.242626
2287.8,-64.005557
2287.9,-63.784421
2288,-63.58267
2288.1,-63.399882
2288.2,-63.241173
2288.3,-63.099477
2288.4,-62.968801
2288.5,-62.846009
2288.6,-62.733918
2288.7,-62.524385
2288.8,-62.003133
2288.9,-61.515949
2289,-61.069644
2289.1,-60.649657
2289.2,-60.249189
2289.3,-59.86173
2289.4,-59.489119
2289.5,-59.123983
2289.6,-58.781615
2289.7,-58.611875
2289.8,-58.877795
2289.9,-59.139135
2290,-59.391321
2290.1,-59.618844
2290.2,-59.814484
2290.3,-59.98467
2290.4,-60.15331
2290.5,-60.329431
2290.6,-60.502086
2290.7,-60.724474
2290.8,-61.072017
2290.9,-61.381056
2291,-61.675987
2291.1,-61.962758
2291.2,-62.238652
2291.3,-62.499871
2291.4,-62.743241
2291.5,-62.964795
2291.6,-63.160896
2291.7,-63.335128
2291.8,-63.512848
2291.9,-63.678925
2292,-63.821421
2292.1,-63.955717
2292.2,-64.092969
2292.3,-64.206888
2292.4,-64.306584
2292.5,-64.418728
2292.6,-64.534699
2292.7,-64.530393
2292.8,-64.226246
2292.9,-63.939404
2293,-63.683016
2293.1,-63.46628
2293.2,-63.276763
2293.3,-63.105081
2293.4,-62.945054
2293.5,-62.797474
2293.6,-62.659309
2293.7,-62.424837
2293.8,-61.91669
2293.9,-61.4378
2294,-60.993406
2294.1,-60.571188
2294.2,-60.173902
2294.3,-59.79634
2294.4,-59.430691
2294.5,-59.082385
2294.6,-58.748673
2294.7,-58.592169
2294.8,-58.920732
2294.9,-59.238069
2295,-59.541109
2295.1,-59.829927
2295.2,-60.101019
2295.3,-60.362374
2295.4,-60.613708
2295.5,-60.857158
2295.6,-61.081853
2295.7,-61.336965
2295.8,-61.695566
2295.9,-62.031247
2296,-62.346182
2296.1,-62.641161
2296.2,-62.926712
2296.3,-63.195782
2296.4,-63.444898
2296.5,-63.674126
2296.6,-63.89091
2296.7,-64.098516
2296.8,-64.289882
2296.9,-64.468532
2297,-64.631543
2297.1,-64.788922
2297.2,-64.935337
2297.3,-65.071854
2297.4,-65.19899
2297.5,-65.318401
2297.6,-65.419358
2297.7,-65.431984
2297.8,-65.244721
2297.9,-65.069803
2298,-64.912294
2298.1,-64.781983
2298.2,-64.675961
2298.3,-64.588256
2298.4,-64.507973
2298.5,-64.429588
2298.6,-64.347338
2298.7,-64.104195
2298.8,-63.419901
2298.9,-62.801336
2299,-62.241872
2299.1,-61.718715
2299.2,-61.22338
2299.3,-60.739127
2299.4,-60.266768
2299.5,-59.819644
2299.6,-59.394566
2299.7,-59.137749
2299.8,-59.325478
2299.9,-59.511161
2300,-59.700875
2300.1,-59.883606
2300.2,-60.042137
2300.3,-60.194337
2300.4,-60.358609
2300.5,-60.505569
2300.6,-60.641035
2300.7,-60.866849
2300.8,-61.311098
2300.9,-61.724812
2301,-62.11682
2301.1,-62.506942
2301.2,-62.873052
2301.3,-63.204203
2301.4,-63.501862
2301.5,-63.772599
2301.6,-64.036733
2301.7,-64.290351
2301.8,-64.503949
2301.9,-64.697045
2302,-64.877681
2302.1,-65.034867
2302.2,-65.171627
2302.3,-65.293474
2302.4,-65.406464
2302.5,-65.518944
2302.6,-65.628126
2302.7,-65.74257
2302.8,-65.868077
2302.9,-65.987326
2303,-66.094862
2303.1,-66.188616
2303.2,-66.279057
2303.3,-66.358359
2303.4,-66.42937
2303.5,-66.491573
2303.6,-66.551711
2303.7,-66.583867
2303.8,-66.555021
2303.9,-66.527338
2304,-66.507398
2304.1,-66.485893
2304.2,-66.467562
2304.3,-66.448894
2304.4,-66.434144
2304.5,-66.41668
2304.6,-66.4045
2304.7,-66.390315
2304.8,-66.36455
2304.9,-66.342256
2305,-66.327779
2305.1,-66.318753
2305.2,-66.30785
2305.3,-66.299826
2305.4,-66.2921
2305.5,-66.292854
2305.6,-66.297749
2305.7,-66.310589
2305.8,-66.327649
2305.9,-66.341093
2306,-66.353759
2306.1,-66.363282
2306.2,-66.362336
2306.3,-66.350517
2306.4,-66.333571
2306.5,-66.317237
2306.6,-66.306211
2306.7,-66.30683
2306.8,-66.320143
2306.9,-66.33298
2307,-66.349292
2307.1,-66.353222
2307.2,-66.340532
2307.3,-66.324607
2307.4,-66.318328
2307.5,-66.324363
2307.6,-66.334338
2307.7,-66.351656
2307.8,-66.359926
2307.9,-66.363501
2308,-66.362183
2308.1,-66.364877
2308.2,-66.368489
2308.3,-66.371089
2308.4,-66.357559
2308.5,-66.345222
2308.6,-66.353184
2308.7,-66.342236
2308.8,-66.32632
2308.9,-66.332437
2309,-66.323875
2309.1,-66.308823
2309.2,-66.31621
2309.3,-66.319259
2309.4,-66.303638
2309.5,-66.28302
2309.6,-66.273861
2309.7,-66.281133
2309.8,-66.288013
2309.9,-66.28421
2310,-66.272009
2310.1,-66.245308
2310.2,-66.223278
2310.3,-66.21301
2310.4,-66.215401
2310.5,-66.221604
2310.6,-66.22878
2310.7,-66.227015
2310.8,-66.218486
2310.9,-66.199788
2311,-66.184498
2311.1,-66.163498
2311.2,-66.140378
2311.3,-66.112292
2311.4,-66.090905
2311.5,-66.07009
2311.6,-66.045766
2311.7,-66.026832
2311.8,-66.020929
2311.9,-66.018866
2312,-66.015053
2312.1,-66.016786
2312.2,-66.017805
2312.3,-66.013664
2312.4,-66.009735
2312.5,-66.006794
2312.6,-66.009356
2312.7,-66.006256
2312.8,-66.001805
2312.9,-65.992465
2313,-65.977513
2313.1,-65.958993
2313.2,-65.946242
2313.3,-65.940186
2313.4,-65.925794
2313.5,-65.905729
2313.6,-65.885798
2313.7,-65.859481
2313.8,-65.825645
2313.9,-65.788206
2314,-65.75318
2314.1,-65.714155
2314.2,-65.679733
2314.3,-65.65034
2314.4,-65.626466
2314.5,-65.605285
2314.6,-65.592154
2314.7,-65.586202
2314.8,-65.57942
2314.9,-65.564071
2315,-65.536364
2315.1,-65.49522
2315.2,-65.449268
2315.3,-65.411614
2315.4,-65.387476
2315.5,-65.377955
2315.6,-65.365595
2315.7,-65.342189
2315.8,-65.303661
2315.9,-65.25879
2316,-65.217766
2316.1,-65.196091
2316.2,-65.180955
2316.3,-65.164961
2316.4,-65.13592
2316.5,-65.101386
2316.6,-65.056777
2316.7,-65.028056
2316.8,-65.005405
2316.9,-64.967133
2317,-64.933423
2317.1,-64.913762
2317.2,-64.874583
2317.3,-64.838887
2317.4,-64.812601
2317.5,-64.772283
2317.6,-64.729384
2317.7,-64.70385
2317.8,-64.680734
2317.9,-64.64649
2318,-64.599866
2318.1,-64.554167
2318.2,-64.521821
2318.3,-64.498756
2318.4,-64.476354
2318.5,-64.441918
2318.6,-64.399019
2318.7,-64.352177
2318.8,-64.293344
2318.9,-64.241613
2319,-64.202849
2319.1,-64.174416
2319.2,-64.149249
2319.3,-64.123219
2319.4,-64.097752
2319.5,-64.063809
2319.6,-64.02459
2319.7,-63.980473
2319.8,-63.930874
2319.9,-63.875524
2320,-63.819767
2320.1,-63.761374
2320.2,-63.696538
2320.3,-63.634343
2320.4,-63.580683
2320.5,-63.524888
2320.6,-63.469301
2320.7,-63.420268
2320.8,-63.376734
2320.9,-63.330663
2321,-63.280736
2321.1,-63.237272
2321.2,-63.199435
2321.3,-63.159086
2321.4,-63.118766
2321.5,-63.083065
2321.6,-63.042036
2321.7,-62.997626
2321.8,-62.949279
2321.9,-62.893139
2322,-62.835466
2322.1,-62.775977
2322.2,-62.718393
2322.3,-62.657363
2322.4,-62.594187
2322.5,-62.532886
2322.6,-62.485679
2322.7,-62.443047
2322.8,-62.40233
2322.9,-62.369196
2323,-62.338229
2323.1,-62.304063
2323.2,-62.268221
2323.3,-62.222027
2323.4,-62.161149
2323.5,-62.098598
2323.6,-62.043639
2323.7,-61.996802
2323.8,-61.963475
2323.9,-61.934992
2324,-61.901657
2324.1,-61.858353
2324.2,-61.797214
2324.3,-61.743236
2324.4,-61.697382
2324.5,-61.659144
2324.6,-61.625664
2324.7,-61.591437
2324.8,-61.555974
2324.9,-61.510618
2325,-61.467316
2325.1,-61.439919
2325.2,-61.412113
2325.3,-61.369808
2325.4,-61.339449
2325.5,-61.315059
2325.6,-61.27688
2325.7,-61.253314
2325.8,-61.238738
2325.9,-61.205577
2326,-61.171317
2326.1,-61.156972
2326.2,-61.146348
2326.3,-61.125102
2326.4,-61.094014
2326.5,-61.066693
2326.6,-61.054897
2326.7,-61.052493
2326.8,-61.050709
2326.9,-61.050563
2327,-61.037009
2327.1,-61.020702
2327.2,-60.997492
2327.3,-60.97769
2327.4,-60.965796
2327.5,-60.965502
2327.6,-60.978432
2327.7,-60.994265
2327.8,-61.015865
2327.9,-61.038189
2328,-61.060738
2328.1,-61.07727
2328.2,-61.094819
2328.3,-61.11496
2328.4,-61.130697
2328.5,-61.141942
2328.6,-61.15111
2328.7,-61.161649
2328.8,-61.171914
2328.9,-61.179746
2329,-61.190299
2329.1,-61.203395
2329.2,-61.219536
2329.3,-61.240223
2329.4,-61.26458
2329.5,-61.287975
2329.6,-61.308479
2329.7,-61.337807
2329.8,-61.36811
2329.9,-61.398721
2330,-61.43057
2330.1,-61.460731
2330.2,-61.493583
2330.3,-61.530763
2330.4,-61.572215
2330.5,-61.621041
2330.6,-61.674205
2330.7,-61.734003
2330.8,-61.797765
2330.9,-61.866739
2331,-61.933411
2331.1,-62.00355
2331.2,-62.075669
2331.3,-62.141917
2331.4,-62.199409
2331.5,-62.244998
2331.6,-62.285936
2331.7,-62.323728
2331.8,-62.369608
2331.9,-62.427709
2332,-62.498043
2332.1,-62.568996
2332.2,-62.635606
2332.3,-62.692564
2332.4,-62.724256
2332.5,-62.762023
2332.6,-62.818908
2332.7,-62.886764
2332.8,-62.954147
2332.9,-63.021789
2333,-63.088444
2333.1,-63.145188
2333.2,-63.18868
2333.3,-63.223977
2333.4,-63.267898
2333.5,-63.323949
2333.6,-63.366277
2333.7,-63.410939
2333.8,-63.469392
2333.9,-63.508039
2334,-63.541701
2334.1,-63.600912
2334.2,-63.646111
2334.3,-63.674766
2334.4,-63.716884
2334.5,-63.772015
2334.6,-63.821178
2334.7,-63.855798
2334.8,-63.880273
2334.9,-63.911935
2335,-63.956206
2335.1,-64.009577
2335.2,-64.058477
2335.3,-64.104126
2335.4,-64.139582
2335.5,-64.169593
2335.6,-64.187421
2335.7,-64.209564
2335.8,-64.237088
2335.9,-64.272949
2336,-64.313518
2336.1,-64.356082
2336.2,-64.40071
2336.3,-64.444327
2336.4,-64.491826
2336.5,-64.53407
2336.6,-64.567681
2336.7,-64.595395
2336.8,-64.615021
2336.9,-64.636589
2337,-64.654047
2337.1,-64.669899
2337.2,-64.682166
2337.3,-64.69465
2337.4,-64.702846
2337.5,-64.714631
2337.6,-64.719301
2337.7,-64.730756
2337.8,-64.742282
2337.9,-64.753047
2338,-64.764987
2338.1,-64.78
2338.2,-64.790752
2338.3,-64.800638
2338.4,-64.814756
2338.5,-64.828837
2338.6,-64.841282
2338.7,-64.86187
2338.8,-64.886446
2338.9,-64.911912
2339,-64.939922
2339.1,-64.973919
2339.2,-65.007928
2339.3,-65.045913
2339.4,-65.084115
2339.5,-65.118478
2339.6,-65.146521
2339.7,-65.170116
2339.8,-65.18151
2339.9,-65.178024
2340,-65.174834
2340.1,-65.179895
2340.2,-65.194589
2340.3,-65.217325
2340.4,-65.251661
2340.5,-65.278704
2340.6,-65.292209
2340.7,-65.289181
2340.8,-65.282643
2340.9,-65.286193
2341,-65.30581
2341.1,-65.330911
2341.2,-65.361374
2341.3,-65.384493
2341.4,-65.405026
2341.5,-65.420277
2341.6,-65.421109
2341.7,-65.410393
2341.8,-65.412563
2341.9,-65.429952
2342,-65.436359
2342.1,-65.436378
2342.2,-65.447327
2342.3,-65.443028
2342.4,-65.440661
2342.5,-65.457806
2342.6,-65.468762
2342.7,-65.456949
2342.8,-65.448643
2342.9,-65.460529
2343,-65.47719
2343.1,-65.484455
2343.2,-65.481586
2343.3,-65.468556
2343.4,-65.458802
2343.5,-65.462996
2343.6,-65.476501
2343.7,-65.491402
2343.8,-65.503438
2343.9,-65.507321
2344,-65.506196
2344.1,-65.497866
2344.2,-65.479289
2344.3,-65.460216
2344.4,-65.443685
2344.5,-65.430501
2344.6,-65.426402
2344.7,-65.424217
2344.8,-65.425923
2344.9,-65.432302
2345,-65.445577
2345.1,-65.459481
2345.2,-65.472385
2345.3,-65.481938
2345.4,-65.492817
2345.5,-65.502154
2345.6,-65.505007
2345.7,-65.510399
2345.8,-65.515128
2345.9,-65.518776
2346,-65.517529
2346.1,-65.511789
2346.2,-65.507902
2346.3,-65.509238
2346.4,-65.509166
2346.5,-65.506004
2346.6,-65.508329
2346.7,-65.506017
2346.8,-65.507137
2346.9,-65.50566
2347,-65.503944
2347.1,-65.500986
2347.2,-65.501772
2347.3,-65.494745
2347.4,-65.479806
2347.5,-65.453024
2347.6,-65.42364
2347.7,-65.392707
2347.8,-65.364504
2347.9,-65.340158
2348,-65.331641
2348.1,-65.324092
2348.2,-65.32122
2348.3,-65.324108
2348.4,-65.318325
2348.5,-65.303375
2348.6,-65.275941
2348.7,-65.247721
2348.8,-65.224171
2348.9,-65.207568
2349,-65.205729
2349.1,-65.203136
2349.2,-65.188103
2349.3,-65.156213
2349.4,-65.126658
2349.5,-65.105567
2349.6,-65.087126
2349.7,-65.065445
2349.8,-65.035625
2349.9,-65.013077
2350,-65.011176
2350.1,-65.008045
2350.2,-64.987575
2350.3,-64.972521
2350.4,-64.967608
2350.5,-64.94526
2350.6,-64.930057
2350.7,-64.924633
2350.8,-64.897399
2350.9,-64.87204
2351,-64.869573
2351.1,-64.857079
2351.2,-64.833929
2351.3,-64.800706
2351.4,-64.781507
2351.5,-64.77855
2351.6,-64.773174
2351.7,-64.760216
2351.8,-64.737096
2351.9,-64.705142
2352,-64.676341
2352.1,-64.651295
2352.2,-64.634039
2352.3,-64.626495
2352.4,-64.620919
2352.5,-64.614654
2352.6,-64.606813
2352.7,-64.590753
2352.8,-64.567345
2352.9,-64.537949
2353,-64.499606
2353.1,-64.456889
2353.2,-64.417014
2353.3,-64.383524
2353.4,-64.353875
2353.5,-64.323115
2353.6,-64.301199
2353.7,-64.285096
2353.8,-64.273089
2353.9,-64.264729
2354,-64.256692
2354.1,-64.246421
2354.2,-64.234326
2354.3,-64.225072
2354.4,-64.213588
2354.5,-64.200751
2354.6,-64.187648
2354.7,-64.175638
2354.8,-64.16733
2354.9,-64.15245
2355,-64.136467
2355.1,-64.121849
2355.2,-64.104445
2355.3,-64.086795
2355.4,-64.071945
2355.5,-64.048623
2355.6,-64.012827
2355.7,-63.977402
2355.8,-63.933998
2355.9,-63.889853
2356,-63.848329
2356.1,-63.811889
2356.2,-63.781557
2356.3,-63.756173
2356.4,-63.734324
2356.5,-63.723454
2356.6,-63.715167
2356.7,-63.708335
2356.8,-63.690803
2356.9,-63.656849
2357,-63.608864
2357.1,-63.570318
2357.2,-63.547969
2357.3,-63.533724
2357.4,-63.521257
2357.5,-63.50616
2357.6,-63.479936
2357.7,-63.439763
2357.8,-63.400527
2357.9,-63.363357
2358,-63.332336
2358.1,-63.298738
2358.2,-63.265348
2358.3,-63.244875
2358.4,-63.232309
2358.5,-63.210833
2358.6,-63.184405
2358.7,-63.174434
2358.8,-63.16209
2358.9,-63.133595
2359,-63.123536
2359.1,-63.111561
2359.2,-63.080062
2359.3,-63.060527
2359.4,-63.058663
2359.5,-63.053704
2359.6,-63.031023
2359.7,-62.999782
2359.8,-62.97771
2359.9,-62.970157
2360,-62.966597
2360.1,-62.965358
2360.2,-62.953097
2360.3,-62.925904
2360.4,-62.895219
2360.5,-62.865115
2360.6,-62.842448
2360.7,-62.830842
2360.8,-62.830939
2360.9,-62.837913
2361,-62.843101
2361.1,-62.840987
2361.2,-62.840824
2361.3,-62.836688
2361.4,-62.830242
2361.5,-62.820543
2361.6,-62.806403
2361.7,-62.786576
2361.8,-62.763473
2361.9,-62.741806
2362,-62.72129
2362.1,-62.701811
2362.2,-62.682274
2362.3,-62.667959
2362.4,-62.65433
2362.5,-62.643343
2362.6,-62.635976
2362.7,-62.629826
2362.8,-62.619314
2362.9,-62.611836
2363,-62.608734
2363.1,-62.599745
2363.2,-62.593901
2363.3,-62.590812
2363.4,-62.588934
2363.5,-62.58169
2363.6,-62.572152
2363.7,-62.566215
2363.8,-62.568634
2363.9,-62.574259
2364,-62.58838
2364.1,-62.608023
2364.2,-62.631565
2364.3,-62.656286
2364.4,-62.68347
2364.5,-62.710867
2364.6,-62.73667
2364.7,-62.761271
2364.8,-62.774262
2364.9,-62.773234
2365,-62.772442
2365.1,-62.776547
2365.2,-62.789811
2365.3,-62.817108
2365.4,-62.84715
2365.5,-62.878899
2365.6,-62.893014
2365.7,-62.89923
2365.8,-62.906463
2365.9,-62.920348
2366,-62.944087
2366.1,-62.977821
2366.2,-63.012586
2366.3,-63.045359
2366.4,-63.080011
2366.5,-63.104999
2366.6,-63.116393
2366.7,-63.119317
2366.8,-63.13987
2366.9,-63.169421
2367,-63.184654
2367.1,-63.2069
2367.2,-63.229792
2367.3,-63.239822
2367.4,-63.263586
2367.5,-63.295416
2367.6,-63.312083
2367.7,-63.323131
2367.8,-63.344256
2367.9,-63.376517
2368,-63.40367
2368.1,-63.420813
2368.2,-63.427922
2368.3,-63.443596
2368.4,-63.472071
2368.5,-63.507788
2368.6,-63.544038
2368.7,-63.573652
2368.8,-63.597869
2368.9,-63.617681
2369,-63.630659
2369.1,-63.639533
2369.2,-63.650745
2369.3,-63.663989
2369.4,-63.686686
2369.5,-63.719142
2369.6,-63.752157
2369.7,-63.788573
2369.8,-63.828876
2369.9,-63.861508
2370,-63.88583
2370.1,-63.909207
2370.2,-63.932767
2370.3,-63.955581
2370.4,-63.975373
2370.5,-63.993675
2370.6,-64.005197
2370.7,-64.013544
2370.8,-64.022179
2370.9,-64.03366
2371,-64.043515
2371.1,-64.052846
2371.2,-64.063577
2371.3,-64.066253
2371.4,-64.073498
2371.5,-64.084843
2371.6,-64.098923
2371.7,-64.115146
2371.8,-64.134408
2371.9,-64.150717
2372,-64.170497
2372.1,-64.193052
2372.2,-64.22327
2372.3,-64.259283
2372.4,-64.293499
2372.5,-64.324927
2372.6,-64.360774
2372.7,-64.391319
2372.8,-64.41486
2372.9,-64.430294
2373,-64.433416
2373.1,-64.436347
2373.2,-64.439662
2373.3,-64.448584
2373.4,-64.468992
2373.5,-64.492648
2373.6,-64.518403
2373.7,-64.547849
2373.8,-64.565911
2373.9,-64.568472
2374,-64.56614
2374.1,-64.577995
2374.2,-64.594855
2374.3,-64.622169
2374.4,-64.648963
2374.5,-64.669794
2374.6,-64.683668
2374.7,-64.701365
2374.8,-64.724079
2374.9,-64.748658
2375,-64.760132
2375.1,-64.752637
2375.2,-64.759972
2375.3,-64.774946
2375.4,-64.774998
2375.5,-64.779021
2375.6,-64.80092
2375.7,-64.806217
2375.8,-64.802513
2375.9,-64.823114
2376,-64.839821
2376.1,-64.84095
2376.2,-64.831108
2376.3,-64.837688
2376.4,-64.855868
2376.5,-64.876186
2376.6,-64.894457
2376.7,-64.895446
2376.8,-64.883242
2376.9,-64.872243
2377,-64.872539
2377.1,-64.878561
2377.2,-64.893938
2377.3,-64.918115
2377.4,-64.940971
2377.5,-64.960082
2377.6,-64.972705
2377.7,-64.976437
2377.8,-64.973925
2377.9,-64.974473
2378,-64.968892
2378.1,-64.956453
2378.2,-64.945065
2378.3,-64.934883
2378.4,-64.924071
2378.5,-64.91707
2378.6,-64.909208
2378.7,-64.903614
2378.8,-64.899168
2378.9,-64.901194
2379,-64.905834
2379.1,-64.911747
2379.2,-64.913172
2379.3,-64.915159
2379.4,-64.921001
2379.5,-64.921291
2379.6,-64.918799
2379.7,-64.919495
2379.8,-64.917159
2379.9,-64.907416
2380,-64.895866
2380.1,-64.885656
2380.2,-64.876487
2380.3,-64.868399
2380.4,-64.865997
2380.5,-64.863508
2380.6,-64.869293
2380.7,-64.875204
2380.8,-64.889176
2380.9,-64.904306
2381,-64.918963
2381.1,-64.934588
2381.2,-64.950159
2381.3,-64.954482
2381.4,-64.943551
2381.5,-64.921719
2381.6,-64.905209
2381.7,-64.898739
2381.8,-64.899738
2381.9,-64.909881
2382,-64.924183
2382.1,-64.927866
2382.2,-64.917813
2382.3,-64.898055
2382.4,-64.88754
2382.5,-64.889871
2382.6,-64.900217
2382.7,-64.909307
2382.8,-64.905351
2382.9,-64.893818
2383,-64.884348
2383.1,-64.883009
2383.2,-64.886677
2383.3,-64.889085
2383.4,-64.882713
2383.5,-64.868327
2383.6,-64.870188
2383.7,-64.856876
2383.8,-64.842998
2383.9,-64.847693
2384,-64.836378
2384.1,-64.824611
2384.2,-64.828534
2384.3,-64.820891
2384.4,-64.802713
2384.5,-64.787112
2384.6,-64.787687
2384.7,-64.798119
2384.8,-64.793484
2384.9,-64.770772
2385,-64.740165
2385.1,-64.719657
2385.2,-64.711168
2385.3,-64.717399
2385.4,-64.724587
2385.5,-64.732778
2385.6,-64.729298
2385.7,-64.716555
2385.8,-64.698771
2385.9,-64.676392
2386,-64.650571
2386.1,-64.629134
2386.2,-64.613611
2386.3,-64.59891
2386.4,-64.590659
2386.5,-64.589831
2386.6,-64.591016
2386.7,-64.593952
2386.8,-64.597013
2386.9,-64.602277
2387,-64.602038
2387.1,-64.596894
2387.2,-64.588431
2387.3,-64.580782
2387.4,-64.570407
2387.5,-64.559836
2387.6,-64.544583
2387.7,-64.52775
2387.8,-64.510557
2387.9,-64.493442
2388,-64.476283
2388.1,-64.461336
2388.2,-64.447196
2388.3,-64.431667
2388.4,-64.420498
2388.5,-64.407764
2388.6,-64.399665
2388.7,-64.394487
2388.8,-64.390906
2388.9,-64.385464
2389,-64.387191
2389.1,-64.38921
2389.2,-64.386907
2389.3,-64.384804
2389.4,-64.376598
2389.5,-64.355031
2389.6,-64.322397
2389.7,-64.287542
2389.8,-64.256537
2389.9,-64.232309
2390,-64.215299
2390.1,-64.215071
2390.2,-64.222805
2390.3,-64.219974
2390.4,-64.207854
2390.5,-64.178874
2390.6,-64.14676
2390.7,-64.123224
2390.8,-64.113754
2390.9,-64.118021
2391,-64.119456
2391.1,-64.114604
2391.2,-64.102795
2391.3,-64.085721
2391.4,-64.069087
2391.5,-64.064415
2391.6,-64.065485
2391.7,-64.052355
2391.8,-64.028215
2391.9,-64.010816
2392,-64.007357
2392.1,-63.986686
2392.2,-63.963874
2392.3,-63.961854
2392.4,-63.943
2392.5,-63.923792
2392.6,-63.92475
2392.7,-63.919231
2392.8,-63.895207
2392.9,-63.870352
2393,-63.85898
2393.1,-63.858448
2393.2,-63.856883
2393.3,-63.845856
2393.4,-63.82122
2393.5,-63.790852
2393.6,-63.764353
2393.7,-63.751511
2393.8,-63.749465
2393.9,-63.752119
2394,-63.756433
2394.1,-63.757897
2394.2,-63.748547
2394.3,-63.737479
2394.4,-63.723104
2394.5,-63.70299
2394.6,-63.681049
2394.7,-63.651459
2394.8,-63.621207
2394.9,-63.600347
2395,-63.582942
2395.1,-63.570963
2395.2,-63.566091
2395.3,-63.565819
2395.4,-63.569597
2395.5,-63.573073
2395.6,-63.57349
2395.7,-63.575951
2395.8,-63.582978
2395.9,-63.587982
2396,-63.591559
2396.1,-63.593585
2396.2,-63.597482
2396.3,-63.606859
2396.4,-63.607368
2396.5,-63.61058
2396.6,-63.611633
2396.7,-63.60952
2396.8,-63.606704
2396.9,-63.603553
2397,-63.59384
2397.1,-63.577413
2397.2,-63.555317
2397.3,-63.534756
2397.4,-63.516709
2397.5,-63.494193
2397.6,-63.476265
2397.7,-63.469547
2397.8,-63.459973
2397.9,-63.457233
2398,-63.46691
2398.1,-63.482251
2398.2,-63.496872
2398.3,-63.500614
2398.4,-63.491551
2398.5,-63.467608
2398.6,-63.453259
2398.7,-63.448432
2398.8,-63.453303
2398.9,-63.470179
2399,-63.486026
2399.1,-63.484115
2399.2,-63.466907
2399.3,-63.452972
2399.4,-63.452474
2399.5,-63.460359
2399.6,-63.468674
2399.7,-63.476715
2399.8,-63.476776
2399.9,-63.461192
2400,-63.458484
2400.1,-63.474397
2400.2,-63.4799
2400.3,-63.475705
2400.4,-63.485292
2400.5,-63.492454
2400.6,-63.484473
2400.7,-63.494322
2400.8,-63.503144
2400.9,-63.499938
2401,-63.501519
2401.1,-63.521396
2401.2,-63.534004
2401.3,-63.526696
2401.4,-63.517401
2401.5,-63.522288
2401.6,-63.543835
2401.7,-63.562923
2401.8,-63.580202
2401.9,-63.584241
2402,-63.580307
2402.1,-63.569119
2402.2,-63.565207
2402.3,-63.57109
2402.4,-63.588752
2402.5,-63.610099
2402.6,-63.636782
2402.7,-63.658652
2402.8,-63.671939
2402.9,-63.684427
2403,-63.69386
2403.1,-63.697495
2403.2,-63.694809
2403.3,-63.690591
2403.4,-63.681631
2403.5,-63.668878
2403.6,-63.663695
2403.7,-63.661432
2403.8,-63.662375
2403.9,-63.664656
2404,-63.670464
2404.1,-63.681073
2404.2,-63.697185
2404.3,-63.716818
2404.4,-63.734737
2404.5,-63.755
2404.6,-63.773491
2404.7,-63.797293
2404.8,-63.816473
2404.9,-63.830293
2405,-63.846021
2405.1,-63.859805
2405.2,-63.872135
2405.3,-63.877836
2405.4,-63.879683
2405.5,-63.874151
2405.6,-63.868086
2405.7,-63.862044
2405.8,-63.86029
2405.9,-63.862379
2406,-63.868846
2406.1,-63.882437
2406.2,-63.906267
2406.3,-63.928413
2406.4,-63.955325
2406.5,-63.986621
2406.6,-64.013405
2406.7,-64.022108
2406.8,-64.022185
2406.9,-64.014928
2407,-64.012497
2407.1,-64.020118
2407.2,-64.046872
2407.3,-64.080059
2407.4,-64.102933
2407.5,-64.108262
2407.6,-64.101475
2407.7,-64.095441
2407.8,-64.100477
2407.9,-64.114125
2408,-64.12986
2408.1,-64.136113
2408.2,-64.131203
2408.3,-64.130327
2408.4,-64.150412
2408.5,-64.171526
2408.6,-64.175172
2408.7,-64.180355
2408.8,-64.196542
2408.9,-64.203986
2409,-64.216395
2409.1,-64.238584
2409.2,-64.24296
2409.3,-64.241565
2409.4,-64.256062
2409.5,-64.278991
2409.6,-64.291763
2409.7,-64.289414
2409.8,-64.284832
2409.9,-64.297517
2410,-64.321155
2410.1,-64.343993
2410.2,-64.35947
2410.3,-64.369229
2410.4,-64.368583
2410.5,-64.362127
2410.6,-64.353354
2410.7,-64.347777
2410.8,-64.357048
2410.9,-64.377438
2411,-64.400761
2411.1,-64.42501
2411.2,-64.447829
2411.3,-64.467917
2411.4,-64.483852
2411.5,-64.497986
2411.6,-64.506679
2411.7,-64.509075
2411.8,-64.509534
2411.9,-64.508156
2412,-64.502893
2412.1,-64.491198
2412.2,-64.479597
2412.3,-64.472643
2412.4,-64.465574
2412.5,-64.454528
2412.6,-64.450698
2412.7,-64.449352
2412.8,-64.445241
2412.9,-64.439382
2413,-64.431168
2413.1,-64.421384
2413.2,-64.416931
2413.3,-64.418341
2413.4,-64.416679
2413.5,-64.410693
2413.6,-64.406147
2413.7,-64.413017
2413.8,-64.42688
2413.9,-64.444269
2414,-64.463204
2414.1,-64.485811
2414.2,-64.50439
2414.3,-64.523088
2414.4,-64.544614
2414.5,-64.565069
2414.6,-64.579833
2414.7,-64.587791
2414.8,-64.581262
2414.9,-64.566368
2415,-64.551451
2415.1,-64.549803
2415.2,-64.5623
2415.3,-64.58249
2415.4,-64.604197
2415.5,-64.616899
2415.6,-64.609865
2415.7,-64.591169
2415.8,-64.582256
2415.9,-64.588056
2416,-64.602028
2416.1,-64.618666
2416.2,-64.633236
2416.3,-64.646227
2416.4,-64.658364
2416.5,-64.664224
2416.6,-64.663066
2416.7,-64.648005
2416.8,-64.636737
2416.9,-64.644897
2417,-64.642948
2417.1,-64.636751
2417.2,-64.64441
2417.3,-64.635401
2417.4,-64.625766
2417.5,-64.636825
2417.6,-64.64164
2417.7,-64.631902
2417.8,-64.62033
2417.9,-64.622782
2418,-64.635056
2418.1,-64.644848
2418.2,-64.637457
2418.3,-64.617587
2418.4,-64.599023
2418.5,-64.59331
2418.6,-64.600328
2418.7,-64.610545
2418.8,-64.624236
2418.9,-64.637019
2419,-64.642247
2419.1,-64.635877
2419.2,-64.621567
2419.3,-64.601677
2419.4,-64.584169
2419.5,-64.570089
2419.6,-64.554753
2419.7,-64.54547
2419.8,-64.541897
2419.9,-64.539166
2420,-64.542702
2420.1,-64.54891
2420.2,-64.55688
2420.3,-64.56605
2420.4,-64.578289
2420.5,-64.590761
2420.6,-64.599276
2420.7,-64.604153
2420.8,-64.61052
2420.9,-64.620385
2421,-64.624202
2421.1,-64.627349
2421.2,-64.63494
2421.3,-64.639088
2421.4,-64.637188
2421.5,-64.637539
2421.6,-64.636754
2421.7,-64.637638
2421.8,-64.639271
2421.9,-64.64013
2422,-64.637581
2422.1,-64.631216
2422.2,-64.618624
2422.3,-64.599959
2422.4,-64.575202
2422.5,-64.548631
2422.6,-64.522512
2422.7,-64.501713
2422.8,-64.485409
2422.9,-64.474955
2423,-64.476106
2423.1,-64.481113
2423.2,-64.488069
2423.3,-64.496395
2423.4,-64.491104
2423.5,-64.472169
2423.6,-64.447001
2423.7,-64.428107
2423.8,-64.421802
2423.9,-64.425856
2424,-64.436209
2424.1,-64.436639
2424.2,-64.416404
2424.3,-64.38891
2424.4,-64.369287
2424.5,-64.365014
2424.6,-64.36411
2424.7,-64.359714
2424.8,-64.344386
2424.9,-64.325537
2425,-64.311128
2425.1,-64.313085
2425.2,-64.314032
2425.3,-64.298162
2425.4,-64.291469
2425.5,-64.295958
2425.6,-64.284512
2425.7,-64.274757
2425.8,-64.272164
2425.9,-64.257011
2426,-64.236976
2426.1,-64.232552
2426.2,-64.242617
2426.3,-64.245648
2426.4,-64.23044
2426.5,-64.205659
2426.6,-64.183652
2426.7,-64.177348
2426.8,-64.185291
2426.9,-64.193707
2427,-64.202833
2427.1,-64.201696
2427.2,-64.186892
2427.3,-64.165232
2427.4,-64.137937
2427.5,-64.109451
2427.6,-64.091532
2427.7,-64.084956
2427.8,-64.07924
2427.9,-64.076703
2428,-64.078597
2428.1,-64.086539
2428.2,-64.095211
2428.3,-64.103342
2428.4,-64.115737
2428.5,-64.122204
2428.6,-64.122044
2428.7,-64.121575
2428.8,-64.119229
2428.9,-64.113359
2429,-64.103677
2429.1,-64.099752
2429.2,-64.095668
2429.3,-64.091975
2429.4,-64.082482
2429.5,-64.071148
2429.6,-64.060988
2429.7,-64.060342
2429.8,-64.061617
2429.9,-64.060894
2430,-64.058423
2430.1,-64.053529
2430.2,-64.053583
2430.3,-64.059053
2430.4,-64.063715
2430.5,-64.069
2430.6,-64.0664
2430.7,-64.060103
2430.8,-64.043547
2430.9,-64.015616
2431,-63.984649
2431.1,-63.960331
2431.2,-63.942716
2431.3,-63.934388
2431.4,-63.930746
2431.5,-63.933456
2431.6,-63.939692
2431.7,-63.946778
2431.8,-63.939403
2431.9,-63.921523
2432,-63.895308
2432.1,-63.877215
2432.2,-63.875284
2432.3,-63.882909
2432.4,-63.893414
2432.5,-63.892015
2432.6,-63.870813
2432.7,-63.852623
2432.8,-63.842413
2432.9,-63.836046
2433,-63.832938
2433.1,-63.82567
2433.2,-63.811191
2433.3,-63.800157
2433.4,-63.805668
2433.5,-63.807876
2433.6,-63.799444
2433.7,-63.799819
2433.8,-63.802061
2433.9,-63.786037
2434,-63.785512
2434.1,-63.796341
2434.2,-63.787597
2434.3,-63.776766
2434.4,-63.783777
2434.5,-63.79239
2434.6,-63.787098
2434.7,-63.768954
2434.8,-63.760898
2434.9,-63.768512
2435,-63.780329
2435.1,-63.791597
2435.2,-63.797186
2435.3,-63.789252
2435.4,-63.770734
2435.5,-63.752232
2435.6,-63.739712
2435.7,-63.734514
2435.8,-63.738751
2435.9,-63.74981
2436,-63.766858
2436.1,-63.782351
2436.2,-63.790377
2436.3,-63.799554
2436.4,-63.807144
2436.5,-63.806832
2436.6,-63.801915
2436.7,-63.793888
2436.8,-63.780651
2436.9,-63.766419
2437,-63.750036
2437.1,-63.737732
2437.2,-63.726493
2437.3,-63.713596
2437.4,-63.701789
2437.5,-63.695925
2437.6,-63.68947
2437.7,-63.682837
2437.8,-63.681409
2437.9,-63.676408
2438,-63.670439
2438.1,-63.666212
2438.2,-63.663972
2438.3,-63.662034
2438.4,-63.661192
2438.5,-63.655284
2438.6,-63.647779
2438.7,-63.639524
2438.8,-63.63396
2438.9,-63.635397
2439,-63.64217
2439.1,-63.652362
2439.2,-63.671088
2439.3,-63.692404
2439.4,-63.714687
2439.5,-63.739425
2439.6,-63.765353
2439.7,-63.784847
2439.8,-63.797362
2439.9,-63.797778
2440,-63.788931
2440.1,-63.781688
2440.2,-63.783405
2440.3,-63.794057
2440.4,-63.817541
2440.5,-63.839262
2440.6,-63.851187
2440.7,-63.846203
2440.8,-63.835859
2440.9,-63.834819
2441,-63.848299
2441.1,-63.867578
2441.2,-63.889651
2441.3,-63.911722
2441.4,-63.929682
2441.5,-63.947308
2441.6,-63.954406
2441.7,-63.946555
2441.8,-63.945338
2441.9,-63.956885
2442,-63.963132
2442.1,-63.96309
2442.2,-63.979582
2442.3,-63.981302
2442.4,-63.978291
2442.5,-63.996936
2442.6,-64.01156
2442.7,-64.013945
2442.8,-64.007776
2442.9,-64.017493
2443,-64.034482
2443.1,-64.044621
2443.2,-64.042897
2443.3,-64.036318
2443.4,-64.032751
2443.5,-64.039056
2443.6,-64.054395
2443.7,-64.072412
2443.8,-64.088423
2443.9,-64.100003
2444,-64.11092
2444.1,-64.117411
2444.2,-64.113417
2444.3,-64.103953
2444.4,-64.095787
2444.5,-64.086111
2444.6,-64.082569
2444.7,-64.087656
2444.8,-64.105561
2444.9,-64.125449
2445,-64.145381
2445.1,-64.168425
2445.2,-64.192428
2445.3,-64.211693
2445.4,-64.229287
2445.5,-64.247603
2445.6,-64.266166
2445.7,-64.281597
2445.8,-64.296768
2445.9,-64.306816
2446,-64.317809
2446.1,-64.326989
2446.2,-64.337171
2446.3,-64.351615
2446.4,-64.364315
2446.5,-64.376561
2446.6,-64.386509
2446.7,-64.396999
2446.8,-64.409451
2446.9,-64.419926
2447,-64.431251
2447.1,-64.444081
2447.2,-64.453741
2447.3,-64.459783
2447.4,-64.462055
2447.5,-64.452953
2447.6,-64.437926
2447.7,-64.420784
2447.8,-64.404996
2447.9,-64.393062
2448,-64.393304
2448.1,-64.405398
2448.2,-64.420861
2448.3,-64.43763
2448.4,-64.453322
2448.5,-64.455203
2448.6,-64.441497
2448.7,-64.426275
2448.8,-64.420861
2448.9,-64.429208
2449,-64.444919
2449.1,-64.462113
2449.2,-64.465626
2449.3,-64.451441
2449.4,-64.434988
2449.5,-64.427177
2449.6,-64.423055
2449.7,-64.42044
2449.8,-64.412752
2449.9,-64.402095
2450,-64.410514
2450.1,-64.429387
2450.2,-64.432332
2450.3,-64.430477
2450.4,-64.443091
2450.5,-64.443302
2450.6,-64.441134
2450.7,-64.453447
2450.8,-64.454833
2450.9,-64.444214
2451,-64.445972
2451.1,-64.462128
2451.2,-64.467024
2451.3,-64.458828
2451.4,-64.452563
2451.5,-64.458546
2451.6,-64.476325
2451.7,-64.491079
2451.8,-64.499346
2451.9,-64.496834
2452,-64.487822
2452.1,-64.475407
2452.2,-64.463623
2452.3,-64.459129
2452.4,-64.463167
2452.5,-64.473492
2452.6,-64.486286
2452.7,-64.501728
2452.8,-64.513191
2452.9,-64.519641
2453,-64.526296
2453.1,-64.527473
2453.2,-64.522119
2453.3,-64.510391
2453.4,-64.494636
2453.5,-64.477444
2453.6,-64.461031
2453.7,-64.44163
2453.8,-64.426959
2453.9,-64.413876
2454,-64.398922
2454.1,-64.386385
2454.2,-64.379084
2454.3,-64.375295
2454.4,-64.368128
2454.5,-64.361494
2454.6,-64.352151
2454.7,-64.348007
2454.8,-64.34048
2454.9,-64.335788
2455,-64.328061
2455.1,-64.31793
2455.2,-64.305591
2455.3,-64.294628
2455.4,-64.28439
2455.5,-64.27352
2455.6,-64.271298
2455.7,-64.270683
2455.8,-64.276495
2455.9,-64.288159
2456,-64.299979
2456.1,-64.316306
2456.2,-64.339913
2456.3,-64.356461
2456.4,-64.366903
2456.5,-64.362688
2456.6,-64.34594
2456.7,-64.330399
2456.8,-64.321098
2456.9,-64.322452
2457,-64.336454
2457.1,-64.351171
2457.2,-64.358384
2457.3,-64.353459
2457.4,-64.335615
2457.5,-64.318421
2457.6,-64.317447
2457.7,-64.329252
2457.8,-64.342762
2457.9,-64.35682
2458,-64.369916
2458.1,-64.378726
2458.2,-64.378733
2458.3,-64.368035
2458.4,-64.350989
2458.5,-64.343997
2458.6,-64.348663
2458.7,-64.337834
2458.8,-64.325475
2458.9,-64.328191
2459,-64.31642
2459.1,-64.306363
2459.2,-64.310692
2459.3,-64.309501
2459.4,-64.2929
2459.5,-64.285479
2459.6,-64.293359
2459.7,-64.302247
2459.8,-64.296597
2459.9,-64.282151
2460,-64.262662
2460.1,-64.249086
2460.2,-64.248251
2460.3,-64.256121
2460.4,-64.266624
2460.5,-64.269962
2460.6,-64.267895
2460.7,-64.260099
2460.8,-64.247791
2460.9,-64.233954
2461,-64.217788
2461.1,-64.196215
2461.2,-64.17914
2461.3,-64.170816
2461.4,-64.167706
2461.5,-64.173378
2461.6,-64.181223
2461.7,-64.192635
2461.8,-64.206977
2461.9,-64.219026
2462,-64.226683
2462.1,-64.236042
2462.2,-64.240811
2462.3,-64.250754
2462.4,-64.262982
2462.5,-64.268412
2462.6,-64.269216
2462.7,-64.26873
2462.8,-64.268592
2462.9,-64.269391
2463,-64.269319
2463.1,-64.273663
2463.2,-64.279327
2463.3,-64.281017
2463.4,-64.281047
2463.5,-64.284039
2463.6,-64.289265
2463.7,-64.29401
2463.8,-64.299794
2463.9,-64.299192
2464,-64.28668
2464.1,-64.268982
2464.2,-64.242119
2464.3,-64.215457
2464.4,-64.194073
2464.5,-64.177475
2464.6,-64.169561
2464.7,-64.170375
2464.8,-64.16903
2464.9,-64.175953
2465,-64.188231
2465.1,-64.188638
2465.2,-64.176551
2465.3,-64.157684
2465.4,-64.135431
2465.5,-64.123395
2465.6,-64.124105
2465.7,-64.135172
2465.8,-64.140703
2465.9,-64.130091
2466,-64.110633
2466.1,-64.09745
2466.2,-64.087524
2466.3,-64.07583
2466.4,-64.062019
2466.5,-64.044583
2466.6,-64.0391
2466.7,-64.051058
2466.8,-64.057009
2466.9,-64.049756
2467,-64.042692
2467.1,-64.04942
2467.2,-64.044396
2467.3,-64.042649
2467.4,-64.050886
2467.5,-64.043122
2467.6,-64.029715
2467.7,-64.029449
2467.8,-64.038718
2467.9,-64.037585
2468,-64.024964
2468.1,-64.006875
2468.2,-64.004732
2468.3,-64.012165
2468.4,-64.020154
2468.5,-64.022826
2468.6,-64.020666
2468.7,-64.010909
2468.8,-63.993732
2468.9,-63.98045
2469,-63.974941
2469.1,-63.981657
2469.2,-63.994317
2469.3,-64.008887
2469.4,-64.025596
2469.5,-64.038162
2469.6,-64.043514
2469.7,-64.047291
2469.8,-64.045932
2469.9,-64.040547
2470,-64.030741
2470.1,-64.016751
2470.2,-63.997094
2470.3,-63.975592
2470.4,-63.955728
2470.5,-63.940723
2470.6,-63.930403
2470.7,-63.918729
2470.8,-63.904513
2470.9,-63.890819
2471,-63.878554
2471.1,-63.873407
2471.2,-63.87145
2471.3,-63.868966
2471.4,-63.862446
2471.5,-63.854401
2471.6,-63.845424
2471.7,-63.839671
2471.8,-63.833261
2471.9,-63.823276
2472,-63.815672
2472.1,-63.805592
2472.2,-63.799619
2472.3,-63.801982
2472.4,-63.81054
2472.5,-63.820497
2472.6,-63.839236
2472.7,-63.857274
2472.8,-63.876245
2472.9,-63.895717
2473,-63.910211
2473.1,-63.913288
2473.2,-63.907206
2473.3,-63.892967
2473.4,-63.883979
2473.5,-63.885913
2473.6,-63.895669
2473.7,-63.912287
2473.8,-63.929004
2473.9,-63.934779
2474,-63.928683
2474.1,-63.919223
2474.2,-63.920088
2474.3,-63.928269
2474.4,-63.942603
2474.5,-63.958002
2474.6,-63.974572
2474.7,-63.989187
2474.8,-64.005108
2474.9,-64.015203
2475,-64.0121
2475.1,-63.996305
2475.2,-63.997121
2475.3,-64.00719
2475.4,-64.003331
2475.5,-64.003179
2475.6,-64.009614
2475.7,-64.0034
2475.8,-63.998571
2475.9,-64.008858
2476,-64.015182
2476.1,-64.005465
2476.2,-63.997735
2476.3,-64.012294
2476.4,-64.024946
2476.5,-64.028526
2476.6,-64.023258
2476.7,-64.012654
2476.8,-64.002486
2476.9,-64.006119
2477,-64.019498
2477.1,-64.037006
2477.2,-64.047418
2477.3,-64.054852
2477.4,-64.06042
2477.5,-64.058706
2477.6,-64.051557
2477.7,-64.04225
2477.8,-64.031024
2477.9,-64.020542
2478,-64.017144
2478.1,-64.02509
2478.2,-64.031619
2478.3,-64.045156
2478.4,-64.066483
2478.5,-64.088876
2478.6,-64.107246
2478.7,-64.125839
2478.8,-64.144252
2478.9,-64.156482
2479,-64.168606
2479.1,-64.182534
2479.2,-64.198317
2479.3,-64.208551
2479.4,-64.211907
2479.5,-64.216548
2479.6,-64.221306
2479.7,-64.228365
2479.8,-64.239124
2479.9,-64.253029
2480,-64.263566
2480.1,-64.271519
2480.2,-64.279691
2480.3,-64.288376
2480.4,-64.299993
2480.5,-64.315371
2480.6,-64.326997
2480.7,-64.33336
2480.8,-64.326083
2480.9,-64.309073
2481,-64.289778
2481.1,-64.270801
2481.2,-64.254917
2481.3,-64.249624
2481.4,-64.253017
2481.5,-64.257749
2481.6,-64.266716
2481.7,-64.284042
2481.8,-64.300055
2481.9,-64.306933
2482,-64.301266
2482.1,-64.288446
2482.2,-64.27258
2482.3,-64.265646
2482.4,-64.273949
2482.5,-64.288635
2482.6,-64.301007
2482.7,-64.30453
2482.8,-64.297159
2482.9,-64.283488
2483,-64.269426
2483.1,-64.266668
2483.2,-64.279872
2483.3,-64.29452
2483.4,-64.295314
2483.5,-64.29296
2483.6,-64.300274
2483.7,-64.300277
2483.8,-64.289836
2483.9,-64.298969
2484,-64.305565
2484.1,-64.299436
2484.2,-64.30292
2484.3,-64.314722
2484.4,-64.313181
2484.5,-64.297693
2484.6,-64.292373
2484.7,-64.304496
2484.8,-64.319965
2484.9,-64.329813
2485,-64.325322
2485.1,-64.309511
2485.2,-64.295371
2485.3,-64.293031
2485.4,-64.303581
2485.5,-64.323339
2485.6,-64.345005
2485.7,-64.359677
2485.8,-64.365314
2485.9,-64.359657
2486,-64.347376
2486.1,-64.334798
2486.2,-64.316903
2486.3,-64.299846
2486.4,-64.287395
2486.5,-64.279362
2486.6,-64.279761
2486.7,-64.285488
2486.8,-64.294596
2486.9,-64.309949
2487,-64.326201
2487.1,-64.340342
2487.2,-64.353546
2487.3,-64.365428
2487.4,-64.37381
2487.5,-64.386222
2487.6,-64.396704
2487.7,-64.408209
2487.8,-64.419351
2487.9,-64.42622
2488,-64.421633
2488.1,-64.412856
2488.2,-64.396187
2488.3,-64.375786
2488.4,-64.356583
2488.5,-64.338886
2488.6,-64.326751
2488.7,-64.325359
2488.8,-64.335848
2488.9,-64.354784
2489,-64.373778
2489.1,-64.380855
2489.2,-64.376403
2489.3,-64.354933
2489.4,-64.331716
2489.5,-64.319615
2489.6,-64.322318
2489.7,-64.332547
2489.8,-64.347512
2489.9,-64.355635
2490,-64.35132
2490.1,-64.33608
2490.2,-64.321036
2490.3,-64.319821
2490.4,-64.328559
2490.5,-64.342278
2490.6,-64.349705
2490.7,-64.338734
2490.8,-64.319737
2490.9,-64.315534
2491,-64.329672
2491.1,-64.342229
2491.2,-64.348311
2491.3,-64.352317
2491.4,-64.358981
2491.5,-64.365021
2491.6,-64.375006
2491.7,-64.373544
2491.8,-64.356565
2491.9,-64.343239
2492,-64.342098
2492.1,-64.332547
2492.2,-64.328613
2492.3,-64.337032
2492.4,-64.326772
2492.5,-64.309988
2492.6,-64.313785
2492.7,-64.317504
2492.8,-64.312523
2492.9,-64.297538
2493,-64.286623
2493.1,-64.289194
2493.2,-64.300776
2493.3,-64.308953
2493.4,-64.307336
2493.5,-64.297306
2493.6,-64.277816
2493.7,-64.255025
2493.8,-64.236134
2493.9,-64.224156
2494,-64.221498
2494.1,-64.225196
2494.2,-64.231925
2494.3,-64.245181
2494.4,-64.256115
2494.5,-64.264081
2494.6,-64.273976
2494.7,-64.279193
2494.8,-64.283227
2494.9,-64.286617
2495,-64.285057
2495.1,-64.281002
2495.2,-64.277852
2495.3,-64.273552
2495.4,-64.267245
2495.5,-64.260856
2495.6,-64.254461
2495.7,-64.248273
2495.8,-64.239689
2495.9,-64.230216
2496,-64.224352
2496.1,-64.222408
2496.2,-64.220572
2496.3,-64.218929
2496.4,-64.217854
2496.5,-64.213392
2496.6,-64.215289
2496.7,-64.219966
2496.8,-64.227168
2496.9,-64.236349
2497,-64.250054
2497.1,-64.257957
2497.2,-64.26282
2497.3,-64.255162
2497.4,-64.237968
2497.5,-64.216166
2497.6,-64.192833
2497.7,-64.176003
2497.8,-64.175171
2497.9,-64.174566
2498,-64.175776
2498.1,-64.185755
2498.2,-64.19501
2498.3,-64.1969
2498.4,-64.18389
2498.5,-64.163464
2498.6,-64.148277
2498.7,-64.148941
2498.8,-64.160679
2498.9,-64.166883
2499,-64.159172
2499.1,-64.139167
2499.2,-64.127614
2499.3,-64.126788
2499.4,-64.132831
2499.5,-64.142982
2499.6,-64.154708
2499.7,-64.168143
2499.8,-64.180724
2499.9,-64.180706
2500,-64.164408
2500.1,-64.149252
2500.2,-64.151468
2500.3,-64.143154
2500.4,-64.135564
2500.5,-64.141956
2500.6,-64.133084
2500.7,-64.124415
2500.8,-64.129198
2500.9,-64.113997
2501,-64.09653
2501.1,-64.101211
2501.2,-64.10614
2501.3,-64.0967
2501.4,-64.077214
2501.5,-64.070075
2501.6,-64.078586
2501.7,-64.083981
2501.8,-64.085106
2501.9,-64.077492
2502,-64.065145
2502.1,-64.053235
2502.2,-64.051361
2502.3,-64.05805
2502.4,-64.066481
2502.5,-64.080095
2502.6,-64.092943
2502.7,-64.095048
2502.8,-64.085587
2502.9,-64.071642
2503,-64.052139
2503.1,-64.028003
2503.2,-64.003867
2503.3,-63.977913
2503.4,-63.957673
2503.5,-63.943026
2503.6,-63.931684
2503.7,-63.93889
2503.8,-63.97185
2503.9,-64.009855
2504,-64.05026
2504.1,-64.087019
2504.2,-64.121782
2504.3,-64.15781
2504.4,-64.189478
2504.5,-64.219674
2504.6,-64.247809
2504.7,-64.287324
2504.8,-64.347056
2504.9,-64.402373
2505,-64.450946
2505.1,-64.492505
2505.2,-64.532354
2505.3,-64.564236
2505.4,-64.583991
2505.5,-64.595861
2505.6,-64.60896
2505.7,-64.61919
2505.8,-64.625786
2505.9,-64.637276
2506,-64.655439
2506.1,-64.676955
2506.2,-64.704261
2506.3,-64.736562
2506.4,-64.768749
2506.5,-64.795602
2506.6,-64.811355
2506.7,-64.818991
2506.8,-64.818948
2506.9,-64.820606
2507,-64.834814
2507.1,-64.860576
2507.2,-64.892575
2507.3,-64.919468
2507.4,-64.933683
2507.5,-64.931053
2507.6,-64.931207
2507.7,-64.945438
2507.8,-64.966591
2507.9,-64.986846
2508,-65.005729
2508.1,-65.021056
2508.2,-65.027084
2508.3,-65.024897
2508.4,-65.026484
2508.5,-65.045161
2508.6,-65.056406
2508.7,-65.058123
2508.8,-65.073791
2508.9,-65.083402
2509,-65.083879
2509.1,-65.097642
2509.2,-65.112119
2509.3,-65.114708
2509.4,-65.112136
2509.5,-65.126837
2509.6,-65.141607
2509.7,-65.144086
2509.8,-65.136089
2509.9,-65.123612
2510,-65.126409
2510.1,-65.138407
2510.2,-65.156901
2510.3,-65.170642
2510.4,-65.178001
2510.5,-65.178444
2510.6,-65.1739
2510.7,-65.163896
2510.8,-65.154751
2510.9,-65.147091
2511,-65.144925
2511.1,-65.150491
2511.2,-65.166533
2511.3,-65.186985
2511.4,-65.208661
2511.5,-65.22626
2511.6,-65.241294
2511.7,-65.248608
2511.8,-65.2565
2511.9,-65.264317
2512,-65.26592
2512.1,-65.268875
2512.2,-65.26991
2512.3,-65.267153
2512.4,-65.261917
2512.5,-65.25282
2512.6,-65.242906
2512.7,-65.240601
2512.8,-65.240227
2512.9,-65.233243
2513,-65.226664
2513.1,-65.219977
2513.2,-65.212444
2513.3,-65.209978
2513.4,-65.215409
2513.5,-65.219978
2513.6,-65.227423
2513.7,-65.234346
2513.8,-65.242768
2513.9,-65.252204
2514,-65.260368
2514.1,-65.271388
2514.2,-65.281526
2514.3,-65.28457
2514.4,-65.277536
2514.5,-65.255628
2514.6,-65.22925
2514.7,-65.207467
2514.8,-65.195148
2514.9,-65.192786
2515,-65.197478
2515.1,-65.208625
2515.2,-65.216309
2515.3,-65.212743
2515.4,-65.192107
2515.5,-65.166179
2515.6,-65.147111
2515.7,-65.144525
2515.8,-65.153954
2515.9,-65.163979
2516,-65.154926
2516.1,-65.133023
2516.2,-65.109685
2516.3,-65.089745
2516.4,-65.0656
2516.5,-65.050804
2516.6,-65.052127
2516.7,-65.060434
2516.8,-65.051156
2516.9,-65.040168
2517,-65.044789
2517.1,-65.035704
2517.2,-65.017723
2517.3,-65.018453
2517.4,-65.01128
2517.5,-64.994599
2517.6,-64.993055
2517.7,-64.991942
2517.8,-64.977829
2517.9,-64.954852
2518,-64.946255
2518.1,-64.951943
2518.2,-64.95132
2518.3,-64.936758
2518.4,-64.912718
2518.5,-64.889486
2518.6,-64.879715
2518.7,-64.876538
2518.8,-64.877587
2518.9,-64.880758
2519,-64.878103
2519.1,-64.87058
2519.2,-64.855916
2519.3,-64.831102
2519.4,-64.803461
2519.5,-64.778947
2519.6,-64.756105
2519.7,-64.733883
2519.8,-64.718743
2519.9,-64.712324
2520,-64.711958
2520.1,-64.71193
2520.2,-64.712997
2520.3,-64.714672
2520.4,-64.713266
2520.5,-64.705789
2520.6,-64.697289
2520.7,-64.68982
2520.8,-64.67932
2520.9,-64.666024
2521,-64.651749
2521.1,-64.631131
2521.2,-64.61362
2521.3,-64.600609
2521.4,-64.587451
2521.5,-64.572913
2521.6,-64.557103
2521.7,-64.544503
2521.8,-64.534136
2521.9,-64.521429
2522,-64.508151
2522.1,-64.498457
2522.2,-64.490191
2522.3,-64.488068
2522.4,-64.491478
2522.5,-64.486963
2522.6,-64.481222
2522.7,-64.471231
2522.8,-64.450396
2522.9,-64.42414
2523,-64.389575
2523.1,-64.351132
2523.2,-64.322495
2523.3,-64.300196
2523.4,-64.284146
2523.5,-64.279528
2523.6,-64.27722
2523.7,-64.271891
2523.8,-64.260891
2523.9,-64.231811
2524,-64.194919
2524.1,-64.170261
2524.2,-64.15967
2524.3,-64.156071
2524.4,-64.154753
2524.5,-64.151512
2524.6,-64.141059
2524.7,-64.132232
2524.8,-64.123174
2524.9,-64.117452
2525,-64.103474
2525.1,-64.076601
2525.2,-64.054743
2525.3,-64.047945
2525.4,-64.026918
2525.5,-64.002949
2525.6,-63.996673
2525.7,-63.977547
2525.8,-63.956318
2525.9,-63.950894
2526,-63.93897
2526.1,-63.912586
2526.2,-63.884306
2526.3,-63.87581
2526.4,-63.875458
2526.5,-63.864208
2526.6,-63.841673
2526.7,-63.812154
2526.8,-63.78648
2526.9,-63.771166
2527,-63.764807
2527.1,-63.763046
2527.2,-63.759278
2527.3,-63.751736
2527.4,-63.735433
2527.5,-63.714024
2527.6,-63.680515
2527.7,-63.645403
2527.8,-63.624052
2527.9,-63.608084
2528,-63.597565
2528.1,-63.591433
2528.2,-63.592515
2528.3,-63.598321
2528.4,-63.604314
2528.5,-63.609631
2528.6,-63.613071
2528.7,-63.610796
2528.8,-63.610074
2528.9,-63.6088
2529,-63.605477
2529.1,-63.597511
2529.2,-63.585831
2529.3,-63.57264
2529.4,-63.566325
2529.5,-63.557533
2529.6,-63.545324
2529.7,-63.536313
2529.8,-63.525409
2529.9,-63.514119
2530,-63.506834
2530.1,-63.500695
2530.2,-63.49881
2530.3,-63.504215
2530.4,-63.509306
2530.5,-63.512404
2530.6,-63.517404
2530.7,-63.523869
2530.8,-63.530203
2530.9,-63.536006
2531,-63.535427
2531.1,-63.525768
2531.2,-63.507479
2531.3,-63.484903
2531.4,-63.464516
2531.5,-63.452908
2531.6,-63.453234
2531.7,-63.4617
2531.8,-63.476095
2531.9,-63.488393
2532,-63.4956
2532.1,-63.486009
2532.2,-63.470875
2532.3,-63.46092
2532.4,-63.46389
2532.5,-63.475129
2532.6,-63.491898
2532.7,-63.50038
2532.8,-63.49468
2532.9,-63.485699
2533,-63.479658
2533.1,-63.482995
2533.2,-63.49921
2533.3,-63.514761
2533.4,-63.517341
2533.5,-63.510157
2533.6,-63.517017
2533.7,-63.527163
2533.8,-63.530933
2533.9,-63.543937
2534,-63.554362
2534.1,-63.550375
2534.2,-63.552538
2534.3,-63.569295
2534.4,-63.580311
2534.5,-63.582137
2534.6,-63.585555
2534.7,-63.603122
2534.8,-63.625529
2534.9,-63.641823
2535,-63.649891
2535.1,-63.649156
2535.2,-63.648167
2535.3,-63.655235
2535.4,-63.670478
2535.5,-63.695979
2535.6,-63.723959
2535.7,-63.750009
2535.8,-63.769931
2535.9,-63.788461
2536,-63.801801
2536.1,-63.807089
2536.2,-63.806847
2536.3,-63.799582
2536.4,-63.79461
2536.5,-63.796669
2536.6,-63.800893
2536.7,-63.80623
2536.8,-63.816375
2536.9,-63.830664
2537,-63.850794
2537.1,-63.875819
2537.2,-63.902491
2537.3,-63.931961
2537.4,-63.957878
2537.5,-63.981531
2537.6,-64.010185
2537.7,-64.034372
2537.8,-64.058011
2537.9,-64.082865
2538,-64.110332
2538.1,-64.134205
2538.2,-64.153274
2538.3,-64.172173
2538.4,-64.190472
2538.5,-64.209245
2538.6,-64.223911
2538.7,-64.238906
2538.8,-64.245909
2538.9,-64.249542
2539,-64.246868
2539.1,-64.242453
2539.2,-64.238472
2539.3,-64.238299
2539.4,-64.246736
2539.5,-64.26192
2539.6,-64.283923
2539.7,-64.313873
2539.8,-64.343947
2539.9,-64.369358
2540,-64.38919
2540.1,-64.393634
2540.2,-64.391835
2540.3,-64.391303
2540.4,-64.406101
2540.5,-64.429031
2540.6,-64.458009
2540.7,-64.484307
2540.8,-64.496616
2540.9,-64.493758
2541,-64.491044
2541.1,-64.50394
2541.2,-64.529855
2541.3,-64.555361
2541.4,-64.575094
2541.5,-64.586172
2541.6,-64.587211
2541.7,-64.587697
2541.8,-64.604157
2541.9,-64.628912
2542,-64.644576
2542.1,-64.658973
2542.2,-64.671569
2542.3,-64.67323
2542.4,-64.688064
2542.5,-64.709974
2542.6,-64.71573
2542.7,-64.72299
2542.8,-64.743642
2542.9,-64.764905
2543,-64.773723
2543.1,-64.774238
2543.2,-64.772579
2543.3,-64.786802
2543.4,-64.811905
2543.5,-64.836554
2543.6,-64.851026
2543.7,-64.857872
2543.8,-64.85743
2543.9,-64.852259
2544,-64.849147
2544.1,-64.855248
2544.2,-64.867813
2544.3,-64.882131
2544.4,-64.899845
2544.5,-64.920398
2544.6,-64.940435
2544.7,-64.960191
2544.8,-64.975945
2544.9,-64.986113
2545,-64.989163
2545.1,-64.988709
2545.2,-64.986036
2545.3,-64.98188
2545.4,-64.974587
2545.5,-64.968485
2545.6,-64.96156
2545.7,-64.952842
2545.8,-64.949048
2545.9,-64.946481
2546,-64.94609
2546.1,-64.944326
2546.2,-64.940318
2546.3,-64.943335
2546.4,-64.943316
2546.5,-64.936452
2546.6,-64.929108
2546.7,-64.930709
2546.8,-64.932503
2546.9,-64.931395
2547,-64.930413
2547.1,-64.927764
2547.2,-64.925168
2547.3,-64.930866
2547.4,-64.944014
2547.5,-64.960972
2547.6,-64.980846
2547.7,-65.003538
2547.8,-65.028365
2547.9,-65.048488
2548,-65.06585
2548.1,-65.081523
2548.2,-65.085326
2548.3,-65.075584
2548.4,-65.061871
2548.5,-65.050345
2548.6,-65.052756
2548.7,-65.062933
2548.8,-65.079714
2548.9,-65.096222
2549,-65.100282
2549.1,-65.087459
2549.2,-65.074527
2549.3,-65.070104
2549.4,-65.077759
2549.5,-65.091985
2549.6,-65.108897
2549.7,-65.120375
2549.8,-65.126618
2549.9,-65.122327
2550,-65.110514
2550.1,-65.106979
2550.2,-65.115608
2550.3,-65.111667
2550.4,-65.104167
2550.5,-65.111267
2550.6,-65.106761
2550.7,-65.096557
2550.8,-65.100431
2550.9,-65.10054
2551,-65.085229
2551.1,-65.077799
2551.2,-65.087908
2551.3,-65.093636
2551.4,-65.087528
2551.5,-65.068409
2551.6,-65.048973
2551.7,-65.044865
2551.8,-65.056518
2551.9,-65.071301
2552,-65.079491
2552.1,-65.077561
2552.2,-65.064161
2552.3,-65.041165
2552.4,-65.018865
2552.5,-65.000796
2552.6,-64.988048
2552.7,-64.985383
2552.8,-64.992492
2552.9,-65.00337
2553,-65.010139
2553.1,-65.011785
2553.2,-65.016663
2553.3,-65.019046
2553.4,-65.016343
2553.5,-65.012385
2553.6,-65.004899
2553.7,-64.990795
2553.8,-64.976125
2553.9,-64.961763
2554,-64.947696
2554.1,-64.9287
2554.2,-64.905202
2554.3,-64.88513
2554.4,-64.863694
2554.5,-64.838054
2554.6,-64.815194
2554.7,-64.79594
2554.8,-64.780208
2554.9,-64.766993
2555,-64.752993
2555.1,-64.735216
2555.2,-64.720273
2555.3,-64.713407
2555.4,-64.711708
2555.5,-64.711779
2555.6,-64.713776
2555.7,-64.718651
2555.8,-64.723631
2555.9,-64.727567
2556,-64.735855
2556.1,-64.742272
2556.2,-64.745651
2556.3,-64.739279
2556.4,-64.721914
2556.5,-64.691431
2556.6,-64.664076
2556.7,-64.646137
2556.8,-64.638498
2556.9,-64.640704
2557,-64.648657
2557.1,-64.655041
2557.2,-64.64077
2557.3,-64.612073
2557.4,-64.586261
2557.5,-64.574741
2557.6,-64.573904
2557.7,-64.580787
2557.8,-64.585484
2557.9,-64.583743
2558,-64.576494
2558.1,-64.573448
2558.2,-64.574872
2558.3,-64.568557
2558.4,-64.547757
2558.5,-64.52438
2558.6,-64.517563
2558.7,-64.503698
2558.8,-64.482741
2558.9,-64.472711
2559,-64.457556
2559.1,-64.441207
2559.2,-64.434989
2559.3,-64.427982
2559.4,-64.404094
2559.5,-64.377154
2559.6,-64.36935
2559.7,-64.369804
2559.8,-64.365152
2559.9,-64.349166
2560,-64.321958
2560.1,-64.297542
2560.2,-64.284024
2560.3,-64.280494
2560.4,-64.281903
2560.5,-64.280037
2560.6,-64.270159
2560.7,-64.257936
2560.8,-64.243831
2560.9,-64.221831
2561,-64.195426
2561.1,-64.170235
2561.2,-64.144888
2561.3,-64.124595
2561.4,-64.116124
2561.5,-64.11779
2561.6,-64.118069
2561.7,-64.120357
2561.8,-64.127285
2561.9,-64.13181
2562,-64.129729
2562.1,-64.127863
2562.2,-64.123401
2562.3,-64.11819
2562.4,-64.11295
2562.5,-64.107516
2562.6,-64.097147
2562.7,-64.082898
2562.8,-64.069182
2562.9,-64.057261
2563,-64.047254
2563.1,-64.039855
2563.2,-64.034534
2563.3,-64.025829
2563.4,-64.018189
2563.5,-64.009916
2563.6,-64.004896
2563.7,-64.002744
2563.8,-64.001544
2563.9,-64.005245
2564,-64.00594
2564.1,-64.004847
2564.2,-64.001261
2564.3,-63.990624
2564.4,-63.97192
2564.5,-63.947348
2564.6,-63.919137
2564.7,-63.889987
2564.8,-63.868479
2564.9,-63.859695
2565,-63.858277
2565.1,-63.863513
2565.2,-63.870891
2565.3,-63.870394
2565.4,-63.854297
2565.5,-63.828587
2565.6,-63.805934
2565.7,-63.798911
2565.8,-63.804291
2565.9,-63.811556
2566,-63.814922
2566.1,-63.800186
2566.2,-63.77583
2566.3,-63.753887
2566.4,-63.739032
2566.5,-63.735429
2566.6,-63.743353
2566.7,-63.748463
2566.8,-63.734472
2566.9,-63.723262
2567,-63.729437
2567.1,-63.726149
2567.2,-63.718011
2567.3,-63.723232
2567.4,-63.720343
2567.5,-63.70743
2567.6,-63.710103
2567.7,-63.717124
2567.8,-63.708477
2567.9,-63.689542
2568,-63.685973
2568.1,-63.698411
2568.2,-63.704654
2568.3,-63.707941
2568.4,-63.700566
2568.5,-63.687236
2568.6,-63.677442
2568.7,-63.677405
2568.8,-63.688408
2568.9,-63.701932
2569,-63.715147
2569.1,-63.72819
2569.2,-63.737234
2569.3,-63.741545
2569.4,-63.736952
2569.5,-63.72803
2569.6,-63.71485
2569.7,-63.700861
2569.8,-63.691997
2569.9,-63.688701
2570,-63.688086
2570.1,-63.689699
2570.2,-63.699122
2570.3,-63.708008
2570.4,-63.721254
2570.5,-63.736729
2570.6,-63.7561
2570.7,-63.777335
2570.8,-63.793276
2570.9,-63.811014
2571,-63.826541
2571.1,-63.838488
2571.2,-63.852582
2571.3,-63.873878
2571.4,-63.893411
2571.5,-63.910045
2571.6,-63.924951
2571.7,-63.93918
2571.8,-63.951658
2571.9,-63.963668
2572,-63.976608
2572.1,-63.987911
2572.2,-63.997951
2572.3,-64.002309
2572.4,-63.995321
2572.5,-63.980618
2572.6,-63.962134
2572.7,-63.950057
2572.8,-63.945587
2572.9,-63.946728
2573,-63.958495
2573.1,-63.981407
2573.2,-64.000791
2573.3,-64.017968
2573.4,-64.037664
2573.5,-64.046748
2573.6,-64.040707
2573.7,-64.032077
2573.8,-64.033178
2573.9,-64.04471
2574,-64.064713
2574.1,-64.089155
2574.2,-64.106415
2574.3,-64.105835
2574.4,-64.09638
2574.5,-64.092247
2574.6,-64.097641
2574.7,-64.108111
2574.8,-64.111744
2574.9,-64.111435
2575,-64.119498
2575.1,-64.14263
2575.2,-64.16101
2575.3,-64.166819
2575.4,-64.180616
2575.5,-64.199078
2575.6,-64.207413
2575.7,-64.225331
2575.8,-64.247589
2575.9,-64.251017
2576,-64.252528
2576.1,-64.272904
2576.2,-64.292841
2576.3,-64.302291
2576.4,-64.301076
2576.5,-64.305231
2576.6,-64.322997
2576.7,-64.345968
2576.8,-64.367229
2576.9,-64.381536
2577,-64.386337
2577.1,-64.384659
2577.2,-64.37833
2577.3,-64.373136
2577.4,-64.37932
2577.5,-64.39426
2577.6,-64.412554
2577.7,-64.436678
2577.8,-64.462322
2577.9,-64.4867
2578,-64.507671
2578.1,-64.523971
2578.2,-64.535954
2578.3,-64.541718
2578.4,-64.545834
2578.5,-64.549961
2578.6,-64.550637
2578.7,-64.545447
2578.8,-64.539621
2578.9,-64.535831
2579,-64.531376
2579.1,-64.526984
2579.2,-64.525567
2579.3,-64.526824
2579.4,-64.528951
2579.5,-64.531181
2579.6,-64.529642
2579.7,-64.526505
2579.8,-64.528177
2579.9,-64.532615
2580,-64.536875
2580.1,-64.538948
2580.2,-64.541763
2580.3,-64.549287
2580.4,-64.56065
2580.5,-64.57716
2580.6,-64.598586
2580.7,-64.622103
2580.8,-64.647761
2580.9,-64.673427
2581,-64.700901
2581.1,-64.726208
2581.2,-64.74889
2581.3,-64.763677
2581.4,-64.763139
2581.5,-64.750378
2581.6,-64.738188
2581.7,-64.738061
2581.8,-64.74941
2581.9,-64.771436
2582,-64.796553
2582.1,-64.816778
2582.2,-64.821579
2582.3,-64.813394
2582.4,-64.804466
2582.5,-64.807499
2582.6,-64.822405
2582.7,-64.844156
2582.8,-64.857674
2582.9,-64.865734
2583,-64.872254
2583.1,-64.884954
2583.2,-64.900306
2583.3,-64.911523
2583.4,-64.908755
2583.5,-64.902089
2583.6,-64.909349
2583.7,-64.910672
2583.8,-64.909415
2583.9,-64.921599
2584,-64.926668
2584.1,-64.921565
2584.2,-64.930117
2584.3,-64.939921
2584.4,-64.932835
2584.5,-64.923753
2584.6,-64.930404
2584.7,-64.948138
2584.8,-64.956076
2584.9,-64.955861
2585,-64.945573
2585.1,-64.929864
2585.2,-64.927809
2585.3,-64.940554
2585.4,-64.959363
2585.5,-64.978215
2585.6,-64.99232
2585.7,-64.99496
2585.8,-64.987997
2585.9,-64.972886
2586,-64.954562
2586.1,-64.939328
2586.2,-64.931805
2586.3,-64.933564
2586.4,-64.94056
2586.5,-64.948898
2586.6,-64.960444
2586.7,-64.971828
2586.8,-64.98582
2586.9,-64.999151
2587,-65.006354
2587.1,-65.012956
2587.2,-65.019117
2587.3,-65.023847
2587.4,-65.028487
2587.5,-65.028362
2587.6,-65.025895
2587.7,-65.024481
2587.8,-65.023616
2587.9,-65.01863
2588,-65.012508
2588.1,-65.006528
2588.2,-65.004882
2588.3,-65.0065
2588.4,-65.009732
2588.5,-65.013358
2588.6,-65.01778
2588.7,-65.022972
2588.8,-65.029034
2588.9,-65.035063
2589,-65.039132
2589.1,-65.039323
2589.2,-65.038972
2589.3,-65.036424
2589.4,-65.031668
2589.5,-65.015434
2589.6,-64.991294
2589.7,-64.966068
2589.8,-64.943238
2589.9,-64.932726
2590,-64.933452
2590.1,-64.939482
2590.2,-64.950713
2590.3,-64.95845
2590.4,-64.954759
2590.5,-64.935669
2590.6,-64.910727
2590.7,-64.890445
2590.8,-64.888441
2590.9,-64.899106
2591,-64.909038
2591.1,-64.907954
2591.2,-64.892716
2591.3,-64.871487
2591.4,-64.854037
2591.5,-64.850047
2591.6,-64.856642
2591.7,-64.862064
2591.8,-64.851049
2591.9,-64.833812
2592,-64.834712
2592.1,-64.827985
2592.2,-64.811032
2592.3,-64.809127
2592.4,-64.799097
2592.5,-64.784848
2592.6,-64.787266
2592.7,-64.788171
2592.8,-64.770553
2592.9,-64.749602
2593,-64.743765
2593.1,-64.74618
2593.2,-64.749604
2593.3,-64.740191
2593.4,-64.718402
2593.5,-64.691255
2593.6,-64.674291
2593.7,-64.673574
2593.8,-64.678835
2593.9,-64.680267
2594,-64.676735
2594.1,-64.667474
2594.2,-64.647018
2594.3,-64.617645
2594.4,-64.590553
2594.5,-64.567644
2594.6,-64.548315
2594.7,-64.538979
2594.8,-64.540496
2594.9,-64.543389
2595,-64.546389
2595.1,-64.54999
2595.2,-64.558718
2595.3,-64.561645
2595.4,-64.558371
2595.5,-64.558168
2595.6,-64.554672
2595.7,-64.542925
2595.8,-64.528274
2595.9,-64.518648
2596,-64.506511
2596.1,-64.493897
2596.2,-64.480563
2596.3,-64.466156
2596.4,-64.448821
2596.5,-64.429721
2596.6,-64.415562
2596.7,-64.405303
2596.8,-64.395962
2596.9,-64.385498
2597,-64.380214
2597.1,-64.377146
2597.2,-64.372544
2597.3,-64.370387
2597.4,-64.372662
2597.5,-64.373574
2597.6,-64.375957
2597.7,-64.375504
2597.8,-64.36977
2597.9,-64.355448
2598,-64.326399
2598.1,-64.293909
2598.2,-64.26446
2598.3,-64.242903
2598.4,-64.230741
2598.5,-64.226556
2598.6,-64.226478
2598.7,-64.227931
2598.8,-64.224818
2598.9,-64.207076
2599,-64.179916
2599.1,-64.155712
2599.2,-64.145583
2599.3,-64.142898
2599.4,-64.143703
2599.5,-64.142901
2599.6,-64.143205
2599.7,-64.140558
2599.8,-64.137119
2599.9,-64.132331
2600,-64.117451
2600.1,-64.094376
2600.2,-64.085877
2600.3,-64.085881
2600.4,-64.066776
2600.5,-64.049361
2600.6,-64.041649
2600.7,-64.02727
2600.8,-64.01772
2600.9,-64.016695
2601,-64.001175
2601.1,-63.98028
2601.2,-63.97155
2601.3,-63.970514
2601.4,-63.965705
2601.5,-63.947265
2601.6,-63.924346
2601.7,-63.910897
2601.8,-63.912737
2601.9,-63.917907
2602,-63.92094
2602.1,-63.917355
2602.2,-63.901975
2602.3,-63.882137
2602.4,-63.860135
2602.5,-63.842668
2602.6,-63.83068
2602.7,-63.830779
2602.8,-63.837465
2602.9,-63.847596
2603,-63.852966
2603.1,-63.853472
2603.2,-63.854337
2603.3,-63.852912
2603.4,-63.844367
2603.5,-63.834322
2603.6,-63.820587
2603.7,-63.800241
2603.8,-63.775386
2603.9,-63.7537
2604,-63.735902
2604.1,-63.718462
2604.2,-63.702014
2604.3,-63.690177
2604.4,-63.680312
2604.5,-63.672858
2604.6,-63.668413
2604.7,-63.664121
2604.8,-63.658601
2604.9,-63.650941
2605,-63.643121
2605.1,-63.634403
2605.2,-63.625235
2605.3,-63.618032
2605.4,-63.611785
2605.5,-63.602859
2605.6,-63.589322
2605.7,-63.579662
2605.8,-63.577979
2605.9,-63.579587
2606,-63.582886
2606.1,-63.594131
2606.2,-63.608574
2606.3,-63.627286
2606.4,-63.649248
2606.5,-63.666348
2606.6,-63.68228
2606.7,-63.692343
2606.8,-63.686942
2606.9,-63.671038
2607,-63.662554
2607.1,-63.662658
2607.2,-63.673794
2607.3,-63.694374
2607.4,-63.714667
2607.5,-63.724925
2607.6,-63.722717
2607.7,-63.711509
2607.8,-63.705159
2607.9,-63.706844
2608,-63.71223
2608.1,-63.716835
2608.2,-63.714247
2608.3,-63.707763
2608.4,-63.719082
2608.5,-63.742099
2608.6,-63.748724
2608.7,-63.752244
2608.8,-63.769354
2608.9,-63.775781
2609,-63.783192
2609.1,-63.804456
2609.2,-63.814209
2609.3,-63.811098
2609.4,-63.81337
2609.5,-63.833237
2609.6,-63.850445
2609.7,-63.852102
2609.8,-63.8488
2609.9,-63.852916
2610,-63.86962
2610.1,-63.893897
2610.2,-63.914581
2610.3,-63.930092
2610.4,-63.938499
2610.5,-63.93803
2610.6,-63.934487
2610.7,-63.930462
2610.8,-63.927218
2610.9,-63.936654
2611,-63.956209
2611.1,-63.977258
2611.2,-64.003437
2611.3,-64.033517
2611.4,-64.062193
2611.5,-64.084122
2611.6,-64.103654
2611.7,-64.120664
2611.8,-64.134516
2611.9,-64.146116
2612,-64.155152
2612.1,-64.160683
2612.2,-64.162319
2612.3,-64.163677
2612.4,-64.166007
2612.5,-64.166026
2612.6,-64.165888
2612.7,-64.165575
2612.8,-64.165072
2612.9,-64.16533
2613,-64.164241
2613.1,-64.163502
2613.2,-64.168259
2613.3,-64.175341
2613.4,-64.186249
2613.5,-64.199841
2613.6,-64.215142
2613.7,-64.229111
2613.8,-64.246762
2613.9,-64.272503
2614,-64.303761
2614.1,-64.338532
2614.2,-64.373775
2614.3,-64.407843
2614.4,-64.430123
2614.5,-64.445868
2614.6,-64.453063
2614.7,-64.449514
2614.8,-64.443635
2614.9,-64.444285
2615,-64.452389
2615.1,-64.465474
2615.2,-64.485123
2615.3,-64.50985
2615.4,-64.531758
2615.5,-64.540696
2615.6,-64.540879
2615.7,-64.540353
2615.8,-64.545119
2615.9,-64.561945
2616,-64.585749
2616.1,-64.605446
2616.2,-64.612042
2616.3,-64.615184
2616.4,-64.622275
2616.5,-64.636753
2616.6,-64.659395
2616.7,-64.675212
2616.8,-64.674319
2616.9,-64.676531
2617,-64.693011
2617.1,-64.700143
2617.2,-64.707605
2617.3,-64.726715
2617.4,-64.729229
2617.5,-64.729422
2617.6,-64.747651
2617.7,-64.765532
2617.8,-64.767233
2617.9,-64.762686
2618,-64.770293
2618.1,-64.788794
2618.2,-64.809103
2618.3,-64.81928
2618.4,-64.817087
2618.5,-64.810286
2618.6,-64.806184
2618.7,-64.810398
2618.8,-64.826508
2618.9,-64.849597
2619,-64.87674
2619.1,-64.899588
2619.2,-64.913461
2619.3,-64.922053
2619.4,-64.924179
2619.5,-64.917874
2619.6,-64.905757
2619.7,-64.892562
2619.8,-64.884656
2619.9,-64.879781
2620,-64.877279
2620.1,-64.878459
2620.2,-64.884057
2620.3,-64.897169
2620.4,-64.915351
2620.5,-64.932
2620.6,-64.945326
2620.7,-64.963698
2620.8,-64.98175
2620.9,-65.001322
2621,-65.018626
2621.1,-65.029918
2621.2,-65.041695
2621.3,-65.058924
2621.4,-65.073594
2621.5,-65.082088
2621.6,-65.091832
2621.7,-65.099243
2621.8,-65.107571
2621.9,-65.115647
2622,-65.117614
2622.1,-65.113514
2622.2,-65.103651
2622.3,-65.087665
2622.4,-65.067911
2622.5,-65.04695
2622.6,-65.027159
2622.7,-65.018283
2622.8,-65.020812
2622.9,-65.029761
2623,-65.042491
2623.1,-65.061502
2623.2,-65.077441
2623.3,-65.081966
2623.4,-65.0774
2623.5,-65.062815
2623.6,-65.046087
2623.7,-65.038964
2623.8,-65.043831
2623.9,-65.054654
2624,-65.063876
2624.1,-65.064551
2624.2,-65.052891
2624.3,-65.034543
2624.4,-65.024083
2624.5,-65.024659
2624.6,-65.031272
2624.7,-65.04006
2624.8,-65.046033
2624.9,-65.04363
2625,-65.030478
2625.1,-65.019841
2625.2,-65.025577
2625.3,-65.026713
2625.4,-65.019047
2625.5,-65.021236
2625.6,-65.017822
2625.7,-65.006151
2625.8,-65.006201
2625.9,-65.009193
2626,-64.996244
2626.1,-64.982619
2626.2,-64.986789
2626.3,-64.995229
2626.4,-64.995795
2626.5,-64.985697
2626.6,-64.963016
2626.7,-64.946385
2626.8,-64.945075
2626.9,-64.95402
2627,-64.964028
2627.1,-64.967622
2627.2,-64.966373
2627.3,-64.955329
2627.4,-64.932868
2627.5,-64.906018
2627.6,-64.882183
2627.7,-64.861326
2627.8,-64.850439
2627.9,-64.851253
2628,-64.854888
2628.1,-64.857446
2628.2,-64.862634
2628.3,-64.869909
2628.4,-64.877999
2628.5,-64.885564
2628.6,-64.891876
2628.7,-64.893006
2628.8,-64.890052
2628.9,-64.885766
2629,-64.88154
2629.1,-64.873776
2629.2,-64.865368
2629.3,-64.860545
2629.4,-64.853805
2629.5,-64.841114
2629.6,-64.828149
2629.7,-64.818116
2629.8,-64.808145
2629.9,-64.800666
2630,-64.795287
2630.1,-64.791197
2630.2,-64.791534
2630.3,-64.791399
2630.4,-64.791674
2630.5,-64.789097
2630.6,-64.784754
2630.7,-64.784912
2630.8,-64.779468
2630.9,-64.768117
2631,-64.748267
2631.1,-64.720098
2631.2,-64.690244
2631.3,-64.664695
2631.4,-64.640447
2631.5,-64.629999
2631.6,-64.63083
2631.7,-64.631719
2631.8,-64.631789
2631.9,-64.624985
2632,-64.602032
2632.1,-64.573379
2632.2,-64.552104
2632.3,-64.538176
2632.4,-64.536441
2632.5,-64.537992
2632.6,-64.531938
2632.7,-64.505893
2632.8,-64.47031
2632.9,-64.442471
2633,-64.423837
2633.1,-64.401116
2633.2,-64.373513
2633.3,-64.359956
2633.4,-64.359364
2633.5,-64.35789
2633.6,-64.343009
2633.7,-64.333589
2633.8,-64.329422
2633.9,-64.309472
2634,-64.295751
2634.1,-64.296865
2634.2,-64.281008
2634.3,-64.257851
2634.4,-64.256267
2634.5,-64.256652
2634.6,-64.240471
2634.7,-64.215509
2634.8,-64.195528
2634.9,-64.189685
2635,-64.192897
2635.1,-64.194482
2635.2,-64.1858
2635.3,-64.166484
2635.4,-64.139946
2635.5,-64.113542
2635.6,-64.095213
2635.7,-64.086881
2635.8,-64.088504
2635.9,-64.093559
2636,-64.09943
2636.1,-64.099004
2636.2,-64.0926
2636.3,-64.084702
2636.4,-64.070235
2636.5,-64.049121
2636.6,-64.024437
2636.7,-63.996906
2636.8,-63.96784
2636.9,-63.940896
2637,-63.916284
2637.1,-63.892727
2637.2,-63.871703
2637.3,-63.853063
2637.4,-63.840789
2637.5,-63.829173
2637.6,-63.816026
2637.7,-63.806335
2637.8,-63.801604
2637.9,-63.79868
2638,-63.797403
2638.1,-63.795625
2638.2,-63.783655
2638.3,-63.770857
2638.4,-63.760161
2638.5,-63.744205
2638.6,-63.727644
2638.7,-63.709816
2638.8,-63.688746
2638.9,-63.667292
2639,-63.647047
2639.1,-63.632504
2639.2,-63.626982
2639.3,-63.625648
2639.4,-63.629059
2639.5,-63.63823
2639.6,-63.652409
2639.7,-63.664489
2639.8,-63.671396
2639.9,-63.670319
2640,-63.65875
2640.1,-63.642541
2640.2,-63.625691
2640.3,-63.616714
2640.4,-63.620295
2640.5,-63.628569
2640.6,-63.637703
2640.7,-63.639449
2640.8,-63.624275
2640.9,-63.604018
2641,-63.599133
2641.1,-63.605041
2641.2,-63.616934
2641.3,-63.630566
2641.4,-63.645308
2641.5,-63.658293
2641.6,-63.661195
2641.7,-63.650008
2641.8,-63.634801
2641.9,-63.637368
2642,-63.645351
2642.1,-63.642444
2642.2,-63.64435
2642.3,-63.648112
2642.4,-63.642001
2642.5,-63.642387
2642.6,-63.649887
2642.7,-63.644274
2642.8,-63.633961
2642.9,-63.637383
2643,-63.654229
2643.1,-63.666904
2643.2,-63.66472
2643.3,-63.654221
2643.4,-63.648034
2643.5,-63.649489
2643.6,-63.663063
2643.7,-63.679023
2643.8,-63.694687
2643.9,-63.706602
2644,-63.712846
2644.1,-63.713107
2644.2,-63.709473
2644.3,-63.699544
2644.4,-63.686594
2644.5,-63.683005
2644.6,-63.684583
2644.7,-63.687743
2644.8,-63.699143
2644.9,-63.719408
2645,-63.743944
2645.1,-63.769367
2645.2,-63.79577
2645.3,-63.818441
2645.4,-63.834831
2645.5,-63.849141
2645.6,-63.868389
2645.7,-63.888341
2645.8,-63.903243
2645.9,-63.916513
2646,-63.928631
2646.1,-63.938188
2646.2,-63.948726
2646.3,-63.962973
2646.4,-63.978652
2646.5,-63.992827
2646.6,-64.009694
2646.7,-64.026681
2646.8,-64.043732
2646.9,-64.059297
2647,-64.07726
2647.1,-64.097624
2647.2,-64.117382
2647.3,-64.138375
2647.4,-64.15817
2647.5,-64.173059
2647.6,-64.176513
2647.7,-64.168479
2647.8,-64.15953
2647.9,-64.150959
2648,-64.149199
2648.1,-64.156249
2648.2,-64.171679
2648.3,-64.194326
2648.4,-64.215793
2648.5,-64.235331
2648.6,-64.244956
2648.7,-64.239859
2648.8,-64.236442
2648.9,-64.242345
2649,-64.257952
2649.1,-64.282687
2649.2,-64.305074
2649.3,-64.313506
2649.4,-64.308335
2649.5,-64.301396
2649.6,-64.304097
2649.7,-64.310284
2649.8,-64.311373
2649.9,-64.314474
2650,-64.328797
2650.1,-64.351779
2650.2,-64.363134
2650.3,-64.369763
2650.4,-64.3904
2650.5,-64.405644
2650.6,-64.4106
2650.7,-64.42893
2650.8,-64.449084
2650.9,-64.448854
2651,-64.457686
2651.1,-64.483009
2651.2,-64.498992
2651.3,-64.502095
2651.4,-64.500859
2651.5,-64.507562
2651.6,-64.526132
2651.7,-64.552998
2651.8,-64.576336
2651.9,-64.588046
2652,-64.592204
2652.1,-64.594229
2652.2,-64.594316
2652.3,-64.595623
2652.4,-64.607614
2652.5,-64.631303
2652.6,-64.653189
2652.7,-64.674381
2652.8,-64.695852
2652.9,-64.713316
2653,-64.728808
2653.1,-64.745454
2653.2,-64.755568
2653.3,-64.75754
2653.4,-64.754284
2653.5,-64.747947
2653.6,-64.740851
2653.7,-64.731904
2653.8,-64.725413
2653.9,-64.723261
2654,-64.715915
2654.1,-64.708086
2654.2,-64.706063
2654.3,-64.707474
2654.4,-64.707698
2654.5,-64.706878
2654.6,-64.707422
2654.7,-64.710648
2654.8,-64.709849
2654.9,-64.709011
2655,-64.7094
2655.1,-64.708221
2655.2,-64.707228
2655.3,-64.707652
2655.4,-64.708851
2655.5,-64.712622
2655.6,-64.721401
2655.7,-64.733638
2655.8,-64.749932
2655.9,-64.770864
2656,-64.794808
2656.1,-64.820049
2656.2,-64.842121
2656.3,-64.861664
2656.4,-64.878815
2656.5,-64.881065
2656.6,-64.870867
2656.7,-64.864336
2656.8,-64.864198
2656.9,-64.872382
2657,-64.89135
2657.1,-64.914706
2657.2,-64.930187
2657.3,-64.930705
2657.4,-64.918636
2657.5,-64.91029
2657.6,-64.91774
2657.7,-64.93155
2657.8,-64.949327
2657.9,-64.967561
2658,-64.978778
2658.1,-64.991294
2658.2,-65.005476
2658.3,-65.01414
2658.4,-65.009578
2658.5,-64.997787
2658.6,-64.997422
2658.7,-65.003931
2658.8,-64.997212
2658.9,-64.995393
2659,-65.005101
2659.1,-64.99911
2659.2,-64.993526
2659.3,-65.00213
2659.4,-65.004513
2659.5,-64.99711
2659.6,-64.992823
2659.7,-65.001131
2659.8,-65.014143
2659.9,-65.019425
2660,-65.013665
2660.1,-64.999409
2660.2,-64.982214
2660.3,-64.972431
2660.4,-64.977292
2660.5,-64.987988
2660.6,-65.002461
2660.7,-65.014782
2660.8,-65.018749
2660.9,-65.019374
2661,-65.013499
2661.1,-65.00164
2661.2,-64.986016
2661.3,-64.967771
2661.4,-64.951709
2661.5,-64.936712
2661.6,-64.925546
2661.7,-64.920001
2661.8,-64.924633
2661.9,-64.931525
2662,-64.936788
2662.1,-64.944364
2662.2,-64.952926
2662.3,-64.964931
2662.4,-64.976063
2662.5,-64.986953
2662.6,-64.998497
2662.7,-65.004114
2662.8,-65.00761
2662.9,-65.011656
2663,-65.01467
2663.1,-65.01687
2663.2,-65.020839
2663.3,-65.023387
2663.4,-65.020871
2663.5,-65.01322
2663.6,-65.005258
2663.7,-64.996676
2663.8,-64.982359
2663.9,-64.962502
2664,-64.936035
2664.1,-64.90986
2664.2,-64.886871
2664.3,-64.871915
2664.4,-64.865877
2664.5,-64.864007
2664.6,-64.870291
2664.7,-64.88075
2664.8,-64.885297
2664.9,-64.885263
2665,-64.878477
2665.1,-64.860734
2665.2,-64.838346
2665.3,-64.821561
2665.4,-64.815202
2665.5,-64.814973
2665.6,-64.819539
2665.7,-64.821193
2665.8,-64.805521
2665.9,-64.779123
2666,-64.764444
2666.1,-64.764038
2666.2,-64.766303
2666.3,-64.765808
2666.4,-64.762889
2666.5,-64.757431
2666.6,-64.740987
2666.7,-64.720434
2666.8,-64.712799
2666.9,-64.710825
2667,-64.690896
2667.1,-64.676309
2667.2,-64.677384
2667.3,-64.660764
2667.4,-64.645053
2667.5,-64.647899
2667.6,-64.637881
2667.7,-64.615524
2667.8,-64.60531
2667.9,-64.607626
2668,-64.606737
2668.1,-64.590314
2668.2,-64.563196
2668.3,-64.545053
2668.4,-64.540833
2668.5,-64.542967
2668.6,-64.54598
2668.7,-64.542683
2668.8,-64.531189
2668.9,-64.511742
2669,-64.484641
2669.1,-64.457481
2669.2,-64.436229
2669.3,-64.427263
2669.4,-64.430136
2669.5,-64.43624
2669.6,-64.43929
2669.7,-64.440518
2669.8,-64.441461
2669.9,-64.438987
2670,-64.431807
2670.1,-64.41964
2670.2,-64.404339
2670.3,-64.391237
2670.4,-64.375923
2670.5,-64.35473
2670.6,-64.32824
2670.7,-64.301812
2670.8,-64.276122
2670.9,-64.248164
2671,-64.224225
2671.1,-64.201996
2671.2,-64.17669
2671.3,-64.150259
2671.4,-64.127123
2671.5,-64.103404
2671.6,-64.080393
2671.7,-64.058251
2671.8,-64.038477
2671.9,-64.02609
2672,-64.012386
2672.1,-64.00162
2672.2,-63.99702
2672.3,-63.991653
2672.4,-63.990254
2672.5,-63.995808
2672.6,-64.002709
2672.7,-64.012814
2672.8,-64.019587
2672.9,-64.019924
2673,-64.012474
2673.1,-63.997519
2673.2,-63.974746
2673.3,-63.95125
2673.4,-63.931943
2673.5,-63.924777
2673.6,-63.926708
2673.7,-63.932867
2673.8,-63.938002
2673.9,-63.931158
2674,-63.911881
2674.1,-63.887293
2674.2,-63.871518
2674.3,-63.866714
2674.4,-63.874843
2674.5,-63.885418
2674.6,-63.888038
2674.7,-63.887831
2674.8,-63.890324
2674.9,-63.890365
2675,-63.884471
2675.1,-63.869567
2675.2,-63.854301
2675.3,-63.851493
2675.4,-63.844308
2675.5,-63.829341
2675.6,-63.825722
2675.7,-63.819914
2675.8,-63.80091
2675.9,-63.796342
2676,-63.803065
2676.1,-63.793376
2676.2,-63.775484
2676.3,-63.769865
2676.4,-63.776756
2676.5,-63.78097
2676.6,-63.774529
2676.7,-63.757372
2676.8,-63.741542
2676.9,-63.738272
2677,-63.748
2677.1,-63.756593
2677.2,-63.758986
2677.3,-63.758757
2677.4,-63.751988
2677.5,-63.742068
2677.6,-63.729047
2677.7,-63.71003
2677.8,-63.696381
2677.9,-63.690116
2678,-63.686809
2678.1,-63.691136
2678.2,-63.70365
2678.3,-63.721314
2678.4,-63.737013
2678.5,-63.749346
2678.6,-63.761108
2678.7,-63.771332
2678.8,-63.778934
2678.9,-63.785686
2679,-63.792497
2679.1,-63.794024
2679.2,-63.789882
2679.3,-63.78855
2679.4,-63.788325
2679.5,-63.785516
2679.6,-63.784987
2679.7,-63.785308
2679.8,-63.783231
2679.9,-63.779587
2680,-63.779644
2680.1,-63.788233
2680.2,-63.799845
2680.3,-63.81101
2680.4,-63.823576
2680.5,-63.836009
2680.6,-63.848971
2680.7,-63.868214
2680.8,-63.89108
2680.9,-63.912291
2681,-63.927519
2681.1,-63.930597
2681.2,-63.924982
2681.3,-63.915536
2681.4,-63.900529
2681.5,-63.88861
2681.6,-63.890971
2681.7,-63.901888
2681.8,-63.91827
2681.9,-63.936662
2682,-63.953264
2682.1,-63.960022
2682.2,-63.954078
2682.3,-63.945383
2682.4,-63.944158
2682.5,-63.955472
2682.6,-63.975954
2682.7,-64.000286
2682.8,-64.012284
2682.9,-64.012767
2683,-64.013954
2683.1,-64.016088
2683.2,-64.024863
2683.3,-64.043391
2683.4,-64.058856
2683.5,-64.063468
2683.6,-64.072108
2683.7,-64.090756
2683.8,-64.094195
2683.9,-64.096749
2684,-64.11457
2684.1,-64.123168
2684.2,-64.128051
2684.3,-64.147856
2684.4,-64.162182
2684.5,-64.1587
2684.6,-64.153011
2684.7,-64.164546
2684.8,-64.189315
2684.9,-64.206694
2685,-64.217331
2685.1,-64.216183
2685.2,-64.20871
2685.3,-64.214675
2685.4,-64.233325
2685.5,-64.256882
2685.6,-64.283484
2685.7,-64.309542
2685.8,-64.326563
2685.9,-64.331479
2686,-64.332775
2686.1,-64.330635
2686.2,-64.322627
2686.3,-64.317162
2686.4,-64.31884
2686.5,-64.326454
2686.6,-64.338556
2686.7,-64.352896
2686.8,-64.372074
2686.9,-64.394891
2687,-64.419199
2687.1,-64.444334
2687.2,-64.467719
2687.3,-64.484226
2687.4,-64.49949
2687.5,-64.518203
2687.6,-64.534632
2687.7,-64.547135
2687.8,-64.562986
2687.9,-64.578564
2688,-64.593004
2688.1,-64.605126
2688.2,-64.617147
2688.3,-64.631649
2688.4,-64.646095
2688.5,-64.660449
2688.6,-64.676228
2688.7,-64.692689
2688.8,-64.706476
2688.9,-64.722301
2689,-64.738223
2689.1,-64.751543
2689.2,-64.762629
2689.3,-64.768998
2689.4,-64.765846
2689.5,-64.753703
2689.6,-64.73704
2689.7,-64.726092
2689.8,-64.725429
2689.9,-64.731394
2690,-64.744612
2690.1,-64.763717
2690.2,-64.780337
2690.3,-64.793737
2690.4,-64.797624
2690.5,-64.791575
2690.6,-64.783133
2690.7,-64.782972
2690.8,-64.795464
2690.9,-64.816262
2691,-64.832266
2691.1,-64.833575
2691.2,-64.821844
2691.3,-64.810375
2691.4,-64.804369
2691.5,-64.801804
2691.6,-64.807867
2691.7,-64.824538
2691.8,-64.839212
2691.9,-64.838419
2692,-64.840869
2692.1,-64.855347
2692.2,-64.857505
2692.3,-64.859298
2692.4,-64.869668
2692.5,-64.872563
2692.6,-64.870755
2692.7,-64.876956
2692.8,-64.890045
2692.9,-64.890177
2693,-64.880754
2693.1,-64.879088
2693.2,-64.893406
2693.3,-64.911553
2693.4,-64.921855
2693.5,-64.924441
2693.6,-64.916189
2693.7,-64.898578
2693.8,-64.881196
2693.9,-64.880569
2694,-64.894169
2694.1,-64.910554
2694.2,-64.927932
2694.3,-64.945044
2694.4,-64.958282
2694.5,-64.964242
2694.6,-64.966237
2694.7,-64.964915
2694.8,-64.959644
2694.9,-64.950984
2695,-64.941012
2695.1,-64.927258
2695.2,-64.908872
2695.3,-64.894125
2695.4,-64.883157
2695.5,-64.872568
2695.6,-64.864853
2695.7,-64.861915
2695.8,-64.861347
2695.9,-64.864786
2696,-64.866584
2696.1,-64.868306
2696.2,-64.866726
2696.3,-64.864749
2696.4,-64.865582
2696.5,-64.86289
2696.6,-64.856533
2696.7,-64.846557
2696.8,-64.834609
2696.9,-64.820566
2697,-64.809606
2697.1,-64.798113
2697.2,-64.787885
2697.3,-64.784705
2697.4,-64.781319
2697.5,-64.7786
2697.6,-64.786498
2697.7,-64.797036
2697.8,-64.810793
2697.9,-64.833879
2698,-64.852699
2698.1,-64.86018
2698.2,-64.855525
2698.3,-64.837944
2698.4,-64.816443
2698.5,-64.799553
2698.6,-64.799233
2698.7,-64.810184
2698.8,-64.820041
2698.9,-64.828339
2699,-64.825919
2699.1,-64.808328
2699.2,-64.792189
2699.3,-64.787115
2699.4,-64.794242
2699.5,-64.805893
2699.6,-64.81652
2699.7,-64.822302
2699.8,-64.827158
2699.9,-64.828161
2700,-64.820253
2700.1,-64.802515
2700.2,-64.791865
2700.3,-64.790797
2700.4,-64.775915
2700.5,-64.766919
2700.6,-64.766603
2700.7,-64.752949
2700.8,-64.745695
2700.9,-64.749459
2701,-64.743803
2701.1,-64.727435
2701.2,-64.71693
2701.3,-64.721396
2701.4,-64.727976
2701.5,-64.723253
2701.6,-64.705075
2701.7,-64.680372
2701.8,-64.66577
2701.9,-64.663728
2702,-64.666493
2702.1,-64.670552
2702.2,-64.671266
2702.3,-64.664921
2702.4,-64.653037
2702.5,-64.632557
2702.6,-64.607689
2702.7,-64.588385
2702.8,-64.57367
2702.9,-64.563949
2703,-64.566163
2703.1,-64.575559
2703.2,-64.58483
2703.3,-64.593606
2703.4,-64.601382
2703.5,-64.607126
2703.6,-64.614203
2703.7,-64.602827
2703.8,-64.57084
2703.9,-64.537716
2704,-64.503578
2704.1,-64.471968
2704.2,-64.442147
2704.3,-64.413774
2704.4,-64.385258
2704.5,-64.355144
2704.6,-64.325341
2704.7,-64.280967
2704.8,-64.21896
2704.9,-64.161469
2705,-64.113021
2705.1,-64.069285
2705.2,-64.028116
2705.3,-63.991323
2705.4,-63.955194
2705.5,-63.917177
2705.6,-63.882838
2705.7,-63.85236
2705.8,-63.824439
2705.9,-63.793894
2706,-63.754681
2706.1,-63.710809
2706.2,-63.66292
2706.3,-63.609755
2706.4,-63.567368
2706.5,-63.538092
2706.6,-63.518434
2706.7,-63.504163
2706.8,-63.488412
2706.9,-63.467144
2707,-63.429062
2707.1,-63.378905
2707.2,-63.334197
2707.3,-63.303688
2707.4,-63.283835
2707.5,-63.27179
2707.6,-63.254586
2707.7,-63.220774
2707.8,-63.179033
2707.9,-63.138906
2708,-63.099107
2708.1,-63.061042
2708.2,-63.02705
2708.3,-62.999411
2708.4,-62.983942
2708.5,-62.97165
2708.6,-62.94396
2708.7,-62.916779
2708.8,-62.906656
2708.9,-62.888455
2709,-62.86358
2709.1,-62.84985
2709.2,-62.829493
2709.3,-62.79713
2709.4,-62.778801
2709.5,-62.774798
2709.6,-62.764574
2709.7,-62.741626
2709.8,-62.709533
2709.9,-62.688583
2710,-62.684564
2710.1,-62.683366
2710.2,-62.676112
2710.3,-62.661662
2710.4,-62.642128
2710.5,-62.617627
2710.6,-62.588713
2710.7,-62.561426
2710.8,-62.546005
2710.9,-62.543679
2711,-62.547374
2711.1,-62.554912
2711.2,-62.561417
2711.3,-62.562237
2711.4,-62.562132
2711.5,-62.567682
2711.6,-62.567374
2711.7,-62.560347
2711.8,-62.553813
2711.9,-62.544985
2712,-62.531672
2712.1,-62.516898
2712.2,-62.502701
2712.3,-62.488908
2712.4,-62.473519
2712.5,-62.457887
2712.6,-62.445836
2712.7,-62.434251
2712.8,-62.421951
2712.9,-62.412235
2713,-62.403192
2713.1,-62.390962
2713.2,-62.383557
2713.3,-62.382347
2713.4,-62.383733
2713.5,-62.386749
2713.6,-62.395289
2713.7,-62.409855
2713.8,-62.42763
2713.9,-62.449143
2714,-62.474617
2714.1,-62.50516
2714.2,-62.538161
2714.3,-62.575662
2714.4,-62.611198
2714.5,-62.639823
2714.6,-62.656572
2714.7,-62.661369
2714.8,-62.661861
2714.9,-62.665611
2715,-62.681312
2715.1,-62.708633
2715.2,-62.742461
2715.3,-62.776673
2715.4,-62.8057
2715.5,-62.824367
2715.6,-62.829313
2715.7,-62.835481
2715.8,-62.858103
2715.9,-62.894954
2716,-62.929714
2716.1,-62.957056
2716.2,-62.976245
2716.3,-62.987979
2716.4,-63.000774
2716.5,-63.021799
2716.6,-63.056713
2716.7,-63.094002
2716.8,-63.118715
2716.9,-63.138275
2717,-63.167739
2717.1,-63.195267
2717.2,-63.215161
2717.3,-63.2469
2717.4,-63.273632
2717.5,-63.291596
2717.6,-63.324755
2717.7,-63.361686
2717.8,-63.378895
2717.9,-63.390812
2718,-63.420769
2718.1,-63.458336
2718.2,-63.490458
2718.3,-63.514965
2718.4,-63.528921
2718.5,-63.540035
2718.6,-63.563227
2718.7,-63.600842
2718.8,-63.641675
2718.9,-63.68168
2719,-63.71912
2719.1,-63.748283
2719.2,-63.765478
2719.3,-63.774425
2719.4,-63.783982
2719.5,-63.795127
2719.6,-63.809889
2719.7,-63.832424
2719.8,-63.860767
2719.9,-63.895608
2720,-63.935471
2720.1,-63.973243
2720.2,-64.011454
2720.3,-64.04957
2720.4,-64.082093
2720.5,-64.107938
2720.6,-64.134415
2720.7,-64.160671
2720.8,-64.183546
2720.9,-64.202934
2721,-64.219391
2721.1,-64.236091
2721.2,-64.252962
2721.3,-64.268881
2721.4,-64.284323
2721.5,-64.300008
2721.6,-64.317924
2721.7,-64.333346
2721.8,-64.349393
2721.9,-64.369911
2722,-64.390304
2722.1,-64.41444
2722.2,-64.440622
2722.3,-64.468311
2722.4,-64.499848
2722.5,-64.532166
2722.6,-64.561679
2722.7,-64.591336
2722.8,-64.616987
2722.9,-64.634051
2723,-64.635769
2723.1,-64.629036
2723.2,-64.626101
2723.3,-64.629451
2723.4,-64.639103
2723.5,-64.656683
2723.6,-64.682285
2723.7,-64.709693
2723.8,-64.73248
2723.9,-64.744899
2724,-64.746343
2724.1,-64.744958
2724.2,-64.751566
2724.3,-64.769248
2724.4,-64.797877
2724.5,-64.826135
2724.6,-64.847812
2724.7,-64.86391
2724.8,-64.876545
2724.9,-64.895342
2725,-64.916001
2725.1,-64.928813
2725.2,-64.927394
2725.3,-64.93452
2725.4,-64.94708
2725.5,-64.943802
2725.6,-64.948279
2725.7,-64.961285
2725.8,-64.958314
2725.9,-64.96084
2726,-64.977184
2726.1,-64.986017
2726.2,-64.980939
2726.3,-64.975005
2726.4,-64.98555
2726.5,-65.007178
2726.6,-65.021943
2726.7,-65.020589
2726.8,-65.010278
2726.9,-65.001043
2727,-65.000368
2727.1,-65.009705
2727.2,-65.024504
2727.3,-65.041247
2727.4,-65.053928
2727.5,-65.06178
2727.6,-65.063516
2727.7,-65.055727
2727.8,-65.040005
2727.9,-65.027599
2728,-65.020887
2728.1,-65.014615
2728.2,-65.012002
2728.3,-65.016806
2728.4,-65.029522
2728.5,-65.041959
2728.6,-65.053453
2728.7,-65.070792
2728.8,-65.086759
2728.9,-65.100029
2729,-65.112217
2729.1,-65.122657
2729.2,-65.131638
2729.3,-65.137491
2729.4,-65.143728
2729.5,-65.151117
2729.6,-65.158764
2729.7,-65.166295
2729.8,-65.171844
2729.9,-65.17621
2730,-65.178889
2730.1,-65.17892
2730.2,-65.181304
2730.3,-65.186863
2730.4,-65.189957
2730.5,-65.192488
2730.6,-65.192403
2730.7,-65.189633
2730.8,-65.181939
2730.9,-65.161587
2731,-65.134371
2731.1,-65.10567
2731.2,-65.079129
2731.3,-65.063153
2731.4,-65.056975
2731.5,-65.0547
2731.6,-65.057986
2731.7,-65.0657
2731.8,-65.069379
2731.9,-65.064916
2732,-65.046779
2732.1,-65.021253
2732.2,-65.00046
2732.3,-64.991152
2732.4,-64.99436
2732.5,-65.001713
2732.6,-65.003911
2732.7,-64.987428
2732.8,-64.959124
2732.9,-64.93578
2733,-64.919016
2733.1,-64.903512
2733.2,-64.881519
2733.3,-64.86448
2733.4,-64.863137
2733.5,-64.86357
2733.6,-64.850047
2733.7,-64.84047
2733.8,-64.840884
2733.9,-64.825279
2734,-64.815069
2734.1,-64.8186
2734.2,-64.803419
2734.3,-64.784379
2734.4,-64.777407
2734.5,-64.776091
2734.6,-64.768038
2734.7,-64.748537
2734.8,-64.730072
2734.9,-64.725771
2735,-64.72974
2735.1,-64.724867
2735.2,-64.710928
2735.3,-64.692356
2735.4,-64.66879
2735.5,-64.643373
2735.6,-64.625136
2735.7,-64.617664
2735.8,-64.618337
2735.9,-64.617737
2736,-64.617144
2736.1,-64.6172
2736.2,-64.61018
2736.3,-64.597817
2736.4,-64.585533
2736.5,-64.568589
2736.6,-64.542977
2736.7,-64.51126
2736.8,-64.479804
2736.9,-64.448973
2737,-64.418226
2737.1,-64.389554
2737.2,-64.364711
2737.3,-64.343161
2737.4,-64.323737
2737.5,-64.307096
2737.6,-64.291176
2737.7,-64.277625
2737.8,-64.269646
2737.9,-64.261413
2738,-64.254209
2738.1,-64.247381
2738.2,-64.238741
2738.3,-64.223373
2738.4,-64.203842
2738.5,-64.185172
2738.6,-64.167763
2738.7,-64.149388
2738.8,-64.124427
2738.9,-64.096009
2739,-64.066337
2739.1,-64.036339
2739.2,-64.014524
2739.3,-64.000453
2739.4,-63.990542
2739.5,-63.987339
2739.6,-63.989918
2739.7,-63.993908
2739.8,-63.994784
2739.9,-63.991041
2740,-63.976565
2740.1,-63.950092
2740.2,-63.920604
2740.3,-63.894938
2740.4,-63.881823
2740.5,-63.8772
2740.6,-63.875075
2740.7,-63.872196
2740.8,-63.856263
2740.9,-63.824651
2741,-63.795802
2741.1,-63.782849
2741.2,-63.780565
2741.3,-63.78089
2741.4,-63.777973
2741.5,-63.774834
2741.6,-63.767352
2741.7,-63.745508
2741.8,-63.719154
2741.9,-63.708437
2742,-63.703218
2742.1,-63.683366
2742.2,-63.672112
2742.3,-63.668945
2742.4,-63.65039
2742.5,-63.634976
2742.6,-63.629853
2742.7,-63.617757
2742.8,-63.595039
2742.9,-63.583683
2743,-63.589757
2743.1,-63.589818
2743.2,-63.575662
2743.3,-63.550795
2743.4,-63.523695
2743.5,-63.505346
2743.6,-63.500674
2743.7,-63.503838
2743.8,-63.505643
2743.9,-63.504082
2744,-63.497728
2744.1,-63.486979
2744.2,-63.471073
2744.3,-63.449789
2744.4,-63.426859
2744.5,-63.403627
2744.6,-63.381643
2744.7,-63.365948
2744.8,-63.3611
2744.9,-63.363716
2745,-63.371333
2745.1,-63.381699
2745.2,-63.388814
2745.3,-63.393633
2745.4,-63.3991
2745.5,-63.407569
2745.6,-63.416019
2745.7,-63.423326
2745.8,-63.429657
2745.9,-63.433986
2746,-63.437581
2746.1,-63.43894
2746.2,-63.442513
2746.3,-63.449631
2746.4,-63.456947
2746.5,-63.461386
2746.6,-63.463953
2746.7,-63.469101
2746.8,-63.471975
2746.9,-63.473355
2747,-63.476155
2747.1,-63.47982
2747.2,-63.481963
2747.3,-63.478335
2747.4,-63.469161
2747.5,-63.453995
2747.6,-63.432413
2747.7,-63.412886
2747.8,-63.399705
2747.9,-63.396322
2748,-63.40041
2748.1,-63.410192
2748.2,-63.426511
2748.3,-63.441675
2748.4,-63.451703
2748.5,-63.451611
2748.6,-63.439076
2748.7,-63.426891
2748.8,-63.422976
2748.9,-63.431121
2749,-63.448348
2749.1,-63.464368
2749.2,-63.468136
2749.3,-63.459245
2749.4,-63.455535
2749.5,-63.459171
2749.6,-63.466986
2749.7,-63.480084
2749.8,-63.488451
2749.9,-63.485681
2750,-63.480333
2750.1,-63.491263
2750.2,-63.511938
2750.3,-63.515023
2750.4,-63.517611
2750.5,-63.535284
2750.6,-63.539581
2750.7,-63.541694
2750.8,-63.558261
2750.9,-63.568885
2751,-63.567586
2751.1,-63.577177
2751.2,-63.59793
2751.3,-63.610571
2751.4,-63.610243
2751.5,-63.603367
2751.6,-63.609088
2751.7,-63.62944
2751.8,-63.654163
2751.9,-63.675703
2752,-63.689769
2752.1,-63.695308
2752.2,-63.69624
2752.3,-63.694736
2752.4,-63.69692
2752.5,-63.70672
2752.6,-63.722746
2752.7,-63.746402
2752.8,-63.772548
2752.9,-63.797677
2753,-63.820163
2753.1,-63.838587
2753.2,-63.851522
2753.3,-63.864427
2753.4,-63.875196
2753.5,-63.879854
2753.6,-63.882885
2753.7,-63.882737
2753.8,-63.880651
2753.9,-63.87911
2754,-63.874637
2754.1,-63.87129
2754.2,-63.870802
2754.3,-63.866657
2754.4,-63.864651
2754.5,-63.867066
2754.6,-63.869439
2754.7,-63.871293
2754.8,-63.871475
2754.9,-63.872376
2755,-63.87562
2755.1,-63.88102
2755.2,-63.887835
2755.3,-63.89707
2755.4,-63.905783
2755.5,-63.913344
2755.6,-63.92832
2755.7,-63.948024
2755.8,-63.973552
2755.9,-64.003073
2756,-64.032635
2756.1,-64.0653
2756.2,-64.096226
2756.3,-64.122803
2756.4,-64.140848
2756.5,-64.148214
2756.6,-64.14569
2756.7,-64.142984
2756.8,-64.146947
2756.9,-64.161971
2757,-64.186777
2757.1,-64.21428
2757.2,-64.241001
2757.3,-64.251843
2757.4,-64.245035
2757.5,-64.242301
2757.6,-64.255214
2757.7,-64.279644
2757.8,-64.308481
2757.9,-64.331292
2758,-64.346776
2758.1,-64.368518
2758.2,-64.395593
2758.3,-64.41672
2758.4,-64.426238
2758.5,-64.422754
2758.6,-64.426904
2758.7,-64.442305
2758.8,-64.443591
2758.9,-64.445749
2759,-64.460423
2759.1,-64.461574
2759.2,-64.461868
2759.3,-64.480349
2759.4,-64.495722
2759.5,-64.493994
2759.6,-64.491743
2759.7,-64.498758
2759.8,-64.512415
2759.9,-64.528899
2760,-64.536092
2760.1,-64.530206
2760.2,-64.521264
2760.3,-64.52193
2760.4,-64.534218
2760.5,-64.552662
2760.6,-64.569451
2760.7,-64.58357
2760.8,-64.595866
2760.9,-64.598578
2761,-64.594058
2761.1,-64.58805
2761.2,-64.576627
2761.3,-64.562411
2761.4,-64.554626
2761.5,-64.552772
2761.6,-64.555126
2761.7,-64.567042
2761.8,-64.586651
2761.9,-64.604318
2762,-64.616225
2762.1,-64.630764
2762.2,-64.65116
2762.3,-64.670137
2762.4,-64.683849
2762.5,-64.698366
2762.6,-64.715371
2762.7,-64.72897
2762.8,-64.740552
2762.9,-64.750893
2763,-64.760031
2763.1,-64.770344
2763.2,-64.783397
2763.3,-64.797309
2763.4,-64.807451
2763.5,-64.814148
2763.6,-64.817111
2763.7,-64.818861
2763.8,-64.82401
2763.9,-64.8272
2764,-64.822879
2764.1,-64.811116
2764.2,-64.793587
2764.3,-64.773544
2764.4,-64.752822
2764.5,-64.737613
2764.6,-64.731409
2764.7,-64.732861
2764.8,-64.739671
2764.9,-64.750835
2765,-64.763792
2765.1,-64.773306
2765.2,-64.771232
2765.3,-64.753375
2765.4,-64.734544
2765.5,-64.72102
2765.6,-64.715607
2765.7,-64.726166
2765.8,-64.742919
2765.9,-64.742807
2766,-64.724356
2766.1,-64.707193
2766.2,-64.696204
2766.3,-64.689667
2766.4,-64.688912
2766.5,-64.687841
2766.6,-64.67685
2766.7,-64.66465
2766.8,-64.668296
2766.9,-64.675748
2767,-64.667431
2767.1,-64.662761
2767.2,-64.666592
2767.3,-64.658315
2767.4,-64.658155
2767.5,-64.666683
2767.6,-64.657043
2767.7,-64.63984
2767.8,-64.6366
2767.9,-64.640466
2768,-64.638373
2768.1,-64.625243
2768.2,-64.607021
2768.3,-64.601637
2768.4,-64.609109
2768.5,-64.615384
2768.6,-64.614395
2768.7,-64.610746
2768.8,-64.600107
2768.9,-64.582448
2769,-64.562279
2769.1,-64.544255
2769.2,-64.537777
2769.3,-64.541317
2769.4,-64.547281
2769.5,-64.555544
2769.6,-64.564833
2769.7,-64.56999
2769.8,-64.567425
2769.9,-64.560603
2770,-64.555508
2770.1,-64.547993
2770.2,-64.536548
2770.3,-64.520922
2770.4,-64.502554
2770.5,-64.481634
2770.6,-64.453219
2770.7,-64.426948
2770.8,-64.409937
2770.9,-64.394576
2771,-64.376793
2771.1,-64.355097
2771.2,-64.330919
2771.3,-64.308382
2771.4,-64.290702
2771.5,-64.279729
2771.6,-64.270383
2771.7,-64.259175
2771.8,-64.244015
2771.9,-64.227489
2772,-64.211379
2772.1,-64.196762
2772.2,-64.192575
2772.3,-64.19512
2772.4,-64.198259
2772.5,-64.203723
2772.6,-64.21306
2772.7,-64.220886
2772.8,-64.22854
2772.9,-64.238313
2773,-64.244961
2773.1,-64.240841
2773.2,-64.225185
2773.3,-64.201699
2773.4,-64.177769
2773.5,-64.162377
2773.6,-64.163308
2773.7,-64.174098
2773.8,-64.180495
2773.9,-64.180137
2774,-64.167371
2774.1,-64.140935
2774.2,-64.121188
2774.3,-64.122115
2774.4,-64.131243
2774.5,-64.137281
2774.6,-64.136648
2774.7,-64.133322
2774.8,-64.132038
2774.9,-64.134865
2775,-64.138076
2775.1,-64.131474
2775.2,-64.110831
2775.3,-64.096578
2775.4,-64.091346
2775.5,-64.074033
2775.6,-64.063961
2775.7,-64.064238
2775.8,-64.046328
2775.9,-64.031809
2776,-64.033704
2776.1,-64.029149
2776.2,-64.010334
2776.3,-63.988677
2776.4,-63.982422
2776.5,-63.990172
2776.6,-63.996718
2776.7,-63.994386
2776.8,-63.977129
2776.9,-63.951893
2777,-63.931055
2777.1,-63.919279
2777.2,-63.916338
2777.3,-63.919336
2777.4,-63.928422
2777.5,-63.935777
2777.6,-63.939422
2777.7,-63.93679
2777.8,-63.925631
2777.9,-63.913973
2778,-63.902324
2778.1,-63.887276
2778.2,-63.866828
2778.3,-63.849398
2778.4,-63.833416
2778.5,-63.814346
2778.6,-63.796351
2778.7,-63.783913
2778.8,-63.775902
2778.9,-63.768112
2779,-63.767371
2779.1,-63.769646
2779.2,-63.77201
2779.3,-63.775598
2779.4,-63.778664
2779.5,-63.779561
2779.6,-63.78253
2779.7,-63.786159
2779.8,-63.785986
2779.9,-63.782866
2780,-63.773652
2780.1,-63.761696
2780.2,-63.750548
2780.3,-63.73554
2780.4,-63.720492
2780.5,-63.704669
2780.6,-63.684835
2780.7,-63.674936
2780.8,-63.676252
2780.9,-63.681774
2781,-63.694695
2781.1,-63.713281
2781.2,-63.730386
2781.3,-63.745703
2781.4,-63.757661
2781.5,-63.759762
2781.6,-63.751166
2781.7,-63.733229
2781.8,-63.717525
2781.9,-63.714977
2782,-63.719935
2782.1,-63.729675
2782.2,-63.743286
2782.3,-63.745679
2782.4,-63.734097
2782.5,-63.720327
2782.6,-63.715835
2782.7,-63.723056
2782.8,-63.736065
2782.9,-63.747605
2783,-63.75748
2783.1,-63.767985
2783.2,-63.779186
2783.3,-63.789794
2783.4,-63.787977
2783.5,-63.773775
2783.6,-63.771506
2783.7,-63.78021
2783.8,-63.776539
2783.9,-63.779513
2784,-63.789106
2784.1,-63.781256
2784.2,-63.779323
2784.3,-63.790708
2784.4,-63.799812
2784.5,-63.795433
2784.6,-63.787618
2784.7,-63.796683
2784.8,-63.813164
2784.9,-63.821846
2785,-63.820773
2785.1,-63.811764
2785.2,-63.798919
2785.3,-63.795513
2785.4,-63.807422
2785.5,-63.830565
2785.6,-63.851591
2785.7,-63.865325
2785.8,-63.878602
2785.9,-63.889639
2786,-63.89069
2786.1,-63.885561
2786.2,-63.876216
2786.3,-63.864806
2786.4,-63.856426
2786.5,-63.850258
2786.6,-63.844358
2786.7,-63.842252
2786.8,-63.84918
2786.9,-63.860415
2787,-63.876932
2787.1,-63.891874
2787.2,-63.908073
2787.3,-63.926176
2787.4,-63.942402
2787.5,-63.963008
2787.6,-63.982514
2787.7,-63.997708
2787.8,-64.011265
2787.9,-64.022653
2788,-64.036165
2788.1,-64.054845
2788.2,-64.072052
2788.3,-64.088052
2788.4,-64.101701
2788.5,-64.111024
2788.6,-64.119193
2788.7,-64.129113
2788.8,-64.131917
2788.9,-64.125674
2789,-64.113711
2789.1,-64.099461
2789.2,-64.083925
2789.3,-64.072567
2789.4,-64.071509
2789.5,-64.077752
2789.6,-64.090084
2789.7,-64.109315
2789.8,-64.130743
2789.9,-64.147035
2790,-64.155752
2790.1,-64.149554
2790.2,-64.135571
2790.3,-64.129536
2790.4,-64.13569
2790.5,-64.151301
2790.6,-64.173415
2790.7,-64.188887
2790.8,-64.188404
2790.9,-64.179565
2791,-64.174901
2791.1,-64.178884
2791.2,-64.193187
2791.3,-64.215079
2791.4,-64.231545
2791.5,-64.244517
2791.6,-64.252821
2791.7,-64.24734
2791.8,-64.23849
2791.9,-64.246843
2792,-64.260644
2792.1,-64.260109
2792.2,-64.26211
2792.3,-64.269763
2792.4,-64.26801
2792.5,-64.274593
2792.6,-64.290807
2792.7,-64.295192
2792.8,-64.286666
2792.9,-64.283533
2793,-64.297888
2793.1,-64.317364
2793.2,-64.322906
2793.3,-64.315037
2793.4,-64.306559
2793.5,-64.304815
2793.6,-64.311311
2793.7,-64.326639
2793.8,-64.34243
2793.9,-64.354558
2794,-64.368295
2794.1,-64.373107
2794.2,-64.367848
2794.3,-64.358793
2794.4,-64.344482
2794.5,-64.332277
2794.6,-64.324493
2794.7,-64.322685
2794.8,-64.327227
2794.9,-64.336117
2795,-64.345975
2795.1,-64.356469
2795.2,-64.370777
2795.3,-64.390438
2795.4,-64.411943
2795.5,-64.42971
2795.6,-64.444034
2795.7,-64.458733
2795.8,-64.472955
2795.9,-64.485249
2796,-64.497361
2796.1,-64.512281
2796.2,-64.526059
2796.3,-64.536885
2796.4,-64.545306
2796.5,-64.550018
2796.6,-64.55463
2796.7,-64.563184
2796.8,-64.57513
2796.9,-64.588657
2797,-64.594821
2797.1,-64.591908
2797.2,-64.584887
2797.3,-64.573618
2797.4,-64.558252
2797.5,-64.540967
2797.6,-64.524531
2797.7,-64.51123
2797.8,-64.501143
2797.9,-64.493584
2798,-64.492261
2798.1,-64.497751
2798.2,-64.512417
2798.3,-64.530147
2798.4,-64.537215
2798.5,-64.53138
2798.6,-64.513551
2798.7,-64.493495
2798.8,-64.48641
2798.9,-64.48972
2799,-64.502335
2799.1,-64.517441
2799.2,-64.512786
2799.3,-64.492455
2799.4,-64.477893
2799.5,-64.476209
2799.6,-64.481609
2799.7,-64.491527
2799.8,-64.496154
2799.9,-64.490834
2800,-64.477191
2800.1,-64.464884
2800.2,-64.468099
2800.3,-64.468527
2800.4,-64.458762
2800.5,-64.461292
2800.6,-64.464377
2800.7,-64.453567
2800.8,-64.453565
2800.9,-64.458319
2801,-64.448258
2801.1,-64.439804
2801.2,-64.445894
2801.3,-64.454816
2801.4,-64.452405
2801.5,-64.435846
2801.6,-64.420239
2801.7,-64.417441
2801.8,-64.426377
2801.9,-64.438507
2802,-64.44596
2802.1,-64.445684
2802.2,-64.438529
2802.3,-64.418965
2802.4,-64.396714
2802.5,-64.380763
2802.6,-64.372149
2802.7,-64.375577
2802.8,-64.384414
2802.9,-64.392046
2803,-64.40353
2803.1,-64.417474
2803.2,-64.424898
2803.3,-64.426429
2803.4,-64.426592
2803.5,-64.425245
2803.6,-64.418626
2803.7,-64.404859
2803.8,-64.391046
2803.9,-64.377777
2804,-64.358397
2804.1,-64.340417
2804.2,-64.326137
2804.3,-64.308471
2804.4,-64.28671
2804.5,-64.263391
2804.6,-64.244401
2804.7,-64.230171
2804.8,-64.219398
2804.9,-64.208113
2805,-64.196209
2805.1,-64.184527
2805.2,-64.173343
2805.3,-64.16992
2805.4,-64.171665
2805.5,-64.171483
2805.6,-64.177952
2805.7,-64.187485
2805.8,-64.194302
2805.9,-64.203527
2806,-64.212705
2806.1,-64.220782
2806.2,-64.233153
2806.3,-64.239737
2806.4,-64.229742
2806.5,-64.209657
2806.6,-64.185275
2806.7,-64.168425
2806.8,-64.164217
2806.9,-64.170655
2807,-64.181543
2807.1,-64.190058
2807.2,-64.190597
2807.3,-64.177784
2807.4,-64.158017
2807.5,-64.147796
2807.6,-64.153146
2807.7,-64.16362
2807.8,-64.16704
2807.9,-64.167423
2808,-64.164962
2808.1,-64.159284
2808.2,-64.159545
2808.3,-64.163293
2808.4,-64.162935
2808.5,-64.151464
2808.6,-64.135963
2808.7,-64.134777
2808.8,-64.134272
2808.9,-64.121849
2809,-64.119812
2809.1,-64.117885
2809.2,-64.103119
2809.3,-64.097125
2809.4,-64.105243
2809.5,-64.103198
2809.6,-64.086232
2809.7,-64.07531
2809.8,-64.07912
2809.9,-64.091118
2810,-64.095872
2810.1,-64.090659
2810.2,-64.074717
2810.3,-64.050528
2810.4,-64.034585
2810.5,-64.030743
2810.6,-64.037119
2810.7,-64.049244
2810.8,-64.057774
2810.9,-64.060407
2811,-64.059364
2811.1,-64.05248
2811.2,-64.03694
2811.3,-64.016365
2811.4,-63.997343
2811.5,-63.981766
2811.6,-63.965881
2811.7,-63.950494
2811.8,-63.9424
2811.9,-63.938311
2812,-63.935507
2812.1,-63.939543
2812.2,-63.947341
2812.3,-63.957262
2812.4,-63.969544
2812.5,-63.978915
2812.6,-63.988259
2812.7,-63.998936
2812.8,-64.00819
2812.9,-64.017299
2813,-64.028605
2813.1,-64.036495
2813.2,-64.040667
2813.3,-64.046266
2813.4,-64.049665
2813.5,-64.048347
2813.6,-64.046242
2813.7,-64.042507
2813.8,-64.034648
2813.9,-64.020529
2814,-63.998564
2814.1,-63.977504
2814.2,-63.963104
2814.3,-63.951286
2814.4,-63.946837
2814.5,-63.949116
2814.6,-63.957032
2814.7,-63.968513
2814.8,-63.982146
2814.9,-63.996186
2815,-64.004093
2815.1,-63.999948
2815.2,-63.981668
2815.3,-63.964924
2815.4,-63.954919
2815.5,-63.955707
2815.6,-63.969721
2815.7,-63.984624
2815.8,-63.988538
2815.9,-63.97706
2816,-63.958457
2816.1,-63.952761
2816.2,-63.961202
2816.3,-63.974071
2816.4,-63.989303
2816.5,-64.003422
2816.6,-64.008381
2816.7,-63.995504
2816.8,-63.983053
2816.9,-63.986335
2817,-63.98822
2817.1,-63.979453
2817.2,-63.982001
2817.3,-63.986723
2817.4,-63.979696
2817.5,-63.983063
2817.6,-63.990593
2817.7,-63.979215
2817.8,-63.967771
2817.9,-63.977158
2818,-63.992036
2818.1,-63.997837
2818.2,-63.989673
2818.3,-63.973726
2818.4,-63.966394
2818.5,-63.976224
2818.6,-63.994541
2818.7,-64.010311
2818.8,-64.021686
2818.9,-64.026086
2819,-64.017815
2819.1,-64.000571
2819.2,-63.98336
2819.3,-63.970555
2819.4,-63.968123
2819.5,-63.972403
2819.6,-63.978812
2819.7,-63.990591
2819.8,-64.011376
2819.9,-64.031297
2820,-64.04746
2820.1,-64.061863
2820.2,-64.072178
2820.3,-64.079711
2820.4,-64.085381
2820.5,-64.09035
2820.6,-64.090551
2820.7,-64.08374
2820.8,-64.079919
2820.9,-64.080313
2821,-64.076269
2821.1,-64.069594
2821.2,-64.0643
2821.3,-64.059585
2821.4,-64.051942
2821.5,-64.047186
2821.6,-64.049069
2821.7,-64.052573
2821.8,-64.058374
2821.9,-64.064286
2822,-64.071922
2822.1,-64.080631
2822.2,-64.092644
2822.3,-64.110588
2822.4,-64.12899
2822.5,-64.142686
2822.6,-64.158998
2822.7,-64.172533
2822.8,-64.175413
2822.9,-64.172227
2823,-64.159294
2823.1,-64.143671
2823.2,-64.133486
2823.3,-64.128289
2823.4,-64.132384
2823.5,-64.145201
2823.6,-64.162266
2823.7,-64.178589
2823.8,-64.180988
2823.9,-64.166821
2824,-64.15122
2824.1,-64.146919
2824.2,-64.155486
2824.3,-64.171246
2824.4,-64.180931
2824.5,-64.178929
2824.6,-64.169532
2824.7,-64.157926
2824.8,-64.146239
2824.9,-64.135147
2825,-64.140511
2825.1,-64.16128
2825.2,-64.173076
2825.3,-64.169047
2825.4,-64.17168
2825.5,-64.180799
2825.6,-64.177232
2825.7,-64.180435
2825.8,-64.192268
2825.9,-64.189338
2826,-64.185025
2826.1,-64.197767
2826.2,-64.210976
2826.3,-64.212119
2826.4,-64.201986
2826.5,-64.197237
2826.6,-64.207405
2826.7,-64.22411
2826.8,-64.238122
2826.9,-64.243318
2827,-64.24044
2827.1,-64.22951
2827.2,-64.21538
2827.3,-64.207901
2827.4,-64.208282
2827.5,-64.213213
2827.6,-64.225358
2827.7,-64.242042
2827.8,-64.25867
2827.9,-64.274705
2828,-64.288486
2828.1,-64.295553
2828.2,-64.298045
2828.3,-64.297586
2828.4,-64.2953
2828.5,-64.292123
2828.6,-64.284764
2828.7,-64.277277
2828.8,-64.267309
2828.9,-64.253364
2829,-64.239475
2829.1,-64.228581
2829.2,-64.21588
2829.3,-64.2053
2829.4,-64.200318
2829.5,-64.19146
2829.6,-64.180136
2829.7,-64.168393
2829.8,-64.15889
2829.9,-64.150887
2830,-64.142392
2830.1,-64.13738
2830.2,-64.135951
2830.3,-64.136158
2830.4,-64.14096
2830.5,-64.151994
2830.6,-64.164715
2830.7,-64.180582
2830.8,-64.200701
2830.9,-64.222032
2831,-64.248801
2831.1,-64.269241
2831.2,-64.279705
2831.3,-64.281733
2831.4,-64.27145
2831.5,-64.253749
2831.6,-64.241558
2831.7,-64.243305
2831.8,-64.253693
2831.9,-64.273106
2832,-64.29377
2832.1,-64.301887
2832.2,-64.295424
2832.3,-64.279072
2832.4,-64.267629
2832.5,-64.273089
2832.6,-64.288345
2832.7,-64.302764
2832.8,-64.30543
2832.9,-64.292317
2833,-64.274614
2833.1,-64.260695
2833.2,-64.254233
2833.3,-64.260263
2833.4,-64.275623
2833.5,-64.28514
2833.6,-64.278555
2833.7,-64.277879
2833.8,-64.280492
2833.9,-64.273629
2834,-64.277191
2834.1,-64.285676
2834.2,-64.277758
2834.3,-64.273108
2834.4,-64.281745
2834.5,-64.29119
2834.6,-64.288423
2834.7,-64.27405
2834.8,-64.269509
2834.9,-64.278461
2835,-64.292699
2835.1,-64.300041
2835.2,-64.299348
2835.3,-64.294614
2835.4,-64.282264
2835.5,-64.270868
2835.6,-64.266424
2835.7,-64.267942
2835.8,-64.276621
2835.9,-64.29063
2836,-64.304979
2836.1,-64.318862
2836.2,-64.332727
2836.3,-64.340703
2836.4,-64.34087
2836.5,-64.33846
2836.6,-64.329642
2836.7,-64.319956
2836.8,-64.309893
2836.9,-64.298145
2837,-64.283411
2837.1,-64.263783
2837.2,-64.247557
2837.3,-64.233259
2837.4,-64.217691
2837.5,-64.202009
2837.6,-64.19103
2837.7,-64.178907
2837.8,-64.169367
2837.9,-64.16188
2838,-64.14858
2838.1,-64.132751
2838.2,-64.121654
2838.3,-64.115916
2838.4,-64.108389
2838.5,-64.099028
2838.6,-64.091303
2838.7,-64.086118
2838.8,-64.084476
2838.9,-64.087766
2839,-64.102195
2839.1,-64.120679
2839.2,-64.139602
2839.3,-64.159976
2839.4,-64.177497
2839.5,-64.188206
2839.6,-64.198067
2839.7,-64.196273
2839.8,-64.180144
2839.9,-64.164909
2840,-64.156641
2840.1,-64.160315
2840.2,-64.172841
2840.3,-64.188673
2840.4,-64.201117
2840.5,-64.200921
2840.6,-64.18916
2840.7,-64.175258
2840.8,-64.170783
2840.9,-64.178805
2841,-64.192585
2841.1,-64.20434
2841.2,-64.204557
2841.3,-64.191978
2841.4,-64.175685
2841.5,-64.163051
2841.6,-64.163691
2841.7,-64.174858
2841.8,-64.184754
2841.9,-64.18254
2842,-64.174527
2842.1,-64.181368
2842.2,-64.184101
2842.3,-64.179332
2842.4,-64.184001
2842.5,-64.185736
2842.6,-64.177875
2842.7,-64.180232
2842.8,-64.192739
2842.9,-64.197567
2843,-64.192531
2843.1,-64.178183
2843.2,-64.169436
2843.3,-64.177586
2843.4,-64.191766
2843.5,-64.199896
2843.6,-64.202001
2843.7,-64.196859
2843.8,-64.180827
2843.9,-64.160224
2844,-64.144918
2844.1,-64.142246
2844.2,-64.151886
2844.3,-64.16715
2844.4,-64.183914
2844.5,-64.19553
2844.6,-64.203298
2844.7,-64.210953
2844.8,-64.215089
2844.9,-64.216859
2845,-64.214895
2845.1,-64.209985
2845.2,-64.204887
2845.3,-64.197843
2845.4,-64.188563
2845.5,-64.178946
2845.6,-64.165172
2845.7,-64.148844
2845.8,-64.136677
2845.9,-64.124988
2846,-64.113196
2846.1,-64.099576
2846.2,-64.084945
2846.3,-64.07477
2846.4,-64.066052
2846.5,-64.05554
2846.6,-64.046436
2846.7,-64.042446
2846.8,-64.043588
2846.9,-64.050778
2847,-64.059652
2847.1,-64.06542
2847.2,-64.072647
2847.3,-64.086094
2847.4,-64.104489
2847.5,-64.125305
2847.6,-64.143009
2847.7,-64.159211
2847.8,-64.165949
2847.9,-64.157303
2848,-64.140595
2848.1,-64.123967
2848.2,-64.115068
2848.3,-64.118893
2848.4,-64.130929
2848.5,-64.145973
2848.6,-64.160115
2848.7,-64.162493
2848.8,-64.150274
2848.9,-64.132188
2849,-64.123686
2849.1,-64.130941
2849.2,-64.14745
2849.3,-64.163322
2849.4,-64.158822
2849.5,-64.139028
2849.6,-64.119876
2849.7,-64.104656
2849.8,-64.092028
2849.9,-64.079162
2850,-64.07586
2850.1,-64.090284
2850.2,-64.100153
2850.3,-64.090777
2850.4,-64.092054
2850.5,-64.108375
2850.6,-64.108557
2850.7,-64.108021
2850.8,-64.117373
2850.9,-64.112595
2851,-64.100401
2851.1,-64.10467
2851.2,-64.117009
2851.3,-64.118304
2851.4,-64.104247
2851.5,-64.095746
2851.6,-64.101452
2851.7,-64.11403
2851.8,-64.128635
2851.9,-64.139171
2852,-64.138335
2852.1,-64.124919
2852.2,-64.107394
2852.3,-64.095054
2852.4,-64.094626
2852.5,-64.104675
2852.6,-64.120584
2852.7,-64.139695
2852.8,-64.156486
2852.9,-64.166952
2853,-64.17295
2853.1,-64.175159
2853.2,-64.173435
2853.3,-64.173502
2853.4,-64.171367
2853.5,-64.160451
2853.6,-64.145146
2853.7,-64.129477
2853.8,-64.112703
2853.9,-64.098748
2854,-64.085982
2854.1,-64.075141
2854.2,-64.066445
2854.3,-64.058535
2854.4,-64.04913
2854.5,-64.039628
2854.6,-64.030498
2854.7,-64.023487
2854.8,-64.019499
2854.9,-64.015086
2855,-64.007938
2855.1,-64.000409
2855.2,-63.993782
2855.3,-63.987028
2855.4,-63.982519
2855.5,-63.982241
2855.6,-63.989454
2855.7,-64.00187
2855.8,-64.014882
2855.9,-64.033526
2856,-64.055275
2856.1,-64.076697
2856.2,-64.097491
2856.3,-64.111363
2856.4,-64.114672
2856.5,-64.108357
2856.6,-64.094282
2856.7,-64.082749
2856.8,-64.07816
2856.9,-64.084716
2857,-64.102219
2857.1,-64.121493
2857.2,-64.132622
2857.3,-64.12817
2857.4,-64.116562
2857.5,-64.110354
2857.6,-64.118178
2857.7,-64.134308
2857.8,-64.149161
2857.9,-64.155731
2858,-64.156331
2858.1,-64.155259
2858.2,-64.161525
2858.3,-64.174664
2858.4,-64.185676
2858.5,-64.186992
2858.6,-64.177437
2858.7,-64.180665
2858.8,-64.189269
2858.9,-64.181266
2859,-64.185607
2859.1,-64.193918
2859.2,-64.185831
2859.3,-64.183233
2859.4,-64.193646
2859.5,-64.198814
2859.6,-64.189745
2859.7,-64.178413
2859.8,-64.186215
2859.9,-64.201906
2860,-64.214164
2860.1,-64.219176
2860.2,-64.214225
2860.3,-64.195586
2860.4,-64.179309
2860.5,-64.175625
2860.6,-64.182303
2860.7,-64.192698
2860.8,-64.208304
2860.9,-64.223313
2861,-64.233375
2861.1,-64.2377
2861.2,-64.23797
2861.3,-64.236345
2861.4,-64.234282
2861.5,-64.226029
2861.6,-64.208164
2861.7,-64.189982
2861.8,-64.176156
2861.9,-64.167409
2862,-64.159504
2862.1,-64.152504
2862.2,-64.148185
2862.3,-64.142818
2862.4,-64.142479
2862.5,-64.14416
2862.6,-64.149279
2862.7,-64.15478
2862.8,-64.161186
2862.9,-64.168126
2863,-64.16949
2863.1,-64.17122
2863.2,-64.173043
2863.3,-64.172581
2863.4,-64.171676
2863.5,-64.16529
2863.6,-64.154813
2863.7,-64.143311
2863.8,-64.131135
2863.9,-64.123568
2864,-64.119576
2864.1,-64.118272
2864.2,-64.126467
2864.3,-64.139457
2864.4,-64.154579
2864.5,-64.174692
2864.6,-64.198912
2864.7,-64.218283
2864.8,-64.229798
2864.9,-64.227275
2865,-64.211682
2865.1,-64.195025
2865.2,-64.186434
2865.3,-64.187947
2865.4,-64.201553
2865.5,-64.223094
2865.6,-64.235825
2865.7,-64.231225
2865.8,-64.218263
2865.9,-64.206662
2866,-64.208814
2866.1,-64.2242
2866.2,-64.246999
2866.3,-64.262112
2866.4,-64.267487
2866.5,-64.273256
2866.6,-64.281695
2866.7,-64.285429
2866.8,-64.276455
2866.9,-64.267193
2867,-64.273401
2867.1,-64.274775
2867.2,-64.26538
2867.3,-64.266174
2867.4,-64.266517
2867.5,-64.257119
2867.6,-64.259043
2867.7,-64.27154
2867.8,-64.268119
2867.9,-64.253442
2868,-64.256072
2868.1,-64.268098
2868.2,-64.276579
2868.3,-64.273887
2868.4,-64.263448
2868.5,-64.248825
2868.6,-64.240095
2868.7,-64.244628
2868.8,-64.258371
2868.9,-64.273079
2869,-64.285842
2869.1,-64.294334
2869.2,-64.294935
2869.3,-64.291286
2869.4,-64.281993
2869.5,-64.266907
2869.6,-64.246629
2869.7,-64.229328
2869.8,-64.218609
2869.9,-64.213954
2870,-64.214949
2870.1,-64.221611
2870.2,-64.233063
2870.3,-64.244432
2870.4,-64.253733
2870.5,-64.26365
2870.6,-64.275556
2870.7,-64.28692
2870.8,-64.301887
2870.9,-64.317282
2871,-64.325744
2871.1,-64.331836
2871.2,-64.338563
2871.3,-64.34608
2871.4,-64.35534
2871.5,-64.364337
2871.6,-64.377196
2871.7,-64.385717
2871.8,-64.386337
2871.9,-64.38854
2872,-64.397071
2872.1,-64.404811
2872.2,-64.405867
2872.3,-64.406308
2872.4,-64.39774
2872.5,-64.374461
2872.6,-64.348164
2872.7,-64.325076
2872.8,-64.307343
2872.9,-64.297143
2873,-64.298739
2873.1,-64.308498
2873.2,-64.316357
2873.3,-64.322117
2873.4,-64.32726
2873.5,-64.326445
2873.6,-64.311605
2873.7,-64.296046
2873.8,-64.289187
2873.9,-64.287203
2874,-64.292226
2874.1,-64.303242
2874.2,-64.303396
2874.3,-64.286344
2874.4,-64.268271
2874.5,-64.260147
2874.6,-64.258859
2874.7,-64.259582
2874.8,-64.258681
2874.9,-64.253661
2875,-64.240604
2875.1,-64.230226
2875.2,-64.237277
2875.3,-64.246973
2875.4,-64.237993
2875.5,-64.232128
2875.6,-64.235934
2875.7,-64.227538
2875.8,-64.224188
2875.9,-64.231536
2876,-64.229914
2876.1,-64.218563
2876.2,-64.215459
2876.3,-64.227354
2876.4,-64.234852
2876.5,-64.22826
2876.6,-64.213289
2876.7,-64.20009
2876.8,-64.195135
2876.9,-64.202612
2877,-64.214432
2877.1,-64.222348
2877.2,-64.222868
2877.3,-64.216196
2877.4,-64.202279
2877.5,-64.181011
2877.6,-64.158208
2877.7,-64.141963
2877.8,-64.137615
2877.9,-64.141324
2878,-64.14959
2878.1,-64.160736
2878.2,-64.173064
2878.3,-64.184023
2878.4,-64.197374
2878.5,-64.211848
2878.6,-64.222831
2878.7,-64.228138
2878.8,-64.234363
2878.9,-64.238574
2879,-64.239008
2879.1,-64.23613
2879.2,-64.231674
2879.3,-64.22916
2879.4,-64.228527
2879.5,-64.228872
2879.6,-64.224095
2879.7,-64.216867
2879.8,-64.216811
2879.9,-64.219922
2880,-64.223565
2880.1,-64.228368
2880.2,-64.232108
2880.3,-64.237522
2880.4,-64.245741
2880.5,-64.254291
2880.6,-64.264044
2880.7,-64.267633
2880.8,-64.271103
2880.9,-64.27195
2881,-64.259668
2881.1,-64.23986
2881.2,-64.217712
2881.3,-64.195717
2881.4,-64.179086
2881.5,-64.174138
2881.6,-64.18105
2881.7,-64.19551
2881.8,-64.20667
2881.9,-64.210355
2882,-64.200401
2882.1,-64.179662
2882.2,-64.161013
2882.3,-64.15197
2882.4,-64.158515
2882.5,-64.176129
2882.6,-64.184492
2882.7,-64.1685
2882.8,-64.144259
2882.9,-64.129522
2883,-64.124644
2883.1,-64.121525
2883.2,-64.111899
2883.3,-64.096967
2883.4,-64.089721
2883.5,-64.09815
2883.6,-64.105112
2883.7,-64.100926
2883.8,-64.104813
2883.9,-64.105922
2884,-64.095248
2884.1,-64.097199
2884.2,-64.104176
2884.3,-64.0952
2884.4,-64.084656
2884.5,-64.092456
2884.6,-64.105669
2884.7,-64.104603
2884.8,-64.088016
2884.9,-64.070485
2885,-64.066676
2885.1,-64.077402
2885.2,-64.094485
2885.3,-64.105933
2885.4,-64.107547
2885.5,-64.097982
2885.6,-64.080017
2885.7,-64.06029
2885.8,-64.046543
2885.9,-64.04212
2886,-64.044503
2886.1,-64.052187
2886.2,-64.065439
2886.3,-64.078672
2886.4,-64.091868
2886.5,-64.105408
2886.6,-64.113628
2886.7,-64.119541
2886.8,-64.122913
2886.9,-64.121056
2887,-64.112998
2887.1,-64.103404
2887.2,-64.096852
2887.3,-64.089899
2887.4,-64.080081
2887.5,-64.068254
2887.6,-64.056326
2887.7,-64.042745
2887.8,-64.024357
2887.9,-64.009389
2888,-64.000079
2888.1,-63.993095
2888.2,-63.985606
2888.3,-63.982771
2888.4,-63.983878
2888.5,-63.982366
2888.6,-63.98129
2888.7,-63.987408
2888.8,-63.997439
2888.9,-64.009154
2889,-64.023834
2889.1,-64.039512
2889.2,-64.055149
2889.3,-64.069521
2889.4,-64.081125
2889.5,-64.082102
2889.6,-64.074304
2889.7,-64.061352
2889.8,-64.046029
2889.9,-64.035129
2890,-64.031378
2890.1,-64.038494
2890.2,-64.053549
2890.3,-64.068819
2890.4,-64.075538
2890.5,-64.065014
2890.6,-64.04719
2890.7,-64.038999
2890.8,-64.045039
2890.9,-64.05909
2891,-64.070908
2891.1,-64.072466
2891.2,-64.061005
2891.3,-64.045923
2891.4,-64.029952
2891.5,-64.014681
2891.6,-64.000207
2891.7,-64.00185
2891.8,-64.016225
2891.9,-64.028165
2892,-64.026199
2892.1,-64.02843
2892.2,-64.034671
2892.3,-64.027882
2892.4,-64.033599
2892.5,-64.049026
2892.6,-64.045697
2892.7,-64.045392
2892.8,-64.057446
2892.9,-64.065161
2893,-64.059427
2893.1,-64.049445
2893.2,-64.04938
2893.3,-64.063747
2893.4,-64.083997
2893.5,-64.096437
2893.6,-64.093645
2893.7,-64.080734
2893.8,-64.062771
2893.9,-64.050385
2894,-64.048946
2894.1,-64.056841
2894.2,-64.070548
2894.3,-64.083503
2894.4,-64.096536
2894.5,-64.107054
2894.6,-64.117036
2894.7,-64.123996
2894.8,-64.127181
2894.9,-64.128454
2895,-64.122641
2895.1,-64.108601
2895.2,-64.093045
2895.3,-64.080626
2895.4,-64.07089
2895.5,-64.062481
2895.6,-64.05416
2895.7,-64.045421
2895.8,-64.038201
2895.9,-64.035121
2896,-64.034925
2896.1,-64.035272
2896.2,-64.038192
2896.3,-64.040372
2896.4,-64.037926
2896.5,-64.03188
2896.6,-64.026176
2896.7,-64.021323
2896.8,-64.017027
2896.9,-64.010406
2897,-64.001865
2897.1,-63.996572
2897.2,-63.993025
2897.3,-63.987345
2897.4,-63.990847
2897.5,-63.999412
2897.6,-64.011076
2897.7,-64.027612
2897.8,-64.049029
2897.9,-64.069017
2898,-64.090408
2898.1,-64.114145
2898.2,-64.128099
2898.3,-64.128325
2898.4,-64.117683
2898.5,-64.105629
2898.6,-64.101948
2898.7,-64.108861
2898.8,-64.126171
2898.9,-64.143367
2899,-64.15648
2899.1,-64.155429
2899.2,-64.140587
2899.3,-64.128085
2899.4,-64.130562
2899.5,-64.147707
2899.6,-64.168538
2899.7,-64.187298
2899.8,-64.20437
2899.9,-64.222958
2900,-64.234048
2900.1,-64.229252
2900.2,-64.220879
2900.3,-64.230144
2900.4,-64.241229
2900.5,-64.235177
2900.6,-64.237917
2900.7,-64.239052
2900.8,-64.226144
2900.9,-64.22375
2901,-64.231056
2901.1,-64.225755
2901.2,-64.2124
2901.3,-64.209136
2901.4,-64.22159
2901.5,-64.231053
2901.6,-64.231776
2901.7,-64.227848
2901.8,-64.220192
2901.9,-64.220642
2902,-64.235234
2902.1,-64.259766
2902.2,-64.281938
2902.3,-64.300432
2902.4,-64.311672
2902.5,-64.314353
2902.6,-64.31323
2902.7,-64.294945
2902.8,-64.266088
2902.9,-64.236492
2903,-64.211962
2903.1,-64.195188
2903.2,-64.184975
2903.3,-64.181639
2903.4,-64.185428
2903.5,-64.192934
2903.6,-64.199674
2903.7,-64.250326
2903.8,-64.3338
2903.9,-64.413297
2904,-64.485431
2904.1,-64.551511
2904.2,-64.612106
2904.3,-64.669419
2904.4,-64.721054
2904.5,-64.767424
2904.6,-64.813206
2904.7,-64.896659
2904.8,-65.005772
2904.9,-65.110729
2905,-65.211324
2905.1,-65.306366
2905.2,-65.39073
2905.3,-65.469143
2905.4,-65.543483
2905.5,-65.611303
2905.6,-65.676876
2905.7,-65.724202
2905.8,-65.750973
2905.9,-65.764212
2906,-65.771396
2906.1,-65.779958
2906.2,-65.791471
2906.3,-65.807892
2906.4,-65.830382
2906.5,-65.859524
2906.6,-65.893938
2906.7,-65.935407
2906.8,-65.976765
2906.9,-66.000911
2907,-66.013785
2907.1,-66.025611
2907.2,-66.043464
2907.3,-66.072778
2907.4,-66.111072
2907.5,-66.145817
2907.6,-66.165041
2907.7,-66.166714
2907.8,-66.16649
2907.9,-66.174525
2908,-66.188863
2908.1,-66.205225
2908.2,-66.218413
2908.3,-66.222234
2908.4,-66.219229
2908.5,-66.229947
2908.6,-66.250471
2908.7,-66.26096
2908.8,-66.274534
2908.9,-66.301316
2909,-66.311232
2909.1,-66.318045
2909.2,-66.341222
2909.3,-66.355982
2909.4,-66.356217
2909.5,-66.365824
2909.6,-66.390105
2909.7,-66.411235
2909.8,-66.420131
2909.9,-66.414819
2910,-66.405527
2910.1,-66.413691
2910.2,-66.432573
2910.3,-66.45325
2910.4,-66.469008
2910.5,-66.479934
2910.6,-66.484212
2910.7,-66.483492
2910.8,-66.472711
2910.9,-66.459116
2911,-66.449709
2911.1,-66.444338
2911.2,-66.446329
2911.3,-66.454678
2911.4,-66.465907
2911.5,-66.48089
2911.6,-66.499955
2911.7,-66.518544
2911.8,-66.532991
2911.9,-66.543343
2912,-66.554962
2912.1,-66.566583
2912.2,-66.572851
2912.3,-66.578595
2912.4,-66.58303
2912.5,-66.583006
2912.6,-66.577442
2912.7,-66.573733
2912.8,-66.576038
2912.9,-66.576494
2913,-66.574127
2913.1,-66.574179
2913.2,-66.572519
2913.3,-66.569429
2913.4,-66.569707
2913.5,-66.572037
2913.6,-66.575419
2913.7,-66.584109
2913.8,-66.595361
2913.9,-66.599244
2914,-66.595954
2914.1,-66.588361
2914.2,-66.578892
2914.3,-66.565064
2914.4,-66.543817
2914.5,-66.521574
2914.6,-66.500104
2914.7,-66.481207
2914.8,-66.470083
2914.9,-66.466641
2915,-66.469863
2915.1,-66.475117
2915.2,-66.47756
2915.3,-66.464171
2915.4,-66.432324
2915.5,-66.402996
2915.6,-66.38613
2915.7,-66.3815
2915.8,-66.38687
2915.9,-66.386489
2916,-66.366052
2916.1,-66.332526
2916.2,-66.307991
2916.3,-66.292415
2916.4,-66.279636
2916.5,-66.264375
2916.6,-66.241997
2916.7,-66.217632
2916.8,-66.206443
2916.9,-66.20097
2917,-66.181815
2917.1,-66.162579
2917.2,-66.156082
2917.3,-66.136635
2917.4,-66.110248
2917.5,-66.100225
2917.6,-66.086644
2917.7,-66.054885
2917.8,-66.032009
2917.9,-66.022627
2918,-66.012438
2918.1,-65.990874
2918.2,-65.955735
2918.3,-65.917853
2918.4,-65.892858
2918.5,-65.880907
2918.6,-65.875859
2918.7,-65.866288
2918.8,-65.850771
2918.9,-65.827661
2919,-65.793396
2919.1,-65.748703
2919.2,-65.704929
2919.3,-65.666132
2919.4,-65.636021
2919.5,-65.611284
2919.6,-65.590861
2919.7,-65.573032
2919.8,-65.556975
2919.9,-65.54365
2920,-65.529913
2920.1,-65.508516
2920.2,-65.484244
2920.3,-65.460956
2920.4,-65.433333
2920.5,-65.399963
2920.6,-65.36567
2920.7,-65.331382
2920.8,-65.295582
2920.9,-65.257694
2921,-65.219299
2921.1,-65.180504
2921.2,-65.137706
2921.3,-65.095109
2921.4,-65.054977
2921.5,-65.012319
2921.6,-64.968152
2921.7,-64.931439
2921.8,-64.897799
2921.9,-64.864631
2922,-64.831509
2922.1,-64.796005
2922.2,-64.763506
2922.3,-64.732999
2922.4,-64.701592
2922.5,-64.665936
2922.6,-64.624792
2922.7,-64.572355
2922.8,-64.511372
2922.9,-64.444417
2923,-64.374616
2923.1,-64.314984
2923.2,-64.266656
2923.3,-64.223986
2923.4,-64.187533
2923.5,-64.15042
2923.6,-64.103726
2923.7,-64.040625
2923.8,-63.967007
2923.9,-63.900833
2924,-63.847458
2924.1,-63.803673
2924.2,-63.760435
2924.3,-63.710065
2924.4,-63.643232
2924.5,-63.563445
2924.6,-63.487541
2924.7,-63.418866
2924.8,-63.351717
2924.9,-63.278145
2925,-63.201466
2925.1,-63.137507
2925.2,-63.085606
2925.3,-63.02393
2925.4,-62.951018
2925.5,-62.890699
2925.6,-62.82504
2925.7,-62.745898
2925.8,-62.679672
2925.9,-62.618182
2926,-62.54139
2926.1,-62.46517
2926.2,-62.403164
2926.3,-62.340524
2926.4,-62.266754
2926.5,-62.179627
2926.6,-62.091841
2926.7,-62.019153
2926.8,-61.958118
2926.9,-61.896722
2927,-61.827798
2927.1,-61.748776
2927.2,-61.662024
2927.3,-61.570547
2927.4,-61.475036
2927.5,-61.382213
2927.6,-61.292625
2927.7,-61.209724
2927.8,-61.135237
2927.9,-61.066158
2928,-60.999219
2928.1,-60.93585
2928.2,-60.869872
2928.3,-60.798092
2928.4,-60.727527
2928.5,-60.656914
2928.6,-60.581765
2928.7,-60.502872
2928.8,-60.423486
2928.9,-60.343826
2929,-60.261759
2929.1,-60.179223
2929.2,-60.094979
2929.3,-60.009486
2929.4,-59.926799
2929.5,-59.847635
2929.6,-59.764271
2929.7,-59.685064
2929.8,-59.611531
2929.9,-59.540489
2930,-59.473986
2930.1,-59.412044
2930.2,-59.356686
2930.3,-59.304712
2930.4,-59.256929
2930.5,-59.216975
2930.6,-59.184605
2930.7,-59.158714
2930.8,-59.137618
2930.9,-59.1212
2931,-59.104195
2931.1,-59.086716
2931.2,-59.064072
2931.3,-59.035743
2931.4,-59.002938
2931.5,-58.975318
2931.6,-58.961475
2931.7,-58.963386
2931.8,-58.976139
2931.9,-58.997346
2932,-59.021834
2932.1,-59.044417
2932.2,-59.058435
2932.3,-59.072971
2932.4,-59.095555
2932.5,-59.137602
2932.6,-59.195888
2932.7,-59.254776
2932.8,-59.299346
2932.9,-59.338152
2933,-59.382997
2933.1,-59.433291
2933.2,-59.488334
2933.3,-59.555189
2933.4,-59.640407
2933.5,-59.731264
2933.6,-59.809605
2933.7,-59.89451
2933.8,-59.993675
2933.9,-60.082414
2934,-60.172899
2934.1,-60.275951
2934.2,-60.373857
2934.3,-60.465242
2934.4,-60.572073
2934.5,-60.687771
2934.6,-60.793488
2934.7,-60.887624
2934.8,-60.988017
2934.9,-61.106595
2935,-61.233616
2935.1,-61.353282
2935.2,-61.463222
2935.3,-61.561043
2935.4,-61.653513
2935.5,-61.751141
2935.6,-61.86225
2935.7,-61.985107
2935.8,-62.1077
2935.9,-62.225456
2936,-62.34039
2936.1,-62.45083
2936.2,-62.554393
2936.3,-62.652291
2936.4,-62.744394
2936.5,-62.829375
2936.6,-62.908476
2936.7,-62.98425
2936.8,-63.06235
2936.9,-63.137801
2937,-63.219566
2937.1,-63.304145
2937.2,-63.390361
2937.3,-63.478829
2937.4,-63.570098
2937.5,-63.660518
2937.6,-63.747992
2937.7,-63.843121
2937.8,-63.936709
2937.9,-64.022407
2938,-64.107584
2938.1,-64.192312
2938.2,-64.270662
2938.3,-64.342904
2938.4,-64.41529
2938.5,-64.485868
2938.6,-64.553381
2938.7,-64.616106
2938.8,-64.671344
2938.9,-64.717194
2939,-64.762203
2939.1,-64.805626
2939.2,-64.847605
2939.3,-64.895257
2939.4,-64.94901
2939.5,-65.004021
2939.6,-65.064397
2939.7,-65.129015
2939.8,-65.19699
2939.9,-65.264375
2940,-65.322312
2940.1,-65.369624
2940.2,-65.40016
2940.3,-65.428204
2940.4,-65.464348
2940.5,-65.509184
2940.6,-65.566231
2940.7,-65.627168
2940.8,-65.677592
2940.9,-65.711469
2941,-65.731924
2941.1,-65.757151
2941.2,-65.798058
2941.3,-65.843687
2941.4,-65.891213
2941.5,-65.93579
2941.6,-65.972678
2941.7,-65.997694
2941.8,-66.015369
2941.9,-66.05066
2942,-66.093601
2942.1,-66.120714
2942.2,-66.152821
2942.3,-66.18751
2942.4,-66.208236
2942.5,-66.236258
2942.6,-66.271041
2942.7,-66.2965
2942.8,-66.310858
2942.9,-66.338754
2943,-66.378684
2943.1,-66.412503
2943.2,-66.429083
2943.3,-66.432294
2943.4,-66.44481
2943.5,-66.473595
2943.6,-66.506153
2943.7,-66.540721
2943.8,-66.571099
2943.9,-66.589774
2944,-66.600824
2944.1,-66.605023
2944.2,-66.605685
2944.3,-66.612311
2944.4,-66.627171
2944.5,-66.651201
2944.6,-66.678123
2944.7,-66.708507
2944.8,-66.7436
2944.9,-66.777101
2945,-66.804357
2945.1,-66.827848
2945.2,-66.851544
2945.3,-66.866351
2945.4,-66.872683
2945.5,-66.877933
2945.6,-66.881531
2945.7,-66.886822
2945.8,-66.890229
2945.9,-66.893191
2946,-66.891927
2946.1,-66.887819
2946.2,-66.884417
2946.3,-66.885974
2946.4,-66.890405
2946.5,-66.895009
2946.6,-66.902021
2946.7,-66.90413
2946.8,-66.908141
2946.9,-66.914246
2947,-66.926604
2947.1,-66.944305
2947.2,-66.962386
2947.3,-66.977297
2947.4,-66.994515
2947.5,-67.01008
2947.6,-67.026924
2947.7,-67.048117
2947.8,-67.068251
2947.9,-67.076902
2948,-67.075713
2948.1,-67.064191
2948.2,-67.044994
2948.3,-67.03293
2948.4,-67.026902
2948.5,-67.031859
2948.6,-67.04624
2948.7,-67.064941
2948.8,-67.079862
2948.9,-67.077973
2949,-67.06234
2949.1,-67.04545
2949.2,-67.040635
2949.3,-67.048769
2949.4,-67.063874
2949.5,-67.072608
2949.6,-67.068341
2949.7,-67.055357
2949.8,-67.038905
2949.9,-67.037757
2950,-67.047394
2950.1,-67.054609
2950.2,-67.046916
2950.3,-67.035779
2950.4,-67.034658
2950.5,-67.027669
2950.6,-67.017343
2950.7,-67.018115
2950.8,-67.013264
2950.9,-66.995838
2951,-66.98917
2951.1,-66.991367
2951.2,-66.985639
2951.3,-66.965395
2951.4,-66.952108
2951.5,-66.951005
2951.6,-66.950437
2951.7,-66.940904
2951.8,-66.924584
2951.9,-66.901525
2952,-66.879705
2952.1,-66.864337
2952.2,-66.857393
2952.3,-66.855524
2952.4,-66.853231
2952.5,-66.85231
2952.6,-66.850478
2952.7,-66.843677
2952.8,-66.83008
2952.9,-66.812004
2953,-66.788291
2953.1,-66.753039
2953.2,-66.71713
2953.3,-66.683261
2953.4,-66.654336
2953.5,-66.626219
2953.6,-66.599454
2953.7,-66.576478
2953.8,-66.558859
2953.9,-66.546383
2954,-66.535844
2954.1,-66.527491
2954.2,-66.520034
2954.3,-66.509323
2954.4,-66.497142
2954.5,-66.483228
2954.6,-66.470541
2954.7,-66.458827
2954.8,-66.445666
2954.9,-66.42849
2955,-66.406448
2955.1,-66.383737
2955.2,-66.360651
2955.3,-66.334431
2955.4,-66.30639
2955.5,-66.273981
2955.6,-66.231393
2955.7,-66.184493
2955.8,-66.135908
2955.9,-66.085802
2956,-66.043608
2956.1,-66.01001
2956.2,-65.979402
2956.3,-65.956157
2956.4,-65.936366
2956.5,-65.915323
2956.6,-65.894278
2956.7,-65.864941
2956.8,-65.822015
2956.9,-65.767938
2957,-65.714505
2957.1,-65.671738
2957.2,-65.642218
2957.3,-65.615606
2957.4,-65.588122
2957.5,-65.548046
2957.6,-65.493471
2957.7,-65.43684
2957.8,-65.390113
2957.9,-65.354662
2958,-65.320903
2958.1,-65.285449
2958.2,-65.249345
2958.3,-65.204533
2958.4,-65.144163
2958.5,-65.080151
2958.6,-65.03431
2958.7,-64.99058
2958.8,-64.92933
2958.9,-64.873233
2959,-64.82227
2959.1,-64.757261
2959.2,-64.704745
2959.3,-64.657029
2959.4,-64.595515
2959.5,-64.521111
2959.6,-64.457108
2959.7,-64.40522
2959.8,-64.348905
2959.9,-64.276554
2960,-64.19308
2960.1,-64.113183
2960.2,-64.046501
2960.3,-63.983554
2960.4,-63.924964
2960.5,-63.860809
2960.6,-63.786347
2960.7,-63.706628
2960.8,-63.62098
2960.9,-63.528746
2961,-63.428192
2961.1,-63.325059
2961.2,-63.230553
2961.3,-63.144924
2961.4,-63.065723
2961.5,-62.986113
2961.6,-62.90623
2961.7,-62.822472
2961.8,-62.739226
2961.9,-62.656216
2962,-62.571233
2962.1,-62.482346
2962.2,-62.385437
2962.3,-62.285663
2962.4,-62.18242
2962.5,-62.075944
2962.6,-61.969247
2962.7,-61.855181
2962.8,-61.741219
2962.9,-61.629934
2963,-61.51393
2963.1,-61.391806
2963.2,-61.269643
2963.3,-61.149504
2963.4,-61.027466
2963.5,-60.903745
2963.6,-60.778331
2963.7,-60.652312
2963.8,-60.523595
2963.9,-60.389288
2964,-60.25254
2964.1,-60.112231
2964.2,-59.968846
2964.3,-59.812766
2964.4,-59.644923
2964.5,-59.471783
2964.6,-59.29098
2964.7,-59.111553
2964.8,-58.941686
2964.9,-58.781599
2965,-58.623423
2965.1,-58.466308
2965.2,-58.307678
2965.3,-58.134636
2965.4,-57.941546
2965.5,-57.739881
2965.6,-57.546301
2965.7,-57.364547
2965.8,-57.188898
2965.9,-57.012746
2966,-56.828364
2966.1,-56.623841
2966.2,-56.407425
2966.3,-56.197687
2966.4,-55.993127
2966.5,-55.784087
2966.6,-55.572515
2966.7,-55.367189
2966.8,-55.175226
2966.9,-54.983604
2967,-54.778487
2967.1,-54.58412
2967.2,-54.396574
2967.3,-54.199808
2967.4,-54.008647
2967.5,-53.828349
2967.6,-53.642271
2967.7,-53.450741
2967.8,-53.274812
2967.9,-53.114098
2968,-52.952208
2968.1,-52.783185
2968.2,-52.615407
2968.3,-52.469471
2968.4,-52.343513
2968.5,-52.228547
2968.6,-52.122722
2968.7,-52.021793
2968.8,-51.923929
2968.9,-51.835233
2969,-51.757416
2969.1,-51.697189
2969.2,-51.66441
2969.3,-51.660707
2969.4,-51.682583
2969.5,-51.734294
2969.6,-51.812948
2969.7,-51.917588
2969.8,-52.045946
2969.9,-52.202082
2970,-52.391815
2970.1,-52.605056
2970.2,-52.84525
2970.3,-53.115471
2970.4,-53.409504
2970.5,-53.725225
2970.6,-54.064734
2970.7,-54.424216
2970.8,-54.799821
2970.9,-55.191958
2971,-55.5969
2971.1,-56.014508
2971.2,-56.433414
2971.3,-56.854729
2971.4,-57.274017
2971.5,-57.689301
2971.6,-58.101106
2971.7,-58.509477
2971.8,-58.902196
2971.9,-59.278116
2972,-59.643078
2972.1,-60.000963
2972.2,-60.355398
2972.3,-60.699072
2972.4,-61.030004
2972.5,-61.345523
2972.6,-61.638597
2972.7,-61.917645
2972.8,-62.183624
2972.9,-62.424732
2973,-62.63918
2973.1,-62.83961
2973.2,-63.020145
2973.3,-63.191306
2973.4,-63.362569
2973.5,-63.532517
2973.6,-63.701515
2973.7,-63.863348
2973.8,-64.014449
2973.9,-64.137948
2974,-64.244244
2974.1,-64.351152
2974.2,-64.464756
2974.3,-64.586339
2974.4,-64.703758
2974.5,-64.802667
2974.6,-64.882487
2974.7,-64.948026
2974.8,-65.010213
2974.9,-65.075755
2975,-65.152877
2975.1,-65.240389
2975.2,-65.322798
2975.3,-65.381792
2975.4,-65.441152
2975.5,-65.508462
2975.6,-65.562296
2975.7,-65.619878
2975.8,-65.68673
2975.9,-65.739498
2976,-65.782771
2976.1,-65.83794
2976.2,-65.897109
2976.3,-65.93952
2976.4,-65.971802
2976.5,-66.011767
2976.6,-66.065115
2976.7,-66.120083
2976.8,-66.170683
2976.9,-66.210696
2977,-66.235424
2977.1,-66.251912
2977.2,-66.273055
2977.3,-66.303032
2977.4,-66.343241
2977.5,-66.392454
2977.6,-66.44165
2977.7,-66.488376
2977.8,-66.530089
2977.9,-66.569288
2978,-66.602467
2978.1,-66.629062
2978.2,-66.650505
2978.3,-66.670409
2978.4,-66.686078
2978.5,-66.697672
2978.6,-66.709806
2978.7,-66.720975
2978.8,-66.731469
2978.9,-66.744013
2979,-66.76131
2979.1,-66.780117
2979.2,-66.796205
2979.3,-66.811628
2979.4,-66.833674
2979.5,-66.858426
2979.6,-66.879751
2979.7,-66.900476
2979.8,-66.920121
2979.9,-66.934209
2980,-66.944849
2980.1,-66.955914
2980.2,-66.964779
2980.3,-66.977585
2980.4,-66.987651
2980.5,-66.996479
2980.6,-67.005864
2980.7,-67.017125
2980.8,-67.029999
2980.9,-67.053469
2981,-67.081369
2981.1,-67.116193
2981.2,-67.156932
2981.3,-67.19744
2981.4,-67.22703
2981.5,-67.242741
2981.6,-67.251724
2981.7,-67.248987
2981.8,-67.244574
2981.9,-67.247268
2982,-67.264806
2982.1,-67.287208
2982.2,-67.313565
2982.3,-67.336997
2982.4,-67.340124
2982.5,-67.328155
2982.6,-67.327178
2982.7,-67.343322
2982.8,-67.364987
2982.9,-67.383794
2983,-67.401228
2983.1,-67.421005
2983.2,-67.436917
2983.3,-67.45171
2983.4,-67.458949
2983.5,-67.454214
2983.6,-67.450893
2983.7,-67.45935
2983.8,-67.457328
2983.9,-67.453283
2984,-67.463455
2984.1,-67.46607
2984.2,-67.454873
2984.3,-67.458235
2984.4,-67.465397
2984.5,-67.461073
2984.6,-67.450893
2984.7,-67.45312
2984.8,-67.46467
2984.9,-67.477785
2985,-67.478357
2985.1,-67.467115
2985.2,-67.448133
2985.3,-67.433302
2985.4,-67.433365
2985.5,-67.445937
2985.6,-67.456405
2985.7,-67.463624
2985.8,-67.468461
2985.9,-67.469566
2986,-67.465638
2986.1,-67.457829
2986.2,-67.44709
2986.3,-67.431122
2986.4,-67.410386
2986.5,-67.389571
2986.6,-67.366698
2986.7,-67.34816
2986.8,-67.332384
2986.9,-67.31875
2987,-67.30969
2987.1,-67.304749
2987.2,-67.301462
2987.3,-67.29902
2987.4,-67.302601
2987.5,-67.305797
2987.6,-67.304938
2987.7,-67.306546
2987.8,-67.309344
2987.9,-67.308481
2988,-67.305708
2988.1,-67.305713
2988.2,-67.30378
2988.3,-67.298155
2988.4,-67.285655
2988.5,-67.27134
2988.6,-67.253306
2988.7,-67.228766
2988.8,-67.201195
2988.9,-67.171418
2989,-67.137717
2989.1,-67.102223
2989.2,-67.070215
2989.3,-67.046241
2989.4,-67.023692
2989.5,-67.012012
2989.6,-67.004995
2989.7,-67.002581
2989.8,-67.000911
2989.9,-66.989587
2990,-66.963377
2990.1,-66.922725
2990.2,-66.884186
2990.3,-66.854625
2990.4,-66.83663
2990.5,-66.827382
2990.6,-66.820245
2990.7,-66.803627
2990.8,-66.76735
2990.9,-66.723133
2991,-66.689587
2991.1,-66.671102
2991.2,-66.661687
2991.3,-66.650999
2991.4,-66.635463
2991.5,-66.613182
2991.6,-66.587788
2991.7,-66.561188
2991.8,-66.52286
2991.9,-66.474497
2992,-66.44201
2992.1,-66.41494
2992.2,-66.371734
2992.3,-66.332202
2992.4,-66.297282
2992.5,-66.247715
2992.6,-66.207845
2992.7,-66.181088
2992.8,-66.146586
2992.9,-66.095648
2993,-66.045846
2993.1,-66.006966
2993.2,-65.977023
2993.3,-65.939985
2993.4,-65.888846
2993.5,-65.828139
2993.6,-65.76605
2993.7,-65.709209
2993.8,-65.661508
2993.9,-65.621713
2994,-65.582924
2994.1,-65.539869
2994.2,-65.491541
2994.3,-65.438299
2994.4,-65.374891
2994.5,-65.304056
2994.6,-65.230418
2994.7,-65.155795
2994.8,-65.081612
2994.9,-65.009439
2995,-64.93909
2995.1,-64.871179
2995.2,-64.804825
2995.3,-64.74095
2995.4,-64.680527
2995.5,-64.619682
2995.6,-64.559625
2995.7,-64.500294
2995.8,-64.433974
2995.9,-64.366204
2996,-64.293624
2996.1,-64.220476
2996.2,-64.151372
2996.3,-64.079394
2996.4,-64.001851
2996.5,-63.917399
2996.6,-63.82785
2996.7,-63.73372
2996.8,-63.639779
2996.9,-63.540915
2997,-63.440331
2997.1,-63.329944
2997.2,-63.209545
2997.3,-63.085715
2997.4,-62.95566
2997.5,-62.818614
2997.6,-62.686604
2997.7,-62.562254
2997.8,-62.441034
2997.9,-62.320864
2998,-62.19957
2998.1,-62.077472
2998.2,-61.950356
2998.3,-61.815928
2998.4,-61.665071
2998.5,-61.498636
2998.6,-61.327246
2998.7,-61.153722
2998.8,-60.991696
2998.9,-60.832995
2999,-60.668435
2999.1,-60.49058
2999.2,-60.293854
2999.3,-60.085239
2999.4,-59.881408
2999.5,-59.684164
2999.6,-59.485322
2999.7,-59.280532
2999.8,-59.064588
2999.9,-58.840437
3000,-58.602899
3000.1,-58.343855
3000.2,-58.07065
3000.3,-57.800849
3000.4,-57.522853
3000.5,-57.22134
3000.6,-56.921102
3000.7,-56.612591
3000.8,-56.271723
3000.9,-55.928855
3001,-55.582763
3001.1,-55.204731
3001.2,-54.796896
3001.3,-54.380509
3001.4,-53.954464
3001.5,-53.501318
3001.6,-53.008485
3001.7,-52.475426
3001.8,-51.895332
3001.9,-51.270851
3002,-50.602479
3002.1,-49.874172
3002.2,-49.052235
3002.3,-48.110943
3002.4,-47.006179
3002.5,-45.660452
3002.6,-43.962423
3002.7,-41.709457
3002.8,-38.505705
3002.9,-33.508183
3003,-24.760497
3003.1,-8.9564526
3003.2,10.746453
3003.3,22.654911
3003.4,25.424751
3003.5,22.658975
3003.6,17.07832
3003.7,10.254665
3003.8,2.9756583
3003.9,-4.3849127
3004,-11.651074
3004.1,-18.747842
3004.2,-25.614454
3004.3,-32.164054
3004.4,-38.274031
3004.5,-43.789181
3004.6,-48.590228
3004.7,-52.640479
3004.8,-55.968151
3004.9,-58.640023
3005,-60.74786
3005.1,-62.389265
3005.2,-63.646497
3005.3,-64.595266
3005.4,-65.294377
3005.5,-65.793937
3005.6,-66.1353
3005.7,-66.357609
3005.8,-66.479583
3005.9,-66.526035
3006,-66.514596
3006.1,-66.469209
3006.2,-66.403293
3006.3,-66.329698
3006.4,-66.251633
3006.5,-66.172304
3006.6,-66.098956
3006.7,-66.026219
3006.8,-65.946078
3006.9,-65.854652
3007,-65.760191
3007.1,-65.668879
3007.2,-65.590349
3007.3,-65.535063
3007.4,-65.493354
3007.5,-65.449104
3007.6,-65.396578
3007.7,-65.339734
3007.8,-65.290553
3007.9,-65.251923
3008,-65.221629
3008.1,-65.203861
3008.2,-65.186506
3008.3,-65.161794
3008.4,-65.136641
3008.5,-65.129952
3008.6,-65.140214
3008.7,-65.142016
3008.8,-65.128683
3008.9,-65.128433
3009,-65.129765
3009.1,-65.127571
3009.2,-65.139878
3009.3,-65.157392
3009.4,-65.16082
3009.5,-65.157498
3009.6,-65.174977
3009.7,-65.19375
3009.8,-65.205489
3009.9,-65.209936
3010,-65.212591
3010.1,-65.221971
3010.2,-65.244686
3010.3,-65.272341
3010.4,-65.300841
3010.5,-65.319941
3010.6,-65.33448
3010.7,-65.346838
3010.8,-65.351375
3010.9,-65.352699
3011,-65.359404
3011.1,-65.366897
3011.2,-65.37779
3011.3,-65.400924
3011.4,-65.430386
3011.5,-65.460863
3011.6,-65.494384
3011.7,-65.527753
3011.8,-65.556304
3011.9,-65.582031
3012,-65.606899
3012.1,-65.62535
3012.2,-65.64297
3012.3,-65.660033
3012.4,-65.678461
3012.5,-65.694085
3012.6,-65.704963
3012.7,-65.716312
3012.8,-65.732988
3012.9,-65.747734
3013,-65.761896
3013.1,-65.773746
3013.2,-65.788461
3013.3,-65.801748
3013.4,-65.813764
3013.5,-65.829437
3013.6,-65.847839
3013.7,-65.869244
3013.8,-65.892108
3013.9,-65.915709
3014,-65.938292
3014.1,-65.955851
3014.2,-65.972752
3014.3,-65.985424
3014.4,-65.990645
3014.5,-65.985995
3014.6,-65.98144
3014.7,-65.973891
3014.8,-65.97374
3014.9,-65.978822
3015,-65.997251
3015.1,-66.0217
3015.2,-66.04504
3015.3,-66.061381
3015.4,-66.062443
3015.5,-66.047752
3015.6,-66.038824
3015.7,-66.045559
3015.8,-66.061362
3015.9,-66.081441
3016,-66.098243
3016.1,-66.095557
3016.2,-66.077349
3016.3,-66.065728
3016.4,-66.061875
3016.5,-66.060037
3016.6,-66.055359
3016.7,-66.056084
3016.8,-66.071601
3016.9,-66.085755
3017,-66.084233
3017.1,-66.082133
3017.2,-66.095602
3017.3,-66.100199
3017.4,-66.104533
3017.5,-66.116063
3017.6,-66.117835
3017.7,-66.104918
3017.8,-66.105562
3017.9,-66.120093
3018,-66.128827
3018.1,-66.127096
3018.2,-66.116256
3018.3,-66.110495
3018.4,-66.115943
3018.5,-66.130693
3018.6,-66.146869
3018.7,-66.15024
3018.8,-66.144507
3018.9,-66.135555
3019,-66.120068
3019.1,-66.104214
3019.2,-66.089819
3019.3,-66.083443
3019.4,-66.085186
3019.5,-66.092461
3019.6,-66.097438
3019.7,-66.103446
3019.8,-66.110116
3019.9,-66.11936
3020,-66.124734
3020.1,-66.124603
3020.2,-66.120164
3020.3,-66.11092
3020.4,-66.097257
3020.5,-66.085879
3020.6,-66.07327
3020.7,-66.056667
3020.8,-66.04077
3020.9,-66.022623
3021,-66.005062
3021.1,-65.988546
3021.2,-65.969106
3021.3,-65.948518
3021.4,-65.934183
3021.5,-65.923216
3021.6,-65.90907
3021.7,-65.893859
3021.8,-65.879051
3021.9,-65.869093
3022,-65.857292
3022.1,-65.853148
3022.2,-65.856374
3022.3,-65.859115
3022.4,-65.860897
3022.5,-65.861539
3022.6,-65.860724
3022.7,-65.854333
3022.8,-65.845271
3022.9,-65.825379
3023,-65.796589
3023.1,-65.765683
3023.2,-65.739961
3023.3,-65.721255
3023.4,-65.708772
3023.5,-65.708044
3023.6,-65.704429
3023.7,-65.696583
3023.8,-65.674375
3023.9,-65.641079
3024,-65.611431
3024.1,-65.594166
3024.2,-65.589672
3024.3,-65.585369
3024.4,-65.567164
3024.5,-65.537332
3024.6,-65.503735
3024.7,-65.472953
3024.8,-65.440787
3024.9,-65.405621
3025,-65.366794
3025.1,-65.342423
3025.2,-65.329786
3025.3,-65.311764
3025.4,-65.280982
3025.5,-65.264521
3025.6,-65.251944
3025.7,-65.219932
3025.8,-65.194677
3025.9,-65.178567
3026,-65.147435
3026.1,-65.115775
3026.2,-65.099447
3026.3,-65.087385
3026.4,-65.056204
3026.5,-65.018501
3026.6,-64.986941
3026.7,-64.961591
3026.8,-64.946575
3026.9,-64.934316
3027,-64.909216
3027.1,-64.8715
3027.2,-64.825123
3027.3,-64.782771
3027.4,-64.741161
3027.5,-64.7092
3027.6,-64.682764
3027.7,-64.660647
3027.8,-64.638483
3027.9,-64.618074
3028,-64.597389
3028.1,-64.574526
3028.2,-64.550526
3028.3,-64.524057
3028.4,-64.492346
3028.5,-64.446015
3028.6,-64.398983
3028.7,-64.348853
3028.8,-64.298181
3028.9,-64.249954
3029,-64.201484
3029.1,-64.151604
3029.2,-64.099946
3029.3,-64.045874
3029.4,-63.991209
3029.5,-63.94073
3029.6,-63.893969
3029.7,-63.847199
3029.8,-63.797725
3029.9,-63.746314
3030,-63.688922
3030.1,-63.632289
3030.2,-63.580273
3030.3,-63.534452
3030.4,-63.489577
3030.5,-63.447537
3030.6,-63.40933
3030.7,-63.369151
3030.8,-63.331821
3030.9,-63.301319
3031,-63.279291
3031.1,-63.257882
3031.2,-63.238593
3031.3,-63.21159
3031.4,-63.172503
3031.5,-63.119709
3031.6,-63.060268
3031.7,-63.001728
3031.8,-62.948007
3031.9,-62.901782
3032,-62.865465
3032.1,-62.836772
3032.2,-62.806446
3032.3,-62.762038
3032.4,-62.706134
3032.5,-62.64687
3032.6,-62.593615
3032.7,-62.553587
3032.8,-62.520058
3032.9,-62.488826
3033,-62.45387
3033.1,-62.418988
3033.2,-62.384839
3033.3,-62.352932
3033.4,-62.314571
3033.5,-62.264097
3033.6,-62.207444
3033.7,-62.170062
3033.8,-62.136948
3033.9,-62.08687
3034,-62.046492
3034.1,-62.012395
3034.2,-61.964418
3034.3,-61.923762
3034.4,-61.891557
3034.5,-61.852656
3034.6,-61.802146
3034.7,-61.761535
3034.8,-61.736101
3034.9,-61.713278
3035,-61.685006
3035.1,-61.648362
3035.2,-61.602488
3035.3,-61.559804
3035.4,-61.529265
3035.5,-61.514913
3035.6,-61.504299
3035.7,-61.498175
3035.8,-61.490715
3035.9,-61.47887
3036,-61.464784
3036.1,-61.448006
3036.2,-61.424131
3036.3,-61.396276
3036.4,-61.366235
3036.5,-61.33337
3036.6,-61.305091
3036.7,-61.285985
3036.8,-61.272357
3036.9,-61.268393
3037,-61.274476
3037.1,-61.285608
3037.2,-61.295029
3037.3,-61.308777
3037.4,-61.327368
3037.5,-61.349582
3037.6,-61.371171
3037.7,-61.398775
3037.8,-61.426739
3037.9,-61.451152
3038,-61.477235
3038.1,-61.509168
3038.2,-61.54286
3038.3,-61.581888
3038.4,-61.614656
3038.5,-61.647411
3038.6,-61.681301
3038.7,-61.711443
3038.8,-61.739209
3038.9,-61.764192
3039,-61.785072
3039.1,-61.803903
3039.2,-61.822787
3039.3,-61.841405
3039.4,-61.863686
3039.5,-61.896866
3039.6,-61.939475
3039.7,-61.988132
3039.8,-62.045675
3039.9,-62.106409
3040,-62.163915
3040.1,-62.212952
3040.2,-62.249541
3040.3,-62.283393
3040.4,-62.322537
3040.5,-62.373484
3040.6,-62.441504
3040.7,-62.510471
3040.8,-62.566646
3040.9,-62.608595
3041,-62.64668
3041.1,-62.697921
3041.2,-62.757
3041.3,-62.822184
3041.4,-62.88801
3041.5,-62.954946
3041.6,-63.017872
3041.7,-63.078294
3041.8,-63.124569
3041.9,-63.175008
3042,-63.23894
3042.1,-63.29578
3042.2,-63.344591
3042.3,-63.403447
3042.4,-63.455095
3042.5,-63.50163
3042.6,-63.567162
3042.7,-63.630607
3042.8,-63.676844
3042.9,-63.718494
3043,-63.774198
3043.1,-63.84103
3043.2,-63.903044
3043.3,-63.952041
3043.4,-63.99174
3043.5,-64.031752
3043.6,-64.079227
3043.7,-64.135511
3043.8,-64.195508
3043.9,-64.259321
3044,-64.316732
3044.1,-64.366724
3044.2,-64.412745
3044.3,-64.45216
3044.4,-64.484532
3044.5,-64.512222
3044.6,-64.546441
3044.7,-64.578596
3044.8,-64.61759
3044.9,-64.664298
3045,-64.716387
3045.1,-64.769266
3045.2,-64.825333
3045.3,-64.8818
3045.4,-64.938201
3045.5,-64.994712
3045.6,-65.046858
3045.7,-65.097977
3045.8,-65.145203
3045.9,-65.192031
3046,-65.239971
3046.1,-65.282592
3046.2,-65.324663
3046.3,-65.367398
3046.4,-65.40976
3046.5,-65.44999
3046.6,-65.491327
3046.7,-65.531756
3046.8,-65.572465
3046.9,-65.606058
3047,-65.638624
3047.1,-65.66551
3047.2,-65.691121
3047.3,-65.713304
3047.4,-65.73068
3047.5,-65.740927
3047.6,-65.748644
3047.7,-65.754046
3047.8,-65.766044
3047.9,-65.785069
3048,-65.809031
3048.1,-65.841911
3048.2,-65.884946
3048.3,-65.924228
3048.4,-65.95636
3048.5,-65.977505
3048.6,-65.987075
3048.7,-65.9887
3048.8,-66.001875
3048.9,-66.028471
3049,-66.062442
3049.1,-66.096972
3049.2,-66.120074
3049.3,-66.12786
3049.4,-66.13466
3049.5,-66.148536
3049.6,-66.170637
3049.7,-66.198128
3049.8,-66.22962
3049.9,-66.254312
3050,-66.271754
3050.1,-66.2724
3050.2,-66.277111
3050.3,-66.294743
3050.4,-66.306333
3050.5,-66.313674
3050.6,-66.33401
3050.7,-66.35454
3050.8,-66.358536
3050.9,-66.374222
3051,-66.395876
3051.1,-66.398376
3051.2,-66.397543
3051.3,-66.413379
3051.4,-66.445173
3051.5,-66.461937
3051.6,-66.464078
3051.7,-66.458861
3051.8,-66.459377
3051.9,-66.472049
3052,-66.498235
3052.1,-66.527503
3052.2,-66.54771
3052.3,-66.556433
3052.4,-66.555401
3052.5,-66.550905
3052.6,-66.541669
3052.7,-66.532858
3052.8,-66.532783
3052.9,-66.536516
3053,-66.542214
3053.1,-66.550912
3053.2,-66.565951
3053.3,-66.583713
3053.4,-66.60329
3053.5,-66.624296
3053.6,-66.640717
3053.7,-66.654471
3053.8,-66.662418
3053.9,-66.666156
3054,-66.66919
3054.1,-66.671941
3054.2,-66.678029
3054.3,-66.679713
3054.4,-66.677904
3054.5,-66.673948
3054.6,-66.668226
3054.7,-66.664559
3054.8,-66.665062
3054.9,-66.667562
3055,-66.669195
3055.1,-66.668479
3055.2,-66.670281
3055.3,-66.672099
3055.4,-66.673246
3055.5,-66.680798
3055.6,-66.693034
3055.7,-66.704198
3055.8,-66.70988
3055.9,-66.707491
3056,-66.694007
3056.1,-66.673827
3056.2,-66.648117
3056.3,-66.621145
3056.4,-66.601572
3056.5,-66.591171
3056.6,-66.585757
3056.7,-66.586175
3056.8,-66.594247
3056.9,-66.600249
3057,-66.591114
3057.1,-66.571756
3057.2,-66.548182
3057.3,-66.528344
3057.4,-66.518044
3057.5,-66.523419
3057.6,-66.529564
3057.7,-66.519156
3057.8,-66.492158
3057.9,-66.461771
3058,-66.438914
3058.1,-66.421261
3058.2,-66.406617
3058.3,-66.386351
3058.4,-66.364823
3058.5,-66.354219
3058.6,-66.350986
3058.7,-66.336273
3058.8,-66.313246
3058.9,-66.310095
3059,-66.299181
3059.1,-66.279923
3059.2,-66.270493
3059.3,-66.260448
3059.4,-66.230925
3059.5,-66.211435
3059.6,-66.203881
3059.7,-66.193926
3059.8,-66.167008
3059.9,-66.133065
3060,-66.109813
3060.1,-66.098834
3060.2,-66.089072
3060.3,-66.079266
3060.4,-66.059775
3060.5,-66.034474
3060.6,-66.003204
3060.7,-65.966822
3060.8,-65.929885
3060.9,-65.90083
3061,-65.881446
3061.1,-65.867135
3061.2,-65.857316
3061.3,-65.847321
3061.4,-65.835102
3061.5,-65.819072
3061.6,-65.800532
3061.7,-65.77722
3061.8,-65.745314
3061.9,-65.711598
3062,-65.674299
3062.1,-65.632618
3062.2,-65.587312
3062.3,-65.54329
3062.4,-65.492901
3062.5,-65.441201
3062.6,-65.393054
3062.7,-65.347618
3062.8,-65.304573
3062.9,-65.26217
3063,-65.214372
3063.1,-65.166795
3063.2,-65.120065
3063.3,-65.069073
3063.4,-65.023463
3063.5,-64.975509
3063.6,-64.92472
3063.7,-64.875583
3063.8,-64.82825
3063.9,-64.786876
3064,-64.748184
3064.1,-64.714977
3064.2,-64.684871
3064.3,-64.660668
3064.4,-64.631946
3064.5,-64.605824
3064.6,-64.577976
3064.7,-64.542175
3064.8,-64.496152
3064.9,-64.437632
3065,-64.373311
3065.1,-64.304884
3065.2,-64.24522
3065.3,-64.201026
3065.4,-64.162195
3065.5,-64.122096
3065.6,-64.080817
3065.7,-64.022738
3065.8,-63.949205
3065.9,-63.876337
3066,-63.819664
3066.1,-63.773797
3066.2,-63.729054
3066.3,-63.678299
3066.4,-63.624376
3066.5,-63.569543
3066.6,-63.517809
3066.7,-63.463951
3066.8,-63.397549
3066.9,-63.314505
3067,-63.245221
3067.1,-63.181956
3067.2,-63.103813
3067.3,-63.036167
3067.4,-62.97008
3067.5,-62.884625
3067.6,-62.811349
3067.7,-62.745774
3067.8,-62.668771
3067.9,-62.580609
3068,-62.506319
3068.1,-62.442311
3068.2,-62.376982
3068.3,-62.295012
3068.4,-62.200376
3068.5,-62.10598
3068.6,-62.023207
3068.7,-61.950325
3068.8,-61.885366
3068.9,-61.816945
3069,-61.743521
3069.1,-61.66054
3069.2,-61.56837
3069.3,-61.466604
3069.4,-61.366658
3069.5,-61.26468
3069.6,-61.168398
3069.7,-61.077887
3069.8,-60.991422
3069.9,-60.911499
3070,-60.837125
3070.1,-60.759977
3070.2,-60.684573
3070.3,-60.611609
3070.4,-60.536907
3070.5,-60.458854
3070.6,-60.376684
3070.7,-60.291109
3070.8,-60.208713
3070.9,-60.124454
3071,-60.037217
3071.1,-59.952576
3071.2,-59.866576
3071.3,-59.777059
3071.4,-59.688459
3071.5,-59.604281
3071.6,-59.52376
3071.7,-59.444678
3071.8,-59.370119
3071.9,-59.298387
3072,-59.230606
3072.1,-59.167727
3072.2,-59.114587
3072.3,-59.061288
3072.4,-59.012644
3072.5,-58.968802
3072.6,-58.927482
3072.7,-58.886423
3072.8,-58.847364
3072.9,-58.802544
3073,-58.759272
3073.1,-58.712947
3073.2,-58.666205
3073.3,-58.628056
3073.4,-58.599938
3073.5,-58.582812
3073.6,-58.586208
3073.7,-58.598073
3073.8,-58.609193
3073.9,-58.613057
3074,-58.609005
3074.1,-58.603927
3074.2,-58.61916
3074.3,-58.657012
3074.4,-58.705107
3074.5,-58.754686
3074.6,-58.800001
3074.7,-58.838042
3074.8,-58.873656
3074.9,-58.916368
3075,-58.978203
3075.1,-59.062217
3075.2,-59.145642
3075.3,-59.218192
3075.4,-59.298663
3075.5,-59.389968
3075.6,-59.472094
3075.7,-59.565826
3075.8,-59.671589
3075.9,-59.769371
3076,-59.867464
3076.1,-59.985683
3076.2,-60.107089
3076.3,-60.21161
3076.4,-60.309266
3076.5,-60.420558
3076.6,-60.549126
3076.7,-60.679221
3076.8,-60.802922
3076.9,-60.917183
3077,-61.020855
3077.1,-61.120338
3077.2,-61.229855
3077.3,-61.352081
3077.4,-61.481811
3077.5,-61.616824
3077.6,-61.744768
3077.7,-61.864929
3077.8,-61.976716
3077.9,-62.089641
3078,-62.19371
3078.1,-62.294503
3078.2,-62.389493
3078.3,-62.483453
3078.4,-62.573961
3078.5,-62.663856
3078.6,-62.76023
3078.7,-62.862863
3078.8,-62.969606
3078.9,-63.078137
3079,-63.185929
3079.1,-63.292862
3079.2,-63.391857
3079.3,-63.49653
3079.4,-63.601896
3079.5,-63.702206
3079.6,-63.800034
3079.7,-63.893256
3079.8,-63.982041
3079.9,-64.0674
3080,-64.155404
3080.1,-64.242891
3080.2,-64.325928
3080.3,-64.402926
3080.4,-64.472027
3080.5,-64.533754
3080.6,-64.586042
3080.7,-64.635429
3080.8,-64.681492
3080.9,-64.727977
3081,-64.773435
3081.1,-64.824396
3081.2,-64.879789
3081.3,-64.939382
3081.4,-65.001349
3081.5,-65.06682
3081.6,-65.137729
3081.7,-65.206507
3081.8,-65.267915
3081.9,-65.315828
3082,-65.348981
3082.1,-65.380082
3082.2,-65.419478
3082.3,-65.475326
3082.4,-65.533306
3082.5,-65.59132
3082.6,-65.6395
3082.7,-65.666464
3082.8,-65.687631
3082.9,-65.722344
3083,-65.76581
3083.1,-65.813288
3083.2,-65.85588
3083.3,-65.888589
3083.4,-65.908144
3083.5,-65.939678
3083.6,-65.983755
3083.7,-66.020344
3083.8,-66.047967
3083.9,-66.089023
3084,-66.118179
3084.1,-66.137892
3084.2,-66.17913
3084.3,-66.212472
3084.4,-66.229189
3084.5,-66.262211
3084.6,-66.301276
3084.7,-66.324487
3084.8,-66.339378
3084.9,-66.354685
3085,-66.381848
3085.1,-66.422208
3085.2,-66.462591
3085.3,-66.490142
3085.4,-66.50659
3085.5,-66.51744
3085.6,-66.529484
3085.7,-66.544511
3085.8,-66.566272
3085.9,-66.598685
3086,-66.635979
3086.1,-66.670891
3086.2,-66.697986
3086.3,-66.72122
3086.4,-66.739893
3086.5,-66.751684
3086.6,-66.756778
3086.7,-66.754985
3086.8,-66.753161
3086.9,-66.752493
3087,-66.752389
3087.1,-66.754626
3087.2,-66.758976
3087.3,-66.767047
3087.4,-66.77889
3087.5,-66.795239
3087.6,-66.814207
3087.7,-66.838851
3087.8,-66.865013
3087.9,-66.884985
3088,-66.905941
3088.1,-66.924215
3088.2,-66.944704
3088.3,-66.966616
3088.4,-66.986346
3088.5,-67.003698
3088.6,-67.017376
3088.7,-67.024674
3088.8,-67.026466
3088.9,-67.024723
3089,-67.018598
3089.1,-67.009898
3089.2,-67.003673
3089.3,-66.995602
3089.4,-66.98868
3089.5,-66.986588
3089.6,-66.990725
3089.7,-67.00275
3089.8,-67.018995
3089.9,-67.03715
3090,-67.063022
3090.1,-67.081096
3090.2,-67.083573
3090.3,-67.07523
3090.4,-67.057018
3090.5,-67.040912
3090.6,-67.04026
3090.7,-67.053726
3090.8,-67.073626
3090.9,-67.08665
3091,-67.082825
3091.1,-67.068427
3091.2,-67.057147
3091.3,-67.050993
3091.4,-67.050522
3091.5,-67.05113
3091.6,-67.047019
3091.7,-67.034813
3091.8,-67.019277
3091.9,-67.026492
3092,-67.034156
3092.1,-67.024189
3092.2,-67.02435
3092.3,-67.030313
3092.4,-67.018467
3092.5,-67.014519
3092.6,-67.016651
3092.7,-67.011685
3092.8,-66.992366
3092.9,-66.989015
3093,-66.99496
3093.1,-66.996696
3093.2,-66.982653
3093.3,-66.963424
3093.4,-66.952314
3093.5,-66.955682
3093.6,-66.964033
3093.7,-66.96484
3093.8,-66.951614
3093.9,-66.927406
3094,-66.895781
3094.1,-66.870397
3094.2,-66.85187
3094.3,-66.845059
3094.4,-66.844886
3094.5,-66.848789
3094.6,-66.843361
3094.7,-66.837877
3094.8,-66.830637
3094.9,-66.818265
3095,-66.803463
3095.1,-66.786411
3095.2,-66.760877
3095.3,-66.731984
3095.4,-66.700024
3095.5,-66.667001
3095.6,-66.633331
3095.7,-66.601956
3095.8,-66.573747
3095.9,-66.549468
3096,-66.523482
3096.1,-66.492831
3096.2,-66.466115
3096.3,-66.438858
3096.4,-66.413589
3096.5,-66.38977
3096.6,-66.363058
3096.7,-66.335513
3096.8,-66.304179
3096.9,-66.272273
3097,-66.240939
3097.1,-66.206281
3097.2,-66.170743
3097.3,-66.136979
3097.4,-66.107377
3097.5,-66.075899
3097.6,-66.050487
3097.7,-66.032526
3097.8,-66.020182
3097.9,-66.008863
3098,-66.001474
3098.1,-65.990608
3098.2,-65.969375
3098.3,-65.94054
3098.4,-65.897963
3098.5,-65.848307
3098.6,-65.796233
3098.7,-65.759428
3098.8,-65.732813
3098.9,-65.71126
3099,-65.690996
3099.1,-65.661376
3099.2,-65.611505
3099.3,-65.557269
3099.4,-65.51399
3099.5,-65.482097
3099.6,-65.452292
3099.7,-65.416849
3099.8,-65.375087
3099.9,-65.337622
3100,-65.302171
3100.1,-65.265837
3100.2,-65.218521
3100.3,-65.155779
3100.4,-65.090796
3100.5,-65.044658
3100.6,-64.993862
3100.7,-64.929239
3100.8,-64.876327
3100.9,-64.834415
3101,-64.782921
3101.1,-64.712439
3101.2,-64.649983
3101.3,-64.600014
3101.4,-64.554198
3101.5,-64.501647
3101.6,-64.439105
3101.7,-64.357136
3101.8,-64.269903
3101.9,-64.184354
3102,-64.110968
3102.1,-64.04859
3102.2,-63.991713
3102.3,-63.932349
3102.4,-63.869539
3102.5,-63.800105
3102.6,-63.725213
3102.7,-63.652682
3102.8,-63.577647
3102.9,-63.497161
3103,-63.411145
3103.1,-63.317959
3103.2,-63.228489
3103.3,-63.138068
3103.4,-63.046968
3103.5,-62.958466
3103.6,-62.872571
3103.7,-62.735453
3103.8,-62.576774
3103.9,-62.426042
3104,-62.279973
3104.1,-62.131709
3104.2,-61.983241
3104.3,-61.835629
3104.4,-61.687234
3104.5,-61.535057
3104.6,-61.383838
3104.7,-61.177986
3104.8,-60.944433
3104.9,-60.709995
3105,-60.476287
3105.1,-60.235316
3105.2,-59.989862
3105.3,-59.737512
3105.4,-59.476358
3105.5,-59.211691
3105.6,-58.93823
3105.7,-58.671429
3105.8,-58.416466
3105.9,-58.15527
3106,-57.892794
3106.1,-57.627087
3106.2,-57.353
3106.3,-57.065152
3106.4,-56.760076
3106.5,-56.43147
3106.6,-56.083465
3106.7,-55.704063
3106.8,-55.316442
3106.9,-54.917327
3107,-54.504714
3107.1,-54.075965
3107.2,-53.619414
3107.3,-53.114636
3107.4,-52.567123
3107.5,-51.985082
3107.6,-51.368599
3107.7,-50.704088
3107.8,-49.965996
3107.9,-49.116022
3108,-48.130522
3108.1,-46.965952
3108.2,-45.553266
3108.3,-43.765968
3108.4,-41.381796
3108.5,-37.963088
3108.6,-32.526545
3108.7,-22.789698
3108.8,-5.5234856
3108.9,13.798725
3109,24.058201
3109.1,25.639054
3109.2,22.185257
3109.3,16.25915
3109.4,9.2962556
3109.5,1.9764794
3109.6,-5.3957036
3109.7,-12.659195
3109.8,-19.728644
3109.9,-26.542977
3110,-33.016658
3110.1,-39.028458
3110.2,-44.437043
3110.3,-49.13435
3110.4,-53.081974
3110.5,-56.315436
3110.6,-58.89888
3110.7,-60.928883
3110.8,-62.497504
3110.9,-63.68578
3111,-64.560147
3111.1,-65.192458
3111.2,-65.632692
3111.3,-65.931319
3111.4,-66.119907
3111.5,-66.225111
3111.6,-66.261293
3111.7,-66.253741
3111.8,-66.214124
3111.9,-66.152096
3112,-66.070846
3112.1,-65.983744
3112.2,-65.890707
3112.3,-65.793216
3112.4,-65.691583
3112.5,-65.592531
3112.6,-65.496645
3112.7,-65.400125
3112.8,-65.311069
3112.9,-65.226142
3113,-65.141273
3113.1,-65.062836
3113.2,-64.989121
3113.3,-64.914857
3113.4,-64.840544
3113.5,-64.768768
3113.6,-64.702513
3113.7,-64.647057
3113.8,-64.596093
3113.9,-64.550153
3114,-64.517128
3114.1,-64.488923
3114.2,-64.473221
3114.3,-64.469093
3114.4,-64.465687
3114.5,-64.464268
3114.6,-64.460888
3114.7,-64.445269
3114.8,-64.415738
3114.9,-64.387703
3115,-64.371426
3115.1,-64.37136
3115.2,-64.380962
3115.3,-64.394507
3115.4,-64.405628
3115.5,-64.395315
3115.6,-64.374227
3115.7,-64.364402
3115.8,-64.371723
3115.9,-64.387315
3116,-64.399145
3116.1,-64.397849
3116.2,-64.381727
3116.3,-64.374933
3116.4,-64.376201
3116.5,-64.381476
3116.6,-64.380107
3116.7,-64.36946
3116.8,-64.369728
3116.9,-64.387188
3117,-64.403526
3117.1,-64.405819
3117.2,-64.408017
3117.3,-64.422043
3117.4,-64.426924
3117.5,-64.434109
3117.6,-64.450679
3117.7,-64.462099
3117.8,-64.457626
3117.9,-64.45211
3118,-64.464752
3118.1,-64.486437
3118.2,-64.499445
3118.3,-64.502486
3118.4,-64.495658
3118.5,-64.487828
3118.6,-64.48573
3118.7,-64.502088
3118.8,-64.524376
3118.9,-64.548556
3119,-64.570636
3119.1,-64.589399
3119.2,-64.597509
3119.3,-64.601004
3119.4,-64.604684
3119.5,-64.598574
3119.6,-64.59169
3119.7,-64.584215
3119.8,-64.576248
3119.9,-64.570799
3120,-64.572915
3120.1,-64.586401
3120.2,-64.603731
3120.3,-64.620924
3120.4,-64.64108
3120.5,-64.660074
3120.6,-64.666291
3120.7,-64.667901
3120.8,-64.669267
3120.9,-64.664275
3121,-64.653174
3121.1,-64.642905
3121.2,-64.631325
3121.3,-64.620116
3121.4,-64.607225
3121.5,-64.597803
3121.6,-64.589469
3121.7,-64.581055
3121.8,-64.574052
3121.9,-64.57249
3122,-64.567029
3122.1,-64.558211
3122.2,-64.551167
3122.3,-64.542989
3122.4,-64.534972
3122.5,-64.536189
3122.6,-64.542617
3122.7,-64.55663
3122.8,-64.57061
3122.9,-64.585178
3123,-64.603651
3123.1,-64.624539
3123.2,-64.642342
3123.3,-64.657455
3123.4,-64.658221
3123.5,-64.644231
3123.6,-64.631143
3123.7,-64.622348
3123.8,-64.626268
3123.9,-64.635089
3124,-64.65058
3124.1,-64.662104
3124.2,-64.65962
3124.3,-64.644804
3124.4,-64.633536
3124.5,-64.633541
3124.6,-64.645309
3124.7,-64.661344
3124.8,-64.67575
3124.9,-64.683792
3125,-64.690324
3125.1,-64.683842
3125.2,-64.66768
3125.3,-64.665378
3125.4,-64.673723
3125.5,-64.659123
3125.6,-64.65639
3125.7,-64.660332
3125.8,-64.645664
3125.9,-64.638822
3126,-64.644492
3126.1,-64.642633
3126.2,-64.628535
3126.3,-64.621587
3126.4,-64.62721
3126.5,-64.630958
3126.6,-64.620309
3126.7,-64.599347
3126.8,-64.585602
3126.9,-64.584169
3127,-64.589791
3127.1,-64.599323
3127.2,-64.603693
3127.3,-64.599361
3127.4,-64.590897
3127.5,-64.57736
3127.6,-64.560744
3127.7,-64.54502
3127.8,-64.529629
3127.9,-64.516085
3128,-64.507608
3128.1,-64.507154
3128.2,-64.511314
3128.3,-64.521763
3128.4,-64.532154
3128.5,-64.540442
3128.6,-64.547563
3128.7,-64.549782
3128.8,-64.548776
3128.9,-64.546252
3129,-64.540784
3129.1,-64.533416
3129.2,-64.525783
3129.3,-64.517481
3129.4,-64.504347
3129.5,-64.487262
3129.6,-64.476057
3129.7,-64.469585
3129.8,-64.461425
3129.9,-64.453
3130,-64.444245
3130.1,-64.43752
3130.2,-64.427185
3130.3,-64.422576
3130.4,-64.422857
3130.5,-64.423191
3130.6,-64.422119
3130.7,-64.428641
3130.8,-64.432639
3130.9,-64.437064
3131,-64.433952
3131.1,-64.428132
3131.2,-64.414525
3131.3,-64.391341
3131.4,-64.366572
3131.5,-64.341624
3131.6,-64.320348
3131.7,-64.307651
3131.8,-64.308111
3131.9,-64.31709
3132,-64.323739
3132.1,-64.322407
3132.2,-64.301914
3132.3,-64.277231
3132.4,-64.254971
3132.5,-64.244544
3132.6,-64.246172
3132.7,-64.254011
3132.8,-64.253101
3132.9,-64.235777
3133,-64.206919
3133.1,-64.180331
3133.2,-64.157698
3133.3,-64.142594
3133.4,-64.146178
3133.5,-64.154333
3133.6,-64.144979
3133.7,-64.127005
3133.8,-64.119895
3133.9,-64.11073
3134,-64.104511
3134.1,-64.109462
3134.2,-64.097251
3134.3,-64.076042
3134.4,-64.07133
3134.5,-64.071931
3134.6,-64.055656
3134.7,-64.033656
3134.8,-64.027791
3134.9,-64.033135
3135,-64.033359
3135.1,-64.022395
3135.2,-64.001229
3135.3,-63.980246
3135.4,-63.964452
3135.5,-63.963009
3135.6,-63.971379
3135.7,-63.982167
3135.8,-63.989984
3135.9,-63.991796
3136,-63.984311
3136.1,-63.964519
3136.2,-63.94233
3136.3,-63.921758
3136.4,-63.897622
3136.5,-63.878846
3136.6,-63.862278
3136.7,-63.857277
3136.8,-63.858229
3136.9,-63.865867
3137,-63.871792
3137.1,-63.878141
3137.2,-63.882745
3137.3,-63.891759
3137.4,-63.899533
3137.5,-63.90113
3137.6,-63.89827
3137.7,-63.897435
3137.8,-63.895545
3137.9,-63.895598
3138,-63.893005
3138.1,-63.884769
3138.2,-63.880631
3138.3,-63.879123
3138.4,-63.875218
3138.5,-63.871935
3138.6,-63.867923
3138.7,-63.86182
3138.8,-63.862302
3138.9,-63.866595
3139,-63.87543
3139.1,-63.884094
3139.2,-63.889789
3139.3,-63.893561
3139.4,-63.892068
3139.5,-63.882401
3139.6,-63.864481
3139.7,-63.843573
3139.8,-63.818115
3139.9,-63.798243
3140,-63.783401
3140.1,-63.776089
3140.2,-63.774363
3140.3,-63.787651
3140.4,-63.796928
3140.5,-63.801203
3140.6,-63.794363
3140.7,-63.77462
3140.8,-63.755634
3140.9,-63.751131
3141,-63.757639
3141.1,-63.767617
3141.2,-63.776778
3141.3,-63.776432
3141.4,-63.769227
3141.5,-63.759737
3141.6,-63.757333
3141.7,-63.768445
3141.8,-63.776392
3141.9,-63.772138
3142,-63.758303
3142.1,-63.763809
3142.2,-63.768491
3142.3,-63.753585
3142.4,-63.757356
3142.5,-63.760339
3142.6,-63.751697
3142.7,-63.752749
3142.8,-63.763089
3142.9,-63.763704
3143,-63.751796
3143.1,-63.747626
3143.2,-63.759449
3143.3,-63.775486
3143.4,-63.783544
3143.5,-63.781137
3143.6,-63.767546
3143.7,-63.752993
3143.8,-63.749851
3143.9,-63.754504
3144,-63.770525
3144.1,-63.78862
3144.2,-63.800281
3144.3,-63.805441
3144.4,-63.803424
3144.5,-63.796392
3144.6,-63.783442
3144.7,-63.771705
3144.8,-63.759141
3144.9,-63.750299
3145,-63.749614
3145.1,-63.747043
3145.2,-63.753718
3145.3,-63.770557
3145.4,-63.792767
3145.5,-63.811521
3145.6,-63.830623
3145.7,-63.851702
3145.8,-63.87158
3145.9,-63.886993
3146,-63.901148
3146.1,-63.917464
3146.2,-63.933366
3146.3,-63.949045
3146.4,-63.966025
3146.5,-63.980675
3146.6,-63.986764
3146.7,-63.991425
3146.8,-64.004072
3146.9,-64.016391
3147,-64.032402
3147.1,-64.047155
3147.2,-64.05844
3147.3,-64.063374
3147.4,-64.063022
3147.5,-64.056503
3147.6,-64.04399
3147.7,-64.030158
3147.8,-64.019931
3147.9,-64.011266
3148,-64.00572
3148.1,-64.005227
3148.2,-64.011281
3148.3,-64.027976
3148.4,-64.049239
3148.5,-64.067695
3148.6,-64.07719
3148.7,-64.074797
3148.8,-64.058398
3148.9,-64.042804
3149,-64.043098
3149.1,-64.056364
3149.2,-64.072898
3149.3,-64.088926
3149.4,-64.090934
3149.5,-64.079551
3149.6,-64.071521
3149.7,-64.067778
3149.8,-64.068158
3149.9,-64.064821
3150,-64.058107
3150.1,-64.059389
3150.2,-64.074549
3150.3,-64.084031
3150.4,-64.077244
3150.5,-64.089569
3150.6,-64.104768
3150.7,-64.105812
3150.8,-64.116704
3150.9,-64.127971
3151,-64.123787
3151.1,-64.128811
3151.2,-64.14558
3151.3,-64.158349
3151.4,-64.157132
3151.5,-64.157021
3151.6,-64.162885
3151.7,-64.178617
3151.8,-64.193403
3151.9,-64.203318
3152,-64.207926
3152.1,-64.202253
3152.2,-64.195154
3152.3,-64.193583
3152.4,-64.201216
3152.5,-64.216367
3152.6,-64.238977
3152.7,-64.258255
3152.8,-64.270407
3152.9,-64.287324
3153,-64.290825
3153.1,-64.286715
3153.2,-64.281446
3153.3,-64.26921
3153.4,-64.252779
3153.5,-64.241579
3153.6,-64.234355
3153.7,-64.231365
3153.8,-64.224717
3153.9,-64.223382
3154,-64.233286
3154.1,-64.245261
3154.2,-64.25926
3154.3,-64.276124
3154.4,-64.292153
3154.5,-64.301357
3154.6,-64.313163
3154.7,-64.326751
3154.8,-64.342655
3154.9,-64.358975
3155,-64.374297
3155.1,-64.384021
3155.2,-64.394346
3155.3,-64.402428
3155.4,-64.408782
3155.5,-64.413372
3155.6,-64.407014
3155.7,-64.400852
3155.8,-64.39247
3155.9,-64.374253
3156,-64.357769
3156.1,-64.347591
3156.2,-64.342024
3156.3,-64.343475
3156.4,-64.349643
3156.5,-64.358778
3156.6,-64.375364
3156.7,-64.389941
3156.8,-64.403329
3156.9,-64.407891
3157,-64.399824
3157.1,-64.389539
3157.2,-64.380527
3157.3,-64.381684
3157.4,-64.390844
3157.5,-64.406512
3157.6,-64.420278
3157.7,-64.418329
3157.8,-64.402946
3157.9,-64.390138
3158,-64.389073
3158.1,-64.3895
3158.2,-64.388035
3158.3,-64.387122
3158.4,-64.374057
3158.5,-64.368248
3158.6,-64.384508
3158.7,-64.397205
3158.8,-64.386649
3158.9,-64.385505
3159,-64.393254
3159.1,-64.39156
3159.2,-64.398379
3159.3,-64.40072
3159.4,-64.393961
3159.5,-64.387212
3159.6,-64.398113
3159.7,-64.409
3159.8,-64.412242
3159.9,-64.400916
3160,-64.391227
3160.1,-64.397557
3160.2,-64.410325
3160.3,-64.416355
3160.4,-64.421451
3160.5,-64.416919
3160.6,-64.402712
3160.7,-64.381654
3160.8,-64.367586
3160.9,-64.360237
3161,-64.367627
3161.1,-64.383201
3161.2,-64.402649
3161.3,-64.416651
3161.4,-64.431771
3161.5,-64.438269
3161.6,-64.440076
3161.7,-64.439345
3161.8,-64.436785
3161.9,-64.430852
3162,-64.42155
3162.1,-64.407904
3162.2,-64.387964
3162.3,-64.36938
3162.4,-64.350706
3162.5,-64.336131
3162.6,-64.320191
3162.7,-64.305831
3162.8,-64.294091
3162.9,-64.284834
3163,-64.280564
3163.1,-64.268532
3163.2,-64.257698
3163.3,-64.249416
3163.4,-64.242174
3163.5,-64.230726
3163.6,-64.220085
3163.7,-64.209336
3163.8,-64.200683
3163.9,-64.189367
3164,-64.183093
3164.1,-64.182761
3164.2,-64.188891
3164.3,-64.198093
3164.4,-64.214757
3164.5,-64.233986
3164.6,-64.25411
3164.7,-64.271084
3164.8,-64.288657
3164.9,-64.293441
3165,-64.287514
3165.1,-64.274354
3165.2,-64.257292
3165.3,-64.251356
3165.4,-64.255908
3165.5,-64.262985
3165.6,-64.278279
3165.7,-64.287246
3165.8,-64.284495
3165.9,-64.267725
3166,-64.253663
3166.1,-64.252695
3166.2,-64.261934
3166.3,-64.271339
3166.4,-64.279915
3166.5,-64.290376
3166.6,-64.300109
3166.7,-64.306251
3166.8,-64.296579
3166.9,-64.278299
3167,-64.274982
3167.1,-64.275039
3167.2,-64.263248
3167.3,-64.26832
3167.4,-64.26982
3167.5,-64.253252
3167.6,-64.257684
3167.7,-64.263774
3167.8,-64.249614
3167.9,-64.234376
3168,-64.236424
3168.1,-64.246545
3168.2,-64.243218
3168.3,-64.231055
3168.4,-64.214394
3168.5,-64.202663
3168.6,-64.209785
3168.7,-64.221273
3168.8,-64.229354
3168.9,-64.232801
3169,-64.22974
3169.1,-64.222373
3169.2,-64.20572
3169.3,-64.191993
3169.4,-64.176755
3169.5,-64.165152
3169.6,-64.161761
3169.7,-64.16625
3169.8,-64.176441
3169.9,-64.188874
3170,-64.202409
3170.1,-64.212251
3170.2,-64.213523
3170.3,-64.211111
3170.4,-64.207658
3170.5,-64.200847
3170.6,-64.190705
3170.7,-64.18336
3170.8,-64.173022
3170.9,-64.16286
3171,-64.146062
3171.1,-64.12461
3171.2,-64.109133
3171.3,-64.092986
3171.4,-64.076096
3171.5,-64.063384
3171.6,-64.049514
3171.7,-64.035825
3171.8,-64.021614
3171.9,-64.013024
3172,-64.004725
3172.1,-64.001236
3172.2,-63.999249
3172.3,-64.005456
3172.4,-64.008246
3172.5,-64.013388
3172.6,-64.025806
3172.7,-64.043345
3172.8,-64.055473
3172.9,-64.070509
3173,-64.078266
3173.1,-64.08401
3173.2,-64.075217
3173.3,-64.062234
3173.4,-64.04373
3173.5,-64.031429
3173.6,-64.032803
3173.7,-64.041079
3173.8,-64.054655
3173.9,-64.065923
3174,-64.071744
3174.1,-64.062273
3174.2,-64.047027
3174.3,-64.042916
3174.4,-64.048946
3174.5,-64.057536
3174.6,-64.067318
3174.7,-64.082553
3174.8,-64.091032
3174.9,-64.099501
3175,-64.112246
3175.1,-64.120643
3175.2,-64.112174
3175.3,-64.090506
3175.4,-64.086329
3175.5,-64.088945
3175.6,-64.077937
3175.7,-64.081521
3175.8,-64.083373
3175.9,-64.068338
3176,-64.064268
3176.1,-64.071665
3176.2,-64.068541
3176.3,-64.051127
3176.4,-64.042226
3176.5,-64.052204
3176.6,-64.06624
3176.7,-64.068507
3176.8,-64.060761
3176.9,-64.04421
3177,-64.025976
3177.1,-64.02505
3177.2,-64.034795
3177.3,-64.048571
3177.4,-64.057856
3177.5,-64.062892
3177.6,-64.059815
3177.7,-64.055651
3177.8,-64.049378
3177.9,-64.039911
3178,-64.025454
3178.1,-64.00854
3178.2,-63.997036
3178.3,-63.997928
3178.4,-64.001894
3178.5,-64.009948
3178.6,-64.021778
3178.7,-64.037708
3178.8,-64.053344
3178.9,-64.068335
3179,-64.079454
3179.1,-64.091728
3179.2,-64.102969
3179.3,-64.116833
3179.4,-64.133881
3179.5,-64.144441
3179.6,-64.147785
3179.7,-64.155051
3179.8,-64.164331
3179.9,-64.171524
3180,-64.18014
3180.1,-64.190145
3180.2,-64.195187
3180.3,-64.20051
3180.4,-64.205109
3180.5,-64.208955
3180.6,-64.211183
3180.7,-64.210453
3180.8,-64.20905
3180.9,-64.200837
3181,-64.17537
3181.1,-64.152186
3181.2,-64.135225
3181.3,-64.12111
3181.4,-64.115653
3181.5,-64.125612
3181.6,-64.140607
3181.7,-64.150855
3181.8,-64.159591
3181.9,-64.161773
3182,-64.153323
3182.1,-64.136805
3182.2,-64.124172
3182.3,-64.120969
3182.4,-64.128677
3182.5,-64.140728
3182.6,-64.153373
3182.7,-64.148726
3182.8,-64.135242
3182.9,-64.123566
3183,-64.118322
3183.1,-64.1163
3183.2,-64.113993
3183.3,-64.107585
3183.4,-64.100068
3183.5,-64.103556
3183.6,-64.119869
3183.7,-64.128182
3183.8,-64.118843
3183.9,-64.123443
3184,-64.124993
3184.1,-64.119755
3184.2,-64.128408
3184.3,-64.135206
3184.4,-64.127365
3184.5,-64.126018
3184.6,-64.137949
3184.7,-64.145425
3184.8,-64.141435
3184.9,-64.131392
3185,-64.125714
3185.1,-64.136907
3185.2,-64.150794
3185.3,-64.158666
3185.4,-64.163608
3185.5,-64.163179
3185.6,-64.153742
3185.7,-64.142198
3185.8,-64.129245
3185.9,-64.125155
3186,-64.131427
3186.1,-64.144648
3186.2,-64.162856
3186.3,-64.182979
3186.4,-64.202322
3186.5,-64.213926
3186.6,-64.218195
3186.7,-64.2183
3186.8,-64.214403
3186.9,-64.209667
3187,-64.200648
3187.1,-64.185683
3187.2,-64.17002
3187.3,-64.157249
3187.4,-64.14135
3187.5,-64.124719
3187.6,-64.110974
3187.7,-64.099705
3187.8,-64.091172
3187.9,-64.08068
3188,-64.072813
3188.1,-64.061982
3188.2,-64.054729
3188.3,-64.047505
3188.4,-64.041332
3188.5,-64.03459
3188.6,-64.027592
3188.7,-64.023424
3188.8,-64.020435
3188.9,-64.015948
3189,-64.019856
3189.1,-64.026151
3189.2,-64.034728
3189.3,-64.05512
3189.4,-64.072866
3189.5,-64.091744
3189.6,-64.1136
3189.7,-64.135621
3189.8,-64.148354
3189.9,-64.146561
3190,-64.136017
3190.1,-64.122075
3190.2,-64.113938
3190.3,-64.114379
3190.4,-64.12752
3190.5,-64.15034
3190.6,-64.164437
3190.7,-64.169644
3190.8,-64.161771
3190.9,-64.144489
3191,-64.134432
3191.1,-64.147756
3191.2,-64.170307
3191.3,-64.184902
3191.4,-64.197189
3191.5,-64.206158
3191.6,-64.214909
3191.7,-64.225437
3191.8,-64.235981
3191.9,-64.230639
3192,-64.222146
3192.1,-64.23318
3192.2,-64.231371
3192.3,-64.221214
3192.4,-64.225387
3192.5,-64.224448
3192.6,-64.21463
3192.7,-64.221458
3192.8,-64.234221
3192.9,-64.226448
3193,-64.215644
3193.1,-64.216321
3193.2,-64.229431
3193.3,-64.241134
3193.4,-64.242361
3193.5,-64.228336
3193.6,-64.214704
3193.7,-64.207888
3193.8,-64.211298
3193.9,-64.22173
3194,-64.236225
3194.1,-64.250961
3194.2,-64.259024
3194.3,-64.257085
3194.4,-64.253335
3194.5,-64.23987
3194.6,-64.22091
3194.7,-64.203329
3194.8,-64.191472
3194.9,-64.186143
3195,-64.184402
3195.1,-64.193857
3195.2,-64.206754
3195.3,-64.220232
3195.4,-64.234154
3195.5,-64.249788
3195.6,-64.267666
3195.7,-64.281999
3195.8,-64.296453
3195.9,-64.307677
3196,-64.318486
3196.1,-64.326845
3196.2,-64.339375
3196.3,-64.348519
3196.4,-64.357587
3196.5,-64.364686
3196.6,-64.369633
3196.7,-64.372439
3196.8,-64.376973
3196.9,-64.384707
3197,-64.388926
3197.1,-64.397006
3197.2,-64.405272
3197.3,-64.406755
3197.4,-64.402009
3197.5,-64.393779
3197.6,-64.378921
3197.7,-64.361946
3197.8,-64.342022
3197.9,-64.318841
3198,-64.305037
3198.1,-64.297408
3198.2,-64.295751
3198.3,-64.304941
3198.4,-64.320092
3198.5,-64.335289
3198.6,-64.346057
3198.7,-64.343419
3198.8,-64.324411
3198.9,-64.3029
3199,-64.29143
3199.1,-64.291216
3199.2,-64.306678
3199.3,-64.321108
3199.4,-64.316242
3199.5,-64.2932
3199.6,-64.275198
3199.7,-64.266562
3199.8,-64.264374
3199.9,-64.254893
3200,-64.240025
3200.1,-64.236506
3200.2,-64.244829
3200.3,-64.253552
3200.4,-64.247851
3200.5,-64.254296
3200.6,-64.261201
3200.7,-64.248979
3200.8,-64.252197
3200.9,-64.258535
3201,-64.242858
3201.1,-64.239181
3201.2,-64.254359
3201.3,-64.261305
3201.4,-64.252561
3201.5,-64.237022
3201.6,-64.235854
3201.7,-64.243605
3201.8,-64.255868
3201.9,-64.267821
3202,-64.267899
3202.1,-64.254028
3202.2,-64.23895
3202.3,-64.22962
3202.4,-64.230522
3202.5,-64.239212
3202.6,-64.252197
3202.7,-64.268547
3202.8,-64.282372
3202.9,-64.287621
3203,-64.281781
3203.1,-64.273178
3203.2,-64.261147
3203.3,-64.245926
3203.4,-64.229197
3203.5,-64.206497
3203.6,-64.187679
3203.7,-64.17202
3203.8,-64.162975
3203.9,-64.154973
3204,-64.158821
3204.1,-64.159609
3204.2,-64.167739
3204.3,-64.176757
3204.4,-64.187148
3204.5,-64.193801
3204.6,-64.1982
3204.7,-64.207818
3204.8,-64.221222
3204.9,-64.229567
3205,-64.23852
3205.1,-64.248004
3205.2,-64.252643
3205.3,-64.251248
3205.4,-64.253213
3205.5,-64.248792
3205.6,-64.237424
3205.7,-64.225314
3205.8,-64.211637
3205.9,-64.193903
3206,-64.170141
3206.1,-64.152326
3206.2,-64.13823
3206.3,-64.136331
3206.4,-64.139592
3206.5,-64.150788
3206.6,-64.165724
3206.7,-64.178352
3206.8,-64.192503
3206.9,-64.189706
3207,-64.174725
3207.1,-64.152963
3207.2,-64.143544
3207.3,-64.148688
3207.4,-64.155893
3207.5,-64.169364
3207.6,-64.175602
3207.7,-64.168039
3207.8,-64.145038
3207.9,-64.131181
3208,-64.130326
3208.1,-64.1338
3208.2,-64.132589
3208.3,-64.12944
3208.4,-64.116674
3208.5,-64.106657
3208.6,-64.118994
3208.7,-64.132095
3208.8,-64.119864
3208.9,-64.118671
3209,-64.12153
3209.1,-64.112175
3209.2,-64.118848
3209.3,-64.125997
3209.4,-64.120978
3209.5,-64.111195
3209.6,-64.113672
3209.7,-64.124656
3209.8,-64.129737
3209.9,-64.113953
3210,-64.102998
3210.1,-64.106707
3210.2,-64.113777
3210.3,-64.122627
3210.4,-64.130064
3210.5,-64.132194
3210.6,-64.126071
3210.7,-64.109761
3210.8,-64.092354
3210.9,-64.080615
3211,-64.075312
3211.1,-64.079183
3211.2,-64.088721
3211.3,-64.101932
3211.4,-64.121033
3211.5,-64.133518
3211.6,-64.141413
3211.7,-64.146007
3211.8,-64.146923
3211.9,-64.145257
3212,-64.145589
3212.1,-64.13792
3212.2,-64.128234
3212.3,-64.114765
3212.4,-64.101259
3212.5,-64.088273
3212.6,-64.070215
3212.7,-64.054538
3212.8,-64.042866
3212.9,-64.033405
3213,-64.019961
3213.1,-64.003088
3213.2,-63.98807
3213.3,-63.977925
3213.4,-63.966358
3213.5,-63.959122
3213.6,-63.953319
3213.7,-63.949898
3213.8,-63.945866
3213.9,-63.948684
3214,-63.954763
3214.1,-63.966243
3214.2,-63.980561
3214.3,-63.998406
3214.4,-64.015599
3214.5,-64.031978
3214.6,-64.049092
3214.7,-64.063956
3214.8,-64.072251
3214.9,-64.063472
3215,-64.049065
3215.1,-64.037208
3215.2,-64.032646
3215.3,-64.035538
3215.4,-64.048253
3215.5,-64.067231
3215.6,-64.079034
3215.7,-64.077453
3215.8,-64.060173
3215.9,-64.047864
3216,-64.047082
3216.1,-64.058997
3216.2,-64.076228
3216.3,-64.086616
3216.4,-64.088957
3216.5,-64.088615
3216.6,-64.095513
3216.7,-64.106466
3216.8,-64.115698
3216.9,-64.108251
3217,-64.096472
3217.1,-64.101649
3217.2,-64.101025
3217.3,-64.093739
3217.4,-64.098518
3217.5,-64.097102
3217.6,-64.095128
3217.7,-64.106158
3217.8,-64.111002
3217.9,-64.103694
3218,-64.091578
3218.1,-64.098434
3218.2,-64.110381
3218.3,-64.11841
3218.4,-64.113598
3218.5,-64.101724
3218.6,-64.093789
3218.7,-64.101232
3218.8,-64.113151
3218.9,-64.126696
3219,-64.1411
3219.1,-64.145878
3219.2,-64.137257
3219.3,-64.124168
3219.4,-64.112473
3219.5,-64.103751
3219.6,-64.090686
3219.7,-64.095365
3219.8,-64.107705
3219.9,-64.124355
3220,-64.140882
3220.1,-64.153518
3220.2,-64.163623
3220.3,-64.168752
3220.4,-64.17788
3220.5,-64.182125
3220.6,-64.185399
3220.7,-64.181889
3220.8,-64.176064
3220.9,-64.171707
3221,-64.160785
3221.1,-64.14807
3221.2,-64.137296
3221.3,-64.127755
3221.4,-64.121477
3221.5,-64.114212
3221.6,-64.104988
3221.7,-64.094268
3221.8,-64.088709
3221.9,-64.085444
3222,-64.087345
3222.1,-64.090961
3222.2,-64.099235
3222.3,-64.109576
3222.4,-64.11701
3222.5,-64.12959
3222.6,-64.148686
3222.7,-64.16661
3222.8,-64.185133
3222.9,-64.20004
3223,-64.211931
3223.1,-64.207224
3223.2,-64.195607
3223.3,-64.180393
3223.4,-64.166604
3223.5,-64.15789
3223.6,-64.163458
3223.7,-64.182294
3223.8,-64.203113
3223.9,-64.213404
3224,-64.210666
3224.1,-64.199218
3224.2,-64.18504
3224.3,-64.18297
3224.4,-64.192013
3224.5,-64.206151
3224.6,-64.21722
3224.7,-64.227153
3224.8,-64.233507
3224.9,-64.242406
3225,-64.249856
3225.1,-64.263361
3225.2,-64.262321
3225.3,-64.241427
3225.4,-64.236058
3225.5,-64.245697
3225.6,-64.23931
3225.7,-64.240745
3225.8,-64.250719
3225.9,-64.247237
3226,-64.237285
3226.1,-64.241614
3226.2,-64.251716
3226.3,-64.246584
3226.4,-64.23562
3226.5,-64.238484
3226.6,-64.255127
3226.7,-64.266466
3226.8,-64.269311
3226.9,-64.266126
3227,-64.251911
3227.1,-64.234407
3227.2,-64.223784
3227.3,-64.228468
3227.4,-64.241461
3227.5,-64.253304
3227.6,-64.263655
3227.7,-64.27657
3227.8,-64.284849
3227.9,-64.292389
3228,-64.290188
3228.1,-64.279657
3228.2,-64.264102
3228.3,-64.249112
3228.4,-64.229841
3228.5,-64.214843
3228.6,-64.205258
3228.7,-64.197233
3228.8,-64.193026
3228.9,-64.19274
3229,-64.192463
3229.1,-64.195108
3229.2,-64.201983
3229.3,-64.211116
3229.4,-64.22174
3229.5,-64.231289
3229.6,-64.234831
3229.7,-64.234627
3229.8,-64.241258
3229.9,-64.248455
3230,-64.252816
3230.1,-64.249647
3230.2,-64.244308
3230.3,-64.235273
3230.4,-64.224573
3230.5,-64.219308
3230.6,-64.207137
3230.7,-64.19248
3230.8,-64.178883
3230.9,-64.168685
3231,-64.161694
3231.1,-64.165593
3231.2,-64.182579
3231.3,-64.205044
3231.4,-64.230182
3231.5,-64.245488
3231.6,-64.252982
3231.7,-64.248839
3231.8,-64.229863
3231.9,-64.218874
3232,-64.212653
3232.1,-64.22002
3232.2,-64.232409
3232.3,-64.249837
3232.4,-64.255633
3232.5,-64.245712
3232.6,-64.228549
3232.7,-64.220301
3232.8,-64.227529
3232.9,-64.241635
3233,-64.258256
3233.1,-64.265396
3233.2,-64.269501
3233.3,-64.277778
3233.4,-64.284467
3233.5,-64.280665
3233.6,-64.266446
3233.7,-64.269658
3233.8,-64.276265
3233.9,-64.258772
3234,-64.26095
3234.1,-64.267682
3234.2,-64.255446
3234.3,-64.253831
3234.4,-64.265519
3234.5,-64.264873
3234.6,-64.248363
3234.7,-64.240808
3234.8,-64.249604
3234.9,-64.260173
3235,-64.261793
3235.1,-64.255594
3235.2,-64.235657
3235.3,-64.223469
3235.4,-64.224347
3235.5,-64.233812
3235.6,-64.247835
3235.7,-64.258582
3235.8,-64.262286
3235.9,-64.264718
3236,-64.257326
3236.1,-64.240248
3236.2,-64.225372
3236.3,-64.214436
3236.4,-64.202328
3236.5,-64.191769
3236.6,-64.193247
3236.7,-64.197522
3236.8,-64.202654
3236.9,-64.213668
3237,-64.227481
3237.1,-64.23742
3237.2,-64.247822
3237.3,-64.261609
3237.4,-64.273843
3237.5,-64.279551
3237.6,-64.286353
3237.7,-64.291374
3237.8,-64.296776
3237.9,-64.299901
3238,-64.303566
3238.1,-64.306747
3238.2,-64.305262
3238.3,-64.309056
3238.4,-64.315809
3238.5,-64.325659
3238.6,-64.334312
3238.7,-64.348368
3238.8,-64.355496
3238.9,-64.354996
3239,-64.35978
3239.1,-64.364175
3239.2,-64.364062
3239.3,-64.364492
3239.4,-64.354776
3239.5,-64.332024
3239.6,-64.304189
3239.7,-64.276484
3239.8,-64.261329
3239.9,-64.254404
3240,-64.26147
3240.1,-64.277283
3240.2,-64.291853
3240.3,-64.297972
3240.4,-64.292061
3240.5,-64.273344
3240.6,-64.251628
3240.7,-64.239503
3240.8,-64.248576
3240.9,-64.259679
3241,-64.267717
3241.1,-64.25979
3241.2,-64.242884
3241.3,-64.226554
3241.4,-64.209978
3241.5,-64.195556
3241.6,-64.179306
3241.7,-64.159556
3241.8,-64.154848
3241.9,-64.169713
3242,-64.180703
3242.1,-64.17047
3242.2,-64.16959
3242.3,-64.177296
3242.4,-64.165406
3242.5,-64.167068
3242.6,-64.174747
3242.7,-64.171317
3242.8,-64.15694
3242.9,-64.15998
3243,-64.172758
3243.1,-64.173857
3243.2,-64.158925
3243.3,-64.142543
3243.4,-64.143674
3243.5,-64.155126
3243.6,-64.169737
3243.7,-64.182289
3243.8,-64.184012
3243.9,-64.173119
3244,-64.156416
3244.1,-64.140553
3244.2,-64.126888
3244.3,-64.120205
3244.4,-64.125061
3244.5,-64.135916
3244.6,-64.146932
3244.7,-64.156137
3244.8,-64.170068
3244.9,-64.179094
3245,-64.183625
3245.1,-64.184697
3245.2,-64.188105
3245.3,-64.179907
3245.4,-64.170368
3245.5,-64.160761
3245.6,-64.147056
3245.7,-64.133675
3245.8,-64.121511
3245.9,-64.109311
3246,-64.095105
3246.1,-64.076775
3246.2,-64.059868
3246.3,-64.048814
3246.4,-64.034849
3246.5,-64.024109
3246.6,-64.012099
3246.7,-63.999571
3246.8,-63.990255
3246.9,-63.983938
3247,-63.980925
3247.1,-63.981263
3247.2,-63.98388
3247.3,-63.990831
3247.4,-64.001856
3247.5,-64.01387
3247.6,-64.025948
3247.7,-64.041466
3247.8,-64.058862
3247.9,-64.072962
3248,-64.083423
3248.1,-64.081676
3248.2,-64.069604
3248.3,-64.055315
3248.4,-64.039325
3248.5,-64.035317
3248.6,-64.04233
3248.7,-64.058574
3248.8,-64.073662
3248.9,-64.084208
3249,-64.07643
3249.1,-64.058453
3249.2,-64.047692
3249.3,-64.052089
3249.4,-64.068558
3249.5,-64.086664
3249.6,-64.091718
3249.7,-64.07818
3249.8,-64.061667
3249.9,-64.048474
3250,-64.052755
3250.1,-64.068101
3250.2,-64.078448
3250.3,-64.070963
3250.4,-64.060566
3250.5,-64.065029
3250.6,-64.064664
3250.7,-64.057784
3250.8,-64.067062
3250.9,-64.068149
3251,-64.058654
3251.1,-64.06049
3251.2,-64.06914
3251.3,-64.06883
3251.4,-64.052863
3251.5,-64.043883
3251.6,-64.055894
3251.7,-64.071982
3251.8,-64.078203
3251.9,-64.076124
3252,-64.06423
3252.1,-64.051285
3252.2,-64.042222
3252.3,-64.047319
3252.4,-64.060601
3252.5,-64.076856
3252.6,-64.092824
3252.7,-64.102673
3252.8,-64.113532
3252.9,-64.116532
3253,-64.115729
3253.1,-64.107355
3253.2,-64.094659
3253.3,-64.074683
3253.4,-64.063782
3253.5,-64.051422
3253.6,-64.037994
3253.7,-64.029828
3253.8,-64.025431
3253.9,-64.021111
3254,-64.021866
3254.1,-64.024327
3254.2,-64.03332
3254.3,-64.04315
3254.4,-64.054499
3254.5,-64.065942
3254.6,-64.076613
3254.7,-64.084082
3254.8,-64.094442
3254.9,-64.104777
3255,-64.11083
3255.1,-64.117116
3255.2,-64.116983
3255.3,-64.110533
3255.4,-64.102481
3255.5,-64.093245
3255.6,-64.082593
3255.7,-64.073134
3255.8,-64.06646
3255.9,-64.05424
3256,-64.047419
3256.1,-64.044339
3256.2,-64.050202
3256.3,-64.061909
3256.4,-64.076443
3256.5,-64.100054
3256.6,-64.119287
3256.7,-64.126784
3256.8,-64.120966
3256.9,-64.104801
3257,-64.090832
3257.1,-64.087624
3257.2,-64.097703
3257.3,-64.1181
3257.4,-64.13795
3257.5,-64.144099
3257.6,-64.133354
3257.7,-64.119347
3257.8,-64.120892
3257.9,-64.131541
3258,-64.151303
3258.1,-64.166694
3258.2,-64.181582
3258.3,-64.195586
3258.4,-64.209299
3258.5,-64.207371
3258.6,-64.193948
3258.7,-64.198023
3258.8,-64.207489
3258.9,-64.198433
3259,-64.200223
3259.1,-64.210097
3259.2,-64.200883
3259.3,-64.201094
3259.4,-64.213417
3259.5,-64.216285
3259.6,-64.203599
3259.7,-64.195655
3259.8,-64.209596
3259.9,-64.228045
3260,-64.231438
3260.1,-64.225972
3260.2,-64.21215
3260.3,-64.197832
3260.4,-64.19262
3260.5,-64.205621
3260.6,-64.220322
3260.7,-64.230579
3260.8,-64.237661
3260.9,-64.242111
3261,-64.239081
3261.1,-64.228262
3261.2,-64.213907
3261.3,-64.197394
3261.4,-64.185582
3261.5,-64.180363
3261.6,-64.180352
3261.7,-64.1857
3261.8,-64.199662
3261.9,-64.215997
3262,-64.229727
3262.1,-64.242768
3262.2,-64.25858
3262.3,-64.271077
3262.4,-64.288341
3262.5,-64.300835
3262.6,-64.313047
3262.7,-64.325377
3262.8,-64.33273
3262.9,-64.339973
3263,-64.347437
3263.1,-64.355361
3263.2,-64.369056
3263.3,-64.380505
3263.4,-64.383384
3263.5,-64.388207
3263.6,-64.390098
3263.7,-64.393982
3263.8,-64.399753
3263.9,-64.404698
3264,-64.403256
3264.1,-64.395903
3264.2,-64.376925
3264.3,-64.35419
3264.4,-64.326866
3264.5,-64.308996
3264.6,-64.299015
3264.7,-64.299314
3264.8,-64.305749
3264.9,-64.318672
3265,-64.328338
3265.1,-64.342581
3265.2,-64.351277
3265.3,-64.343547
3265.4,-64.324339
3265.5,-64.30918
3265.6,-64.307014
3265.7,-64.31003
3265.8,-64.321726
3265.9,-64.331074
3266,-64.325566
3266.1,-64.30525
3266.2,-64.292111
3266.3,-64.292341
3266.4,-64.300606
3266.5,-64.308955
3266.6,-64.317971
3266.7,-64.309906
3266.8,-64.288297
3266.9,-64.286622
3267,-64.299661
3267.1,-64.302227
3267.2,-64.286154
3267.3,-64.292661
3267.4,-64.290454
3267.5,-64.281736
3267.6,-64.290246
3267.7,-64.297715
3267.8,-64.281338
3267.9,-64.270915
3268,-64.285478
3268.1,-64.299593
3268.2,-64.298633
3268.3,-64.282732
3268.4,-64.265176
3268.5,-64.25846
3268.6,-64.265344
3268.7,-64.281649
3268.8,-64.290317
3268.9,-64.29537
3269,-64.292351
3269.1,-64.282712
3269.2,-64.263865
3269.3,-64.240999
3269.4,-64.226516
3269.5,-64.223095
3269.6,-64.2273
3269.7,-64.241095
3269.8,-64.257285
3269.9,-64.273176
3270,-64.282081
3270.1,-64.293318
3270.2,-64.299387
3270.3,-64.305478
3270.4,-64.306816
3270.5,-64.3063
3270.6,-64.304081
3270.7,-64.298018
3270.8,-64.291226
3270.9,-64.287417
3271,-64.275322
3271.1,-64.264341
3271.2,-64.256916
3271.3,-64.251312
3271.4,-64.246255
3271.5,-64.234641
3271.6,-64.221509
3271.7,-64.210066
3271.8,-64.205511
3271.9,-64.205585
3272,-64.209647
3272.1,-64.213459
3272.2,-64.217352
3272.3,-64.225288
3272.4,-64.232158
3272.5,-64.242024
3272.6,-64.254102
3272.7,-64.267386
3272.8,-64.274177
3272.9,-64.268238
3273,-64.25003
3273.1,-64.228401
3273.2,-64.206084
3273.3,-64.192391
3273.4,-64.188848
3273.5,-64.195211
3273.6,-64.201673
3273.7,-64.214526
3273.8,-64.218572
3273.9,-64.20439
3274,-64.182213
3274.1,-64.172115
3274.2,-64.1716
3274.3,-64.183596
3274.4,-64.192142
3274.5,-64.191102
3274.6,-64.17676
3274.7,-64.158929
3274.8,-64.144594
3274.9,-64.127746
3275,-64.10971
3275.1,-64.100182
3275.2,-64.108915
3275.3,-64.121704
3275.4,-64.115405
3275.5,-64.1214
3275.6,-64.125843
3275.7,-64.110502
3275.8,-64.110169
3275.9,-64.121208
3276,-64.11924
3276.1,-64.106008
3276.2,-64.116105
3276.3,-64.127382
3276.4,-64.12884
3276.5,-64.111711
3276.6,-64.100734
3276.7,-64.106582
3276.8,-64.119357
3276.9,-64.133796
3277,-64.139924
3277.1,-64.131964
3277.2,-64.114174
3277.3,-64.094633
3277.4,-64.079613
3277.5,-64.074355
3277.6,-64.080321
3277.7,-64.089267
3277.8,-64.101913
3277.9,-64.110625
3278,-64.119766
3278.1,-64.129008
3278.2,-64.13155
3278.3,-64.131098
3278.4,-64.127858
3278.5,-64.119766
3278.6,-64.104934
3278.7,-64.088419
3278.8,-64.074541
3278.9,-64.059626
3279,-64.043192
3279.1,-64.026482
3279.2,-64.011467
3279.3,-63.994294
3279.4,-63.983945
3279.5,-63.978954
3279.6,-63.968979
3279.7,-63.955067
3279.8,-63.946311
3279.9,-63.935407
3280,-63.924576
3280.1,-63.915478
3280.2,-63.907969
3280.3,-63.903631
3280.4,-63.901924
3280.5,-63.898128
3280.6,-63.898707
3280.7,-63.901566
3280.8,-63.908567
3280.9,-63.923939
3281,-63.94391
3281.1,-63.968491
3281.2,-63.994534
3281.3,-64.011491
3281.4,-64.020502
3281.5,-64.016485
3281.6,-64.00847
3281.7,-63.999198
3281.8,-63.990147
3281.9,-63.988659
3282,-63.998047
3282.1,-64.016314
3282.2,-64.035437
3282.3,-64.044666
3282.4,-64.032689
3282.5,-64.010938
3282.6,-64.00986
3282.7,-64.01639
3282.8,-64.03126
3282.9,-64.045278
3283,-64.053263
3283.1,-64.044937
3283.2,-64.036202
3283.3,-64.037112
3283.4,-64.049935
3283.5,-64.064906
3283.6,-64.068627
3283.7,-64.059588
3283.8,-64.066396
3283.9,-64.064112
3284,-64.053213
3284.1,-64.06506
3284.2,-64.071586
3284.3,-64.063649
3284.4,-64.065227
3284.5,-64.075839
3284.6,-64.080582
3284.7,-64.065005
3284.8,-64.049374
3284.9,-64.054465
3285,-64.067578
3285.1,-64.081455
3285.2,-64.089583
3285.3,-64.090526
3285.4,-64.078875
3285.5,-64.066496
3285.6,-64.06094
3285.7,-64.0687
3285.8,-64.082946
3285.9,-64.099883
3286,-64.118233
3286.1,-64.134234
3286.2,-64.141863
3286.3,-64.143579
3286.4,-64.140937
3286.5,-64.133394
3286.6,-64.120177
3286.7,-64.110842
3286.8,-64.093502
3286.9,-64.07694
3287,-64.062609
3287.1,-64.052886
3287.2,-64.046777
3287.3,-64.039164
3287.4,-64.034802
3287.5,-64.037057
3287.6,-64.038246
3287.7,-64.042865
3287.8,-64.050285
3287.9,-64.060328
3288,-64.068801
3288.1,-64.074488
3288.2,-64.077622
3288.3,-64.077551
3288.4,-64.081098
3288.5,-64.079868
3288.6,-64.075246
3288.7,-64.067149
3288.8,-64.056135
3288.9,-64.045256
3289,-64.039575
3289.1,-64.035736
3289.2,-64.037375
3289.3,-64.045709
3289.4,-64.057656
3289.5,-64.073865
3289.6,-64.094583
3289.7,-64.114348
3289.8,-64.130784
3289.9,-64.139629
3290,-64.139274
3290.1,-64.125875
3290.2,-64.112792
3290.3,-64.108576
3290.4,-64.11641
3290.5,-64.134442
3290.6,-64.152789
3290.7,-64.163623
3290.8,-64.160804
3290.9,-64.143785
3291,-64.140249
3291.1,-64.152325
3291.2,-64.177113
3291.3,-64.19737
3291.4,-64.20408
3291.5,-64.215039
3291.6,-64.227859
3291.7,-64.244219
3291.8,-64.255772
3291.9,-64.253926
3292,-64.237001
3292.1,-64.243678
3292.2,-64.249566
3292.3,-64.239576
3292.4,-64.245472
3292.5,-64.250189
3292.6,-64.244815
3292.7,-64.245394
3292.8,-64.25371
3292.9,-64.248549
3293,-64.23424
3293.1,-64.231665
3293.2,-64.24867
3293.3,-64.260687
3293.4,-64.263197
3293.5,-64.257823
3293.6,-64.244298
3293.7,-64.227251
3293.8,-64.22804
3293.9,-64.241088
3294,-64.255305
3294.1,-64.265073
3294.2,-64.269708
3294.3,-64.274789
3294.4,-64.275001
3294.5,-64.270285
3294.6,-64.257252
3294.7,-64.23777
3294.8,-64.221713
3294.9,-64.213166
3295,-64.208587
3295.1,-64.210031
3295.2,-64.222415
3295.3,-64.236773
3295.4,-64.251747
3295.5,-64.2696
3295.6,-64.282051
3295.7,-64.296333
3295.8,-64.311831
3295.9,-64.332542
3296,-64.351064
3296.1,-64.363195
3296.2,-64.374965
3296.3,-64.384835
3296.4,-64.389282
3296.5,-64.393971
3296.6,-64.405913
3296.7,-64.414925
3296.8,-64.425516
3296.9,-64.43396
3297,-64.437693
3297.1,-64.440273
3297.2,-64.440266
3297.3,-64.438773
3297.4,-64.437296
3297.5,-64.428327
3297.6,-64.41262
3297.7,-64.391492
3297.8,-64.367039
3297.9,-64.348621
3298,-64.338375
3298.1,-64.339061
3298.2,-64.350886
3298.3,-64.36954
3298.4,-64.383115
3298.5,-64.386269
3298.6,-64.385962
3298.7,-64.37337
3298.8,-64.353726
3298.9,-64.336855
3299,-64.336679
3299.1,-64.348665
3299.2,-64.363687
3299.3,-64.367621
3299.4,-64.355939
3299.5,-64.334526
3299.6,-64.322093
3299.7,-64.318598
3299.8,-64.323684
3299.9,-64.325145
3300,-64.316982
3300.1,-64.302628
3300.2,-64.296564
3300.3,-64.308123
3300.4,-64.311849
3300.5,-64.29438
3300.6,-64.298761
3300.7,-64.304549
3300.8,-64.294844
3300.9,-64.299911
3301,-64.308266
3301.1,-64.302276
3301.2,-64.290049
3301.3,-64.295985
3301.4,-64.304235
3301.5,-64.309971
3301.6,-64.299298
3301.7,-64.28197
3301.8,-64.274566
3301.9,-64.284265
3302,-64.300651
3302.1,-64.314014
3302.2,-64.319351
3302.3,-64.318865
3302.4,-64.312078
3302.5,-64.298072
3302.6,-64.283172
3302.7,-64.271854
3302.8,-64.259402
3302.9,-64.246892
3303,-64.250684
3303.1,-64.259537
3303.2,-64.278079
3303.3,-64.293826
3303.4,-64.309463
3303.5,-64.321112
3303.6,-64.323779
3303.7,-64.329262
3303.8,-64.334961
3303.9,-64.336398
3304,-64.335729
3304.1,-64.335643
3304.2,-64.334879
3304.3,-64.329489
3304.4,-64.324842
3304.5,-64.317518
3304.6,-64.312188
3304.7,-64.308799
3304.8,-64.311853
3304.9,-64.312028
3305,-64.305535
3305.1,-64.300454
3305.2,-64.300753
3305.3,-64.303911
3305.4,-64.306323
3305.5,-64.317671
3305.6,-64.324832
3305.7,-64.331213
3305.8,-64.337542
3305.9,-64.340694
3306,-64.335809
3306.1,-64.320475
3306.2,-64.30017
3306.3,-64.272482
3306.4,-64.248746
3306.5,-64.233133
3306.6,-64.231287
3306.7,-64.237019
3306.8,-64.24593
3306.9,-64.254698
3307,-64.259118
3307.1,-64.245503
3307.2,-64.223486
3307.3,-64.2095
3307.4,-64.209968
3307.5,-64.216967
3307.6,-64.231996
3307.7,-64.2315
3307.8,-64.211146
3307.9,-64.184321
3308,-64.173074
3308.1,-64.173776
3308.2,-64.173567
3308.3,-64.160153
3308.4,-64.141272
3308.5,-64.124548
3308.6,-64.125813
3308.7,-64.136786
3308.8,-64.129036
3308.9,-64.124567
3309,-64.131501
3309.1,-64.128926
3309.2,-64.12464
3309.3,-64.128799
3309.4,-64.126913
3309.5,-64.114776
3309.6,-64.108842
3309.7,-64.119372
3309.8,-64.130371
3309.9,-64.128215
3310,-64.113129
3310.1,-64.090123
3310.2,-64.085122
3310.3,-64.091784
3310.4,-64.10554
3310.5,-64.118092
3310.6,-64.125513
3310.7,-64.121646
3310.8,-64.111648
3310.9,-64.098669
3311,-64.081418
3311.1,-64.061416
3311.2,-64.045446
3311.3,-64.030636
3311.4,-64.025133
3311.5,-64.029331
3311.6,-64.038489
3311.7,-64.048622
3311.8,-64.057188
3311.9,-64.069053
3312,-64.082924
3312.1,-64.094413
3312.2,-64.096613
3312.3,-64.104123
3312.4,-64.112491
3312.5,-64.118178
3312.6,-64.12552
3312.7,-64.133083
3312.8,-64.136597
3312.9,-64.137974
3313,-64.145999
3313.1,-64.152894
3313.2,-64.159397
3313.3,-64.163988
3313.4,-64.170402
3313.5,-64.17544
3313.6,-64.177053
3313.7,-64.177872
3313.8,-64.184828
3313.9,-64.184432
3314,-64.177232
3314.1,-64.16246
3314.2,-64.14512
3314.3,-64.118208
3314.4,-64.094651
3314.5,-64.074162
3314.6,-64.066476
3314.7,-64.068706
3314.8,-64.079409
3314.9,-64.091261
3315,-64.101291
3315.1,-64.110298
3315.2,-64.10905
3315.3,-64.091171
3315.4,-64.070614
3315.5,-64.062978
3315.6,-64.066166
3315.7,-64.076296
3315.8,-64.08713
3315.9,-64.088398
3316,-64.070467
3316.1,-64.054326
3316.2,-64.047075
3316.3,-64.056929
3316.4,-64.069424
3316.5,-64.08153
3316.6,-64.091243
3316.7,-64.094519
3316.8,-64.085606
3316.9,-64.068281
3317,-64.07412
3317.1,-64.08554
3317.2,-64.070482
3317.3,-64.066691
3317.4,-64.074483
3317.5,-64.065105
3317.6,-64.057224
3317.7,-64.065764
3317.8,-64.073353
3317.9,-64.05202
3318,-64.034968
3318.1,-64.038937
3318.2,-64.050879
3318.3,-64.054144
3318.4,-64.056387
3318.5,-64.049425
3318.6,-64.033261
3318.7,-64.020717
3318.8,-64.024391
3318.9,-64.038806
3319,-64.054994
3319.1,-64.074595
3319.2,-64.084442
3319.3,-64.087364
3319.4,-64.086582
3319.5,-64.085236
3319.6,-64.073627
3319.7,-64.061716
3319.8,-64.048707
3319.9,-64.035109
3320,-64.017963
3320.1,-64.00262
3320.2,-63.990697
3320.3,-63.982777
3320.4,-63.975298
3320.5,-63.977708
3320.6,-63.980931
3320.7,-63.985107
3320.8,-63.9886
3320.9,-63.997707
3321,-64.004424
3321.1,-64.0114
3321.2,-64.021047
3321.3,-64.03429
3321.4,-64.041502
3321.5,-64.038633
3321.6,-64.036478
3321.7,-64.035382
3321.8,-64.029217
3321.9,-64.022983
3322,-64.007079
3322.1,-63.992938
3322.2,-63.980083
3322.3,-63.967969
3322.4,-63.958535
3322.5,-63.96083
3322.6,-63.96684
3322.7,-63.98315
3322.8,-64.001282
3322.9,-64.0216
3323,-64.035372
3323.1,-64.054367
3323.2,-64.055101
3323.3,-64.048679
3323.4,-64.035472
3323.5,-64.030194
3323.6,-64.028852
3323.7,-64.039361
3323.8,-64.060346
3323.9,-64.076862
3324,-64.075015
3324.1,-64.061143
3324.2,-64.048952
3324.3,-64.055289
3324.4,-64.072183
3324.5,-64.087027
3324.6,-64.09403
3324.7,-64.086701
3324.8,-64.07579
3324.9,-64.067449
3325,-64.063928
3325.1,-64.070596
3325.2,-64.089049
3325.3,-64.094958
3325.4,-64.082558
3325.5,-64.093667
3325.6,-64.10551
3325.7,-64.095515
3325.8,-64.097686
3325.9,-64.109946
3326,-64.105363
3326.1,-64.100709
3326.2,-64.118089
3326.3,-64.133034
3326.4,-64.13095
3326.5,-64.116502
3326.6,-64.108823
3326.7,-64.11823
3326.8,-64.135437
3326.9,-64.155356
3327,-64.163286
3327.1,-64.157949
3327.2,-64.140897
3327.3,-64.121781
3327.4,-64.109348
3327.5,-64.10916
3327.6,-64.118853
3327.7,-64.134285
3327.8,-64.152545
3327.9,-64.168571
3328,-64.182191
3328.1,-64.196515
3328.2,-64.206083
3328.3,-64.215679
3328.4,-64.220028
3328.5,-64.224564
3328.6,-64.221601
3328.7,-64.22127
3328.8,-64.213668
3328.9,-64.205249
3329,-64.197064
3329.1,-64.188552
3329.2,-64.178844
3329.3,-64.166001
3329.4,-64.151513
3329.5,-64.137735
3329.6,-64.126841
3329.7,-64.121714
3329.8,-64.115599
3329.9,-64.113618
3330,-64.114812
3330.1,-64.116418
3330.2,-64.114401
3330.3,-64.12214
3330.4,-64.128774
3330.5,-64.14097
3330.6,-64.156917
3330.7,-64.177731
3330.8,-64.195009
3330.9,-64.214498
3331,-64.227732
3331.1,-64.24103
3331.2,-64.24633
3331.3,-64.243031
3331.4,-64.233182
3331.5,-64.221917
3331.6,-64.215824
3331.7,-64.218592
3331.8,-64.235544
3331.9,-64.253853
3332,-64.271498
3332.1,-64.280275
3332.2,-64.269603
3332.3,-64.247351
3332.4,-64.238892
3332.5,-64.245724
3332.6,-64.266483
3332.7,-64.288912
3332.8,-64.289448
3332.9,-64.270349
3333,-64.250758
3333.1,-64.242124
3333.2,-64.240192
3333.3,-64.235885
3333.4,-64.231833
3333.5,-64.228386
3333.6,-64.241986
3333.7,-64.246886
3333.8,-64.234744
3333.9,-64.240215
3334,-64.25627
3334.1,-64.254904
3334.2,-64.26289
3334.3,-64.273404
3334.4,-64.268773
3334.5,-64.256232
3334.6,-64.268228
3334.7,-64.282673
3334.8,-64.291474
3334.9,-64.284571
3335,-64.272601
3335.1,-64.268214
3335.2,-64.278512
3335.3,-64.292319
3335.4,-64.301773
3335.5,-64.308691
3335.6,-64.307844
3335.7,-64.295466
3335.8,-64.277009
3335.9,-64.258799
3336,-64.248165
3336.1,-64.247954
3336.2,-64.257822
3336.3,-64.268166
3336.4,-64.2836
3336.5,-64.29513
3336.6,-64.306314
3336.7,-64.323349
3336.8,-64.335513
3336.9,-64.344434
3337,-64.348975
3337.1,-64.347847
3337.2,-64.348319
3337.3,-64.345135
3337.4,-64.342785
3337.5,-64.336733
3337.6,-64.331718
3337.7,-64.324945
3337.8,-64.319722
3337.9,-64.314489
3338,-64.308498
3338.1,-64.306222
3338.2,-64.301505
3338.3,-64.300535
3338.4,-64.297256
3338.5,-64.296718
3338.6,-64.299781
3338.7,-64.303253
3338.8,-64.310803
3338.9,-64.322463
3339,-64.338558
3339.1,-64.349275
3339.2,-64.362115
3339.3,-64.373425
3339.4,-64.372764
3339.5,-64.365738
3339.6,-64.353014
3339.7,-64.33185
3339.8,-64.316307
3339.9,-64.30536
3340,-64.302696
3340.1,-64.308238
3340.2,-64.322873
3340.3,-64.335781
3340.4,-64.340675
3340.5,-64.329278
3340.6,-64.310426
3340.7,-64.29974
3340.8,-64.299026
3340.9,-64.316079
3341,-64.328038
3341.1,-64.322584
3341.2,-64.304768
3341.3,-64.286737
3341.4,-64.271994
3341.5,-64.265782
3341.6,-64.260005
3341.7,-64.24333
3341.8,-64.227497
3341.9,-64.227587
3342,-64.236591
3342.1,-64.231006
3342.2,-64.229504
3342.3,-64.241636
3342.4,-64.238891
3342.5,-64.229788
3342.6,-64.245587
3342.7,-64.244547
3342.8,-64.230236
3342.9,-64.231831
3343,-64.246569
3343.1,-64.252589
3343.2,-64.248221
3343.3,-64.230613
3343.4,-64.222632
3343.5,-64.227985
3343.6,-64.241552
3343.7,-64.251114
3343.8,-64.255913
3343.9,-64.253301
3344,-64.239333
3344.1,-64.220134
3344.2,-64.202198
3344.3,-64.184801
3344.4,-64.181581
3344.5,-64.187284
3344.6,-64.198158
3344.7,-64.204732
3344.8,-64.22185
3344.9,-64.236422
3345,-64.244971
3345.1,-64.249155
3345.2,-64.253114
3345.3,-64.251603
3345.4,-64.24691
3345.5,-64.241134
3345.6,-64.233692
3345.7,-64.225349
3345.8,-64.213728
3345.9,-64.209015
3346,-64.197544
3346.1,-64.187053
3346.2,-64.172598
3346.3,-64.165623
3346.4,-64.159359
3346.5,-64.150201
3346.6,-64.142597
3346.7,-64.133171
3346.8,-64.127965
3346.9,-64.126794
3347,-64.13152
3347.1,-64.138871
3347.2,-64.145923
3347.3,-64.151368
3347.4,-64.161342
3347.5,-64.16918
3347.6,-64.179126
3347.7,-64.192723
3347.8,-64.202584
3347.9,-64.204445
3348,-64.195569
3348.1,-64.17785
3348.2,-64.15598
3348.3,-64.142753
3348.4,-64.136985
3348.5,-64.142458
3348.6,-64.155295
3348.7,-64.171983
3348.8,-64.182006
3348.9,-64.170845
3349,-64.15019
3349.1,-64.134123
3349.2,-64.129272
3349.3,-64.139477
3349.4,-64.155622
3349.5,-64.157984
3349.6,-64.139618
3349.7,-64.119917
3349.8,-64.104811
3349.9,-64.090532
3350,-64.080497
3350.1,-64.084472
3350.2,-64.095723
3350.3,-64.097313
3350.4,-64.083578
3350.5,-64.090667
3350.6,-64.099691
3350.7,-64.089089
3350.8,-64.090534
3350.9,-64.097842
3351,-64.092449
3351.1,-64.08051
3351.2,-64.089887
3351.3,-64.102329
3351.4,-64.099845
3351.5,-64.084164
3351.6,-64.074203
3351.7,-64.075747
3351.8,-64.082092
3351.9,-64.095691
3352,-64.103826
3352.1,-64.103407
3352.2,-64.095137
3352.3,-64.081394
3352.4,-64.069292
3352.5,-64.054969
3352.6,-64.054981
3352.7,-64.066703
3352.8,-64.083996
3352.9,-64.100193
3353,-64.11402
3353.1,-64.125705
3353.2,-64.131861
3353.3,-64.136452
3353.4,-64.138104
3353.5,-64.137221
3353.6,-64.129771
3353.7,-64.121325
3353.8,-64.112702
3353.9,-64.098287
3354,-64.085141
3354.1,-64.068122
3354.2,-64.054536
3354.3,-64.041992
3354.4,-64.033668
3354.5,-64.024155
3354.6,-64.006531
3354.7,-63.989844
3354.8,-63.980158
3354.9,-63.973364
3355,-63.966271
3355.1,-63.961132
3355.2,-63.965659
3355.3,-63.972049
3355.4,-63.977831
3355.5,-63.983099
3355.6,-63.993277
3355.7,-64.004044
3355.8,-64.017542
3355.9,-64.037218
3356,-64.053482
3356.1,-64.068535
3356.2,-64.080998
3356.3,-64.080546
3356.4,-64.068297
3356.5,-64.048546
3356.6,-64.032365
3356.7,-64.027356
3356.8,-64.030437
3356.9,-64.042739
3357,-64.058918
3357.1,-64.079102
3357.2,-64.078444
3357.3,-64.064574
3357.4,-64.048075
3357.5,-64.047704
3357.6,-64.054965
3357.7,-64.075166
3357.8,-64.089114
3357.9,-64.085698
3358,-64.071849
3358.1,-64.054705
3358.2,-64.035616
3358.3,-64.021838
3358.4,-64.011209
3358.5,-64.019542
3358.6,-64.04085
3358.7,-64.050324
3358.8,-64.040682
3358.9,-64.045908
3359,-64.051916
3359.1,-64.043158
3359.2,-64.055009
3359.3,-64.06852
3359.4,-64.064905
3359.5,-64.061367
3359.6,-64.07354
3359.7,-64.0886
3359.8,-64.087383
3359.9,-64.079813
3360,-64.071437
3360.1,-64.07886
3360.2,-64.09873
3360.3,-64.111425
3360.4,-64.120337
3360.5,-64.119592
3360.6,-64.112324
3360.7,-64.095711
3360.8,-64.081828
3360.9,-64.07008
3361,-64.07637
3361.1,-64.09023
3361.2,-64.111201
3361.3,-64.12986
3361.4,-64.150163
3361.5,-64.161084
3361.6,-64.170894
3361.7,-64.177095
3361.8,-64.182149
3361.9,-64.183482
3362,-64.189422
3362.1,-64.187558
3362.2,-64.177482
3362.3,-64.165916
3362.4,-64.15612
3362.5,-64.143883
3362.6,-64.131808
3362.7,-64.120789
3362.8,-64.105328
3362.9,-64.094248
3363,-64.082532
3363.1,-64.069254
3363.2,-64.061955
3363.3,-64.059295
3363.4,-64.057514
3363.5,-64.055868
3363.6,-64.051662
3363.7,-64.052494
3363.8,-64.065438
3363.9,-64.076548
3364,-64.093106
3364.1,-64.116603
3364.2,-64.131904
3364.3,-64.149494
3364.4,-64.16639
3364.5,-64.181036
3364.6,-64.188235
3364.7,-64.189002
3364.8,-64.178902
3364.9,-64.164572
3365,-64.151742
3365.1,-64.15015
3365.2,-64.163882
3365.3,-64.182533
3365.4,-64.200545
3365.5,-64.212844
3365.6,-64.203472
3365.7,-64.186424
3365.8,-64.17809
3365.9,-64.180682
3366,-64.198709
3366.1,-64.215265
3366.2,-64.227059
3366.3,-64.217658
3366.4,-64.203272
3366.5,-64.188173
3366.6,-64.172098
3366.7,-64.169487
3366.8,-64.181119
3366.9,-64.202717
3367,-64.205855
3367.1,-64.194185
3367.2,-64.199996
3367.3,-64.207551
3367.4,-64.205788
3367.5,-64.21844
3367.6,-64.226222
3367.7,-64.216132
3367.8,-64.21572
3367.9,-64.228559
3368,-64.239364
3368.1,-64.23951
3368.2,-64.227604
3368.3,-64.22688
3368.4,-64.239407
3368.5,-64.250809
3368.6,-64.264339
3368.7,-64.268854
3368.8,-64.263678
3368.9,-64.25184
3369,-64.237884
3369.1,-64.228249
3369.2,-64.227524
3369.3,-64.240406
3369.4,-64.256154
3369.5,-64.279968
3369.6,-64.297983
3369.7,-64.305024
3369.8,-64.306051
3369.9,-64.306265
3370,-64.308406
3370.1,-64.305543
3370.2,-64.303462
3370.3,-64.295794
3370.4,-64.28271
3370.5,-64.264179
3370.6,-64.248476
3370.7,-64.231966
3370.8,-64.21601
3370.9,-64.20303
3371,-64.195028
3371.1,-64.187536
3371.2,-64.176666
3371.3,-64.165619
3371.4,-64.156203
3371.5,-64.14669
3371.6,-64.139327
3371.7,-64.132814
3371.8,-64.132043
3371.9,-64.128898
3372,-64.11498
3372.1,-64.104918
3372.2,-64.102225
3372.3,-64.106292
3372.4,-64.113898
3372.5,-64.129544
3372.6,-64.151285
3372.7,-64.17168
3372.8,-64.195633
3372.9,-64.212745
3373,-64.226976
3373.1,-64.235642
3373.2,-64.234433
3373.3,-64.22232
3373.4,-64.212562
3373.5,-64.202663
3373.6,-64.20389
3373.7,-64.219419
3373.8,-64.2357
3373.9,-64.249577
3374,-64.251351
3374.1,-64.239517
3374.2,-64.224177
3374.3,-64.223174
3374.4,-64.233716
3374.5,-64.251732
3374.6,-64.265385
3374.7,-64.259711
3374.8,-64.244882
3374.9,-64.234458
3375,-64.223247
3375.1,-64.23029
3375.2,-64.246636
3375.3,-64.255759
3375.4,-64.245201
3375.5,-64.244847
3375.6,-64.248801
3375.7,-64.233632
3375.8,-64.243007
3375.9,-64.25495
3376,-64.245996
3376.1,-64.241218
3376.2,-64.250616
3376.3,-64.260326
3376.4,-64.257035
3376.5,-64.241163
3376.6,-64.234962
3376.7,-64.250002
3376.8,-64.266436
3376.9,-64.274759
3377,-64.277288
3377.1,-64.265194
3377.2,-64.246205
3377.3,-64.227588
3377.4,-64.221231
3377.5,-64.227894
3377.6,-64.238176
3377.7,-64.248921
3377.8,-64.256294
3377.9,-64.26604
3378,-64.274104
3378.1,-64.284723
3378.2,-64.282732
3378.3,-64.276907
3378.4,-64.271349
3378.5,-64.262586
3378.6,-64.243612
3378.7,-64.229072
3378.8,-64.215097
3378.9,-64.203448
3379,-64.191194
3379.1,-64.184732
3379.2,-64.169958
3379.3,-64.161882
3379.4,-64.15625
3379.5,-64.149935
3379.6,-64.148231
3379.7,-64.144848
3379.8,-64.13633
3379.9,-64.127185
3380,-64.114016
3380.1,-64.104174
3380.2,-64.093027
3380.3,-64.084544
3380.4,-64.070775
3380.5,-64.066241
3380.6,-64.059681
3380.7,-64.063134
3380.8,-64.072346
3380.9,-64.085112
3381,-64.105755
3381.1,-64.127536
3381.2,-64.141383
3381.3,-64.16346
3381.4,-64.180994
3381.5,-64.192196
3381.6,-64.191692
3381.7,-64.184303
3381.8,-64.167327
3381.9,-64.154908
3382,-64.15562
3382.1,-64.173352
3382.2,-64.194049
3382.3,-64.204239
3382.4,-64.19876
3382.5,-64.178888
3382.6,-64.165929
3382.7,-64.171376
3382.8,-64.186409
3382.9,-64.199928
3383,-64.205596
3383.1,-64.205697
3383.2,-64.196793
3383.3,-64.198464
3383.4,-64.208322
3383.5,-64.217802
3383.6,-64.221803
3383.7,-64.205356
3383.8,-64.202934
3383.9,-64.206711
3384,-64.19331
3384.1,-64.202274
3384.2,-64.206668
3384.3,-64.19372
3384.4,-64.188323
3384.5,-64.196681
3384.6,-64.205142
3384.7,-64.197016
3384.8,-64.184927
3384.9,-64.185412
3385,-64.195939
3385.1,-64.206431
3385.2,-64.212241
3385.3,-64.203103
3385.4,-64.189626
3385.5,-64.174962
3385.6,-64.165512
3385.7,-64.164191
3385.8,-64.171695
3385.9,-64.186657
3386,-64.201935
3386.1,-64.216935
3386.2,-64.22374
3386.3,-64.228339
3386.4,-64.229924
3386.5,-64.229877
3386.6,-64.225114
3386.7,-64.216031
3386.8,-64.194969
3386.9,-64.17728
3387,-64.157459
3387.1,-64.140726
3387.2,-64.127647
3387.3,-64.114957
3387.4,-64.1047
3387.5,-64.096421
3387.6,-64.092475
3387.7,-64.084054
3387.8,-64.080291
3387.9,-64.073398
3388,-64.069428
3388.1,-64.066467
3388.2,-64.06356
3388.3,-64.060714
3388.4,-64.058841
3388.5,-64.053522
3388.6,-64.046684
3388.7,-64.039096
3388.8,-64.028971
3388.9,-64.020631
3389,-64.017745
3389.1,-64.017793
3389.2,-64.030861
3389.3,-64.04487
3389.4,-64.053803
3389.5,-64.074813
3389.6,-64.098308
3389.7,-64.112876
3389.8,-64.123726
3389.9,-64.124474
3390,-64.111206
3390.1,-64.092578
3390.2,-64.083684
3390.3,-64.088549
3390.4,-64.104686
3390.5,-64.12078
3390.6,-64.141828
3390.7,-64.140916
3390.8,-64.122232
3390.9,-64.103943
3391,-64.106731
3391.1,-64.122928
3391.2,-64.146387
3391.3,-64.155875
3391.4,-64.148731
3391.5,-64.136549
3391.6,-64.133916
3391.7,-64.136427
3391.8,-64.15221
3391.9,-64.162514
3392,-64.159419
3392.1,-64.14956
3392.2,-64.155974
3392.3,-64.152104
3392.4,-64.142634
3392.5,-64.156213
3392.6,-64.156767
3392.7,-64.145034
3392.8,-64.149781
3392.9,-64.163776
3393,-64.171604
3393.1,-64.160957
3393.2,-64.145592
3393.3,-64.149393
3393.4,-64.165439
3393.5,-64.177605
3393.6,-64.179612
3393.7,-64.174187
3393.8,-64.16346
3393.9,-64.143442
3394,-64.133884
3394.1,-64.129477
3394.2,-64.136792
3394.3,-64.14518
3394.4,-64.160042
3394.5,-64.171857
3394.6,-64.188394
3394.7,-64.201591
3394.8,-64.21121
3394.9,-64.211575
3395,-64.207404
3395.1,-64.20033
3395.2,-64.195112
3395.3,-64.18624
3395.4,-64.176152
3395.5,-64.163948
3395.6,-64.150257
3395.7,-64.137215
3395.8,-64.118757
3395.9,-64.107536
3396,-64.096989
3396.1,-64.083995
3396.2,-64.073113
3396.3,-64.065228
3396.4,-64.057342
3396.5,-64.044232
3396.6,-64.034408
3396.7,-64.026972
3396.8,-64.020164
3396.9,-64.015564
3397,-64.013424
3397.1,-64.014477
3397.2,-64.021443
3397.3,-64.02994
3397.4,-64.043398
3397.5,-64.060693
3397.6,-64.079296
3397.7,-64.101484
3397.8,-64.122142
3397.9,-64.137402
3398,-64.144338
3398.1,-64.148484
3398.2,-64.13847
3398.3,-64.124355
3398.4,-64.117433
3398.5,-64.126328
3398.6,-64.138631
3398.7,-64.158494
3398.8,-64.180652
3398.9,-64.179613
3399,-64.160936
3399.1,-64.148301
3399.2,-64.145785
3399.3,-64.156201
3399.4,-64.175726
3399.5,-64.182641
3399.6,-64.173357
3399.7,-64.158352
3399.8,-64.1438
3399.9,-64.124011
3400,-64.111658
3400.1,-64.108367
3400.2,-64.124219
3400.3,-64.144643
3400.4,-64.141872
3400.5,-64.136221
3400.6,-64.145324
3400.7,-64.144044
3400.8,-64.140893
3400.9,-64.153905
3401,-64.157568
3401.1,-64.150011
3401.2,-64.155054
3401.3,-64.170272
3401.4,-64.177755
3401.5,-64.168158
3401.6,-64.155176
3401.7,-64.151372
3401.8,-64.166333
3401.9,-64.182997
3402,-64.200971
3402.1,-64.208184
3402.2,-64.204416
3402.3,-64.189119
3402.4,-64.176525
3402.5,-64.167668
3402.6,-64.164547
3402.7,-64.168255
3402.8,-64.176624
3402.9,-64.189818
3403,-64.205857
3403.1,-64.219527
3403.2,-64.234608
3403.3,-64.24561
3403.4,-64.258765
3403.5,-64.268224
3403.6,-64.266164
3403.7,-64.264013
3403.8,-64.264463
3403.9,-64.259909
3404,-64.252751
3404.1,-64.244946
3404.2,-64.241327
3404.3,-64.231526
3404.4,-64.222734
3404.5,-64.21602
3404.6,-64.210061
3404.7,-64.20274
3404.8,-64.195582
3404.9,-64.192664
3405,-64.190786
3405.1,-64.18719
3405.2,-64.183443
3405.3,-64.186415
3405.4,-64.192425
3405.5,-64.201122
3405.6,-64.212528
3405.7,-64.223687
3405.8,-64.2377
3405.9,-64.251515
3406,-64.267095
3406.1,-64.277572
3406.2,-64.277099
3406.3,-64.272884
3406.4,-64.250266
3406.5,-64.22997
3406.6,-64.222471
3406.7,-64.227002
3406.8,-64.242411
3406.9,-64.260503
3407,-64.273938
3407.1,-64.271743
3407.2,-64.251972
3407.3,-64.237922
3407.4,-64.233092
3407.5,-64.246636
3407.6,-64.266478
3407.7,-64.279128
3407.8,-64.260801
3407.9,-64.239469
3408,-64.227654
3408.1,-64.233114
3408.2,-64.241351
3408.3,-64.246115
3408.4,-64.243422
3408.5,-64.230276
3408.6,-64.21979
3408.7,-64.229368
3408.8,-64.227444
3408.9,-64.219545
3409,-64.230098
3409.1,-64.24387
3409.2,-64.2251
3409.3,-64.22761
3409.4,-64.240478
3409.5,-64.236644
3409.6,-64.227551
3409.7,-64.235383
3409.8,-64.250852
3409.9,-64.257758
3410,-64.253043
3410.1,-64.236513
3410.2,-64.225493
3410.3,-64.224104
3410.4,-64.235449
3410.5,-64.250118
3410.6,-64.260301
3410.7,-64.263325
3410.8,-64.264913
3410.9,-64.261769
3411,-64.258776
3411.1,-64.245115
3411.2,-64.225415
3411.3,-64.208957
3411.4,-64.189658
3411.5,-64.175316
3411.6,-64.166642
3411.7,-64.165737
3411.8,-64.170761
3411.9,-64.175314
3412,-64.184717
3412.1,-64.193569
3412.2,-64.200502
3412.3,-64.211249
3412.4,-64.227663
3412.5,-64.24119
3412.6,-64.253036
3412.7,-64.260272
3412.8,-64.269859
3412.9,-64.277692
3413,-64.286385
3413.1,-64.290219
3413.2,-64.293714
3413.3,-64.294417
3413.4,-64.289867
3413.5,-64.280997
3413.6,-64.261855
3413.7,-64.244747
3413.8,-64.227689
3413.9,-64.207747
3414,-64.190282
3414.1,-64.184616
3414.2,-64.183289
3414.3,-64.189702
3414.4,-64.196156
3414.5,-64.208266
3414.6,-64.222608
3414.7,-64.23987
3414.8,-64.238023
3414.9,-64.228568
3415,-64.214412
3415.1,-64.203068
3415.2,-64.201452
3415.3,-64.218335
3415.4,-64.229064
3415.5,-64.235211
3415.6,-64.220062
3415.7,-64.204428
3415.8,-64.199841
3415.9,-64.216972
3416,-64.226662
3416.1,-64.219389
3416.2,-64.197598
3416.3,-64.191548
3416.4,-64.203392
3416.5,-64.220882
3416.6,-64.234933
3416.7,-64.246332
3416.8,-64.250154
3416.9,-64.240226
3417,-64.221061
3417.1,-64.22033
3417.2,-64.230084
3417.3,-64.228308
3417.4,-64.213807
3417.5,-64.219555
3417.6,-64.229397
3417.7,-64.222596
3417.8,-64.204534
3417.9,-64.204618
3418,-64.216033
3418.1,-64.223395
3418.2,-64.217046
3418.3,-64.199286
3418.4,-64.183661
3418.5,-64.182755
3418.6,-64.187358
3418.7,-64.193916
3418.8,-64.205837
3418.9,-64.209599
3419,-64.210299
3419.1,-64.204215
3419.2,-64.19066
3419.3,-64.17113
3419.4,-64.16112
3419.5,-64.159313
3419.6,-64.163319
3419.7,-64.17623
3419.8,-64.192603
3419.9,-64.211936
3420,-64.224029
3420.1,-64.227291
3420.2,-64.229875
3420.3,-64.22783
3420.4,-64.217516
3420.5,-64.203626
3420.6,-64.188333
3420.7,-64.170042
3420.8,-64.149485
3420.9,-64.130726
3421,-64.114383
3421.1,-64.099301
3421.2,-64.088893
3421.3,-64.076134
3421.4,-64.066124
3421.5,-64.056323
3421.6,-64.044974
3421.7,-64.037581
3421.8,-64.031298
3421.9,-64.020588
3422,-64.013188
3422.1,-64.001311
3422.2,-63.994481
3422.3,-63.991893
3422.4,-63.992611
3422.5,-63.995476
3422.6,-64.005734
3422.7,-64.012853
3422.8,-64.025906
3422.9,-64.042199
3423,-64.062367
3423.1,-64.07724
3423.2,-64.09275
3423.3,-64.095557
3423.4,-64.08257
3423.5,-64.065072
3423.6,-64.054843
3423.7,-64.049499
3423.8,-64.062761
3423.9,-64.084243
3424,-64.103329
3424.1,-64.112195
3424.2,-64.100055
3424.3,-64.079432
3424.4,-64.069533
3424.5,-64.077449
3424.6,-64.098088
3424.7,-64.116471
3424.8,-64.1301
3424.9,-64.13661
3425,-64.142506
3425.1,-64.151071
3425.2,-64.157817
3425.3,-64.149795
3425.4,-64.139598
3425.5,-64.152705
3425.6,-64.149052
3425.7,-64.133064
3425.8,-64.141881
3425.9,-64.140443
3426,-64.127642
3426.1,-64.132844
3426.2,-64.141621
3426.3,-64.134832
3426.4,-64.121813
3426.5,-64.119389
3426.6,-64.128677
3426.7,-64.142955
3426.8,-64.145764
3426.9,-64.135861
3427,-64.117246
3427.1,-64.104199
3427.2,-64.098961
3427.3,-64.108353
3427.4,-64.126274
3427.5,-64.142327
3427.6,-64.151228
3427.7,-64.152799
3427.8,-64.143883
3427.9,-64.13478
3428,-64.122934
3428.1,-64.107543
3428.2,-64.092599
3428.3,-64.076011
3428.4,-64.071304
3428.5,-64.062702
3428.6,-64.065497
3428.7,-64.075231
3428.8,-64.091682
3428.9,-64.102622
3429,-64.120016
3429.1,-64.136027
3429.2,-64.154237
3429.3,-64.171018
3429.4,-64.182723
3429.5,-64.193862
3429.6,-64.210131
3429.7,-64.224621
3429.8,-64.236871
3429.9,-64.249142
3430,-64.251544
3430.1,-64.257687
3430.2,-64.264762
3430.3,-64.266832
3430.4,-64.27456
3430.5,-64.273917
3430.6,-64.273488
3430.7,-64.264361
3430.8,-64.248607
3430.9,-64.224694
3431,-64.20198
3431.1,-64.182245
3431.2,-64.169873
3431.3,-64.169904
3431.4,-64.175773
3431.5,-64.181952
3431.6,-64.197045
3431.7,-64.213882
3431.8,-64.225001
3431.9,-64.233477
3432,-64.222517
3432.1,-64.207765
3432.2,-64.190336
3432.3,-64.187577
3432.4,-64.201025
3432.5,-64.213292
3432.6,-64.222192
3432.7,-64.215122
3432.8,-64.203761
3432.9,-64.192986
3433,-64.189632
3433.1,-64.19912
3433.2,-64.208285
3433.3,-64.216373
3433.4,-64.214524
3433.5,-64.201606
3433.6,-64.195343
3433.7,-64.205179
3433.8,-64.20211
3433.9,-64.194352
3434,-64.208419
3434.1,-64.212668
3434.2,-64.200792
3434.3,-64.204109
3434.4,-64.214383
3434.5,-64.203042
3434.6,-64.193858
3434.7,-64.202512
3434.8,-64.21652
3434.9,-64.216866
3435,-64.207997
3435.1,-64.191042
3435.2,-64.183277
3435.3,-64.193935
3435.4,-64.207874
3435.5,-64.227455
3435.6,-64.236559
3435.7,-64.234485
3435.8,-64.224392
3435.9,-64.211006
3436,-64.191545
3436.1,-64.179755
3436.2,-64.173158
3436.3,-64.175999
3436.4,-64.179306
3436.5,-64.189613
3436.6,-64.20342
3436.7,-64.220457
3436.8,-64.236011
3436.9,-64.253973
3437,-64.261983
3437.1,-64.268513
3437.2,-64.2739
3437.3,-64.280653
3437.4,-64.280784
3437.5,-64.281554
3437.6,-64.276166
3437.7,-64.275585
3437.8,-64.269682
3437.9,-64.261083
3438,-64.251887
3438.1,-64.247936
3438.2,-64.246175
3438.3,-64.249423
3438.4,-64.254296
3438.5,-64.254278
3438.6,-64.254279
3438.7,-64.259188
3438.8,-64.261845
3438.9,-64.271261
3439,-64.281477
3439.1,-64.290924
3439.2,-64.306273
3439.3,-64.316169
3439.4,-64.318609
3439.5,-64.312316
3439.6,-64.293824
3439.7,-64.267066
3439.8,-64.248433
3439.9,-64.2327
3440,-64.232194
3440.1,-64.238194
3440.2,-64.252834
3440.3,-64.271722
3440.4,-64.278572
3440.5,-64.26478
3440.6,-64.244778
3440.7,-64.228407
3440.8,-64.223195
3440.9,-64.23425
3441,-64.255598
3441.1,-64.258053
3441.2,-64.249966
3441.3,-64.23086
3441.4,-64.21679
3441.5,-64.202019
3441.6,-64.196162
3441.7,-64.18758
3441.8,-64.179506
3441.9,-64.173976
3442,-64.18886
3442.1,-64.19786
3442.2,-64.181742
3442.3,-64.185866
3442.4,-64.193288
3442.5,-64.184716
3442.6,-64.194451
3442.7,-64.20084
3442.8,-64.196822
3442.9,-64.185725
3443,-64.195967
3443.1,-64.212406
3443.2,-64.218581
3443.3,-64.210122
3443.4,-64.192351
3443.5,-64.186673
3443.6,-64.191286
3443.7,-64.203483
3443.8,-64.213104
3443.9,-64.220414
3444,-64.216575
3444.1,-64.204375
3444.2,-64.184254
3444.3,-64.166022
3444.4,-64.151343
3444.5,-64.14461
3444.6,-64.138567
3444.7,-64.143943
3444.8,-64.154732
3444.9,-64.165276
3445,-64.176785
3445.1,-64.189592
3445.2,-64.202671
3445.3,-64.218668
3445.4,-64.233215
3445.5,-64.244581
3445.6,-64.248136
3445.7,-64.252072
3445.8,-64.252355
3445.9,-64.253809
3446,-64.256506
3446.1,-64.253548
3446.2,-64.255417
3446.3,-64.250728
3446.4,-64.25156
3446.5,-64.248919
3446.6,-64.255959
3446.7,-64.260717
3446.8,-64.268157
3446.9,-64.273908
3447,-64.277944
3447.1,-64.28815
3447.2,-64.29324
3447.3,-64.297838
3447.4,-64.303291
3447.5,-64.301965
3447.6,-64.291976
3447.7,-64.277596
3447.8,-64.253256
3447.9,-64.222178
3448,-64.197852
3448.1,-64.186788
3448.2,-64.194489
3448.3,-64.200745
3448.4,-64.213214
3448.5,-64.227996
3448.6,-64.231538
3448.7,-64.219538
3448.8,-64.197395
3448.9,-64.178116
3449,-64.172111
3449.1,-64.178997
3449.2,-64.194753
3449.3,-64.201161
3449.4,-64.19004
3449.5,-64.167367
3449.6,-64.162532
3449.7,-64.16518
3449.8,-64.171012
3449.9,-64.176808
3450,-64.179216
3450.1,-64.172297
3450.2,-64.160418
3450.3,-64.163786
3450.4,-64.168741
3450.5,-64.157852
3450.6,-64.1609
3450.7,-64.16577
3450.8,-64.153868
3450.9,-64.153919
3451,-64.166075
3451.1,-64.16667
3451.2,-64.152475
3451.3,-64.153074
3451.4,-64.159469
3451.5,-64.166739
3451.6,-64.159347
3451.7,-64.143133
3451.8,-64.137277
3451.9,-64.145129
3452,-64.155362
3452.1,-64.164886
3452.2,-64.167943
3452.3,-64.162079
3452.4,-64.151418
3452.5,-64.138931
3452.6,-64.126978
3452.7,-64.112062
3452.8,-64.109774
3452.9,-64.113667
3453,-64.133001
3453.1,-64.145095
3453.2,-64.162156
3453.3,-64.171762
3453.4,-64.184883
3453.5,-64.189583
3453.6,-64.191391
3453.7,-64.187255
3453.8,-64.179562
3453.9,-64.176696
3454,-64.164526
3454.1,-64.153206
3454.2,-64.139318
3454.3,-64.128578
3454.4,-64.11155
3454.5,-64.101895
3454.6,-64.085784
3454.7,-64.075808
3454.8,-64.059189
3454.9,-64.053459
3455,-64.050162
3455.1,-64.045042
3455.2,-64.035057
3455.3,-64.031437
3455.4,-64.029196
3455.5,-64.034552
3455.6,-64.044579
3455.7,-64.055371
3455.8,-64.07017
3455.9,-64.078975
3456,-64.089798
3456.1,-64.104305
3456.2,-64.11557
3456.3,-64.121667
3456.4,-64.122845
3456.5,-64.118538
3456.6,-64.096635
3456.7,-64.078002
3456.8,-64.0712
3456.9,-64.070433
3457,-64.084616
3457.1,-64.098436
3457.2,-64.11463
3457.3,-64.117993
3457.4,-64.101759
3457.5,-64.082726
3457.6,-64.077383
3457.7,-64.087094
3457.8,-64.103073
3457.9,-64.113008
3458,-64.109766
3458.1,-64.094285
3458.2,-64.081932
3458.3,-64.071274
3458.4,-64.068075
3458.5,-64.083455
3458.6,-64.100819
3458.7,-64.100695
3458.8,-64.085292
3458.9,-64.091699
3459,-64.09525
3459.1,-64.085879
3459.2,-64.097051
3459.3,-64.104827
3459.4,-64.089869
3459.5,-64.087489
3459.6,-64.099615
3459.7,-64.103426
3459.8,-64.098571
3459.9,-64.085339
3460,-64.089869
3460.1,-64.106013
3460.2,-64.116811
3460.3,-64.119137
3460.4,-64.116376
3460.5,-64.104681
3460.6,-64.087644
3460.7,-64.076826
3460.8,-64.071734
3460.9,-64.079157
3461,-64.090032
3461.1,-64.099494
3461.2,-64.114793
3461.3,-64.130243
3461.4,-64.144618
3461.5,-64.149463
3461.6,-64.151574
3461.7,-64.146855
3461.8,-64.146194
3461.9,-64.138985
3462,-64.131048
3462.1,-64.121938
3462.2,-64.1066
3462.3,-64.089384
3462.4,-64.072243
3462.5,-64.060065
3462.6,-64.046644
3462.7,-64.038454
3462.8,-64.029814
3462.9,-64.02334
3463,-64.012898
3463.1,-64.002321
3463.2,-63.998214
3463.3,-63.992527
3463.4,-63.981898
3463.5,-63.97209
3463.6,-63.96503
3463.7,-63.958758
3463.8,-63.958582
3463.9,-63.963178
3464,-63.969937
3464.1,-63.978368
3464.2,-63.996965
3464.3,-64.014136
3464.4,-64.036342
3464.5,-64.051464
3464.6,-64.070994
3464.7,-64.090386
3464.8,-64.096989
3464.9,-64.091649
3465,-64.080415
3465.1,-64.0703
3465.2,-64.062212
3465.3,-64.074101
3465.4,-64.090533
3465.5,-64.115685
3465.6,-64.12934
3465.7,-64.127656
3465.8,-64.109782
3465.9,-64.10046
3466,-64.099484
3466.1,-64.117868
3466.2,-64.131553
3466.3,-64.137392
3466.4,-64.13145
3466.5,-64.118553
3466.6,-64.110583
3466.7,-64.100411
3466.8,-64.111459
3466.9,-64.127469
3467,-64.130271
3467.1,-64.126965
3467.2,-64.136799
3467.3,-64.13889
3467.4,-64.126819
3467.5,-64.140383
3467.6,-64.147364
3467.7,-64.134822
3467.8,-64.138503
3467.9,-64.15872
3468,-64.163639
3468.1,-64.147259
3468.2,-64.14439
3468.3,-64.152307
3468.4,-64.170648
3468.5,-64.179859
3468.6,-64.185858
3468.7,-64.177091
3468.8,-64.161844
3468.9,-64.156666
3469,-64.160421
3469.1,-64.169001
3469.2,-64.181539
3469.3,-64.199671
3469.4,-64.217591
3469.5,-64.225703
3469.6,-64.234741
3469.7,-64.240001
3469.8,-64.234814
3469.9,-64.227585
3470,-64.21808
3470.1,-64.204174
3470.2,-64.182969
3470.3,-64.170762
3470.4,-64.159187
3470.5,-64.152972
3470.6,-64.144286
3470.7,-64.143257
3470.8,-64.147521
3470.9,-64.146394
3471,-64.154893
3471.1,-64.16369
3471.2,-64.174547
3471.3,-64.182273
3471.4,-64.18897
3471.5,-64.190457
3471.6,-64.191075
3471.7,-64.198447
3471.8,-64.20173
3471.9,-64.199199
3472,-64.19516
3472.1,-64.184641
3472.2,-64.169019
3472.3,-64.158595
3472.4,-64.145038
3472.5,-64.137405
3472.6,-64.139013
3472.7,-64.144679
3472.8,-64.153253
3472.9,-64.170291
3473,-64.187554
3473.1,-64.20832
3473.2,-64.227452
3473.3,-64.242169
3473.4,-64.240998
3473.5,-64.226988
3473.6,-64.210436
3473.7,-64.208349
3473.8,-64.214576
3473.9,-64.232857
3474,-64.253714
3474.1,-64.264741
3474.2,-64.256263
3474.3,-64.243654
3474.4,-64.236618
3474.5,-64.242547
3474.6,-64.262545
3474.7,-64.280352
3474.8,-64.289644
3474.9,-64.298146
3475,-64.314952
3475.1,-64.327309
3475.2,-64.330339
3475.3,-64.311811
3475.4,-64.301935
3475.5,-64.305374
3475.6,-64.301804
3475.7,-64.297067
3475.8,-64.30143
3475.9,-64.293582
3476,-64.285009
3476.1,-64.29271
3476.2,-64.298674
3476.3,-64.291034
3476.4,-64.276109
3476.5,-64.275798
3476.6,-64.287631
3476.7,-64.299224
3476.8,-64.30495
3476.9,-64.299837
3477,-64.285824
3477.1,-64.27256
3477.2,-64.261451
3477.3,-64.268619
3477.4,-64.282007
3477.5,-64.294955
3477.6,-64.307849
3477.7,-64.314163
3477.8,-64.319984
3477.9,-64.319802
3478,-64.31482
3478.1,-64.308631
3478.2,-64.297957
3478.3,-64.278613
3478.4,-64.259233
3478.5,-64.24513
3478.6,-64.233621
3478.7,-64.226869
3478.8,-64.223069
3478.9,-64.218773
3479,-64.218337
3479.1,-64.215567
3479.2,-64.213316
3479.3,-64.220891
3479.4,-64.230348
3479.5,-64.23621
3479.6,-64.245831
3479.7,-64.245823
3479.8,-64.246965
3479.9,-64.24171
3480,-64.237539
3480.1,-64.230077
3480.2,-64.22434
3480.3,-64.215407
3480.4,-64.207329
3480.5,-64.18834
3480.6,-64.171556
3480.7,-64.163127
3480.8,-64.152418
3480.9,-64.153192
3481,-64.161439
3481.1,-64.176551
3481.2,-64.194353
3481.3,-64.214019
3481.4,-64.230634
3481.5,-64.244608
3481.6,-64.252488
3481.7,-64.243502
3481.8,-64.235465
3481.9,-64.219838
3482,-64.213495
3482.1,-64.219786
3482.2,-64.243648
3482.3,-64.253889
3482.4,-64.255039
3482.5,-64.244525
3482.6,-64.231082
3482.7,-64.22795
3482.8,-64.236253
3482.9,-64.250264
3483,-64.258146
3483.1,-64.256686
3483.2,-64.251134
3483.3,-64.247436
3483.4,-64.250095
3483.5,-64.263111
3483.6,-64.268012
3483.7,-64.252703
3483.8,-64.25767
3483.9,-64.264054
3484,-64.247348
3484.1,-64.248418
3484.2,-64.253764
3484.3,-64.237532
3484.4,-64.235319
3484.5,-64.246617
3484.6,-64.251961
3484.7,-64.234446
3484.8,-64.216606
3484.9,-64.222618
3485,-64.236597
3485.1,-64.239549
3485.2,-64.239451
3485.3,-64.223715
3485.4,-64.20268
3485.5,-64.193156
3485.6,-64.194703
3485.7,-64.205134
3485.8,-64.222668
3485.9,-64.236004
3486,-64.247596
3486.1,-64.252471
3486.2,-64.249221
3486.3,-64.233488
3486.4,-64.217004
3486.5,-64.195935
3486.6,-64.180237
3486.7,-64.168338
3486.8,-64.156527
3486.9,-64.151074
3487,-64.148749
3487.1,-64.154458
3487.2,-64.167603
3487.3,-64.180699
3487.4,-64.190728
3487.5,-64.203443
3487.6,-64.21479
3487.7,-64.220216
3487.8,-64.230194
3487.9,-64.243249
3488,-64.250926
3488.1,-64.261074
3488.2,-64.273045
3488.3,-64.283468
3488.4,-64.29297
3488.5,-64.295999
3488.6,-64.30467
3488.7,-64.311936
3488.8,-64.319347
3488.9,-64.317722
3489,-64.3139
3489.1,-64.296763
3489.2,-64.280703
3489.3,-64.260437
3489.4,-64.237847
3489.5,-64.214533
3489.6,-64.200343
3489.7,-64.193225
3489.8,-64.195999
3489.9,-64.200805
3490,-64.214944
3490.1,-64.231417
3490.2,-64.239113
3490.3,-64.234246
3490.4,-64.212499
3490.5,-64.190817
3490.6,-64.183475
3490.7,-64.186367
3490.8,-64.201755
3490.9,-64.213853
3491,-64.216534
3491.1,-64.19638
3491.2,-64.17521
3491.3,-64.163508
3491.4,-64.168351
3491.5,-64.177927
3491.6,-64.184173
3491.7,-64.184508
3491.8,-64.175225
3491.9,-64.152551
3492,-64.154658
3492.1,-64.172213
3492.2,-64.166868
3492.3,-64.160931
3492.4,-64.164593
3492.5,-64.158615
3492.6,-64.155119
3492.7,-64.164064
3492.8,-64.165373
3492.9,-64.148564
3493,-64.140964
3493.1,-64.15111
3493.2,-64.154119
3493.3,-64.153418
3493.4,-64.140745
3493.5,-64.129984
3493.6,-64.12334
3493.7,-64.1253
3493.8,-64.133078
3493.9,-64.147708
3494,-64.15252
3494.1,-64.15241
3494.2,-64.145993
3494.3,-64.131313
3494.4,-64.109653
3494.5,-64.093315
3494.6,-64.079849
3494.7,-64.076131
3494.8,-64.084609
3494.9,-64.096898
3495,-64.104691
3495.1,-64.114084
3495.2,-64.128021
3495.3,-64.142595
3495.4,-64.159093
3495.5,-64.167038
3495.6,-64.171208
3495.7,-64.172859
3495.8,-64.175093
3495.9,-64.179294
3496,-64.18158
3496.1,-64.183419
3496.2,-64.183226
3496.3,-64.180843
3496.4,-64.181296
3496.5,-64.186114
3496.6,-64.184417
3496.7,-64.186662
3496.8,-64.196374
3496.9,-64.198695
3497,-64.201593
3497.1,-64.209526
3497.2,-64.220608
3497.3,-64.229439
3497.4,-64.236405
3497.5,-64.241828
3497.6,-64.239024
3497.7,-64.223653
3497.8,-64.207725
3497.9,-64.188251
3498,-64.165642
3498.1,-64.14609
3498.2,-64.147759
3498.3,-64.148427
3498.4,-64.154171
3498.5,-64.167188
3498.6,-64.181231
3498.7,-64.1856
3498.8,-64.176607
3498.9,-64.160671
3499,-64.145066
3499.1,-64.141343
3499.2,-64.150254
3499.3,-64.161082
3499.4,-64.169247
3499.5,-64.161886
3499.6,-64.141125
3499.7,-64.125002
3499.8,-64.115723
3499.9,-64.113677
3500,-64.103851
3500.1,-64.085514
3500.2,-64.078956
3500.3,-64.090222
3500.4,-64.098075
3500.5,-64.083025
3500.6,-64.086149
3500.7,-64.097086
3500.8,-64.085437
3500.9,-64.090579
3501,-64.101288
3501.1,-64.095965
3501.2,-64.085643
3501.3,-64.093181
3501.4,-64.103821
3501.5,-64.098141
3501.6,-64.085565
3501.7,-64.075146
3501.8,-64.085278
3501.9,-64.097621
3502,-64.105052
3502.1,-64.104486
3502.2,-64.103898
3502.3,-64.091834
3502.4,-64.080819
3502.5,-64.072901
3502.6,-64.072672
3502.7,-64.080304
3502.8,-64.090321
3502.9,-64.102783
3503,-64.114764
3503.1,-64.126843
3503.2,-64.130415
3503.3,-64.136481
3503.4,-64.133035
3503.5,-64.122562
3503.6,-64.109146
3503.7,-64.095383
3503.8,-64.08352
3503.9,-64.073686
3504,-64.054974
3504.1,-64.041018
3504.2,-64.02884
3504.3,-64.014571
3504.4,-64.009629
3504.5,-63.999493
3504.6,-63.994811
3504.7,-63.992274
3504.8,-63.98997
3504.9,-63.984818
3505,-63.97756
3505.1,-63.972416
3505.2,-63.966898
3505.3,-63.964477
3505.4,-63.95576
3505.5,-63.948503
3505.6,-63.938102
3505.7,-63.92973
3505.8,-63.926091
3505.9,-63.930045
3506,-63.940495
3506.1,-63.953896
3506.2,-63.97547
3506.3,-63.995768
3506.4,-64.018302
3506.5,-64.030037
3506.6,-64.04242
3506.7,-64.051526
3506.8,-64.044963
3506.9,-64.027031
3507,-64.01889
3507.1,-64.019809
3507.2,-64.029574
3507.3,-64.050613
3507.4,-64.068859
3507.5,-64.07367
3507.6,-64.064783
3507.7,-64.051079
3507.8,-64.053646
3507.9,-64.063423
3508,-64.07917
3508.1,-64.096715
3508.2,-64.113395
3508.3,-64.129996
3508.4,-64.145719
3508.5,-64.158538
3508.6,-64.150797
3508.7,-64.133133
3508.8,-64.140381
3508.9,-64.146128
3509,-64.136184
3509.1,-64.147511
3509.2,-64.150857
3509.3,-64.135864
3509.4,-64.135395
3509.5,-64.149305
3509.6,-64.154293
3509.7,-64.144879
3509.8,-64.135474
3509.9,-64.147709
3510,-64.162282
3510.1,-64.168053
3510.2,-64.165558
3510.3,-64.152659
3510.4,-64.143401
3510.5,-64.137586
3510.6,-64.144399
3510.7,-64.16043
3510.8,-64.172626
3510.9,-64.183462
3511,-64.194654
3511.1,-64.20437
3511.2,-64.202635
3511.3,-64.193764
3511.4,-64.184915
3511.5,-64.169099
3511.6,-64.153469
3511.7,-64.146031
3511.8,-64.136363
3511.9,-64.129851
3512,-64.128275
3512.1,-64.136283
3512.2,-64.142114
3512.3,-64.153987
3512.4,-64.163137
3512.5,-64.180073
3512.6,-64.193246
3512.7,-64.204955
3512.8,-64.220843
3512.9,-64.23348
3513,-64.239011
3513.1,-64.247371
3513.2,-64.261772
3513.3,-64.271236
3513.4,-64.276505
3513.5,-64.289013
3513.6,-64.295087
3513.7,-64.293019
3513.8,-64.277577
3513.9,-64.261652
3514,-64.242245
3514.1,-64.220786
3514.2,-64.200632
3514.3,-64.19189
3514.4,-64.192165
3514.5,-64.191466
3514.6,-64.203297
3514.7,-64.216142
3514.8,-64.234901
3514.9,-64.25233
3515,-64.267384
3515.1,-64.270463
3515.2,-64.260069
3515.3,-64.242989
3515.4,-64.234325
3515.5,-64.239337
3515.6,-64.250637
3515.7,-64.27164
3515.8,-64.287631
3515.9,-64.276218
3516,-64.256162
3516.1,-64.252642
3516.2,-64.264533
3516.3,-64.277396
3516.4,-64.286352
3516.5,-64.299182
3516.6,-64.308899
3516.7,-64.315568
3516.8,-64.321554
3516.9,-64.317372
3517,-64.304319
3517.1,-64.311874
3517.2,-64.322936
3517.3,-64.310712
3517.4,-64.312913
3517.5,-64.312581
3517.6,-64.296833
3517.7,-64.302812
3517.8,-64.312667
3517.9,-64.314024
3518,-64.304329
3518.1,-64.295969
3518.2,-64.307262
3518.3,-64.31352
3518.4,-64.316302
3518.5,-64.308782
3518.6,-64.296502
3518.7,-64.282647
3518.8,-64.28037
3518.9,-64.285698
3519,-64.298284
3519.1,-64.311833
3519.2,-64.321503
3519.3,-64.331972
3519.4,-64.330132
3519.5,-64.319852
3519.6,-64.305461
3519.7,-64.28767
3519.8,-64.267675
3519.9,-64.257568
3520,-64.249404
3520.1,-64.237779
3520.2,-64.235194
3520.3,-64.235911
3520.4,-64.242598
3520.5,-64.253418
3520.6,-64.265813
3520.7,-64.281369
3520.8,-64.293264
3520.9,-64.302772
3521,-64.315319
3521.1,-64.323505
3521.2,-64.33244
3521.3,-64.338016
3521.4,-64.350621
3521.5,-64.361427
3521.6,-64.369154
3521.7,-64.381947
3521.8,-64.388735
3521.9,-64.399118
3522,-64.403558
3522.1,-64.407847
3522.2,-64.410046
3522.3,-64.402979
3522.4,-64.387358
3522.5,-64.367916
3522.6,-64.347447
3522.7,-64.323307
3522.8,-64.303191
3522.9,-64.286894
3523,-64.281827
3523.1,-64.281326
3523.2,-64.286022
3523.3,-64.302719
3523.4,-64.314734
3523.5,-64.322019
3523.6,-64.319357
3523.7,-64.300755
3523.8,-64.27843
3523.9,-64.267149
3524,-64.273744
3524.1,-64.284816
3524.2,-64.300184
3524.3,-64.301102
3524.4,-64.276177
3524.5,-64.259578
3524.6,-64.256383
3524.7,-64.269558
3524.8,-64.280632
3524.9,-64.287278
3525,-64.292861
3525.1,-64.29691
3525.2,-64.291502
3525.3,-64.270325
3525.4,-64.272267
3525.5,-64.277266
3525.6,-64.262905
3525.7,-64.257706
3525.8,-64.263192
3525.9,-64.253506
3526,-64.244124
3526.1,-64.252384
3526.2,-64.256253
3526.3,-64.235071
3526.4,-64.221905
3526.5,-64.227781
3526.6,-64.238289
3526.7,-64.242247
3526.8,-64.239947
3526.9,-64.223147
3527,-64.205535
3527.1,-64.195029
3527.2,-64.197786
3527.3,-64.206683
3527.4,-64.215352
3527.5,-64.222168
3527.6,-64.230134
3527.7,-64.228717
3527.8,-64.224047
3527.9,-64.217355
3528,-64.203828
3528.1,-64.187239
3528.2,-64.163414
3528.3,-64.145038
3528.4,-64.129499
3528.5,-64.12093
3528.6,-64.112553
3528.7,-64.106352
3528.8,-64.102588
3528.9,-64.107012
3529,-64.114887
3529.1,-64.119334
3529.2,-64.125767
3529.3,-64.131917
3529.4,-64.13938
3529.5,-64.145385
3529.6,-64.151622
3529.7,-64.156389
3529.8,-64.161512
3529.9,-64.167254
3530,-64.16962
3530.1,-64.169317
3530.2,-64.15977
3530.3,-64.150624
3530.4,-64.130337
3530.5,-64.11181
3530.6,-64.091856
3530.7,-64.077771
3530.8,-64.062255
3530.9,-64.055195
3531,-64.048537
3531.1,-64.050913
3531.2,-64.061043
3531.3,-64.07807
3531.4,-64.086647
3531.5,-64.105233
3531.6,-64.112057
3531.7,-64.106729
3531.8,-64.085544
3531.9,-64.071804
3532,-64.05812
3532.1,-64.060905
3532.2,-64.077392
3532.3,-64.095081
3532.4,-64.101542
3532.5,-64.087276
3532.6,-64.067544
3532.7,-64.061633
3532.8,-64.068742
3532.9,-64.087577
3533,-64.097445
3533.1,-64.095374
3533.2,-64.091134
3533.3,-64.097008
3533.4,-64.103766
3533.5,-64.11296
3533.6,-64.113928
3533.7,-64.092933
3533.8,-64.092578
3533.9,-64.09623
3534,-64.077853
3534.1,-64.086684
3534.2,-64.091812
3534.3,-64.073715
3534.4,-64.068939
3534.5,-64.079468
3534.6,-64.073019
3534.7,-64.057667
3534.8,-64.048521
3534.9,-64.055745
3535,-64.076286
3535.1,-64.07995
3535.2,-64.073118
3535.3,-64.054879
3535.4,-64.034601
3535.5,-64.02751
3535.6,-64.036414
3535.7,-64.055376
3535.8,-64.072063
3535.9,-64.088221
3536,-64.095406
3536.1,-64.096098
3536.2,-64.087242
3536.3,-64.076967
3536.4,-64.063445
3536.5,-64.045494
3536.6,-64.029258
3536.7,-64.015379
3536.8,-64.004636
3536.9,-64.003866
3537,-64.004294
3537.1,-64.0096
3537.2,-64.023097
3537.3,-64.034629
3537.4,-64.048019
3537.5,-64.055877
3537.6,-64.071495
3537.7,-64.084238
3537.8,-64.097704
3537.9,-64.105578
3538,-64.1203
3538.1,-64.131153
3538.2,-64.139824
3538.3,-64.148899
3538.4,-64.161599
3538.5,-64.1681
3538.6,-64.170548
3538.7,-64.18061
3538.8,-64.184232
3538.9,-64.187869
3539,-64.185638
3539.1,-64.177047
3539.2,-64.166565
3539.3,-64.147872
3539.4,-64.127605
3539.5,-64.110763
3539.6,-64.095564
3539.7,-64.090544
3539.8,-64.094103
3539.9,-64.099338
3540,-64.1173
3540.1,-64.130705
3540.2,-64.143521
3540.3,-64.140706
3540.4,-64.124344
3540.5,-64.102847
3540.6,-64.092414
3540.7,-64.097096
3540.8,-64.113102
3540.9,-64.127242
3541,-64.134146
3541.1,-64.121936
3541.2,-64.10546
3541.3,-64.093964
3541.4,-64.097884
3541.5,-64.108346
3541.6,-64.122682
3541.7,-64.128548
3541.8,-64.129043
3541.9,-64.113169
3542,-64.109493
3542.1,-64.121853
3542.2,-64.124174
3542.3,-64.11598
3542.4,-64.131287
3542.5,-64.12871
3542.6,-64.113823
3542.7,-64.122837
3542.8,-64.133381
3542.9,-64.122092
3543,-64.112034
3543.1,-64.122203
3543.2,-64.142099
3543.3,-64.146601
3543.4,-64.135957
3543.5,-64.124598
3543.6,-64.116226
3543.7,-64.113809
3543.8,-64.12624
3543.9,-64.143569
3544,-64.157162
3544.1,-64.159462
3544.2,-64.159444
3544.3,-64.149475
3544.4,-64.139104
3544.5,-64.122652
3544.6,-64.106628
3544.7,-64.090881
3544.8,-64.088196
3544.9,-64.090249
3545,-64.097499
3545.1,-64.116828
3545.2,-64.13326
3545.3,-64.150104
3545.4,-64.170021
3545.5,-64.183066
3545.6,-64.19549
3545.7,-64.209268
3545.8,-64.228416
3545.9,-64.242062
3546,-64.25023
3546.1,-64.252503
3546.2,-64.259191
3546.3,-64.264236
3546.4,-64.267847
3546.5,-64.278266
3546.6,-64.284002
3546.7,-64.291867
3546.8,-64.298743
3546.9,-64.300189
3547,-64.306114
3547.1,-64.315448
3547.2,-64.329654
3547.3,-64.339624
3547.4,-64.341553
3547.5,-64.330701
3547.6,-64.318407
3547.7,-64.298161
3547.8,-64.274501
3547.9,-64.257282
3548,-64.245105
3548.1,-64.235276
3548.2,-64.242349
3548.3,-64.249925
3548.4,-64.258797
3548.5,-64.281296
3548.6,-64.288904
3548.7,-64.286099
3548.8,-64.269624
3548.9,-64.251872
3549,-64.246429
3549.1,-64.251809
3549.2,-64.263894
3549.3,-64.28481
3549.4,-64.273263
3549.5,-64.253612
3549.6,-64.239944
3549.7,-64.242975
3549.8,-64.249623
3549.9,-64.259964
3550,-64.262996
3550.1,-64.251908
3550.2,-64.235055
3550.3,-64.231888
3550.4,-64.242578
3550.5,-64.233854
3550.6,-64.22423
3550.7,-64.236491
3550.8,-64.235366
3550.9,-64.227357
3551,-64.242355
3551.1,-64.241015
3551.2,-64.224429
3551.3,-64.228515
3551.4,-64.243895
3551.5,-64.252113
3551.6,-64.244752
3551.7,-64.228188
3551.8,-64.219902
3551.9,-64.229229
3552,-64.242748
3552.1,-64.256513
3552.2,-64.258289
3552.3,-64.249529
3552.4,-64.237322
3552.5,-64.218643
3552.6,-64.201466
3552.7,-64.191653
3552.8,-64.197245
3552.9,-64.214032
3553,-64.232643
3553.1,-64.247985
3553.2,-64.258856
3553.3,-64.267513
3553.4,-64.270377
3553.5,-64.271409
3553.6,-64.264229
3553.7,-64.255607
3553.8,-64.248521
3553.9,-64.240058
3554,-64.225921
3554.1,-64.210056
3554.2,-64.194068
3554.3,-64.179064
3554.4,-64.164059
3554.5,-64.147904
3554.6,-64.140579
3554.7,-64.129581
3554.8,-64.118582
3554.9,-64.10621
3555,-64.096312
3555.1,-64.083161
3555.2,-64.073279
3555.3,-64.06727
3555.4,-64.059812
3555.5,-64.048388
3555.6,-64.042096
3555.7,-64.041654
3555.8,-64.046601
3555.9,-64.050515
3556,-64.060803
3556.1,-64.073973
3556.2,-64.093348
3556.3,-64.109947
3556.4,-64.131952
3556.5,-64.146036
3556.6,-64.154123
3556.7,-64.150052
3556.8,-64.139918
3556.9,-64.121901
3557,-64.110266
3557.1,-64.111231
3557.2,-64.123403
3557.3,-64.1438
3557.4,-64.151485
3557.5,-64.158105
3557.6,-64.145275
3557.7,-64.126098
3557.8,-64.120855
3557.9,-64.132625
3558,-64.149257
3558.1,-64.172086
3558.2,-64.185983
3558.3,-64.193867
3558.4,-64.197739
3558.5,-64.203048
3558.6,-64.19822
3558.7,-64.185586
3558.8,-64.196283
3558.9,-64.204974
3559,-64.185369
3559.1,-64.183188
3559.2,-64.190597
3559.3,-64.174133
3559.4,-64.174164
3559.5,-64.192522
3559.6,-64.196297
3559.7,-64.177865
3559.8,-64.167572
3559.9,-64.171283
3560,-64.184187
3560.1,-64.194029
3560.2,-64.190699
3560.3,-64.175163
3560.4,-64.157548
3560.5,-64.148109
3560.6,-64.154303
3560.7,-64.165676
3560.8,-64.182657
3560.9,-64.19302
3561,-64.198885
3561.1,-64.199982
3561.2,-64.191524
3561.3,-64.178667
3561.4,-64.162334
3561.5,-64.14678
3561.6,-64.131384
3561.7,-64.116989
3561.8,-64.111676
3561.9,-64.109645
3562,-64.110923
3562.1,-64.110358
3562.2,-64.12363
3562.3,-64.140519
3562.4,-64.155415
3562.5,-64.167031
3562.6,-64.180581
3562.7,-64.189467
3562.8,-64.201288
3562.9,-64.216791
3563,-64.228636
3563.1,-64.240325
3563.2,-64.246321
3563.3,-64.258458
3563.4,-64.267608
3563.5,-64.274831
3563.6,-64.279522
3563.7,-64.278733
3563.8,-64.27455
3563.9,-64.262421
3564,-64.24234
3564.1,-64.23103
3564.2,-64.208494
3564.3,-64.196254
3564.4,-64.179087
3564.5,-64.168417
3564.6,-64.167306
3564.7,-64.170178
3564.8,-64.175139
3564.9,-64.188993
3565,-64.2109
3565.1,-64.228025
3565.2,-64.225234
3565.3,-64.217587
3565.4,-64.194109
3565.5,-64.180677
3565.6,-64.180557
3565.7,-64.192778
3565.8,-64.207315
3565.9,-64.221958
3566,-64.209361
3566.1,-64.190693
3566.2,-64.184156
3566.3,-64.190499
3566.4,-64.201623
3566.5,-64.214346
3566.6,-64.228347
3566.7,-64.23548
3566.8,-64.243433
3566.9,-64.235928
3567,-64.224282
3567.1,-64.235471
3567.2,-64.232227
3567.3,-64.216244
3567.4,-64.223502
3567.5,-64.22279
3567.6,-64.218922
3567.7,-64.224237
3567.8,-64.226156
3567.9,-64.212296
3568,-64.199798
3568.1,-64.214784
3568.2,-64.22351
3568.3,-64.221487
3568.4,-64.204442
3568.5,-64.189127
3568.6,-64.187343
3568.7,-64.196118
3568.8,-64.209224
3568.9,-64.224772
3569,-64.233397
3569.1,-64.224503
3569.2,-64.205383
3569.3,-64.186723
3569.4,-64.172503
3569.5,-64.164698
3569.6,-64.170107
3569.7,-64.179408
3569.8,-64.19229
3569.9,-64.200546
3570,-64.208692
3570.1,-64.214306
3570.2,-64.222294
3570.3,-64.228001
3570.4,-64.232042
3570.5,-64.229612
3570.6,-64.216584
3570.7,-64.205456
3570.8,-64.195413
3570.9,-64.188122
3571,-64.176499
3571.1,-64.164112
3571.2,-64.14742
3571.3,-64.12627
3571.4,-64.113128
3571.5,-64.101638
3571.6,-64.08881
3571.7,-64.07756
3571.8,-64.071138
3571.9,-64.06647
3572,-64.055984
3572.1,-64.050476
3572.2,-64.046773
3572.3,-64.046289
3572.4,-64.048008
3572.5,-64.059767
3572.6,-64.067541
3572.7,-64.079178
3572.8,-64.092417
3572.9,-64.106802
3573,-64.126338
3573.1,-64.141986
3573.2,-64.15204
3573.3,-64.152791
3573.4,-64.138428
3573.5,-64.114492
3573.6,-64.102535
3573.7,-64.100799
3573.8,-64.108115
3573.9,-64.126853
3574,-64.140282
3574.1,-64.152112
3574.2,-64.14077
3574.3,-64.121778
3574.4,-64.113762
3574.5,-64.121675
3574.6,-64.136592
3574.7,-64.152023
3574.8,-64.165389
3574.9,-64.176669
3575,-64.185028
3575.1,-64.203781
3575.2,-64.21128
3575.3,-64.203887
3575.4,-64.186621
3575.5,-64.187056
3575.6,-64.183355
3575.7,-64.165088
3575.8,-64.181235
3575.9,-64.184778
3576,-64.168099
3576.1,-64.172102
3576.2,-64.184311
3576.3,-64.173922
3576.4,-64.155835
3576.5,-64.149717
3576.6,-64.164608
3576.7,-64.181472
3576.8,-64.187
3576.9,-64.178878
3577,-64.160991
3577.1,-64.143546
3577.2,-64.142699
3577.3,-64.152703
3577.4,-64.170011
3577.5,-64.187787
3577.6,-64.197242
3577.7,-64.191056
3577.8,-64.191012
3577.9,-64.184731
3578,-64.171094
3578.1,-64.149649
3578.2,-64.136103
3578.3,-64.124353
3578.4,-64.121574
3578.5,-64.110681
3578.6,-64.111761
3578.7,-64.113012
3578.8,-64.123138
3578.9,-64.138525
3579,-64.15224
3579.1,-64.164806
3579.2,-64.17747
3579.3,-64.194421
3579.4,-64.211715
3579.5,-64.222802
3579.6,-64.238714
3579.7,-64.247087
3579.8,-64.249105
3579.9,-64.254659
3580,-64.264452
3580.1,-64.266952
3580.2,-64.269659
3580.3,-64.268367
3580.4,-64.267905
3580.5,-64.2657
3580.6,-64.266626
3580.7,-64.25878
3580.8,-64.246595
3580.9,-64.227901
3581,-64.202831
3581.1,-64.178961
3581.2,-64.166075
3581.3,-64.159177
3581.4,-64.163333
3581.5,-64.175312
3581.6,-64.190127
3581.7,-64.207161
3581.8,-64.219152
3581.9,-64.227795
3582,-64.215254
3582.1,-64.198518
3582.2,-64.184841
3582.3,-64.184646
3582.4,-64.198969
3582.5,-64.210495
3582.6,-64.221813
3582.7,-64.21305
3582.8,-64.193786
3582.9,-64.180172
3583,-64.181382
3583.1,-64.194035
3583.2,-64.210813
3583.3,-64.226715
3583.4,-64.233267
3583.5,-64.226283
3583.6,-64.204346
3583.7,-64.19793
3583.8,-64.203819
3583.9,-64.19295
3584,-64.19227
3584.1,-64.206082
3584.2,-64.194698
3584.3,-64.184538
3584.4,-64.197939
3584.5,-64.191208
3584.6,-64.175551
3584.7,-64.18381
3584.8,-64.200998
3584.9,-64.207343
3585,-64.203962
3585.1,-64.183694
3585.2,-64.169406
3585.3,-64.174178
3585.4,-64.195621
3585.5,-64.210814
3585.6,-64.218058
3585.7,-64.215977
3585.8,-64.207127
3585.9,-64.191207
3586,-64.173726
3586.1,-64.16142
3586.2,-64.15654
3586.3,-64.166867
3586.4,-64.180855
3586.5,-64.196056
3586.6,-64.206196
3586.7,-64.217182
3586.8,-64.227572
3586.9,-64.232094
3587,-64.232725
3587.1,-64.23305
3587.2,-64.225228
3587.3,-64.219241
3587.4,-64.210892
3587.5,-64.199803
3587.6,-64.186171
3587.7,-64.169152
3587.8,-64.152962
3587.9,-64.139973
3588,-64.128076
3588.1,-64.11389
3588.2,-64.098288
3588.3,-64.087601
3588.4,-64.0698
3588.5,-64.059477
3588.6,-64.048431
3588.7,-64.042902
3588.8,-64.037078
3588.9,-64.038526
3589,-64.03732
3589.1,-64.043866
3589.2,-64.050574
3589.3,-64.063759
3589.4,-64.079603
3589.5,-64.098531
3589.6,-64.114316
3589.7,-64.132744
3589.8,-64.149158
3589.9,-64.152978
3590,-64.149274
3590.1,-64.13404
3590.2,-64.113747
3590.3,-64.10165
3590.4,-64.102416
3590.5,-64.115443
3590.6,-64.135714
3590.7,-64.154109
3590.8,-64.158737
3590.9,-64.144442
3591,-64.125475
3591.1,-64.119876
3591.2,-64.128221
3591.3,-64.14634
3591.4,-64.167061
3591.5,-64.182446
3591.6,-64.192232
3591.7,-64.200976
3591.8,-64.2102
3591.9,-64.212804
3592,-64.202432
3592.1,-64.193806
3592.2,-64.204599
3592.3,-64.19601
3592.4,-64.18097
3592.5,-64.190235
3592.6,-64.186874
3592.7,-64.17519
3592.8,-64.184255
3592.9,-64.196781
3593,-64.190134
3593.1,-64.174033
3593.2,-64.172788
3593.3,-64.186438
3593.4,-64.197302
3593.5,-64.200912
3593.6,-64.192443
3593.7,-64.173345
3593.8,-64.156814
3593.9,-64.158182
3594,-64.167204
3594.1,-64.180214
3594.2,-64.191621
3594.3,-64.20107
3594.4,-64.201563
3594.5,-64.198213
3594.6,-64.190799
3594.7,-64.176433
3594.8,-64.161472
3594.9,-64.148595
3595,-64.136788
3595.1,-64.123787
3595.2,-64.110494
3595.3,-64.107275
3595.4,-64.11333
3595.5,-64.128869
3595.6,-64.147138
3595.7,-64.161201
3595.8,-64.176978
3595.9,-64.186769
3596,-64.196388
3596.1,-64.206477
3596.2,-64.222138
3596.3,-64.234215
3596.4,-64.251322
3596.5,-64.259638
3596.6,-64.2646
3596.7,-64.266071
3596.8,-64.274471
3596.9,-64.283075
3597,-64.293209
3597.1,-64.28855
3597.2,-64.280957
3597.3,-64.275977
3597.4,-64.259388
3597.5,-64.241949
3597.6,-64.230975
3597.7,-64.213168
3597.8,-64.195936
3597.9,-64.188241
3598,-64.175731
3598.1,-64.175848
3598.2,-64.188398
3598.3,-64.213343
3598.4,-64.232396
3598.5,-64.24642
3598.6,-64.243732
3598.7,-64.229569
3598.8,-64.208392
3598.9,-64.199485
3599,-64.208784
3599.1,-64.218898
3599.2,-64.234361
3599.3,-64.241024
3599.4,-64.2238
3599.5,-64.20167
3599.6,-64.201445
3599.7,-64.212432
3599.8,-64.224418
3599.9,-64.232472
3600,-64.240657
3600.1,-64.242177
3600.2,-64.228628
3600.3,-64.211697
3600.4,-64.223564
3600.5,-64.235092
3600.6,-64.220794
3600.7,-64.220682
3600.8,-64.223109
3600.9,-64.205862
3601,-64.216867
3601.1,-64.227704
3601.2,-64.220985
3601.3,-64.204982
3601.4,-64.204873
3601.5,-64.21444
3601.6,-64.227071
3601.7,-64.221492
3601.8,-64.201293
3601.9,-64.189624
3602,-64.189889
3602.1,-64.20028
3602.2,-64.211694
3602.3,-64.222271
3602.4,-64.229962
3602.5,-64.229666
3602.6,-64.22048
3602.7,-64.205059
3602.8,-64.188171
3602.9,-64.172333
3603,-64.159676
3603.1,-64.1594
3603.2,-64.166263
3603.3,-64.174079
3603.4,-64.181298
3603.5,-64.193048
3603.6,-64.207422
3603.7,-64.220949
3603.8,-64.232401
3603.9,-64.238772
3604,-64.246363
3604.1,-64.249488
3604.2,-64.243778
3604.3,-64.249121
3604.4,-64.254118
3604.5,-64.251429
3604.6,-64.251405
3604.7,-64.24965
3604.8,-64.244765
3604.9,-64.237926
3605,-64.237613
3605.1,-64.244082
3605.2,-64.249582
3605.3,-64.258687
3605.4,-64.262338
3605.5,-64.266292
3605.6,-64.27317
3605.7,-64.281907
3605.8,-64.294326
3605.9,-64.301068
3606,-64.305847
3606.1,-64.30303
3606.2,-64.29159
3606.3,-64.270026
3606.4,-64.241993
3606.5,-64.219577
3606.6,-64.206427
3606.7,-64.202059
3606.8,-64.209912
3606.9,-64.22531
3607,-64.231831
3607.1,-64.238068
3607.2,-64.230478
3607.3,-64.212925
3607.4,-64.190671
3607.5,-64.189192
3607.6,-64.199825
3607.7,-64.214563
3607.8,-64.22018
3607.9,-64.211126
3608,-64.189116
3608.1,-64.171744
3608.2,-64.160111
3608.3,-64.146486
3608.4,-64.13138
3608.5,-64.122232
3608.6,-64.129554
3608.7,-64.145786
3608.8,-64.140672
3608.9,-64.134968
3609,-64.149325
3609.1,-64.144591
3609.2,-64.131062
3609.3,-64.14366
3609.4,-64.151307
3609.5,-64.138015
3609.6,-64.136284
3609.7,-64.147094
3609.8,-64.154866
3609.9,-64.146152
3610,-64.129404
3610.1,-64.11839
3610.2,-64.129248
3610.3,-64.146164
3610.4,-64.16005
3610.5,-64.167454
3610.6,-64.159323
3610.7,-64.142231
3610.8,-64.123615
3610.9,-64.109269
3611,-64.100316
3611.1,-64.103653
3611.2,-64.112781
3611.3,-64.119473
3611.4,-64.132619
3611.5,-64.146382
3611.6,-64.160172
3611.7,-64.170918
3611.8,-64.176533
3611.9,-64.186555
3612,-64.181822
3612.1,-64.1762
3612.2,-64.172096
3612.3,-64.159097
3612.4,-64.150407
3612.5,-64.140672
3612.6,-64.130421
3612.7,-64.112533
3612.8,-64.097287
3612.9,-64.08227
3613,-64.071294
3613.1,-64.059227
3613.2,-64.053966
3613.3,-64.05054
3613.4,-64.045239
3613.5,-64.035873
3613.6,-64.030862
3613.7,-64.032669
3613.8,-64.033695
3613.9,-64.043735
3614,-64.062005
3614.1,-64.066047
3614.2,-64.083046
3614.3,-64.092761
3614.4,-64.110399
3614.5,-64.125463
3614.6,-64.135082
3614.7,-64.136423
3614.8,-64.122606
3614.9,-64.101405
3615,-64.081249
3615.1,-64.079218
3615.2,-64.082887
3615.3,-64.101094
3615.4,-64.113974
3615.5,-64.128546
3615.6,-64.125758
3615.7,-64.117677
3615.8,-64.098546
3615.9,-64.09757
3616,-64.108594
3616.1,-64.132105
3616.2,-64.14144
3616.3,-64.125115
3616.4,-64.107064
3616.5,-64.092487
3616.6,-64.08026
3616.7,-64.066966
3616.8,-64.058634
3616.9,-64.0689
3617,-64.074669
3617.1,-64.074333
3617.2,-64.070481
3617.3,-64.091588
3617.4,-64.084178
3617.5,-64.076926
3617.6,-64.100589
3617.7,-64.095982
3617.8,-64.077836
3617.9,-64.089271
3618,-64.104435
3618.1,-64.103044
3618.2,-64.087004
3618.3,-64.080481
3618.4,-64.091928
3618.5,-64.107042
3618.6,-64.118181
3618.7,-64.121021
3618.8,-64.107561
3618.9,-64.091848
3619,-64.080368
3619.1,-64.087729
3619.2,-64.10227
3619.3,-64.121443
3619.4,-64.14382
3619.5,-64.157679
3619.6,-64.158589
3619.7,-64.157612
3619.8,-64.154722
3619.9,-64.149953
3620,-64.137192
3620.1,-64.125867
3620.2,-64.107286
3620.3,-64.088449
3620.4,-64.075165
3620.5,-64.070523
3620.6,-64.066829
3620.7,-64.065476
3620.8,-64.071675
3620.9,-64.083212
3621,-64.095357
3621.1,-64.100464
3621.2,-64.113048
3621.3,-64.12754
3621.4,-64.139107
3621.5,-64.146613
3621.6,-64.161746
3621.7,-64.170322
3621.8,-64.17787
3621.9,-64.187101
3622,-64.19181
3622.1,-64.193911
3622.2,-64.198988
3622.3,-64.195791
3622.4,-64.187119
3622.5,-64.173653
3622.6,-64.156772
3622.7,-64.139915
3622.8,-64.126424
3622.9,-64.117303
3623,-64.118525
3623.1,-64.124604
3623.2,-64.133703
3623.3,-64.151776
3623.4,-64.165142
3623.5,-64.179314
3623.6,-64.183332
3623.7,-64.174955
3623.8,-64.156014
3623.9,-64.146125
3624,-64.140878
3624.1,-64.15715
3624.2,-64.177042
3624.3,-64.189468
3624.4,-64.18596
3624.5,-64.170215
3624.6,-64.154881
3624.7,-64.154357
3624.8,-64.162312
3624.9,-64.172357
3625,-64.178736
3625.1,-64.18029
3625.2,-64.168981
3625.3,-64.165953
3625.4,-64.174341
3625.5,-64.18506
3625.6,-64.169127
3625.7,-64.176359
3625.8,-64.186123
3625.9,-64.174404
3626,-64.180737
3626.1,-64.189243
3626.2,-64.186795
3626.3,-64.172299
3626.4,-64.182061
3626.5,-64.200373
3626.6,-64.204334
3626.7,-64.195505
3626.8,-64.179252
3626.9,-64.178348
3627,-64.19021
3627.1,-64.206267
3627.2,-64.222512
3627.3,-64.22725
3627.4,-64.224643
3627.5,-64.211435
3627.6,-64.191208
3627.7,-64.16472
3627.8,-64.152226
3627.9,-64.152102
3628,-64.167366
3628.1,-64.179449
3628.2,-64.201825
3628.3,-64.218224
3628.4,-64.234053
3628.5,-64.24677
3628.6,-64.261592
3628.7,-64.264169
3628.8,-64.263692
3628.9,-64.261141
3629,-64.260833
3629.1,-64.252469
3629.2,-64.249403
3629.3,-64.241853
3629.4,-64.235576
3629.5,-64.222609
3629.6,-64.21114
3629.7,-64.199615
3629.8,-64.188875
3629.9,-64.181021
3630,-64.172839
3630.1,-64.163057
3630.2,-64.156929
3630.3,-64.15562
3630.4,-64.153608
3630.5,-64.151582
3630.6,-64.151726
3630.7,-64.155081
3630.8,-64.168802
3630.9,-64.182226
3631,-64.194575
3631.1,-64.209106
3631.2,-64.229056
3631.3,-64.241726
3631.4,-64.249857
3631.5,-64.246748
3631.6,-64.238969
3631.7,-64.223175
3631.8,-64.206941
3631.9,-64.200253
3632,-64.208292
3632.1,-64.216723
3632.2,-64.239117
3632.3,-64.255712
3632.4,-64.256009
3632.5,-64.237455
3632.6,-64.216947
3632.7,-64.208358
3632.8,-64.224227
3632.9,-64.236409
3633,-64.255667
3633.1,-64.256336
3633.2,-64.251447
3633.3,-64.244598
3633.4,-64.248615
3633.5,-64.266753
3633.6,-64.271981
3633.7,-64.263316
3633.8,-64.255479
3633.9,-64.266171
3634,-64.262757
3634.1,-64.248015
3634.2,-64.262965
3634.3,-64.254929
3634.4,-64.241454
3634.5,-64.257005
3634.6,-64.264073
3634.7,-64.256221
3634.8,-64.240637
3634.9,-64.242468
3635,-64.255881
3635.1,-64.268999
3635.2,-64.266421
3635.3,-64.255616
3635.4,-64.235688
3635.5,-64.220757
3635.6,-64.228195
3635.7,-64.238645
3635.8,-64.252543
3635.9,-64.262504
3636,-64.271448
3636.1,-64.269234
3636.2,-64.263271
3636.3,-64.248111
3636.4,-64.233394
3636.5,-64.217669
3636.6,-64.203959
3636.7,-64.189176
3636.8,-64.181527
3636.9,-64.182124
3637,-64.184114
3637.1,-64.192174
3637.2,-64.202058
3637.3,-64.213323
3637.4,-64.227992
3637.5,-64.240739
3637.6,-64.254488
3637.7,-64.267325
3637.8,-64.277078
3637.9,-64.290144
3638,-64.297301
3638.1,-64.303558
3638.2,-64.316736
3638.3,-64.328446
3638.4,-64.331888
3638.5,-64.337754
3638.6,-64.346639
3638.7,-64.352
3638.8,-64.363095
3638.9,-64.368645
3639,-64.366124
3639.1,-64.365467
3639.2,-64.351469
3639.3,-64.332372
3639.4,-64.314423
3639.5,-64.292619
3639.6,-64.269966
3639.7,-64.257234
3639.8,-64.249134
3639.9,-64.245947
3640,-64.254725
3640.1,-64.26249
3640.2,-64.281015
3640.3,-64.289428
3640.4,-64.284884
3640.5,-64.26407
3640.6,-64.242619
3640.7,-64.234215
3640.8,-64.234501
3640.9,-64.247739
3641,-64.259668
3641.1,-64.264176
3641.2,-64.245732
3641.3,-64.227041
3641.4,-64.216005
3641.5,-64.212418
3641.6,-64.211477
3641.7,-64.212682
3641.8,-64.200114
3641.9,-64.184216
3642,-64.180715
3642.1,-64.188631
3642.2,-64.18597
3642.3,-64.178358
3642.4,-64.189797
3642.5,-64.185772
3642.6,-64.179691
3642.7,-64.193844
3642.8,-64.190305
3642.9,-64.177176
3643,-64.172753
3643.1,-64.191208
3643.2,-64.202287
3643.3,-64.20237
3643.4,-64.179593
3643.5,-64.16427
3643.6,-64.164206
3643.7,-64.172296
3643.8,-64.187472
3643.9,-64.1966
3644,-64.192972
3644.1,-64.183469
3644.2,-64.16057
3644.3,-64.143609
3644.4,-64.125013
3644.5,-64.121106
3644.6,-64.1172
3644.7,-64.13014
3644.8,-64.136773
3644.9,-64.152806
3645,-64.164026
3645.1,-64.184515
3645.2,-64.191474
3645.3,-64.205391
3645.4,-64.214613
3645.5,-64.22071
3645.6,-64.212513
3645.7,-64.207163
3645.8,-64.206664
3645.9,-64.208577
3646,-64.20203
3646.1,-64.19432
3646.2,-64.184999
3646.3,-64.178309
3646.4,-64.170113
3646.5,-64.163381
3646.6,-64.163477
3646.7,-64.16075
3646.8,-64.161088
3646.9,-64.165761
3647,-64.170292
3647.1,-64.170194
3647.2,-64.177145
3647.3,-64.193522
3647.4,-64.201878
3647.5,-64.21118
3647.6,-64.224158
3647.7,-64.228021
3647.8,-64.228948
3647.9,-64.221282
3648,-64.204182
3648.1,-64.181449
3648.2,-64.160019
3648.3,-64.142285
3648.4,-64.142826
3648.5,-64.151743
3648.6,-64.160356
3648.7,-64.17878
3648.8,-64.189087
3648.9,-64.173816
3649,-64.158083
3649.1,-64.137227
3649.2,-64.131189
3649.3,-64.140167
3649.4,-64.155593
3649.5,-64.159628
3649.6,-64.14782
3649.7,-64.12535
3649.8,-64.105968
3649.9,-64.092342
3650,-64.070397
3650.1,-64.060936
3650.2,-64.059144
3650.3,-64.073557
3650.4,-64.083543
3650.5,-64.071228
3650.6,-64.07524
3650.7,-64.076833
3650.8,-64.065289
3650.9,-64.072693
3651,-64.080716
3651.1,-64.075335
3651.2,-64.066276
3651.3,-64.080883
3651.4,-64.090565
3651.5,-64.090617
3651.6,-64.077403
3651.7,-64.068565
3651.8,-64.079664
3651.9,-64.095332
3652,-64.105793
3652.1,-64.112003
3652.2,-64.102763
3652.3,-64.084832
3652.4,-64.06985
3652.5,-64.061414
3652.6,-64.064477
3652.7,-64.078501
3652.8,-64.08893
3652.9,-64.096221
3653,-64.109194
3653.1,-64.113176
3653.2,-64.114233
3653.3,-64.110916
3653.4,-64.109753
3653.5,-64.102527
3653.6,-64.087017
3653.7,-64.067942
3653.8,-64.048998
3653.9,-64.035628
3654,-64.022432
3654.1,-64.013254
3654.2,-64.003837
3654.3,-63.996028
3654.4,-63.987724
3654.5,-63.987287
3654.6,-63.985145
3654.7,-63.989276
3654.8,-63.993429
3654.9,-63.992961
3655,-63.989031
3655.1,-63.983044
3655.2,-63.978383
3655.3,-63.971975
3655.4,-63.966913
3655.5,-63.961187
3655.6,-63.952585
3655.7,-63.945422
3655.8,-63.936685
3655.9,-63.931571
3656,-63.930144
3656.1,-63.933182
3656.2,-63.946781
3656.3,-63.962097
3656.4,-63.98378
3656.5,-64.008564
3656.6,-64.023332
3656.7,-64.040791
3656.8,-64.042516
3656.9,-64.031675
3657,-64.018972
3657.1,-64.005121
3657.2,-64.008176
3657.3,-64.022675
3657.4,-64.045284
3657.5,-64.060466
3657.6,-64.066832
3657.7,-64.0502
3657.8,-64.035754
3657.9,-64.034388
3658,-64.051999
3658.1,-64.075869
3658.2,-64.096339
3658.3,-64.112142
3658.4,-64.125735
3658.5,-64.133192
3658.6,-64.13048
3658.7,-64.113876
3658.8,-64.122337
3658.9,-64.130856
3659,-64.118693
3659.1,-64.118108
3659.2,-64.132327
3659.3,-64.121051
3659.4,-64.115622
3659.5,-64.131406
3659.6,-64.139995
3659.7,-64.125372
3659.8,-64.116027
3659.9,-64.131298
3660,-64.147012
3660.1,-64.156379
3660.2,-64.146892
3660.3,-64.133016
3660.4,-64.119114
3660.5,-64.126553
3660.6,-64.137992
3660.7,-64.156312
3660.8,-64.168563
3660.9,-64.184
3661,-64.183892
3661.1,-64.179938
3661.2,-64.173161
3661.3,-64.157369
3661.4,-64.140269
3661.5,-64.130887
3661.6,-64.125917
3661.7,-64.123734
3661.8,-64.126192
3661.9,-64.141561
3662,-64.154512
3662.1,-64.168593
3662.2,-64.18189
3662.3,-64.202846
3662.4,-64.219722
3662.5,-64.239569
3662.6,-64.247769
3662.7,-64.26239
3662.8,-64.275551
3662.9,-64.282584
3663,-64.293282
3663.1,-64.303698
3663.2,-64.314648
3663.3,-64.324039
3663.4,-64.330805
3663.5,-64.340402
3663.6,-64.346556
3663.7,-64.356581
3663.8,-64.355745
3663.9,-64.362064
3664,-64.36863
3664.1,-64.371758
3664.2,-64.37047
3664.3,-64.365041
3664.4,-64.35046
3664.5,-64.328155
3664.6,-64.299818
3664.7,-64.27975
3664.8,-64.274455
3664.9,-64.274613
3665,-64.284602
3665.1,-64.299744
3665.2,-64.314094
3665.3,-64.326359
3665.4,-64.326029
3665.5,-64.315577
3665.6,-64.299106
3665.7,-64.295319
3665.8,-64.297883
3665.9,-64.308019
3666,-64.327416
3666.1,-64.332083
3666.2,-64.31755
3666.3,-64.297856
3666.4,-64.292211
3666.5,-64.28988
3666.6,-64.296332
3666.7,-64.299566
3666.8,-64.292767
3666.9,-64.27848
3667,-64.282956
3667.1,-64.294496
3667.2,-64.291606
3667.3,-64.28278
3667.4,-64.297752
3667.5,-64.296913
3667.6,-64.279179
3667.7,-64.295971
3667.8,-64.292097
3667.9,-64.275485
3668,-64.269049
3668.1,-64.283844
3668.2,-64.288975
3668.3,-64.286675
3668.4,-64.273492
3668.5,-64.26173
3668.6,-64.262584
3668.7,-64.274593
3668.8,-64.286164
3668.9,-64.29782
3669,-64.307523
3669.1,-64.306786
3669.2,-64.294875
3669.3,-64.272593
3669.4,-64.257761
3669.5,-64.247532
3669.6,-64.251982
3669.7,-64.253521
3669.8,-64.272739
3669.9,-64.290326
3670,-64.30533
3670.1,-64.312671
3670.2,-64.321197
3670.3,-64.323842
3670.4,-64.325964
3670.5,-64.333244
3670.6,-64.334907
3670.7,-64.333985
3670.8,-64.330872
3670.9,-64.320389
3671,-64.313462
3671.1,-64.302933
3671.2,-64.30036
3671.3,-64.291916
3671.4,-64.283654
3671.5,-64.282332
3671.6,-64.271737
3671.7,-64.265556
3671.8,-64.261032
3671.9,-64.266366
3672,-64.269537
3672.1,-64.273265
3672.2,-64.278778
3672.3,-64.283867
3672.4,-64.286318
3672.5,-64.294771
3672.6,-64.308174
3672.7,-64.318612
3672.8,-64.330199
3672.9,-64.334563
3673,-64.324321
3673.1,-64.299131
3673.2,-64.275021
3673.3,-64.255878
3673.4,-64.242491
3673.5,-64.250471
3673.6,-64.259809
3673.7,-64.272564
3673.8,-64.287635
3673.9,-64.28237
3674,-64.263547
3674.1,-64.244325
3674.2,-64.232807
3674.3,-64.239436
3674.4,-64.253759
3674.5,-64.263981
3674.6,-64.250648
3674.7,-64.231672
3674.8,-64.213747
3674.9,-64.197017
3675,-64.181346
3675.1,-64.166628
3675.2,-64.157051
3675.3,-64.167407
3675.4,-64.182004
3675.5,-64.171918
3675.6,-64.170762
3675.7,-64.18073
3675.8,-64.174233
3675.9,-64.169309
3676,-64.186104
3676.1,-64.182218
3676.2,-64.16665
3676.3,-64.174034
3676.4,-64.19043
3676.5,-64.184415
3676.6,-64.173299
3676.7,-64.153055
3676.8,-64.15295
3676.9,-64.165451
3677,-64.180614
3677.1,-64.183903
3677.2,-64.174482
3677.3,-64.165067
3677.4,-64.141266
3677.5,-64.129048
3677.6,-64.117078
3677.7,-64.1143
3677.8,-64.128025
3677.9,-64.140253
3678,-64.15345
3678.1,-64.164552
3678.2,-64.174649
3678.3,-64.17854
3678.4,-64.179649
3678.5,-64.179442
3678.6,-64.170568
3678.7,-64.158652
3678.8,-64.14741
3678.9,-64.133717
3679,-64.112203
3679.1,-64.098178
3679.2,-64.076816
3679.3,-64.067156
3679.4,-64.052138
3679.5,-64.038765
3679.6,-64.027306
3679.7,-64.017598
3679.8,-64.008424
3679.9,-63.996472
3680,-63.990366
3680.1,-63.980446
3680.2,-63.969718
3680.3,-63.96056
3680.4,-63.957243
3680.5,-63.945596
3680.6,-63.941633
3680.7,-63.935951
3680.8,-63.935685
3680.9,-63.936533
3681,-63.944642
3681.1,-63.959814
3681.2,-63.982612
3681.3,-64.009333
3681.4,-64.023485
3681.5,-64.038142
3681.6,-64.04108
3681.7,-64.032548
3681.8,-64.019864
3681.9,-64.01223
3682,-64.005363
3682.1,-64.008628
3682.2,-64.029258
3682.3,-64.042702
3682.4,-64.052663
3682.5,-64.048951
3682.6,-64.0353
3682.7,-64.01907
3682.8,-64.023281
3682.9,-64.038869
3683,-64.053799
3683.1,-64.060125
3683.2,-64.059255
3683.3,-64.065771
3683.4,-64.076569
3683.5,-64.094376
3683.6,-64.100577
3683.7,-64.086598
3683.8,-64.084736
3683.9,-64.089128
3684,-64.078517
3684.1,-64.079919
3684.2,-64.093748
3684.3,-64.082489
3684.4,-64.069938
3684.5,-64.085312
3684.6,-64.089103
3684.7,-64.079227
3684.8,-64.062111
3684.9,-64.067563
3685,-64.078032
3685.1,-64.091202
3685.2,-64.092891
3685.3,-64.079031
3685.4,-64.059216
3685.5,-64.050411
3685.6,-64.056796
3685.7,-64.06771
3685.8,-64.083438
3685.9,-64.101562
3686,-64.113223
3686.1,-64.119605
3686.2,-64.125496
3686.3,-64.120381
3686.4,-64.114256
3686.5,-64.09691
3686.6,-64.076177
3686.7,-64.049417
3686.8,-64.0384
3686.9,-64.032148
3687,-64.034054
3687.1,-64.031882
3687.2,-64.042614
3687.3,-64.051039
3687.4,-64.065232
3687.5,-64.077668
3687.6,-64.094595
3687.7,-64.109551
3687.8,-64.123474
3687.9,-64.137601
3688,-64.147666
3688.1,-64.157027
3688.2,-64.173437
3688.3,-64.19025
3688.4,-64.201759
3688.5,-64.208149
3688.6,-64.214133
3688.7,-64.217791
3688.8,-64.223494
3688.9,-64.222669
3689,-64.221873
3689.1,-64.209558
3689.2,-64.193576
3689.3,-64.173464
3689.4,-64.154824
3689.5,-64.136672
3689.6,-64.130731
3689.7,-64.132273
3689.8,-64.140512
3689.9,-64.149567
3690,-64.168848
3690.1,-64.182961
3690.2,-64.200245
3690.3,-64.191798
3690.4,-64.17335
3690.5,-64.152843
3690.6,-64.150049
3690.7,-64.154743
3690.8,-64.175585
3690.9,-64.19672
3691,-64.198068
3691.1,-64.178164
3691.2,-64.165511
3691.3,-64.170423
3691.4,-64.17899
3691.5,-64.190341
3691.6,-64.211851
3691.7,-64.221538
3691.8,-64.226909
3691.9,-64.217887
3692,-64.206947
3692.1,-64.214159
3692.2,-64.227094
3692.3,-64.213479
3692.4,-64.217143
3692.5,-64.226842
3692.6,-64.215624
3692.7,-64.21526
3692.8,-64.226322
3692.9,-64.225225
3693,-64.210829
3693.1,-64.213274
3693.2,-64.22173
3693.3,-64.235225
3693.4,-64.231813
3693.5,-64.216181
3693.6,-64.204583
3693.7,-64.205966
3693.8,-64.216431
3693.9,-64.23297
3694,-64.245335
3694.1,-64.249135
3694.2,-64.250266
3694.3,-64.243776
3694.4,-64.236477
3694.5,-64.221136
3694.6,-64.202333
3694.7,-64.183736
3694.8,-64.178386
3694.9,-64.186875
3695,-64.204937
3695.1,-64.221999
3695.2,-64.236679
3695.3,-64.252401
3695.4,-64.262765
3695.5,-64.276559
3695.6,-64.284181
3695.7,-64.294333
3695.8,-64.29424
3695.9,-64.304664
3696,-64.30947
3696.1,-64.313781
3696.2,-64.310323
3696.3,-64.311252
3696.4,-64.31349
3696.5,-64.310288
3696.6,-64.310441
3696.7,-64.309725
3696.8,-64.311259
3696.9,-64.309593
3697,-64.31231
3697.1,-64.312907
3697.2,-64.32207
3697.3,-64.332036
3697.4,-64.345659
3697.5,-64.35525
3697.6,-64.360816
3697.7,-64.364849
3697.8,-64.363227
3697.9,-64.346462
3698,-64.326124
3698.1,-64.306162
3698.2,-64.289862
3698.3,-64.278108
3698.4,-64.27923
3698.5,-64.285001
3698.6,-64.300158
3698.7,-64.315577
3698.8,-64.325488
3698.9,-64.316066
3699,-64.297968
3699.1,-64.280918
3699.2,-64.27812
3699.3,-64.286801
3699.4,-64.30597
3699.5,-64.309949
3699.6,-64.296759
3699.7,-64.269835
3699.8,-64.251946
3699.9,-64.245387
3700,-64.229809
3700.1,-64.221351
3700.2,-64.21039
3700.3,-64.22702
3700.4,-64.233531
3700.5,-64.220542
3700.6,-64.222847
3700.7,-64.236286
3700.8,-64.219702
3700.9,-64.223656
3701,-64.229098
3701.1,-64.222069
3701.2,-64.208463
3701.3,-64.220427
3701.4,-64.229058
3701.5,-64.221547
3701.6,-64.209554
3701.7,-64.210109
3701.8,-64.217448
3701.9,-64.234068
3702,-64.235565
3702.1,-64.227607
3702.2,-64.214419
3702.3,-64.200841
3702.4,-64.189205
3702.5,-64.196765
3702.6,-64.204288
3702.7,-64.216474
3702.8,-64.227809
3702.9,-64.242503
3703,-64.246397
3703.1,-64.251719
3703.2,-64.250169
3703.3,-64.24301
3703.4,-64.225292
3703.5,-64.205186
3703.6,-64.185311
3703.7,-64.172188
3703.8,-64.157925
3703.9,-64.148799
3704,-64.138162
3704.1,-64.128031
3704.2,-64.131474
3704.3,-64.141438
3704.4,-64.148494
3704.5,-64.164512
3704.6,-64.173019
3704.7,-64.185923
3704.8,-64.195782
3704.9,-64.214488
3705,-64.225558
3705.1,-64.235491
3705.2,-64.253343
3705.3,-64.267981
3705.4,-64.279258
3705.5,-64.284204
3705.6,-64.290797
3705.7,-64.291602
3705.8,-64.293283
3705.9,-64.297112
3706,-64.297522
3706.1,-64.286966
3706.2,-64.270351
3706.3,-64.251551
3706.4,-64.228636
3706.5,-64.203975
3706.6,-64.189684
3706.7,-64.186462
3706.8,-64.181519
3706.9,-64.188674
3707,-64.201027
3707.1,-64.215772
3707.2,-64.219642
3707.3,-64.214109
3707.4,-64.197776
3707.5,-64.169204
3707.6,-64.165078
3707.7,-64.177182
3707.8,-64.191998
3707.9,-64.198055
3708,-64.200034
3708.1,-64.184295
3708.2,-64.16581
3708.3,-64.14637
3708.4,-64.130378
3708.5,-64.127483
3708.6,-64.140276
3708.7,-64.150276
3708.8,-64.138611
3708.9,-64.13243
3709,-64.148574
3709.1,-64.134746
3709.2,-64.132755
3709.3,-64.149758
3709.4,-64.137696
3709.5,-64.123257
3709.6,-64.140247
3709.7,-64.146011
3709.8,-64.136668
3709.9,-64.123125
3710,-64.128893
3710.1,-64.13585
3710.2,-64.142192
3710.3,-64.140352
3710.4,-64.127438
3710.5,-64.108544
3710.6,-64.095137
3710.7,-64.081697
3710.8,-64.071267
3710.9,-64.075703
3711,-64.081215
3711.1,-64.089455
3711.2,-64.100333
3711.3,-64.122383
3711.4,-64.134386
3711.5,-64.141874
3711.6,-64.150869
3711.7,-64.159269
3711.8,-64.170313
3711.9,-64.181753
3712,-64.191312
3712.1,-64.197997
3712.2,-64.204177
3712.3,-64.211066
3712.4,-64.217559
3712.5,-64.222564
3712.6,-64.226167
3712.7,-64.23938
3712.8,-64.241128
3712.9,-64.237042
3713,-64.239772
3713.1,-64.241544
3713.2,-64.239977
3713.3,-64.239625
3713.4,-64.233996
3713.5,-64.222171
3713.6,-64.202411
3713.7,-64.181758
3713.8,-64.167002
3713.9,-64.152415
3714,-64.127953
3714.1,-64.112567
3714.2,-64.099614
3714.3,-64.093008
3714.4,-64.091315
3714.5,-64.101763
3714.6,-64.118236
3714.7,-64.137934
3714.8,-64.154047
3714.9,-64.152485
3715,-64.143985
3715.1,-64.121775
3715.2,-64.107336
3715.3,-64.1029
3715.4,-64.10663
3715.5,-64.118961
3715.6,-64.13384
3715.7,-64.141105
3715.8,-64.125773
3715.9,-64.103293
3716,-64.098662
3716.1,-64.109043
3716.2,-64.128825
3716.3,-64.132074
3716.4,-64.114931
3716.5,-64.095229
3716.6,-64.078019
3716.7,-64.064278
3716.8,-64.054825
3716.9,-64.059187
3717,-64.075533
3717.1,-64.077804
3717.2,-64.061951
3717.3,-64.078418
3717.4,-64.088035
3717.5,-64.069328
3717.6,-64.069761
3717.7,-64.08822
3717.8,-64.088272
3717.9,-64.070271
3718,-64.074977
3718.1,-64.095302
3718.2,-64.10576
3718.3,-64.109695
3718.4,-64.094647
3718.5,-64.078045
3718.6,-64.067052
3718.7,-64.073413
3718.8,-64.088501
3718.9,-64.108145
3719,-64.124294
3719.1,-64.134841
3719.2,-64.13581
3719.3,-64.131092
3719.4,-64.124501
3719.5,-64.122811
3719.6,-64.109429
3719.7,-64.091296
3719.8,-64.074434
3719.9,-64.065433
3720,-64.049636
3720.1,-64.041334
3720.2,-64.033822
3720.3,-64.029006
3720.4,-64.028942
3720.5,-64.028957
3720.6,-64.032206
3720.7,-64.034174
3720.8,-64.038124
3720.9,-64.044019
3721,-64.046245
3721.1,-64.050402
3721.2,-64.049956
3721.3,-64.049441
3721.4,-64.041332
3721.5,-64.031454
3721.6,-64.023376
3721.7,-64.019223
3721.8,-64.012178
3721.9,-64.008835
3722,-63.993779
3722.1,-63.981679
3722.2,-63.972718
3722.3,-63.978671
3722.4,-63.988898
3722.5,-64.007184
3722.6,-64.02542
3722.7,-64.055484
3722.8,-64.074955
3722.9,-64.085141
3723,-64.092315
3723.1,-64.080432
3723.2,-64.067996
3723.3,-64.062109
3723.4,-64.063497
3723.5,-64.074909
3723.6,-64.0913
3723.7,-64.108903
3723.8,-64.116613
3723.9,-64.096277
3724,-64.08131
3724.1,-64.079844
3724.2,-64.096466
3724.3,-64.113495
3724.4,-64.12609
3724.5,-64.110404
3724.6,-64.097552
3724.7,-64.097995
3724.8,-64.108727
3724.9,-64.123406
3725,-64.137222
3725.1,-64.147963
3725.2,-64.149252
3725.3,-64.132868
3725.4,-64.117467
3725.5,-64.130844
3725.6,-64.146264
3725.7,-64.132162
3725.8,-64.140479
3725.9,-64.144562
3726,-64.134086
3726.1,-64.137357
3726.2,-64.154061
3726.3,-64.158999
3726.4,-64.151348
3726.5,-64.12879
3726.6,-64.132956
3726.7,-64.154062
3726.8,-64.165298
3726.9,-64.170087
3727,-64.176748
3727.1,-64.16229
3727.2,-64.145268
3727.3,-64.130725
3727.4,-64.126209
3727.5,-64.133319
3727.6,-64.146818
3727.7,-64.162832
3727.8,-64.182207
3727.9,-64.201464
3728,-64.21176
3728.1,-64.22127
3728.2,-64.230269
3728.3,-64.226706
3728.4,-64.225516
3728.5,-64.226879
3728.6,-64.223978
3728.7,-64.218063
3728.8,-64.219275
3728.9,-64.21083
3729,-64.195222
3729.1,-64.187345
3729.2,-64.175941
3729.3,-64.16976
3729.4,-64.158729
3729.5,-64.150637
3729.6,-64.136658
3729.7,-64.126883
3729.8,-64.122338
3729.9,-64.113826
3730,-64.109117
3730.1,-64.102621
3730.2,-64.09322
3730.3,-64.08221
3730.4,-64.073026
3730.5,-64.06669
3730.6,-64.065199
3730.7,-64.061637
3730.8,-64.0571
3730.9,-64.051699
3731,-64.047696
3731.1,-64.045031
3731.2,-64.0436
3731.3,-64.048813
3731.4,-64.050408
3731.5,-64.062724
3731.6,-64.084217
3731.7,-64.116372
3731.8,-64.138674
3731.9,-64.166848
3732,-64.176672
3732.1,-64.181082
3732.2,-64.166511
3732.3,-64.157149
3732.4,-64.159732
3732.5,-64.16905
3732.6,-64.187783
3732.7,-64.203205
3732.8,-64.210906
3732.9,-64.198205
3733,-64.185075
3733.1,-64.185185
3733.2,-64.18896
3733.3,-64.191488
3733.4,-64.185078
3733.5,-64.172443
3733.6,-64.167321
3733.7,-64.189237
3733.8,-64.206821
3733.9,-64.197706
3734,-64.207554
3734.1,-64.210601
3734.2,-64.199024
3734.3,-64.207945
3734.4,-64.216733
3734.5,-64.210586
3734.6,-64.20689
3734.7,-64.22016
3734.8,-64.228452
3734.9,-64.222859
3735,-64.211998
3735.1,-64.208566
3735.2,-64.227656
3735.3,-64.241412
3735.4,-64.254074
3735.5,-64.254859
3735.6,-64.247752
3735.7,-64.233436
3735.8,-64.223459
3735.9,-64.225408
3736,-64.238509
3736.1,-64.254183
3736.2,-64.263267
3736.3,-64.273831
3736.4,-64.290362
3736.5,-64.294853
3736.6,-64.298884
3736.7,-64.29834
3736.8,-64.291252
3736.9,-64.278067
3737,-64.261442
3737.1,-64.241656
3737.2,-64.222217
3737.3,-64.20865
3737.4,-64.201683
3737.5,-64.201915
3737.6,-64.197781
3737.7,-64.19932
3737.8,-64.205215
3737.9,-64.215104
3738,-64.224279
3738.1,-64.236033
3738.2,-64.250257
3738.3,-64.262365
3738.4,-64.268024
3738.5,-64.279803
3738.6,-64.284244
3738.7,-64.287152
3738.8,-64.285462
3738.9,-64.277242
3739,-64.270668
3739.1,-64.258024
3739.2,-64.246216
3739.3,-64.237508
3739.4,-64.219528
3739.5,-64.213701
3739.6,-64.205159
3739.7,-64.203717
3739.8,-64.207942
3739.9,-64.232836
3740,-64.247314
3740.1,-64.26597
3740.2,-64.282204
3740.3,-64.286138
3740.4,-64.273016
3740.5,-64.257306
3740.6,-64.24386
3740.7,-64.24248
3740.8,-64.253509
3740.9,-64.274904
3741,-64.287083
3741.1,-64.288222
3741.2,-64.271429
3741.3,-64.257824
3741.4,-64.249722
3741.5,-64.247795
3741.6,-64.249359
3741.7,-64.254105
3741.8,-64.248533
3741.9,-64.232085
3742,-64.23322
3742.1,-64.252199
3742.2,-64.257778
3742.3,-64.234973
3742.4,-64.252083
3742.5,-64.25971
3742.6,-64.249885
3742.7,-64.25485
3742.8,-64.264089
3742.9,-64.2505
3743,-64.24081
3743.1,-64.257336
3743.2,-64.271863
3743.3,-64.267462
3743.4,-64.250879
3743.5,-64.243076
3743.6,-64.252554
3743.7,-64.260396
3743.8,-64.280805
3743.9,-64.283237
3744,-64.272979
3744.1,-64.255546
3744.2,-64.235966
3744.3,-64.217751
3744.4,-64.211883
3744.5,-64.217581
3744.6,-64.223982
3744.7,-64.239734
3744.8,-64.249919
3744.9,-64.26359
3745,-64.274025
3745.1,-64.274725
3745.2,-64.279623
3745.3,-64.277561
3745.4,-64.272187
3745.5,-64.257174
3745.6,-64.247525
3745.7,-64.227546
3745.8,-64.21545
3745.9,-64.200948
3746,-64.187338
3746.1,-64.171276
3746.2,-64.155089
3746.3,-64.142125
3746.4,-64.132176
3746.5,-64.124993
3746.6,-64.115926
3746.7,-64.10615
3746.8,-64.094634
3746.9,-64.081476
3747,-64.066786
3747.1,-64.054002
3747.2,-64.050771
3747.3,-64.049832
3747.4,-64.057562
3747.5,-64.05569
3747.6,-64.056881
3747.7,-64.067776
3747.8,-64.083316
3747.9,-64.100877
3748,-64.123639
3748.1,-64.152411
3748.2,-64.166829
3748.3,-64.172146
3748.4,-64.163627
3748.5,-64.148895
3748.6,-64.131831
3748.7,-64.129265
3748.8,-64.140313
3748.9,-64.153944
3749,-64.172049
3749.1,-64.178839
3749.2,-64.183844
3749.3,-64.166282
3749.4,-64.14974
3749.5,-64.14667
3749.6,-64.161719
3749.7,-64.179143
3749.8,-64.193022
3749.9,-64.198051
3750,-64.201521
3750.1,-64.212536
3750.2,-64.222871
3750.3,-64.216922
3750.4,-64.195728
3750.5,-64.195994
3750.6,-64.201005
3750.7,-64.184583
3750.8,-64.186891
3750.9,-64.195968
3751,-64.17777
3751.1,-64.177247
3751.2,-64.187022
3751.3,-64.185052
3751.4,-64.1664
3751.5,-64.163397
3751.6,-64.179705
3751.7,-64.189422
3751.8,-64.189402
3751.9,-64.178179
3752,-64.153242
3752.1,-64.148907
3752.2,-64.160683
3752.3,-64.177243
3752.4,-64.193677
3752.5,-64.204429
3752.6,-64.205448
3752.7,-64.196326
3752.8,-64.185606
3752.9,-64.166817
3753,-64.154898
3753.1,-64.145049
3753.2,-64.131448
3753.3,-64.12209
3753.4,-64.125639
3753.5,-64.137877
3753.6,-64.15143
3753.7,-64.169487
3753.8,-64.182888
3753.9,-64.196349
3754,-64.203277
3754.1,-64.211893
3754.2,-64.225509
3754.3,-64.229323
3754.4,-64.230589
3754.5,-64.232944
3754.6,-64.232999
3754.7,-64.231987
3754.8,-64.228892
3754.9,-64.228306
3755,-64.224519
3755.1,-64.223263
3755.2,-64.226635
3755.3,-64.228733
3755.4,-64.230703
3755.5,-64.230353
3755.6,-64.237847
3755.7,-64.244919
3755.8,-64.254841
3755.9,-64.267455
3756,-64.276998
3756.1,-64.279207
3756.2,-64.277942
3756.3,-64.270171
3756.4,-64.250771
3756.5,-64.229457
3756.6,-64.201988
3756.7,-64.189889
3756.8,-64.18773
3756.9,-64.190202
3757,-64.202487
3757.1,-64.221688
3757.2,-64.230564
3757.3,-64.227526
3757.4,-64.207928
3757.5,-64.188557
3757.6,-64.180672
3757.7,-64.186806
3757.8,-64.202556
3757.9,-64.21714
3758,-64.21386
3758.1,-64.200628
3758.2,-64.178287
3758.3,-64.163095
3758.4,-64.142363
3758.5,-64.140859
3758.6,-64.157368
3758.7,-64.177117
3758.8,-64.170775
3758.9,-64.159043
3759,-64.170432
3759.1,-64.166619
3759.2,-64.152825
3759.3,-64.166702
3759.4,-64.155189
3759.5,-64.144212
3759.6,-64.154104
3759.7,-64.167815
3759.8,-64.161469
3759.9,-64.14422
3760,-64.137075
3760.1,-64.152803
3760.2,-64.171915
3760.3,-64.175019
3760.4,-64.172148
3760.5,-64.156063
3760.6,-64.137716
3760.7,-64.127389
3760.8,-64.133451
3760.9,-64.145785
3761,-64.16384
3761.1,-64.176063
3761.2,-64.183948
3761.3,-64.188992
3761.4,-64.18361
3761.5,-64.172995
3761.6,-64.155346
3761.7,-64.138963
3761.8,-64.121556
3761.9,-64.109837
3762,-64.104536
3762.1,-64.101799
3762.2,-64.108105
3762.3,-64.115022
3762.4,-64.133616
3762.5,-64.147488
3762.6,-64.159118
3762.7,-64.172096
3762.8,-64.183011
3762.9,-64.196472
3763,-64.208991
3763.1,-64.22286
3763.2,-64.231305
3763.3,-64.24029
3763.4,-64.246482
3763.5,-64.2456
3763.6,-64.251564
3763.7,-64.255015
3763.8,-64.263883
3763.9,-64.261062
3764,-64.257374
3764.1,-64.246271
3764.2,-64.237181
3764.3,-64.217708
3764.4,-64.206402
3764.5,-64.18934
3764.6,-64.169052
3764.7,-64.15249
3764.8,-64.143868
3764.9,-64.140336
3765,-64.148193
3765.1,-64.161039
3765.2,-64.182939
3765.3,-64.205449
3765.4,-64.205008
3765.5,-64.193313
3765.6,-64.169081
3765.7,-64.152222
3765.8,-64.152323
3765.9,-64.163635
3766,-64.178553
3766.1,-64.194558
3766.2,-64.192573
3766.3,-64.169398
3766.4,-64.146775
3766.5,-64.142651
3766.6,-64.145595
3766.7,-64.142664
3766.8,-64.129775
3766.9,-64.114398
3767,-64.11913
3767.1,-64.134721
3767.2,-64.126696
3767.3,-64.120198
3767.4,-64.137683
3767.5,-64.132644
3767.6,-64.134507
3767.7,-64.142975
3767.8,-64.140716
3767.9,-64.126222
3768,-64.134022
3768.1,-64.1458
3768.2,-64.147686
3768.3,-64.131442
3768.4,-64.118581
3768.5,-64.130223
3768.6,-64.14441
3768.7,-64.158597
3768.8,-64.159383
3768.9,-64.160071
3769,-64.146186
3769.1,-64.129941
3769.2,-64.121649
3769.3,-64.121836
3769.4,-64.133198
3769.5,-64.148187
3769.6,-64.164274
3769.7,-64.173562
3769.8,-64.181043
3769.9,-64.18802
3770,-64.186691
3770.1,-64.179899
3770.2,-64.171434
3770.3,-64.156936
3770.4,-64.14018
3770.5,-64.121331
3770.6,-64.106124
3770.7,-64.089782
3770.8,-64.077956
3770.9,-64.071433
3771,-64.069798
3771.1,-64.069313
3771.2,-64.068766
3771.3,-64.076023
3771.4,-64.080435
3771.5,-64.082187
3771.6,-64.085996
3771.7,-64.091727
3771.8,-64.094753
3771.9,-64.09976
3772,-64.095406
3772.1,-64.089095
3772.2,-64.079885
3772.3,-64.076951
3772.4,-64.060753
3772.5,-64.054666
3772.6,-64.042288
3772.7,-64.035224
3772.8,-64.028631
3772.9,-64.024685
3773,-64.033302
3773.1,-64.045707
3773.2,-64.064977
3773.3,-64.092882
3773.4,-64.110848
3773.5,-64.116251
3773.6,-64.115693
3773.7,-64.105159
3773.8,-64.086498
3773.9,-64.078275
3774,-64.090951
3774.1,-64.106081
3774.2,-64.125701
3774.3,-64.134929
3774.4,-64.124432
3774.5,-64.101334
3774.6,-64.09805
3774.7,-64.106354
3774.8,-64.124184
3774.9,-64.137355
3775,-64.147356
3775.1,-64.156714
3775.2,-64.162127
3775.3,-64.157149
3775.4,-64.13919
3775.5,-64.15418
3775.6,-64.156965
3775.7,-64.139354
3775.8,-64.154652
3775.9,-64.157722
3776,-64.145992
3776.1,-64.159989
3776.2,-64.162965
3776.3,-64.151161
3776.4,-64.139237
3776.5,-64.155323
3776.6,-64.166927
3776.7,-64.176578
3776.8,-64.162
3776.9,-64.147507
3777,-64.15112
3777.1,-64.159054
3777.2,-64.16869
3777.3,-64.17543
3777.4,-64.187386
3777.5,-64.179435
3777.6,-64.166568
3777.7,-64.14694
3777.8,-64.134508
3777.9,-64.128707
3778,-64.134617
3778.1,-64.1491
3778.2,-64.169263
3778.3,-64.185703
3778.4,-64.20661
3778.5,-64.213678
3778.6,-64.218097
3778.7,-64.22798
3778.8,-64.237267
3778.9,-64.23474
3779,-64.229194
3779.1,-64.219734
3779.2,-64.205509
3779.3,-64.185732
3779.4,-64.175429
3779.5,-64.167094
3779.6,-64.152652
3779.7,-64.142703
3779.8,-64.124503
3779.9,-64.111042
3780,-64.09068
3780.1,-64.084183
3780.2,-64.075838
3780.3,-64.070263
3780.4,-64.066136
3780.5,-64.06109
3780.6,-64.055192
3780.7,-64.054144
3780.8,-64.058702
3780.9,-64.068443
3781,-64.080732
3781.1,-64.094276
3781.2,-64.112391
3781.3,-64.131371
3781.4,-64.153437
3781.5,-64.170495
3781.6,-64.184084
3781.7,-64.188864
3781.8,-64.179888
3781.9,-64.163845
3782,-64.153654
3782.1,-64.151066
3782.2,-64.159978
3782.3,-64.181758
3782.4,-64.200777
3782.5,-64.21617
3782.6,-64.205714
3782.7,-64.189474
3782.8,-64.181403
3782.9,-64.180793
3783,-64.194933
3783.1,-64.211407
3783.2,-64.22443
3783.3,-64.232066
3783.4,-64.24716
3783.5,-64.261234
3783.6,-64.264223
3783.7,-64.244605
3783.8,-64.245892
3783.9,-64.261865
3784,-64.251852
3784.1,-64.257441
3784.2,-64.271753
3784.3,-64.252328
3784.4,-64.246996
3784.5,-64.263638
3784.6,-64.260969
3784.7,-64.24282
3784.8,-64.247668
3784.9,-64.262345
3785,-64.27027
3785.1,-64.261872
3785.2,-64.239587
3785.3,-64.223664
3785.4,-64.231587
3785.5,-64.24223
3785.6,-64.26446
3785.7,-64.270311
3785.8,-64.272433
3785.9,-64.267731
3786,-64.254454
3786.1,-64.23325
3786.2,-64.21938
3786.3,-64.218984
3786.4,-64.224185
3786.5,-64.234572
3786.6,-64.252031
3786.7,-64.264741
3786.8,-64.276516
3786.9,-64.286316
3787,-64.294307
3787.1,-64.291594
3787.2,-64.286939
3787.3,-64.286121
3787.4,-64.280884
3787.5,-64.272708
3787.6,-64.256159
3787.7,-64.245445
3787.8,-64.228741
3787.9,-64.211024
3788,-64.196863
3788.1,-64.185941
3788.2,-64.172329
3788.3,-64.160758
3788.4,-64.14652
3788.5,-64.13661
3788.6,-64.123871
3788.7,-64.122092
3788.8,-64.115683
3788.9,-64.110701
3789,-64.102503
3789.1,-64.099265
3789.2,-64.098316
3789.3,-64.1074
3789.4,-64.117818
3789.5,-64.13631
3789.6,-64.156605
3789.7,-64.176363
3789.8,-64.190019
3789.9,-64.207149
3790,-64.217289
3790.1,-64.222158
3790.2,-64.210854
3790.3,-64.200521
3790.4,-64.183067
3790.5,-64.179403
3790.6,-64.18609
3790.7,-64.204592
3790.8,-64.22156
3790.9,-64.229284
3791,-64.220632
3791.1,-64.196916
3791.2,-64.190977
3791.3,-64.198978
3791.4,-64.211884
3791.5,-64.227123
3791.6,-64.236642
3791.7,-64.253408
3791.8,-64.264365
3791.9,-64.267766
3792,-64.258562
3792.1,-64.240022
3792.2,-64.245676
3792.3,-64.250787
3792.4,-64.23623
3792.5,-64.243316
3792.6,-64.240706
3792.7,-64.223597
3792.8,-64.238496
3792.9,-64.246398
3793,-64.237826
3793.1,-64.22549
3793.2,-64.227749
3793.3,-64.243331
3793.4,-64.248524
3793.5,-64.242028
3793.6,-64.225926
3793.7,-64.208863
3793.8,-64.214639
3793.9,-64.228834
3794,-64.236136
3794.1,-64.246285
3794.2,-64.245431
3794.3,-64.239046
3794.4,-64.226401
3794.5,-64.209085
3794.6,-64.187426
3794.7,-64.178727
3794.8,-64.167104
3794.9,-64.173272
3795,-64.183257
3795.1,-64.196855
3795.2,-64.202487
3795.3,-64.214487
3795.4,-64.227757
3795.5,-64.244502
3795.6,-64.257655
3795.7,-64.26643
3795.8,-64.273462
3795.9,-64.277747
3796,-64.274963
3796.1,-64.275902
3796.2,-64.277925
3796.3,-64.279814
3796.4,-64.281591
3796.5,-64.275318
3796.6,-64.267351
3796.7,-64.264583
3796.8,-64.261994
3796.9,-64.265269
3797,-64.267101
3797.1,-64.274473
3797.2,-64.281229
3797.3,-64.284062
3797.4,-64.283324
3797.5,-64.291779
3797.6,-64.298395
3797.7,-64.310208
3797.8,-64.324511
3797.9,-64.32637
3798,-64.312342
3798.1,-64.284837
3798.2,-64.251666
3798.3,-64.231319
3798.4,-64.218035
3798.5,-64.224898
3798.6,-64.237742
3798.7,-64.251683
3798.8,-64.267862
3798.9,-64.274768
3799,-64.266416
3799.1,-64.248602
3799.2,-64.229953
3799.3,-64.220643
3799.4,-64.230053
3799.5,-64.245264
3799.6,-64.252306
3799.7,-64.2372
3799.8,-64.217722
3799.9,-64.199732


==> Dan_twinanalysis_epoch4dense/esimate_Vs.dat <==
200,-60.64108
200.02,-60.5421
200.04,-60.46201
200.06,-60.39736
200.08,-60.34554
200.1,-60.30424
200.12,-60.27164
200.14,-60.24609
200.16,-60.22641
200.18,-60.21157
200.2,-60.20076
200.22,-60.19345
200.24,-60.18932
200.26,-60.18788
200.28,-60.18874
200.3,-60.19164
200.32,-60.1956
200.34,-60.19966
200.36,-60.20374
200.38,-60.20773
200.4,-60.21158
200.42,-60.21514
200.44,-60.21827
200.46,-60.22094
200.48,-60.22311
200.5,-60.22477
200.52,-60.226
200.54,-60.22694
200.56,-60.22753
200.58,-60.22777
200.6,-60.22765
200.62,-60.22756
200.64,-60.22797
200.66,-60.22887
200.68,-60.23019
200.7,-60.23188
200.72,-60.2339
200.74,-60.23621
200.76,-60.23879
200.78,-60.24161
200.8,-60.24465
200.82,-60.24796
200.84,-60.25158
200.86,-60.25552
200.88,-60.25976
200.9,-60.26431
200.92,-60.2689
200.94,-60.27323
200.96,-60.27734
200.98,-60.28127
201,-60.285
201.02,-60.28793
201.04,-60.28935
201.06,-60.28926
201.08,-60.28778
201.1,-60.28487
201.12,-60.28134
201.14,-60.27803
201.16,-60.27488
201.18,-60.27184
201.2,-60.26888
201.22,-60.26615
201.24,-60.26386
201.26,-60.262
201.28,-60.26051
201.3,-60.25936
201.32,-60.25848
201.34,-60.2578
201.36,-60.25729
201.38,-60.25695
201.4,-60.25678
201.42,-60.25669
201.44,-60.25658
201.46,-60.25645
201.48,-60.25632
201.5,-60.25627
201.52,-60.25565
201.54,-60.25376
201.56,-60.25069
201.58,-60.24652
201.6,-60.24132
201.62,-60.2357
201.64,-60.23029
201.66,-60.22516
201.68,-60.22025
201.7,-60.21553
201.72,-60.21105
201.74,-60.2069
201.76,-60.20304
201.78,-60.19946
201.8,-60.19612
201.82,-60.19317
201.84,-60.19078
201.86,-60.18895
201.88,-60.18762
201.9,-60.18693
201.92,-60.18587
201.94,-60.18343
201.96,-60.17975
201.98,-60.17494
202,-60.16905
202.02,-60.16241
202.04,-60.15533
202.06,-60.14787
202.08,-60.14001
202.1,-60.13169
202.12,-60.12353
202.14,-60.11621
202.16,-60.10963
202.18,-60.10371
202.2,-60.09839
202.22,-60.09368
202.24,-60.08959
202.26,-60.0861
202.28,-60.08316
202.3,-60.08085
202.32,-60.07854
202.34,-60.07559
202.36,-60.07207
202.38,-60.06806
202.4,-60.06359
202.42,-60.05857
202.44,-60.05288
202.46,-60.04654
202.48,-60.0396
202.5,-60.03197
202.52,-60.02459
202.54,-60.01845
202.56,-60.01341
202.58,-60.00942
202.6,-60.00639
202.62,-60.00402
202.64,-60.00196
202.66,-60.00018
202.68,-59.99868
202.7,-59.99762
202.72,-59.99601
202.74,-59.99281
202.76,-59.9882
202.78,-59.98229
202.8,-59.97515
202.82,-59.96778
202.84,-59.96122
202.86,-59.95557
202.88,-59.95073
202.9,-59.94662
202.92,-59.94325
202.94,-59.94065
202.96,-59.93879
202.98,-59.93761
203,-59.93712
203.02,-59.93693
203.04,-59.93669
203.06,-59.93637
203.08,-59.93601
203.1,-59.93571
203.12,-59.935
203.14,-59.9334
203.16,-59.931
203.18,-59.92787
203.2,-59.92407
203.22,-59.91979
203.24,-59.91523
203.26,-59.91041
203.28,-59.90535
203.3,-59.90003
203.32,-59.89451
203.34,-59.88889
203.36,-59.88316
203.38,-59.8773
203.4,-59.87133
203.42,-59.86538
203.44,-59.85964
203.46,-59.85411
203.48,-59.84875
203.5,-59.84349
203.52,-59.83873
203.54,-59.83487
203.56,-59.83185
203.58,-59.82961
203.6,-59.82808
203.62,-59.82725
203.64,-59.82703
203.66,-59.82743
203.68,-59.82841
203.7,-59.82998
203.72,-59.832
203.74,-59.83429
203.76,-59.83688
203.78,-59.83977
203.8,-59.84296
203.82,-59.84597
203.84,-59.84824
203.86,-59.84976
203.88,-59.85062
203.9,-59.85087
203.92,-59.85058
203.94,-59.84982
203.96,-59.84859
203.98,-59.84692
204,-59.84483
204.02,-59.84288
204.04,-59.84172
204.06,-59.84134
204.08,-59.84167
204.1,-59.84263
204.12,-59.84431
204.14,-59.84678
204.16,-59.85
204.18,-59.85392
204.2,-59.8585
204.22,-59.86347
204.24,-59.86851
204.26,-59.87359
204.28,-59.87876
204.3,-59.88393
204.32,-59.88971
204.34,-59.89674
204.36,-59.90495
204.38,-59.91426
204.4,-59.92464
204.42,-59.93538
204.44,-59.94578
204.46,-59.95576
204.48,-59.96542
204.5,-59.97477
204.52,-59.98401
204.54,-59.99332
204.56,-60.00269
204.58,-60.01214
204.6,-60.02166
204.62,-60.03119
204.64,-60.04068
204.66,-60.05011
204.68,-60.0595
204.7,-60.06883
204.72,-60.07833
204.74,-60.08826
204.76,-60.09858
204.78,-60.10926
204.8,-60.1203
204.82,-60.13164
204.84,-60.14326
204.86,-60.15513
204.88,-60.16727
204.9,-60.17963
204.92,-60.19232
204.94,-60.20547
204.96,-60.21905
204.98,-60.23304
205,-60.24743
205.02,-60.26173
205.04,-60.27543
205.06,-60.28849
205.08,-60.30098
205.1,-60.31291
205.12,-60.32467
205.14,-60.33666
205.16,-60.34887
205.18,-60.36125
205.2,-60.37378
205.22,-60.38626
205.24,-60.39845
205.26,-60.41033
205.28,-60.42192
205.3,-60.43313
205.32,-60.44472
205.34,-60.45747
205.36,-60.47127
205.38,-60.48604
205.4,-60.50172
205.42,-60.5177
205.44,-60.5333
205.46,-60.54848
205.48,-60.56328
205.5,-60.57777
205.52,-60.592
205.54,-60.60612
205.56,-60.62012
205.58,-60.63401
205.6,-60.6478
205.62,-60.66166
205.64,-60.67577
205.66,-60.69014
205.68,-60.70475
205.7,-60.71964
205.72,-60.7343
205.74,-60.74814
205.76,-60.76126
205.78,-60.77369
205.8,-60.78548
205.82,-60.79685
205.84,-60.80802
205.86,-60.81903
205.88,-60.82986
205.9,-60.84052
205.92,-60.85095
205.94,-60.86112
205.96,-60.87103
205.98,-60.88068
206,-60.89007
206.02,-60.89918
206.04,-60.90795
206.06,-60.91639
206.08,-60.92453
206.1,-60.93236
206.12,-60.93987
206.14,-60.94709
206.16,-60.95401
206.18,-60.96064
206.2,-60.96696
206.22,-60.97309
206.24,-60.97913
206.26,-60.98509
206.28,-60.99096
206.3,-60.99683
206.32,-61.00195
206.34,-61.00549
206.36,-61.00755
206.38,-61.00823
206.4,-61.00761
206.42,-61.00615
206.44,-61.00438
206.46,-61.00235
206.48,-61
206.5,-60.99729
206.52,-60.99454
206.54,-60.99213
206.56,-60.98998
206.58,-60.98805
206.6,-60.9863
206.62,-60.98473
206.64,-60.98336
206.66,-60.98216
206.68,-60.98113
206.7,-60.98021
206.72,-60.97941
206.74,-60.9787
206.76,-60.97808
206.78,-60.97754
206.8,-60.97707
206.82,-60.97675
206.84,-60.97665
206.86,-60.97678
206.88,-60.97713
206.9,-60.97769
206.92,-60.97841
206.94,-60.97922
206.96,-60.98012
206.98,-60.98112
207,-60.98221
207.02,-60.98359
207.04,-60.98543
207.06,-60.98778
207.08,-60.99059
207.1,-60.99392
207.12,-60.99721
207.14,-60.99985
207.16,-61.00193
207.18,-61.00351
207.2,-61.00462
207.22,-61.00554
207.24,-61.00654
207.26,-61.00766
207.28,-61.00888
207.3,-61.01029
207.32,-61.0112
207.34,-61.01086
207.36,-61.00939
207.38,-61.00686
207.4,-61.00334
207.42,-60.99918
207.44,-60.99476
207.46,-60.99012
207.48,-60.98525
207.5,-60.98013
207.52,-60.97481
207.54,-60.96938
207.56,-60.96381
207.58,-60.95809
207.6,-60.95222
207.62,-60.94627
207.64,-60.94032
207.66,-60.93437
207.68,-60.92842
207.7,-60.92239
207.72,-60.91656
207.74,-60.91118
207.76,-60.90622
207.78,-60.90163
207.8,-60.8974
207.82,-60.89337
207.84,-60.8894
207.86,-60.88545
207.88,-60.88154
207.9,-60.87763
207.92,-60.87402
207.94,-60.87101
207.96,-60.86854
207.98,-60.86659
208,-60.86514
208.02,-60.8639
208.04,-60.86258
208.06,-60.86115
208.08,-60.85962
208.1,-60.85801
208.12,-60.8565
208.14,-60.85522
208.16,-60.85416
208.18,-60.85331
208.2,-60.85269
208.22,-60.85216
208.24,-60.85158
208.26,-60.85095
208.28,-60.85028
208.3,-60.84974
208.32,-60.84826
208.34,-60.84473
208.36,-60.83929
208.38,-60.83211
208.4,-60.82328
208.42,-60.81356
208.44,-60.80379
208.46,-60.79403
208.48,-60.78423
208.5,-60.77433
208.52,-60.76445
208.54,-60.75475
208.56,-60.74519
208.58,-60.73572
208.6,-60.72631
208.62,-60.71715
208.64,-60.70847
208.66,-60.70025
208.68,-60.69243
208.7,-60.68498
208.72,-60.67796
208.74,-60.6715
208.76,-60.66554
208.78,-60.66006
208.8,-60.65503
208.82,-60.65035
208.84,-60.64591
208.86,-60.6417
208.88,-60.63772
208.9,-60.63399
208.92,-60.63024
208.94,-60.62615
208.96,-60.62176
208.98,-60.61712
209,-60.61224
209.02,-60.6069
209.04,-60.60082
209.06,-60.594
209.08,-60.58652
209.1,-60.57836
209.12,-60.56983
209.14,-60.56128
209.16,-60.55267
209.18,-60.544
209.2,-60.53526
209.22,-60.52665
209.24,-60.51837
209.26,-60.51042
209.28,-60.50276
209.3,-60.49543
209.32,-60.48794
209.34,-60.47976
209.36,-60.47095
209.38,-60.46153
209.4,-60.45156
209.42,-60.44127
209.44,-60.43093
209.46,-60.42056
209.48,-60.41012
209.5,-60.39966
209.52,-60.38896
209.54,-60.37782
209.56,-60.36625
209.58,-60.35428
209.6,-60.34192
209.62,-60.32906
209.64,-60.31556
209.66,-60.30144
209.68,-60.28673
209.7,-60.27135
209.72,-60.25602
209.74,-60.2415
209.76,-60.22771
209.78,-60.21456
209.8,-60.20197
209.82,-60.19006
209.84,-60.17893
209.86,-60.16854
209.88,-60.15886
209.9,-60.14989
209.92,-60.14121
209.94,-60.1324
209.96,-60.12348
209.98,-60.1145
210,-60.10548
210.02,-60.09587
210.04,-60.08507
210.06,-60.07307
210.08,-60.05999
210.1,-60.04583
210.12,-60.03107
210.14,-60.01623
210.16,-60.00128
210.18,-59.98619
210.2,-59.97096
210.22,-59.956
210.24,-59.9418
210.26,-59.92835
210.28,-59.91559
210.3,-59.90355
210.32,-59.89144
210.34,-59.8784
210.36,-59.86453
210.38,-59.84988
210.4,-59.83451
210.42,-59.81867
210.44,-59.80259
210.46,-59.78632
210.48,-59.76985
210.5,-59.75322
210.52,-59.73605
210.54,-59.71794
210.56,-59.69893
210.58,-59.67907
210.6,-59.65838
210.62,-59.6372
210.64,-59.61587
210.66,-59.59443
210.68,-59.57282
210.7,-59.55094
210.72,-59.52938
210.74,-59.50868
210.76,-59.48876
210.78,-59.46954
210.8,-59.45093
210.82,-59.43287
210.84,-59.41526
210.86,-59.39807
210.88,-59.38129
210.9,-59.36498
210.92,-59.34847
210.94,-59.33103
210.96,-59.31277
210.98,-59.29376
211,-59.27403
211.02,-59.25379
211.04,-59.23317
211.06,-59.21223
211.08,-59.19098
211.1,-59.16938
211.12,-59.14777
211.14,-59.1265
211.16,-59.10555
211.18,-59.08484
211.2,-59.06438
211.22,-59.04438
211.24,-59.02511
211.26,-59.00657
211.28,-58.9887
211.3,-58.97163
211.32,-58.95415
211.34,-58.93496
211.36,-58.91421
211.38,-58.89205
211.4,-58.86858
211.42,-58.84398
211.44,-58.81846
211.46,-58.79206
211.48,-58.76483
211.5,-58.73671
211.52,-58.70811
211.54,-58.67947
211.56,-58.65075
211.58,-58.6219
211.6,-58.59289
211.62,-58.56395
211.64,-58.53535
211.66,-58.50706
211.68,-58.47905
211.7,-58.45122
211.72,-58.42377
211.74,-58.39693
211.76,-58.37064
211.78,-58.34487
211.8,-58.31957
211.82,-58.29453
211.84,-58.26954
211.86,-58.24458
211.88,-58.21967
211.9,-58.19482
211.92,-58.16995
211.94,-58.14492
211.96,-58.11977
211.98,-58.09453
212,-58.06919
212.02,-58.04342
212.04,-58.01678
212.06,-57.98929
212.08,-57.96102
212.1,-57.932
212.12,-57.9024
212.14,-57.8724
212.16,-57.84201
212.18,-57.81123
212.2,-57.78007
212.22,-57.74919
212.24,-57.71934
212.26,-57.69054
212.28,-57.66269
212.3,-57.63589
212.32,-57.60881
212.34,-57.58007
212.36,-57.54984
212.38,-57.51824
212.4,-57.48534
212.42,-57.45165
212.44,-57.41768
212.46,-57.3835
212.48,-57.34907
212.5,-57.31439
212.52,-57.27938
212.54,-57.24399
212.56,-57.20822
212.58,-57.17206
212.6,-57.13552
212.62,-57.09925
212.64,-57.06399
212.66,-57.02976
212.68,-56.99646
212.7,-56.96406
212.72,-56.93201
212.74,-56.89973
212.76,-56.86726
212.78,-56.83464
212.8,-56.80186
212.82,-56.76877
212.84,-56.73518
212.86,-56.70107
212.88,-56.66649
212.9,-56.63148
212.92,-56.59603
212.94,-56.56009
212.96,-56.5237
212.98,-56.48687
213,-56.44962
213.02,-56.41199
213.04,-56.37405
213.06,-56.3358
213.08,-56.29723
213.1,-56.25828
213.12,-56.21939
213.14,-56.18105
213.16,-56.14316
213.18,-56.10567
213.2,-56.06854
213.22,-56.03141
213.24,-55.99386
213.26,-55.95587
213.28,-55.91748
213.3,-55.87874
213.32,-55.83936
213.34,-55.79905
213.36,-55.75784
213.38,-55.71578
213.4,-55.67293
213.42,-55.62966
213.44,-55.58641
213.46,-55.5432
213.48,-55.49998
213.5,-55.45667
213.52,-55.41354
213.54,-55.3709
213.56,-55.32866
213.58,-55.28679
213.6,-55.24524
213.62,-55.20382
213.64,-55.16233
213.66,-55.12075
213.68,-55.07907
213.7,-55.03731
213.72,-54.99545
213.74,-54.95343
213.76,-54.91126
213.78,-54.86894
213.8,-54.82647
213.82,-54.78391
213.84,-54.74129
213.86,-54.6986
213.88,-54.65586
213.9,-54.61309
213.92,-54.57003
213.94,-54.52644
213.96,-54.48236
213.98,-54.4378
214,-54.39278
214.02,-54.3475
214.04,-54.30215
214.06,-54.25674
214.08,-54.21124
214.1,-54.16563
214.12,-54.11978
214.14,-54.07355
214.16,-54.02692
214.18,-53.97991
214.2,-53.93251
214.22,-53.88476
214.24,-53.83668
214.26,-53.78826
214.28,-53.73951
214.3,-53.69047
214.32,-53.64048
214.34,-53.58877
214.36,-53.53544
214.38,-53.48058
214.4,-53.42421
214.42,-53.36684
214.44,-53.30899
214.46,-53.25068
214.48,-53.19182
214.5,-53.13231
214.52,-53.07231
214.54,-53.01199
214.56,-52.95126
214.58,-52.89006
214.6,-52.82832
214.62,-52.76559
214.64,-52.70139
214.66,-52.63567
214.68,-52.56844
214.7,-52.49966
214.72,-52.42969
214.74,-52.35891
214.76,-52.28722
214.78,-52.21454
214.8,-52.1408
214.82,-52.06578
214.84,-51.98923
214.86,-51.91107
214.88,-51.83128
214.9,-51.74979
214.92,-51.66669
214.94,-51.58206
214.96,-51.49581
214.98,-51.40788
215,-51.31816
215.02,-51.22657
215.04,-51.13305
215.06,-51.03749
215.08,-50.9398
215.1,-50.83988
215.12,-50.73763
215.14,-50.63295
215.16,-50.52573
215.18,-50.41586
215.2,-50.30321
215.22,-50.1878
215.24,-50.06963
215.26,-49.94858
215.28,-49.82447
215.3,-49.69722
215.32,-49.56592
215.34,-49.42963
215.36,-49.28828
215.38,-49.14174
215.4,-48.98984
215.42,-48.83302
215.44,-48.67168
215.46,-48.50558
215.48,-48.33434
215.5,-48.15758
215.52,-47.97485
215.54,-47.78568
215.56,-47.58968
215.58,-47.3864
215.6,-47.17538
215.62,-46.9562
215.64,-46.72842
215.66,-46.49145
215.68,-46.24467
215.7,-45.9874
215.72,-45.71891
215.74,-45.43842
215.76,-45.14505
215.78,-44.83784
215.8,-44.51573
215.82,-44.17753
215.84,-43.82188
215.86,-43.44742
215.88,-43.05258
215.9,-42.63567
215.92,-42.19496
215.94,-41.72855
215.96,-41.23404
215.98,-40.70882
216,-40.14991
216.02,-39.55365
216.04,-38.91582
216.06,-38.23237
216.08,-37.49855
216.1,-36.70919
216.12,-35.85829
216.14,-34.93934
216.16,-33.94441
216.18,-32.8649
216.2,-31.69073
216.22,-30.41073
216.24,-29.01201
216.26,-27.48097
216.28,-25.80241
216.3,-23.96044
216.32,-21.93826
216.34,-19.71936
216.36,-17.29055
216.38,-14.6416
216.4,-11.77294
216.42,-8.69357
216.44,-5.434864
216.46,-2.041949
216.48,1.410736
216.5,4.834925
216.52,8.126553
216.54,11.18175
216.56,13.91504
216.58,16.25889
216.6,18.18664
216.62,19.69237
216.64,20.80242
216.66,21.55323
216.68,21.99091
216.7,22.16109
216.72,22.10464
216.74,21.85827
216.76,21.45049
216.78,20.90605
216.8,20.24335
216.82,19.47829
216.84,18.62283
216.86,17.68755
216.88,16.68078
216.9,15.61002
216.92,14.48157
216.94,13.30129
216.96,12.07437
216.98,10.80581
217,9.500328
217.02,8.162759
217.04,6.797755
217.06,5.409741
217.08,4.003161
217.1,2.582479
217.12,1.152443
217.14,-0.2822758
217.16,-1.717448
217.18,-3.148835
217.2,-4.572464
217.22,-5.984575
217.24,-7.381883
217.26,-8.761332
217.28,-10.12059
217.3,-11.45766
217.32,-12.77136
217.34,-14.0609
217.36,-15.32608
217.38,-16.56706
217.4,-17.78459
217.42,-18.98
217.44,-20.15492
217.46,-21.31076
217.48,-22.44917
217.5,-23.57185
217.52,-24.68069
217.54,-25.77753
217.56,-26.86397
217.58,-27.94161
217.6,-29.01183
217.62,-30.07574
217.64,-31.13421
217.66,-32.1881
217.68,-33.23792
217.7,-34.28404
217.72,-35.32595
217.74,-36.36304
217.76,-37.39491
217.78,-38.42085
217.8,-39.43975
217.82,-40.45037
217.84,-41.45122
217.86,-42.44048
217.88,-43.41619
217.9,-44.37632
217.92,-45.31885
217.94,-46.24182
217.96,-47.14315
217.98,-48.0209
218,-48.87336
218.02,-49.69942
218.04,-50.49823
218.06,-51.26848
218.08,-52.00915
218.1,-52.71946
218.12,-53.39865
218.14,-54.04612
218.16,-54.66171
218.18,-55.24532
218.2,-55.79696
218.22,-56.31625
218.24,-56.80303
218.26,-57.25788
218.28,-57.6816
218.3,-58.07514
218.32,-58.43923
218.34,-58.77477
218.36,-59.0832
218.38,-59.36602
218.4,-59.62474
218.42,-59.86158
218.44,-60.07864
218.46,-60.27721
218.48,-60.45846
218.5,-60.62356
218.52,-60.77412
218.54,-60.91168
218.56,-61.03718
218.58,-61.15151
218.6,-61.25554
218.62,-61.34927
218.64,-61.43274
218.66,-61.50697
218.68,-61.57301
218.7,-61.63178
218.72,-61.68384
218.74,-61.72972
218.76,-61.77004
218.78,-61.80538
218.8,-61.83624
218.82,-61.86379
218.84,-61.88905
218.86,-61.91214
218.88,-61.93307
218.9,-61.95187
218.92,-61.96878
218.94,-61.98403
218.96,-61.99769
218.98,-62.00983
219,-62.02053
219.02,-62.02911
219.04,-62.03501
219.06,-62.03853
219.08,-62.04005
219.1,-62.03987
219.12,-62.03841
219.14,-62.03606
219.16,-62.03287
219.18,-62.0289
219.2,-62.0242
219.22,-62.01965
219.24,-62.01604
219.26,-62.01318
219.28,-62.01079
219.3,-62.00878
219.32,-62.00615
219.34,-62.00201
219.36,-61.99668
219.38,-61.99041
219.4,-61.98338
219.42,-61.97533
219.44,-61.96594
219.46,-61.9554
219.48,-61.94396
219.5,-61.93164
219.52,-61.91947
219.54,-61.90838
219.56,-61.89806
219.58,-61.8883
219.6,-61.87894
219.62,-61.86999
219.64,-61.86151
219.66,-61.85339
219.68,-61.84555
219.7,-61.83797
219.72,-61.83017
219.74,-61.8217
219.76,-61.81272
219.78,-61.80335
219.8,-61.79368
219.82,-61.78355
219.84,-61.77282
219.86,-61.76158
219.88,-61.74993
219.9,-61.73793
219.92,-61.72591
219.94,-61.71418
219.96,-61.70266
219.98,-61.69127
220,-61.67998
220.02,-61.66866
220.04,-61.65718
220.06,-61.64555
220.08,-61.63381
220.1,-61.62193
220.12,-61.61026
220.14,-61.5991
220.16,-61.58836
220.18,-61.57793
220.2,-61.56775
220.22,-61.55777
220.24,-61.54792
220.26,-61.53819
220.28,-61.52858
220.3,-61.51906
220.32,-61.50953
220.34,-61.49988
220.36,-61.49013
220.38,-61.48032
220.4,-61.47046
220.42,-61.46007
220.44,-61.44868
220.46,-61.43643
220.48,-61.42349
220.5,-61.40993
220.52,-61.39635
220.54,-61.38332
220.56,-61.37071
220.58,-61.35841
220.6,-61.34635
220.62,-61.33504
220.64,-61.32497
220.66,-61.31599
220.68,-61.3079
220.7,-61.30068
220.72,-61.29307
220.74,-61.28389
220.76,-61.27348
220.78,-61.26209
220.8,-61.24992
220.82,-61.2373
220.84,-61.22449
220.86,-61.21154
220.88,-61.19846
220.9,-61.18522
220.92,-61.1721
220.94,-61.15936
220.96,-61.14692
220.98,-61.13468
221,-61.12262
221.02,-61.11108
221.04,-61.10041
221.06,-61.09052
221.08,-61.08127
221.1,-61.07257
221.12,-61.06393
221.14,-61.05484
221.16,-61.04539
221.18,-61.03567
221.2,-61.02573
221.22,-61.01545
221.24,-61.00469
221.26,-60.99351
221.28,-60.98199
221.3,-60.97016
221.32,-60.95828
221.34,-60.9466
221.36,-60.93504
221.38,-60.92358
221.4,-60.91218
221.42,-60.9006
221.44,-60.88859
221.46,-60.87619
221.48,-60.86346
221.5,-60.85045
221.52,-60.83735
221.54,-60.82438
221.56,-60.8115
221.58,-60.79867
221.6,-60.78591
221.62,-60.7732
221.64,-60.76055
221.66,-60.74795
221.68,-60.73541
221.7,-60.72287
221.72,-60.71052
221.74,-60.69857
221.76,-60.68696
221.78,-60.6756
221.8,-60.66448
221.82,-60.65342
221.84,-60.6423
221.86,-60.63109
221.88,-60.61986
221.9,-60.60857
221.92,-60.59729
221.94,-60.58604
221.96,-60.57481
221.98,-60.56359
222,-60.55241
222.02,-60.54132
222.04,-60.53042
222.06,-60.51968
222.08,-60.50906
222.1,-60.49858
222.12,-60.48805
222.14,-60.47729
222.16,-60.46635
222.18,-60.45527
222.2,-60.44409
222.22,-60.43294
222.24,-60.42196
222.26,-60.41114
222.28,-60.40047
222.3,-60.38988
222.32,-60.37955
222.34,-60.36963
222.36,-60.36006
222.38,-60.3508
222.4,-60.34179
222.42,-60.33285
222.44,-60.32377
222.46,-60.31457
222.48,-60.30528
222.5,-60.29594
222.52,-60.2865
222.54,-60.2769
222.56,-60.26717
222.58,-60.25733
222.6,-60.24742
222.62,-60.23741
222.64,-60.22726
222.66,-60.21702
222.68,-60.20668
222.7,-60.19625
222.72,-60.18578
222.74,-60.17534
222.76,-60.16491
222.78,-60.1545
222.8,-60.14411
222.82,-60.13359
222.84,-60.12282
222.86,-60.11179
222.88,-60.10057
222.9,-60.08917
222.92,-60.0777
222.94,-60.06633
222.96,-60.05502
222.98,-60.04375
223,-60.03252
223.02,-60.02125
223.04,-60.00983
223.06,-59.9983
223.08,-59.98668
223.1,-59.97494
223.12,-59.96324
223.14,-59.95168
223.16,-59.94025
223.18,-59.92893
223.2,-59.9177
223.22,-59.90637
223.24,-59.89472
223.26,-59.88278
223.28,-59.87061
223.3,-59.85813
223.32,-59.84615
223.34,-59.83549
223.36,-59.82591
223.38,-59.81727
223.4,-59.80944
223.42,-59.80185
223.44,-59.79396
223.46,-59.78574
223.48,-59.77727
223.5,-59.76863
223.52,-59.75979
223.54,-59.7507
223.56,-59.74143
223.58,-59.732
223.6,-59.72244
223.62,-59.71277
223.64,-59.703
223.66,-59.69314
223.68,-59.68321
223.7,-59.67319
223.72,-59.66327
223.74,-59.65359
223.76,-59.64412
223.78,-59.63482
223.8,-59.62567
223.82,-59.61665
223.84,-59.60774
223.86,-59.59894
223.88,-59.59022
223.9,-59.58157
223.92,-59.57302
223.94,-59.56458
223.96,-59.55624
223.98,-59.548
224,-59.53986
224.02,-59.53181
224.04,-59.52386
224.06,-59.516
224.08,-59.50822
224.1,-59.50053
224.12,-59.49298
224.14,-59.48559
224.16,-59.47835
224.18,-59.47126
224.2,-59.46429
224.22,-59.45734
224.24,-59.4503
224.26,-59.44314
224.28,-59.43593
224.3,-59.42856
224.32,-59.42176
224.34,-59.41626
224.36,-59.41188
224.38,-59.40848
224.4,-59.40598
224.42,-59.40376
224.44,-59.40125
224.46,-59.39842
224.48,-59.39535
224.5,-59.39216
224.52,-59.38858
224.54,-59.38434
224.56,-59.37958
224.58,-59.37434
224.6,-59.36871
224.62,-59.36286
224.64,-59.35693
224.66,-59.35096
224.68,-59.34493
224.7,-59.3389
224.72,-59.33251
224.74,-59.32536
224.76,-59.31756
224.78,-59.30919
224.8,-59.30029
224.82,-59.29122
224.84,-59.28232
224.86,-59.2736
224.88,-59.26503
224.9,-59.25657
224.92,-59.24807
224.94,-59.23938
224.96,-59.23049
224.98,-59.22142
225,-59.2122
225.02,-59.20298
225.04,-59.19396
225.06,-59.18514
225.08,-59.17648
225.1,-59.16793
225.12,-59.1596
225.14,-59.15159
225.16,-59.14383
225.18,-59.1363
225.2,-59.12898
225.22,-59.12192
225.24,-59.11519
225.26,-59.10876
225.28,-59.10261
225.3,-59.09659
225.32,-59.09151
225.34,-59.08821
225.36,-59.08649
225.38,-59.08616
225.4,-59.0871
225.42,-59.0883
225.44,-59.08875
225.46,-59.08843
225.48,-59.0875
225.5,-59.0861
225.52,-59.08425
225.54,-59.082
225.56,-59.07941
225.58,-59.07653
225.6,-59.07341
225.62,-59.0697
225.64,-59.06501
225.66,-59.05941
225.68,-59.053
225.7,-59.04582
225.72,-59.03825
225.74,-59.03064
225.76,-59.02297
225.78,-59.01522
225.8,-59.00737
225.82,-58.99963
225.84,-58.99219
225.86,-58.98506
225.88,-58.97818
225.9,-58.97149
225.92,-58.96511
225.94,-58.95917
225.96,-58.95363
225.98,-58.94843
226,-58.94354
226.02,-58.93921
226.04,-58.93573
226.06,-58.93308
226.08,-58.93114
226.1,-58.92996
226.12,-58.92882
226.14,-58.92704
226.16,-58.92473
226.18,-58.92198
226.2,-58.91886
226.22,-58.91543
226.24,-58.91175
226.26,-58.90783
226.28,-58.90372
226.3,-58.8994
226.32,-58.8951
226.34,-58.89105
226.36,-58.88724
226.38,-58.8836
226.4,-58.88015
226.42,-58.87674
226.44,-58.87326
226.46,-58.86971
226.48,-58.8661
226.5,-58.86241
226.52,-58.85881
226.54,-58.85548
226.56,-58.85237
226.58,-58.84947
226.6,-58.84678
226.62,-58.84448
226.64,-58.84283
226.66,-58.84181
226.68,-58.84135
226.7,-58.84143
226.72,-58.84185
226.74,-58.8424
226.76,-58.84309
226.78,-58.84395
226.8,-58.84496
226.82,-58.84531
226.84,-58.84412
226.86,-58.84141
226.88,-58.83739
226.9,-58.83213
226.92,-58.82629
226.94,-58.82052
226.96,-58.81478
226.98,-58.80904
227,-58.80327
227.02,-58.79776
227.04,-58.79283
227.06,-58.78845
227.08,-58.78454
227.1,-58.78099
227.12,-58.77802
227.14,-58.7758
227.16,-58.77426
227.18,-58.77334
227.2,-58.77299
227.22,-58.77269
227.24,-58.77194
227.26,-58.7707
227.28,-58.76907
227.3,-58.76708
227.32,-58.76489
227.34,-58.76267
227.36,-58.76042
227.38,-58.75815
227.4,-58.75586
227.42,-58.75392
227.44,-58.7527
227.46,-58.75219
227.48,-58.75231
227.5,-58.75304
227.52,-58.75423
227.54,-58.75576
227.56,-58.7576
227.58,-58.75975
227.6,-58.7622
227.62,-58.76479
227.64,-58.76738
227.66,-58.76993
227.68,-58.77249
227.7,-58.77519
227.72,-58.77722
227.74,-58.77777
227.76,-58.77701
227.78,-58.77511
227.8,-58.77218
227.82,-58.76889
227.84,-58.76596
227.86,-58.76343
227.88,-58.76121
227.9,-58.75921
227.92,-58.75772
227.94,-58.75709
227.96,-58.75721
227.98,-58.758
228,-58.75941
228.02,-58.76127
228.04,-58.76345
228.06,-58.76592
228.08,-58.76868
228.1,-58.77175
228.12,-58.7749
228.14,-58.77789
228.16,-58.78075
228.18,-58.78354
228.2,-58.78628
228.22,-58.78869
228.24,-58.79044
228.26,-58.79156
228.28,-58.79213
228.3,-58.79209
228.32,-58.79241
228.34,-58.79408
228.36,-58.79694
228.38,-58.80088
228.4,-58.80579
228.42,-58.81126
228.44,-58.81686
228.46,-58.82254
228.48,-58.82834
228.5,-58.83426
228.52,-58.84033
228.54,-58.8466
228.56,-58.85307
228.58,-58.85973
228.6,-58.86659
228.62,-58.87337
228.64,-58.87974
228.66,-58.88571
228.68,-58.89135
228.7,-58.89673
228.72,-58.90164
228.74,-58.90585
228.76,-58.90942
228.78,-58.91242
228.8,-58.91491
228.82,-58.91729
228.84,-58.91998
228.86,-58.92302
228.88,-58.92633
228.9,-58.92984
228.92,-58.93379
228.94,-58.93845
228.96,-58.94375
228.98,-58.94961
229,-58.956
229.02,-58.96266
229.04,-58.96932
229.06,-58.97596
229.08,-58.9826
229.1,-58.98932
229.12,-58.99563
229.14,-59.00101
229.16,-59.00556
229.18,-59.00938
229.2,-59.01252
229.22,-59.01529
229.24,-59.01802
229.26,-59.02074
229.28,-59.0234
229.3,-59.02586
229.32,-59.02923
229.34,-59.03468
229.36,-59.04197
229.38,-59.05093
229.4,-59.0614
229.42,-59.07265
229.44,-59.08393
229.46,-59.09516
229.48,-59.10642
229.5,-59.11778
229.52,-59.12894
229.54,-59.1396
229.56,-59.14981
229.58,-59.15965
229.6,-59.16918
229.62,-59.17819
229.64,-59.18647
229.66,-59.19405
229.68,-59.20101
229.7,-59.20736
229.72,-59.21333
229.74,-59.21914
229.76,-59.2248
229.78,-59.23029
229.8,-59.2356
229.82,-59.24064
229.84,-59.24534
229.86,-59.2497
229.88,-59.25371
229.9,-59.25738
229.92,-59.2609
229.94,-59.26452
229.96,-59.26821
229.98,-59.27192
230,-59.27564
230.02,-59.27943
230.04,-59.28336
230.06,-59.28741
230.08,-59.29158
230.1,-59.29581
230.12,-59.30021
230.14,-59.30491
230.16,-59.30984
230.18,-59.31501
230.2,-59.32039
230.22,-59.32591
230.24,-59.33153
230.26,-59.33723
230.28,-59.34301
230.3,-59.34881
230.32,-59.3551
230.34,-59.36235
230.36,-59.37048
230.38,-59.3794
230.4,-59.38907
230.42,-59.39902
230.44,-59.40877
230.46,-59.41829
230.48,-59.42764
230.5,-59.43687
230.52,-59.44596
230.54,-59.45484
230.56,-59.46355
230.58,-59.47211
230.6,-59.48054
230.62,-59.48881
230.64,-59.49689
230.66,-59.5048
230.68,-59.51256
230.7,-59.52017
230.72,-59.52769
230.74,-59.53519
230.76,-59.54265
230.78,-59.55008
230.8,-59.55749
230.82,-59.56487
230.84,-59.57219
230.86,-59.57949
230.88,-59.58675
230.9,-59.594
230.92,-59.60109
230.94,-59.60788
230.96,-59.61442
230.98,-59.62071
231,-59.62678
231.02,-59.63266
231.04,-59.63839
231.06,-59.64398
231.08,-59.64944
231.1,-59.65476
231.12,-59.65997
231.14,-59.66511
231.16,-59.67015
231.18,-59.67511
231.2,-59.67999
231.22,-59.68475
231.24,-59.68931
231.26,-59.69369
231.28,-59.69789
231.3,-59.70186
231.32,-59.70604
231.34,-59.71086
231.36,-59.71626
231.38,-59.72217
231.4,-59.72856
231.42,-59.73523
231.44,-59.74198
231.46,-59.7488
231.48,-59.75567
231.5,-59.76266
231.52,-59.76951
231.54,-59.77602
231.56,-59.78218
231.58,-59.78808
231.6,-59.79372
231.62,-59.79925
231.64,-59.80484
231.66,-59.81049
231.68,-59.81618
231.7,-59.82192
231.72,-59.82763
231.74,-59.83319
231.76,-59.83863
231.78,-59.84393
231.8,-59.84912
231.82,-59.85414
231.84,-59.85893
231.86,-59.86349
231.88,-59.86784
231.9,-59.87196
231.92,-59.87604
231.94,-59.88023
231.96,-59.88453
231.98,-59.88892
232,-59.89338
232.02,-59.8979
232.04,-59.90246
232.06,-59.90708
232.08,-59.91173
232.1,-59.91638
232.12,-59.92132
232.14,-59.92687
232.16,-59.93299
232.18,-59.93962
232.2,-59.94673
232.22,-59.954
232.24,-59.96107
232.26,-59.96792
232.28,-59.97461
232.3,-59.98108
232.32,-59.98793
232.34,-59.99585
232.36,-60.00474
232.38,-60.01451
232.4,-60.0251
232.42,-60.03608
232.44,-60.04697
232.46,-60.05773
232.48,-60.06841
232.5,-60.07904
232.52,-60.08967
232.54,-60.1003
232.56,-60.11096
232.58,-60.12166
232.6,-60.13242
232.62,-60.14318
232.64,-60.1539
232.66,-60.16457
232.68,-60.17522
232.7,-60.18587
232.72,-60.19649
232.74,-60.20701
232.76,-60.21747
232.78,-60.22788
232.8,-60.23826
232.82,-60.24871
232.84,-60.25934
232.86,-60.27014
232.88,-60.28112
232.9,-60.29232
232.92,-60.30327
232.94,-60.31341
232.96,-60.32283
232.98,-60.3316
233,-60.33976
233.02,-60.34755
233.04,-60.35518
233.06,-60.3627
233.08,-60.37009
233.1,-60.37736
233.12,-60.38439
233.14,-60.39106
233.16,-60.39739
233.18,-60.40339
233.2,-60.40905
233.22,-60.4146
233.24,-60.42025
233.26,-60.42603
233.28,-60.43188
233.3,-60.43775
233.32,-60.44399
233.34,-60.45101
233.36,-60.45875
233.38,-60.46712
233.4,-60.47607
233.42,-60.48545
233.44,-60.49508
233.46,-60.50492
233.48,-60.51497
233.5,-60.5252
233.52,-60.53581
233.54,-60.54702
233.56,-60.55877
233.58,-60.57105
233.6,-60.58383
233.62,-60.59678
233.64,-60.60953
233.66,-60.62206
233.68,-60.63442
233.7,-60.64663
233.72,-60.65872
233.74,-60.67067
233.76,-60.6825
233.78,-60.69424
233.8,-60.70588
233.82,-60.71712
233.84,-60.72762
233.86,-60.73736
233.88,-60.74643
233.9,-60.75487
233.92,-60.76278
233.94,-60.77023
233.96,-60.77726
233.98,-60.78386
234,-60.79005
234.02,-60.79597
234.04,-60.80176
234.06,-60.80742
234.08,-60.81296
234.1,-60.8183
234.12,-60.82387
234.14,-60.83015
234.16,-60.83704
234.18,-60.84448
234.2,-60.85243
234.22,-60.86103
234.24,-60.87046
234.26,-60.88069
234.28,-60.89167
234.3,-60.90338
234.32,-60.9155
234.34,-60.92771
234.36,-60.94002
234.38,-60.95244
234.4,-60.96498
234.42,-60.97752
234.44,-60.98987
234.46,-61.00204
234.48,-61.01405
234.5,-61.02602
234.52,-61.03744
234.54,-61.0478
234.56,-61.05719
234.58,-61.06571
234.6,-61.07342
234.62,-61.08046
234.64,-61.08694
234.66,-61.09293
234.68,-61.09843
234.7,-61.10337
234.72,-61.10853
234.74,-61.11478
234.76,-61.122
234.78,-61.13008
234.8,-61.13894
234.82,-61.14849
234.84,-61.15864
234.86,-61.16936
234.88,-61.18061
234.9,-61.19233
234.92,-61.20465
234.94,-61.21769
234.96,-61.2314
234.98,-61.24575
235,-61.26071
235.02,-61.27536
235.04,-61.28862
235.06,-61.30046
235.08,-61.31104
235.1,-61.32044
235.12,-61.32896
235.14,-61.33687
235.16,-61.34419
235.18,-61.35096
235.2,-61.3572
235.22,-61.36325
235.24,-61.36946
235.26,-61.37585
235.28,-61.38236
235.3,-61.38891
235.32,-61.39594
235.34,-61.40397
235.36,-61.41288
235.38,-61.42261
235.4,-61.43308
235.42,-61.44403
235.44,-61.45515
235.46,-61.46642
235.48,-61.47784
235.5,-61.4895
235.52,-61.50074
235.54,-61.51087
235.56,-61.51999
235.58,-61.5282
235.6,-61.53556
235.62,-61.54242
235.64,-61.54913
235.66,-61.55572
235.68,-61.56222
235.7,-61.56856
235.72,-61.57494
235.74,-61.58165
235.76,-61.58864
235.78,-61.59587
235.8,-61.60333
235.82,-61.61137
235.84,-61.6204
235.86,-61.63044
235.88,-61.64137
235.9,-61.65327
235.92,-61.66517
235.94,-61.67607
235.96,-61.68607
235.98,-61.69526
236,-61.70372
236.02,-61.71126
236.04,-61.71763
236.06,-61.7229
236.08,-61.72714
236.1,-61.73029
236.12,-61.73337
236.14,-61.73744
236.16,-61.74239
236.18,-61.74812
236.2,-61.75455
236.22,-61.76174
236.24,-61.76974
236.26,-61.77852
236.28,-61.78803
236.3,-61.79827
236.32,-61.8088
236.34,-61.81921
236.36,-61.82951
236.38,-61.83974
236.4,-61.84991
236.42,-61.85948
236.44,-61.86781
236.46,-61.87491
236.48,-61.8809
236.5,-61.88579
236.52,-61.89012
236.54,-61.89445
236.56,-61.89875
236.58,-61.903
236.6,-61.90718
236.62,-61.91137
236.64,-61.91563
236.66,-61.91996
236.68,-61.92433
236.7,-61.92872
236.72,-61.93317
236.74,-61.93771
236.76,-61.9423
236.78,-61.94696
236.8,-61.95167
236.82,-61.95653
236.84,-61.96172
236.86,-61.96721
236.88,-61.97299
236.9,-61.97899
236.92,-61.98543
236.94,-61.99254
236.96,-62.00026
236.98,-62.00855
237,-62.01738
237.02,-62.02648
237.04,-62.03556
237.06,-62.04458
237.08,-62.05358
237.1,-62.06267
237.12,-62.07115
237.14,-62.0783
237.16,-62.08422
237.18,-62.08903
237.2,-62.09282
237.22,-62.09603
237.24,-62.09917
237.26,-62.10228
237.28,-62.10536
237.3,-62.10829
237.32,-62.11171
237.34,-62.11637
237.36,-62.12213
237.38,-62.12892
237.4,-62.13665
237.42,-62.14459
237.44,-62.15194
237.46,-62.15861
237.48,-62.16472
237.5,-62.1703
237.52,-62.17537
237.54,-62.17991
237.56,-62.18394
237.58,-62.18752
237.6,-62.19066
237.62,-62.19351
237.64,-62.19622
237.66,-62.19881
237.68,-62.20128
237.7,-62.20354
237.72,-62.20624
237.74,-62.21008
237.76,-62.21495
237.78,-62.22077
237.8,-62.22746
237.82,-62.23465
237.84,-62.24195
237.86,-62.24928
237.88,-62.25668
237.9,-62.26418
237.92,-62.27163
237.94,-62.27886
237.96,-62.28589
237.98,-62.29275
238,-62.29947
238.02,-62.30577
238.04,-62.31133
238.06,-62.31615
238.08,-62.32029
238.1,-62.32378
238.12,-62.3269
238.14,-62.32996
238.16,-62.33297
238.18,-62.3359
238.2,-62.33874
238.22,-62.34146
238.24,-62.34398
238.26,-62.34633
238.28,-62.3485
238.3,-62.35048
238.32,-62.35236
238.34,-62.35425
238.36,-62.35613
238.38,-62.35801
238.4,-62.35989
238.42,-62.36176
238.44,-62.36365
238.46,-62.36556
238.48,-62.36748
238.5,-62.36938
238.52,-62.37129
238.54,-62.37319
238.56,-62.37506
238.58,-62.37692
238.6,-62.37876
238.62,-62.38062
238.64,-62.38253
238.66,-62.3845
238.68,-62.38653
238.7,-62.38861
238.72,-62.39061
238.74,-62.39243
238.76,-62.39406
238.78,-62.39552
238.8,-62.39682
238.82,-62.39812
238.84,-62.39961
238.86,-62.40131
238.88,-62.40318
238.9,-62.4052
238.92,-62.40744
238.94,-62.41
238.96,-62.41284
238.98,-62.41595
239,-62.41931
239.02,-62.42266
239.04,-62.4257
239.06,-62.42838
239.08,-62.43077
239.1,-62.43287
239.12,-62.43487
239.14,-62.43705
239.16,-62.43939
239.18,-62.44186
239.2,-62.44446
239.22,-62.44699
239.24,-62.44919
239.26,-62.45108
239.28,-62.45266
239.3,-62.45395
239.32,-62.45516
239.34,-62.45655
239.36,-62.45809
239.38,-62.45977
239.4,-62.46158
239.42,-62.46328
239.44,-62.46463
239.46,-62.46561
239.48,-62.46624
239.5,-62.46652
239.52,-62.46669
239.54,-62.46702
239.56,-62.4675
239.58,-62.4681
239.6,-62.46882
239.62,-62.4697
239.64,-62.47082
239.66,-62.47219
239.68,-62.47377
239.7,-62.47559
239.72,-62.47735
239.74,-62.47869
239.76,-62.47966
239.78,-62.48028
239.8,-62.48057
239.82,-62.48071
239.84,-62.4809
239.86,-62.48115
239.88,-62.48145
239.9,-62.48179
239.92,-62.48214
239.94,-62.48248
239.96,-62.48279
239.98,-62.48307
240,-62.48334
240.02,-62.48364
240.04,-62.48401
240.06,-62.48449
240.08,-62.48504
240.1,-62.48569
240.12,-62.48626
240.14,-62.48654
240.16,-62.48654
240.18,-62.4863
240.2,-62.48582
240.22,-62.48535
240.24,-62.48516
240.26,-62.48528
240.28,-62.4857
240.3,-62.48636
240.32,-62.48739
240.34,-62.48891
240.36,-62.49091
240.38,-62.49334
240.4,-62.49619
240.42,-62.49909
240.44,-62.50167
240.46,-62.50388
240.48,-62.50578
240.5,-62.50737
240.52,-62.50889
240.54,-62.51068
240.56,-62.5127
240.58,-62.51495
240.6,-62.5174
240.62,-62.51991
240.64,-62.52231
240.66,-62.5246
240.68,-62.52678
240.7,-62.52887
240.72,-62.53098
240.74,-62.53329
240.76,-62.53579
240.78,-62.53847
240.8,-62.54132
240.82,-62.54416
240.84,-62.54677
240.86,-62.54915
240.88,-62.55131
240.9,-62.55324
240.92,-62.55523
240.94,-62.55755
240.96,-62.56016
240.98,-62.56307
241,-62.56623
241.02,-62.5695
241.04,-62.57265
241.06,-62.57569
241.08,-62.57861
241.1,-62.58148
241.12,-62.58404
241.14,-62.58603
241.16,-62.5875
241.18,-62.58847
241.2,-62.58898
241.22,-62.5891
241.24,-62.58889
241.26,-62.58837
241.28,-62.58756
241.3,-62.58648
241.32,-62.58502
241.34,-62.58307
241.36,-62.58065
241.38,-62.57779
241.4,-62.57451
241.42,-62.57097
241.44,-62.56732
241.46,-62.5636
241.48,-62.55977
241.5,-62.55582
241.52,-62.55196
241.54,-62.54849
241.56,-62.54536
241.58,-62.54254
241.6,-62.53999
241.62,-62.53782
241.64,-62.53618
241.66,-62.53505
241.68,-62.53439
241.7,-62.53418
241.72,-62.53438
241.74,-62.53497
241.76,-62.53595
241.78,-62.53728
241.8,-62.53896
241.82,-62.54088
241.84,-62.54291
241.86,-62.54504
241.88,-62.54726
241.9,-62.5496
241.92,-62.55203
241.94,-62.55449
241.96,-62.55698
241.98,-62.55951
242,-62.5621
242.02,-62.56465
242.04,-62.56705
242.06,-62.56929
242.08,-62.57141
242.1,-62.57345
242.12,-62.57511
242.14,-62.57598
242.16,-62.57611
242.18,-62.57558
242.2,-62.5744
242.22,-62.5727
242.24,-62.5706
242.26,-62.56813
242.28,-62.56528
242.3,-62.56207
242.32,-62.55859
242.34,-62.55495
242.36,-62.55115
242.38,-62.54719
242.4,-62.54305
242.42,-62.53925
242.44,-62.53635
242.46,-62.5344
242.48,-62.5333
242.5,-62.53303
242.52,-62.53317
242.54,-62.53328
242.56,-62.53336
242.58,-62.53342
242.6,-62.53346
242.62,-62.53378
242.64,-62.53468
242.66,-62.53619
242.68,-62.53828
242.7,-62.54097
242.72,-62.54379
242.74,-62.54626
242.76,-62.5484
242.78,-62.55025
242.8,-62.55186
242.82,-62.55292
242.84,-62.55312
242.86,-62.55243
242.88,-62.55095
242.9,-62.54869
242.92,-62.54583
242.94,-62.54258
242.96,-62.53893
242.98,-62.53491
243,-62.53051
243.02,-62.52614
243.04,-62.52225
243.06,-62.51888
243.08,-62.51595
243.1,-62.51339
243.12,-62.51144
243.14,-62.51032
243.16,-62.50997
243.18,-62.51035
243.2,-62.51144
243.22,-62.51298
243.24,-62.51472
243.26,-62.51663
243.28,-62.51872
243.3,-62.52104
243.32,-62.52333
243.34,-62.52526
243.36,-62.52689
243.38,-62.52825
243.4,-62.52937
243.42,-62.5298
243.44,-62.52903
243.46,-62.52705
243.48,-62.52394
243.5,-62.5197
243.52,-62.51493
243.54,-62.51024
243.56,-62.50561
243.58,-62.50103
243.6,-62.49646
243.62,-62.4923
243.64,-62.489
243.66,-62.48656
243.68,-62.48491
243.7,-62.484
243.72,-62.48373
243.74,-62.48406
243.76,-62.48497
243.78,-62.48641
243.8,-62.48838
243.82,-62.49055
243.84,-62.49254
243.86,-62.49431
243.88,-62.49591
243.9,-62.49744
243.92,-62.49833
243.94,-62.49793
243.96,-62.49634
243.98,-62.49365
244,-62.48989
244.02,-62.48576
244.04,-62.48199
244.06,-62.47868
244.08,-62.47574
244.1,-62.47308
244.12,-62.47105
244.14,-62.47002
244.16,-62.4699
244.18,-62.47066
244.2,-62.47222
244.22,-62.47424
244.24,-62.47631
244.26,-62.47839
244.28,-62.48047
244.3,-62.48272
244.32,-62.48429
244.34,-62.48424
244.36,-62.48271
244.38,-62.4798
244.4,-62.47559
244.42,-62.47086
244.44,-62.46648
244.46,-62.46255
244.48,-62.459
244.5,-62.4557
244.52,-62.4532
244.54,-62.45211
244.56,-62.45231
244.58,-62.45373
244.6,-62.45628
244.62,-62.45932
244.64,-62.46212
244.66,-62.46459
244.68,-62.46682
244.7,-62.46887
244.72,-62.47042
244.74,-62.47114
244.76,-62.47109
244.78,-62.47031
244.8,-62.46886
244.82,-62.46685
244.84,-62.46441
244.86,-62.46157
244.88,-62.45833
244.9,-62.45466
244.92,-62.45093
244.94,-62.44752
244.96,-62.44438
244.98,-62.4415
245,-62.43883
245.02,-62.43632
245.04,-62.43389
245.06,-62.43154
245.08,-62.42926
245.1,-62.42704
245.12,-62.42487
245.14,-62.42275
245.16,-62.42068
245.18,-62.41865
245.2,-62.41663
245.22,-62.4151
245.24,-62.41456
245.26,-62.41504
245.28,-62.41645
245.3,-62.41884
245.32,-62.42156
245.34,-62.4239
245.36,-62.42591
245.38,-62.42763
245.4,-62.42909
245.42,-62.43015
245.44,-62.43058
245.46,-62.43041
245.48,-62.42967
245.5,-62.42843
245.52,-62.42659
245.54,-62.42402
245.56,-62.42076
245.58,-62.41684
245.6,-62.41229
245.62,-62.40789
245.64,-62.40454
245.66,-62.40231
245.68,-62.40108
245.7,-62.40079
245.72,-62.40127
245.74,-62.40228
245.76,-62.40377
245.78,-62.40576
245.8,-62.40819
245.82,-62.41051
245.84,-62.41205
245.86,-62.41276
245.88,-62.41271
245.9,-62.41195
245.92,-62.41063
245.94,-62.40888
245.96,-62.40674
245.98,-62.40421
246,-62.4013
246.02,-62.39825
246.04,-62.39531
246.06,-62.39249
246.08,-62.38979
246.1,-62.38709
246.12,-62.38493
246.14,-62.38386
246.16,-62.38382
246.18,-62.38473
246.2,-62.38654
246.22,-62.38877
246.24,-62.39087
246.26,-62.39278
246.28,-62.39454
246.3,-62.39625
246.32,-62.39749
246.34,-62.39783
246.36,-62.39733
246.38,-62.39605
246.4,-62.39404
246.42,-62.39158
246.44,-62.38897
246.46,-62.38625
246.48,-62.38342
246.5,-62.38048
246.52,-62.37724
246.54,-62.37345
246.56,-62.36912
246.58,-62.36428
246.6,-62.35895
246.62,-62.35336
246.64,-62.34774
246.66,-62.34215
246.68,-62.33657
246.7,-62.33098
246.72,-62.32521
246.74,-62.31907
246.76,-62.31257
246.78,-62.30573
246.8,-62.29854
246.82,-62.29139
246.84,-62.28471
246.86,-62.27851
246.88,-62.27274
246.9,-62.26739
246.92,-62.2622
246.94,-62.25688
246.96,-62.25142
246.98,-62.24585
247,-62.24015
247.02,-62.23438
247.04,-62.22853
247.06,-62.22262
247.08,-62.21665
247.1,-62.21057
247.12,-62.20468
247.14,-62.19926
247.16,-62.1943
247.18,-62.18976
247.2,-62.1856
247.22,-62.18143
247.24,-62.17682
247.26,-62.1717
247.28,-62.16615
247.3,-62.1602
247.32,-62.15375
247.34,-62.14671
247.36,-62.1391
247.38,-62.13095
247.4,-62.1223
247.42,-62.11323
247.44,-62.10385
247.46,-62.09418
247.48,-62.08422
247.5,-62.07395
247.52,-62.06358
247.54,-62.05339
247.56,-62.04335
247.58,-62.03342
247.6,-62.02359
247.62,-62.0138
247.64,-62.00401
247.66,-61.99419
247.68,-61.98434
247.7,-61.97447
247.72,-61.96448
247.74,-61.95426
247.76,-61.94383
247.78,-61.9332
247.8,-61.92236
247.82,-61.91162
247.84,-61.90132
247.86,-61.89149
247.88,-61.88209
247.9,-61.87315
247.92,-61.86413
247.94,-61.85441
247.96,-61.84406
247.98,-61.83311
248,-61.82161
248.02,-61.80984
248.04,-61.79812
248.06,-61.78649
248.08,-61.77494
248.1,-61.76345
248.12,-61.75189
248.14,-61.74009
248.16,-61.72806
248.18,-61.71581
248.2,-61.70337
248.22,-61.69095
248.24,-61.67883
248.26,-61.66704
248.28,-61.65555
248.3,-61.64441
248.32,-61.63298
248.34,-61.62057
248.36,-61.60722
248.38,-61.59301
248.4,-61.57798
248.42,-61.56254
248.44,-61.54718
248.46,-61.53192
248.48,-61.51675
248.5,-61.5016
248.52,-61.48677
248.54,-61.4726
248.56,-61.45905
248.58,-61.44606
248.6,-61.4336
248.62,-61.42127
248.64,-61.40863
248.66,-61.39561
248.68,-61.38227
248.7,-61.3686
248.72,-61.35481
248.74,-61.34107
248.76,-61.32738
248.78,-61.31374
248.8,-61.30016
248.82,-61.2868
248.84,-61.27389
248.86,-61.26145
248.88,-61.24943
248.9,-61.23784
248.92,-61.22647
248.94,-61.21511
248.96,-61.20375
248.98,-61.19243
249,-61.18114
249.02,-61.16996
249.04,-61.15895
249.06,-61.14812
249.08,-61.13747
249.1,-61.12702
249.12,-61.11665
249.14,-61.10622
249.16,-61.09574
249.18,-61.08524
249.2,-61.07472
249.22,-61.06437
249.24,-61.05442
249.26,-61.04491
249.28,-61.0358
249.3,-61.02721
249.32,-61.01815
249.34,-61.00756
249.36,-60.99552
249.38,-60.98215
249.4,-60.96754
249.42,-60.9522
249.44,-60.9367
249.46,-60.92113
249.48,-60.90545
249.5,-60.88964
249.52,-60.87369
249.54,-60.85759
249.56,-60.84132
249.58,-60.82487
249.6,-60.80825
249.62,-60.79132
249.64,-60.77393
249.66,-60.7561
249.68,-60.7378
249.7,-60.71903
249.72,-60.70008
249.74,-60.6813
249.76,-60.66265
249.78,-60.64411
249.8,-60.62564
249.82,-60.60727
249.84,-60.58902
249.86,-60.57089
249.88,-60.55284
249.9,-60.53484
249.92,-60.51718
249.94,-60.50021
249.96,-60.4839
249.98,-60.46818
250,-60.45303
250.02,-60.4381
250.04,-60.42297
250.06,-60.40762
250.08,-60.39205
250.1,-60.37628
250.12,-60.36062
250.14,-60.34546
250.16,-60.33077
250.18,-60.31652
250.2,-60.30269
250.22,-60.28916
250.24,-60.27576
250.26,-60.26248
250.28,-60.24934
250.3,-60.23643
250.32,-60.22309
250.34,-60.20858
250.36,-60.193
250.38,-60.17641
250.4,-60.1589
250.42,-60.14062
250.44,-60.12176
250.46,-60.10235
250.48,-60.0824
250.5,-60.06192
250.52,-60.04099
250.54,-60.01971
250.56,-59.9981
250.58,-59.97614
250.6,-59.95382
250.62,-59.93144
250.64,-59.90935
250.66,-59.88758
250.68,-59.86606
250.7,-59.84476
250.72,-59.82359
250.74,-59.80243
250.76,-59.78129
250.78,-59.76014
250.8,-59.739
250.82,-59.71815
250.84,-59.69795
250.86,-59.67842
250.88,-59.6595
250.9,-59.64117
250.92,-59.62332
250.94,-59.60581
250.96,-59.58864
250.98,-59.57181
251,-59.55531
251.02,-59.53882
251.04,-59.52194
251.06,-59.50467
251.08,-59.48703
251.1,-59.46913
251.12,-59.45069
251.14,-59.43139
251.16,-59.4113
251.18,-59.39046
251.2,-59.3689
251.22,-59.34682
251.24,-59.32442
251.26,-59.30173
251.28,-59.27875
251.3,-59.25549
251.32,-59.23181
251.34,-59.20762
251.36,-59.18289
251.38,-59.15765
251.4,-59.13192
251.42,-59.10628
251.44,-59.08144
251.46,-59.05745
251.48,-59.0342
251.5,-59.01166
251.52,-58.98967
251.54,-58.96814
251.56,-58.94704
251.58,-58.92635
251.6,-58.90605
251.62,-58.88571
251.64,-58.86483
251.66,-58.84337
251.68,-58.82139
251.7,-58.79899
251.72,-58.77586
251.74,-58.75169
251.76,-58.72655
251.78,-58.70049
251.8,-58.67355
251.82,-58.64615
251.84,-58.61876
251.86,-58.59143
251.88,-58.56412
251.9,-58.53672
251.92,-58.50969
251.94,-58.48349
251.96,-58.45807
251.98,-58.43335
252,-58.40929
252.02,-58.38582
252.04,-58.36289
252.06,-58.34047
252.08,-58.31855
252.1,-58.29721
252.12,-58.27566
252.14,-58.25299
252.16,-58.22929
252.18,-58.20466
252.2,-58.17917
252.22,-58.1529
252.24,-58.12598
252.26,-58.0984
252.28,-58.07022
252.3,-58.04143
252.32,-58.01215
252.34,-57.98253
252.36,-57.95256
252.38,-57.92224
252.4,-57.89155
252.42,-57.86102
252.44,-57.83126
252.46,-57.80233
252.48,-57.77411
252.5,-57.74659
252.52,-57.71932
252.54,-57.6918
252.56,-57.66405
252.58,-57.63609
252.6,-57.60794
252.62,-57.57908
252.64,-57.54889
252.66,-57.51735
252.68,-57.48453
252.7,-57.45042
252.72,-57.4159
252.74,-57.38201
252.76,-57.34864
252.78,-57.31573
252.8,-57.28321
252.82,-57.25131
252.84,-57.2203
252.86,-57.19016
252.88,-57.16082
252.9,-57.13231
252.92,-57.10404
252.94,-57.07538
252.96,-57.04638
252.98,-57.01708
253,-56.98752
253.02,-56.95735
253.04,-56.92616
253.06,-56.89393
253.08,-56.86075
253.1,-56.82661
253.12,-56.79193
253.14,-56.75714
253.16,-56.72221
253.18,-56.68713
253.2,-56.65187
253.22,-56.61667
253.24,-56.58181
253.26,-56.54728
253.28,-56.51303
253.3,-56.47915
253.32,-56.44471
253.34,-56.40871
253.36,-56.37125
253.38,-56.3324
253.4,-56.29226
253.42,-56.25148
253.44,-56.2108
253.46,-56.17032
253.48,-56.12992
253.5,-56.08957
253.52,-56.04925
253.54,-56.00893
253.56,-55.9686
253.58,-55.92823
253.6,-55.88779
253.62,-55.84764
253.64,-55.80818
253.66,-55.76942
253.68,-55.73128
253.7,-55.69378
253.72,-55.65648
253.74,-55.61888
253.76,-55.58101
253.78,-55.54291
253.8,-55.50461
253.82,-55.46588
253.84,-55.4265
253.86,-55.38644
253.88,-55.34576
253.9,-55.30449
253.92,-55.26272
253.94,-55.22054
253.96,-55.17795
253.98,-55.13495
254,-55.09153
254.02,-55.04808
254.04,-55.00506
254.06,-54.96249
254.08,-54.92029
254.1,-54.87842
254.12,-54.83671
254.14,-54.79493
254.16,-54.75308
254.18,-54.71114
254.2,-54.66913
254.22,-54.6266
254.24,-54.58304
254.26,-54.53842
254.28,-54.4928
254.3,-54.4463
254.32,-54.39852
254.34,-54.34904
254.36,-54.29793
254.38,-54.24522
254.4,-54.19094
254.42,-54.13576
254.44,-54.0804
254.46,-54.0249
254.48,-53.96915
254.5,-53.91299
254.52,-53.85681
254.54,-53.80105
254.56,-53.7456
254.58,-53.69035
254.6,-53.63523
254.62,-53.58011
254.64,-53.52488
254.66,-53.46947
254.68,-53.41387
254.7,-53.35812
254.72,-53.30159
254.74,-53.24359
254.76,-53.18416
254.78,-53.12336
254.8,-53.06125
254.82,-52.99806
254.84,-52.93407
254.86,-52.86932
254.88,-52.80374
254.9,-52.73732
254.92,-52.66974
254.94,-52.60065
254.96,-52.53005
254.98,-52.45794
255,-52.38428
255.02,-52.3092
255.04,-52.23283
255.06,-52.15515
255.08,-52.07609
255.1,-51.99557
255.12,-51.91343
255.14,-51.82952
255.16,-51.74378
255.18,-51.65614
255.2,-51.56654
255.22,-51.47488
255.24,-51.38106
255.26,-51.28501
255.28,-51.18662
255.3,-51.08584
255.32,-50.98234
255.34,-50.87582
255.36,-50.76618
255.38,-50.65332
255.4,-50.53713
255.42,-50.41757
255.44,-50.29458
255.46,-50.16802
255.48,-50.03771
255.5,-49.90343
255.52,-49.76528
255.54,-49.62337
255.56,-49.47745
255.58,-49.32724
255.6,-49.17246
255.62,-49.01271
255.64,-48.84753
255.66,-48.67661
255.68,-48.49966
255.7,-48.3163
255.72,-48.12643
255.74,-47.92997
255.76,-47.72647
255.78,-47.51542
255.8,-47.2963
255.82,-47.06845
255.84,-46.83113
255.86,-46.5837
255.88,-46.3255
255.9,-46.05582
255.92,-45.77386
255.94,-45.47884
255.96,-45.16975
255.98,-44.84557
256,-44.50508
256.02,-44.14708
256.04,-43.77017
256.06,-43.3728
256.08,-42.9532
256.1,-42.50948
256.12,-42.03939
256.14,-41.54045
256.16,-41.00998
256.18,-40.44504
256.2,-39.84221
256.22,-39.19791
256.24,-38.50793
256.26,-37.76755
256.28,-36.97116
256.3,-36.11278
256.32,-35.18456
256.34,-34.17801
256.36,-33.084
256.38,-31.89256
256.4,-30.59194
256.42,-29.16982
256.44,-27.612
256.46,-25.90284
256.48,-24.02515
256.5,-21.96137
256.52,-19.69465
256.54,-17.20954
256.56,-14.49711
256.58,-11.55398
256.6,-8.394317
256.62,-5.044598
256.64,-1.56094
256.66,1.98401
256.68,5.490327
256.7,8.84963
256.72,11.95538
256.74,14.71276
256.76,17.06408
256.78,18.97531
256.8,20.4546
256.82,21.52672
256.84,22.23667
256.86,22.63254
256.88,22.76164
256.9,22.66766
256.92,22.38578
256.94,21.94668
256.96,21.37313
256.98,20.68471
257,19.89587
257.02,19.01915
257.04,18.0641
257.06,17.03927
257.08,15.95156
257.1,14.80725
257.12,13.61197
257.14,12.37097
257.16,11.08895
257.18,9.770549
257.2,8.420225
257.22,7.042527
257.24,5.641939
257.26,4.222864
257.28,2.789784
257.3,1.347155
257.32,-0.1001959
257.34,-1.547568
257.36,-2.990961
257.38,-4.426398
257.4,-5.850222
257.42,-7.259482
257.44,-8.65165
257.46,-10.02395
257.48,-11.37435
257.5,-12.7013
257.52,-14.00402
257.54,-15.28211
257.56,-16.53594
257.58,-17.76615
257.6,-18.97393
257.62,-20.16085
257.64,-21.32875
257.66,-22.47932
257.68,-23.61431
257.7,-24.73559
257.72,-25.84491
257.74,-26.944
257.76,-28.03447
257.78,-29.1178
257.8,-30.19522
257.82,-31.2678
257.84,-32.33631
257.86,-33.40128
257.88,-34.4629
257.9,-35.52118
257.92,-36.57548
257.94,-37.62497
257.96,-38.6688
257.98,-39.70587
258,-40.7347
258.02,-41.75349
258.04,-42.76017
258.06,-43.75277
258.08,-44.72922
258.1,-45.68736
258.12,-46.62506
258.14,-47.54029
258.16,-48.4311
258.18,-49.29567
258.2,-50.13248
258.22,-50.94008
258.24,-51.71734
258.26,-52.46339
258.28,-53.1776
258.3,-53.85941
258.32,-54.50869
258.34,-55.12532
258.36,-55.70905
258.38,-56.25971
258.4,-56.77737
258.42,-57.26236
258.44,-57.71526
258.46,-58.13665
258.48,-58.5274
258.5,-58.88848
258.52,-59.22132
258.54,-59.52742
258.56,-59.80816
258.58,-60.06502
258.6,-60.29952
258.62,-60.51287
258.64,-60.70629
258.66,-60.88137
258.68,-61.03965
258.7,-61.18259
258.72,-61.31131
258.74,-61.42687
258.76,-61.53047
258.78,-61.62325
258.8,-61.70623
258.82,-61.78046
258.84,-61.84692
258.86,-61.90631
258.88,-61.95924
258.9,-62.0063
258.92,-62.0479
258.94,-62.08444
258.96,-62.11639
258.98,-62.14421
259,-62.16828
259.02,-62.18936
259.04,-62.20811
259.06,-62.22473
259.08,-62.23929
259.1,-62.25193
259.12,-62.26272
259.14,-62.27178
259.16,-62.27924
259.18,-62.28523
259.2,-62.28986
259.22,-62.29312
259.24,-62.29498
259.26,-62.29559
259.28,-62.29509
259.3,-62.29366
259.32,-62.29085
259.34,-62.2862
259.36,-62.28004
259.38,-62.27262
259.4,-62.26413
259.42,-62.25475
259.44,-62.2446
259.46,-62.23376
259.48,-62.22233
259.5,-62.21029
259.52,-62.19823
259.54,-62.18674
259.56,-62.17561
259.58,-62.1647
259.6,-62.15392
259.62,-62.14327
259.64,-62.13281
259.66,-62.12248
259.68,-62.11223
259.7,-62.10202
259.72,-62.092
259.74,-62.08234
259.76,-62.07296
259.78,-62.06377
259.8,-62.05475
259.82,-62.04549
259.84,-62.03563
259.86,-62.02524
259.88,-62.01445
259.9,-62.00341
259.92,-61.99181
259.94,-61.97934
259.96,-61.96619
259.98,-61.95251
260,-61.93842
260.02,-61.92408
260.04,-61.90965
260.06,-61.89516
260.08,-61.88063
260.1,-61.86597
260.12,-61.85172
260.14,-61.8384
260.16,-61.82584
260.18,-61.81385
260.2,-61.80231
260.22,-61.79135
260.24,-61.78113
260.26,-61.77154
260.28,-61.76247
260.3,-61.75392
260.32,-61.74508
260.34,-61.7352
260.36,-61.72449
260.38,-61.71314
260.4,-61.70129
260.42,-61.68889
260.44,-61.67585
260.46,-61.66229
260.48,-61.64829
260.5,-61.63392
260.52,-61.61939
260.54,-61.60489
260.56,-61.5904
260.58,-61.57591
260.6,-61.56141
260.62,-61.54745
260.64,-61.53461
260.66,-61.52276
260.68,-61.51171
260.7,-61.50125
260.72,-61.49134
260.74,-61.48196
260.76,-61.47301
260.78,-61.46444
260.8,-61.45618
260.82,-61.44728
260.84,-61.43675
260.86,-61.42472
260.88,-61.41154
260.9,-61.39736
260.92,-61.38279
260.94,-61.36847
260.96,-61.35432
260.98,-61.34031
261,-61.32638
261.02,-61.31291
261.04,-61.30025
261.06,-61.28831
261.08,-61.27696
261.1,-61.26606
261.12,-61.25561
261.14,-61.2456
261.16,-61.23595
261.18,-61.22662
261.2,-61.21755
261.22,-61.20793
261.24,-61.19698
261.26,-61.18477
261.28,-61.17159
261.3,-61.15757
261.32,-61.14313
261.34,-61.12867
261.36,-61.11418
261.38,-61.09964
261.4,-61.08505
261.42,-61.07098
261.44,-61.05803
261.46,-61.04611
261.48,-61.03502
261.5,-61.02467
261.52,-61.01453
261.54,-61.00406
261.56,-60.99336
261.58,-60.98246
261.6,-60.97144
261.62,-60.96038
261.64,-60.94938
261.66,-60.93846
261.68,-60.92759
261.7,-60.91679
261.72,-60.90586
261.74,-60.89459
261.76,-60.88306
261.78,-60.87131
261.8,-60.85936
261.82,-60.84719
261.84,-60.83474
261.86,-60.82202
261.88,-60.80909
261.9,-60.79598
261.92,-60.78266
261.94,-60.76908
261.96,-60.75527
261.98,-60.74125
262,-60.72705
262.02,-60.71325
262.04,-60.70043
262.06,-60.68855
262.08,-60.67742
262.1,-60.6669
262.12,-60.65709
262.14,-60.64813
262.16,-60.63991
262.18,-60.6323
262.2,-60.62524
262.22,-60.61768
262.24,-60.60855
262.26,-60.59793
262.28,-60.5861
262.3,-60.57322
262.32,-60.55991
262.34,-60.54675
262.36,-60.53371
262.38,-60.52074
262.4,-60.50783
262.42,-60.4954
262.44,-60.48393
262.46,-60.47336
262.48,-60.46352
262.5,-60.45434
262.52,-60.4455
262.54,-60.43665
262.56,-60.42784
262.58,-60.41904
262.6,-60.41027
262.62,-60.40105
262.64,-60.39089
262.66,-60.37984
262.68,-60.36805
262.7,-60.35562
262.72,-60.34279
262.74,-60.32979
262.76,-60.31664
262.78,-60.30336
262.8,-60.28993
262.82,-60.27666
262.84,-60.26386
262.86,-60.25153
262.88,-60.23956
262.9,-60.22792
262.92,-60.21642
262.94,-60.2049
262.96,-60.19335
262.98,-60.18177
263,-60.17018
263.02,-60.15889
263.04,-60.14823
263.06,-60.13819
263.08,-60.12867
263.1,-60.11964
263.12,-60.11072
263.14,-60.10147
263.16,-60.09198
263.18,-60.08227
263.2,-60.07239
263.22,-60.06236
263.24,-60.05218
263.26,-60.0419
263.28,-60.0315
263.3,-60.021
263.32,-60.0106
263.34,-60.00056
263.36,-59.99083
263.38,-59.98134
263.4,-59.97209
263.42,-59.96281
263.44,-59.95328
263.46,-59.9435
263.48,-59.93351
263.5,-59.9233
263.52,-59.91309
263.54,-59.90307
263.56,-59.89321
263.58,-59.88349
263.6,-59.87388
263.62,-59.86412
263.64,-59.85392
263.66,-59.84328
263.68,-59.83228
263.7,-59.82096
263.72,-59.80947
263.74,-59.79794
263.76,-59.7864
263.78,-59.77481
263.8,-59.76318
263.82,-59.75152
263.84,-59.73982
263.86,-59.72809
263.88,-59.71632
263.9,-59.70453
263.92,-59.69262
263.94,-59.68051
263.96,-59.66822
263.98,-59.65576
264,-59.64315
264.02,-59.63057
264.04,-59.61823
264.06,-59.60613
264.08,-59.59422
264.1,-59.58248
264.12,-59.5709
264.14,-59.55945
264.16,-59.54813
264.18,-59.53691
264.2,-59.52579
264.22,-59.51485
264.24,-59.50418
264.26,-59.49377
264.28,-59.48359
264.3,-59.47361
264.32,-59.4639
264.34,-59.45459
264.36,-59.44564
264.38,-59.43702
264.4,-59.4287
264.42,-59.4206
264.44,-59.41265
264.46,-59.40484
264.48,-59.39718
264.5,-59.38969
264.52,-59.3821
264.54,-59.37413
264.56,-59.36583
264.58,-59.35729
264.6,-59.34851
264.62,-59.33957
264.64,-59.33049
264.66,-59.32127
264.68,-59.31195
264.7,-59.30252
264.72,-59.29314
264.74,-59.28399
264.76,-59.27505
264.78,-59.26628
264.8,-59.25766
264.82,-59.24911
264.84,-59.24049
264.86,-59.2318
264.88,-59.22305
264.9,-59.21423
264.92,-59.20556
264.94,-59.19725
264.96,-59.18926
264.98,-59.18156
265,-59.17412
265.02,-59.16657
265.04,-59.15854
265.06,-59.15001
265.08,-59.14108
265.1,-59.13178
265.12,-59.12243
265.14,-59.11335
265.16,-59.10454
265.18,-59.09594
265.2,-59.08754
265.22,-59.07902
265.24,-59.07005
265.26,-59.06065
265.28,-59.05087
265.3,-59.04068
265.32,-59.03077
265.34,-59.02182
265.36,-59.01374
265.38,-59.0064
265.4,-58.99972
265.42,-58.99327
265.44,-58.98662
265.46,-58.97973
265.48,-58.97266
265.5,-58.96545
265.52,-58.958
265.54,-58.95021
265.56,-58.94209
265.58,-58.93371
265.6,-58.92511
265.62,-58.91646
265.64,-58.90799
265.66,-58.89969
265.68,-58.89155
265.7,-58.88356
265.72,-58.87545
265.74,-58.86691
265.76,-58.85799
265.78,-58.84874
265.8,-58.83919
265.82,-58.82964
265.84,-58.82044
265.86,-58.81158
265.88,-58.80301
265.9,-58.79469
265.92,-58.78646
265.94,-58.77811
265.96,-58.76963
265.98,-58.76105
266,-58.75238
266.02,-58.74387
266.04,-58.73581
266.06,-58.7282
266.08,-58.72096
266.1,-58.71409
266.12,-58.70745
266.14,-58.70092
266.16,-58.69451
266.18,-58.68821
266.2,-58.682
266.22,-58.67591
266.24,-58.66997
266.26,-58.66416
266.28,-58.65847
266.3,-58.65282
266.32,-58.64783
266.34,-58.6442
266.36,-58.64179
266.38,-58.64048
266.4,-58.64018
266.42,-58.6401
266.44,-58.63937
266.46,-58.63797
266.48,-58.636
266.5,-58.63363
266.52,-58.63065
266.54,-58.62684
266.56,-58.62228
266.58,-58.61708
266.6,-58.61132
266.62,-58.60501
266.64,-58.59821
266.66,-58.59093
266.68,-58.58322
266.7,-58.57509
266.72,-58.5667
266.74,-58.55825
266.76,-58.54971
266.78,-58.54108
266.8,-58.53234
266.82,-58.52366
266.84,-58.51524
266.86,-58.50708
266.88,-58.49911
266.9,-58.49129
266.92,-58.48372
266.94,-58.47654
266.96,-58.46967
266.98,-58.46307
267,-58.45672
267.02,-58.45071
267.04,-58.44514
267.06,-58.43998
267.08,-58.4352
267.1,-58.4308
267.12,-58.42654
267.14,-58.4222
267.16,-58.41781
267.18,-58.41338
267.2,-58.40894
267.22,-58.4044
267.24,-58.39972
267.26,-58.39489
267.28,-58.38993
267.3,-58.38485
267.32,-58.37987
267.34,-58.37525
267.36,-58.37095
267.38,-58.36695
267.4,-58.36321
267.42,-58.35929
267.44,-58.35469
267.46,-58.34938
267.48,-58.34347
267.5,-58.33698
267.52,-58.33028
267.54,-58.32379
267.56,-58.31748
267.58,-58.31132
267.6,-58.30526
267.62,-58.29931
267.64,-58.2935
267.66,-58.28778
267.68,-58.28214
267.7,-58.27655
267.72,-58.27129
267.74,-58.26665
267.76,-58.26259
267.78,-58.25905
267.8,-58.25597
267.82,-58.25307
267.84,-58.25005
267.86,-58.24685
267.88,-58.24354
267.9,-58.24019
267.92,-58.23644
267.94,-58.23186
267.96,-58.22656
267.98,-58.2206
268,-58.21408
268.02,-58.20685
268.04,-58.19879
268.06,-58.18992
268.08,-58.18032
268.1,-58.16992
268.12,-58.15961
268.14,-58.15035
268.16,-58.14201
268.18,-58.13446
268.2,-58.12759
268.22,-58.12151
268.24,-58.11634
268.26,-58.11204
268.28,-58.10853
268.3,-58.10572
268.32,-58.10377
268.34,-58.10287
268.36,-58.10296
268.38,-58.10396
268.4,-58.10583
268.42,-58.10776
268.44,-58.10887
268.46,-58.1091
268.48,-58.10863
268.5,-58.10762
268.52,-58.10579
268.54,-58.1028
268.56,-58.09878
268.58,-58.09385
268.6,-58.0881
268.62,-58.08216
268.64,-58.07675
268.66,-58.07194
268.68,-58.06761
268.7,-58.06367
268.72,-58.06031
268.74,-58.05775
268.76,-58.05592
268.78,-58.05476
268.8,-58.05419
268.82,-58.05401
268.84,-58.05398
268.86,-58.05406
268.88,-58.05426
268.9,-58.05469
268.92,-58.05486
268.94,-58.05425
268.96,-58.05295
268.98,-58.05106
269,-58.04865
269.02,-58.04583
269.04,-58.04266
269.06,-58.0392
269.08,-58.03547
269.1,-58.03137
269.12,-58.02763
269.14,-58.025
269.16,-58.02337
269.18,-58.02263
269.2,-58.02268
269.22,-58.02333
269.24,-58.02435
269.26,-58.02569
269.28,-58.02734
269.3,-58.02931
269.32,-58.03146
269.34,-58.03361
269.36,-58.03576
269.38,-58.03795
269.4,-58.0402
269.42,-58.0424
269.44,-58.04445
269.46,-58.04634
269.48,-58.04811
269.5,-58.0497
269.52,-58.05172
269.54,-58.05482
269.56,-58.05888
269.58,-58.06383
269.6,-58.0696
269.62,-58.076
269.64,-58.08285
269.66,-58.09009
269.68,-58.09773
269.7,-58.10587
269.72,-58.11365
269.74,-58.12017
269.76,-58.12556
269.78,-58.12997
269.8,-58.13349
269.82,-58.13645
269.84,-58.13917
269.86,-58.1417
269.88,-58.14405
269.9,-58.14621
269.92,-58.14816
269.94,-58.14988
269.96,-58.15137
269.98,-58.15264
270,-58.15367
270.02,-58.15482
270.04,-58.15646
270.06,-58.15862
270.08,-58.16122
270.1,-58.16418
270.12,-58.16751
270.14,-58.17117
270.16,-58.17514
270.18,-58.17938
270.2,-58.18387
270.22,-58.18876
270.24,-58.19419
270.26,-58.20015
270.28,-58.20661
270.3,-58.21347
270.32,-58.22108
270.34,-58.22983
270.36,-58.23965
270.38,-58.25044
270.4,-58.26215
270.42,-58.27377
270.44,-58.28413
270.46,-58.29317
270.48,-58.30108
270.5,-58.30797
270.52,-58.31418
270.54,-58.32008
270.56,-58.32569
270.58,-58.33102
270.6,-58.3361
270.62,-58.34156
270.64,-58.34815
270.66,-58.3559
270.68,-58.36465
270.7,-58.37439
270.72,-58.38436
270.74,-58.39369
270.76,-58.40244
270.78,-58.4107
270.8,-58.41853
270.82,-58.4258
270.84,-58.43233
270.86,-58.43814
270.88,-58.44331
270.9,-58.44783
270.92,-58.45207
270.94,-58.4564
270.96,-58.46078
270.98,-58.4652
271,-58.46962
271.02,-58.47453
271.04,-58.4805
271.06,-58.48753
271.08,-58.49548
271.1,-58.50436
271.12,-58.51356
271.14,-58.52247
271.16,-58.53112
271.18,-58.53958
271.2,-58.54788
271.22,-58.5559
271.24,-58.56353
271.26,-58.57077
271.28,-58.57768
271.3,-58.58422
271.32,-58.59093
271.34,-58.59839
271.36,-58.60654
271.38,-58.6153
271.4,-58.62462
271.42,-58.63403
271.44,-58.64303
271.46,-58.65157
271.48,-58.65972
271.5,-58.66755
271.52,-58.67498
271.54,-58.68197
271.56,-58.68854
271.58,-58.69474
271.6,-58.70059
271.62,-58.70624
271.64,-58.71185
271.66,-58.71745
271.68,-58.72301
271.7,-58.72851
271.72,-58.73411
271.74,-58.74
271.76,-58.74614
271.78,-58.75252
271.8,-58.75909
271.82,-58.76555
271.84,-58.77151
271.86,-58.77697
271.88,-58.78197
271.9,-58.78653
271.92,-58.79092
271.94,-58.79542
271.96,-58.80005
271.98,-58.80474
272,-58.80949
272.02,-58.81436
272.04,-58.81942
272.06,-58.82467
272.08,-58.83007
272.1,-58.83563
272.12,-58.84124
272.14,-58.84674
272.16,-58.85214
272.18,-58.85745
272.2,-58.86269
272.22,-58.86777
272.24,-58.87263
272.26,-58.87726
272.28,-58.88167
272.3,-58.8858
272.32,-58.89034
272.34,-58.89609
272.36,-58.90295
272.38,-58.91082
272.4,-58.9196
272.42,-58.9288
272.44,-58.93787
272.46,-58.94673
272.48,-58.95546
272.5,-58.96412
272.52,-58.97245
272.54,-58.98011
272.56,-58.98719
272.58,-58.99373
272.6,-58.9998
272.62,-59.00555
272.64,-59.01119
272.66,-59.01674
272.68,-59.02221
272.7,-59.02758
272.72,-59.03288
272.74,-59.03813
272.76,-59.04331
272.78,-59.04844
272.8,-59.0535
272.82,-59.05849
272.84,-59.06341
272.86,-59.06826
272.88,-59.07303
272.9,-59.07773
272.92,-59.08231
272.94,-59.08673
272.96,-59.09099
272.98,-59.0951
273,-59.09906
273.02,-59.10283
273.04,-59.10635
273.06,-59.10963
273.08,-59.11266
273.1,-59.11547
273.12,-59.11826
273.14,-59.1213
273.16,-59.12456
273.18,-59.12802
273.2,-59.13165
273.22,-59.13512
273.24,-59.13805
273.26,-59.14041
273.28,-59.14226
273.3,-59.14353
273.32,-59.14513
273.34,-59.14809
273.36,-59.1523
273.38,-59.15764
273.4,-59.164
273.42,-59.17086
273.44,-59.17759
273.46,-59.18414
273.48,-59.19056
273.5,-59.1969
273.52,-59.20315
273.54,-59.20934
273.56,-59.21548
273.58,-59.2216
273.6,-59.22773
273.62,-59.23394
273.64,-59.24028
273.66,-59.2468
273.68,-59.25348
273.7,-59.26033
273.72,-59.26728
273.74,-59.27426
273.76,-59.28128
273.78,-59.28835
273.8,-59.29547
273.82,-59.30277
273.84,-59.31034
273.86,-59.31822
273.88,-59.32636
273.9,-59.3348
273.92,-59.34334
273.94,-59.35179
273.96,-59.36018
273.98,-59.36851
274,-59.37683
274.02,-59.38534
274.04,-59.39431
274.06,-59.40375
274.08,-59.41361
274.1,-59.42391
274.12,-59.43439
274.14,-59.4448
274.16,-59.45517
274.18,-59.46552
274.2,-59.47587
274.22,-59.48636
274.24,-59.49716
274.26,-59.50829
274.28,-59.51971
274.3,-59.53142
274.32,-59.54347
274.34,-59.55593
274.36,-59.56878
274.38,-59.58201
274.4,-59.59559
274.42,-59.60921
274.44,-59.62248
274.46,-59.63538
274.48,-59.648
274.5,-59.66037
274.52,-59.67242
274.54,-59.68406
274.56,-59.69533
274.58,-59.70627
274.6,-59.71688
274.62,-59.72727
274.64,-59.73754
274.66,-59.74773
274.68,-59.75782
274.7,-59.76779
274.72,-59.77782
274.74,-59.78806
274.76,-59.7985
274.78,-59.80912
274.8,-59.81988
274.82,-59.83079
274.84,-59.84184
274.86,-59.85299
274.88,-59.86425
274.9,-59.87557
274.92,-59.88717
274.94,-59.89928
274.96,-59.91189
274.98,-59.92492
275,-59.93838
275.02,-59.95228
275.04,-59.96665
275.06,-59.98148
275.08,-59.99677
275.1,-60.01249
275.12,-60.02843
275.14,-60.04437
275.16,-60.06031
275.18,-60.07626
275.2,-60.09223
275.22,-60.1083
275.24,-60.12453
275.26,-60.14095
275.28,-60.15753
275.3,-60.17428
275.32,-60.19109
275.34,-60.20783
275.36,-60.22453
275.38,-60.24119
275.4,-60.25779
275.42,-60.27418
275.44,-60.29008
275.46,-60.30551
275.48,-60.32049
275.5,-60.33509
275.52,-60.34926
275.54,-60.36303
275.56,-60.37643
275.58,-60.38946
275.6,-60.40212
275.62,-60.41458
275.64,-60.42698
275.66,-60.43934
275.68,-60.45165
275.7,-60.46383
275.72,-60.4763
275.74,-60.48955
275.76,-60.50352
275.78,-60.51813
275.8,-60.5333
275.82,-60.54878
275.84,-60.56424
275.86,-60.57965
275.88,-60.59502
275.9,-60.61034
275.92,-60.62582
275.94,-60.64171
275.96,-60.65799
275.98,-60.67463
276,-60.69159
276.02,-60.7084
276.04,-60.72453
276.06,-60.73992
276.08,-60.75466
276.1,-60.76883
276.12,-60.78235
276.14,-60.79512
276.16,-60.80722
276.18,-60.81867
276.2,-60.8295
276.22,-60.83983
276.24,-60.84981
276.26,-60.85947
276.28,-60.86879
276.3,-60.87769
276.32,-60.8868
276.34,-60.89681
276.36,-60.90765
276.38,-60.91923
276.4,-60.93144
276.42,-60.9444
276.44,-60.95823
276.46,-60.97288
276.48,-60.98829
276.5,-61.0045
276.52,-61.02069
276.54,-61.03597
276.56,-61.0504
276.58,-61.06407
276.6,-61.07707
276.62,-61.08934
276.64,-61.10079
276.66,-61.11148
276.68,-61.12145
276.7,-61.13074
276.72,-61.13942
276.74,-61.14755
276.76,-61.15513
276.78,-61.16221
276.8,-61.16878
276.82,-61.1753
276.84,-61.18228
276.86,-61.18977
276.88,-61.19769
276.9,-61.20594
276.92,-61.21474
276.94,-61.22431
276.96,-61.2346
276.98,-61.24553
277,-61.25707
277.02,-61.26886
277.04,-61.28053
277.06,-61.29202
277.08,-61.30337
277.1,-61.31468
277.12,-61.32548
277.14,-61.33524
277.16,-61.34402
277.18,-61.35192
277.2,-61.35901
277.22,-61.36536
277.24,-61.37105
277.26,-61.37611
277.28,-61.38056
277.3,-61.38429
277.32,-61.38837
277.34,-61.39401
277.36,-61.40106
277.38,-61.4094
277.4,-61.41892
277.42,-61.42914
277.44,-61.43955
277.46,-61.45005
277.48,-61.46067
277.5,-61.47152
277.52,-61.48188
277.54,-61.49092
277.56,-61.49874
277.58,-61.50546
277.6,-61.51116
277.62,-61.51622
277.64,-61.52105
277.66,-61.52574
277.68,-61.53026
277.7,-61.53452
277.72,-61.53917
277.74,-61.54492
277.76,-61.55169
277.78,-61.55938
277.8,-61.5679
277.82,-61.57706
277.84,-61.58667
277.86,-61.59664
277.88,-61.60699
277.9,-61.61782
277.92,-61.62807
277.94,-61.63658
277.96,-61.64344
277.98,-61.64882
278,-61.65283
278.02,-61.65613
278.04,-61.65946
278.06,-61.66294
278.08,-61.66652
278.1,-61.67015
278.12,-61.67394
278.14,-61.67803
278.16,-61.68236
278.18,-61.68693
278.2,-61.6917
278.22,-61.69667
278.24,-61.70186
278.26,-61.70724
278.28,-61.71281
278.3,-61.71854
278.32,-61.72444
278.34,-61.73048
278.36,-61.73666
278.38,-61.74297
278.4,-61.74942
278.42,-61.7557
278.44,-61.76148
278.46,-61.76674
278.48,-61.77153
278.5,-61.77585
278.52,-61.78
278.54,-61.78426
278.56,-61.78865
278.58,-61.79312
278.6,-61.79768
278.62,-61.80226
278.64,-61.80682
278.66,-61.81135
278.68,-61.81585
278.7,-61.82025
278.72,-61.82503
278.74,-61.83076
278.76,-61.83737
278.78,-61.84478
278.8,-61.85294
278.82,-61.86139
278.84,-61.86957
278.86,-61.87741
278.88,-61.88499
278.9,-61.89237
278.92,-61.89926
278.94,-61.90531
278.96,-61.91056
278.98,-61.91509
279,-61.91895
279.02,-61.9225
279.04,-61.92615
279.06,-61.92996
279.08,-61.9339
279.1,-61.93789
279.12,-61.94231
279.14,-61.94765
279.16,-61.95384
279.18,-61.96081
279.2,-61.9685
279.22,-61.97658
279.24,-61.98464
279.26,-61.99262
279.28,-62.00057
279.3,-62.00855
279.32,-62.01615
279.34,-62.02285
279.36,-62.02872
279.38,-62.03384
279.4,-62.03826
279.42,-62.04219
279.44,-62.04588
279.46,-62.04938
279.48,-62.05268
279.5,-62.05574
279.52,-62.05879
279.54,-62.0621
279.56,-62.06561
279.58,-62.0693
279.6,-62.07317
279.62,-62.07728
279.64,-62.08176
279.66,-62.08659
279.68,-62.09177
279.7,-62.09724
279.72,-62.10313
279.74,-62.10959
279.76,-62.11661
279.78,-62.12412
279.8,-62.13212
279.82,-62.14032
279.84,-62.14838
279.86,-62.15626
279.88,-62.164
279.9,-62.17161
279.92,-62.17922
279.94,-62.18701
279.96,-62.19499
279.98,-62.20313
280,-62.21144
280.02,-62.21954
280.04,-62.22698
280.06,-62.23373
280.08,-62.23984
280.1,-62.24532
280.12,-62.25063
280.14,-62.25622
280.16,-62.26208
280.18,-62.26818
280.2,-62.27448
280.22,-62.28074
280.24,-62.2867
280.26,-62.29229
280.28,-62.29756
280.3,-62.30251
280.32,-62.30728
280.34,-62.31204
280.36,-62.31679
280.38,-62.32153
280.4,-62.32625
280.42,-62.33095
280.44,-62.33564
280.46,-62.34035
280.48,-62.34504
280.5,-62.34971
280.52,-62.35437
280.54,-62.359
280.56,-62.36361
280.58,-62.3682
280.6,-62.37275
280.62,-62.37735
280.64,-62.38208
280.66,-62.38696
280.68,-62.39195
280.7,-62.3971
280.72,-62.40211
280.74,-62.40669
280.76,-62.41085
280.78,-62.41463
280.8,-62.41805
280.82,-62.42135
280.84,-62.42478
280.86,-62.42838
280.88,-62.43211
280.9,-62.43597
280.92,-62.43987
280.94,-62.44368
280.96,-62.44741
280.98,-62.45105
281,-62.45462
281.02,-62.45819
281.04,-62.4619
281.06,-62.46574
281.08,-62.46971
281.1,-62.47381
281.12,-62.47799
281.14,-62.48224
281.16,-62.48654
281.18,-62.49088
281.2,-62.49526
281.22,-62.49965
281.24,-62.50401
281.26,-62.50832
281.28,-62.5126
281.3,-62.51683
281.32,-62.52112
281.34,-62.52555
281.36,-62.53013
281.38,-62.53484
281.4,-62.53967
281.42,-62.5445
281.44,-62.54915
281.46,-62.55361
281.48,-62.55791
281.5,-62.56203
281.52,-62.56609
281.54,-62.57019
281.56,-62.57433
281.58,-62.5785
281.6,-62.5827
281.62,-62.58684
281.64,-62.59078
281.66,-62.59451
281.68,-62.59807
281.7,-62.60143
281.72,-62.60474
281.74,-62.60815
281.76,-62.61167
281.78,-62.61528
281.8,-62.61896
281.82,-62.6227
281.84,-62.62645
281.86,-62.63021
281.88,-62.63397
281.9,-62.63778
281.92,-62.64137
281.94,-62.64448
281.96,-62.64712
281.98,-62.64934
282,-62.65114
282.02,-62.65274
282.04,-62.65434
282.06,-62.65597
282.08,-62.65764
282.1,-62.65936
282.12,-62.66078
282.14,-62.66148
282.16,-62.66151
282.18,-62.66091
282.2,-62.65971
282.22,-62.65819
282.24,-62.65668
282.26,-62.65521
282.28,-62.65376
282.3,-62.65234
282.32,-62.65076
282.34,-62.64886
282.36,-62.64662
282.38,-62.64408
282.4,-62.64126
282.42,-62.63843
282.44,-62.63594
282.46,-62.63384
282.48,-62.63206
282.5,-62.63058
282.52,-62.62947
282.54,-62.62891
282.56,-62.62884
282.58,-62.62924
282.6,-62.63009
282.62,-62.63111
282.64,-62.63201
282.66,-62.63273
282.68,-62.63333
282.7,-62.63376
282.72,-62.63435
282.74,-62.63542
282.76,-62.63698
282.78,-62.63899
282.8,-62.64142
282.82,-62.64412
282.84,-62.64689
282.86,-62.6497
282.88,-62.65256
282.9,-62.65547
282.92,-62.65854
282.94,-62.66191
282.96,-62.66557
282.98,-62.66951
283,-62.67371
283.02,-62.67799
283.04,-62.68211
283.06,-62.68604
283.08,-62.68981
283.1,-62.69344
283.12,-62.69695
283.14,-62.70031
283.16,-62.70352
283.18,-62.70662
283.2,-62.7096
283.22,-62.71243
283.24,-62.7151
283.26,-62.7176
283.28,-62.71993
283.3,-62.72216
283.32,-62.72393
283.34,-62.72486
283.36,-62.72499
283.38,-62.72438
283.4,-62.72304
283.42,-62.72141
283.44,-62.71997
283.46,-62.71877
283.48,-62.71777
283.5,-62.71693
283.52,-62.71628
283.54,-62.71583
283.56,-62.71559
283.58,-62.71552
283.6,-62.7156
283.62,-62.716
283.64,-62.71694
283.66,-62.71842
283.68,-62.7204
283.7,-62.72283
283.72,-62.72579
283.74,-62.72933
283.76,-62.73346
283.78,-62.73813
283.8,-62.74331
283.82,-62.74877
283.84,-62.75426
283.86,-62.75974
283.88,-62.76522
283.9,-62.77074
283.92,-62.77631
283.94,-62.78193
283.96,-62.78761
283.98,-62.79338
284,-62.79923
284.02,-62.80459
284.04,-62.80875
284.06,-62.81167
284.08,-62.81346
284.1,-62.81412
284.12,-62.81415
284.14,-62.81408
284.16,-62.81389
284.18,-62.81359
284.2,-62.81317
284.22,-62.81272
284.24,-62.81242
284.26,-62.81227
284.28,-62.81223
284.3,-62.81223
284.32,-62.81262
284.34,-62.81379
284.36,-62.81567
284.38,-62.81823
284.4,-62.82141
284.42,-62.82514
284.44,-62.82933
284.46,-62.83396
284.48,-62.83898
284.5,-62.84444
284.52,-62.85
284.54,-62.85526
284.56,-62.86023
284.58,-62.86496
284.6,-62.86947
284.62,-62.8736
284.64,-62.87715
284.66,-62.88011
284.68,-62.88253
284.7,-62.88447
284.72,-62.88584
284.74,-62.88655
284.76,-62.88661
284.78,-62.88606
284.8,-62.88492
284.82,-62.88386
284.84,-62.88365
284.86,-62.8844
284.88,-62.886
284.9,-62.8884
284.92,-62.89139
284.94,-62.89475
284.96,-62.89844
284.98,-62.90245
285,-62.90676
285.02,-62.91137
285.04,-62.9162
285.06,-62.92129
285.08,-62.9266
285.1,-62.93224
285.12,-62.93746
285.14,-62.94137
285.16,-62.94405
285.18,-62.94559
285.2,-62.94607
285.22,-62.94582
285.24,-62.94525
285.26,-62.94444
285.28,-62.94337
285.3,-62.94197
285.32,-62.94086
285.34,-62.94079
285.36,-62.9417
285.38,-62.94351
285.4,-62.94616
285.42,-62.94943
285.44,-62.95311
285.46,-62.95714
285.48,-62.9615
285.5,-62.96626
285.52,-62.97092
285.54,-62.97491
285.56,-62.97827
285.58,-62.98106
285.6,-62.98332
285.62,-62.98481
285.64,-62.98523
285.66,-62.98458
285.68,-62.98293
285.7,-62.98023
285.72,-62.9773
285.74,-62.97509
285.76,-62.97352
285.78,-62.97255
285.8,-62.97212
285.82,-62.97242
285.84,-62.9737
285.86,-62.97597
285.88,-62.97913
285.9,-62.9832
285.92,-62.9876
285.94,-62.99164
285.96,-62.99535
285.98,-62.99875
286,-63.00188
286.02,-63.00445
286.04,-63.00606
286.06,-63.0067
286.08,-63.00645
286.1,-63.00527
286.12,-63.00381
286.14,-63.00275
286.16,-63.00207
286.18,-63.00173
286.2,-63.0017
286.22,-63.00224
286.24,-63.00363
286.26,-63.00591
286.28,-63.00901
286.3,-63.01294
286.32,-63.01706
286.34,-63.02067
286.36,-63.02377
286.38,-63.02643
286.4,-63.02868
286.42,-63.03035
286.44,-63.03121
286.46,-63.03127
286.48,-63.03059
286.5,-63.02919
286.52,-63.02727
286.54,-63.02508
286.56,-63.02262
286.58,-63.01991
286.6,-63.01692
286.62,-63.01387
286.64,-63.01098
286.66,-63.00826
286.68,-63.00569
286.7,-63.00321
286.72,-63.00104
286.74,-62.99939
286.76,-62.99826
286.78,-62.99759
286.8,-62.99734
286.82,-62.99728
286.84,-62.99715
286.86,-62.99689
286.88,-62.99652
286.9,-62.99602
286.92,-62.99569
286.94,-62.99591
286.96,-62.99663
286.98,-62.99784
287,-62.9995
287.02,-63.00141
287.04,-63.00331
287.06,-63.00517
287.08,-63.007
287.1,-63.00888
287.12,-63.01032
287.14,-63.01079
287.16,-63.01032
287.18,-63.00899
287.2,-63.00684
287.22,-63.00428
287.24,-63.00176
287.26,-62.99937
287.28,-62.99707
287.3,-62.99477
287.32,-62.99291
287.34,-62.99197
287.36,-62.99192
287.38,-62.99268
287.4,-62.99422
287.42,-62.99599
287.44,-62.99736
287.46,-62.99825
287.48,-62.99871
287.5,-62.99884
287.52,-62.99831
287.54,-62.99678
287.56,-62.99429
287.58,-62.99091
287.6,-62.98669
287.62,-62.98191
287.64,-62.97688
287.66,-62.97167
287.68,-62.96628
287.7,-62.9606
287.72,-62.95519
287.74,-62.95068
287.76,-62.94702
287.78,-62.94413
287.8,-62.94196
287.82,-62.94044
287.84,-62.93945
287.86,-62.93898
287.88,-62.939
287.9,-62.93953
287.92,-62.94025
287.94,-62.94078
287.96,-62.94113
287.98,-62.94134
288,-62.94142
288.02,-62.94123
288.04,-62.94051
288.06,-62.9393
288.08,-62.93761
288.1,-62.93547
288.12,-62.93306
288.14,-62.93061
288.16,-62.92814
288.18,-62.92563
288.2,-62.92308
288.22,-62.9203
288.24,-62.91707
288.26,-62.91334
288.28,-62.90916
288.3,-62.90454
288.32,-62.89953
288.34,-62.89422
288.36,-62.8886
288.38,-62.88268
288.4,-62.87648
288.42,-62.87006
288.44,-62.86353
288.46,-62.8569
288.48,-62.85013
288.5,-62.84325
288.52,-62.83631
288.54,-62.82943
288.56,-62.82261
288.58,-62.81582
288.6,-62.80904
288.62,-62.80229
288.64,-62.7956
288.66,-62.78894
288.68,-62.78233
288.7,-62.77575
288.72,-62.76916
288.74,-62.7625
288.76,-62.75577
288.78,-62.74896
288.8,-62.74209
288.82,-62.73521
288.84,-62.72839
288.86,-62.72164
288.88,-62.71496
288.9,-62.70835
288.92,-62.7017
288.94,-62.69481
288.96,-62.68773
288.98,-62.68045
289,-62.67299
289.02,-62.66548
289.04,-62.6581
289.06,-62.65086
289.08,-62.64376
289.1,-62.63678
289.12,-62.62983
289.14,-62.62279
289.16,-62.6157
289.18,-62.60853
289.2,-62.60128
289.22,-62.59399
289.24,-62.58669
289.26,-62.57936
289.28,-62.57202
289.3,-62.56466
289.32,-62.55723
289.34,-62.54966
289.36,-62.54194
289.38,-62.53409
289.4,-62.52613
289.42,-62.51796
289.44,-62.50947
289.46,-62.50065
289.48,-62.49154
289.5,-62.48211
289.52,-62.47258
289.54,-62.46324
289.56,-62.45407
289.58,-62.44504
289.6,-62.43614
289.62,-62.42736
289.64,-62.41869
289.66,-62.41011
289.68,-62.40163
289.7,-62.39321
289.72,-62.38497
289.74,-62.37702
289.76,-62.36934
289.78,-62.36193
289.8,-62.35475
289.82,-62.34772
289.84,-62.34072
289.86,-62.33371
289.88,-62.32669
289.9,-62.31969
289.92,-62.31271
289.94,-62.30579
289.96,-62.29895
289.98,-62.29216
290,-62.28543
290.02,-62.27893
290.04,-62.27286
290.06,-62.26723
290.08,-62.26204
290.1,-62.2573
290.12,-62.25268
290.14,-62.24787
290.16,-62.24286
290.18,-62.23768
290.2,-62.23236
290.22,-62.22708
290.24,-62.22204
290.26,-62.2173
290.28,-62.21282
290.3,-62.20869
290.32,-62.20432
290.34,-62.19909
290.36,-62.19303
290.38,-62.1862
290.4,-62.17867
290.42,-62.17086
290.44,-62.16333
290.46,-62.15615
290.48,-62.14927
290.5,-62.14268
290.52,-62.13628
290.54,-62.12992
290.56,-62.12361
290.58,-62.11734
290.6,-62.11111
290.62,-62.10498
290.64,-62.09906
290.66,-62.09333
290.68,-62.08779
290.7,-62.08243
290.72,-62.07723
290.74,-62.07219
290.76,-62.06731
290.78,-62.06257
290.8,-62.05799
290.82,-62.05314
290.84,-62.04754
290.86,-62.04111
290.88,-62.03392
290.9,-62.02599
290.92,-62.01763
290.94,-62.00921
290.96,-62.00073
290.98,-61.99217
291,-61.98355
291.02,-61.97474
291.04,-61.96563
291.06,-61.9562
291.08,-61.94647
291.1,-61.93642
291.12,-61.92618
291.14,-61.91592
291.16,-61.90562
291.18,-61.89528
291.2,-61.88488
291.22,-61.87447
291.24,-61.86412
291.26,-61.85382
291.28,-61.84357
291.3,-61.83338
291.32,-61.82295
291.34,-61.81195
291.36,-61.80039
291.38,-61.78829
291.4,-61.77569
291.42,-61.76312
291.44,-61.75122
291.46,-61.74008
291.48,-61.72962
291.5,-61.71984
291.52,-61.7104
291.54,-61.70099
291.56,-61.69156
291.58,-61.68216
291.6,-61.67277
291.62,-61.66351
291.64,-61.65447
291.66,-61.64567
291.68,-61.63709
291.7,-61.62875
291.72,-61.62051
291.74,-61.61225
291.76,-61.60398
291.78,-61.5957
291.8,-61.58741
291.82,-61.57904
291.84,-61.57045
291.86,-61.56165
291.88,-61.55266
291.9,-61.54355
291.92,-61.53393
291.94,-61.5234
291.96,-61.51197
291.98,-61.49972
292,-61.48667
292.02,-61.47307
292.04,-61.45919
292.06,-61.44508
292.08,-61.43073
292.1,-61.41608
292.12,-61.40149
292.14,-61.38745
292.16,-61.3739
292.18,-61.36078
292.2,-61.34807
292.22,-61.33552
292.24,-61.32289
292.26,-61.31013
292.28,-61.29724
292.3,-61.28425
292.32,-61.27111
292.34,-61.25778
292.36,-61.24427
292.38,-61.23057
292.4,-61.21671
292.42,-61.2028
292.44,-61.18903
292.46,-61.1754
292.48,-61.16189
292.5,-61.14851
292.52,-61.13511
292.54,-61.12158
292.56,-61.10791
292.58,-61.09411
292.6,-61.08018
292.62,-61.06572
292.64,-61.05022
292.66,-61.03364
292.68,-61.01605
292.7,-60.99747
292.72,-60.97818
292.74,-60.95849
292.76,-60.93842
292.78,-60.91796
292.8,-60.89708
292.82,-60.87635
292.84,-60.85646
292.86,-60.83746
292.88,-60.81924
292.9,-60.80177
292.92,-60.78482
292.94,-60.76813
292.96,-60.7517
292.98,-60.73549
293,-60.71952
293.02,-60.70383
293.04,-60.68852
293.06,-60.67358
293.08,-60.65902
293.1,-60.64492
293.12,-60.63049
293.14,-60.61484
293.16,-60.59803
293.18,-60.58015
293.2,-60.56124
293.22,-60.54151
293.24,-60.52111
293.26,-60.50012
293.28,-60.47853
293.3,-60.45639
293.32,-60.43357
293.34,-60.40992
293.36,-60.38547
293.38,-60.36023
293.4,-60.33423
293.42,-60.30815
293.44,-60.2828
293.46,-60.25829
293.48,-60.23452
293.5,-60.2114
293.52,-60.18886
293.54,-60.16683
293.56,-60.14526
293.58,-60.12413
293.6,-60.10341
293.62,-60.08246
293.64,-60.06051
293.66,-60.03746
293.68,-60.0134
293.7,-59.9884
293.72,-59.96263
293.74,-59.93631
293.76,-59.90944
293.78,-59.88204
293.8,-59.85412
293.82,-59.82611
293.84,-59.79854
293.86,-59.77147
293.88,-59.74482
293.9,-59.71852
293.92,-59.69282
293.94,-59.66801
293.96,-59.64405
293.98,-59.62088
294,-59.59846
294.02,-59.57616
294.04,-59.55323
294.06,-59.52958
294.08,-59.50529
294.1,-59.48047
294.12,-59.45479
294.14,-59.42785
294.16,-59.39972
294.18,-59.37045
294.2,-59.34011
294.22,-59.30957
294.24,-59.27988
294.26,-59.25119
294.28,-59.22335
294.3,-59.19636
294.32,-59.16967
294.34,-59.14268
294.36,-59.1154
294.38,-59.08783
294.4,-59.06002
294.42,-59.03185
294.44,-59.00318
294.46,-58.97401
294.48,-58.94438
294.5,-58.91434
294.52,-58.88361
294.54,-58.8519
294.56,-58.81923
294.58,-58.78566
294.6,-58.75121
294.62,-58.71657
294.64,-58.68257
294.66,-58.64931
294.68,-58.61669
294.7,-58.58463
294.72,-58.55314
294.74,-58.52231
294.76,-58.49208
294.78,-58.46241
294.8,-58.43328
294.82,-58.40439
294.84,-58.37537
294.86,-58.34618
294.88,-58.31687
294.9,-58.28743
294.92,-58.25807
294.94,-58.22898
294.96,-58.20018
294.98,-58.17164
295,-58.14337
295.02,-58.115
295.04,-58.08613
295.06,-58.05667
295.08,-58.0267
295.1,-57.99623
295.12,-57.96549
295.14,-57.93473
295.16,-57.90395
295.18,-57.87315
295.2,-57.84233
295.22,-57.81137
295.24,-57.78014
295.26,-57.7486
295.28,-57.7168
295.3,-57.68485
295.32,-57.65191
295.34,-57.61704
295.36,-57.58031
295.38,-57.54184
295.4,-57.50171
295.42,-57.4609
295.44,-57.42061
295.46,-57.381
295.48,-57.34192
295.5,-57.30324
295.52,-57.26514
295.54,-57.22783
295.56,-57.19124
295.58,-57.15532
295.6,-57.12
295.62,-57.08489
295.64,-57.04949
295.66,-57.01374
295.68,-56.97769
295.7,-56.94143
295.72,-56.90451
295.74,-56.86643
295.76,-56.82724
295.78,-56.78701
295.8,-56.74579
295.82,-56.7042
295.84,-56.663
295.86,-56.62228
295.88,-56.58194
295.9,-56.54188
295.92,-56.50233
295.94,-56.46352
295.96,-56.4254
295.98,-56.38791
296,-56.35101
296.02,-56.3143
296.04,-56.27728
296.06,-56.23989
296.08,-56.20216
296.1,-56.16418
296.12,-56.12585
296.14,-56.08711
296.16,-56.04798
296.18,-56.0085
296.2,-55.96866
296.22,-55.9283
296.24,-55.88722
296.26,-55.84539
296.28,-55.80284
296.3,-55.75964
296.32,-55.71556
296.34,-55.67033
296.36,-55.62397
296.38,-55.57652
296.4,-55.52798
296.42,-55.47876
296.44,-55.42928
296.46,-55.3796
296.48,-55.32963
296.5,-55.27931
296.52,-55.22886
296.54,-55.17859
296.56,-55.12842
296.58,-55.0783
296.6,-55.02818
296.62,-54.97801
296.64,-54.92774
296.66,-54.87735
296.68,-54.82682
296.7,-54.77612
296.72,-54.72521
296.74,-54.67404
296.76,-54.6226
296.78,-54.57088
296.8,-54.51887
296.82,-54.46669
296.84,-54.41445
296.86,-54.36218
296.88,-54.30985
296.9,-54.25747
296.92,-54.20471
296.94,-54.15119
296.96,-54.09696
296.98,-54.04201
297,-53.98635
297.02,-53.93014
297.04,-53.87354
297.06,-53.81658
297.08,-53.75918
297.1,-53.70138
297.12,-53.64295
297.14,-53.58368
297.16,-53.52357
297.18,-53.4626
297.2,-53.40075
297.22,-53.3381
297.24,-53.27471
297.26,-53.21056
297.28,-53.14562
297.3,-53.07994
297.32,-53.01283
297.34,-52.94356
297.36,-52.87213
297.38,-52.7986
297.4,-52.72294
297.42,-52.64551
297.44,-52.56669
297.46,-52.48646
297.48,-52.40474
297.5,-52.32136
297.52,-52.23665
297.54,-52.15102
297.56,-52.06432
297.58,-51.97643
297.6,-51.88721
297.62,-51.79624
297.64,-51.70302
297.66,-51.60741
297.68,-51.50935
297.7,-51.40877
297.72,-51.30575
297.74,-51.2004
297.76,-51.09261
297.78,-50.98224
297.8,-50.86917
297.82,-50.75326
297.84,-50.6344
297.86,-50.51245
297.88,-50.38722
297.9,-50.2586
297.92,-50.12617
297.94,-49.98952
297.96,-49.84845
297.98,-49.70279
298,-49.55234
298.02,-49.39686
298.04,-49.23612
298.06,-49.06983
298.08,-48.89771
298.1,-48.71942
298.12,-48.5347
298.14,-48.34328
298.16,-48.14474
298.18,-47.93866
298.2,-47.72452
298.22,-47.50208
298.24,-47.27105
298.26,-47.03084
298.28,-46.78078
298.3,-46.52026
298.32,-46.24745
298.34,-45.96029
298.36,-45.65796
298.38,-45.33963
298.4,-45.00422
298.42,-44.65136
298.44,-44.28057
298.46,-43.89045
298.48,-43.47918
298.5,-43.04485
298.52,-42.58525
298.54,-42.09805
298.56,-41.5806
298.58,-41.03006
298.6,-40.44315
298.62,-39.81642
298.64,-39.14582
298.66,-38.42686
298.68,-37.65415
298.7,-36.82187
298.72,-35.92304
298.74,-34.95003
298.76,-33.89394
298.78,-32.74511
298.8,-31.49209
298.82,-30.12253
298.84,-28.62206
298.86,-26.97519
298.88,-25.16454
298.9,-23.17199
298.92,-20.97953
298.94,-18.56975
298.96,-15.92951
298.98,-13.04992
299,-9.937008
299.02,-6.60739
299.04,-3.106415
299.06,0.5027633
299.08,4.124542
299.1,7.650539
299.12,10.96449
299.14,13.95747
299.16,16.55378
299.18,18.70198
299.2,20.39786
299.22,21.6577
299.24,22.52496
299.26,23.04877
299.28,23.28058
299.3,23.26857
299.32,23.05277
299.34,22.66806
299.36,22.1398
299.38,21.48975
299.4,20.73385
299.42,19.88566
299.44,18.95539
299.46,17.95226
299.48,16.88364
299.5,15.75618
299.52,14.57555
299.54,13.34705
299.56,12.07548
299.58,10.76548
299.6,9.421539
299.62,8.047874
299.64,6.64875
299.66,5.228662
299.68,3.79213
299.7,2.343645
299.72,0.8878177
299.74,-0.5707985
299.76,-2.027954
299.78,-3.479457
299.8,-4.921389
299.82,-6.35031
299.84,-7.763252
299.86,-9.157244
299.88,-10.53002
299.9,-11.87972
299.92,-13.20535
299.94,-14.50628
299.96,-15.78258
299.98,-17.03461
300,-18.26337
300.02,-19.47007
300.04,-20.65632
300.06,-21.82385
300.08,-22.97451
300.1,-24.11025
300.12,-25.23271
300.14,-26.34352
300.16,-27.44455
300.18,-28.53751
300.2,-29.62378
300.22,-30.70451
300.24,-31.78056
300.26,-32.85269
300.28,-33.92129
300.3,-34.98658
300.32,-36.04779
300.34,-37.10403
300.36,-38.1547
300.38,-39.19896
300.4,-40.23548
300.42,-41.26304
300.44,-42.28008
300.46,-43.28456
300.48,-44.27423
300.5,-45.24679
300.52,-46.20044
300.54,-47.13342
300.56,-48.04346
300.58,-48.92847
300.6,-49.7867
300.62,-50.6167
300.64,-51.41733
300.66,-52.18751
300.68,-52.92642
300.7,-53.63339
300.72,-54.30768
300.74,-54.94861
300.76,-55.556
300.78,-56.12974
300.8,-56.66983
300.82,-57.17616
300.84,-57.64879
300.86,-58.08836
300.88,-58.49581
300.9,-58.87222
300.92,-59.21883
300.94,-59.53697
300.96,-59.82816
300.98,-60.094
301,-60.3361
301.02,-60.55669
301.04,-60.75792
301.06,-60.94123
301.08,-61.10786
301.1,-61.2591
301.12,-61.39607
301.14,-61.51993
301.16,-61.63177
301.18,-61.73269
301.2,-61.82364
301.22,-61.90546
301.24,-61.97883
301.26,-62.04456
301.28,-62.10337
301.3,-62.15605
301.32,-62.20218
301.34,-62.24133
301.36,-62.27437
301.38,-62.30214
301.4,-62.32524
301.42,-62.34483
301.44,-62.3619
301.46,-62.37674
301.48,-62.38938
301.5,-62.39985
301.52,-62.40896
301.54,-62.4175
301.56,-62.42533
301.58,-62.43233
301.6,-62.43844
301.62,-62.44347
301.64,-62.44728
301.66,-62.44994
301.68,-62.45158
301.7,-62.45235
301.72,-62.4517
301.74,-62.44907
301.76,-62.44479
301.78,-62.43915
301.8,-62.43236
301.82,-62.4245
301.84,-62.41563
301.86,-62.40585
301.88,-62.39529
301.9,-62.38396
301.92,-62.37275
301.94,-62.3625
301.96,-62.35297
301.98,-62.34394
302,-62.33523
302.02,-62.32672
302.04,-62.31838
302.06,-62.31012
302.08,-62.30193
302.1,-62.29386
302.12,-62.2852
302.14,-62.27523
302.16,-62.26423
302.18,-62.25243
302.2,-62.23999
302.22,-62.22694
302.24,-62.21326
302.26,-62.19906
302.28,-62.18443
302.3,-62.16939
302.32,-62.15459
302.34,-62.14066
302.36,-62.12744
302.38,-62.11475
302.4,-62.10248
302.42,-62.09077
302.44,-62.07979
302.46,-62.06945
302.48,-62.05961
302.5,-62.05028
302.52,-62.04062
302.54,-62.02984
302.56,-62.01814
302.58,-62.00575
302.6,-61.9928
302.62,-61.97931
302.64,-61.9652
302.66,-61.95058
302.68,-61.93555
302.7,-61.92008
302.72,-61.90494
302.74,-61.89087
302.76,-61.87769
302.78,-61.86518
302.8,-61.8532
302.82,-61.84184
302.84,-61.83124
302.86,-61.8213
302.88,-61.81188
302.9,-61.80295
302.92,-61.7938
302.94,-61.7837
302.96,-61.77285
302.98,-61.76137
303,-61.74941
303.02,-61.73675
303.04,-61.72313
303.06,-61.70865
303.08,-61.69348
303.1,-61.67769
303.12,-61.66183
303.14,-61.64641
303.16,-61.63134
303.18,-61.61649
303.2,-61.60183
303.22,-61.58738
303.24,-61.5732
303.26,-61.55928
303.28,-61.54554
303.3,-61.53197
303.32,-61.51851
303.34,-61.50508
303.36,-61.49167
303.38,-61.47828
303.4,-61.46491
303.42,-61.45153
303.44,-61.43816
303.46,-61.4248
303.48,-61.41145
303.5,-61.3981
303.52,-61.38492
303.54,-61.3721
303.56,-61.35958
303.58,-61.34731
303.6,-61.33524
303.62,-61.32361
303.64,-61.3127
303.66,-61.30246
303.68,-61.29276
303.7,-61.28359
303.72,-61.2742
303.74,-61.26386
303.76,-61.25273
303.78,-61.24097
303.8,-61.2287
303.82,-61.21589
303.84,-61.20244
303.86,-61.18843
303.88,-61.17397
303.9,-61.15907
303.92,-61.14408
303.94,-61.1293
303.96,-61.1147
303.98,-61.10024
304,-61.08588
304.02,-61.07211
304.04,-61.05949
304.06,-61.04794
304.08,-61.03728
304.1,-61.02746
304.12,-61.01756
304.14,-61.00663
304.16,-60.99484
304.18,-60.98235
304.2,-60.96931
304.22,-60.95576
304.24,-60.94176
304.26,-60.92737
304.28,-60.91264
304.3,-60.89757
304.32,-60.88269
304.34,-60.86859
304.36,-60.85513
304.38,-60.8422
304.4,-60.82971
304.42,-60.81744
304.44,-60.80516
304.46,-60.79283
304.48,-60.78047
304.5,-60.76807
304.52,-60.75602
304.54,-60.74471
304.56,-60.73403
304.58,-60.72387
304.6,-60.71418
304.62,-60.70458
304.64,-60.69471
304.66,-60.68452
304.68,-60.6741
304.7,-60.66353
304.72,-60.65265
304.74,-60.64134
304.76,-60.62964
304.78,-60.61762
304.8,-60.60534
304.82,-60.59298
304.84,-60.58073
304.86,-60.56861
304.88,-60.55659
304.9,-60.54466
304.92,-60.53262
304.94,-60.52017
304.96,-60.50737
304.98,-60.49428
305,-60.48093
305.02,-60.46758
305.04,-60.45447
305.06,-60.44165
305.08,-60.42904
305.1,-60.41666
305.12,-60.40416
305.14,-60.39118
305.16,-60.37778
305.18,-60.36402
305.2,-60.34994
305.22,-60.3358
305.24,-60.32187
305.26,-60.30819
305.28,-60.29471
305.3,-60.28137
305.32,-60.26819
305.34,-60.25519
305.36,-60.24235
305.38,-60.22964
305.4,-60.21704
305.42,-60.20454
305.44,-60.19213
305.46,-60.17985
305.48,-60.16764
305.5,-60.15551
305.52,-60.14341
305.54,-60.13125
305.56,-60.11902
305.58,-60.10675
305.6,-60.09443
305.62,-60.08205
305.64,-60.06961
305.66,-60.0571
305.68,-60.04455
305.7,-60.03191
305.72,-60.01945
305.74,-60.00745
305.76,-59.99585
305.78,-59.98459
305.8,-59.97362
305.82,-59.96255
305.84,-59.95096
305.86,-59.9388
305.88,-59.92619
305.9,-59.91314
305.92,-59.90002
305.94,-59.88722
305.96,-59.87471
305.98,-59.86241
306,-59.85031
306.02,-59.83819
306.04,-59.82583
306.06,-59.8132
306.08,-59.80036
306.1,-59.7873
306.12,-59.77424
306.14,-59.7614
306.16,-59.74875
306.18,-59.73626
306.2,-59.72392
306.22,-59.71164
306.24,-59.69934
306.26,-59.68702
306.28,-59.67466
306.3,-59.66222
306.32,-59.65018
306.34,-59.63905
306.36,-59.62872
306.38,-59.61911
306.4,-59.61012
306.42,-59.60151
306.44,-59.59301
306.46,-59.5846
306.48,-59.57629
306.5,-59.56813
306.52,-59.55971
306.54,-59.55057
306.56,-59.5408
306.58,-59.53051
306.6,-59.51978
306.62,-59.50891
306.64,-59.49821
306.66,-59.48774
306.68,-59.47746
306.7,-59.46736
306.72,-59.45718
306.74,-59.44663
306.76,-59.43574
306.78,-59.42457
306.8,-59.41314
306.82,-59.40172
306.84,-59.39063
306.86,-59.37987
306.88,-59.36937
306.9,-59.35914
306.92,-59.34898
306.94,-59.33866
306.96,-59.32821
306.98,-59.31766
307,-59.30699
307.02,-59.2961
307.04,-59.28484
307.06,-59.2732
307.08,-59.26126
307.1,-59.249
307.12,-59.2367
307.14,-59.22468
307.16,-59.21291
307.18,-59.20133
307.2,-59.18992
307.22,-59.17822
307.24,-59.16575
307.26,-59.15247
307.28,-59.13851
307.3,-59.12383
307.32,-59.10936
307.34,-59.09608
307.36,-59.08387
307.38,-59.07256
307.4,-59.06205
307.42,-59.05182
307.44,-59.04131
307.46,-59.03047
307.48,-59.01937
307.5,-59.00804
307.52,-58.99661
307.54,-58.9852
307.56,-58.9738
307.58,-58.96244
307.6,-58.95109
307.62,-58.93984
307.64,-58.92876
307.66,-58.91785
307.68,-58.90711
307.7,-58.8965
307.72,-58.88605
307.74,-58.87578
307.76,-58.86565
307.78,-58.85568
307.8,-58.84585
307.82,-58.83633
307.84,-58.82733
307.86,-58.81885
307.88,-58.81083
307.9,-58.80328
307.92,-58.79577
307.94,-58.78783
307.96,-58.77951
307.98,-58.77088
308,-58.762
308.02,-58.75306
308.04,-58.74426
308.06,-58.73564
308.08,-58.72716
308.1,-58.71884
308.12,-58.71056
308.14,-58.70225
308.16,-58.69391
308.18,-58.68553
308.2,-58.67714
308.22,-58.66852
308.24,-58.65941
308.26,-58.64979
308.28,-58.63974
308.3,-58.62923
308.32,-58.61894
308.34,-58.60959
308.36,-58.60111
308.38,-58.59338
308.4,-58.58631
308.42,-58.57939
308.44,-58.57203
308.46,-58.56419
308.48,-58.55596
308.5,-58.54735
308.52,-58.5388
308.54,-58.53081
308.56,-58.52332
308.58,-58.51628
308.6,-58.50964
308.62,-58.50317
308.64,-58.49662
308.66,-58.48995
308.68,-58.48318
308.7,-58.47632
308.72,-58.46962
308.74,-58.46335
308.76,-58.45749
308.78,-58.45199
308.8,-58.44681
308.82,-58.44185
308.84,-58.43695
308.86,-58.43209
308.88,-58.42728
308.9,-58.42256
308.92,-58.41781
308.94,-58.41293
308.96,-58.40795
308.98,-58.40289
309,-58.39777
309.02,-58.39222
309.04,-58.3858
309.06,-58.37849
309.08,-58.37042
309.1,-58.36164
309.12,-58.35245
309.14,-58.34317
309.16,-58.33378
309.18,-58.32429
309.2,-58.31467
309.22,-58.30528
309.24,-58.29659
309.26,-58.28859
309.28,-58.28119
309.3,-58.27423
309.32,-58.26824
309.34,-58.26386
309.36,-58.26095
309.38,-58.25935
309.4,-58.25895
309.42,-58.25921
309.44,-58.25955
309.46,-58.25989
309.48,-58.26029
309.5,-58.26086
309.52,-58.26122
309.54,-58.26097
309.56,-58.26021
309.58,-58.25901
309.6,-58.25744
309.62,-58.25528
309.64,-58.25221
309.66,-58.24829
309.68,-58.24362
309.7,-58.23822
309.72,-58.23241
309.74,-58.22647
309.76,-58.22042
309.78,-58.21423
309.8,-58.2079
309.82,-58.20183
309.84,-58.1965
309.86,-58.19192
309.88,-58.188
309.9,-58.18462
309.92,-58.18186
309.94,-58.17986
309.96,-58.17854
309.98,-58.17784
310,-58.17771
310.02,-58.17747
310.04,-58.17633
310.06,-58.1742
310.08,-58.17126
310.1,-58.16762
310.12,-58.16319
310.14,-58.15785
310.16,-58.15168
310.18,-58.14475
310.2,-58.13711
310.22,-58.12921
310.24,-58.12161
310.26,-58.11435
310.28,-58.10734
310.3,-58.10038
310.32,-58.09456
310.34,-58.09108
310.36,-58.08975
310.38,-58.09032
310.4,-58.09262
310.42,-58.09585
310.44,-58.09912
310.46,-58.10232
310.48,-58.10551
310.5,-58.10888
310.52,-58.11155
310.54,-58.11253
310.56,-58.11198
310.58,-58.11011
310.6,-58.10706
310.62,-58.10324
310.64,-58.09914
310.66,-58.09485
310.68,-58.09031
310.7,-58.08549
310.72,-58.08089
310.74,-58.0771
310.76,-58.07403
310.78,-58.0716
310.8,-58.06971
310.82,-58.06831
310.84,-58.06731
310.86,-58.06668
310.88,-58.06638
310.9,-58.06651
310.92,-58.06624
310.94,-58.06468
310.96,-58.06195
310.98,-58.05817
311,-58.05345
311.02,-58.04828
311.04,-58.04319
311.06,-58.03827
311.08,-58.03344
311.1,-58.02862
311.12,-58.02439
311.14,-58.02144
311.16,-58.01965
311.18,-58.01889
311.2,-58.01907
311.22,-58.01959
311.24,-58.01978
311.26,-58.01953
311.28,-58.01893
311.3,-58.01801
311.32,-58.01712
311.34,-58.01661
311.36,-58.01648
311.38,-58.0167
311.4,-58.01724
311.42,-58.0176
311.44,-58.01719
311.46,-58.01597
311.48,-58.01405
311.5,-58.01145
311.52,-58.00864
311.54,-58.00614
311.56,-58.00391
311.58,-58.0019
311.6,-58.0001
311.62,-57.99836
311.64,-57.99653
311.66,-57.99459
311.68,-57.99258
311.7,-57.99048
311.72,-57.98836
311.74,-57.9863
311.76,-57.98431
311.78,-57.98237
311.8,-57.98048
311.82,-57.97871
311.84,-57.97719
311.86,-57.97591
311.88,-57.97486
311.9,-57.97401
311.92,-57.97333
311.94,-57.97283
311.96,-57.97248
311.98,-57.97229
312,-57.97225
312.02,-57.9725
312.04,-57.97321
312.06,-57.97439
312.08,-57.97598
312.1,-57.97806
312.12,-57.98002
312.14,-57.9812
312.16,-57.98166
312.18,-57.98149
312.2,-57.98076
312.22,-57.97946
312.24,-57.97754
312.26,-57.97503
312.28,-57.972
312.3,-57.96832
312.32,-57.9651
312.34,-57.96358
312.36,-57.96362
312.38,-57.96507
312.4,-57.96778
312.42,-57.97146
312.44,-57.9758
312.46,-57.98074
312.48,-57.98627
312.5,-57.99241
312.52,-57.99874
312.54,-58.0048
312.56,-58.01064
312.58,-58.01631
312.6,-58.02189
312.62,-58.02686
312.64,-58.03061
312.66,-58.03312
312.68,-58.03455
312.7,-58.03495
312.72,-58.03481
312.74,-58.0346
312.76,-58.03435
312.78,-58.03402
312.8,-58.0336
312.82,-58.03313
312.84,-58.03265
312.86,-58.03219
312.88,-58.03169
312.9,-58.03112
312.92,-58.03085
312.94,-58.03131
312.96,-58.03243
312.98,-58.03415
313,-58.03641
313.02,-58.03914
313.04,-58.0423
313.06,-58.04585
313.08,-58.04976
313.1,-58.05405
313.12,-58.05851
313.14,-58.06293
313.16,-58.0673
313.18,-58.07168
313.2,-58.07607
313.22,-58.08059
313.24,-58.0854
313.26,-58.09052
313.28,-58.09592
313.3,-58.10157
313.32,-58.10767
313.34,-58.11445
313.36,-58.12189
313.38,-58.12996
313.4,-58.13858
313.42,-58.1474
313.44,-58.15594
313.46,-58.16417
313.48,-58.17217
313.5,-58.17998
313.52,-58.18758
313.54,-58.19492
313.56,-58.20203
313.58,-58.20896
313.6,-58.21571
313.62,-58.22245
313.64,-58.22931
313.66,-58.23634
313.68,-58.2435
313.7,-58.25081
313.72,-58.25811
313.74,-58.26527
313.76,-58.27228
313.78,-58.27918
313.8,-58.28598
313.82,-58.29267
313.84,-58.29924
313.86,-58.3057
313.88,-58.31206
313.9,-58.31827
313.92,-58.32473
313.94,-58.33187
313.96,-58.33966
313.98,-58.34804
314,-58.35694
314.02,-58.36589
314.04,-58.37433
314.06,-58.38217
314.08,-58.38952
314.1,-58.3964
314.12,-58.40314
314.14,-58.4101
314.16,-58.41727
314.18,-58.42464
314.2,-58.43216
314.22,-58.43975
314.24,-58.44728
314.26,-58.45474
314.28,-58.46216
314.3,-58.46944
314.32,-58.47729
314.34,-58.48654
314.36,-58.49709
314.38,-58.50884
314.4,-58.52169
314.42,-58.535
314.44,-58.54808
314.46,-58.56079
314.48,-58.57326
314.5,-58.58555
314.52,-58.59765
314.54,-58.60957
314.56,-58.62133
314.58,-58.63297
314.6,-58.64452
314.62,-58.65611
314.64,-58.66793
314.66,-58.68
314.68,-58.69231
314.7,-58.70488
314.72,-58.71738
314.74,-58.72943
314.76,-58.74108
314.78,-58.75237
314.8,-58.76334
314.82,-58.77405
314.84,-58.78458
314.86,-58.79494
314.88,-58.80512
314.9,-58.81514
314.92,-58.82505
314.94,-58.83484
314.96,-58.84454
314.98,-58.85413
315,-58.86363
315.02,-58.87305
315.04,-58.88245
315.06,-58.89184
315.08,-58.90118
315.1,-58.91049
315.12,-58.91976
315.14,-58.929
315.16,-58.93819
315.18,-58.94734
315.2,-58.95644
315.22,-58.96557
315.24,-58.97481
315.26,-58.98416
315.28,-58.99362
315.3,-59.00307
315.32,-59.01312
315.34,-59.02445
315.36,-59.03697
315.38,-59.05056
315.4,-59.06514
315.42,-59.08019
315.44,-59.09507
315.46,-59.1097
315.48,-59.12413
315.5,-59.13843
315.52,-59.15261
315.54,-59.16672
315.56,-59.18077
315.58,-59.19478
315.6,-59.20876
315.62,-59.22288
315.64,-59.23729
315.66,-59.25205
315.68,-59.26712
315.7,-59.28246
315.72,-59.29805
315.74,-59.31385
315.76,-59.32984
315.78,-59.34602
315.8,-59.36237
315.82,-59.3789
315.84,-59.39559
315.86,-59.41244
315.88,-59.42945
315.9,-59.44663
315.92,-59.46387
315.94,-59.48104
315.96,-59.49815
315.98,-59.51521
316,-59.53223
316.02,-59.54926
316.04,-59.56633
316.06,-59.58346
316.08,-59.60064
316.1,-59.61793
316.12,-59.63487
316.14,-59.65094
316.16,-59.66621
316.18,-59.68074
316.2,-59.69459
316.22,-59.70783
316.24,-59.7205
316.26,-59.73266
316.28,-59.74432
316.3,-59.75545
316.32,-59.7665
316.34,-59.77801
316.36,-59.78994
316.38,-59.8022
316.4,-59.81477
316.42,-59.82748
316.44,-59.84017
316.46,-59.85278
316.48,-59.86533
316.5,-59.87779
316.52,-59.8903
316.54,-59.90304
316.56,-59.916
316.58,-59.92914
316.6,-59.94244
316.62,-59.95597
316.64,-59.96983
316.66,-59.98402
316.68,-59.9985
316.7,-60.01324
316.72,-60.02828
316.74,-60.04366
316.76,-60.05934
316.78,-60.07532
316.8,-60.09159
316.82,-60.10783
316.84,-60.12363
316.86,-60.13897
316.88,-60.15391
316.9,-60.16849
316.92,-60.18275
316.94,-60.19677
316.96,-60.21054
316.98,-60.2241
317,-60.23744
317.02,-60.25026
317.04,-60.26217
317.06,-60.27315
317.08,-60.28327
317.1,-60.29255
317.12,-60.30131
317.14,-60.30987
317.16,-60.31823
317.18,-60.32637
317.2,-60.33429
317.22,-60.34222
317.24,-60.35047
317.26,-60.35905
317.28,-60.3679
317.3,-60.37695
317.32,-60.38643
317.34,-60.39663
317.36,-60.40749
317.38,-60.41895
317.4,-60.43096
317.42,-60.44342
317.44,-60.45623
317.46,-60.46936
317.48,-60.48278
317.5,-60.49656
317.52,-60.51028
317.54,-60.52344
317.56,-60.5361
317.58,-60.54832
317.6,-60.56013
317.62,-60.57137
317.64,-60.58181
317.66,-60.59142
317.68,-60.60031
317.7,-60.6085
317.72,-60.61611
317.74,-60.62321
317.76,-60.62983
317.78,-60.636
317.8,-60.64172
317.82,-60.64738
317.84,-60.65343
317.86,-60.65991
317.88,-60.66676
317.9,-60.67389
317.92,-60.68151
317.94,-60.68983
317.96,-60.69882
317.98,-60.70841
318,-60.71856
318.02,-60.72897
318.04,-60.7393
318.06,-60.7495
318.08,-60.7596
318.1,-60.76965
318.12,-60.77952
318.14,-60.789
318.16,-60.79814
318.18,-60.80697
318.2,-60.81552
318.22,-60.82349
318.24,-60.8305
318.26,-60.83654
318.28,-60.84169
318.3,-60.84591
318.32,-60.85006
318.34,-60.85514
318.36,-60.86108
318.38,-60.86779
318.4,-60.87522
318.42,-60.88331
318.44,-60.89206
318.46,-60.90142
318.48,-60.91134
318.5,-60.92183
318.52,-60.93257
318.54,-60.94323
318.56,-60.95383
318.58,-60.96439
318.6,-60.97494
318.62,-60.98507
318.64,-60.9943
318.66,-61.00258
318.68,-61.01002
318.7,-61.01668
318.72,-61.02268
318.74,-61.02816
318.76,-61.03315
318.78,-61.03768
318.8,-61.04178
318.82,-61.04611
318.84,-61.05151
318.86,-61.05808
318.88,-61.06565
318.9,-61.0742
318.92,-61.08329
318.94,-61.09241
318.96,-61.10157
318.98,-61.11078
319,-61.12006
319.02,-61.12899
319.04,-61.13708
319.06,-61.14429
319.08,-61.15072
319.1,-61.15642
319.12,-61.16157
319.14,-61.16637
319.16,-61.17085
319.18,-61.175
319.2,-61.17887
319.22,-61.18311
319.24,-61.18854
319.26,-61.19525
319.28,-61.20309
319.3,-61.21198
319.32,-61.22177
319.34,-61.23232
319.36,-61.24358
319.38,-61.25552
319.4,-61.26809
319.42,-61.28016
319.44,-61.29031
319.46,-61.29839
319.48,-61.30463
319.5,-61.30908
319.52,-61.31285
319.54,-61.31718
319.56,-61.32209
319.58,-61.32748
319.6,-61.33331
319.62,-61.33976
319.64,-61.34711
319.66,-61.35536
319.68,-61.36442
319.7,-61.37428
319.72,-61.38459
319.74,-61.39499
319.76,-61.40546
319.78,-61.41603
319.8,-61.4267
319.82,-61.43725
319.84,-61.44739
319.86,-61.45711
319.88,-61.46645
319.9,-61.47543
319.92,-61.48425
319.94,-61.49311
319.96,-61.50199
319.98,-61.5109
320,-61.51984
320.02,-61.52898
320.04,-61.53853
320.06,-61.54853
320.08,-61.55891
320.1,-61.5697
320.12,-61.58065
320.14,-61.59143
320.16,-61.60207
320.18,-61.61259
320.2,-61.623
320.22,-61.63321
320.24,-61.6431
320.26,-61.65266
320.28,-61.66192
320.3,-61.67092
320.32,-61.67963
320.34,-61.688
320.36,-61.69608
320.38,-61.70386
320.4,-61.71136
320.42,-61.71861
320.44,-61.72565
320.46,-61.73247
320.48,-61.73908
320.5,-61.7454
320.52,-61.75202
320.54,-61.75962
320.56,-61.76815
320.58,-61.77751
320.6,-61.78765
320.62,-61.79816
320.64,-61.8086
320.66,-61.81889
320.68,-61.82909
320.7,-61.83922
320.72,-61.84915
320.74,-61.85872
320.76,-61.86795
320.78,-61.87688
320.8,-61.88551
320.82,-61.89369
320.84,-61.90117
320.86,-61.90796
320.88,-61.9141
320.9,-61.91953
320.92,-61.92508
320.94,-61.93164
320.96,-61.93919
320.98,-61.94761
321,-61.95685
321.02,-61.96669
321.04,-61.97689
321.06,-61.98739
321.08,-61.99818
321.1,-62.0093
321.12,-62.02031
321.14,-62.0307
321.16,-62.0405
321.18,-62.04977
321.2,-62.05855
321.22,-62.06693
321.24,-62.07504
321.26,-62.08288
321.28,-62.09045
321.3,-62.09781
321.32,-62.10482
321.34,-62.11141
321.36,-62.11756
321.38,-62.12331
321.4,-62.12868
321.42,-62.134
321.44,-62.13963
321.46,-62.14566
321.48,-62.15201
321.5,-62.1587
321.52,-62.16537
321.54,-62.17163
321.56,-62.17747
321.58,-62.18295
321.6,-62.18806
321.62,-62.19315
321.64,-62.19861
321.66,-62.20451
321.68,-62.21076
321.7,-62.21738
321.72,-62.22415
321.74,-62.23086
321.76,-62.23751
321.78,-62.2441
321.8,-62.25064
321.82,-62.25724
321.84,-62.26403
321.86,-62.27104
321.88,-62.27824
321.9,-62.28563
321.92,-62.29315
321.94,-62.30074
321.96,-62.3084
321.98,-62.31612
322,-62.32389
322.02,-62.33169
322.04,-62.33947
322.06,-62.34722
322.08,-62.35496
322.1,-62.36266
322.12,-62.37041
322.14,-62.37833
322.16,-62.38639
322.18,-62.3946
322.2,-62.40295
322.22,-62.4112
322.24,-62.41905
322.26,-62.42645
322.28,-62.43346
322.3,-62.44007
322.32,-62.4466
322.34,-62.45337
322.36,-62.46039
322.38,-62.46762
322.4,-62.47504
322.42,-62.48251
322.44,-62.48986
322.46,-62.49705
322.48,-62.50411
322.5,-62.51103
322.52,-62.51784
322.54,-62.52454
322.56,-62.53112
322.58,-62.53762
322.6,-62.54402
322.62,-62.55031
322.64,-62.5565
322.66,-62.56257
322.68,-62.56853
322.7,-62.5744
322.72,-62.58009
322.74,-62.58553
322.76,-62.59071
322.78,-62.59566
322.8,-62.60039
322.82,-62.60508
322.84,-62.60993
322.86,-62.61499
322.88,-62.62022
322.9,-62.62565
322.92,-62.63095
322.94,-62.63574
322.96,-62.64002
322.98,-62.64384
323,-62.64724
323.02,-62.65051
323.04,-62.65405
323.06,-62.65792
323.08,-62.66207
323.1,-62.66652
323.12,-62.67101
323.14,-62.67529
323.16,-62.67936
323.18,-62.68323
323.2,-62.68691
323.22,-62.6905
323.24,-62.69409
323.26,-62.6977
323.28,-62.70133
323.3,-62.70495
323.32,-62.70864
323.34,-62.71251
323.36,-62.71654
323.38,-62.72073
323.4,-62.72505
323.42,-62.72946
323.44,-62.73387
323.46,-62.73828
323.48,-62.74268
323.5,-62.74705
323.52,-62.75153
323.54,-62.75626
323.56,-62.76125
323.58,-62.76645
323.6,-62.77187
323.62,-62.77736
323.64,-62.78271
323.66,-62.78789
323.68,-62.79294
323.7,-62.79782
323.72,-62.80277
323.74,-62.80803
323.76,-62.81362
323.78,-62.8195
323.8,-62.82563
323.82,-62.832
323.84,-62.83858
323.86,-62.84532
323.88,-62.85224
323.9,-62.85932
323.92,-62.86658
323.94,-62.87405
323.96,-62.88169
323.98,-62.88952
324,-62.89752
324.02,-62.9057
324.04,-62.9141
324.06,-62.92269
324.08,-62.93148
324.1,-62.94046
324.12,-62.94949
324.14,-62.95838
324.16,-62.96714
324.18,-62.97578
324.2,-62.98435
324.22,-62.99285
324.24,-63.00136
324.26,-63.00989
324.28,-63.01844
324.3,-63.02704
324.32,-63.03546
324.34,-63.04345
324.36,-63.05103
324.38,-63.05823
324.4,-63.06507
324.42,-63.07152
324.44,-63.07758
324.46,-63.08325
324.48,-63.08854
324.5,-63.09349
324.52,-63.09807
324.54,-63.10229
324.56,-63.10615
324.58,-63.10965
324.6,-63.11282
324.62,-63.11572
324.64,-63.11842
324.66,-63.12093
324.68,-63.12327
324.7,-63.12538
324.72,-63.12744
324.74,-63.12961
324.76,-63.13187
324.78,-63.1342
324.8,-63.13659
324.82,-63.13903
324.84,-63.14154
324.86,-63.14411
324.88,-63.14674
324.9,-63.14937
324.92,-63.15227
324.94,-63.15577
324.96,-63.15984
324.98,-63.16444
325,-63.16952
325.02,-63.17489
325.04,-63.1803
325.06,-63.1857
325.08,-63.19109
325.1,-63.19649
325.12,-63.20203
325.14,-63.20791
325.16,-63.21415
325.18,-63.22071
325.2,-63.22757
325.22,-63.23455
325.24,-63.24142
325.26,-63.24815
325.28,-63.25475
325.3,-63.26129
325.32,-63.2675
325.34,-63.27308
325.36,-63.27805
325.38,-63.28245
325.4,-63.28634
325.42,-63.28973
325.44,-63.29267
325.46,-63.29518
325.48,-63.29727
325.5,-63.29897
325.52,-63.30028
325.54,-63.30118
325.56,-63.30168
325.58,-63.3018
325.6,-63.30155
325.62,-63.30132
325.64,-63.30159
325.66,-63.30243
325.68,-63.30378
325.7,-63.30556
325.72,-63.30787
325.74,-63.31078
325.76,-63.31426
325.78,-63.31828
325.8,-63.32281
325.82,-63.32782
325.84,-63.33333
325.86,-63.33931
325.88,-63.34574
325.9,-63.35264
325.92,-63.3597
325.94,-63.36655
325.96,-63.3732
325.98,-63.37969
326,-63.38602
326.02,-63.39195
326.04,-63.39712
326.06,-63.40151
326.08,-63.40519
326.1,-63.40819
326.12,-63.41069
326.14,-63.4129
326.16,-63.41486
326.18,-63.41655
326.2,-63.41799
326.22,-63.41919
326.24,-63.42021
326.26,-63.42103
326.28,-63.42163
326.3,-63.42196
326.32,-63.42259
326.34,-63.42426
326.36,-63.42692
326.38,-63.43049
326.4,-63.43491
326.42,-63.43995
326.44,-63.44537
326.46,-63.45111
326.48,-63.45713
326.5,-63.46351
326.52,-63.46983
326.54,-63.47559
326.56,-63.48083
326.58,-63.48558
326.6,-63.48987
326.62,-63.49346
326.64,-63.49598
326.66,-63.4974
326.68,-63.49781
326.7,-63.49717
326.72,-63.49624
326.74,-63.49589
326.76,-63.49612
326.78,-63.49686
326.8,-63.49805
326.82,-63.49993
326.84,-63.5028
326.86,-63.50666
326.88,-63.51145
326.9,-63.51715
326.92,-63.52323
326.94,-63.52906
326.96,-63.53465
326.98,-63.54001
327,-63.54518
327.02,-63.54988
327.04,-63.55374
327.06,-63.55674
327.08,-63.55894
327.1,-63.56041
327.12,-63.56115
327.14,-63.56119
327.16,-63.56056
327.18,-63.55929
327.2,-63.55741
327.22,-63.5556
327.24,-63.55472
327.26,-63.5549
327.28,-63.55602
327.3,-63.55803
327.32,-63.56072
327.34,-63.56386
327.36,-63.56741
327.38,-63.57134
327.4,-63.57566
327.42,-63.57995
327.44,-63.5837
327.46,-63.58683
327.48,-63.58942
327.5,-63.59151
327.52,-63.59309
327.54,-63.59411
327.56,-63.5946
327.58,-63.59459
327.6,-63.59411
327.62,-63.59346
327.64,-63.59304
327.66,-63.5929
327.68,-63.59301
327.7,-63.59329
327.72,-63.59412
327.74,-63.59601
327.76,-63.59894
327.78,-63.60282
327.8,-63.60761
327.82,-63.61255
327.84,-63.61672
327.86,-63.61997
327.88,-63.6224
327.9,-63.62408
327.92,-63.62509
327.94,-63.62549
327.96,-63.62532
327.98,-63.62462
328,-63.62339
328.02,-63.62205
328.04,-63.62114
328.06,-63.62072
328.08,-63.62075
328.1,-63.62115
328.12,-63.62198
328.14,-63.62327
328.16,-63.62499
328.18,-63.62712
328.2,-63.62963
328.22,-63.63257
328.24,-63.63602
328.26,-63.63996
328.28,-63.64437
328.3,-63.64929
328.32,-63.6542
328.34,-63.65846
328.36,-63.66208
328.38,-63.66514
328.4,-63.66765
328.42,-63.66981
328.44,-63.67179
328.46,-63.67365
328.48,-63.67538
328.5,-63.67701
328.52,-63.67833
328.54,-63.67908
328.56,-63.6793
328.58,-63.67899
328.6,-63.67819
328.62,-63.677
328.64,-63.6755
328.66,-63.67375
328.68,-63.67172
328.7,-63.66937
328.72,-63.66709
328.74,-63.6653
328.76,-63.66397
328.78,-63.66307
328.8,-63.66255
328.82,-63.6626
328.84,-63.66345
328.86,-63.66512
328.88,-63.66755
328.9,-63.67078
328.92,-63.67418
328.94,-63.67708
328.96,-63.67947
328.98,-63.6814
329,-63.6829
329.02,-63.68371
329.04,-63.68346
329.06,-63.68212
329.08,-63.67979
329.1,-63.6764
329.12,-63.67276
329.14,-63.66975
329.16,-63.66737
329.18,-63.66556
329.2,-63.66426
329.22,-63.66351
329.24,-63.66341
329.26,-63.66393
329.28,-63.66502
329.3,-63.66672
329.32,-63.66853
329.34,-63.66991
329.36,-63.67084
329.38,-63.67137
329.4,-63.67154
329.42,-63.6712
329.44,-63.67019
329.46,-63.66848
329.48,-63.66611
329.5,-63.66312
329.52,-63.65966
329.54,-63.65597
329.56,-63.65204
329.58,-63.64788
329.6,-63.6435
329.62,-63.63888
329.64,-63.63405
329.66,-63.629
329.68,-63.62375
329.7,-63.61826
329.72,-63.61273
329.74,-63.60734
329.76,-63.6021
329.78,-63.59698
329.8,-63.59196
329.82,-63.58717
329.84,-63.58274
329.86,-63.57869
329.88,-63.57499
329.9,-63.57164
329.92,-63.56849
329.94,-63.56537
329.96,-63.56228
329.98,-63.55921
330,-63.55617
330.02,-63.55332
330.04,-63.55085
330.06,-63.54882
330.08,-63.5472
330.1,-63.54598
330.12,-63.54503
330.14,-63.54421
330.16,-63.54353
330.18,-63.54297
330.2,-63.54255
330.22,-63.5421
330.24,-63.54144
330.26,-63.54052
330.28,-63.53936
330.3,-63.53798
330.32,-63.53656
330.34,-63.53528
330.36,-63.53415
330.38,-63.53317
330.4,-63.53233
330.42,-63.53143
330.44,-63.53021
330.46,-63.52864
330.48,-63.52676
330.5,-63.52454
330.52,-63.52226
330.54,-63.5202
330.56,-63.51837
330.58,-63.51675
330.6,-63.51533
330.62,-63.51399
330.64,-63.51258
330.66,-63.51108
330.68,-63.50949
330.7,-63.50783
330.72,-63.50614
330.74,-63.50453
330.76,-63.50297
330.78,-63.50148
330.8,-63.50005
330.82,-63.49863
330.84,-63.49714
330.86,-63.49556
330.88,-63.49394
330.9,-63.49223
330.92,-63.49047
330.94,-63.48866
330.96,-63.48679
330.98,-63.48487
331,-63.48291
331.02,-63.48094
331.04,-63.47899
331.06,-63.47709
331.08,-63.47523
331.1,-63.47343
331.12,-63.47146
331.14,-63.46909
331.16,-63.46631
331.18,-63.46315
331.2,-63.45962
331.22,-63.45592
331.24,-63.4523
331.26,-63.44881
331.28,-63.4454
331.3,-63.4421
331.32,-63.43866
331.34,-63.43479
331.36,-63.4305
331.38,-63.42581
331.4,-63.42071
331.42,-63.41532
331.44,-63.40973
331.46,-63.40397
331.48,-63.39804
331.5,-63.39193
331.52,-63.38567
331.54,-63.37933
331.56,-63.37291
331.58,-63.36639
331.6,-63.35978
331.62,-63.35304
331.64,-63.34614
331.66,-63.33908
331.68,-63.33187
331.7,-63.32447
331.72,-63.31717
331.74,-63.31034
331.76,-63.30394
331.78,-63.29794
331.8,-63.29232
331.82,-63.28688
331.84,-63.28139
331.86,-63.2758
331.88,-63.27015
331.9,-63.26442
331.92,-63.25862
331.94,-63.25276
331.96,-63.24683
331.98,-63.24084
332,-63.23479
332.02,-63.22886
332.04,-63.22329
332.06,-63.2181
332.08,-63.21326
332.1,-63.20876
332.12,-63.20447
332.14,-63.20024
332.16,-63.19608
332.18,-63.19198
332.2,-63.18793
332.22,-63.18407
332.24,-63.18055
332.26,-63.17741
332.28,-63.17461
332.3,-63.17221
332.32,-63.16977
332.34,-63.16677
332.36,-63.1632
332.38,-63.15911
332.4,-63.15454
332.42,-63.14987
332.44,-63.14555
332.46,-63.14167
332.48,-63.13819
332.5,-63.13512
332.52,-63.1321
332.54,-63.12874
332.56,-63.12503
332.58,-63.12102
332.6,-63.1167
332.62,-63.11209
332.64,-63.10718
332.66,-63.10196
332.68,-63.09647
332.7,-63.09072
332.72,-63.08464
332.74,-63.07814
332.76,-63.07122
332.78,-63.06391
332.8,-63.0562
332.82,-63.04807
332.84,-63.03945
332.86,-63.03035
332.88,-63.02078
332.9,-63.01072
332.92,-63.00051
332.94,-62.99059
332.96,-62.98093
332.98,-62.97152
333,-62.96231
333.02,-62.95311
333.04,-62.94367
333.06,-62.93395
333.08,-62.92395
333.1,-62.91364
333.12,-62.90346
333.14,-62.89396
333.16,-62.88514
333.18,-62.87694
333.2,-62.86931
333.22,-62.86212
333.24,-62.8552
333.26,-62.8485
333.28,-62.84203
333.3,-62.83584
333.32,-62.82957
333.34,-62.82287
333.36,-62.81574
333.38,-62.80821
333.4,-62.80034
333.42,-62.79225
333.44,-62.78413
333.46,-62.77601
333.48,-62.76791
333.5,-62.75984
333.52,-62.75162
333.54,-62.74301
333.56,-62.73401
333.58,-62.72465
333.6,-62.71494
333.62,-62.70493
333.64,-62.69463
333.66,-62.68406
333.68,-62.67325
333.7,-62.66222
333.72,-62.65075
333.74,-62.6386
333.76,-62.62578
333.78,-62.61233
333.8,-62.59826
333.82,-62.58404
333.84,-62.57026
333.86,-62.55702
333.88,-62.54423
333.9,-62.53184
333.92,-62.51992
333.94,-62.50853
333.96,-62.49764
333.98,-62.48722
334,-62.47724
334.02,-62.46767
334.04,-62.4585
334.06,-62.44972
334.08,-62.44131
334.1,-62.43327
334.12,-62.42547
334.14,-62.4177
334.16,-62.40997
334.18,-62.40228
334.2,-62.39466
334.22,-62.3868
334.24,-62.37831
334.26,-62.36915
334.28,-62.35938
334.3,-62.34907
334.32,-62.33795
334.34,-62.32567
334.36,-62.31225
334.38,-62.29776
334.4,-62.28224
334.42,-62.26602
334.44,-62.2495
334.46,-62.23277
334.48,-62.21578
334.5,-62.19845
334.52,-62.18137
334.54,-62.16528
334.56,-62.15014
334.58,-62.13586
334.6,-62.12241
334.62,-62.10957
334.64,-62.09714
334.66,-62.08507
334.68,-62.07334
334.7,-62.06196
334.72,-62.05078
334.74,-62.03965
334.76,-62.02856
334.78,-62.01752
334.8,-62.00655
334.82,-61.99529
334.84,-61.98328
334.86,-61.97047
334.88,-61.95692
334.9,-61.94266
334.92,-61.92789
334.94,-61.91281
334.96,-61.89743
334.98,-61.88177
335,-61.86583
335.02,-61.85019
335.04,-61.83563
335.06,-61.82224
335.08,-61.80991
335.1,-61.79864
335.12,-61.78797
335.14,-61.77741
335.16,-61.76695
335.18,-61.75658
335.2,-61.74633
335.22,-61.73596
335.24,-61.72519
335.26,-61.71398
335.28,-61.70238
335.3,-61.69056
335.32,-61.67761
335.34,-61.66246
335.36,-61.64516
335.38,-61.62585
335.4,-61.60462
335.42,-61.58254
335.44,-61.56094
335.46,-61.54006
335.48,-61.51976
335.5,-61.49993
335.52,-61.48073
335.54,-61.46235
335.56,-61.44475
335.58,-61.42786
335.6,-61.41162
335.62,-61.39586
335.64,-61.38035
335.66,-61.36505
335.68,-61.34995
335.7,-61.33512
335.72,-61.32004
335.74,-61.30411
335.76,-61.28734
335.78,-61.26979
335.8,-61.25153
335.82,-61.23276
335.84,-61.21378
335.86,-61.19467
335.88,-61.1754
335.9,-61.15589
335.92,-61.13673
335.94,-61.11859
335.96,-61.10146
335.98,-61.08526
336,-61.06993
336.02,-61.05504
336.04,-61.04003
336.06,-61.02481
336.08,-61.00942
336.1,-60.99396
336.12,-60.97786
336.14,-60.96041
336.16,-60.94167
336.18,-60.92171
336.2,-60.90058
336.22,-60.87895
336.24,-60.8576
336.26,-60.83669
336.28,-60.81612
336.3,-60.79589
336.32,-60.77583
336.34,-60.75575
336.36,-60.73563
336.38,-60.71546
336.4,-60.69525
336.42,-60.67515
336.44,-60.65541
336.46,-60.63604
336.48,-60.617
336.5,-60.59832
336.52,-60.57969
336.54,-60.56076
336.56,-60.54155
336.58,-60.52206
336.6,-60.50232
336.62,-60.48242
336.64,-60.46245
336.66,-60.44245
336.68,-60.42241
336.7,-60.40232
336.72,-60.38221
336.74,-60.3621
336.76,-60.342
336.78,-60.32189
336.8,-60.30177
336.82,-60.28168
336.84,-60.26165
336.86,-60.24171
336.88,-60.22183
336.9,-60.20207
336.92,-60.18209
336.94,-60.16146
336.96,-60.14021
336.98,-60.11838
337,-60.09599
337.02,-60.07314
337.04,-60.0499
337.06,-60.02631
337.08,-60.00236
337.1,-59.97802
337.12,-59.95367
337.14,-59.92977
337.16,-59.90632
337.18,-59.88326
337.2,-59.86056
337.22,-59.83836
337.24,-59.81687
337.26,-59.79611
337.28,-59.77602
337.3,-59.75672
337.32,-59.73708
337.34,-59.71574
337.36,-59.69276
337.38,-59.66825
337.4,-59.64231
337.42,-59.6153
337.44,-59.58769
337.46,-59.55957
337.48,-59.53093
337.5,-59.50171
337.52,-59.47228
337.54,-59.44306
337.56,-59.41403
337.58,-59.38515
337.6,-59.35639
337.62,-59.32811
337.64,-59.30083
337.66,-59.27459
337.68,-59.2493
337.7,-59.22495
337.72,-59.20112
337.74,-59.17729
337.76,-59.15345
337.78,-59.12964
337.8,-59.10585
337.82,-59.08197
337.84,-59.05781
337.86,-59.03337
337.88,-59.00868
337.9,-58.98379
337.92,-58.95851
337.94,-58.93261
337.96,-58.90609
337.98,-58.879
338,-58.85139
338.02,-58.82345
338.04,-58.79546
338.06,-58.76747
338.08,-58.73946
338.1,-58.71144
338.12,-58.6832
338.14,-58.65455
338.16,-58.6255
338.18,-58.59605
338.2,-58.56621
338.22,-58.53626
338.24,-58.50655
338.26,-58.47711
338.28,-58.44791
338.3,-58.41899
338.32,-58.38972
338.34,-58.35935
338.36,-58.32788
338.38,-58.29539
338.4,-58.26192
338.42,-58.22796
338.44,-58.19419
338.46,-58.1607
338.48,-58.12743
338.5,-58.09431
338.52,-58.06142
338.54,-58.02884
338.56,-57.99657
338.58,-57.96455
338.6,-57.93277
338.62,-57.90102
338.64,-57.86908
338.66,-57.83688
338.68,-57.80447
338.7,-57.77186
338.72,-57.73908
338.74,-57.70621
338.76,-57.67324
338.78,-57.64018
338.8,-57.60702
338.82,-57.57377
338.84,-57.54042
338.86,-57.50697
338.88,-57.47341
338.9,-57.43975
338.92,-57.40603
338.94,-57.37234
338.96,-57.33868
338.98,-57.30503
339,-57.27139
339.02,-57.23774
339.04,-57.20406
339.06,-57.17033
339.08,-57.13655
339.1,-57.10275
339.12,-57.06883
339.14,-57.03469
339.16,-57.00034
339.18,-56.9658
339.2,-56.93106
339.22,-56.8962
339.24,-56.86127
339.26,-56.82629
339.28,-56.79126
339.3,-56.75625
339.32,-56.72058
339.34,-56.68343
339.36,-56.64486
339.38,-56.60493
339.4,-56.5637
339.42,-56.52166
339.44,-56.4794
339.46,-56.43703
339.48,-56.39448
339.5,-56.35171
339.52,-56.30864
339.54,-56.26518
339.56,-56.22132
339.58,-56.17703
339.6,-56.13229
339.62,-56.08731
339.64,-56.04235
339.66,-55.99742
339.68,-55.95245
339.7,-55.90742
339.72,-55.86236
339.74,-55.81735
339.76,-55.77237
339.78,-55.72738
339.8,-55.68238
339.82,-55.63711
339.84,-55.5913
339.86,-55.54489
339.88,-55.4979
339.9,-55.45031
339.92,-55.40238
339.94,-55.35441
339.96,-55.3064
339.98,-55.25831
340,-55.21009
340.02,-55.16166
340.04,-55.11288
340.06,-55.06369
340.08,-55.01412
340.1,-54.96414
340.12,-54.91381
340.14,-54.86314
340.16,-54.81215
340.18,-54.7608
340.2,-54.70907
340.22,-54.65688
340.24,-54.6041
340.26,-54.55069
340.28,-54.49666
340.3,-54.44204
340.32,-54.3865
340.34,-54.32962
340.36,-54.27141
340.38,-54.21189
340.4,-54.15107
340.42,-54.08942
340.44,-54.02752
340.46,-53.96542
340.48,-53.90303
340.5,-53.84031
340.52,-53.77688
340.54,-53.71231
340.56,-53.64658
340.58,-53.57967
340.6,-53.51156
340.62,-53.44249
340.64,-53.3727
340.66,-53.30222
340.68,-53.23095
340.7,-53.15888
340.72,-53.0856
340.74,-53.01062
340.76,-52.93391
340.78,-52.85545
340.8,-52.77522
340.82,-52.69328
340.84,-52.60967
340.86,-52.52434
340.88,-52.43724
340.9,-52.34831
340.92,-52.25734
340.94,-52.16407
340.96,-52.06844
340.98,-51.97038
341,-51.86981
341.02,-51.76674
341.04,-51.66121
341.06,-51.55314
341.08,-51.44239
341.1,-51.3288
341.12,-51.21249
341.14,-51.09367
341.16,-50.97216
341.18,-50.84777
341.2,-50.72031
341.22,-50.58944
341.24,-50.45476
341.26,-50.31605
341.28,-50.17314
341.3,-50.02588
341.32,-49.87374
341.34,-49.71616
341.36,-49.55289
341.38,-49.38371
341.4,-49.20832
341.42,-49.02672
341.44,-48.83891
341.46,-48.64459
341.48,-48.44327
341.5,-48.23448
341.52,-48.01788
341.54,-47.79314
341.56,-47.55969
341.58,-47.31689
341.6,-47.06407
341.62,-46.80055
341.64,-46.52559
341.66,-46.23836
341.68,-45.93791
341.7,-45.62329
341.72,-45.29312
341.74,-44.94592
341.76,-44.58036
341.78,-44.19502
341.8,-43.78826
341.82,-43.35824
341.84,-42.90283
341.86,-42.41983
341.88,-41.90666
341.9,-41.3606
341.92,-40.77814
341.94,-40.15547
341.96,-39.48846
341.98,-38.77267
342,-38.0028
342.02,-37.17342
342.04,-36.27803
342.06,-35.30921
342.08,-34.25793
342.1,-33.11442
342.12,-31.86721
342.14,-30.50383
342.16,-29.0096
342.18,-27.36874
342.2,-25.56344
342.22,-23.5752
342.24,-21.38502
342.26,-18.97406
342.28,-16.32756
342.3,-13.4348
342.32,-10.29893
342.34,-6.933965
342.36,-3.38396
342.38,0.2889282
342.4,3.987895
342.42,7.601569
342.44,11.00832
342.46,14.09331
342.48,16.77471
342.5,18.99609
342.52,20.7512
342.54,22.05573
342.56,22.95464
342.58,23.49935
342.6,23.74405
342.62,23.73958
342.64,23.52749
342.66,23.14374
342.68,22.61476
342.7,21.96321
342.72,21.20489
342.74,20.35348
342.76,19.41978
342.78,18.41319
342.8,17.34106
342.82,16.2099
342.84,15.02523
342.86,13.79238
342.88,12.51611
342.9,11.20103
342.92,9.851597
342.94,8.472188
342.96,7.067096
342.98,5.640643
343,4.197219
343.02,2.741594
343.04,1.278493
343.06,-0.1878017
343.08,-1.65312
343.1,-3.113304
343.12,-4.564254
343.14,-6.002098
343.16,-7.42365
343.18,-8.82602
343.2,-10.20696
343.22,-11.56518
343.24,-12.90008
343.26,-14.21067
343.28,-15.49661
343.3,-16.75816
343.32,-17.99558
343.34,-19.20953
343.36,-20.40183
343.38,-21.5744
343.4,-22.72919
343.42,-23.8683
343.44,-24.99378
343.46,-26.10753
343.48,-27.21126
343.5,-28.30664
343.52,-29.39458
343.54,-30.47588
343.56,-31.55174
343.58,-32.62312
343.6,-33.69051
343.62,-34.75481
343.64,-35.81645
343.66,-36.8749
343.68,-37.92911
343.7,-38.97792
343.72,-40.02009
343.74,-41.05422
343.76,-42.07838
343.78,-43.09058
343.8,-44.08864
343.82,-45.06985
343.84,-46.03151
343.86,-46.97152
343.88,-47.88804
343.9,-48.77922
343.92,-49.6434
343.94,-50.47904
343.96,-51.28495
343.98,-52.06009
344,-52.80367
344.02,-53.51547
344.04,-54.19539
344.06,-54.84293
344.08,-55.45761
344.1,-56.03911
344.12,-56.58723
344.14,-57.10194
344.16,-57.58355
344.18,-58.03255
344.2,-58.44971
344.22,-58.83528
344.24,-59.18974
344.26,-59.51455
344.28,-59.81152
344.3,-60.08233
344.32,-60.32913
344.34,-60.55405
344.36,-60.75857
344.38,-60.94418
344.4,-61.11229
344.42,-61.26478
344.44,-61.40339
344.46,-61.52929
344.48,-61.6434
344.5,-61.74679
344.52,-61.83964
344.54,-61.9221
344.56,-61.99524
344.58,-62.06009
344.6,-62.11751
344.62,-62.16843
344.64,-62.21362
344.66,-62.25368
344.68,-62.28904
344.7,-62.32009
344.72,-62.34745
344.74,-62.37174
344.76,-62.39315
344.78,-62.4119
344.8,-62.42819
344.82,-62.44231
344.84,-62.45451
344.86,-62.46499
344.88,-62.47381
344.9,-62.4811
344.92,-62.4869
344.94,-62.49124
344.96,-62.49424
344.98,-62.49603
345,-62.49672
345.02,-62.49632
345.04,-62.49479
345.06,-62.49222
345.08,-62.48873
345.1,-62.48446
345.12,-62.47929
345.14,-62.47315
345.16,-62.46616
345.18,-62.45844
345.2,-62.45008
345.22,-62.4411
345.24,-62.43151
345.26,-62.42139
345.28,-62.41079
345.3,-62.39974
345.32,-62.38842
345.34,-62.37698
345.36,-62.36542
345.38,-62.35373
345.4,-62.34188
345.42,-62.33014
345.44,-62.31878
345.46,-62.30775
345.48,-62.29695
345.5,-62.28632
345.52,-62.27576
345.54,-62.26515
345.56,-62.2545
345.58,-62.24381
345.6,-62.23309
345.62,-62.22191
345.64,-62.20982
345.66,-62.19688
345.68,-62.18329
345.7,-62.16916
345.72,-62.15483
345.74,-62.14067
345.76,-62.12665
345.78,-62.11272
345.8,-62.09887
345.82,-62.08546
345.84,-62.07286
345.86,-62.06104
345.88,-62.04981
345.9,-62.03905
345.92,-62.02853
345.94,-62.01806
345.96,-62.00762
345.98,-61.9972
346,-61.98685
346.02,-61.97633
346.04,-61.96547
346.06,-61.95427
346.08,-61.94281
346.1,-61.93119
346.12,-61.91915
346.14,-61.90639
346.16,-61.89304
346.18,-61.87925
346.2,-61.86509
346.22,-61.85076
346.24,-61.83644
346.26,-61.82216
346.28,-61.80789
346.3,-61.79363
346.32,-61.77936
346.34,-61.76512
346.36,-61.7509
346.38,-61.73669
346.4,-61.72248
346.42,-61.7084
346.44,-61.6946
346.46,-61.68107
346.48,-61.66775
346.5,-61.65455
346.52,-61.64163
346.54,-61.62915
346.56,-61.61704
346.58,-61.60523
346.6,-61.59368
346.62,-61.58214
346.64,-61.57036
346.66,-61.55833
346.68,-61.54613
346.7,-61.53376
346.72,-61.52158
346.74,-61.50992
346.76,-61.49873
346.78,-61.4879
346.8,-61.47737
346.82,-61.46681
346.84,-61.45588
346.86,-61.44456
346.88,-61.43296
346.9,-61.42109
346.92,-61.40921
346.94,-61.39756
346.96,-61.38614
346.98,-61.37489
347,-61.36378
347.02,-61.3527
347.04,-61.34154
347.06,-61.33029
347.08,-61.31896
347.1,-61.30759
347.12,-61.29615
347.14,-61.28466
347.16,-61.27312
347.18,-61.26153
347.2,-61.24991
347.22,-61.23837
347.24,-61.22702
347.26,-61.21585
347.28,-61.20484
347.3,-61.19398
347.32,-61.18305
347.34,-61.17185
347.36,-61.16041
347.38,-61.14876
347.4,-61.13696
347.42,-61.12504
347.44,-61.11308
347.46,-61.10108
347.48,-61.08907
347.5,-61.07704
347.52,-61.0649
347.54,-61.05249
347.56,-61.03983
347.58,-61.02698
347.6,-61.01393
347.62,-61.0008
347.64,-60.98766
347.66,-60.97455
347.68,-60.96142
347.7,-60.94831
347.72,-60.93508
347.74,-60.92158
347.76,-60.90784
347.78,-60.89389
347.8,-60.87974
347.82,-60.86551
347.84,-60.85135
347.86,-60.83725
347.88,-60.82319
347.9,-60.80915
347.92,-60.79515
347.94,-60.78127
347.96,-60.76748
347.98,-60.75377
348,-60.74011
348.02,-60.72631
348.04,-60.71214
348.06,-60.69758
348.08,-60.6827
348.1,-60.66752
348.12,-60.65222
348.14,-60.63698
348.16,-60.62179
348.18,-60.60664
348.2,-60.59152
348.22,-60.57642
348.24,-60.56138
348.26,-60.54637
348.28,-60.53139
348.3,-60.51638
348.32,-60.50172
348.34,-60.4878
348.36,-60.47454
348.38,-60.46182
348.4,-60.4496
348.42,-60.43753
348.44,-60.42527
348.46,-60.41277
348.48,-60.40013
348.5,-60.38733
348.52,-60.37456
348.54,-60.36198
348.56,-60.34959
348.58,-60.33737
348.6,-60.32527
348.62,-60.31339
348.64,-60.3018
348.66,-60.2905
348.68,-60.27945
348.7,-60.26867
348.72,-60.2578
348.74,-60.24648
348.76,-60.23475
348.78,-60.22267
348.8,-60.2103
348.82,-60.19786
348.84,-60.18558
348.86,-60.1735
348.88,-60.16157
348.9,-60.14977
348.92,-60.13807
348.94,-60.12643
348.96,-60.11482
348.98,-60.10326
349,-60.09174
349.02,-60.0802
349.04,-60.06858
349.06,-60.05688
349.08,-60.04511
349.1,-60.03332
349.12,-60.0213
349.14,-60.00883
349.16,-59.99594
349.18,-59.98269
349.2,-59.96913
349.22,-59.95523
349.24,-59.94094
349.26,-59.92625
349.28,-59.91123
349.3,-59.89582
349.32,-59.88064
349.34,-59.86638
349.36,-59.85295
349.38,-59.8402
349.4,-59.82803
349.42,-59.81577
349.44,-59.80262
349.46,-59.78854
349.48,-59.77368
349.5,-59.75808
349.52,-59.74229
349.54,-59.72689
349.56,-59.71182
349.58,-59.69704
349.6,-59.6825
349.62,-59.66823
349.64,-59.65433
349.66,-59.64075
349.68,-59.62745
349.7,-59.6144
349.72,-59.60153
349.74,-59.58868
349.76,-59.57588
349.78,-59.56311
349.8,-59.55039
349.82,-59.53779
349.84,-59.52533
349.86,-59.51305
349.88,-59.5009
349.9,-59.48888
349.92,-59.477
349.94,-59.46522
349.96,-59.45355
349.98,-59.44199
350,-59.43053
350.02,-59.41902
350.04,-59.4073
350.06,-59.39537
350.08,-59.38326
350.1,-59.37109
350.12,-59.35842
350.14,-59.34476
350.16,-59.33021
350.18,-59.31489
350.2,-59.29888
350.22,-59.28238
350.24,-59.26558
350.26,-59.24852
350.28,-59.23121
350.3,-59.21354
350.32,-59.19635
350.34,-59.18064
350.36,-59.16625
350.38,-59.153
350.4,-59.14075
350.42,-59.12915
350.44,-59.11783
350.46,-59.10671
350.48,-59.09581
350.5,-59.08513
350.52,-59.07466
350.54,-59.06439
350.56,-59.05433
350.58,-59.04446
350.6,-59.03478
350.62,-59.02522
350.64,-59.01565
350.66,-59.00606
350.68,-58.99651
350.7,-58.987
350.72,-58.97744
350.74,-58.96769
350.76,-58.95777
350.78,-58.94773
350.8,-58.93758
350.82,-58.92682
350.84,-58.91485
350.86,-58.90165
350.88,-58.88739
350.9,-58.87212
350.92,-58.85635
350.94,-58.84064
350.96,-58.825
350.98,-58.80936
351,-58.7937
351.02,-58.77826
351.04,-58.76338
351.06,-58.74904
351.08,-58.73517
351.1,-58.72165
351.12,-58.70864
351.14,-58.69634
351.16,-58.6847
351.18,-58.67362
351.2,-58.66308
351.22,-58.65282
351.24,-58.64257
351.26,-58.63231
351.28,-58.62205
351.3,-58.6118
351.32,-58.60176
351.34,-58.59221
351.36,-58.58311
351.38,-58.57442
351.4,-58.56613
351.42,-58.55773
351.44,-58.54864
351.46,-58.53881
351.48,-58.52839
351.5,-58.5174
351.52,-58.50629
351.54,-58.49552
351.56,-58.4851
351.58,-58.47497
351.6,-58.46511
351.62,-58.45564
351.64,-58.44673
351.66,-58.43837
351.68,-58.43049
351.7,-58.42308
351.72,-58.41602
351.74,-58.40919
351.76,-58.40259
351.78,-58.39619
351.8,-58.39002
351.82,-58.38351
351.84,-58.37596
351.86,-58.36734
351.88,-58.3578
351.9,-58.34749
351.92,-58.33643
351.94,-58.32463
351.96,-58.31214
351.98,-58.29904
352,-58.28534
352.02,-58.27175
352.04,-58.25906
352.06,-58.24736
352.08,-58.23648
352.1,-58.22627
352.12,-58.21684
352.14,-58.20834
352.16,-58.20069
352.18,-58.19382
352.2,-58.18764
352.22,-58.18151
352.24,-58.1746
352.26,-58.16684
352.28,-58.15841
352.3,-58.14929
352.32,-58.14013
352.34,-58.13165
352.36,-58.12381
352.38,-58.11654
352.4,-58.10979
352.42,-58.10346
352.44,-58.09745
352.46,-58.09174
352.48,-58.08631
352.5,-58.08112
352.52,-58.07641
352.54,-58.07247
352.56,-58.06923
352.58,-58.06667
352.6,-58.06472
352.62,-58.06267
352.64,-58.05966
352.66,-58.05557
352.68,-58.05061
352.7,-58.0449
352.72,-58.03846
352.74,-58.03127
352.76,-58.02338
352.78,-58.01487
352.8,-58.0058
352.82,-57.99687
352.84,-57.98898
352.86,-57.98222
352.88,-57.9764
352.9,-57.97142
352.92,-57.96711
352.94,-57.9633
352.96,-57.95993
352.98,-57.957
353,-57.95445
353.02,-57.95197
353.04,-57.94915
353.06,-57.94595
353.08,-57.94247
353.1,-57.9388
353.12,-57.93459
353.14,-57.92946
353.16,-57.92347
353.18,-57.91671
353.2,-57.90927
353.22,-57.90149
353.24,-57.89384
353.26,-57.88637
353.28,-57.87902
353.3,-57.87162
353.32,-57.86505
353.34,-57.86027
353.36,-57.85716
353.38,-57.85552
353.4,-57.85522
353.42,-57.85551
353.44,-57.85554
353.46,-57.85517
353.48,-57.8545
353.5,-57.85358
353.52,-57.85282
353.54,-57.8527
353.56,-57.85321
353.58,-57.85431
353.6,-57.85596
353.62,-57.85781
353.64,-57.85942
353.66,-57.86075
353.68,-57.86187
353.7,-57.86288
353.72,-57.86354
353.74,-57.86358
353.76,-57.86305
353.78,-57.86204
353.8,-57.86057
353.82,-57.85861
353.84,-57.85609
353.86,-57.85303
353.88,-57.84949
353.9,-57.84542
353.92,-57.84141
353.94,-57.83817
353.96,-57.83564
353.98,-57.83374
354,-57.83237
354.02,-57.83166
354.04,-57.83177
354.06,-57.83267
354.08,-57.83428
354.1,-57.83666
354.12,-57.83889
354.14,-57.83989
354.16,-57.83975
354.18,-57.8386
354.2,-57.83656
354.22,-57.83398
354.24,-57.83125
354.26,-57.82847
354.28,-57.8256
354.3,-57.82257
354.32,-57.82
354.34,-57.81864
354.36,-57.8184
354.38,-57.81915
354.4,-57.8208
354.42,-57.82325
354.44,-57.82644
354.46,-57.83028
354.48,-57.83476
354.5,-57.83986
354.52,-57.84532
354.54,-57.85083
354.56,-57.8564
354.58,-57.86206
354.6,-57.86785
354.62,-57.8736
354.64,-57.87912
354.66,-57.88441
354.68,-57.88951
354.7,-57.89447
354.72,-57.8993
354.74,-57.90401
354.76,-57.9086
354.78,-57.91311
354.8,-57.91754
354.82,-57.92161
354.84,-57.92494
354.86,-57.92749
354.88,-57.92938
354.9,-57.93059
354.92,-57.93164
354.94,-57.93307
354.96,-57.93488
354.98,-57.93701
355,-57.93942
355.02,-57.94183
355.04,-57.94394
355.06,-57.9457
355.08,-57.94716
355.1,-57.94831
355.12,-57.94929
355.14,-57.95025
355.16,-57.95117
355.18,-57.95206
355.2,-57.95291
355.22,-57.95376
355.24,-57.95463
355.26,-57.95553
355.28,-57.95644
355.3,-57.95727
355.32,-57.95865
355.34,-57.96127
355.36,-57.96508
355.38,-57.96995
355.4,-57.97578
355.42,-57.98212
355.44,-57.98844
355.46,-57.99463
355.48,-58.00078
355.5,-58.00694
355.52,-58.01296
355.54,-58.01865
355.56,-58.02404
355.58,-58.02918
355.6,-58.03411
355.62,-58.039
355.64,-58.044
355.66,-58.04917
355.68,-58.05448
355.7,-58.05995
355.72,-58.06538
355.74,-58.07052
355.76,-58.07539
355.78,-58.08002
355.8,-58.08445
355.82,-58.08884
355.84,-58.09341
355.86,-58.0982
355.88,-58.10319
355.9,-58.10835
355.92,-58.11361
355.94,-58.1189
355.96,-58.1242
355.98,-58.12953
356,-58.13488
356.02,-58.14024
356.04,-58.14559
356.06,-58.15093
356.08,-58.15626
356.1,-58.16155
356.12,-58.16707
356.14,-58.17314
356.16,-58.17974
356.18,-58.18681
356.2,-58.19432
356.22,-58.20197
356.24,-58.20937
356.26,-58.21647
356.28,-58.22334
356.3,-58.2299
356.32,-58.23697
356.34,-58.24555
356.36,-58.25554
356.38,-58.26684
356.4,-58.27932
356.42,-58.29243
356.44,-58.30553
356.46,-58.31849
356.48,-58.3314
356.5,-58.34431
356.52,-58.35708
356.54,-58.36955
356.56,-58.38175
356.58,-58.39374
356.6,-58.40555
356.62,-58.41711
356.64,-58.42833
356.66,-58.43925
356.68,-58.44988
356.7,-58.46025
356.72,-58.47046
356.74,-58.48059
356.76,-58.49065
356.78,-58.50064
356.8,-58.51057
356.82,-58.52052
356.84,-58.53063
356.86,-58.54091
356.88,-58.55132
356.9,-58.56192
356.92,-58.5722
356.94,-58.58161
356.96,-58.59015
356.98,-58.59793
357,-58.605
357.02,-58.61161
357.04,-58.61804
357.06,-58.62434
357.08,-58.63048
357.1,-58.63645
357.12,-58.64231
357.14,-58.64811
357.16,-58.65386
357.18,-58.65953
357.2,-58.6651
357.22,-58.67059
357.24,-58.67599
357.26,-58.68128
357.28,-58.68649
357.3,-58.69151
357.32,-58.69697
357.34,-58.70359
357.36,-58.71132
357.38,-58.72003
357.4,-58.72965
357.42,-58.73977
357.44,-58.74988
357.46,-58.75989
357.48,-58.76987
357.5,-58.7798
357.52,-58.78996
357.54,-58.80066
357.56,-58.81188
357.58,-58.8236
357.6,-58.83578
357.62,-58.84806
357.64,-58.86
357.66,-58.87153
357.68,-58.88274
357.7,-58.89365
357.72,-58.90449
357.74,-58.9155
357.76,-58.92671
357.78,-58.93809
357.8,-58.94963
357.82,-58.96135
357.84,-58.97328
357.86,-58.98543
357.88,-58.99779
357.9,-59.01038
357.92,-59.02294
357.94,-59.03513
357.96,-59.04699
357.98,-59.05855
358,-59.06986
358.02,-59.08085
358.04,-59.09143
358.06,-59.10161
358.08,-59.11143
358.1,-59.12095
358.12,-59.13012
358.14,-59.13888
358.16,-59.14727
358.18,-59.15529
358.2,-59.16299
358.22,-59.17049
358.24,-59.17795
358.26,-59.18541
358.28,-59.19283
358.3,-59.20015
358.32,-59.20785
358.34,-59.2165
358.36,-59.22606
358.38,-59.23643
358.4,-59.24754
358.42,-59.25914
358.44,-59.27095
358.46,-59.28288
358.48,-59.29498
358.5,-59.30722
358.52,-59.31968
358.54,-59.3324
358.56,-59.34539
358.58,-59.35863
358.6,-59.37212
358.62,-59.38582
358.64,-59.39973
358.66,-59.41382
358.68,-59.42809
358.7,-59.44258
358.72,-59.45714
358.74,-59.47164
358.76,-59.4861
358.78,-59.50052
358.8,-59.51493
358.82,-59.52911
358.84,-59.54274
358.86,-59.5558
358.88,-59.56837
358.9,-59.58049
358.92,-59.59219
358.94,-59.60357
358.96,-59.61462
358.98,-59.62537
359,-59.63581
359.02,-59.646
359.04,-59.65594
359.06,-59.66567
359.08,-59.67517
359.1,-59.68439
359.12,-59.69378
359.14,-59.70385
359.16,-59.71455
359.18,-59.72581
359.2,-59.73758
359.22,-59.74981
359.24,-59.76247
359.26,-59.77552
359.28,-59.78895
359.3,-59.8027
359.32,-59.81687
359.34,-59.83155
359.36,-59.84674
359.38,-59.86239
359.4,-59.8785
359.42,-59.89458
359.44,-59.91006
359.46,-59.92485
359.48,-59.93904
359.5,-59.95274
359.52,-59.96583
359.54,-59.97813
359.56,-59.98966
359.58,-60.00052
359.6,-60.01073
359.62,-60.02072
359.64,-60.031
359.66,-60.04167
359.68,-60.05264
359.7,-60.06385
359.72,-60.07544
359.74,-60.0876
359.76,-60.1003
359.78,-60.11347
359.8,-60.12709
359.82,-60.14113
359.84,-60.15563
359.86,-60.17055
359.88,-60.18588
359.9,-60.20165
359.92,-60.2173
359.94,-60.2322
359.96,-60.24635
359.98,-60.25984
360,-60.27274
360.02,-60.28487
360.04,-60.29598
360.06,-60.30609
360.08,-60.31527
360.1,-60.32352
360.12,-60.33149
360.14,-60.33998
360.16,-60.34897
360.18,-60.35838
360.2,-60.36816
360.22,-60.37846
360.24,-60.38955
360.26,-60.40141
360.28,-60.41395
360.3,-60.42712
360.32,-60.44091
360.34,-60.45532
360.36,-60.47032
360.38,-60.48587
360.4,-60.50195
360.42,-60.51764
360.44,-60.53181
360.46,-60.54429
360.48,-60.55529
360.5,-60.56487
360.52,-60.57367
360.54,-60.58243
360.56,-60.59117
360.58,-60.59987
360.6,-60.60852
360.62,-60.6175
360.64,-60.62733
360.66,-60.63807
360.68,-60.64959
360.7,-60.66186
360.72,-60.67457
360.74,-60.68737
360.76,-60.70022
360.78,-60.71315
360.8,-60.72614
360.82,-60.73879
360.84,-60.75053
360.86,-60.7613
360.88,-60.7712
360.9,-60.78027
360.92,-60.78877
360.94,-60.79691
360.96,-60.80476
360.98,-60.8123
361,-60.81954
361.02,-60.8271
361.04,-60.83575
361.06,-60.8456
361.08,-60.8565
361.1,-60.86843
361.12,-60.88078
361.14,-60.89287
361.16,-60.90467
361.18,-60.91624
361.2,-60.92759
361.22,-60.93834
361.24,-60.94793
361.26,-60.95633
361.28,-60.96364
361.3,-60.9699
361.32,-60.97568
361.34,-60.98166
361.36,-60.98785
361.38,-60.9942
361.4,-61.00066
361.42,-61.00747
361.44,-61.01489
361.46,-61.02297
361.48,-61.0316
361.5,-61.04073
361.52,-61.05036
361.54,-61.06051
361.56,-61.07113
361.58,-61.0822
361.6,-61.09371
361.62,-61.10522
361.64,-61.1162
361.66,-61.12658
361.68,-61.13644
361.7,-61.14582
361.72,-61.15489
361.74,-61.16384
361.76,-61.17269
361.78,-61.18145
361.8,-61.19012
361.82,-61.19845
361.84,-61.20615
361.86,-61.21316
361.88,-61.21956
361.9,-61.22536
361.92,-61.2307
361.94,-61.23574
361.96,-61.24049
361.98,-61.24495
362,-61.24912
362.02,-61.25322
362.04,-61.25753
362.06,-61.26206
362.08,-61.26678
362.1,-61.27162
362.12,-61.27692
362.14,-61.2831
362.16,-61.29014
362.18,-61.29796
362.2,-61.30649
362.22,-61.31539
362.24,-61.32424
362.26,-61.33296
362.28,-61.34159
362.3,-61.35022
362.32,-61.35844
362.34,-61.36572
362.36,-61.37212
362.38,-61.37771
362.4,-61.38256
362.42,-61.387
362.44,-61.39142
362.46,-61.39592
362.48,-61.40047
362.5,-61.40499
362.52,-61.40992
362.54,-61.4158
362.56,-61.42258
362.58,-61.43019
362.6,-61.43858
362.62,-61.44732
362.64,-61.45594
362.66,-61.46433
362.68,-61.47254
362.7,-61.48065
362.72,-61.48839
362.74,-61.49543
362.76,-61.50181
362.78,-61.50759
362.8,-61.51282
362.82,-61.51763
362.84,-61.52216
362.86,-61.52646
362.88,-61.53054
362.9,-61.53437
362.92,-61.5382
362.94,-61.54236
362.96,-61.54682
362.98,-61.55156
363,-61.55652
363.02,-61.56143
363.04,-61.56587
363.06,-61.56978
363.08,-61.57321
363.1,-61.57613
363.12,-61.57903
363.14,-61.58244
363.16,-61.58635
363.18,-61.59071
363.2,-61.59546
363.22,-61.60048
363.24,-61.60556
363.26,-61.61066
363.28,-61.6158
363.3,-61.62096
363.32,-61.62628
363.34,-61.63194
363.36,-61.63794
363.38,-61.64426
363.4,-61.65087
363.42,-61.65764
363.44,-61.6644
363.46,-61.67111
363.48,-61.67779
363.5,-61.68443
363.52,-61.6913
363.54,-61.69873
363.56,-61.70671
363.58,-61.71521
363.6,-61.72418
363.62,-61.73348
363.64,-61.74291
363.66,-61.75242
363.68,-61.76202
363.7,-61.77178
363.72,-61.78145
363.74,-61.79079
363.76,-61.79981
363.78,-61.80855
363.8,-61.81704
363.82,-61.82538
363.84,-61.83368
363.86,-61.84197
363.88,-61.85024
363.9,-61.85851
363.92,-61.86677
363.94,-61.87503
363.96,-61.88328
363.98,-61.89153
364,-61.89977
364.02,-61.908
364.04,-61.91619
364.06,-61.92434
364.08,-61.93244
364.1,-61.94051
364.12,-61.94848
364.14,-61.95622
364.16,-61.96376
364.18,-61.9711
364.2,-61.97826
364.22,-61.98532
364.24,-61.99242
364.26,-61.99958
364.28,-62.00677
364.3,-62.01397
364.32,-62.02132
364.34,-62.02899
364.36,-62.03697
364.38,-62.04522
364.4,-62.05373
364.42,-62.06217
364.44,-62.07012
364.46,-62.07752
364.48,-62.0844
364.5,-62.09081
364.52,-62.09696
364.54,-62.10309
364.56,-62.10923
364.58,-62.11536
364.6,-62.12147
364.62,-62.12747
364.64,-62.1333
364.66,-62.13892
364.68,-62.14434
364.7,-62.14956
364.72,-62.15474
364.74,-62.16008
364.76,-62.16559
364.78,-62.17125
364.8,-62.17703
364.82,-62.18291
364.84,-62.18883
364.86,-62.1948
364.88,-62.20081
364.9,-62.20682
364.92,-62.21301
364.94,-62.21957
364.96,-62.22648
364.98,-62.23373
365,-62.24127
365.02,-62.24906
365.04,-62.257
365.06,-62.26507
365.08,-62.27326
365.1,-62.2816
365.12,-62.28999
365.14,-62.29833
365.16,-62.30662
365.18,-62.31488
365.2,-62.32309
365.22,-62.33139
365.24,-62.33992
365.26,-62.3487
365.28,-62.35768
365.3,-62.36688
365.32,-62.37623
365.34,-62.38563
365.36,-62.39509
365.38,-62.40461
365.4,-62.41418
365.42,-62.42389
365.44,-62.43387
365.46,-62.44413
365.48,-62.45465
365.5,-62.46543
365.52,-62.4763
365.54,-62.48705
365.56,-62.49767
365.58,-62.50819
365.6,-62.51862
365.62,-62.52899
365.64,-62.53934
365.66,-62.54968
365.68,-62.56001
365.7,-62.57036
365.72,-62.58061
365.74,-62.59064
365.76,-62.60048
365.78,-62.61012
365.8,-62.61957
365.82,-62.62862
365.84,-62.63695
365.86,-62.64452
365.88,-62.65141
365.9,-62.65761
365.92,-62.66339
365.94,-62.66905
365.96,-62.67461
365.98,-62.68004
366,-62.68535
366.02,-62.69041
366.04,-62.69505
366.06,-62.69925
366.08,-62.70304
366.1,-62.70638
366.12,-62.70967
366.14,-62.71339
366.16,-62.71754
366.18,-62.72206
366.2,-62.72692
366.22,-62.73212
366.24,-62.73766
366.26,-62.74353
366.28,-62.74972
366.3,-62.75617
366.32,-62.76298
366.34,-62.77029
366.36,-62.7781
366.38,-62.78637
366.4,-62.79505
366.42,-62.80409
366.44,-62.81341
366.46,-62.82297
366.48,-62.83277
366.5,-62.84283
366.52,-62.85296
366.54,-62.86293
366.56,-62.87274
366.58,-62.88244
366.6,-62.89203
366.62,-62.90145
366.64,-62.91059
366.66,-62.91945
366.68,-62.92807
366.7,-62.93651
366.72,-62.94447
366.74,-62.95164
366.76,-62.95803
366.78,-62.96369
366.8,-62.96866
366.82,-62.97311
366.84,-62.97723
366.86,-62.98108
366.88,-62.98463
366.9,-62.98788
366.92,-62.991
366.94,-62.99418
366.96,-62.99743
366.98,-63.00073
367,-63.00404
367.02,-63.00755
367.04,-63.01149
367.06,-63.01589
367.08,-63.0207
367.1,-63.02587
367.12,-63.0315
367.14,-63.03781
367.16,-63.04474
367.18,-63.05228
367.2,-63.06037
367.22,-63.06872
367.24,-63.0769
367.26,-63.08482
367.28,-63.09255
367.3,-63.10008
367.32,-63.10747
367.34,-63.11471
367.36,-63.12182
367.38,-63.12882
367.4,-63.13571
367.42,-63.14222
367.44,-63.14799
367.46,-63.15299
367.48,-63.15727
367.5,-63.16088
367.52,-63.16392
367.54,-63.16654
367.56,-63.16874
367.58,-63.17056
367.6,-63.172
367.62,-63.17342
367.64,-63.17528
367.66,-63.17766
367.68,-63.18048
367.7,-63.1837
367.72,-63.18733
367.74,-63.19141
367.76,-63.19594
367.78,-63.20086
367.8,-63.20615
367.82,-63.21193
367.84,-63.21835
367.86,-63.22543
367.88,-63.23312
367.9,-63.24149
367.92,-63.24986
367.94,-63.25747
367.96,-63.26432
367.98,-63.27049
368,-63.27602
368.02,-63.28073
368.04,-63.28435
368.06,-63.28686
368.08,-63.28833
368.1,-63.28877
368.12,-63.28872
368.14,-63.28883
368.16,-63.28912
368.18,-63.28955
368.2,-63.29009
368.22,-63.29115
368.24,-63.29327
368.26,-63.29652
368.28,-63.30082
368.3,-63.30607
368.32,-63.31219
368.34,-63.31911
368.36,-63.32678
368.38,-63.33516
368.4,-63.34425
368.42,-63.35326
368.44,-63.3612
368.46,-63.3679
368.48,-63.3735
368.5,-63.3781
368.52,-63.3817
368.54,-63.38431
368.56,-63.38599
368.58,-63.38677
368.6,-63.38671
368.62,-63.38627
368.64,-63.38607
368.66,-63.38624
368.68,-63.38669
368.7,-63.38731
368.72,-63.38854
368.74,-63.3909
368.76,-63.39436
368.78,-63.39883
368.8,-63.40425
368.82,-63.41015
368.84,-63.41596
368.86,-63.42156
368.88,-63.42699
368.9,-63.43237
368.92,-63.43704
368.94,-63.44016
368.96,-63.44179
368.98,-63.44203
369,-63.44095
369.02,-63.43947
369.04,-63.43874
369.06,-63.43901
369.08,-63.44013
369.1,-63.44204
369.12,-63.44465
369.14,-63.44783
369.16,-63.45155
369.18,-63.45578
369.2,-63.46049
369.22,-63.46541
369.24,-63.47022
369.26,-63.47484
369.28,-63.4793
369.3,-63.48373
369.32,-63.4874
369.34,-63.48943
369.36,-63.48983
369.38,-63.48873
369.4,-63.48623
369.42,-63.48322
369.44,-63.48088
369.46,-63.47944
369.48,-63.47876
369.5,-63.47875
369.52,-63.47956
369.54,-63.48139
369.56,-63.48419
369.58,-63.48789
369.6,-63.49243
369.62,-63.49734
369.64,-63.50197
369.66,-63.5062
369.68,-63.51009
369.7,-63.51369
369.72,-63.51692
369.74,-63.51965
369.76,-63.52192
369.78,-63.52375
369.8,-63.5252
369.82,-63.52616
369.84,-63.52653
369.86,-63.5263
369.88,-63.52551
369.9,-63.52413
369.92,-63.52255
369.94,-63.52121
369.96,-63.52013
369.98,-63.51929
370,-63.51863
370.02,-63.51803
370.04,-63.5173
370.06,-63.5164
370.08,-63.51536
370.1,-63.51413
370.12,-63.51302
370.14,-63.51237
370.16,-63.5122
370.18,-63.51246
370.2,-63.51311
370.22,-63.51425
370.24,-63.51602
370.26,-63.51842
370.28,-63.52142
370.3,-63.525
370.32,-63.52898
370.34,-63.53319
370.36,-63.53757
370.38,-63.54216
370.4,-63.54695
370.42,-63.55177
370.44,-63.5564
370.46,-63.56078
370.48,-63.56497
370.5,-63.56904
370.52,-63.57253
370.54,-63.57489
370.56,-63.57613
370.58,-63.57634
370.6,-63.57559
370.62,-63.57463
370.64,-63.57443
370.66,-63.57521
370.68,-63.57685
370.7,-63.57926
370.72,-63.58235
370.74,-63.58598
370.76,-63.59013
370.78,-63.59475
370.8,-63.59982
370.82,-63.60485
370.84,-63.60918
370.86,-63.61269
370.88,-63.61547
370.9,-63.61757
370.92,-63.61913
370.94,-63.62036
370.96,-63.62131
370.98,-63.62196
371,-63.62233
371.02,-63.62258
371.04,-63.62289
371.06,-63.62329
371.08,-63.62377
371.1,-63.62426
371.12,-63.62514
371.14,-63.62688
371.16,-63.62946
371.18,-63.63283
371.2,-63.63694
371.22,-63.64153
371.24,-63.6463
371.26,-63.65116
371.28,-63.65615
371.3,-63.66127
371.32,-63.66641
371.34,-63.67138
371.36,-63.67617
371.38,-63.68083
371.4,-63.68537
371.42,-63.68981
371.44,-63.69418
371.46,-63.6985
371.48,-63.7028
371.5,-63.70707
371.52,-63.7112
371.54,-63.71505
371.56,-63.71862
371.58,-63.72194
371.6,-63.72501
371.62,-63.72783
371.64,-63.73041
371.66,-63.73274
371.68,-63.73483
371.7,-63.73667
371.72,-63.73841
371.74,-63.74019
371.76,-63.74203
371.78,-63.74391
371.8,-63.74582
371.82,-63.74781
371.84,-63.74995
371.86,-63.75223
371.88,-63.75465
371.9,-63.75722
371.92,-63.75967
371.94,-63.76164
371.96,-63.76315
371.98,-63.76422
372,-63.76487
372.02,-63.76536
372.04,-63.766
372.06,-63.76685
372.08,-63.76788
372.1,-63.76907
372.12,-63.77036
372.14,-63.77163
372.16,-63.77291
372.18,-63.77417
372.2,-63.77542
372.22,-63.77668
372.24,-63.778
372.26,-63.77938
372.28,-63.78082
372.3,-63.78232
372.32,-63.78377
372.34,-63.78498
372.36,-63.78599
372.38,-63.78677
372.4,-63.78736
372.42,-63.78779
372.44,-63.78817
372.46,-63.7885
372.48,-63.78877
372.5,-63.78896
372.52,-63.78932
372.54,-63.79014
372.56,-63.79139
372.58,-63.79308
372.6,-63.79516
372.62,-63.79734
372.64,-63.79924
372.66,-63.80077
372.68,-63.80197
372.7,-63.80282
372.72,-63.80363
372.74,-63.80468
372.76,-63.80598
372.78,-63.80753
372.8,-63.80929
372.82,-63.81124
372.84,-63.81335
372.86,-63.8156
372.88,-63.81798
372.9,-63.82049
372.92,-63.82309
372.94,-63.82576
372.96,-63.82849
372.98,-63.8313
373,-63.83415
373.02,-63.83704
373.04,-63.83991
373.06,-63.84276
373.08,-63.84558
373.1,-63.84839
373.12,-63.85121
373.14,-63.85407
373.16,-63.85697
373.18,-63.85992
373.2,-63.86289
373.22,-63.86587
373.24,-63.8688
373.26,-63.87167
373.28,-63.87448
373.3,-63.87726
373.32,-63.87986
373.34,-63.88207
373.36,-63.88392
373.38,-63.8854
373.4,-63.88653
373.42,-63.88741
373.44,-63.88815
373.46,-63.88877
373.48,-63.88925
373.5,-63.88961
373.52,-63.88985
373.54,-63.88997
373.56,-63.88995
373.58,-63.88981
373.6,-63.88956
373.62,-63.88903
373.64,-63.88807
373.66,-63.88662
373.68,-63.88471
373.7,-63.88235
373.72,-63.87966
373.74,-63.87679
373.76,-63.87373
373.78,-63.87049
373.8,-63.86708
373.82,-63.86345
373.84,-63.85961
373.86,-63.85552
373.88,-63.8512
373.9,-63.84664
373.92,-63.84191
373.94,-63.83712
373.96,-63.83228
373.98,-63.82737
374,-63.82238
374.02,-63.81738
374.04,-63.81246
374.06,-63.80762
374.08,-63.80287
374.1,-63.79815
374.12,-63.79362
374.14,-63.78943
374.16,-63.78558
374.18,-63.78205
374.2,-63.77881
374.22,-63.77581
374.24,-63.77295
374.26,-63.77021
374.28,-63.7676
374.3,-63.76512
374.32,-63.76273
374.34,-63.76036
374.36,-63.75804
374.38,-63.75574
374.4,-63.7535
374.42,-63.75133
374.44,-63.74934
374.46,-63.74751
374.48,-63.74585
374.5,-63.74435
374.52,-63.74299
374.54,-63.74169
374.56,-63.74046
374.58,-63.7393
374.6,-63.73822
374.62,-63.73718
374.64,-63.73613
374.66,-63.73508
374.68,-63.73404
374.7,-63.73303
374.72,-63.73183
374.74,-63.73012
374.76,-63.72792
374.78,-63.72525
374.8,-63.72214
374.82,-63.71859
374.84,-63.71457
374.86,-63.7101
374.88,-63.70519
374.9,-63.69987
374.92,-63.69416
374.94,-63.68812
374.96,-63.68175
374.98,-63.67506
375,-63.66806
375.02,-63.66093
375.04,-63.6539
375.06,-63.64702
375.08,-63.64027
375.1,-63.63359
375.12,-63.62716
375.14,-63.62119
375.16,-63.61566
375.18,-63.61055
375.2,-63.60582
375.22,-63.60144
375.24,-63.59737
375.26,-63.59357
375.28,-63.59005
375.3,-63.58677
375.32,-63.58381
375.34,-63.58128
375.36,-63.57914
375.38,-63.5774
375.4,-63.57603
375.42,-63.57488
375.44,-63.57371
375.46,-63.57249
375.48,-63.57124
375.5,-63.57001
375.52,-63.56852
375.54,-63.56636
375.56,-63.56358
375.58,-63.5602
375.6,-63.55626
375.62,-63.55176
375.64,-63.54667
375.66,-63.54102
375.68,-63.53481
375.7,-63.52807
375.72,-63.52096
375.74,-63.51368
375.76,-63.50623
375.78,-63.49861
375.8,-63.49082
375.82,-63.48319
375.84,-63.47619
375.86,-63.46989
375.88,-63.46421
375.9,-63.45913
375.92,-63.45454
375.94,-63.45033
375.96,-63.44647
375.98,-63.44297
376,-63.43977
376.02,-63.43699
376.04,-63.43472
376.06,-63.43298
376.08,-63.43172
376.1,-63.43101
376.12,-63.43038
376.14,-63.42925
376.16,-63.42762
376.18,-63.42552
376.2,-63.42301
376.22,-63.41994
376.24,-63.41611
376.26,-63.41148
376.28,-63.40613
376.3,-63.40007
376.32,-63.39342
376.34,-63.38632
376.36,-63.37879
376.38,-63.37083
376.4,-63.36246
376.42,-63.35414
376.44,-63.34651
376.46,-63.33969
376.48,-63.33358
376.5,-63.3281
376.52,-63.32341
376.54,-63.31969
376.56,-63.31691
376.58,-63.31502
376.6,-63.31398
376.62,-63.3132
376.64,-63.31192
376.66,-63.30997
376.68,-63.30745
376.7,-63.30443
376.72,-63.3008
376.74,-63.29637
376.76,-63.2912
376.78,-63.28531
376.8,-63.27873
376.82,-63.2717
376.84,-63.26449
376.86,-63.25717
376.88,-63.24973
376.9,-63.24208
376.92,-63.23479
376.94,-63.22862
376.96,-63.22356
376.98,-63.21953
377,-63.21646
377.02,-63.2141
377.04,-63.21212
377.06,-63.21042
377.08,-63.20904
377.1,-63.20804
377.12,-63.20677
377.14,-63.20445
377.16,-63.20109
377.18,-63.19674
377.2,-63.19148
377.22,-63.18556
377.24,-63.17927
377.26,-63.1727
377.28,-63.16584
377.3,-63.15866
377.32,-63.15148
377.34,-63.14472
377.36,-63.13836
377.38,-63.13239
377.4,-63.12675
377.42,-63.12162
377.44,-63.11723
377.46,-63.11361
377.48,-63.11068
377.5,-63.10855
377.52,-63.10636
377.54,-63.10304
377.56,-63.09858
377.58,-63.09307
377.6,-63.08657
377.62,-63.07933
377.64,-63.07167
377.66,-63.06366
377.68,-63.0553
377.7,-63.04652
377.72,-63.03789
377.74,-63.03009
377.76,-63.02314
377.78,-63.01697
377.8,-63.01154
377.82,-63.00686
377.84,-63.00304
377.86,-63.00005
377.88,-62.99784
377.9,-62.9965
377.92,-62.99517
377.94,-62.99285
377.96,-62.98953
377.98,-62.98527
378,-62.98014
378.02,-62.97425
378.04,-62.96768
378.06,-62.96048
378.08,-62.95268
378.1,-62.94423
378.12,-62.93571
378.14,-62.92786
378.16,-62.92069
378.18,-62.91414
378.2,-62.90818
378.22,-62.90254
378.24,-62.89696
378.26,-62.89134
378.28,-62.88571
378.3,-62.88011
378.32,-62.87417
378.34,-62.86744
378.36,-62.85993
378.38,-62.85167
378.4,-62.84269
378.42,-62.83323
378.44,-62.82356
378.46,-62.81375
378.48,-62.80378
378.5,-62.79365
378.52,-62.78331
378.54,-62.77271
378.56,-62.76182
378.58,-62.75066
378.6,-62.73923
378.62,-62.72797
378.64,-62.71748
378.66,-62.70787
378.68,-62.69905
378.7,-62.69097
378.72,-62.68351
378.74,-62.67652
378.76,-62.66997
378.78,-62.66385
378.8,-62.65814
378.82,-62.65257
378.84,-62.64683
378.86,-62.64084
378.88,-62.63462
378.9,-62.62826
378.92,-62.62142
378.94,-62.61363
378.96,-62.60492
378.98,-62.59535
379,-62.58495
379.02,-62.57409
379.04,-62.5632
379.06,-62.55239
379.08,-62.54162
379.1,-62.53082
379.12,-62.5203
379.14,-62.51041
379.16,-62.50117
379.18,-62.49251
379.2,-62.48439
379.22,-62.47669
379.24,-62.46924
379.26,-62.46198
379.28,-62.45492
379.3,-62.44814
379.32,-62.441
379.34,-62.43271
379.36,-62.42327
379.38,-62.41276
379.4,-62.40125
379.42,-62.38876
379.44,-62.37532
379.46,-62.36096
379.48,-62.34574
379.5,-62.3296
379.52,-62.31298
379.54,-62.29643
379.56,-62.27995
379.58,-62.2635
379.6,-62.24706
379.62,-62.23065
379.64,-62.21434
379.66,-62.19809
379.68,-62.18188
379.7,-62.1657
379.72,-62.14953
379.74,-62.1334
379.76,-62.1173
379.78,-62.10121
379.8,-62.08511
379.82,-62.06909
379.84,-62.05326
379.86,-62.03763
379.88,-62.02216
379.9,-62.00685
379.92,-61.99167
379.94,-61.97656
379.96,-61.96154
379.98,-61.94659
380,-61.93171
380.02,-61.91704
380.04,-61.90275
380.06,-61.88887
380.08,-61.87539
380.1,-61.86228
380.12,-61.84935
380.14,-61.83632
380.16,-61.82318
380.18,-61.80995
380.2,-61.79665
380.22,-61.78334
380.24,-61.7701
380.26,-61.75695
380.28,-61.7439
380.3,-61.73104
380.32,-61.71767
380.34,-61.70296
380.36,-61.68693
380.38,-61.66965
380.4,-61.65119
380.42,-61.63206
380.44,-61.6129
380.46,-61.59387
380.48,-61.57491
380.5,-61.55599
380.52,-61.53707
380.54,-61.5181
380.56,-61.49907
380.58,-61.47995
380.6,-61.46077
380.62,-61.44152
380.64,-61.42221
380.66,-61.40285
380.68,-61.38342
380.7,-61.36392
380.72,-61.34441
380.74,-61.32501
380.76,-61.30569
380.78,-61.28646
380.8,-61.2673
380.82,-61.24804
380.84,-61.22844
380.86,-61.20846
380.88,-61.18811
380.9,-61.16741
380.92,-61.14648
380.94,-61.12545
380.96,-61.10432
380.98,-61.0831
381,-61.06178
381.02,-61.04035
381.04,-61.01876
381.06,-60.99704
381.08,-60.97516
381.1,-60.95314
381.12,-60.93089
381.14,-60.90822
381.16,-60.88516
381.18,-60.86171
381.2,-60.83788
381.22,-60.81388
381.24,-60.78996
381.26,-60.76618
381.28,-60.74251
381.3,-60.71902
381.32,-60.69506
381.34,-60.66987
381.36,-60.64344
381.38,-60.61584
381.4,-60.58712
381.42,-60.5579
381.44,-60.52901
381.46,-60.50061
381.48,-60.4726
381.5,-60.44497
381.52,-60.41748
381.54,-60.38992
381.56,-60.36226
381.58,-60.33448
381.6,-60.30658
381.62,-60.27878
381.64,-60.25133
381.66,-60.22429
381.68,-60.19761
381.7,-60.1713
381.72,-60.14521
381.74,-60.1192
381.76,-60.09329
381.78,-60.06746
381.8,-60.04172
381.82,-60.01602
381.84,-59.99033
381.86,-59.96464
381.88,-59.93896
381.9,-59.91327
381.92,-59.88778
381.94,-59.86274
381.96,-59.83817
381.98,-59.81402
382,-59.79031
382.02,-59.76679
382.04,-59.74318
382.06,-59.71944
382.08,-59.69559
382.1,-59.67164
382.12,-59.64778
382.14,-59.62426
382.16,-59.60109
382.18,-59.57826
382.2,-59.55576
382.22,-59.53323
382.24,-59.51018
382.26,-59.48652
382.28,-59.46231
382.3,-59.43768
382.32,-59.41217
382.34,-59.38518
382.36,-59.35676
382.38,-59.32696
382.4,-59.29589
382.42,-59.26389
382.44,-59.23148
382.46,-59.19877
382.48,-59.1657
382.5,-59.13224
382.52,-59.09855
382.54,-59.0648
382.56,-59.03097
382.58,-58.99702
382.6,-58.96296
382.62,-58.92899
382.64,-58.89549
382.66,-58.8625
382.68,-58.82993
382.7,-58.79779
382.72,-58.76587
382.74,-58.73399
382.76,-58.70211
382.78,-58.67023
382.8,-58.63837
382.82,-58.60667
382.84,-58.57538
382.86,-58.54454
382.88,-58.51409
382.9,-58.48405
382.92,-58.45431
382.94,-58.42476
382.96,-58.39539
382.98,-58.36621
383,-58.33721
383.02,-58.3084
383.04,-58.27978
383.06,-58.25135
383.08,-58.22314
383.1,-58.19517
383.12,-58.16719
383.14,-58.13896
383.16,-58.11048
383.18,-58.08178
383.2,-58.05288
383.22,-58.02377
383.24,-57.99443
383.26,-57.96485
383.28,-57.93507
383.3,-57.90517
383.32,-57.8745
383.34,-57.84222
383.36,-57.80836
383.38,-57.773
383.4,-57.73622
383.42,-57.69839
383.44,-57.66002
383.46,-57.62123
383.48,-57.58193
383.5,-57.54204
383.52,-57.50214
383.54,-57.46292
383.56,-57.42436
383.58,-57.38638
383.6,-57.34891
383.62,-57.31187
383.64,-57.27518
383.66,-57.23881
383.68,-57.20274
383.7,-57.16693
383.72,-57.13145
383.74,-57.09637
383.76,-57.0617
383.78,-57.02741
383.8,-56.99351
383.82,-56.95974
383.84,-56.9258
383.86,-56.89165
383.88,-56.85732
383.9,-56.82287
383.92,-56.78806
383.94,-56.75258
383.96,-56.71644
383.98,-56.67968
384,-56.64235
384.02,-56.60455
384.04,-56.56645
384.06,-56.5281
384.08,-56.48944
384.1,-56.45051
384.12,-56.41129
384.14,-56.37178
384.16,-56.33197
384.18,-56.29185
384.2,-56.25141
384.22,-56.21102
384.24,-56.17117
384.26,-56.13196
384.28,-56.09328
384.3,-56.05517
384.32,-56.01694
384.34,-55.97771
384.36,-55.93746
384.38,-55.89626
384.4,-55.85415
384.42,-55.81142
384.44,-55.76841
384.46,-55.72518
384.48,-55.68173
384.5,-55.63806
384.52,-55.59372
384.54,-55.54814
384.56,-55.50129
384.58,-55.45324
384.6,-55.40399
384.62,-55.35393
384.64,-55.30354
384.66,-55.25289
384.68,-55.20192
384.7,-55.1505
384.72,-55.09909
384.74,-55.04823
384.76,-54.99789
384.78,-54.94797
384.8,-54.89838
384.82,-54.84898
384.84,-54.79958
384.86,-54.7501
384.88,-54.70055
384.9,-54.65092
384.92,-54.60106
384.94,-54.55078
384.96,-54.50008
384.98,-54.44895
385,-54.3974
385.02,-54.34491
385.04,-54.29072
385.06,-54.23473
385.08,-54.17702
385.1,-54.11761
385.12,-54.05692
385.14,-53.99547
385.16,-53.93327
385.18,-53.87024
385.2,-53.80633
385.22,-53.74189
385.24,-53.67741
385.26,-53.61294
385.28,-53.54835
385.3,-53.48364
385.32,-53.41797
385.34,-53.35033
385.36,-53.28066
385.38,-53.20901
385.4,-53.13542
385.42,-53.05999
385.44,-52.98287
385.46,-52.90407
385.48,-52.82354
385.5,-52.74123
385.52,-52.6569
385.54,-52.57026
385.56,-52.48122
385.58,-52.38975
385.6,-52.29579
385.62,-52.1999
385.64,-52.10285
385.66,-52.00471
385.68,-51.90523
385.7,-51.80425
385.72,-51.70154
385.74,-51.59688
385.76,-51.49013
385.78,-51.38115
385.8,-51.26982
385.82,-51.15536
385.84,-51.03673
385.86,-50.91367
385.88,-50.78617
385.9,-50.65409
385.92,-50.51771
385.94,-50.37736
385.96,-50.23285
385.98,-50.08392
386,-49.93032
386.02,-49.77233
386.04,-49.61037
386.06,-49.44426
386.08,-49.27357
386.1,-49.09795
386.12,-48.91668
386.14,-48.72899
386.16,-48.53445
386.18,-48.33272
386.2,-48.12335
386.22,-47.90517
386.24,-47.67674
386.26,-47.43735
386.28,-47.18654
386.3,-46.92371
386.32,-46.64827
386.34,-46.35961
386.36,-46.05681
386.38,-45.73887
386.4,-45.40468
386.42,-45.05359
386.44,-44.68499
386.46,-44.29752
386.48,-43.88934
386.5,-43.45859
386.52,-43.00305
386.54,-42.52036
386.56,-42.00791
386.58,-41.46291
386.6,-40.88211
386.62,-40.26197
386.64,-39.59833
386.66,-38.88671
386.68,-38.12184
386.7,-37.29797
386.72,-36.40822
386.74,-35.44507
386.76,-34.39968
386.78,-33.26237
386.8,-32.02166
386.82,-30.66502
386.84,-29.17777
386.86,-27.54411
386.88,-25.74624
386.9,-23.76539
386.92,-21.58188
386.94,-19.1763
386.96,-16.53332
386.98,-13.64145
387,-10.5033
387.02,-7.132536
387.04,-3.572131
387.06,0.1170947
387.08,3.838952
387.1,7.482164
387.12,10.92351
387.14,14.0456
387.16,16.76389
387.18,19.01943
387.2,20.80421
387.22,22.13313
387.24,23.05159
387.26,23.61142
387.28,23.86748
387.3,23.87117
387.32,23.66534
387.34,23.28726
387.36,22.7634
387.38,22.11634
387.4,21.36249
387.42,20.51538
387.44,19.58503
387.46,18.58104
387.48,17.51107
387.5,16.38196
387.52,15.19884
387.54,13.96656
387.56,12.69023
387.58,11.37467
387.6,10.02435
387.62,8.644278
387.64,7.239295
387.66,5.813437
387.68,4.370761
387.7,2.915528
387.72,1.452062
387.74,-0.01528857
387.76,-1.482133
387.78,-2.94418
387.8,-4.397413
387.82,-5.837943
387.84,-7.262369
387.86,-8.667674
387.88,-10.05158
387.9,-11.41213
387.92,-12.74835
387.94,-14.05959
387.96,-15.3457
387.98,-16.60686
388,-17.84393
388.02,-19.05795
388.04,-20.25037
388.06,-21.42289
388.08,-22.57741
388.1,-23.71584
388.12,-24.84034
388.14,-25.95303
388.16,-27.05556
388.18,-28.14951
388.2,-29.23627
388.22,-30.31709
388.24,-31.39291
388.26,-32.46456
388.28,-33.5325
388.3,-34.59703
388.32,-35.65751
388.34,-36.71306
388.36,-37.76317
388.38,-38.80714
388.4,-39.84376
388.42,-40.87194
388.44,-41.89022
388.46,-42.89667
388.48,-43.8891
388.5,-44.86527
388.52,-45.82305
388.54,-46.76034
388.56,-47.67505
388.58,-48.56516
388.6,-49.42892
388.62,-50.26479
388.64,-51.07155
388.66,-51.84809
388.68,-52.59357
388.7,-53.30732
388.72,-53.98871
388.74,-54.63724
388.76,-55.25267
388.78,-55.83479
388.8,-56.38361
388.82,-56.89915
388.84,-57.3817
388.86,-57.8317
388.88,-58.24991
388.9,-58.63722
388.92,-58.99483
388.94,-59.32407
388.96,-59.62634
388.98,-59.90313
389,-60.15596
389.02,-60.38626
389.04,-60.59544
389.06,-60.78507
389.08,-60.9567
389.1,-61.11185
389.12,-61.25207
389.14,-61.37893
389.16,-61.49352
389.18,-61.59689
389.2,-61.69
389.22,-61.77385
389.24,-61.84937
389.26,-61.91733
389.28,-61.97838
389.3,-62.03319
389.32,-62.08198
389.34,-62.12489
389.36,-62.16252
389.38,-62.19544
389.4,-62.22413
389.42,-62.24937
389.44,-62.27187
389.46,-62.29191
389.48,-62.3096
389.5,-62.32506
389.52,-62.3384
389.54,-62.34967
389.56,-62.35904
389.58,-62.36669
389.6,-62.37276
389.62,-62.3774
389.64,-62.38075
389.66,-62.38295
389.68,-62.38407
389.7,-62.38422
389.72,-62.38339
389.74,-62.38157
389.76,-62.37887
389.78,-62.37538
389.8,-62.37116
389.82,-62.36637
389.84,-62.36107
389.86,-62.35532
389.88,-62.34915
389.9,-62.34261
389.92,-62.33553
389.94,-62.32774
389.96,-62.31931
389.98,-62.31035
390,-62.30095
390.02,-62.29113
390.04,-62.28092
390.06,-62.27034
390.08,-62.25943
390.1,-62.24821
390.12,-62.23685
390.14,-62.22552
390.16,-62.21419
390.18,-62.20283
390.2,-62.19142
390.22,-62.17969
390.24,-62.16735
390.26,-62.15443
390.28,-62.14104
390.3,-62.12728
390.32,-62.11331
390.34,-62.09933
390.36,-62.08535
390.38,-62.07133
390.4,-62.05727
390.42,-62.04327
390.44,-62.02949
390.46,-62.0159
390.48,-62.00244
390.5,-61.98904
390.52,-61.9758
390.54,-61.96284
390.56,-61.95008
390.58,-61.93749
390.6,-61.92503
390.62,-61.9127
390.64,-61.90048
390.66,-61.88837
390.68,-61.87633
390.7,-61.86436
390.72,-61.85243
390.74,-61.84051
390.76,-61.82857
390.78,-61.81664
390.8,-61.8047
390.82,-61.793
390.84,-61.78181
390.86,-61.77112
390.88,-61.76083
390.9,-61.7509
390.92,-61.74091
390.94,-61.73036
390.96,-61.71933
390.98,-61.70796
391,-61.69633
391.02,-61.68457
391.04,-61.67283
391.06,-61.66113
391.08,-61.64946
391.1,-61.63785
391.12,-61.62606
391.14,-61.61378
391.16,-61.60105
391.18,-61.588
391.2,-61.57467
391.22,-61.56111
391.24,-61.54737
391.26,-61.53347
391.28,-61.51944
391.3,-61.50529
391.32,-61.49096
391.34,-61.47634
391.36,-61.46146
391.38,-61.44638
391.4,-61.4311
391.42,-61.41584
391.44,-61.40083
391.46,-61.38607
391.48,-61.37146
391.5,-61.35695
391.52,-61.34278
391.54,-61.32922
391.56,-61.31619
391.58,-61.30358
391.6,-61.29132
391.62,-61.27909
391.64,-61.26659
391.66,-61.25375
391.68,-61.24067
391.7,-61.22735
391.72,-61.21413
391.74,-61.2014
391.76,-61.18911
391.78,-61.17719
391.8,-61.16556
391.82,-61.15405
391.84,-61.14248
391.86,-61.1308
391.88,-61.11902
391.9,-61.10717
391.92,-61.0954
391.94,-61.08385
391.96,-61.0725
391.98,-61.06134
392,-61.05031
392.02,-61.03908
392.04,-61.02722
392.06,-61.01469
392.08,-61.00165
392.1,-60.98821
392.12,-60.97432
392.14,-60.95993
392.16,-60.94509
392.18,-60.92988
392.2,-60.91435
392.22,-60.89873
392.24,-60.88326
392.26,-60.86797
392.28,-60.85281
392.3,-60.83773
392.32,-60.82286
392.34,-60.8084
392.36,-60.79427
392.38,-60.78042
392.4,-60.76679
392.42,-60.75353
392.44,-60.74086
392.46,-60.72875
392.48,-60.7171
392.5,-60.70587
392.52,-60.69488
392.54,-60.68395
392.56,-60.67305
392.58,-60.66222
392.6,-60.65143
392.62,-60.64054
392.64,-60.62938
392.66,-60.61795
392.68,-60.60631
392.7,-60.59455
392.72,-60.58231
392.74,-60.56923
392.76,-60.55539
392.78,-60.54093
392.8,-60.52593
392.82,-60.51054
392.84,-60.4949
392.86,-60.47905
392.88,-60.46301
392.9,-60.44672
392.92,-60.43072
392.94,-60.41561
392.96,-60.40132
392.98,-60.38769
393,-60.37462
393.02,-60.36184
393.04,-60.34906
393.06,-60.3362
393.08,-60.32331
393.1,-60.31036
393.12,-60.29764
393.14,-60.28546
393.16,-60.27377
393.18,-60.26252
393.2,-60.25166
393.22,-60.24065
393.24,-60.22884
393.26,-60.21619
393.28,-60.20285
393.3,-60.18893
393.32,-60.1747
393.34,-60.16051
393.36,-60.14634
393.38,-60.1322
393.4,-60.11806
393.42,-60.10406
393.44,-60.0904
393.46,-60.0771
393.48,-60.06407
393.5,-60.05124
393.52,-60.03879
393.54,-60.02691
393.56,-60.01555
393.58,-60.00464
393.6,-59.99412
393.62,-59.98388
393.64,-59.97382
393.66,-59.96389
393.68,-59.95409
393.7,-59.94453
393.72,-59.93432
393.74,-59.92243
393.76,-59.90902
393.78,-59.89431
393.8,-59.87849
393.82,-59.86215
393.84,-59.84594
393.86,-59.83002
393.88,-59.81427
393.9,-59.79859
393.92,-59.78336
393.94,-59.76903
393.96,-59.75551
393.98,-59.74267
394,-59.73041
394.02,-59.71858
394.04,-59.70701
394.06,-59.69564
394.08,-59.68446
394.1,-59.67356
394.12,-59.66216
394.14,-59.64939
394.16,-59.63536
394.18,-59.62024
394.2,-59.60419
394.22,-59.58769
394.24,-59.57132
394.26,-59.55519
394.28,-59.5392
394.3,-59.52316
394.32,-59.50819
394.34,-59.4956
394.36,-59.48522
394.38,-59.47672
394.4,-59.46988
394.42,-59.46361
394.44,-59.45662
394.46,-59.4487
394.48,-59.44008
394.5,-59.43096
394.52,-59.42097
394.54,-59.40964
394.56,-59.3971
394.58,-59.38354
394.6,-59.36907
394.62,-59.35422
394.64,-59.3396
394.66,-59.32531
394.68,-59.31125
394.7,-59.29735
394.72,-59.28384
394.74,-59.27098
394.76,-59.25871
394.78,-59.24696
394.8,-59.23565
394.82,-59.22464
394.84,-59.21377
394.86,-59.20299
394.88,-59.19231
394.9,-59.18176
394.92,-59.17113
394.94,-59.16015
394.96,-59.14886
394.98,-59.13732
395,-59.12556
395.02,-59.11382
395.04,-59.10237
395.06,-59.09126
395.08,-59.08043
395.1,-59.06989
395.12,-59.05918
395.14,-59.04778
395.16,-59.03573
395.18,-59.02311
395.2,-59.01
395.22,-58.99655
395.24,-58.9829
395.26,-58.9691
395.28,-58.95515
395.3,-58.94098
395.32,-58.92719
395.34,-58.91453
395.36,-58.90292
395.38,-58.89222
395.4,-58.88234
395.42,-58.87302
395.44,-58.86403
395.46,-58.85526
395.48,-58.84672
395.5,-58.83842
395.52,-58.83044
395.54,-58.82289
395.56,-58.81576
395.58,-58.80903
395.6,-58.80269
395.62,-58.79614
395.64,-58.78864
395.66,-58.78011
395.68,-58.77072
395.7,-58.7606
395.72,-58.74994
395.74,-58.73893
395.76,-58.72761
395.78,-58.71602
395.8,-58.70418
395.82,-58.69233
395.84,-58.68075
395.86,-58.66948
395.88,-58.65845
395.9,-58.64757
395.92,-58.63719
395.94,-58.62771
395.96,-58.61907
395.98,-58.61116
396,-58.60391
396.02,-58.59688
396.04,-58.58955
396.06,-58.58184
396.08,-58.57383
396.1,-58.56558
396.12,-58.55703
396.14,-58.5481
396.16,-58.5388
396.18,-58.52919
396.2,-58.51931
396.22,-58.50917
396.24,-58.49878
396.26,-58.48813
396.28,-58.47726
396.3,-58.46608
396.32,-58.45531
396.34,-58.44577
396.36,-58.4374
396.38,-58.43004
396.4,-58.42359
396.42,-58.41748
396.44,-58.41102
396.46,-58.40407
396.48,-58.39674
396.5,-58.3891
396.52,-58.38117
396.54,-58.37297
396.56,-58.36453
396.58,-58.35587
396.6,-58.34703
396.62,-58.33811
396.64,-58.32923
396.66,-58.3204
396.68,-58.31161
396.7,-58.30287
396.72,-58.29406
396.74,-58.28503
396.76,-58.27581
396.78,-58.26639
396.8,-58.2568
396.82,-58.24727
396.84,-58.23808
396.86,-58.22928
396.88,-58.2208
396.9,-58.21263
396.92,-58.20458
396.94,-58.1964
396.96,-58.18809
396.98,-58.17967
397,-58.17118
397.02,-58.16256
397.04,-58.15377
397.06,-58.14482
397.08,-58.13572
397.1,-58.12648
397.12,-58.11714
397.14,-58.10775
397.16,-58.0983
397.18,-58.0888
397.2,-58.07925
397.22,-58.06969
397.24,-58.06017
397.26,-58.05068
397.28,-58.04123
397.3,-58.03172
397.32,-58.02283
397.34,-58.01541
397.36,-58.00938
397.38,-58.00459
397.4,-58.00093
397.42,-57.99771
397.44,-57.99408
397.46,-57.9899
397.48,-57.98529
397.5,-57.98036
397.52,-57.97512
397.54,-57.96957
397.56,-57.96377
397.58,-57.95774
397.6,-57.95152
397.62,-57.9453
397.64,-57.93931
397.66,-57.9336
397.68,-57.92815
397.7,-57.92296
397.72,-57.9177
397.74,-57.91198
397.76,-57.90583
397.78,-57.89931
397.8,-57.89245
397.82,-57.8855
397.84,-57.87877
397.86,-57.87231
397.88,-57.86608
397.9,-57.86007
397.92,-57.85415
397.94,-57.84819
397.96,-57.84219
397.98,-57.83615
398,-57.8301
398.02,-57.82408
398.04,-57.81816
398.06,-57.81236
398.08,-57.80665
398.1,-57.80106
398.12,-57.79554
398.14,-57.79007
398.16,-57.78466
398.18,-57.77932
398.2,-57.77406
398.22,-57.76893
398.24,-57.76405
398.26,-57.7594
398.28,-57.75497
398.3,-57.75062
398.32,-57.7473
398.34,-57.74614
398.36,-57.74707
398.38,-57.74987
398.4,-57.75441
398.42,-57.75956
398.44,-57.76397
398.46,-57.7674
398.48,-57.77009
398.5,-57.77213
398.52,-57.77395
398.54,-57.77598
398.56,-57.77829
398.58,-57.78084
398.6,-57.78364
398.62,-57.78655
398.64,-57.78937
398.66,-57.79207
398.68,-57.79468
398.7,-57.79725
398.72,-57.79978
398.74,-57.80227
398.76,-57.80472
398.78,-57.80717
398.8,-57.80963
398.82,-57.81197
398.84,-57.81405
398.86,-57.81584
398.88,-57.81737
398.9,-57.8187
398.92,-57.81979
398.94,-57.82055
398.96,-57.82098
398.98,-57.82115
399,-57.82104
399.02,-57.82089
399.04,-57.821
399.06,-57.82138
399.08,-57.82199
399.1,-57.82283
399.12,-57.82356
399.14,-57.82374
399.16,-57.82338
399.18,-57.82254
399.2,-57.82125
399.22,-57.81996
399.24,-57.81924
399.26,-57.81917
399.28,-57.81964
399.3,-57.82049
399.32,-57.82235
399.34,-57.82593
399.36,-57.83118
399.38,-57.83791
399.4,-57.84601
399.42,-57.85493
399.44,-57.864
399.46,-57.87308
399.48,-57.88224
399.5,-57.89155
399.52,-57.90094
399.54,-57.91032
399.56,-57.91971
399.58,-57.92916
399.6,-57.9387
399.62,-57.94826
399.64,-57.95774
399.66,-57.96716
399.68,-57.97653
399.7,-57.98587
399.72,-57.99533
399.74,-58.00509
399.76,-58.01517
399.78,-58.02555
399.8,-58.03619
399.82,-58.04652
399.84,-58.05576
399.86,-58.0638
399.88,-58.07081
399.9,-58.07684
399.92,-58.08231
399.94,-58.08776
399.96,-58.09317
399.98,-58.09854
400,-58.10385
400.02,-58.10899
400.04,-58.1138
400.06,-58.11825
400.08,-58.12236
400.1,-58.12609
400.12,-58.12982
400.14,-58.13398
400.16,-58.13854
400.18,-58.14347
400.2,-58.14869
400.22,-58.15424
400.24,-58.16016
400.26,-58.16644
400.28,-58.17304
400.3,-58.17982
400.32,-58.18747
400.34,-58.19682
400.36,-58.20778
400.38,-58.22022
400.4,-58.23402
400.42,-58.24866
400.44,-58.2635
400.46,-58.27838
400.48,-58.29341
400.5,-58.30873
400.52,-58.32358
400.54,-58.3371
400.56,-58.34936
400.58,-58.36051
400.6,-58.37068
400.62,-58.38011
400.64,-58.38905
400.66,-58.3976
400.68,-58.40576
400.7,-58.41355
400.72,-58.42097
400.74,-58.428
400.76,-58.43467
400.78,-58.44097
400.8,-58.44693
400.82,-58.45286
400.84,-58.45922
400.86,-58.46606
400.88,-58.47329
400.9,-58.48082
400.92,-58.48878
400.94,-58.49731
400.96,-58.50639
400.98,-58.51595
401,-58.52595
401.02,-58.53625
401.04,-58.54668
401.06,-58.55722
401.08,-58.56786
401.1,-58.57865
401.12,-58.58935
401.14,-58.59964
401.16,-58.60954
401.18,-58.6191
401.2,-58.62836
401.22,-58.63691
401.24,-58.64419
401.26,-58.65014
401.28,-58.65492
401.3,-58.65843
401.32,-58.66212
401.34,-58.6677
401.36,-58.67513
401.38,-58.6842
401.4,-58.69473
401.42,-58.70623
401.44,-58.71807
401.46,-58.73011
401.48,-58.74236
401.5,-58.75486
401.52,-58.76766
401.54,-58.78084
401.56,-58.7944
401.58,-58.80833
401.6,-58.82266
401.62,-58.83695
401.64,-58.85064
401.66,-58.86365
401.68,-58.87612
401.7,-58.88813
401.72,-58.8995
401.74,-58.9099
401.76,-58.9194
401.78,-58.92809
401.8,-58.93602
401.82,-58.94378
401.84,-58.95213
401.86,-58.96119
401.88,-58.97085
401.9,-58.98103
401.92,-58.99168
401.94,-59.00275
401.96,-59.01421
401.98,-59.02601
402,-59.03814
402.02,-59.05046
402.04,-59.06281
402.06,-59.07514
402.08,-59.08749
402.1,-59.09993
402.12,-59.11191
402.14,-59.12276
402.16,-59.13253
402.18,-59.14132
402.2,-59.14922
402.22,-59.15664
402.24,-59.16411
402.26,-59.17174
402.28,-59.17947
402.3,-59.18713
402.32,-59.19565
402.34,-59.20614
402.36,-59.21854
402.38,-59.23265
402.4,-59.24833
402.42,-59.26484
402.44,-59.28124
402.46,-59.29731
402.48,-59.31318
402.5,-59.329
402.52,-59.34413
402.54,-59.35784
402.56,-59.37017
402.58,-59.38129
402.6,-59.39132
402.62,-59.40084
402.64,-59.41064
402.66,-59.42088
402.68,-59.43145
402.7,-59.44225
402.72,-59.45367
402.74,-59.46618
402.76,-59.47973
402.78,-59.49422
402.8,-59.50958
402.82,-59.52517
402.84,-59.54019
402.86,-59.55449
402.88,-59.56821
402.9,-59.58143
402.92,-59.59394
402.94,-59.60545
402.96,-59.61602
402.98,-59.62571
403,-59.63459
403.02,-59.6432
403.04,-59.65226
403.06,-59.6619
403.08,-59.67203
403.1,-59.68255
403.12,-59.69345
403.14,-59.70471
403.16,-59.71628
403.18,-59.72814
403.2,-59.74026
403.22,-59.75259
403.24,-59.76504
403.26,-59.77761
403.28,-59.79029
403.3,-59.80307
403.32,-59.81604
403.34,-59.82934
403.36,-59.84294
403.38,-59.85683
403.4,-59.87098
403.42,-59.88513
403.44,-59.89895
403.46,-59.91237
403.48,-59.92545
403.5,-59.93824
403.52,-59.95067
403.54,-59.96259
403.56,-59.97405
403.58,-59.98509
403.6,-59.99573
403.62,-60.00614
403.64,-60.01649
403.66,-60.02684
403.68,-60.03718
403.7,-60.04742
403.72,-60.05804
403.74,-60.06965
403.76,-60.08222
403.78,-60.09565
403.8,-60.10987
403.82,-60.12446
403.84,-60.13888
403.86,-60.153
403.88,-60.16689
403.9,-60.18064
403.92,-60.19391
403.94,-60.20626
403.96,-60.21771
403.98,-60.22836
404,-60.23826
404.02,-60.24766
404.04,-60.25684
404.06,-60.26589
404.08,-60.27478
404.1,-60.28343
404.12,-60.29244
404.14,-60.30252
404.16,-60.31367
404.18,-60.32575
404.2,-60.3387
404.22,-60.35213
404.24,-60.36558
404.26,-60.37893
404.28,-60.39224
404.3,-60.40553
404.32,-60.41866
404.34,-60.4315
404.36,-60.44405
404.38,-60.45634
404.4,-60.46841
404.42,-60.48026
404.44,-60.49193
404.46,-60.50342
404.48,-60.51476
404.5,-60.52599
404.52,-60.53684
404.54,-60.54696
404.56,-60.55638
404.58,-60.56516
404.6,-60.57332
404.62,-60.58125
404.64,-60.58941
404.66,-60.59791
404.68,-60.60666
404.7,-60.61562
404.72,-60.62485
404.74,-60.63445
404.76,-60.64439
404.78,-60.65465
404.8,-60.66519
404.82,-60.676
404.84,-60.68708
404.86,-60.69842
404.88,-60.71
404.9,-60.72182
404.92,-60.7338
404.94,-60.74591
404.96,-60.75813
404.98,-60.77047
405,-60.78293
405.02,-60.79535
405.04,-60.80755
405.06,-60.81948
405.08,-60.83119
405.1,-60.84268
405.12,-60.85416
405.14,-60.86591
405.16,-60.87793
405.18,-60.8902
405.2,-60.90271
405.22,-60.91515
405.24,-60.92715
405.26,-60.93862
405.28,-60.94965
405.3,-60.9602
405.32,-60.97072
405.34,-60.98177
405.36,-60.99334
405.38,-61.0054
405.4,-61.01789
405.42,-61.03048
405.44,-61.04274
405.46,-61.05459
405.48,-61.06609
405.5,-61.07725
405.52,-61.08827
405.54,-61.09936
405.56,-61.11055
405.58,-61.12182
405.6,-61.13316
405.62,-61.14453
405.64,-61.15587
405.66,-61.16719
405.68,-61.17847
405.7,-61.18974
405.72,-61.20093
405.74,-61.21197
405.76,-61.22286
405.78,-61.23362
405.8,-61.24425
405.82,-61.25483
405.84,-61.26547
405.86,-61.27617
405.88,-61.28691
405.9,-61.29772
405.92,-61.30846
405.94,-61.31898
405.96,-61.32927
405.98,-61.33937
406,-61.34926
406.02,-61.35915
406.04,-61.36929
406.06,-61.37974
406.08,-61.39045
406.1,-61.40145
406.12,-61.4124
406.14,-61.42294
406.16,-61.43305
406.18,-61.44276
406.2,-61.45212
406.22,-61.46127
406.24,-61.47041
406.26,-61.47961
406.28,-61.48882
406.3,-61.49806
406.32,-61.50733
406.34,-61.51662
406.36,-61.52591
406.38,-61.53521
406.4,-61.54453
406.42,-61.55377
406.44,-61.56286
406.46,-61.57178
406.48,-61.58054
406.5,-61.58915
406.52,-61.59771
406.54,-61.60636
406.56,-61.61508
406.58,-61.62388
406.6,-61.63273
406.62,-61.64138
406.64,-61.64944
406.66,-61.65686
406.68,-61.66369
406.7,-61.66993
406.72,-61.67599
406.74,-61.68238
406.76,-61.68909
406.78,-61.69609
406.8,-61.70335
406.82,-61.71064
406.84,-61.71765
406.86,-61.72434
406.88,-61.73073
406.9,-61.73682
406.92,-61.74282
406.94,-61.74899
406.96,-61.75532
406.98,-61.76181
407,-61.76842
407.02,-61.77512
407.04,-61.78186
407.06,-61.7886
407.08,-61.79536
407.1,-61.80213
407.12,-61.80899
407.14,-61.81608
407.16,-61.82338
407.18,-61.8309
407.2,-61.8386
407.22,-61.84656
407.24,-61.85489
407.26,-61.86359
407.28,-61.87265
407.3,-61.88204
407.32,-61.89166
407.34,-61.90137
407.36,-61.91115
407.38,-61.92101
407.4,-61.93095
407.42,-61.94108
407.44,-61.95157
407.46,-61.96245
407.48,-61.97369
407.5,-61.98531
407.52,-61.99707
407.54,-62.00874
407.56,-62.02029
407.58,-62.03174
407.6,-62.04312
407.62,-62.05448
407.64,-62.06591
407.66,-62.07743
407.68,-62.08903
407.7,-62.10075
407.72,-62.11233
407.74,-62.1235
407.76,-62.13424
407.78,-62.1446
407.8,-62.1546
407.82,-62.16431
407.84,-62.17378
407.86,-62.18304
407.88,-62.19209
407.9,-62.20096
407.92,-62.2096
407.94,-62.21797
407.96,-62.22608
407.98,-62.23394
408,-62.24156
408.02,-62.24884
408.04,-62.25566
408.06,-62.26199
408.08,-62.26786
408.1,-62.27327
408.12,-62.27845
408.14,-62.28374
408.16,-62.28917
408.18,-62.29467
408.2,-62.30024
408.22,-62.30594
408.24,-62.31188
408.26,-62.31805
408.28,-62.32441
408.3,-62.33092
408.32,-62.33775
408.34,-62.34509
408.36,-62.35295
408.38,-62.36127
408.4,-62.37003
408.42,-62.37915
408.44,-62.38858
408.46,-62.39827
408.48,-62.40823
408.5,-62.41845
408.52,-62.42877
408.54,-62.43904
408.56,-62.44925
408.58,-62.45941
408.6,-62.46953
408.62,-62.47974
408.64,-62.49017
408.66,-62.50087
408.68,-62.5118
408.7,-62.52303
408.72,-62.53401
408.74,-62.54402
408.76,-62.55307
408.78,-62.56123
408.8,-62.56856
408.82,-62.57522
408.84,-62.58136
408.86,-62.58705
408.88,-62.59229
408.9,-62.59711
408.92,-62.60155
408.94,-62.60567
408.96,-62.60948
408.98,-62.61299
409,-62.61622
409.02,-62.61955
409.04,-62.62352
409.06,-62.62824
409.08,-62.63363
409.1,-62.63961
409.12,-62.6461
409.14,-62.65301
409.16,-62.66032
409.18,-62.66799
409.2,-62.676
409.22,-62.68428
409.24,-62.69274
409.26,-62.70137
409.28,-62.71015
409.3,-62.71911
409.32,-62.72814
409.34,-62.73718
409.36,-62.74619
409.38,-62.75521
409.4,-62.76424
409.42,-62.77289
409.44,-62.78059
409.46,-62.78725
409.48,-62.79297
409.5,-62.7978
409.52,-62.80205
409.54,-62.8061
409.56,-62.81
409.58,-62.81374
409.6,-62.81731
409.62,-62.82103
409.64,-62.82533
409.66,-62.8303
409.68,-62.83584
409.7,-62.84191
409.72,-62.84849
409.74,-62.85555
409.76,-62.8631
409.78,-62.87107
409.8,-62.87947
409.82,-62.8882
409.84,-62.89715
409.86,-62.9063
409.88,-62.91565
409.9,-62.92527
409.92,-62.93463
409.94,-62.94308
409.96,-62.95062
409.98,-62.95733
410,-62.96327
410.02,-62.96863
410.04,-62.97364
410.06,-62.97837
410.08,-62.98282
410.1,-62.98696
410.12,-62.99111
410.14,-62.99568
410.16,-63.00069
410.18,-63.00608
410.2,-63.01183
410.22,-63.01814
410.24,-63.02529
410.26,-63.03333
410.28,-63.04219
410.3,-63.05184
410.32,-63.06192
410.34,-63.07201
410.36,-63.08206
410.38,-63.0921
410.4,-63.10215
410.42,-63.11168
410.44,-63.11995
410.46,-63.12683
410.48,-63.13248
410.5,-63.1369
410.52,-63.14074
410.54,-63.14476
410.56,-63.14903
410.58,-63.15349
410.6,-63.15813
410.62,-63.1633
410.64,-63.16955
410.66,-63.17694
410.68,-63.18538
410.7,-63.1948
410.72,-63.20494
410.74,-63.21551
410.76,-63.22645
410.78,-63.23776
410.8,-63.24942
410.82,-63.2607
410.84,-63.27056
410.86,-63.27879
410.88,-63.28558
410.9,-63.29094
410.92,-63.29563
410.94,-63.30051
410.96,-63.30567
410.98,-63.31104
411,-63.3166
411.02,-63.32268
411.04,-63.32976
411.06,-63.33791
411.08,-63.34702
411.1,-63.35706
411.12,-63.36761
411.14,-63.37813
411.16,-63.38858
411.18,-63.39897
411.2,-63.40931
411.22,-63.41923
411.24,-63.42817
411.26,-63.43606
411.28,-63.44297
411.3,-63.44897
411.32,-63.45439
411.34,-63.45966
411.36,-63.46484
411.38,-63.46988
411.4,-63.4748
411.42,-63.47996
411.44,-63.48588
411.46,-63.49266
411.48,-63.5002
411.5,-63.50848
411.52,-63.51717
411.54,-63.52587
411.56,-63.53455
411.58,-63.54321
411.6,-63.55186
411.62,-63.56042
411.64,-63.56878
411.66,-63.57692
411.68,-63.58487
411.7,-63.59263
411.72,-63.60024
411.74,-63.60769
411.76,-63.61499
411.78,-63.62215
411.8,-63.62916
411.82,-63.63595
411.84,-63.64237
411.86,-63.6484
411.88,-63.65409
411.9,-63.65942
411.92,-63.66454
411.94,-63.66964
411.96,-63.67474
411.98,-63.67983
412,-63.6849
412.02,-63.68999
412.04,-63.69516
412.06,-63.70042
412.08,-63.70575
412.1,-63.71109
412.12,-63.71687
412.14,-63.72367
412.16,-63.73151
412.18,-63.74028
412.2,-63.74994
412.22,-63.75976
412.24,-63.76875
412.26,-63.7767
412.28,-63.78374
412.3,-63.78994
412.32,-63.79533
412.34,-63.79996
412.36,-63.80386
412.38,-63.80708
412.4,-63.80964
412.42,-63.81197
412.44,-63.81465
412.46,-63.8178
412.48,-63.82133
412.5,-63.82519
412.52,-63.82958
412.54,-63.83481
412.56,-63.84084
412.58,-63.84764
412.6,-63.85514
412.62,-63.8631
412.64,-63.87116
412.66,-63.87924
412.68,-63.88736
412.7,-63.89561
412.72,-63.90344
412.74,-63.91014
412.76,-63.91572
412.78,-63.92027
412.8,-63.92384
412.82,-63.92667
412.84,-63.92907
412.86,-63.93114
412.88,-63.93287
412.9,-63.93425
412.92,-63.93534
412.94,-63.9362
412.96,-63.93682
412.98,-63.93722
413,-63.93738
413.02,-63.93755
413.04,-63.93803
413.06,-63.9389
413.08,-63.94009
413.1,-63.9416
413.12,-63.94329
413.14,-63.94502
413.16,-63.94677
413.18,-63.94854
413.2,-63.95032
413.22,-63.95229
413.24,-63.95465
413.26,-63.95748
413.28,-63.96073
413.3,-63.96435
413.32,-63.96847
413.34,-63.97325
413.36,-63.97867
413.38,-63.9847
413.4,-63.9913
413.42,-63.99807
413.44,-64.00443
413.46,-64.01024
413.48,-64.01559
413.5,-64.02049
413.52,-64.0252
413.54,-64.02998
413.56,-64.03487
413.58,-64.03986
413.6,-64.04495
413.62,-64.05004
413.64,-64.05499
413.66,-64.05975
413.68,-64.06438
413.7,-64.06884
413.72,-64.07327
413.74,-64.07778
413.76,-64.08239
413.78,-64.08709
413.8,-64.09187
413.82,-64.09664
413.84,-64.10124
413.86,-64.10565
413.88,-64.1099
413.9,-64.11396
413.92,-64.11796
413.94,-64.12198
413.96,-64.12604
413.98,-64.13014
414,-64.13427
414.02,-64.13858
414.04,-64.14327
414.06,-64.14839
414.08,-64.1539
414.1,-64.15982
414.12,-64.16576
414.14,-64.17123
414.16,-64.1762
414.18,-64.1807
414.2,-64.1848
414.22,-64.18863
414.24,-64.19242
414.26,-64.19623
414.28,-64.20003
414.3,-64.20385
414.32,-64.20756
414.34,-64.21096
414.36,-64.21407
414.38,-64.21689
414.4,-64.21945
414.42,-64.22184
414.44,-64.22422
414.46,-64.22663
414.48,-64.22905
414.5,-64.2315
414.52,-64.23383
414.54,-64.23582
414.56,-64.23747
414.58,-64.23879
414.6,-64.2398
414.62,-64.24067
414.64,-64.24165
414.66,-64.2428
414.68,-64.24408
414.7,-64.24548
414.72,-64.24703
414.74,-64.24882
414.76,-64.25083
414.78,-64.25305
414.8,-64.25547
414.82,-64.25782
414.84,-64.25972
414.86,-64.26106
414.88,-64.26194
414.9,-64.26231
414.92,-64.26246
414.94,-64.26266
414.96,-64.26294
414.98,-64.26328
415,-64.26369
415.02,-64.26415
415.04,-64.2647
415.06,-64.26533
415.08,-64.26603
415.1,-64.26678
415.12,-64.26756
415.14,-64.26833
415.16,-64.26911
415.18,-64.26987
415.2,-64.27064
415.22,-64.27152
415.24,-64.2727
415.26,-64.27422
415.28,-64.27606
415.3,-64.27818
415.32,-64.28059
415.34,-64.28329
415.36,-64.28628
415.38,-64.28955
415.4,-64.29307
415.42,-64.2969
415.44,-64.30109
415.46,-64.30565
415.48,-64.31056
415.5,-64.31584
415.52,-64.32128
415.54,-64.32666
415.56,-64.33196
415.58,-64.33719
415.6,-64.34239
415.62,-64.34765
415.64,-64.35312
415.66,-64.35885
415.68,-64.36482
415.7,-64.37102
415.72,-64.37736
415.74,-64.3837
415.76,-64.39004
415.78,-64.39637
415.8,-64.40271
415.82,-64.40899
415.84,-64.41509
415.86,-64.42099
415.88,-64.42672
415.9,-64.4323
415.92,-64.43771
415.94,-64.44294
415.96,-64.44801
415.98,-64.45292
416,-64.45766
416.02,-64.46215
416.04,-64.46623
416.06,-64.46986
416.08,-64.47308
416.1,-64.47591
416.12,-64.47846
416.14,-64.48088
416.16,-64.48317
416.18,-64.48534
416.2,-64.48739
416.22,-64.48925
416.24,-64.49084
416.26,-64.49213
416.28,-64.49314
416.3,-64.49382
416.32,-64.4945
416.34,-64.49556
416.36,-64.49702
416.38,-64.49884
416.4,-64.50098
416.42,-64.50336
416.44,-64.50585
416.46,-64.50843
416.48,-64.51109
416.5,-64.51381
416.52,-64.51684
416.54,-64.52056
416.56,-64.52496
416.58,-64.53
416.6,-64.53566
416.62,-64.54176
416.64,-64.54804
416.66,-64.55446
416.68,-64.56103
416.7,-64.56775
416.72,-64.57463
416.74,-64.5817
416.76,-64.58899
416.78,-64.59646
416.8,-64.60414
416.82,-64.61176
416.84,-64.61903
416.86,-64.62585
416.88,-64.63229
416.9,-64.6384
416.92,-64.64397
416.94,-64.64872
416.96,-64.65267
416.98,-64.65585
417,-64.65831
417.02,-64.6602
417.04,-64.66176
417.06,-64.66303
417.08,-64.66402
417.1,-64.66466
417.12,-64.66528
417.14,-64.6663
417.16,-64.66772
417.18,-64.6695
417.2,-64.67159
417.22,-64.67415
417.24,-64.67737
417.26,-64.68128
417.28,-64.68582
417.3,-64.69095
417.32,-64.69655
417.34,-64.7024
417.36,-64.70851
417.38,-64.71483
417.4,-64.72138
417.42,-64.72802
417.44,-64.73461
417.46,-64.74108
417.48,-64.74746
417.5,-64.75382
417.52,-64.75985
417.54,-64.76518
417.56,-64.76981
417.58,-64.7738
417.6,-64.77715
417.62,-64.77985
417.64,-64.78179
417.66,-64.78297
417.68,-64.78343
417.7,-64.78316
417.72,-64.78257
417.74,-64.78219
417.76,-64.78206
417.78,-64.78212
417.8,-64.78237
417.82,-64.78292
417.84,-64.78401
417.86,-64.78565
417.88,-64.7878
417.9,-64.7904
417.92,-64.79355
417.94,-64.79736
417.96,-64.80182
417.98,-64.8069
418,-64.81256
418.02,-64.81842
418.04,-64.82394
418.06,-64.829
418.08,-64.83365
418.1,-64.83799
418.12,-64.84163
418.14,-64.84405
418.16,-64.84526
418.18,-64.84532
418.2,-64.8443
418.22,-64.84277
418.24,-64.84146
418.26,-64.8406
418.28,-64.84009
418.3,-64.83987
418.32,-64.84007
418.34,-64.84081
418.36,-64.84209
418.38,-64.84386
418.4,-64.8461
418.42,-64.84871
418.44,-64.85157
418.46,-64.85465
418.48,-64.85794
418.5,-64.8615
418.52,-64.86485
418.54,-64.86738
418.56,-64.86903
418.58,-64.8699
418.6,-64.87002
418.62,-64.86934
418.64,-64.86777
418.66,-64.8653
418.68,-64.86198
418.7,-64.85774
418.72,-64.85341
418.74,-64.85004
418.76,-64.84767
418.78,-64.84624
418.8,-64.84567
418.82,-64.84579
418.84,-64.8464
418.86,-64.8474
418.88,-64.84878
418.9,-64.85057
418.92,-64.85249
418.94,-64.85421
418.96,-64.85569
418.98,-64.85696
419,-64.85805
419.02,-64.85847
419.04,-64.8575
419.06,-64.855
419.08,-64.85111
419.1,-64.84578
419.12,-64.83994
419.14,-64.83479
419.16,-64.8304
419.18,-64.8267
419.2,-64.82364
419.22,-64.82132
419.24,-64.81989
419.26,-64.81937
419.28,-64.8197
419.3,-64.82093
419.32,-64.82227
419.34,-64.82277
419.36,-64.82235
419.38,-64.82107
419.4,-64.81901
419.42,-64.81626
419.44,-64.81298
419.46,-64.8092
419.48,-64.80495
419.5,-64.80021
419.52,-64.79529
419.54,-64.79064
419.56,-64.78626
419.58,-64.78213
419.6,-64.77824
419.62,-64.7748
419.64,-64.77214
419.66,-64.77032
419.68,-64.76929
419.7,-64.76907
419.72,-64.76911
419.74,-64.76875
419.76,-64.76794
419.78,-64.76671
419.8,-64.76511
419.82,-64.76311
419.84,-64.76061
419.86,-64.75765
419.88,-64.75424
419.9,-64.75039
419.92,-64.74624
419.94,-64.74197
419.96,-64.73759
419.98,-64.73311
420,-64.72852
420.02,-64.72396
420.04,-64.7196
420.06,-64.71549
420.08,-64.71158
420.1,-64.70783
420.12,-64.70457
420.14,-64.70223
420.16,-64.70084
420.18,-64.70033
420.2,-64.70066
420.22,-64.7013
420.24,-64.70152
420.26,-64.70113
420.28,-64.70021
420.3,-64.69882
420.32,-64.6969
420.34,-64.69435
420.36,-64.6912
420.38,-64.68748
420.4,-64.6832
420.42,-64.67826
420.44,-64.67243
420.46,-64.66567
420.48,-64.65805
420.5,-64.64949
420.52,-64.64077
420.54,-64.63281
420.56,-64.62566
420.58,-64.61927
420.6,-64.61358
420.62,-64.60864
420.64,-64.60458
420.66,-64.60139
420.68,-64.59903
420.7,-64.59754
420.72,-64.59619
420.74,-64.59409
420.76,-64.59121
420.78,-64.58758
420.8,-64.58326
420.82,-64.57845
420.84,-64.57344
420.86,-64.5683
420.88,-64.56303
420.9,-64.55764
420.92,-64.55201
420.94,-64.54595
420.96,-64.53944
420.98,-64.53253
421,-64.52521
421.02,-64.518
421.04,-64.5116
421.06,-64.50619
421.08,-64.50167
421.1,-64.49802
421.12,-64.49501
421.14,-64.49243
421.16,-64.49022
421.18,-64.48836
421.2,-64.48686
421.22,-64.48549
421.24,-64.48391
421.26,-64.48203
421.28,-64.47992
421.3,-64.47761
421.32,-64.47498
421.34,-64.47182
421.36,-64.46813
421.38,-64.46397
421.4,-64.45934
421.42,-64.45439
421.44,-64.44931
421.46,-64.44415
421.48,-64.43892
421.5,-64.4336
421.52,-64.42824
421.54,-64.42292
421.56,-64.41766
421.58,-64.41244
421.6,-64.40724
421.62,-64.40183
421.64,-64.39585
421.66,-64.38921
421.68,-64.38197
421.7,-64.3741
421.72,-64.36605
421.74,-64.35837
421.76,-64.35111
421.78,-64.34422
421.8,-64.33769
421.82,-64.33128
421.84,-64.32469
421.86,-64.31785
421.88,-64.31077
421.9,-64.30346
421.92,-64.29604
421.94,-64.28862
421.96,-64.28122
421.98,-64.27382
422,-64.26644
422.02,-64.25905
422.04,-64.25161
422.06,-64.24413
422.08,-64.23661
422.1,-64.22903
422.12,-64.22146
422.14,-64.21397
422.16,-64.20657
422.18,-64.19924
422.2,-64.19198
422.22,-64.18493
422.24,-64.17829
422.26,-64.17211
422.28,-64.16634
422.3,-64.16104
422.32,-64.1557
422.34,-64.14971
422.36,-64.14301
422.38,-64.13567
422.4,-64.12772
422.42,-64.11951
422.44,-64.11152
422.46,-64.10386
422.48,-64.0965
422.5,-64.08942
422.52,-64.08253
422.54,-64.07571
422.56,-64.06893
422.58,-64.0622
422.6,-64.05553
422.62,-64.04894
422.64,-64.04251
422.66,-64.03626
422.68,-64.03016
422.7,-64.02422
422.72,-64.0184
422.74,-64.01267
422.76,-64.00704
422.78,-64.0015
422.8,-63.99605
422.82,-63.99064
422.84,-63.98523
422.86,-63.97982
422.88,-63.9744
422.9,-63.96894
422.92,-63.96365
422.94,-63.95874
422.96,-63.95423
422.98,-63.95008
423,-63.9463
423.02,-63.94263
423.04,-63.93872
423.06,-63.93451
423.08,-63.93003
423.1,-63.92525
423.12,-63.92049
423.14,-63.9161
423.16,-63.91213
423.18,-63.90854
423.2,-63.90531
423.22,-63.90236
423.24,-63.89957
423.26,-63.89693
423.28,-63.89444
423.3,-63.89211
423.32,-63.88976
423.34,-63.88712
423.36,-63.88418
423.38,-63.88098
423.4,-63.87753
423.42,-63.87395
423.44,-63.87038
423.46,-63.86687
423.48,-63.86341
423.5,-63.86
423.52,-63.85661
423.54,-63.85321
423.56,-63.84981
423.58,-63.84639
423.6,-63.84297
423.62,-63.83958
423.64,-63.83631
423.66,-63.83316
423.68,-63.83013
423.7,-63.82723
423.72,-63.82425
423.74,-63.82095
423.76,-63.8173
423.78,-63.81332
423.8,-63.80905
423.82,-63.80453
423.84,-63.79985
423.86,-63.79504
423.88,-63.79009
423.9,-63.78504
423.92,-63.7797
423.94,-63.77384
423.96,-63.76748
423.98,-63.76061
424,-63.75327
424.02,-63.7456
424.04,-63.7378
424.06,-63.72993
424.08,-63.72197
424.1,-63.71391
424.12,-63.70579
424.14,-63.69765
424.16,-63.68948
424.18,-63.68128
424.2,-63.67305
424.22,-63.66475
424.24,-63.65636
424.26,-63.64788
424.28,-63.63931
424.3,-63.63063
424.32,-63.62194
424.34,-63.61342
424.36,-63.60505
424.38,-63.59684
424.4,-63.58875
424.42,-63.5808
424.44,-63.57301
424.46,-63.56537
424.48,-63.55787
424.5,-63.55048
424.52,-63.54337
424.54,-63.53675
424.56,-63.53064
424.58,-63.52501
424.6,-63.51985
424.62,-63.51499
424.64,-63.51023
424.66,-63.50552
424.68,-63.50086
424.7,-63.49628
424.72,-63.49174
424.74,-63.48719
424.76,-63.48265
424.78,-63.47811
424.8,-63.47357
424.82,-63.46903
424.84,-63.46443
424.86,-63.45977
424.88,-63.45503
424.9,-63.45031
424.92,-63.44523
424.94,-63.43935
424.96,-63.43264
424.98,-63.42517
425,-63.41695
425.02,-63.40827
425.04,-63.39946
425.06,-63.39063
425.08,-63.38175
425.1,-63.37283
425.12,-63.36375
425.14,-63.35437
425.16,-63.34469
425.18,-63.33471
425.2,-63.32444
425.22,-63.31419
425.24,-63.30439
425.26,-63.29516
425.28,-63.28643
425.3,-63.27822
425.32,-63.27013
425.34,-63.26168
425.36,-63.25283
425.38,-63.2436
425.4,-63.23402
425.42,-63.22441
425.44,-63.21524
425.46,-63.20661
425.48,-63.19846
425.5,-63.19079
425.52,-63.18346
425.54,-63.17629
425.56,-63.16924
425.58,-63.16233
425.6,-63.15556
425.62,-63.14858
425.64,-63.14089
425.66,-63.13238
425.68,-63.12313
425.7,-63.11318
425.72,-63.10259
425.74,-63.09146
425.76,-63.07981
425.78,-63.06764
425.8,-63.05499
425.82,-63.04205
425.84,-63.0291
425.86,-63.01623
425.88,-63.00338
425.9,-62.99051
425.92,-62.97787
425.94,-62.96582
425.96,-62.95436
425.98,-62.94344
426,-62.93302
426.02,-62.92306
426.04,-62.91349
426.06,-62.9043
426.08,-62.89548
426.1,-62.88701
426.12,-62.87884
426.14,-62.87093
426.16,-62.86324
426.18,-62.85579
426.2,-62.84856
426.22,-62.84119
426.24,-62.83308
426.26,-62.82412
426.28,-62.81441
426.3,-62.80406
426.32,-62.79254
426.34,-62.77915
426.36,-62.76387
426.38,-62.74683
426.4,-62.72807
426.42,-62.70848
426.44,-62.6893
426.46,-62.67081
426.48,-62.65289
426.5,-62.63543
426.52,-62.61857
426.54,-62.60247
426.56,-62.58711
426.58,-62.57243
426.6,-62.55839
426.62,-62.54489
426.64,-62.53183
426.66,-62.51917
426.68,-62.5069
426.7,-62.49507
426.72,-62.48312
426.74,-62.47032
426.76,-62.45665
426.78,-62.44216
426.8,-62.42689
426.82,-62.41083
426.84,-62.39393
426.86,-62.37618
426.88,-62.35763
426.9,-62.3382
426.92,-62.31865
426.94,-62.29999
426.96,-62.28226
426.98,-62.26539
427,-62.24929
427.02,-62.23389
427.04,-62.21908
427.06,-62.20478
427.08,-62.19097
427.1,-62.17771
427.12,-62.16455
427.14,-62.15098
427.16,-62.137
427.18,-62.12261
427.2,-62.10786
427.22,-62.09244
427.24,-62.07589
427.26,-62.0581
427.28,-62.03918
427.3,-62.01915
427.32,-61.9982
427.34,-61.97656
427.36,-61.95424
427.38,-61.93128
427.4,-61.90767
427.42,-61.88405
427.44,-61.86132
427.46,-61.83971
427.48,-61.81908
427.5,-61.79941
427.52,-61.78015
427.54,-61.76063
427.56,-61.74074
427.58,-61.72054
427.6,-61.70005
427.62,-61.67905
427.64,-61.65724
427.66,-61.63455
427.68,-61.61104
427.7,-61.58668
427.72,-61.56202
427.74,-61.53774
427.76,-61.51389
427.78,-61.49042
427.8,-61.4673
427.82,-61.44471
427.84,-61.42296
427.86,-61.40211
427.88,-61.38206
427.9,-61.36289
427.92,-61.34393
427.94,-61.32437
427.96,-61.30416
427.98,-61.28335
428,-61.26199
428.02,-61.23993
428.04,-61.21693
428.06,-61.19294
428.08,-61.16804
428.1,-61.14222
428.12,-61.11584
428.14,-61.08942
428.16,-61.06298
428.18,-61.0365
428.2,-61.00997
428.22,-60.98352
428.24,-60.95739
428.26,-60.93159
428.28,-60.90609
428.3,-60.88094
428.32,-60.85552
428.34,-60.82904
428.36,-60.80147
428.38,-60.77287
428.4,-60.74328
428.42,-60.71297
428.44,-60.68231
428.46,-60.65139
428.48,-60.62019
428.5,-60.58867
428.52,-60.55704
428.54,-60.52561
428.56,-60.49439
428.58,-60.46334
428.6,-60.43242
428.62,-60.40188
428.64,-60.37207
428.66,-60.34305
428.68,-60.31476
428.7,-60.28717
428.72,-60.2601
428.74,-60.23331
428.76,-60.20679
428.78,-60.18051
428.8,-60.1545
428.82,-60.12826
428.84,-60.10112
428.86,-60.07291
428.88,-60.04374
428.9,-60.01368
428.92,-59.98278
428.94,-59.95108
428.96,-59.91862
428.98,-59.88542
429,-59.85152
429.02,-59.81769
429.04,-59.78509
429.06,-59.75395
429.08,-59.72413
429.1,-59.69557
429.12,-59.6679
429.14,-59.64062
429.16,-59.6137
429.18,-59.58714
429.2,-59.56093
429.22,-59.53472
429.24,-59.50797
429.26,-59.48056
429.28,-59.45259
429.3,-59.4242
429.32,-59.39477
429.34,-59.3635
429.36,-59.33037
429.38,-59.29551
429.4,-59.25898
429.42,-59.22133
429.44,-59.18332
429.46,-59.14514
429.48,-59.10669
429.5,-59.06791
429.52,-59.02903
429.54,-58.99035
429.56,-58.95186
429.58,-58.9135
429.6,-58.87523
429.62,-58.83717
429.64,-58.79954
429.66,-58.76236
429.68,-58.72558
429.7,-58.68914
429.72,-58.65316
429.74,-58.61782
429.76,-58.58312
429.78,-58.54902
429.8,-58.51551
429.82,-58.48227
429.84,-58.4489
429.86,-58.41531
429.88,-58.38154
429.9,-58.34761
429.92,-58.31365
429.94,-58.27985
429.96,-58.24621
429.98,-58.21274
430,-58.17944
430.02,-58.14622
430.04,-58.11293
430.06,-58.07954
430.08,-58.04609
430.1,-58.01257
430.12,-57.97908
430.14,-57.94577
430.16,-57.91267
430.18,-57.87975
430.2,-57.84702
430.22,-57.8143
430.24,-57.78139
430.26,-57.74822
430.28,-57.71483
430.3,-57.68132
430.32,-57.64716
430.34,-57.61165
430.36,-57.57479
430.38,-57.53664
430.4,-57.49727
430.42,-57.45729
430.44,-57.41759
430.46,-57.37836
430.48,-57.3395
430.5,-57.30096
430.52,-57.26254
430.54,-57.22399
430.56,-57.18529
430.58,-57.14641
430.6,-57.10735
430.62,-57.06817
430.64,-57.02896
430.66,-56.98974
430.68,-56.95049
430.7,-56.91119
430.72,-56.87186
430.74,-56.8325
430.76,-56.79311
430.78,-56.75367
430.8,-56.71419
430.82,-56.67465
430.84,-56.63505
430.86,-56.59538
430.88,-56.55562
430.9,-56.5158
430.92,-56.47581
430.94,-56.4355
430.96,-56.39488
430.98,-56.35394
431,-56.31271
431.02,-56.27125
431.04,-56.22969
431.06,-56.18804
431.08,-56.1463
431.1,-56.10446
431.12,-56.06242
431.14,-56.02008
431.16,-55.97743
431.18,-55.93445
431.2,-55.89115
431.22,-55.84737
431.24,-55.80285
431.26,-55.75756
431.28,-55.71153
431.3,-55.66482
431.32,-55.617
431.34,-55.56753
431.36,-55.51637
431.38,-55.46358
431.4,-55.40919
431.42,-55.35364
431.44,-55.29757
431.46,-55.2411
431.48,-55.18414
431.5,-55.1266
431.52,-55.06845
431.54,-55.00966
431.56,-54.95018
431.58,-54.88995
431.6,-54.82895
431.62,-54.76733
431.64,-54.70535
431.66,-54.64303
431.68,-54.58029
431.7,-54.51708
431.72,-54.45327
431.74,-54.3888
431.76,-54.3236
431.78,-54.25764
431.8,-54.1909
431.82,-54.1234
431.84,-54.05529
431.86,-53.98653
431.88,-53.91707
431.9,-53.84689
431.92,-53.77572
431.94,-53.70329
431.96,-53.62955
431.98,-53.55447
432,-53.47802
432.02,-53.40035
432.04,-53.32166
432.06,-53.24197
432.08,-53.1612
432.1,-53.07928
432.12,-52.99602
432.14,-52.91117
432.16,-52.82465
432.18,-52.73642
432.2,-52.64642
432.22,-52.55465
432.24,-52.46111
432.26,-52.36576
432.28,-52.2685
432.3,-52.16936
432.32,-52.06744
432.34,-51.9616
432.36,-51.85171
432.38,-51.73777
432.4,-51.61973
432.42,-51.49791
432.44,-51.37275
432.46,-51.24424
432.48,-51.11213
432.5,-50.97621
432.52,-50.83628
432.54,-50.69209
432.56,-50.54342
432.58,-50.39002
432.6,-50.23161
432.62,-50.0679
432.64,-49.89854
432.66,-49.72322
432.68,-49.5416
432.7,-49.35331
432.72,-49.15805
432.74,-48.95551
432.76,-48.74523
432.78,-48.52673
432.8,-48.29947
432.82,-48.06306
432.84,-47.81711
432.86,-47.56102
432.88,-47.294
432.9,-47.01523
432.92,-46.72394
432.94,-46.41935
432.96,-46.10039
432.98,-45.76593
433,-45.4147
433.02,-45.04545
433.04,-44.6568
433.06,-44.24713
433.08,-43.81451
433.1,-43.35697
433.12,-42.87185
433.14,-42.35627
433.16,-41.80729
433.18,-41.22177
433.2,-40.596
433.22,-39.92613
433.24,-39.20755
433.26,-38.43514
433.28,-37.60267
433.3,-36.70355
433.32,-35.72857
433.34,-34.6675
433.36,-33.50985
433.38,-32.24429
433.4,-30.85725
433.42,-29.33443
433.44,-27.65925
433.46,-25.8133
433.48,-23.77602
433.5,-21.52632
433.52,-19.04421
433.54,-16.31147
433.56,-13.31874
433.58,-10.06422
433.6,-6.570049
433.62,-2.875398
433.64,0.9419609
433.66,4.784336
433.68,8.525342
433.7,12.0333
433.72,15.19177
433.74,17.90564
433.76,20.13344
433.78,21.86274
433.8,23.12651
433.82,23.97208
433.84,24.45989
433.86,24.64888
433.88,24.59034
433.9,24.32954
433.92,23.90031
433.94,23.33142
433.96,22.64317
433.98,21.85279
434,20.97274
434.02,20.01404
434.04,18.98509
434.06,17.89306
434.08,16.74376
434.1,15.54266
434.12,14.29448
434.14,13.00374
434.16,11.67491
434.18,10.31231
434.2,8.920222
434.22,7.502663
434.24,6.063725
434.26,4.607829
434.28,3.139469
434.3,1.663082
434.32,0.1834234
434.34,-1.294837
434.36,-2.767618
434.38,-4.230948
434.4,-5.68117
434.42,-7.115276
434.44,-8.530809
434.46,-9.925082
434.48,-11.29604
434.5,-12.64224
434.52,-13.96228
434.54,-15.25518
434.56,-16.52172
434.58,-17.76299
434.6,-18.98037
434.62,-20.17555
434.64,-21.35046
434.66,-22.50696
434.68,-23.64695
434.7,-24.77231
434.72,-25.88532
434.74,-26.98821
434.76,-28.08246
434.78,-29.16939
434.8,-30.25017
434.82,-31.32606
434.84,-32.39799
434.86,-33.4665
434.88,-34.53164
434.9,-35.59335
434.92,-36.65106
434.94,-37.70399
434.96,-38.7512
434.98,-39.79153
435,-40.82351
435.02,-41.84489
435.04,-42.85313
435.06,-43.84629
435.08,-44.82251
435.1,-45.77971
435.12,-46.71645
435.14,-47.63135
435.16,-48.52231
435.18,-49.3873
435.2,-50.22471
435.22,-51.03318
435.24,-51.8117
435.26,-52.55934
435.28,-53.27543
435.3,-53.9595
435.32,-54.61041
435.34,-55.22702
435.36,-55.80944
435.38,-56.35784
435.4,-56.87251
435.42,-57.35369
435.44,-57.80183
435.46,-58.21766
435.48,-58.60225
435.5,-58.95665
435.52,-59.28316
435.54,-59.58425
435.56,-59.86112
435.58,-60.11492
435.6,-60.34701
435.62,-60.55885
435.64,-60.75196
435.66,-60.92773
435.68,-61.08746
435.7,-61.23256
435.72,-61.36336
435.74,-61.48011
435.76,-61.58414
435.78,-61.67684
435.8,-61.75937
435.82,-61.83328
435.84,-61.90004
435.86,-61.96042
435.88,-62.01483
435.9,-62.06373
435.92,-62.10771
435.94,-62.14737
435.96,-62.18307
435.98,-62.21508
436,-62.2437
436.02,-62.26869
436.04,-62.28968
436.06,-62.30697
436.08,-62.32108
436.1,-62.33238
436.12,-62.34129
436.14,-62.34823
436.16,-62.35336
436.18,-62.35684
436.2,-62.35881
436.22,-62.35988
436.24,-62.36078
436.26,-62.36155
436.28,-62.36201
436.3,-62.36215
436.32,-62.36134
436.34,-62.35889
436.36,-62.35499
436.38,-62.34986
436.4,-62.34369
436.42,-62.33644
436.44,-62.32799
436.46,-62.31845
436.48,-62.30799
436.5,-62.29671
436.52,-62.2851
436.54,-62.27371
436.56,-62.26248
436.58,-62.25129
436.6,-62.2401
436.62,-62.22871
436.64,-62.21695
436.66,-62.2048
436.68,-62.19233
436.7,-62.17955
436.72,-62.16667
436.74,-62.15392
436.76,-62.14127
436.78,-62.12868
436.8,-62.11614
436.82,-62.10368
436.84,-62.09138
436.86,-62.07924
436.88,-62.06721
436.9,-62.05525
436.92,-62.04351
436.94,-62.03223
436.96,-62.02136
436.98,-62.01078
437,-62.00042
437.02,-61.98996
437.04,-61.97906
437.06,-61.96768
437.08,-61.95593
437.1,-61.94395
437.12,-61.9314
437.14,-61.91791
437.16,-61.9036
437.18,-61.88867
437.2,-61.87322
437.22,-61.85766
437.24,-61.84241
437.26,-61.82752
437.28,-61.81288
437.3,-61.7984
437.32,-61.78415
437.34,-61.77017
437.36,-61.75642
437.38,-61.74282
437.4,-61.72935
437.42,-61.71588
437.44,-61.70227
437.46,-61.6885
437.48,-61.67459
437.5,-61.66059
437.52,-61.6464
437.54,-61.63184
437.56,-61.61695
437.58,-61.6018
437.6,-61.58643
437.62,-61.57079
437.64,-61.55477
437.66,-61.53844
437.68,-61.52184
437.7,-61.50495
437.72,-61.4882
437.74,-61.47207
437.76,-61.45651
437.78,-61.44136
437.8,-61.42657
437.82,-61.41219
437.84,-61.39835
437.86,-61.385
437.88,-61.37204
437.9,-61.35939
437.92,-61.34699
437.94,-61.33478
437.96,-61.32274
437.98,-61.31086
438,-61.29911
438.02,-61.28716
438.04,-61.2746
438.06,-61.2614
438.08,-61.24772
438.1,-61.23365
438.12,-61.21937
438.14,-61.20505
438.16,-61.19073
438.18,-61.17643
438.2,-61.16214
438.22,-61.14788
438.24,-61.1337
438.26,-61.11959
438.28,-61.10552
438.3,-61.09153
438.32,-61.07741
438.34,-61.06295
438.36,-61.04816
438.38,-61.0331
438.4,-61.01782
438.42,-61.00246
438.44,-60.98722
438.46,-60.97213
438.48,-60.95714
438.5,-60.94224
438.52,-60.92736
438.54,-60.91246
438.56,-60.89751
438.58,-60.88252
438.6,-60.8675
438.62,-60.8525
438.64,-60.83762
438.66,-60.82285
438.68,-60.80818
438.7,-60.7936
438.72,-60.77896
438.74,-60.76415
438.76,-60.74917
438.78,-60.73404
438.8,-60.7188
438.82,-60.7035
438.84,-60.6882
438.86,-60.67293
438.88,-60.65769
438.9,-60.64246
438.92,-60.62729
438.94,-60.61223
438.96,-60.59728
438.98,-60.58243
439,-60.56764
439.02,-60.55294
439.04,-60.53835
439.06,-60.52388
439.08,-60.50951
439.1,-60.4952
439.12,-60.48098
439.14,-60.46685
439.16,-60.4528
439.18,-60.43883
439.2,-60.42491
439.22,-60.41097
439.24,-60.39693
439.26,-60.38279
439.28,-60.36856
439.3,-60.35421
439.32,-60.34015
439.34,-60.32681
439.36,-60.31415
439.38,-60.30207
439.4,-60.29047
439.42,-60.27894
439.44,-60.26697
439.46,-60.25448
439.48,-60.24158
439.5,-60.22834
439.52,-60.21496
439.54,-60.20163
439.56,-60.18837
439.58,-60.17517
439.6,-60.16202
439.62,-60.14894
439.64,-60.13595
439.66,-60.12304
439.68,-60.11019
439.7,-60.09739
439.72,-60.08455
439.74,-60.07156
439.76,-60.05843
439.78,-60.0452
439.8,-60.03185
439.82,-60.01856
439.84,-60.00552
439.86,-59.99275
439.88,-59.98022
439.9,-59.96792
439.92,-59.95555
439.94,-59.94278
439.96,-59.92964
439.98,-59.91618
440,-59.90246
440.02,-59.88853
440.04,-59.87447
440.06,-59.86029
440.08,-59.84598
440.1,-59.83156
440.12,-59.817
440.14,-59.80225
440.16,-59.78732
440.18,-59.77223
440.2,-59.75699
440.22,-59.74157
440.24,-59.72589
440.26,-59.70994
440.28,-59.69377
440.3,-59.67733
440.32,-59.66116
440.34,-59.64592
440.36,-59.63155
440.38,-59.61791
440.4,-59.60489
440.42,-59.5921
440.44,-59.57905
440.46,-59.56561
440.48,-59.55187
440.5,-59.53788
440.52,-59.52379
440.54,-59.50974
440.56,-59.49576
440.58,-59.48183
440.6,-59.46794
440.62,-59.454
440.64,-59.43987
440.66,-59.42555
440.68,-59.41105
440.7,-59.3964
440.72,-59.38172
440.74,-59.36715
440.76,-59.35272
440.78,-59.33839
440.8,-59.32413
440.82,-59.30997
440.84,-59.29596
440.86,-59.2821
440.88,-59.26838
440.9,-59.25474
440.92,-59.24128
440.94,-59.22807
440.96,-59.21511
440.98,-59.20235
441,-59.18979
441.02,-59.17728
441.04,-59.16461
441.06,-59.15177
441.08,-59.13878
441.1,-59.12567
441.12,-59.1125
441.14,-59.09936
441.16,-59.08625
441.18,-59.07316
441.2,-59.06008
441.22,-59.04705
441.24,-59.03412
441.26,-59.02127
441.28,-59.0085
441.3,-58.99577
441.32,-58.9832
441.34,-58.97091
441.36,-58.95888
441.38,-58.94709
441.4,-58.93549
441.42,-58.92377
441.44,-58.91144
441.46,-58.89846
441.48,-58.88493
441.5,-58.87095
441.52,-58.85647
441.54,-58.8414
441.56,-58.82578
441.58,-58.80967
441.6,-58.79311
441.62,-58.77642
441.64,-58.76002
441.66,-58.74399
441.68,-58.72823
441.7,-58.7127
441.72,-58.69738
441.74,-58.68231
441.76,-58.66745
441.78,-58.65276
441.8,-58.63825
441.82,-58.62394
441.84,-58.60993
441.86,-58.59623
441.88,-58.58281
441.9,-58.56962
441.92,-58.55668
441.94,-58.54404
441.96,-58.53167
441.98,-58.51956
442,-58.5077
442.02,-58.49582
442.04,-58.48352
442.06,-58.47076
442.08,-58.45765
442.1,-58.44427
442.12,-58.43041
442.14,-58.41582
442.16,-58.40055
442.18,-58.38469
442.2,-58.36828
442.22,-58.35144
442.24,-58.33426
442.26,-58.31677
442.28,-58.29897
442.3,-58.28077
442.32,-58.26322
442.34,-58.2476
442.36,-58.23385
442.38,-58.22171
442.4,-58.21101
442.42,-58.20111
442.44,-58.19128
442.46,-58.1813
442.48,-58.17128
442.5,-58.16125
442.52,-58.15137
442.54,-58.14179
442.56,-58.13253
442.58,-58.12359
442.6,-58.11496
442.62,-58.10661
442.64,-58.09848
442.66,-58.09057
442.68,-58.08289
442.7,-58.07553
442.72,-58.06768
442.74,-58.05835
442.76,-58.04758
442.78,-58.03558
442.8,-58.02249
442.82,-58.00867
442.84,-57.99447
442.86,-57.98005
442.88,-57.9654
442.9,-57.95048
442.92,-57.93562
442.94,-57.92126
442.96,-57.90738
442.98,-57.8939
443,-57.88075
443.02,-57.86813
443.04,-57.85633
443.06,-57.84536
443.08,-57.83512
443.1,-57.82553
443.12,-57.81637
443.14,-57.80735
443.16,-57.79844
443.18,-57.78968
443.2,-57.78104
443.22,-57.77224
443.24,-57.7628
443.26,-57.75269
443.28,-57.74202
443.3,-57.73077
443.32,-57.71977
443.34,-57.71006
443.36,-57.70162
443.38,-57.6943
443.4,-57.68798
443.42,-57.6822
443.44,-57.67637
443.46,-57.67034
443.48,-57.66423
443.5,-57.65803
443.52,-57.65209
443.54,-57.64689
443.56,-57.64242
443.58,-57.63863
443.6,-57.63547
443.62,-57.63254
443.64,-57.62931
443.66,-57.6257
443.68,-57.62181
443.7,-57.61777
443.72,-57.61317
443.74,-57.6075
443.76,-57.60081
443.78,-57.59322
443.8,-57.58484
443.82,-57.57609
443.84,-57.56753
443.86,-57.55929
443.88,-57.55128
443.9,-57.54339
443.92,-57.53598
443.94,-57.52949
443.96,-57.52386
443.98,-57.51901
444,-57.51484
444.02,-57.51121
444.04,-57.50794
444.06,-57.50496
444.08,-57.50228
444.1,-57.50001
444.12,-57.49726
444.14,-57.4929
444.16,-57.48699
444.18,-57.47971
444.2,-57.47121
444.22,-57.46224
444.24,-57.45378
444.26,-57.44602
444.28,-57.43883
444.3,-57.43194
444.32,-57.42651
444.34,-57.42402
444.36,-57.42436
444.38,-57.42723
444.4,-57.43238
444.42,-57.4385
444.44,-57.44382
444.46,-57.44801
444.48,-57.45135
444.5,-57.45407
444.52,-57.45591
444.54,-57.45644
444.56,-57.45578
444.58,-57.45408
444.6,-57.45147
444.62,-57.4485
444.64,-57.44589
444.66,-57.44382
444.68,-57.44217
444.7,-57.44084
444.72,-57.44011
444.74,-57.44035
444.76,-57.44151
444.78,-57.4435
444.8,-57.44624
444.82,-57.44934
444.84,-57.45231
444.86,-57.45503
444.88,-57.45758
444.9,-57.45999
444.92,-57.46236
444.94,-57.46477
444.96,-57.46725
444.98,-57.4698
445,-57.47242
445.02,-57.47497
445.04,-57.47723
445.06,-57.47917
445.08,-57.48083
445.1,-57.48225
445.12,-57.48348
445.14,-57.48456
445.16,-57.48549
445.18,-57.48631
445.2,-57.487
445.22,-57.48743
445.24,-57.48741
445.26,-57.48689
445.28,-57.48593
445.3,-57.48445
445.32,-57.48331
445.34,-57.48358
445.36,-57.48527
445.38,-57.48819
445.4,-57.49222
445.42,-57.49714
445.44,-57.50273
445.46,-57.50889
445.48,-57.5156
445.5,-57.52285
445.52,-57.5305
445.54,-57.53836
445.56,-57.54645
445.58,-57.55478
445.6,-57.56335
445.62,-57.57172
445.64,-57.57925
445.66,-57.58583
445.68,-57.59162
445.7,-57.59673
445.72,-57.6012
445.74,-57.60505
445.76,-57.60834
445.78,-57.61109
445.8,-57.61336
445.82,-57.61548
445.84,-57.61788
445.86,-57.62066
445.88,-57.62372
445.9,-57.627
445.92,-57.63076
445.94,-57.63535
445.96,-57.64073
445.98,-57.64682
446,-57.65357
446.02,-57.66069
446.04,-57.66784
446.06,-57.67493
446.08,-57.68201
446.1,-57.68911
446.12,-57.69612
446.14,-57.70288
446.16,-57.70941
446.18,-57.71575
446.2,-57.72192
446.22,-57.72776
446.24,-57.73298
446.26,-57.73756
446.28,-57.74159
446.3,-57.74495
446.32,-57.74879
446.34,-57.75455
446.36,-57.76221
446.38,-57.77156
446.4,-57.78244
446.42,-57.79392
446.44,-57.80477
446.46,-57.81471
446.48,-57.82394
446.5,-57.83256
446.52,-57.84073
446.54,-57.84862
446.56,-57.85627
446.58,-57.86372
446.6,-57.87097
446.62,-57.8782
446.64,-57.88562
446.66,-57.89326
446.68,-57.9011
446.7,-57.90913
446.72,-57.91709
446.74,-57.92465
446.76,-57.9318
446.78,-57.93861
446.8,-57.94509
446.82,-57.95159
446.84,-57.95852
446.86,-57.96601
446.88,-57.97395
446.9,-57.98233
446.92,-57.99089
446.94,-57.99927
446.96,-58.00743
446.98,-58.01543
447,-58.02327
447.02,-58.03103
447.04,-58.03884
447.06,-58.04672
447.08,-58.05465
447.1,-58.06264
447.12,-58.0706
447.14,-58.07845
447.16,-58.08618
447.18,-58.0938
447.2,-58.10134
447.22,-58.10885
447.24,-58.1164
447.26,-58.124
447.28,-58.13166
447.3,-58.13925
447.32,-58.14753
447.34,-58.15751
447.36,-58.16915
447.38,-58.18229
447.4,-58.19682
447.42,-58.2119
447.44,-58.22644
447.46,-58.24019
447.48,-58.25333
447.5,-58.26592
447.52,-58.2783
447.54,-58.29083
447.56,-58.30356
447.58,-58.31647
447.6,-58.32956
447.62,-58.34254
447.64,-58.35501
447.66,-58.36689
447.68,-58.37826
447.7,-58.38915
447.72,-58.39989
447.74,-58.41091
447.76,-58.42222
447.78,-58.43379
447.8,-58.44558
447.82,-58.45742
447.84,-58.46905
447.86,-58.48043
447.88,-58.49158
447.9,-58.50252
447.92,-58.51336
447.94,-58.52427
447.96,-58.53527
447.98,-58.54633
448,-58.55745
448.02,-58.56875
448.04,-58.58042
448.06,-58.5925
448.08,-58.60492
448.1,-58.6177
448.12,-58.63055
448.14,-58.64314
448.16,-58.65548
448.18,-58.66759
448.2,-58.6795
448.22,-58.6914
448.24,-58.70355
448.26,-58.71601
448.28,-58.72873
448.3,-58.74163
448.32,-58.75511
448.34,-58.76963
448.36,-58.7852
448.38,-58.80171
448.4,-58.8191
448.42,-58.83693
448.44,-58.85466
448.46,-58.87215
448.48,-58.8895
448.5,-58.90676
448.52,-58.92377
448.54,-58.9403
448.56,-58.95635
448.58,-58.97201
448.6,-58.98731
448.62,-59.00233
448.64,-59.01715
448.66,-59.03179
448.68,-59.04626
448.7,-59.06058
448.72,-59.07486
448.74,-59.08926
448.76,-59.10378
448.78,-59.1184
448.8,-59.13314
448.82,-59.14759
448.84,-59.16127
448.86,-59.17405
448.88,-59.18605
448.9,-59.1973
448.92,-59.20813
448.94,-59.21896
448.96,-59.22982
448.98,-59.24067
449,-59.25151
449.02,-59.26218
449.04,-59.2725
449.06,-59.28243
449.08,-59.29198
449.1,-59.30115
449.12,-59.31026
449.14,-59.31965
449.16,-59.32935
449.18,-59.33929
449.2,-59.34946
449.22,-59.35978
449.24,-59.37017
449.26,-59.38062
449.28,-59.39111
449.3,-59.4016
449.32,-59.41243
449.34,-59.42403
449.36,-59.43637
449.38,-59.44941
449.4,-59.46308
449.42,-59.47737
449.44,-59.4923
449.46,-59.50783
449.48,-59.52392
449.5,-59.5406
449.52,-59.55744
449.54,-59.57387
449.56,-59.58988
449.58,-59.60554
449.6,-59.62091
449.62,-59.63611
449.64,-59.65127
449.66,-59.66645
449.68,-59.68165
449.7,-59.69693
449.72,-59.7119
449.74,-59.7261
449.76,-59.73952
449.78,-59.75224
449.8,-59.76429
449.82,-59.7758
449.84,-59.78683
449.86,-59.79743
449.88,-59.80763
449.9,-59.81744
449.92,-59.82689
449.94,-59.83598
449.96,-59.84475
449.98,-59.85317
450,-59.86127
450.02,-59.86936
450.04,-59.87785
450.06,-59.88686
450.08,-59.89628
450.1,-59.90604
450.12,-59.91636
450.14,-59.92756
450.16,-59.93958
450.18,-59.95237
450.2,-59.96587
450.22,-59.97983
450.24,-59.9939
450.26,-60.00801
450.28,-60.02219
450.3,-60.03641
450.32,-60.05095
450.34,-60.06611
450.36,-60.08192
450.38,-60.09832
450.4,-60.11527
450.42,-60.13231
450.44,-60.14876
450.46,-60.16447
450.48,-60.17957
450.5,-60.19416
450.52,-60.20807
450.54,-60.22112
450.56,-60.23331
450.58,-60.24474
450.6,-60.25544
450.62,-60.26562
450.64,-60.27553
450.66,-60.28523
450.68,-60.2947
450.7,-60.30388
450.72,-60.31326
450.74,-60.32347
450.76,-60.33453
450.78,-60.34633
450.8,-60.35879
450.82,-60.37202
450.84,-60.38623
450.86,-60.40142
450.88,-60.41749
450.9,-60.43447
450.92,-60.45175
450.94,-60.46862
450.96,-60.48506
450.98,-60.50112
451,-60.51685
451.02,-60.53212
451.04,-60.54668
451.06,-60.56054
451.08,-60.57377
451.1,-60.58644
451.12,-60.59852
451.14,-60.60995
451.16,-60.62077
451.18,-60.63101
451.2,-60.64071
451.22,-60.65021
451.24,-60.66002
451.26,-60.67023
451.28,-60.68077
451.3,-60.69153
451.32,-60.70292
451.34,-60.71549
451.36,-60.72923
451.38,-60.74402
451.4,-60.75977
451.42,-60.7762
451.44,-60.79289
451.46,-60.80974
451.48,-60.82676
451.5,-60.84404
451.52,-60.86111
451.54,-60.8774
451.56,-60.8929
451.58,-60.9077
451.6,-60.92189
451.62,-60.93552
451.64,-60.94867
451.66,-60.96138
451.68,-60.97368
451.7,-60.98553
451.72,-60.99741
451.74,-61.00993
451.76,-61.02309
451.78,-61.03681
451.8,-61.05105
451.82,-61.06582
451.84,-61.08116
451.86,-61.09706
451.88,-61.11348
451.9,-61.13047
451.92,-61.14743
451.94,-61.16368
451.96,-61.17921
451.98,-61.19405
452,-61.2083
452.02,-61.22175
452.04,-61.2341
452.06,-61.24529
452.08,-61.25545
452.1,-61.26455
452.12,-61.27331
452.14,-61.28267
452.16,-61.29264
452.18,-61.30315
452.2,-61.31414
452.22,-61.32592
452.24,-61.33898
452.26,-61.35339
452.28,-61.369
452.3,-61.3858
452.32,-61.40304
452.34,-61.41975
452.36,-61.43588
452.38,-61.4515
452.4,-61.46666
452.42,-61.48111
452.44,-61.49439
452.46,-61.50645
452.48,-61.51743
452.5,-61.5273
452.52,-61.53692
452.54,-61.54736
452.56,-61.55868
452.58,-61.57079
452.6,-61.58358
452.62,-61.59699
452.64,-61.61093
452.66,-61.62534
452.68,-61.64021
452.7,-61.65559
452.72,-61.67073
452.74,-61.68472
452.76,-61.69753
452.78,-61.70926
452.8,-61.72001
452.82,-61.73006
452.84,-61.73982
452.86,-61.74939
452.88,-61.75874
452.9,-61.76782
452.92,-61.77715
452.94,-61.78747
452.96,-61.79878
452.98,-61.81097
453,-61.82398
453.02,-61.83758
453.04,-61.85148
453.06,-61.86558
453.08,-61.8799
453.1,-61.89447
453.12,-61.90897
453.14,-61.92302
453.16,-61.93659
453.18,-61.94974
453.2,-61.96251
453.22,-61.97482
453.24,-61.98655
453.26,-61.99769
453.28,-62.00827
453.3,-62.01829
453.32,-62.0282
453.34,-62.0386
453.36,-62.04953
453.38,-62.06092
453.4,-62.07271
453.42,-62.08488
453.44,-62.09737
453.46,-62.11016
453.48,-62.12324
453.5,-62.1366
453.52,-62.15
453.54,-62.16314
453.56,-62.17598
453.58,-62.18858
453.6,-62.20095
453.62,-62.21298
453.64,-62.22452
453.66,-62.23554
453.68,-62.24609
453.7,-62.25622
453.72,-62.26579
453.74,-62.27465
453.76,-62.2828
453.78,-62.29029
453.8,-62.29716
453.82,-62.30377
453.84,-62.31061
453.86,-62.31782
453.88,-62.32533
453.9,-62.33304
453.92,-62.34123
453.94,-62.35021
453.96,-62.36
453.98,-62.3705
454,-62.38166
454.02,-62.39306
454.04,-62.40407
454.06,-62.41455
454.08,-62.42458
454.1,-62.43422
454.12,-62.44342
454.14,-62.45208
454.16,-62.46022
454.18,-62.4679
454.2,-62.47515
454.22,-62.48211
454.24,-62.48898
454.26,-62.49584
454.28,-62.50267
454.3,-62.50937
454.32,-62.5165
454.34,-62.52472
454.36,-62.53407
454.38,-62.54443
454.4,-62.55576
454.42,-62.56762
454.44,-62.57946
454.46,-62.59113
454.48,-62.60269
454.5,-62.61417
454.52,-62.62556
454.54,-62.63687
454.56,-62.6481
454.58,-62.65926
454.6,-62.67039
454.62,-62.68133
454.64,-62.69186
454.66,-62.70194
454.68,-62.71163
454.7,-62.72094
454.72,-62.72994
454.74,-62.73871
454.76,-62.74727
454.78,-62.75565
454.8,-62.76384
454.82,-62.77199
454.84,-62.78033
454.86,-62.78888
454.88,-62.79763
454.9,-62.80659
454.92,-62.81549
454.94,-62.824
454.96,-62.8321
454.98,-62.83982
455,-62.8472
455.02,-62.85438
455.04,-62.86159
455.06,-62.86892
455.08,-62.87631
455.1,-62.88378
455.12,-62.89122
455.14,-62.89849
455.16,-62.90558
455.18,-62.9125
455.2,-62.91926
455.22,-62.92595
455.24,-62.93269
455.26,-62.93951
455.28,-62.9464
455.3,-62.95333
455.32,-62.96036
455.34,-62.9675
455.36,-62.97477
455.38,-62.98214
455.4,-62.9896
455.42,-62.99721
455.44,-63.0051
455.46,-63.01328
455.48,-63.02173
455.5,-63.03043
455.52,-63.0393
455.54,-63.04823
455.56,-63.05719
455.58,-63.0662
455.6,-63.07526
455.62,-63.08431
455.64,-63.09326
455.66,-63.10209
455.68,-63.11082
455.7,-63.11944
455.72,-63.12807
455.74,-63.13683
455.76,-63.14573
455.78,-63.15477
455.8,-63.16393
455.82,-63.17308
455.84,-63.18198
455.86,-63.1906
455.88,-63.19899
455.9,-63.20713
455.92,-63.21524
455.94,-63.22357
455.96,-63.23215
455.98,-63.24096
456,-63.24998
456.02,-63.2592
456.04,-63.26865
456.06,-63.2783
456.08,-63.28817
456.1,-63.29823
456.12,-63.30841
456.14,-63.31865
456.16,-63.32892
456.18,-63.33923
456.2,-63.34959
456.22,-63.36018
456.24,-63.37127
456.26,-63.38294
456.28,-63.39511
456.3,-63.4078
456.32,-63.4207
456.34,-63.43341
456.36,-63.44589
456.38,-63.45819
456.4,-63.47032
456.42,-63.48241
456.44,-63.49464
456.46,-63.50706
456.48,-63.51965
456.5,-63.5324
456.52,-63.54523
456.54,-63.55803
456.56,-63.57081
456.58,-63.58355
456.6,-63.59627
456.62,-63.60906
456.64,-63.62208
456.66,-63.63533
456.68,-63.64881
456.7,-63.66253
456.72,-63.6762
456.74,-63.68942
456.76,-63.70219
456.78,-63.71453
456.8,-63.72648
456.82,-63.73822
456.84,-63.75005
456.86,-63.76203
456.88,-63.77414
456.9,-63.78635
456.92,-63.79864
456.94,-63.81101
456.96,-63.82344
456.98,-63.83594
457,-63.84848
457.02,-63.86074
457.04,-63.87225
457.06,-63.88286
457.08,-63.89268
457.1,-63.90173
457.12,-63.91019
457.14,-63.91827
457.16,-63.926
457.18,-63.9334
457.2,-63.94046
457.22,-63.9472
457.24,-63.95362
457.26,-63.95973
457.28,-63.96553
457.3,-63.97099
457.32,-63.97642
457.34,-63.98222
457.36,-63.9884
457.38,-63.99493
457.4,-64.00177
457.42,-64.00872
457.44,-64.01554
457.46,-64.02215
457.48,-64.02858
457.5,-64.0348
457.52,-64.04104
457.54,-64.04758
457.56,-64.05442
457.58,-64.06155
457.6,-64.06893
457.62,-64.07669
457.64,-64.08503
457.66,-64.09396
457.68,-64.10345
457.7,-64.11349
457.72,-64.12378
457.74,-64.1339
457.76,-64.14383
457.78,-64.15357
457.8,-64.16318
457.82,-64.17274
457.84,-64.18242
457.86,-64.19224
457.88,-64.2022
457.9,-64.2123
457.92,-64.2224
457.94,-64.23233
457.96,-64.24206
457.98,-64.25163
458,-64.26104
458.02,-64.27028
458.04,-64.27937
458.06,-64.28827
458.08,-64.29701
458.1,-64.30564
458.12,-64.31391
458.14,-64.3215
458.16,-64.32843
458.18,-64.33471
458.2,-64.34038
458.22,-64.34551
458.24,-64.35012
458.26,-64.35425
458.28,-64.35791
458.3,-64.36108
458.32,-64.36411
458.34,-64.36747
458.36,-64.37121
458.38,-64.37525
458.4,-64.37958
458.42,-64.38412
458.44,-64.3888
458.46,-64.3936
458.48,-64.39851
458.5,-64.40349
458.52,-64.40871
458.54,-64.41438
458.56,-64.4205
458.58,-64.42706
458.6,-64.434
458.62,-64.44128
458.64,-64.4488
458.66,-64.45653
458.68,-64.46447
458.7,-64.47261
458.72,-64.48088
458.74,-64.48916
458.76,-64.49746
458.78,-64.50578
458.8,-64.51413
458.82,-64.52219
458.84,-64.52946
458.86,-64.53585
458.88,-64.54144
458.9,-64.54629
458.92,-64.55048
458.94,-64.5541
458.96,-64.55718
458.98,-64.55977
459,-64.56187
459.02,-64.56382
459.04,-64.5661
459.06,-64.56883
459.08,-64.57196
459.1,-64.57544
459.12,-64.5791
459.14,-64.58271
459.16,-64.58624
459.18,-64.58969
459.2,-64.59308
459.22,-64.59677
459.24,-64.60134
459.26,-64.6069
459.28,-64.61337
459.3,-64.62073
459.32,-64.62863
459.34,-64.63662
459.36,-64.64464
459.38,-64.65272
459.4,-64.66085
459.42,-64.66865
459.44,-64.67552
459.46,-64.68131
459.48,-64.68615
459.5,-64.69009
459.52,-64.69325
459.54,-64.69581
459.56,-64.69779
459.58,-64.69924
459.6,-64.70018
459.62,-64.70104
459.64,-64.70247
459.66,-64.70463
459.68,-64.70744
459.7,-64.7108
459.72,-64.71485
459.74,-64.71977
459.76,-64.72554
459.78,-64.73211
459.8,-64.73943
459.82,-64.74716
459.84,-64.75483
459.86,-64.76229
459.88,-64.7696
459.9,-64.77684
459.92,-64.78367
459.94,-64.78967
459.96,-64.79481
459.98,-64.79917
460,-64.80279
460.02,-64.80577
460.04,-64.80823
460.06,-64.81022
460.08,-64.81173
460.1,-64.81273
460.12,-64.8138
460.14,-64.81572
460.16,-64.81853
460.18,-64.82216
460.2,-64.82656
460.22,-64.83166
460.24,-64.83742
460.26,-64.84381
460.28,-64.85078
460.3,-64.85837
460.32,-64.86614
460.34,-64.87355
460.36,-64.88053
460.38,-64.88715
460.4,-64.89344
460.42,-64.8992
460.44,-64.90414
460.46,-64.90818
460.48,-64.91142
460.5,-64.91383
460.52,-64.91591
460.54,-64.91823
460.56,-64.92084
460.58,-64.92373
460.6,-64.92686
460.62,-64.93051
460.64,-64.93515
460.66,-64.94085
460.68,-64.94751
460.7,-64.95517
460.72,-64.96317
460.74,-64.9707
460.76,-64.97764
460.78,-64.98408
460.8,-64.99006
460.82,-64.99533
460.84,-64.99955
460.86,-65.00264
460.88,-65.00469
460.9,-65.00565
460.92,-65.00643
460.94,-65.00821
460.96,-65.0111
460.98,-65.015
461,-65.01985
461.02,-65.02551
461.04,-65.03183
461.06,-65.03873
461.08,-65.04618
461.1,-65.05426
461.12,-65.06225
461.14,-65.06917
461.16,-65.07496
461.18,-65.0797
461.2,-65.08347
461.22,-65.08639
461.24,-65.08865
461.26,-65.09033
461.28,-65.09142
461.3,-65.09188
461.32,-65.09239
461.34,-65.09386
461.36,-65.09634
461.38,-65.09977
461.4,-65.10408
461.42,-65.10908
461.44,-65.11453
461.46,-65.12035
461.48,-65.12653
461.5,-65.13308
461.52,-65.13991
461.54,-65.14695
461.56,-65.15417
461.58,-65.16158
461.6,-65.16917
461.62,-65.17694
461.64,-65.18485
461.66,-65.19291
461.68,-65.2011
461.7,-65.2095
461.72,-65.21767
461.74,-65.22501
461.76,-65.2315
461.78,-65.23718
461.8,-65.24211
461.82,-65.24654
461.84,-65.25082
461.86,-65.25505
461.88,-65.25921
461.9,-65.26334
461.92,-65.26719
461.94,-65.27046
461.96,-65.27313
461.98,-65.27523
462,-65.27678
462.02,-65.27797
462.04,-65.27906
462.06,-65.28016
462.08,-65.28123
462.1,-65.28219
462.12,-65.28349
462.14,-65.28574
462.16,-65.28895
462.18,-65.29307
462.2,-65.29802
462.22,-65.30351
462.24,-65.30909
462.26,-65.31462
462.28,-65.32014
462.3,-65.32568
462.32,-65.33101
462.34,-65.33585
462.36,-65.34017
462.38,-65.34401
462.4,-65.34741
462.42,-65.35027
462.44,-65.35247
462.46,-65.35398
462.48,-65.35484
462.5,-65.35502
462.52,-65.35509
462.54,-65.35582
462.56,-65.35726
462.58,-65.35935
462.6,-65.36204
462.62,-65.36533
462.64,-65.36921
462.66,-65.37367
462.68,-65.37869
462.7,-65.38425
462.72,-65.39007
462.74,-65.39579
462.76,-65.40133
462.78,-65.40675
462.8,-65.41204
462.82,-65.41703
462.84,-65.42144
462.86,-65.42518
462.88,-65.42833
462.9,-65.43091
462.92,-65.43301
462.94,-65.43469
462.96,-65.436
462.98,-65.43695
463,-65.43754
463.02,-65.43804
463.04,-65.43885
463.06,-65.44005
463.08,-65.44161
463.1,-65.44356
463.12,-65.44542
463.14,-65.44659
463.16,-65.44702
463.18,-65.44676
463.2,-65.44584
463.22,-65.44453
463.24,-65.4432
463.26,-65.44199
463.28,-65.44084
463.3,-65.43973
463.32,-65.43876
463.34,-65.43813
463.36,-65.43783
463.38,-65.43783
463.4,-65.43812
463.42,-65.43865
463.44,-65.43935
463.46,-65.44019
463.48,-65.44117
463.5,-65.4423
463.52,-65.44352
463.54,-65.44479
463.56,-65.44611
463.58,-65.44747
463.6,-65.44886
463.62,-65.45036
463.64,-65.45201
463.66,-65.45385
463.68,-65.45587
463.7,-65.45803
463.72,-65.46047
463.74,-65.46332
463.76,-65.46658
463.78,-65.47024
463.8,-65.47429
463.82,-65.47836
463.84,-65.4819
463.86,-65.48477
463.88,-65.48705
463.9,-65.48873
463.92,-65.49014
463.94,-65.49169
463.96,-65.49343
463.98,-65.49534
464,-65.49742
464.02,-65.49955
464.04,-65.5016
464.06,-65.50353
464.08,-65.50534
464.1,-65.50704
464.12,-65.50875
464.14,-65.51062
464.16,-65.51267
464.18,-65.51489
464.2,-65.51727
464.22,-65.51974
464.24,-65.52221
464.26,-65.52463
464.28,-65.52704
464.3,-65.52941
464.32,-65.53175
464.34,-65.53403
464.36,-65.53625
464.38,-65.53841
464.4,-65.54054
464.42,-65.54274
464.44,-65.54526
464.46,-65.54815
464.48,-65.55136
464.5,-65.55492
464.52,-65.55853
464.54,-65.56185
464.56,-65.56483
464.58,-65.56751
464.6,-65.56989
464.62,-65.57221
464.64,-65.57482
464.66,-65.57783
464.68,-65.58118
464.7,-65.58487
464.72,-65.58879
464.74,-65.59279
464.76,-65.59685
464.78,-65.60097
464.8,-65.60515
464.82,-65.60947
464.84,-65.61408
464.86,-65.61903
464.88,-65.62427
464.9,-65.62982
464.92,-65.6356
464.94,-65.64147
464.96,-65.64744
464.98,-65.6535
465,-65.65964
465.02,-65.66593
465.04,-65.67249
465.06,-65.67932
465.08,-65.68641
465.1,-65.69376
465.12,-65.70133
465.14,-65.70911
465.16,-65.71707
465.18,-65.72524
465.2,-65.73357
465.22,-65.74199
465.24,-65.7503
465.26,-65.75848
465.28,-65.76653
465.3,-65.77446
465.32,-65.78244
465.34,-65.79067
465.36,-65.79919
465.38,-65.80798
465.4,-65.81703
465.42,-65.82614
465.44,-65.83501
465.46,-65.84356
465.48,-65.85185
465.5,-65.85988
465.52,-65.86764
465.54,-65.87508
465.56,-65.88223
465.58,-65.88909
465.6,-65.89567
465.62,-65.90194
465.64,-65.90783
465.66,-65.91334
465.68,-65.91847
465.7,-65.92324
465.72,-65.9277
465.74,-65.9319
465.76,-65.93586
465.78,-65.93958
465.8,-65.94304
465.82,-65.94634
465.84,-65.94956
465.86,-65.95272
465.88,-65.95583
465.9,-65.95885
465.92,-65.96181
465.94,-65.96477
465.96,-65.96771
465.98,-65.97065
466,-65.97356
466.02,-65.97664
466.04,-65.98019
466.06,-65.98428
466.08,-65.98886
466.1,-65.99392
466.12,-65.99931
466.14,-66.0049
466.16,-66.01065
466.18,-66.01656
466.2,-66.02262
466.22,-66.02893
466.24,-66.03565
466.26,-66.04283
466.28,-66.05041
466.3,-66.05842
466.32,-66.06662
466.34,-66.07469
466.36,-66.08258
466.38,-66.09032
466.4,-66.09793
466.42,-66.10539
466.44,-66.11267
466.46,-66.11976
466.48,-66.12667
466.5,-66.13346
466.52,-66.13989
466.54,-66.14563
466.56,-66.15066
466.58,-66.15503
466.6,-66.15875
466.62,-66.16185
466.64,-66.16434
466.66,-66.16622
466.68,-66.16754
466.7,-66.16824
466.72,-66.16868
466.74,-66.16931
466.76,-66.17015
466.78,-66.17119
466.8,-66.17241
466.82,-66.17379
466.84,-66.17534
466.86,-66.17704
466.88,-66.17889
466.9,-66.18084
466.92,-66.1831
466.94,-66.18603
466.96,-66.18963
466.98,-66.19384
467,-66.19867
467.02,-66.20389
467.04,-66.20921
467.06,-66.21456
467.08,-66.21996
467.1,-66.22541
467.12,-66.23086
467.14,-66.23623
467.16,-66.24153
467.18,-66.24676
467.2,-66.25195
467.22,-66.25682
467.24,-66.26097
467.26,-66.26432
467.28,-66.26692
467.3,-66.26883
467.32,-66.27004
467.34,-66.27052
467.36,-66.2703
467.38,-66.26941
467.4,-66.26787
467.42,-66.26611
467.44,-66.26476
467.46,-66.264
467.48,-66.26375
467.5,-66.26397
467.52,-66.26467
467.54,-66.26585
467.56,-66.2675
467.58,-66.26959
467.6,-66.2721
467.62,-66.27503
467.64,-66.27838
467.66,-66.28214
467.68,-66.28631
467.7,-66.29089
467.72,-66.29556
467.74,-66.29983
467.76,-66.30365
467.78,-66.30705
467.8,-66.31007
467.82,-66.31243
467.84,-66.31374
467.86,-66.31388
467.88,-66.31293
467.9,-66.31087
467.92,-66.30829
467.94,-66.30599
467.96,-66.30406
467.98,-66.30246
468,-66.30116
468.02,-66.30033
468.04,-66.30022
468.06,-66.30087
468.08,-66.30225
468.1,-66.3043
468.12,-66.30694
468.14,-66.31005
468.16,-66.31359
468.18,-66.31756
468.2,-66.32194
468.22,-66.32634
468.24,-66.33015
468.26,-66.33319
468.28,-66.33556
468.3,-66.33731
468.32,-66.3384
468.34,-66.33876
468.36,-66.33841
468.38,-66.33738
468.4,-66.3357
468.42,-66.33384
468.44,-66.33252
468.46,-66.33193
468.48,-66.33199
468.5,-66.33266
468.52,-66.33383
468.54,-66.33538
468.56,-66.33726
468.58,-66.33945
468.6,-66.34196
468.62,-66.34473
468.64,-66.34776
468.66,-66.35101
468.68,-66.35448
468.7,-66.35829
468.72,-66.36162
468.74,-66.36342
468.76,-66.36362
468.78,-66.36231
468.8,-66.35955
468.82,-66.356
468.84,-66.3526
468.86,-66.34963
468.88,-66.34701
468.9,-66.34465
468.92,-66.34289
468.94,-66.34218
468.96,-66.34255
468.98,-66.34391
469,-66.34624
469.02,-66.34907
469.04,-66.35174
469.06,-66.35406
469.08,-66.35609
469.1,-66.35789
469.12,-66.35916
469.14,-66.35943
469.16,-66.35869
469.18,-66.357
469.2,-66.35439
469.22,-66.35128
469.24,-66.34822
469.26,-66.34542
469.28,-66.3428
469.3,-66.3403
469.32,-66.3383
469.34,-66.33727
469.36,-66.33725
469.38,-66.33817
469.4,-66.33999
469.42,-66.34201
469.44,-66.34319
469.46,-66.34323
469.48,-66.34226
469.5,-66.34032
469.52,-66.33757
469.54,-66.33421
469.56,-66.33028
469.58,-66.32582
469.6,-66.32081
469.62,-66.31566
469.64,-66.31096
469.66,-66.30686
469.68,-66.30329
469.7,-66.3002
469.72,-66.29764
469.74,-66.29573
469.76,-66.29443
469.78,-66.29372
469.8,-66.29356
469.82,-66.29396
469.84,-66.29497
469.86,-66.29656
469.88,-66.29871
469.9,-66.30148
469.92,-66.30431
469.94,-66.30643
469.96,-66.30778
469.98,-66.30842
470,-66.30837
470.02,-66.30797
470.04,-66.30768
470.06,-66.30766
470.08,-66.30786
470.1,-66.30832
470.12,-66.30869
470.14,-66.30854
470.16,-66.30783
470.18,-66.30659
470.2,-66.30484
470.22,-66.30259
470.24,-66.2998
470.26,-66.29648
470.28,-66.29266
470.3,-66.28836
470.32,-66.28357
470.34,-66.27829
470.36,-66.27251
470.38,-66.26626
470.4,-66.25956
470.42,-66.25283
470.44,-66.24674
470.46,-66.24151
470.48,-66.23702
470.5,-66.2332
470.52,-66.23024
470.54,-66.2284
470.56,-66.22767
470.58,-66.22801
470.6,-66.22937
470.62,-66.23092
470.64,-66.23146
470.66,-66.23062
470.68,-66.22856
470.7,-66.2253
470.72,-66.2212
470.74,-66.2167
470.76,-66.2119
470.78,-66.20678
470.8,-66.20137
470.82,-66.19588
470.84,-66.19066
470.86,-66.18579
470.88,-66.18122
470.9,-66.17689
470.92,-66.1731
470.94,-66.17028
470.96,-66.16843
470.98,-66.16751
471,-66.16748
471.02,-66.16783
471.04,-66.16782
471.06,-66.16724
471.08,-66.16615
471.1,-66.1646
471.12,-66.16265
471.14,-66.16038
471.16,-66.15782
471.18,-66.15498
471.2,-66.15188
471.22,-66.14864
471.24,-66.14538
471.26,-66.14217
471.28,-66.139
471.3,-66.13589
471.32,-66.13254
471.34,-66.12853
471.36,-66.12384
471.38,-66.11849
471.4,-66.11252
471.42,-66.10618
471.44,-66.09985
471.46,-66.09364
471.48,-66.08752
471.5,-66.08146
471.52,-66.07548
471.54,-66.0695
471.56,-66.06351
471.58,-66.05752
471.6,-66.05151
471.62,-66.0456
471.64,-66.03998
471.66,-66.0347
471.68,-66.02974
471.7,-66.02508
471.72,-66.02064
471.74,-66.0163
471.76,-66.01204
471.78,-66.00786
471.8,-66.00375
471.82,-65.99974
471.84,-65.99583
471.86,-65.99206
471.88,-65.98839
471.9,-65.98485
471.92,-65.98145
471.94,-65.9783
471.96,-65.9754
471.98,-65.97274
472,-65.97029
472.02,-65.96786
472.04,-65.96509
472.06,-65.9619
472.08,-65.95832
472.1,-65.95436
472.12,-65.95028
472.14,-65.94644
472.16,-65.94287
472.18,-65.93957
472.2,-65.93652
472.22,-65.9336
472.24,-65.93059
472.26,-65.92745
472.28,-65.92417
472.3,-65.92078
472.32,-65.91728
472.34,-65.91362
472.36,-65.90981
472.38,-65.90587
472.4,-65.90179
472.42,-65.89762
472.44,-65.89339
472.46,-65.88913
472.48,-65.88484
472.5,-65.88052
472.52,-65.87608
472.54,-65.8714
472.56,-65.86647
472.58,-65.86128
472.6,-65.85585
472.62,-65.85041
472.64,-65.84529
472.66,-65.8406
472.68,-65.8363
472.7,-65.8324
472.72,-65.82857
472.74,-65.82434
472.76,-65.81967
472.78,-65.81458
472.8,-65.80907
472.82,-65.80338
472.84,-65.79783
472.86,-65.79251
472.88,-65.78739
472.9,-65.78247
472.92,-65.77765
472.94,-65.77279
472.96,-65.76786
472.98,-65.76288
473,-65.75783
473.02,-65.75271
473.04,-65.74745
473.06,-65.74205
473.08,-65.73653
473.1,-65.73086
473.12,-65.72519
473.14,-65.7197
473.16,-65.71439
473.18,-65.70926
473.2,-65.7043
473.22,-65.69948
473.24,-65.69477
473.26,-65.69017
473.28,-65.68565
473.3,-65.6812
473.32,-65.67697
473.34,-65.67316
473.36,-65.66979
473.38,-65.66684
473.4,-65.6643
473.42,-65.66196
473.44,-65.65954
473.46,-65.65694
473.48,-65.65419
473.5,-65.65129
473.52,-65.64836
473.54,-65.64553
473.56,-65.64282
473.58,-65.64024
473.6,-65.63776
473.62,-65.63543
473.64,-65.63327
473.66,-65.63131
473.68,-65.62954
473.7,-65.62795
473.72,-65.62653
473.74,-65.62523
473.76,-65.62406
473.78,-65.62301
473.8,-65.6221
473.82,-65.62131
473.84,-65.62062
473.86,-65.62006
473.88,-65.61961
473.9,-65.61929
473.92,-65.61898
473.94,-65.61852
473.96,-65.61792
473.98,-65.61719
474,-65.61632
474.02,-65.61543
474.04,-65.61467
474.06,-65.61408
474.08,-65.61365
474.1,-65.61344
474.12,-65.613
474.14,-65.61178
474.16,-65.60972
474.18,-65.60688
474.2,-65.60328
474.22,-65.59912
474.24,-65.59466
474.26,-65.58999
474.28,-65.58511
474.3,-65.58002
474.32,-65.57467
474.34,-65.56896
474.36,-65.56292
474.38,-65.55653
474.4,-65.5498
474.42,-65.54283
474.44,-65.53576
474.46,-65.52865
474.48,-65.52148
474.5,-65.51418
474.52,-65.50708
474.54,-65.50064
474.56,-65.49491
474.58,-65.48984
474.6,-65.48539
474.62,-65.48137
474.64,-65.47752
474.66,-65.47374
474.68,-65.47004
474.7,-65.46641
474.72,-65.46307
474.74,-65.46037
474.76,-65.45834
474.78,-65.45695
474.8,-65.45616
474.82,-65.45579
474.84,-65.4556
474.86,-65.45549
474.88,-65.45548
474.9,-65.4556
474.92,-65.4557
474.94,-65.45558
474.96,-65.45523
474.98,-65.45468
475,-65.45391
475.02,-65.45276
475.04,-65.45091
475.06,-65.44826
475.08,-65.44489
475.1,-65.44079
475.12,-65.43613
475.14,-65.43113
475.16,-65.42581
475.18,-65.42018
475.2,-65.41425
475.22,-65.40808
475.24,-65.40176
475.26,-65.39532
475.28,-65.38875
475.3,-65.38204
475.32,-65.37528
475.34,-65.36858
475.36,-65.36196
475.38,-65.35541
475.4,-65.34891
475.42,-65.3427
475.44,-65.33715
475.46,-65.33235
475.48,-65.32825
475.5,-65.32484
475.52,-65.32191
475.54,-65.31921
475.56,-65.31668
475.58,-65.31434
475.6,-65.31218
475.62,-65.31015
475.64,-65.30813
475.66,-65.30612
475.68,-65.30414
475.7,-65.30223
475.72,-65.30005
475.74,-65.2971
475.76,-65.29337
475.78,-65.28888
475.8,-65.28367
475.82,-65.27774
475.84,-65.27111
475.86,-65.26374
475.88,-65.25568
475.9,-65.24689
475.92,-65.23791
475.94,-65.22948
475.96,-65.22168
475.98,-65.21446
476,-65.20777
476.02,-65.20156
476.04,-65.19579
476.06,-65.19043
476.08,-65.18544
476.1,-65.18079
476.12,-65.17662
476.14,-65.17318
476.16,-65.17047
476.18,-65.16845
476.2,-65.16709
476.22,-65.16602
476.24,-65.16462
476.26,-65.16273
476.28,-65.16043
476.3,-65.1578
476.32,-65.15444
476.34,-65.14978
476.36,-65.14379
476.38,-65.13655
476.4,-65.1281
476.42,-65.11883
476.44,-65.10928
476.46,-65.09962
476.48,-65.08981
476.5,-65.07977
476.52,-65.06995
476.54,-65.06096
476.56,-65.05284
476.58,-65.04553
476.6,-65.039
476.62,-65.03331
476.64,-65.02862
476.66,-65.02493
476.68,-65.02221
476.7,-65.02051
476.72,-65.01906
476.74,-65.01687
476.76,-65.01384
476.78,-65.01
476.8,-65.00542
476.82,-65.00004
476.84,-64.99372
476.86,-64.98646
476.88,-64.97832
476.9,-64.96927
476.92,-64.95977
476.94,-64.95044
476.96,-64.94138
476.98,-64.93254
477,-64.92388
477.02,-64.9157
477.04,-64.90844
477.06,-64.90222
477.08,-64.89696
477.1,-64.89265
477.12,-64.88889
477.14,-64.88516
477.16,-64.88138
477.18,-64.87756
477.2,-64.87372
477.22,-64.86943
477.24,-64.86405
477.26,-64.85739
477.28,-64.84956
477.3,-64.84055
477.32,-64.83086
477.34,-64.82111
477.36,-64.81139
477.38,-64.80167
477.4,-64.79194
477.42,-64.78248
477.44,-64.77378
477.46,-64.76595
477.48,-64.75889
477.5,-64.75262
477.52,-64.7468
477.54,-64.74101
477.56,-64.73519
477.58,-64.72935
477.6,-64.72351
477.62,-64.71709
477.64,-64.70923
477.66,-64.69968
477.68,-64.68858
477.7,-64.67588
477.72,-64.66252
477.74,-64.64979
477.76,-64.63782
477.78,-64.62656
477.8,-64.61596
477.82,-64.60608
477.84,-64.59709
477.86,-64.589
477.88,-64.58176
477.9,-64.5754
477.92,-64.56935
477.94,-64.56292
477.96,-64.55601
477.98,-64.54867
478,-64.54092
478.02,-64.53273
478.04,-64.52398
478.06,-64.51469
478.08,-64.50486
478.1,-64.49455
478.12,-64.4837
478.14,-64.47223
478.16,-64.46014
478.18,-64.44747
478.2,-64.43422
478.22,-64.42076
478.24,-64.40766
478.26,-64.39509
478.28,-64.38296
478.3,-64.37132
478.32,-64.35973
478.34,-64.34768
478.36,-64.33507
478.38,-64.32196
478.4,-64.30835
478.42,-64.29437
478.44,-64.2802
478.46,-64.26591
478.48,-64.25148
478.5,-64.23687
478.52,-64.22237
478.54,-64.20836
478.56,-64.19487
478.58,-64.18188
478.6,-64.16934
478.62,-64.15741
478.64,-64.14638
478.66,-64.13629
478.68,-64.12708
478.7,-64.11877
478.72,-64.11096
478.74,-64.10311
478.76,-64.09515
478.78,-64.08711
478.8,-64.07902
478.82,-64.07051
478.84,-64.06099
478.86,-64.05034
478.88,-64.03864
478.9,-64.02591
478.92,-64.01261
478.94,-63.99939
478.96,-63.98634
478.98,-63.97344
479,-63.96066
479.02,-63.94828
479.04,-63.93671
479.06,-63.92605
479.08,-63.91623
479.1,-63.90728
479.12,-63.89881
479.14,-63.89032
479.16,-63.88176
479.18,-63.87315
479.2,-63.8645
479.22,-63.85556
479.24,-63.84594
479.26,-63.83553
479.28,-63.82443
479.3,-63.81265
479.32,-63.8002
479.34,-63.78705
479.36,-63.77324
479.38,-63.75877
479.4,-63.74366
479.42,-63.72842
479.44,-63.71379
479.46,-63.69998
479.48,-63.6869
479.5,-63.67451
479.52,-63.66261
479.54,-63.65092
479.56,-63.63941
479.58,-63.62805
479.6,-63.61686
479.62,-63.60596
479.64,-63.59554
479.66,-63.58569
479.68,-63.57636
479.7,-63.56757
479.72,-63.5591
479.74,-63.55074
479.76,-63.54245
479.78,-63.53424
479.8,-63.52611
479.82,-63.51799
479.84,-63.50979
479.86,-63.50146
479.88,-63.49303
479.9,-63.48451
479.92,-63.47594
479.94,-63.4673
479.96,-63.4586
479.98,-63.44985
480,-63.44104
480.02,-63.4322
480.04,-63.42331
480.06,-63.41439
480.08,-63.40544
480.1,-63.39643
480.12,-63.38753
480.14,-63.37894
480.16,-63.37068
480.18,-63.36274
480.2,-63.35511
480.22,-63.34751
480.24,-63.33952
480.26,-63.33102
480.28,-63.32209
480.3,-63.31273
480.32,-63.303
480.34,-63.29299
480.36,-63.28269
480.38,-63.27212
480.4,-63.2613
480.42,-63.25032
480.44,-63.23932
480.46,-63.22834
480.48,-63.21736
480.5,-63.20636
480.52,-63.19542
480.54,-63.18463
480.56,-63.17399
480.58,-63.16347
480.6,-63.15305
480.62,-63.14277
480.64,-63.13266
480.66,-63.12272
480.68,-63.11295
480.7,-63.10336
480.72,-63.09381
480.74,-63.0842
480.76,-63.07451
480.78,-63.06474
480.8,-63.0549
480.82,-63.04516
480.84,-63.03579
480.86,-63.02686
480.88,-63.01833
480.9,-63.01022
480.92,-63.00224
480.94,-62.99402
480.96,-62.98552
480.98,-62.97677
481,-62.96776
481.02,-62.95869
481.04,-62.94979
481.06,-62.94115
481.08,-62.93273
481.1,-62.92453
481.12,-62.91646
481.14,-62.90834
481.16,-62.90013
481.18,-62.89186
481.2,-62.88353
481.22,-62.87524
481.24,-62.86714
481.26,-62.85926
481.28,-62.85159
481.3,-62.84416
481.32,-62.83667
481.34,-62.82874
481.36,-62.8203
481.38,-62.81143
481.4,-62.8021
481.42,-62.79241
481.44,-62.78249
481.46,-62.77237
481.48,-62.76201
481.5,-62.75143
481.52,-62.74081
481.54,-62.73044
481.56,-62.72035
481.58,-62.71052
481.6,-62.70092
481.62,-62.69127
481.64,-62.68111
481.66,-62.67033
481.68,-62.65897
481.7,-62.64703
481.72,-62.63471
481.74,-62.62225
481.76,-62.60969
481.78,-62.59701
481.8,-62.58421
481.82,-62.57115
481.84,-62.55764
481.86,-62.54362
481.88,-62.52911
481.9,-62.51409
481.92,-62.49881
481.94,-62.48356
481.96,-62.46841
481.98,-62.4533
482,-62.43824
482.02,-62.42316
482.04,-62.40799
482.06,-62.39271
482.08,-62.37732
482.1,-62.36181
482.12,-62.34618
482.14,-62.33042
482.16,-62.31455
482.18,-62.29854
482.2,-62.28241
482.22,-62.26625
482.24,-62.25023
482.26,-62.2344
482.28,-62.21873
482.3,-62.20326
482.32,-62.18753
482.34,-62.17101
482.36,-62.15363
482.38,-62.13544
482.4,-62.11646
482.42,-62.09712
482.44,-62.07807
482.46,-62.05949
482.48,-62.0413
482.5,-62.02347
482.52,-62.00589
482.54,-61.98841
482.56,-61.97098
482.58,-61.95362
482.6,-61.93629
482.62,-61.91909
482.64,-61.90213
482.66,-61.88544
482.68,-61.869
482.7,-61.8528
482.72,-61.83676
482.74,-61.82078
482.76,-61.80483
482.78,-61.78893
482.8,-61.77308
482.82,-61.75708
482.84,-61.74065
482.86,-61.7237
482.88,-61.70627
482.9,-61.6884
482.92,-61.67009
482.94,-61.65133
482.96,-61.63216
482.98,-61.61257
483,-61.5926
483.02,-61.57208
483.04,-61.5508
483.06,-61.5287
483.08,-61.50581
483.1,-61.48212
483.12,-61.45794
483.14,-61.4337
483.16,-61.40945
483.18,-61.38516
483.2,-61.36079
483.22,-61.3365
483.24,-61.3125
483.26,-61.28884
483.28,-61.26546
483.3,-61.24241
483.32,-61.21922
483.34,-61.19526
483.36,-61.17046
483.38,-61.14486
483.4,-61.11851
483.42,-61.09188
483.44,-61.06565
483.46,-61.04006
483.48,-61.01501
483.5,-60.99048
483.52,-60.96623
483.54,-60.94191
483.56,-60.91747
483.58,-60.89294
483.6,-60.86831
483.62,-60.84356
483.64,-60.81866
483.66,-60.79359
483.68,-60.76836
483.7,-60.74305
483.72,-60.71726
483.74,-60.69048
483.76,-60.66265
483.78,-60.63385
483.8,-60.6041
483.82,-60.57362
483.84,-60.54274
483.86,-60.51155
483.88,-60.48003
483.9,-60.44812
483.92,-60.4162
483.94,-60.3848
483.96,-60.35397
483.98,-60.32365
484,-60.2938
484.02,-60.26442
484.04,-60.23556
484.06,-60.20721
484.08,-60.17934
484.1,-60.15192
484.12,-60.12502
484.14,-60.0987
484.16,-60.073
484.18,-60.04786
484.2,-60.0233
484.22,-59.99896
484.24,-59.97433
484.26,-59.94925
484.28,-59.92382
484.3,-59.89819
484.32,-59.8715
484.34,-59.84257
484.36,-59.81131
484.38,-59.77786
484.4,-59.74233
484.42,-59.70532
484.44,-59.66769
484.46,-59.62973
484.48,-59.59134
484.5,-59.55241
484.52,-59.51344
484.54,-59.47513
484.56,-59.4375
484.58,-59.40047
484.6,-59.36396
484.62,-59.3281
484.64,-59.29313
484.66,-59.25909
484.68,-59.22591
484.7,-59.19358
484.72,-59.16181
484.74,-59.13023
484.76,-59.09885
484.78,-59.06763
484.8,-59.03661
484.82,-59.00546
484.84,-58.97368
484.86,-58.94113
484.88,-58.90792
484.9,-58.8741
484.92,-58.83954
484.94,-58.80402
484.96,-58.76752
484.98,-58.73011
485,-58.69182
485.02,-58.65339
485.04,-58.61596
485.06,-58.57987
485.08,-58.54493
485.1,-58.51109
485.12,-58.4781
485.14,-58.44565
485.16,-58.41369
485.18,-58.3822
485.2,-58.35119
485.22,-58.32041
485.24,-58.28954
485.26,-58.25848
485.28,-58.22726
485.3,-58.19611
485.32,-58.16381
485.34,-58.1287
485.36,-58.09066
485.38,-58.04989
485.4,-58.00652
485.42,-57.96162
485.44,-57.91685
485.46,-57.87268
485.48,-57.82889
485.5,-57.78531
485.52,-57.74244
485.54,-57.70094
485.56,-57.66083
485.58,-57.62199
485.6,-57.58435
485.62,-57.54733
485.64,-57.51014
485.66,-57.47253
485.68,-57.43459
485.7,-57.39642
485.72,-57.35755
485.74,-57.31736
485.76,-57.2758
485.78,-57.23296
485.8,-57.1889
485.82,-57.14408
485.84,-57.09919
485.86,-57.05443
485.88,-57.00969
485.9,-56.96487
485.92,-56.92044
485.94,-56.87704
485.96,-56.8347
485.98,-56.79333
486,-56.75285
486.02,-56.71275
486.04,-56.67221
486.06,-56.63102
486.08,-56.58926
486.1,-56.54703
486.12,-56.50399
486.14,-56.45966
486.16,-56.41401
486.18,-56.3671
486.2,-56.31898
486.22,-56.2704
486.24,-56.22249
486.26,-56.17558
486.28,-56.12947
486.3,-56.08423
486.32,-56.03872
486.34,-55.99145
486.36,-55.94227
486.38,-55.89127
486.4,-55.83853
486.42,-55.78461
486.44,-55.73035
486.46,-55.67597
486.48,-55.62136
486.5,-55.56645
486.52,-55.51115
486.54,-55.45531
486.56,-55.39889
486.58,-55.34186
486.6,-55.28419
486.62,-55.22597
486.64,-55.16735
486.66,-55.10836
486.68,-55.04892
486.7,-54.98901
486.72,-54.92853
486.74,-54.86738
486.76,-54.8055
486.78,-54.74287
486.8,-54.67948
486.82,-54.61517
486.84,-54.54971
486.86,-54.48305
486.88,-54.41518
486.9,-54.34607
486.92,-54.27579
486.94,-54.20443
486.96,-54.13196
486.98,-54.05832
487,-53.98348
487.02,-53.9071
487.04,-53.82867
487.06,-53.74804
487.08,-53.66522
487.1,-53.58008
487.12,-53.49336
487.14,-53.40607
487.16,-53.31821
487.18,-53.22962
487.2,-53.14016
487.22,-53.04944
487.24,-52.95692
487.26,-52.86243
487.28,-52.7659
487.3,-52.66743
487.32,-52.56578
487.34,-52.45932
487.36,-52.34786
487.38,-52.23146
487.4,-52.11009
487.42,-51.98436
487.44,-51.85515
487.46,-51.72257
487.48,-51.58634
487.5,-51.44609
487.52,-51.30222
487.54,-51.15532
487.56,-51.00517
487.58,-50.85143
487.6,-50.69376
487.62,-50.53185
487.64,-50.3654
487.66,-50.19406
487.68,-50.01752
487.7,-49.83549
487.72,-49.64698
487.74,-49.45075
487.76,-49.24633
487.78,-49.03337
487.8,-48.81146
487.82,-48.5802
487.84,-48.33919
487.86,-48.08786
487.88,-47.8255
487.9,-47.55138
487.92,-47.26467
487.94,-46.96453
487.96,-46.64993
487.98,-46.31981
488,-45.97293
488.02,-45.60806
488.04,-45.22379
488.06,-44.81854
488.08,-44.39045
488.1,-43.93752
488.12,-43.45758
488.14,-42.94832
488.16,-42.40685
488.18,-41.83007
488.2,-41.21432
488.22,-40.5557
488.24,-39.84961
488.26,-39.091
488.28,-38.27382
488.3,-37.39161
488.32,-36.43568
488.34,-35.39632
488.36,-34.26321
488.38,-33.02514
488.4,-31.66868
488.42,-30.17966
488.44,-28.54156
488.46,-26.73583
488.48,-24.74125
488.5,-22.53572
488.52,-20.0972
488.54,-17.40478
488.56,-14.44442
488.58,-11.20843
488.6,-7.711102
488.62,-3.982621
488.64,-0.09277433
488.66,3.866003
488.68,7.765127
488.7,11.46592
488.72,14.8373
488.74,17.76749
488.76,20.19927
488.78,22.1077
488.8,23.5207
488.82,24.484
488.84,25.0615
488.86,25.3171
488.88,25.30759
488.9,25.08318
488.92,24.68137
488.94,24.13387
488.96,23.46276
488.98,22.68665
489,21.81871
489.02,20.8702
489.04,19.84952
489.06,18.76423
489.08,17.62049
489.1,16.42385
489.12,15.17933
489.14,13.89171
489.16,12.56521
489.18,11.20395
489.2,9.812026
489.22,8.393547
489.24,6.952671
489.26,5.49363
489.28,4.02075
489.3,2.538359
489.32,1.051478
489.34,-0.4348684
489.36,-1.916704
489.38,-3.390141
489.4,-4.851419
489.42,-6.297449
489.44,-7.725658
489.46,-9.133072
489.48,-10.51727
489.5,-11.87637
489.52,-13.20949
489.54,-14.51613
489.56,-15.79647
489.58,-17.05095
489.6,-18.28064
489.62,-19.4868
489.64,-20.67107
489.66,-21.83525
489.68,-22.98133
489.7,-24.11129
489.72,-25.22712
489.74,-26.33076
489.76,-27.42396
489.78,-28.50831
489.8,-29.58518
489.82,-30.65567
489.84,-31.72056
489.86,-32.78058
489.88,-33.83615
489.9,-34.88745
489.92,-35.93439
489.94,-36.97667
489.96,-38.01345
489.98,-39.04369
490,-40.06606
490.02,-41.0792
490.04,-42.08151
490.06,-43.07111
490.08,-44.04588
490.1,-45.00368
490.12,-45.94237
490.14,-46.85982
490.16,-47.75407
490.18,-48.62331
490.2,-49.46594
490.22,-50.28054
490.24,-51.06599
490.26,-51.82131
490.28,-52.5458
490.3,-53.23894
490.32,-53.89958
490.34,-54.52653
490.36,-55.11985
490.38,-55.6798
490.4,-56.20669
490.42,-56.70142
490.44,-57.16526
490.46,-57.59876
490.48,-58.00236
490.5,-58.37681
490.52,-58.72308
490.54,-59.04226
490.56,-59.33566
490.58,-59.60469
490.6,-59.85082
490.62,-60.07564
490.64,-60.28073
490.66,-60.46755
490.68,-60.63743
490.7,-60.79174
490.72,-60.93157
490.74,-61.05799
490.76,-61.17213
490.78,-61.27511
490.8,-61.3679
490.82,-61.45142
490.84,-61.52647
490.86,-61.59382
490.88,-61.65416
490.9,-61.70814
490.92,-61.75625
490.94,-61.7989
490.96,-61.83659
490.98,-61.86979
491,-61.89891
491.02,-61.92423
491.04,-61.94589
491.06,-61.96421
491.08,-61.97952
491.1,-61.99208
491.12,-62.0024
491.14,-62.01101
491.16,-62.01805
491.18,-62.02356
491.2,-62.02764
491.22,-62.0304
491.24,-62.03204
491.26,-62.03263
491.28,-62.03223
491.3,-62.03096
491.32,-62.02836
491.34,-62.02394
491.36,-62.01786
491.38,-62.01041
491.4,-62.00178
491.42,-61.99264
491.44,-61.98376
491.46,-61.97529
491.48,-61.96697
491.5,-61.9587
491.52,-61.95025
491.54,-61.94137
491.56,-61.93208
491.58,-61.92241
491.6,-61.91241
491.62,-61.90198
491.64,-61.89097
491.66,-61.87942
491.68,-61.86741
491.7,-61.85504
491.72,-61.84206
491.74,-61.8281
491.76,-61.81325
491.78,-61.7977
491.8,-61.78156
491.82,-61.76537
491.84,-61.74982
491.86,-61.73496
491.88,-61.72055
491.9,-61.70642
491.92,-61.69256
491.94,-61.67896
491.96,-61.6656
491.98,-61.65239
492,-61.6393
492.02,-61.62636
492.04,-61.61362
492.06,-61.60104
492.08,-61.5886
492.1,-61.57629
492.12,-61.5639
492.14,-61.55117
492.16,-61.53813
492.18,-61.52486
492.2,-61.5114
492.22,-61.49745
492.24,-61.48265
492.26,-61.46697
492.28,-61.45061
492.3,-61.43373
492.32,-61.41621
492.34,-61.39778
492.36,-61.37858
492.38,-61.35873
492.4,-61.33834
492.42,-61.31786
492.44,-61.29786
492.46,-61.27843
492.48,-61.25938
492.5,-61.24055
492.52,-61.22232
492.54,-61.20518
492.56,-61.189
492.58,-61.17357
492.6,-61.15876
492.62,-61.14426
492.64,-61.12975
492.66,-61.11513
492.68,-61.10046
492.7,-61.08578
492.72,-61.07091
492.74,-61.05559
492.76,-61.03988
492.78,-61.02384
492.8,-61.00755
492.82,-60.99074
492.84,-60.97304
492.86,-60.95446
492.88,-60.93519
492.9,-60.91529
492.92,-60.89543
492.94,-60.87637
492.96,-60.85809
492.98,-60.84041
493,-60.82319
493.02,-60.80653
493.04,-60.79059
493.06,-60.77534
493.08,-60.76064
493.1,-60.74645
493.12,-60.73237
493.14,-60.71796
493.16,-60.70323
493.18,-60.68826
493.2,-60.67308
493.22,-60.65771
493.24,-60.64213
493.26,-60.62634
493.28,-60.61039
493.3,-60.59441
493.32,-60.57766
493.34,-60.55922
493.36,-60.5392
493.38,-60.51791
493.4,-60.49553
493.42,-60.4729
493.44,-60.45109
493.46,-60.4303
493.48,-60.41026
493.5,-60.39075
493.52,-60.37198
493.54,-60.35428
493.56,-60.33752
493.58,-60.32153
493.6,-60.30615
493.62,-60.29111
493.64,-60.27605
493.66,-60.26088
493.68,-60.24564
493.7,-60.23041
493.72,-60.21491
493.74,-60.19879
493.76,-60.18209
493.78,-60.16491
493.8,-60.14733
493.82,-60.12922
493.84,-60.11032
493.86,-60.09064
493.88,-60.07031
493.9,-60.04934
493.92,-60.02855
493.94,-60.00892
493.96,-59.99039
493.98,-59.97273
494,-59.95582
494.02,-59.93943
494.04,-59.92335
494.06,-59.9075
494.08,-59.89187
494.1,-59.87647
494.12,-59.86081
494.14,-59.84426
494.16,-59.82686
494.18,-59.80878
494.2,-59.79013
494.22,-59.77091
494.24,-59.75105
494.26,-59.73062
494.28,-59.70968
494.3,-59.68822
494.32,-59.66709
494.34,-59.64741
494.36,-59.62911
494.38,-59.61193
494.4,-59.59569
494.42,-59.58014
494.44,-59.565
494.46,-59.55018
494.48,-59.53565
494.5,-59.52148
494.52,-59.50677
494.54,-59.49036
494.56,-59.47234
494.58,-59.45299
494.6,-59.43249
494.62,-59.4113
494.64,-59.38999
494.66,-59.36868
494.68,-59.34733
494.7,-59.32586
494.72,-59.30454
494.74,-59.2837
494.76,-59.26334
494.78,-59.24332
494.8,-59.22359
494.82,-59.20415
494.84,-59.18503
494.86,-59.16621
494.88,-59.14764
494.9,-59.12931
494.92,-59.11102
494.94,-59.09255
494.96,-59.07391
494.98,-59.05513
495,-59.03624
495.02,-59.01716
495.04,-58.99781
495.06,-58.97818
495.08,-58.95832
495.1,-58.93826
495.12,-58.91805
495.14,-58.89774
495.16,-58.87733
495.18,-58.85682
495.2,-58.83625
495.22,-58.81547
495.24,-58.79434
495.26,-58.77284
495.28,-58.75102
495.3,-58.72881
495.32,-58.70713
495.34,-58.68712
495.36,-58.66876
495.38,-58.65179
495.4,-58.63602
495.42,-58.62089
495.44,-58.60573
495.46,-58.59036
495.48,-58.57489
495.5,-58.55941
495.52,-58.54347
495.54,-58.52646
495.56,-58.50844
495.58,-58.48959
495.6,-58.47003
495.62,-58.44987
495.64,-58.42917
495.66,-58.408
495.68,-58.38641
495.7,-58.36437
495.72,-58.34256
495.74,-58.32187
495.76,-58.30225
495.78,-58.28357
495.8,-58.26566
495.82,-58.24838
495.84,-58.23157
495.86,-58.21514
495.88,-58.19907
495.9,-58.18341
495.92,-58.16751
495.94,-58.15055
495.96,-58.13257
495.98,-58.11373
496,-58.09415
496.02,-58.07398
496.04,-58.05336
496.06,-58.03239
496.08,-58.01107
496.1,-57.98941
496.12,-57.96766
496.14,-57.94616
496.16,-57.92489
496.18,-57.90381
496.2,-57.88288
496.22,-57.86211
496.24,-57.84158
496.26,-57.82127
496.28,-57.80112
496.3,-57.78102
496.32,-57.76172
496.34,-57.74417
496.36,-57.72831
496.38,-57.71392
496.4,-57.70085
496.42,-57.68857
496.44,-57.67644
496.46,-57.66428
496.48,-57.65216
496.5,-57.6402
496.52,-57.62816
496.54,-57.61574
496.56,-57.60297
496.58,-57.58995
496.6,-57.57673
496.62,-57.56324
496.64,-57.54938
496.66,-57.53513
496.68,-57.52059
496.7,-57.50577
496.72,-57.49086
496.74,-57.47607
496.76,-57.46141
496.78,-57.44687
496.8,-57.43244
496.82,-57.41802
496.84,-57.40346
496.86,-57.38875
496.88,-57.3739
496.9,-57.35895
496.92,-57.34393
496.94,-57.32888
496.96,-57.3138
496.98,-57.29871
497,-57.28362
497.02,-57.26862
497.04,-57.25387
497.06,-57.2394
497.08,-57.22515
497.1,-57.21114
497.12,-57.19711
497.14,-57.18279
497.16,-57.16819
497.18,-57.15334
497.2,-57.13828
497.22,-57.12319
497.24,-57.10829
497.26,-57.09366
497.28,-57.07924
497.3,-57.06492
497.32,-57.05138
497.34,-57.03952
497.36,-57.0293
497.38,-57.02054
497.4,-57.01308
497.42,-57.00626
497.44,-56.99917
497.46,-56.99159
497.48,-56.98369
497.5,-56.97558
497.52,-56.96729
497.54,-56.95886
497.56,-56.95034
497.58,-56.94176
497.6,-56.93315
497.62,-56.92449
497.64,-56.9157
497.66,-56.90678
497.68,-56.89777
497.7,-56.88868
497.72,-56.87964
497.74,-56.87084
497.76,-56.86227
497.78,-56.8539
497.8,-56.84573
497.82,-56.83751
497.84,-56.82891
497.86,-56.81986
497.88,-56.81043
497.9,-56.80067
497.92,-56.79081
497.94,-56.78118
497.96,-56.77181
497.98,-56.76264
498,-56.75366
498.02,-56.74467
498.04,-56.7354
498.06,-56.72578
498.08,-56.71587
498.1,-56.70568
498.12,-56.6954
498.14,-56.68522
498.16,-56.67516
498.18,-56.66518
498.2,-56.65528
498.22,-56.64533
498.24,-56.63513
498.26,-56.62465
498.28,-56.61393
498.3,-56.60286
498.32,-56.59251
498.34,-56.58433
498.36,-56.57829
498.38,-56.57414
498.4,-56.57169
498.42,-56.57011
498.44,-56.56827
498.46,-56.56588
498.48,-56.56313
498.5,-56.56016
498.52,-56.5567
498.54,-56.55238
498.56,-56.54722
498.58,-56.54137
498.6,-56.53491
498.62,-56.5281
498.64,-56.52125
498.66,-56.51445
498.68,-56.50768
498.7,-56.50092
498.72,-56.49416
498.74,-56.48734
498.76,-56.48048
498.78,-56.47358
498.8,-56.46663
498.82,-56.45974
498.84,-56.45301
498.86,-56.44647
498.88,-56.44009
498.9,-56.43385
498.92,-56.42771
498.94,-56.42164
498.96,-56.41562
498.98,-56.40965
499,-56.40373
499.02,-56.39796
499.04,-56.39247
499.06,-56.38727
499.08,-56.38234
499.1,-56.37765
499.12,-56.37327
499.14,-56.36931
499.16,-56.36577
499.18,-56.36261
499.2,-56.35979
499.22,-56.35709
499.24,-56.35414
499.26,-56.35085
499.28,-56.34731
499.3,-56.34339
499.32,-56.34039
499.34,-56.33995
499.36,-56.34208
499.38,-56.34651
499.4,-56.35306
499.42,-56.36054
499.44,-56.36736
499.46,-56.37314
499.48,-56.37816
499.5,-56.3826
499.52,-56.38657
499.54,-56.39013
499.56,-56.39335
499.58,-56.39633
499.6,-56.39908
499.62,-56.40141
499.64,-56.40296
499.66,-56.40369
499.68,-56.40371
499.7,-56.40306
499.72,-56.40198
499.74,-56.40075
499.76,-56.3994
499.78,-56.39792
499.8,-56.3963
499.82,-56.39473
499.84,-56.39351
499.86,-56.39269
499.88,-56.3922
499.9,-56.39199
499.92,-56.3919
499.94,-56.3917
499.96,-56.39138
499.98,-56.39095
500,-56.39043
500.02,-56.39001
500.04,-56.39003
500.06,-56.39053
500.08,-56.39145
500.1,-56.39275
500.12,-56.3943
500.14,-56.39592
500.16,-56.39759
500.18,-56.39932
500.2,-56.40112
500.22,-56.40309
500.24,-56.40536
500.26,-56.40798
500.28,-56.41089
500.3,-56.41399
500.32,-56.41805
500.34,-56.42406
500.36,-56.43202
500.38,-56.44176
500.4,-56.45312
500.42,-56.46499
500.44,-56.47581
500.46,-56.4852
500.48,-56.49346
500.5,-56.50077
500.52,-56.5075
500.54,-56.51405
500.56,-56.52053
500.58,-56.52694
500.6,-56.53329
500.62,-56.53952
500.64,-56.54553
500.66,-56.55129
500.68,-56.55685
500.7,-56.56219
500.72,-56.5676
500.74,-56.57345
500.76,-56.57974
500.78,-56.58642
500.8,-56.59346
500.82,-56.60086
500.84,-56.60866
500.86,-56.61686
500.88,-56.62546
500.9,-56.63442
500.92,-56.6436
500.94,-56.65282
500.96,-56.66207
500.98,-56.67138
501,-56.68076
501.02,-56.68987
501.04,-56.69816
501.06,-56.70553
501.08,-56.71212
501.1,-56.71802
501.12,-56.72339
501.14,-56.72845
501.16,-56.73322
501.18,-56.73773
501.2,-56.74197
501.22,-56.74629
501.24,-56.75118
501.26,-56.75673
501.28,-56.76285
501.3,-56.76933
501.32,-56.77714
501.34,-56.7876
501.36,-56.8007
501.38,-56.81617
501.4,-56.8338
501.42,-56.85282
501.44,-56.87214
501.46,-56.89147
501.48,-56.91097
501.5,-56.9308
501.52,-56.95033
501.54,-56.96872
501.56,-56.98599
501.58,-57.00232
501.6,-57.01785
501.62,-57.03262
501.64,-57.0466
501.66,-57.05986
501.68,-57.07246
501.7,-57.0844
501.72,-57.09635
501.74,-57.10917
501.76,-57.12293
501.78,-57.13748
501.8,-57.15273
501.82,-57.16861
501.84,-57.18507
501.86,-57.20203
501.88,-57.21948
501.9,-57.23738
501.92,-57.2557
501.94,-57.27442
501.96,-57.29353
501.98,-57.31301
502,-57.33284
502.02,-57.3523
502.04,-57.3703
502.06,-57.38659
502.08,-57.40146
502.1,-57.41497
502.12,-57.42775
502.14,-57.44056
502.16,-57.4535
502.18,-57.4665
502.2,-57.47951
502.22,-57.49286
502.24,-57.50705
502.26,-57.52219
502.28,-57.53811
502.3,-57.55462
502.32,-57.57251
502.34,-57.59287
502.36,-57.61567
502.38,-57.64068
502.4,-57.66771
502.42,-57.69543
502.44,-57.72188
502.46,-57.74661
502.48,-57.76997
502.5,-57.79216
502.52,-57.81337
502.54,-57.83373
502.56,-57.85336
502.58,-57.87231
502.6,-57.89065
502.62,-57.90905
502.64,-57.92852
502.66,-57.94931
502.68,-57.9712
502.7,-57.99412
502.72,-58.01751
502.74,-58.04066
502.76,-58.06349
502.78,-58.08607
502.8,-58.10842
502.82,-58.13025
502.84,-58.15107
502.86,-58.17079
502.88,-58.18954
502.9,-58.20738
502.92,-58.22462
502.94,-58.24161
502.96,-58.25841
502.98,-58.27499
503,-58.29138
503.02,-58.3078
503.04,-58.32468
503.06,-58.3421
503.08,-58.35997
503.1,-58.3782
503.12,-58.39671
503.14,-58.41537
503.16,-58.43414
503.18,-58.45302
503.2,-58.47201
503.22,-58.49098
503.24,-58.50977
503.26,-58.52834
503.28,-58.54674
503.3,-58.56488
503.32,-58.5834
503.34,-58.60312
503.36,-58.62409
503.38,-58.64614
503.4,-58.66921
503.42,-58.6926
503.44,-58.71532
503.46,-58.73713
503.48,-58.7582
503.5,-58.77864
503.52,-58.79844
503.54,-58.81758
503.56,-58.8361
503.58,-58.85404
503.6,-58.87148
503.62,-58.88847
503.64,-58.90512
503.66,-58.92145
503.68,-58.93746
503.7,-58.95312
503.72,-58.96895
503.74,-58.98569
503.76,-59.00336
503.78,-59.02186
503.8,-59.04108
503.82,-59.06069
503.84,-59.08017
503.86,-59.09941
503.88,-59.11847
503.9,-59.13743
503.92,-59.1558
503.94,-59.17295
503.96,-59.18884
503.98,-59.20363
504,-59.2174
504.02,-59.23055
504.04,-59.24363
504.06,-59.25682
504.08,-59.27006
504.1,-59.28325
504.12,-59.29669
504.14,-59.31076
504.16,-59.32545
504.18,-59.3407
504.2,-59.35644
504.22,-59.37248
504.24,-59.38858
504.26,-59.40466
504.28,-59.42075
504.3,-59.43683
504.32,-59.45295
504.34,-59.4692
504.36,-59.4856
504.38,-59.50212
504.4,-59.51874
504.42,-59.53522
504.44,-59.55119
504.46,-59.56653
504.48,-59.58135
504.5,-59.59568
504.52,-59.60962
504.54,-59.62327
504.56,-59.63666
504.58,-59.64981
504.6,-59.66272
504.62,-59.67542
504.64,-59.68798
504.66,-59.70041
504.68,-59.7127
504.7,-59.72483
504.72,-59.73695
504.74,-59.74926
504.76,-59.76176
504.78,-59.77443
504.8,-59.78724
504.82,-59.80021
504.84,-59.81337
504.86,-59.82671
504.88,-59.84022
504.9,-59.85387
504.92,-59.8677
504.94,-59.88175
504.96,-59.89601
504.98,-59.91046
505,-59.92511
505.02,-59.93978
505.04,-59.95423
505.06,-59.96839
505.08,-59.98232
505.1,-59.99604
505.12,-60.00964
505.14,-60.02325
505.16,-60.03687
505.18,-60.05053
505.2,-60.06422
505.22,-60.07801
505.24,-60.09205
505.26,-60.10639
505.28,-60.12097
505.3,-60.13579
505.32,-60.15082
505.34,-60.16607
505.36,-60.1815
505.38,-60.19713
505.4,-60.21294
505.42,-60.22884
505.44,-60.24467
505.46,-60.26037
505.48,-60.27599
505.5,-60.29153
505.52,-60.30707
505.54,-60.32265
505.56,-60.33828
505.58,-60.35396
505.6,-60.36969
505.62,-60.38538
505.64,-60.40091
505.66,-60.41624
505.68,-60.43142
505.7,-60.44646
505.72,-60.46132
505.74,-60.47595
505.76,-60.49036
505.78,-60.50456
505.8,-60.51856
505.82,-60.53249
505.84,-60.54654
505.86,-60.56078
505.88,-60.57515
505.9,-60.58964
505.92,-60.60431
505.94,-60.61929
505.96,-60.63455
505.98,-60.65009
506,-60.66589
506.02,-60.68168
506.04,-60.69706
506.06,-60.71194
506.08,-60.7264
506.1,-60.74045
506.12,-60.75425
506.14,-60.76796
506.16,-60.78163
506.18,-60.79526
506.2,-60.80882
506.22,-60.82235
506.24,-60.83587
506.26,-60.84936
506.28,-60.86285
506.3,-60.87627
506.32,-60.88988
506.34,-60.90397
506.36,-60.91856
506.38,-60.93361
506.4,-60.94907
506.42,-60.96466
506.44,-60.98001
506.46,-60.99499
506.48,-61.00968
506.5,-61.0241
506.52,-61.03826
506.54,-61.05211
506.56,-61.06566
506.58,-61.07895
506.6,-61.09197
506.62,-61.10494
506.64,-61.11815
506.66,-61.13165
506.68,-61.14542
506.7,-61.15945
506.72,-61.17344
506.74,-61.187
506.76,-61.20009
506.78,-61.21278
506.8,-61.22508
506.82,-61.23716
506.84,-61.24925
506.86,-61.2614
506.88,-61.27359
506.9,-61.2858
506.92,-61.29809
506.94,-61.31055
506.96,-61.32316
506.98,-61.33593
507,-61.34882
507.02,-61.36182
507.04,-61.37491
507.06,-61.38809
507.08,-61.40133
507.1,-61.41464
507.12,-61.42805
507.14,-61.44159
507.16,-61.45528
507.18,-61.46911
507.2,-61.48305
507.22,-61.4971
507.24,-61.51123
507.26,-61.52542
507.28,-61.53968
507.3,-61.55394
507.32,-61.56869
507.34,-61.58454
507.36,-61.60153
507.38,-61.61958
507.4,-61.6386
507.42,-61.65804
507.44,-61.67706
507.46,-61.69544
507.48,-61.71328
507.5,-61.73065
507.52,-61.74777
507.54,-61.76489
507.56,-61.78208
507.58,-61.79933
507.6,-61.81665
507.62,-61.83391
507.64,-61.85093
507.66,-61.86765
507.68,-61.88414
507.7,-61.90042
507.72,-61.91641
507.74,-61.932
507.76,-61.94721
507.78,-61.96207
507.8,-61.97657
507.82,-61.99072
507.84,-62.00451
507.86,-62.01792
507.88,-62.03096
507.9,-62.04368
507.92,-62.05605
507.94,-62.06807
507.96,-62.07975
507.98,-62.0911
508,-62.10215
508.02,-62.11313
508.04,-62.12445
508.06,-62.13621
508.08,-62.14834
508.1,-62.16081
508.12,-62.17337
508.14,-62.18565
508.16,-62.19761
508.18,-62.20928
508.2,-62.22068
508.22,-62.23214
508.24,-62.24414
508.26,-62.25682
508.28,-62.27008
508.3,-62.28386
508.32,-62.29827
508.34,-62.31348
508.36,-62.32951
508.38,-62.34626
508.4,-62.36371
508.42,-62.38158
508.44,-62.39944
508.46,-62.4172
508.48,-62.43489
508.5,-62.45256
508.52,-62.47012
508.54,-62.48744
508.56,-62.50454
508.58,-62.52142
508.6,-62.53812
508.62,-62.55442
508.64,-62.56993
508.66,-62.58458
508.68,-62.59846
508.7,-62.61162
508.72,-62.62425
508.74,-62.63658
508.76,-62.64867
508.78,-62.66052
508.8,-62.67212
508.82,-62.68342
508.84,-62.69428
508.86,-62.7047
508.88,-62.71471
508.9,-62.72426
508.92,-62.73385
508.94,-62.74416
508.96,-62.75523
508.98,-62.76699
509,-62.77938
509.02,-62.79233
509.04,-62.80583
509.06,-62.81985
509.08,-62.83434
509.1,-62.8493
509.12,-62.86451
509.14,-62.87971
509.16,-62.89486
509.18,-62.90998
509.2,-62.92508
509.22,-62.94008
509.24,-62.95482
509.26,-62.96926
509.28,-62.98346
509.3,-62.99745
509.32,-63.01107
509.34,-63.02404
509.36,-63.03638
509.38,-63.04811
509.4,-63.05929
509.42,-63.07017
509.44,-63.08112
509.46,-63.09226
509.48,-63.10353
509.5,-63.11494
509.52,-63.12637
509.54,-63.13772
509.56,-63.14896
509.58,-63.1601
509.6,-63.17114
509.62,-63.1825
509.64,-63.19486
509.66,-63.20838
509.68,-63.22294
509.7,-63.23852
509.72,-63.25454
509.74,-63.27026
509.76,-63.28559
509.78,-63.30057
509.8,-63.31525
509.82,-63.32937
509.84,-63.34251
509.86,-63.35457
509.88,-63.36568
509.9,-63.37588
509.92,-63.38541
509.94,-63.39453
509.96,-63.40329
509.98,-63.41173
510,-63.41985
510.02,-63.42807
510.04,-63.43708
510.06,-63.44705
510.08,-63.45785
510.1,-63.46942
510.12,-63.48168
510.14,-63.49458
510.16,-63.50808
510.18,-63.52213
510.2,-63.5367
510.22,-63.55142
510.24,-63.5657
510.26,-63.57938
510.28,-63.59256
510.3,-63.6053
510.32,-63.61748
510.34,-63.62887
510.36,-63.63949
510.38,-63.64939
510.4,-63.65862
510.42,-63.66759
510.44,-63.67691
510.46,-63.68678
510.48,-63.69709
510.5,-63.70777
510.52,-63.71903
510.54,-63.73119
510.56,-63.74424
510.58,-63.75812
510.6,-63.77277
510.62,-63.78781
510.64,-63.80272
510.66,-63.81729
510.68,-63.83161
510.7,-63.84578
510.72,-63.8593
510.74,-63.87147
510.76,-63.88224
510.78,-63.89175
510.8,-63.90005
510.82,-63.90781
510.84,-63.91596
510.86,-63.92481
510.88,-63.93422
510.9,-63.94412
510.92,-63.95459
510.94,-63.96581
510.96,-63.97775
510.98,-63.99036
511,-64.0036
511.02,-64.01718
511.04,-64.03069
511.06,-64.04402
511.08,-64.0572
511.1,-64.07036
511.12,-64.08295
511.14,-64.09429
511.16,-64.10432
511.18,-64.11316
511.2,-64.1209
511.22,-64.12816
511.24,-64.13593
511.26,-64.14448
511.28,-64.15371
511.3,-64.1635
511.32,-64.1741
511.34,-64.18588
511.36,-64.19886
511.38,-64.21293
511.4,-64.22802
511.42,-64.24371
511.44,-64.25939
511.46,-64.27487
511.48,-64.29021
511.5,-64.30546
511.52,-64.32051
511.54,-64.33516
511.56,-64.34943
511.58,-64.36335
511.6,-64.37694
511.62,-64.39028
511.64,-64.40346
511.66,-64.41651
511.68,-64.42944
511.7,-64.44223
511.72,-64.45496
511.74,-64.46773
511.76,-64.48057
511.78,-64.49345
511.8,-64.50637
511.82,-64.51913
511.84,-64.53144
511.86,-64.5432
511.88,-64.55446
511.9,-64.56526
511.92,-64.57568
511.94,-64.58581
511.96,-64.59568
511.98,-64.60531
512,-64.61468
512.02,-64.62382
512.04,-64.63268
512.06,-64.64129
512.08,-64.64965
512.1,-64.65773
512.12,-64.66584
512.14,-64.67443
512.16,-64.68354
512.18,-64.69312
512.2,-64.70314
512.22,-64.71358
512.24,-64.72442
512.26,-64.73566
512.28,-64.74725
512.3,-64.75925
512.32,-64.77128
512.34,-64.78285
512.36,-64.79392
512.38,-64.80452
512.4,-64.81469
512.42,-64.82444
512.44,-64.83375
512.46,-64.84262
512.48,-64.85109
512.5,-64.85914
512.52,-64.86718
512.54,-64.87578
512.56,-64.885
512.58,-64.89479
512.6,-64.90512
512.62,-64.91605
512.64,-64.92774
512.66,-64.94022
512.68,-64.95343
512.7,-64.96736
512.72,-64.98169
512.74,-64.99603
512.76,-65.01033
512.78,-65.0246
512.8,-65.03885
512.82,-65.05281
512.84,-65.06604
512.86,-65.0784
512.88,-65.08999
512.9,-65.10085
512.92,-65.11116
512.94,-65.1211
512.96,-65.1307
512.98,-65.14001
513,-65.14901
513.02,-65.15779
513.04,-65.16645
513.06,-65.17503
513.08,-65.18351
513.1,-65.19188
513.12,-65.2002
513.14,-65.20853
513.16,-65.21688
513.18,-65.22524
513.2,-65.2336
513.22,-65.24199
513.24,-65.25049
513.26,-65.2591
513.28,-65.26779
513.3,-65.27655
513.32,-65.28551
513.34,-65.29488
513.36,-65.30465
513.38,-65.31479
513.4,-65.32528
513.42,-65.33622
513.44,-65.34776
513.46,-65.35995
513.48,-65.37274
513.5,-65.38615
513.52,-65.39973
513.54,-65.41284
513.56,-65.42541
513.58,-65.43747
513.6,-65.44909
513.62,-65.46048
513.64,-65.47198
513.66,-65.4837
513.68,-65.4956
513.7,-65.50769
513.72,-65.51984
513.74,-65.53184
513.76,-65.5437
513.78,-65.55541
513.8,-65.56699
513.82,-65.57852
513.84,-65.59012
513.86,-65.60183
513.88,-65.61365
513.9,-65.62558
513.92,-65.63753
513.94,-65.64936
513.96,-65.66104
513.98,-65.6726
514,-65.68405
514.02,-65.69542
514.04,-65.70678
514.06,-65.71813
514.08,-65.72948
514.1,-65.74082
514.12,-65.7522
514.14,-65.76369
514.16,-65.77529
514.18,-65.787
514.2,-65.7988
514.22,-65.8105
514.24,-65.82176
514.26,-65.83247
514.28,-65.8427
514.3,-65.85243
514.32,-65.86203
514.34,-65.87205
514.36,-65.88255
514.38,-65.89348
514.4,-65.90484
514.42,-65.91631
514.44,-65.92748
514.46,-65.93821
514.48,-65.94856
514.5,-65.95853
514.52,-65.96826
514.54,-65.97791
514.56,-65.98751
514.58,-65.99706
514.6,-66.00657
514.62,-66.01605
514.64,-66.02554
514.66,-66.03507
514.68,-66.04461
514.7,-66.05418
514.72,-66.06372
514.74,-66.07323
514.76,-66.08271
514.78,-66.09214
514.8,-66.10152
514.82,-66.11104
514.84,-66.12097
514.86,-66.1314
514.88,-66.14227
514.9,-66.15361
514.92,-66.16506
514.94,-66.17614
514.96,-66.18679
514.98,-66.19705
515,-66.20694
515.02,-66.2167
515.04,-66.22672
515.06,-66.23711
515.08,-66.24783
515.1,-66.25886
515.12,-66.2701
515.14,-66.28145
515.16,-66.29287
515.18,-66.30437
515.2,-66.31594
515.22,-66.32761
515.24,-66.33938
515.26,-66.35128
515.28,-66.36328
515.3,-66.37538
515.32,-66.38771
515.34,-66.40043
515.36,-66.41357
515.38,-66.42708
515.4,-66.44099
515.42,-66.4551
515.44,-66.46916
515.46,-66.48309
515.48,-66.49692
515.5,-66.51065
515.52,-66.52445
515.54,-66.53855
515.56,-66.55302
515.58,-66.56782
515.6,-66.58292
515.62,-66.59795
515.64,-66.61223
515.66,-66.62559
515.68,-66.6381
515.7,-66.64978
515.72,-66.6611
515.74,-66.67268
515.76,-66.68461
515.78,-66.69686
515.8,-66.70942
515.82,-66.72193
515.84,-66.73387
515.86,-66.74506
515.88,-66.75558
515.9,-66.76545
515.92,-66.77483
515.94,-66.78392
515.96,-66.79278
515.98,-66.80141
516,-66.8098
516.02,-66.81798
516.04,-66.82597
516.06,-66.83379
516.08,-66.84143
516.1,-66.84889
516.12,-66.85627
516.14,-66.86372
516.16,-66.87128
516.18,-66.87892
516.2,-66.88664
516.22,-66.89461
516.24,-66.90317
516.26,-66.9124
516.28,-66.92225
516.3,-66.93269
516.32,-66.94349
516.34,-66.95435
516.36,-66.96521
516.38,-66.97607
516.4,-66.98694
516.42,-66.99799
516.44,-67.00953
516.46,-67.02162
516.48,-67.03424
516.5,-67.04737
516.52,-67.06089
516.54,-67.07466
516.56,-67.08864
516.58,-67.10282
516.6,-67.11721
516.62,-67.13164
516.64,-67.14586
516.66,-67.15976
516.68,-67.17341
516.7,-67.18683
516.72,-67.19994
516.74,-67.21264
516.76,-67.22494
516.78,-67.23686
516.8,-67.24843
516.82,-67.2595
516.84,-67.26984
516.86,-67.27939
516.88,-67.28819
516.9,-67.29626
516.92,-67.30387
516.94,-67.31138
516.96,-67.31883
516.98,-67.32624
517,-67.33359
517.02,-67.34101
517.04,-67.3487
517.06,-67.35674
517.08,-67.36508
517.1,-67.37367
517.12,-67.38263
517.14,-67.39212
517.16,-67.40215
517.18,-67.41268
517.2,-67.42368
517.22,-67.43511
517.24,-67.4469
517.26,-67.459
517.28,-67.47141
517.3,-67.4841
517.32,-67.49717
517.34,-67.51081
517.36,-67.52501
517.38,-67.53976
517.4,-67.55503
517.42,-67.57036
517.44,-67.58502
517.46,-67.59879
517.48,-67.61175
517.5,-67.62399
517.52,-67.63546
517.54,-67.6461
517.56,-67.65595
517.58,-67.66504
517.6,-67.6734
517.62,-67.68132
517.64,-67.68921
517.66,-67.69724
517.68,-67.70533
517.7,-67.71348
517.72,-67.72182
517.74,-67.73058
517.76,-67.73977
517.78,-67.74935
517.8,-67.7593
517.82,-67.76971
517.84,-67.78074
517.86,-67.79243
517.88,-67.80473
517.9,-67.81764
517.92,-67.83092
517.94,-67.84428
517.96,-67.85765
517.98,-67.87104
518,-67.88447
518.02,-67.89761
518.04,-67.90993
518.06,-67.92129
518.08,-67.93177
518.1,-67.94142
518.12,-67.95034
518.14,-67.95863
518.16,-67.96634
518.18,-67.97348
518.2,-67.9801
518.22,-67.98643
518.24,-67.99296
518.26,-67.99981
518.28,-68.00691
518.3,-68.01418
518.32,-68.02209
518.34,-68.0313
518.36,-68.04187
518.38,-68.05372
518.4,-68.06676
518.42,-68.08065
518.44,-68.09487
518.46,-68.10919
518.48,-68.12366
518.5,-68.13837
518.52,-68.15268
518.54,-68.16574
518.56,-68.17745
518.58,-68.18789
518.6,-68.19713
518.62,-68.20536
518.64,-68.21284
518.66,-68.2197
518.68,-68.22594
518.7,-68.23149
518.72,-68.237
518.74,-68.24336
518.76,-68.25066
518.78,-68.25885
518.8,-68.26785
518.82,-68.27756
518.84,-68.28778
518.86,-68.29845
518.88,-68.30956
518.9,-68.32117
518.92,-68.33259
518.94,-68.34285
518.96,-68.35183
518.98,-68.3596
519,-68.36623
519.02,-68.37182
519.04,-68.37649
519.06,-68.38032
519.08,-68.38331
519.1,-68.38543
519.12,-68.38734
519.14,-68.39
519.16,-68.39356
519.18,-68.39791
519.2,-68.40301
519.22,-68.40888
519.24,-68.41559
519.26,-68.42312
519.28,-68.43144
519.3,-68.4406
519.32,-68.44981
519.34,-68.45803
519.36,-68.4651
519.38,-68.4711
519.4,-68.47609
519.42,-68.48017
519.44,-68.48348
519.46,-68.48611
519.48,-68.48806
519.5,-68.48926
519.52,-68.49049
519.54,-68.49281
519.56,-68.49636
519.58,-68.50107
519.6,-68.50686
519.62,-68.51336
519.64,-68.52002
519.66,-68.52664
519.68,-68.53326
519.7,-68.5399
519.72,-68.54641
519.74,-68.55255
519.76,-68.55831
519.78,-68.56372
519.8,-68.56877
519.82,-68.57339
519.84,-68.5774
519.86,-68.58076
519.88,-68.5835
519.9,-68.58563
519.92,-68.58735
519.94,-68.58891
519.96,-68.59034
519.98,-68.59166
520,-68.59286


==> Dan_twinanalysis_epoch4sparse/Action_Level_Plot.dat <==
0,8.20584145632,8.1426411138,8.21017198424,8.29239427073,8.0545635871,7.36661264378,6.14984384514,6.56220508208,8.18449673755,8.02127194357,7.62925325088,4.38853267442,8.21311747448,5.93834933087,8.24399636605,8.25723756385,8.19829368596,8.24217222778,7.12985828912,7.78466922152,8.12511399095,7.88465030305,7.78946574615,5.35864406164,6.43840519613,7.58573298261,4.33915984265,8.20150827359,7.79073242423,8.23167490961,4.44265690353,8.26808829176,7.88691977205,6.03873832405,-3.07219483095,8.24170157912,7.48552583865,8.18163849373,7.75529082541,8.25967245809,6.30189472086,7.75019449812,8.19446739802,8.26448436284,7.51603659747,4.88326999484,8.24813291864,7.84099476581,8.21245610552,3.98140054959,8.26423558529,7.56072140541,7.47893480557,8.13528658963,8.20066545438,8.21323131922,8.21230609098,8.21150925332,8.29385312079,8.24675885131,6.9047600979,8.22018186987,8.27763998516,7.84114655945,8.25299819218,8.16755060524,8.0868772432,8.23024871354,5.56308834793,8.1873671399,8.01870942596,7.2370726951,8.28804766423,6.16783761333,-3.58081495751,6.33599813214,8.26882746857,4.64805724679,7.88533902102,8.25814263056,7.95914771989,8.21929861508,6.32977152813,4.9572373303,8.29683525667,8.24657273823,7.36350594054,7.4747120558,7.96940616699,8.24624708808,8.01789553127,5.71005641891,8.20114045061,5.89276650999,7.92437231611,4.71228586045,7.59619640341,8.23280674907,8.24507129573
1,-4.59703040408,3.57512127659,-2.87879528458,8.22356521037,-5.71032684239,-1.66576808113,-4.60746942722,-4.58909508553,-4.3346218106,-5.07444576033,-4.73427243036,-4.72964726434,2.50731128109,-4.68918297234,-4.84953507549,4.03513528209,5.60379564301,-6.47025934569,-4.35112737203,-4.6384276348,-4.09298448754,-4.44179956928,-4.51200503238,-4.89228561901,-4.70882682074,-4.92478636749,-5.01942460719,3.75342813145,0.0918934403012,-4.07371991993,-5.07474814584,-5.61780498194,-5.10680831104,-5.25558130103,-4.71081829855,-5.36523140032,-5.02905632424,-4.38357102663,-4.80300948253,-4.86176427001,-4.75125814045,-4.95823337446,2.57718116602,-4.77454183595,-5.38796946354,-6.39379935971,-4.18188873567,-4.74885200606,5.88740984517,-6.45605119473,6.23416049834,-4.06198696183,-6.47025740874,1.58048890423,6.04977001117,2.82948463635,1.92198828936,-4.53556203716,-4.76859599717,4.58186767925,-4.60267131078,4.44271419569,-5.15429875752,-4.31313211469,4.48201958318,-4.57159615461,-4.87535424551,-4.21951058518,-4.73498312919,2.79763858808,-5.55275836317,-6.45596080978,-4.49533509619,-5.52205209257,-5.52749433236,-4.97145054313,-4.51216174406,-4.62811184489,-6.47023093745,-4.70974512141,-4.49099275383,4.03219021889,-4.55571738427,-4.5354342573,-2.00508908513,-3.36289892058,-4.7602749041,-3.0679746332,-4.5715062292,-4.64715181095,-4.25517550541,-5.28412673157,5.70714714115,-4.68111203867,-4.49269275575,-5.39506970576,-4.61978323845,-4.56486544522,-0.56359263512
2,-4.67256151919,-2.22260915678,-4.02614624631,6.4323304214,-5.59831469475,-2.95881073995,-4.62324434395,-4.5777281857,-4.56374517332,-5.01997043122,-4.73782048118,-4.69868766364,-2.10568121034,-4.66249034232,-4.83505314619,-0.297268408226,0.841634424797,-5.76671268981,-4.57282981899,-4.64147396553,-4.47549986271,-4.58779697793,-4.60140328966,-4.80594100869,-4.67056475343,-4.86663599419,-4.90706085753,-1.43809599522,-3.0856484472,-4.40749214587,-4.98939561162,-5.46579776025,-5.0779451719,-5.11608281354,-4.57376357743,-5.20513053035,-4.93171755743,-4.62162482406,-4.77377654754,-4.86258846205,-4.75660116755,-4.90889343288,-2.02939045852,-4.7663717483,-5.18711003687,-5.76538738305,-4.44954345321,-4.77108581893,0.873094671488,-5.76538738305,2.77127223105,-4.17155633079,-5.76671268981,-2.7963030575,1.4187509026,-1.63476700253,-1.57443956246,-4.69567274096,-4.87085048242,-3.83155746408,-4.62310699301,-2.64129004026,-5.09067136429,-4.48254732565,0.491418926079,-4.63820063443,-4.87705371523,-4.51922554443,-4.73366536735,-1.23030959283,-5.43937621955,-5.76538738305,-4.75773144628,-5.45028696001,-5.25572043616,-4.95655955181,-4.65454742245,-4.62889449504,-5.77993149757,-4.72229833613,-4.64097385589,-2.80130100288,-4.61844966932,-4.57098134225,-4.52045318908,-3.87002729998,-4.78828061386,-3.08841131783,-4.7140262484,-4.77697242532,-4.48259774896,-5.15967013219,1.01784609712,-4.66307094589,-4.62601371083,-5.17018364015,-4.66094519247,-4.69211716505,-3.71324018178
3,-4.3977552839,-2.35352971133,-3.81602442626,3.4269437478,-5.04337844801,-2.58944643567,-4.33542476784,-4.27131422598,-4.31275433556,-4.62032108338,-4.42867892572,-4.42608218484,-2.38823132948,-4.38377295861,-4.47778539508,-2.58500079051,-2.2060320495,-5.07875333407,-4.33243526774,-4.3749461605,-4.21457779717,-4.29367662073,-4.33615959582,-4.47508886302,-4.39038547262,-4.49359840027,-4.57159615461,-2.33495116894,-2.85191196879,-4.2091064661,-4.59758899597,-5.18176139454,-4.67993597446,-4.71595214895,-4.22124064585,-4.78427065606,-4.59760884511,-4.42278113147,-4.47891998703,-4.54841846595,-4.4677780058,-4.56023601805,-2.46147391344,-4.44972234783,-4.80453532295,-5.07716892414,-4.14515628837,-4.47562811514,-2.21537398595,-5.07716892414,-2.12355477974,-3.89932101831,-5.07875333407,-2.48993543295,-2.02339094124,-2.43294961972,-2.67238985701,-4.41159798899,-4.65916670976,-3.84150443175,-4.31757161702,-2.361689446,-4.69272407375,-4.24193222583,-2.48345562304,-4.35863437938,-4.56640630794,-4.2504097736,-4.45241218978,-2.38267961034,-4.99548021464,-5.07716892414,-4.52010870882,-5.03472370425,-4.82801465703,-4.6182705219,-4.36247815732,-4.34386802381,-5.07875333407,-4.45344530317,-4.33081654375,-2.96353908029,-4.29170780002,-4.29526708939,-4.26204087125,-3.63467047447,-4.46858022555,-2.72274113639,-4.42643505273,-4.47719570443,-4.19992643571,-4.74552365328,-2.18743485344,-4.33492627838,-4.37250253326,-4.75554247958,-4.42395424016,-4.44886069521,-3.49570994964
4,-4.17759335389,-1.94034416791,-3.48381221943,0.640267365155,-5.1174164851,-2.16086333319,-3.98129698785,-3.81524163563,-3.92942555522,-4.60531529652,-4.08007012845,-4.17041233045,-1.98229377854,-4.22129991022,-4.29734363291,-2.24987690005,-1.83367643801,-4.39588380329,-4.07633766393,-4.03010014683,-3.87005271046,-4.07144086586,-4.08338800511,-4.42946127798,-4.18427277085,-4.28914850081,-4.42871329276,-1.91186956038,-2.49734310288,-3.84909891178,-4.50559819154,-5.02230360483,-4.60640945356,-4.63011647325,-3.88854869564,-4.73227371026,-4.39190486413,-4.12923232418,-4.20971972413,-4.37741169989,-4.28194892851,-4.41301794246,-2.04032237214,-4.1734851769,-4.76547345423,-4.39375838331,-3.76056150965,-4.02745686506,-1.82258286673,-4.39375838331,-2.00673769771,-3.55823547606,-4.39588380329,-2.08899018522,-1.75534326195,-2.0545709937,-2.31320811806,-4.15182199165,-4.54306994755,-3.49985044267,-3.9631668373,-1.97547511732,-4.72830540657,-3.92149371132,-2.15444961111,-4.18224833728,-4.41644914961,-3.93876849874,-4.28565011452,-1.97044795363,-4.86742352661,-4.39375838331,-4.21871937599,-4.97538364921,-4.68792297094,-4.51008366756,-4.21666407214,-4.05645415661,-4.39588380329,-4.21984316144,-4.05878149163,-2.63658632506,-3.99261286276,-4.00059851413,-3.97319546478,-3.29668440506,-4.2793639148,-2.30468890445,-4.14035499343,-4.09326614392,-3.91900381468,-4.69869985185,-1.82242508977,-4.10314234951,-4.05035274889,-4.77386224777,-4.0992192241,-4.34693597693,-3.2003198076
5,-3.68922791482,-1.47937722324,-3.12369656272,-0.428946910275,-5.50930213634,-1.72190472926,-3.59469099411,-3.48221461403,-3.54667874881,-4.36723576095,-3.67831861659,-3.90387925596,-1.52896129891,-3.93084910968,-4.05720890591,-1.82646023674,-1.3770357546,-3.72292446436,-3.76855056417,-3.61443639525,-3.42383509201,-3.7287273399,-3.62991229925,-4.10117342593,-3.88488509234,-4.05605793904,-4.20172378076,-1.48576426057,-2.08286740325,-3.41428626863,-4.29096766027,-4.66976172186,-4.3832305591,-4.47428754822,-3.40957427003,-4.63817810259,-4.06997473343,-3.69067907246,-3.77455020287,-4.17908774986,-3.9553632723,-4.18779627006,-1.61255877727,-3.84819880185,-4.62946021463,-3.71963520041,-3.34194047121,-3.61636234671,-1.3911726406,-3.71963520041,-1.5930194363,-3.15330439986,-3.72292446436,-1.63159968032,-1.33345640034,-1.60794852213,-1.90674347582,-3.72844473863,-4.22900413386,-3.03496553079,-3.5668051945,-1.56658007166,-4.53983573169,-3.5694898874,-1.71656498754,-3.77882691901,-4.169623435,-3.48292893964,-3.94944609527,-1.50132234542,-4.92778468611,-3.71963520041,-3.9128988889,-5.26048781292,-4.53172829276,-4.22214838871,-3.82220561066,-3.70693222929,-3.72292446436,-3.77474980959,-3.63678769858,-2.25235596463,-3.57861366899,-3.69466817648,-3.75938732978,-2.82739960663,-4.00811383986,-1.8481615809,-3.82734184128,-3.72919907485,-3.51445029384,-4.48621450482,-1.38646557578,-3.77215237331,-3.68576470997,-4.58537442146,-3.70600445346,-4.0437081035,-2.75099632499
6,-3.24151312606,-1.00011945162,-2.60080017669,-0.565042133957,-5.11622817008,-1.32056579836,-3.08396803616,-3.05950394213,-3.07204134327,-4.0011296669,-3.22122257634,-3.51444894994,-1.05430128383,-3.53170375428,-3.7301823976,-1.38252148737,-0.926545381528,-3.06876328737,-3.39925776394,-3.14666493676,-2.9040614354,-3.27557687273,-3.12138098771,-3.75219887865,-3.51038019299,-3.70051974014,-3.90564240482,-1.0456340496,-1.64535425105,-2.96811263182,-3.9890007067,-4.225598094,-4.03724218329,-4.17209899001,-2.94865901099,-4.38353737527,-3.67091420003,-3.17882492757,-3.30040046339,-3.83893798488,-3.59919049837,-3.88267684715,-1.21419015749,-3.33237828527,-4.3396478366,-3.06289375164,-2.9066571276,-3.28067676327,-0.956097616793,-3.06289375164,-1.15339883526,-2.66776639938,-3.06876328737,-1.17272255313,-0.913523314708,-1.17009937527,-1.454936437,-3.20728896258,-3.85867230395,-2.63622454574,-3.06897674171,-1.10610166416,-4.24483355422,-3.07909627395,-1.27165617644,-3.29832279336,-3.75604927408,-3.01139712925,-3.55480565862,-1.02580067786,-4.99458425404,-3.06289375164,-3.46705645434,-5.08383473294,-4.235674974,-3.82828589969,-3.35145367226,-3.31868234809,-3.06876328737,-3.29665197812,-3.14120045559,-1.89801171569,-3.13832286278,-3.27808165677,-3.27946190055,-2.35797878252,-3.60268157459,-1.3924923289,-3.37198854356,-3.26774180441,-2.9765798576,-4.19281685624,-0.92444841548,-3.38640847857,-3.19601953143,-4.29858515553,-3.29303999091,-3.68927473223,-2.33852102296
7,-2.70043521882,-0.533875919031,-2.13208901571,-0.254033392746,-4.47874901116,-0.833393180072,-2.58216183589,-2.57635360945,-2.54832669266,-3.55961836628,-2.76608559349,-3.12446536787,-0.576017869646,-3.13421051023,-3.31101057668,-0.959727339435,-0.43463324217,-2.4485503814,-2.96789981496,-2.72415092491,-2.33811113586,-2.79777197517,-2.58653228215,-3.36315072283,-3.06062072258,-3.2776992417,-3.52326739328,-0.553588389253,-1.22025802496,-2.47755390757,-3.55693582131,-3.7337048683,-3.65025930588,-3.7979218507,-2.44475517762,-4.07083059518,-3.22634086911,-2.65285700871,-2.84821526222,-3.41328524641,-3.22109628827,-3.48376367089,-0.740551834991,-2.83179806603,-3.99336647539,-2.4369882941,-2.38113167043,-2.87759872156,-0.470469337671,-2.4369882941,-0.725084799945,-2.17750342395,-2.4485503814,-0.675073498008,-0.488487814069,-0.727479652655,-1.08930275714,-2.65437811578,-3.42706980496,-2.14657927785,-2.54071081868,-0.615054927633,-3.84712048805,-2.55635977379,-0.819809419931,-2.86830804173,-3.28586641654,-2.47299211064,-3.17018042709,-0.548476090402,-4.47459114727,-2.4369882941,-3.01834748045,-4.47625028497,-3.89966666046,-3.38212590394,-2.85557684339,-2.89094352132,-2.4485503814,-2.73781279561,-2.64049632447,-1.45941660388,-2.682869415,-2.8586350959,-2.73856038927,-1.95699101572,-3.09200817952,-0.896742793871,-2.91102372938,-2.71729464965,-2.41355475499,-3.85016479186,-0.506230696631,-3.01510899556,-2.74600225534,-3.93831256746,-2.79496930962,-3.35163808478,-1.94928594063
8,-2.18133784244,-0.0276558210593,-1.66999928625,0.188243156133,-3.86254069989,-0.324735344204,-2.06696371457,-2.11216558,-2.03526543449,-3.1002518096,-2.34432281917,-2.66289907879,-0.0914196975542,-2.76710777014,-2.84771976524,-0.663137023883,0.0706914281225,-1.89445952704,-2.49813171674,-2.27071343349,-1.8888601911,-2.32831590933,-2.01579016394,-2.97663244218,-2.63281843207,-2.85790716215,-3.07256796255,-0.0183682684808,-0.84700980188,-1.98679599978,-3.14363733128,-3.27463090032,-3.18714462671,-3.34474635129,-1.93607635965,-3.77247586873,-2.78604768916,-2.15290553662,-2.41805610344,-2.96748034432,-2.78989049847,-3.05290259335,-0.243650386507,-2.40130393569,-3.69577920273,-1.86140476778,-1.89775952268,-2.4564078266,0.0418624130971,-1.86140476778,-0.222012690978,-1.71700976017,-1.89445952704,-0.172404929479,0.00846407841213,-0.26348063738,-0.59739200887,-2.19088094081,-2.9909298238,-1.60240470353,-2.02152288357,-0.106649234588,-3.39035714986,-2.07652978496,-0.325598569798,-2.38945473457,-2.85793086046,-1.93033832173,-2.81069557277,-0.0521653587357,-3.86247646072,-1.86140476778,-2.59769494993,-3.86252642416,-3.57323880061,-2.8884662146,-2.33697924874,-2.50827546598,-1.89445952704,-2.246430683,-2.16681196494,-1.0205274348,-2.23284823167,-2.42185805053,-2.27587889926,-1.43564890452,-2.53704227779,-0.409571628332,-2.41891039167,-2.22325648638,-1.94038941638,-3.41030240689,-0.0028063340745,-2.59568260249,-2.22321584281,-3.56538864992,-2.2950495566,-3.0073478742,-1.46291410051
9,-1.73395236583,0.481047421458,-1.14860117101,0.656552177212,-3.28242603455,0.106242027013,-1.52634984657,-1.67597736744,-1.50971566196,-2.62989737043,-1.87327260745,-2.26294908147,0.387771495277,-2.29392271992,-2.38943739173,-0.240836273526,0.573886053064,-1.43117165058,-2.13076346806,-1.93541808378,-1.5179910949,-1.88603762176,-1.50516348636,-2.53301084529,-2.16936537393,-2.44748717327,-2.58570359439,0.495901003624,-0.374650541271,-1.52796115658,-2.7097344186,-2.77516066686,-2.69418842104,-2.90679837912,-1.41362157122,-3.25509644281,-2.33726049574,-1.6705311753,-1.9712438546,-2.49883771807,-2.41939119351,-2.59115235711,0.202295738001,-1.97886742256,-3.22964207349,-1.35852939986,-1.46294044386,-2.06119149156,0.542471954341,-1.35852939986,0.279963107748,-1.24330979091,-1.43117165058,0.254832122821,0.529590654121,0.135767016754,-0.152373626389,-1.80243848751,-2.50103786099,-1.11591186721,-1.49263713681,0.39973606175,-3.04832430567,-1.60135367809,0.189202826457,-1.88969693733,-2.44311520534,-1.47002081212,-2.31200401207,0.440316675043,-3.28240418972,-1.35852939986,-2.19165034229,-3.2824060545,-3.21011084974,-2.41573094702,-1.85385617403,-2.06548814469,-1.43117165058,-1.89565172997,-1.71286363435,-0.535014325841,-1.88197459091,-2.02686578999,-1.8059985657,-0.917079292707,-2.01164608014,0.0638795540665,-1.97402910737,-1.78794754386,-1.48673765283,-3.0350605925,0.482732892317,-2.14490550424,-1.75445038978,-3.19837883086,-1.87809478389,-2.64309806239,-1.01806020306
10,-1.33377591753,0.980618605827,-0.700171191267,1.16179176172,-2.73930420889,0.392427824181,-0.984675038574,-1.32705875059,-1.05140366018,-2.14551297045,-1.47373899559,-1.89610383467,0.857558044221,-1.91123446043,-1.9416627819,0.192412966804,1.08777780707,-1.04969441837,-1.87339239062,-1.5145432735,-1.08466766839,-1.45244783893,-1.03873721828,-2.06710989001,-1.71840157831,-2.04996118912,-2.09845882944,0.967860268103,0.0497373345096,-1.08268392134,-2.25500709177,-2.27691539693,-2.24505419298,-2.57877610793,-0.872515981033,-2.71436343771,-1.85735454833,-1.20706457894,-1.54945208284,-2.06744340802,-2.0130397575,-2.09808138927,0.676940559875,-1.56824030846,-2.7143158896,-0.945357352757,-1.0814269069,-1.60410814093,1.0508751199,-0.945357352757,0.77301371887,-0.831447182092,-1.04969441837,0.73483887678,0.943559146188,0.615438039667,0.324414837458,-1.41557982472,-2.04918395452,-0.676730278368,-1.04425081596,0.874969029187,-2.64848444557,-1.0581884534,0.613767336477,-1.4563460787,-2.04474257469,-1.08624784443,-1.86988167225,0.85465572479,-2.73928393526,-0.945357352757,-1.7262610964,-2.739291828,-2.72853861249,-1.96335452122,-1.41014780591,-1.63331521998,-1.04969441837,-1.44787874336,-1.44384423981,-0.08573132388,-1.539584478,-1.6945759543,-1.35947795659,-0.424642422953,-1.5483884397,0.579565743314,-1.55004652132,-1.4132196142,-1.15188364339,-2.66948787772,0.992992480138,-1.70147919092,-1.32218068021,-2.71285613111,-1.53288389857,-2.22612510329,-0.712039726106
11,-0.917857708942,1.46712545025,-0.365546897878,1.67207124485,-2.23332958933,0.877604371929,-0.513852533572,-1.03359535074,-0.628423863998,-1.68654468419,-1.07501276108,-1.50379583642,1.29256647882,-1.55450617023,-1.52357815664,0.605383156766,1.55832165501,-0.753393698867,-1.62083562023,-1.03858351492,-0.69561301824,-1.05210215035,-0.562778609386,-1.64149943387,-1.33655150805,-1.64221785197,-1.67686647238,1.41246003456,0.522263955907,-0.695650310778,-1.79411223481,-1.81255030865,-1.80798824634,-2.17663108638,-0.383605039972,-2.20144647703,-1.36841082901,-0.825227055717,-1.0937116166,-1.66022396707,-1.59597445292,-1.64127177567,1.05955990801,-1.21392482851,-2.20144647703,-0.624170335868,-0.742591448609,-1.15751360872,1.5040031718,-0.624170335868,1.19876074511,-0.404099341193,-0.753393698867,1.27814691001,1.42801938778,1.10023097788,0.75146797413,-1.03628812366,-1.67577698693,-0.298261302354,-0.665170600245,1.36585795303,-2.19853773916,-0.547658017892,1.08182923786,-1.00473158462,-1.60834900551,-0.70731365286,-1.53852941027,1.31621759886,-2.23331372696,-0.624170335868,-1.35073611585,-2.23331932541,-2.22966368167,-1.51068865305,-1.10312465409,-1.29127840641,-0.753393698867,-1.02278967307,-1.07022864267,0.341580595283,-1.14596871114,-1.4323558914,-0.969002927162,0.0284173743615,-1.12480678853,1.0389847113,-1.13560101456,-1.09888812671,-0.811899185515,-2.20087995008,1.48706505966,-1.43776451325,-0.95408268619,-2.20145189989,-1.139754647,-1.7632443182,-0.364910765403
12,-0.517617301753,1.94937627794,-0.00897091863394,2.16366492123,-1.7674013516,1.36286860822,-0.117751861142,-0.661859194607,-0.302489428914,-1.23701093575,-0.687527401142,-1.09088819642,1.75033729464,-1.15075878904,-1.07464628145,1.08541559407,1.98133561993,-0.518170699578,-1.23151941904,-0.548782282839,-0.318567625104,-0.636633963704,-0.208800530979,-1.20302092417,-0.930253509335,-1.17642378734,-1.21413021662,1.91926941511,1.00731866502,-0.287508487519,-1.41031741791,-1.4448874978,-1.47128029979,-1.73020031951,-0.0167703393317,-1.73104751005,-0.922887442403,-0.381706346055,-0.613129888594,-1.22199727348,-1.18310277305,-1.19310606182,1.37598540597,-0.828313280018,-1.73105315663,-0.386200566731,-0.376559771756,-0.738255849756,2.02465214304,-0.386200566731,1.52519245222,-0.0426394784774,-0.518170699578,1.8168843461,1.91682187181,1.55118699615,1.20134695981,-0.653516166976,-1.22508374709,0.0826964142468,-0.380185448352,1.88313038516,-1.73103791093,-0.133152835715,1.53439362515,-0.605889333946,-1.19506625234,-0.371449262964,-1.13081745244,1.8140997237,-1.76739022599,-0.386200566731,-1.04616652862,-1.76739432488,-1.76488893734,-1.07459678331,-0.687874505574,-1.01365882774,-0.518170699578,-0.526169068013,-0.612240231066,0.698122284183,-0.725263430284,-0.58129637249,0.400193236179,-0.727770923988,1.47133448396,-0.774509308285,-0.737306195077,-0.475080173117,-1.73104073419,2.00398806859,-1.16421665762,-0.584995623484,-1.73105146265,-0.740065008645,-0.00928820210879
13,-0.110108100961,2.35073409928,0.307569990228,2.55248741361,-1.35423499857,1.88416026937,0.129197640472,-0.386572453535,0.0124363470635,-0.841392928862,-0.289411967858,-0.679963074099,2.1663043243,-0.5973689285,1.50995762982,2.50530142199,-0.309946359147,-0.80874615302,-0.095497427334,0.0877251222129,-0.236926475931,0.128918142933,-0.495204931197,-0.722334619765,2.40815878593,1.3260434351,0.0872065246138,-1.21972894968,-1.3200003817,0.255524774543,-1.32045680909,-0.659474715123,0.108846333131,-0.10415224591,-0.785858260951,-0.745632553612,1.84864818003,-0.436376685938,-1.3200587808,-0.208503245508,0.00631501823276,-0.302141034592,2.54769207265,-0.208503245508,1.84044534225,0.335087707174,-0.309946359147,2.30980397406,2.41851218523,1.98605735596,1.64746772444,-0.231681395197,0.494884029081,-0.0472629010297,2.3897778702,-1.32043321504,0.271766082386,1.98961885302,-0.20499768785,-0.748520576728,-0.0342749317182,-0.729307142595,2.25572417164,-1.35465539383,-0.208503245508,-0.685231194812,-1.3546383421,-1.35297448525,-0.652685891086,-0.311000376504,-0.310007302837,-0.046698393448,-0.120151588464,1.07310335131,-0.316532540288,-0.209518544716,0.728813507437,-0.367099375731,1.8013886264,-0.375907713635,-0.362350735096,-0.0968097335733,-1.32044594827,2.52212857182,-0.746577282612,-0.186964478493,-1.3203680534,-0.374760215307,0.39422349057
14,0.32011126574,2.82473040664,0.638124308356,3.06120161135,-1.01158376183,2.37542004091,0.454398119217,-0.145484721282,0.346923149376,-0.591516652665,0.0944334319368,-0.258279139962,2.62270507151,-0.189260737314,1.88985455546,3.0178268801,-0.105860863033,-0.445512871173,0.250128169398,0.468812294889,0.152054770658,0.493458891268,-0.119407266505,-0.292658702022,2.72093878532,1.61034170389,0.486681280848,-1.04893052209,0.513842867305,-1.0514374284,0.537797198524,0.38306338609,-0.416227818853,-0.330568279327,2.32456965187,-0.0423583824934,-1.03292989076,-0.159005461901,0.420770710825,0.0345830527344,3.06426437223,-0.152591895363,2.28622509504,0.715415393252,-0.105148649214,2.82824041126,2.93054447501,2.36384386663,2.04802517523,0.204929070246,0.831858571299,0.305235112499,2.9285229891,-1.04871502328,0.676914642903,2.44540843147,0.198200647404,-0.347310215918,0.338787411677,-0.334248451066,2.66092924303,-1.01386965834,-0.161177359218,-0.313250304952,-1.01198423514,-1.01411361588,-0.272393277316,0.0184909831532,-0.106054645399,0.358991059671,0.381777423742,1.32167743691,0.11031074304,0.229065979066,1.01817886579,-0.0468973915941,2.17765896862,0.0639349014959,-0.0188340525162,0.245610860484,-1.04565851863,3.01412802932,-0.339169912078,0.211335712361,-1.04151444333,-0.0388365709453,0.754137382603
15,0.73597005199,3.31556396394,0.976235593294,3.55066482653,2.83284209868,0.747873026994,0.131941003626,0.726020870834,-0.463745174294,0.506285533134,0.127694641887,3.16428488871,0.198740196885,2.31873202677,3.40313982723,0.128892650276,-0.181446220013,0.534494883641,0.847639230685,0.585287990257,0.870814590261,0.192958120782,0.0559133056811,3.21326290185,1.93651486556,0.847585676107,-0.834363339796,0.745109451133,-0.840376998232,0.938710324086,0.802894012253,-0.182791867373,0.0172926171094,2.81128345574,0.403111674287,-0.164106188527,0.909465492831,0.344855569511,3.57457489279,-0.162223796583,2.73110961082,1.09276053383,0.128892650276,3.30085204671,3.32957319415,2.76500881721,2.47843575866,0.654492107402,1.13958947115,0.706445859829,3.46436715399,-0.836271409089,1.07207048404,2.92868340413,0.625288487078,-0.0108305391228,0.661930469747,-0.000463807542091,3.16314913856,-0.787437640455,-0.164320315726,0.0191337762142,-0.788887012652,-0.795031965795,0.0841462765063,0.338103048981,0.128892650276,0.732183742143,0.855066180136,1.50604922921,0.555631862633,0.715519053536,1.32511525748,0.255808205014,2.60638580932,0.515881222663,0.349068286536,0.629666766097,-0.899173324202,3.50290342787,-0.00204218383865,0.605474857921,-0.889583077674,0.269349044765,1.02852524737
16,1.1815195051,3.78457433264,1.2694102026,4.03517683695,3.2629719416,1.01086391289,0.421698628615,1.05944725396,-0.358533240932,0.956035154022,0.430512779609,3.68140282364,0.513326493982,2.74867953706,3.83633865298,0.432364065417,-0.0612015882295,0.838235348164,1.27046647541,1.02551923721,1.27846942238,0.439645576439,0.307350867263,3.72604806314,2.31305212202,1.24843332338,-0.590280171106,0.991800720743,-0.600779872212,1.32768489501,1.25517747979,-0.102053323784,0.272115794144,3.26772655863,0.875360814864,-0.121737782871,1.39825529312,0.687412267336,4.01045104692,-0.115846299841,3.16155302105,1.45081069451,0.432364065417,3.78051767324,3.83658864632,3.19549583042,2.9213653448,1.10880945374,1.37379937287,0.867437825736,3.91297575142,-0.601029910854,1.4797220884,3.41708483833,1.07203146119,0.231655224032,0.980255838641,0.240271231578,3.6673871401,-0.549511186804,-0.120442681882,0.249667072135,-0.63543748537,-0.559138976628,0.377810897646,0.740431926441,0.432364065417,1.06832179547,1.24677392708,1.79270319045,0.899318718607,1.21105635663,1.65795813541,0.565305854473,3.02711465478,0.979904575629,0.722855000824,1.03192782219,4.06692129144,0.223013142811,1.02467794247,-0.700845738558,0.59579892529,1.33354685198
17,1.62913033758,4.31320656076,1.5447457795,4.53433508292,3.74053716959,1.20237422728,0.589105239645,1.44461963558,-0.23439915867,1.41923844624,0.590359463527,4.21199929335,0.735106927594,3.1462948094,4.27695052301,0.75913761591,0.051967966745,1.20427715801,1.69623504981,1.46609696305,1.67911806769,0.801955396065,0.452594846915,4.21041798918,2.6934190188,1.69194871033,1.33998756085,1.7369792253,1.70385387436,-0.0256515046805,0.346882857564,3.7304323015,1.24069646012,-0.0925136138427,1.83230846649,1.08177940731,4.50616211741,-0.0899512943147,3.63500572801,1.76638678794,0.760507653743,4.24661633515,4.29051834352,3.70041565552,3.32644653624,1.55625757554,1.63751386823,1.01894009568,4.41723643023,1.88141566504,3.85253283987,1.53297945698,0.297018353429,1.35226693945,0.327135931501,4.15568108744,-0.0924266312294,0.260940174009,-0.441207214635,0.476796753641,1.13465680921,0.758955988292,1.4023283765,1.62211166013,2.15095082767,1.16600922065,1.60057434684,2.01709820935,0.867589023792,3.47648943823,1.43096055722,1.11126457651,1.44193647318,4.61988144285,0.265884216009,1.45509418064,0.970854671865,1.63403920378
18,2.04572833434,4.83262921223,1.83013719897,5.0408767112,4.21160331232,1.44048728502,0.510529980068,1.85942201178,-0.0588854101223,1.895115377,0.566770701812,4.75381085641,0.660190527155,3.49901260305,4.75895165481,0.914108352215,0.156311201362,1.56932712328,2.10762998794,1.87546576545,2.07426881115,1.23797676076,0.58247815522,4.72030438323,3.06328904768,2.04930290136,1.76412410599,2.09703167419,2.13694223027,0.0842225752278,0.458723370681,4.23740843851,1.50360395139,-0.0625681968353,2.2575102136,1.49598137895,5.01288808798,-0.0606405281929,4.14621663908,2.10359962119,0.877883319902,4.68291887981,4.77139623562,4.20767830704,3.65330279333,2.02493216017,1.68843964771,1.11233207385,4.87859764243,2.30795664037,4.37787352243,2.00112858712,0.378530951801,1.64122026018,0.367317312506,4.65207190149,-0.0626869031074,0.361286096216,-0.236811153919,0.410262250068,1.45666731319,0.910686256098,1.78954418396,2.03222138815,2.49884735832,1.31825291189,1.9105140328,2.37938778826,1.22291947716,3.89512829005,1.90802980578,1.49927521808,1.8516255289,0.377506551457,1.88044731516,1.33648733012,1.9175865094
19,2.48236007669,5.30047753171,2.09645879833,4.64918802834,1.47146512856,0.559666072385,2.28203855106,0.176020916045,2.39649975406,0.645797678139,5.29323748577,0.570673285003,3.9249058639,5.26780609585,0.32762031658,1.88729492669,2.51556436257,2.48056222643,1.72245494204,0.644033088932,5.24081112752,3.47111982097,2.43054285677,2.23668350998,2.45672920137,2.57427573132,0.267915749497,0.524041310606,4.7055348431,1.6644405487,-0.0347564687373,2.68923836281,1.86286062783,5.48748708771,-0.0344776831248,4.63770320165,2.46856467751,5.12236985231,5.24856026004,4.70403766745,4.01036712364,2.48210940782,1.78821067972,0.921009978691,5.37959315981,2.71883978365,4.8891235655,2.48238096292,0.462999155093,1.77866899495,0.485774241826,5.15341817608,-0.0347595748447,0.410792890238,0.4493952274,1.66276519686,2.23362229248,2.48839389561,2.85592580519,1.26407192338,2.16231251527,2.71084362918,1.58921418449,4.32386692559,2.27067225218,1.86347359031,2.26635389877,0.494266271363,2.27675135707,1.59307435675,2.27234751043
20,2.81499845564,5.77647113053,2.31724510793,5.06505845201,1.10118165169,0.593041721761,2.62240952064,0.4642540068,0.683007951867,5.82048047743,0.645140059732,4.35182383761,5.76248085029,0.544453417974,2.12701453683,2.9054114263,2.89256102636,2.23412026064,0.763020197938,3.89829804763,2.77698404863,2.69943654317,2.84660271676,0.500109611854,0.640093917283,1.42444406826,-0.0144077956047,3.05283351909,1.84636933272,5.96068157588,-0.0163192373497,5.10624118775,2.85213842379,5.55611197525,5.1878147641,4.34348524073,2.94172160624,1.4985450102,0.960655499357,5.89404795036,3.08376283933,5.34729751267,2.95497017307,0.625291697716,1.75510326491,0.553323461277,5.66703861158,-0.0140660648788,0.492608087549,0.575881635982,1.52598303994,2.71376119562,2.93512999524,3.17900337938,1.09281350819,2.25441774983,3.02564247036,1.60435963981,4.77208026028,2.02920808021,2.69775943231,0.598190138395,2.59760790616,1.68942141836,2.62764676171
21,6.31492789095,2.23783769671,5.53699720234,0.825248989316,0.646794293815,2.79255432645,0.785843948376,0.694701971246,0.782846192621,4.77981065192,6.25900328548,0.847610525788,2.00960112363,3.24887841212,3.22849461562,2.74989822907,0.875533735241,4.31648534426,3.11267940438,0.809692116754,0.774847436817,1.26781089272,-0.00544469549,3.35197842557,1.69559083773,6.44610926735,-0.00909897036338,5.54537469065,3.27784109425,5.60693891983,3.32068845421,1.62458875655,0.89608843272,3.51761978838,5.88172640807,3.38746924722,0.825201670601,1.50351346002,0.607916036197,6.17060061896,-0.00445500883174,0.586277749284,0.719052228585,3.15038839705,3.36411318453,3.48906813928,1.06341990423,1.85381992249,3.28666829616,1.72802649022,5.21847947123,1.81849763053,3.06331802217,0.746033230838,1.71721281112,2.7198167035
22,1.74725779632,6.01545520607,0.588985945478,0.723580357706,2.46447347374,1.09329752363,0.714481477388,0.943144519637,1.1866149242,1.92829243595,3.24643457008,1.02329697258,4.72563761543,3.50380571353,1.1223571352,0.932914980137,0.00300647601836,1.69253913807,-0.00204569099974,3.46048809461,6.01686081451,1.37011594343,0.971324601579,1.05609267345,1.49308003576,0.663366093615,-0.00364312813982,0.777653756486,0.865338852882,3.85994835323,3.47042613644,1.93937484037,5.64215313995,1.74432276372,3.29827648032,0.885330780481,1.71327238428,2.49023907378
23,1.6553267289,0.495671375994,0.734743435263,1.15766925098,0.717994903071,0.967856089249,1.51629819547,1.57234416768,3.78578313635,1.13828962832,5.13117777823,3.65421321359,1.43209482248,1.03069134246,0.0133337096774,-0.00349078570907,3.11046087138,1.13814929795,0.870833846154,1.24998654637,0.654535242066,-0.00211433362886,0.899026559972,0.949830724862,4.2710751017,2.49111069815,1.66499068236,6.0565957051,1.7620678365,2.98569203866,0.96246872539,1.65617778572,2.14422128372
24,1.58795540693,0.533454840726,0.709986598355,1.25668725839,0.680910112114,1.79530949376,1.5577822366,4.14845641408,2.92965016169,1.56357657506,0.024296436562,0.0073390035117,2.97569434858,1.14135914944,1.00052010936,1.36276802442,0.692903650909,-0.0104783062076,0.964694535702,1.19759631768,4.19389468017,2.33364277136,1.54298139311,1.72740333146,1.72494974865,2.2589101786
25,1.43062746448,0.459326202873,0.435291188544,1.4484848152,2.05645319787,2.12884294757,1.67567648766,0.0238385894798,0.0225869826727,2.77883293649,1.22706823967,0.920813289675,0.802044185461,-0.00340248188204,0.804308787305,3.44145185517,1.7458841029,2.40332866696
26,1.12216473933,0.452304799914,1.77314427665,0.0423456331931,0.0427826312154,1.11110295449,0.673781367846,0.0059502620265,2.51276578835
27,0.744794212375,0.0688159224991,0.0699009923537,0.0185871830607
28,0.104648262065,0.106468601504,0.0391707119032
29,0.15414839411,0.156786631224,0.0727382487966
30,0.224148646037,0.229713919097,0.126266063925
31,0.324964128778,0.332475689627,0.211113884139
32,0.468029181306,0.480415487242,0.344233468761
33,0.669515642331,0.689719312126,0.545413120128
34,0.951909581483,0.978359204953
35,1.35782518252
36,1.82009405964


==> Dan_twinanalysis_epoch4sparse/ICaT_infty_steady.dat <==
-100,0.03947906,0.01194395,0.01828147,0.1279385,0.02619203,0.005730693,0.004227985,0.03161846,2.968314,2.515453,2.033152,1.890092,1.318719,1.256369,1.278261,1.324842,1.390543,1.465615,1.549996,1.654791,1.810859,2.062494,2.282815,1.532936,0.9352996,1.21671,1.278411,1.28151,1.296899,1.338246,1.407124,1.483013,1.583389,1.692676,1.869269,2.141033,2.404896,2.652351,2.902517,0.2078342,0.179981,0.139811,0.002742247,2.96704,3.380154,3.390188,1.754719,1.577468,1.538477,1.555719,1.56888,1.575938,1.60808,1.671276,1.765627,1.863503,1.96773,0.001744615,0.01329067,2.01931
-99.87988,0.04132343,0.01251969,0.01910781,0.1337107,0.02746047,0.006029719,0.00444988,0.03324229,3.024362,2.563629,2.073335,1.927248,1.345407,1.281906,1.304148,1.351473,1.418216,1.494473,1.580216,1.686707,1.845289,2.101102,2.327834,1.565012,0.9554781,1.241489,1.304252,1.307414,1.323039,1.36504,1.435017,1.512115,1.614074,1.725096,1.904543,2.180758,2.448942,2.700398,2.95456,0.2173448,0.1881428,0.1460832,0.00289806,3.023269,3.441386,3.4493,1.787538,1.607076,1.567204,1.584602,1.597925,1.605101,1.637762,1.701944,1.79774,1.897111,2.00291,0.001842005,0.01388382,2.055325
-99.75976,0.0432492,0.01312188,0.01996974,0.139727,0.02878706,0.006343648,0.004682924,0.03494523,3.081425,2.612692,2.114283,1.965109,1.372617,1.307944,1.330542,1.378622,1.446423,1.523884,1.611009,1.719221,1.880356,2.140412,2.373706,1.597736,0.976078,1.266756,1.330598,1.333824,1.34969,1.392353,1.463446,1.541771,1.645336,1.758119,1.940464,2.221198,2.493772,2.74929,3.007508,0.2272636,0.1966517,0.1526195,0.003062373,3.080521,3.503679,3.509395,1.820948,1.637221,1.59645,1.614004,1.627492,1.634786,1.667975,1.733157,1.830418,1.931307,2.0387,0.001944633,0.01450224,2.091957
-99.63964,0.04525969,0.01375168,0.02086871,0.1459967,0.0301743,0.006673178,0.004927648,0.03673088,3.139521,2.662657,2.156012,2.003687,1.400359,1.334493,1.357453,1.406299,1.475174,1.553856,1.642385,1.752345,1.916071,2.180438,2.420446,1.631119,0.9971078,1.29252,1.357457,1.360749,1.376858,1.420195,1.49242,1.57199,1.677185,1.791756,1.977043,2.262367,2.539397,2.799041,3.061378,0.2376066,0.2055209,0.15943,0.003235626,3.138813,3.56705,3.570489,1.854959,1.667911,1.626223,1.643934,1.657587,1.665002,1.698727,1.764925,1.863672,1.966099,2.075109,0.002052767,0.01514696,2.129218
-99.51952,0.04735835,0.01441028,0.0218062,0.1525298,0.03162473,0.00701904,0.005184603,0.03860297,3.198667,2.713541,2.198534,2.042994,1.428641,1.361563,1.38489,1.434515,1.504478,1.584399,1.674354,1.786089,1.952445,2.221192,2.46807,1.665176,1.018576,1.318789,1.384839,1.388199,1.404556,1.448575,1.521949,1.602783,1.709631,1.826017,2.01429,2.304275,2.585833,2.849665,3.116184,0.2483902,0.2147645,0.1665251,0.003418281,3.198164,3.631518,3.632598,1.889582,1.699157,1.656533,1.674401,1.688221,1.695759,1.730029,1.797257,1.89751,2.001498,2.112147,0.002166688,0.01581903,2.167117
-99.3994,0.04954873,0.0150989,0.02278377,0.1593361,0.03314105,0.007381995,0.005454366,0.04056539,3.258882,2.765359,2.241865,2.083045,1.457476,1.389163,1.412863,1.463278,1.534347,1.615526,1.706927,1.820464,1.98949,2.262685,2.516594,1.699918,1.040491,1.345574,1.412755,1.416184,1.432791,1.477504,1.552043,1.63416,1.742686,1.860913,2.052219,2.346937,2.633092,2.901178,3.171941,0.2596315,0.2243968,0.1739158,0.00361082,3.258591,3.6971,3.695738,1.924827,1.730967,1.687389,1.705413,1.719402,1.727066,1.761889,1.830162,1.931944,2.037514,2.149826,0.002286693,0.01651954,2.205666
-99.27928,0.05183454,0.01581884,0.02380301,0.166426,0.034726,0.007762835,0.005737541,0.04262217,3.320184,2.818127,2.286019,2.123853,1.486871,1.417304,1.441383,1.492599,1.56479,1.647245,1.740115,1.855482,2.027219,2.304932,2.566034,1.735359,1.062863,1.372884,1.441214,1.444713,1.461575,1.506991,1.582713,1.666131,1.776361,1.896456,2.09084,2.390365,2.681189,2.953594,3.228666,0.2713483,0.2344327,0.1816132,0.00381375,3.320114,3.763815,3.759924,1.960704,1.763351,1.7188,1.736981,1.751141,1.758933,1.794317,1.86365,1.966983,2.074157,2.188155,0.00241309,0.01724963,2.244873
-99.15916,0.05421962,0.01657143,0.02486561,0.1738103,0.03638247,0.008162389,0.006034756,0.04477753,3.382591,2.871863,2.331011,2.16543,1.516839,1.445995,1.470459,1.522488,1.595818,1.679568,1.77393,1.891155,2.065643,2.347946,2.616407,1.771513,1.0857,1.400728,1.470225,1.473797,1.490917,1.537046,1.613969,1.698708,1.810665,1.932657,2.130167,2.434572,2.730139,3.006928,3.286375,0.2835586,0.2448874,0.1896289,0.004027603,3.38275,3.83168,3.825173,1.997224,1.79632,1.750775,1.769113,1.783445,1.791368,1.827322,1.897732,2.002636,2.111439,2.227145,0.002546204,0.01801047,2.284752
-99.03904,0.05670791,0.01735806,0.02597327,0.1815001,0.03811342,0.008581519,0.006346666,0.04703584,3.446122,2.926582,2.376856,2.207792,1.54739,1.475247,1.500101,1.552957,1.627442,1.712506,1.808382,1.927494,2.104775,2.391739,2.667729,1.808393,1.109011,1.429118,1.499801,1.503445,1.520828,1.567681,1.645822,1.731901,1.845612,1.969529,2.170211,2.479572,2.779954,3.061196,3.345084,0.2962814,0.2557768,0.1979748,0.004252933,3.44652,3.900715,3.891501,2.034399,1.829883,1.783326,1.80182,1.816326,1.824381,1.860915,1.932417,2.038916,2.149368,2.266808,0.002686374,0.01880328,2.325311
-98.91892,0.05930353,0.01818016,0.02712779,0.1895067,0.03992197,0.009021123,0.006673956,0.04940163,3.510796,2.982302,2.42357,2.250951,1.578534,1.50507,1.530321,1.584015,1.659672,1.746071,1.843484,1.96451,2.144626,2.436326,2.720017,1.846013,1.132807,1.458062,1.529949,1.533669,1.551318,1.598906,1.678282,1.765722,1.881211,2.007082,2.210985,2.525379,2.830652,3.116413,3.40481,0.3095362,0.2671173,0.2066633,0.004490324,3.511441,3.970938,3.958925,2.072239,1.864051,1.81646,1.835111,1.849793,1.857983,1.895106,1.967716,2.075831,2.187958,2.307154,0.002833957,0.01962932,2.366562
-98.7988,0.06201072,0.01903924,0.02833103,0.1978419,0.04181129,0.009482139,0.007017339,0.05187965,3.576633,3.039041,2.471168,2.294923,1.610282,1.535475,1.561129,1.615674,1.692521,1.780272,1.879247,2.002217,2.185211,2.48172,2.773289,1.884387,1.157096,1.487572,1.560683,1.564479,1.582399,1.630731,1.711362,1.800182,1.917476,2.045329,2.252501,2.572006,2.882245,3.172596,3.46557,0.3233429,0.2789257,0.2157071,0.004740384,3.577535,4.042369,4.027462,2.110755,1.898834,1.850189,1.868996,1.883856,1.892184,1.929905,2.003638,2.113393,2.227217,2.348195,0.002989324,0.02048989,2.408517
-98.67868,0.06483388,0.01993684,0.02958491,0.2065179,0.04378472,0.009965542,0.007377558,0.05447479,3.643653,3.096815,2.519666,2.339722,1.642646,1.566473,1.592536,1.647944,1.725998,1.815124,1.915682,2.040627,2.226541,2.527936,2.827561,1.923529,1.181888,1.517658,1.592011,1.595886,1.61408,1.663168,1.745072,1.835292,1.954417,2.084282,2.294774,2.619468,2.93475,3.229761,3.527381,0.3377223,0.2912194,0.2251193,0.005003753,3.644822,4.115027,4.097129,2.14996,1.934242,1.884522,1.903486,1.918526,1.926993,1.965321,2.040195,2.151613,2.267158,2.389941,0.003152868,0.02138636,2.451186
-98.55856,0.06777757,0.02087458,0.0308914,0.2155472,0.0458457,0.01047235,0.007755391,0.05719217,3.711875,3.155644,2.56908,2.385362,1.675638,1.598074,1.624554,1.680838,1.760117,1.850636,1.952803,2.079751,2.268631,2.574987,2.882853,1.963455,1.207194,1.548331,1.623945,1.627901,1.646373,1.696229,1.779424,1.871065,1.992048,2.123955,2.337816,2.667778,2.988181,3.287924,3.59026,0.3526958,0.3040163,0.2349134,0.005281098,3.71332,4.188932,4.167944,2.189865,1.970287,1.91947,1.93859,1.953811,1.962421,2.001366,2.077398,2.190501,2.307792,2.432406,0.003324995,0.02232013,2.494582
-98.43844,0.07084648,0.02185414,0.03225259,0.2249427,0.0479978,0.01100362,0.008151644,0.06003707,3.78132,3.215544,2.619427,2.431859,1.709267,1.630291,1.657192,1.714365,1.794888,1.886821,1.990621,2.119604,2.311493,2.622888,2.939181,2.004179,1.233024,1.579601,1.656497,1.660536,1.679289,1.729923,1.814429,1.907511,2.030379,2.164359,2.38164,2.716952,3.042556,3.347101,3.654225,0.3682855,0.317335,0.2451035,0.005573117,3.783052,4.264104,4.239925,2.230481,2.006979,1.955044,1.974319,1.989724,1.998479,2.03805,2.115256,2.230069,2.34913,2.4756,0.003506133,0.02329265,2.538716
-98.31832,0.07404548,0.02287725,0.03367059,0.2347178,0.0502447,0.01156045,0.008567161,0.06301499,3.852009,3.276535,2.670723,2.479228,1.743548,1.663134,1.690464,1.74854,1.830323,1.923691,2.02915,2.160197,2.355141,2.671654,2.996564,2.045717,1.259387,1.61148,1.689678,1.6938,1.71284,1.764264,1.850099,1.944644,2.069425,2.205507,2.42626,2.767004,3.097889,3.407311,3.719294,0.3845141,0.3311945,0.2557039,0.005880543,3.854038,4.340564,4.313088,2.271822,2.044329,1.991254,2.010685,2.026274,2.035177,2.075385,2.153781,2.270328,2.391184,2.519535,0.003696731,0.02430544,2.5836
-98.1982,0.0773796,0.02394571,0.03514762,0.2448862,0.05259023,0.012144,0.009002819,0.06613166,3.923963,3.338635,2.722987,2.527485,1.778491,1.696614,1.72438,1.783372,1.866435,1.961259,2.068401,2.201545,2.399589,2.7213,3.055022,2.088083,1.286295,1.643979,1.723499,1.727707,1.747037,1.799262,1.886446,1.982476,2.109197,2.247413,2.47169,2.817949,3.154196,3.468569,3.785485,0.4014049,0.3456145,0.2667294,0.00620414,3.9263,4.418333,4.387453,2.313898,2.082349,2.028111,2.047696,2.063472,2.072526,2.11338,2.192986,2.31129,2.433965,2.564225,0.003897256,0.02536004,2.629246
-98.07808,0.08085404,0.02506141,0.03668598,0.2554619,0.05503836,0.01275545,0.009459532,0.06939298,3.997203,3.401864,2.776234,2.576645,1.814108,1.730745,1.758952,1.818874,1.903236,1.999538,2.108388,2.243661,2.444851,2.771842,3.114573,2.131294,1.313758,1.67711,1.757972,1.762268,1.781893,1.83493,1.923483,2.021019,2.149708,2.29009,2.517944,2.869803,3.211495,3.530894,3.852818,0.4189824,0.3606152,0.2781954,0.006544708,3.999859,4.49743,4.463038,2.356723,2.121049,2.065625,2.085366,2.10133,2.110537,2.152048,2.232879,2.352967,2.477487,2.60968,0.004108199,0.02645808,2.675666
-97.95796,0.08447418,0.02622627,0.03828802,0.2664596,0.05759318,0.01339604,0.009938255,0.07280512,4.071751,3.466241,2.830482,2.626725,1.850412,1.765537,1.794194,1.855059,1.940738,2.038539,2.149124,2.286558,2.490941,2.823294,3.175236,2.175366,1.341788,1.710883,1.793109,1.797495,1.817419,1.87128,1.961222,2.060285,2.190972,2.333551,2.565036,2.922581,3.269801,3.594304,3.921309,0.4372712,0.3762175,0.2901175,0.006903083,4.074737,4.577879,4.539861,2.400308,2.160442,2.103809,2.123704,2.139859,2.149222,2.1914,2.273475,2.395369,2.521761,2.655914,0.004330073,0.02760124,2.722873
-97.83784,0.08824558,0.02744232,0.03995619,0.2778943,0.06025894,0.01406708,0.01043998,0.07637445,4.147629,3.531785,2.88575,2.67774,1.887416,1.801004,1.830116,1.891938,1.978955,2.078277,2.190623,2.33025,2.537874,2.875672,3.237032,2.220314,1.370395,1.745312,1.828922,1.8334,1.853627,1.908325,1.999676,2.100289,2.233002,2.377811,2.612982,2.976298,3.329133,3.658815,3.99098,0.456297,0.3924429,0.3025121,0.00728014,4.150957,4.659699,4.617942,2.444668,2.20054,2.142673,2.162722,2.179069,2.188592,2.231447,2.314784,2.438511,2.566799,2.702939,0.004563412,0.02879123,2.770879
-97.71772,0.09217395,0.02871165,0.04169305,0.2897813,0.06304002,0.01476991,0.01096573,0.08010758,4.224859,3.598517,2.942055,2.729707,1.925133,1.837156,1.866732,1.929526,2.017899,2.118764,2.232898,2.374751,2.585665,2.928993,3.299979,2.266156,1.399591,1.780408,1.865424,1.869995,1.890531,1.946077,2.038857,2.141043,2.275812,2.422883,2.661795,3.030972,3.389506,3.724448,4.061849,0.4760863,0.4093134,0.3153957,0.007676791,4.228541,4.742914,4.697299,2.489815,2.241353,2.18223,2.202431,2.218973,2.228658,2.2722,2.356818,2.482403,2.612614,2.750769,0.004808779,0.03002987,2.819697
-97.5976,0.09626524,0.03003641,0.04350121,0.3021366,0.06594098,0.01550591,0.0115166,0.08401137,4.303465,3.666457,2.999417,2.782644,1.963574,1.874008,1.904054,1.967834,2.057583,2.160015,2.275962,2.420076,2.634329,2.983272,3.364099,2.312909,1.429387,1.816183,1.902627,1.907294,1.928142,1.984549,2.078779,2.182561,2.319415,2.468782,2.71149,3.086617,3.45094,3.79122,4.133935,0.4966663,0.426852,0.3287857,0.008093993,4.307512,4.827546,4.777953,2.535762,2.282896,2.22249,2.242844,2.259582,2.269432,2.313673,2.399589,2.527058,2.659219,2.799416,0.005066758,0.03131899,2.869341
-97.47748,0.1005256,0.03141885,0.04538338,0.3149765,0.06896651,0.01627655,0.01209369,0.08809292,4.383468,3.735625,3.057853,2.836567,2.002755,1.911572,1.942095,2.006876,2.098021,2.202042,2.319832,2.46624,2.68388,3.038527,3.429412,2.36059,1.459795,1.852651,1.940544,1.945309,1.966474,2.023753,2.119455,2.224856,2.363825,2.515523,2.762084,3.143251,3.51345,3.85915,4.20726,0.518065,0.4450819,0.3426997,0.008532741,4.387894,4.913617,4.859923,2.582522,2.325178,2.263466,2.283972,2.300908,2.310926,2.355877,2.443111,2.572489,2.706628,2.848894,0.005337964,0.03266053,2.919823
-97.35736,0.1049612,0.03286131,0.04734238,0.3283178,0.07212146,0.01708334,0.01269817,0.0923596,4.464893,3.806043,3.117383,2.891494,2.042688,1.949861,1.980868,2.046665,2.139227,2.24486,2.364519,2.513257,2.734335,3.094773,3.495939,2.409215,1.490828,1.889823,1.979188,1.984053,2.005539,2.063705,2.160899,2.267942,2.409057,2.563119,2.813592,3.200891,3.577056,3.928258,4.281843,0.540311,0.4640273,0.3571558,0.008994078,4.46971,5.001149,4.943229,2.630109,2.368215,2.30517,2.325827,2.342963,2.353152,2.398824,2.487394,2.618709,2.754852,2.899216,0.005623036,0.03405647,2.971156
-97.23724,0.1095787,0.03436619,0.04938112,0.3421778,0.07541086,0.01792785,0.01333126,0.09681904,4.547763,3.877732,3.178027,2.947442,2.083387,1.988888,2.020388,2.087214,2.181214,2.288483,2.41004,2.561142,2.78571,3.152029,3.563702,2.458804,1.522497,1.927713,2.018572,2.02354,2.045352,2.104416,2.203124,2.311833,2.455126,2.611586,2.866028,3.259553,3.641776,3.998562,4.357705,0.5634342,0.483713,0.3721729,0.009479091,4.552985,5.090168,5.027891,2.678538,2.412017,2.347615,2.368421,2.385759,2.396123,2.442528,2.532453,2.665731,2.803906,2.950396,0.005922643,0.03550886,3.023355
-97.11712,0.1143848,0.03593599,0.05150259,0.3565741,0.07883989,0.0188117,0.01399421,0.1014791,4.632103,3.950713,3.239804,3.00443,2.124865,2.028667,2.060667,2.128539,2.223997,2.332925,2.456409,2.609911,2.83802,3.210311,3.632722,2.509374,1.554815,1.966333,2.058711,2.063783,2.085926,2.1459,2.246145,2.356544,2.502045,2.660939,2.919411,3.319255,3.707629,4.070084,4.434867,0.5874648,0.5041644,0.3877702,0.009988917,4.637743,5.180695,5.113929,2.727822,2.456599,2.390812,2.411767,2.429309,2.439852,2.486999,2.5783,2.713568,2.853804,3.002449,0.006237485,0.03701984,3.076434
-96.997,0.1193864,0.0375733,0.05370991,0.3715252,0.08241392,0.0197366,0.01468833,0.1063481,4.717937,4.025009,3.302734,3.062475,2.167138,2.069211,2.101719,2.170652,2.26759,2.378202,2.503642,2.659579,2.891281,3.269637,3.70302,2.560943,1.587794,2.005698,2.099616,2.104795,2.127274,2.188173,2.289975,2.402089,2.54983,2.711194,2.973754,3.380014,3.774633,4.142843,4.51335,0.6124343,0.5254077,0.4039674,0.01052474,4.72401,5.272755,5.201366,2.777975,2.501972,2.434774,2.455878,2.473626,2.48435,2.532253,2.624949,2.762234,2.904558,3.055388,0.006568292,0.0385916,3.130405
-96.87688,0.1245907,0.0392808,0.05600628,0.3870496,0.08613849,0.0207043,0.01541499,0.1114343,4.80529,4.100642,3.366838,3.121597,2.21022,2.110535,2.143559,2.213568,2.312007,2.424327,2.551753,2.710163,2.945511,3.330026,3.774621,2.613531,1.621449,2.045821,2.141303,2.146591,2.169411,2.231247,2.33463,2.448483,2.598497,2.762366,3.029077,3.441849,3.842808,4.216859,4.593176,0.6383748,0.5474698,0.4207849,0.01108779,4.811809,5.366373,5.290221,2.829012,2.548152,2.479515,2.500766,2.518722,2.52963,2.5783,2.672412,2.811743,2.956184,3.109227,0.006915827,0.04022641,3.185284
-96.75676,0.1300051,0.04106127,0.05839503,0.4031667,0.0900193,0.02171663,0.0161756,0.1167466,4.894187,4.177634,3.432136,3.181814,2.254124,2.152654,2.1862,2.257302,2.357264,2.471317,2.600758,2.761678,3.000726,3.391494,3.847545,2.667156,1.65579,2.086716,2.183785,2.189185,2.212351,2.275137,2.380123,2.495741,2.64806,2.814472,3.085394,3.504778,3.912173,4.292153,4.674366,0.6653194,0.5703783,0.4382436,0.01167937,4.901168,5.461572,5.380517,2.880948,2.59515,2.525047,2.546444,2.56461,2.575707,2.625156,2.720703,2.862108,3.008694,3.163982,0.007280887,0.04192663,3.241084
-96.63664,0.135637,0.04291757,0.06087958,0.4198962,0.09406228,0.02277549,0.01697163,0.122294,4.984655,4.256009,3.498649,3.243146,2.298867,2.19558,2.229658,2.301869,2.403375,2.519187,2.650673,2.814141,3.056944,3.454061,3.921817,2.721838,1.690833,2.128396,2.227078,2.232592,2.256108,2.319859,2.426471,2.543879,2.698536,2.867528,3.142723,3.568818,3.982748,4.368747,4.756944,0.693302,0.5941617,0.456365,0.01230083,4.992112,5.558378,5.472275,2.933797,2.642982,2.571384,2.592926,2.611304,2.622593,2.672833,2.769836,2.913343,3.062105,3.219666,0.007664302,0.04369469,3.297821
-96.51652,0.1414945,0.04485269,0.06346348,0.4372585,0.0982735,0.02388285,0.01780462,0.1280859,5.076718,4.33579,3.5664,3.305612,2.344463,2.239329,2.273947,2.347282,2.450356,2.567952,2.701514,2.867568,3.114181,3.517746,3.997459,2.777597,1.726591,2.170877,2.271195,2.276825,2.300697,2.365426,2.473688,2.592911,2.74994,2.921549,3.201083,3.63399,4.054554,4.446662,4.840931,0.7223575,0.6188489,0.4751711,0.01295355,5.084668,5.656817,5.565517,2.987575,2.69166,2.618539,2.640225,2.658817,2.670302,2.721346,2.819825,2.965463,3.116431,3.276296,0.008066942,0.0455331,3.355509
-96.3964,0.1475855,0.04686971,0.06615039,0.4552742,0.1026593,0.02504074,0.01867615,0.1341319,5.170404,4.417001,3.635409,3.369231,2.390928,2.283917,2.319083,2.393559,2.498222,2.617629,2.753298,2.921977,3.172456,3.582567,4.074497,2.834452,1.763078,2.214173,2.316152,2.321901,2.346133,2.411854,2.52179,2.642854,2.802289,2.976554,3.260489,3.700311,4.12761,4.525919,4.926351,0.7525216,0.6444699,0.4946845,0.01363901,5.178862,5.756913,5.660265,3.042297,2.7412,2.666526,2.688355,2.707163,2.718847,2.770707,2.870685,3.018482,3.171685,3.333886,0.008489713,0.04744447,3.414164
-96.27628,0.1539183,0.04897181,0.06894409,0.4739648,0.1072261,0.0262513,0.01958788,0.1404422,5.26574,4.499666,3.705699,3.434024,2.438277,2.329357,2.36508,2.440714,2.54699,2.668233,2.806042,2.977384,3.231786,3.648545,4.152953,2.892424,1.800307,2.258298,2.361963,2.367834,2.392432,2.459159,2.570792,2.693725,2.8556,3.032559,3.320961,3.767802,4.201938,4.60654,5.013227,0.7838312,0.6710554,0.5149285,0.01435874,5.274721,5.858694,5.756542,3.09798,2.791615,2.715359,2.737329,2.756356,2.768242,2.820932,2.922429,3.072416,3.227885,3.392453,0.008933559,0.04943146,3.4738
-96.15616,0.1605016,0.05116228,0.07184849,0.4933522,0.1119806,0.02751671,0.02054151,0.147027,5.362752,4.583809,3.777292,3.500012,2.486527,2.375667,2.411955,2.488764,2.596676,2.719782,2.859761,3.033808,3.29219,3.715698,4.232853,2.951535,1.838293,2.303268,2.408644,2.414639,2.439609,2.507356,2.620711,2.745538,2.909889,3.089581,3.382516,3.836481,4.277559,4.688549,5.101583,0.8163238,0.6986368,0.5359268,0.01511431,5.372275,5.962184,5.85437,3.154638,2.842921,2.765053,2.787162,2.806409,2.818503,2.872034,2.975073,3.127278,3.285045,3.452011,0.009399468,0.05149686,3.534433
-96.03604,0.1673441,0.05344455,0.07486762,0.5134588,0.1169297,0.02883927,0.02153884,0.1538971,5.461469,4.669455,3.850211,3.567215,2.535694,2.422861,2.459722,2.537723,2.647295,2.772291,2.914474,3.091265,3.353686,3.784047,4.314221,3.011805,1.877052,2.349098,2.456211,2.462333,2.48768,2.556461,2.671562,2.798311,2.965172,3.147638,3.445173,3.90637,4.354493,4.771967,5.191442,0.8500381,0.7272462,0.557704,0.0159074,5.47155,6.067413,5.953774,3.212287,2.895132,2.81562,2.837868,2.857338,2.869642,2.924028,3.028631,3.183086,3.34318,3.512577,0.009888468,0.05364353,3.596079
-95.91592,0.174455,0.05582213,0.07800565,0.5343076,0.1220806,0.03022133,0.0225817,0.1610634,5.561919,4.75663,3.92448,3.635654,2.585793,2.470955,2.508399,2.58761,2.698865,2.825779,2.970199,3.149775,3.416293,3.853612,4.397083,3.073255,1.916597,2.395804,2.50468,2.510932,2.536661,2.606491,2.723363,2.852061,3.021469,3.206748,3.508951,3.977488,4.432764,4.856818,5.28283,0.8850137,0.7569169,0.580285,0.01673972,5.572575,6.174405,6.054777,3.270946,2.948263,2.867077,2.889462,2.909156,2.921675,2.97693,3.083118,3.239853,3.402307,3.574166,0.01040163,0.05587443,3.658753
-95.7958,0.1818434,0.05829867,0.08126687,0.5559222,0.1274405,0.03166534,0.02367202,0.1685374,5.664129,4.845359,4.000121,3.705351,2.636842,2.519966,2.558002,2.638439,2.751403,2.880261,3.026952,3.209355,3.480031,3.924413,4.481465,3.135908,1.956944,2.443401,2.554066,2.560451,2.586567,2.657462,2.77613,2.906806,3.078796,3.266929,3.573869,4.049856,4.512392,4.943125,5.37577,0.9212912,0.7876826,0.6036956,0.01761308,5.675379,6.28319,6.157402,3.330629,3.00233,2.919438,2.941958,2.961878,2.974617,3.030754,3.13855,3.297596,3.462441,3.636796,0.01094008,0.05819262,3.722473
-95.67568,0.1895192,0.06087794,0.08465572,0.5783266,0.1330171,0.03317384,0.02481178,0.1763309,5.76813,4.935669,4.07716,3.776328,2.688859,2.569911,2.608547,2.690229,2.804925,2.935757,3.084752,3.270025,3.544919,3.996473,4.567393,3.199786,1.998109,2.491906,2.604387,2.610907,2.637417,2.70939,2.82988,2.962561,3.137171,3.328201,3.639947,4.123495,4.593402,5.030913,5.470289,0.9589121,0.8195779,0.6279621,0.01852933,5.779992,6.393795,6.261673,3.391353,3.057348,2.972718,2.995371,3.01552,3.028482,3.085515,3.194942,3.35633,3.5236,3.700484,0.01150498,0.06060126,3.787253
-95.55556,0.197492,0.06356384,0.08817678,0.6015458,0.1388181,0.03474947,0.02600306,0.1844559,5.87395,5.027585,4.15562,3.848607,2.741859,2.620805,2.660052,2.742997,2.85945,2.992284,3.143617,3.331802,3.610977,4.069812,4.654894,3.264912,2.040107,2.541335,2.655659,2.662317,2.689225,2.762293,2.884631,3.019346,3.196612,3.39058,3.707203,4.198426,4.675814,5.120204,5.566411,0.9979192,0.8526385,0.6531115,0.01949044,5.886443,6.506249,6.367615,3.453137,3.113334,3.026933,3.049717,3.070097,3.083287,3.14123,3.252311,3.416072,3.585799,3.765245,0.01209755,0.06310359,3.853112
-95.43544,0.2057722,0.0663604,0.09183478,0.6256048,0.1448515,0.03639496,0.02724799,0.1929251,5.98162,5.121135,4.235525,3.92221,2.795862,2.672667,2.712533,2.796759,2.914995,3.04986,3.203567,3.394708,3.678224,4.144451,4.743995,3.331308,2.082955,2.591704,2.707899,2.714698,2.742011,2.816189,2.9404,3.077178,3.257139,3.454087,3.775659,4.27467,4.759653,5.211025,5.664162,1.038356,0.8869007,0.6791713,0.02049843,5.994764,6.620579,6.475254,3.515997,3.170303,3.082097,3.105011,3.125624,3.139046,3.197913,3.310671,3.476839,3.649055,3.831098,0.01271905,0.06570299,3.920065
-95.31532,0.2143701,0.06927177,0.09563458,0.6505297,0.1511255,0.03811311,0.02854879,0.2017512,6.091169,5.216346,4.316902,3.99716,2.850884,2.725513,2.766008,2.851534,2.971578,3.108503,3.26462,3.45876,3.746682,4.220414,4.834723,3.398998,2.126668,2.643032,2.761124,2.768067,2.795791,2.871094,2.997205,3.136075,3.318769,3.518741,3.845334,4.352251,4.844942,5.303399,5.76357,1.080267,0.9224016,0.7061699,0.02155541,6.104984,6.736816,6.584613,3.579951,3.228271,3.138227,3.161268,3.182116,3.195775,3.255581,3.370041,3.538647,3.713386,3.89806,0.0133708,0.06840294,3.988131
-95.1952,0.2232964,0.07230227,0.09958121,0.6763468,0.1576487,0.03990686,0.02990777,0.2109477,6.202629,5.313245,4.399776,4.073481,2.906944,2.779362,2.820495,2.90734,3.029218,3.168233,3.326795,3.52398,3.816371,4.297722,4.927106,3.468007,2.171263,2.695334,2.815352,2.822442,2.850582,2.927026,3.055065,3.196056,3.381523,3.584562,3.91625,4.431189,4.931705,5.397353,5.864659,1.123698,0.9591793,0.7341363,0.02266356,6.217134,6.854989,6.695718,3.645017,3.287255,3.195338,3.218505,3.239591,3.253491,3.31425,3.430435,3.601512,3.778809,3.966148,0.01405419,0.071207,4.057326
-95.07508,0.2325622,0.07545632,0.1036799,0.7030833,0.1644299,0.04177923,0.03132732,0.2205283,6.316031,5.411861,4.484173,4.151195,2.96406,2.834231,2.876012,2.964195,3.087933,3.229068,3.390112,3.590386,3.887312,4.376397,5.021173,3.538357,2.216758,2.748629,2.8706,2.877841,2.906404,2.984004,3.113998,3.257141,3.445418,3.651569,3.988427,4.511508,5.019966,5.492911,5.967459,1.168695,0.9972727,0.7631001,0.02382519,6.331248,6.975128,6.808596,3.711213,3.347273,3.253447,3.276738,3.298063,3.312209,3.373936,3.491872,3.665453,3.845341,4.035381,0.01477064,0.0741189,4.127667
-94.95495,0.2421788,0.07873851,0.1079359,0.7307669,0.1714779,0.04373336,0.03280991,0.230507,6.431406,5.512222,4.570118,4.230328,3.022252,2.890138,2.932578,3.022118,3.147742,3.291029,3.454592,3.658001,3.959527,4.456464,5.116952,3.610074,2.263169,2.802934,2.926888,2.934282,2.963273,3.042047,3.174022,3.319348,3.510476,3.719784,4.061886,4.59323,5.109749,5.5901,6.071995,1.215307,1.036722,0.7930915,0.02504265,6.447356,7.097264,6.923273,3.778558,3.40834,3.312571,3.335983,3.35755,3.371947,3.434657,3.554368,3.730487,3.913001,4.105777,0.01552165,0.07714243,4.199174
-94.83483,0.2521579,0.08215358,0.1123548,0.7594259,0.178802,0.04577247,0.03435811,0.2408986,6.548787,5.614358,4.65764,4.310903,3.081538,2.947102,2.99021,3.081128,3.208666,3.354134,3.520253,3.726845,4.033037,4.537945,5.214472,3.683183,2.310514,2.858267,2.984233,2.991784,3.02121,3.101172,3.235158,3.382696,3.576716,3.789226,4.13665,4.676379,5.20108,5.688947,6.178297,1.263583,1.077567,0.8241417,0.02631842,6.565492,7.221426,7.039774,3.84707,3.470475,3.372726,3.396256,3.418068,3.432721,3.49643,3.61794,3.796631,3.981806,4.177354,0.01630877,0.08028153,4.271864
-94.71471,0.2625114,0.08570642,0.1169422,0.7890891,0.1864119,0.04789994,0.03597456,0.2517179,6.668205,5.718297,4.746764,4.392946,3.141938,3.005143,3.048929,3.141243,3.270722,3.418404,3.587118,3.796939,4.107865,4.620865,5.313764,3.75771,2.358811,2.914647,3.042654,3.050365,3.080231,3.1614,3.297424,3.447206,3.644158,3.859917,4.212741,4.760979,5.293985,5.789477,6.286392,1.313571,1.11985,0.8562822,0.02765507,6.685688,7.347647,7.158126,3.916768,3.533695,3.43393,3.457576,3.479634,3.494547,3.559271,3.682606,3.863903,4.051775,4.250131,0.01713361,0.08354028,4.345754
-94.59459,0.2732515,0.08940206,0.121704,0.819786,0.1943171,0.05011921,0.03766204,0.2629804,6.789695,5.824069,4.83752,4.476481,3.203472,3.064278,3.108754,3.202485,3.333932,3.483859,3.655207,3.868305,4.184034,4.705247,5.414858,3.83368,2.408078,2.972093,3.10217,3.110044,3.140358,3.22275,3.36084,3.512898,3.712824,3.931879,4.29018,4.847054,5.388488,5.891719,6.396309,1.365323,1.163613,0.8895456,0.02905524,6.807979,7.475959,7.278358,3.987672,3.598018,3.496199,3.519958,3.542265,3.557445,3.623198,3.748384,3.932322,4.122927,4.324128,0.01799788,0.08692286,4.420865
-94.47447,0.2843908,0.09324572,0.1266463,0.8515469,0.2025278,0.05243388,0.03942338,0.274702,6.91329,5.931705,4.929934,4.561533,3.266159,3.124528,3.169703,3.264871,3.398316,3.55052,3.72454,3.940965,4.261565,4.791116,5.517784,3.91112,2.458334,3.030623,3.162801,3.170842,3.201609,3.28524,3.425426,3.579793,3.782734,4.005132,4.36899,4.934627,5.484616,5.995701,6.508077,1.418892,1.2089,0.9239648,0.03052173,6.932399,7.606392,7.400496,4.059802,3.663463,3.559551,3.583421,3.605979,3.62143,3.68823,3.815293,4.001907,4.195281,4.399364,0.01890331,0.09043358,4.497215
-94.35435,0.2959423,0.09724276,0.1317753,0.8844024,0.2110543,0.05484766,0.04126153,0.2868991,7.039024,6.041236,5.024035,4.648129,3.33002,3.185913,3.231798,3.328424,3.463894,3.618409,3.795141,4.014941,4.340483,4.878498,5.622573,3.990056,2.509597,3.090256,3.224566,3.232777,3.264004,3.348892,3.491203,3.64791,3.85391,4.079699,4.449196,5.023725,5.582396,6.101449,6.621726,1.47433,1.255754,0.9595738,0.03205739,7.058981,7.738981,7.524568,4.133176,3.730046,3.624003,3.647982,3.670794,3.686521,3.754383,3.88335,4.072675,4.268855,4.475858,0.01985173,0.0940769,4.574823
-94.23423,0.3079191,0.1013987,0.1370973,0.918384,0.2199072,0.05736436,0.04317956,0.2995884,7.166931,6.152692,5.119853,4.736296,3.395076,3.248452,3.295058,3.393163,3.530687,3.687545,3.867031,4.090255,4.42081,4.967416,5.729258,4.070517,2.561887,3.151014,3.287485,3.29587,3.327563,3.413726,3.558191,3.717272,3.926373,4.155602,4.530819,5.114371,5.681854,6.208994,6.737286,1.531692,1.304221,0.996407,0.03366522,7.187762,7.873757,7.650603,4.207816,3.797788,3.689575,3.71366,3.736727,3.752736,3.821677,3.952574,4.144647,4.34367,4.55363,0.02084503,0.09785742,4.653708
-94.11411,0.3203349,0.1057193,0.1426189,0.9535237,0.2290974,0.05998796,0.04518062,0.3127872,7.297047,6.266106,5.217417,4.826059,3.461348,3.312166,3.359504,3.459109,3.598716,3.757952,3.940231,4.166932,4.502572,5.057898,5.837869,4.152528,2.615222,3.212914,3.351578,3.360141,3.392307,3.479762,3.626412,3.787899,4.000146,4.232864,4.613884,5.206593,5.783018,6.318363,6.854788,1.591032,1.354347,1.0345,0.03534831,7.318777,8.010755,7.778628,4.283741,3.866708,3.756285,3.780471,3.803797,3.820093,3.890131,4.022984,4.217842,4.419745,4.632701,0.0218852,0.1017799,4.733891
-93.99399,0.3332035,0.1102105,0.148347,0.9898541,0.2386361,0.06272253,0.04726799,0.3265134,7.429407,6.381509,5.316757,4.917446,3.528856,3.377076,3.425157,3.526284,3.668004,3.829651,4.014766,4.244994,4.585792,5.149969,5.94844,4.23612,2.669623,3.275979,3.416867,3.425611,3.458257,3.547021,3.695887,3.859815,4.07525,4.311508,4.698416,5.300415,5.885916,6.429586,6.974262,1.652407,1.406179,1.073888,0.03710989,7.452062,8.150008,7.908674,4.360973,3.936824,3.82415,3.848436,3.872022,3.888612,3.959762,4.0946,4.292279,4.497101,4.713092,0.02297428,0.1058491,4.815391
-93.87387,0.3465392,0.1148782,0.1542885,1.027408,0.2485346,0.06557231,0.04944505,0.3407852,7.564048,6.498934,5.417902,5.010485,3.597624,3.443203,3.492038,3.594709,3.738572,3.902665,4.090657,4.324464,4.670494,5.243656,6.061004,4.32132,2.725111,3.340228,3.483372,3.4923,3.525433,3.615525,3.766637,3.933039,4.15171,4.391557,4.784438,5.395864,5.990575,6.542693,7.09574,1.715875,1.459765,1.114608,0.03895329,7.587655,8.291551,8.040769,4.439533,4.008156,3.89319,3.917572,3.941421,3.95831,4.030591,4.167442,4.367978,4.575757,4.794822,0.02411441,0.1100702,4.898229
-93.75375,0.3603567,0.1197288,0.1604507,1.066221,0.2588049,0.06854165,0.05171529,0.3556213,7.701006,6.618415,5.520885,5.105203,3.667672,3.510568,3.560169,3.664406,3.810442,3.977016,4.167929,4.405368,4.756705,5.338986,6.175594,4.408158,2.781704,3.405682,3.551114,3.560231,3.593858,3.685296,3.838685,4.007597,4.229547,4.473036,4.871975,5.492967,6.097025,6.657715,7.219254,1.781495,1.515153,1.156699,0.04088197,7.725591,8.435418,8.174942,4.519442,4.080724,3.963424,3.987899,4.012014,4.029208,4.102637,4.241528,4.44496,4.655735,4.877914,0.02530781,0.1144483,4.982424
-93.63363,0.3746708,0.1247687,0.1668409,1.106325,0.269459,0.07163506,0.05408235,0.3710411,7.840318,6.739984,5.625736,5.201629,3.739024,3.579194,3.629572,3.735397,3.883637,4.052728,4.246604,4.48773,4.84445,5.435986,6.292245,4.496663,2.839426,3.472363,3.620116,3.629425,3.663552,3.756355,3.912053,4.083509,4.308785,4.555968,4.961054,5.59175,6.205294,6.774681,7.344835,1.849325,1.572393,1.200196,0.04289954,7.86591,8.581645,8.311225,4.600721,4.154548,4.034872,4.059437,4.083819,4.101324,4.175919,4.316879,4.523245,4.737055,4.962389,0.02655678,0.1189887,5.067999
-93.51351,0.389497,0.1300046,0.1734668,1.147758,0.2805092,0.07485718,0.05654997,0.3870642,7.982022,6.863677,5.732487,5.299792,3.811703,3.649102,3.70027,3.807705,3.95818,4.129825,4.326709,4.571575,4.933754,5.534683,6.41099,4.586865,2.898295,3.540292,3.690399,3.699904,3.734539,3.828725,3.986764,4.1608,4.389448,4.640378,5.051699,5.692243,6.315412,6.893624,7.472518,1.919427,1.631536,1.245141,0.04500971,8.00865,8.730268,8.449648,4.683394,4.229649,4.107553,4.132204,4.156856,4.174679,4.250458,4.393516,4.602854,4.81974,5.048268,0.02786371,0.123697,5.154974
-93.39339,0.4048508,0.1354432,0.1803362,1.190553,0.2919683,0.07821281,0.05912201,0.4037111,8.126156,6.989527,5.84117,5.399721,3.88573,3.720315,3.772284,3.881353,4.034095,4.208329,4.408266,4.656927,5.024644,5.635108,6.531867,4.678796,2.958336,3.609491,3.761985,3.771691,3.806841,3.902428,4.062841,4.239493,4.471561,4.726291,5.143937,5.794472,6.427409,7.014574,7.602335,1.991862,1.692633,1.291572,0.04721634,8.153849,8.881322,8.590241,4.767481,4.306047,4.181488,4.206221,4.231146,4.249292,4.326274,4.471459,4.683809,4.90381,5.135573,0.0292311,0.1285787,5.24337
-93.27327,0.4207485,0.1410918,0.1874573,1.234748,0.3038492,0.0817069,0.06180247,0.4210024,8.272759,7.11757,5.951819,5.501446,3.961131,3.792856,3.845638,3.956365,4.111405,4.288266,4.4913,4.743813,5.117147,5.737286,6.654909,4.772485,3.019568,3.679983,3.834898,3.844808,3.88048,3.977489,4.140308,4.319612,4.555148,4.813733,5.237794,5.898466,6.541316,7.137564,7.73432,2.066694,1.755736,1.33953,0.04952345,8.301548,9.034846,8.733036,4.853007,4.383764,4.256697,4.281508,4.306709,4.325185,4.403388,4.55073,4.766131,4.989288,5.224328,0.03066154,0.1336398,5.333209
-93.15315,0.4372063,0.1469574,0.1948382,1.280381,0.3161653,0.08534455,0.06459549,0.4389597,8.421871,7.247841,6.064466,5.604998,4.037928,3.866747,3.920356,4.032763,4.190135,4.36966,4.575838,4.832259,5.21129,5.841249,6.780153,4.867965,3.082015,3.751791,3.909159,3.919279,3.95548,4.05393,4.219188,4.401181,4.640233,4.902728,5.333298,6.004254,6.657162,7.262627,7.868507,2.143987,1.8209,1.389056,0.05193517,8.451785,9.190875,8.878064,4.939993,4.46282,4.3332,4.358086,4.383564,4.402377,4.481822,4.63135,4.849841,5.076195,5.314554,0.0321577,0.1388862,5.424514
-93.03303,0.4542411,0.1530477,0.2024875,1.327487,0.3289303,0.08913102,0.06750534,0.4576048,8.573531,7.380376,6.179145,5.710406,4.116146,3.942014,3.996461,4.110573,4.270309,4.452537,4.661905,4.922292,5.3071,5.947026,6.907637,4.965269,3.1457,3.824937,3.984794,3.995126,4.031864,4.131775,4.299506,4.484225,4.726843,4.993304,5.430475,6.111865,6.77498,7.389795,8.004931,2.223805,1.888177,1.440191,0.05445582,8.604603,9.349448,9.025357,5.028463,4.543238,4.411019,4.435975,4.461734,4.480891,4.561595,4.713341,4.934963,5.164555,5.406275,0.03372238,0.1443242,5.517307
-92.91291,0.4718701,0.1593702,0.2104141,1.376107,0.3421582,0.09307175,0.07053642,0.4769601,8.72778,7.515213,6.295891,5.817702,4.195811,4.01868,4.073977,4.189818,4.351952,4.536921,4.749527,5.013938,5.404605,6.054646,7.037397,5.064427,3.210646,3.899445,4.061826,4.072375,4.109657,4.211048,4.381287,4.56877,4.815003,5.085487,5.529353,6.221329,6.894801,7.519102,8.143628,2.306216,1.957623,1.492979,0.05708983,8.760042,9.510602,9.174948,5.118441,4.62504,4.490174,4.515197,4.541239,4.560746,4.64273,4.796724,5.021517,5.254391,5.499515,0.03535847,0.14996,5.61161
-92.79279,0.490111,0.165933,0.2186269,1.426278,0.3558632,0.09717233,0.07369329,0.4970488,8.88466,7.652388,6.414738,5.926917,4.276946,4.096768,4.152929,4.270524,4.435089,4.622839,4.838731,5.107224,5.503834,6.16414,7.169471,5.165475,3.276875,3.975338,4.140278,4.151049,4.188883,4.291774,4.464555,4.65484,4.90474,5.179303,5.629961,6.332676,7.016657,7.650582,8.284633,2.391285,2.029294,1.547462,0.05984183,8.918143,9.674378,9.32687,5.209952,4.708248,4.570688,4.595773,4.622101,4.641966,4.725249,4.881522,5.109528,5.345725,5.594296,0.03706899,0.1558002,5.707446
-92.67267,0.5089815,0.1727441,0.2271352,1.47804,0.3700601,0.1014385,0.07698065,0.5178943,9.044211,7.791939,6.535723,6.038085,4.359577,4.176305,4.233343,4.352716,4.519746,4.710317,4.929543,5.20218,5.604817,6.275539,7.303898,5.268445,3.344413,4.052642,4.220176,4.231172,4.269566,4.373978,4.549335,4.742463,4.996079,5.27478,5.732328,6.445937,7.140581,7.78427,8.427982,2.479082,2.103247,1.603686,0.06271658,9.078951,9.840814,9.481155,5.303018,4.792885,4.652583,4.677726,4.704342,4.724571,4.809174,4.967758,5.199019,5.438582,5.690644,0.03885704,0.1618516,5.804839
-92.55255,0.5285002,0.179812,0.2359486,1.531434,0.3847638,0.1058762,0.08040335,0.5395208,9.206476,7.933905,6.65888,6.151236,4.443731,4.257314,4.315242,4.43642,4.60595,4.799381,5.021991,5.298832,5.707581,6.388874,7.440718,5.373371,3.413284,4.13138,4.301544,4.312771,4.351732,4.457686,4.635655,4.831663,5.089048,5.371947,5.836482,6.561143,7.266606,7.9202,8.573713,2.569676,2.179539,1.661694,0.06571902,9.242507,10.00995,9.637838,5.397665,4.878973,4.73588,4.761076,4.787983,4.808585,4.894528,5.055454,5.290012,5.532985,5.788582,0.04072588,0.168121,5.903812
-92.43243,0.5486857,0.1871453,0.2450769,1.5865,0.3999897,0.1104916,0.0839664,0.561953,9.371498,8.078324,6.784247,6.266405,4.529433,4.339823,4.398654,4.52166,4.693726,4.890059,5.116103,5.39721,5.812157,6.504178,7.579968,5.48029,3.483512,4.211578,4.384408,4.395869,4.435407,4.542922,4.723539,4.922467,5.183675,5.47083,5.942452,6.678325,7.394766,8.058409,8.721862,2.663137,2.25823,1.721532,0.06885428,9.408855,10.18182,9.796953,5.493919,4.966536,4.820603,4.845847,4.873048,4.894029,4.981334,5.144635,5.382532,5.628959,5.888136,0.04267885,0.1746157,6.004388
-92.31231,0.5695573,0.1947529,0.2545302,1.643279,0.4157535,0.115291,0.08767498,0.5852164,9.53932,8.225236,6.91186,6.383625,4.61671,4.423856,4.483604,4.608465,4.783102,4.982379,5.211907,5.497342,5.918576,6.621482,7.721691,5.589236,3.555122,4.29326,4.468793,4.480494,4.520616,4.629714,4.813015,5.014904,5.279987,5.571459,6.050269,6.797516,7.525096,8.198932,8.872469,2.759536,2.339378,1.783247,0.07212763,9.57804,10.35648,9.958533,5.591804,5.055599,4.906774,4.932062,4.959559,4.980927,5.069615,5.235324,5.476603,5.726528,5.98933,0.04471944,0.1813429,6.106594
-92.19219,0.5911345,0.2026438,0.2643188,1.701813,0.4320713,0.1202809,0.0915344,0.6093366,9.709987,8.37468,7.041757,6.50293,4.705589,4.509439,4.570119,4.696861,4.874105,5.076367,5.309432,5.599259,6.026867,6.74082,7.865926,5.700245,3.628141,4.376453,4.554726,4.566672,4.607385,4.718088,4.904109,5.109,5.378012,5.673863,6.159964,6.918748,7.657628,8.341805,9.02557,2.858947,2.423043,1.846885,0.07554456,9.750107,10.53396,10.12261,5.691346,5.146184,4.994417,5.019743,5.04754,5.069303,5.159395,5.327545,5.57225,5.825717,6.09219,0.04685127,0.1883102,6.210452
-92.07207,0.6134372,0.2108275,0.2744533,1.762146,0.4489594,0.1254678,0.09555018,0.6343403,9.883543,8.526698,7.173977,6.624354,4.796098,4.596601,4.658225,4.786876,4.966763,5.172054,5.408707,5.70299,6.137063,6.862224,8.012715,5.813353,3.702594,4.461184,4.642234,4.654428,4.695741,4.808071,4.99685,5.204784,5.477779,5.778071,6.271566,7.042053,7.7924,8.487067,9.181205,2.961443,2.509288,1.912494,0.07911072,9.9251,10.7143,10.28923,5.792571,5.238316,5.083554,5.108915,5.137013,5.159179,5.250697,5.421322,5.669497,5.926553,6.196742,0.04907808,0.1955253,6.315988
-91.95195,0.6364859,0.2193136,0.2849446,1.824319,0.4664346,0.1308588,0.09972797,0.6602545,10.06003,8.68133,7.308557,6.747933,4.888265,4.685368,4.747951,4.878536,5.061104,5.269466,5.509762,5.808566,6.249195,6.985729,8.1621,5.928599,3.778509,4.547477,4.731342,4.743791,4.785712,4.89969,5.091264,5.302283,5.579317,5.884113,6.385108,7.167467,7.929446,8.634754,9.339415,3.067098,2.598174,1.980123,0.08283196,10.10307,10.89755,10.45842,5.895507,5.33202,5.174211,5.1996,5.228003,5.250581,5.343547,5.51668,5.76837,6.02906,6.303012,0.05140375,0.2029963,6.423227
-91.83183,0.6603014,0.228112,0.2958041,1.888377,0.4845142,0.1364609,0.1040736,0.687107,10.23951,8.838618,7.445538,6.873702,4.982118,4.775767,4.839324,4.971871,5.157156,5.368635,5.612626,5.916018,6.363294,7.11137,8.314124,6.046019,3.855911,4.635362,4.82208,4.834787,4.877325,4.992974,5.187381,5.401527,5.682656,5.992021,6.500621,7.295022,8.068803,8.784905,9.500238,3.175987,2.689763,2.049821,0.08671434,10.28405,11.08375,10.63022,6.000179,5.427321,5.266411,5.291823,5.320533,5.343531,5.437969,5.613645,5.868894,6.133264,6.411027,0.05383233,0.2107312,6.532194
-91.71171,0.6849048,0.2372329,0.3070431,1.954364,0.5032155,0.1422813,0.1085932,0.7149259,10.422,8.998605,7.584959,7.001698,5.077685,4.867827,4.932371,5.066909,5.25495,5.469589,5.717331,6.025377,6.479394,7.23918,8.468831,6.165653,3.934829,4.724864,4.914474,4.927445,4.970609,5.087949,5.285229,5.502545,5.787826,6.101824,6.618138,7.424752,8.210508,8.937559,9.663715,3.288187,2.784119,2.121637,0.0907641,10.46811,11.27294,10.80466,6.106616,5.524245,5.360179,5.385609,5.414629,5.438056,5.533987,5.712241,5.971095,6.239193,6.520814,0.05636797,0.2187387,6.642917
-91.59159,0.7103179,0.2466867,0.3186735,2.022324,0.5225564,0.1483276,0.1132929,0.7437403,10.60758,9.161333,7.72686,7.131957,5.174997,4.961576,5.027123,5.163678,5.354514,5.572358,5.823907,6.136676,6.597528,7.369195,8.626263,6.287538,4.01529,4.816012,5.008552,5.021792,5.06559,5.184646,5.384836,5.605366,5.894858,6.213554,6.737691,7.556694,8.354597,9.092755,9.829889,3.403776,2.881307,2.195623,0.0949877,10.65528,11.46517,10.98179,6.214844,5.622818,5.455541,5.480982,5.510316,5.534179,5.631628,5.812495,6.075,6.346873,6.632399,0.05901501,0.2270272,6.75542
-91.47147,0.7365626,0.2564843,0.3307074,2.092304,0.5425552,0.1546074,0.118179,0.7735797,10.79627,9.326846,7.871284,7.264516,5.274083,5.057043,5.123608,5.262209,5.455879,5.676974,5.932385,6.249946,6.717729,7.501452,8.786466,6.411715,4.097323,4.908834,5.104344,5.117859,5.162299,5.283094,5.486234,5.710021,6.003781,6.327243,6.859313,7.690883,8.501109,9.250532,9.9988,3.522831,2.981392,2.271829,0.09939182,10.84562,11.66049,11.16163,6.324892,5.723065,5.552521,5.577967,5.607617,5.631927,5.730917,5.914434,6.180635,6.456331,6.745812,0.06177792,0.2356057,6.86973
-91.35135,0.7636615,0.2666365,0.3431573,2.164348,0.5632306,0.1611287,0.1232583,0.8044741,10.98814,9.495188,8.018271,7.399413,5.374972,5.154258,5.221856,5.362532,5.559075,5.783468,6.042798,6.365221,6.840032,7.635987,8.949485,6.538224,4.180956,5.00336,5.201879,5.215673,5.260765,5.383321,5.589451,5.816541,6.114628,6.442923,6.983039,7.827354,8.650082,9.410932,10.17049,3.645433,3.084439,2.350308,0.1039833,11.03917,11.85893,11.34423,6.436789,5.825013,5.651145,5.676591,5.70656,5.731325,5.83188,6.018083,6.288028,6.567596,6.86108,0.06466135,0.2444834,6.985875
-91.23123,0.7916375,0.2771548,0.356036,2.238504,0.5846015,0.1678995,0.1285375,0.8364545,11.18323,9.666404,8.167864,7.536687,5.477696,5.25325,5.321896,5.464676,5.664133,5.891871,6.155179,6.482534,6.964471,7.772836,9.115365,6.667106,4.26622,5.099617,5.301186,5.315264,5.361018,5.485358,5.694519,5.924956,6.227431,6.560627,7.108902,7.966144,8.801555,9.573995,10.34501,3.771659,3.190516,2.431112,0.1087694,11.23598,12.06054,11.52963,6.550563,5.928689,5.75144,5.77688,5.807171,5.8324,5.934544,6.123469,6.397207,6.680694,6.978231,0.06767011,0.2536696,7.103882
-91.11111,0.8205139,0.2880508,0.3693565,2.314818,0.6066872,0.1749283,0.1340235,0.8695521,11.38158,9.840539,8.320106,7.676376,5.582286,5.354049,5.42376,5.568673,5.771084,6.002215,6.269559,6.60192,7.091082,7.912038,9.284154,6.798403,4.353143,5.197637,5.402295,5.416663,5.463087,5.589236,5.801468,6.035298,6.342222,6.680389,7.236938,8.10729,8.955567,9.739763,10.52239,3.901593,3.299689,2.514294,0.1137573,11.43612,12.26537,11.71786,6.666243,6.034122,5.853431,5.878858,5.909474,5.935178,6.038936,6.230621,6.508198,6.795655,7.097294,0.07080917,0.2631741,7.223779
-90.99099,0.8503144,0.2993364,0.3831323,2.393337,0.6295077,0.1822236,0.1397236,0.9037991,11.58326,10.01764,8.475041,7.81852,5.688773,5.456687,5.527478,5.674554,5.87996,6.114532,6.385973,6.723411,7.2199,8.05363,9.455899,6.932155,4.441757,5.297448,5.505237,5.519901,5.567003,5.694985,5.91033,6.1476,6.459034,6.802242,7.367181,8.25083,9.112159,9.908278,10.70268,4.035315,3.412027,2.599909,0.1189547,11.63962,12.47347,11.90897,6.78386,6.141337,5.957146,5.982554,6.013498,6.039686,6.145084,6.339565,6.621031,6.912507,7.2183,0.07408369,0.2730066,7.345593
-90.87087,0.8810634,0.3110238,0.3973772,2.47411,0.6530829,0.1897943,0.1456453,0.939228,11.78831,10.19775,8.632713,7.963158,5.79719,5.561195,5.633081,5.782351,5.990794,6.228857,6.504454,6.847045,7.350962,8.197651,9.630647,7.068407,4.532091,5.399082,5.610042,5.625008,5.672798,5.802637,6.021137,6.261893,6.5779,6.926221,7.499668,8.396802,9.271371,10.07958,10.88593,4.172909,3.527599,2.688011,0.1243693,11.84653,12.68489,12.10299,6.903442,6.250364,6.062613,6.087995,6.11927,6.145952,6.253014,6.450331,6.735734,7.03128,7.341277,0.07749901,0.2831774,7.469353
-90.75075,0.9127853,0.3231257,0.4121052,2.557184,0.6774336,0.1976494,0.151796,0.9758723,11.99679,10.38092,8.793166,8.110332,5.907568,5.667604,5.740602,5.892096,6.103618,6.345222,6.625037,6.972855,7.484303,8.344141,9.808448,7.207202,4.624178,5.502569,5.716743,5.732015,5.780504,5.912224,6.133921,6.378211,6.698854,7.052359,7.634434,8.545245,9.433244,10.25372,11.07219,4.314456,3.646473,2.778655,0.1300093,12.05693,12.89966,12.29996,7.025022,6.361231,6.169858,6.195207,6.226816,6.254002,6.362756,6.562946,6.852336,7.152003,7.466256,0.08106064,0.293697,7.595088
-90.63063,0.9455054,0.3356548,0.427331,2.642609,0.7025805,0.2057982,0.1581837,1.013766,12.20874,10.5672,8.956447,8.260083,6.019942,5.775946,5.850073,6.003822,6.218467,6.463662,6.747757,7.100879,7.619963,8.493139,9.98935,7.348584,4.71805,5.607941,5.825371,5.840955,5.890151,6.023778,6.248715,6.496587,6.82193,7.180694,7.771518,8.696198,9.59782,10.43074,11.26149,4.460043,3.76872,2.871897,0.135883,12.27085,13.11785,12.49993,7.148629,6.473968,6.27891,6.304219,6.336166,6.363866,6.474337,6.677441,6.970867,7.274707,7.593268,0.0847743,0.3045761,7.722827
-90.51051,0.9792491,0.3486245,0.4430693,2.730434,0.7285451,0.2142502,0.1648165,1.052943,12.42422,10.75664,9.122601,8.412452,6.134343,5.886255,5.961527,6.117562,6.335373,6.584211,6.87265,7.231152,7.757978,8.644686,10.1734,7.492598,4.813737,5.715231,5.935958,5.951861,6.001774,6.137332,6.365552,6.617056,6.947163,7.31126,7.910955,8.849701,9.765141,10.61067,11.45388,4.609753,3.894411,2.967793,0.1419989,12.48835,13.3395,12.70294,7.274295,6.588602,6.389797,6.415059,6.447347,6.475572,6.587787,6.793843,7.091357,7.399421,7.722343,0.0886459,0.3158257,7.8526
-90.39039,1.014042,0.3620483,0.4593354,2.820709,0.755349,0.2230153,0.1717027,1.093439,12.64329,10.94928,9.291676,8.567482,6.250807,5.998563,6.074998,6.233351,6.454371,6.706904,6.999751,7.363713,7.898388,8.798823,10.36066,7.63929,4.911275,5.82447,6.048537,6.064764,6.115404,6.252919,6.484467,6.739651,7.07459,7.444094,8.052785,9.005795,9.935251,10.79358,11.64942,4.763672,4.023617,3.066402,0.1483659,12.70948,13.56466,12.90902,7.402051,6.705165,6.502548,6.527756,6.560387,6.589148,6.703135,6.912184,7.213836,7.526178,7.853513,0.09268157,0.3274571,7.984437
-90.27027,1.049911,0.37594,0.4761448,2.913483,0.7830143,0.2321035,0.1788507,1.135291,12.866,11.14517,9.463719,8.725216,6.369369,6.112904,6.190518,6.351222,6.575496,6.831777,7.129097,7.498598,8.041231,8.955591,10.55117,7.788705,5.010696,5.935692,6.163142,6.1797,6.231076,6.370574,6.605494,6.864407,7.204244,7.579233,8.197045,9.16452,10.10819,10.9795,11.84815,4.921886,4.15641,3.167779,0.1549932,12.93431,13.79338,13.11822,7.531931,6.823687,6.617193,6.642338,6.675317,6.704625,6.820411,7.032493,7.338335,7.655008,7.98681,0.09688761,0.3394819,8.118368
-90.15015,1.086883,0.390314,0.4935136,3.008807,0.8115636,0.2415252,0.1862695,1.178533,13.0924,11.34438,9.638779,8.885697,6.490062,6.229312,6.308123,6.47121,6.698784,6.958866,7.260726,7.635846,8.186546,9.115032,10.74498,7.940891,5.112034,6.048929,6.279807,6.2967,6.348824,6.49033,6.728667,6.991361,7.336164,7.716714,8.343775,9.325919,10.28401,11.16848,12.05011,5.084483,4.292863,3.271984,0.1618901,13.16289,14.02571,13.33059,7.663967,6.944197,6.73376,6.758836,6.792165,6.822032,6.939645,7.154801,7.464886,7.785942,8.122267,0.1012706,0.351912,8.254423
-90.03003,1.124985,0.4051847,0.5114582,3.106733,0.8410198,0.2512908,0.1939679,1.223205,13.32256,11.54694,9.816904,9.04897,6.612922,6.347822,6.427847,6.59335,6.82427,7.088208,7.394675,7.775496,8.334375,9.277191,10.94216,8.095896,5.215323,6.164217,6.398565,6.415801,6.468682,6.612223,6.854023,7.120549,7.470386,7.856576,8.493015,9.490032,10.46275,11.36056,12.25537,5.251549,4.433048,3.379076,0.1690663,13.39528,14.26171,13.54616,7.798191,7.066728,6.852281,6.877279,6.910962,6.941399,7.060867,7.27914,7.593519,7.919014,8.259915,0.1058372,0.3647596,8.392635
-89.90991,1.164245,0.4205673,0.5299952,3.207311,0.8714062,0.2614112,0.2019554,1.269342,13.55652,11.7529,9.998144,9.215079,6.737987,6.468469,6.549727,6.71768,6.951991,7.21984,7.530981,7.917587,8.484758,9.442109,11.14275,8.253767,5.3206,6.28159,6.519453,6.537037,6.590685,6.736288,6.981596,7.252006,7.606947,7.998857,8.644805,9.656904,10.64446,11.5558,12.46397,5.423173,4.577038,3.489113,0.1765318,13.63153,14.50143,13.76498,7.934637,7.19131,6.972786,6.997698,7.031738,7.062757,7.18411,7.40554,7.724268,8.054256,8.399788,0.1105946,0.3780373,8.533035
-89.78979,1.20469,0.436477,0.5491419,3.310592,0.9027465,0.2718977,0.2102414,1.316985,13.79435,11.96233,10.18255,9.38407,6.865292,6.591289,6.673797,6.844234,7.081984,7.3538,7.669685,8.062159,8.637737,9.609831,11.3468,8.414555,5.427899,6.401082,6.642504,6.660444,6.714869,6.86256,7.111424,7.38577,7.745886,8.143597,8.799185,9.826578,10.82918,11.75424,12.67595,5.599444,4.724909,3.602155,0.1842969,13.87171,14.74492,13.98709,8.07334,7.317976,7.095305,7.120123,7.154523,7.186136,7.309404,7.534035,7.857165,8.191702,8.541921,0.1155498,0.391758,8.675654
-89.66967,1.24635,0.4529295,0.568916,3.41663,0.9350647,0.2827615,0.2188357,1.366171,14.03611,12.17528,10.37017,9.55599,6.994874,6.716317,6.800095,6.973049,7.214286,7.490126,7.810826,8.209253,8.793353,9.780402,11.55437,8.57831,5.537258,6.522729,6.767756,6.786056,6.84127,6.991077,7.243544,7.52188,7.887241,8.290834,8.956197,9.999097,11.01696,11.95594,12.89138,5.78045,4.876734,3.718264,0.1923722,14.11587,14.99223,14.21255,8.214334,7.446758,7.219871,7.244586,7.27935,7.31157,7.436781,7.664656,7.992243,8.331384,8.686347,0.1207105,0.4059347,8.820525
-89.54955,1.289254,0.4699409,0.5893353,3.525476,0.9683855,0.2940143,0.2277485,1.416941,14.28185,12.3918,10.56106,9.730885,7.126772,6.843592,6.928657,7.104164,7.348936,7.628858,7.954443,8.35891,8.951649,9.953868,11.76553,8.745081,5.648712,6.646568,6.895244,6.913912,6.969925,7.121875,7.377992,7.660372,8.031051,8.440609,9.115883,10.17451,11.20784,12.16094,13.1103,5.966282,5.032588,3.8375,0.2007685,14.36408,15.24342,14.44138,8.357653,7.577689,7.346514,7.371118,7.40625,7.439088,7.566274,7.797437,8.129535,8.473337,8.8331,0.1260842,0.4205811,8.967681
-89.42943,1.33343,0.4875277,0.6104184,3.637183,1.002734,0.3056682,0.23699,1.469335,14.53163,12.61194,10.75527,9.908802,7.261023,6.97315,7.059521,7.237617,7.485972,7.770034,8.100577,8.511173,9.112668,10.13027,11.98032,8.91492,5.7623,6.772635,7.025006,7.044049,7.10087,7.254992,7.514808,7.801286,8.177357,8.592964,9.278286,10.35285,11.40188,12.36929,13.33277,6.15703,5.192547,3.959924,0.2094971,14.6164,15.49855,14.67365,8.503334,7.710801,7.475268,7.499751,7.535254,7.568725,7.697916,7.93241,8.269076,8.617596,8.982217,0.1316789,0.435711,9.117156
-89.30931,1.378909,0.5057068,0.632184,3.751804,1.038135,0.3177354,0.2465708,1.523394,14.78553,12.83576,10.95286,10.08979,7.397666,7.105029,7.192726,7.373445,7.625433,7.913696,8.249269,8.666082,9.276456,10.30967,12.1988,9.087881,5.878059,6.900967,7.157079,7.176502,7.234145,7.390465,7.654029,7.94466,8.326198,8.74794,9.443448,10.53418,11.59913,12.58105,13.55884,6.352783,5.356686,4.085598,0.2185695,14.87289,15.75766,14.90939,8.651411,7.84613,7.606165,7.630518,7.666396,7.700512,7.831739,8.069611,8.410899,8.764195,9.133732,0.137503,0.4513386,9.268982
-89.18919,1.425722,0.5244953,0.6546516,3.869391,1.074614,0.3302284,0.256502,1.57916,15.04359,13.06332,11.15387,10.2739,7.536742,7.239267,7.328309,7.511688,7.76736,8.059883,8.400562,8.823682,9.443055,10.49209,12.42103,9.264015,5.996029,7.031601,7.291501,7.311312,7.369786,7.528334,7.795696,8.090536,8.477615,8.905578,9.611415,10.71853,11.79963,12.79626,13.78857,6.553634,5.525081,4.214584,0.2279977,15.1336,16.02082,15.14865,8.801922,7.983709,7.739238,7.763452,7.799708,7.834483,7.967779,8.209073,8.555041,8.91317,9.287681,0.1435649,0.4674784,9.423194
-89.06907,1.473898,0.543911,0.6778409,3.989998,1.112198,0.3431601,0.2667946,1.636675,15.30588,13.29468,11.35837,10.46117,7.678289,7.375904,7.46631,7.652386,7.911793,8.208636,8.554497,8.984016,9.612511,10.6776,12.64708,9.443377,6.116248,7.164577,7.428311,7.448517,7.507833,7.668638,7.939847,8.238954,8.63165,9.065922,9.78223,10.90597,12.00343,13.01498,14.02201,6.759673,5.697808,4.346945,0.2377937,15.39862,16.28809,15.39149,8.954903,8.123572,7.87452,7.898587,7.935225,7.970672,8.106069,8.35083,8.701536,9.064558,9.444102,0.1498734,0.4841455,9.579826
-88.94895,1.523469,0.563972,0.7017722,4.113679,1.150913,0.3565438,0.2774602,1.695981,15.57247,13.52988,11.56641,10.65167,7.822348,7.514979,7.606769,7.795579,8.058772,8.359999,8.711117,9.147129,9.784871,10.86624,12.87699,9.626021,6.238757,7.299933,7.567548,7.588155,7.648325,7.811416,8.086524,8.389954,8.788346,9.229015,9.955938,11.09652,12.21059,13.23727,14.25921,6.970992,5.874945,4.482745,0.2479702,15.668,16.55952,15.63794,9.110391,8.265756,8.012047,8.035955,8.072979,8.109113,8.246643,8.494919,8.85042,9.218394,9.603031,0.1564375,0.5013551,9.738915
-88.82883,1.574467,0.5846967,0.726466,4.240487,1.190786,0.3703928,0.2885105,1.757123,15.84341,13.769,11.77804,10.84543,7.968961,7.656532,7.749727,7.941308,8.208339,8.514013,8.870467,9.313065,9.96018,11.05807,13.11083,9.812003,6.363596,7.437708,7.709252,7.730268,7.791303,7.956709,8.235766,8.543578,8.947744,9.394901,10.13259,11.29025,12.42115,13.46317,14.50024,7.187683,6.056567,4.622046,0.2585402,15.94181,16.83517,15.88805,9.268425,8.410295,8.151852,8.175592,8.213006,8.24984,8.389538,8.641376,9.00173,9.374715,9.764506,0.1632666,0.5191228,9.900494
-88.70871,1.626924,0.6061041,0.7519436,4.370476,1.231844,0.3847209,0.2999576,1.820144,16.11879,14.01209,11.99333,11.04252,8.118169,7.800605,7.895224,8.089614,8.360537,8.670721,9.03259,9.481871,10.13849,11.25312,13.34867,10.00138,6.490807,7.577943,7.853464,7.874894,7.936806,8.104557,8.387616,8.699869,9.109889,9.563625,10.31222,11.4872,12.63517,13.69274,14.74514,7.409838,6.242753,4.764913,0.2695167,16.22011,17.11509,16.14188,9.429043,8.557226,8.293971,8.317533,8.35534,8.39289,8.534789,8.790236,9.155502,9.53356,9.928564,0.1703704,0.5374649,10.0646
-88.58859,1.680872,0.6282136,0.7782266,4.503701,1.274115,0.3995424,0.3118141,1.88509,16.39865,14.25921,12.21232,11.24298,8.270015,7.947237,8.043302,8.240539,8.515409,8.830167,9.197531,9.653592,10.31984,11.45145,13.59056,10.19421,6.620431,7.720678,8.000223,8.022076,8.084876,8.255003,8.542116,8.858869,9.274823,9.735231,10.49489,11.68742,12.8527,13.92604,14.99399,7.637549,6.433578,4.911409,0.2809137,16.50297,17.39936,16.39947,9.592283,8.706585,8.438439,8.461812,8.500017,8.538298,8.682432,8.941536,9.311774,9.694966,10.09525,0.1777588,0.5563976,10.23127
-88.46847,1.736345,0.6510449,0.8053371,4.640215,1.317628,0.4148715,0.3240924,1.952006,16.68306,14.51042,12.43509,11.44687,8.424541,8.096472,8.194003,8.394127,8.672996,8.992396,9.365337,9.828275,10.50428,11.65312,13.83657,10.39054,6.752511,7.865954,8.149572,8.171855,8.235555,8.408087,8.699308,9.020621,9.442592,9.909765,10.68063,11.89096,13.0738,14.16313,15.24683,7.870908,6.629121,5.0616,0.292745,16.79047,17.68803,16.66088,9.758185,8.858409,8.585293,8.608466,8.647072,8.686099,8.832503,9.095315,9.470584,9.858972,10.26459,0.1854421,0.5759379,10.40054
-88.34835,1.793375,0.6746182,0.8332978,4.780073,1.36241,0.4307232,0.3368058,2.020937,16.97211,14.76578,12.66168,11.65424,8.581792,8.248351,8.34737,8.55042,8.833345,9.157452,9.536053,10.00597,10.69187,11.85818,14.08676,10.59045,6.88709,8.013813,8.301553,8.324273,8.388886,8.563854,8.859236,9.185171,9.613241,10.08728,10.86951,12.09787,13.29852,14.40405,15.50374,8.110008,6.82946,5.21555,0.305025,17.08266,17.98116,16.92615,9.926789,9.012737,8.734568,8.75753,8.796543,8.836332,8.985041,9.251609,9.631971,10.02562,10.43663,0.193431,0.596103,10.57244
-88.22823,1.851996,0.6989544,0.8621317,4.923329,1.40849,0.4471125,0.3499676,2.091931,17.26584,15.02537,12.89217,11.86514,8.74181,8.402919,8.503446,8.709463,8.996499,9.325382,9.709726,10.18672,10.88265,12.06667,14.3412,10.79398,7.024212,8.164298,8.456209,8.479373,8.54491,8.722345,9.021944,9.352562,9.786816,10.26781,11.06156,12.30821,13.52691,14.64888,15.76476,8.354941,7.034671,5.373325,0.3177687,17.37963,18.27881,17.19533,10.09814,9.169606,8.886302,8.909043,8.948465,8.989032,9.140083,9.410456,9.795973,10.19494,10.61142,0.2017363,0.6169106,10.74702
-88.10811,1.912242,0.7240744,0.8918626,5.070038,1.455899,0.4640548,0.3635915,2.165034,17.56434,15.28923,13.1266,12.07963,8.904642,8.560218,8.662276,8.871299,9.162503,9.496231,9.886403,10.37058,11.07667,12.27865,14.59995,11.0012,7.163923,8.317451,8.613582,8.637198,8.703671,8.883606,9.187475,9.522841,9.963363,10.45141,11.25685,12.52203,13.75903,14.89766,16.02996,8.605801,7.244832,5.534988,0.3309911,17.68144,18.58105,17.46849,10.27226,9.329055,9.040532,9.06304,9.102876,9.144237,9.297667,9.571897,9.96263,10.36698,10.78898,0.2103694,0.6383788,10.92432
-87.98799,1.974149,0.75,0.9225145,5.220254,1.504665,0.481566,0.3776916,2.240295,17.86768,15.55743,13.36505,12.29777,9.070332,8.720293,8.823904,9.035974,9.331404,9.670046,10.06613,10.5576,11.27399,12.49419,14.86309,11.21218,7.306266,8.473316,8.773718,8.797793,8.865214,9.04768,9.355876,9.696052,10.14293,10.63813,11.45541,12.73939,13.99494,15.15046,16.29941,8.862679,7.460022,5.700608,0.344708,17.98816,18.88795,17.74566,10.44922,9.491122,9.197297,9.219561,9.259815,9.301987,9.457833,9.735971,10.13198,10.54178,10.96937,0.2193419,0.6605262,11.10436
-87.86787,2.037751,0.7767533,0.9541121,5.374032,1.554819,0.4996622,0.3922823,2.317762,18.17591,15.83005,13.60758,12.51962,9.238927,8.883189,8.988374,9.203534,9.503248,9.846875,10.24897,10.74782,11.47466,12.71332,15.13067,11.42696,7.451289,8.631937,8.93666,8.961201,9.029584,9.214613,9.527193,9.872242,10.32556,10.82802,11.6573,12.96032,14.23469,15.40734,16.57316,9.125669,7.680317,5.870248,0.3589353,18.29986,19.19955,18.0269,10.62904,9.655849,9.356634,9.378642,9.419319,9.462319,9.620618,9.902716,10.30407,10.71938,11.15263,0.2286658,0.6833717,11.2872
-87.74775,2.103083,0.8043567,0.9866807,5.531426,1.606391,0.5183599,0.4073783,2.397483,18.48913,16.10714,13.85424,12.74522,9.410474,9.048951,9.155734,9.374026,9.678082,10.02677,10.43495,10.9413,11.67873,12.93612,15.40277,11.64562,7.599037,8.79336,9.102453,9.127469,9.196826,9.38445,9.701471,10.05146,10.51131,11.02113,11.86257,13.1849,14.47835,15.66836,16.85128,9.394862,7.905796,6.043975,0.3736896,18.61663,19.51594,18.31226,10.81177,9.823274,9.518584,9.540323,9.581427,9.625273,9.786064,10.07217,10.47893,10.89982,11.33879,0.2383535,0.7069347,11.47287
-87.62763,2.170181,0.8328334,1.020246,5.692491,1.659411,0.5376759,0.4229947,2.479509,18.80739,16.38878,14.10511,12.97464,9.585019,9.217627,9.32603,9.547495,9.855954,10.20977,10.62414,11.1381,11.88625,13.16263,15.67945,11.86822,7.749559,8.957629,9.271144,9.296643,9.366985,9.557239,9.878757,10.23375,10.70023,11.2175,12.07128,13.41318,14.72597,15.93357,17.13383,9.67035,8.136536,6.221856,0.3889877,18.93853,19.83717,18.60181,10.99745,9.99344,9.683185,9.704644,9.746179,9.790889,9.954211,10.24439,10.65662,11.08315,11.52791,0.2484177,0.7312351,11.6614
-87.50751,2.239082,0.8622069,1.054834,5.85728,1.713912,0.5576274,0.4391471,2.56389,19.13078,16.67502,14.36025,13.20794,9.762611,9.389262,9.499309,9.723991,10.03691,10.39593,10.81657,11.33825,12.09727,13.39291,15.96079,12.09483,7.902903,9.124792,9.442779,9.468768,9.540109,9.733025,10.0591,10.41917,10.89236,11.4172,12.28347,13.64521,14.97761,16.20305,17.42089,9.952226,8.372614,6.403956,0.4048469,19.26565,20.16331,18.89558,11.18613,10.16639,9.850478,9.871644,9.913615,9.959207,10.1251,10.4194,10.83716,11.26941,11.72001,0.2588715,0.7562933,11.85285
-87.38739,2.309822,0.8925013,1.090472,6.02585,1.769925,0.5782322,0.4558513,2.650676,19.45937,16.96595,14.61972,13.44517,9.943298,9.563905,9.675618,9.903561,10.22101,10.58531,11.01232,11.54183,12.31186,13.62702,16.24686,12.32551,8.059117,9.294894,9.617405,9.643891,9.716246,9.911856,10.24255,10.60776,11.08775,11.62026,12.49921,13.88105,15.23333,16.47686,17.71251,10.24058,8.614108,6.590343,0.4212851,19.59805,20.49443,19.19365,11.37784,10.34215,10.0205,10.04136,10.08378,10.13027,10.29877,10.59724,11.02061,11.45863,11.91516,0.2697285,0.78213,12.04725
-87.26727,2.382437,0.923741,1.127188,6.198253,1.827482,0.599508,0.4731236,2.739919,19.79323,17.26162,14.8836,13.68641,10.12713,9.741603,9.855007,10.08625,10.40829,10.77795,11.21142,11.74887,12.53007,13.86503,16.53773,12.56032,8.218251,9.467983,9.795069,9.822062,9.895442,10.09378,10.42915,10.79957,11.28646,11.82675,12.71854,14.12076,15.4932,16.75506,18.00877,10.53551,8.861094,6.781082,0.4383204,19.93582,20.8306,19.49605,11.57265,10.52079,10.1933,10.21384,10.2567,10.30411,10.47527,10.77797,11.207,11.65087,12.11339,0.2810027,0.8087665,12.24465
-87.14715,2.456967,0.9559513,1.165008,6.374544,1.886615,0.6214732,0.4909806,2.831671,20.13244,17.56211,15.15195,13.9317,10.31416,9.922406,10.03752,10.27212,10.59881,10.9739,11.41393,11.95944,12.75196,14.10698,16.83347,12.79934,8.380356,9.644108,9.975821,10.00333,10.07775,10.27885,10.61896,10.99465,11.48854,12.03672,12.94153,14.3644,15.75727,17.03772,18.30972,10.8371,9.113651,6.976241,0.4559717,20.27903,21.17189,19.80286,11.77058,10.70233,10.36892,10.38913,10.43243,10.48078,10.65463,10.96162,11.39639,11.84617,12.31474,0.2927084,0.8362247,12.44508
-87.02703,2.533447,0.9891576,1.203963,6.554778,1.947357,0.6441466,0.5094392,2.925983,20.47708,17.86749,15.42485,14.18111,10.50443,10.10636,10.22322,10.46121,10.79261,11.17322,11.61991,12.1736,12.97758,14.35295,17.13416,13.04264,8.545483,9.823318,10.15971,10.18774,10.26321,10.46711,10.81201,11.19306,11.69404,12.25022,13.16822,14.61202,16.02562,17.3249,18.61545,11.14544,9.371853,7.175886,0.4742581,20.62777,21.51836,20.11412,11.97168,10.88683,10.54739,10.56725,10.61102,10.66032,10.83691,11.14824,11.58881,12.04457,12.51927,0.3048604,0.8645267,12.64859
-86.90691,2.611917,1.023386,1.244081,6.739007,2.009741,0.6675473,0.528517,3.022909,20.82723,18.17784,15.70235,14.43471,10.698,10.29352,10.41214,10.65358,10.98976,11.37596,11.8294,12.39139,13.20699,14.60299,17.43988,13.29029,8.713685,10.00566,10.34678,10.37534,10.45188,10.65862,11.00838,11.39484,11.90302,12.46731,13.39868,14.8637,16.29829,17.61667,18.92603,11.46062,9.635778,7.380083,0.4931993,20.98211,21.87009,20.42989,12.17601,11.07432,10.72876,10.74827,10.79249,10.84278,11.02214,11.33787,11.78431,12.24613,12.72702,0.317474,0.8936953,12.85522
-86.78679,2.692414,1.058663,1.285391,6.927285,2.0738,0.6916947,0.5482317,3.122502,21.18297,18.49322,15.98454,14.69256,10.89492,10.48394,10.60435,10.84927,11.19029,11.58217,12.04247,12.61287,13.44026,14.85717,17.75069,13.54234,8.885012,10.19119,10.5371,10.56619,10.64381,10.85342,11.2081,11.60006,12.11552,12.68804,13.63297,15.11948,16.57537,17.9131,19.24151,11.78274,9.905501,7.5889,0.5128155,21.34214,22.22715,20.75024,12.38361,11.26485,10.91308,10.93221,10.9769,11.02819,11.21037,11.53055,11.98293,12.45088,12.93803,0.3305648,0.9237539,13.06502
-86.66667,2.774979,1.095017,1.327925,7.119666,2.13957,0.7166087,0.5686016,3.224817,21.54438,18.81371,16.27148,14.95472,11.09524,10.67766,10.79989,11.04834,11.39428,11.79191,12.25917,12.83811,13.67743,15.11555,18.06668,13.79889,9.059521,10.37995,10.7307,10.76034,10.83905,11.05156,11.41123,11.80875,12.33161,12.91248,13.87113,15.37943,16.85691,18.21425,19.56198,12.11188,10.1811,7.802403,0.5331273,21.70793,22.58961,21.07521,12.59453,11.45846,11.10038,11.11913,11.16428,11.21659,11.40165,11.72635,12.18473,12.65887,13.15236,0.3441491,0.9547263,13.27802
-86.54655,2.859649,1.132474,1.371712,7.316204,2.207082,0.7423097,0.5896453,3.329907,21.91154,19.13938,16.56324,15.22125,11.29902,10.87475,10.99881,11.25084,11.60176,12.00523,12.47956,13.06716,13.91858,15.37819,18.38793,14.06,9.237264,10.572,10.92763,10.95784,11.03765,11.2531,11.61783,12.02099,12.55133,13.14066,14.11324,15.64362,17.14297,18.5202,19.88751,12.44813,10.46265,8.020659,0.5541559,22.07958,22.95753,21.40487,12.80881,11.65521,11.29072,11.30906,11.3547,11.40805,11.59601,11.92529,12.38975,12.87016,13.37005,0.3582434,0.9866367,13.49428
-86.42643,2.946465,1.171063,1.416786,7.51695,2.276374,0.7688184,0.611382,3.437828,22.28453,19.47031,16.85991,15.49223,11.50631,11.07524,11.20117,11.45683,11.8128,12.2222,12.70369,13.30008,14.16376,15.64517,18.7145,14.32575,9.418297,10.76739,11.12797,11.15873,11.23967,11.4581,11.82794,12.23681,12.77475,13.37267,14.35936,15.91211,17.43364,18.83102,20.21817,12.79158,10.75022,8.243735,0.5759231,22.45717,23.33101,21.73928,13.02651,11.85514,11.48414,11.50206,11.54818,11.60259,11.79351,12.12742,12.59804,13.08479,13.59116,0.3728648,1.01951,13.71384
-86.30631,3.035466,1.210813,1.463178,7.721958,2.347478,0.7961557,0.6338312,3.548635,22.66343,19.80658,17.16156,15.76773,11.71716,11.2792,11.40702,11.66636,12.02745,12.44286,12.93163,13.53694,14.41303,15.91653,19.0465,14.5962,9.602676,10.96617,11.33174,11.36308,11.44515,11.6666,12.04162,12.45629,13.00193,13.60854,14.60953,16.18496,17.72897,19.14678,20.55403,13.14232,11.04389,8.471696,0.598451,22.84078,23.7101,22.0785,13.24767,12.05829,11.68068,11.69817,11.74477,11.80027,11.9942,12.3328,12.80964,13.3028,13.81572,0.388031,1.053372,13.93675
-86.18619,3.126694,1.251753,1.51092,7.931279,2.420431,0.8243434,0.6570127,3.662384,23.04834,20.14826,17.46825,16.0478,11.93164,11.48669,11.61642,11.87949,12.24577,12.66728,13.16343,13.77778,14.66646,16.19236,19.38398,14.87144,9.790458,11.16839,11.53902,11.57094,11.65416,11.87866,12.25893,12.67946,13.23291,13.84835,14.86383,16.46224,18.02904,19.46755,20.89518,13.50043,11.34373,8.704609,0.6217626,23.23051,24.09489,22.42258,13.47234,12.26471,11.88039,11.89743,11.94452,12.00114,12.19811,12.54148,13.02461,13.52425,14.0438,0.4037602,1.088248,14.16305
-86.06607,3.220187,1.293914,1.560047,8.144967,2.495268,0.8534033,0.6809471,3.779132,23.43933,20.49544,17.78008,16.33252,12.14979,11.69775,11.82942,12.09627,12.46781,12.89551,13.39916,14.02269,14.92412,16.47272,19.72705,15.15155,9.981701,11.37412,11.74985,11.78236,11.86675,12.09434,12.47992,12.9064,13.46777,14.09215,15.12232,16.74401,18.33391,19.7934,21.24169,13.866,11.64981,8.942541,0.645881,23.62643,24.48545,22.7716,13.70058,12.47445,12.08331,12.09989,12.14748,12.20523,12.40531,12.75349,13.24299,13.7492,14.27544,0.4200709,1.124166,14.39278
-85.94595,3.315989,1.337325,1.610593,8.363072,2.572025,0.8833578,0.7056551,3.898935,23.8365,20.84818,18.09711,16.62196,12.37168,11.91244,12.04608,12.31676,12.69363,13.12761,13.63887,14.27171,15.18607,16.75768,20.07577,15.43659,10.17646,11.5834,11.96429,11.9974,12.08296,12.31368,12.70465,13.13716,13.70655,14.34001,15.38507,17.03034,18.64366,20.12441,21.59363,14.23911,11.96222,9.185557,0.6708303,24.02864,24.88186,23.1256,13.93243,12.68757,12.2895,12.3056,12.3537,12.41261,12.61583,12.9689,13.46484,13.97768,14.51069,0.4369823,1.161151,14.626
-85.82583,3.414139,1.382019,1.662592,8.585646,2.650738,0.9142297,0.7311581,4.02185,24.23993,21.20658,18.41943,16.91619,12.59736,12.13081,12.26646,12.54102,12.92329,13.36365,13.88263,14.52491,15.45237,17.04731,20.43024,15.72666,10.3748,11.79629,12.1824,12.21611,12.30287,12.53676,12.93318,13.37179,13.94932,14.59198,15.65213,17.3213,18.95835,20.46066,21.95109,14.61986,12.28101,9.433723,0.6966347,24.43722,25.2842,23.48466,14.16795,12.9041,12.49901,12.51461,12.56321,12.62331,12.82972,13.18774,13.6902,14.20975,14.7496,0.4545143,1.199232,14.86276
-85.70571,3.514679,1.428026,1.716081,8.81274,2.731445,0.9460423,0.7574779,4.147937,24.64971,21.57072,18.74711,17.21528,12.82689,12.35294,12.49061,12.7691,13.15686,13.60368,14.1305,14.78236,15.72309,17.34168,20.79054,16.02182,10.57678,12.01285,12.40423,12.43856,12.52653,12.76362,13.16557,13.61036,14.19614,14.84814,15.92357,17.61697,19.27807,20.80221,22.31414,15.00831,12.60627,9.687104,0.7233195,24.85228,25.69253,23.84884,14.40719,13.1241,12.71187,12.72696,12.77608,12.83739,13.04705,13.41008,13.91912,14.44546,14.99224,0.472687,1.238438,15.1031
-85.58559,3.617652,1.47538,1.771094,9.044403,2.814181,0.9788192,0.7846368,4.277251,25.06593,21.94067,19.08024,17.5193,13.06033,12.57887,12.7186,13.00107,13.39438,13.84776,14.38254,15.04413,15.9983,17.64085,21.15676,16.32218,10.78246,12.23314,12.62984,12.66479,12.75399,12.99433,13.40187,13.85293,14.44708,15.10854,16.19946,17.9174,19.60288,21.14916,22.68286,15.40457,12.93805,9.945767,0.7509102,25.2739,26.10696,24.2182,14.65021,13.34762,12.92815,12.94271,12.99235,13.05489,13.26785,13.63596,14.15167,14.68487,15.23864,0.4915214,1.278796,15.34707
-85.46547,3.7231,1.524112,1.82767,9.280687,2.898985,1.012584,0.8126575,4.409854,25.48868,22.31652,19.41889,17.82833,13.29775,12.80866,12.95047,13.23698,13.63593,14.09597,14.63882,15.31027,16.27807,17.94492,21.52898,16.62779,10.99191,12.45721,12.85929,12.89488,12.98531,13.22894,13.64214,14.09956,14.70218,15.37324,16.47987,18.22267,19.93286,21.50157,23.05735,15.8087,13.27644,10.20978,0.7794331,25.70217,26.52754,24.59281,14.89705,13.57472,13.14788,13.1619,13.21207,13.27587,13.49218,13.86543,14.38788,14.92802,15.48888,0.5110389,1.320338,15.59472
-85.34535,3.831065,1.574258,1.885846,9.52164,2.985894,1.047363,0.8415632,4.545802,25.91805,22.69835,19.76315,18.14244,13.5392,13.04238,13.1863,13.4769,13.88156,14.34835,14.8994,15.58086,16.56247,18.25393,21.90729,16.93875,11.20518,12.68513,13.09264,13.12887,13.22056,13.46751,13.88645,14.35031,14.96153,15.64232,16.76486,18.53285,20.26808,21.85952,23.43767,16.22079,13.6215,10.4792,0.808915,26.13719,26.95437,24.97272,15.14777,13.80544,13.37113,13.38459,13.43529,13.50038,13.72009,14.09855,14.62782,15.17498,15.74299,0.5312616,1.363092,15.8461
-85.22523,3.94159,1.62585,1.945659,9.767311,3.074945,1.083179,0.8713776,4.685157,26.35414,23.08626,20.11311,18.4617,13.78474,13.28008,13.42614,13.72089,14.13133,14.60498,15.16435,15.85596,16.85156,18.56798,22.29179,17.25515,11.42233,12.91695,13.32994,13.36683,13.45979,13.71011,14.13486,14.60523,15.22518,15.91584,17.0545,18.84801,20.60863,22.2231,23.82391,16.64092,13.9733,10.75409,0.8393833,26.57906,27.38752,25.35801,15.40243,14.03983,13.59794,13.61082,13.66206,13.72846,13.95163,14.33537,14.87154,15.4258,16.00104,0.5522122,1.40709,16.10127
-85.10511,4.054718,1.678924,2.00715,10.01775,3.166178,1.120059,0.9021252,4.827977,26.79704,23.48032,20.46885,18.7862,14.03444,13.52182,13.67005,13.969,14.38532,14.86592,15.43373,16.13565,17.14542,18.88714,22.68256,17.57707,11.64345,13.15273,13.57127,13.60881,13.70306,13.95679,14.38743,14.86441,15.49319,16.19387,17.34886,19.16824,20.95457,22.59239,24.21617,17.06916,14.33191,11.03452,0.8708661,27.02786,27.82709,25.74875,15.66109,14.27795,13.82837,13.84065,13.89244,13.96018,14.18686,14.57595,15.11909,15.68053,16.26307,0.573914,1.452363,16.36026
-84.98498,4.170493,1.733515,2.070358,10.273,3.25963,1.158028,0.9338304,4.974322,27.24685,23.88062,20.83045,19.116,14.28836,13.76768,13.9181,14.22131,14.64358,15.13124,15.70762,16.41999,17.44413,19.21148,23.07969,17.90459,11.86858,13.39253,13.81667,13.85489,13.95044,14.20762,14.64422,15.12789,15.76564,16.47647,17.64802,19.49359,21.30599,22.96747,24.61451,17.5056,14.69739,11.32056,0.9033922,27.48371,28.27314,26.145,15.92379,14.51986,14.06247,14.07412,14.12647,14.19558,14.42583,14.82034,15.37053,15.93923,16.52916,0.5963909,1.498943,16.62315
-84.86486,4.288958,1.78966,2.135322,10.53312,3.355341,1.197114,0.9665188,5.124254,27.70365,24.28726,21.198,19.45119,14.54656,14.0177,14.17035,14.47788,14.90617,15.401,15.98608,16.70906,17.74775,19.54108,23.48328,18.23781,12.0978,13.63643,14.06622,14.10512,14.20198,14.46266,14.90529,15.39575,16.04259,16.76371,17.95204,19.82415,21.66297,23.34841,25.01904,17.95031,15.06981,11.61226,0.9369909,27.94669,28.72578,26.54682,16.1906,14.7656,14.30028,14.3113,14.36421,14.43473,14.66859,15.06859,15.62592,16.20196,16.79936,0.6196676,1.546863,16.88997
-84.74474,4.410158,1.847395,2.202086,10.79814,3.453349,1.237341,1.000216,5.277834,28.16756,24.70032,21.5716,19.79185,14.80912,14.27196,14.42687,14.73876,15.17318,15.67527,16.26919,17.00292,18.05635,19.87601,23.89342,18.57681,12.33117,13.88447,14.31998,14.35956,14.45776,14.72197,15.17072,15.66806,16.32411,17.05567,18.261,20.16,22.02559,23.73532,25.42984,18.40337,15.44924,11.90969,0.9716922,28.41691,29.18507,26.95429,16.46157,15.01524,14.54187,14.55224,14.60572,14.67766,14.91521,15.32076,15.88531,16.46877,17.07371,0.6437693,1.596157,17.16079
-84.62462,4.534136,1.906757,2.270689,11.06812,3.553695,1.27874,1.034948,5.435121,28.63866,25.11989,21.95132,20.13805,15.07609,14.53051,14.68771,15.00404,15.44465,15.95412,16.557,17.30166,18.37003,20.21637,24.31021,18.92168,12.56876,14.13673,14.578,14.61828,14.71784,14.98562,15.44056,15.94487,16.61026,17.35241,18.57497,20.5012,22.39393,24.12826,25.84699,18.86485,15.83573,12.21292,1.007527,28.89448,29.65111,27.36747,16.73676,15.26882,14.78729,14.79699,14.85104,14.92445,15.16573,15.57691,16.14875,16.73972,17.3523,0.6687221,1.646859,17.43564
-84.5045,4.660938,1.967786,2.341176,11.3431,3.656417,1.321336,1.070743,5.596179,29.11706,25.54607,22.33726,20.48988,15.34755,14.79343,14.95295,15.27376,15.72066,16.23762,16.8496,17.60533,18.68884,20.56223,24.73375,19.27252,12.81065,14.39327,14.84036,14.88135,14.98227,15.25368,15.71489,16.22625,16.90112,17.65401,18.89402,20.84785,22.76807,24.52734,26.27059,19.33481,16.22935,12.52199,1.044526,29.37948,30.12399,27.78643,17.01624,15.52641,15.0366,15.0456,15.10024,15.17514,15.42021,15.8371,16.41632,17.01487,17.63516,0.6945527,1.699003,17.7146
-84.38438,4.790608,2.030518,2.41359,11.62313,3.761556,1.365158,1.107627,5.761069,29.60286,25.97894,22.72952,20.84742,15.62356,15.06078,15.22265,15.54801,16.00128,16.52583,17.14706,17.91403,19.01287,20.91366,25.16412,19.62942,13.0569,14.65416,15.10712,15.14883,15.25113,15.5262,15.99376,16.51228,17.19675,17.96054,19.21823,21.20002,23.14809,24.93262,26.70073,19.81335,16.63017,12.83698,1.082723,29.87203,30.60379,28.21125,17.30005,15.78807,15.28984,15.29813,15.35336,15.42978,15.67872,16.10139,16.68806,17.29429,17.92237,0.7212884,1.752625,17.99772
-84.26426,4.92319,2.094995,2.487974,11.90824,3.869152,1.410236,1.145628,5.929853,30.09616,26.4186,23.12817,21.21074,15.90419,15.33263,15.49688,15.82685,16.28658,16.81884,17.44945,18.22782,19.3422,21.27076,25.60143,19.99248,13.30759,14.91945,15.37835,15.42078,15.52449,15.80327,16.27726,16.80302,17.49724,18.27207,19.54769,21.55778,23.53408,25.34422,27.1375,20.30051,17.03824,13.15795,1.122149,30.37223,31.0906,28.64199,17.58827,16.05384,15.54709,15.55464,15.61047,15.68845,15.9413,16.36982,16.96404,17.57802,18.21398,0.7489574,1.807762,18.28504
-84.14414,5.058731,2.161256,2.564375,12.19849,3.979245,1.456597,1.184775,6.102593,30.59706,26.86515,23.53333,21.57994,16.1895,15.60904,15.77571,16.11034,16.57662,17.11671,17.75684,18.54678,19.6769,21.6336,26.04579,20.36178,13.56278,15.18922,15.65411,15.69728,15.8024,16.08494,16.56544,17.09855,17.80264,18.58868,19.88245,21.92122,23.92613,25.7622,27.581,20.79638,17.45363,13.48495,1.162838,30.88019,31.58451,29.07873,17.88096,16.3238,15.80838,15.81519,15.87162,15.9512,16.20802,16.64247,17.24432,17.86614,18.51006,0.7775886,1.86445,18.57663
-84.02402,5.197275,2.229341,2.642837,12.49392,4.091877,1.504274,1.225098,6.279353,31.10566,27.31868,23.94507,21.9551,16.47958,15.89008,16.0592,16.39856,16.87148,17.41951,18.06931,18.87099,20.01706,22.00227,26.49728,20.73742,13.82256,15.46354,15.93448,15.97838,16.08494,16.37128,16.85838,17.39892,18.11303,18.91044,20.22261,22.29043,24.32432,26.18667,28.03131,21.30102,17.87639,13.81804,1.204824,31.39601,32.08561,29.52154,18.17816,16.598,16.0738,16.07983,16.13688,16.21807,16.47894,16.9194,17.52896,18.15871,18.81067,0.8072118,1.922727,18.87255
-83.9039,5.338869,2.299293,2.723407,12.79456,4.207088,1.553295,1.266626,6.460195,31.62208,27.77928,24.36351,22.3363,16.77449,16.17583,16.34742,16.69158,17.17124,17.72732,18.38694,19.20052,20.36276,22.37686,26.95602,21.11951,14.08699,15.74248,16.21951,16.26417,16.37219,16.66237,17.15614,17.70423,18.4285,19.23742,20.56824,22.66548,24.72874,26.61771,28.48854,21.81449,18.30658,14.15729,1.248143,31.9198,32.59399,29.97048,18.47996,16.87649,16.34338,16.34862,16.40629,16.48915,16.75411,17.20066,17.81802,18.45578,19.11587,0.8378573,1.982632,19.17284
-83.78378,5.483557,2.371154,2.806134,13.10047,4.32492,1.603691,1.309388,6.645183,32.14642,28.24706,24.78873,22.72364,17.0743,16.46635,16.64046,16.98947,17.47595,18.04022,18.70979,19.53547,20.71407,22.75746,27.4221,21.50814,14.35615,16.0261,16.50929,16.55471,16.6642,16.95827,17.45881,18.01453,18.7491,19.56971,20.91942,23.04647,25.13949,27.05543,28.95278,22.33686,18.74425,14.50276,1.29283,32.45168,33.10975,30.42564,18.78641,17.15935,16.6172,16.62162,16.67992,16.76447,17.03361,17.48632,18.11156,18.75742,19.42573,0.8695565,2.044203,19.47758
-83.66366,5.631387,2.444966,2.891064,13.41167,4.445414,1.655494,1.353417,6.83438,32.67879,28.72212,25.22083,23.11719,17.37908,16.76172,16.93837,17.2923,17.7857,18.35827,19.03796,19.8759,21.07109,23.14414,27.89563,21.90341,14.63012,16.31448,16.80388,16.85007,16.96104,17.25906,17.76644,18.32991,19.07492,19.90739,21.27623,23.43347,25.55664,27.4999,29.42413,22.86819,19.18947,14.85449,1.338921,32.99175,33.63298,30.88709,19.09757,17.44663,16.8953,16.89889,16.95783,17.04411,17.31749,17.77643,18.40965,19.0637,19.74031,0.9023415,2.107482,19.78681
-83.54354,5.782405,2.520773,2.978247,13.72821,4.568612,1.708736,1.398743,7.027849,33.21929,29.20454,25.65991,23.51706,17.68891,17.062,17.24123,17.60015,18.10056,18.68156,19.37152,20.2219,21.4339,23.537,28.37672,22.30543,14.90897,16.60768,17.10335,17.15032,17.2628,17.5648,18.07912,18.65043,19.40604,20.25053,21.63876,23.82657,25.98029,27.95124,29.90269,23.40854,19.64228,15.21255,1.386454,33.54012,34.16376,31.3549,19.41351,17.73839,17.17776,17.18049,17.24008,17.32813,17.60581,18.07108,18.71236,19.37468,20.05967,0.9362452,2.172508,20.1006
-83.42342,5.936657,2.59862,3.067733,14.05014,4.694556,1.763449,1.445399,7.225655,33.76804,29.69445,26.10608,23.92331,18.00387,17.36728,17.54912,17.91308,18.42061,19.01017,19.71055,20.57355,21.80258,23.93614,28.86547,22.71429,15.19279,16.90579,17.40778,17.45554,17.56954,17.87558,18.39692,18.97618,19.74252,20.59921,22.00709,24.22586,26.41053,28.40953,30.38856,23.95798,20.10274,15.577,1.435466,34.09692,34.7022,31.82914,19.7343,18.0347,17.46464,17.46649,17.52674,17.61659,17.89863,18.37031,19.01974,19.69043,20.3839,0.9713015,2.239324,20.41901
-83.3033,6.094189,2.678552,3.159573,14.37748,4.823289,1.819665,1.493418,7.427863,34.32514,30.19193,26.55943,24.33606,18.32403,17.67761,17.86211,18.23119,18.74593,19.34416,20.05513,20.93094,22.17721,24.34163,29.36199,23.1301,15.48166,17.20886,17.71723,17.7658,17.88134,18.19146,18.71991,19.30723,20.08446,20.95352,22.3813,24.63143,26.84746,28.87487,30.88184,24.51655,20.5709,15.94788,1.485998,34.66224,35.2484,32.3099,20.06,18.33563,17.75599,17.75693,17.81785,17.90955,18.19603,18.67419,19.33186,20.01101,20.71304,1.007545,2.307972,20.7421
-83.18318,6.255049,2.760615,3.253818,14.71027,4.954852,1.87742,1.542832,7.634535,34.89071,30.6971,27.02006,24.75539,18.64946,17.99309,18.18027,18.55453,19.07658,19.68363,20.40535,21.29416,22.5579,24.75358,29.86639,23.55296,15.77565,17.51699,18.03179,18.08117,18.19827,18.51252,19.04817,19.64365,20.43193,21.31353,22.76148,25.04338,27.29117,29.34736,31.38263,25.08432,21.04681,16.32526,1.538087,35.23622,35.80244,32.79724,20.39068,18.64122,18.05188,18.0519,18.11349,18.20708,18.49807,18.9828,19.6488,20.33649,21.04717,1.045011,2.378495,21.06992
-83.06306,6.419283,2.844854,3.350521,15.04856,5.089289,1.936746,1.593676,7.845737,35.46487,31.21005,27.48809,25.18139,18.98024,18.31378,18.50367,18.88319,19.41265,20.02865,20.76128,21.66328,22.94472,25.17208,30.37878,23.98299,16.07484,17.83024,18.35153,18.40172,18.5204,18.83883,19.38177,19.98552,20.78501,21.67934,23.14772,25.46178,27.74175,29.8271,31.89104,25.66134,21.53051,16.70919,1.591775,35.81896,36.36443,33.29126,20.72641,18.95157,18.35237,18.35145,18.41373,18.50923,18.80481,19.29619,19.97061,20.66694,21.38637,1.083737,2.450937,21.40255
-82.94294,6.586939,2.931318,3.449734,15.39237,5.226642,1.997677,1.645985,8.061533,36.04772,31.73089,27.96362,25.61415,19.31646,18.63976,18.83241,19.21724,19.75422,20.3793,21.12301,22.03839,23.33777,25.59721,30.89928,24.42029,16.37933,18.14869,18.67652,18.72754,18.84782,19.17048,19.7208,20.33293,21.14378,22.05101,23.5401,25.88673,28.19931,30.31419,32.40718,26.24766,22.02207,17.09972,1.647103,36.41058,36.93447,33.79201,21.06725,19.26671,18.65754,18.65564,18.71862,18.81609,19.11631,19.61444,20.29737,21.00243,21.73069,1.123759,2.525343,21.74004
-82.82282,6.758063,3.020055,3.551513,15.74175,5.366955,2.06025,1.699793,8.281988,36.63939,32.25974,28.44675,26.05378,19.65818,18.97112,19.16655,19.55677,20.10137,20.73567,21.49062,22.41959,23.73713,26.02909,31.42799,24.86496,16.68919,18.47241,19.00685,19.0587,19.18059,19.50754,20.06533,20.68596,21.50832,22.42865,23.93871,26.31832,28.66393,30.80873,32.93114,26.84333,22.52151,17.4969,1.704113,37.01121,37.51264,34.29959,21.41328,19.58674,18.96744,18.96454,19.02823,19.12771,19.43266,19.93761,20.62914,21.34303,22.08021,1.165117,2.60176,22.08246
-82.7027,6.932704,3.111113,3.655911,16.09672,5.51027,2.1245,1.755137,8.507166,37.23999,32.79668,28.93758,26.50036,20.0055,19.30791,19.50617,19.90185,20.45418,21.09783,21.86421,22.80695,24.14291,26.46779,31.96503,25.31713,17.00451,18.80149,19.34258,19.39528,19.51881,19.85008,20.41545,21.04468,21.87873,22.81233,24.34364,26.75666,29.13573,31.31083,33.46304,27.4484,23.02889,17.9008,1.762848,37.62097,38.09907,34.81406,21.76456,19.9117,19.28214,19.27822,19.34263,19.44415,19.7539,20.26577,20.966,21.68881,22.435,1.207849,2.680233,22.42986
-82.58258,7.110909,3.204543,3.762986,16.45732,5.656632,2.190463,1.812054,8.737134,37.84964,33.34185,29.43624,26.954,20.35849,19.65024,19.85135,20.25256,20.81272,21.46589,22.24386,23.20059,24.55519,26.91343,32.51052,25.77689,17.32537,19.13601,19.6838,19.73735,19.86253,20.19819,20.77122,21.40917,22.25508,23.20215,24.75498,27.20182,29.61479,31.82059,34.00298,28.06292,23.54425,18.31144,1.823352,38.23997,38.69383,35.33552,22.12116,20.24168,19.6017,19.59674,19.66188,19.7655,20.08013,20.59899,21.30802,22.03984,22.79513,1.251997,2.760809,22.78233
-82.46246,7.292726,3.300394,3.872793,16.82357,5.806083,2.258175,1.87058,8.971956,38.46845,33.89534,29.94283,27.41478,20.71723,19.99817,20.20218,20.60899,21.1771,21.8399,22.62965,23.60057,24.97406,27.3661,33.06457,26.24437,17.65187,19.47603,20.03058,20.085,20.21185,20.55195,21.13274,21.77953,22.63745,23.59819,25.17282,27.65392,30.10123,32.33812,34.55109,28.68694,24.06762,18.7289,1.88567,38.86834,39.29705,35.86404,22.48317,20.57673,19.9262,19.92018,19.98605,20.09181,20.41139,20.93735,21.65526,22.39619,23.16068,1.2976,2.843539,23.13992
-82.34234,7.478201,3.398718,3.98539,17.19552,5.958668,2.327674,1.930755,9.211696,39.09656,34.45727,30.45745,27.88282,21.08181,20.35179,20.55874,20.97122,21.54738,22.21998,23.02168,24.007,25.39963,27.82591,33.6273,26.71969,17.9841,19.82165,20.38301,20.43831,20.56685,20.91143,21.50009,22.15583,23.02594,24.00054,25.59727,28.11305,30.59513,32.86352,35.10745,29.32049,24.59906,19.15321,1.949847,39.50621,39.90881,36.3997,22.85064,20.91694,20.25571,20.24859,20.31522,20.42316,20.74777,21.28092,22.00781,22.75794,23.53172,1.344703,2.92847,23.50269
-82.22222,7.667384,3.499566,4.100836,17.5732,6.114431,2.398999,1.992615,9.456421,39.73408,35.02774,30.98023,28.35822,21.45231,20.71118,20.9211,21.33933,21.92365,22.6062,23.42004,24.41997,25.83198,28.29294,34.19883,27.20294,18.32213,20.17295,20.74118,20.79735,20.92761,21.27673,21.87334,22.53816,23.42064,24.40929,26.0284,28.5793,31.09662,33.3969,35.6722,29.96361,25.1386,19.58443,2.015929,40.1537,40.52923,36.94258,23.22365,21.26236,20.59029,20.58205,20.64944,20.75961,21.08934,21.62976,22.36573,23.12516,23.90832,1.393348,3.015654,23.87072
-82.1021,7.860321,3.602992,4.219191,17.95662,6.273416,2.472187,2.056202,9.706195,40.38114,35.60689,31.51128,28.84106,21.82882,21.07642,21.28935,21.7134,22.30601,22.99864,23.82482,24.83958,26.27122,28.76732,34.77928,27.69426,18.66607,20.53,21.10515,21.16222,21.2942,21.64792,22.25259,22.9266,23.82162,24.82454,26.46632,29.05278,31.60578,33.93838,36.24545,30.61635,25.68627,20.02259,2.083965,40.81093,41.15841,37.49277,23.60229,21.61308,20.93001,20.92063,20.98879,21.10124,21.43616,21.98395,22.7291,23.49793,24.29057,1.44358,3.10514,24.24407
-81.98198,8.057062,3.70905,4.340514,18.34582,6.435666,2.547277,2.121555,9.961085,41.03785,36.19481,32.0507,29.33146,22.21141,21.4476,21.66357,22.09353,22.69453,23.39741,24.2361,25.26591,26.71745,29.24913,35.36877,28.19376,19.016,20.89289,21.47502,21.53299,21.66672,22.02508,22.63791,23.32125,24.22899,25.24637,26.91112,29.53358,32.12274,34.48805,36.8273,31.27875,26.24211,20.46776,2.154002,41.47805,41.79645,38.05035,23.98661,21.96916,21.27494,21.26439,21.33335,21.44812,21.78832,22.34357,23.098,23.87632,24.67853,1.495445,3.196982,24.62281
-81.86186,8.257654,3.817792,4.464867,18.74082,6.601228,2.62431,2.188714,10.22115,41.70436,36.79162,32.59863,29.82951,22.60018,21.8248,22.04386,22.47979,23.0893,23.80259,24.654,25.69908,27.17077,29.73849,35.96743,28.70155,19.37203,21.26172,21.85087,21.90974,22.04525,22.40831,23.02941,23.72218,24.64283,25.67488,27.3629,30.02181,32.64759,35.04604,37.41788,31.95083,26.80616,20.91997,2.22609,42.15518,42.44347,38.6154,24.3767,22.33068,21.62516,21.61342,21.68317,21.80032,22.14588,22.70869,23.47249,24.26041,25.07228,1.548989,3.291233,25.00701
-81.74174,8.462145,3.929276,4.592313,19.14166,6.770145,2.703324,2.257723,10.48647,42.38078,37.39744,33.15517,30.33533,22.99522,22.20811,22.43029,22.87228,23.49042,24.21428,25.07859,26.13917,27.63128,30.2355,36.57537,29.21777,19.73423,21.63655,22.23278,22.29257,22.42987,22.79769,23.42715,24.1295,25.06323,26.11017,27.82176,30.51758,33.18044,35.61246,38.0173,32.63263,27.37844,21.37926,2.300279,42.84244,43.09956,39.188,24.77263,22.69772,21.98075,21.96778,22.03835,22.15792,22.50892,23.07939,23.85266,24.65027,25.47191,1.604261,3.387946,25.39673
-81.62162,8.670584,4.043556,4.722914,19.54835,6.942461,2.784362,2.328622,10.75709,43.06724,38.0124,33.72044,30.84902,23.39662,22.59761,22.82296,23.27107,23.89797,24.63255,25.50998,26.58628,28.09907,30.74027,37.19274,29.74254,20.10272,22.01748,22.62084,22.68156,22.82067,23.1933,23.83123,24.54328,25.49029,26.55232,28.2878,31.02098,33.7214,36.18742,38.62568,33.32419,27.95899,21.84568,2.376621,43.53998,43.76484,39.76824,25.17448,23.07033,22.34176,22.32754,22.39894,22.52099,22.87752,23.45574,24.23859,25.046,25.87749,1.661309,3.487176,25.79206
-81.5015,8.883018,4.160689,4.856735,19.96092,7.118222,2.867465,2.401455,11.03309,43.76387,38.6366,34.29457,31.37068,23.80445,22.9934,23.22195,23.67627,24.31204,25.05752,25.94825,27.04052,28.57426,31.25292,37.81964,30.27598,20.47758,22.4046,23.01514,23.07679,23.21773,23.59524,24.24175,24.96362,25.92409,27.00145,28.76111,31.53213,34.27059,36.77103,39.24315,34.02552,28.54784,22.31928,2.455167,44.24792,44.43942,40.35621,25.58233,23.44861,22.70828,22.69279,22.76502,22.88961,23.25176,23.83783,24.63035,25.44765,26.28911,1.720185,3.588979,26.19305
-81.38138,9.099497,4.280734,4.99384,20.37939,7.297474,2.952674,2.476265,11.31454,44.47081,39.27018,34.87767,31.90042,24.21883,23.39555,23.62735,24.08796,24.73273,25.48927,26.39352,27.50199,29.05695,31.77354,38.45622,30.8182,20.85891,22.798,23.41576,23.47836,23.62115,24.00359,24.65878,25.39061,26.36474,27.45764,29.24181,32.05113,34.82812,37.36342,39.86983,34.73666,29.145,22.80008,2.535971,44.9664,45.1234,40.95199,25.99625,23.83263,23.08038,23.06359,23.13667,23.26384,23.6317,24.22573,25.02803,25.85532,26.70683,1.780939,3.693413,26.59979
-81.26126,9.320068,4.403749,5.134296,20.80379,7.480259,3.040033,2.553098,11.60148,45.18818,39.91324,35.46987,32.43836,24.63982,23.80417,24.03925,24.50624,25.16013,25.9279,26.84588,27.97079,29.54725,32.30225,39.1026,31.36935,21.24682,23.19776,23.8228,23.88635,24.03102,24.41844,25.08242,25.82435,26.81234,27.921,29.72999,32.57808,35.39409,37.9647,40.50583,35.45763,29.75052,23.28814,2.619086,45.69557,45.8169,41.55567,26.41633,24.22247,23.45814,23.44002,23.51397,23.64378,24.01744,24.61951,25.4317,26.26909,27.13076,1.843626,3.800535,27.01233
-81.14114,9.54478,4.529792,5.278169,21.23413,7.666625,3.129584,2.631999,11.894,45.91612,40.56593,36.07129,32.98459,25.06754,24.21934,24.45774,24.93118,25.59433,26.3735,27.30543,28.44702,30.04526,32.83917,39.75891,31.92955,21.64141,23.60397,24.23635,24.30085,24.44741,24.83988,25.51277,26.26492,27.26697,28.39162,30.22576,33.1131,35.96863,38.575,41.15128,36.18845,30.3644,23.78349,2.704569,46.43554,46.52003,42.16734,26.84265,24.61819,23.84163,23.82215,23.89699,24.02949,24.40904,25.01928,25.84144,26.68904,27.56096,1.908297,3.910405,27.43077
-81.02102,9.77368,4.658925,5.425528,21.67044,7.856616,3.221371,2.713014,12.19216,46.65476,41.22835,36.68206,33.53924,25.50207,24.64116,24.88292,25.3629,26.03542,26.82618,27.77228,28.9308,30.5511,33.3844,40.42528,32.49893,22.04277,24.01673,24.65649,24.72196,24.87043,25.268,25.94991,26.71243,27.72874,28.86962,30.72923,33.6563,36.55186,39.19443,41.80632,36.92915,30.98668,24.28617,2.792476,47.18648,47.23291,42.78707,27.27528,25.0199,24.23093,24.21007,24.2858,24.42106,24.80659,25.42509,26.25735,27.11525,27.99752,1.975011,4.023082,27.85516
-80.9009,10.00682,4.791207,5.576442,22.11273,8.050277,3.315439,2.79619,12.49601,47.40425,41.90063,37.3023,34.10241,25.94351,25.0697,25.31488,25.80147,26.48351,27.28604,28.24651,29.42222,31.06487,33.93807,41.10185,33.07763,22.45101,24.43613,25.08331,25.14976,25.30017,25.7029,26.39393,27.16697,28.19774,29.35508,31.2405,34.20779,37.14387,39.82311,42.47106,37.67973,31.61737,24.79621,2.882863,47.94851,47.95564,43.41497,27.71431,25.42765,24.62612,24.60385,24.68049,24.81857,25.21018,25.83704,26.67949,27.54781,28.44053,2.043822,4.138627,28.28559
-80.78078,10.24424,4.926702,5.73098,22.56102,8.247655,3.411833,2.881574,12.80563,48.16471,42.58291,37.93214,34.67422,26.39195,25.50508,25.7537,26.24701,26.93869,27.75316,28.72824,29.9214,31.58668,34.5003,41.78876,33.66576,22.86623,24.86227,25.51692,25.58435,25.73672,26.14467,26.84495,27.62863,28.67408,29.84812,31.75967,34.76769,37.74481,40.46118,43.14564,38.44022,32.25649,25.31366,2.975789,48.72178,48.68835,44.05112,28.15982,25.84154,25.02729,25.00357,25.08114,25.22209,25.61988,26.25521,27.10796,27.98679,28.89007,2.114789,4.257103,28.72212
-80.66066,10.486,5.065471,5.889212,23.01532,8.448793,3.510599,2.969216,13.12108,48.93629,43.2753,38.57171,35.25478,26.84748,25.94739,26.19949,26.69959,27.40106,28.22766,29.21758,30.42844,32.11665,35.07119,42.48613,34.26347,23.28854,25.29523,25.95741,26.02583,26.18017,26.5934,27.30304,28.09751,29.15785,30.34884,32.28687,35.3361,38.35478,41.10874,43.83018,39.21062,32.90406,25.83853,3.071314,49.50644,49.43114,44.69561,28.6119,26.26164,25.4345,25.40931,25.48783,25.63171,26.03577,26.67969,27.54285,28.4323,29.34623,2.187972,4.378572,29.16484
-80.54054,10.73214,5.207579,6.051212,23.47565,8.653739,3.611782,3.059164,13.44242,49.71913,43.97795,39.22114,35.84421,27.31022,26.39671,26.65235,27.15932,27.87072,28.70964,29.71463,30.94345,32.65489,35.65087,43.19411,34.87089,23.71805,25.73512,26.40486,26.47428,26.63063,27.0492,27.76832,28.57372,29.64917,30.85734,32.82219,35.91314,38.97392,41.76594,44.52482,39.99095,33.56009,26.37087,3.169497,50.30262,50.18413,45.34853,29.07062,26.68804,25.84784,25.82116,25.90064,26.04751,26.45794,27.11055,27.98423,28.88441,29.8091,2.263431,4.5031,29.61383
-80.42042,10.98271,5.353089,6.217052,23.94203,8.862536,3.71543,3.151469,13.76972,50.51336,44.69097,39.88056,36.44263,27.78025,26.85315,27.11236,27.62631,28.34776,29.19919,30.21949,31.46655,33.20152,36.23945,43.91284,35.48817,24.15486,26.18202,26.85938,26.9298,27.08817,27.51215,28.24086,29.05736,30.14813,31.37374,33.36576,36.49893,39.60233,42.4329,45.22968,40.78121,34.22459,26.91071,3.270402,51.11048,50.94745,46.00997,29.53608,27.12082,26.2674,26.23919,26.31964,26.46957,26.88648,27.54789,28.43219,29.34321,30.27877,2.341229,4.630751,30.06915
-80.3003,11.23775,5.502067,6.386805,24.41446,9.075232,3.821591,3.246182,14.10305,51.31913,45.4145,40.55011,37.05014,28.25768,27.3168,27.57963,28.10063,28.83229,29.69643,30.73227,31.99785,33.75665,36.83708,44.64245,36.11543,24.59908,26.63604,27.32106,27.3925,27.55291,27.98236,28.72079,29.54851,30.65483,31.89814,33.91768,37.09359,40.24015,43.10975,45.94492,41.58142,34.89757,27.45807,3.37409,51.93015,51.72121,46.68002,30.00836,27.56006,26.69325,26.66348,26.74493,26.89799,27.32147,27.99179,28.88683,29.8088,30.75531,2.42143,4.761592,30.53089
-80.18018,11.49733,5.65458,6.560547,24.89296,9.291871,3.930312,3.343354,14.44245,52.13659,46.14868,41.22991,37.66687,28.7426,27.78777,28.05425,28.58241,29.32441,30.20146,31.2531,32.53746,34.32041,37.44385,45.38308,36.75282,25.05083,27.09728,27.79,27.86246,28.02494,28.45992,29.20818,30.0473,31.16939,32.43066,34.47807,37.69724,40.88749,43.79661,46.67065,42.39156,35.57905,28.013,3.480625,52.7618,52.50552,47.35878,30.48755,28.00585,27.12548,27.09412,27.17659,27.33283,27.763,28.44235,29.34824,30.28125,31.23884,2.504099,4.89569,30.99913
-80.06006,11.76148,5.810693,6.738352,25.37753,9.5125,4.041643,3.443039,14.788,52.96588,46.89363,41.92011,38.29295,29.23512,28.26615,28.53634,29.07173,29.82422,30.71439,31.78206,33.0855,34.8929,38.05991,46.13489,37.40047,25.51022,27.56584,28.2663,28.33979,28.50435,28.94493,29.70316,30.55381,31.69192,32.9714,35.04704,38.31,41.5445,44.49362,47.40702,43.21165,36.26902,28.5755,3.590072,53.60557,53.30052,48.04634,30.97373,28.45828,27.56418,27.5312,27.61469,27.7742,28.21116,28.89964,29.81649,30.76067,31.72943,2.589303,5.033115,31.47394
-79.93994,12.03024,5.970476,6.920299,25.86819,9.737163,4.155633,3.54529,15.13977,53.80715,47.64949,42.62084,38.92849,29.73534,28.75204,29.02598,29.5687,30.33183,31.23532,32.31928,33.64208,35.47426,38.68537,46.89801,38.05854,25.97735,28.04182,28.75006,28.82458,28.99126,29.43749,30.20581,31.06816,32.22251,33.52048,35.62471,38.93198,42.21128,45.20092,48.15416,44.04167,36.96749,29.14561,3.702497,54.46161,54.10632,48.74278,31.46699,28.91743,28.00942,27.9748,28.05934,28.22217,28.66603,29.36377,30.29169,31.24714,32.22718,2.67711,5.173936,31.95541
-79.81982,12.30368,6.133997,7.106464,26.36494,9.965906,4.272332,3.650161,15.49781,54.66054,48.4164,43.33224,39.57361,30.24337,29.24555,29.52327,30.07342,30.84735,31.76436,32.86488,34.20732,36.0646,39.32037,47.67259,38.72717,26.45234,28.52531,29.24139,29.31694,29.48575,29.93771,30.71624,31.59045,32.76128,34.078,36.21121,39.56332,42.88798,45.91864,48.91222,44.88163,37.67447,29.72335,3.817968,55.33008,54.92304,49.44821,31.96743,29.38339,28.4613,28.425,28.51061,28.67684,29.1277,29.83482,30.77392,31.74076,32.73218,2.76759,5.318225,32.44362
-79.6997,12.58184,6.301324,7.296926,26.86779,10.19878,4.39179,3.757708,15.86218,55.5262,49.19449,44.05444,40.22844,30.7593,29.74677,30.02833,30.586,31.37087,32.30163,33.41896,34.78134,36.66404,39.96503,48.45878,39.40649,26.93532,29.01642,29.74037,29.81697,29.98794,30.44569,31.23456,32.12078,33.30833,34.64409,36.80664,40.20414,43.57473,46.64691,49.68134,45.73152,38.38995,30.30875,3.936553,56.21113,55.7508,50.16272,32.47513,29.85625,28.9199,28.88189,28.96859,29.13829,29.59627,30.31288,31.26328,32.24162,33.24453,2.860814,5.466053,32.93864
-79.57958,12.86476,6.47253,7.491766,27.37673,10.43582,4.514061,3.867987,16.23295,56.40429,49.98391,44.78759,40.89309,31.28325,30.25581,30.54126,31.10654,31.90251,32.84723,33.98164,35.36427,37.27272,40.61948,49.25672,40.09667,27.42639,29.51527,30.24712,30.32477,30.49792,30.96153,31.76087,32.65927,33.86379,35.21886,37.41113,40.85456,44.27165,47.38587,50.46166,46.59132,39.11394,30.90183,4.058322,57.10492,56.58974,50.88641,32.99018,30.33609,29.38531,29.34556,29.43337,29.60661,30.07183,30.79805,31.75987,32.74981,33.76432,2.956857,5.617493,33.44057
-79.45946,13.15249,6.647686,7.691064,27.89179,10.67707,4.639195,3.981055,16.61017,57.29496,50.78479,45.53184,41.56771,31.81532,30.77278,31.06215,31.63515,32.44238,33.40127,34.55303,35.95622,37.89075,41.28386,50.06657,40.79784,27.92568,30.02194,30.76174,30.84044,31.0158,31.48533,32.29528,33.20603,34.42777,35.80243,38.0248,41.51472,44.97888,48.13566,51.25332,47.46102,39.84642,31.50261,4.183345,58.0116,57.43997,51.61936,33.51267,30.82302,29.85762,29.8161,29.90504,30.0819,30.55447,31.29043,32.26377,33.26544,34.29166,3.055792,5.772622,33.94949
-79.33934,13.44508,6.826863,7.894901,28.41295,10.92259,4.767245,4.09697,16.99392,58.19835,51.59727,46.28731,42.25241,32.35561,31.29778,31.59112,32.17193,32.99057,33.96388,35.13326,36.55731,38.51826,41.9583,50.88848,41.51016,28.4333,30.53655,31.28434,31.3641,31.54168,32.01721,32.83789,33.76115,35.00037,36.39492,38.64777,42.18473,45.69656,48.89642,52.05647,48.34061,40.5874,32.1111,4.311694,58.93134,58.30161,52.36168,34.04271,31.31711,30.33693,30.2936,30.3837,30.56424,31.04428,31.7901,32.77509,33.7886,34.82662,3.157696,5.931513,34.46547
-79.21922,13.74257,7.010135,8.103361,28.94021,11.17242,4.898264,4.21579,17.38424,59.11463,52.4215,47.05417,42.94732,32.90425,31.83092,32.12828,32.717,33.54722,34.53516,35.72245,37.16768,39.15539,42.64293,51.72259,42.23377,28.94938,31.0592,31.81501,31.89584,32.07567,32.55726,33.38881,34.32476,35.58171,36.99644,39.28017,42.86474,46.42482,49.66829,52.87126,49.23007,41.33685,32.72732,4.443443,59.86428,59.17481,53.11347,34.58037,31.81846,30.82331,30.77815,30.86942,31.05374,31.54136,32.29716,33.29392,34.31938,35.36933,3.262647,6.094245,34.9886
-79.0991,14.04502,7.197576,8.316527,29.47359,11.4266,5.032308,4.337577,17.78121,60.04394,53.25762,47.83255,43.65257,33.46134,32.37231,32.67372,33.27045,34.11242,35.11523,36.32071,37.78744,39.80226,43.33789,52.56906,42.96884,29.47403,31.59001,32.35388,32.43578,32.61788,33.1056,33.94816,34.89697,36.17191,37.60712,39.92213,43.55487,47.16379,50.45142,53.69784,50.12937,42.09478,33.35129,4.578666,60.81061,60.05967,53.87481,35.12576,32.32717,31.31686,31.26984,31.36231,31.55048,32.0458,32.81172,33.82036,34.85789,35.91987,3.370726,6.260896,35.51898
-78.97898,14.35247,7.38926,8.534485,30.01306,11.68518,5.169429,4.462389,18.18487,60.98645,54.10577,48.6226,44.3683,34.02698,32.92205,33.22757,33.83241,34.68629,35.70421,36.92817,38.41672,40.45901,44.04332,53.42805,43.71551,30.00739,32.12908,32.90104,32.98401,33.16841,33.66233,34.51604,35.47788,36.77109,38.22707,40.57377,44.25525,47.91362,51.24595,54.53636,51.03849,42.86118,33.98303,4.717438,61.77047,60.95634,54.64581,35.67898,32.84332,31.81769,31.76877,31.86245,32.05455,32.55771,33.33386,34.35451,35.40422,36.47834,3.482013,6.431544,36.05668
-78.85886,14.66495,7.585265,8.757319,30.55864,11.9482,5.309685,4.59029,18.59529,61.94232,54.96611,49.42448,45.09462,34.60129,33.48025,33.78993,34.40298,35.26895,36.30221,37.54495,39.05565,41.12576,44.75935,54.29971,44.47394,30.54958,32.67652,33.4566,33.54066,33.72737,34.22757,35.09256,36.06762,37.37936,38.85644,41.23522,44.96602,48.67445,52.05203,55.38696,51.95741,43.63601,34.62253,4.859838,62.74403,61.86493,55.42656,36.2401,33.36702,32.32587,32.27502,32.36994,32.56606,33.07717,33.86369,34.89647,35.95848,37.04485,3.596594,6.606271,36.6018
-78.73874,14.98253,7.785666,8.985117,31.11031,12.21571,5.45313,4.721341,19.01252,62.9117,55.83877,50.23832,45.83168,35.18439,34.04703,34.36091,34.98228,35.8605,36.90936,38.17117,39.70437,41.80266,45.48613,55.1842,45.24429,31.10071,33.23244,34.02068,34.10582,34.29488,34.80142,35.67784,36.66629,37.99685,39.49532,41.90661,45.68731,49.44642,52.8698,56.24981,52.88609,44.41927,35.26983,5.005942,63.73146,62.78559,56.21717,36.80925,33.89836,32.8415,32.78869,32.88489,33.0851,33.60429,34.40132,35.44633,36.52077,37.6195,3.714552,6.785159,37.15441
-78.61862,15.30525,7.990541,9.217966,31.66807,12.48775,5.599821,4.855606,19.43662,63.89476,56.7239,51.06428,46.5796,35.77639,34.62249,34.94062,35.57042,36.46106,37.52577,38.80696,40.36299,42.48983,46.2238,56.08167,46.02672,31.66093,33.79696,34.59339,34.67961,34.87104,35.384,36.27199,37.27402,38.62367,40.14386,42.58807,46.41926,50.22967,53.69941,57.12505,53.8245,45.21094,35.92491,5.15583,64.73293,63.71843,57.01774,37.3865,34.43743,33.36468,33.30988,33.40737,33.61177,34.13917,34.94683,36.00422,37.09119,38.20239,3.835976,6.968291,37.71462
-78.4985,15.63314,8.199968,9.455956,32.23191,12.76437,5.749817,4.993149,19.86765,64.89165,57.62166,51.90252,47.33853,36.3774,35.20675,35.52918,36.16751,37.07076,38.15156,39.45244,41.03166,43.18741,46.9725,56.9923,46.82138,32.23036,34.3702,35.17484,35.26215,35.45597,35.97542,36.87513,37.89092,39.25995,40.80219,43.27973,47.16202,51.02435,54.54102,58.01285,54.7726,46.01099,36.5878,5.309583,65.7486,64.6636,57.82836,37.97196,34.98433,33.89551,33.83869,33.93749,34.14616,34.68191,35.50034,36.57022,37.66984,38.79364,3.960955,7.155752,38.2825
-78.37838,15.96627,8.414027,9.699175,32.80182,13.04561,5.903174,5.134036,20.30567,65.90254,58.5322,52.75319,48.10859,36.98753,35.79993,36.1267,36.77367,37.6897,38.78686,40.10775,41.71051,43.89555,47.73238,57.91624,47.62844,32.80913,34.95225,35.76513,35.85354,36.04978,36.57579,37.48737,38.51712,39.90581,41.47042,43.98173,47.91571,51.8306,55.39477,58.91336,55.73036,46.8194,37.25849,5.467283,66.77865,65.62122,58.64913,38.56574,35.53916,34.43408,34.3752,34.47535,34.68839,35.23261,36.06194,37.14443,38.25684,39.39333,4.089579,7.347626,38.85816
-78.25826,16.30466,8.632798,9.947716,33.37778,13.33152,6.059951,5.278333,20.75073,66.9276,59.45566,53.61644,48.88993,37.60692,36.40213,36.73329,37.38901,38.31802,39.4318,40.77302,42.39967,44.61438,48.50357,58.85365,48.44807,33.39737,35.54324,36.3644,36.4539,36.65258,37.18523,38.10882,39.15272,40.56138,42.14869,44.6942,48.68048,52.64857,56.26082,59.82674,56.69772,47.63615,37.93699,5.629013,67.82324,66.59143,59.48016,39.16792,36.10203,34.9805,34.91953,35.02104,35.23854,35.79137,36.63174,37.72698,38.85229,40.00159,4.221942,7.544003,39.44167
-78.13814,16.64837,8.856362,10.20167,33.95979,13.62214,6.220209,5.426107,21.20288,67.96699,60.3922,54.49242,49.68267,38.23566,37.01347,37.34908,38.01366,38.95582,40.08649,41.44836,43.09928,45.34404,49.28624,59.8047,49.28041,33.99521,36.1433,36.97274,37.06334,37.26448,37.80386,38.73961,39.79785,41.22678,42.83713,45.41728,49.45647,53.47841,57.13933,60.75316,57.67465,48.46119,38.6233,5.794858,68.88254,67.57435,60.32154,39.77861,36.67302,35.53485,35.47176,35.57467,35.79671,36.35829,37.20985,38.31796,39.45629,40.61851,4.358139,7.744969,40.03314
-78.01802,16.99743,9.084801,10.46113,34.54783,13.91751,6.384005,5.577426,21.66218,69.02088,61.34197,55.38131,50.48697,38.87389,37.63408,37.97417,38.64772,39.60323,40.75106,42.13392,43.80947,46.08468,50.08053,60.76955,50.12565,34.6028,36.75252,37.59028,37.68198,37.88562,38.43178,39.37986,40.45264,41.90213,43.53587,46.15111,50.24382,54.32027,58.03044,61.69276,58.6611,49.29451,39.31742,5.964904,69.95674,68.57013,61.17339,40.39792,37.25225,36.09725,36.032,36.13634,36.36303,36.93349,37.79638,38.91748,40.06895,41.24422,4.498267,7.950615,40.63265
-77.8979,17.3519,9.318198,10.72618,35.14189,14.21767,6.551402,5.73236,22.12868,70.08944,62.30513,56.28325,51.30296,39.52172,38.26406,38.60869,39.29132,40.26037,41.42564,42.82983,44.53039,46.83644,50.88658,61.74837,50.98395,35.22026,37.37104,38.21714,38.30994,38.51609,39.06912,40.02968,41.1172,42.58758,44.24505,46.89582,51.04269,55.17431,58.93433,62.64573,59.657,50.13606,40.01935,6.139237,71.04601,69.5789,62.03579,41.02594,37.83981,36.66779,36.60035,36.70615,36.93757,37.51707,38.39143,39.52565,40.69039,41.87881,4.642425,8.161032,41.24029
-77.77778,17.71181,9.556636,10.99693,35.74194,14.52268,6.722461,5.890979,22.60243,71.17283,63.28184,57.19841,52.13078,40.17928,38.90354,39.25276,39.94459,40.92736,42.11036,43.53622,45.26217,47.59947,51.70456,62.74132,51.85548,35.84773,37.99897,38.85343,38.94733,39.15602,39.71601,40.68919,41.79166,43.28323,44.9648,47.65156,51.85321,56.04066,59.85114,63.61223,60.66232,50.98581,40.72909,6.317947,72.15052,70.6008,62.90886,41.66278,38.4358,37.24657,37.17691,37.28419,37.52046,38.10914,38.9951,40.14259,41.32071,42.5224,4.790715,8.376312,41.85617
-77.65766,18.07721,9.8002,11.27347,36.34797,14.83257,6.897242,6.053353,23.08348,72.27123,64.27225,58.12694,52.97057,40.84668,39.55263,39.90649,40.60763,41.60434,42.80535,44.25323,46.00496,48.37391,52.53462,63.74859,52.7404,36.48535,38.63644,39.49928,39.59427,39.80553,40.37254,41.35852,42.47614,43.98923,45.69526,48.41846,52.67554,56.9195,60.78104,64.59241,61.67698,51.84371,41.44662,6.501123,73.27045,71.63596,63.7927,42.30855,39.04034,37.8337,37.76179,37.87059,38.1118,38.70979,39.60752,40.76839,41.96003,43.1751,4.94324,8.596549,42.48038
-77.53754,18.44814,10.04898,11.5559,36.95995,15.14739,7.07581,6.219556,23.57189,73.38482,65.27652,59.06902,53.82248,41.52406,40.21147,40.57,41.28058,42.29142,43.51074,44.98099,46.75891,49.15991,53.3769,64.77033,53.63889,37.13327,39.28356,40.15479,40.25089,40.46474,41.03886,42.0378,43.17078,44.70571,46.43656,49.19668,53.50983,57.81097,61.72419,65.58646,62.70093,52.70973,42.17194,6.688855,74.40598,72.68451,64.6874,42.96334,39.65352,38.42928,38.35508,38.46543,38.71168,39.31915,40.22879,41.40318,42.60845,43.83703,5.100106,8.821838,43.113
-77.41742,18.82465,10.30305,11.84431,37.57787,15.46718,7.258226,6.389659,24.06769,74.51376,66.29481,60.0248,54.68665,42.21152,40.88015,41.24343,41.96355,42.98872,44.22665,45.71964,47.52414,49.95762,54.23157,65.80671,54.55112,37.79162,39.94046,40.8201,40.9173,41.13377,41.71508,42.72713,43.87569,45.4328,47.18885,49.98636,54.35621,58.71524,62.68075,66.59454,63.73409,53.58382,42.90505,6.881238,75.5573,73.74661,65.59309,43.62727,40.27546,39.03342,38.9569,39.06883,39.32023,39.93733,40.85903,42.04706,43.2661,44.5083,5.26142,9.052276,43.75414
-77.2973,19.20676,10.56251,12.1388,38.2017,15.79197,7.444555,6.563737,24.57095,75.65822,67.32727,60.99445,55.56322,42.90921,41.55882,41.92688,42.65668,43.69639,44.95322,46.46933,48.30082,50.76719,55.09879,66.85792,55.47727,38.46054,40.60726,41.49533,41.59363,41.81274,42.40132,43.42666,44.59101,46.17064,47.95226,50.78763,55.21486,59.63246,63.6509,67.61682,64.7764,54.46593,43.64592,7.078364,76.72458,74.82239,66.50985,44.30044,40.90625,39.64622,39.56735,39.68089,39.93755,40.56443,41.49834,42.70015,43.93309,45.18902,5.427292,9.287961,44.4039
-77.17718,19.59453,10.82743,12.43947,38.8314,16.12182,7.634861,6.741865,25.0817,76.8184,68.37409,61.97813,56.45235,43.61724,42.2476,42.62049,43.36008,44.41454,45.6906,47.23018,49.08908,51.58878,55.97871,67.92413,56.41751,39.14018,41.28409,42.1806,42.27999,42.50177,43.09771,44.1365,45.31687,46.91935,48.72694,51.60066,56.08591,60.56279,64.63479,68.65347,65.82779,55.356,44.39454,7.280328,77.908,75.91198,67.4378,44.98296,41.54601,40.2678,40.18654,40.30173,40.56376,41.20056,42.14685,43.36257,44.60953,45.87932,5.597835,9.528991,45.06237
-77.05706,19.98799,11.09792,12.74642,39.46697,16.45676,7.829209,6.924118,25.59999,77.99446,69.4354,62.97603,57.35417,44.33574,42.9466,43.32438,44.07388,45.14331,46.4389,48.00235,49.88908,52.42254,56.87149,69.0055,57.37202,39.83068,41.97107,42.87603,42.97652,43.201,43.80436,44.85678,46.05339,47.67908,49.51302,52.42559,56.96953,61.5064,65.63259,69.70468,66.88818,56.25399,45.15091,7.487227,79.10776,77.01553,68.37704,45.67494,42.19484,40.89825,40.81457,40.93144,41.19895,41.84585,42.80466,44.03444,45.29554,46.5793,5.773163,9.775468,45.72965
-76.93694,20.38719,11.37407,13.05975,40.10835,16.79684,8.027664,7.110574,26.12586,79.18657,70.51139,63.98829,58.26885,45.06484,43.65596,44.03868,44.79821,45.88283,47.19827,48.78597,50.70097,53.26862,57.77731,70.10223,58.34097,40.53219,42.66834,43.58175,43.68333,43.91053,44.52142,45.58764,46.80071,48.44996,50.31066,53.26256,57.86587,62.46344,66.64449,70.77062,67.95749,57.15984,45.91499,7.699159,80.32404,78.13318,69.32767,46.37649,42.85286,41.53769,41.45156,41.57015,41.84325,42.5004,43.4719,44.71586,45.99124,47.28909,5.953393,10.02749,46.40585
-76.81682,20.79216,11.65595,13.37957,40.75553,17.14209,8.230294,7.301311,26.65936,80.39493,71.60221,65.0151,59.19652,45.80467,44.3758,44.7635,45.5332,46.63322,47.96884,49.5812,51.52489,54.12719,58.69632,71.21448,59.32456,41.24486,43.37602,44.29788,44.40056,44.6305,45.249,46.32919,47.55896,49.23214,51.11999,54.11174,58.77509,63.43409,67.67064,71.85147,69.03562,58.07349,46.68677,7.916223,81.55703,79.26507,70.28981,47.08771,43.52017,42.18622,42.09761,42.21795,42.49676,43.16434,44.14868,45.40697,46.69676,48.00882,6.138644,10.28517,47.09105
-76.6967,21.20293,11.94366,13.70597,41.40846,17.49255,8.437164,7.496407,27.20052,81.61972,72.70804,66.05662,60.13733,46.55536,45.10625,45.49899,46.27898,47.39462,48.75076,50.38816,52.361,54.99839,59.62868,72.34243,60.32295,41.96884,44.09423,45.02456,45.12832,45.36104,45.98723,47.08157,48.32827,50.02574,51.94117,54.97327,59.69735,64.4185,68.71122,72.9474,70.12251,58.99487,47.46623,8.138519,82.80691,80.41135,71.26355,47.80873,44.19689,42.84396,42.75283,42.87497,43.15961,43.83777,44.83512,46.10787,47.4122,48.73859,6.329038,10.5486,47.78536
-76.57658,21.61956,12.23729,14.03907,42.06712,17.84827,8.648342,7.695943,27.74939,82.8611,73.82903,67.11303,61.09145,47.31704,45.84743,46.24527,47.03568,48.16717,49.54416,51.20702,53.20946,55.8824,60.57457,73.48627,61.33632,42.70427,44.82311,45.76191,45.86675,46.10228,46.73625,47.84492,49.10879,50.83092,52.77434,55.8473,60.63281,65.41686,69.7664,74.0586,71.21805,59.92392,48.25333,8.366149,84.07387,81.57215,72.24902,48.53965,44.88312,43.51102,43.41735,43.54131,43.8319,44.52082,45.53135,46.8187,48.13769,49.47854,6.524699,10.8179,48.48889
-76.45646,22.04207,12.53695,14.37896,42.73146,18.20928,8.863896,7.899998,28.30601,84.11928,74.96536,68.18451,62.05901,48.08984,46.59948,47.00246,47.80342,48.951,50.34918,52.03792,54.07042,56.77938,61.53415,74.64618,62.36488,43.45131,45.5628,46.51005,46.61598,46.85433,47.49617,48.61935,49.90063,51.64782,53.61965,56.734,61.58164,66.42932,70.83637,75.18525,72.32214,60.86057,49.04806,8.599216,85.35812,82.74763,73.2463,49.28058,45.57899,44.18752,44.09126,44.2171,44.51375,45.21361,46.23747,47.53957,48.87336,50.22878,6.725753,11.09317,49.20173
-76.33634,22.47049,12.84271,14.72575,43.40145,18.57562,9.083895,8.108655,28.8704,85.39442,76.11719,69.27122,63.04018,48.87389,47.36253,47.7707,48.58234,49.74624,51.16597,52.88101,54.94403,57.68947,62.5076,75.82233,63.40879,44.21012,46.31341,47.26913,47.37613,47.61734,48.26714,49.40502,50.70395,52.47657,54.47726,57.63352,62.54398,67.45606,71.92129,76.32753,73.43469,61.80475,49.85038,8.837824,86.65983,83.93791,74.25552,50.03164,46.2846,44.87356,44.77468,44.90244,45.20529,45.91625,46.95363,48.27061,49.61933,50.98944,6.932329,11.37452,49.92399
-76.21622,22.90488,13.15467,15.07954,44.07704,18.94733,9.308408,8.321997,29.44262,86.68673,77.2847,70.37334,64.03511,49.66933,48.13671,48.55012,49.37257,50.55303,51.99466,53.73644,55.83046,58.61286,63.49508,77.01492,64.46824,44.98084,47.07509,48.03927,48.14733,48.39143,49.04927,50.20204,51.51888,53.31733,55.34731,58.54603,63.52002,68.49725,73.02135,77.48564,74.5556,62.75638,50.66026,9.082079,87.9792,85.14316,75.27678,50.79294,47.00008,45.56926,45.46774,45.59745,45.90662,46.62887,47.67993,49.01193,50.37573,51.76065,7.144559,11.66206,50.65577
-76.0961,23.34525,13.47293,15.44045,44.7582,19.32444,9.537503,8.540106,30.02268,87.99638,78.46806,71.49106,65.04395,50.4763,48.92214,49.34085,50.17425,51.37151,52.83541,54.60436,56.72986,59.54971,64.49677,78.22412,65.54343,45.76364,47.84798,48.8206,48.92972,49.17673,49.84272,51.01056,52.34556,54.17023,56.22995,59.47166,64.50991,69.55307,74.13673,78.65976,75.68475,63.71538,51.47766,9.332088,89.31643,86.36352,76.31018,51.5646,47.72553,46.27474,46.17054,46.30224,46.61788,47.35159,48.4165,49.76368,51.14268,52.54254,7.362576,11.9559,51.39718
-75.97598,23.79165,13.79758,15.80858,45.44486,19.707,9.771252,8.763069,30.61062,89.32356,79.66744,72.62454,66.06686,51.29493,49.71897,50.14303,50.98751,52.20182,53.68835,55.48492,57.64239,60.50017,65.51285,79.45013,66.63454,46.55866,48.63219,49.61326,49.72343,49.97338,50.6476,51.83071,53.18413,55.03544,57.12535,60.41061,65.51383,70.62368,75.26761,79.85007,76.82203,64.68168,52.30255,9.58796,90.67172,87.59912,77.35585,52.34673,48.46107,46.99011,46.8832,47.01694,47.33917,48.08453,49.16347,50.52597,51.9203,53.33522,7.586518,12.25615,52.14831
-75.85586,24.24411,14.12872,16.18404,46.13699,20.09503,10.00972,8.990969,31.20647,90.66846,80.88301,73.77397,67.10399,52.12535,50.52732,50.95678,51.81249,53.04409,54.55364,56.37828,58.56822,61.46444,66.54348,80.69313,67.74176,47.36607,49.42788,50.41738,50.52859,50.7815,51.46406,52.66263,54.03473,55.91309,58.03366,61.36301,66.53194,71.70927,76.41417,81.05678,77.96732,65.65517,53.13488,9.849803,92.04526,88.85013,78.41387,53.13946,49.20683,47.71549,47.60584,47.74167,48.07062,48.82782,49.92097,51.29893,52.70873,54.13884,7.816522,12.56294,52.90929
-75.73574,24.70265,14.46645,16.56694,46.83454,20.48857,10.25299,9.223894,31.81025,92.03128,82.11495,74.93954,68.15551,52.9677,51.34734,51.78225,52.64933,53.89847,55.43141,57.28459,59.50751,62.44266,67.58885,81.95331,68.86528,48.18603,50.23518,51.23309,51.34534,51.60125,52.29222,53.50646,54.8975,56.80333,58.95503,62.32904,67.56442,72.81002,77.57661,82.28007,79.12052,66.63579,53.97461,10.11773,93.43725,90.11668,79.48437,53.94289,49.96291,48.451,48.33859,48.47654,48.81236,49.58158,50.68912,52.08269,53.5081,54.95352,8.052731,12.87637,53.68021
-75.61562,25.16731,14.81085,16.95739,47.53746,20.88766,10.50113,9.461931,32.422,93.4122,83.36343,76.12141,69.22157,53.82212,52.17915,52.61957,53.49815,54.7651,56.32183,58.20401,60.46043,63.43502,68.64914,83.23086,70.0053,49.01869,51.05422,52.06053,52.17381,52.43274,53.13223,54.36233,55.77259,57.70631,59.88962,63.30886,68.61143,73.9261,78.75509,83.52013,80.28148,67.62342,54.8217,10.39185,94.84789,91.39892,80.56746,54.75715,50.72945,49.19676,49.08154,49.22168,49.5645,50.34595,51.46806,52.87738,54.31854,55.77939,8.295288,13.19657,54.46118
-75.4955,25.63813,15.16204,17.35549,48.24568,21.29234,10.7542,9.705168,33.04174,94.81141,84.62863,77.31978,70.30234,54.68875,53.0229,53.46887,54.3591,55.64412,57.22503,59.13669,61.42714,64.44169,69.72452,84.52596,71.16201,49.86423,51.88515,52.89984,53.01413,53.27611,53.98422,55.23039,56.66014,58.6222,60.83759,64.30265,69.67315,75.05769,79.94983,84.77717,81.45007,68.61799,55.6761,10.67228,96.27738,92.69701,81.66324,55.58235,51.50656,49.95289,49.83484,49.97721,50.32717,51.12104,52.25791,53.68314,55.14018,56.61659,8.544342,13.52365,55.25231
-75.37538,26.11512,15.52011,17.76136,48.95915,21.70262,11.01229,9.953695,33.66948,96.22911,85.91073,78.53483,71.39797,55.56774,53.87871,54.3303,55.23232,56.53568,58.14117,60.0828,62.40781,65.46284,70.81519,85.83881,72.3356,50.7228,52.7281,53.75115,53.86645,54.13151,54.84833,56.11078,57.56029,59.55113,61.79911,65.31056,70.74975,76.20498,81.161,86.05137,82.62618,69.61938,56.53775,10.95913,97.72593,94.01109,82.77182,56.41862,52.29435,50.71952,50.5986,50.74324,51.10051,51.90699,53.0588,54.50009,55.97316,57.46525,8.800041,13.85774,56.05371
-75.25526,26.59831,15.88515,18.17511,49.67782,22.11854,11.27545,10.2076,34.30524,97.6655,87.2099,79.76674,72.50862,56.45921,54.74674,55.20399,56.11795,57.43991,59.07041,61.0425,63.40261,66.49865,71.92131,87.16961,73.52626,51.59457,53.58323,54.6146,54.7309,54.99906,55.7247,57.00363,58.47319,60.49326,62.77433,66.33277,71.84142,77.36816,82.38879,87.34295,83.80965,70.6275,57.40661,11.25251,99.19373,95.34131,83.89331,57.26607,53.09297,51.49676,51.37295,51.51992,51.88463,52.70393,53.87088,55.32837,56.8176,58.3255,9.062538,14.19895,56.86549
-75.13514,27.08774,16.25727,18.59686,50.40162,22.54015,11.54378,10.46698,34.94905,99.12076,88.52632,81.0157,73.63446,57.36332,55.62711,56.09008,57.01613,58.35696,60.01288,62.01594,64.4117,67.5493,73.04309,88.51854,74.73421,52.4797,54.45066,55.49034,55.60761,55.87892,56.61346,57.90909,59.39899,61.44876,63.76343,67.36945,72.94833,78.5474,83.6334,88.65209,85.00034,71.64224,58.28261,11.55256,100.681,96.68782,85.02783,58.12483,53.90252,52.28473,52.158,52.30735,52.67966,53.51198,54.69426,56.16812,57.67365,59.19748,9.331988,14.54741,57.68776
-75.01502,27.58343,16.63657,19.0267,51.13049,22.96745,11.81734,10.73192,35.60091,100.5951,89.86018,82.28191,74.77565,58.2802,56.51997,56.98871,57.92699,59.28698,60.96875,63.0033,65.43527,68.61496,74.1807,89.8858,75.95962,53.37836,55.33054,56.37849,56.49674,56.77121,57.51477,58.82731,60.33784,62.41776,64.76655,68.42077,74.07065,79.7429,84.89503,89.979,86.1981,72.66349,59.16569,11.85937,102.1879,98.05077,86.17548,58.99502,54.72313,53.08357,52.95388,53.10567,53.48573,54.33129,55.52909,57.01947,58.54144,60.08133,9.608549,14.90325,58.52063
-74.89489,28.0854,17.02314,19.46477,51.86437,23.40049,12.0962,11.00251,36.26084,102.0887,91.21165,83.56553,75.93236,59.21,57.42546,57.90003,58.85069,60.23012,61.93817,64.00472,66.47347,69.69582,75.33433,91.27159,77.20271,54.29071,56.22301,57.27921,57.39841,57.67607,58.42876,59.75843,61.28988,63.40044,65.78388,69.4869,75.20858,80.95484,86.17386,91.32389,87.40279,73.69112,60.0558,12.17308,103.7147,99.43031,87.33638,59.87677,55.55493,53.89339,53.76073,53.915,54.30298,55.16198,56.3755,57.88255,59.42111,60.97719,9.892381,15.26658,59.36421
-74.77477,28.59368,17.41709,19.91117,52.60317,23.8393,12.38045,11.27885,36.92885,103.6018,92.58092,84.86677,77.10474,60.15286,58.34372,58.82416,59.78737,61.18653,62.92129,65.02038,67.5265,70.79206,76.50417,92.67609,78.46368,55.21694,57.12823,58.19263,58.31277,58.59366,59.35556,60.70259,62.25527,64.39695,66.81557,70.56803,76.36228,82.18341,87.4701,92.68696,88.61423,74.72504,60.95286,12.4938,105.2616,100.8266,88.51064,60.77019,56.39804,54.71433,54.57866,54.73548,55.13153,56.0042,57.23364,58.75752,60.3128,61.8852,10.18365,15.63755,60.21861
-74.65465,29.10829,17.81851,20.36601,53.34684,24.28389,12.67014,11.56103,37.60494,105.1346,93.96816,86.18582,78.29296,61.10893,59.27489,59.76126,60.73717,62.15634,63.91828,66.05045,68.59452,71.90387,77.69042,94.09951,79.74271,56.15721,58.04633,59.1189,59.23997,59.52411,60.29534,61.65994,63.23415,65.40745,67.8618,71.66432,77.53195,83.42881,88.78395,94.06841,89.83227,75.7651,61.8568,12.82165,106.8288,102.2398,89.69836,61.6754,57.25259,55.54651,55.4078,55.56723,55.97151,56.85807,58.10363,59.6445,61.21665,62.80549,10.48251,16.01627,61.08395
-74.53453,29.62924,18.22752,20.82941,54.0953,24.73429,12.96537,11.84915,38.28911,106.6872,95.37356,87.52286,79.4972,62.07835,60.21911,60.71147,61.70023,63.13972,64.92929,67.09508,69.67771,73.03142,78.89327,95.54205,81.04003,57.11168,58.97746,60.05815,60.18013,60.46755,61.24822,62.63063,64.22669,66.43209,68.92274,72.77595,78.71776,84.69123,90.1156,95.46846,91.05675,76.81119,62.76755,13.15675,108.4165,103.67,90.89965,62.59255,58.11871,56.39006,56.24829,56.41038,56.82307,57.72373,58.98562,60.54363,62.1328,63.73821,10.78915,16.40287,61.96034
-74.41441,30.15656,18.6442,21.30148,54.84847,25.19053,13.2662,12.1433,38.98137,108.2599,96.79731,88.87809,80.71761,63.06128,61.17654,61.67493,62.6767,64.1368,65.95448,68.15446,70.77625,74.1749,80.1129,97.0039,82.35582,58.08054,59.92177,61.01054,61.13341,61.42415,62.21436,63.6148,65.23302,67.47105,69.99855,73.90311,79.91991,85.97086,91.46526,96.88731,92.28748,77.86318,63.68504,13.49923,110.0249,105.1174,92.11464,63.52175,58.99653,57.2451,57.10025,57.26506,57.68632,58.60132,59.87975,61.45507,63.0614,64.6835,11.10373,16.7975,62.8479
-74.29429,30.69027,19.06867,21.78235,55.60627,25.65264,13.57271,12.44359,39.68172,109.8528,98.23958,90.2517,81.95436,64.05785,62.1473,62.65179,63.66673,65.14775,66.994,69.22874,71.89032,75.3345,81.34953,98.48527,83.69029,59.06395,60.8794,61.97621,62.09995,62.39403,63.1939,64.61261,66.25331,68.52449,71.08941,75.04598,81.13859,87.26789,92.83313,98.32518,93.52428,78.92093,64.60919,13.84922,111.6542,106.5822,93.34343,64.46312,59.88617,58.11178,57.96381,58.13141,58.56142,59.49099,60.78616,62.37895,64.00258,65.64152,11.42642,17.20028,63.74674
-74.17417,31.23038,19.50103,22.27211,56.36863,26.12063,13.88498,12.7501,40.39014,111.4663,99.70057,91.64389,83.20763,65.06821,63.13155,63.64218,64.67046,66.17272,68.04802,70.31809,73.02009,76.51042,82.60334,99.98635,85.04366,60.06209,61.85051,62.9553,63.07989,63.37735,64.18698,65.6242,67.28771,69.59256,72.19549,76.20473,82.37397,88.58253,94.21941,99.78227,94.76698,79.9843,65.53991,14.20683,113.3047,108.0645,94.58612,65.4168,60.78776,58.99021,58.8391,59.00955,59.4485,60.39286,61.705,63.31541,64.95649,66.61239,11.75741,17.61135,64.65697
-74.05405,31.77691,19.94137,22.77089,57.13545,26.59452,14.20308,13.06293,41.10663,113.1004,101.1805,93.05484,84.47757,66.09252,64.12944,64.64627,65.68805,67.21185,69.11671,71.4227,74.16576,77.70283,83.87452,101.5073,86.41612,61.07514,62.83525,63.94796,64.07339,64.37425,65.19375,66.64973,68.33638,70.67543,73.31697,77.37955,83.62626,89.91498,95.62432,101.2588,96.01539,81.05314,66.47711,14.57219,114.9765,109.5644,95.84284,66.38291,61.70144,59.88054,59.72626,59.89963,60.34769,61.30709,62.6364,64.26461,65.92329,67.59627,12.09687,18.03083,65.57871
-73.93393,32.32987,20.3898,23.27881,57.90665,27.07433,14.52709,13.38218,41.83118,114.7554,102.6794,94.48476,85.76437,67.13091,65.14111,65.66418,66.71963,68.2653,70.20021,72.54273,75.3275,78.91194,85.1633,103.0485,87.80788,62.10328,63.83375,64.95434,65.08058,65.38488,66.21437,67.68934,69.39947,71.77327,74.45402,78.57062,84.89564,91.26543,97.04805,102.755,97.2693,82.12732,67.42071,14.94543,116.6699,111.0821,97.11369,67.36158,62.62735,60.78289,60.62542,60.80178,61.25913,62.23381,63.58052,65.22668,66.90311,68.59332,12.44499,18.45888,66.51209
-73.81381,32.88926,20.84642,23.79597,58.68215,27.56009,14.85708,13.70796,42.56377,116.4315,104.1977,95.93384,87.06819,68.18356,66.1667,66.69608,67.76536,69.33323,71.2987,73.67835,76.5055,80.13794,86.46985,104.6099,89.21915,63.14668,64.84619,65.97458,66.10161,66.40937,67.24897,68.74319,70.47714,72.88625,75.60682,79.77813,86.18231,92.63408,98.49083,104.2711,98.52853,83.20668,68.37061,15.32668,118.3851,112.6178,98.39879,68.35294,63.5656,61.69739,61.53672,61.71613,62.18296,63.17316,64.5375,66.20179,67.89611,69.60366,12.80195,18.89563,67.45721
-73.69369,33.45511,21.31134,24.3225,59.46183,28.05181,15.19313,14.04036,43.30438,118.1289,105.7354,97.40228,88.38919,69.25059,67.20636,67.7421,68.82539,70.41578,72.41234,74.82975,77.69995,81.38102,87.79439,106.1918,90.65013,64.20552,65.8727,67.00883,67.13663,67.44789,68.29771,69.81142,71.56954,74.01453,76.77555,81.00227,87.48646,94.02114,99.95286,105.8073,99.79286,84.29106,69.32672,15.71607,120.1223,114.1716,99.69824,69.35712,64.51633,62.6242,62.46029,62.64282,63.11932,64.1253,65.50748,67.19007,68.90243,70.62747,13.16795,19.34121,68.41421
-73.57357,34.02742,21.78465,24.85851,60.24562,28.5495,15.53532,14.37947,44.05299,119.8478,107.2927,98.89028,89.72756,70.33217,68.26025,68.8024,69.89987,71.51312,73.54129,75.99709,78.91102,82.64137,89.13712,107.7945,92.10104,65.27998,66.91344,68.05724,68.18578,68.50058,69.36073,70.8942,72.67684,75.15829,77.96039,82.24323,88.80828,95.42682,101.4343,107.3637,101.0621,85.3803,70.28893,16.11371,121.8816,115.7437,101.0122,70.37425,65.47969,63.56343,63.39627,63.58199,64.06836,65.09037,66.49063,68.19167,69.92223,71.66488,13.54316,19.79577,69.38318
-73.45345,34.6062,22.26646,25.4041,61.03342,29.05317,15.88371,14.72541,44.80957,121.5884,108.8699,100.398,91.08346,71.42844,69.32851,69.87713,70.98894,72.6254,74.68572,77.18055,80.13892,83.9192,90.49825,109.4181,93.57209,66.37024,67.96856,69.11996,69.24922,69.56758,70.4382,71.99167,73.7992,76.31768,79.16151,83.50119,90.14798,96.85131,102.9355,108.9408,102.336,86.47424,71.25713,16.51975,123.6635,117.3342,102.3407,71.40446,66.4558,64.51522,64.34479,64.53378,65.03022,66.06852,67.48708,69.20676,70.95566,72.71605,13.9278,20.25945,70.36426
-73.33333,35.19144,22.75687,25.95941,61.82511,29.56284,16.2384,15.07828,45.5741,123.351,110.4671,101.9257,92.45707,72.53956,70.41129,70.96642,72.09277,73.75278,75.84579,78.38031,81.38383,85.2147,91.87798,111.0629,95.06348,67.47649,69.03822,70.19715,70.3271,70.64906,71.53025,73.104,74.93677,77.49289,80.37911,84.77635,91.50575,98.29482,104.4566,110.5386,103.6143,87.5727,72.23123,16.9343,125.4679,118.9433,103.6838,72.44788,67.4448,65.47972,65.30599,65.49833,66.00504,67.05988,68.49698,70.23547,72.00287,73.78114,14.32204,20.7324,71.35757
-73.21321,35.78316,23.25599,26.52454,62.62059,30.07853,16.59945,15.43816,46.34653,125.1356,112.0846,103.4736,93.84855,73.66568,71.50874,72.07044,73.2115,74.89541,77.02168,79.59655,82.64594,86.52808,93.27653,112.729,96.57543,68.5989,70.12256,71.28894,71.41956,71.74514,72.63704,74.23133,76.08973,78.68409,81.61336,86.06889,92.88179,99.75757,105.9977,112.1573,104.8969,88.67552,73.2111,17.35751,127.2953,120.5711,105.0418,73.50465,68.44682,66.45706,66.28002,66.47578,66.99296,68.06462,69.5205,71.27797,73.06401,74.86029,14.72611,21.21476,72.36322
-73.09309,36.38135,23.76391,27.09961,63.41976,30.60022,16.96693,15.80518,47.12683,126.9426,113.7224,105.0418,95.25808,74.80695,72.62101,73.18934,74.34528,76.05346,78.21355,80.82945,83.92544,87.85953,94.69409,114.4166,98.10814,69.73766,71.22176,72.3955,72.52676,72.856,73.75872,75.37383,77.25822,79.89144,82.86444,87.37902,94.27631,101.2398,107.5592,113.7973,106.1834,89.7825,74.19663,17.7895,129.1458,122.2178,106.4147,74.57489,69.46202,67.44737,67.267,67.46627,67.99414,69.08289,70.55778,72.3344,74.13925,75.95367,15.14019,21.70667,73.38134
-72.97297,36.98601,24.28074,27.68472,64.22251,31.12794,17.34093,16.17942,47.91495,128.7721,115.3809,106.6306,96.68584,75.96353,73.74825,74.32326,75.49427,77.22708,79.42157,82.07919,85.22252,89.20926,96.13089,116.126,99.66184,70.89296,72.33595,73.51698,73.64884,73.98177,74.89544,76.53164,78.44241,81.11512,84.13255,88.70692,95.6895,102.7416,109.1412,115.4587,107.4737,90.89347,75.1877,18.2304,131.0195,123.8835,107.8026,75.65875,70.49051,68.45081,68.26709,68.46995,69.00872,70.11482,71.60898,73.40493,75.22874,77.06143,15.5645,22.20828,74.41205
-72.85285,37.59714,24.80657,28.28,65.02872,31.66168,17.72152,16.56099,48.71085,130.6244,117.0601,108.2401,98.13199,77.13557,74.89061,75.47235,76.65863,78.41643,80.6459,83.34595,86.53739,90.57747,97.58714,117.8573,101.2367,72.06499,73.46531,74.65351,74.78595,75.12262,76.04737,77.70493,79.64247,82.35531,85.41787,90.0528,97.12156,104.2633,110.744,117.1418,108.7675,92.00824,76.18418,18.68034,132.9168,125.5684,109.2057,76.75634,71.53245,69.46751,69.28043,69.48696,70.03684,71.16059,72.67426,74.48971,76.33263,78.18374,15.99923,22.71974,75.45547
-72.73273,38.21473,25.34151,28.88556,65.83827,32.20146,18.10877,16.94999,49.51447,132.4997,118.7603,109.8706,99.59672,78.32323,76.04825,76.63678,77.83849,79.62166,81.88673,84.62991,87.87023,91.96437,99.06304,119.6108,102.833,73.25391,74.60997,75.80527,75.93826,76.27868,77.21464,78.89386,80.85856,83.61218,86.72058,91.41685,98.57271,105.8051,112.3678,118.8468,110.0646,93.12661,77.18594,19.13946,134.8379,127.2727,110.624,77.86782,72.58796,70.49761,70.30716,70.51744,71.07866,72.22033,73.75376,75.5889,77.45109,79.32074,16.44462,23.2412,76.51172
-72.61261,38.83878,25.88566,29.50151,66.65104,32.74726,18.50276,17.34653,50.32576,134.3981,120.4817,111.5222,101.0802,79.52666,77.22132,77.81668,79.03403,80.84295,83.14422,85.93125,89.22124,93.37017,100.5588,121.3867,104.4509,74.45994,75.77011,76.97241,77.1059,77.45012,78.39742,80.09857,82.09085,84.88591,88.04087,92.79926,100.0432,107.3672,114.0128,120.574,111.3646,94.24837,78.19286,19.60787,136.783,128.9964,112.0576,78.99331,73.6572,71.54126,71.34741,71.56154,72.13433,73.29421,74.84766,76.70267,78.58427,80.4726,16.90086,23.77281,77.58094
-72.49249,39.46926,26.43912,30.12795,67.4669,33.29909,18.90356,17.75071,51.14466,136.32,122.2244,113.1952,102.5826,80.74602,78.40997,79.01222,80.24539,82.08045,84.41854,87.25017,90.59062,94.79507,102.0747,123.1852,106.0907,75.68324,76.94588,78.15507,78.28904,78.63709,79.59586,81.31924,83.3395,86.17667,89.37894,94.20025,101.5331,108.9498,115.6792,122.3235,112.6673,95.37334,79.20478,20.08572,138.7522,130.7398,113.5067,80.13295,74.74031,72.59859,72.40135,72.61941,73.20399,74.38238,75.9561,77.83116,79.73234,81.63949,17.36817,24.31472,78.66324
-72.37237,40.10618,27.00197,30.76501,68.28574,33.85694,19.31125,18.16263,51.9711,138.2654,123.9887,114.8898,104.1041,81.98146,79.61434,80.22354,81.47273,83.33433,85.70986,88.58685,91.97857,96.23928,103.6109,125.0065,107.7525,76.92402,78.13744,79.35341,79.48783,79.83973,80.81011,82.55602,84.60467,87.48465,90.73497,95.62,103.0427,110.5531,117.3673,124.0956,113.9725,96.50129,80.22157,20.57314,140.7459,132.5031,114.9714,81.28687,75.83742,73.66976,73.4691,73.69119,74.2878,75.48499,77.07924,78.97454,80.89546,82.82156,17.84677,24.86709,79.75874
-72.25225,40.74951,27.57434,31.41278,69.10741,34.42081,19.72589,18.58239,52.805,140.2347,125.7748,116.6061,105.6448,83.23313,80.83461,81.45079,82.71621,84.60474,87.01836,89.94146,93.38529,97.70301,105.1676,126.8507,109.4365,78.18245,79.34494,80.56758,80.70241,81.05821,82.04033,83.80907,85.88654,88.81002,92.10916,97.05873,104.5723,112.1774,119.0773,125.8905,115.2799,97.63201,81.24308,21.07025,142.7643,134.2862,116.4517,82.45521,76.94867,74.7549,74.55083,74.77703,75.38592,76.60221,78.21726,80.13298,82.0738,84.01898,18.33689,25.43006,80.86758
-72.13213,41.39924,28.1563,32.07139,69.93178,34.99069,20.14757,19.01011,53.64629,142.228,127.5828,118.3444,107.205,84.50121,82.07091,82.69414,83.97597,85.89184,88.34421,91.3142,94.81097,99.18647,106.745,128.7182,111.143,79.45873,80.56855,81.79775,81.93294,82.29268,83.28668,85.07855,87.18527,90.15295,93.50169,98.51663,106.122,113.8228,120.8094,127.7086,116.5891,98.76527,82.26915,21.57718,144.8075,136.0895,117.9478,83.63811,78.07422,75.85417,75.64667,75.87709,76.49849,77.73419,79.37031,81.30663,83.26751,85.23191,18.83875,26.00379,81.98988
-72.01201,42.05534,28.74795,32.74093,70.75872,35.56656,20.57634,19.44586,54.4949,144.2455,129.4129,120.1049,108.7848,85.78583,83.32341,83.95374,85.25219,87.19581,89.68759,92.70526,96.25583,100.6899,108.3435,130.6091,112.8723,80.75306,81.80842,83.04406,83.17959,83.54329,84.54931,86.36462,88.50103,91.51364,94.91277,99.9939,107.692,115.4896,122.5638,129.5499,117.9,99.90086,83.29964,22.09406,146.8759,137.9131,119.4599,84.83571,79.2142,76.96771,76.75677,76.99151,77.62567,78.8811,80.53855,82.49567,84.47676,86.46053,19.35258,26.58843,83.12576
-71.89189,42.7178,29.3494,33.42151,71.58807,36.14842,21.01228,19.88978,55.35072,146.2875,131.2654,121.8878,110.3845,87.08717,84.59225,85.22973,86.545,88.51679,91.04867,94.11483,97.72005,102.2135,109.9631,132.5236,114.6244,82.06561,83.06472,84.30668,84.44249,84.8102,85.82838,87.66744,89.83399,92.89226,96.34258,101.4908,109.2825,117.1781,124.3408,131.4148,119.2121,101.0385,84.33438,22.62103,148.9696,139.757,120.9879,86.04813,80.36877,78.09567,77.88129,78.12044,78.76762,80.04309,81.72216,83.70026,85.70173,87.70499,19.87859,27.18415,84.27536
-71.77177,43.38658,29.96073,34.11324,72.4197,36.73625,21.45546,20.34194,56.21366,148.3542,133.1404,123.6933,112.004,88.40537,85.8776,86.52228,87.85457,89.85496,92.42762,95.54309,99.20386,103.7574,111.6041,134.462,116.3996,83.39659,84.3376,85.58575,85.72181,86.09356,87.12405,88.98718,91.18431,94.289,97.79132,103.0074,110.8939,118.8883,126.1407,133.3035,120.5252,102.1781,85.37319,23.1582,151.0888,141.6216,122.532,87.27553,81.53805,79.23819,79.02037,79.26405,79.92449,81.22032,82.92128,84.92056,86.94257,88.96547,20.41704,27.79109,85.4388
-71.65165,44.06166,30.58203,34.81622,73.25346,37.33003,21.90596,20.80246,57.08364,150.4457,135.0381,125.5215,113.6438,89.7406,87.1796,87.83153,89.18106,91.21048,93.82462,96.99023,100.7074,105.3219,113.2668,136.4244,118.1982,84.74618,85.62723,86.88143,87.0177,87.39352,88.43647,90.324,92.55217,95.70403,99.25919,104.5441,112.5262,120.6207,127.9635,135.2162,121.839,103.3192,86.41592,23.7057,153.2339,143.5068,124.0924,88.51803,82.72221,80.39543,80.17416,80.42247,81.09644,82.41296,84.1361,86.15675,88.19946,90.24213,20.96814,28.40941,86.6162
-71.53153,44.74301,31.21341,35.53055,74.08918,37.92973,22.36382,21.27143,57.96053,152.5624,136.9587,127.3728,115.3038,91.093,88.49841,89.15765,90.52462,92.58351,95.23984,98.45644,102.231,106.9073,114.9513,138.411,120.0203,86.11457,86.93377,88.19389,88.33031,88.71025,89.7658,91.67805,93.93773,97.13755,100.7464,106.1009,114.1797,122.3753,129.8097,137.1532,123.1531,104.4617,87.46239,24.26366,155.405,145.413,125.6691,89.77578,83.92139,81.56753,81.34282,81.59586,82.28363,83.62118,85.36678,87.40899,89.47257,91.53515,21.53214,29.03928,87.8077
-71.41141,45.43058,31.85493,36.25634,74.92672,38.53533,22.82913,21.74896,58.84423,154.7044,138.9024,129.2473,116.9844,92.46275,89.83419,90.50078,91.88542,93.97422,96.67347,99.94192,103.7748,108.5137,116.658,140.4221,121.8662,87.50196,88.25738,89.52327,89.65981,90.0439,91.11219,93.04951,95.34117,98.58972,102.2531,107.6782,115.8546,124.1524,131.6793,139.1148,124.4673,105.6053,88.5124,24.8322,157.6023,147.3401,127.2622,91.04891,85.13573,82.75464,82.52649,82.78438,83.48622,84.84513,86.61348,88.67746,90.76207,92.8447,22.10927,29.68084,89.01342
-71.29129,46.12435,32.50671,36.99367,75.76591,39.14682,23.30195,22.23515,59.73462,156.8719,140.8694,131.1451,118.6856,93.84999,91.18709,91.86109,93.26359,95.38277,98.12568,101.4469,105.3389,110.1413,118.387,142.4579,123.7361,88.90855,89.59821,90.86973,91.00634,91.39462,92.47581,94.43853,96.76265,100.0607,103.7795,109.2761,117.5512,125.9523,133.5727,141.1011,125.7811,106.7498,89.56579,25.41145,159.8261,149.2884,128.8718,92.33757,86.36538,83.95692,83.72533,83.98818,84.70437,86.08498,87.87638,89.96232,92.06814,94.17095,22.69978,30.33427,90.23349
-71.17117,46.82427,33.16881,37.74266,76.60658,39.76414,23.78234,22.73009,60.63158,159.0651,142.8599,133.0666,120.4077,95.25489,92.55726,93.23872,94.65932,96.80932,99.59665,102.9714,106.9237,111.7904,120.1385,144.5186,125.6301,90.33452,90.95644,92.23343,92.37006,92.76257,93.85682,95.84528,98.20235,101.5508,105.3259,110.8948,119.2696,127.7751,135.4901,143.1124,127.0943,107.8948,90.62235,26.00152,162.0766,151.2581,130.4981,93.64189,87.61049,85.17452,84.9395,85.20743,85.93824,87.3409,89.15565,91.26375,93.39093,95.51407,23.3039,30.99971,91.46805
-71.05105,47.53029,33.84133,38.50339,77.44857,40.38728,24.27036,23.23388,61.53497,161.2843,144.8741,135.0119,122.1508,96.6776,93.94486,94.63383,96.07274,98.25405,101.0866,104.5159,108.5293,113.4612,121.9128,146.6043,127.5486,91.78007,92.33221,93.61453,93.75113,94.1479,95.25537,97.26992,99.66045,103.0601,106.8924,112.5346,121.0101,129.6211,137.4318,145.1491,128.4066,109.0402,91.68188,26.60254,164.354,153.2492,132.1411,94.96201,88.87121,86.40758,86.16914,86.44227,87.18799,88.61306,90.45146,92.58192,94.73064,96.87424,23.92187,31.67733,92.71721
-70.93093,48.24238,34.52434,39.27596,78.29171,41.0162,24.76607,23.74663,62.44466,163.5297,146.9121,136.9813,123.9151,98.11827,95.35005,96.04657,97.50402,99.7171,102.5956,106.0803,110.1559,115.1539,123.7101,148.7153,129.4917,93.2454,93.72571,95.01318,95.1497,95.55078,96.67161,98.71261,101.1371,104.5888,108.4792,114.1957,122.7728,131.4906,139.3979,147.2112,129.7174,110.1856,92.74419,27.21462,166.6586,155.2619,133.801,96.29808,90.14769,87.65627,87.41441,87.69286,88.45379,89.90162,91.76399,93.91701,96.08743,98.25164,24.55395,32.36728,93.98112
-70.81081,48.96046,35.21793,40.06045,79.13581,41.65085,25.26954,24.26841,63.36051,165.8015,148.9742,138.9749,125.7007,99.57708,96.77297,97.4771,98.95332,101.1987,104.1239,107.665,111.8038,116.8687,125.5307,150.8519,131.4596,94.73069,95.13707,96.42954,96.56593,96.97135,98.10572,100.1735,102.6325,106.137,110.0865,115.8782,124.5581,133.3837,141.3887,149.2992,131.0266,111.3307,93.80907,27.83787,168.9905,157.2964,135.4778,97.65023,91.44007,88.92074,88.67548,88.95937,89.73579,91.20676,93.09339,95.26919,97.46148,99.64644,25.20038,33.06974,95.2599
-70.69069,49.6845,35.92218,40.85696,79.98069,42.29119,25.78082,24.79934,64.28235,168.0999,151.0606,140.9929,127.5079,101.0542,98.21379,98.92558,100.4208,102.6989,105.6716,109.2701,113.4731,118.6059,127.3748,153.0141,133.4526,96.23614,96.56648,97.86377,97.99997,98.40978,99.55784,101.6528,104.1468,107.7051,111.7146,117.5824,126.3662,135.3007,143.4044,151.4131,132.3337,112.4753,94.8763,28.47241,171.3501,159.3529,137.1717,99.0186,92.74851,90.20113,89.95248,90.24195,91.03418,92.52865,94.43986,96.63865,98.85297,101.0588,25.86141,33.78485,96.55369
-70.57057,50.41443,36.63716,41.66557,80.82618,42.93718,26.29996,25.3395,65.21003,170.425,153.1714,143.0355,129.3368,102.5497,99.67266,100.3922,101.9066,104.2179,107.2391,110.8959,115.1641,120.3657,129.2426,155.2023,135.4708,97.76195,98.01408,99.31603,99.45198,99.86621,101.0281,103.1506,105.6801,109.2931,113.3636,119.3086,128.1972,137.2419,145.4454,153.5534,133.6384,113.6191,95.94567,29.11834,173.7375,161.4313,138.8828,100.4033,94.07316,91.49762,91.24559,91.54077,92.3491,93.86745,95.80357,98.02554,100.2621,102.489,26.53729,34.51277,97.8626
-70.45045,51.1502,37.36294,42.48636,81.67207,43.58877,26.82702,25.88899,66.14339,172.7773,155.3069,145.103,131.1877,104.0638,101.1497,101.877,103.4109,105.756,108.8263,112.5424,116.8769,122.1483,131.1343,157.4166,137.5145,99.3083,99.48005,100.7865,100.9221,101.3408,102.5168,104.6672,107.2327,110.9013,115.0337,121.0569,130.0514,139.2074,147.5118,155.7202,134.9402,114.7617,97.01694,29.77578,176.153,163.532,140.611,101.8046,95.41417,92.81034,92.55496,92.85598,93.68072,95.22334,97.18469,99.43007,101.689,103.937,27.22826,35.25368,99.18679
-70.33033,51.89172,38.0996,43.31941,82.51818,44.24589,27.36205,26.44789,67.08225,175.1567,157.4671,147.1955,133.0605,105.5967,102.6452,103.3802,104.9338,107.3131,110.4336,114.21,118.6118,123.9539,133.0502,159.6572,139.5839,100.8754,100.9645,102.2752,102.4105,102.8337,104.0239,106.2026,108.8048,112.5298,116.7251,122.8275,131.929,141.1975,149.6039,157.9137,136.2388,115.9029,98.0899,30.44483,178.5968,165.6551,142.3567,103.2225,96.77169,94.13946,93.88074,94.18774,95.02923,96.59649,98.5834,100.8524,103.1339,105.4032,27.93458,36.00772,100.5264
-70.21021,52.63894,38.8472,44.1648,83.36431,44.90851,27.90511,27.01629,68.02643,177.5637,159.6525,149.3133,134.9557,107.1485,104.1591,104.902,106.4755,108.8897,112.061,115.8987,120.3691,125.7828,134.9906,161.9244,141.6792,102.4634,102.4677,103.7825,103.9174,104.3451,105.5496,107.7571,110.3964,114.1788,118.4382,124.6206,133.8302,143.2124,151.7219,160.1344,137.5337,117.0423,99.1643,31.12559,181.0691,167.8006,144.1198,104.6571,98.14588,95.48513,95.22311,95.53622,96.39477,97.98707,99.99988,102.2927,104.5969,106.8877,28.65651,36.77506,101.8815
-70.09009,53.39177,39.60581,45.02261,84.21025,45.57654,28.45623,27.59429,68.97574,179.9982,161.863,151.4565,136.8732,108.7194,105.6917,106.4425,108.0362,110.4857,113.7088,117.6089,122.1488,127.6352,136.9556,164.2183,143.8005,104.0726,103.9897,105.3084,105.4428,105.8751,107.0942,109.3307,112.0078,115.8486,120.1729,126.4366,135.7553,145.2525,153.8661,162.3823,138.8247,118.1796,100.2399,31.81815,183.5702,169.9688,145.9004,106.1087,99.53687,96.84752,96.58221,96.90158,97.77752,99.39527,101.4343,103.7512,106.0783,108.3907,29.39429,37.55586,103.2522
-69.96997,54.15015,40.37549,45.8929,85.0558,46.24993,29.01546,28.18196,69.92998,182.4607,164.0989,153.6254,138.8133,110.3095,107.2431,108.0019,109.616,112.1013,115.3772,119.3406,123.9513,129.5114,138.9456,166.5391,145.9482,105.7031,105.5308,106.8531,106.987,107.424,108.6578,110.9237,113.6391,117.5393,121.9296,128.2756,137.7046,147.3178,156.0368,164.6578,140.1112,119.3145,101.3165,32.52261,186.1003,172.1598,147.6987,107.5774,100.9448,98.22677,97.9582,98.28398,99.17765,100.8213,102.8869,105.228,107.5782,109.9124,30.14817,38.35028,104.6388
-69.84985,54.91399,41.15631,46.77575,85.90074,46.92861,29.58284,28.77938,70.88895,184.9513,166.3604,155.8202,140.7761,111.919,108.8135,109.5803,111.2151,113.7368,117.0662,121.0942,125.7767,131.4115,140.9607,168.8871,148.1224,107.3551,107.0909,108.4168,108.55,108.9917,110.2404,112.5363,115.2906,119.251,123.7085,130.1378,139.6781,149.4087,158.2341,166.9612,141.3929,120.4467,102.3937,33.23907,188.6595,174.3736,149.5147,109.0633,102.3699,99.62305,99.35126,99.6836,100.5953,102.2652,104.3577,106.7234,109.0968,111.4529,30.91842,39.15847,106.0413
-69.72973,55.68319,41.9483,47.6712,86.74486,47.61251,30.15842,29.38665,71.85243,187.4702,168.6477,158.041,142.7619,113.548,110.403,111.1778,112.8336,115.3922,118.7762,122.8698,127.6253,133.3357,143.0011,171.2624,150.3234,109.0289,108.6705,109.9996,110.1321,110.5786,111.8423,114.1685,116.9623,120.9841,125.5098,132.0234,141.6762,151.5254,160.4583,169.2926,142.6693,121.5759,103.4714,33.9676,191.2482,176.6106,151.3486,110.5665,103.8123,101.0365,100.7615,101.1006,102.0307,103.7273,105.8471,108.2375,110.6344,113.0124,31.70529,39.9806,107.4598
-69.60961,56.45768,42.75154,48.57933,87.58795,48.30154,30.74222,30.00383,72.8202,190.0176,170.9609,160.2881,144.7708,115.1967,112.0118,112.7947,114.4716,117.0678,120.5072,124.6675,129.4973,135.2844,145.0672,173.6652,152.5512,110.7245,110.2695,111.6016,111.7335,112.1846,113.4637,115.8206,118.6545,122.7386,127.3336,133.9327,143.6991,153.6681,162.7097,171.6524,143.94,122.7016,104.5493,34.70828,193.8666,178.8707,153.2004,112.0872,105.2721,102.4673,102.1892,102.5351,103.484,105.2077,107.3552,109.7704,112.191,114.5912,32.50902,40.81681,108.8946
-69.48949,57.23734,43.56606,49.5002,88.42977,48.99563,31.33429,30.631,73.79203,192.5937,173.3003,162.5616,146.8029,116.8652,113.64,114.431,116.1294,118.7637,122.2596,126.4876,131.3929,137.2578,147.1592,176.0958,154.8062,112.4423,111.8881,113.2231,113.3541,113.8101,115.1047,117.4927,120.3673,124.5148,129.1802,135.8659,145.7471,155.8371,164.9886,174.0407,145.2045,123.8235,105.6271,35.46119,196.5148,181.1542,155.0702,113.6256,106.7494,103.9156,103.6344,103.9873,104.9554,106.7066,108.8821,111.3225,113.7668,116.1894,33.32987,41.66728,110.3456
-69.36937,58.02209,44.3919,50.43384,89.2701,49.69468,31.93464,31.26823,74.76768,195.1987,175.666,164.8618,148.8584,118.5538,115.2878,116.087,117.8071,120.48,124.0333,128.3303,133.3123,139.256,149.2773,178.5544,157.0885,114.1823,113.5266,114.8642,114.9943,115.4552,116.7654,119.185,122.101,126.3129,131.0499,137.8232,147.8203,158.0326,167.2951,176.458,146.4625,124.9413,106.7045,36.22641,199.1931,183.4612,156.9582,115.1817,108.2445,105.3816,105.0973,105.4574,106.445,108.2242,110.428,112.8939,115.3622,117.8072,34.16809,42.53214,111.8131
-69.24925,58.81182,45.22912,51.38031,90.1087,50.39861,32.54332,31.91559,75.7469,197.8329,178.0582,167.1888,150.9375,120.2625,116.9553,117.7627,119.5048,122.217,125.8287,130.1958,135.2557,141.2794,151.4218,181.0411,159.3984,115.9448,115.185,116.525,116.6541,117.1199,118.446,120.8976,123.8556,128.133,132.9427,139.8049,149.9189,160.2549,169.6296,178.9044,147.7134,126.0546,107.7813,37.004,201.9018,185.7918,158.8643,116.7557,109.7575,106.8654,106.5781,106.9456,107.953,109.7606,111.9932,114.4847,116.9771,119.4448,35.02394,43.41157,113.2972
-69.12913,59.60642,46.07775,52.33965,90.94534,51.10732,33.16034,32.57315,76.72944,200.4965,180.4772,169.5429,153.0404,121.9915,118.6427,119.4584,121.2227,123.9747,127.6458,132.0843,137.2234,143.3281,153.5928,183.5561,161.736,117.73,116.8636,118.2057,118.3338,118.8045,120.1466,122.6307,125.6313,129.9754,134.8589,141.8111,152.0433,162.5042,171.9922,181.3802,148.9569,127.1631,108.8571,37.79402,204.641,188.1461,160.7888,118.3478,111.2885,108.3672,108.0769,108.4519,109.4796,111.3161,113.5778,116.0951,118.6119,121.1024,35.89767,44.3057,114.798
-69.00901,60.40577,46.93781,53.31191,91.77977,51.82072,33.78572,33.24098,77.71503,203.1896,182.923,171.9242,155.1672,123.7409,120.3501,121.1741,122.9609,125.7534,129.4849,133.9959,139.2155,145.4024,155.7907,186.0996,164.1015,119.5381,118.5624,119.9064,120.0334,120.5092,121.8675,124.3845,127.4284,131.8402,136.7988,143.8421,154.1937,164.7807,174.3834,183.8857,150.1923,128.2664,109.9317,38.59652,207.411,190.5243,162.7317,119.958,112.8377,109.8872,109.5939,109.9766,111.0249,112.8908,115.182,117.7254,120.2668,122.7801,36.78951,45.2147,116.3157
-68.88889,61.20975,47.80934,54.2971,92.61175,52.53868,34.41949,33.91912,78.70339,205.9124,185.3958,174.333,157.3181,125.511,122.0777,122.91,124.7196,127.5532,131.3462,135.931,141.2323,147.5025,158.0157,188.6719,166.4952,121.3692,120.2817,121.6273,121.7531,122.2339,123.6087,126.1591,129.247,133.7276,138.7625,145.8981,156.3702,167.0848,176.8032,186.4211,151.4194,129.364,111.0048,39.41155,210.212,192.9265,164.693,121.5866,114.4053,111.4254,111.1293,111.5199,112.5892,114.4849,116.8059,119.3758,121.9418,124.4782,37.69973,46.13872,117.8504
-68.76877,62.01823,48.69236,55.29527,93.44103,53.26111,35.06164,34.60763,79.69424,208.6653,187.8959,176.7695,159.4932,127.3018,123.8256,124.6663,126.499,129.3743,133.2298,137.8896,143.2741,149.6287,160.2681,191.2731,168.9171,123.2235,122.0215,123.3685,123.4931,123.979,125.3705,127.9546,131.0872,135.6378,140.7503,147.9794,158.5732,169.4166,179.2519,188.9868,152.6375,130.4556,112.076,40.23916,213.0442,195.3529,166.6729,123.2337,115.9914,112.9821,112.6832,113.0819,114.1726,116.0985,118.4499,121.0463,123.6373,126.1969,38.62856,47.07789,119.4022
-68.64865,62.8311,49.58688,56.30642,94.26735,53.98789,35.71219,35.30658,80.68729,211.4483,190.4235,179.2337,161.6927,129.1135,125.594,126.4431,128.2991,131.2168,135.1359,139.8719,145.3409,151.7812,162.548,193.9034,171.3677,125.1013,123.7821,125.1303,125.2535,125.7446,127.1529,129.7714,132.9492,137.571,142.7623,150.0861,160.8028,171.7763,181.7299,191.5828,153.8462,131.5409,113.145,41.07937,215.9079,197.8035,168.6714,124.8994,117.5961,114.5575,114.2557,114.6627,115.7752,117.732,120.114,122.7373,125.3533,127.9363,39.57624,48.03237,120.9712
-68.52853,63.6482,50.49291,57.33059,95.09046,54.7189,36.37114,36.016,81.68223,214.2616,192.9786,181.726,163.9168,130.9463,127.383,128.2406,130.1202,133.0809,137.0647,141.8782,147.4331,153.9602,164.8557,196.5629,173.8469,127.0027,125.5637,126.9126,127.0344,127.5307,128.9561,131.6094,134.8333,139.5274,144.7988,152.2186,163.0593,174.1643,184.2373,194.2097,155.045,132.6194,114.2116,41.93222,218.8032,200.2785,170.6887,126.5838,119.2197,116.1516,115.8472,116.2626,117.3974,119.3854,121.7985,124.4488,127.0902,129.6966,40.54302,49.00231,122.5576
-68.40841,64.46941,51.41047,58.36778,95.91008,55.45401,37.03849,36.73593,82.67875,217.1056,195.5615,184.2465,166.1656,132.8003,129.1927,130.0589,131.9624,134.9667,139.0163,143.9087,149.5509,156.166,167.1916,199.252,176.355,128.9279,127.3662,128.7158,128.836,129.3376,130.7803,133.4689,136.7395,141.5072,146.8599,154.3769,165.3429,176.5808,186.7745,196.8675,156.2335,133.6907,115.2753,42.79773,221.7303,202.778,172.7247,128.2871,120.8622,117.7647,117.4577,117.8818,119.0391,121.0589,123.5036,126.1812,128.848,131.4781,41.52914,49.98785,124.1616
-68.28829,65.29457,52.33956,59.418,96.72594,56.19309,37.71424,37.46643,83.67652,219.9803,198.1723,186.7953,168.4392,134.6756,131.0233,131.898,133.8258,136.8744,140.9909,145.9636,151.6944,158.3988,169.5557,201.9707,178.8922,130.8771,129.19,130.5399,130.6585,131.1654,132.6257,135.35,138.6681,143.5105,148.946,156.5614,167.6539,179.026,189.3416,199.5566,157.4111,134.7544,116.336,43.6759,224.6896,205.3022,174.7797,130.0095,122.5238,119.3969,119.0873,119.5203,120.7007,122.7528,125.2293,127.9346,130.6271,133.281,42.53481,50.98912,125.7832
-68.16817,66.12353,53.28016,60.48124,97.53779,56.936,38.39838,38.20751,84.67522,222.886,200.8112,189.3728,170.7379,136.5723,132.875,133.7583,135.7105,138.8042,142.9888,148.0429,153.864,160.6589,171.9485,204.7193,181.4587,132.8505,131.0352,132.385,132.5019,133.0143,134.4923,137.2528,140.6191,145.5376,151.0571,158.7722,169.9925,181.5001,191.939,202.2773,158.5772,135.8101,117.3931,44.56674,227.6811,207.8512,176.8536,131.751,124.2048,121.0484,120.7364,121.1784,122.3823,124.4672,126.976,129.7091,132.4275,135.1053,43.56028,52.00627,127.4226
-68.04805,66.95614,54.23227,61.5575,98.34534,57.6826,39.09088,38.95921,85.6745,225.8228,203.4785,191.979,173.0618,138.4908,134.7479,135.6398,137.6168,140.7562,145.01,150.1471,156.0598,162.9464,174.37,207.4979,184.0547,134.8482,132.9019,134.2514,134.3665,134.8843,136.3803,139.1776,142.5929,147.5887,153.1936,161.0097,172.359,184.0035,194.5669,205.0298,159.7315,136.8574,118.4464,45.47025,230.7052,210.425,178.9466,133.5117,125.9051,122.7193,122.4049,122.8562,124.0841,126.2022,128.7439,131.5051,134.2495,136.9514,44.60577,53.03943,129.0799
-67.92793,67.79223,55.19588,62.64676,99.1483,58.43275,39.79174,39.72156,86.67401,228.7911,206.1742,194.6142,175.411,140.431,136.642,137.5427,139.5448,142.7305,147.0548,152.2762,158.282,165.2616,176.8207,210.3067,186.6802,136.8704,134.7902,136.1392,136.2524,136.7757,138.2898,141.1245,144.5894,149.6638,155.3555,163.274,174.7535,186.5364,197.2255,207.8143,160.8733,137.8958,119.4956,46.3864,233.762,213.0238,181.0587,135.292,127.6251,124.4099,124.0932,124.5539,125.8062,127.9582,130.533,133.3226,136.0932,138.8195,45.67149,54.08873,130.7552
-67.80781,68.63163,56.17095,63.74901,99.94639,59.18629,40.50092,40.49457,87.67339,231.7908,208.8985,197.2786,177.7857,142.3931,138.5577,139.467,141.4945,144.7274,149.1233,154.4304,160.5308,167.6048,179.3006,213.1459,189.3356,138.9174,136.7003,138.0484,138.1597,138.6885,140.2211,143.0936,146.609,151.7633,157.5432,165.5654,177.1763,189.0989,199.9152,210.6312,162.0022,138.9249,120.5402,47.31519,236.8517,215.6478,183.1901,137.0918,129.3647,126.1202,125.8013,126.2717,127.5488,129.7352,132.3437,135.1619,137.959,140.7096,46.75767,55.15431,132.4488
-67.68769,69.47416,57.15746,64.86422,100.7393,59.94306,41.2184,41.27825,88.67226,234.8223,211.6516,199.9722,180.186,144.3772,140.4949,141.413,143.4662,146.7469,151.2157,156.6099,162.8066,169.9762,181.8101,216.0156,192.021,140.9893,138.6324,139.9793,140.0885,140.623,142.1743,145.0851,148.6518,153.8873,159.7569,167.884,179.6277,191.6915,202.6361,213.4808,163.1176,139.9443,121.58,48.25657,239.9746,218.297,185.3406,138.9113,131.1243,127.8504,127.5294,128.0097,129.3122,131.5334,134.1761,137.0231,139.8469,142.6221,47.86451,56.23629,134.1606
-67.56757,70.31965,58.15537,65.99234,101.5268,60.70289,41.94413,42.07261,89.67025,237.8858,214.4336,202.6953,182.612,146.3836,142.4538,143.3807,145.46,148.7892,153.3321,158.815,165.1094,172.376,184.3494,218.9161,194.7366,143.0862,140.5866,141.932,142.0391,142.5792,144.1494,147.0991,150.7179,156.036,161.9967,170.2301,182.1079,194.3142,205.3885,216.3632,164.2189,140.9536,122.6145,49.21049,243.1308,220.9715,187.5106,140.7506,132.9039,129.6008,129.2777,129.7682,131.0964,133.3531,136.0303,138.9066,141.7572,144.5571,48.99221,57.33479,135.8909
-67.44745,71.16791,59.16463,67.13335,102.3085,61.46561,42.67808,42.87765,90.66697,240.9814,217.2448,205.4481,185.0641,148.4122,144.4346,145.3704,147.476,150.8545,155.4727,161.0457,167.4395,174.8045,186.9188,221.8475,197.4825,145.2083,142.5631,143.9066,144.0114,144.5573,146.1467,149.1359,152.8075,158.2096,164.2628,172.604,184.6171,196.9674,208.1727,219.2788,165.3057,141.9523,123.6433,50.17692,246.3206,223.6715,189.6999,142.6099,134.7037,131.3714,131.0464,131.5473,132.9018,135.1945,137.9067,140.8124,143.69,146.5148,50.14098,58.44994,137.6398
-67.32733,72.01875,60.1852,68.28718,103.0842,62.23104,43.42019,43.69337,91.662,244.1093,220.0852,208.2308,187.5421,150.4634,146.4375,147.3821,149.5144,152.9428,157.6378,163.3024,169.7972,177.2619,189.5185,224.8099,200.2589,147.3559,144.5619,145.9033,146.0058,146.5574,148.1662,151.1954,154.9207,160.4083,166.5555,175.0058,187.1555,199.6513,210.989,222.2279,166.3774,142.9399,124.6662,51.15577,249.5441,226.397,191.9087,144.4894,136.5239,133.1624,132.8356,133.3471,134.7283,137.0577,139.8053,142.7407,145.6456,148.4955,51.31099,59.58185,139.4074
-67.20721,72.87196,61.21702,69.45379,103.8535,62.99901,44.17041,44.51974,92.65495,247.2696,222.955,211.0434,190.0464,152.5371,148.4624,149.4159,151.5752,155.0545,159.8274,165.5852,172.1826,179.7484,192.1487,227.8036,203.0659,149.5291,146.5833,147.9222,148.0222,148.5797,150.2082,153.278,157.0578,162.6321,168.875,177.4359,189.7234,202.3661,213.8376,225.2106,167.4335,143.916,125.6826,52.14698,252.8016,229.1482,194.1371,146.389,138.3646,134.974,134.6455,135.1679,136.5763,138.9428,141.7265,144.6919,147.6242,150.4992,52.50244,60.73062,141.1938
-67.08709,73.72733,62.26001,70.6331,104.6162,63.76932,44.92868,45.35676,93.64539,250.4627,225.8545,213.8863,192.577,154.6335,150.5096,151.4721,153.6586,157.1895,162.0417,167.8943,174.5959,182.2643,194.8098,230.8287,205.9038,151.728,148.6274,149.9635,150.0608,150.6243,152.2727,155.3837,159.2189,164.8815,171.2214,179.8943,192.3211,205.1122,216.7188,228.2274,168.4734,144.8802,126.6923,53.15044,256.0932,231.9252,196.3851,148.3091,140.2259,136.8063,136.4763,137.0098,138.446,140.8502,143.6703,146.6659,149.626,152.5263,53.7155,61.89638,142.9992
-66.96697,74.58467,63.3141,71.82503,105.3719,64.54176,45.69493,46.2044,94.63289,253.6886,228.7836,216.7594,195.134,156.7529,152.5792,153.5506,155.7649,159.3481,164.2809,170.2298,177.0375,184.8098,197.5018,233.8853,208.7727,153.9529,150.6942,152.0272,152.1218,152.6914,154.3599,157.5126,161.4041,167.1564,173.5951,182.3814,194.9487,207.8897,219.6327,231.2784,169.4965,145.8319,127.6948,54.16608,259.4192,234.728,198.6527,150.2496,142.108,138.6596,138.3281,138.8729,140.3374,142.78,145.637,148.6632,151.6511,154.577,54.95033,63.07922,144.8237
-66.84685,75.44374,64.37921,73.02951,106.1202,65.31615,46.46907,47.06261,95.617,256.9476,231.7427,219.6631,197.7177,158.8951,154.6713,155.6517,157.8939,161.5303,166.5452,172.592,179.5074,187.3852,200.2252,236.9737,211.6727,156.2038,152.7841,154.1135,154.2054,154.7809,156.4699,159.665,163.6136,169.4571,175.9961,184.8974,197.6066,210.6989,222.5798,234.3639,170.5023,146.7708,128.6897,55.19375,262.7798,237.5569,200.9401,152.2108,144.0111,140.5339,140.2011,140.7576,142.2508,144.7323,147.6267,150.6838,153.6998,156.6513,56.20709,64.27924,146.6674
-66.72673,76.30433,65.45524,74.24645,106.861,66.09227,47.25104,47.93136,96.59728,260.2397,234.7318,222.5975,200.3281,161.0605,156.786,157.7755,160.046,163.7364,168.8347,174.981,182.0059,189.9906,202.9802,240.0939,214.604,158.481,154.897,156.2225,156.3115,156.8932,158.6029,161.841,165.8475,171.7838,178.4248,187.4425,200.2949,213.54,225.5602,237.4842,171.4903,147.6963,129.6766,56.23336,266.1751,240.4117,203.2473,154.1927,145.9354,142.4294,142.0955,142.6638,144.1863,146.7074,149.6398,152.728,155.7723,158.7496,57.48592,65.49653,148.5305
-66.60661,77.16619,66.5421,75.47573,107.5938,66.86991,48.04073,48.8106,97.57327,263.5653,237.7511,225.5627,202.9654,163.2492,158.9235,159.9221,162.2213,165.9664,171.1495,177.3971,184.5332,192.6264,205.7669,243.2461,217.5667,160.7846,157.0331,158.3544,158.4404,159.0283,160.759,164.0406,168.1061,174.1367,180.8813,190.0169,203.0138,216.4133,228.5742,240.6396,172.4598,148.6079,130.6551,57.28474,269.6053,243.2928,205.5743,156.1955,147.8808,144.3464,144.0114,144.5919,146.1442,148.7055,151.6763,154.7959,157.8687,160.8721,58.78697,66.73119,150.4131
-66.48649,78.0291,67.63967,76.71725,108.3183,67.64883,48.83806,49.70027,98.5445,266.9244,240.8007,228.5589,205.6297,165.4612,161.0838,162.0915,164.4198,168.2205,173.4899,179.8403,187.0896,195.2927,208.5857,246.4305,220.561,163.1148,159.1926,160.5092,160.5921,161.1863,162.9383,166.2641,170.3894,176.5159,183.3657,192.6208,205.7637,219.3191,231.622,243.8303,173.4103,149.5053,131.6248,58.34774,273.0707,246.2001,207.9212,158.2193,149.8477,146.2849,145.949,146.5419,148.1246,150.7267,153.7364,156.8878,159.9893,163.0188,60.11035,67.98329,152.3153
-66.36637,78.8928,68.74783,77.97088,109.0343,68.42881,49.6429,50.6003,99.51048,270.3172,243.8807,231.5863,208.3211,167.6966,163.2672,164.284,166.6416,170.4988,175.856,182.311,189.6751,197.9898,211.4367,249.6472,223.587,165.4717,161.3755,162.6872,162.7668,163.3674,165.141,168.5116,172.6977,178.9216,185.8784,195.2545,208.5447,222.2575,234.704,247.0566,174.3413,150.3879,132.5852,59.4222,276.5713,249.1337,210.2881,160.2643,151.8362,148.2451,147.9085,148.5141,150.1277,152.7713,155.8205,159.0039,162.1344,165.1902,61.45619,69.25292,154.2372
-66.24625,79.75705,69.86645,79.2365,109.7413,69.20963,50.45516,51.51062,100.4707,273.7439,246.9914,234.645,211.0397,169.9557,165.4736,166.4997,168.887,172.8015,178.2479,184.8093,192.2902,200.7179,214.3203,252.8963,226.6449,167.8555,163.5821,164.8884,164.9647,165.5717,167.3671,170.7832,175.031,181.354,188.4195,197.9182,211.3571,225.2289,237.8203,250.3188,175.2521,151.2552,133.536,60.50794,280.1075,252.0938,212.675,162.3305,153.8463,150.2272,149.89,150.5086,152.1536,154.8394,157.9285,161.1444,164.304,167.3863,62.82458,70.54014,156.179
-66.12613,80.62159,70.9954,80.51397,110.439,69.99102,51.2747,52.43113,101.4248,277.2047,250.1327,237.7351,213.7857,172.2384,167.7033,168.7386,171.156,175.1286,180.6658,187.3353,194.9349,203.4773,217.2366,256.1781,229.7348,170.2663,165.8124,167.1129,167.1857,167.7993,169.6169,173.079,177.3895,183.8133,190.9892,200.6122,214.2011,228.2334,240.9712,253.6171,176.1422,152.1068,134.4767,61.60474,283.6793,255.0803,215.0819,164.4181,155.8783,152.2313,151.8936,152.5255,154.2027,156.9312,160.0609,163.3094,166.4984,169.6073,64.21561,71.84502,158.1407
-66.00601,81.48614,72.13451,81.80313,111.1271,70.77274,52.1014,53.36174,102.3721,280.6996,253.305,240.8568,216.5591,174.545,169.9563,171.0008,173.4487,177.4804,183.1098,189.8892,197.6094,206.2682,220.1859,259.4925,232.8568,172.7043,168.0666,169.3609,169.4301,170.0503,171.8903,175.3993,179.7733,186.2995,193.5878,203.3365,217.0769,231.2714,244.1571,256.9519,177.0111,152.9422,135.4068,62.7124,287.287,258.0935,217.5089,166.5272,157.9323,154.2576,153.9197,154.5652,156.2749,159.0469,162.2177,165.4992,168.7178,171.8535,65.62936,73.16762,160.1226
-65.88589,82.35045,73.28364,83.10381,111.8052,71.55454,52.93512,54.30236,103.3121,284.2289,256.5082,244.0102,219.3601,176.8755,172.2328,173.2866,175.7653,179.8569,185.5801,192.4713,200.314,209.0908,223.1685,262.8398,236.0111,175.1696,170.3447,171.6325,171.698,172.3249,174.1876,177.744,182.1827,188.8131,196.2154,206.0916,219.9848,234.343,247.378,260.3233,177.8582,153.7608,136.3259,63.83069,290.9307,261.1333,219.9561,168.6579,160.0085,156.3063,155.9683,156.6277,158.3706,161.1868,164.3992,167.7139,170.9623,174.1251,67.06588,74.50799,162.1247
-65.76577,83.21422,74.44262,84.41585,112.4731,72.33615,53.7757,55.25286,104.2444,287.7928,259.7426,247.1955,222.1888,179.23,174.5328,175.5959,178.1058,182.2583,188.0769,195.0817,203.0489,211.9453,226.1846,266.2201,239.1977,177.6624,172.6469,173.9278,173.9894,174.6231,176.5089,180.1134,184.6177,191.3539,198.8722,208.8775,222.925,237.4484,250.6344,263.7317,178.6828,154.5623,137.2337,64.95935,294.6105,264.1999,222.4234,170.8104,162.1069,158.3775,158.0396,158.7132,160.4899,163.3509,166.6055,169.9539,173.2323,176.4222,68.52523,75.86617,164.1472
-65.64565,84.07718,75.61125,85.73906,113.1303,73.1173,54.62299,56.21311,105.1683,291.3913,263.0082,250.4128,225.0453,181.6087,176.8565,177.9289,180.4704,184.6847,190.6002,197.7205,205.8143,214.832,229.2344,269.6335,242.4168,180.1828,174.9734,176.2468,176.3045,176.945,178.8542,182.5075,187.0786,193.9224,201.5584,211.6945,225.8978,240.5881,253.9264,267.1773,179.4845,155.346,138.1295,66.09813,298.3268,267.2932,224.911,172.9848,164.2278,160.4713,160.1337,160.8218,162.633,165.5395,168.8368,172.2192,175.5279,178.7451,70.00743,77.24221,166.1902
-65.52553,84.93903,76.78935,87.07324,113.7765,73.89772,55.47682,57.18299,106.0834,295.0247,266.3051,253.6622,227.9297,184.0116,179.2039,180.2857,182.8591,187.1361,193.1503,200.3879,208.6104,217.7511,232.3182,273.0801,245.6685,182.7309,177.3241,178.5898,178.6434,179.2909,181.2237,184.9266,189.5653,196.5185,204.2742,214.5428,228.9033,243.7621,257.2543,270.6603,180.2626,156.1116,139.0131,67.24673,302.0796,270.4135,227.4188,175.1811,166.3712,162.588,162.2509,162.9538,164.8,167.7527,171.0935,174.5101,177.8493,181.094,71.51251,78.63613,168.2538
-65.40541,85.79947,77.97671,88.41818,114.4113,74.67711,56.33702,58.16234,106.9892,298.6929,269.6335,256.944,230.8421,186.4389,181.5752,182.6663,185.2721,189.6128,195.7272,203.0842,211.4373,220.7029,235.4362,276.56,248.9529,185.3069,179.6993,180.9568,181.0062,181.6607,183.6175,187.3706,192.0781,199.1425,207.0198,217.4227,231.9418,246.9707,260.6183,274.1812,181.0167,156.8585,139.8838,68.40486,305.869,273.5607,229.9469,177.3995,168.5374,164.7277,164.3912,165.1093,166.9912,169.9909,173.3755,176.8268,180.1968,183.4691,73.04044,80.04796,170.3381
-65.28529,86.6582,79.17313,89.77367,115.0345,75.45519,57.20339,59.15101,107.885,302.3963,272.9935,260.2581,233.7825,188.8906,183.9704,185.071,187.7095,192.1148,198.3312,205.8094,214.2953,223.6875,238.5887,280.0734,252.2701,187.9109,182.0991,183.3479,183.3929,184.0546,186.0357,189.8398,194.6171,201.7946,209.7955,220.3343,235.0135,250.2142,264.0187,277.74,181.7461,157.5863,140.7413,69.5722,309.6954,276.7349,232.4953,179.6402,170.7264,166.8905,166.5549,167.2885,169.2067,172.2541,175.6832,179.1694,182.5704,185.8705,74.59122,81.47771,172.4432
-65.16517,87.51489,80.37836,91.13947,115.6455,76.23166,58.07575,60.14882,108.7702,306.135,276.3852,263.6047,236.7512,191.3669,186.3897,187.4997,190.1714,194.6423,200.9623,208.5637,217.1846,226.7051,241.7758,283.6203,255.6202,190.543,184.5235,185.7632,185.8037,186.4726,188.4785,192.3342,197.1825,204.4748,212.6013,223.2779,238.1186,253.4928,267.4558,281.3371,182.4503,158.2944,141.5851,70.74841,313.5587,279.9361,235.064,181.9031,172.9385,169.0766,168.7421,169.4916,171.4467,174.5425,178.0168,181.5383,184.9705,188.2986,76.1648,82.92539,174.5694
-65.04505,88.36924,81.59217,92.51533,116.2442,77.00622,58.95388,61.15559,109.6444,309.909,279.8087,266.984,239.7481,193.8678,188.8331,189.9526,192.6578,197.1953,203.6206,211.3474,220.1054,229.7561,244.9979,287.2009,259.0033,193.2034,186.9726,188.2029,188.2388,188.915,190.9458,194.854,199.7743,207.1835,215.4375,226.2537,241.2575,256.8067,270.9298,284.9727,183.1287,158.9824,142.4148,71.93313,317.4592,283.1645,237.6531,184.1885,175.1737,171.2861,170.953,171.7187,173.7114,176.8563,180.3764,183.9335,187.3972,190.7535,77.76113,84.39099,176.7166
-64.92492,89.22092,82.8143,93.90101,116.8301,77.77854,59.83757,62.17113,110.507,313.7185,283.2641,270.396,242.7734,196.3934,191.3007,192.4297,195.1689,199.774,206.3064,214.1605,223.0578,232.8406,248.2551,290.8152,262.4194,195.8922,189.4466,190.6669,190.6981,191.3817,193.4379,197.3993,202.3927,209.9206,218.3043,229.2619,244.4302,260.1562,274.4409,288.6472,183.7808,159.6497,143.2298,73.12599,321.3969,286.42,240.2626,186.4965,177.4321,173.5192,173.1877,173.9699,176.0009,179.1958,182.7622,186.3553,189.8507,193.2353,79.38012,85.8745,178.885
-64.8048,90.06958,84.0445,95.29622,117.4029,78.54832,60.72658,63.19524,111.3573,317.5637,286.7515,273.8409,245.8271,198.9438,193.7926,194.9311,197.7047,202.3784,209.0197,217.0032,226.0421,235.9589,251.5476,294.4634,265.8687,198.6094,191.9456,193.1555,193.1817,193.8728,195.9548,199.9701,205.0378,212.6865,221.2019,232.3027,247.637,263.5415,277.9894,292.3607,184.406,160.296,144.0297,74.32659,325.3722,289.7027,242.8925,188.827,179.714,175.7761,175.4464,176.2455,178.3154,181.5611,185.1745,188.804,192.3313,195.7444,81.02167,87.37589,181.0747
-64.68468,90.9149,85.28249,96.70068,117.9622,79.31523,61.62069,64.22768,112.1947,321.4446,290.271,277.3187,248.9093,201.5191,196.309,197.457,200.2653,205.0087,211.7607,219.8757,229.0585,239.1111,254.8759,298.1455,269.3512,201.3552,194.4696,195.6686,195.6898,196.3886,198.4965,202.5667,207.7098,215.4812,224.1304,235.3763,250.8782,266.9628,281.5755,296.1135,185.0039,160.9206,144.8141,75.53452,329.385,293.0127,245.5429,191.1803,182.0194,178.0569,177.7293,178.5457,180.6552,183.9523,187.6134,191.2796,194.8391,198.281,82.68567,88.89514,183.2858
-64.56456,91.75653,86.52797,98.11411,118.5077,80.07893,62.51964,65.26824,113.0188,325.3613,293.8226,280.8296,252.0201,204.1194,198.8497,200.0074,202.8509,207.6649,214.5295,222.7782,232.1071,242.2974,258.2399,301.8616,272.8671,204.1297,197.0187,198.2064,198.2224,198.9289,201.0633,205.189,210.4088,218.3048,227.09,238.4829,254.1539,270.4204,285.1995,299.9059,185.5738,161.5232,145.5824,76.74934,333.4355,296.35,248.2137,193.5565,184.3485,180.3618,180.0364,180.8705,183.0203,186.3698,190.0791,193.7824,197.3743,200.8451,84.37196,90.43221,185.5185
-64.44444,92.5941,87.78064,99.53618,119.039,80.83909,63.42317,66.31666,113.8289,329.3141,297.4066,284.3736,255.1596,206.7447,201.4151,202.5823,205.4615,210.3472,217.3261,225.7107,235.1881,245.5182,261.64,305.6118,276.4163,206.933,199.5931,200.769,200.7797,201.494,203.6552,207.8372,213.1348,221.1576,230.081,241.6228,257.4644,273.9145,288.8616,303.7381,186.1152,162.1033,146.3342,77.9706,337.524,299.7147,250.9049,195.9557,186.7014,182.6908,182.368,183.2202,185.411,188.8135,192.5718,196.3126,199.9372,203.4371,86.08038,91.98704,187.7729
-64.32432,93.42727,89.04019,100.9666,119.5557,81.59536,64.331,67.37268,114.6243,333.3029,301.0228,287.9509,258.3278,209.3951,204.005,205.1818,208.0971,213.0556,220.1508,228.6735,238.3018,248.7736,265.0764,309.3962,279.9989,209.7652,202.1928,203.3564,203.3616,204.0839,206.2723,210.5114,215.888,224.0397,233.1034,244.7961,260.8098,277.4453,292.5621,307.6104,186.6276,162.6603,147.069,79.19781,341.6504,303.1067,253.6166,198.3778,189.0782,185.0442,184.7243,185.5948,187.8274,191.2839,195.0918,198.8704,202.5279,206.0571,87.81072,93.55957,190.049
-64.2042,94.25567,90.30628,102.4049,120.0575,82.3474,65.24287,68.43603,115.4046,337.328,304.6715,291.5616,261.5248,212.0708,206.6196,207.8061,210.7579,215.7903,223.0037,231.6666,241.4482,252.0637,268.5493,313.2148,283.615,212.6264,204.8178,205.9687,205.9683,206.6987,208.9146,213.2117,218.6685,226.9512,236.1576,248.003,264.1905,281.013,296.3012,311.523,187.1105,163.1939,147.7864,80.43048,345.8149,306.5261,256.3487,200.8232,191.4792,187.4221,187.1053,187.9947,190.2698,193.781,197.6391,201.456,205.1467,208.7053,89.56279,95.14973,192.347
-64.08408,95.07892,91.57857,103.851,120.5441,83.09483,66.15846,69.50642,116.169,341.3893,308.3527,295.2057,264.7507,214.7716,209.259,210.4551,213.4438,218.5512,225.8847,234.6903,244.6276,255.389,272.059,317.0678,287.2646,215.5167,207.4683,208.606,208.5999,209.3384,211.5822,215.9382,221.4765,229.8923,239.2435,251.2438,267.6066,284.6179,300.0791,315.4763,187.5634,163.7035,148.4858,81.66809,350.0176,309.9729,259.1014,203.2917,193.9043,189.8247,189.5112,190.4199,192.7382,196.305,200.2141,204.0695,207.7937,211.382,91.33632,96.75743,194.667
-63.96396,95.89665,92.8567,105.3042,121.015,83.8373,67.07747,70.58355,116.917,345.4871,312.0664,298.8832,268.0054,217.4978,211.9232,213.129,216.1551,221.3386,228.7942,237.7446,247.8402,258.7494,275.6056,320.955,290.9478,218.4362,210.1444,211.2683,211.2563,212.0031,214.2753,218.691,224.312,232.863,242.3615,254.5186,271.0583,288.2602,303.896,319.4704,187.9859,164.1887,149.1669,82.91009,354.2587,313.4472,261.8745,205.7837,196.3537,192.252,191.9422,192.8706,195.2328,198.8561,202.8169,206.7113,210.4692,214.0873,93.13105,98.38256,197.0091
-63.84384,96.70847,94.14031,106.7644,121.4699,84.57443,67.9996,71.66711,117.6479,349.6213,315.8128,302.5944,271.2891,220.2493,214.6122,215.8278,218.8917,224.1524,231.7321,240.8297,251.0861,262.1453,279.1894,324.8767,294.6646,221.3849,212.8461,213.9558,213.9377,214.693,216.9938,221.4701,227.1751,235.8637,245.5117,257.8276,274.5458,291.9402,307.7523,323.5055,188.3773,164.649,149.829,84.15592,358.5383,316.9489,264.668,208.299,198.8276,194.7043,194.3985,195.3469,197.7539,201.4345,205.4476,209.3814,213.1734,216.8214,94.94668,100.025,199.3734
-63.72372,97.51399,95.42899,108.231,121.9085,85.30586,68.92449,72.75676,118.3612,353.7922,319.5918,306.3392,274.6017,223.0263,217.3262,218.5515,221.6537,226.9928,234.6986,243.9458,254.3655,265.5768,282.8106,328.8328,298.4151,224.3629,215.5734,216.6684,216.6441,217.4079,219.738,224.2756,230.066,238.8943,248.6942,261.1711,278.0693,295.6579,311.6481,327.582,188.7372,165.0841,150.4718,85.40501,362.8564,320.4781,267.4821,210.8379,201.3261,197.1816,196.8801,197.8491,200.3015,204.0403,208.1065,212.0802,215.9064,219.5846,96.78287,101.6847,201.7599
-63.6036,98.31282,96.72236,109.7038,122.3305,86.0312,69.85182,73.85216,119.0563,357.9997,323.4036,310.1177,277.9434,225.8287,220.0651,221.3001,224.4411,229.8598,237.6937,247.0929,257.6785,269.0442,286.4693,332.8235,302.1991,227.3703,218.3265,219.4063,219.3757,220.1481,222.5077,227.1077,232.9847,241.955,251.9093,264.5492,281.6291,299.4137,315.5837,331.7001,189.0652,165.4933,151.0948,86.65673,367.2132,324.0347,270.3165,213.4003,203.8492,199.6841,199.3873,200.3772,202.8759,206.6738,210.7938,214.8077,218.6684,222.3771,98.63929,103.3615,204.1689
-63.48348,99.10455,98.01999,111.1822,122.7354,86.75005,70.78123,74.95294,119.7325,362.2439,327.2481,313.93,281.3142,228.6567,222.8291,224.0739,227.2541,232.7535,240.7176,250.2713,261.0254,272.5475,290.1659,336.8486,306.0169,230.4072,221.1054,222.1695,222.1323,222.9136,225.3031,229.9663,235.9313,245.0459,255.157,267.9622,285.2254,303.2078,319.5592,335.86,189.3609,165.8764,151.6975,87.91047,371.6087,327.6189,273.1714,215.9864,206.3972,202.212,201.9202,202.9315,205.4773,209.3352,213.5097,217.5642,221.4597,225.199,100.5155,105.0552,206.6004
-63.36336,99.88879,99.32146,112.6658,123.123,87.46203,71.71235,76.05873,120.3891,366.525,331.1255,317.7761,284.714,231.5102,225.6181,226.8727,230.0926,235.6739,243.7704,253.4809,264.4063,276.0872,293.9005,340.9084,309.8683,233.4735,223.9102,224.958,224.9142,225.7044,228.1243,232.8517,238.9059,248.1672,258.4376,271.4101,288.8583,307.0403,323.575,340.062,189.6237,166.2329,152.2795,89.16557,376.0431,331.2305,276.0468,218.5964,208.9701,204.7654,204.4789,205.5121,208.1057,212.0245,216.2543,220.3499,224.2805,228.0506,102.4112,106.7656,209.0545
-63.24324,100.6651,100.6263,114.1541,123.4928,88.16675,72.64481,77.16914,121.0257,370.8429,335.0358,321.656,288.143,234.3893,228.4322,229.6966,232.9567,238.6211,246.8521,256.722,267.8214,279.6632,297.6733,345.0027,313.7534,236.5695,226.7408,227.7719,227.7213,228.5205,230.9713,235.7637,241.9087,251.319,261.7513,274.8932,292.528,310.9116,327.6312,344.3062,189.8533,166.5624,152.8403,90.42136,380.5165,334.8696,278.9425,221.2301,211.568,207.3443,207.0635,208.1191,210.7613,214.742,219.0279,223.1649,227.1309,230.932,104.3258,108.4927,211.5312
-63.12312,101.4331,101.9341,115.6468,123.8447,88.86378,73.57821,78.28375,121.6416,375.1978,338.9789,325.5699,291.6011,237.294,231.2715,232.5456,235.8465,241.5952,249.9628,259.9947,271.2707,283.2759,301.4846,349.1316,317.6721,239.6951,229.5975,230.6112,230.5536,231.3621,233.8441,238.7025,244.9396,254.5015,265.098,278.4117,296.2347,314.8217,331.7281,348.593,190.0491,166.8644,153.3794,91.67715,385.0288,338.5362,281.8586,223.8878,214.1911,209.9491,209.6743,210.7526,213.4444,217.4879,221.8306,226.0095,230.0111,233.8434,106.2589,110.2361,214.0308
-63.003,102.1923,103.2444,117.1432,124.1781,89.55274,74.51215,79.40215,122.2362,379.5897,342.955,329.5177,295.0884,240.2244,234.1359,235.4199,238.7619,244.5962,253.1026,263.2991,274.7546,286.9253,305.3345,353.2951,321.6245,242.8503,232.4801,233.476,233.4113,234.2291,236.7428,241.6682,247.9988,257.7146,268.4781,281.9658,299.9787,318.7709,335.8658,352.9226,190.211,167.1387,153.8963,92.93221,389.5803,342.2303,284.795,226.5694,216.8395,212.5797,212.3113,213.413,216.1551,220.2623,224.6626,228.8838,232.9214,236.7851,108.2099,111.9957,216.5533
-62.88288,102.9424,104.5566,118.643,124.4929,90.2332,75.44621,80.5239,122.8089,384.0186,346.964,333.4995,298.6049,243.1805,237.0254,238.3193,241.703,247.6241,256.2716,266.6352,278.273,290.6118,309.2232,357.4933,325.6106,246.0352,235.3887,236.3663,236.2943,237.1216,239.6675,244.6609,251.0864,260.9586,271.8917,285.5556,303.7601,322.7595,340.0446,357.2952,190.3383,167.3846,154.3907,94.18582,394.171,345.9517,287.7518,229.2751,219.5132,215.2363,214.9747,216.1002,218.8935,223.0654,227.5241,231.7881,235.8619,239.7573,110.1783,113.7714,219.0987
-62.76276,103.6829,105.8703,120.1456,124.7886,90.90475,76.37997,81.64853,123.3591,388.4847,351.006,337.5154,302.1505,246.1623,239.9402,241.244,244.6698,250.6791,259.4699,270.0033,281.8262,294.3354,313.1509,361.726,329.6302,249.2499,238.3234,239.2821,239.2027,240.0397,242.6182,247.6804,254.2024,264.2335,275.3389,289.1813,307.5791,326.7875,344.2647,361.711,190.4309,167.6021,154.8621,95.4372,398.8008,349.7006,290.7288,232.005,222.2124,217.9191,217.6647,218.8144,221.6598,225.8974,230.4152,234.7225,238.8328,242.7601,112.1636,115.5627,221.6672
-62.64264,104.4133,107.185,121.6504,125.065,91.56696,77.31298,82.77558,123.8862,392.9879,355.081,341.5652,305.7253,249.1699,242.8802,244.1939,247.6624,253.761,262.6975,273.4033,285.4144,298.0964,317.1178,365.9934,333.6834,252.4943,241.2843,242.2235,242.1364,242.9833,245.5949,250.727,257.3468,267.5394,278.8198,292.843,311.4359,330.8552,348.5264,366.1702,190.4883,167.7905,155.3101,96.68559,403.47,353.4769,293.7261,234.759,224.9372,220.6281,220.3813,221.5558,224.4542,228.7584,233.3363,237.6873,241.8344,245.7937,114.1651,117.3696,224.2589
-62.52252,105.1333,108.5,123.1569,125.3217,92.21942,78.24481,83.90456,124.3896,397.5283,359.189,345.6491,309.3292,252.2031,245.8455,247.1691,250.6808,256.8701,265.9545,276.8355,289.0376,301.8949,321.1241,370.2954,337.7702,255.7686,244.2712,245.1905,245.0956,245.9524,248.5976,253.8007,260.5199,270.8765,282.3346,296.5411,315.3307,334.9628,352.8297,370.6731,190.5102,167.9496,155.7341,97.93018,408.1785,357.2805,296.7436,237.5373,227.6876,223.3636,223.1248,224.3246,227.2768,231.6487,236.2873,240.6825,244.8668,248.8584,116.1821,119.1917,226.8738
-62.4024,105.8423,109.8149,124.6646,125.5585,92.86169,79.17497,85.03497,124.8688,402.1059,363.3299,349.767,312.9623,255.2621,248.836,250.1696,253.725,260.0062,269.2409,280.2998,292.696,305.731,325.17,374.6319,341.8904,259.0726,247.2843,248.1831,248.0803,248.9472,251.6264,256.9015,263.7215,274.2449,285.8835,300.2755,319.2636,339.1105,357.175,375.22,190.4963,168.0791,156.1339,99.17016,412.9264,361.1114,299.7812,240.34,230.4639,226.1255,225.8951,227.1208,230.1277,234.5684,239.2687,243.7085,247.9302,251.9542,118.214,121.0287,229.512
-62.28228,106.54,111.1292,126.1729,125.775,93.49335,80.103,86.16628,125.3232,406.7207,367.5039,353.919,316.6246,258.3469,251.8517,253.1953,256.7949,263.1695,272.5568,283.7965,296.3897,309.6051,329.2557,379.003,346.0441,262.4064,250.3235,251.2012,251.0903,251.9675,254.6813,260.0294,266.9519,277.6446,289.4665,304.0465,323.2348,343.2985,361.5625,379.8109,190.4462,168.1786,156.5089,100.4047,417.7138,364.9696,302.839,243.167,233.266,228.9141,228.6926,229.9446,233.0072,237.5176,242.2804,246.7653,251.0247,255.0815,120.26,122.8803,232.1737
-62.16216,107.2258,112.4421,127.6811,125.971,94.11396,81.02841,87.29796,125.7522,411.3728,371.7108,358.105,320.3159,261.4574,254.8927,256.2462,259.8906,266.3599,275.9023,287.3255,300.1189,313.5171,333.3813,383.4086,350.2311,265.77,253.3889,254.245,254.1259,255.0135,257.7624,263.1845,270.2109,281.0757,293.0838,307.8543,327.2446,347.5269,365.9922,384.4462,190.3598,168.2478,156.8588,101.6329,422.5406,368.8551,305.9168,246.0184,236.0941,231.7294,231.5172,232.7962,235.9153,240.4965,245.3226,249.8532,254.1507,258.2404,122.3194,124.7463,234.8588
-62.04204,107.8995,113.7533,129.1887,126.1461,94.72309,81.95069,88.42945,126.1553,416.0621,375.9506,362.3251,324.0364,264.5936,257.9589,259.3224,263.0122,269.5775,279.2774,290.8871,303.8836,317.4674,337.547,387.8486,354.4514,269.1634,256.4805,257.3144,257.1868,258.0851,260.8695,266.3668,273.4988,284.5384,296.7356,311.6989,331.293,351.796,370.4645,389.126,190.2367,168.2864,157.1831,102.8538,427.4069,372.7677,309.0146,248.8943,238.9482,234.5716,234.3692,235.6756,238.8523,243.5054,248.3957,252.9723,257.3082,261.4311,124.3913,126.6263,237.5675
-61.92192,108.5604,115.0619,130.6951,126.3001,95.32029,82.86934,89.5602,126.5319,420.7888,380.2234,366.5791,327.7859,267.7555,261.0504,262.4239,266.1595,272.8223,282.6822,294.4811,307.6841,321.456,341.753,392.3231,358.7048,272.5867,259.5983,260.4095,260.2733,261.1823,264.0028,269.5763,276.8155,288.0327,300.4219,315.5807,335.3802,356.1059,374.9794,393.8505,190.0768,168.2942,157.4815,104.0667,432.3128,376.7074,312.1323,251.7947,241.8285,237.4408,237.2486,238.5831,241.8182,246.5442,251.4997,256.1229,260.4975,264.6538,126.475,128.5199,240.2999
-61.8018,109.2081,116.3674,132.1996,126.4328,95.90513,83.78384,90.68961,126.8816,425.5527,384.5291,370.8672,331.5644,270.9432,264.167,265.5506,269.3326,276.0942,286.1166,298.1078,311.5203,325.4831,345.9994,396.8319,362.9914,276.0396,262.7422,263.5301,263.3851,264.3052,267.1623,272.813,280.161,291.5586,304.1429,319.4996,339.5064,360.4568,379.5373,398.62,189.8797,168.2708,157.7536,105.2706,437.2581,380.6741,315.27,254.7196,244.7351,240.337,240.1556,241.5187,244.8133,249.6133,254.6347,259.3051,263.7187,267.9086,128.5694,130.4268,243.0559
-61.68168,109.8422,117.6692,133.7016,126.5438,96.47717,84.69365,91.81709,127.2038,430.3538,388.8676,375.1892,335.3719,274.1565,267.3089,268.7025,272.5314,279.3933,289.5807,301.7672,315.3926,329.5488,350.2865,401.375,367.311,279.5224,265.9123,266.6763,266.5224,267.4536,270.3479,276.077,283.5354,295.1163,307.8986,323.4558,343.6718,364.8488,384.1382,403.4347,189.6453,168.2159,157.9989,106.4645,442.2431,384.6679,318.4274,257.6692,247.6679,243.2605,243.0903,244.4826,247.8376,252.7128,257.8011,262.5191,266.972,271.1958,130.6738,132.3466,245.8358
-61.56156,110.4623,118.9667,135.2004,126.6329,97.03596,85.59823,92.94201,127.498,435.1922,393.239,379.5452,339.2083,277.3955,270.4759,271.8796,275.756,282.7196,293.0746,305.4593,319.3008,333.6534,354.6143,405.9523,371.6635,283.0348,269.1085,269.8481,269.6851,270.6277,273.5596,279.3683,286.9388,298.7058,311.6892,327.4496,347.8765,369.2822,388.7825,408.2947,189.3735,168.1295,158.2172,107.6476,447.2676,388.6885,321.6046,260.6434,250.6272,246.2113,246.0528,247.4749,250.8913,255.8427,260.9989,265.765,270.2576,274.5155,132.7872,134.2789,248.6395
-61.44144,111.0679,120.2591,136.6953,126.6999,97.58107,86.49702,94.06376,127.7637,440.0679,397.6432,383.935,343.0736,280.66,273.668,275.0818,279.0063,286.0731,296.5982,309.1842,323.2452,337.7969,358.9831,410.5638,376.0487,286.5769,272.3309,273.0454,272.8732,273.8273,276.7974,282.6868,290.3712,302.3273,315.5149,331.481,352.1206,373.757,393.4701,413.2003,189.0641,168.0112,158.4081,108.8187,452.3316,392.7359,324.8014,263.6423,253.6129,249.1894,249.0433,250.4958,253.9746,259.0034,264.2283,269.0431,273.5757,277.868,134.9084,136.2232,251.4671
-61.32132,111.6584,121.5458,138.1857,126.7445,98.11206,87.38946,95.18168,128.0005,444.9807,402.08,388.3586,346.9677,283.9502,276.8852,278.3091,282.2823,289.4537,300.1516,312.9421,327.2259,341.9794,363.3929,415.2093,380.4667,290.1487,275.5793,276.2683,276.0866,277.0525,280.0614,286.0327,293.8325,305.9806,319.3756,335.5501,356.4043,378.2736,398.2014,418.1516,188.717,167.8609,158.5713,109.9771,457.4352,396.8101,328.0178,266.6659,256.6252,252.1951,252.0617,253.5453,257.0875,262.1948,267.4894,272.3534,276.9265,281.2534,137.0366,138.1791,254.3187
-61.2012,112.2336,122.8261,139.6707,126.7666,98.62847,88.27498,96.29511,128.2079,449.9307,406.5496,392.816,350.8904,287.2659,280.1275,281.5615,285.584,292.8614,303.7349,316.7328,331.2429,346.2012,367.844,419.8888,384.9171,293.75,278.8539,279.5167,279.3254,280.3032,283.3515,289.4058,297.3228,309.666,323.2715,339.6572,360.7278,382.8319,402.9765,423.1488,188.332,167.6783,158.7063,111.1216,462.5783,400.911,331.2537,269.7142,259.6641,255.2284,255.1084,256.6236,260.2303,265.4173,270.7825,275.6963,280.3101,284.6718,139.1706,140.1462,257.1943
-61.08108,112.7929,124.0993,141.1498,126.7658,99.12988,89.15298,97.40338,128.3856,454.9179,411.0517,397.3071,354.8419,290.607,283.3947,284.8389,288.9112,296.2963,307.3479,320.5565,335.2963,350.4623,372.3364,424.6021,389.3999,297.3809,282.1544,282.7905,282.5894,283.5794,286.6676,292.8061,300.8421,313.3835,327.2028,343.8023,365.0912,387.4322,407.7955,428.1921,187.9091,167.4633,158.8129,112.2512,467.7609,405.0383,334.509,272.7873,262.7297,258.2893,258.1833,259.7307,263.4029,268.6708,274.1077,279.0718,283.7266,288.1235,141.3093,142.1239,260.0941
-60.96096,113.3358,125.3647,142.6222,126.7421,99.61585,90.02288,98.5058,128.533,459.9421,415.5863,401.8319,358.8219,293.9736,286.6869,288.1413,292.264,299.7582,310.9907,324.4133,339.3862,354.7629,376.8704,429.3491,393.9149,301.0412,285.481,286.0897,285.8787,286.881,290.0097,296.2337,304.3905,317.1331,331.1694,347.9855,369.4946,392.0746,412.6587,433.2817,187.4483,167.2158,158.8909,113.365,472.9829,409.1922,337.7836,275.8851,265.822,261.3781,261.2865,262.8669,266.6057,271.9557,277.4651,282.4801,287.1764,291.6087,143.4515,144.1118,263.018
-60.84084,113.8619,126.6215,144.0871,126.6951,100.0859,90.88407,99.60167,128.6498,465.0033,420.1534,406.3901,362.8303,297.3656,290.004,291.4685,295.6423,303.2472,314.6633,328.303,343.5128,359.103,381.446,434.1298,398.462,304.7308,288.8335,289.4143,289.1931,290.2081,293.3779,299.6885,307.9679,320.9148,335.1715,352.2069,373.9382,396.7593,417.5661,438.4178,186.9495,166.9356,158.9398,114.462,478.2444,413.3723,341.0774,279.0077,268.9412,264.4947,264.4182,266.0323,269.8387,275.2719,280.855,285.9214,290.6595,295.1274,145.5961,146.1094,265.9661
-60.72072,114.3708,127.8691,145.5437,126.6249,100.5397,91.73595,100.6903,128.7356,470.1016,424.7528,410.9819,366.8672,300.7828,293.3459,294.8206,299.0461,306.7631,318.3658,332.2259,347.676,363.4829,386.0633,438.9439,403.041,308.4498,292.2119,292.7642,292.5327,293.5605,296.772,303.1705,311.5743,324.7287,339.2091,356.4668,378.4221,401.4863,422.518,443.6005,186.4128,166.6227,158.9595,115.541,483.5453,417.5787,344.3903,282.1551,272.0872,267.6393,267.5785,269.2268,273.102,278.6197,284.2774,289.3959,294.1762,298.6799,147.7418,148.116,268.9385
-60.6006,114.8621,129.1067,146.9914,126.5311,100.9768,92.5779,101.7709,128.79,475.2367,429.3844,415.607,370.9323,304.2253,296.7126,298.1975,302.4752,310.3061,322.0979,336.1819,351.876,367.9026,390.7226,443.7914,407.6516,312.198,295.6161,296.1393,295.8974,296.9382,300.192,306.6796,315.2097,328.5748,343.2824,360.7652,382.9463,406.2559,427.5144,448.83,185.8381,166.2769,158.9496,116.6011,488.8855,421.8112,347.7223,285.3273,275.2602,270.812,270.7675,272.4508,276.3957,281.9992,287.7325,292.9036,297.7265,302.2664,149.8873,150.1311,271.9352
-60.48048,115.3352,130.3335,148.4293,126.4136,101.3966,93.40929,102.8427,128.8129,480.4086,434.0482,420.2653,375.0256,307.6928,300.1039,301.5991,305.9296,313.8759,325.8599,340.1709,356.1128,372.3622,395.4239,448.6721,412.2938,315.9752,299.046,299.5396,299.2871,300.3411,303.6379,310.2159,318.8741,332.4532,347.3913,365.1021,387.5111,411.0682,432.5555,454.1064,185.2256,165.8982,158.91,117.6411,494.2649,426.0697,351.0731,288.5244,278.4601,274.0128,273.9852,275.7041,279.72,285.4105,291.2205,296.4448,301.3106,305.887,152.0312,152.1543,274.9562
-60.36036,115.7897,131.5487,149.8566,126.2723,101.7989,94.22948,103.9051,128.8037,485.6172,438.744,424.9568,379.1469,311.1855,303.5198,305.0252,309.4093,317.4725,329.6516,344.1932,360.3864,376.8618,400.1673,453.5858,416.9673,319.7815,302.5017,302.965,302.7016,303.7692,307.1095,313.7793,322.5674,336.3638,351.536,369.4777,392.1165,415.9232,437.6416,459.43,184.5752,165.4865,158.8403,118.6602,499.6836,430.354,354.4428,291.7462,281.687,277.2418,277.2318,278.9871,283.075,288.8538,294.7415,300.0197,304.9288,309.5419,154.1724,154.1847,278.0017
-60.24024,116.2253,132.7516,151.2725,126.1071,102.1832,95.03785,104.9572,128.7623,490.8625,443.4717,429.6813,383.2961,314.7031,306.9602,308.4759,312.9141,321.096,333.473,348.2485,364.697,381.4015,404.9529,458.5324,421.6719,323.6166,305.9829,306.4154,306.1411,307.2224,310.6069,317.3697,326.2898,340.3068,355.7166,373.8922,396.7627,420.8212,442.7726,464.8008,183.8873,165.0419,158.7405,119.6571,505.1413,434.664,357.831,294.9928,284.941,280.499,280.5073,282.2996,286.4608,292.3291,298.2957,303.6283,308.5811,313.2312,156.3093,156.2219,281.0716
-60.12012,116.6415,133.9414,152.6763,125.9179,102.549,95.83375,105.9983,128.6884,496.1443,448.2312,434.4387,387.4731,318.2455,310.425,311.951,316.444,324.7461,337.324,352.3371,369.0446,385.9814,409.7809,463.5118,426.4074,327.4805,309.4897,309.8907,309.6053,310.7006,314.1299,320.987,330.041,344.282,359.933,378.3455,401.4498,425.7622,447.9487,470.2191,183.1617,164.5644,158.6102,120.6308,510.6381,438.9995,361.2379,298.2641,288.2221,283.7846,283.8118,285.642,289.8775,295.8367,301.8832,307.2708,312.2677,316.9552,158.4405,158.2651,284.1659
-60,117.0378,135.1173,154.067,125.7046,102.8961,96.61654,107.0276,128.5818,501.4625,453.0224,439.2288,391.6778,321.8127,313.9141,315.4504,319.9989,328.4228,341.2047,356.4587,373.4292,390.6017,414.6513,468.5236,431.1735,331.373,313.0219,313.3909,313.0942,314.2037,317.6786,324.6313,333.8211,348.2896,364.1854,382.8377,406.1777,430.7463,453.1702,475.6849,182.3989,164.0539,158.4494,121.5804,516.1738,443.3605,364.6631,301.5603,291.5304,287.0987,287.1455,289.0142,293.3253,299.3766,305.504,310.9474,315.9888,320.7139,160.5645,160.3138,287.2847
-59.87988,117.4138,136.2785,155.4439,125.467,103.2239,97.38555,108.0443,128.4423,506.8171,457.845,444.0516,395.91,325.4045,317.4274,318.9741,323.5786,332.1261,345.1149,360.6135,377.8508,395.2623,419.5643,473.5679,435.9701,335.294,316.5794,316.9158,316.6076,317.7316,321.2527,328.3025,337.6301,352.3294,368.4737,387.3691,410.9468,435.7737,458.4369,481.1984,181.5989,163.5106,158.2578,122.5046,521.7484,447.7467,368.1066,304.8812,294.8658,290.4412,290.5083,292.4163,296.8041,302.949,309.1585,314.6583,319.7446,324.5075,162.68,162.3672,290.4281
-59.75976,117.7692,137.4242,156.8061,125.2052,103.5321,98.14013,109.0475,128.2697,512.2078,462.699,448.9068,400.1695,329.0209,320.9647,322.5218,327.183,335.8559,349.0547,364.8014,382.3096,399.9633,424.5199,478.6442,440.7968,339.2433,320.1622,320.4654,320.1455,321.2843,324.8522,332.0004,341.4679,356.4015,372.798,391.9395,415.7569,440.8444,463.7492,486.7598,180.762,162.9344,158.0354,123.4025,527.3616,452.1581,371.5683,308.2268,298.2284,293.8122,293.9004,295.8484,300.3142,306.554,312.8467,318.4034,323.5351,328.3362,164.7852,164.4246,293.596
-59.63964,118.1036,138.5536,158.1528,124.9191,103.8203,98.87964,110.0366,128.0639,517.6346,467.5842,453.7943,404.4562,332.6617,324.526,326.0935,330.8122,339.612,353.0239,369.0224,386.8054,404.7048,429.5182,483.7525,445.6534,343.2208,323.7701,324.0395,323.7078,324.8616,328.4771,335.725,345.3344,360.506,377.1584,396.5491,420.6083,445.9586,469.1071,492.3691,179.8884,162.3256,157.7819,124.2731,533.0135,456.5943,375.0479,311.5972,301.6183,297.2119,297.3218,299.3107,303.8556,310.1916,316.5687,322.1831,327.3606,332.2002,166.8787,166.4852,296.7885
-59.51952,118.4164,139.6658,159.4831,124.6087,104.0882,99.6034,111.0106,127.8247,523.0973,472.5005,458.714,408.7699,336.3267,328.1111,329.689,334.4658,343.3944,357.0225,373.2765,391.3384,409.487,434.5592,488.8925,450.5396,347.2263,327.403,327.6379,327.2944,328.4634,332.1272,339.4763,349.2296,364.6427,381.5549,401.198,425.501,451.1163,474.5107,498.0265,178.9784,161.6842,157.4974,125.1153,538.7038,461.0552,378.5454,314.9922,305.0354,300.6401,300.7726,302.8031,307.4284,313.8621,320.3247,325.9974,331.2211,336.0995,168.9588,168.5484,300.0056
-59.3994,118.7075,140.76,160.7962,124.2738,104.3353,100.3108,111.9688,127.552,528.5957,477.4476,463.6656,413.1105,340.0158,331.72,333.3083,338.1438,347.2029,361.0503,377.5636,395.9085,414.3097,439.6432,494.064,455.4552,351.2596,331.0607,331.2607,330.905,332.0896,335.8023,343.2541,353.1534,368.8116,385.9874,405.8863,430.435,456.3177,479.9601,503.7321,178.0324,161.0105,157.1817,125.928,544.4325,465.5408,382.0606,318.4118,308.4797,304.0971,304.2529,306.3259,311.0328,317.5654,324.1147,329.8465,335.1168,340.0343,171.024,170.6134,303.2473
-59.27928,118.9763,141.8354,162.0911,123.9147,104.5613,101.0011,112.9103,127.2459,534.1298,482.4254,468.6489,417.4777,343.7289,335.3523,336.9511,341.8461,351.0374,365.1074,381.8837,400.5158,419.1732,444.77,499.2667,460.3998,355.3206,334.7432,334.9077,334.5396,335.7401,339.5025,347.0583,357.1057,373.0128,390.4561,410.6138,435.4105,461.5627,485.4554,509.486,177.0508,160.3044,156.8348,126.7102,550.1994,470.0506,385.5934,321.8561,311.9513,307.5828,307.7627,309.8789,314.6687,321.3018,327.939,333.7305,339.0479,344.0048,173.0725,172.6793,306.5136
-59.15916,119.2225,142.8912,163.3671,123.5312,104.766,101.6736,113.8343,126.9063,539.6993,487.4337,473.6639,421.8714,347.4659,339.0081,340.6174,345.5725,354.8978,369.1937,386.2368,405.1603,424.0774,449.9398,504.5004,465.3732,359.409,338.4503,338.5786,338.1981,339.4148,343.2276,350.8888,361.0865,377.2462,394.9609,415.3809,440.4275,466.8516,490.9967,515.2883,176.0338,159.5664,156.4566,127.461,556.0043,474.5847,389.1435,325.3249,315.4502,311.0973,311.3021,313.4624,318.3364,325.0713,331.7976,337.6496,343.0144,348.0112,175.1027,174.7453,309.8045
-59.03904,119.4458,143.9266,164.6232,123.1234,104.9488,102.3278,114.7399,126.5331,545.304,492.4722,478.7101,426.2914,351.2265,342.6871,344.307,349.3229,358.7841,373.309,390.6227,409.8418,429.0223,455.1527,509.7649,470.375,363.5247,342.1819,342.2735,341.8803,343.1134,346.9773,354.7456,365.0957,381.5117,399.5019,420.1873,445.4861,472.1842,496.5841,521.1391,174.9818,158.7965,156.0471,128.1794,561.8471,479.1427,392.7109,328.8181,318.9764,314.6406,314.8712,317.0763,322.0358,328.8741,335.6906,341.6038,347.0166,352.0535,177.1128,176.8107,313.1201
-58.91892,119.6458,144.9406,165.8586,122.6913,105.1096,102.963,115.6264,126.1265,550.9439,497.5409,483.7876,430.7374,355.0107,346.3892,348.0196,353.0972,362.6959,377.4532,395.0415,414.5606,434.0081,460.4086,515.0599,475.4049,367.6675,345.9377,345.992,345.5861,346.8359,350.7518,358.6285,369.1332,385.8093,404.079,425.0333,450.5862,477.5608,502.2176,527.0386,173.8955,157.9951,155.6063,128.8643,567.7275,483.7245,396.2953,332.3358,322.5298,318.2128,318.4699,320.7208,325.767,332.7101,339.6182,345.5932,351.0545,356.1318,179.1012,178.8745,316.4603
-58.7988,119.8222,145.9325,167.0724,122.2351,105.2479,103.5785,116.4929,125.6865,556.6186,502.6394,488.8959,435.2093,358.8181,350.1142,351.7552,356.8951,366.6333,381.6262,399.493,419.3164,439.0346,465.7077,520.3851,480.4627,371.837,349.7177,349.7341,349.3153,350.5821,354.5506,362.5373,373.1988,390.1389,408.6922,429.9188,455.728,482.9814,507.8974,532.9867,172.7751,157.1624,155.1343,129.5149,573.6455,488.3298,399.8965,335.8779,326.1105,321.8138,322.0984,324.3959,329.5302,336.5796,343.5804,349.6181,355.1282,360.2464,181.0661,180.936,319.8252
-58.67868,119.9747,146.9015,168.2637,121.7548,105.3636,104.1736,117.3385,125.2133,562.328,507.7676,494.035,439.7068,362.6487,353.862,355.5136,360.7164,370.596,385.828,403.9772,424.1094,444.102,471.0498,525.7402,485.5478,376.0332,353.5217,353.4997,353.0677,354.3519,358.3739,366.472,377.2926,394.5005,413.3415,434.8438,460.9115,488.446,513.6234,538.9836,171.6211,156.2987,154.6312,130.1301,579.6008,492.9585,403.5145,339.4444,329.7185,325.4438,325.7566,328.1016,333.3253,340.4825,347.5774,353.6785,359.238,364.3973,183.0057,182.9941,323.2147
-58.55856,120.103,147.8466,169.4317,121.2505,105.4564,104.7478,118.1625,124.7068,568.0718,512.9252,499.2045,444.2297,366.5023,357.6323,359.2946,364.5611,374.5839,390.0583,408.494,428.9394,449.2103,476.4352,531.1249,490.66,380.2557,357.3495,357.2884,356.8432,358.1451,362.2212,370.4325,381.4143,398.894,418.0269,439.8085,466.1367,493.9546,519.3958,545.0294,170.4342,155.4044,154.0969,130.7091,585.5933,497.6102,407.149,343.035,333.3538,329.1026,329.4446,331.838,337.1525,344.4191,351.6093,357.7745,363.3839,368.5847,184.9182,185.0479,326.6288
-58.43844,120.2067,148.7672,170.5754,120.7223,105.5259,105.3004,118.964,124.1675,573.8499,518.112,504.4042,448.7778,370.3787,361.4251,363.098,368.429,378.5968,394.3171,413.0433,433.8064,454.3595,481.8637,536.5389,495.799,384.5043,361.2009,361.1002,360.6416,361.9615,366.0927,374.4185,385.5639,403.3194,422.7484,444.8127,471.4037,499.5074,525.2146,551.1241,169.2149,154.4798,153.5316,131.2511,591.6227,502.2848,410.7998,346.6498,337.0162,332.7904,333.1625,335.6052,341.0119,348.3893,355.6761,361.9062,367.566,372.8086,186.8018,187.0967,330.0675
-58.31832,120.2856,149.6623,171.694,120.1704,105.5719,105.8307,119.7421,123.5953,579.6621,523.3277,509.6339,453.3508,374.2776,365.2399,366.9236,372.3198,382.6346,398.6042,417.6251,438.7104,459.5495,487.3355,541.982,500.9642,388.7787,365.0757,364.9349,364.4627,365.801,369.9879,378.4299,389.7412,407.7765,427.5059,449.8565,476.7124,505.1042,531.0798,557.2678,167.9637,153.5252,152.9353,131.7551,597.6887,506.9819,414.4667,350.2887,340.7059,336.5072,336.9103,339.4032,344.9034,352.3932,359.7779,366.0738,371.7844,377.0693,188.6548,189.1393,333.5308
-58.1982,120.3394,150.5311,172.7866,119.595,105.5942,106.3382,120.4962,122.9906,585.508,528.572,514.8932,457.9484,378.1989,369.0768,370.7712,376.2334,386.6971,402.9195,422.2391,443.6513,464.7803,492.8505,547.4537,506.1554,393.0788,368.9738,368.7922,368.3063,369.6633,373.9068,382.4666,393.9461,412.2653,432.2994,454.9398,482.0629,510.7453,536.9916,563.4606,166.6812,152.5411,152.3084,132.2203,603.7912,511.7015,418.1495,353.9516,344.4227,340.2529,340.6879,343.232,348.8271,356.4309,363.9149,370.2773,376.0393,381.3668,190.4751,191.1748,337.0187
-58.07808,120.3679,151.3729,173.8523,118.9962,105.5925,106.8222,121.2253,122.3537,591.3874,533.8448,520.1819,462.5704,382.1423,372.9354,374.6406,380.1695,390.7841,407.2628,426.8854,448.6291,470.052,498.4086,552.9538,511.3722,397.4041,372.8949,372.6721,372.1722,373.5483,377.8492,386.5284,398.1785,416.7857,437.1288,460.0628,487.4552,516.4305,542.9498,569.7025,165.3681,151.528,151.6508,132.646,609.93,516.4431,421.848,357.6385,348.1666,344.0275,344.4955,347.0917,352.7832,360.5025,368.0872,374.5169,380.3307,385.7013,192.2612,193.2023,340.5311
-57.95796,120.3708,152.1868,174.8903,118.3743,105.5667,107.2822,121.9286,121.6848,597.3001,539.1457,525.4998,467.2166,386.1076,376.8156,378.5316,384.128,394.8953,411.6339,431.5637,453.6436,475.3645,504.01,558.4819,516.6141,401.7544,376.8389,376.5741,376.0603,377.4557,381.815,390.6152,402.4382,421.3375,441.9942,465.2253,492.8893,522.1599,548.9546,575.9935,164.0251,150.4861,150.9629,133.0313,616.1047,521.2066,425.5621,361.3491,351.9377,347.8312,348.333,350.9823,356.7715,364.6081,372.2947,378.7926,384.6588,390.0728,194.011,195.2206,344.0681
-57.83784,120.348,152.972,175.8998,117.7293,105.5166,107.7175,122.6054,120.9843,603.2459,544.4745,530.8464,471.8866,390.0947,380.7171,382.444,388.1086,399.0307,416.0328,436.274,458.6949,480.7178,509.6546,564.0376,521.8806,406.1295,380.8054,380.4983,379.9703,381.3854,385.8038,394.7267,406.725,425.9207,446.8953,470.4274,498.3652,527.9335,555.0059,582.3336,162.6528,149.4162,150.2448,133.3756,622.3152,525.9916,429.2914,365.0834,355.7358,351.6637,352.2005,354.9038,360.7922,368.7476,376.5376,383.1045,389.0237,394.4814,195.7228,197.2289,347.6295
-57.71772,120.2992,153.7278,176.8797,117.0617,105.4419,108.1277,123.2548,120.2526,609.2243,549.8308,536.2216,476.5801,394.1031,384.6396,386.3774,392.1111,403.19,420.4592,441.0161,463.7828,486.1119,515.3423,569.6206,527.1715,410.5289,384.7943,384.4442,383.9019,385.3372,389.8156,398.8627,411.0389,430.5352,451.8323,475.669,503.8828,533.7513,561.1039,588.723,161.2519,148.3185,149.4968,133.6781,628.5611,530.7979,433.0358,368.8414,359.5609,355.5252,356.0979,358.8562,364.8454,372.9212,380.816,387.4527,393.4254,398.9273,197.3947,199.226,351.2153
-57.5976,120.2243,154.4533,177.8295,116.3716,105.3426,108.512,123.8762,119.4901,615.2352,555.2144,541.6249,481.297,398.1328,388.5831,390.3318,396.1353,407.3729,424.9129,445.7898,468.9072,491.5466,521.0731,575.2305,532.4862,414.9525,388.8054,388.4118,387.855,389.3108,393.85,403.0232,415.3796,435.1807,456.8049,480.95,509.4422,539.6133,567.2484,595.1617,159.8232,147.1937,148.7191,133.9383,634.8422,535.6252,436.7951,372.6228,363.4129,359.4156,360.0253,362.8396,368.9309,377.1289,385.1299,391.8373,397.864,403.4105,199.0249,201.2109,354.8256
-57.47748,120.1231,155.1479,178.7481,115.6593,105.2186,108.87,124.4687,118.6972,621.2782,560.6249,547.0561,486.0367,402.1835,392.5471,394.3068,400.1809,411.5793,429.3937,450.5951,474.068,497.022,526.8471,580.8669,537.8242,419.3998,392.8383,392.4007,391.8294,393.306,397.9069,407.2078,419.7469,439.8573,461.8131,486.2705,515.0432,545.5194,573.4394,601.6495,158.3674,146.0423,147.912,134.1555,641.1582,540.4731,440.569,376.4276,367.2918,363.3349,363.9826,366.854,373.049,381.3708,389.4794,396.2584,402.3396,407.9312,200.6116,203.1825,358.4602
-57.35736,119.9954,155.8107,179.6348,114.925,105.0696,109.2012,125.0317,117.8744,627.3531,566.062,552.5148,490.7992,406.2548,396.5315,398.3022,404.2477,415.809,433.9015,455.4318,479.2652,502.538,532.6641,586.5294,543.1852,423.8705,396.8929,396.4108,395.8247,397.3225,401.9861,411.4165,424.1407,444.5647,466.8568,491.6304,520.686,551.4697,579.6771,608.1867,156.8853,144.8649,147.0758,134.3292,647.5087,545.3415,444.3572,380.2556,371.1975,367.2831,367.9699,370.8993,377.1995,385.6468,393.8645,400.716,406.8524,412.4894,202.153,205.1397,362.119
-57.23724,119.8411,156.4411,180.4887,114.1692,104.8957,109.5051,125.5643,117.0222,633.4595,571.5254,558.0007,495.5839,410.3465,400.5359,402.3178,408.3354,420.0616,438.4361,460.2997,484.4986,508.0945,538.524,592.2176,548.5686,428.3643,400.9689,400.4417,399.8407,401.3602,406.0873,415.6488,428.5609,449.3028,471.936,497.0296,526.3704,557.4641,585.9613,614.7731,155.3777,143.662,146.2109,134.4588,653.8936,550.23,448.1596,384.1068,375.13,371.2601,371.9871,374.9757,381.3825,389.9571,398.2853,405.2101,411.4023,417.0852,203.6472,207.0815,365.8022
-57.11712,119.6601,157.0383,181.3091,113.3921,104.6967,109.7811,126.0659,116.1411,639.5971,577.0148,563.5134,500.3907,414.4584,404.5602,406.3532,412.4438,424.337,442.9971,465.1986,489.768,513.6915,544.4269,597.9311,553.9739,432.8809,405.066,404.4932,403.8772,405.4188,410.2103,419.9048,433.0071,454.0715,477.0505,502.4681,532.0964,563.5026,592.292,621.4087,153.8455,142.4343,145.3177,134.5439,660.3123,555.1383,451.9759,387.981,379.0891,375.2659,376.0343,379.083,385.5981,394.3016,402.7419,409.741,415.9895,421.7187,205.0926,209.0067,369.5095
-56.997,119.4524,157.6016,182.0951,112.5941,104.4726,110.0288,126.5358,115.2318,645.7656,582.5298,569.0526,505.2191,418.5902,408.604,410.4082,416.5727,428.6349,447.5845,470.1283,495.0735,519.3288,550.3727,603.6695,559.4007,437.4198,409.184,408.5651,407.9339,409.498,414.3548,424.184,437.4792,458.8706,482.2001,507.9457,537.8639,569.5851,598.6693,628.0936,152.2894,141.1824,144.3964,134.5841,666.7648,560.066,455.8058,391.8779,383.0749,379.3004,380.1113,383.2212,389.8462,398.6804,407.2343,414.3086,420.614,426.39,206.4872,210.9142,373.241
-56.87688,119.2178,158.1303,182.8461,111.7756,104.2234,110.2478,126.9734,114.2947,651.9646,588.07,574.6179,510.0688,422.7415,412.6671,414.4825,420.7216,432.955,452.198,475.0887,500.4147,525.0064,556.3612,609.4323,564.8483,441.9806,413.3225,412.657,412.0106,413.5975,418.5207,428.4863,441.9769,463.6999,487.3849,513.4625,543.6729,575.7116,605.093,634.8277,150.7105,139.9069,143.4476,134.579,673.2504,565.0128,459.6491,395.7976,387.0871,383.3637,384.2182,387.3905,394.1268,403.0935,411.7625,418.9129,425.2758,431.0991,207.8295,212.8028,376.9965
-56.75676,118.9564,158.6239,183.5612,110.9368,103.949,110.4376,127.3779,113.3306,658.1937,593.6351,580.2089,514.9395,426.9121,416.7491,418.5758,424.8904,437.297,456.8373,480.0796,505.7916,530.7242,562.3924,615.219,570.3164,446.5631,417.4813,416.7687,416.1069,417.7171,422.7075,432.8115,446.5002,468.5593,492.6046,519.0183,549.5232,581.882,611.563,641.6109,149.1094,138.6086,142.4716,134.5283,679.7691,569.9784,463.5056,399.7398,391.1257,387.4556,388.3549,391.5906,398.4399,407.541,416.3265,423.5541,429.9751,435.8461,209.1177,214.6714,380.776
-56.63664,118.6681,159.0816,184.2398,110.0783,103.6495,110.5978,127.7488,112.3401,664.4526,599.2247,585.8251,519.8307,431.1016,420.8498,422.6878,429.0787,441.6608,461.5021,485.1007,511.2039,536.482,568.4662,621.0292,575.8043,451.1667,421.6601,420.8999,420.2226,421.8565,426.9151,437.1592,451.0486,473.4485,497.8591,524.613,555.4149,588.0963,618.0795,648.4433,147.4872,137.2881,141.4689,134.4317,686.3203,574.9625,467.3749,403.7044,395.1906,391.5761,392.5215,395.8217,402.7856,412.0227,420.9265,428.2322,434.712,440.6311,210.3502,216.5188,384.5793
-56.51652,118.3529,159.5028,184.881,109.2003,103.325,110.7281,128.0855,111.3239,670.741,604.8384,591.4663,524.7422,435.3098,424.9688,426.8182,433.2863,446.0459,466.1923,490.1518,516.6517,542.2798,574.5825,626.8625,581.3116,455.7911,425.8586,425.0503,424.3574,426.0154,431.1432,441.5292,455.6221,478.3674,503.1483,530.2465,561.3478,594.3543,624.6422,655.3248,145.8447,135.9461,140.44,134.289,692.9036,579.9646,471.2567,407.6912,399.2817,395.7252,396.7178,400.0837,407.1637,416.5388,425.5624,432.9472,439.4863,445.4542,211.5252,218.3439,388.4065
-56.3964,118.0108,159.887,185.4843,108.3034,102.9754,110.828,128.3875,110.2826,677.0583,610.4759,597.1319,529.6735,439.5363,429.1059,430.9667,437.5129,450.4522,470.9076,495.2328,522.1345,548.1174,580.7412,632.7183,586.8375,460.4359,430.0764,429.2196,428.5109,430.1936,435.3915,445.9213,460.2203,483.3157,508.472,535.9188,567.3218,600.656,631.2512,662.2554,144.1829,134.5834,139.3854,134.1,699.5188,584.9845,475.1509,411.7001,403.3989,399.9027,400.9437,404.3765,411.5744,421.0893,430.2342,437.6991,444.2983,450.3153,212.6413,220.1455,392.2575
-56.27628,117.6419,160.2335,186.0489,107.3881,102.6008,110.8974,128.6541,109.2171,683.4043,616.1366,602.8216,534.6243,443.7808,433.2606,435.133,441.758,454.8792,475.6477,500.3433,527.6524,553.9946,586.9421,638.5961,592.3817,465.1006,434.3132,433.4074,432.6829,434.3906,439.6597,450.3352,464.843,488.2934,513.8301,541.6296,573.3368,607.0013,637.9062,669.2349,142.5028,133.2007,138.3056,133.8648,706.1654,590.0217,479.0571,415.7308,407.5421,404.1085,405.1994,408.7001,416.0175,425.6741,434.942,442.488,449.1478,455.2145,213.6968,221.9223,396.132
-56.15616,117.2462,160.5419,186.5742,106.4547,102.2015,110.9357,128.8849,108.1281,689.7786,621.8203,608.5349,539.5941,448.043,437.4328,439.3168,446.0215,459.3268,480.4123,505.4831,533.205,559.9114,593.1852,644.4955,597.9435,469.7848,438.5688,437.6135,436.873,438.6063,443.9475,454.7706,469.4899,493.3001,519.2223,547.3789,579.3928,613.3901,644.6074,676.2634,140.8052,131.7987,137.2011,133.5832,712.843,595.0759,482.9751,419.7831,411.7111,408.3427,409.4846,413.0545,420.4931,430.2932,439.6858,447.3139,454.0351,460.152,214.6903,223.6733,400.0302
-56.03604,116.8238,160.8116,187.0596,105.5037,101.7774,110.9429,129.0794,107.0163,696.1806,627.5265,614.2714,544.5826,452.3224,441.622,443.5176,450.303,463.7946,485.2012,510.6521,538.7922,565.8676,599.4702,650.416,603.5223,474.488,442.8427,441.8375,441.0809,442.8402,448.2545,459.2272,474.1608,498.3356,524.6486,553.1665,585.4895,619.8223,651.3545,683.3406,139.0912,130.3783,136.0725,133.2552,719.5512,600.1468,486.9045,423.857,415.9058,412.6051,413.7994,417.4396,425.0011,434.9466,444.4655,452.1768,458.96,465.1276,215.6204,225.3972,403.9517
-55.91592,116.3749,161.0421,187.5044,104.5356,101.3287,110.9187,129.2371,105.8826,702.61,633.2547,620.0306,549.5893,456.6188,445.8279,447.7352,454.6021,468.2822,490.014,515.8498,544.4138,571.863,605.7971,656.3569,609.1175,479.2098,447.1347,446.0791,445.3064,447.0921,452.5806,463.7047,478.8554,503.3997,530.1087,558.9924,591.6269,626.2977,658.1474,690.4666,137.3618,128.9402,134.9203,132.881,726.2896,605.2338,490.8451,427.9522,420.1261,416.8956,418.1436,421.8554,429.5414,439.6344,449.2812,457.0767,463.9227,470.1415,216.4855,227.0929,407.8966
-55.7958,115.8996,161.233,187.9081,103.551,100.8557,110.8628,129.3577,104.7279,709.0663,639.0045,625.812,554.6137,460.9318,450.0501,451.9692,458.9184,472.7893,494.8504,521.0762,550.0695,577.8975,612.1656,662.3178,614.7286,483.9498,451.4443,450.338,449.5489,451.3616,456.9253,468.2028,483.5734,508.4921,535.6025,564.8562,597.8047,632.8163,664.986,697.6413,135.6179,127.4853,133.7453,132.4606,733.0577,610.3367,494.7965,432.0685,424.3718,421.2142,422.5171,426.3018,434.1141,444.3564,454.1329,462.0137,468.9231,475.1937,217.2845,228.759,411.8647
-55.67568,115.398,161.3838,188.2701,102.5503,100.3585,110.775,129.4408,103.5529,715.5491,644.7755,631.6152,559.6556,465.2609,454.2883,456.2193,463.2517,477.3156,499.7101,526.3307,555.7592,583.9708,618.5756,668.2981,620.3547,488.7073,455.7713,454.6137,453.8083,455.6484,461.2884,472.7212,488.3146,513.6127,541.1296,570.7579,604.023,639.3778,671.8703,704.8644,133.8605,126.0143,132.548,131.9943,739.855,615.455,498.7584,436.2056,428.6428,425.5606,426.92,430.7787,438.719,449.1126,459.0205,466.9878,473.9613,480.2842,218.0159,230.3945,415.8559
-55.55556,114.8703,161.4943,188.59,101.5341,99.83729,110.6553,129.4861,102.3586,722.0579,650.5672,637.4397,564.7144,469.606,458.5421,460.485,467.6016,481.8608,504.5929,531.6133,561.4825,590.0828,625.027,674.2973,625.9955,493.482,460.1151,458.906,458.0841,459.9521,465.6694,477.2595,493.0785,518.7611,546.69,576.6973,610.2814,645.9822,678.8,712.136,132.0907,124.5281,131.329,131.4824,746.6812,620.5883,502.7306,440.3634,432.9389,429.9349,431.3521,435.2861,443.3562,453.903,463.944,471.9988,479.0372,485.413,218.6786,231.9981,419.87
-55.43544,114.3168,161.5639,188.8671,100.5029,99.29238,110.5034,129.4931,101.1458,728.5923,656.3791,643.285,569.7897,473.9664,462.8111,464.7661,471.9677,486.4245,509.4983,536.9236,567.2393,596.2333,631.5195,680.3147,631.6501,498.2734,464.4755,463.2144,462.376,464.2724,470.0681,481.8175,497.865,523.937,552.2834,582.6742,616.5799,652.6293,685.7751,719.4559,130.3095,123.0274,130.089,130.925,753.5357,625.7362,506.7127,444.5417,437.26,434.3368,435.8133,439.8239,448.0255,458.7275,468.9035,477.0469,484.1509,490.5801,219.2715,233.5686,423.9071
-55.31532,113.7376,161.5924,189.1012,99.45732,98.72401,110.3194,129.4618,99.91548,735.1518,662.2108,649.1505,574.881,478.3419,467.095,469.062,476.3496,491.0062,514.426,542.2613,573.0292,602.4221,638.053,686.3499,637.318,503.0809,468.8521,467.5386,466.6835,468.6089,474.484,486.3948,502.6737,529.1403,557.9095,588.6884,622.9183,659.3189,692.7953,726.824,128.5178,121.5133,128.8286,130.3228,760.418,630.8983,510.7044,448.7401,441.6059,438.7663,440.3035,444.3919,452.7269,463.5862,473.8988,482.1321,489.3023,495.7856,219.7935,235.1048,427.9668
-55.1952,113.133,161.5795,189.2917,98.39787,98.13248,110.1031,129.3918,98.66849,741.7358,668.0617,655.0358,579.9879,482.7321,471.3933,473.3725,480.747,495.6057,519.3757,547.626,578.8521,608.6489,644.6272,692.4022,642.9984,507.904,473.2445,471.8781,471.0064,472.9612,478.9169,490.991,507.5042,534.3706,563.5682,594.7398,629.2964,666.0509,699.8606,734.24,126.7167,119.9864,127.5486,129.6759,767.3277,636.0741,514.7054,452.9586,445.9764,443.2233,444.8226,448.9902,457.4602,468.4789,478.93,487.2542,494.4915,501.0295,220.2435,236.6056,432.0491
-55.07508,112.5032,161.5249,189.4382,97.32515,97.51809,109.8545,129.2829,97.40579,748.3439,673.9313,660.9404,585.1098,487.1365,475.7057,477.6971,485.1593,500.2226,524.3471,553.0175,584.7075,614.9135,651.242,698.471,648.6907,512.7421,477.6522,476.2327,475.3442,477.329,483.3664,495.6058,512.3563,539.6276,569.2592,600.828,635.7139,672.825,706.9707,741.704,124.9072,118.4478,126.2497,128.9851,774.2642,641.2632,518.7152,457.1968,450.3714,447.7075,449.3705,453.6185,462.2256,473.4056,483.9969,492.4133,499.7185,506.3117,220.6207,238.0698,436.1539
-54.95495,111.8487,161.4285,189.5404,96.23974,96.88118,109.5737,129.1351,96.12832,754.9756,679.8192,666.8636,590.2463,491.5547,480.0317,482.0355,489.5864,504.8564,529.3397,558.4354,590.5954,621.2158,657.897,704.5557,654.3942,517.5948,482.0749,480.6019,479.6965,481.7119,487.832,500.2389,517.2296,544.911,574.9822,606.953,642.1708,679.6412,714.1255,749.2156,123.0904,116.8981,124.9326,128.2507,781.2271,646.4651,522.7337,461.4545,454.7906,452.2189,453.947,458.2769,467.0227,478.3662,489.0996,497.6093,504.9832,511.6322,220.9242,239.4961,440.2809
-54.83483,111.1697,161.29,189.5979,95.14224,96.22212,109.2607,128.9482,94.83704,761.6303,685.7249,672.805,595.397,495.9863,484.3709,486.3871,494.0277,509.5068,534.3531,563.8794,596.5152,627.5554,664.5921,710.6556,660.1082,522.4615,486.5121,484.9853,484.063,486.1094,492.3134,504.8898,522.1238,550.2205,580.737,613.1145,648.6667,686.4991,721.3247,756.7747,121.2672,115.3384,123.598,127.4734,788.2158,651.6794,526.7604,465.7314,459.2339,456.7573,458.5521,462.9651,471.8516,483.3606,494.238,502.8423,510.2855,516.991,221.1533,240.8835,444.43
-54.71471,110.4665,161.1092,189.6105,94.03326,95.54126,108.9156,128.7221,93.53291,768.3075,691.6477,678.764,600.5612,500.4309,488.723,490.7517,498.4827,514.1734,539.3871,569.3492,602.4668,633.932,671.3271,716.7703,665.832,527.3416,490.9634,489.3824,488.4431,490.5211,496.8102,509.5582,527.0384,555.5558,586.5232,619.3122,655.2015,693.3986,728.5683,764.3812,119.4387,113.7695,122.2467,126.654,795.2297,656.9057,530.795,470.0274,463.701,461.3225,463.1856,467.6831,476.7121,488.3888,499.4121,508.1121,515.6256,522.3882,221.3072,242.2307,448.6012
-54.59459,109.7395,160.8862,189.5778,92.91342,94.83903,108.5386,128.4569,92.2169,775.0067,697.5872,684.74,605.7386,504.888,493.0874,495.1287,502.9512,518.8557,544.4412,574.8443,608.4499,640.3455,678.1016,722.8989,671.5649,532.2345,495.4284,493.793,492.8366,494.9468,501.322,514.2437,531.9732,560.9166,592.3407,625.5459,661.7749,700.3395,735.8559,772.0349,117.6059,112.1922,120.8794,125.793,802.2683,662.1434,534.8372,474.342,468.1918,465.9144,467.8474,472.4308,481.6041,493.4506,504.6217,513.4187,521.0032,527.8236,221.3854,243.5366,452.7941
-54.47447,108.9891,160.6208,189.4998,91.78332,94.11583,108.1296,128.1525,90.88999,781.7272,703.5429,690.7324,610.9285,509.3571,497.4637,499.5177,507.4327,523.5533,549.515,580.3644,614.464,646.7955,684.9154,729.0409,677.3061,537.1397,499.9065,498.2164,497.2429,499.3858,505.8484,518.9459,536.9277,566.3025,598.1891,631.8154,668.3867,707.3214,743.1874,779.7355,115.7698,110.6075,119.4969,124.8914,809.3311,667.3921,538.8865,478.6751,472.7061,470.5328,472.5372,477.208,486.5276,498.546,509.8667,518.7621,526.4184,533.2972,221.3874,244.8001,457.0087
-54.35435,108.2157,160.3129,189.3761,90.64361,93.37212,107.6891,127.8091,89.55315,788.4686,709.5141,696.7407,616.1304,513.8379,501.8515,503.9182,511.9266,528.2659,554.6081,585.9091,620.5089,653.2818,691.7682,735.1956,683.055,542.0566,504.3975,502.6523,501.6617,503.8379,510.3889,523.6644,541.9016,571.7132,604.0681,638.1203,675.0367,714.3443,750.5625,787.4829,113.9314,109.0162,118.1,123.9499,816.4175,672.6513,542.9427,483.0263,477.2435,475.1776,477.2551,482.0146,491.4823,503.6749,515.1472,524.1421,531.8712,538.8091,221.3127,246.0201,461.2447
-54.23423,107.4198,159.9627,189.2067,89.49491,92.60834,107.2171,127.4267,88.20736,795.2302,715.5003,702.7643,621.3439,518.3298,506.2503,508.3299,516.4326,532.9929,559.7201,591.4781,626.5842,659.8041,698.6598,741.3623,688.8106,546.9846,508.9008,507.1002,506.0924,508.3025,514.9432,528.3989,546.8944,577.1483,609.9774,644.4605,681.7246,721.4078,757.981,795.2767,112.0917,107.4193,116.6894,122.9693,823.5268,677.9206,547.0053,487.3954,481.804,479.8485,482.0008,486.8504,496.4683,508.8371,520.463,529.5588,537.3615,544.3591,221.1611,247.1954,465.502
-54.11411,106.6018,159.5701,188.9914,88.33787,91.82499,106.714,127.0055,86.85361,802.0115,721.5009,708.8025,626.5684,522.8323,510.6596,512.7523,520.9503,537.7339,564.8505,597.0709,632.6896,666.362,705.5898,747.5403,694.5724,551.923,513.4159,511.5597,510.5347,512.7792,519.5108,533.1487,551.9059,582.6075,615.9166,650.8355,688.45,728.5117,765.4427,803.1169,110.2516,105.8175,115.266,121.9507,830.6585,683.1993,551.074,491.7821,486.3872,484.5454,486.7741,491.7153,501.4852,514.0326,525.814,535.012,542.8891,549.9472,220.9324,248.3251,469.7804
-53.99399,105.7621,159.1353,188.7302,87.17311,91.02256,106.18,126.5457,85.49288,808.8119,727.5153,714.8547,631.8032,527.3451,515.0791,517.1848,525.4791,542.4885,569.999,602.6871,638.8247,672.9552,712.5579,753.7289,700.3395,556.8713,517.9424,516.0304,514.9881,517.2677,524.0913,537.9137,556.9355,588.0904,621.8855,657.2453,695.2129,735.6557,772.9473,811.0031,108.4123,104.2118,113.8306,120.895,837.812,688.4871,555.1484,496.1861,490.9929,489.2681,491.5749,496.6092,506.5331,519.2612,531.2002,540.5017,548.4541,555.5734,220.6264,249.408,474.0797
-53.87387,104.9013,158.6584,188.423,86.0013,90.20157,105.6156,126.0475,84.12615,815.6307,733.543,720.9203,637.048,531.8676,519.5081,521.6271,530.0185,547.2562,575.165,608.3263,644.9891,679.5834,719.5639,759.9275,706.1111,561.8288,522.4797,520.5117,519.4521,521.7673,528.6842,542.6932,561.9829,593.5965,627.8838,663.6893,702.0128,742.8395,780.4944,818.9351,106.5746,102.603,112.384,119.8033,844.9866,693.7833,559.2281,500.607,495.6209,494.0163,496.403,501.5318,511.6117,524.5227,536.6213,546.0277,554.0563,561.2376,220.2431,250.443,478.3997
-53.75375,104.0198,158.1396,188.0699,84.82307,89.36256,105.0209,125.5113,82.75439,822.4673,739.5833,726.9987,642.302,536.3992,523.9463,526.0786,534.5682,552.0365,580.3481,613.9881,651.1825,686.2463,726.6073,766.1352,711.8865,566.7948,527.0274,525.0031,523.9262,526.2777,533.2891,547.4869,567.0476,599.1256,633.911,670.1674,708.8494,750.0629,788.084,826.9126,104.7394,100.992,110.927,118.6766,852.1817,699.0876,563.3128,505.0446,500.2709,498.7899,501.2582,506.483,516.7209,529.8172,542.0773,551.59,559.6958,566.9396,219.7826,251.4293,482.7401
-53.63363,103.1182,157.579,187.6709,83.63908,88.50608,104.3965,124.9374,81.37856,829.3211,745.6357,733.0893,647.5647,540.9396,528.3931,530.5388,539.1276,556.829,585.5479,619.6721,657.4044,692.9435,733.6879,772.3515,717.6648,571.7688,531.585,529.5042,528.41,530.7984,537.9055,552.2943,572.1292,604.6772,639.9668,676.6792,715.7225,757.3255,795.7156,834.9354,102.9078,99.37975,109.4604,117.516,859.3967,704.3993,567.402,509.4985,504.9426,503.5886,506.1403,511.4626,521.8605,535.1443,547.5682,557.1884,565.3723,572.6795,219.245,252.3658,487.1009
-53.51351,102.1971,156.9771,187.226,82.44998,87.6327,103.7428,124.3261,79.99964,836.1915,751.6994,739.1912,652.8356,545.4881,532.848,535.0073,543.6962,561.6331,590.7639,625.3778,663.6544,699.6746,740.8053,778.5755,723.4453,576.7501,536.152,534.0145,532.9029,535.3288,542.5329,557.115,577.2272,610.2509,646.0508,683.2244,722.6317,764.6271,803.3889,843.0031,101.0807,97.76698,107.9851,116.3227,866.6309,709.7179,571.4953,513.9684,509.6358,508.4123,511.0491,516.4705,527.0304,540.504,553.0936,562.8229,571.0858,578.4572,218.6307,253.2515,491.4817
-53.39339,101.257,156.3339,186.7355,81.25641,86.74301,103.0603,123.6778,78.61857,843.0778,757.774,745.304,658.114,550.0444,537.3106,539.4835,548.2735,566.4483,595.9956,631.1047,669.9321,706.4393,747.9591,784.8065,729.2271,581.738,540.7278,538.5335,537.4046,539.8686,547.1708,561.9485,582.3413,615.8463,652.1627,689.8026,729.5768,771.9673,811.1037,851.1155,99.25886,96.15457,106.5018,115.0978,873.8837,715.0429,575.5924,518.454,514.3503,513.2606,515.9844,521.5064,532.2303,545.8961,558.6536,568.4934,576.8362,584.2725,217.9399,254.0855,495.8823
-53.27327,100.2985,155.65,186.1995,80.05902,85.83759,102.3494,122.9931,77.23631,849.9794,763.8587,751.4269,663.3994,554.6077,541.7802,543.9669,552.859,571.2743,601.2426,636.8524,676.2372,713.2372,755.149,791.0438,735.0094,586.7317,545.312,543.0607,541.9144,544.4171,551.8188,566.7943,587.4709,621.463,658.302,696.4135,736.5573,779.3457,818.8596,859.2723,97.44333,94.54337,105.0114,113.8426,881.1544,720.3738,579.6928,522.955,519.0856,518.1333,520.9461,526.5702,537.4602,551.3204,564.2479,574.1996,582.6234,590.1254,217.1731,254.8669,500.3026
-53.15315,99.32216,154.9257,185.6182,78.85847,84.91707,101.6108,122.2724,75.85377,856.8955,769.9528,757.5593,668.6911,559.1777,546.2565,548.4571,557.4522,576.1104,606.5042,642.6204,682.5691,720.068,762.3746,797.2866,740.7913,591.7308,549.904,547.5955,546.4318,548.974,556.4764,571.6519,592.6156,627.1005,664.4684,703.0567,743.5729,786.7621,826.6563,867.4731,95.63493,92.93421,103.5148,112.5584,888.4422,725.7099,583.7962,527.4709,523.8415,523.0303,525.9338,531.6616,542.7197,556.7768,569.8764,579.9415,588.4472,596.0157,216.331,255.5948,504.7422
-53.03303,98.32864,154.1614,184.9919,77.6554,83.98207,100.8449,121.5163,74.47188,863.8255,776.0558,763.7004,673.9886,563.7538,550.7388,552.9534,562.0526,580.9561,611.7801,648.4082,688.9273,726.9311,769.6355,803.5341,746.5721,596.7343,554.5032,552.1375,550.9565,553.5387,561.143,576.5209,597.7749,632.7584,670.6615,709.7318,750.6233,794.2161,834.4935,875.7177,93.83453,91.32789,102.0128,111.2464,895.7465,731.0508,587.9021,532.0015,528.6178,527.9512,530.9473,536.7805,548.0088,562.2651,575.539,585.719,594.3075,601.9434,215.4142,256.2684,509.201
-52.91291,97.31855,153.3576,184.3208,76.45044,83.03323,100.0523,120.7253,73.09155,870.7686,782.167,769.8495,679.2911,568.3354,555.2266,557.4554,566.6596,585.8109,617.0696,654.2154,695.3116,733.8262,776.9312,809.7855,752.3509,601.7418,559.1091,556.6861,555.4877,558.1107,565.8183,581.4007,602.9483,638.4362,676.8808,716.4385,757.7081,801.7073,842.3707,884.0056,92.04297,89.72522,100.5061,109.9079,903.0666,736.3958,592.01,536.5463,533.4141,532.8958,535.9865,541.9266,553.3272,567.785,581.2354,591.5318,600.2043,607.9083,214.4235,256.8868,513.6786
-52.79279,96.29254,152.5148,183.6053,75.24425,82.07119,99.23373,119.9002,71.71366,877.7243,788.2857,776.0059,684.5982,572.922,559.7194,561.9625,571.2727,590.6743,622.3724,660.0414,701.7213,740.7529,784.2615,816.04,758.1268,606.7523,563.7212,561.2408,560.025,562.6894,570.5015,586.2908,608.1353,644.1334,683.1259,723.1764,764.8269,809.2354,850.2877,892.3366,90.26107,88.12699,98.99571,108.5444,910.4018,741.7444,596.1197,541.105,538.2301,537.8638,541.051,547.0996,558.6746,573.3365,586.9656,597.3799,606.1373,613.9104,213.3597,257.4494,518.1749
-52.67267,95.25125,151.6335,182.8459,74.03744,81.09661,98.3898,119.0415,70.33908,884.6917,794.4112,782.169,689.909,577.5129,564.2166,566.4741,575.8914,595.5457,627.6878,665.8857,708.156,747.7107,791.6257,822.2969,763.899,611.7653,568.339,565.801,564.5679,567.2743,575.1923,591.1908,613.3355,649.8497,689.3964,729.9451,771.9793,816.8,858.2441,900.7102,88.48962,86.53399,97.48231,107.157,917.7512,747.0961,600.2305,545.6773,543.0655,542.8549,546.1406,552.2994,564.0509,578.9192,592.7292,603.2631,612.1064,619.9493,212.2237,257.9554,522.6896
-52.55255,94.19535,150.7144,182.0428,72.83065,80.11017,97.52118,118.15,68.96868,891.6702,800.5428,788.3379,695.2231,582.1078,568.7177,570.9897,580.5151,600.4246,633.0153,671.7477,714.6152,754.6992,799.0236,828.5554,769.6665,616.78,572.9617,570.3661,569.1158,571.8649,579.89,596.1001,618.5483,655.5844,695.6918,736.7441,779.1649,824.4006,866.2395,909.1261,86.7294,84.94696,95.96676,105.7473,925.1143,752.4501,604.3422,550.2627,547.9199,547.8689,551.2551,557.5257,569.4559,584.533,598.5262,609.1811,618.1115,626.0252,211.0167,258.404,527.2224
-52.43243,93.12552,149.7579,181.1966,71.6245,79.11253,96.6286,117.2264,67.6033,898.659,806.6798,794.512,700.5397,586.7058,573.2221,575.5088,585.1432,605.3105,638.3543,677.6271,721.0984,761.7179,806.4546,834.8145,775.4286,621.7956,577.5889,574.9357,573.6681,576.4607,584.5942,601.0182,623.7732,661.3372,702.0117,743.5731,786.3834,832.0369,874.2734,917.584,84.98117,83.36666,94.44987,104.3166,932.4901,757.8061,608.4542,554.8608,552.7931,552.9054,556.3942,562.7783,574.8892,590.1777,604.3563,615.1339,624.1524,632.1376,209.7397,258.7946,531.773
-52.31231,92.04245,148.7649,180.3077,70.41961,78.10438,95.71278,116.2715,66.24373,905.6574,812.8215,800.6904,705.8582,591.3066,577.7292,580.0308,589.7752,610.2027,643.7044,683.5232,727.6051,768.7663,813.9183,841.0735,781.1842,626.8114,582.2199,579.5092,578.2244,581.061,589.3043,605.9445,629.0097,667.1075,708.3556,750.4315,793.6343,839.7085,882.3455,926.0833,83.24565,81.79382,92.93243,102.8663,939.8781,763.1632,612.5662,559.4713,557.6846,557.9643,561.5576,568.0568,580.3508,595.853,610.2194,621.1212,630.2289,638.2867,208.394,259.1267,536.3412
-52.19219,90.94683,147.736,179.3768,69.21657,77.0864,94.77447,115.2861,64.8908,912.6646,818.9673,806.8725,711.1779,595.9095,582.2385,584.555,594.4105,615.1006,649.0649,689.4354,734.1348,775.844,821.4142,847.3316,786.9326,631.8267,586.8543,584.0859,582.7839,585.6654,594.0198,610.8785,634.2572,672.8947,714.7231,757.319,800.9171,847.4149,890.4553,934.6238,81.52356,80.22915,91.41525,101.3978,947.2772,768.521,616.6777,564.0938,562.5942,563.045,566.745,573.3611,585.8402,601.5587,616.1152,627.1428,636.3408,644.472,206.9809,259.3997,540.9267
-52.07207,89.83936,146.672,178.4043,68.016,76.05929,93.81447,114.271,63.54525,919.6798,825.1163,813.0575,716.4982,600.5139,586.7494,589.081,599.0485,620.0038,654.4353,695.3633,740.6869,782.9506,828.9419,853.5879,792.6728,636.8407,591.4913,588.6653,587.3463,590.2732,598.74,615.8196,639.5152,678.6985,721.1136,764.2352,808.2314,855.1557,898.6025,943.205,79.81558,78.67334,89.8991,99.91252,954.6869,773.8789,620.7882,568.7278,567.5214,568.1475,571.9561,578.6909,591.3573,607.2946,622.0434,633.1985,642.488,650.6936,205.5019,259.6129,545.5291
-51.95195,88.72076,145.5735,177.3909,66.81846,75.02375,92.83356,113.2272,62.20786,926.7023,831.2678,819.2445,721.8183,605.1192,591.2612,593.6081,603.6886,624.9116,659.8149,701.3061,747.261,790.0853,836.5007,859.8416,798.4039,641.8526,596.1304,593.2469,591.9108,594.8839,603.4645,620.7674,644.7832,684.5182,727.5266,771.1794,815.5768,862.9304,906.7866,951.8264,78.12236,77.12707,88.38476,98.41196,962.1063,779.2361,624.8972,573.373,572.4659,573.2712,577.1908,584.0458,596.9017,613.0603,628.0039,639.2882,648.6703,656.9512,203.9583,259.766,550.1483
-51.83183,87.59174,144.4414,176.3373,65.62456,73.98047,91.83257,112.1554,60.87935,933.7313,837.4212,825.4329,727.1377,609.7248,595.7735,598.1358,608.3303,629.8235,665.2032,707.2635,753.8563,797.2479,844.0904,866.0918,804.1249,646.8618,600.771,597.83,596.4768,599.4969,608.1926,625.7211,650.0606,690.3534,733.9616,778.1513,822.9528,870.7387,915.007,960.4876,76.44455,75.59101,86.873,96.8975,969.5345,784.5922,629.0044,578.0289,577.4274,578.416,582.4485,589.4256,602.4732,618.8557,633.9964,645.4116,654.8874,663.2446,202.3518,259.8586,554.7839
-51.71171,86.45302,143.2766,175.244,64.43484,72.93016,90.81234,111.0568,59.56042,940.766,843.5756,831.6218,732.4555,614.3301,600.2855,602.6634,612.973,634.7387,670.5997,713.2347,760.4725,804.4377,851.7102,872.3376,809.8351,651.8672,605.4124,602.414,601.0439,604.1116,612.9238,630.6803,655.3468,696.2034,740.4182,785.1504,830.359,878.5799,923.2635,969.1882,74.78274,74.06579,85.36457,95.37056,976.9708,789.9464,633.1093,582.695,582.4054,583.5814,587.7291,594.8301,608.0716,624.6805,640.0207,651.5685,661.1392,669.5736,200.6839,259.8901,559.4356
-51.59159,85.30533,142.0799,174.112,63.24988,71.87352,89.77373,109.9322,58.25174,947.8056,849.7303,837.8104,737.7712,618.9344,604.7967,607.1903,617.616,639.6568,676.0036,719.2192,767.1089,811.6541,859.3597,878.5781,815.5334,656.8683,610.0541,606.9984,605.6114,608.7274,617.6575,635.6444,660.6413,702.0678,746.8957,792.1762,837.7947,886.4537,931.5554,977.9277,73.13753,72.55202,83.8602,93.83258,984.4144,795.2982,637.2113,587.371,587.3996,588.7671,593.0323,600.2588,613.6965,630.5344,646.0765,657.7586,667.4254,675.9381,198.9565,259.8604,564.103
-51.47147,84.14939,140.8521,172.9418,62.07022,70.81125,88.71761,108.7825,56.95399,954.8492,855.8845,843.9979,743.0839,623.5372,609.3065,611.7159,622.2587,644.5771,681.4143,725.2163,773.7649,818.8968,867.0383,884.8126,821.2189,661.8642,614.6954,611.5824,610.1787,613.3438,622.3931,640.6127,665.9434,707.9459,753.3938,799.2281,845.2596,894.3595,939.8824,986.7056,71.50945,71.05031,82.36062,92.28496,991.8643,800.6468,641.3101,592.0565,592.4095,593.9729,598.3576,605.7115,619.3476,636.4171,652.1636,663.9818,673.7458,682.3378,197.1713,259.7691,568.7859
-51.35135,82.98594,139.5943,171.7343,60.89638,69.74406,87.64485,107.6089,55.66777,961.8962,862.0375,850.1836,748.393,628.1378,613.8142,616.2397,626.9005,649.499,686.8314,731.2255,780.4399,826.165,874.7455,891.04,826.8907,666.8542,619.3356,616.1656,614.7452,617.9601,627.1299,645.5847,671.2527,713.8372,759.9117,806.3057,852.7532,902.2969,948.2438,995.5214,69.89906,69.56123,80.86656,90.72912,999.3198,805.9918,645.4051,596.7508,597.4348,599.1982,603.7048,611.1878,625.0246,642.3283,658.2816,670.2376,680.1002,688.7725,195.33,259.6159,573.484
-51.23123,81.81572,138.3073,170.4903,59.72889,68.67264,86.55637,106.4124,54.3937,968.9455,868.1885,856.3665,753.6978,632.7356,618.3193,620.7609,631.5408,654.4218,692.254,737.2461,787.1334,833.4583,882.4808,897.2596,832.5478,671.8373,623.9742,620.7472,619.3102,622.5757,631.8675,650.5598,676.5684,719.7412,766.449,813.4085,860.2749,910.2653,956.6393,1004.375,68.30684,68.08534,79.37869,89.16644,1006.78,811.3323,649.4959,601.4537,602.4751,604.4428,609.0734,616.6875,630.7273,648.2677,664.4304,676.526,686.4883,695.2419,193.4347,259.4008,578.1968
-51.11111,80.63944,136.9921,169.2107,58.56827,67.59768,85.45307,105.1939,53.13235,975.9965,874.3366,862.5459,758.9976,637.3299,622.821,625.279,636.1789,659.3449,697.6816,743.2775,793.8446,840.776,890.2435,903.4703,838.1893,676.8128,628.6105,625.3268,623.8732,627.19,636.6051,655.5374,681.8901,725.6571,773.005,820.5358,867.8241,918.2641,965.0682,1013.265,66.73327,66.62317,77.89772,87.59831,1014.244,816.6678,653.582,606.1647,607.5299,609.7062,614.4633,622.2102,636.4552,654.235,670.6095,682.8466,692.9099,701.7459,191.4872,259.1235,582.9241
-50.99099,79.45784,135.6497,167.8963,57.41499,66.51989,84.33586,103.9546,51.88427,983.0482,880.4812,868.7209,764.2916,641.9201,627.3188,629.7934,640.8143,664.2678,703.1136,749.3191,800.5731,848.1175,898.033,909.6713,843.8142,681.7799,633.2437,629.9035,628.4335,631.8023,641.3422,660.5168,687.217,731.5844,779.5793,827.6871,875.4005,926.293,973.53,1022.191,65.17881,65.17524,76.4243,86.02608,1021.711,821.9977,657.6629,610.8832,612.5989,614.9881,619.874,627.7555,642.208,660.23,676.8188,689.1992,699.3648,708.2842,189.4897,258.784,587.6656
-50.87087,78.27165,134.2812,166.5481,56.26955,65.43995,83.20568,102.6956,50.64997,990.0998,886.6214,874.8908,769.579,646.5056,631.812,634.3033,645.4463,669.1896,708.5492,755.3702,807.3181,855.4823,905.8488,915.8617,849.4217,686.7377,637.8734,634.4768,632.9905,636.4122,646.0781,665.4975,692.5486,737.5226,786.1712,834.8619,883.0033,934.3512,982.0242,1031.154,63.64387,63.74202,74.95909,84.4511,1029.18,827.3211,661.7382,615.6088,617.6815,620.2882,625.3051,633.3232,647.9855,666.2522,683.0578,695.5834,705.8525,714.8565,187.4441,258.3823,592.4208
-50.75075,77.0816,132.8875,165.167,55.1324,64.35853,82.06344,101.4179,49.42995,997.1504,892.7564,881.0545,774.8593,651.0856,636.3,638.8081,650.0742,674.1099,713.9878,761.43,814.079,862.8698,913.6903,922.0405,855.0106,691.6855,642.4987,639.046,637.5436,641.0188,650.8122,670.4788,697.8842,743.471,792.7801,842.0597,890.632,942.4383,990.5503,1040.152,62.12884,62.32399,73.50272,82.87469,1036.65,832.6376,665.8073,620.341,622.7774,625.6059,630.7562,638.9127,653.7872,672.3013,689.3264,701.9989,712.373,721.4627,185.3525,257.9183,597.1894
-50.63063,75.8884,131.4698,163.754,54.004,63.27631,80.9101,100.1226,48.22468,1004.199,898.8854,887.2114,780.1315,655.6595,640.7821,643.3072,654.6973,679.0279,719.4288,767.4981,820.8552,870.2792,921.5567,928.2068,860.5801,696.6223,647.1191,643.6106,642.0921,645.6215,655.5438,675.46,703.2232,749.4289,799.4054,849.2797,898.2861,950.5537,999.1076,1049.184,60.63411,60.92159,72.0558,81.29815,1044.12,837.9463,669.8697,625.0794,627.886,630.9409,636.2271,644.5239,659.6128,678.3771,695.6241,708.4456,718.9258,728.1023,183.2171,257.3923,601.9711
-50.51051,74.69277,130.029,162.31,52.88478,62.19395,79.74657,98.81088,47.03459,1011.245,905.0076,893.3604,785.395,660.2267,645.2577,647.8,659.3151,683.9429,724.8715,773.5736,827.6459,877.71,929.4476,934.3598,866.1291,701.5474,651.7339,648.1698,646.6353,650.2199,660.2724,680.4406,708.565,755.3958,806.0466,856.5215,905.965,958.6967,1007.696,1058.251,59.16,59.53524,70.61893,79.72275,1051.59,843.2467,673.925,629.8234,633.0071,636.2929,641.7173,650.1563,665.462,684.479,701.9506,714.923,725.5107,734.7752,181.0401,256.8042,606.7655
-50.39039,73.49543,128.5664,160.8361,51.77517,61.11212,78.57381,97.48385,45.86009,1018.288,911.1221,899.5009,790.649,664.7864,649.726,652.2857,663.9269,688.8543,730.3151,779.6559,834.4505,885.1616,937.3622,940.4983,871.6568,706.46,656.3423,652.7229,651.1726,654.813,664.9973,685.4198,713.9089,761.371,812.7029,863.7844,913.6681,966.8668,1016.314,1067.351,57.70684,58.16534,69.19268,78.14974,1059.058,848.538,677.9726,634.5726,638.14,641.6612,647.2263,655.8094,671.3343,690.6069,708.3056,721.4308,732.1274,741.481,178.8236,256.1544,611.5721
-50.27027,72.29707,127.0829,159.3333,50.67555,60.03145,77.39276,96.14263,44.70157,1025.325,917.2281,905.6318,795.8928,669.3381,654.1865,656.7637,668.5319,693.7614,735.7591,785.7444,841.2684,892.6332,945.2999,946.6216,877.1622,711.3591,660.9437,657.2694,655.7034,659.4004,669.7177,690.3971,719.2543,767.3538,819.3738,871.0679,921.3948,975.0635,1024.961,1076.484,56.2749,56.81227,67.77763,76.58031,1066.524,853.8196,682.0121,639.3264,643.2843,647.0457,652.7539,661.483,677.2294,696.7602,714.6888,727.9687,738.7756,748.2195,176.57,255.443,616.3908
-50.15015,71.0984,125.5798,157.8027,49.58633,58.95259,76.20433,94.78835,43.55938,1032.358,923.3249,911.7523,801.1256,673.881,658.6385,661.2334,673.1296,698.6635,741.2026,791.8382,848.0988,900.1242,953.26,952.7287,882.6441,716.2439,665.5375,661.8085,660.227,663.9814,674.4332,695.3718,724.6005,773.3436,826.0586,878.3712,929.1445,983.286,1033.638,1085.65,54.86447,55.47637,66.3743,75.01567,1073.986,859.0907,686.043,644.0844,648.4396,652.4457,658.2995,667.1767,683.1468,702.9387,721.0997,734.5364,745.455,754.9903,174.2814,254.6703,621.2209
-50.03003,69.90009,124.058,156.2453,48.50787,57.87616,75.00948,93.42214,42.43384,1039.384,929.4114,917.8616,806.3466,678.4144,663.0813,665.6941,677.7192,703.56,746.6451,797.9367,854.941,907.6339,961.2418,958.8185,888.1018,721.1136,670.1228,666.3396,664.7427,668.5553,679.1429,700.3432,729.9469,779.3398,832.7566,885.6938,936.9164,991.5338,1042.343,1094.847,53.47576,54.15797,64.98321,73.45696,1081.444,864.3507,690.0647,648.8459,653.6054,657.8609,663.8629,672.8899,689.0863,709.1419,727.5381,741.1335,752.1652,761.7932,171.9602,253.8368,626.0622
-49.90991,68.70283,122.5189,154.6622,47.44053,56.80276,73.80913,92.04514,41.32526,1046.403,935.487,923.9587,811.5551,682.9376,667.5141,670.145,682.3001,708.4501,752.0857,804.0392,861.7943,915.1617,969.2447,964.8902,893.5342,725.9673,674.6991,670.862,669.2498,673.1213,683.8463,705.3106,735.2927,785.3416,839.4672,893.035,944.7101,999.8061,1051.075,1104.075,52.109,52.85739,63.60486,71.9053,1088.896,869.5989,694.0767,653.6106,658.7811,663.2908,669.4434,678.6224,695.0473,715.3694,734.0035,747.7597,758.9058,768.6279,169.6086,252.9428,630.9143
-49.78979,67.50728,120.9634,153.0545,46.38465,55.73301,72.60419,90.65848,40.23391,1053.414,941.5507,930.0427,816.7503,687.45,671.9365,674.5856,686.8716,713.3332,757.5238,810.1449,868.658,922.7068,977.2679,970.9427,898.9404,730.8041,679.2656,675.375,673.7477,677.679,688.5426,710.2734,740.6372,791.3484,846.1897,900.3942,952.5249,1008.102,1059.834,1113.334,50.76436,51.57489,62.23974,70.36176,1096.342,874.8346,698.0785,658.3778,663.9664,668.7349,675.0408,684.3736,701.0295,721.6209,740.4955,754.4146,765.6767,775.4939,167.2289,251.9887,635.7767
-49.66967,66.31411,119.3928,151.4234,45.34054,54.66748,71.39558,89.26327,39.16003,1060.415,947.6017,936.1128,821.9314,691.9509,676.3475,679.0151,691.4329,718.2085,762.9586,816.2531,875.5313,930.2684,985.3107,976.9752,904.3192,735.6232,683.8216,679.8779,678.2357,682.2275,693.2313,715.2309,745.9799,797.3594,852.9235,907.7706,960.36,1016.422,1068.62,1122.623,49.44202,50.31075,60.88829,68.82739,1103.78,880.0571,702.0697,663.147,669.1606,674.1929,680.6545,690.1432,707.0324,727.896,747.0138,761.0978,772.4773,782.391,164.8234,250.9752,640.649
-49.54955,65.12394,117.8083,149.77,44.30851,53.60675,70.18419,87.86065,38.10386,1067.407,953.6391,942.168,827.0976,696.4395,680.7466,683.4328,695.9835,723.0753,768.3895,822.363,882.4136,937.846,993.3725,982.9866,909.6699,740.4238,688.3664,684.3701,682.7131,686.7662,697.9115,720.1823,751.32,803.3741,859.6678,915.1637,968.2149,1024.764,1077.431,1131.941,48.1421,49.0652,59.55095,67.30321,1111.211,885.2656,706.0496,667.9178,674.3632,679.6641,686.2841,695.9307,713.0556,734.1941,753.558,767.8089,779.3073,789.3188,162.3944,249.9028,645.5308
-49.42943,63.93743,116.2108,148.0955,43.28885,52.55138,68.97093,86.45172,37.06557,1074.387,959.6621,948.2075,832.2482,700.9152,685.1331,687.8381,700.5225,727.933,773.8157,828.474,889.3039,945.4387,1001.452,988.976,914.9913,745.2048,692.8992,688.8508,687.1792,691.2944,702.5826,725.1271,756.6568,809.3916,866.4219,922.5728,976.0888,1033.128,1086.267,1141.287,46.86473,47.83845,58.22814,65.79016,1118.632,890.4595,710.0178,672.6894,679.5738,685.1482,691.9292,701.7357,719.0987,740.5149,760.1275,774.5476,786.1664,796.2769,159.9441,248.7721,650.4218
-49.30931,62.75518,114.6017,146.4009,42.28183,51.5019,67.75667,85.03759,36.04535,1081.355,965.6697,954.2302,837.3823,705.3772,689.5063,692.2302,705.0493,732.7807,779.2364,834.5852,896.2017,953.0458,1009.55,994.9424,920.2825,749.9656,697.4195,693.3194,691.6333,695.8114,707.2439,730.0644,761.9896,815.4113,873.1852,929.9971,983.9811,1041.514,1095.128,1150.661,45.60998,46.6307,56.92025,64.28919,1126.042,895.6381,713.9738,677.4615,684.7919,690.6446,697.5892,707.5577,725.1613,746.858,766.7221,781.3135,793.0542,803.2651,157.475,247.5837,655.3214
-49.18919,61.5778,112.982,144.6874,41.28769,50.45885,66.54228,83.61933,35.04334,1088.311,971.6612,960.2354,842.4993,709.8248,693.8654,696.6085,709.5633,737.6179,784.6508,840.6958,903.106,960.6666,1017.664,1000.885,925.5426,754.7052,701.9264,697.7751,696.0748,700.3166,711.8948,734.9937,767.3177,821.4325,879.9569,937.4359,991.891,1049.92,1104.012,1160.062,44.37794,45.44212,55.62766,62.80118,1133.442,900.8005,717.917,682.2334,690.0168,696.1528,703.2638,713.3962,731.2427,753.2228,773.3413,788.1061,799.9702,810.2828,154.9892,246.3385,660.2292
-49.06907,60.40589,111.3529,142.9563,40.30669,49.42273,65.3286,82.19804,34.05965,1095.253,977.6356,966.222,847.5982,714.2574,698.2098,700.9722,714.0636,742.4436,790.0584,846.8052,910.0162,968.3002,1025.794,1006.802,930.7705,759.4226,706.4192,702.2173,700.5029,704.8091,716.5345,739.9142,772.6403,827.4543,886.7363,944.8885,999.8179,1058.346,1112.918,1169.49,43.16864,44.27287,54.3507,61.32698,1140.829,905.9462,721.8469,687.0046,695.2482,701.6724,708.9523,719.2508,737.3427,759.6089,779.9846,794.925,806.9141,817.3299,152.4889,245.0372,665.1449
-48.94895,59.24,109.7155,141.2087,39.33903,48.39403,64.11647,80.77476,33.0944,1102.18,983.592,972.1892,852.6783,718.6742,702.5388,705.3207,718.5496,747.2573,795.4582,852.9125,916.9314,975.946,1033.939,1012.694,935.9652,764.1172,710.8972,706.6452,704.917,709.2884,721.1623,744.8251,777.9568,833.4762,893.5226,952.3543,1007.761,1066.791,1121.847,1178.943,41.98211,43.12306,53.08972,59.86739,1148.202,911.0744,725.7629,691.7745,700.4853,707.2029,714.6544,725.1209,743.4606,766.016,786.6516,801.7698,813.8855,824.4057,149.9765,243.6806,670.0678
-48.82883,58.08071,108.071,139.4457,38.38492,47.37324,62.90671,79.35055,32.14764,1109.09,989.5296,978.1361,857.7388,723.0745,706.8516,709.6533,723.0205,752.0582,800.8495,859.0169,923.8509,983.603,1042.098,1018.558,941.1258,768.7879,715.3597,711.0582,709.3163,713.7538,725.7776,749.7258,783.2665,839.4973,900.3151,959.8324,1015.72,1075.254,1130.797,1188.421,40.81835,41.99282,51.84502,58.42318,1155.562,916.1843,729.6647,696.5425,705.7277,712.7436,720.3695,731.0062,749.5961,772.4434,793.3418,808.64,820.8839,831.51,147.454,242.2696,674.9977
-48.70871,56.92856,106.4205,137.6686,37.44454,46.3608,61.70011,77.92643,31.21944,1115.985,995.4475,984.0616,862.7788,727.4576,711.1476,713.9691,727.4757,756.8456,806.2316,865.1176,930.7737,991.2706,1050.271,1024.395,946.2513,773.4339,719.806,715.4555,713.7001,718.2044,730.3795,754.6156,788.5685,845.5169,907.1131,967.3221,1023.693,1083.735,1139.768,1197.923,39.67734,40.88222,50.61689,56.99507,1162.906,921.2752,733.5515,701.3081,710.9748,718.2941,726.0972,736.9061,755.7487,778.8907,800.0548,815.5352,827.909,838.6423,144.9237,240.8051,679.934
-48.58859,55.78408,104.7651,135.8784,36.51808,45.35717,60.49746,76.50341,30.30982,1122.861,1001.345,989.9649,867.7977,731.8227,715.426,718.2677,731.9144,761.6186,811.6036,871.2139,937.6992,998.9479,1058.456,1030.202,951.3406,778.0543,724.2352,719.8364,718.0677,722.6397,734.9675,759.4937,793.8622,851.5343,913.9158,974.8227,1031.68,1092.232,1148.759,1207.448,38.55904,39.79134,49.40559,55.58375,1170.233,926.3465,737.4229,706.0707,716.226,723.8539,731.8369,742.8201,761.9177,785.3574,806.7901,822.455,834.9602,845.8023,142.3877,239.2882,684.8762
-48.46847,54.64776,103.1059,134.0765,35.60567,44.36275,59.29952,75.08248,29.4188,1129.718,1007.22,995.845,872.7946,736.1692,719.6861,722.5481,736.3359,766.3766,816.9648,877.3049,944.6265,1006.634,1066.654,1035.98,956.393,782.6483,728.6467,724.2002,722.4185,727.0588,739.5407,764.3594,799.1468,857.5486,920.7224,982.3334,1039.681,1100.746,1157.768,1216.996,37.4634,38.72022,48.21136,54.18984,1177.543,931.3974,741.2784,710.8297,721.4809,729.4224,737.588,748.7476,768.1028,791.843,813.5472,829.3989,842.0371,852.9894,139.8482,237.7198,689.824
-48.34835,53.52012,101.444,132.2639,34.70745,43.37797,58.10702,73.6646,28.54636,1136.556,1013.074,1001.701,877.7687,740.4963,723.9273,726.8097,740.7395,771.1188,822.3144,883.3897,951.5547,1014.328,1074.862,1041.727,961.4073,787.2149,733.0398,728.5462,726.7516,731.4612,744.0985,769.212,804.4215,863.5592,927.5322,989.8534,1047.694,1109.275,1166.796,1226.566,36.39035,37.66891,47.03443,52.81396,1184.834,936.427,745.1174,715.5844,726.7387,734.9991,743.3502,754.6883,774.3034,798.347,820.3255,836.3664,849.1393,860.2033,137.307,236.1009,694.7768
-48.22823,52.40161,99.78045,130.4418,33.82356,42.40319,56.92068,72.25071,27.69247,1143.373,1018.904,1007.532,882.7191,744.8032,728.1488,731.0518,745.1244,775.8445,827.6517,889.4677,958.483,1022.03,1083.081,1047.442,966.3826,791.7534,737.4136,732.8737,731.0665,735.846,748.6401,774.0507,809.6857,869.5652,934.3443,997.382,1055.719,1117.819,1175.842,1236.156,35.33978,36.6374,45.87501,51.45665,1192.106,941.4348,748.9395,720.3344,731.9989,740.5833,749.1227,760.6415,780.519,804.8689,827.1247,843.357,856.2663,867.4434,134.7664,234.4328,699.7341
-48.10811,51.29269,98.11633,128.6114,32.95409,41.43879,55.7412,70.84174,26.85709,1150.168,1024.709,1013.337,887.6452,749.0894,732.3498,735.2737,749.49,780.5529,832.9758,895.5379,965.4105,1029.738,1091.309,1053.124,971.3179,796.2627,741.7676,737.1819,735.3623,740.2126,753.1649,778.8748,814.9385,875.5658,941.158,1004.918,1063.754,1126.376,1184.904,1245.767,34.3116,35.6257,44.73328,50.11844,1199.358,946.42,752.7439,725.079,737.261,746.1746,754.9051,766.6067,786.7491,811.4082,833.9441,850.3702,863.4177,874.7095,132.2282,232.7165,704.6955
-47.98799,50.19381,96.45267,126.7738,32.09913,40.48511,54.56925,69.43857,26.04015,1156.94,1030.49,1019.115,892.546,753.3539,736.5297,739.4746,753.8354,785.2433,838.2859,901.5995,972.3365,1037.451,1099.545,1058.772,976.2122,800.7421,746.1008,741.4701,739.6383,744.5602,757.672,783.6836,820.1792,881.5604,947.9724,1012.462,1071.8,1134.946,1193.981,1255.397,33.30566,34.63378,43.60939,48.79979,1206.587,951.3818,756.5303,729.8175,742.5243,751.7724,760.6969,772.5833,792.993,817.9642,840.7834,857.4056,870.5929,882.0008,129.6945,230.9532,709.6604
-47.86787,49.10538,94.7905,124.9302,31.25876,39.54249,53.40548,68.04206,25.24157,1163.688,1036.245,1024.865,897.4208,757.5962,740.6878,743.6538,758.16,789.9148,843.5812,907.6517,979.26,1045.169,1107.789,1064.386,981.0647,805.1906,750.4126,745.7377,743.8939,748.8881,762.1608,788.4762,825.4071,887.548,954.7868,1020.011,1079.855,1143.528,1203.074,1265.046,32.32184,33.66161,42.50349,47.50115,1213.794,956.3195,760.2981,734.5495,747.7882,757.3761,766.4974,778.5709,799.2503,824.5365,847.6418,864.4626,877.7914,889.3171,127.1669,229.1442,714.6284
-47.74775,48.0278,93.13083,123.0817,30.43304,38.61123,52.2505,66.65307,24.46123,1170.412,1041.972,1030.586,902.2688,761.8154,744.8233,747.8107,762.4631,794.5668,848.861,913.6937,986.1801,1052.891,1116.04,1069.963,985.8743,809.6074,754.7022,749.9838,748.1283,753.1956,766.6306,793.2521,830.6213,893.5279,961.6003,1027.566,1087.918,1152.122,1212.181,1274.712,31.35997,32.70912,41.41571,46.2229,1220.977,961.2324,764.0467,739.2742,753.0521,762.9851,772.3062,784.5689,805.5205,831.1246,854.5189,871.5406,885.0128,896.6579,124.6475,227.2907,719.599
-47.62763,46.96146,91.47463,121.2294,29.62202,37.69162,51.10492,65.2724,23.69904,1177.109,1047.672,1036.278,907.0891,766.0109,748.9355,751.9444,766.7438,799.1985,854.1243,919.7245,993.0961,1060.616,1124.296,1075.504,990.6401,813.9917,758.969,754.2078,752.3408,757.4819,771.0805,798.0104,835.8211,899.4992,968.4121,1035.125,1095.989,1160.725,1221.302,1284.395,30.41988,31.77625,40.34614,44.96541,1228.135,966.1197,767.7757,743.9911,758.3155,768.5989,778.1225,790.5766,811.8028,837.7278,861.4142,878.6393,892.2566,904.0225,122.1379,225.394,724.5716
-47.50751,45.9067,89.82286,119.3744,28.82572,36.78394,49.96931,63.90084,22.95485,1183.78,1053.343,1041.939,911.881,770.1819,753.0237,756.0544,771.0015,803.809,859.3705,925.7433,1000.007,1068.343,1132.558,1081.006,995.3612,818.3425,763.212,758.4089,756.5307,761.7465,775.5099,802.7503,841.0057,905.4613,975.2215,1042.688,1104.067,1169.339,1230.434,1294.094,29.50138,30.8629,39.29488,43.72899,1235.266,970.9807,771.4844,748.6995,763.5777,774.2168,783.946,796.5935,818.0968,844.3455,868.327,885.7579,899.5221,911.4106,119.6399,223.4554,729.5458
-47.38739,44.86389,88.17646,117.5177,28.04418,35.88844,48.84423,62.53913,22.22853,1190.423,1058.984,1047.568,916.6436,774.3277,757.0872,760.1397,775.2354,808.3977,864.5987,931.7493,1006.912,1076.07,1140.823,1086.47,1000.037,822.659,767.4307,762.5864,760.6972,765.9884,779.918,807.4711,846.1744,911.4131,982.0274,1050.253,1112.151,1177.961,1239.579,1303.808,28.60429,29.96899,38.262,42.51392,1242.371,975.8146,775.1723,753.3989,768.838,779.8382,789.7759,802.6191,824.4019,850.9773,875.2568,892.896,906.8089,918.8215,117.1551,221.4762,734.521
-47.26727,43.83333,86.53635,115.6606,27.27738,35.00536,47.73018,61.188,21.5199,1197.036,1064.595,1053.165,921.3762,778.4476,761.1252,764.1998,779.4448,812.9638,869.808,937.7415,1013.81,1083.798,1149.092,1091.894,1004.665,826.9403,771.6242,766.7396,764.8396,770.207,784.3042,812.1721,851.3263,917.3541,988.8292,1057.821,1120.24,1186.591,1248.734,1313.536,27.72838,29.09439,37.24753,41.32045,1249.448,980.6208,778.839,758.0885,774.0958,785.4625,795.6116,808.6527,830.7175,857.6224,882.2031,900.053,914.1165,926.2549,114.6851,219.458,739.4967
-47.14715,42.81534,84.90341,113.804,26.52533,34.1349,46.62768,59.84815,20.82881,1203.62,1070.174,1058.728,926.0779,782.5408,765.137,768.2339,783.629,817.5065,874.9977,943.7192,1020.7,1091.526,1157.362,1097.277,1009.247,831.1855,775.7919,770.8678,768.9573,774.4016,788.6676,816.8526,856.4607,923.2832,995.6258,1065.39,1128.333,1195.227,1257.898,1323.277,26.87343,28.23898,36.25152,40.14879,1256.495,985.3984,782.4838,762.7677,779.3506,791.0892,801.4527,814.6938,837.043,864.2804,889.1652,907.2284,921.4442,933.7101,112.2315,217.402,744.4723
-47.02703,41.8102,83.27852,111.9489,25.78799,33.27728,45.53719,58.52024,20.15506,1210.173,1075.721,1064.256,930.748,786.6066,769.122,772.2413,787.7872,822.0251,880.1669,949.6815,1027.581,1099.251,1165.634,1102.619,1013.779,835.3939,779.9329,774.9702,773.0494,778.5715,793.0075,821.5116,861.5768,929.1997,1002.417,1072.959,1136.429,1203.87,1267.072,1333.031,26.03921,27.40261,35.27398,38.99911,1263.512,990.1467,786.1063,767.436,784.6016,796.7175,807.2984,820.7417,843.3777,870.9506,896.1426,914.4215,928.7916,941.1866,109.7958,215.3097,749.4474
-46.90691,40.81817,81.6625,110.0964,25.06535,32.43266,44.45915,57.2049,19.49847,1216.693,1081.234,1069.749,935.3855,790.6443,773.0793,776.2212,791.9187,826.5187,885.3148,955.6274,1034.453,1106.974,1173.906,1107.917,1018.263,839.5646,784.0466,779.0462,777.1154,782.7158,797.3232,826.1485,866.6737,935.1028,1009.201,1080.527,1144.528,1212.518,1276.254,1342.796,25.22549,26.58514,34.31491,37.87155,1270.497,994.865,789.7058,772.0927,789.8483,802.3469,813.1481,826.7959,849.7211,877.6323,903.1346,921.6319,936.1581,948.6839,107.3792,213.1825,754.4214
-46.78679,39.83951,80.05617,108.2474,24.35736,31.60121,43.39399,55.90274,18.85883,1223.181,1086.713,1075.206,939.9899,794.6532,777.0084,780.173,796.0227,830.9866,890.4405,961.556,1041.314,1114.694,1182.178,1113.172,1022.696,843.6967,788.1322,783.0949,781.1543,786.834,801.6139,830.7626,871.7508,940.9915,1015.977,1088.094,1152.628,1221.17,1285.442,1352.571,24.43199,25.7864,33.37429,36.76623,1277.45,999.5526,793.282,776.737,795.0899,807.9767,819.0013,832.8556,856.0726,884.3251,910.1406,928.8588,943.543,956.2014,104.9833,211.022,759.3938
-46.66667,38.87444,78.4603,106.403,23.66395,30.78308,42.34209,54.61432,18.23592,1229.634,1092.157,1080.625,944.5602,798.6325,780.9084,784.0959,800.0986,835.428,895.5433,967.4666,1048.163,1122.409,1190.447,1118.383,1027.077,847.7893,792.1889,787.1157,785.1657,790.9252,805.879,835.353,876.8071,946.8652,1022.745,1095.658,1160.729,1229.825,1294.637,1362.356,23.65848,25.00622,32.45208,35.68321,1284.369,1004.209,796.8341,781.3685,800.3258,813.6063,824.8572,838.9204,862.4314,891.0281,917.16,936.1016,950.9458,963.7386,102.6092,208.8296,764.364
-46.54655,37.92317,76.87567,104.564,22.98507,29.97839,41.30383,53.34019,17.62952,1236.052,1097.565,1086.006,949.0956,802.5816,784.7787,787.9892,804.1455,839.8422,900.6224,973.3582,1055,1130.119,1198.714,1123.547,1031.407,851.8417,796.216,791.1079,789.1486,794.9888,810.1176,839.919,881.842,952.7228,1029.503,1103.219,1168.83,1238.483,1303.837,1372.15,22.90467,24.2444,31.54825,34.62254,1291.254,1008.833,800.3617,785.9864,805.5554,819.235,830.7153,844.9895,868.7971,897.7409,924.1922,943.3599,958.3659,971.2947,100.2582,206.6069,769.3314
-46.42643,36.9859,75.30299,102.7315,22.32063,29.18726,40.27955,52.08085,17.0394,1242.434,1102.936,1091.348,953.5954,806.4996,788.6185,791.8523,808.1628,844.2284,905.6768,979.2299,1061.824,1137.822,1206.978,1128.665,1035.684,855.853,800.2128,795.0707,793.1024,799.024,814.3291,844.4598,886.8546,958.5636,1036.251,1110.776,1176.929,1247.142,1313.041,1381.951,22.17028,23.50076,30.66272,33.58425,1298.102,1013.423,803.8643,790.5901,810.7779,824.8622,836.5749,851.0624,875.1689,904.4627,931.2365,950.6329,965.8028,978.8694,97.93151,204.3553,774.2955
-46.30631,36.06279,73.74296,100.9063,21.67054,28.40977,39.26956,50.83679,16.46532,1248.779,1108.269,1096.65,958.0588,810.3859,792.4271,795.6843,812.1497,848.5858,910.7057,985.0807,1068.633,1145.517,1215.236,1133.735,1039.907,859.8223,804.1786,799.0034,797.0264,803.03,818.5127,848.9747,891.8441,964.3868,1042.988,1118.327,1185.026,1255.801,1322.248,1391.758,21.45504,22.77509,29.79543,32.56832,1304.914,1017.981,807.3413,795.1789,815.9928,830.4872,842.4354,857.1383,881.5461,911.1929,938.2923,957.92,973.2556,986.462,95.63014,202.0764,779.2558
-46.18619,35.154,72.19626,99.08933,21.03472,27.646,38.27415,49.60844,15.90703,1255.085,1113.563,1101.91,962.4849,814.2398,796.2039,799.4846,816.1056,852.9137,915.7084,990.9099,1075.427,1153.205,1223.489,1138.757,1044.075,863.749,808.1126,802.9053,800.9199,807.0063,822.6676,853.4629,896.8096,970.1914,1049.713,1125.873,1193.121,1264.46,1331.458,1401.572,20.75866,22.06718,28.94628,31.57471,1311.687,1022.504,810.7922,799.7522,821.1993,836.1094,848.2962,863.2166,887.9282,917.9308,945.3589,965.2205,980.724,994.0718,93.35514,199.7717,784.2116
-46.06607,34.25968,70.66351,97.28138,20.41304,26.89602,37.29359,48.39623,15.36429,1261.352,1118.818,1107.129,966.8731,818.0606,799.9481,803.2525,820.0296,857.2112,920.6839,996.7165,1082.205,1160.883,1231.736,1143.729,1048.187,867.6321,812.0141,806.7758,804.7822,810.952,826.7932,857.9237,901.7505,975.9766,1056.424,1133.411,1201.211,1273.118,1340.669,1411.389,20.08083,21.37681,28.11517,30.60337,1318.421,1026.991,814.2164,804.3094,826.3968,841.728,854.1564,869.2967,894.3144,924.6758,952.4357,972.5339,988.2072,1001.698,91.10748,197.4428,789.1624
-45.94595,33.37993,69.14534,95.48332,19.80541,26.15987,36.32812,47.20053,14.83682,1267.578,1124.032,1112.305,971.2224,821.8475,803.659,806.9872,823.921,861.4777,925.6315,1002.5,1088.965,1168.55,1239.974,1148.651,1052.243,871.4708,815.8824,810.614,808.6125,814.8665,830.8887,862.3562,906.6659,981.7415,1063.122,1140.942,1209.296,1281.773,1349.88,1421.211,19.42126,20.70375,27.30199,29.6542,1325.115,1031.443,817.6135,808.8496,831.5846,847.3425,860.0156,875.3779,900.7041,931.4271,959.522,979.8594,995.7045,1009.341,88.88805,195.0913,794.1077
-45.82583,32.51487,67.64232,93.69593,19.21169,25.43759,35.37796,46.02172,14.32438,1273.763,1129.204,1117.437,975.5323,825.5999,807.3359,810.6881,827.7792,865.7123,930.5502,1008.258,1095.707,1176.207,1248.204,1153.521,1056.242,875.2644,819.7167,814.4193,812.4102,818.749,834.9533,866.7597,911.555,987.4853,1069.805,1148.463,1217.376,1290.425,1359.09,1431.034,18.77964,20.04776,26.5066,28.72709,1331.767,1035.858,820.983,813.3724,836.7619,852.9521,865.8729,881.4595,907.0966,938.1841,966.6171,987.1965,1003.215,1016.999,86.69771,192.7186,799.0468
-45.70571,31.66458,66.15501,91.92,18.63175,24.72919,34.4433,44.8601,13.82669,1279.906,1134.334,1122.524,979.8018,829.317,810.9782,814.3545,831.6034,869.9143,935.4394,1013.992,1102.43,1183.85,1256.424,1158.339,1060.183,879.012,823.5164,818.191,816.1745,822.5989,838.9864,871.1335,916.417,993.2071,1076.472,1155.975,1225.448,1299.072,1368.299,1440.86,18.15567,19.40861,25.72888,27.82191,1338.377,1040.236,824.3242,817.877,841.9282,858.5561,871.7278,887.5409,913.4912,944.9461,973.7203,994.5443,1010.739,1024.671,84.53721,190.3264,803.9791
-45.58559,30.82913,64.68392,90.15627,18.06545,24.03466,33.52431,43.71598,13.34349,1286.005,1139.421,1127.565,984.0302,832.9982,814.5851,817.9856,835.3929,874.0829,940.298,1019.699,1109.133,1191.481,1264.634,1163.103,1064.065,882.7129,827.2807,821.9283,819.9048,826.4153,842.9871,875.4768,921.2511,998.906,1083.122,1163.476,1233.513,1307.714,1377.505,1450.686,17.54902,18.78605,24.96867,26.93851,1344.943,1044.576,827.6366,822.3628,847.0826,864.1539,877.5795,893.6213,919.8872,951.7124,980.8308,1001.902,1018.275,1032.358,82.40728,187.9163,808.9042
-45.46547,30.00857,63.22955,88.40546,17.51265,23.35402,32.62114,42.58963,12.87449,1292.059,1144.464,1132.56,988.2167,836.6427,818.156,821.5808,839.147,878.2174,945.1254,1025.379,1115.814,1199.097,1272.831,1167.814,1067.887,886.3663,831.0089,825.6307,823.6003,830.1977,846.9549,879.7888,926.0564,1004.581,1089.755,1170.965,1241.569,1316.349,1386.707,1460.511,16.95939,18.17983,24.22582,26.07671,1351.465,1048.877,830.9198,826.8291,852.2246,869.7447,883.4274,899.7001,926.2839,958.4823,987.9481,1009.27,1025.822,1040.058,80.30857,185.4897,813.8213
-45.34535,29.20295,61.79236,86.66827,16.9732,22.68722,31.73391,41.48129,12.41942,1298.068,1149.461,1137.507,992.3607,840.25,821.6902,825.1395,842.8649,882.317,949.9206,1031.031,1122.474,1206.697,1281.016,1172.469,1071.648,889.9714,834.7003,829.2974,827.2604,833.9452,850.8889,884.0687,930.8322,1010.232,1096.369,1178.441,1249.615,1324.977,1395.904,1470.335,16.38646,17.58968,23.50015,25.23633,1357.941,1053.139,834.1733,831.2752,857.3534,875.3279,889.2708,905.7765,932.6806,965.255,995.0714,1016.646,1033.381,1047.771,78.24167,183.0483,818.7299
-45.22523,28.41229,60.37278,84.94536,16.44693,22.03423,30.86274,40.39116,11.97801,1304.031,1154.413,1142.406,996.4613,843.8192,825.1869,828.6608,846.546,886.381,954.6829,1036.653,1129.11,1214.282,1289.186,1177.069,1075.349,893.5274,838.3542,832.9276,830.8844,837.6573,854.7885,888.3159,935.5777,1015.857,1102.964,1185.904,1257.65,1333.597,1405.095,1480.156,15.8299,17.01536,22.7915,24.41715,1364.369,1057.36,837.3965,835.7005,862.4683,880.9028,895.1089,911.8499,939.0766,972.0299,1002.2,1024.03,1040.949,1055.496,76.20712,180.5935,823.6295
-45.10511,27.63659,58.97122,83.23736,15.93368,21.395,30.00769,39.31944,11.54997,1309.945,1159.317,1147.256,1000.518,847.3497,828.6456,832.1441,850.1896,890.4086,959.4113,1042.246,1135.722,1221.848,1297.342,1181.611,1078.987,897.0337,841.9699,836.5208,834.4716,841.3332,858.6529,892.5296,940.2921,1021.455,1109.538,1193.352,1265.673,1342.207,1414.28,1489.973,15.2894,16.45659,22.09967,23.61894,1370.75,1061.541,840.5888,840.1043,867.5686,886.4685,900.9411,917.9196,945.4711,978.8061,1009.333,1031.422,1048.527,1063.233,74.2054,178.127,828.5193
-44.98498,26.87587,57.58806,81.54488,15.43328,20.76948,29.16884,38.26627,11.13502,1315.812,1164.174,1152.055,1004.529,850.8409,832.0655,835.5888,853.795,894.399,964.1051,1047.809,1142.309,1229.396,1305.481,1186.096,1082.562,900.4895,845.5467,840.0762,838.0212,844.9722,862.4814,896.709,944.9746,1027.027,1116.091,1200.784,1273.684,1350.807,1423.456,1499.785,14.76463,15.91311,21.42447,22.84147,1377.082,1065.68,843.7499,844.4859,872.6535,892.0245,906.7666,923.9848,951.8635,985.5831,1016.47,1038.82,1056.114,1070.98,72.23693,175.6502,833.3988
-44.86486,26.13008,56.22362,79.86849,14.94555,20.15758,28.34622,37.23181,10.73287,1321.628,1168.983,1156.804,1008.495,854.292,835.446,838.9942,857.3614,898.3515,968.7635,1053.339,1148.87,1236.924,1313.603,1190.522,1086.074,903.8939,849.0839,843.5932,841.5328,848.5736,866.2733,900.8533,949.6243,1032.57,1122.622,1208.199,1281.681,1359.395,1432.624,1509.591,14.25527,15.38464,20.76571,22.08449,1383.363,1069.776,846.8791,848.8447,877.7225,897.57,912.5847,930.0448,958.2529,992.3599,1023.61,1046.224,1063.708,1078.737,70.30208,173.1646,838.2674
-44.74474,25.39922,54.87825,78.20875,14.47033,19.55923,27.53987,36.21614,10.34326,1327.394,1173.742,1161.5,1012.415,857.7024,838.7864,842.3596,860.8882,902.2655,973.3855,1058.837,1155.404,1244.432,1321.707,1194.888,1089.521,907.2464,852.5809,847.0711,845.0055,852.1368,870.0279,904.9619,954.2405,1038.085,1129.129,1215.597,1289.663,1367.97,1441.781,1519.391,13.761,14.87092,20.12317,21.34771,1389.593,1073.83,849.9761,853.18,882.7747,903.1043,918.3947,936.0989,964.6387,999.1358,1030.752,1053.633,1071.31,1086.504,68.40116,170.6718,843.1244
-44.62462,24.68322,53.55222,76.56618,14.00741,18.97434,26.74978,35.21936,9.965882,1333.108,1178.451,1166.144,1016.288,861.0715,842.0861,845.6844,864.3747,906.14,977.9705,1064.301,1161.909,1251.918,1329.792,1199.195,1092.903,910.5462,856.037,850.5093,848.4387,855.661,873.7445,909.0339,958.8224,1043.569,1135.612,1222.976,1297.629,1376.532,1450.927,1529.182,13.28149,14.37166,19.49663,20.63088,1395.771,1077.84,853.0402,857.491,887.8094,908.6266,924.1959,942.1464,971.0201,1005.91,1037.896,1061.046,1078.918,1094.279,66.53444,168.1732,847.9693
-44.5045,23.98204,52.2458,74.94127,13.55662,18.40281,25.97594,34.24153,9.600469,1338.769,1183.108,1170.734,1020.113,864.3986,845.3444,848.9679,867.8202,909.9745,982.5174,1069.731,1168.386,1259.381,1337.856,1203.439,1096.22,913.7926,859.4514,853.907,851.8317,859.1457,877.4223,913.0686,963.3691,1049.023,1142.07,1230.336,1305.578,1385.079,1460.061,1538.963,12.81643,13.8866,18.88589,19.93369,1401.895,1081.806,856.071,861.7772,892.8259,914.1363,929.9875,948.1864,977.3964,1012.682,1045.04,1068.463,1086.532,1102.062,64.70214,165.6703,852.8015
-44.38438,23.29561,50.95923,73.33448,13.11776,17.84451,25.21832,33.28269,9.246735,1344.377,1187.714,1175.269,1023.889,867.683,848.5607,852.2094,871.2241,913.7681,987.0257,1075.125,1174.832,1266.82,1345.899,1207.622,1099.47,916.9849,862.8236,857.2636,855.184,862.59,881.0608,917.0654,967.8799,1054.445,1148.502,1237.674,1313.509,1393.61,1469.181,1548.735,12.3655,13.41545,18.29072,19.25584,1407.965,1085.727,859.068,866.0379,897.8236,919.6325,935.7689,954.2184,983.7667,1019.451,1052.184,1075.883,1094.152,1109.852,62.90441,163.1646,857.6203
-44.26426,22.62384,49.69271,71.74625,12.69065,17.29933,24.47689,32.34284,8.904402,1349.93,1192.267,1179.749,1027.617,870.9241,851.7343,855.4083,874.5856,917.5202,991.4943,1080.483,1181.247,1274.235,1353.918,1211.742,1102.652,920.1224,866.1529,860.5786,858.4947,865.9935,884.6592,921.0234,972.3541,1059.834,1154.906,1244.991,1321.421,1402.125,1478.287,1558.495,11.92836,12.95794,17.71087,18.59704,1413.979,1089.602,862.0307,870.2724,902.8016,925.1146,941.5392,960.2415,990.1304,1026.216,1059.328,1083.304,1101.775,1117.648,61.14139,160.6574,862.425
-44.14414,21.96665,48.44642,70.17699,12.27507,16.76715,23.75157,31.42199,8.573191,1355.427,1196.766,1184.173,1031.294,874.1213,854.8647,858.564,877.9042,921.23,995.9226,1085.804,1187.63,1281.623,1361.914,1215.798,1105.767,923.2045,869.4386,863.8511,861.7634,869.3553,888.2168,924.942,976.7907,1065.19,1161.282,1252.286,1329.313,1410.621,1487.378,1568.242,11.50471,12.51378,17.14613,17.95695,1419.936,1093.431,864.9587,874.48,907.7592,930.5818,947.2977,966.2549,996.4866,1032.976,1066.47,1090.727,1109.402,1125.45,59.41313,158.1501,867.2152
-44.02402,21.32394,47.22054,68.62708,11.87084,16.24782,23.04228,30.52011,8.252825,1360.867,1201.211,1188.54,1034.921,877.274,857.9511,861.6759,881.1791,924.8968,1000.31,1091.087,1193.979,1288.984,1369.886,1219.79,1108.814,926.2305,872.6801,867.0807,864.9893,872.6749,891.733,928.8203,981.1891,1070.512,1167.63,1259.556,1337.185,1419.099,1496.451,1577.975,11.09423,12.08271,16.59625,17.33526,1425.835,1097.212,867.8513,878.66,912.6958,936.0333,953.0437,972.258,1002.835,1039.731,1073.61,1098.151,1117.031,1133.257,57.71969,155.6442,871.9901
-43.9039,20.6956,46.01519,67.09686,11.47776,15.74121,22.34895,29.63716,7.943032,1366.25,1205.6,1192.849,1038.497,880.3815,860.993,864.7432,884.4097,928.5199,1004.655,1096.33,1200.295,1296.317,1377.831,1223.716,1111.791,929.1997,875.8767,870.2666,868.1719,875.9516,895.207,932.6577,985.5484,1075.799,1173.947,1266.802,1345.034,1427.556,1505.507,1587.693,10.69661,11.66443,16.06098,16.73163,1431.676,1100.946,870.7082,882.8119,917.6105,941.4684,958.7764,978.2499,1009.173,1046.479,1080.746,1105.574,1124.663,1141.067,56.06104,153.141,876.7491
-43.78378,20.08151,44.83047,65.58667,11.09561,15.24716,21.67146,28.77306,7.643538,1371.575,1209.934,1197.1,1042.02,883.4432,863.9898,867.7655,887.5954,932.0986,1008.957,1101.534,1206.575,1303.621,1385.749,1227.576,1114.699,932.1115,879.0279,873.4083,871.3105,879.1848,898.6382,936.4536,989.8678,1081.049,1180.234,1274.022,1352.86,1435.992,1514.544,1597.395,10.31154,11.25868,15.54009,16.14574,1437.457,1104.632,873.5289,886.9348,922.5027,946.8864,964.4951,984.2299,1015.503,1053.22,1087.878,1112.996,1132.296,1148.882,54.43713,150.6417,881.4916
-43.66366,19.48153,43.66649,64.09681,10.72421,14.76552,21.0097,27.92775,7.354075,1376.839,1214.211,1201.291,1045.492,886.4585,866.9409,870.7421,890.7356,935.6323,1013.216,1106.696,1212.819,1310.895,1393.638,1231.369,1117.536,934.9653,882.133,876.5051,874.4044,882.3738,902.026,940.207,994.1467,1086.263,1186.488,1281.216,1360.661,1444.406,1523.56,1607.08,9.938701,10.86518,15.03332,15.57723,1443.177,1108.269,876.313,891.0283,927.3717,952.2865,970.199,990.1973,1021.821,1059.954,1095.006,1120.416,1139.929,1156.698,52.84789,148.1478,886.217
-43.54354,18.89554,42.5233,62.62754,10.36333,14.29612,20.36353,27.10111,7.074378,1382.044,1218.429,1205.421,1048.91,889.4269,869.8456,873.6723,893.8295,939.1201,1017.43,1111.817,1219.026,1318.137,1401.499,1235.094,1120.303,937.7605,885.1913,879.5564,877.4532,885.518,905.3697,943.9175,998.3842,1091.439,1192.709,1288.381,1368.438,1452.797,1532.556,1616.746,9.577797,10.48364,14.54043,15.02578,1448.835,1111.856,879.0598,895.0915,932.2166,957.668,975.8873,996.1512,1028.128,1066.678,1102.128,1127.834,1147.561,1164.517,51.29318,145.6604,890.9245
-43.42342,18.32339,41.40094,61.17912,10.01278,13.8388,19.73282,26.29305,6.804183,1387.186,1222.59,1209.491,1052.274,892.3476,872.7034,876.5557,896.8766,942.5615,1021.599,1116.896,1225.194,1325.346,1409.329,1238.751,1122.997,940.4965,888.2023,882.5617,880.4561,888.6168,908.6686,947.5841,1002.579,1096.576,1198.897,1295.517,1376.188,1461.163,1541.529,1626.393,9.228525,10.1138,14.06115,14.49102,1454.43,1115.392,881.7691,899.1238,937.0367,963.03,981.5593,1002.091,1034.423,1073.393,1109.243,1135.247,1155.192,1172.336,49.77285,143.1808,895.6137
-43.3033,17.76493,40.29944,59.75176,9.67235,13.39338,19.11742,25.50342,6.543231,1392.266,1226.691,1213.499,1055.583,895.2202,875.5137,879.3916,899.8762,945.9557,1025.722,1121.93,1231.323,1332.522,1417.127,1242.339,1125.62,943.1727,891.1654,885.5203,883.4126,891.6696,911.922,951.2064,1006.732,1101.673,1205.05,1302.624,1383.91,1469.503,1550.478,1636.018,8.890587,9.755387,13.59525,13.97262,1459.962,1118.878,884.4403,903.1246,941.8314,968.3718,987.2141,1008.015,1040.705,1080.098,1116.351,1142.657,1162.821,1180.155,48.28671,140.7102,900.2838
-43.18318,17.22,39.21879,58.34567,9.341832,12.9597,18.51716,24.73208,6.291266,1397.283,1230.732,1217.444,1058.838,898.0441,878.276,882.1794,902.8278,949.3021,1029.798,1126.921,1237.412,1339.663,1424.892,1245.857,1128.17,945.7885,894.08,888.4317,886.3221,894.6757,915.1295,954.7835,1010.841,1106.731,1211.167,1309.7,1391.604,1477.817,1559.403,1645.622,8.563688,9.408126,13.14245,13.47021,1465.428,1122.313,887.0729,907.0932,946.5998,973.6928,992.8511,1013.924,1046.974,1086.791,1123.45,1150.061,1170.447,1187.974,46.83454,138.2498,904.9342
-43.06306,16.68843,38.15898,56.96101,9.021021,12.53756,17.93187,23.97889,6.048036,1402.236,1234.713,1221.326,1062.037,900.8187,880.9896,884.9185,905.7308,952.6,1033.827,1131.865,1243.46,1346.769,1432.623,1249.304,1130.647,948.3434,896.9455,891.2952,889.184,897.6347,918.2902,958.3148,1014.905,1111.747,1217.247,1316.743,1399.269,1486.103,1568.302,1655.202,8.247537,9.071751,12.70251,12.98346,1470.828,1125.695,889.6666,911.029,951.3413,978.992,998.4695,1019.817,1053.227,1093.472,1130.541,1157.459,1178.07,1195.791,45.41608,135.8007,909.5643
-42.94294,16.17006,37.11996,55.59794,8.70971,12.12678,17.36138,23.24365,5.813292,1407.123,1238.632,1225.144,1065.179,903.5435,883.654,887.6085,908.5845,955.8488,1037.808,1136.764,1249.465,1353.837,1440.319,1252.68,1133.05,950.8368,899.7614,894.1104,891.9978,900.5458,921.4037,961.7996,1018.924,1116.721,1223.289,1323.754,1406.902,1494.36,1577.174,1664.758,7.941848,8.745995,12.27517,12.512,1476.161,1129.025,892.2209,914.9312,956.0551,984.2687,1004.068,1025.691,1059.465,1100.14,1137.622,1164.85,1185.687,1203.605,44.03106,133.364,914.1734
-42.82282,15.66471,36.10169,54.25658,8.407694,11.72718,16.8055,22.5262,5.586791,1411.944,1242.488,1228.897,1068.265,906.2179,886.2687,890.2487,911.3884,959.0478,1041.739,1141.616,1255.427,1360.868,1447.979,1255.984,1135.379,953.2682,902.527,896.8766,894.7628,903.4085,924.4692,965.2373,1022.897,1121.652,1229.293,1330.73,1414.505,1502.586,1586.018,1674.288,7.646339,8.430597,11.86018,12.0555,1481.426,1132.301,894.7354,918.7993,960.7405,989.5222,1009.647,1031.548,1065.687,1106.795,1144.692,1172.233,1193.3,1211.416,42.67917,130.9408,918.7608
-42.7027,15.1722,35.10408,52.93703,8.114766,11.33856,16.26402,21.82634,5.368293,1416.698,1246.282,1232.584,1071.292,908.8413,888.8332,892.8386,914.1418,962.1963,1045.621,1146.419,1261.344,1367.859,1455.602,1259.215,1137.633,955.6371,905.2419,899.5933,897.4786,906.2222,927.4863,968.6271,1026.824,1126.539,1235.257,1337.672,1422.074,1510.782,1594.832,1683.791,7.360731,8.125295,11.45727,11.61358,1486.622,1135.524,897.2096,922.6326,965.3968,994.7517,1015.205,1037.386,1071.892,1113.435,1151.75,1179.607,1200.905,1219.224,41.36009,128.5321,923.326
-42.58258,14.69234,34.12704,51.63938,7.830724,10.96074,15.73676,21.14386,5.15756,1421.385,1250.012,1236.205,1074.262,911.4134,891.3468,895.3776,916.8443,965.2938,1049.452,1151.174,1267.217,1374.81,1463.186,1262.373,1139.813,957.9429,907.9054,902.26,900.1445,908.9864,930.4542,971.9684,1030.703,1131.381,1241.18,1344.577,1429.609,1518.945,1603.616,1693.266,7.084751,7.829832,11.06619,11.18591,1491.748,1138.692,899.6431,926.4304,970.0231,999.9564,1020.741,1043.204,1078.079,1120.059,1158.796,1186.972,1208.504,1227.026,40.07347,126.139,927.8683
-42.46246,14.22494,33.17048,50.36368,7.555363,10.59351,15.22349,20.47856,4.954362,1426.002,1253.678,1239.76,1077.173,913.9334,893.8092,897.8653,919.4953,968.3396,1053.232,1155.879,1273.043,1381.72,1470.73,1265.457,1141.916,960.1853,910.5171,904.8761,902.7601,911.7004,933.3723,975.2606,1034.534,1136.178,1247.062,1351.445,1437.11,1527.075,1612.368,1702.711,6.81813,7.543956,10.68668,10.77214,1496.804,1141.805,902.0355,930.1921,974.6189,1005.136,1026.254,1049.001,1084.247,1126.667,1165.829,1194.326,1216.095,1234.823,38.81893,123.7623,932.387
-42.34234,13.76981,32.23425,49.10997,7.288482,10.23668,14.72401,19.83021,4.758472,1430.55,1257.278,1243.246,1080.025,916.401,896.2197,900.3011,922.0942,971.3331,1056.96,1160.533,1278.821,1388.588,1478.234,1268.466,1143.944,962.3637,913.0764,907.4412,905.3248,914.3639,936.2402,978.5031,1038.317,1140.928,1252.901,1358.275,1444.574,1535.17,1621.087,1712.126,6.560602,7.267414,10.31849,10.37192,1501.787,1144.863,904.3863,933.9171,979.1833,1010.288,1031.744,1054.777,1090.396,1133.258,1172.847,1201.669,1223.676,1242.612,37.59609,121.4031,936.8816
-42.22222,13.32675,31.31824,47.87827,7.029882,9.89005,14.2381,19.19857,4.569666,1435.027,1260.813,1246.665,1082.817,918.8155,898.578,902.6846,924.6404,974.2736,1060.635,1165.136,1284.552,1395.412,1485.696,1271.4,1145.895,964.4776,915.5828,909.9546,907.8381,916.9761,939.0572,981.6951,1042.049,1145.632,1258.697,1365.065,1452.001,1543.23,1629.773,1721.51,6.311908,6.999959,9.961374,9.9849,1506.698,1147.864,906.6953,937.6047,983.7156,1015.414,1037.21,1060.531,1096.524,1139.831,1179.85,1209,1231.248,1250.395,36.40454,119.0622,941.3512
-42.1021,12.89557,30.42228,46.66859,6.779362,9.553421,13.76553,18.58341,4.387726,1439.433,1264.281,1250.014,1085.549,921.1767,900.8834,905.0151,927.1336,977.1607,1064.257,1169.686,1290.233,1402.192,1493.114,1274.258,1147.77,966.5267,918.0358,912.4159,910.2995,919.5367,941.8228,984.8362,1045.732,1150.287,1264.448,1371.815,1459.39,1551.252,1638.423,1730.86,6.071794,6.741349,9.615069,9.610751,1511.535,1150.809,908.9619,941.2544,988.2151,1020.512,1042.651,1066.262,1102.631,1146.385,1186.837,1216.318,1238.809,1258.169,35.24384,116.7404,945.7954
-41.98198,12.47606,29.54622,45.48089,6.536728,9.226593,13.30608,17.98449,4.212439,1443.766,1267.683,1253.294,1088.22,923.4839,903.1355,907.2923,929.573,979.9936,1067.824,1174.184,1295.864,1408.926,1500.488,1277.04,1149.567,968.5104,920.435,914.8246,912.7085,922.045,944.5364,987.9255,1049.363,1154.893,1270.154,1378.524,1466.74,1559.237,1647.036,1740.176,5.840008,6.491343,9.27933,9.249131,1516.297,1153.696,911.1858,944.8653,992.681,1025.581,1048.066,1071.968,1108.716,1152.919,1193.807,1223.621,1246.358,1265.933,34.11357,114.4386,950.2134
-41.86186,12.06801,28.68987,44.31515,6.301783,8.909365,12.85951,17.40156,4.043595,1448.027,1271.016,1256.503,1090.829,925.7367,905.334,909.5156,931.9583,982.7718,1071.337,1178.627,1301.443,1415.613,1507.817,1279.745,1151.286,970.4285,922.7798,917.1802,915.0645,924.5005,947.1974,990.9626,1052.943,1159.45,1275.813,1385.191,1474.049,1567.182,1655.612,1749.456,5.616305,6.249704,8.953907,8.899706,1520.984,1156.526,913.3665,948.4371,997.1127,1030.621,1053.455,1077.651,1114.777,1159.432,1200.759,1230.91,1253.895,1273.687,33.01327,112.1576,954.6047
-41.74174,11.67122,27.85305,43.17132,6.074336,8.601536,12.4256,16.83435,3.88099,1452.213,1274.281,1259.642,1093.377,927.9346,907.4782,911.6846,934.2889,985.4948,1074.794,1183.016,1306.971,1422.253,1515.099,1282.372,1152.928,972.2804,925.0697,919.4823,917.3673,926.9029,949.8054,993.9469,1056.471,1163.957,1281.425,1391.814,1481.317,1575.087,1664.149,1758.7,5.400444,6.016201,8.638555,8.562146,1525.594,1159.297,915.5038,951.9689,1001.509,1035.631,1058.816,1083.308,1120.815,1165.924,1207.693,1238.183,1261.418,1281.431,31.94247,109.8981,958.9685
-41.62162,11.28548,27.03557,42.04931,5.854195,8.302904,12.0041,16.2826,3.724424,1456.325,1277.477,1262.709,1095.862,930.0772,909.5678,913.7988,936.5643,988.1619,1078.195,1187.349,1312.445,1428.843,1522.334,1284.921,1154.492,974.0658,927.3044,921.7304,919.6161,929.2514,952.3597,996.8777,1059.946,1168.412,1286.989,1398.392,1488.543,1582.951,1672.647,1767.905,5.192191,5.790605,8.333031,8.236126,1530.127,1162.01,917.5972,955.4603,1005.87,1040.609,1064.15,1088.938,1126.829,1172.393,1214.606,1245.439,1268.927,1289.162,30.9007,107.6609,963.3043
-41.5015,10.91058,26.2372,40.94904,5.641173,8.013269,11.59477,15.74605,3.573702,1460.362,1280.603,1265.704,1098.285,932.1641,911.6023,915.8578,938.784,990.7727,1081.539,1191.625,1317.865,1435.384,1529.52,1287.391,1155.977,975.7844,929.4833,923.924,921.8107,931.5458,954.86,999.7545,1063.367,1172.815,1292.504,1404.925,1495.724,1590.772,1681.103,1777.072,4.991315,5.572691,8.037092,7.921325,1534.582,1164.663,919.6463,958.9106,1010.195,1045.556,1069.454,1094.542,1132.817,1178.839,1221.5,1252.677,1276.42,1296.88,29.88747,105.4465,967.6113
-41.38138,10.54631,25.45773,39.87041,5.435083,7.732431,11.19739,15.22444,3.428633,1464.322,1283.659,1268.627,1100.644,934.1949,913.5812,917.8611,940.9477,993.3266,1084.825,1195.845,1323.23,1441.873,1536.656,1289.783,1157.383,977.4358,931.6061,926.0627,923.9505,933.7855,957.3055,1002.577,1066.734,1177.165,1297.968,1411.412,1502.861,1598.549,1689.516,1786.197,4.797589,5.36224,7.7505,7.617425,1538.958,1167.257,921.6509,962.3191,1014.483,1050.471,1074.729,1100.117,1138.778,1185.261,1228.371,1259.897,1283.898,1304.584,28.90229,103.2556,971.889
-41.26126,10.19246,24.69694,38.8133,5.235744,7.46019,10.81169,14.71748,3.289031,1468.205,1286.644,1271.476,1102.939,936.1691,915.5043,919.8084,943.0547,995.823,1088.053,1200.006,1328.539,1448.311,1543.74,1292.094,1158.711,979.0196,933.6722,928.1461,926.0352,935.97,959.696,1005.344,1070.046,1181.461,1303.382,1417.85,1509.952,1606.282,1697.886,1795.281,4.610794,5.159035,7.47302,7.324115,1543.254,1169.79,923.6105,965.6854,1018.732,1055.352,1079.973,1105.664,1144.712,1191.657,1235.221,1267.097,1291.358,1312.274,27.94466,101.0888,976.1366
-41.14114,9.848821,23.95459,37.77758,5.042974,7.196348,10.43745,14.2249,3.154715,1472.01,1289.558,1274.252,1105.171,938.0863,917.3711,921.6991,945.1047,998.2614,1091.222,1204.108,1333.791,1454.695,1550.773,1294.326,1159.958,980.5356,935.6813,930.1737,928.0642,938.0989,962.0308,1008.055,1073.302,1185.703,1308.744,1424.241,1516.996,1613.968,1706.212,1804.323,4.430713,4.962865,7.204419,7.041089,1547.469,1172.263,925.5248,969.0087,1022.943,1060.199,1085.186,1111.181,1150.619,1198.027,1242.046,1274.277,1298.8,1319.948,27.01406,98.94675,980.3537
-41.02102,9.515176,23.23044,36.76311,4.856596,6.940707,10.07441,13.74642,3.025508,1475.737,1292.4,1276.953,1107.337,939.9461,919.1812,923.533,947.0973,1000.641,1094.332,1208.151,1338.985,1461.025,1557.752,1296.477,1161.127,981.9835,937.633,932.1451,930.0372,940.1718,964.3095,1010.71,1076.502,1189.889,1314.052,1430.582,1523.993,1621.608,1714.491,1813.319,4.257136,4.773521,6.944467,6.768045,1551.602,1174.674,927.3935,972.2886,1027.115,1065.012,1090.367,1116.668,1156.496,1204.371,1248.848,1281.436,1306.223,1327.605,26.10998,96.82986,984.5394
-40.9009,9.191317,22.52423,35.76972,4.676435,6.693072,9.722345,13.28177,2.901237,1479.385,1295.169,1279.579,1109.439,941.7482,920.9341,925.3096,949.032,1002.962,1097.382,1212.133,1344.12,1467.3,1564.677,1298.547,1162.216,983.3629,939.5269,934.06,931.9538,942.1883,966.5316,1013.308,1079.645,1194.02,1319.307,1436.872,1530.94,1629.199,1722.723,1822.271,4.089857,4.5908,6.692936,6.504686,1555.653,1177.024,929.2162,975.5244,1031.247,1069.788,1095.515,1122.124,1162.343,1210.686,1255.625,1288.572,1313.626,1335.245,25.23192,94.73867,988.6932
-40.78078,8.877033,21.83571,34.79725,4.502319,6.453249,9.380999,12.83066,2.781736,1482.953,1297.865,1282.13,1111.475,943.4923,922.6297,927.0285,950.9084,1005.224,1100.37,1216.055,1349.196,1473.518,1571.546,1300.536,1163.224,984.6736,941.3627,935.918,933.8136,944.1479,968.6967,1015.849,1082.731,1198.094,1324.508,1443.11,1537.837,1636.741,1730.907,1831.175,3.928675,4.414504,6.449605,6.250723,1559.622,1179.312,930.9926,978.7156,1035.338,1074.529,1100.629,1127.548,1168.16,1216.973,1262.375,1295.685,1321.009,1342.866,24.37934,92.67361,992.8145
-40.66066,8.572113,21.16462,33.84552,4.334078,6.221045,9.050135,12.39282,2.66684,1486.44,1300.488,1284.606,1113.446,945.1779,924.2674,928.6894,952.7261,1007.425,1103.298,1219.914,1354.211,1479.679,1578.358,1302.443,1164.153,985.9154,943.1398,937.7186,935.6162,946.0502,970.8043,1018.332,1085.758,1202.111,1329.652,1449.296,1544.683,1644.232,1739.041,1840.032,3.773395,4.244436,6.214253,6.005871,1563.506,1181.537,932.7223,981.8615,1039.388,1079.232,1105.709,1132.939,1173.945,1223.23,1269.098,1302.773,1328.369,1350.468,23.55172,90.63512,996.9026
-40.54054,8.276349,20.51069,32.91434,4.171546,5.996269,8.729511,11.96796,2.556392,1489.846,1303.037,1287.004,1115.35,946.8047,925.847,930.292,954.4847,1009.567,1106.163,1223.711,1359.164,1485.782,1585.113,1304.267,1165.002,987.088,944.8581,939.4616,937.3612,947.8948,972.8541,1020.757,1088.727,1206.069,1334.741,1455.428,1551.476,1651.672,1747.125,1848.839,3.623825,4.080406,5.986663,5.769849,1567.305,1183.7,934.4052,984.9617,1043.396,1083.898,1110.753,1138.296,1179.698,1229.457,1275.793,1309.837,1335.707,1358.049,22.74855,88.62356,1000.957
-40.42042,7.989533,19.87365,32.0035,4.014561,5.778733,8.418887,11.5558,2.450236,1493.17,1305.51,1289.327,1117.187,948.3724,927.3681,931.8358,956.1838,1011.647,1108.966,1227.444,1364.054,1491.825,1591.808,1306.009,1165.77,988.1912,946.5171,941.1466,939.0483,949.6814,974.8454,1023.123,1091.637,1209.968,1339.772,1461.506,1558.217,1659.059,1755.157,1857.596,3.479779,3.922228,5.766622,5.542385,1571.019,1185.799,936.0408,988.0155,1047.361,1088.524,1115.762,1143.619,1185.418,1235.652,1282.46,1316.874,1343.021,1365.609,21.96929,86.6393,1004.977
-40.3003,7.711458,19.25322,31.11279,3.862963,5.568251,8.118024,11.15605,2.348222,1496.411,1307.909,1291.572,1118.958,949.8806,928.8304,933.3205,957.8231,1013.666,1111.706,1231.113,1368.881,1497.807,1598.444,1307.669,1166.457,989.2248,948.1166,942.7732,940.6772,951.4095,976.7781,1025.429,1094.487,1213.807,1344.744,1467.528,1564.903,1666.392,1763.135,1866.3,3.341075,3.769719,5.553922,5.323211,1574.647,1187.834,937.6289,991.0224,1051.282,1093.112,1120.733,1148.907,1191.104,1241.815,1289.096,1323.884,1350.31,1373.147,21.21343,84.68265,1008.961
-40.18018,7.441918,18.64913,30.242,3.716593,5.364638,7.826685,10.76845,2.250205,1499.569,1310.233,1293.739,1120.662,951.3292,930.2336,934.7459,959.4022,1015.623,1114.382,1234.717,1373.644,1503.728,1605.018,1309.245,1167.064,990.1887,949.6562,944.3412,942.2475,953.0789,978.6516,1027.676,1097.277,1217.587,1349.658,1473.493,1571.533,1673.67,1771.06,1874.952,3.207537,3.622702,5.348357,5.112064,1578.188,1189.806,939.1692,993.9819,1055.16,1097.659,1125.668,1154.158,1196.754,1247.944,1295.702,1330.866,1357.574,1380.662,20.48044,82.7539,1012.91
-40.06006,7.180711,18.06108,29.39089,3.575299,5.167713,7.544636,10.39271,2.156042,1502.643,1312.48,1295.828,1122.298,952.7177,931.5775,936.1116,960.9208,1017.518,1116.994,1238.256,1378.342,1509.586,1611.53,1310.737,1167.591,991.0826,951.1356,945.8502,943.7588,954.6892,980.4655,1029.863,1100.006,1221.305,1354.512,1479.401,1578.108,1680.892,1778.929,1883.55,3.078992,3.481002,5.149723,4.90869,1581.642,1191.713,940.6614,996.8935,1058.993,1102.166,1130.563,1159.373,1202.369,1254.04,1302.275,1337.82,1364.81,1388.152,19.7698,80.85329,1016.823
-39.93994,6.927635,17.48881,28.55924,3.43893,4.977297,7.271644,10.02856,2.065597,1505.632,1314.651,1297.839,1123.866,954.0459,932.8617,937.4174,962.3785,1019.351,1119.541,1241.729,1382.973,1515.381,1617.979,1312.146,1168.036,991.9065,952.5546,947.2999,945.211,956.24,982.2196,1031.989,1102.673,1224.961,1359.305,1485.25,1584.624,1688.057,1786.741,1892.092,2.955274,3.344451,4.957825,4.712836,1585.007,1193.555,942.1053,999.7565,1062.78,1106.631,1135.42,1164.55,1207.947,1260.1,1308.817,1344.743,1372.02,1395.617,19.08098,78.98105,1020.699
-39.81982,6.682489,16.93201,27.7468,3.307337,4.793213,7.007478,9.675709,1.978736,1508.536,1316.745,1299.771,1125.366,955.3136,934.0859,938.6629,963.7751,1021.12,1122.023,1245.134,1387.538,1521.111,1624.363,1313.47,1168.401,992.6601,953.9128,948.69,946.6036,957.731,983.9134,1034.053,1105.278,1228.554,1364.036,1491.039,1591.082,1695.163,1794.496,1900.578,2.836219,3.212882,4.772466,4.524261,1588.283,1195.332,943.5005,1002.57,1066.522,1111.054,1140.236,1169.688,1213.488,1266.124,1315.324,1351.635,1379.2,1403.055,18.41348,77.13738,1024.537
-39.6997,6.445078,16.39041,26.95331,3.180378,4.615287,6.75191,9.333898,1.895329,1511.355,1318.762,1301.624,1126.797,956.5205,935.25,939.8479,965.1102,1022.827,1124.439,1248.472,1392.035,1526.776,1630.682,1314.71,1168.686,993.3434,955.2101,950.0203,947.9365,959.162,985.5465,1036.057,1107.821,1232.085,1368.704,1496.768,1597.481,1702.21,1802.192,1909.005,2.721668,3.086136,4.593457,4.342724,1591.47,1197.044,944.8469,1005.335,1070.216,1115.433,1145.012,1174.787,1218.99,1272.112,1321.797,1358.496,1386.352,1410.467,17.76679,75.32242,1028.337
-39.57958,6.215204,15.86371,26.17853,3.057909,4.44335,6.504716,9.002852,1.815251,1514.088,1320.701,1303.397,1128.16,957.6664,936.3536,940.9722,966.3835,1024.469,1126.789,1251.742,1396.464,1532.374,1636.934,1315.866,1168.889,993.9564,956.446,951.2905,949.2093,960.5326,987.1188,1037.998,1110.301,1235.552,1373.31,1502.436,1603.819,1709.197,1809.827,1917.373,2.611468,2.964053,4.420611,4.167994,1594.566,1198.689,946.1441,1008.049,1073.863,1119.769,1149.747,1179.846,1224.453,1278.061,1328.234,1365.323,1393.472,1417.85,17.14039,73.53633,1032.098
-39.45946,5.992677,15.35162,25.42219,2.939793,4.277232,6.265672,8.682303,1.738381,1516.733,1322.562,1305.09,1129.454,958.751,937.3966,942.0355,967.5948,1026.048,1129.072,1254.943,1400.823,1537.904,1643.119,1316.937,1169.012,994.4988,957.6205,952.5003,950.4218,961.8425,988.6297,1039.877,1112.717,1238.954,1377.851,1508.041,1610.095,1716.121,1817.402,1925.681,2.505469,2.846482,4.253745,3.999844,1597.572,1200.269,947.392,1010.713,1077.463,1124.06,1154.439,1184.864,1229.876,1283.972,1334.635,1372.117,1400.561,1425.205,16.53377,71.77919,1035.82
-39.33934,5.777305,14.85385,24.68404,2.825896,4.116768,6.034561,8.371985,1.6646,1519.292,1324.345,1306.703,1130.679,959.7741,938.3787,943.0375,968.7439,1027.562,1131.287,1258.075,1405.112,1543.366,1649.235,1317.922,1169.054,994.9707,958.7334,953.6496,951.5737,963.0915,990.079,1041.693,1115.069,1242.291,1382.328,1513.583,1616.309,1722.984,1824.914,1933.927,2.403525,2.733274,4.09268,3.838053,1600.486,1201.782,948.5903,1013.326,1081.013,1128.306,1159.088,1189.84,1235.258,1289.843,1340.999,1378.876,1407.618,1432.529,15.94646,70.05109,1039.502
-39.21922,5.5689,14.37012,23.96379,2.716084,3.961796,5.811165,8.071637,1.593794,1521.762,1326.049,1308.236,1131.834,960.7356,939.2998,943.9781,969.8303,1029.012,1133.435,1261.136,1409.329,1548.758,1655.281,1318.823,1169.015,995.372,959.7843,954.7381,952.6649,964.2794,991.4664,1043.446,1117.357,1245.562,1386.738,1519.06,1622.459,1729.782,1832.362,1942.11,2.305496,2.624282,3.937241,3.682406,1603.309,1203.229,949.7388,1015.887,1084.515,1132.506,1163.693,1194.774,1240.599,1295.674,1347.324,1385.599,1414.641,1439.822,15.37793,68.35208,1043.144
-39.0991,5.367278,13.90012,23.26118,2.61023,3.812157,5.595271,7.780998,1.525853,1524.144,1327.674,1309.688,1132.92,961.6352,940.1596,944.8571,970.854,1030.396,1135.515,1264.127,1413.475,1554.08,1661.257,1319.638,1168.896,995.7026,960.7731,955.7656,953.6951,965.4058,992.7916,1045.136,1119.58,1248.767,1391.082,1524.472,1628.545,1736.516,1839.745,1950.229,2.211244,2.519367,3.787257,3.532695,1606.038,1204.609,950.8373,1018.397,1087.966,1136.66,1168.254,1199.665,1245.896,1301.463,1353.609,1392.286,1421.63,1447.083,14.82773,66.68219,1046.744
-38.97898,5.172257,13.44358,22.57593,2.508207,3.667695,5.386672,7.499813,1.460669,1526.438,1329.219,1311.059,1133.936,962.4728,940.958,945.6742,971.8147,1031.715,1137.526,1267.046,1417.549,1559.331,1667.161,1320.367,1168.696,995.9627,961.6996,956.7319,954.6641,966.4706,994.0544,1046.761,1121.738,1251.905,1395.359,1529.818,1634.564,1743.183,1847.063,1958.283,2.120637,2.41839,3.64256,3.388715,1608.675,1205.921,951.8855,1020.854,1091.367,1140.766,1172.769,1204.511,1251.151,1307.211,1359.855,1398.935,1428.583,1454.311,14.29535,65.04141,1050.302
-38.85886,4.983658,13.00019,21.90775,2.409894,3.528257,5.185159,7.227831,1.39814,1528.642,1330.685,1312.348,1134.882,963.2482,941.6949,946.4294,972.7122,1032.969,1139.468,1269.893,1421.549,1564.509,1672.992,1321.011,1168.417,996.1521,962.5637,957.6369,955.5717,967.4735,995.2544,1048.323,1123.829,1254.975,1399.568,1535.097,1640.518,1749.784,1854.314,1966.27,2.033545,2.321218,3.502988,3.250268,1611.218,1207.166,952.8834,1023.258,1094.717,1144.824,1177.239,1209.312,1256.361,1312.915,1366.059,1405.545,1435.5,1461.505,13.78032,63.42972,1053.818
-38.73874,4.801303,12.56968,21.25638,2.315169,3.393693,4.990532,6.964801,1.338164,1530.757,1332.071,1313.556,1135.758,963.9613,942.37,947.1224,973.5462,1034.157,1141.341,1272.668,1425.475,1569.614,1678.749,1321.569,1168.056,996.271,963.3652,958.4803,956.4177,968.4143,996.3915,1049.82,1125.855,1257.977,1403.708,1540.308,1646.403,1756.317,1861.497,1974.189,1.949843,2.227721,3.36838,3.117163,1613.667,1208.343,953.8307,1025.608,1098.015,1148.833,1181.662,1214.068,1261.526,1318.574,1372.221,1412.115,1442.38,1468.664,13.28219,61.84708,1057.291
-38.61862,4.625021,12.15176,20.62151,2.223918,3.263855,4.802591,6.71048,1.280645,1532.781,1333.377,1314.683,1136.563,964.612,942.9832,947.7531,974.3167,1035.278,1143.144,1275.369,1429.326,1574.645,1684.431,1322.042,1167.616,996.3193,964.104,959.262,957.202,969.2929,997.4654,1051.253,1127.814,1260.91,1407.778,1545.451,1652.22,1762.78,1868.61,1982.039,1.869409,2.137773,3.238581,2.989211,1616.021,1209.453,954.7272,1027.905,1101.26,1152.792,1186.037,1218.777,1266.644,1324.189,1378.34,1418.645,1449.221,1475.786,12.80048,60.29341,1060.721
-38.4985,4.454639,11.74614,20.00288,2.136026,3.138601,4.621142,6.464627,1.22549,1534.715,1334.603,1315.727,1137.298,965.2001,943.5344,948.3214,975.0234,1036.333,1144.877,1277.998,1433.101,1579.601,1690.038,1322.428,1167.096,996.2971,964.78,959.9819,957.9244,970.1091,998.4758,1052.62,1129.706,1263.774,1411.778,1550.523,1657.968,1769.174,1875.653,1989.819,1.792127,2.051252,3.113438,2.866232,1618.28,1210.494,955.5727,1030.148,1104.453,1156.702,1190.364,1223.439,1271.717,1329.758,1384.415,1425.134,1456.023,1482.872,12.33475,58.76863,1064.107
-38.37838,4.289992,11.35255,19.40018,2.051383,3.01779,4.445992,6.227005,1.172608,1536.558,1335.747,1316.689,1137.963,965.7256,944.0236,948.8271,975.6662,1037.322,1146.539,1280.552,1436.8,1584.48,1695.568,1322.729,1166.497,996.2046,965.3929,960.6398,958.5849,970.8626,999.4226,1053.922,1131.53,1266.569,1415.707,1555.525,1663.645,1775.496,1882.625,1997.528,1.717883,1.968038,2.992803,2.74805,1620.444,1211.467,956.3672,1032.335,1107.593,1160.561,1194.641,1228.053,1276.741,1335.281,1390.446,1431.58,1462.784,1489.92,11.88455,57.27263,1067.448
-38.25826,4.130915,10.9707,18.81313,1.969882,2.901283,4.276955,5.997381,1.121911,1538.31,1336.811,1317.569,1138.557,966.1883,944.4506,949.2702,976.245,1038.244,1148.13,1283.031,1440.422,1589.283,1701.02,1322.943,1165.818,996.0417,965.9429,961.2357,959.1832,971.5534,1000.306,1055.158,1133.287,1269.292,1419.564,1560.455,1669.251,1781.747,1889.524,2005.164,1.646565,1.888017,2.876532,2.634492,1622.512,1212.371,957.1104,1034.468,1110.678,1164.368,1198.87,1232.619,1281.717,1340.755,1396.43,1437.982,1469.504,1496.929,11.44943,55.80527,1070.743
-38.13814,3.977248,10.60032,18.24144,1.891416,2.788948,4.113846,5.775527,1.073315,1539.97,1337.794,1318.367,1139.081,966.5882,944.8154,949.6506,976.7596,1039.098,1149.65,1285.435,1443.967,1594.008,1706.394,1323.071,1165.059,995.8086,966.4297,961.7694,959.7193,972.1814,1001.125,1056.328,1134.976,1271.945,1423.348,1565.313,1674.784,1787.924,1896.35,2012.727,1.578068,1.811075,2.764484,2.525394,1624.483,1213.207,957.8023,1036.546,1113.709,1168.123,1203.047,1237.134,1286.644,1346.182,1402.367,1444.34,1476.182,1503.897,11.02898,54.36641,1073.993
-38.01802,3.828831,10.24113,17.68482,1.815885,2.680653,3.956487,5.561218,1.026739,1541.539,1338.696,1319.082,1139.533,966.9252,945.1178,949.9681,977.2099,1039.886,1151.098,1287.764,1447.432,1598.655,1711.688,1323.114,1164.222,995.5055,966.8533,962.2408,960.193,972.7463,1001.879,1057.433,1136.596,1274.526,1427.06,1570.098,1680.244,1794.027,1903.1,2020.214,1.512287,1.737104,2.656521,2.420594,1626.358,1213.974,958.4426,1038.567,1116.684,1171.825,1207.174,1241.6,1291.521,1351.558,1408.257,1450.653,1482.817,1510.825,10.62276,52.95587,1077.197
-37.8979,3.685512,9.892862,17.14299,1.743189,2.576269,3.8047,5.354236,0.9821035,1543.015,1339.516,1319.715,1139.915,967.1993,945.3579,950.2228,977.5958,1040.606,1152.474,1290.016,1450.819,1603.222,1716.901,1323.071,1163.306,995.1324,967.2137,962.6499,960.6043,973.2481,1002.57,1058.471,1138.147,1277.036,1430.698,1574.809,1685.63,1800.054,1909.775,2027.626,1.449122,1.665999,2.55251,2.319936,1628.135,1214.671,959.0314,1040.533,1119.604,1175.474,1211.249,1246.014,1296.347,1356.885,1414.098,1456.919,1489.407,1517.711,10.23037,51.57348,1080.354
-37.77778,3.547139,9.555247,16.61565,1.673233,2.475673,3.658314,5.154363,0.9393327,1544.398,1340.255,1320.265,1140.226,967.4105,945.5356,950.4146,977.9173,1041.259,1153.779,1292.192,1454.126,1607.709,1722.033,1322.941,1162.311,994.6896,967.5108,962.9967,960.9532,973.6868,1003.196,1059.442,1139.63,1279.473,1434.261,1579.445,1690.941,1806.006,1916.373,2034.96,1.388478,1.597658,2.45232,2.22327,1629.815,1215.3,959.5683,1042.441,1122.467,1179.068,1215.271,1250.377,1301.121,1362.161,1419.89,1463.138,1495.952,1524.553,9.851393,50.21904,1083.464
-37.65766,3.413563,9.22802,16.10251,1.605921,2.378741,3.517161,4.96139,0.8983535,1545.689,1340.912,1320.732,1140.466,967.5587,945.6508,950.5434,978.1742,1041.844,1155.011,1294.291,1457.353,1612.115,1727.082,1322.726,1161.239,994.1772,967.7446,963.2811,961.2396,974.0621,1003.757,1060.346,1141.043,1281.837,1437.749,1584.005,1696.176,1811.88,1922.893,2042.216,1.33026,1.531982,2.355826,2.130449,1631.397,1215.86,960.0535,1044.293,1125.274,1182.608,1219.24,1254.687,1305.843,1367.384,1425.631,1469.309,1502.451,1531.352,9.485436,48.89233,1086.525
-37.53754,3.28464,8.91092,15.60329,1.541164,2.285356,3.381076,4.775108,0.8590952,1546.887,1341.487,1321.116,1140.635,967.644,945.7036,950.6092,978.3666,1042.361,1156.17,1296.312,1460.499,1616.439,1732.048,1322.425,1160.088,993.5955,967.9151,963.503,961.4633,974.3741,1004.254,1061.184,1142.386,1284.128,1441.161,1588.489,1701.334,1817.677,1929.335,2049.392,1.274377,1.468873,2.262903,2.04133,1632.881,1216.35,960.4867,1046.088,1128.024,1186.093,1223.156,1258.944,1310.512,1372.555,1431.32,1475.43,1508.903,1538.106,9.13211,47.59311,1089.538
-37.41742,3.160228,8.60369,15.1177,1.478873,2.195401,3.249898,4.595317,0.8214895,1547.991,1341.98,1321.417,1140.733,967.6662,945.6941,950.612,978.4943,1042.81,1157.256,1298.256,1463.563,1620.68,1736.93,1322.038,1158.861,992.9445,968.0222,963.6624,961.6245,974.6228,1004.686,1061.955,1143.659,1286.345,1444.496,1592.896,1706.414,1823.394,1935.696,2056.488,1.220742,1.408241,2.173433,1.955778,1634.266,1216.771,960.8679,1047.824,1130.716,1189.521,1227.016,1263.147,1315.127,1377.672,1436.958,1481.501,1515.306,1544.814,8.791032,46.32115,1092.503
-37.2973,3.040189,8.306075,14.64546,1.418963,2.108764,3.123472,4.421818,0.7854707,1549.002,1342.392,1321.635,1140.76,967.6256,945.6221,950.5519,978.5574,1043.191,1158.269,1300.121,1466.545,1624.838,1741.727,1321.566,1157.556,992.2247,968.0661,963.7594,961.7231,974.8079,1005.053,1062.658,1144.862,1288.487,1447.755,1597.225,1711.416,1829.031,1941.976,2063.502,1.16927,1.349994,2.087297,1.873659,1635.553,1217.122,961.197,1049.503,1133.349,1192.893,1230.822,1267.295,1319.687,1382.735,1442.542,1487.522,1521.661,1551.474,8.461831,45.07619,1095.418
-37.17718,2.924388,8.017825,14.18628,1.361349,2.025335,3.001644,4.254418,0.7509756,1549.919,1342.721,1321.771,1140.717,967.5221,945.4877,950.4288,978.5558,1043.504,1159.208,1301.908,1469.444,1628.912,1746.438,1321.009,1156.174,991.4361,968.0468,963.7939,961.7591,974.9297,1005.355,1063.294,1145.995,1290.555,1450.936,1601.475,1716.338,1834.587,1948.174,2070.433,1.11988,1.294045,2.004384,1.794845,1636.74,1217.404,961.474,1051.124,1135.924,1196.208,1234.571,1271.388,1324.191,1387.743,1448.072,1493.49,1527.965,1558.087,8.144141,43.85796,1098.283
-37.05706,2.812691,7.738694,13.73989,1.305952,1.945007,2.884266,4.092928,0.7179431,1550.742,1342.968,1321.823,1140.602,967.3557,945.2911,950.2428,978.4895,1043.749,1160.074,1303.616,1472.26,1632.9,1751.062,1320.366,1154.716,990.5791,967.9642,963.7661,961.7325,974.9879,1005.592,1063.862,1147.057,1292.548,1454.039,1605.645,1721.18,1840.062,1954.289,2077.281,1.072492,1.24031,1.924584,1.719211,1637.829,1217.616,961.6987,1052.686,1138.439,1199.465,1238.264,1275.425,1328.639,1392.694,1453.547,1499.405,1534.218,1564.651,7.837607,42.66617,1101.097
-36.93694,2.704972,7.468438,13.306,1.252693,1.867676,2.771192,3.937163,0.6863143,1551.472,1343.134,1321.793,1140.417,967.1265,945.0321,949.994,978.3586,1043.926,1160.866,1305.244,1474.992,1636.803,1755.599,1319.638,1153.182,989.6539,967.8185,963.6758,961.6434,974.9828,1005.764,1064.362,1148.048,1294.466,1457.063,1609.736,1725.941,1845.454,1960.32,2084.043,1.02703,1.188708,1.847789,1.646637,1638.818,1217.758,961.8712,1054.189,1140.895,1202.664,1241.9,1279.405,1333.03,1397.588,1458.966,1505.266,1540.42,1571.165,7.541881,41.50055,1103.861
-36.81682,2.601103,7.20682,12.88434,1.201495,1.793241,2.662281,3.786942,0.6560327,1552.107,1343.217,1321.68,1140.161,966.8347,944.711,949.6823,978.1631,1044.034,1161.584,1306.793,1477.64,1640.62,1760.047,1318.826,1151.572,988.6609,967.6097,963.5232,961.4917,974.9141,1005.871,1064.795,1148.968,1296.308,1460.007,1613.745,1730.62,1850.762,1966.266,2090.719,0.9834207,1.139159,1.773896,1.577008,1639.707,1217.831,961.9914,1055.633,1143.291,1205.803,1245.478,1283.328,1337.364,1402.425,1464.329,1511.073,1546.568,1577.628,7.256624,40.36078,1106.573
-36.6967,2.500962,6.953606,12.47464,1.152286,1.721604,2.557395,3.642092,0.6270438,1552.648,1343.218,1321.484,1139.835,966.4802,944.3279,949.3079,977.903,1044.074,1162.228,1308.262,1480.202,1644.349,1764.406,1317.929,1149.888,987.6003,967.3379,963.3083,961.2776,974.7821,1005.912,1065.16,1149.817,1298.074,1462.872,1617.673,1735.216,1855.985,1972.126,2097.308,0.9415927,1.091587,1.702804,1.510212,1640.497,1217.834,962.0593,1057.017,1145.626,1208.884,1248.997,1287.192,1341.638,1407.203,1469.633,1516.824,1552.663,1584.04,6.981504,39.24655,1109.233
-36.57658,2.40443,6.708564,12.07662,1.104995,1.652669,2.4564,3.502439,0.5992949,1553.094,1343.137,1321.206,1139.438,966.0633,943.8827,948.8709,977.5784,1044.046,1162.798,1309.65,1482.679,1647.99,1768.674,1316.947,1148.129,986.4724,967.0033,963.0313,961.0011,974.5867,1005.889,1065.457,1150.594,1299.763,1465.656,1621.518,1739.728,1861.123,1977.899,2103.809,0.9014774,1.045919,1.634416,1.446139,1641.187,1217.768,962.0749,1058.342,1147.9,1211.904,1252.457,1290.998,1345.854,1411.921,1474.88,1522.518,1558.702,1590.398,6.716199,38.15756,1111.841
-36.45646,2.31139,6.471469,11.69001,1.059551,1.586343,2.359165,3.367817,0.5727356,1553.446,1342.974,1320.845,1138.971,965.584,943.3756,948.3714,977.1894,1043.95,1163.293,1310.958,1485.071,1651.543,1772.852,1315.881,1146.295,985.2777,966.6058,962.6922,960.6624,974.3279,1005.801,1065.686,1151.3,1301.375,1468.36,1625.28,1744.157,1866.175,1983.584,2110.22,0.8630085,1.002082,1.568637,1.384686,1641.776,1217.632,962.0382,1059.606,1150.113,1214.863,1255.858,1294.744,1350.009,1416.579,1480.066,1528.154,1564.686,1596.703,6.460394,37.09346,1114.396
-36.33634,2.221729,6.242101,11.31455,1.015888,1.522536,2.265565,3.238063,0.5473173,1553.703,1342.729,1320.402,1138.433,965.0425,942.8069,947.8095,976.736,1043.785,1163.714,1312.185,1487.376,1655.007,1776.939,1314.732,1144.388,984.0164,966.1458,962.2911,960.2614,974.006,1005.647,1065.847,1151.934,1302.91,1470.981,1628.959,1748.5,1871.14,1989.18,2116.541,0.8261221,0.9600089,1.505375,1.325751,1642.266,1217.426,961.9491,1060.811,1152.263,1217.761,1259.198,1298.43,1354.104,1421.177,1485.193,1533.732,1570.613,1602.953,6.213781,36.05393,1116.898
-36.21622,2.135336,6.02024,10.94998,0.9739412,1.461161,2.175474,3.113018,0.5229932,1553.866,1342.402,1319.876,1137.826,964.4389,942.1765,947.1853,976.2183,1043.552,1164.061,1313.331,1489.594,1658.381,1780.933,1313.499,1142.408,982.6889,965.6233,961.8282,959.7984,973.6209,1005.429,1065.94,1152.496,1304.368,1473.521,1632.553,1752.757,1876.016,1994.687,2122.771,0.7907566,0.9196316,1.444541,1.269237,1642.655,1217.15,961.8077,1061.955,1154.352,1220.598,1262.478,1302.056,1358.137,1425.712,1490.259,1539.251,1576.482,1609.147,5.976063,35.03863,1119.346
-36.0961,2.052104,5.805674,10.59604,0.9336481,1.402132,2.088774,2.992528,0.4997182,1553.934,1341.993,1319.268,1137.148,963.7733,941.4847,946.499,975.6366,1043.251,1164.332,1314.396,1491.724,1661.665,1784.834,1312.182,1140.355,981.2957,965.0385,961.3035,959.2734,973.1728,1005.146,1065.965,1152.986,1305.748,1475.979,1636.063,1756.928,1880.804,2000.102,2128.908,0.7568525,0.8808864,1.386049,1.21505,1642.944,1216.805,961.6141,1063.038,1156.377,1223.373,1265.696,1305.62,1362.109,1430.185,1495.262,1544.709,1582.293,1615.285,5.746949,34.04721,1121.74
-35.97598,1.971927,5.598195,10.25247,0.8949478,1.345367,2.005348,2.876443,0.4774491,1553.908,1341.503,1318.579,1136.401,963.046,940.7316,945.7508,974.9909,1042.881,1164.529,1315.379,1493.767,1664.857,1788.642,1310.783,1138.23,979.837,964.3915,960.7173,958.6867,972.6617,1004.797,1065.922,1153.404,1307.05,1478.353,1639.486,1761.012,1885.502,2005.426,2134.952,0.7243525,0.8437111,1.329815,1.163099,1643.132,1216.391,961.3681,1064.061,1158.34,1226.084,1268.852,1309.122,1366.017,1434.595,1500.203,1550.107,1588.045,1621.365,5.526155,33.07933,1124.08
-35.85586,1.894705,5.397598,9.919025,0.8577816,1.290787,1.925083,2.764616,0.4561442,1553.787,1340.931,1317.807,1135.585,962.2572,939.9175,944.9407,974.2813,1042.444,1164.651,1316.28,1495.722,1667.958,1792.355,1309.301,1136.033,978.3134,963.6826,960.0696,958.0382,972.0879,1004.385,1065.811,1153.75,1308.274,1480.645,1642.824,1765.008,1890.11,2010.658,2140.902,0.6932013,0.8080457,1.275758,1.113297,1643.22,1215.907,961.07,1065.022,1160.239,1228.733,1271.945,1312.561,1369.862,1438.941,1505.081,1555.442,1593.735,1627.386,5.313405,32.13461,1126.364
-35.73574,1.820338,5.203682,9.59545,0.8220927,1.238314,1.847869,2.656905,0.4357637,1553.572,1340.278,1316.954,1134.699,961.407,939.0424,944.0691,973.508,1041.938,1164.699,1317.1,1497.589,1670.966,1795.973,1307.737,1133.765,976.7252,962.9119,959.3608,957.3283,971.4514,1003.907,1065.632,1154.023,1309.42,1482.852,1646.074,1768.915,1894.627,2015.796,2146.756,0.6633458,0.7738322,1.2238,1.065559,1643.208,1215.354,960.7197,1065.923,1162.075,1231.318,1274.975,1315.937,1373.643,1443.222,1509.894,1560.714,1599.365,1633.348,5.108433,31.21271,1128.594
-35.61562,1.748731,5.016252,9.281504,0.7878261,1.187872,1.773599,2.553172,0.4162688,1553.262,1339.544,1316.02,1133.744,960.4956,938.1067,943.136,972.6711,1041.365,1164.671,1317.837,1499.366,1673.882,1799.495,1306.091,1131.427,975.0729,962.0796,958.5909,956.557,970.7524,1003.365,1065.385,1154.225,1310.487,1484.976,1649.238,1772.733,1899.052,2020.84,2152.514,0.6347346,0.7410149,1.173865,1.019804,1643.095,1214.732,960.3173,1066.761,1163.846,1233.839,1277.941,1319.249,1377.358,1447.437,1514.641,1565.922,1604.932,1639.25,4.910977,30.31327,1130.767
-35.4955,1.679789,4.835118,8.976944,0.7549287,1.139388,1.702171,2.453283,0.3976229,1552.857,1338.728,1315.005,1132.72,959.5234,937.1106,942.1418,971.771,1040.724,1164.569,1318.492,1501.055,1676.704,1802.92,1304.364,1129.019,973.3569,961.186,957.7601,955.7247,969.991,1002.758,1065.07,1154.354,1311.474,1487.014,1652.313,1776.461,1903.383,2025.789,2158.175,0.6073183,0.7095397,1.125879,0.9759529,1642.882,1214.041,959.8628,1067.539,1165.553,1236.295,1280.843,1322.497,1381.009,1451.586,1519.323,1571.066,1610.436,1645.09,4.720785,29.4359,1132.884
-35.37538,1.613421,4.66009,8.681534,0.7233492,1.092793,1.633483,2.357106,0.3797902,1552.359,1337.832,1313.909,1131.627,958.4904,936.0542,941.0866,970.8077,1040.016,1164.392,1319.065,1502.654,1679.433,1806.249,1302.555,1126.542,971.5777,960.2314,956.8687,954.8314,969.1675,1002.087,1064.687,1154.411,1312.383,1488.968,1655.3,1780.098,1907.622,2030.642,2163.737,0.5810493,0.6793547,1.079772,0.9339313,1642.569,1213.281,959.3564,1068.254,1167.195,1238.686,1283.681,1325.679,1384.593,1455.668,1523.938,1576.145,1615.876,1650.867,4.537611,28.58026,1134.945
-35.25526,1.549541,4.490987,8.39504,0.6930381,1.048018,1.567439,2.264515,0.3627367,1551.766,1336.855,1312.732,1130.467,957.3971,934.9379,939.9708,969.7815,1039.24,1164.14,1319.555,1504.163,1682.067,1809.48,1300.666,1123.996,969.7358,959.2159,955.9169,953.8774,968.2821,1001.352,1064.237,1154.396,1313.213,1490.837,1658.197,1783.644,1911.766,2035.399,2169.201,0.5558818,0.6504097,1.035473,0.8936658,1642.155,1212.452,958.7981,1068.908,1168.772,1241.011,1286.453,1328.796,1388.111,1459.683,1528.485,1581.156,1621.251,1656.582,4.361215,27.74596,1136.949
-35.13514,1.488061,4.32763,8.117233,0.6639474,1.004997,1.503944,2.175387,0.3464296,1551.079,1335.798,1311.475,1129.238,956.2436,933.7619,938.7944,968.6926,1038.396,1163.814,1319.963,1505.582,1684.606,1812.613,1298.697,1121.382,967.8316,958.1398,954.905,952.863,967.3349,1000.553,1063.718,1154.308,1313.963,1492.62,1661.005,1787.098,1915.816,2040.058,2174.565,0.5317716,0.6226563,0.9929182,0.8550865,1641.641,1211.555,958.1881,1069.5,1170.284,1243.271,1289.159,1331.847,1391.561,1463.629,1532.964,1586.101,1626.56,1662.232,4.191367,26.93264,1138.895
-35.01502,1.4289,4.169845,7.847886,0.6360308,0.9636653,1.442907,2.089603,0.3308375,1550.298,1334.66,1310.139,1127.941,955.0302,932.5265,937.5579,967.5413,1037.486,1163.413,1320.287,1506.91,1687.05,1815.646,1296.648,1118.701,965.8657,957.0034,953.8331,951.7883,966.3262,999.6902,1063.133,1154.148,1314.634,1494.317,1663.724,1790.459,1919.77,2044.618,2179.828,0.5086762,0.5960479,0.9520414,0.8181257,1641.028,1210.589,957.5264,1070.029,1171.73,1245.464,1291.799,1334.831,1394.943,1467.506,1537.374,1590.978,1631.803,1667.818,4.02784,26.13992,1140.784
-34.89489,1.371975,4.017461,7.58678,0.6092436,0.9239615,1.384239,2.007046,0.3159302,1549.424,1333.442,1308.722,1126.577,953.7572,931.2319,936.2615,966.3277,1036.509,1162.937,1320.53,1508.148,1689.398,1818.581,1294.52,1115.953,963.8386,955.8071,952.7016,950.6537,965.2563,998.7638,1062.48,1153.916,1315.225,1495.928,1666.351,1793.728,1923.627,2049.08,2184.989,0.4865548,0.5705395,0.912781,0.7827184,1640.314,1209.555,956.8132,1070.497,1173.11,1247.591,1294.372,1337.748,1398.256,1471.313,1541.714,1595.786,1636.978,1673.337,3.870417,25.36742,1142.615
-34.77477,1.31721,3.870312,7.333695,0.5835428,0.8858256,1.327856,1.927604,0.3016785,1548.456,1332.145,1307.227,1125.146,952.425,929.8785,934.9054,965.0522,1035.465,1162.387,1320.689,1509.295,1691.649,1821.415,1292.314,1113.139,961.7509,954.551,951.5108,949.4594,964.1253,997.7741,1061.759,1153.611,1315.736,1497.452,1668.888,1796.903,1927.388,2053.442,2190.047,0.465368,0.5460879,0.8750768,0.7488022,1639.501,1208.453,956.0486,1070.902,1174.423,1249.65,1296.878,1340.598,1401.501,1475.05,1545.983,1600.524,1642.085,1678.79,3.718886,24.61478,1144.387
-34.65465,1.264529,3.728236,7.088419,0.5588867,0.8491995,1.273673,1.851168,0.2880547,1547.394,1330.769,1305.652,1123.648,951.0338,928.4666,933.49,963.7151,1034.355,1161.763,1320.766,1510.351,1693.804,1824.149,1290.029,1110.259,959.6029,953.2356,950.2608,948.2057,962.9335,996.7212,1060.972,1153.235,1316.168,1498.89,1671.333,1799.983,1931.051,2057.703,2195.002,0.4450779,0.5226512,0.8388706,0.7163167,1638.588,1207.284,955.2327,1071.245,1175.671,1251.642,1299.316,1343.379,1404.675,1478.715,1550.181,1605.192,1647.122,1684.175,3.573042,23.88162,1146.101
-34.53453,1.213857,3.591076,6.850742,0.535235,0.8140273,1.22161,1.777632,0.275032,1546.24,1329.313,1303.999,1122.084,949.5839,926.9965,932.0157,962.3166,1033.178,1161.065,1320.759,1511.315,1695.862,1826.782,1287.666,1107.315,957.3954,951.8611,948.9521,946.8929,961.6812,995.6053,1060.118,1152.786,1316.52,1500.24,1673.686,1802.969,1934.617,2061.863,2199.853,0.4256481,0.5001894,0.8041063,0.6852041,1637.576,1206.046,954.3657,1071.526,1176.851,1253.566,1301.686,1346.091,1407.78,1482.309,1554.307,1609.789,1652.089,1689.491,3.432685,23.16757,1147.756
-34.41441,1.165124,3.458676,6.620458,0.5125491,0.7802547,1.171591,1.706894,0.2625849,1544.993,1327.779,1302.268,1120.453,948.0758,925.4686,930.4827,960.8571,1031.935,1160.292,1320.67,1512.188,1697.822,1829.313,1285.226,1104.307,955.1289,950.4279,947.5849,945.5213,960.3687,994.4268,1059.197,1152.266,1316.791,1501.504,1675.947,1805.86,1938.083,2065.921,2204.599,0.4070436,0.4786635,0.7707297,0.6554085,1636.465,1204.742,953.4477,1071.744,1177.965,1255.422,1303.988,1348.734,1410.813,1485.83,1558.359,1614.314,1656.986,1694.738,3.297623,22.47226,1149.352
-34.29429,1.11826,3.330889,6.397367,0.4907915,0.7478293,1.123539,1.638854,0.2506886,1543.653,1326.167,1300.459,1118.757,946.5097,923.8831,928.8913,959.3368,1030.627,1159.446,1320.498,1512.97,1699.685,1831.743,1282.71,1101.236,952.8039,948.9363,946.1596,944.0912,958.9963,993.186,1058.209,1151.674,1316.983,1502.679,1678.115,1808.655,1941.45,2069.876,2209.239,0.3892307,0.4580365,0.7386885,0.6268764,1635.255,1203.37,952.4789,1071.9,1179.012,1257.209,1306.22,1351.307,1413.775,1489.279,1562.339,1618.766,1661.811,1699.915,3.167668,21.79531,1150.888
-34.17417,1.0732,3.207566,6.18127,0.4699262,0.7167006,1.077382,1.573416,0.2393196,1542.221,1324.476,1298.573,1116.995,944.886,922.2405,927.242,957.7561,1029.254,1158.526,1320.244,1513.659,1701.449,1834.07,1280.118,1098.102,950.4211,947.3867,944.6765,942.6029,957.5643,991.883,1057.156,1151.01,1317.094,1503.767,1680.191,1811.354,1944.717,2073.729,2213.772,0.3721769,0.4382723,0.707932,0.5995562,1633.947,1201.932,951.4594,1071.993,1179.991,1258.927,1308.383,1353.81,1416.665,1492.654,1566.244,1623.144,1666.563,1705.02,3.042639,21.13635,1152.364
-34.05405,1.029877,3.088567,5.971975,0.4499184,0.6868197,1.03305,1.510487,0.2284552,1540.697,1322.708,1296.61,1115.169,943.2052,920.5411,925.5351,956.1154,1027.815,1157.533,1319.906,1514.256,1703.115,1836.294,1277.45,1094.906,947.981,945.7795,943.136,941.0568,956.0731,990.5181,1056.036,1150.275,1317.126,1504.767,1682.172,1813.956,1947.883,2077.477,2218.198,0.3558512,0.4193364,0.6784114,0.5733982,1632.54,1200.427,950.3896,1072.023,1180.903,1260.576,1310.477,1356.242,1419.482,1495.954,1570.074,1627.448,1671.241,1710.053,2.922362,20.49503,1153.781
-33.93393,0.9882303,2.973752,5.769293,0.4307345,0.6581393,0.9904753,1.449977,0.2180737,1539.081,1320.862,1294.57,1113.278,941.4675,918.7853,923.771,954.415,1026.311,1156.466,1319.486,1514.762,1704.682,1838.415,1274.708,1091.649,945.4843,944.115,941.5383,939.4533,954.5229,989.0918,1054.85,1149.468,1317.078,1505.679,1684.06,1816.461,1950.948,2081.12,2222.515,0.3402235,0.4011954,0.6500796,0.5483548,1631.035,1198.856,949.2694,1071.992,1181.747,1262.155,1312.5,1358.603,1422.227,1499.18,1573.829,1631.677,1675.846,1715.014,2.806665,19.87096,1155.136
-33.81381,0.9481981,2.862987,5.573037,0.4123424,0.6306138,0.9495913,1.391799,0.2081543,1537.374,1318.94,1292.455,1111.323,939.6733,916.9736,921.95,952.6553,1024.743,1155.326,1318.984,1515.175,1706.149,1840.432,1271.891,1088.332,942.9315,942.3937,939.884,937.7927,952.9141,987.6042,1053.599,1148.59,1316.949,1506.502,1685.854,1818.868,1953.912,2084.658,2226.724,0.3252651,0.3838175,0.6228912,0.5243801,1629.433,1197.219,948.0992,1071.897,1182.524,1263.664,1314.452,1360.893,1424.898,1502.33,1577.507,1635.83,1680.376,1719.901,2.695386,19.26381,1156.432
-33.69369,0.9097221,2.75614,5.383028,0.3947107,0.6041993,0.9103351,1.335867,0.1986771,1535.577,1316.941,1290.264,1109.304,937.8232,915.1062,920.0726,950.8366,1023.111,1154.113,1318.399,1515.496,1707.518,1842.346,1269.001,1084.955,940.3233,940.616,938.1733,936.0753,951.247,986.0558,1052.283,1147.642,1316.741,1507.237,1687.554,1821.177,1956.774,2088.091,2230.824,0.3109484,0.3671717,0.5968023,0.5014301,1627.733,1195.516,946.8792,1071.741,1183.232,1265.104,1316.334,1363.11,1427.494,1505.405,1581.108,1639.907,1684.83,1724.713,2.588364,18.67319,1157.666
-33.57357,0.8727455,2.653085,5.199088,0.3778095,0.5788532,0.8726453,1.282101,0.1896228,1533.688,1314.866,1287.998,1107.222,935.9175,913.1837,918.1392,948.9593,1021.415,1152.828,1317.731,1515.725,1708.786,1844.155,1266.038,1081.52,937.6603,938.7822,936.4067,934.3017,949.5221,984.4468,1050.902,1146.622,1316.452,1507.884,1689.158,1823.388,1959.533,2091.417,2234.813,0.2972467,0.3512285,0.5717706,0.4794625,1625.936,1193.748,945.6095,1071.521,1183.873,1266.473,1318.144,1365.256,1430.017,1508.402,1584.632,1643.907,1689.208,1729.45,2.485446,18.09876,1158.839
-33.45345,0.8372132,2.553698,5.021043,0.36161,0.5545345,0.8364628,1.230421,0.1809731,1531.71,1312.716,1285.658,1105.077,933.9566,911.2064,916.1502,947.0239,1019.655,1151.471,1316.982,1515.861,1709.955,1845.859,1263.002,1078.026,934.9432,936.8929,934.5845,932.4721,947.7398,982.7776,1049.455,1145.532,1316.084,1508.442,1690.668,1825.501,1962.189,2094.636,2238.691,0.2841346,0.3359593,0.5477552,0.4584365,1624.043,1191.916,944.2904,1071.24,1184.445,1267.771,1319.883,1367.328,1432.464,1511.323,1588.078,1647.828,1693.508,1734.111,2.386482,17.54016,1159.951
-33.33333,0.8030724,2.457857,4.848724,0.3460842,0.5312037,0.8017305,1.180751,0.1727105,1529.642,1310.491,1283.243,1102.87,931.941,909.1748,914.1061,945.0308,1017.833,1150.041,1316.15,1515.905,1711.023,1847.458,1259.895,1074.475,932.1727,934.9484,932.7072,930.587,945.9003,981.0486,1047.945,1144.372,1315.636,1508.911,1692.082,1827.514,1964.741,2097.747,2242.457,0.2715875,0.3213367,0.5247169,0.4383131,1622.054,1190.018,942.9222,1070.896,1184.949,1268.998,1321.55,1369.327,1434.837,1514.167,1591.445,1651.672,1697.731,1738.695,2.29133,16.99704,1161.001
-33.21321,0.7702715,2.365447,4.681965,0.3312054,0.5088227,0.7683931,1.133017,0.1648181,1527.484,1308.191,1280.756,1100.601,929.8711,907.0894,912.0072,942.9804,1015.948,1148.54,1315.237,1515.856,1711.992,1848.952,1256.717,1070.868,929.3493,932.9492,930.7753,928.6468,944.0042,979.2601,1046.371,1143.141,1315.109,1509.291,1693.401,1829.427,1967.19,2100.751,2246.112,0.2595819,0.3073343,0.5026177,0.4190548,1619.969,1188.057,941.505,1070.49,1185.384,1270.154,1323.145,1371.253,1437.133,1516.932,1594.732,1655.436,1701.874,1743.201,2.19985,16.46906,1161.99
-33.09309,0.738761,2.276353,4.520606,0.3169478,0.4873546,0.7363975,1.087147,0.1572797,1525.238,1305.816,1278.195,1098.27,927.7474,904.9505,909.854,940.8731,1014,1146.968,1314.242,1515.716,1712.859,1850.34,1253.469,1067.206,926.4738,930.8958,928.7891,926.6519,942.0518,977.4126,1044.732,1141.841,1314.502,1509.583,1694.625,1831.241,1969.534,2103.646,2249.653,0.2480951,0.2939268,0.481421,0.4006254,1617.789,1186.032,940.0391,1070.022,1185.751,1271.239,1324.667,1373.105,1439.353,1519.618,1597.94,1659.119,1705.939,1747.629,2.111906,15.95588,1162.917
-32.97297,0.708493,2.190464,4.364488,0.3032864,0.466764,0.7056923,1.043073,0.1500799,1522.903,1303.368,1275.562,1095.879,925.5703,902.7588,907.6471,938.7094,1011.991,1145.324,1313.165,1515.482,1713.626,1851.623,1250.152,1063.488,923.5469,928.7886,926.749,924.6028,940.0436,975.5064,1043.031,1140.471,1313.815,1509.786,1695.752,1832.955,1971.774,2106.432,2253.081,0.2371055,0.2810898,0.4610916,0.3829905,1615.514,1183.943,938.5249,1069.492,1186.05,1272.252,1326.116,1374.883,1441.497,1522.226,1601.067,1662.723,1709.923,1751.978,2.02737,15.45715,1163.781
-32.85285,0.679421,2.107674,4.213457,0.2901974,0.4470166,0.6762278,1.000727,0.1432039,1520.481,1300.847,1272.858,1093.428,923.3404,900.5146,905.3868,936.4898,1009.92,1143.61,1312.008,1515.157,1714.293,1852.799,1246.765,1059.716,920.5691,926.6282,924.6556,922.5,937.98,973.542,1041.266,1139.032,1313.05,1509.899,1696.783,1834.568,1973.908,2109.108,2256.396,0.2265921,0.2687999,0.4415956,0.3661166,1613.144,1181.791,936.9625,1068.899,1186.279,1273.194,1327.492,1376.586,1443.563,1524.753,1604.113,1666.245,1713.827,1756.247,1.946116,14.97254,1164.584
-32.73273,0.6515004,2.027879,4.067362,0.2776578,0.4280795,0.6479564,0.9600461,0.1366374,1517.971,1298.254,1270.082,1090.917,921.0581,898.2184,903.0737,934.2146,1007.788,1141.825,1310.769,1514.74,1714.858,1853.869,1243.311,1055.892,917.5414,924.4149,922.5094,920.3438,935.8615,971.5197,1039.439,1137.524,1312.205,1509.924,1697.718,1836.081,1975.937,2111.674,2259.595,0.216535,0.2570345,0.4229001,0.349972,1610.681,1179.577,935.3522,1068.245,1186.441,1274.064,1328.795,1378.214,1445.552,1527.201,1607.077,1669.686,1717.649,1760.435,1.868021,14.50172,1165.324
-32.61261,0.6246879,1.950978,3.926057,0.2656454,0.4099209,0.6208318,0.920967,0.1303669,1515.374,1295.588,1267.235,1088.346,918.7239,895.8708,900.7083,931.8845,1005.596,1139.971,1309.45,1514.23,1715.323,1854.833,1239.789,1052.015,914.4642,922.1493,920.3107,918.1349,933.6885,969.44,1037.55,1135.948,1311.282,1509.86,1698.557,1837.493,1977.86,2114.13,2262.68,0.206915,0.2457721,0.4049738,0.334526,1608.124,1177.3,933.6944,1067.53,1186.533,1274.861,1330.025,1379.768,1447.464,1529.569,1609.959,1673.044,1721.389,1764.542,1.792969,14.04437,1166.001
-32.49249,0.5989417,1.876872,3.789399,0.2541389,0.3925103,0.5948098,0.8834298,0.1243793,1512.691,1292.851,1264.319,1085.717,916.3383,893.4722,898.291,929.4999,1003.343,1138.046,1308.05,1513.629,1715.686,1855.69,1236.201,1048.086,911.3384,919.832,918.0601,915.8735,931.4614,967.3034,1035.598,1134.303,1310.279,1509.708,1699.299,1838.803,1979.677,2116.475,2265.649,0.1977135,0.2349918,0.3877863,0.3197491,1605.475,1174.962,931.9892,1066.753,1186.557,1275.586,1331.18,1381.245,1449.297,1531.855,1612.758,1676.318,1725.046,1768.566,1.720847,13.60015,1166.616
-32.37237,0.5742217,1.805466,3.657249,0.2431178,0.375818,0.5698473,0.8473767,0.1186622,1509.922,1290.043,1261.334,1083.029,913.9019,891.0231,895.8224,927.0613,1001.031,1136.053,1306.57,1512.935,1715.948,1856.44,1232.547,1044.107,908.1647,917.4634,915.758,913.5603,929.1808,965.1103,1033.586,1132.59,1309.199,1509.466,1699.944,1840.012,1981.387,2118.709,2268.501,0.188913,0.2246736,0.3713082,0.3056132,1602.733,1172.562,930.2371,1065.914,1186.512,1276.239,1332.262,1382.647,1451.052,1534.06,1615.474,1679.51,1728.62,1772.508,1.651545,13.16877,1167.167
-32.25225,0.5504888,1.736669,3.529469,0.2325624,0.3598157,0.5459031,0.8127515,0.1132036,1507.068,1287.165,1258.279,1080.284,911.4152,888.5242,893.3031,924.5692,998.6602,1133.991,1305.011,1512.15,1716.109,1857.083,1228.828,1040.078,904.9438,915.044,913.4051,911.1958,926.8472,962.8612,1031.512,1130.81,1308.04,1509.136,1700.493,1841.12,1982.991,2120.832,2271.237,0.1804965,0.2147985,0.3555116,0.2920912,1599.9,1170.101,928.4384,1065.015,1186.399,1276.82,1333.269,1383.974,1452.727,1536.184,1618.107,1682.617,1732.11,1776.367,1.584958,12.7499,1167.656
-32.13213,0.5277056,1.670391,3.405928,0.2224537,0.3444761,0.5229374,0.7795003,0.1079921,1504.13,1284.216,1255.157,1077.482,908.8786,885.9759,890.7335,922.0242,996.2304,1131.861,1303.371,1511.274,1716.169,1857.62,1225.045,1036,901.6763,912.5745,911.0017,908.7803,924.4611,960.5565,1029.378,1128.963,1306.803,1508.717,1700.944,1842.126,1984.487,2122.842,2273.856,0.1724475,0.2053479,0.3403693,0.2791571,1596.976,1167.58,926.5932,1064.054,1186.217,1277.328,1334.202,1385.223,1454.324,1538.225,1620.655,1685.639,1735.515,1780.141,1.520983,12.34324,1168.082
-32.01201,0.5058359,1.606545,3.286497,0.2127735,0.3297729,0.5009119,0.7475709,0.1030168,1501.107,1281.199,1251.968,1074.624,906.2928,883.3787,888.1141,919.4267,993.7424,1129.663,1301.653,1510.306,1716.128,1858.048,1221.198,1031.874,898.3632,910.0552,908.5484,906.3146,922.0229,958.1968,1027.183,1127.049,1305.489,1508.209,1701.299,1843.03,1985.876,2124.74,2276.358,0.1647506,0.1963041,0.3258551,0.266786,1593.961,1164.999,924.702,1063.032,1185.966,1277.763,1335.06,1386.397,1455.842,1540.184,1623.118,1688.577,1738.834,1783.831,1.459523,11.94849,1168.445
-31.89189,0.4848447,1.545048,3.17105,0.2035042,0.3156805,0.4797896,0.716913,0.09826725,1498.001,1278.113,1248.711,1071.709,903.6583,880.7333,885.4456,916.7774,991.1968,1127.397,1299.856,1509.247,1715.985,1858.37,1217.289,1027.701,895.005,907.4869,906.0458,903.7991,919.5331,955.7825,1024.929,1125.068,1304.097,1507.614,1701.557,1843.832,1987.158,2126.526,2278.742,0.1573908,0.1876502,0.3119441,0.254954,1590.856,1162.359,922.7652,1061.95,1185.647,1278.126,1335.844,1387.494,1457.28,1542.06,1625.497,1691.428,1742.068,1787.435,1.400482,11.56534,1168.745
-31.77177,0.4646983,1.485818,3.059464,0.1946291,0.3021747,0.4595348,0.6874782,0.09373333,1494.813,1274.959,1245.389,1068.739,900.9757,878.0401,882.7285,914.0767,988.5941,1125.064,1297.981,1508.097,1715.742,1858.585,1213.318,1023.482,891.6026,904.87,903.4943,901.2342,916.9924,953.3141,1022.616,1123.021,1302.628,1506.93,1701.718,1844.532,1988.332,2128.198,2281.007,0.1503536,0.1793699,0.2986121,0.2436381,1587.662,1159.659,920.783,1060.808,1185.259,1278.415,1336.552,1388.513,1458.638,1543.852,1627.79,1694.193,1745.216,1790.953,1.34377,11.19351,1168.981
-31.65165,0.4453642,1.428775,2.951619,0.186132,0.289232,0.4401135,0.6592195,0.08940551,1491.542,1271.738,1242.002,1065.715,898.2455,875.2998,879.9634,911.3253,985.9349,1122.665,1296.027,1506.856,1715.397,1858.692,1209.286,1019.217,888.1567,902.2051,900.8945,898.6207,914.4012,950.7922,1020.244,1120.909,1301.082,1506.157,1701.782,1845.13,1989.399,2129.757,2283.154,0.1436253,0.1714475,0.2858358,0.2328164,1584.38,1156.902,918.7557,1059.605,1184.804,1278.632,1337.186,1389.456,1459.915,1545.562,1629.997,1696.871,1748.276,1794.384,1.289297,10.8327,1169.154
-31.53153,0.4268111,1.373845,2.847401,0.1779972,0.2768297,0.4214924,0.632092,0.08527459,1488.19,1268.451,1238.549,1062.637,895.4683,872.5129,877.1508,908.5236,983.2197,1120.2,1293.996,1505.525,1714.952,1858.692,1205.194,1014.908,884.668,899.4928,898.247,895.959,911.7602,948.2173,1017.814,1118.732,1299.459,1505.297,1701.749,1845.625,1990.357,2131.203,2285.181,0.1371927,0.163868,0.2735929,0.2224678,1581.01,1154.086,916.6838,1058.343,1184.279,1278.776,1337.744,1390.322,1461.113,1547.187,1632.117,1699.462,1751.249,1797.728,1.236979,10.48265,1169.264
-31.41141,0.4090088,1.320953,2.746696,0.1702098,0.2649461,0.40364,0.606052,0.08133181,1484.757,1265.097,1235.033,1059.505,892.6446,869.68,874.2913,905.6724,980.4491,1117.669,1291.887,1504.104,1714.405,1858.584,1201.043,1010.555,881.1374,896.7337,895.5523,893.2496,909.0697,945.5899,1015.326,1116.49,1297.761,1504.349,1701.62,1846.018,1991.207,2132.536,2287.089,0.1310431,0.1566169,0.2618618,0.2125721,1577.552,1151.213,914.5676,1057.021,1183.687,1278.847,1338.228,1391.11,1462.229,1548.728,1634.151,1701.965,1754.134,1800.984,1.186733,10.14306,1169.31
-31.29129,0.3919282,1.270027,2.649394,0.1627555,0.2535603,0.3865255,0.5810577,0.07756877,1481.244,1261.678,1231.454,1056.32,889.7751,866.8017,871.3855,902.7721,977.6236,1115.074,1289.702,1502.594,1713.758,1858.37,1196.833,1006.159,877.5655,893.9284,892.8111,890.4932,906.3305,942.9106,1012.781,1114.184,1295.987,1503.314,1701.393,1846.309,1991.948,2133.754,2288.878,0.1251644,0.1496805,0.250622,0.2031098,1574.008,1148.282,912.4075,1055.639,1183.027,1278.845,1338.636,1391.821,1463.265,1550.185,1636.098,1704.38,1756.93,1804.151,1.138481,9.813662,1169.293
-31.17117,0.3755412,1.220999,2.555387,0.1556205,0.2426522,0.3701197,0.5570687,0.07397743,1477.651,1258.195,1227.812,1053.083,886.8604,863.8785,868.4341,899.8233,974.7438,1112.414,1287.441,1500.993,1713.01,1858.048,1192.565,1001.721,873.9532,891.0773,890.0237,887.6904,903.543,940.1799,1010.18,1111.814,1294.137,1502.192,1701.07,1846.497,1992.582,2134.858,2290.546,0.1195448,0.1430453,0.2398535,0.1940625,1570.378,1145.296,910.2038,1054.198,1182.298,1278.77,1338.968,1392.454,1464.22,1551.557,1637.957,1706.707,1759.637,1807.23,1.092146,9.494197,1169.212
-31.05105,0.3598207,1.1738,2.464573,0.1487915,0.2322024,0.354394,0.5340459,0.0705501,1473.98,1254.647,1224.109,1049.795,883.901,860.9112,865.4375,896.8268,971.8103,1109.69,1285.103,1499.304,1712.162,1857.619,1188.241,997.2425,870.3011,888.1813,887.191,884.8416,900.7078,937.3984,1007.522,1109.381,1292.212,1500.982,1700.65,1846.583,1993.106,2135.848,2292.095,0.1141733,0.1366988,0.2295372,0.1854123,1566.664,1142.254,907.957,1052.699,1181.503,1278.623,1339.226,1393.009,1465.093,1552.844,1639.728,1708.944,1762.255,1810.219,1.047654,9.184399,1169.068
-30.93093,0.3447408,1.128367,2.37685,0.1422558,0.2221922,0.3393214,0.511952,0.06727944,1470.232,1251.037,1220.345,1046.456,880.8976,857.9002,862.3965,893.783,968.8236,1106.903,1282.691,1497.525,1711.214,1857.083,1183.861,992.7236,866.6102,885.2408,884.3133,881.9476,897.8256,934.5667,1004.809,1106.885,1290.213,1499.686,1700.133,1846.566,1993.522,2136.724,2293.522,0.1090392,0.1306286,0.2196546,0.1771421,1562.865,1139.156,905.6674,1051.141,1180.639,1278.402,1339.407,1393.486,1465.885,1554.046,1641.411,1711.091,1764.782,1813.117,1.004935,8.88401,1168.861
-30.81081,0.3302764,1.084636,2.29212,0.1360011,0.2126039,0.3248755,0.4907507,0.06415841,1466.406,1247.363,1216.52,1043.067,877.8508,854.8463,859.3117,890.6926,965.7846,1104.053,1280.203,1495.658,1710.165,1856.44,1179.426,988.1655,862.8812,882.2565,881.3915,879.0088,894.8969,931.6852,1002.04,1104.327,1288.139,1498.303,1699.52,1846.446,1993.83,2137.485,2294.829,0.1041321,0.1248231,0.2101883,0.1692356,1558.982,1136.004,903.3353,1049.525,1179.708,1278.109,1339.514,1393.886,1466.596,1555.163,1643.006,1713.149,1767.219,1815.925,0.9639206,8.592779,1168.591
-30.69069,0.3164032,1.042547,2.210288,0.1300158,0.2034202,0.3110312,0.4704072,0.06118029,1462.503,1243.629,1212.637,1039.628,874.7612,851.75,856.1836,887.5562,962.6936,1101.141,1277.641,1493.703,1709.017,1855.69,1174.937,983.5691,859.1148,879.229,878.4259,876.0259,891.9224,928.7548,999.2174,1101.708,1285.992,1496.833,1698.811,1846.225,1994.029,2138.131,2296.015,0.09944238,0.1192709,0.2011211,0.1616771,1555.017,1132.798,900.9614,1047.851,1178.71,1277.743,1339.544,1394.207,1467.225,1556.193,1644.512,1715.117,1769.565,1818.642,0.9245444,8.310459,1168.257
-30.57057,0.3030981,1.00204,2.131259,0.1242885,0.1946245,0.2977642,0.450888,0.05833865,1458.525,1239.833,1208.694,1036.14,871.6294,848.6119,853.0129,884.3745,959.5514,1098.168,1275.005,1491.661,1707.769,1854.833,1170.395,978.9353,855.3119,876.1589,875.4173,872.9995,888.9025,925.7758,996.3407,1099.027,1283.771,1495.278,1698.006,1845.901,1994.119,2138.663,2297.08,0.09496049,0.1139614,0.1924367,0.1544516,1550.97,1129.538,898.5458,1046.119,1177.645,1277.304,1339.499,1394.45,1467.772,1557.139,1645.929,1716.993,1771.819,1821.267,0.8867433,8.036809,1167.859
-30.45045,0.2903385,0.9630604,2.054946,0.1188085,0.186201,0.2850512,0.4321608,0.05562735,1454.472,1235.976,1204.694,1032.604,868.456,845.4327,849.8003,881.1481,956.3585,1095.133,1272.296,1489.531,1706.421,1853.87,1165.8,974.265,851.4732,873.0469,872.3662,869.9302,885.838,922.7489,993.4106,1096.285,1281.477,1493.638,1697.104,1845.475,1994.1,2139.08,2298.023,0.09067746,0.1088841,0.1841195,0.1475447,1546.841,1126.225,896.089,1044.33,1176.513,1276.792,1339.379,1394.615,1468.238,1557.998,1647.257,1718.779,1773.982,1823.8,0.8504563,7.771591,1167.399
-30.33033,0.2781029,0.9255518,1.981259,0.1135654,0.1781344,0.2728697,0.4141945,0.05304051,1450.345,1232.061,1200.636,1029.021,865.2418,842.2131,846.5463,877.8776,953.1157,1092.038,1269.514,1487.314,1704.975,1852.801,1161.154,969.559,847.5994,869.8935,869.2733,866.8187,882.7294,919.6748,990.4278,1093.484,1279.111,1491.912,1696.107,1844.947,1993.973,2139.382,2298.845,0.08658465,0.1040291,0.1761544,0.1409426,1542.632,1122.86,893.5916,1042.485,1175.314,1276.209,1339.183,1394.702,1468.621,1558.771,1648.495,1720.474,1776.052,1826.241,0.8156245,7.514574,1166.875
-30.21021,0.2663706,0.8894614,1.910114,0.1085492,0.1704101,0.2611983,0.3969592,0.05057251,1446.145,1228.086,1196.523,1025.391,861.9872,838.9536,843.2517,874.5637,949.8235,1088.884,1266.66,1485.011,1703.43,1851.626,1156.458,964.8184,843.6915,866.6995,866.1392,863.6655,879.5775,916.554,987.3929,1090.622,1276.673,1490.101,1695.015,1844.316,1993.737,2139.569,2299.545,0.08267379,0.09938698,0.1685268,0.1346321,1538.344,1119.443,891.0537,1040.582,1174.049,1275.552,1338.912,1394.711,1468.922,1559.457,1649.643,1722.077,1778.03,1828.588,0.7821913,7.265532,1166.289
-30.09009,0.2551216,0.854738,1.841429,0.1037504,0.1630139,0.2500161,0.380426,0.04821799,1441.872,1224.053,1192.354,1021.714,858.6931,835.655,839.9171,871.2071,946.4827,1085.67,1263.734,1482.622,1701.786,1850.345,1151.712,960.0439,839.7502,863.4655,862.9645,860.4713,876.3827,913.3872,984.3065,1087.702,1274.163,1488.206,1693.827,1843.584,1993.393,2139.641,2300.124,0.07893696,0.09494857,0.161223,0.1286006,1533.977,1115.975,888.4761,1038.624,1172.718,1274.824,1338.565,1394.642,1469.142,1560.057,1650.701,1723.588,1779.915,1830.842,0.7501021,7.024242,1165.639
-29.96997,0.2443366,0.821332,1.775122,0.0991597,0.1559324,0.2393033,0.3645673,0.0459718,1437.528,1219.964,1188.13,1017.993,855.36,832.3178,836.5431,867.8083,943.0938,1082.398,1260.737,1480.148,1700.045,1848.958,1146.917,955.2365,835.7763,860.1921,859.7499,857.2368,873.1458,910.175,981.1691,1084.724,1271.583,1486.227,1692.544,1842.751,1992.94,2139.598,2300.581,0.07536656,0.09070514,0.1542295,0.122836,1529.533,1112.457,885.8589,1036.61,1171.322,1274.023,1338.143,1394.494,1469.279,1560.571,1651.669,1725.006,1781.706,1833.002,0.7193046,6.790488,1164.927
-29.84985,0.2339972,0.7891956,1.711117,0.09476843,0.1491524,0.2290406,0.3493563,0.04382904,1433.113,1215.817,1183.852,1014.226,851.9885,828.9428,833.1304,864.3682,939.6576,1079.068,1257.67,1477.589,1698.205,1847.466,1142.075,950.3971,831.7706,856.8799,856.4959,853.9625,869.8673,906.918,977.9815,1081.688,1268.932,1484.163,1691.167,1841.816,1992.379,2139.441,2300.916,0.07195532,0.08664832,0.1475336,0.1173266,1525.011,1108.888,883.2028,1034.54,1169.859,1273.151,1337.646,1394.268,1469.334,1560.998,1652.547,1726.333,1783.404,1835.067,0.689748,6.564058,1164.152
-29.72973,0.2240854,0.7582824,1.649338,0.09056811,0.1426615,0.2192098,0.3347674,0.04178503,1428.629,1211.615,1179.522,1010.416,848.5794,825.5306,829.6798,860.8873,936.1748,1075.681,1254.532,1474.945,1696.269,1845.869,1137.186,945.5265,827.7338,853.5298,853.2033,850.6491,866.548,903.6169,974.7443,1078.594,1266.211,1482.017,1689.695,1840.779,1991.71,2139.168,2301.129,0.06869631,0.08277008,0.1411228,0.1120613,1520.413,1105.271,880.5081,1032.416,1168.332,1272.207,1337.073,1393.965,1469.307,1561.339,1653.334,1727.566,1785.008,1837.038,0.6613838,6.344744,1163.314
-29.60961,0.2145843,0.7285478,1.589712,0.08655064,0.1364478,0.2097931,0.3207758,0.03983528,1424.075,1207.358,1175.139,1006.563,845.1333,822.0818,826.1917,857.3663,932.646,1072.237,1251.326,1472.217,1694.235,1844.167,1132.251,940.6258,823.6668,850.1422,849.8727,847.2972,863.1885,900.2724,971.458,1075.444,1263.421,1479.788,1688.129,1839.642,1990.932,2138.781,2301.22,0.06558284,0.07906272,0.1349854,0.1070295,1515.741,1101.604,877.7752,1030.237,1166.739,1271.191,1336.426,1393.583,1469.198,1561.592,1654.031,1728.707,1786.517,1838.914,0.6341652,6.132345,1162.414
-29.48949,0.2054772,0.6999486,1.532168,0.08270825,0.1304996,0.2007736,0.3073578,0.03797551,1419.453,1203.047,1170.705,1002.667,841.6508,818.5971,822.667,853.806,929.0719,1068.738,1248.051,1469.406,1692.104,1842.361,1127.271,935.6957,819.5703,846.7179,846.5047,843.9076,859.7894,896.885,968.1234,1072.239,1260.562,1477.476,1686.469,1838.403,1990.047,2138.279,2301.189,0.06260854,0.07551887,0.1291101,0.102221,1510.994,1097.89,875.0048,1028.004,1165.082,1270.104,1335.704,1393.123,1469.006,1561.759,1654.637,1729.754,1787.932,1840.695,0.608047,5.926662,1161.452
-29.36937,0.1967485,0.6724432,1.476636,0.07903351,0.124806,0.1921349,0.2944905,0.03620163,1414.763,1198.683,1166.221,998.7287,838.1327,815.0773,819.1064,850.207,925.4532,1065.183,1244.708,1466.513,1689.878,1840.451,1122.247,930.7373,815.4452,843.2576,843.1,840.4809,856.3514,893.4555,964.741,1068.977,1257.634,1475.083,1684.715,1837.065,1989.054,2137.663,2301.036,0.05976731,0.07213148,0.1234858,0.09762615,1506.173,1094.129,872.1971,1025.717,1163.361,1268.946,1334.907,1392.585,1468.733,1561.839,1655.151,1730.708,1789.252,1842.379,0.582986,5.727503,1160.427
-29.24925,0.1883827,0.6459912,1.423051,0.07551926,0.1193564,0.1838613,0.282152,0.03450973,1410.008,1194.266,1161.687,994.7498,834.5796,811.5229,815.5104,846.5699,921.7906,1061.574,1241.298,1463.537,1687.555,1838.438,1117.179,925.7513,811.2923,839.7618,839.6592,837.0177,852.8752,889.9845,961.3116,1065.662,1254.639,1472.608,1682.869,1835.625,1987.954,2136.932,2300.762,0.05705329,0.06889378,0.1181022,0.09323548,1501.281,1090.321,869.3527,1023.377,1161.575,1267.716,1334.035,1391.97,1468.377,1561.832,1655.575,1731.569,1790.477,1843.968,0.5589404,5.534679,1159.341
-29.12913,0.1803654,0.6205539,1.371347,0.07215866,0.1141404,0.1759379,0.270321,0.03289608,1405.187,1189.798,1157.104,990.7305,830.9922,807.9347,811.8798,842.8956,918.0848,1057.912,1237.822,1460.479,1685.138,1836.321,1112.07,920.7387,807.1122,836.2314,836.1831,833.5186,849.3614,886.4727,957.8358,1062.292,1251.577,1470.052,1680.93,1834.086,1986.746,2136.087,2300.365,0.05446091,0.06579928,0.1129492,0.0890401,1496.317,1086.466,866.4721,1020.984,1159.726,1266.417,1333.089,1391.277,1467.94,1561.738,1655.908,1732.335,1791.607,1845.46,0.53587,5.348006,1158.193
-29.00901,0.1726824,0.5960938,1.321461,0.06894516,0.1091485,0.1683502,0.2589773,0.0313571,1400.301,1185.279,1152.473,986.6716,827.3711,804.3134,808.2152,839.1847,914.3366,1054.196,1234.279,1457.341,1682.626,1834.101,1106.92,915.7003,802.906,832.6669,832.6722,829.9845,845.8108,882.9208,954.3144,1058.869,1248.449,1467.416,1678.898,1832.448,1985.431,2135.127,2299.847,0.05198479,0.06284178,0.1080171,0.08503146,1491.282,1082.567,863.5557,1018.539,1157.814,1265.046,1332.068,1390.506,1467.421,1561.557,1656.149,1733.008,1792.641,1846.856,0.5137364,5.167304,1156.983
-28.88889,0.1653201,0.5725746,1.273333,0.06587244,0.1043711,0.1610842,0.2481012,0.02988939,1395.351,1180.709,1147.795,982.5739,823.7171,800.6595,804.5175,835.4379,910.5466,1050.429,1230.671,1454.122,1680.019,1831.779,1101.729,910.6371,798.6742,829.069,829.1272,826.4159,842.2239,879.3294,950.7479,1055.393,1245.254,1464.699,1676.775,1830.709,1984.01,2134.054,2299.208,0.04961982,0.06001532,0.1032968,0.08120136,1486.178,1078.623,860.604,1016.042,1155.839,1263.606,1330.974,1389.659,1466.82,1561.29,1656.299,1733.587,1793.579,1848.154,0.4925023,4.992399,1155.712
-28.76877,0.1582655,0.5499615,1.226903,0.06293448,0.09979935,0.1541267,0.2376741,0.02848969,1390.339,1176.091,1143.071,978.438,820.0308,796.9739,800.7872,831.6559,906.7156,1046.609,1226.999,1450.823,1677.319,1829.355,1096.499,905.5499,794.4177,825.4385,825.5489,822.8135,838.6015,875.6993,947.137,1051.865,1241.995,1461.904,1674.56,1828.872,1982.482,2132.868,2298.447,0.04736109,0.05731422,0.09877925,0.07754197,1481.005,1074.635,857.6175,1013.493,1153.801,1262.096,1329.806,1388.734,1466.137,1560.936,1656.358,1734.072,1794.422,1849.356,0.472132,4.82312,1154.38
-28.64865,0.1515062,0.5282206,1.182115,0.06012551,0.09542451,0.1474648,0.2276778,0.02715489,1385.265,1171.424,1138.302,974.2648,816.3129,793.2572,797.0251,827.8395,902.8444,1042.739,1223.263,1447.446,1674.525,1826.83,1091.231,900.4396,790.1373,821.776,821.9378,819.178,834.9443,872.031,943.4825,1048.286,1238.67,1459.029,1672.254,1826.937,1980.848,2131.567,2297.564,0.04520391,0.05473302,0.09445605,0.0740458,1475.765,1070.603,854.5967,1010.894,1151.702,1260.516,1328.564,1387.731,1465.373,1560.495,1656.326,1734.463,1795.168,1850.46,0.4525912,4.659301,1152.986
-28.52853,0.14503,0.5073197,1.138913,0.05743997,0.09123832,0.1410863,0.2180949,0.02588203,1380.13,1166.71,1133.488,970.0549,812.5641,789.51,793.2318,823.9893,898.9335,1038.819,1219.464,1443.989,1671.639,1824.204,1085.925,895.3071,785.8338,818.0822,818.2947,815.5101,831.2529,868.3254,939.785,1044.656,1235.282,1456.076,1669.857,1824.903,1979.108,2130.154,2296.561,0.04314379,0.05226648,0.090319,0.07070566,1470.458,1066.529,851.542,1008.244,1149.54,1258.867,1327.249,1386.653,1464.527,1559.968,1656.202,1734.759,1795.818,1851.466,0.4338468,4.500779,1151.533
-28.40841,0.1388256,0.4872271,1.097243,0.05487255,0.08723283,0.1349795,0.2089087,0.02466826,1374.936,1161.95,1128.631,965.8091,808.7851,785.7332,789.4081,820.1061,894.9839,1034.85,1215.603,1440.456,1668.661,1821.477,1080.583,890.1533,781.5079,814.3578,814.6202,811.8104,827.528,864.5831,936.0453,1040.976,1231.831,1453.046,1667.37,1822.771,1977.263,2128.628,2295.436,0.04117643,0.04990962,0.08636026,0.06751468,1465.085,1062.414,848.454,1005.544,1147.318,1257.148,1325.86,1385.497,1463.601,1559.354,1655.987,1734.961,1796.372,1852.375,0.4158672,4.347396,1150.018
-28.28829,0.1328817,0.4679128,1.057054,0.05241818,0.08340042,0.1291329,0.2001033,0.02351088,1369.682,1157.143,1123.731,961.5283,804.9766,781.9273,785.5547,816.1906,890.9962,1030.832,1211.68,1436.845,1665.591,1818.65,1075.206,884.9791,777.1605,810.6035,810.915,808.0797,823.7704,860.8048,932.264,1037.247,1228.317,1449.938,1664.794,1820.541,1975.312,2126.989,2294.191,0.03929772,0.04765765,0.08257231,0.0644663,1459.648,1058.257,845.3332,1002.794,1145.034,1255.362,1324.399,1384.265,1462.593,1558.653,1655.681,1735.068,1796.829,1853.185,0.3986217,4.198998,1148.444
-28.16817,0.1271877,0.4493475,1.018295,0.05007196,0.07973376,0.1235358,0.1916631,0.0224073,1364.37,1152.292,1118.789,957.213,801.1392,778.0931,781.6722,812.2434,886.9711,1026.766,1207.696,1433.157,1662.43,1815.724,1069.794,879.7852,772.7923,806.82,807.1798,804.3186,819.9807,856.9912,928.4419,1033.47,1224.741,1446.754,1662.128,1818.215,1973.257,2125.238,2292.826,0.03750373,0.04550597,0.07894794,0.06155423,1454.147,1054.059,842.1801,999.996,1142.69,1253.507,1322.865,1382.957,1461.504,1557.867,1655.284,1735.081,1797.19,1853.898,0.382081,4.055435,1146.81
-28.04805,0.1217333,0.4315031,0.980917,0.04782924,0.07622584,0.1181777,0.1835735,0.02135505,1359.002,1147.396,1113.806,952.8641,797.2737,774.2313,777.7615,808.2655,882.9095,1022.653,1203.652,1429.394,1659.179,1812.699,1064.348,874.5727,768.4041,803.0079,803.4153,800.5278,816.1596,853.1431,924.5797,1029.644,1221.103,1443.495,1659.374,1815.792,1971.097,2123.374,2291.34,0.03579069,0.04345019,0.07548023,0.05877245,1448.583,1049.822,838.9951,997.1492,1140.286,1251.584,1321.259,1381.573,1460.335,1556.994,1654.796,1735,1797.454,1854.512,0.366217,3.916561,1145.116
-27.92793,0.1165088,0.4143524,0.9448734,0.04568553,0.07286994,0.1130486,0.17582,0.02035177,1353.577,1142.458,1108.784,948.4824,793.3807,770.3426,773.8231,804.2573,878.8121,1018.494,1199.549,1425.557,1655.838,1809.576,1058.869,869.3422,763.9967,799.1679,799.6221,796.708,812.3079,849.2611,920.678,1025.772,1217.406,1440.16,1656.532,1813.274,1968.834,2121.4,2289.734,0.03415502,0.04148612,0.07216255,0.0561152,1442.958,1045.545,835.7789,994.2546,1137.823,1249.593,1319.581,1380.113,1459.085,1556.035,1654.216,1734.824,1797.621,1855.027,0.3510024,3.782233,1143.363
-27.80781,0.1115046,0.3978694,0.9101184,0.04363654,0.0696596,0.1081389,0.1683891,0.0193952,1348.097,1137.477,1103.722,944.0686,789.461,766.4276,769.8579,800.2198,874.6796,1014.29,1195.388,1421.645,1652.408,1806.355,1053.359,864.0948,759.5708,795.3008,795.801,792.8599,808.4261,845.3459,916.7377,1021.853,1213.648,1436.75,1653.602,1810.659,1966.466,2119.314,2288.009,0.03259327,0.03960974,0.06898855,0.05357699,1437.273,1041.23,832.5318,991.3126,1135.3,1247.535,1317.831,1378.578,1457.755,1554.991,1653.546,1734.554,1797.691,1855.444,0.3364112,3.652314,1141.551
-27.68769,0.1067117,0.3820287,0.8766076,0.04167818,0.06658864,0.1034394,0.1612677,0.01848321,1342.563,1132.455,1098.621,939.6234,785.5152,762.4871,765.8665,796.1536,870.5127,1010.041,1191.169,1417.659,1648.89,1803.037,1047.819,858.8312,755.1271,791.4073,791.9526,788.9842,804.5151,841.3983,912.7594,1017.888,1209.831,1433.266,1650.585,1807.95,1963.996,2117.117,2286.164,0.03110214,0.03781718,0.06595212,0.05115255,1431.528,1036.878,829.2545,988.3239,1132.719,1245.411,1316.01,1376.968,1456.345,1553.861,1652.785,1734.19,1797.665,1855.762,0.3224184,3.526668,1139.68
-27.56757,0.1021214,0.3668061,0.8442983,0.0398065,0.06365113,0.09894139,0.154443,0.01761373,1336.976,1127.392,1093.484,935.1477,781.544,758.5218,761.8496,792.0595,866.3123,1005.748,1186.893,1413.601,1645.284,1799.623,1042.248,853.5522,750.6666,787.488,788.0776,785.0816,800.5755,837.419,908.7439,1013.879,1205.956,1429.71,1647.482,1805.145,1961.423,2114.809,2284.201,0.02967849,0.03610477,0.06304742,0.04883683,1425.724,1032.488,825.9474,985.2888,1130.08,1243.22,1314.118,1375.284,1454.856,1552.645,1651.934,1733.731,1797.542,1855.982,0.3089999,3.405164,1137.751
-27.44745,0.09772536,0.3521782,0.8131491,0.03801775,0.06084137,0.09463628,0.147903,0.0167848,1331.337,1122.289,1088.31,930.6421,777.5482,754.5323,757.8079,787.9381,862.0792,1001.412,1182.561,1409.471,1641.591,1796.112,1036.649,848.2588,746.1898,783.5435,784.1766,781.1527,796.608,833.4087,904.6919,1009.825,1202.023,1426.08,1644.294,1802.247,1958.748,2112.392,2282.119,0.02831931,0.03446899,0.06026884,0.04662502,1419.863,1028.062,822.611,982.2081,1127.384,1240.963,1312.155,1373.524,1453.287,1551.345,1650.991,1733.178,1797.322,1856.103,0.2961325,3.287675,1135.764
-27.32733,0.09351547,0.3381223,0.7831198,0.03630831,0.05815393,0.09051599,0.1416361,0.01599456,1325.647,1117.148,1083.1,926.1075,773.5284,750.5194,753.7422,783.7903,857.814,997.0341,1178.173,1405.27,1637.812,1792.507,1031.021,842.9518,741.6976,779.5747,780.2504,777.1983,792.6134,829.3681,900.6042,1005.728,1198.033,1422.379,1641.02,1799.256,1955.972,2109.865,2279.918,0.02702172,0.03290644,0.05761101,0.04451252,1413.946,1023.601,819.2459,979.0822,1124.63,1238.641,1310.122,1371.691,1451.639,1549.96,1649.959,1732.531,1797.005,1856.124,0.2837941,3.174076,1133.72
-27.20721,0.08948405,0.3246168,0.7541718,0.03467472,0.05558357,0.08657272,0.1356311,0.01524122,1319.907,1111.968,1077.856,921.5445,769.4853,746.4838,749.6532,779.6167,853.5175,992.6145,1173.732,1400.999,1633.947,1788.807,1025.367,837.6319,737.1908,775.5823,776.2997,773.219,788.5923,825.2979,896.4814,1001.588,1193.987,1418.606,1637.661,1796.171,1953.094,2107.229,2277.6,0.02578297,0.03141392,0.05506879,0.04249492,1407.973,1019.105,815.8527,975.9117,1121.82,1236.253,1308.019,1369.783,1449.912,1548.49,1648.837,1731.789,1796.591,1856.047,0.2719633,3.064247,1131.618
-27.08709,0.08562371,0.3116406,0.7262676,0.03311369,0.0531253,0.08279902,0.1298772,0.01452307,1314.117,1106.752,1072.578,916.954,765.4195,742.4261,745.5415,775.4181,849.1906,988.1542,1169.236,1396.658,1629.997,1785.014,1019.686,832.3,732.6699,771.5668,772.3251,769.2156,784.5455,821.1989,892.3244,997.4067,1189.885,1414.763,1634.219,1792.994,1950.116,2104.485,2275.165,0.02460042,0.02998832,0.05263723,0.04056799,1401.946,1014.575,812.4317,972.6972,1118.953,1233.801,1305.847,1367.803,1448.107,1546.935,1647.624,1730.954,1796.081,1855.871,0.2606196,2.958071,1129.459
-26.96697,0.08192734,0.2991735,0.6993707,0.03162204,0.0507743,0.07918772,0.1243641,0.01383849,1308.28,1101.5,1067.267,912.3368,761.3319,738.347,741.4079,771.1952,844.8339,983.6541,1164.688,1392.249,1625.963,1781.127,1013.981,826.957,728.1359,767.529,768.3274,765.1888,780.4736,817.0718,888.1338,993.1839,1185.729,1410.851,1630.693,1789.726,1947.038,2101.632,2272.612,0.02347156,0.0286267,0.05031161,0.03872772,1395.866,1010.011,808.9837,969.4393,1116.031,1231.285,1303.606,1365.749,1446.224,1545.297,1646.322,1730.025,1795.474,1855.596,0.2497432,2.855432,1127.243
-26.84685,0.07838812,0.2871962,0.6734462,0.03019674,0.04852599,0.07573195,0.1190819,0.01318592,1302.395,1096.212,1061.924,907.6935,757.2231,734.2474,737.2531,766.9487,840.4483,979.115,1160.088,1387.771,1621.846,1777.149,1008.251,821.6036,723.5894,763.4695,764.3071,761.1391,776.3774,812.9173,883.9105,988.9207,1181.519,1406.869,1627.085,1786.366,1943.86,2098.672,2269.944,0.02239399,0.02732621,0.04808739,0.03697024,1389.733,1005.415,805.509,966.1385,1113.055,1228.705,1301.295,1363.623,1444.262,1543.575,1644.93,1729.003,1794.771,1855.222,0.2393152,2.756221,1124.972
-26.72673,0.07499951,0.2756898,0.6484602,0.0288349,0.04637596,0.07242512,0.1140212,0.01256389,1296.464,1090.89,1056.55,903.0249,753.0937,730.1277,733.0779,762.6795,836.0346,974.5377,1155.437,1383.227,1617.647,1773.078,1002.498,816.2407,719.0312,759.3892,760.2651,757.0674,772.2575,808.7361,879.6552,984.6179,1177.255,1402.819,1623.395,1782.916,1940.583,2095.605,2267.159,0.0213654,0.02608417,0.04596022,0.03529188,1383.55,1000.787,802.0083,962.7955,1110.023,1226.061,1298.917,1361.424,1442.224,1541.769,1643.45,1727.887,1793.971,1854.75,0.2293175,2.660329,1122.644
-26.60661,0.07175523,0.2646364,0.6243797,0.02753372,0.04431999,0.06926094,0.1091729,0.01197097,1290.489,1085.534,1051.145,898.3318,748.9445,725.9888,728.8828,758.3881,831.5934,969.923,1150.735,1378.617,1613.365,1768.917,996.7233,810.8689,714.462,755.2885,756.2019,752.9742,768.1147,804.529,875.3685,980.2763,1172.94,1398.702,1619.624,1779.376,1937.208,2092.431,2264.258,0.0203836,0.02489797,0.04392596,0.0336891,1377.317,996.1279,798.482,959.4109,1106.938,1223.355,1296.471,1359.153,1440.108,1539.88,1641.88,1726.678,1793.075,1854.178,0.2197326,2.567652,1120.261
-26.48649,0.06864926,0.2540184,0.6011731,0.02629056,0.04235403,0.06623334,0.1045281,0.01140582,1284.469,1080.146,1045.711,893.615,744.7762,721.8314,724.6686,754.0754,827.1256,965.2718,1145.984,1373.941,1609.003,1764.666,990.9267,805.4892,709.8825,751.1683,752.1182,748.8604,763.9497,800.2967,871.0514,975.8966,1168.572,1394.518,1615.772,1775.746,1933.736,2089.152,2261.243,0.01944648,0.02376514,0.0419806,0.03215855,1371.034,991.4383,794.9307,955.9852,1103.8,1220.587,1293.958,1356.811,1437.916,1537.909,1640.221,1725.376,1792.083,1853.508,0.2105438,2.478089,1117.823
-26.36637,0.06567582,0.2438193,0.5788097,0.02510286,0.04047421,0.06333653,0.1000785,0.01086716,1278.406,1074.725,1040.249,888.8752,740.5893,717.656,720.4361,749.7421,822.6319,960.5849,1141.185,1369.201,1604.56,1760.326,985.1097,800.1024,705.2934,747.0293,748.0148,744.7265,759.7632,796.0399,866.7044,971.4796,1164.154,1390.267,1611.84,1772.028,1930.167,2085.767,2258.113,0.01855204,0.02268332,0.04012033,0.03069699,1364.704,986.719,791.3549,952.519,1100.609,1217.757,1291.377,1354.398,1435.648,1535.855,1638.475,1723.981,1790.995,1852.74,0.2017348,2.391539,1115.331
-26.24625,0.06282935,0.2340228,0.5572599,0.02396819,0.03867681,0.06056495,0.09581594,0.01035375,1272.301,1069.275,1034.76,884.1131,736.3847,713.4635,716.1859,745.3889,818.1131,955.8631,1136.338,1364.397,1600.038,1755.897,979.2731,794.7091,700.6955,742.872,743.8922,740.5734,755.5558,791.7594,862.3285,967.026,1159.686,1385.952,1607.83,1768.223,1926.501,2082.277,2254.869,0.01769836,0.02165024,0.03834149,0.02930136,1358.328,981.9708,787.7552,949.013,1097.366,1214.866,1288.731,1351.915,1433.304,1533.719,1636.64,1722.493,1789.811,1851.872,0.1932903,2.307908,1112.785
-26.12613,0.06010455,0.2246134,0.5364949,0.02288422,0.03695829,0.05791326,0.09173279,0.009864411,1266.156,1063.794,1029.243,879.3295,732.163,709.2544,711.9187,741.0165,813.5701,951.1072,1131.445,1359.531,1595.438,1751.38,973.4178,789.3101,696.0893,738.6972,739.7513,736.4015,751.3284,787.4558,857.9242,962.5368,1155.169,1381.572,1603.741,1764.33,1922.739,2078.684,2251.513,0.01688359,0.02066373,0.03664057,0.0279687,1351.905,977.1943,784.1322,945.4677,1094.072,1211.914,1286.018,1349.361,1430.884,1531.501,1634.717,1720.913,1788.532,1850.907,0.1851955,2.227101,1110.185
-26.00601,0.05749631,0.2155762,0.5164872,0.02184872,0.03531522,0.05537637,0.0878216,0.009398037,1259.97,1058.284,1023.701,874.5252,727.9248,705.0296,707.6352,736.6257,809.0034,946.3181,1126.505,1354.603,1590.76,1746.777,967.5449,783.9063,691.4758,734.5055,735.5926,732.2117,747.0815,783.1298,853.4925,958.0126,1150.603,1377.129,1599.574,1760.351,1918.883,2074.987,2248.043,0.016106,0.01972172,0.03501421,0.0266962,1345.438,972.3904,780.4863,941.8839,1090.726,1208.902,1283.24,1346.737,1428.39,1529.203,1632.708,1719.242,1787.157,1849.843,0.1774359,2.14903,1107.531
-25.88589,0.05499973,0.2068968,0.4972099,0.02085955,0.03374436,0.05294938,0.08407523,0.008953556,1253.745,1052.745,1018.134,869.7008,723.6709,700.7896,703.3361,732.2172,804.414,941.4966,1121.52,1349.614,1586.005,1742.087,961.6551,778.4984,686.8554,730.2976,731.4168,728.0047,742.8159,778.7823,849.034,953.4542,1145.99,1372.623,1595.331,1756.286,1914.932,2071.187,2244.461,0.0153639,0.01882223,0.03345919,0.02548117,1338.928,967.5597,776.818,938.2621,1087.33,1205.83,1280.397,1344.045,1425.821,1526.823,1630.611,1717.478,1785.687,1848.681,0.1699981,2.073605,1104.825
-25.76577,0.05261013,0.1985613,0.4786372,0.01991468,0.03224258,0.05062759,0.08048684,0.00852995,1247.483,1047.18,1012.542,864.8573,719.4019,696.5351,699.0222,727.7916,799.8026,936.6436,1116.492,1344.565,1581.174,1737.313,955.7493,773.0871,682.229,726.0743,727.2246,723.781,738.5323,774.414,844.5495,948.8625,1141.33,1368.055,1591.012,1752.136,1910.888,2067.285,2240.768,0.01465569,0.01796336,0.03197244,0.02432105,1332.375,962.703,773.128,934.6029,1083.885,1202.7,1277.49,1341.284,1423.178,1524.363,1628.427,1715.623,1784.122,1847.422,0.1628687,2.000741,1102.066
-25.64565,0.05032299,0.1905565,0.4607441,0.01901213,0.03080689,0.04840652,0.07704989,0.008126246,1241.184,1041.588,1006.928,859.9951,715.1184,692.2668,694.694,723.3498,795.17,931.7598,1111.42,1339.457,1576.268,1732.454,949.8285,767.6731,677.5971,721.8361,723.0166,719.5414,734.2313,770.0254,840.0398,944.2381,1136.624,1363.426,1586.618,1747.901,1906.751,2063.282,2236.964,0.01397983,0.01714331,0.03055099,0.02321337,1325.781,957.8211,769.4168,930.907,1080.39,1199.511,1274.519,1338.454,1420.461,1521.823,1626.158,1713.678,1782.462,1846.064,0.1560353,1.930356,1099.256
-25.52553,0.048134,0.1828694,0.4435064,0.01815006,0.02943442,0.04628186,0.07375807,0.007741518,1234.849,1035.97,1001.291,855.1152,710.8212,687.9854,690.3523,718.8924,790.5169,926.8462,1106.306,1334.291,1571.289,1727.512,943.8935,762.2573,672.9605,717.5837,718.7936,715.2865,729.9137,765.6175,835.5056,939.582,1131.873,1358.736,1582.149,1743.584,1902.521,2059.178,2233.05,0.01333488,0.01636034,0.02919204,0.02215578,1319.147,952.9145,765.6849,927.1749,1076.847,1196.264,1271.484,1335.557,1417.672,1519.204,1623.802,1711.641,1780.708,1844.61,0.1494856,1.86237,1096.394
-25.40541,0.04603903,0.1754878,0.4269008,0.01732666,0.02812242,0.04424949,0.07060534,0.007374882,1228.479,1030.327,995.6332,850.2183,706.511,683.6915,685.9978,714.4202,785.8441,921.9035,1101.15,1329.068,1566.236,1722.488,937.9453,756.8403,668.3198,713.3178,714.5562,711.017,725.5802,761.1908,830.9476,934.8949,1127.078,1353.987,1577.606,1739.183,1898.201,2054.974,2229.027,0.01271943,0.01561279,0.02789286,0.02114604,1312.473,947.9842,761.9329,923.4075,1073.256,1192.959,1268.387,1332.593,1414.81,1516.506,1621.362,1709.514,1778.86,1843.058,0.1432081,1.796704,1093.482
-25.28529,0.0440341,0.1683997,0.4109049,0.01654022,0.02686828,0.04230544,0.06758593,0.007025494,1222.075,1024.661,989.9546,845.3051,702.1883,679.3859,681.6312,709.9339,781.1524,916.9327,1095.954,1323.788,1561.11,1717.381,931.9846,751.4228,663.6758,709.039,710.3049,706.7336,721.2314,756.7462,826.3667,930.1776,1122.24,1349.18,1572.991,1734.701,1893.789,2050.671,2224.895,0.01213215,0.01489909,0.02665087,0.02018201,1305.762,943.0308,758.1612,919.6052,1069.618,1189.599,1265.228,1329.562,1411.876,1513.729,1618.836,1707.297,1776.919,1841.409,0.1371916,1.733284,1090.519
-25.16517,0.04211541,0.1615938,0.3954967,0.01578912,0.02566948,0.04044594,0.06469427,0.00669255,1215.639,1018.972,984.2562,840.3762,697.8538,675.0691,677.253,705.4341,776.4425,911.9344,1090.718,1318.454,1555.913,1712.195,926.0124,746.0056,659.0289,704.748,706.0406,702.437,716.8681,752.2842,821.7635,925.4308,1117.359,1344.314,1568.304,1730.138,1889.288,2046.27,2220.655,0.01157175,0.01421771,0.02546359,0.01926163,1299.014,938.055,754.3705,915.7687,1065.934,1186.182,1262.007,1326.465,1408.871,1510.875,1616.226,1704.991,1774.884,1839.664,0.1314255,1.672035,1087.506
-25.04505,0.04027931,0.1550589,0.3806554,0.01507177,0.0245236,0.03866735,0.06192503,0.006375281,1209.171,1013.261,978.539,835.4325,693.5082,670.7419,672.8641,700.9215,771.7151,906.9097,1085.444,1313.064,1550.646,1706.928,920.0295,740.5893,654.38,700.4454,701.7638,698.1278,712.4908,747.8057,817.1388,920.6555,1112.436,1339.392,1563.546,1725.494,1884.698,2041.771,2216.308,0.01103703,0.01356721,0.02432863,0.01838294,1292.23,933.0576,750.5613,911.8987,1062.203,1182.709,1258.725,1323.303,1405.795,1507.943,1613.532,1702.595,1772.756,1837.822,0.1258993,1.612887,1084.443
-24.92492,0.03852231,0.1487846,0.3663606,0.01438669,0.02342836,0.03696621,0.05927311,0.006072957,1202.672,1007.528,972.8038,830.4747,689.1522,666.4048,668.465,696.397,766.9711,901.8592,1080.132,1307.622,1545.309,1701.583,914.0368,735.1747,649.7295,696.132,697.4751,693.8066,708.1003,743.3113,812.4935,915.8523,1107.472,1334.414,1558.717,1720.771,1880.02,2037.175,2211.854,0.01052682,0.01294621,0.02324373,0.01754408,1285.411,928.0393,746.7341,907.9958,1058.428,1179.182,1255.383,1320.076,1402.648,1504.934,1610.754,1700.11,1770.535,1835.884,0.1206034,1.555771,1081.332
-24.8048,0.03684104,0.1427606,0.3525927,0.01373245,0.02238153,0.03533919,0.0567336,0.005784878,1196.143,1001.775,967.0515,825.5034,684.7863,662.0586,664.0565,691.8611,762.2112,896.7839,1074.783,1302.127,1539.904,1696.16,908.0351,729.7624,645.0782,691.8082,693.1753,689.4741,703.6973,738.8017,807.8281,911.0221,1102.468,1329.38,1553.819,1715.969,1875.254,2032.483,2207.294,0.01004001,0.01235338,0.02220671,0.01674324,1278.558,923.0009,742.8895,904.0607,1054.607,1175.601,1251.98,1316.785,1399.432,1501.848,1607.893,1697.538,1768.222,1833.85,0.1155281,1.50062,1078.173
-24.68468,0.03523229,0.1369772,0.3393328,0.01310766,0.021381,0.03378309,0.0543018,0.005510379,1189.586,996.0026,961.2828,820.5195,680.4112,657.7038,659.6392,687.3146,757.4362,891.6845,1069.398,1296.58,1534.431,1690.659,902.0253,724.3531,640.4267,687.4748,688.865,685.131,699.2824,734.2777,803.1435,906.1657,1097.425,1324.293,1548.853,1711.09,1870.402,2027.695,2202.63,0.009575529,0.01178747,0.02121549,0.01597873,1271.673,917.943,739.0279,900.094,1050.743,1171.966,1248.519,1313.429,1396.146,1498.687,1604.95,1694.877,1765.817,1831.721,0.1106644,1.447369,1074.965
-24.56456,0.03369299,0.1314249,0.3265627,0.01251103,0.02042476,0.03229487,0.05197321,0.005248824,1183.001,990.2114,955.4988,815.5235,676.0276,653.3412,655.2137,682.7582,752.6467,886.562,1063.977,1290.983,1528.892,1685.083,896.0082,718.9475,635.7756,683.1325,684.5448,680.7779,694.8564,729.7399,798.4404,901.2838,1092.344,1319.152,1543.819,1706.133,1865.464,2022.814,2197.861,0.009132371,0.01124725,0.02026806,0.0152489,1264.757,912.8663,735.15,896.0964,1046.836,1168.278,1244.999,1310.011,1392.792,1495.451,1601.925,1692.129,1763.321,1829.497,0.1060037,1.395956,1071.711
-24.44444,0.03222019,0.1260946,0.3142647,0.0119413,0.01951088,0.03087159,0.04974349,0.004999609,1176.39,984.4023,949.7001,810.5163,671.636,648.9713,650.7807,678.1925,747.8436,881.4171,1058.523,1285.337,1523.287,1679.432,889.9846,713.5462,631.1256,678.7817,680.2153,676.4155,690.4197,725.1891,793.7195,896.3772,1087.225,1313.958,1538.718,1701.101,1860.441,2017.838,2192.989,0.008709563,0.01073159,0.01936252,0.0145522,1257.81,907.7717,731.2563,892.0685,1042.886,1164.537,1241.421,1306.53,1389.37,1492.139,1598.818,1689.294,1760.733,1827.178,0.1015374,1.34632,1068.409
-24.32432,0.03081104,0.1209777,0.3024217,0.01139727,0.01863749,0.02951047,0.04760852,0.004762154,1169.752,978.5763,943.8877,805.4985,667.2372,644.5948,646.3409,673.6182,743.0275,876.2506,1053.036,1279.642,1517.617,1673.708,883.9554,708.1499,626.4771,674.4232,675.8771,672.0444,685.9732,720.6259,788.9817,891.4468,1082.07,1308.713,1533.551,1695.993,1855.334,2012.77,2188.015,0.008306182,0.01023937,0.01849705,0.01388713,1250.833,902.6598,727.3473,888.0109,1038.894,1160.746,1237.785,1302.987,1385.88,1488.754,1595.631,1686.372,1758.055,1824.764,0.09725772,1.298401,1065.062
-24.2042,0.02946285,0.1160657,0.2910174,0.01087779,0.01780282,0.02820882,0.04556431,0.00453591,1163.091,972.7341,938.0622,800.4707,662.8317,640.2124,641.8948,669.0361,738.1993,871.0635,1047.516,1273.899,1511.884,1667.91,877.9213,702.7592,621.8308,670.0575,671.531,667.6652,681.5175,716.051,784.2276,886.4934,1076.879,1303.417,1528.319,1690.811,1850.144,2007.61,2182.939,0.007921343,0.00976954,0.01766988,0.01325227,1243.829,897.5313,723.4236,883.9245,1034.861,1156.903,1234.093,1299.383,1382.324,1485.296,1592.363,1683.365,1755.287,1822.257,0.09315682,1.252143,1061.669
-24.08408,0.02817301,0.1113506,0.2800359,0.01038178,0.01700519,0.02696407,0.04360705,0.00432035,1156.405,966.8766,932.2247,795.4338,658.4201,635.8245,637.4432,664.4467,733.3596,865.8565,1041.964,1268.11,1506.088,1662.04,871.8832,697.3747,617.1873,665.6854,667.1774,663.2785,677.0533,711.4651,779.4579,881.5176,1071.653,1298.072,1523.023,1685.556,1844.872,2002.359,2177.762,0.007554201,0.009321092,0.01687935,0.01264626,1236.797,892.387,719.4856,879.8097,1030.788,1153.01,1230.345,1295.718,1378.701,1481.764,1589.015,1680.272,1752.429,1819.657,0.08922735,1.20749,1058.23
-23.96396,0.02693904,0.1068246,0.2694619,0.009908176,0.01624297,0.02577376,0.04173309,0.004114975,1149.697,961.0047,926.3759,790.3884,654.0031,631.4319,632.9867,659.8507,728.5092,860.6304,1036.382,1262.275,1500.23,1656.099,865.8419,691.9971,612.5472,661.3073,662.817,658.885,672.5811,706.8689,774.6734,876.5204,1066.393,1292.677,1517.664,1680.228,1839.518,1997.018,2172.485,0.007203951,0.008893063,0.01612385,0.01206779,1229.739,887.2275,715.534,875.6673,1026.674,1149.067,1226.541,1291.994,1375.013,1478.161,1585.589,1677.095,1749.482,1816.963,0.08546222,1.16439,1054.748
-23.84384,0.02575854,0.1024803,0.2592806,0.009455989,0.0155146,0.02463554,0.03993893,0.003919306,1142.967,955.119,920.5165,785.3351,649.5813,627.0352,628.5259,655.2489,723.6488,855.3861,1030.771,1256.395,1494.311,1650.089,859.7981,686.627,607.911,656.9239,658.4505,654.4853,668.1016,702.2631,769.8748,871.5024,1061.099,1287.235,1512.243,1674.828,1834.084,1991.588,2167.109,0.006869821,0.008484533,0.01540185,0.01151563,1222.657,882.0535,711.5692,871.498,1022.522,1145.076,1222.683,1288.209,1371.261,1474.485,1582.083,1673.833,1746.446,1814.177,0.08185464,1.122789,1051.221
-23.72372,0.02462924,0.09831054,0.2494777,0.009024256,0.01481859,0.02354716,0.03822122,0.003732888,1136.217,949.2206,914.6475,780.2747,645.1553,622.635,624.0614,650.6418,718.7791,850.1244,1025.131,1250.472,1488.333,1644.009,853.7527,681.265,603.2793,652.5359,654.0784,650.08,663.6155,697.6483,765.0629,866.4646,1055.774,1281.745,1506.76,1669.358,1828.571,1986.07,2161.636,0.006551078,0.008094622,0.01471188,0.01098859,1215.55,876.8659,707.5917,867.3023,1018.331,1141.036,1218.77,1284.367,1367.444,1470.739,1578.5,1670.488,1743.322,1811.298,0.07839808,1.082637,1047.651
-23.6036,0.02354894,0.09430836,0.2400395,0.008612064,0.01415354,0.02250645,0.03657672,0.003555286,1129.447,943.3101,908.7695,775.2078,640.7256,618.2318,619.5938,646.0301,713.9008,844.8461,1019.463,1244.506,1482.297,1637.862,847.7064,675.9117,598.6527,648.1437,649.7013,645.6698,659.1233,693.0252,760.2384,861.4076,1050.417,1276.209,1501.217,1663.818,1822.979,1980.464,2156.065,0.006247019,0.00772249,0.01405254,0.01048552,1208.42,871.6651,703.6022,863.081,1014.103,1136.949,1214.804,1280.466,1363.563,1466.923,1574.84,1667.059,1740.111,1808.328,0.0750863,1.043887,1044.038
-23.48348,0.02251554,0.09046715,0.2309528,0.008218538,0.01351807,0.02151136,0.03500236,0.003386087,1122.658,937.3885,902.8834,770.1351,636.2928,613.8263,615.1238,641.4145,709.0147,839.5519,1013.768,1238.498,1476.203,1631.648,841.66,670.5676,594.0317,643.748,645.3199,641.2552,654.6258,688.3944,755.4019,856.3322,1045.029,1270.629,1495.615,1658.209,1817.309,1974.772,2150.398,0.005956973,0.007367335,0.01342248,0.01000536,1201.268,866.4521,699.6011,858.8347,1009.837,1132.814,1210.785,1276.508,1359.62,1463.037,1571.103,1663.548,1736.812,1805.267,0.07191329,1.00649,1040.383
-23.36336,0.02152704,0.08678056,0.2222047,0.007842842,0.01291089,0.0205599,0.03349517,0.003224896,1115.852,931.4564,896.9901,765.0573,631.8577,609.419,610.652,636.7956,704.1215,834.2428,1008.048,1232.45,1470.052,1625.368,835.6142,665.2334,589.4169,639.3493,640.9346,636.8368,650.1236,683.7567,750.5542,851.2392,1039.612,1265.003,1489.954,1652.533,1811.563,1968.995,2144.635,0.0056803,0.007028389,0.01282042,0.00954706,1194.096,861.2274,695.589,854.564,1005.535,1128.634,1206.715,1272.493,1355.614,1459.082,1567.29,1659.955,1733.427,1802.115,0.06887329,0.9704017,1036.686
-23.24324,0.02058151,0.08324245,0.2137829,0.007484176,0.01233074,0.01965018,0.03205234,0.003071336,1109.028,925.5148,891.0901,759.9749,627.4206,605.0106,606.1789,632.1741,699.2218,828.9195,1002.302,1226.362,1463.846,1619.023,829.5698,659.9096,584.8087,634.9483,636.5462,632.4152,645.6172,679.1127,745.696,846.1294,1034.166,1259.335,1484.235,1646.789,1805.741,1963.133,2138.779,0.005416389,0.00670492,0.01224513,0.009109634,1186.904,855.9917,691.5663,850.2698,1001.198,1124.408,1202.593,1268.422,1351.548,1455.059,1563.401,1656.281,1729.956,1798.873,0.0659608,0.935577,1032.948
-23.12312,0.01967711,0.07984694,0.2056755,0.007141777,0.01177645,0.01878039,0.03067113,0.002925048,1102.19,919.5644,885.1844,754.8887,622.9823,600.6016,601.7052,627.5505,694.3164,823.5828,996.5322,1220.235,1457.585,1612.615,823.5276,654.5968,580.2078,630.5455,632.1551,627.9911,641.1073,674.463,740.828,841.0036,1028.692,1253.624,1478.46,1640.98,1799.845,1957.187,2132.829,0.005164657,0.006396227,0.01169544,0.008692139,1179.693,850.7458,687.5337,845.9525,996.8254,1120.138,1198.42,1264.296,1347.42,1450.968,1559.438,1652.526,1726.4,1795.541,0.06317051,0.9019734,1029.17
-23.003,0.01881206,0.07658837,0.1978709,0.006814914,0.01124686,0.0179488,0.02934894,0.00278569,1095.336,913.6059,879.2737,749.7993,618.5432,596.1926,597.2314,622.9255,689.4059,818.2336,990.7391,1214.071,1451.271,1606.145,817.4882,649.2955,575.6146,626.1415,627.762,623.5649,636.5944,669.8083,735.951,835.8624,1023.19,1247.871,1472.629,1635.105,1793.874,1951.16,2126.786,0.004924545,0.006101642,0.0111702,0.008293673,1172.464,845.4903,683.4915,841.6129,992.4189,1115.824,1194.198,1260.116,1343.232,1446.811,1555.401,1648.691,1722.758,1792.121,0.06049735,0.8695496,1025.353
-22.88288,0.01798469,0.07346129,0.1903581,0.006502891,0.0107409,0.01715374,0.02808329,0.002652937,1088.468,907.6403,873.3588,744.7074,614.104,591.7842,592.7581,618.2998,684.4911,812.8725,984.9237,1207.87,1444.904,1599.613,811.4525,644.0063,571.0296,621.7368,623.3673,619.1374,632.0793,665.1493,731.0655,830.7068,1017.663,1242.078,1466.744,1629.167,1787.831,1945.05,2120.652,0.004695522,0.005820526,0.01066836,0.007913375,1165.218,840.2259,679.4404,837.2516,987.979,1111.466,1189.926,1255.881,1338.985,1442.587,1551.291,1644.776,1719.033,1788.612,0.05793645,0.8382654,1021.495
-22.76276,0.01719336,0.07046048,0.1831265,0.006205039,0.01025751,0.01639363,0.02687177,0.002526476,1081.587,901.6682,867.4404,739.6135,609.6651,587.3769,588.286,613.6738,679.5725,807.5004,979.0869,1201.633,1438.487,1593.02,805.421,638.7297,566.4533,617.3321,618.9718,614.7089,627.5625,660.4864,726.1723,825.5374,1012.11,1236.245,1460.805,1623.166,1781.717,1938.86,2114.428,0.00447708,0.005552269,0.01018887,0.00755042,1157.957,834.9532,675.3808,832.8693,983.5064,1107.066,1185.606,1251.594,1334.68,1438.298,1547.109,1640.783,1715.225,1785.015,0.05548314,0.8080821,1017.6
-22.64264,0.01643653,0.06758092,0.1761656,0.005920723,0.0097957,0.01566694,0.0257121,0.002406012,1074.695,895.6904,861.5192,734.5183,605.2273,582.9713,583.8155,609.0484,674.651,802.1181,973.2295,1195.362,1432.019,1586.368,799.3946,633.4662,561.8863,612.9277,614.5758,610.2802,623.0445,655.8205,721.2722,820.355,1006.532,1230.374,1454.813,1617.102,1775.531,1932.591,2108.115,0.004268734,0.005296287,0.009730754,0.007204025,1150.682,829.6729,671.3133,828.4667,979.0017,1102.624,1181.238,1247.254,1330.317,1433.945,1542.854,1636.712,1711.333,1781.331,0.05313295,0.7789621,1013.666
-22.52252,0.01571271,0.06481778,0.1694655,0.005649332,0.009354519,0.01497223,0.02460208,0.002291263,1067.791,889.7077,855.596,729.4224,600.7909,578.5679,579.3473,604.4239,669.7271,796.7264,967.3525,1189.057,1425.502,1579.658,793.3739,628.2164,557.3289,608.5244,610.1801,605.8518,618.526,651.152,716.3656,815.1603,1000.931,1224.465,1448.769,1610.977,1769.276,1926.243,2101.713,0.004070021,0.005052024,0.009293068,0.006873437,1143.392,824.3857,667.2383,824.0443,974.4658,1098.141,1176.823,1242.863,1325.896,1429.527,1538.529,1632.564,1707.36,1777.56,0.05088158,0.7508692,1009.695
-22.4024,0.01502047,0.06216641,0.1630168,0.005390286,0.008933053,0.01430808,0.02353961,0.002181958,1060.878,883.7209,849.6716,724.3264,596.3565,574.1673,574.8819,599.8011,664.8016,791.3259,961.4567,1182.719,1418.936,1572.891,787.3596,622.9806,552.7818,604.1225,605.7851,601.4242,614.0075,646.4817,711.4535,809.9542,995.3067,1218.519,1442.675,1604.793,1762.952,1919.818,2095.225,0.0038805,0.004818949,0.008874911,0.006557941,1136.09,819.0923,663.1563,819.603,969.8994,1093.618,1172.362,1238.42,1321.419,1425.047,1534.133,1628.339,1703.305,1773.704,0.04872491,0.7237683,1005.688
-22.28228,0.01435846,0.05962236,0.15681,0.005143027,0.008530429,0.01367319,0.02252266,0.002077841,1053.955,877.7306,843.7466,719.231,591.9247,569.7699,570.4198,595.1805,659.875,785.9176,955.5431,1176.35,1412.324,1566.069,781.3524,617.7596,548.2453,599.7227,601.3913,596.9979,609.4896,641.8101,706.5363,804.7372,989.6606,1212.537,1436.531,1598.549,1756.56,1913.317,2088.65,0.003699748,0.004596552,0.008475419,0.006256851,1128.776,813.7933,659.0679,815.1432,965.3031,1089.055,1167.855,1233.928,1316.887,1420.504,1529.667,1624.039,1699.169,1769.762,0.046659,0.6976252,1001.644
-22.16216,0.01372538,0.05718135,0.1508363,0.004907025,0.008145813,0.01306626,0.02154932,0.001978667,1047.023,871.7377,837.8218,714.1367,587.496,565.3764,565.9616,590.5627,654.9481,780.5021,949.6124,1169.95,1405.666,1559.191,775.3529,612.5536,543.7199,595.3255,596.9993,592.5736,604.973,637.1379,701.6148,799.5103,983.9932,1206.52,1430.338,1592.248,1750.102,1906.74,2081.989,0.003527362,0.00438435,0.008093767,0.005969514,1121.452,808.4893,654.9736,810.6658,960.6777,1084.454,1163.304,1229.386,1312.3,1415.9,1525.133,1619.663,1694.953,1765.735,0.04468007,0.6724073,997.5651
-22.04204,0.01311996,0.05483925,0.1450872,0.004681773,0.007778408,0.01248607,0.02061772,0.001884203,1040.085,865.7429,831.8978,709.0441,583.0709,560.9873,561.5079,585.9483,650.0214,775.0802,943.6657,1163.52,1398.962,1552.259,769.3618,607.3632,539.2061,590.9314,592.6097,588.1518,600.458,632.4656,696.6896,794.2741,978.3056,1200.469,1424.097,1585.889,1743.578,1900.089,2075.245,0.00336296,0.004181877,0.007729168,0.005695306,1114.118,803.1811,650.8738,806.1712,956.0239,1079.814,1158.708,1224.795,1307.659,1411.235,1520.531,1615.213,1690.657,1761.624,0.04278448,0.6480826,993.4512
-21.92192,0.01254102,0.05259211,0.1395542,0.004466784,0.007427451,0.01193147,0.01972609,0.001794227,1033.14,859.747,825.9755,703.9538,578.6499,556.603,557.0591,581.3378,645.0956,769.6526,937.7037,1157.062,1392.215,1545.275,763.3799,602.1889,534.7043,586.5409,588.2228,583.7329,595.9454,627.7938,691.7615,789.0293,972.5985,1194.386,1417.809,1579.474,1736.99,1893.365,2068.418,0.003206172,0.003988693,0.007380865,0.00543363,1106.775,797.8691,646.7691,801.6603,951.3424,1075.137,1154.07,1220.157,1302.965,1406.51,1515.861,1610.689,1686.283,1757.43,0.04096875,0.6246206,989.3031
-21.8018,0.01198741,0.05043614,0.1342296,0.004261595,0.007092212,0.01140132,0.01887274,0.001708526,1026.189,853.7505,820.0554,698.8665,574.2336,552.2242,552.6159,576.7319,640.1714,764.2202,931.7274,1150.576,1385.425,1538.239,757.4076,597.031,530.2149,582.1545,583.8394,579.3175,591.4356,623.1231,686.831,783.7766,966.8727,1188.27,1411.476,1573.004,1730.338,1886.568,2061.509,0.00305665,0.003804375,0.007048139,0.005183916,1099.425,792.5542,642.6598,797.1336,946.6341,1070.423,1149.389,1215.471,1298.218,1401.725,1511.125,1606.092,1681.832,1753.153,0.03922955,0.6019913,985.1215
-21.68168,0.01145803,0.04836769,0.1291054,0.004065764,0.006771993,0.01089457,0.01805604,0.001626899,1019.234,847.7543,814.1382,693.7826,569.8224,547.8512,548.1786,572.131,635.2494,758.7836,925.7375,1144.063,1378.594,1531.153,751.4457,591.8902,525.7384,577.7726,579.4597,574.9062,586.9292,618.4542,681.8987,778.5169,961.1291,1182.122,1405.098,1566.481,1723.623,1879.701,2054.519,0.00291406,0.003628518,0.006730298,0.004945623,1092.067,787.2368,638.5466,792.5917,941.8995,1065.674,1144.666,1210.739,1293.419,1396.883,1506.324,1601.424,1677.302,1748.794,0.03756369,0.5801661,980.9071
-21.56156,0.01095183,0.04638323,0.1241743,0.003878869,0.006466129,0.01041019,0.01727442,0.001549153,1012.275,841.7591,808.2247,688.7027,565.4168,543.4845,543.7478,567.5357,630.3301,753.3436,919.735,1137.525,1371.722,1524.018,745.4947,586.7667,521.2751,573.3959,575.0845,570.4994,582.4267,613.7875,676.9654,773.2508,955.3686,1175.945,1398.676,1559.904,1716.848,1872.763,2047.45,0.002778081,0.003460738,0.006426684,0.004718229,1084.704,781.9177,634.4299,788.0354,937.1395,1060.89,1139.902,1205.962,1288.57,1391.983,1501.457,1596.684,1672.697,1744.354,0.03596809,0.5591172,976.6603
-21.44144,0.01046782,0.04447942,0.1194292,0.003700503,0.00617398,0.009947198,0.0165264,0.001475105,1005.313,835.7656,802.3155,683.6275,561.0174,539.1248,539.3241,562.9465,625.4142,747.9008,913.7207,1130.961,1364.81,1516.834,739.5554,581.6611,516.8256,569.0248,570.7141,566.0977,577.9287,609.1237,672.0317,767.9789,949.5919,1169.738,1392.211,1553.276,1710.011,1865.757,2040.302,0.002648411,0.003300666,0.006136665,0.00450124,1077.336,776.5974,630.3101,783.4652,932.3547,1056.071,1135.097,1201.14,1283.67,1387.026,1496.527,1591.873,1668.016,1739.834,0.03443981,0.5388176,972.382
-21.32132,0.01000502,0.042653,0.1148632,0.003530283,0.005894939,0.009504658,0.01581054,0.001404579,998.3486,829.7744,796.4113,678.5574,556.6245,534.7724,534.9079,558.364,620.5023,742.4561,907.6955,1124.374,1357.86,1509.604,733.6282,576.5737,512.3901,564.6597,566.349,561.7015,573.4356,604.4633,667.0981,762.7021,943.7999,1163.503,1385.705,1546.596,1703.116,1858.683,2033.077,0.002524757,0.003147952,0.005859639,0.004294182,1069.964,771.2765,626.1878,778.8818,927.5458,1051.219,1130.254,1196.273,1278.722,1382.013,1491.533,1586.993,1663.26,1735.234,0.03297605,0.5192415,968.0728
-21.2012,0.009562524,0.04090088,0.1104696,0.003367839,0.005628421,0.009081676,0.01512547,0.00133741,991.3833,823.7862,790.5127,673.493,552.2387,530.4278,530.4997,553.7888,615.5951,737.0102,901.6602,1117.765,1350.872,1502.327,727.7138,571.5049,507.9692,560.3011,561.9898,557.3113,568.9481,599.8069,662.1653,757.421,937.9934,1157.24,1379.157,1539.867,1696.162,1851.543,2025.775,0.002406844,0.003002259,0.005595027,0.004096603,1062.589,765.9557,622.0634,774.2859,922.7137,1046.334,1125.372,1191.364,1273.725,1376.945,1486.477,1582.044,1658.43,1730.555,0.03157409,0.5003638,963.7333
-21.08108,0.00913944,0.03922007,0.106242,0.003212818,0.00537387,0.008677394,0.01446988,0.001273437,984.4175,817.8018,784.6204,668.4348,547.8605,526.0915,526.1001,549.2212,610.693,731.5636,895.6156,1111.133,1343.848,1495.006,721.8128,566.4553,503.5631,555.9495,557.6368,552.9276,564.4665,595.155,657.2339,752.1363,932.1732,1150.951,1372.57,1533.089,1689.152,1844.337,2018.398,0.002294406,0.002863267,0.00534228,0.003908072,1055.212,760.6355,617.9373,769.678,917.859,1041.417,1120.452,1186.412,1268.68,1371.823,1481.36,1577.027,1653.526,1725.797,0.03023135,0.48216,959.3641
-20.96096,0.008734929,0.03760769,0.1021743,0.003064885,0.005130752,0.008290992,0.01384251,0.001212511,977.4522,811.8217,778.7349,663.3834,543.4902,521.764,521.7093,544.6619,605.7966,726.1172,889.5626,1104.481,1336.789,1487.641,715.9257,561.425,499.1722,551.6054,553.2906,548.551,559.9914,590.5081,652.3046,746.8487,926.3401,1144.636,1365.944,1526.263,1682.085,1837.066,2010.948,0.00218719,0.00273067,0.005100869,0.003728177,1047.833,755.3166,613.8101,765.0588,912.9824,1036.469,1115.494,1181.418,1263.588,1366.647,1476.181,1571.943,1648.55,1720.963,0.02894535,0.4646068,954.966
-20.84084,0.008348183,0.036061,0.0982604,0.002923718,0.00489856,0.007921685,0.01324216,0.001154486,970.4882,805.8467,772.857,658.3392,539.1284,517.4457,517.3281,540.1114,600.9066,720.6716,883.502,1097.809,1329.696,1480.234,710.0531,556.4146,494.797,547.2692,548.9517,544.1818,555.5233,585.8668,647.3778,741.5588,920.495,1138.297,1359.28,1519.391,1674.963,1829.733,2003.424,0.002084957,0.002604177,0.004870291,0.003556524,1040.455,749.9996,609.6822,760.4289,908.0847,1031.49,1110.501,1176.384,1258.45,1361.419,1470.943,1566.792,1643.503,1716.051,0.02771371,0.4476815,950.5395
-20.72072,0.007978429,0.03457736,0.09449471,0.00278901,0.004676805,0.007568724,0.01266767,0.001099226,963.5263,799.8775,766.9872,653.3029,534.7755,513.137,512.9567,535.5701,596.0235,715.2276,877.4346,1091.118,1322.57,1472.785,704.1956,551.4244,490.4377,542.9413,544.6204,539.8205,551.0627,581.2317,642.4543,736.2674,914.6386,1131.933,1352.58,1512.472,1667.788,1822.337,1995.829,0.001987476,0.002483507,0.004650064,0.003392737,1033.076,744.6849,605.554,755.789,903.1666,1026.481,1105.472,1171.31,1253.268,1356.139,1465.646,1561.576,1638.384,1711.064,0.02653415,0.4313621,946.0853
-20.6006,0.007624929,0.03315421,0.09087165,0.002660467,0.004465022,0.00723139,0.01211794,0.001046598,956.5673,793.9146,761.1262,648.2749,530.432,508.8384,508.5956,531.0385,591.1479,709.7857,871.3613,1084.409,1315.411,1465.296,698.3537,546.4548,486.0948,538.6221,540.2972,535.4676,546.6101,576.6032,637.5345,730.9751,908.7717,1125.547,1345.843,1505.509,1660.56,1814.88,1988.164,0.001894527,0.002368396,0.004439727,0.003236459,1025.699,739.3733,601.4261,751.1396,898.2288,1021.444,1100.408,1166.196,1248.041,1350.809,1460.291,1556.295,1633.196,1706.002,0.02540448,0.4156276,941.6042
-20.48048,0.007286974,0.03178913,0.08738591,0.002537811,0.004262767,0.006908998,0.01159191,0.0009964794,949.612,787.9586,755.2746,643.2557,526.0982,504.5503,504.2454,526.5171,586.2803,704.3467,865.2829,1077.683,1308.222,1457.768,692.528,541.5061,481.7685,534.3122,535.9826,531.1235,542.1659,571.9818,632.6192,725.6826,902.8951,1119.139,1339.072,1498.503,1653.28,1807.363,1980.429,0.001805902,0.002258589,0.004238839,0.003087346,1018.325,734.0652,597.2987,746.4815,893.272,1016.379,1095.31,1161.044,1242.77,1345.428,1454.879,1550.951,1627.939,1700.865,0.02432261,0.4004573,937.0966
-20.36036,0.006963887,0.03047976,0.08403237,0.002420774,0.004069614,0.006600889,0.01108857,0.0009487499,942.6613,782.0103,749.4329,638.2459,521.7746,500.2732,499.9064,522.0064,581.4212,698.9113,859.2,1070.941,1301.002,1450.201,686.7189,536.5787,477.4592,530.012,531.677,526.7887,537.7306,567.3681,627.7087,720.3905,897.0097,1112.71,1332.267,1491.454,1645.949,1799.788,1972.626,0.001721399,0.002153843,0.00404698,0.002945073,1010.954,728.7612,593.1725,741.8151,888.2969,1011.286,1090.179,1155.854,1237.457,1339.998,1449.41,1545.543,1622.613,1695.655,0.02328654,0.3858317,932.5634
-20.24024,0.00665502,0.02922386,0.08080608,0.002309099,0.003885158,0.006306437,0.01060694,0.0009032966,935.7158,776.0703,743.6018,633.2458,517.4616,496.0075,495.5791,517.5068,576.5713,693.48,853.1137,1064.183,1293.754,1442.599,680.9271,531.6728,473.1673,525.7217,527.3808,522.4637,533.3046,562.7626,622.8038,715.0995,891.1162,1106.261,1325.429,1484.364,1638.569,1792.155,1964.756,0.00164083,0.002053926,0.003863747,0.002809326,1003.586,723.4619,589.0477,737.1411,883.3043,1006.166,1085.016,1150.628,1232.101,1334.52,1443.886,1540.074,1617.22,1690.373,0.02229433,0.3717315,928.0052
-20.12012,0.006359753,0.02801928,0.07770228,0.002202544,0.003709009,0.00602504,0.0101461,0.0008600113,928.7763,770.1391,737.7818,628.256,513.1596,491.7535,491.2639,513.0188,571.731,688.0536,847.0245,1057.412,1286.478,1434.96,675.1529,526.7889,468.893,521.4419,523.0945,518.1487,528.8885,558.1657,617.9049,709.8102,885.2153,1099.793,1318.56,1477.233,1631.141,1784.465,1956.82,0.001564011,0.001958619,0.003688755,0.002679808,996.224,718.1679,584.9249,732.4601,878.2948,1001.021,1079.821,1145.365,1226.705,1328.995,1438.308,1534.543,1611.76,1685.019,0.02134414,0.3581382,923.4225
-20,0.006077492,0.02686393,0.0747164,0.002100875,0.003540796,0.005756124,0.009705153,0.0008187913,921.8437,764.2174,731.9734,623.277,508.8691,487.5117,486.9611,508.5429,566.9008,682.6326,840.9334,1050.628,1279.176,1427.286,669.397,521.9273,464.6367,517.173,518.8184,513.8443,524.4826,553.5779,613.0127,704.5232,879.3079,1093.306,1311.659,1470.063,1623.665,1776.72,1948.82,0.00149077,0.001867708,0.003521638,0.002556236,988.8672,712.8796,580.8045,727.7727,873.2691,995.85,1074.595,1140.068,1221.269,1323.423,1432.676,1528.952,1606.235,1679.594,0.02043421,0.3450342,918.8162
-19.87988,0.005807669,0.02575582,0.07184401,0.002003871,0.003380164,0.005499139,0.009283251,0.0007795384,914.9187,758.3057,726.1773,618.3092,504.5904,483.2825,482.6713,504.0795,562.0813,677.2178,834.8411,1043.831,1271.847,1419.58,663.6597,517.0883,460.3987,512.9153,514.5529,509.5509,520.0874,548.9998,608.1276,699.2392,873.3946,1086.802,1304.729,1462.854,1616.143,1768.921,1940.756,0.001420941,0.001780993,0.003362042,0.002438336,981.517,707.5977,576.6869,723.0795,868.228,990.6551,1069.339,1134.735,1215.794,1317.806,1426.991,1523.302,1600.645,1674.1,0.01956285,0.3324021,914.1867
-19.75976,0.005549742,0.02469305,0.06908086,0.001911318,0.003226775,0.00525356,0.008879577,0.0007421592,908.002,752.4047,720.394,613.3531,500.3239,479.0662,478.3949,499.6291,557.273,671.8097,828.7484,1037.023,1264.494,1411.84,657.9416,512.2721,456.1792,508.6693,510.2986,505.2689,515.7034,544.4318,603.2502,693.9588,867.4764,1080.281,1297.77,1455.608,1608.577,1761.069,1932.63,0.001354366,0.001698282,0.003209633,0.00232585,974.1741,702.3225,572.5725,718.3811,863.1722,985.4367,1064.054,1129.37,1210.28,1312.143,1421.254,1517.593,1594.991,1668.536,0.01872842,0.3202253,909.5349
-19.63964,0.00530319,0.02367378,0.06642286,0.001823014,0.003080305,0.005018883,0.008493348,0.0007065649,901.0944,746.5148,714.6241,608.4091,496.0699,474.8633,474.1321,495.192,552.4763,666.4089,822.6559,1030.204,1257.118,1404.07,652.2431,507.479,451.9786,504.4352,506.0557,500.9987,511.3309,539.8743,598.381,688.6827,861.5538,1073.745,1290.783,1448.326,1600.966,1753.165,1924.444,0.001290893,0.00161939,0.003064089,0.002218531,966.8393,697.0548,568.4617,713.6781,858.1023,980.1954,1058.74,1123.971,1204.728,1306.437,1415.466,1511.827,1589.274,1662.904,0.01792938,0.3084878,904.8613
-19.51952,0.005067516,0.02269624,0.06386606,0.001738765,0.002940442,0.00479463,0.008123817,0.0006726704,894.1966,740.6368,708.868,603.4776,491.829,470.6742,469.8834,490.7686,547.6918,661.0161,816.5646,1023.376,1249.719,1396.27,646.5647,502.7094,447.7971,500.2136,501.8246,496.7406,506.9704,535.3278,593.5205,683.4113,855.6277,1067.194,1283.77,1441.008,1593.312,1745.211,1916.197,0.001230381,0.001544144,0.002925103,0.002116143,959.5135,691.7949,564.355,708.971,853.0191,974.932,1053.399,1118.541,1199.14,1300.688,1409.628,1506.004,1583.495,1657.205,0.01716424,0.297174,900.1667
-19.3994,0.004842244,0.02175874,0.06140666,0.001658386,0.002806893,0.004580339,0.007770267,0.0006403951,887.3092,734.7712,703.1263,598.5592,487.6014,466.4991,465.6492,486.3595,542.9199,655.6319,810.475,1016.54,1242.298,1388.44,640.9069,497.9636,443.635,496.0047,497.6057,492.4951,502.6222,530.7928,588.6693,678.1454,849.6988,1060.629,1276.73,1433.657,1585.617,1737.207,1907.892,0.00117269,0.001472374,0.002792383,0.002018459,952.1974,686.5434,560.2527,704.2605,847.9232,969.6473,1048.031,1113.08,1193.516,1294.897,1403.742,1500.125,1577.655,1651.439,0.01643156,0.286269,895.4516
-19.27928,0.004626919,0.02085967,0.05904099,0.001581702,0.002679372,0.004375571,0.007432012,0.000609662,880.4331,728.9184,697.3995,593.6542,483.3875,462.3384,461.4299,481.965,538.1611,650.2568,804.3881,1009.695,1234.857,1380.583,635.27,493.2417,439.4926,491.8089,493.3995,488.2625,498.2868,526.2697,583.8279,672.8854,843.7678,1054.052,1269.666,1426.272,1577.881,1729.154,1899.53,0.001117691,0.001403922,0.002665647,0.001925266,944.8917,681.3009,556.1553,699.5471,842.8153,964.3421,1042.637,1107.588,1187.857,1289.065,1397.807,1494.192,1571.754,1645.608,0.01572998,0.2757582,890.7167
-19.15916,0.004421105,0.01999745,0.05676553,0.001508542,0.002557612,0.004179906,0.007108395,0.0005803977,873.5689,723.0791,691.6881,588.7631,479.1877,458.1925,457.2257,477.5854,533.416,644.8915,798.3044,1002.844,1227.397,1372.698,629.6545,488.5441,435.3701,487.6266,489.2061,484.0433,493.9646,521.7589,578.9967,667.6321,837.8355,1047.462,1262.578,1418.856,1570.105,1721.054,1891.112,0.001065258,0.001338636,0.002544628,0.001836357,937.5973,676.0677,552.0631,694.8313,837.6961,959.0171,1037.218,1102.067,1182.163,1283.193,1391.824,1488.204,1565.795,1639.712,0.01505819,0.2656278,885.9627
-19.03904,0.004224385,0.0191706,0.05457689,0.001438747,0.002441352,0.003992942,0.006798787,0.0005525323,866.7173,717.2538,685.9926,583.8862,475.0023,454.0618,453.0372,473.2213,528.6848,639.5365,792.2247,995.987,1219.918,1364.788,624.0609,483.871,431.2678,483.4582,485.0261,479.8377,489.656,517.2608,574.1763,662.3859,831.9026,1040.86,1255.467,1411.408,1562.291,1712.909,1882.638,0.001015273,0.001276369,0.00242907,0.001751537,930.3148,670.8444,547.9766,690.1138,832.5663,953.673,1031.774,1096.517,1176.437,1277.281,1385.796,1482.164,1559.777,1633.753,0.01441494,0.2558642,881.1903
-18.91892,0.004036361,0.01837767,0.0524718,0.001372162,0.002330347,0.003814294,0.006502585,0.0005259994,859.8789,711.443,680.3136,579.024,470.8316,449.9466,448.8645,468.8729,523.9681,634.1924,786.1497,989.1248,1212.422,1356.854,618.4895,479.2227,427.186,479.3038,480.8598,475.6462,485.3612,512.776,569.3671,657.1475,825.9697,1034.249,1248.334,1403.93,1554.44,1704.718,1874.112,0.000967622,0.001216984,0.002318728,0.001670618,923.0451,665.6314,543.896,685.3951,827.4266,948.3107,1026.306,1090.939,1170.677,1271.331,1379.722,1476.072,1553.702,1627.731,0.013799,0.2464544,876.4
-18.7988,0.003856651,0.0176173,0.0504471,0.001308642,0.00222436,0.003643596,0.006219214,0.0005007354,853.0545,705.6473,674.6514,574.1769,466.676,445.8471,444.7081,464.5407,519.2663,628.8598,780.0802,982.2584,1204.909,1348.896,612.9408,474.5993,423.1247,475.164,476.7074,471.469,481.0808,508.3047,564.5697,651.9173,820.0377,1027.628,1241.18,1396.423,1546.552,1696.484,1865.532,0.0009221964,0.001160347,0.002213369,0.001593423,915.7888,660.4293,539.8219,680.6758,822.2777,942.9308,1020.816,1085.335,1164.887,1265.343,1373.604,1469.929,1547.57,1621.648,0.01320925,0.2373858,871.5925
-18.67868,0.003684892,0.01688815,0.04849977,0.001248045,0.002123166,0.003480495,0.005948121,0.00047668,846.2447,699.8671,669.0065,569.3452,462.5358,441.7638,440.5683,460.2249,514.5799,623.5391,774.0168,975.3886,1197.381,1340.915,607.4151,470.0011,419.0844,471.0389,472.5694,467.3066,476.8151,503.8474,559.7844,646.696,814.1071,1020.998,1234.006,1388.888,1538.629,1688.207,1856.902,0.0008788929,0.001106332,0.002112769,0.001519779,908.5467,655.2385,535.7545,675.9563,817.1201,937.5341,1015.303,1079.704,1159.065,1259.319,1367.442,1463.736,1541.383,1615.503,0.01264456,0.2286462,866.7686
-18.55856,0.003520733,0.01618895,0.04662688,0.001190239,0.00202655,0.003324655,0.005688777,0.0004537755,839.4501,694.1029,663.3794,564.5294,458.4113,437.697,436.4455,455.926,509.9093,618.231,767.9602,968.5164,1189.839,1332.914,601.9128,465.4284,415.0652,466.929,468.446,463.1592,472.5644,499.4045,555.0117,641.4841,808.1787,1014.36,1226.812,1381.327,1530.672,1679.889,1848.222,0.0008376131,0.001054819,0.002016714,0.001449525,901.3195,650.0595,531.6943,671.2373,811.9546,932.1214,1009.769,1074.047,1153.214,1253.259,1361.237,1457.494,1535.141,1609.299,0.01210388,0.2202241,861.9287
-18.43844,0.003363841,0.01551849,0.04482563,0.001135095,0.001934306,0.003175757,0.005440678,0.0004319673,832.6714,688.3552,657.7707,559.7298,454.3028,433.6469,432.3398,451.6444,505.2549,612.936,761.9111,961.6426,1182.283,1324.892,596.4342,460.8813,411.0673,462.8345,464.3377,459.0273,468.3291,494.9763,550.2521,636.2822,802.2532,1007.715,1219.601,1373.739,1522.682,1671.53,1839.492,0.0007982628,0.001005691,0.001925001,0.001382505,894.1078,644.8927,527.6416,666.5192,806.7818,926.6933,1004.215,1068.367,1147.334,1247.164,1354.991,1451.203,1528.846,1603.036,0.0115862,0.2121079,857.0737
-18.31832,0.003213897,0.01487559,0.0430933,0.001082492,0.001846237,0.003033491,0.005203339,0.000411203,825.9092,682.6246,652.1806,554.9467,450.2107,429.6138,428.2517,447.3802,500.617,607.6545,755.8702,954.7679,1174.715,1316.851,590.9799,456.36,407.0909,458.7557,460.2446,454.911,464.1095,490.5633,545.5061,631.0907,796.3313,1001.065,1212.373,1366.127,1514.661,1663.133,1830.716,0.0007607524,0.0009588408,0.001837435,0.001318572,886.9124,639.7385,523.5967,661.8027,801.6024,921.2507,998.6404,1062.662,1141.425,1241.035,1348.705,1444.866,1522.498,1596.715,0.01109054,0.2042869,852.204
-18.1982,0.003070595,0.01425914,0.04142729,0.001032314,0.001762157,0.002897565,0.004976296,0.0003914329,819.1641,676.9114,646.6096,550.1806,446.1352,425.5981,424.1815,443.134,495.9962,602.3872,749.8381,947.8934,1167.136,1308.791,585.55,451.8648,403.1362,454.693,456.1672,450.8108,459.9059,486.1659,540.774,625.9102,790.4135,994.4082,1205.128,1358.491,1506.608,1654.697,1821.893,0.0007249963,0.0009141617,0.001753829,0.001257583,879.7339,634.5975,519.5601,657.0881,796.4171,915.7942,993.0469,1056.934,1135.489,1234.873,1342.378,1438.482,1516.099,1590.337,0.01061597,0.1967505,847.3204
-18.07808,0.002933643,0.01366805,0.0398251,0.0009844487,0.001681884,0.002767698,0.004759105,0.0003726096,812.4367,671.2162,641.0582,545.4318,442.0766,421.6,420.1294,438.906,491.3927,597.1346,743.8155,941.0197,1159.546,1300.715,580.145,447.3958,399.2035,450.6466,452.1056,446.7269,455.7188,481.7843,536.0563,620.7413,784.5006,987.7473,1197.869,1350.832,1498.526,1646.225,1813.025,0.0006909129,0.0008715541,0.001674006,0.001199404,872.573,629.47,515.5321,652.3762,791.2264,910.3246,987.4353,1051.184,1129.527,1228.679,1336.013,1432.053,1509.649,1583.904,0.01016161,0.1894885,842.4235
-17.95796,0.002802763,0.01310129,0.0382843,0.0009387911,0.001605249,0.002643621,0.004551342,0.000354688,805.7277,665.5394,635.5268,540.7006,438.0353,417.6199,416.0957,434.6965,486.8071,591.897,737.803,934.1476,1151.946,1292.623,574.7651,442.9532,395.2928,446.6168,448.0603,442.6596,451.5483,477.419,531.3535,615.5843,778.5933,981.0827,1190.594,1343.151,1490.416,1637.717,1804.113,0.0006584244,0.0008309225,0.001597796,0.001143905,865.4304,624.3565,511.5129,647.6673,786.031,904.8425,981.8061,1045.413,1123.539,1222.453,1329.61,1425.58,1503.149,1577.415,0.009726586,0.182491,837.514
-17.83784,0.002677686,0.01255786,0.03680258,0.0008952397,0.001532087,0.002525078,0.004352601,0.0003376251,799.0375,659.8815,630.0157,535.9874,434.0114,413.6579,412.0808,430.5058,482.2395,586.6751,731.8012,927.2781,1144.339,1284.516,569.4108,438.5372,391.4044,442.6039,444.0315,438.6093,447.3949,473.0702,526.6658,610.4398,772.6921,974.4151,1183.307,1335.449,1482.277,1629.174,1795.159,0.0006274566,0.0007921758,0.001525036,0.001090965,858.3067,619.2573,507.5031,642.9619,780.8316,899.3488,976.1601,1039.621,1117.527,1216.198,1323.17,1419.063,1496.6,1570.872,0.009310093,0.1757487,832.5923
-17.71772,0.002558158,0.01203682,0.03537768,0.0008536981,0.001462242,0.002411824,0.004162491,0.0003213798,792.3668,654.2429,624.5255,531.2926,430.0053,409.7144,408.0848,426.3343,477.6905,581.4693,725.8109,920.4119,1136.723,1276.395,564.0822,434.1479,387.5385,438.6081,440.0194,434.5761,443.2588,468.7384,521.9939,605.3084,766.7977,967.7453,1176.007,1327.727,1474.113,1620.599,1786.163,0.0005979386,0.0007552271,0.001455571,0.001040464,851.2024,614.1729,503.5028,638.2607,775.6288,893.8442,970.4983,1033.81,1111.49,1209.913,1316.695,1412.505,1490.004,1564.276,0.008911343,0.1692524,827.6593
-17.5976,0.002443933,0.01153725,0.03400746,0.0008140741,0.001395564,0.002303623,0.00398064,0.0003059132,785.7162,648.6239,619.0564,526.6163,426.0172,405.7896,404.1081,422.1822,473.1604,576.2801,719.8326,913.5498,1129.101,1268.261,558.7798,429.7855,383.6952,434.6298,436.0244,430.5605,439.1403,464.4239,517.3379,600.1904,760.9108,961.0741,1168.695,1319.987,1465.922,1611.991,1777.127,0.0005698028,0.0007199933,0.001389253,0.0009922925,844.1184,609.1038,499.5124,633.564,770.4231,888.3293,964.8212,1027.979,1105.43,1203.599,1310.184,1405.904,1483.361,1557.629,0.008529584,0.1629932,822.7155
-17.47748,0.002334779,0.01105827,0.03268984,0.0007762797,0.001331911,0.002200253,0.003806692,0.0002911881,779.0861,643.0251,613.6088,521.9589,422.0473,401.8837,400.1509,418.0499,468.6495,571.1079,713.8668,906.6925,1121.474,1260.116,553.5039,425.4502,379.8746,430.6691,432.0467,426.5627,435.0397,460.127,512.6984,595.0864,755.0319,954.4024,1161.373,1312.229,1457.708,1603.352,1768.052,0.0005429851,0.0006863954,0.00132594,0.0009463422,837.055,604.0502,495.5323,628.8724,765.2153,882.8048,959.1296,1022.131,1099.349,1197.258,1303.639,1399.264,1476.673,1550.93,0.008164096,0.1569626,817.7616
-17.35736,0.002230472,0.01059904,0.03142283,0.0007402308,0.001271146,0.002101497,0.003640305,0.0002771691,772.4772,637.4469,608.1832,517.3209,418.096,397.9971,396.2135,413.9375,464.1581,565.9532,707.9144,899.8409,1113.842,1251.959,548.2546,421.142,376.077,426.7263,428.0866,422.5828,430.9574,455.848,508.0756,589.9968,749.1617,947.7308,1154.041,1304.454,1449.47,1594.683,1758.939,0.0005174238,0.0006543578,0.001265496,0.0009025114,830.013,599.0126,491.5628,624.1863,760.006,877.2715,953.4244,1016.264,1093.245,1190.89,1297.061,1392.584,1469.94,1544.181,0.00781419,0.1511524,812.7981
-17.23724,0.002130797,0.01015875,0.0302045,0.0007058474,0.001213139,0.002007152,0.003481153,0.0002638225,765.8899,631.8896,602.7799,512.7023,414.1635,394.1299,392.2961,409.8455,459.6867,560.8165,701.9757,892.9956,1106.206,1243.793,543.0323,416.8612,372.3024,422.8017,424.1443,418.6213,426.8935,451.5872,503.4701,584.9221,743.3008,941.0601,1146.7,1296.663,1441.211,1585.985,1749.79,0.0004930604,0.0006238085,0.001207793,0.0008607029,822.993,593.9913,487.6041,619.5063,754.7957,871.7301,947.7062,1010.382,1087.122,1184.497,1290.451,1385.865,1463.163,1537.383,0.007479206,0.1455548,807.8256
-17.11712,0.002035552,0.00973663,0.029033,0.000673053,0.001157766,0.001917022,0.003328923,0.0002511162,759.3248,626.3537,597.3992,508.1036,410.2499,390.2823,388.399,405.774,455.2355,555.6981,696.0514,886.1576,1098.567,1235.619,537.8373,412.6078,368.551,418.8955,420.2201,414.6783,422.8484,447.345,498.8821,579.8628,737.4498,934.3911,1139.351,1288.857,1432.93,1577.26,1740.605,0.0004698392,0.0005946786,0.001152708,0.0008208236,815.9954,588.9868,483.6567,614.8327,749.585,866.1812,941.9758,1004.483,1080.978,1178.078,1283.81,1379.11,1456.343,1530.538,0.007158511,0.1401619,802.8449
-16.997,0.001944539,0.009331935,0.02790655,0.0006417746,0.001104907,0.00183092,0.003183316,0.0002390196,752.7824,620.8395,592.0415,503.525,406.3556,386.4547,384.5223,401.7232,450.8048,550.5985,690.142,879.3274,1090.926,1227.436,532.6699,408.382,364.823,415.0079,416.3142,410.7541,418.8222,443.1216,494.312,574.8192,731.6092,927.7246,1131.995,1281.037,1424.628,1568.508,1731.387,0.0004477067,0.0005669026,0.001100121,0.0007827849,809.0209,583.9994,479.7207,610.1662,744.3746,860.6256,936.2339,998.5699,1074.816,1171.636,1277.138,1372.317,1449.482,1523.645,0.006851499,0.1349665,797.8565
-16.87688,0.001857573,0.00894395,0.02682343,0.0006119425,0.00105445,0.001748665,0.003044045,0.0002275035,746.2633,615.3474,586.7071,498.9668,402.4807,382.6471,380.6663,397.6936,446.395,545.5182,684.2482,872.5059,1083.285,1219.247,527.5302,404.1839,361.1184,411.1391,412.4268,406.8489,414.8154,438.9173,489.7601,569.7918,725.7797,921.0612,1124.633,1273.204,1416.308,1559.731,1722.135,0.0004266122,0.0005404179,0.001049921,0.0007465023,802.07,579.0295,475.7965,605.507,739.165,855.064,930.4814,992.6422,1068.635,1165.17,1270.438,1365.49,1442.579,1516.707,0.006557589,0.1299615,792.861
-16.75676,0.001774474,0.008571991,0.02578201,0.0005834902,0.001006285,0.001670089,0.002910836,0.0002165403,739.7677,609.8778,581.3964,494.4293,398.6255,378.8599,376.8313,393.6852,442.0063,540.4576,678.3705,865.6938,1075.643,1211.052,522.4185,400.0136,357.4373,407.2894,408.5583,402.963,410.828,434.7325,485.2269,564.7811,719.9618,914.4017,1117.266,1265.359,1407.97,1550.93,1712.852,0.0004065073,0.0005151648,0.001002,0.000711895,795.1433,574.0773,471.8844,600.8557,733.9568,849.4969,924.7188,986.701,1062.438,1158.682,1263.708,1358.627,1435.637,1509.723,0.006276225,0.1251399,787.859
-16.63664,0.001695072,0.008215401,0.02478068,0.0005563543,0.0009603093,0.001595026,0.002783427,0.0002061033,733.2964,604.431,576.1097,489.9128,394.7902,375.0932,373.0174,389.6984,437.6391,535.4169,672.5094,858.8917,1068.002,1202.853,517.3351,395.8711,353.78,403.459,404.7087,399.0965,406.8604,430.5673,480.7126,559.7874,714.1561,907.7469,1109.894,1257.503,1399.615,1542.105,1703.539,0.0003873458,0.0004910863,0.0009562545,0.000678886,788.2413,569.1434,467.9847,596.2128,728.7507,843.9251,918.9469,980.7471,1056.224,1152.173,1256.952,1351.731,1428.657,1502.696,0.006006874,0.1204952,782.8511
-16.51652,0.001619204,0.00787355,0.02381792,0.0005304742,0.0009164239,0.001523321,0.002661568,0.0001961676,726.8497,599.0074,570.8472,485.4174,390.9749,371.3473,369.2248,385.7333,433.2937,530.3968,666.6655,852.1005,1060.362,1194.649,512.2801,391.7567,350.1464,399.6481,400.8784,395.2498,402.9128,426.4221,476.2175,554.8112,708.3631,901.0974,1102.518,1249.637,1391.244,1533.258,1694.196,0.0003690836,0.0004681281,0.0009125869,0.0006474017,781.3645,564.2279,464.0977,591.5786,723.5471,838.3493,913.1665,974.7813,1049.994,1145.643,1250.169,1344.803,1421.639,1495.625,0.005749028,0.1160209,777.8379
-16.3964,0.001546713,0.007545833,0.02289226,0.0005057921,0.0008745342,0.001454824,0.002545016,0.0001867092,720.4281,593.6073,565.6093,480.9434,387.18,367.6222,365.4538,381.7901,428.9702,525.3974,660.8393,845.3208,1052.725,1186.443,507.2539,387.6703,346.5367,395.8568,397.0674,391.4229,398.9854,422.2971,471.742,549.8528,702.5834,894.4539,1095.14,1241.762,1382.858,1524.391,1684.825,0.0003516787,0.0004462383,0.0008709032,0.0006173721,774.5135,559.3312,460.2235,586.9536,718.3466,832.7701,907.3783,968.8043,1043.75,1139.094,1243.36,1337.843,1414.584,1488.513,0.005502196,0.1117109,772.82
-16.27628,0.001477449,0.00723167,0.02200228,0.0004822529,0.0008345501,0.001389393,0.002433543,0.0001777051,714.032,588.2311,560.3964,476.4911,383.4054,363.9182,361.7044,377.8692,424.669,520.4193,655.0312,838.5532,1045.091,1178.235,502.2566,383.6121,342.951,392.0853,393.2761,387.6162,395.0785,418.1926,467.2864,544.9127,696.8175,887.8172,1087.76,1233.879,1374.459,1515.504,1675.427,0.0003350911,0.0004253674,0.0008311139,0.0005887301,767.6886,554.4537,456.3626,582.3383,713.1499,827.1882,901.583,962.8169,1037.492,1132.526,1236.527,1330.853,1407.493,1481.36,0.005265911,0.1075592,767.798
-16.15616,0.001411271,0.006930506,0.02114663,0.0004598039,0.0007963852,0.00132689,0.002326929,0.0001691337,707.662,582.8791,555.2085,472.0608,379.6516,360.2355,357.977,373.9707,420.3903,515.4627,649.2419,831.7986,1037.462,1170.026,497.2885,379.5822,339.3894,388.334,389.5046,383.8298,391.1922,414.1087,462.8509,539.9912,691.066,881.188,1080.379,1225.988,1366.046,1506.597,1666.003,0.0003192826,0.0004054683,0.0007931333,0.000561412,760.8905,549.5957,452.5151,577.733,707.9574,821.6042,895.7812,956.8198,1031.22,1125.94,1229.67,1323.832,1400.367,1474.167,0.005039724,0.1035602,762.7724
-16.03604,0.00134804,0.006641805,0.02032398,0.0004383949,0.0007599573,0.001267187,0.002224963,0.0001609742,701.3183,577.5516,550.0462,467.6526,375.9185,356.5743,354.2716,370.0948,416.1345,510.5281,643.4718,825.0574,1029.837,1161.817,492.3496,375.5805,335.852,384.6028,385.7532,380.0639,387.3268,410.0459,458.436,535.0888,685.3294,874.5669,1072.997,1218.091,1357.621,1497.674,1656.555,0.0003042167,0.000386496,0.0007568797,0.0005353568,754.1195,544.7574,448.6814,573.1382,702.7697,816.0188,889.9738,950.8138,1024.937,1119.337,1222.791,1316.784,1393.208,1466.935,0.004823207,0.0997082,757.7439
-15.91592,0.001287628,0.006365057,0.01953309,0.0004179781,0.0007251877,0.001210157,0.002127443,0.000153207,695.0015,572.2489,544.9095,463.2667,372.2065,352.9346,350.5885,366.2416,411.9017,505.6157,637.7214,818.3305,1022.219,1153.61,487.4403,371.6072,332.3387,380.892,382.0219,376.3186,383.4824,406.0042,454.0418,530.2057,679.6081,867.9545,1065.616,1210.188,1349.186,1488.733,1647.083,0.0002898587,0.0003684074,0.000722275,0.0005105063,747.3762,539.9392,444.8617,568.5542,697.5873,810.4326,884.1613,944.7996,1018.641,1112.718,1215.889,1309.707,1386.016,1459.665,0.004615948,0.09599798,752.713
-15.7958,0.001229909,0.006099769,0.01877273,0.0003985076,0.0006920014,0.001155682,0.002034177,0.0001458132,688.7119,566.9713,539.7988,458.9035,368.5155,349.3167,346.9278,362.4114,407.6921,500.726,631.9911,811.6185,1014.607,1145.404,482.5606,367.6623,328.8498,377.2018,378.311,372.5943,379.6593,401.9839,449.6687,525.3424,673.9028,861.3517,1058.237,1202.281,1340.741,1479.778,1637.59,0.0002761756,0.0003511617,0.0006892446,0.000486805,740.661,535.1414,441.0562,563.9815,692.4109,804.8463,878.3446,938.778,1012.335,1106.083,1208.967,1302.604,1378.793,1452.359,0.004417554,0.09242435,747.6803
-15.67568,0.001174764,0.005845471,0.01804174,0.0003799398,0.0006603266,0.001103649,0.00194498,0.0001387749,682.4499,561.719,534.7144,454.563,364.846,345.7207,343.2897,358.6044,403.5061,495.8592,626.2815,804.9219,1007.003,1137.201,477.7108,363.7459,325.3852,373.5323,374.6206,368.891,375.8577,397.9852,445.3169,520.4992,668.2138,854.7589,1050.859,1194.37,1332.286,1470.807,1628.075,0.0002631357,0.0003347197,0.0006577174,0.0004642001,733.9743,530.3643,437.2652,559.4205,687.2408,799.2605,872.5242,932.7497,1006.019,1099.435,1202.025,1295.475,1371.538,1445.017,0.004227646,0.08898236,742.6463
-15.55556,0.001122078,0.00560171,0.017339,0.0003622332,0.0006300949,0.001053947,0.001859675,0.0001320752,676.216,556.4925,529.6564,450.2455,361.1978,342.1467,339.6742,354.8207,399.3438,491.0157,620.593,798.2415,999.4067,1129.001,472.891,359.8581,321.945,369.8837,370.9509,365.2088,372.0776,394.0084,440.9867,515.6764,662.5417,848.177,1043.485,1186.456,1323.824,1461.824,1618.54,0.000250709,0.0003190442,0.0006276253,0.000442641,727.3166,525.6081,433.4889,554.8716,682.0777,793.6758,866.7009,926.7155,999.6943,1092.772,1195.063,1288.321,1364.254,1437.64,0.004045865,0.08566722,737.6116
-15.43544,0.001071743,0.005368054,0.01666342,0.000345348,0.0006012409,0.001006473,0.001778094,0.0001256978,670.0104,551.2919,524.6252,445.9512,357.5713,338.595,336.0816,351.0604,395.2055,486.1958,614.9261,791.5778,991.8198,1120.807,468.1013,355.9987,318.5294,366.2561,367.302,361.5481,368.3194,390.0536,436.6783,510.8744,656.887,841.6064,1036.114,1178.541,1315.355,1452.828,1608.987,0.0002388667,0.0003040997,0.0005989033,0.0004220795,720.6883,520.8731,429.7276,550.3351,676.922,788.0928,860.8753,920.6759,993.3608,1086.097,1188.084,1281.144,1356.942,1430.23,0.003871864,0.08247433,732.5768
-15.31532,0.001023654,0.005144085,0.01601396,0.0003292462,0.0005737021,0.0009611286,0.001700075,0.0001196273,663.8337,546.1176,519.6209,441.6802,353.9666,335.0655,332.512,347.3238,391.0913,481.3998,609.2811,784.9314,984.2428,1112.617,463.342,352.168,315.1382,362.6496,363.6742,357.9089,364.5831,386.121,432.3921,506.0936,651.2501,835.0479,1028.748,1170.624,1306.88,1443.821,1599.416,0.0002275815,0.0002898521,0.0005714894,0.0004024696,714.0898,516.1596,425.9814,545.8115,671.7742,782.5122,855.0481,914.6319,987.0197,1079.411,1181.087,1273.943,1349.601,1422.786,0.003705312,0.07939922,727.5423
-15.1952,0.000977712,0.004929406,0.01538963,0.0003138918,0.0005474189,0.0009178176,0.001625463,0.0001138489,657.686,540.9697,514.6438,437.4328,350.3837,331.5586,328.9655,343.611,387.0015,476.628,603.6586,778.3031,976.6764,1104.435,458.6132,348.3659,311.7717,359.0645,360.0675,354.2913,360.8689,382.2109,428.1281,501.3341,645.6314,828.5021,1021.387,1162.707,1298.4,1434.803,1589.828,0.0002168273,0.0002762692,0.0005453244,0.0003837675,707.5215,511.4678,422.2507,541.301,666.6349,776.9345,849.22,908.584,980.6718,1072.713,1174.074,1266.721,1342.234,1415.311,0.003545891,0.07643761,722.5089
-15.07508,0.0009338214,0.004723634,0.01478945,0.0002992501,0.0005223343,0.0008764497,0.001554111,0.0001083486,651.5679,535.8485,509.694,433.2091,346.8229,328.0741,325.4423,339.9221,382.9362,471.8807,598.0589,771.6933,969.1215,1096.259,453.9149,344.5924,308.4297,355.5007,356.4822,350.6956,357.1771,378.3234,423.8868,496.5964,640.0315,821.9695,1014.033,1154.791,1289.916,1425.777,1580.226,0.0002065792,0.0002633201,0.0005203516,0.0003659313,700.9839,506.798,418.5356,536.8041,661.5046,771.3603,843.3916,902.533,974.3177,1066.005,1167.046,1259.478,1334.841,1407.806,0.003393298,0.07358537,717.4769
-14.95495,0.0008918913,0.004526401,0.01421251,0.0002852884,0.000498394,0.0008369381,0.001485876,0.0001031132,645.4795,530.7544,504.7719,429.0093,343.2841,324.6124,321.9424,336.2573,378.8957,467.1582,592.4825,765.1026,961.5788,1088.092,449.2474,340.8475,305.1124,351.9586,352.9182,347.1218,353.5076,374.4586,419.6682,491.8807,634.4508,815.4508,1006.685,1146.876,1281.428,1416.742,1570.609,0.0001968135,0.0002509754,0.000496517,0.0003489211,694.4771,502.1505,414.8364,532.3211,656.3837,765.7903,837.5636,896.4796,967.9584,1059.287,1160.003,1252.214,1327.423,1400.271,0.003247242,0.0708385,712.4469
-14.83483,0.0008518344,0.004337355,0.0136579,0.0002719751,0.000475546,0.0007991999,0.001420623,9.812981e-05,639.4213,525.6874,499.8775,424.8336,339.7677,321.1735,318.466,332.6167,374.88,462.4607,586.9297,758.5316,954.049,1079.933,444.6106,337.1314,301.8197,348.438,349.3758,343.57,349.8608,370.6168,415.4727,487.1873,628.8897,808.9465,999.3442,1138.963,1272.938,1407.7,1560.979,0.0001875077,0.0002392069,0.0004737691,0.0003326987,688.0018,497.5254,411.1532,527.8524,651.2726,760.2249,831.7366,890.4244,961.5945,1052.562,1152.946,1244.932,1319.982,1392.707,0.003107444,0.06819317,707.4195
-14.71471,0.0008135676,0.00415616,0.01312478,0.0002592804,0.0004537407,0.000763156,0.001358222,9.338647e-05,633.3936,520.6478,495.0111,420.682,336.2736,317.7574,315.0132,329.0004,370.8895,457.7885,581.401,751.9809,946.5329,1071.785,440.0048,333.4439,298.5518,344.9393,345.8551,340.0405,346.2366,366.7982,411.3004,482.5166,623.3486,802.4573,992.0121,1131.054,1264.448,1398.653,1551.337,0.00017864,0.000227988,0.0004520585,0.0003172279,681.5581,492.9231,407.4863,523.3983,646.172,754.6649,825.9113,884.3682,955.2268,1045.828,1145.877,1237.632,1312.517,1385.116,0.002973637,0.06564566,702.3951
-14.59459,0.0007770114,0.003982491,0.01261232,0.0002471755,0.0004329308,0.0007287305,0.00129855,8.887162e-05,627.3966,515.6359,490.1729,416.5549,332.802,314.3644,311.584,325.4085,366.9242,453.1419,575.8967,745.451,939.0312,1063.646,435.4301,329.7851,295.3085,341.4625,342.3562,336.5333,342.6353,363.0028,407.1516,477.8688,617.828,795.9838,984.689,1123.149,1255.956,1389.6,1541.684,0.0001701901,0.000217293,0.0004313381,0.0003024739,675.1465,488.3437,403.8358,518.9591,641.0823,749.1108,820.0883,878.3117,948.8559,1039.087,1138.795,1230.314,1305.031,1377.498,0.002845566,0.06319241,697.3744
-14.47447,0.0007420897,0.003816037,0.01211973,0.0002356333,0.0004130711,0.0006958512,0.001241488,8.45743e-05,621.4308,510.6519,485.363,412.4522,329.3529,310.9944,308.1786,321.8412,362.9843,448.5211,570.4173,738.9425,931.5446,1055.52,430.8865,326.1549,292.09,338.0076,338.8792,333.0485,339.0569,359.2308,403.0264,473.2441,612.3282,789.5264,977.3757,1115.248,1247.465,1380.542,1532.021,0.0001621383,0.0002070977,0.0004115632,0.0002884036,668.7673,483.7875,400.202,514.5352,636.0038,743.563,814.2682,872.2555,942.4828,1032.341,1131.703,1222.98,1297.524,1369.854,0.002722986,0.06082996,692.3577
-14.35435,0.0007087299,0.003656501,0.01164623,0.0002246277,0.0003941184,0.000664449,0.001186922,8.048407e-05,615.4962,505.6959,480.5816,408.3741,325.9265,307.6476,304.797,318.2986,359.0699,443.9264,564.963,732.4558,924.0738,1047.406,426.3741,322.5534,288.8962,334.5749,335.4242,329.5862,335.5016,355.4824,398.925,468.6429,606.8497,783.0858,970.0728,1107.354,1238.976,1371.482,1522.35,0.000154466,0.0001973787,0.0003926906,0.0002749855,662.4208,479.2546,396.585,510.1269,630.9371,738.0223,808.4516,866.2002,936.108,1025.589,1124.601,1215.631,1289.998,1362.186,0.002605664,0.058555,687.3456
-14.23423,0.0006768624,0.003503597,0.01119111,0.0002141339,0.0003760315,0.0006344578,0.001134743,7.659097e-05,609.5933,500.7682,475.8289,404.3208,322.5229,304.3241,301.4394,314.7807,355.1813,439.3579,559.5343,725.9916,916.6195,1039.304,421.8931,318.9806,285.7272,331.1643,331.9914,326.1466,331.9696,351.7577,394.8477,464.0654,601.3929,776.6625,962.781,1099.465,1230.489,1362.42,1512.671,0.0001471552,0.0001881139,0.0003746796,0.0002621895,656.1073,474.7453,392.9851,505.7346,625.8826,732.4891,802.6392,860.1467,929.7323,1018.832,1117.489,1208.267,1282.452,1354.494,0.002493373,0.05636432,682.3386
-14.11411,0.000646421,0.003357052,0.01075364,0.0002041282,0.000358771,0.0006058146,0.001084847,7.288555e-05,603.7224,495.8689,471.105,400.2924,319.1421,301.0239,298.1058,311.2876,351.3184,434.816,554.1314,719.5503,909.1824,1031.217,417.4434,315.4364,282.5829,327.776,328.5807,322.7297,328.4608,348.0568,390.7945,459.5119,595.9581,770.2571,955.5011,1091.584,1222.005,1353.356,1502.986,0.0001401892,0.0001792823,0.0003574909,0.0002499868,649.8271,470.2598,389.4024,501.3584,620.8408,726.964,796.8316,854.0954,923.3564,1012.072,1110.369,1200.89,1274.888,1346.78,0.002385901,0.05425484,677.3373
-13.99399,0.000617342,0.003216602,0.01033315,0.0001945881,0.0003422994,0.000578459,0.001037136,6.935879e-05,597.8836,490.9982,466.4101,396.289,315.7842,297.747,294.7963,307.8195,347.4816,430.3008,548.7548,713.1324,901.7631,1023.144,413.0252,311.9208,279.4634,324.41,325.1924,319.3356,324.9754,344.3799,386.7657,454.9825,590.5457,763.87,948.2337,1083.711,1213.525,1344.292,1493.295,0.0001335516,0.0001708636,0.0003410872,0.00023835,643.5806,465.7982,385.837,496.9988,615.8121,721.4475,791.0293,848.047,916.981,1005.309,1103.241,1193.5,1267.307,1339.044,0.00228304,0.05222358,672.342
-13.87387,0.0005895649,0.003081996,0.009928996,0.0001854919,0.0003265807,0.0005523334,0.0009915141,6.60021e-05,592.0772,486.1564,461.7443,392.3107,312.4493,294.4937,291.511,304.3764,343.6708,425.8125,543.4047,706.7384,894.3624,1015.086,408.6385,308.4337,276.3686,321.0665,321.8264,315.9645,321.5135,340.727,382.7615,450.4775,585.156,757.5018,940.9794,1075.846,1205.05,1335.229,1483.599,0.0001272271,0.0001628386,0.0003254328,0.0002272531,637.368,461.3608,382.2892,492.656,610.7968,715.9401,785.233,842.0023,910.6068,998.5434,1096.107,1186.099,1259.711,1331.288,0.002184595,0.05026767,667.3533
-13.75375,0.0005630317,0.002952991,0.009540536,0.000176819,0.0003115807,0.0005273828,0.0009478899,6.280732e-05,586.3035,481.3435,457.1077,388.3576,309.1375,291.2638,288.2498,300.9583,339.8862,421.3514,538.0814,700.3688,886.9808,1007.045,404.2834,304.9752,273.2985,317.7454,318.4829,312.6163,318.0752,337.0984,378.7819,445.9972,579.7895,751.153,933.739,1067.991,1196.581,1326.168,1473.901,0.0001212009,0.000155189,0.0003104936,0.0002166709,631.1896,456.9478,378.7592,488.3303,605.7955,710.4424,779.4432,835.9618,904.2346,991.7766,1088.967,1178.687,1252.099,1323.512,0.002090376,0.04838436,662.3716
-13.63363,0.000537687,0.002829357,0.009167169,0.00016855,0.0002972668,0.0005035545,0.0009061765,5.976666e-05,580.5627,476.5597,452.5005,384.4298,305.8487,288.0575,285.0129,297.5655,336.1279,416.9176,532.7854,694.0241,879.619,999.0204,399.9598,301.5452,270.2531,314.4469,315.162,309.2912,314.6605,333.494,374.8272,441.5418,574.4465,744.8241,926.5131,1060.147,1188.118,1317.109,1464.2,0.000115459,0.0001478973,0.0002962372,0.0002065798,625.0457,452.5592,375.2469,484.022,600.8085,704.9549,773.6605,829.9261,897.8649,985.0092,1081.822,1171.265,1244.473,1315.717,0.002000203,0.04657097,657.3974
-13.51351,0.0005134779,0.002710871,0.008808315,0.000160666,0.0002836076,0.0004807984,0.0008662908,5.687271e-05,574.8551,471.8052,447.9228,380.5275,302.5832,284.8749,281.8003,294.1978,332.3961,412.5112,527.5168,687.7046,872.2777,991.0135,395.668,298.1437,267.2324,311.171,311.8636,305.9892,311.2696,329.9141,370.8974,437.1114,569.1273,738.5156,919.3023,1052.313,1179.663,1308.054,1454.497,0.0001099882,0.0001409468,0.0002826325,0.000196957,618.9364,448.1953,371.7528,479.7314,595.8362,699.4781,767.8855,823.8959,891.4985,978.2418,1074.672,1163.834,1236.834,1307.905,0.001913903,0.04482494,652.4312
-13.39339,0.0004903536,0.00259732,0.008463413,0.0001531493,0.0002705734,0.0004590664,0.0008281529,5.411843e-05,569.1808,467.08,443.3747,376.6507,299.3409,281.7158,278.612,290.8554,328.6907,408.1326,522.276,681.411,864.9574,983.0249,391.4079,294.7706,264.2364,307.9178,308.588,302.7104,307.9025,326.3586,366.9928,432.7063,563.8322,732.228,912.1073,1044.491,1171.216,1299.003,1444.795,0.0001047755,0.0001343217,0.0002696499,0.0001877809,612.8622,443.8562,368.2768,475.4588,590.8791,694.0125,762.1187,817.8718,885.1361,971.4753,1067.519,1156.395,1229.182,1300.076,0.00183131,0.0431438,647.4735
-13.27327,0.0004682659,0.0024885,0.008131924,0.0001459828,0.0002581357,0.0004383125,0.0007916867,5.149708e-05,563.54,462.3845,438.8563,372.7994,296.1218,278.5805,275.4482,287.5384,325.0119,403.7819,517.0632,675.1435,857.6588,975.0553,387.1795,291.4259,261.2649,304.6874,305.335,299.4548,304.5593,322.8277,363.1134,428.3267,558.5616,725.9618,904.9286,1036.681,1162.778,1289.958,1435.093,9.980902e-05,0.0001280067,0.000257261,0.0001790308,606.8231,439.5422,364.8191,471.2043,585.9375,688.5585,756.3608,811.8545,878.7783,964.7104,1060.364,1148.948,1221.519,1292.232,0.001752266,0.04152515,642.5246
-13.15315,0.0004471686,0.002384215,0.007813333,0.0001391502,0.0002462674,0.0004184931,0.0007568193,4.900229e-05,557.933,457.7186,434.3677,368.9738,292.9261,275.469,272.3088,284.2467,321.3599,399.4591,511.8788,668.9027,850.3825,967.1055,382.9828,288.1095,258.3181,301.4797,302.1049,296.2226,301.24,319.3215,359.2594,423.9727,553.3158,719.7174,897.7669,1028.885,1154.35,1280.918,1425.393,9.507703e-05,0.0001219875,0.0002454388,0.000170687,600.8195,435.2532,361.3799,466.9684,581.0117,683.1168,750.6122,805.8444,872.4257,957.9478,1053.207,1141.496,1213.846,1284.372,0.001676619,0.03996671,637.5851
-13.03303,0.0004270174,0.002284276,0.007507139,0.0001326361,0.0002349424,0.0003995662,0.0007234808,4.662796e-05,552.36,453.0825,429.909,365.174,289.7537,272.3811,269.1938,280.9805,317.7345,395.1646,506.723,662.6889,843.129,959.176,378.8179,284.8213,255.3958,298.2948,298.8976,293.0137,297.9448,315.84,355.4309,419.6446,548.0951,713.4952,890.6229,1021.102,1145.933,1271.887,1415.696,9.056855e-05,0.0001162502,0.0002341576,0.0001627307,594.8516,430.9896,357.9592,462.7512,576.1023,677.6876,744.8735,799.8421,866.0791,951.1881,1046.049,1134.037,1206.163,1276.499,0.001604224,0.03846625,632.6554
-12.91291,0.0004077702,0.002188505,0.007212866,0.0001264256,0.0002241361,0.0003814917,0.0006916046,4.436829e-05,546.8211,448.4764,425.4803,361.3999,286.6048,269.3171,266.1033,277.7396,314.136,390.8983,501.596,656.5026,835.899,951.2677,374.6849,281.5613,252.4981,295.1328,295.7132,289.8281,294.6736,312.3833,351.628,415.3426,542.8998,707.2958,883.497,1013.334,1137.527,1262.863,1406.002,8.627304e-05,0.0001107816,0.0002233926,0.000155144,588.9195,426.7513,354.5573,458.5529,571.2095,672.2716,739.1452,793.8484,859.7391,944.4323,1038.89,1126.575,1198.472,1268.614,0.001534941,0.03702164,627.7359
-12.79279,0.0003893865,0.002096728,0.006930052,0.0001205048,0.0002138248,0.0003642316,0.0006611268,4.221777e-05,541.3165,443.9003,421.0816,357.6518,283.4792,266.2769,263.0373,274.5243,310.5644,386.6605,496.4981,650.3441,828.6929,943.3811,370.5836,278.3295,249.6248,291.9937,292.5517,286.6661,291.4265,308.9514,347.8509,411.0667,537.7301,701.1195,876.39,1005.582,1129.134,1253.848,1396.313,8.218051e-05,0.0001055693,0.0002131204,0.0001479098,583.0234,422.5386,351.1743,454.3739,566.3337,666.8692,733.4279,787.8637,853.4062,937.6809,1031.733,1119.108,1190.773,1260.716,0.001468638,0.03563082,622.827
-12.67267,0.0003718279,0.002008779,0.006658255,0.0001148601,0.0002039859,0.0003477491,0.0006319863,4.017114e-05,535.8464,439.3543,416.7131,353.9295,280.3771,263.2605,259.9958,271.3345,307.0197,382.4513,491.4295,644.2139,821.5114,935.5169,366.5141,275.1258,246.776,288.8775,289.4131,283.5275,288.2035,305.5445,344.0995,406.8171,532.5864,694.9669,869.3022,997.8447,1120.753,1244.842,1386.63,7.828139e-05,0.0001006013,0.0002033186,0.0001410118,577.1637,418.3516,347.8102,450.2143,561.4752,661.4808,727.7221,781.8886,847.0812,930.9346,1024.576,1111.638,1183.067,1252.807,0.001405186,0.03429182,617.9292
-12.55255,0.0003550576,0.0019245,0.006397048,0.0001094788,0.0001945978,0.0003320096,0.0006041248,3.82234e-05,530.4109,434.8385,412.3748,350.2332,277.2985,260.2679,256.9788,268.1702,303.502,378.2708,486.3905,638.1123,814.355,927.6758,362.4764,271.95,243.9515,285.7842,286.2976,280.4123,285.0047,302.1626,340.374,402.5941,527.4689,688.8382,862.2344,990.1245,1112.386,1235.848,1376.953,7.456658e-05,9.586617e-05,0.0001939656,0.0001344343,571.3403,414.1903,344.4652,446.0744,556.6344,656.1069,722.0282,775.9237,840.7646,924.1943,1017.422,1104.167,1175.355,1244.889,0.001344465,0.03300271,613.0428
-12.43243,0.0003390402,0.001843739,0.006146022,0.0001043486,0.00018564,0.0003169795,0.0005774864,3.63698e-05,525.0101,430.353,408.0668,346.563,274.2433,257.2991,253.9863,265.0314,300.0114,374.1191,481.3813,632.0397,807.2242,919.8583,358.4705,268.8021,241.1514,282.7139,283.205,277.3207,281.8301,298.8058,336.6745,398.3977,522.3779,682.734,855.1871,982.4215,1104.034,1226.864,1367.284,7.10274e-05,9.135305e-05,0.0001850411,0.0001281626,565.5536,410.0549,341.1395,441.9544,551.8117,650.7479,716.3469,769.9696,834.4571,917.4604,1010.271,1096.694,1167.638,1236.961,0.001286356,0.03176166,608.1684
-12.31231,0.0003237421,0.00176635,0.005904783,9.945775e-05,0.000177093,0.0003026271,0.0005520176,3.460578e-05,519.6443,425.898,403.7891,342.9188,271.2116,254.3542,251.0184,261.9182,296.5478,369.9964,476.4021,625.9965,800.1195,912.0652,354.4964,265.6821,238.3755,279.6665,280.1356,274.2527,278.6797,295.474,333.0011,394.2281,517.3136,676.6545,848.1608,974.7364,1095.697,1217.893,1357.623,6.765559e-05,8.705158e-05,0.0001765255,0.0001221825,559.8037,405.9456,337.833,437.8544,547.0073,645.4043,710.6786,764.0267,828.1592,910.7337,1003.124,1089.221,1159.917,1229.025,0.001230748,0.0305669,603.3062
-12.19219,0.0003091313,0.001692192,0.005672953,9.479526e-05,0.0001689378,0.000288922,0.0005276673,3.292705e-05,514.3136,421.4734,399.5417,339.3007,268.2035,251.4332,248.0749,258.8305,293.1114,365.9028,471.4532,619.9829,793.0416,904.297,350.554,262.5898,235.6239,276.6422,277.0891,271.2082,275.5536,292.1673,329.3539,390.0854,512.2764,670.6003,841.156,967.0697,1087.376,1208.936,1347.971,6.444325e-05,8.295187e-05,0.0001684001,0.0001164805,554.0906,401.8623,334.5459,433.7748,542.2216,640.0765,705.0237,758.0956,821.8716,904.015,995.9805,1081.748,1152.193,1221.082,0.001177534,0.02941671,598.4567
-12.07207,0.000295177,0.001621132,0.005450166,9.035046e-05,0.0001611567,0.0002758351,0.0005043866,3.132949e-05,509.018,417.0793,395.3248,335.7087,265.2188,248.5359,245.156,255.7684,289.7021,361.8382,466.5346,613.9994,785.9907,896.5543,346.6433,259.5252,232.8964,273.6408,274.0658,268.1872,272.4518,288.8858,325.7328,385.9698,507.2664,664.5717,834.1733,959.4223,1079.072,1199.992,1338.33,6.138288e-05,7.90445e-05,0.0001606471,0.0001110437,548.4147,397.8053,331.2784,429.7158,537.4549,634.7648,699.3828,752.1769,815.5948,897.3047,988.8426,1074.276,1144.466,1213.133,0.001126611,0.02830946,593.6203
-11.95195,0.0002818498,0.00155304,0.005236074,8.611325e-05,0.0001537325,0.0002633385,0.0004821288,2.980919e-05,503.7577,412.7159,391.1383,332.1429,262.2576,245.6625,242.2616,252.7318,286.32,357.8029,461.6466,608.0463,778.9676,888.8377,342.7644,256.4882,230.193,270.6625,271.0655,265.1899,269.3743,285.6295,322.1381,381.8813,502.2838,658.569,827.2132,951.7945,1070.785,1191.063,1328.7,5.846731e-05,7.532048e-05,0.0001532496,0.0001058597,542.776,393.7745,328.0305,425.6774,532.7075,629.4698,693.7563,746.2711,809.3295,890.6037,981.7106,1066.806,1136.738,1205.179,0.001077881,0.02724354,588.7974
-11.83183,0.0002691217,0.001487794,0.005030338,8.207396e-05,0.000146649,0.0002514059,0.000460849,2.836242e-05,498.5328,408.3831,386.9824,328.6033,259.3199,242.8129,239.3916,249.7207,282.9651,353.7969,456.7894,602.1239,771.9725,881.1477,338.9171,253.4787,227.5135,267.7071,268.0883,262.2161,266.321,282.3984,318.5696,377.8201,497.329,652.5926,820.2762,944.1872,1062.516,1182.149,1319.083,5.568972e-05,7.177124e-05,0.0001461914,0.000100917,537.1746,389.7701,324.8022,421.6599,527.9798,624.1918,688.1448,740.3787,803.0762,883.9125,974.5852,1059.339,1129.009,1197.22,0.00103125,0.02621744,583.9883
-11.71171,0.0002569659,0.001425275,0.004832636,7.822339e-05,0.0001398905,0.0002400119,0.0004405046,2.698565e-05,493.3434,404.0811,382.8569,325.0898,256.4058,239.987,236.5461,246.7352,279.6374,349.8204,451.9631,596.2324,765.0061,873.4851,335.1014,250.4965,224.858,264.7747,265.1343,259.2659,263.2921,279.1925,315.0276,373.7864,492.402,646.643,813.3628,936.6008,1054.266,1173.251,1309.478,5.304361e-05,6.838862e-05,0.0001394568,9.620421e-05,531.6107,385.7922,321.5938,417.6636,523.2719,618.9312,682.5486,734.5001,796.8355,877.2318,967.4671,1051.876,1121.28,1189.257,0.0009866284,0.02522968,579.1934
-11.59159,0.0002453567,0.001365371,0.004642655,7.455276e-05,0.0001334423,0.0002291322,0.0004210546,2.567549e-05,488.1895,399.8098,378.762,321.6026,253.515,237.1849,233.725,243.7752,276.337,345.8732,447.1679,590.3723,758.0687,865.8502,331.3173,247.5417,222.2264,261.8654,262.2032,256.3393,260.2874,276.0118,311.512,369.7801,487.5032,640.7203,806.4735,929.0359,1046.035,1164.371,1299.887,5.052277e-05,6.516482e-05,0.0001330313,9.17108e-05,526.0844,381.8408,318.4052,413.6884,518.5842,613.6884,676.9682,728.636,790.6078,870.5621,960.3571,1044.417,1113.553,1181.292,0.0009439291,0.02427884,574.4131
-11.47147,0.0002342698,0.001307971,0.004460097,7.10537e-05,0.0001272901,0.0002187438,0.0004024598,2.442874e-05,483.0714,395.5694,374.6976,318.1416,250.6478,234.4066,230.9283,240.8407,273.0637,341.9556,442.4041,584.5437,751.1608,858.2437,327.5648,244.614,219.6186,258.9789,259.2953,253.4362,257.307,272.8564,308.0229,365.8013,482.6326,634.8251,799.6088,921.4931,1037.825,1155.508,1290.311,4.81213e-05,6.209242e-05,0.0001269006,8.742654e-05,520.5958,377.916,315.2365,409.7348,513.917,608.4638,671.4041,722.7867,784.3939,863.9042,953.2558,1036.963,1105.827,1173.325,0.0009030702,0.02336356,569.6477
-11.35135,0.0002236817,0.001252973,0.004284673,6.771823e-05,0.0001214205,0.0002088245,0.0003846828,2.324233e-05,477.9891,391.3597,370.6638,314.7068,247.804,231.6519,228.156,237.9316,269.8177,338.0676,437.6716,578.7471,744.2829,850.666,323.8437,241.7134,217.0344,256.1155,256.4105,250.5567,254.3509,269.7263,304.5603,361.8503,477.7906,628.9575,792.7691,913.973,1029.635,1146.664,1280.75,4.583357e-05,5.916433e-05,0.0001210512,8.334175e-05,515.145,374.0178,312.0879,405.8027,509.2706,603.2577,665.8566,716.9528,778.1942,857.2587,946.164,1029.514,1098.103,1165.357,0.0008639725,0.02248251,564.8976
-11.23123,0.0002135701,0.001200275,0.004116106,6.453872e-05,0.0001158204,0.0001993532,0.0003676878,2.211336e-05,472.9425,387.181,366.6606,311.2982,244.9836,228.9209,225.4079,235.048,266.5989,334.2092,432.9707,572.9826,737.4353,843.1177,320.1541,238.8399,214.4739,253.275,253.5487,247.7007,251.4191,266.6214,301.1242,357.927,472.9773,623.1179,785.9549,906.4761,1021.467,1137.839,1271.206,4.365421e-05,5.637381e-05,0.0001154704,7.944717e-05,509.732,370.1463,308.9594,401.8924,504.6452,598.0706,660.3263,711.1348,772.0092,850.6261,939.0823,1022.073,1090.383,1157.389,0.0008265606,0.02163443,560.1631
-11.11111,0.0002039136,0.001149783,0.003954131,6.150792e-05,0.0001104776,0.0001903098,0.0003514405,2.103905e-05,467.9319,383.0331,362.6879,307.9158,242.1865,226.2135,222.6842,232.1897,263.4072,330.3805,428.3014,567.2505,730.6186,835.5994,316.4958,235.9931,211.9369,250.4574,250.71,244.8682,248.5115,263.5418,297.7147,354.0315,468.1929,617.3067,779.1666,899.003,1013.321,1129.035,1261.678,4.157811e-05,5.371442e-05,0.0001101459,7.573396e-05,504.3571,366.3017,305.8509,398.004,500.0411,592.9027,654.8135,705.3331,765.8394,844.007,932.0114,1014.639,1082.667,1149.422,0.0007907621,0.0208181,555.4446
-10.99099,0.0001946919,0.001101405,0.003798491,5.86189e-05,0.0001053804,0.0001816751,0.0003359082,2.001676e-05,462.9572,378.9162,358.7458,304.5597,239.4129,223.5298,219.9847,229.3568,260.2428,326.5816,423.664,561.5511,723.833,828.1114,312.8688,233.1732,209.4234,247.6627,247.8942,242.0592,245.6282,260.4874,294.3318,350.164,463.4375,611.524,772.4047,891.5542,1005.197,1120.25,1252.169,3.960039e-05,5.118001e-05,0.0001050658,7.219372e-05,499.0201,362.4838,302.7628,394.1377,495.4585,587.7545,649.3187,699.5482,759.6855,837.402,924.9519,1007.213,1074.956,1141.456,0.0007565076,0.02003234,550.7424
-10.87087,0.0001858855,0.001055052,0.00364894,5.586505e-05,0.0001005174,0.0001734307,0.0003210596,1.904399e-05,458.0186,374.8302,354.8342,301.2297,236.6625,220.8695,217.3094,226.5492,257.1055,322.8123,419.0586,555.8845,717.079,820.6543,309.273,230.3798,206.9332,244.8908,245.1015,239.2737,242.7691,257.4582,290.9755,346.3244,458.7113,605.7703,765.6696,884.1303,997.0968,1111.488,1242.679,3.771641e-05,4.876474e-05,0.0001002192,6.881842e-05,493.7213,358.6928,299.6948,390.2936,490.8977,582.6262,643.8423,693.7805,753.5478,830.8117,917.9045,999.7956,1067.251,1133.493,0.0007237309,0.01927601,546.0568
-10.75075,0.0001774757,0.00101064,0.003505241,5.324008e-05,9.587788e-05,0.0001655589,0.0003068647,1.811835e-05,453.1159,370.7751,350.9532,297.9259,233.9354,218.2328,214.6583,223.7669,253.9954,319.0729,414.4852,550.2512,710.357,813.2286,305.7083,227.613,204.4663,242.1418,242.3317,236.5116,239.9341,254.4542,287.6459,342.5128,454.0145,600.0458,758.9617,876.7317,989.0205,1102.747,1233.208,3.592174e-05,4.646304e-05,9.559517e-05,6.560039e-05,488.4606,354.9287,296.6472,386.4719,486.3589,577.5182,638.3845,688.0304,747.427,824.2367,910.8699,992.3879,1059.553,1125.533,0.0006923685,0.01854802,541.3881
-10.63063,0.0001694448,0.0009680891,0.003367168,5.073798e-05,9.145172e-05,0.0001580431,0.0002932949,1.723755e-05,448.2494,366.751,347.1027,294.6483,231.2316,215.6195,212.0312,221.0097,250.9124,315.3632,409.9439,544.6512,703.6673,805.8348,302.1748,224.8726,202.0225,239.4155,239.5849,233.7729,237.1233,251.4755,284.3428,338.7293,449.3472,594.3508,752.2814,869.3589,980.9686,1094.029,1223.758,3.421216e-05,4.426957e-05,9.118367e-05,6.253233e-05,483.2382,351.1915,293.62,382.6726,481.8423,572.4309,632.946,682.2985,741.3234,817.6775,903.8487,984.9905,1051.862,1117.578,0.0006623596,0.01784732,536.7367
-10.51051,0.0001617758,0.0009273208,0.003234501,4.835302e-05,8.72291e-05,0.0001508671,0.0002803227,1.639944e-05,443.419,362.7578,343.2828,291.3968,228.5509,213.0295,209.4281,218.2777,247.8564,311.6834,405.4349,539.0848,697.0104,798.4732,298.6722,222.1585,199.6018,236.7121,236.861,231.0575,234.3366,248.5219,281.0664,334.9739,444.7095,588.6855,745.6292,862.0125,972.9418,1085.335,1214.329,3.258366e-05,4.217928e-05,8.697495e-05,5.960729e-05,478.054,347.4812,290.6132,378.8959,477.3482,567.3645,627.5269,676.5852,735.2376,811.1347,896.8415,977.604,1044.179,1109.627,0.0006336461,0.01717289,532.1029
-10.39039,0.0001544524,0.000888261,0.00310703,4.607974e-05,8.320071e-05,0.0001440157,0.0002679219,1.560195e-05,438.6248,358.7955,339.4932,288.1714,225.8934,210.463,206.849,215.5708,244.8275,308.0334,400.9582,533.5522,690.3865,791.1443,295.2005,219.4706,197.2041,234.0313,234.1599,228.3655,231.5739,245.5934,277.8166,331.2466,440.1017,583.0502,739.0055,854.6929,964.9406,1076.665,1204.922,3.10324e-05,4.018732e-05,8.295971e-05,5.681861e-05,472.9081,343.798,287.6268,375.142,472.8769,562.3193,622.1278,670.8907,729.17,804.6088,889.8489,970.2292,1036.505,1101.682,0.0006061723,0.01652377,527.4869
-10.27027,0.0001474592,0.0008508385,0.002984553,4.391293e-05,7.935764e-05,0.0001374743,0.0002560675,1.484311e-05,433.8667,354.8641,335.7342,284.9721,223.259,207.9196,204.2938,212.889,241.8256,304.4132,396.5139,528.0536,683.796,783.8486,291.7596,216.8087,194.8292,231.3732,231.4817,225.6967,228.8353,242.69,274.5934,327.5476,435.5237,577.4452,732.4105,847.4006,956.9656,1068.019,1195.537,2.955474e-05,3.82891e-05,7.912911e-05,5.415996e-05,467.8006,340.1417,284.6609,371.4109,468.4284,557.2958,616.7489,665.2157,723.1211,798.1003,882.8716,962.8667,1028.84,1093.744,0.0005798848,0.015899,522.8891
-10.15015,0.0001407813,0.0008149851,0.002866876,4.184763e-05,7.56914e-05,0.0001312289,0.0002447355,1.412107e-05,429.1448,350.9637,332.0055,281.7988,220.6476,205.3995,201.7624,210.2321,238.8506,300.8228,392.1022,522.5892,677.2393,776.5865,288.3495,214.1727,192.4771,228.7377,228.8262,223.0511,226.1206,239.8117,271.3968,323.8768,430.9758,571.8707,725.8447,840.1361,949.0174,1059.399,1186.176,2.814719e-05,3.64802e-05,7.547469e-05,5.16253e-05,462.7314,336.5124,281.7156,367.7028,464.0031,552.2941,611.3906,659.5604,717.0914,791.6098,875.9102,955.5172,1021.186,1085.812,0.0005547328,0.01529768,518.3098
-10.03003,0.0001344046,0.0007806353,0.002753811,3.98791e-05,7.21939e-05,0.0001252661,0.000233903,1.343404e-05,424.459,347.0941,328.3071,278.6515,218.0592,202.9025,199.2548,207.6001,235.9025,297.2623,387.723,517.1592,670.7166,769.3584,284.97,211.5625,190.1477,226.1247,226.1935,220.4287,223.4299,236.9584,268.2267,320.2342,426.4581,566.3269,719.3084,832.8998,941.0964,1050.805,1176.839,2.680645e-05,3.475646e-05,7.198838e-05,4.920886e-05,457.7005,332.9102,278.7908,364.0177,459.601,547.3146,606.0533,653.9253,711.0813,785.1378,868.9652,948.1814,1013.543,1077.89,0.0005306673,0.01471893,513.7491
-9.90991,0.0001283155,0.0007477264,0.00264518,3.800282e-05,6.885739e-05,0.0001195732,0.000223548,1.278033e-05,419.8095,343.2553,324.6391,275.5301,215.4938,200.4286,196.7708,204.9929,232.9812,293.7316,383.3764,511.7637,664.2284,762.1646,281.6209,208.9779,187.8408,223.5343,223.5834,217.8294,220.763,234.1301,265.0833,316.6199,421.9706,560.8141,712.8021,825.6921,933.2033,1042.237,1167.527,2.552934e-05,3.311387e-05,6.866247e-05,4.690516e-05,452.7081,329.335,275.8865,360.3558,455.2225,542.3575,600.7373,648.3108,705.0912,778.6848,862.0372,940.86,1005.911,1069.976,0.0005076416,0.01416193,509.2075
-9.78979,0.0001225011,0.0007161982,0.002540808,3.621449e-05,6.56745e-05,0.0001141381,0.0002136496,1.215834e-05,415.1961,339.4474,321.0014,272.4347,212.9511,197.9776,194.3104,202.4104,230.0868,290.2307,379.0625,506.403,657.7748,755.0056,278.3023,206.4188,185.5564,220.9663,220.996,215.2531,218.12,231.3267,261.9664,313.0339,417.5135,555.3324,706.3259,818.5136,925.3384,1033.697,1158.24,2.431287e-05,3.154863e-05,6.548963e-05,4.470894e-05,447.7541,325.7868,273.0029,356.7171,450.8677,537.4231,595.443,642.7172,699.1216,772.2513,855.1268,933.5534,998.2923,1062.071,0.0004856109,0.01362585,504.6851
-9.66967,0.0001169492,0.0006859932,0.002440531,3.451e-05,6.263818e-05,0.0001089491,0.0002041878,1.156652e-05,410.6188,335.6703,317.3938,269.3651,210.4313,195.5496,191.8736,199.8527,227.219,286.7595,374.7813,501.0771,651.3562,747.8818,275.0141,203.8851,183.2942,218.4207,218.4311,212.6999,215.5007,228.5482,258.8759,309.4762,413.0868,549.8821,699.8804,811.3646,917.5025,1025.184,1148.98,2.315416e-05,3.005712e-05,6.246283e-05,4.261522e-05,442.8384,322.2656,270.14,353.1018,446.5367,532.5117,590.1706,637.145,693.1729,765.8378,848.2346,926.2625,990.6865,1054.177,0.0004645325,0.01310992,500.1823
-9.54955,0.0001116478,0.000657056,0.002344189,3.288543e-05,5.974171e-05,0.0001039951,0.0001951433,1.100341e-05,406.0778,331.9239,313.8165,266.3213,207.9342,193.1444,189.4601,197.3195,224.3778,283.3181,370.5329,495.7863,644.9729,740.7935,271.756,201.3767,181.0543,215.8974,215.8888,210.1695,212.9051,225.7946,255.812,305.9467,408.6907,544.4634,693.4657,804.2455,909.6958,1016.7,1139.746,2.205048e-05,2.863586e-05,5.957538e-05,4.061922e-05,437.9611,318.7715,267.2976,349.5099,442.2298,527.6236,584.9206,631.5944,687.2455,759.4448,841.3612,918.9879,983.0947,1046.295,0.0004443654,0.01261339,495.6992
-9.429429,0.0001065858,0.0006293337,0.002251629,3.133706e-05,5.697868e-05,9.926548e-05,0.0001864979,1.046764e-05,401.5728,328.2082,310.2692,263.3032,205.4598,190.762,187.0701,194.8108,221.5633,279.9064,366.3173,490.5306,638.6251,733.7411,268.5279,198.8934,178.8365,213.3964,213.3689,207.6621,210.3331,223.0656,252.7744,302.4456,404.3251,539.0765,687.0823,797.1567,901.919,1008.245,1130.541,2.099923e-05,2.728157e-05,5.68209e-05,3.871639e-05,433.1222,315.3044,264.476,345.9415,437.9472,522.7589,579.6931,626.0658,681.3398,753.0727,834.507,911.7301,975.5173,1038.424,0.0004250703,0.01213554,491.2362
-9.309309,0.0001017523,0.0006027756,0.002162702,2.986133e-05,5.434295e-05,9.475019e-05,0.000178234,9.957868e-06,397.1039,324.5231,306.7519,260.3108,203.0079,188.4022,184.7033,192.3266,218.7752,276.5243,362.1345,485.3103,632.3132,726.725,265.3299,196.435,176.6407,210.9176,210.8714,205.1774,207.7847,220.3614,249.7633,298.9727,399.9903,533.7215,680.7304,790.0987,894.1724,999.8197,1121.363,1.999792e-05,2.599109e-05,5.419327e-05,3.690241e-05,428.3217,311.8642,261.675,342.3966,433.6889,517.918,574.4886,620.5596,675.4562,746.722,827.6726,904.4897,967.9552,1030.566,0.0004066097,0.01167566,486.7935
-9.189189,9.713719e-05,0.0005773331,0.002077267,2.845483e-05,5.18287e-05,9.043952e-05,0.0001703348,9.472848e-06,392.6711,320.8686,303.2645,257.3441,200.5785,186.0651,182.3596,189.8666,216.0136,273.1719,357.9846,480.1254,626.0373,719.7453,262.1617,194.0014,174.4667,208.4609,208.3961,202.7154,205.2597,217.6818,246.7785,295.5282,395.6863,528.3987,674.4103,783.0719,886.4567,991.4242,1112.214,1.90442e-05,2.476145e-05,5.16867e-05,3.517314e-05,423.5594,308.451,258.8946,338.8755,429.4551,513.1011,569.3072,615.0762,669.5952,740.3931,820.8586,897.2675,960.409,1022.721,0.0003889476,0.01123308,482.3713
-9.069069,9.273054e-05,0.0005529594,0.001995189,2.711434e-05,4.943033e-05,8.632423e-05,0.0001627843,9.011378e-06,388.2743,317.2447,299.8071,254.4028,198.1716,183.7504,180.039,187.4309,213.2783,269.8491,353.8675,474.976,619.7977,712.8026,259.0232,191.5926,172.3145,206.0263,205.9432,200.2761,202.7582,215.0268,243.82,292.1118,391.4131,523.1081,668.1223,776.0765,878.7721,983.0593,1103.095,1.81358e-05,2.358977e-05,4.929561e-05,3.352464e-05,418.8354,305.0648,256.135,335.378,425.246,508.3085,564.1494,609.6157,663.757,734.0866,814.0654,890.0639,952.8792,1014.89,0.0003720497,0.01080717,477.9698
-8.948949,8.8523e-05,0.00052961,0.001916335,2.583677e-05,4.714254e-05,8.239551e-05,0.0001555672,8.572319e-06,383.9135,313.6513,296.3794,251.4871,195.787,181.4581,177.7414,185.0193,210.5692,266.5559,349.7834,469.8623,613.5946,705.8971,255.9144,189.2082,170.1839,203.6136,203.5124,197.8593,200.28,212.3963,240.8877,288.7238,387.1707,517.8501,661.8668,769.113,871.1192,974.7256,1094.005,1.727059e-05,2.247333e-05,4.701472e-05,3.195315e-05,414.1497,301.7054,253.396,331.9043,421.0618,503.5403,559.0153,604.1787,657.9422,727.8028,807.2936,882.8795,945.3667,1007.074,0.000355883,0.01039729,473.5893
-8.828829,8.45056e-05,0.000507242,0.00184058,2.461917e-05,4.496024e-05,7.864492e-05,0.0001486688,8.154585e-06,379.5885,310.0882,292.9815,248.5968,193.4246,179.1882,175.4667,182.6318,207.8863,263.2921,345.7321,464.7843,607.4284,699.0291,252.835,186.8483,168.0749,201.2228,201.1037,195.465,197.825,209.7902,237.9816,285.3639,382.9593,512.6247,655.6439,762.1817,863.4984,966.4235,1084.947,1.644651e-05,2.140955e-05,4.483896e-05,3.045507e-05,409.5022,298.373,250.6777,328.4544,416.9025,498.7967,553.9053,598.7654,652.1509,721.5421,800.5437,875.7149,937.8719,999.274,0.000340416,0.01000285,469.2299
-8.708709,8.06698e-05,0.0004858143,0.001767803,2.345875e-05,4.287859e-05,7.506442e-05,0.0001420751,7.757145e-06,375.2995,306.5555,289.6132,245.7318,191.0844,176.9404,173.2147,180.2681,205.2295,260.0577,341.7137,459.7422,601.2991,692.1989,249.7849,184.5125,165.9872,198.8539,198.7171,193.0932,195.3932,207.2084,235.1016,282.0322,378.7789,507.432,649.4539,755.283,855.9102,958.1536,1075.92,1.566162e-05,2.039595e-05,4.276351e-05,2.9027e-05,404.8928,295.0674,247.98,325.0285,412.7683,494.078,548.8196,593.3761,646.3836,715.305,793.8161,868.5707,930.3956,991.4897,0.0003256185,0.009623278,464.892
-8.588589,7.700742e-05,0.0004652877,0.001697887,2.235282e-05,4.089296e-05,7.164633e-05,0.0001357728,7.379016e-06,371.0462,303.0531,286.2745,242.8921,188.7663,174.7148,170.9855,177.9283,202.5986,256.8527,337.7282,454.736,595.207,685.4067,246.7641,182.2009,163.9207,196.5067,196.3523,190.7436,192.9845,204.6509,232.2477,278.7287,374.6295,502.2723,643.2971,748.4172,848.3548,949.9164,1066.925,1.491406e-05,1.943016e-05,4.078376e-05,2.766568e-05,400.3215,291.7886,245.303,321.6264,408.6593,489.3845,543.7585,588.0111,640.6407,709.092,787.1114,861.4475,922.9383,983.7222,0.0003114617,0.009258009,460.5757
-8.468468,7.351065e-05,0.0004456244,0.001630721,2.129884e-05,3.899895e-05,6.838331e-05,0.0001297489,7.019262e-06,366.8287,299.5808,282.9652,240.0775,186.4702,172.5112,168.7787,175.6123,199.9937,253.6769,333.7756,449.7659,589.1523,678.653,243.7723,179.9132,161.8754,194.1811,194.0095,188.4163,190.5987,202.1176,229.4197,275.4532,370.5111,497.1456,637.1737,741.5847,840.8328,941.7123,1057.962,1.420206e-05,1.850995e-05,3.889532e-05,2.636799e-05,395.7882,288.5366,242.6467,318.2483,404.5757,484.7162,538.7222,582.6707,634.9224,702.9033,780.43,854.3457,915.5006,975.9722,0.000297918,0.008906511,456.2812
-8.348348,7.017204e-05,0.0004267882,0.001566198,2.029438e-05,3.719234e-05,6.526835e-05,0.0001239912,6.676993e-06,362.6468,296.1387,279.6853,237.2881,184.1961,170.3295,166.5945,173.3198,197.4145,250.5304,329.8558,444.8318,583.1353,671.9379,240.8095,177.6493,159.8511,191.8771,191.6884,186.1111,188.2359,199.6083,226.6177,272.2059,366.4238,492.0521,631.084,734.7857,833.3446,933.5418,1049.032,1.352394e-05,1.763316e-05,3.709399e-05,2.513097e-05,391.2929,285.3113,240.011,314.8942,400.5175,480.0733,533.711,577.3552,629.2291,696.7394,773.7724,847.2659,908.0832,968.2404,0.0002849609,0.008568269,452.0087
-8.228228,6.698446e-05,0.0004087446,0.001504213,1.933712e-05,3.546911e-05,6.229476e-05,0.000118488,6.351362e-06,358.5005,292.7266,276.4346,234.5237,181.9437,168.1696,164.4326,171.0509,194.861,247.4131,325.9688,439.9339,577.156,665.2616,237.8754,175.409,157.8477,189.5946,189.389,183.828,185.8959,197.1231,223.8414,268.9866,362.3677,486.9918,625.0282,728.0205,825.8905,925.4053,1040.136,1.287809e-05,1.679776e-05,3.537577e-05,2.395179e-05,386.8356,282.1127,237.3958,311.5641,396.4849,475.4562,528.7252,572.0648,623.5612,690.6007,767.1391,840.2086,900.6866,960.5273,0.0002725651,0.008242786,447.7583
-8.108108,6.394111e-05,0.0003914604,0.001444668,1.842485e-05,3.382543e-05,5.945615e-05,0.0001132282,6.041563e-06,354.3898,289.3444,273.2131,231.7841,179.713,166.0315,162.2929,168.8053,192.333,244.3248,322.1146,435.0722,571.2146,658.6245,234.9701,173.1922,155.865,187.3334,187.1112,181.5668,183.5786,194.6617,221.091,265.7952,358.3426,481.965,619.0065,721.2896,818.4708,917.3034,1031.274,1.226297e-05,1.60018e-05,3.373684e-05,2.282776e-05,382.416,278.9407,234.8013,308.2581,392.4779,470.8649,523.7648,566.7999,617.9189,684.4875,760.5304,833.1744,893.3114,952.8336,0.0002607064,0.007929586,443.5304
-7.987988,6.103548e-05,0.0003749038,0.001387467,1.755547e-05,3.225765e-05,5.674641e-05,0.0001082009,5.746828e-06,350.3144,285.9921,270.0207,229.0694,177.5039,163.9149,160.1753,166.583,189.8306,241.2654,318.2932,430.2468,565.3114,652.0267,232.0932,170.9988,153.9029,185.0936,184.8549,179.3275,181.2838,192.2242,218.3662,262.6318,354.3486,476.9716,613.0191,714.593,811.086,909.2364,1022.447,1.167714e-05,1.524343e-05,3.217356e-05,2.17563e-05,378.0341,275.7953,232.2274,304.9762,388.4967,466.2996,518.8303,561.5607,612.3025,678.4002,753.9468,826.1637,885.9581,945.16,0.0002493616,0.007628208,439.325
-7.867868,5.826138e-05,0.0003590443,0.001332519,1.672696e-05,3.076227e-05,5.415971e-05,0.000103396,5.466428e-06,346.2744,282.6695,266.8573,226.3795,175.3164,161.8198,158.0798,164.3838,187.3534,238.235,314.5045,425.4577,559.4465,645.4685,229.2447,168.8285,151.9613,182.875,182.6201,177.1099,179.0116,189.8104,215.667,259.4962,350.3858,472.0119,607.0662,707.9313,803.7365,901.2049,1013.654,1.11192e-05,1.452087e-05,3.068245e-05,2.073497e-05,373.6899,272.6764,229.6739,301.7184,384.5414,461.7605,513.9217,556.3475,606.7124,672.3392,747.3888,819.1771,878.6273,937.507,0.0002385085,0.007338209,435.1423
-7.747748,5.561287e-05,0.0003438526,0.001279735,1.593741e-05,2.933595e-05,5.16905e-05,9.880359e-05,5.199667e-06,342.2696,279.3766,263.7227,223.7142,173.1502,159.7461,156.0061,162.2077,184.9015,235.2333,310.7485,420.7049,553.6199,638.9502,226.4244,166.6813,150.0401,180.6774,180.4065,174.9141,176.7619,187.4202,212.9933,256.3885,346.4541,467.0859,601.1481,701.3045,796.4225,893.2091,1004.898,1.058783e-05,1.383245e-05,2.926019e-05,1.976143e-05,369.3833,269.5839,227.141,298.4847,380.6119,457.2477,509.0393,551.1604,601.1488,666.3048,740.8567,812.215,871.3196,929.8753,0.000228126,0.007059162,430.9825
-7.627628,5.30843e-05,0.0003293008,0.00122903,1.5185e-05,2.797553e-05,4.933345e-05,9.44144e-05,4.945884e-06,338.3,276.1133,260.6168,221.0734,171.0054,157.6937,153.9542,160.0545,182.4747,232.2604,307.0251,415.9885,547.8319,632.4718,223.6322,164.5569,148.139,178.5009,178.2142,172.7397,174.5344,185.0535,210.345,253.3085,342.5535,462.1936,595.2649,694.713,789.1443,885.2496,996.1776,1.008177e-05,1.317655e-05,2.790361e-05,1.883345e-05,365.1141,266.5178,224.6286,295.2751,376.7085,452.7614,504.1833,545.9998,595.6121,660.2974,734.351,805.2779,864.0355,922.2654,0.0002181937,0.006790658,426.8457
-7.507508,5.067024e-05,0.0003153621,0.001180324,1.446798e-05,2.667797e-05,4.708349e-05,9.021945e-05,4.70445e-06,334.3654,272.8794,257.5395,218.457,168.8817,155.6624,151.924,157.9241,180.0729,229.316,303.3343,411.3086,542.0827,626.0337,220.8679,162.4552,146.2581,176.3453,176.0431,170.5869,172.3291,182.7103,207.7221,250.2561,338.684,457.3352,589.4168,688.1571,781.9024,877.3266,987.4939,9.599814e-06,1.255164e-05,2.660969e-05,1.794891e-05,360.8823,263.478,222.1366,292.0896,372.8312,448.3017,499.3539,540.8659,590.1024,654.3172,727.8721,798.3663,856.7755,914.6779,0.0002086921,0.006532301,422.7321
-7.387387,4.836555e-05,0.0003020108,0.001133537,1.37847e-05,2.544038e-05,4.493577e-05,8.621017e-05,4.474765e-06,330.4658,269.6749,254.4908,215.8651,166.7792,153.6522,149.9153,155.8163,177.696,226.4002,299.676,406.665,536.3722,619.6359,218.1313,160.376,144.3971,174.2105,173.8929,168.4554,170.1459,180.3903,205.1243,247.2313,334.8456,452.5106,583.6039,681.6369,774.6971,869.4407,978.8473,9.140822e-06,1.195627e-05,2.537555e-05,1.710577e-05,356.6878,260.4644,219.665,288.9283,368.9801,443.8689,494.5513,535.7589,584.6202,648.3647,721.4204,791.4806,849.5401,907.1134,0.0001996026,0.006283709,418.6419
-7.267267,4.616527e-05,0.0002892221,0.001088595,1.313357e-05,2.425999e-05,4.288566e-05,8.237838e-05,4.25626e-06,326.601,266.4996,251.4705,213.2973,164.6976,151.6629,147.9279,153.7311,175.3438,223.5128,296.0502,402.0579,530.7006,613.2787,215.4224,158.3193,142.556,172.0964,171.7637,166.3451,167.9847,178.0935,202.5517,244.2341,331.0383,447.7201,577.8265,675.1528,767.5285,861.5921,970.2383,8.703702e-06,1.138904e-05,2.419844e-05,1.630211e-05,352.5304,257.477,217.2138,285.7912,365.1551,439.4629,489.7757,530.679,579.1655,642.44,714.9962,784.6213,842.3298,899.5725,0.0001909075,0.006044517,414.5751
-7.147147,4.406471e-05,0.0002769726,0.001045426,1.25131e-05,2.313417e-05,4.092875e-05,7.871625e-05,4.048392e-06,322.7709,263.3535,248.4784,210.7537,162.637,149.6944,145.9619,151.6682,173.0163,220.6536,292.4567,397.4872,525.0681,606.9623,212.7409,156.2848,140.7345,170.0029,169.6553,164.256,165.8454,175.8199,200.0041,241.2642,327.2621,442.9636,572.0846,668.7049,760.3971,853.7813,961.6674,8.287416e-06,1.084863e-05,2.307573e-05,1.553608e-05,348.41,254.5157,214.7829,282.6781,361.3565,435.084,485.0272,525.6264,573.7387,636.5437,708.5999,777.7888,835.1452,892.0558,0.0001825897,0.005814372,410.532
-7.027027,4.205936e-05,0.0002652396,0.001003959,1.192183e-05,2.206041e-05,3.906081e-05,7.52163e-05,3.850645e-06,318.9754,260.2363,245.5145,208.2341,160.597,147.7465,144.017,149.6277,170.7132,217.8227,288.8956,392.9529,519.4747,600.6868,210.0866,154.2723,138.9325,167.9299,167.5677,162.1879,163.7279,173.5692,197.4815,238.3218,323.5168,438.2412,566.3785,662.2934,753.3031,846.0085,953.1349,7.890975e-06,1.033378e-05,2.200492e-05,1.480594e-05,344.3266,251.5804,212.3723,279.5892,357.5841,430.7322,480.306,520.6014,568.3401,630.6758,702.2318,770.9836,827.9867,884.5637,0.0001746329,0.005592935,406.5126
-6.906907,4.014492e-05,0.0002540015,0.0009641277,1.13584e-05,2.103631e-05,3.727781e-05,7.187138e-05,3.662527e-06,315.2144,257.1481,242.5786,205.7384,158.5778,145.8193,142.0931,147.6093,168.4345,215.0197,285.3667,388.455,513.9206,594.4523,207.4595,152.2818,137.15,165.8773,165.5007,160.1408,161.6319,171.3413,194.9836,235.4066,319.8025,433.553,560.7083,655.9187,746.2469,838.2742,944.6413,7.513435e-06,9.843273e-06,2.098362e-05,1.410999e-05,340.2799,248.671,209.9819,276.5244,353.8382,426.4077,475.6123,515.6042,562.9698,624.8368,695.8925,764.206,820.8548,877.0968,0.0001670215,0.005379877,402.5171
-6.786787,3.831729e-05,0.0002432373,0.0009258686,1.082151e-05,2.005959e-05,3.557591e-05,6.867464e-05,3.483572e-06,311.4877,254.0886,239.6705,203.2665,156.579,143.9124,140.1902,145.6129,166.1801,212.2448,281.8699,383.9936,508.4057,588.259,204.8594,150.313,135.3867,163.845,163.4541,158.1144,159.5575,169.1362,192.5105,232.5185,316.1192,428.8989,555.074,649.5808,739.2285,830.5787,936.187,7.153898e-06,9.375972e-06,2.000954e-05,1.344665e-05,336.27,245.7875,207.6117,273.4837,350.1187,422.1106,470.9462,510.6348,557.6281,619.0268,689.582,757.4565,813.75,869.6556,0.0001597405,0.005174884,398.5456
-6.666667,3.657255e-05,0.0002329274,0.0008891198,1.030991e-05,1.912805e-05,3.395143e-05,6.561954e-05,3.313335e-06,307.7952,251.0578,236.7903,200.8183,154.6007,142.0259,138.3079,143.6383,163.9497,209.4976,278.4052,379.5686,502.9302,582.1071,202.2861,148.3658,133.6426,161.8328,161.428,156.1087,157.5046,166.9537,190.0619,229.6576,312.4668,424.279,549.4759,643.28,732.2484,822.9223,927.7724,6.81151e-06,8.930779e-06,1.908052e-05,1.28144e-05,332.2965,242.9297,205.2616,270.4671,346.4256,417.841,466.3079,505.6936,552.3152,613.2462,683.3009,750.7355,806.6726,862.2406,0.0001527757,0.004977653,394.5982
-6.546547,3.490695e-05,0.0002230525,0.0008538218,9.822405e-06,1.823961e-05,3.240086e-05,6.269984e-05,3.151391e-06,304.1369,248.0555,233.9376,198.3936,152.6427,140.1595,136.4463,141.6855,161.7433,206.7782,274.9725,375.1799,497.4942,575.9966,199.7394,146.44,131.9174,159.8407,159.4222,154.1237,155.4729,164.7938,187.6378,226.8236,308.8452,419.6933,543.914,637.0164,725.3068,815.3053,919.3979,6.485454e-06,8.506654e-06,1.819448e-05,1.221178e-05,328.3595,240.0976,202.9316,267.4745,342.7591,413.599,461.6975,500.7806,547.0313,607.4953,677.0495,744.0433,799.6233,854.8524,0.0001461134,0.004787892,390.675
-6.426426,3.331692e-05,0.0002135944,0.0008199177,9.357876e-06,1.73923e-05,3.092085e-05,5.990956e-05,2.997338e-06,300.5125,245.0817,231.1125,195.9925,150.7049,138.3133,134.6052,139.7544,159.5608,204.0864,271.5716,370.8275,492.0976,569.9277,197.2192,144.5355,130.2112,157.8686,157.4366,152.159,153.4624,162.6562,185.2381,224.0166,305.2544,415.1419,538.3885,630.7903,718.4039,807.728,911.0639,6.174954e-06,8.102602e-06,1.734943e-05,1.16374e-05,324.4588,237.291,200.6216,264.5059,339.119,409.3846,457.1151,495.8962,541.7766,601.7743,670.828,737.3804,792.6023,847.4914,0.0001397406,0.00460532,386.7761
-6.306306,3.179904e-05,0.0002045356,0.0007873529,8.915238e-06,1.65842e-05,2.95082e-05,5.724299e-05,2.850794e-06,296.922,242.1361,228.3147,193.6146,148.7872,136.4869,132.7845,137.8446,157.4019,201.4219,268.2025,366.5115,486.7407,563.9005,194.7252,142.6521,128.5236,155.9163,155.471,150.2147,151.4729,160.5408,182.8626,221.2363,301.6944,410.6248,532.8994,624.6018,711.5399,800.1908,902.7708,5.879272e-06,7.717677e-06,1.654349e-05,1.108995e-05,320.5941,234.5099,198.3316,261.5614,335.5055,405.198,452.5609,491.0403,536.5514,596.0833,664.6367,730.7472,785.6101,840.1582,0.0001336446,0.004429667,382.9017
-6.186186,3.035005e-05,0.0001958594,0.0007560747,8.493466e-06,1.581352e-05,2.815986e-05,5.469465e-05,2.711392e-06,293.3651,239.2186,225.5441,191.26,146.8894,134.6804,130.984,135.9562,155.2665,198.7849,264.8652,362.2317,481.4233,557.915,192.2574,140.7896,126.8546,153.9837,153.5254,148.2907,149.5044,158.4477,180.5112,218.4827,298.165,406.1419,527.4469,618.4511,704.7151,792.6938,894.5188,5.597701e-06,7.350976e-06,1.577485e-05,1.056818e-05,316.7655,231.7542,196.0615,258.6408,331.9186,401.0392,448.0351,486.2132,531.3558,590.4228,658.4761,724.1439,778.6472,832.8531,0.0001278135,0.004260672,379.0518
-6.066066,2.896684e-05,0.0001875495,0.0007260325,8.091578e-06,1.507853e-05,2.68729e-05,5.225934e-05,2.578786e-06,289.8418,236.3292,222.8006,188.9284,145.0114,132.8935,129.2036,134.089,153.1546,196.1749,261.5594,357.9881,476.1456,551.9715,189.8156,138.9479,125.204,152.0707,151.5996,146.3867,147.5566,156.3765,178.1839,215.7557,294.6663,401.6933,522.031,612.3383,697.9297,785.2374,886.3085,5.329571e-06,7.001641e-06,1.504179e-05,1.007087e-05,312.9727,229.0237,193.8112,255.7441,328.3583,396.9084,443.5376,481.415,526.19,584.7929,652.3463,717.5709,771.714,825.5767,0.0001222358,0.004098085,375.2264
-5.945946,2.764643e-05,0.0001795907,0.0006971779,7.708641e-06,1.437758e-05,2.564456e-05,4.993205e-05,2.452647e-06,286.3518,233.4676,220.084,186.6199,143.1531,131.1262,127.4431,132.2428,151.0659,193.5921,258.285,353.7806,470.9075,546.0699,187.3996,137.1268,123.5717,150.1772,149.6935,144.5027,145.6295,154.3272,175.8804,213.0551,291.198,397.279,516.6518,606.2636,691.1839,777.8218,878.14,5.074242e-06,6.66885e-06,1.434268e-05,9.596886e-06,309.2156,226.3184,191.5807,252.8714,324.8246,392.8056,439.0687,476.6459,521.0542,579.1938,646.2476,711.0286,764.8108,818.3294,0.0001169006,0.003941664,371.4258
-5.825826,2.638599e-05,0.0001719682,0.000669464,7.343763e-06,1.37091e-05,2.447216e-05,4.770801e-05,2.332658e-06,282.8951,230.6338,217.3942,184.3341,141.3144,129.3782,125.7025,130.4174,149.0003,191.0361,255.042,349.6093,465.7092,540.2104,185.0092,135.3262,121.9576,148.3031,147.8071,142.6386,143.723,152.2996,173.6007,210.3809,287.7603,392.899,511.3095,600.2271,684.4778,770.4474,870.0138,4.831106e-06,6.351824e-06,1.367594e-05,9.145141e-06,305.4941,223.6382,189.3699,250.0224,321.3175,388.7308,434.6284,471.9061,515.9485,573.6258,640.1803,704.5174,757.9381,811.1117,0.0001117974,0.003791177,367.6499
-5.705706,2.518279e-05,0.0001646678,0.0006428461,6.996098e-06,1.307159e-05,2.335317e-05,4.558266e-05,2.218522e-06,279.4715,227.8276,214.7311,182.0711,139.4952,127.6496,123.9815,128.6129,146.9577,188.5069,251.8303,345.474,460.5505,534.3929,182.6442,133.5459,120.3615,146.4483,145.9401,140.7942,141.8369,150.2937,171.3446,207.7329,284.353,388.5532,506.004,594.2289,677.8117,763.1143,861.9301,4.599581e-06,6.049818e-06,1.304009e-05,8.714591e-06,301.8079,220.983,187.1788,247.1973,317.837,384.6841,430.2169,467.1955,510.8731,568.089,634.1448,698.0375,751.0962,803.9239,0.0001069161,0.0036464,363.8988
-5.585586,2.403426e-05,0.000157676,0.000617281,6.664835e-06,1.246362e-05,2.228517e-05,4.355164e-05,2.109954e-06,276.0809,225.0488,212.0944,179.8307,137.6952,125.9401,122.28,126.8289,144.9379,186.0044,248.6496,341.3746,455.4316,528.6176,180.3045,131.7857,118.7833,144.6125,144.0925,138.9694,139.9711,148.3092,169.112,205.1111,280.9759,384.2416,500.7354,588.2692,671.1858,755.8228,853.8892,4.379116e-06,5.762124e-06,1.243369e-05,8.304245e-06,298.157,218.3525,185.0072,244.3959,314.3831,380.6655,425.8341,462.5144,505.8282,562.5837,628.1411,691.5892,744.2854,796.7666,0.0001022471,0.003507119,360.1727
-5.465465,2.293791e-05,0.0001509797,0.0005927274,6.349203e-06,1.188383e-05,2.126583e-05,4.161077e-05,2.006682e-06,272.723,222.2974,209.4841,177.6128,135.9145,124.2496,120.598,125.0654,142.9407,183.5283,245.5,337.3111,450.3524,522.8846,177.9899,130.0454,117.2228,142.7959,142.2642,137.1641,138.1254,146.3462,166.9028,202.5152,277.6291,379.9643,495.5038,582.3481,664.6002,748.573,845.8916,4.169184e-06,5.488065e-06,1.18554e-05,7.91316e-06,294.5411,215.7469,182.8551,241.6182,310.9558,376.6752,421.4803,457.8628,500.8139,557.1101,622.1697,685.173,737.5063,789.64,9.778118e-05,0.003373125,356.4715
-5.345345,2.189139e-05,0.0001445666,0.0005691455,6.048468e-06,1.133092e-05,2.029295e-05,3.975608e-05,1.908451e-06,269.3977,219.5731,206.9,175.4172,134.1529,122.578,118.9352,123.3222,140.9661,181.0786,242.3812,333.2835,445.313,517.1938,175.7002,128.325,115.6799,140.998,140.455,135.3781,136.2998,144.4043,164.7168,199.9453,274.3124,375.7211,490.3093,576.4657,658.055,741.3654,837.9373,3.969283e-06,5.226997e-06,1.13039e-05,7.540433e-06,290.9601,213.1658,180.7225,238.8642,307.5551,372.7131,417.1555,453.241,495.8304,551.6682,616.2307,678.789,730.759,782.5447,9.35096e-05,0.00324422,352.7954
-5.225225,2.089244e-05,0.0001384248,0.0005464969,5.761928e-06,1.080364e-05,1.936442e-05,3.798375e-05,1.815013e-06,266.1049,216.8758,204.342,173.2437,132.4102,120.9252,117.2915,121.5991,139.0138,178.655,239.2932,329.2915,440.3132,511.5453,173.4353,126.6242,114.1544,139.219,138.6648,133.6114,134.494,142.4835,162.5539,197.401,271.0258,371.5121,485.1518,570.622,651.5505,734.1999,830.0268,3.778936e-06,4.978306e-06,1.077797e-05,7.185206e-06,287.4138,210.6093,178.6092,236.1337,304.181,368.7793,412.8598,448.6489,490.8777,546.2584,610.3244,672.4375,724.044,775.4811,8.942392e-05,0.003120212,349.1443
-5.105105,1.99389e-05,0.0001325427,0.0005247451,5.488917e-06,1.030081e-05,1.847823e-05,3.629013e-05,1.726136e-06,262.8444,214.2054,201.8098,171.0924,130.6863,119.2909,115.6668,119.8961,137.0837,176.2575,236.2358,325.3352,435.3532,505.9392,171.195,124.9428,112.6462,137.4586,136.8934,131.8637,132.7081,140.5837,160.4139,194.8825,267.7692,367.3372,480.0314,564.8172,645.0867,727.0769,822.1602,3.597687e-06,4.741409e-06,1.027642e-05,6.846659e-06,283.9021,208.0772,176.5152,233.4268,300.8334,364.8738,408.5932,444.0867,485.9561,540.8808,604.4509,666.1189,717.3615,768.4494,8.551606e-05,0.003000916,345.5184
-4.984985,1.902872e-05,0.0001269096,0.0005038545,5.228798e-06,9.821308e-06,1.763245e-05,3.467174e-05,1.641598e-06,259.616,211.5618,199.3034,168.963,128.9811,117.6751,114.0609,118.2129,135.1757,173.8858,233.2088,321.4145,430.4329,500.3754,168.9791,123.2808,111.1553,135.7168,135.1409,130.135,130.9417,138.7047,158.2968,192.3894,264.5424,363.1963,474.9482,559.0514,638.6639,719.9965,814.3379,3.425103e-06,4.515746e-06,9.798126e-06,6.524013e-06,280.4248,205.5693,174.4404,230.7433,297.5123,360.9967,404.3557,439.5545,481.0656,535.5356,598.6105,659.8335,710.712,761.4502,8.177833e-05,0.002886154,341.9176
-4.864865,1.815994e-05,0.0001215148,0.0004837914,4.980963e-06,9.364046e-06,1.682525e-05,3.312526e-05,1.561188e-06,256.4196,208.9447,196.8225,166.8554,127.2945,116.0777,112.4737,116.5494,133.2895,171.5399,230.2122,317.5291,425.5522,494.854,166.7873,121.6379,109.6813,133.9933,133.4069,128.4252,129.1948,136.8463,156.2024,189.9217,261.3453,359.0895,469.9021,553.3247,632.2821,712.959,806.5601,3.260772e-06,4.300789e-06,9.342015e-06,6.216522e-06,276.9817,203.0856,172.3847,228.0832,294.2178,357.148,400.1476,435.0524,476.2063,530.2228,592.8035,653.5814,704.0956,754.4837,7.820334e-05,0.002775754,338.342
-4.744745,1.733067e-05,0.0001163484,0.0004645232,4.744836e-06,8.928e-06,1.605487e-05,3.16475e-05,1.484705e-06,253.255,206.354,194.3671,164.7694,125.6263,114.4985,110.905,114.9055,131.4251,169.2195,227.2458,313.6792,420.7111,489.3749,164.6197,120.014,108.2242,132.2882,131.6915,126.7341,127.4673,135.0085,154.1305,187.4792,258.1779,355.0167,464.8932,547.637,625.9415,705.9644,798.827,3.104299e-06,4.09603e-06,8.907062e-06,5.923478e-06,273.5726,200.626,170.348,225.4465,290.9497,353.3276,395.9688,430.5804,471.3785,524.9427,587.03,647.3629,697.5128,747.5503,7.478404e-05,0.002669552,334.7917
-4.624625,1.653913e-05,0.0001114007,0.0004460184,4.519865e-06,8.512188e-06,1.531964e-05,3.023543e-05,1.411958e-06,250.122,203.7896,191.9369,162.705,123.9764,112.9373,109.3547,113.281,129.5823,166.9246,224.3094,309.8645,415.9096,483.9383,162.4758,118.4089,106.7839,130.6012,129.9945,125.0615,125.759,133.1911,152.081,185.0618,255.04,350.9777,459.9215,541.9886,619.6421,699.0129,791.1388,2.955311e-06,3.900987e-06,8.492288e-06,5.644203e-06,270.1973,198.1903,168.3303,222.833,287.7081,349.5356,391.8193,426.1386,466.5821,519.6954,581.2902,641.1784,690.9638,740.6503,7.151367e-05,0.00256739,331.2667
-4.504505,1.578362e-05,0.0001066625,0.0004282471,4.305524e-06,8.115675e-06,1.461796e-05,2.888612e-05,1.342765e-06,247.0204,201.2512,189.5319,160.662,122.3447,111.394,107.8227,111.6758,127.7609,164.6549,221.4029,306.0849,411.1476,478.544,160.3557,116.8225,105.3601,128.9322,128.3157,123.4074,124.0698,131.394,150.0538,182.6694,251.9316,346.9726,454.9869,536.3793,613.3841,692.1048,783.4958,2.81345e-06,3.7152e-06,8.096761e-06,5.378053e-06,266.8558,195.7783,166.3315,220.2427,284.4929,345.7721,387.6992,421.7271,461.8172,514.481,575.5842,635.0279,684.449,733.7842,6.838577e-05,0.002469115,327.767
-4.384384,1.506249e-05,0.0001021249,0.0004111803,4.101313e-06,7.737569e-06,1.394831e-05,2.75968e-05,1.276952e-06,243.9501,198.7389,187.1518,158.6402,120.731,109.8685,106.3087,110.0896,125.9608,162.4103,218.5262,302.3403,406.4252,473.1921,158.2591,115.2546,103.9528,127.2811,126.6551,121.7716,122.3996,129.6169,148.0487,180.3018,248.8525,343.0013,450.0896,530.8094,607.1676,685.2401,775.8982,2.678377e-06,3.538233e-06,7.71959e-06,5.124412e-06,263.5477,193.39,164.3514,217.6754,281.3041,342.0369,383.6086,417.3459,457.084,509.2997,569.9123,628.9118,677.9685,726.9521,6.539417e-05,0.002374579,324.2926
-4.264264,1.437418e-05,9.777963e-05,0.0003947903,3.906756e-06,7.377018e-06,1.330922e-05,2.636482e-05,1.214355e-06,240.9109,196.2523,184.7965,156.6396,119.1352,108.3607,104.8128,108.5224,124.1817,160.1906,215.679,298.6306,401.7421,467.8825,156.1858,113.705,102.5619,125.6478,125.0124,120.154,120.7481,127.8598,146.0656,177.9589,245.8026,339.0637,445.2295,525.2788,600.9927,678.419,768.3462,2.549768e-06,3.369667e-06,7.359928e-06,4.882696e-06,260.2729,191.0253,162.39,215.1313,278.1415,338.3302,379.5474,412.9951,452.3826,504.1516,564.2747,622.8303,671.5226,720.1545,6.253293e-05,0.002283642,320.8436
-4.144144,1.371721e-05,9.361843e-05,0.0003790503,3.721397e-06,7.033209e-06,1.269932e-05,2.518764e-05,1.154817e-06,237.9026,193.7914,182.4658,154.6599,117.5572,106.8704,103.3346,106.974,122.4236,157.9957,212.8614,294.9557,397.0985,462.6153,154.1356,112.1736,101.1871,124.0322,123.3876,118.5545,119.1153,126.1226,144.1043,175.6405,242.7817,335.1597,440.4065,519.7875,594.8594,671.6417,760.8399,2.427315e-06,3.209106e-06,7.016964e-06,4.652345e-06,257.0312,188.684,160.4473,212.61,275.0053,334.6519,375.5157,408.6748,447.7129,499.0367,558.6715,616.7836,665.1116,713.3917,5.979641e-05,0.002196167,317.4199
-4.024024,1.309016e-05,8.963356e-05,0.0003639346,3.544802e-06,6.705369e-06,1.211727e-05,2.406282e-05,1.09819e-06,234.925,191.3559,180.1596,152.7011,115.9968,105.3974,101.8741,105.4443,120.6863,155.8254,210.073,291.3155,392.4941,457.3904,152.1084,110.6602,99.82833,122.4341,121.7806,116.9728,117.501,124.405,142.1647,173.3466,239.7898,331.2893,435.6206,514.3357,588.7678,664.9081,753.3795,2.310723e-06,3.05617e-06,6.689926e-06,4.432826e-06,253.8224,186.3659,158.5231,210.1116,271.8953,331.002,371.5136,404.385,443.0751,493.9553,553.1028,610.7719,658.7359,706.6638,5.717918e-05,0.002112023,314.0217
-3.903904,1.249167e-05,8.581759e-05,0.0003494188,3.37656e-06,6.392758e-06,1.15618e-05,2.298805e-05,1.044332e-06,231.978,188.9457,177.8776,150.763,114.4539,103.9417,100.4311,103.933,118.9696,153.6795,207.3137,287.7098,387.9289,452.2077,150.104,109.1647,98.48548,120.8533,120.1912,115.4089,115.9052,122.7069,140.2466,171.0769,236.8268,327.4524,430.872,508.9233,582.718,658.2186,745.9653,2.199714e-06,2.910499e-06,6.378077e-06,4.223632e-06,250.6464,184.071,156.6172,207.6361,268.8114,327.3804,367.541,400.1257,438.4693,488.9073,547.5688,604.7953,652.3955,699.9714,5.467608e-05,0.002031085,310.6487
-3.783784,1.192045e-05,8.21634e-05,0.000335479,3.216276e-06,6.094671e-06,1.10317e-05,2.196111e-05,9.931064e-07,229.0613,186.5607,175.6198,148.8454,112.9284,102.5031,99.00552,102.4401,117.2734,151.5579,204.5834,284.1385,383.4029,447.0672,148.1222,107.6868,97.15839,119.2899,118.6193,113.8627,114.3275,121.0283,138.3499,168.8313,233.8925,323.6488,426.1604,503.5503,576.7101,651.5731,738.5973,2.094021e-06,2.771748e-06,6.080714e-06,4.024278e-06,247.5029,181.7991,154.7298,205.1832,265.7536,323.7872,363.5979,395.897,433.8955,483.8929,542.0696,598.8542,646.0907,693.3145,5.228214e-05,0.00195323,307.3012
-3.663664,1.137525e-05,7.866415e-05,0.0003220926,3.063575e-06,5.810437e-06,1.052583e-05,2.097987e-05,9.443864e-07,226.1748,184.2007,173.386,146.9483,111.4202,101.0814,97.59714,100.9653,115.5975,149.4604,201.8819,280.6014,378.916,441.9689,146.1629,106.2265,95.84691,117.7436,117.0647,112.334,112.768,119.3689,136.4744,166.6097,230.9867,319.8785,421.4858,498.2168,570.7441,644.9717,731.2758,1.99339e-06,2.63959e-06,5.797166e-06,3.834304e-06,244.3917,179.5501,152.8605,202.7529,262.7219,320.2224,359.6844,391.6989,429.3537,478.9122,536.6054,592.9485,639.8218,686.6935,4.999261e-05,0.001878343,303.9791
-3.543544,1.085489e-05,7.531331e-05,0.0003092377,2.9181e-06,5.539412e-06,1.004307e-05,2.004231e-05,8.980494e-07,223.3182,181.8654,171.176,145.0714,109.929,99.67647,96.20585,99.50863,113.9417,147.3869,199.2091,277.0985,374.468,436.9127,144.2257,104.7836,94.55092,116.2142,115.5274,110.8226,111.2265,117.7286,134.6201,164.4119,228.1094,316.1415,416.8483,492.9227,564.8201,638.4146,724.0008,1.897579e-06,2.513713e-06,5.526795e-06,3.65327e-06,241.3127,177.3239,151.0094,200.3451,259.7162,316.6859,355.8004,387.5314,424.844,473.9652,531.1762,587.0787,633.589,680.1087,4.780297e-05,0.00180631,300.6823
-3.423423,1.035826e-05,7.21046e-05,0.0002968932,2.77951e-06,5.280986e-06,9.582375e-06,1.91465e-05,8.539792e-07,220.4914,179.5549,168.9896,143.2146,108.4548,98.28824,94.83148,98.0698,112.3058,145.337,196.5648,273.6295,370.059,431.8986,142.3107,103.3579,93.27027,114.7018,114.0072,109.3285,109.7027,116.1072,132.7866,162.2378,225.2604,312.4375,412.2478,487.6682,558.938,631.9019,716.7725,1.806359e-06,2.393819e-06,5.268989e-06,3.480755e-06,238.2656,175.1202,149.1764,197.9597,256.7364,313.1776,351.946,383.3946,420.3665,469.0521,525.7823,581.2447,627.3925,673.5603,4.570888e-05,0.001737024,297.4109
-3.303303,9.88426e-06,6.903203e-05,0.0002850392,2.64748e-06,5.034575e-06,9.14274e-06,1.829058e-05,8.120652e-07,217.6943,177.2688,166.8267,141.3779,106.9975,96.91654,93.4739,96.64868,110.6898,143.3108,193.9487,270.1944,365.6887,426.9264,140.4175,101.9492,92.00482,113.2062,112.5039,107.8515,108.1967,114.5047,130.974,160.0872,222.4395,308.7666,407.6843,482.453,553.0979,625.4335,709.5911,1.71951e-06,2.279625e-06,5.023168e-06,3.316361e-06,235.2502,172.9391,147.3613,195.5966,253.7824,309.6976,348.1212,379.2884,415.9211,464.1729,520.4237,575.4467,621.2324,667.0485,4.370617e-05,0.001670381,294.1648
-3.183183,9.431875e-06,6.608984e-05,0.000273656,2.521701e-06,4.799623e-06,8.723205e-06,1.747279e-05,7.722022e-07,214.9265,175.007,164.6871,139.561,105.5568,95.56123,92.13297,95.24513,109.0934,141.308,191.3608,266.7929,361.3571,421.9962,138.546,100.5574,90.75443,111.7271,111.0175,106.3915,106.7082,112.9207,129.182,157.96,219.6468,305.1285,403.1576,477.2773,547.2999,619.0097,702.4566,1.636824e-06,2.17086e-06,4.788775e-06,3.159707e-06,232.2664,170.7802,145.5641,193.2558,250.8542,306.2458,344.3259,375.2129,411.5079,459.3276,515.1005,569.685,615.109,660.5736,4.179087e-05,0.00160628,290.9441
-3.063063,9.00012e-06,6.327252e-05,0.0002627253,2.401877e-06,4.575598e-06,8.322855e-06,1.669142e-05,7.342903e-07,212.188,172.7694,162.5706,137.7637,104.1327,94.22217,90.80852,93.85898,107.5165,139.3284,188.8009,263.425,357.064,417.1078,136.696,99.18241,89.51897,110.2646,109.5478,104.9483,105.2371,111.3554,127.4104,155.8559,216.8818,301.5232,398.6677,472.1411,541.544,612.6303,695.3691,1.558101e-06,2.067268e-06,4.565282e-06,3.010428e-06,229.3139,168.6436,143.7846,190.9371,247.9517,302.8222,340.5601,371.1681,407.127,454.5163,509.8128,563.9596,609.0225,654.1359,3.99592e-05,0.001544625,287.7487
-2.942943,8.588058e-06,6.05748e-05,0.0002522289,2.287728e-06,4.361993e-06,7.940815e-06,1.594487e-05,6.982342e-07,209.4785,170.5558,160.4771,135.9861,102.725,92.89921,89.50042,92.4901,105.9589,137.3719,186.2687,260.0905,352.8095,412.2611,134.8674,97.82397,88.29829,108.8184,108.0947,103.5218,103.7832,109.8083,125.6592,153.775,214.1447,297.9506,394.2146,467.0442,535.8302,606.2956,688.3288,1.483152e-06,1.968604e-06,4.352184e-06,2.86818e-06,226.3925,166.529,142.0228,188.6405,245.0748,299.4267,336.8238,367.1539,402.7783,449.7391,504.5607,558.2707,602.973,647.7354,3.82075e-05,0.001485323,284.5785
-2.822823,8.194794e-06,5.799163e-05,0.0002421499,2.178987e-06,4.158327e-06,7.576251e-06,1.523159e-05,6.639433e-07,206.7978,168.3659,158.4064,134.2278,101.3336,91.59222,88.20853,91.13832,104.4204,135.4383,183.7642,256.7891,348.5933,407.456,133.0599,96.48195,87.09227,107.3884,106.658,102.1118,102.3465,108.2795,123.9282,151.7169,211.4351,294.4106,389.7982,461.9868,530.1584,600.0054,681.3357,1.411797e-06,1.874633e-06,4.148998e-06,2.732632e-06,223.5021,164.4363,140.2786,186.3657,242.2235,296.0593,333.1169,363.1704,398.4619,444.996,499.3442,552.6183,596.9607,641.3725,3.65323e-05,0.001428285,281.4337
-2.702703,7.819474e-06,5.551816e-05,0.0002324717,2.075397e-06,3.964138e-06,7.228367e-06,1.45501e-05,6.313314e-07,204.1457,166.1998,156.3583,132.4888,99.95843,90.30105,86.93268,89.80348,102.901,133.5274,181.2871,253.5209,344.4153,402.6926,131.2734,95.15621,85.90077,105.9746,105.2376,100.7183,100.9267,106.7688,122.2172,149.6816,208.7531,290.903,385.4184,456.9686,524.5288,593.76,674.39,1.343864e-06,1.785133e-06,3.955265e-06,2.60347e-06,220.6423,162.3655,138.5518,184.1128,239.3976,292.7199,329.4395,359.2176,394.1778,440.287,494.1636,547.0027,590.9858,635.0473,3.493028e-05,0.001373425,278.314
-2.582583,7.461282e-06,5.314974e-05,0.0002231784,1.976715e-06,3.778987e-06,6.896401e-06,1.389899e-05,6.003167e-07,201.5221,164.0571,154.3326,130.769,98.59924,89.02557,85.67275,88.48544,101.4003,131.6391,178.8373,250.2855,340.2754,397.9706,129.5078,93.84658,84.72364,104.5767,103.8335,99.34104,99.52381,105.2759,120.526,147.6688,206.0983,287.4277,381.0752,451.9898,518.9412,587.5592,667.4917,1.279189e-06,1.699892e-06,3.770548e-06,2.480393e-06,217.8131,160.3162,136.8423,181.8816,236.5971,289.4085,325.7916,355.2953,389.926,435.6122,489.0187,541.424,585.0484,628.7601,3.339824e-05,0.00132066,275.2196
-2.462462,7.11944e-06,5.088195e-05,0.0002142548,1.88271e-06,3.602454e-06,6.579628e-06,1.327691e-05,5.708211e-07,198.9267,161.9377,152.3293,129.0681,97.25594,87.76564,84.42858,87.18404,99.91829,129.7731,176.4146,247.0828,336.1735,393.2899,127.7627,92.55292,83.56075,103.1947,102.4453,97.97995,98.13758,103.8008,118.8545,145.6785,203.4707,283.9846,376.7684,447.0502,513.3957,581.4032,660.6408,1.217617e-06,1.618708e-06,3.594428e-06,2.363116e-06,215.0142,158.2885,135.1502,179.672,233.8219,286.1249,322.173,351.4037,385.7064,430.9715,483.9097,535.8821,579.1486,622.5109,3.193314e-05,0.001269912,272.1503
-2.342342,6.793203e-06,4.871052e-05,0.0002056862,1.793161e-06,3.43414e-06,6.277356e-06,1.268257e-05,5.427704e-07,196.3594,159.8414,150.3481,127.386,95.9284,86.52112,83.20002,85.89913,98.45478,127.9293,174.0187,243.9127,332.1095,388.6505,126.0381,91.27506,82.41197,101.8284,101.0731,96.63487,96.7679,102.3434,117.2026,143.7105,200.87,280.5736,372.498,442.1498,507.8922,575.2919,653.8375,1.159e-06,1.541389e-06,3.426505e-06,2.251366e-06,212.2454,156.282,133.4751,177.4839,231.0718,282.8692,318.5837,347.5427,381.5191,426.3651,478.8367,530.3773,573.2866,616.3001,3.053208e-05,0.001221102,269.1061
-2.222222,6.481862e-06,4.663137e-05,0.0001974587,1.707857e-06,3.273663e-06,5.988922e-06,1.211474e-05,5.160941e-07,193.8198,157.7681,148.3888,125.7226,94.61647,85.29186,81.98693,84.63055,97.00959,126.1075,171.6496,240.775,328.0831,384.0523,124.3337,90.01286,81.27717,100.4777,99.7167,95.30567,95.41462,100.9034,115.5701,141.7646,198.2963,277.1945,368.2639,437.2886,502.4308,569.2253,647.0817,1.103195e-06,1.467751e-06,3.266401e-06,2.144884e-06,209.5064,154.2968,131.8171,175.3171,228.3468,279.6413,315.0237,343.7123,377.364,421.7929,473.7996,524.9096,567.4625,610.1277,2.919225e-05,0.001174158,266.087
-2.102102,6.184739e-06,4.464061e-05,0.0001895586,1.626598e-06,3.12066e-06,5.713695e-06,1.157224e-05,4.90725e-07,191.308,155.7176,146.4513,124.0778,93.32004,84.07773,80.78918,83.37815,95.58256,124.3076,169.3071,237.6696,324.0944,379.495,122.6494,88.76616,80.15621,99.14241,98.37595,93.99221,94.07761,99.48073,113.9568,139.8406,195.7492,273.8472,364.0659,432.4665,497.0113,563.2035,640.3736,1.050069e-06,1.39762e-06,3.113753e-06,2.043422e-06,206.7972,152.3327,130.1761,173.1717,225.6469,276.4411,311.493,339.9124,373.2412,417.2549,468.7986,519.4791,561.6764,603.9939,2.7911e-05,0.001129009,263.093
-1.981982,5.901188e-06,4.273448e-05,0.0001819732,1.549192e-06,2.974784e-06,5.451074e-06,1.105394e-05,4.665993e-07,188.8235,153.6897,144.5355,122.4513,92.03895,82.87859,79.6066,82.14177,94.17352,122.5293,166.9908,234.5961,320.143,374.9787,120.9851,87.53481,79.04895,97.82249,97.05072,92.69435,92.75671,98.07524,112.3626,137.9384,193.2287,270.5316,359.9041,427.6834,491.6338,557.2264,633.7131,9.994933e-07,1.330829e-06,2.968213e-06,1.946745e-06,204.1173,150.3894,128.5518,171.0474,222.9718,273.2685,307.9915,336.143,369.1506,412.7512,463.8336,514.0859,555.9285,597.8989,2.668577e-05,0.001085586,260.1238
-1.861862,5.630591e-06,4.090941e-05,0.0001746897,1.475458e-06,2.835704e-06,5.200482e-06,1.055878e-05,4.436562e-07,186.3663,151.6842,142.641,120.8431,90.77309,81.69431,78.43906,80.92127,92.78231,120.7725,164.7008,231.5545,316.229,370.5031,119.3404,86.31866,77.95526,96.51776,95.74089,91.41197,91.4518,96.68677,110.7874,136.0579,190.7345,267.2475,355.7783,422.9392,486.2983,551.2941,627.1003,9.513459e-07,1.26722e-06,2.829453e-06,1.854627e-06,201.4668,148.467,126.9443,168.9442,220.3215,270.1235,304.519,332.4041,365.0922,408.2816,458.9048,508.73,550.2188,591.8428,2.551413e-05,0.001043825,257.1797
-1.741742,5.372357e-06,3.916196e-05,0.0001676964,1.405222e-06,2.703105e-06,4.96137e-06,1.008571e-05,4.218379e-07,183.9361,149.701,140.7678,119.253,89.5223,80.52473,77.28641,79.71649,91.40876,119.037,162.4367,228.5446,312.352,366.0681,117.7153,85.11755,76.87502,95.22811,94.44632,90.14492,90.16273,95.31517,109.2309,134.1988,188.2666,263.9948,351.6883,418.234,481.0046,545.4065,620.5352,9.055105e-07,1.206641e-06,2.697158e-06,1.766854e-06,198.8452,146.5651,125.3535,166.8619,217.6959,267.0059,301.0757,328.6955,361.0659,403.8463,454.012,503.4116,544.5474,585.8257,2.439374e-05,0.001003661,254.2603
-1.621622,5.125926e-06,3.748885e-05,0.0001609817,1.338318e-06,2.576685e-06,4.733215e-06,9.633766e-06,4.010894e-07,181.5328,147.7399,138.9158,117.6808,88.28647,79.36974,76.14851,78.52728,90.05272,117.3226,160.1985,225.5662,308.5121,361.6737,116.1096,83.93135,75.80808,93.9534,93.16689,88.89307,88.88935,93.96029,107.693,132.361,185.8247,260.7733,347.6342,413.5675,475.7527,539.5635,614.0179,8.618765e-07,1.148949e-06,2.571028e-06,1.683223e-06,196.2525,144.6837,123.7791,164.8004,215.0949,263.9157,297.6614,325.0174,357.0718,399.4453,449.1554,498.1306,538.9145,579.8478,2.332236e-05,0.0009650336,251.3658
-1.501502,4.890758e-06,3.588692e-05,0.0001545346,1.27459e-06,2.456158e-06,4.515515e-06,9.201998e-06,3.813584e-07,179.1561,145.8008,137.0846,116.1265,87.06545,78.22918,75.02521,77.35349,88.71401,115.6292,157.9858,222.6192,304.7089,357.3196,114.5231,82.7599,74.75432,92.6935,91.90246,87.65628,87.63153,92.62199,106.1735,130.5443,183.4087,257.5829,343.6156,408.9398,470.5426,533.7652,607.5482,8.203385e-07,1.094006e-06,2.450776e-06,1.603537e-06,193.6884,142.8227,122.2211,162.7597,212.5184,260.8528,294.276,321.3695,353.1098,395.0784,444.3349,492.8871,533.3201,573.9092,2.229786e-05,0.0009278851,248.496
-1.381381,4.666341e-06,3.435317e-05,0.0001483444,1.213886e-06,2.34125e-06,4.307795e-06,8.789511e-06,3.625953e-07,176.8058,143.8834,135.2742,114.5898,85.85912,77.10292,73.91638,76.19496,87.39248,113.9565,155.7986,219.7032,300.9424,353.0057,112.9555,81.60305,73.71361,91.44829,90.65291,86.43442,86.38913,91.30012,104.6724,128.7487,181.0185,254.4235,339.6327,404.3507,465.3741,528.0116,601.1263,7.807961e-07,1.041683e-06,2.336129e-06,1.527611e-06,191.1526,140.9818,120.6794,160.7395,209.9662,257.8172,290.9194,317.7519,349.1798,390.7456,439.5506,487.6811,527.7643,568.01,2.131819e-05,0.0008921587,245.6509
-1.261261,4.452185e-06,3.28847e-05,0.0001424011,1.156064e-06,2.2317e-06,4.109597e-06,8.395448e-06,3.447525e-07,174.4817,141.9875,133.4844,113.0706,84.66734,75.99083,72.82187,75.05155,86.08796,112.3044,153.6366,216.8182,297.2124,348.7319,111.4069,80.46065,72.68582,90.21763,89.41811,85.22735,85.162,89.99453,103.1894,126.9738,178.6538,251.2949,335.6852,399.8001,460.2474,522.3025,594.7522,7.431539e-07,9.918536e-07,2.226827e-06,1.455269e-06,188.6451,139.161,119.1539,158.7397,207.4384,254.8086,287.5917,314.1645,345.2818,386.447,434.8024,482.5128,522.2471,562.1503,2.038141e-05,0.0008578004,242.8304
-1.141141,4.247823e-06,3.147875e-05,0.0001366946,1.100987e-06,2.127258e-06,3.920487e-06,8.018988e-06,3.277853e-07,172.1836,140.1131,131.715,111.5688,83.48997,74.89276,71.74154,73.9231,84.80028,110.6727,151.4996,213.964,293.5188,344.498,109.8769,79.33256,71.67081,89.0014,88.19791,84.03495,83.95,88.70508,101.7244,125.2196,176.3145,248.1969,331.7729,395.288,455.1621,516.638,588.4257,7.073207e-07,9.444004e-07,2.122622e-06,1.386343e-06,186.1654,137.36,117.6445,156.7603,204.9346,251.8271,284.2927,310.6072,341.4158,382.1825,430.0904,477.3821,516.7687,556.3302,1.948564e-05,0.0008247582,240.0345
-1.021021,4.052809e-06,3.013266e-05,0.0001312158,1.048525e-06,2.027688e-06,3.740049e-06,7.659348e-06,3.116506e-07,169.9114,138.2599,129.9659,110.0842,82.32689,73.80859,70.67524,72.80947,83.52929,109.0612,149.3875,211.1403,289.8612,340.3038,108.3654,78.21863,70.66846,87.79948,86.99221,82.85707,82.753,87.4316,100.2772,123.4859,174.0005,245.1294,327.8959,390.8142,450.1183,511.018,582.1469,6.732099e-07,8.992103e-07,2.023277e-06,1.32067e-06,183.7136,135.5788,116.1511,154.8012,202.4549,248.8726,281.0223,307.08,337.5816,377.9521,425.4145,472.289,511.329,550.5498,1.862909e-05,0.0007929818,237.263
-0.9009009,3.866716e-06,2.88439e-05,0.0001259555,9.985555e-07,1.932763e-06,3.567888e-06,7.315779e-06,2.963078e-07,167.6648,136.4278,128.2368,108.6167,81.17797,72.73817,69.62284,71.71051,82.27482,107.4698,147.3,208.347,286.2397,336.1493,106.8722,77.11872,69.67865,86.61172,85.80085,81.69358,81.57085,86.17396,98.84771,121.7725,171.7115,242.0922,324.0539,386.3786,445.116,505.4424,575.9158,6.40739e-07,8.561756e-07,1.928566e-06,1.258099e-06,181.2892,133.8172,114.6735,152.8621,199.9991,245.9448,277.7805,303.5827,333.7793,373.7557,420.7748,467.2336,505.9281,544.8091,1.781006e-05,0.0007624232,234.5159
-0.7807808,3.689138e-06,2.761003e-05,0.0001209051,9.509594e-07,1.842267e-06,3.403624e-06,6.987566e-06,2.817181e-07,165.4436,134.6166,126.5276,107.1661,80.04307,71.68137,68.5842,70.62606,81.03672,105.8983,145.237,205.5839,282.654,332.0341,105.3972,76.03268,68.70124,85.43802,84.62373,80.54435,80.40341,84.93202,97.43571,120.0793,169.4474,239.0852,320.2468,381.9812,440.1549,499.9111,569.7324,6.098294e-07,8.151939e-07,1.838273e-06,1.198483e-06,178.8922,132.0749,113.2116,150.943,197.5671,243.0438,274.5672,300.1154,330.0087,369.5933,416.1711,462.2158,500.5661,539.1083,1.702689e-05,0.0007330358,231.7931
-0.6606607,3.519686e-06,2.642873e-05,0.0001160562,9.056247e-07,1.755994e-06,3.246897e-06,6.674025e-06,2.678447e-07,163.2476,132.8261,124.8382,105.7323,78.92205,70.63807,67.55917,69.55599,79.81481,104.3464,143.1983,202.8508,279.1039,327.9583,103.9401,74.96037,67.73611,84.27823,83.4607,79.40925,79.25055,83.70561,96.04107,118.406,167.208,236.1082,316.4745,377.6218,435.235,494.4242,563.5965,5.804062e-07,7.761677e-07,1.752193e-06,1.141683e-06,176.5222,130.352,111.7654,149.0437,195.1588,240.1695,271.3822,296.6779,326.2698,365.4648,411.6035,457.2357,495.243,533.4474,1.627804e-05,0.000704775,229.0945
-0.5405405,3.357991e-06,2.529777e-05,0.0001114009,8.624442e-07,1.673748e-06,3.097363e-06,6.374502e-06,2.546525e-07,161.0766,131.0561,123.1683,104.3152,77.8148,69.60811,66.54762,68.50013,78.60894,102.8141,141.1836,200.1474,275.5893,323.9215,102.5008,73.90165,66.78313,83.13224,82.31164,78.28813,78.11213,82.4946,94.66363,116.7526,164.9932,233.1611,312.7369,373.3002,430.3563,488.9814,557.5081,5.523982e-07,7.390038e-07,1.670131e-06,1.087566e-06,174.1792,128.6483,110.3347,147.1642,192.774,237.3216,268.2256,293.2702,322.5626,361.3701,407.072,452.2933,489.9588,527.8264,1.556201e-05,0.0006775979,226.4201
-0.4204204,3.203698e-06,2.421501e-05,0.0001069314,8.213159e-07,1.595342e-06,2.954692e-06,6.088374e-06,2.421081e-07,158.9303,129.3065,121.5178,102.9145,76.72118,68.59138,65.54941,67.45836,77.41895,101.301,139.1929,197.4737,272.1099,319.9236,101.0792,72.85637,65.84217,81.99992,81.17642,77.18088,76.988,81.29885,93.30324,115.1188,162.8028,230.2436,309.0337,369.0165,425.5185,483.5828,551.4673,5.257376e-07,7.036137e-07,1.591899e-06,1.036006e-06,171.8627,126.9635,108.9194,145.3042,190.4127,234.5002,265.0971,289.8921,318.8869,357.3093,402.5764,447.3886,484.7136,522.2455,1.487735e-05,0.0006514633,223.7697
-0.3003003,3.05647e-06,2.317841e-05,0.0001026404,7.821426e-07,1.520596e-06,2.81857e-06,5.815043e-06,2.301799e-07,156.8087,127.577,119.8866,101.5302,75.64106,67.58773,64.56439,66.43051,76.24468,99.80717,137.2258,194.8293,268.6656,315.9645,99.67505,71.82439,64.91312,80.88113,80.05491,76.08736,75.87803,80.11819,91.95973,113.5046,160.6365,227.3556,305.3649,364.7704,420.7217,478.2282,545.4738,5.003597e-07,6.699131e-07,1.51732e-06,9.868836e-07,169.5728,125.2975,107.5195,143.4638,188.0747,231.7051,261.9967,286.5436,315.2426,353.2822,398.1169,442.5215,479.5073,516.7046,1.42227e-05,0.0006263312,221.1433
-0.1801802,2.915984e-06,2.2186e-05,9.852081e-05,7.448317e-07,1.44934e-06,2.688698e-06,5.553938e-06,2.188377e-07,154.7115,125.8677,118.2744,100.1622,74.57431,66.59704,63.59244,65.41644,75.08596,98.33228,135.2822,192.2142,265.2562,312.044,98.28818,70.80558,63.99585,79.77577,78.94699,75.00743,74.78209,78.9525,90.63296,111.9096,158.4944,224.497,301.7303,360.5618,415.9656,472.9176,539.5277,4.762031e-07,6.378214e-07,1.446222e-06,9.400826e-07,167.309,123.6503,106.1347,141.6426,185.7598,228.9362,258.9243,283.2246,311.6297,349.2888,393.6932,437.6921,474.3399,511.2039,1.359675e-05,0.0006021635,218.5408
-0.06006006,2.781933e-06,2.123591e-05,9.456575e-05,7.092949e-07,1.381413e-06,2.56479e-06,5.304516e-06,2.080527e-07,152.6384,124.1781,116.6811,98.81016,73.5208,65.61917,62.63341,64.41601,73.94265,96.87618,133.3619,189.628,261.8815,308.1618,96.91842,69.7998,63.09023,78.68369,77.85253,73.94096,73.70004,77.80162,89.32277,110.3338,156.376,221.6676,298.1298,356.3906,411.2503,467.6508,533.629,4.53209e-07,6.072623e-07,1.378445e-06,8.95494e-07,165.0712,122.0215,104.7649,139.8407,183.4681,226.1933,255.8798,279.935,308.0482,345.329,389.3054,432.9003,469.2116,505.7432,1.299825e-05,0.0005789235,215.9621
0.06006006,2.654023e-06,2.032634e-05,9.076872e-05,6.754482e-07,1.316659e-06,2.446573e-06,5.066255e-06,1.977977e-07,150.5894,122.5083,115.1065,97.47407,72.4804,64.654,61.68718,63.42907,72.81458,95.43871,131.4648,187.0706,258.5413,304.3178,95.56562,68.8069,62.19615,77.60479,76.7714,72.88784,72.63173,76.66541,88.029,108.7771,154.2814,218.8672,294.5631,352.2567,406.5754,462.4278,527.7774,4.313219e-07,5.781626e-07,1.313834e-06,8.530136e-07,162.8593,120.4112,103.4102,138.0578,181.1992,223.4764,252.8631,276.6747,304.4978,341.4027,384.9535,428.146,464.1222,500.3228,1.2426e-05,0.0005565756,213.407
0.1801802,2.531974e-06,1.945558e-05,8.712343e-05,6.432115e-07,1.25493e-06,2.333786e-06,4.838658e-06,1.880467e-07,148.5641,120.8579,113.5505,96.15376,71.45299,63.70138,60.75359,62.45549,71.7016,94.01968,129.5905,184.5418,255.2354,300.5118,94.22961,67.82675,61.31348,76.53892,75.70347,71.84791,71.57703,75.54373,86.75149,107.2391,152.2102,216.0956,291.0302,348.1599,401.9411,457.2485,521.973,4.104884e-07,5.50453e-07,1.252241e-06,8.125421e-07,160.6729,118.8191,102.0702,136.2939,178.9531,220.7854,249.8741,273.4435,300.9786,337.5098,380.6372,423.4293,459.0717,494.9425,1.187884e-05,0.0005350858,210.8756
0.3003003,2.415517e-06,1.862197e-05,8.362384e-05,6.125083e-07,1.196085e-06,2.226182e-06,4.621248e-06,1.78775e-07,146.5624,119.2269,112.0129,94.8491,70.43844,62.7612,59.83253,61.49511,70.60355,92.61891,127.739,182.0414,251.9637,296.7437,92.91022,66.85921,60.4421,75.48598,74.64862,70.82107,70.53582,74.43643,85.49011,105.7199,150.1624,213.3526,287.5309,344.1001,397.347,452.1127,516.2156,3.906582e-07,5.240672e-07,1.193526e-06,7.739848e-07,158.5119,117.2451,100.7451,134.5489,176.7297,218.12,246.9126,270.2415,297.4904,333.6503,376.3567,418.7501,454.0602,489.6024,1.135569e-05,0.0005144213,208.3677
0.4204204,2.304399e-06,1.782393e-05,8.026418e-05,5.832661e-07,1.139991e-06,2.123521e-06,4.413573e-06,1.699591e-07,144.584,117.6151,110.4935,93.55992,69.43662,61.83332,58.92385,60.54779,69.52026,91.23624,125.91,179.5691,248.7258,293.0132,91.60728,65.90415,59.58189,74.44583,73.60673,69.80717,69.50795,73.34337,84.24468,104.2191,148.1378,210.6381,284.065,340.0771,392.7931,447.0203,510.5052,3.71783e-07,4.989422e-07,1.137555e-06,7.372514e-07,156.376,115.6891,99.43449,132.8225,174.5289,215.4803,243.9786,267.0685,294.0331,329.8241,372.1118,414.1084,449.0877,484.3025,1.08555e-05,0.0004945508,205.8832
0.5405405,2.198375e-06,1.705995e-05,7.703886e-05,5.554155e-07,1.086519e-06,2.02558e-06,4.215197e-06,1.615766e-07,142.6288,116.0223,108.9921,92.28611,68.4474,60.91761,58.02743,59.6134,68.4516,89.87148,124.1033,177.1248,245.5217,289.32,90.32063,64.96143,58.73274,73.41836,72.57767,68.80608,68.49329,72.26441,83.01507,102.7367,146.1361,207.952,280.6324,336.0907,388.2792,441.9713,504.8416,3.538169e-07,4.75018e-07,1.0842e-06,7.022558e-07,154.265,114.1508,98.13844,131.1147,172.3504,212.866,241.072,263.9243,290.6066,326.031,367.9024,409.5041,444.154,479.0428,1.037725e-05,0.0004754437,203.422
0.6606607,2.097211e-06,1.632859e-05,7.394253e-05,5.288904e-07,1.035546e-06,1.93214e-06,4.025706e-06,1.536064e-07,140.6966,114.4482,107.5087,91.02751,67.47067,60.01395,57.14312,58.69179,67.3974,88.52446,122.3188,174.7083,242.3511,285.6641,89.05011,64.03092,57.89451,72.40344,71.56132,67.81769,67.4917,71.19941,81.8011,101.2724,144.1573,205.2939,277.2328,332.1409,383.8052,436.9654,499.2248,3.367164e-07,4.522374e-07,1.033339e-06,6.689163e-07,152.1788,112.6302,96.85678,129.4253,170.1942,210.2771,238.1925,260.8089,287.2108,322.271,363.7285,404.9372,439.2592,473.8233,9.92e-06,0.0004570709,200.9839
0.7807808,2.000687e-06,1.562846e-05,7.097008e-05,5.036281e-07,9.869574e-07,1.842996e-06,3.844703e-06,1.460282e-07,138.7872,112.8929,106.043,89.78398,66.50628,59.12221,56.2708,57.78283,66.3575,87.195,120.5562,172.3194,239.2138,282.0453,87.79554,63.11248,57.06711,71.40095,70.55755,66.84186,66.50306,70.14822,80.60264,99.82616,142.201,202.6638,273.8663,328.2275,379.371,432.0025,493.6546,3.204398e-07,4.305458e-07,9.848562e-07,6.371545e-07,150.117,111.1271,95.58941,127.7542,168.0602,207.7134,235.3402,257.7222,283.8456,318.544,359.5899,400.4076,434.4032,468.6439,9.482822e-06,0.0004394045,198.569
0.9009009,1.908591e-06,1.495823e-05,6.811656e-05,4.795686e-07,9.406409e-07,1.757951e-06,3.671809e-06,1.388228e-07,136.9003,111.356,104.5948,88.55539,65.55413,58.24226,55.41033,56.88636,65.33176,85.88293,118.8154,169.9577,236.1096,278.4632,86.55678,62.20599,56.2504,70.41077,69.56624,65.87847,65.52723,69.11071,79.41953,98.39776,140.2673,200.0615,270.5324,324.3504,374.9764,427.0826,488.131,3.049476e-07,4.098914e-07,9.386406e-07,6.068962e-07,148.0795,109.6413,94.3362,126.1013,165.9481,205.1748,232.5148,254.664,280.5109,314.8499,355.4867,395.9152,429.5859,463.5048,9.064839e-06,0.0004224172,196.1771
1.021021,1.820719e-06,1.431663e-05,6.537724e-05,4.566548e-07,8.964908e-07,1.676817e-06,3.506662e-06,1.319719e-07,135.0358,109.8375,103.1641,87.34159,64.61408,57.37398,54.5616,56.00226,64.32003,84.58808,117.0961,167.6233,233.0383,274.9178,85.33365,61.31132,55.44428,69.43278,68.58726,64.92739,64.56408,68.08673,78.25162,96.98704,138.3557,197.4868,267.2312,320.5092,370.6213,422.2055,482.6537,2.902021e-07,3.902247e-07,8.945865e-07,5.780703e-07,146.0661,108.1727,93.09706,124.4664,163.8579,202.6611,229.7163,251.6342,277.2066,311.1886,351.4186,391.46,424.8075,458.4057,8.665212e-06,0.0004060833,193.808
1.141141,1.736879e-06,1.370243e-05,6.274757e-05,4.348324e-07,8.544062e-07,1.599415e-06,3.348917e-06,1.254581e-07,133.1934,108.3371,101.7505,86.14244,63.68602,56.51724,53.72445,55.13039,63.32214,83.31027,115.3982,165.3157,229.9997,271.4088,84.12599,60.42832,54.64863,68.46686,67.6205,63.98849,63.61347,67.07615,77.09876,95.59385,136.4663,194.9394,263.9624,316.704,366.3054,417.371,477.2227,2.761674e-07,3.714987e-07,8.525932e-07,5.506093e-07,144.0765,106.7212,91.87185,122.8494,161.7894,200.1723,226.9445,248.6327,273.9325,307.5599,347.3857,387.0418,420.0677,453.3468,8.283138e-06,0.0003903777,191.4617
1.261261,1.656886e-06,1.311449e-05,6.022318e-05,4.140495e-07,8.142907e-07,1.525574e-06,3.198243e-06,1.192649e-07,131.373,106.8547,100.3541,84.95781,62.76981,55.67191,52.89878,54.27061,62.33796,82.04934,113.7214,163.0349,226.9936,267.9359,82.93366,59.55688,53.86333,67.51289,66.66583,63.06166,62.67528,66.07882,75.9608,94.21801,134.5988,192.4193,260.7258,312.9345,362.0288,412.579,471.8379,2.628094e-07,3.536685e-07,8.125647e-07,5.244488e-07,142.1106,105.2866,90.66048,121.2502,159.7425,197.7081,224.1993,245.6594,270.6886,303.9637,343.3877,382.6607,415.3665,448.3279,7.917849e-06,0.0003752764,189.138
1.381381,1.580564e-06,1.255167e-05,5.779988e-05,3.942567e-07,7.760525e-07,1.455131e-06,3.054324e-06,1.133765e-07,129.5744,105.3901,98.97455,83.78756,61.86534,54.83788,52.08445,53.42278,61.36732,80.8051,112.0656,160.7805,224.0198,264.499,81.75648,58.69687,53.08827,66.57075,65.72314,62.14675,61.74938,65.09462,74.83759,92.85937,132.7531,189.9262,257.5213,309.2006,357.7911,407.8293,466.4991,2.500955e-07,3.366914e-07,7.744093e-07,4.995273e-07,140.1681,103.8687,89.46283,119.6686,157.717,195.2685,221.4806,242.7141,267.4747,300.4,339.4247,378.3166,410.7038,443.3491,7.56861e-06,0.0003607562,186.8369
1.501502,1.507747e-06,1.20129e-05,5.547364e-05,3.754072e-07,7.396041e-07,1.387929e-06,2.916858e-06,1.077781e-07,127.7973,103.9432,97.61176,82.63155,60.97249,54.01502,51.28132,52.58677,60.41009,79.57739,110.4306,158.5525,221.078,261.0979,80.5943,57.84816,52.32334,65.64032,64.7923,61.24367,60.83564,64.1234,73.72898,91.51776,130.9289,187.4599,254.3486,305.5021,353.5922,403.1219,461.2062,2.379948e-07,3.205267e-07,7.380396e-07,4.757864e-07,138.2488,102.4674,88.27878,118.1045,155.7128,192.8533,218.7882,239.7968,264.2906,296.8686,335.4965,374.0092,406.0797,438.4102,7.234719e-06,0.000346795,184.5582
1.621622,1.438272e-06,1.149717e-05,5.324059e-05,3.574559e-07,7.04862e-07,1.323821e-06,2.785558e-06,1.024552e-07,126.0416,102.5138,96.26557,81.48964,60.09113,53.20321,50.48929,51.76245,59.46611,78.36604,108.8162,156.3506,218.168,257.7324,79.44696,57.01062,51.56843,64.7215,63.87319,60.35227,59.93393,63.16502,72.63481,90.19302,129.1261,185.0204,251.2077,301.8388,349.4321,398.4565,455.9591,2.264778e-07,3.051356e-07,7.033724e-07,4.531703e-07,136.3525,101.0826,87.10822,116.5577,153.7298,190.4624,216.1221,236.9072,261.1364,293.3694,331.603,369.7387,401.494,433.5113,6.915504e-06,0.0003333712,182.3019
1.741742,1.371988e-06,1.10035e-05,5.109701e-05,3.403604e-07,6.717465e-07,1.262663e-06,2.660147e-06,9.739449e-08,124.307,101.1017,94.93581,80.3617,59.22115,52.40232,49.70821,50.94968,58.53523,77.17087,107.2222,154.1745,215.2897,254.4022,78.31431,56.18412,50.82342,63.81415,62.96569,59.47243,59.04411,62.21935,71.55496,88.88499,127.3444,182.6072,248.0983,298.2106,345.3104,393.833,450.7575,2.155164e-07,2.904813e-07,6.703282e-07,4.316258e-07,134.479,99.71415,85.95104,115.0282,151.7678,188.0956,213.482,234.0453,258.0117,289.9023,327.744,365.5048,396.9466,428.6523,6.610322e-06,0.0003204644,180.0677
1.861862,1.308748e-06,1.053094e-05,4.903935e-05,3.240798e-07,6.401818e-07,1.204322e-06,2.540362e-06,9.258301e-08,122.5934,99.70672,93.62232,79.24759,58.36242,51.61224,48.93797,50.14833,57.61732,75.99172,105.6483,152.0241,212.4428,251.1071,77.19618,55.36855,50.0882,62.91816,62.06969,58.60404,58.16608,61.28626,70.48926,87.59351,125.5839,180.2204,245.0203,294.6173,341.227,389.2511,445.6014,2.050839e-07,2.765286e-07,6.388313e-07,4.111025e-07,132.6281,98.36184,84.80713,113.5158,149.8267,185.7529,210.8678,231.211,254.9166,286.4671,323.9195,361.3074,392.4375,423.833,6.318558e-06,0.0003080547,177.8556
1.981982,1.248413e-06,1.007859e-05,4.706416e-05,3.085756e-07,6.100955e-07,1.148668e-06,2.425952e-06,8.800855e-08,120.9006,98.32876,92.32494,78.14718,57.51484,50.83285,48.17844,49.35826,56.71221,74.82843,104.0945,149.8991,209.6271,247.8469,76.09244,54.56378,49.36267,62.03342,61.18506,57.74698,57.29969,60.36561,69.43756,86.31841,123.8441,177.8597,241.9734,291.0586,337.1818,384.7109,440.4905,1.951549e-07,2.63244e-07,6.088096e-07,3.915519e-07,130.7996,97.02555,83.67637,112.0204,147.9063,183.4339,208.2795,228.404,251.8508,283.0637,320.1294,357.1466,387.9665,419.0535,6.039625e-06,0.0002961231,175.6654
2.102102,1.19085e-06,9.645597e-06,4.516817e-05,2.938108e-07,5.814185e-07,1.095576e-06,2.316677e-06,8.365946e-08,119.2284,96.96763,91.04352,77.06033,56.67827,50.06403,47.4295,48.57935,55.81977,73.68082,102.5605,147.7994,206.8423,244.6213,75.00292,53.76969,48.64672,61.15982,60.3117,56.90112,56.44483,59.45726,68.39974,85.05955,122.125,175.5249,238.9575,287.5345,333.1746,380.212,435.4248,1.857051e-07,2.505956e-07,5.801941e-07,3.729283e-07,128.9932,95.70513,82.55866,110.5417,146.0065,181.1387,205.7168,225.6243,248.8143,279.692,316.3734,353.022,383.5336,414.3137,5.77296e-06,0.0002846513,173.497
2.222222,1.135933e-06,9.231133e-06,4.33482e-05,2.797502e-07,5.540851e-07,1.044931e-06,2.212306e-06,7.952466e-08,117.5766,95.62317,89.7779,75.98691,55.8526,49.30565,46.69103,47.81147,54.93986,72.54872,101.0462,145.7248,204.0883,241.4302,73.92747,52.98615,47.94023,60.29723,59.44948,56.06635,55.60136,58.56109,67.37563,83.81676,120.4265,173.2158,235.9723,284.0447,329.2052,375.7543,430.4041,1.767115e-07,2.38553e-07,5.529191e-07,3.551876e-07,127.2088,94.40045,81.45388,109.0798,144.1271,178.867,203.1796,222.8716,245.8068,276.3519,312.6516,348.9338,379.1387,409.6134,5.518026e-06,0.0002736216,171.3504
2.342342,1.083539e-06,8.834407e-06,4.160123e-05,2.663604e-07,5.280325e-07,9.966184e-07,2.112621e-06,7.559364e-08,115.9449,94.29522,88.52792,74.92678,55.03772,48.5576,45.9629,47.05449,54.07232,71.43198,99.55123,143.6749,201.3649,238.2733,72.86594,52.21305,47.2431,59.44555,58.59828,55.24254,54.76917,57.67696,66.3651,82.58987,118.7482,170.9322,233.0178,280.5891,325.2734,371.3377,425.4281,1.681522e-07,2.270874e-07,5.269222e-07,3.382884e-07,125.4461,93.11136,80.36191,107.6344,142.268,176.6188,200.6677,220.146,242.8283,273.0431,308.9637,344.8816,374.7817,404.9527,5.27431e-06,0.0002630171,169.2253
2.462462,1.033554e-06,8.454665e-06,3.992435e-05,2.536094e-07,5.032009e-07,9.505325e-07,2.017412e-06,7.185637e-08,114.3333,92.98361,87.29343,73.87982,54.23351,47.81977,45.24499,46.30827,53.21703,70.33042,98.07555,141.6497,198.6717,235.1504,71.81818,51.45027,46.55524,58.60466,57.758,54.42958,53.94813,56.80474,65.368,81.37874,117.09,168.674,230.0936,277.1674,321.379,366.9619,420.4968,1.600061e-07,2.161711e-07,5.021436e-07,3.221906e-07,123.7049,91.83771,79.28266,106.2055,140.4291,174.3938,198.1811,217.4472,239.8786,269.7656,305.3097,340.8655,370.4625,400.3313,5.041318e-06,0.0002528215,167.1217
2.582583,9.858664e-07,8.091181e-06,3.831475e-05,2.41467e-07,4.795333e-07,9.065706e-07,1.926479e-06,6.830334e-08,112.7414,91.68819,86.07428,72.84588,53.43985,47.09204,44.53719,45.5727,52.37383,69.24388,96.61893,139.6488,196.0087,232.0613,70.78404,50.69769,45.87652,57.77444,56.92852,53.62735,53.13812,55.9443,64.38419,80.18321,115.4519,166.4409,227.1997,273.7795,317.5218,362.6267,415.6099,1.522535e-07,2.05778e-07,4.785265e-07,3.068565e-07,121.9851,90.57936,78.216,104.7928,138.6101,172.1919,195.7196,214.7751,236.9576,266.5192,301.6893,336.8852,366.1809,395.7493,4.818581e-06,0.0002430192,165.0395
2.702703,9.40372e-07,7.743263e-06,3.676974e-05,2.29904e-07,4.569752e-07,8.646352e-07,1.83963e-06,6.492549e-08,111.1691,90.4088,84.8703,71.82485,52.65663,46.37429,43.83938,44.84765,51.54259,68.1722,95.18118,137.6721,193.3755,229.0057,69.76338,49.95518,45.20684,56.9548,56.10972,52.83573,52.33902,55.09551,63.41353,79.00311,113.8335,164.2327,224.3357,270.4252,313.7018,358.3321,410.7673,1.448754e-07,1.95883e-07,4.560164e-07,2.922499e-07,120.2864,89.33617,77.16182,103.3963,136.8111,170.013,193.2831,212.1295,234.065,263.3038,298.1025,332.9407,361.9369,391.2066,4.60565e-06,0.0002335949,162.9784
2.822823,8.969699e-07,7.410247e-06,3.528675e-05,2.188931e-07,4.354749e-07,8.246332e-07,1.756683e-06,6.171421e-08,109.6163,89.14527,83.68135,70.81659,51.88374,45.66642,43.15144,44.13299,50.72316,67.11522,93.76212,135.7194,190.7719,225.9834,68.75604,49.22264,44.54611,56.14561,55.30149,52.05462,51.5507,54.25824,62.45587,77.8383,112.2347,162.0494,221.5017,267.1043,309.9185,354.0777,405.9688,1.378538e-07,1.864623e-07,4.345619e-07,2.783365e-07,118.6086,88.108,76.12002,102.0159,135.0317,167.857,190.8713,209.5103,231.2008,260.1192,294.5491,329.0319,357.7303,386.7029,4.402093e-06,0.0002245343,160.9384
2.942943,8.555641e-07,7.091496e-06,3.386331e-05,2.084078e-07,4.14983e-07,7.864757e-07,1.677462e-06,5.86613e-08,108.0827,87.89746,82.50727,69.82097,51.12106,44.96829,42.47325,43.42859,49.91541,66.07277,92.36155,133.7905,188.1978,222.9942,67.76188,48.49995,43.89422,55.34677,54.50372,51.28388,50.77305,53.43237,61.51108,76.68862,110.6553,159.8906,218.6972,263.8166,306.172,349.8635,401.2142,1.311714e-07,1.774934e-07,4.141134e-07,2.650834e-07,116.9515,86.8947,75.09049,100.6513,133.2719,165.7236,188.4841,206.9173,228.3649,256.9652,291.029,325.1585,353.5611,382.2383,4.207501e-06,0.0002158233,158.9194
3.063063,8.160633e-07,6.786404e-06,3.249702e-05,1.984233e-07,3.954522e-07,7.50078e-07,1.601802e-06,5.575899e-08,106.5681,86.66519,81.34792,68.83785,50.36849,44.27981,41.8047,42.73434,49.11921,65.04469,90.97929,131.8851,185.6529,220.0378,66.78075,47.78699,43.25106,54.55816,53.7163,50.52342,50.00594,52.61776,60.57901,75.55391,109.0952,157.7562,215.9221,260.562,302.4619,345.6891,396.5033,1.24812e-07,1.689545e-07,3.94624e-07,2.524594e-07,115.315,85.69613,74.0731,99.30243,131.5315,163.6127,186.1214,204.3505,225.557,253.8418,287.542,321.3205,349.429,377.8126,4.021479e-06,0.0002074486,156.9211
3.183183,7.783801e-07,6.494385e-06,3.118561e-05,1.889156e-07,3.768376e-07,7.153591e-07,1.529542e-06,5.299986e-08,105.0724,85.44833,80.20314,67.86712,49.6259,43.60087,41.14566,42.05011,48.33441,64.03083,89.61517,130.0031,183.1369,217.114,65.81251,47.08365,42.61654,53.77969,52.93911,49.77311,49.24927,51.81429,59.65953,74.43402,107.5541,155.646,213.1763,257.3401,298.7882,341.5545,391.836,1.1876e-07,1.608251e-07,3.760489e-07,2.404348e-07,113.6988,84.51216,73.06776,97.96921,129.8104,161.5242,183.7831,201.8095,222.777,250.7488,284.088,317.5178,345.334,373.4257,3.843651e-06,0.0001993972,154.9436
3.303303,7.424311e-07,6.214883e-06,2.992688e-05,1.79862e-07,3.590964e-07,6.82242e-07,1.460531e-06,5.037687e-08,103.5954,84.2467,79.07278,66.90865,48.8932,42.93134,40.49603,41.37579,47.56088,63.03103,88.26898,128.1442,180.6498,214.2226,64.85702,46.38982,41.99056,53.01123,52.17205,49.03284,48.5029,51.02183,58.7525,73.3288,106.032,153.5598,210.4596,254.1508,295.1505,337.4594,387.212,1.130005e-07,1.530857e-07,3.583453e-07,2.289811e-07,112.1026,83.34263,72.07436,96.65148,128.1084,159.458,181.469,199.2944,220.0247,247.686,280.6668,313.7501,341.276,369.0775,3.673659e-06,0.0001916567,152.9866
3.423423,7.081368e-07,5.947364e-06,2.871873e-05,1.71241e-07,3.421878e-07,6.50653e-07,1.394622e-06,4.788332e-08,102.1368,83.06017,77.9567,65.9623,48.17026,42.27113,39.8557,40.71124,46.79849,62.04512,86.94055,126.3082,178.1911,211.3634,63.91414,45.70538,41.37301,52.25268,51.41501,48.30251,47.76673,50.24026,57.85778,72.23809,104.5286,151.4974,207.7717,250.994,291.5486,333.4036,382.6311,1.075195e-07,1.457175e-07,3.414724e-07,2.180713e-07,110.5264,82.18742,71.09278,95.3491,126.4254,157.4138,179.1788,196.8049,217.3001,244.6532,277.2783,310.0173,337.2547,364.7679,3.511158e-06,0.0001842153,151.05
3.543544,6.754212e-07,5.691314e-06,2.755913e-05,1.630319e-07,3.260728e-07,6.205217e-07,1.331678e-06,4.551284e-08,100.6965,81.88856,76.85474,65.02796,47.45699,41.62011,39.22455,40.05635,46.0471,61.07296,85.62969,124.4949,175.7607,208.536,62.98372,45.03023,40.76381,51.50394,50.66787,47.58199,47.04063,49.46946,56.97524,71.16174,103.0437,149.4586,205.1124,247.8693,287.9825,329.3869,378.0931,1.023036e-07,1.38703e-07,3.253914e-07,2.076798e-07,108.9699,81.04639,70.12292,94.06194,124.7612,155.3915,176.9126,194.3409,214.6029,241.6504,273.9223,306.3194,333.2701,360.4966,3.355819e-06,0.0001770612,149.1337
3.663664,6.442121e-07,5.446246e-06,2.644614e-05,1.552152e-07,3.107143e-07,5.917812e-07,1.271564e-06,4.325938e-08,99.27432,80.73173,75.76677,64.10549,46.75326,40.97819,38.60247,39.41101,45.30658,60.11438,84.33622,122.7042,173.3584,205.7403,62.06562,44.36426,40.16284,50.7649,49.93053,46.87118,46.3245,48.7093,56.10474,70.09961,101.5772,147.4433,202.4816,244.7767,284.4518,325.4091,373.5979,9.73399e-08,1.32025e-07,3.100653e-07,1.977819e-07,107.433,79.91938,69.16467,92.78986,123.1157,153.3909,174.6701,191.9022,211.9329,238.6772,270.5986,302.6561,329.3221,356.2637,3.207327e-06,0.0001701837,147.2376
3.783784,6.144401e-07,5.211689e-06,2.53779e-05,1.47772e-07,2.960769e-07,5.643675e-07,1.214155e-06,4.111717e-08,97.87006,79.58953,74.69262,63.19478,46.05899,40.34526,37.98934,38.77508,44.5768,59.16923,83.05997,120.9357,170.984,202.976,61.15971,43.70735,39.57001,50.03545,49.20288,46.16998,45.61821,47.95966,55.24614,69.05153,100.1289,145.4512,199.879,241.7159,280.9564,321.4701,369.1452,9.261634e-08,1.256676e-07,2.954588e-07,1.883542e-07,105.9153,78.80628,68.21792,91.53274,121.4887,151.412,172.4511,189.4887,209.2901,235.7337,267.3072,299.0273,325.4104,352.069,3.065382e-06,0.0001635719,145.3615
3.903904,5.860395e-07,4.987195e-06,2.435261e-05,1.406847e-07,2.821268e-07,5.382195e-07,1.159328e-06,3.908075e-08,96.48353,78.46181,73.63217,62.2957,45.37405,39.72121,37.38507,38.14847,43.85763,58.23736,81.80074,119.1893,168.6371,200.243,60.26585,43.0594,38.98524,49.3155,48.48482,45.47826,44.92166,47.22042,54.39932,68.01737,98.69868,143.4821,197.3044,238.6867,277.4961,317.5695,364.7348,8.812131e-08,1.196154e-07,2.815381e-07,1.793746e-07,104.4168,77.70694,67.28256,90.29044,119.8801,149.4545,170.2556,187.1001,206.6742,232.8195,264.0478,295.4328,321.535,347.9123,2.929697e-06,0.0001572157,143.5053
4.024024,5.589472e-07,4.772333e-06,2.336856e-05,1.339362e-07,2.688319e-07,5.13279e-07,1.106969e-06,3.71449e-08,95.11457,77.34841,72.58525,61.40812,44.69834,39.10592,36.78954,37.53105,43.14893,57.31861,80.55837,117.4648,166.3177,197.5408,59.3839,42.4203,38.40841,48.60492,47.77624,44.79593,44.23473,46.49146,53.56413,66.99697,97.28628,141.5358,194.7577,235.6889,274.0706,313.7071,360.3665,8.384379e-08,1.138538e-07,2.682712e-07,1.708217e-07,102.9371,76.62122,66.35849,89.06283,118.2897,147.5183,168.0833,184.7364,204.0852,229.9346,260.8202,291.8725,317.6956,343.7935,2.799996e-06,0.0001511053,141.6688
4.144144,5.331032e-07,4.566693e-06,2.242409e-05,1.275105e-07,2.561616e-07,4.894904e-07,1.056966e-06,3.530466e-08,93.76298,76.24919,71.55174,60.53193,44.03176,38.49931,36.20264,36.92271,42.45059,56.41283,79.33266,115.762,164.0254,194.8694,58.51372,41.78995,37.83944,47.90364,47.07703,44.12287,43.55731,45.77266,52.74045,65.99019,95.89157,139.6123,192.2386,232.7224,270.6797,309.8829,356.0401,7.977328e-08,1.083688e-07,2.556274e-07,1.626754e-07,101.4763,75.54899,65.4456,87.84978,116.7174,145.6033,165.934,182.3974,201.5227,227.0788,257.6243,288.3462,313.8922,339.7124,2.676016e-06,0.0001452312,139.8519
4.264264,5.084501e-07,4.369879e-06,2.151763e-05,1.21392e-07,2.440864e-07,4.668007e-07,1.009214e-06,3.355534e-08,92.42858,75.164,70.53149,59.667,43.3742,37.90126,35.62426,36.32333,41.76247,55.51988,78.12345,114.0806,161.7601,192.2285,57.65519,41.16824,37.27824,47.21153,46.38709,43.45898,42.88929,45.06389,51.92815,64.99687,94.51437,137.7111,189.747,229.7868,267.3233,306.0965,351.7554,7.58998e-08,1.031473e-07,2.435776e-07,1.549165e-07,100.0339,74.49011,64.54378,86.65115,115.1631,143.7092,163.8078,180.083,198.9867,224.2518,254.46,284.8538,310.1245,335.6689,2.557506e-06,0.0001395843,138.0545
4.384384,4.849333e-07,4.181515e-06,2.064764e-05,1.155663e-07,2.325787e-07,4.451594e-07,9.636123e-07,3.189245e-08,91.1112,74.09269,69.52436,58.81321,42.72557,37.31168,35.05431,35.7328,41.08444,54.6396,76.93055,112.4205,159.5215,189.6178,56.80816,40.55507,36.72471,46.5285,45.70632,42.80416,42.23056,44.36505,51.12709,64.01688,93.15452,135.8323,187.2826,226.8819,264.0011,302.3477,347.5121,7.221384e-08,9.817657e-08,2.32094e-07,1.475264e-07,98.60995,73.44446,63.65293,85.46682,113.6266,141.8359,161.7043,177.7928,196.477,221.4536,251.327,281.3951,306.3924,331.6629,2.444225e-06,0.0001341559,136.2764
4.504505,4.625006e-07,4.001238e-06,1.981268e-05,1.100193e-07,2.216118e-07,4.24518e-07,9.200637e-07,3.031173e-08,89.81066,73.03511,68.5302,57.97044,42.08575,36.73045,34.49267,35.15102,40.41639,53.77185,75.7538,110.7815,157.3093,187.0371,55.97251,39.95033,36.17876,45.85445,45.03461,42.15829,41.58101,43.67602,50.33715,63.05007,91.81184,133.9755,184.8452,224.0077,260.7128,298.6363,343.3101,6.870634e-08,9.344468e-08,2.211501e-07,1.404878e-07,97.20412,72.41189,62.77294,84.29666,112.1076,139.9834,159.6234,175.5269,193.9934,218.6839,248.2253,277.9699,302.6958,327.6942,2.335944e-06,0.0001289376,134.5176
4.624625,4.411021e-07,3.828704e-06,1.901132e-05,1.047377e-07,2.111604e-07,4.048306e-07,8.784763e-07,2.880913e-08,88.52679,71.99112,67.54887,57.13858,41.45464,36.15748,33.93924,34.57786,39.75819,52.91647,74.593,109.1633,155.1235,184.4861,55.14811,39.35392,35.6403,45.18927,44.37186,41.52128,40.94053,42.99667,49.5582,62.09629,90.48617,132.1407,182.4346,221.1638,257.4584,294.9622,339.1491,6.53687e-08,8.894017e-08,2.107206e-07,1.33784e-07,95.81626,71.39227,61.90371,83.14052,110.6062,138.1513,157.565,173.2851,191.5358,215.9427,245.1545,274.578,299.0345,323.7626,2.232443e-06,0.0001239212,132.7778
4.744745,4.206904e-07,3.663582e-06,1.824224e-05,9.970886e-08,2.012003e-07,3.860533e-07,8.387623e-07,2.738081e-08,87.2594,70.96057,66.58025,56.31751,40.83215,35.59267,33.39393,34.01323,39.10971,52.07332,73.448,107.5657,152.9637,181.9647,54.33481,38.76575,35.10923,44.53288,43.71797,40.89302,40.30901,42.32691,48.79011,61.1554,89.17734,130.3275,180.0507,218.3501,254.2375,291.325,335.0288,6.219272e-08,8.465213e-08,2.007814e-07,1.273991e-07,94.44618,70.38548,61.04513,81.9983,109.1222,136.3396,155.5288,171.0671,189.104,213.2296,242.1145,271.2193,295.4083,319.8681,2.133511e-06,0.0001190991,131.0569
4.864865,4.012201e-07,3.505553e-06,1.750413e-05,9.492075e-08,1.917085e-07,3.68144e-07,8.008374e-07,2.602311e-08,86.00832,69.94332,65.62418,55.5071,40.21817,35.03591,32.85661,33.457,38.47084,51.24226,72.31862,105.9886,150.8297,179.4725,53.5325,38.18571,34.58548,43.88516,43.07285,40.27341,39.68635,41.6666,48.03276,60.22726,87.88517,128.5358,177.6932,215.5663,251.05,287.7245,330.9491,5.917058e-08,8.05702e-08,1.913094e-07,1.21318e-07,93.09369,69.39137,60.19709,80.86985,107.6553,134.5481,153.5148,168.8728,186.6977,210.5446,239.1053,267.8936,291.817,316.0103,2.038948e-06,0.0001144636,129.3549
4.984985,3.826479e-07,3.354314e-06,1.679575e-05,9.036186e-08,1.826631e-07,3.510629e-07,7.646214e-07,2.473254e-08,84.77338,68.93923,64.68054,54.70724,39.61261,34.48711,32.32721,32.90908,37.84145,50.42313,71.20468,104.4317,148.7212,177.0094,52.74105,37.61369,34.06894,43.24603,42.43638,39.66235,39.07244,41.01564,47.28601,59.31173,86.60951,126.7655,175.3619,212.8123,247.8956,284.1606,326.9097,5.629486e-08,7.668451e-08,1.822829e-07,1.155262e-07,91.75861,68.40983,59.35951,79.75504,106.2055,132.7766,151.5228,166.702,184.317,207.8874,236.1265,264.6007,288.2606,312.1892,1.948561e-06,0.0001100077,127.6714
5.105105,3.649326e-07,3.209575e-06,1.611591e-05,8.602125e-08,1.740431e-07,3.347717e-07,7.300376e-07,2.350579e-08,83.55441,67.94815,63.74919,53.91783,39.01536,33.94618,31.8056,32.36936,37.22141,49.61581,70.10602,102.8949,146.6382,174.5751,51.96033,37.04962,33.55954,42.61538,41.80847,39.05973,38.46718,40.37391,46.54975,58.40866,85.35019,125.0163,173.0566,210.0878,244.7741,280.6329,322.9105,5.355848e-08,7.298565e-08,1.73681e-07,1.100102e-07,90.44076,67.44072,58.53227,78.65376,104.7726,131.025,149.5525,164.5546,181.9615,205.2579,233.178,261.3405,284.7387,308.4045,1.862167e-06,0.0001057244,126.0065
5.225225,3.480347e-07,3.071058e-06,1.546347e-05,8.188851e-08,1.658286e-07,3.19234e-07,6.970126e-07,2.233971e-08,82.35124,66.96995,62.82999,53.13873,38.42634,33.413,31.29171,31.83772,36.61063,48.82014,69.02247,101.3779,144.5803,172.1693,51.19021,36.49337,33.05719,41.99312,41.18903,38.46546,37.87046,39.74131,45.82386,57.51792,84.10704,123.288,170.7771,207.3925,241.6853,277.1413,318.9511,5.095472e-08,6.946466e-08,1.654836e-07,1.047566e-07,89.13994,66.4839,57.71526,77.56586,103.3564,129.2932,147.604,162.4304,179.631,202.6559,230.2596,258.1128,281.2512,304.6562,1.779589e-06,0.0001016071,124.3599
5.345345,3.319167e-07,2.938496e-06,1.483732e-05,7.795372e-08,1.580006e-07,3.044151e-07,6.654764e-07,2.123132e-08,81.16369,66.00448,61.92281,52.36984,37.84543,32.8875,30.78542,31.31408,36.00897,48.03599,67.95384,99.88058,142.5473,169.7919,50.43057,35.94487,32.5618,41.37915,40.57795,37.87944,37.28219,39.11773,45.1082,56.63937,82.87989,121.5805,168.5232,204.7264,238.629,273.6856,315.0313,4.847717e-08,6.611301e-08,1.57672e-07,9.975326e-08,87.85598,65.53926,56.9084,76.49123,101.9569,127.5808,145.6768,160.3293,177.3256,200.0812,227.3711,254.9173,277.798,300.944,1.70066e-06,9.764933e-05,122.7316
5.465465,3.165426e-07,2.811634e-06,1.423642e-05,7.420741e-08,1.50541e-07,2.902819e-07,6.353622e-07,2.017777e-08,79.99159,65.0516,61.02751,51.61105,37.27254,32.36956,30.28663,30.79832,35.41632,47.26321,66.89999,98.40268,140.539,167.4425,49.68129,35.40401,32.07328,40.77338,39.97514,37.30158,36.70224,38.50304,44.40266,55.77287,81.66859,119.8935,166.2947,202.0892,235.6049,270.2654,311.1509,4.611972e-08,6.29226e-08,1.502279e-07,9.498812e-08,86.5887,64.60667,56.11157,75.42973,100.5738,125.888,143.7711,158.251,175.0448,197.5337,224.5124,251.754,274.3789,297.2678,1.62522e-06,9.384497e-05,121.1214
5.585586,3.018784e-07,2.690228e-06,1.365974e-05,7.06406e-08,1.434324e-07,2.768028e-07,6.066061e-07,1.917635e-08,78.83479,64.11118,60.14397,50.86224,36.70759,31.85911,29.79527,30.29033,34.83256,46.50166,65.86074,96.94402,138.5551,165.121,48.94224,34.87071,31.59155,40.17572,39.3805,36.73176,36.13054,37.89716,43.70711,54.91828,80.47297,118.227,164.0914,199.4807,232.6129,266.8807,307.3096,4.387658e-08,5.988568e-08,1.431341e-07,9.044991e-08,85.33791,63.686,55.32467,74.38125,99.20707,124.2143,141.8864,156.1955,172.7887,195.0131,221.6833,248.6226,270.9936,293.6273,1.553114e-06,9.01881e-05,119.5291
5.705706,2.878912e-07,2.574045e-06,1.310632e-05,6.72447e-08,1.366585e-07,2.639475e-07,5.791469e-07,1.822449e-08,77.69311,63.18308,59.27206,50.1233,36.15047,31.35603,29.31121,29.79003,34.25758,45.75122,64.83592,95.5044,136.5955,162.8271,48.2133,34.34485,31.11653,39.58607,38.79395,36.1699,35.56697,37.29996,43.02145,54.07547,79.29287,116.5806,161.9131,196.9006,229.6526,263.531,303.5073,4.174222e-08,5.699489e-08,1.363743e-07,8.612786e-08,84.10343,62.77711,54.54762,73.34564,97.8565,122.5598,140.0228,154.1625,170.5569,192.5193,218.8835,245.5229,267.642,290.0225,1.484196e-06,8.667304e-05,117.9546
5.825826,2.745499e-07,2.46286e-06,1.257523e-05,6.401156e-08,1.302034e-07,2.516872e-07,5.529265e-07,1.731974e-08,76.56638,62.26716,58.41164,49.39412,35.60109,30.86025,28.83438,29.2973,33.69127,45.01174,63.82538,94.08364,134.6599,160.5605,47.49435,33.82637,30.64813,39.00433,38.21537,35.6159,35.01143,36.71134,42.34554,53.2443,78.12812,114.9542,159.7595,194.3487,226.7239,260.2163,299.7437,3.971137e-08,5.424323e-08,1.299327e-07,8.201171e-08,82.88509,61.8799,53.7803,72.3228,96.52196,120.9242,138.18,152.1518,168.3494,190.052,216.1129,242.4547,264.324,286.4531,1.418325e-06,8.329431e-05,116.3978
5.945946,2.618249e-07,2.356459e-06,1.206556e-05,6.093339e-08,1.240523e-07,2.399947e-07,5.278892e-07,1.645979e-08,75.45445,61.36329,57.56258,48.67459,35.05936,30.37167,28.36468,28.81206,33.1335,44.28308,62.82894,92.68153,132.7482,158.3211,46.78527,33.31515,30.18627,38.43043,37.64469,35.06967,34.46383,36.1312,41.67927,52.42464,76.97856,113.3476,157.6306,191.8249,223.8266,256.9363,296.0184,3.777904e-08,5.162401e-08,1.237944e-07,7.809168e-08,81.68272,60.99423,53.02261,71.31259,95.2033,119.3073,136.3579,150.1634,166.1659,187.6112,213.3713,239.4179,261.0393,282.9189,1.355367e-06,8.004666e-05,114.8585
6.066066,2.496878e-07,2.254637e-06,1.157645e-05,5.80028e-08,1.181909e-07,2.288435e-07,5.039817e-07,1.564241e-08,74.35714,60.47133,56.72476,47.9646,34.52518,29.8902,27.90201,28.33419,32.58418,43.56512,61.84645,91.29788,130.86,156.1085,46.08594,32.81111,29.73088,37.86425,37.0818,34.53111,33.92407,35.55944,41.02252,51.61635,75.84405,111.7607,155.526,189.3289,220.9603,253.6907,292.3314,3.594045e-08,4.913089e-08,1.179452e-07,7.435845e-08,80.49613,60.11998,52.27447,70.31489,93.90039,117.7091,134.5562,148.197,164.0062,185.1966,210.6585,236.4123,257.7876,279.4197,1.295194e-06,7.692502e-05,113.3366
6.186186,2.381114e-07,2.157199e-06,1.110709e-05,5.521273e-08,1.126055e-07,2.182088e-07,4.811532e-07,1.486551e-08,73.2743,59.59116,55.89805,47.26405,33.99847,29.41574,27.44629,27.8636,32.0432,42.85772,60.87774,89.9325,128.9951,153.9226,45.39625,32.31417,29.28187,37.30573,36.52662,34.00013,33.39206,34.99593,40.37519,50.81931,74.72441,110.1932,153.4456,186.8605,218.125,250.4793,288.6823,3.419108e-08,4.675781e-08,1.123714e-07,7.080315e-08,79.32515,59.25703,51.53576,69.32957,92.61307,116.1294,132.7749,146.2524,161.8703,182.808,207.9743,233.4376,254.569,275.9554,1.237682e-06,7.392453e-05,111.832
6.306306,2.2707e-07,2.063955e-06,1.065667e-05,5.255645e-08,1.072833e-07,2.080668e-07,4.593553e-07,1.412709e-08,72.20577,58.72263,55.08232,46.57282,33.47913,28.94821,26.99742,27.4002,31.51043,42.16075,59.92266,88.58519,127.1534,151.7631,44.71608,31.82423,28.83915,36.75476,35.97905,33.47664,32.86769,34.4406,39.73714,50.03338,73.61949,108.645,151.3892,184.4194,215.3204,247.3018,285.0708,3.252661e-08,4.449901e-08,1.070603e-07,6.741732e-08,78.16962,58.40525,50.80639,68.35652,91.34121,114.5679,131.0138,144.3295,159.7579,180.4453,205.3186,230.4937,251.383,272.5258,1.182716e-06,7.104051e-05,110.3444
6.426426,2.165389e-07,1.974727e-06,1.022444e-05,5.002759e-08,1.022119e-07,1.983945e-07,4.385415e-07,1.342524e-08,71.15138,57.86562,54.27746,45.89082,32.96708,28.48752,26.55531,26.94389,30.98578,41.47407,58.98104,87.25577,125.3346,149.6298,44.04531,31.3412,28.40266,36.21126,35.43901,32.96054,32.35086,33.89332,39.10828,49.25844,72.52913,107.1158,149.3565,182.0056,212.5462,244.1581,281.4969,3.094293e-08,4.2349e-08,1.019994e-07,6.419292e-08,77.02935,57.56453,50.08628,67.39561,90.08466,113.0247,129.2727,142.4282,157.6688,178.1083,202.6911,227.5804,248.2297,269.1306,1.130182e-06,6.826846e-05,108.8739
6.546547,2.064946e-07,1.889341e-06,9.809667e-06,4.762004e-08,9.73794e-08,1.891705e-07,4.186677e-07,1.275817e-08,70.11098,57.02,53.48333,45.21793,32.46222,28.03359,26.11987,26.49457,30.46913,40.79756,58.05273,85.94404,123.5386,147.5224,43.38383,30.865,27.97232,35.67514,34.9064,32.45174,31.8415,33.35401,38.48848,48.49434,71.45318,105.6055,147.3474,179.6187,209.8022,241.0479,277.9601,2.943613e-08,4.030256e-08,9.717692e-08,6.112226e-08,75.90418,56.73474,49.37531,66.44671,88.84328,111.4994,127.5514,140.5482,155.6029,175.7967,200.0916,224.6975,245.1086,265.7697,1.079973e-06,6.560406e-05,107.4201
6.666667,1.969147e-07,1.807634e-06,9.411644e-06,4.532799e-08,9.277469e-08,1.80374e-07,3.996913e-07,1.212415e-08,69.08442,56.18564,52.69981,44.55405,31.96447,27.58632,25.69101,26.05216,29.96039,40.13109,57.13758,84.64981,121.765,145.4407,42.73153,30.39554,27.54804,35.14632,34.38114,31.95016,31.3395,32.82256,37.87764,47.74098,70.39149,104.114,145.3617,177.2585,207.0882,237.971,274.4603,2.800249e-08,3.835471e-08,9.258177e-08,5.819805e-08,74.79393,55.91577,48.67339,65.50972,87.61692,109.9919,125.8499,138.6894,153.56,173.5104,197.52,221.8448,242.0198,262.4429,1.031987e-06,6.304315e-05,105.9831
6.786787,1.877778e-07,1.729447e-06,9.0297e-06,4.314594e-08,8.838704e-08,1.719851e-07,3.815722e-07,1.152154e-08,68.07152,55.3624,51.92678,43.89908,31.47374,27.14563,25.26866,25.61655,29.45944,39.47453,56.23541,83.3729,120.0136,143.3845,42.08829,29.93273,27.12975,34.6247,33.86313,31.4557,30.84477,32.29886,37.27564,46.99821,69.34388,102.641,143.3991,174.9249,204.4039,234.927,270.9972,2.663847e-08,3.650072e-08,8.820323e-08,5.541331e-08,73.69845,55.1075,47.98044,64.5845,86.40545,108.5022,124.1678,136.8516,151.5399,171.2492,194.976,219.022,238.9628,259.15,9.861251e-07,6.058172e-05,104.5626
6.906907,1.790635e-07,1.654629e-06,8.663189e-06,4.106861e-08,8.420625e-08,1.639852e-07,3.642717e-07,1.094881e-08,67.07215,54.55018,51.16412,43.25291,30.98994,26.71144,24.85271,25.18765,28.96618,38.82776,55.34609,82.11312,118.2844,141.3535,41.45401,29.47649,26.71738,34.1102,33.3523,30.96829,30.35722,31.78284,36.68237,46.26592,68.31023,101.1863,141.4594,172.6176,201.7492,231.9158,267.5705,2.53407e-08,3.473609e-08,8.403112e-08,5.276142e-08,72.61756,54.30981,47.29634,63.67094,85.20873,107.0299,122.5051,135.0347,149.5424,169.0129,192.4594,216.2291,235.9377,255.8907,9.422944e-07,5.821594e-05,103.1585
7.027027,1.707522e-07,1.583035e-06,8.311489e-06,3.9091e-08,8.02226e-08,1.563562e-07,3.47753e-07,1.040447e-08,66.08614,53.74882,50.41172,42.61544,30.51299,26.28366,24.44309,24.76538,28.48051,38.19065,54.46946,80.87029,116.5769,139.3474,40.82857,29.02674,26.31085,33.60273,32.84855,30.48782,29.87675,31.27437,36.09773,45.54397,67.29037,99.74984,139.5426,170.3364,199.1238,228.9372,264.18,2.410597e-08,3.305651e-08,8.005574e-08,5.023606e-08,71.5511,53.52258,46.62102,62.76892,84.02661,105.5751,120.8616,133.2384,147.5673,166.8014,189.9702,213.4657,232.9441,252.6649,9.00405e-07,5.594211e-05,101.7707
7.147147,1.628255e-07,1.514528e-06,7.974006e-06,3.720833e-08,7.642682e-08,1.49081e-07,3.319807e-07,9.887112e-09,65.11335,52.95823,49.66944,41.98658,30.04281,25.8622,24.03971,24.34965,28.00233,37.56308,53.60537,79.64421,114.8911,137.3662,40.21186,28.5834,25.91008,33.10222,32.3518,30.01421,29.40329,30.77338,35.52161,44.83225,66.28414,98.33134,137.6482,168.0811,196.5275,225.9908,260.8254,2.293122e-08,3.14579e-08,7.626784e-08,4.783121e-08,70.49891,52.74569,45.95438,61.87832,82.85895,104.1374,119.2371,131.4627,145.6145,164.6144,187.5079,210.7317,229.9818,249.4723,8.603713e-07,5.375666e-05,100.399
7.267267,1.552656e-07,1.448974e-06,7.650166e-06,3.541606e-08,7.281009e-08,1.421432e-07,3.169214e-07,9.39541e-09,64.15361,52.17826,48.93718,41.36621,29.5793,25.447,23.64248,23.94036,27.53153,36.94492,52.75366,78.4347,113.2267,135.4095,39.60379,28.14637,25.51501,32.60858,31.86196,29.54738,28.93673,30.27976,34.95389,44.13063,65.29141,96.93066,135.7763,165.8514,193.96,223.0766,257.5066,2.181355e-08,2.993637e-08,7.26586e-08,4.554113e-08,69.46082,51.97904,45.29632,60.99902,81.70562,102.7168,117.6315,129.7072,143.6839,162.4517,185.0726,208.027,227.0506,246.3128,8.221112e-07,5.165618e-05,99.04335
7.387387,1.480555e-07,1.386247e-06,7.339422e-06,3.370986e-08,6.936398e-08,1.355272e-07,3.02543e-07,8.928093e-09,63.20679,51.40879,48.21481,40.75425,29.12239,25.03795,23.25133,23.53743,27.06802,36.33605,51.91418,77.24159,111.5835,133.4771,39.00423,27.71559,25.12555,32.12172,31.37895,29.08724,28.47699,29.79342,34.39448,43.43898,64.31202,95.54761,133.9264,163.6472,191.4211,220.1941,254.2232,2.075021e-08,2.848822e-08,6.921964e-08,4.336037e-08,68.43666,51.22251,44.64675,60.1309,80.56648,101.3131,116.0446,127.972,141.7751,160.3132,182.6639,205.3512,224.1504,243.1862,7.855466e-07,4.963739e-05,97.70351
7.507508,1.411792e-07,1.326225e-06,7.041245e-06,3.208561e-08,6.608046e-08,1.292182e-07,2.888146e-07,8.483956e-09,62.27274,50.64971,47.50222,40.15059,28.67199,24.63499,22.86616,23.14077,26.6117,35.73635,51.0868,76.06468,109.9612,131.5687,38.41309,27.29097,24.74165,31.64157,30.90269,28.63372,28.02399,29.31427,33.84327,42.7572,63.34583,94.18203,132.0986,161.4682,188.9107,217.3432,250.9749,1.973854e-08,2.710991e-08,6.594293e-08,4.128373e-08,67.42629,50.47598,44.00558,59.27385,79.44138,99.92622,114.4763,126.2567,139.888,158.1986,180.2816,202.7041,221.281,240.0922,7.506025e-07,4.769712e-05,96.3794
7.627628,1.346212e-07,1.268792e-06,6.75513e-06,3.053939e-08,6.29519e-08,1.232019e-07,2.757071e-07,8.061852e-09,61.35129,49.90089,46.7993,39.55513,28.22803,24.23803,22.48691,22.75029,26.16246,35.14571,50.27136,74.90381,108.3598,129.6842,37.83026,26.87242,24.36322,31.16804,30.43309,28.18671,27.57763,28.84221,33.30015,42.08515,62.39268,92.83373,130.2925,159.3143,186.4284,214.5236,247.7616,1.877606e-08,2.579809e-08,6.282086e-08,3.930624e-08,66.42955,49.73935,43.37273,58.42776,78.3302,98.5559,112.9263,124.5613,138.0225,156.1079,177.9256,200.0857,218.442,237.0307,7.172075e-07,4.583234e-05,95.07086
7.747748,1.283668e-07,1.213837e-06,6.48059e-06,2.906746e-08,5.9971e-08,1.174649e-07,2.631925e-07,7.66069e-09,60.44232,49.16222,46.10593,38.96778,27.79041,23.84699,22.11348,22.36591,25.72022,34.564,49.46771,73.75879,106.7789,127.8233,37.25563,26.45988,23.9902,30.70106,29.97007,27.74615,27.13784,28.37715,32.76502,41.42273,61.45243,91.50254,128.5079,157.1852,183.974,211.7351,244.583,1.786037e-08,2.454956e-08,5.984614e-08,3.742319e-08,65.44626,49.01249,42.74809,57.5925,77.23279,97.20203,111.3946,122.8855,136.1784,154.0407,175.5957,197.4956,215.6334,234.0013,6.85293e-07,4.404011e-05,93.77776
7.867868,1.224021e-07,1.161254e-06,6.217161e-06,2.766627e-08,5.713082e-08,1.119941e-07,2.51244e-07,7.279435e-09,59.54567,48.43357,45.422,38.38845,27.35907,23.4618,21.74581,21.98755,25.28488,33.99111,48.67572,72.62944,105.2183,125.9857,36.68911,26.05327,23.62251,30.24054,29.51356,27.31195,26.70452,27.919,32.23779,40.7698,60.52493,90.18829,126.7447,155.0807,181.5474,208.9774,241.4387,1.698921e-08,2.336127e-08,5.701184e-08,3.563008e-08,64.47629,48.29531,42.13158,56.76797,76.14901,95.86446,109.8809,121.2292,134.3555,151.9969,173.2917,194.9337,212.8549,231.004,6.547937e-07,4.231764e-05,92.49996
7.987988,1.167136e-07,1.11094e-06,5.964393e-06,2.633241e-08,5.442473e-08,1.067774e-07,2.398361e-07,6.917102e-09,58.6612,47.71483,44.7474,37.81703,26.93392,23.08238,21.3838,21.61511,24.85633,33.42692,47.89523,71.51559,103.6779,124.1714,36.13059,25.6525,23.2601,29.7864,29.06346,26.88403,26.27759,27.46767,31.71834,40.12627,59.61005,88.8908,125.0027,153.0005,179.1482,206.2504,238.3287,1.616041e-08,2.223033e-08,5.431136e-08,3.392263e-08,63.51947,47.58768,41.52312,55.95405,75.07875,94.54303,108.3851,119.5923,132.5536,149.9763,171.0133,192.3998,210.1062,228.0385,6.25647e-07,4.066222e-05,91.23733
8.108108,1.112887e-07,1.062798e-06,5.721859e-06,2.506267e-08,5.184643e-08,1.018028e-07,2.289445e-07,6.572755e-09,57.78877,47.00587,44.08201,37.25343,26.51488,22.70865,21.02739,21.24853,24.4345,32.87132,47.12611,70.41706,102.1574,122.3799,35.57997,25.25751,22.90288,29.33857,28.61971,26.46231,25.85697,27.02307,31.20658,39.492,58.70763,87.6099,123.2817,150.9446,176.7763,203.5537,235.2525,1.537193e-08,2.115398e-08,5.17384e-08,3.229676e-08,62.57564,46.88951,40.9226,55.15062,74.02184,93.23761,106.9071,117.9744,130.7726,147.9788,168.7604,189.8936,207.3873,225.1045,5.977932e-07,3.907125e-05,89.98973
8.228228,1.06115e-07,1.016734e-06,5.489144e-06,2.385398e-08,4.938989e-08,9.70593e-08,2.185458e-07,6.245502e-09,56.92823,46.30659,43.42572,36.69756,26.10187,22.34053,20.6765,20.88771,24.01928,32.32419,46.36821,69.33367,100.6567,120.6111,35.03715,24.86821,22.5508,28.89697,28.18222,26.04671,25.44258,26.58512,30.7024,38.86688,57.81754,86.34542,121.5814,148.9126,174.4314,200.8872,232.21,1.462182e-08,2.012959e-08,4.928695e-08,3.074858e-08,61.64467,46.20068,40.32996,54.35758,72.97818,91.94802,105.4466,116.3756,129.0122,146.0041,166.5328,187.415,204.6978,222.202,5.711751e-07,3.754224e-05,88.75702
8.348348,1.011812e-07,9.726591e-07,5.265853e-06,2.27034e-08,4.704938e-08,9.25361e-08,2.086179e-07,5.934498e-09,56.07945,45.61687,42.77844,36.14933,25.69483,21.97795,20.33104,20.53258,23.61059,31.78542,45.6214,68.26526,99.17551,118.8648,34.50204,24.48453,22.20378,28.46153,27.75091,25.63715,25.03433,26.15372,30.20572,38.25081,56.93964,85.09719,119.9017,146.9044,172.1134,198.2505,229.2008,1.390819e-08,1.915466e-08,4.69513e-08,2.92744e-08,60.72639,45.52109,39.74509,53.57481,71.94761,90.67413,104.0036,114.7956,127.2723,144.052,164.3302,184.9637,202.0375,219.3305,5.457381e-07,3.607278e-05,87.53906
8.468468,9.647598e-08,9.304879e-07,5.051607e-06,2.160816e-08,4.481945e-08,8.822303e-08,1.991394e-07,5.638938e-09,55.24229,44.93659,42.14004,35.60864,25.29366,21.62084,19.99095,20.18305,23.20833,31.25491,44.88553,67.21165,97.71364,117.1408,33.97453,24.1064,21.86177,28.03216,27.32572,25.23355,24.63214,25.72878,29.71644,37.64366,56.07378,83.86504,118.2423,144.9197,169.8219,195.6434,226.2248,1.32293e-08,1.822682e-08,4.472599e-08,2.787068e-08,59.82066,44.85063,39.16792,52.8022,70.93001,89.41579,102.5778,113.2343,125.5527,142.1224,162.1525,182.5396,199.4064,216.4901,5.2143e-07,3.466057e-05,86.33573
8.588589,9.198889e-08,8.901383e-07,4.846041e-06,2.056559e-08,4.269489e-08,8.411035e-08,1.900901e-07,5.358058e-09,54.4166,44.26565,41.51043,35.0754,24.89831,21.26912,19.65615,19.83905,22.81241,30.73253,44.16048,66.17268,96.27089,115.4387,33.45453,23.73375,21.52468,27.60879,26.90655,24.83584,24.23595,25.31023,29.23445,37.04533,55.21983,82.6488,116.6032,142.9584,167.5567,193.0658,223.2817,1.258345e-08,1.734378e-08,4.260583e-08,2.653407e-08,58.92732,44.18919,38.59835,52.03965,69.92525,88.17284,101.1691,111.6914,123.8533,140.2151,159.9995,180.1424,196.804,213.6803,4.982008e-07,3.330339e-05,85.14688
8.708709,8.770982e-08,8.51532e-07,4.648804e-06,1.957318e-08,4.067072e-08,8.018879e-08,1.814507e-07,5.09113e-09,53.60225,43.60393,40.88949,34.54953,24.50868,20.92273,19.32657,19.5005,22.42275,30.21818,43.4461,65.14816,94.84706,113.7585,32.94195,23.3665,21.19247,27.19135,26.49334,24.44395,23.84565,24.89798,28.75966,36.4557,54.37764,81.44831,114.9841,141.0202,165.3177,190.5173,220.3712,1.196904e-08,1.65034e-08,4.058586e-08,2.526137e-08,58.04624,43.53667,38.0363,51.28704,68.93319,86.94514,99.77737,110.1669,122.1738,138.3298,157.8709,177.7719,194.2303,210.9011,4.760029e-07,3.199911e-05,83.97239
8.828829,8.362916e-08,8.145938e-07,4.45956e-06,1.862852e-08,3.874223e-08,7.644948e-08,1.732027e-07,4.837464e-09,52.79911,42.95131,40.27712,34.03093,24.12472,20.58158,19.00213,19.16732,22.03926,29.71175,42.74225,64.13794,93.44195,112.0999,32.43668,23.00459,20.86507,26.77976,26.086,24.05778,23.46119,24.49195,28.29198,35.87468,53.54708,80.26339,113.3847,139.105,163.1046,187.9977,217.493,1.138454e-08,1.570362e-08,3.866136e-08,2.404954e-08,57.17726,42.89297,37.48169,50.54426,67.95371,85.73255,98.40242,108.6605,120.5141,136.4664,155.7666,175.4279,191.685,208.1521,4.547906e-07,3.074566e-05,82.81211
8.948949,7.973775e-08,7.792521e-07,4.277988e-06,1.772931e-08,3.69049e-08,7.288399e-08,1.653283e-07,4.596402e-09,52.00704,42.3077,39.67322,33.51952,23.74634,20.2456,18.68276,18.83944,21.66185,29.21314,42.04881,63.14185,92.05536,110.4626,31.93864,22.64793,20.54241,26.37396,25.68448,23.67728,23.08247,24.09204,27.83131,35.30213,52.72802,79.09389,111.805,137.2124,160.9172,185.5069,214.647,1.082851e-08,1.494248e-08,3.682784e-08,2.289566e-08,56.32024,42.25798,36.93444,49.81121,66.98666,84.5349,97.04411,107.1721,118.874,134.6247,153.6864,173.1102,189.1678,205.4332,4.345204e-07,2.954109e-05,81.66591
9.069069,7.602684e-08,7.45438e-07,4.103777e-06,1.687338e-08,3.515444e-08,6.948427e-08,1.578107e-07,4.367319e-09,51.22591,41.67298,39.07769,33.0152,23.37347,19.91474,18.36839,18.51678,21.29043,28.72224,41.36565,62.15972,90.68709,108.8464,31.44774,22.29647,20.22443,25.97386,25.28868,23.30237,22.70943,23.69819,27.37756,34.73797,51.92033,77.93964,110.2448,135.3424,158.7552,183.0444,211.8328,1.029955e-08,1.421813e-08,3.508101e-08,2.179699e-08,55.47504,41.6316,36.39445,49.08778,66.03194,83.35207,95.70227,105.7016,117.2533,132.8046,151.63,170.8186,186.6787,202.7441,4.151504e-07,2.838349e-05,80.53367
9.189189,7.248807e-08,7.130859e-07,3.93663e-06,1.605865e-08,3.348675e-08,6.624263e-08,1.506338e-07,4.149623e-09,50.45558,41.04704,38.49041,32.5179,23.00604,19.58891,18.05896,18.19927,20.92492,28.23894,40.69262,61.19138,89.33696,107.2512,30.96387,21.95014,19.91108,25.57941,24.89855,22.93297,22.34199,23.3103,26.93065,34.18209,51.12386,76.80048,108.7037,133.4946,156.6184,180.6101,209.0502,9.79636e-09,1.352879e-08,3.341678e-08,2.075088e-08,54.64151,41.01373,35.86165,48.37387,65.0894,82.18389,94.37675,104.2487,115.6519,131.0057,149.5974,168.5529,184.2173,200.0846,3.96641e-07,2.727104e-05,79.41524
9.309309,6.91135e-08,6.821326e-07,3.776262e-06,1.528315e-08,3.189794e-08,6.315175e-08,1.437822e-07,3.942748e-09,49.69593,40.42978,37.9113,32.02752,22.64399,19.26805,17.75438,17.88682,20.56524,27.76314,40.02961,60.23668,88.00475,105.6767,30.48695,21.60886,19.60228,25.19051,24.514,22.56901,21.98007,22.9283,26.49047,33.63437,50.33848,75.67624,107.1817,131.669,154.5067,178.2038,206.2989,9.317682e-09,1.287278e-08,3.183126e-08,1.975482e-08,53.81952,40.40428,35.33596,47.66936,64.15892,81.03024,93.0674,102.8133,114.0696,129.228,147.5882,166.3129,181.7834,197.4546,3.789539e-07,2.620199e-05,78.3105
9.429429,6.589553e-08,6.52518e-07,3.6224e-06,1.454498e-08,3.038428e-08,6.020463e-08,1.372413e-07,3.746159e-09,48.94683,39.82109,37.34025,31.54398,22.28723,18.95208,17.4546,17.57938,20.21131,27.29474,39.37648,59.29546,86.69029,104.1227,30.0169,21.27257,19.29797,24.80712,24.13498,22.21043,21.6236,22.55211,26.05695,33.09471,49.56407,74.56676,105.6786,129.8652,152.4197,175.8252,203.5787,8.862326e-09,1.224848e-08,3.032074e-08,1.880644e-08,53.00892,39.80313,34.8173,46.97416,63.24037,79.89096,91.77405,101.3952,112.5061,127.4713,145.6022,164.0984,179.3769,194.8537,3.620528e-07,2.517465e-05,77.21931
9.54955,6.282692e-08,6.241844e-07,3.47478e-06,1.384237e-08,2.894222e-08,5.739462e-08,1.309969e-07,3.559346e-09,48.20814,39.22087,36.77716,31.0672,21.93571,18.64096,17.15955,17.27687,19.86303,26.83364,38.7331,58.36754,85.39336,102.5889,29.55361,20.9412,18.99811,24.42915,23.76139,21.85714,21.27251,22.18165,25.62998,32.56301,48.80049,73.47188,104.1941,128.0831,150.3573,173.4741,200.8893,8.42916e-09,1.165437e-08,2.888167e-08,1.790345e-08,52.20958,39.2102,34.30558,46.28815,62.33363,78.7659,90.49657,99.99431,110.9615,125.7353,143.6394,161.9091,176.9975,192.2818,3.459029e-07,2.418741e-05,76.14154
9.66967,5.990075e-08,5.970766e-07,3.333151e-06,1.317359e-08,2.756841e-08,5.471535e-08,1.250357e-07,3.381822e-09,47.47975,38.62901,36.22193,30.59709,21.58934,18.33459,16.86915,16.97921,19.52034,26.37974,38.09936,57.45278,84.11379,101.0752,29.09701,20.61468,18.70263,24.05654,23.39319,21.50908,20.92672,21.81684,25.20949,32.03917,48.04761,72.39145,102.7281,126.3225,148.3193,171.1503,198.2305,8.017106e-09,1.108899e-08,2.751071e-08,1.704369e-08,51.42135,38.62538,33.80072,45.61125,61.43857,77.65494,89.23478,98.61043,109.4353,124.0199,141.6994,159.7449,174.645,189.7386,3.304709e-07,2.32387e-05,75.07707
9.78979,5.711043e-08,5.711417e-07,3.19727e-06,1.253703e-08,2.62596e-08,5.216076e-08,1.193448e-07,3.213129e-09,46.76151,38.04541,35.67447,30.13357,21.24808,18.03293,16.58334,16.68634,19.18315,25.93293,37.47512,56.55102,82.85139,99.58142,28.64701,20.29296,18.41147,23.68923,23.03029,21.16618,20.58616,21.45761,24.79538,31.52309,47.30531,71.3253,101.2804,124.5832,146.3053,168.8534,195.602,7.625137e-09,1.055096e-08,2.620462e-08,1.62251e-08,50.64411,38.04858,33.30265,44.94334,60.55507,76.55792,87.98854,97.24341,107.9276,122.3249,139.7821,157.6056,172.3192,187.224,3.15725e-07,2.232704e-05,74.02576
9.90991,5.444969e-08,5.463293e-07,3.066905e-06,1.193114e-08,2.501274e-08,4.972506e-08,1.139121e-07,3.052828e-09,46.05332,37.46996,35.13468,29.67656,20.91184,17.73591,16.30206,16.39819,18.85138,25.49313,36.86025,55.66209,81.60595,98.10724,28.20352,19.97597,18.12457,23.32713,22.67263,20.82838,20.25077,21.10387,24.38758,31.01466,46.57346,70.27328,99.85089,122.865,144.3153,166.5833,193.0036,7.252277e-09,1.003896e-08,2.496035e-08,1.544571e-08,49.87772,37.4797,32.81129,44.28432,59.683,75.47471,86.75771,95.89307,106.4381,120.6501,137.8873,155.4908,170.0199,184.7376,3.016348e-07,2.145097e-05,72.98748
10.03003,5.191251e-08,5.225908e-07,2.941833e-06,1.135445e-08,2.382491e-08,4.740275e-08,1.087259e-07,2.900502e-09,45.35505,36.90258,34.60247,29.22597,20.58056,17.44346,16.02524,16.11468,18.52495,25.06022,36.25465,54.78585,80.3773,96.65249,27.76645,19.66363,17.84188,22.97019,22.32014,20.4956,19.92046,20.75556,23.98599,30.51378,45.85193,69.23524,98.43927,121.1677,142.349,164.3398,190.4349,6.897598e-09,9.551739e-09,2.377498e-08,1.470365e-08,49.12205,36.91865,32.32656,43.6341,58.82224,74.40515,85.54212,94.55926,104.9667,118.9954,136.0147,153.4006,167.7468,182.2793,2.881713e-07,2.060912e-05,71.96211
10.15015,4.949319e-08,4.9988e-07,2.821841e-06,1.080555e-08,2.269331e-08,4.518856e-08,1.037751e-07,2.755757e-09,44.66657,36.34315,34.07773,28.78173,20.25417,17.15551,15.75282,15.83576,18.20379,24.63413,35.65818,53.92214,79.16524,95.21696,27.33572,19.3559,17.56334,22.61835,21.97276,20.16777,19.59518,20.41261,23.59053,30.02037,45.1406,68.21101,97.04541,119.491,140.4061,162.1225,187.8958,6.560216e-09,9.088092e-09,2.264573e-08,1.399713e-08,48.37696,36.36533,31.84838,42.99257,57.97267,73.34913,84.34162,93.24182,103.5131,117.3605,134.1643,151.3345,165.4998,179.8489,2.753067e-07,1.980016e-05,70.94951
10.27027,4.718626e-08,4.781526e-07,2.706722e-06,1.02831e-08,2.16153e-08,4.307748e-08,9.904892e-08,2.618215e-09,43.98776,35.79159,33.56038,28.34375,19.93262,16.87201,15.48473,15.56135,17.88782,24.21474,35.07073,53.0708,77.9696,93.80046,26.91126,19.05271,17.28889,22.27153,21.63041,19.84484,19.27485,20.07492,23.20112,29.53431,44.43935,67.20045,95.66913,117.8348,138.4865,159.9313,185.386,6.239289e-09,8.646885e-09,2.156996e-08,1.332446e-08,47.64232,35.81965,31.37667,42.35963,57.13417,72.30648,83.15608,91.9406,102.0772,115.7452,132.3357,149.2925,163.2785,177.446,2.630144e-07,1.902281e-05,69.94956
10.39039,4.498652e-08,4.573662e-07,2.59628e-06,9.785848e-09,2.058835e-08,4.10647e-08,9.45373e-08,2.487519e-09,43.3185,35.24778,33.05033,27.91197,19.61583,16.5929,15.22091,15.29139,17.57696,23.80197,34.49218,52.23169,76.79019,92.40276,26.49296,18.754,17.01848,21.92967,21.29304,19.52673,18.9594,19.74244,22.81768,29.05551,43.74804,66.20339,94.31024,116.1989,136.5899,157.766,182.9053,5.934018e-09,8.227037e-09,2.054514e-08,1.268403e-08,46.91801,35.28152,30.91137,41.73519,56.30661,71.27709,81.98533,90.65543,100.6589,114.1494,130.5289,147.2743,161.0829,175.0706,2.512691e-07,1.827584e-05,68.96214
10.51051,4.288901e-08,4.374801e-07,2.490325e-06,9.312567e-09,1.961004e-08,3.914569e-08,9.02305e-08,2.36333e-09,42.65868,34.71164,32.54748,27.48629,19.30374,16.3181,14.96131,15.02582,17.27115,23.39573,33.9224,51.40466,75.62682,91.02367,26.08077,18.4597,16.75206,21.59271,20.96057,19.21338,18.64878,19.41509,22.44012,28.58389,43.06657,65.2197,92.96858,114.5831,134.7161,155.6262,180.4533,5.64364e-09,7.827515e-09,1.956886e-08,1.207429e-08,46.20389,34.75084,30.45239,41.11914,55.48989,70.2608,80.82923,89.38615,99.25796,112.573,128.7435,145.2797,158.9127,172.7224,2.400465e-07,1.755806e-05,67.98711
10.63063,4.088899e-08,4.184555e-07,2.388677e-06,8.862109e-09,1.867807e-08,3.731607e-08,8.611926e-08,2.245324e-09,42.00817,34.18306,32.05174,27.06665,18.99629,16.04757,14.70585,14.76456,16.9703,22.99592,33.36129,50.58955,74.47931,89.66299,25.67459,18.16976,16.48957,21.26059,20.63295,18.90473,18.3429,19.09281,22.06836,28.11933,42.3948,64.24922,91.64395,112.9871,132.8649,153.5118,178.0298,5.367432e-09,7.447339e-09,1.863883e-08,1.149377e-08,45.49984,34.22753,29.99966,40.5114,54.68387,69.25749,79.68763,88.13262,97.87422,111.0156,126.9795,143.3084,156.7677,170.4011,2.293234e-07,1.686835e-05,67.02436
10.75075,3.898194e-08,4.002552e-07,2.29116e-06,8.433377e-09,1.779027e-08,3.55717e-08,8.219473e-08,2.133194e-09,41.36687,33.66196,31.56302,26.65297,18.69342,15.78124,14.45448,14.50756,16.67435,22.60245,32.80872,49.78623,73.34749,88.32051,25.27434,17.88412,16.23096,20.93323,20.31011,18.60071,18.04172,18.77551,21.70233,27.66176,41.73262,63.2918,90.33618,111.4109,131.0361,151.4225,175.6347,5.104703e-09,7.085575e-09,1.775287e-08,1.094108e-08,44.80574,33.7115,29.55311,39.91186,53.88844,68.26701,78.56039,86.89468,96.50752,109.4772,125.2365,141.3604,154.6476,168.1065,2.190777e-07,1.62056e-05,66.07375
10.87087,3.716355e-08,3.828437e-07,2.197608e-06,8.025326e-09,1.694453e-08,3.390862e-08,7.844846e-08,2.026649e-09,40.73464,33.14824,31.08123,26.24516,18.39507,15.51905,14.20715,14.25475,16.38322,22.21524,32.26459,48.99453,72.23117,86.99604,24.87995,17.60271,15.97617,20.61059,19.99199,18.30126,17.74515,18.46313,21.34195,27.21107,41.07992,62.3473,89.0451,109.8541,129.2295,149.3581,173.2676,4.854799e-09,6.741334e-09,1.69089e-08,1.041489e-08,44.12145,33.20265,29.11266,39.32043,53.10349,67.28924,77.44736,85.67217,95.15769,107.9575,123.5145,139.4354,152.5523,165.8385,2.092882e-07,1.556878e-05,65.13516
10.99099,3.542973e-08,3.661868e-07,2.10786e-06,7.636961e-09,1.613889e-08,3.232305e-08,7.487238e-08,1.925412e-09,40.11139,32.64181,30.60629,25.84317,18.10117,15.26095,13.96378,14.00607,16.09684,21.83419,31.72878,48.21433,71.13017,85.68937,24.49133,17.32549,15.72516,20.2926,19.67852,18.00632,17.45314,18.15561,20.98713,26.76717,40.43656,61.41556,87.77053,108.3167,127.4449,147.3184,170.9282,4.617094e-09,6.413769e-09,1.610493e-08,9.913935e-09,43.44686,32.7009,28.67824,38.73702,52.32889,66.32404,76.3484,84.46493,93.82457,106.4564,121.8132,137.5332,150.4815,163.5967,1.999347e-07,1.495687e-05,64.20847
11.11111,3.377654e-08,3.50252e-07,2.021762e-06,7.267337e-09,1.537143e-08,3.08114e-08,7.145878e-08,1.829218e-09,39.49699,32.14256,30.13811,25.4469,17.81167,15.00687,13.72433,13.76145,15.81514,21.45921,31.20117,47.44547,70.04433,84.4003,24.10842,17.05239,15.47787,19.97919,19.36964,17.71582,17.16563,17.85287,20.6378,26.32999,39.80245,60.49643,86.51231,106.7983,125.682,145.3031,168.6164,4.390995e-09,6.102076e-09,1.533907e-08,9.437004e-09,42.78184,32.20616,28.24978,38.16152,51.56454,65.37127,75.26335,83.27282,92.50799,104.9738,120.1324,135.6536,148.435,161.381,1.909977e-07,1.43689e-05,63.29355
11.23123,3.220025e-08,3.350082e-07,1.939166e-06,6.91555e-09,1.464036e-08,2.937022e-08,6.820031e-08,1.737816e-09,38.89134,31.65042,29.6766,25.0563,17.5265,14.75677,13.48873,13.52085,15.53805,21.09023,30.68167,46.68781,68.97346,83.12864,23.73113,16.78336,15.23425,19.67031,19.0653,17.42972,16.88255,17.55484,20.29389,25.89941,39.17745,59.58979,85.27025,105.2989,123.9406,143.3121,166.3319,4.175938e-09,5.805486e-09,1.460952e-08,8.982951e-09,42.12628,31.71834,27.8272,37.59386,50.81032,64.4308,74.19209,82.09567,91.2078,103.5093,118.472,133.7963,146.4127,159.1912,1.824589e-07,1.380394e-05,62.3903
11.35135,3.069729e-08,3.204254e-07,1.85993e-06,6.580743e-09,1.394395e-08,2.799625e-08,6.508994e-08,1.65097e-09,38.29432,31.1653,29.22168,24.67128,17.2456,14.51057,13.25693,13.2842,15.26551,20.72715,30.17015,45.94122,67.91739,81.8742,23.3594,16.51834,14.99425,19.36591,18.76543,17.14793,16.60384,17.26147,19.95532,25.47536,38.56147,58.69548,84.04418,103.8182,122.2206,141.345,164.0745,3.971383e-09,5.523271e-09,1.391456e-08,8.55068e-09,41.48005,31.23737,27.41045,37.03393,50.06611,63.50251,73.13445,80.93335,89.92382,102.0629,116.8317,131.9612,144.4142,157.0269,1.743006e-07,1.326109e-05,61.49857
11.47147,2.926427e-08,3.064751e-07,1.783919e-06,6.262098e-09,1.328058e-08,2.668635e-08,6.212096e-08,1.568452e-09,37.70583,30.68709,28.77326,24.29177,16.96893,14.26823,13.02888,13.05143,14.99744,20.36989,29.66651,45.20555,66.87595,80.63678,22.99313,16.25728,14.75783,19.06591,18.46998,16.87042,16.32944,16.97268,19.62201,25.05775,37.95438,57.81335,82.83394,102.3561,120.5217,139.4017,161.8438,3.77682e-09,5.254736e-09,1.325257e-08,8.139151e-09,40.84304,30.76314,26.99944,36.48165,49.3318,62.58625,72.09031,79.7857,88.65589,100.6343,115.2114,130.1481,142.4394,154.8881,1.665057e-07,1.273949e-05,60.61826
11.59159,2.789794e-08,2.931299e-07,1.711002e-06,5.958838e-09,1.264866e-08,2.543755e-08,5.928697e-08,1.490048e-09,37.12575,30.21573,28.33126,23.91772,16.69642,14.0297,12.80451,12.8225,14.73379,20.01837,29.17064,44.48066,65.84896,79.41619,22.63227,16.00012,14.52492,18.77027,18.17888,16.59711,16.05929,16.68842,19.29389,24.64649,37.35607,56.94328,81.63936,100.9123,118.8437,137.4819,159.6397,3.591763e-09,4.999219e-09,1.262197e-08,7.747371e-09,40.21512,30.29559,26.5941,35.93692,48.60729,61.68191,71.05952,78.65256,87.40387,99.22348,113.6108,128.3568,140.4881,152.7745,1.590583e-07,1.223832e-05,59.74924
11.71171,2.65952e-08,2.803638e-07,1.641052e-06,5.670222e-09,1.204673e-08,2.424701e-08,5.658185e-08,1.415552e-09,36.55398,29.7511,27.89559,23.54903,16.42801,13.79491,12.58378,12.59734,14.47448,19.6725,28.68244,43.76642,64.83627,78.21224,22.27674,15.7468,14.2955,18.47893,17.89208,16.32796,15.79333,16.40861,18.9709,24.24149,36.76644,56.08511,80.46027,99.4867,117.1864,135.5854,157.4618,3.415748e-09,4.756092e-09,1.202129e-08,7.374394e-09,39.59619,29.83462,26.19438,35.39966,47.89245,60.78935,70.04195,77.53379,86.16757,97.83015,112.0299,126.5871,138.5601,150.6858,1.519429e-07,1.175678e-05,58.89139
11.83183,2.53531e-08,2.681517e-07,1.573951e-06,5.395545e-09,1.147336e-08,2.311202e-08,5.399976e-08,1.344771e-09,35.99041,29.29314,27.46619,23.18565,16.16364,13.56382,12.36662,12.3759,14.21944,19.3322,28.2018,43.0627,63.83769,77.02473,21.92647,15.49729,14.06949,18.19182,17.60951,16.0629,15.53149,16.13319,18.65295,23.84268,36.18536,55.23871,79.2965,98.07905,115.5497,133.712,155.3101,3.248334e-09,4.524756e-09,1.144912e-08,7.019322e-09,38.98612,29.38016,25.80019,34.86978,47.18718,59.90844,69.03744,76.42925,84.94685,96.45416,110.4683,124.8387,136.6551,148.6218,1.451447e-07,1.129409e-05,58.0446
11.95195,2.416884e-08,2.564696e-07,1.509582e-06,5.134136e-09,1.092719e-08,2.203e-08,5.153512e-08,1.277519e-09,35.43493,28.84176,27.04295,22.82751,15.90328,13.33637,12.153,12.15812,13.96862,18.99739,27.72862,42.36935,62.85306,75.85349,21.58138,15.25152,13.84687,17.9089,17.33113,15.80187,15.27373,15.8621,18.33997,23.44996,35.61274,54.40394,78.14789,96.6892,113.9332,131.8615,153.1841,3.089103e-09,4.304639e-09,1.090409e-08,6.681297e-09,38.38481,28.93212,25.41148,34.34718,46.49138,59.03906,68.04587,75.33878,83.74154,95.09535,108.926,123.1115,134.773,146.5824,1.386497e-07,1.084954e-05,57.20874
12.07207,2.303973e-08,2.452946e-07,1.447834e-06,4.885356e-09,1.040695e-08,2.099847e-08,4.91826e-08,1.213622e-09,34.88745,28.39686,26.62581,22.47453,15.64684,13.1125,11.94285,11.94395,13.72196,18.66799,27.26279,41.68624,61.88222,74.69832,21.24141,15.00943,13.62759,17.63011,17.05688,15.54483,15.01999,15.59528,18.0319,23.06325,35.04847,53.58067,77.01427,95.31696,112.3369,130.0336,151.0837,2.937655e-09,4.095201e-09,1.038494e-08,6.359503e-09,37.79213,28.49043,25.02818,33.83179,45.80492,58.18108,67.0671,74.26223,82.55149,93.75355,107.4026,121.4053,132.9135,144.5673,1.324443e-07,1.04224e-05,56.38371
12.19219,2.19632e-08,2.346048e-07,1.388602e-06,4.648596e-09,9.911404e-09,2.00151e-08,4.693713e-08,1.152913e-09,34.34786,27.95837,26.21468,22.12666,15.3943,12.89218,11.73612,11.73332,13.47938,18.34393,26.80422,41.01325,60.92501,73.55904,20.90648,14.77099,13.41159,17.35539,16.78669,15.29171,14.7702,15.33267,17.72867,22.68247,34.49244,52.76875,75.89547,93.96215,110.7604,128.2282,149.0087,2.793612e-09,3.895923e-09,9.890425e-09,6.053163e-09,37.20799,28.05499,24.65021,33.32351,45.12771,57.33438,66.10099,73.19947,81.37654,92.42857,105.8981,119.7198,131.0764,142.5763,1.265157e-07,1.001201e-05,55.56938
12.31231,2.093682e-08,2.243792e-07,1.331784e-06,4.423278e-09,9.439384e-09,1.907764e-08,4.479385e-08,1.095232e-09,33.81605,27.5262,25.80949,21.78381,15.14558,12.67533,11.53276,11.5262,13.24083,18.02512,26.35279,40.35024,59.98125,72.43546,20.57654,14.53614,13.19883,17.08469,16.52053,15.04246,14.52431,15.07421,17.43021,22.30754,33.94454,51.96806,74.79135,92.62459,109.2037,126.4449,146.9588,2.656612e-09,3.706316e-09,9.419391e-09,5.761538e-09,36.63227,27.62574,24.27752,32.82226,44.45964,56.49882,65.1474,72.15034,80.21654,91.12026,104.4122,118.0549,129.2616,140.6091,1.208516e-07,9.617703e-06,54.76564
12.43243,1.995825e-08,2.145978e-07,1.277281e-06,4.20885e-09,8.989777e-09,1.818396e-08,4.274812e-08,1.040429e-09,33.29193,27.10028,25.41016,21.44594,14.90064,12.46193,11.33273,11.32252,13.00625,17.71148,25.90843,39.69708,59.05079,71.32741,20.2515,14.30482,12.98926,16.81796,16.25832,14.79703,14.28227,14.81984,17.13644,21.93839,33.40466,51.17846,73.70172,91.30408,107.6664,124.6836,144.9337,2.526312e-09,3.52591e-09,8.970725e-09,5.483922e-09,36.06486,27.20259,23.91004,32.32795,43.8006,55.6743,64.2062,71.1147,79.07132,89.82844,102.9448,116.4105,127.4687,138.6656,1.154403e-07,9.238857e-06,53.97237
12.55255,1.902528e-08,2.052412e-07,1.224999e-06,4.004787e-09,8.561522e-09,1.733201e-08,4.079552e-08,9.883614e-10,32.7754,26.68051,25.01661,21.11297,14.65942,12.25191,11.13596,11.12223,12.77557,17.40295,25.47101,39.05364,58.13347,70.2347,19.93131,14.077,12.78285,16.55514,16.00003,14.55536,14.04402,14.5695,16.84731,21.57492,32.87272,50.39982,72.62645,90.00047,106.1484,122.9441,142.9332,2.402385e-09,3.354261e-09,8.543366e-09,5.219644e-09,35.50565,26.78547,23.5477,31.8405,43.15048,54.86068,63.27725,70.09242,77.94074,88.55295,101.4957,114.7862,125.6977,136.7455,1.102704e-07,8.874867e-06,53.18947
12.67267,1.813579e-08,1.962911e-07,1.174848e-06,3.810589e-09,8.153608e-09,1.651985e-08,3.893182e-08,9.388924e-10,32.26635,26.26683,24.62877,20.78484,14.42188,12.04523,10.94242,10.92528,12.54874,17.09945,25.04046,38.4198,57.22913,69.15715,19.61589,13.85261,12.57955,16.29618,15.74558,14.31741,13.80951,14.32312,16.56275,21.21706,32.3486,49.63201,71.56536,88.71356,104.6496,121.2261,140.9571,2.28452e-09,3.190944e-09,8.136306e-09,4.968066e-09,34.95455,26.37431,23.19045,31.35983,42.50919,54.05784,62.36043,69.08334,76.82465,87.29361,100.0647,113.1819,123.9483,134.8486,1.053313e-07,8.525154e-06,52.41682
12.79279,1.728776e-08,1.877299e-07,1.126743e-06,3.625782e-09,7.765073e-09,1.574564e-08,3.715299e-08,8.91893e-10,31.76469,25.85914,24.24656,20.46149,14.18796,11.84183,10.75206,10.73162,12.32569,16.8009,24.61667,37.79544,56.33761,68.09458,19.30518,13.63162,12.37931,16.04103,15.49494,14.08312,13.57868,14.08067,16.28269,20.86473,31.83219,48.87489,70.51829,87.44318,103.1696,119.5295,139.0051,2.172422e-09,3.035557e-09,7.748583e-09,4.728579e-09,34.41143,25.96901,22.83821,30.88585,41.87662,53.26566,61.4556,68.08732,75.72288,86.05026,98.65163,111.5974,122.2202,132.9748,1.006127e-07,8.189161e-06,51.6543
12.91291,1.647926e-08,1.795408e-07,1.080599e-06,3.449913e-09,7.394997e-09,1.50076e-08,3.545518e-08,8.4724e-10,31.27033,25.45738,23.86991,20.14285,13.95761,11.64168,10.56482,10.5412,12.10638,16.50722,24.19954,37.18042,55.45876,67.04682,18.99913,13.41398,12.1821,15.78963,15.24806,13.85243,13.35149,13.84206,16.00707,20.51786,31.32341,48.12834,69.48511,86.18915,101.7084,117.8539,137.0771,2.06581e-09,2.887715e-09,7.379283e-09,4.500603e-09,33.8762,25.56952,22.49093,30.41849,41.25266,52.48403,60.56263,67.10423,74.63529,84.82274,97.25628,110.0325,120.5134,131.1237,9.610472e-08,7.866351e-06,50.9018
13.03303,1.570846e-08,1.717076e-07,1.036337e-06,3.28255e-09,7.042507e-09,1.430405e-08,3.38347e-08,8.048167e-10,30.78316,25.06146,23.49874,19.82886,13.73078,11.44471,10.38065,10.35396,11.89074,16.21836,23.78899,36.57463,54.59242,66.01369,18.69765,13.19963,11.98786,15.54195,15.00487,13.6253,13.12787,13.60726,15.73581,20.17637,30.82215,47.39224,68.46563,84.9513,100.2656,116.1993,135.1727,1.964415e-09,2.747054e-09,7.027532e-09,4.283587e-09,33.34875,25.17575,22.14854,29.95765,40.63723,51.71282,59.68139,66.13393,73.56173,83.61088,95.8785,108.487,118.8275,129.2952,9.179808e-08,7.556209e-06,50.15922
13.15315,1.49736e-08,1.64215e-07,9.938808e-07,3.123283e-09,6.70677e-09,1.363338e-08,3.228805e-08,7.64512e-10,30.3031,24.6713,23.13298,19.51945,13.50742,11.25089,10.19953,10.16987,11.67872,15.93423,23.38492,35.97795,53.73843,64.99503,18.4007,12.98854,11.79657,15.29792,14.76533,13.40168,12.90777,13.37621,15.46887,19.84019,30.32832,46.66645,67.45972,83.72946,98.84124,114.5654,133.2918,1.867983e-09,2.613225e-09,6.692499e-09,4.077006e-09,32.82898,24.78763,21.81099,29.50327,40.0302,50.95191,58.81174,65.17628,72.50205,82.41452,94.51809,106.9607,117.1624,127.489,8.768379e-08,7.258242e-06,49.42645
13.27327,1.427302e-08,1.570482e-07,9.531569e-07,2.971722e-09,6.386992e-09,1.299406e-08,3.081188e-08,7.262205e-10,29.83004,24.28684,22.77257,19.21458,13.28749,11.06018,10.02138,9.988869,11.47026,15.65477,22.98725,35.39024,52.89665,63.99064,18.1082,12.78065,11.60817,15.0575,14.52939,13.18151,12.69116,13.14885,15.20618,19.50923,29.84181,45.95084,66.46722,82.52345,97.43497,112.952,131.4341,1.776272e-09,2.485898e-09,6.373392e-09,3.880359e-09,32.3168,24.4051,21.47821,29.05526,39.4315,50.2012,57.95357,64.23113,71.45609,81.2335,93.17489,105.4535,115.5179,125.705,8.375329e-08,6.971973e-06,48.70337
13.39339,1.360511e-08,1.501931e-07,9.14095e-07,2.827494e-09,6.082416e-09,1.238463e-08,2.940298e-08,6.898418e-10,29.3639,23.90799,22.41742,18.91417,13.07094,10.87251,9.846184,9.81091,11.26531,15.3799,22.59586,34.8114,52.06693,63.00037,17.8201,12.57592,11.42262,14.82064,14.297,12.96475,12.47797,12.92512,14.94768,19.18343,29.36253,45.24531,65.48798,81.33311,96.04664,111.3588,129.5993,1.689051e-09,2.364757e-09,6.069456e-09,3.693171e-09,31.81209,24.02807,21.15014,28.61354,38.84101,49.46055,57.10674,63.29836,70.42372,80.06765,91.84871,103.9651,113.8938,123.943,7.999839e-08,6.696945e-06,47.98988
13.51351,1.296836e-08,1.436362e-07,8.766274e-07,2.690247e-09,5.792322e-09,1.18037e-08,2.80583e-08,6.552807e-10,28.90459,23.53469,22.06747,18.61817,12.85771,10.68786,9.673879,9.635948,11.06381,15.10956,22.21069,34.24131,51.24911,62.02405,17.53633,12.37431,11.23989,14.58729,14.06811,12.75136,12.26815,12.70498,14.6933,18.86272,28.89038,44.54971,64.52185,80.15825,94.67607,109.7857,127.7873,1.606101e-09,2.249503e-09,5.779971e-09,3.514986e-09,31.31477,23.65647,20.82672,28.17803,38.25864,48.72986,56.27113,62.37783,69.40479,78.91681,90.53939,102.4954,112.2898,122.2026,7.641128e-08,6.432718e-06,47.28586
13.63363,1.236133e-08,1.373645e-07,8.406894e-07,2.559643e-09,5.516024e-09,1.124994e-08,2.677492e-08,6.224466e-10,28.45201,23.16685,21.72266,18.32652,12.64776,10.50616,9.504427,9.463936,10.86571,14.84368,21.83164,33.67984,50.44306,61.06151,17.25684,12.17576,11.05994,14.3574,13.84267,12.54127,12.06167,12.48837,14.44298,18.54702,28.42527,43.86394,63.56867,78.99871,93.32306,108.2325,125.9979,1.527214e-09,2.139851e-09,5.504253e-09,3.345374e-09,30.82474,23.29024,20.5079,27.74866,37.68429,48.00901,55.44662,61.4694,68.39915,77.78083,89.24675,101.0441,110.7059,120.4838,7.298448e-08,6.178871e-06,46.59122
13.75375,1.178262e-08,1.313656e-07,8.062188e-07,2.435362e-09,5.252867e-09,1.072207e-08,2.555006e-08,5.912533e-10,28.00608,22.80441,21.3829,18.03916,12.44105,10.32739,9.337784,9.294828,10.67095,14.58219,21.45862,33.12689,49.64861,60.11257,16.98157,11.98025,10.88273,14.13093,13.62064,12.33445,11.85846,12.27525,14.19668,18.23627,27.96711,43.18787,62.62831,77.85434,91.98743,106.6989,124.2307,1.452191e-09,2.035529e-09,5.24165e-09,3.183924e-09,30.34189,22.92931,20.19361,27.32535,37.11787,47.29789,54.63306,60.57294,67.40665,76.65954,87.97061,99.61112,109.1417,118.7863,6.971085e-08,5.934998e-06,45.90585
13.87387,1.123092e-08,1.256279e-07,7.73156e-07,2.317098e-09,5.002228e-09,1.021891e-08,2.438105e-08,5.616192e-10,27.5667,22.44729,21.04814,17.75603,12.23752,10.1515,9.173906,9.128578,10.47949,14.32503,21.09155,32.58234,48.86563,59.17708,16.71045,11.78773,10.70821,13.90783,13.40196,12.13085,11.65848,12.06555,13.95432,17.93038,27.51581,42.52137,61.70061,76.72494,90.66899,105.1848,122.4856,1.380843e-09,1.936279e-09,4.991538e-09,3.030243e-09,29.86613,22.5736,19.8838,26.90802,36.55928,46.59639,53.83036,59.68832,66.42715,75.55279,86.71081,98.19623,107.5971,117.1099,6.658358e-08,5.700708e-06,45.22964
13.99399,1.070498e-08,1.201399e-07,7.414436e-07,2.204562e-09,4.763513e-09,9.739279e-09,2.326536e-08,5.334666e-10,27.13379,22.09542,20.71831,17.47708,12.03714,9.978441,9.012752,8.965143,10.29127,14.07213,20.73035,32.04608,48.09397,58.25488,16.44343,11.59814,10.53636,13.68805,13.1866,11.93043,11.46168,11.85922,13.71585,17.6293,27.07127,41.86434,60.78542,75.61038,89.36756,103.6899,120.7624,1.312991e-09,1.841854e-09,4.753327e-09,2.883959e-09,29.39737,22.22305,19.57842,26.49661,36.00842,45.90439,53.03837,58.81541,65.46051,74.46042,85.46716,96.79924,106.0719,115.4544,6.359613e-08,5.475626e-06,44.56249
14.11411,1.020359e-08,1.148908e-07,7.110267e-07,2.097475e-09,4.536158e-09,9.282096e-09,2.220056e-08,5.067214e-10,26.70727,21.74873,20.39334,17.20226,11.83986,9.808175,8.854279,8.804478,10.10625,13.82343,20.37491,31.51799,47.33349,57.34579,16.18045,11.41146,10.36713,13.47155,12.9745,11.73313,11.26803,11.65623,13.48122,17.33296,26.6334,41.21665,59.88261,74.51047,88.08296,102.2141,119.0608,1.248464e-09,1.752022e-09,4.52645e-09,2.744717e-09,28.93552,21.87759,19.2774,26.09103,35.46521,45.22178,52.25698,57.95407,64.5066,73.38228,84.23951,95.41998,104.566,113.8195,6.074229e-08,5.259393e-06,43.9043
14.23423,9.725618e-09,1.098702e-07,6.818527e-07,1.995576e-09,4.319622e-09,8.846311e-09,2.118435e-08,4.813137e-10,26.28704,21.40716,20.07316,16.93149,11.64564,9.640659,8.698446,8.646539,9.924368,13.57885,20.02518,30.99796,46.58406,56.44966,15.92146,11.22764,10.20048,13.25829,12.76562,11.53891,11.07746,11.45652,13.25036,17.04128,26.20211,40.57819,58.99203,73.42505,86.815,100.7571,117.3806,1.1871e-09,1.666559e-09,4.310371e-09,2.612179e-09,28.48047,21.53716,18.98068,25.69121,34.92955,44.54846,51.48607,57.10417,63.56525,72.31822,83.02768,94.05826,103.079,112.2052,5.801608e-08,5.051661e-06,43.25495
14.35435,9.269966e-09,1.050682e-07,6.53871e-07,1.898614e-09,4.113393e-09,8.430924e-09,2.02145e-08,4.571766e-10,25.87302,21.07063,19.75772,16.66474,11.45442,9.475853,8.545213,8.491285,9.745581,13.33835,19.68105,30.48589,45.84552,55.56633,15.6664,11.04663,10.03638,13.04821,12.55992,11.34773,10.88994,11.26003,13.02323,16.7542,25.77732,39.94884,58.11353,72.35397,85.56351,99.31881,115.7216,1.128744e-09,1.585253e-09,4.104577e-09,2.486023e-09,28.03215,21.20169,18.68822,25.29708,34.40134,43.88431,50.72552,56.26559,62.63635,71.26807,81.83151,92.71391,101.6108,110.6111,5.541184e-08,4.852099e-06,42.61436
14.47447,8.835598e-09,1.004754e-07,6.27033e-07,1.806349e-09,3.916982e-09,8.034983e-09,1.928891e-08,4.342468e-10,25.46513,20.73907,19.44694,16.40194,11.26618,9.313716,8.394539,8.338673,9.569839,13.10186,19.34245,29.98167,45.11774,54.69564,15.41521,10.86841,9.874791,12.84128,12.35734,11.15954,10.70542,11.06673,12.79976,16.47166,25.35893,39.32849,57.24699,71.29707,84.32831,97.89893,114.0835,1.073248e-09,1.507903e-09,3.908581e-09,2.365942e-09,27.59046,20.8711,18.39997,24.90857,33.8805,43.22923,49.97521,55.4382,61.71975,70.23169,80.65082,91.38673,100.1612,109.0371,5.292411e-08,4.660387e-06,41.98242
14.59459,8.421523e-09,9.608272e-08,6.012922e-07,1.718556e-09,3.729922e-09,7.657582e-09,1.840558e-08,4.124641e-10,25.06329,20.41242,19.14077,16.14304,11.08086,9.154208,8.246385,8.18866,9.397095,12.86932,19.00931,29.48518,44.40059,53.83744,15.16784,10.69292,9.71568,12.63745,12.15786,10.97431,10.52386,10.87656,12.57991,16.19359,24.94687,38.71702,56.39224,70.25418,83.10921,96.4973,112.4662,1.020474e-09,1.434317e-09,3.721916e-09,2.251646e-09,27.15531,20.54535,18.11585,24.5256,33.36694,42.58311,49.23502,54.62187,60.81531,69.20893,79.48545,90.07656,98.73009,107.483,5.05477e-08,4.476216e-06,41.35903
14.71471,8.026794e-09,9.188137e-08,5.766039e-07,1.635018e-09,3.55177e-09,7.297855e-09,1.756256e-08,3.917712e-10,24.66742,20.09062,18.83913,15.888,10.89842,8.99729,8.100712,8.041207,9.2273,12.64066,18.68153,28.99633,43.69393,52.99157,14.92423,10.52014,9.55901,12.43668,11.96141,10.79198,10.34521,10.68948,12.36361,15.91992,24.54104,38.11432,55.54917,69.22514,81.90604,95.11373,110.8694,9.70288e-10,1.364312e-09,3.54414e-09,2.142856e-09,26.72661,20.22436,17.83583,24.14811,32.86057,41.94584,48.50484,53.81648,59.92289,68.19963,78.33524,88.7832,97.31719,105.9485,4.827765e-08,4.299293e-06,40.74409
14.83483,7.650512e-09,8.78631e-08,5.529253e-07,1.55553e-09,3.382102e-09,6.954976e-09,1.675804e-08,3.721138e-10,24.27742,19.77359,18.54198,15.63675,10.71883,8.842923,7.95748,7.896272,9.06041,12.41583,18.35905,28.51501,42.99762,52.15787,14.68434,10.35001,9.404746,12.23892,11.76797,10.61252,10.16942,10.50544,12.15082,15.6506,24.14136,37.52029,54.71762,68.20981,80.71863,93.74803,109.293,9.225632e-10,1.297714e-09,3.374831e-09,2.039307e-09,26.30428,19.90807,17.55984,23.77603,32.36129,41.31732,47.78454,53.02189,59.04236,67.20365,77.20002,87.50649,95.92234,104.4335,4.610922e-08,4.129332e-06,40.1375
14.95495,7.291817e-09,8.401995e-08,5.302152e-07,1.479895e-09,3.220516e-09,6.62816e-09,1.599026e-08,3.534402e-10,23.89323,19.46128,18.24925,15.38924,10.54204,8.691068,7.816653,7.753816,8.896377,12.19477,18.04178,28.04111,42.31153,51.3362,14.44811,10.18251,9.252854,12.04414,11.57748,10.43588,9.996471,10.3244,11.94149,15.38555,23.74775,36.93481,53.89747,67.20802,79.5468,92.4,107.7366,8.771795e-10,1.234358e-09,3.213587e-09,1.940748e-09,25.88823,19.59642,17.28785,23.40928,31.86903,40.69745,47.07402,52.238,58.17359,66.22084,76.07963,86.24626,94.54535,102.9378,4.403786e-08,3.966061e-06,39.53917
15.07508,6.949889e-09,8.034432e-08,5.084342e-07,1.407928e-09,3.066628e-09,6.316655e-09,1.525755e-08,3.357012e-10,23.51477,19.15361,17.96087,15.14543,10.36801,8.541687,7.678193,7.6138,8.735157,11.97742,17.72965,27.57454,41.63554,50.5264,14.21549,10.01759,9.103298,11.85229,11.38992,10.26203,9.826303,10.14631,11.73555,15.12473,23.36012,36.35778,53.08857,66.21962,78.39038,91.06945,106.2002,8.340223e-10,1.174087e-09,3.060025e-09,1.846939e-09,25.47837,19.28934,17.01978,23.04779,31.38369,40.08612,46.37315,51.46467,57.31645,65.25105,74.97391,85.00231,93.18604,101.4612,4.205926e-08,3.809218e-06,38.94899
15.1952,6.623947e-09,7.682894e-08,4.875444e-07,1.339451e-09,2.920073e-09,6.019747e-09,1.45583e-08,3.188503e-10,23.14195,18.85052,17.67679,14.90526,10.1967,8.394743,7.542062,7.476184,8.576706,11.76372,17.42258,27.11518,40.9695,49.72833,13.98643,9.855214,8.956047,11.66334,11.20522,10.09092,9.658879,9.971127,11.53297,14.86805,22.9784,35.78908,52.29081,65.24446,77.24919,89.75619,104.6834,7.929828e-10,1.116751e-09,2.91378e-09,1.757652e-09,25.07463,18.98679,16.7556,22.69151,30.90519,39.48322,45.68184,50.70178,56.47079,64.29414,73.8827,83.77449,91.84421,100.0034,4.016926e-08,3.658551e-06,38.36688
15.31532,6.313246e-09,7.346684e-08,4.675096e-07,1.274295e-09,2.780501e-09,5.736753e-09,1.3891e-08,3.028431e-10,22.77471,18.55196,17.39696,14.66869,10.02807,8.2502,7.408224,7.34093,8.420978,11.55363,17.1205,26.66295,40.31329,48.94183,13.76087,9.695353,8.811066,11.47724,11.02336,9.922515,9.494157,9.798806,11.33369,14.61548,22.60249,35.22861,51.50403,64.28238,76.12308,88.46003,103.1861,7.539573e-10,1.062207e-09,2.774505e-09,1.672669e-09,24.6769,18.68868,16.49525,22.34036,30.43344,38.88867,44.99995,49.94921,55.63649,63.34997,72.80583,82.56261,90.51969,98.56432,3.836392e-08,3.513818e-06,37.79273
15.43544,6.017075e-09,7.025137e-08,4.482948e-07,1.2123e-09,2.647581e-09,5.467024e-09,1.32542e-08,2.876374e-10,22.41295,18.25785,17.1213,14.43566,9.862091,8.10802,7.276644,7.208002,8.26793,11.34707,16.82333,26.21775,39.66678,48.16676,13.53877,9.537965,8.668323,11.29395,10.8443,9.756772,9.332097,9.629305,11.13767,14.36694,22.23233,34.67626,50.72811,63.33324,75.01186,87.18079,101.7081,7.168473e-10,1.01032e-09,2.641867e-09,1.591784e-09,24.28513,18.39498,16.23869,21.99428,29.96837,38.30235,44.32739,49.20684,54.81342,62.41838,71.74316,81.36651,89.21229,97.14372,3.663946e-08,3.374786e-06,37.22646
15.55556,5.734757e-09,6.717614e-08,4.298666e-07,1.153312e-09,2.520998e-09,5.20994e-09,1.264649e-08,2.731932e-10,22.05662,17.96815,16.84977,14.20612,9.698712,7.968168,7.147286,7.07736,8.117521,11.144,16.53101,25.77946,39.02985,47.40298,13.32007,9.383016,8.527785,11.11343,10.66799,9.593654,9.172661,9.462582,10.94484,14.12238,21.86783,34.13194,49.96292,62.39689,73.91538,85.91828,100.2491,6.815589e-10,9.609609e-10,2.515553e-09,1.5148e-09,23.89922,18.10561,15.98585,21.65319,29.50987,37.72416,43.66405,48.47456,54.00145,61.49924,70.69452,80.18601,87.92183,95.74141,3.499225e-08,3.241232e-06,36.66797
15.67568,5.465647e-09,6.423508e-08,4.121931e-07,1.097187e-09,2.40045e-09,4.964909e-09,1.206656e-08,2.594725e-10,21.70563,17.68278,16.58231,13.98003,9.537901,7.830608,7.020114,6.94897,7.969707,10.94436,16.24345,25.34801,38.40237,46.65034,13.10474,9.230469,8.389421,10.93565,10.4944,9.433121,9.015807,9.298593,10.75517,13.88173,21.50892,33.59553,49.20834,61.47317,72.83346,84.67231,98.809,6.48003e-10,9.140064e-10,2.395261e-09,1.441528e-09,23.51909,17.82052,15.7367,21.31705,29.05788,37.15402,43.0098,47.75224,53.20045,60.5924,69.65975,79.02095,86.64813,94.35721,3.341887e-08,3.11294e-06,36.11716
15.7958,5.209127e-09,6.142233e-08,3.952433e-07,1.043786e-09,2.285649e-09,4.731369e-09,1.151315e-08,2.464391e-10,21.35991,17.4017,16.31886,13.75734,9.379619,7.695306,6.895096,6.822795,7.824448,10.7481,15.96059,24.92329,37.78422,45.90869,12.89272,9.08029,8.2532,10.76057,10.32348,9.275137,8.861498,9.137298,10.56861,13.64495,21.15551,33.06693,48.46423,60.56195,71.76594,83.4427,97.38753,6.160948e-10,8.6934e-10,2.280704e-09,1.371791e-09,23.14466,17.53964,15.49119,20.98577,28.61231,36.59182,42.36455,47.03977,52.4103,59.69773,68.63871,77.87115,85.39101,92.99091,3.1916e-08,2.989705e-06,35.57395
15.91592,4.964611e-09,5.873234e-08,3.789878e-07,9.929769e-10,2.176323e-09,4.508782e-09,1.098503e-08,2.340588e-10,21.01939,17.12483,16.05936,13.538,9.223829,7.562227,6.772196,6.698799,7.681702,10.55517,15.68237,24.5052,37.17527,45.17791,12.68396,8.932445,8.119089,10.58814,10.15521,9.119663,8.709695,8.978655,10.38511,13.41198,20.80754,32.54605,47.73046,59.66306,70.71266,82.22928,95.98452,5.857536e-10,8.268505e-10,2.171611e-09,1.305418e-09,22.77586,17.26294,15.24926,20.65931,28.17309,36.03746,41.72819,46.33704,51.63086,58.81509,67.63124,76.73646,84.15028,91.64234,3.04805e-08,2.871328e-06,35.03824
16.03604,4.731539e-09,5.615975e-08,3.633982e-07,9.446342e-10,2.072212e-09,4.296636e-09,1.048107e-08,2.222988e-10,20.68399,16.85212,15.80377,13.32197,9.070496,7.431336,6.651381,6.576946,7.541428,10.36551,15.4087,24.09367,36.5754,44.45784,12.47841,8.786899,7.987059,10.41833,9.989529,8.966663,8.560361,8.822624,10.20463,13.18275,20.46492,32.03279,47.00691,58.77639,69.67345,81.03186,94.59975,5.569027e-10,7.864321e-10,2.067722e-09,1.242248e-09,22.4126,16.99034,15.01087,20.33759,27.74012,35.49084,41.10061,45.64392,50.86202,57.94433,66.63718,75.6167,82.92578,90.31129,2.910935e-08,2.757618e-06,34.50994
16.15616,4.509377e-09,5.369946e-08,3.484474e-07,8.986386e-10,1.973067e-09,4.094443e-09,1.000016e-08,2.111282e-10,20.35365,16.58352,15.55203,13.1092,8.919584,7.302601,6.532618,6.457204,7.403588,10.17908,15.13952,23.68858,35.9845,43.74835,12.27604,8.643619,7.857079,10.25111,9.826416,8.8161,8.413458,8.669166,10.02711,12.95721,20.12758,31.52703,46.29346,57.90176,68.64815,79.85025,93.23303,5.29469e-10,7.479841e-10,1.968788e-09,1.182126e-09,22.05482,16.72179,14.77598,20.02055,27.31333,34.95188,40.48171,44.9603,50.10364,57.08533,65.65639,74.51171,81.71733,88.99759,2.779969e-08,2.648393e-06,33.98897
16.27628,4.297615e-09,5.134659e-08,3.341093e-07,8.548766e-10,1.878652e-09,3.901737e-09,9.541243e-09,2.005175e-10,20.02829,16.31896,15.30408,12.89964,8.771056,7.175989,6.415874,6.339537,7.268142,9.995815,14.87477,23.28985,35.40244,43.0493,12.07679,8.502572,7.729119,10.08644,9.665831,8.667938,8.268949,8.518241,9.852514,12.73532,19.79544,31.0287,45.58998,57.03906,67.63661,78.68429,91.88416,5.033832e-10,7.114107e-10,1.874575e-09,1.124906e-09,21.70243,16.45724,14.54453,19.70814,26.89264,34.42048,39.87137,44.28607,49.35562,56.23794,64.68872,73.42133,80.52474,87.70105,2.654877e-08,2.543475e-06,33.47524
16.3964,4.095769e-09,4.909646e-08,3.20359e-07,8.132399e-10,1.788743e-09,3.718074e-09,9.103324e-09,1.904387e-10,19.70786,16.0584,15.05987,12.69325,8.624878,7.051466,6.301119,6.223912,7.13505,9.815676,14.61438,22.8974,34.82911,42.36057,11.88063,8.363725,7.60315,9.924272,9.507736,8.522141,8.126799,8.36981,9.680799,12.51701,19.46845,30.53768,44.89635,56.18813,66.63867,77.5338,90.55294,4.785791e-10,6.766208e-10,1.784857e-09,1.070448e-09,21.35536,16.19663,14.31648,19.40028,26.47798,33.89654,39.2695,43.62113,48.61781,55.40203,63.73401,72.34539,79.34786,86.42148,2.535395e-08,2.442696e-06,32.96865
16.51652,3.903375e-09,4.69446e-08,3.071723e-07,7.736256e-10,1.703124e-09,3.543031e-09,8.685442e-09,1.808652e-10,19.39226,15.80177,14.81935,12.48999,8.481015,6.929,6.188319,6.110296,7.004276,9.638611,14.35827,22.51113,34.26438,41.682,11.68749,8.227046,7.479143,9.764584,9.352096,8.378674,7.986971,8.223835,9.511919,12.30223,19.14651,30.05388,44.21245,55.34883,65.65416,76.3986,89.23919,4.549941e-10,6.435277e-10,1.699421e-09,1.018619e-09,21.01354,15.93991,14.09179,19.09693,26.06927,33.37998,38.676,42.96535,47.89011,54.57747,62.79211,71.28373,78.1865,85.1587,2.421273e-08,2.345894e-06,32.46913
16.63664,3.719992e-09,4.488674e-08,2.945264e-07,7.359358e-10,1.621592e-09,3.376206e-09,8.286684e-09,1.717717e-10,19.08145,15.54902,14.58246,12.2898,8.339433,6.80856,6.077444,5.998656,6.875781,9.464571,14.1064,22.13095,33.70815,41.01348,11.49735,8.092502,7.357069,9.607337,9.198875,8.237504,7.849429,8.080278,9.345831,12.09093,18.82957,29.57722,43.53816,54.52104,64.68294,75.27853,87.9427,4.325683e-10,6.120487e-10,1.618064e-09,9.69293e-10,20.67689,15.68702,13.8704,18.79802,25.66642,32.8707,38.09076,42.31862,47.1724,53.76412,61.8629,70.23619,77.04049,83.91252,2.312272e-08,2.252911e-06,31.97658
16.75676,3.545199e-09,4.291878e-08,2.82399e-07,7.000772e-10,1.543952e-09,3.217213e-09,7.906178e-09,1.631344e-10,18.77535,15.3001,14.34917,12.09266,8.200099,6.690115,5.968463,5.888961,6.749529,9.293508,13.85868,21.75678,33.16031,40.35487,11.31016,7.960064,7.2369,9.452496,9.048039,8.098594,7.714141,7.939102,9.182492,11.88305,18.51754,29.10759,42.87336,53.7046,63.72485,74.1734,86.66328,4.112449e-10,5.821055e-10,1.54059e-09,9.223489e-10,20.34535,15.43792,13.65228,18.50349,25.26937,32.3686,37.51369,41.68085,46.46455,52.96186,60.9462,69.20262,75.90966,82.68276,2.208162e-08,2.163599e-06,31.49092
16.87688,3.378596e-09,4.103682e-08,2.707691e-07,6.659611e-10,1.47002e-09,3.065685e-09,7.54309e-09,1.549302e-10,18.4739,15.05495,14.11941,11.89851,8.062979,6.573633,5.861346,5.781178,6.625482,9.125375,13.61507,21.38853,32.62073,39.70604,11.12588,7.829699,7.118607,9.300027,8.899553,7.961912,7.58107,7.80027,9.02186,11.67856,18.21037,28.64489,42.21793,52.89939,62.77973,73.08304,85.40075,3.909698e-10,5.536233e-10,1.466816e-09,8.776722e-10,20.01883,15.19255,13.43739,18.21328,24.87805,31.87361,36.94468,41.05192,45.76645,52.17056,60.04189,68.18286,74.79385,81.46925,2.108725e-08,2.077813e-06,31.01206
16.997,3.219799e-09,3.92371e-08,2.596163e-07,6.33503e-10,1.399617e-09,2.921274e-09,7.196626e-09,1.471376e-10,18.17703,14.81352,13.89313,11.70732,7.928041,6.459085,5.756063,5.675276,6.503606,8.960127,13.3755,21.02612,32.0893,39.06686,10.94445,7.701377,7.002164,9.149897,8.753383,7.827425,7.450183,7.663746,8.863894,11.47739,17.90798,28.18905,41.57175,52.10528,61.84743,72.00729,84.15492,3.716918e-10,5.26531e-10,1.396564e-09,8.351536e-10,19.69727,14.95086,13.22567,17.92734,24.49237,31.38563,36.38363,40.43172,45.07798,51.39007,59.14982,67.17674,73.69289,80.27181,2.013751e-08,1.995413e-06,30.53992
17.11712,3.068444e-09,3.751604e-08,2.489211e-07,6.026227e-10,1.332577e-09,2.783645e-09,6.866027e-09,1.39736e-10,17.88468,14.57576,13.6703,11.51904,7.795251,6.34644,5.652584,5.571224,6.383864,8.797716,13.1399,20.66946,31.56593,38.4372,10.76585,7.575068,6.887543,9.00207,8.609495,7.6951,7.321447,7.529495,8.708551,11.27949,17.61031,27.73997,40.93472,51.32212,60.92781,70.94599,82.92559,3.533618e-10,5.007609e-10,1.329668e-09,7.946892e-10,19.3806,14.7128,13.01709,17.64562,24.11226,30.90458,35.83044,39.82015,44.39903,50.62029,58.26984,66.18412,72.60661,79.09025,1.923042e-08,1.916268e-06,30.07443
17.23724,2.924183e-09,3.587022e-08,2.386648e-07,5.732436e-10,1.268739e-09,2.652482e-09,6.55057e-09,1.327057e-10,17.59679,14.34162,13.45085,11.33363,7.664579,6.235668,5.550881,5.468994,6.266222,8.638097,12.90822,20.31847,31.05049,37.81695,10.59003,7.450742,6.774718,8.856516,8.467857,7.564904,7.194828,7.39748,8.555793,11.08483,17.31728,27.29756,40.30672,50.54978,60.02071,69.89895,81.71258,3.359334e-10,4.762488e-10,1.265967e-09,7.561801e-10,19.06876,14.47831,12.8116,17.36804,23.73766,30.43036,35.28503,39.2171,43.72947,49.86107,57.40182,65.20484,71.53484,77.9244,1.836405e-08,1.840249e-06,29.61548
17.35736,2.786685e-09,3.429636e-08,2.288295e-07,5.45293e-10,1.207951e-09,2.527482e-09,6.249562e-09,1.260283e-10,17.31328,14.11104,13.23475,11.15105,7.535992,6.126741,5.450925,5.368553,6.150646,8.481227,12.68039,19.97307,30.54289,37.20596,10.41695,7.328371,6.663661,8.713201,8.328435,7.436805,7.070295,7.267668,8.405578,10.89334,17.02884,26.86172,39.68763,49.78814,59.12599,68.86603,80.5157,3.193623e-10,4.529333e-10,1.205309e-09,7.19532e-10,18.76167,14.24736,12.60916,17.09456,23.36848,29.96289,34.74728,38.62247,43.06921,49.1123,56.54562,64.23875,70.47742,76.77408,1.75366e-08,1.767233e-06,29.16302
17.47748,2.655634e-09,3.279133e-08,2.19398e-07,5.187015e-10,1.150067e-09,2.408355e-09,5.962343e-09,1.19686e-10,17.03411,13.88397,13.02194,10.97126,7.409461,6.01963,5.352688,5.269874,6.037101,8.327061,12.45636,19.63317,30.043,36.60413,10.24657,7.207924,6.554347,8.572093,8.191197,7.310772,6.947815,7.140024,8.257869,10.70498,16.74491,26.43238,39.07734,49.03706,58.2435,67.84705,79.33478,3.036065e-10,4.307563e-10,1.14755e-09,6.846552e-10,18.45926,14.01989,12.40974,16.82513,23.00467,29.50209,34.21712,38.03616,42.41812,48.37384,55.70109,63.28569,69.43419,75.63913,1.674631e-08,1.697102e-06,28.71695
17.5976,2.530728e-09,3.135212e-08,2.103537e-07,4.934033e-10,1.094949e-09,2.294827e-09,5.688285e-09,1.136621e-10,16.7592,13.66038,12.81238,10.79422,7.284953,5.914306,5.256142,5.172926,5.925554,8.175556,12.23607,19.2987,29.55074,36.01133,10.07885,7.089374,6.44675,8.43316,8.056111,7.186773,6.827356,7.014515,8.112625,10.5197,16.46543,26.00944,38.47574,48.29642,57.37309,66.84185,78.16963,2.886261e-10,4.096622e-10,1.09255e-09,6.514645e-10,18.16148,13.79585,12.21328,16.55969,22.64615,29.04786,33.69444,37.45806,41.77609,47.64559,54.86811,62.34552,68.40499,74.51937,1.599152e-08,1.629743e-06,28.27719
17.71772,2.41168e-09,2.997587e-08,2.016808e-07,4.693357e-10,1.042466e-09,2.186635e-09,5.426787e-09,1.079406e-10,16.48851,13.44019,12.60602,10.61989,7.162439,5.810741,5.16126,5.077683,5.815972,8.026669,12.01946,18.96958,29.06599,35.42744,9.913758,6.972692,6.340844,8.296372,7.923147,7.064779,6.708888,6.891106,7.969808,10.33746,16.19035,25.59282,37.88272,47.56609,56.51462,65.85027,77.02007,2.743828e-10,3.895984e-10,1.04018e-09,6.198784e-10,17.86825,13.57519,12.01975,16.29818,22.29284,28.60014,33.17915,36.88807,41.14302,46.9274,54.04653,61.41809,67.38966,73.41462,1.527064e-08,1.565046e-06,27.84366
17.83784,2.298216e-09,2.865983e-08,1.933642e-07,4.46439e-10,9.92491e-10,2.08353e-09,5.177273e-09,1.025065e-10,16.22196,13.22338,12.40282,10.44824,7.041888,5.708908,5.068015,4.984115,5.708323,7.880359,11.80648,18.64574,28.58865,34.85233,9.751245,6.85785,6.236605,8.161697,7.792272,6.944758,6.59238,6.769765,7.829382,10.15821,15.91959,25.18244,37.29817,46.84595,55.66795,64.87215,75.88592,2.608406e-10,3.705146e-10,9.903128e-10,5.898196e-10,17.57951,13.35787,11.82911,16.04055,21.94469,28.15883,32.67115,36.3261,40.51879,46.21917,53.23622,60.50325,66.38803,72.32472,1.458216e-08,1.502907e-06,27.4163
17.95796,2.190074e-09,2.740138e-08,1.853892e-07,4.246563e-10,9.449053e-10,1.985272e-09,4.939197e-09,9.734518e-11,15.9595,13.00989,12.20273,10.27922,6.923273,5.60878,4.97638,4.892194,5.602575,7.736583,11.59706,18.32708,28.11862,34.2859,9.591277,6.744822,6.134008,8.029104,7.663456,6.826681,6.4778,6.650461,7.691308,9.981911,15.65309,24.7782,36.72199,46.13586,54.83294,63.90734,74.76701,2.479651e-10,3.523632e-10,9.428298e-10,5.612145e-10,17.2952,13.14384,11.64132,15.78675,21.60162,27.72385,32.17036,35.77204,39.90329,45.52077,52.43704,59.60085,65.39995,71.2495,1.392462e-08,1.443225e-06,26.99501
18.07808,2.087007e-09,2.6198e-08,1.777419e-07,4.039336e-10,8.995949e-10,1.891635e-09,4.712036e-09,9.244314e-11,15.70107,12.79967,12.00571,10.1128,6.806562,5.51033,4.88633,4.801895,5.498696,7.595301,11.39116,18.01354,27.6558,33.72802,9.433817,6.633579,6.033028,7.898565,7.536669,6.710519,6.365121,6.53316,7.55555,9.808507,15.39079,24.38003,36.15407,45.43571,54.00944,62.95568,73.66315,2.357235e-10,3.350986e-10,8.976172e-10,5.339929e-10,17.01525,12.93306,11.45634,15.53673,21.26357,27.29512,31.67669,35.22579,39.29643,44.83208,51.64887,58.71075,64.42527,70.18879,1.329664e-08,1.385903e-06,26.57973
18.1982,1.988776e-09,2.50473e-08,1.704088e-07,3.842194e-10,8.564513e-10,1.802402e-09,4.495291e-09,8.778733e-11,15.44662,12.59267,11.81171,9.948937,6.691729,5.413531,4.797838,4.713189,5.396656,7.456473,11.18872,17.70505,27.20009,33.17858,9.278829,6.524097,5.933641,7.770048,7.411881,6.596242,6.254311,6.417832,7.422072,9.63796,15.13264,23.98785,35.5943,44.74536,53.19732,62.017,72.57418,2.240846e-10,3.186778e-10,8.545668e-10,5.080883e-10,16.7396,12.72548,11.27413,15.29043,20.93047,26.87256,31.19005,34.68726,38.69808,44.15299,50.87157,57.8328,63.46383,69.14243,1.269689e-08,1.330849e-06,26.17037
18.31832,1.895156e-09,2.394697e-08,1.633771e-07,3.654649e-10,8.153711e-10,1.717366e-09,4.288486e-09,8.336543e-11,15.19608,12.38886,11.62069,9.7876,6.578744,5.318358,4.710879,4.62605,5.296424,7.320058,10.98968,17.40152,26.75139,32.63746,9.126275,6.416347,5.835824,7.643525,7.289062,6.483822,6.145342,6.304445,7.290838,9.470225,14.87856,23.60156,35.04258,44.06471,52.39644,61.09116,71.49992,2.13019e-10,3.030595e-10,8.135754e-10,4.834369e-10,16.4682,12.52105,11.09465,15.04781,20.60226,26.4561,30.71034,34.15635,38.10816,43.48337,50.10501,56.96686,62.51547,68.11024,1.212411e-08,1.277973e-06,25.76687
18.43844,1.80593e-09,2.289482e-08,1.566345e-07,3.476234e-10,7.76256e-10,1.636331e-09,4.091167e-09,7.916571e-11,14.9494,12.18818,11.43261,9.628751,6.46758,5.224785,4.625429,4.540453,5.197969,7.186019,10.794,17.10289,26.30961,32.10456,8.976121,6.310304,5.739553,7.518967,7.168184,6.37323,6.038185,6.192969,7.161813,9.305259,14.62851,23.2211,34.4988,43.39364,51.60667,60.17801,70.4402,2.024984e-10,2.882046e-10,7.745449e-10,4.599783e-10,16.20097,12.31973,10.91787,14.80882,20.27887,26.04564,30.23748,33.63297,37.52654,42.82312,49.34907,56.11279,61.58004,67.09208,1.157709e-08,1.227189e-06,25.36914
18.55856,1.720893e-09,2.188875e-08,1.501692e-07,3.306506e-10,7.390121e-10,1.559109e-09,3.9029e-09,7.517704e-11,14.70653,11.9906,11.24742,9.472353,6.358209,5.132786,4.541462,4.456371,5.101263,7.054315,10.60161,16.80908,25.87464,31.57975,8.828329,6.205944,5.644806,7.396345,7.049218,6.264439,5.932812,6.083374,7.034962,9.143021,14.38242,22.84638,33.96287,42.73201,50.82786,59.27739,69.39485,1.92496e-10,2.74076e-10,7.373817e-10,4.376551e-10,15.93787,12.12148,10.74375,14.5734,19.96023,25.64113,29.77138,33.11702,36.95313,42.17211,48.6036,55.27044,60.6574,66.08777,1.105467e-08,1.178414e-06,24.97711
18.67868,1.639849e-09,2.092674e-08,1.439696e-07,3.145043e-10,7.035503e-10,1.48552e-09,3.723271e-09,7.138885e-11,14.46742,11.79606,11.06509,9.318372,6.250604,5.042337,4.458955,4.37378,5.006277,6.92491,10.41247,16.52002,25.4464,31.06294,8.682866,6.103239,5.551558,7.275631,6.932135,6.157421,5.829196,5.975629,6.91025,8.983468,14.14024,22.47733,33.43468,42.07972,50.05988,58.38915,68.3637,1.829864e-10,2.606382e-10,7.019968e-10,4.164123e-10,15.67883,11.92625,10.57225,14.34151,19.64628,25.24247,29.31195,32.6084,36.38784,41.53024,47.8685,54.43969,59.74738,65.09715,1.055576e-08,1.131571e-06,24.59072
18.7988,1.562611e-09,2.000687e-08,1.380251e-07,2.991444e-10,6.697856e-10,1.415396e-09,3.551884e-09,6.779107e-11,14.23199,11.60452,10.88558,9.166773,6.144738,4.953414,4.377883,4.292654,4.912981,6.797766,10.22654,16.23565,25.02478,30.55401,8.539697,6.002167,5.459789,7.156798,6.816908,6.05215,5.727308,5.869707,6.787646,8.826558,13.90191,22.11386,32.91413,41.43664,49.30261,57.51315,67.34658,1.739454e-10,2.478575e-10,6.683052e-10,3.961979e-10,15.42378,11.73401,10.40334,14.1131,19.33697,24.84959,28.85912,32.10704,35.83054,40.89738,47.14363,53.62039,58.84985,64.12006,1.007929e-08,1.086582e-06,24.20989
18.91892,1.489e-09,1.912731e-08,1.323251e-07,2.845327e-10,6.376368e-10,1.348572e-09,3.388363e-09,6.437416e-11,14.00022,11.41594,10.70883,9.017522,6.040585,4.865991,4.298222,4.212969,4.821347,6.672845,10.04375,15.95589,24.6097,30.05285,8.398788,5.902701,5.369475,7.039817,6.703509,5.948597,5.627122,5.765577,6.667114,8.672252,13.66736,21.75591,32.40113,40.80267,48.55591,56.64924,66.34334,1.6535e-10,2.357019e-10,6.362263e-10,3.769622e-10,15.17269,11.5447,10.23698,13.88811,19.03223,24.46242,28.4128,31.61282,35.28115,40.27344,46.42886,52.8124,57.96465,63.15635,9.624259e-09,1.043374e-06,23.83454
19.03904,1.418848e-09,1.828628e-08,1.268596e-07,2.706328e-10,6.07027e-10,1.284894e-09,3.232348e-09,6.112906e-11,13.77203,11.23028,10.53482,8.870584,5.93812,4.780045,4.219951,4.134701,4.731348,6.550112,9.864054,15.68067,24.20106,29.55935,8.260105,5.804818,5.280596,6.924662,6.591911,5.846738,5.528611,5.663212,6.548623,8.52051,13.43656,21.40338,31.89557,40.17768,47.81965,55.79726,65.35379,1.571782e-10,2.241409e-10,6.056829e-10,3.586579e-10,14.92548,11.35829,10.07313,13.66651,18.73199,24.08088,27.9729,31.12567,34.73957,39.65829,45.72408,52.01558,57.09164,62.20586,9.189709e-09,1.001877e-06,23.46461
19.15916,1.351991e-09,1.748212e-08,1.21619e-07,2.574102e-10,5.778826e-10,1.224215e-09,3.083495e-09,5.804715e-11,13.54739,11.04749,10.3635,8.725926,5.837315,4.695553,4.143045,4.057827,4.642955,6.429531,9.687412,15.40993,23.79878,29.07342,8.123616,5.708494,5.193128,6.811306,6.482087,5.746546,5.431749,5.562583,6.432139,8.37129,13.20944,21.05622,31.39736,39.56158,47.09371,54.95709,64.37779,1.494093e-10,2.131455e-10,5.766019e-10,3.4124e-10,14.68211,11.17473,9.91176,13.44825,18.4362,23.7049,27.53933,30.64549,34.20569,39.05184,45.02917,51.22982,56.23067,61.26844,8.774719e-09,9.620247e-07,23.10002
19.27928,1.288275e-09,1.671321e-08,1.165941e-07,2.448319e-10,5.501337e-10,1.166393e-09,2.941477e-09,5.512023e-11,13.32623,10.86753,10.19484,8.583515,5.738147,4.612491,4.067483,3.982322,4.556143,6.311066,9.513772,15.14359,23.40276,28.59494,7.989286,5.613706,5.107052,6.699723,6.37401,5.647995,5.336509,5.463662,6.317632,8.224556,12.98595,20.71434,30.9064,38.95423,46.37794,54.12857,63.41517,1.420233e-10,2.026881e-10,5.489134e-10,3.246658e-10,14.44252,10.99399,9.752836,13.23328,18.14479,23.3344,27.11203,30.17219,33.67943,38.45396,44.34399,50.45496,55.38161,60.34392,8.378412e-09,9.237508e-07,22.74072
19.3994,1.227554e-09,1.5978e-08,1.117761e-07,2.328667e-10,5.237136e-10,1.111294e-09,2.805981e-09,5.234054e-11,13.10851,10.69037,10.02879,8.443319,5.64059,4.530837,3.993243,3.908164,4.470884,6.194683,9.343086,14.8816,23.01292,28.12382,7.857085,5.52043,5.022346,6.589886,6.267655,5.55106,5.242866,5.366423,6.20507,8.080267,12.76603,20.37768,30.4226,38.35553,45.67224,53.31155,62.46577,1.350016e-10,1.927424e-10,5.225509e-10,3.088945e-10,14.20664,10.81603,9.596322,13.02155,17.85772,22.96932,26.6909,29.70569,33.16067,37.86456,43.66843,49.69088,54.5443,59.43215,7.999949e-09,8.869935e-07,22.38662
19.51952,1.169687e-09,1.527503e-08,1.071564e-07,2.214847e-10,4.985589e-10,1.058791e-09,2.676708e-09,4.970068e-11,12.89418,10.51596,9.865318,8.305305,5.544619,4.450567,3.920301,3.835329,4.387153,6.080348,9.175308,14.62389,22.62916,27.65995,7.726981,5.428644,4.93899,6.48177,6.162996,5.455717,5.150796,5.270839,6.094421,7.938386,12.54963,20.04615,29.94586,37.76538,44.97647,52.50592,61.52943,1.283261e-10,1.832835e-10,4.974511e-10,2.938874e-10,13.97444,10.6408,9.442186,12.81302,17.57491,22.60958,26.27588,29.2459,32.64934,37.28352,43.00238,48.93744,53.7186,58.53299,7.638529e-09,8.516929e-07,22.03766
19.63964,1.11454e-09,1.460289e-08,1.027269e-07,2.106576e-10,4.746092e-10,1.008762e-09,2.553373e-09,4.719365e-11,12.68319,10.34426,9.704389,8.169442,5.45021,4.371661,3.848638,3.763797,4.304923,5.968026,9.010392,14.37039,22.25141,27.20322,7.598941,5.338325,4.856963,6.37535,6.060007,5.36194,5.060273,5.176883,5.985656,7.798876,12.33671,19.71969,29.4761,37.18366,44.29051,51.71151,60.60599,1.219799e-10,1.742876e-10,4.735536e-10,2.796074e-10,13.74585,10.46827,9.290393,12.60765,17.29631,22.25511,25.86687,28.79274,32.14533,36.71075,42.34571,48.19453,52.90438,57.64629,7.293388e-09,8.177916e-07,21.69378
19.75976,1.061986e-09,1.396023e-08,9.847988e-08,2.003584e-10,4.518069e-10,9.6109e-10,2.435704e-09,4.481278e-11,12.47549,10.17523,9.545963,8.035698,5.357339,4.294096,3.778231,3.693544,4.224169,5.857685,8.848292,14.12104,21.87957,26.75355,7.472936,5.24945,4.776245,6.270601,5.958664,5.269706,4.971272,5.084529,5.878744,7.661699,12.1272,19.39823,29.01321,36.61027,43.61424,50.9282,59.6953,1.159468e-10,1.657321e-10,4.508011e-10,2.660194e-10,13.52082,10.2984,9.140911,12.40539,17.02187,21.90584,25.4638,28.34611,31.64855,36.14613,41.69831,47.462,52.1015,56.77189,6.963794e-09,7.852344e-07,21.35491
19.87988,1.011903e-09,1.334576e-08,9.440777e-08,1.905614e-10,4.300972e-10,9.156646e-10,2.323442e-09,4.255172e-11,12.27104,10.00883,9.390005,7.904042,5.265984,4.217851,3.709061,3.62455,4.144867,5.749291,8.688964,13.87578,21.51356,26.31083,7.348935,5.161998,4.696816,6.167497,5.858941,5.17899,4.88377,4.993751,5.773656,7.526819,11.92106,19.0817,28.55712,36.04509,42.94754,50.15584,58.79721,1.102113e-10,1.575955e-10,4.291389e-10,2.530901e-10,13.29931,10.13114,8.993707,12.2062,16.75152,21.56171,25.06659,27.90593,31.15891,35.58957,41.06007,46.73974,51.30982,55.90964,6.649049e-09,7.53968e-07,21.02098
20,9.641751e-10,1.275825e-08,9.050342e-08,1.812422e-10,4.094279e-10,8.723803e-10,2.216339e-09,4.040447e-11,12.06978,9.845036,9.236478,7.774444,5.176119,4.142904,3.641106,3.556792,4.066991,5.642814,8.532363,13.63455,21.15331,25.87497,7.226907,5.075947,4.618657,6.066016,5.760815,5.089769,4.797743,4.904525,5.670363,7.394201,11.71824,18.77002,28.10772,35.48803,42.29028,49.39431,57.91157,1.047588e-10,1.498573e-10,4.085147e-10,2.407875e-10,13.08125,9.966474,8.848749,12.01003,16.48522,21.22264,24.67517,27.47212,30.67632,35.04096,40.43086,46.02761,50.5292,55.05941,6.348486e-09,7.239417e-07,20.69192


==> Dan_twinanalysis_epoch4sparse/IH_infty_steady.dat <==
-100,537.0172,474.2225,520.7607,718.1075,485.8608,583.2973,610.1602,777.0559,182.6119,234.7729,246.2416,280.8472,327.7753,363.153,381.0238,388.281,388.78,388.5449,388.2763,387.357,384.0195,377.7896,192.1465,242.6393,287.1604,327.1042,366.6415,393.4732,409.4861,415.9483,412.7862,406.6086,401.8816,399.5616,395.7685,389.3969,384.6606,380.97,377.8861,444.5207,916.7629,827.327,519.6451,178.3461,200.9353,245.0038,327.8463,363.2274,400.7203,492.919,627.892,658.9143,668.6087,673.5938,680.3353,688.0073,695.6056,304.1094,331.6149,175.2425
-99.87988,535.9227,472.4218,518.5666,716.6599,483.9122,582.0884,607.1744,774.4675,182.0876,233.9258,245.2981,279.7656,326.4908,361.6977,379.4712,386.6783,387.1573,386.9055,386.6247,385.6998,382.3717,376.1638,191.5639,241.6579,286.0497,325.803,365.1496,391.8407,407.7595,414.1719,411.0071,404.8452,400.1259,397.8061,394.0224,387.6726,382.9517,379.273,376.1984,443.6307,914.9265,825.6661,517.4563,177.8485,200.2936,244.0388,326.4391,361.6139,398.854,490.2731,624.1837,654.9381,664.53,669.4482,676.12,683.7164,691.2401,303.4646,330.3515,174.6778
-99.75976,534.8279,470.6228,516.3766,715.2121,481.9665,580.8789,604.1967,771.8762,181.5622,233.0781,244.3559,278.6857,325.2082,360.2447,377.9212,385.0784,385.5374,385.2692,384.9762,384.0457,380.7271,374.5411,190.9801,240.6775,284.9405,324.5038,363.6603,390.211,406.036,412.3988,409.2314,403.0853,398.3738,396.0541,392.28,385.9518,381.2464,377.5796,374.5144,442.7408,913.0899,824.005,515.2711,177.3497,199.6506,243.0735,325.0336,360.003,396.9922,487.6358,620.4892,650.9768,660.4669,665.3184,671.9209,679.442,686.8915,302.8192,329.0891,174.1093
-99.63964,533.7328,468.8256,514.1905,713.7641,480.0238,579.6686,601.2269,769.2819,181.0355,232.2297,243.4151,277.6072,323.9275,358.7941,376.3739,383.4812,383.9205,383.6359,383.3308,382.3948,379.0857,372.9215,190.3951,239.6981,283.833,323.2068,362.1735,388.5843,404.3157,410.6292,407.4591,401.3289,396.6253,394.3058,390.5411,384.2347,379.5447,375.8899,372.8339,441.8508,911.2534,822.3439,513.0894,176.8497,199.0063,242.1079,323.6296,358.3949,395.1347,485.0073,616.8084,647.0305,656.4193,661.2045,667.738,675.1842,682.5599,302.1734,327.8278,173.5369
-99.51952,532.6372,467.0302,512.0086,712.3158,478.084,578.4576,598.2651,766.6848,180.5076,231.3807,242.4756,276.5304,322.6488,357.3458,374.8291,381.8869,382.3065,382.0056,381.6885,380.7471,377.4475,371.3052,189.8088,238.7196,282.7271,321.9117,360.6891,386.9604,402.5986,408.8629,405.6904,399.576,394.8803,392.5611,388.8059,382.5212,377.8466,374.2038,371.1571,440.9609,909.4168,820.6826,510.9112,176.3485,198.3607,241.142,322.2273,356.7895,393.2818,482.3874,613.1413,643.0992,652.3871,657.1065,663.5714,670.943,678.2452,301.527,326.5675,172.9606
-99.3994,531.5413,465.2366,509.8307,710.8673,476.1471,577.2459,595.3114,764.0848,179.9784,230.531,241.5374,275.455,321.372,355.8998,373.287,380.2954,380.6954,380.3785,380.0494,379.1026,375.8125,369.692,189.2213,237.7421,281.6228,320.6187,359.2073,385.3394,400.8847,407.1001,403.9252,397.8267,393.1389,390.8201,387.0744,380.8113,376.1522,372.5213,369.484,440.0709,907.5802,819.0211,508.7365,175.8461,197.7137,240.1759,320.8266,355.1867,391.4333,479.7763,609.4879,639.1829,648.3705,653.0243,659.4209,666.7184,673.9474,300.8801,325.3083,172.3803
-99.27928,530.445,463.4448,507.6568,709.4186,474.2132,576.0335,592.3657,761.482,179.448,229.6807,240.6006,274.3813,320.0971,354.4562,371.7475,378.7067,379.0873,378.7543,378.4135,377.4613,374.1808,368.0821,188.6325,236.7656,280.5201,319.3278,357.728,383.7214,399.174,405.3407,402.1635,396.0809,391.4011,389.0826,385.3465,379.1051,374.4614,370.8425,367.8145,439.181,905.7435,817.3596,506.5654,175.3424,197.0654,239.2095,319.4276,353.5868,389.5893,477.1738,605.8483,635.2815,644.3693,648.958,655.2867,662.5104,669.6667,300.2327,324.0502,171.7959
-99.15916,529.3483,461.6548,505.4871,707.9696,472.2822,574.8203,589.428,758.8762,178.9164,228.8297,239.6651,273.3091,318.8242,353.015,370.2106,377.1209,377.4821,377.1333,376.7807,375.8233,372.5522,366.4753,188.0424,235.7901,279.4191,318.039,356.2513,382.1063,397.4666,403.5847,400.4053,394.3387,389.6669,387.3489,383.6223,377.4026,372.7743,369.1673,366.1486,438.291,903.9068,815.6979,504.3979,174.8376,196.4157,238.2428,318.0302,351.9895,387.7497,474.58,602.2224,631.3952,640.3837,644.9075,651.1687,658.319,665.403,299.5847,322.7933,171.2074
-99.03904,528.2512,459.8666,503.3215,706.5203,470.3542,573.6064,586.4984,756.2677,178.3835,227.9782,238.731,272.2385,317.5533,351.5761,368.6765,375.5378,375.8799,375.5153,375.1511,374.1885,370.927,364.8718,187.451,234.8156,278.3197,316.7522,354.7771,380.4941,395.7624,401.8322,398.6507,392.6,387.9363,385.6188,381.9017,375.7037,371.0908,367.4958,364.4865,437.4011,902.07,814.0361,502.234,174.3315,195.7647,237.2759,316.6346,350.3951,385.9147,471.995,598.6102,627.5238,636.4136,640.873,647.067,654.1442,661.1562,298.9362,321.5374,170.6147
-98.91892,527.1537,458.0804,501.1601,705.0707,468.4292,572.3916,583.5769,753.6563,177.8494,227.126,237.7983,271.1694,316.2844,350.1397,367.1449,373.9577,374.2807,373.9004,373.5246,372.5569,369.3049,363.2715,186.8584,233.8421,277.222,315.4675,353.3054,378.8848,394.0615,400.0831,396.8996,390.8649,386.2094,383.8924,380.1849,374.0085,369.4111,365.828,362.828,436.5111,900.2332,812.3742,500.0738,173.8241,195.1124,236.3089,315.2407,348.8034,384.0841,469.4187,595.0117,623.6674,632.459,636.8544,642.9815,649.9861,656.9265,298.2871,320.2827,170.0177
-98.7988,526.0557,456.296,499.0027,703.6209,466.5072,571.1761,580.6634,751.0421,177.314,226.2732,236.8669,270.102,315.0175,348.7056,365.6161,372.3804,372.6845,372.2886,371.9014,370.9286,367.6861,361.6745,186.2645,232.8696,276.1259,314.185,351.8363,377.2786,392.3638,398.3376,395.1521,389.1334,384.4861,382.1697,378.4718,372.317,367.735,364.1638,361.1732,435.6212,898.3964,810.7121,497.9172,173.3155,194.4587,235.3416,313.8485,347.2145,382.2581,466.851,591.427,619.8261,628.5199,632.8516,638.9122,645.8446,652.7137,297.6375,319.0292,169.4164
-98.67868,524.9574,454.5134,496.8495,702.1708,464.5883,569.9598,577.758,748.4251,176.7773,225.4199,235.9368,269.0361,313.7525,347.2739,364.09,370.806,371.0912,370.68,370.2814,369.3035,366.0706,360.0807,185.6693,231.8982,275.0314,312.9045,350.3698,375.6753,390.6694,396.5955,393.4081,387.4054,382.7664,380.4506,376.7624,370.6292,366.0626,362.5034,359.5221,434.7312,896.5595,809.0499,495.7642,172.8057,193.8036,234.3741,312.458,345.6284,380.4366,464.2921,587.8561,615.9997,624.5964,628.8648,634.8593,641.7198,648.518,296.9872,317.7768,168.8107
-98.55856,523.8586,452.7328,494.7005,700.7204,462.6724,568.7427,574.8607,745.8053,176.2393,224.5659,235.0082,267.9719,312.4896,345.8447,362.5665,369.2344,369.501,369.0745,368.6646,367.6817,364.4584,358.4901,185.0728,230.9279,273.9387,311.6262,348.9059,374.0749,388.9783,394.8569,391.6678,385.6811,381.0504,378.7353,375.0567,368.9451,364.3939,360.8466,357.8747,433.8413,894.7226,807.3875,493.6149,172.2945,193.1473,233.4064,311.0694,344.0452,378.6196,461.7419,584.2988,612.1884,620.6884,624.8939,630.8226,637.6116,644.3393,296.3364,316.5255,168.2005
-98.43844,522.7593,450.9541,492.5557,699.2697,460.7595,567.5247,571.9716,743.1828,175.7,223.7114,234.0809,266.9093,311.2287,344.4179,361.0458,367.6658,367.9138,367.4721,367.051,366.0632,362.8494,356.9029,184.475,229.9586,272.8476,310.3499,347.4445,372.4776,387.2905,393.1218,389.931,383.9604,379.338,377.0237,373.3548,367.2648,362.729,359.1936,356.231,432.9513,892.8856,805.725,491.4693,171.7821,192.4895,232.4386,309.6825,342.4648,376.8072,459.2004,580.7553,608.392,616.796,620.9388,626.8021,633.52,640.1776,295.685,315.2755,167.5858
-98.31832,521.6596,449.1774,490.4151,697.8187,458.8497,566.3059,569.0905,740.5575,175.1594,222.8563,233.1551,265.8482,309.9698,342.9935,359.5277,366.1,366.3296,365.8728,365.4406,364.448,361.2438,355.3189,183.8759,228.9904,271.7582,309.0759,345.9858,370.8832,385.606,391.3902,388.1978,382.2433,377.6293,375.3158,371.6566,365.5882,361.0677,357.5443,354.591,432.0614,891.0486,804.0623,489.3274,171.2684,191.8304,231.4706,308.2974,340.8873,374.9993,456.6677,577.2256,604.6107,612.9191,616.9997,622.7979,629.4451,636.033,295.033,314.0266,166.9665
-98.1982,520.5594,447.4026,488.2786,696.3674,456.9429,565.0862,566.2176,737.9295,174.6175,222.0006,232.2306,264.7889,308.7129,341.5716,358.0124,364.5372,364.7484,364.2767,363.8335,362.8361,359.6414,353.7382,183.2755,228.0232,270.6705,307.8039,344.5296,369.2919,383.9248,389.6621,386.4683,380.5299,375.9243,373.6117,369.9621,363.9153,359.4102,355.8987,352.9548,431.1714,889.2115,802.3994,487.1892,170.7534,191.17,230.5025,306.9141,339.3126,373.1959,454.1436,573.7096,600.8443,609.0577,613.0765,618.8101,625.3869,631.9054,294.3804,312.779,166.3425
-98.07808,519.4588,445.6298,486.1464,694.9157,455.0393,563.8657,563.3528,735.2987,174.0743,221.1444,231.3075,263.7311,307.458,340.1521,356.4999,362.9773,363.1703,362.6838,362.2297,361.2275,358.0424,352.1608,182.6738,227.0572,269.5845,306.5341,343.0761,367.7036,382.2469,387.9376,384.7423,378.8201,374.223,371.9113,368.2714,362.2461,357.7565,354.2569,351.3224,430.2814,887.3744,800.7364,485.0548,170.2371,190.5082,229.5343,305.5327,337.7408,371.3971,451.6283,570.2073,597.093,605.2119,609.1693,614.8384,621.3453,627.7949,293.7272,311.5326,165.7137
-97.95796,518.3577,443.8589,484.0184,693.4637,453.1388,562.6442,560.4962,732.6653,173.5298,220.2877,230.3858,262.675,306.2052,338.7351,354.9901,361.4203,361.5953,361.094,360.6291,359.6222,356.4467,350.5867,182.0708,226.0923,268.5001,305.2665,341.6252,366.1183,380.5724,386.2166,383.02,377.1139,372.5254,370.2146,366.5845,360.5808,356.1065,352.6188,349.6936,429.3915,885.5372,799.0733,482.9241,169.7195,189.845,228.566,304.1531,336.172,369.6029,449.1217,566.7187,593.3567,601.3816,605.2779,610.8831,617.3204,623.7014,293.0733,310.2874,165.0802
-97.83784,517.2561,442.0901,481.8947,692.0114,451.2414,561.4218,557.6477,730.0292,172.984,219.4304,229.4656,261.6205,304.9545,337.3205,353.483,359.8663,360.0233,359.5074,359.0317,358.0203,354.8543,349.0159,181.4665,225.1285,267.4175,304.001,340.177,364.536,378.9012,384.4992,381.3013,375.4114,370.8316,368.5217,364.9014,358.9192,354.4602,350.9845,348.0687,428.5015,883.6999,797.4099,480.7972,169.2005,189.1805,227.5975,302.7754,334.606,367.8133,446.6238,563.2439,589.6354,597.5668,601.4025,606.9441,613.3122,619.6249,292.4188,309.0434,164.4417
-97.71772,516.1539,440.3232,479.7752,690.5588,449.3471,560.1986,554.8074,727.3904,172.4368,218.5726,228.5468,260.5677,303.7058,335.9085,351.9787,358.3152,358.4544,357.924,357.4377,356.4217,353.2653,347.4484,180.8609,224.1658,266.3367,302.7377,338.7314,362.9568,377.2334,382.7853,379.5863,373.7126,369.1414,366.8326,363.222,357.2613,352.8178,349.354,346.4475,427.6116,881.8626,795.7464,478.6742,168.6802,188.5146,226.629,301.3995,333.043,366.0282,444.1346,559.7829,585.9292,593.7676,597.543,603.0213,609.3206,615.5655,291.7637,307.8007,163.7983
-97.5976,515.0513,438.5584,477.66,689.1058,447.456,558.9743,551.9753,724.749,171.8883,217.7143,227.6294,259.5165,302.4592,334.4989,350.4772,356.7671,356.8886,356.3438,355.847,354.8264,351.6796,345.8843,180.2539,223.2042,265.2575,301.4766,337.2885,361.3806,375.5689,381.075,377.875,372.0175,367.455,365.1473,361.5465,355.6073,351.1791,347.7272,344.8301,426.7216,880.0253,794.0827,476.5549,168.1586,187.8473,225.6605,300.0256,331.483,364.2478,441.6542,556.3355,582.2379,589.984,593.6994,599.1148,605.3457,611.5232,291.1079,306.5593,163.1498
-97.47748,513.9482,436.7957,475.549,687.6524,445.568,557.7491,549.1514,722.1049,171.3384,216.8555,226.7134,258.467,301.2146,333.0918,348.9785,355.222,355.3258,354.7669,354.2595,353.2345,350.0973,344.3235,179.6456,222.2439,264.1801,300.2177,335.8482,359.8076,373.9078,379.3683,376.1673,370.3261,365.7723,363.4658,359.8747,353.957,349.5442,346.1042,343.2165,425.8316,878.1878,792.4188,474.4394,167.6356,187.1787,224.6918,298.6536,329.9259,362.472,439.1825,552.9019,578.5616,586.2158,589.8717,595.2246,601.3875,607.4979,290.4514,305.3191,162.4962
-97.35736,512.8445,435.035,473.4424,686.1987,443.6832,556.523,546.3356,719.4583,170.7872,215.9962,225.7989,257.4192,299.9721,331.6872,347.4825,353.6798,353.7662,353.1931,352.6754,351.646,348.5184,342.7661,179.036,221.2846,263.1044,298.9609,334.4106,358.2375,372.2502,377.6652,374.4633,368.6384,364.0934,361.7881,358.2068,352.3106,347.9131,344.485,341.6067,424.9417,876.3504,790.7547,472.3278,167.1112,186.5087,223.7232,297.2835,328.3718,360.7007,436.7195,549.482,574.9004,582.4633,586.06,591.3507,597.4459,603.4896,289.7943,304.0803,161.8374
-97.23724,511.7403,433.2764,471.3401,684.7445,441.8016,555.2958,543.5281,716.809,170.2346,215.1365,224.8858,256.373,298.7318,330.2852,345.9894,352.1406,352.2097,351.6226,351.0946,350.0608,346.9429,341.212,178.425,220.3266,262.0304,297.7064,332.9757,356.6706,370.5959,375.9657,372.763,366.9543,362.4182,360.1141,356.5427,350.6679,346.2858,342.8697,340.0007,424.0517,874.5128,789.0904,470.2201,166.5855,185.8374,222.7545,295.9154,326.8206,358.9341,434.2652,546.0758,571.2541,578.7262,582.2642,587.4931,593.521,599.4984,289.1364,302.8427,161.1734
-97.11712,510.6355,431.5198,469.2421,683.29,439.9232,554.0676,540.7288,714.1572,169.6806,214.2762,223.9741,255.3285,297.4935,328.8856,344.4991,350.6044,350.6563,350.0553,349.5171,348.4791,345.3707,339.6613,177.8128,219.3697,260.9582,296.4541,331.5434,355.1068,368.945,374.2698,371.0663,365.274,360.7468,358.444,354.8825,349.0291,344.6623,341.2581,338.3985,423.1618,872.6752,787.426,468.1162,166.0584,185.1647,221.7859,294.5493,325.2725,357.1722,431.8196,542.6834,567.6228,575.0047,578.4842,583.6517,589.6128,595.5243,288.4779,301.6065,160.5041
-96.997,509.5302,429.7654,467.1484,681.8351,438.048,552.8384,537.9377,711.5029,169.1253,213.4155,223.0639,254.2857,296.2573,327.4886,343.0116,349.0713,349.1061,348.4912,347.9429,346.9007,343.802,338.114,177.1991,218.414,259.8878,295.204,330.1139,353.5461,367.2975,372.5776,369.3735,363.5975,359.0792,356.7778,353.2261,347.3941,343.0427,339.6503,336.8001,422.2718,870.8375,785.7613,466.0163,165.53,184.4906,220.8172,293.1851,323.7275,355.4148,429.3828,539.3047,564.0066,571.2988,574.7203,579.8267,585.7213,591.5672,287.8187,300.3716,159.8293
-96.87688,508.4242,428.0131,465.0591,680.3798,436.176,551.6082,535.1549,708.846,168.5686,212.5544,222.1552,253.2447,295.0233,326.0942,341.5269,347.5411,347.5589,346.9305,346.3721,345.3258,342.2366,336.5701,176.5842,217.4595,258.8191,293.9561,328.6871,351.9884,365.6535,370.8889,367.6843,361.9247,357.4153,355.1154,351.5735,345.763,341.4269,338.0464,335.2055,421.3818,868.9997,784.0964,463.9203,165.0001,183.8152,219.8486,291.8229,322.1854,353.6621,426.9546,535.9396,560.4053,567.6083,570.9722,576.0179,581.8464,587.6272,287.1587,299.138,159.1491
-96.75676,507.3177,426.263,462.9741,678.924,434.3073,550.3769,532.3803,706.1867,168.0105,211.6928,221.248,252.2053,293.7914,324.7022,340.0451,346.014,346.015,345.3729,344.8047,343.7542,340.6747,335.0296,175.9679,216.5063,257.7522,292.7105,327.263,350.434,364.0129,369.2039,365.9988,360.2556,355.7553,353.4568,349.9248,344.1357,339.8149,336.4463,333.6148,420.4918,867.1619,782.4313,461.8281,164.4688,183.1384,218.88,290.4628,320.6464,351.9141,424.5352,532.5883,556.819,563.9334,567.24,572.2253,577.9882,583.7042,286.498,297.9058,158.4634
-96.63664,506.2106,424.515,460.8935,677.4679,432.4419,549.1445,529.6139,703.5248,167.451,210.8308,220.3422,251.1676,292.5616,323.3129,338.5661,344.4899,344.4742,343.8187,343.2406,342.1861,339.1162,333.4924,175.3502,215.5542,256.6871,291.4671,325.8416,348.8826,362.3757,367.5226,364.3171,358.5903,354.0991,351.8021,348.28,342.5123,338.2068,334.8501,332.028,419.6019,865.324,780.7659,459.74,163.9362,182.4602,217.9114,289.1047,319.1105,350.1707,422.1246,529.2507,553.2478,560.2741,563.5237,568.4491,574.1466,579.7982,285.8366,296.675,157.772
-96.51652,505.1029,422.7692,458.8173,676.0113,430.5797,547.911,526.8559,700.8605,166.8901,209.9683,219.4379,250.1317,291.3339,321.9261,337.0899,342.9689,342.9365,342.2678,341.6799,340.6214,337.5611,331.9587,174.7312,214.6034,255.6237,290.226,324.423,347.3344,360.742,365.845,362.6392,356.9288,352.4466,350.1512,346.6391,340.8927,336.6025,333.2577,330.445,418.7119,863.486,779.1003,457.6558,163.4021,181.7807,216.943,287.7487,317.5777,348.432,419.7226,525.9268,549.6914,556.6302,559.8234,564.6891,570.3217,575.9093,285.1744,295.4455,157.075
-96.3964,503.9946,421.0256,456.7455,674.5542,428.7207,546.6763,524.106,698.1938,166.3278,209.1055,218.535,249.0975,290.1084,320.5419,335.6167,341.4509,341.4021,340.7201,340.1226,339.0602,336.0095,330.4284,174.1109,213.6539,254.5622,288.9871,323.0071,345.7893,359.1117,364.171,360.965,355.271,350.798,348.5042,345.0021,339.277,335.0021,331.6692,328.8658,417.8219,861.6479,777.4345,455.5756,162.8665,181.0998,215.9746,286.3947,316.048,346.6979,417.3293,522.6166,546.1501,553.0018,556.1389,560.9454,566.5135,572.0375,284.5115,294.2174,156.3722
-96.27628,502.8856,419.2842,454.678,673.0967,426.8651,545.4406,521.3645,695.5247,165.7641,208.2423,217.6337,248.065,288.885,319.1603,334.1463,339.936,339.8708,339.1757,338.5686,337.5024,334.4614,328.9016,173.4892,212.7056,253.5024,287.7505,321.5939,344.2474,357.485,362.5007,359.2945,353.617,349.1533,346.8611,343.3689,337.6652,333.4056,330.0845,327.2905,416.932,859.8097,775.7685,453.4994,162.3296,180.4175,215.0064,285.0428,314.5214,344.9686,414.9448,519.32,542.6237,549.389,552.4703,557.2179,562.7219,568.1827,283.8478,292.9907,155.6636
-96.15616,501.776,417.545,452.6151,671.6387,425.0128,544.2036,518.6312,692.8532,165.199,207.3787,216.7339,247.0342,287.6638,317.7813,332.6788,338.4241,338.3427,337.6347,337.0181,335.948,332.9167,327.3781,172.8661,211.7585,252.4445,286.5162,320.1836,342.7087,355.8617,360.8341,357.6279,351.9669,347.5124,345.2219,341.7397,336.0572,331.813,328.5037,325.7192,416.042,857.9715,774.1022,451.4272,161.7912,179.7339,214.0382,283.693,312.9979,343.2439,412.5689,516.0372,539.1123,545.7917,548.8176,553.5067,558.947,564.3449,283.1833,291.7655,154.949
-96.03604,500.6657,415.8081,450.5565,670.1802,423.1638,542.9655,515.9063,690.1794,164.6324,206.5147,215.8355,246.0052,286.4448,316.4048,331.2142,336.9153,336.8179,336.097,335.471,334.3972,331.3754,325.8582,172.2417,210.8128,251.3884,285.2842,318.7759,341.1731,354.2419,359.1712,355.965,350.3205,345.8753,343.5866,340.1144,334.4532,330.2242,326.9268,324.1516,415.152,856.1332,772.4356,449.359,161.2514,179.0489,213.0702,282.3454,311.4775,341.5239,410.2018,512.768,535.6159,542.2098,545.1808,549.8118,555.1886,560.5241,282.518,290.5417,154.2286
-95.91592,499.5548,414.0734,448.5024,668.7212,421.3182,541.7262,513.1896,687.5032,164.0644,205.6503,214.9387,244.9779,285.228,315.031,329.7525,335.4097,335.2962,334.5626,333.9273,332.8498,329.8377,324.3416,171.6159,209.8683,250.3341,284.0544,317.3711,339.6407,352.6256,357.512,354.3059,348.6779,344.2421,341.9552,338.493,332.8531,328.6394,325.3538,322.588,414.262,854.2947,770.7688,447.2949,160.7101,178.3626,212.1024,280.9999,309.9603,339.8087,407.8434,509.5124,532.1344,538.6435,541.5599,546.1331,551.447,556.7203,281.8519,289.3193,153.502
-95.7958,498.4431,412.3409,446.4527,667.2617,419.4759,540.4856,510.4812,684.8247,163.495,204.7857,214.0434,243.9524,284.0133,313.6598,328.2937,333.9071,333.7778,333.0315,332.387,331.3059,328.3034,322.8286,170.9888,208.9252,249.2816,282.827,315.9691,338.1116,351.0128,355.8565,352.6507,347.0392,342.6128,340.3277,336.8755,331.2569,327.0584,323.7847,321.0283,413.372,852.4562,769.1018,445.2348,160.1673,177.6749,211.1348,279.6565,308.4463,338.0981,405.4936,506.2706,528.6679,535.0926,537.9548,542.4706,547.7219,552.9336,281.185,288.0983,152.7694
-95.67568,497.3308,410.6108,444.4075,665.8017,417.637,539.2438,507.7812,682.144,162.9242,203.9207,213.1496,242.9287,282.8008,312.2913,326.8378,332.4076,332.2626,331.5038,330.8502,329.7654,326.7727,321.319,170.3603,207.9833,248.2309,281.6018,314.5698,336.5856,349.4036,354.2047,350.9992,345.4043,340.9873,338.7042,335.262,329.6646,325.4814,322.2195,319.4725,412.482,850.6176,767.4344,443.1788,159.6231,176.9859,210.1673,278.3153,306.9355,336.3923,403.1526,503.0424,525.2162,531.5572,534.3656,538.8243,544.0135,549.1639,280.5173,286.8789,152.0306
-95.55556,496.2178,408.883,442.3668,664.3411,415.8014,538.0007,505.0895,679.461,162.3519,203.0553,212.2573,241.9068,281.5906,310.9253,325.3849,330.9113,330.7506,329.9795,329.3168,328.2285,325.2454,319.8129,169.7305,207.0428,247.1821,280.379,313.1734,335.0629,347.7979,352.5567,349.3516,343.7732,339.3658,337.0846,333.6524,328.0762,323.9083,320.6583,317.9206,411.5921,848.7788,765.7668,441.127,159.0773,176.2955,209.2,276.9764,305.4279,334.6911,400.8203,499.8278,521.7796,528.0373,530.7922,535.1943,540.3216,545.4111,279.8487,285.6609,151.2856
-95.43544,495.104,407.1574,440.3305,662.8801,413.9692,536.7564,502.4061,676.7758,161.7781,202.1897,211.3666,240.8866,280.3825,309.5621,323.9349,329.4181,329.2419,328.4585,327.7869,326.6951,323.7216,318.3103,169.0993,206.1036,246.1352,279.1585,311.7798,333.5433,346.1957,350.9125,347.7078,342.146,337.7481,335.4689,332.0468,326.4918,322.3391,319.1009,316.3727,410.7021,846.94,764.0989,439.0792,158.5301,175.6037,208.233,275.6396,303.9235,332.9947,398.4966,496.6268,518.3578,524.5328,527.2347,531.5804,536.6464,541.6754,279.1793,284.4444,150.5343
-95.31532,493.9895,405.4343,438.2988,661.4184,412.1405,535.5107,499.731,674.0884,161.2029,201.3238,210.4774,239.8682,279.1767,308.2014,322.4878,327.928,327.7365,326.9409,326.2604,325.1653,322.2014,316.8112,168.4667,205.1657,245.0901,277.9403,310.389,332.0271,344.5971,349.272,346.0678,340.5227,336.1343,333.8572,330.4451,324.9113,320.7738,317.5475,314.8287,409.8121,845.101,762.4306,437.0356,157.9814,174.9106,207.2662,274.305,302.4223,331.3031,396.1817,493.4395,514.9509,521.0438,523.693,527.9828,532.9878,537.9566,278.509,283.2294,149.7766
-95.1952,492.8742,403.7134,436.2716,659.9562,410.3151,534.2637,497.0643,671.3988,160.6262,200.4575,209.5897,238.8516,277.973,306.8435,321.0437,326.4411,326.2343,325.4267,324.7374,323.6389,320.6847,315.3156,167.8328,204.2293,244.0468,276.7245,309.001,330.514,343.002,347.6352,344.4317,338.9032,334.5245,332.2494,328.8474,323.3348,319.2125,315.998,313.2886,408.9221,843.262,760.7621,434.9961,157.4313,174.2162,206.2997,272.9727,300.9243,329.6162,393.8754,490.2658,511.559,517.5702,520.1672,524.4014,529.3458,534.2548,277.8378,282.0159,149.0125
-95.07508,491.7582,401.995,434.2489,658.4934,408.4932,533.0153,494.4059,668.7071,160.0481,199.5911,208.7036,237.8367,276.7717,305.4882,319.6026,324.9573,324.7354,323.9159,323.2179,322.1161,319.1716,313.8235,167.1975,203.2941,243.0054,275.511,307.6159,329.0042,341.4105,346.0023,342.7995,337.2876,332.9185,330.6456,327.2537,321.7622,317.6552,314.4525,311.7524,408.0321,841.4228,759.0933,432.9608,156.8795,173.5204,205.3334,271.6427,299.4297,327.934,391.5779,487.1057,508.1819,514.1121,516.6571,520.8361,525.7203,530.57,277.1657,280.804,148.2418
-94.95495,490.6413,400.2789,432.2307,657.0299,406.6747,531.7655,491.7558,666.0133,159.4685,198.7243,207.819,236.8237,275.5725,304.1356,318.1644,323.4767,323.2398,322.4084,321.7018,320.5968,317.662,312.335,166.5608,202.3604,241.9659,274.2999,306.2336,327.4977,339.8225,344.3731,341.1711,335.6759,331.3165,329.0458,325.664,320.1936,316.1018,312.9109,310.2202,407.1421,839.5835,757.4241,430.9296,156.3263,172.8233,204.3674,270.3149,297.9382,326.2566,389.289,483.9592,504.8197,510.6693,513.1629,517.287,522.1114,526.9021,276.4927,279.5936,147.4647
-94.83483,489.5237,398.5652,430.2171,655.5659,404.8596,530.5144,489.1142,663.3175,158.8874,197.8574,206.936,235.8125,274.3756,302.7856,316.7292,321.9992,321.7474,320.9044,320.1893,319.0811,316.1559,310.8499,165.9228,201.428,240.9283,273.0911,304.8542,325.9944,338.2382,342.7477,339.5466,334.068,329.7184,327.4499,324.0783,318.629,314.5524,311.3733,308.692,406.2521,837.7441,755.7547,428.9027,155.7716,172.1249,203.4018,268.9894,296.4501,324.5839,387.0088,480.8263,501.4724,507.242,509.6844,513.7541,518.519,523.2511,275.8189,278.3847,146.6809
-94.71471,488.4053,396.8539,428.2081,654.1012,403.0481,529.2618,486.4808,660.6196,158.3049,196.9901,206.0546,234.8031,273.1809,301.4384,315.297,320.5249,320.2584,319.4038,318.6803,317.5689,314.6534,309.3684,165.2834,200.4971,239.8926,271.8847,303.4776,324.4944,336.6574,341.1261,337.9259,332.4641,328.1243,325.8581,322.4966,317.0684,313.007,309.8397,307.1677,405.3621,835.9046,754.0848,426.8799,155.2153,171.4251,202.4365,267.6662,294.9653,322.9161,384.7372,477.7069,498.1399,503.8301,506.2218,510.2373,514.9432,519.6171,275.144,277.1774,145.8904
-94.59459,487.286,395.145,426.2036,652.6359,401.24,528.0077,483.8559,657.9197,157.7209,196.1227,205.1747,233.7956,271.9885,300.0938,313.8678,319.0539,318.7727,317.9066,317.1747,316.0603,313.1545,307.8905,164.6426,199.5675,238.8587,270.6806,302.1039,322.9977,335.0803,339.5084,336.3092,330.8641,326.5341,324.2702,320.9189,315.5117,311.4655,308.31,305.6475,404.472,834.0649,752.4147,424.8614,154.6575,170.724,201.4715,266.3454,293.4838,321.253,382.4743,474.6012,494.8223,500.4336,502.7749,506.7367,511.3839,516,274.4683,275.9717,145.0933
-94.47447,486.1658,393.4386,424.2037,651.1699,399.4354,526.7522,481.2393,655.2178,157.1353,195.2551,204.2964,232.7898,270.7984,298.752,312.4417,317.586,317.2903,316.4128,315.6727,314.5553,311.6591,306.4161,164.0005,198.6394,237.8268,269.479,300.7331,321.5043,333.5067,337.8944,334.6964,329.268,324.9479,322.6864,319.3452,313.9591,309.928,306.7843,304.1312,403.582,832.2251,750.7442,422.8471,154.0982,170.0216,200.5069,265.0269,292.0056,319.5946,380.2201,471.5089,491.5196,497.0524,499.3438,503.2522,507.8412,512.3998,273.7915,274.7676,144.2893
-94.35435,485.0448,391.7347,422.2084,649.7033,397.6343,525.4951,478.6311,652.514,156.5483,194.3873,203.4197,231.7859,269.6106,297.4129,311.0185,316.1213,315.8112,314.9225,314.1743,313.0539,310.1674,304.9452,163.357,197.7127,236.7967,268.2797,299.3651,320.0142,331.9368,336.2843,333.0874,327.6758,323.3656,321.1065,317.7755,312.4105,308.3946,305.2626,302.6188,402.692,830.3851,749.0733,420.8371,153.5373,169.3179,199.5427,263.7107,290.5307,317.9411,377.9746,468.4302,488.2316,493.6866,495.9284,499.7838,504.3149,508.8165,273.1139,273.5651,143.4785
-94.23423,483.923,390.0332,420.2176,648.2359,395.8367,524.2365,476.0313,649.8083,155.9598,193.5193,202.5446,230.7839,268.425,296.0765,309.5983,314.6598,314.3355,313.4357,312.6793,311.556,308.6792,303.4779,162.7122,196.7875,235.7686,267.0828,298.0001,318.5274,330.3705,334.678,331.4824,326.0875,321.7873,319.5307,316.2099,310.8659,306.8651,303.7449,301.1105,401.802,828.545,747.402,418.8313,152.9749,168.6128,198.5789,262.397,289.0592,316.2923,375.7377,465.3651,484.9585,490.3362,492.5288,496.3315,500.8052,505.2501,272.4352,272.3642,142.6608
-94.11411,482.8002,388.3343,418.2315,646.7679,394.0427,522.9764,473.4399,647.1007,155.3698,192.6512,201.6711,229.7837,267.2417,294.7429,308.1812,313.2016,312.8631,311.9523,311.1879,310.0618,307.1946,302.0142,162.066,195.8637,234.7424,265.8884,296.638,317.0439,328.8079,333.0755,329.8814,324.5032,320.213,317.9589,314.6483,309.3253,305.3396,302.2312,299.6062,400.912,826.7048,745.7304,416.8299,152.4109,167.9065,197.6155,261.0856,287.5911,314.6484,373.5094,462.3135,481.7001,487.0011,489.1448,492.8953,497.3119,501.7006,271.7555,271.1649,141.8362
-93.99399,481.6765,386.6378,416.2501,645.2991,392.2522,521.7146,470.8569,644.3913,154.7784,191.7829,200.7991,228.7853,266.0608,293.412,306.7672,311.7466,311.394,310.4723,309.7001,308.5711,305.7137,300.5541,161.4185,194.9413,233.7181,264.6963,295.2788,315.5637,327.2489,331.477,328.2842,322.9229,318.6427,316.3912,313.0908,307.7887,303.8182,300.7215,298.1059,400.0219,824.8644,744.0583,414.8327,151.8453,167.1988,196.6526,259.7766,286.1264,313.0092,371.2898,459.2753,478.4566,483.6813,485.7766,489.4752,493.8351,498.1679,271.0748,269.9673,141.0046
-93.87387,480.5519,384.9439,414.2732,643.8295,390.4652,520.4513,468.2822,641.68,154.1854,190.9145,199.9288,227.7888,264.8821,292.0839,305.3561,310.2948,309.9283,308.9959,308.2158,307.0841,304.2363,299.0976,160.7696,194.0205,232.6957,263.5067,293.9225,314.0869,325.6935,329.8822,326.691,321.3465,317.0764,314.8275,311.5373,306.2561,302.3008,299.2158,296.6096,399.1319,823.0238,742.3859,412.8399,151.2782,166.4899,195.6901,258.4701,284.665,311.3749,369.0788,456.2507,475.2278,480.3769,482.4241,486.0712,490.3747,494.652,270.3931,268.7713,140.166
-93.75375,479.4263,383.2525,412.301,642.3592,388.6818,519.1863,465.716,638.967,153.5909,190.046,199.06,226.7942,263.7057,290.7585,303.9482,308.8463,308.466,307.5229,306.7351,305.6007,302.7626,297.6447,160.1193,193.1011,231.6753,262.3195,292.5691,312.6134,324.1418,328.2914,325.1017,319.774,315.5141,313.2678,309.9879,304.7276,300.7874,297.7142,295.1173,398.2419,821.1831,740.7131,410.8514,150.7095,165.7797,194.7281,257.166,283.2071,309.7454,366.8765,453.2396,472.0138,477.0877,479.0873,482.6831,486.9308,491.1529,269.7103,267.577,139.3203
-93.63363,478.2997,381.5637,410.3335,640.8881,386.902,517.9196,463.1582,636.2523,152.9949,189.1773,198.1929,225.8014,262.5317,289.4359,302.5432,307.401,307.0071,306.0534,305.258,304.121,301.2925,296.1954,159.4677,192.1832,230.6568,261.1347,291.2187,311.1433,322.5938,326.7044,323.5164,318.2056,313.9558,311.7122,308.4425,303.2032,299.278,296.2165,293.6291,397.3518,819.3422,739.0398,408.8672,150.1392,165.0682,193.7666,255.8644,281.7526,308.1206,364.6828,450.2419,468.8145,473.8138,475.7661,479.3112,483.5033,487.6707,269.0265,266.3844,138.4675
-93.51351,477.1722,379.8774,408.3706,639.4162,385.1258,516.6512,460.6088,633.5359,152.3974,188.3086,197.3274,224.8105,261.36,288.116,301.1414,305.959,305.5515,304.5874,303.7844,302.6448,299.8261,294.7496,158.8148,191.2668,229.6403,259.9523,289.8712,309.6765,321.0494,325.1213,321.9351,316.6411,312.4015,310.1607,306.9012,301.6828,297.7727,294.7229,292.1449,396.4618,817.5011,737.3661,406.8874,149.5673,164.3554,192.8056,254.5652,280.3015,306.5008,362.4977,447.2576,465.6299,470.5552,472.4606,475.9552,480.0922,484.2053,268.3416,265.1935,137.6076
-93.39339,476.0436,378.1937,406.4124,637.9435,383.3532,515.3811,458.0678,630.8178,151.7983,187.4398,196.4636,223.8215,260.1906,286.7989,299.7427,304.5202,304.0994,303.1249,302.3144,301.1724,298.3633,293.3076,158.1605,190.352,228.6257,258.7724,288.5266,308.2131,319.5088,323.5421,320.3577,315.0806,310.8513,308.6133,305.364,300.1665,296.2715,293.2334,290.6647,395.5717,815.6599,735.6919,404.912,148.9938,163.6413,191.8451,253.2685,278.8538,304.8857,360.3212,444.2869,462.4601,467.3118,469.1707,472.6152,476.6975,480.7566,267.6557,264.0043,136.7404
-93.27327,474.914,376.5127,404.4589,636.47,381.5842,514.1093,455.5352,628.0982,151.1978,186.571,195.6013,222.8344,259.0235,285.4847,298.347,303.0848,302.6506,301.6659,300.8481,299.7035,296.9041,291.8691,157.5049,189.4387,227.6131,257.595,287.185,306.7531,317.9718,321.9668,318.7844,313.524,309.3051,307.0699,303.8309,298.6542,294.7743,291.7479,289.1886,394.6817,813.8185,734.0173,402.941,148.4188,162.926,190.8852,251.9744,277.4096,303.2755,358.1534,441.3295,459.305,464.0837,465.8964,469.2912,473.3192,477.3247,266.9686,262.8168,135.8661
-93.15315,473.7834,374.8342,402.5101,634.9955,379.8189,512.8356,453.011,625.3769,150.5958,185.7022,194.7407,221.8492,257.8588,284.1732,296.9544,301.6526,301.2052,300.2104,299.3853,298.2384,295.4487,290.4343,156.8479,188.5269,226.6025,256.42,285.8464,305.2965,316.4385,320.3954,317.215,311.9715,307.7629,305.5306,302.3019,297.146,293.2811,290.2665,287.7165,393.7916,811.9768,732.3422,400.9744,147.8421,162.2095,189.9259,250.6828,275.9689,301.6701,355.9941,438.3855,456.1645,460.8708,462.6378,465.9832,469.9572,473.9095,266.2804,261.631,134.9846
-93.03303,472.6517,373.1584,400.566,633.5202,378.0572,511.5602,450.4953,622.6541,149.9922,184.8333,193.8817,220.8659,256.6965,282.8645,295.565,300.2237,299.7633,298.7585,297.9261,296.7769,293.9968,289.0031,156.1896,187.6167,225.5938,255.2475,284.5108,303.8433,314.909,318.8279,315.6496,310.423,306.2248,303.9954,300.777,295.6419,291.7921,288.7891,286.2485,392.9016,810.135,730.6667,399.0122,147.2639,161.4917,188.9672,249.3937,274.5317,300.0695,353.8435,435.455,453.0387,457.6731,459.3947,462.6911,466.6115,470.511,265.5911,260.447,134.0958
-92.91291,471.5189,371.4853,398.6266,632.044,376.2991,510.2828,447.988,619.9298,149.3871,183.9644,193.0244,219.8845,255.5365,281.5587,294.1786,298.7981,298.3248,297.3101,296.4706,295.319,292.5487,287.5755,155.5299,186.708,224.5871,254.0775,283.1781,302.3934,313.3831,317.2644,314.0882,308.8785,304.6907,302.4643,299.2562,294.1419,290.3071,287.3158,284.7845,392.0115,808.293,728.9906,397.0544,146.684,160.7726,188.0091,248.1071,273.098,298.4738,351.7014,432.5378,449.9276,454.4905,456.1671,459.415,463.2822,467.1293,264.9006,259.2647,133.1998
-92.79279,470.385,369.8148,396.6919,630.5669,374.5447,509.0036,445.4891,617.2041,148.7805,183.0955,192.1687,218.905,254.3789,280.2557,292.7954,297.3758,296.8897,295.8652,295.0187,293.8649,291.1042,286.1516,154.869,185.8009,223.5824,252.9099,281.8485,300.947,311.861,315.7047,312.5308,307.3381,303.1607,300.9373,297.7395,292.6459,288.8261,285.8465,283.3246,391.1214,806.4508,727.314,395.1011,146.1025,160.0523,187.0516,246.8232,271.6678,296.883,349.5679,429.634,446.8311,451.3232,452.9552,456.1547,459.9692,463.7642,264.209,258.0842,132.2964
-92.67267,469.2499,368.147,394.762,629.0888,372.794,507.7225,442.9986,614.4769,148.1724,182.2266,191.3147,217.9275,253.2237,278.9554,291.4153,295.9569,295.458,294.4239,293.5704,292.4144,289.6635,284.7314,154.2067,184.8954,222.5797,251.7448,280.5218,299.504,310.3426,314.1491,310.9774,305.8017,301.6347,299.4144,296.227,291.1541,287.3493,284.3814,281.8688,390.2313,804.6083,725.637,393.1523,145.5195,159.3308,186.0948,245.5418,270.2411,295.297,347.443,426.7435,443.7492,448.171,449.7587,452.9104,456.6724,460.4158,263.5162,256.9055,131.3858
-92.55255,468.1137,366.4819,392.8368,627.6097,371.0469,506.4394,440.5166,611.7484,147.5628,181.3578,190.4624,216.9518,252.0708,277.6581,290.0383,294.5413,294.0298,292.9862,292.1258,290.9677,288.2264,283.3148,153.5431,183.9915,221.579,250.5822,279.1981,298.0644,308.828,312.5973,309.4281,304.2693,300.1129,297.8956,294.7186,289.6664,285.8766,282.9203,280.4171,389.3412,802.7657,723.9593,391.2079,144.9348,158.6081,185.1387,244.2631,268.8179,293.7158,345.3267,423.8664,440.6819,445.0339,446.5778,449.6819,453.3919,457.084,262.8221,255.7286,130.4678
-92.43243,466.9764,364.8195,390.9164,626.1297,369.3036,505.1544,438.043,609.0186,146.9517,180.4891,189.6117,215.9781,250.9204,276.3636,288.6645,293.129,292.605,291.552,290.6848,289.5246,286.793,281.902,152.8782,183.0892,220.5803,249.4222,277.8774,296.6282,307.3171,311.0496,307.8827,302.7409,298.5951,296.381,293.2143,288.1828,284.408,281.4633,278.9695,388.4511,800.9228,722.2812,389.2681,144.3484,157.8842,184.1833,242.9869,267.3983,292.1396,343.2189,421.0026,437.6292,441.9119,443.4124,446.4693,450.1277,453.7689,262.1269,254.5535,129.5426
-92.31231,465.8378,363.1598,389.0007,624.6486,367.564,503.8673,435.5779,606.2875,146.339,179.6204,188.7627,215.0064,249.7723,275.0719,287.2938,291.72,291.1837,290.1214,289.2475,288.0852,285.3633,280.4928,152.212,182.1885,219.5836,248.2646,276.5598,295.1955,305.81,309.5057,306.3415,301.2166,297.0814,294.8705,291.7141,286.7033,282.9434,280.0104,277.5259,387.561,799.0796,720.6024,387.3327,143.7605,157.1591,183.2285,241.7135,265.9823,290.5682,341.1197,418.1521,434.5911,438.805,440.2624,443.2725,446.8796,450.4703,261.4305,253.3802,128.61
-92.19219,464.698,361.5029,387.0899,623.1665,365.8281,502.5782,433.1212,603.5551,145.7248,178.7518,187.9153,214.0366,248.6267,273.7831,285.9263,290.3144,289.7659,288.6943,287.8139,286.6496,283.9374,279.0872,151.5444,181.2894,218.5889,247.1096,275.2452,293.7662,304.3066,307.9659,304.8042,299.6964,295.5718,293.3641,290.2181,285.2279,281.483,278.5616,276.0865,386.6709,797.2362,718.9231,385.4019,143.1709,156.4328,182.2746,240.4426,264.5698,289.0016,339.029,415.3148,431.5674,435.7132,437.1279,440.0916,443.6478,447.1883,260.7328,252.2087,127.6701
-92.07207,463.5569,359.8488,385.1838,621.6833,364.0959,501.287,430.6729,600.8215,145.1091,177.8834,187.0697,213.0687,247.4834,272.4971,284.562,288.9122,288.3516,287.2709,286.3839,285.2177,282.5152,277.6854,150.8756,180.392,217.5963,245.957,273.9336,292.3404,302.807,306.43,303.2711,298.1802,294.0663,291.8619,288.7263,283.7566,280.0267,277.1169,274.6511,385.7808,795.3926,717.2432,383.4756,142.5797,155.7054,181.3213,239.1745,263.1609,287.44,336.9469,412.4909,428.5584,432.6365,434.0088,436.9264,440.4321,443.9229,260.0338,251.0391,126.723
-91.95195,462.4146,358.1974,383.2825,620.199,362.3675,499.9937,428.2331,598.0868,144.4919,177.015,186.2257,212.1028,246.3426,271.214,283.2008,287.5133,286.9407,285.851,284.9576,283.7895,281.0967,276.2873,150.2055,179.4962,216.6057,244.807,272.6251,290.918,301.3112,304.8982,301.742,296.6681,292.5649,290.3638,287.2386,282.2895,278.5745,275.6763,273.2199,384.8907,793.5487,715.5627,381.5539,141.9869,154.9768,180.3689,237.909,261.7556,285.8832,334.8733,409.6802,425.5638,429.5747,430.9051,433.777,437.2326,440.674,259.3336,249.8713,125.7685
-91.83183,461.271,356.5488,381.386,618.7136,360.6429,498.6982,425.8018,595.351,143.8732,176.1468,185.3834,211.1389,245.2042,269.9338,281.8428,286.1178,285.5333,284.4347,283.5349,282.3651,279.6819,274.8929,149.5341,178.602,215.6171,243.6596,271.3196,289.4991,299.8192,303.3703,300.2169,295.16,291.0676,288.8699,285.7551,280.8266,277.1265,274.2399,271.7928,384.0006,791.7045,713.8816,379.6368,141.3924,154.247,179.4172,236.6462,260.354,284.3313,332.8082,406.8827,422.5837,426.528,427.8168,430.6433,434.0493,437.4417,258.632,248.7054,124.8068
-91.71171,460.1261,354.9031,379.4943,617.227,358.922,497.4006,423.3789,592.6141,143.2529,175.2788,184.5429,210.1769,244.0682,268.6565,280.488,284.7256,284.1294,283.0221,282.116,280.9444,278.2709,273.5022,148.8615,177.7096,214.6306,242.5147,270.0171,288.0837,298.331,301.8464,298.6959,293.6561,289.5745,287.3802,284.2757,279.3677,275.6826,272.8075,270.3698,383.1104,789.8601,712.1998,377.7242,140.7963,153.5161,178.4664,235.3862,258.9559,282.7843,330.7516,404.0984,419.6181,423.4963,424.7439,427.5254,430.882,434.2258,257.9292,247.5414,123.8378
-91.59159,458.9798,353.2602,377.6074,615.7393,357.2049,496.1007,420.9644,589.8762,142.6312,174.411,183.704,209.2169,242.9346,267.3821,279.1364,283.3369,282.729,281.613,280.7007,279.5274,276.8636,272.1152,148.1875,176.8188,213.6461,241.3723,268.7177,286.6718,296.8465,300.3265,297.1791,292.1562,288.0854,285.8946,282.8005,277.9131,274.2428,271.3793,268.9509,382.2203,788.0153,710.5174,375.8162,140.1986,152.7841,177.5164,234.1289,257.5615,281.2422,328.7036,401.3273,416.6669,420.4796,421.6863,424.4231,427.7308,431.0263,257.225,246.3793,122.8617
-91.47147,457.8322,351.6201,375.7254,614.2503,355.4916,494.7986,418.5584,587.1374,142.0079,173.5433,182.8668,208.2589,241.8035,266.1106,277.788,281.9515,281.3321,280.2076,279.2892,278.1142,275.4601,270.7319,147.5123,175.9297,212.6636,240.2325,267.4214,285.2634,295.3659,298.8106,295.6663,290.6605,286.6005,284.4132,281.3295,276.4626,272.8071,269.9553,267.5362,381.3301,786.1703,708.8343,373.9128,139.5993,152.051,176.5673,232.8743,256.1707,279.705,326.664,398.5694,413.7301,417.4778,418.6441,421.3366,424.5957,427.8434,256.5194,245.2191,121.8783
-91.35135,456.6831,349.9828,373.8482,612.7602,353.7821,493.4941,416.1608,584.3976,141.3831,172.6759,182.0314,207.3028,240.6749,264.842,276.4428,280.5696,279.9388,278.8058,277.8814,276.7048,274.0603,269.3524,146.8359,175.0423,211.6833,239.0952,266.1282,283.8584,293.8891,297.2988,294.1575,289.1688,285.1198,282.9359,279.8627,275.0162,271.3756,268.5353,266.1255,380.44,784.325,707.1506,372.0141,138.9983,151.3167,175.6191,231.6225,254.7836,278.1727,324.6329,395.8247,410.8077,414.4909,415.6171,418.2657,421.4766,424.6768,255.8125,244.0608,120.8879
-91.23123,455.5327,348.3485,371.9759,611.2687,352.0764,492.1873,413.7717,581.657,140.7569,171.8087,181.1977,206.3488,239.5487,263.5763,275.1008,279.191,278.5489,277.4076,276.4772,275.2991,272.6643,267.9766,146.1582,174.1566,210.705,237.9605,264.838,282.457,292.4161,295.791,292.6529,287.6813,283.6431,281.4629,278.4001,273.574,269.9483,267.1195,264.7191,379.5498,782.4793,705.4661,370.12,138.3956,150.5814,174.6717,230.3735,253.4002,276.6453,322.6103,393.093,407.8997,411.5189,412.6054,415.2104,418.3736,421.5266,255.1042,242.9045,119.8903
-91.11111,454.3808,346.717,370.1084,609.776,350.3746,490.8782,411.391,578.9156,140.1291,170.9418,180.3656,205.3967,238.425,262.3136,273.7621,277.8159,277.1626,276.0131,275.0769,273.8972,271.2721,266.6045,145.4793,173.2727,209.7287,236.8284,263.551,281.059,290.9469,294.2872,291.1524,286.1978,282.1707,279.994,276.9417,272.136,268.5251,265.7079,263.3167,378.6596,780.6334,703.7809,368.2305,137.7914,149.845,173.7253,229.1273,252.0204,275.1228,320.5962,390.3745,405.0061,408.5618,409.609,412.1708,415.2865,418.3928,254.3945,241.7501,118.8857
-90.99099,453.2274,345.0884,368.2458,608.282,348.6766,489.5666,409.0188,576.1734,139.4998,170.0751,179.5354,204.4467,237.3037,261.0537,272.4266,276.4441,275.7798,274.6222,273.6802,272.4991,269.8836,265.2362,144.7991,172.3905,208.7545,235.6989,262.267,279.6646,289.4816,292.7874,289.656,284.7185,280.7024,278.5294,275.4875,270.7022,267.1061,264.3004,261.9185,377.7694,778.7871,702.0949,366.3457,137.1855,149.1075,172.7799,227.8839,250.6444,273.6052,318.5906,387.6691,402.1268,405.6196,406.6278,409.1467,412.2154,415.2753,253.6834,240.5976,117.8742
-90.87087,452.0725,343.4628,366.388,606.7866,346.9824,488.2526,406.6551,573.4305,138.8691,169.2087,178.7068,203.4987,236.1849,259.7968,271.0943,275.0758,274.4006,273.235,272.2873,271.1048,268.499,263.8717,144.1177,171.51,207.7825,234.5719,260.9861,278.2737,288.0201,291.2917,288.1638,283.2433,279.2382,277.0689,274.0375,269.2725,265.6913,262.897,260.5245,376.8792,776.9404,700.4082,364.4656,136.578,148.369,171.8354,226.6434,249.272,272.0925,316.5934,384.9768,399.2618,402.6922,403.6618,406.1382,409.1602,412.1742,252.9708,239.4471,116.8557
-90.75075,450.9161,341.8401,364.5352,605.2898,345.2921,486.9361,404.2998,570.6869,138.2368,168.3427,177.88,202.5526,235.0686,258.5429,269.7652,273.711,273.0249,271.8514,270.8981,269.7142,267.1181,262.5109,143.4351,170.6312,206.8125,233.4476,259.7084,276.8864,286.5625,289.8,286.6756,281.7723,277.7782,275.6127,272.5917,267.8471,264.2806,261.4979,259.1346,375.989,775.0934,698.7207,362.5902,135.9688,147.6294,170.8919,225.4057,247.9034,270.5847,314.6046,382.2975,396.4111,399.7796,400.711,403.1452,406.121,409.0893,252.2568,238.2986,115.8304
-90.63063,449.7581,340.2203,362.6872,603.7916,343.6057,485.617,401.9529,567.9427,137.6031,167.4769,177.0549,201.6086,233.9548,257.2919,268.4395,272.3496,271.6528,270.4715,269.5126,268.3275,265.741,261.1538,142.7513,169.7543,205.8446,232.3258,258.4338,275.5026,285.1087,288.3124,285.1916,280.3054,276.3224,274.1606,271.1501,266.4258,262.8741,260.1028,257.7489,375.0988,773.246,697.0324,360.7195,135.358,146.8889,169.9494,224.1708,246.5384,269.0819,312.6243,379.6312,393.5747,396.8818,397.7753,400.1678,403.0976,406.0207,251.5413,237.1521,114.7983
-90.51051,448.5985,338.6035,360.8441,602.2919,341.9232,484.2953,399.6145,565.198,136.9678,166.6115,176.2316,200.6667,232.8435,256.0438,267.1169,270.9916,270.2843,269.0952,268.1309,266.9446,264.3678,259.8006,142.0664,168.8791,204.8788,231.2067,257.1622,274.1223,283.6588,286.8289,283.7117,278.8426,274.8708,272.7128,269.7128,265.0087,261.4718,258.712,256.3674,374.2085,771.3983,695.3433,358.8534,134.7456,146.1473,169.008,222.9388,245.1772,267.5839,310.6524,376.978,390.7525,393.9987,394.8548,397.2058,400.0901,402.9683,250.8242,236.0077,113.7596
-90.39039,447.4373,336.9897,359.006,600.7907,340.2445,482.9711,397.2846,562.4528,136.3311,165.7465,175.41,199.7267,231.7347,254.7988,265.7977,269.6371,268.9193,267.7227,266.753,265.5655,262.9983,258.4511,141.3802,168.0057,203.9151,230.0901,255.8938,272.7456,282.2128,285.3494,282.236,277.384,273.4233,271.2692,268.2796,263.5958,260.0736,257.3253,254.99,373.3183,769.5501,693.6534,356.9922,134.1315,145.4047,168.0676,221.7098,243.8198,266.0909,308.6889,374.3378,387.9445,391.1304,391.9494,394.2592,397.0984,399.9321,250.1057,234.8652,112.7142
-90.27027,446.2745,335.3789,357.1727,599.2881,338.5698,481.6441,394.9631,559.7071,135.693,164.8819,174.5902,198.7888,230.6284,253.5566,264.4817,268.286,267.5579,266.3538,265.3788,264.1901,261.6326,257.1054,140.6929,167.1341,202.9535,228.9762,254.6286,271.3724,280.7706,283.8741,280.7644,275.9295,271.9801,269.8298,266.8508,262.1872,258.6797,255.9429,253.6168,372.428,767.7016,691.9625,355.1356,133.5158,144.6612,167.1283,220.4836,242.4661,264.6028,306.7338,371.7105,385.1508,388.2768,389.059,391.3281,394.1225,396.912,249.3856,233.7247,111.6624
-90.15015,445.1099,333.7711,355.3444,597.7838,336.899,480.3145,392.65,556.961,135.0534,164.0177,173.7722,197.8529,229.5246,252.3175,263.169,266.9384,266.2,264.9886,264.0084,262.8187,260.2708,255.7635,140.0044,166.2643,201.994,227.8649,253.3665,270.0028,279.3323,282.4028,279.297,274.4792,270.541,268.3947,265.4261,260.7827,257.29,254.5645,252.2477,371.5377,765.8526,690.2708,353.2838,132.8985,143.9167,166.1901,219.2603,241.1162,263.1196,304.7871,369.0962,382.3712,385.4379,386.1837,388.4124,391.1624,393.9081,248.664,232.5864,110.6042
-90.03003,443.9437,332.1663,353.521,596.278,335.2321,478.9821,390.3454,554.2146,134.4123,163.1538,172.9559,196.9191,228.4233,251.0814,261.8595,265.5943,264.8458,263.6271,262.6418,261.451,258.9128,254.4253,139.3148,165.3963,201.0367,226.7562,252.1075,268.6368,277.8979,280.9356,277.8337,273.0331,269.1061,266.9638,264.0057,259.3825,255.9044,253.1904,250.8829,370.6474,764.0033,688.5782,351.4368,132.2796,143.1712,165.253,218.04,239.7701,261.6414,302.8488,366.4948,379.6057,382.6136,383.3235,385.5121,388.218,390.9204,247.9407,231.45,109.5397
-89.90991,442.7757,330.5645,351.7026,594.7705,333.5691,477.6469,388.0492,551.4679,133.7697,162.2905,172.1414,195.9873,227.3246,249.8482,260.5534,264.2536,263.4951,262.2693,261.279,260.0872,257.5586,253.091,138.624,164.5301,200.0815,225.6502,250.8517,267.2743,276.4674,279.4724,276.3746,271.5911,267.6754,265.5371,262.5896,257.9864,254.5231,251.8205,249.5222,369.7571,762.1534,686.8847,349.5946,131.6591,142.4249,164.3171,216.8227,238.4278,260.1681,300.9189,363.9063,376.8544,379.804,380.4782,382.6271,385.2894,387.9487,247.2159,230.3158,108.4691
-89.78979,441.6059,328.9659,349.8891,593.2613,331.9101,476.3088,385.7615,548.721,133.1258,161.4276,171.3287,195.0576,226.2283,248.618,259.2506,262.9165,262.1481,260.9152,259.9199,258.7272,256.2083,251.7605,137.9321,163.6658,199.1284,224.5468,249.5991,265.9155,275.0408,278.0134,274.9196,270.1533,266.249,264.1147,261.1776,256.5946,253.1459,250.4548,248.1658,368.8668,760.3031,685.1902,347.7571,131.0369,141.6776,163.3823,215.6083,237.0893,258.6997,298.9973,361.3306,374.1171,377.009,377.6479,379.7574,382.3764,384.993,246.4895,229.1836,107.3924
-89.66967,440.4343,327.3703,348.0806,591.7505,330.255,474.9679,383.4823,545.9739,132.4804,160.5652,170.5177,194.13,225.1347,247.3909,257.951,261.5828,260.8047,259.5649,258.5646,257.371,254.8617,250.4338,137.2391,162.8033,198.1774,223.4461,248.3496,264.5602,273.6181,276.5585,273.4689,268.7197,264.8267,262.6966,259.77,255.2071,251.773,249.0932,246.8135,367.9765,758.4524,683.4947,345.9245,130.4132,140.9295,162.4487,214.3969,235.7546,257.2363,297.0841,358.7679,371.3939,374.2285,374.8325,376.903,379.4791,382.0534,245.7614,228.0535,106.3099
-89.54955,439.2609,325.7777,346.277,590.2379,328.604,473.624,381.2114,543.2267,131.8335,159.7033,169.7086,193.2044,224.0435,246.1667,256.6548,260.2527,259.4648,258.2182,257.2132,256.0187,253.5191,249.1109,136.545,161.9426,197.2286,222.348,247.1033,263.2085,272.1993,275.1077,272.0223,267.2903,263.4087,261.2827,258.3666,253.8237,250.4043,247.7359,245.4654,367.0861,756.6011,681.7982,344.0966,129.7878,140.1804,161.5164,213.1885,234.4237,255.7778,295.1792,356.2179,368.6848,371.4626,372.032,374.0639,376.5974,379.1298,245.0316,226.9255,105.2216
-89.42943,438.0856,324.1883,344.4784,588.7235,326.9569,472.2772,378.949,540.4795,131.1853,158.8419,168.9012,192.2809,222.9549,244.9456,255.3619,258.926,258.1286,256.8753,255.8655,254.6703,252.1803,247.7918,135.8498,161.0839,196.282,221.2525,245.8602,261.8605,270.7844,273.661,270.5799,265.865,261.9949,259.873,256.9675,252.4446,249.0398,246.3828,244.1215,366.1958,754.7494,680.1007,342.2737,129.1609,139.4305,160.5852,211.9831,233.0966,254.3242,293.2826,353.6808,365.9896,368.7112,369.2464,371.24,373.7313,376.2221,244.3002,225.7997,104.1277
-89.30931,436.9084,322.602,342.6848,587.2072,325.3137,470.9273,376.6951,537.7323,130.5356,157.9811,168.0956,191.3595,221.8689,243.7275,254.0723,257.6029,256.796,255.5361,254.5217,253.3257,250.8453,246.4765,135.1536,160.227,195.3375,220.1598,244.6202,260.516,269.3735,272.2185,269.1417,264.444,260.5853,258.4676,255.5726,251.0698,247.6795,245.0339,242.7818,365.3054,752.8971,678.4021,340.4555,128.5323,138.6798,159.6554,210.7807,231.7734,252.8756,291.3944,351.1564,363.3085,365.9743,366.4757,368.4313,370.8807,373.3303,243.567,224.676,103.0283
-89.18919,435.7292,321.0189,340.8962,585.6891,323.6746,469.5743,374.4496,534.9851,129.8845,157.1208,167.2918,190.4401,220.7855,242.5124,252.7861,256.2832,255.4671,254.2006,253.1816,251.985,249.5142,245.1651,134.4563,159.372,194.3951,219.0697,243.3835,259.1751,267.9664,270.7801,267.7077,263.0272,259.18,257.0665,254.1821,249.6992,246.3235,243.6892,241.4464,364.415,751.0443,676.7024,338.6422,127.9022,137.9283,158.7268,209.5814,230.454,251.4319,289.5144,348.6449,360.6413,363.2519,363.7198,365.6377,368.0457,370.4545,242.8321,223.5544,101.9237
-89.06907,434.548,319.4388,339.1125,584.169,322.0395,468.2182,372.2125,532.2381,129.2321,156.2612,166.4898,189.5229,219.7046,241.3003,251.5032,254.9671,254.1418,252.8689,251.8454,250.6481,248.187,243.8575,133.758,158.5189,193.455,217.9822,242.1499,257.8379,266.5634,269.3458,266.2779,261.6145,257.7788,255.6697,252.7958,248.3328,244.9717,242.3487,240.1151,363.5245,749.191,675.0017,336.8337,127.2705,137.176,157.7995,208.3851,229.1385,249.9932,287.6428,346.146,357.9881,360.5439,360.9787,362.8593,365.2262,367.5945,242.0955,222.435,100.814
-88.94895,433.3648,317.862,337.3339,582.647,320.4084,466.859,369.9839,529.4913,128.5782,155.4021,165.6897,188.6077,218.6262,240.0913,250.2236,253.6546,252.8201,251.5409,250.513,249.3151,246.8636,242.5537,133.0586,157.6677,192.517,216.8975,240.9196,256.5043,265.1642,267.9156,264.8523,260.2061,256.382,254.2771,251.4137,246.9707,243.6241,241.0124,238.788,362.6341,747.3371,673.2997,335.0302,126.6372,136.4229,156.8735,207.1919,227.8269,248.5594,285.7794,343.6599,355.3487,357.8503,358.2523,360.096,362.4222,364.7503,241.3571,221.3177,99.69931
-88.82883,432.1795,316.2883,335.5603,581.1229,318.7814,465.4965,367.7636,526.7447,127.923,154.5437,164.8913,187.6947,217.5505,238.8854,248.9474,252.3455,251.5021,250.2167,249.1844,247.986,245.5441,241.2538,132.3582,156.8184,191.5811,215.8154,239.6924,255.1743,263.769,266.4896,263.4309,258.8019,254.9893,252.8889,250.036,245.6128,242.2808,239.6804,237.4652,361.7436,745.4826,671.5967,333.2315,126.0024,135.669,155.9489,206.0018,226.5192,247.1305,283.9243,341.1864,352.7233,355.1711,355.5407,357.3478,359.6336,361.9219,240.6169,220.2026,98.57991
-88.70871,430.9922,314.7178,333.7916,579.5968,317.1584,464.1307,365.5518,523.9985,127.2665,153.6859,164.0948,186.7837,216.4773,237.6825,247.6745,251.04,250.1877,248.8962,247.8597,246.6608,244.2285,239.9577,131.6569,155.971,190.6475,214.7361,238.4685,253.848,262.3778,265.0678,262.0138,257.4019,253.6009,251.5049,248.6625,244.2592,240.9417,238.3526,236.1466,360.8531,743.6275,669.8924,331.4377,125.366,134.9144,155.0257,204.8148,225.2154,245.7066,282.0775,338.7256,350.1117,352.5063,352.8438,354.6146,356.8604,359.1093,239.8749,219.0897,97.45597
-88.58859,429.8027,313.1506,332.0281,578.0686,315.5394,462.7616,363.3485,521.2526,126.6085,152.8288,163.3001,185.8749,215.4068,236.4826,246.405,249.738,248.877,247.5795,246.5388,245.3394,242.9167,238.6654,130.9545,155.1256,189.716,213.6594,237.2478,252.5253,260.9905,263.6501,260.6008,256.0062,252.2168,250.1251,247.2934,242.9099,239.6068,237.029,234.8322,359.9626,741.7718,668.1869,329.6488,124.7281,134.1591,154.1038,203.6309,223.9154,244.2876,280.2389,336.2775,347.5139,349.8557,350.1615,351.8964,354.1026,356.3124,239.131,217.9791,96.32768
-88.46847,428.611,311.5865,330.2695,576.5382,313.9245,461.3891,361.1535,518.5072,125.9493,151.9724,162.5072,184.9682,214.3388,235.2858,245.1389,248.4396,247.5699,246.2665,245.2218,244.022,241.6089,237.377,130.2512,154.2821,188.7867,212.5855,236.0303,251.2063,259.6072,262.2365,259.1921,254.6146,250.8369,248.7497,245.9285,241.5648,238.2762,235.7097,233.522,359.0721,739.9155,666.4801,327.8649,124.0886,133.4031,153.1834,202.4501,222.6194,242.8736,278.4085,333.842,344.9299,347.2194,347.4939,349.1932,351.3601,353.5312,238.3853,216.8706,95.19527
-88.34835,427.4171,310.0257,328.516,575.0056,312.3136,460.0131,358.967,515.7622,125.2887,151.1167,161.7162,184.0635,213.2734,234.0921,243.8761,247.1448,246.2665,244.9573,243.9086,242.7084,240.3049,236.0925,129.547,153.4406,187.8597,211.5142,234.8161,249.8909,258.2278,260.8271,257.7876,253.2273,249.4613,247.3786,244.568,240.224,236.9498,234.3945,232.2161,358.1815,738.0585,664.772,326.0859,123.4476,132.6465,152.2644,201.2725,221.3273,241.4646,276.5864,331.419,342.3596,344.5974,344.8409,346.5049,348.6329,350.7657,237.6377,215.7644,94.05894
-88.22823,426.221,308.4681,326.7675,573.4707,310.7069,458.6337,356.7888,513.0179,124.6268,150.2617,160.9269,183.1611,212.2107,232.9015,242.6167,245.8535,244.9668,243.6519,242.5992,241.3988,239.0049,234.8118,128.8418,152.6011,186.9348,210.4457,233.6051,248.5791,256.8524,259.4219,256.3874,251.8443,248.09,246.0118,243.2117,238.8874,235.6277,233.0837,230.9144,357.2909,736.2008,663.0627,324.3118,122.805,131.8892,151.3469,200.098,220.0391,240.0604,274.7725,329.0086,339.8031,341.9897,342.2025,343.8315,345.921,348.0157,236.8882,214.6604,92.91894
-88.10811,425.0225,306.9138,325.024,571.9335,309.1042,457.2507,354.6191,510.2742,123.9636,149.4075,160.1396,182.2607,211.1505,231.7139,241.3607,244.5658,243.6708,242.3503,241.2937,240.093,237.7087,233.535,128.1357,151.7635,186.0121,209.3799,232.3973,247.2711,255.481,258.0209,254.9913,250.4654,246.7229,244.6493,241.8597,237.5551,234.3099,231.777,229.6169,356.4003,734.3424,661.3519,322.5427,122.161,131.1312,150.4308,198.9267,218.7549,238.6613,272.9667,326.6107,337.2603,339.3961,339.5786,341.173,343.2243,345.2814,236.1368,213.5587,91.77548
-87.98799,423.8217,305.3628,323.2857,570.3939,307.5056,455.8642,352.4578,507.5312,123.2992,148.5541,159.354,181.3625,210.093,230.5294,240.1081,243.2816,242.3784,241.0525,239.9921,238.7912,236.4164,232.2621,127.4287,150.9279,185.0916,208.3168,231.1928,245.9667,254.1136,256.624,253.5996,249.0909,245.3601,243.2911,240.5121,236.2272,232.9963,230.4746,228.3237,355.5097,732.4833,659.6398,320.7786,121.5155,130.3727,149.5163,197.7585,217.4746,237.2671,271.1692,324.2254,334.7311,336.8167,336.9692,338.5294,340.5428,342.5626,235.3834,212.4592,90.62882
-87.86787,422.6185,303.8151,321.5523,568.8519,305.9112,454.4739,350.3049,504.789,122.6334,147.7015,158.5704,180.4664,209.0381,229.348,238.8589,242.0011,241.0898,239.7584,238.6943,237.4933,235.1281,230.993,126.7209,150.0943,184.1734,207.2564,229.9915,244.666,252.7502,255.2314,252.2121,247.7205,244.0015,241.9372,239.1688,234.9034,231.687,229.1765,227.0347,354.619,730.6234,657.9262,319.0194,120.8684,129.6136,148.6033,196.5936,216.1983,235.8778,269.3798,321.8525,332.2156,334.2514,334.3743,335.9006,337.8764,339.8593,234.628,211.362,89.47919
-87.74775,421.4129,302.2707,319.8241,567.3074,304.3208,453.08,348.1603,502.0476,121.9664,146.8497,157.7885,179.5725,207.9858,228.1698,237.6131,240.7241,239.8048,238.4682,237.4004,236.1993,233.8436,229.7278,126.0122,149.2627,183.2574,206.1988,228.7935,243.3689,251.3907,253.8429,250.8288,246.3545,242.6473,240.5876,237.8297,233.584,230.3819,227.8826,225.7499,353.7283,728.7628,656.2112,317.2652,120.22,128.8539,147.6918,195.4319,214.9259,234.4935,267.5986,319.492,329.7138,331.7002,331.7939,333.2865,335.2252,337.1715,233.8706,210.2671,88.32687
-87.62763,420.2049,300.7296,318.1009,565.7604,302.7346,451.6823,346.0242,499.3071,121.2982,145.9988,157.0086,178.6807,206.9362,226.9946,236.3706,239.4507,238.5235,237.1817,236.1104,234.9092,232.5631,228.4665,125.3027,148.4331,182.3436,205.1439,227.5988,242.0756,250.0353,252.4586,249.4498,244.9926,241.2973,239.2423,236.495,232.2689,229.0811,226.593,224.4694,352.8376,726.9013,654.4946,315.516,119.57,128.0938,146.782,194.2734,213.6575,233.1142,265.8255,317.144,327.2255,329.163,329.2278,330.6872,332.5891,334.4991,233.1113,209.1745,87.17211
-87.50751,418.9943,299.1918,316.3828,564.2108,301.1525,450.2807,343.8964,496.5676,120.6287,145.1487,156.2304,177.7911,205.8892,225.8225,235.1316,238.1809,237.2459,235.8991,234.8243,233.623,231.2865,227.2091,124.5923,147.6056,181.432,204.0917,226.4073,240.7859,248.6838,251.0785,248.075,243.6351,239.9516,237.9013,235.1646,230.958,227.7845,225.3076,223.1931,351.9468,725.0391,652.7766,313.7718,118.9186,127.3331,145.8737,193.1182,212.3931,231.7398,264.0605,314.8084,324.7507,326.6399,326.6761,328.1025,329.968,331.8421,232.3498,208.0842,86.01518
-87.38739,417.7811,297.6574,314.6698,562.6585,299.5746,448.8753,341.7771,493.8292,119.958,144.2995,155.4542,176.9036,204.8449,224.6536,233.896,236.9147,235.9721,234.6202,233.542,232.3408,230.0138,225.9556,123.8812,146.78,180.5227,203.0424,225.2191,239.4999,247.3364,249.7026,246.7045,242.2818,238.6102,236.5647,233.8386,229.6515,226.4923,224.0264,221.9211,351.056,723.176,651.0569,312.0327,118.2657,126.5719,144.9671,191.9662,211.1327,230.3703,262.3037,312.4852,322.2895,324.1308,324.1388,325.5326,327.362,329.2005,231.5863,206.9963,84.85636
-87.26727,416.5654,296.1264,312.9619,561.1035,298.0008,447.466,339.6661,491.0919,119.2862,143.4513,154.6798,176.0183,203.8032,223.4877,232.6639,235.6521,234.7019,233.3452,232.2636,231.0625,228.7451,224.7059,123.1693,145.9565,179.6156,201.9957,224.0342,238.2177,245.993,248.3309,245.3383,240.9327,237.2731,235.2324,232.5168,228.3492,225.2043,222.7496,220.6533,350.1652,721.312,649.3357,310.2985,117.6115,125.8103,144.0621,190.8174,209.8763,229.0058,260.555,310.1743,319.8417,321.6357,321.6157,322.9772,324.7709,326.5742,230.8207,205.9107,83.69593
-87.14715,415.3469,294.5987,311.259,559.5457,296.4311,446.0526,337.5634,488.3557,118.6131,142.604,153.9073,175.1351,202.7641,222.325,231.4351,234.3931,233.4355,232.074,230.9891,229.7881,227.4803,223.4602,122.4567,145.1351,178.7107,200.9518,222.8525,236.9391,244.6536,246.9635,243.9764,239.588,235.9402,233.9044,231.1994,227.0512,223.9206,221.4769,219.3898,349.2743,719.4472,647.6128,308.5694,116.9558,125.0483,143.1588,189.672,208.6239,227.6463,258.8143,307.8757,317.4074,319.1545,319.107,320.4365,322.1947,323.9631,230.053,204.8274,82.53419
-87.02703,414.1258,293.0745,309.5613,557.985,294.8657,444.6351,335.4692,485.6208,117.9389,141.7576,153.1367,174.2542,201.7277,221.1654,230.2098,233.1377,232.1728,230.8066,229.7186,228.5177,226.2194,222.2183,121.7433,144.3157,177.8081,199.9107,221.6742,235.6643,243.3182,245.6002,242.6187,238.2475,234.6117,232.5808,229.8863,225.7575,222.6411,220.2086,218.1305,348.3834,717.5814,645.8881,306.8454,116.2988,124.2858,142.2571,188.5298,207.3755,226.2917,257.0817,305.5893,314.9865,316.6871,316.6124,317.9103,319.6335,321.3674,229.2831,203.7465,81.37143
-86.90691,412.902,291.5537,307.8687,556.4214,293.3044,443.2136,333.3833,482.8873,117.2636,140.9122,152.368,173.3754,200.694,220.009,228.9879,231.886,230.9138,229.543,228.4519,227.2512,224.9624,220.9804,121.0292,143.4984,176.9078,198.8724,220.4991,234.3931,241.9868,244.2411,241.2653,236.9113,233.2875,231.2614,228.5776,224.4681,221.366,218.9445,216.8755,347.4925,715.7147,644.1618,305.1264,115.6403,123.523,141.3572,187.3909,206.1312,224.942,255.3572,303.3153,312.579,314.2337,314.1321,315.3986,317.0871,318.7868,228.5111,202.6679,80.20796
-86.78679,411.6753,290.0362,306.1812,554.8549,291.7473,441.7878,331.3057,480.1551,116.5871,140.0678,151.6011,172.4988,199.663,218.8557,227.7695,230.6379,229.6585,228.2832,227.1891,225.9887,223.7094,219.7463,120.3145,142.6832,176.0097,197.8368,219.3274,233.1257,240.6595,242.8863,239.9162,235.5793,231.9676,229.9465,227.2732,223.1831,220.0951,217.6847,215.6248,346.6015,713.8469,642.4336,303.4125,114.9805,122.7599,140.4591,186.2554,204.8908,223.5973,253.6407,301.0534,310.1849,311.7941,311.6659,312.9014,314.5556,316.2214,227.7368,201.5918,79.04409
-86.66667,410.4458,288.5222,304.4988,553.2852,290.1944,440.3578,329.2365,477.4245,115.9096,139.2245,150.8361,171.6244,198.6346,217.7055,226.5545,229.3933,228.407,227.0273,225.9302,224.7301,222.4603,218.5162,119.599,141.8701,175.1139,196.804,218.1589,231.862,239.3362,241.5357,238.5713,234.2517,230.6519,228.6358,225.9731,221.9023,218.8285,216.4291,214.3783,345.7104,711.9782,640.7036,301.7037,114.3194,121.9964,139.5627,185.1231,203.6546,222.2576,251.9323,298.8038,307.8041,309.3682,309.2139,310.4187,312.0388,313.6711,226.9604,200.518,77.88012
-86.54655,409.2134,287.0117,302.8215,551.7125,288.6457,438.9235,327.1757,474.6953,115.2309,138.3822,150.0731,170.7521,197.6089,216.5585,225.3429,228.1525,227.1592,225.7753,224.6752,223.4755,221.2152,217.29,118.883,141.059,174.2203,195.774,216.9938,230.6021,238.0169,240.1893,237.2308,232.9283,229.3406,227.3295,224.6774,220.6258,217.5662,215.1778,213.136,344.8194,710.1084,638.9718,299.9999,113.6569,121.2327,138.6681,183.9943,202.4223,220.9228,250.2319,296.5663,305.4366,306.9562,306.7759,307.9504,309.5368,311.1359,226.1817,199.4466,76.71638
-86.42643,407.978,285.5046,301.1494,550.1366,287.1012,437.4848,325.1232,471.9678,114.5512,137.541,149.3119,169.8821,196.5859,215.4147,224.1348,226.9152,225.9152,224.527,223.4242,222.2248,219.974,216.0677,118.1663,140.2501,173.329,194.7468,215.832,229.3458,236.7017,238.8472,235.8945,231.6092,228.0336,226.0275,223.386,219.3537,216.3081,213.9308,211.898,343.9282,708.2376,637.238,298.3013,112.9932,120.4687,137.7752,182.8687,201.1942,219.5929,248.5395,294.341,303.0823,304.5578,304.352,305.4964,307.0495,308.6157,225.4007,198.3777,75.5532
-86.30631,406.7396,284.0011,299.4824,548.5574,285.5609,436.0417,323.079,469.242,113.8705,136.7009,148.5526,169.0142,195.5656,214.274,222.9302,225.6816,224.6749,223.2826,222.177,220.9781,218.7368,214.8493,117.4491,139.4433,172.44,193.7224,214.6734,228.0933,235.3905,237.5093,234.5626,230.2945,226.7309,224.7299,222.0989,218.0858,215.0544,212.688,210.6643,343.0371,706.3656,635.5023,296.6077,112.3281,119.7044,136.8843,181.7466,199.97,218.268,246.855,292.1277,300.7412,302.1731,301.9421,303.0568,304.5768,306.1105,224.6175,197.3112,74.39089
-86.18619,405.4982,282.501,297.8205,546.9748,284.0249,434.5941,321.0431,466.518,113.1888,135.8619,147.7953,168.1486,194.548,213.1365,221.729,224.4517,223.4384,222.0421,220.9338,219.7354,217.5036,213.6348,116.7313,138.6386,171.5533,192.7008,213.5182,226.8446,234.0834,236.1756,233.2349,228.984,225.4326,223.4366,220.8162,216.8223,213.805,211.4496,209.4349,342.1459,704.4925,633.7645,294.9193,111.6618,118.94,135.9952,180.6278,198.75,216.9481,245.1786,289.9266,298.4134,299.8021,299.5462,300.6314,302.1188,303.6203,223.8319,196.2471,73.22981
-86.06607,404.2537,281.0044,296.1638,545.3889,282.4931,433.1419,319.0155,463.7958,112.506,135.024,147.0398,167.2852,193.5331,212.0021,220.5314,223.2254,222.2056,220.8054,219.6945,218.4966,216.2743,212.4242,116.0129,137.836,170.6688,191.6819,212.3664,225.5996,232.7803,234.8462,231.9115,227.6778,224.1385,222.1477,219.5379,215.563,212.5598,210.2154,208.2097,341.2546,702.6182,632.0247,293.236,110.9942,118.1754,135.1079,179.5124,197.534,215.6331,243.51,287.7375,296.0987,297.4447,297.1642,298.2204,299.6754,301.145,223.044,195.1855,72.07028
-85.94595,403.006,279.5113,294.5122,543.7994,280.9656,431.6851,316.9963,461.0756,111.8223,134.1873,146.2863,166.424,192.5209,210.871,219.3371,222.0028,220.9766,219.5725,218.4591,217.2618,215.0489,211.2176,115.2941,137.0356,169.7867,190.6659,211.2178,224.3583,231.4813,233.521,230.5925,226.3759,222.8488,220.8631,218.2639,214.3081,211.3189,208.9854,206.9887,340.3633,700.7427,630.2827,291.5578,110.3254,117.4107,134.2226,178.4004,196.3222,214.323,241.8495,285.5604,293.7971,295.1009,294.7961,295.8235,297.2465,298.6846,222.2537,194.1263,70.91264
-85.82583,401.7551,278.0218,292.8658,542.2063,279.4423,430.2235,314.9854,458.3573,111.1376,133.3519,145.5347,165.565,191.5114,209.743,218.1464,220.7838,219.7513,218.3435,217.2277,216.031,213.8275,210.0149,114.5747,136.2374,168.9068,189.6527,210.0727,223.1208,230.1863,232.2001,229.2777,225.0783,221.5634,219.5829,216.9942,213.0575,210.0824,207.7598,205.7721,339.4719,698.8659,628.5386,289.8848,109.6554,116.6458,133.3392,177.2918,195.1144,213.0179,240.1968,283.3953,291.5086,292.7706,292.4419,293.4408,294.8321,296.239,221.461,193.0697,69.75724
-85.70571,400.5009,276.5358,291.2246,540.6096,277.9232,428.7572,312.9827,455.6411,110.452,132.5176,144.785,164.7082,190.5046,208.6181,216.9591,219.5684,218.5298,217.1184,216.0002,214.8041,212.6101,208.8161,113.8549,135.4413,168.0292,188.6423,208.9308,221.8871,228.8954,230.8834,227.9673,223.785,220.2823,218.307,215.7289,211.8113,208.8501,206.5384,204.5597,338.5804,696.9878,626.7922,288.2169,108.9842,115.8809,132.4578,176.1867,193.9107,211.7177,238.5521,281.2421,289.2331,290.4538,290.1015,291.0722,292.4322,293.8082,220.6659,192.0155,68.60443
-85.58559,399.2434,275.0533,289.5885,539.0092,276.4085,427.2861,310.9884,452.9271,109.7655,131.6846,144.0372,163.8536,189.5006,207.4965,215.7754,218.3568,217.3121,215.8972,214.7766,213.5812,211.3967,207.6213,113.1347,134.6473,167.154,187.6348,207.7923,220.6571,227.6085,229.571,226.6612,222.496,219.0055,217.0355,214.468,210.5693,207.6221,205.3213,203.3516,337.6889,695.1084,625.0436,286.5541,108.3119,115.1159,131.5783,175.085,192.7111,210.4225,236.9153,279.1009,286.9707,288.1505,287.7749,288.7178,290.0468,291.3922,219.8684,190.9638,67.45455
-85.46547,397.9825,273.5745,287.9575,537.4049,274.898,425.81,309.0023,450.2153,109.0782,130.8528,143.2913,163.0013,188.4992,206.3781,214.5951,217.1488,216.0981,214.6798,213.5569,212.3623,210.1872,206.4304,112.4141,133.8556,166.281,186.63,206.6571,219.4309,226.3258,228.2628,225.3593,221.2113,217.7331,215.7684,213.2114,209.3316,206.3984,204.1085,202.1477,336.7974,693.2277,623.2926,284.8966,107.6384,114.3509,130.7008,173.9867,191.5156,209.1322,235.2863,276.9715,284.7212,285.8607,285.4621,286.3773,287.6757,288.9908,219.0684,189.9146,66.30796
-85.34535,396.7181,272.0992,286.3318,535.7967,273.3918,424.329,307.0245,447.5058,108.39,130.0223,142.5474,162.1512,187.5006,205.2629,213.4183,215.9445,214.8879,213.4662,212.3412,211.1474,208.9817,205.2434,111.6931,133.066,165.4104,185.6281,205.5253,218.2084,225.0471,226.9589,224.0618,219.9309,216.465,214.5056,211.9591,208.0983,205.179,202.9,200.9481,335.9058,691.3455,621.5392,283.2442,106.9638,113.586,129.8253,172.892,190.3243,207.8468,233.6652,274.8541,282.4847,283.5842,283.1629,284.0509,285.3189,286.6042,218.2658,188.8679,65.16501
-85.22523,395.4503,270.6276,284.7112,534.1846,271.8899,422.8429,305.0549,444.7987,107.7009,129.1931,141.8054,161.3034,186.5047,204.1508,212.245,214.7438,213.6815,212.2566,211.1295,209.9364,207.7802,204.0603,110.9717,132.2786,164.542,184.629,204.3968,216.9897,223.7725,225.6592,222.7686,218.6549,215.2012,213.2471,210.7112,206.8693,203.9639,201.6957,199.7528,335.0141,689.4618,619.7833,281.597,106.2881,112.821,128.9519,171.8006,189.1371,206.5664,232.052,272.7484,280.2611,281.321,280.8775,281.7385,282.9764,284.2321,217.4608,187.8237,64.02605
-85.10511,394.1788,269.1595,283.0958,532.5683,270.3923,421.3517,303.0937,442.0941,107.0111,128.3653,141.0654,160.4578,185.5116,203.042,211.0752,213.5469,212.4789,211.0508,209.9217,208.7295,206.5827,202.8812,110.2501,131.4934,163.676,183.6327,203.2717,215.7748,222.5019,224.3638,221.4798,217.3831,213.9417,211.993,209.4677,205.6446,202.7531,200.4957,198.5618,334.1223,687.5766,618.025,279.955,105.6113,112.0562,128.0806,170.7128,187.954,205.2909,230.4465,270.6546,278.0504,279.0712,278.6056,279.44,280.6482,281.8746,216.6532,186.7821,62.89143
-84.98498,392.9038,267.6951,281.4856,530.9478,268.899,419.8553,301.1406,439.3921,106.3205,127.5388,140.3273,159.6144,184.5212,201.9364,209.9089,212.3536,211.2801,209.8489,208.7178,207.5265,205.3891,201.7061,109.5281,130.7105,162.8123,182.6393,202.15,214.5637,221.2355,223.0727,220.1952,216.1157,212.6866,210.7433,208.2285,204.4243,201.5466,199.3001,197.375,333.2304,685.6899,616.264,278.3182,104.9335,111.2915,127.2113,169.6285,186.775,204.0204,228.8489,268.5725,275.8524,276.8347,276.3474,277.1554,278.3342,279.5317,215.8431,185.7431,61.76152
-84.86486,391.6251,266.2343,279.8805,529.3231,267.41,418.3537,299.1958,436.6926,105.6291,126.7137,139.5912,158.7733,183.5335,200.834,208.7462,211.164,210.085,208.6509,207.5179,206.3276,204.1995,200.5349,108.8059,129.9297,161.9509,181.6488,201.0316,213.3564,219.9731,221.7859,218.915,214.8526,211.4358,209.498,206.9937,203.2082,200.3444,198.1086,196.1925,332.3385,683.8016,614.5004,276.6866,104.2547,110.527,126.3441,168.5476,185.6002,202.7547,227.2591,266.5021,273.6673,274.6114,274.1027,274.8847,276.0344,277.2032,215.0303,184.7066,60.63666
-84.74474,390.3426,264.7771,278.2807,527.694,265.9254,416.8467,297.2593,433.9959,104.937,125.8901,138.857,157.9344,182.5486,199.7348,207.5869,209.9781,208.8938,207.4568,206.3219,205.1326,203.014,199.3676,108.0835,129.1512,161.0919,180.661,199.9166,212.1528,218.7148,220.5033,217.6391,213.5938,210.1894,208.257,205.7633,201.9965,199.1466,196.9215,195.0142,331.4465,681.9116,612.7341,275.0602,103.5749,109.7626,125.4791,167.4703,184.4296,201.494,225.6771,264.4434,271.495,272.4013,271.8715,272.6277,273.7487,274.8892,214.215,183.6727,59.5172
-84.62462,389.0563,263.3237,276.686,526.0604,264.445,415.3344,295.331,431.302,104.2443,125.0678,138.1247,157.0978,181.5665,198.6388,206.4312,208.7959,207.7063,206.2665,205.1299,203.9416,201.8324,198.2043,107.3609,128.3749,160.2352,179.6762,198.805,210.9531,217.4606,219.225,216.3675,212.3393,208.9473,207.0203,204.5372,200.7891,197.953,195.7387,193.8403,330.5544,680.02,610.965,273.439,102.8942,108.9984,124.6163,166.3965,183.2631,200.2382,224.1029,262.3965,269.3354,270.2043,269.6537,270.3845,271.4771,272.5895,213.3969,182.6414,58.4035
-84.5045,387.7661,261.8739,275.0965,524.4223,262.969,413.8165,293.4108,428.611,103.5509,124.247,137.3944,156.2635,180.5871,197.5461,205.279,207.6174,206.5227,205.0802,203.9419,202.7546,200.6547,197.0449,106.6381,127.6009,159.3808,178.6941,197.6967,209.7571,216.2105,217.951,215.1003,211.0892,207.7095,205.7881,203.3154,199.5861,196.7637,194.5601,192.6706,329.6623,678.1265,609.1931,271.8231,102.2125,108.2346,123.7556,165.3263,182.1007,198.9874,222.5364,260.3611,267.1884,268.0205,267.4494,268.1551,269.2195,270.3042,212.5762,181.6126,57.29591
-84.38438,386.472,260.4278,273.5123,522.7795,261.4974,412.2931,291.4989,425.9229,102.8569,123.4277,136.6661,155.4314,179.6104,196.4566,204.1303,206.4427,205.3428,203.8977,202.7578,201.5717,199.4811,195.8895,105.9152,126.8291,158.5288,177.715,196.5919,208.5649,214.9645,216.6812,213.8374,209.8433,206.4761,204.5602,202.0981,198.3873,195.5787,193.3858,191.5051,328.77,676.2313,607.4182,270.2124,101.5299,107.471,122.8971,164.2596,180.9426,197.7414,220.9776,258.3373,265.0541,265.8498,265.2585,265.9393,266.9759,268.0332,211.7528,180.5865,56.19478
-84.26426,385.1739,258.9853,271.9332,521.1319,260.0301,410.7641,289.5952,423.2378,102.1622,122.6099,135.9397,154.6016,178.6366,195.3704,202.9851,205.2716,204.1668,202.7191,201.5777,200.3927,198.3115,194.7381,105.1921,126.0596,157.6791,176.7387,195.4904,207.3765,213.7226,215.4158,212.5788,208.6018,205.247,203.3366,200.8851,197.1929,194.398,192.2158,190.344,327.8776,674.3342,605.6404,268.607,100.8465,106.7077,122.0408,163.1964,179.7886,196.5004,219.4266,256.3252,262.9324,263.6921,263.081,263.7371,264.7463,265.7765,210.9267,179.563,55.10044
-84.14414,383.8717,257.5467,270.3594,519.4794,258.5671,409.2294,287.6997,420.5559,101.4671,121.7936,135.2153,153.7741,177.6655,194.2873,201.8435,204.1042,202.9945,201.5445,200.4015,199.2177,197.1459,193.5906,104.4691,125.2923,156.8318,175.7652,194.3923,206.1919,212.4848,214.1546,211.3246,207.3647,204.0223,202.1175,199.6764,196.0028,193.2216,191.0501,189.1871,326.9852,672.4352,603.8595,267.0068,100.1622,105.9448,121.1868,162.1369,178.6387,195.2643,217.8832,254.3245,260.8233,261.5474,260.9167,261.5486,262.5305,263.534,210.0978,178.5421,54.01324
-84.02402,382.5653,256.1117,268.7907,517.8219,257.1085,407.6889,285.8124,417.8772,100.7713,120.9789,134.4929,152.9488,176.6971,193.2075,200.7054,202.9405,201.8261,200.3737,199.2293,198.0467,195.9842,192.447,103.7459,124.5273,155.9868,174.7947,193.2976,205.0112,211.2511,212.8977,210.0747,206.1318,202.8019,200.9027,198.4722,194.8171,192.0495,189.8887,188.0345,326.0926,670.5342,602.0755,265.4118,99.47707,105.1823,120.3351,161.0809,177.4931,194.0331,216.3475,252.3354,258.7268,259.4156,258.7657,259.3736,260.3287,261.3056,209.2662,177.5239,52.93352
-83.9039,381.2548,254.6805,267.2273,516.1594,255.6543,406.1426,283.9332,415.2018,100.0751,120.1658,133.7724,152.1258,175.7316,192.131,199.5709,201.7806,200.6615,199.2068,198.0611,196.8798,194.8266,191.3074,103.0228,123.7646,155.1442,173.827,192.2063,203.8342,210.0215,211.6451,208.8291,204.9033,201.5858,199.6922,197.2723,193.6356,190.8817,188.7315,186.8862,325.2,668.6311,600.2883,263.8222,98.7912,104.4202,119.4856,160.0285,176.3516,192.8068,214.8195,250.3577,256.6427,257.2968,256.6279,257.2121,258.1406,259.0914,208.4317,176.5082,51.86161
-83.78378,379.9399,253.253,265.6691,514.4916,254.2045,404.5904,282.0622,412.5297,99.37844,119.3542,133.0539,151.3051,174.7688,191.0577,198.4399,200.6243,199.5007,198.0439,196.8968,195.7168,193.6729,190.1718,102.2997,123.0042,154.304,172.8622,191.1183,202.6611,208.7961,210.3968,207.5879,203.6791,200.3741,198.4862,196.0767,192.4585,189.7182,187.5787,185.7421,324.3072,666.726,598.4977,262.2378,98.10459,103.6586,118.6385,158.9797,175.2144,191.5855,213.2992,248.3914,254.5711,255.1909,254.5033,255.0641,255.9663,256.8912,207.5945,175.4953,50.79784
-83.66366,378.6208,251.8293,264.1161,512.8186,252.759,403.0322,280.1993,409.8611,98.68133,118.5443,132.3374,150.4867,173.8088,189.9877,197.3124,199.4718,198.3437,196.8848,195.7365,194.5579,192.5233,189.0401,101.5767,122.2461,153.4661,171.9003,190.0338,201.4917,207.5747,209.1527,206.351,202.4592,199.1667,197.2845,194.8855,191.2857,188.5591,186.4301,184.6023,323.4143,664.8187,596.7038,260.6586,97.41726,102.8976,117.7937,157.9345,174.0813,190.369,211.7865,246.4366,252.5119,253.0978,252.3918,252.9295,253.8057,254.7051,206.7543,174.485,49.74252
-83.54354,377.2972,250.4094,262.5683,511.14,251.318,401.4678,278.3446,407.1961,97.98382,117.736,131.6229,149.6706,172.8516,188.9209,196.1885,198.323,197.1905,195.7296,194.5802,193.403,191.3776,187.9124,100.8538,121.4903,152.6305,170.9412,188.9527,200.3262,206.3574,207.913,205.1184,201.2437,197.9637,196.0872,193.6987,190.1173,187.4042,185.2858,183.4667,322.5213,662.9091,594.9065,259.0848,96.72926,102.1371,116.9512,156.893,172.9525,189.1574,210.2813,244.4931,250.465,251.0175,250.2934,250.8082,251.6588,252.5329,205.9113,173.4774,48.69599
-83.42342,375.9691,248.9932,261.0257,509.456,249.8813,399.8974,276.498,404.5347,97.28595,116.9294,130.9104,148.8567,171.8972,187.8574,195.0682,197.1779,196.0412,194.5784,193.4278,192.252,190.236,186.7886,100.131,120.7368,151.7974,169.985,187.875,199.1645,205.1443,206.6775,203.8902,200.0325,196.765,194.8942,192.5162,188.9531,186.2536,184.1457,182.3355,321.6282,660.9973,593.1056,257.5162,96.04062,101.3771,116.1112,155.855,171.8278,187.9507,208.7838,242.561,248.4306,248.95,248.2081,248.7003,249.5256,250.3747,205.0654,172.4725,47.65853
-83.3033,374.6364,247.5809,259.4884,507.7662,248.449,398.3207,274.6595,401.877,96.58776,116.1245,130.1998,148.0452,170.9456,186.7971,193.9514,196.0366,194.8957,193.431,192.2795,191.1051,189.0984,185.6688,99.40842,119.9856,150.9666,169.0318,186.8007,198.0066,203.9352,205.4464,202.6664,198.8256,195.5706,193.7056,191.3381,187.7933,185.1073,183.01,181.2085,320.7349,659.0831,591.3011,255.953,95.35138,100.6178,115.2735,154.8208,170.7074,186.7489,207.2939,240.6401,246.4084,246.8952,246.1358,246.6057,247.4059,248.2303,204.2166,171.4703,46.63047
-83.18318,373.2991,246.1724,257.9563,506.0707,247.0212,396.7377,272.8292,399.2231,95.88927,115.3214,129.4913,147.236,169.9968,185.7401,192.8381,194.899,193.754,192.2876,191.1351,189.9622,187.9647,184.553,98.68602,119.2368,150.1382,168.0814,185.7299,196.8525,202.7303,204.2195,201.4468,197.6231,194.3806,192.5214,190.1644,186.6378,183.9653,181.8785,180.0857,319.8416,657.1664,589.4929,254.395,94.66156,99.85917,114.4383,153.7901,169.5912,185.552,205.8115,238.7305,244.3985,244.853,244.0764,244.5243,245.2998,246.0998,203.3648,170.4708,45.6121
-83.06306,371.9572,244.7676,256.4294,504.3692,245.5977,395.1484,271.0069,396.5731,95.19053,114.52,128.7847,146.429,169.0508,184.6864,191.7284,193.7651,192.6161,191.1481,189.9946,188.8234,186.8351,183.4411,97.96388,118.4903,149.3121,167.1339,184.6624,195.7023,201.5295,202.997,200.2317,196.4248,193.195,191.3416,188.995,185.4866,182.8276,180.7513,178.9672,318.948,655.2472,587.6809,252.8424,93.97121,99.10124,113.6055,152.7631,168.4792,184.36,204.3367,236.8322,242.4008,242.8235,242.03,242.4562,243.2072,243.9831,202.51,169.474,44.6037
-82.94294,370.6104,243.3668,254.9078,502.6617,244.1787,393.5526,269.1927,393.9271,94.49158,113.7203,128.0802,145.6244,168.1076,183.636,190.6223,192.6349,191.4821,190.0125,188.8582,187.6885,185.7095,182.3332,97.24201,117.7461,148.4885,166.1893,183.5984,194.5559,200.3328,201.7787,199.0208,195.231,192.0137,190.1661,187.83,184.3398,181.6942,179.6284,177.853,318.0544,653.3254,585.865,251.2951,93.28037,98.34405,112.7752,151.7398,167.3714,183.1729,202.8693,234.945,240.4153,240.8066,239.9964,240.4011,241.128,241.8801,201.6523,168.48,43.60555
-82.82282,369.2588,241.9697,253.3914,500.9479,242.7641,391.9502,267.3866,391.2851,93.79244,112.9225,127.3776,144.8221,167.1672,182.5888,189.5198,191.5085,190.3519,188.8808,187.7257,186.5577,184.5878,181.2293,96.52046,117.0043,147.6672,165.2476,182.5377,193.4133,199.1403,200.5647,197.8143,194.0414,190.8367,188.995,186.6694,183.1973,180.5651,178.5098,176.7431,317.1605,651.401,584.0451,249.7531,92.58907,97.58764,111.9474,150.7202,166.2678,181.9906,201.4095,233.069,238.442,238.8022,237.9757,238.3592,239.0622,239.7908,200.7915,167.4886,42.61793
-82.7027,367.9022,240.5766,251.8802,499.2279,241.3539,390.3413,265.5886,388.6473,93.09317,112.1264,126.6771,144.0221,166.2297,181.5449,188.4208,190.3858,189.2255,187.753,186.5973,185.4308,183.4702,180.1293,95.79928,116.2649,146.8484,164.3088,181.4805,192.2745,197.9519,199.3551,196.6122,192.8562,189.6641,187.8282,185.5131,182.0591,179.4403,177.3954,175.6374,316.2666,649.4738,582.2211,248.2164,91.89735,96.83206,111.122,149.7042,165.1685,180.8132,199.9572,231.2041,236.4807,236.8104,235.9677,236.3303,237.0097,237.7151,199.9277,166.5001,41.6411
-82.58258,366.5406,239.1873,250.3743,497.5015,239.9482,388.7256,263.7986,386.0137,92.39379,111.3322,125.9785,143.2244,165.2949,180.5043,187.3254,189.2669,188.1029,186.6292,185.4728,184.308,182.3566,179.0333,95.07848,115.5278,146.0319,163.373,180.4268,191.1396,196.7675,198.1497,195.4144,191.6753,188.4958,186.6658,184.3611,180.9252,178.3198,176.2853,174.5359,315.3724,647.5437,580.393,246.685,91.20525,96.07734,110.2993,148.692,164.0734,179.6407,198.5124,229.3503,234.5315,234.831,233.9725,234.3145,234.9706,235.653,199.0608,165.5142,40.67532
-82.46246,365.174,237.8019,248.8736,495.7684,238.5469,387.1032,262.0167,383.3845,91.69435,110.5399,125.282,142.429,164.363,179.467,186.2335,188.1517,186.9842,185.5093,184.3522,183.1892,181.247,177.9412,94.35812,114.7931,145.2178,162.44,179.3764,190.0085,195.5874,196.9486,194.221,190.4988,187.3319,185.5078,183.2136,179.7956,177.2035,175.1795,173.4388,314.4781,645.6107,578.5606,245.159,90.51282,95.32353,109.479,147.6834,162.9826,178.4731,197.075,227.5075,232.5944,232.864,231.99,232.3116,232.9447,233.6045,198.1908,164.5312,39.72082
-82.34234,363.8021,236.4204,247.3781,494.0286,237.1501,385.474,260.2428,380.7597,90.99489,109.7495,124.5875,141.636,163.4339,178.4329,185.1453,187.0403,185.8694,184.3933,183.2357,182.0745,180.1414,176.8532,93.63824,114.0607,144.4061,161.51,178.3295,188.8813,194.4113,195.7519,193.0318,189.3266,186.1723,184.3542,182.0704,178.6704,176.0916,174.0779,172.3458,313.5836,643.6748,576.7238,243.6384,89.82008,94.57066,108.6614,146.6786,161.896,177.3103,195.645,225.6758,230.6692,230.9094,230.0202,230.3217,230.9321,231.5694,197.3177,163.5509,38.77785
-82.22222,362.4251,235.0427,245.8879,492.282,235.7577,383.8378,258.4769,378.1393,90.29545,108.961,123.8949,140.8452,162.5076,177.4022,184.0606,185.9326,184.7584,183.2812,182.1232,180.9637,179.0398,175.7691,92.91886,113.3308,143.5969,160.5828,177.286,187.7578,193.2394,194.5594,191.8471,188.1587,185.017,183.2049,180.9315,177.5494,174.984,172.9806,171.2572,312.689,641.7357,574.8825,242.123,89.1271,93.81878,107.8463,145.6774,160.8136,176.1524,194.2224,223.8551,228.756,228.9672,228.0629,228.3446,228.9326,229.5478,196.4415,162.5734,37.84662
-82.1021,361.0427,233.669,244.4029,490.5284,234.3697,382.1947,256.7191,375.5236,89.59606,108.1745,123.2044,140.0569,161.5841,176.3747,182.9795,184.8287,183.6512,182.173,181.0146,179.857,177.9423,174.6889,92.20003,112.6032,142.79,159.6586,176.246,186.6383,192.0716,193.3712,190.6667,186.9951,183.8661,182.06,179.797,176.4328,173.8806,171.8876,170.1728,311.7941,639.7934,573.0367,240.6131,88.43389,93.06793,107.0339,144.68,159.7355,174.9993,192.8073,222.0453,226.8546,227.0372,226.1183,226.3803,226.9462,227.5396,195.5621,161.5987,36.92735
-81.98198,359.6549,232.2993,242.9232,488.7676,232.9862,380.5444,254.9692,372.9125,88.89678,107.3899,122.516,139.2708,160.6635,175.3506,181.902,183.7285,182.5478,181.0688,179.91,178.7543,176.8487,173.6127,91.4818,111.8781,141.9855,158.7373,175.2094,185.5225,190.9079,192.1874,189.4906,185.8359,182.7195,180.9194,178.6668,175.3205,172.7815,170.7988,169.0926,310.899,637.8478,571.1861,239.1084,87.74052,92.31815,106.2241,143.6864,158.6616,173.8511,191.3995,220.2464,224.9652,225.1195,224.1861,224.4289,224.9728,225.5447,194.6795,160.6269,36.02024
-81.86186,358.2616,230.9334,241.4487,486.9995,231.6072,378.8871,253.2273,370.3062,88.19764,106.6073,121.8295,138.4871,159.7457,174.3297,180.828,182.632,181.4483,179.9685,178.8094,177.6556,175.7591,172.5405,90.76419,111.1553,141.1835,157.819,174.1762,184.4107,189.7484,191.0078,188.3189,184.681,181.5773,179.7832,177.541,174.2125,171.6867,169.7144,168.0167,310.0038,635.8988,569.3307,237.6092,87.04701,91.56948,105.4169,142.6965,157.592,172.7077,189.9991,218.4583,223.0875,223.214,222.2664,222.4901,223.0125,223.5632,193.7937,159.6578,35.12548
-81.74174,356.8627,229.5715,239.9795,485.2239,230.2327,377.2224,251.4934,367.7048,87.49869,105.8267,121.1451,137.7057,158.8307,173.3122,179.7577,181.5393,180.3527,178.8721,177.7128,176.5609,174.6736,171.4723,90.04726,110.435,140.3838,156.9035,173.1465,183.3026,188.593,189.8325,187.1515,183.5305,180.4394,178.6514,176.4196,173.1088,170.5962,168.6341,166.945,309.1083,633.9463,567.4704,236.1153,86.35343,90.82196,104.6125,141.7103,156.5267,171.5692,188.606,216.6812,221.2216,221.3207,220.3592,220.5641,221.0652,221.5948,192.9047,158.6915,34.24326
-81.62162,355.4582,228.2136,238.5155,483.4408,228.8626,375.5505,249.7675,365.1083,86.79997,105.0482,120.4627,136.9266,157.9186,172.2979,178.691,180.4504,179.2609,177.7796,176.6202,175.4703,173.592,170.408,89.33104,109.7171,139.5866,155.991,172.1202,182.1984,187.4417,188.6616,185.9885,182.3842,179.3058,177.5239,175.3025,172.0094,169.51,167.5581,165.8776,308.2126,631.9902,565.6051,234.6268,85.6598,90.07564,103.8107,140.7279,155.4656,170.4355,187.2202,214.9148,219.3675,219.4395,218.4643,218.6507,219.1308,219.6397,192.0125,157.7281,33.37374
-81.5015,354.048,226.8596,237.0568,481.6499,227.4971,373.8713,248.0495,362.5168,86.10152,104.2717,119.7823,136.1499,157.0093,171.287,177.6278,179.3652,178.1729,176.6911,175.5315,174.3836,172.5145,169.3476,88.61557,109.0016,138.7918,155.0814,171.0974,181.0981,186.2946,187.4949,184.8298,181.2423,178.1766,176.4008,174.1897,170.9144,168.4281,166.4864,164.8144,307.3167,630.0304,563.7346,233.1436,84.96619,89.33056,103.0116,139.7492,154.4088,169.3066,185.8417,213.1592,217.5251,217.5703,216.5818,216.7499,217.2092,217.6977,191.117,156.7675,32.51707
-81.38138,352.632,225.5096,235.6033,479.851,226.136,372.1845,246.3394,359.9305,85.40338,103.4973,119.104,135.3756,156.1029,170.2793,176.5682,178.2838,177.0888,175.6065,174.4469,173.301,171.441,168.2913,87.90089,108.2885,137.9994,154.1748,170.078,180.0016,185.1516,186.3326,183.6754,180.1048,177.0517,175.282,173.0813,169.8236,167.3504,165.419,163.7555,306.4205,628.0668,561.8588,231.6658,84.27262,88.58675,102.2153,138.7744,153.3562,168.1826,184.4706,211.4143,215.6943,215.7132,214.7116,214.8617,215.3005,215.7688,190.2182,155.8098,31.67341
-81.26126,351.21,224.1636,234.155,478.0441,224.7794,370.4903,244.6373,357.3493,84.70561,102.725,118.4277,134.6035,155.1993,169.275,175.5123,177.2062,176.0085,174.5258,173.3662,172.2224,170.3714,167.2389,87.18705,107.5779,137.2095,153.271,169.0621,178.9089,184.0127,185.1745,182.5254,178.9715,175.9312,174.1676,171.9773,168.7371,166.277,164.3558,162.7008,305.5241,626.0993,559.9777,230.1935,83.57916,87.84427,101.4218,137.8033,152.3079,167.0634,183.1066,209.6801,213.8751,213.8681,212.8536,212.9859,213.4045,213.8529,189.3162,154.8549,30.84289
-81.14114,349.7821,222.8216,232.712,476.229,223.4273,368.7884,242.9431,354.7735,84.00825,101.9549,117.7534,133.8339,154.2986,168.274,174.4599,176.1323,174.9321,173.449,172.2895,171.1479,169.3059,166.1905,86.47409,106.8697,136.4219,152.3703,168.0496,177.8201,182.878,184.0208,181.3798,177.8426,174.815,173.0575,170.8776,167.655,165.2079,163.2968,161.6503,304.6274,624.1277,558.091,228.7264,82.88584,87.10316,100.631,136.836,151.2639,165.949,181.75,207.9565,212.0675,212.0349,211.0078,211.1226,211.5213,211.95,188.4108,153.9029,30.02562
-81.02102,348.3481,221.4836,231.2743,474.4054,222.0796,367.0788,241.2567,352.2031,83.31133,101.1869,117.0812,133.0666,153.4007,167.2763,173.4111,175.0622,173.8596,172.3762,171.2168,170.0773,168.2444,165.146,85.76205,106.164,135.6368,151.4724,167.0405,176.7352,181.7474,182.8714,180.2385,176.718,173.7031,171.9518,169.7822,166.5771,164.143,162.2421,160.6041,303.7305,622.1519,556.1986,227.2648,82.19271,86.36345,99.84304,135.8724,150.2242,164.8394,180.4005,206.2436,210.2715,210.2136,209.1742,209.2717,209.6507,210.06,187.502,152.9538,29.22171
-80.9009,346.908,220.1497,229.8418,472.5733,220.7365,365.3615,239.5783,349.6381,82.61492,100.4211,116.411,132.3016,152.5057,166.2819,172.3659,173.9958,172.7909,171.3073,170.1481,169.0108,167.1869,164.1055,85.05097,105.4607,134.8542,150.5775,166.035,175.6541,180.6209,181.7262,179.1015,175.5978,172.5955,170.8504,168.6911,165.5035,163.0824,161.1916,159.5621,302.8332,620.1718,554.3004,225.8086,81.49983,85.62519,99.05789,134.9127,149.1887,163.7346,179.0582,204.5412,208.4869,208.4042,207.3527,207.4332,207.7928,208.183,186.59,152.0076,28.43127
-80.78078,345.4616,218.8197,228.4146,470.7324,219.3979,363.6364,237.9077,347.0787,81.91905,99.65746,115.7429,131.539,151.6135,165.2908,171.3243,172.9332,171.726,170.2424,169.0834,167.9483,166.1334,163.069,84.34089,104.7599,134.0739,149.6856,165.0328,174.5768,179.4986,180.5854,177.9689,174.4818,171.4923,169.7534,167.6044,164.4342,162.0261,160.1454,158.5243,301.9357,618.1873,552.3964,224.3578,80.80724,84.88843,98.27557,133.9568,148.1575,162.6346,177.7232,202.8494,206.7138,206.6066,205.5432,205.607,205.9474,206.3187,185.6745,151.0642,27.65437
-80.66066,344.0089,217.4938,226.9926,468.8826,218.0639,361.9034,236.245,344.525,81.22377,98.89609,115.0768,130.7788,150.7242,164.3031,170.2864,171.8744,170.665,169.1813,168.0227,166.8898,165.0839,162.0364,83.63186,104.0615,133.2961,148.7966,164.0342,173.5034,178.3804,179.4488,176.8406,173.3702,170.3934,168.6607,166.5221,163.3692,160.974,159.1034,157.4907,301.0379,616.1982,550.4862,222.9123,80.115,84.1532,97.49611,133.0047,147.1305,161.5394,176.3953,201.1681,204.952,204.8207,203.7458,203.793,204.1146,204.4673,184.7557,150.1238,26.89109
-80.54054,342.5498,216.172,225.5758,467.0237,216.7343,360.1624,234.5902,341.9771,80.52913,98.13698,114.4128,130.0209,149.8378,163.3186,169.252,170.8193,169.6078,168.1242,166.9659,165.8353,164.0384,161.0078,82.92392,103.3657,132.5208,147.9105,163.039,172.4339,177.2664,178.3166,175.7166,172.2629,169.2988,167.5724,165.444,162.3086,159.9262,158.0657,156.4614,300.1397,614.2045,548.5699,221.4723,79.42314,83.41956,96.71953,132.0565,146.1079,160.449,175.0745,199.4973,203.2017,203.0466,201.9603,201.9912,202.2942,202.6286,183.8334,149.1862,26.14149
-80.42042,341.0843,214.8542,224.1644,465.1555,215.4092,358.4134,232.9432,339.4349,79.83518,97.38014,113.7508,129.2654,148.9542,162.3375,168.2212,169.768,168.5545,167.071,165.9131,164.7849,162.9969,159.9831,82.21712,102.6723,131.7478,147.0274,162.0472,171.3682,176.1565,177.1887,174.597,171.1599,168.2086,166.4884,164.3703,161.2521,158.8827,157.0322,155.4363,299.2413,612.2059,546.6472,220.0377,78.73173,82.68754,95.94584,131.112,145.0895,159.3634,173.7609,197.8368,201.4626,201.2841,200.1867,200.2017,200.4862,200.8025,182.9078,148.2516,25.40561
-80.3003,339.6121,213.5404,222.7581,463.2779,214.0887,356.6563,231.304,336.8987,79.14196,96.62559,113.0908,128.5122,148.0735,161.3598,167.1941,168.7204,167.5051,166.0218,164.8644,163.7384,161.9595,158.9624,81.51149,101.9813,130.9774,146.1473,161.0589,170.3064,175.0507,176.065,173.4817,170.0612,167.1226,165.4087,163.3009,160.2,157.8434,156.0029,154.4154,298.3425,610.2023,544.7181,218.6084,78.04081,81.95719,95.17506,130.1714,144.0754,158.2826,172.4543,196.1868,199.7348,199.5333,198.4251,198.4242,198.6907,198.9891,181.9787,147.3199,24.6835
-80.18018,338.1332,212.2308,221.3571,461.3906,212.7727,354.891,229.6725,334.3685,78.44953,95.87337,112.4329,127.7615,147.1957,160.3853,166.1705,167.6767,166.4595,164.9764,163.8196,162.696,160.926,157.9456,80.80709,101.2929,130.2093,145.2701,160.0741,169.2484,173.949,174.9457,172.3708,168.9669,166.041,164.3334,162.2359,159.1522,156.8084,154.9779,153.3987,297.4433,608.1936,542.7823,217.1846,77.35044,81.22856,94.40722,129.2346,143.0656,157.2065,171.1549,194.5472,198.0183,197.7941,196.6752,196.6588,196.9074,197.1883,181.0462,146.3912,23.97518
-80.06006,336.6476,210.9252,219.9614,459.4935,211.4612,353.1175,228.0489,331.8445,77.75793,95.1235,111.7771,127.0131,146.3207,159.4142,165.1506,166.6367,165.4177,163.935,162.7787,161.6576,159.8965,156.9328,80.10395,100.607,129.4438,144.3958,159.0927,168.1943,172.8515,173.8306,171.2641,167.8768,164.9637,163.2624,161.1752,158.1086,155.7776,153.957,152.3862,296.5438,606.1796,540.8397,215.7662,76.66066,80.50167,93.64232,128.3017,142.0601,156.1352,169.8625,192.9178,196.3129,196.0664,194.9372,194.9054,195.1364,195.4,180.1102,145.4654,23.28065
-79.93994,335.1552,209.6238,218.5709,457.5864,210.1543,351.3356,226.4331,329.3266,77.06721,94.376,111.1234,126.267,145.4487,158.4464,164.1343,165.6005,164.3798,162.8976,161.7419,160.6232,158.871,155.924,79.40212,99.92355,128.6806,143.5245,158.1148,167.144,171.7581,172.7199,170.1618,166.7911,163.8907,162.1958,160.1187,157.0693,154.751,152.9405,151.378,295.6439,604.1602,538.8902,214.3532,75.97154,79.77659,92.88039,127.3726,141.0589,155.0687,168.5772,191.2988,194.6187,194.3502,193.2108,193.164,193.3777,193.6241,179.1708,144.5425,22.59992
-79.81982,333.6558,208.3264,217.1857,455.6691,208.8519,349.5454,224.825,326.815,76.37742,93.63088,110.4717,125.5234,144.5794,157.482,163.1215,164.568,163.3458,161.864,160.709,159.5928,157.8495,154.9191,78.70165,99.24263,127.92,142.6562,157.1404,166.0976,170.6689,171.6134,169.0639,165.7097,162.8221,161.1334,159.0666,156.0343,153.7287,151.9281,150.3739,294.7435,602.1352,536.9336,212.9456,75.28312,79.05335,92.12145,126.4474,140.0619,154.0069,167.2989,189.6899,192.9356,192.6454,191.4962,191.4345,191.6311,191.8607,178.2278,143.6226,21.93298
-79.6997,332.1494,207.0332,215.8057,453.7414,207.554,347.7468,223.2247,324.3098,75.68862,92.88818,109.822,124.7821,143.7131,156.5208,162.1124,163.5393,162.3156,160.8344,159.6801,158.5664,156.832,153.9182,78.00257,98.56421,127.1617,141.7908,156.1694,165.0551,169.5837,170.5112,167.9702,164.6326,161.7577,160.0754,158.0188,155.0035,152.7107,150.9199,149.3741,293.8428,600.1044,534.9697,211.5435,74.59545,78.332,91.36551,125.526,139.0692,152.9499,166.0275,188.0913,191.2635,190.9521,189.7932,189.7168,189.8966,190.1096,177.2814,142.7057,21.2798
-79.57958,330.6359,205.7441,214.4309,451.8032,206.2607,345.9397,221.6321,321.8111,75.00084,92.14792,109.1744,124.0432,142.8497,155.563,161.1069,162.5144,161.2892,159.8087,158.6552,157.544,155.8185,152.9212,77.30494,97.88832,126.406,140.9284,155.2019,164.0164,168.5028,169.4134,166.8809,163.5598,160.6976,159.0218,156.9754,153.977,151.6969,149.916,148.3784,292.9417,598.0677,532.9984,210.1467,73.9086,77.61258,90.6126,124.6085,138.0808,151.8976,164.7632,186.5029,189.6025,189.2701,188.1018,188.011,188.1742,188.3708,176.3315,141.7917,20.64036
-79.45946,329.1152,204.4591,213.0614,449.8541,204.9719,344.124,220.0472,319.3189,74.31415,91.41011,108.5289,123.3067,141.9891,154.6086,160.105,161.4932,160.2668,158.7869,157.6343,156.5256,154.809,151.9281,76.6088,97.21494,125.6527,140.0689,154.2379,162.9816,167.4259,168.3198,165.796,162.4913,159.6419,157.9724,155.9362,152.9548,150.6873,148.9162,147.3869,292.04,596.0249,531.0196,208.7554,73.22261,76.89513,89.86272,123.6949,137.0967,150.85,163.5059,184.9245,187.9524,187.5994,186.4219,186.317,186.4638,186.6443,175.3781,140.8807,20.01462
-79.33934,327.5873,203.1782,211.6972,447.8941,203.6877,342.2997,218.4701,316.8334,73.62859,90.67479,107.8855,122.5726,141.1314,153.6575,159.1068,160.4759,159.2481,157.769,156.6174,155.5113,153.8035,150.939,75.91419,96.54408,124.9018,139.2124,153.2773,161.9506,166.3532,167.2305,164.7153,161.427,158.5904,156.9273,154.9013,151.9369,149.6819,147.9207,146.3996,291.138,593.9759,529.0329,207.3695,72.53755,76.1797,89.11589,122.7851,136.1169,149.8072,162.2554,183.3563,186.3133,185.94,184.7535,184.6347,184.7654,184.93,174.4212,139.9727,19.4025
-79.21922,326.0519,201.9015,210.3382,445.9229,202.408,340.4667,216.9006,314.3546,72.94422,89.94197,107.2441,121.8408,140.2766,152.7097,158.1121,159.4623,158.2333,156.7551,155.6044,154.5009,152.8019,149.9539,75.22116,95.87576,124.1534,138.3589,152.3202,160.9235,165.2846,166.1455,163.639,160.3671,157.5433,155.8866,153.8708,150.9231,148.6808,146.9294,145.4165,290.2354,591.9203,527.0384,205.9891,71.85346,75.46634,88.37214,121.8792,135.1414,148.7691,161.0119,181.7981,184.6851,184.2918,183.0966,182.9641,183.0789,183.2279,173.4608,139.0678,18.80396
-79.0991,324.5091,200.629,208.9844,443.9404,201.1329,338.6251,215.3388,311.8826,72.26108,89.21167,106.6048,121.1115,139.4247,151.7653,157.1211,158.4524,157.2224,155.7451,154.5954,153.4945,151.8044,148.9726,74.52975,95.20997,123.4075,137.5084,151.3666,159.9002,164.2201,165.0647,162.5669,159.3115,156.5004,154.8502,152.8445,149.9137,147.6839,145.9422,144.4376,289.3324,589.8582,525.0357,204.614,71.17041,74.75507,87.63148,120.9772,134.1702,147.7357,159.7753,180.2499,183.0677,182.6548,181.4511,181.305,181.4043,181.5379,172.4968,138.1658,18.21892
-78.97898,322.9588,199.3606,207.6359,441.9462,199.8623,336.7746,213.7846,309.4176,71.57923,88.48392,105.9676,120.3845,138.5757,150.8242,156.1336,157.4463,156.2153,154.739,153.5903,152.4922,150.8108,147.9954,73.84001,94.54672,122.6641,136.6608,150.4164,158.8808,163.1598,163.9883,161.4992,158.2602,155.4619,153.8181,151.8225,148.9085,146.6912,144.9593,143.4629,288.4288,587.7891,523.0248,203.2444,70.48844,74.04596,86.89393,120.0791,133.2032,146.707,158.5456,178.7117,181.4611,181.0289,179.8169,179.6576,179.7415,179.8599,171.5293,137.2668,17.6473
-78.85886,321.4009,198.0964,206.2926,439.9403,198.5963,334.9153,212.2381,306.9595,70.89872,87.75874,105.3324,119.66,137.7295,149.8864,155.1498,156.444,155.2121,153.7368,152.5893,151.4938,149.8212,147.022,73.15198,93.88601,121.9231,135.8161,149.4697,157.8653,162.1035,162.9161,160.4358,157.2132,154.4276,152.7903,150.8048,147.9075,145.7027,143.9806,142.4923,287.5247,585.7131,521.0054,201.8802,69.80762,73.33904,86.15949,119.1849,132.2405,145.683,157.3228,177.1834,179.8652,179.4141,178.194,178.0217,178.0904,178.1939,170.5583,136.3708,17.08899
-78.73874,319.8352,196.8364,204.9545,437.9224,197.3349,333.0472,210.6993,304.5085,70.21961,87.03615,104.6994,118.9378,136.8863,148.952,154.1696,155.4455,154.2127,152.7386,151.5922,150.4994,148.8356,146.0526,72.46572,93.22785,121.1845,134.9745,148.5265,156.8536,161.0514,161.8482,159.3767,156.1704,153.3976,151.7667,149.7914,146.9108,144.7184,143.006,141.5259,286.62,583.6298,518.9774,200.5215,69.128,72.63436,85.42819,118.2946,131.2821,144.6638,156.1067,175.6651,178.2801,177.8103,176.5824,176.3972,176.4511,176.5398,169.5838,135.4779,16.54391
-78.61862,318.2618,195.5806,203.6217,435.8922,196.078,331.1701,209.168,302.0647,69.54193,86.31617,104.0684,118.218,136.0459,148.021,153.193,154.4508,153.2171,151.7442,150.599,149.5091,147.854,145.0871,71.78126,92.57225,120.4485,134.1358,147.5867,155.8457,160.0035,160.7846,158.3219,155.132,152.3719,150.7475,148.7823,145.9183,143.7383,142.0356,140.5637,285.7147,581.539,516.9405,199.1682,68.44964,71.93196,84.70005,117.4081,130.328,143.6492,154.8975,174.1565,176.7056,176.2175,174.982,174.7842,174.8234,174.8976,168.6057,134.588,16.01193
-78.4985,316.6804,194.329,202.2941,433.8497,194.8256,329.2841,207.6444,299.6282,68.86576,85.59883,103.4395,117.5006,135.2085,147.0932,152.2201,153.4598,152.2255,150.7538,149.6099,148.5227,146.8763,144.1256,71.09864,91.9192,119.7149,133.3001,146.6504,154.8417,158.9596,159.7253,157.2715,154.0978,151.3505,149.7326,147.7775,144.9301,142.7625,141.0694,139.6056,284.8088,579.4406,514.8947,197.8203,67.7726,71.23188,83.97508,116.5256,129.3782,142.6393,153.6951,172.6578,175.1417,174.6357,173.3928,173.1826,173.2073,173.2673,167.6241,133.7011,15.49295
-78.37838,315.0911,193.0815,200.9718,431.7946,193.5779,327.389,206.1283,297.199,68.19113,84.88414,102.8126,116.7856,134.3739,146.1688,151.2507,152.4725,151.2376,149.7673,148.6247,147.5403,145.9027,143.168,70.41793,91.26871,118.9838,132.4673,145.7176,153.8416,157.9199,158.6702,156.2253,153.0679,150.3333,148.722,146.7769,143.9461,141.7908,140.1074,138.6517,283.9023,577.3343,512.8396,196.4778,67.09693,70.53417,83.25329,115.647,128.4327,141.634,152.4995,171.1689,173.5885,173.0647,171.8146,171.5923,171.6027,171.6487,166.6389,132.8173,14.98683
-78.25826,313.4938,191.8383,199.6547,429.7266,192.3347,325.4849,204.6198,294.7773,67.51811,84.17212,102.1879,116.073,133.5422,145.2478,150.285,151.4891,150.2536,148.7847,147.6434,146.5619,144.933,142.2143,69.73915,90.62079,118.2552,131.6376,144.7883,152.8453,156.8843,157.6194,155.1834,152.0423,149.3205,147.7156,145.7806,142.9663,140.8234,139.1496,137.7019,282.9951,575.2199,510.7751,195.1408,66.42269,69.83886,82.5347,114.7723,127.4914,140.6335,151.3106,169.6897,172.0457,171.5046,170.2475,170.0132,170.0097,170.0419,165.6503,131.9366,14.49344
-78.13814,311.8883,190.5994,198.3428,427.6456,191.0961,323.5718,203.1188,292.3631,66.84674,83.4628,101.5652,115.3628,132.7134,144.3301,149.3229,150.5094,149.2734,147.806,146.6661,145.5875,143.9672,141.2645,69.06236,89.97543,117.529,130.8108,143.8624,151.8529,155.8528,156.5729,154.1458,151.0209,148.3118,146.7135,144.7886,141.9907,139.8601,138.1959,136.7563,282.0873,573.0972,508.7009,193.8092,65.74994,69.14601,81.81933,113.9015,126.5544,139.6376,150.1285,168.2203,170.5135,169.9553,168.6915,168.4454,168.4281,168.4467,164.6581,131.0589,14.01264
-78.01802,310.2746,189.3646,197.0361,425.5513,189.862,321.6495,201.6254,289.9565,66.17708,82.7562,100.9446,114.655,131.8876,143.4158,148.3644,149.5335,148.2971,146.8312,145.6928,144.617,143.0055,140.3187,68.3876,89.33265,116.8053,129.9869,142.94,150.8643,154.8254,155.5306,153.1125,150.0039,147.3075,145.7158,143.8009,141.0194,138.901,137.2463,135.8149,281.1787,570.9659,506.617,192.483,65.07875,68.45565,81.10718,113.0346,125.6217,138.6463,148.9531,166.7604,168.9917,168.4168,167.1464,166.8888,166.8579,166.8632,163.6624,130.1842,13.54429
-77.8979,308.6527,188.1341,195.7347,423.4435,188.6326,319.7181,200.1395,287.5576,65.50918,82.05233,100.3261,113.9497,131.0646,142.5048,147.4095,148.5613,147.3246,145.8603,144.7234,143.6506,142.0476,139.3767,67.71491,88.69244,116.0841,129.1661,142.0211,149.8795,153.8021,154.4926,152.0835,148.9911,146.3074,144.7222,142.8174,140.0522,137.9461,136.301,134.8775,280.2694,568.8257,504.523,191.1623,64.40915,67.76783,80.39828,112.1717,124.6933,137.6597,147.7843,165.3103,167.4803,166.889,165.6122,165.3432,165.2991,165.2912,162.6632,129.3127,13.08822
-77.77778,307.0223,186.9078,194.4384,421.3221,187.4077,317.7775,198.6611,285.1664,64.8431,81.35122,99.70974,113.2467,130.2445,141.5971,146.4582,147.5929,146.356,144.8933,143.758,142.6881,141.0938,138.4387,67.04435,88.05481,115.3654,128.3482,141.1056,148.8987,152.7829,153.4589,151.0588,147.9825,145.3116,143.733,141.8381,139.0893,136.9954,135.3598,133.9443,279.3593,566.6765,502.4189,189.847,63.74123,67.08259,79.69264,111.3126,123.7691,136.6778,146.6223,163.8697,165.9792,165.3718,164.0889,163.8088,163.7515,163.7307,161.6605,128.4442,12.64427
-77.65766,305.3835,185.6858,193.1474,419.1868,186.1874,315.8277,197.1902,282.7832,64.17888,80.65289,99.09542,112.5461,129.4274,140.6928,145.5105,146.6283,145.3912,143.9302,142.7965,141.7296,140.1439,137.5046,66.37596,87.41977,114.6492,127.5333,140.1936,147.9216,151.7679,152.4294,150.0384,146.9782,144.3201,142.748,140.8631,138.1306,136.0488,134.4227,133.0153,278.4484,564.518,500.3042,188.5371,63.07503,66.39997,78.99027,110.4575,122.8493,135.7004,145.4669,162.4386,164.4885,163.8653,162.5764,162.2854,162.2152,162.1817,160.6543,127.5788,12.21229
-77.53754,303.7362,184.468,191.8616,417.0373,184.9716,313.8688,195.7267,280.4079,63.51659,79.95736,98.48319,111.8479,128.6131,139.7919,144.5665,145.6674,144.4302,142.971,141.839,140.775,139.198,136.5744,65.70977,86.78731,113.9354,126.7214,139.2851,146.9484,150.7569,151.4042,149.0223,145.9782,143.3327,141.7673,139.8924,137.176,135.1064,133.4898,132.0903,277.5367,562.3499,498.1789,187.2327,62.41061,65.72001,78.29119,109.6064,121.9337,134.7277,144.3181,161.017,163.0081,162.3693,161.0747,160.7729,160.6901,160.6441,159.6446,126.7165,11.7921
-77.41742,302.0804,183.2545,190.581,414.8735,183.7605,311.9006,194.2707,278.0406,62.85626,79.26464,97.87306,111.1522,127.8017,138.8943,143.626,144.7103,143.4731,142.0158,140.8854,139.8245,138.256,135.6481,65.04584,86.15744,113.2241,125.9124,138.38,145.9791,149.7501,150.3832,148.0104,144.9824,142.3497,140.7908,138.9259,136.2257,134.1682,132.561,131.1695,276.6242,560.1719,496.0427,185.9337,61.74804,65.04276,77.59541,108.7591,121.0223,133.7596,143.1759,159.6049,161.5378,160.8838,159.5837,159.2714,159.1761,159.1178,158.6314,125.8573,11.38352
-77.2973,300.4158,182.0453,189.3057,412.6951,182.5539,309.9231,192.8222,275.6815,62.19797,78.57475,97.26502,110.4588,126.9933,138,142.6892,143.757,142.5198,141.0644,139.9357,138.8779,137.318,134.7257,64.38422,85.53017,112.5153,125.1065,137.4784,145.0135,148.7473,149.3664,147.0028,143.9909,141.3709,139.8186,137.9636,135.2796,133.2341,131.6363,130.2528,275.7107,557.9838,493.8955,184.6401,61.08736,64.36826,76.90294,107.9158,120.1153,132.7962,142.0403,158.2023,160.0778,159.4088,158.1034,157.7807,157.6732,157.6028,157.6149,125.0011,10.98638
-77.17718,298.7425,180.8404,188.0355,410.502,181.3519,307.9364,191.381,273.3305,61.54176,77.88773,96.65907,109.7679,126.1877,137.1091,141.756,142.8074,141.5703,140.1169,138.99,137.9353,136.3839,133.8072,63.72494,84.90549,111.809,124.3035,136.5803,144.0519,147.7487,148.354,145.9995,143.0036,140.3963,138.8507,137.0056,134.3376,132.3042,130.7158,129.3402,274.7963,555.7853,491.7369,183.352,60.42865,63.69654,76.21379,107.0764,119.2125,131.8373,140.9113,156.809,158.6278,157.9443,156.6337,156.3009,156.1814,156.0991,156.5948,124.1481,10.60049
-77.05706,297.0604,179.6397,186.7705,408.2939,180.1545,305.9405,189.9473,270.9879,60.88768,77.20357,96.05521,109.0794,125.3851,136.2215,140.8264,141.8616,140.6247,139.1733,138.0482,136.9966,135.4538,132.8926,63.06805,84.28342,111.1052,123.5034,135.6856,143.094,146.7541,147.3457,145.0004,142.0205,139.4259,137.887,136.0518,133.3999,131.3784,129.7994,128.4317,273.881,553.5761,489.5667,182.0693,59.77196,63.02764,75.52799,106.241,118.3139,130.883,139.7888,155.4251,157.188,156.4901,155.1746,154.8318,154.7005,154.6065,155.5714,123.2983,10.22566
-76.93694,295.3694,178.4433,185.5108,406.0706,178.9617,303.9353,188.5209,268.6536,60.2358,76.52231,95.45346,108.3932,124.5853,135.3373,139.9004,140.9195,139.6829,138.2336,137.1104,136.0619,134.5276,131.9819,62.41359,83.66394,110.4039,122.7064,134.7944,142.14,145.7637,146.3417,144.0056,141.0417,138.4598,136.9275,135.1022,132.4663,130.4568,128.8871,127.5273,272.9646,551.3558,487.3848,180.792,59.11734,62.36162,74.84554,105.4094,117.4197,129.9333,138.6728,154.0505,155.7582,155.0463,153.726,153.3735,153.2305,153.1251,154.5445,122.4515,9.861705
-76.81682,293.6695,177.2513,184.2562,403.8319,177.7734,301.9208,187.102,266.3278,59.58615,75.84396,94.85379,107.7095,123.7885,134.4564,138.978,139.9812,138.7449,137.2977,136.1765,135.1311,133.6053,131.0751,61.76161,83.04707,109.705,121.9123,133.9067,141.1899,144.7773,145.3419,143.0151,140.0671,137.4979,135.9723,134.1568,131.5368,129.5393,127.979,126.627,272.0472,549.1243,485.1908,179.5201,58.46487,61.6985,74.16645,104.5819,116.5297,128.9882,137.5633,152.6851,154.3384,153.6127,152.2878,151.9258,151.7715,151.6548,153.5143,121.6079,9.508425
-76.6967,291.9605,176.0635,183.0068,401.5775,176.5898,299.8971,185.6903,264.0105,58.93879,75.16854,94.25623,107.0283,122.9946,133.5789,138.0593,139.0466,137.8107,136.3658,135.2465,134.2043,132.687,130.1722,61.11216,82.43281,109.0087,121.1213,133.0224,140.2435,143.795,144.3464,142.0288,139.0967,136.5403,135.0212,133.2157,130.6116,128.626,127.0749,125.7308,271.1287,546.8812,482.9846,178.2537,57.81459,61.03833,73.49073,103.7582,115.6439,128.0476,136.4603,151.329,152.9286,152.1894,150.8602,150.4887,150.3232,150.1955,152.4808,120.7674,9.165625
-76.57658,290.2426,174.88,181.7627,399.3074,175.4107,297.8642,184.286,261.7018,58.29378,74.49607,93.66076,106.3494,122.2035,132.7047,137.1441,138.1158,136.8804,135.4377,134.3205,133.2814,131.7726,129.2732,60.46527,81.82117,108.3148,120.3331,132.1416,139.301,142.8169,143.3551,141.0468,138.1306,135.5868,134.0745,132.2787,129.6905,127.7167,126.175,124.8387,270.2091,544.6262,480.7659,176.9927,57.16657,60.38115,72.81841,102.9385,114.7624,127.1116,135.3637,149.9821,151.5287,150.7763,149.4428,149.0623,148.8857,148.7471,151.4439,119.93,8.833107
-76.45646,288.5154,173.7009,180.5237,397.0211,174.2362,295.822,182.8891,259.4018,57.65117,73.82657,93.0674,105.6729,121.4154,131.8339,136.2325,137.1887,135.9538,134.5135,133.3983,132.3625,130.8621,128.378,59.82099,81.21213,107.6234,119.548,131.2643,138.3624,141.8427,142.368,140.069,137.1687,134.6376,133.1319,131.346,128.7735,126.8116,125.2791,123.9506,269.2883,542.3589,478.5345,175.7371,56.52086,59.727,72.14948,102.1228,113.8852,126.1802,134.2736,148.6443,150.1386,149.3733,148.0359,147.6463,147.4589,147.3097,150.4037,119.0958,8.51067
-76.33634,286.7791,172.5261,179.2898,394.7186,173.0663,293.7707,181.4994,257.1106,57.01101,73.16005,92.47613,104.9989,120.6302,130.9664,135.3246,136.2654,135.0311,133.5932,132.4801,131.4475,129.9555,127.4867,59.17936,80.60571,106.9345,118.7658,130.3904,137.4275,140.8727,141.3851,139.0954,136.211,133.6925,132.1935,130.4174,127.8607,125.9107,124.3873,123.0667,268.3663,540.0791,476.29,174.4869,55.87752,59.07591,71.48397,101.311,113.0122,125.2533,133.1899,147.3157,148.7584,147.9804,146.6392,146.2408,146.0428,145.8831,149.3602,118.2647,8.198112
-76.21622,285.0336,171.3556,178.0612,392.3997,171.901,291.7102,180.117,254.8283,56.37335,72.49653,91.88696,104.3273,119.8479,130.1022,134.4202,135.3458,134.1122,132.6768,131.5658,130.5365,129.0529,126.5993,58.54043,80.00191,106.2481,117.9867,129.52,136.4965,139.9068,140.4065,138.1261,135.2575,132.7517,131.2594,129.4931,126.9521,125.0138,123.4996,122.1867,267.443,537.7863,474.0324,173.2422,55.23662,58.42792,70.82187,100.5031,112.1434,124.3309,132.1126,145.9961,147.388,146.5976,145.2527,144.8457,144.6374,144.4674,148.3135,117.4368,7.89523
-76.0961,283.2788,170.1894,176.8377,390.0641,170.7402,289.6405,178.7419,252.5548,55.73824,71.83603,91.2999,103.6581,119.0685,129.2414,133.5195,134.43,133.1971,131.7642,130.6554,129.6294,128.1542,125.7157,57.90424,79.40074,105.5642,117.2104,128.653,135.5693,138.9449,139.432,137.1611,134.3082,131.8151,130.3295,128.5729,126.0476,124.121,122.616,121.3109,266.5184,535.4803,471.7613,172.0028,54.5982,57.78308,70.16321,99.69921,111.2789,123.4131,131.0416,144.6855,146.0272,145.2247,143.8764,143.461,143.2424,143.0624,147.2636,116.612,7.601818
-75.97598,281.5147,169.0276,175.6195,387.7116,169.5841,287.5618,177.374,250.2904,55.10575,71.17856,90.71493,102.9913,118.2921,128.3839,132.6223,133.5179,132.2858,130.8555,129.7489,128.7262,127.2594,124.836,57.27082,78.80218,104.8828,116.4372,127.7895,134.6459,137.9871,138.4618,136.2002,133.3631,130.8826,129.4037,127.6569,125.1472,123.2324,121.7365,120.4391,265.5925,533.1606,469.4764,170.7689,53.96234,57.14141,69.50799,98.89924,110.4186,122.4997,129.977,143.3839,144.6762,143.8619,142.5103,142.0865,141.858,141.668,146.2105,115.7904,7.317672
-75.85586,279.7412,167.8701,174.4063,385.3421,168.4325,285.474,176.0133,248.0351,54.47591,70.52415,90.13207,102.3269,117.5185,127.5298,131.7287,132.6096,131.3784,129.9506,128.8463,127.8269,126.3685,123.9602,56.64023,78.20625,104.2039,115.667,126.9295,133.7264,137.0333,137.4958,135.2436,132.4223,129.9544,128.4822,126.7451,124.251,122.3478,120.861,119.5713,264.6651,530.827,467.1776,169.5404,53.32908,56.50296,68.85622,98.10321,109.5626,121.5909,128.9187,142.0913,143.3348,142.5089,141.1542,140.7224,140.484,140.2844,145.1543,114.9719,7.042588
-75.73574,277.9582,166.717,173.1984,382.9554,167.2856,283.3771,174.6599,245.789,53.84878,69.87281,89.55131,101.665,116.7478,126.679,130.8388,131.7049,130.4747,129.0496,127.9476,126.9316,125.4815,123.0882,56.0125,77.61295,103.5275,114.8997,126.0729,132.8106,136.0837,136.5339,134.2912,131.4856,129.0303,127.5648,125.8375,123.3589,121.4673,119.9896,118.7076,263.7363,528.4791,464.8645,168.3173,52.69848,55.86776,68.20792,97.31113,108.7108,120.6866,127.8667,140.8076,142.003,141.1658,139.8082,139.3685,139.1205,138.9113,144.095,114.1567,6.776358
-75.61562,276.1659,165.5682,171.9956,380.5512,166.1432,281.2714,173.3136,243.552,53.22441,69.22455,88.97265,101.0054,115.9801,125.8316,129.9524,130.8041,129.5748,128.1525,127.0528,126.0402,124.5984,122.2201,55.38768,77.02228,102.8535,114.1354,125.2197,131.8987,135.138,135.5763,133.343,130.5531,128.1104,126.6517,124.934,122.4709,120.5909,119.1223,117.848,262.806,526.1164,462.537,167.0996,52.07061,55.23586,67.56309,96.52299,107.8632,119.7868,126.821,139.5328,140.6808,139.8325,138.4721,138.0247,137.7673,137.5488,143.0326,113.3446,6.51878
-75.4955,274.364,164.4238,170.7979,378.1294,165.0054,279.1567,171.9745,241.3244,52.60285,68.57939,88.3961,100.3483,115.2152,124.9875,129.0697,129.9069,128.6787,127.2592,126.162,125.1527,123.7192,121.3558,54.7658,76.43424,102.1821,113.374,124.37,130.9906,134.1965,134.6229,132.3991,129.6247,127.1947,125.7427,124.0347,121.587,119.7186,118.259,116.9923,261.874,523.7387,460.1947,165.8873,51.44551,54.60727,66.92174,95.7388,107.0198,118.8914,125.7816,138.2668,139.368,138.509,137.146,136.691,136.4244,136.1967,141.9672,112.5357,6.269647
-75.37538,272.5526,163.2837,169.6054,375.6897,163.8721,277.0331,170.6426,239.1062,51.98415,67.93735,87.82165,99.69363,114.4533,124.1467,128.1905,129.0135,127.7865,126.3698,125.2749,124.2691,122.8439,120.4954,54.14691,75.84883,101.5131,112.6157,123.5238,130.0863,133.259,133.6736,131.4593,128.7006,126.2831,124.8378,123.1396,120.7072,118.8503,117.3998,116.1407,260.9404,521.3455,457.8374,164.6804,50.82324,53.98205,66.28388,94.95856,106.1807,118.0006,124.7484,137.0096,138.0648,137.1952,135.8298,135.3674,135.0917,134.8551,140.8988,111.7299,6.028757
-75.25526,270.7317,162.148,168.418,373.2322,162.7435,274.9009,169.3178,236.8975,51.36835,67.29844,87.24931,99.04136,113.6943,123.3093,127.3149,128.1238,126.898,125.4842,124.3918,123.3894,121.9724,119.6388,53.53105,75.26606,100.8467,111.8603,122.681,129.1858,132.3255,132.7286,130.5238,127.7806,125.3757,123.9372,122.2486,119.8315,117.9861,116.5446,115.2931,260.0051,518.9364,455.4648,163.4789,50.20387,53.36022,65.64952,94.18225,105.3458,117.1142,123.7213,135.7612,136.7709,135.8911,134.5234,134.0538,133.7692,133.5238,139.8276,110.9274,5.795906
-75.13514,268.9013,161.0167,167.2358,370.7564,161.6194,272.7599,168.0001,234.6983,50.75552,66.66268,86.67907,98.39152,112.9381,122.4752,126.4429,127.2378,126.0133,124.6025,123.5126,122.5136,121.1049,118.7861,52.91825,74.68592,100.1827,111.1078,121.8416,128.2891,131.3961,131.7877,129.5924,126.8648,124.4725,123.0407,121.3617,118.9599,117.126,115.6934,114.4495,259.0681,516.511,453.0767,162.2828,49.58744,52.74181,65.01867,93.4099,104.5151,116.2322,122.7005,134.5214,135.4864,134.5966,133.2268,132.7502,132.4569,132.2029,138.7534,110.128,5.570894
-75.01502,267.0612,159.8897,166.0587,368.2624,160.5,270.6103,166.6896,232.5087,50.1457,66.03008,86.11094,97.74409,112.1849,121.6445,125.5745,126.3556,125.1323,123.7246,122.6372,121.6417,120.2412,117.9371,52.30855,74.10842,99.52126,110.3584,121.0057,127.3962,130.4707,130.851,128.6652,125.9532,123.5734,122.1484,120.479,118.0924,116.2699,114.8462,113.61,258.1291,514.0689,450.6728,161.0921,48.97401,52.12687,64.39133,92.64148,103.6886,115.3547,121.6859,133.2904,134.2113,133.3116,131.94,131.4565,131.1547,130.8922,137.6764,109.3319,5.35352
-74.89489,265.2116,158.7672,164.8868,365.7499,159.3851,268.4522,165.3861,230.3287,49.53893,65.40066,85.54491,97.09909,111.4346,120.8171,124.7097,125.4771,124.2552,122.8505,121.7657,120.7737,119.3814,117.092,51.702,73.53356,98.86229,109.6119,120.1732,126.5071,129.5494,129.9184,127.7422,125.0457,122.6785,121.2602,119.6004,117.2289,115.4179,114.0031,112.7744,257.1883,511.6096,448.2528,159.9068,48.36363,51.51543,63.76753,91.87701,102.8663,114.4817,120.6773,132.068,132.9454,132.0362,130.6628,130.1726,129.8625,129.5918,136.5967,108.5389,5.143586
-74.77477,263.3524,157.649,163.7199,363.2188,158.2748,266.2857,164.0897,228.1586,48.93526,64.77443,84.98099,96.45651,110.6872,119.993,123.8484,124.6023,123.3819,121.9802,120.8981,119.9096,118.5255,116.2507,51.09864,72.96134,98.20581,108.8684,119.3442,125.6217,128.6321,128.9901,126.8234,124.1423,121.7877,120.3761,118.7259,116.3696,114.5699,113.164,111.9428,256.2455,509.1329,445.8165,158.7268,47.75637,50.90751,63.14725,91.11648,102.0482,113.613,119.675,130.8542,131.6888,130.7703,129.3953,128.8985,128.5802,128.3015,135.5143,107.7492,4.940895
-74.65465,261.4835,156.5352,162.5582,360.669,157.169,264.1108,162.8003,225.9982,48.33475,64.1514,84.41917,95.81635,109.9427,119.1722,122.9907,123.7312,122.5123,121.1138,120.0343,119.0494,117.6735,115.4133,50.49849,72.39177,97.55182,108.1278,118.5186,124.7402,127.7188,128.0659,125.9088,123.2431,120.901,119.4962,117.8555,115.5143,113.726,112.3289,111.1152,255.3006,506.6381,443.3637,157.5523,47.15227,50.30316,62.53051,90.35989,101.2342,112.7488,118.6787,129.6489,130.4413,129.5139,128.1374,127.6342,127.3079,127.0213,134.4292,106.9627,4.745254
-74.53453,259.6051,155.4258,161.4016,358.1003,156.0679,261.9278,161.5179,223.8477,47.73743,63.5316,83.85946,95.17861,109.2011,118.3548,122.1367,122.8638,121.6465,120.2512,119.1744,118.193,116.8253,114.5796,49.9016,71.82483,96.90033,107.3903,117.6965,123.8625,126.8096,127.1458,124.9984,122.3481,120.0184,118.6204,116.9893,114.6631,112.886,111.4978,110.2916,254.3536,504.125,440.8939,156.3831,46.55138,49.70239,61.91732,89.60723,100.4245,111.889,117.6884,128.4521,129.203,128.2668,126.889,126.3796,126.0455,125.7511,133.3415,106.1793,4.556468
-74.41441,257.7171,154.3208,160.2501,355.5126,154.9713,259.7366,160.2426,221.7072,47.14336,62.91503,83.30186,94.54329,108.4624,117.5407,121.2861,122.0001,120.7844,119.3925,118.3184,117.3406,115.9809,113.7497,49.308,71.26054,96.25133,106.6556,116.8777,122.9885,125.9044,126.2299,124.0921,121.4571,119.14,117.7488,116.1271,113.8159,112.0501,110.6707,109.4719,253.4043,501.5929,438.4071,155.2193,45.95377,49.10525,61.30768,88.85851,99.61898,111.0336,116.7043,127.2639,127.9738,127.029,125.6501,125.1347,124.7929,124.491,132.2513,105.3992,4.37435
-74.29429,255.8195,153.2202,159.1038,352.9058,153.8793,257.5375,158.9742,219.5767,46.55258,62.3017,82.74636,93.9104,107.7267,116.7299,120.4392,121.1401,119.9261,118.5375,117.4662,116.492,115.1404,112.9237,48.71773,70.69889,95.60482,105.924,116.0624,122.1184,125.0032,125.3181,123.19,120.5703,118.2657,116.8812,115.2691,112.9728,111.2182,109.8475,108.6563,252.4527,499.0416,435.9028,154.0608,45.35947,48.51176,60.7016,88.11373,98.81761,110.1826,115.7261,126.084,126.7537,125.8006,124.4207,123.8993,123.5501,123.2407,131.1586,104.6223,4.19871
-74.17417,253.9124,152.124,157.9625,350.2798,152.7918,255.3306,157.7128,217.4563,45.96513,61.69164,82.19296,93.27992,106.9938,115.9224,119.5958,120.2839,119.0716,117.6863,116.6179,115.6472,114.3038,112.1014,48.13083,70.13989,94.96081,105.1953,115.2506,121.252,124.106,124.4105,122.292,119.6877,117.3955,116.0178,114.4151,112.1337,110.3904,109.0284,107.8445,251.4988,496.4704,433.3809,152.9077,44.76855,47.92196,60.09909,87.37288,98.02042,109.336,114.754,124.9126,125.5426,124.5814,123.2007,122.6736,122.317,122.0004,130.0636,103.8487,4.029365
-74.05405,251.9957,151.0322,156.8263,347.6344,151.7089,253.116,156.4584,215.3461,45.38106,61.08484,81.64168,92.65187,106.2638,115.1183,118.756,119.4313,118.2209,116.839,115.7734,114.8063,113.4709,111.2829,47.54733,69.58353,94.31929,104.4696,114.4421,120.3893,123.2128,123.507,121.3982,118.8091,116.5294,115.1585,113.5653,111.2987,109.5665,108.2132,107.0368,250.5423,493.879,430.8411,151.76,44.18105,47.33586,59.50015,86.63596,97.2274,108.4937,113.7879,123.7495,124.3404,123.3713,121.99,121.4573,121.0936,120.7699,128.9662,103.0782,3.866132
-73.93393,250.0695,149.9449,155.6952,344.9696,150.6306,250.8938,155.2109,213.2461,44.80041,60.48133,81.09249,92.02624,105.5367,114.3175,117.9198,118.5824,117.3739,115.9955,114.9327,113.9693,112.642,110.4683,46.96726,69.02982,93.68026,103.7468,113.6371,119.5305,122.3236,122.6077,120.5085,117.9347,115.6674,114.3033,112.7195,110.4677,108.7466,107.402,106.2329,249.5833,491.2669,428.2832,150.6177,43.59702,46.7535,58.90479,85.90297,96.43854,107.6558,112.8277,122.5947,123.1472,122.1705,120.7886,120.2504,119.8798,119.5492,127.8666,102.311,3.708831
-73.81381,248.1339,148.8619,154.5691,342.2854,149.5569,248.6642,153.9703,211.1563,44.22324,59.88112,80.54542,91.40302,104.8126,113.52,117.0871,117.7373,116.5306,115.1557,114.0959,113.1361,111.8168,109.6573,46.39067,68.47876,93.04372,103.027,112.8355,118.6754,121.4384,121.7125,119.6229,117.0643,114.8095,113.4521,111.8777,109.6407,107.9307,106.5947,105.4331,248.6216,488.6335,425.7068,149.4807,43.01651,46.17492,58.31302,85.17391,95.65383,106.8222,111.8735,121.4482,121.9629,120.9787,119.5965,119.053,118.6756,118.3382,126.7648,101.547,3.557286
-73.69369,246.1888,147.7834,153.4482,339.5817,148.4877,246.4275,152.7366,209.0769,43.64956,59.28421,80.00045,90.78223,104.0913,112.7258,116.258,116.8958,115.6911,114.3198,113.2629,112.3068,110.9955,108.8502,45.81758,67.93035,92.40968,102.3101,112.0373,117.8241,120.5572,120.8214,118.7415,116.1981,113.9556,112.6051,111.0401,108.8177,107.1188,105.7914,104.6371,247.6571,485.9785,423.1117,148.349,42.43958,45.60013,57.72483,84.44877,94.87328,105.993,110.9252,120.31,120.7874,119.7961,118.4135,117.8649,117.4809,117.1369,125.661,100.7863,3.411325
-73.57357,244.2344,146.7092,152.3323,336.8583,147.4231,244.1836,151.5098,207.008,43.07944,58.69063,79.45758,90.16386,103.3729,111.935,115.4324,116.058,114.8553,113.4876,112.4337,111.4813,110.178,108.0469,45.24802,67.38458,91.77812,101.5962,111.2426,116.9765,119.68,119.9344,117.8642,115.3359,113.1059,111.7621,110.2065,107.9987,106.3108,104.9921,103.8451,246.6897,483.3012,420.4977,147.2227,41.86626,45.02915,57.14024,83.72755,94.09687,105.1681,109.9828,119.1799,119.6206,118.6224,117.2398,116.6862,116.2956,115.9452,124.5551,100.0288,3.270775
-73.45345,242.2706,145.6395,151.2215,334.1154,146.3631,241.9329,150.2898,204.9494,42.51291,58.10038,78.91682,89.5479,102.6574,111.1474,114.6104,115.2238,114.0233,112.6592,111.6083,110.6596,109.3643,107.2473,44.68203,66.84146,91.14905,100.8853,110.4512,116.1327,118.8068,119.0515,116.9911,114.4779,112.2602,110.9232,109.3769,107.1838,105.5068,104.1967,103.057,245.7193,480.6013,417.8645,146.1017,41.29661,44.46203,56.55924,83.01025,93.3246,104.3476,109.0462,118.058,118.4627,117.4577,116.0751,115.5167,115.1198,114.7631,123.4473,99.27448,3.135472
-73.33333,240.2977,144.5743,150.1157,331.3528,145.3076,239.6754,149.0766,202.9015,41.95002,57.51346,78.37816,88.93437,101.9449,110.3632,113.792,114.3934,113.195,111.8346,110.7867,109.8418,108.5544,106.4514,44.11965,66.30099,90.52248,100.1773,109.6633,115.2926,117.9376,118.1727,116.122,113.6239,111.4186,110.0884,108.5514,106.3728,104.7068,103.4052,102.2727,244.7458,477.8782,415.2119,144.986,40.73066,43.89878,55.98184,82.29686,92.55646,103.5313,108.1155,116.9443,117.3134,116.3019,114.9195,114.3563,113.9533,113.5905,122.3377,98.52344,3.005249
-73.21321,238.3155,143.5134,149.015,328.5706,144.2567,237.4115,147.8703,200.864,41.39079,56.92991,77.84161,88.32325,101.2352,109.5823,112.977,113.5666,112.3704,111.0138,109.969,109.0278,107.7483,105.6593,43.56089,65.76316,89.89839,99.47221,108.8788,114.4563,117.0723,117.298,115.2571,112.774,110.581,109.2576,107.73,105.5658,103.9107,102.6176,101.4924,243.7691,475.1314,412.5396,143.8757,40.16848,43.33943,55.40806,81.58739,91.79245,102.7194,107.1907,115.8386,116.1728,115.1549,113.7729,113.2052,112.7961,112.4273,121.2263,97.77565,2.879948
-73.09309,236.3242,142.457,147.9193,325.7688,143.2103,235.1413,146.6707,198.8373,40.83528,56.34971,77.30716,87.71455,100.5284,108.8046,112.1657,112.7435,111.5496,110.1967,109.1551,108.2176,106.946,104.871,43.00579,65.22798,89.27679,98.77011,108.0976,113.6237,116.211,116.4274,114.3962,111.9281,109.7475,108.4309,106.9125,104.7628,103.1186,101.834,100.716,242.789,472.3604,409.8474,142.7707,39.61009,42.784,54.83788,80.88183,91.03256,101.9117,106.2716,114.7409,115.0408,114.0168,112.6352,112.0631,111.6482,111.2735,120.1133,97.03111,2.759411
-72.97297,234.3239,141.405,146.8287,322.9473,142.1684,232.865,145.478,196.8212,40.28351,55.77289,76.77482,87.10827,99.82449,108.0303,111.3578,111.9241,110.7324,109.3835,108.3449,107.4112,106.1475,104.0864,42.45438,64.69546,88.65768,98.07095,107.3199,112.7949,115.3537,115.5609,113.5395,111.0863,108.918,107.6082,106.0991,103.9637,102.3304,101.0542,99.9435,241.8054,469.5646,407.135,141.671,39.05555,42.23251,54.27131,80.18017,90.27678,101.1084,105.3584,113.6512,113.9173,112.8875,111.5065,110.9301,110.5094,110.1291,118.9987,96.28981,2.643483
-72.85285,232.3148,140.3574,145.7431,320.1063,141.1312,230.5828,144.292,194.8159,39.73553,55.19945,76.24458,86.5044,99.12348,107.2593,110.5536,111.1083,109.919,108.5739,107.5385,106.6086,105.3528,103.3055,41.90669,64.16557,88.04105,97.37474,106.5456,111.9698,114.5004,114.6985,112.6868,110.2486,108.0926,106.7896,105.2897,103.1687,101.5461,100.2784,99.17486,240.8183,466.7437,404.4023,140.5766,38.50489,41.68499,53.70836,79.48241,89.52512,100.3093,104.4508,112.5695,112.8024,111.7669,110.3866,109.8061,109.3799,108.994,117.8827,95.55177,2.532014
-72.73273,230.2967,139.3143,144.6625,317.2457,140.0984,228.295,143.1127,192.8214,39.19137,54.6294,75.71644,85.90295,98.42536,106.4916,109.7528,110.2962,109.1093,107.7681,106.736,105.8099,104.5619,102.5284,41.36275,63.63834,87.42691,96.68147,105.7746,111.1484,113.6509,113.8401,111.8383,109.4149,107.2712,105.975,104.4843,102.3776,100.7657,99.50647,98.41008,239.8274,463.8969,401.6489,139.4875,37.95816,41.14145,53.14903,78.78855,88.77755,99.51441,103.5491,111.4958,111.696,110.655,109.2755,108.691,108.2594,107.8682,116.7652,94.81697,2.424857
-72.61261,228.27,138.2756,143.587,314.3658,139.0702,226.0018,141.9401,190.8378,38.65106,54.06275,75.1904,85.30391,97.73013,105.7271,108.9556,109.4877,108.3033,106.9661,105.9372,105.0149,103.7747,101.755,40.82259,63.11375,86.81526,95.99115,105.0071,110.3308,112.8055,112.9858,110.9938,108.5853,106.4538,105.1644,103.6829,101.5904,99.98931,98.73841,97.64917,238.8327,461.0239,398.8748,138.4037,37.4154,40.60193,52.59332,78.09859,88.03408,98.72382,102.653,110.4299,110.5979,109.5517,108.1732,107.5848,107.148,106.7515,115.6466,94.08544,2.321869
-72.49249,226.2347,137.2414,142.5164,311.4665,138.0466,223.7034,140.7742,188.865,38.11465,53.49951,74.66646,84.70729,97.03778,104.966,108.1619,108.6829,107.5011,106.1678,105.1422,104.2237,102.9913,100.9853,40.28622,62.59181,86.20609,95.30376,104.2429,109.5169,111.964,112.1356,110.1533,107.7596,105.6405,104.3578,102.8855,100.8072,99.21678,97.97423,96.89212,237.8339,458.1242,396.0796,137.3252,36.87665,40.06643,52.04124,77.41252,87.29469,97.93746,101.7626,109.3718,109.5083,108.4571,107.0797,106.4875,106.0455,105.644,114.5267,93.35715,2.222909
-72.37237,224.191,136.2116,141.4509,308.548,137.0274,221.4001,139.615,186.9033,37.58217,52.93969,74.14463,84.11308,96.34832,104.2082,107.3717,107.8817,106.7025,105.3733,104.3509,103.4363,102.2117,100.2193,39.75369,62.07251,85.5994,94.6193,103.4822,108.7067,111.1264,111.2894,109.317,106.938,104.8311,103.5552,102.0921,100.0279,98.44815,97.21392,96.13891,236.831,455.1971,393.2632,136.252,36.34194,39.53499,51.49278,76.73033,86.55939,97.15534,100.8779,108.3216,108.427,107.3709,105.9948,105.399,104.9521,104.5455,113.4059,92.63213,2.127841
-72.25225,222.1389,135.1862,140.3903,305.6104,136.0129,219.0922,138.4625,184.9525,37.05364,52.3833,73.62489,83.52128,95.66174,103.4536,106.585,107.0842,105.9076,104.5825,103.5634,102.6527,101.4358,99.45706,39.225,61.55585,84.99519,93.93778,102.7248,107.9002,110.2927,110.4473,108.4846,106.1205,104.0258,102.7567,101.3027,99.25251,97.68341,96.45748,95.38955,235.8237,452.2421,390.4254,135.1841,35.81132,39.00761,50.94795,76.05203,85.82816,96.37743,99.99889,107.2791,107.3541,106.2933,104.9185,104.3193,103.8675,103.4561,112.284,91.91036,2.03653
-72.13213,220.0786,134.1653,139.3347,302.6538,135.0028,216.7799,137.3165,183.0129,36.5291,51.83034,73.10725,82.9319,94.97805,102.7023,105.8019,106.2903,105.1163,103.7954,102.7797,101.8728,100.6637,98.69849,38.70019,61.04184,84.39346,93.25919,101.9708,107.0974,109.463,109.6092,107.6564,105.3069,103.2244,101.9621,100.5172,98.48107,96.92255,95.70488,94.64401,234.812,449.2588,387.566,134.1214,35.28482,38.48432,50.40674,75.3776,85.101,95.60372,99.12546,106.2443,106.2893,105.2241,103.8508,103.2482,102.7917,102.3757,111.1614,91.19185,1.948847
-72.01201,218.0103,133.1488,138.2842,299.6785,133.9973,214.4635,136.1772,181.0843,36.00858,51.28082,72.59171,82.34492,94.29723,101.9543,105.0223,105.5,104.3288,103.012,101.9997,101.0967,99.89533,97.94361,38.17929,60.53047,83.79421,92.58353,101.2201,106.2983,108.6372,108.7752,106.8321,104.4974,102.427,101.1715,99.73567,97.71354,96.16557,94.95614,93.9023,233.7956,446.2467,384.6849,133.064,34.76248,37.96513,49.86917,74.70705,84.3779,94.83422,98.25763,105.2172,105.2328,104.1633,102.7916,102.1858,101.7248,101.3042,110.0381,90.47661,1.864666
-71.89189,215.9342,132.1368,137.2386,296.6846,132.9962,212.1434,135.0445,179.1669,35.49212,50.73475,72.07827,81.76035,93.61929,101.2096,104.2462,104.7134,103.545,102.2324,101.2235,100.3244,99.13069,97.19242,37.6623,60.02175,83.19744,91.9108,100.4729,105.5029,107.8153,107.9452,106.012,103.6918,101.6336,100.3849,98.95812,96.94991,95.41246,94.21123,93.16441,232.7744,443.2051,381.7818,132.0119,34.24432,37.45006,49.33523,74.04036,83.65885,94.0689,97.39538,104.1978,104.1845,103.1109,101.7409,101.132,100.6666,100.2416,108.9141,89.76463,1.783862
-71.77177,213.8503,131.1292,136.1979,293.6724,131.9997,209.8197,133.9184,177.2607,34.97974,50.19214,71.56693,81.17819,92.94423,100.4682,103.4736,103.9304,102.7648,101.4565,100.451,99.55579,98.36978,96.44491,37.14926,59.51566,82.60314,91.24098,99.72897,104.7112,106.9974,107.1192,105.1958,102.8903,100.8442,99.60223,98.18451,96.19018,94.6632,93.47016,92.43032,231.7483,440.1337,378.8566,130.965,33.73039,36.93912,48.80491,73.37754,82.94384,93.30775,96.53868,103.186,103.1443,102.0668,100.6986,100.0868,99.61704,99.18777,107.7897,89.05591,1.706316
-71.65165,211.759,130.126,135.1623,290.6421,131.0078,207.4928,132.7988,175.3657,34.47146,49.65299,71.05768,80.59844,92.27204,99.73002,102.7044,103.151,101.9883,100.6842,99.68226,98.79096,97.61259,95.70108,36.6402,59.01221,82.01132,90.5741,98.98843,103.9232,106.1833,106.2972,104.3837,102.0927,100.0587,98.82355,97.41484,95.43433,93.91779,92.7329,91.70004,230.7169,437.0318,375.9093,129.9233,33.22072,36.43233,48.27823,72.71858,82.23288,92.55077,95.68752,102.1817,102.1121,101.0309,99.66467,99.05002,98.57615,98.14273,106.6649,88.35046,1.631912
-71.53153,209.6603,129.1274,134.1315,287.5939,130.0203,205.163,131.6857,173.4821,33.96732,49.1173,70.55052,80.02109,91.60272,98.99512,101.9388,102.3752,101.2154,99.91572,98.91724,98.02986,96.85912,94.96091,36.13511,58.5114,81.42198,89.91013,98.25125,103.1389,105.3731,105.4792,103.5755,101.2991,99.27724,98.04882,96.6491,94.68237,93.17623,91.99946,90.97355,229.6802,433.8991,372.9395,128.8869,32.71534,35.92971,47.75518,72.06347,81.52594,91.79794,94.84186,101.185,101.088,100.0033,98.6391,98.02174,97.54386,97.10642,105.54,87.64827,1.560537
-71.41141,207.5546,128.1331,133.1058,284.5282,129.0373,202.8307,130.5791,171.6097,33.46735,48.58509,70.04546,79.44614,90.93627,98.2635,101.1767,101.6031,100.4462,99.15089,98.15593,97.2725,96.10936,94.22441,35.63404,58.01322,80.8351,89.24907,97.51743,102.3582,104.5668,104.6652,102.7714,100.5095,98.49968,97.27803,95.88728,93.93427,92.4385,91.26983,90.25084,228.638,430.7349,369.9473,127.8558,32.21427,35.43127,47.23575,71.41221,80.82302,91.04926,94.00169,100.1957,100.0719,98.98384,97.62181,97.00186,96.5201,96.07878,104.4149,86.94935,1.492079
-71.29129,205.4419,127.1433,132.0849,281.4452,128.0589,200.4961,129.4791,169.7488,32.97156,48.05636,69.54249,78.8736,90.27269,97.53513,100.4181,100.8345,99.68067,98.38975,97.39834,96.51887,95.36331,93.49156,35.13699,57.51768,80.2507,88.59093,96.78696,101.5813,103.7644,103.8553,101.9713,99.72379,97.72607,96.51118,95.12938,93.19004,91.7046,90.544,89.5319,227.59,427.5389,366.9326,126.8298,31.71755,34.93701,46.71996,70.76479,80.12412,90.3047,93.16699,99.21393,99.06377,97.97251,96.61277,95.99034,95.50483,95.05975,103.2898,86.25369,1.426433
-71.17117,203.3225,126.158,131.069,278.3454,127.0849,198.1596,128.3855,167.8992,32.47998,47.53112,69.04162,78.30346,89.61197,96.81003,99.66293,100.0696,98.91877,97.63229,96.64446,95.76895,94.62096,92.76236,34.64399,57.02477,79.66876,87.93571,96.05984,100.808,102.9659,103.0493,101.1752,98.94207,96.95639,95.74827,94.37538,92.44966,90.97451,89.82195,88.81674,226.5361,424.3106,363.8952,125.8091,31.2252,34.44696,46.2078,70.1212,79.42923,89.56427,92.33773,98.23954,98.06351,96.96926,95.61191,94.98713,94.498,94.04928,102.165,85.5613,1.363494
-71.05105,201.1967,125.1771,130.058,275.229,126.1154,195.8216,127.2983,166.0611,31.99264,47.00936,68.54283,77.73572,88.95412,96.08818,98.91126,99.3082,98.16051,96.87851,95.89429,95.02275,93.8823,92.0368,34.15505,56.53449,79.0893,87.28338,95.33606,100.0383,102.1713,102.2473,100.383,98.1643,96.19063,94.98927,93.62528,91.71313,90.24824,89.10369,88.10533,225.476,421.0494,360.835,124.7936,30.73725,33.96112,45.69926,69.48145,78.73833,88.82795,91.51388,97.27253,97.07112,95.97405,94.6192,93.99218,93.49956,93.04732,101.0404,84.87218,1.303162
-70.93093,199.0647,124.2006,129.0519,272.0965,125.1504,193.4824,126.2176,164.2345,31.50955,46.4911,68.04613,77.17037,88.29913,95.36958,98.16307,98.55043,97.40589,96.1284,95.14781,94.28026,93.14732,91.31488,33.67019,56.04684,78.5123,86.63397,94.61562,99.27232,101.3805,101.4493,99.59485,97.39047,95.42879,94.23419,92.87907,90.98044,89.52577,88.38919,87.39767,224.4095,417.7549,357.7521,123.7832,30.25373,33.47951,45.19435,68.84553,78.05142,88.09572,90.69543,96.31285,96.08654,94.98683,93.63459,93.00544,92.50945,92.05382,99.91627,84.18633,1.24534
-70.81081,196.9267,123.2286,128.0508,268.9483,124.1899,191.1424,125.1432,162.4194,31.03074,45.97633,67.55153,76.60743,87.64699,94.65423,97.41835,97.79624,96.6549,95.38196,94.40502,93.54147,92.41603,90.59658,33.18942,55.56182,77.93776,85.98746,93.89852,98.50999,100.5936,100.6552,98.81065,96.62057,94.67086,93.48301,92.13674,90.25157,88.80709,87.67847,86.69375,223.3364,414.4268,354.6464,122.7781,29.77465,33.00213,44.69306,68.21342,77.3685,87.36758,89.88235,95.36047,95.10973,94.00756,92.65802,92.02687,91.52763,91.06873,98.79272,83.50375,1.189932
-70.69069,194.7831,122.2611,127.0545,265.7849,123.2339,188.8019,124.0753,160.6159,30.55623,45.46507,67.059,76.04688,86.99772,93.94213,96.67709,97.04564,95.90753,94.63917,93.66591,92.80637,91.6884,89.88191,32.71277,55.07942,77.36569,85.34384,93.18475,97.7513,99.81053,99.86511,98.03041,95.8546,93.91684,92.73573,91.39828,89.52653,88.09219,86.97149,85.99356,222.2565,411.0646,351.5179,121.7782,29.30005,32.52898,44.19539,67.58513,76.68954,86.64351,89.07462,94.41533,94.14066,93.03618,91.68946,91.0564,90.55404,90.09199,97.66989,82.82443,1.136848
-70.57057,192.634,121.298,126.0631,262.6066,122.2824,186.4613,123.0137,158.8239,30.08604,44.95731,66.56857,75.48872,86.35129,93.23327,95.9393,96.2986,95.16378,93.90004,92.93048,92.07496,90.96444,89.17085,32.24023,54.59965,76.79608,84.70313,92.4743,96.99625,99.03132,99.07896,97.25413,95.09253,93.1667,91.99233,90.66369,88.8053,87.38107,86.26827,85.2971,221.1695,407.6678,348.3666,120.7834,28.82995,32.06009,43.70134,66.96064,76.01456,85.92351,88.27222,93.47742,93.17927,92.07266,90.72885,90.09401,89.58864,89.12356,96.54793,82.14838,1.085999
-70.45045,190.4798,120.3393,125.0766,259.414,121.3353,184.121,121.9585,157.0436,29.62018,44.45306,66.08022,74.93296,85.70771,92.52765,95.20497,95.55514,94.42364,93.16455,92.19872,91.34723,90.24413,88.46339,31.77184,54.1225,76.22892,84.0653,91.76718,96.24484,98.25594,98.29676,96.4818,94.33438,92.42045,91.25282,89.93295,88.08788,86.67372,85.56878,84.60436,220.0751,404.2362,345.1924,119.7938,28.36436,31.59546,43.21091,66.33996,75.34353,85.20756,87.47512,92.54668,92.22552,91.11695,89.77615,89.13963,88.63138,88.16338,95.42698,81.4756,1.037298
-70.33033,188.3207,119.3851,124.095,256.2077,120.3927,181.7815,120.9096,155.275,29.15868,43.95232,65.59395,74.37958,85.06699,91.82527,94.47409,94.81524,93.68711,92.43271,91.47063,90.62317,89.52748,87.75954,31.30759,53.64796,75.66423,83.43037,91.06337,95.49706,97.4844,97.5185,95.7134,93.58013,91.67808,90.51718,89.20606,87.37425,85.97012,84.87302,83.91532,218.9732,400.7693,341.9956,118.8094,27.9033,31.13508,42.72409,65.72307,74.67644,84.49565,86.68331,91.62309,91.27938,90.169,88.83131,88.19322,87.6822,87.2114,94.30718,80.80609,0.9906634
-70.21021,186.1572,118.4353,123.1182,252.9882,119.4546,179.443,119.8669,153.518,28.70154,43.45509,65.10976,73.8286,84.42911,91.12611,93.74665,94.0789,92.95417,91.70449,90.74619,89.90278,88.81447,87.05928,30.8475,53.17604,75.10199,82.79832,90.36288,94.7529,96.71669,96.74417,94.94893,92.82976,90.93957,89.7854,88.48301,86.66441,85.27028,84.18099,83.22997,217.8635,397.2668,338.776,117.8301,27.44679,30.67898,42.24088,65.10996,74.0133,83.78777,85.89675,90.70659,90.34079,89.22877,87.89428,87.25473,86.74107,86.26757,93.1887,80.13984,0.9460141
-70.09009,183.9893,117.49,122.1463,249.756,118.5209,177.106,118.8306,151.7727,28.24878,42.96138,64.62765,73.28,83.79407,90.43018,93.02266,93.34611,92.22484,90.97991,90.0254,89.18605,88.10509,86.36261,30.39159,52.70673,74.5422,82.16916,89.66569,94.01236,95.9528,95.97376,94.18839,92.08328,90.20493,89.05748,87.76378,85.95834,84.57417,83.49266,82.54832,216.7456,393.7284,335.5338,116.856,26.99485,30.22715,41.76128,64.50064,73.35409,83.08391,85.11543,89.79716,89.40971,88.29621,86.96502,86.32411,85.80792,85.33185,92.07167,79.47686,0.9032726
-69.96997,181.8176,116.5491,121.1793,246.5119,117.5917,174.771,117.8005,150.0392,27.80042,42.47119,64.14762,72.73378,83.16187,89.73748,92.30211,92.61687,91.49909,90.25894,89.30825,88.47297,87.39935,85.66951,29.93985,52.24004,73.98486,81.54288,88.97181,93.27543,95.19272,95.20727,93.43176,91.34068,89.47413,88.3334,87.04838,85.25605,83.8818,82.80804,81.87034,215.6194,390.1538,332.2691,115.887,26.5475,29.77959,41.28528,63.89509,72.69879,82.38406,84.33931,88.89475,88.48611,87.37128,86.04349,85.40132,84.8827,84.40417,90.95626,78.81715,0.8623638
-69.84985,179.6423,115.6127,120.217,243.2564,116.6669,172.4382,116.7766,148.3174,27.35647,41.98452,63.66967,72.18995,82.53251,89.04799,91.585,91.89117,90.77692,89.54159,88.59475,87.76353,86.69723,84.97999,29.49231,51.77595,73.42997,80.91947,88.28123,92.54211,94.43644,94.44469,92.67904,90.60194,88.74718,87.61316,86.33679,84.55751,83.19315,82.12711,81.19604,214.4845,386.5428,328.9821,114.9231,26.10474,29.33631,40.81287,63.29331,72.04741,81.6882,83.56839,87.99932,87.56993,86.45393,85.12962,84.48631,83.96538,83.48449,89.84262,78.1607,0.8232154
-69.72973,177.4638,114.6807,119.2596,239.9903,115.7465,170.1083,115.759,146.6074,26.91693,41.50136,63.19379,71.6485,81.90598,88.36172,90.87131,91.16901,90.05833,88.82785,87.88487,87.05773,85.99872,84.29403,29.04896,51.31447,72.87753,80.29894,87.59395,91.81238,93.68397,93.68601,91.93022,89.86706,88.02407,86.89674,85.629,83.86273,82.50822,81.44987,80.5254,213.3406,382.8951,325.6729,113.9644,25.66659,28.89732,40.34406,62.69529,71.39994,80.99633,82.80264,87.11085,86.66114,85.54412,84.22339,83.57903,83.0559,82.57276,88.73091,77.50752,0.7857573
-69.60961,175.2825,113.7531,118.3071,236.7142,114.8306,167.7815,114.7475,144.9093,26.48183,41.02173,62.71999,71.10943,81.28228,87.67865,90.16104,90.45037,89.34331,88.1177,87.17861,86.35557,85.30382,83.61163,28.60982,50.85559,72.32754,79.68128,86.90995,91.08626,92.93529,92.93122,91.18529,89.13604,87.30478,86.18415,84.92501,83.17169,81.82699,80.7763,79.85841,212.1875,379.2105,322.3416,113.0107,25.23307,28.46261,39.87884,62.10102,70.75635,80.30843,82.04203,86.22928,85.7597,84.6418,83.32474,82.67942,82.15421,81.66893,87.62127,76.8576,0.7499219
-69.48949,173.0986,112.83,117.3593,233.4288,113.9191,165.4584,113.7423,143.2229,26.05117,40.54562,62.24826,70.57273,80.66141,86.9988,89.4542,89.73527,88.63186,87.41115,86.47597,85.65702,84.61251,82.93278,28.17489,50.39931,71.77998,79.06649,86.22924,90.36372,92.1904,92.18031,90.44424,88.40885,86.5893,85.47537,84.2248,82.48438,81.14945,80.1064,79.19506,211.0248,375.4889,318.9886,112.0622,24.80418,28.03219,39.4172,61.51049,70.11665,79.62448,81.28654,85.35458,84.86555,83.74693,82.43362,81.78746,81.26026,80.77295,86.51389,76.21094,0.715644
-69.36937,170.9127,111.9113,116.4163,230.135,113.0121,163.1394,112.7431,141.5484,25.62495,40.07303,61.7786,70.03841,80.04337,86.32215,88.75076,89.02368,87.92396,86.70819,85.77693,84.96209,83.9248,82.25746,27.74418,49.94562,71.23487,78.45456,85.55181,89.64476,91.44928,91.43328,89.70707,87.6855,85.87764,84.77038,83.52837,81.8008,80.47561,79.44016,78.53535,209.8522,371.7302,315.6141,111.1187,24.37993,27.60604,38.95915,60.9237,69.48083,78.94449,80.53615,84.48672,83.97866,82.85947,81.55,80.90308,80.374,79.88476,85.4089,75.56754,0.6828607
-69.24925,168.725,110.9971,115.4781,226.8336,112.1095,160.8249,111.7501,139.8858,25.20319,39.60397,61.31101,69.50647,79.42815,85.64869,88.05074,88.3156,87.21961,86.00881,85.0815,84.27077,83.24068,81.58569,27.31769,49.49453,70.6922,77.84549,84.87765,88.92938,90.71193,90.69012,88.97376,86.96597,85.16978,84.06919,82.8357,81.12093,79.80544,78.77756,77.87927,208.6694,367.9342,312.2182,110.1804,23.96033,27.18419,38.50466,60.34064,68.84887,78.26843,79.79084,83.62565,83.09898,81.97937,80.67382,80.02624,79.49539,79.00432,84.30649,74.92741,0.6515113
-69.12913,166.5359,110.0872,114.5448,223.5252,111.2112,158.5154,110.7632,138.2351,24.78589,39.13842,60.84548,68.97689,78.81575,84.97843,87.35412,87.61103,86.51881,85.313,84.38965,83.58304,82.56013,80.91743,26.89543,49.04603,70.15196,77.23927,84.20677,88.21756,89.97835,89.95083,88.2443,86.25026,84.4657,83.37179,82.1468,80.44477,79.13894,78.11861,77.2268,207.4761,364.101,308.8014,109.2471,23.54538,26.76661,38.05374,59.76131,68.22077,77.5963,79.05058,82.77134,82.22648,81.10658,79.80504,79.15689,78.62438,78.13157,83.2068,74.29053,0.6215374
-69.00901,164.346,109.1818,113.6161,220.2109,110.3174,156.2113,109.7824,136.5963,24.37306,38.67639,60.38202,68.44968,78.20616,84.31136,86.66089,86.90997,85.82154,84.62075,83.7014,82.89891,81.88315,80.2527,26.47739,48.60011,69.61415,76.63591,83.53915,87.50931,89.24853,89.21538,87.5187,85.53835,83.76541,82.67816,81.46164,79.77231,78.4761,77.46329,76.57793,206.2719,360.2305,305.364,108.3188,23.1351,26.35332,37.60639,59.18568,67.59652,76.92807,78.31534,81.92375,81.36111,80.24106,78.94361,78.29499,77.76091,77.26648,82.11001,73.65691,0.5928826
-68.88889,162.1555,108.2809,112.6923,216.8914,109.428,153.9131,108.8077,134.9693,23.96469,38.21789,59.92063,67.92484,77.59939,83.64747,85.97106,86.21239,85.12781,83.93207,83.01672,82.21837,81.20973,79.59148,26.06358,48.15678,69.07878,76.03539,82.87479,86.80462,88.52245,88.48378,86.79694,84.83025,83.06889,81.98829,80.78022,79.10353,77.8169,76.81158,75.93266,205.0565,356.3229,301.9063,107.3957,22.72948,25.9443,37.16259,58.61376,66.9761,76.26375,77.58512,81.08283,80.50283,79.38277,78.08949,77.44049,76.90495,76.40898,81.01629,73.02654,0.5654925
-68.76877,159.9649,107.3843,111.7732,213.5678,108.543,151.6212,107.8389,133.3544,23.5608,37.7629,59.46129,67.40237,76.99543,82.98676,85.28462,85.51831,84.4376,83.24693,82.33562,81.5414,80.53987,78.93376,25.65401,47.71603,68.54583,75.43772,82.21368,86.10348,87.80012,87.75602,86.07901,84.12593,82.37614,81.30218,80.10253,78.43843,77.16135,76.16349,75.29098,203.8295,352.3781,298.4287,106.4775,22.32853,25.53955,36.72233,58.04554,66.35951,75.60332,76.85988,80.24857,79.65159,78.53166,77.24263,76.59334,76.05643,75.55903,79.92579,72.39943,0.5393149
-68.64865,157.7747,106.4922,110.8589,210.2408,107.6623,149.3362,106.8762,131.7514,23.16138,37.31142,59.00402,66.88225,76.39427,82.32923,84.60155,84.82771,83.75091,82.56535,81.65807,80.868,79.87355,78.27954,25.24867,47.27785,68.01531,74.84289,81.55582,85.40588,87.08152,87.03208,85.3649,83.4254,81.68714,80.61982,79.42856,77.777,76.50944,75.519,74.65288,202.5906,348.3964,294.9316,105.5644,21.93225,25.13907,36.28562,57.48101,65.74673,74.94677,76.13961,79.4209,78.80735,77.6877,76.40298,75.7535,75.21532,74.71658,78.83868,71.77556,0.5142993
-68.52853,155.5853,105.6045,109.9493,206.9115,106.7861,147.0585,105.9196,130.1603,22.76644,36.86346,58.5488,66.36449,75.79591,81.67487,83.92186,84.14059,83.06773,81.8873,80.98409,80.19817,79.21077,77.62881,24.84756,46.84225,67.48721,74.2509,80.90121,84.71182,86.36665,86.31196,84.65461,82.72864,81.00189,79.94119,78.7583,77.11923,75.86114,74.8781,74.01835,201.3393,344.378,291.4156,104.6564,21.54064,24.74286,35.85244,56.92016,65.13777,74.29408,75.42427,78.59981,77.97008,76.85082,75.57051,74.92091,74.38157,73.88159,77.75514,71.15495,0.4903973
-68.40841,153.397,104.7212,109.0444,203.5808,105.9142,144.7886,104.9688,128.5812,22.37597,36.41901,58.09564,65.84909,75.20036,81.02367,83.24554,83.45693,82.38805,81.21278,80.31365,79.53188,78.55152,76.98155,24.45068,46.40921,66.96154,73.66174,80.24984,84.02129,85.65549,85.59566,83.94812,82.03564,80.32037,79.2663,78.09175,76.46511,75.21645,74.24079,73.38738,200.0754,340.3231,287.8812,103.7533,21.1537,24.3509,35.42279,56.36298,64.5326,73.64524,74.71385,77.78525,77.13973,76.021,74.74517,74.09554,73.55512,73.05399,76.67533,70.53759,0.4675623
-68.28829,151.2105,103.8424,108.1442,200.2498,105.0467,142.5269,104.0241,127.0141,21.98997,35.97807,57.64453,65.33605,74.6076,80.37564,82.57259,82.77674,81.71187,80.54178,79.64675,78.86915,77.89579,76.33777,24.05803,45.97874,66.43828,73.07541,79.6017,83.33428,84.94805,84.88316,83.24543,81.3464,79.64258,78.59512,77.42888,75.81463,74.57537,73.60705,72.75995,198.7985,336.2321,284.3287,102.8552,20.77143,23.96319,34.99666,55.80946,63.93121,73.00024,74.00833,76.97718,76.31626,75.19819,73.9269,73.27734,72.73594,72.23374,75.59942,69.92347,0.4457493
-68.16817,149.0262,102.9679,107.2487,196.9195,104.1836,140.2739,103.0852,125.4589,21.60845,35.54064,57.19547,64.82535,74.01763,79.73076,81.90299,82.10001,81.03919,79.8743,78.98338,78.20995,77.24357,75.69745,23.6696,45.55083,65.91743,72.4919,78.95678,82.65079,84.24431,84.17445,82.54653,80.6609,78.96851,77.92765,76.7697,75.16779,73.93788,72.97687,72.13607,197.508,332.1054,280.7589,101.9622,20.39382,23.57972,34.57404,55.2596,63.33361,72.35907,73.30768,76.17557,75.49962,74.38234,73.11568,72.46626,71.92397,71.4208,74.52758,69.31259,0.4249152
-68.04805,146.8445,102.0978,106.358,193.591,103.3248,138.0301,102.1523,123.9158,21.23139,35.10671,56.74846,64.31701,73.43045,79.08903,81.23675,81.42673,80.36998,79.21032,78.32354,77.55428,76.59487,75.06058,23.2854,45.12547,65.399,71.91122,78.31509,81.97081,83.54427,83.46953,81.85141,79.97914,78.29815,77.26388,76.1142,74.52456,73.30398,72.35025,71.51571,196.2038,327.9434,277.1724,101.0741,20.02087,23.20049,34.15493,54.71339,62.73977,71.72172,72.61187,75.38038,74.68978,73.57342,72.31144,71.66225,71.11916,70.61512,73.45998,68.70496,0.4050185
-67.92793,144.6659,101.2322,105.4719,190.2652,102.4704,135.796,101.2252,122.3846,20.85879,34.67627,56.3035,63.81101,72.84605,78.45045,80.57385,80.75689,79.70426,78.54985,77.66722,76.90213,75.94965,74.42716,22.90541,44.70267,64.88298,71.33335,77.67662,81.29434,82.84791,82.76838,81.16005,79.30111,77.63149,76.6038,75.46235,73.88494,72.67365,71.72717,70.89888,194.8853,323.7467,273.5697,100.191,19.65257,22.82548,33.73931,54.17081,62.14968,71.08817,71.92089,74.59157,73.8867,72.77137,71.51416,70.86527,70.32148,69.81664,72.39678,68.10056,0.3860192
-67.80781,142.4909,100.371,104.5905,186.9434,101.6203,133.572,100.3041,120.8655,20.49065,34.24933,55.86058,63.30735,72.26444,77.81501,79.91429,80.09049,79.042,77.89287,77.0144,76.2535,75.30793,73.79719,22.52964,44.28242,64.36936,70.75829,77.04135,80.62136,82.15524,82.07101,80.47246,78.62679,76.96852,75.9474,74.81416,73.24893,72.04688,71.10762,70.28556,193.5521,319.5158,269.9516,99.31286,19.28892,22.45468,33.32717,53.63185,61.56334,70.45842,71.23472,73.8091,73.09033,71.97616,70.72377,70.07528,69.53086,69.02532,71.33816,67.4994,0.367879
-67.68769,140.32,99.5141,103.7138,183.6266,100.7745,131.3587,99.38872,119.3583,20.12695,33.82588,55.41971,62.80604,71.6856,77.18271,79.25807,79.42752,78.3832,77.23937,76.36509,75.60837,74.66969,73.17064,22.15807,43.86471,63.85815,70.18604,76.4093,79.95187,81.46623,81.3774,79.78862,77.95619,76.30923,75.29467,74.16962,72.61651,71.42367,70.4916,69.67574,192.2038,315.2514,266.3187,98.43968,18.92991,22.08809,32.91852,53.09652,60.98074,69.83244,70.55333,73.03294,72.30063,71.18774,69.94025,69.29222,68.74727,68.24111,70.28429,66.90147,0.3505611
-67.56757,138.1537,98.66164,102.8417,180.3159,99.9331,129.1565,98.4792,117.8632,19.7677,33.40591,54.98087,62.30706,71.10953,76.55354,78.60517,78.76797,77.72787,76.58936,75.71927,74.96674,74.03493,72.54751,21.7907,43.44953,63.34934,69.61659,75.78044,79.28586,80.78089,80.68753,79.10853,77.28928,75.65361,74.64561,73.52871,71.98767,70.804,69.8791,69.06941,190.8401,310.9543,262.6719,97.57143,18.57553,21.7257,32.51333,52.56479,60.40186,69.21023,69.8767,72.26306,71.51756,70.40607,69.16354,68.51606,67.97067,67.46396,69.23533,66.30677,0.33403
-67.44745,135.9926,97.81357,101.9743,177.0125,99.096,126.9658,97.57549,116.38,19.41288,32.98942,54.54407,61.81042,70.53624,75.9275,77.9556,78.11184,77.07597,75.94281,75.07693,74.3286,73.40362,71.9278,21.42752,43.0369,62.84293,69.04995,75.15477,78.62333,80.09921,80.00141,78.43216,76.62607,75.00166,74.00019,72.89142,71.36241,70.18787,69.2701,68.46656,189.4605,306.6252,259.0119,96.70812,18.22576,21.36748,32.1116,52.03667,59.82669,68.59178,69.2048,71.49941,70.74108,69.63111,68.3936,67.74674,67.20099,66.69383,68.19146,65.7153,0.3182518
-67.32733,133.837,96.96989,101.1115,173.7176,98.26321,124.7872,96.67755,114.9088,19.06249,32.57641,54.10931,61.31611,69.96571,75.30458,77.30935,77.45913,76.42752,75.29973,74.43808,73.69393,72.77578,71.3115,21.06852,42.62679,62.33891,68.48609,74.5323,77.96427,79.42117,79.31902,77.75953,75.96654,74.35335,73.35842,72.25775,70.7407,69.57526,68.66459,67.86718,188.0645,302.2651,255.3396,95.84972,17.88061,21.01344,31.71332,51.51213,59.25523,67.97706,68.53762,70.74195,69.97116,68.86281,67.63039,66.98423,66.4382,65.93067,67.15283,65.12705,0.3031939
-67.20721,131.6876,96.13058,100.2533,170.4323,97.43474,122.6211,95.78536,113.4497,18.7165,32.16687,53.67658,60.82413,69.39794,74.68477,76.6664,76.80981,75.78251,74.6601,73.80269,73.06274,72.15138,70.69859,20.71369,42.21921,61.83728,67.92503,73.913,77.30867,78.74677,78.64036,77.0906,75.31067,73.70869,72.72028,71.62768,70.12256,68.96616,68.06258,67.27126,186.6517,297.875,251.6558,94.99623,17.54004,20.66355,31.31848,50.99117,58.68746,67.36608,67.87513,69.99066,69.20774,68.10113,66.87386,66.22847,65.68225,65.17442,66.11962,64.54202,0.2888249
-67.08709,129.5448,95.29565,99.39978,167.1579,96.61056,120.468,94.89891,112.0025,18.37492,31.76079,53.24589,60.33448,68.83293,74.06807,76.02676,76.1639,75.14091,74.02391,73.17076,72.43502,71.53042,70.08908,20.36303,41.81415,61.33805,67.36676,73.29688,76.65652,78.076,77.96541,76.42539,74.65847,73.06766,72.08576,71.00121,69.50795,68.36057,67.46403,66.67879,185.2218,293.4558,247.9615,94.14764,17.20406,20.3178,30.92707,50.47379,58.12336,66.75882,67.21731,69.24549,68.45079,67.34604,66.12397,65.47943,64.93309,64.42505,65.09199,63.96021,0.2751148
-66.96697,127.4092,94.4651,98.55084,163.8954,95.79068,118.3283,94.01817,110.5673,18.03773,31.35816,52.81722,59.84715,68.27067,73.45448,75.39042,75.52137,74.50274,73.39117,72.54228,71.81075,70.91289,69.48294,20.01652,41.41161,60.84119,66.81126,72.68393,76.00782,77.40886,77.29417,75.76387,74.00993,72.43026,71.45486,70.37832,68.89687,67.75848,66.86895,66.08977,183.7743,289.0087,244.2576,93.30394,16.87264,19.97618,30.53908,49.95996,57.56294,66.15526,66.56413,68.50641,67.70026,66.59748,65.38067,64.73705,64.19068,63.6825,64.07011,63.38162,0.2620346
-66.84685,125.2813,93.63891,97.70649,160.6462,94.97508,116.2026,93.14311,109.144,17.70491,30.95899,52.39057,59.36215,67.71116,72.84399,74.75737,74.88222,73.86798,72.76185,71.91725,71.18992,70.29879,68.88017,19.67415,41.01158,60.34672,66.25854,72.07415,75.36255,76.74533,76.62663,75.10603,73.36503,71.79647,70.82755,69.75901,68.28932,67.15987,66.27733,65.50417,182.3087,284.535,240.545,92.46511,16.54578,19.63867,30.1545,49.44969,57.00618,65.55539,65.91558,67.77338,66.95613,65.85541,64.64393,64.0013,63.45497,62.94674,63.05414,62.80623,0.2495569
-66.72673,123.1617,92.81709,96.86672,157.4114,94.16376,114.0912,92.27372,107.7328,17.37645,30.56326,51.96595,58.87946,67.1544,72.23659,74.1276,74.24646,73.23662,72.13596,71.29565,70.57254,69.6881,68.28077,19.33591,40.61406,59.85463,65.70859,71.46752,74.72072,76.08541,75.96278,74.45188,72.72376,71.16628,70.20384,69.14326,67.68529,66.56474,65.68915,64.922,180.8246,280.036,236.8248,91.63115,16.22344,19.30526,29.77331,48.94295,56.45306,64.9592,65.27163,67.04637,66.21834,65.1198,63.9137,63.27212,62.72592,62.2177,62.04424,62.23406,0.2376549
-66.60661,121.0508,91.99962,96.03153,154.1922,93.35671,111.9946,91.40998,106.3335,17.05234,30.17097,51.54335,58.39908,66.60038,71.63228,73.50111,73.61406,72.60866,71.51348,70.67748,69.95858,69.08081,67.68472,19.00178,40.21903,59.36492,65.16141,70.86404,74.08232,75.42908,75.3026,73.80139,72.08611,70.53969,69.58371,68.53107,67.08475,65.97307,65.10441,64.34324,179.3216,275.5129,233.0981,90.80204,15.90562,18.97593,29.39552,48.43974,55.90358,64.36668,64.63227,66.32534,65.48686,64.3906,63.18993,62.54949,62.00348,61.49535,61.04057,61.66508,0.2263034
-66.48649,118.9491,91.18651,95.2009,150.9898,92.55393,109.9132,90.55186,104.9461,16.73255,29.7821,51.12277,57.92102,66.04909,71.03106,72.87789,72.98502,71.98408,70.89441,70.06273,69.34804,68.47692,67.09202,18.67175,39.8265,58.87757,64.61699,70.26371,73.44733,74.77634,74.6461,73.15456,71.45208,69.91668,68.96716,67.92242,66.48771,65.38485,64.52309,63.76787,177.7992,270.9674,229.366,89.97777,15.5923,18.65066,29.0211,47.94006,55.35773,63.77781,63.99746,65.61025,64.76164,63.66777,62.47259,61.83334,61.28761,60.77964,60.04329,61.09931,0.2154778
-66.36637,116.8574,90.37775,94.37482,147.8055,91.7554,107.8476,89.69933,103.5707,16.41708,29.39666,50.7042,57.44526,65.50054,70.43291,72.25794,72.35933,71.36289,70.27874,69.45139,68.74092,67.87641,66.50266,18.34581,39.43647,58.3926,64.07533,69.66652,72.81575,74.12718,73.99325,72.51138,70.82165,69.29725,68.35416,67.3173,65.89415,64.80008,63.94519,63.1959,176.2571,266.401,225.6295,89.15833,15.28345,18.32943,28.65004,47.44388,54.81549,63.19259,63.36718,64.90107,64.04266,62.95127,61.76163,61.12364,60.57825,60.07052,59.05257,60.53673,0.2051548
-66.24625,114.7759,89.57333,93.55328,144.6405,90.96112,105.7981,88.85238,102.2072,16.10589,29.01463,50.28765,56.97181,64.95471,69.83783,71.64125,71.73699,70.74506,69.66645,68.84345,68.1372,67.27929,65.91662,18.02394,39.04892,57.90999,63.53642,69.07246,72.18757,73.4816,73.34406,71.87184,70.19482,68.68138,67.74472,66.71571,65.30406,64.21875,63.37069,62.62731,174.6949,261.8152,221.8899,88.3437,14.97905,18.01224,28.28234,46.9512,54.27685,62.611,62.74142,64.19776,63.32986,62.24106,61.057,60.42034,59.87538,59.36795,58.06855,59.97735,0.1953121
-66.12613,112.7054,88.77324,92.73627,141.4959,90.17108,103.7651,88.01099,100.8556,15.79899,28.636,49.8731,56.50066,64.41161,69.24582,71.0278,71.11799,70.1306,69.05755,68.23891,67.53687,66.68553,65.3339,17.70612,38.66385,57.42974,63.00026,68.48153,71.56279,72.83957,72.69851,71.23593,69.57157,68.06906,67.13882,66.11763,64.71743,63.64083,62.79959,62.06209,173.112,257.2119,218.1484,87.53388,14.67909,17.69905,27.91798,46.462,53.7418,62.03302,62.12015,63.50029,62.62321,61.53709,60.35868,59.7234,59.17893,58.67188,57.09138,59.42115,0.1859281
-66.00601,110.6462,87.9775,91.92377,138.373,89.38527,101.7491,87.17513,99.5159,15.49633,28.26078,49.46056,56.03181,63.87123,68.65687,70.41761,70.50233,69.5195,68.45203,67.63775,66.93993,66.09514,64.7545,17.39235,38.28125,56.95185,62.46684,67.89371,70.94139,72.2011,72.05659,70.60364,68.9519,67.46029,66.53645,65.52306,64.13426,63.06634,62.23187,61.50023,171.5082,252.5929,214.4061,86.72886,14.38354,17.38985,27.55695,45.97629,53.21033,61.45865,61.50335,62.80862,61.92266,60.83932,59.6666,59.03278,58.48887,57.98226,56.12122,58.86813,0.1769823
-65.88589,108.599,87.18607,91.11579,135.273,88.60368,99.75041,86.34478,98.18806,15.19792,27.88893,49.05003,55.56525,63.33356,68.07097,69.81065,69.88999,68.91175,67.84986,67.03996,66.34637,65.5081,64.1784,17.08259,37.90113,56.47631,61.93616,67.30901,70.32337,71.56618,71.41829,69.97496,68.33579,66.85505,65.9376,64.93198,63.55452,62.49524,61.66752,60.94171,169.883,247.9601,210.6644,85.92861,14.09237,17.08463,27.19923,45.49404,52.68243,60.88787,60.89099,62.12271,61.22819,60.14772,58.98074,58.34843,57.80515,57.29905,55.15823,58.3183,0.1684551
-65.76577,106.5643,86.39897,90.3123,132.197,87.82631,97.76953,85.51992,96.87207,14.90371,27.52047,48.6415,55.10099,62.7986,67.48812,69.20692,69.28096,68.30734,67.25106,66.44554,65.75617,64.9244,63.60558,16.77684,37.52346,56.00313,61.40821,66.72742,69.70872,70.93479,70.78361,69.34988,67.72324,66.25333,65.34226,64.34438,62.97822,61.92754,61.10653,60.38654,168.236,243.3154,206.9245,85.13314,13.80557,16.78335,26.84482,45.01525,52.15809,60.32067,60.28306,61.44254,60.53975,59.46224,58.30104,57.67031,57.12773,56.62221,54.20253,57.77164,0.1603274
-65.64565,104.5425,85.61619,89.51329,129.1462,87.05314,95.80682,84.70052,95.56792,14.6137,27.15538,48.23496,54.63901,62.26635,66.90832,68.60641,68.67524,67.70626,66.6556,65.85449,65.16933,64.34403,63.03606,16.47508,37.14826,55.53229,60.88299,66.14892,69.09744,70.30693,70.15253,68.72839,67.11424,65.65513,64.75042,63.76025,62.40534,61.36322,60.5489,59.83469,166.567,238.6609,203.1878,84.34242,13.5231,16.48599,26.4937,44.5399,51.63729,59.75703,59.67953,60.76805,59.8573,58.78285,57.62748,56.99838,56.45657,55.95168,53.25428,57.22815,0.1525814
-65.52553,102.5343,84.83772,88.71876,126.1217,86.28418,93.86265,83.88656,94.27558,14.32785,26.79364,47.83042,54.17932,61.7368,66.33155,68.00913,68.07283,67.10851,66.06348,65.26677,64.58584,63.76699,62.4698,16.17728,36.77551,55.0638,60.36049,65.57352,68.48951,69.68259,69.52505,68.11048,66.50876,65.06043,64.16207,63.17959,61.83586,60.80227,59.99461,59.28616,164.8755,233.9988,199.4556,83.55645,13.24494,16.19255,26.14586,44.06798,51.12002,59.19695,59.08038,60.09923,59.18079,58.10949,56.95999,56.3326,55.79161,55.28743,52.31362,56.68782,0.1451997
-65.40541,100.54,84.06355,87.92869,123.1247,85.5194,91.93739,83.07803,92.99503,14.04615,26.43526,47.42788,53.72191,61.20994,65.75781,67.41505,67.47371,66.51407,65.47469,64.68241,64.0057,63.19326,61.90682,15.88343,36.4052,54.59765,59.84071,65.00121,67.88492,69.06176,68.90115,67.49614,65.90682,64.46922,63.5772,62.60237,61.26979,60.24468,59.44365,58.74094,163.1612,229.3313,195.7293,82.77521,12.97106,15.90299,25.80129,43.59949,50.60627,58.6404,58.48559,59.43603,58.51021,57.44214,56.29856,55.67291,55.13282,54.62941,51.38069,56.15066,0.1381659
-65.28529,98.56031,83.29367,87.14307,120.1563,84.7588,90.03141,82.27489,91.72625,13.76856,26.08021,47.02732,53.26678,60.68577,65.18709,66.82418,66.87788,65.92294,64.88923,64.10137,63.42888,62.62284,61.34709,15.5935,36.03733,54.13383,59.32364,64.43198,67.28368,68.44443,68.28083,66.88536,65.30839,63.8815,62.9958,62.0286,60.70711,59.69044,58.89602,58.19901,161.4239,224.6606,192.0102,81.99869,12.70144,15.61729,25.45997,43.1344,50.09603,58.08739,57.89514,58.77842,57.8455,56.78075,55.64312,55.01928,54.48015,53.97757,50.45562,55.61665,0.1314639
-65.16517,96.59562,82.52809,86.36189,117.2176,84.00238,88.14505,81.47713,90.46921,13.49507,25.72849,46.62875,52.81392,60.16429,64.6194,66.2365,66.28532,65.33511,64.30708,63.52365,62.85539,62.05572,60.7906,15.30747,35.6719,53.67235,58.80927,63.86581,66.68576,67.83059,67.66407,66.27813,64.71346,63.29725,62.41786,61.45825,60.1478,59.13954,58.35169,57.66037,159.6632,219.9892,188.2999,81.22687,12.43604,15.33543,25.12189,42.67272,49.58928,57.53789,57.309,58.12637,57.18662,56.12527,54.99365,54.37167,53.83357,53.33187,49.53855,55.0858,0.1250789
-65.04505,94.64645,81.7668,85.58514,114.3096,83.25012,86.27866,80.68473,89.22388,13.22565,25.38009,46.23216,52.36333,59.6455,64.05471,65.65202,65.69604,64.75057,63.72823,62.94925,62.28521,61.49189,60.23736,15.02533,35.3089,53.21319,58.29761,63.30272,66.09117,67.22024,67.05086,65.67444,64.12203,62.71646,61.84337,60.89133,59.59186,58.59198,57.81066,57.12501,157.8789,215.3194,184.5997,80.45975,12.17483,15.05739,24.78704,42.21442,49.08602,56.99189,56.72715,57.47983,56.53354,55.47568,54.35009,53.73004,53.19301,52.69227,48.6296,54.55809,0.1189961
-64.92492,92.71328,81.00978,84.8128,111.4333,82.50202,84.43256,79.89765,87.99025,12.96027,25.035,45.83755,51.91501,59.12937,63.49303,65.07071,65.11002,64.16932,63.15269,62.37815,61.71833,60.93134,59.68734,14.74706,34.94832,52.75636,57.78864,62.74269,65.49989,66.61335,66.4412,65.07428,63.53408,62.13913,61.27231,60.32781,59.03928,58.04773,57.27293,56.59291,156.0707,210.6538,180.9111,79.69732,11.91779,14.78313,24.4554,41.7595,48.58623,56.44938,56.14958,56.83878,55.88622,54.83193,53.71242,53.09433,52.55845,52.05872,47.72889,54.03352,0.1132019
-64.8048,90.7966,80.25704,84.04487,108.5899,81.75807,82.60706,79.11588,86.76828,12.69891,24.6932,45.44492,51.46895,58.61592,62.93435,64.49258,64.52725,63.59134,62.58042,61.81035,61.15475,60.37405,59.14055,14.47262,34.59016,52.30185,57.28237,62.1857,64.91192,66.00993,65.83508,64.47764,62.9496,61.56523,60.70468,59.76769,58.49004,57.50679,56.73847,56.06406,154.2385,205.9948,177.2356,78.93955,11.66488,14.51265,24.12696,41.30794,48.08991,55.91035,55.57625,56.20318,55.24462,54.19398,53.08058,52.46452,51.92984,51.43117,46.83656,53.51209,0.1076829
-64.68468,88.89687,79.50856,83.28133,105.7802,81.01825,80.80248,78.3394,85.55793,12.44153,24.35468,45.05426,51.02515,58.10514,62.37867,63.91762,63.94773,63.01663,62.01144,61.24584,60.59445,59.82003,58.59696,14.20199,34.2344,51.84966,56.77877,61.63177,64.32725,65.40997,65.23249,63.88451,62.36859,60.99476,60.14047,59.21096,57.94415,56.96915,56.20728,55.53846,152.3821,201.3451,173.5746,78.18644,11.41608,14.24591,23.8017,40.85974,47.59702,55.37478,55.00715,55.57299,54.6087,53.56179,52.45454,51.84056,51.30714,50.80959,45.95272,52.99379,0.1024265
-64.56456,87.01455,78.76435,82.52217,103.0052,80.28256,79.01909,77.56819,84.35919,12.18811,24.01944,44.66558,50.58361,57.59702,61.82597,63.34581,63.37145,62.44518,61.44573,60.6846,60.03743,59.26925,58.05658,13.93516,33.88105,51.39978,56.27786,61.08087,63.74587,64.81345,64.6334,63.29488,61.79103,60.42772,59.57966,58.65761,57.40157,56.43479,55.67934,55.01609,150.5013,196.7073,169.9297,77.43797,11.17134,13.98288,23.47961,40.41487,47.10758,54.84266,54.44226,54.94819,53.97843,52.93533,51.83426,51.2224,50.6903,50.19393,45.07748,52.47861,0.09742061
-64.44444,85.1501,78.02438,81.76738,100.2658,79.55099,77.25717,76.80221,83.17202,11.93863,23.68746,44.27886,50.14431,57.09156,61.27625,62.77716,62.7984,61.87698,60.88328,60.12663,59.48368,58.72172,57.51939,13.67209,33.5301,50.95221,55.77962,60.533,63.16777,64.22037,64.03783,62.70874,61.21692,59.86408,59.02225,58.10762,56.86231,55.90371,55.15466,54.49694,148.5961,192.0841,166.3023,76.69413,10.93064,13.72355,23.16068,39.97334,46.62156,54.31398,53.88155,54.32873,53.35377,52.31454,51.2197,50.61001,50.07928,49.58414,44.21095,51.96656,0.09265361
-64.32432,83.30395,77.28866,81.01694,97.56286,78.82353,75.517,76.04145,81.99639,11.69304,23.35873,43.8941,49.70727,56.58874,60.7295,62.21166,62.22858,61.31202,60.32408,59.57192,58.93318,58.17742,56.98538,13.41277,33.18154,50.50694,55.28405,59.98816,62.59294,63.63072,63.44575,62.12607,60.64624,59.30384,58.46822,57.56099,56.32635,55.3759,54.63321,53.98101,146.6665,187.4782,162.6939,75.95491,10.69394,13.46788,22.84489,39.53512,46.13895,53.78872,53.32501,53.71459,52.73468,51.6994,50.61081,50.00335,49.47405,48.98019,43.35325,51.45761,0.08811445
-64.2042,81.47654,76.55718,80.27085,94.89727,78.10018,73.79881,75.28589,80.83226,11.45132,23.03323,43.51131,49.27246,56.08858,60.18572,61.64929,61.66197,60.75029,59.76813,59.02046,58.38593,57.63634,56.45454,13.15717,32.83536,50.06397,54.79114,59.44634,62.02137,63.04448,62.85715,61.54688,60.07898,58.74699,57.91756,57.0177,55.79369,54.85134,54.11498,53.46827,144.7125,182.8924,159.1061,75.22029,10.46122,13.21585,22.53222,39.10021,45.65973,53.26687,52.7726,53.10573,52.12111,51.08987,50.00756,49.40237,48.87455,48.38203,42.50448,50.95178,0.08379257
-64.08408,79.66827,75.82993,79.5291,92.26979,77.38091,72.10285,74.53551,79.67959,11.21344,22.71096,43.13047,48.8399,55.59105,59.6449,61.09005,61.09857,60.19179,59.21541,58.47224,57.84192,57.09848,55.92686,12.90525,32.49156,49.6233,54.30089,58.90752,61.45307,62.46165,62.27204,60.97114,59.51513,58.19352,57.37027,56.47774,55.26431,54.33002,53.59997,52.95873,142.734,178.3294,155.5404,74.49027,10.23242,12.96744,22.22267,38.66859,45.1839,52.74842,52.22431,52.50211,51.51305,50.4859,49.4099,48.80703,48.28074,47.78961,41.66472,50.44905,0.07967786
-63.96396,77.87955,75.1069,78.79166,89.68118,76.66573,70.42933,73.79027,78.53837,10.97937,22.39189,42.75159,48.40957,55.09616,59.10704,60.53394,60.53836,59.6365,58.66591,57.92725,57.30114,56.56381,55.40234,12.65701,32.15013,49.18492,53.81329,58.37171,60.88801,61.88222,61.69038,60.39885,58.95468,57.64342,56.82632,55.9411,54.7382,53.81194,53.08816,52.45236,140.7312,173.792,151.9982,73.76482,10.00752,12.72261,21.91621,38.24025,44.71145,52.23336,51.68012,51.9037,50.91044,49.88746,48.81781,48.21729,47.6926,47.2029,40.83409,49.94942,0.07576067
-63.84384,76.11078,74.38808,78.05854,87.13215,75.95462,68.77847,73.05017,77.40853,10.74908,22.07602,42.37466,47.98148,54.6039,58.57212,59.98094,59.98135,59.08442,58.11963,57.38549,56.76357,56.03235,54.88097,12.4124,31.81106,48.74883,53.32834,57.8389,60.32618,61.30617,61.11218,59.83,58.39762,57.09667,56.28572,55.40778,54.21534,53.29708,52.57954,51.94916,138.7043,169.2829,148.481,73.04393,9.786489,12.48134,21.61284,37.81518,44.24235,51.72166,51.14001,51.31047,50.31325,49.2945,48.23123,47.63312,47.11006,46.62185,40.01267,49.45288,0.0720318
-63.72372,74.36233,73.67348,77.32971,84.62337,75.24758,67.15046,72.31517,76.29006,10.52253,21.76334,41.99967,47.55561,54.11427,58.04014,59.43105,59.42752,58.53554,57.57656,56.84693,56.22922,55.50406,54.36273,12.1714,31.47436,48.31502,52.84602,57.30907,59.76759,60.73351,60.53743,59.26457,57.84394,56.55327,55.74845,54.87776,53.69574,52.78543,52.07411,51.44912,136.6535,164.805,144.9904,72.3276,9.56928,12.2436,21.31253,37.39336,43.77661,51.21333,50.60395,50.72239,49.72144,48.707,47.65013,47.05447,46.5331,46.04643,39.20055,48.95942,0.06848243
-63.6036,72.63456,72.96308,76.60516,82.15546,74.54459,65.54547,71.58525,75.1829,10.29969,21.45382,41.62663,47.13196,53.62725,57.5111,58.88425,58.87686,57.98984,57.03669,56.31158,55.69807,54.97895,53.84761,11.93399,31.14,47.88349,52.36634,56.78222,59.21222,60.16422,59.96611,58.70256,57.29363,56.0132,55.21449,54.35102,53.17938,52.27698,51.57185,50.95222,134.579,160.3611,141.5278,71.6158,9.355859,12.00936,21.01527,36.97479,43.3142,50.70834,50.07193,50.13941,49.13499,48.12491,47.07446,46.4813,45.96166,45.47658,38.39781,48.46904,0.06510415
-63.48348,70.92782,72.25686,75.88489,79.72901,73.84565,63.96367,70.8604,74.08702,10.08053,21.14747,41.25553,46.71054,53.14285,56.98499,58.34055,58.32936,57.44733,56.5,55.77942,55.1701,54.45701,53.33561,11.70014,30.80798,47.45424,51.88929,56.25835,58.66007,59.59829,59.39821,58.14395,56.74668,55.47645,54.68385,53.82757,52.66624,51.77172,51.07274,50.45846,132.4813,155.9538,138.0946,70.90852,9.14619,11.77859,20.72105,36.55944,42.85511,50.20669,49.54391,49.56152,48.55384,47.54819,46.5042,45.91358,45.39572,44.91226,37.60452,47.98173,0.06188895
-63.36336,69.24245,71.55484,75.16887,77.34454,73.15074,62.4052,70.14059,73.00239,9.865019,20.84425,40.88636,46.29133,52.66106,56.46179,57.79994,57.78503,56.90799,55.96649,55.25044,54.64532,53.93822,52.82671,11.46982,30.47831,47.02726,51.41486,55.73744,58.11112,59.0357,58.83373,57.58874,56.20308,54.94302,54.1565,53.30738,52.15632,51.26964,50.57679,49.96782,130.3607,151.586,134.6924,70.20576,8.940235,11.55127,20.42984,36.14732,42.39933,49.70836,49.01989,48.98866,47.97796,46.97681,45.9393,45.35125,44.83523,44.35344,36.82076,47.49749,0.05882915
-63.24324,67.57876,70.85699,74.4571,75.00254,72.45986,60.8702,69.4258,71.92894,9.653117,20.54416,40.51913,45.87433,52.18188,55.94151,57.2624,57.24384,56.37182,55.43616,54.72464,54.1237,53.42257,52.32091,11.243,30.15096,46.60254,50.94304,55.2195,57.56536,58.47646,58.27265,57.03691,55.66281,54.41289,53.63243,52.79045,51.64961,50.77073,50.08397,49.4803,128.2177,147.2603,131.3224,69.50749,8.737956,11.32737,20.14164,35.7384,41.94685,49.21333,48.49984,48.42082,47.40733,46.41073,45.37972,44.79429,44.28014,43.80008,36.0466,47.01631,0.05591744
-63.12312,65.93705,70.16331,73.74957,72.70345,71.77299,59.35879,68.716,70.86665,9.444791,20.24719,40.15383,45.45953,51.70529,55.42413,56.72792,56.70579,55.83879,54.90898,54.202,53.60525,52.91006,51.8182,11.01965,29.82593,46.18008,50.47384,54.7045,57.02279,57.92055,57.71497,56.48845,55.12587,53.88605,53.11164,52.27676,51.14608,50.27497,49.59428,48.99588,126.0529,142.9793,127.9861,68.8137,8.539313,11.10685,19.85642,35.33268,41.49765,48.7216,47.98373,47.85796,46.84189,45.84991,44.82543,44.24265,43.73042,43.25212,35.2821,46.53819,0.05314683
-63.003,64.31762,69.47379,73.04626,70.44764,71.09013,57.87107,68.01117,69.81547,9.240008,19.95331,39.79045,45.04694,51.23129,54.90966,56.19651,56.17087,55.30891,54.38496,53.68252,53.08995,52.40068,51.31856,10.79974,29.50322,45.75988,50.00723,54.19244,56.4834,57.36796,57.16067,55.94336,54.59224,53.36249,52.59411,51.76631,50.64575,49.78236,49.1077,48.51455,123.867,138.7458,124.6849,68.12438,8.344269,10.8897,19.57418,34.93013,41.05172,48.23314,47.47155,47.30005,46.28162,45.29431,44.27638,43.69629,43.18603,42.70954,34.52733,46.06311,0.05051066
-62.88288,62.72072,68.78842,72.34716,68.23547,70.41126,56.40713,67.31129,68.77535,9.038733,19.66252,39.429,44.63655,50.75988,54.39807,55.66815,55.63908,54.78217,53.86408,53.16619,52.57779,51.89441,50.82199,10.58324,29.18282,45.34194,49.54323,53.68333,55.94718,56.81868,56.60974,55.40162,54.06192,52.8422,52.07984,51.25908,50.14858,49.29288,48.62423,48.0363,121.6605,134.5622,121.42,67.43951,8.152784,10.67587,19.29489,34.53075,40.60905,47.74796,46.96328,46.74704,45.72648,44.7439,43.73254,43.15518,42.64693,42.17228,33.78233,45.59107,0.04800256
-62.76276,61.14661,68.10719,71.65226,66.06722,69.73638,54.96704,66.61634,67.74625,8.84093,19.37479,39.06946,44.22835,50.29105,53.88937,55.14284,55.1104,54.25856,53.34633,52.65298,52.06876,51.39124,50.32848,10.37013,28.86472,44.92624,49.08182,53.17714,55.41412,56.2727,56.06217,54.86322,53.53489,52.32517,51.56881,50.75506,49.65457,48.80653,48.14386,47.56111,119.4345,130.431,118.1928,66.75908,7.964819,10.46533,19.01854,34.13453,40.16962,47.26602,46.45889,46.19892,45.17643,44.19864,43.19387,42.61927,42.11307,41.64032,33.04715,45.12206,0.04561647
-62.64264,59.59552,67.4301,70.96155,63.94313,69.06548,53.55086,65.9263,66.72812,8.646563,19.09012,38.71184,43.82234,49.8248,53.38355,54.62056,54.58483,53.73806,52.8317,52.14291,51.56285,50.89118,49.83801,10.16038,28.54891,44.51278,48.62299,52.67387,54.88421,55.73001,55.51795,54.32815,53.01115,51.81138,51.061,50.25424,49.16372,48.32328,47.66656,47.08899,117.1896,126.3546,115.0044,66.08308,7.780334,10.25807,18.74511,33.74145,39.73343,46.78733,45.95837,45.65564,44.63144,43.65849,42.66033,42.08854,41.58443,41.1136,32.32185,44.65608,0.04334658
-62.52252,58.06768,66.75714,70.275,61.86339,68.39854,52.15862,65.24114,65.72092,8.455597,18.80849,38.35613,43.41851,49.36111,52.88061,54.10131,54.06235,53.22067,52.32019,51.63595,51.06006,50.3942,49.35058,9.953942,28.23539,44.10156,48.16675,52.17351,54.35744,55.1906,54.97707,53.7964,52.49067,51.30083,50.55642,49.75661,48.676,47.84314,47.19234,46.61991,114.9269,122.3354,111.8563,65.41149,7.599288,10.05404,18.47459,33.35149,39.30046,46.31187,45.46169,45.11719,44.09147,43.12342,42.13188,41.56292,41.06095,40.59209,31.60645,44.19312,0.04118739
-62.4024,56.56327,66.08829,69.59262,59.82815,67.73555,50.79036,64.56084,64.72459,8.267996,18.52988,38.00232,43.01686,48.89999,52.38052,53.58508,53.54296,52.70639,51.81178,51.1321,50.56036,49.90029,48.86618,9.750801,27.92414,43.69258,47.71307,51.67606,53.8338,54.65447,54.43952,53.26795,51.97346,50.79351,50.05504,49.26216,48.19141,47.36609,46.72118,46.15387,112.6475,118.3757,108.7494,64.7443,7.421642,9.853222,18.20695,32.96465,38.87069,45.83962,44.96883,44.58351,43.55649,42.59338,41.60849,41.0424,40.5426,40.07574,30.901,43.73317,0.03913361
-62.28228,55.08248,65.42355,68.91438,57.8375,67.07651,49.44609,63.88538,63.73908,8.083724,18.25428,37.65042,42.61739,48.44143,51.88329,53.07186,53.02665,52.19519,51.30647,50.63134,50.06376,49.40945,48.38479,9.550921,27.61517,43.28582,47.26196,51.18151,53.31329,54.1216,53.90529,52.7428,51.4595,50.2894,49.55686,48.77087,47.70994,46.89212,46.25306,45.69085,110.3524,114.4775,105.6849,64.08149,7.247356,9.655578,17.94218,32.58091,38.44411,45.37058,44.47977,44.05458,43.02646,42.06835,41.09012,40.52694,40.02934,39.56453,30.20553,43.27623,0.03718022
-62.16216,53.62548,64.76291,68.24027,55.89148,66.42141,48.12581,63.21473,62.76435,7.902743,17.98167,37.30042,42.22009,47.98542,51.38891,52.56165,52.51341,51.68707,50.80424,50.13367,49.57024,48.92167,47.90642,9.354273,27.30846,42.88129,46.81342,50.68984,52.7959,53.59197,53.37437,52.22094,50.94877,49.78849,49.06187,48.28274,47.23157,46.42121,45.78799,45.23085,108.043,110.6429,102.664,63.42305,7.076388,9.46108,17.68027,32.20026,38.02072,44.90472,43.99449,43.53038,42.50134,41.54828,40.57673,40.01648,39.52113,39.0584,29.52007,42.82228,0.03532243
-62.04204,52.19241,64.10636,67.57029,53.9901,65.77023,46.82949,62.54888,61.80035,7.725017,17.71203,36.95231,41.82496,47.53195,50.89738,52.05443,52.00323,51.18203,50.30509,49.63907,49.07979,48.43693,47.43104,9.160824,27.004,42.47897,46.36743,50.20106,52.2816,53.06559,52.84674,51.70236,50.44128,49.29077,48.57004,47.79776,46.75629,45.95336,45.32594,44.77385,105.7206,106.8739,99.68754,62.76896,6.908697,9.269696,17.4212,31.82269,37.60048,44.44203,43.51297,43.01086,41.98111,41.03314,40.06828,39.511,39.01794,38.55732,28.84462,42.37133,0.03355565
-61.92192,50.78338,63.4539,66.90442,52.1333,65.12297,45.55711,61.8878,60.84701,7.55051,17.44536,36.60609,41.43199,47.08103,50.40868,51.5502,51.49611,50.68005,49.809,49.14755,48.5924,47.95523,46.95864,8.970542,26.70179,42.07888,45.92398,49.71515,51.77041,52.54244,52.32241,51.18704,49.937,48.79624,48.08138,47.3159,46.2841,45.48855,44.86691,44.31984,103.3864,103.1723,96.75662,62.11921,6.744244,9.081395,17.16495,31.44817,37.18341,43.98251,43.03519,42.496,41.46573,40.5229,39.56474,39.01046,38.51972,38.06125,28.17922,41.92335,0.03187554
-61.8018,49.39852,62.8055,66.24264,50.32099,64.47961,44.30862,61.23147,59.9043,7.379184,17.18162,36.26176,41.04117,46.63264,49.9228,51.04895,50.99203,50.18112,49.31597,48.65908,48.10806,47.47655,46.48922,8.783398,26.40183,41.68099,45.48308,49.23211,51.2623,52.02251,51.80134,50.67497,49.43592,48.30487,47.59588,46.83717,45.81497,45.02678,44.41088,43.86881,101.0422,99.53973,93.87212,61.47379,6.582986,8.896146,16.9115,31.07671,36.76947,43.52614,42.56113,41.98576,40.95515,40.01752,39.06608,38.51482,38.02643,37.57015,27.52386,41.47836,0.03027793
-61.68168,48.03792,62.16117,65.58494,48.55303,63.84014,43.08396,60.57987,58.97215,7.211001,16.92081,35.91932,40.65251,46.18678,49.43975,50.55067,50.49098,49.68524,48.82599,48.17365,47.62676,47.00089,46.02278,8.599357,26.10409,41.2853,45.04471,48.75192,50.75728,51.50579,51.28355,50.16614,48.93804,47.81666,47.11351,46.36155,45.34891,44.56803,43.95784,43.42075,98.68929,95.97787,91.03492,60.83268,6.424883,8.713917,16.66083,30.70828,36.35866,43.0729,42.09076,41.48011,40.44936,39.51695,38.57225,38.02404,37.53805,37.08398,26.87857,41.03633,0.02875886
-61.56156,46.70163,61.52089,64.93131,46.82924,63.20455,41.88306,59.93297,58.05051,7.045925,16.66291,35.57875,40.266,45.74344,48.95951,50.05535,49.99296,49.19239,48.33904,47.69127,47.1485,46.52824,45.55928,8.418389,25.80858,40.89182,44.60887,48.27459,50.25532,50.99227,50.769,49.66055,48.44334,47.3316,46.63427,45.88903,44.8859,44.11229,43.50779,42.97564,96.3295,92.48815,88.24581,60.19586,6.269894,8.534678,16.41294,30.34287,35.95096,42.62279,41.62407,40.97903,39.94831,39.02118,38.08321,37.53809,37.05452,36.60271,26.24333,40.59727,0.02731456
-61.44144,45.38972,60.88466,64.28174,45.1494,62.57283,40.70583,59.29076,57.13933,6.883918,16.4079,35.24006,39.88162,45.30262,48.48207,49.56298,49.49796,48.70257,47.85512,47.21191,46.67325,46.05858,45.09874,8.240462,25.51529,40.50053,44.17555,47.80009,49.75642,50.48194,50.2577,49.15818,47.95182,46.84967,46.15815,45.41959,44.42592,43.65955,43.0607,42.53348,93.96454,89.0719,85.50554,59.56332,6.117977,8.358396,16.16779,29.98047,35.54636,42.17578,41.16104,40.48248,39.45197,38.53015,37.59894,37.05693,36.57581,36.12628,25.61815,40.16115,0.02594142
-61.32132,44.10222,60.25246,63.63621,43.51322,61.94498,39.55216,58.65321,56.23855,6.724942,16.15577,34.90324,39.49939,44.86431,48.00744,49.07357,49.00596,48.21576,47.37422,46.73557,46.20101,45.5919,44.64113,8.065542,25.2242,40.11143,43.74475,47.32843,49.26057,49.97479,49.74964,48.65901,47.46346,46.37087,45.68513,44.95323,43.96897,43.2098,42.61658,42.09426,91.59621,85.73029,82.81481,58.93506,5.96909,8.18504,15.92538,29.62107,35.14484,41.73187,40.70164,39.99042,38.9603,38.04384,37.1194,36.58052,36.10189,35.65468,25.00303,39.72798,0.024636
-61.2012,42.83914,59.62428,62.99472,41.92042,61.32098,38.42195,58.02029,55.34811,6.56896,15.90649,34.56829,39.11929,44.4285,47.53559,48.58708,48.51697,47.73196,46.89632,46.26223,45.73178,45.1282,44.18644,7.893599,24.93532,39.72451,43.31646,46.8596,48.76776,49.47081,49.24479,48.16304,46.97824,45.89518,45.21521,44.48994,43.51503,42.76302,42.1754,41.65795,89.22641,82.4644,80.17423,58.31104,5.823193,8.014578,15.68568,29.26464,34.7464,41.29104,40.24586,39.50283,38.47328,37.56222,36.64454,36.10883,35.63272,35.18784,24.39794,39.29775,0.02339505
-61.08108,41.60049,59.00012,62.35724,40.37063,60.70081,37.31507,57.39199,54.46796,6.415934,15.66006,34.2352,38.74132,43.99519,47.06652,48.10353,48.03096,47.25115,46.42143,45.79189,45.26553,44.66746,43.73468,7.724598,24.64863,39.33978,42.89067,46.39358,48.27798,48.96999,48.74316,47.67026,46.49617,45.42259,44.74836,44.02969,43.06409,42.31921,41.73716,41.22457,86.85709,79.27514,77.58437,57.69126,5.680244,7.846978,15.44868,28.91119,34.35102,40.85329,39.79367,39.01968,37.99086,37.08524,36.17434,35.64182,35.16826,34.72575,23.80287,38.87045,0.02221543
-60.96096,40.38624,58.37996,61.72376,38.86348,60.08447,36.23137,56.76829,53.59804,6.265826,15.41645,33.90397,38.36547,43.56437,46.60023,47.6229,47.54793,46.77334,45.94952,45.32454,44.80227,44.20968,43.28582,7.558508,24.36412,38.95722,42.46737,45.93037,47.79122,48.47231,48.24472,47.18065,46.01722,44.95309,44.2846,43.57249,42.61615,41.87836,41.30184,40.79408,84.49027,76.16328,75.04573,57.0757,5.540202,7.682209,15.21436,28.56068,33.95868,40.41858,39.34506,38.54094,37.51302,36.61287,35.70876,35.17945,34.70847,34.26836,23.2178,38.44607,0.02109419
-60.84084,39.19637,57.76379,61.09428,37.39855,59.47195,35.17072,56.14915,52.73829,6.118599,15.17564,33.57459,37.99174,43.13603,46.13671,47.14517,47.06788,46.2985,45.48058,44.86016,44.34197,43.75484,42.83985,7.395295,24.08179,38.57682,42.04656,45.46996,47.30748,47.97778,47.74947,46.69421,45.54139,44.48667,43.82389,43.11832,42.17119,41.44045,40.86944,40.36648,82.12804,73.12946,72.55873,56.46434,5.403026,7.520238,14.9827,28.21312,33.56938,39.98693,38.9,38.06657,37.03972,36.14507,35.24776,34.72169,34.25331,33.81563,22.64271,38.02461,0.02002848
-60.72072,38.03081,57.15161,60.46877,35.97538,58.86324,34.13293,55.53457,51.88865,5.974215,14.93763,33.24707,37.62013,42.71018,45.67594,46.67035,46.59078,45.82663,45.01462,44.39875,43.88463,43.30293,42.39677,7.234928,23.80162,38.1986,41.62824,45.01234,46.82674,47.48637,47.2574,46.21092,45.06866,44.02332,43.36623,42.66716,41.72919,41.00547,40.43994,39.94176,79.77252,70.17417,70.12375,55.85718,5.268673,7.361033,14.75369,27.86848,33.18309,39.5583,38.45848,37.59655,36.57092,35.68183,34.79131,34.2685,33.80276,33.36753,22.07756,37.60605,0.01901563
-60.6006,36.88949,56.5434,59.84722,34.5935,58.25832,33.11785,54.92451,51.04906,5.832635,14.70238,32.92139,37.25062,42.2868,45.21793,46.19843,46.11664,45.35772,44.55161,43.94029,43.43025,42.85395,41.95657,7.077374,23.52362,37.82253,41.21239,44.55751,46.34899,46.99808,46.7685,45.73077,44.59903,43.56302,42.9116,42.21902,41.29016,40.5734,40.01333,39.5199,77.42587,67.29776,67.7411,55.25419,5.137104,7.204564,14.5273,27.52675,32.79981,39.13268,38.02047,37.13084,36.1066,35.22309,34.33938,33.81984,33.35676,32.92402,21.52232,37.19038,0.01805305
-60.48048,35.77233,55.93916,59.22963,33.25237,57.65719,32.12529,54.31896,50.21946,5.693823,14.46989,32.59755,36.88321,41.86588,44.76266,45.72939,45.64545,44.89175,44.09155,43.48478,42.9788,42.40788,41.51923,6.922598,23.24777,37.44861,40.79901,44.10546,45.87423,46.5129,46.28275,45.25375,44.13247,43.10577,42.46,41.77386,40.85406,40.14425,39.58961,39.1009,75.0903,64.50046,65.41101,54.65537,5.008277,7.050797,14.30352,27.18792,32.41952,38.71007,37.58595,36.66942,35.64673,34.76882,33.89192,33.37569,32.9153,32.48506,20.97696,36.77761,0.0171383
-60.36036,34.67923,55.33887,58.61598,31.95146,57.05982,31.15505,53.7179,49.39979,5.55774,14.24013,32.27555,36.51791,41.44742,44.31013,45.26322,45.17718,44.42873,43.63443,43.03221,42.53027,41.96471,41.08474,6.770569,22.97406,37.07684,40.38809,43.65617,45.40244,46.03081,45.80015,44.77985,43.66899,42.65155,42.01142,41.3317,40.42091,39.718,39.16875,38.68475,72.76804,61.78235,63.13366,54.06069,4.882152,6.899701,14.08233,26.85197,32.04221,38.29045,37.15491,36.21225,35.19126,34.31899,33.44891,32.936,32.47832,32.05061,20.44143,36.36771,0.01626905
-60.24024,33.61007,54.74252,58.00624,30.6902,56.46622,30.20692,53.1213,48.58998,5.424349,14.01308,31.95538,36.1547,41.03142,43.86033,44.79993,44.71185,43.96864,43.18023,42.58256,42.08467,41.52443,40.6531,6.621254,22.70248,36.70722,39.97963,43.20964,44.93361,45.55181,45.32068,44.30906,43.20857,42.20035,41.56583,40.8925,39.99067,39.29463,38.75074,38.27143,70.46134,59.14336,60.90916,53.47015,4.758686,6.751244,13.86371,26.5189,31.66786,37.87381,36.72732,35.75931,34.74017,33.87358,33.01031,32.50074,32.0458,31.62065,19.91568,35.96069,0.01544308
-60.12012,32.5647,54.1501,57.40042,29.46798,55.87637,29.2807,52.52913,47.78999,5.293613,13.78874,31.63704,35.79357,40.61786,43.41325,44.33949,44.24942,43.51146,42.72896,42.13582,41.64197,41.08704,40.2243,6.47462,22.43304,36.33973,39.57361,42.76586,44.46774,45.07588,44.84433,43.84136,42.7512,41.75216,41.12324,40.45626,39.56335,38.87413,38.33558,37.86093,68.17246,56.58332,58.73756,52.88371,4.63784,6.605394,13.64764,26.18868,31.29646,37.46013,36.30317,35.31056,34.29342,33.43253,32.57608,32.06987,31.6177,31.19512,19.39966,35.55653,0.01465828
-60,31.54299,53.56161,56.7985,28.28419,55.29026,28.37615,51.94139,46.99973,5.165493,13.56707,31.32052,35.43453,40.20675,42.96888,43.8819,43.78991,43.0572,42.28059,41.69199,41.20217,40.65251,39.79831,6.330634,22.1657,35.97438,39.17004,42.32483,44.00482,44.60302,44.37109,43.37675,42.29686,41.30697,40.68363,40.02298,39.13892,38.4565,37.92326,37.45323,65.90364,54.1019,56.61885,52.30138,4.519574,6.46212,13.43411,25.8613,30.928,37.0494,35.88242,34.86598,33.85098,32.99583,32.1462,31.64337,31.19398,30.77401,18.89333,35.15522,0.01391263
-59.87988,30.54476,52.97702,56.20046,27.13818,54.70788,27.49305,51.35804,46.21915,5.039953,13.34807,31.00583,35.07757,39.79806,42.52721,43.42716,43.33329,42.60583,41.83512,41.25106,40.76525,40.22085,39.37515,6.189263,21.90048,35.61115,38.7689,41.88653,43.54483,44.13321,43.90095,42.91521,41.84555,40.86477,40.24698,39.59263,38.71739,38.04172,37.51376,37.04834,63.65712,51.69867,54.55294,51.72314,4.403846,6.321389,13.2231,25.53675,30.56246,36.64161,35.46508,34.42553,33.41282,32.56343,31.72062,31.22119,30.77461,30.35726,18.39661,34.75676,0.01320422
-59.75976,29.56985,52.39634,55.60629,26.0293,54.12921,26.63115,50.77906,45.44819,4.916954,13.13171,30.69295,34.72268,39.39181,42.08824,42.97525,42.87955,42.15736,41.39254,40.81301,40.33121,39.79203,38.95478,6.050474,21.63736,35.25004,38.37018,41.45095,43.08777,43.66644,43.4339,42.45673,41.39725,40.42554,39.81329,39.1652,38.29873,37.62978,37.10707,36.64623,61.43514,49.37308,52.53971,51.14896,4.290617,6.18317,13.01458,25.21501,30.19983,36.23674,35.05111,33.98919,32.97891,32.13531,31.29932,30.8033,30.35955,29.94484,17.90945,34.36114,0.01253123
-59.63964,28.61805,51.81954,55.01598,24.95686,53.55425,25.7902,50.20444,44.68678,4.796461,12.91797,30.38188,34.36986,38.98797,41.65196,42.52616,42.4287,41.71177,40.95283,40.37783,39.90003,39.36606,38.5372,5.914234,21.37634,34.89105,37.97389,41.01809,42.63362,43.20271,42.96992,42.00131,40.95195,39.98928,39.38255,38.74069,37.88293,37.22067,36.70318,36.2469,59.23988,47.12445,50.57897,50.57884,4.179846,6.047431,12.80854,24.89607,29.8401,35.83479,34.64049,33.55693,32.54922,31.71142,30.88225,30.38967,29.94877,29.53673,17.43179,33.96835,0.01189191
-59.51952,27.68916,51.24662,54.42951,23.92016,52.98297,24.96995,49.63415,43.93485,4.678435,12.70684,30.07262,34.0191,38.58655,41.21836,42.07988,41.98071,41.26905,40.51599,39.94551,39.47171,38.94291,38.12241,5.780511,21.11739,34.53417,37.58001,40.58794,42.18238,42.742,42.50902,41.54892,40.50965,39.55597,38.95473,38.31908,37.46999,36.81437,36.30208,35.85034,57.07347,44.95199,48.67045,50.01275,4.071494,5.914141,12.60497,24.57992,29.48324,35.43573,34.2332,33.12872,32.12371,31.29175,30.4694,29.98026,29.54223,29.13288,16.96355,33.57837,0.01128461
-59.3994,26.78297,50.67757,53.84687,22.91849,52.41539,24.17013,49.06817,43.19234,4.56284,12.4983,29.76516,33.6704,38.18754,40.78744,41.63641,41.53559,40.82919,40.08201,39.51605,39.04624,38.52258,37.71039,5.649272,20.86052,34.1794,37.18854,40.16049,41.73403,42.2843,42.05116,41.09956,40.07032,39.1256,38.52984,37.90037,37.05989,36.41088,35.90375,35.45652,54.93803,42.85482,46.81385,49.45069,3.965522,5.783268,12.40384,24.26654,29.12926,35.03955,33.82924,32.70452,31.70235,30.87625,30.06072,29.57504,29.13991,28.73325,16.50466,33.19121,0.01070777
-59.27928,25.89924,50.11237,53.26805,21.95114,51.85147,23.39047,48.50647,42.45919,4.44964,12.29232,29.45949,33.32375,37.79093,40.35918,41.19574,41.09331,40.39218,39.65087,39.08943,38.62359,38.10506,37.30113,5.520484,20.60572,33.82672,36.79946,39.73573,41.28858,41.8296,41.59635,40.65322,39.63396,38.69816,38.10785,37.48453,36.65262,36.01019,35.50819,35.06545,52.83556,40.83196,45.00881,48.89264,3.86189,5.65478,12.20513,23.95591,28.77813,34.64625,33.42857,32.28431,31.28511,30.4649,29.65618,29.17398,28.74175,28.33782,16.05505,32.80685,0.01015987
-59.15916,25.03773,49.55102,52.69302,21.01736,51.2912,22.6307,47.94904,41.73533,4.338797,12.08889,29.15562,32.97915,37.39671,39.93357,40.75786,40.65387,39.95801,39.22257,38.66564,38.20377,37.69034,36.89462,5.394115,20.35297,33.47614,36.41278,39.31365,40.84599,41.37789,41.14457,40.20988,39.20056,38.27364,37.68877,37.07156,36.24817,35.61228,35.11539,34.67711,50.76804,38.88233,43.25493,48.33857,3.760558,5.528647,12.00883,23.64803,28.42984,34.2558,33.03117,31.86807,30.87196,30.05765,29.25574,28.77704,28.34774,27.94655,15.61464,32.42528,0.009639494
-59.03904,24.1982,48.99349,52.12179,20.11641,50.73459,21.89053,47.39586,41.02069,4.230275,11.888,28.85354,32.63659,37.00488,39.51061,40.32275,40.21726,39.52667,38.7971,38.24467,37.78676,37.2784,36.49085,5.270133,20.10228,33.12765,36.02848,38.89425,40.40628,40.92915,40.69581,39.76953,38.7701,37.85203,37.27257,36.66144,35.84653,35.21713,34.72532,34.29148,48.73734,37.00477,41.55172,47.78849,3.661489,5.404837,11.81491,23.34287,28.08437,33.8682,32.63703,31.45576,30.46287,29.65449,28.85938,28.38418,27.95783,27.5594,15.18334,32.0465,0.009145287
-58.91892,23.38038,48.43979,51.55433,19.24755,50.18161,21.16967,46.84689,40.3152,4.124039,11.68961,28.55324,32.29606,36.61543,39.0903,39.89042,39.78347,39.09815,38.37444,37.82651,37.37255,36.86924,36.08981,5.148504,19.85362,32.78123,35.64656,38.47751,39.96942,40.48339,40.25006,39.33216,38.34258,37.43331,36.85924,36.25417,35.44768,34.82475,34.33799,33.90856,46.74523,35.19804,39.89869,47.24236,3.564643,5.28332,11.62337,23.04043,27.74172,33.48343,32.24613,31.04735,30.05781,29.25537,28.46707,27.99538,27.572,27.17634,14.76108,31.67048,0.008675954
-58.7988,22.584,47.8899,50.99064,18.41001,49.63225,20.46783,46.30213,39.6188,4.020051,11.49372,28.25472,31.95756,36.22835,38.67261,39.46084,39.35249,38.67245,37.95459,37.41116,36.96113,36.46285,35.69148,5.029197,19.60699,32.4369,35.26701,38.06343,39.53541,40.04058,39.80731,38.89777,37.91798,37.01747,36.44878,35.84973,35.05162,34.43511,33.95338,33.52834,44.79339,33.46081,38.29527,46.70018,3.469983,5.164063,11.43417,22.74069,27.40187,33.10148,31.85845,30.64282,29.65674,28.86026,28.07876,27.61061,27.19021,26.79733,14.34776,31.29724,0.008230265
-58.67868,21.80877,47.34381,50.43069,17.60303,49.0865,19.78471,45.76154,38.93142,3.918277,11.3003,27.95797,31.62109,35.84364,38.25755,39.03402,38.92432,38.24955,37.53753,36.99859,36.5525,36.05921,35.29587,4.912179,19.36239,32.09464,34.88982,37.652,39.10424,39.60072,39.36755,38.46633,37.49629,36.6045,36.04116,35.44811,34.65833,34.04821,33.57147,33.1508,42.88341,31.79171,36.74087,46.16193,3.37747,5.047037,11.24731,22.44364,27.0648,32.72233,31.47397,30.24213,29.25964,28.46915,27.69444,27.22982,26.81242,26.42235,13.9433,30.92675,0.007807052
-58.55856,21.0544,46.8015,49.87447,16.82586,48.54435,19.12001,45.22512,38.25299,3.81868,11.10933,27.663,31.28664,35.46129,37.8451,38.60993,38.49893,37.82943,37.12326,36.5888,36.14663,35.65831,34.90295,4.797419,19.1198,31.75444,34.51499,37.2432,38.67589,39.1638,38.93076,38.03784,37.07749,36.19439,35.63639,35.0493,34.2678,33.66404,33.19226,32.77594,41.01673,30.18929,35.23485,45.62759,3.287068,4.932211,11.06276,22.14925,26.7305,32.34598,31.09267,29.84527,28.86647,28.08198,27.31406,26.85299,26.4386,26.05135,13.54759,30.559,0.007405201
-58.43844,20.3206,46.26297,49.32197,16.07771,48.00579,18.47343,44.69282,37.58344,3.721226,10.9208,27.36979,30.9542,35.08129,37.43527,38.18858,38.07633,37.4121,36.71177,36.18178,35.74352,35.26014,34.51273,4.684885,18.87921,31.4163,34.14251,36.83704,38.25036,38.7298,38.49693,37.61228,36.66158,35.78714,35.23444,34.65329,33.88002,33.28257,32.81574,32.40373,39.1947,28.65207,33.77652,45.09715,3.198737,4.819553,10.88051,21.85752,26.39896,31.9724,30.71453,29.45219,28.47721,27.69873,26.93759,26.48009,26.06872,25.68431,13.16056,30.19399,0.007023653
-58.31832,19.60707,45.7282,48.77318,15.35783,47.4708,17.84466,44.16465,36.9227,3.625879,10.73469,27.07833,30.62377,34.70364,37.02803,37.76996,37.6565,36.99754,36.30303,35.77752,35.34316,34.8647,34.12517,4.574545,18.64062,31.08022,33.77237,36.43349,37.82764,38.29871,38.06605,37.18965,36.24855,35.38271,34.83531,34.26006,33.49498,32.90381,32.44189,32.03418,37.41851,27.17848,32.36517,44.57059,3.112443,4.709034,10.70053,21.56843,26.07016,31.6016,30.33953,29.06288,28.09183,27.31938,26.56501,26.11108,25.70275,25.32119,12.78209,29.83171,0.0066614
-58.1982,18.91348,45.19718,48.22808,14.66546,46.93938,17.23339,43.64056,36.27072,3.532605,10.55097,26.78864,30.29534,34.32833,36.62338,37.35405,37.23943,36.58574,35.89705,35.376,34.94554,34.47197,33.74029,4.466367,18.40401,30.74619,33.40456,36.03256,37.40771,37.87052,37.63812,36.76993,35.83838,34.98111,34.43898,33.86961,33.11266,32.52774,32.0707,31.66726,35.68924,25.76696,31.00006,44.04789,3.028147,4.600624,10.5228,21.28197,25.7441,31.23354,29.96765,28.67731,27.71029,26.94388,26.19627,25.74592,25.34066,24.96195,12.41209,29.47215,0.006317485
-58.07808,18.23952,44.66989,47.68666,13.99982,46.41151,16.6393,43.12055,35.6274,3.441369,10.36962,26.50069,29.96891,33.95535,36.22131,36.94084,36.82511,36.17669,35.49382,34.97722,34.55064,34.08194,33.35806,4.36032,18.16939,30.41419,33.03908,35.63423,36.99057,37.44523,37.21311,36.35311,35.43107,34.58233,34.04545,33.48192,32.73306,32.15435,31.70216,31.30297,34.00782,24.41588,29.68039,43.52905,2.945813,4.494292,10.34732,20.99812,25.42074,30.86822,29.59888,28.29544,27.33257,26.57222,25.83136,25.3846,24.9824,24.60657,12.05047,29.11529,0.005990994
-57.95796,17.58486,44.14634,47.1489,13.36017,45.88717,16.06208,42.60458,34.9927,3.352136,10.19064,26.21449,29.64447,33.58469,35.82182,36.53033,36.41353,35.77039,35.09332,34.58117,34.15846,33.69461,32.97847,4.256372,17.93673,30.08424,32.67592,35.2385,36.57621,37.02282,36.79103,35.93918,35.02659,34.18635,33.65469,33.09697,32.35615,31.78362,31.33626,30.94129,32.37506,23.12359,28.40538,43.01404,2.865407,4.390009,10.17406,20.71687,25.10009,30.50563,29.23319,27.91725,26.95863,26.20435,25.47024,25.02708,24.62796,24.25501,11.6971,28.76114,0.005681062
-57.83784,16.94918,43.6265,46.6148,12.74575,45.36637,15.50141,42.09265,34.36653,3.264873,10.01399,25.93003,29.32202,33.21635,35.42489,36.12251,36.00469,35.36681,34.69554,34.18784,33.76898,33.30995,32.60152,4.154494,17.70603,29.75631,32.31508,34.84535,36.16462,36.60328,36.37184,35.52812,34.62495,33.79315,33.2667,32.71477,31.98194,31.41555,30.97299,30.58222,30.7916,21.88843,27.17417,42.50284,2.786891,4.287745,10.003,20.43821,24.78213,30.14575,28.87057,27.54272,26.58844,25.84025,25.11287,24.67331,24.27729,23.90723,11.3519,28.40967,0.005386863
-57.71772,16.33213,43.11036,46.08433,12.15581,44.84907,14.95697,41.58472,33.74882,3.179545,9.83966,25.64731,29.00154,32.85033,35.03052,35.71736,35.59857,34.96595,34.30047,33.7972,33.3822,32.92796,32.22719,4.054653,17.47728,29.43041,31.95653,34.45478,35.75578,36.18659,35.95556,35.11993,34.22612,33.40274,32.88147,32.33529,31.61041,31.05013,30.61233,30.22574,29.25797,20.7087,25.98592,41.99545,2.710231,4.187469,9.834119,20.16211,24.46684,29.78858,28.511,27.17182,26.22199,25.47988,24.75923,24.32329,23.93036,23.56322,11.01475,28.06088,0.005107613
-57.5976,15.73339,42.59791,45.55748,11.58961,44.33528,14.42845,41.08078,33.13951,3.096121,9.66763,25.36631,28.68304,32.48661,34.6387,35.31489,35.19516,34.5678,33.90811,33.40927,32.9981,32.54863,31.85547,3.956819,17.25047,29.10653,31.60029,34.06678,35.34968,35.77276,35.54215,34.7146,33.83009,33.01509,32.49899,31.95853,31.24155,30.68733,30.25428,29.87184,27.77452,19.58271,24.83974,41.49185,2.635391,4.089154,9.667405,19.88857,24.15421,29.43409,28.15445,26.80451,25.85923,25.12323,24.40929,23.97696,23.58715,23.22292,10.68554,27.71476,0.004842565
-57.47748,15.1526,42.08914,45.03424,11.04643,43.82498,13.91552,40.5808,32.53853,3.014565,9.497879,25.08705,28.36651,32.12518,34.24941,34.91507,34.79446,34.17236,33.51843,33.02401,32.61668,32.17194,31.48636,3.860961,17.02559,28.78466,31.24633,33.68134,34.94633,35.36176,35.13162,34.3121,33.43686,32.63019,32.11923,31.58447,30.87534,30.32716,29.89882,29.5205,26.3415,18.50876,23.73475,40.99201,2.562338,3.99277,9.502838,19.61757,23.84423,29.08227,27.80092,26.44077,25.50014,24.77025,24.06301,23.63431,23.24763,22.88632,10.36417,27.3713,0.00459101
-57.35736,14.58943,41.58403,44.5146,10.52552,43.31816,13.41787,40.08477,31.9458,2.934846,9.330389,24.8095,28.05195,31.76604,33.86266,34.5179,34.39645,33.7796,33.13144,32.64143,32.23791,31.7979,31.11984,3.76705,16.80263,28.4648,30.89465,33.29844,34.5457,34.95358,34.72395,33.91244,33.04641,32.24804,31.7422,31.21311,30.51178,29.96959,29.54594,29.17173,24.95899,17.48514,22.67002,40.49593,2.491037,3.898287,9.340397,19.34909,23.53688,28.73312,27.45037,26.08059,25.14469,24.42092,23.72038,23.2953,22.91175,22.55338,10.05052,27.03049,0.004352272
-57.23724,14.04352,41.08258,43.99853,10.02619,42.8148,12.93517,39.59266,31.36126,2.856931,9.165139,24.53367,27.73934,31.40919,33.47843,34.12337,34.00112,33.38952,32.74712,32.26151,31.8618,31.42648,30.75589,3.675055,16.58159,28.14694,30.54525,32.91809,34.14778,34.54822,34.31912,33.51559,32.65874,31.86862,31.36788,30.84442,30.15085,29.61462,29.19563,28.8255,23.62694,16.51014,21.64464,40.00358,2.421454,3.805678,9.180066,19.08313,23.23214,28.38661,27.1028,25.72392,24.79285,24.07521,23.38134,22.9599,22.57949,22.22407,9.744477,26.69231,0.004125712
-57.11712,13.51452,40.58477,43.48603,9.54773,42.31489,12.46712,39.10445,30.78483,2.780787,9.00211,24.25955,27.42868,31.05461,33.09672,33.73147,33.60846,33.00212,32.36545,31.88425,31.48833,31.05767,30.39452,3.584947,16.36245,27.83108,30.19812,32.54027,33.75257,34.14567,33.91714,33.12156,32.27382,31.49192,30.99626,30.4784,29.79254,29.26224,28.84788,28.48181,22.34518,15.58208,20.65766,39.51496,2.353556,3.714913,9.021825,18.81966,22.93001,28.04274,26.75819,25.37074,24.44459,23.73308,23.04588,22.62809,22.25082,21.89835,9.445935,26.35677,0.003910717
-56.997,13.00208,40.09058,42.97709,9.089443,41.81843,12.01338,38.62013,30.21644,2.706383,8.841283,23.98714,27.11996,30.7023,32.71751,33.34219,33.21847,32.61737,31.98644,31.50962,31.11749,30.69147,30.03571,3.496695,16.14521,27.5172,29.85325,32.16497,33.36006,33.74591,33.51797,32.73031,31.89164,31.11793,30.62732,30.11504,29.43684,28.91243,28.50267,28.14064,21.11341,14.69927,19.70815,39.03004,2.28731,3.625964,8.865656,18.55868,22.63047,27.70149,26.41651,25.02103,24.09989,23.39452,22.71397,22.29982,21.92571,21.5762,9.154774,26.02385,0.003706708
-56.87688,12.50586,39.60001,42.47168,8.650651,41.32539,11.57364,38.13966,29.65602,2.633687,8.682638,23.71643,26.81319,30.35225,32.3408,32.95553,32.83114,32.23527,31.61006,31.13762,30.74926,30.32786,29.67945,3.41027,15.92985,27.20531,29.51062,31.79219,32.97023,33.34893,33.12163,32.34185,31.51221,30.74663,30.26106,29.75432,29.08374,28.56519,28.16,27.80198,19.93119,13.86005,18.79514,38.54881,2.222684,3.538804,8.71154,18.30016,22.33351,27.36285,26.07775,24.67476,23.75871,23.05949,22.38558,21.97507,21.60413,21.25758,8.87088,25.69353,0.003513134
-56.75676,12.02549,39.11304,41.9698,8.230684,40.83577,11.14759,37.66303,29.1035,2.562668,8.526156,23.44741,26.50835,30.00446,31.96658,32.57146,32.44644,31.8558,31.23632,30.76825,30.38365,29.96684,29.32572,3.325643,15.71637,26.89539,29.17025,31.42191,32.58308,32.95472,32.72808,31.95616,31.1355,30.37802,29.89746,29.39623,28.73323,28.22049,27.81986,27.46582,18.79799,13.06277,17.91769,38.07125,2.159644,3.453404,8.559459,18.0441,22.03911,27.02681,25.74189,24.3319,23.42102,22.72796,22.06067,21.65381,21.28604,20.94247,8.594138,25.36581,0.003329471
-56.63664,11.56062,38.62966,41.47142,7.828887,40.34955,10.73491,37.19022,28.55881,2.493295,8.371817,23.18009,26.20544,29.65891,31.59484,32.18999,32.06438,31.47897,30.86519,30.40148,30.02063,29.60838,28.97452,3.242785,15.50475,26.58745,28.83211,31.05413,32.19859,32.56327,32.33732,31.57323,30.7615,30.01208,29.53651,29.04077,28.38528,27.87834,27.48222,27.13215,17.71314,12.3058,17.07483,37.59735,2.09816,3.369736,8.409395,17.79047,21.74726,26.69335,25.40892,23.99243,23.08681,22.3999,21.73922,21.33601,20.97142,20.63083,8.324429,25.04068,0.003155219
-56.51652,11.11091,38.14986,40.97655,7.444617,39.86672,10.3353,36.7212,28.02188,2.425538,8.219601,22.91445,25.90445,29.3156,31.22557,31.8111,31.68494,31.10476,30.49667,30.03731,29.6602,29.25249,28.62584,3.161667,15.295,26.28146,28.49619,30.68883,31.81676,32.17456,31.94935,31.19305,30.3902,29.6488,29.1782,28.68791,28.03991,27.53871,27.14709,26.80096,16.67591,11.58756,16.2656,37.12709,2.0382,3.287774,8.26133,17.53927,21.45794,26.36246,25.0788,23.65632,22.75604,22.07528,21.4212,21.02165,20.66024,20.32263,8.061637,24.71813,0.002989906
-56.3964,10.67599,37.67362,40.48515,7.077244,39.38727,9.948437,36.25596,27.49263,2.359365,8.06949,22.65049,25.60538,28.97452,30.85876,31.43479,31.30812,30.73315,30.13074,29.67572,29.30234,28.89915,28.27967,3.082261,15.08709,25.97744,28.1625,30.32601,31.43757,31.7886,31.56414,30.81561,30.02158,29.28817,28.82251,28.33765,27.69708,27.2016,26.81445,26.47223,15.68543,10.90647,15.48905,36.66046,1.979733,3.20749,8.115244,17.29047,21.17115,26.03412,24.75153,23.32355,22.42868,21.75408,21.10658,20.71068,20.35247,20.01785,7.805645,24.39815,0.00283308
-56.27628,10.25552,37.20093,39.99722,6.726153,38.91119,9.574019,35.79448,26.971,2.294748,7.921463,22.38821,25.30822,28.63567,30.4944,31.06104,30.93389,30.36414,29.7674,29.31672,28.94705,28.54835,27.93599,3.004539,14.88102,25.67537,27.83103,29.96566,31.06101,31.40536,31.18168,30.44089,29.65565,28.93017,28.46945,27.98998,27.35679,26.86699,26.48428,26.14596,14.74078,10.26099,14.74422,36.19743,1.922728,3.128856,7.97112,17.04408,20.88686,25.70834,24.42709,22.99409,22.10471,21.43627,20.79533,20.40309,20.04807,19.71645,7.556334,24.08072,0.002684314
-56.15616,9.849144,36.73177,39.51275,6.390743,38.43845,9.211742,35.33673,26.45691,2.231656,7.775502,22.1276,25.01296,28.29903,30.13249,30.68984,30.56227,29.99771,29.40664,28.96028,28.59431,28.20007,27.59479,2.928472,14.67678,25.37525,27.50176,29.60777,30.68708,31.02483,30.80198,30.06888,29.29238,28.57481,28.11898,27.64488,27.01903,26.53488,26.15658,25.82213,13.84094,9.649626,14.03016,35.73799,1.867156,3.051848,7.82894,16.80006,20.60506,25.38508,24.10546,22.66791,21.7841,21.12182,20.48742,20.09884,19.74702,19.41839,7.313586,23.76584,0.002543201
-56.03604,9.45652,36.26615,39.03172,6.070426,37.96906,8.861304,34.88269,25.95029,2.170061,7.631586,21.86865,24.7196,27.9646,29.77302,30.32119,30.19322,29.63387,29.04844,28.60639,28.24411,27.85432,27.25607,2.854033,14.47435,25.07706,27.17469,29.25232,30.31576,30.64701,30.425,29.69958,28.93176,28.22205,27.77111,27.30234,26.68379,26.20525,25.83133,25.50073,12.98481,9.0709,13.34593,35.28213,1.812986,2.976437,7.688685,16.55841,20.32574,25.06434,23.78663,22.34499,21.46682,20.8107,20.18283,19.79791,19.44929,19.12367,7.077283,23.4535,0.002409354
-55.91592,9.0773,35.80403,38.55411,5.76463,37.503,8.522407,34.43235,25.45107,2.109934,7.489697,21.61137,24.42813,27.63238,29.41597,29.95508,29.82675,29.27259,28.69279,28.25505,27.89645,27.51107,26.91981,2.781194,14.27374,24.78081,26.84981,28.89932,29.94704,30.27188,30.05074,29.33296,28.57379,27.8719,27.42582,26.96236,26.35105,25.87809,25.50853,25.18176,12.17127,8.52338,12.69059,34.82983,1.760189,2.902598,7.550337,16.31911,20.04889,24.74611,23.47056,22.02531,21.15284,20.50289,19.88153,19.50026,19.15485,18.83223,6.847307,23.14368,0.002282406
-55.7958,8.711141,35.34541,38.07991,5.472798,37.04025,8.194756,33.98568,24.95917,2.051245,7.349816,21.35574,24.13855,27.30235,29.06135,29.59149,29.46284,28.91386,28.33969,27.90624,27.5513,27.17032,26.58601,2.709928,14.07493,24.48649,26.52711,28.54875,29.58092,29.89943,29.6792,28.96902,28.21845,27.52434,27.08309,26.62491,26.02081,25.55338,25.18816,24.86519,11.3991,8.005672,12.06322,34.38107,1.708737,2.830304,7.413879,16.08214,19.77449,24.43037,23.15725,21.70884,20.84214,20.19835,19.58348,19.20587,18.86366,18.54406,6.623539,22.83638,0.002162007
-55.67568,8.357705,34.89027,37.60911,5.194385,36.5808,7.87806,33.54266,24.47454,1.993968,7.211921,21.10176,23.85085,26.9745,28.70913,29.23041,29.10148,28.55768,27.98912,27.55995,27.20867,26.83205,26.25464,2.640209,13.87792,24.19409,26.20658,28.2006,29.21737,29.52966,29.31035,28.60775,27.86572,27.17936,26.74293,26.28999,25.69304,25.23113,24.87021,24.55102,10.66705,7.516418,11.46289,33.93584,1.6586,2.759531,7.279292,15.8475,19.50253,24.11711,22.84669,21.39555,20.53469,19.89706,19.28867,18.91471,18.57572,18.25912,6.405863,22.53158,0.002047826
-55.55556,8.016653,34.43861,37.14169,4.928865,36.12464,7.572029,33.10327,23.99708,1.938073,7.075996,20.84942,23.56503,26.64884,28.35932,28.87184,28.74267,28.20404,27.64108,27.21618,26.86854,26.49626,25.92571,2.57201,13.68268,23.9036,25.88823,27.85487,28.8564,29.16254,28.94418,28.24913,27.5156,26.83694,26.4053,25.95758,25.36775,24.91131,24.55467,24.23923,9.97385,7.054303,10.88871,33.49412,1.609751,2.690253,7.146557,15.61516,19.23299,23.80632,22.53884,21.08542,20.23047,19.59899,18.99706,18.62675,18.29097,17.97739,6.194159,22.22928,0.001939548
-55.43544,7.687654,33.99041,36.67764,4.675724,35.67176,7.276381,32.6675,23.52674,1.883535,6.94202,20.59872,23.28107,26.32535,28.01189,28.51577,28.38638,27.85292,27.29554,26.8749,26.53089,26.16293,25.5992,2.505303,13.48922,23.61502,25.57203,27.51154,28.49799,28.79807,28.58069,27.89316,27.16808,26.49708,26.07021,25.62768,25.04491,24.59391,24.24152,23.92982,9.318175,6.618049,10.33978,33.05589,1.562163,2.622444,7.015658,15.38512,18.96586,23.49798,22.23369,20.77843,19.92944,19.30412,18.70862,18.34197,18.0094,17.69884,5.988311,21.92946,0.001836872
-55.31532,7.370377,33.54565,36.21694,4.434463,35.22214,6.990835,32.23531,23.06345,1.830325,6.809973,20.34966,22.99897,26.00402,27.66686,28.16219,28.03263,27.50431,26.95251,26.53612,26.19573,25.83205,25.27509,2.440064,13.29752,23.32835,25.25799,27.1706,28.14213,28.43623,28.21987,27.53981,26.82314,26.15977,25.73765,25.30027,24.72452,24.27893,23.93076,23.62277,8.698691,6.206423,9.815236,32.62114,1.515807,2.556079,6.886576,15.15736,18.70112,23.19208,21.93124,20.47455,19.63159,19.01242,18.42333,18.06033,17.73098,17.42343,5.788202,21.63211,0.001739515
-55.1952,7.064498,33.10432,35.75958,4.204599,34.77577,6.715114,31.80669,22.60712,1.778417,6.679838,20.10223,22.71873,25.68486,27.32419,27.81108,27.68138,27.15821,26.61197,26.19982,25.86302,25.50362,24.95339,2.376265,13.10757,23.04356,24.94609,26.83205,27.78881,28.07702,27.86169,27.18909,26.48077,25.82499,25.40759,24.97534,24.40657,23.96635,23.62238,23.31807,8.114043,5.81823,9.314204,32.18984,1.470657,2.491134,6.759294,14.93186,18.43877,22.88861,21.63145,20.17375,19.33688,18.72385,18.14117,17.78181,17.45568,17.15114,5.593716,21.33722,0.001647205
-55.07508,6.769694,32.6664,35.30555,3.985664,34.33264,6.448948,31.38163,22.1577,1.727785,6.551594,19.85642,22.44034,25.36784,26.98389,27.46244,27.33263,26.8146,26.2739,25.86598,25.53278,25.17761,24.63407,2.313883,12.91937,22.76067,24.63632,26.49587,27.43803,27.72043,27.50615,26.84097,26.14096,25.49272,25.08003,24.65288,24.09104,23.65615,23.31636,23.01572,7.562871,5.452319,8.835842,31.762,1.426687,2.427585,6.633793,14.70861,18.17879,22.58756,21.33431,19.87602,19.04529,18.4384,17.86209,17.50638,17.18347,16.88195,5.404736,21.04479,0.001559687
-54.95495,6.48565,32.2319,34.85483,3.777202,33.89273,6.192068,30.96009,21.7151,1.678402,6.425223,19.61223,22.1638,25.05296,26.64595,27.11626,26.98638,26.47347,25.93831,25.5346,25.20498,24.85403,24.31713,2.252891,12.7329,22.47967,24.32869,26.16206,27.08976,27.36644,27.15325,26.49545,25.8037,25.16297,24.75495,24.33287,23.77792,23.34834,23.01269,22.71569,7.043811,5.107577,8.379321,31.33758,1.383871,2.365407,6.510057,14.48759,17.92116,22.28892,21.03981,19.58133,18.75679,18.15604,17.58609,17.23402,16.91432,16.61582,5.221149,20.75479,0.001476715
-54.83483,6.212054,31.80078,34.40741,3.578774,33.45604,5.944211,30.54206,21.27926,1.630244,6.300706,19.36965,21.88909,24.74022,26.31036,26.77253,26.64261,26.13482,25.60517,25.20567,24.87961,24.53285,24.00256,2.193264,12.54816,22.20054,24.02317,25.83061,26.744,27.01504,26.80295,26.15251,25.46898,24.83571,24.43235,24.01531,23.4672,23.04289,22.71136,22.41798,6.555502,4.782936,7.943826,30.91657,1.342182,2.304576,6.388066,14.26879,17.66587,21.99266,20.74793,19.28964,18.47137,17.87674,17.31312,16.96469,16.64821,16.35272,5.042839,20.46723,0.001398058
-54.71471,5.948597,31.37304,33.96327,3.389955,33.02254,5.705119,30.12753,20.85011,1.583285,6.178023,19.12868,21.61621,24.4296,25.9771,26.43124,26.30131,25.79863,25.27449,24.87917,24.55667,24.21408,23.69034,2.134978,12.36513,21.92327,23.71977,25.5015,26.40074,26.66622,26.45526,25.81214,25.13678,24.51094,24.11221,23.70019,23.15887,22.7398,22.41236,22.12257,6.096595,4.477367,7.528565,30.49896,1.301597,2.245069,6.267805,14.05221,17.41291,21.69878,20.45864,19.00095,18.18898,17.60048,17.04317,16.69837,16.3851,16.09263,4.869693,20.18208,0.001323496
-54.59459,5.694977,30.94866,33.5224,3.210334,32.59224,5.474536,29.71646,20.42758,1.537499,6.057156,18.88931,21.34516,24.12111,25.64618,26.09237,25.96247,25.46489,24.94624,24.55511,24.23614,23.89769,23.38047,2.078008,12.18381,21.64788,23.41847,25.17474,26.05996,26.31997,26.11017,25.47433,24.80709,24.18864,23.79453,23.38748,22.85292,22.43905,22.11567,21.82946,5.665753,4.189881,7.132759,30.08473,1.26209,2.186863,6.149255,13.83781,17.16226,21.40727,20.17194,18.71523,17.90961,17.32722,16.77621,16.43503,16.12498,15.83553,4.701599,19.89934,0.00125282
-54.47447,5.450898,30.52763,33.08479,3.039512,32.1651,5.252214,29.30884,20.01159,1.492864,5.938086,18.65154,21.07592,23.81472,25.31758,25.75592,25.62608,25.13359,24.62041,24.23345,23.91801,23.58368,23.07293,2.022331,12.00418,21.37434,23.11927,24.8503,25.72167,25.97628,25.76765,25.13907,24.47991,23.8688,23.47928,23.07718,22.54933,22.14063,21.82129,21.53864,5.261658,3.91953,6.755653,29.67386,1.223637,2.129934,6.032398,13.62559,16.91391,21.11811,19.88781,18.43244,17.63324,17.05695,16.51221,16.17466,15.86782,15.58138,4.538444,19.619,0.001185831
-54.35435,5.216068,30.10994,32.65041,2.877107,31.74113,5.037908,28.90465,19.60208,1.449353,5.820794,18.41536,20.8085,23.51044,24.99129,25.42189,25.29213,24.80472,24.297,23.9142,23.60227,23.27203,22.76772,1.967921,11.82624,21.10265,22.82216,24.52818,25.38584,25.63513,25.42771,24.80635,24.15521,23.55141,23.16646,22.76929,22.2481,21.84453,21.52921,21.25008,4.883017,3.665406,6.396505,29.26633,1.186214,2.074259,5.917218,13.41553,16.66785,20.83129,19.60623,18.15258,17.35983,16.78964,16.25115,15.91721,15.61358,15.33015,4.380119,19.34104,0.00112234
-54.23423,4.990199,29.69556,32.21926,2.722748,31.3203,4.831377,28.50386,19.19898,1.406944,5.705261,18.18077,20.54289,23.20826,24.6673,25.09025,24.96061,24.47828,23.976,23.59734,23.28891,22.96274,22.46481,1.914757,11.64998,20.83281,22.52712,24.20838,25.05247,25.29652,25.09032,24.47615,23.833,23.23646,22.85606,22.46378,21.94921,21.55075,21.23941,20.96379,4.528563,3.426637,6.054597,28.86214,1.149797,2.019817,5.803698,13.20762,16.42406,20.5468,19.32717,17.87561,17.08936,16.52526,15.99299,15.66267,15.36225,15.08182,4.226514,19.06546,0.001062168
-54.11411,4.77301,29.2845,31.79133,2.576079,30.9026,4.632386,28.10647,18.80221,1.365614,5.591469,17.94775,20.27907,22.90817,24.34561,24.761,24.63151,24.15424,23.65739,23.28286,22.97792,22.6558,22.16422,1.862814,11.47539,20.5648,22.23416,23.89087,24.72154,24.96044,24.75548,24.14847,23.51324,22.92394,22.54806,22.16064,21.65265,21.25926,20.95188,20.67974,4.197057,3.202392,5.729229,28.46126,1.114364,1.966584,5.691819,13.00184,16.18253,20.26463,19.05064,17.60152,16.82181,16.26379,15.73772,15.411,15.11379,14.83637,4.07752,18.79224,0.001005145
-53.99399,4.564227,28.87673,31.36659,2.436755,30.48803,4.440705,27.71245,18.41171,1.325338,5.479399,17.71632,20.01705,22.61015,24.0262,24.43413,24.30483,23.8326,23.34117,22.97076,22.66928,22.35118,21.86591,1.81207,11.30246,20.29863,21.94327,23.57566,24.39306,24.62686,24.42317,23.82328,23.19595,22.61384,22.24245,21.85987,21.35841,20.97005,20.66662,20.39794,3.887295,2.991873,5.41972,28.06367,1.079892,1.91454,5.581565,12.79819,15.94325,19.98475,18.7766,17.33027,16.55715,16.0052,15.48531,15.16219,14.86818,14.59376,3.93303,18.52137,0.00095111
-53.87387,4.363579,28.47224,30.94503,2.304446,30.07657,4.256107,27.32178,18.0274,1.286095,5.369032,17.48645,19.75682,22.31421,23.70907,24.10963,23.98054,23.51335,23.02732,22.66101,22.363,22.04889,21.56988,1.762501,11.13117,20.03428,21.65443,23.26272,24.06699,24.29579,24.09339,23.50059,22.8811,22.30613,21.93922,21.56145,21.06648,20.68312,20.3836,20.11836,3.598107,2.794323,5.125409,27.66937,1.046358,1.863661,5.472919,12.59664,15.70619,19.70717,18.50505,17.06186,16.29536,15.74947,15.23573,14.9162,14.62539,14.35398,3.792937,18.25285,0.0008999085
-53.75375,4.170801,28.07101,30.52665,2.178832,29.6682,4.078372,26.93443,17.64922,1.247862,5.260351,17.25814,19.49837,22.02034,23.3942,23.7875,23.65864,23.19648,22.71583,22.35362,22.05905,21.74892,21.27612,1.714087,10.96152,19.77175,21.36764,22.95207,23.74334,23.96722,23.76611,23.18037,22.56868,22.00082,21.63836,21.26537,20.77685,20.39846,20.10282,19.841,3.328362,2.609016,4.845655,27.27833,1.01374,1.813928,5.365863,12.39718,15.47136,19.43187,18.23596,16.79624,16.03641,15.49657,14.98897,14.67302,14.3854,14.11698,3.657138,17.98665,0.0008513952
-53.63363,3.985635,27.67304,30.11141,2.059607,29.26291,3.907283,26.5504,17.27711,1.210617,5.153336,17.0314,19.24169,21.72852,23.0816,23.46771,23.33912,22.88198,22.40669,22.04856,21.75742,21.45124,20.98463,1.666803,10.7935,19.51103,21.08289,22.64367,23.4221,23.64112,23.44134,22.86263,22.25867,21.69789,21.33986,20.97161,20.4895,20.11605,19.82426,19.56584,3.076964,2.435261,4.579836,26.89053,0.9820174,1.765317,5.260382,12.19979,15.23872,19.15883,17.96932,16.53341,15.78028,15.24647,14.74498,14.43261,14.14819,13.88276,3.525528,17.72278,0.0008054318
-53.51351,3.807829,27.2783,29.69932,1.946476,28.86069,3.74263,26.16966,16.91098,1.174339,5.047969,16.80621,18.98678,21.43875,22.77124,23.15026,23.02198,22.56983,22.09989,21.74583,21.45811,21.15585,20.69538,1.620629,10.6271,19.25212,20.80018,22.33753,23.10325,23.31748,23.11905,22.54733,21.95108,21.39733,21.04371,20.68018,20.20442,19.83588,19.54792,19.29288,2.842859,2.272402,4.327351,26.50597,0.9511687,1.71781,5.156457,12.00447,15.00828,18.88804,17.70511,16.27334,15.52695,14.99917,14.50375,14.19496,13.91372,13.65128,3.398005,17.46121,0.000761887
-53.39339,3.637135,26.88679,29.29036,1.839156,28.46153,3.584206,25.79218,16.55077,1.139006,4.944233,16.58256,18.73364,21.15103,22.46313,22.83515,22.70718,22.26003,21.79543,21.44542,21.1611,20.86274,20.40837,1.575544,10.46232,18.995,20.51949,22.03363,22.78678,22.99631,22.79924,22.23448,21.64588,21.09912,20.74989,20.39105,19.92161,19.55794,19.27379,19.02209,2.625035,2.119811,4.087617,26.12463,0.9211731,1.671384,5.054073,11.8112,14.78002,18.6195,17.44332,16.016,15.27639,14.75462,14.26526,13.96003,13.68197,13.42251,3.274469,17.20194,0.0007206361
-53.27327,3.473312,26.49848,28.8845,1.737374,28.06541,3.431809,25.41796,16.19642,1.104598,4.842109,16.36046,18.48225,20.86534,22.15724,22.52235,22.39474,21.95257,21.49328,21.14732,20.86638,20.5719,20.12358,1.531525,10.29913,18.73968,20.24081,21.73197,22.47269,22.67758,22.4819,21.92406,21.34307,20.80326,20.45839,20.10421,19.64105,19.28221,19.00185,18.75348,2.422518,1.976896,3.860071,25.74648,0.8920103,1.62602,4.953212,11.61996,14.55391,18.35318,17.18393,15.76137,15.02858,14.5128,14.02948,13.7278,13.45292,13.19644,3.154819,16.94495,0.0006815607
-53.15315,3.316125,26.11338,28.48175,1.640871,27.67232,3.285242,25.04698,15.84786,1.071093,4.741578,16.1399,18.2326,20.58168,21.85358,22.21187,22.08464,21.64743,21.19345,20.85151,20.57395,20.28332,19.84101,1.488553,10.13753,18.48614,19.96415,21.43253,22.16096,22.36129,22.167,21.61606,21.04263,20.50974,20.1692,19.81966,19.36272,19.0087,18.73209,18.48703,2.234378,1.84309,3.644169,25.37151,0.8636602,1.581698,4.853858,11.43074,14.32996,18.08908,16.92693,15.50944,14.78349,14.27369,13.79638,13.49824,13.22654,12.97303,3.038958,16.69024,0.0006445484
-53.03303,3.165344,25.73145,28.08207,1.549394,27.28224,3.144314,24.6792,15.50501,1.038472,4.642624,15.92087,17.98471,20.30003,21.55213,21.90369,21.77686,21.34461,20.89591,20.55798,20.28379,19.99699,19.56065,1.446606,9.977516,18.23438,19.68948,21.13531,21.85158,22.04742,21.85455,21.31046,20.74456,20.21853,19.88232,19.53738,19.08663,18.73738,18.4645,18.22273,2.059725,1.717858,3.439386,24.99971,0.8361035,1.538397,4.755995,11.24353,14.10815,17.82718,16.67229,15.26018,14.5411,14.03728,13.56595,13.27134,13.0028,12.75226,2.926789,16.43779,0.0006094926
-52.91291,3.020745,25.35269,27.68547,1.462705,26.89517,3.008837,24.31462,15.16782,1.006714,4.545227,15.70336,17.73854,20.0204,21.25288,21.5978,21.4714,21.04409,20.60066,20.26673,19.99588,19.71289,19.28249,1.405664,9.819072,17.9844,19.41681,20.8403,21.54454,21.73596,21.54453,21.00727,20.44883,19.92964,19.59772,19.25735,18.81275,18.46824,18.19907,17.96056,1.897711,1.600692,3.245215,24.63106,0.8093207,1.496099,4.659606,11.0583,13.88846,17.56747,16.42001,15.01357,14.30139,13.80352,13.33815,13.04707,12.78169,12.53411,2.818218,16.18759,0.0005762919
-52.79279,2.88211,24.97708,27.29192,1.380572,26.51109,2.878629,23.95321,14.8362,0.9758012,4.449371,15.48737,17.49411,19.74277,20.95583,21.29419,21.16825,20.74587,20.30769,19.97775,19.71023,19.43101,19.00651,1.365707,9.662191,17.73618,19.14613,20.54748,21.23983,21.4269,21.23693,20.70646,20.15544,19.64304,19.31539,18.97958,18.54108,18.20128,17.93579,17.70052,1.747528,1.491108,3.061169,24.26554,0.7832931,1.454784,4.564674,10.87506,13.67088,17.30995,16.17006,14.76958,14.06433,13.57241,13.11296,12.8254,12.56317,12.31855,2.71315,15.93963,0.0005448504
-52.67267,2.749227,24.60461,26.90141,1.302775,26.12998,2.753511,23.59496,14.51011,0.945713,4.355037,15.2729,17.25141,19.46714,20.66096,20.99285,20.8674,20.44993,20.01698,19.69101,19.42681,19.15135,18.7327,1.326716,9.506862,17.48972,18.87742,20.25685,20.93745,21.12023,20.93173,20.40802,19.86438,19.35874,19.03534,18.70404,18.2716,17.93648,17.67464,17.44259,1.608409,1.388652,2.886778,23.90313,0.7580022,1.414433,4.471185,10.69378,13.45539,17.05458,15.92243,14.5282,13.82991,13.34391,12.89037,12.60632,12.34723,12.10556,2.611493,15.69391,0.0005150767
-52.55255,2.62189,24.23526,26.51393,1.229104,25.75184,2.633311,23.23984,14.18947,0.916431,4.262209,15.05993,17.01041,19.19349,20.36827,20.69377,20.56883,20.15627,19.72853,19.40652,19.14563,18.8739,18.46106,1.288671,9.353076,17.24501,18.61067,19.9684,20.63737,20.81594,20.62893,20.11194,19.57564,19.07671,18.75753,18.43072,18.0043,17.67383,17.41562,17.18677,1.479626,1.292891,2.721589,23.54383,0.7334299,1.375027,4.37912,10.51445,13.24199,16.80138,15.6771,14.2894,13.59809,13.118,12.67034,12.38979,12.13384,11.89511,2.513157,15.4504,0.0004868844
-52.43243,2.499897,23.86902,26.12946,1.159355,25.37664,2.51786,22.88784,13.87421,0.8879367,4.170867,14.84847,16.77114,18.92183,20.07775,20.39695,20.27254,19.86487,19.44233,19.12426,18.86666,18.59864,18.19156,1.251552,9.200824,17.00205,18.34589,19.68212,20.33959,20.51402,20.32851,19.81821,19.28919,18.79694,18.48197,18.15962,17.73918,17.41332,17.15872,16.93305,1.360491,1.203416,2.565168,23.18761,0.7095584,1.336548,4.288465,10.33705,13.03066,16.55031,15.43407,14.05316,13.36886,12.89466,12.45285,12.17579,11.92297,11.68717,2.418052,15.20909,0.0004601912
-52.31231,2.383053,23.50588,25.74799,1.093336,25.00439,2.406994,22.53894,13.56427,0.8602119,4.080996,14.63851,16.53356,18.65213,19.78939,20.10237,19.97852,19.57572,19.15836,18.84422,18.58989,18.32556,17.92422,1.215341,9.050096,16.76082,18.08306,19.398,20.0441,20.21445,20.03046,19.52682,19.00504,18.51943,18.20863,17.89072,17.47622,17.15493,16.90392,16.6814,1.25035,1.119841,2.417095,22.83446,0.6863703,1.298978,4.199203,10.16157,12.82138,16.30138,15.1933,13.81946,13.1422,12.67387,12.23788,11.9643,11.71461,11.48173,2.326092,14.96998,0.0004349191
-52.19219,2.271168,23.14582,25.36951,1.030862,24.63506,2.300554,22.19311,13.25958,0.8332387,3.992577,14.43004,16.29768,18.3844,19.50317,19.81002,19.68675,19.28881,18.87661,18.56639,18.31532,18.05465,17.659,1.180019,8.900883,16.52133,17.82218,19.11603,19.75089,19.91723,19.73478,19.23775,18.72318,18.24416,17.93752,17.62401,17.2154,16.89867,16.65121,16.43183,1.14859,1.041802,2.27697,22.48436,0.6638486,1.262298,4.111319,9.988004,12.61415,16.05456,14.9548,13.58828,12.91807,12.4556,12.02541,11.75529,11.50872,11.27877,2.237191,14.73305,0.0004109943
-52.07207,2.164058,22.78882,24.99399,0.9717558,24.26864,2.198383,21.85035,12.96009,0.8069997,3.905593,14.22306,16.0635,18.11863,19.2191,19.51989,19.39723,19.00414,18.59708,18.29076,18.04293,17.7859,17.3959,1.145569,8.753174,16.28356,17.56323,18.8362,19.45995,19.62235,19.44144,18.951,18.44358,17.97112,17.66861,17.35948,16.95672,16.64451,16.40058,16.18431,1.054629,0.9689542,2.144407,22.13729,0.6419766,1.226492,4.024796,9.816328,12.40894,15.80985,14.71853,13.3596,12.69646,12.23984,11.81541,11.54875,11.30529,11.07825,2.151263,14.4983,0.0003883465
-51.95195,2.061544,22.43488,24.62143,0.9158489,23.90511,2.100331,21.51062,12.66572,0.7814776,3.820028,14.01755,15.83099,17.8548,18.93716,19.23198,19.10994,18.72169,18.31975,18.01731,17.77272,17.5193,17.13492,1.111971,8.60696,16.04752,17.30621,18.5585,19.17126,19.32978,19.15044,18.66656,18.16623,17.7003,17.4019,17.09712,16.70017,16.39244,16.15202,15.93884,0.9679218,0.9009728,2.019037,21.79324,0.6207379,1.191541,3.93962,9.646533,12.20576,15.56724,14.48449,13.1334,12.47735,12.02655,11.60787,11.34465,11.10428,10.88015,2.068227,14.26571,0.000366909
-51.83183,1.963453,22.08397,24.25181,0.86298,23.54447,2.006252,21.17392,12.37641,0.7566556,3.735864,13.81353,15.60017,17.59292,18.65733,18.94627,18.82488,18.44144,18.04461,17.74605,17.50467,17.25484,16.87603,1.079209,8.462232,15.81318,17.05111,18.28292,18.88483,19.03953,18.86176,18.3844,17.89114,17.43168,17.13737,16.83691,16.44573,16.14246,15.90552,15.69542,0.8879542,0.8375514,1.900504,21.45219,0.6001164,1.157428,3.855774,9.478602,12.00457,15.3267,14.25267,12.90965,12.26072,11.81572,11.40275,11.14297,10.90569,10.68445,1.988,14.03526,0.0003466187
-51.71171,1.869615,21.73608,23.88511,0.8129952,23.1867,1.916004,20.84022,12.09209,0.7325171,3.653084,13.61097,15.37102,17.33297,18.37963,18.66275,18.54204,18.1634,17.77166,17.47695,17.23877,16.99251,16.61923,1.047264,8.318981,15.58055,16.79792,18.00945,18.60063,18.75157,18.5754,18.10453,17.61828,17.16526,16.87502,16.57885,16.1934,15.89455,15.66107,15.45401,0.8142441,0.7784015,1.788471,21.11413,0.5800966,1.124138,3.773243,9.312524,11.80538,15.08824,14.02303,12.68834,12.04653,11.60732,11.20004,10.94367,10.70948,10.49113,1.910505,13.80696,0.0003274157
-51.59159,1.779869,21.39121,23.52133,0.7657477,22.83179,1.829447,20.50951,11.81271,0.7090459,3.571671,13.40987,15.14353,17.07494,18.10402,18.38141,18.26139,17.88755,17.50087,17.21,16.97502,16.7323,16.36451,1.01612,8.177196,15.34962,16.54663,17.73809,18.31865,18.46591,18.29134,17.82692,17.34764,16.90103,16.61483,16.32292,15.94316,15.64871,15.41865,15.21463,0.7463393,0.723251,1.682611,20.77904,0.560663,1.091652,3.692012,9.148284,11.60816,14.85183,13.79558,12.46944,11.83478,11.40134,10.99971,10.74676,10.51564,10.30016,1.835662,13.58078,0.0003092429
-51.47147,1.694055,21.04932,23.16045,0.7210973,22.47973,1.746449,20.18176,11.5382,0.6862259,3.49161,13.21024,14.91771,16.81883,17.83051,18.10225,17.98295,17.61387,17.23225,16.9452,16.71339,16.47419,16.11186,0.985759,8.036869,15.12038,16.29724,17.46882,18.03889,18.18252,18.00957,17.55157,17.07922,16.63897,16.35679,16.06912,15.695,15.40491,15.17827,14.97725,0.6838159,0.6718442,1.582613,20.4469,0.5418005,1.059955,3.612065,8.985868,11.41291,14.61747,13.57029,12.25294,11.62544,11.19774,10.80175,10.55219,10.32413,10.11153,1.763395,13.35671,0.0002920465
-51.35135,1.61202,20.71042,22.80245,0.6789105,22.13049,1.666878,19.85696,11.26849,0.6640417,3.412882,13.01206,14.69353,16.56462,17.55908,17.82525,17.70668,17.34237,16.96577,16.68254,16.45388,16.21819,15.86127,0.9561654,7.897989,14.89283,16.04973,17.20163,17.76133,17.9014,17.73008,17.27847,16.81299,16.37907,16.10088,15.81742,15.44891,15.16315,14.93989,14.74186,0.6262776,0.62394,1.488181,20.1177,0.5234945,1.029031,3.533387,8.825263,11.21961,14.38515,13.34715,12.03882,11.41848,10.99651,10.60612,10.35995,10.13495,9.925202,1.693629,13.13475,0.0002757752
-51.23123,1.533617,20.37448,22.44732,0.6390599,21.78407,1.59061,19.53509,11.00354,0.6424779,3.335472,12.81532,14.471,16.31232,17.28973,17.5504,17.43259,17.07302,16.70144,16.422,16.19649,15.96426,15.61273,0.9273224,7.760548,14.66695,15.80411,16.93652,17.48597,17.62254,17.45286,17.0076,16.54896,16.12132,15.84711,15.56783,15.20488,14.92342,14.70352,14.50846,0.5733538,0.5793121,1.39903,19.79142,0.5057306,0.9988631,3.455964,8.666454,11.02825,14.15484,13.12614,11.82705,11.2139,10.79763,10.41281,10.17001,9.948054,9.741161,1.626292,12.91488,0.0002603805
-51.11111,1.458702,20.04149,22.09505,0.6014242,21.44046,1.51752,19.21613,10.74326,0.6215194,3.259363,12.62002,14.25011,16.06191,17.02245,17.2777,17.16067,16.80583,16.43923,16.16357,15.94119,15.71242,15.36622,0.8992138,7.624535,14.44275,15.56035,16.67347,17.2128,17.34592,17.1779,16.73895,16.2871,15.86571,15.59544,15.32032,14.9629,14.68571,14.46915,14.27702,0.5246985,0.5377475,1.314888,19.46804,0.4884946,0.9694365,3.379779,8.509429,10.83881,13.92655,12.90726,11.61761,11.01165,10.60108,10.2218,9.982358,9.763436,9.559384,1.561311,12.69709,0.0002458163
-50.99099,1.387136,19.71143,21.74562,0.5658879,21.09963,1.447492,18.90006,10.4876,0.6011515,3.184538,12.42616,14.03085,15.81339,16.75722,17.00713,16.89089,16.54077,16.17914,15.90725,15.68798,15.46263,15.12173,0.871824,7.489942,14.22021,15.31846,16.41247,16.94179,17.07153,16.90518,16.47251,16.02741,15.61223,15.34589,15.07489,14.72296,14.45,14.23675,14.04756,0.4799892,0.4990463,1.235495,19.14755,0.4717728,0.9407357,3.304819,8.354174,10.65128,13.70025,12.69048,11.41049,10.81174,10.40683,10.03306,9.796968,9.58107,9.379849,1.498617,12.48136,0.000232039
-50.87087,1.318786,19.3843,21.39902,0.5323408,20.76159,1.38041,18.58686,10.23651,0.5813598,3.110983,12.23373,13.81322,15.56674,16.49404,16.73868,16.62326,16.27783,15.92116,15.65302,15.43684,15.21491,14.87927,0.8451373,7.356758,13.99932,15.07843,16.15352,16.67295,16.79937,16.63469,16.20827,15.76987,15.36086,15.09843,14.83152,14.48504,14.21629,14.00633,13.82004,0.4389251,0.4630206,1.160605,18.82994,0.4555516,0.9127455,3.231069,8.200675,10.46566,13.47594,12.47578,11.20566,10.61412,10.21486,9.846582,9.613818,9.400933,9.202534,1.43814,12.2677,0.0002190071
-50.75075,1.25352,19.06007,21.05524,0.5006783,20.42631,1.316164,18.27652,9.989917,0.5621302,3.03868,12.04273,13.59721,15.32196,16.23291,16.47235,16.35777,16.01702,15.66528,15.40087,15.18778,14.96922,14.6388,0.8191385,7.224975,13.78009,14.84024,15.89661,16.40627,16.52942,16.36643,15.94622,15.51448,15.1116,14.85305,14.59021,14.24913,13.98457,13.77787,13.59446,0.4012263,0.4294941,1.089982,18.51518,0.439818,0.8854511,3.158513,8.048919,10.28192,13.25361,12.26317,11.00311,10.41879,10.02515,9.662331,9.432887,9.223005,9.027416,1.379815,12.05608,0.0002066812
-50.63063,1.191215,18.73873,20.71425,0.4708007,20.09378,1.254645,17.96902,9.747763,0.5434487,2.967614,11.85314,13.38281,15.07905,15.9738,16.20812,16.09439,15.75831,15.41148,15.15079,14.94076,14.72557,14.40034,0.7938124,7.094583,13.56251,14.60388,15.64173,16.14172,16.26166,16.10037,15.68635,15.26122,14.86443,14.60974,14.35095,14.01523,13.75481,13.55136,13.37081,0.3666327,0.3983013,1.023399,18.20326,0.424559,0.8588378,3.087137,7.898891,10.10005,13.03324,12.05261,10.80282,10.22573,9.837688,9.480292,9.254153,9.047263,8.854475,1.323574,11.8465,0.0001950242
-50.51051,1.13175,18.42026,20.37605,0.4426131,19.76399,1.195749,17.66433,9.509989,0.5253018,2.897768,11.66497,13.17001,14.83798,15.71671,15.94599,15.83313,15.50169,15.15976,14.90277,14.6958,14.48394,14.16385,0.7691443,6.965573,13.34656,14.36936,15.38886,15.87931,15.9961,15.83652,15.42864,15.01008,14.61935,14.36849,14.11371,13.78332,13.52702,13.32678,13.14907,0.3349023,0.3692871,0.9606439,17.89416,0.4097619,0.8328914,3.016928,7.75058,9.92004,12.81482,11.84409,10.60476,10.0349,9.652443,9.300443,9.077597,8.873687,8.683689,1.269355,11.63894,0.0001840006
-50.39039,1.075007,18.10466,20.04062,0.4160255,19.43692,1.139376,17.36245,9.276536,0.5076762,2.829128,11.4782,12.95882,14.59876,15.46163,15.68594,15.57397,15.24716,14.9101,14.6568,14.45286,14.24432,13.92934,0.7451197,6.837935,13.13224,14.13666,15.138,15.61901,15.73271,15.57486,15.17309,14.76105,14.37633,14.12929,13.8785,13.5534,13.30118,13.10414,12.92925,0.3058107,0.3423061,0.9015109,17.58787,0.3954145,0.8075975,2.94787,7.603971,9.74188,12.59834,11.63761,10.40892,9.846299,9.469397,9.122764,8.903196,8.702256,8.515037,1.217096,11.43339,0.000173577
-50.27027,1.020875,17.79191,19.70795,0.3909522,19.11256,1.085428,17.06335,9.047345,0.4905588,2.761677,11.29283,12.74922,14.36138,15.20856,15.42796,15.3169,14.99471,14.6625,14.41287,14.21196,14.0067,13.6968,0.7217243,6.71166,12.91955,13.90578,14.88913,15.36083,15.4715,15.31537,14.91968,14.51412,14.13538,13.89212,13.6453,13.32544,13.07728,12.88341,12.71132,0.2791494,0.3172219,0.8458059,17.28437,0.3815047,0.7829424,2.879949,7.459052,9.565555,12.38379,11.43314,10.21528,9.659897,9.288531,8.947235,8.730931,8.532948,8.348497,1.166734,11.22983,0.0001637216
-50.15015,0.969244,17.48199,19.37802,0.3673117,18.7909,1.033811,16.76702,8.822357,0.473937,2.6954,11.10886,12.5412,14.12583,14.95748,15.17205,15.06192,14.74432,14.41695,14.17096,13.97306,13.77108,13.4662,0.6989441,6.586738,12.70847,13.67669,14.64226,15.10475,15.21243,15.05804,14.66839,14.26928,13.89648,13.65699,13.41409,13.09944,12.85531,12.66458,12.49528,0.2547256,0.2939068,0.7933438,16.98365,0.3680208,0.7589123,2.813151,7.315808,9.391052,12.17115,11.23068,10.02382,9.475678,9.109824,8.773834,8.56078,8.365742,8.184049,1.118211,11.02827,0.0001544043
-50.03003,0.92001,17.17488,19.05082,0.3450266,18.47193,0.984434,16.47343,8.601515,0.4577982,2.630282,10.92628,12.33476,13.89209,14.70839,14.91819,14.809,14.49599,14.17342,13.93108,13.73617,13.53743,13.23755,0.6767653,6.46316,12.499,13.44941,14.39737,14.85076,14.95551,14.80287,14.41923,14.02651,13.65961,13.42386,13.18488,12.87539,12.63526,12.44766,12.28111,0.2323602,0.2722413,0.7439486,16.68568,0.3549512,0.7354939,2.747462,7.174226,9.218358,11.96042,11.0302,9.834516,9.293621,8.933255,8.602542,8.392723,8.200619,8.021671,1.071469,10.82869,0.0001455964
-49.90991,0.8730719,16.87058,18.72633,0.3240235,18.15563,0.9372092,16.18257,8.384762,0.4421301,2.566307,10.74508,12.1299,13.66018,14.46127,14.66638,14.55815,14.2497,13.93192,13.6932,13.50127,13.30576,13.01083,0.6551744,6.340917,12.29114,13.22392,14.15444,14.59885,14.70073,14.54985,14.17218,13.7858,13.42477,13.19274,12.95764,12.65329,12.41712,12.23261,12.06881,0.211888,0.2521135,0.6974529,16.39046,0.3422847,0.7126739,2.682868,7.034295,9.047461,11.75158,10.8317,9.647355,9.113705,8.758805,8.433338,8.22674,8.037558,7.861343,1.02645,10.63106,0.000137271
-49.78979,0.8283326,16.56906,18.40455,0.3042326,17.84199,0.8920516,15.89443,8.172039,0.4269209,2.50346,10.56526,11.9266,13.43006,14.21611,14.4166,14.30935,14.00545,13.69244,13.45732,13.26835,13.07604,12.78604,0.6341581,6.22,12.08487,13.0002,13.91348,14.34901,14.44807,14.29895,13.92722,13.54715,13.19194,12.96362,12.73236,12.4331,12.20088,12.01945,11.85836,0.1931557,0.2334187,0.6536976,16.09797,0.3300103,0.6904393,2.619356,6.895999,8.878349,11.54463,10.63515,9.462318,8.935913,8.586453,8.266203,8.062811,7.876538,7.703045,0.9831007,10.4354,0.0001294023
-49.66967,0.7856984,16.27032,18.08546,0.2855876,17.53099,0.848879,15.60897,7.963291,0.4121587,2.441727,10.38681,11.72486,13.20174,13.97291,14.16884,14.06259,13.76321,13.45496,13.22343,13.0374,12.84827,12.56315,0.6137034,6.100399,11.88019,12.77826,13.67446,14.10122,14.19752,14.05018,13.68435,13.31055,12.96112,12.73647,12.50904,12.21484,11.98652,11.80814,11.64976,0.176022,0.2160589,0.6125316,15.80819,0.3181173,0.6687774,2.556911,6.759326,8.711008,11.33954,10.44055,9.279385,8.760224,8.416181,8.101117,7.900915,7.71754,7.546757,0.9413665,10.24167,0.0001219661
-49.54955,0.7450792,15.97434,17.76904,0.2680258,17.22262,0.8076123,15.3262,7.758461,0.3978321,2.381092,10.20973,11.52468,12.97522,13.73166,13.92311,13.81786,13.523,13.21947,12.99151,12.80841,12.62244,12.34217,0.5937975,5.982105,11.6771,12.55809,13.43739,13.85549,13.94907,13.80351,13.44356,13.07597,12.73229,12.5113,12.28767,11.99847,11.77403,11.59869,11.44299,0.1603561,0.1999425,0.5738114,15.52111,0.3065952,0.6476757,2.49552,6.624264,8.545425,11.13632,10.24787,9.098537,8.586618,8.247969,7.938059,7.741033,7.560542,7.392457,0.9011951,10.04988,0.0001149391
-49.42943,0.7063881,15.6811,17.45528,0.2514875,16.91688,0.7681751,15.04608,7.557494,0.38393,2.32154,10.03401,11.32604,12.75047,13.49235,13.67937,13.57515,13.28478,12.98596,12.76156,12.58137,12.39854,12.12308,0.5744278,5.865108,11.47558,12.33967,13.20225,13.61179,13.70271,13.55894,13.20482,12.84341,12.50545,12.28808,12.06823,11.78401,11.56342,11.39108,11.23804,0.1460376,0.184984,0.5374007,15.2367,0.2954338,0.6271218,2.43517,6.490798,8.38159,10.93494,10.05712,8.919758,8.415077,8.081797,7.777011,7.583146,7.405526,7.240127,0.8625357,9.859999,0.0001082997
-49.30931,0.6695417,15.39059,17.14416,0.2359161,16.61373,0.7304936,14.76861,7.360334,0.3704413,2.263057,9.859643,11.12894,12.52749,13.25497,13.43764,13.33445,13.04856,12.75442,12.53356,12.35627,12.17655,11.90587,0.555582,5.7494,11.27563,12.123,12.96904,13.37012,13.45843,13.31646,12.96814,12.61287,12.28058,12.06682,11.8507,11.57142,11.35465,11.1853,11.0349,0.1329551,0.1711033,0.5031703,14.95496,0.2846231,0.6071036,2.375847,6.358917,8.219488,10.7354,9.868263,8.743028,8.245582,7.917645,7.617953,7.427233,7.252472,7.089746,0.8253384,9.67203,0.000102027
-49.18919,0.6344597,15.10279,16.83568,0.2212581,16.31318,0.6944967,14.49376,7.166927,0.3573552,2.205629,9.686627,10.93337,12.30629,13.0195,13.19788,13.09575,12.81432,12.52484,12.30751,12.13311,11.95647,11.69053,0.537248,5.634972,11.07724,11.90807,12.73773,13.13047,13.21622,13.07605,12.7335,12.38432,12.05766,11.84749,11.63509,11.36071,11.14773,10.98135,10.83356,0.1210062,0.1582257,0.4709976,14.67586,0.2741534,0.5876094,2.317537,6.228607,8.059109,10.53768,9.681296,8.56833,8.078114,7.755496,7.460866,7.273275,7.10136,6.941295,0.7895551,9.485956,9.610137e-05
-49.06907,0.6010649,14.8177,16.52982,0.2074626,16.01521,0.6601158,14.22151,6.977219,0.3446614,2.14924,9.514953,10.73933,12.08683,12.78595,12.96011,12.85904,12.58205,12.29722,12.08339,11.91185,11.73829,11.47704,0.5194138,5.521813,10.88041,11.69487,12.50833,12.89283,12.97606,12.8377,12.50089,12.15775,11.8367,11.63008,11.42138,11.15186,10.94265,10.7792,10.63402,0.1100963,0.1462815,0.4407662,14.3994,0.2640151,0.5686273,2.260229,6.099855,7.900438,10.34178,9.496205,8.395646,7.912653,7.595328,7.305731,7.121254,6.952171,6.794754,0.7551387,9.301767,9.050427e-05
-48.94895,0.5692829,14.53528,16.22656,0.1944814,15.71981,0.6272849,13.95186,6.791156,0.3323495,2.093877,9.344617,10.54681,11.86913,12.5543,12.7243,12.62431,12.35174,12.07153,11.86119,11.69251,11.52199,11.26541,0.502068,5.409915,10.68512,11.48339,12.28082,12.65718,12.73796,12.60141,12.2703,11.93317,11.61767,11.4146,11.20956,10.94486,10.73939,10.57886,10.43626,0.1001385,0.1352055,0.4123661,14.12555,0.254199,0.5501461,2.203908,5.972649,7.743465,10.14768,9.312973,8.224957,7.749182,7.437125,7.152529,6.971149,6.804885,6.650103,0.7220435,9.119451,8.521804e-05
-48.82883,0.5390426,14.25554,15.92589,0.182269,15.42695,0.5959401,13.68478,6.608685,0.3204094,2.039526,9.175613,10.35581,11.65317,12.32454,12.49045,12.39155,12.12339,11.84778,11.64091,11.47507,11.30757,11.05562,0.4851989,5.299269,10.49138,11.27364,12.0552,12.42352,12.50188,12.36716,12.04172,11.71054,11.40057,11.20101,10.99962,10.73971,10.53793,10.3803,10.24026,0.09105267,0.124937,0.3856927,13.85431,0.2446961,0.5321543,2.148561,5.846975,7.588176,9.955367,9.131589,8.056246,7.587682,7.280867,7.00124,6.822943,6.659483,6.507324,0.6902251,8.938996,8.022596e-05
-48.70871,0.5102754,13.97845,15.62779,0.170782,15.13664,0.5660201,13.42025,6.429753,0.3088315,1.986172,9.007935,10.16631,11.43894,12.09667,12.25854,12.16075,11.89697,11.62595,11.42253,11.25951,11.09502,10.84766,0.4687955,5.189866,10.29917,11.06558,11.83146,12.19184,12.26783,12.13494,11.81513,11.48987,11.18538,10.98932,10.79154,10.53638,10.33828,10.18352,10.04603,0.08276521,0.1154192,0.3606472,13.58565,0.2354974,0.5146411,2.094177,5.722822,7.43456,9.764837,8.952037,7.889496,7.428134,7.126535,6.851847,6.676616,6.515948,6.366398,0.6596401,8.76039,7.551219e-05
-48.58859,0.4829155,13.704,15.33226,0.1599796,14.84885,0.5374659,13.15826,6.254307,0.297606,1.933801,8.841576,9.978304,11.22644,11.87067,12.02857,11.9319,11.67249,11.40602,11.20604,11.04583,10.88432,10.64152,0.4528468,5.081696,10.10849,10.85923,11.60958,11.96212,12.0358,11.90474,11.59052,11.27115,10.97211,10.77952,10.58532,10.33487,10.14042,9.988514,9.85354,0.07520839,0.1065992,0.337136,13.31956,0.2265943,0.4975955,2.040742,5.600175,7.282603,9.576075,8.774305,7.724689,7.27052,6.974112,6.70433,6.532149,6.374258,6.227305,0.6302467,8.583623,7.106173e-05
-48.46847,0.4568997,13.43218,15.03928,0.1498231,14.56357,0.5102203,12.8988,6.082296,0.2867236,1.8824,8.676532,9.791795,11.01565,11.64653,11.80053,11.70499,11.44993,11.18799,10.99144,10.83401,10.67546,10.43719,0.4373419,4.97475,9.919329,10.65457,11.38956,11.73435,11.80577,11.67654,11.36789,11.05435,10.76072,10.57158,10.38095,10.13517,9.944345,9.795263,9.662793,0.06832002,0.09842772,0.3150704,13.05602,0.2179786,0.4810069,1.988243,5.479024,7.132295,9.389071,8.59838,7.561808,7.114822,6.823578,6.558672,6.389524,6.234397,6.090027,0.6020039,8.408683,6.686036e-05
-48.34835,0.4321675,13.16297,14.74884,0.1402756,14.2808,0.4842287,12.64183,5.913669,0.2761751,1.831955,8.512797,9.606773,10.80657,11.42425,11.5744,11.48001,11.22928,10.97186,10.77871,10.62406,10.46844,10.23465,0.4222703,4.86902,9.731684,10.45159,11.17138,11.50854,11.57772,11.45035,11.14722,10.83948,10.55122,10.36551,10.17841,9.937273,9.750035,9.60376,9.473775,0.06204294,0.0908588,0.2943665,12.79502,0.2096419,0.464865,1.936668,5.359355,6.983623,9.203814,8.424246,7.400836,6.961022,6.674915,6.414854,6.248724,6.096346,5.954545,0.5748722,8.235558,6.289463e-05
-48.22823,0.4086606,12.89635,14.46091,0.1313026,14.00051,0.4594383,12.38736,5.748374,0.2659516,1.782453,8.350364,9.42323,10.59919,11.20382,11.35018,11.25694,11.01053,10.7576,10.56784,10.41595,10.26325,10.03391,0.4076216,4.764497,9.545545,10.25029,10.95504,11.28465,11.35167,11.22614,10.92851,10.62651,10.34359,10.16128,9.977695,9.74116,9.557485,9.413994,9.286474,0.05632471,0.08384957,0.2749451,12.53654,0.2015762,0.4491594,1.886005,5.241155,6.836575,9.020293,8.251893,7.241754,6.809102,6.528106,6.272859,6.109728,5.960086,5.82084,0.548813,8.064237,5.915176e-05
-48.10811,0.3863232,12.63232,14.1755,0.1228712,13.72269,0.4357982,12.13535,5.586361,0.2560443,1.73388,8.189227,9.241159,10.39351,10.98523,11.12786,11.03579,10.79367,10.54521,10.35882,10.20967,10.05987,9.834945,0.3933857,4.66117,9.360907,10.05065,10.74053,11.0627,11.12758,11.0039,10.71173,10.41545,10.13783,9.958899,9.778793,9.546824,9.366684,9.225956,9.100882,0.05111717,0.07736014,0.256731,12.28057,0.1937738,0.4338801,1.836241,5.124413,6.691138,8.838495,8.081305,7.084548,6.659045,6.383133,6.132667,5.97252,5.825599,5.688895,0.523789,7.894708,5.561969e-05
-47.98799,0.3651019,12.37085,13.89257,0.1149502,13.44733,0.4132597,11.8858,5.427582,0.2464447,1.686222,8.029382,9.060555,10.18951,10.76846,10.90743,10.81654,10.57869,10.33468,10.15164,10.00522,9.85829,9.637748,0.3795527,4.559032,9.177761,9.852676,10.52784,10.84265,10.90545,10.78363,10.49688,10.20627,9.933912,9.758343,9.581695,9.354254,9.177622,9.039634,8.916987,0.0463762,0.07135331,0.2396535,12.02709,0.1862271,0.4190173,1.787364,5.009115,6.547302,8.658412,7.912469,6.929199,6.510832,6.239977,5.994261,5.837082,5.692867,5.558691,0.4997638,7.72696,5.228696e-05
-47.86787,0.3449453,12.11193,13.61213,0.1075105,13.17442,0.3917757,11.63868,5.271985,0.2371444,1.639468,7.870822,8.88141,9.987185,10.55351,10.68887,10.59917,10.36558,10.12599,9.946289,9.802582,9.658506,9.442311,0.3661127,4.458073,8.996103,9.656349,10.31696,10.62452,10.68527,10.56531,10.28396,9.998971,9.731837,9.559606,9.386389,9.163439,8.990288,8.855019,8.73478,0.04206131,0.06579448,0.2236454,11.77608,0.1789286,0.4045613,1.739363,4.89525,6.405053,8.48003,7.745374,6.77569,6.364446,6.098621,5.857624,5.703395,5.561872,5.430211,0.4767022,7.560982,4.914273e-05
-47.74775,0.3258042,11.85555,13.33416,0.100524,12.90395,0.3713012,11.39399,5.119523,0.2281353,1.593602,7.713541,8.703718,9.786531,10.34038,10.47219,10.38369,10.15433,9.919146,9.742761,9.601751,9.460506,9.248623,0.3530563,4.358285,8.815924,9.461665,10.10788,10.40827,10.46702,10.34893,10.07294,9.793536,9.531592,9.362675,9.192864,8.974371,8.804671,8.672099,8.554251,0.03813539,0.0606514,0.2086435,11.52754,0.1718712,0.3905026,1.692224,4.782805,6.26438,8.303341,7.580005,6.624006,6.219871,5.959048,5.722738,5.571442,5.432596,5.303436,0.4545702,7.396762,4.617674e-05
-47.62763,0.3076317,11.60169,13.05864,0.09396473,12.63589,0.3517926,11.15169,4.970146,0.2194095,1.548614,7.557534,8.527472,9.587538,10.12904,10.25736,10.17007,9.94493,9.714127,9.541044,9.402714,9.264279,9.056673,0.340374,4.259658,8.637217,9.268614,9.900597,10.19391,10.25071,10.13449,9.863815,9.589957,9.333165,9.167541,9.001111,8.787037,8.620762,8.490866,8.375388,0.03456448,0.05589409,0.194588,11.28143,0.1650478,0.3768319,1.645937,4.671768,6.125271,8.128332,7.416349,6.47413,6.077088,5.82124,5.589586,5.441206,5.305023,5.178348,0.4333345,7.234288,4.337926e-05
-47.50751,0.2903825,11.35033,12.78556,0.08780772,12.37025,0.3332082,10.91179,4.823808,0.210959,1.504489,7.402795,8.352665,9.390198,9.919501,10.04438,9.958319,9.737371,9.510926,9.341127,9.205462,9.069816,8.866453,0.3280568,4.162184,8.459976,9.077189,9.695091,9.981427,10.03631,9.92196,9.656577,9.388223,9.136547,8.974193,8.811118,8.601428,8.43855,8.311309,8.198182,0.03131746,0.05149464,0.1814223,11.03776,0.1584515,0.3635402,1.60049,4.562126,5.987715,7.954993,7.254394,6.326045,5.936081,5.68518,5.45815,5.312669,5.179133,5.05493,0.4129631,7.07355,4.074109e-05
-47.38739,0.2740134,11.10148,12.5149,0.08202958,12.10699,0.315508,10.67426,4.680461,0.2027764,1.461216,7.249317,8.17929,9.194503,9.711742,9.833241,9.748413,9.531641,9.309533,9.142999,9.009985,8.877105,8.677951,0.3160955,4.065854,8.284195,8.887383,9.491358,9.770806,9.823818,9.711342,9.451215,9.188323,8.941726,8.78262,8.622875,8.417534,8.258025,8.133417,8.022623,0.02836583,0.04742708,0.1690933,10.79651,0.1520758,0.3506184,1.55587,4.453869,5.851699,7.783313,7.094126,6.179735,5.796833,5.550851,5.328413,5.185814,5.05491,4.933166,0.3934249,6.914536,3.825352e-05
-47.26727,0.258483,10.85509,12.24666,0.07660816,11.84612,0.2986533,10.43908,4.540057,0.1948543,1.418781,7.097095,8.007342,9.000445,9.505756,9.623931,9.540346,9.327731,9.109937,8.946652,8.816271,8.686138,8.491158,0.3044815,3.970658,8.109865,8.699186,9.289388,9.562037,9.613221,9.502622,9.247717,8.990246,8.748692,8.592812,8.436371,8.235343,8.079177,7.95718,7.848701,0.02568354,0.04366727,0.1575506,10.55765,0.1459139,0.3380579,1.512067,4.346982,5.717211,7.613282,6.935533,6.035183,5.659326,5.418236,5.200358,5.060624,4.932337,4.813036,0.3746896,6.757234,3.590828e-05
-47.14715,0.2437519,10.61117,11.98081,0.07152254,11.58762,0.2826073,10.20624,4.402551,0.1871853,1.377172,6.946123,7.836813,8.808016,9.301536,9.416442,9.334109,9.125631,8.912128,8.752074,8.624311,8.496904,8.306065,0.2932061,3.876589,7.93698,8.512592,9.089172,9.355113,9.404509,9.295789,9.046073,8.793982,8.557434,8.404758,8.251596,8.054846,7.901995,7.782589,7.676406,0.02324675,0.04019275,0.1467468,10.32117,0.1399597,0.32585,1.469069,4.241456,5.584241,7.444888,6.778602,5.892375,5.523544,5.287317,5.073968,4.937082,4.811397,4.694524,0.356728,6.601634,3.369757e-05
-47.02703,0.229782,10.3697,11.71736,0.06675298,11.33147,0.2673342,9.975719,4.267896,0.1797625,1.336377,6.796396,7.667696,8.617207,9.099071,9.210764,9.129691,8.925331,8.716096,8.559256,8.434095,8.309393,8.12266,0.2822609,3.783637,7.765534,8.32759,8.890702,9.150022,9.197671,9.090833,8.84627,8.599519,8.367942,8.218447,8.06854,7.876032,7.72647,7.609632,7.505728,0.02103366,0.03698265,0.1366371,10.08706,0.134207,0.3139864,1.426865,4.137276,5.452776,7.278122,6.62332,5.751293,5.389471,5.158079,4.949227,4.81517,4.692073,4.577614,0.3395119,6.447723,3.161399e-05
-46.90691,0.2165371,10.13067,11.45627,0.06228083,11.07766,0.2528002,9.747507,4.136048,0.172579,1.296384,6.647908,7.499986,8.428012,8.898354,9.006886,8.927083,8.726821,8.521831,8.368187,8.245613,8.123595,7.940936,0.2716376,3.691794,7.595519,8.144175,8.693966,8.946755,8.992696,8.887742,8.6483,8.406848,8.180205,8.033869,7.887191,7.69889,7.55259,7.438301,7.336656,0.01902435,0.03401758,0.1271794,9.855306,0.1286497,0.3024587,1.385443,4.034433,5.322806,7.112971,6.469675,5.611921,5.25709,5.030504,4.826117,4.694874,4.574347,4.462288,0.3230137,6.295491,2.965053e-05
-46.78679,0.2039825,9.89405,11.19754,0.05808849,10.82619,0.2389723,9.521584,4.006961,0.165628,1.257181,6.500652,7.333674,8.240422,8.699374,8.8048,8.726274,8.53009,8.329323,8.178858,8.058854,7.9395,7.76088,0.2613281,3.601051,7.426928,7.962337,8.498958,8.745301,8.789575,8.686506,8.45215,8.215957,7.994212,7.851014,7.70754,7.523412,7.380347,7.268585,7.169181,0.0172006,0.03127951,0.1183338,9.625888,0.123282,0.2912589,1.344793,3.932913,5.194317,6.949427,6.317654,5.474245,5.126384,4.904577,4.704623,4.576174,4.458204,4.34853,0.3072071,6.144926,2.780057e-05
-46.66667,0.1920852,9.659836,10.94116,0.05415935,10.57703,0.2258192,9.297935,3.880591,0.1589029,1.218755,6.354623,7.168755,8.054428,8.502124,8.604496,8.527256,8.335129,8.138563,7.991258,7.87381,7.757098,7.582484,0.2513245,3.511399,7.259755,7.782068,8.305666,8.54565,8.588296,8.487114,8.25781,8.026836,7.809954,7.669871,7.529577,7.349586,7.209729,7.100475,7.003293,0.01554581,0.0287517,0.1100629,9.398792,0.1180982,0.2803791,1.304903,3.832705,5.067299,6.787477,6.167245,5.338249,4.997338,4.78028,4.584728,4.459057,4.343626,4.236323,0.2920662,5.996017,2.605784e-05
-46.54655,0.1808133,9.428013,10.68711,0.05047775,10.33017,0.2133107,9.076544,3.756893,0.1523975,1.181096,6.209815,7.005222,7.870024,8.306593,8.405963,8.330018,8.141928,7.949539,7.805377,7.690468,7.576379,7.405739,0.2416192,3.42283,7.093993,7.603361,8.114082,8.347793,8.388849,8.289555,8.06527,7.839475,7.627419,7.49043,7.35329,7.177403,7.040728,6.933959,6.838983,0.01404477,0.02641859,0.1023314,9.174003,0.1130928,0.2698116,1.265763,3.733798,4.941741,6.627113,6.018435,5.203916,4.869935,4.657598,4.466416,4.343504,4.230598,4.12565,0.2775662,5.848753,2.441639e-05
-46.42643,0.1701366,9.198564,10.43538,0.04702891,10.0856,0.201418,8.857396,3.635825,0.1461055,1.144191,6.066222,6.843067,7.687201,8.112773,8.209193,8.134549,7.950477,7.762243,7.621206,7.508821,7.397333,7.230633,0.2322044,3.335334,6.929634,7.426208,7.924197,8.15172,8.191224,8.093819,7.874519,7.653862,7.446597,7.31268,7.17867,7.006852,6.873332,6.769028,6.676239,0.01268363,0.02426575,0.09510605,8.951507,0.1082603,0.2595486,1.227362,3.636179,4.817631,6.468322,5.871212,5.071232,4.744159,4.536514,4.34967,4.2295,4.119103,4.016496,0.2636831,5.703123,2.287061e-05
-46.30631,0.1600262,8.971476,10.18595,0.04379888,9.843316,0.1901132,8.640473,3.517344,0.1400207,1.108028,5.923838,6.682285,7.505951,7.920655,8.014176,7.940842,7.760767,7.576663,7.438734,7.328857,7.21995,7.057158,0.2230729,3.248904,6.766673,7.250599,7.736001,7.957419,7.995409,7.899894,7.685546,7.469988,7.267478,7.136611,7.005706,6.837923,6.707532,6.605673,6.515052,0.01144973,0.02227977,0.08835548,8.731288,0.1035955,0.2495829,1.18969,3.539837,4.694957,6.311095,5.725563,4.940181,4.619995,4.417013,4.234475,4.117029,4.009126,3.908843,0.2503936,5.559114,2.141519e-05
-46.18619,0.1504543,8.746734,9.938821,0.04077452,9.603292,0.1793698,8.425761,3.401407,0.1341372,1.072597,5.782659,6.522869,7.326267,7.730229,7.820902,7.748884,7.572786,7.392791,7.257951,7.150566,7.044221,6.885303,0.2142172,3.163531,6.605101,7.076528,7.549486,7.764882,7.801395,7.707771,7.49834,7.287841,7.090051,6.962212,6.834389,6.670606,6.543317,6.443883,6.355413,0.01033156,0.0204482,0.08205023,8.513331,0.09909325,0.2399071,1.152735,3.44476,4.573708,6.155421,5.581477,4.810748,4.497426,4.299079,4.120815,4.006075,3.900649,3.802677,0.2376752,5.416717,2.004508e-05
-46.06607,0.1413947,8.524323,9.693966,0.03794343,9.36552,0.1691623,8.213244,3.287972,0.1284493,1.037886,5.642677,6.364812,7.148139,7.541488,7.629363,7.558668,7.386526,7.210616,7.078848,6.97394,6.870136,6.715059,0.2056304,3.079206,6.444913,6.903986,7.364642,7.574099,7.609172,7.517438,7.312891,7.107412,6.914307,6.789474,6.664707,6.50489,6.380679,6.283648,6.197312,0.00931857,0.01875951,0.07616254,8.297621,0.09474866,0.230514,1.116487,3.350937,4.453874,6.001291,5.438941,4.682918,4.376437,4.182695,4.008675,3.896622,3.793658,3.697982,0.2255061,5.27592,1.875554e-05
-45.94595,0.132822,8.304229,9.451376,0.03529394,9.129987,0.1594663,8.002906,3.176998,0.1229513,1.003884,5.503886,6.208108,6.971561,7.354422,7.439547,7.370183,7.201976,7.030129,6.901415,6.798967,6.697684,6.546417,0.1973056,2.995921,6.286101,6.732965,7.18146,7.385059,7.418727,7.328884,7.129188,6.92869,6.740233,6.618386,6.49665,6.340767,6.219606,6.124959,6.040738,0.008401178,0.01720298,0.0706663,8.084143,0.09055684,0.2213967,1.080936,3.258357,4.335442,5.848692,5.297943,4.556677,4.257013,4.067847,3.898037,3.788655,3.688137,3.59474,0.2138654,5.136711,1.754205e-05
-45.82583,0.1247123,8.086437,9.211039,0.03281503,8.896679,0.1502584,7.794732,3.068443,0.1176378,0.9705794,5.366282,6.052749,6.796525,7.169021,7.251447,7.183419,7.019127,6.851319,6.725642,6.625638,6.526856,6.379366,0.1892358,2.913667,6.128659,6.563457,6.999931,7.197753,7.230053,7.1421,6.947222,6.751665,6.567822,6.448937,6.33021,6.178225,6.06009,5.967806,5.885683,0.00757064,0.01576867,0.06553695,7.872883,0.08651309,0.2125483,1.046073,3.167007,4.218402,5.697617,5.158471,4.432008,4.139138,3.954518,3.788888,3.682158,3.584069,3.492938,0.2027326,4.99908,1.640036e-05
-45.70571,0.1170424,7.870933,8.972941,0.03049632,8.665585,0.1415161,7.588707,2.962268,0.1125033,0.9379619,5.229859,5.898729,6.623022,6.985278,7.065052,6.998366,6.837969,6.674177,6.551518,6.453944,6.357642,6.213897,0.1814145,2.832436,5.97258,6.395455,6.820046,7.01217,7.043137,6.957075,6.76698,6.576325,6.397061,6.281118,6.165374,6.017256,5.90212,5.81218,5.732136,0.006818987,0.01444737,0.06075138,7.663826,0.08261282,0.2039622,1.011886,3.076878,4.102743,5.548053,5.020513,4.308897,4.022797,3.842694,3.681212,3.577116,3.481441,3.392558,0.1920882,4.863016,1.532645e-05
-45.58559,0.1097905,7.657702,8.737069,0.02832806,8.436691,0.1332179,7.384814,2.858431,0.1075427,0.9060205,5.09461,5.746041,6.451044,6.803183,6.880353,6.815016,6.658492,6.498693,6.379034,6.283874,6.190032,6.050001,0.1738352,2.752219,5.817856,6.228949,6.641796,6.828301,6.857969,6.773797,6.588453,6.402661,6.227941,6.114918,6.002134,5.857848,5.745686,5.658069,5.580089,0.006138963,0.01323053,0.05628786,7.456956,0.07885159,0.1956317,0.9783654,2.987956,3.988453,5.399991,4.884058,4.187331,3.907975,3.732359,3.574993,3.473513,3.380235,3.293587,0.1819131,4.728507,1.431649e-05
-45.46547,0.1029358,7.446729,8.50341,0.02630103,8.209984,0.1253434,7.183039,2.756895,0.1027508,0.8747444,4.960529,5.59468,6.280584,6.622727,6.69734,6.633357,6.480686,6.324857,6.208181,6.115418,6.024017,5.887667,0.1664916,2.673009,5.664482,6.063933,6.465171,6.646137,6.67454,6.592257,6.411631,6.230663,6.060452,5.950327,5.840479,5.699992,5.590779,5.505465,5.42953,0.00552396,0.01211024,0.05212597,7.252259,0.07522507,0.1875505,0.9455019,2.900232,3.875522,5.25342,4.749093,4.067293,3.794656,3.623499,3.470217,3.371335,3.280438,3.196009,0.1721892,4.595542,1.336688e-05
-45.34535,0.09645811,7.238001,8.271951,0.02440655,7.985453,0.1178727,6.983366,2.657619,0.0981227,0.8441231,4.827612,5.444637,6.111634,6.443901,6.516005,6.453381,6.304542,6.152659,6.038948,5.948567,5.859588,5.726887,0.1593774,2.594796,5.51245,5.900399,6.290163,6.465666,6.492839,6.412444,6.236502,6.06032,5.894583,5.787335,5.680399,5.543679,5.437388,5.354359,5.280451,0.00496796,0.01107916,0.04824651,7.049721,0.07172904,0.1797123,0.9132856,2.813695,3.763938,5.108331,4.615606,3.94877,3.682827,3.516097,3.366868,3.270566,3.182034,3.099808,0.1628986,4.464111,1.247423e-05
-45.22523,0.09033856,7.031503,8.042678,0.02263648,7.763083,0.110787,6.78578,2.560564,0.09365359,0.8141462,4.695851,5.295907,5.944187,6.266697,6.336337,6.275078,6.13005,5.98209,5.871325,5.783311,5.696733,5.56765,0.1524866,2.517572,5.361753,5.738337,6.116762,6.286881,6.312856,6.234348,6.063057,5.891622,5.730324,5.625932,5.521884,5.388898,5.285505,5.204739,5.132842,0.004465489,0.01013048,0.04463145,6.849326,0.06835941,0.1721109,0.8817066,2.728332,3.653691,4.964713,4.483587,3.831747,3.572471,3.41014,3.264932,3.171191,3.085008,3.004971,0.1540244,4.334202,1.163529e-05
-45.10511,0.08455897,6.82722,7.815579,0.02098312,7.542862,0.1040684,6.590267,2.465694,0.08933875,0.7848033,4.565242,5.148483,5.778233,6.091106,6.158327,6.098438,5.9572,5.81314,5.705304,5.61964,5.535444,5.409948,0.1458132,2.44133,5.212384,5.577741,5.94496,6.109769,6.13458,6.057958,5.891285,5.724559,5.567666,5.466108,5.364925,5.235639,5.135119,5.056598,4.986694,0.004011564,0.009257898,0.04126383,6.651061,0.0651122,0.1647403,0.8507554,2.644133,3.544769,4.822557,4.353023,3.716211,3.463574,3.305612,3.164394,3.073196,2.989346,2.911481,0.14555,4.205804,1.084703e-05
-44.98498,0.07910206,6.625138,7.590641,0.01943925,7.324779,0.0976994,6.396811,2.37297,0.08517359,0.7560842,4.435779,5.002357,5.613765,5.917118,5.981967,5.923451,5.785983,5.645799,5.540874,5.457545,5.375711,5.253771,0.1393515,2.36606,5.064338,5.418602,5.774747,5.934323,5.958002,5.883264,5.721175,5.55912,5.406598,5.307852,5.20951,5.083893,4.986221,4.909924,4.841997,0.003601654,0.008455585,0.03812776,6.45491,0.06198354,0.1575947,0.8204226,2.561087,3.437163,4.681852,4.223903,3.602146,3.356122,3.202499,3.065239,2.976567,2.895032,2.819324,0.1374595,4.078907,1.010657e-05
-44.86486,0.07395135,6.425243,7.36785,0.01799806,7.108819,0.09166363,6.205396,2.282355,0.08115366,0.7279788,4.307455,4.857525,5.450776,5.744725,5.807246,5.750109,5.616389,5.480058,5.378025,5.297016,5.217525,5.099109,0.1330957,2.291756,4.917606,5.260913,5.606115,5.760532,5.78311,5.710255,5.552718,5.395295,5.247109,5.151156,5.055631,4.93365,4.838801,4.76471,4.698742,0.003231639,0.007718136,0.03520827,6.260859,0.05896967,0.1506683,0.7906988,2.479183,3.33086,4.542588,4.096215,3.489539,3.2501,3.100787,2.967453,2.881288,2.802053,2.728486,0.1297376,3.953499,9.411175e-06
-44.74474,0.06909113,6.22752,7.147195,0.01665314,6.89497,0.08594524,6.016009,2.193812,0.0772746,0.7004772,4.180265,4.713978,5.289257,5.573918,5.634155,5.578401,5.448407,5.315907,5.216748,5.138043,5.060875,4.945952,0.1270405,2.218407,4.772182,5.104665,5.439054,5.588386,5.609895,5.538921,5.385903,5.233075,5.089191,4.996008,4.903277,4.7849,4.692849,4.620944,4.556918,0.002897771,0.007040545,0.03249135,6.068894,0.05606695,0.1439554,0.7615747,2.39841,3.225851,4.404756,3.969948,3.378377,3.145494,3.000461,2.871022,2.787345,2.710393,2.638953,0.1223695,3.82957,8.758279e-06
-44.62462,0.06450646,6.031955,6.928661,0.01539847,6.683221,0.08052913,5.828635,2.107305,0.07353219,0.6735695,4.054203,4.57171,5.129201,5.404689,5.462684,5.408318,5.28203,5.153336,5.057034,4.980616,4.905753,4.794293,0.1211803,2.146008,4.62806,4.949851,5.273556,5.417875,5.438348,5.369252,5.22072,5.072449,4.932832,4.842399,4.752439,4.637634,4.548356,4.478618,4.416518,0.002596647,0.006418182,0.02996382,5.879,0.05327181,0.1374505,0.7330412,2.318758,3.122125,4.268345,3.84509,3.268644,3.04229,2.901506,2.775931,2.694724,2.620039,2.550709,0.115341,3.707108,8.145446e-06
-44.5045,0.0601831,5.838534,6.712237,0.01422839,6.473557,0.07540084,5.643258,2.022798,0.06992231,0.6472459,3.929264,4.430715,4.970599,5.237028,5.292826,5.23985,5.117247,4.992336,4.898872,4.824727,4.752148,4.644121,0.1155099,2.074548,4.485232,4.796462,5.109611,5.248991,5.268456,5.201237,5.057158,4.913406,4.778024,4.690319,4.603107,4.491842,4.405313,4.337722,4.277531,0.002325172,0.005846761,0.02761334,5.691162,0.05058082,0.1311483,0.7050891,2.240216,3.019671,4.133345,3.721631,3.160328,2.940473,2.803909,2.682166,2.603411,2.530976,2.463741,0.1086382,3.586103,7.570377e-06
-44.38438,0.05610747,5.647242,6.497908,0.01313758,6.265966,0.07054654,5.459863,1.940257,0.06644094,0.6214969,3.805441,4.290986,4.813445,5.070927,5.12457,5.072988,4.954048,4.832896,4.742253,4.670365,4.600052,4.495426,0.1100241,2.00402,4.343692,4.644492,4.947211,5.081724,5.100212,5.034866,4.895208,4.755938,4.624756,4.539758,4.45527,4.347514,4.26371,4.198247,4.139948,0.002080536,0.005322316,0.02542829,5.505368,0.04799061,0.1250435,0.6777096,2.162772,2.918478,3.999748,3.599558,3.053415,2.840029,2.707655,2.589713,2.513391,2.443191,2.378034,0.1022479,3.466544,7.030899e-06
-44.26426,0.05226668,5.458066,6.285664,0.01212101,6.060437,0.06595304,5.278437,1.859645,0.06308418,0.5963128,3.682729,4.152517,4.65773,4.906376,4.957906,4.907722,4.792425,4.675009,4.587168,4.517521,4.449455,4.3482,0.1047179,1.934417,4.203433,4.493932,4.786347,4.916063,4.933604,4.87013,4.734859,4.600034,4.473017,4.390706,4.30892,4.20464,4.123536,4.060184,4.003759,0.001860189,0.004841179,0.02339782,5.321601,0.04549794,0.119131,0.6508939,2.086418,2.818537,3.867542,3.478862,2.947891,2.740946,2.612731,2.498559,2.424652,2.356669,2.293576,0.0961573,3.34842,6.524958e-06
-44.14414,0.04864844,5.27099,6.07549,0.01117398,5.856956,0.06160771,5.098965,1.780929,0.05984823,0.5716844,3.561122,4.015301,4.503446,4.743368,4.792827,4.744044,4.632367,4.518663,4.433607,4.366185,4.300347,4.202433,0.09958645,1.86573,4.064449,4.344773,4.62701,4.751999,4.768622,4.707016,4.576102,4.445683,4.322799,4.243153,4.164046,4.063212,3.984784,3.923523,3.868957,0.001661813,0.004399956,0.02151173,5.139848,0.04309965,0.1134057,0.624633,2.011141,2.719836,3.736718,3.35953,2.843743,2.643208,2.519122,2.408689,2.337179,2.271396,2.210351,0.09035411,3.231721,6.050615e-06
-44.02402,0.04524105,5.086002,5.867374,0.01029208,5.655511,0.0574985,4.921432,1.704075,0.05672939,0.5476024,3.440615,3.87933,4.350586,4.581893,4.629322,4.581942,4.473865,4.36385,4.28156,4.216349,4.15272,4.058117,0.09462484,1.797951,3.926731,4.197009,4.46919,4.589522,4.605257,4.545517,4.418925,4.292876,4.174092,4.097091,4.020639,3.923219,3.847444,3.788254,3.73553,0.001483307,0.003995512,0.01976046,4.960095,0.04079266,0.1078626,0.5989185,1.936931,2.622365,3.607267,3.241552,2.740957,2.546802,2.426816,2.32009,2.250958,2.18736,2.128347,0.08482645,3.116435,5.606038e-06
-43.9039,0.04203338,4.903086,5.661303,0.009471133,5.45609,0.05361387,4.745824,1.629049,0.05372407,0.5240576,3.321201,3.7446,4.199142,4.421943,4.467382,4.421409,4.316909,4.21056,4.131019,4.068002,4.006563,3.915241,0.08982842,1.731072,3.790275,4.050632,4.31288,4.428624,4.443499,4.385621,4.263319,4.141604,4.026885,3.952508,3.878689,3.784653,3.711505,3.654369,3.603471,0.001322761,0.003624944,0.01813505,4.782327,0.03857399,0.1024971,0.5737417,1.863779,2.526114,3.479179,3.124917,2.639521,2.451714,2.335798,2.232748,2.165976,2.104546,2.047549,0.07956289,3.002553,5.189493e-06
-43.78378,0.03901486,4.722229,5.457265,0.008707244,5.258679,0.04994283,4.572127,1.555819,0.05082876,0.5010409,3.202875,3.611102,4.049105,4.263509,4.306998,4.262434,4.161491,4.058784,3.981973,3.921134,3.861867,3.773797,0.08519262,1.665085,3.655072,3.905633,4.15807,4.269294,4.283337,4.227318,4.109274,3.991855,3.881169,3.809395,3.738187,3.647503,3.57696,3.521858,3.472769,0.001178448,0.003285574,0.0166271,4.606531,0.03644074,0.09730431,0.5490942,1.791673,2.431073,3.352445,3.009613,2.539421,2.357932,2.246055,2.14665,2.08222,2.022941,1.967944,0.07455242,2.890062,4.799348e-06
-43.66366,0.03617542,4.543416,5.255247,0.007996742,5.063267,0.04647486,4.400326,1.484351,0.04804006,0.4785435,3.085632,3.478831,3.90047,4.106582,4.148162,4.105008,4.0076,3.908512,3.834413,3.775738,3.718623,3.633775,0.08071297,1.599983,3.521117,3.762005,4.004751,4.111523,4.124761,4.070598,3.95678,3.843621,3.736934,3.667742,3.599122,3.51176,3.443798,3.390712,3.343417,0.001048796,0.002974923,0.01522874,4.432692,0.03439012,0.09227972,0.5249677,1.720603,2.33723,3.227054,2.89563,2.440645,2.265441,2.157573,2.061783,1.999676,1.942531,1.889519,0.06978444,2.778953,4.434058e-06
-43.54354,0.03350549,4.366634,5.055237,0.007336181,4.869842,0.04319995,4.230406,1.414613,0.04535465,0.4565564,2.969464,3.347781,3.753226,3.951154,3.990863,3.949123,3.855228,3.759735,3.68833,3.631803,3.576822,3.495166,0.07638511,1.535758,3.388402,3.619741,3.852915,3.955302,3.967762,3.915451,3.805827,3.696892,3.594171,3.527541,3.461486,3.377415,3.31201,3.260922,3.215404,0.0009323844,0.002690705,0.01393262,4.260797,0.03241939,0.08741882,0.5013538,1.65056,2.244577,3.102996,2.782958,2.343178,2.174229,2.07034,1.978134,1.918331,1.863304,1.812261,0.06524874,2.669216,4.092164e-06
-43.42342,0.03099598,4.191868,4.857221,0.006722325,4.67839,0.0401085,4.062355,1.346574,0.04276932,0.4350711,2.854368,3.217943,3.607368,3.797216,3.835093,3.794768,3.704365,3.612443,3.543714,3.48932,3.436454,3.357962,0.07220478,1.472402,3.256921,3.478831,3.702553,3.800621,3.812331,3.761867,3.656405,3.551656,3.452869,3.388781,3.325269,3.244458,3.181587,3.132478,3.088721,0.0008279238,0.002430805,0.01273182,4.090831,0.03052589,0.08271724,0.4782445,1.581533,2.153103,2.980264,2.671585,2.24701,2.084282,1.984342,1.895688,1.838172,1.785246,1.736157,0.0609355,2.560839,3.77229e-06
-43.3033,0.02863825,4.019105,4.661188,0.006152139,4.488899,0.03719137,3.896157,1.280202,0.04028092,0.4140788,2.740336,3.089313,3.462887,3.64476,3.680842,3.641934,3.555002,3.466627,3.400556,3.348279,3.297511,3.222153,0.06816784,1.409906,3.126667,3.33927,3.553656,3.64747,3.658456,3.609837,3.508503,3.407906,3.313019,3.251452,3.190461,3.11288,3.05252,3.005372,2.96336,0.0007342465,0.002193271,0.01161989,3.922781,0.02870707,0.07817067,0.4556316,1.513512,2.062798,2.858847,2.561501,2.152125,1.995588,1.899566,1.814434,1.759186,1.708345,1.661193,0.05683527,2.453812,3.473136e-06
-43.18318,0.02642406,3.84833,4.467124,0.005622771,4.301358,0.03443985,3.731799,1.215467,0.03788642,0.3935711,2.627363,2.961882,3.319775,3.493776,3.528102,3.490612,3.407128,3.322278,3.258848,3.208672,3.159983,3.08773,0.06427023,1.348265,2.997633,3.201048,3.406215,3.49584,3.506128,3.459349,3.362113,3.265631,3.174612,3.115545,3.057053,2.982673,2.9248,2.879595,2.839312,0.0006502947,0.001976303,0.01059078,3.756633,0.02696043,0.07377494,0.4335072,1.446486,1.973651,2.738735,2.452695,2.058513,1.908133,1.815999,1.734359,1.681361,1.632587,1.587357,0.05293896,2.348124,3.193476e-06
-43.06306,0.02434563,3.67953,4.275019,0.005131547,4.115754,0.03184561,3.569268,1.152338,0.03558283,0.3735397,2.515444,2.835646,3.178025,3.344256,3.376864,3.340792,3.260736,3.179387,3.118578,3.070489,3.02386,2.954684,0.06050799,1.287468,2.869813,3.064158,3.260222,3.345722,3.355338,3.310395,3.217224,3.124822,3.037637,2.981051,2.925036,2.853826,2.798417,2.755137,2.716567,0.0005751108,0.001778237,0.009638834,3.592372,0.02528355,0.06952595,0.4118635,1.380446,1.885653,2.61992,2.345156,1.966161,1.821904,1.733629,1.655449,1.604682,1.55796,1.514636,0.04923782,2.243765,2.932151e-06
-42.94294,0.02239554,3.51269,4.084858,0.004675958,3.932075,0.02940072,3.408548,1.090786,0.0333673,0.3539762,2.404573,2.710597,3.037629,3.196192,3.227117,3.192467,3.115816,3.037944,2.979739,2.933721,2.889135,2.823005,0.05687728,1.22751,2.7432,2.928593,3.115668,3.197107,3.206075,3.162963,3.073827,2.985468,2.902086,2.84796,2.7944,2.72633,2.673362,2.63199,2.595117,0.0005078279,0.001597538,0.008758752,3.429986,0.02367407,0.06541971,0.3906926,1.315383,1.798793,2.502392,2.238875,1.875056,1.736889,1.652442,1.577692,1.529138,1.484451,1.443017,0.04572344,2.140725,2.688068e-06
-42.82282,0.02056674,3.347798,3.89663,0.004253648,3.750308,0.02709759,3.249626,1.030779,0.031237,0.3348725,2.294744,2.586729,2.898579,3.049575,3.078854,3.045625,2.972359,2.89794,2.842321,2.798359,2.755796,2.692687,0.05337433,1.168383,2.617788,2.794344,2.972544,3.049984,3.058331,3.017046,2.931911,2.84756,2.767949,2.716262,2.665135,2.600176,2.549627,2.510144,2.474952,0.0004476618,0.00143279,0.007945583,3.26946,0.02212973,0.06145231,0.3699869,1.251285,1.713063,2.386142,2.133841,1.785185,1.653075,1.572426,1.501076,1.454717,1.412047,1.372488,0.04238772,2.038993,2.460197e-06
-42.7027,0.01885256,3.184838,3.710322,0.003862411,3.570442,0.02492901,3.092489,0.9722902,0.02918923,0.3162205,2.185952,2.464035,2.760869,2.904396,2.932066,2.900258,2.830354,2.759366,2.706315,2.664393,2.623837,2.563718,0.04999547,1.110078,2.493569,2.661405,2.830842,2.904346,2.912094,2.872631,2.791467,2.711089,2.635216,2.585949,2.537233,2.475355,2.427202,2.38959,2.356065,0.0003939029,0.001282689,0.007194695,3.110781,0.02064832,0.05761995,0.3497388,1.188144,1.628452,2.27116,2.030043,1.696537,1.57045,1.493569,1.425588,1.381406,1.340737,1.303037,0.0392229,1.938559,2.247564e-06
-42.58258,0.01724665,3.023798,3.525923,0.003500177,3.392463,0.0228881,2.937123,0.9152898,0.02722133,0.2980123,2.07819,2.342509,2.624489,2.760647,2.786743,2.756358,2.689794,2.622213,2.571712,2.531814,2.493247,2.43609,0.04673713,1.052589,2.370537,2.529766,2.690553,2.760181,2.767357,2.729711,2.652485,2.576045,2.503878,2.457011,2.410684,2.351858,2.306078,2.27032,2.238445,0.0003459096,0.00114603,0.006501758,2.953935,0.01922768,0.0539189,0.3299409,1.125949,1.544949,2.157437,1.927471,1.609099,1.489001,1.415858,1.351216,1.309192,1.270508,1.23465,0.03622149,1.839412,2.049252e-06
-42.46246,0.01574298,2.864663,3.343419,0.003165005,3.216361,0.02096829,2.783514,0.8597497,0.02533073,0.28024,1.971454,2.222144,2.489433,2.61832,2.642876,2.613914,2.550669,2.486471,2.438502,2.400614,2.364017,2.309795,0.0435958,0.9959081,2.248685,2.399422,2.551668,2.617482,2.624108,2.588274,2.514956,2.442418,2.373926,2.329438,2.285479,2.229676,2.186247,2.152325,2.122085,0.0003031021,0.001021703,0.005862723,2.798909,0.01786575,0.05034554,0.3105856,1.064691,1.462547,2.044965,1.826116,1.52286,1.408716,1.339281,1.277948,1.238063,1.201348,1.167317,0.03337631,1.741542,1.864395e-06
-42.34234,0.01433584,2.70742,3.162799,0.002855077,3.042123,0.01916334,2.631648,0.8056419,0.02351494,0.2628959,1.865737,2.102934,2.355693,2.477406,2.500457,2.472918,2.41297,2.352132,2.306676,2.270783,2.236139,2.184823,0.0405681,0.9400274,2.128008,2.270364,2.414179,2.476239,2.482338,2.448312,2.378869,2.310199,2.245349,2.203221,2.161609,2.1088,2.067699,2.035595,2.006975,0.0002649564,0.000908685,0.005273807,2.645689,0.01656051,0.04689631,0.2916657,1.00436,1.381234,1.933733,1.725966,1.437807,1.329583,1.263826,1.205771,1.168008,1.133244,1.101025,0.03068047,1.644939,1.692176e-06
-42.22222,0.0130198,2.552056,2.98405,0.002568687,2.869737,0.01746729,2.481513,0.7529389,0.02177152,0.2459724,1.761034,1.984873,2.223261,2.337896,2.359476,2.33336,2.276688,2.219185,2.176226,2.142313,2.109603,2.061167,0.03765071,0.8849399,2.008497,2.142584,2.278078,2.336443,2.342039,2.309814,2.244216,2.179379,2.11814,2.078351,2.039064,1.98922,1.950425,1.920123,1.893107,0.0002309989,0.0008060345,0.004731477,2.494261,0.01531,0.04356775,0.2731739,0.9449473,1.301001,1.823733,1.627012,1.353929,1.25159,1.18948,1.134674,1.099014,1.066185,1.035762,0.02812732,1.549593,1.531825e-06
-42.1021,0.01178974,2.398555,2.80716,0.002304241,2.69919,0.01587445,2.333095,0.7016136,0.02009811,0.2294619,1.657339,1.867954,2.09213,2.199782,2.219925,2.195232,2.141814,2.087624,2.047142,2.015193,1.984401,1.938816,0.03484038,0.830638,1.890147,2.016075,2.143354,2.198084,2.203199,2.17277,2.110986,2.049947,1.992287,1.954819,1.917836,1.870928,1.834417,1.805899,1.780472,0.0002008024,0.0007128831,0.004232432,2.344613,0.01411233,0.04035649,0.2551033,0.8864427,1.221839,1.714956,1.529243,1.271213,1.174724,1.116231,1.064645,1.031069,1.000159,0.9715161,0.02571051,1.455493,1.382617e-06
-41.98198,0.01064077,2.246906,2.632118,0.002060242,2.530472,0.01437942,2.186381,0.6516394,0.01849243,0.2133571,1.554647,1.75217,1.962292,2.063056,2.081795,2.058524,2.008338,1.957437,1.919416,1.889415,1.860523,1.817762,0.03213398,0.7771145,1.772951,1.89083,2.010001,2.061154,2.06581,2.037172,1.979171,1.921896,1.867783,1.832615,1.797915,1.753915,1.719665,1.692914,1.669061,0.0001739811,0.0006284314,0.003773587,2.196731,0.01296567,0.03725922,0.2374466,0.8288369,1.143738,1.607393,1.43265,1.189649,1.098974,1.044069,0.995671,0.9641625,0.9351536,0.9082757,0.02342391,1.362629,1.243867e-06
-41.86186,0.009568265,2.097094,2.458911,0.001835289,2.363569,0.01297706,2.041357,0.6029898,0.01695225,0.1976505,1.452951,1.637515,1.833739,1.927709,1.945077,1.923228,1.876252,1.828617,1.793038,1.764971,1.737961,1.697997,0.02952842,0.7243621,1.656902,1.76684,1.87801,1.925643,1.929863,1.90301,1.84876,1.795214,1.744618,1.71173,1.679292,1.638171,1.606162,1.58116,1.558866,0.0001501867,0.0005519438,0.003352067,2.050602,0.01186823,0.03427273,0.220197,0.7721206,1.066688,1.501035,1.337223,1.109224,1.024327,0.9729803,0.9277416,0.8982817,0.8711581,0.8460292,0.02126165,1.270992,1.11493e-06
-41.74174,0.008567848,1.949106,2.287527,0.001628073,2.198471,0.01166246,1.89801,0.555639,0.0154754,0.1823349,1.352247,1.523983,1.706465,1.793733,1.809762,1.789334,1.745547,1.701154,1.667999,1.641851,1.616706,1.579511,0.02702072,0.6723736,1.541994,1.644098,1.747372,1.791542,1.795347,1.770273,1.719743,1.669894,1.622783,1.592156,1.561958,1.523689,1.493898,1.470629,1.449879,0.0001291054,0.000482743,0.002965183,1.906212,0.01081829,0.03139387,0.2033477,0.7162846,0.9906808,1.395872,1.242952,1.029926,0.9507734,0.902954,0.8608448,0.8334155,0.8081605,0.784765,0.0192181,1.180571,9.951987e-07
-41.62162,0.007635365,1.802929,2.117954,0.001437366,2.035165,0.01043095,1.756327,0.5095614,0.01405978,0.1674032,1.252529,1.411567,1.580461,1.66112,1.675842,1.656834,1.616213,1.575039,1.544291,1.520047,1.49675,1.462297,0.02460796,0.6211417,1.428221,1.522598,1.618078,1.658842,1.662253,1.638953,1.592113,1.545925,1.502268,1.473882,1.445904,1.410459,1.382864,1.361311,1.342089,0.0001104541,0.0004202062,0.002610432,1.763549,0.009814179,0.02861959,0.1868917,0.6613194,0.9157061,1.291897,1.149828,0.9517457,0.8782999,0.8339784,0.7949691,0.7695523,0.7461495,0.7244718,0.01728784,1.091356,8.840994e-07
-41.5015,0.006766881,1.658548,1.95018,0.001262019,1.873639,0.009278101,1.616296,0.4647318,0.01270337,0.1528485,1.153791,1.300262,1.455721,1.52986,1.543307,1.525719,1.488243,1.450264,1.421904,1.399549,1.378082,1.346345,0.02228729,0.5706592,1.315575,1.40233,1.490121,1.527535,1.530573,1.50904,1.465858,1.423298,1.383064,1.356901,1.331122,1.298471,1.273052,1.253198,1.235491,9.397773e-05,0.0003637603,0.002285473,1.622598,0.008854278,0.02594688,0.1708226,0.6072161,0.8417549,1.1891,1.057839,0.8746702,0.8068955,0.766042,0.7301033,0.7066809,0.6851138,0.6651383,0.01546569,1.003337,7.810929e-07
-41.38138,0.00595867,1.515951,1.784193,0.001100958,1.713882,0.008199677,1.477902,0.4211255,0.01140417,0.1386637,1.056028,1.190059,1.332236,1.399947,1.412149,1.395979,1.361626,1.326819,1.30083,1.280348,1.260696,1.231647,0.02005594,0.5209191,1.20405,1.283288,1.363492,1.39761,1.400296,1.380524,1.340971,1.302004,1.265163,1.241202,1.217602,1.187719,1.164453,1.146281,1.130073,7.944658e-05,0.0003128785,0.001988128,1.483348,0.007937016,0.02337284,0.1551336,0.5539655,0.7688179,1.087472,0.9669776,0.7986887,0.7365488,0.6991335,0.6662359,0.64479,0.6250421,0.6067532,0.01374667,0.9165036,6.856708e-07
-41.26126,0.005207202,1.375124,1.619982,0.0009531782,1.555881,0.007191661,1.341134,0.3787182,0.01016027,0.124842,0.959233,1.080954,1.209999,1.27137,1.282359,1.267606,1.236354,1.204696,1.18106,1.162437,1.144581,1.118194,0.01791122,0.4719142,1.09364,1.165464,1.238182,1.269059,1.271413,1.253396,1.21744,1.182035,1.148555,1.126778,1.105335,1.078192,1.057059,1.040552,1.025829,6.665377e-05,0.0002670767,0.001716363,1.345785,0.007060874,0.02089462,0.1398182,0.5015586,0.6968858,0.9870046,0.8772332,0.72379,0.6672484,0.6332416,0.6033559,0.5838684,0.5659233,0.5493055,0.01212599,0.8308468,5.973544e-07
-41.14114,0.004509134,1.236055,1.457535,0.0008177405,1.399625,0.006250227,1.205978,0.3374857,0.008969803,0.1113767,0.8634019,0.9729399,1.089002,1.144123,1.153929,1.140591,1.112419,1.083886,1.062585,1.045806,1.029729,1.005978,0.0158505,0.4236374,0.9843379,1.048851,1.114183,1.141874,1.143915,1.127647,1.095258,1.06338,1.033231,1.013618,0.9943132,0.9698825,0.9508601,0.9360028,0.9227496,5.541316e-05,0.00022591,0.001468283,1.209896,0.006224379,0.01850945,0.1248701,0.4499863,0.6259496,0.8876892,0.7885963,0.6499631,0.5989831,0.5683551,0.5414522,0.5239051,0.5077464,0.4927843,0.01059908,0.7463562,5.156929e-07
-41.02102,0.003861304,1.098728,1.296839,0.0006937662,1.245103,0.005371738,1.072421,0.2974045,0.007830955,0.09826119,0.7685287,0.8660101,0.9692392,1.018197,1.02685,1.014925,0.9898107,0.9643802,0.9453964,0.930446,0.9161321,0.8949908,0.01387121,0.3760818,0.8761375,0.9334415,0.9914868,1.016045,1.017793,1.003266,0.9744145,0.9460304,0.9191829,0.9017144,0.8845267,0.8627813,0.845849,0.8326242,0.8208266,4.555732e-05,0.0001889698,0.001242124,1.075668,0.005426106,0.01621461,0.1102829,0.3992398,0.556,0.789517,0.7010577,0.577197,0.5317419,0.5044629,0.4805137,0.4648892,0.4505006,0.4371786,0.009161537,0.6630222,4.402618e-07
-40.9009,0.003260717,0.9631328,1.137883,0.0005804344,1.092302,0.004552737,0.9404518,0.2584512,0.006741971,0.08548887,0.6746078,0.7601584,0.850702,0.8935838,0.9011125,0.890599,0.8685211,0.8461694,0.8294852,0.816349,0.8037809,0.7852231,0.01197088,0.3292404,0.7690323,0.8192277,0.8700851,0.8915626,0.8930372,0.8802457,0.8549005,0.8299776,0.8064006,0.791058,0.7759671,0.7568798,0.7420167,0.730408,0.7200516,3.693572e-05,0.0001558809,0.001036241,0.9430887,0.004664673,0.01400748,0.09605028,0.3493102,0.487028,0.6924794,0.6146077,0.5054807,0.4655135,0.4415542,0.4205297,0.4068099,0.3941749,0.3824776,0.007809161,0.5808347,3.706618e-07
-40.78078,0.002704539,0.8292543,0.9806549,0.000476978,0.9412107,0.003789935,0.8100566,0.2206029,0.005701146,0.07305329,0.5816337,0.6553785,0.733383,0.7702749,0.7767089,0.767605,0.7485414,0.7292452,0.7148429,0.7035059,0.6926671,0.6766667,0.01014706,0.2831062,0.6630157,0.7062024,0.7499696,0.768419,0.7696387,0.7585756,0.7367069,0.7152123,0.6948757,0.6816398,0.6686257,0.6521695,0.6393548,0.629346,0.6204164,2.941312e-05,0.000126299,0.0008491018,0.8121448,0.003938743,0.01188547,0.08216614,0.3001887,0.4190247,0.5965677,0.5292371,0.4348036,0.4002872,0.3796179,0.3614894,0.3496563,0.3387588,0.3286708,0.006537911,0.4997842,3.065167e-07
-40.66066,0.002190092,0.69708,0.8251439,0.0003826805,0.791818,0.003080209,0.6812231,0.1838371,0.004706827,0.06094811,0.4896009,0.5516641,0.6172752,0.6482623,0.6536302,0.6459338,0.6298628,0.6135989,0.6014608,0.5919083,0.5827821,0.5693133,0.008397398,0.2376723,0.5580814,0.5943583,0.631132,0.6466049,0.6475882,0.6382468,0.6198244,0.6017254,0.5845991,0.5734512,0.5624937,0.5486419,0.5378548,0.5294297,0.5219126,2.286806e-05,9.990815e-05,0.0006792819,0.6828236,0.003247022,0.009846079,0.06862437,0.2518666,0.3519811,0.5017734,0.4449365,0.365155,0.3360521,0.3186432,0.303382,0.293418,0.2842415,0.2757475,0.00534392,0.4198608,2.474728e-07
-40.54054,0.00171484,0.5665968,0.6713378,0.0002968729,0.644112,0.00242059,0.5539389,0.1481316,0.003757408,0.04916706,0.3985039,0.4490089,0.5023709,0.5275378,0.531868,0.5255767,0.5124766,0.4992218,0.4893302,0.4815475,0.4741174,0.4631545,0.006719592,0.1929319,0.4542228,0.4836879,0.513564,0.5261115,0.5268766,0.5192498,0.5042439,0.489508,0.4755622,0.4664832,0.4575624,0.4462883,0.4375083,0.4306508,0.424532,1.719154e-05,7.641863e-05,0.0005254542,0.5551125,0.002588256,0.007886861,0.05541896,0.2043352,0.2858882,0.408088,0.3616967,0.2965241,0.2727973,0.2586196,0.2461969,0.2380843,0.2306126,0.2236973,0.004223481,0.341055,1.931974e-07
-40.42042,0.001276388,0.4377915,0.5192251,0.0002189305,0.4980813,0.001808258,0.4281915,0.1134645,0.002851331,0.03770397,0.3083371,0.3474066,0.3886629,0.4080933,0.4114136,0.4065251,0.3963741,0.3861052,0.3784425,0.3724149,0.3666644,0.3581819,0.005111402,0.1488782,0.3514336,0.3741839,0.3972574,0.40693,0.4074948,0.4015756,0.3899562,0.3785511,0.367756,0.3607272,0.3538232,0.3451004,0.3383069,0.333001,0.3282664,1.228577e-05,5.556487e-05,0.0003863844,0.4289989,0.001961232,0.006005432,0.04254399,0.157586,0.2207372,0.315503,0.2795086,0.2289005,0.2105124,0.1995364,0.1899238,0.1836448,0.1778618,0.1725098,0.003173045,0.2633569,1.433773e-07
-40.3003,0.0008724696,0.3106512,0.3687943,0.0001482704,0.3537142,0.001240533,0.3039685,0.07981436,0.001987089,0.02655274,0.2190951,0.246851,0.2761439,0.2899206,0.2922585,0.2887702,0.2815466,0.2742406,0.2687891,0.264502,0.2604148,0.2543873,0.003570646,0.1055043,0.2497073,0.265839,0.2822041,0.2890517,0.2894338,0.2852149,0.2769523,0.2688458,0.2611718,0.2561745,0.2512676,0.2450696,0.2402423,0.2364721,0.2331077,8.06313e-06,3.71035e-05,0.0002609246,0.3044701,0.001364775,0.004199469,0.02999359,0.1116103,0.1565194,0.22401,0.1983629,0.1622737,0.1491866,0.1413831,0.1345522,0.1300892,0.1259786,0.1221748,0.002189213,0.1867572,9.771832e-08
-40.18018,0.0005009443,0.185163,0.2200339,8.434857e-05,0.2109993,0.0007148715,0.1812576,0.04715996,0.001163215,0.01570739,0.1307724,0.1473358,0.1648065,0.1730116,0.1743944,0.1723035,0.1679856,0.1636193,0.1603616,0.1578002,0.1553601,0.1517624,0.002095203,0.06280358,0.1490376,0.158646,0.1683958,0.1724678,0.1726844,0.1701586,0.1652232,0.1603832,0.1558008,0.1528163,0.1498868,0.1461875,0.1433062,0.1410559,0.1390476,4.445096e-06,2.081162e-05,0.0001480077,0.1815137,0.0007977498,0.002466705,0.01776201,0.06639973,0.09322593,0.1336006,0.1182505,0.09663337,0.08880949,0.08414926,0.08007185,0.07740718,0.07495287,0.07268196,0.001268728,0.1112461,5.594363e-08
-40.06006,0.0001597896,0.0613139,0.07293228,2.665782e-05,0.06992529,0.000228859,0.06004676,0.01548052,0.0003782891,0.005162019,0.04336347,0.04885468,0.05464343,0.05735832,0.05781262,0.05711641,0.05568252,0.05423284,0.05315132,0.05230116,0.0514918,0.05029882,0.0006830091,0.0207693,0.04941799,0.05259737,0.0558244,0.05716964,0.05723767,0.05639761,0.05475984,0.05315444,0.05163427,0.05064408,0.04967244,0.04844583,0.0474904,0.0467442,0.04607824,1.361392e-06,6.485176e-06,4.664187e-05,0.0601172,0.0002590562,0.0008049361,0.005843561,0.02194582,0.03084819,0.04426647,0.03916262,0.03196921,0.02937073,0.02782459,0.02647247,0.02558863,0.02477454,0.02402135,0.0004084762,0.03681421,1.779314e-08
-39.93994,-0.0001529049,-0.06090894,-0.07252184,-2.527488e-05,-0.06951935,-0.0002197971,-0.05967633,-0.01524444,-0.000369065,-0.005089201,-0.04313706,-0.04859848,-0.05435258,-0.05704743,-0.05749518,-0.05679973,-0.05537126,-0.05392733,-0.05285018,-0.05200365,-0.05119831,-0.05001154,-0.0006679462,-0.02060519,-0.04915784,-0.05231397,-0.05551821,-0.05685146,-0.05691537,-0.05607718,-0.05444676,-0.05284927,-0.05133639,-0.05035082,-0.04938403,-0.04816387,-0.04721343,-0.04647112,-0.0458086,-1.250846e-06,-6.062563e-06,-4.409441e-05,-0.05973188,-0.0002523696,-0.0007879897,-0.005767377,-0.02175978,-0.03062249,-0.04400077,-0.03890988,-0.03172898,-0.02914001,-0.02760113,-0.026256,-0.02537652,-0.02456645,-0.02381703,-0.0003945265,-0.03654796,-1.697758e-08
-39.81982,-0.0004389434,-0.1815183,-0.2163399,-7.189045e-05,-0.2073459,-0.0006332721,-0.1779237,-0.04503507,-0.001080183,-0.015052,-0.1287347,-0.1450299,-0.1621888,-0.1702136,-0.1715374,-0.1694534,-0.1651843,-0.1608697,-0.1576513,-0.1551226,-0.1527186,-0.1491769,-0.001959618,-0.06132651,-0.1466962,-0.1560953,-0.1656401,-0.1696042,-0.1697837,-0.1672748,-0.1624055,-0.1576367,-0.1531199,-0.1501769,-0.1472911,-0.1436499,-0.1408134,-0.1385982,-0.1366209,-3.447809e-06,-1.700237e-05,-0.0001250568,-0.1780459,-0.0007375569,-0.002314167,-0.01707633,-0.06472535,-0.09119469,-0.1312094,-0.1159758,-0.0944713,-0.08673294,-0.08213805,-0.0781236,-0.07549824,-0.07308,-0.07084308,-0.001143134,-0.1088498,-4.859818e-08
-39.6997,-0.0007000288,-0.300527,-0.3585332,-0.0001135997,-0.3435658,-0.00101363,-0.2947074,-0.07391118,-0.001756359,-0.02473201,-0.2134348,-0.2404459,-0.2688725,-0.2821483,-0.2843225,-0.2808532,-0.2737649,-0.2666027,-0.2612606,-0.2570642,-0.2530774,-0.2472054,-0.003193907,-0.1014012,-0.2432036,-0.2587539,-0.2745494,-0.2810971,-0.2813761,-0.2772043,-0.2691253,-0.2612166,-0.2537247,-0.2488428,-0.2440571,-0.2380204,-0.2333178,-0.229645,-0.2263666,-5.279679e-06,-2.649035e-05,-0.0001970397,-0.2948371,-0.001197501,-0.003775637,-0.02808877,-0.1069591,-0.1508769,-0.2173675,-0.1920441,-0.1562678,-0.1434182,-0.1357962,-0.1291402,-0.1247864,-0.120776,-0.1170666,-0.001840077,-0.1801008,-7.728435e-08
-39.57958,-0.0009377687,-0.4179478,-0.499113,-0.0001507853,-0.4781902,-0.001362827,-0.4100394,-0.1018923,-0.002398847,-0.03413481,-0.2972429,-0.3348525,-0.3744108,-0.3928594,-0.3958587,-0.3910075,-0.3811218,-0.3711348,-0.3636863,-0.3578366,-0.352283,-0.3441051,-0.004372665,-0.1408359,-0.3386862,-0.3602969,-0.3822541,-0.3913388,-0.3917017,-0.3858745,-0.3746151,-0.3635977,-0.3531596,-0.3463569,-0.3396906,-0.3312838,-0.3247346,-0.3196197,-0.3150538,-6.791233e-06,-3.466912e-05,-0.0002607802,-0.4101177,-0.001633166,-0.005174387,-0.03881005,-0.1484693,-0.2096777,-0.3024834,-0.2671235,-0.2171284,-0.1992057,-0.1885855,-0.1793157,-0.1732507,-0.167664,-0.1624972,-0.002487967,-0.2503102,-1.032386e-07
-39.45946,-0.00115368,-0.5337933,-0.6380907,-0.0001838035,-0.6112303,-0.001682721,-0.5239316,-0.1289975,-0.003008863,-0.04326585,-0.3801643,-0.428256,-0.4788111,-0.5023549,-0.5061544,-0.4999248,-0.4872632,-0.4744743,-0.4649369,-0.4574482,-0.4503435,-0.4398842,-0.00549769,-0.179637,-0.4331503,-0.4607315,-0.4887623,-0.5003378,-0.5007691,-0.4932945,-0.4788836,-0.4647886,-0.451433,-0.4427277,-0.4341998,-0.4234482,-0.415072,-0.4085302,-0.4026903,-8.022393e-06,-4.16689e-05,-0.0003169621,-0.5239001,-0.002045482,-0.006512355,-0.04924551,-0.189264,-0.2676055,-0.3865652,-0.3412227,-0.2770629,-0.2541056,-0.2405159,-0.2286599,-0.220901,-0.2137539,-0.2071445,-0.003089302,-0.3194874,-1.266512e-07
-39.33934,-0.001349192,-0.6480761,-0.7754774,-0.0002129859,-0.7426974,-0.001975071,-0.6363957,-0.1552456,-0.003587587,-0.05213054,-0.4622044,-0.5206625,-0.5820804,-0.6106428,-0.615218,-0.6076136,-0.5921977,-0.5766297,-0.5650206,-0.5559074,-0.5472673,-0.5345507,-0.006570734,-0.217811,-0.5266024,-0.5600649,-0.5940819,-0.6081027,-0.6085873,-0.5994732,-0.5819396,-0.564798,-0.5485534,-0.5379637,-0.5275931,-0.5145218,-0.504338,-0.4963845,-0.4892839,-9.008712e-06,-4.760853e-05,-0.0003662194,-0.6361962,-0.002435349,-0.007791426,-0.05940035,-0.2293512,-0.3246685,-0.469621,-0.4143504,-0.3360813,-0.3081276,-0.2915972,-0.2771822,-0.2677467,-0.2590551,-0.251018,-0.003646471,-0.3876416,-1.477005e-07
-39.21922,-0.001525655,-0.7608089,-0.9112843,-0.0002386412,-0.8726027,-0.002241545,-0.7474436,-0.1806553,-0.004136158,-0.06073418,-0.5433687,-0.6120781,-0.6842259,-0.717731,-0.7230576,-0.7140822,-0.6959335,-0.6776092,-0.6639458,-0.6532222,-0.6430623,-0.6281126,-0.007593497,-0.2553643,-0.6190485,-0.6583042,-0.6982208,-0.714642,-0.7151649,-0.7044193,-0.6837919,-0.6636344,-0.6445293,-0.6320731,-0.6198787,-0.6045126,-0.5925406,-0.5831905,-0.5748426,-9.781825e-06,-5.259638e-05,-0.0004091394,-0.7470181,-0.002803639,-0.009013437,-0.06927974,-0.2687389,-0.3808753,-0.5516589,-0.4865152,-0.394193,-0.3612815,-0.3418389,-0.3248925,-0.3137975,-0.303577,-0.2941272,-0.004161757,-0.4547819,-1.665539e-07
-39.0991,-0.00168434,-0.8720042,-1.045522,-0.0002610562,-1.000957,-0.002483723,-0.8570869,-0.2052447,-0.004655684,-0.069082,-0.6236625,-0.7025091,-0.7852549,-0.8236274,-0.8296816,-0.819339,-0.7984791,-0.7774212,-0.7617207,-0.7494011,-0.7377369,-0.7205779,-0.008567635,-0.2923034,-0.7104951,-0.7554565,-0.8011871,-0.8199641,-0.8205108,-0.8081418,-0.7844493,-0.7613065,-0.739369,-0.7250644,-0.7110649,-0.6934289,-0.6796878,-0.6689561,-0.6593742,-1.036984e-05,-5.673122e-05,-0.0004462666,-0.856378,-0.003151192,-0.01018018,-0.07888877,-0.3074351,-0.4362339,-0.6326868,-0.5577256,-0.4514079,-0.413577,-0.3912508,-0.3718,-0.3590626,-0.3473291,-0.3364813,-0.004637341,-0.5209177,-1.833686e-07
-38.97898,-0.001826446,-0.9816743,-1.178203,-0.0002804977,-1.127772,-0.002703103,-0.9653372,-0.2290318,-0.005147237,-0.07717914,-0.7030911,-0.7919614,-0.8851744,-0.9283398,-0.9350981,-0.9233923,-0.8998426,-0.8760739,-0.8583535,-0.844452,-0.8312991,-0.8119546,-0.009494757,-0.3286344,-0.8009484,-0.851529,-0.9029887,-0.9240774,-0.9246337,-0.9106495,-0.8839203,-0.8578227,-0.833081,-0.8169459,-0.8011599,-0.7812787,-0.7657875,-0.7536891,-0.7428864,-1.079773e-05,-6.010299e-05,-0.0004781047,-0.9642877,-0.003478823,-0.01129339,-0.08823244,-0.3454476,-0.4907527,-0.7127128,-0.6279903,-0.5077354,-0.4650236,-0.4398422,-0.4179142,-0.4035515,-0.3903206,-0.3780896,-0.005075308,-0.5860579,-1.982917e-07
-38.85886,-0.001953101,-1.089832,-1.309337,-0.0002972135,-1.253058,-0.002901102,-1.072206,-0.2520341,-0.005611854,-0.08503067,-0.78166,-0.8804412,-0.9839915,-1.031876,-1.039315,-1.026251,-1.000033,-0.9735756,-0.9538525,-0.9383833,-0.9237569,-0.9022506,-0.01037643,-0.3643637,-0.8904146,-0.9465287,-1.003633,-1.02699,-1.027542,-1.011951,-0.9822137,-0.9531916,-0.9256737,-0.9077257,-0.8901719,-0.8680699,-0.8508477,-0.8373974,-0.8253869,-1.108761e-05,-6.279357e-05,-0.0005051201,-1.070759,-0.003787318,-0.01235476,-0.0973157,-0.3827843,-0.5444398,-0.7917449,-0.6973175,-0.563185,-0.515631,-0.4876228,-0.4632444,-0.4472734,-0.4325607,-0.4189612,-0.00547765,-0.6502117,-2.114615e-07
-38.73874,-0.002065369,-1.196489,-1.438936,-0.000311434,-1.376827,-0.003079064,-1.177705,-0.2742689,-0.00605054,-0.09264157,-0.8593744,-0.9679547,-1.081713,-1.134244,-1.142342,-1.127922,-1.099057,-1.069934,-1.048226,-1.031203,-1.015118,-0.9914737,-0.01121417,-0.3994976,-0.9788999,-1.040463,-1.103129,-1.128711,-1.129245,-1.112055,-1.079338,-1.047422,-1.017155,-0.9974123,-0.978109,-0.9538105,-0.9348761,-0.9200887,-0.9068835,-1.125906e-05,-6.487739e-05,-0.000527744,-1.175804,-0.004077436,-0.01336595,-0.1061434,-0.4194529,-0.5973032,-0.8697908,-0.7657157,-0.6177661,-0.5654085,-0.5346017,-0.5077998,-0.4902373,-0.4740584,-0.4591051,-0.005846268,-0.7133881,-2.230071e-07
-38.61862,-0.002164252,-1.301659,-1.56701,-0.0003233728,-1.499089,-0.003238257,-1.281846,-0.2957533,-0.006464269,-0.1000168,-0.9362396,-1.054508,-1.178347,-1.235452,-1.244185,-1.228415,-1.196924,-1.165159,-1.141481,-1.122919,-1.105391,-1.079632,-0.01200945,-0.4340423,-1.066411,-1.133338,-1.201483,-1.229249,-1.229751,-1.210971,-1.175302,-1.140521,-1.107534,-1.086014,-1.064979,-1.038509,-1.017881,-1.001771,-0.9873838,-1.132943e-05,-6.64221e-05,-0.0005463753,-1.279435,-0.004349912,-0.01432856,-0.1147204,-0.455461,-0.6493512,-0.9468585,-0.8331932,-0.6714879,-0.6143655,-0.5807882,-0.5515895,-0.5324525,-0.5148229,-0.4985304,-0.00618298,-0.7755961,-2.330499e-07
-38.4985,-0.002250691,-1.405353,-1.69357,-0.0003332283,-1.619855,-0.003379886,-1.384639,-0.316504,-0.006853983,-0.107161,-1.012261,-1.140106,-1.273899,-1.335506,-1.344853,-1.327737,-1.293642,-1.259256,-1.233628,-1.21354,-1.194584,-1.166733,-0.01276372,-0.4680039,-1.152953,-1.225162,-1.298705,-1.328611,-1.329068,-1.308706,-1.270114,-1.232498,-1.196818,-1.173538,-1.150791,-1.122172,-1.099869,-1.082451,-1.066895,-1.131399e-05,-6.748912e-05,-0.0005613824,-1.381663,-0.004605454,-0.01524415,-0.1230513,-0.4908163,-0.7005917,-1.022956,-0.8997583,-0.7243597,-0.6625112,-0.6261915,-0.5946226,-0.5739278,-0.554863,-0.5372458,-0.006489518,-0.8368447,-2.417034e-07
-38.37838,-0.002325572,-1.507583,-1.818627,-0.0003411844,-1.739137,-0.003505088,-1.486097,-0.3365373,-0.007220596,-0.1140792,-1.087444,-1.224757,-1.368378,-1.434416,-1.444355,-1.425897,-1.38922,-1.352235,-1.324672,-1.303073,-1.282705,-1.252784,-0.01347836,-0.5013886,-1.238532,-1.315941,-1.3948,-1.426806,-1.427205,-1.40527,-1.363782,-1.323362,-1.285016,-1.259994,-1.235552,-1.204809,-1.180849,-1.162138,-1.145426,-1.122622e-05,-6.813413e-05,-0.0005731053,-1.482499,-0.004844748,-0.01611425,-0.1311409,-0.5255263,-0.7510326,-1.09809,-0.9654193,-0.7763907,-0.7098548,-0.6708208,-0.636908,-0.6146722,-0.5941876,-0.5752601,-0.006767537,-0.8971427,-2.490737e-07
-38.25826,-0.00238973,-1.608362,-1.942193,-0.0003474116,-1.856944,-0.003614937,-1.58623,-0.3558695,-0.007564991,-0.1207759,-1.161794,-1.308465,-1.461789,-1.532189,-1.542697,-1.522903,-1.483664,-1.444104,-1.414624,-1.391527,-1.369761,-1.337794,-0.01415474,-0.5342025,-1.323156,-1.405682,-1.489778,-1.523842,-1.524171,-1.500671,-1.456316,-1.41312,-1.372136,-1.345388,-1.31927,-1.286426,-1.260829,-1.240839,-1.222983,-1.107797e-05,-6.840764e-05,-0.0005818581,-1.581956,-0.005068455,-0.01694034,-0.1389937,-0.5595987,-0.8006818,-1.17227,-1.030184,-0.8275899,-0.7564055,-0.7146849,-0.6784546,-0.6546944,-0.6328053,-0.612582,-0.007018616,-0.956499,-2.552604e-07
-38.13814,-0.002443949,-1.707702,-2.064277,-0.0003520678,-1.973288,-0.003710451,-1.685049,-0.3745164,-0.007888022,-0.1272557,-1.235315,-1.391237,-1.55414,-1.628832,-1.63989,-1.618763,-1.576984,-1.534871,-1.50349,-1.478909,-1.45576,-1.421771,-0.01479417,-0.5664516,-1.40683,-1.494392,-1.583645,-1.619728,-1.619973,-1.594918,-1.547723,-1.501781,-1.458186,-1.429731,-1.401953,-1.367032,-1.339816,-1.31856,-1.299574,-1.087964e-05,-6.835532e-05,-0.0005879302,-1.680045,-0.005277215,-0.01772385,-0.1466143,-0.5930407,-0.8495472,-1.245503,-1.094061,-0.8779664,-0.8021721,-0.7577928,-0.7192712,-0.6940032,-0.6707249,-0.6492202,-0.007244261,-1.014922,-2.603565e-07
-38.01802,-0.002488964,-1.805615,-2.184891,-0.0003552994,-2.08818,-0.003792592,-1.782566,-0.3924936,-0.008190518,-0.1335233,-1.308014,-1.473079,-1.645438,-1.724353,-1.735939,-1.713485,-1.669187,-1.624543,-1.591278,-1.565228,-1.54071,-1.504721,-0.01539793,-0.5981419,-1.48956,-1.582079,-1.676411,-1.714471,-1.714621,-1.688019,-1.638012,-1.589353,-1.543174,-1.513028,-1.48361,-1.446635,-1.417817,-1.395311,-1.375207,-1.064037e-05,-6.80185e-05,-0.0005915885,-1.776778,-0.005471645,-0.01846619,-0.154007,-0.6258598,-0.8976367,-1.317796,-1.157058,-0.9275289,-0.8471637,-0.8001534,-0.7593664,-0.7326072,-0.707955,-0.6851831,-0.007445908,-1.072422,-2.64449e-07
-37.8979,-0.002525468,-1.902114,-2.304045,-0.0003572416,-2.20163,-0.003862267,-1.878792,-0.4098163,-0.008473278,-0.1395829,-1.379896,-1.553997,-1.73569,-1.81876,-1.830854,-1.807078,-1.760282,-1.713129,-1.677997,-1.65049,-1.624619,-1.586652,-0.01596727,-0.6292794,-1.571351,-1.668748,-1.768081,-1.80808,-1.808123,-1.779983,-1.727191,-1.675844,-1.627108,-1.595289,-1.564247,-1.525243,-1.494841,-1.471098,-1.449889,-1.036809e-05,-6.74345e-05,-0.0005930787,-1.872165,-0.00565234,-0.01916872,-0.1611764,-0.6580633,-0.9449578,-1.389157,-1.219184,-0.9762865,-0.8913892,-0.8417753,-0.7987489,-0.7705149,-0.7445039,-0.7204792,-0.007624926,-1.129006,-2.67619e-07
-37.77778,-0.002554111,-1.997209,-2.42175,-0.0003580197,-2.313649,-0.003920333,-1.973738,-0.4264997,-0.008737079,-0.1454391,-1.450965,-1.633996,-1.824902,-1.91206,-1.924642,-1.899548,-1.850276,-1.800636,-1.763655,-1.734705,-1.707495,-1.667572,-0.01650338,-0.6598701,-1.652212,-1.754408,-1.858664,-1.900563,-1.900488,-1.870817,-1.815269,-1.761262,-1.709996,-1.67652,-1.643873,-1.602862,-1.570895,-1.54593,-1.523627,-1.006977e-05,-6.663699e-05,-0.0005926269,-1.966219,-0.005819875,-0.01983277,-0.1681267,-0.6896586,-0.9915184,-1.459593,-1.280445,-1.024248,-0.9348572,-0.8826674,-0.8374273,-0.8077349,-0.7803802,-0.7551169,-0.007782621,-1.184683,-2.699427e-07
-37.65766,-0.002575503,-2.090913,-2.538016,-0.0003577492,-2.424248,-0.003967601,-2.067414,-0.4425584,-0.008982669,-0.151096,-1.521227,-1.713083,-1.913082,-2.004261,-2.017311,-1.990905,-1.939178,-1.887073,-1.848258,-1.81788,-1.789346,-1.74749,-0.01700745,-0.6899197,-1.732146,-1.839064,-1.948168,-1.991928,-1.991723,-1.960532,-1.902253,-1.845616,-1.791846,-1.756731,-1.722496,-1.679501,-1.645986,-1.619812,-1.596428,-9.751428e-06,-6.565631e-05,-0.000590441,-2.058951,-0.005974806,-0.02045962,-0.1748622,-0.7206527,-1.037326,-1.529113,-1.340851,-1.071422,-0.9775765,-0.922838,-0.8754099,-0.8442754,-0.8155922,-0.7891043,-0.007920235,-1.239462,-2.71491e-07
-37.53754,-0.002590215,-2.183238,-2.652855,-0.000356537,-2.533437,-0.004004835,-2.159831,-0.458007,-0.009210774,-0.1565581,-1.590687,-1.791263,-2.000237,-2.095371,-2.108869,-2.081157,-2.026994,-1.972447,-1.931816,-1.900023,-1.870179,-1.826411,-0.0174806,-0.7194343,-1.811161,-1.922724,-2.0366,-2.082183,-2.081836,-2.049134,-1.988153,-1.928914,-1.872666,-1.835929,-1.800124,-1.755167,-1.720122,-1.692754,-1.668301,-9.41829e-06,-6.451973e-05,-0.0005867122,-2.150372,-0.006117667,-0.02105052,-0.1813871,-0.7510528,-1.082389,-1.597723,-1.400408,-1.117816,-1.019556,-0.9622958,-0.9127052,-0.8801449,-0.850148,-0.8224497,-0.008038955,-1.293351,-2.7233e-07
-37.41742,-0.002598784,-2.274196,-2.766276,-0.0003544816,-2.641227,-0.004032755,-2.251001,-0.4728598,-0.009422094,-0.1618293,-1.659351,-1.868543,-2.086372,-2.185397,-2.199323,-2.17031,-2.113734,-2.056767,-2.014336,-1.981141,-1.950001,-1.904344,-0.01792395,-0.7484195,-1.889263,-2.005395,-2.123967,-2.171336,-2.170837,-2.136632,-2.072976,-2.011163,-1.952465,-1.914122,-1.876763,-1.829868,-1.793311,-1.764761,-1.739252,-9.074865e-06,-6.325177e-05,-0.0005816157,-2.240492,-0.006248976,-0.02160671,-0.1877055,-0.7808661,-1.126713,-1.665432,-1.459125,-1.163441,-1.060803,-1.001049,-0.9493214,-0.9153515,-0.8840559,-0.8551611,-0.008139908,-1.34636,-2.725215e-07
-37.2973,-0.002601714,-2.363798,-2.87829,-0.0003516739,-2.747628,-0.004052042,-2.340933,-0.4871306,-0.009617308,-0.166914,-1.727223,-1.944928,-2.171497,-2.274346,-2.288683,-2.258374,-2.199405,-2.140039,-2.095825,-2.061242,-2.028821,-1.981296,-0.01833857,-0.7768811,-1.966457,-2.087082,-2.210278,-2.259395,-2.258733,-2.223035,-2.15673,-2.092372,-2.031249,-1.991318,-1.952423,-1.903612,-1.865559,-1.835843,-1.809289,-8.725024e-06,-6.18744e-05,-0.0005753126,-2.329325,-0.006369232,-0.02212936,-0.1938215,-0.8100996,-1.170308,-1.732246,-1.517009,-1.208303,-1.101328,-1.039107,-0.9852668,-0.9499034,-0.9173239,-0.8872467,-0.008224169,-1.398496,-2.721231e-07
-37.17718,-0.002599476,-2.452056,-2.988908,-0.0003481976,-2.852651,-0.004063337,-2.429639,-0.5008332,-0.009797072,-0.1718159,-1.794309,-2.020425,-2.255616,-2.362226,-2.376955,-2.345355,-2.284016,-2.222273,-2.176291,-2.140334,-2.106646,-2.057275,-0.0187255,-0.8048249,-2.042749,-2.167794,-2.29554,-2.346368,-2.345533,-2.308351,-2.239424,-2.172548,-2.109027,-2.067523,-2.02711,-1.976405,-1.936875,-1.906005,-1.878419,-8.372079e-06,-6.04073e-05,-0.0005679501,-2.416879,-0.006478915,-0.02261962,-0.1997391,-0.8387602,-1.213179,-1.798173,-1.574069,-1.252412,-1.141138,-1.076476,-1.02055,-0.9838086,-0.9499601,-0.9187142,-0.008292761,-1.449768,-2.711885e-07
-37.05706,-0.00259251,-2.538982,-3.09814,-0.0003441299,-2.956306,-0.004067244,-2.517129,-0.5139812,-0.009962019,-0.1765393,-1.860614,-2.095038,-2.338737,-2.449045,-2.464147,-2.431263,-2.367572,-2.303475,-2.255743,-2.218425,-2.183484,-2.132288,-0.01908575,-0.8322566,-2.118146,-2.247537,-2.379759,-2.432263,-2.431244,-2.392587,-2.321065,-2.2517,-2.185806,-2.142747,-2.100832,-2.048256,-2.007266,-1.975255,-1.946648,-8.018847e-06,-5.886804e-05,-0.0005596631,-2.503168,-0.006578489,-0.02307861,-0.2054622,-0.8668548,-1.255335,-1.86322,-1.630311,-1.295776,-1.180241,-1.113166,-1.055178,-1.017075,-0.9819723,-0.9495717,-0.008346655,-1.500184,-2.697676e-07
-36.93694,-0.00258123,-2.624587,-3.205995,-0.0003395415,-3.058603,-0.004064331,-2.603414,-0.5265876,-0.01011276,-0.1810878,-1.926142,-2.168775,-2.420866,-2.53481,-2.550267,-2.516104,-2.450084,-2.383653,-2.334187,-2.295522,-2.259341,-2.206343,-0.01942029,-0.8591817,-2.192653,-2.326317,-2.462944,-2.517088,-2.515876,-2.475753,-2.401663,-2.329836,-2.261594,-2.216997,-2.173596,-2.119172,-2.076738,-2.0436,-2.013985,-7.667706e-06,-5.727228e-05,-0.000550575,-2.5882,-0.006668402,-0.02350743,-0.2109948,-0.8943904,-1.296783,-1.927395,-1.685743,-1.338403,-1.218646,-1.149185,-1.089159,-1.049711,-1.013368,-0.9798267,-0.008386779,-1.549753,-2.679071e-07
-36.81682,-0.002566023,-2.708883,-3.312486,-0.0003344977,-3.159554,-0.004055135,-2.688503,-0.5386656,-0.01024989,-0.1854655,-1.9909,-2.24164,-2.502011,-2.619529,-2.635323,-2.599886,-2.531557,-2.462815,-2.411632,-2.371632,-2.334227,-2.279446,-0.01973009,-0.885606,-2.266276,-2.404141,-2.545102,-2.60085,-2.599435,-2.557856,-2.481224,-2.406963,-2.3364,-2.29028,-2.245411,-2.189159,-2.1453,-2.111048,-2.080437,-7.32065e-06,-5.563394e-05,-0.0005407984,-2.671989,-0.006749085,-0.02390713,-0.2163406,-0.9213737,-1.33753,-1.990704,-1.740373,-1.380301,-1.256361,-1.18454,-1.122502,-1.081724,-1.044156,-1.009487,-0.008414013,-1.598483,-2.656502e-07
-36.6967,-0.002547248,-2.791882,-3.417621,-0.0003290581,-3.259168,-0.004040159,-2.772409,-0.5502279,-0.01037399,-0.1896759,-2.054892,-2.31364,-2.582178,-2.703208,-2.719322,-2.682618,-2.612001,-2.540969,-2.488085,-2.446764,-2.408147,-2.351606,-0.02001606,-0.9115349,-2.339022,-2.481015,-2.626241,-2.683558,-2.68193,-2.638904,-2.559757,-2.483089,-2.41023,-2.362604,-2.316284,-2.258227,-2.212958,-2.177606,-2.146009,-6.979336e-06,-5.396538e-05,-0.0005304361,-2.754543,-0.006820954,-0.02427873,-0.2215035,-0.9478114,-1.377584,-2.053155,-1.794208,-1.421478,-1.293394,-1.219239,-1.155213,-1.113121,-1.074343,-1.038561,-0.008429192,-1.646382,-2.630372e-07
-36.57658,-0.002525243,-2.873594,-3.521411,-0.0003232776,-3.357455,-0.004019878,-2.85514,-0.5612869,-0.01048559,-0.193723,-2.118123,-2.38478,-2.661374,-2.785855,-2.802272,-2.764306,-2.691422,-2.618122,-2.563553,-2.520924,-2.48111,-2.422829,-0.02027909,-0.936974,-2.410896,-2.556948,-2.706367,-2.76522,-2.76337,-2.718906,-2.637269,-2.558221,-2.483092,-2.433976,-2.386222,-2.326381,-2.27972,-2.243281,-2.210711,-6.645124e-06,-5.227752e-05,-0.0005195814,-2.835875,-0.006884409,-0.02462324,-0.2264871,-0.9737103,-1.416951,-2.114756,-1.847256,-1.461943,-1.329754,-1.253291,-1.187302,-1.143911,-1.103937,-1.067054,-0.008433113,-1.693459,-2.601055e-07
-36.45646,-0.002500325,-2.954032,-3.623866,-0.0003172064,-3.454426,-0.003994738,-2.936707,-0.5718549,-0.01058525,-0.1976102,-2.180598,-2.455066,-2.739605,-2.867477,-2.88418,-2.844959,-2.769828,-2.694281,-2.638044,-2.59412,-2.553123,-2.493123,-0.02052006,-0.9619288,-2.481904,-2.631944,-2.785489,-2.845842,-2.843761,-2.797869,-2.713769,-2.632369,-2.554995,-2.504405,-2.455232,-2.393629,-2.345592,-2.308079,-2.274548,-6.319116e-06,-5.057999e-05,-0.0005083197,-2.915995,-0.006939837,-0.02494163,-0.2312951,-0.999077,-1.455639,-2.175512,-1.899524,-1.501703,-1.365447,-1.286703,-1.218775,-1.174101,-1.132946,-1.094976,-0.008426531,-1.739721,-2.568897e-07
-36.33634,-0.002472785,-3.033206,-3.724997,-0.0003108903,-3.550091,-0.003965158,-3.01712,-0.5819441,-0.01067346,-0.2013412,-2.242323,-2.524504,-2.816879,-2.948083,-2.965055,-2.924585,-2.847227,-2.769455,-2.711565,-2.66636,-2.624193,-2.562494,-0.02073981,-0.9864047,-2.552052,-2.706012,-2.863613,-2.925434,-2.923112,-2.875802,-2.789265,-2.705539,-2.625945,-2.573897,-2.523323,-2.459979,-2.410583,-2.372009,-2.337527,-6.002185e-06,-4.888124e-05,-0.000496728,-2.994913,-0.00698761,-0.02523483,-0.2359311,-1.023918,-1.493655,-2.235432,-1.951019,-1.540767,-1.400482,-1.319483,-1.24964,-1.203699,-1.161376,-1.122333,-0.008410163,-1.785177,-2.534221e-07
-36.21622,-0.002442899,-3.111129,-3.824813,-0.0003043713,-3.64446,-0.003931531,-3.096389,-0.5915661,-0.01075074,-0.2049195,-2.303302,-2.5931,-2.893201,-3.027678,-3.044903,-3.00319,-2.923627,-2.843651,-2.784125,-2.737651,-2.694327,-2.630951,-0.02093916,-1.010407,-2.621346,-2.779156,-2.940746,-3.004001,-3.001431,-2.952712,-2.863764,-2.777739,-2.69595,-2.64246,-2.590501,-2.525438,-2.474699,-2.435076,-2.399656,-5.695011e-06,-4.718866e-05,-0.0004848764,-3.07264,-0.007028087,-0.02550376,-0.2403986,-1.04824,-1.531005,-2.294523,-2.001749,-1.579141,-1.434866,-1.351639,-1.279905,-1.232712,-1.189236,-1.149133,-0.00838469,-1.829835,-2.497325e-07
-36.0961,-0.002410921,-3.18781,-3.923324,-0.0002976875,-3.737543,-0.003894227,-3.174525,-0.6007326,-0.01081756,-0.2083485,-2.36354,-2.660859,-2.968578,-3.106271,-3.123733,-3.080783,-2.999035,-2.916876,-2.85573,-2.808001,-2.763533,-2.6985,-0.02111888,-1.033941,-2.689792,-2.851384,-3.016897,-3.081553,-3.078727,-3.028608,-2.937274,-2.848977,-2.765017,-2.710102,-2.656773,-2.590012,-2.537947,-2.497289,-2.460941,-5.398104e-06,-4.550869e-05,-0.0004728283,-3.149188,-0.007061612,-0.02574932,-0.2447011,-1.072049,-1.567698,-2.352791,-2.051721,-1.616835,-1.468608,-1.383178,-1.309576,-1.261147,-1.216532,-1.175383,-0.008350759,-1.873702,-2.458486e-07
-35.97598,-0.00237709,-3.263262,-4.020541,-0.0002908738,-3.829351,-0.003853592,-3.251538,-0.609455,-0.01087439,-0.2116317,-2.423043,-2.727787,-3.043018,-3.183868,-3.201551,-3.157371,-3.073458,-2.989138,-2.926388,-2.877416,-2.831819,-2.765149,-0.02127976,-1.057013,-2.757394,-2.922703,-3.092071,-3.158097,-3.155005,-3.103497,-3.009803,-2.91926,-2.833155,-2.77683,-2.722148,-2.653709,-2.600334,-2.558653,-2.521389,-5.111823e-06,-4.384688e-05,-0.0004606409,-3.224565,-0.007088519,-0.02597236,-0.248842,-1.095352,-1.603739,-2.410243,-2.100942,-1.653855,-1.501715,-1.414108,-1.338663,-1.289012,-1.243272,-1.201089,-0.008308984,-1.916787,-2.417959e-07
-35.85586,-0.002341626,-3.337495,-4.116473,-0.0002839618,-3.919892,-0.003809952,-3.327437,-0.6177444,-0.01092168,-0.2147723,-2.481815,-2.793889,-3.116526,-3.260477,-3.278366,-3.232962,-3.146904,-3.060444,-2.996105,-2.945904,-2.899191,-2.830903,-0.02142254,-1.079627,-2.824161,-2.993119,-3.166277,-3.233641,-3.230275,-3.177387,-3.081358,-2.988596,-2.90037,-2.842651,-2.786632,-2.716536,-2.661868,-2.619177,-2.581007,-4.836404e-06,-4.220804e-05,-0.0004483656,-3.298784,-0.007109127,-0.02617372,-0.2528248,-1.118155,-1.639136,-2.466886,-2.149419,-1.690209,-1.534194,-1.444436,-1.36717,-1.316314,-1.269463,-1.22626,-0.008259944,-1.959098,-2.37598e-07
-35.73574,-0.002304735,-3.41052,-4.21113,-0.0002769803,-4.009178,-0.00376361,-3.402232,-0.6256118,-0.01095985,-0.2177738,-2.539862,-2.859172,-3.189109,-3.336104,-3.354184,-3.307562,-3.219381,-3.130802,-3.06489,-3.013473,-2.965656,-2.895772,-0.02154793,-1.101789,-2.890096,-3.062638,-3.239522,-3.308191,-3.304545,-3.250285,-3.151948,-3.056992,-2.966669,-2.907572,-2.850232,-2.778501,-2.722554,-2.678866,-2.639802,-4.571974e-06,-4.059623e-05,-0.0004360489,-3.371853,-0.007123745,-0.02635422,-0.2566526,-1.140464,-1.673895,-2.522728,-2.197159,-1.725905,-1.566054,-1.474169,-1.395107,-1.34306,-1.295112,-1.250902,-0.008204192,-2.000643,-2.332769e-07
-35.61562,-0.002266607,-3.482349,-4.304522,-0.0002699551,-4.097218,-0.003714853,-3.475934,-0.6330679,-0.01098934,-0.2206392,-2.597187,-2.923641,-3.260774,-3.410758,-3.429013,-3.381181,-3.290895,-3.200218,-3.13275,-3.080128,-3.031222,-2.95976,-0.02165664,-1.123504,-2.955206,-3.131266,-3.311812,-3.381756,-3.377821,-3.322201,-3.22158,-3.124457,-3.032061,-2.971601,-2.912956,-2.83961,-2.782401,-2.737727,-2.697781,-4.318565e-06,-3.901492e-05,-0.0004237322,-3.443785,-0.00713267,-0.02651463,-0.2603289,-1.162286,-1.708024,-2.577775,-2.244169,-1.76095,-1.597301,-1.503315,-1.42248,-1.369257,-1.320226,-1.275022,-0.00814225,-2.041429,-2.288525e-07
-35.4955,-0.002227421,-3.552992,-4.39666,-0.0002629097,-4.184021,-0.003663945,-3.548551,-0.6401232,-0.01101053,-0.2233717,-2.653798,-2.987302,-3.331528,-3.484444,-3.50286,-3.453824,-3.361455,-3.268701,-3.199692,-3.145879,-3.095896,-3.022877,-0.02174934,-1.144777,-3.019496,-3.199012,-3.383155,-3.454343,-3.450112,-3.393141,-3.290261,-3.190997,-3.096553,-3.034745,-2.974811,-2.899869,-2.841415,-2.795768,-2.75495,-4.076136e-06,-3.7467e-05,-0.0004114525,-3.514588,-0.007136187,-0.02665574,-0.2638568,-1.183627,-1.741529,-2.632033,-2.290456,-1.795351,-1.627942,-1.531882,-1.449296,-1.394912,-1.344812,-1.298627,-0.008074612,-2.081464,-2.243436e-07
-35.37538,-0.002187339,-3.622461,-4.487551,-0.0002558653,-4.269599,-0.003611138,-3.620094,-0.646788,-0.01102382,-0.2259746,-2.709697,-3.05016,-3.401375,-3.557171,-3.575734,-3.525499,-3.431067,-3.336257,-3.265723,-3.210732,-3.159684,-3.085127,-0.02182668,-1.165613,-3.082973,-3.265879,-3.453557,-3.52596,-3.521425,-3.463113,-3.358,-3.256619,-3.160151,-3.097012,-3.035803,-2.959287,-2.899602,-2.852995,-2.811316,-3.844574e-06,-3.595485e-05,-0.000399243,-3.584273,-0.007134571,-0.02677828,-0.2672394,-1.204492,-1.774417,-2.685511,-2.336028,-1.829117,-1.657986,-1.559875,-1.475563,-1.420032,-1.368877,-1.321724,-0.008001745,-2.120756,-2.19767e-07
-35.25526,-0.002146513,-3.690766,-4.577208,-0.0002488409,-4.35396,-0.003556664,-3.690572,-0.6530724,-0.01102958,-0.2284507,-2.764891,-3.11222,-3.470324,-3.628945,-3.64764,-3.596215,-3.49974,-3.402894,-3.330851,-3.274693,-3.222595,-3.146519,-0.02188931,-1.186017,-3.145641,-3.331876,-3.523027,-3.596613,-3.591768,-3.532125,-3.424803,-3.321332,-3.222864,-3.158407,-3.095941,-3.01787,-2.95697,-2.909415,-2.866886,-3.623717e-06,-3.448039e-05,-0.0003871328,-3.652851,-0.007128087,-0.02688298,-0.2704799,-1.224889,-1.806694,-2.738213,-2.38089,-1.862254,-1.687439,-1.587303,-1.501286,-1.444624,-1.392427,-1.344319,-0.007924093,-2.159312,-2.151385e-07
-35.13514,-0.002105085,-3.757917,-4.665638,-0.0002418535,-4.437115,-0.003500741,-3.759995,-0.6589864,-0.01102817,-0.2308032,-2.819383,-3.173489,-3.538381,-3.699773,-3.718586,-3.665977,-3.567479,-3.468618,-3.395082,-3.337771,-3.284634,-3.20706,-0.02193783,-1.205995,-3.207507,-3.397008,-3.59157,-3.666311,-3.661149,-3.600185,-3.490678,-3.385142,-3.284697,-3.218939,-3.15523,-3.075625,-3.013526,-2.965034,-2.921666,-3.413354e-06,-3.304515e-05,-0.000375148,-3.720331,-0.007116988,-0.02697053,-0.2735813,-1.244823,-1.838367,-2.790148,-2.42505,-1.89477,-1.716308,-1.614172,-1.526474,-1.468695,-1.41547,-1.366419,-0.007842075,-2.197141,-2.104726e-07
-35.01502,-0.002063183,-3.823927,-4.752852,-0.0002349183,-4.519072,-0.003443572,-3.828373,-0.6645397,-0.01101995,-0.2330349,-2.873179,-3.233972,-3.605551,-3.769663,-3.78858,-3.734794,-3.634293,-3.533438,-3.458423,-3.399972,-3.345809,-3.266755,-0.02197284,-1.225552,-3.268577,-3.461282,-3.659194,-3.735061,-3.729575,-3.667299,-3.555633,-3.448057,-3.345659,-3.278615,-3.213678,-3.132558,-3.069276,-3.01986,-2.975663,-3.213239e-06,-3.16503e-05,-0.0003633112,-3.786723,-0.007101518,-0.02704161,-0.2765466,-1.264299,-1.869442,-2.841321,-2.468514,-1.926671,-1.744601,-1.64049,-1.551133,-1.492251,-1.438012,-1.388031,-0.007756086,-2.23425,-2.057822e-07
-34.89489,-0.002020928,-3.888804,-4.838859,-0.0002280489,-4.599842,-0.003385345,-3.895714,-0.6697418,-0.01100525,-0.2351488,-2.926285,-3.293675,-3.671842,-3.83862,-3.857629,-3.802673,-3.700188,-3.59736,-3.520883,-3.461302,-3.406127,-3.325612,-0.02199492,-1.244691,-3.328855,-3.524704,-3.725906,-3.802869,-3.797054,-3.733476,-3.619675,-3.510085,-3.405757,-3.337442,-3.271293,-3.188678,-3.124227,-3.073899,-3.028884,-3.023097e-06,-3.029668e-05,-0.0003516422,-3.852038,-0.007081914,-0.02709688,-0.2793789,-1.283325,-1.899927,-2.89174,-2.51129,-1.957965,-1.772325,-1.666262,-1.575269,-1.5153,-1.46006,-1.409161,-0.007666501,-2.270646,-2.010795e-07
-34.77477,-0.001978429,-3.952561,-4.923669,-0.0002212571,-4.679435,-0.003326238,-3.962029,-0.6746021,-0.0109844,-0.2371477,-2.978703,-3.352602,-3.737259,-3.906653,-3.92574,-3.869621,-3.765172,-3.660391,-3.582467,-3.52177,-3.465595,-3.383638,-0.02200462,-1.263419,-3.388348,-3.58728,-3.791713,-3.869745,-3.863592,-3.798723,-3.682812,-3.571231,-3.464997,-3.395426,-3.32808,-3.243989,-3.178385,-3.127157,-3.081334,-2.842629e-06,-2.898485e-05,-0.0003401584,-3.916285,-0.0070584,-0.02713698,-0.282081,-1.301905,-1.929827,-2.94141,-2.553384,-1.988659,-1.799486,-1.691497,-1.598889,-1.537847,-1.481619,-1.429815,-0.007573672,-2.306337,-1.963755e-07
-34.65465,-0.001935788,-4.015207,-5.007291,-0.0002145536,-4.757859,-0.003266413,-4.027326,-0.6791296,-0.01095769,-0.2390344,-3.03044,-3.41076,-3.801809,-3.973768,-3.99292,-3.935645,-3.829253,-3.722539,-3.643182,-3.581383,-3.524219,-3.440839,-0.02200249,-1.281741,-3.447061,-3.649017,-3.856621,-3.935693,-3.929199,-3.863048,-3.74505,-3.631504,-3.523387,-3.452575,-3.384046,-3.2985,-3.231757,-3.17964,-3.133021,-2.671519e-06,-2.771513e-05,-0.0003288746,-3.979475,-0.007031195,-0.02716252,-0.2846557,-1.320045,-1.959148,-2.990339,-2.594802,-2.01876,-1.826091,-1.716201,-1.622,-1.5599,-1.502697,-1.450001,-0.007477932,-2.34133,-1.916801e-07
-34.53453,-0.001893097,-4.076753,-5.089735,-0.0002079476,-4.835124,-0.003206022,-4.091615,-0.6833334,-0.01092545,-0.2408115,-3.081501,-3.468154,-3.865499,-4.039972,-4.059176,-4.000752,-3.892436,-3.78381,-3.703037,-3.640146,-3.582007,-3.497222,-0.02198904,-1.29966,-3.505,-3.709921,-3.920637,-4.000723,-3.99388,-3.926457,-3.806398,-3.690911,-3.580933,-3.508895,-3.4392,-3.352216,-3.284351,-3.231357,-3.183951,-2.509438e-06,-2.648762e-05,-0.0003178035,-4.041616,-0.007000505,-0.02717412,-0.2871059,-1.337752,-1.987898,-3.038533,-2.635551,-2.048274,-1.852147,-1.740379,-1.644609,-1.581464,-1.523301,-1.469724,-0.007379596,-2.375633,-1.870026e-07
-34.41441,-0.001850442,-4.13721,-5.17101,-0.0002014471,-4.911241,-0.003145208,-4.154905,-0.6872222,-0.01088795,-0.2424819,-3.131889,-3.524789,-3.928334,-4.105271,-4.124516,-4.064949,-3.954729,-3.844212,-3.762037,-3.698067,-3.638965,-3.552794,-0.02196479,-1.317182,-3.56217,-3.769998,-3.983769,-4.064841,-4.057644,-3.988959,-3.866862,-3.749459,-3.637643,-3.564394,-3.493546,-3.405145,-3.336171,-3.282312,-3.23413,-2.356051e-06,-2.530221e-05,-0.0003069557,-4.10272,-0.006966532,-0.02717234,-0.2894344,-1.355031,-2.016083,-3.085998,-2.675638,-2.077209,-1.877662,-1.76404,-1.666722,-1.602547,-1.543435,-1.48899,-0.00727896,-2.409253,-1.82351e-07
-34.29429,-0.0018079,-4.196587,-5.251125,-0.0001950591,-4.986218,-0.003084101,-4.217205,-0.6908047,-0.01084547,-0.2440482,-3.18161,-3.580671,-3.990322,-4.169673,-4.188946,-4.128245,-4.01614,-3.90375,-3.82019,-3.755153,-3.6951,-3.607562,-0.02193021,-1.334312,-3.618577,-3.829254,-4.046023,-4.128054,-4.120497,-4.050561,-3.92645,-3.807155,-3.693524,-3.619078,-3.547093,-3.457293,-3.387226,-3.332513,-3.283565,-2.211014e-06,-2.415865e-05,-0.0002963402,-4.162795,-0.006929468,-0.02715775,-0.2916438,-1.371888,-2.043708,-3.132741,-2.715068,-2.105572,-1.902641,-1.78719,-1.688345,-1.623153,-1.563107,-1.507806,-0.007176302,-2.442197,-1.777328e-07
-34.17417,-0.001765543,-4.254895,-5.33009,-0.0001887894,-5.060064,-0.003022821,-4.278524,-0.6940893,-0.01079829,-0.2455129,-3.230669,-3.635805,-4.051467,-4.233185,-4.252473,-4.190645,-4.076675,-3.962434,-3.877502,-3.81141,-3.750418,-3.661531,-0.0218858,-1.351054,-3.674226,-3.887695,-4.107406,-4.19037,-4.182448,-4.11127,-3.985168,-3.864005,-3.748583,-3.672954,-3.599846,-3.508667,-3.43752,-3.381965,-3.332262,-2.073984e-06,-2.305652e-05,-0.000285964,-4.221852,-0.006889497,-0.02713091,-0.2937369,-1.388327,-2.070781,-3.178769,-2.75385,-2.133368,-1.927091,-1.809835,-1.709484,-1.643291,-1.582322,-1.526178,-0.007071885,-2.474473,-1.731549e-07
-34.05405,-0.001723436,-4.312145,-5.407914,-0.0001826432,-5.13279,-0.002961481,-4.338872,-0.6970843,-0.01074665,-0.2468785,-3.27907,-3.690196,-4.111777,-4.295812,-4.315105,-4.252156,-4.136341,-4.020268,-3.933981,-3.866846,-3.804927,-3.714709,-0.02183199,-1.367413,-3.729123,-3.945328,-4.167925,-4.251795,-4.243503,-4.171094,-4.043025,-3.920018,-3.802826,-3.726029,-3.651813,-3.559273,-3.487062,-3.430676,-3.380227,-1.944618e-06,-2.199529e-05,-0.0002758331,-4.279899,-0.006846797,-0.02709233,-0.2957163,-1.404356,-2.097306,-3.224086,-2.791988,-2.160605,-1.951019,-1.831981,-1.730147,-1.662965,-1.601087,-1.544112,-0.006965956,-2.506088,-1.686231e-07
-33.93393,-0.001681637,-4.368346,-5.484607,-0.0001766246,-5.204404,-0.002900185,-4.398258,-0.6997977,-0.01069082,-0.2481476,-3.326818,-3.743851,-4.171257,-4.357563,-4.376848,-4.312787,-4.195145,-4.077261,-3.989632,-3.921467,-3.858634,-3.767102,-0.02176923,-1.383395,-3.783273,-4.002158,-4.227586,-4.312337,-4.30367,-4.230039,-4.100027,-3.975199,-3.85626,-3.77831,-3.703,-3.609118,-3.535857,-3.478651,-3.427466,-1.822576e-06,-2.097431e-05,-0.0002659517,-4.336947,-0.006801537,-0.02704253,-0.2975845,-1.419979,-2.123291,-3.268701,-2.829489,-2.18729,-1.974431,-1.853635,-1.750338,-1.682182,-1.619408,-1.561613,-0.006858747,-2.537049,-1.641428e-07
-33.81381,-0.001640199,-4.42351,-5.560177,-0.0001707369,-5.274915,-0.002839027,-4.456689,-0.7022374,-0.01063103,-0.2493227,-3.373918,-3.796774,-4.229914,-4.418443,-4.43771,-4.372543,-4.253094,-4.133418,-4.044464,-3.97528,-3.911544,-3.818717,-0.02169796,-1.399002,-3.836682,-4.058193,-4.286395,-4.372003,-4.362955,-4.288113,-4.156181,-4.029557,-3.908892,-3.829803,-3.753414,-3.658208,-3.583911,-3.525897,-3.473987,-1.707522e-06,-1.999287e-05,-0.000256323,-4.393004,-0.006753882,-0.026982,-0.2993441,-1.435201,-2.148741,-3.312619,-2.86636,-2.213428,-1.997334,-1.874803,-1.770065,-1.700949,-1.637291,-1.578688,-0.006750476,-2.567363,-1.59719e-07
-33.69369,-0.00159917,-4.477645,-5.634633,-0.0001649829,-5.344333,-0.002778094,-4.514176,-0.7044112,-0.0105675,-0.250406,-3.420374,-3.848971,-4.287754,-4.47846,-4.497696,-4.431432,-4.310196,-4.188748,-4.098482,-4.028291,-3.963664,-3.86956,-0.02161858,-1.414241,-3.889355,-4.113437,-4.344361,-4.430799,-4.421367,-4.345323,-4.211494,-4.083097,-3.96073,-3.880516,-3.803062,-3.706549,-3.631232,-3.57242,-3.519794,-1.599127e-06,-1.905014e-05,-0.000246949,-4.448081,-0.006703986,-0.02691124,-0.3009977,-1.450028,-2.173662,-3.355846,-2.902607,-2.239027,-2.019734,-1.895491,-1.789333,-1.71927,-1.654742,-1.595343,-0.006641346,-2.597037,-1.553558e-07
-33.57357,-0.001558593,-4.530762,-5.707985,-0.0001593647,-5.412667,-0.002717468,-4.570727,-0.7063268,-0.01050047,-0.2514001,-3.466192,-3.900447,-4.344783,-4.537619,-4.556815,-4.48946,-4.366456,-4.243255,-4.151693,-4.080507,-4.015001,-3.919638,-0.0215315,-1.429115,-3.941298,-4.167897,-4.401489,-4.488732,-4.478911,-4.401676,-4.265974,-4.135827,-4.011778,-3.930454,-3.851949,-3.754149,-3.677824,-3.618227,-3.564895,-1.497068e-06,-1.814526e-05,-0.000237831,-4.502187,-0.006652001,-0.0268307,-0.3025476,-1.464466,-2.198061,-3.398389,-2.938236,-2.264092,-2.041637,-1.915706,-1.808149,-1.737153,-1.671766,-1.611583,-0.00653155,-2.626078,-1.510569e-07
-33.45345,-0.001518508,-4.582871,-5.780242,-0.0001538837,-5.479927,-0.002657221,-4.62635,-0.7079916,-0.01043014,-0.2523071,-3.511375,-3.951207,-4.401007,-4.595928,-4.615073,-4.546635,-4.421881,-4.296948,-4.204105,-4.131935,-4.065562,-3.968956,-0.02143709,-1.443629,-3.992516,-4.221578,-4.457785,-4.545811,-4.535596,-4.45718,-4.319627,-4.187753,-4.062045,-3.979624,-3.900083,-3.801014,-3.723695,-3.663323,-3.609294,-1.401033e-06,-1.727731e-05,-0.0002289689,-4.555331,-0.006598069,-0.02674083,-0.3039962,-1.47852,-2.221943,-3.440253,-2.973252,-2.288631,-2.06305,-1.935454,-1.826518,-1.754602,-1.68837,-1.627415,-0.006421267,-2.654494,-1.468256e-07
-33.33333,-0.001478948,-4.633981,-5.851412,-0.0001485408,-5.54612,-0.002597421,-4.681055,-0.7094127,-0.01035672,-0.2531293,-3.555929,-4.001256,-4.456433,-4.653393,-4.672477,-4.602964,-4.476479,-4.349833,-4.255723,-4.182582,-4.115353,-4.017522,-0.02133573,-1.457787,-4.043014,-4.274488,-4.513258,-4.602041,-4.591428,-4.511841,-4.372461,-4.238883,-4.111537,-4.028034,-3.94747,-3.847149,-3.768851,-3.707715,-3.653,-1.310715e-06,-1.644532e-05,-0.0002203623,-4.607522,-0.006542329,-0.02664207,-0.305346,-1.492194,-2.245314,-3.481445,-3.007663,-2.312648,-2.083979,-1.954741,-1.844446,-1.771624,-1.704558,-1.642843,-0.006310664,-2.68229,-1.426648e-07
-33.21321,-0.001439944,-4.684104,-5.921505,-0.0001433366,-5.611257,-0.002538129,-4.73485,-0.7105975,-0.0102804,-0.2538691,-3.599857,-4.050601,-4.511065,-4.710021,-4.729033,-4.658452,-4.530256,-4.401917,-4.306554,-4.232453,-4.16438,-4.065341,-0.02122779,-1.471595,-4.092798,-4.326631,-4.567912,-4.657429,-4.646414,-4.565667,-4.424481,-4.289223,-4.160261,-4.075689,-3.994116,-3.892561,-3.813299,-3.751408,-3.696016,-1.225822e-06,-1.56483e-05,-0.0002120099,-4.658769,-0.006484912,-0.02653484,-0.3065993,-1.505494,-2.26818,-3.521971,-3.041474,-2.336152,-2.104429,-1.973572,-1.86194,-1.788224,-1.720338,-1.657873,-0.006199899,-2.709475,-1.385769e-07
-33.09309,-0.001401522,-4.733248,-5.99053,-0.0001382712,-5.675346,-0.0024794,-4.787743,-0.7115527,-0.01020138,-0.2545285,-3.643166,-4.099245,-4.564911,-4.765819,-4.784748,-4.713107,-4.583219,-4.453206,-4.356605,-4.281556,-4.21265,-4.11242,-0.0211136,-1.485056,-4.141873,-4.378014,-4.621754,-4.711983,-4.700562,-4.618664,-4.475696,-4.338779,-4.208223,-4.122596,-4.040028,-3.937257,-3.857043,-3.79441,-3.738351,-1.146067e-06,-1.488523e-05,-0.0002039096,-4.709082,-0.006425945,-0.02641956,-0.3077583,-1.518426,-2.290546,-3.561837,-3.074692,-2.359148,-2.124408,-1.991953,-1.879004,-1.804409,-1.735714,-1.672511,-0.006089118,-2.736054,-1.34564e-07
-32.97297,-0.001363706,-4.781423,-6.058494,-0.0001333442,-5.738396,-0.002421286,-4.839744,-0.7122854,-0.01011984,-0.2551096,-3.685858,-4.147195,-4.617976,-4.820792,-4.83963,-4.766936,-4.635375,-4.503706,-4.405882,-4.329896,-4.260169,-4.158766,-0.02099351,-1.498175,-4.190245,-4.428642,-4.674792,-4.765708,-4.753878,-4.670839,-4.526112,-4.387559,-4.255429,-4.168761,-4.085212,-3.981243,-3.90009,-3.836725,-3.780008,-1.071176e-06,-1.415507e-05,-0.000196059,-4.75847,-0.006365549,-0.02629661,-0.3088254,-1.530994,-2.31242,-3.601049,-3.107321,-2.381641,-2.14392,-2.009892,-1.895645,-1.820183,-1.750692,-1.686763,-0.005978457,-2.762035,-1.306277e-07
-32.85285,-0.001326517,-4.828639,-6.125409,-0.0001285549,-5.800416,-0.00236383,-4.89086,-0.7128021,-0.01003594,-0.2556147,-3.72794,-4.194456,-4.670266,-4.874947,-4.893684,-4.819946,-4.68673,-4.553425,-4.454392,-4.377481,-4.306944,-4.204383,-0.02086784,-1.510955,-4.237918,-4.478522,-4.727031,-4.818612,-4.806369,-4.7222,-4.575735,-4.43557,-4.301887,-4.214191,-4.129674,-4.024524,-3.942447,-3.87836,-3.820995,-1.000886e-06,-1.345679e-05,-0.0001884552,-4.806941,-0.006303839,-0.02616638,-0.3098026,-1.543203,-2.333805,-3.639613,-3.139369,-2.403639,-2.162973,-2.027392,-1.911868,-1.835553,-1.765277,-1.700633,-0.005868044,-2.787424,-1.267695e-07
-32.73273,-0.001289972,-4.874906,-6.191281,-0.0001239025,-5.861415,-0.002307075,-4.9411,-0.7131094,-0.00994986,-0.2560457,-3.769414,-4.241031,-4.721787,-4.928291,-4.946918,-4.872143,-4.73729,-4.602369,-4.502142,-4.424317,-4.35298,-4.24928,-0.0207369,-1.523402,-4.284898,-4.527659,-4.778478,-4.870702,-4.858042,-4.772753,-4.624573,-4.482816,-4.347602,-4.258893,-4.173421,-4.067108,-3.98412,-3.919322,-3.861317,-9.349441e-07,-1.278933e-05,-0.0001810947,-4.854505,-0.006240926,-0.02602924,-0.3106923,-1.555059,-2.354708,-3.677535,-3.170841,-2.425146,-2.181571,-2.044461,-1.927679,-1.850524,-1.779475,-1.714127,-0.005757995,-2.812229,-1.229905e-07
-32.61261,-0.001254085,-4.920233,-6.256119,-0.0001193855,-5.921401,-0.002251057,-4.990473,-0.7132137,-0.009861757,-0.2564047,-3.810287,-4.286928,-4.772545,-4.980831,-4.999337,-4.923533,-4.787063,-4.650544,-4.549137,-4.470409,-4.398285,-4.293461,-0.02060099,-1.53552,-4.33119,-4.57606,-4.829139,-4.921984,-4.908904,-4.822505,-4.672632,-4.529307,-4.392581,-4.302872,-4.21646,-4.108999,-4.025114,-3.959615,-3.900981,-8.731074e-07,-1.215165e-05,-0.0001739738,-4.901171,-0.006176916,-0.02588554,-0.3114964,-1.566566,-2.375135,-3.71482,-3.201743,-2.44617,-2.199721,-2.061103,-1.943083,-1.8651,-1.793292,-1.727251,-0.005648422,-2.836455,-1.192916e-07
-32.49249,-0.001218869,-4.964629,-6.319933,-0.0001150027,-5.980384,-0.002195808,-5.038986,-0.7131212,-0.009771786,-0.2566936,-3.850562,-4.332151,-4.822547,-5.032571,-5.050949,-4.974124,-4.836055,-4.697958,-4.595384,-4.515765,-4.442864,-4.336934,-0.0204604,-1.547313,-4.3768,-4.623729,-4.87902,-4.972465,-4.958962,-4.871463,-4.719919,-4.575047,-4.436831,-4.346135,-4.258795,-4.150205,-4.065435,-3.999246,-3.939991,-8.151447e-07,-1.15427e-05,-0.0001670884,-4.946947,-0.006111911,-0.02573563,-0.3122172,-1.577729,-2.39509,-3.751475,-3.23208,-2.466715,-2.217428,-2.077324,-1.958086,-1.879289,-1.806732,-1.74001,-0.005539425,-2.860109,-1.156732e-07
-32.37237,-0.001184334,-5.008105,-6.382731,-0.0001107522,-6.038373,-0.002141356,-5.086648,-0.7128381,-0.009680094,-0.2569144,-3.890244,-4.376704,-4.871797,-5.08352,-5.10176,-5.023921,-4.884272,-4.744615,-4.64089,-4.560391,-4.486724,-4.379703,-0.02031542,-1.558784,-4.421732,-4.670673,-4.928129,-5.022152,-5.008222,-4.919634,-4.76644,-4.620043,-4.480358,-4.388688,-4.300434,-4.190731,-4.10509,-4.038221,-3.978355,-7.608347e-07,-1.096145e-05,-0.000160434,-4.991842,-0.006046005,-0.02557985,-0.3128567,-1.588552,-2.41458,-3.787505,-3.261859,-2.486789,-2.234698,-2.093131,-1.972694,-1.893095,-1.819801,-1.752408,-0.005431099,-2.883198,-1.12136e-07
-32.25225,-0.001150487,-5.05067,-6.444522,-0.0001066321,-6.095375,-0.002087728,-5.133467,-0.7123703,-0.009586822,-0.2570689,-3.929338,-4.420594,-4.920302,-5.133683,-5.151777,-5.072933,-4.931722,-4.790523,-4.68566,-4.604292,-4.529871,-4.421776,-0.02016631,-1.569939,-4.465993,-4.716897,-4.97647,-5.07105,-5.056692,-4.967024,-4.812202,-4.664302,-4.523168,-4.430538,-4.341383,-4.230584,-4.144084,-4.076545,-4.016077,-7.099668e-07,-1.040688e-05,-0.0001540062,-5.035865,-0.005979293,-0.02541852,-0.3134168,-1.599042,-2.433611,-3.822917,-3.291085,-2.506395,-2.251537,-2.108528,-1.986911,-1.906522,-1.832504,-1.764451,-0.005323531,-2.905728,-1.086799e-07
-32.13213,-0.001117334,-5.092332,-6.505313,-0.0001026406,-6.151399,-0.002034944,-5.179452,-0.7117238,-0.009492106,-0.2571591,-3.967847,-4.463825,-4.968067,-5.183067,-5.201006,-5.121164,-4.978409,-4.835689,-4.729702,-4.647476,-4.572311,-4.463157,-0.02001333,-1.580781,-4.509586,-4.762408,-5.024052,-5.119168,-5.104377,-5.01364,-4.857213,-4.70783,-4.565267,-4.47169,-4.381647,-4.269769,-4.182424,-4.114225,-4.053163,-6.623403e-07,-9.877984e-06,-0.0001478,-5.079025,-0.005911862,-0.02525195,-0.3138996,-1.609202,-2.452186,-3.857715,-3.319764,-2.525542,-2.26795,-2.12352,-2.000743,-1.919578,-1.844846,-1.776144,-0.0052168,-2.927706,-1.05305e-07
-32.01201,-0.001084879,-5.133102,-6.565114,-9.877521e-05,-6.206455,-0.001983024,-5.224609,-0.7109042,-0.009396076,-0.2571868,-4.005777,-4.506402,-5.015099,-5.231677,-5.249454,-5.168622,-5.024341,-4.880117,-4.77302,-4.689948,-4.61405,-4.503854,-0.01985674,-1.591314,-4.552517,-4.807211,-5.070878,-5.16651,-5.151286,-5.059489,-4.901477,-4.750634,-4.606663,-4.512151,-4.421233,-4.308292,-4.220114,-4.151266,-4.08962,-6.177645e-07,-9.373779e-06,-0.0001418107,-5.121331,-0.005843797,-0.02508044,-0.3143071,-1.619038,-2.470312,-3.891906,-3.347901,-2.544233,-2.283943,-2.138114,-2.014196,-1.932266,-1.856833,-1.787493,-0.005110979,-2.949138,-1.020111e-07
-31.89189,-0.001053125,-5.172988,-6.623934,-9.503379e-05,-6.26055,-0.001931983,-5.268948,-0.7099171,-0.009298857,-0.2571536,-4.043131,-4.548331,-5.061402,-5.27952,-5.297127,-5.215313,-5.069525,-4.923816,-4.815623,-4.731715,-4.655094,-4.543872,-0.01969678,-1.601542,-4.594792,-4.851311,-5.116957,-5.213084,-5.197423,-5.104578,-4.945003,-4.79272,-4.64736,-4.551928,-4.460147,-4.34616,-4.257162,-4.187674,-4.125452,-5.760581e-07,-8.893293e-06,-0.000136033,-5.16279,-0.005775176,-0.02490428,-0.314641,-1.628553,-2.487995,-3.925496,-3.375502,-2.562474,-2.299522,-2.152315,-2.027274,-1.944592,-1.868468,-1.798501,-0.005006137,-2.97003,-9.879791e-08
-31.77177,-0.001022071,-5.212,-6.681779,-9.141389e-05,-6.313693,-0.001881835,-5.312476,-0.708768,-0.009200567,-0.2570615,-4.079915,-4.589616,-5.106984,-5.326603,-5.344031,-5.261243,-5.113966,-4.96679,-4.857515,-4.772782,-4.69545,-4.583217,-0.01953368,-1.61147,-4.636415,-4.894714,-5.162293,-5.258897,-5.242796,-5.148913,-4.987795,-4.834094,-4.687365,-4.591025,-4.498395,-4.383377,-4.293572,-4.223454,-4.160666,-5.370494e-07,-8.435579e-06,-0.0001304619,-5.203412,-0.005706078,-0.02472376,-0.3149034,-1.637753,-2.505238,-3.958489,-3.402572,-2.580272,-2.314691,-2.166128,-2.039982,-1.956561,-1.879758,-1.809174,-0.004902335,-2.99039,-9.566492e-08
-31.65165,-0.0009917187,-5.250146,-6.73866,-8.791302e-05,-6.365893,-0.001832591,-5.355201,-0.7074623,-0.009101322,-0.2569121,-4.116132,-4.630262,-5.151849,-5.372931,-5.390173,-5.306419,-5.157671,-5.009046,-4.898703,-4.813156,-4.735123,-4.621895,-0.01936766,-1.621101,-4.677391,-4.937427,-5.206894,-5.303954,-5.287412,-5.1925,-5.029861,-4.874763,-4.726685,-4.629449,-4.535983,-4.419951,-4.329351,-4.258613,-4.195267,-5.005753e-07,-7.999712e-06,-0.000125092,-5.243204,-0.005636575,-0.02453914,-0.315096,-1.646641,-2.522049,-3.990892,-3.429118,-2.597632,-2.329456,-2.179557,-2.052326,-1.968178,-1.890708,-1.819517,-0.004799628,-3.010222,-9.261152e-08
-31.53153,-0.0009620647,-5.287436,-6.794583,-8.45286e-05,-6.417158,-0.001784258,-5.397131,-0.7060051,-0.009001229,-0.2567071,-4.151787,-4.670274,-5.196003,-5.418511,-5.435559,-5.350847,-5.200646,-5.050591,-4.939193,-4.852843,-4.774119,-4.659911,-0.01919894,-1.63044,-4.717726,-4.979453,-5.250765,-5.348263,-5.331277,-5.235346,-5.071208,-4.914733,-4.765325,-4.667207,-4.572916,-4.455886,-4.364504,-4.293156,-4.22926,-4.664816e-07,-7.584792e-06,-0.0001199181,-5.282176,-0.005566736,-0.02435069,-0.3152207,-1.655223,-2.538431,-4.02271,-3.455144,-2.614559,-2.343823,-2.192609,-2.064311,-1.979447,-1.901321,-1.829534,-0.004698068,-3.029534,-8.963702e-08
-31.41141,-0.0009331063,-5.32388,-6.849558,-8.125801e-05,-6.467496,-0.001736844,-5.438274,-0.7044017,-0.008900393,-0.2564481,-4.186884,-4.709658,-5.239452,-5.463349,-5.480196,-5.394534,-5.242897,-5.091431,-4.978991,-4.891849,-4.812444,-4.697273,-0.01902773,-1.63949,-4.757424,-5.0208,-5.293913,-5.391828,-5.374397,-5.277458,-5.111841,-4.954009,-4.803292,-4.704304,-4.609202,-4.491189,-4.399038,-4.327088,-4.262652,-4.346224e-07,-7.189941e-06,-0.0001149349,-5.320336,-0.005496627,-0.02415865,-0.3152792,-1.663504,-2.55439,-4.053948,-3.480656,-2.631058,-2.357796,-2.205288,-2.075942,-1.990374,-1.911603,-1.839231,-0.004597702,-3.048331,-8.674059e-08
-31.29129,-0.0009048393,-5.359485,-6.903593,-7.809859e-05,-6.516916,-0.001690353,-5.478638,-0.702657,-0.008798913,-0.2561368,-4.221428,-4.748417,-5.282202,-5.50745,-5.524089,-5.437486,-5.284431,-5.131571,-5.018103,-4.93018,-4.850105,-4.733984,-0.01885423,-1.648254,-4.796491,-5.061472,-5.336343,-5.434658,-5.416779,-5.318842,-5.151766,-4.992599,-4.840591,-4.740746,-4.644844,-4.525865,-4.432956,-4.360416,-4.295447,-4.048597e-07,-6.814309e-06,-0.0001101371,-5.357691,-0.005426311,-0.02396328,-0.3152733,-1.671486,-2.569932,-4.084613,-3.505659,-2.647135,-2.371382,-2.2176,-2.087223,-2.000964,-1.921559,-1.848612,-0.004498569,-3.06662,-8.392133e-08
-31.17117,-0.0008772588,-5.39426,-6.956695,-7.504764e-05,-6.565426,-0.001644787,-5.518229,-0.7007758,-0.008696886,-0.2557747,-4.255423,-4.786558,-5.324258,-5.550821,-5.567245,-5.479709,-5.325254,-5.171017,-5.056536,-4.967841,-4.887107,-4.770052,-0.01867864,-1.656738,-4.834931,-5.101475,-5.378061,-5.476758,-5.45843,-5.359505,-5.190991,-5.030509,-4.877229,-4.776539,-4.679851,-4.55992,-4.466266,-4.393144,-4.327651,-3.770634e-07,-6.457069e-06,-0.0001055193,-5.394251,-0.005355849,-0.0237648,-0.3152047,-1.679176,-2.585061,-4.114709,-3.530158,-2.662796,-2.384584,-2.22955,-2.098159,-2.011222,-1.931193,-1.857681,-0.004400708,-3.084406,-8.117825e-08
-31.05105,-0.0008503587,-5.428216,-7.008874,-7.210244e-05,-6.613033,-0.001600147,-5.557057,-0.698763,-0.008594402,-0.2553634,-4.288873,-4.824084,-5.365626,-5.593469,-5.609671,-5.521209,-5.365371,-5.209777,-5.094295,-5.004839,-4.923455,-4.805482,-0.01850112,-1.664944,-4.87275,-5.140815,-5.419074,-5.518134,-5.499355,-5.399452,-5.229521,-5.067743,-4.913211,-4.811689,-4.714226,-4.59336,-4.498972,-4.425278,-4.35927,-3.511103e-07,-6.117422e-06,-0.0001010763,-5.430023,-0.005285296,-0.02356345,-0.3150751,-1.686576,-2.599782,-4.144242,-3.55416,-2.678045,-2.397409,-2.241142,-2.108756,-2.021151,-1.94051,-1.866443,-0.004304152,-3.101696,-7.851029e-08
-30.93093,-0.0008241322,-5.461359,-7.060136,-6.926026e-05,-6.659747,-0.001556433,-5.595127,-0.6966231,-0.008491548,-0.2549043,-4.321783,-4.861002,-5.406311,-5.635398,-5.651372,-5.561992,-5.40479,-5.247855,-5.131386,-5.04118,-4.959156,-4.84028,-0.01832187,-1.672877,-4.909952,-5.179496,-5.459387,-5.558792,-5.539561,-5.438691,-5.267362,-5.10431,-4.948544,-4.846201,-4.747976,-4.62619,-4.531081,-4.456824,-4.390309,-3.268846e-07,-5.794594e-06,-9.68027e-05,-5.465015,-0.005214707,-0.02335944,-0.3148861,-1.693692,-2.6141,-4.173218,-3.577668,-2.692888,-2.409861,-2.252381,-2.119019,-2.030757,-1.949515,-1.874903,-0.00420893,-3.118496,-7.591633e-08
-30.81081,-0.000798572,-5.4937,-7.11049,-6.651837e-05,-6.705576,-0.001513642,-5.632449,-0.6943609,-0.008388405,-0.2543991,-4.354156,-4.897314,-5.446319,-5.676615,-5.692354,-5.602065,-5.443515,-5.285258,-5.167814,-5.07687,-4.994216,-4.874451,-0.01814106,-1.680539,-4.946543,-5.217526,-5.499006,-5.59874,-5.579055,-5.477227,-5.304521,-5.140214,-4.983234,-4.880083,-4.781107,-4.658416,-4.562598,-4.487787,-4.420774,-3.042769e-07,-5.487836e-06,-9.269345e-05,-5.499236,-0.005144133,-0.02315298,-0.3146393,-1.700527,-2.62802,-4.201641,-3.600689,-2.70733,-2.421945,-2.263272,-2.128951,-2.040045,-1.958212,-1.883065,-0.004115066,-3.134812,-7.339519e-08
-30.69069,-0.0007736698,-5.525246,-7.159945,-6.387403e-05,-6.750527,-0.00147177,-5.669029,-0.6919806,-0.008285055,-0.2538491,-4.385998,-4.933028,-5.485655,-5.717127,-5.732625,-5.641434,-5.481554,-5.321992,-5.203587,-5.111913,-5.02864,-4.908001,-0.01795885,-1.687936,-4.982527,-5.254907,-5.537938,-5.637982,-5.617842,-5.515067,-5.341004,-5.175461,-5.017285,-4.913339,-4.813625,-4.690044,-4.593528,-4.518172,-4.450669,-2.831843e-07,-5.196427e-06,-8.874334e-05,-5.532694,-0.005073623,-0.02294428,-0.3143364,-1.707086,-2.641548,-4.229517,-3.623227,-2.721375,-2.433666,-2.273821,-2.138557,-2.049018,-1.966606,-1.890934,-0.004022585,-3.150649,-7.094564e-08
-30.57057,-0.0007494171,-5.556006,-7.208507,-6.132454e-05,-6.794608,-0.001430814,-5.704875,-0.6894867,-0.008181571,-0.2532557,-4.417312,-4.968146,-5.524325,-5.756938,-5.772188,-5.680105,-5.518912,-5.358063,-5.23871,-5.146317,-5.062434,-4.940935,-0.01777539,-1.69507,-5.017909,-5.291648,-5.576187,-5.676526,-5.65593,-5.552216,-5.376817,-5.210058,-5.050705,-4.945975,-4.845534,-4.721079,-4.623876,-4.547986,-4.48,-2.6351e-07,-4.919671e-06,-8.494731e-05,-5.565396,-0.005003222,-0.02273352,-0.3139788,-1.713374,-2.654687,-4.256852,-3.645287,-2.73503,-2.445029,-2.284031,-2.147842,-2.057682,-1.974701,-1.898514,-0.003931504,-3.166013,-6.856643e-08
-30.45045,-0.0007258047,-5.58599,-7.256186,-5.886719e-05,-6.837828,-0.001390767,-5.739994,-0.6868833,-0.008078025,-0.2526203,-4.448102,-5.002675,-5.562335,-5.796054,-5.811052,-5.718084,-5.555595,-5.393476,-5.273188,-5.180087,-5.095604,-4.97326,-0.01759084,-1.701945,-5.052694,-5.327751,-5.613761,-5.714377,-5.693323,-5.588683,-5.411966,-5.244011,-5.083498,-4.977997,-4.876841,-4.751526,-4.653649,-4.577232,-4.508772,-2.451626e-07,-4.656897e-06,-8.130035e-05,-5.597351,-0.004932973,-0.02252091,-0.3135681,-1.719393,-2.667444,-4.28365,-3.666875,-2.748299,-2.45604,-2.293908,-2.156812,-2.066041,-1.982501,-1.905809,-0.003841839,-3.18091,-6.625625e-08
-30.33033,-0.000702823,-5.615204,-7.302988,-5.649932e-05,-6.880195,-0.001351623,-5.774393,-0.6841746,-0.007974486,-0.2519444,-4.478373,-5.036618,-5.599689,-5.834483,-5.849222,-5.755377,-5.59161,-5.428237,-5.307028,-5.213228,-5.128155,-5.00498,-0.01740534,-1.708564,-5.086887,-5.363224,-5.650664,-5.751541,-5.730029,-5.624471,-5.446457,-5.277324,-5.115672,-5.00941,-4.907552,-4.781391,-4.682852,-4.605917,-4.536991,-2.280566e-07,-4.407459e-06,-7.779755e-05,-5.628566,-0.004862919,-0.02230661,-0.3131058,-1.725148,-2.679822,-4.309916,-3.687996,-2.761187,-2.466702,-2.303457,-2.165469,-2.0741,-1.990011,-1.912823,-0.003753603,-3.195347,-6.401377e-08
-30.21021,-0.0006804621,-5.643659,-7.348921,-5.421826e-05,-6.921715,-0.001313374,-5.808081,-0.6813647,-0.007871018,-0.2512292,-4.508129,-5.06998,-5.636393,-5.872229,-5.886703,-5.791989,-5.626961,-5.462353,-5.340235,-5.245747,-5.160093,-5.036101,-0.01721903,-1.714932,-5.120492,-5.398071,-5.686903,-5.788024,-5.766054,-5.659588,-5.480296,-5.310006,-5.14723,-5.040221,-4.937671,-4.81068,-4.711489,-4.634046,-4.564662,-2.121114e-07,-4.170737e-06,-7.44341e-05,-5.659049,-0.004793098,-0.02209081,-0.3125933,-1.730644,-2.691826,-4.335657,-3.708654,-2.773699,-2.47702,-2.31268,-2.173819,-2.081862,-1.997235,-1.919562,-0.003666808,-3.209328,-6.183765e-08
-30.09009,-0.0006587115,-5.671361,-7.393995,-5.202142e-05,-6.962399,-0.00127601,-5.841063,-0.6784575,-0.007767683,-0.250476,-4.537374,-5.102767,-5.672453,-5.909298,-5.923502,-5.827928,-5.661655,-5.495829,-5.372814,-5.277649,-5.191424,-5.066629,-0.01703205,-1.721052,-5.153515,-5.432297,-5.722483,-5.823833,-5.801402,-5.69404,-5.513489,-5.34206,-5.17818,-5.070435,-4.967205,-4.839398,-4.739566,-4.661624,-4.591789,-1.972513e-07,-3.946133e-06,-7.120525e-05,-5.688809,-0.004723547,-0.02187366,-0.3120322,-1.735883,-2.703461,-4.360877,-3.728855,-2.78584,-2.487,-2.321585,-2.181866,-2.089333,-2.004178,-1.926028,-0.003581461,-3.222859,-5.97265e-08
-29.96997,-0.0006375608,-5.698321,-7.438215,-4.990621e-05,-7.002252,-0.001239524,-5.873347,-0.6754568,-0.007664539,-0.2496861,-4.566112,-5.134983,-5.707874,-5.945696,-5.959625,-5.863199,-5.695698,-5.528671,-5.404772,-5.308939,-5.222153,-5.096569,-0.01684452,-1.726927,-5.185961,-5.465908,-5.75741,-5.858973,-5.836082,-5.727832,-5.546042,-5.373493,-5.208526,-5.100057,-4.996158,-4.86755,-4.767089,-4.688656,-4.618379,-1.834053e-07,-3.733074e-06,-6.810637e-05,-5.717851,-0.0046543,-0.02165534,-0.3114238,-1.740871,-2.714732,-4.385581,-3.748604,-2.797614,-2.496645,-2.330174,-2.189615,-2.096516,-2.010843,-1.932226,-0.003497567,-3.235947,-5.767895e-08
-29.84985,-0.000616999,-5.724544,-7.48159,-4.787009e-05,-7.041283,-0.001203905,-5.904941,-0.6723664,-0.007561642,-0.2488608,-4.594348,-5.166632,-5.742662,-5.981429,-5.995077,-5.897807,-5.729095,-5.560884,-5.436115,-5.339623,-5.252285,-5.125927,-0.01665657,-1.73256,-5.217833,-5.498909,-5.791689,-5.89345,-5.870099,-5.760971,-5.577961,-5.40431,-5.238275,-5.129093,-5.024537,-4.895141,-4.794063,-4.715148,-4.644435,-1.705067e-07,-3.531012e-06,-6.513295e-05,-5.746185,-0.004585391,-0.02143599,-0.3107695,-1.745611,-2.725643,-4.409774,-3.767904,-2.809027,-2.505961,-2.338452,-2.197069,-2.103415,-2.017236,-1.938161,-0.00341513,-3.248595,-5.56936e-08
-29.72973,-0.0005970152,-5.750041,-7.524128,-4.591057e-05,-7.0795,-0.001169142,-5.93585,-0.66919,-0.007459045,-0.2480013,-4.622084,-5.19772,-5.77682,-6.016502,-6.029865,-5.931759,-5.761853,-5.592475,-5.466847,-5.369707,-5.281826,-5.154708,-0.01646831,-1.737956,-5.249137,-5.531306,-5.825327,-5.92727,-5.903458,-5.793463,-5.609252,-5.434518,-5.267432,-5.157548,-5.052346,-4.922177,-4.820492,-4.741104,-4.669964,-1.58493e-07,-3.339417e-06,-6.228055e-05,-5.773818,-0.004516849,-0.02121577,-0.3100706,-1.750106,-2.736199,-4.433461,-3.786762,-2.820083,-2.514952,-2.346425,-2.204234,-2.110036,-2.023359,-1.943835,-0.003334152,-3.260811,-5.376906e-08
-29.60961,-0.0005775982,-5.774819,-7.565835,-4.40252e-05,-7.11691,-0.001135224,-5.966083,-0.6659311,-0.007356797,-0.2471088,-4.649326,-5.22825,-5.810356,-6.050921,-6.063994,-5.965061,-5.793977,-5.623448,-5.496975,-5.399197,-5.310782,-5.182916,-0.01627986,-1.743117,-5.279877,-5.563102,-5.858329,-5.96044,-5.936165,-5.825314,-5.63992,-5.464122,-5.296002,-5.185429,-5.079592,-4.948664,-4.846383,-4.76653,-4.694971,-1.473056e-07,-3.157785e-06,-5.954485e-05,-5.800758,-0.004448704,-0.02099481,-0.3093286,-1.754361,-2.746405,-4.456648,-3.805182,-2.830786,-2.523623,-2.354095,-2.211113,-2.116381,-2.029217,-1.949254,-0.003254632,-3.2726,-5.190391e-08
-29.48949,-0.0005587366,-5.798886,-7.606721,-4.221158e-05,-7.15352,-0.00110214,-5.995647,-0.6625932,-0.007254946,-0.2461844,-4.676078,-5.258228,-5.843274,-6.084693,-6.09747,-5.997717,-5.825473,-5.65381,-5.526504,-5.428097,-5.339158,-5.210558,-0.01609131,-1.748047,-5.310058,-5.594304,-5.8907,-5.992964,-5.968228,-5.856528,-5.669972,-5.493127,-5.323991,-5.212739,-5.106279,-4.974606,-4.87174,-4.79143,-4.719459,-1.368896e-07,-2.985633e-06,-5.692166e-05,-5.827011,-0.004380983,-0.02077325,-0.3085446,-1.75838,-2.756264,-4.479339,-3.823169,-2.841142,-2.531977,-2.361468,-2.21771,-2.122456,-2.034814,-1.954421,-0.003176567,-3.283966,-5.009677e-08
-29.36937,-0.000540419,-5.82225,-7.646791,-4.046735e-05,-7.18934,-0.001069878,-6.024547,-0.6591798,-0.007153536,-0.2452293,-4.702343,-5.287658,-5.875579,-6.117821,-6.130299,-6.029735,-5.856346,-5.683566,-5.555439,-5.456413,-5.36696,-5.237639,-0.01590279,-1.752749,-5.339685,-5.624917,-5.922446,-6.024849,-5.999651,-5.887114,-5.699413,-5.52154,-5.351405,-5.239486,-5.132413,-5.000008,-4.896568,-4.81581,-4.743435,-1.271934e-07,-2.822496e-06,-5.440686e-05,-5.852585,-0.004313711,-0.02055123,-0.30772,-1.762165,-2.765782,-4.501539,-3.840727,-2.851156,-2.54002,-2.368547,-2.22403,-2.128264,-2.040154,-1.95934,-0.003099955,-3.294916,-4.834623e-08
-29.24925,-0.0005226339,-5.844919,-7.686054,-3.879021e-05,-7.224375,-0.001038424,-6.052791,-0.655694,-0.00705261,-0.2442445,-4.728126,-5.316544,-5.907277,-6.150313,-6.162486,-6.06112,-5.886602,-5.712722,-5.583786,-5.484151,-5.394192,-5.264164,-0.01571438,-1.757226,-5.368763,-5.654945,-5.953573,-6.0561,-6.03044,-5.917075,-5.728248,-5.549366,-5.378248,-5.265674,-5.157999,-5.024877,-4.920873,-4.839675,-4.766903,-1.18169e-07,-2.667931e-06,-5.199648e-05,-5.877488,-0.004246912,-0.02032888,-0.306856,-1.765722,-2.774962,-4.523253,-3.857862,-2.86083,-2.547755,-2.375338,-2.230076,-2.133809,-2.04524,-1.964015,-0.00302479,-3.305455,-4.66509e-08
-29.12913,-0.0005053699,-5.866902,-7.724517,-3.71779e-05,-7.258634,-0.001007766,-6.080386,-0.6521392,-0.006952207,-0.2432313,-4.753431,-5.344891,-5.938372,-6.182173,-6.194038,-6.091877,-5.916247,-5.741283,-5.611551,-5.511316,-5.42086,-5.290139,-0.01552617,-1.761482,-5.397295,-5.684394,-5.984086,-6.086724,-6.060602,-5.946419,-5.756484,-5.57661,-5.404528,-5.291308,-5.183042,-5.049216,-4.944659,-4.86303,-4.789869,-1.097711e-07,-2.521515e-06,-4.968664e-05,-5.901727,-0.004180609,-0.0201063,-0.3059538,-1.769052,-2.78381,-4.544486,-3.874577,-2.870171,-2.555188,-2.381843,-2.235853,-2.139095,-2.050078,-1.968449,-0.002951065,-3.315587,-4.500939e-08
-29.00901,-0.0004886154,-5.888206,-7.762187,-3.562823e-05,-7.292124,-0.000977892,-6.107339,-0.6485186,-0.006852366,-0.2421907,-4.77826,-5.372704,-5.968871,-6.213408,-6.22496,-6.122013,-5.945287,-5.769255,-5.638739,-5.537914,-5.446969,-5.315568,-0.01533826,-1.765521,-5.425287,-5.713269,-6.013991,-6.116725,-6.090141,-5.975151,-5.784126,-5.603278,-5.430247,-5.316394,-5.207548,-5.073031,-4.967931,-4.88588,-4.812336,-1.019575e-07,-2.382843e-06,-4.747356e-05,-5.92531,-0.004114822,-0.01988362,-0.3050147,-1.772161,-2.792329,-4.565243,-3.890877,-2.879182,-2.562321,-2.388068,-2.241365,-2.144126,-2.05467,-1.972647,-0.002878771,-3.325319,-4.342034e-08
-28.88889,-0.0004723588,-5.908838,-7.799073,-3.413906e-05,-7.324852,-0.0009487874,-6.133656,-0.6448351,-0.006753121,-0.2411236,-4.80262,-5.399987,-5.998777,-6.244022,-6.255258,-6.151532,-5.973726,-5.796643,-5.665355,-5.563949,-5.472525,-5.340456,-0.01515073,-1.769344,-5.452744,-5.741575,-6.043292,-6.14611,-6.119064,-6.003276,-5.81118,-5.629375,-5.455413,-5.340937,-5.231521,-5.096327,-4.990696,-4.908229,-4.83431,-9.468883e-08,-2.251528e-06,-4.53536e-05,-5.948243,-0.00404957,-0.01966095,-0.3040399,-1.775052,-2.800524,-4.585528,-3.906768,-2.887869,-2.569161,-2.394016,-2.246616,-2.148906,-2.059021,-1.976612,-0.0028079,-3.334656,-4.188239e-08
-28.76877,-0.0004565888,-5.928807,-7.83518,-3.270828e-05,-7.356827,-0.0009204392,-6.159343,-0.6410918,-0.006654506,-0.2400312,-4.826513,-5.426745,-6.028097,-6.274022,-6.284936,-6.180441,-6.001571,-5.823452,-5.691404,-5.589428,-5.497533,-5.364809,-0.01496366,-1.772955,-5.479668,-5.769316,-6.071996,-6.174884,-6.147377,-6.0308,-5.837651,-5.654907,-5.480031,-5.364942,-5.254967,-5.11911,-5.012956,-4.930082,-4.855796,-8.792804e-08,-2.1272e-06,-4.33232e-05,-5.970533,-0.003984872,-0.0194384,-0.3030304,-1.777727,-2.808399,-4.605347,-3.922253,-2.896234,-2.57571,-2.399692,-2.25161,-2.153439,-2.063133,-1.980348,-0.002738441,-3.343602,-4.039419e-08
-28.64865,-0.0004412938,-5.94812,-7.870517,-3.133385e-05,-7.388054,-0.0008928337,-6.184408,-0.6372916,-0.006556551,-0.2389144,-4.849943,-5.452982,-6.056834,-6.303412,-6.314002,-6.208745,-6.028827,-5.849689,-5.716892,-5.614354,-5.521998,-5.388632,-0.01477714,-1.776358,-5.506067,-5.796499,-6.100108,-6.203053,-6.175085,-6.05773,-5.863546,-5.679879,-5.504105,-5.388415,-5.277892,-5.141383,-5.034718,-4.951445,-4.876799,-8.164063e-08,-2.009507e-06,-4.137893e-05,-5.992189,-0.003920743,-0.01921606,-0.3019874,-1.780192,-2.815959,-4.624703,-3.937338,-2.904283,-2.581973,-2.405099,-2.256349,-2.157729,-2.067012,-1.983859,-0.002670383,-3.352163,-3.895441e-08
-28.52853,-0.0004264625,-5.966785,-7.90509,-3.00138e-05,-7.418542,-0.0008659571,-6.208858,-0.6334373,-0.006459287,-0.2377741,-4.872915,-5.478702,-6.084995,-6.332197,-6.34246,-6.236449,-6.0555,-5.875357,-5.741825,-5.638734,-5.545925,-5.41193,-0.01459123,-1.779556,-5.531942,-5.823127,-6.127633,-6.230623,-6.202194,-6.08407,-5.888868,-5.704297,-5.527641,-5.411361,-5.300299,-5.163153,-5.055986,-4.972323,-4.897323,-7.579431e-08,-1.898112e-06,-3.951746e-05,-6.013216,-0.0038572,-0.01899404,-0.3009121,-1.782448,-2.823207,-4.643603,-3.952025,-2.91202,-2.587954,-2.410241,-2.26084,-2.161778,-2.07066,-1.987147,-0.002603714,-3.360344,-3.756175e-08
-28.40841,-0.0004120837,-5.98481,-7.938907,-2.874619e-05,-7.448297,-0.0008397954,-6.232697,-0.6295317,-0.00636274,-0.2366115,-4.895432,-5.50391,-6.112584,-6.360385,-6.370316,-6.26356,-6.081594,-5.900464,-5.766207,-5.662573,-5.56932,-5.434707,-0.014406,-1.782551,-5.557301,-5.849205,-6.154577,-6.257598,-6.22871,-6.109826,-5.913624,-5.728166,-5.550644,-5.433784,-5.322195,-5.184423,-5.076766,-4.992719,-4.917372,-7.035892e-08,-1.792696e-06,-3.773557e-05,-6.033622,-0.003794256,-0.01877243,-0.2998055,-1.7845,-2.830147,-4.662049,-3.966321,-2.919449,-2.593656,-2.415122,-2.265084,-2.165592,-2.074081,-1.990217,-0.002538419,-3.36815,-3.621489e-08
-28.28829,-0.0003981461,-6.002202,-7.971974,-2.752915e-05,-7.477328,-0.0008143348,-6.255934,-0.6255775,-0.006266937,-0.2354273,-4.917498,-5.528611,-6.139607,-6.387979,-6.397575,-6.290082,-6.107115,-5.925013,-5.790044,-5.685876,-5.592187,-5.45697,-0.01422152,-1.785347,-5.582145,-5.87474,-6.180944,-6.283985,-6.254637,-6.135004,-5.93782,-5.751491,-5.57312,-5.455691,-5.343584,-5.2052,-5.097061,-5.012639,-4.936953,-6.530629e-08,-1.692952e-06,-3.603012e-05,-6.053414,-0.003731925,-0.01855131,-0.2986687,-1.78635,-2.836784,-4.680048,-3.980229,-2.926575,-2.599085,-2.419747,-2.269086,-2.169173,-2.077279,-1.993072,-0.002474486,-3.375586,-3.491259e-08
-28.16817,-0.0003846387,-6.018968,-8.0043,-2.636083e-05,-7.50564,-0.0007895612,-6.278574,-0.6215774,-0.006171901,-0.2342225,-4.939117,-5.552808,-6.166068,-6.414985,-6.424243,-6.316021,-6.13207,-5.949011,-5.813341,-5.708648,-5.614531,-5.478722,-0.01403786,-1.787947,-5.606481,-5.899734,-6.20674,-6.309789,-6.279983,-6.15961,-5.961461,-5.774278,-5.595073,-5.477085,-5.364471,-5.225487,-5.116877,-5.032087,-4.956069,-6.061013e-08,-1.598589e-06,-3.43981e-05,-6.072598,-0.003670218,-0.01833077,-0.2975026,-1.788003,-2.843122,-4.697603,-3.993754,-2.9334,-2.604244,-2.424118,-2.272849,-2.172525,-2.080257,-1.995715,-0.0024119,-3.382657,-3.365357e-08
-28.04805,-0.0003715505,-6.035116,-8.03589,-2.523949e-05,-7.533241,-0.0007654607,-6.300624,-0.6175338,-0.006077654,-0.2329979,-4.960292,-5.576506,-6.191972,-6.441409,-6.450325,-6.341383,-6.156462,-5.972463,-5.836103,-5.730894,-5.636358,-5.499969,-0.01385507,-1.790353,-5.630313,-5.924194,-6.231971,-6.335015,-6.304751,-6.183648,-5.984551,-5.796531,-5.616509,-5.497972,-5.384861,-5.24529,-5.136219,-5.051069,-4.974725,-5.624586e-08,-1.509329e-06,-3.28366e-05,-6.091183,-0.003609147,-0.0181109,-0.2963085,-1.789462,-2.849165,-4.71472,-4.0069,-2.939931,-2.609137,-2.428241,-2.276378,-2.175653,-2.083018,-1.998151,-0.002350644,-3.389368,-3.243661e-08
-27.92793,-0.0003588708,-6.050653,-8.066752,-2.416339e-05,-7.560139,-0.0007420192,-6.322089,-0.6134493,-0.005984218,-0.2317545,-4.981029,-5.599709,-6.217324,-6.467255,-6.475827,-6.366172,-6.180297,-5.995373,-5.858336,-5.752619,-5.657673,-5.520716,-0.01367321,-1.792568,-5.653644,-5.948123,-6.256641,-6.359669,-6.328948,-6.207124,-6.007097,-5.818257,-5.637433,-5.518358,-5.404759,-5.264614,-5.15509,-5.069588,-4.992925,-5.219057e-08,-1.42491e-06,-3.13428e-05,-6.109173,-0.00354872,-0.01789177,-0.2950871,-1.790729,-2.854917,-4.731402,-4.019671,-2.946169,-2.613767,-2.432117,-2.279676,-2.178558,-2.085567,-2.000382,-0.002290704,-3.395724,-3.12605e-08
-27.80781,-0.0003465888,-6.065588,-8.096894,-2.313086e-05,-7.58634,-0.0007192229,-6.342977,-0.6093263,-0.00589161,-0.2304931,-5.001329,-5.622422,-6.242129,-6.49253,-6.500754,-6.390395,-6.203581,-6.017747,-5.880043,-5.773829,-5.67848,-5.540968,-0.01349234,-1.794597,-5.67648,-5.971528,-6.280756,-6.383756,-6.352579,-6.230045,-6.029104,-5.839459,-5.657849,-5.538246,-5.42417,-5.283463,-5.173497,-5.087649,-5.010674,-4.842286e-08,-1.345079e-06,-2.991397e-05,-6.126577,-0.003488948,-0.01767344,-0.2938396,-1.791808,-2.860381,-4.747655,-4.032071,-2.952121,-2.618139,-2.435752,-2.282746,-2.181245,-2.087907,-2.002411,-0.002232062,-3.401729,-3.012405e-08
-27.68769,-0.0003346941,-6.079926,-8.126321,-2.214029e-05,-7.611851,-0.0006970578,-6.363294,-0.6051672,-0.00579985,-0.2292144,-5.021198,-5.644649,-6.266392,-6.517237,-6.525111,-6.414056,-6.226318,-6.039589,-5.901232,-5.794528,-5.698784,-5.560728,-0.0133125,-1.79644,-5.698824,-5.994412,-6.304321,-6.407282,-6.37565,-6.252414,-6.050577,-5.860144,-5.677763,-5.557642,-5.443098,-5.301842,-5.191443,-5.105258,-5.027978,-4.492278e-08,-1.269596e-06,-2.854748e-05,-6.143401,-0.003429837,-0.01745601,-0.2925668,-1.792702,-2.865562,-4.763482,-4.044105,-2.957789,-2.622257,-2.439149,-2.285591,-2.183718,-2.09004,-2.004243,-0.002174702,-3.407389,-2.902609e-08
-27.56757,-0.0003231762,-6.093675,-8.15504,-2.119012e-05,-7.636679,-0.0006755102,-6.383045,-0.6009742,-0.005708952,-0.2279194,-5.040639,-5.666394,-6.290118,-6.541383,-6.548904,-6.437161,-6.248515,-6.060907,-5.921905,-5.814721,-5.718591,-5.580003,-0.01313374,-1.798102,-5.720681,-6.01678,-6.32734,-6.430252,-6.398166,-6.274238,-6.071521,-5.880316,-5.69718,-5.576552,-5.46155,-5.319755,-5.208933,-5.122419,-5.044839,-4.167172e-08,-1.198236e-06,-2.724081e-05,-6.159651,-0.003371395,-0.01723952,-0.2912698,-1.793414,-2.870464,-4.778888,-4.055777,-2.963178,-2.626124,-2.442311,-2.288216,-2.185979,-2.091971,-2.005879,-0.002118606,-3.412708,-2.796549e-08
-27.44745,-0.0003120251,-6.106842,-8.183059,-2.027882e-05,-7.660831,-0.0006545662,-6.402238,-0.5967495,-0.005618933,-0.2266088,-5.059656,-5.687661,-6.313311,-6.564972,-6.572138,-6.459716,-6.270175,-6.081703,-5.942069,-5.834413,-5.737905,-5.598797,-0.01295611,-1.799585,-5.742056,-6.038637,-6.34982,-6.45267,-6.420132,-6.295521,-6.091941,-5.899981,-5.716104,-5.594979,-5.479528,-5.337208,-5.225972,-5.139135,-5.061263,-3.865233e-08,-1.130781e-06,-2.59915e-05,-6.175334,-0.003313629,-0.01702404,-0.2899494,-1.793948,-2.87509,-4.793878,-4.067092,-2.968291,-2.629743,-2.445242,-2.290624,-2.188033,-2.093702,-2.007324,-0.002063757,-3.41769,-2.694113e-08
-27.32733,-0.0003012307,-6.119435,-8.210385,-1.940492e-05,-7.684314,-0.0006342122,-6.420877,-0.5924954,-0.005529805,-0.2252833,-5.078252,-5.708455,-6.335977,-6.58801,-6.594818,-6.481724,-6.291305,-6.101984,-5.961728,-5.85361,-5.756732,-5.617115,-0.01277966,-1.800892,-5.762952,-6.059988,-6.371764,-6.474544,-6.441553,-6.31627,-6.111843,-5.919143,-5.734542,-5.612928,-5.497039,-5.354205,-5.242565,-5.155412,-5.077255,-3.584843e-08,-1.067025e-06,-2.47972e-05,-6.190457,-0.003256543,-0.01680964,-0.2886065,-1.794307,-2.879445,-4.808456,-4.078052,-2.973132,-2.633119,-2.447946,-2.292819,-2.189881,-2.095237,-2.008581,-0.002010136,-3.422342,-2.595191e-08
-27.20721,-0.000290783,-6.13146,-8.237023,-1.856701e-05,-7.707135,-0.0006144347,-6.438969,-0.588214,-0.005441582,-0.2239438,-5.096431,-5.72878,-6.358119,-6.610502,-6.61695,-6.503192,-6.31191,-6.121754,-5.980888,-5.872315,-5.775075,-5.634961,-0.01260442,-1.802026,-5.783374,-6.080837,-6.393179,-6.495876,-6.462436,-6.336489,-6.131232,-5.937807,-5.752496,-5.630405,-5.514087,-5.370751,-5.258715,-5.171254,-5.092818,-3.324494e-08,-1.006773e-06,-2.365564e-05,-6.205026,-0.003200142,-0.01659637,-0.287242,-1.794493,-2.883531,-4.822626,-4.088662,-2.977705,-2.636256,-2.450426,-2.294802,-2.191528,-2.096579,-2.009652,-0.001957726,-3.426666,-2.499677e-08
-27.08709,-0.0002806726,-6.142925,-8.262981,-1.77637e-05,-7.7293,-0.0005952204,-6.456519,-0.5839073,-0.005354273,-0.2225909,-5.114196,-5.74864,-6.379744,-6.632452,-6.638538,-6.524125,-6.331993,-6.141018,-5.999553,-5.890534,-5.79294,-5.65234,-0.01243042,-1.802989,-5.803326,-6.101189,-6.414069,-6.516674,-6.482785,-6.356183,-6.150113,-5.95598,-5.769973,-5.647414,-5.530676,-5.38685,-5.274428,-5.186666,-5.107957,-3.082781e-08,-9.498394e-07,-2.256462e-05,-6.219048,-0.003144431,-0.01638428,-0.2858567,-1.794509,-2.887353,-4.836393,-4.098927,-2.982015,-2.639156,-2.452685,-2.296579,-2.192978,-2.097731,-2.010541,-0.001906507,-3.430669,-2.407466e-08
-26.96697,-0.0002708898,-6.153836,-8.288265,-1.699367e-05,-7.750816,-0.000576556,-6.473535,-0.5795773,-0.00526789,-0.2212253,-5.131553,-5.768039,-6.400855,-6.653866,-6.659588,-6.544527,-6.351562,-6.159781,-6.017729,-5.908272,-5.810331,-5.669257,-0.01225771,-1.803784,-5.822812,-6.121048,-6.434438,-6.536942,-6.502605,-6.375358,-6.168491,-5.973664,-5.786978,-5.66396,-5.546812,-5.402507,-5.289708,-5.201652,-5.122676,-2.858394e-08,-8.960479e-07,-2.152205e-05,-6.232529,-0.003089413,-0.01617343,-0.2844516,-1.794359,-2.890915,-4.84976,-4.10885,-2.986064,-2.641823,-2.454728,-2.298152,-2.194232,-2.098697,-2.011252,-0.001856461,-3.434353,-2.318455e-08
-26.84685,-0.0002614254,-6.1642,-8.312883,-1.625562e-05,-7.77169,-0.0005584285,-6.490021,-0.5752259,-0.005182442,-0.2198478,-5.148503,-5.786981,-6.421457,-6.67475,-6.680104,-6.564405,-6.37062,-6.178049,-6.035419,-5.925534,-5.827253,-5.685716,-0.01208632,-1.804414,-5.841837,-6.14042,-6.454293,-6.556684,-6.521902,-6.39402,-6.186371,-5.990866,-5.803514,-5.680048,-5.562498,-5.417726,-5.304559,-5.216216,-5.136979,-2.650115e-08,-8.452308e-07,-2.05259e-05,-6.245475,-0.003035089,-0.01596386,-0.2830274,-1.794046,-2.89422,-4.862732,-4.118436,-2.989856,-2.644261,-2.456556,-2.299525,-2.195295,-2.099479,-2.011786,-0.001807569,-3.437725,-2.232546e-08
-26.72673,-0.0002522702,-6.174024,-8.336839,-1.554833e-05,-7.791928,-0.0005408248,-6.505984,-0.5708551,-0.005097935,-0.2184591,-5.165051,-5.80547,-6.441556,-6.695107,-6.700093,-6.583762,-6.389172,-6.195825,-6.052629,-5.942323,-5.843712,-5.701722,-0.01191628,-1.804881,-5.860404,-6.159308,-6.473638,-6.575907,-6.54068,-6.412172,-6.203757,-6.00759,-5.819587,-5.695681,-5.57774,-5.432512,-5.318986,-5.230363,-5.150872,-2.456807e-08,-7.97229e-07,-1.957421e-05,-6.257893,-0.002981463,-0.01575562,-0.2815849,-1.793572,-2.897272,-4.875314,-4.127687,-2.993395,-2.646474,-2.458175,-2.3007,-2.196169,-2.10008,-2.012147,-0.001759812,-3.440787,-2.149641e-08
-26.60661,-0.0002434154,-6.183315,-8.360142,-1.487059e-05,-7.811538,-0.0005237322,-6.52143,-0.5664666,-0.005014378,-0.2170597,-5.1812,-5.823511,-6.461154,-6.714942,-6.719558,-6.602605,-6.407224,-6.213116,-6.069364,-5.958646,-5.859711,-5.71728,-0.01174762,-1.805188,-5.878518,-6.177717,-6.492477,-6.594616,-6.558946,-6.42982,-6.220656,-6.023841,-5.835201,-5.710866,-5.592542,-5.44687,-5.332993,-5.244096,-5.164358,-2.277413e-08,-7.518916e-07,-1.866511e-05,-6.269789,-0.002928535,-0.01554876,-0.2801249,-1.79294,-2.900074,-4.88751,-4.136609,-2.996685,-2.648464,-2.459586,-2.301681,-2.196857,-2.100504,-2.012338,-0.001713171,-3.443546,-2.069645e-08
-26.48649,-0.0002348521,-6.19208,-8.382798,-1.422124e-05,-7.830525,-0.0005071382,-6.536363,-0.5620622,-0.004931777,-0.2156503,-5.196955,-5.841107,-6.480258,-6.734262,-6.738506,-6.620938,-6.42478,-6.229925,-6.085628,-5.974506,-5.875255,-5.732394,-0.01158036,-1.805339,-5.896183,-6.195652,-6.510817,-6.612814,-6.576703,-6.44697,-6.237072,-6.039624,-5.850362,-5.725607,-5.606909,-5.460803,-5.346584,-5.257422,-5.177441,-2.110948e-08,-7.090754e-07,-1.779679e-05,-6.281169,-0.002876307,-0.01534331,-0.2786482,-1.792153,-2.90263,-4.899323,-4.145204,-2.999729,-2.650236,-2.460793,-2.302471,-2.197363,-2.100753,-2.012362,-0.001667626,-3.446004,-1.992466e-08
-26.36637,-0.0002265719,-6.200325,-8.404812,-1.359917e-05,-7.848896,-0.0004910303,-6.550791,-0.5576437,-0.004850136,-0.2142317,-5.212317,-5.858263,-6.498872,-6.75307,-6.75694,-6.638765,-6.441845,-6.246258,-6.101426,-5.989909,-5.890349,-5.747069,-0.01141454,-1.805334,-5.913403,-6.213117,-6.52866,-6.630508,-6.593957,-6.463626,-6.253009,-6.054944,-5.865074,-5.739907,-5.620844,-5.474316,-5.359765,-5.270342,-5.190126,-1.956496e-08,-6.686444e-07,-1.696751e-05,-6.292039,-0.002824779,-0.01513931,-0.2771555,-1.791214,-2.904943,-4.910757,-4.153478,-3.00253,-2.651792,-2.4618,-2.303074,-2.19769,-2.100831,-2.012221,-0.001623159,-3.448167,-1.918013e-08
-26.24625,-0.0002185663,-6.208057,-8.426192,-1.300329e-05,-7.866657,-0.0004753964,-6.564717,-0.5532127,-0.004769459,-0.2128042,-5.227292,-5.874983,-6.517,-6.771372,-6.774867,-6.656093,-6.458425,-6.262119,-6.116764,-6.004858,-5.904997,-5.761308,-0.01125016,-1.805177,-5.930182,-6.230117,-6.546013,-6.647702,-6.610714,-6.479793,-6.268473,-6.069805,-5.87934,-5.753772,-5.634353,-5.487414,-5.372538,-5.282863,-5.202417,-1.813204e-08,-6.304697e-07,-1.617562e-05,-6.302406,-0.00277395,-0.0149368,-0.2756476,-1.790125,-2.907018,-4.921818,-4.161433,-3.005093,-2.653136,-2.46261,-2.303491,-2.19784,-2.100741,-2.011919,-0.00157975,-3.450039,-1.846199e-08
-26.12613,-0.0002108273,-6.215282,-8.446943,-1.243257e-05,-7.883816,-0.0004602244,-6.578149,-0.5487709,-0.004689751,-0.2113687,-5.241883,-5.89127,-6.534647,-6.789172,-6.792291,-6.672926,-6.474524,-6.277513,-6.131644,-6.01936,-5.919204,-5.775117,-0.01108726,-1.804871,-5.946525,-6.246655,-6.56288,-6.664402,-6.626977,-6.495476,-6.283469,-6.084212,-5.893167,-5.767207,-5.647441,-5.500101,-5.384909,-5.294988,-5.214318,-1.680278e-08,-5.944291e-07,-1.54195e-05,-6.312276,-0.00272382,-0.01473581,-0.2741252,-1.78889,-2.908857,-4.932508,-4.169073,-3.007421,-2.654271,-2.463225,-2.303727,-2.197817,-2.100484,-2.011458,-0.00153738,-3.451624,-1.776938e-08
-26.00601,-0.0002033467,-6.222007,-8.467073,-1.1886e-05,-7.900378,-0.0004455025,-6.591092,-0.5443199,-0.004611014,-0.2099256,-5.256092,-5.907128,-6.551817,-6.806475,-6.809216,-6.689268,-6.490146,-6.292445,-6.146073,-6.033417,-5.932974,-5.7885,-0.01092586,-1.804418,-5.962434,-6.262737,-6.579265,-6.680611,-6.642753,-6.51068,-6.298001,-6.09817,-5.906559,-5.780215,-5.66011,-5.512381,-5.396882,-5.30672,-5.225833,-1.55698e-08,-5.604067e-07,-1.469761e-05,-6.321654,-0.002674388,-0.01453637,-0.272589,-1.787511,-2.910464,-4.942833,-4.176403,-3.009517,-2.6552,-2.46365,-2.303784,-2.197624,-2.100065,-2.010842,-0.00149603,-3.452926,-1.710147e-08
-25.88589,-0.0001961169,-6.228238,-8.486587,-1.136262e-05,-7.916349,-0.0004312191,-6.603551,-0.5398611,-0.00453325,-0.2084755,-5.269924,-5.922562,-6.568515,-6.823286,-6.825648,-6.705125,-6.505297,-6.306919,-6.160054,-6.047035,-5.946313,-5.801461,-0.01076597,-1.803819,-5.977915,-6.278367,-6.595174,-6.696336,-6.658046,-6.52541,-6.312074,-6.111683,-5.91952,-5.792801,-5.672367,-5.524259,-5.40846,-5.318066,-5.236966,-1.442624e-08,-5.282925e-07,-1.400848e-05,-6.330546,-0.002625652,-0.01433852,-0.2710397,-1.78599,-2.911842,-4.952795,-4.183425,-3.011384,-2.655927,-2.463886,-2.303665,-2.197263,-2.099486,-2.010072,-0.00145568,-3.453949,-1.645745e-08
-25.76577,-0.0001891302,-6.233982,-8.505492,-1.086149e-05,-7.931737,-0.0004173628,-6.615531,-0.535396,-0.00445646,-0.207019,-5.283382,-5.937576,-6.584746,-6.83961,-6.841591,-6.720502,-6.519981,-6.320941,-6.173593,-6.060218,-5.959223,-5.814005,-0.0106076,-1.803079,-5.99297,-6.293548,-6.610611,-6.71158,-6.67286,-6.539672,-6.325692,-6.124757,-5.932054,-5.80497,-5.684214,-5.535738,-5.419648,-5.329027,-5.247721,-1.336569e-08,-4.979826e-07,-1.335069e-05,-6.338959,-0.00257761,-0.01414227,-0.2694778,-1.784331,-2.912995,-4.9624,-4.190144,-3.013026,-2.656455,-2.463938,-2.303373,-2.196737,-2.098749,-2.009152,-0.001416312,-3.454698,-1.583654e-08
-25.64565,-0.0001823792,-6.239245,-8.523793,-1.038172e-05,-7.946546,-0.0004039224,-6.627039,-0.5309262,-0.004380644,-0.2055566,-5.29647,-5.952172,-6.600513,-6.855451,-6.857051,-6.735403,-6.534203,-6.334514,-6.186693,-6.072971,-5.971711,-5.826136,-0.01045078,-1.802199,-6.007605,-6.308286,-6.625581,-6.726349,-6.687201,-6.553468,-6.338862,-6.137395,-5.944167,-5.816726,-5.695657,-5.546823,-5.430451,-5.339609,-5.258103,-1.238223e-08,-4.693781e-07,-1.272288e-05,-6.346898,-0.00253026,-0.01394766,-0.2679042,-1.782536,-2.913926,-4.97165,-4.196563,-3.014447,-2.656786,-2.463808,-2.302912,-2.196049,-2.097858,-2.008084,-0.001377906,-3.455177,-1.523797e-08
-25.52553,-0.0001758566,-6.244034,-8.541497,-9.922447e-06,-7.960784,-0.0003908869,-6.638079,-0.5264529,-0.004305803,-0.2040888,-5.30919,-5.966356,-6.615821,-6.870814,-6.872032,-6.749832,-6.547968,-6.347643,-6.19936,-6.085297,-5.983779,-5.837858,-0.01029552,-1.801181,-6.021823,-6.322585,-6.640089,-6.740648,-6.701074,-6.566806,-6.351587,-6.149602,-5.955862,-5.828074,-5.7067,-5.557519,-5.440872,-5.349816,-5.268115,-1.147033e-08,-4.423857e-07,-1.212374e-05,-6.35437,-0.002483599,-0.01375471,-0.2663195,-1.780608,-2.914638,-4.98055,-4.202685,-3.015649,-2.656925,-2.463498,-2.302283,-2.195201,-2.096814,-2.006871,-0.001340444,-3.455389,-1.4661e-08
-25.40541,-0.0001695555,-6.248355,-8.558611,-9.482834e-06,-7.974457,-0.0003782454,-6.648657,-0.5219776,-0.004231936,-0.2026161,-5.321547,-5.980131,-6.630675,-6.885704,-6.886539,-6.763796,-6.561281,-6.360333,-6.211598,-6.097203,-5.995433,-5.849175,-0.01014182,-1.800028,-6.035629,-6.336448,-6.654138,-6.754481,-6.714483,-6.579688,-6.363871,-6.161383,-5.967144,-5.839017,-5.717347,-5.567828,-5.450915,-5.359651,-5.277761,-1.062486e-08,-4.169168e-07,-1.155201e-05,-6.361379,-0.002437624,-0.01356344,-0.2647242,-1.778548,-2.915134,-4.989104,-4.208515,-3.016636,-2.656874,-2.463013,-2.30149,-2.194198,-2.095622,-2.005515,-0.001303907,-3.455339,-1.41049e-08
-25.28529,-0.0001634688,-6.252213,-8.575139,-9.062081e-06,-7.98757,-0.0003659875,-6.658779,-0.5175016,-0.004159041,-0.2011391,-5.333544,-5.993501,-6.645079,-6.900126,-6.900577,-6.777298,-6.574145,-6.372588,-6.223411,-6.108691,-6.006677,-5.860093,-0.009989704,-1.798743,-6.049025,-6.349881,-6.667734,-6.767852,-6.727433,-6.592121,-6.37572,-6.172742,-5.978017,-5.84956,-5.727603,-5.577756,-5.460584,-5.36912,-5.287045,-9.841039e-09,-3.928875e-07,-1.100649e-05,-6.367932,-0.002392332,-0.01337388,-0.263119,-1.77636,-2.915419,-4.997315,-4.214056,-3.017411,-2.656636,-2.462355,-2.300535,-2.19304,-2.094283,-2.00402,-0.001268277,-3.455031,-1.356897e-08
-25.16517,-0.00015759,-6.255616,-8.591089,-8.659417e-06,-8.00013,-0.0003541028,-6.668449,-0.513026,-0.004087117,-0.1996581,-5.345184,-6.00647,-6.659037,-6.914084,-6.91415,-6.790344,-6.586565,-6.384413,-6.234803,-6.119767,-6.017515,-5.870614,-0.009839175,-1.797327,-6.062015,-6.362887,-6.680881,-6.780768,-6.739929,-6.604108,-6.387138,-6.183684,-5.988486,-5.859707,-5.73747,-5.587307,-5.469884,-5.378224,-5.295972,-9.114435e-09,-3.702184e-07,-1.048603e-05,-6.374035,-0.002347718,-0.01318603,-0.2615044,-1.774046,-2.915494,-5.005187,-4.219312,-3.017977,-2.656214,-2.461526,-2.299422,-2.191732,-2.0928,-2.002387,-0.001233535,-3.454469,-1.305254e-08
-25.04505,-0.0001519124,-6.258568,-8.606466,-8.2741e-06,-8.012143,-0.0003425811,-6.677672,-0.5085522,-0.004016162,-0.1981738,-5.356471,-6.019041,-6.672553,-6.927582,-6.927263,-6.802937,-6.598547,-6.395813,-6.24578,-6.130434,-6.027952,-5.880743,-0.009690242,-1.795782,-6.074605,-6.37547,-6.693583,-6.793232,-6.751976,-6.615655,-6.39813,-6.194213,-5.998556,-5.869463,-5.746955,-5.596485,-5.478819,-5.386969,-5.304545,-8.440924e-09,-3.488344e-07,-9.989522e-06,-6.379692,-0.00230378,-0.01299991,-0.2598811,-1.771609,-2.915363,-5.012725,-4.224285,-3.018338,-2.655611,-2.46053,-2.298153,-2.190275,-2.091176,-2.000619,-0.001199663,-3.453656,-1.255494e-08
-24.92492,-0.0001464299,-6.261077,-8.621276,-7.905415e-06,-8.023615,-0.0003314124,-6.686455,-0.5040814,-0.003946171,-0.1966865,-5.367407,-6.031219,-6.685632,-6.940625,-6.939921,-6.815083,-6.610095,-6.406791,-6.256345,-6.140697,-6.037991,-5.890485,-0.009542912,-1.794112,-6.086797,-6.387635,-6.705846,-6.805248,-6.763578,-6.626765,-6.4087,-6.204333,-6.008229,-5.878832,-5.75606,-5.605293,-5.487392,-5.395359,-5.312767,-7.816679e-09,-3.286644e-07,-9.515906e-06,-6.38491,-0.002260512,-0.01281555,-0.2582497,-1.76905,-2.91503,-5.019932,-4.228979,-3.018496,-2.65483,-2.459369,-2.29673,-2.188672,-2.089413,-1.998719,-0.001166643,-3.452597,-1.207553e-08
-24.8048,-0.000141136,-6.263148,-8.635525,-7.552677e-06,-8.034551,-0.0003205871,-6.694801,-0.4996146,-0.003877143,-0.1951966,-5.377997,-6.043006,-6.698279,-6.953219,-6.952128,-6.826785,-6.621212,-6.417352,-6.266503,-6.150561,-6.047637,-5.899843,-0.009397191,-1.792319,-6.098595,-6.399386,-6.717673,-6.816823,-6.77474,-6.637444,-6.418853,-6.21405,-6.017511,-5.887818,-5.76479,-5.613736,-5.495607,-5.403397,-5.320643,-7.238139e-09,-3.096409e-07,-9.064167e-06,-6.389694,-0.00221791,-0.01263295,-0.2566106,-1.766373,-2.914497,-5.026811,-4.233399,-3.018454,-2.653874,-2.458047,-2.295157,-2.186927,-2.087514,-1.996688,-0.001134456,-3.451295,-1.161369e-08
-24.68468,-0.0001360249,-6.264787,-8.649219,-7.215225e-06,-8.044958,-0.0003100957,-6.702717,-0.4951531,-0.003809073,-0.1937047,-5.388243,-6.054408,-6.710496,-6.965366,-6.963888,-6.83805,-6.631904,-6.427501,-6.276258,-6.160029,-6.056894,-5.908822,-0.009253082,-1.790403,-6.110004,-6.410727,-6.729069,-6.827959,-6.785466,-6.647697,-6.428593,-6.223366,-6.026406,-5.896425,-5.773149,-5.621817,-5.503468,-5.411087,-5.328177,-6.702e-09,-2.917002e-07,-8.63333e-06,-6.39405,-0.00217597,-0.01245212,-0.2549644,-1.763579,-2.913768,-5.033367,-4.237546,-3.018216,-2.652746,-2.456566,-2.293435,-2.18504,-2.085481,-1.994531,-0.001103086,-3.449755,-1.116881e-08
-24.56456,-0.0001310907,-6.266001,-8.662364,-6.892425e-06,-8.054842,-0.0002999287,-6.710207,-0.4906978,-0.003741957,-0.1922111,-5.398148,-6.065427,-6.722289,-6.977072,-6.975207,-6.84888,-6.642175,-6.437242,-6.285614,-6.169105,-6.065766,-5.917425,-0.00911059,-1.788369,-6.121026,-6.421662,-6.740038,-6.838662,-6.795762,-6.657527,-6.437924,-6.232288,-6.034918,-5.904657,-5.781141,-5.629541,-5.51098,-5.418434,-5.335372,-6.205192e-09,-2.747821e-07,-8.222463e-06,-6.397983,-0.002134687,-0.01227309,-0.2533117,-1.760672,-2.912845,-5.039603,-4.241425,-3.017785,-2.651449,-2.454928,-2.291569,-2.183016,-2.083316,-1.992248,-0.001072515,-3.447979,-1.074032e-08
-24.44444,-0.0001263278,-6.266794,-8.674965,-6.583665e-06,-8.064208,-0.0002900772,-6.717276,-0.4862498,-0.003675791,-0.1907162,-5.407717,-6.076067,-6.733662,-6.988341,-6.98609,-6.859281,-6.65203,-6.446579,-6.294576,-6.177795,-6.074257,-5.925657,-0.008969717,-1.786217,-6.131666,-6.432196,-6.750585,-6.848936,-6.805631,-6.666939,-6.446851,-6.240817,-6.043051,-5.912518,-5.788771,-5.636912,-5.518146,-5.42544,-5.342232,-5.744863e-09,-2.588295e-07,-7.830673e-06,-6.401498,-0.002094054,-0.01209585,-0.2516529,-1.757652,-2.911732,-5.045522,-4.24504,-3.017164,-2.649984,-2.453137,-2.289559,-2.180855,-2.081023,-1.989842,-0.001042726,-3.445972,-1.032764e-08
-24.32432,-0.0001217305,-6.267173,-8.687029,-6.28836e-06,-8.073062,-0.0002805322,-6.72393,-0.4818102,-0.003610569,-0.1892204,-5.416952,-6.086333,-6.744619,-6.999178,-6.996539,-6.869257,-6.661472,-6.455516,-6.303148,-6.186101,-6.082372,-5.933522,-0.008830464,-1.783951,-6.141927,-6.442331,-6.760714,-6.858786,-6.815079,-6.675938,-6.455379,-6.248961,-6.050809,-5.920013,-5.796041,-5.643933,-5.524969,-5.432109,-5.34876,-5.318366e-09,-2.437885e-07,-7.457104e-06,-6.404602,-0.002054068,-0.01192042,-0.2499886,-1.754523,-2.910431,-5.051129,-4.248392,-3.016355,-2.648357,-2.451195,-2.287409,-2.178562,-2.078603,-1.987316,-0.001013701,-3.443737,-9.93022e-09
-24.2042,-0.0001172935,-6.267143,-8.698561,-6.005947e-06,-8.08141,-0.0002712851,-6.730173,-0.4773799,-0.003546286,-0.1877241,-5.425857,-6.096226,-6.755163,-7.009587,-7.00656,-6.878813,-6.670506,-6.464058,-6.311333,-6.194029,-6.090115,-5.941023,-0.008692833,-1.781571,-6.151814,-6.452072,-6.770429,-6.868216,-6.824109,-6.684528,-6.463511,-6.256721,-6.058197,-5.927145,-5.802956,-5.650609,-5.531455,-5.438446,-5.354962,-4.923243e-09,-2.296081e-07,-7.100937e-06,-6.407298,-0.002014722,-0.0117468,-0.2483192,-1.751287,-2.908945,-5.056427,-4.251486,-3.015362,-2.646568,-2.449104,-2.285121,-2.176138,-2.076058,-1.984671,-0.0009854236,-3.441278,-9.547535e-09
-24.08408,-0.0001130116,-6.266711,-8.709566,-5.735884e-06,-8.089258,-0.0002623273,-6.73601,-0.4729598,-0.003482937,-0.1862277,-5.434435,-6.105752,-6.7653,-7.019572,-7.016158,-6.887953,-6.679137,-6.472209,-6.319137,-6.201582,-6.097488,-5.948165,-0.008556821,-1.779081,-6.161329,-6.461424,-6.779735,-6.87723,-6.832726,-6.692714,-6.471252,-6.264103,-6.065219,-5.933918,-5.809521,-5.656943,-5.537605,-5.444455,-5.360839,-4.557211e-09,-2.1624e-07,-6.761389e-06,-6.409593,-0.001976011,-0.01157499,-0.2466453,-1.747946,-2.907278,-5.061419,-4.254324,-3.014187,-2.644621,-2.446867,-2.282698,-2.173585,-2.073392,-1.981911,-0.0009578777,-3.438599,-9.179067e-09
-23.96396,-0.0001088797,-6.265881,-8.720051,-5.477651e-06,-8.096611,-0.0002536505,-6.741445,-0.4685508,-0.003420515,-0.1847316,-5.442688,-6.114914,-6.775033,-7.029138,-7.025336,-6.89668,-6.687369,-6.479973,-6.326563,-6.208764,-6.104498,-5.954951,-0.00842243,-1.776482,-6.170477,-6.470389,-6.788636,-6.885834,-6.840935,-6.700499,-6.478607,-6.27111,-6.071877,-5.940338,-5.815738,-5.662939,-5.543425,-5.450137,-5.366396,-4.218153e-09,-2.036386e-07,-6.437708e-06,-6.411492,-0.001937929,-0.01140501,-0.2449673,-1.744502,-2.905432,-5.066109,-4.25691,-3.012833,-2.642518,-2.444488,-2.280142,-2.170907,-2.070607,-1.979037,-0.0009310467,-3.435703,-8.824316e-09
-23.84384,-0.0001048929,-6.26466,-8.730021,-5.230749e-06,-8.103475,-0.0002452468,-6.746485,-0.4641539,-0.003359015,-0.1832361,-5.450621,-6.123716,-6.784366,-7.038289,-7.0341,-6.905001,-6.695205,-6.487354,-6.333616,-6.215579,-6.111147,-5.961385,-0.008289656,-1.773776,-6.17926,-6.478973,-6.797135,-6.89403,-6.848739,-6.707889,-6.485578,-6.277747,-6.078178,-5.946406,-5.821612,-5.6686,-5.548918,-5.455499,-5.371637,-3.904102e-09,-1.917607e-07,-6.129177e-06,-6.413,-0.00190047,-0.01123686,-0.2432856,-1.740957,-2.90341,-5.070501,-4.259248,-3.011304,-2.640262,-2.441967,-2.277455,-2.168104,-2.067704,-1.976052,-0.0009049144,-3.432594,-8.482799e-09
-23.72372,-0.0001010464,-6.263053,-8.739481,-4.994699e-06,-8.109856,-0.0002371081,-6.751133,-0.4597698,-0.003298429,-0.1817414,-5.458236,-6.13216,-6.793303,-7.047029,-7.042453,-6.912918,-6.702651,-6.494356,-6.340298,-6.222032,-6.117439,-5.967472,-0.008158496,-1.770966,-6.187684,-6.487178,-6.805239,-6.901825,-6.856145,-6.714888,-6.492172,-6.284018,-6.084124,-5.952128,-5.827146,-5.673931,-5.554087,-5.460542,-5.376564,-3.613232e-09,-1.805657e-07,-5.835109e-06,-6.414122,-0.001863628,-0.01107054,-0.2416008,-1.737314,-2.901215,-5.074598,-4.26134,-3.009601,-2.637855,-2.439308,-2.274641,-2.165181,-2.064686,-1.972957,-0.0008794652,-3.429275,-8.154049e-09
-23.6036,-9.733558e-05,-6.261065,-8.748438,-4.76904e-06,-8.115758,-0.0002292267,-6.755394,-0.4553994,-0.003238752,-0.1802481,-5.465536,-6.140251,-6.801848,-7.055362,-7.050399,-6.920437,-6.709711,-6.500985,-6.346616,-6.228126,-6.123379,-5.973215,-0.008028949,-1.768053,-6.19575,-6.49501,-6.812949,-6.909221,-6.863154,-6.721499,-6.498391,-6.289927,-6.089719,-5.957507,-5.832345,-5.678936,-5.558937,-5.465271,-5.381182,-3.343852e-09,-1.700149e-07,-5.554845e-06,-6.414863,-0.001827396,-0.01090604,-0.2399131,-1.733575,-2.89885,-5.078403,-4.263189,-3.007728,-2.635301,-2.436514,-2.2717,-2.162138,-2.061555,-1.969755,-0.0008546832,-3.42575,-7.837613e-09
-23.48348,-9.375593e-05,-6.258702,-8.756896,-4.553331e-06,-8.121188,-0.0002215952,-6.759274,-0.4510434,-0.003179975,-0.1787563,-5.472525,-6.147992,-6.810006,-7.063294,-7.057944,-6.927561,-6.716388,-6.507242,-6.352572,-6.233866,-6.12897,-5.978618,-0.007901008,-1.765039,-6.203464,-6.502471,-6.820271,-6.916224,-6.869773,-6.727728,-6.504241,-6.295478,-6.094968,-5.962547,-5.837213,-5.683618,-5.56347,-5.46969,-5.385494,-3.094388e-09,-1.600721e-07,-5.287758e-06,-6.415228,-0.001791769,-0.01074338,-0.2382231,-1.729741,-2.896318,-5.08192,-4.264799,-3.005687,-2.632602,-2.433586,-2.268636,-2.158979,-2.058313,-1.966448,-0.0008305534,-3.422022,-7.533052e-09
-23.36336,-9.030307e-05,-6.25597,-8.764861,-4.347148e-06,-8.126152,-0.0002142063,-6.762776,-0.4467027,-0.003122091,-0.1772664,-5.479205,-6.155386,-6.81778,-7.070827,-7.065091,-6.934295,-6.722686,-6.513134,-6.35817,-6.239255,-6.134217,-5.983684,-0.007774669,-1.761926,-6.210828,-6.509565,-6.827209,-6.922836,-6.876005,-6.733578,-6.509724,-6.300675,-6.099875,-5.967252,-5.841752,-5.68798,-5.567691,-5.473801,-5.389504,-2.863384e-09,-1.507028e-07,-5.033245e-06,-6.415223,-0.00175674,-0.01058255,-0.2365312,-1.725814,-2.89362,-5.085153,-4.266173,-3.003482,-2.62976,-2.430527,-2.265451,-2.155705,-2.054963,-1.963038,-0.0008070604,-3.418095,-7.239943e-09
-23.24324,-8.697278e-05,-6.252873,-8.772338,-4.150084e-06,-8.130654,-0.0002070527,-6.765905,-0.4423779,-0.003065094,-0.1757788,-5.485581,-6.162437,-6.825174,-7.077966,-7.071845,-6.940644,-6.728611,-6.518663,-6.363415,-6.244297,-6.139122,-5.988418,-0.007649928,-1.758717,-6.217846,-6.516297,-6.833767,-6.929064,-6.881855,-6.739054,-6.514846,-6.305522,-6.104442,-5.971625,-5.845967,-5.692026,-5.571603,-5.477608,-5.393215,-2.649487e-09,-1.418744e-07,-4.790732e-06,-6.414852,-0.001722302,-0.01042355,-0.2348377,-1.721797,-2.890761,-5.088104,-4.267313,-3.001114,-2.626777,-2.42734,-2.262147,-2.152319,-2.051507,-1.959527,-0.0007841895,-3.413971,-6.957876e-09
-23.12312,-8.376094e-05,-6.249418,-8.779334,-3.961749e-06,-8.134699,-0.0002001275,-6.768666,-0.4380696,-0.003008976,-0.1742936,-5.491654,-6.169149,-6.832192,-7.084716,-7.078209,-6.94661,-6.734166,-6.523834,-6.36831,-6.248995,-6.14369,-5.992823,-0.007526777,-1.755412,-6.224521,-6.52267,-6.839948,-6.934911,-6.887326,-6.744159,-6.51961,-6.310022,-6.108675,-5.975671,-5.849861,-5.695761,-5.57521,-5.481115,-5.39663,-2.451442e-09,-1.335564e-07,-4.559668e-06,-6.414119,-0.001688449,-0.01026637,-0.2331431,-1.717692,-2.887742,-5.090778,-4.268223,-2.998587,-2.623657,-2.424026,-2.258726,-2.148822,-2.047946,-1.955917,-0.000761926,-3.409655,-6.686454e-09
-23.003,-8.066356e-05,-6.245608,-8.785852,-3.781768e-06,-8.138294,-0.000193424,-6.771064,-0.4337787,-0.002953728,-0.1728111,-5.497428,-6.175525,-6.838838,-7.091079,-7.084188,-6.952198,-6.739354,-6.528651,-6.37286,-6.253355,-6.147925,-5.996903,-0.007405211,-1.752015,-6.230857,-6.528688,-6.845757,-6.94038,-6.892423,-6.748899,-6.52402,-6.314181,-6.112576,-5.979394,-5.853439,-5.699187,-5.578515,-5.484326,-5.399753,-2.268086e-09,-1.257197e-07,-4.339528e-06,-6.413032,-0.001655174,-0.01011103,-0.2314477,-1.713501,-2.884567,-5.093176,-4.268906,-2.995903,-2.620401,-2.420589,-2.255191,-2.145217,-2.044283,-1.95221,-0.0007402558,-3.40515,-6.425295e-09
-22.88288,-7.767678e-05,-6.24145,-8.791899,-3.609783e-06,-8.141444,-0.0001869355,-6.773102,-0.4295058,-0.002899342,-0.1713317,-5.502905,-6.181569,-6.845116,-7.097062,-7.089786,-6.957413,-6.744181,-6.533117,-6.377067,-6.25738,-6.151831,-6.000661,-0.007285222,-1.748526,-6.236858,-6.534355,-6.851199,-6.945477,-6.89715,-6.753276,-6.528081,-6.318001,-6.11615,-5.982796,-5.856703,-5.702308,-5.581522,-5.487243,-5.402588,-2.098339e-09,-1.183369e-07,-4.129809e-06,-6.411592,-0.00162247,-0.0099575,-0.2297519,-1.709225,-2.881237,-5.095304,-4.269365,-2.993064,-2.617013,-2.417029,-2.251543,-2.141507,-2.04052,-1.948409,-0.0007191645,-3.400458,-6.174028e-09
-22.76276,-7.479686e-05,-6.236949,-8.797479,-3.445449e-06,-8.144153,-0.0001806556,-6.774786,-0.4252513,-0.002845811,-0.1698557,-5.50809,-6.187283,-6.851029,-7.102667,-7.095008,-6.962258,-6.74865,-6.537236,-6.380937,-6.261073,-6.15541,-6.004102,-0.007166802,-1.744948,-6.242527,-6.539673,-6.856276,-6.950205,-6.901511,-6.757296,-6.531796,-6.321487,-6.119401,-5.985882,-5.859658,-5.705128,-5.584233,-5.489871,-5.405137,-1.9412e-09,-1.113821e-07,-3.93003e-06,-6.409807,-0.001590331,-0.00980579,-0.228056,-1.704867,-2.877756,-5.097163,-4.269602,-2.990074,-2.613493,-2.413351,-2.247786,-2.137692,-2.036658,-1.944515,-0.0006986385,-3.395583,-5.932295e-09
-22.64264,-7.202016e-05,-6.23211,-8.802598,-3.288436e-06,-8.146427,-0.0001745781,-6.776119,-0.4210161,-0.002793126,-0.1683831,-5.512985,-6.192671,-6.856582,-7.107898,-7.099857,-6.966738,-6.752765,-6.541013,-6.384472,-6.264438,-6.158667,-6.007228,-0.007049944,-1.741282,-6.247866,-6.544648,-6.860992,-6.954568,-6.905511,-6.760962,-6.535169,-6.324642,-6.122332,-5.988655,-5.862307,-5.70765,-5.586653,-5.492212,-5.407404,-1.795742e-09,-1.04831e-07,-3.739734e-06,-6.40768,-0.00155875,-0.009655893,-0.2263604,-1.700428,-2.874126,-5.098757,-4.269621,-2.986935,-2.609846,-2.409555,-2.24392,-2.133776,-2.032701,-1.940529,-0.0006786641,-3.390529,-5.699749e-09
-22.52252,-6.934318e-05,-6.226938,-8.807262,-3.138427e-06,-8.148272,-0.0001686968,-6.777107,-0.4168005,-0.002741279,-0.1669144,-5.517592,-6.197737,-6.861778,-7.11276,-7.104337,-6.970857,-6.756529,-6.544452,-6.387677,-6.267479,-6.161606,-6.010044,-0.006934638,-1.73753,-6.252881,-6.549283,-6.865353,-6.95857,-6.909153,-6.764278,-6.538204,-6.327471,-6.124947,-5.991119,-5.864653,-5.709878,-5.588786,-5.49427,-5.409393,-1.661104e-09,-9.866047e-08,-3.558481e-06,-6.405217,-0.00152772,-0.009507802,-0.2246655,-1.69591,-2.87035,-5.10009,-4.269424,-2.983648,-2.606073,-2.405645,-2.239949,-2.12976,-2.028649,-1.936455,-0.0006592281,-3.385298,-5.476057e-09
-22.4024,-6.67625e-05,-6.221437,-8.811475,-2.995119e-06,-8.149692,-0.0001630058,-6.777754,-0.4126052,-0.002690261,-0.1654498,-5.521915,-6.202483,-6.866621,-7.117257,-7.108453,-6.974618,-6.759948,-6.547555,-6.390555,-6.270199,-6.16423,-6.012553,-0.006820876,-1.733694,-6.257574,-6.553581,-6.869361,-6.962216,-6.912441,-6.767248,-6.540906,-6.329976,-6.127249,-5.993278,-5.866701,-5.711815,-5.590633,-5.496048,-5.411106,-1.536488e-09,-9.284877e-08,-3.385852e-06,-6.402421,-0.001497234,-0.009361512,-0.2229715,-1.691316,-2.86643,-5.101165,-4.269014,-2.980218,-2.602176,-2.401621,-2.235873,-2.125646,-2.024506,-1.932294,-0.0006403173,-3.379894,-5.260895e-09
-22.28228,-6.427483e-05,-6.215614,-8.815242,-2.858221e-06,-8.150693,-0.0001574993,-6.778063,-0.4084307,-0.002640063,-0.1639894,-5.525957,-6.206914,-6.871114,-7.121392,-7.112208,-6.978026,-6.763025,-6.550327,-6.39311,-6.272604,-6.166542,-6.014759,-0.006708648,-1.729776,-6.261948,-6.557546,-6.873021,-6.96551,-6.91538,-6.769877,-6.543277,-6.332162,-6.129242,-5.995135,-5.868453,-5.713465,-5.5922,-5.49755,-5.412548,-1.421154e-09,-8.737533e-08,-3.221447e-06,-6.399298,-0.001467285,-0.009217015,-0.2212788,-1.686646,-2.862368,-5.101984,-4.268395,-2.976645,-2.598157,-2.397488,-2.231696,-2.121436,-2.020271,-1.928047,-0.0006219189,-3.37432,-5.053952e-09
-22.16216,-6.187697e-05,-6.209472,-8.818568,-2.727455e-06,-8.151279,-0.0001521717,-6.77804,-0.4042775,-0.002590677,-0.1625335,-5.529721,-6.211032,-6.875262,-7.125169,-7.115606,-6.981084,-6.765763,-6.552772,-6.395347,-6.274695,-6.168547,-6.016664,-0.006597944,-1.725778,-6.266007,-6.561181,-6.876336,-6.968454,-6.917974,-6.772167,-6.545322,-6.334033,-6.130931,-5.996693,-5.869914,-5.71483,-5.593488,-5.498779,-5.41372,-1.314417e-09,-8.222077e-08,-3.064883e-06,-6.395852,-0.001437867,-0.009074305,-0.2195878,-1.681903,-2.858168,-5.102551,-4.267569,-2.972933,-2.59402,-2.393245,-2.22742,-2.117132,-2.015949,-1.923717,-0.0006040204,-3.368578,-4.854926e-09
-22.04204,-5.956582e-05,-6.203017,-8.821459,-2.602553e-06,-8.151456,-0.0001470175,-6.777688,-0.4001461,-0.002542095,-0.1610823,-5.533209,-6.214841,-6.879069,-7.128593,-7.118652,-6.983797,-6.768167,-6.554894,-6.397267,-6.276476,-6.170248,-6.018273,-0.006488754,-1.7217,-6.269754,-6.564491,-6.87931,-6.971054,-6.920225,-6.774124,-6.547045,-6.335592,-6.132317,-5.997957,-5.871086,-5.715915,-5.594502,-5.499738,-5.414627,-1.215642e-09,-7.736679e-08,-2.915796e-06,-6.392087,-0.001408971,-0.008933373,-0.2178986,-1.677088,-2.853831,-5.102869,-4.266538,-2.969084,-2.589766,-2.388896,-2.223045,-2.112737,-2.01154,-1.919305,-0.0005866094,-3.362672,-4.663526e-09
-21.92192,-5.73384e-05,-6.196254,-8.823919,-2.483259e-06,-8.151229,-0.0001420314,-6.777011,-0.3960369,-0.002494306,-0.1596361,-5.536425,-6.218344,-6.882536,-7.131667,-7.121349,-6.986168,-6.77024,-6.556695,-6.398876,-6.277952,-6.171649,-6.019589,-0.006381068,-1.717546,-6.273192,-6.567478,-6.881948,-6.973313,-6.922139,-6.77575,-6.548449,-6.336843,-6.133406,-5.998929,-5.871973,-5.716722,-5.595244,-5.50043,-5.415272,-1.124239e-09,-7.27961e-08,-2.773836e-06,-6.388009,-0.001380592,-0.00879421,-0.2162116,-1.672204,-2.84936,-5.102941,-4.265306,-2.965101,-2.585397,-2.384443,-2.218575,-2.108251,-2.007046,-1.914813,-0.0005696738,-3.356605,-4.479471e-09
-21.8018,-5.51918e-05,-6.189187,-8.825954,-2.369328e-06,-8.150602,-0.0001372083,-6.776014,-0.3919503,-0.002447302,-0.158195,-5.539371,-6.221544,-6.88567,-7.134395,-7.123701,-6.988201,-6.771986,-6.55818,-6.400176,-6.279126,-6.172752,-6.020615,-0.006274875,-1.713316,-6.276325,-6.570146,-6.884252,-6.975235,-6.923719,-6.777051,-6.549538,-6.337789,-6.1342,-5.999614,-5.872578,-5.717256,-5.595719,-5.500859,-5.415657,-1.039663e-09,-6.849241e-08,-2.638671e-06,-6.383622,-0.001352723,-0.008656808,-0.2145271,-1.667251,-2.844758,-5.102771,-4.263875,-2.960985,-2.580915,-2.379888,-2.214011,-2.103677,-2.002469,-1.910243,-0.0005532019,-3.35038,-4.30249e-09
-21.68168,-5.312322e-05,-6.181822,-8.827568,-2.260526e-06,-8.149581,-0.0001325431,-6.774702,-0.3878868,-0.002401074,-0.1567592,-5.54205,-6.224445,-6.888472,-7.136781,-7.125713,-6.989901,-6.773409,-6.559353,-6.401172,-6.280001,-6.173562,-6.021356,-0.006170163,-1.709011,-6.279156,-6.572499,-6.886226,-6.976825,-6.924969,-6.778029,-6.550316,-6.338434,-6.134704,-6.000015,-5.872905,-5.717519,-5.595929,-5.501028,-5.415786,-9.614071e-10,-6.444035e-08,-2.509982e-06,-6.378929,-0.001325356,-0.008521157,-0.2128453,-1.662232,-2.840026,-5.10236,-4.262248,-2.956739,-2.576323,-2.375233,-2.209354,-2.099017,-1.997811,-1.905597,-0.000537182,-3.343999,-4.132322e-09
-21.56156,-5.112994e-05,-6.174162,-8.828766,-2.156627e-06,-8.14817,-0.0001280309,-6.773077,-0.3838468,-0.002355613,-0.155329,-5.544465,-6.227049,-6.890947,-7.138828,-7.127387,-6.99127,-6.774512,-6.560217,-6.401867,-6.280581,-6.174082,-6.021813,-0.006066921,-1.704635,-6.281688,-6.574541,-6.887874,-6.978084,-6.925893,-6.778688,-6.550786,-6.338782,-6.13492,-6.000134,-5.872958,-5.717514,-5.595877,-5.500939,-5.415662,-8.890036e-10,-6.06254e-08,-2.387467e-06,-6.373936,-0.001298485,-0.008387247,-0.2111666,-1.657148,-2.835167,-5.101713,-4.260428,-2.952365,-2.571622,-2.370479,-2.204608,-2.094273,-1.993074,-1.900876,-0.0005216028,-3.337466,-3.968713e-09
-21.44144,-4.920933e-05,-6.166213,-8.829553,-2.057415e-06,-8.146375,-0.000123667,-6.771145,-0.3798306,-0.00231091,-0.1539044,-5.546619,-6.22936,-6.893098,-7.140542,-7.128728,-6.992313,-6.7753,-6.560776,-6.402264,-6.280869,-6.174315,-6.021991,-0.005965137,-1.700188,-6.283925,-6.576273,-6.889201,-6.979019,-6.926495,-6.779032,-6.550952,-6.338836,-6.134852,-5.999976,-5.872739,-5.717245,-5.595567,-5.500597,-5.415289,-8.220179e-10,-5.703388e-08,-2.270835e-06,-6.368647,-0.001272102,-0.008255068,-0.2094912,-1.652001,-2.830184,-5.100832,-4.258417,-2.947866,-2.566816,-2.365629,-2.199774,-2.089446,-1.988259,-1.896082,-0.0005064531,-3.330784,-3.81142e-09
-21.32132,-4.735886e-05,-6.157979,-8.829935,-1.962686e-06,-8.1442,-0.0001194467,-6.768908,-0.3758386,-0.002266956,-0.1524856,-5.548515,-6.231381,-6.894929,-7.141924,-7.129739,-6.993033,-6.775776,-6.561033,-6.402367,-6.280869,-6.174265,-6.021893,-0.0058648,-1.695672,-6.285869,-6.577701,-6.890209,-6.979631,-6.926778,-6.779065,-6.550818,-6.3386,-6.134503,-5.999544,-5.872252,-5.716716,-5.595001,-5.500004,-5.414668,-7.600476e-10,-5.365287e-08,-2.15981e-06,-6.363067,-0.001246201,-0.00812461,-0.2078193,-1.646793,-2.825078,-5.09972,-4.256218,-2.943243,-2.561905,-2.360684,-2.194854,-2.084538,-1.983368,-1.891216,-0.0004917221,-3.323955,-3.660208e-09
-21.2012,-4.557607e-05,-6.149465,-8.829915,-1.87224e-06,-8.141649,-0.0001153656,-6.766372,-0.3718712,-0.002223741,-0.151073,-5.550155,-6.233116,-6.896444,-7.142979,-7.130425,-6.993435,-6.775943,-6.560991,-6.40218,-6.280584,-6.173936,-6.021522,-0.005765896,-1.691088,-6.287523,-6.578828,-6.890902,-6.979926,-6.926746,-6.778791,-6.550388,-6.338077,-6.133877,-5.998841,-5.8715,-5.715929,-5.594184,-5.499164,-5.413804,-7.027201e-10,-5.047021e-08,-2.054128e-06,-6.357198,-0.001220774,-0.00799586,-0.2061512,-1.641525,-2.819852,-5.098381,-4.253834,-2.9385,-2.556892,-2.355647,-2.189849,-2.07955,-1.978404,-1.886281,-0.0004773991,-3.316982,-3.51485e-09
-21.08108,-4.385857e-05,-6.140676,-8.829498,-1.785889e-06,-8.138729,-0.0001114193,-6.76354,-0.3679286,-0.002181257,-0.1496665,-5.551542,-6.234566,-6.897644,-7.143711,-7.130789,-6.993521,-6.775806,-6.560656,-6.401705,-6.280018,-6.17333,-6.020882,-0.005668415,-1.686438,-6.288892,-6.579656,-6.891284,-6.979906,-6.926403,-6.778213,-6.549664,-6.337271,-6.132977,-5.99787,-5.870486,-5.714887,-5.593118,-5.498078,-5.412699,-6.496901e-10,-4.74744e-08,-1.953536e-06,-6.351047,-0.001195816,-0.007868809,-0.2044871,-1.636199,-2.814508,-5.096816,-4.251267,-2.933637,-2.551778,-2.35052,-2.184761,-2.074486,-1.973366,-1.881278,-0.0004634738,-3.309868,-3.375126e-09
-20.96096,-4.220408e-05,-6.131615,-8.828689,-1.703452e-06,-8.135443,-0.0001076036,-6.760416,-0.3640111,-0.002139494,-0.1482663,-5.552679,-6.235736,-6.898536,-7.144123,-7.130834,-6.993296,-6.775367,-6.560029,-6.400947,-6.279174,-6.17245,-6.019976,-0.005572343,-1.681724,-6.289978,-6.580189,-6.891358,-6.979576,-6.925753,-6.777335,-6.548651,-6.336185,-6.131807,-5.996636,-5.869214,-5.713594,-5.591805,-5.496751,-5.411357,-6.006377e-10,-4.465461e-08,-1.857796e-06,-6.344616,-0.001171319,-0.007743443,-0.2028273,-1.630815,-2.809049,-5.095029,-4.248519,-2.928658,-2.546567,-2.345304,-2.179593,-2.069346,-1.968258,-1.876209,-0.0004499358,-3.302615,-3.240826e-09
-20.84084,-4.061036e-05,-6.122287,-8.827494,-1.624755e-06,-8.131795,-0.0001039144,-6.757004,-0.3601192,-0.002098443,-0.1468726,-5.553568,-6.236628,-6.899121,-7.144219,-7.130565,-6.992763,-6.774631,-6.559114,-6.399908,-6.278055,-6.171301,-6.018806,-0.005477667,-1.676947,-6.290784,-6.580431,-6.891128,-6.978938,-6.924799,-6.77616,-6.547352,-6.334823,-6.13037,-5.99514,-5.867687,-5.712052,-5.59025,-5.495186,-5.40978,-5.552667e-10,-4.200063e-08,-1.766677e-06,-6.33791,-0.001147276,-0.007619751,-0.2011719,-1.625377,-2.803476,-5.093023,-4.245594,-2.923565,-2.541259,-2.340001,-2.174345,-2.064132,-1.963081,-1.871074,-0.0004367753,-3.295227,-3.111746e-09
-20.72072,-3.907527e-05,-6.112698,-8.825916,-1.549633e-06,-8.127792,-0.0001003477,-6.753307,-0.3562529,-0.002058095,-0.1454856,-5.554213,-6.237245,-6.899403,-7.144003,-7.129985,-6.991926,-6.7736,-6.557915,-6.398593,-6.276665,-6.169886,-6.017377,-0.005384374,-1.672108,-6.291313,-6.580385,-6.890598,-6.977998,-6.923545,-6.774692,-6.54577,-6.333188,-6.128669,-5.993386,-5.865907,-5.710266,-5.588455,-5.493385,-5.407971,-5.133028e-10,-3.950284e-08,-1.679962e-06,-6.330934,-0.001123681,-0.007497721,-0.1995213,-1.619885,-2.797791,-5.090801,-4.242494,-2.918358,-2.535857,-2.334614,-2.16902,-2.058845,-1.957836,-1.865876,-0.0004239825,-3.287707,-2.98769e-09
-20.6006,-3.759672e-05,-6.10285,-8.823959,-1.477926e-06,-8.123437,-9.689951e-05,-6.749331,-0.3524126,-0.00201844,-0.1441053,-5.554616,-6.237591,-6.899385,-7.143478,-7.129098,-6.990788,-6.772279,-6.556436,-6.397004,-6.275007,-6.168207,-6.015691,-0.005292452,-1.667209,-6.291569,-6.580054,-6.88977,-6.976758,-6.921995,-6.772936,-6.54391,-6.331283,-6.126707,-5.991379,-5.863879,-5.708237,-5.586423,-5.491351,-5.405933,-4.744918e-10,-3.715214e-08,-1.59744e-06,-6.323691,-0.001100526,-0.007377339,-0.1978756,-1.614341,-2.791998,-5.088365,-4.23922,-2.913042,-2.530363,-2.329143,-2.163619,-2.053488,-1.952524,-1.860617,-0.0004115479,-3.280056,-2.868468e-09
-20.48048,-3.617272e-05,-6.092749,-8.82163,-1.409484e-06,-8.118734,-9.356621e-05,-6.745077,-0.3485985,-0.00197947,-0.1427319,-5.55478,-6.237669,-6.899072,-7.142648,-7.127907,-6.989354,-6.770671,-6.554679,-6.395146,-6.273084,-6.166268,-6.013752,-0.005201887,-1.662252,-6.291554,-6.579442,-6.888649,-6.975221,-6.920152,-6.770893,-6.541773,-6.329112,-6.124488,-5.989119,-5.861605,-5.705969,-5.584158,-5.489088,-5.403669,-4.385985e-10,-3.493999e-08,-1.518913e-06,-6.316185,-0.001077806,-0.007258594,-0.1962349,-1.608746,-2.786097,-5.085718,-4.235777,-2.907617,-2.524778,-2.32359,-2.158144,-2.048062,-1.947149,-1.855297,-0.000399462,-3.272277,-2.753898e-09
-20.36036,-3.480132e-05,-6.082398,-8.818931,-1.34416e-06,-8.113689,-9.034409e-05,-6.740551,-0.3448109,-0.001941175,-0.1413656,-5.554707,-6.237481,-6.898466,-7.141515,-7.126416,-6.987625,-6.768779,-6.552648,-6.39302,-6.2709,-6.164073,-6.011563,-0.005112666,-1.657238,-6.291271,-6.578551,-6.887238,-6.973392,-6.91802,-6.768568,-6.539365,-6.326678,-6.122015,-5.986612,-5.859089,-5.703466,-5.581662,-5.486598,-5.401182,-4.054051e-10,-3.285831e-08,-1.444192e-06,-6.30842,-0.001055513,-0.007141471,-0.1945996,-1.603101,-2.780091,-5.082863,-4.232165,-2.902086,-2.519105,-2.317958,-2.152597,-2.042568,-1.94171,-1.849918,-0.000387716,-3.264373,-2.643804e-09
-20.24024,-3.348065e-05,-6.071803,-8.815869,-1.281815e-06,-8.108306,-8.722962e-05,-6.735756,-0.3410499,-0.001903546,-0.1400064,-5.5544,-6.23703,-6.89757,-7.140085,-7.124629,-6.985607,-6.766607,-6.550347,-6.390631,-6.268458,-6.161624,-6.009126,-0.005024775,-1.652167,-6.290724,-6.577384,-6.88554,-6.971274,-6.915602,-6.765964,-6.536688,-6.323984,-6.119291,-5.98386,-5.856333,-5.700729,-5.578938,-5.483884,-5.398474,-3.747097e-10,-3.08995e-08,-1.373095e-06,-6.300401,-0.001033641,-0.007025957,-0.1929698,-1.597409,-2.773982,-5.079803,-4.228389,-2.89645,-2.513344,-2.312249,-2.146979,-2.037009,-1.936211,-1.844482,-0.0003763007,-3.256347,-2.538016e-09
-20.12012,-3.220889e-05,-6.060966,-8.812446,-1.222317e-06,-8.102589,-8.421935e-05,-6.730695,-0.3373158,-0.001866575,-0.1386544,-5.553861,-6.23632,-6.896388,-7.13836,-7.122548,-6.983303,-6.764159,-6.547778,-6.387981,-6.265761,-6.158924,-6.006445,-0.004938201,-1.647043,-6.289915,-6.575946,-6.883559,-6.968871,-6.912901,-6.763085,-6.533745,-6.321033,-6.11632,-5.980866,-5.85334,-5.697762,-5.575989,-5.480949,-5.39555,-3.463257e-10,-2.905639e-08,-1.30545e-06,-6.292131,-0.001012183,-0.00691204,-0.1913457,-1.591671,-2.767773,-5.07654,-4.224449,-2.890712,-2.507499,-2.306463,-2.141292,-2.031385,-1.930651,-1.838991,-0.0003652076,-3.248201,-2.436371e-09
-20,-3.098429e-05,-6.049893,-8.808668,-1.165538e-06,-8.096543,-8.130995e-05,-6.725372,-0.3336086,-0.001830251,-0.1373098,-5.553094,-6.235353,-6.894924,-7.136344,-7.120178,-6.980715,-6.761437,-6.544946,-6.385075,-6.262812,-6.155977,-6.003523,-0.00485293,-1.641865,-6.288847,-6.57424,-6.881298,-6.966185,-6.909922,-6.759934,-6.53054,-6.31783,-6.113104,-5.977632,-5.850114,-5.694568,-5.572817,-5.477796,-5.392411,-3.2008e-10,-2.732221e-08,-1.241092e-06,-6.283615,-0.0009911331,-0.006799704,-0.1897274,-1.585887,-2.761464,-5.073078,-4.220348,-2.884874,-2.50157,-2.300602,-2.135537,-2.025698,-1.925033,-1.833444,-0.0003544281,-3.239937,-2.338712e-09
-19.87988,-2.980517e-05,-6.038588,-8.804539,-1.111356e-06,-8.090172,-7.849819e-05,-6.719792,-0.3299287,-0.001794566,-0.1359727,-5.5521,-6.234132,-6.89318,-7.13404,-7.117522,-6.977848,-6.758444,-6.541852,-6.381914,-6.259614,-6.152786,-6.000364,-0.004768949,-1.636636,-6.287524,-6.572267,-6.878761,-6.963221,-6.906668,-6.756515,-6.527077,-6.314376,-6.109646,-5.974164,-5.846657,-5.69115,-5.569427,-5.474428,-5.38906,-2.958126e-10,-2.569062e-08,-1.179863e-06,-6.274855,-0.0009704845,-0.006688937,-0.1881151,-1.58006,-2.755058,-5.069418,-4.216089,-2.878937,-2.49556,-2.294669,-2.129717,-2.019951,-1.919358,-1.827845,-0.000343954,-3.231559,-2.244886e-09
-19.75976,-2.866988e-05,-6.027054,-8.800064,-1.059655e-06,-8.08348,-7.578091e-05,-6.713956,-0.3262761,-0.001759511,-0.1346432,-5.550883,-6.232661,-6.89116,-7.131451,-7.114583,-6.974704,-6.755185,-6.538502,-6.378503,-6.256171,-6.149354,-5.996969,-0.004686243,-1.631356,-6.285948,-6.570032,-6.87595,-6.959981,-6.903141,-6.752831,-6.523358,-6.310676,-6.10595,-5.970462,-5.842973,-5.687511,-5.565821,-5.470847,-5.3855,-2.733754e-10,-2.415559e-08,-1.121616e-06,-6.265856,-0.0009502308,-0.006579724,-0.1865091,-1.57419,-2.748558,-5.065564,-4.211675,-2.872904,-2.489471,-2.288664,-2.123832,-2.014143,-1.913627,-1.822194,-0.0003337771,-3.223068,-2.154747e-09
-19.63964,-2.757686e-05,-6.015295,-8.795246,-1.010323e-06,-8.076472,-7.315509e-05,-6.70787,-0.322651,-0.001725078,-0.1333213,-5.549444,-6.230941,-6.888867,-7.128581,-7.111365,-6.971288,-6.751663,-6.534897,-6.374845,-6.252486,-6.145683,-5.993342,-0.004604798,-1.626027,-6.284122,-6.567538,-6.87287,-6.95647,-6.899347,-6.748884,-6.519386,-6.306732,-6.102019,-5.966531,-5.839065,-5.683654,-5.562001,-5.467057,-5.381733,-2.526311e-10,-2.271148e-08,-1.066206e-06,-6.256622,-0.0009303658,-0.006472051,-0.1849094,-1.568279,-2.741964,-5.061518,-4.207106,-2.866776,-2.483303,-2.28259,-2.117885,-2.008277,-1.907842,-1.816492,-0.0003238896,-3.214467,-2.068155e-09
-19.51952,-2.652457e-05,-6.003316,-8.79009,-9.632548e-07,-8.069153,-7.061775e-05,-6.701536,-0.3190535,-0.001691256,-0.1320072,-5.547787,-6.228977,-6.886303,-7.125434,-7.107872,-6.967603,-6.747881,-6.53104,-6.370942,-6.248561,-6.141778,-5.989486,-0.004524602,-1.620651,-6.282049,-6.564788,-6.869522,-6.95269,-6.895287,-6.74468,-6.515166,-6.302548,-6.097856,-5.962373,-5.834935,-5.679581,-5.55797,-5.463059,-5.377763,-2.334528e-10,-2.135296e-08,-1.013499e-06,-6.247156,-0.000910883,-0.006365903,-0.1833162,-1.562329,-2.735279,-5.057283,-4.202386,-2.860555,-2.477059,-2.276448,-2.111876,-2.002355,-1.902005,-1.810742,-0.0003142836,-3.205759,-1.984974e-09
-19.3994,-2.551155e-05,-5.991121,-8.7846,-9.183474e-07,-8.061525,-6.816604e-05,-6.694959,-0.3154837,-0.001658038,-0.1307009,-5.545914,-6.22677,-6.883474,-7.122013,-7.104106,-6.963651,-6.743841,-6.526936,-6.366797,-6.2444,-6.13764,-5.985404,-0.00444564,-1.615228,-6.279732,-6.561784,-6.865912,-6.948645,-6.890965,-6.74022,-6.5107,-6.298126,-6.093463,-5.957991,-5.830586,-5.675295,-5.553731,-5.458857,-5.373592,-2.15723e-10,-2.007501e-08,-9.633633e-07,-6.237462,-0.0008917763,-0.006261267,-0.1817297,-1.55634,-2.728506,-5.052861,-4.197517,-2.854244,-2.470741,-2.270239,-2.105807,-1.996377,-1.896116,-1.804944,-0.0003049517,-3.196945,-1.905072e-09
-19.27928,-2.453637e-05,-5.978713,-8.778781,-8.755037e-07,-8.053594,-6.579718e-05,-6.688141,-0.3119418,-0.001625414,-0.1294025,-5.543828,-6.224323,-6.88038,-7.11832,-7.100071,-6.959437,-6.739548,-6.522588,-6.362415,-6.240006,-6.133274,-5.981099,-0.004367897,-1.60976,-6.277174,-6.55853,-6.862041,-6.944339,-6.886385,-6.735508,-6.505991,-6.29347,-6.088845,-5.953389,-5.826021,-5.670799,-5.549287,-5.454454,-5.369223,-1.993329e-10,-1.887291e-08,-9.156769e-07,-6.227544,-0.0008730396,-0.006158126,-0.18015,-1.550314,-2.721644,-5.048254,-4.192502,-2.847843,-2.464349,-2.263966,-2.09968,-1.990345,-1.890178,-1.7991,-0.0002958865,-3.188028,-1.828325e-09
-19.15916,-2.359767e-05,-5.966096,-8.772636,-8.346307e-07,-8.045364,-6.350847e-05,-6.681085,-0.3084277,-0.001593376,-0.1281121,-5.54153,-6.22164,-6.877027,-7.11436,-7.09577,-6.954963,-6.735005,-6.517997,-6.357797,-6.235381,-6.128681,-5.976574,-0.004291361,-1.604248,-6.274378,-6.555029,-6.857914,-6.939774,-6.88155,-6.730548,-6.501043,-6.288583,-6.084002,-5.948568,-5.821243,-5.666097,-5.544641,-5.449852,-5.364659,-1.841819e-10,-1.774219e-08,-8.703215e-07,-6.217406,-0.0008546666,-0.006056468,-0.1785772,-1.544252,-2.714698,-5.043467,-4.187341,-2.841355,-2.457886,-2.257629,-2.093496,-1.98426,-1.884191,-1.793211,-0.0002870809,-3.179011,-1.754611e-09
-19.03904,-2.269412e-05,-5.953275,-8.76617,-7.956394e-07,-8.036838,-6.129731e-05,-6.673797,-0.3049418,-0.001561915,-0.1268298,-5.539023,-6.218723,-6.873416,-7.110136,-7.091207,-6.950233,-6.730214,-6.513168,-6.352948,-6.230529,-6.123866,-5.971831,-0.004216017,-1.598694,-6.271345,-6.551284,-6.853532,-6.934953,-6.876463,-6.725342,-6.495858,-6.283467,-6.07894,-5.943533,-5.816255,-5.66119,-5.539795,-5.445054,-5.359901,-1.701769e-10,-1.667866e-08,-8.271852e-07,-6.20705,-0.0008366514,-0.005956277,-0.1770114,-1.538155,-2.707667,-5.0385,-4.182038,-2.834782,-2.451354,-2.25123,-2.087256,-1.978124,-1.878156,-1.787278,-0.0002785277,-3.169895,-1.683812e-09
-18.91892,-2.182444e-05,-5.940252,-8.759388,-7.584447e-07,-8.028021,-5.916116e-05,-6.666277,-0.3014839,-0.001531023,-0.1255556,-5.536311,-6.215575,-6.869551,-7.10565,-7.086384,-6.94525,-6.725179,-6.508104,-6.347869,-6.225453,-6.11883,-5.966874,-0.00414185,-1.593098,-6.268081,-6.547298,-6.848901,-6.929881,-6.871127,-6.719894,-6.490441,-6.278127,-6.07366,-5.938286,-5.81106,-5.656081,-5.534751,-5.440062,-5.354953,-1.572316e-10,-1.567837e-08,-7.86161e-07,-6.196481,-0.0008189879,-0.005857537,-0.1754529,-1.532025,-2.700555,-5.033357,-4.176595,-2.828125,-2.444753,-2.244772,-2.080962,-1.971939,-1.872076,-1.781302,-0.0002702202,-3.160684,-1.615817e-09
-18.7988,-2.09874e-05,-5.927032,-8.752292,-7.229652e-07,-8.018918,-5.709758e-05,-6.658531,-0.2980541,-0.00150069,-0.1242896,-5.533394,-6.212198,-6.865435,-7.100907,-7.081306,-6.940017,-6.719903,-6.502807,-6.342564,-6.220156,-6.113577,-5.961705,-0.004068848,-1.587461,-6.264586,-6.543073,-6.844021,-6.924559,-6.865546,-6.714207,-6.484792,-6.272564,-6.068166,-5.932829,-5.80566,-5.650774,-5.529514,-5.43488,-5.349818,-1.452663e-10,-1.473759e-08,-7.471471e-07,-6.185703,-0.0008016703,-0.005760235,-0.1739017,-1.525863,-2.693362,-5.028039,-4.171013,-2.821386,-2.438086,-2.238254,-2.074616,-1.965704,-1.86595,-1.775286,-0.0002621517,-3.151378,-1.550518e-09
-18.67868,-2.018181e-05,-5.913619,-8.744887,-6.891232e-07,-8.009531,-5.510418e-05,-6.650561,-0.2946525,-0.001470909,-0.1230319,-5.530277,-6.208596,-6.861071,-7.095908,-7.075975,-6.934538,-6.71439,-6.497281,-6.337036,-6.21464,-6.108109,-5.956327,-0.003996997,-1.581786,-6.260863,-6.538613,-6.838898,-6.918993,-6.859723,-6.708285,-6.478917,-6.266782,-6.062461,-5.927165,-5.800058,-5.64527,-5.524085,-5.429509,-5.344497,-1.342073e-10,-1.385281e-08,-7.100464e-07,-6.174718,-0.0007846927,-0.005664355,-0.1723579,-1.519669,-2.686092,-5.02255,-4.165296,-2.814566,-2.431354,-2.231679,-2.068219,-1.959423,-1.859782,-1.769229,-0.0002543157,-3.141981,-1.48781e-09
-18.55856,-1.940652e-05,-5.900016,-8.737178,-6.568445e-07,-7.999865,-5.317867e-05,-6.642371,-0.2912792,-0.001441672,-0.1217825,-5.52696,-6.20477,-6.856461,-7.090659,-7.070395,-6.928815,-6.708641,-6.491528,-6.331288,-6.208909,-6.10243,-5.950743,-0.003926281,-1.576072,-6.256916,-6.533921,-6.833533,-6.913183,-6.85366,-6.702129,-6.472818,-6.260783,-6.056546,-5.921298,-5.794258,-5.639573,-5.518466,-5.423952,-5.338994,-1.239863e-10,-1.302074e-08,-6.747665e-07,-6.16353,-0.0007680493,-0.005569882,-0.1708217,-1.513446,-2.678745,-5.016892,-4.159445,-2.807668,-2.424559,-2.225048,-2.061771,-1.953096,-1.853571,-1.763133,-0.0002467059,-3.132494,-1.427593e-09
-18.43844,-1.866042e-05,-5.886226,-8.729168,-6.26058e-07,-7.989925,-5.131881e-05,-6.633964,-0.2879342,-0.001412968,-0.1205415,-5.523447,-6.200725,-6.85161,-7.08516,-7.064569,-6.922852,-6.702661,-6.485552,-6.325323,-6.202965,-6.096542,-5.944956,-0.003856688,-1.570322,-6.252748,-6.528999,-6.82793,-6.907135,-6.847362,-6.695744,-6.466498,-6.254571,-6.050426,-5.91523,-5.788261,-5.633685,-5.512661,-5.418213,-5.33331,-1.145401e-10,-1.223827e-08,-6.412194e-07,-6.152143,-0.0007517344,-0.005476802,-0.1692932,-1.507194,-2.671323,-5.011066,-4.153461,-2.800694,-2.417701,-2.218363,-2.055275,-1.946724,-1.847319,-1.757,-0.000239316,-3.122921,-1.369769e-09
-18.31832,-1.794244e-05,-5.872254,-8.72086,-5.96696e-07,-7.979713,-4.952243e-05,-6.625343,-0.2846175,-0.001384791,-0.1193088,-5.519739,-6.196461,-6.84652,-7.079417,-7.058499,-6.916652,-6.696452,-6.479356,-6.319143,-6.196812,-6.090448,-5.938968,-0.003788203,-1.564537,-6.24836,-6.523851,-6.822092,-6.90085,-6.840831,-6.689132,-6.459959,-6.248149,-6.044102,-5.908964,-5.78207,-5.627609,-5.506673,-5.412292,-5.327449,-1.058103e-10,-1.150246e-08,-6.093212e-07,-6.140559,-0.0007357423,-0.005385098,-0.1677724,-1.500914,-2.663827,-5.005077,-4.147348,-2.793643,-2.410783,-2.211625,-2.048732,-1.940309,-1.841028,-1.750831,-0.0002321401,-3.113262,-1.314248e-09
-18.1982,-1.725155e-05,-5.858103,-8.71226,-5.686935e-07,-7.969234,-4.778745e-05,-6.616511,-0.281329,-0.001357133,-0.1180847,-5.51584,-6.191983,-6.841194,-7.073431,-7.052189,-6.910217,-6.690017,-6.472942,-6.312752,-6.190451,-6.08415,-5.932782,-0.003720813,-1.558716,-6.243756,-6.518479,-6.816022,-6.894332,-6.83407,-6.682297,-6.453205,-6.241519,-6.037578,-5.902503,-5.775689,-5.621347,-5.500502,-5.406194,-5.321412,-9.774281e-11,-1.081055e-08,-5.78992e-07,-6.128783,-0.0007200675,-0.005294757,-0.1662594,-1.494607,-2.656261,-4.998925,-4.141108,-2.78652,-2.403807,-2.204835,-2.042142,-1.933851,-1.834697,-1.744626,-0.0002251722,-3.10352,-1.260937e-09
-18.07808,-1.658676e-05,-5.843776,-8.703371,-5.419887e-07,-7.958492,-4.611184e-05,-6.607471,-0.2780689,-0.001329984,-0.116869,-5.511751,-6.187292,-6.835634,-7.067206,-7.045643,-6.903552,-6.68336,-6.466314,-6.306152,-6.183887,-6.077653,-5.926401,-0.003654503,-1.552862,-6.238938,-6.512886,-6.809723,-6.887584,-6.827083,-6.675241,-6.446239,-6.234684,-6.030857,-5.895848,-5.769119,-5.614903,-5.494153,-5.39992,-5.315203,-9.028771e-11,-1.015996e-08,-5.501556e-07,-6.116818,-0.0007047043,-0.005205762,-0.1647545,-1.488275,-2.648625,-4.992614,-4.134742,-2.779324,-2.396772,-2.197994,-2.035508,-1.927353,-1.82833,-1.738386,-0.0002184066,-3.093696,-1.209753e-09
-17.95796,-1.59471e-05,-5.829277,-8.694197,-5.165223e-07,-7.94749,-4.449362e-05,-6.598227,-0.2748372,-0.001303338,-0.1156619,-5.507475,-6.182392,-6.829844,-7.060745,-7.038862,-6.896659,-6.676483,-6.459473,-6.299346,-6.17712,-6.070957,-5.919827,-0.003589261,-1.546976,-6.233908,-6.507075,-6.803197,-6.880609,-6.819871,-6.667967,-6.439064,-6.227647,-6.023941,-5.889004,-5.762364,-5.608278,-5.487628,-5.393472,-5.308824,-8.339873e-11,-9.548238e-09,-5.227398e-07,-6.104667,-0.0006896475,-0.005118099,-0.1632575,-1.481919,-2.64092,-4.986145,-4.128252,-2.772058,-2.389682,-2.191105,-2.028831,-1.920815,-1.821926,-1.732114,-0.0002118377,-3.083795,-1.160612e-09
-17.83784,-1.533165e-05,-5.81461,-8.684742,-4.922379e-07,-7.936233,-4.29309e-05,-6.588782,-0.2716337,-0.001277186,-0.1144634,-5.503013,-6.177284,-6.823827,-7.054052,-7.031851,-6.889541,-6.669389,-6.452424,-6.292338,-6.170156,-6.064067,-5.913063,-0.003525072,-1.541059,-6.22867,-6.501049,-6.796449,-6.87341,-6.81244,-6.660479,-6.431682,-6.220411,-6.016832,-5.881972,-5.755425,-5.601474,-5.480929,-5.386854,-5.302277,-7.703309e-11,-8.973078e-09,-4.966754e-07,-6.092333,-0.0006748915,-0.005031753,-0.1617687,-1.475539,-2.633149,-4.979521,-4.12164,-2.764722,-2.382537,-2.184168,-2.022111,-1.914239,-1.815488,-1.72581,-0.0002054601,-3.073816,-1.113433e-09
-17.71772,-1.473952e-05,-5.799778,-8.675009,-4.690814e-07,-7.924723,-4.142184e-05,-6.579138,-0.2684585,-0.00125152,-0.1132734,-5.49837,-6.171972,-6.817585,-7.047128,-7.024612,-6.882201,-6.662081,-6.445169,-6.285129,-6.162995,-6.056984,-5.906112,-0.003461923,-1.535111,-6.223227,-6.49481,-6.78948,-6.86599,-6.804791,-6.652779,-6.424097,-6.212978,-6.009534,-5.874756,-5.748306,-5.594496,-5.474058,-5.380068,-5.295564,-7.115123e-11,-8.432317e-09,-4.718966e-07,-6.07982,-0.0006604311,-0.004946709,-0.1602882,-1.469137,-2.625313,-4.972745,-4.114909,-2.75732,-2.375339,-2.177184,-2.01535,-1.907625,-1.809015,-1.719474,-0.0001992685,-3.063762,-1.068141e-09
-17.5976,-1.416984e-05,-5.784784,-8.665002,-4.470012e-07,-7.912966,-3.996464e-05,-6.569299,-0.2653116,-0.001226332,-0.1120921,-5.493546,-6.166458,-6.811122,-7.039977,-7.017149,-6.874641,-6.654562,-6.437711,-6.277722,-6.155641,-6.049712,-5.898977,-0.0033998,-1.529135,-6.217579,-6.488361,-6.782294,-6.858352,-6.796927,-6.644871,-6.416311,-6.205352,-6.00205,-5.867357,-5.741009,-5.587345,-5.467018,-5.373116,-5.288688,-6.571658e-11,-7.923914e-09,-4.48341e-07,-6.06713,-0.000646261,-0.004862951,-0.1588159,-1.462714,-2.617414,-4.965818,-4.10806,-2.749852,-2.368089,-2.170155,-2.00855,-1.900976,-1.80251,-1.713109,-0.0001932577,-3.053635,-1.024662e-09
-17.47748,-1.362178e-05,-5.769631,-8.654725,-4.259481e-07,-7.900964,-3.855759e-05,-6.559268,-0.262193,-0.001201615,-0.1109195,-5.488543,-6.160744,-6.80444,-7.032602,-7.009463,-6.866866,-6.646835,-6.430052,-6.270121,-6.148096,-6.042252,-5.891659,-0.003338689,-1.52313,-6.211731,-6.481705,-6.774894,-6.850499,-6.788851,-6.636757,-6.408327,-6.197535,-5.994381,-5.859779,-5.733537,-5.580023,-5.459812,-5.366,-5.281652,-6.069528e-11,-7.445949e-09,-4.25949e-07,-6.054267,-0.0006323761,-0.004780464,-0.1573519,-1.45627,-2.609453,-4.958742,-4.101095,-2.74232,-2.360788,-2.163083,-2.001711,-1.894291,-1.795972,-1.706715,-0.0001874227,-3.043437,-9.829238e-10
-17.35736,-1.309454e-05,-5.754323,-8.644183,-4.058751e-07,-7.888721,-3.7199e-05,-6.549048,-0.2591025,-0.001177362,-0.1097556,-5.483365,-6.154833,-6.797542,-7.025006,-7.001559,-6.858878,-6.638903,-6.422195,-6.262327,-6.140364,-6.034609,-5.884161,-0.003278578,-1.517098,-6.205685,-6.474844,-6.767282,-6.842434,-6.780567,-6.62844,-6.400147,-6.18953,-5.986531,-5.852024,-5.725891,-5.572533,-5.452442,-5.358724,-5.274457,-5.605607e-11,-6.996616e-09,-4.046638e-07,-6.041234,-0.0006187712,-0.004699234,-0.1558964,-1.449807,-2.601432,-4.951521,-4.094016,-2.734724,-2.353438,-2.155968,-1.994834,-1.887572,-1.789405,-1.700294,-0.0001817585,-3.033171,-9.428592e-10
-17.23724,-1.258735e-05,-5.738864,-8.633377,-3.86737e-07,-7.876241,-3.588726e-05,-6.538642,-0.2560402,-0.001153563,-0.1086004,-5.478013,-6.148727,-6.790431,-7.017192,-6.993439,-6.850679,-6.630768,-6.414144,-6.254345,-6.132447,-6.026783,-5.876487,-0.003219453,-1.511039,-6.199443,-6.467782,-6.759461,-6.83416,-6.772077,-6.619922,-6.391776,-6.181339,-5.978501,-5.844094,-5.718076,-5.564878,-5.44491,-5.351288,-5.267106,-5.176999e-11,-6.574214e-09,-3.844313e-07,-6.028035,-0.0006054413,-0.004619246,-0.1544494,-1.443326,-2.593352,-4.944155,-4.086826,-2.727068,-2.346041,-2.148812,-1.987922,-1.880821,-1.782807,-1.693845,-0.0001762604,-3.022837,-9.044023e-10
-17.11712,-1.209947e-05,-5.723256,-8.622313,-3.684911e-07,-7.863528,-3.46208e-05,-6.528052,-0.253006,-0.001130213,-0.1074539,-5.47249,-6.14243,-6.783109,-7.009163,-6.985107,-6.842274,-6.622434,-6.4059,-6.246175,-6.124346,-6.018778,-5.868638,-0.0031613,-1.504956,-6.193007,-6.460521,-6.751434,-6.825679,-6.763384,-6.611208,-6.383214,-6.172965,-5.970296,-5.835992,-5.710092,-5.557059,-5.437218,-5.343696,-5.259601,-4.781029e-11,-6.17714e-09,-3.652003e-07,-6.014671,-0.0005923814,-0.004540484,-0.153011,-1.436827,-2.585215,-4.936648,-4.079525,-2.719352,-2.338597,-2.141615,-1.980974,-1.874038,-1.776181,-1.687371,-0.0001709237,-3.012437,-8.674897e-10
-16.997,-1.163018e-05,-5.707502,-8.610993,-3.510963e-07,-7.850585,-3.33981e-05,-6.517282,-0.2499998,-0.001107304,-0.1063161,-5.466797,-6.135942,-6.77558,-7.000921,-6.976564,-6.833663,-6.613903,-6.397467,-6.237821,-6.116066,-6.010597,-5.860617,-0.003104107,-1.498848,-6.186381,-6.453063,-6.743204,-6.816995,-6.754491,-6.602299,-6.374466,-6.164411,-5.961917,-5.827721,-5.701943,-5.54908,-5.42937,-5.33595,-5.251945,-4.415224e-11,-5.80389e-09,-3.469217e-07,-6.001147,-0.0005795867,-0.004462933,-0.1515812,-1.430312,-2.577022,-4.929002,-4.072115,-2.711577,-2.331107,-2.13438,-1.973993,-1.867224,-1.769528,-1.680872,-0.0001657439,-3.001975,-8.320608e-10
-16.87688,-1.117878e-05,-5.691606,-8.599422,-3.345135e-07,-7.837415,-3.22177e-05,-6.506334,-0.2470216,-0.001084828,-0.1051871,-5.460937,-6.129268,-6.767846,-6.99247,-6.967814,-6.824851,-6.605177,-6.388847,-6.229286,-6.107609,-6.002241,-5.852426,-0.003047861,-1.492717,-6.179567,-6.445412,-6.734774,-6.80811,-6.7454,-6.593198,-6.365533,-6.155679,-5.953366,-5.819283,-5.693631,-5.540942,-5.421366,-5.328052,-5.244139,-4.077296e-11,-5.453044e-09,-3.29549e-07,-5.987466,-0.0005670522,-0.00438658,-0.1501601,-1.423781,-2.568775,-4.921218,-4.0646,-2.703746,-2.323574,-2.127107,-1.966978,-1.860381,-1.762848,-1.67435,-0.0001607166,-2.991451,-7.980571e-10
-16.75676,-1.07446e-05,-5.675572,-8.587603,-3.187053e-07,-7.824023,-3.107816e-05,-6.495211,-0.2440714,-0.001062778,-0.1040668,-5.454912,-6.122409,-6.759909,-6.983812,-6.958859,-6.81584,-6.59626,-6.380043,-6.220572,-6.098976,-5.993714,-5.844069,-0.002992547,-1.486564,-6.172567,-6.437569,-6.726146,-6.799027,-6.736115,-6.583908,-6.356419,-6.146772,-5.944647,-5.810681,-5.685158,-5.532649,-5.413211,-5.320004,-5.236186,-3.765131e-11,-5.123268e-09,-3.130378e-07,-5.973629,-0.0005547733,-0.004311409,-0.1487477,-1.417236,-2.560475,-4.913298,-4.05698,-2.695859,-2.315998,-2.119797,-1.959932,-1.853509,-1.756142,-1.667804,-0.0001558374,-2.980867,-7.654223e-10
-16.63664,-1.032701e-05,-5.659401,-8.575539,-3.036361e-07,-7.810411,-2.997812e-05,-6.483917,-0.2411489,-0.001041147,-0.1029554,-5.448725,-6.115367,-6.751773,-6.97495,-6.949703,-6.806633,-6.587154,-6.371057,-6.211682,-6.090171,-5.985017,-5.835546,-0.002938154,-1.48039,-6.165383,-6.429537,-6.717323,-6.78975,-6.726638,-6.574432,-6.347125,-6.137692,-5.935761,-5.801916,-5.676528,-5.524201,-5.404905,-5.311809,-5.228089,-3.476773e-11,-4.813307e-09,-2.973459e-07,-5.959641,-0.0005427452,-0.004237405,-0.1473441,-1.410677,-2.552124,-4.905246,-4.049256,-2.687917,-2.308381,-2.112453,-1.952855,-1.84661,-1.749412,-1.661237,-0.0001511023,-2.970225,-7.341025e-10
-16.51652,-9.925391e-06,-5.643097,-8.563234,-2.892717e-07,-7.796583,-2.891625e-05,-6.472453,-0.2382542,-0.001019929,-0.1018527,-5.442376,-6.108146,-6.74344,-6.965887,-6.940349,-6.797233,-6.577863,-6.361893,-6.202618,-6.081196,-5.976154,-5.826862,-0.002884669,-1.474195,-6.158018,-6.42132,-6.708308,-6.780279,-6.716972,-6.564773,-6.337656,-6.128443,-5.926712,-5.792992,-5.667741,-5.515603,-5.396451,-5.303469,-5.219849,-3.210414e-11,-4.52198e-09,-2.824331e-07,-5.945504,-0.0005309634,-0.004164554,-0.1459494,-1.404105,-2.543723,-4.897062,-4.041432,-2.679924,-2.300723,-2.105073,-1.945749,-1.839685,-1.742659,-1.654648,-0.000146507,-2.959526,-7.040456e-10
-16.3964,-9.539136e-06,-5.626664,-8.550692,-2.755796e-07,-7.782543,-2.789125e-05,-6.460823,-0.2353872,-0.000999115,-0.1007588,-5.435869,-6.100747,-6.734912,-6.956625,-6.930798,-6.787642,-6.568388,-6.352552,-6.193383,-6.072054,-5.967127,-5.818017,-0.002832078,-1.46798,-6.150475,-6.412919,-6.699104,-6.770619,-6.70712,-6.554932,-6.328012,-6.119026,-5.917501,-5.78391,-5.658801,-5.506855,-5.387852,-5.294986,-5.211468,-2.964384e-11,-4.248174e-09,-2.682612e-07,-5.931221,-0.0005194232,-0.004092841,-0.1445635,-1.397521,-2.535273,-4.88875,-4.033509,-2.671878,-2.293026,-2.097661,-1.938614,-1.832734,-1.735882,-1.64804,-0.0001420476,-2.948774,-6.752016e-10
-16.27628,-9.167672e-06,-5.610103,-8.537915,-2.625288e-07,-7.768293,-2.690188e-05,-6.449029,-0.2325477,-0.0009786996,-0.09967363,-5.429205,-6.093173,-6.726193,-6.947168,-6.921055,-6.777863,-6.558732,-6.343037,-6.183979,-6.062747,-5.957938,-5.809015,-0.00278037,-1.461747,-6.142755,-6.404336,-6.689712,-6.760773,-6.697084,-6.544914,-6.318198,-6.109444,-5.908131,-5.774674,-5.649709,-5.49796,-5.379109,-5.286362,-5.202949,-2.737137e-11,-3.990843e-09,-2.547938e-07,-5.916794,-0.0005081202,-0.004022252,-0.1431865,-1.390927,-2.526776,-4.88031,-4.025488,-2.663783,-2.285291,-2.090217,-1.931451,-1.825758,-1.729085,-1.641412,-0.0001377203,-2.937968,-6.475226e-10
-16.15616,-8.810446e-06,-5.593419,-8.524908,-2.500897e-07,-7.753838,-2.594693e-05,-6.437075,-0.2297357,-0.0009586757,-0.09859728,-5.422387,-6.085426,-6.717285,-6.937518,-6.91112,-6.767899,-6.548898,-6.333351,-6.174409,-6.053278,-5.948589,-5.799858,-0.002729531,-1.455496,-6.134861,-6.395576,-6.680137,-6.750742,-6.686868,-6.53472,-6.308215,-6.099699,-5.898605,-5.765285,-5.640469,-5.488921,-5.370225,-5.277599,-5.194293,-2.527246e-11,-3.749004e-09,-2.419962e-07,-5.902228,-0.0004970499,-0.003952772,-0.1418185,-1.384322,-2.518233,-4.871746,-4.017371,-2.655638,-2.27752,-2.082741,-1.924262,-1.81876,-1.722266,-1.634767,-0.0001335213,-2.927112,-6.209624e-10
-16.03604,-8.466923e-06,-5.576614,-8.511674,-2.382338e-07,-7.739181,-2.502523e-05,-6.424962,-0.2269511,-0.0009390365,-0.0975297,-5.415416,-6.077508,-6.708191,-6.927678,-6.900999,-6.757752,-6.538889,-6.323496,-6.164675,-6.043649,-5.939084,-5.790548,-0.00267955,-1.449228,-6.126796,-6.386639,-6.67038,-6.740529,-6.676473,-6.524353,-6.298065,-6.089794,-5.888924,-5.755746,-5.631082,-5.479739,-5.361202,-5.268701,-5.185504,-2.333391e-11,-3.521731e-09,-2.298357e-07,-5.887524,-0.000486208,-0.003884387,-0.1404595,-1.377707,-2.509646,-4.863058,-4.00916,-2.647447,-2.269713,-2.075236,-1.917048,-1.811738,-1.715428,-1.628103,-0.000129447,-2.916206,-5.954764e-10
-15.91592,-8.136588e-06,-5.55969,-8.498215,-2.269343e-07,-7.724324,-2.413567e-05,-6.412694,-0.2241937,-0.0009197755,-0.09647089,-5.408295,-6.069422,-6.698912,-6.91765,-6.890692,-6.747426,-6.528706,-6.313475,-6.15478,-6.033861,-5.929424,-5.781088,-0.002630414,-1.442943,-6.118562,-6.377529,-6.660443,-6.730138,-6.665903,-6.513816,-6.287752,-6.079732,-5.879092,-5.746059,-5.62155,-5.470417,-5.352042,-5.259667,-5.176582,-2.154351e-11,-3.308152e-09,-2.182807e-07,-5.872686,-0.0004755902,-0.003817083,-0.1391095,-1.371084,-2.501016,-4.85425,-4.000856,-2.639209,-2.261872,-2.067702,-1.909809,-1.804695,-1.70857,-1.621424,-0.0001254938,-2.905252,-5.710222e-10
-15.7958,-7.818945e-06,-5.542652,-8.484536,-2.161654e-07,-7.709272,-2.327714e-05,-6.400273,-0.2214635,-0.0009008861,-0.09542084,-5.401026,-6.06117,-6.689452,-6.907438,-6.880202,-6.736922,-6.518353,-6.30329,-6.144725,-6.023919,-5.919611,-5.771479,-0.002582111,-1.436644,-6.110161,-6.368247,-6.650331,-6.71957,-6.655159,-6.50311,-6.277278,-6.069515,-5.869111,-5.736227,-5.611877,-5.460957,-5.342747,-5.250502,-5.167531,-1.989e-11,-3.107449e-09,-2.073014e-07,-5.857715,-0.0004651923,-0.003750846,-0.1377685,-1.364453,-2.492344,-4.845323,-3.992462,-2.630926,-2.253997,-2.06014,-1.902546,-1.797632,-1.701695,-1.614728,-0.0001216582,-2.894252,-5.475586e-10
-15.67568,-7.513515e-06,-5.525501,-8.47064,-2.059024e-07,-7.694027,-2.244859e-05,-6.387701,-0.2187604,-0.000882362,-0.09437954,-5.39361,-6.052754,-6.679813,-6.897043,-6.869533,-6.726244,-6.507833,-6.292944,-6.134515,-6.013824,-5.909649,-5.761724,-0.002534628,-1.43033,-6.101595,-6.358797,-6.640044,-6.708829,-6.644246,-6.49224,-6.266646,-6.059145,-5.858982,-5.726251,-5.602064,-5.451362,-5.33332,-5.241206,-5.158352,-1.836294e-11,-2.91885e-09,-1.968696e-07,-5.842616,-0.0004550101,-0.003685661,-0.1364366,-1.357815,-2.483631,-4.836278,-3.983978,-2.622599,-2.246091,-2.052552,-1.895261,-1.790548,-1.694803,-1.608018,-0.0001179368,-2.883207,-5.250461e-10
-15.55556,-7.21984e-06,-5.50824,-8.456529,-1.961219e-07,-7.678592,-2.1649e-05,-6.374982,-0.2160841,-0.0008641967,-0.09334699,-5.38605,-6.044177,-6.669998,-6.886468,-6.858687,-6.715393,-6.497147,-6.282439,-6.12415,-6.003578,-5.899539,-5.751826,-0.002487954,-1.424002,-6.092867,-6.34918,-6.629586,-6.697916,-6.633164,-6.481207,-6.255857,-6.048624,-5.848708,-5.716134,-5.592113,-5.441632,-5.323762,-5.231782,-5.149046,-1.695271e-11,-2.741631e-09,-1.869581e-07,-5.82739,-0.0004450395,-0.003621515,-0.1351138,-1.35117,-2.474879,-4.827119,-3.975407,-2.61423,-2.238153,-2.044938,-1.887955,-1.783446,-1.687894,-1.601294,-0.0001143264,-2.87212,-5.03447e-10
-15.43544,-6.937474e-06,-5.490873,-8.442208,-1.868014e-07,-7.662972,-2.087738e-05,-6.362118,-0.2134347,-0.0008463839,-0.09232316,-5.378348,-6.035441,-6.660009,-6.875717,-6.847667,-6.704374,-6.486298,-6.271777,-6.113634,-5.993184,-5.889283,-5.741786,-0.002442077,-1.417662,-6.083978,-6.339399,-6.61896,-6.686835,-6.621917,-6.470014,-6.244915,-6.037955,-5.838292,-5.705878,-5.582026,-5.431771,-5.314075,-5.222232,-5.139617,-1.565041e-11,-2.57511e-09,-1.775414e-07,-5.812039,-0.0004352764,-0.003558394,-0.1338001,-1.344521,-2.466089,-4.817846,-3.966751,-2.60582,-2.230185,-2.037299,-1.880627,-1.776326,-1.68097,-1.594556,-0.0001108238,-2.860991,-4.827248e-10
-15.31532,-6.665991e-06,-5.473402,-8.42768,-1.779196e-07,-7.647168,-2.013277e-05,-6.34911,-0.210812,-0.0008289177,-0.09130805,-5.370505,-6.026547,-6.649849,-6.864791,-6.836474,-6.693187,-6.475288,-6.260962,-6.102968,-5.982644,-5.878884,-5.731606,-0.002396984,-1.411309,-6.074932,-6.329457,-6.608167,-6.675588,-6.610508,-6.458663,-6.233821,-6.027141,-5.827735,-5.695485,-5.571806,-5.421781,-5.304263,-5.212559,-5.130066,-1.44478e-11,-2.418645e-09,-1.685949e-07,-5.796568,-0.0004257171,-0.003496283,-0.1324956,-1.337866,-2.457262,-4.808462,-3.958009,-2.59737,-2.222188,-2.029636,-1.87328,-1.769188,-1.674031,-1.587806,-0.0001074258,-2.849822,-4.628444e-10
-15.1952,-6.404979e-06,-5.455829,-8.412946,-1.694561e-07,-7.631184,-1.941426e-05,-6.335963,-0.2082157,-0.0008117918,-0.09030163,-5.362524,-6.017498,-6.63952,-6.853693,-6.825112,-6.681835,-6.464121,-6.249995,-6.092155,-5.97196,-5.868345,-5.72129,-0.002352666,-1.404945,-6.06573,-6.319355,-6.59721,-6.664178,-6.598938,-6.447157,-6.222578,-6.016182,-5.817041,-5.684958,-5.561455,-5.411663,-5.294326,-5.202763,-5.120396,-1.333729e-11,-2.271633e-09,-1.600954e-07,-5.780978,-0.0004163574,-0.003435171,-0.1312002,-1.331207,-2.4484,-4.798968,-3.949186,-2.58888,-2.214164,-2.02195,-1.865914,-1.762035,-1.667078,-1.581044,-0.0001041296,-2.838615,-4.437722e-10
-15.07508,-6.154041e-06,-5.438157,-8.398012,-1.613915e-07,-7.615024,-1.872095e-05,-6.322678,-0.2056459,-0.0007950002,-0.08930388,-5.354406,-6.008297,-6.629024,-6.842426,-6.813583,-6.670322,-6.452798,-6.238878,-6.081197,-5.961135,-5.857667,-5.710839,-0.002309109,-1.398571,-6.056375,-6.309097,-6.586091,-6.652607,-6.587211,-6.435498,-6.211188,-6.005083,-5.80621,-5.674299,-5.550975,-5.40142,-5.284266,-5.192847,-5.110607,-1.231185e-11,-2.133507e-09,-1.520209e-07,-5.765272,-0.0004071936,-0.003375041,-0.1299139,-1.324545,-2.439503,-4.789367,-3.940281,-2.580354,-2.206112,-2.014243,-1.85853,-1.754866,-1.660112,-1.574272,-0.000100932,-2.827371,-4.25476e-10
-14.95495,-5.912797e-06,-5.42039,-8.38288,-1.53707e-07,-7.59869,-1.805197e-05,-6.309258,-0.2031024,-0.0007785371,-0.0883148,-5.346153,-5.998945,-6.618364,-6.830992,-6.80189,-6.658649,-6.441322,-6.227615,-6.070097,-5.950171,-5.846852,-5.700255,-0.002266303,-1.392187,-6.046868,-6.298683,-6.574814,-6.640877,-6.575328,-6.423688,-6.199655,-5.993845,-5.795246,-5.66351,-5.540368,-5.391054,-5.274086,-5.182813,-5.100702,-1.136498e-11,-2.003733e-09,-1.443502e-07,-5.749453,-0.0003982219,-0.003315883,-0.1286369,-1.31788,-2.430573,-4.779661,-3.931296,-2.57179,-2.198035,-2.006515,-1.851128,-1.747683,-1.653135,-1.567489,-9.783028e-05,-2.816092,-4.079247e-10
-14.83483,-5.680878e-06,-5.402529,-8.367553,-1.463851e-07,-7.582185,-1.740649e-05,-6.295705,-0.200585,-0.0007623965,-0.08733435,-5.337768,-5.989445,-6.607542,-6.819393,-6.790035,-6.646819,-6.429696,-6.216206,-6.058856,-5.93907,-5.835903,-5.68954,-0.002224236,-1.385793,-6.037212,-6.288118,-6.56338,-6.628991,-6.563293,-6.411731,-6.187979,-5.98247,-5.78415,-5.652593,-5.529636,-5.380566,-5.263788,-5.172663,-5.090684,-1.049069e-11,-1.88181e-09,-1.370634e-07,-5.733522,-0.0003894387,-0.003257681,-0.127369,-1.311214,-2.421611,-4.76985,-3.922234,-2.563192,-2.189933,-1.998766,-1.843711,-1.740485,-1.646145,-1.560697,-9.482166e-05,-2.804779,-3.910883e-10
-14.71471,-5.457931e-06,-5.384577,-8.352033,-1.394087e-07,-7.565513,-1.678371e-05,-6.282022,-0.1980936,-0.0007465729,-0.08636252,-5.329252,-5.979799,-6.596561,-6.807632,-6.778021,-6.634835,-6.41792,-6.204656,-6.047478,-5.927834,-5.824822,-5.678697,-0.002182897,-1.379392,-6.027409,-6.277402,-6.551792,-6.616951,-6.551107,-6.399628,-6.176163,-5.970961,-5.772925,-5.641549,-5.518781,-5.36996,-5.253374,-5.162399,-5.080553,-9.683444e-12,-1.767265e-09,-1.301415e-07,-5.717483,-0.0003808401,-0.003200423,-0.1261103,-1.304546,-2.412619,-4.759937,-3.913095,-2.554559,-2.181807,-1.990999,-1.836278,-1.733275,-1.639145,-1.553896,-9.190342e-05,-2.793433,-3.749383e-10
-14.59459,-5.243614e-06,-5.366537,-8.336325,-1.327619e-07,-7.548675,-1.618284e-05,-6.26821,-0.1956281,-0.0007310604,-0.08539927,-5.320607,-5.970008,-6.585423,-6.795712,-6.76585,-6.622698,-6.405999,-6.192965,-6.035963,-5.916466,-5.813611,-5.667727,-0.002142275,-1.372982,-6.017462,-6.266539,-6.540052,-6.60476,-6.538773,-6.387382,-6.164211,-5.959319,-5.761573,-5.630382,-5.507806,-5.359236,-5.242845,-5.152023,-5.070312,-8.93811e-12,-1.659654e-09,-1.235664e-07,-5.701338,-0.0003724227,-0.003144096,-0.1248608,-1.297877,-2.403596,-4.749924,-3.903881,-2.545893,-2.173658,-1.983214,-1.828831,-1.726053,-1.632135,-1.547087,-8.907293e-05,-2.782056,-3.594471e-10
-14.47447,-5.037599e-06,-5.348411,-8.320432,-1.264291e-07,-7.531677,-1.560313e-05,-6.254273,-0.1931883,-0.0007158535,-0.08444459,-5.311835,-5.960076,-6.57413,-6.783635,-6.753524,-6.610412,-6.393934,-6.181136,-6.024315,-5.904967,-5.802272,-5.656633,-0.002102359,-1.366566,-6.007371,-6.255529,-6.528162,-6.59242,-6.526294,-6.374994,-6.152123,-5.947548,-5.750096,-5.619093,-5.496712,-5.348397,-5.232204,-5.141537,-5.059963,-8.24996e-12,-1.558562e-09,-1.173208e-07,-5.68509,-0.0003641829,-0.003088687,-0.1236205,-1.291209,-2.394545,-4.739812,-3.894593,-2.537195,-2.165487,-1.975411,-1.821369,-1.718819,-1.625116,-1.540271,-8.632764e-05,-2.77065,-3.445882e-10
-14.35435,-4.83957e-06,-5.330202,-8.304355,-1.203957e-07,-7.514519,-1.504385e-05,-6.240213,-0.190774,-0.0007009468,-0.08349845,-5.302938,-5.950003,-6.562684,-6.771403,-6.741046,-6.597978,-6.381728,-6.169172,-6.012536,-5.89334,-5.790807,-5.645416,-0.002063139,-1.360144,-5.99714,-6.244377,-6.516126,-6.579934,-6.513671,-6.362468,-6.139902,-5.935648,-5.738496,-5.607685,-5.485501,-5.337444,-5.221452,-5.130942,-5.049507,-7.614622e-12,-1.463595e-09,-1.113885e-07,-5.66874,-0.0003561173,-0.003034183,-0.1223895,-1.284541,-2.385467,-4.729604,-3.885234,-2.528465,-2.157295,-1.967592,-1.813895,-1.711575,-1.618088,-1.533448,-8.366506e-05,-2.759215,-3.303363e-10
-14.23423,-4.649224e-06,-5.311912,-8.288099,-1.146478e-07,-7.497205,-1.45043e-05,-6.226031,-0.1883851,-0.0006863347,-0.08256081,-5.293917,-5.939793,-6.551089,-6.759019,-6.728418,-6.585399,-6.369382,-6.157074,-6.000628,-5.881587,-5.779218,-5.634079,-0.002024603,-1.353716,-5.98677,-6.233083,-6.503944,-6.567304,-6.500907,-6.349806,-6.12755,-5.923623,-5.726774,-5.596158,-5.474175,-5.326381,-5.210592,-5.12024,-5.038946,-7.028058e-12,-1.374384e-09,-1.057538e-07,-5.652291,-0.0003482224,-0.002980571,-0.1211676,-1.277875,-2.376362,-4.7193,-3.875804,-2.519706,-2.149084,-1.959757,-1.806409,-1.704321,-1.611053,-1.52662,-8.108278e-05,-2.747754,-3.166669e-10
-14.11411,-4.466266e-06,-5.293543,-8.271666,-1.091719e-07,-7.479739,-1.398379e-05,-6.211731,-0.1860215,-0.000672012,-0.08163166,-5.284775,-5.929446,-6.539346,-6.746485,-6.715643,-6.572677,-6.3569,-6.144845,-5.988592,-5.869709,-5.767508,-5.622624,-0.001986741,-1.347283,-5.976264,-6.22165,-6.49162,-6.554532,-6.488005,-6.33701,-6.11507,-5.911474,-5.714934,-5.584517,-5.462736,-5.315207,-5.199624,-5.109434,-5.028283,-6.486536e-12,-1.290583e-09,-1.004019e-07,-5.635746,-0.0003404948,-0.002927838,-0.1199549,-1.27121,-2.367232,-4.708903,-3.866304,-2.510919,-2.140853,-1.951908,-1.798911,-1.697058,-1.60401,-1.519786,-7.857846e-05,-2.736267,-3.035565e-10
-13.99399,-4.290415e-06,-5.275099,-8.255058,-1.039552e-07,-7.462122,-1.348167e-05,-6.197315,-0.1836829,-0.0006579734,-0.08071095,-5.275513,-5.918966,-6.527457,-6.733804,-6.702724,-6.559815,-6.344283,-6.132487,-5.976431,-5.85771,-5.755679,-5.611053,-0.001949542,-1.340845,-5.965624,-6.21008,-6.479156,-6.54162,-6.474966,-6.324081,-6.102464,-5.899204,-5.702977,-5.572761,-5.451187,-5.303927,-5.188552,-5.098525,-5.017519,-5.986611e-12,-1.211865e-09,-9.531886e-08,-5.619107,-0.0003329313,-0.002875972,-0.1187514,-1.264548,-2.358078,-4.698415,-3.856737,-2.502103,-2.132603,-1.944045,-1.791403,-1.689786,-1.596962,-1.512948,-7.614981e-05,-2.724755,-2.909826e-10
-13.87387,-4.121399e-06,-5.256581,-8.23828,-9.898577e-08,-7.444358,-1.29973e-05,-6.182784,-0.1813693,-0.0006442138,-0.07979866,-5.266133,-5.908353,-6.515424,-6.720977,-6.689661,-6.546814,-6.331533,-6.120002,-5.964148,-5.845591,-5.743731,-5.599367,-0.001912997,-1.334404,-5.954851,-6.198376,-6.466553,-6.528571,-6.461793,-6.311023,-6.089733,-5.886814,-5.690906,-5.560894,-5.439529,-5.29254,-5.177377,-5.087514,-5.006655,-5.525098e-12,-1.137925e-09,-9.04912e-08,-5.602376,-0.0003255287,-0.002824961,-0.1175571,-1.25789,-2.3489,-4.687836,-3.847104,-2.49326,-2.124337,-1.936168,-1.783885,-1.682507,-1.589907,-1.506106,-7.379461e-05,-2.713221,-2.789236e-10
-13.75375,-3.958957e-06,-5.237991,-8.221334,-9.425187e-08,-7.426449,-1.253006e-05,-6.168141,-0.1790805,-0.000630728,-0.07889475,-5.256636,-5.897611,-6.503251,-6.708007,-6.676458,-6.533678,-6.318653,-6.107393,-5.951743,-5.833354,-5.731669,-5.587569,-0.001877095,-1.327961,-5.943947,-6.186538,-6.453815,-6.515387,-6.448488,-6.297838,-6.076881,-5.874306,-5.678721,-5.548917,-5.427763,-5.28105,-5.1661,-5.076405,-4.995694,-5.099055e-12,-1.068473e-09,-8.590623e-08,-5.585555,-0.0003182836,-0.002774792,-0.1163719,-1.251235,-2.339701,-4.67717,-3.837406,-2.484392,-2.116054,-1.92828,-1.776358,-1.675221,-1.582848,-1.49926,-7.15107e-05,-2.701665,-2.673587e-10
-13.63363,-3.802838e-06,-5.219333,-8.204222,-8.974249e-08,-7.408398,-1.207936e-05,-6.153389,-0.1768163,-0.0006175109,-0.07799919,-5.247026,-5.886741,-6.490938,-6.694896,-6.663117,-6.520408,-6.305646,-6.09466,-5.93922,-5.821001,-5.719492,-5.575661,-0.001841825,-1.321514,-5.932915,-6.174571,-6.440943,-6.50207,-6.435054,-6.284527,-6.063908,-5.861684,-5.666426,-5.536832,-5.415893,-5.269458,-5.154724,-5.065198,-4.984637,-4.705766e-12,-1.003239e-09,-8.155186e-08,-5.568647,-0.0003111931,-0.002725454,-0.1151959,-1.244584,-2.33048,-4.666416,-3.827644,-2.475499,-2.107755,-1.92038,-1.768822,-1.667929,-1.575784,-1.492412,-6.9296e-05,-2.690089,-2.56268e-10
-13.51351,-3.652798e-06,-5.200608,-8.186948,-8.544707e-08,-7.390209,-1.164463e-05,-6.138529,-0.1745765,-0.0006045578,-0.07711195,-5.237302,-5.875745,-6.478489,-6.681647,-6.64964,-6.507006,-6.292512,-6.081807,-5.92658,-5.808535,-5.707205,-5.563644,-0.001807179,-1.315066,-5.921757,-6.162474,-6.427939,-6.488623,-6.421492,-6.271094,-6.050818,-5.848948,-5.654021,-5.524642,-5.40392,-5.257766,-5.143251,-5.053895,-4.973486,-4.342721e-12,-9.419681e-10,-7.741659e-08,-5.551654,-0.000304254,-0.002676933,-0.1140291,-1.237938,-2.321239,-4.655578,-3.81782,-2.466582,-2.099442,-1.912469,-1.761279,-1.660631,-1.568717,-1.485562,-6.714846e-05,-2.678493,-2.456322e-10
-13.39339,-3.508606e-06,-5.181818,-8.169514,-8.135558e-08,-7.371883,-1.122532e-05,-6.123563,-0.172361,-0.0005918637,-0.07623298,-5.227467,-5.864626,-6.465905,-6.668262,-6.63603,-6.493476,-6.279254,-6.068836,-5.913826,-5.795956,-5.694807,-5.55152,-0.001773146,-1.308617,-5.910474,-6.150252,-6.414807,-6.475048,-6.407805,-6.257539,-6.037612,-5.836101,-5.64151,-5.512347,-5.391845,-5.245976,-5.131681,-5.042498,-4.962243,-4.007603e-12,-8.844212e-10,-7.34895e-08,-5.534578,-0.0002974633,-0.002629219,-0.1128714,-1.231298,-2.311979,-4.644656,-3.807935,-2.457642,-2.091115,-1.904549,-1.753729,-1.653328,-1.561646,-1.47871,-6.506611e-05,-2.66688,-2.35433e-10
-13.27327,-3.370037e-06,-5.162966,-8.151923,-7.745842e-08,-7.353423,-1.082088e-05,-6.108494,-0.1701696,-0.0005794238,-0.07536226,-5.217524,-5.853384,-6.453189,-6.654743,-6.622288,-6.479818,-6.265875,-6.055748,-5.900959,-5.783268,-5.682302,-5.539292,-0.001739716,-1.302168,-5.899069,-6.137905,-6.401547,-6.461346,-6.393995,-6.243866,-6.024292,-5.823144,-5.628894,-5.499951,-5.379671,-5.234089,-5.120018,-5.031009,-4.950909,-3.698269e-12,-8.303731e-10,-6.976019e-08,-5.517421,-0.000290818,-0.002582299,-0.1117229,-1.224663,-2.302701,-4.633653,-3.79799,-2.448681,-2.082775,-1.896619,-1.746173,-1.646021,-1.554573,-1.471858,-6.304702e-05,-2.65525,-2.256527e-10
-13.15315,-3.236875e-06,-5.144054,-8.134178,-7.374645e-08,-7.334832,-1.04308e-05,-6.093324,-0.1680021,-0.0005672335,-0.07449974,-5.207472,-5.842021,-6.440342,-6.641093,-6.608417,-6.466035,-6.252376,-6.042545,-5.887981,-5.770472,-5.669691,-5.526961,-0.001706879,-1.295718,-5.887543,-6.125435,-6.388162,-6.447521,-6.380065,-6.230076,-6.010861,-5.81008,-5.616175,-5.487454,-5.367399,-5.222107,-5.108262,-5.01943,-4.939486,-3.412743e-12,-7.796121e-10,-6.621879e-08,-5.500186,-0.0002843153,-0.002536162,-0.1105834,-1.218036,-2.293406,-4.622569,-3.787988,-2.439698,-2.074422,-1.888681,-1.738611,-1.638711,-1.547499,-1.465005,-6.108933e-05,-2.643604,-2.162743e-10
-13.03303,-3.108911e-06,-5.125085,-8.116281,-7.021096e-08,-7.316113,-1.005458e-05,-6.078054,-0.1658584,-0.000555288,-0.07364539,-5.197315,-5.830541,-6.427367,-6.627312,-6.59442,-6.45213,-6.23876,-6.02923,-5.874894,-5.757569,-5.656977,-5.514529,-0.001674627,-1.289269,-5.875898,-6.112846,-6.374654,-6.433574,-6.366015,-6.216171,-5.997319,-5.796911,-5.603354,-5.474858,-5.355031,-5.210033,-5.096415,-5.007761,-4.927976,-3.149198e-12,-7.319395e-10,-6.285591e-08,-5.482875,-0.0002779522,-0.002490797,-0.1094531,-1.211415,-2.284095,-4.611407,-3.777928,-2.430695,-2.066058,-1.880736,-1.731045,-1.631397,-1.540423,-1.458153,-5.919121e-05,-2.631944,-2.072815e-10
-12.91291,-2.985947e-06,-5.106059,-8.098235,-6.684364e-08,-7.297268,-9.691732e-06,-6.062688,-0.1637383,-0.0005435828,-0.07279916,-5.187053,-5.818944,-6.414266,-6.613404,-6.580297,-6.438104,-6.225028,-6.015805,-5.861701,-5.744563,-5.64416,-5.501998,-0.00164295,-1.282821,-5.864137,-6.100138,-6.361026,-6.419507,-6.351849,-6.202154,-5.983671,-5.783638,-5.590435,-5.462167,-5.342569,-5.197867,-5.08448,-4.996006,-4.916381,-2.905947e-12,-6.871684e-10,-5.966263e-08,-5.465489,-0.0002717259,-0.002446191,-0.1083318,-1.204801,-2.274768,-4.600168,-3.767813,-2.421673,-2.057684,-1.872783,-1.723474,-1.624081,-1.533346,-1.451301,-5.735091e-05,-2.620271,-1.986588e-10
-12.79279,-2.86779e-06,-5.08698,-8.080044,-6.363656e-08,-7.2783,-9.341796e-06,-6.047226,-0.1616417,-0.0005321135,-0.07196102,-5.176689,-5.807233,-6.401041,-6.599371,-6.566052,-6.423959,-6.211183,-6.002271,-5.848402,-5.731455,-5.631243,-5.489369,-0.001611839,-1.276375,-5.852261,-6.087313,-6.347279,-6.405322,-6.337568,-6.188026,-5.969916,-5.770264,-5.577417,-5.44938,-5.330015,-5.185612,-5.072457,-4.984165,-4.904701,-2.681433e-12,-6.451232e-10,-5.663046e-08,-5.44803,-0.0002656338,-0.002402333,-0.1072196,-1.198196,-2.265427,-4.588853,-3.757643,-2.412633,-2.049299,-1.864824,-1.7159,-1.616764,-1.52627,-1.444451,-5.55667e-05,-2.608585,-1.903909e-10
-12.67267,-2.754254e-06,-5.06785,-8.061708,-6.058218e-08,-7.259211,-9.004317e-06,-6.031671,-0.1595682,-0.0005208756,-0.07113092,-5.166224,-5.795409,-6.387693,-6.585215,-6.551686,-6.409699,-6.197227,-5.988631,-5.835001,-5.718246,-5.618228,-5.476645,-0.001581284,-1.269931,-5.840271,-6.074375,-6.333415,-6.391022,-6.323175,-6.17379,-5.956058,-5.75679,-5.564304,-5.436501,-5.31737,-5.173269,-5.060349,-4.97224,-4.892939,-2.474217e-12,-6.056387e-10,-5.375134e-08,-5.430502,-0.0002596729,-0.002359213,-0.1061164,-1.191599,-2.256073,-4.577464,-3.747421,-2.403576,-2.040905,-1.85686,-1.708323,-1.609445,-1.519194,-1.437603,-5.383694e-05,-2.596889,-1.824636e-10
-12.55255,-2.645162e-06,-5.04867,-8.043232,-5.767328e-08,-7.240005,-8.678862e-06,-6.016026,-0.1575179,-0.0005098648,-0.07030882,-5.15566,-5.783474,-6.374226,-6.570938,-6.537202,-6.395323,-6.183161,-5.974887,-5.821499,-5.704939,-5.605117,-5.463828,-0.001551276,-1.26349,-5.828171,-6.061323,-6.319436,-6.376609,-6.308671,-6.159447,-5.942098,-5.743218,-5.551098,-5.42353,-5.304637,-5.16084,-5.048156,-4.960232,-4.881097,-2.282969e-12,-5.685599e-10,-5.101762e-08,-5.412906,-0.0002538408,-0.00231682,-0.1050222,-1.185012,-2.246706,-4.566003,-3.737146,-2.394502,-2.032503,-1.848891,-1.700743,-1.602127,-1.512119,-1.430757,-5.215999e-05,-2.585183,-1.74863e-10
-12.43243,-2.540342e-06,-5.029443,-8.024618,-5.4903e-08,-7.220682,-8.365008e-06,-6.000291,-0.1554905,-0.0004990767,-0.06949468,-5.144998,-5.77143,-6.36064,-6.556542,-6.522602,-6.380836,-6.168988,-5.961039,-5.807898,-5.691535,-5.591911,-5.450918,-0.001521807,-1.257052,-5.815961,-6.048162,-6.305345,-6.362084,-6.294059,-6.145,-5.928038,-5.729551,-5.537799,-5.41047,-5.291816,-5.148327,-5.035882,-4.948145,-4.869175,-2.106464e-12,-5.337409e-10,-4.8422e-08,-5.395243,-0.0002481347,-0.002275142,-0.103937,-1.178433,-2.237328,-4.55447,-3.726822,-2.385413,-2.024094,-1.840918,-1.693162,-1.594808,-1.505046,-1.423915,-5.053429e-05,-2.573468,-1.675758e-10
-12.31231,-2.439629e-06,-5.01017,-8.005868,-5.226479e-08,-7.201247,-8.06235e-06,-5.984469,-0.1534858,-0.0004885073,-0.06868846,-5.134239,-5.759279,-6.346939,-6.54203,-6.507887,-6.366238,-6.15471,-5.947091,-5.794199,-5.678036,-5.578612,-5.437918,-0.001492868,-1.250618,-5.803644,-6.034891,-6.291144,-6.34745,-6.279341,-6.13045,-5.913881,-5.715789,-5.52441,-5.397323,-5.27891,-5.13573,-5.023526,-4.935978,-4.857176,-1.943569e-12,-5.010448e-10,-4.595756e-08,-5.377516,-0.0002425522,-0.002234168,-0.1028607,-1.171865,-2.227938,-4.542868,-3.716447,-2.376309,-2.015677,-1.832941,-1.68558,-1.58749,-1.497975,-1.417076,-4.895831e-05,-2.561746,-1.605893e-10
-12.19219,-2.342865e-06,-4.990855,-7.986984,-4.975242e-08,-7.181701,-7.770495e-06,-5.968562,-0.1515037,-0.0004781524,-0.06789012,-5.123387,-5.747023,-6.333124,-6.527402,-6.49306,-6.351532,-6.140328,-5.933045,-5.780405,-5.664445,-5.565222,-5.42483,-0.00146445,-1.244188,-5.79122,-6.021514,-6.276833,-6.332708,-6.264518,-6.1158,-5.899627,-5.701935,-5.510932,-5.384089,-5.265921,-5.123053,-5.011092,-4.923733,-4.8451,-1.793236e-12,-4.703427e-10,-4.361773e-08,-5.359727,-0.0002370906,-0.002193889,-0.1017934,-1.165307,-2.218539,-4.531199,-3.706025,-2.367191,-2.007255,-1.824961,-1.677998,-1.580173,-1.490907,-1.410241,-4.743056e-05,-2.550017,-1.538911e-10
-12.07207,-2.249896e-06,-4.971497,-7.96797,-4.735993e-08,-7.162046,-7.489064e-06,-5.952572,-0.1495439,-0.0004680078,-0.0670996,-5.112441,-5.734663,-6.319196,-6.512662,-6.478123,-6.33672,-6.125844,-5.918901,-5.766518,-5.650762,-5.551742,-5.411655,-0.001436545,-1.237764,-5.778693,-6.008033,-6.262417,-6.317861,-6.249593,-6.101051,-5.885279,-5.68799,-5.497368,-5.370772,-5.252849,-5.110297,-4.998581,-4.911413,-4.832951,-1.654501e-12,-4.415137e-10,-4.139625e-08,-5.341878,-0.0002317476,-0.002154293,-0.1007349,-1.15876,-2.209131,-4.519462,-3.695555,-2.358059,-1.998827,-1.81698,-1.670416,-1.572858,-1.483842,-1.403411,-4.594962e-05,-2.538282,-1.474695e-10
-11.95195,-2.160576e-06,-4.9521,-7.948828,-4.508166e-08,-7.142286,-7.217691e-06,-5.9365,-0.1476063,-0.0004580697,-0.06631686,-5.101404,-5.722201,-6.305159,-6.497811,-6.463078,-6.321803,-6.111262,-5.904662,-5.752538,-5.63699,-5.538176,-5.398395,-0.001409144,-1.231344,-5.766064,-5.994448,-6.247895,-6.302911,-6.234567,-6.086206,-5.870838,-5.673957,-5.483719,-5.357371,-5.239697,-5.097462,-4.985993,-4.899018,-4.820728,-1.526471e-12,-4.14444e-10,-3.928718e-08,-5.32397,-0.0002265206,-0.00211537,-0.09968538,-1.152225,-2.199714,-4.50766,-3.68504,-2.348916,-1.990394,-1.808996,-1.662835,-1.565545,-1.476781,-1.396585,-4.451407e-05,-2.526543,-1.413133e-10
-11.83183,-2.074764e-06,-4.932666,-7.92956,-4.29122e-08,-7.122422,-6.956024e-06,-5.920349,-0.1456907,-0.000448334,-0.06554187,-5.090278,-5.709639,-6.291013,-6.482851,-6.447927,-6.306784,-6.096581,-5.89033,-5.738469,-5.62313,-5.524523,-5.385051,-0.001382238,-1.22493,-5.753334,-5.980762,-6.233271,-6.287859,-6.219443,-6.071266,-5.856307,-5.659838,-5.469987,-5.34389,-5.226467,-5.084551,-4.973331,-4.886551,-4.808434,-1.408322e-12,-3.890269e-10,-3.728489e-08,-5.306006,-0.0002214074,-0.00207711,-0.09864467,-1.1457,-2.190291,-4.495795,-3.67448,-2.339761,-1.981957,-1.801012,-1.655255,-1.558235,-1.469724,-1.389766,-4.312257e-05,-2.514801,-1.354116e-10
-11.71171,-1.992324e-06,-4.913196,-7.910169,-4.084639e-08,-7.102457,-6.70372e-06,-5.90412,-0.143797,-0.000438797,-0.06477456,-5.079063,-5.696979,-6.276761,-6.467784,-6.432672,-6.291665,-6.081805,-5.875907,-5.724311,-5.609185,-5.510786,-5.371626,-0.001355821,-1.218523,-5.740506,-5.966976,-6.218545,-6.272708,-6.204222,-6.056233,-5.841688,-5.645633,-5.456173,-5.33033,-5.213159,-5.071566,-4.960596,-4.874012,-4.79607,-1.299295e-12,-3.651619e-10,-3.5384e-08,-5.287987,-0.0002164055,-0.002039502,-0.09761276,-1.139189,-2.18086,-4.483867,-3.663877,-2.330596,-1.973516,-1.793028,-1.647677,-1.550929,-1.462672,-1.382952,-4.177379e-05,-2.503055,-1.297541e-10
-11.59159,-1.913125e-06,-4.893692,-7.890657,-3.887934e-08,-7.082394,-6.46045e-06,-5.887815,-0.141925,-0.0004294548,-0.0640149,-5.067761,-5.684221,-6.262404,-6.452613,-6.417314,-6.276447,-6.066934,-5.861394,-5.710067,-5.595155,-5.496967,-5.358121,-0.001329883,-1.212122,-5.727581,-5.953094,-6.203721,-6.257459,-6.188907,-6.041108,-5.826981,-5.631344,-5.442279,-5.316692,-5.199776,-5.058507,-4.94779,-4.861404,-4.783637,-1.198686e-12,-3.427548e-10,-3.357941e-08,-5.269916,-0.0002115126,-0.002002537,-0.09658964,-1.132689,-2.171424,-4.471879,-3.653231,-2.32142,-1.965073,-1.785044,-1.640101,-1.543627,-1.455626,-1.376144,-4.046646e-05,-2.491309,-1.243306e-10
-11.47147,-1.837041e-06,-4.874156,-7.871026,-3.700635e-08,-7.062234,-6.225896e-06,-5.871436,-0.1400744,-0.0004203036,-0.06326284,-5.056374,-5.671369,-6.247945,-6.437339,-6.401856,-6.261133,-6.051972,-5.846793,-5.695738,-5.581043,-5.483067,-5.344537,-0.001304416,-1.205729,-5.71456,-5.939115,-6.1888,-6.242115,-6.173499,-6.025895,-5.81219,-5.616974,-5.428306,-5.302979,-5.186319,-5.045377,-4.934915,-4.848727,-4.771138,-1.105848e-12,-3.217168e-10,-3.186629e-08,-5.251793,-0.0002067266,-0.001966205,-0.09557526,-1.126203,-2.161982,-4.45983,-3.642544,-2.312235,-1.956628,-1.77706,-1.632529,-1.536329,-1.448585,-1.369344,-3.919932e-05,-2.479561,-1.191317e-10
-11.35135,-1.763952e-06,-4.85459,-7.85128,-3.522296e-08,-7.04198,-5.99975e-06,-5.854985,-0.1382451,-0.0004113399,-0.06251833,-5.044904,-5.658424,-6.233386,-6.421964,-6.3863,-6.245724,-6.036919,-5.832106,-5.681327,-5.566849,-5.469088,-5.330877,-0.001279413,-1.199343,-5.701446,-5.925043,-6.173784,-6.226677,-6.157999,-6.010594,-5.797315,-5.602524,-5.414258,-5.289191,-5.172789,-5.032177,-4.921971,-4.835983,-4.758573,-1.020182e-12,-3.019648e-10,-3.024003e-08,-5.233622,-0.0002020452,-0.001930495,-0.09456959,-1.11973,-2.152537,-4.447724,-3.631817,-2.303042,-1.948181,-1.769079,-1.62496,-1.529036,-1.44155,-1.362551,-3.797118e-05,-2.467814,-1.141482e-10
-11.23123,-1.69374e-06,-4.834995,-7.831419,-3.352493e-08,-7.021634,-5.781717e-06,-5.838464,-0.1364369,-0.00040256,-0.06178132,-5.033351,-5.645386,-6.218727,-6.40649,-6.370648,-6.230222,-6.021778,-5.817335,-5.666833,-5.552577,-5.455032,-5.317141,-0.001254866,-1.192965,-5.68824,-5.910878,-6.158674,-6.211147,-6.142411,-5.995207,-5.782358,-5.587996,-5.400134,-5.27533,-5.159189,-5.018908,-4.90896,-4.823175,-4.745944,-9.411363e-13,-2.834205e-10,-2.869627e-08,-5.215403,-0.0001974662,-0.001895399,-0.0935726,-1.11327,-2.143088,-4.43556,-3.621051,-2.293842,-1.939734,-1.761099,-1.617395,-1.521749,-1.434523,-1.355766,-3.678086e-05,-2.456068,-1.093712e-10
-11.11111,-1.626295e-06,-4.815374,-7.811448,-3.19082e-08,-7.001198,-5.571509e-06,-5.821874,-0.1346497,-0.0003939603,-0.06105176,-5.021718,-5.632259,-6.203972,-6.390918,-6.354901,-6.214629,-6.00655,-5.802481,-5.65226,-5.538228,-5.4409,-5.303332,-0.001230768,-1.186595,-5.674944,-5.896623,-6.143472,-6.195527,-6.126735,-5.979737,-5.767322,-5.573391,-5.385937,-5.261398,-5.14552,-5.005573,-4.895885,-4.810302,-4.733252,-8.681997e-13,-2.660104e-10,-2.723083e-08,-5.197138,-0.0001929875,-0.001860906,-0.09258425,-1.106825,-2.133636,-4.423341,-3.610247,-2.284634,-1.931286,-1.753122,-1.609835,-1.514467,-1.427502,-1.348989,-3.562721e-05,-2.444325,-1.047923e-10
-10.99099,-1.561509e-06,-4.795728,-7.791367,-3.036891e-08,-6.980675,-5.36885e-06,-5.805217,-0.1328832,-0.0003855375,-0.06032961,-5.010005,-5.619044,-6.189121,-6.375252,-6.339061,-6.198948,-5.991238,-5.787546,-5.63761,-5.523802,-5.426693,-5.28945,-0.00120711,-1.180235,-5.66156,-5.882279,-6.128181,-6.179818,-6.110974,-5.964185,-5.752207,-5.558711,-5.371668,-5.247396,-5.131783,-4.992172,-4.882745,-4.797366,-4.720499,-8.009018e-13,-2.496654e-10,-2.583978e-08,-5.17883,-0.0001886071,-0.001827008,-0.09160451,-1.100394,-2.124182,-4.411068,-3.599406,-2.275421,-1.922839,-1.745148,-1.602279,-1.507193,-1.420489,-1.34222,-3.450915e-05,-2.432584,-1.004034e-10
-10.87087,-1.499277e-06,-4.776059,-7.771179,-2.890338e-08,-6.960066,-5.173474e-06,-5.788495,-0.1311373,-0.000377288,-0.05961482,-4.998214,-5.605741,-6.174177,-6.359492,-6.32313,-6.183178,-5.975842,-5.772532,-5.622883,-5.509303,-5.412414,-5.275499,-0.001183885,-1.173883,-5.648088,-5.867848,-6.112802,-6.164023,-6.09513,-5.948552,-5.737016,-5.543958,-5.357329,-5.233327,-5.11798,-4.978706,-4.869543,-4.78437,-4.707686,-7.388077e-13,-2.343208e-10,-2.451938e-08,-5.160479,-0.0001843228,-0.001793694,-0.09063333,-1.093978,-2.114727,-4.398742,-3.58853,-2.266202,-1.914393,-1.737178,-1.59473,-1.499924,-1.413484,-1.335461,-3.342559e-05,-2.420848,-9.619665e-11
-10.75075,-1.439501e-06,-4.756368,-7.750887,-2.750811e-08,-6.939375,-4.985122e-06,-5.771709,-0.1294118,-0.0003692084,-0.05890733,-4.986347,-5.592354,-6.159142,-6.343641,-6.307111,-6.167324,-5.960365,-5.757441,-5.608081,-5.494731,-5.398064,-5.261478,-0.001161087,-1.167542,-5.634531,-5.853332,-6.097337,-6.148144,-6.079203,-5.932841,-5.72175,-5.529133,-5.342921,-5.219191,-5.104112,-4.965179,-4.85628,-4.771314,-4.694814,-6.815162e-13,-2.199155e-10,-2.326605e-08,-5.142088,-0.0001801326,-0.001760956,-0.08967068,-1.087577,-2.105271,-4.386364,-3.577618,-2.256978,-1.905948,-1.729212,-1.587187,-1.492664,-1.406487,-1.328711,-3.237549e-05,-2.409116,-9.216458e-11
-10.63063,-1.382085e-06,-4.736658,-7.730493,-2.617975e-08,-6.918602,-4.803546e-06,-5.754861,-0.1277065,-0.0003612956,-0.05820711,-4.974405,-5.578883,-6.144017,-6.3277,-6.291004,-6.151386,-5.944808,-5.742273,-5.593206,-5.480088,-5.383645,-5.24739,-0.001138707,-1.16121,-5.620891,-5.838732,-6.081787,-6.132181,-6.063196,-5.917053,-5.706411,-5.514238,-5.328447,-5.20499,-5.090181,-4.95159,-4.842957,-4.758199,-4.681886,-6.286568e-13,-2.063923e-10,-2.207641e-08,-5.123659,-0.0001760347,-0.001728785,-0.08871652,-1.081191,-2.095816,-4.373936,-3.566673,-2.24775,-1.897506,-1.72125,-1.57965,-1.485411,-1.3995,-1.321971,-3.135784e-05,-2.39739,-8.830003e-11
-10.51051,-1.326937e-06,-4.716929,-7.709999,-2.491511e-08,-6.897751,-4.628505e-06,-5.737953,-0.1260212,-0.0003535462,-0.05751409,-4.962389,-5.56533,-6.128803,-6.311671,-6.274812,-6.135365,-5.929173,-5.727032,-5.57826,-5.465375,-5.369158,-5.233236,-0.001116739,-1.154889,-5.607169,-5.824051,-6.066155,-6.116138,-6.047111,-5.90119,-5.691,-5.499274,-5.313907,-5.190726,-5.076189,-4.937941,-4.829577,-4.745028,-4.668901,-5.798876e-13,-1.936974e-10,-2.094725e-08,-5.105192,-0.000172027,-0.001697171,-0.08777082,-1.074822,-2.086361,-4.361459,-3.555695,-2.238518,-1.889066,-1.713295,-1.57212,-1.478166,-1.392521,-1.315241,-3.037166e-05,-2.385671,-8.45961e-11
-10.39039,-1.273968e-06,-4.697184,-7.689406,-2.371118e-08,-6.876823,-4.459769e-06,-5.720987,-0.1243558,-0.0003459571,-0.05682822,-4.950301,-5.551697,-6.113504,-6.295556,-6.258536,-6.119265,-5.913462,-5.711718,-5.563244,-5.450595,-5.354604,-5.219017,-0.001095175,-1.148579,-5.593366,-5.809289,-6.050441,-6.100015,-6.030949,-5.885253,-5.67552,-5.484244,-5.299302,-5.176399,-5.062136,-4.924234,-4.816139,-4.731801,-4.655863,-5.348929e-13,-1.817804e-10,-1.987551e-08,-5.086689,-0.0001681077,-0.001666106,-0.08683352,-1.068468,-2.076908,-4.348934,-3.544686,-2.229284,-1.88063,-1.705345,-1.564598,-1.47093,-1.385553,-1.308521,-2.9416e-05,-2.373959,-8.10462e-11
-10.27027,-1.223093e-06,-4.677424,-7.668718,-2.256505e-08,-6.855821,-4.297113e-06,-5.703964,-0.1227101,-0.0003385251,-0.05614947,-4.938142,-5.537985,-6.098119,-6.279357,-6.242179,-6.103086,-5.897676,-5.696333,-5.54816,-5.435748,-5.339985,-5.204736,-0.00107401,-1.142281,-5.579484,-5.794448,-6.034648,-6.083814,-6.014713,-5.869245,-5.659971,-5.469148,-5.284636,-5.162012,-5.048024,-4.91047,-4.802646,-4.71852,-4.642771,-4.933813e-13,-1.705938e-10,-1.88583e-08,-5.068153,-0.0001642749,-0.001635581,-0.0859046,-1.062131,-2.067457,-4.336362,-3.533646,-2.220048,-1.872198,-1.697401,-1.557083,-1.463704,-1.378594,-1.301813,-2.848994e-05,-2.362255,-7.764399e-11
-10.15015,-1.17423e-06,-4.65765,-7.647937,-2.147397e-08,-6.834745,-4.140321e-06,-5.686885,-0.1210839,-0.0003312471,-0.05547777,-4.925914,-5.524195,-6.082652,-6.263075,-6.225741,-6.08683,-5.881817,-5.680879,-5.533009,-5.420837,-5.325303,-5.190393,-0.001053235,-1.135993,-5.565525,-5.77953,-6.018778,-6.067538,-5.998403,-5.853166,-5.644355,-5.453988,-5.269908,-5.147566,-5.033855,-4.896651,-4.789099,-4.705186,-4.629627,-4.550838e-13,-1.600929e-10,-1.789285e-08,-5.049584,-0.0001605268,-0.001605588,-0.084984,-1.055811,-2.058009,-4.323745,-3.522576,-2.210811,-1.86377,-1.689464,-1.549578,-1.456486,-1.371646,-1.295116,-2.759257e-05,-2.35056,-7.438338e-11
-10.03003,-1.127302e-06,-4.637865,-7.627064,-2.043531e-08,-6.8136,-3.989185e-06,-5.669752,-0.119477,-0.0003241202,-0.05481308,-4.913618,-5.51033,-6.067104,-6.246712,-6.209226,-6.070499,-5.865887,-5.665357,-5.517793,-5.405862,-5.31056,-5.17599,-0.001032844,-1.129718,-5.55149,-5.764537,-6.002832,-6.051187,-5.982021,-5.837019,-5.628675,-5.438766,-5.255121,-5.133063,-5.019629,-4.882777,-4.7755,-4.691801,-4.616432,-4.197523e-13,-1.50236e-10,-1.697656e-08,-5.030985,-0.0001568616,-0.001576117,-0.08407169,-1.049507,-2.048564,-4.311084,-3.511478,-2.201572,-1.855347,-1.681534,-1.542081,-1.449279,-1.364709,-1.288431,-2.672302e-05,-2.338875,-7.125854e-11
-9.90991,-1.082231e-06,-4.61807,-7.606102,-1.944658e-08,-6.792386,-3.843504e-06,-5.652568,-0.1178892,-0.0003171413,-0.05415534,-4.901255,-5.496391,-6.051476,-6.23027,-6.192633,-6.054095,-5.849887,-5.649769,-5.502513,-5.390826,-5.295756,-5.161528,-0.001012831,-1.123455,-5.53738,-5.74947,-5.986812,-6.034764,-5.96557,-5.820805,-5.61293,-5.423484,-5.240275,-5.118503,-5.00535,-4.868851,-4.761849,-4.678365,-4.603189,-3.871577e-13,-1.409837e-10,-1.610693e-08,-5.012357,-0.0001532775,-0.001547161,-0.08316762,-1.043221,-2.039124,-4.29838,-3.500352,-2.192334,-1.84693,-1.673612,-1.534593,-1.442082,-1.357783,-1.281757,-2.588046e-05,-2.3272,-6.826388e-11
-9.78979,-1.038946e-06,-4.598265,-7.585053,-1.850539e-08,-6.771105,-3.703084e-06,-5.635332,-0.1163204,-0.0003103076,-0.0535045,-4.888827,-5.482378,-6.03577,-6.213751,-6.175966,-6.037619,-5.83382,-5.634116,-5.487171,-5.375729,-5.280892,-5.14701,-0.0009931891,-1.117205,-5.523198,-5.734331,-5.970719,-6.01827,-5.94905,-5.804526,-5.597124,-5.408142,-5.225374,-5.103888,-4.991017,-4.854873,-4.748148,-4.66488,-4.589897,-3.570883e-13,-1.322991e-10,-1.52816e-08,-4.9937,-0.0001497729,-0.001518712,-0.08227176,-1.036953,-2.029688,-4.285634,-3.489199,-2.183096,-1.838518,-1.665699,-1.527115,-1.434896,-1.350869,-1.275097,-2.506405e-05,-2.315537,-6.539403e-11
-9.66967,-9.973759e-07,-4.578454,-7.563918,-1.760948e-08,-6.749759,-3.567737e-06,-5.618048,-0.1147703,-0.0003036161,-0.05286052,-4.876334,-5.468295,-6.019987,-6.197156,-6.159225,-6.021073,-5.817685,-5.618401,-5.471769,-5.360573,-5.265972,-5.132435,-0.0009739118,-1.110967,-5.508945,-5.719121,-5.954555,-6.001706,-5.932463,-5.788184,-5.581258,-5.392742,-5.210416,-5.08922,-4.976632,-4.840845,-4.734398,-4.651348,-4.576559,-3.293492e-13,-1.241476e-10,-1.449834e-08,-4.975018,-0.000146346,-0.00149076,-0.08138405,-1.030703,-2.020258,-4.272847,-3.47802,-2.173859,-1.830114,-1.657794,-1.519647,-1.427721,-1.343967,-1.268448,-2.427301e-05,-2.303886,-6.264384e-11
-9.54955,-9.574543e-07,-4.558636,-7.542701,-1.675667e-08,-6.728351,-3.437283e-06,-5.600716,-0.1132389,-0.0002970641,-0.05222334,-4.863779,-5.454142,-6.004131,-6.180487,-6.142413,-6.004458,-5.801486,-5.602623,-5.456307,-5.34536,-5.250995,-5.117807,-0.000954993,-1.104743,-5.494621,-5.703842,-5.938322,-5.985075,-5.915812,-5.771779,-5.565332,-5.377285,-5.195405,-5.0745,-4.962196,-4.826768,-4.720601,-4.637769,-4.563175,-3.037601e-13,-1.164964e-10,-1.3755e-08,-4.956311,-0.0001429953,-0.001463299,-0.08050446,-1.024471,-2.010834,-4.260021,-3.466817,-2.164624,-1.821716,-1.649898,-1.51219,-1.420557,-1.337077,-1.261813,-2.350656e-05,-2.292247,-6.000837e-11
-9.429429,-9.191162e-07,-4.538814,-7.521402,-1.594492e-08,-6.706883,-3.311547e-06,-5.583338,-0.1117259,-0.0002906488,-0.05159291,-4.851162,-5.43992,-5.988201,-6.163746,-6.125531,-5.987777,-5.785224,-5.586786,-5.440788,-5.330092,-5.235964,-5.103125,-0.0009364263,-1.098533,-5.48023,-5.688495,-5.922021,-5.968378,-5.899097,-5.755313,-5.549349,-5.361774,-5.180342,-5.059729,-4.947712,-4.812644,-4.706757,-4.624145,-4.549747,-2.801548e-13,-1.093151e-10,-1.304958e-08,-4.937581,-0.000139719,-0.00143632,-0.07963294,-1.018257,-2.001416,-4.247156,-3.455589,-2.155391,-1.813326,-1.642012,-1.504744,-1.413405,-1.3302,-1.255192,-2.276395e-05,-2.280622,-5.748288e-11
-9.309309,-8.822996e-07,-4.51899,-7.500025,-1.517226e-08,-6.685355,-3.190361e-06,-5.565915,-0.1102312,-0.0002843674,-0.05096918,-4.838486,-5.425631,-5.972199,-6.146934,-6.108581,-5.97103,-5.768899,-5.57089,-5.425213,-5.314768,-5.220879,-5.088392,-0.0009182056,-1.092336,-5.465771,-5.673082,-5.905653,-5.951616,-5.88232,-5.738789,-5.53331,-5.346209,-5.165228,-5.044909,-4.933179,-4.798473,-4.692869,-4.610477,-4.536276,-2.583799e-13,-1.025749e-10,-1.238014e-08,-4.918829,-0.0001365156,-0.001409815,-0.07876944,-1.012062,-1.992005,-4.234254,-3.444338,-2.146161,-1.804943,-1.634135,-1.497309,-1.406266,-1.323336,-1.248584,-2.204445e-05,-2.269011,-5.506283e-11
-9.189189,-8.469447e-07,-4.499163,-7.47857,-1.443682e-08,-6.663771,-3.073562e-06,-5.54845,-0.1087545,-0.0002782175,-0.05035209,-4.82575,-5.411277,-5.956128,-6.130052,-6.091564,-5.95422,-5.752515,-5.554937,-5.409583,-5.299392,-5.205743,-5.073608,-0.0009003249,-1.086154,-5.451247,-5.657604,-5.889222,-5.934792,-5.865482,-5.722207,-5.517216,-5.330593,-5.150064,-5.030041,-4.9186,-4.784257,-4.678937,-4.596766,-4.522763,-2.382938e-13,-9.62488e-11,-1.174486e-08,-4.900057,-0.0001333835,-0.001383777,-0.07791391,-1.005887,-1.982603,-4.221317,-3.433065,-2.136934,-1.79657,-1.62627,-1.489885,-1.399139,-1.316485,-1.241989,-2.134737e-05,-2.257416,-5.274386e-11
-9.069069,-8.129941e-07,-4.479337,-7.45704,-1.373682e-08,-6.642132,-2.960994e-06,-5.530942,-0.1072957,-0.0002721962,-0.04974159,-4.812956,-5.396859,-5.939988,-6.113103,-6.074481,-5.937348,-5.736071,-5.538928,-5.393899,-5.283964,-5.190556,-5.058775,-0.0008827783,-1.079986,-5.436659,-5.642063,-5.872727,-5.917906,-5.848586,-5.705569,-5.501069,-5.314925,-5.134851,-5.015126,-4.903976,-4.769998,-4.664962,-4.583014,-4.509209,-2.197659e-13,-9.031148e-11,-1.114201e-08,-4.881266,-0.0001303213,-0.001358198,-0.07706632,-0.99973,-1.973208,-4.208344,-3.421771,-2.127711,-1.788205,-1.618415,-1.482474,-1.392025,-1.309648,-1.23541,-2.0672e-05,-2.245835,-5.052178e-11
-8.948949,-7.803926e-07,-4.459512,-7.435437,-1.307056e-08,-6.620439,-2.852506e-06,-5.513395,-0.1058547,-0.0002663011,-0.04913764,-4.800107,-5.382379,-5.923782,-6.096089,-6.057336,-5.920415,-5.71957,-5.522866,-5.378164,-5.268485,-5.17532,-5.043895,-0.00086556,-1.073834,-5.422009,-5.626461,-5.85617,-5.900961,-5.831633,-5.688876,-5.484871,-5.299208,-5.119592,-5.000166,-4.889308,-4.755696,-4.650946,-4.569221,-4.495616,-2.026754e-13,-8.473914e-11,-1.056994e-08,-4.862457,-0.0001273274,-0.001333071,-0.07622662,-0.9935929,-1.963822,-4.195337,-3.410457,-2.118493,-1.77985,-1.610571,-1.475075,-1.384924,-1.302825,-1.228845,-2.00177e-05,-2.234271,-4.839258e-11
-8.828829,-7.490872e-07,-4.439689,-7.413763,-1.243643e-08,-6.598695,-2.747951e-06,-5.495808,-0.1044312,-0.0002605296,-0.04854018,-4.787202,-5.367837,-5.907511,-6.07901,-6.040128,-5.903423,-5.703014,-5.50675,-5.362378,-5.252958,-5.160036,-5.028968,-0.0008486641,-1.067696,-5.407297,-5.610798,-5.839554,-5.883957,-5.814624,-5.67213,-5.468622,-5.283443,-5.104287,-4.985162,-4.874597,-4.741353,-4.63689,-4.555389,-4.481985,-1.869113e-13,-7.950943e-11,-1.00271e-08,-4.843633,-0.0001244003,-0.001308388,-0.07539476,-0.9874755,-1.954446,-4.182297,-3.399122,-2.10928,-1.771504,-1.602739,-1.467689,-1.377837,-1.296016,-1.222294,-1.938381e-05,-2.222724,-4.635243e-11
-8.708709,-7.190269e-07,-4.41987,-7.39202,-1.18329e-08,-6.576901,-2.647189e-06,-5.478184,-0.103025,-0.0002548793,-0.04794916,-4.774243,-5.353235,-5.891175,-6.061868,-6.022861,-5.886373,-5.686403,-5.490583,-5.346543,-5.237383,-5.144705,-5.013997,-0.000832085,-1.061574,-5.392526,-5.595077,-5.822879,-5.866896,-5.797561,-5.655333,-5.452325,-5.267632,-5.088938,-4.970115,-4.859844,-4.72697,-4.622795,-4.541519,-4.468316,-1.723707e-13,-7.460136e-11,-9.511994e-09,-4.824794,-0.0001215387,-0.001284141,-0.07457069,-0.981378,-1.94508,-4.169226,-3.38777,-2.100073,-1.763169,-1.594919,-1.460317,-1.370764,-1.289222,-1.215759,-1.876972e-05,-2.211195,-4.439763e-11
-8.588589,-6.901628e-07,-4.400057,-7.370209,-1.125848e-08,-6.55506,-2.550084e-06,-5.460524,-0.1016361,-0.0002493477,-0.04736452,-4.761231,-5.338574,-5.874778,-6.044665,-6.005534,-5.869268,-5.669739,-5.474366,-5.33066,-5.221762,-5.12933,-4.998981,-0.0008158171,-1.055467,-5.377696,-5.579298,-5.806147,-5.849781,-5.780445,-5.638486,-5.43598,-5.251776,-5.073546,-4.955026,-4.845051,-4.712548,-4.608662,-4.527613,-4.454611,-1.589589e-13,-6.999524e-11,-9.023216e-09,-4.805941,-0.0001187412,-0.001260325,-0.07375436,-0.9753007,-1.935724,-4.156124,-3.376399,-2.090872,-1.754844,-1.587111,-1.452957,-1.363705,-1.282442,-1.209239,-1.81748e-05,-2.199684,-4.252463e-11
-8.468468,-6.624476e-07,-4.38025,-7.348333,-1.071179e-08,-6.533173,-2.456505e-06,-5.442829,-0.1002642,-0.0002439324,-0.04678622,-4.748168,-5.323857,-5.85832,-6.027402,-5.98815,-5.852108,-5.653024,-5.458101,-5.31473,-5.206096,-5.11391,-4.983924,-0.000799855,-1.049377,-5.362809,-5.563463,-5.789359,-5.832611,-5.763277,-5.62159,-5.419589,-5.235875,-5.058112,-4.939898,-4.83022,-4.698089,-4.594493,-4.51367,-4.440872,-1.465886e-13,-6.567255e-11,-8.55943e-09,-4.787076,-0.0001160062,-0.001236931,-0.07294573,-0.9692438,-1.92638,-4.142992,-3.365011,-2.081677,-1.746531,-1.579317,-1.445612,-1.35666,-1.275678,-1.202735,-1.759848e-05,-2.188191,-4.073006e-11
-8.348348,-6.358361e-07,-4.36045,-7.326393,-1.01915e-08,-6.511241,-2.366325e-06,-5.425101,-0.0989092,-0.0002386312,-0.0462142,-4.735054,-5.309083,-5.841802,-6.010081,-5.97071,-5.834895,-5.636259,-5.441788,-5.298756,-5.190386,-5.098448,-4.968825,-0.0007841932,-1.043302,-5.347866,-5.547574,-5.772518,-5.815389,-5.74606,-5.604646,-5.403154,-5.219932,-5.042637,-4.92473,-4.81535,-4.683593,-4.580289,-4.499693,-4.427098,-1.351789e-13,-6.161592e-11,-8.119364e-09,-4.7682,-0.0001133326,-0.001213952,-0.07214476,-0.9632075,-1.917046,-4.129832,-3.353607,-2.07249,-1.738229,-1.571535,-1.438281,-1.349631,-1.26893,-1.196247,-1.704019e-05,-2.176718,-3.901066e-11
-8.228228,-6.102848e-07,-4.34066,-7.304391,-9.696344e-09,-6.489267,-2.279423e-06,-5.407341,-0.09757087,-0.0002334418,-0.04564842,-4.721892,-5.294255,-5.825227,-5.992704,-5.953216,-5.81763,-5.619445,-5.42543,-5.282737,-5.174634,-5.082945,-4.953686,-0.0007688265,-1.037244,-5.332869,-5.531631,-5.755623,-5.798117,-5.728794,-5.587657,-5.386675,-5.203948,-5.027124,-4.909524,-4.800444,-4.669062,-4.56605,-4.485683,-4.413292,-1.246555e-13,-5.780904e-11,-7.701812e-09,-4.749315,-0.000110719,-0.001191382,-0.07135138,-0.957192,-1.907725,-4.116644,-3.342188,-2.06331,-1.72994,-1.563767,-1.430964,-1.342617,-1.262197,-1.189776,-1.649936e-05,-2.165265,-3.73633e-11
-8.108108,-5.857519e-07,-4.32088,-7.282329,-9.225111e-09,-6.467252,-2.195681e-06,-5.38955,-0.09624906,-0.0002283617,-0.04508881,-4.708681,-5.279374,-5.808595,-5.975271,-5.935669,-5.800316,-5.602585,-5.409027,-5.266676,-5.15884,-5.067402,-4.938508,-0.0007537495,-1.031203,-5.317818,-5.515637,-5.738678,-5.780795,-5.711481,-5.570623,-5.370154,-5.187923,-5.011572,-4.894282,-4.785502,-4.654496,-4.551778,-4.47164,-4.399455,-1.149497e-13,-5.423659e-11,-7.305629e-09,-4.730422,-0.000108164,-0.001169214,-0.07056556,-0.9511975,-1.898417,-4.10343,-3.330754,-2.054139,-1.721662,-1.556013,-1.423663,-1.335618,-1.25548,-1.18332,-1.597547e-05,-2.153833,-3.578499e-11
-7.987988,-5.621972e-07,-4.301111,-7.260209,-8.776655e-09,-6.445197,-2.114985e-06,-5.37173,-0.0949436,-0.000223389,-0.04453533,-4.695424,-5.264441,-5.791909,-5.957784,-5.918071,-5.782952,-5.585678,-5.392581,-5.250574,-5.143007,-5.051819,-4.923292,-0.0007389572,-1.025179,-5.302716,-5.499592,-5.721682,-5.763425,-5.694123,-5.553547,-5.353592,-5.17186,-4.995984,-4.879005,-4.770527,-4.639898,-4.537474,-4.457566,-4.385586,-1.059981e-13,-5.088419e-11,-6.929727e-09,-4.711522,-0.0001056665,-0.001147442,-0.06978724,-0.9452241,-1.889121,-4.09019,-3.319307,-2.044976,-1.713398,-1.548273,-1.416376,-1.328635,-1.24878,-1.176882,-1.546799e-05,-2.142422,-3.427287e-11
-7.867868,-5.395821e-07,-4.281355,-7.238032,-8.349882e-09,-6.423106,-2.037226e-06,-5.353882,-0.09365433,-0.0002185214,-0.04398792,-4.682121,-5.249458,-5.775169,-5.940246,-5.900423,-5.765541,-5.568726,-5.376093,-5.234433,-5.127136,-5.0362,-4.908041,-0.0007244445,-1.019172,-5.287564,-5.483498,-5.704638,-5.746008,-5.67672,-5.536428,-5.336991,-5.15576,-4.98036,-4.863693,-4.755518,-4.625268,-4.523139,-4.443462,-4.371689,-9.774226e-14,-4.773833e-11,-6.573075e-09,-4.692616,-0.0001032251,-0.001126058,-0.06901638,-0.9392722,-1.879839,-4.076925,-3.307846,-2.035822,-1.705146,-1.540548,-1.409105,-1.321668,-1.242096,-1.17046,-1.497642e-05,-2.131032,-3.282418e-11
-7.747748,-5.178694e-07,-4.261613,-7.215801,-7.94375e-09,-6.400978,-1.962299e-06,-5.336006,-0.09238108,-0.0002137567,-0.04344654,-4.668774,-5.234425,-5.758377,-5.922656,-5.882726,-5.748085,-5.551732,-5.359565,-5.218252,-5.111227,-5.020543,-4.892754,-0.0007102063,-1.013183,-5.272362,-5.467357,-5.687547,-5.728547,-5.659275,-5.519269,-5.320352,-5.139623,-4.964701,-4.848348,-4.740477,-4.610606,-4.508774,-4.429329,-4.357762,-9.012814e-14,-4.478633e-11,-6.234691e-09,-4.673706,-0.0001008387,-0.001105057,-0.06825293,-0.9333417,-1.870571,-4.063637,-3.296373,-2.026678,-1.696909,-1.532838,-1.401849,-1.314717,-1.235429,-1.164056,-1.450026e-05,-2.119665,-3.143629e-11
-7.627628,-4.970235e-07,-4.241885,-7.193516,-7.557268e-09,-6.378816,-1.890101e-06,-5.318106,-0.09112368,-0.000209093,-0.04291114,-4.655383,-5.219344,-5.741534,-5.905017,-5.864982,-5.730584,-5.534696,-5.342998,-5.202034,-5.095282,-5.004852,-4.877433,-0.0006962379,-1.007211,-5.257112,-5.451169,-5.670411,-5.711041,-5.641788,-5.50207,-5.303676,-5.123452,-4.94901,-4.832972,-4.725405,-4.595916,-4.494381,-4.415168,-4.343809,-8.310601e-14,-4.201629e-11,-5.913645e-09,-4.654792,-9.85061e-05,-0.001084431,-0.06749683,-0.9274331,-1.861317,-4.050326,-3.284889,-2.017544,-1.688685,-1.525143,-1.39461,-1.307784,-1.228779,-1.157669,-1.403905e-05,-2.108321,-3.010666e-11
-7.507508,-4.770102e-07,-4.222174,-7.171181,-7.189489e-09,-6.356621,-1.820534e-06,-5.30018,-0.08988197,-0.000204528,-0.04238165,-4.64195,-5.204216,-5.724642,-5.88733,-5.847193,-5.713039,-5.517619,-5.326392,-5.18578,-5.079302,-4.989127,-4.862079,-0.0006825343,-1.001257,-5.241816,-5.434936,-5.65323,-5.693493,-5.624261,-5.484834,-5.286965,-5.107246,-4.933287,-4.817564,-4.710304,-4.581196,-4.47996,-4.400979,-4.329829,-7.662994e-14,-3.941704e-11,-5.609053e-09,-4.635876,-9.622607e-05,-0.001064174,-0.06674805,-0.9215463,-1.852078,-4.036994,-3.273394,-2.008421,-1.680475,-1.517463,-1.387387,-1.300866,-1.222146,-1.151299,-1.359231e-05,-2.097,-2.883288e-11
-7.387387,-4.577965e-07,-4.20248,-7.148795,-6.839515e-09,-6.334396,-1.753503e-06,-5.282232,-0.08865578,-0.0002000599,-0.04185804,-4.628475,-5.189042,-5.707701,-5.869597,-5.829359,-5.695453,-5.500503,-5.30975,-5.169491,-5.063289,-4.973368,-4.846693,-0.0006690909,-0.9953209,-5.226474,-5.418659,-5.636006,-5.675905,-5.606695,-5.467561,-5.270219,-5.091008,-4.917533,-4.802127,-4.695174,-4.56645,-4.465512,-4.386765,-4.315824,-7.065756e-14,-3.697808e-11,-5.320077e-09,-4.616959,-9.399749e-05,-0.001044281,-0.06600652,-0.9156816,-1.842855,-4.02364,-3.261889,-1.999308,-1.67228,-1.5098,-1.380181,-1.293967,-1.215531,-1.144948,-1.315961e-05,-2.085703,-2.761261e-11
-7.267267,-4.393507e-07,-4.182804,-7.126362,-6.50649e-09,-6.312141,-1.688917e-06,-5.264262,-0.08744496,-0.0001956867,-0.04134024,-4.614961,-5.173825,-5.690715,-5.851818,-5.811483,-5.677827,-5.48335,-5.293072,-5.153168,-5.047243,-4.957579,-4.831277,-0.0006559028,-0.9894034,-5.211089,-5.402339,-5.618741,-5.658276,-5.589091,-5.450253,-5.25344,-5.074738,-4.901749,-4.786662,-4.680017,-4.551676,-4.451039,-4.372526,-4.301794,-6.514977e-14,-3.468956e-11,-5.045921e-09,-4.598043,-9.181925e-05,-0.001024746,-0.0652722,-0.9098391,-1.833647,-4.010267,-3.250374,-1.990207,-1.664101,-1.502152,-1.372991,-1.287084,-1.208933,-1.138615,-1.274051e-05,-2.074431,-2.644362e-11
-7.147147,-4.216424e-07,-4.163148,-7.103882,-6.189596e-09,-6.289858,-1.626689e-06,-5.246271,-0.08624933,-0.0001914064,-0.04082821,-4.601407,-5.158564,-5.673683,-5.833995,-5.793565,-5.660161,-5.46616,-5.27636,-5.136813,-5.031165,-4.941758,-4.815832,-0.0006429657,-0.9835044,-5.19566,-5.385978,-5.601435,-5.640609,-5.571452,-5.432912,-5.23663,-5.058439,-4.885936,-4.771169,-4.664833,-4.536878,-4.436541,-4.358263,-4.287741,-6.00705e-14,-3.254223e-11,-4.785828e-09,-4.579127,-8.969025e-05,-0.001005561,-0.06454505,-0.904019,-1.824455,-3.996875,-3.238852,-1.981118,-1.655936,-1.494522,-1.365819,-1.280219,-1.202354,-1.1323,-1.233459e-05,-2.063184,-2.532379e-11
-7.027027,-4.046424e-07,-4.143512,-7.081358,-5.888057e-09,-6.267548,-1.566732e-06,-5.228261,-0.08506874,-0.0001872172,-0.0403219,-4.587816,-5.143261,-5.656607,-5.81613,-5.775607,-5.642458,-5.448934,-5.259615,-5.120426,-5.015058,-4.925909,-4.800358,-0.0006302749,-0.9776241,-5.180189,-5.369578,-5.58409,-5.622904,-5.553777,-5.415537,-5.219788,-5.04211,-4.870097,-4.75565,-4.649624,-4.522055,-4.422019,-4.343977,-4.273666,-5.538649e-14,-3.052742e-11,-4.539081e-09,-4.560215,-8.760941e-05,-0.0009867217,-0.063825,-0.8982214,-1.81528,-3.983465,-3.227321,-1.972041,-1.647787,-1.486908,-1.358664,-1.273372,-1.195793,-1.126003,-1.194144e-05,-2.051961,-2.425105e-11
-6.906907,-3.883227e-07,-4.123897,-7.058791,-5.601135e-09,-6.245214,-1.508965e-06,-5.210232,-0.08390303,-0.0001831171,-0.03982126,-4.574188,-5.127917,-5.639488,-5.798224,-5.757609,-5.624717,-5.431674,-5.242839,-5.104009,-4.998921,-4.910031,-4.784857,-0.0006178259,-0.9717628,-5.164678,-5.353138,-5.566708,-5.605164,-5.536069,-5.398131,-5.202917,-5.025754,-4.85423,-4.740106,-4.63439,-4.507209,-4.407475,-4.329669,-4.259569,-5.106703e-14,-2.863698e-11,-4.304999e-09,-4.541306,-8.557568e-05,-0.0009682217,-0.06311201,-0.8924465,-1.806122,-3.970038,-3.215783,-1.962976,-1.639654,-1.479311,-1.351527,-1.266543,-1.18925,-1.119725,-1.156066e-05,-2.040765,-2.322345e-11
-6.786787,-3.726563e-07,-4.104305,-7.036182,-5.328123e-09,-6.222856,-1.453308e-06,-5.192186,-0.08275204,-0.0001791044,-0.03932623,-4.560524,-5.112534,-5.622328,-5.780278,-5.739575,-5.606942,-5.414382,-5.226031,-5.087563,-4.982757,-4.894126,-4.76933,-0.0006056145,-0.9659206,-5.149128,-5.336661,-5.549288,-5.58739,-5.518328,-5.380694,-5.186018,-5.00937,-4.838339,-4.724538,-4.619134,-4.49234,-4.39291,-4.31534,-4.245452,-4.708382e-14,-2.686325e-11,-4.082934e-09,-4.522401,-8.358804e-05,-0.0009500554,-0.06240603,-0.8866944,-1.796982,-3.956594,-3.204239,-1.953925,-1.631538,-1.471731,-1.344408,-1.259732,-1.182726,-1.113466,-1.119188e-05,-2.029596,-2.223909e-11
-6.666667,-3.576172e-07,-4.084737,-7.013534,-5.068353e-09,-6.200476,-1.399686e-06,-5.174124,-0.08161561,-0.0001751772,-0.03883677,-4.546825,-5.097112,-5.605128,-5.762294,-5.721504,-5.589133,-5.397058,-5.209195,-5.07109,-4.966566,-4.878195,-4.753778,-0.0005936363,-0.9600977,-5.133539,-5.320147,-5.531834,-5.569582,-5.500556,-5.363229,-5.169092,-4.992961,-4.822424,-4.708946,-4.603855,-4.47745,-4.378323,-4.300991,-4.231316,-4.341073e-14,-2.519905e-11,-3.872274e-09,-4.503502,-8.164546e-05,-0.0009322171,-0.06170702,-0.8809652,-1.787859,-3.943136,-3.19269,-1.944887,-1.623438,-1.46417,-1.337307,-1.25294,-1.176221,-1.107226,-1.083471e-05,-2.018453,-2.129618e-11
-6.546547,-3.431806e-07,-4.065192,-6.990847,-4.821185e-09,-6.178076,-1.348025e-06,-5.156047,-0.08049359,-0.0001713339,-0.03835282,-4.533093,-5.081654,-5.587889,-5.744272,-5.703398,-5.571291,-5.379703,-5.19233,-5.054589,-4.950349,-4.862239,-4.738201,-0.0005818871,-0.9542942,-5.117914,-5.303599,-5.514346,-5.551742,-5.482755,-5.345735,-5.15214,-4.976528,-4.806485,-4.693333,-4.588555,-4.46254,-4.363718,-4.286623,-4.21716,-4.002367e-14,-2.363764e-11,-3.672435e-09,-4.48461,-7.974697e-05,-0.0009147013,-0.06101491,-0.8752592,-1.778754,-3.929663,-3.181135,-1.935864,-1.615355,-1.456626,-1.330225,-1.246167,-1.169735,-1.101005,-1.048881e-05,-2.007337,-2.039299e-11
-6.426426,-3.293225e-07,-4.045674,-6.968124,-4.586011e-09,-6.155657,-1.298254e-06,-5.137956,-0.07938581,-0.0001675726,-0.03787433,-4.519327,-5.066159,-5.570612,-5.726215,-5.685258,-5.553418,-5.362319,-5.175438,-5.038063,-4.934108,-4.84626,-4.722602,-0.0005703627,-0.9485104,-5.102252,-5.287016,-5.496825,-5.533871,-5.464924,-5.328215,-5.135163,-4.960071,-4.790525,-4.677699,-4.573235,-4.447611,-4.349093,-4.272237,-4.202988,-3.69004e-14,-2.217269e-11,-3.482864e-09,-4.465726,-7.789159e-05,-0.0008975023,-0.06032966,-0.8695763,-1.769668,-3.916176,-3.169576,-1.926854,-1.60729,-1.4491,-1.323161,-1.239413,-1.163268,-1.094804,-1.015382e-05,-1.996249,-1.952785e-11
-6.306306,-3.160199e-07,-4.026182,-6.945365,-4.362253e-09,-6.13322,-1.250304e-06,-5.119853,-0.07829212,-0.0001638918,-0.03740127,-4.50553,-5.050629,-5.553299,-5.708123,-5.667086,-5.535514,-5.344907,-5.15852,-5.021513,-4.917843,-4.830257,-4.706981,-0.0005590591,-0.9427464,-5.086556,-5.2704,-5.479272,-5.515971,-5.447067,-5.31067,-5.118162,-4.943592,-4.774544,-4.662044,-4.557895,-4.432663,-4.334451,-4.257833,-4.188798,-3.402042e-14,-2.079827e-11,-3.303036e-09,-4.446851,-7.607839e-05,-0.0008806148,-0.05965122,-0.8639167,-1.760601,-3.902676,-3.158013,-1.917859,-1.599242,-1.441593,-1.316116,-1.232678,-1.156821,-1.088622,-9.829399e-06,-1.985189,-1.869917e-11
-6.186186,-3.032509e-07,-4.006717,-6.922573,-4.14936e-09,-6.110767,-1.20411e-06,-5.101738,-0.07721237,-0.0001602897,-0.03693356,-4.491703,-5.035065,-5.535951,-5.689997,-5.648883,-5.517581,-5.327469,-5.141577,-5.004939,-4.901556,-4.814233,-4.691339,-0.0005479721,-0.9370024,-5.070826,-5.253753,-5.46169,-5.498042,-5.429182,-5.2931,-5.101139,-4.927091,-4.758543,-4.646371,-4.542538,-4.417698,-4.319792,-4.243414,-4.174593,-3.136482e-14,-1.95088e-11,-3.132454e-09,-4.427986,-7.430642e-05,-0.0008640336,-0.05897954,-0.8582806,-1.751553,-3.889165,-3.146447,-1.908879,-1.591212,-1.434105,-1.309091,-1.225962,-1.150393,-1.08246,-9.515222e-06,-1.974158,-1.790543e-11
-6.066066,-2.909941e-07,-3.987281,-6.899749,-3.946807e-09,-6.0883,-1.159608e-06,-5.083612,-0.07614641,-0.0001567647,-0.03647117,-4.477845,-5.019468,-5.51857,-5.671839,-5.630649,-5.499621,-5.310005,-5.12461,-4.988343,-4.885248,-4.798188,-4.675677,-0.000537098,-0.9312786,-5.055064,-5.237076,-5.444078,-5.480087,-5.411273,-5.275507,-5.084094,-4.910571,-4.742523,-4.63068,-4.527163,-4.402716,-4.305118,-4.228979,-4.160373,-2.891614e-14,-1.829904e-11,-2.970644e-09,-4.409131,-7.257479e-05,-0.0008477533,-0.05831457,-0.852668,-1.742525,-3.875642,-3.134879,-1.899914,-1.5832,-1.426635,-1.302084,-1.219266,-1.143985,-1.076318,-9.210969e-06,-1.963156,-1.714516e-11
-5.945946,-2.792291e-07,-3.967874,-6.876894,-3.754094e-09,-6.065818,-1.116737e-06,-5.065476,-0.07509408,-0.0001533153,-0.03601405,-4.463959,-5.00384,-5.501155,-5.653651,-5.612388,-5.481634,-5.292516,-5.107621,-4.971725,-4.868919,-4.782124,-4.659996,-0.0005264327,-0.925575,-5.03927,-5.220369,-5.426438,-5.462105,-5.39334,-5.257892,-5.067029,-4.894031,-4.726485,-4.614972,-4.511772,-4.387719,-4.290428,-4.21453,-4.146139,-2.66583e-14,-1.716409e-11,-2.817157e-09,-4.390288,-7.08826e-05,-0.0008317687,-0.05765625,-0.8470791,-1.733517,-3.862109,-3.123309,-1.890965,-1.575207,-1.419185,-1.295097,-1.21259,-1.137597,-1.070197,-8.916331e-06,-1.952183,-1.641697e-11
-5.825826,-2.679365e-07,-3.948497,-6.854009,-3.570747e-09,-6.043325,-1.075437e-06,-5.047333,-0.07405524,-0.0001499398,-0.03556215,-4.450045,-4.988181,-5.483709,-5.635433,-5.594098,-5.463621,-5.275003,-5.09061,-4.955087,-4.852572,-4.766041,-4.644297,-0.0005159725,-0.9198919,-5.023446,-5.203634,-5.408771,-5.444098,-5.375384,-5.240256,-5.049944,-4.877473,-4.71043,-4.599248,-4.496366,-4.372707,-4.275725,-4.200067,-4.131891,-2.457646e-14,-1.609933e-11,-2.671567e-09,-4.371459,-6.922899e-05,-0.0008160749,-0.05700455,-0.841514,-1.724529,-3.848566,-3.111737,-1.882033,-1.567232,-1.411754,-1.28813,-1.205934,-1.131229,-1.064095,-8.63101e-06,-1.94124,-1.571952e-11
-5.705706,-2.570974e-07,-3.929151,-6.831098,-3.396312e-09,-6.020821,-1.035652e-06,-5.029181,-0.07302973,-0.0001466368,-0.03511541,-4.436105,-4.972493,-5.466233,-5.617186,-5.575782,-5.445584,-5.257469,-5.073579,-4.938431,-4.836205,-4.74994,-4.628582,-0.0005057136,-0.9142294,-5.007593,-5.186871,-5.391079,-5.426068,-5.357406,-5.2226,-5.032841,-4.860898,-4.694359,-4.583509,-4.480945,-4.357682,-4.261008,-4.185591,-4.117632,-2.265691e-14,-1.510043e-11,-2.533469e-09,-4.352642,-6.76131e-05,-0.0008006668,-0.0563594,-0.8359727,-1.715562,-3.835015,-3.100166,-1.873116,-1.559276,-1.404343,-1.281183,-1.199298,-1.124882,-1.058014,-8.354714e-06,-1.930328,-1.50515e-11
-5.585586,-2.466938e-07,-3.909837,-6.80816,-3.230359e-09,-5.998308,-9.97326e-07,-5.011023,-0.07201741,-0.0001434047,-0.0346738,-4.422138,-4.956777,-5.448727,-5.598912,-5.557441,-5.427524,-5.239913,-5.056528,-4.921756,-4.819822,-4.733822,-4.61285,-0.0004956523,-0.9085877,-4.991712,-5.170083,-5.373362,-5.408015,-5.339408,-5.204925,-5.015721,-4.844307,-4.678274,-4.567756,-4.465511,-4.342644,-4.246279,-4.171104,-4.103361,-2.088703e-14,-1.416334e-11,-2.402481e-09,-4.333841,-6.603409e-05,-0.0007855395,-0.05572076,-0.8304553,-1.706616,-3.821456,-3.088594,-1.864217,-1.55134,-1.396952,-1.274256,-1.192682,-1.118554,-1.051953,-8.087163e-06,-1.919445,-1.44117e-11
-5.465465,-2.367083e-07,-3.890555,-6.785196,-3.072478e-09,-5.975786,-9.604068e-07,-4.99286,-0.07101812,-0.0001402421,-0.03423725,-4.408147,-4.941033,-5.431194,-5.580612,-5.539076,-5.409442,-5.222337,-5.039459,-4.905064,-4.803423,-4.717689,-4.597103,-0.000485785,-0.9029668,-4.975804,-5.15327,-5.355622,-5.389941,-5.321391,-5.187232,-4.998585,-4.827701,-4.662174,-4.551989,-4.450065,-4.327594,-4.231539,-4.156605,-4.089079,-1.925518e-14,-1.328424e-11,-2.278237e-09,-4.315055,-6.449116e-05,-0.000770688,-0.05508858,-0.824962,-1.697691,-3.80789,-3.077023,-1.855334,-1.543423,-1.389581,-1.26735,-1.186087,-1.112248,-1.045913,-7.828084e-06,-1.908594,-1.379893e-11
-5.345345,-2.271242e-07,-3.871308,-6.76221,-2.922277e-09,-5.953258,-9.248431e-07,-4.974693,-0.07003173,-0.0001371476,-0.03380573,-4.394131,-4.925262,-5.413634,-5.562287,-5.520689,-5.391339,-5.204742,-5.022373,-4.888356,-4.787008,-4.701542,-4.581343,-0.0004761081,-0.8973669,-4.959869,-5.136433,-5.33786,-5.371847,-5.303355,-5.169524,-4.981434,-4.811081,-4.646062,-4.536211,-4.434607,-4.312533,-4.216788,-4.142097,-4.074788,-1.77506e-14,-1.245955e-11,-2.160393e-09,-4.296286,-6.29835e-05,-0.0007561078,-0.05446281,-0.8194928,-1.688788,-3.794317,-3.065453,-1.846469,-1.535526,-1.382231,-1.260464,-1.179513,-1.105962,-1.039894,-7.577211e-06,-1.897774,-1.321205e-11
-5.225225,-2.179255e-07,-3.852094,-6.739201,-2.779386e-09,-5.930724,-8.905856e-07,-4.956521,-0.06905808,-0.0001341197,-0.03337918,-4.380093,-4.909466,-5.396048,-5.543938,-5.502279,-5.373216,-5.187129,-5.00527,-4.871632,-4.770579,-4.68538,-4.565569,-0.0004666181,-0.8917882,-4.94391,-5.119574,-5.320076,-5.353733,-5.285302,-5.151799,-4.964268,-4.794447,-4.629938,-4.520421,-4.419138,-4.297462,-4.202028,-4.127579,-4.060487,-1.636339e-14,-1.168592e-11,-2.048619e-09,-4.277535,-6.151032e-05,-0.000741794,-0.05384339,-0.8140478,-1.679906,-3.780739,-3.053886,-1.837622,-1.527649,-1.374901,-1.253599,-1.172959,-1.099698,-1.033895,-7.33429e-06,-1.886986,-1.264998e-11
-5.105105,-2.090969e-07,-3.832916,-6.716172,-2.64345e-09,-5.908186,-8.575867e-07,-4.938348,-0.06809704,-0.000131157,-0.03295756,-4.366032,-4.893647,-5.378437,-5.525567,-5.483849,-5.355075,-5.1695,-4.988152,-4.854895,-4.754137,-4.669206,-4.549783,-0.0004573115,-0.8862307,-4.927926,-5.102692,-5.302273,-5.335601,-5.267232,-5.13406,-4.94709,-4.777802,-4.613802,-4.504621,-4.40366,-4.282382,-4.187259,-4.113053,-4.046179,-1.508442e-14,-1.096019e-11,-1.942606e-09,-4.258801,-6.007088e-05,-0.0007277421,-0.05323028,-0.8086271,-1.671047,-3.767156,-3.04232,-1.828793,-1.519792,-1.367591,-1.246755,-1.166426,-1.093454,-1.027918,-7.09907e-06,-1.876229,-1.211168e-11
-4.984985,-2.006235e-07,-3.813774,-6.693124,-2.514133e-09,-5.885645,-8.258008e-07,-4.920172,-0.06714846,-0.0001282582,-0.03254082,-4.35195,-4.877803,-5.360803,-5.507174,-5.4654,-5.336916,-5.151854,-4.97102,-4.838145,-4.737682,-4.65302,-4.533986,-0.000448185,-0.8806946,-4.91192,-5.08579,-5.28445,-5.317453,-5.249148,-5.116308,-4.929899,-4.761146,-4.597656,-4.488812,-4.388172,-4.267293,-4.172482,-4.098519,-4.031863,-1.390524e-14,-1.027941e-11,-1.842056e-09,-4.240087,-5.86644e-05,-0.0007139474,-0.05262343,-0.8032307,-1.662211,-3.753569,-3.030758,-1.819982,-1.511956,-1.360303,-1.239931,-1.159915,-1.087232,-1.021962,-6.871312e-06,-1.865505,-1.159614e-11
-4.864865,-1.924913e-07,-3.794669,-6.670057,-2.391114e-09,-5.863102,-7.951835e-07,-4.901997,-0.0662122,-0.0001254219,-0.03212891,-4.337848,-4.861938,-5.343146,-5.488761,-5.446932,-5.31874,-5.134194,-4.953875,-4.821382,-4.721216,-4.636823,-4.518178,-0.0004392353,-0.87518,-4.895892,-5.068868,-5.26661,-5.299288,-5.231049,-5.098543,-4.912697,-4.744479,-4.581502,-4.472993,-4.372677,-4.252197,-4.157698,-4.083979,-4.017541,-1.281809e-14,-9.640809e-12,-1.746691e-09,-4.221393,-5.729017e-05,-0.0007004056,-0.05202279,-0.7978588,-1.653398,-3.739978,-3.019199,-1.811189,-1.50414,-1.353036,-1.233129,-1.153425,-1.081031,-1.016028,-6.650783e-06,-1.854814,-1.110242e-11
-4.744745,-1.846865e-07,-3.775601,-6.646973,-2.274087e-09,-5.840559,-7.656925e-07,-4.883821,-0.06528812,-0.0001226469,-0.03172179,-4.323726,-4.846051,-5.325469,-5.470328,-5.428447,-5.300549,-5.116519,-4.936718,-4.804609,-4.70474,-4.620616,-4.502361,-0.000430459,-0.869687,-4.879843,-5.051928,-5.248753,-5.281109,-5.212938,-5.080766,-4.895485,-4.727803,-4.565338,-4.457168,-4.357174,-4.237094,-4.142907,-4.069432,-4.003213,-1.18158e-14,-9.04177e-12,-1.656243e-09,-4.20272,-5.594746e-05,-0.0006871122,-0.0514283,-0.7925114,-1.644607,-3.726385,-3.007644,-1.802416,-1.496346,-1.34579,-1.226349,-1.146956,-1.074851,-1.010114,-6.437254e-06,-1.844156,-1.06296e-11
-4.624625,-1.771961e-07,-3.756571,-6.623875,-2.162763e-09,-5.818016,-7.372866e-07,-4.865647,-0.06437608,-0.0001199318,-0.0313194,-4.309586,-4.830144,-5.30777,-5.451878,-5.409945,-5.282344,-5.098832,-4.919549,-4.787825,-4.688254,-4.6044,-4.486535,-0.0004218529,-0.8642157,-4.863774,-5.03497,-5.23088,-5.262916,-5.194814,-5.062979,-4.878264,-4.711118,-4.549168,-4.441335,-4.341665,-4.221985,-4.128111,-4.05488,-3.98888,-1.089176e-14,-8.479855e-12,-1.57046e-09,-4.184068,-5.463557e-05,-0.0006740629,-0.05083992,-0.7871885,-1.63584,-3.71279,-2.996094,-1.793662,-1.488572,-1.338566,-1.21959,-1.14051,-1.068693,-1.004223,-6.230509e-06,-1.833531,-1.017679e-11
-4.504505,-1.700076e-07,-3.737581,-6.600762,-2.056866e-09,-5.795475,-7.099262e-07,-4.847474,-0.06347594,-0.0001172755,-0.03092171,-4.295427,-4.814217,-5.290053,-5.43341,-5.391429,-5.264125,-5.081134,-4.90237,-4.771032,-4.67176,-4.588176,-4.470702,-0.0004134139,-0.8587663,-4.847685,-5.017996,-5.212992,-5.24471,-5.17668,-5.045183,-4.861035,-4.694426,-4.53299,-4.425496,-4.32615,-4.206871,-4.11331,-4.040324,-3.974543,-1.003986e-14,-7.952769e-12,-1.489104e-09,-4.16544,-5.335381e-05,-0.0006612534,-0.05025761,-0.7818902,-1.627097,-3.699193,-2.984549,-1.784928,-1.48082,-1.331364,-1.212853,-1.134084,-1.062557,-0.9983527,-6.030333e-06,-1.822939,-9.743162e-12
-4.384384,-1.631088e-07,-3.71863,-6.577636,-1.95613e-09,-5.772937,-6.835734e-07,-4.829305,-0.06258756,-0.0001146766,-0.03052866,-4.281252,-4.798273,-5.272318,-5.414926,-5.372899,-5.245894,-5.063424,-4.885181,-4.75423,-4.655257,-4.571944,-4.454861,-0.0004051389,-0.8533387,-4.831579,-5.001006,-5.19509,-5.226492,-5.158536,-5.027378,-4.843798,-4.677728,-4.516807,-4.409653,-4.310631,-4.191753,-4.098505,-4.025764,-3.960202,-9.254488e-15,-7.45836e-12,-1.411946e-09,-4.146834,-5.210152e-05,-0.0006486795,-0.0496813,-0.7766166,-1.618378,-3.685596,-2.97301,-1.776213,-1.47309,-1.324183,-1.206138,-1.127681,-1.056443,-0.9925044,-5.83652e-06,-1.812381,-9.327903e-12
-4.264264,-1.564882e-07,-3.69972,-6.554499,-1.860308e-09,-5.750403,-6.581913e-07,-4.81114,-0.06171082,-0.0001121341,-0.03014021,-4.267061,-4.78231,-5.254565,-5.396427,-5.354355,-5.227652,-5.045705,-4.867984,-4.737421,-4.638748,-4.555706,-4.439015,-0.0003970249,-0.8479332,-4.815456,-4.984001,-5.177176,-5.208263,-5.140382,-5.009566,-4.826554,-4.661024,-4.500619,-4.393804,-4.295108,-4.176631,-4.083697,-4.011201,-3.945859,-8.530455e-15,-6.994608e-12,-1.33877e-09,-4.128253,-5.087802e-05,-0.0006363371,-0.04911095,-0.7713678,-1.609682,-3.671999,-2.961478,-1.767518,-1.465381,-1.317025,-1.199445,-1.1213,-1.050351,-0.986678,-5.648872e-06,-1.801858,-8.93024e-12
-4.144144,-1.501346e-07,-3.68085,-6.531351,-1.769159e-09,-5.727874,-6.337445e-07,-4.792979,-0.06084556,-0.0001096466,-0.02975632,-4.252855,-4.766331,-5.236796,-5.377914,-5.3358,-5.209399,-5.027976,-4.850779,-4.720605,-4.622233,-4.539462,-4.423163,-0.0003890687,-0.8425498,-4.799316,-4.966983,-5.15925,-5.190025,-5.122221,-4.991747,-4.809306,-4.644315,-4.484427,-4.377953,-4.279582,-4.161507,-4.068887,-3.996636,-3.931513,-7.862979e-15,-6.559618e-12,-1.269373e-09,-4.109696,-4.968269e-05,-0.0006242222,-0.04854651,-0.7661437,-1.601012,-3.658403,-2.949952,-1.758844,-1.457694,-1.309888,-1.192774,-1.114941,-1.04428,-0.9808736,-5.467195e-06,-1.791369,-8.549434e-12
-4.024024,-1.440373e-07,-3.662023,-6.508195,-1.682457e-09,-5.705351,-6.101988e-07,-4.774824,-0.05999167,-0.000107213,-0.02937694,-4.238634,-4.750337,-5.219013,-5.359389,-5.317233,-5.191137,-5.01024,-4.833568,-4.703784,-4.605713,-4.523214,-4.407307,-0.0003812675,-0.8371886,-4.783162,-4.949952,-5.141313,-5.171778,-5.104052,-4.973923,-4.792052,-4.627602,-4.468232,-4.362099,-4.264053,-4.14638,-4.054075,-3.982069,-3.917167,-7.247649e-15,-6.15161e-12,-1.203559e-09,-4.091165,-4.851488e-05,-0.0006123307,-0.04798794,-0.7609444,-1.592366,-3.644808,-2.938433,-1.75019,-1.45003,-1.302775,-1.186125,-1.108604,-1.038232,-0.9750912,-5.2913e-06,-1.780915,-8.184775e-12
-3.903904,-1.381861e-07,-3.643238,-6.48503,-1.599986e-09,-5.682836,-5.875213e-07,-4.756675,-0.059149,-0.0001048323,-0.02900202,-4.2244,-4.734328,-5.201215,-5.340851,-5.298657,-5.172866,-4.992497,-4.816351,-4.686958,-4.589189,-4.506962,-4.391448,-0.0003736184,-0.8318497,-4.766993,-4.932909,-5.123367,-5.153523,-5.085878,-4.956093,-4.774795,-4.610886,-4.452035,-4.346243,-4.248523,-4.131253,-4.039262,-3.967501,-3.902819,-6.680399e-15,-5.768916e-12,-1.141145e-09,-4.072661,-4.737398e-05,-0.0006006587,-0.04743518,-0.7557699,-1.583745,-3.631215,-2.926922,-1.741558,-1.442388,-1.295683,-1.179499,-1.10229,-1.032207,-0.969331,-5.121007e-06,-1.770495,-7.835582e-12
-3.783784,-1.325712e-07,-3.624496,-6.461859,-1.521542e-09,-5.66033,-5.656804e-07,-4.738534,-0.05831744,-0.0001025033,-0.02863152,-4.210153,-4.718305,-5.183404,-5.322302,-5.280072,-5.154588,-4.974748,-4.79913,-4.670128,-4.572662,-4.490706,-4.375585,-0.0003661185,-0.8265332,-4.750811,-4.915855,-5.105411,-5.135261,-5.067698,-4.93826,-4.757535,-4.594168,-4.435836,-4.330386,-4.232993,-4.116125,-4.024449,-3.952934,-3.888472,-6.157477e-15,-5.409969e-12,-1.081956e-09,-4.054184,-4.625939e-05,-0.0005892024,-0.04688818,-0.7506204,-1.575149,-3.617625,-2.915419,-1.732946,-1.434768,-1.288615,-1.172895,-1.095998,-1.026203,-0.963593,-4.95614e-06,-1.760111,-7.501203e-12
-3.663664,-1.27183e-07,-3.605798,-6.438682,-1.446927e-09,-5.637833,-5.446453e-07,-4.720401,-0.05749684,-0.0001002249,-0.02826539,-4.195894,-4.702269,-5.165581,-5.303744,-5.261478,-5.136304,-4.956994,-4.781904,-4.653294,-4.556131,-4.474449,-4.359721,-0.000358765,-0.8212391,-4.734616,-4.898792,-5.087448,-5.116994,-5.049514,-4.920424,-4.740273,-4.577449,-4.419636,-4.314528,-4.217462,-4.100997,-4.009636,-3.938367,-3.874126,-5.675425e-15,-5.073301e-12,-1.025825e-09,-4.035735,-4.517051e-05,-0.0005779578,-0.0463469,-0.7454958,-1.566578,-3.604038,-2.903925,-1.724356,-1.427171,-1.281569,-1.166315,-1.089729,-1.020222,-0.9578773,-4.796526e-06,-1.749763,-7.181016e-12
-3.543544,-1.220124e-07,-3.587145,-6.415501,-1.375956e-09,-5.615346,-5.243868e-07,-4.702277,-0.05668707,-9.799599e-05,-0.02790359,-4.181623,-4.686222,-5.147747,-5.285177,-5.242878,-5.118014,-4.939235,-4.764675,-4.636459,-4.5396,-4.45819,-4.343856,-0.0003515552,-0.8159675,-4.718409,-4.881719,-5.069478,-5.098721,-5.031327,-4.902586,-4.72301,-4.560729,-4.403436,-4.298671,-4.201932,-4.085871,-3.994825,-3.923802,-3.859782,-5.231055e-15,-4.757532e-12,-9.725959e-10,-4.017314,-4.410677e-05,-0.0005669214,-0.04581129,-0.7403961,-1.558033,-3.590456,-2.89244,-1.715787,-1.419597,-1.274547,-1.159757,-1.083482,-1.014264,-0.9521841,-4.642002e-06,-1.73945,-6.87442e-12
-3.423423,-1.170508e-07,-3.568536,-6.392317,-1.308452e-09,-5.592872,-5.048762e-07,-4.684162,-0.05588802,-9.581561e-05,-0.02754608,-4.167343,-4.670163,-5.129902,-5.266601,-5.224271,-5.099719,-4.921473,-4.747444,-4.619622,-4.523067,-4.44193,-4.32799,-0.0003444865,-0.8107186,-4.702192,-4.864638,-5.051502,-5.080444,-5.013137,-4.884747,-4.705747,-4.544009,-4.387237,-4.282816,-4.186404,-4.070746,-3.980015,-3.909239,-3.84544,-4.821425e-15,-4.461368e-12,-9.221187e-10,-3.998923,-4.306761e-05,-0.0005560895,-0.0452813,-0.7353215,-1.549514,-3.576878,-2.880965,-1.70724,-1.412047,-1.267548,-1.153222,-1.077259,-1.008328,-0.9465133,-4.492407e-06,-1.729173,-6.580843e-12
-3.303303,-1.122898e-07,-3.549973,-6.369131,-1.244246e-09,-5.57041,-4.860863e-07,-4.666058,-0.05509955,-9.36827e-05,-0.02719281,-4.153053,-4.654094,-5.112049,-5.248019,-5.20566,-5.081421,-4.903709,-4.730212,-4.602784,-4.506534,-4.425671,-4.312125,-0.000337556,-0.8054922,-4.685965,-4.84755,-5.03352,-5.062165,-4.994946,-4.866908,-4.688484,-4.52729,-4.37104,-4.266962,-4.170878,-4.055623,-3.965208,-3.894679,-3.8311,-4.443824e-15,-4.183596e-12,-8.742518e-10,-3.980561,-4.205246e-05,-0.0005454583,-0.04475688,-0.7302719,-1.541021,-3.563305,-2.869501,-1.698715,-1.404519,-1.260571,-1.14671,-1.071058,-1.002416,-0.940865,-4.347585e-06,-1.718932,-6.299735e-12
-3.183183,-1.077212e-07,-3.531457,-6.345944,-1.183179e-09,-5.547962,-4.679907e-07,-4.647965,-0.05432154,-9.159627e-05,-0.02684374,-4.138753,-4.638015,-5.094187,-5.229431,-5.187044,-5.06312,-4.885943,-4.712979,-4.585947,-4.490002,-4.409412,-4.29626,-0.0003307613,-0.8002887,-4.669729,-4.830456,-5.015535,-5.043883,-4.976754,-4.849069,-4.671222,-4.510573,-4.354845,-4.251111,-4.155354,-4.040504,-3.950405,-3.880122,-3.816764,-4.095753e-15,-3.923076e-12,-8.288607e-10,-3.962231,-4.106079e-05,-0.0005350243,-0.04423799,-0.7252473,-1.532555,-3.549738,-2.858046,-1.690212,-1.397015,-1.253619,-1.140221,-1.06488,-0.9965256,-0.9352394,-4.207387e-06,-1.708728,-6.030571e-12
-3.063063,-1.033374e-07,-3.512987,-6.322758,-1.125096e-09,-5.525528,-4.505639e-07,-4.629884,-0.05355386,-8.955532e-05,-0.02649882,-4.124446,-4.621928,-5.076317,-5.210838,-5.168425,-5.044818,-4.868177,-4.695747,-4.569111,-4.473471,-4.393155,-4.280398,-0.0003240998,-0.7951079,-4.653485,-4.813357,-4.997546,-5.025599,-4.958563,-4.831232,-4.653963,-4.493859,-4.338653,-4.235264,-4.139835,-4.025389,-3.935606,-3.865569,-3.802433,-3.774904e-15,-3.678741e-12,-7.85818e-10,-3.943931,-4.009208e-05,-0.0005247841,-0.04372457,-0.7202477,-1.524114,-3.536177,-2.846603,-1.681732,-1.389535,-1.24669,-1.133756,-1.058726,-0.9906585,-0.9296365,-4.071666e-06,-1.69856,-5.772846e-12
-2.942943,-9.913099e-08,-3.494564,-6.299572,-1.069854e-09,-5.503111,-4.337815e-07,-4.611816,-0.0527964,-8.75589e-05,-0.02615802,-4.110132,-4.605834,-5.058441,-5.19224,-5.149804,-5.026514,-4.85041,-4.678515,-4.552276,-4.456943,-4.376901,-4.264538,-0.0003175689,-0.7899499,-4.637234,-4.796252,-4.979555,-5.007316,-4.940373,-4.813396,-4.636707,-4.477148,-4.322465,-4.21942,-4.12432,-4.010278,-3.920811,-3.851021,-3.788106,-3.479153e-15,-3.449586e-12,-7.450026e-10,-3.925664,-3.914579e-05,-0.0005147342,-0.04321658,-0.7152733,-1.515701,-3.522624,-2.835172,-1.673275,-1.382078,-1.239784,-1.127314,-1.052594,-0.9848145,-0.9240563,-3.94028e-06,-1.688429,-5.526076e-12
-2.822823,-9.509478e-08,-3.47619,-6.276389,-1.017313e-09,-5.48071,-4.176197e-07,-4.593762,-0.05204902,-8.560606e-05,-0.02582129,-4.09581,-4.589732,-5.04056,-5.173639,-5.131181,-5.00821,-4.832645,-4.661286,-4.535444,-4.440417,-4.36065,-4.248682,-0.0003111662,-0.7848149,-4.620976,-4.779144,-4.961562,-4.989032,-4.922184,-4.795564,-4.619454,-4.460441,-4.306281,-4.203582,-4.10881,-3.995172,-3.906021,-3.836478,-3.773785,-3.206539e-15,-3.234672e-12,-7.062998e-10,-3.90743,-3.822143e-05,-0.0005048712,-0.04271397,-0.7103239,-1.507314,-3.509078,-2.823752,-1.66484,-1.374645,-1.232903,-1.120895,-1.046486,-0.9789935,-0.9184989,-3.813094e-06,-1.678336,-5.289799e-12
-2.702703,-9.122196e-08,-3.457863,-6.25321,-9.673422e-10,-5.458327,-4.020559e-07,-4.575722,-0.05131161,-8.369588e-05,-0.02548858,-4.081483,-4.573624,-5.022674,-5.155036,-5.112558,-4.989907,-4.814881,-4.644059,-4.518616,-4.423896,-4.344402,-4.23283,-0.0003048893,-0.7797028,-4.604712,-4.762033,-4.943569,-4.97075,-4.903999,-4.777736,-4.602207,-4.443739,-4.290103,-4.187749,-4.093306,-3.980073,-3.891238,-3.821942,-3.75947,-2.955256e-15,-3.033115e-12,-6.696005e-10,-3.889228,-3.73185e-05,-0.0004951917,-0.0422167,-0.7053996,-1.498954,-3.495541,-2.812345,-1.656429,-1.367236,-1.226045,-1.1145,-1.040401,-0.9731956,-0.9129644,-3.689975e-06,-1.668279,-5.063572e-12
-2.582583,-8.750594e-08,-3.439586,-6.230035,-9.198166e-10,-5.435962,-3.870681e-07,-4.557696,-0.05058405,-8.182745e-05,-0.02515986,-4.067151,-4.557512,-5.004784,-5.136432,-5.093935,-4.971606,-4.79712,-4.626836,-4.501791,-4.407378,-4.32816,-4.216982,-0.0002987358,-0.7746137,-4.588444,-4.74492,-4.925576,-4.95247,-4.885817,-4.759913,-4.584964,-4.427043,-4.273931,-4.171923,-4.077809,-3.96498,-3.876461,-3.807412,-3.745162,-2.723636e-15,-2.844089e-12,-6.348016e-10,-3.871061,-3.643652e-05,-0.0004856926,-0.04172471,-0.7005005,-1.490622,-3.482012,-2.80095,-1.648041,-1.359852,-1.219212,-1.108129,-1.03434,-0.967421,-0.9074528,-3.570793e-06,-1.65826,-4.84697e-12
-2.462462,-8.394044e-08,-3.421359,-6.206866,-8.74617e-10,-5.413617,-3.726352e-07,-4.539687,-0.04986621,-7.999989e-05,-0.02483509,-4.052815,-4.541394,-4.986891,-5.117827,-5.075314,-4.953307,-4.779363,-4.609617,-4.484972,-4.390867,-4.311923,-4.20114,-0.0002927034,-0.7695476,-4.572171,-4.727806,-4.907584,-4.934193,-4.86764,-4.742095,-4.567728,-4.410353,-4.257766,-4.156104,-4.062318,-3.949894,-3.861692,-3.792889,-3.730861,-2.510144e-15,-2.666815e-12,-6.018049e-10,-3.852928,-3.5575e-05,-0.0004763706,-0.04123797,-0.6956264,-1.482317,-3.468492,-2.789569,-1.639677,-1.352491,-1.212402,-1.101782,-1.028303,-0.9616696,-0.9019642,-3.455425e-06,-1.648279,-4.639585e-12
-2.342342,-8.051939e-08,-3.403181,-6.183703,-8.316299e-10,-5.391292,-3.587368e-07,-4.521694,-0.04915799,-7.821232e-05,-0.02451422,-4.038474,-4.525273,-4.968996,-5.099222,-5.056694,-4.935011,-4.76161,-4.592404,-4.468158,-4.374361,-4.295692,-4.185305,-0.0002867897,-0.7645047,-4.555896,-4.710692,-4.889593,-4.91592,-4.849468,-4.724284,-4.550498,-4.393671,-4.241608,-4.140292,-4.046836,-3.934816,-3.84693,-3.778375,-3.716568,-2.313362e-15,-2.500565e-12,-5.705176e-10,-3.834831,-3.47335e-05,-0.0004672224,-0.04075642,-0.6907775,-1.474039,-3.454983,-2.778202,-1.631336,-1.345155,-1.205617,-1.095458,-1.022289,-0.9559415,-0.8964987,-3.34375e-06,-1.638335,-4.441028e-12
-2.222222,-7.723698e-08,-3.385054,-6.160548,-7.907475e-10,-5.368989,-3.453532e-07,-4.503718,-0.04845927,-7.646389e-05,-0.02419721,-4.024131,-4.509149,-4.9511,-5.080619,-5.038077,-4.91672,-4.743861,-4.575196,-4.45135,-4.357862,-4.279467,-4.169476,-0.0002809925,-0.7594849,-4.539618,-4.693577,-4.871606,-4.897652,-4.831302,-4.706479,-4.533276,-4.376996,-4.225458,-4.124489,-4.031362,-3.919746,-3.832177,-3.763869,-3.702284,-2.131986e-15,-2.344655e-12,-5.408513e-10,-3.816769,-3.391154e-05,-0.0004582451,-0.04028001,-0.6859537,-1.465789,-3.441483,-2.766848,-1.623019,-1.337844,-1.198856,-1.089159,-1.016298,-0.9502369,-0.8910562,-3.235651e-06,-1.628429,-4.250926e-12
-2.102102,-7.408763e-08,-3.366978,-6.137402,-7.518673e-10,-5.346708,-3.324655e-07,-4.485759,-0.04776992,-7.475378e-05,-0.02388402,-4.009785,-4.493023,-4.933203,-5.062017,-5.019465,-4.898433,-4.726119,-4.557994,-4.43455,-4.34137,-4.263251,-4.153654,-0.0002753096,-0.7544882,-4.523338,-4.676464,-4.853622,-4.879389,-4.813143,-4.688683,-4.516062,-4.36033,-4.209317,-4.108695,-4.015897,-3.904686,-3.817433,-3.749372,-3.688008,-1.96481e-15,-2.198445e-12,-5.127225e-10,-3.798743,-3.31087e-05,-0.0004494355,-0.03980872,-0.6811551,-1.457567,-3.427995,-2.755509,-1.614726,-1.330558,-1.19212,-1.082883,-1.010332,-0.9445557,-0.8856368,-3.131014e-06,-1.618562,-4.068919e-12
-1.981982,-7.106598e-08,-3.348953,-6.114265,-7.148917e-10,-5.324451,-3.200556e-07,-4.467819,-0.04708985,-7.308116e-05,-0.02357462,-3.995438,-4.476896,-4.915307,-5.043418,-5.000856,-4.880153,-4.708383,-4.5408,-4.417757,-4.324886,-4.247042,-4.137841,-0.0002697388,-0.7495148,-4.507057,-4.659353,-4.835642,-4.861132,-4.794991,-4.670895,-4.498858,-4.343673,-4.193186,-4.09291,-4.000441,-3.889636,-3.802699,-3.734885,-3.673743,-1.810725e-15,-2.06133e-12,-4.860518e-10,-3.780754,-3.232453e-05,-0.0004407907,-0.03934247,-0.6763815,-1.449373,-3.414518,-2.744185,-1.606457,-1.323296,-1.185408,-1.076632,-1.004389,-0.938898,-0.8802406,-3.029731e-06,-1.608732,-3.894667e-12
-1.861862,-6.816689e-08,-3.330981,-6.091139,-6.797276e-10,-5.302217,-3.081058e-07,-4.449899,-0.04641892,-7.144523e-05,-0.02326895,-3.981089,-4.460768,-4.897412,-5.024823,-4.982253,-4.861879,-4.690655,-4.523614,-4.400973,-4.308411,-4.230842,-4.122037,-0.000264278,-0.7445646,-4.490777,-4.642244,-4.817667,-4.842882,-4.776848,-4.653116,-4.481663,-4.327026,-4.177065,-4.077136,-3.984996,-3.874595,-3.787975,-3.720408,-3.659488,-1.668707e-15,-1.932749e-12,-4.607638e-10,-3.762803,-3.155862e-05,-0.0004323076,-0.03888124,-0.6716331,-1.441208,-3.401053,-2.732876,-1.598213,-1.316059,-1.178721,-1.070404,-0.9984698,-0.9332638,-0.8748676,-2.931695e-06,-1.598941,-3.727839e-12
-1.741742,-6.538541e-08,-3.31306,-6.068025,-6.462868e-10,-5.280008,-2.965992e-07,-4.431998,-0.04575704,-6.984521e-05,-0.02296699,-3.96674,-4.44464,-4.879519,-5.006233,-4.963657,-4.843612,-4.672935,-4.506437,-4.384198,-4.291946,-4.214652,-4.106242,-0.0002589251,-0.7396377,-4.474496,-4.625139,-4.799698,-4.82464,-4.758714,-4.635348,-4.464479,-4.310389,-4.160954,-4.061372,-3.969563,-3.859566,-3.773262,-3.705942,-3.645244,-1.537812e-15,-1.81217e-12,-4.367871e-10,-3.74489,-3.081054e-05,-0.0004239834,-0.03842498,-0.6669097,-1.43307,-3.387601,-2.721583,-1.589994,-1.308847,-1.172059,-1.064201,-0.9925748,-0.9276532,-0.8695178,-2.836802e-06,-1.589189,-3.568123e-12
-1.621622,-6.271681e-08,-3.295193,-6.044923,-6.144851e-10,-5.257825,-2.855195e-07,-4.414117,-0.04510409,-6.828034e-05,-0.02266868,-3.952392,-4.428513,-4.861629,-4.987648,-4.945067,-4.825353,-4.655223,-4.489269,-4.367433,-4.275491,-4.198472,-4.090458,-0.000253678,-0.734734,-4.458217,-4.608038,-4.781736,-4.806407,-4.74059,-4.61759,-4.447305,-4.293764,-4.144855,-4.045621,-3.95414,-3.844548,-3.758561,-3.691488,-3.631011,-1.417171e-15,-1.699097e-12,-4.14054e-10,-3.727015,-3.007989e-05,-0.0004158152,-0.03797364,-0.6622115,-1.424961,-3.374161,-2.710305,-1.581799,-1.301661,-1.165422,-1.058023,-0.9867038,-0.9220663,-0.8641913,-2.744954e-06,-1.579476,-3.415215e-12
-1.501502,-6.015654e-08,-3.277379,-6.021835,-5.842426e-10,-5.235669,-2.748511e-07,-4.396258,-0.04445996,-6.674985e-05,-0.022374,-3.938044,-4.412388,-4.843743,-4.969069,-4.926485,-4.807103,-4.637521,-4.472111,-4.350679,-4.259047,-4.182303,-4.074684,-0.0002485347,-0.7298537,-4.44194,-4.590942,-4.763781,-4.788183,-4.722477,-4.599844,-4.430144,-4.277151,-4.128768,-4.029881,-3.93873,-3.829542,-3.743872,-3.677045,-3.61679,-1.305982e-15,-1.593063e-12,-3.925002e-10,-3.709179,-2.936627e-05,-0.0004078001,-0.03752717,-0.6575383,-1.416881,-3.360736,-2.699044,-1.573629,-1.294499,-1.158809,-1.051869,-0.9808568,-0.916503,-0.8588881,-2.656053e-06,-1.569801,-3.268828e-12
-1.381381,-5.770022e-08,-3.259618,-5.998762,-5.55483e-10,-5.21354,-2.645786e-07,-4.37842,-0.04382455,-6.525302e-05,-0.02208291,-3.923698,-4.396264,-4.825861,-4.950497,-4.907912,-4.788863,-4.61983,-4.454964,-4.333935,-4.242614,-4.166146,-4.058921,-0.0002434932,-0.7249967,-4.425666,-4.573852,-4.745835,-4.769969,-4.704376,-4.58211,-4.412995,-4.26055,-4.112694,-4.014154,-3.923333,-3.81455,-3.729195,-3.662615,-3.602582,-1.203504e-15,-1.493632e-12,-3.720648e-10,-3.691383,-2.86693e-05,-0.0003999355,-0.03708553,-0.6528902,-1.40883,-3.347324,-2.6878,-1.565484,-1.287363,-1.152221,-1.045739,-0.9750339,-0.9109635,-0.8536082,-2.570006e-06,-1.560165,-3.128685e-12
-1.261261,-5.534366e-08,-3.241912,-5.975703,-5.281341e-10,-5.191439,-2.546876e-07,-4.360604,-0.04319774,-6.378912e-05,-0.02179535,-3.909355,-4.380144,-4.807984,-4.931933,-4.889348,-4.770633,-4.602149,-4.437829,-4.317204,-4.226193,-4.15,-4.043171,-0.0002385516,-0.7201631,-4.409396,-4.556768,-4.727897,-4.751766,-4.686286,-4.564389,-4.39586,-4.243963,-4.096633,-3.998441,-3.907949,-3.79957,-3.714531,-3.648199,-3.588387,-1.109057e-15,-1.400394e-12,-3.5269e-10,-3.673627,-2.79886e-05,-0.0003922187,-0.03664869,-0.6482671,-1.400807,-3.333926,-2.676573,-1.557364,-1.280253,-1.145659,-1.039633,-0.9692352,-0.9054477,-0.8483516,-2.486723e-06,-1.550569,-2.994522e-12
-1.141141,-5.308283e-08,-3.22426,-5.952661,-5.021268e-10,-5.169367,-2.451641e-07,-4.342811,-0.04257942,-6.235745e-05,-0.02151131,-3.895014,-4.364028,-4.790113,-4.913377,-4.870794,-4.752414,-4.58448,-4.420706,-4.300485,-4.209785,-4.133867,-4.027433,-0.0002337079,-0.7153528,-4.393129,-4.539691,-4.709969,-4.733574,-4.668209,-4.546681,-4.378738,-4.227389,-4.080586,-3.982742,-3.892579,-3.784604,-3.699881,-3.633795,-3.574205,-1.022012e-15,-1.312963e-12,-3.343208e-10,-3.655912,-2.732379e-05,-0.0003846468,-0.03621658,-0.643669,-1.392814,-3.320544,-2.665363,-1.54927,-1.273168,-1.139121,-1.033553,-0.9634606,-0.8999557,-0.8431185,-2.406115e-06,-1.541012,-2.866084e-12
-1.021021,-5.091387e-08,-3.206663,-5.929636,-4.773957e-10,-5.147325,-2.359943e-07,-4.325042,-0.04196951,-6.095732e-05,-0.02123073,-3.880677,-4.347916,-4.772249,-4.894831,-4.852251,-4.734207,-4.566824,-4.403596,-4.28378,-4.19339,-4.117748,-4.011709,-0.0002289603,-0.710566,-4.376868,-4.522622,-4.692051,-4.715394,-4.650146,-4.528988,-4.361631,-4.21083,-4.064553,-3.967057,-3.877224,-3.769652,-3.685246,-3.619407,-3.560038,-9.417897e-16,-1.230979e-12,-3.169054e-10,-3.638237,-2.667451e-05,-0.0003772174,-0.03578917,-0.639096,-1.384849,-3.307177,-2.654171,-1.541201,-1.266108,-1.132609,-1.027497,-0.9577102,-0.8944875,-0.8379087,-2.328098e-06,-1.531494,-2.743129e-12
-0.9009009,-4.883308e-08,-3.189121,-5.90663,-4.538783e-10,-5.125313,-2.271654e-07,-4.307297,-0.04136788,-5.958804e-05,-0.02095359,-3.866344,-4.331809,-4.754393,-4.876294,-4.833719,-4.716013,-4.54918,-4.386499,-4.267088,-4.177009,-4.101642,-3.995998,-0.000224307,-0.7058025,-4.360612,-4.505562,-4.674144,-4.697228,-4.632097,-4.51131,-4.344539,-4.194286,-4.048536,-3.951387,-3.861884,-3.754716,-3.670625,-3.605032,-3.545885,-8.678562e-16,-1.154104e-12,-3.003943e-10,-3.620604,-2.604041e-05,-0.0003699278,-0.03536642,-0.6345479,-1.376914,-3.293826,-2.642997,-1.533158,-1.259075,-1.126122,-1.021465,-0.9519841,-0.8890431,-0.8327223,-2.252589e-06,-1.522015,-2.625423e-12
-0.7807808,-4.683687e-08,-3.171635,-5.883642,-4.315154e-10,-5.103333,-2.186647e-07,-4.289576,-0.04077444,-5.824896e-05,-0.02067983,-3.852015,-4.315708,-4.736545,-4.857768,-4.8152,-4.697832,-4.53155,-4.369417,-4.250411,-4.160643,-4.085552,-3.980302,-0.0002197461,-0.7010624,-4.344362,-4.488511,-4.656249,-4.679075,-4.614063,-4.493648,-4.327462,-4.177758,-4.032534,-3.935734,-3.846559,-3.739795,-3.65602,-3.590673,-3.531747,-7.997192e-16,-1.082019e-12,-2.847408e-10,-3.603013,-2.542114e-05,-0.0003627755,-0.03494829,-0.6300248,-1.369008,-3.280491,-2.631842,-1.52514,-1.252067,-1.119661,-1.015459,-0.9462823,-0.8836226,-0.8275594,-2.179508e-06,-1.512576,-2.512745e-12
-0.6606607,-4.492185e-08,-3.154205,-5.860674,-4.102505e-10,-5.081384,-2.104802e-07,-4.271881,-0.04018908,-5.693942e-05,-0.02040944,-3.837692,-4.299614,-4.718705,-4.839254,-4.796694,-4.679664,-4.513935,-4.352349,-4.233748,-4.144292,-4.069476,-3.964621,-0.0002152758,-0.6963458,-4.328119,-4.47147,-4.638367,-4.660937,-4.596045,-4.476001,-4.310402,-4.161246,-4.016548,-3.920096,-3.831251,-3.72489,-3.64143,-3.57633,-3.517625,-7.369248e-16,-1.014427e-12,-2.699004e-10,-3.585465,-2.481636e-05,-0.000355758,-0.03453472,-0.6255266,-1.361132,-3.267173,-2.620705,-1.517149,-1.245085,-1.113225,-1.009477,-0.9406047,-0.878226,-0.8224199,-2.108778e-06,-1.503177,-2.40488e-12
-0.5405405,-4.308473e-08,-3.136831,-5.837726,-3.900298e-10,-5.059469,-2.026001e-07,-4.254211,-0.03961171,-5.565879e-05,-0.02014236,-3.823375,-4.283526,-4.700875,-4.820752,-4.778202,-4.661512,-4.496335,-4.335297,-4.217102,-4.127957,-4.053416,-3.948955,-0.0002108944,-0.6916525,-4.311884,-4.454439,-4.620497,-4.642813,-4.578042,-4.458372,-4.29336,-4.144751,-4.00058,-3.904475,-3.815959,-3.710001,-3.626857,-3.562003,-3.503519,-6.790548e-16,-9.51048e-13,-2.558311e-10,-3.56796,-2.422574e-05,-0.0003488728,-0.03412568,-0.6210532,-1.353285,-3.253872,-2.609588,-1.509183,-1.238129,-1.106814,-1.003519,-0.9349516,-0.8728533,-0.8173039,-2.040324e-06,-1.493818,-2.301624e-12
-0.4204204,-4.132235e-08,-3.119514,-5.8148,-3.708024e-10,-5.037587,-1.950132e-07,-4.236568,-0.03904222,-5.440645e-05,-0.01987857,-3.809064,-4.267447,-4.683056,-4.802262,-4.759724,-4.643374,-4.478751,-4.318261,-4.200471,-4.111638,-4.037372,-3.933305,-0.0002066002,-0.6869827,-4.295657,-4.437419,-4.602642,-4.624706,-4.560057,-4.44076,-4.276334,-4.128273,-3.984628,-3.888872,-3.800685,-3.695129,-3.6123,-3.547693,-3.48943,-6.257234e-16,-8.916209e-13,-2.42493e-10,-3.550497,-2.364895e-05,-0.0003421176,-0.03372112,-0.6166048,-1.345468,-3.240589,-2.598489,-1.501244,-1.2312,-1.100429,-0.997587,-0.9293228,-0.8675045,-0.8122114,-1.974075e-06,-1.484498,-2.202781e-12
-0.3003003,-3.96317e-08,-3.102254,-5.791897,-3.525195e-10,-5.015739,-1.877087e-07,-4.218952,-0.03848051,-5.318179e-05,-0.01961802,-3.794761,-4.251375,-4.665247,-4.783787,-4.741261,-4.625253,-4.461183,-4.301242,-4.183858,-4.095337,-4.021345,-3.917672,-0.0002023915,-0.6823363,-4.279439,-4.420412,-4.584801,-4.606614,-4.542089,-4.423166,-4.259327,-4.111814,-3.968695,-3.873286,-3.785428,-3.680275,-3.597761,-3.533399,-3.475357,-5.765753e-16,-8.358995e-13,-2.298481e-10,-3.533079,-2.308567e-05,-0.00033549,-0.033321,-0.6121811,-1.337681,-3.227324,-2.587411,-1.49333,-1.224296,-1.094069,-0.9916796,-0.9237184,-0.8621796,-0.8071423,-1.909958e-06,-1.475219,-2.108163e-12
-0.1801802,-3.800987e-08,-3.085051,-5.769016,-3.351351e-10,-4.993926,-1.806761e-07,-4.201363,-0.0379265,-5.19842e-05,-0.01936069,-3.780465,-4.235313,-4.647451,-4.765326,-4.722814,-4.607148,-4.443632,-4.284239,-4.167262,-4.079052,-4.005336,-3.902056,-0.0001982666,-0.6777133,-4.263231,-4.403417,-4.566975,-4.58854,-4.52414,-4.405592,-4.242339,-4.095373,-3.95278,-3.857719,-3.77019,-3.665439,-3.58324,-3.519124,-3.461302,-5.312827e-16,-7.836531e-13,-2.178607e-10,-3.515705,-2.253561e-05,-0.0003289877,-0.03292528,-0.6077823,-1.329923,-3.214077,-2.576353,-1.485444,-1.217419,-1.087735,-0.985797,-0.9181385,-0.8568787,-0.8020967,-1.847907e-06,-1.465979,-2.017591e-12
-0.06006006,-3.645408e-08,-3.067906,-5.74616,-3.186051e-10,-4.972149,-1.739054e-07,-4.183801,-0.03738007,-5.081311e-05,-0.01910653,-3.766177,-4.21926,-4.629666,-4.746879,-4.704383,-4.58906,-4.426098,-4.267255,-4.150684,-4.062786,-3.989344,-3.886458,-0.000194224,-0.6731138,-4.247032,-4.386435,-4.549165,-4.570483,-4.506209,-4.388036,-4.22537,-4.078951,-3.936884,-3.842171,-3.75497,-3.650622,-3.568737,-3.504866,-3.447265,-4.895435e-16,-7.346657e-13,-2.064965e-10,-3.498376,-2.199844e-05,-0.0003226083,-0.03253392,-0.6034082,-1.322196,-3.20085,-2.565314,-1.477583,-1.210567,-1.081427,-0.9799394,-0.912583,-0.8516018,-0.7970745,-1.787855e-06,-1.45678,-1.930892e-12
0.06006006,-3.496165e-08,-3.050819,-5.723328,-3.028876e-10,-4.950408,-1.67387e-07,-4.166269,-0.03684114,-4.966795e-05,-0.01885552,-3.751898,-4.203218,-4.611895,-4.728449,-4.68597,-4.570991,-4.408583,-4.250289,-4.134125,-4.046539,-3.973372,-3.870879,-0.0001902621,-0.6685376,-4.230845,-4.369467,-4.531371,-4.552445,-4.488298,-4.370501,-4.208421,-4.062549,-3.921008,-3.826643,-3.73977,-3.635823,-3.554253,-3.490628,-3.433247,-4.510795e-16,-6.887343e-13,-1.957233e-10,-3.481091,-2.147389e-05,-0.0003163496,-0.03214688,-0.5990588,-1.314498,-3.187642,-2.554297,-1.46975,-1.203743,-1.075144,-0.9741068,-0.907052,-0.8463489,-0.7920759,-1.72974e-06,-1.44762,-1.847903e-12
0.1801802,-3.353002e-08,-3.03379,-5.700521,-2.87943e-10,-4.928704,-1.611114e-07,-4.148765,-0.03630961,-4.854814e-05,-0.01860761,-3.737628,-4.187187,-4.594138,-4.710034,-4.667575,-4.55294,-4.391087,-4.233343,-4.117585,-4.03031,-3.957418,-3.855317,-0.0001863792,-0.6639849,-4.214668,-4.352513,-4.513594,-4.534425,-4.470407,-4.352986,-4.191493,-4.046167,-3.905152,-3.811134,-3.724589,-3.621044,-3.539788,-3.476408,-3.419248,-4.156338e-16,-6.456687e-13,-1.855106e-10,-3.463852,-2.096165e-05,-0.0003102094,-0.03176411,-0.594734,-1.306831,-3.174453,-2.543301,-1.461943,-1.196944,-1.068887,-0.9682991,-0.9015454,-0.8411199,-0.7871007,-1.673498e-06,-1.438501,-1.768464e-12
0.3003003,-3.215672e-08,-3.016819,-5.677741,-2.737332e-10,-4.907038,-1.550697e-07,-4.131291,-0.03578538,-4.745315e-05,-0.01836277,-3.723368,-4.171167,-4.576395,-4.691637,-4.649197,-4.534908,-4.37361,-4.216415,-4.101064,-4.014102,-3.941483,-3.839776,-0.0001825739,-0.6594555,-4.198504,-4.335574,-4.495836,-4.516425,-4.452536,-4.335492,-4.174586,-4.029806,-3.889316,-3.795646,-3.709429,-3.606285,-3.525343,-3.462208,-3.405267,-3.829701e-16,-6.052906e-13,-1.758291e-10,-3.446659,-2.046144e-05,-0.0003041856,-0.03138558,-0.5904339,-1.299194,-3.161285,-2.532325,-1.454162,-1.190172,-1.062656,-0.9625165,-0.8960634,-0.8359149,-0.782149,-1.61907e-06,-1.429422,-1.692425e-12
0.4204204,-3.08394e-08,-2.999908,-5.654988,-2.602224e-10,-4.88541,-1.492532e-07,-4.113846,-0.03526837,-4.638243e-05,-0.01812097,-3.709118,-4.155159,-4.558667,-4.673257,-4.630839,-4.516896,-4.356153,-4.199509,-4.084564,-3.997913,-3.925569,-3.824254,-0.0001788446,-0.6549495,-4.182352,-4.318651,-4.478095,-4.498446,-4.434687,-4.31802,-4.1577,-4.013466,-3.873502,-3.780179,-3.69429,-3.591546,-3.510918,-3.448027,-3.391307,-3.528702e-16,-5.674325e-13,-1.666515e-10,-3.429512,-1.997299e-05,-0.000298276,-0.03101123,-0.5861584,-1.291587,-3.148137,-2.521371,-1.446409,-1.183427,-1.056451,-0.9567589,-0.8906059,-0.8307339,-0.7772208,-1.566398e-06,-1.420384,-1.619642e-12
0.5405405,-2.957578e-08,-2.983055,-5.632263,-2.473763e-10,-4.863821,-1.436536e-07,-4.096432,-0.03475848,-4.533547e-05,-0.01788217,-3.694879,-4.139163,-4.540954,-4.654896,-4.612501,-4.498904,-4.338717,-4.182622,-4.068085,-3.981746,-3.909676,-3.808752,-0.0001751899,-0.6504668,-4.166214,-4.301745,-4.460373,-4.480486,-4.41686,-4.30057,-4.140837,-3.997149,-3.857709,-3.764733,-3.679172,-3.576829,-3.496513,-3.433867,-3.377367,-3.251331e-16,-5.319376e-13,-1.579514e-10,-3.412412,-1.949602e-05,-0.0002924786,-0.03064104,-0.5819074,-1.284011,-3.13501,-2.510439,-1.438683,-1.176708,-1.050271,-0.9510263,-0.8851728,-0.8255769,-0.7723161,-1.515427e-06,-1.411386,-1.549974e-12
0.6606607,-2.836369e-08,-2.966262,-5.609566,-2.351622e-10,-4.842271,-1.382629e-07,-4.079049,-0.03425562,-4.431174e-05,-0.01764634,-3.680652,-4.123181,-4.523258,-4.636553,-4.594183,-4.480933,-4.321302,-4.165757,-4.051626,-3.965599,-3.893803,-3.793271,-0.0001716083,-0.6460076,-4.150089,-4.284855,-4.442671,-4.462549,-4.399054,-4.283143,-4.123996,-3.980853,-3.841938,-3.749309,-3.664075,-3.562132,-3.48213,-3.419728,-3.363447,-2.995737e-16,-4.986586e-13,-1.497043e-10,-3.395358,-1.903027e-05,-0.0002867912,-0.03027497,-0.5776809,-1.276465,-3.121904,-2.499529,-1.430984,-1.170015,-1.044118,-0.9453188,-0.8797643,-0.8204439,-0.7674348,-1.466101e-06,-1.402428,-1.483291e-12
0.7807808,-2.720103e-08,-2.949529,-5.586898,-2.235493e-10,-4.820761,-1.330734e-07,-4.061697,-0.0337597,-4.331074e-05,-0.01741344,-3.666437,-4.107213,-4.505579,-4.61823,-4.575886,-4.462984,-4.303908,-4.148914,-4.03519,-3.949475,-3.877952,-3.777811,-0.0001680984,-0.6415716,-4.133979,-4.267982,-4.424989,-4.444633,-4.381272,-4.26574,-4.107178,-3.964581,-3.82619,-3.733907,-3.649001,-3.547457,-3.467768,-3.40561,-3.349549,-2.760211e-16,-4.674576e-13,-1.418865e-10,-3.378352,-1.857549e-05,-0.0002812118,-0.02991296,-0.5734789,-1.268949,-3.108821,-2.488642,-1.423312,-1.16335,-1.03799,-0.9396364,-0.8743804,-0.8153349,-0.762577,-1.418368e-06,-1.393511,-1.419463e-12
0.9009009,-2.608581e-08,-2.932855,-5.564261,-2.12508e-10,-4.799293,-1.280775e-07,-4.044377,-0.03327063,-4.233197e-05,-0.01718345,-3.652234,-4.09126,-4.487917,-4.599928,-4.55761,-4.445057,-4.286537,-4.132093,-4.018776,-3.933373,-3.862123,-3.762373,-0.0001646589,-0.6371589,-4.117883,-4.251127,-4.407328,-4.42674,-4.363514,-4.24836,-4.090385,-3.948331,-3.810465,-3.718529,-3.633949,-3.532805,-3.453428,-3.391514,-3.335672,-2.543181e-16,-4.38205e-13,-1.344758e-10,-3.361394,-1.813141e-05,-0.0002757385,-0.02955499,-0.5693012,-1.261464,-3.095759,-2.477776,-1.415667,-1.156711,-1.031888,-0.9339791,-0.8690209,-0.8102499,-0.7577426,-1.372178e-06,-1.384635,-1.358371e-12
1.021021,-2.501609e-08,-2.916242,-5.541654,-2.020103e-10,-4.777865,-1.23268e-07,-4.027089,-0.03278833,-4.137497e-05,-0.01695633,-3.638044,-4.075321,-4.470274,-4.581646,-4.539357,-4.427152,-4.269189,-4.115295,-4.002385,-3.917293,-3.846317,-3.746958,-0.0001612882,-0.6327696,-4.101803,-4.234291,-4.389688,-4.40887,-4.345779,-4.231005,-4.073615,-3.932106,-3.794763,-3.703174,-3.61892,-3.518175,-3.43911,-3.37744,-3.321816,-2.343195e-16,-4.107794e-13,-1.274511e-10,-3.344483,-1.76978e-05,-0.0002703693,-0.02920101,-0.5651478,-1.254009,-3.082719,-2.466934,-1.408049,-1.150099,-1.025812,-0.9283469,-0.863686,-0.8051888,-0.7529316,-1.32748e-06,-1.375799,-1.299897e-12
1.141141,-2.399004e-08,-2.899689,-5.519078,-1.920296e-10,-4.75648,-1.186382e-07,-4.009834,-0.03231271,-4.043924e-05,-0.01673205,-3.623867,-4.059397,-4.452649,-4.563385,-4.521126,-4.409271,-4.251864,-4.098521,-3.986017,-3.901237,-3.830534,-3.731564,-0.0001579852,-0.6284034,-4.085739,-4.217474,-4.372069,-4.391023,-4.32807,-4.213675,-4.05687,-3.915905,-3.779085,-3.687842,-3.603915,-3.503568,-3.424815,-3.363388,-3.307983,-2.158916e-16,-3.85067e-13,-1.207923e-10,-3.327621,-1.72744e-05,-0.0002651022,-0.02885099,-0.5610188,-1.246586,-3.069702,-2.456115,-1.400459,-1.143513,-1.019762,-0.9227398,-0.8583757,-0.8001517,-0.748144,-1.284227e-06,-1.367003,-1.243929e-12
1.261261,-2.300587e-08,-2.883196,-5.496534,-1.825404e-10,-4.735137,-1.141813e-07,-3.992613,-0.03184368,-3.952433e-05,-0.01651058,-3.609704,-4.04349,-4.435043,-4.545146,-4.502918,-4.391414,-4.234563,-4.08177,-3.969673,-3.885204,-3.814774,-3.716194,-0.0001547484,-0.6240606,-4.069691,-4.200677,-4.354474,-4.373201,-4.310385,-4.19637,-4.04015,-3.899729,-3.763432,-3.672535,-3.588934,-3.488985,-3.410543,-3.349359,-3.294173,-1.989113e-16,-3.60961e-13,-1.144804e-10,-3.310808,-1.686099e-05,-0.0002599355,-0.02850488,-0.5569139,-1.239192,-3.056709,-2.445319,-1.392897,-1.136954,-1.013739,-0.9171578,-0.8530898,-0.7951385,-0.7433798,-1.242372e-06,-1.358249,-1.190361e-12
1.381381,-2.206189e-08,-2.866764,-5.474023,-1.735186e-10,-4.713837,-1.098909e-07,-3.975424,-0.03138116,-3.862978e-05,-0.01629187,-3.595556,-4.027599,-4.417458,-4.52693,-4.484735,-4.373581,-4.217287,-4.065044,-3.953354,-3.869196,-3.799039,-3.700848,-0.0001515767,-0.6197409,-4.05366,-4.1839,-4.336901,-4.355403,-4.292726,-4.179092,-4.023457,-3.883578,-3.747803,-3.657252,-3.573977,-3.474425,-3.396294,-3.335354,-3.280386,-1.83265e-16,-3.383611e-13,-1.084974e-10,-3.294043,-1.645733e-05,-0.0002548672,-0.02816265,-0.5528332,-1.23183,-3.043738,-2.434546,-1.385362,-1.130423,-1.007741,-0.911601,-0.8478285,-0.7901493,-0.738639,-1.201872e-06,-1.349534,-1.13909e-12
1.501502,-2.115647e-08,-2.850393,-5.451545,-1.649413e-10,-4.69258,-1.057608e-07,-3.95827,-0.03092506,-3.775516e-05,-0.01607591,-3.581422,-4.011725,-4.399892,-4.508737,-4.466576,-4.355773,-4.200035,-4.048342,-3.937059,-3.853213,-3.783327,-3.685525,-0.0001484686,-0.6154444,-4.037647,-4.167143,-4.319351,-4.33763,-4.275093,-4.16184,-4.006789,-3.867452,-3.7322,-3.641994,-3.559045,-3.45989,-3.38207,-3.321372,-3.266622,-1.68848e-16,-3.171736e-13,-1.028262e-10,-3.277328,-1.60632e-05,-0.0002498956,-0.02782426,-0.5487767,-1.224499,-3.030792,-2.423798,-1.377855,-1.123918,-1.001769,-0.9060693,-0.8425917,-0.7851841,-0.7339216,-1.162682e-06,-1.340861,-1.090018e-12
1.621622,-2.028803e-08,-2.834083,-5.429102,-1.567867e-10,-4.671368,-1.017851e-07,-3.94115,-0.0304753,-3.690002e-05,-0.01586266,-3.567304,-3.995869,-4.382348,-4.490567,-4.448441,-4.33799,-4.182809,-4.031666,-3.920789,-3.837254,-3.767641,-3.670227,-0.000145423,-0.6111711,-4.021653,-4.150408,-4.301826,-4.319884,-4.257487,-4.144615,-3.990148,-3.851353,-3.716622,-3.626762,-3.544137,-3.445379,-3.36787,-3.307414,-3.252881,-1.555638e-16,-2.973103e-13,-9.745068e-11,-3.260662,-1.567837e-05,-0.0002450188,-0.02748967,-0.5447441,-1.217198,-3.01787,-2.413073,-1.370375,-1.11744,-0.995823,-0.9005627,-0.8373794,-0.7802427,-0.7292274,-1.12476e-06,-1.332228,-1.043051e-12
1.741742,-1.945508e-08,-2.817835,-5.406693,-1.490341e-10,-4.650201,-9.795799e-08,-3.924065,-0.0300318,-3.606395e-05,-0.01565209,-3.553201,-3.980031,-4.364826,-4.472422,-4.430332,-4.320234,-4.165609,-4.015016,-3.904545,-3.821321,-3.75198,-3.654954,-0.0001424387,-0.6069209,-4.005676,-4.133694,-4.284325,-4.302164,-4.239909,-4.127417,-3.973534,-3.83528,-3.701071,-3.611556,-3.529256,-3.430894,-3.353694,-3.29348,-3.239165,-1.433236e-16,-2.786887e-13,-9.235538e-11,-3.244046,-1.530263e-05,-0.0002402351,-0.02715884,-0.5407356,-1.209928,-3.004972,-2.402373,-1.362923,-1.110989,-0.9899032,-0.8950812,-0.8321916,-0.7753252,-0.7245566,-1.088066e-06,-1.323636,-9.981002e-13
1.861862,-1.865617e-08,-2.801648,-5.384319,-1.416636e-10,-4.629078,-9.427402e-08,-3.907015,-0.02959448,-3.524652e-05,-0.01544417,-3.539115,-3.964212,-4.347325,-4.454302,-4.41225,-4.302504,-4.148435,-3.998392,-3.888328,-3.805414,-3.736345,-3.639706,-0.0001395144,-0.6026937,-3.989719,-4.117003,-4.266849,-4.28447,-4.222358,-4.110247,-3.956948,-3.819235,-3.685546,-3.596376,-3.5144,-3.416433,-3.339544,-3.279572,-3.225474,-1.320454e-16,-2.612312e-13,-8.752577e-11,-3.227481,-1.493577e-05,-0.0002355428,-0.02683174,-0.536751,-1.202689,-2.992098,-2.391697,-1.355499,-1.104564,-0.9840095,-0.8896248,-0.8270283,-0.7704316,-0.7199091,-1.05256e-06,-1.315085,-9.550783e-13
1.981982,-1.788992e-08,-2.785523,-5.361981,-1.346565e-10,-4.608002,-9.072784e-08,-3.890001,-0.02916325,-3.444733e-05,-0.01523887,-3.525046,-3.948412,-4.329847,-4.436207,-4.394194,-4.284801,-4.131288,-3.981794,-3.872137,-3.789534,-3.720735,-3.624484,-0.000136649,-0.5984896,-3.973782,-4.100334,-4.249399,-4.266804,-4.204835,-4.093106,-3.940389,-3.803217,-3.670048,-3.581222,-3.499571,-3.401999,-3.325418,-3.265688,-3.211807,-1.216537e-16,-2.448653e-13,-8.294803e-11,-3.210966,-1.457759e-05,-0.0002309402,-0.02650832,-0.5327903,-1.195481,-2.97925,-2.381046,-1.348103,-1.098167,-0.9781418,-0.8841935,-0.8218895,-0.7655619,-0.7152848,-1.018205e-06,-1.306575,-9.139033e-13
2.102102,-1.715501e-08,-2.76946,-5.339679,-1.279949e-10,-4.586971,-8.731435e-08,-3.873022,-0.02873804,-3.366597e-05,-0.01503616,-3.510993,-3.932631,-4.312392,-4.418137,-4.376164,-4.267125,-4.114169,-3.965224,-3.855972,-3.77368,-3.705153,-3.609288,-0.0001338413,-0.5943086,-3.957865,-4.083689,-4.231975,-4.249165,-4.187341,-4.075994,-3.923859,-3.787227,-3.654578,-3.566096,-3.484768,-3.387591,-3.311319,-3.25183,-3.198165,-1.120789e-16,-2.295228e-13,-7.860908e-11,-3.194501,-1.422787e-05,-0.0002264255,-0.02618856,-0.5288533,-1.188304,-2.966428,-2.370419,-1.340735,-1.091797,-0.9723002,-0.8787874,-0.8167751,-0.760716,-0.7106837,-9.849629e-07,-1.298105,-8.744962e-13
2.222222,-1.645014e-08,-2.753459,-5.317415,-1.216619e-10,-4.565988,-8.402859e-08,-3.85608,-0.02831877,-3.290207e-05,-0.014836,-3.496958,-3.916871,-4.294961,-4.400094,-4.358163,-4.249478,-4.097077,-3.948682,-3.839836,-3.757854,-3.689597,-3.594118,-0.0001310902,-0.5901504,-3.941968,-4.067067,-4.214577,-4.231555,-4.169876,-4.058911,-3.907358,-3.771265,-3.639135,-3.550997,-3.469993,-3.373209,-3.297246,-3.237997,-3.184549,-1.032568e-16,-2.151399e-13,-7.449648e-11,-3.178087,-1.388643e-05,-0.0002219973,-0.02587242,-0.5249401,-1.181158,-2.953631,-2.359818,-1.333394,-1.085454,-0.9664846,-0.8734063,-0.8116851,-0.7558939,-0.7061058,-9.527982e-07,-1.289676,-8.367816e-13
2.342342,-1.577412e-08,-2.737519,-5.295189,-1.156413e-10,-4.545052,-8.086583e-08,-3.839175,-0.02790537,-3.215524e-05,-0.01463838,-3.482941,-3.901131,-4.277555,-4.382078,-4.34019,-4.231858,-4.080014,-3.932168,-3.823727,-3.742056,-3.674069,-3.578975,-0.0001283946,-0.5860153,-3.926093,-4.05047,-4.197206,-4.213974,-4.15244,-4.041858,-3.890887,-3.755332,-3.623721,-3.535927,-3.455245,-3.358855,-3.283199,-3.224191,-3.170959,-9.512833e-17,-2.016566e-13,-7.059847e-11,-3.161725,-1.355308e-05,-0.0002176538,-0.02555985,-0.5210506,-1.174043,-2.940859,-2.349242,-1.326082,-1.079138,-0.9606951,-0.8680503,-0.8066196,-0.7510956,-0.7015511,-9.216763e-07,-1.281287,-8.00687e-13
2.462462,-1.512575e-08,-2.721643,-5.273,-1.099178e-10,-4.524163,-7.782148e-08,-3.822307,-0.02749775,-3.14251e-05,-0.01444325,-3.468943,-3.885412,-4.260173,-4.36409,-4.322245,-4.214268,-4.06298,-3.915682,-3.807647,-3.726285,-3.658568,-3.56386,-0.0001257533,-0.581903,-3.910239,-4.033897,-4.179863,-4.196422,-4.135035,-4.024835,-3.874445,-3.739428,-3.608335,-3.520884,-3.440525,-3.344527,-3.269179,-3.210411,-3.157395,-8.763906e-17,-1.890168e-13,-6.690389e-11,-3.145414,-1.322762e-05,-0.0002133935,-0.02525082,-0.5171846,-1.166959,-2.928115,-2.338692,-1.318798,-1.072849,-0.9549316,-0.8627194,-0.8015785,-0.746321,-0.6970195,-8.915638e-07,-1.27294,-7.661431e-13
2.582583,-1.450391e-08,-2.705829,-5.250851,-1.044767e-10,-4.503322,-7.489115e-08,-3.805476,-0.02709584,-3.071129e-05,-0.0142506,-3.454963,-3.869715,-4.242816,-4.346129,-4.304329,-4.196708,-4.045974,-3.899225,-3.791595,-3.710543,-3.643096,-3.548772,-0.0001231654,-0.5778136,-3.894407,-4.01735,-4.162548,-4.178899,-4.117661,-4.007843,-3.858033,-3.723553,-3.592978,-3.50587,-3.425833,-3.330228,-3.255187,-3.196658,-3.143857,-8.073877e-17,-1.771679e-13,-6.340214e-11,-3.129155,-1.290986e-05,-0.0002092149,-0.0249453,-0.5133422,-1.159906,-2.915396,-2.328168,-1.311542,-1.066586,-0.9491942,-0.8574136,-0.7965617,-0.7415701,-0.692511,-8.624282e-07,-1.264633,-7.330838e-13
2.702703,-1.390753e-08,-2.690077,-5.228741,-9.930418e-11,-4.482531,-7.207058e-08,-3.788683,-0.02669956,-3.001345e-05,-0.01406039,-3.441003,-3.854039,-4.225485,-4.328196,-4.286443,-4.179177,-4.028999,-3.882798,-3.775573,-3.69483,-3.627653,-3.533712,-0.0001206298,-0.573747,-3.878597,-4.000828,-4.145261,-4.161407,-4.100317,-3.990881,-3.841652,-3.707709,-3.577651,-3.490885,-3.411169,-3.315956,-3.241222,-3.182932,-3.130347,-7.438118e-17,-1.660605e-13,-6.00832e-11,-3.112948,-1.259964e-05,-0.0002051164,-0.02464325,-0.5095233,-1.152884,-2.902705,-2.317669,-1.304314,-1.060351,-0.9434828,-0.8521327,-0.7915694,-0.736843,-0.6880256,-8.342381e-07,-1.256366,-7.014453e-13
2.822823,-1.333557e-08,-2.674388,-5.206671,-9.438698e-11,-4.461788,-6.935568e-08,-3.771929,-0.02630885,-2.933123e-05,-0.01387259,-3.427062,-3.838387,-4.20818,-4.310293,-4.268587,-4.161676,-4.012053,-3.866401,-3.75958,-3.679146,-3.612238,-3.518681,-0.0001181453,-0.5697031,-3.862811,-3.984332,-4.128004,-4.143946,-4.083005,-3.973952,-3.825302,-3.691894,-3.562353,-3.475929,-3.396535,-3.301712,-3.227284,-3.169234,-3.116863,-6.852365e-17,-1.556481e-13,-5.693754e-11,-3.096792,-1.229678e-05,-0.0002010966,-0.02434464,-0.5057277,-1.145894,-2.890041,-2.307197,-1.297114,-1.054143,-0.9377974,-0.8468769,-0.7866013,-0.7321395,-0.6835632,-8.069629e-07,-1.248141,-6.71167e-13
2.942943,-1.278703e-08,-2.658762,-5.184641,-8.971256e-11,-4.441095,-6.674254e-08,-3.755212,-0.02592362,-2.866429e-05,-0.01368718,-3.413141,-3.822757,-4.190902,-4.292419,-4.250761,-4.144207,-3.995138,-3.850033,-3.743617,-3.663492,-3.596853,-3.503678,-0.0001157111,-0.565682,-3.847048,-3.967863,-4.110775,-4.126515,-4.065724,-3.957054,-3.808983,-3.676111,-3.547085,-3.461003,-3.381929,-3.287497,-3.213375,-3.155563,-3.103407,-6.312691e-17,-1.458875e-13,-5.395615e-11,-3.08069,-1.20011e-05,-0.0001971539,-0.02404943,-0.5019555,-1.138934,-2.877404,-2.29675,-1.289943,-1.047962,-0.9321381,-0.8416461,-0.7816575,-0.7274597,-0.6791237,-7.805734e-07,-1.239956,-6.421907e-13
3.063063,-1.226095e-08,-2.643199,-5.162653,-8.526897e-11,-4.420452,-6.422734e-08,-3.738535,-0.02554381,-2.801229e-05,-0.01350412,-3.399241,-3.80715,-4.173651,-4.274574,-4.232966,-4.126768,-3.978254,-3.833696,-3.727684,-3.647868,-3.581497,-3.488704,-0.0001133262,-0.5616835,-3.831308,-3.951421,-4.093577,-4.109116,-4.048476,-3.940189,-3.792696,-3.660358,-3.531847,-3.446106,-3.367353,-3.273311,-3.199494,-3.141921,-3.089979,-5.815476e-17,-1.367379e-13,-5.113048e-11,-3.06464,-1.171244e-05,-0.000193287,-0.02375758,-0.4982065,-1.132005,-2.864795,-2.286331,-1.2828,-1.041808,-0.9265047,-0.8364402,-0.776738,-0.7228034,-0.6747073,-7.550409e-07,-1.231812,-6.144605e-13
3.183183,-1.175643e-08,-2.627699,-5.140706,-8.104484e-11,-4.399859,-6.180645e-08,-3.721897,-0.02516935,-2.73749e-05,-0.0133234,-3.385361,-3.791567,-4.156427,-4.25676,-4.215203,-4.109361,-3.961402,-3.817391,-3.711782,-3.632275,-3.566171,-3.47376,-0.0001109895,-0.5577077,-3.815593,-3.935006,-4.076409,-4.091749,-4.031261,-3.923356,-3.776441,-3.644637,-3.516641,-3.431241,-3.352807,-3.259154,-3.185642,-3.128307,-3.076579,-5.357381e-17,-1.281612e-13,-4.845241e-11,-3.048642,-1.143063e-05,-0.0001894944,-0.02346907,-0.4944807,-1.125108,-2.852213,-2.275938,-1.275685,-1.035682,-0.9208974,-0.8312593,-0.7718427,-0.7181707,-0.6703137,-7.303379e-07,-1.223708,-5.879231e-13
3.303303,-1.127258e-08,-2.612263,-5.118802,-7.702938e-11,-4.379317,-5.947635e-08,-3.705298,-0.02480016,-2.67518e-05,-0.01314497,-3.371503,-3.776008,-4.139232,-4.238977,-4.197472,-4.091986,-3.944581,-3.801116,-3.695911,-3.616712,-3.550876,-3.458846,-0.0001087001,-0.5537544,-3.799903,-3.918619,-4.059271,-4.074414,-4.014078,-3.906557,-3.760219,-3.628948,-3.501465,-3.416405,-3.338292,-3.245027,-3.171819,-3.114721,-3.063207,-4.935333e-17,-1.201215e-13,-4.591425e-11,-3.032698,-1.115551e-05,-0.0001857747,-0.02318386,-0.4907779,-1.118242,-2.83966,-2.265572,-1.268598,-1.029582,-0.915316,-0.8261033,-0.7669717,-0.7135616,-0.665943,-7.064376e-07,-1.215645,-5.625275e-13
3.423423,-1.080856e-08,-2.596889,-5.09694,-7.32123e-11,-4.358826,-5.723366e-08,-3.688739,-0.02443617,-2.614268e-05,-0.01296883,-3.357666,-3.760474,-4.122065,-4.221225,-4.179773,-4.074644,-3.927792,-3.784874,-3.680072,-3.60118,-3.535612,-3.443962,-0.0001064571,-0.5498237,-3.784238,-3.90226,-4.042165,-4.057112,-3.996929,-3.889791,-3.744029,-3.613291,-3.486321,-3.401601,-3.323807,-3.23093,-3.158026,-3.101165,-3.049863,-4.546498e-17,-1.125852e-13,-4.350871e-11,-3.016807,-1.088693e-05,-0.0001821265,-0.0229019,-0.4870982,-1.111407,-2.827135,-2.255232,-1.26154,-1.023509,-0.9097606,-0.8209722,-0.7621248,-0.7089759,-0.6615951,-6.833141e-07,-1.207622,-5.382248e-13
3.543544,-1.036357e-08,-2.581579,-5.075121,-6.958384e-11,-4.338387,-5.50751e-08,-3.67222,-0.02407732,-2.554724e-05,-0.01279493,-3.343851,-3.744965,-4.104927,-4.203504,-4.162106,-4.057335,-3.911036,-3.768663,-3.664264,-3.58568,-3.520378,-3.429108,-0.0001042596,-0.5459154,-3.768598,-3.88593,-4.02509,-4.039844,-3.979814,-3.873058,-3.727873,-3.597666,-3.471208,-3.386828,-3.309352,-3.216863,-3.144262,-3.087637,-3.036549,-4.188266e-17,-1.05521e-13,-4.12289e-11,-3.00097,-1.062473e-05,-0.0001785486,-0.02262318,-0.4834415,-1.104603,-2.814639,-2.24492,-1.25451,-1.017463,-0.9042311,-0.815866,-0.7573021,-0.7044136,-0.65727,-6.609425e-07,-1.19964,-5.14968e-13
3.663664,-9.936813e-09,-2.566333,-5.053346,-6.613471e-11,-4.318,-5.299755e-08,-3.655741,-0.02372353,-2.496516e-05,-0.01262326,-3.330059,-3.729481,-4.087819,-4.185816,-4.144473,-4.040059,-3.894313,-3.752485,-3.648489,-3.570212,-3.505176,-3.414285,-0.0001021066,-0.5420295,-3.752985,-3.869629,-4.008047,-4.022608,-3.962734,-3.856361,-3.71175,-3.582074,-3.456128,-3.372087,-3.294929,-3.202826,-3.130528,-3.07414,-3.023264,-3.858231e-17,-9.889928e-14,-3.906824e-11,-2.985186,-1.036877e-05,-0.0001750396,-0.02234766,-0.4798076,-1.09783,-2.802172,-2.234636,-1.247509,-1.011445,-0.8987275,-0.8107846,-0.7525035,-0.6998748,-0.6529676,-6.392984e-07,-1.191698,-4.927124e-13
3.783784,-9.527561e-09,-2.55115,-5.031615,-6.285607e-11,-4.297665,-5.099799e-08,-3.639303,-0.02337475,-2.439615e-05,-0.01245378,-3.316289,-3.714023,-4.07074,-4.16816,-4.126873,-4.022817,-3.877623,-3.73634,-3.632746,-3.554776,-3.490006,-3.399493,-9.999733e-05,-0.538166,-3.737397,-3.853357,-3.991036,-4.005407,-3.945688,-3.839697,-3.695662,-3.566515,-3.44108,-3.357378,-3.280537,-3.18882,-3.116824,-3.060672,-3.010008,-3.554177e-17,-9.269237e-14,-3.702054e-11,-2.969455,-1.01189e-05,-0.0001715982,-0.0220753,-0.4761965,-1.091088,-2.789734,-2.224379,-1.240536,-1.005453,-0.8932498,-0.805728,-0.7477289,-0.6953594,-0.6486879,-6.183584e-07,-1.183797,-4.714151e-13
3.903904,-9.135096e-09,-2.53603,-5.009928,-5.973952e-11,-4.277383,-4.90735e-08,-3.622906,-0.02303089,-2.383993e-05,-0.01228647,-3.302542,-3.698591,-4.053692,-4.150537,-4.109308,-4.005609,-3.860967,-3.720228,-3.617036,-3.539372,-3.474868,-3.384733,-9.793085e-05,-0.5343248,-3.721837,-3.837115,-3.974058,-3.98824,-3.928677,-3.823069,-3.679607,-3.550989,-3.426065,-3.342701,-3.266177,-3.174845,-3.103151,-3.047234,-2.996782,-3.274058e-17,-8.687436e-14,-3.50799e-11,-2.953779,-9.874972e-06,-0.0001682232,-0.02180607,-0.4726081,-1.084377,-2.777326,-2.214149,-1.233591,-0.9994882,-0.887798,-0.8006962,-0.7429784,-0.6908672,-0.6444309,-5.980997e-07,-1.175936,-4.51035e-13
4.024024,-8.758731e-09,-2.520975,-4.988287,-5.677707e-11,-4.257154,-4.722128e-08,-3.606551,-0.02269191,-2.329622e-05,-0.01212131,-3.288819,-3.683186,-4.036674,-4.132947,-4.091776,-3.988435,-3.844345,-3.70415,-3.601359,-3.524001,-3.459762,-3.370004,-9.590634e-05,-0.5305059,-3.706303,-3.820903,-3.957114,-3.971108,-3.911701,-3.806476,-3.663587,-3.535498,-3.411083,-3.328056,-3.251849,-3.160902,-3.089509,-3.033827,-2.983586,-3.015994e-17,-8.142091e-14,-3.324074e-11,-2.938157,-9.636852e-06,-0.0001649133,-0.02153994,-0.4690423,-1.077697,-2.764947,-2.203947,-1.226675,-0.9935505,-0.882372,-0.7956891,-0.7382518,-0.6863983,-0.6401964,-5.785005e-07,-1.168116,-4.315327e-13
4.144144,-8.39781e-09,-2.505983,-4.966691,-5.396112e-11,-4.236979,-4.543862e-08,-3.590236,-0.02235773,-2.276473e-05,-0.01195827,-3.275119,-3.667808,-4.019688,-4.115392,-4.07428,-3.971296,-3.827758,-3.688106,-3.585715,-3.508663,-3.444689,-3.355308,-9.392296e-05,-0.5267091,-3.690797,-3.804722,-3.940202,-3.954011,-3.894761,-3.789919,-3.647602,-3.52004,-3.396134,-3.313445,-3.237553,-3.14699,-3.075898,-3.02045,-2.97042,-2.778251e-17,-7.630923e-14,-3.149777e-11,-2.922589,-9.404403e-06,-0.0001616672,-0.02127688,-0.4654991,-1.071049,-2.752598,-2.193774,-1.219787,-0.9876398,-0.8769719,-0.7907067,-0.7335493,-0.6819527,-0.6359845,-5.595393e-07,-1.160336,-4.128705e-13
4.264264,-8.051702e-09,-2.491055,-4.945141,-5.128445e-11,-4.216858,-4.372295e-08,-3.573964,-0.02202828,-2.22452e-05,-0.01179732,-3.261443,-3.652457,-4.002733,-4.09787,-4.056818,-3.954193,-3.811205,-3.672096,-3.570105,-3.493359,-3.429649,-3.340643,-9.197989e-05,-0.5229345,-3.675319,-3.788572,-3.923325,-3.93695,-3.877858,-3.773398,-3.631652,-3.504617,-3.381219,-3.298866,-3.22329,-3.13311,-3.062318,-3.007104,-2.957285,-2.559229e-17,-7.151794e-14,-2.984597e-11,-2.907076,-9.177493e-06,-0.0001584839,-0.02101685,-0.4619783,-1.064431,-2.740279,-2.183628,-1.212928,-0.981756,-0.8715975,-0.785749,-0.7288706,-0.6775303,-0.631795,-5.411955e-07,-1.152596,-3.950126e-13
4.384384,-7.719802e-09,-2.47619,-4.923638,-4.87402e-11,-4.19679,-4.207174e-08,-3.557733,-0.02170351,-2.173737e-05,-0.01163843,-3.247792,-3.637134,-3.98581,-4.080383,-4.039392,-3.937125,-3.794687,-3.65612,-3.55453,-3.478089,-3.414643,-3.326012,-9.007634e-05,-0.5191819,-3.659869,-3.772454,-3.906482,-3.919924,-3.86099,-3.756913,-3.615738,-3.489229,-3.366337,-3.284321,-3.20906,-3.119262,-3.048769,-2.99379,-2.944181,-2.357456e-17,-6.702699e-14,-2.828059e-11,-2.891617,-8.95599e-06,-0.000155362,-0.02075982,-0.45848,-1.057845,-2.72799,-2.173511,-1.206098,-0.9758992,-0.8662489,-0.780816,-0.7242158,-0.6731309,-0.6276281,-5.234493e-07,-1.144896,-3.779242e-13
4.504505,-7.401529e-09,-2.46139,-4.902181,-4.632183e-11,-4.176778,-4.048259e-08,-3.541545,-0.02138336,-2.124097e-05,-0.0114816,-3.234166,-3.621838,-3.968919,-4.06293,-4.022002,-3.920093,-3.778205,-3.640179,-3.538989,-3.462852,-3.39967,-3.311413,-8.821152e-05,-0.5154514,-3.644448,-3.756367,-3.889674,-3.902934,-3.84416,-3.740465,-3.59986,-3.473875,-3.35149,-3.26981,-3.194863,-3.105447,-3.035253,-2.980506,-2.931107,-2.171576e-17,-6.281759e-14,-2.679711e-11,-2.876213,-8.739769e-06,-0.0001523005,-0.02050577,-0.4550039,-1.051289,-2.715732,-2.163422,-1.199295,-0.9700693,-0.860926,-0.7759075,-0.7195848,-0.6687547,-0.6234834,-5.062812e-07,-1.137236,-3.615725e-13
4.624625,-7.096326e-09,-2.446654,-4.880772,-4.402314e-11,-4.15682,-3.895319e-08,-3.5254,-0.02106775,-2.075575e-05,-0.01132678,-3.220564,-3.606572,-3.95206,-4.045513,-4.004649,-3.903097,-3.761759,-3.624274,-3.523483,-3.44765,-3.384731,-3.296848,-8.638466e-05,-0.5117427,-3.629056,-3.740312,-3.8729,-3.885982,-3.827367,-3.724054,-3.584018,-3.458557,-3.336677,-3.255332,-3.180699,-3.091664,-3.021768,-2.967255,-2.918065,-2.000337e-17,-5.887211e-14,-2.539126e-11,-2.860864,-8.528705e-06,-0.0001492982,-0.02025465,-0.4515501,-1.044765,-2.703504,-2.153361,-1.192522,-0.9642662,-0.8556288,-0.7710236,-0.7149776,-0.6644015,-0.6193612,-4.896726e-07,-1.129617,-3.459257e-13
4.744745,-6.803658e-09,-2.431981,-4.85941,-4.183821e-11,-4.136918,-3.748129e-08,-3.509297,-0.02075664,-2.028146e-05,-0.01117396,-3.206988,-3.591334,-3.935235,-4.028132,-3.987332,-3.886138,-3.745348,-3.608404,-3.508011,-3.432483,-3.369826,-3.282316,-8.459501e-05,-0.508056,-3.613693,-3.72429,-3.856162,-3.869066,-3.810611,-3.70768,-3.568212,-3.443275,-3.3219,-3.240889,-3.166569,-3.077914,-3.008316,-2.954035,-2.905054,-1.842587e-17,-5.517405e-14,-2.4059e-11,-2.84557,-8.322677e-06,-0.0001463539,-0.02000645,-0.4481184,-1.038272,-2.691308,-2.143329,-1.185776,-0.9584901,-0.8503573,-0.7661641,-0.7103941,-0.6600713,-0.6152612,-4.736055e-07,-1.122037,-3.309536e-13
4.864865,-6.523014e-09,-2.417373,-4.838097,-3.976144e-11,-4.11707,-3.606475e-08,-3.493237,-0.02044995,-1.981787e-05,-0.01102311,-3.193438,-3.576125,-3.918444,-4.010787,-3.970052,-3.869217,-3.728975,-3.59257,-3.492575,-3.41735,-3.354956,-3.267818,-8.284181e-05,-0.5043911,-3.59836,-3.7083,-3.839459,-3.852187,-3.793893,-3.691344,-3.552444,-3.428028,-3.307157,-3.22648,-3.152473,-3.064197,-2.994896,-2.940847,-2.892075,-1.697267e-17,-5.17079e-14,-2.279647e-11,-2.830331,-8.121567e-06,-0.0001434667,-0.01976112,-0.4447087,-1.031809,-2.679142,-2.133326,-1.17906,-0.9527408,-0.8451114,-0.7613292,-0.7058343,-0.655764,-0.6111834,-4.580622e-07,-1.114497,-3.166273e-13
4.984985,-6.253901e-09,-2.402828,-4.816832,-3.778748e-11,-4.097279,-3.47015e-08,-3.477221,-0.02014764,-1.936474e-05,-0.01087421,-3.179913,-3.560946,-3.901686,-3.993478,-3.952809,-3.852332,-3.712638,-3.576772,-3.477175,-3.402253,-3.34012,-3.253353,-8.112435e-05,-0.500748,-3.583056,-3.692344,-3.822793,-3.835346,-3.777213,-3.675045,-3.536712,-3.412818,-3.292449,-3.212106,-3.138411,-3.050513,-2.981509,-2.927692,-2.879128,-1.563395e-17,-4.845916e-14,-2.160004e-11,-2.815147,-7.925259e-06,-0.0001406354,-0.01951864,-0.441321,-1.025378,-2.667008,-2.123352,-1.172371,-0.9470183,-0.839891,-0.7565186,-0.7012981,-0.6514797,-0.6071278,-4.430258e-07,-1.106998,-3.029189e-13
5.105105,-5.995848e-09,-2.388348,-4.795616,-3.591126e-11,-4.077544,-3.338954e-08,-3.461248,-0.01984963,-1.892182e-05,-0.01072723,-3.166415,-3.545797,-3.884962,-3.976206,-3.935604,-3.835485,-3.696338,-3.561011,-3.461811,-3.387192,-3.325319,-3.238924,-7.944192e-05,-0.4971265,-3.567783,-3.676421,-3.806163,-3.818542,-3.760572,-3.658785,-3.521018,-3.397643,-3.277777,-3.197767,-3.124383,-3.036864,-2.968155,-2.914569,-2.866213,-1.440073e-17,-4.541421e-14,-2.046626e-11,-2.800018,-7.73364e-06,-0.0001378589,-0.01927898,-0.4379552,-1.018977,-2.654905,-2.113407,-1.165712,-0.9413226,-0.8346962,-0.7517325,-0.6967855,-0.6472181,-0.6030943,-4.2848e-07,-1.099538,-2.89802e-13
5.225225,-5.748402e-09,-2.373931,-4.77445,-3.412796e-11,-4.057866,-3.212695e-08,-3.445318,-0.01955588,-1.848891e-05,-0.01058216,-3.152943,-3.530678,-3.868272,-3.958971,-3.918437,-3.818677,-3.680075,-3.545286,-3.446483,-3.372166,-3.310554,-3.224528,-7.779381e-05,-0.4935267,-3.552541,-3.660531,-3.789569,-3.801777,-3.743969,-3.642564,-3.505361,-3.382506,-3.263141,-3.183463,-3.11039,-3.023248,-2.954835,-2.901479,-2.85333,-1.326469e-17,-4.256029e-14,-1.939185e-11,-2.784945,-7.5466e-06,-0.0001351363,-0.01904211,-0.4346112,-1.012607,-2.642834,-2.103491,-1.15908,-0.9356536,-0.8295269,-0.7469706,-0.6922965,-0.6429793,-0.5990829,-4.144088e-07,-1.092117,-2.772511e-13
5.345345,-5.51113e-09,-2.359579,-4.753333,-3.243299e-11,-4.038244,-3.091189e-08,-3.429433,-0.01926632,-1.806577e-05,-0.01043896,-3.139499,-3.515589,-3.851618,-3.941774,-3.901308,-3.801906,-3.663851,-3.529598,-3.431191,-3.357176,-3.295824,-3.210168,-7.617934e-05,-0.4899485,-3.53733,-3.644676,-3.773013,-3.785051,-3.727406,-3.626381,-3.489742,-3.367406,-3.24854,-3.169195,-3.096432,-3.009666,-2.941548,-2.888421,-2.84048,-1.221818e-17,-3.988543e-14,-1.837371e-11,-2.769928,-7.364031e-06,-0.0001324665,-0.01880799,-0.4312889,-1.006268,-2.630795,-2.093604,-1.152478,-0.9300114,-0.8243831,-0.7422331,-0.6878309,-0.6387633,-0.5950934,-4.007968e-07,-1.084737,-2.652419e-13
5.465465,-5.283613e-09,-2.345291,-4.732267,-3.082198e-11,-4.018679,-2.974257e-08,-3.413592,-0.01898091,-1.765219e-05,-0.01029762,-3.126081,-3.500531,-3.834999,-3.924614,-3.884218,-3.785174,-3.647664,-3.513948,-3.415936,-3.342222,-3.28113,-3.195842,-7.459784e-05,-0.4863917,-3.52215,-3.628856,-3.756494,-3.768363,-3.710882,-3.610238,-3.474162,-3.352342,-3.233976,-3.154962,-3.082509,-2.996118,-2.928294,-2.875397,-2.827662,-1.125416e-17,-3.737843e-14,-1.740891e-11,-2.754966,-7.185828e-06,-0.0001298484,-0.01857661,-0.4279882,-0.9999599,-2.618788,-2.083747,-1.145903,-0.9243959,-0.8192647,-0.7375198,-0.6833888,-0.6345698,-0.5911259,-3.876293e-07,-1.077396,-2.537511e-13
5.585586,-5.065454e-09,-2.331066,-4.71125,-2.929079e-11,-3.999171,-2.861729e-08,-3.397795,-0.01869957,-1.724795e-05,-0.01015812,-3.112691,-3.485504,-3.818415,-3.907492,-3.867168,-3.768481,-3.631515,-3.498335,-3.400719,-3.327305,-3.266473,-3.181552,-7.304864e-05,-0.4828564,-3.507002,-3.61307,-3.740012,-3.751714,-3.694397,-3.594134,-3.45862,-3.337316,-3.219449,-3.140765,-3.068622,-2.982605,-2.915075,-2.862407,-2.814878,-1.036613e-17,-3.502875e-14,-1.649466e-11,-2.740061,-7.011887e-06,-0.0001272812,-0.01834793,-0.4247091,-0.9936825,-2.606813,-2.073919,-1.139358,-0.918807,-0.8141716,-0.7328306,-0.67897,-0.630399,-0.5871802,-3.748917e-07,-1.070094,-2.427564e-13
5.705706,-4.856269e-09,-2.316906,-4.690285,-2.783547e-11,-3.979721,-2.753439e-08,-3.382043,-0.01842226,-1.685285e-05,-0.01002042,-3.099329,-3.470509,-3.801867,-3.890409,-3.850156,-3.751828,-3.615405,-3.48276,-3.385538,-3.312425,-3.251851,-3.167297,-7.153111e-05,-0.4793424,-3.491886,-3.597319,-3.723569,-3.735105,-3.677952,-3.578069,-3.443116,-3.322328,-3.204958,-3.126605,-3.054769,-2.969127,-2.901889,-2.84945,-2.802126,-9.548099e-18,-3.282655e-14,-1.56283e-11,-2.725211,-6.842109e-06,-0.0001247639,-0.01812191,-0.4214514,-0.9874358,-2.594871,-2.064121,-1.13284,-0.9132447,-0.8091039,-0.7281656,-0.6745745,-0.6262508,-0.5832564,-3.625701e-07,-1.062832,-2.322365e-13
5.825826,-4.655691e-09,-2.30281,-4.669371,-2.645228e-11,-3.960328,-2.649228e-08,-3.366336,-0.01814893,-1.646669e-05,-0.009884515,-3.085994,-3.455545,-3.785355,-3.873365,-3.833184,-3.735214,-3.599334,-3.467223,-3.370395,-3.297582,-3.237266,-3.153078,-7.004461e-05,-0.4758497,-3.476802,-3.581603,-3.707164,-3.718536,-3.661548,-3.562044,-3.427652,-3.307378,-3.190505,-3.112481,-3.040953,-2.955683,-2.888738,-2.836527,-2.789408,-8.794563e-18,-3.076259e-14,-1.480736e-11,-2.710417,-6.676395e-06,-0.0001222955,-0.01789854,-0.418215,-0.9812198,-2.582961,-2.054352,-1.126351,-0.9077091,-0.8040615,-0.7235247,-0.6702023,-0.622125,-0.5793543,-3.506511e-07,-1.05561,-2.221709e-13
5.945946,-4.463366e-09,-2.288778,-4.648508,-2.513765e-11,-3.940994,-2.548944e-08,-3.350673,-0.01787951,-1.608926e-05,-0.009750376,-3.072688,-3.440613,-3.76888,-3.85636,-3.816252,-3.718639,-3.583302,-3.451724,-3.35529,-3.282776,-3.222718,-3.138895,-6.858851e-05,-0.4723782,-3.46175,-3.565923,-3.690797,-3.702006,-3.645184,-3.54606,-3.412226,-3.292466,-3.176088,-3.098393,-3.027173,-2.942275,-2.875621,-2.823637,-2.776724,-8.100445e-18,-2.882821e-14,-1.402943e-11,-2.695679,-6.514649e-06,-0.0001198751,-0.01767779,-0.415,-0.9750344,-2.571083,-2.044613,-1.119891,-0.9021999,-0.7990443,-0.7189078,-0.6658533,-0.6180217,-0.5754739,-3.391215e-07,-1.048426,-2.125401e-13
6.066066,-4.278957e-09,-2.27481,-4.627698,-2.388819e-11,-3.921718,-2.45244e-08,-3.335056,-0.01761396,-1.572038e-05,-0.009617984,-3.05941,-3.425714,-3.752441,-3.839394,-3.79936,-3.702105,-3.56731,-3.436264,-3.340222,-3.268008,-3.208206,-3.124748,-6.716222e-05,-0.4689278,-3.446731,-3.550279,-3.674469,-3.685517,-3.628861,-3.530116,-3.396841,-3.277593,-3.161709,-3.084342,-3.013428,-2.928902,-2.862539,-2.810782,-2.764073,-7.461058e-18,-2.701527e-14,-1.329229e-11,-2.680997,-6.356778e-06,-0.0001175017,-0.01745962,-0.4118061,-0.9688796,-2.559239,-2.034904,-1.113458,-0.8967173,-0.7940523,-0.7143148,-0.6615275,-0.6139407,-0.5716152,-3.279688e-07,-1.041282,-2.033254e-13
6.186186,-4.102139e-09,-2.260906,-4.606939,-2.270068e-11,-3.9025,-2.359572e-08,-3.319484,-0.01735222,-1.535985e-05,-0.009487316,-3.046161,-3.410847,-3.73604,-3.822468,-3.782509,-3.685612,-3.551357,-3.420843,-3.325193,-3.253277,-3.193732,-3.110638,-6.576512e-05,-0.4654986,-3.431746,-3.534671,-3.65818,-3.669069,-3.612578,-3.514213,-3.381494,-3.262758,-3.147368,-3.070328,-2.99972,-2.915564,-2.849492,-2.797962,-2.751456,-6.872093e-18,-2.531617e-14,-1.259379e-11,-2.666371,-6.20269e-06,-0.0001151745,-0.01724401,-0.4086332,-0.9627554,-2.547428,-2.025225,-1.107055,-0.8912612,-0.7890854,-0.7097458,-0.6572248,-0.6098821,-0.567778,-3.171808e-07,-1.034177,-1.945089e-13
6.306306,-3.932601e-09,-2.247066,-4.586233,-2.157205e-11,-3.883342,-2.270207e-08,-3.303957,-0.01709424,-1.500748e-05,-0.009358353,-3.032942,-3.396014,-3.719676,-3.805582,-3.765699,-3.669158,-3.535444,-3.405461,-3.310203,-3.238584,-3.179296,-3.096564,-6.439664e-05,-0.4620903,-3.416794,-3.519099,-3.64193,-3.652661,-3.596337,-3.49835,-3.366188,-3.247961,-3.133064,-3.056352,-2.986049,-2.902263,-2.83648,-2.785176,-2.738873,-6.329573e-18,-2.372378e-14,-1.193192e-11,-2.651802,-6.052296e-06,-0.0001128927,-0.01703093,-0.4054814,-0.9566617,-2.535649,-2.015576,-1.100679,-0.8858314,-0.7841436,-0.7052006,-0.652945,-0.6058456,-0.5639622,-3.067455e-07,-1.027111,-1.860735e-13
6.426426,-3.770044e-09,-2.23329,-4.56558,-2.04994e-11,-3.864242,-2.184211e-08,-3.288477,-0.01683997,-1.466309e-05,-0.009231072,-3.019751,-3.381213,-3.70335,-3.788736,-3.748929,-3.652746,-3.519571,-3.390119,-3.295251,-3.22393,-3.164897,-3.082527,-6.30562e-05,-0.4587029,-3.401875,-3.503564,-3.62572,-3.636294,-3.580138,-3.482529,-3.350922,-3.233204,-3.118799,-3.042413,-2.972414,-2.888997,-2.823503,-2.772424,-2.726325,-5.829848e-18,-2.223139e-14,-1.130476e-11,-2.637289,-5.905508e-06,-0.0001106552,-0.01682036,-0.4023505,-0.9505984,-2.523904,-2.005957,-1.094332,-0.880428,-0.7792269,-0.7006793,-0.6486883,-0.6018314,-0.560168,-2.966515e-07,-1.020083,-1.780026e-13
6.546547,-3.614183e-09,-2.219578,-4.54498,-1.947996e-11,-3.845201,-2.101458e-08,-3.273042,-0.01658936,-1.432651e-05,-0.009105453,-3.00659,-3.366446,-3.687062,-3.771931,-3.732202,-3.636375,-3.503738,-3.374816,-3.280338,-3.209314,-3.150536,-3.068528,-6.174323e-05,-0.4553364,-3.386991,-3.488067,-3.60955,-3.619969,-3.56398,-3.466749,-3.335696,-3.218487,-3.104571,-3.028511,-2.958817,-2.875767,-2.810561,-2.759708,-2.713811,-5.369536e-18,-2.083275e-14,-1.071049e-11,-2.622832,-5.762241e-06,-0.0001084614,-0.01661226,-0.3992404,-0.9445656,-2.512193,-1.996369,-1.088013,-0.875051,-0.7743351,-0.6961817,-0.6444544,-0.5978393,-0.556395,-2.868877e-07,-1.013095,-1.702807e-13
6.666667,-3.464742e-09,-2.205929,-4.524434,-1.851109e-11,-3.82622,-2.021828e-08,-3.257653,-0.01634235,-1.399756e-05,-0.008981477,-2.993459,-3.351712,-3.670812,-3.755167,-3.715515,-3.620046,-3.487946,-3.359552,-3.265465,-3.194737,-3.136213,-3.054565,-6.04572e-05,-0.4519907,-3.372141,-3.472606,-3.593421,-3.603685,-3.547864,-3.451011,-3.320511,-3.203808,-3.090382,-3.014647,-2.945256,-2.862574,-2.797655,-2.747026,-2.701331,-4.94554e-18,-1.952197e-14,-1.014739e-11,-2.608432,-5.622412e-06,-0.0001063103,-0.01640661,-0.396151,-0.9385631,-2.500515,-1.986811,-1.081723,-0.8697003,-0.7694683,-0.6917078,-0.6402435,-0.5938692,-0.5526434,-2.774435e-07,-1.006145,-1.628927e-13
6.786787,-3.321459e-09,-2.192345,-4.503941,-1.759029e-11,-3.807299,-1.945202e-08,-3.24231,-0.01609891,-1.367608e-05,-0.008859122,-2.980358,-3.337013,-3.6546,-3.738444,-3.698871,-3.603758,-3.472196,-3.344329,-3.25063,-3.180198,-3.121928,-3.04064,-5.919754e-05,-0.4486657,-3.357325,-3.457183,-3.577331,-3.587443,-3.531791,-3.435314,-3.305367,-3.189169,-3.076232,-3.000821,-2.931733,-2.849416,-2.784785,-2.73438,-2.688886,-4.554995e-18,-1.829355e-14,-9.613829e-12,-2.594088,-5.48594e-06,-0.0001042012,-0.01620339,-0.3930822,-0.9325909,-2.488871,-1.977283,-1.07546,-0.8643757,-0.7646263,-0.6872575,-0.6360552,-0.5899211,-0.548913,-2.683084e-07,-0.9992344,-1.558242e-13
6.906907,-3.184079e-09,-2.178824,-4.483502,-1.671519e-11,-3.788437,-1.871467e-08,-3.227014,-0.01585898,-1.336188e-05,-0.008738369,-2.967287,-3.322347,-3.638428,-3.721762,-3.682268,-3.587512,-3.456486,-3.329146,-3.235835,-3.165699,-3.107682,-3.026752,-5.796374e-05,-0.4453613,-3.342544,-3.441798,-3.561282,-3.571244,-3.51576,-3.41966,-3.290263,-3.174571,-3.062121,-2.987034,-2.918247,-2.836296,-2.771951,-2.721769,-2.676476,-4.19526e-18,-1.714231e-14,-9.108267e-12,-2.579801,-5.352744e-06,-0.0001021332,-0.01600256,-0.390034,-0.9266489,-2.477261,-1.967785,-1.069226,-0.8590774,-0.7598092,-0.6828308,-0.6318898,-0.5859949,-0.5452038,-2.594723e-07,-0.9923619,-1.490615e-13
7.027027,-3.052362e-09,-2.165367,-4.463118,-1.588352e-11,-3.769635,-1.800516e-08,-3.211764,-0.0156225,-1.305482e-05,-0.008619198,-2.954246,-3.307717,-3.622294,-3.705122,-3.665709,-3.571308,-3.440817,-3.314004,-3.22108,-3.151238,-3.093474,-3.012902,-5.675528e-05,-0.4420775,-3.327798,-3.426451,-3.545274,-3.555086,-3.499771,-3.404048,-3.275201,-3.160012,-3.048049,-2.973285,-2.904799,-2.823212,-2.759152,-2.709193,-2.664101,-3.863911e-18,-1.606341e-14,-8.629233e-12,-2.565571,-5.222748e-06,-0.0001001056,-0.01580411,-0.3870063,-0.9207372,-2.465685,-1.958319,-1.06302,-0.8538052,-0.7550168,-0.6784275,-0.6277469,-0.5820906,-0.5415157,-2.509256e-07,-0.9855279,-1.425913e-13
7.147147,-2.926075e-09,-2.151973,-4.442788,-1.509313e-11,-3.750894,-1.732243e-08,-3.196561,-0.01538945,-1.275473e-05,-0.008501591,-2.941237,-3.29312,-3.6062,-3.688524,-3.649191,-3.555147,-3.42519,-3.298902,-3.206365,-3.136817,-3.079305,-2.999091,-5.557164e-05,-0.4388141,-3.313088,-3.411142,-3.529308,-3.538971,-3.483826,-3.388478,-3.26018,-3.145493,-3.034016,-2.959574,-2.891389,-2.810165,-2.74639,-2.696654,-2.651762,-3.558711e-18,-1.505232e-14,-8.175341e-12,-2.551397,-5.095875e-06,-9.811762e-05,-0.015608,-0.3839988,-0.9148556,-2.454143,-1.948882,-1.056843,-0.8485591,-0.7502492,-0.6740478,-0.6236267,-0.5782081,-0.5378486,-2.426588e-07,-0.9787323,-1.364011e-13
7.267267,-2.804994e-09,-2.138644,-4.422514,-1.434197e-11,-3.732213,-1.666549e-08,-3.181404,-0.01515976,-1.246146e-05,-0.008385526,-2.928258,-3.278559,-3.590145,-3.671967,-3.632717,-3.539028,-3.409605,-3.283841,-3.19169,-3.122436,-3.065176,-2.985317,-5.441232e-05,-0.4355711,-3.298413,-3.395872,-3.513382,-3.522899,-3.467923,-3.372951,-3.245201,-3.131015,-3.020022,-2.945902,-2.878016,-2.797155,-2.733665,-2.68415,-2.639457,-3.277593e-18,-1.410478e-14,-7.745272e-12,-2.537279,-4.972051e-06,-9.616844e-05,-0.0154142,-0.3810117,-0.909004,-2.442635,-1.939477,-1.050693,-0.843339,-0.7455061,-0.6696914,-0.619529,-0.5743473,-0.5342024,-2.346628e-07,-0.9719749,-1.304787e-13
7.387387,-2.688907e-09,-2.125377,-4.402294,-1.362812e-11,-3.713592,-1.603335e-08,-3.166295,-0.01493339,-1.217485e-05,-0.008270986,-2.91531,-3.264033,-3.574131,-3.655454,-3.616286,-3.522952,-3.394062,-3.268821,-3.177056,-3.108095,-3.051085,-2.971582,-5.327683e-05,-0.4323485,-3.283773,-3.38064,-3.497499,-3.50687,-3.452064,-3.357467,-3.230263,-3.116578,-3.006068,-2.932268,-2.864682,-2.784183,-2.720976,-2.671682,-2.627189,-3.018666e-18,-1.32168e-14,-7.33778e-12,-2.523219,-4.851205e-06,-9.425737e-05,-0.01522271,-0.3780447,-0.9031825,-2.431161,-1.930102,-1.044571,-0.838145,-0.7407877,-0.6653583,-0.6154538,-0.5705081,-0.5305772,-2.269289e-07,-0.9652556,-1.248127e-13
7.507508,-2.577607e-09,-2.112175,-4.38213,-1.294971e-11,-3.695033,-1.542509e-08,-3.151232,-0.01471029,-1.189475e-05,-0.008157952,-2.902394,-3.249543,-3.558156,-3.638983,-3.599898,-3.50692,-3.378561,-3.253842,-3.162462,-3.093793,-3.037034,-2.957885,-5.216469e-05,-0.4291461,-3.26917,-3.365448,-3.481657,-3.490884,-3.436249,-3.342026,-3.215367,-3.102181,-2.992153,-2.918674,-2.851386,-2.771248,-2.708323,-2.65925,-2.614955,-2.780173e-18,-1.238464e-14,-6.951683e-12,-2.509215,-4.733265e-06,-9.238365e-05,-0.01503348,-0.3750977,-0.8973909,-2.419722,-1.920758,-1.038478,-0.8329768,-0.7360938,-0.6610485,-0.6114009,-0.5666905,-0.5269727,-2.194484e-07,-0.9585744,-1.19392e-13
7.627628,-2.470898e-09,-2.099035,-4.362022,-1.230499e-11,-3.676534,-1.483982e-08,-3.136217,-0.01449043,-1.162103e-05,-0.008046404,-2.889509,-3.235088,-3.542222,-3.622555,-3.583554,-3.49093,-3.363102,-3.238905,-3.147909,-3.079532,-3.023022,-2.944227,-5.107544e-05,-0.4259638,-3.254602,-3.350294,-3.465857,-3.474941,-3.420477,-3.326628,-3.200514,-3.087826,-2.978278,-2.905119,-2.838129,-2.75835,-2.695708,-2.646854,-2.602758,-2.56051e-18,-1.160481e-14,-6.585858e-12,-2.495268,-4.618162e-06,-9.054659e-05,-0.0148465,-0.3721708,-0.8916293,-2.408318,-1.911445,-1.032413,-0.8278345,-0.7314243,-0.6567619,-0.6073704,-0.5628945,-0.523389,-2.122131e-07,-0.9519311,-1.142059e-13
7.747748,-2.368592e-09,-2.085959,-4.34197,-1.16923e-11,-3.658096,-1.427665e-08,-3.121249,-0.01427375,-1.135353e-05,-0.007936325,-2.876656,-3.220669,-3.526329,-3.60617,-3.567253,-3.474984,-3.347686,-3.224009,-3.133396,-3.065311,-3.009051,-2.930607,-5.00086e-05,-0.4228017,-3.240072,-3.33518,-3.4501,-3.459042,-3.404749,-3.311274,-3.185703,-3.073511,-2.964444,-2.891603,-2.82491,-2.74549,-2.683129,-2.634495,-2.590596,-2.358187e-18,-1.087401e-14,-6.239245e-12,-2.481377,-4.50583e-06,-8.874548e-05,-0.01466173,-0.3692637,-0.8858974,-2.396948,-1.902163,-1.026375,-0.8227181,-0.7267793,-0.6524984,-0.6033621,-0.5591199,-0.519826,-2.052151e-07,-0.9453256,-1.092445e-13
7.867868,-2.270507e-09,-2.072946,-4.321973,-1.111004e-11,-3.63972,-1.373478e-08,-3.106328,-0.01406021,-1.109211e-05,-0.007827696,-2.863835,-3.206287,-3.510476,-3.589828,-3.550997,-3.459082,-3.332313,-3.209155,-3.118925,-3.05113,-2.995119,-2.917027,-4.896374e-05,-0.4196595,-3.225577,-3.320106,-3.434385,-3.443187,-3.389065,-3.295964,-3.170934,-3.059238,-2.950649,-2.878127,-2.81173,-2.732668,-2.670587,-2.622172,-2.578471,-2.171834e-18,-1.018917e-14,-5.910837e-12,-2.467544,-4.396202e-06,-8.697963e-05,-0.01447916,-0.3663765,-0.8801954,-2.385613,-1.892912,-1.020366,-0.8176274,-0.7221586,-0.648258,-0.5993761,-0.5553666,-0.5162836,-1.984466e-07,-0.9387579,-1.044979e-13
7.987988,-2.176471e-09,-2.059997,-4.302034,-1.055672e-11,-3.621404,-1.321339e-08,-3.091455,-0.01384978,-1.083665e-05,-0.0077205,-2.851046,-3.19194,-3.494664,-3.57353,-3.534785,-3.443224,-3.316983,-3.194343,-3.104495,-3.03699,-2.981227,-2.903486,-4.794039e-05,-0.4165373,-3.21112,-3.305071,-3.418712,-3.427376,-3.373426,-3.280697,-3.156208,-3.045006,-2.936895,-2.86469,-2.798588,-2.719884,-2.658083,-2.609886,-2.566381,-2.000196e-18,-9.547395e-15,-5.59968e-12,-2.453767,-4.289214e-06,-8.524837e-05,-0.01429877,-0.3635089,-0.874523,-2.374313,-1.883692,-1.014384,-0.8125624,-0.7175621,-0.6440406,-0.5954121,-0.5516347,-0.5127617,-1.919001e-07,-0.9322278,-9.995692e-14
8.108108,-2.086316e-09,-2.04711,-4.282151,-1.003088e-11,-3.603151,-1.271171e-08,-3.076629,-0.01364239,-1.0587e-05,-0.007614718,-2.838289,-3.17763,-3.478894,-3.557276,-3.518617,-3.427409,-3.301695,-3.179573,-3.090107,-3.022891,-2.967375,-2.889984,-4.693813e-05,-0.4134349,-3.1967,-3.290076,-3.403083,-3.41161,-3.357831,-3.265474,-3.141525,-3.030816,-2.923181,-2.851293,-2.785486,-2.707138,-2.645616,-2.597637,-2.554328,-1.84211e-18,-8.945989e-15,-5.304869e-12,-2.440047,-4.184803e-06,-8.355102e-05,-0.01412052,-0.3606609,-0.8688803,-2.363048,-1.874503,-1.00843,-0.807523,-0.7129899,-0.6398461,-0.5914702,-0.5479239,-0.5092603,-1.855685e-07,-0.9257351,-9.561268e-14
8.228228,-1.999883e-09,-2.034286,-4.262324,-9.531184e-12,-3.584959,-1.2229e-08,-3.061852,-0.01343802,-1.034303e-05,-0.007510332,-2.825565,-3.163357,-3.463165,-3.541066,-3.502494,-3.411639,-3.286452,-3.164846,-3.07576,-3.008833,-2.953564,-2.876522,-4.595653e-05,-0.4103523,-3.182317,-3.275122,-3.387496,-3.395887,-3.34228,-3.250295,-3.126884,-3.016667,-2.909508,-2.837936,-2.772423,-2.69443,-2.633186,-2.585425,-2.542311,-1.69651e-18,-8.382415e-15,-5.025549e-12,-2.426383,-4.082908e-06,-8.188695e-05,-0.01394439,-0.3578324,-0.8632671,-2.351818,-1.865345,-1.002504,-0.8025092,-0.7084418,-0.6356744,-0.5875503,-0.5442344,-0.5057792,-1.794446e-07,-0.9192799,-9.145667e-14
8.348348,-1.917018e-09,-2.021526,-4.242555,-9.056321e-12,-3.566829,-1.176455e-08,-3.047122,-0.01323662,-1.010463e-05,-0.007407326,-2.812874,-3.149121,-3.447478,-3.5249,-3.486415,-3.395914,-3.271251,-3.150161,-3.061454,-2.994816,-2.939793,-2.863099,-4.499517e-05,-0.4072893,-3.167971,-3.260208,-3.371953,-3.380209,-3.326775,-3.235161,-3.112287,-3.002561,-2.895876,-2.824618,-2.759399,-2.68176,-2.620794,-2.573249,-2.530331,-1.562408e-18,-7.854296e-15,-4.760905e-12,-2.412777,-3.983469e-06,-8.025551e-05,-0.01377036,-0.3550234,-0.8576834,-2.340624,-1.856218,-0.9966062,-0.797521,-0.7039178,-0.6315255,-0.5836523,-0.5405659,-0.5023185,-1.735217e-07,-0.9128619,-8.748076e-14
8.468468,-1.837576e-09,-2.008828,-4.222844,-8.605064e-12,-3.548761,-1.131767e-08,-3.03244,-0.01303815,-9.871658e-06,-0.007305682,-2.800215,-3.134922,-3.431833,-3.508779,-3.470382,-3.380233,-3.256095,-3.135519,-3.047191,-2.98084,-2.926063,-2.849716,-4.405365e-05,-0.404246,-3.153664,-3.245335,-3.356454,-3.364576,-3.311314,-3.220071,-3.097733,-2.988496,-2.882285,-2.811341,-2.746414,-2.669129,-2.60844,-2.561111,-2.518387,-1.438896e-18,-7.359405e-15,-4.510171e-12,-2.399227,-3.886428e-06,-7.865607e-05,-0.01359841,-0.3522336,-0.8521292,-2.329464,-1.847123,-0.9907358,-0.7925582,-0.6994179,-0.6273994,-0.5797762,-0.5369185,-0.498878,-1.677933e-07,-0.9064811,-8.367719e-14
8.588589,-1.761416e-09,-1.996193,-4.20319,-8.176242e-12,-3.530755,-1.088769e-08,-3.017806,-0.01284256,-9.643999e-06,-0.007205384,-2.78759,-3.120761,-3.41623,-3.492702,-3.454394,-3.364597,-3.240982,-3.120919,-3.032969,-2.966906,-2.912373,-2.836373,-4.313155e-05,-0.4012222,-3.139394,-3.230502,-3.340998,-3.348988,-3.295899,-3.205025,-3.083222,-2.974473,-2.868734,-2.798105,-2.733469,-2.656536,-2.596123,-2.54901,-2.50648,-1.32514e-18,-6.895653e-15,-4.272614e-12,-2.385734,-3.791727e-06,-7.708802e-05,-0.01342852,-0.3494631,-0.8466043,-2.31834,-1.838059,-0.984893,-0.7876208,-0.6949418,-0.6232959,-0.5759218,-0.533292,-0.4954576,-1.62253e-07,-0.9001373,-8.00385e-14
8.708709,-1.688401e-09,-1.98362,-4.183593,-7.768742e-12,-3.512811,-1.047399e-08,-3.003221,-0.01264983,-9.421531e-06,-0.007106413,-2.774998,-3.106637,-3.400669,-3.47667,-3.438451,-3.349006,-3.225913,-3.106363,-3.01879,-2.953013,-2.898725,-2.823069,-4.222849e-05,-0.3982178,-3.125162,-3.215711,-3.325585,-3.333445,-3.280529,-3.190025,-3.068755,-2.960493,-2.855225,-2.784908,-2.720564,-2.643982,-2.583845,-2.536946,-2.49461,-1.22037e-18,-6.461086e-15,-4.047546e-12,-2.372298,-3.699311e-06,-7.555076e-05,-0.01326065,-0.3467117,-0.8411087,-2.307252,-1.829026,-0.9790779,-0.7827087,-0.6904897,-0.619215,-0.5720891,-0.5296863,-0.4920574,-1.568946e-07,-0.8938305,-7.655757e-14
8.828829,-1.618403e-09,-1.97111,-4.164055,-7.381507e-12,-3.494929,-1.007595e-08,-2.988683,-0.0124599,-9.204138e-06,-0.007008754,-2.762439,-3.09255,-3.385151,-3.460682,-3.422554,-3.333461,-3.210888,-3.091849,-3.004653,-2.939162,-2.885117,-2.809806,-4.134409e-05,-0.3952328,-3.110968,-3.20096,-3.310217,-3.317947,-3.265205,-3.175069,-3.054332,-2.946556,-2.841757,-2.771752,-2.707698,-2.631466,-2.571604,-2.52492,-2.482776,-1.123879e-18,-6.053868e-15,-3.83431e-12,-2.358919,-3.609125e-06,-7.404369e-05,-0.01309479,-0.3439794,-0.8356423,-2.296199,-1.820025,-0.9732903,-0.777822,-0.6860613,-0.6151565,-0.568278,-0.5261014,-0.4886771,-1.517123e-07,-0.8875605,-7.322758e-14
8.948949,-1.551298e-09,-1.958663,-4.144574,-7.013531e-12,-3.47711,-9.692972e-09,-2.974194,-0.01227275,-8.991706e-06,-0.006912391,-2.749914,-3.078502,-3.369675,-3.44474,-3.406703,-3.31796,-3.195908,-3.077379,-2.990558,-2.925352,-2.871551,-2.796583,-4.047795e-05,-0.392267,-3.096813,-3.186251,-3.294893,-3.302495,-3.249926,-3.160159,-3.039952,-2.932661,-2.82833,-2.758637,-2.694872,-2.61899,-2.559401,-2.512931,-2.47098,-1.035007e-18,-5.672282e-15,-3.632286e-12,-2.345596,-3.521117e-06,-7.256623e-05,-0.01293092,-0.3412659,-0.830205,-2.285181,-1.811055,-0.9675303,-0.7729604,-0.6816567,-0.6111205,-0.5644885,-0.5225373,-0.4853168,-1.467003e-07,-0.8813271,-7.004201e-14
9.069069,-1.486966e-09,-1.946277,-4.125152,-6.663859e-12,-3.459353,-9.324496e-09,-2.959754,-0.01208832,-8.784124e-06,-0.006817306,-2.737423,-3.064492,-3.354243,-3.428844,-3.390898,-3.302505,-3.180972,-3.062952,-2.976507,-2.911585,-2.858026,-2.783401,-3.962972e-05,-0.3893204,-3.082696,-3.171584,-3.279613,-3.287089,-3.234693,-3.145293,-3.025617,-2.918808,-2.814945,-2.745562,-2.682086,-2.606553,-2.547237,-2.50098,-2.459221,-9.531599e-19,-5.314715e-15,-3.440885e-12,-2.33233,-3.435233e-06,-7.111781e-05,-0.01276901,-0.3385713,-0.8247968,-2.2742,-1.802116,-0.9617978,-0.768124,-0.6772758,-0.6071069,-0.5607205,-0.5189938,-0.4819763,-1.41853e-07,-0.8751303,-6.699462e-14
9.189189,-1.425294e-09,-1.933954,-4.105789,-6.331583e-12,-3.441659,-8.969975e-09,-2.945361,-0.01190659,-8.581282e-06,-0.006723484,-2.724965,-3.05052,-3.338853,-3.412993,-3.375138,-3.287096,-3.166081,-3.048569,-2.962497,-2.897859,-2.844542,-2.770259,-3.879902e-05,-0.386393,-3.068618,-3.156958,-3.264378,-3.271728,-3.219506,-3.130473,-3.011325,-2.904998,-2.801601,-2.732528,-2.669341,-2.594154,-2.535111,-2.489066,-2.447498,-8.777801e-19,-4.979659e-15,-3.259551e-12,-2.31912,-3.351425e-06,-6.969788e-05,-0.01260905,-0.3358955,-0.8194176,-2.263254,-1.793209,-0.9560926,-0.7633126,-0.6729185,-0.6031156,-0.5569738,-0.5154709,-0.4786557,-1.37165e-07,-0.86897,-6.407942e-14
9.309309,-1.366171e-09,-1.921693,-4.086484,-6.015839e-12,-3.424027,-8.628881e-09,-2.931018,-0.01172751,-8.383073e-06,-0.006630909,-2.712542,-3.036586,-3.323507,-3.397188,-3.359425,-3.271732,-3.151234,-3.03423,-2.948531,-2.884176,-2.8311,-2.757157,-3.79855e-05,-0.3834845,-3.05458,-3.142374,-3.249188,-3.256412,-3.204364,-3.115699,-2.997078,-2.891232,-2.788299,-2.719536,-2.656635,-2.581795,-2.523024,-2.477191,-2.435814,-8.083551e-19,-4.665698e-15,-3.087755e-12,-2.305968,-3.269641e-06,-6.830587e-05,-0.012451,-0.3332383,-0.8140672,-2.252344,-1.784333,-0.9504149,-0.7585262,-0.6685847,-0.5991465,-0.5532485,-0.5119684,-0.4753547,-1.326312e-07,-0.862846,-6.129072e-14
9.429429,-1.309493e-09,-1.909494,-4.067238,-5.715806e-12,-3.406459,-8.300708e-09,-2.916723,-0.01155105,-8.189393e-06,-0.006539565,-2.700153,-3.022691,-3.308204,-3.381428,-3.343759,-3.256415,-3.136433,-3.019934,-2.934607,-2.870535,-2.817699,-2.744096,-3.718882e-05,-0.3805951,-3.04058,-3.127832,-3.234042,-3.241143,-3.189269,-3.10097,-2.982875,-2.877508,-2.775039,-2.706584,-2.643969,-2.569475,-2.510974,-2.465353,-2.424166,-7.44417e-19,-4.371506e-15,-2.924996e-12,-2.292872,-3.189834e-06,-6.694126e-05,-0.01229485,-0.3305997,-0.8087457,-2.24147,-1.775489,-0.9447644,-0.7537648,-0.6642743,-0.5951995,-0.5495445,-0.5084864,-0.4720734,-1.282465e-07,-0.8567582,-5.862303e-14
9.54955,-1.255159e-09,-1.897357,-4.048051,-5.430705e-12,-3.388953,-7.984969e-09,-2.902477,-0.01137717,-8.00014e-06,-0.006449437,-2.687798,-3.008835,-3.292945,-3.365715,-3.328138,-3.241144,-3.121676,-3.005682,-2.920727,-2.856936,-2.804341,-2.731076,-3.640862e-05,-0.3777244,-3.026619,-3.113332,-3.218941,-3.225921,-3.174221,-3.086286,-2.968716,-2.863827,-2.761821,-2.693673,-2.631344,-2.557194,-2.498964,-2.453553,-2.412556,-6.855329e-19,-4.09584e-15,-2.770799e-12,-2.279832,-3.111956e-06,-6.560352e-05,-0.01214058,-0.3279795,-0.803453,-2.230631,-1.766677,-0.9391412,-0.7490283,-0.6599874,-0.5912746,-0.5458616,-0.5050247,-0.4688116,-1.24006e-07,-0.8507065,-5.607112e-14
9.66967,-1.203073e-09,-1.885281,-4.028923,-5.159795e-12,-3.37151,-7.681195e-09,-2.888279,-0.01120584,-7.815214e-06,-0.00636051,-2.675477,-2.995017,-3.277729,-3.350047,-3.312565,-3.225918,-3.106964,-2.991474,-2.906889,-2.84338,-2.791024,-2.718097,-3.564458e-05,-0.3748726,-3.012698,-3.098874,-3.203885,-3.210744,-3.159219,-3.071649,-2.954602,-2.85019,-2.748645,-2.680803,-2.61876,-2.544953,-2.486992,-2.441791,-2.400984,-6.313016e-19,-3.837534e-15,-2.624717e-12,-2.266849,-3.035961e-06,-6.429212e-05,-0.01198816,-0.3253776,-0.7981889,-2.219829,-1.757895,-0.9335452,-0.7443166,-0.6557237,-0.5873717,-0.5421998,-0.5015833,-0.4655693,-1.19905e-07,-0.8446907,-5.362998e-14
9.78979,-1.153141e-09,-1.873267,-4.009855,-4.90237e-12,-3.35413,-7.388934e-09,-2.87413,-0.01103701,-7.634517e-06,-0.006272767,-2.663191,-2.981239,-3.262558,-3.334427,-3.297039,-3.21074,-3.092298,-2.97731,-2.893095,-2.829866,-2.777749,-2.705159,-3.489637e-05,-0.3720394,-2.998817,-3.084459,-3.188875,-3.195614,-3.144263,-3.057057,-2.940532,-2.836596,-2.735511,-2.667975,-2.606215,-2.532751,-2.475059,-2.430068,-2.389449,-5.813576e-19,-3.595498e-15,-2.486321e-12,-2.253923,-2.961805e-06,-6.300656e-05,-0.01183758,-0.3227941,-0.7929533,-2.209063,-1.749146,-0.9279764,-0.7396296,-0.6514833,-0.5834907,-0.538559,-0.498162,-0.4623464,-1.159389e-07,-0.8387108,-5.129482e-14
9.90991,-1.105275e-09,-1.861315,-3.990846,-4.657761e-12,-3.336814,-7.107752e-09,-2.860031,-0.01087066,-7.457955e-06,-0.006186195,-2.65094,-2.9675,-3.24743,-3.318852,-3.281559,-3.195607,-3.077677,-2.96319,-2.879345,-2.816396,-2.764516,-2.692261,-3.416365e-05,-0.3692248,-2.984975,-3.070086,-3.17391,-3.18053,-3.129354,-3.042512,-2.926507,-2.823045,-2.722419,-2.655188,-2.593712,-2.520589,-2.463164,-2.418382,-2.377951,-5.353619e-19,-3.368707e-15,-2.355209e-12,-2.241053,-2.889444e-06,-6.174633e-05,-0.01168882,-0.3202287,-0.7877463,-2.198333,-1.740428,-0.9224346,-0.7349672,-0.6472661,-0.5796315,-0.5349392,-0.4947609,-0.4591428,-1.121034e-07,-0.8327666,-4.906106e-14
10.03003,-1.05939e-09,-1.849424,-3.971896,-4.425332e-12,-3.31956,-6.83723e-09,-2.84598,-0.01070675,-7.285433e-06,-0.006100778,-2.638724,-2.953801,-3.232347,-3.303324,-3.266127,-3.180522,-3.063102,-2.949115,-2.865638,-2.802968,-2.751325,-2.679405,-3.344612e-05,-0.3664287,-2.971173,-3.055757,-3.15899,-3.165494,-3.114492,-3.028012,-2.912527,-2.809538,-2.709369,-2.642443,-2.581249,-2.508467,-2.451309,-2.406735,-2.366492,-4.930032e-19,-3.156204e-15,-2.230998e-12,-2.228239,-2.818833e-06,-6.051095e-05,-0.01154185,-0.3176814,-0.7825677,-2.187639,-1.731742,-0.9169199,-0.7303295,-0.6430719,-0.5757941,-0.5313403,-0.4913798,-0.4559585,-1.083941e-07,-0.8268579,-4.692429e-14
10.15015,-1.015403e-09,-1.837594,-3.953007,-4.204477e-12,-3.30237,-6.576967e-09,-2.831978,-0.01054524,-7.11686e-06,-0.006016501,-2.626543,-2.94014,-3.217308,-3.287843,-3.250741,-3.165483,-3.048572,-2.935084,-2.851974,-2.789582,-2.738176,-2.666591,-3.274348e-05,-0.3636511,-2.957411,-3.041469,-3.144116,-3.150504,-3.099677,-3.013559,-2.898592,-2.796074,-2.696362,-2.629739,-2.568827,-2.496384,-2.439493,-2.395126,-2.35507,-4.539918e-19,-2.957088e-15,-2.113325e-12,-2.215482,-2.749932e-06,-5.929994e-05,-0.01139665,-0.315152,-0.7774175,-2.176982,-1.723087,-0.9114321,-0.7257162,-0.6389008,-0.5719784,-0.5277621,-0.4880186,-0.4527933,-1.04807e-07,-0.8209847,-4.488033e-14
10.27027,-9.732379e-10,-1.825825,-3.934177,-3.994621e-12,-3.285242,-6.326574e-09,-2.818025,-0.0103861,-6.952148e-06,-0.005933351,-2.614397,-2.92652,-3.202314,-3.272409,-3.235404,-3.15049,-3.034088,-2.921098,-2.838354,-2.77624,-2.72507,-2.653817,-3.20554e-05,-0.3608918,-2.94369,-3.027225,-3.129288,-3.13556,-3.084909,-2.999152,-2.884702,-2.782655,-2.683397,-2.617077,-2.556445,-2.484341,-2.427715,-2.383556,-2.343686,-4.180661e-19,-2.770518e-15,-2.001848e-12,-2.202781,-2.6827e-06,-5.811282e-05,-0.01125321,-0.3126406,-0.7722954,-2.166361,-1.714464,-0.9059712,-0.7211275,-0.6347526,-0.5681844,-0.5242047,-0.4846773,-0.4496472,-1.01338e-07,-0.8151468,-4.292516e-14
10.39039,-9.328181e-10,-1.814117,-3.915408,-3.795218e-12,-3.268179,-6.08568e-09,-2.804121,-0.0102293,-6.791208e-06,-0.005851313,-2.602287,-2.912939,-3.187364,-3.257022,-3.220113,-3.135545,-3.01965,-2.907156,-2.824778,-2.762941,-2.712006,-2.641085,-3.13816e-05,-0.3581508,-2.930008,-3.013024,-3.114505,-3.120664,-3.070188,-2.984792,-2.870857,-2.769279,-2.670475,-2.604456,-2.544105,-2.472338,-2.415977,-2.372024,-2.33234,-3.849811e-19,-2.595705e-15,-1.89624e-12,-2.190136,-2.617097e-06,-5.694913e-05,-0.0111115,-0.3101469,-0.7672016,-2.155776,-1.705873,-0.9005372,-0.716563,-0.6306272,-0.5644118,-0.5206679,-0.4813558,-0.4465201,-9.798324e-08,-0.809344,-4.105493e-14
10.51051,-8.940719e-10,-1.80247,-3.896698,-3.605748e-12,-3.251178,-5.853924e-09,-2.790267,-0.0100748,-6.633956e-06,-0.005770372,-2.590211,-2.899399,-3.17246,-3.241682,-3.204871,-3.120647,-3.005258,-2.89326,-2.811246,-2.749685,-2.698985,-2.628395,-3.072179e-05,-0.355428,-2.916367,-2.998867,-3.099769,-3.105815,-3.055514,-2.970478,-2.857057,-2.755946,-2.657595,-2.591878,-2.531806,-2.460375,-2.404277,-2.36053,-2.321032,-3.545112e-19,-2.431908e-15,-1.796194e-12,-2.177548,-2.553083e-06,-5.580842e-05,-0.0109715,-0.3076709,-0.7621358,-2.145227,-1.697313,-0.89513,-0.7120229,-0.6265247,-0.5606607,-0.5171516,-0.4780541,-0.4434119,-9.473901e-08,-0.8035764,-3.926595e-14
10.63063,-8.569302e-10,-1.790883,-3.878049,-3.425718e-12,-3.234241,-5.630963e-09,-2.776461,-0.009922579,-6.480308e-06,-0.005690516,-2.578172,-2.885898,-3.1576,-3.22639,-3.189676,-3.105797,-2.990911,-2.879408,-2.797757,-2.736473,-2.686006,-2.615746,-3.007567e-05,-0.3527233,-2.902767,-2.984752,-3.085078,-3.091014,-3.040888,-2.956211,-2.843303,-2.742658,-2.644758,-2.579341,-2.519547,-2.448452,-2.392617,-2.349076,-2.309762,-3.264525e-19,-2.278434e-15,-1.701416e-12,-2.165015,-2.490621e-06,-5.469025e-05,-0.0108332,-0.3052125,-0.757098,-2.134715,-1.688785,-0.8897494,-0.707507,-0.6224448,-0.556931,-0.5136559,-0.4747719,-0.4403226,-9.160167e-08,-0.7978436,-3.755473e-14
10.75075,-8.213269e-10,-1.779357,-3.85946,-3.254658e-12,-3.217368,-5.416463e-09,-2.762705,-0.009772594,-6.330183e-06,-0.005611729,-2.566168,-2.872438,-3.142785,-3.211145,-3.174529,-3.090993,-2.976611,-2.865601,-2.784313,-2.723303,-2.67307,-2.603139,-2.944298e-05,-0.3500365,-2.889207,-2.970681,-3.070434,-3.076259,-3.026308,-2.941991,-2.829593,-2.729414,-2.631964,-2.566846,-2.50733,-2.436569,-2.380997,-2.337659,-2.29853,-3.006115e-19,-2.134633e-15,-1.61163e-12,-2.152539,-2.429673e-06,-5.359416e-05,-0.01069657,-0.3027716,-0.7520881,-2.12424,-1.680289,-0.8843955,-0.7030153,-0.6183876,-0.5532226,-0.5101805,-0.4715093,-0.4372521,-8.856773e-08,-0.7921457,-3.591787e-14
10.87087,-7.871984e-10,-1.767892,-3.840932,-3.092122e-12,-3.200558,-5.210105e-09,-2.748998,-0.009624818,-6.1835e-06,-0.005533998,-2.554199,-2.859017,-3.128015,-3.195947,-3.159429,-3.076237,-2.962357,-2.851838,-2.770913,-2.710177,-2.660177,-2.590573,-2.882343e-05,-0.3473677,-2.875688,-2.956654,-3.055836,-3.061552,-3.011777,-2.927817,-2.81593,-2.716214,-2.619212,-2.554393,-2.495153,-2.424727,-2.369415,-2.326282,-2.287336,-2.76816e-19,-1.999898e-15,-1.526574e-12,-2.140119,-2.370203e-06,-5.251975e-05,-0.0105616,-0.3003482,-0.7471061,-2.1138,-1.671824,-0.8790682,-0.6985477,-0.614353,-0.5495354,-0.5067255,-0.4682662,-0.4342002,-8.56338e-08,-0.7864824,-3.435217e-14
10.99099,-7.544838e-10,-1.756486,-3.822465,-2.937687e-12,-3.183811,-5.01158e-09,-2.73534,-0.009479217,-6.040182e-06,-0.00545731,-2.542267,-2.845638,-3.113291,-3.180797,-3.144378,-3.061528,-2.94815,-2.838121,-2.757557,-2.697095,-2.647326,-2.57805,-2.821675e-05,-0.3447167,-2.86221,-2.94267,-3.041285,-3.046893,-2.997293,-2.91369,-2.802311,-2.703058,-2.606504,-2.541982,-2.483018,-2.412924,-2.357873,-2.314943,-2.276181,-2.54901e-19,-1.873656e-15,-1.445998e-12,-2.127755,-2.312176e-06,-5.146657e-05,-0.01042827,-0.297942,-0.7421518,-2.103398,-1.663392,-0.8737675,-0.694104,-0.6103408,-0.5458694,-0.5032907,-0.4650425,-0.431167,-8.279659e-08,-0.7808537,-3.285453e-14
11.11111,-7.231247e-10,-1.745141,-3.804058,-2.79095e-12,-3.167128,-4.820594e-09,-2.721731,-0.009335762,-5.900153e-06,-0.005381652,-2.53037,-2.832298,-3.098612,-3.165695,-3.129375,-3.046867,-2.933988,-2.82445,-2.744245,-2.684056,-2.634518,-2.565568,-2.762269e-05,-0.3420835,-2.848773,-2.92873,-3.02678,-3.032281,-2.982857,-2.89961,-2.788739,-2.689946,-2.593838,-2.529613,-2.470925,-2.401162,-2.346371,-2.303643,-2.265063,-2.347207e-19,-1.755373e-15,-1.369668e-12,-2.115446,-2.255557e-06,-5.043423e-05,-0.01029656,-0.2955531,-0.7372251,-2.093032,-1.65499,-0.8684931,-0.6896843,-0.606351,-0.5422244,-0.4998761,-0.4618381,-0.4281523,-8.005294e-08,-0.7752593,-3.142201e-14
11.23123,-6.930652e-10,-1.733855,-3.785712,-2.651528e-12,-3.150509,-4.63686e-09,-2.708172,-0.009194423,-5.763338e-06,-0.00530701,-2.51851,-2.819,-3.083979,-3.150641,-3.114421,-3.032254,-2.919874,-2.810823,-2.730978,-2.67106,-2.621754,-2.553128,-2.704098e-05,-0.339468,-2.835377,-2.914834,-3.012322,-3.017717,-2.968468,-2.885577,-2.775211,-2.676878,-2.581215,-2.517286,-2.458872,-2.389439,-2.334907,-2.292382,-2.253984,-2.161368e-19,-1.644548e-15,-1.29736e-12,-2.103194,-2.200312e-06,-4.942232e-05,-0.01016645,-0.2931812,-0.7323259,-2.082702,-1.646621,-0.8632452,-0.6852884,-0.6023836,-0.5386004,-0.4964815,-0.458653,-0.425156,-7.739978e-08,-0.7696992,-3.005179e-14
11.35135,-6.642517e-10,-1.72263,-3.767427,-2.519057e-12,-3.133953,-4.460104e-09,-2.694662,-0.009055169,-5.629665e-06,-0.005233371,-2.506685,-2.805742,-3.069391,-3.135634,-3.099514,-3.017688,-2.905805,-2.797242,-2.717755,-2.658108,-2.609032,-2.54073,-2.647138e-05,-0.33687,-2.822023,-2.900982,-2.99791,-3.003201,-2.954127,-2.871592,-2.76173,-2.663855,-2.568636,-2.505001,-2.446861,-2.377758,-2.323484,-2.28116,-2.242944,-1.990227e-19,-1.540712e-15,-1.228863e-12,-2.090997,-2.146408e-06,-4.843044e-05,-0.01003791,-0.2908264,-0.7274542,-2.07241,-1.638283,-0.8580236,-0.6809162,-0.5984383,-0.5349973,-0.493107,-0.455487,-0.4221781,-7.483414e-08,-0.7641732,-2.874116e-14
11.47147,-6.366325e-10,-1.711464,-3.749203,-2.39319e-12,-3.117461,-4.290063e-09,-2.681202,-0.00891797,-5.499061e-06,-0.005160723,-2.494897,-2.792525,-3.054849,-3.120676,-3.084657,-3.00317,-2.891784,-2.783706,-2.704576,-2.6452,-2.596353,-2.528374,-2.591363e-05,-0.3342895,-2.808709,-2.887174,-2.983545,-2.988733,-2.939834,-2.857653,-2.748294,-2.650876,-2.556099,-2.492759,-2.434891,-2.366116,-2.3121,-2.269977,-2.231941,-1.832632e-19,-1.443424e-15,-1.163976e-12,-2.078855,-2.093813e-06,-4.74582e-05,-0.009910947,-0.2884885,-0.7226099,-2.062154,-1.629977,-0.8528282,-0.6765678,-0.5945153,-0.5314151,-0.4897524,-0.4523401,-0.4192185,-7.235315e-08,-0.7586812,-2.748754e-14
11.59159,-6.101584e-10,-1.700357,-3.73104,-2.273601e-12,-3.101033,-4.126482e-09,-2.66779,-0.008782797,-5.371457e-06,-0.005089052,-2.483146,-2.779349,-3.040353,-3.105766,-3.069847,-2.988701,-2.877809,-2.770215,-2.691442,-2.632336,-2.583717,-2.51606,-2.536749e-05,-0.3317264,-2.795438,-2.87341,-2.969227,-2.974312,-2.925589,-2.843762,-2.734904,-2.637941,-2.543605,-2.480559,-2.422963,-2.354515,-2.300755,-2.258832,-2.220977,-1.687511e-19,-1.352272e-15,-1.102509e-12,-2.06677,-2.042496e-06,-4.650522e-05,-0.009785526,-0.2861675,-0.7177928,-2.051934,-1.621702,-0.847659,-0.672243,-0.5906143,-0.5278536,-0.4864176,-0.4492122,-0.4162771,-6.995403e-08,-0.7532231,-2.628846e-14
11.71171,-5.84782e-10,-1.68931,-3.712938,-2.159976e-12,-3.084668,-3.969117e-09,-2.654428,-0.008649622,-5.246786e-06,-0.005018346,-2.47143,-2.766214,-3.025903,-3.090904,-3.055086,-2.974279,-2.863881,-2.75677,-2.678352,-2.619516,-2.571124,-2.503788,-2.483272e-05,-0.3291806,-2.782207,-2.85969,-2.954956,-2.95994,-2.911393,-2.829918,-2.72156,-2.625051,-2.531155,-2.468401,-2.411076,-2.342954,-2.28945,-2.247727,-2.210052,-1.553864e-19,-1.266869e-15,-1.044282e-12,-2.05474,-1.992426e-06,-4.557112e-05,-0.009661634,-0.2838632,-0.713003,-2.041751,-1.613459,-0.8425159,-0.6679417,-0.5867353,-0.5243127,-0.4831026,-0.4461032,-0.4133539,-6.76341e-08,-0.7477986,-2.514154e-14
11.83183,-5.60458e-10,-1.678321,-3.694898,-2.052018e-12,-3.068367,-3.817733e-09,-2.641116,-0.008518416,-5.12498e-06,-0.004948593,-2.459751,-2.75312,-3.011499,-3.076091,-3.040374,-2.959905,-2.849999,-2.743371,-2.665307,-2.606739,-2.558575,-2.491559,-2.430909e-05,-0.3266521,-2.769019,-2.846015,-2.940732,-2.945616,-2.897244,-2.816121,-2.708262,-2.612206,-2.518748,-2.456285,-2.399231,-2.331434,-2.278185,-2.23666,-2.199164,-1.430795e-19,-1.186854e-15,-9.891249e-13,-2.042765,-1.943572e-06,-4.465554e-05,-0.009539252,-0.2815755,-0.7082402,-2.031605,-1.605248,-0.8373989,-0.6636639,-0.5828782,-0.5207925,-0.4798072,-0.443013,-0.4104487,-6.539075e-08,-0.7424078,-2.404454e-14
11.95195,-5.371429e-10,-1.667392,-3.676919,-1.949445e-12,-3.05213,-3.672103e-09,-2.627853,-0.008389151,-5.005975e-06,-0.004879781,-2.448109,-2.740068,-2.997141,-3.061325,-3.025711,-2.945579,-2.836165,-2.730017,-2.652307,-2.594007,-2.546069,-2.479371,-2.379638e-05,-0.3241407,-2.755872,-2.832384,-2.926555,-2.93134,-2.883143,-2.802371,-2.69501,-2.599405,-2.506384,-2.444212,-2.387427,-2.319954,-2.266959,-2.225633,-2.188316,-1.317468e-19,-1.111886e-15,-9.368762e-13,-2.030845,-1.895906e-06,-4.375811e-05,-0.009418363,-0.2793044,-0.7035044,-2.021496,-1.597068,-0.8323078,-0.6594095,-0.579043,-0.5172927,-0.4765315,-0.4399416,-0.4075614,-6.322146e-08,-0.7370504,-2.299527e-14
12.07207,-5.147949e-10,-1.656522,-3.659001,-1.85199e-12,-3.035956,-3.532009e-09,-2.614639,-0.008261799,-4.889707e-06,-0.004811896,-2.436504,-2.727057,-2.982829,-3.046609,-3.011097,-2.931302,-2.822377,-2.716709,-2.639351,-2.581318,-2.533606,-2.467226,-2.329435e-05,-0.3216464,-2.742767,-2.818798,-2.912425,-2.917112,-2.869091,-2.788669,-2.681804,-2.586649,-2.494063,-2.432182,-2.375665,-2.308515,-2.255774,-2.214645,-2.177506,-1.213113e-19,-1.041648e-15,-8.873826e-13,-2.018981,-1.849399e-06,-4.287848e-05,-0.00929895,-0.2770498,-0.6987955,-2.011423,-1.58892,-0.8272426,-0.6551783,-0.5752296,-0.5138134,-0.4732753,-0.4368888,-0.4046921,-6.112382e-08,-0.7317263,-2.199168e-14
12.19219,-4.933741e-10,-1.64571,-3.641145,-1.759398e-12,-3.019845,-3.397241e-09,-2.601475,-0.008136333,-4.776114e-06,-0.004744928,-2.424935,-2.714087,-2.968564,-3.031941,-2.996531,-2.917073,-2.808637,-2.703447,-2.626441,-2.568673,-2.521186,-2.455123,-2.280279e-05,-0.3191691,-2.729703,-2.805256,-2.898342,-2.902932,-2.855086,-2.775015,-2.668643,-2.573937,-2.481786,-2.420193,-2.363945,-2.297117,-2.244627,-2.203696,-2.166734,-1.117019e-19,-9.75842e-16,-8.404993e-13,-2.007172,-1.804024e-06,-4.201631e-05,-0.009180997,-0.2748115,-0.6941134,-2.001387,-1.580804,-0.8222032,-0.6509704,-0.5714378,-0.5103544,-0.4700385,-0.4338547,-0.4018405,-5.909545e-08,-0.7264353,-2.103178e-14
12.31231,-4.728421e-10,-1.634957,-3.62335,-1.671426e-12,-3.003799,-3.267599e-09,-2.58836,-0.008012726,-4.665135e-06,-0.004678865,-2.413403,-2.701159,-2.954345,-3.017321,-2.982015,-2.902892,-2.794943,-2.69023,-2.613575,-2.556073,-2.50881,-2.443063,-2.232148e-05,-0.3167086,-2.716682,-2.791759,-2.884307,-2.888801,-2.841131,-2.761408,-2.655529,-2.56127,-2.469552,-2.408248,-2.352266,-2.285759,-2.233521,-2.192786,-2.156001,-1.028526e-19,-9.141882e-16,-7.960887e-13,-1.995418,-1.759752e-06,-4.117125e-05,-0.009064486,-0.2725895,-0.689458,-1.991388,-1.572719,-0.8171896,-0.6467856,-0.5676676,-0.5069157,-0.4668211,-0.4308391,-0.3990067,-5.71341e-08,-0.7211774,-2.011367e-14
12.43243,-4.531622e-10,-1.624261,-3.605617,-1.587844e-12,-2.987816,-3.142887e-09,-2.575294,-0.007890952,-4.55671e-06,-0.004613694,-2.401908,-2.688272,-2.940173,-3.002751,-2.967547,-2.888759,-2.781297,-2.677059,-2.600753,-2.543516,-2.496477,-2.431045,-2.185021e-05,-0.3142649,-2.703703,-2.778306,-2.870319,-2.874718,-2.827223,-2.747848,-2.642461,-2.548648,-2.457362,-2.396344,-2.340629,-2.274441,-2.222455,-2.181915,-2.145306,-9.470435e-20,-8.564253e-16,-7.540208e-13,-1.983719,-1.716558e-06,-4.034297e-05,-0.0089494,-0.2703836,-0.6848293,-1.981426,-1.564666,-0.8122016,-0.6426238,-0.5639189,-0.5034971,-0.463623,-0.4278419,-0.3961906,-5.523755e-08,-0.7159524,-1.923553e-14
12.55255,-4.342991e-10,-1.613625,-3.587946,-1.508434e-12,-2.971897,-3.022919e-09,-2.562278,-0.007770983,-4.450781e-06,-0.004549405,-2.39045,-2.675427,-2.926047,-2.988229,-2.953129,-2.874675,-2.767698,-2.663934,-2.587977,-2.531004,-2.484187,-2.419069,-2.138878e-05,-0.311838,-2.690766,-2.764899,-2.856379,-2.860683,-2.813364,-2.734336,-2.629439,-2.53607,-2.445214,-2.384484,-2.329033,-2.263165,-2.211428,-2.171083,-2.13465,-8.720114e-20,-8.023079e-16,-7.141721e-13,-1.972074,-1.674415e-06,-3.953114e-05,-0.008835723,-0.2681939,-0.680227,-1.9715,-1.556645,-0.8072392,-0.6384851,-0.5601916,-0.5000986,-0.460444,-0.424863,-0.393392,-5.340367e-08,-0.7107601,-1.839564e-14
12.67267,-4.16219e-10,-1.603046,-3.570336,-1.432987e-12,-2.956041,-2.907516e-09,-2.549311,-0.007652795,-4.347292e-06,-0.004485985,-2.379029,-2.662623,-2.911967,-2.973756,-2.938759,-2.860639,-2.754145,-2.650855,-2.575246,-2.518535,-2.471941,-2.407135,-2.093698e-05,-0.3094277,-2.677871,-2.751536,-2.842486,-2.846698,-2.799553,-2.720872,-2.616464,-2.523538,-2.433111,-2.372666,-2.317479,-2.251928,-2.200441,-2.160291,-2.124033,-8.02913e-20,-7.516062e-16,-6.764258e-13,-1.960485,-1.633298e-06,-3.873544e-05,-0.008723439,-0.2660201,-0.6756512,-1.961611,-1.548655,-0.8023024,-0.6343692,-0.5564857,-0.4967202,-0.4572842,-0.4219024,-0.3906108,-5.163041e-08,-0.7056004,-1.759232e-14
12.79279,-3.988895e-10,-1.592524,-3.552788,-1.361308e-12,-2.940249,-2.796503e-09,-2.536393,-0.007536361,-4.246187e-06,-0.004423425,-2.367645,-2.649862,-2.897935,-2.959332,-2.924439,-2.846652,-2.740641,-2.637822,-2.562559,-2.506111,-2.459739,-2.395245,-2.049462e-05,-0.3070339,-2.665018,-2.738218,-2.82864,-2.83276,-2.785791,-2.707455,-2.603534,-2.51105,-2.42105,-2.36089,-2.305967,-2.240733,-2.189494,-2.149537,-2.113454,-7.392918e-20,-7.04105e-16,-6.406712e-13,-1.94895,-1.593182e-06,-3.795555e-05,-0.008612532,-0.2638623,-0.6711017,-1.951759,-1.540696,-0.797391,-0.6302761,-0.5528011,-0.4933617,-0.4541434,-0.41896,-0.3878471,-4.991577e-08,-0.7004732,-1.6824e-14
12.91291,-3.822796e-10,-1.582061,-3.535302,-1.293207e-12,-2.92452,-2.689715e-09,-2.523525,-0.007421657,-4.147412e-06,-0.004361711,-2.356298,-2.637142,-2.883949,-2.944957,-2.910168,-2.832714,-2.727183,-2.624835,-2.549918,-2.493731,-2.44758,-2.383396,-2.006149e-05,-0.3046566,-2.652208,-2.724945,-2.814842,-2.818871,-2.772077,-2.694086,-2.590651,-2.498607,-2.409034,-2.349157,-2.294497,-2.229578,-2.178586,-2.138823,-2.102914,-6.807104e-20,-6.596023e-16,-6.068033e-13,-1.937469,-1.554043e-06,-3.719117e-05,-0.008502986,-0.2617202,-0.6665785,-1.941944,-1.532769,-0.792505,-0.6262058,-0.5491376,-0.490023,-0.4510215,-0.4160358,-0.3851007,-4.825782e-08,-0.6953783,-1.608916e-14
13.03303,-3.663594e-10,-1.571655,-3.517878,-1.228506e-12,-2.908855,-2.586992e-09,-2.510706,-0.007308657,-4.050913e-06,-0.004300834,-2.344989,-2.624465,-2.87001,-2.93063,-2.895947,-2.818824,-2.713773,-2.611893,-2.537321,-2.481396,-2.435464,-2.37159,-1.963742e-05,-0.3022957,-2.63944,-2.711716,-2.801092,-2.805031,-2.758412,-2.680765,-2.577814,-2.486208,-2.39706,-2.337467,-2.283068,-2.218464,-2.167719,-2.128148,-2.092413,-6.267616e-20,-6.179093e-16,-5.747229e-13,-1.926043,-1.515859e-06,-3.644199e-05,-0.008394784,-0.2595938,-0.6620814,-1.932165,-1.524873,-0.7876442,-0.6221581,-0.5454952,-0.4867041,-0.4479185,-0.4131295,-0.3823716,-4.66547e-08,-0.6903156,-1.538633e-14
13.15315,-3.511004e-10,-1.561306,-3.500516,-1.167037e-12,-2.893254,-2.488179e-09,-2.497937,-0.007197338,-3.956639e-06,-0.004240783,-2.333717,-2.611829,-2.856118,-2.916353,-2.881775,-2.804983,-2.70041,-2.598998,-2.52477,-2.469104,-2.423392,-2.359827,-1.922221e-05,-0.2999511,-2.626715,-2.698533,-2.787389,-2.791239,-2.744795,-2.667491,-2.565023,-2.473855,-2.38513,-2.325819,-2.271681,-2.207391,-2.156892,-2.117512,-2.08195,-5.770883e-20,-5.788487e-16,-5.443357e-13,-1.914672,-1.478604e-06,-3.570772e-05,-0.008287912,-0.2574831,-0.6576103,-1.922423,-1.517009,-0.7828087,-0.6181329,-0.5418739,-0.4834049,-0.4448343,-0.4102412,-0.3796596,-4.510461e-08,-0.685285,-1.471412e-14
13.27327,-3.364752e-10,-1.551014,-3.483215,-1.108638e-12,-2.877715,-2.393128e-09,-2.485216,-0.007087674,-3.864539e-06,-0.004181546,-2.322482,-2.599235,-2.842273,-2.902125,-2.867652,-2.79119,-2.687094,-2.586149,-2.512263,-2.456857,-2.411363,-2.348106,-1.881568e-05,-0.2976226,-2.614032,-2.685396,-2.773734,-2.777496,-2.731227,-2.654266,-2.552278,-2.461546,-2.373244,-2.314214,-2.260336,-2.196358,-2.146104,-2.106916,-2.071525,-5.313521e-20,-5.422545e-16,-5.155525e-13,-1.903354,-1.442258e-06,-3.498806e-05,-0.008182353,-0.2553879,-0.6531651,-1.912718,-1.509177,-0.7779983,-0.6141303,-0.5382735,-0.4801253,-0.4417687,-0.4073707,-0.3769647,-4.360579e-08,-0.6802862,-1.407121e-14
13.39339,-3.224576e-10,-1.540779,-3.465977,-1.053155e-12,-2.862241,-2.301696e-09,-2.472545,-0.006979643,-3.774564e-06,-0.004123114,-2.311284,-2.586684,-2.828475,-2.887947,-2.853579,-2.777446,-2.673826,-2.573346,-2.499802,-2.444654,-2.399379,-2.336427,-1.841766e-05,-0.2953103,-2.601392,-2.672303,-2.760127,-2.763802,-2.717707,-2.641087,-2.53958,-2.449282,-2.361401,-2.302651,-2.249033,-2.185366,-2.135356,-2.096359,-2.06114,-4.892329e-20,-5.079712e-16,-4.882888e-13,-1.892091,-1.406798e-06,-3.428272e-05,-0.008078093,-0.2533081,-0.6487458,-1.90305,-1.501375,-0.773213,-0.61015,-0.5346939,-0.4768652,-0.4387218,-0.404518,-0.3742868,-4.215656e-08,-0.6753192,-1.345633e-14
13.51351,-3.090225e-10,-1.5306,-3.4488,-1.000444e-12,-2.846829,-2.213746e-09,-2.459923,-0.006873221,-3.686665e-06,-0.004065475,-2.300124,-2.574174,-2.814724,-2.873817,-2.839555,-2.763751,-2.660605,-2.560588,-2.487386,-2.432496,-2.387437,-2.324791,-1.802796e-05,-0.293014,-2.588794,-2.659255,-2.746567,-2.750157,-2.704237,-2.627957,-2.526928,-2.437063,-2.349602,-2.291131,-2.237771,-2.174415,-2.124648,-2.085841,-2.050793,-4.504523e-20,-4.75853e-16,-4.624646e-13,-1.880882,-1.372203e-06,-3.359143e-05,-0.007975116,-0.2512437,-0.6443522,-1.893419,-1.493606,-0.7684527,-0.6061921,-0.5311351,-0.4736245,-0.4356935,-0.401683,-0.3716258,-4.075529e-08,-0.6703838,-1.286825e-14
13.63363,-2.961456e-10,-1.520479,-3.431686,-9.503669e-13,-2.831481,-2.129146e-09,-2.447351,-0.006768384,-3.600794e-06,-0.00400862,-2.289002,-2.561707,-2.80102,-2.859737,-2.82558,-2.750105,-2.647432,-2.547877,-2.475014,-2.420381,-2.375539,-2.313198,-1.764642e-05,-0.2907336,-2.576239,-2.646253,-2.733055,-2.73656,-2.690814,-2.614875,-2.514323,-2.424889,-2.337846,-2.279654,-2.226551,-2.163504,-2.11398,-2.075362,-2.040485,-4.147458e-20,-4.457633e-16,-4.380039e-13,-1.869726,-1.338452e-06,-3.291391e-05,-0.007873407,-0.2491945,-0.6399843,-1.883824,-1.485867,-0.7637172,-0.6022563,-0.527597,-0.4704032,-0.4326836,-0.3988656,-0.3689816,-3.94004e-08,-0.6654799,-1.23058e-14
13.75375,-2.838038e-10,-1.510413,-3.414633,-9.027916e-13,-2.816197,-2.047769e-09,-2.434827,-0.00666511,-3.516905e-06,-0.003952538,-2.277917,-2.549282,-2.787363,-2.845706,-2.811655,-2.736507,-2.634306,-2.535212,-2.462688,-2.408311,-2.363685,-2.301647,-1.727286e-05,-0.2884692,-2.563727,-2.633296,-2.719591,-2.723012,-2.677441,-2.60184,-2.501763,-2.41276,-2.326134,-2.268219,-2.215373,-2.152634,-2.103352,-2.064922,-2.030215,-3.818672e-20,-4.175742e-16,-4.148349e-13,-1.858624,-1.305525e-06,-3.224989e-05,-0.007772952,-0.2471604,-0.6356419,-1.874266,-1.47816,-0.7590066,-0.5983428,-0.5240794,-0.4672011,-0.429692,-0.3960658,-0.3663543,-3.809036e-08,-0.6606074,-1.176789e-14
13.87387,-2.71975e-10,-1.500404,-3.397643,-8.575937e-13,-2.800975,-1.969493e-09,-2.422353,-0.006563375,-3.434954e-06,-0.003897219,-2.266869,-2.536899,-2.773753,-2.831724,-2.79778,-2.722958,-2.621227,-2.522594,-2.450407,-2.396286,-2.351875,-2.290139,-1.690713e-05,-0.2862204,-2.551257,-2.620384,-2.706175,-2.709513,-2.664116,-2.588853,-2.48925,-2.400676,-2.314465,-2.256827,-2.204237,-2.141805,-2.092764,-2.054522,-2.019984,-3.515916e-20,-3.911658e-16,-3.928895e-13,-1.847576,-1.273401e-06,-3.159911e-05,-0.007673736,-0.2451415,-0.6313249,-1.864744,-1.470484,-0.7543207,-0.5944512,-0.5205824,-0.4640182,-0.4267188,-0.3932834,-0.3637435,-3.68237e-08,-0.655766,-1.125342e-14
13.99399,-2.60638e-10,-1.490451,-3.380714,-8.146545e-13,-2.785817,-1.894199e-09,-2.409928,-0.006463159,-3.354895e-06,-0.003842653,-2.25586,-2.524559,-2.760191,-2.817792,-2.783954,-2.709458,-2.608196,-2.510021,-2.438171,-2.384304,-2.340108,-2.278673,-1.654905e-05,-0.2839874,-2.538831,-2.607517,-2.692807,-2.696062,-2.65084,-2.575914,-2.476784,-2.388637,-2.30284,-2.245478,-2.193143,-2.131017,-2.082215,-2.044161,-2.009791,-3.237137e-20,-3.664256e-16,-3.721032e-13,-1.836582,-1.242061e-06,-3.09613e-05,-0.007575744,-0.2431375,-0.6270333,-1.85526,-1.462839,-0.7496595,-0.5905817,-0.5171058,-0.4608545,-0.4237637,-0.3905183,-0.3611494,-3.559898e-08,-0.6509557,-1.07614e-14
14.11411,-2.497723e-10,-1.480553,-3.363848,-7.738614e-13,-2.770722,-1.821775e-09,-2.397552,-0.006364439,-3.276686e-06,-0.003788831,-2.244887,-2.512261,-2.746675,-2.803909,-2.770178,-2.696007,-2.595213,-2.497494,-2.42598,-2.372367,-2.328384,-2.26725,-1.619848e-05,-0.28177,-2.526447,-2.594696,-2.679487,-2.682661,-2.637612,-2.563023,-2.464363,-2.376642,-2.291259,-2.234171,-2.18209,-2.120269,-2.071707,-2.033839,-1.999638,-2.980462e-20,-3.432485e-16,-3.524149e-13,-1.825641,-1.211487e-06,-3.033621e-05,-0.007478962,-0.2411484,-0.6227669,-1.845812,-1.455225,-0.7450229,-0.5867341,-0.5136496,-0.4577097,-0.4208268,-0.3877706,-0.3585718,-3.441482e-08,-0.6461763,-1.029084e-14
14.23423,-2.393584e-10,-1.470711,-3.347044,-7.351074e-13,-2.75569,-1.752111e-09,-2.385224,-0.006267193,-3.200284e-06,-0.003735742,-2.233953,-2.500006,-2.733207,-2.790075,-2.756451,-2.682605,-2.582277,-2.485014,-2.413835,-2.360475,-2.316705,-2.25587,-1.585526e-05,-0.279568,-2.514106,-2.58192,-2.666215,-2.669308,-2.624433,-2.55018,-2.451989,-2.364693,-2.27972,-2.222907,-2.171079,-2.109562,-2.061238,-2.023556,-1.989522,-2.744144e-20,-3.215358e-16,-3.337667e-13,-1.814753,-1.181659e-06,-2.972359e-05,-0.007383375,-0.2391741,-0.6185257,-1.8364,-1.447643,-0.7404108,-0.5829082,-0.5102136,-0.4545839,-0.4179079,-0.3850401,-0.3560106,-3.326989e-08,-0.6414276,-9.840804e-15
14.35435,-2.293775e-10,-1.460924,-3.330301,-6.982907e-13,-2.740721,-1.685103e-09,-2.372946,-0.006171399,-3.125649e-06,-0.003683377,-2.223056,-2.487793,-2.719787,-2.776291,-2.742774,-2.669251,-2.569388,-2.472579,-2.401734,-2.348626,-2.305068,-2.244532,-1.551923e-05,-0.2773816,-2.501808,-2.56919,-2.65299,-2.656004,-2.611303,-2.537384,-2.439661,-2.352788,-2.268226,-2.211686,-2.16011,-2.098895,-2.050809,-2.013312,-1.979446,-2.526521e-20,-3.011951e-16,-3.161037e-13,-1.803918,-1.15256e-06,-2.91232e-05,-0.007288971,-0.2372145,-0.6143095,-1.827026,-1.440092,-0.735823,-0.5791041,-0.5067978,-0.4514769,-0.4150069,-0.3823267,-0.3534658,-3.216289e-08,-0.6367096,-9.410404e-15
14.47447,-2.198118e-10,-1.451193,-3.313621,-6.633146e-13,-2.725814,-1.620649e-09,-2.360717,-0.006077038,-3.052738e-06,-0.003631727,-2.212197,-2.475622,-2.706414,-2.762557,-2.729146,-2.655947,-2.556547,-2.460191,-2.389679,-2.336822,-2.293476,-2.233236,-1.519025e-05,-0.2752104,-2.489553,-2.556505,-2.639814,-2.642749,-2.598222,-2.524636,-2.42738,-2.340928,-2.256775,-2.200507,-2.149182,-2.088269,-2.04042,-2.003108,-1.969408,-2.326152e-20,-2.821399e-16,-2.99374e-13,-1.793136,-1.124173e-06,-2.853479e-05,-0.007195734,-0.2352695,-0.6101182,-1.817688,-1.432571,-0.7312597,-0.5753216,-0.503402,-0.4483887,-0.4121239,-0.3796303,-0.3509373,-3.109257e-08,-0.632022,-8.998784e-15
14.59459,-2.10644e-10,-1.441517,-3.297003,-6.300874e-13,-2.710971,-1.558653e-09,-2.348537,-0.005984088,-2.981514e-06,-0.003580781,-2.201376,-2.463494,-2.693088,-2.748871,-2.715569,-2.642691,-2.543753,-2.447849,-2.377668,-2.325062,-2.281927,-2.221983,-1.486816e-05,-0.2730545,-2.47734,-2.543865,-2.626685,-2.629543,-2.585189,-2.511936,-2.415145,-2.329113,-2.245367,-2.18937,-2.138296,-2.077684,-2.03007,-1.992942,-1.959408,-2.141693e-20,-2.642888e-16,-2.835283e-13,-1.782407,-1.096479e-06,-2.795814e-05,-0.007103651,-0.2333391,-0.6059518,-1.808386,-1.425082,-0.7267205,-0.5715606,-0.5000263,-0.4453192,-0.4092586,-0.3769509,-0.3484249,-3.005772e-08,-0.6273648,-8.605127e-15
14.71471,-2.018575e-10,-1.431895,-3.280447,-5.985217e-13,-2.696191,-1.499022e-09,-2.336405,-0.005892529,-2.911938e-06,-0.003530532,-2.190593,-2.451409,-2.679809,-2.735236,-2.702041,-2.629484,-2.531007,-2.435553,-2.365703,-2.313347,-2.270422,-2.210773,-1.455284e-05,-0.2709138,-2.465171,-2.531271,-2.613604,-2.616386,-2.572205,-2.499284,-2.402956,-2.317343,-2.234003,-2.178277,-2.127452,-2.06714,-2.019761,-1.982816,-1.949447,-1.971825e-20,-2.47566e-16,-2.6852e-13,-1.771731,-1.069462e-06,-2.7393e-05,-0.007012709,-0.231423,-0.6018101,-1.799121,-1.417624,-0.7222056,-0.5678212,-0.4966705,-0.4422683,-0.406411,-0.3742883,-0.3459287,-2.905718e-08,-0.6227378,-8.228651e-15
14.83483,-1.934367e-10,-1.422328,-3.263953,-5.685347e-13,-2.681473,-1.441665e-09,-2.324323,-0.00580234,-2.843971e-06,-0.003480969,-2.179847,-2.439366,-2.666578,-2.721649,-2.688562,-2.616326,-2.518309,-2.423303,-2.353783,-2.301676,-2.25896,-2.199605,-1.424413e-05,-0.2687882,-2.453045,-2.518723,-2.600572,-2.603277,-2.559269,-2.48668,-2.390813,-2.305618,-2.222682,-2.167225,-2.11665,-2.056636,-2.009491,-1.972729,-1.939525,-1.815419e-20,-2.319002e-16,-2.543049e-13,-1.761108,-1.043105e-06,-2.683915e-05,-0.006922894,-0.2295214,-0.597693,-1.789893,-1.410197,-0.7177147,-0.564103,-0.4933345,-0.4392359,-0.4035811,-0.3716426,-0.3434485,-2.80898e-08,-0.6181408,-7.868608e-15
14.95495,-1.853662e-10,-1.412816,-3.247521,-5.400474e-13,-2.666818,-1.386496e-09,-2.312289,-0.005713502,-2.777577e-06,-0.003432083,-2.169139,-2.427366,-2.653395,-2.708113,-2.675133,-2.603217,-2.505658,-2.4111,-2.341908,-2.290049,-2.247541,-2.18848,-1.39419e-05,-0.2666776,-2.440962,-2.50622,-2.587587,-2.590218,-2.546383,-2.474123,-2.378717,-2.293937,-2.211405,-2.156217,-2.105889,-2.046172,-1.999261,-1.962681,-1.929641,-1.67142e-20,-2.172247e-16,-2.408412e-13,-1.750537,-1.017393e-06,-2.629637e-05,-0.006834192,-0.2276339,-0.5936005,-1.780701,-1.402801,-0.7132478,-0.5604062,-0.4900182,-0.4362219,-0.4007687,-0.3690136,-0.3409842,-2.71545e-08,-0.6135737,-7.524282e-15
15.07508,-1.776316e-10,-1.403357,-3.231151,-5.129851e-13,-2.652226,-1.333432e-09,-2.300303,-0.005625995,-2.71272e-06,-0.003383867,-2.15847,-2.415408,-2.640258,-2.694625,-2.661754,-2.590157,-2.493054,-2.398942,-2.330077,-2.278466,-2.236167,-2.177397,-1.364602e-05,-0.264582,-2.428922,-2.493762,-2.57465,-2.577207,-2.533545,-2.461614,-2.366667,-2.282302,-2.200171,-2.14525,-2.09517,-2.035749,-1.989071,-1.952672,-1.919795,-1.538844e-20,-2.03477e-16,-2.280892e-13,-1.740018,-9.923107e-07,-2.576444e-05,-0.006746591,-0.2257607,-0.5895324,-1.771545,-1.395435,-0.7088049,-0.5567306,-0.4867217,-0.4332263,-0.3979738,-0.3664012,-0.3385358,-2.625022e-08,-0.6090364,-7.19499e-15
15.1952,-1.702189e-10,-1.393953,-3.214842,-4.872766e-13,-2.637696,-1.282392e-09,-2.288367,-0.005539799,-2.649365e-06,-0.00333631,-2.147838,-2.403493,-2.62717,-2.681187,-2.648425,-2.577146,-2.480498,-2.38683,-2.318292,-2.266928,-2.224836,-2.166357,-1.335636e-05,-0.2625011,-2.416925,-2.48135,-2.561762,-2.564245,-2.520755,-2.449153,-2.354663,-2.270711,-2.18898,-2.134327,-2.084492,-2.025367,-1.97892,-1.942702,-1.909988,-1.416749e-20,-1.905984e-16,-2.160114e-13,-1.729552,-9.678418e-07,-2.524316e-05,-0.006660078,-0.2239015,-0.5854886,-1.762426,-1.388101,-0.7043858,-0.5530761,-0.4834447,-0.4302489,-0.3951962,-0.3638054,-0.3361032,-2.537593e-08,-0.6045287,-6.880076e-15
15.31532,-1.631148e-10,-1.384603,-3.198596,-4.628544e-13,-2.623228,-1.233301e-09,-2.276479,-0.005454896,-2.587477e-06,-0.003289405,-2.137244,-2.391621,-2.614128,-2.667799,-2.635145,-2.564183,-2.467989,-2.374765,-2.306552,-2.255434,-2.213548,-2.155359,-1.307278e-05,-0.2604351,-2.404971,-2.468983,-2.548921,-2.551332,-2.508014,-2.43674,-2.342705,-2.259165,-2.177833,-2.123445,-2.073856,-2.015025,-1.968809,-1.932771,-1.900219,-1.304365e-20,-1.785341e-16,-2.045722e-13,-1.719138,-9.439717e-07,-2.473229e-05,-0.006574639,-0.2220564,-0.581469,-1.753343,-1.380797,-0.6999905,-0.5494427,-0.4801872,-0.4272898,-0.392436,-0.361226,-0.3336863,-2.453064e-08,-0.6000504,-6.578914e-15
15.43544,-1.563064e-10,-1.375306,-3.182412,-4.39654e-13,-2.608823,-1.186083e-09,-2.264639,-0.005371267,-2.527023e-06,-0.003243142,-2.126688,-2.379791,-2.601135,-2.65446,-2.621914,-2.551269,-2.455528,-2.362745,-2.294857,-2.243984,-2.202304,-2.144403,-1.279516e-05,-0.2583837,-2.39306,-2.456662,-2.536128,-2.538467,-2.495322,-2.424374,-2.330794,-2.247663,-2.166729,-2.112606,-2.063262,-2.004724,-1.958737,-1.922879,-1.890489,-1.20087e-20,-1.672326e-16,-1.937378e-13,-1.708776,-9.206859e-07,-2.423166e-05,-0.006490263,-0.2202251,-0.5774735,-1.744297,-1.373524,-0.6956188,-0.5458302,-0.476949,-0.4243487,-0.3896929,-0.3586631,-0.3312851,-2.37134e-08,-0.5956015,-6.290905e-15
15.55556,-1.497816e-10,-1.366063,-3.16629,-4.176146e-13,-2.59448,-1.140667e-09,-2.252848,-0.005288893,-2.467969e-06,-0.003197513,-2.116169,-2.368004,-2.588188,-2.641171,-2.608734,-2.538405,-2.443114,-2.350772,-2.283207,-2.232578,-2.191103,-2.13349,-1.252337e-05,-0.2563469,-2.381193,-2.444386,-2.523383,-2.525652,-2.482678,-2.412056,-2.318928,-2.236206,-2.155669,-2.10181,-2.052709,-1.994463,-1.948706,-1.913026,-1.880797,-1.105598e-20,-1.566458e-16,-1.834764e-13,-1.698465,-8.979703e-07,-2.374104e-05,-0.006406935,-0.2184077,-0.5735021,-1.735287,-1.366282,-0.6912707,-0.5422385,-0.4737303,-0.4214256,-0.386967,-0.3561164,-0.3288994,-2.292328e-08,-0.5911818,-6.015476e-15
15.67568,-1.435284e-10,-1.356873,-3.15023,-3.966782e-13,-2.580199,-1.096985e-09,-2.241106,-0.005207756,-2.410285e-06,-0.00315251,-2.105689,-2.356259,-2.57529,-2.627931,-2.595603,-2.525589,-2.430748,-2.338844,-2.271602,-2.221216,-2.179945,-2.122619,-1.22573e-05,-0.2543246,-2.369368,-2.432156,-2.510686,-2.512885,-2.470083,-2.399785,-2.307109,-2.224794,-2.144652,-2.091056,-2.042198,-1.984243,-1.938713,-1.903212,-1.871144,-1.017857e-20,-1.467285e-16,-1.737577e-13,-1.688207,-8.758111e-07,-2.326024e-05,-0.006324645,-0.2166039,-0.5695546,-1.726313,-1.35907,-0.6869461,-0.5386676,-0.4705307,-0.4185205,-0.3842581,-0.353586,-0.3265292,-2.215938e-08,-0.5867912,-5.75208e-15
15.7958,-1.375356e-10,-1.347736,-3.134231,-3.767897e-13,-2.565981,-1.054972e-09,-2.229412,-0.005127838,-2.353937e-06,-0.003108125,-2.095247,-2.344558,-2.562438,-2.614741,-2.582521,-2.512821,-2.418429,-2.326963,-2.260042,-2.209899,-2.168831,-2.111791,-1.199683e-05,-0.2523167,-2.357587,-2.419972,-2.498037,-2.500167,-2.457537,-2.387562,-2.295336,-2.213427,-2.133678,-2.080344,-2.031728,-1.974062,-1.928761,-1.893436,-1.861528,-9.370956e-21,-1.374384e-16,-1.645529e-13,-1.677999,-8.541947e-07,-2.278907e-05,-0.006243379,-0.2148139,-0.5656309,-1.717376,-1.351889,-0.6826449,-0.5351174,-0.4673503,-0.4156332,-0.3815662,-0.3510717,-0.3241743,-2.142083e-08,-0.5824294,-5.50019e-15
15.91592,-1.317925e-10,-1.338651,-3.118295,-3.578966e-13,-2.551824,-1.014562e-09,-2.217766,-0.00504912,-2.298896e-06,-0.003064349,-2.084843,-2.332899,-2.549635,-2.6016,-2.569489,-2.500103,-2.406157,-2.315127,-2.248527,-2.198625,-2.157761,-2.101005,-1.174184e-05,-0.2503232,-2.345849,-2.407832,-2.485436,-2.487498,-2.445039,-2.375387,-2.283608,-2.202104,-2.122747,-2.069674,-2.021299,-1.963923,-1.918848,-1.8837,-1.851951,-8.627315e-21,-1.28736e-16,-1.558351e-13,-1.667844,-8.331079e-07,-2.232735e-05,-0.006163125,-0.2130374,-0.5617309,-1.708475,-1.344738,-0.678367,-0.5315878,-0.464189,-0.4127637,-0.3788912,-0.3485735,-0.3218348,-2.070681e-08,-0.5780964,-5.259307e-15
16.03604,-1.262885e-10,-1.32962,-3.10242,-3.399493e-13,-2.53773,-9.756961e-10,-2.206168,-0.004971587,-2.245131e-06,-0.003021174,-2.074476,-2.321283,-2.536878,-2.588509,-2.556507,-2.487433,-2.393933,-2.303338,-2.237056,-2.187396,-2.146733,-2.090261,-1.149221e-05,-0.2483439,-2.334153,-2.395739,-2.472883,-2.474877,-2.432589,-2.363259,-2.271927,-2.190826,-2.111859,-2.059047,-2.010912,-1.953823,-1.908974,-1.874002,-1.842412,-7.942664e-21,-1.20584e-16,-1.475785e-13,-1.657739,-8.125379e-07,-2.187487e-05,-0.006083872,-0.2112743,-0.5578545,-1.69961,-1.337618,-0.6741124,-0.5280788,-0.4610466,-0.4099118,-0.376233,-0.3460913,-0.3195105,-2.001649e-08,-0.573792,-5.028951e-15
16.15616,-1.210139e-10,-1.320641,-3.086607,-3.229005e-13,-2.523697,-9.383146e-10,-2.194618,-0.00489522,-2.192614e-06,-0.002978593,-2.064148,-2.309709,-2.524169,-2.575467,-2.543574,-2.474812,-2.381756,-2.291594,-2.225631,-2.176211,-2.135749,-2.079559,-1.124784e-05,-0.2463788,-2.322501,-2.38369,-2.460377,-2.462305,-2.420188,-2.351179,-2.260292,-2.179592,-2.101015,-2.048462,-2.000566,-1.943764,-1.89914,-1.864343,-1.832912,-7.312162e-21,-1.129477e-16,-1.397587e-13,-1.647686,-7.924721e-07,-2.143146e-05,-0.006005607,-0.2095247,-0.5540016,-1.690781,-1.330529,-0.669881,-0.5245901,-0.4579231,-0.4070775,-0.3735915,-0.3436249,-0.3172014,-1.93491e-08,-0.5695161,-4.808661e-15
16.27628,-1.159591e-10,-1.311714,-3.070855,-3.067054e-13,-2.509725,-9.023611e-10,-2.183117,-0.004820001,-2.141316e-06,-0.002936596,-2.053858,-2.298178,-2.511508,-2.562475,-2.530691,-2.46224,-2.369626,-2.279896,-2.21425,-2.165069,-2.124809,-2.0689,-1.100861e-05,-0.2444278,-2.310893,-2.371688,-2.44792,-2.449782,-2.407835,-2.339146,-2.248703,-2.168402,-2.090213,-2.037919,-1.990262,-1.933745,-1.889345,-1.854723,-1.823449,-6.731874e-21,-1.057945e-16,-1.323526e-13,-1.637683,-7.728983e-07,-2.099695e-05,-0.005928319,-0.2077883,-0.5501721,-1.681988,-1.323469,-0.6656726,-0.5211218,-0.4548185,-0.4042608,-0.3709666,-0.3411744,-0.3149073,-1.870387e-08,-0.5652685,-4.598001e-15
16.3964,-1.111149e-10,-1.302839,-3.055165,-2.913211e-13,-2.495816,-8.677814e-10,-2.171663,-0.004745916,-2.091208e-06,-0.002895178,-2.043605,-2.28669,-2.498894,-2.549532,-2.517858,-2.449716,-2.357544,-2.268244,-2.202914,-2.153972,-2.113911,-2.058283,-1.077442e-05,-0.2424908,-2.299327,-2.35973,-2.43551,-2.437307,-2.395531,-2.327161,-2.237159,-2.157258,-2.079455,-2.027418,-1.979998,-1.923766,-1.879589,-1.845142,-1.814025,-6.19757e-21,-9.909392e-17,-1.253384e-13,-1.627732,-7.538045e-07,-2.057115e-05,-0.005851997,-0.2060652,-0.5463659,-1.673231,-1.31644,-0.6614872,-0.5176737,-0.4517325,-0.4014615,-0.3683583,-0.3387397,-0.3126283,-1.808008e-08,-0.561049,-4.396549e-15
16.51652,-1.064725e-10,-1.294016,-3.039537,-2.767073e-13,-2.481968,-8.345229e-10,-2.160258,-0.004672946,-2.042263e-06,-0.00285433,-2.033391,-2.275245,-2.486328,-2.536638,-2.505073,-2.437241,-2.345508,-2.256638,-2.191623,-2.142919,-2.103057,-2.047708,-1.054516e-05,-0.2405677,-2.287804,-2.347818,-2.423148,-2.424881,-2.383275,-2.315223,-2.225662,-2.146157,-2.06874,-2.01696,-1.969776,-1.913828,-1.869873,-1.835599,-1.804639,-5.705676e-21,-9.281724e-17,-1.186954e-13,-1.617831,-7.351791e-07,-2.015389e-05,-0.005776627,-0.2043552,-0.5425829,-1.66451,-1.309442,-0.6573247,-0.5142458,-0.4486652,-0.3986795,-0.3657665,-0.3363206,-0.3103642,-1.747701e-08,-0.5568577,-4.203904e-15
16.63664,-1.020237e-10,-1.285244,-3.02397,-2.628254e-13,-2.468181,-8.025356e-10,-2.1489,-0.004601075,-1.994454e-06,-0.002814043,-2.023214,-2.263842,-2.473809,-2.523794,-2.492339,-2.424815,-2.33352,-2.245077,-2.180376,-2.131909,-2.092246,-2.037175,-1.032074e-05,-0.2386585,-2.276325,-2.335952,-2.410834,-2.412503,-2.371067,-2.303333,-2.21421,-2.135101,-2.058067,-2.006543,-1.959595,-1.903929,-1.860196,-1.826095,-1.79529,-5.252695e-21,-8.693779e-17,-1.12404e-13,-1.607981,-7.170106e-07,-1.9745e-05,-0.0057022,-0.2026582,-0.5388229,-1.655825,-1.302473,-0.653185,-0.510838,-0.4456165,-0.3959148,-0.3631911,-0.3339171,-0.3081149,-1.689398e-08,-0.5526942,-4.019682e-15
16.75676,-9.776032e-11,-1.276524,-3.008465,-2.496388e-13,-2.454456,-7.717708e-10,-2.13759,-0.004530288,-1.947756e-06,-0.002774312,-2.013076,-2.252482,-2.461337,-2.510999,-2.479653,-2.412437,-2.321579,-2.233562,-2.169175,-2.120943,-2.081478,-2.026684,-1.010104e-05,-0.236763,-2.264888,-2.324131,-2.398567,-2.400174,-2.358908,-2.291489,-2.202804,-2.124089,-2.047438,-1.996169,-1.949456,-1.894071,-1.850558,-1.816629,-1.78598,-4.835699e-21,-8.143036e-17,-1.064456e-13,-1.598181,-6.992879e-07,-1.934432e-05,-0.005628703,-0.2009742,-0.535086,-1.647176,-1.295535,-0.6490681,-0.5074502,-0.4425862,-0.3931673,-0.3606319,-0.3315291,-0.3058803,-1.633033e-08,-0.5485585,-3.843516e-15
16.87688,-9.367468e-11,-1.267856,-2.993022,-2.371128e-13,-2.440792,-7.42182e-10,-2.126328,-0.004460569,-1.902143e-06,-0.002735129,-2.002975,-2.241164,-2.448913,-2.498253,-2.467017,-2.400107,-2.309685,-2.222093,-2.158017,-2.110021,-2.070753,-2.016235,-9.88598e-06,-0.2348813,-2.253495,-2.312355,-2.386349,-2.387894,-2.346796,-2.279693,-2.191444,-2.113122,-2.036851,-1.985836,-1.939357,-1.884252,-1.84096,-1.807202,-1.776708,-4.451799e-21,-7.627151e-17,-1.008026e-13,-1.588431,-6.820003e-07,-1.895168e-05,-0.005556126,-0.1993031,-0.5313719,-1.638563,-1.288627,-0.6449737,-0.5040822,-0.4395743,-0.3904368,-0.358089,-0.3291565,-0.3036605,-1.578542e-08,-0.5444504,-3.675054e-15
16.997,-8.975939e-11,-1.259238,-2.977639,-2.252142e-13,-2.427188,-7.137245e-10,-2.115113,-0.004391901,-1.85759e-06,-0.002696485,-1.992912,-2.229889,-2.436536,-2.485557,-2.45443,-2.387826,-2.297838,-2.21067,-2.146905,-2.099143,-2.060071,-2.005828,-9.675452e-06,-0.2330131,-2.242144,-2.300624,-2.374177,-2.375661,-2.334733,-2.267945,-2.180129,-2.102198,-2.026307,-1.975545,-1.929299,-1.874474,-1.8314,-1.797814,-1.767473,-4.098305e-21,-7.143917e-17,-9.545828e-14,-1.578731,-6.65137e-07,-1.856693e-05,-0.005484458,-0.1976448,-0.5276806,-1.629986,-1.281748,-0.640902,-0.5007341,-0.4365807,-0.3877234,-0.3555623,-0.3267993,-0.3014552,-1.525861e-08,-0.5403697,-3.51396e-15
17.11712,-8.600736e-11,-1.250671,-2.962318,-2.139118e-13,-2.413646,-6.863551e-10,-2.103946,-0.00432427,-1.814072e-06,-0.002658375,-1.982888,-2.218657,-2.424206,-2.472909,-2.441893,-2.375594,-2.286038,-2.199292,-2.135836,-2.088309,-2.049432,-1.995464,-9.469365e-06,-0.2311584,-2.230837,-2.288939,-2.362054,-2.363478,-2.322718,-2.256243,-2.16886,-2.091319,-2.015806,-1.965296,-1.919283,-1.864735,-1.82188,-1.788464,-1.758276,-3.773002e-21,-6.691269e-17,-9.039693e-14,-1.569081,-6.486878e-07,-1.818991e-05,-0.005413688,-0.1959992,-0.524012,-1.621444,-1.2749,-0.6368527,-0.4974057,-0.4336052,-0.3850269,-0.3530516,-0.3244573,-0.2992645,-1.474933e-08,-0.5363164,-3.359913e-15
17.23724,-8.24118e-11,-1.242154,-2.947059,-2.031757e-13,-2.400165,-6.600322e-10,-2.092827,-0.004257659,-1.771565e-06,-0.002620791,-1.972901,-2.207468,-2.411924,-2.460312,-2.429405,-2.36341,-2.274286,-2.187959,-2.124813,-2.077518,-2.038836,-1.985141,-9.267626e-06,-0.2293173,-2.219573,-2.277299,-2.349978,-2.351342,-2.310751,-2.244588,-2.157637,-2.080484,-2.005348,-1.955089,-1.909307,-1.855037,-1.812399,-1.779152,-1.749117,-3.473405e-21,-6.267271e-17,-8.560356e-14,-1.559481,-6.326426e-07,-1.782047e-05,-0.005343804,-0.1943662,-0.520366,-1.612938,-1.268082,-0.6328257,-0.494097,-0.430648,-0.3823473,-0.3505569,-0.3221306,-0.2970883,-1.425697e-08,-0.5322903,-3.212604e-15
17.35736,-7.896621e-11,-1.233688,-2.93186,-1.929776e-13,-2.386744,-6.347162e-10,-2.081755,-0.004192055,-1.730047e-06,-0.002583725,-1.962952,-2.196321,-2.399689,-2.447763,-2.416966,-2.351274,-2.26258,-2.176672,-2.113833,-2.06677,-2.028282,-1.974859,-9.070144e-06,-0.2274894,-2.208352,-2.265704,-2.33795,-2.339255,-2.298832,-2.232981,-2.146459,-2.069693,-1.994933,-1.944924,-1.899372,-1.845378,-1.802956,-1.769878,-1.739996,-3.197612e-21,-5.870118e-17,-8.1064e-14,-1.549931,-6.169915e-07,-1.745845e-05,-0.005274797,-0.1927457,-0.5167424,-1.604468,-1.261293,-0.6288211,-0.4908078,-0.4277087,-0.3796844,-0.3480781,-0.3198189,-0.2949264,-1.3781e-08,-0.5282912,-3.071741e-15
17.47748,-7.566435e-11,-1.225273,-2.916723,-1.832905e-13,-2.373384,-6.103684e-10,-2.07073,-0.004127443,-1.689495e-06,-0.002547172,-1.953041,-2.185216,-2.387502,-2.435263,-2.404576,-2.339187,-2.25092,-2.165431,-2.102898,-2.056067,-2.017772,-1.96462,-8.876831e-06,-0.2256749,-2.197174,-2.254155,-2.325969,-2.327216,-2.286961,-2.22142,-2.135327,-2.058946,-1.98456,-1.9348,-1.889478,-1.835759,-1.793553,-1.760643,-1.730913,-2.943592e-21,-5.498105e-17,-7.676484e-14,-1.54043,-6.01725e-07,-1.71037e-05,-0.005206656,-0.1911378,-0.5131412,-1.596033,-1.254535,-0.6248386,-0.487538,-0.4247874,-0.3770382,-0.3456151,-0.3175223,-0.2927788,-1.332085e-08,-0.5243191,-2.937041e-15
17.5976,-7.250023e-11,-1.216907,-2.901647,-1.74089e-13,-2.360085,-5.869521e-10,-2.059752,-0.004063807,-1.649886e-06,-0.002511123,-1.943167,-2.174155,-2.375361,-2.422813,-2.392235,-2.327148,-2.239308,-2.154235,-2.092008,-2.045407,-2.007305,-1.954422,-8.6876e-06,-0.2238735,-2.186038,-2.242651,-2.314036,-2.315225,-2.275138,-2.209907,-2.124239,-2.048243,-1.974229,-1.924718,-1.879625,-1.826179,-1.784188,-1.751446,-1.721867,-2.709824e-21,-5.149648e-17,-7.269336e-14,-1.530979,-5.868337e-07,-1.675609e-05,-0.00513937,-0.1895422,-0.5095622,-1.587634,-1.247806,-0.6208783,-0.4842877,-0.421884,-0.3744086,-0.3431679,-0.3152406,-0.2906454,-1.287602e-08,-0.5203737,-2.808235e-15
17.71772,-6.946813e-11,-1.208591,-2.886631,-1.653487e-13,-2.346846,-5.644317e-10,-2.048822,-0.004001133,-1.611198e-06,-0.002475573,-1.933332,-2.163135,-2.363268,-2.410411,-2.379944,-2.315157,-2.227743,-2.143084,-2.081161,-2.03479,-1.99688,-1.944266,-8.502365e-06,-0.2220853,-2.174946,-2.231191,-2.30215,-2.303283,-2.263363,-2.19844,-2.113198,-2.037584,-1.963941,-1.914678,-1.869813,-1.816639,-1.774862,-1.742287,-1.712858,-2.494645e-21,-4.823254e-17,-6.883753e-14,-1.521576,-5.723083e-07,-1.641548e-05,-0.005072929,-0.1879589,-0.5060054,-1.57927,-1.241107,-0.61694,-0.4810566,-0.4189984,-0.3717955,-0.3407364,-0.3129738,-0.2885262,-1.244598e-08,-0.5164549,-2.685067e-15
17.83784,-6.656254e-11,-1.200324,-2.871677,-1.570465e-13,-2.333667,-5.427729e-10,-2.037938,-0.003939408,-1.573411e-06,-0.002440515,-1.923534,-2.152159,-2.351222,-2.398059,-2.367701,-2.303214,-2.216224,-2.131978,-2.070359,-2.024216,-1.986497,-1.934152,-8.321043e-06,-0.2203101,-2.163896,-2.219777,-2.290311,-2.291388,-2.251636,-2.18702,-2.102201,-2.026969,-1.953696,-1.904679,-1.860041,-1.807139,-1.765575,-1.733166,-1.703888,-2.296513e-21,-4.517527e-17,-6.518594e-14,-1.512223,-5.581401e-07,-1.608171e-05,-0.005007323,-0.1863878,-0.5024706,-1.570942,-1.234437,-0.6130237,-0.4778448,-0.4161304,-0.3691989,-0.3383204,-0.3107217,-0.286421,-1.203025e-08,-0.5125626,-2.56729e-15
17.95796,-6.377821e-11,-1.192107,-2.856784,-1.491605e-13,-2.320548,-5.219431e-10,-2.027102,-0.003878616,-1.536503e-06,-0.002405942,-1.913774,-2.141224,-2.339223,-2.385755,-2.355508,-2.291319,-2.204752,-2.120918,-2.059601,-2.013686,-1.976158,-1.924079,-8.143552e-06,-0.2185479,-2.15289,-2.208408,-2.27852,-2.279542,-2.239956,-2.175647,-2.09125,-2.016397,-1.943493,-1.894722,-1.85031,-1.797678,-1.756327,-1.724084,-1.694954,-2.114104e-21,-4.231162e-17,-6.172778e-14,-1.502918,-5.443203e-07,-1.575467e-05,-0.004942542,-0.1848288,-0.4989578,-1.562649,-1.227797,-0.6091292,-0.4746521,-0.4132801,-0.3666186,-0.3359199,-0.3084844,-0.2843299,-1.162836e-08,-0.5086966,-2.454668e-15
18.07808,-6.111009e-11,-1.183939,-2.841951,-1.4167e-13,-2.307489,-5.019105e-10,-2.016312,-0.003818746,-1.500454e-06,-0.002371848,-1.904052,-2.130332,-2.327271,-2.373501,-2.343363,-2.279473,-2.193326,-2.109903,-2.048887,-2.0032,-1.965861,-1.914048,-7.969813e-06,-0.2167986,-2.141926,-2.197084,-2.266776,-2.267743,-2.228324,-2.164321,-2.080344,-2.00587,-1.933332,-1.884806,-1.840619,-1.788257,-1.747117,-1.715039,-1.686058,-1.946182e-21,-3.962931e-17,-5.845284e-14,-1.493662,-5.308403e-07,-1.543421e-05,-0.004878576,-0.183282,-0.4954668,-1.554391,-1.221186,-0.6052564,-0.4714784,-0.4104473,-0.3640546,-0.3335349,-0.3062617,-0.2822526,-1.123985e-08,-0.5048568,-2.346977e-15
18.1982,-5.855334e-11,-1.17582,-2.827179,-1.34555e-13,-2.294491,-4.826446e-10,-2.005569,-0.003759782,-1.465245e-06,-0.002338226,-1.894368,-2.119483,-2.315366,-2.361295,-2.331267,-2.267674,-2.181947,-2.098933,-2.038218,-1.992756,-1.955606,-1.904058,-7.799747e-06,-0.215062,-2.131005,-2.185805,-2.255079,-2.255993,-2.21674,-2.153041,-2.069483,-1.995385,-1.923214,-1.874931,-1.830969,-1.778875,-1.737946,-1.706032,-1.6772,-1.791596e-21,-3.711688e-17,-5.53514e-14,-1.484455,-5.17692e-07,-1.51202e-05,-0.004815415,-0.1817471,-0.4919976,-1.546168,-1.214605,-0.6014053,-0.4683236,-0.407632,-0.3615068,-0.3311651,-0.3040536,-0.2801892,-1.086427e-08,-0.5010431,-2.244001e-15
18.31832,-5.610332e-11,-1.167749,-2.812467,-1.277967e-13,-2.281551,-4.641163e-10,-1.994873,-0.003701711,-1.430856e-06,-0.00230507,-1.884721,-2.108676,-2.303509,-2.349138,-2.31922,-2.255923,-2.170614,-2.088008,-2.027592,-1.982356,-1.945394,-1.894109,-7.633276e-06,-0.2133382,-2.120127,-2.174571,-2.24343,-2.24429,-2.205203,-2.141808,-2.058667,-1.984945,-1.913137,-1.865098,-1.821359,-1.769533,-1.728813,-1.697063,-1.668378,-1.649275e-21,-3.476361e-17,-5.241431e-14,-1.475296,-5.048672e-07,-1.481251e-05,-0.00475305,-0.1802241,-0.48855,-1.537981,-1.208053,-0.5975758,-0.4651877,-0.404834,-0.3589751,-0.3288107,-0.30186,-0.2781395,-1.05012e-08,-0.4972553,-2.145533e-15
18.43844,-5.375558e-11,-1.159727,-2.797817,-1.213775e-13,-2.268672,-4.462974e-10,-1.984223,-0.003644521,-1.397268e-06,-0.002272373,-1.875112,-2.097911,-2.291698,-2.33703,-2.307222,-2.244221,-2.159328,-2.077128,-2.01701,-1.971999,-1.935224,-1.884202,-7.470327e-06,-0.2116271,-2.109292,-2.163382,-2.231827,-2.232635,-2.193714,-2.130622,-2.047896,-1.974548,-1.903103,-1.855306,-1.811789,-1.76023,-1.719719,-1.688132,-1.659594,-1.518224e-21,-3.255938e-17,-4.963285e-14,-1.466185,-4.92358e-07,-1.451102e-05,-0.00469147,-0.1787129,-0.4851239,-1.529828,-1.201531,-0.5937679,-0.4620706,-0.4020533,-0.3564594,-0.3264714,-0.2996807,-0.2761035,-1.015022e-08,-0.4934933,-2.051378e-15
18.55856,-5.150587e-11,-1.151754,-2.783226,-1.152801e-13,-2.255852,-4.291608e-10,-1.97362,-0.003588198,-1.364463e-06,-0.00224013,-1.865541,-2.087189,-2.279934,-2.324971,-2.295273,-2.232565,-2.148088,-2.066293,-2.006472,-1.961684,-1.925097,-1.874336,-7.310824e-06,-0.2099285,-2.098499,-2.152237,-2.220272,-2.221028,-2.182272,-2.119481,-2.03717,-1.964194,-1.893111,-1.845555,-1.80226,-1.750966,-1.710663,-1.679239,-1.650847,-1.397603e-21,-3.049478e-17,-4.699879e-14,-1.457122,-4.801567e-07,-1.421561e-05,-0.004630666,-0.1772134,-0.4817193,-1.521711,-1.195037,-0.5899813,-0.4589722,-0.3992897,-0.3539596,-0.3241473,-0.2975158,-0.2740812,-9.810923e-09,-0.4897569,-1.961347e-15
18.67868,-4.935011e-11,-1.143828,-2.768696,-1.094886e-13,-2.243091,-4.126805e-10,-1.963064,-0.00353273,-1.332423e-06,-0.002208334,-1.856007,-2.076508,-2.268217,-2.31296,-2.283372,-2.220958,-2.136895,-2.055503,-1.995977,-1.951413,-1.915012,-1.864511,-7.154697e-06,-0.2082425,-2.087749,-2.141137,-2.208763,-2.209468,-2.170877,-2.108388,-2.026489,-1.953884,-1.883161,-1.835845,-1.792771,-1.741741,-1.701646,-1.670383,-1.642137,-1.286628e-21,-2.856099e-17,-4.450435e-14,-1.448108,-4.682557e-07,-1.392616e-05,-0.004570629,-0.1757256,-0.478336,-1.513629,-1.188573,-0.586216,-0.4558923,-0.3965433,-0.3514757,-0.3218381,-0.2953651,-0.2720723,-9.482931e-09,-0.486046,-1.875259e-15
18.7988,-4.728438e-11,-1.13595,-2.754226,-1.039877e-13,-2.23039,-3.968314e-10,-1.952553,-0.003478103,-1.301129e-06,-0.00217698,-1.846511,-2.065871,-2.256547,-2.300998,-2.271519,-2.209399,-2.125748,-2.044757,-1.985527,-1.941185,-1.904969,-1.854728,-7.001874e-06,-0.2065688,-2.077042,-2.130082,-2.197302,-2.197956,-2.15953,-2.09734,-2.015853,-1.943617,-1.873253,-1.826176,-1.783322,-1.732555,-1.692667,-1.661565,-1.633464,-1.184404e-21,-2.674973e-17,-4.214211e-14,-1.43914,-4.566479e-07,-1.364253e-05,-0.00451135,-0.1742494,-0.4749739,-1.505581,-1.182138,-0.582472,-0.452831,-0.3938139,-0.3490076,-0.3195439,-0.2932287,-0.270077,-9.165866e-09,-0.4823605,-1.792942e-15
18.91892,-4.530492e-11,-1.12812,-2.739816,-9.876265e-14,-2.217747,-3.815894e-10,-1.942089,-0.003424306,-1.270565e-06,-0.002146061,-1.837053,-2.055275,-2.244923,-2.289084,-2.259716,-2.197887,-2.114647,-2.034056,-1.97512,-1.930999,-1.894968,-1.844985,-6.852287e-06,-0.2049075,-2.066377,-2.119072,-2.185887,-2.186492,-2.14823,-2.086339,-2.005261,-1.933393,-1.863387,-1.816548,-1.773913,-1.723409,-1.683726,-1.652784,-1.624828,-1.090263e-21,-2.505321e-17,-3.990509e-14,-1.430221,-4.453259e-07,-1.336463e-05,-0.004452819,-0.1727847,-0.471633,-1.497569,-1.175731,-0.5787491,-0.4497881,-0.3911015,-0.3465552,-0.3172646,-0.2911062,-0.268095,-8.859365e-09,-0.4787002,-1.714231e-15
19.03904,-4.340816e-11,-1.120338,-2.725467,-9.379979e-14,-2.205164,-3.669313e-10,-1.931671,-0.003371326,-1.240713e-06,-0.002115571,-1.827632,-2.044721,-2.233346,-2.277219,-2.24796,-2.186422,-2.103592,-2.0234,-1.964756,-1.920856,-1.885009,-1.835284,-6.705867e-06,-0.2032584,-2.055755,-2.108106,-2.174519,-2.175075,-2.136977,-2.075384,-1.994714,-1.923213,-1.853562,-1.806961,-1.764545,-1.714301,-1.674823,-1.644041,-1.616229,-1.003654e-21,-2.346418e-17,-3.778667e-14,-1.421349,-4.342828e-07,-1.309234e-05,-0.004395027,-0.1713314,-0.468313,-1.489591,-1.169354,-0.5750473,-0.4467635,-0.3884059,-0.3441185,-0.3150001,-0.2889979,-0.2661263,-8.563078e-09,-0.475065,-1.638969e-15
19.15916,-4.159063e-11,-1.112602,-2.711177,-8.908595e-14,-2.192639,-3.528347e-10,-1.921299,-0.003319151,-1.211558e-06,-0.002085506,-1.818248,-2.03421,-2.221816,-2.265402,-2.236253,-2.175005,-2.092583,-2.012789,-1.954436,-1.910756,-1.875092,-1.825623,-6.562549e-06,-0.2016216,-2.045175,-2.097185,-2.163198,-2.163705,-2.125771,-2.064474,-1.984211,-1.913076,-1.843779,-1.797414,-1.755216,-1.705232,-1.665958,-1.635335,-1.607667,-9.238463e-22,-2.197587e-17,-3.578055e-14,-1.412524,-4.235118e-07,-1.282554e-05,-0.004337965,-0.1698895,-0.465014,-1.481647,-1.163006,-0.5713664,-0.4437572,-0.3857271,-0.3416972,-0.3127502,-0.2869034,-0.2641708,-8.276665e-09,-0.4714547,-1.567005e-15
19.27928,-3.984904e-11,-1.104914,-2.696948,-8.460865e-14,-2.180173,-3.392784e-10,-1.910972,-0.003267769,-1.183083e-06,-0.002055858,-1.808902,-2.02374,-2.210333,-2.253634,-2.224594,-2.163636,-2.08162,-2.002222,-1.94416,-1.900699,-1.865217,-1.816003,-6.422266e-06,-0.1999968,-2.034637,-2.086309,-2.151924,-2.152383,-2.114612,-2.053611,-1.973753,-1.902981,-1.834038,-1.787909,-1.745927,-1.696202,-1.657131,-1.626667,-1.599142,-8.504402e-22,-2.058186e-17,-3.388081e-14,-1.403746,-4.130062e-07,-1.256412e-05,-0.004281625,-0.1684588,-0.4617358,-1.473739,-1.156686,-0.5677065,-0.4407691,-0.383065,-0.3392914,-0.310515,-0.2848228,-0.2622286,-7.999799e-09,-0.4678692,-1.498194e-15
19.3994,-3.818022e-11,-1.097273,-2.682778,-8.035604e-14,-2.167766,-3.262415e-10,-1.900692,-0.003217168,-1.155273e-06,-0.002026623,-1.799593,-2.013313,-2.198896,-2.241914,-2.212984,-2.152313,-2.070702,-1.991699,-1.933927,-1.890684,-1.855384,-1.806425,-6.284956e-06,-0.1983841,-2.024142,-2.075477,-2.140696,-2.141108,-2.1035,-2.042794,-1.963339,-1.89293,-1.824338,-1.778444,-1.736678,-1.68721,-1.648342,-1.618035,-1.590653,-7.828573e-22,-1.927622e-17,-3.208179e-14,-1.395015,-4.027596e-07,-1.230798e-05,-0.004225998,-0.1670394,-0.4584783,-1.465865,-1.150395,-0.5640673,-0.437799,-0.3804195,-0.3369011,-0.3082944,-0.282756,-0.2602994,-7.732163e-09,-0.4643084,-1.432399e-15
19.51952,-3.658113e-11,-1.089678,-2.668668,-7.631687e-14,-2.155416,-3.137044e-10,-1.890457,-0.003167336,-1.128112e-06,-0.001997795,-1.790322,-2.002927,-2.187505,-2.230242,-2.201422,-2.141038,-2.059831,-1.981221,-1.923737,-1.880711,-1.845592,-1.796886,-6.150557e-06,-0.1967834,-2.01369,-2.064689,-2.129515,-2.12988,-2.092435,-2.032023,-1.952969,-1.882921,-1.81468,-1.769019,-1.727468,-1.678258,-1.639591,-1.609441,-1.582201,-7.206279e-22,-1.80533e-17,-3.037818e-14,-1.38633,-3.927656e-07,-1.205701e-05,-0.004171074,-0.165631,-0.4552414,-1.458025,-1.144133,-0.5604488,-0.434847,-0.3777905,-0.334526,-0.3060882,-0.280703,-0.2583832,-7.47345e-09,-0.4607722,-1.369488e-15
19.63964,-3.504888e-11,-1.082129,-2.654617,-7.248043e-14,-2.143125,-3.016477e-10,-1.880268,-0.003118263,-1.101584e-06,-0.001969368,-1.781087,-1.992584,-2.176161,-2.218618,-2.189907,-2.129811,-2.049005,-1.970787,-1.913591,-1.870781,-1.835842,-1.787389,-6.019007e-06,-0.1951945,-2.003279,-2.053945,-2.11838,-2.1187,-2.081417,-2.021297,-1.942644,-1.872955,-1.805063,-1.759635,-1.718298,-1.669344,-1.630877,-1.600885,-1.573785,-6.633752e-22,-1.690792e-17,-2.876491e-14,-1.377693,-3.83018e-07,-1.181111e-05,-0.004116846,-0.1642337,-0.452025,-1.45022,-1.137899,-0.5568509,-0.4319128,-0.3751779,-0.3321661,-0.3038965,-0.2786635,-0.2564799,-7.223364e-09,-0.4572603,-1.309335e-15
19.75976,-3.358068e-11,-1.074627,-2.640626,-6.883657e-14,-2.130893,-2.900533e-10,-1.870124,-0.003069937,-1.075677e-06,-0.001941337,-1.771891,-1.982282,-2.164864,-2.207042,-2.178441,-2.11863,-2.038225,-1.960397,-1.903487,-1.860893,-1.826134,-1.777932,-5.890246e-06,-0.1936175,-1.992911,-2.043246,-2.107292,-2.107566,-2.070445,-2.010617,-1.932363,-1.863032,-1.795488,-1.750292,-1.709168,-1.660468,-1.622202,-1.592365,-1.565406,-6.10629e-22,-1.583514e-17,-2.723721e-14,-1.369101,-3.735108e-07,-1.157018e-05,-0.004063304,-0.1628474,-0.448829,-1.442449,-1.131694,-0.5532736,-0.4289965,-0.3725817,-0.3298213,-0.301719,-0.2766376,-0.2545895,-6.981618e-09,-0.4537727,-1.251819e-15
19.87988,-3.217384e-11,-1.067171,-2.626694,-6.537564e-14,-2.118718,-2.789034e-10,-1.860026,-0.003022347,-1.050374e-06,-0.001913696,-1.762731,-1.972022,-2.153612,-2.195514,-2.167023,-2.107496,-2.027491,-1.950052,-1.893427,-1.851048,-1.816468,-1.768515,-5.764216e-06,-0.1920522,-1.982585,-2.032591,-2.09625,-2.096479,-2.05952,-1.999983,-1.922126,-1.853152,-1.785954,-1.740989,-1.700077,-1.651631,-1.613563,-1.583882,-1.557063,-5.621247e-22,-1.483035e-17,-2.579054e-14,-1.360556,-3.642381e-07,-1.133411e-05,-0.004010441,-0.1614719,-0.4456534,-1.434712,-1.125517,-0.5497167,-0.4260978,-0.3700018,-0.3274917,-0.2995558,-0.2746252,-0.2527119,-6.747936e-09,-0.4503092,-1.196824e-15
20,-3.082582e-11,-1.05976,-2.612822,-6.208846e-14,-2.106601,-2.68181e-10,-1.849973,-0.002975482,-1.025662e-06,-0.001886441,-1.753608,-1.961804,-2.142407,-2.184035,-2.155653,-2.096409,-2.016802,-1.93975,-1.883409,-1.841244,-1.806842,-1.759139,-5.64086e-06,-0.1904985,-1.972302,-2.02198,-2.085254,-2.085439,-2.048641,-1.989394,-1.911933,-1.843314,-1.776461,-1.731726,-1.691026,-1.642832,-1.604963,-1.575436,-1.548757,-5.174478e-22,-1.388928e-17,-2.442061e-14,-1.352057,-3.551941e-07,-1.110282e-05,-0.003958248,-0.1601073,-0.4424979,-1.42701,-1.119369,-0.5461801,-0.4232169,-0.3674381,-0.325177,-0.2974068,-0.2726262,-0.2508471,-6.522049e-09,-0.4468697,-1.144241e-15


==> Dan_twinanalysis_epoch4sparse/IK_infty_steady.dat <==
-100,0.1413523,0.5181258,0.5913041,0.03712603,0.326618,0.3680279,0.5427975,0.1555646,2.749747,2.452164,2.505704,2.332728,2.252923,2.319186,2.33063,2.323736,2.30379,2.276788,2.265966,2.252092,2.256331,2.399213,2.689609,2.716881,2.306897,2.261197,2.300429,2.295255,2.27285,2.242669,2.210626,2.183533,2.152578,2.1379,2.175654,2.310117,2.454197,2.593024,2.741833,8.419719e-05,0.02084532,0.1002619,0.919223,2.858791,2.297407,1.831428,1.663416,1.611438,1.559663,1.575507,1.601273,1.643943,1.692606,1.734197,1.761842,1.783628,1.802139,0.6786972,0.7381329,1.737497
-99.87988,0.1419103,0.5193795,0.5927175,0.03731195,0.3273838,0.3688655,0.5438668,0.1560138,2.754979,2.456851,2.510375,2.336949,2.256782,2.323042,2.334503,2.327649,2.307785,2.280914,2.270246,2.256529,2.260912,2.404038,2.694522,2.721557,2.310972,2.265049,2.304281,2.299103,2.276705,2.246547,2.214558,2.187542,2.156715,2.142176,2.180096,2.31479,2.459113,2.598172,2.747227,8.523755e-05,0.02094968,0.1005074,0.9205249,2.864231,2.301683,1.83486,1.666783,1.614801,1.563,1.578877,1.604691,1.647439,1.696191,1.737858,1.765553,1.787378,1.805923,0.6802928,0.7398591,1.740743
-99.75976,0.142449,0.5205576,0.5940444,0.03749315,0.3281019,0.369649,0.5448551,0.1564408,2.759799,2.461171,2.514672,2.340819,2.260301,2.326547,2.338023,2.331211,2.311433,2.284697,2.274187,2.260629,2.265158,2.408504,2.69903,2.725824,2.3147,2.268559,2.307786,2.302605,2.280217,2.250088,2.218157,2.191224,2.160531,2.146133,2.184215,2.319119,2.463665,2.602934,2.752211,8.627785e-05,0.02105141,0.1007382,0.9216865,2.869243,2.305615,1.838017,1.669902,1.617926,1.566106,1.582014,1.607871,1.650692,1.699525,1.741261,1.769002,1.790863,1.809439,0.6817891,0.7414771,1.743729
-99.63964,0.1429678,0.5216577,0.5952822,0.03766942,0.3287705,0.3703766,0.54576,0.1568446,2.764196,2.465112,2.518581,2.344329,2.263469,2.329691,2.341181,2.334412,2.314723,2.288129,2.277779,2.264384,2.269057,2.412603,2.703123,2.729669,2.318071,2.271719,2.310933,2.30575,2.283377,2.25328,2.221414,2.194568,2.164016,2.149762,2.188,2.323094,2.467839,2.607298,2.756774,8.731746e-05,0.02115036,0.100954,0.9227039,2.873814,2.309193,1.840892,1.672766,1.620804,1.568974,1.58491,1.610807,1.653693,1.702601,1.7444,1.772183,1.794076,1.81268,0.6831828,0.7429836,1.746447
-99.51952,0.1434657,0.5226772,0.596428,0.03784054,0.3293883,0.3710468,0.5465789,0.1572247,2.768156,2.468665,2.522092,2.347467,2.266278,2.332465,2.343965,2.337241,2.317645,2.291198,2.28101,2.267782,2.2726,2.416323,2.706788,2.73308,2.321073,2.274516,2.313713,2.308528,2.286173,2.256114,2.224318,2.197565,2.167159,2.153052,2.191442,2.326703,2.471625,2.611251,2.760903,8.835572e-05,0.02124642,0.1011542,0.9235731,2.877931,2.312405,1.843476,1.675368,1.623428,1.571597,1.587559,1.613491,1.656436,1.70541,1.747265,1.775085,1.797008,1.815636,0.6844706,0.7443749,1.748888
-99.3994,0.143942,0.5236137,0.5974788,0.03800626,0.3299535,0.3716576,0.5473094,0.1575801,2.771667,2.471818,2.525193,2.350223,2.268717,2.334856,2.346366,2.339688,2.320189,2.293894,2.283872,2.270812,2.275776,2.419651,2.710012,2.736045,2.323697,2.276942,2.316113,2.310928,2.288595,2.25858,2.22686,2.200204,2.16995,2.155995,2.19453,2.329937,2.475012,2.614782,2.764585,8.939191e-05,0.02133946,0.1013383,0.92429,2.881582,2.315241,1.845761,1.677698,1.62579,1.573966,1.589952,1.615916,1.658912,1.707945,1.749849,1.777702,1.799651,1.818301,0.6856494,0.7456475,1.751046
-99.27928,0.144396,0.5244645,0.5984318,0.03816637,0.3304645,0.3722072,0.5479487,0.15791,2.774715,2.474558,2.527873,2.352586,2.270775,2.336855,2.348373,2.341742,2.322343,2.296206,2.286352,2.273465,2.278573,2.422578,2.712782,2.73855,2.325932,2.278986,2.318125,2.31294,2.290633,2.260667,2.229028,2.202476,2.17238,2.158579,2.197253,2.332784,2.477987,2.617878,2.767806,9.042533e-05,0.02142935,0.1015059,0.9248505,2.884751,2.31769,1.847737,1.67975,1.627883,1.576076,1.592082,1.618073,1.661114,1.710197,1.752144,1.780025,1.801995,1.820664,0.6867157,0.7467977,1.752911
-99.15916,0.1448266,0.525227,0.5992838,0.03832062,0.3309198,0.3726938,0.5484943,0.1582136,2.777288,2.476873,2.530118,2.354544,2.272441,2.338451,2.349974,2.343392,2.324097,2.298123,2.28844,2.275728,2.280982,2.42509,2.715087,2.740584,2.327766,2.280637,2.319736,2.314553,2.292275,2.262364,2.230814,2.204369,2.174437,2.160794,2.199601,2.335232,2.480539,2.620526,2.770554,9.145518e-05,0.02151594,0.1016564,0.9252503,2.887426,2.319742,1.849396,1.681515,1.629698,1.577917,1.593941,1.619955,1.663032,1.712157,1.75414,1.782044,1.804033,1.822716,0.6876659,0.7478217,1.754475
-99.03904,0.1452332,0.5258984,0.6000318,0.03846877,0.3313175,0.3731154,0.5489433,0.1584901,2.779371,2.478752,2.531917,2.356086,2.273704,2.339632,2.351158,2.344626,2.32544,2.299634,2.290124,2.277592,2.28299,2.427177,2.716912,2.742132,2.329189,2.281883,2.320936,2.315755,2.293511,2.263661,2.232204,2.205873,2.176111,2.162629,2.201563,2.33727,2.482655,2.622713,2.772814,9.248069e-05,0.02159912,0.1017893,0.9254851,2.889592,2.321384,1.850728,1.682984,1.631228,1.579482,1.595521,1.621553,1.66466,1.713818,1.755828,1.78375,1.805754,1.824449,0.6884967,0.7487156,1.755729
-98.91892,0.1456147,0.5264759,0.6006727,0.03861055,0.3316559,0.3734702,0.5492931,0.1587385,2.78095,2.480183,2.533257,2.3572,2.274554,2.340386,2.351914,2.345434,2.32636,2.300728,2.291393,2.279043,2.284586,2.428825,2.718244,2.743181,2.330188,2.282714,2.321714,2.316536,2.29433,2.264546,2.233189,2.206976,2.177392,2.164074,2.203128,2.338886,2.484322,2.624426,2.774573,9.3501e-05,0.02167872,0.101904,0.9255504,2.891234,2.322605,1.851726,1.68415,1.632463,1.580763,1.596814,1.622859,1.665988,1.71517,1.7572,1.785136,1.80715,1.825854,0.6892043,0.7494756,1.756665
-98.7988,0.1459704,0.5269568,0.6012032,0.03874571,0.3319333,0.373756,0.5495408,0.158958,2.782012,2.481151,2.534124,2.357875,2.274979,2.340703,2.35223,2.345803,2.326845,2.301392,2.292236,2.280071,2.285757,2.430022,2.719069,2.743718,2.330752,2.283119,2.322057,2.316883,2.29472,2.265007,2.233757,2.207668,2.178267,2.165116,2.204284,2.340067,2.485527,2.625651,2.775816,9.451524e-05,0.02175462,0.1020001,0.9254419,2.892338,2.323393,1.852378,1.685002,1.633396,1.581751,1.597811,1.623865,1.667007,1.716204,1.758247,1.786191,1.808211,1.82692,0.6897851,0.7500977,1.757274
-98.67868,0.1462992,0.5273381,0.6016199,0.03887399,0.3321478,0.373971,0.5496835,0.1591477,2.782542,2.481645,2.534507,2.358097,2.274967,2.34057,2.352093,2.345721,2.326884,2.301616,2.29264,2.280663,2.286493,2.430755,2.719373,2.743727,2.330869,2.283085,2.321954,2.316785,2.29467,2.265035,2.233897,2.207937,2.178725,2.165745,2.205019,2.340802,2.486258,2.626375,2.776529,9.552249e-05,0.02182664,0.1020769,0.925155,2.892889,2.323737,1.852676,1.685534,1.634018,1.582439,1.598504,1.624561,1.667709,1.716912,1.758959,1.786905,1.808927,1.827638,0.6902353,0.7505777,1.757547
-98.55856,0.1466003,0.5276168,0.6019195,0.0389951,0.3322976,0.374113,0.5497183,0.1593066,2.782525,2.481652,2.534391,2.357855,2.274506,2.339975,2.351493,2.345177,2.326464,2.301386,2.292593,2.280807,2.28678,2.431011,2.719142,2.743196,2.330526,2.282601,2.321393,2.316231,2.294166,2.264615,2.233597,2.207772,2.178756,2.165949,2.205322,2.341078,2.486502,2.626583,2.776696,9.652179e-05,0.02189465,0.1021338,0.9246849,2.892871,2.323623,1.852609,1.685735,1.634319,1.582816,1.598885,1.62494,1.668084,1.717283,1.759326,1.78727,1.809289,1.827998,0.6905511,0.7509114,1.757473
-98.43844,0.1468726,0.52779,0.6020987,0.03910877,0.3323809,0.3741799,0.5496421,0.1594337,2.781945,2.481157,2.533763,2.357137,2.273585,2.338906,2.350416,2.344157,2.325573,2.300691,2.292083,2.280491,2.286606,2.430777,2.718361,2.74211,2.329712,2.281654,2.320361,2.315206,2.293198,2.263737,2.232844,2.20716,2.178346,2.165717,2.205181,2.340882,2.486243,2.626262,2.776303,9.751215e-05,0.02195848,0.1021703,0.9240269,2.892269,2.32304,1.852168,1.685595,1.634292,1.582875,1.598943,1.624991,1.668124,1.717309,1.75934,1.787275,1.809287,1.82799,0.6907284,0.7510946,1.757045
-98.31832,0.1471151,0.5278544,0.6021538,0.03921471,0.3323956,0.3741696,0.549452,0.1595282,2.780788,2.480147,2.532608,2.355928,2.272191,2.33735,2.34885,2.34265,2.324198,2.299517,2.291097,2.279702,2.285959,2.430039,2.717015,2.740453,2.328414,2.280233,2.318847,2.3137,2.291753,2.262388,2.231628,2.206089,2.177484,2.165035,2.204583,2.340201,2.485469,2.625396,2.775335,9.849252e-05,0.02201797,0.1021859,0.9231763,2.891066,2.321974,1.851342,1.685107,1.633925,1.582606,1.598671,1.624707,1.667819,1.716979,1.758989,1.786909,1.808911,1.827604,0.6907634,0.7511229,1.756252
-98.1982,0.1473269,0.5278071,0.6020812,0.03931261,0.3323397,0.3740798,0.5491446,0.1595889,2.779038,2.478608,2.530913,2.354217,2.270311,2.335294,2.346782,2.340642,2.322327,2.297853,2.289622,2.278427,2.284824,2.428783,2.715089,2.73821,2.326618,2.278324,2.316837,2.3117,2.289818,2.260556,2.229935,2.204548,2.176158,2.163891,2.203515,2.339021,2.484166,2.62397,2.773774,9.94618e-05,0.02207296,0.1021797,0.922128,2.889247,2.320413,1.850121,1.684259,1.633212,1.582001,1.598058,1.624076,1.667158,1.716284,1.758263,1.786164,1.808149,1.826829,0.6906518,0.7509919,1.755083
-98.07808,0.1475069,0.5276447,0.6018774,0.03940218,0.3322114,0.3739083,0.548717,0.1596148,2.776678,2.476525,2.528663,2.351988,2.267933,2.332726,2.344199,2.33812,2.319946,2.295685,2.287645,2.276653,2.283189,2.426995,2.712567,2.735366,2.324312,2.275915,2.314318,2.309192,2.28738,2.258227,2.227752,2.202523,2.174355,2.162274,2.201964,2.337329,2.482318,2.621969,2.771606,0.0001004189,0.02212327,0.1021513,0.9208771,2.886794,2.318343,1.848495,1.683043,1.63214,1.58105,1.597097,1.623091,1.666133,1.715213,1.757153,1.785027,1.806992,1.825653,0.6903896,0.750697,1.75353
-97.95796,0.147654,0.5273639,0.6015385,0.03948311,0.3320085,0.3736528,0.5481658,0.159605,2.773693,2.473885,2.525843,2.34923,2.265043,2.329631,2.341087,2.33507,2.317042,2.292999,2.285153,2.274366,2.28104,2.424661,2.709434,2.731906,2.321482,2.272994,2.311277,2.306163,2.284427,2.255389,2.225068,2.200002,2.172062,2.16017,2.199918,2.33511,2.479912,2.619378,2.768813,0.0001013625,0.02216872,0.1021,0.9194185,2.883691,2.31575,1.846452,1.681448,1.630702,1.579743,1.595775,1.62174,1.664733,1.713757,1.755648,1.783489,1.805428,1.824067,0.6899724,0.7502335,1.751582
-97.83784,0.1477671,0.5269615,0.6010608,0.03955506,0.3317289,0.373311,0.5474877,0.1595583,2.770066,2.470672,2.522439,2.345928,2.261629,2.325997,2.337432,2.33148,2.313601,2.289782,2.282131,2.271552,2.278363,2.421765,2.705673,2.727813,2.318114,2.269545,2.307701,2.3026,2.280944,2.252029,2.221868,2.196971,2.169266,2.157566,2.197363,2.332352,2.476932,2.616181,2.76538,0.0001022915,0.02220915,0.1020252,0.9177469,2.87992,2.312621,1.843981,1.679463,1.628886,1.578071,1.594085,1.620014,1.662948,1.711904,1.753736,1.781539,1.803446,1.822059,0.6893958,0.7495968,1.749228
-97.71772,0.1478452,0.5264339,0.6004403,0.03961772,0.3313705,0.3728805,0.5466794,0.1594737,2.76578,2.466871,2.518434,2.342067,2.257677,2.321809,2.333222,2.327335,2.309609,2.28602,2.278567,2.268198,2.275144,2.418294,2.701269,2.72307,2.314194,2.265557,2.303576,2.298489,2.276918,2.248133,2.218139,2.193418,2.165954,2.154449,2.194285,2.329038,2.473362,2.612361,2.761289,0.0001032046,0.02224435,0.1019261,0.9158572,2.875463,2.308942,1.841072,1.677079,1.626682,1.576023,1.592016,1.617903,1.660768,1.709643,1.751408,1.779164,1.801035,1.819618,0.6886555,0.748782,1.746458
-97.5976,0.147887,0.5257777,0.599673,0.03967074,0.3309311,0.3723587,0.5457373,0.1593499,2.760816,2.462466,2.513813,2.337634,2.253172,2.317054,2.328441,2.322621,2.305053,2.281699,2.274445,2.264289,2.271368,2.41423,2.696204,2.717662,2.309708,2.261014,2.298888,2.293816,2.272336,2.243687,2.213867,2.189327,2.162112,2.150804,2.19067,2.325154,2.469187,2.607902,2.756522,0.0001041003,0.02227415,0.1018021,0.9137438,2.870304,2.304698,1.837712,1.674285,1.624081,1.57359,1.589557,1.615396,1.658181,1.706965,1.748651,1.776355,1.798184,1.816732,0.6877468,0.7477842,1.743261
-97.47748,0.1478914,0.5249892,0.598755,0.03971378,0.3304085,0.3717434,0.5446579,0.159186,2.755159,2.457442,2.50856,2.332613,2.248101,2.311717,2.323075,2.317324,2.299918,2.276804,2.269751,2.259811,2.267021,2.40956,2.690461,2.711571,2.304642,2.255903,2.293622,2.288567,2.267183,2.238678,2.20904,2.184687,2.157726,2.146619,2.186504,2.320686,2.464391,2.602787,2.751062,0.0001049774,0.02229835,0.1016525,0.9114013,2.864422,2.299874,1.83389,1.671069,1.621071,1.570761,1.586698,1.612483,1.655177,1.703857,1.745454,1.773098,1.794881,1.813388,0.6866652,0.7465982,1.739625
-97.35736,0.1478572,0.5240649,0.5976819,0.03974649,0.3298003,0.3710318,0.5434377,0.1589808,2.74879,2.451784,2.502658,2.326989,2.24245,2.305783,2.317109,2.311428,2.294189,2.271321,2.264471,2.254748,2.262088,2.404266,2.684023,2.70478,2.298981,2.250211,2.287764,2.282727,2.261445,2.23309,2.203642,2.179482,2.152782,2.141878,2.181773,2.315618,2.458958,2.596999,2.74489,0.0001058344,0.02231675,0.1014766,0.9088241,2.8578,2.294456,1.829595,1.667422,1.617642,1.567525,1.583429,1.609153,1.651745,1.700309,1.741805,1.769383,1.791113,1.809575,0.6854058,0.7452191,1.73554
-97.23724,0.1477831,0.523001,0.5964497,0.0397685,0.3291044,0.3702214,0.542073,0.1587329,2.74169,2.445473,2.496092,2.320748,2.236204,2.299238,2.310529,2.304919,2.28785,2.265235,2.258588,2.249086,2.256553,2.398333,2.676872,2.697271,2.292709,2.243921,2.2813,2.276281,2.255106,2.22691,2.197658,2.173698,2.147267,2.136568,2.176461,2.309933,2.452871,2.590521,2.737989,0.0001066697,0.02232914,0.1012737,0.9060066,2.850419,2.288429,1.824813,1.663331,1.613782,1.563873,1.579738,1.605394,1.647874,1.696308,1.737693,1.765197,1.786869,1.805281,0.6839639,0.7436414,1.730994
-97.11712,0.147668,0.5217936,0.5950539,0.03977943,0.3283182,0.3693095,0.5405601,0.1584413,2.733841,2.438494,2.488844,2.313872,2.229348,2.292066,2.303319,2.297782,2.280888,2.258531,2.252089,2.242809,2.250401,2.391744,2.66899,2.689026,2.285812,2.237019,2.274213,2.269215,2.248153,2.220122,2.191075,2.16732,2.141164,2.130673,2.170554,2.303617,2.446112,2.583334,2.730339,0.0001074817,0.02233532,0.101043,0.9029428,2.842259,2.281776,1.819532,1.658784,1.609481,1.559792,1.575615,1.601196,1.643551,1.691842,1.733105,1.760528,1.782135,1.800493,0.6823344,0.7418599,1.725975
-96.997,0.1475104,0.520439,0.5934902,0.03977891,0.3274393,0.3682935,0.5388952,0.1581047,2.725223,2.43083,2.480896,2.306347,2.221867,2.284251,2.295464,2.290001,2.273286,2.251192,2.244957,2.235901,2.243615,2.384482,2.660359,2.680027,2.278273,2.22949,2.266489,2.261514,2.24057,2.212712,2.183877,2.160334,2.13446,2.124179,2.164036,2.296652,2.438666,2.57542,2.721921,0.0001082688,0.02233507,0.1007838,0.899627,2.8333,2.274483,1.813741,1.653772,1.604726,1.555272,1.571048,1.596547,1.638765,1.6869,1.72803,1.755363,1.7769,1.795198,0.6805125,0.7398692,1.720471
-96.87688,0.1473091,0.5189331,0.5917541,0.03976654,0.3264654,0.3671706,0.5370744,0.1577217,2.715818,2.422463,2.472232,2.298157,2.213746,2.275779,2.286948,2.28156,2.265029,2.243204,2.237176,2.228346,2.23618,2.37653,2.65096,2.670256,2.270077,2.221318,2.258112,2.25316,2.232341,2.204664,2.176049,2.152724,2.127138,2.11707,2.156891,2.289023,2.430514,2.566761,2.712716,0.0001090294,0.02232818,0.1004952,0.8960532,2.823522,2.266532,1.807425,1.64828,1.599507,1.550301,1.566026,1.591435,1.633504,1.68147,1.722453,1.749689,1.77115,1.789382,0.6784929,0.7376635,1.714469
-96.75676,0.1470628,0.5172719,0.5898409,0.03974192,0.3253938,0.365938,0.5350937,0.1572912,2.705605,2.413375,2.462834,2.289284,2.204968,2.266633,2.277754,2.272443,2.256099,2.234549,2.22873,2.220128,2.228079,2.36787,2.640773,2.659692,2.261208,2.212488,2.249066,2.244139,2.22345,2.195961,2.167575,2.144475,2.119184,2.109331,2.149104,2.280712,2.421638,2.557338,2.702703,0.0001097615,0.0223144,0.1001766,0.8922151,2.812904,2.257908,1.800572,1.642297,1.593811,1.544868,1.560536,1.585848,1.627756,1.675537,1.716363,1.743494,1.764871,1.783033,0.6762704,0.7352373,1.707959
-96.63664,0.14677,0.5154513,0.587746,0.03970464,0.3242221,0.3645928,0.5329491,0.1568118,2.694565,2.403549,2.452682,2.279712,2.195518,2.256796,2.267867,2.262633,2.246482,2.225212,2.219602,2.21123,2.219294,2.358484,2.629779,2.648318,2.251648,2.202983,2.239335,2.234434,2.213881,2.18659,2.158439,2.13557,2.110581,2.100946,2.140657,2.271702,2.412021,2.547132,2.691863,0.0001104634,0.02229352,0.09982714,0.8881067,2.801426,2.248593,1.793169,1.635811,1.587626,1.53896,1.554568,1.579775,1.621509,1.669091,1.709746,1.736763,1.758051,1.776137,0.6738396,0.7325846,1.700926
-96.51652,0.1464294,0.5134671,0.5854645,0.03965427,0.3229475,0.3631321,0.5306366,0.1562821,2.682676,2.392967,2.441759,2.269423,2.185379,2.246252,2.257269,2.252114,2.23616,2.215176,2.209776,2.201636,2.20981,2.348355,2.617959,2.636113,2.241381,2.192788,2.228902,2.224029,2.203619,2.176532,2.148626,2.125993,2.101313,2.091898,2.131536,2.261975,2.401642,2.536123,2.680174,0.0001111331,0.0222653,0.09944594,0.8837215,2.789066,2.238572,1.785201,1.628809,1.580939,1.532565,1.548108,1.573202,1.614749,1.662117,1.702589,1.729484,1.750676,1.76868,0.6711951,0.7296997,1.693358
-96.3964,0.1460394,0.5113149,0.5829917,0.03959038,0.3215674,0.3615529,0.5281518,0.1557008,2.669918,2.381609,2.430045,2.258401,2.174536,2.234984,2.245943,2.240869,2.225115,2.204423,2.199234,2.191326,2.199608,2.337463,2.605292,2.623058,2.230391,2.181885,2.217751,2.212907,2.192645,2.165771,2.138118,2.115729,2.091365,2.082171,2.121721,2.251513,2.390484,2.52429,2.667616,0.0001117687,0.02222948,0.0990322,0.8790532,2.775802,2.227825,1.776655,1.621278,1.573738,1.525672,1.541144,1.566117,1.607463,1.654602,1.694878,1.721642,1.742731,1.760648,0.6683314,0.7265764,1.685242
-96.27628,0.1455987,0.5089904,0.5803225,0.03951253,0.3200791,0.3598522,0.5254907,0.1550665,2.656269,2.369456,2.417521,2.246626,2.16297,2.222975,2.233873,2.228881,2.213332,2.192937,2.187959,2.180285,2.188669,2.325789,2.591757,2.609131,2.218658,2.170258,2.205863,2.201051,2.180944,2.154291,2.126899,2.104761,2.080718,2.071748,2.111197,2.240298,2.378526,2.511614,2.654167,0.000112368,0.02218583,0.09858507,0.8740951,2.761612,2.216336,1.767517,1.613205,1.56601,1.518268,1.533663,1.558507,1.599639,1.646533,1.686599,1.713224,1.734202,1.752025,0.6652426,0.7232086,1.676564
-96.15616,0.1451057,0.506489,0.5774518,0.03942027,0.3184797,0.3580269,0.5226488,0.1543776,2.641708,2.356489,2.404168,2.234082,2.150664,2.210207,2.22104,2.216131,2.200791,2.180699,2.175932,2.168494,2.176977,2.313315,2.577334,2.594311,2.206166,2.157889,2.193223,2.188443,2.168497,2.142074,2.114952,2.09307,2.069357,2.060611,2.099945,2.228312,2.36575,2.498074,2.639804,0.0001129289,0.02213409,0.09810368,0.8688406,2.746474,2.204087,1.757773,1.604576,1.557742,1.510339,1.525652,1.550358,1.591262,1.637895,1.677738,1.704214,1.725075,1.742798,0.6619231,0.71959,1.667311
-96.03604,0.1445588,0.5038064,0.5743745,0.03931311,0.3167665,0.3560737,0.5196216,0.1536328,2.626213,2.342689,2.389965,2.22075,2.137602,2.196662,2.207426,2.202601,2.187476,2.167691,2.163136,2.155934,2.164513,2.30002,2.562001,2.578579,2.192897,2.144761,2.179811,2.175065,2.155288,2.129103,2.102258,2.08064,2.057263,2.048744,2.087948,2.215535,2.352135,2.483648,2.624507,0.0001134491,0.02207399,0.09758713,0.8632829,2.730365,2.191059,1.747407,1.595377,1.548921,1.501872,1.517099,1.541659,1.582319,1.628675,1.66828,1.694598,1.715335,1.732952,0.6583669,0.7157142,1.657468
-95.91592,0.1439565,0.5009376,0.5710852,0.0391906,0.3149366,0.3539895,0.5164048,0.1528306,2.609761,2.328034,2.374892,2.20661,2.123765,2.182322,2.193013,2.188274,2.173367,2.153896,2.149552,2.142587,2.151256,2.285884,2.545736,2.561912,2.178831,2.130856,2.16561,2.1609,2.141298,2.11536,2.088802,2.067454,2.044419,2.036128,2.075187,2.201948,2.33766,2.468315,2.608251,0.0001139264,0.02200527,0.09703453,0.8574151,2.71326,2.177233,1.736404,1.585595,1.539532,1.492855,1.50799,1.532394,1.572797,1.618858,1.658211,1.684362,1.704966,1.722471,0.654568,0.7115746,1.647022
-95.7958,0.1432972,0.4978781,0.5675786,0.03905223,0.3129869,0.351771,0.5129936,0.1519693,2.592328,2.312506,2.358929,2.191644,2.109135,2.167168,2.177783,2.17313,2.158446,2.139293,2.135161,2.128434,2.137189,2.270887,2.528517,2.544287,2.163951,2.116155,2.150601,2.145929,2.126508,2.100827,2.074564,2.053492,2.030807,2.022746,2.061644,2.187531,2.322304,2.452052,2.591013,0.0001143582,0.02192765,0.09644495,0.8512302,2.695136,2.162591,1.72475,1.575216,1.529562,1.483273,1.49831,1.522549,1.562679,1.608429,1.647515,1.673489,1.693953,1.711339,0.6505203,0.7071645,1.635958
-95.67568,0.1425791,0.494623,0.5638492,0.03889751,0.3109145,0.3494148,0.5093834,0.1510475,2.573892,2.296081,2.342053,2.175832,2.093693,2.151182,2.161716,2.157151,2.142694,2.123865,2.119943,2.113455,2.122291,2.255008,2.510322,2.525684,2.148236,2.10064,2.134766,2.130133,2.110901,2.085485,2.059526,2.038737,2.016408,2.008578,2.047299,2.172265,2.306047,2.434838,2.572771,0.0001147421,0.02184085,0.09581744,0.844721,2.675969,2.147112,1.71243,1.564225,1.518996,1.473113,1.488046,1.512111,1.551953,1.597373,1.636178,1.661964,1.68228,1.699541,0.6462174,0.7024772,1.624261
-95.55556,0.1418006,0.4911673,0.5598913,0.03872592,0.3087163,0.3469175,0.5055695,0.1500635,2.554428,2.27874,2.324243,2.159154,2.077421,2.134344,2.144793,2.140318,2.126091,2.107592,2.10388,2.097631,2.106543,2.238226,2.491127,2.506078,2.131668,2.084292,2.118085,2.113493,2.094457,2.069315,2.043669,2.023171,2.001204,1.993606,2.032133,2.156127,2.288866,2.41665,2.5535,0.0001150755,0.02174458,0.09515105,0.8378802,2.655734,2.130778,1.699426,1.552607,1.507821,1.462361,1.477184,1.501066,1.540603,1.585676,1.624183,1.649771,1.669932,1.68706,0.641653,0.6975057,1.611917
-95.43544,0.1409601,0.487506,0.5556992,0.03853694,0.3063892,0.3442756,0.5015469,0.1490158,2.533913,2.26046,2.305478,2.14159,2.060299,2.116635,2.126995,2.122609,2.108618,2.090453,2.086951,2.080941,2.089924,2.220519,2.470909,2.485447,2.114226,2.067092,2.100539,2.09599,2.077157,2.052298,2.026974,2.006773,1.985175,1.97781,2.016126,2.139099,2.27074,2.397463,2.533175,0.0001153556,0.02163854,0.09444479,0.8307005,2.634405,2.113567,1.685723,1.540346,1.496021,1.451002,1.465708,1.489397,1.528614,1.573321,1.611515,1.636895,1.656892,1.67388,0.6368205,0.6922429,1.59891
-95.31532,0.1400556,0.4836339,0.5512671,0.03833002,0.3039299,0.3414856,0.4973107,0.1479026,2.512321,2.24122,2.285734,2.123119,2.042307,2.098034,2.108301,2.104006,2.090254,2.072429,2.069136,2.063365,2.072412,2.201865,2.449645,2.463767,2.09589,2.04902,2.082108,2.077604,2.058981,2.034414,2.009423,1.989524,1.968302,1.961171,1.999259,2.121158,2.251646,2.377255,2.511771,0.0001155797,0.02152244,0.09369766,0.8231743,2.611957,2.09546,1.671304,1.527429,1.483581,1.439021,1.453605,1.47709,1.51597,1.560292,1.598157,1.623318,1.643142,1.659984,0.6317133,0.6866816,1.585224
-95.1952,0.1390854,0.4795458,0.546589,0.03810462,0.3013351,0.3385437,0.4928559,0.1467222,2.489627,2.220996,2.26499,2.103721,2.023427,2.078522,2.088691,2.084488,2.07098,2.0535,2.050414,2.044882,2.053988,2.182241,2.427309,2.441014,2.07664,2.030057,2.062772,2.058314,2.039909,2.015645,1.990993,1.971405,1.950565,1.943669,1.981511,2.102282,2.23156,2.356002,2.489263,0.0001157448,0.02139596,0.09290865,0.8152939,2.588363,2.076435,1.656154,1.513839,1.470486,1.426404,1.440859,1.46413,1.502656,1.546574,1.584093,1.609024,1.628667,1.645354,0.6263247,0.6808145,1.570844
-95.07508,0.1380476,0.4752364,0.5416589,0.03786016,0.2986017,0.3354464,0.4881773,0.145473,2.465806,2.199767,2.243221,2.083373,2.003637,2.058077,2.068143,2.064035,2.050775,2.033644,2.030764,2.02547,2.034628,2.161625,2.403877,2.417164,2.056454,2.010181,2.04251,2.038101,2.01992,1.995969,1.971667,1.952396,1.931945,1.925283,1.96286,2.08245,2.21046,2.333678,2.465625,0.0001158479,0.02125879,0.0920767,0.8070515,2.563598,2.056472,1.640254,1.49956,1.45672,1.413134,1.427454,1.450501,1.488655,1.532149,1.569306,1.593996,1.613448,1.629974,0.6206476,0.6746339,1.555754
-94.95495,0.1369403,0.4707001,0.5364705,0.03759608,0.2957262,0.3321899,0.4832697,0.1441531,2.440832,2.177507,2.220405,2.062054,1.982917,2.036679,2.046638,2.042624,2.029616,2.01284,2.010164,2.005108,2.014312,2.139993,2.379324,2.39219,2.035312,1.989372,2.021301,2.016943,1.998995,1.975365,1.951423,1.932476,1.912419,1.905993,1.943286,2.061639,2.188321,2.310258,2.44083,0.0001158859,0.02111059,0.09120076,0.7984393,2.537633,2.035548,1.623588,1.484576,1.442268,1.399198,1.413376,1.436188,1.473952,1.517002,1.553779,1.578216,1.597469,1.613826,0.614675,0.6681324,1.539937
-94.83483,0.1357617,0.4659314,0.5310176,0.03731177,0.292705,0.3287702,0.4781277,0.1427608,2.414676,2.154195,2.196516,2.039742,1.961246,2.014306,2.024154,2.020235,2.007483,1.991066,1.988593,1.983774,1.993017,2.117322,2.353624,2.36607,2.013191,1.96761,1.999125,1.994819,1.977112,1.953814,1.93024,1.911624,1.891968,1.885778,1.922766,2.039826,2.16512,2.285718,2.414852,0.0001158555,0.02095104,0.09027975,0.7894491,2.51044,2.013641,1.606138,1.468871,1.427113,1.384578,1.398607,1.421173,1.45853,1.501114,1.537493,1.561666,1.580711,1.59689,0.6083997,0.661302,1.523376
-94.71471,0.1345097,0.4609247,0.5252937,0.03700663,0.2895348,0.3251836,0.472746,0.1412941,2.387314,2.129805,2.171531,2.016414,1.938602,1.990937,2.000668,1.996845,1.984353,1.968301,1.966028,1.961445,1.97072,2.093587,2.326751,2.338775,1.99007,1.944872,1.975959,1.971707,1.954249,1.931293,1.908098,1.889818,1.870571,1.864616,1.90128,2.016988,2.140831,2.26003,2.387663,0.0001157533,0.0207798,0.08931256,0.7800728,2.481993,1.990729,1.587885,1.452427,1.411239,1.369259,1.383131,1.40544,1.442371,1.484469,1.520432,1.544328,1.563155,1.579149,0.6018145,0.6541348,1.506054
-94.59459,0.1331823,0.4556741,0.5192922,0.03668003,0.2862118,0.3214259,0.4671189,0.1397513,2.358716,2.104312,2.145424,1.992047,1.914965,1.966548,1.976158,1.972432,1.960205,1.944521,1.942446,1.938098,1.947397,2.068764,2.298678,2.31028,1.965925,1.921137,1.951781,1.947586,1.930384,1.90778,1.884973,1.867038,1.848204,1.842484,1.878804,1.9931,2.11543,2.233169,2.359235,0.0001155759,0.0205965,0.08829806,0.7703019,2.452261,1.966789,1.568812,1.435227,1.394629,1.353224,1.366933,1.388973,1.425459,1.467049,1.502577,1.526185,1.544784,1.560584,0.5949118,0.6466228,1.487955
-94.47447,0.1317774,0.4501738,0.5130064,0.03633135,0.2827325,0.3174932,0.4612409,0.1381304,2.328855,2.077692,2.118171,1.966618,1.89031,1.941119,1.950602,1.946974,1.935015,1.919704,1.917825,1.913709,1.923025,2.042827,2.269379,2.280559,1.940734,1.896383,1.926569,1.922433,1.905495,1.883254,1.860845,1.843262,1.824847,1.819362,1.855314,1.968139,2.088891,2.205107,2.32954,0.0001153196,0.02040081,0.08723511,0.7601281,2.421216,1.941798,1.5489,1.417255,1.377265,1.336456,1.349995,1.371754,1.407775,1.448835,1.48391,1.507216,1.525577,1.541176,0.587684,0.6387575,1.46906
-94.35435,0.1302929,0.4444177,0.5064296,0.03595992,0.2790931,0.3133812,0.4551061,0.1364294,2.297702,2.049919,2.089744,1.940103,1.864617,1.914625,1.923977,1.920448,1.908761,1.893827,1.89214,1.888256,1.89758,2.015751,2.238825,2.249583,1.914473,1.870587,1.9003,1.896225,1.87956,1.857692,1.835691,1.818465,1.800477,1.795226,1.830789,1.94208,2.061187,2.175817,2.298548,0.0001149806,0.02019235,0.08612254,0.7495427,2.388828,1.915732,1.52813,1.398492,1.359131,1.318939,1.332299,1.353766,1.389302,1.429809,1.464411,1.487403,1.505517,1.520905,0.5801233,0.6305307,1.449351
-94.23423,0.1287267,0.4383997,0.4995547,0.03556508,0.2752898,0.3090858,0.4487088,0.1346463,2.265228,2.020967,2.060118,1.912477,1.837861,1.887043,1.896258,1.892829,1.881418,1.866866,1.865368,1.861713,1.871036,1.98751,2.206989,2.217326,1.88712,1.843727,1.872951,1.868939,1.852556,1.831071,1.809488,1.792627,1.77507,1.770052,1.805204,1.914898,2.032292,2.14527,2.266231,0.0001145552,0.01997074,0.08495914,0.7385369,2.355066,1.888566,1.506483,1.37892,1.340208,1.300654,1.313828,1.33499,1.370021,1.409952,1.444062,1.466726,1.484582,1.499751,0.5722218,0.6219337,1.428811
-94.11411,0.1270765,0.4321136,0.4923747,0.03514615,0.2713187,0.3046027,0.4420431,0.1327791,2.231403,1.990809,2.029266,1.883717,1.810021,1.858351,1.867423,1.864094,1.852963,1.838797,1.837485,1.834057,1.84337,1.958077,2.173842,2.183759,1.858648,1.815778,1.844498,1.840552,1.824458,1.803368,1.782212,1.765723,1.748604,1.743818,1.778535,1.886567,2.002179,2.11344,2.232557,0.0001140392,0.0197356,0.08374371,0.7271018,2.3199,1.860277,1.483938,1.358521,1.320478,1.281585,1.294565,1.315409,1.349915,1.389245,1.422843,1.445166,1.462753,1.477693,0.5639714,0.6129577,1.407419
-93.99399,0.1253401,0.4255529,0.4848823,0.03470243,0.2671758,0.2999273,0.4351027,0.1308258,2.196197,1.959418,1.997161,1.853796,1.781071,1.828522,1.837447,1.834218,1.823372,1.809595,1.808465,1.805261,1.814556,1.927426,2.139355,2.148853,1.829035,1.786717,1.814918,1.811039,1.795244,1.774559,1.753841,1.737731,1.721054,1.716498,1.750758,1.857061,1.97082,2.080295,2.197498,0.0001134285,0.01948654,0.082475,0.7152283,2.283298,1.830839,1.460476,1.337275,1.299924,1.261712,1.27449,1.295004,1.328963,1.367669,1.400733,1.422702,1.440009,1.454712,0.555364,0.6035938,1.385159
-93.87387,0.1235152,0.4187112,0.4770702,0.03423319,0.2628572,0.2950554,0.4278816,0.1287841,2.159579,1.926767,1.963774,1.822689,1.750988,1.797533,1.806305,1.803178,1.792618,1.779236,1.778284,1.7753,1.784566,1.895528,2.103498,2.112579,1.798254,1.756519,1.784184,1.780376,1.764888,1.74462,1.72435,1.708625,1.692397,1.68807,1.721846,1.826353,1.938188,2.045807,2.16102,0.0001127187,0.01922316,0.08115175,0.7029073,2.245227,1.800226,1.436077,1.315164,1.278525,1.241019,1.253586,1.273757,1.307146,1.345204,1.377713,1.399313,1.41633,1.430785,0.546391,0.5938329,1.362009
-93.75375,0.1215995,0.4115818,0.4689308,0.03373771,0.2583587,0.2899822,0.4203736,0.126652,2.121518,1.892828,1.929078,1.790371,1.719747,1.765359,1.773972,1.770947,1.760678,1.747693,1.746914,1.744149,1.753376,1.862355,2.066241,2.074907,1.76628,1.725161,1.752274,1.748537,1.733366,1.713526,1.693714,1.678381,1.662608,1.658507,1.691775,1.794417,1.904253,2.009946,2.123093,0.0001119054,0.01894504,0.07977266,0.6901292,2.205657,1.768413,1.41072,1.292169,1.256263,1.219485,1.231833,1.251647,1.284445,1.321829,1.353762,1.374978,1.391693,1.405893,0.537044,0.5836658,1.337951
-93.63363,0.1195904,0.4041581,0.4604565,0.03321525,0.2536761,0.2847032,0.4125721,0.1244272,2.081982,1.857572,1.893043,1.756814,1.687323,1.731974,1.740422,1.737499,1.727526,1.714942,1.714332,1.71178,1.720958,1.82788,2.027554,2.035808,1.733088,1.692617,1.719161,1.715499,1.700653,1.681252,1.661909,1.646975,1.631661,1.627785,1.660518,1.761225,1.868986,1.97268,2.083685,0.0001109839,0.01865176,0.07833643,0.6768847,2.164553,1.735373,1.384383,1.268268,1.233119,1.197092,1.209213,1.228656,1.26084,1.297523,1.328858,1.349677,1.366078,1.380011,0.5273143,0.573083,1.312964
-93.51351,0.1174856,0.396433,0.4516395,0.03266502,0.2488051,0.2792136,0.4044706,0.1221075,2.040938,1.82097,1.85564,1.721992,1.653691,1.697353,1.70563,1.70281,1.693134,1.680955,1.680508,1.678167,1.687285,1.792073,1.987405,1.99525,1.698651,1.658861,1.684819,1.681235,1.666723,1.647773,1.628909,1.61438,1.599531,1.595878,1.628049,1.726748,1.832358,1.933979,2.042762,0.0001099494,0.01834289,0.0768417,0.6631639,2.121881,1.701079,1.357045,1.243443,1.209072,1.17382,1.185704,1.204763,1.23631,1.272267,1.30298,1.323386,1.339463,1.353119,0.5171929,0.5620748,1.287028
-93.39339,0.1152826,0.3883996,0.4424719,0.03208624,0.2437415,0.2735087,0.3960626,0.1196905,1.998353,1.782992,1.816839,1.685877,1.618825,1.661468,1.669568,1.666852,1.657477,1.645705,1.645417,1.643282,1.652328,1.754905,1.945762,1.953202,1.662941,1.623868,1.649223,1.645718,1.631551,1.613063,1.594688,1.580572,1.566192,1.562758,1.594341,1.690959,1.794339,1.893811,2.000291,0.000108797,0.018018,0.07528712,0.6489571,2.077607,1.665505,1.328685,1.217673,1.184103,1.149649,1.161288,1.179948,1.210834,1.246038,1.276107,1.296085,1.311824,1.325194,0.5066708,0.5506315,1.260123
-93.27327,0.1129787,0.3800507,0.4329454,0.03147812,0.2384808,0.2675834,0.3873413,0.1171739,1.954193,1.74361,1.776611,1.648441,1.582697,1.624293,1.63221,1.629598,1.620528,1.609167,1.609031,1.607097,1.616059,1.716345,1.902594,1.909631,1.625933,1.587611,1.612346,1.608923,1.595109,1.577096,1.559221,1.545523,1.531618,1.528401,1.559366,1.653827,1.754897,1.852143,1.956238,0.0001075215,0.01767662,0.07367128,0.6342543,2.031697,1.628621,1.29928,1.190936,1.15819,1.124561,1.135945,1.15419,1.184392,1.218814,1.248216,1.26775,1.283139,1.296212,0.4957388,0.538743,1.232227
-93.15315,0.1105714,0.371379,0.4230519,0.03083982,0.2330184,0.2614328,0.3782998,0.1145554,1.908425,1.702791,1.734923,1.609656,1.545283,1.585802,1.593529,1.59102,1.582259,1.571311,1.571321,1.569583,1.578449,1.676362,1.857866,1.864507,1.587597,1.550063,1.57416,1.570822,1.557371,1.539844,1.522479,1.509207,1.495781,1.492777,1.523097,1.615324,1.714001,1.808943,1.910568,0.0001061176,0.01731829,0.07199278,0.6190451,1.984114,1.5904,1.268807,1.163211,1.131313,1.098532,1.109652,1.127469,1.156961,1.190574,1.219284,1.238359,1.253385,1.266151,0.4843875,0.5263992,1.203319
-93.03303,0.108058,0.3623772,0.4127829,0.03017052,0.2273497,0.2550517,0.3689311,0.1118324,1.861014,1.660504,1.691745,1.569493,1.506553,1.545965,1.553497,1.551092,1.542641,1.532109,1.532259,1.530712,1.539469,1.634926,1.811547,1.817795,1.547906,1.511197,1.534637,1.531387,1.518309,1.50128,1.484437,1.471597,1.458655,1.45586,1.485504,1.57542,1.67162,1.764177,1.863246,0.0001045798,0.01694255,0.07025016,0.6033193,1.934822,1.550813,1.237243,1.134477,1.10345,1.071544,1.08239,1.099763,1.12852,1.161294,1.189288,1.207887,1.222538,1.234985,0.4726073,0.5135896,1.173377
-92.91291,0.1054357,0.3530376,0.4021298,0.02946933,0.2214702,0.2484351,0.3592281,0.1090026,1.811923,1.616719,1.647044,1.527923,1.466481,1.504755,1.512084,1.509784,1.501647,1.491534,1.491816,1.490454,1.499089,1.592005,1.7636,1.769463,1.50683,1.470985,1.493751,1.490591,1.477895,1.461377,1.445066,1.432665,1.420211,1.417622,1.446559,1.534083,1.627721,1.717811,1.814236,0.0001029023,0.01654891,0.06844194,0.5870665,1.883784,1.509831,1.204565,1.104711,1.07458,1.043574,1.054136,1.07105,1.099045,1.130952,1.158205,1.176311,1.190574,1.202691,0.4603885,0.5003038,1.142378
-92.79279,0.1027017,0.3433525,0.391084,0.0287354,0.2153749,0.2415775,0.3491836,0.1060633,1.761117,1.571403,1.600788,1.484915,1.425038,1.462144,1.469263,1.467067,1.459248,1.449554,1.449962,1.448778,1.457278,1.547565,1.713993,1.719475,1.464341,1.429399,1.451472,1.448405,1.436102,1.420107,1.404339,1.392383,1.380421,1.378032,1.406232,1.491282,1.582271,1.669809,1.763502,0.0001010793,0.01613686,0.06656663,0.5702757,1.830964,1.467423,1.170749,1.073891,1.04468,1.014601,1.024869,1.041307,1.068516,1.099525,1.12601,1.143606,1.157468,1.169244,0.4477211,0.4865308,1.1103
-92.67267,0.09985321,0.3333141,0.3796365,0.0279678,0.209059,0.2344736,0.3387901,0.1030119,1.708559,1.524522,1.552944,1.440439,1.382196,1.418101,1.425005,1.422912,1.415413,1.406142,1.406667,1.405655,1.414004,1.501576,1.66269,1.667798,1.420408,1.38641,1.407771,1.4048,1.3929,1.37744,1.362226,1.350722,1.339256,1.337063,1.364494,1.446986,1.535237,1.620138,1.711005,9.910471e-05,0.01570592,0.0646227,0.5529363,1.776321,1.42356,1.135771,1.041995,1.013728,0.9846024,0.9945663,1.010513,1.036907,1.066988,1.09268,1.109749,1.123196,1.134618,0.4345949,0.4722597,1.077121
-92.55255,0.09688728,0.3229143,0.3677781,0.02716563,0.2025176,0.2271179,0.3280402,0.09984593,1.654212,1.476044,1.503477,1.394464,1.337925,1.372598,1.379278,1.37729,1.370113,1.361266,1.3619,1.361053,1.369237,1.454002,1.609654,1.614396,1.375002,1.341989,1.362619,1.359747,1.348259,1.333348,1.318699,1.307653,1.296686,1.294685,1.321312,1.401162,1.486583,1.568759,1.656709,9.697213e-05,0.01525555,0.06260857,0.5350372,1.719819,1.378209,1.099605,1.008998,0.9817017,0.9535561,0.9632052,0.9786431,1.004196,1.033317,1.058189,1.074713,1.08773,1.098788,0.4209997,0.4574793,1.042816
-92.43243,0.09380092,0.312145,0.3554998,0.02632793,0.1957456,0.2195048,0.3169262,0.09656256,1.598037,1.425934,1.452354,1.346959,1.292195,1.325603,1.332053,1.330169,1.323317,1.314896,1.31563,1.314941,1.322944,1.404809,1.554849,1.559233,1.328091,1.296106,1.315985,1.313215,1.302151,1.287801,1.273727,1.263145,1.252682,1.250866,1.276657,1.353777,1.436276,1.515638,1.600574,9.467506e-05,0.01478523,0.06052266,0.516567,1.661416,1.331341,1.062227,0.9748766,0.9485765,0.9214391,0.9307625,0.945675,0.9703576,0.9984873,1.022512,1.038473,1.051047,1.061728,0.406925,0.4421783,1.007362
-92.31231,0.0905911,0.3009979,0.342792,0.02545375,0.1887379,0.2116285,0.3054403,0.09315909,1.539996,1.374158,1.39954,1.297891,1.244977,1.277087,1.2833,1.281519,1.274994,1.267,1.267825,1.267285,1.275092,1.353964,1.498239,1.502272,1.279644,1.248731,1.26784,1.265174,1.254544,1.240768,1.227281,1.21717,1.207213,1.205577,1.230496,1.304798,1.384279,1.460737,1.542561,9.220675e-05,0.01429442,0.05836335,0.4975145,1.601074,1.282923,1.023611,0.9396072,0.9143291,0.888228,0.8972147,0.9115845,0.9353686,0.9624739,0.9856238,1.001003,1.013119,1.02341,0.3923599,0.426345,0.9707339
-92.19219,0.0872547,0.2894644,0.3296451,0.0245421,0.1814892,0.2034834,0.2935746,0.0896327,1.48005,1.320681,1.344999,1.247228,1.196239,1.227019,1.232986,1.231308,1.225113,1.217547,1.218453,1.218054,1.225648,1.30143,1.439785,1.443477,1.229629,1.199833,1.218152,1.215593,1.205408,1.192219,1.17933,1.169696,1.160248,1.158785,1.182798,1.25419,1.330557,1.404017,1.482631,8.956021e-05,0.01378255,0.05612898,0.477868,1.53875,1.232921,0.9837314,0.903165,0.8789352,0.853899,0.8625378,0.8763472,0.8992035,0.9252511,0.9474973,0.9622764,0.9739187,0.9838082,0.3772937,0.4099675,0.9329079
-92.07207,0.08378855,0.277536,0.3160493,0.02359196,0.1739942,0.1950635,0.2813211,0.08598056,1.418158,1.265466,1.288694,1.194936,1.145951,1.175365,1.18108,1.179505,1.173641,1.166503,1.167481,1.167214,1.174577,1.247172,1.379448,1.38281,1.178014,1.14938,1.166889,1.164441,1.154712,1.142123,1.129843,1.120691,1.111756,1.110459,1.133528,1.201919,1.275073,1.34544,1.420743,8.672822e-05,0.01324907,0.05381788,0.4576158,1.474403,1.181304,0.9425611,0.8655249,0.8423702,0.818428,0.8267073,0.8399382,0.8618368,0.8867927,0.9081063,0.9222656,0.9334197,0.9428944,0.3617152,0.3930339,0.8938586
-91.95195,0.0801894,0.2652038,0.3019948,0.02260231,0.1662474,0.1863627,0.2686716,0.08219975,1.354279,1.208478,1.230589,1.140983,1.09408,1.122095,1.127549,1.126076,1.120546,1.113837,1.114875,1.11473,1.121845,1.191152,1.317191,1.320232,1.124766,1.097342,1.114019,1.111685,1.102423,1.090448,1.078788,1.070124,1.061704,1.060566,1.082655,1.147949,1.21779,1.284968,1.356854,8.370331e-05,0.01269339,0.05142832,0.4367458,1.407991,1.128037,0.9000733,0.8266615,0.804609,0.7817903,0.7896985,0.8023324,0.8232428,0.8470722,0.8674235,0.8809434,0.8915937,0.9006404,0.3456131,0.3755318,0.8535605
-91.83183,0.07645395,0.2524589,0.2874713,0.02157209,0.1582433,0.1773749,0.2556177,0.0782873,1.288373,1.149679,1.170647,1.085332,1.040595,1.067175,1.072361,1.070989,1.065794,1.059514,1.060601,1.060569,1.067417,1.133335,1.252972,1.255704,1.069851,1.043685,1.05951,1.057293,1.048508,1.037161,1.026132,1.017964,1.01006,1.009074,1.030143,1.092245,1.158669,1.222558,1.290925,8.047776e-05,0.01211492,0.04895857,0.415246,1.339471,1.073087,0.8562406,0.7865488,0.7656261,0.7439609,0.7514858,0.763504,0.783395,0.8060625,0.8254212,0.8382816,0.8484123,0.8570176,0.3289758,0.3574488,0.8119875
-91.71171,0.07257881,0.2392922,0.2724685,0.02050022,0.1499762,0.1680939,0.2421509,0.07424019,1.220396,1.089031,1.10883,1.027951,0.9854619,1.010572,1.015482,1.01421,1.009352,1.003501,1.004625,1.004695,1.011257,1.073681,1.186752,1.189186,1.013234,0.9883775,1.003328,1.001231,0.9929364,0.9822301,0.9718439,0.9641753,0.9567904,0.9559479,0.975958,1.034769,1.097671,1.158172,1.22291,7.704359e-05,0.01151305,0.04640683,0.3931038,1.268798,1.016417,0.8110352,0.7451604,0.7253954,0.7049142,0.7120437,0.7234269,0.7422667,0.7637361,0.7820713,0.7942517,0.8038466,0.8119968,0.3117916,0.338772,0.7691132
-91.59159,0.06856054,0.2256943,0.2569758,0.0193856,0.1414404,0.1585133,0.2282626,0.07005533,1.150306,1.026497,1.045098,0.9688023,0.9286479,0.952252,0.9568773,0.9557052,0.9511858,0.945762,0.9469109,0.9470715,0.953329,1.012152,1.118489,1.120639,0.9548821,0.9313848,0.9454403,0.9434665,0.9356727,0.9256214,0.915889,0.9087263,0.9018615,0.9011539,0.9200646,0.9754851,1.034758,1.091767,1.152767,7.339254e-05,0.01088717,0.0437713,0.3703069,1.195928,0.9579935,0.7644286,0.7024695,0.6838904,0.6646242,0.6713458,0.6820743,0.6998306,0.7200649,0.7373451,0.7488245,0.7578672,0.7655483,0.2940485,0.3194886,0.7249107
-91.47147,0.0643956,0.2116557,0.2409826,0.0182271,0.1326301,0.1486267,0.213944,0.06572958,1.078059,0.9620359,0.9794128,0.9078506,0.8701189,0.8921805,0.896513,0.8954394,0.8912597,0.8862628,0.8874235,0.8876631,0.8935949,0.948709,1.048142,1.050021,0.8947589,0.8726733,0.8858117,0.8839647,0.8766834,0.867301,0.8582337,0.8515823,0.845239,0.8446572,0.8624271,0.9143542,0.9698897,1.023302,1.080452,6.951609e-05,0.01023663,0.04105012,0.3468424,1.120816,0.8977793,0.7163919,0.6584487,0.6410844,0.6230646,0.6293654,0.6394193,0.6560589,0.6750204,0.6912135,0.7019706,0.7104442,0.7176419,0.2757344,0.2995854,0.6793527
-91.35135,0.06008039,0.1971669,0.2244778,0.01702356,0.1235393,0.1384274,0.1991861,0.06125974,1.003611,0.8956095,0.9117337,0.8450591,0.8098404,0.8303225,0.8343536,0.8333773,0.8295384,0.8249671,0.8261261,0.8264322,0.8320173,0.883312,0.9756677,0.9772896,0.8328288,0.8122086,0.8244076,0.8226907,0.8159337,0.8072343,0.7988434,0.7927088,0.7868879,0.7864221,0.8030087,0.8513381,0.9030244,0.9527332,1.005919,6.540543e-05,0.009560783,0.03824142,0.3226974,1.043415,0.8357381,0.6668958,0.6130702,0.5969497,0.5802084,0.5860753,0.5954342,0.6109233,0.6285735,0.6436467,0.6536597,0.6615471,0.6682469,0.2568368,0.2790488,0.6324113
-91.23123,0.05561125,0.1822179,0.2074504,0.01577381,0.1141619,0.1279087,0.18398,0.05664254,0.9269162,0.8271768,0.8420201,0.7803904,0.7477773,0.7666423,0.7703633,0.7694832,0.7659858,0.7618384,0.7629815,0.7633412,0.7685577,0.8159202,0.901023,0.9024034,0.7690551,0.7499553,0.7611925,0.7596092,0.7533884,0.7453863,0.7376832,0.7320705,0.7267726,0.7264127,0.7417724,0.7863976,0.8341211,0.8800172,0.9291225,6.105144e-05,0.008858975,0.03534327,0.2978588,0.9636789,0.7718324,0.6159104,0.5663057,0.5514585,0.5360281,0.5414479,0.5500909,0.5643951,0.5806948,0.5946145,0.6038612,0.6111449,0.6173318,0.2373431,0.2578651,0.5840583
-91.11111,0.05098442,0.1667988,0.1898891,0.01447663,0.1044917,0.1170638,0.1683163,0.05187465,0.8479289,0.7566969,0.7702305,0.7138066,0.6838939,0.7011038,0.7045058,0.7037204,0.7005653,0.6968397,0.697952,0.6983516,0.7031772,0.7464922,0.824164,0.8253189,0.7034009,0.6858779,0.6961302,0.6946841,0.6890117,0.6817213,0.6747172,0.6696316,0.6648567,0.6645921,0.6786802,0.7194927,0.7631374,0.8051098,0.8500156,5.644473e-05,0.008130521,0.03235373,0.272313,0.881559,0.7060243,0.5634053,0.5181265,0.5045825,0.4904959,0.495455,0.5033608,0.5164449,0.5313541,0.5440861,0.5525438,0.559206,0.5648649,0.2172404,0.2360205,0.5342649
-90.99099,0.04619607,0.1508994,0.1717822,0.0131308,0.09452241,0.1058858,0.1521855,0.04695267,0.7666024,0.6841278,0.6963228,0.6452688,0.6181538,0.63367,0.6367441,0.6360518,0.6332394,0.6299331,0.6309992,0.6314245,0.6358357,0.674986,0.7450457,0.7459922,0.6358282,0.61994,0.6291843,0.6278789,0.622767,0.6162029,0.6099093,0.6053556,0.6011037,0.600923,0.6136936,0.6505827,0.6900304,0.7279656,0.7685509,5.157556e-05,0.007374729,0.0292708,0.2460466,0.7970069,0.6382751,0.5093496,0.4685031,0.4562927,0.4435835,0.4480679,0.4552149,0.467043,0.4805208,0.4920304,0.4996759,0.5056983,0.5108137,0.1965156,0.2135008,0.4830017
-90.87087,0.0412423,0.1345092,0.1531181,0.01173505,0.08424764,0.09436752,0.1355782,0.04187315,0.6828889,0.6094271,0.6202542,0.5747379,0.5505202,0.5643036,0.5670404,0.5664398,0.5639703,0.5610804,0.5620839,0.5625201,0.566493,0.6013588,0.6636228,0.6643787,0.5662989,0.5521046,0.5603174,0.5591563,0.5546174,0.5487942,0.5432224,0.5392054,0.5354759,0.5353672,0.5467735,0.5796261,0.6147565,0.6485388,0.68468,4.64339e-05,0.006590889,0.02609245,0.2190457,0.7099733,0.5685456,0.4537119,0.4174059,0.4065597,0.3952618,0.3992575,0.4056235,0.416159,0.4281638,0.4384153,0.445225,0.4505891,0.4551453,0.1751554,0.1902913,0.4302391
-90.75075,0.03611911,0.1176177,0.1338846,0.0102881,0.07366086,0.08250177,0.1184846,0.03663256,0.5967401,0.5325515,0.5419809,0.502174,0.4809556,0.4929665,0.4953567,0.4948458,0.4927192,0.4902424,0.4911666,0.4915979,0.4951076,0.5255669,0.579849,0.580433,0.4947738,0.4823342,0.4894916,0.4884786,0.4845252,0.4794577,0.4746191,0.4711434,0.4679353,0.4678861,0.47788,0.5065811,0.5372711,0.5667825,0.5983538,4.100937e-05,0.005778276,0.02281663,0.1912964,0.6204078,0.4967958,0.3964602,0.3648046,0.3553537,0.3455016,0.348994,0.3545565,0.363762,0.3742513,0.3832084,0.3891584,0.3938451,0.397826,0.1531461,0.1663775,0.3759467
-90.63063,0.03082242,0.1002142,0.1140698,0.008788624,0.06275542,0.07028121,0.1008948,0.03122731,0.5081068,0.4534569,0.4614587,0.4275363,0.4094219,0.4196201,0.4216541,0.421231,0.419447,0.4173794,0.4182068,0.4186168,0.4216378,0.447566,0.493677,0.4941091,0.4212133,0.4105906,0.4166685,0.4158072,0.4124521,0.4081553,0.4040612,0.4011313,0.3984431,0.3984404,0.4069725,0.4314046,0.4575289,0.4826493,0.5095223,3.529125e-05,0.004936148,0.01944123,0.1627844,0.5282592,0.4229851,0.3375621,0.3106681,0.302644,0.2942729,0.2972472,0.3019832,0.3098207,0.318751,0.3263769,0.3314425,0.3354326,0.3388217,0.1304739,0.1417443,0.3200938
-90.51051,0.02534809,0.08228751,0.093661,0.007235279,0.05152453,0.05769836,0.08279863,0.02565372,0.416939,0.3720987,0.3786424,0.3507837,0.3358803,0.344225,0.3458931,0.3455558,0.3441138,0.3424513,0.3431634,0.3435352,0.3460408,0.3673111,0.4050592,0.4053601,0.3455771,0.3368351,0.3418089,0.3411033,0.3383592,0.3348482,0.3315099,0.32913,0.3269599,0.3269899,0.3340098,0.3540531,0.3754841,0.3960908,0.4181346,2.926847e-05,0.004063749,0.0159641,0.1334951,0.4334755,0.3470723,0.2769844,0.2549652,0.2483999,0.2415453,0.2439865,0.2478723,0.254303,0.2616303,0.2678871,0.2720432,0.275317,0.2780976,0.1071248,0.1163764,0.2626491
-90.39039,0.01969187,0.0638266,0.07264572,0.005626687,0.03996131,0.04474562,0.06418593,0.01990808,0.3231856,0.2884313,0.2934863,0.271874,0.2602913,0.2667413,0.2680336,0.2677797,0.2666791,0.2654169,0.2659947,0.2663103,0.2682733,0.2847563,0.3139468,0.3141383,0.2678241,0.2610282,0.2648731,0.264327,0.262207,0.259497,0.2569259,0.2551,0.2534456,0.253494,0.2589498,0.2744823,0.2910896,0.3070578,0.324139,2.292961e-05,0.003160303,0.01238307,0.1034141,0.3360038,0.2690151,0.2146936,0.197664,0.1925898,0.1872878,0.1891805,0.1921923,0.1971765,0.2028555,0.2077049,0.210926,0.2134633,0.2156184,0.08308435,0.09025827,0.2035807
-90.27027,0.01384942,0.04482007,0.05101104,0.003961442,0.02805875,0.03141523,0.04504626,0.01398658,0.2267951,0.2024085,0.2059436,0.1907646,0.1826151,0.1871284,0.1880348,0.187862,0.1871017,0.1862345,0.1866582,0.1868989,0.1882911,0.1998549,0.2202904,0.2203954,0.1879127,0.1831299,0.1858207,0.1854381,0.1839553,0.1820617,0.180269,0.179001,0.1778596,0.1779112,0.18175,0.1926471,0.204298,0.2155002,0.2274828,1.626285e-05,0.002225019,0.00869591,0.07252624,0.2357902,0.1887711,0.1506554,0.1387319,0.1351815,0.1314688,0.1327973,0.1349106,0.138408,0.1423928,0.1457954,0.1480556,0.1498359,0.151348,0.05833795,0.06337413,0.1428563
-90.15015,0.007816334,0.0252563,0.02874384,0.002238105,0.01580968,0.0176993,0.025369,0.007885337,0.1277147,0.1139832,0.115967,0.1074122,0.1028109,0.1053452,0.1058553,0.105761,0.1053396,0.1048618,0.1051106,0.1052571,0.1060493,0.1125595,0.1240397,0.1240823,0.1058006,0.1030995,0.1046106,0.1043954,0.1035632,0.1025015,0.1014985,0.100792,0.1001602,0.1001993,0.1023668,0.1085017,0.1150608,0.1213671,0.1281125,9.256009e-06,0.001257087,0.004900365,0.04081648,0.1327801,0.1062967,0.08483519,0.078136,0.07614254,0.07405628,0.07480457,0.07599456,0.07796382,0.08020755,0.08212344,0.08339603,0.08439842,0.08524981,0.03287075,0.03570782,0.08044286
-90.03003,0.001588091,0.005123512,0.005830771,0.0004552065,0.00320685,0.003589819,0.005143371,0.001600405,0.02589095,0.02310748,0.02350824,0.02177253,0.02083727,0.02134955,0.02145291,0.02143441,0.02135036,0.02125563,0.02130817,0.02134007,0.02150236,0.02282177,0.02514348,0.02514874,0.02144469,0.02089552,0.02120101,0.02115746,0.02098932,0.020775,0.02057301,0.0204313,0.02030548,0.02031542,0.020756,0.02199939,0.0233287,0.02460674,0.02597375,1.896497e-06,0.0002556806,0.0009941286,0.008269419,0.02691784,0.02154786,0.01719757,0.01584258,0.01543965,0.01501763,0.01516936,0.01541058,0.01580976,0.01626457,0.01665292,0.01691088,0.01711406,0.01728663,0.006667584,0.007242947,0.01630705
-89.90991,-0.004839909,-0.01559033,-0.01774176,-0.001388756,-0.00975716,-0.0109214,-0.0156416,-0.004872243,-0.07873061,-0.07026724,-0.07148163,-0.06619917,-0.06334771,-0.06490096,-0.06521508,-0.06516069,-0.06490933,-0.06462778,-0.06479389,-0.06489767,-0.0653963,-0.06940734,-0.07645018,-0.07645591,-0.06519881,-0.06352405,-0.06445039,-0.06431818,-0.06380864,-0.06315975,-0.06254959,-0.06212331,-0.06174755,-0.06178395,-0.06312727,-0.06690729,-0.07094839,-0.07483349,-0.07898892,-5.828682e-06,-0.0007800455,-0.003025145,-0.02513057,-0.08185323,-0.06552042,-0.05229337,-0.0481825,-0.04696091,-0.04568039,-0.04614189,-0.04687534,-0.04808907,-0.04947194,-0.05065272,-0.05143701,-0.05205477,-0.05257947,-0.02028695,-0.02203721,-0.04958519
-89.78979,-0.01147237,-0.03689745,-0.04198759,-0.003295317,-0.02308989,-0.02584266,-0.03699706,-0.01153671,-0.1862053,-0.1661904,-0.1690525,-0.1565485,-0.1497868,-0.1534497,-0.1541922,-0.154068,-0.1534834,-0.152833,-0.1532409,-0.1535024,-0.1546939,-0.1641778,-0.1807941,-0.1807833,-0.1541744,-0.1502019,-0.1523867,-0.1520745,-0.1508735,-0.1493455,-0.1479121,-0.1469149,-0.1460424,-0.1461432,-0.1493288,-0.1582666,-0.1678214,-0.1770072,-0.1868318,-1.393294e-05,-0.001850955,-0.007159845,-0.05939934,-0.1935906,-0.1549537,-0.1236742,-0.113974,-0.1110935,-0.1080716,-0.1091633,-0.1108978,-0.1137682,-0.1170384,-0.1198307,-0.1216854,-0.1231463,-0.124387,-0.04800856,-0.05214964,-0.1172685
-89.66967,-0.01831407,-0.05881032,-0.06692082,-0.005266046,-0.036799,-0.04118244,-0.05893435,-0.01839717,-0.2965894,-0.2647124,-0.2692549,-0.2493218,-0.2385233,-0.2443405,-0.2455225,-0.2453318,-0.2444166,-0.2434052,-0.2440791,-0.2445212,-0.2464385,-0.2615404,-0.2879421,-0.287886,-0.2455272,-0.2391816,-0.2426517,-0.2421553,-0.2402488,-0.2378258,-0.2355579,-0.2339872,-0.2326235,-0.2328074,-0.237895,-0.2521276,-0.2673423,-0.2819687,-0.297612,-2.243014e-05,-0.002957932,-0.0114124,-0.094553,-0.3083528,-0.2467984,-0.1969819,-0.1815673,-0.176993,-0.1721902,-0.1739296,-0.1766921,-0.1812636,-0.1864719,-0.190919,-0.1938727,-0.1961993,-0.1981753,-0.07651321,-0.08311167,-0.1867779
-89.54955,-0.02536992,-0.08134162,-0.09255578,-0.007302545,-0.05089232,-0.05694934,-0.08146502,-0.02545788,-0.40994,-0.3658844,-0.3721404,-0.3445663,-0.3296015,-0.3376182,-0.339251,-0.3389972,-0.3377543,-0.3363906,-0.3373554,-0.3380019,-0.3406789,-0.3615467,-0.3979487,-0.3978173,-0.3393032,-0.3305072,-0.3352899,-0.3346048,-0.3319789,-0.3286446,-0.3255314,-0.3233848,-0.3215358,-0.3218225,-0.3288732,-0.3485402,-0.3695636,-0.3897736,-0.4113879,-3.133456e-05,-0.004101877,-0.0157853,-0.1306079,-0.4261992,-0.3411017,-0.2722544,-0.2509983,-0.2446951,-0.2380714,-0.2404761,-0.2442941,-0.250612,-0.2578101,-0.263956,-0.2680381,-0.2712533,-0.2739842,-0.1058172,-0.1149409,-0.2581493
-89.42943,-0.0326449,-0.1045043,-0.1189071,-0.009406452,-0.06537779,-0.07315214,-0.1046008,-0.03272318,-0.5263154,-0.4697583,-0.4777614,-0.4423296,-0.4230661,-0.4333282,-0.4354232,-0.43511,-0.4335427,-0.4318357,-0.4331174,-0.4339933,-0.4374649,-0.4642493,-0.5108694,-0.5106314,-0.4355491,-0.4242235,-0.4303465,-0.4294684,-0.4261086,-0.4218469,-0.4178773,-0.4151527,-0.4128251,-0.4132351,-0.4223116,-0.4475552,-0.474539,-0.500478,-0.5282186,-4.066098e-05,-0.005283713,-0.02028105,-0.1675807,-0.5471904,-0.4379116,-0.34953,-0.3223036,-0.3142358,-0.3057507,-0.3088387,-0.3137402,-0.3218509,-0.3310913,-0.338981,-0.3442212,-0.3483487,-0.3518543,-0.135937,-0.1476553,-0.331419
-89.30931,-0.0401441,-0.1283114,-0.1459896,-0.01157944,-0.08026351,-0.08979975,-0.1283536,-0.0401975,-0.6457747,-0.576387,-0.586171,-0.5426606,-0.5189626,-0.5315165,-0.5340855,-0.5337167,-0.5318286,-0.5297882,-0.5314137,-0.5325447,-0.5368471,-0.5697017,-0.6267606,-0.6263834,-0.5343123,-0.5203761,-0.5278675,-0.5267917,-0.5226838,-0.5174783,-0.5126414,-0.509337,-0.5065381,-0.5070926,-0.518259,-0.5492242,-0.582323,-0.6141393,-0.6481643,-5.042461e-05,-0.006504381,-0.02490223,-0.2054881,-0.6713877,-0.5372767,-0.4288477,-0.3955204,-0.3856519,-0.3752642,-0.379054,-0.3850675,-0.3950181,-0.4063546,-0.4160338,-0.4224626,-0.4275262,-0.4318268,-0.1668896,-0.1812731,-0.4066239
-89.18919,-0.04787273,-0.1527765,-0.1738185,-0.01382322,-0.09555772,-0.1069013,-0.1527355,-0.04788533,-0.7683779,-0.6858243,-0.6974233,-0.6456087,-0.6173373,-0.6322299,-0.635285,-0.6348646,-0.6326596,-0.6302964,-0.6322936,-0.6337064,-0.6388767,-0.677958,-0.7456797,-0.7451292,-0.6356412,-0.6190113,-0.6278994,-0.6266214,-0.6217507,-0.615585,-0.60987,-0.6059843,-0.602722,-0.6034433,-0.6167653,-0.6535998,-0.6929711,-0.7308156,-0.7712862,-6.064117e-05,-0.007764844,-0.02965144,-0.2443474,-0.7988538,-0.6392466,-0.5102472,-0.4706866,-0.4589809,-0.4466488,-0.4511592,-0.4583137,-0.4701524,-0.4836397,-0.4951551,-0.5028034,-0.5088274,-0.5139438,-0.198692,-0.2158129,-0.4838016
-89.06907,-0.05583608,-0.177913,-0.2024091,-0.01613954,-0.1112688,-0.1244659,-0.177759,-0.05579127,-0.8941861,-0.7981247,-0.8115733,-0.7512241,-0.7182372,-0.7355162,-0.7390694,-0.7386018,-0.7360843,-0.7334094,-0.7358073,-0.7375298,-0.7436062,-0.7890736,-0.8676849,-0.8669256,-0.7395846,-0.7201761,-0.7304896,-0.7290049,-0.7233566,-0.7162141,-0.7096103,-0.7051421,-0.701425,-0.7023361,-0.7178809,-0.7607353,-0.8065395,-0.8505662,-0.8976466,-7.132689e-05,-0.009066086,-0.03453136,-0.2841759,-0.929652,-0.7438716,-0.5937687,-0.5478405,-0.5342607,-0.519942,-0.5251921,-0.5335173,-0.547293,-0.5629868,-0.576386,-0.5852854,-0.5922947,-0.598248,-0.2313618,-0.2512935,-0.5629902
-88.94895,-0.06403956,-0.2037349,-0.2317772,-0.01853019,-0.1274053,-0.1425031,-0.2034364,-0.06391998,-1.023262,-0.9133439,-0.928677,-0.8595579,-0.8217102,-0.8414236,-0.8454874,-0.844977,-0.8421517,-0.839177,-0.8420055,-0.8440666,-0.8510886,-0.9031047,-0.9928355,-0.9918305,-0.8461924,-0.8239184,-0.8356865,-0.8339901,-0.8275495,-0.8194134,-0.8119101,-0.8068587,-0.802696,-0.8038211,-0.8216575,-0.870685,-0.9230857,-0.9734513,-1.027309,-8.249851e-05,-0.01040911,-0.03954468,-0.3249913,-1.063847,-0.851203,-0.6794533,-0.6270213,-0.6115301,-0.5951818,-0.6011911,-0.6107172,-0.6264799,-0.6444371,-0.6597685,-0.6699512,-0.6779712,-0.6847828,-0.2649166,-0.2877344,-0.6442286
-88.82883,-0.0724887,-0.2302564,-0.2619386,-0.02099698,-0.1439759,-0.1610224,-0.2297807,-0.07227623,-1.155667,-1.031538,-1.048791,-0.9706621,-0.9278046,-0.9500013,-0.9545882,-0.9540398,-0.9509119,-0.9476501,-0.9509402,-0.95337,-0.9613781,-1.020108,-1.121192,-1.119903,-0.9555152,-0.9302866,-0.9435387,-0.941626,-0.9343779,-0.9252315,-0.9168183,-0.911183,-0.9065848,-0.9079488,-0.9281472,-0.9835042,-1.042668,-1.099532,-1.160337,-9.417329e-05,-0.01179495,-0.04469418,-0.3668114,-1.201504,-0.9612928,-0.7673425,-0.7082688,-0.6908284,-0.6724069,-0.6791955,-0.6899533,-0.7077538,-0.7280323,-0.7453454,-0.7568441,-0.7659005,-0.7735924,-0.2993747,-0.3251549,-0.7275562
-88.70871,-0.08118911,-0.2574917,-0.2929097,-0.02354179,-0.1609894,-0.1800335,-0.2568046,-0.08086487,-1.291467,-1.152765,-1.171973,-1.084589,-1.03657,-1.061299,-1.066422,-1.065841,-1.062416,-1.05888,-1.062664,-1.065493,-1.07453,-1.140142,-1.252815,-1.251201,-1.067604,-1.03933,-1.054096,-1.051962,-1.043891,-1.033718,-1.024384,-1.018165,-1.013142,-1.014771,-1.037403,-1.099249,-1.165345,-1.228871,-1.296796,-0.0001063691,-0.01322464,-0.04998265,-0.4096544,-1.342691,-1.074194,-0.8574788,-0.7916234,-0.7721956,-0.7516569,-0.759245,-0.7712658,-0.791156,-0.8138149,-0.8331599,-0.8460081,-0.8561273,-0.8647217,-0.3347543,-0.3635751,-0.813013
-88.58859,-0.09014655,-0.2854556,-0.324707,-0.0261665,-0.1784548,-0.1995463,-0.2845215,-0.08969083,-1.430727,-1.277083,-1.298282,-1.201393,-1.148056,-1.175368,-1.18104,-1.18043,-1.176714,-1.172919,-1.17723,-1.180492,-1.190599,-1.263266,-1.387766,-1.385787,-1.182512,-1.151099,-1.167409,-1.165049,-1.15614,-1.144922,-1.134658,-1.127855,-1.122419,-1.12434,-1.14948,-1.217976,-1.291178,-1.361531,-1.436754,-0.0001191042,-0.01469926,-0.05541296,-0.4535388,-1.487474,-1.18996,-0.9499051,-0.8771262,-0.8556724,-0.8329718,-0.84138,-0.8546959,-0.8767287,-0.9018281,-0.9232564,-0.9374879,-0.9486967,-0.9582165,-0.3710743,-0.4030153,-0.9006398
-88.46847,-0.09936687,-0.3141628,-0.3573472,-0.02887308,-0.1963813,-0.219571,-0.3129446,-0.09875916,-1.573513,-1.404551,-1.427777,-1.321128,-1.262314,-1.292259,-1.298493,-1.297861,-1.293861,-1.289821,-1.294694,-1.298421,-1.309643,-1.38954,-1.52611,-1.523722,-1.300292,-1.265644,-1.283529,-1.280938,-1.271175,-1.258896,-1.247691,-1.240305,-1.234468,-1.236708,-1.264432,-1.339744,-1.420228,-1.497576,-1.580277,-0.0001323977,-0.01621991,-0.06098801,-0.4984833,-1.635924,-1.308645,-1.044665,-0.9648191,-0.9413002,-0.9163923,-0.9256419,-0.9402854,-0.9645146,-0.9921157,-1.01568,-1.031329,-1.043655,-1.054123,-0.4083537,-0.4434961,-0.990478
-88.34835,-0.1088561,-0.3436287,-0.3908477,-0.03166349,-0.2147783,-0.2401178,-0.3420876,-0.108075,-1.719892,-1.53523,-1.56052,-1.44385,-1.379395,-1.412024,-1.418835,-1.418186,-1.413908,-1.409639,-1.415109,-1.419336,-1.43172,-1.519024,-1.66791,-1.665069,-1.420997,-1.383018,-1.402508,-1.39968,-1.389049,-1.375691,-1.363535,-1.355567,-1.349342,-1.351931,-1.382316,-1.464612,-1.552556,-1.637072,-1.727434,-0.000146269,-0.0177877,-0.06671078,-0.544507,-1.788109,-1.430306,-1.141803,-1.054744,-1.029121,-1.00196,-1.012072,-1.028077,-1.054557,-1.084722,-1.110475,-1.127578,-1.141049,-1.152489,-0.4466118,-0.4850385,-1.08257
-88.22823,-0.1186202,-0.3738685,-0.4252256,-0.03453978,-0.2336551,-0.261197,-0.3719644,-0.1176435,-1.869933,-1.66918,-1.69657,-1.569614,-1.499353,-1.534717,-1.542117,-1.541458,-1.53691,-1.532429,-1.538533,-1.543296,-1.556887,-1.651781,-1.813232,-1.80989,-1.544682,-1.503272,-1.524399,-1.521329,-1.509813,-1.495359,-1.482243,-1.473694,-1.467095,-1.470064,-1.503188,-1.592639,-1.688227,-1.780086,-1.878295,-0.0001607385,-0.01940378,-0.07258426,-0.591629,-1.944101,-1.554998,-1.241365,-1.146946,-1.119178,-1.089717,-1.100714,-1.118113,-1.146901,-1.179694,-1.207689,-1.226282,-1.240926,-1.253362,-0.4858685,-0.5276639,-1.176958
-88.10811,-0.1286655,-0.4048981,-0.4604989,-0.03750401,-0.2530214,-0.2828194,-0.402589,-0.12747,-2.023706,-1.806464,-1.835993,-1.698478,-1.622239,-1.660392,-1.668396,-1.667732,-1.662922,-1.658246,-1.665022,-1.670359,-1.685206,-1.787873,-1.962141,-1.958251,-1.671404,-1.626459,-1.649255,-1.645939,-1.633521,-1.617954,-1.603868,-1.59474,-1.587782,-1.591161,-1.627106,-1.723888,-1.827305,-1.926684,-2.032931,-0.0001758269,-0.0210693,-0.07861154,-0.6398691,-2.103973,-1.682779,-1.343396,-1.241466,-1.211514,-1.179706,-1.191611,-1.210438,-1.24159,-1.277076,-1.30737,-1.327489,-1.343334,-1.356791,-0.5261439,-0.5713941,-1.273685
-87.98799,-0.1389983,-0.4367334,-0.4966856,-0.04055831,-0.2728871,-0.3049957,-0.4339757,-0.13756,-2.181281,-1.947146,-1.978849,-1.8305,-1.74811,-1.789103,-1.797725,-1.797064,-1.792,-1.787147,-1.794635,-1.800584,-1.816737,-1.927366,-2.114706,-2.110216,-1.801218,-1.752635,-1.777132,-1.773563,-1.760229,-1.743531,-1.728464,-1.71876,-1.711458,-1.715281,-1.754129,-1.858418,-1.969855,-2.076936,-2.191414,-0.0001915556,-0.02278547,-0.08479574,-0.6892471,-2.267798,-1.813707,-1.447942,-1.338351,-1.306174,-1.271971,-1.284806,-1.305098,-1.338672,-1.376916,-1.409564,-1.431247,-1.448323,-1.462826,-0.5674582,-0.6162511,-1.372797
-87.86787,-0.1496251,-0.4693906,-0.533804,-0.04370482,-0.2932621,-0.3277369,-0.466139,-0.147919,-2.342729,-2.091289,-2.125205,-1.965739,-1.877018,-1.920907,-1.930161,-1.929509,-1.924199,-1.91919,-1.927431,-1.934031,-1.951541,-2.070324,-2.270994,-2.265853,-1.934182,-1.881854,-1.908084,-1.904258,-1.88999,-1.872144,-1.856088,-1.84581,-1.838181,-1.842481,-1.884316,-1.996295,-2.115943,-2.230912,-2.353818,-0.0002079468,-0.0245535,-0.09114003,-0.7397831,-2.43565,-1.947841,-1.555052,-1.437646,-1.403202,-1.366556,-1.380344,-1.402136,-1.438191,-1.479261,-1.514322,-1.537606,-1.555943,-1.571517,-0.6098325,-0.6622576,-1.474337
-87.74775,-0.1605525,-0.5028864,-0.5718729,-0.04694575,-0.3141566,-0.3510541,-0.4990938,-0.1585525,-2.508125,-2.238959,-2.275126,-2.104255,-2.009021,-2.055859,-2.065761,-2.065124,-2.059579,-2.054433,-2.063468,-2.070762,-2.089681,-2.216813,-2.431074,-2.425229,-2.070355,-2.014172,-2.042168,-2.038079,-2.022861,-2.003849,-1.986794,-1.975946,-1.968008,-1.97282,-2.017729,-2.137581,-2.265637,-2.388682,-2.520216,-0.0002250234,-0.02637463,-0.09764765,-0.7914976,-2.607606,-2.085242,-1.664774,-1.539397,-1.502645,-1.463506,-1.478271,-1.5016,-1.540196,-1.584161,-1.621692,-1.646616,-1.666245,-1.682916,-0.6532878,-0.7094363,-1.578351
-87.62763,-0.1717871,-0.5372375,-0.6109112,-0.05028337,-0.335581,-0.3749588,-0.532855,-0.1694663,-2.677542,-2.390222,-2.428679,-2.246108,-2.144175,-2.194016,-2.204581,-2.203967,-2.198197,-2.192935,-2.202809,-2.210838,-2.231221,-2.3669,-2.595019,-2.588413,-2.209795,-2.149646,-2.179441,-2.175083,-2.158898,-2.138703,-2.120641,-2.109226,-2.100998,-2.106357,-2.15443,-2.282342,-2.419006,-2.550318,-2.690686,-0.0002428089,-0.02825014,-0.1043219,-0.8444114,-2.783743,-2.22597,-1.777155,-1.643651,-1.604549,-1.562868,-1.578634,-1.603536,-1.644735,-1.691664,-1.731725,-1.758329,-1.779281,-1.797075,-0.6978456,-0.7578108,-1.684886
-87.50751,-0.183336,-0.5724611,-0.6509384,-0.05371998,-0.3575457,-0.3994625,-0.5674378,-0.1806662,-2.851056,-2.545146,-2.585931,-2.391361,-2.282538,-2.335438,-2.34668,-2.346098,-2.340113,-2.334758,-2.345514,-2.354324,-2.376225,-2.520655,-2.762899,-2.755474,-2.352563,-2.288333,-2.319961,-2.315329,-2.298161,-2.276764,-2.257686,-2.245708,-2.237209,-2.243154,-2.29448,-2.430644,-2.57612,-2.715894,-2.865303,-0.0002613275,-0.03018131,-0.1111661,-0.8985456,-2.96414,-2.370087,-1.892247,-1.750455,-1.70896,-1.664687,-1.681479,-1.707992,-1.751857,-1.801821,-1.844472,-1.872796,-1.895103,-1.914047,-0.7435279,-0.8074045,-1.793989
-87.38739,-0.195206,-0.6085747,-0.6919741,-0.05725791,-0.3800614,-0.424577,-0.6028579,-0.1921582,-3.028743,-2.7038,-2.746952,-2.540077,-2.424168,-2.480183,-2.492119,-2.491575,-2.485387,-2.479962,-2.491648,-2.501283,-2.524761,-2.678147,-2.934787,-2.926484,-2.49872,-2.430292,-2.463787,-2.458874,-2.440706,-2.41809,-2.397988,-2.385452,-2.376703,-2.383272,-2.437944,-2.582555,-2.73705,-2.885485,-3.044146,-0.0002806044,-0.03216947,-0.1181837,-0.9539216,-3.148875,-2.517657,-2.010099,-1.859858,-1.815928,-1.769012,-1.786854,-1.815017,-1.861611,-1.914682,-1.959986,-1.990071,-2.013764,-2.033886,-0.7903569,-0.8582418,-1.905707
-87.26727,-0.2074043,-0.645596,-0.7340383,-0.06089958,-0.4031391,-0.4503141,-0.6391309,-0.2039483,-3.210682,-2.866252,-2.911811,-2.692318,-2.569125,-2.628312,-2.640957,-2.64046,-2.634081,-2.62861,-2.641273,-2.651782,-2.676894,-2.839446,-3.110758,-3.101514,-2.648328,-2.575583,-2.610979,-2.60578,-2.586595,-2.562742,-2.541606,-2.528518,-2.51954,-2.526773,-2.584887,-2.738142,-2.901867,-3.059165,-3.227295,-0.0003006653,-0.03421598,-0.1253782,-1.010561,-3.33803,-2.668744,-2.130763,-1.971909,-1.925501,-1.875889,-1.894809,-1.92466,-1.974048,-2.030301,-2.078319,-2.110206,-2.135319,-2.156646,-0.8383554,-0.9103471,-2.020089
-87.14715,-0.2199382,-0.6835431,-0.7771515,-0.06464743,-0.4267899,-0.4766862,-0.6762729,-0.2160426,-3.396951,-3.032574,-3.080579,-2.848151,-2.717469,-2.779884,-2.793255,-2.792815,-2.786256,-2.780765,-2.794455,-2.805885,-2.832693,-3.004624,-3.290886,-3.280637,-2.801451,-2.724265,-2.761598,-2.756107,-2.735887,-2.710779,-2.688602,-2.674967,-2.665784,-2.673723,-2.735374,-2.897476,-3.070646,-3.237012,-3.414831,-0.0003215368,-0.03632222,-0.1327531,-1.068486,-3.531688,-2.823412,-2.254291,-2.086659,-2.037729,-1.98537,-2.005391,-2.036972,-2.089219,-2.148728,-2.199525,-2.233258,-2.259824,-2.282385,-0.8875464,-0.9637454,-2.137185
-87.02703,-0.232815,-0.7224343,-0.8213344,-0.06850397,-0.4510249,-0.5037055,-0.7143001,-0.2284474,-3.587631,-3.202838,-3.253329,-3.00764,-2.869262,-2.934963,-2.949076,-2.948701,-2.941976,-2.936491,-2.951259,-2.963662,-2.992227,-3.173755,-3.475248,-3.463927,-2.958151,-2.876401,-2.915705,-2.909916,-2.888644,-2.862262,-2.839037,-2.824862,-2.815497,-2.824185,-2.889473,-3.060626,-3.24346,-3.419105,-3.606834,-0.0003432464,-0.03848959,-0.1403119,-1.127719,-3.729931,-2.981728,-2.380736,-2.204157,-2.152662,-2.097502,-2.118653,-2.152003,-2.207177,-2.270019,-2.32366,-2.359281,-2.387334,-2.411158,-0.9379534,-1.018462,-2.257044
-86.90691,-0.2460425,-0.7622884,-0.8666082,-0.07247175,-0.4758557,-0.5313847,-0.7532291,-0.2411691,-3.782803,-3.377116,-3.430134,-3.170853,-3.024565,-3.093611,-3.108483,-3.108182,-3.101305,-3.095854,-3.111753,-3.12518,-3.155566,-3.346912,-3.663921,-3.651461,-3.118495,-3.032052,-3.073363,-3.067269,-3.044928,-3.017256,-2.992974,-2.978266,-2.968744,-2.978226,-3.047251,-3.227666,-3.420386,-3.605522,-3.80339,-0.0003658223,-0.04071953,-0.1480584,-1.188282,-3.932845,-3.14376,-2.510152,-2.324457,-2.270352,-2.212337,-2.234645,-2.269805,-2.327975,-2.394227,-2.450779,-2.488333,-2.517907,-2.543022,-0.9896002,-1.074523,-2.379718
-86.78679,-0.2596282,-0.8031244,-0.9129942,-0.07655338,-0.5012939,-0.5597366,-0.7930767,-0.2542143,-3.98255,-3.555484,-3.611068,-3.337858,-3.183442,-3.255893,-3.271539,-3.271323,-3.264308,-3.258921,-3.276004,-3.290509,-3.322782,-3.524172,-3.856985,-3.843313,-3.282549,-3.191281,-3.234635,-3.228231,-3.204803,-3.175821,-3.150476,-3.135242,-3.12559,-3.135911,-3.208779,-3.398667,-3.6015,-3.796345,-4.004583,-0.0003892937,-0.04301352,-0.1559963,-1.250199,-4.140515,-3.309574,-2.642593,-2.447611,-2.39085,-2.329927,-2.353418,-2.390432,-2.451666,-2.521409,-2.580939,-2.62047,-2.651601,-2.678038,-1.042511,-1.131955,-2.505258
-86.66667,-0.27358,-0.8449617,-0.9605144,-0.08075153,-0.5273514,-0.5887741,-0.83386,-0.2675894,-4.186958,-3.738016,-3.796207,-3.508723,-3.345957,-3.421871,-3.438311,-3.438189,-3.431052,-3.425758,-3.444081,-3.459721,-3.493947,-3.70561,-4.054519,-4.039562,-3.450379,-3.354154,-3.399587,-3.392866,-3.368333,-3.338024,-3.311608,-3.295857,-3.286102,-3.297311,-3.374126,-3.573704,-3.786881,-3.991655,-4.210498,-0.0004136908,-0.04537306,-0.1641293,-1.313493,-4.353031,-3.479241,-2.778115,-2.573671,-2.51421,-2.450324,-2.475027,-2.513936,-2.578307,-2.65162,-2.714197,-2.75575,-2.788474,-2.816264,-1.096711,-1.190784,-2.633717
-86.54655,-0.287906,-0.8878199,-1.009191,-0.08506891,-0.5540402,-0.6185105,-0.8755962,-0.2813012,-4.39611,-3.924788,-3.985629,-3.683519,-3.512175,-3.591614,-3.608864,-3.608847,-3.601603,-3.596433,-3.616056,-3.632886,-3.669136,-3.891304,-4.256605,-4.240287,-3.622053,-3.520734,-3.568283,-3.561239,-3.535583,-3.503929,-3.476436,-3.460177,-3.450348,-3.462493,-3.543364,-3.752852,-3.976608,-4.191537,-4.421224,-0.0004390443,-0.04779967,-0.1724613,-1.378187,-4.57048,-3.652831,-2.916775,-2.702693,-2.640486,-2.57358,-2.599524,-2.640373,-2.707952,-2.784918,-2.850611,-2.894234,-2.928587,-2.957761,-1.152225,-1.251037,-2.765148
-86.42643,-0.3026143,-0.9317191,-1.059047,-0.0895083,-0.5813726,-0.6489593,-0.9183032,-0.2953566,-4.610095,-4.11588,-4.17941,-3.862317,-3.682163,-3.765187,-3.783266,-3.783364,-3.77603,-3.771018,-3.791998,-3.810079,-3.848423,-4.081335,-4.463326,-4.445568,-3.797641,-3.691089,-3.740791,-3.733417,-3.70662,-3.673602,-3.645026,-3.628269,-3.618396,-3.631527,-3.716565,-3.936189,-4.170761,-4.396073,-4.636849,-0.0004653863,-0.05029493,-0.1809963,-1.444306,-4.792953,-3.830416,-3.058629,-2.834731,-2.769732,-2.699751,-2.726964,-2.769798,-2.840658,-2.92136,-2.990242,-3.035982,-3.072001,-3.10259,-1.209078,-1.312743,-2.899606
-86.30631,-0.3177134,-0.9766797,-1.110104,-0.09407254,-0.6093612,-0.6801342,-0.9619987,-0.3097626,-4.829001,-4.31137,-4.377631,-4.045189,-3.855987,-3.942657,-3.961583,-3.961808,-3.954402,-3.949581,-3.971981,-3.991373,-4.031884,-4.275782,-4.674764,-4.655486,-3.977214,-3.865285,-3.917178,-3.909467,-3.881511,-3.847111,-3.817445,-3.8002,-3.790316,-3.804486,-3.893804,-4.123791,-4.369424,-4.605352,-4.857464,-0.0004927497,-0.05286042,-0.1897382,-1.511874,-5.020542,-4.012068,-3.203736,-2.969841,-2.902004,-2.828891,-2.857403,-2.902267,-2.976483,-3.061007,-3.13315,-3.181054,-3.218778,-3.250814,-1.267297,-1.375929,-3.037145
-86.18619,-0.3332115,-1.022722,-1.162387,-0.09876451,-0.6380185,-0.7120491,-1.006701,-0.3245262,-5.052917,-4.511338,-4.580372,-4.232209,-4.033716,-4.124095,-4.143886,-4.14425,-4.136789,-4.132196,-4.156078,-4.176845,-4.219598,-4.474727,-4.891006,-4.870124,-4.160842,-4.04339,-4.097512,-4.089458,-4.060325,-4.024524,-3.993764,-3.976042,-3.966178,-3.981442,-4.075155,-4.315738,-4.572679,-4.81946,-5.083161,-0.0005211684,-0.05549779,-0.198691,-1.580915,-5.25334,-4.197861,-3.352154,-3.108081,-3.037359,-2.961056,-2.990898,-3.037837,-3.115486,-3.203919,-3.279396,-3.329514,-3.368981,-3.402497,-1.326908,-1.440624,-3.177822
-86.06607,-0.3491175,-1.069868,-1.215919,-0.1035872,-0.6673576,-0.7447182,-1.052428,-0.3396548,-5.281936,-4.715866,-4.787715,-4.423451,-4.215419,-4.30957,-4.330245,-4.330759,-4.323263,-4.318934,-4.344363,-4.36657,-4.411642,-4.678253,-5.112138,-5.089564,-4.348598,-4.225474,-4.281863,-4.273459,-4.24313,-4.205911,-4.17405,-4.155863,-4.146055,-4.162468,-4.260695,-4.51211,-4.78061,-5.038486,-5.314033,-0.0005506773,-0.05820869,-0.207859,-1.651455,-5.491442,-4.38787,-3.503945,-3.249509,-3.175854,-3.096303,-3.127505,-3.176567,-3.257727,-3.350155,-3.429043,-3.481424,-3.522674,-3.557703,-1.387938,-1.506857,-3.321693
-85.94595,-0.3654402,-1.118139,-1.270725,-0.1085435,-0.6973916,-0.7781558,-1.0992,-0.3551556,-5.516148,-4.925037,-4.999743,-4.61899,-4.401166,-4.499152,-4.52073,-4.521408,-4.513896,-4.50987,-4.536914,-4.560628,-4.608098,-4.886445,-5.338248,-5.313894,-4.540555,-4.411607,-4.470301,-4.461541,-4.429998,-4.391342,-4.358376,-4.339737,-4.330019,-4.34764,-4.450501,-4.712989,-4.993305,-5.26252,-5.550175,-0.0005813123,-0.06099483,-0.2172462,-1.72352,-5.734945,-4.58217,-3.659169,-3.394182,-3.317548,-3.23469,-3.267284,-3.318516,-3.403265,-3.49978,-3.582154,-3.63685,-3.679922,-3.716498,-1.450414,-1.574657,-3.468816
-85.82583,-0.3821886,-1.167556,-1.326829,-0.1136367,-0.7281337,-0.8123765,-1.147035,-0.3710361,-5.755649,-5.138935,-5.21654,-4.818904,-4.591029,-4.692914,-4.715415,-4.716269,-4.708763,-4.705078,-4.733806,-4.759096,-4.809045,-5.099387,-5.569425,-5.543198,-4.736788,-4.601861,-4.6629,-4.653775,-4.620999,-4.580888,-4.546813,-4.527735,-4.518145,-4.537033,-4.644652,-4.918458,-5.210851,-5.491654,-5.791682,-0.0006131108,-0.06385793,-0.2268571,-1.797134,-5.983946,-4.780841,-3.817888,-3.542162,-3.4625,-3.376275,-3.410293,-3.463744,-3.552163,-3.652855,-3.738794,-3.795856,-3.840791,-3.878949,-1.514364,-1.644056,-3.61925
-85.70571,-0.3993718,-1.218142,-1.384255,-0.1188698,-0.7595976,-0.8473954,-1.195952,-0.3873041,-6.000534,-5.357645,-5.438193,-5.023271,-4.78508,-4.890929,-4.914372,-4.915417,-4.907937,-4.904636,-4.935118,-4.962055,-5.014567,-5.317169,-5.805759,-5.777565,-4.937374,-4.796307,-4.85973,-4.850235,-4.816206,-4.774622,-4.739434,-4.719931,-4.710509,-4.730724,-4.843228,-5.128601,-5.433336,-5.725982,-6.038654,-0.0006461107,-0.06679978,-0.2366958,-1.872325,-6.238545,-4.983959,-3.980164,-3.693509,-3.610771,-3.521118,-3.556593,-3.612312,-3.704482,-3.809446,-3.899028,-3.958509,-4.005348,-4.045123,-1.579817,-1.715083,-3.773054
-85.58559,-0.4169992,-1.269919,-1.443031,-0.124246,-0.7917972,-0.8832275,-1.245971,-0.4039672,-6.250899,-5.581254,-5.664787,-5.232169,-4.983393,-5.09327,-5.117677,-5.118925,-5.111494,-5.108619,-5.14093,-5.169588,-5.224747,-5.539877,-6.047343,-6.017083,-5.142388,-4.99502,-5.060867,-5.050993,-5.015694,-4.972619,-4.936313,-4.916401,-4.907186,-4.928793,-5.04631,-5.343504,-5.66085,-5.965598,-6.291188,-0.0006803516,-0.06982217,-0.246767,-1.949118,-6.498842,-5.191604,-4.146063,-3.848283,-3.762422,-3.66928,-3.706244,-3.764282,-3.860288,-3.969617,-4.062923,-4.124877,-4.173662,-4.21509,-1.6468,-1.787769,-3.930289
-85.46547,-0.4350803,-1.322911,-1.50318,-0.1297686,-0.8247464,-0.9198882,-1.297113,-0.4210333,-6.506845,-5.809851,-5.896413,-5.44568,-5.186042,-5.300014,-5.325404,-5.32687,-5.319512,-5.317108,-5.351323,-5.381776,-5.439672,-5.767602,-6.29427,-6.261843,-5.35191,-5.198073,-5.266386,-5.256126,-5.219536,-5.174951,-5.137526,-5.11722,-5.108255,-5.131319,-5.253981,-5.563253,-5.893486,-6.210598,-6.549387,-0.0007158741,-0.07292695,-0.257075,-2.02754,-6.76494,-5.403858,-4.315648,-4.00655,-3.917514,-3.820823,-3.85931,-3.919718,-4.019643,-4.133434,-4.230547,-4.295028,-4.345803,-4.38892,-1.715344,-1.862147,-4.091016
-85.34535,-0.4536249,-1.37714,-1.564731,-0.135441,-0.8584595,-0.9573931,-1.349397,-0.4385106,-6.76847,-6.043525,-6.133158,-5.663885,-5.393103,-5.511236,-5.53763,-5.539329,-5.532068,-5.530182,-5.566377,-5.598705,-5.659427,-6.000435,-6.546635,-6.511936,-5.566018,-5.405544,-5.476361,-5.465709,-5.427809,-5.381697,-5.343148,-5.322466,-5.313795,-5.338383,-5.466325,-5.787938,-6.131337,-6.46108,-6.813353,-0.0007527198,-0.07611601,-0.2676244,-2.10762,-7.036943,-5.620803,-4.488985,-4.16837,-4.076113,-3.975808,-4.015853,-4.078684,-4.182615,-4.300966,-4.401969,-4.469032,-4.52184,-4.566683,-1.785479,-1.938248,-4.255297
-85.22523,-0.4726429,-1.432631,-1.627709,-0.1412665,-0.8929512,-0.9957583,-1.402844,-0.4564071,-7.035876,-6.282368,-6.375115,-5.886866,-5.604653,-5.727014,-5.754433,-5.756381,-5.749243,-5.747921,-5.786178,-5.820461,-5.8841,-6.23847,-6.804534,-6.767456,-5.784793,-5.617507,-5.690871,-5.679818,-5.64059,-5.592932,-5.553258,-5.532218,-5.523886,-5.550068,-5.683427,-6.017648,-6.374497,-6.717144,-7.083189,-0.000790932,-0.07939126,-0.2784199,-2.189384,-7.314957,-5.842522,-4.666141,-4.333811,-4.238281,-4.1343,-4.175938,-4.241245,-4.349269,-4.47228,-4.577259,-4.64696,-4.701845,-4.748452,-1.857234,-2.016105,-4.423196
-85.10511,-0.4921443,-1.489408,-1.692143,-0.1472486,-0.928236,-1.035,-1.457476,-0.4747313,-7.309167,-6.52647,-6.622377,-6.114709,-5.82077,-5.947427,-5.975893,-5.978105,-5.971116,-5.970408,-6.010808,-6.047129,-6.113781,-6.481799,-7.068065,-7.028497,-6.008316,-5.834043,-5.909995,-5.898534,-5.857956,-5.808735,-5.767935,-5.746554,-5.738609,-5.766456,-5.905373,-6.252474,-6.623062,-6.978889,-7.359002,-0.0008305549,-0.08275468,-0.2894662,-2.27286,-7.599089,-6.0691,-4.847185,-4.502937,-4.404085,-4.296364,-4.339631,-4.407467,-4.519674,-4.647446,-4.756487,-4.828884,-4.885892,-4.934301,-1.93064,-2.095752,-4.594778
-84.98498,-0.5121395,-1.547494,-1.758058,-0.1533909,-0.9643292,-1.075134,-1.513313,-0.4934916,-7.588448,-6.775927,-6.875036,-6.347498,-6.041533,-6.172554,-6.202089,-6.204583,-6.197769,-6.197728,-6.240355,-6.278799,-6.348561,-6.73052,-7.337328,-7.295155,-6.236672,-6.055229,-6.133811,-6.121934,-6.079988,-6.029185,-5.987257,-5.965556,-5.958047,-5.987634,-6.132252,-6.49251,-6.87713,-7.246419,-7.640899,-0.0008716342,-0.08620825,-0.3007681,-2.358078,-7.889448,-6.300623,-5.032186,-4.675814,-4.57359,-4.462065,-4.506997,-4.577417,-4.693899,-4.826536,-4.939726,-5.014878,-5.074054,-5.124305,-2.005728,-2.177222,-4.770106
-84.86486,-0.532639,-1.606916,-1.825485,-0.1596971,-1.001246,-1.116178,-1.570377,-0.5126966,-7.873824,-7.030834,-7.133189,-6.585321,-6.267023,-6.402476,-6.433103,-6.435894,-6.429286,-6.429963,-6.474906,-6.515559,-6.588532,-6.984729,-7.612422,-7.567527,-6.469943,-6.281147,-6.3624,-6.350099,-6.306766,-6.254363,-6.211307,-6.189307,-6.182284,-6.213687,-6.364154,-6.737848,-7.136801,-7.519837,-7.928989,-0.0009142171,-0.08975403,-0.3123306,-2.445066,-8.186145,-6.537178,-5.221212,-4.852512,-4.746865,-4.63147,-4.678104,-4.751165,-4.872013,-5.009619,-5.127049,-5.205015,-5.266407,-5.318538,-2.082531,-2.26055,-4.949249
-84.74474,-0.5536534,-1.667699,-1.894451,-0.1661707,-1.039002,-1.158148,-1.62869,-0.5323552,-8.165405,-7.291287,-7.396932,-6.828266,-6.497321,-6.637277,-6.669017,-6.672124,-6.66575,-6.667201,-6.714548,-6.757503,-6.833788,-7.244525,-7.89345,-7.845712,-6.708216,-6.511877,-6.595845,-6.583112,-6.538371,-6.484351,-6.440166,-6.417889,-6.411406,-6.444703,-6.601168,-6.988586,-7.402174,-7.799249,-8.223383,-0.000958352,-0.09339409,-0.3241587,-2.533852,-8.489292,-6.778854,-5.414336,-5.033099,-4.923977,-4.804647,-4.85302,-4.928779,-5.054087,-5.196771,-5.318532,-5.399372,-5.463027,-5.517079,-2.161081,-2.34577,-5.132272
-84.62462,-0.5751936,-1.729868,-1.964986,-0.1728156,-1.077612,-1.201062,-1.688274,-0.5524762,-8.463299,-7.557385,-7.666364,-7.076421,-6.73251,-6.877038,-6.909915,-6.913356,-6.907246,-6.909529,-6.959372,-7.004721,-7.084424,-7.510009,-8.180517,-8.12981,-6.951578,-6.747502,-6.834228,-6.821056,-6.774887,-6.719232,-6.673919,-6.651387,-6.645499,-6.680771,-6.843387,-7.244819,-7.673353,-8.084763,-8.524194,-0.001004089,-0.09713057,-0.3362573,-2.624468,-8.799003,-7.025742,-5.611629,-5.217644,-5.104997,-4.981666,-5.031816,-5.11033,-5.240195,-5.388065,-5.514249,-5.598025,-5.663992,-5.720006,-2.24141,-2.432919,-5.319245
-84.5045,-0.5972708,-1.793451,-2.037119,-0.1796356,-1.117094,-1.244937,-1.749153,-0.5730689,-8.767619,-7.829227,-7.941585,-7.329878,-6.972674,-7.121845,-7.155882,-7.159675,-7.153863,-7.157035,-7.20947,-7.257308,-7.340536,-7.781283,-8.473728,-8.419924,-7.200116,-6.988107,-7.077635,-7.064014,-7.016398,-6.95909,-6.91265,-6.889888,-6.884651,-6.921981,-7.090906,-7.506647,-7.950442,-8.376487,-8.831536,-0.001051479,-0.1009656,-0.3486316,-2.716943,-9.115395,-7.277933,-5.813166,-5.406219,-5.289996,-5.162595,-5.214562,-5.295891,-5.430409,-5.583576,-5.714278,-5.801053,-5.86938,-5.927398,-2.323553,-2.522033,-5.510236
-84.38438,-0.6198962,-1.858473,-2.110881,-0.1866347,-1.157463,-1.289791,-1.811348,-0.5941424,-9.078477,-8.106915,-8.222696,-7.588728,-7.217898,-7.371784,-7.407004,-7.41117,-7.405687,-7.40981,-7.464933,-7.515359,-7.602223,-8.05845,-8.773189,-8.716155,-7.45392,-7.233777,-7.32615,-7.312073,-7.262988,-7.20401,-7.156446,-7.133478,-7.128952,-7.168425,-7.343818,-7.774171,-8.233545,-8.674533,-9.145525,-0.001100576,-0.1049015,-0.3612869,-2.811307,-9.438584,-7.535519,-6.019019,-5.598897,-5.479045,-5.347506,-5.40133,-5.485534,-5.624805,-5.78338,-5.918697,-6.008534,-6.079271,-6.139337,-2.407542,-2.613148,-5.705316
-84.26426,-0.6430814,-1.924961,-2.186301,-0.1938168,-1.198735,-1.335643,-1.874884,-0.6157061,-9.395988,-8.390552,-8.5098,-7.853067,-7.468269,-7.626941,-7.663369,-7.667927,-7.662808,-7.667945,-7.725856,-7.778972,-7.869585,-8.341615,-9.07901,-9.018609,-7.71308,-7.484598,-7.57986,-7.565318,-7.514746,-7.45408,-7.405393,-7.382246,-7.378492,-7.420198,-7.602221,-8.04749,-8.522771,-8.979012,-9.466279,-0.001151433,-0.1089404,-0.3742286,-2.907592,-9.768691,-7.798595,-6.229266,-5.79575,-5.672217,-5.536472,-5.592194,-5.679332,-5.823457,-5.987557,-6.127585,-6.220549,-6.293748,-6.355904,-2.493413,-2.706302,-5.904558
-84.14414,-0.6668381,-1.992945,-2.263412,-0.2011861,-1.240929,-1.38251,-1.939784,-0.6377697,-9.72027,-8.680242,-8.803002,-8.122987,-7.723874,-7.887405,-7.925066,-7.930036,-7.925317,-7.931533,-7.992335,-8.048245,-8.142723,-8.630885,-9.3913,-9.327393,-7.977689,-7.740658,-7.838854,-7.823839,-7.771758,-7.709387,-7.659581,-7.636282,-7.633364,-7.677392,-7.866214,-8.32671,-8.818227,-9.290038,-9.793917,-0.001204107,-0.1130848,-0.387462,-3.005828,-10.10584,-8.067256,-6.443982,-5.996853,-5.869587,-5.729567,-5.787227,-5.877363,-6.026444,-6.196184,-6.341023,-6.43718,-6.512893,-6.577182,-2.581201,-2.801532,-6.108032
-84.02402,-0.6911784,-2.062451,-2.342245,-0.2087467,-1.28406,-1.430412,-2.006072,-0.660343,-10.05144,-8.97609,-9.102407,-8.398586,-7.984804,-8.153266,-8.192185,-8.197588,-8.193305,-8.200668,-8.264467,-8.323277,-8.421739,-8.926368,-9.710172,-9.642613,-8.24784,-8.002046,-8.103221,-8.087724,-8.034114,-7.97002,-7.919099,-7.895678,-7.893661,-7.940105,-8.135895,-8.611936,-9.120026,-9.607729,-10.12856,-0.001258657,-0.1173368,-0.4009926,-3.106048,-10.45014,-8.3416,-6.663246,-6.202281,-6.07123,-5.926864,-5.986504,-6.079701,-6.233843,-6.409342,-6.559094,-6.658511,-6.73679,-6.803258,-2.670942,-2.898878,-6.315813
-83.9039,-0.7161143,-2.133508,-2.422832,-0.2165029,-1.328147,-1.479368,-2.073773,-0.6834357,-10.38962,-9.278206,-9.408124,-8.679962,-8.251147,-8.424614,-8.464816,-8.470675,-8.466867,-8.475446,-8.542349,-8.604171,-8.706739,-9.228176,-10.03574,-9.96438,-8.523629,-8.268852,-8.373051,-8.357064,-8.301904,-8.236072,-8.184039,-8.160525,-8.159477,-8.208434,-8.411366,-8.903273,-9.428278,-9.9322,-10.47034,-0.00131514,-0.1216989,-0.4148262,-3.208284,-10.80174,-8.621725,-6.887137,-6.412112,-6.277223,-6.128441,-6.190104,-6.286426,-6.445734,-6.627114,-6.781879,-6.884625,-6.965524,-7.034216,-2.762672,-2.998379,-6.527977
-83.78378,-0.7416584,-2.206146,-2.505207,-0.224459,-1.373207,-1.529396,-2.142912,-0.7070582,-10.73493,-9.586698,-9.720262,-8.967213,-8.522997,-8.701542,-8.743054,-8.74939,-8.746096,-8.755963,-8.826083,-8.891029,-8.997829,-9.536419,-10.36812,-10.29281,-8.80515,-8.541169,-8.648438,-8.631951,-8.575221,-8.507632,-8.454494,-8.430919,-8.43091,-8.482478,-8.69273,-9.20083,-9.743099,-10.26357,-10.81937,-0.00137362,-0.1261737,-0.4289682,-3.312569,-11.16075,-8.907732,-7.115734,-6.626424,-6.487644,-6.334373,-6.398102,-6.497615,-6.662198,-6.84958,-7.009466,-7.115609,-7.199182,-7.270144,-2.856427,-3.100074,-6.744598
-83.66366,-0.7678233,-2.280393,-2.589401,-0.2326194,-1.419257,-1.580517,-2.213513,-0.7312206,-11.08749,-9.901676,-10.03893,-9.260441,-8.800445,-8.984144,-9.026991,-9.033829,-9.031088,-9.042318,-9.115769,-9.183957,-9.295116,-9.851212,-10.70742,-10.628,-9.092503,-8.819088,-8.929473,-8.912478,-8.854157,-8.784796,-8.730558,-8.706954,-8.708058,-8.762339,-8.980091,-9.504718,-10.0646,-10.60197,-11.17578,-0.001434158,-0.1307635,-0.4434247,-3.418935,-11.5273,-9.199722,-7.349119,-6.845295,-6.70257,-6.54474,-6.61058,-6.713349,-6.883317,-7.076826,-7.241938,-7.351549,-7.437852,-7.511132,-2.952246,-3.204005,-6.965753
-83.54354,-0.7946218,-2.356281,-2.675449,-0.2409887,-1.466317,-1.63275,-2.285603,-0.7559334,-11.44744,-10.22325,-10.36424,-9.559748,-9.083586,-9.272515,-9.316723,-9.324086,-9.321943,-9.33461,-9.411511,-9.48306,-9.598711,-10.17267,-11.05377,-10.97008,-9.385786,-9.102705,-9.216253,-9.19874,-9.138807,-9.067657,-9.012326,-8.988727,-8.991019,-9.048118,-9.273557,-9.815047,-10.39291,-10.94751,-11.5397,-0.00149682,-0.1354709,-0.4582014,-3.527416,-11.90152,-9.497798,-7.587376,-7.068807,-6.922084,-6.75962,-6.827616,-6.93371,-7.109174,-7.308938,-7.479383,-7.592534,-7.681624,-7.757269,-3.050166,-3.310212,-7.191522
-83.42342,-0.8220673,-2.433839,-2.763386,-0.2495715,-1.514405,-1.686116,-2.359207,-0.7812072,-11.81489,-10.55155,-10.69632,-9.865237,-9.372517,-9.56675,-9.612347,-9.62026,-9.618757,-9.632943,-9.713413,-9.788446,-9.908723,-10.50091,-11.40729,-11.31916,-9.685099,-9.392115,-9.508873,-9.490832,-9.429267,-9.356311,-9.299896,-9.276338,-9.279894,-9.33992,-9.573234,-10.13193,-10.72814,-11.30032,-11.91127,-0.001561673,-0.1402986,-0.4733043,-3.638046,-12.28355,-9.802065,-7.830587,-7.297041,-7.146266,-6.979096,-7.049293,-7.15878,-7.339854,-7.546002,-7.721891,-7.838655,-7.930588,-8.008648,-3.150227,-3.418738,-7.421983
-83.3033,-0.850173,-2.513099,-2.853247,-0.2583725,-1.563541,-1.740636,-2.434352,-0.807053,-12.18998,-10.88667,-11.03526,-10.17701,-9.667334,-9.866948,-9.913961,-9.92245,-9.921632,-9.937417,-10.02158,-10.10023,-10.22527,-10.83605,-11.7681,-11.67536,-9.990546,-9.687415,-9.80743,-9.788853,-9.725635,-9.650857,-9.593365,-9.569884,-9.574787,-9.637849,-9.879231,-10.45549,-11.07041,-11.66053,-12.29061,-0.001628786,-0.1452491,-0.4887396,-3.750861,-12.67352,-10.11263,-8.078839,-7.53008,-7.3752,-7.203248,-7.275694,-7.388644,-7.575443,-7.788106,-7.969551,-8.090002,-8.184837,-8.26536,-3.252468,-3.529625,-7.657218
-83.18318,-0.8789525,-2.594092,-2.945066,-0.2673965,-1.613742,-1.796331,-2.511064,-0.8334816,-12.57284,-11.22874,-11.3812,-10.49519,-9.968136,-10.17321,-10.22167,-10.23076,-10.23067,-10.24814,-10.33612,-10.41851,-10.54846,-11.17821,-12.13632,-12.03879,-10.30223,-9.988704,-10.11202,-10.0929,-10.02801,-9.951393,-9.892834,-9.869469,-9.875801,-9.942014,-10.19166,-10.78583,-11.41984,-12.02826,-12.67786,-0.001698229,-0.1503253,-0.5045135,-3.865894,-13.07157,-10.4296,-8.332217,-7.768008,-7.608968,-7.432161,-7.506902,-7.623387,-7.816029,-8.03534,-8.222455,-8.346668,-8.444465,-8.527502,-3.356928,-3.642917,-7.897307
-83.06306,-0.9084199,-2.676851,-3.038881,-0.2766483,-1.665029,-1.853221,-2.589372,-0.8605044,-12.96361,-11.57788,-11.73426,-10.81986,-10.27502,-10.48563,-10.53556,-10.54528,-10.54597,-10.56521,-10.65715,-10.74341,-10.87841,-11.52752,-12.51208,-12.40959,-10.62025,-10.29608,-10.42275,-10.40308,-10.33649,-10.25802,-10.1984,-10.17519,-10.18304,-10.25252,-10.51064,-11.12308,-11.77657,-12.40366,-13.07317,-0.001770076,-0.1555298,-0.5206322,-3.983181,-13.47784,-10.75308,-8.59081,-8.010911,-7.847657,-7.665919,-7.743004,-7.863095,-8.0617,-8.287795,-8.480696,-8.608748,-8.709566,-8.795169,-3.463649,-3.758657,-8.142335
-82.94294,-0.9385892,-2.761408,-3.134728,-0.286133,-1.717421,-1.911329,-2.669302,-0.8881326,-13.36241,-11.9342,-12.09454,-11.15115,-10.5881,-10.80432,-10.85575,-10.86612,-10.86765,-10.88875,-10.98477,-11.07504,-11.21524,-11.88409,-12.89551,-12.78786,-10.94472,-10.60965,-10.73972,-10.71948,-10.65117,-10.57084,-10.51018,-10.48716,-10.49661,-10.56948,-10.83627,-11.46736,-12.14071,-12.78684,-13.47666,-0.001844401,-0.1608654,-0.5371022,-4.102758,-13.89246,-11.08319,-8.854706,-8.258876,-8.091354,-7.904608,-7.984086,-8.107858,-8.312546,-8.545564,-8.744367,-8.876337,-8.980239,-9.068458,-3.572673,-3.876891,-8.392385
-82.82282,-0.9694749,-2.847796,-3.232645,-0.2958557,-1.77094,-1.970676,-2.750882,-0.916378,-13.76939,-12.29784,-12.46218,-11.48916,-10.90746,-11.12937,-11.18233,-11.19339,-11.1958,-11.21885,-11.3191,-11.41352,-11.55907,-12.24806,-13.28674,-13.17375,-11.27575,-10.92951,-11.06303,-11.04221,-10.97217,-10.88995,-10.82826,-10.80549,-10.81663,-10.89301,-11.16868,-11.81878,-12.5124,-13.17795,-13.88848,-0.001921283,-0.1663352,-0.5539299,-4.224662,-14.31558,-11.42004,-9.123996,-8.511991,-8.340147,-8.148316,-8.230237,-8.357764,-8.56866,-8.80874,-9.013566,-9.149532,-9.25658,-9.347469,-3.68404,-3.997663,-8.647542
-82.7027,-1.001092,-2.93605,-3.332669,-0.3058215,-1.825604,-2.031285,-2.834142,-0.9452524,-14.18469,-12.66892,-12.83731,-11.83401,-11.23322,-11.4609,-11.51542,-11.52719,-11.53053,-11.55563,-11.66025,-11.75897,-11.91003,-12.61955,-13.6859,-13.56736,-11.61345,-11.25577,-11.39279,-11.37139,-11.29958,-11.21547,-11.15275,-11.13026,-11.1432,-11.22322,-11.50799,-12.17748,-12.89177,-13.57713,-14.30877,-0.0020008,-0.1719419,-0.571122,-4.348929,-14.74735,-11.76374,-9.398772,-8.770346,-8.594124,-8.397131,-8.481546,-8.612904,-8.830133,-9.077419,-9.28839,-9.428432,-9.538689,-9.632303,-3.797795,-4.121021,-8.907894
-82.58258,-1.033455,-3.026203,-3.434839,-0.3160358,-1.881436,-2.093179,-2.919109,-0.9747676,-14.60844,-13.04756,-13.22004,-12.18582,-11.56547,-11.799,-11.85512,-11.86764,-11.87196,-11.89921,-12.00833,-12.1115,-12.26823,-12.9987,-14.09311,-13.96884,-11.95792,-11.58853,-11.7291,-11.7071,-11.63352,-11.54749,-11.48377,-11.46161,-11.47643,-11.56023,-11.8543,-12.54358,-13.27895,-13.9845,-14.73768,-0.002083035,-0.1776885,-0.5886853,-4.475597,-15.18792,-12.1144,-9.679126,-9.034031,-8.853378,-8.651144,-8.738105,-8.873371,-9.097061,-9.351698,-9.568937,-9.713138,-9.826669,-9.923061,-3.91398,-4.247011,-9.173529
-82.46246,-1.066579,-3.11829,-3.539194,-0.326504,-1.938457,-2.156381,-3.005814,-1.004936,-15.04079,-13.43389,-13.61051,-12.54469,-11.90434,-12.14379,-12.20153,-12.21483,-12.2202,-12.24969,-12.36348,-12.47125,-12.6338,-13.38564,-14.50853,-14.37831,-12.30928,-11.9279,-12.07207,-12.04946,-11.97408,-11.88612,-11.82141,-11.79964,-11.81645,-11.90414,-12.20776,-12.91721,-13.67407,-14.40022,-15.17536,-0.002168071,-0.1835782,-0.6066266,-4.604704,-15.63742,-12.47216,-9.965153,-9.30314,-9.118,-8.910447,-9.000006,-9.139259,-9.36954,-9.631675,-9.855307,-10.00375,-10.12062,-10.21985,-4.032639,-4.375681,-9.444537
-82.34234,-1.10048,-3.212347,-3.645774,-0.3372315,-1.996687,-2.220914,-3.094286,-1.03577,-15.4819,-13.82805,-14.00884,-12.91075,-12.24991,-12.49538,-12.55477,-12.56887,-12.57535,-12.60719,-12.72579,-12.83832,-13.00687,-13.78049,-14.93228,-14.7959,-12.66765,-12.27399,-12.42181,-12.39859,-12.32138,-12.23148,-12.16579,-12.14445,-12.16335,-12.25509,-12.56847,-13.2985,-14.07727,-14.82443,-15.62196,-0.002255997,-0.189614,-0.6249527,-4.736288,-16.09603,-12.83712,-10.25695,-9.577765,-9.388083,-9.175131,-9.267342,-9.410663,-9.647667,-9.91745,-10.1476,-10.30038,-10.42065,-10.52277,-4.153819,-4.507079,-9.721007
-82.22222,-1.135173,-3.308409,-3.75462,-0.348224,-2.056149,-2.286802,-3.184555,-1.067282,-15.9319,-14.23016,-14.41518,-13.28412,-12.60232,-12.85388,-12.91495,-12.9299,-12.93753,-12.97183,-13.09541,-13.21285,-13.38757,-14.18341,-15.36451,-15.22174,-13.03313,-12.62691,-12.77842,-12.75458,-12.67553,-12.58368,-12.51703,-12.49617,-12.51727,-12.61319,-12.93657,-13.68758,-14.4887,-15.25727,-16.07763,-0.0023469,-0.1957992,-0.6436709,-4.870388,-16.56388,-13.20941,-10.55461,-9.858002,-9.663724,-9.445293,-9.54021,-9.687679,-9.93154,-10.20912,-10.44593,-10.60311,-10.72686,-10.83193,-4.277563,-4.641256,-10.00303
-82.1021,-1.170676,-3.406515,-3.865774,-0.3594872,-2.116865,-2.354069,-3.276653,-1.099485,-16.39094,-14.64037,-14.82965,-13.66492,-12.96166,-13.2194,-13.28219,-13.298,-13.30687,-13.34373,-13.47244,-13.59497,-13.77603,-14.59451,-15.80535,-15.65598,-13.40586,-12.98678,-13.14204,-13.11755,-13.03664,-12.94282,-12.87523,-12.85491,-12.87832,-12.97857,-13.31219,-14.08458,-14.90849,-15.69889,-16.54252,-0.002440874,-0.2021368,-0.6627883,-5.007044,-17.04113,-13.58915,-10.85824,-10.14395,-9.945019,-9.721027,-9.818706,-9.970407,-10.22126,-10.5068,-10.75039,-10.91208,-11.03937,-11.14744,-4.403919,-4.77826,-10.2907
-81.98198,-1.207004,-3.5067,-3.979276,-0.371027,-2.178859,-2.422741,-3.370609,-1.132393,-16.85918,-15.0588,-15.25239,-14.05327,-13.32806,-13.59204,-13.65658,-13.67331,-13.68346,-13.72301,-13.85701,-13.9848,-14.17239,-15.01396,-16.25496,-16.09875,-13.78594,-13.35369,-13.51275,-13.48762,-13.40482,-13.30902,-13.24052,-13.22078,-13.24662,-13.35135,-13.69544,-14.48964,-15.33678,-16.14944,-17.01679,-0.002538012,-0.2086303,-0.6823123,-5.146294,-17.52795,-13.97646,-11.16794,-10.4357,-10.23207,-10.00243,-10.10293,-10.25894,-10.51693,-10.81059,-11.06109,-11.22737,-11.35827,-11.46941,-4.532934,-4.918143,-10.58412
-81.86186,-1.244173,-3.609002,-4.095169,-0.3828492,-2.242151,-2.492841,-3.466457,-1.166018,-17.33678,-15.4856,-15.68354,-14.4493,-13.70163,-13.97194,-14.03827,-14.05594,-14.06745,-14.10979,-14.24926,-14.38247,-14.57677,-15.44188,-16.71347,-16.55019,-14.17351,-13.72778,-13.89069,-13.8649,-13.78019,-13.6824,-13.613,-13.59391,-13.62229,-13.73165,-14.08647,-14.9029,-15.77373,-16.60907,-17.50061,-0.002638411,-0.2152831,-0.7022501,-5.288181,-18.0245,-14.37148,-11.4838,-10.73336,-10.52496,-10.28961,-10.39298,-10.55339,-10.81866,-11.12058,-11.37815,-11.5491,-11.68369,-11.79795,-4.664656,-5.060958,-10.88338
-81.74174,-1.282202,-3.713461,-4.213497,-0.3949601,-2.306767,-2.564396,-3.564227,-1.200374,-17.82389,-15.92091,-16.12324,-14.85314,-14.08248,-14.35921,-14.42735,-14.446,-14.45893,-14.5042,-14.64931,-14.78812,-14.98932,-15.87843,-17.18104,-17.01044,-14.56867,-14.10916,-14.27597,-14.24951,-14.16287,-14.06307,-13.9928,-13.97442,-14.00546,-14.11961,-14.48541,-15.3245,-16.21947,-17.07794,-17.99413,-0.002742173,-0.2220984,-0.7226095,-5.432745,-18.53093,-14.77432,-11.80593,-11.03702,-10.82381,-10.58265,-10.68896,-10.85386,-11.12654,-11.4369,-11.70166,-11.87739,-12.01573,-12.13318,-4.799133,-5.206755,-11.18857
-81.62162,-1.321106,-3.820115,-4.334304,-0.4073658,-2.37273,-2.637431,-3.663953,-1.235474,-18.32067,-16.36487,-16.57164,-15.26491,-14.47073,-14.75396,-14.82395,-14.84363,-14.85805,-14.90636,-15.05728,-15.20189,-15.41018,-16.32375,-17.65781,-17.47965,-14.97157,-14.49794,-14.66871,-14.64156,-14.55298,-14.45116,-14.38003,-14.36242,-14.39625,-14.51536,-14.89239,-15.75459,-16.67416,-17.5562,-18.49751,-0.0028494,-0.2290799,-0.7433981,-5.580028,-19.04742,-15.18513,-12.13443,-11.3468,-11.12872,-10.88166,-10.99097,-11.16044,-11.44068,-11.75965,-12.03174,-12.21234,-12.35451,-12.47521,-4.936415,-5.35559,-11.4998
-81.5015,-1.360905,-3.929004,-4.457634,-0.4200726,-2.440064,-2.711972,-3.765667,-1.271333,-18.82728,-16.81762,-17.02887,-15.68475,-14.8665,-15.15632,-15.2282,-15.24893,-15.26492,-15.3164,-15.47332,-15.62391,-15.83949,-16.77799,-18.14393,-17.95796,-15.38232,-14.89425,-15.06902,-15.04118,-14.95063,-14.84678,-14.77482,-14.75805,-14.79479,-14.91902,-15.30754,-16.1933,-17.13795,-18.04402,-19.01094,-0.002960198,-0.2362312,-0.7646236,-5.730071,-19.57413,-15.60403,-12.46942,-11.66279,-11.43978,-11.18676,-11.29911,-11.47325,-11.76121,-12.08895,-12.36851,-12.55407,-12.70014,-12.82416,-5.076553,-5.507515,-11.81716
-81.38138,-1.401616,-4.040168,-4.583533,-0.433087,-2.508793,-2.788047,-3.869404,-1.307966,-19.34389,-17.27931,-17.49508,-16.11279,-15.26992,-15.56641,-15.64021,-15.66204,-15.67966,-15.73445,-15.89756,-16.05431,-16.27739,-17.2413,-18.63957,-18.44551,-15.80105,-15.2982,-15.47703,-15.44849,-15.35594,-15.25006,-15.1773,-15.16143,-15.20122,-15.33074,-15.73102,-16.64078,-17.611,-18.54155,-19.53456,-0.003074676,-0.2435557,-0.7862941,-5.882917,-20.11123,-16.03116,-12.81099,-11.9851,-11.75711,-11.49803,-11.6135,-11.7924,-12.08821,-12.42489,-12.71208,-12.9027,-13.05275,-13.18015,-5.219596,-5.662587,-12.14077
-81.26126,-1.443257,-4.153648,-4.712047,-0.4464155,-2.578942,-2.865682,-3.975197,-1.345386,-19.87066,-17.7501,-17.97043,-16.54916,-15.68111,-15.98435,-16.0601,-16.08307,-16.10242,-16.16063,-16.33013,-16.49325,-16.72402,-17.71383,-19.14488,-18.94247,-16.22789,-15.70992,-15.89287,-15.86361,-15.76905,-15.66112,-15.58759,-15.57268,-15.61566,-15.75064,-16.16296,-17.09719,-18.09346,-19.04896,-20.06856,-0.003192946,-0.2510574,-0.8084175,-6.03861,-20.6589,-16.46665,-13.15927,-12.31384,-12.08082,-11.81559,-11.93423,-12.11798,-12.42181,-12.76761,-13.06257,-13.25834,-13.41245,-13.5433,-5.365597,-5.820862,-12.47071
-81.14114,-1.485847,-4.269487,-4.843223,-0.4600648,-2.650537,-2.944904,-4.08308,-1.383607,-20.40776,-18.23013,-18.45506,-16.99399,-16.1002,-16.41027,-16.48801,-16.51217,-16.5333,-16.5951,-16.77116,-16.94086,-17.17955,-18.19575,-19.66001,-19.44897,-16.66298,-16.12955,-16.31666,-16.28667,-16.19008,-16.08008,-16.00581,-15.99194,-16.03824,-16.17887,-16.60351,-17.56266,-18.58548,-19.56642,-20.61311,-0.003315124,-0.2587399,-0.8310021,-6.197193,-21.21731,-16.91065,-13.51435,-12.64911,-12.411,-12.13954,-12.26143,-12.45013,-12.76212,-13.11721,-13.4201,-13.62112,-13.77937,-13.91372,-5.51461,-5.982396,-12.8071
-81.02102,-1.529405,-4.387726,-4.977108,-0.4740418,-2.723604,-3.025742,-4.193089,-1.422646,-20.95537,-18.71955,-18.94912,-17.44744,-16.5273,-16.84429,-16.92407,-16.94945,-16.97246,-17.03797,-17.22082,-17.3973,-17.64411,-18.6872,-20.18513,-19.96518,-17.10645,-16.55719,-16.74852,-16.7178,-16.61915,-16.50708,-16.43209,-16.41933,-16.46911,-16.61556,-17.0528,-18.03737,-19.08724,-20.09409,-21.16839,-0.003441329,-0.2666071,-0.8540562,-6.358711,-21.78664,-17.36329,-13.87635,-12.99103,-12.74778,-12.47,-12.5952,-12.78893,-13.10926,-13.47382,-13.78478,-13.99116,-14.15363,-14.29156,-5.666687,-6.147247,-13.15005
-80.9009,-1.57395,-4.508409,-5.113751,-0.4883534,-2.798167,-3.108224,-4.30526,-1.462518,-21.51366,-19.21853,-19.45278,-17.90964,-16.96256,-17.28655,-17.3684,-17.39505,-17.42002,-17.48939,-17.67922,-17.8627,-18.11786,-19.18836,-20.7204,-20.49125,-17.55843,-16.99299,-17.18859,-17.15711,-17.05639,-16.94224,-16.86657,-16.855,-16.90839,-17.06087,-17.511,-18.52146,-19.5989,-20.63214,-21.73457,-0.003571682,-0.274663,-0.8775884,-6.523208,-22.36708,-17.82471,-14.24539,-13.33971,-13.09126,-12.80708,-12.93565,-13.13452,-13.46333,-13.83755,-14.15674,-14.36858,-14.53534,-14.67692,-5.821882,-6.315474,-13.49965
-80.78078,-1.619502,-4.63158,-5.253201,-0.5030068,-2.874255,-3.192379,-4.419628,-1.503237,-22.08279,-19.72721,-19.96619,-18.38072,-17.40609,-17.73718,-17.82113,-17.84909,-17.87611,-17.9495,-18.14652,-18.33721,-18.60095,-19.69938,-21.26598,-21.02733,-18.01906,-17.43706,-17.63699,-17.60475,-17.50193,-17.3857,-17.30938,-17.29908,-17.35624,-17.51492,-17.97825,-19.01508,-20.12062,-21.18076,-22.31184,-0.00370631,-0.2829115,-0.901607,-6.690731,-22.95879,-18.29506,-14.62158,-13.69526,-13.44156,-13.15089,-13.2829,-13.48701,-13.82447,-14.20853,-14.53611,-14.75351,-14.92465,-15.06995,-5.980252,-6.487138,-13.85603
-80.66066,-1.666081,-4.757282,-5.395508,-0.5180091,-2.951894,-3.278235,-4.53623,-1.54482,-22.66296,-20.24577,-20.4895,-18.86084,-17.85804,-18.1963,-18.2824,-18.31172,-18.34087,-18.41843,-18.62287,-18.821,-19.09355,-20.22043,-21.82205,-21.5736,-18.48849,-17.88956,-18.09387,-18.06085,-17.95591,-17.83759,-17.76066,-17.75169,-17.81278,-17.97788,-18.45469,-19.51841,-20.65256,-21.74011,-22.90039,-0.003845341,-0.2913567,-0.926121,-6.861325,-23.56198,-18.77448,-15.00504,-14.0578,-13.7988,-13.50155,-13.63707,-13.84651,-14.19279,-14.58688,-14.923,-15.14608,-15.32169,-15.47077,-6.141852,-6.662298,-14.21929
-80.54054,-1.713707,-4.885562,-5.540723,-0.5333677,-3.031111,-3.365824,-4.655104,-1.587283,-23.25435,-20.77436,-21.02289,-19.35015,-18.31854,-18.66406,-18.75234,-18.78308,-18.81445,-18.89634,-19.10841,-19.31421,-19.59581,-20.75167,-22.38878,-22.13021,-18.96685,-18.3506,-18.55934,-18.52554,-18.41846,-18.29804,-18.22053,-18.21299,-18.27817,-18.44989,-18.9405,-20.03161,-21.19491,-22.31037,-23.5004,-0.00398891,-0.3000029,-0.9511393,-7.035037,-24.17683,-19.26313,-15.39589,-14.42745,-14.16309,-13.85917,-13.99826,-14.21314,-14.56841,-14.97272,-15.31756,-15.54642,-15.72657,-15.87951,-6.30674,-6.841016,-14.58954
-80.42042,-1.762402,-5.016464,-5.688898,-0.5490902,-3.111934,-3.455174,-4.776286,-1.630641,-23.85713,-21.31315,-21.56652,-19.84878,-18.78772,-19.14059,-19.2311,-19.26329,-19.29697,-19.38336,-19.6033,-19.817,-20.10789,-21.29328,-22.96633,-22.69732,-19.45428,-18.82033,-19.03356,-18.99895,-18.88971,-18.76719,-18.68914,-18.68312,-18.75256,-18.93109,-19.43582,-20.55483,-21.74784,-22.89174,-24.11205,-0.004137151,-0.3088543,-0.9766707,-7.211914,-24.80353,-19.76116,-15.79424,-14.80432,-14.53455,-14.22388,-14.36661,-14.58704,-14.95146,-15.36619,-15.7199,-15.95465,-16.13944,-16.29631,-6.474973,-7.023355,-14.9669
-80.3003,-1.812186,-5.150037,-5.840085,-0.5651843,-3.194392,-3.546317,-4.899816,-1.674912,-24.4715,-21.86231,-22.12054,-20.3569,-19.26572,-19.62603,-19.7188,-19.7525,-19.7886,-19.87964,-20.10768,-20.32953,-20.62996,-21.84544,-23.55489,-23.27511,-19.95094,-19.29888,-19.51665,-19.48123,-19.36981,-19.24517,-19.16663,-19.16221,-19.23608,-19.42165,-19.94081,-21.08825,-22.31151,-23.48438,-24.73555,-0.004290207,-0.3179152,-1.002725,-7.392005,-25.44227,-20.2687,-16.20023,-15.18853,-14.9133,-14.59578,-14.74224,-14.96831,-15.34207,-15.76741,-16.13017,-16.37091,-16.56042,-16.7213,-6.64661,-7.209379,-15.35148
-80.18018,-1.863082,-5.286326,-5.994336,-0.5816577,-3.278513,-3.639284,-5.025732,-1.720112,-25.09765,-22.422,-22.68514,-20.87465,-19.75268,-20.12051,-20.21559,-20.25085,-20.28946,-20.38534,-20.62171,-20.85196,-21.16218,-22.4083,-24.15463,-23.86374,-20.45697,-19.78639,-20.00876,-19.97251,-19.8589,-19.73214,-19.65314,-19.65041,-19.72888,-19.92172,-20.45564,-21.63203,-22.88612,-24.08849,-25.37109,-0.004448222,-0.32719,-1.02931,-7.575357,-26.09326,-20.78594,-16.61397,-15.58021,-15.29947,-14.97502,-15.12527,-15.35709,-15.74036,-16.17651,-16.54849,-16.79535,-16.98967,-17.15463,-6.821712,-7.399152,-15.74341
-80.06006,-1.91511,-5.425382,-6.151707,-0.5985184,-3.364326,-3.734106,-5.154073,-1.766258,-25.73576,-22.9924,-23.26048,-21.40219,-20.24875,-20.62419,-20.72161,-20.75849,-20.79971,-20.9006,-21.14555,-21.38446,-21.70473,-22.98207,-24.76573,-24.46338,-20.97251,-20.283,-20.51003,-20.47294,-20.3571,-20.22823,-20.14882,-20.14787,-20.23113,-20.43146,-20.98047,-22.18635,-23.47184,-24.70426,-26.01887,-0.004611345,-0.3366833,-1.056437,-7.76202,-26.75668,-21.31301,-17.03559,-15.97949,-15.69318,-15.3617,-15.51581,-15.7535,-16.14646,-16.59363,-16.975,-17.22809,-17.42731,-17.59643,-7.000339,-7.59274,-16.1428
-79.93994,-1.968293,-5.567251,-6.312253,-0.6157746,-3.451861,-3.830816,-5.28488,-1.813369,-26.38604,-23.57368,-23.84674,-21.93967,-20.75407,-21.1372,-21.23701,-21.27556,-21.31949,-21.42558,-21.67937,-21.92718,-22.25778,-23.5669,-25.38837,-25.07422,-21.49773,-20.78887,-21.02061,-20.98266,-20.86458,-20.73358,-20.6538,-20.65474,-20.74298,-20.95102,-21.51546,-22.75139,-24.06885,-25.33188,-26.67909,-0.004779728,-0.3463996,-1.084115,-7.952044,-27.43276,-21.85007,-17.46523,-16.38649,-16.09456,-15.75596,-15.91401,-16.15767,-16.56051,-17.0189,-17.40984,-17.66927,-17.87349,-18.04685,-7.182552,-7.79021,-16.54976
-79.81982,-2.022654,-5.711985,-6.476029,-0.6334345,-3.541147,-3.929446,-5.418194,-1.86146,-27.04867,-24.16602,-24.44409,-22.48727,-21.26878,-21.65969,-21.76193,-21.80221,-21.84897,-21.96043,-22.22331,-22.4803,-22.82149,-24.163,-26.02275,-25.69642,-22.03278,-21.30412,-21.54063,-21.50182,-21.38148,-21.24835,-21.16825,-21.17117,-21.26457,-21.48057,-22.06079,-23.32732,-24.67735,-25.97155,-27.35195,-0.004953529,-0.3563436,-1.112353,-8.145478,-28.12168,-22.3973,-17.903,-16.80133,-16.50373,-16.15793,-16.32,-16.56974,-16.98263,-17.45246,-17.85315,-18.11905,-18.32835,-18.50603,-7.368415,-7.991629,-16.96444
-79.6997,-2.078217,-5.859634,-6.643091,-0.6515066,-3.632217,-4.030029,-5.554054,-1.910552,-27.72387,-24.7696,-25.05272,-23.04512,-21.79303,-22.19181,-22.29653,-22.33859,-22.38828,-22.50531,-22.77754,-23.04399,-23.39606,-24.77054,-26.66904,-26.33017,-22.5778,-21.82892,-22.07025,-22.03055,-21.90794,-21.77267,-21.69231,-21.69732,-21.79608,-22.02027,-22.61663,-23.91433,-25.29752,-26.62346,-28.03767,-0.005132911,-0.3665201,-1.141162,-8.342375,-28.82367,-22.95485,-18.34904,-17.22415,-16.92083,-16.56773,-16.73389,-16.98984,-17.41297,-17.89445,-18.30507,-18.57755,-18.79203,-18.97411,-7.557991,-8.197066,-17.38694
-79.57958,-2.135004,-6.010249,-6.813499,-0.6699995,-3.7251,-4.132599,-5.692503,-1.960661,-28.41183,-25.38461,-25.6728,-23.61341,-22.32697,-22.7337,-22.84095,-22.88485,-22.93758,-23.06039,-23.34224,-23.61842,-23.98165,-25.38971,-27.32744,-26.97565,-23.13297,-22.36341,-22.60961,-22.56902,-22.44411,-22.30671,-22.22613,-22.23333,-22.33765,-22.5703,-23.18315,-24.51259,-25.92955,-27.28781,-28.73644,-0.005318039,-0.376934,-1.170551,-8.542786,-29.53892,-23.52289,-18.80349,-17.65507,-17.34599,-16.98549,-17.15583,-17.41809,-17.85166,-18.34501,-18.76574,-19.04493,-19.2647,-19.45126,-7.751345,-8.406591,-17.8174
-79.45946,-2.193041,-6.163882,-6.987309,-0.6889219,-3.819828,-4.23719,-5.833583,-2.011806,-29.11276,-26.01122,-26.30452,-24.1923,-22.87075,-23.28553,-23.39534,-23.44114,-23.49704,-23.62581,-23.91757,-24.20377,-24.57845,-26.02071,-27.99815,-27.63303,-23.69843,-22.90774,-23.15887,-23.11738,-22.99014,-22.85062,-22.76987,-22.77937,-22.88946,-23.13081,-23.76053,-25.12229,-26.57364,-27.96482,-29.4485,-0.005509084,-0.3875901,-1.200532,-8.746763,-30.26767,-24.10159,-19.26647,-18.09424,-17.77934,-17.41136,-17.58595,-17.85465,-18.29885,-18.80429,-19.23532,-19.52135,-19.74648,-19.93761,-7.948543,-8.620276,-18.25594
-79.33934,-2.25235,-6.320587,-7.164583,-0.7082827,-3.916433,-4.343837,-5.977338,-2.064007,-29.82688,-26.64963,-26.94806,-24.78195,-23.42453,-23.84744,-23.95986,-24.00763,-24.06681,-24.20176,-24.50369,-24.80021,-25.18664,-26.66372,-28.68135,-28.30252,-24.27436,-23.46207,-23.71819,-23.67577,-23.54619,-23.40454,-23.32369,-23.33559,-23.45168,-23.70199,-24.34895,-25.74362,-27.22999,-28.65468,-30.17404,-0.005706224,-0.3984937,-1.231114,-8.954359,-31.01011,-24.69111,-19.73813,-18.54179,-18.22102,-17.84546,-18.02438,-18.29964,-18.75467,-19.27242,-19.71395,-20.00693,-20.23755,-20.43332,-8.149651,-8.838191,-18.7027
-79.21922,-2.312957,-6.480417,-7.345379,-0.7280912,-4.014947,-4.452575,-6.12381,-2.117282,-30.55438,-27.30002,-27.60362,-25.38254,-23.98847,-24.41959,-24.53467,-24.58447,-24.64705,-24.78839,-25.1008,-25.40793,-25.80641,-27.31895,-29.37725,-28.98429,-24.86092,-24.02654,-24.28771,-24.24435,-24.11242,-23.96863,-23.88773,-23.90217,-24.02446,-24.284,-24.94859,-26.37677,-27.8988,-29.35761,-30.9133,-0.005909637,-0.4096498,-1.262308,-9.165628,-31.76648,-25.29164,-20.21861,-18.99785,-18.67117,-18.28794,-18.47128,-18.75321,-19.21927,-19.74957,-20.20178,-20.50185,-20.73804,-20.93855,-8.354738,-9.060411,-19.15779
-79.0991,-2.374888,-6.643426,-7.52976,-0.7483565,-4.115405,-4.563439,-6.273045,-2.171651,-31.2955,-27.96259,-28.27138,-25.99424,-24.56271,-25.00214,-25.11993,-25.17181,-25.23793,-25.38588,-25.70905,-26.02711,-26.43796,-27.9866,-30.08605,-29.67854,-25.45826,-24.60133,-24.8676,-24.82329,-24.68898,-24.54307,-24.46218,-24.47926,-24.60798,-24.87703,-25.55963,-27.02194,-28.58027,-30.07382,-31.66649,-0.006119512,-0.4210636,-1.294124,-9.380624,-32.537,-25.90335,-20.70804,-19.46257,-19.12993,-18.73893,-18.92677,-19.2155,-19.6928,-20.23587,-20.69896,-21.00626,-21.24813,-21.45345,-8.563872,-9.28701,-19.62137
-78.97898,-2.438168,-6.809672,-7.717788,-0.7690882,-4.217838,-4.676467,-6.425086,-2.227135,-32.05044,-28.63753,-28.95155,-26.61722,-25.14743,-25.59525,-25.71579,-25.76983,-25.83961,-25.99439,-26.32863,-26.65793,-27.08147,-28.66687,-30.80795,-30.38546,-26.06658,-25.18658,-25.45801,-25.41273,-25.27604,-25.12799,-25.04718,-25.06703,-25.20241,-25.48126,-26.18227,-27.67931,-29.27461,-30.80352,-32.43385,-0.006336039,-0.4327406,-1.326574,-9.599403,-33.32189,-26.52641,-21.20658,-19.93609,-19.59744,-19.19857,-19.39101,-19.68666,-20.1754,-20.73148,-21.20566,-21.5203,-21.76796,-21.97819,-8.777123,-9.518063,-20.09356
-78.85886,-2.502824,-6.979209,-7.909526,-0.7902958,-4.322282,-4.791694,-6.579979,-2.283752,-32.81943,-29.32505,-29.64431,-27.25166,-25.74278,-26.19908,-26.32242,-26.37869,-26.45226,-26.61411,-26.95972,-27.30059,-27.73714,-29.35996,-31.54316,-31.10525,-26.68602,-25.78247,-26.05911,-26.01285,-25.87374,-25.72358,-25.6429,-25.66565,-25.80793,-26.09685,-26.81668,-28.3491,-29.98202,-31.54694,-33.21559,-0.006559414,-0.4446861,-1.359669,-9.82202,-34.12139,-27.16101,-21.71436,-20.41854,-20.07384,-19.66702,-19.86413,-20.16684,-20.66723,-21.23655,-21.72202,-22.04415,-22.2977,-22.51293,-8.994562,-9.753648,-20.5745
-78.73874,-2.568882,-7.152096,-8.105039,-0.8119892,-4.428771,-4.909159,-6.737771,-2.341524,-33.60269,-30.02534,-30.34987,-27.89775,-26.34892,-26.81379,-26.93998,-26.99855,-27.07605,-27.2452,-27.60251,-27.95528,-28.40517,-30.06608,-32.29189,-31.83811,-27.31678,-26.38915,-26.67106,-26.62381,-26.48227,-26.32999,-26.24952,-26.27529,-26.42471,-26.72401,-27.46307,-29.03151,-30.70273,-32.3043,-34.01196,-0.00678984,-0.4569058,-1.393421,-10.04853,-34.93573,-27.80732,-22.23152,-20.91009,-20.55928,-20.14442,-20.34629,-20.65618,-21.16844,-21.75125,-22.24822,-22.57797,-22.83751,-23.05783,-9.216261,-9.993841,-21.06433
-78.61862,-2.636369,-7.328391,-8.304392,-0.8341785,-4.53734,-5.028899,-6.898508,-2.400471,-34.40045,-30.7386,-31.06844,-28.55566,-26.96603,-27.43955,-27.56864,-27.62959,-27.71115,-27.88784,-28.25717,-28.62218,-29.08576,-30.78545,-33.05435,-32.58423,-27.95902,-27.00679,-27.29403,-27.24577,-27.10178,-26.94739,-26.8672,-26.89613,-27.05294,-27.36292,-28.12163,-29.72673,-31.43695,-33.07581,-34.82319,-0.007027526,-0.4694054,-1.427839,-10.27899,-35.76514,-28.46554,-22.75823,-21.41087,-21.05392,-20.63091,-20.83764,-21.15484,-21.67918,-22.27573,-22.7844,-23.12191,-23.38757,-23.61307,-9.442295,-10.23872,-21.56319
-78.4985,-2.705313,-7.508152,-8.507651,-0.8568737,-4.648025,-5.150953,-7.062237,-2.460615,-35.21295,-31.46505,-31.80021,-29.22559,-27.59428,-28.07654,-28.20858,-28.27197,-28.35774,-28.54222,-28.92391,-29.3015,-29.77911,-31.51828,-33.83076,-33.34384,-28.61292,-27.63557,-27.92819,-27.8789,-27.73245,-27.57595,-27.49611,-27.52834,-27.6928,-28.01377,-28.79256,-30.43497,-32.18489,-33.86172,-35.64951,-0.007272683,-0.4821905,-1.462937,-10.51346,-36.60987,-29.13586,-23.29464,-21.92103,-21.55789,-21.12665,-21.33832,-21.66297,-22.19961,-22.81015,-23.33074,-23.67616,-23.94803,-24.1788,-9.672736,-10.48837,-22.07122
-78.37838,-2.775742,-7.691441,-8.714884,-0.8800854,-4.760861,-5.27536,-7.229008,-2.521978,-36.04041,-32.2049,-32.54539,-29.90771,-28.23383,-28.72491,-28.85996,-28.92587,-29.016,-29.20852,-29.6029,-29.99344,-30.48544,-32.26478,-34.62134,-34.11713,-29.27867,-28.27564,-28.57371,-28.52337,-28.37444,-28.21585,-28.13643,-28.17209,-28.34447,-28.67675,-29.47606,-31.15646,-32.94677,-34.66226,-36.49118,-0.007525534,-0.495267,-1.498726,-10.752,-37.47016,-29.81846,-23.84088,-22.44073,-22.07137,-21.63178,-21.8485,-22.18073,-22.7299,-23.35468,-23.8874,-24.24086,-24.51906,-24.75521,-9.907661,-10.74287,-22.58857
-78.25826,-2.847685,-7.878317,-8.926159,-0.9038241,-4.875886,-5.402161,-7.398867,-2.58458,-36.88307,-32.95835,-33.3042,-30.60223,-28.88485,-29.38486,-29.52296,-29.59146,-29.6861,-29.88693,-30.29435,-30.69819,-31.20494,-33.02519,-35.42631,-34.90431,-29.95644,-28.92719,-29.23076,-29.17936,-29.02793,-28.86726,-28.78834,-28.82758,-29.00815,-29.35205,-30.17234,-31.8914,-33.72283,-35.47765,-37.34843,-0.007786302,-0.5086411,-1.535218,-10.99467,-38.34625,-30.51354,-24.39713,-22.97013,-22.59449,-22.14648,-22.36833,-22.70828,-23.2702,-23.90948,-24.45455,-24.81621,-25.10086,-25.34247,-10.14715,-11.00231,-23.11539
-78.13814,-2.921171,-8.068844,-9.141546,-0.9281006,-4.993138,-5.531394,-7.571866,-2.648445,-37.74117,-33.72563,-34.07686,-31.30932,-29.54753,-30.05654,-30.19775,-30.26893,-30.36823,-30.57763,-30.99845,-31.41597,-31.93785,-33.79971,-36.24589,-35.70559,-30.64643,-29.59039,-29.89951,-29.84704,-29.6931,-29.53035,-29.45201,-29.49499,-29.68401,-30.03988,-30.88159,-32.64001,-34.51329,-36.30814,-38.22152,-0.008055221,-0.5223187,-1.572425,-11.24153,-39.2384,-31.22129,-24.96354,-23.50937,-23.12742,-22.67088,-22.89796,-23.24577,-23.82068,-24.47472,-25.03237,-25.40237,-25.69357,-25.94076,-10.39127,-11.26676,-23.65182
-78.01802,-2.99623,-8.263084,-9.361116,-0.9529259,-5.112653,-5.663102,-7.748054,-2.713595,-38.61496,-34.50695,-34.86357,-32.0292,-30.22205,-30.74014,-30.88451,-30.95845,-31.06257,-31.28082,-31.7154,-32.14698,-32.68436,-34.58859,-37.08032,-36.5212,-31.34883,-30.26542,-30.58015,-30.52659,-30.37012,-30.2053,-30.12763,-30.17449,-30.37226,-30.74044,-31.60404,-33.40251,-35.31839,-37.15396,-39.11069,-0.00833253,-0.5363062,-1.61036,-11.49263,-40.14686,-31.94191,-25.54026,-24.05862,-23.67032,-23.20516,-23.43756,-23.79338,-24.38151,-25.05057,-25.62103,-25.99951,-26.2974,-26.55026,-10.64011,-11.53631,-24.19801
-77.8979,-3.072892,-8.461101,-9.584939,-0.9783112,-5.234472,-5.797325,-7.927481,-2.780053,-39.50469,-35.30253,-35.66456,-32.76205,-30.90857,-31.43584,-31.58343,-31.6602,-31.76931,-31.99668,-32.4454,-32.89143,-33.44471,-35.39205,-37.92982,-37.35136,-32.06381,-30.95246,-31.27285,-31.21819,-31.05917,-30.8923,-30.81538,-30.86629,-31.0731,-31.45393,-32.33989,-34.17913,-36.13834,-38.01538,-40.01622,-0.008618472,-0.5506098,-1.649035,-11.74804,-41.07189,-32.67561,-26.12746,-24.61803,-24.22334,-23.74947,-23.9873,-24.35126,-24.95285,-25.63721,-26.2207,-26.60783,-26.91252,-27.17114,-10.89375,-11.81105,-24.75412
-77.77778,-3.151187,-8.66296,-9.81309,-1.004268,-5.358631,-5.934107,-8.110201,-2.847843,-40.4106,-36.1126,-36.48005,-33.50807,-31.6073,-32.14382,-32.29468,-32.37438,-32.48863,-32.72543,-33.18865,-33.64954,-34.21911,-36.21032,-38.79462,-38.19627,-32.79159,-31.65168,-31.9778,-31.92202,-31.76043,-31.59153,-31.51545,-31.57056,-31.78671,-32.18056,-33.08937,-34.97008,-36.97341,-38.89262,-40.93835,-0.008913302,-0.565236,-1.688463,-12.00782,-42.01375,-33.42258,-26.72531,-25.18778,-24.78667,-24.30398,-24.54734,-24.9196,-25.53488,-26.23482,-26.83157,-27.2275,-27.5391,-27.8036,-11.15227,-12.09107,-25.32031
-77.65766,-3.231147,-8.868727,-10.04564,-1.030808,-5.485173,-6.07349,-8.296264,-2.916988,-41.33295,-36.93738,-37.31027,-34.26748,-32.3184,-32.86427,-33.01845,-33.10116,-33.22074,-33.46725,-33.94538,-34.42152,-35.00779,-37.04365,-39.67497,-39.05617,-33.53235,-32.36328,-32.69519,-32.63826,-32.4741,-32.30318,-32.22803,-32.28751,-32.51331,-32.92054,-33.85268,-35.77561,-37.82382,-39.78595,-41.87735,-0.009217277,-0.5801915,-1.728657,-12.27204,-42.97269,-34.18305,-27.33397,-25.76803,-25.36045,-24.86885,-25.11785,-25.49854,-26.12777,-26.84356,-27.45382,-27.8587,-28.17735,-28.44782,-11.41575,-12.37646,-25.89673
-77.53754,-3.312805,-9.07847,-10.28267,-1.057942,-5.614136,-6.215517,-8.485725,-2.987512,-42.272,-37.77712,-38.15544,-35.04048,-33.04207,-33.59737,-33.75494,-33.84075,-33.96582,-34.22234,-34.71577,-35.2076,-35.81098,-37.89227,-40.5711,-39.93129,-34.28629,-33.08745,-33.42519,-33.36711,-33.20036,-33.02743,-32.95331,-33.01733,-33.25309,-33.67407,-34.63005,-36.59595,-38.68982,-40.69563,-42.83348,-0.009530665,-0.5954828,-1.769631,-12.54075,-43.949,-34.9572,-27.9536,-26.35894,-25.94487,-25.44426,-25.69899,-26.08828,-26.73171,-27.46363,-28.08763,-28.50163,-28.82745,-29.104,-11.68428,-12.6673,-26.48353
-77.41742,-3.396191,-9.292256,-10.52425,-1.085684,-5.745562,-6.360233,-8.678636,-3.05944,-43.22801,-38.63203,-39.01581,-35.82727,-33.7785,-34.34331,-34.50432,-34.59333,-34.72408,-34.99092,-35.50006,-36.008,-36.62891,-38.75642,-41.48327,-40.82185,-35.05361,-33.82436,-34.168,-34.10874,-33.93939,-33.76448,-33.69148,-33.76022,-34.00626,-34.44139,-35.42172,-37.43132,-39.57167,-41.6219,-43.80703,-0.009853738,-0.611117,-1.811397,-12.81403,-44.94294,-35.74527,-28.58439,-26.96069,-26.54009,-26.03038,-26.29095,-26.68899,-27.34686,-28.0952,-28.73319,-29.15646,-29.48958,-29.77233,-11.95794,-12.96369,-27.08089
-77.2973,-3.48134,-9.510154,-10.77046,-1.114045,-5.879492,-6.507683,-8.875053,-3.132797,-44.20125,-39.50237,-39.8916,-36.62807,-34.52788,-35.10229,-35.2668,-35.35909,-35.4957,-35.77318,-36.29845,-36.82294,-37.46182,-39.63636,-42.41171,-41.72809,-35.83452,-34.57423,-34.92381,-34.86337,-34.69139,-34.51451,-34.44274,-34.51638,-34.77304,-35.2227,-36.2279,-38.28198,-40.4696,-42.56504,-44.79826,-0.01018678,-0.6271009,-1.853969,-13.09194,-45.95479,-36.54746,-29.2265,-27.57345,-27.14629,-26.62738,-26.8939,-27.30084,-27.97342,-28.73847,-29.3907,-29.82341,-30.16395,-30.453,-12.23681,-13.26573,-27.68897
-77.17718,-3.568284,-9.732235,-11.02138,-1.143038,-6.015969,-6.657912,-9.07503,-3.207609,-45.19197,-40.38836,-40.78306,-37.4431,-35.29041,-35.8745,-36.04257,-36.13824,-36.2809,-36.56935,-37.11117,-37.65265,-38.30995,-40.53233,-43.35667,-42.65025,-36.62922,-35.33723,-35.69281,-35.63117,-35.45656,-35.27774,-35.2073,-35.28602,-35.55364,-36.01823,-37.04883,-39.14816,-41.38389,-43.52531,-45.80745,-0.01053008,-0.6434416,-1.897362,-13.37454,-46.98482,-37.36399,-29.8801,-28.1974,-27.76364,-27.23544,-27.50802,-27.92402,-28.61156,-29.39363,-30.06034,-30.50266,-30.85076,-31.14622,-12.521,-13.5735,-28.30792
-77.05706,-3.657058,-9.95857,-11.27708,-1.172676,-6.155035,-6.810966,-9.278624,-3.2839,-46.20046,-41.29026,-41.69043,-38.27256,-36.06629,-36.66014,-36.83183,-36.93097,-37.07988,-37.37962,-37.93844,-38.49737,-39.17353,-41.44459,-44.31841,-43.58856,-37.43793,-36.11356,-36.47521,-36.41234,-36.23509,-36.05435,-35.98534,-36.06935,-36.34826,-36.8282,-37.88474,-40.03011,-42.31478,-44.50299,-46.83489,-0.01088393,-0.6601464,-1.941589,-13.6619,-48.03333,-38.19509,-30.54539,-28.83271,-28.39233,-27.85474,-28.13349,-28.55871,-29.26148,-30.06085,-30.74231,-31.19441,-31.5502,-31.85219,-12.81058,-13.88711,-28.93793
-76.93694,-3.747697,-10.18923,-11.53766,-1.202971,-6.296734,-6.966892,-9.485892,-3.361698,-47.227,-42.20831,-42.61394,-39.11669,-36.85571,-37.4594,-37.63477,-37.7375,-37.89285,-38.20423,-38.78048,-39.35733,-40.05281,-42.3734,-45.2972,-44.54328,-38.26086,-36.90344,-37.2712,-37.20709,-37.02719,-36.84454,-36.77709,-36.86656,-37.15714,-37.65284,-38.73588,-40.92809,-43.26254,-45.49834,-47.88086,-0.01124864,-0.6772227,-1.986664,-13.95409,-49.10059,-39.04097,-31.22253,-29.47956,-29.03254,-28.48546,-28.77049,-29.20509,-29.92336,-30.74035,-31.43682,-31.89886,-32.26247,-32.5711,-13.10565,-14.20666,-29.57916
-76.81682,-3.840236,-10.42429,-11.80319,-1.233937,-6.44111,-7.125739,-9.696891,-3.441029,-48.27185,-43.14276,-43.55386,-39.9757,-37.65887,-38.2725,-38.45161,-38.55801,-38.72001,-39.04338,-39.63751,-40.23277,-40.94805,-43.31902,-46.29327,-45.51463,-39.09821,-37.70705,-38.08099,-38.01561,-37.83304,-37.64853,-37.58274,-37.67788,-37.98049,-38.49238,-39.60248,-41.84234,-44.22743,-46.51164,-48.94565,-0.01162452,-0.694678,-2.032602,-14.25118,-50.1869,-39.90187,-31.91171,-30.13814,-29.68444,-29.12778,-29.4192,-29.86336,-30.5974,-31.43232,-32.14405,-32.61621,-32.98779,-33.30318,-13.40629,-14.53223,-30.23178
-76.6967,-3.934711,-10.66383,-12.07375,-1.265587,-6.588208,-7.287553,-9.91168,-3.521919,-49.3353,-44.09387,-44.51043,-40.84983,-38.47599,-39.09963,-39.28254,-39.39273,-39.56158,-39.89729,-40.50979,-41.12394,-41.8595,-44.28171,-47.30692,-46.50289,-39.95022,-38.52461,-38.90477,-38.83812,-38.65287,-38.46651,-38.40251,-38.50353,-38.81854,-39.34707,-40.48479,-42.77313,-45.20973,-47.54318,-50.02957,-0.0120119,-0.7125198,-2.079418,-14.55323,-51.29255,-40.77802,-32.61312,-30.80862,-30.34823,-29.7819,-30.07983,-30.5337,-31.2838,-32.13695,-32.86422,-33.34668,-33.72637,-34.04863,-13.71261,-14.86394,-30.89596
-76.57658,-4.031158,-10.90791,-12.34943,-1.297936,-6.738073,-7.452385,-10.13032,-3.604397,-50.41765,-45.06189,-45.48391,-41.73929,-39.30727,-39.941,-40.12778,-40.24186,-40.41777,-40.7662,-41.39753,-42.03108,-42.7874,-45.26175,-48.33838,-47.50828,-40.81709,-39.35632,-39.74276,-39.67481,-39.48688,-39.2987,-39.23661,-39.34372,-39.67151,-40.21713,-41.38306,-43.72071,-46.20971,-48.59324,-51.13289,-0.01241111,-0.7307561,-2.127127,-14.86032,-52.41784,-41.66965,-33.32694,-31.49121,-31.0241,-30.44799,-30.75256,-31.21632,-31.98274,-32.85446,-33.59753,-34.09048,-34.4784,-34.80766,-14.0247,-15.20188,-31.5719
-76.45646,-4.129616,-11.15663,-12.63032,-1.330997,-6.890752,-7.620283,-10.35287,-3.68849,-51.51918,-46.04709,-46.47456,-42.64433,-40.15292,-40.79682,-40.98754,-41.10562,-41.28882,-41.65033,-42.30097,-42.95443,-43.73203,-46.2594,-49.38795,-48.53108,-41.69906,-40.20239,-40.59517,-40.52591,-40.33528,-40.14531,-40.08525,-40.19866,-40.53964,-41.1028,-42.29754,-44.68535,-47.22765,-49.66212,-52.25594,-0.01282248,-0.7493947,-2.175743,-15.17252,-53.56308,-42.577,-34.05337,-32.18609,-31.71224,-31.12627,-31.43759,-31.91141,-32.69445,-33.58504,-34.3442,-34.84781,-35.24412,-35.58049,-14.34265,-15.54616,-32.25976
-76.33634,-4.230121,-11.41005,-12.91651,-1.364784,-7.046291,-7.791299,-10.57938,-3.774227,-52.64019,-47.04973,-47.48264,-43.56518,-41.01316,-41.6673,-41.86202,-41.98422,-42.17492,-42.5499,-43.22036,-43.89426,-44.69364,-47.27495,-50.4559,-49.57154,-42.59635,-41.06304,-41.46221,-41.39161,-41.19827,-41.00656,-40.94866,-41.0686,-41.42316,-42.00434,-43.22849,-45.66732,-48.26383,-50.7501,-53.39902,-0.01324637,-0.7684437,-2.225283,-15.4899,-54.72857,-43.50031,-34.79259,-32.89346,-32.41285,-31.81691,-32.13511,-32.61916,-33.41911,-34.32891,-35.10444,-35.61889,-36.02374,-36.36735,-14.66656,-15.89689,-32.95973
-76.21622,-4.332712,-11.66825,-13.20807,-1.399312,-7.204739,-7.965484,-10.80993,-3.861636,-53.78098,-48.07008,-48.50841,-44.50208,-41.8882,-42.55267,-42.75145,-42.87788,-43.07632,-43.46516,-44.15595,-44.85082,-45.6725,-48.30866,-51.5425,-50.62993,-43.50919,-41.93847,-42.34409,-42.27214,-42.07609,-41.88266,-41.82706,-41.95375,-42.32231,-42.92199,-44.17617,-46.66689,-49.31853,-51.85749,-54.56243,-0.01368314,-0.7879114,-2.275761,-15.81253,-55.91462,-44.43981,-35.5448,-33.6135,-33.12612,-32.52013,-32.84532,-33.33979,-34.15694,-35.08629,-35.87846,-36.40395,-36.81747,-37.16845,-14.99654,-16.25417,-33.672
-76.0961,-4.437429,-11.93132,-13.50511,-1.434596,-7.366143,-8.142889,-11.04457,-3.950747,-54.94184,-49.10841,-49.55215,-45.45527,-42.77827,-43.45313,-43.65605,-43.78682,-43.99323,-44.39634,-45.10797,-45.82436,-46.66889,-49.36084,-52.64803,-51.7065,-44.43781,-42.82892,-43.24103,-43.16772,-42.96894,-42.77383,-42.72066,-42.85434,-43.23732,-43.856,-45.14084,-47.68433,-50.39204,-52.98459,-55.7465,-0.01413316,-0.8078062,-2.327195,-16.14048,-57.12154,-45.39577,-36.31021,-34.34642,-33.85225,-33.23611,-33.56843,-34.0735,-34.90814,-35.85738,-36.66648,-37.2032,-37.62555,-37.98402,-15.33267,-16.61811,-34.39674
-75.97598,-4.544311,-12.19934,-13.80772,-1.470651,-7.530553,-8.323568,-11.28338,-4.04159,-56.1231,-50.165,-50.61412,-46.42499,-43.68357,-44.36892,-44.57604,-44.71127,-44.92589,-45.34368,-46.07668,-46.81516,-47.68307,-50.43175,-53.77278,-52.80154,-45.38244,-43.7346,-44.15326,-44.07856,-43.87705,-43.68029,-43.62971,-43.77061,-44.16845,-44.80662,-46.12276,-48.71993,-51.48466,-54.13169,-56.95154,-0.0145968,-0.8281366,-2.379599,-16.47384,-58.34967,-46.36842,-37.08901,-35.09242,-34.59146,-33.96507,-34.30464,-34.82049,-35.67293,-36.6424,-37.46873,-38.01686,-38.44821,-38.81429,-15.67507,-16.98882,-35.13416
-75.85586,-4.653399,-12.47239,-14.11598,-1.507492,-7.698018,-8.507574,-11.5264,-4.134194,-57.32505,-51.24012,-51.69461,-47.41149,-44.60434,-45.30024,-45.51163,-45.65145,-45.87453,-46.30742,-47.06233,-47.82347,-48.71533,-51.52171,-54.91704,-53.9153,-46.34334,-44.65573,-45.081,-45.00488,-44.80064,-44.60228,-44.55442,-44.7028,-45.11593,-45.77412,-47.12221,-49.77396,-52.59669,-55.29912,-58.17787,-0.01507445,-0.8489114,-2.43299,-16.81267,-59.59931,-47.35802,-37.8814,-35.85171,-35.34393,-34.70721,-35.05417,-35.58098,-36.45153,-37.44158,-38.28543,-38.84518,-39.28566,-39.6595,-16.02384,-17.36642,-35.88443
-75.73574,-4.764734,-12.75055,-14.42999,-1.545134,-7.868589,-8.694962,-11.77371,-4.228591,-58.54802,-52.33406,-52.7939,-48.41503,-45.54081,-46.24734,-46.46307,-46.6076,-46.83939,-47.28781,-48.06519,-48.84957,-49.76594,-52.631,-56.08111,-55.04807,-47.32073,-45.59255,-46.02447,-45.94692,-45.73995,-45.54002,-45.49503,-45.65114,-46.08002,-46.75876,-48.13946,-50.84673,-53.72842,-56.48719,-59.42584,-0.01556652,-0.8701393,-2.487386,-17.15705,-60.87081,-48.36483,-38.68759,-36.62449,-36.10989,-35.46275,-35.81721,-36.35518,-37.24416,-38.25513,-39.11681,-39.68838,-40.13816,-40.51988,-16.37908,-17.75101,-36.64777
-75.61562,-4.878359,-13.03391,-14.74985,-1.583595,-8.042317,-8.885786,-12.02537,-4.324811,-59.79232,-53.4471,-53.91227,-49.43586,-46.49321,-47.21043,-47.43058,-47.57995,-47.82071,-48.28509,-49.08551,-49.89373,-50.8352,-53.75992,-57.26528,-56.20013,-48.31486,-46.54528,-46.9839,-46.90491,-46.69519,-46.49374,-46.45178,-46.61588,-47.06098,-47.7608,-49.17479,-51.93851,-54.88016,-57.69622,-60.69576,-0.01607342,-0.8918295,-2.542802,-17.50706,-62.16448,-49.38911,-39.50779,-37.41097,-36.88955,-36.23188,-36.594,-37.14332,-38.05103,-39.0833,-39.96311,-40.5467,-41.00592,-41.39567,-16.7409,-18.14272,-37.42436
-75.4955,-4.994316,-13.32256,-15.07566,-1.622889,-8.219254,-9.080102,-12.28146,-4.422887,-61.05829,-54.57955,-55.05,-50.47424,-47.46176,-48.18976,-48.41439,-48.56874,-48.81872,-49.29952,-50.12356,-50.95623,-51.9234,-54.90878,-58.46985,-57.37176,-49.32598,-47.51415,-47.95953,-47.87907,-47.6666,-47.46369,-47.42491,-47.59726,-48.05906,-48.78051,-50.22849,-53.0496,-56.05222,-58.92652,-61.98798,-0.01659557,-0.9139911,-2.599257,-17.86278,-63.48068,-50.43111,-40.34221,-38.21136,-37.68312,-37.01484,-37.38475,-37.94561,-38.87238,-39.9263,-40.82455,-41.42037,-41.88921,-42.28711,-17.10942,-18.54165,-38.21441
-75.37538,-5.112648,-13.61659,-15.40751,-1.663034,-8.399454,-9.277968,-12.54203,-4.522851,-62.34623,-55.73168,-56.20739,-51.53043,-48.44671,-49.18555,-49.41474,-49.57419,-49.83367,-50.33136,-51.1796,-52.03736,-53.03082,-56.07789,-59.69513,-58.56324,-50.35435,-48.4994,-48.95159,-48.86964,-48.65442,-48.45008,-48.41466,-48.59553,-49.07451,-49.81816,-51.30083,-54.18031,-57.24492,-60.17844,-63.30284,-0.0171334,-0.9366335,-2.656766,-18.22428,-64.81973,-51.49112,-41.19107,-39.02589,-38.49082,-37.81184,-38.18967,-38.76227,-39.70843,-40.78438,-41.70139,-42.30963,-42.78825,-43.19445,-17.48473,-18.94794,-39.01811
-75.25526,-5.2334,-13.91608,-15.7455,-1.704047,-8.582969,-9.47944,-12.80716,-4.624735,-63.6565,-56.9038,-57.38473,-52.60469,-49.44829,-50.19805,-50.43186,-50.59656,-50.86582,-51.38086,-52.25391,-53.13739,-54.15777,-57.26755,-60.94142,-59.77487,-51.40021,-49.50127,-49.96032,-49.87687,-49.65888,-49.45318,-49.42128,-49.61095,-50.10761,-50.87404,-52.39211,-55.33094,-58.45857,-61.45229,-64.64069,-0.01768737,-0.9597663,-2.715349,-18.59165,-66.18199,-52.56939,-42.05459,-39.85477,-39.31288,-38.62311,-39.009,-39.59354,-40.55942,-41.65777,-42.59385,-43.21474,-43.70331,-44.11794,-17.86695,-19.36169,-39.83568
-75.13514,-5.356616,-14.22113,-16.08974,-1.745943,-8.769854,-9.684579,-13.07692,-4.728572,-64.98943,-58.09621,-58.58233,-53.69729,-50.46676,-51.22749,-51.46601,-51.63609,-51.91541,-52.44828,-53.34676,-54.25662,-55.30455,-58.4781,-62.20904,-61.00694,-52.46382,-50.52001,-50.98596,-50.90098,-50.68024,-50.47321,-50.44501,-50.64377,-51.15862,-51.94841,-53.50261,-56.50179,-59.69349,-62.74843,-66.00187,-0.01825792,-0.9833992,-2.775023,-18.96496,-67.5678,-53.6662,-42.93297,-40.69821,-40.14951,-39.44886,-39.84296,-40.43964,-41.42557,-42.54671,-43.50219,-44.13594,-44.63462,-45.05783,-18.2562,-19.78304,-40.66732
-75.01502,-5.482343,-14.53183,-16.44033,-1.788742,-8.960165,-9.893441,-13.35137,-4.834397,-66.34535,-59.30922,-59.80048,-54.8085,-51.50234,-52.27412,-52.51743,-52.69303,-52.98269,-53.5339,-54.45843,-55.39534,-56.47146,-59.70984,-63.4983,-62.25975,-53.54545,-51.55584,-52.02876,-51.94222,-51.71873,-51.51044,-51.48611,-51.69425,-52.22782,-53.04157,-54.63265,-57.69317,-60.95002,-64.06718,-67.38675,-0.01884553,-1.007542,-2.835806,-19.3443,-68.97753,-54.78183,-43.82646,-41.55646,-41.00094,-40.28932,-40.69177,-41.30081,-42.30714,-43.45144,-44.42666,-45.07348,-45.58244,-46.01438,-18.65259,-20.2121,-41.51325
-74.89489,-5.610627,-14.84826,-16.79737,-1.832461,-9.153957,-10.10609,-13.63059,-4.942243,-67.72462,-60.54314,-61.03949,-55.93861,-52.5553,-53.33819,-53.58635,-53.76763,-54.06794,-54.63798,-55.58921,-56.55384,-57.65881,-60.9631,-64.80953,-63.5336,-54.64536,-52.60904,-53.08895,-53.00085,-52.77459,-52.5651,-52.54483,-52.76265,-53.31547,-54.15381,-55.78252,-58.90541,-62.22849,-65.40889,-68.79568,-0.01945068,-1.032205,-2.897717,-19.72975,-70.41153,-55.91656,-44.73526,-42.42972,-41.86741,-41.14474,-41.55569,-42.17729,-43.20436,-44.37222,-45.3675,-46.02762,-46.54704,-46.98785,-19.05624,-20.649,-42.37366
-74.77477,-5.741515,-15.17054,-17.16098,-1.877117,-9.351288,-10.32258,-13.91466,-5.052146,-69.12759,-61.79829,-62.29968,-57.08788,-53.62588,-54.41994,-54.67304,-54.86015,-55.17139,-55.76079,-56.73937,-57.73244,-58.86693,-62.23821,-66.14306,-64.82879,-55.76381,-53.67983,-54.1668,-54.0771,-53.84809,-53.63746,-53.62143,-53.84923,-54.42186,-55.28541,-56.95252,-60.13882,-63.52922,-66.77392,-70.22903,-0.02007387,-1.057398,-2.960775,-20.1214,-71.87016,-57.07067,-45.65962,-43.31825,-42.74914,-42.01533,-42.43493,-43.06931,-44.11747,-45.30929,-46.32497,-46.99862,-47.52867,-47.97851,-19.46726,-21.09388,-43.24879
-74.65465,-5.875055,-15.49875,-17.53125,-1.922729,-9.552215,-10.54298,-14.20364,-5.164141,-70.55461,-63.07497,-63.58136,-58.2566,-54.71433,-55.51963,-55.77775,-55.97083,-56.29333,-56.9026,-57.90922,-58.93142,-60.09613,-63.53552,-67.4992,-66.14564,-56.90107,-54.76848,-55.26255,-55.17124,-54.93948,-54.72776,-54.71618,-54.95428,-55.54727,-56.43667,-58.14297,-61.39373,-64.85257,-68.16262,-71.68718,-0.02071561,-1.083132,-3.024998,-20.51932,-73.3538,-58.24445,-46.59976,-44.22226,-43.64639,-42.90135,-43.32975,-43.97712,-45.04673,-46.26292,-47.29934,-47.98673,-48.5276,-48.98661,-19.88578,-21.54685,-44.13886
-74.53453,-6.011297,-15.833,-17.90829,-1.969317,-9.756796,-10.76736,-14.49761,-5.278264,-72.00603,-64.37352,-64.88485,-59.44506,-55.82092,-56.63752,-56.90074,-57.09995,-57.43402,-58.06371,-59.09903,-60.15111,-61.34672,-64.85535,-68.8783,-67.48446,-58.05743,-55.87525,-56.37646,-56.28352,-56.04901,-55.83627,-55.82933,-56.07805,-56.69198,-57.60789,-59.35418,-62.67047,-66.19887,-69.57535,-73.17049,-0.02137643,-1.109418,-3.090407,-20.9236,-74.86282,-59.4382,-47.55592,-45.142,-44.55938,-43.80303,-44.24039,-44.90096,-45.99238,-47.23335,-48.29086,-48.99224,-49.5441,-50.01244,-20.31192,-22.00806,-45.04407
-74.41441,-6.15029,-16.17337,-18.29223,-2.016898,-9.965091,-10.99576,-14.79664,-5.394552,-73.48224,-65.69427,-66.21047,-60.65354,-56.94591,-57.77387,-58.04226,-58.24776,-58.59372,-59.24439,-60.30913,-61.39182,-62.61905,-66.19805,-70.28069,-68.84555,-59.23316,-57.0004,-57.5088,-57.41419,-57.17694,-56.96325,-56.96115,-57.22083,-57.85628,-58.79938,-60.58647,-63.96936,-67.56848,-71.01247,-74.67935,-0.02205685,-1.136265,-3.15702,-21.33433,-76.3976,-60.65222,-48.52833,-46.0777,-45.48836,-44.72062,-45.16709,-45.8411,-46.95469,-48.22085,-49.29981,-50.0154,-50.57844,-51.05626,-20.7458,-22.47763,-45.96466
-74.29429,-6.292085,-16.51998,-18.68317,-2.065493,-10.17716,-11.22827,-15.10082,-5.51304,-74.98359,-67.03753,-67.55855,-61.88234,-58.08956,-58.92893,-59.20259,-59.41454,-59.77272,-60.44493,-61.53979,-62.65385,-63.91344,-67.56397,-71.70672,-70.22926,-60.42853,-58.14418,-58.65981,-58.56353,-58.32354,-58.10897,-58.11193,-58.3829,-59.04047,-60.01144,-61.84016,-65.29076,-68.96174,-72.47436,-76.21414,-0.02275744,-1.163686,-3.224858,-21.7516,-77.95853,-61.88679,-49.51724,-47.02962,-46.43357,-45.65436,-46.11011,-46.79777,-47.93391,-49.22568,-50.32645,-51.05649,-51.6309,-52.11836,-21.18755,-22.95571,-46.90086
-74.17417,-6.436733,-16.87292,-19.08122,-2.115121,-10.39307,-11.46494,-15.41021,-5.633768,-76.51046,-68.40366,-68.92942,-63.13176,-59.25213,-60.10297,-60.38198,-60.60055,-60.9713,-61.66561,-62.79133,-63.93755,-65.23023,-68.95347,-73.15672,-71.63589,-61.64384,-59.30687,-59.82978,-59.7318,-59.48907,-59.2737,-59.28193,-59.56453,-60.24485,-61.24439,-63.11558,-66.635,-70.37903,-73.96139,-77.77526,-0.02347876,-1.191692,-3.29394,-22.17549,-79.54598,-63.14222,-50.5229,-47.998,-47.39528,-46.60452,-47.06969,-47.77124,-48.93031,-50.24812,-51.37106,-52.11579,-52.70175,-53.19901,-21.6373,-23.44242,-47.8529
-74.05405,-6.584287,-17.23231,-19.48651,-2.165803,-10.61287,-11.70584,-15.72491,-5.756774,-78.06322,-69.79299,-70.32342,-64.4021,-60.43391,-61.29627,-61.58071,-61.80606,-62.18972,-62.90674,-64.06406,-65.24322,-66.56976,-70.36689,-74.63106,-73.06578,-62.87937,-60.48873,-61.01896,-60.91926,-60.67381,-60.45771,-60.47143,-60.76603,-61.46971,-62.49854,-64.41307,-68.00243,-71.8207,-75.47393,-79.3631,-0.02422139,-1.220294,-3.364288,-22.6061,-81.16036,-64.41883,-51.54554,-48.98308,-48.37373,-47.57133,-48.04611,-48.76177,-49.94415,-51.28843,-52.43391,-53.19358,-53.79129,-54.29852,-22.09517,-23.93791,-48.82101
-73.93393,-6.7348,-17.59823,-19.89914,-2.217559,-10.83663,-11.95104,-16.04498,-5.882096,-79.64227,-71.20586,-71.74089,-65.69365,-61.63516,-62.50909,-62.79904,-63.03137,-63.42828,-64.16861,-65.35829,-66.57121,-67.93238,-71.80461,-76.13009,-74.51926,-64.13542,-61.69004,-62.22763,-62.12619,-61.87802,-61.66127,-61.68071,-61.98766,-62.71536,-63.77421,-65.73295,-69.3934,-73.28712,-77.01239,-80.97806,-0.02498593,-1.249503,-3.435923,-23.04352,-82.80207,-65.71691,-52.58542,-49.98513,-49.36918,-48.55507,-49.03961,-49.76963,-50.9757,-52.3469,-53.51529,-54.29015,-54.8998,-55.41715,-22.5613,-24.44233,-49.80542
-73.81381,-6.888326,-17.97082,-20.31925,-2.27041,-11.06442,-12.20061,-16.37051,-6.009774,-81.24799,-72.64263,-73.18217,-67.00673,-62.85616,-63.74171,-64.03727,-64.27673,-64.68727,-65.45152,-66.67434,-67.92184,-69.31843,-73.26698,-77.65416,-75.99666,-65.41228,-62.91108,-63.45607,-63.35286,-63.10199,-62.88467,-62.91006,-63.22974,-63.9821,-65.07173,-67.07557,-70.80828,-74.77867,-78.57713,-82.62055,-0.025773,-1.279332,-3.508865,-23.48783,-84.47151,-67.0368,-53.64279,-51.00439,-50.38188,-49.55599,-50.05046,-50.79508,-52.02524,-53.42381,-54.61549,-55.40578,-56.02757,-56.55522,-23.03583,-24.9558,-50.80638
-73.69369,-7.044921,-18.35016,-20.74695,-2.324377,-11.2963,-12.45461,-16.70158,-6.139848,-82.88078,-74.10364,-74.64762,-68.34166,-64.09719,-64.99441,-65.29566,-65.54244,-65.96698,-66.75578,-68.01252,-69.29546,-70.72828,-74.75439,-79.20365,-77.49834,-66.71025,-64.15213,-64.70456,-64.59955,-64.34599,-64.12819,-64.15977,-64.49256,-65.27026,-66.39142,-68.44127,-72.24741,-76.29573,-80.16856,-84.29099,-0.02658322,-1.309792,-3.583136,-23.93912,-86.16908,-68.3788,-54.71792,-52.04114,-51.41212,-50.57437,-51.07894,-51.83839,-53.09305,-54.51943,-55.73479,-56.54077,-57.1749,-57.71302,-23.51888,-25.47849,-51.82414
-73.57357,-7.204639,-18.73637,-21.18236,-2.379481,-11.53234,-12.71312,-17.03827,-6.272358,-84.54103,-75.58926,-76.13758,-69.69874,-65.35853,-66.26747,-66.5745,-66.82879,-67.26769,-68.0817,-69.37318,-70.69241,-72.16227,-76.26721,-80.77892,-79.02462,-68.02962,-65.41346,-65.97337,-65.86655,-65.6103,-65.39211,-65.43014,-65.77642,-66.58015,-67.73362,-69.83041,-73.71117,-77.83867,-81.78708,-85.98978,-0.02741725,-1.340896,-3.658758,-24.3975,-87.89522,-69.74325,-55.81105,-53.09563,-52.46015,-51.61046,-52.12532,-52.89985,-54.1794,-55.63405,-56.87348,-57.69542,-58.34209,-58.89085,-24.01059,-26.01054,-52.85892
-73.45345,-7.367539,-19.12957,-21.62562,-2.435746,-11.77259,-12.97621,-17.38067,-6.407347,-86.22916,-77.09984,-77.65241,-71.0783,-66.64048,-67.56117,-67.87408,-68.13607,-68.58972,-69.42958,-70.75663,-72.11303,-73.62079,-77.80581,-82.38034,-80.57587,-69.37072,-66.69537,-67.26279,-67.15414,-66.89522,-66.67673,-66.72145,-67.08163,-67.91209,-69.09868,-71.24334,-75.19993,-79.40789,-83.4331,-87.71735,-0.02827575,-1.372657,-3.735753,-24.86306,-89.65033,-71.13046,-56.92246,-54.16813,-53.52624,-52.66455,-53.18986,-53.97972,-55.28458,-56.76798,-58.03187,-58.87002,-59.52944,-60.08902,-24.51111,-26.5521,-53.911
-73.33333,-7.533679,-19.52986,-22.07684,-2.493193,-12.01714,-13.24396,-17.72886,-6.544855,-87.94556,-78.63577,-79.19248,-72.48066,-67.94333,-68.87581,-69.19469,-69.46456,-69.93337,-70.79976,-72.1632,-73.55769,-75.10419,-79.3706,-84.0083,-82.15244,-70.73385,-67.99815,-68.57312,-68.46261,-68.20104,-67.98234,-68.03401,-68.40849,-69.2664,-70.48692,-72.68042,-76.71406,-81.00378,-85.10702,-89.47413,-0.0291594,-1.405087,-3.814144,-25.33588,-91.43484,-72.54078,-58.05241,-55.25892,-54.61067,-53.73691,-54.27286,-55.0783,-56.40888,-57.9215,-59.21026,-60.06489,-60.73727,-61.30783,-25.02057,-27.10332,-54.98061
-73.21321,-7.703116,-19.93737,-22.53615,-2.551845,-12.26605,-13.51642,-18.08293,-6.684927,-89.69065,-80.1974,-80.75815,-73.90616,-69.26737,-70.21168,-70.53662,-70.81457,-71.29894,-72.19254,-73.59325,-75.02673,-76.61285,-80.96196,-85.66317,-83.75468,-72.11932,-69.32209,-69.90465,-69.79224,-69.52804,-69.30923,-69.36812,-69.75732,-70.64342,-71.89869,-74.142,-78.25395,-82.62675,-86.80926,-91.26056,-0.0300689,-1.4382,-3.893953,-25.81608,-93.24918,-73.97453,-59.20118,-56.36826,-55.71372,-54.82782,-55.37459,-56.19587,-57.5526,-59.09491,-60.40895,-61.28032,-61.96588,-62.54761,-25.53913,-27.66435,-56.06801
-73.09309,-7.875911,-20.35221,-23.00369,-2.611726,-12.51938,-13.79369,-18.44296,-6.827605,-91.46486,-81.78512,-82.3498,-75.35511,-70.61289,-71.56907,-71.90016,-72.1864,-72.68673,-73.60825,-75.04711,-76.52052,-78.14715,-82.58029,-87.34535,-85.38296,-73.52746,-70.66748,-71.25766,-71.14335,-70.87653,-70.65771,-70.72409,-71.12844,-72.04348,-73.33436,-75.62847,-79.81998,-84.27718,-88.54024,-93.07707,-0.03100498,-1.472007,-3.975203,-26.30374,-95.09379,-75.43205,-60.36902,-57.49644,-56.83568,-55.93757,-56.49534,-57.33272,-58.71603,-60.28852,-61.62825,-62.51665,-63.21559,-63.80867,-26.06691,-28.23536,-57.17346
-72.97297,-8.052125,-20.77449,-23.4796,-2.672859,-12.77721,-14.07583,-18.80905,-6.972932,-93.26861,-83.3993,-83.96781,-76.82786,-71.98021,-72.94829,-73.28563,-73.58036,-74.09708,-75.04722,-76.52512,-78.03942,-79.70748,-84.22599,-89.05523,-87.03764,-74.95857,-72.03464,-72.63247,-72.51622,-72.24681,-72.02808,-72.10224,-72.52217,-73.46691,-74.79427,-77.1402,-81.41255,-85.95551,-90.3004,-94.92411,-0.03196837,-1.506524,-4.057919,-26.79896,-96.96912,-76.9137,-61.55623,-58.64374,-57.97683,-57.06644,-57.63541,-58.48916,-59.89948,-61.50264,-62.86848,-63.77418,-64.48672,-65.09134,-26.60408,-28.8165,-58.29723
-72.85285,-8.23182,-21.20435,-23.96399,-2.735268,-13.03962,-14.36292,-19.18128,-7.120955,-95.10233,-85.04034,-85.61254,-78.32476,-73.36962,-74.34963,-74.69332,-74.99675,-75.53028,-76.50979,-78.02764,-79.58382,-81.29422,-85.89947,-90.7932,-88.71909,-76.413,-73.42385,-74.02937,-73.91117,-73.63918,-73.42066,-73.50287,-73.93883,-74.91407,-76.27878,-78.67756,-83.03205,-87.66213,-92.09015,-96.80213,-0.03295984,-1.541763,-4.142123,-27.30185,-98.8756,-78.41982,-62.76309,-59.81044,-59.13745,-58.21474,-58.79508,-59.66547,-61.10324,-62.73758,-64.12995,-65.05323,-65.7796,-66.39595,-27.15078,-29.40793,-59.43957
-72.73273,-8.415059,-21.6419,-24.45702,-2.798978,-13.30667,-14.65504,-19.55974,-7.271717,-96.96646,-86.70862,-87.2844,-79.84614,-74.78144,-75.77341,-76.12354,-76.43588,-76.98667,-77.99629,-79.55503,-81.15408,-82.90777,-87.60114,-92.55967,-90.42769,-77.89107,-74.83544,-75.44867,-75.32849,-75.05394,-74.83574,-74.92631,-75.37875,-76.38528,-77.78827,-80.24094,-84.67888,-89.39748,-93.90995,-98.71159,-0.03398015,-1.577739,-4.227841,-27.81251,-100.8137,-79.95076,-63.98987,-60.99684,-60.31785,-59.38275,-59.97467,-60.86196,-62.32764,-63.99366,-65.41299,-66.35414,-67.09456,-67.72282,-27.70717,-30.00982,-60.60077
-72.61261,-8.601906,-22.08726,-24.95881,-2.864013,-13.57843,-14.95227,-19.94453,-7.425266,-98.86144,-88.40455,-88.98377,-81.39235,-76.21597,-77.21992,-77.5766,-77.89808,-78.46657,-79.50707,-81.10764,-82.75058,-84.54853,-89.33143,-94.35504,-92.16383,-79.39311,-76.26972,-76.89068,-76.7685,-76.49142,-76.27366,-76.37287,-76.84227,-77.88092,-79.3231,-81.83073,-86.35345,-91.16198,-95.76024,-100.653,-0.03503011,-1.614465,-4.315096,-28.33103,-102.7839,-81.50689,-65.23686,-62.20323,-61.51833,-60.57078,-61.17447,-62.07894,-63.57297,-65.27119,-66.71793,-67.67724,-68.43193,-69.0723,-28.27339,-30.62233,-61.78108
-72.49249,-8.792425,-22.54057,-25.46952,-2.9304,-13.85499,-15.25469,-20.33574,-7.581648,-100.7877,-90.12852,-90.71105,-82.96375,-77.67354,-78.6895,-79.05282,-79.38365,-79.97031,-81.04246,-82.68585,-84.37371,-86.2169,-91.09076,-96.17974,-93.92787,-80.91947,-77.72699,-78.35572,-78.23151,-77.95193,-77.73472,-77.8429,-78.32973,-79.40133,-80.88364,-83.44732,-88.05617,-92.95605,-97.64145,-102.6267,-0.03611055,-1.651957,-4.403914,-28.85752,-104.7866,-83.08856,-66.50437,-63.4299,-62.73918,-61.77913,-62.39479,-63.31672,-64.83957,-66.57051,-68.0451,-69.02285,-69.79205,-70.44473,-28.84961,-31.24564,-62.98079
-72.37237,-8.986684,-23.00194,-25.98927,-2.998164,-14.13642,-15.56238,-20.73346,-7.740911,-102.7457,-91.88095,-92.46663,-84.56069,-79.15447,-80.18245,-80.55252,-80.89293,-81.49822,-82.60283,-84.29001,-86.02387,-87.9133,-92.87955,-98.03417,-95.72022,-82.47048,-79.20759,-79.84411,-79.71784,-79.43578,-79.21925,-79.33671,-79.84146,-80.94687,-82.47028,-85.09112,-89.78747,-94.78014,-99.55407,-104.6333,-0.0372223,-1.690228,-4.494319,-29.39208,-106.8223,-84.69614,-67.79267,-64.67716,-63.98071,-63.00811,-63.63595,-64.57562,-66.12775,-67.89194,-69.39482,-70.39132,-71.17526,-71.84045,-29.43599,-31.87991,-64.20017
-72.25225,-9.184749,-23.47152,-26.51823,-3.067331,-14.42279,-15.87542,-21.13779,-7.903102,-104.736,-93.66223,-94.25093,-86.18354,-80.65908,-81.69909,-82.07601,-82.42624,-83.05064,-84.18851,-85.92051,-87.70144,-89.63815,-94.69824,-99.91876,-97.54127,-84.04649,-80.71182,-81.35616,-81.22781,-80.9433,-80.72757,-80.85464,-81.37781,-82.51791,-84.0834,-86.76252,-91.54776,-96.63469,-101.4985,-106.6732,-0.03836624,-1.729295,-4.586339,-29.93483,-108.8915,-86.33,-69.10208,-65.94531,-65.24324,-64.25803,-64.89825,-65.85595,-67.43784,-69.23582,-70.76745,-71.783,-72.58192,-73.25981,-30.03267,-32.52531,-65.43951
-72.13213,-9.386689,-23.94943,-27.05652,-3.137929,-14.71419,-16.19389,-21.54882,-8.068271,-106.7589,-95.4728,-96.06436,-87.83266,-82.1877,-83.23976,-83.62363,-83.98391,-84.62791,-85.79988,-87.57772,-89.40684,-91.39185,-96.54728,-101.8339,-99.39142,-85.64785,-82.24003,-82.8922,-82.76174,-82.47482,-82.26003,-82.39703,-82.93914,-84.11482,-85.72339,-88.46193,-93.33747,-98.52015,-103.4753,-108.7469,-0.03954324,-1.769171,-4.679998,-30.48586,-110.9947,-87.99052,-70.43289,-67.23466,-66.52708,-65.52922,-66.18203,-67.15805,-68.77017,-70.60248,-72.16333,-73.19824,-74.01237,-74.70317,-30.63984,-33.18203,-66.69909
-72.01201,-9.592573,-24.4358,-27.60431,-3.209984,-15.01069,-16.51789,-21.96666,-8.236468,-108.8149,-97.31307,-97.90733,-89.50843,-83.74066,-84.80477,-85.19571,-85.56628,-86.23038,-87.4373,-89.26202,-91.14046,-93.17485,-98.42712,-103.7801,-101.2711,-87.27492,-83.79254,-84.45256,-84.31997,-84.03067,-83.81695,-83.96423,-84.52579,-85.73796,-87.39065,-90.18978,-95.15704,-100.437,-105.4849,-110.8549,-0.04075422,-1.809873,-4.775323,-31.04528,-113.1323,-89.67807,-71.78542,-68.54552,-67.83254,-66.82199,-67.4876,-68.48223,-70.12508,-71.99227,-73.58281,-74.63738,-75.46698,-76.17089,-31.25765,-33.85024,-67.9792
-71.89189,-9.802473,-24.93078,-28.16175,-3.283524,-15.31238,-16.84749,-22.3914,-8.407742,-110.9046,-99.18347,-99.78026,-91.21122,-85.3183,-86.39447,-86.79258,-87.17368,-87.85839,-89.10112,-90.97381,-92.90271,-94.98757,-100.3382,-105.7578,-103.1806,-88.92806,-85.36968,-86.03758,-85.90283,-85.61118,-85.39867,-85.55658,-86.13813,-87.38773,-89.08557,-91.94648,-97.00691,-102.3856,-107.5277,-112.9977,-0.04200012,-1.851417,-4.872341,-31.61321,-115.3049,-91.39305,-73.15996,-69.87822,-69.15995,-68.13667,-68.81529,-69.82884,-71.50291,-73.40554,-75.02623,-76.10079,-76.9461,-77.66333,-31.88627,-34.53012,-69.28013
-71.77177,-10.01646,-25.43449,-28.72897,-3.358577,-15.61933,-17.18278,-22.82314,-8.582146,-113.0284,-101.0844,-101.6836,-92.9414,-86.92095,-88.00919,-88.41457,-88.80647,-89.5123,-90.79173,-92.71348,-94.69403,-96.83045,-102.281,-107.7674,-105.1205,-90.60762,-86.97179,-87.64759,-87.51065,-87.21669,-87.00554,-87.17444,-87.77652,-89.0645,-90.80857,-93.73247,-98.88752,-104.3666,-109.6044,-115.1759,-0.04328189,-1.893818,-4.971079,-32.18975,-117.513,-93.13585,-74.55684,-71.23307,-70.50964,-69.47358,-70.16545,-71.19822,-72.904,-74.84264,-76.49398,-77.58883,-78.4501,-79.18087,-32.52587,-35.22185,-70.60219
-71.65165,-10.2346,-25.94708,-29.30616,-3.435173,-15.93163,-17.52385,-23.26199,-8.759731,-115.1867,-103.0164,-103.6177,-94.69938,-88.54897,-89.64926,-90.06204,-90.46498,-91.19247,-92.5095,-94.48143,-96.51481,-98.70393,-104.2559,-109.8093,-107.0911,-92.31398,-88.59923,-89.28292,-89.14378,-88.84754,-88.6379,-88.81815,-89.44132,-90.76867,-92.56004,-95.54816,-100.7993,-106.3803,-111.7152,-117.3898,-0.04460053,-1.937092,-5.071566,-32.77501,-119.757,-94.90685,-75.97637,-72.6104,-71.88195,-70.83308,-71.53839,-72.59069,-74.3287,-76.30393,-77.98639,-79.10187,-79.97935,-80.72387,-33.17662,-35.92563,-71.94566
-71.53153,-10.45699,-26.46869,-29.89345,-3.51334,-16.24936,-17.8708,-23.70804,-8.94055,-117.3802,-104.9798,-105.5831,-96.48552,-90.20269,-91.31504,-91.73532,-92.14957,-92.89926,-94.25481,-96.27805,-98.3655,-100.6085,-106.2635,-111.884,-109.0929,-94.04751,-90.25233,-90.94394,-90.80256,-90.50409,-90.29611,-90.48809,-91.13292,-92.50062,-94.34042,-97.394,-102.7428,-108.4272,-113.8608,-119.6401,-0.04595704,-1.981258,-5.173828,-33.36911,-122.0375,-96.70646,-77.41887,-74.01053,-73.27719,-72.21548,-72.93448,-74.00662,-75.77737,-77.78976,-79.50385,-80.64028,-81.53423,-82.29272,-33.83871,-36.64163,-73.31087
-71.41141,-10.68368,-26.99946,-30.49101,-3.593109,-16.57261,-18.2237,-24.16141,-9.124657,-119.6092,-106.9751,-107.5802,-98.30024,-91.88248,-93.00687,-93.43476,-93.86059,-94.63304,-96.02804,-98.10377,-100.2465,-102.5445,-108.3042,-113.992,-111.1262,-95.80859,-91.93144,-92.63098,-92.48733,-92.18668,-91.98051,-92.1846,-92.85168,-94.26075,-96.15011,-99.27044,-104.7184,-110.5079,-116.0417,-121.9273,-0.04735247,-2.026331,-5.277894,-33.97215,-124.355,-98.53509,-78.88468,-75.43381,-74.69573,-73.62115,-74.35406,-75.44635,-77.25036,-79.30052,-81.04673,-82.20444,-83.11513,-83.88781,-34.51231,-37.37006,-74.6981
-71.29129,-10.91475,-27.53954,-31.09901,-3.674509,-16.90146,-18.58266,-24.62219,-9.312107,-121.8744,-109.0028,-109.6095,-100.1439,-93.58869,-94.7251,-95.16072,-95.5984,-96.39417,-97.8296,-99.95898,-102.1583,-104.5125,-110.3785,-116.1338,-113.1916,-97.59759,-93.63692,-94.3444,-94.19846,-93.89566,-93.69147,-93.90807,-94.598,-96.04947,-97.98955,-101.1779,-106.7265,-112.6228,-118.2583,-124.2519,-0.04878788,-2.072328,-5.383793,-34.58426,-126.71,-100.3931,-80.37412,-76.88057,-76.13789,-75.05042,-75.79747,-76.91024,-78.74804,-80.83656,-82.61541,-83.79474,-84.72242,-85.50952,-35.19759,-38.1111,-76.10768
-71.17117,-11.15029,-28.08908,-31.7176,-3.757571,-17.236,-18.94776,-25.0905,-9.502954,-124.1761,-111.0633,-111.6713,-102.017,-95.32167,-96.4701,-96.91356,-97.36337,-98.18303,-99.65986,-101.8441,-104.1014,-106.513,-112.4869,-118.3097,-115.2894,-99.4149,-95.36913,-96.08455,-95.9363,-95.6314,-95.42936,-95.65887,-96.37224,-97.86718,-99.85917,-103.1169,-108.7678,-114.7724,-120.5113,-126.6145,-0.05026435,-2.119268,-5.491555,-35.20555,-129.1031,-102.281,-81.88752,-78.35115,-77.60404,-76.50365,-77.26508,-78.39865,-80.27078,-82.39826,-84.21026,-85.41156,-86.35651,-87.15824,-35.89474,-38.86496,-77.53993
-71.05105,-11.39038,-28.64823,-32.34695,-3.842327,-17.57633,-19.31911,-25.56644,-9.697254,-126.515,-113.157,-113.7662,-103.9198,-97.0818,-98.24221,-98.69364,-99.15586,-100,-101.5192,-103.7596,-106.0761,-108.5464,-114.6299,-120.5203,-117.4202,-101.2609,-97.12844,-97.85181,-97.7012,-97.39425,-97.19454,-97.43737,-98.17481,-99.71431,-101.7594,-105.0878,-110.8425,-116.9572,-122.801,-129.0155,-0.05178303,-2.167167,-5.601209,-35.83614,-131.5348,-104.1992,-83.42522,-79.8459,-79.09452,-77.9812,-78.75724,-79.91194,-81.81895,-83.98601,-85.83169,-87.05529,-88.01778,-88.83439,-36.60396,-39.63182,-78.99515
-70.93093,-11.63509,-29.21713,-32.98724,-3.928809,-17.92252,-19.69679,-26.05012,-9.895066,-128.8915,-115.2845,-115.8947,-105.8528,-98.86944,-100.0418,-100.5013,-100.9762,-101.8455,-103.4081,-105.7058,-108.0829,-110.6131,-116.8079,-122.7662,-119.5843,-103.136,-98.9152,-99.64652,-99.49354,-99.18459,-98.98737,-99.24395,-100.0061,-101.5913,-103.6907,-107.0912,-112.9513,-119.1777,-125.1281,-131.4555,-0.05334505,-2.216046,-5.712786,-36.47614,-134.0056,-106.148,-84.98757,-81.36518,-80.6097,-79.48343,-80.27432,-81.45049,-83.39292,-85.60019,-87.48008,-88.72634,-89.70664,-90.53836,-37.32541,-40.41191,-80.47367
-70.81081,-11.8845,-29.79594,-33.63863,-4.017049,-18.27468,-20.0809,-26.54166,-10.09645,-131.3062,-117.4463,-118.0571,-107.8165,-100.685,-101.8693,-102.337,-102.8249,-103.7198,-105.3269,-107.6833,-110.1223,-112.7138,-119.0215,-125.0476,-121.7822,-105.0406,-100.7298,-101.4691,-101.3137,-101.0028,-100.8083,-101.079,-101.8665,-103.4985,-105.6535,-109.1274,-115.0947,-121.4345,-127.493,-133.9352,-0.0549516,-2.26592,-5.826315,-37.12567,-136.5161,-108.1279,-86.57491,-82.90933,-82.14993,-81.01071,-81.8167,-83.01468,-84.99309,-87.24119,-89.15583,-90.4251,-91.4235,-92.27056,-38.05931,-41.20541,-81.97582
-70.69069,-12.13871,-30.38483,-34.30131,-4.10708,-18.63289,-20.47155,-27.04116,-10.30145,-133.7596,-119.6427,-120.254,-109.8111,-102.5288,-103.7249,-104.201,-104.7022,-105.6235,-107.2761,-109.6924,-112.1947,-114.8488,-121.2713,-127.3652,-124.0143,-106.9752,-102.5726,-103.3198,-103.162,-102.8492,-102.6576,-102.9429,-103.7565,-105.4363,-107.6482,-111.197,-117.273,-123.7281,-129.8964,-136.4551,-0.0566039,-2.316811,-5.941828,-37.78486,-139.0669,-110.1394,-88.18759,-84.47872,-83.71559,-82.56341,-83.38475,-84.60488,-86.61983,-88.90942,-90.85934,-92.152,-93.16876,-94.03141,-38.80583,-42.01254,-83.50194
-70.57057,-12.39778,-30.98394,-34.97544,-4.198936,-18.99724,-20.86883,-27.54875,-10.51015,-136.2523,-121.8744,-122.4859,-111.8373,-104.4012,-105.6092,-106.0937,-106.6085,-107.5568,-109.256,-111.7336,-114.3007,-117.0186,-123.5577,-129.7195,-126.2812,-108.94,-104.444,-105.1991,-105.0389,-104.7243,-104.5357,-104.8361,-105.6763,-107.4053,-109.6754,-113.3005,-119.4869,-126.0589,-132.3387,-139.0156,-0.05830318,-2.368736,-6.059357,-38.45383,-141.6585,-112.1829,-89.82597,-86.07372,-85.30705,-84.1419,-84.97885,-86.22147,-88.27355,-90.60527,-92.59104,-93.90743,-94.94286,-95.82133,-39.56518,-42.83351,-85.05235
-70.45045,-12.66182,-31.59345,-35.6612,-4.292651,-19.36784,-21.27284,-28.06452,-10.72259,-138.7848,-124.1417,-124.7532,-113.8953,-106.3027,-107.5225,-108.0156,-108.5443,-109.5201,-111.2671,-113.8073,-116.4407,-119.2239,-125.8812,-132.1109,-128.5833,-110.9355,-106.3444,-107.1074,-106.9447,-106.6283,-106.443,-106.7589,-107.6266,-109.4059,-111.7355,-115.4384,-121.7368,-128.4276,-134.8206,-141.6176,-0.06005073,-2.421716,-6.178933,-39.1327,-144.2916,-114.2588,-91.4904,-87.69468,-86.92469,-85.74658,-86.59938,-87.86486,-89.95463,-92.32915,-94.35132,-95.69182,-96.74621,-97.64075,-40.33755,-43.66854,-86.62739
-70.33033,-12.93091,-32.2135,-36.35878,-4.38826,-19.74479,-21.68369,-28.58862,-10.93884,-141.3577,-126.4453,-127.0564,-115.9857,-108.2335,-109.4651,-109.9669,-110.5099,-111.514,-113.3098,-115.914,-118.6152,-121.465,-128.2424,-134.54,-130.921,-112.9622,-108.2741,-109.0451,-108.8798,-108.5617,-108.3798,-108.7118,-109.6076,-111.4384,-113.8289,-117.6111,-124.0233,-130.8347,-137.3426,-144.2614,-0.06184786,-2.475769,-6.300588,-39.82159,-146.9666,-116.3676,-93.18125,-89.342,-88.56889,-87.37782,-88.24674,-89.53543,-91.6635,-94.08147,-96.14061,-97.5056,-98.57923,-99.4901,-41.12314,-44.51783,-88.22742
-70.21021,-13.20513,-32.84427,-37.06837,-4.485798,-20.12817,-22.10148,-29.12114,-11.15896,-143.9716,-128.7855,-129.3961,-118.1088,-110.1942,-111.4375,-111.9482,-112.5057,-113.5387,-115.3846,-118.0542,-120.8246,-123.7425,-130.6419,-137.0073,-133.2949,-115.0204,-110.2336,-111.0125,-110.8447,-110.5249,-110.3467,-110.6952,-111.6198,-113.5034,-115.9561,-119.8191,-126.3469,-133.2807,-139.9052,-146.9477,-0.06369591,-2.530917,-6.424357,-40.52064,-149.6842,-118.5097,-94.89889,-91.01605,-90.24003,-89.03602,-89.92133,-91.23358,-93.40054,-95.86266,-97.95934,-99.3492,-100.4424,-101.3698,-41.92217,-45.38162,-89.85277
-70.09009,-13.48458,-33.48593,-37.79014,-4.585302,-20.51808,-22.52631,-29.66221,-11.38302,-146.627,-131.163,-131.7727,-120.2652,-112.1852,-113.4401,-113.9597,-114.5321,-115.5948,-117.4918,-120.2283,-123.0695,-126.057,-133.0801,-139.5133,-135.7054,-117.1107,-112.2232,-113.01,-112.8396,-112.5183,-112.344,-112.7095,-113.6636,-115.6013,-118.1177,-122.063,-128.7081,-135.7662,-142.5091,-149.6771,-0.06559626,-2.587179,-6.550271,-41.22996,-152.4449,-120.6857,-96.64368,-92.71721,-91.93852,-90.72158,-91.62354,-92.95973,-95.16619,-97.67312,-99.80794,-101.223,-102.3361,-103.2804,-42.73484,-46.26012,-91.50379
-69.96997,-13.76935,-34.13865,-38.52429,-4.686807,-20.91464,-22.9583,-30.21195,-11.61107,-149.3244,-133.5783,-134.1867,-122.4552,-114.2067,-115.4732,-116.0019,-116.5895,-117.6826,-119.6319,-122.4367,-125.3504,-128.4089,-135.5577,-142.0586,-138.1531,-119.2333,-114.2434,-115.0381,-114.8651,-114.5423,-114.3721,-114.755,-115.7395,-117.7326,-120.3141,-124.3433,-131.1075,-138.2917,-145.1548,-152.4503,-0.06755032,-2.644578,-6.678364,-41.94969,-155.2494,-122.8959,-98.41602,-94.44586,-93.66474,-92.4349,-93.35378,-94.71428,-96.96085,-99.51331,-101.6868,-103.1276,-104.2608,-105.2221,-43.56136,-47.15356,-93.18085
-69.84985,-14.05953,-34.8026,-39.27101,-4.790352,-21.31793,-23.39754,-30.77049,-11.84319,-152.0646,-136.0318,-136.6388,-124.6794,-116.2593,-117.5373,-118.0752,-118.6784,-119.8025,-121.8055,-124.6801,-127.6678,-130.7988,-138.0751,-144.6436,-140.6383,-121.3889,-116.2945,-117.0971,-116.9214,-116.5972,-116.4314,-116.8323,-117.8478,-119.8977,-122.5458,-126.6604,-133.5456,-140.8579,-147.843,-155.2678,-0.06955956,-2.703133,-6.808672,-42.67995,-158.0983,-125.1408,-100.2163,-96.20242,-95.41911,-94.17638,-95.11246,-96.49766,-98.78496,-101.3836,-103.5965,-105.0633,-106.2169,-107.1957,-44.40193,-48.06217,-94.8843
-69.72973,-14.35521,-35.47795,-40.03049,-4.895974,-21.72807,-23.84416,-31.33795,-12.07944,-154.848,-138.5241,-139.1293,-126.9383,-118.3433,-119.6327,-120.18,-120.7991,-121.9551,-124.0129,-126.9588,-130.0222,-133.2272,-140.633,-147.269,-143.1617,-123.5777,-118.377,-119.1874,-119.0091,-118.6835,-118.5223,-118.9418,-119.9892,-122.0971,-124.8133,-129.015,-136.0229,-143.4652,-150.5742,-158.1303,-0.07162546,-2.762866,-6.941229,-43.42088,-160.9922,-127.421,-102.0448,-97.98726,-97.20202,-95.94645,-96.9,-98.31027,-100.6389,-103.2846,-105.5373,-107.0306,-108.205,-109.2013,-45.25679,-48.98618,-96.61451
-69.60961,-14.6565,-36.16488,-40.80294,-5.003711,-22.14516,-24.29826,-31.91445,-12.31989,-157.6753,-141.0557,-141.6588,-129.2321,-120.4592,-121.7599,-122.3167,-122.9521,-124.1406,-126.2545,-129.2734,-132.4141,-135.6947,-143.232,-149.9353,-145.7238,-125.8003,-120.4914,-121.3095,-121.1286,-120.8017,-120.6452,-121.0838,-122.1639,-124.3312,-127.1171,-131.4076,-138.5401,-146.1143,-153.349,-161.0384,-0.07374954,-2.823801,-7.076069,-44.17262,-163.9318,-129.7369,-103.9021,-99.8008,-99.0139,-97.74551,-98.71683,-100.1526,-102.5232,-105.2165,-107.5098,-109.0299,-110.2254,-111.2397,-46.12614,-49.92584,-98.37185
-69.48949,-14.96349,-36.86358,-41.58856,-5.113604,-22.5693,-24.75995,-32.50012,-12.5646,-160.5471,-143.6273,-144.2279,-131.5616,-122.6073,-123.9193,-124.4857,-125.1378,-126.3596,-128.5309,-131.6243,-134.8441,-138.2018,-145.8726,-152.643,-148.3249,-128.0571,-122.6379,-123.4638,-123.2801,-122.9521,-122.8007,-123.2589,-124.3725,-126.6007,-129.4577,-133.8387,-141.0977,-148.8058,-156.1681,-163.9927,-0.07593339,-2.885958,-7.21323,-44.93528,-166.9175,-132.089,-105.7884,-101.6435,-100.8552,-99.574,-100.5634,-102.0249,-104.4383,-107.1799,-109.5144,-111.0618,-112.2787,-113.3111,-47.01022,-50.88137,-100.1567
-69.36937,-15.27628,-37.57423,-42.38754,-5.225691,-23.0006,-25.22935,-33.09509,-12.81364,-163.4641,-146.2393,-146.8371,-133.927,-124.7882,-126.1114,-126.6875,-127.3566,-128.6126,-130.8426,-134.012,-137.3127,-140.7492,-148.5553,-155.3927,-150.9658,-130.3486,-124.817,-125.6507,-125.4643,-125.1351,-124.989,-125.4675,-126.6154,-128.9059,-131.8357,-136.3088,-143.6962,-151.5403,-159.032,-166.9939,-0.07817859,-2.949361,-7.352747,-45.70902,-169.9502,-134.4777,-107.7042,-103.5156,-102.7262,-101.4323,-102.44,-103.9279,-106.3845,-109.1753,-111.5516,-113.1266,-114.3653,-115.4162,-47.90924,-51.85302,-101.9694
-69.24925,-15.59497,-38.297,-43.20009,-5.340015,-23.43918,-25.70658,-33.69949,-13.06709,-166.4267,-148.8923,-149.4869,-136.329,-127.0022,-128.3364,-128.9225,-129.609,-130.8998,-133.19,-136.4371,-139.8204,-143.3373,-151.2809,-158.185,-153.6468,-132.6752,-127.0293,-127.8706,-127.6814,-127.3512,-127.2107,-127.71,-128.893,-131.2474,-134.2516,-138.8186,-146.3363,-154.3183,-161.9415,-170.0427,-0.08048682,-3.014033,-7.494656,-46.49396,-173.0304,-136.9037,-109.6499,-105.4177,-104.6275,-103.321,-104.3473,-105.8618,-108.3624,-111.2031,-113.6218,-115.2249,-116.4857,-117.5553,-48.82343,-52.84103,-103.8104
-69.12913,-15.91966,-39.0321,-44.02642,-5.456615,-23.88514,-26.19175,-34.31346,-13.32502,-169.4357,-151.5868,-152.178,-138.768,-129.2498,-130.595,-131.1911,-131.8953,-133.2219,-135.5735,-138.9,-142.3677,-145.9668,-154.05,-161.0204,-156.3686,-135.0374,-129.275,-130.124,-129.932,-129.6009,-129.4662,-129.9869,-131.206,-133.6256,-136.7059,-141.3686,-149.0185,-157.1406,-164.8971,-173.1396,-0.08285976,-3.079997,-7.638996,-47.29024,-176.1588,-139.3674,-111.6259,-107.3502,-106.5595,-105.2403,-106.2856,-107.8272,-110.3724,-113.2638,-115.7256,-117.3572,-118.6404,-119.729,-49.75303,-53.84566,-105.68
-69.00901,-16.25046,-39.7797,-44.86675,-5.575534,-24.3386,-26.68498,-34.93712,-13.5875,-172.4917,-154.3236,-154.9108,-141.2445,-131.5314,-132.8874,-133.4938,-134.2162,-135.5793,-137.9937,-141.4013,-144.9553,-148.6382,-156.863,-163.8995,-159.1316,-137.4357,-131.5547,-132.4113,-132.2164,-131.8845,-131.756,-132.2986,-133.5546,-136.0411,-139.1991,-143.9592,-151.7434,-160.0077,-167.8996,-176.2855,-0.08529914,-3.147277,-7.785805,-48.09801,-179.3361,-141.8693,-113.6327,-109.3135,-108.5226,-107.1909,-108.2554,-109.8244,-112.415,-115.3578,-117.8633,-119.5239,-120.8299,-121.9378,-50.69826,-54.86716,-107.5786
-68.88889,-16.58747,-40.54001,-45.72129,-5.696814,-24.79966,-27.18639,-35.57061,-13.85459,-175.5953,-157.103,-157.6859,-143.7591,-133.8475,-135.2142,-135.8309,-136.5719,-137.9724,-140.4511,-143.9416,-147.5837,-151.3522,-159.7207,-166.823,-161.9364,-139.8705,-133.8687,-134.7329,-134.5352,-134.2025,-134.0804,-134.6456,-135.9395,-138.4943,-141.7319,-146.5913,-154.5117,-162.9202,-170.9494,-179.4809,-0.08780676,-3.215899,-7.935119,-48.91739,-182.5629,-144.4099,-115.6705,-111.308,-110.5172,-109.173,-110.2571,-111.854,-114.4906,-117.4856,-120.0356,-121.7256,-123.0547,-124.1822,-51.65938,-55.90578,-109.5067
-68.76877,-16.93081,-41.31322,-46.59026,-5.8205,-25.26845,-27.6961,-36.21407,-14.12639,-178.7472,-159.9257,-160.504,-146.3121,-136.1985,-137.5758,-138.203,-138.963,-140.4017,-142.9462,-146.5212,-150.2534,-154.1093,-162.6236,-169.7914,-164.7835,-142.3424,-136.2176,-137.0893,-136.8887,-136.5554,-136.44,-137.0284,-138.3611,-140.9859,-144.3046,-149.2652,-157.3239,-165.8788,-174.0474,-182.7266,-0.09038443,-3.285886,-8.08698,-49.74855,-185.8399,-146.9898,-117.74,-113.3341,-112.5438,-111.1873,-112.2912,-113.9165,-116.5998,-119.6478,-122.2428,-123.9627,-125.3152,-126.4626,-52.63662,-56.96179,-111.4646
-68.64865,-17.28058,-42.09953,-47.47387,-5.946636,-25.74508,-28.21425,-36.86764,-14.40295,-181.9481,-162.7924,-163.3655,-148.9042,-138.5849,-139.9726,-140.6105,-141.3898,-142.8677,-145.4794,-149.1409,-152.9651,-156.9102,-165.5725,-172.8053,-167.6736,-144.8518,-138.6018,-139.481,-139.2774,-138.9436,-138.8351,-139.4474,-140.8198,-143.5163,-146.9181,-151.9817,-160.1807,-168.8841,-177.1942,-186.0232,-0.09303403,-3.357264,-8.241426,-50.59161,-189.1678,-149.6095,-119.8414,-115.3924,-114.6029,-113.2341,-114.3582,-116.0122,-118.7429,-121.8448,-124.4856,-126.2357,-127.6121,-128.7797,-53.63022,-58.03544,-113.4527
-68.52853,-17.63688,-42.89914,-48.37236,-6.075265,-26.22968,-28.74095,-37.53145,-14.68436,-185.1986,-165.7035,-166.2711,-151.5359,-141.0071,-142.4052,-143.0538,-143.853,-145.3709,-148.0513,-151.801,-155.7193,-159.7554,-168.5679,-175.8654,-170.6071,-147.3992,-141.0218,-141.9083,-141.7018,-141.3675,-141.2664,-141.9032,-143.3163,-146.086,-149.5726,-154.7412,-163.0827,-171.9368,-180.3904,-189.3715,-0.09575749,-3.430058,-8.398496,-51.44672,-192.5474,-152.2695,-121.9752,-117.4832,-116.695,-115.3139,-116.4585,-118.1417,-120.9206,-124.0771,-126.7643,-128.5452,-129.9458,-131.1339,-54.64043,-59.12701,-115.4715
-68.40841,-17.99985,-43.71226,-49.28595,-6.206435,-26.72235,-29.27632,-38.20566,-14.9707,-188.4994,-168.6598,-169.2214,-154.2077,-143.4656,-144.8738,-145.5335,-146.3529,-147.9117,-150.6624,-154.5023,-158.5166,-162.6456,-171.6105,-178.9722,-173.5847,-149.9852,-143.4779,-144.3718,-144.1623,-143.8277,-143.7341,-144.3962,-145.851,-148.6956,-152.269,-157.5445,-166.0305,-175.0376,-183.6368,-192.7722,-0.09855677,-3.504296,-8.558233,-52.31404,-195.9792,-154.9704,-124.1419,-119.6071,-118.8204,-117.4272,-118.5926,-120.3055,-123.1333,-126.3452,-129.0796,-130.8917,-132.3168,-133.5257,-55.66751,-60.23676,-117.5214
-68.28829,-18.36958,-44.53909,-50.21487,-6.340192,-27.22323,-29.82051,-38.89039,-15.26205,-191.8512,-171.6618,-172.217,-156.92,-145.9609,-147.3791,-148.0499,-148.89,-150.4907,-153.3133,-157.2451,-161.3576,-165.5814,-174.701,-182.1263,-176.6069,-152.6102,-145.9708,-146.8719,-146.6594,-146.3246,-146.239,-146.9269,-148.4244,-151.3457,-155.0076,-160.3921,-169.0248,-178.1871,-186.9341,-196.226,-0.1014339,-3.580002,-8.720677,-53.1937,-199.464,-157.7127,-126.3419,-121.7644,-120.9797,-119.5745,-120.7611,-122.504,-125.3814,-128.6497,-131.4319,-133.2757,-134.7257,-135.9557,-56.7117,-61.36497,-119.6027
-68.16817,-18.7462,-45.37984,-51.15935,-6.476582,-27.73243,-30.37364,-39.58581,-15.55848,-195.2547,-174.7102,-175.2585,-159.6736,-148.4935,-149.9215,-150.6036,-151.4648,-153.1083,-156.0043,-160.0302,-164.2429,-168.5635,-177.84,-185.3285,-179.6742,-155.2747,-148.5008,-149.4091,-149.1935,-148.8587,-148.7813,-149.4958,-151.037,-154.0368,-157.7893,-163.2846,-172.0661,-181.386,-190.2829,-199.7336,-0.104391,-3.657204,-8.885869,-54.08586,-203.0025,-160.497,-128.5757,-123.9557,-123.1733,-121.7562,-122.9643,-124.7378,-127.6656,-130.991,-133.8218,-135.6978,-137.1731,-138.4245,-57.77328,-62.51191,-121.716
-68.04805,-19.12982,-46.23473,-52.11963,-6.615655,-28.25009,-30.93584,-40.29205,-15.86007,-198.7105,-177.8055,-178.3464,-162.4688,-151.0638,-152.5015,-153.195,-154.0778,-155.7651,-158.7362,-162.858,-167.1731,-171.5924,-181.0282,-188.5793,-182.7874,-157.9793,-151.0684,-151.9839,-151.7652,-151.4304,-151.3616,-152.1035,-153.6893,-156.7694,-160.6144,-166.2228,-175.1553,-184.6349,-193.6839,-203.2958,-0.1074301,-3.735931,-9.053853,-54.99066,-206.5955,-163.3239,-130.8436,-126.1815,-125.4018,-123.9729,-125.2029,-127.0074,-129.9863,-133.3696,-136.2498,-138.1584,-139.6594,-140.9325,-58.85249,-63.67787,-123.8615
-67.92793,-19.52057,-47.10397,-53.09595,-6.757458,-28.77632,-31.50725,-41.00926,-16.16692,-202.2195,-180.9484,-181.4815,-165.3064,-153.6723,-155.1195,-155.8246,-156.7295,-158.4615,-161.5094,-165.7291,-170.1488,-174.669,-184.2663,-191.8795,-185.9469,-160.7245,-153.6742,-154.5967,-154.3749,-154.0403,-153.9804,-154.7503,-156.382,-159.5441,-163.4836,-169.2071,-178.2929,-187.9346,-197.138,-206.9133,-0.1105534,-3.816208,-9.224671,-55.90826,-210.2437,-166.1939,-133.1463,-128.4421,-127.6656,-126.2251,-127.4772,-129.3132,-132.344,-135.7862,-138.7164,-140.6582,-142.1852,-143.4804,-59.94961,-64.86313,-126.0399
-67.80781,-19.91857,-47.98779,-54.08855,-6.902042,-29.31126,-32.088,-41.7376,-16.4791,-205.7822,-184.1396,-184.6644,-168.1867,-156.3196,-157.7761,-158.4929,-159.4204,-161.1981,-164.3244,-168.6442,-173.1707,-177.7937,-187.555,-195.2295,-189.1533,-163.5109,-156.3186,-157.2481,-157.0231,-156.6888,-156.6381,-157.4369,-159.1155,-162.3615,-166.3976,-172.2383,-181.4796,-191.2859,-200.6458,-210.5869,-0.1137632,-3.898066,-9.398366,-56.83882,-213.9478,-169.1075,-135.484,-130.7381,-129.9653,-128.5132,-129.7879,-131.6558,-134.7393,-138.2413,-141.2222,-143.1977,-144.7511,-146.0688,-61.0649,-66.06799,-128.2514
-67.68769,-20.32394,-48.88639,-55.09768,-7.049458,-29.85504,-32.67823,-42.47722,-16.79669,-209.3995,-187.3798,-187.8956,-171.1104,-159.006,-160.4716,-161.2004,-162.1509,-163.9753,-167.1819,-171.6037,-176.2394,-180.9673,-190.8949,-198.6302,-192.4074,-166.3389,-159.0021,-159.9384,-159.7102,-159.3764,-159.3354,-160.1637,-161.8903,-165.2222,-169.3569,-175.317,-184.7161,-194.6892,-204.208,-214.3174,-0.1170618,-3.981533,-9.574984,-57.78248,-217.7087,-172.0655,-137.8574,-133.07,-132.3012,-130.8379,-132.1354,-134.0357,-137.1727,-140.7353,-143.7678,-145.7774,-147.3576,-148.698,-62.19863,-67.29273,-130.4966
-67.56757,-20.7368,-49.80002,-56.1236,-7.199757,-30.40779,-33.27808,-43.22826,-17.11979,-213.072,-190.6694,-191.1759,-174.0781,-161.7322,-163.2067,-163.9476,-164.9216,-166.7938,-170.0823,-174.6084,-179.3555,-184.1905,-194.2869,-202.0821,-195.7096,-169.2091,-161.7252,-162.6683,-162.4369,-162.1037,-162.0726,-162.9313,-164.707,-168.1268,-172.3622,-178.4439,-188.003,-198.1455,-207.8254,-218.1055,-0.1204514,-4.066639,-9.754568,-58.73941,-221.5269,-175.0683,-140.2668,-135.4383,-134.674,-133.1995,-134.5203,-136.4535,-139.6447,-143.2689,-146.3537,-148.3979,-150.0054,-151.3689,-63.35109,-68.53765,-132.7759
-67.44745,-21.15729,-50.7289,-57.16654,-7.352991,-30.96965,-33.8877,-43.9909,-17.44848,-216.8005,-194.0094,-194.5058,-177.0903,-164.4986,-165.9818,-166.7349,-167.7329,-169.6541,-173.0263,-177.6588,-182.5197,-187.4639,-197.7315,-205.586,-199.0607,-172.122,-164.4884,-165.4383,-165.2036,-164.8711,-164.8504,-165.7402,-167.5662,-171.0758,-175.4142,-181.6197,-191.3412,-201.6555,-211.4988,-221.9519,-0.1239347,-4.153412,-9.937165,-59.70976,-225.4034,-178.1166,-142.7128,-137.8435,-137.0842,-135.5986,-136.943,-138.9096,-142.1559,-145.8426,-148.9805,-151.0599,-152.695,-154.0819,-64.52256,-69.80305,-135.0897
-67.32733,-21.58554,-51.67325,-58.22678,-7.509213,-31.54075,-34.50722,-44.76527,-17.78285,-220.5858,-197.4002,-197.8862,-180.1476,-167.3058,-168.7974,-169.563,-170.5855,-172.5566,-176.0144,-180.7555,-185.7326,-190.7883,-201.2296,-209.1425,-202.4611,-175.0783,-167.2923,-168.2487,-168.0107,-167.6791,-167.6692,-168.591,-170.4685,-174.0698,-178.5133,-184.845,-194.7312,-205.2198,-215.2289,-225.8576,-0.1275139,-4.241884,-10.12282,-60.69369,-229.3389,-181.211,-145.1959,-140.286,-139.5323,-138.0358,-139.4042,-141.4047,-144.7069,-148.4569,-151.6488,-153.7638,-155.4269,-156.8376,-65.71331,-71.08925,-137.4385
-67.20721,-22.02167,-52.63332,-59.30457,-7.668478,-32.12122,-35.13678,-45.55156,-18.12299,-224.4286,-200.8427,-201.3175,-183.2507,-170.1542,-171.654,-172.4323,-173.4798,-175.5019,-179.0472,-183.8992,-188.9949,-194.1644,-204.7818,-212.7524,-205.9116,-178.0784,-170.1373,-171.1002,-170.8589,-170.5283,-170.5295,-171.4842,-173.4143,-177.1095,-181.6604,-188.1204,-198.1739,-208.8392,-219.0166,-229.8234,-0.1311916,-4.332086,-10.31158,-61.69136,-233.3343,-184.352,-147.7165,-142.7665,-142.0188,-140.5116,-141.9044,-143.9393,-147.2982,-151.1125,-154.3591,-156.5103,-158.2019,-159.6367,-66.92363,-72.39654,-139.8229
-67.08709,-22.46582,-53.60934,-60.40017,-7.83084,-32.71121,-35.77655,-46.34991,-18.46899,-228.3296,-204.3374,-204.8006,-186.4,-173.0445,-174.5522,-175.3432,-176.4164,-178.4906,-182.1253,-187.0904,-192.3073,-197.5928,-208.389,-216.4163,-209.4129,-181.123,-173.024,-173.9933,-173.7486,-173.4192,-173.432,-174.4202,-176.4043,-180.1954,-184.856,-191.4468,-201.6698,-212.5145,-222.8625,-233.8499,-0.1349705,-4.424049,-10.50349,-62.70294,-237.3902,-187.5403,-150.2751,-145.2854,-144.5442,-143.0265,-144.4441,-146.5139,-149.9303,-153.81,-157.112,-159.3,-161.0204,-162.4797,-68.15382,-73.72524,-142.2431
-66.96697,-22.91814,-54.60156,-61.51386,-7.996356,-33.31086,-36.42666,-47.16049,-18.82095,-232.2898,-207.8851,-208.336,-189.5962,-175.977,-177.4925,-178.2965,-179.3957,-181.5233,-185.2492,-190.3298,-195.6704,-201.0742,-212.0517,-220.1349,-212.9655,-184.2125,-175.9529,-176.9284,-176.6804,-176.3523,-176.377,-177.3998,-179.439,-183.3282,-188.1008,-194.8248,-205.2198,-216.2464,-226.7674,-237.9381,-0.1388532,-4.517805,-10.6986,-63.72859,-241.5075,-190.7766,-152.8723,-147.8432,-147.1091,-145.5812,-147.0238,-149.1291,-152.6039,-156.5498,-159.9082,-162.1334,-163.8831,-165.3672,-69.40417,-75.07566,-144.6998
-66.84685,-23.37875,-55.61021,-62.6459,-8.165082,-33.92031,-37.08727,-47.98346,-19.17895,-236.3097,-211.4865,-211.9244,-192.84,-178.9524,-180.4754,-181.2925,-182.4184,-184.6004,-188.4196,-193.618,-199.085,-204.6095,-215.771,-223.9089,-216.57,-187.3477,-178.9246,-179.9062,-179.6547,-179.3281,-179.3653,-180.4235,-182.519,-186.5085,-191.3955,-198.2551,-208.8246,-220.0358,-230.7323,-242.0888,-0.1428424,-4.613387,-10.89696,-64.76847,-245.687,-194.0614,-155.5085,-150.4405,-149.7141,-148.1761,-149.6442,-151.7854,-155.3196,-159.3327,-162.7482,-165.0112,-166.7907,-168.3,-70.67499,-76.44814,-147.1934
-66.72673,-23.8478,-56.63555,-63.79657,-8.337076,-34.53971,-37.75853,-48.819,-19.54309,-240.3904,-215.1423,-215.5667,-196.1319,-181.9712,-183.5014,-184.3318,-185.4849,-187.7226,-191.6371,-196.9557,-202.5516,-208.1993,-219.5473,-227.7391,-220.2273,-190.529,-181.9395,-182.9271,-182.6721,-182.3472,-182.3972,-183.4917,-185.645,-189.7369,-194.7408,-201.7385,-212.485,-223.8833,-234.7579,-246.3028,-0.146941,-4.710827,-11.09862,-65.82275,-249.9296,-197.3954,-158.1843,-153.0779,-152.3597,-150.8118,-152.3059,-154.4835,-158.0778,-162.1592,-165.6326,-167.9341,-169.7437,-171.2785,-71.96657,-77.843,-149.7244
-66.60661,-24.32542,-57.67783,-64.96614,-8.512398,-35.16921,-38.44059,-49.66727,-19.91348,-244.5324,-218.8533,-219.2634,-199.4725,-185.034,-186.571,-187.415,-188.5959,-190.8904,-194.9022,-200.3436,-206.0711,-211.8445,-223.3817,-231.6262,-223.9378,-193.7571,-184.9982,-185.9917,-185.7332,-185.4102,-185.4735,-186.6052,-188.8175,-193.0142,-198.1373,-205.2756,-216.2017,-227.7898,-238.8449,-250.581,-0.1511518,-4.810159,-11.30363,-66.89161,-254.236,-200.7792,-160.9001,-155.7559,-155.0464,-153.4889,-155.0093,-157.224,-160.8793,-165.0299,-168.5622,-170.9025,-172.7427,-174.3035,-73.27922,-79.26056,-152.2932
-66.48649,-24.81178,-58.7373,-66.1549,-8.691106,-35.80894,-39.13361,-50.52845,-20.2902,-248.7367,-222.6201,-223.0153,-202.8625,-188.1413,-189.6849,-190.5426,-191.7518,-194.1045,-198.2156,-203.7822,-209.6442,-215.5456,-227.2748,-235.571,-227.7024,-197.0325,-188.1013,-189.1005,-188.8385,-188.5175,-188.5945,-189.7644,-192.0371,-196.3408,-201.5857,-208.8672,-219.9754,-231.7561,-242.9944,-254.9242,-0.1554778,-4.911418,-11.51204,-67.9752,-258.6072,-204.2135,-163.6566,-158.4749,-157.7749,-156.208,-157.7551,-160.0074,-163.7247,-167.9454,-171.5374,-173.9173,-175.7885,-177.3756,-74.61325,-80.70116,-154.9005
-66.36637,-25.307,-59.81422,-67.36314,-8.873261,-36.45908,-39.83775,-51.4027,-20.67336,-253.0041,-226.4435,-226.8231,-206.3026,-191.2936,-192.8435,-193.7151,-194.9533,-197.3653,-201.578,-207.2724,-213.2715,-219.3036,-231.2275,-239.5741,-231.5217,-200.3559,-191.2494,-192.2541,-191.9886,-191.6698,-191.761,-192.97,-195.3044,-199.7176,-205.0868,-212.5141,-223.807,-235.7829,-247.2069,-259.3334,-0.1599219,-5.014638,-11.7239,-69.07371,-263.044,-207.699,-166.4542,-161.2357,-160.5457,-158.9696,-160.5439,-162.8343,-166.6144,-170.9064,-174.5589,-176.9789,-178.8817,-180.4955,-75.96899,-82.16514,-157.5466
-66.24625,-25.81125,-60.90885,-68.59115,-9.058926,-37.11976,-40.55318,-52.2902,-21.06305,-257.3354,-230.3242,-230.6876,-209.7933,-194.4916,-196.0475,-196.9332,-198.2009,-200.6735,-204.9899,-210.8146,-216.9537,-223.1192,-235.2405,-243.6364,-235.3963,-203.7279,-194.4429,-195.4531,-195.184,-194.8676,-194.9734,-196.2225,-198.6201,-203.1451,-208.6413,-216.2169,-227.6972,-239.8712,-251.4836,-263.8093,-0.1644874,-5.119854,-11.93926,-70.1873,-267.5472,-211.2363,-169.2935,-164.0387,-163.3594,-161.7745,-163.3763,-165.7054,-169.5492,-173.9135,-177.6275,-180.0881,-182.0228,-183.6637,-77.34674,-83.65285,-160.2321
-66.12613,-26.32468,-62.02146,-69.83921,-9.248163,-37.79114,-41.28005,-53.19113,-21.45939,-261.7315,-234.2631,-234.6094,-213.3353,-197.7357,-199.2973,-200.1973,-201.4951,-204.0297,-208.4519,-214.4097,-220.6917,-226.9932,-239.3147,-247.7586,-239.327,-207.149,-197.6825,-198.6979,-198.4252,-198.1114,-198.2324,-199.5226,-201.9848,-206.624,-212.2499,-219.9765,-231.6468,-244.0217,-255.8251,-268.353,-0.1691773,-5.227103,-12.15817,-71.31616,-272.1177,-214.826,-172.175,-166.8846,-166.2166,-164.6231,-166.2529,-168.6212,-172.5297,-176.9674,-180.7437,-183.2456,-185.2127,-186.881,-78.74684,-85.16463,-162.9575
-66.00601,-26.84743,-63.15232,-71.10763,-9.441036,-38.47338,-42.01852,-54.10567,-21.86247,-266.1931,-238.2608,-238.5893,-216.9293,-201.0267,-202.5936,-203.508,-204.8366,-207.4344,-211.9648,-218.0583,-224.4862,-230.9263,-243.4509,-251.9414,-243.3144,-210.62,-200.9687,-201.9892,-201.7129,-201.4019,-201.5385,-202.8709,-205.399,-210.155,-215.9132,-223.7937,-235.6567,-248.2353,-260.2324,-272.9652,-0.1739949,-5.336421,-12.3807,-72.46046,-276.7564,-218.469,-175.0993,-169.7738,-169.1179,-167.516,-169.1743,-171.5824,-175.5565,-180.0686,-183.9081,-186.4519,-188.4519,-190.1481,-80.16961,-86.70083,-165.7233
-65.88589,-27.37967,-64.30169,-72.39671,-9.63761,-39.16664,-42.76878,-55.03401,-22.2724,-270.7212,-242.3182,-242.6282,-220.576,-204.365,-205.9369,-206.866,-208.226,-210.8884,-215.5292,-221.7611,-228.3379,-234.9193,-247.6499,-256.1857,-247.3594,-214.1414,-204.3022,-205.3276,-205.0475,-204.7396,-204.8924,-206.2679,-208.8636,-213.7388,-219.6321,-227.6692,-239.7277,-252.5129,-264.7063,-277.647,-0.1789435,-5.447845,-12.60689,-73.62037,-281.4643,-222.1657,-178.067,-172.7071,-172.0638,-170.454,-172.1411,-174.5896,-178.6303,-183.2179,-187.1216,-189.7078,-191.7411,-193.4656,-81.61539,-88.26182,-168.53
-65.76577,-27.92155,-65.46986,-73.70676,-9.83795,-39.87108,-43.53098,-55.97631,-22.68928,-275.3167,-246.4359,-246.7266,-224.2759,-207.7513,-209.3278,-210.2717,-211.6638,-214.3922,-219.1457,-225.5188,-232.2475,-238.9732,-251.9126,-260.4922,-251.4625,-217.7139,-207.6835,-208.7136,-208.4298,-208.1251,-208.2946,-209.7143,-212.379,-217.3761,-223.4073,-231.6037,-243.8605,-256.8552,-269.2478,-282.3992,-0.1840266,-5.561413,-12.83679,-74.79608,-286.2421,-225.9171,-181.0785,-175.685,-175.0551,-173.4376,-175.154,-177.6434,-181.7517,-186.4159,-190.3846,-193.0139,-195.0811,-196.8343,-83.08451,-89.84796,-171.3783
-65.64565,-28.47324,-66.65711,-75.03808,-10.04212,-40.58687,-44.3053,-56.93278,-23.11323,-279.9803,-250.6149,-250.8855,-228.0299,-211.1861,-212.7668,-213.7259,-215.1507,-217.9463,-222.815,-229.3322,-236.2159,-243.0886,-256.2398,-264.8618,-255.6246,-221.3381,-211.1131,-212.1479,-211.8603,-211.559,-211.7457,-213.2107,-215.9459,-221.0675,-227.2395,-235.5982,-248.056,-261.2631,-273.8577,-287.2228,-0.1892477,-5.677163,-13.07047,-75.98776,-291.0909,-229.7237,-184.1345,-178.708,-178.0923,-176.4674,-178.2136,-180.7446,-184.9214,-189.6632,-193.698,-196.371,-198.4725,-200.2548,-84.57731,-91.4596,-174.2685
-65.52553,-29.0349,-67.86372,-76.39099,-10.2502,-41.31416,-45.09191,-57.90359,-23.54436,-284.7131,-254.856,-255.1055,-231.8385,-214.6701,-216.2547,-217.229,-218.6871,-221.5516,-226.5377,-233.2019,-240.2439,-247.2664,-260.6325,-269.2952,-259.8463,-225.0147,-214.5918,-215.6309,-215.3395,-215.0418,-215.2463,-216.7577,-219.5651,-224.8139,-231.1295,-239.6534,-252.3151,-265.7376,-278.537,-292.1187,-0.1946103,-5.795135,-13.30798,-77.19561,-296.0115,-233.5863,-187.2355,-181.7769,-181.1761,-179.5441,-181.3205,-183.8937,-188.14,-192.9606,-197.0624,-199.7797,-201.916,-203.7278,-86.09415,-93.09713,-177.2013
-65.40541,-29.6067,-69.08997,-77.7658,-10.46225,-42.05314,-45.89099,-58.88894,-23.98277,-289.5158,-259.1598,-259.3876,-235.7025,-218.2038,-219.7919,-220.7817,-222.2739,-225.2086,-230.3147,-237.1287,-244.3321,-251.5076,-265.0914,-273.7933,-264.1284,-228.7444,-218.1201,-219.1633,-218.8681,-218.5743,-218.7971,-220.3561,-223.2372,-228.6158,-235.0781,-243.7701,-256.6385,-270.2795,-283.2865,-297.0878,-0.2001182,-5.915368,-13.54938,-78.41981,-301.0048,-237.5056,-190.3822,-184.8921,-184.307,-182.6684,-184.4754,-187.0914,-191.4082,-196.3088,-200.4785,-203.2408,-205.4124,-207.2541,-87.63536,-94.76092,-180.1772
-65.28529,-30.18881,-70.33616,-79.16285,-10.67834,-42.80395,-46.70271,-59.88902,-24.42857,-294.3895,-263.5273,-263.7324,-239.6225,-221.7879,-223.379,-224.3845,-225.9115,-228.9178,-234.1464,-241.1133,-248.4815,-255.8128,-269.6174,-278.3568,-268.4716,-232.5277,-221.6985,-222.7458,-222.4467,-222.157,-222.3987,-224.0063,-226.9628,-232.4741,-239.086,-247.9492,-261.0273,-274.8897,-288.1072,-302.1312,-0.2057751,-6.037902,-13.79473,-79.66054,-306.0719,-241.4823,-193.5751,-188.0544,-187.4858,-185.8408,-187.679,-190.3383,-194.7268,-199.7084,-203.947,-206.7549,-208.9623,-210.8344,-89.20132,-96.45135,-183.1967
-65.16517,-30.78139,-71.60259,-80.58245,-10.89854,-43.56679,-47.52726,-60.90402,-24.88189,-299.3349,-267.9592,-268.1407,-243.5994,-225.4231,-227.0168,-228.0382,-229.6005,-232.6801,-238.0337,-245.1566,-252.6927,-260.183,-274.2116,-282.9867,-272.8768,-236.3654,-225.3278,-226.3789,-226.0759,-225.7906,-226.0517,-227.7091,-230.7426,-236.3895,-243.1541,-252.1915,-265.4821,-279.5692,-293.0001,-307.2498,-0.2115849,-6.162778,-14.04408,-80.91799,-311.2137,-245.5171,-196.8147,-191.2644,-190.713,-189.0621,-190.9319,-193.6353,-198.0963,-203.1602,-207.4687,-210.3228,-212.5666,-214.4695,-90.79237,-98.16881,-186.2605
-65.04505,-31.38463,-72.88954,-82.02495,-11.12293,-44.34182,-48.36482,-61.93414,-25.34284,-304.3532,-272.4565,-272.6135,-247.6337,-229.1098,-230.7057,-231.7432,-233.3417,-236.496,-241.9772,-249.2591,-256.9667,-264.619,-278.8746,-287.6837,-277.3446,-240.2582,-229.0086,-230.0632,-229.7562,-229.4755,-229.7567,-231.4652,-234.5774,-240.3626,-247.2831,-256.4979,-270.004,-284.3188,-297.9661,-312.4447,-0.2175515,-6.290039,-14.29749,-82.19235,-316.4311,-249.6109,-200.1018,-194.5226,-193.9894,-192.333,-194.2349,-196.9829,-201.5175,-206.6648,-211.0442,-213.9452,-216.2259,-218.16,-92.40888,-99.91369,-189.3691
-64.92492,-31.99869,-74.19734,-83.49066,-11.35158,-45.12923,-49.21557,-62.97958,-25.81154,-309.4451,-277.0198,-277.1515,-251.7263,-232.8488,-234.4464,-235.5003,-237.1357,-240.3662,-245.9777,-253.4217,-261.3043,-269.1218,-283.6076,-292.4487,-281.8758,-244.2067,-232.7414,-233.7993,-233.4884,-233.2126,-233.5144,-235.2751,-238.4678,-244.3943,-251.4739,-260.8691,-274.5938,-289.1394,-303.0061,-317.7167,-0.2236791,-6.419725,-14.55503,-83.48382,-321.7251,-253.7643,-203.4369,-197.8298,-197.3156,-195.654,-197.5885,-200.3818,-204.9911,-210.223,-214.6743,-217.6229,-219.9409,-221.9067,-94.05122,-101.6864,-192.523
-64.8048,-32.62377,-75.52628,-84.97994,-11.58456,-45.92918,-50.0797,-64.04055,-26.2881,-314.6116,-281.6502,-281.7555,-255.8778,-236.6407,-238.2396,-239.31,-240.983,-244.2914,-250.0358,-257.6452,-265.7063,-273.6921,-288.4113,-297.2826,-286.4713,-248.2116,-236.527,-237.588,-237.273,-237.0023,-237.3254,-239.1396,-242.4145,-248.4854,-255.7272,-265.3061,-279.2524,-294.0321,-308.1212,-323.067,-0.2299717,-6.551882,-14.81676,-84.79258,-327.0968,-257.9782,-206.8206,-201.1867,-200.6923,-199.026,-200.9936,-203.8328,-208.5178,-213.8356,-218.3597,-221.3566,-223.7125,-225.7105,-95.71977,-103.4873,-195.7228
-64.68468,-33.26004,-76.87667,-86.49313,-11.82196,-46.74186,-50.95741,-65.11723,-26.77265,-319.8538,-286.3485,-286.4264,-260.0891,-240.4862,-242.0858,-243.173,-244.8844,-248.2723,-254.1523,-261.9303,-270.1734,-278.331,-293.2868,-302.1862,-291.1317,-252.2736,-240.3659,-241.4298,-241.1108,-240.8454,-241.1904,-243.0594,-246.4182,-252.6365,-260.0439,-269.8098,-283.9808,-298.9977,-313.3123,-328.4965,-0.2364337,-6.686552,-15.08274,-86.11883,-332.547,-262.2532,-210.2536,-204.5937,-204.1202,-202.4496,-204.4507,-207.3365,-212.0983,-217.5031,-222.1013,-225.1471,-227.5414,-229.572,-97.41491,-105.3169,-198.9692
-64.56456,-33.90768,-78.24883,-88.03058,-12.06385,-47.56745,-51.84888,-66.20984,-27.26531,-325.1725,-291.1155,-291.1651,-264.3607,-244.3858,-245.9857,-247.09,-248.8404,-252.3094,-258.3279,-266.2779,-274.7067,-283.0392,-298.235,-307.1604,-295.858,-256.3935,-244.2589,-245.3253,-245.0022,-244.7425,-245.1101,-247.0351,-250.4797,-256.8484,-264.4249,-274.381,-288.7798,-304.0373,-318.5804,-334.0062,-0.2430693,-6.823779,-15.35302,-87.46278,-338.0768,-266.5901,-213.7364,-208.0517,-207.5999,-205.9254,-207.9606,-210.8937,-215.7334,-221.2265,-225.8997,-228.9951,-231.4284,-233.492,-99.13701,-107.1754,-202.2627
-64.44444,-34.5669,-79.64309,-89.59263,-12.3103,-48.40615,-52.75431,-67.31859,-27.76621,-330.5688,-295.9521,-295.9723,-268.6936,-248.3403,-249.94,-251.0615,-252.8519,-256.4036,-262.5633,-270.6887,-279.3069,-287.8178,-303.2568,-312.2061,-300.6508,-260.5719,-248.2065,-249.2752,-248.948,-248.6943,-249.0851,-251.0674,-254.5997,-261.1221,-268.8709,-279.0207,-293.6503,-309.1517,-323.9266,-339.5974,-0.2498832,-6.963609,-15.62769,-88.82461,-343.6873,-270.9899,-217.2697,-211.5613,-211.1321,-209.4543,-211.5241,-214.5051,-219.4238,-225.0065,-229.7557,-232.9014,-235.3743,-237.4714,-100.8865,-109.0635,-205.6039
-64.32432,-35.23787,-81.05976,-91.17966,-12.5614,-49.25814,-53.67389,-68.44368,-28.27546,-336.0436,-300.8592,-300.8491,-273.0884,-252.3503,-253.9493,-255.0882,-256.9193,-260.5555,-266.8594,-275.1635,-283.975,-292.6677,-308.3533,-317.3242,-305.511,-264.8096,-252.2094,-253.2802,-252.9489,-252.7014,-253.116,-255.1571,-258.7789,-265.4581,-273.3828,-283.7297,-298.5935,-314.3421,-329.3518,-345.2708,-0.2568799,-7.106089,-15.90679,-90.20453,-349.3795,-275.4531,-220.8542,-215.1231,-214.7176,-213.037,-215.1419,-218.1715,-223.1703,-228.8437,-233.6701,-236.8668,-239.3798,-241.5109,-102.6637,-110.9814,-208.9934
-64.2042,-35.92079,-82.49917,-92.79201,-12.81723,-50.1236,-54.60783,-69.58533,-28.79321,-341.598,-305.8377,-305.7961,-277.546,-256.4166,-258.0142,-259.1709,-261.0434,-264.7659,-271.2168,-279.7031,-288.7117,-297.5898,-313.5253,-322.5155,-310.4395,-269.1073,-256.2683,-257.341,-257.0054,-256.7644,-257.2037,-259.3048,-263.018,-269.8574,-277.9616,-288.5089,-303.6101,-319.6093,-334.857,-351.0278,-0.264064,-7.251264,-16.1904,-91.60273,-355.1543,-279.9807,-224.4905,-218.7379,-218.3571,-216.6741,-218.8146,-221.8935,-226.9736,-232.7391,-237.6437,-240.8922,-243.4459,-245.6113,-104.4691,-112.9296,-212.4318
-64.08408,-36.61586,-83.96166,-94.43007,-13.07788,-51.00274,-55.55633,-70.74375,-29.31958,-347.2329,-310.8886,-310.8144,-282.067,-260.5397,-262.1355,-263.3101,-265.2249,-269.0353,-275.6363,-284.3085,-293.518,-302.585,-318.7739,-327.7811,-315.437,-273.4657,-260.384,-261.4581,-261.1183,-260.8841,-261.3486,-263.5112,-267.3179,-274.3207,-282.6079,-293.3593,-308.7011,-324.9544,-340.4434,-356.8693,-0.2714405,-7.399183,-16.47858,-93.01943,-361.0129,-284.5735,-228.1792,-222.4064,-222.0513,-220.3664,-222.5431,-225.672,-230.8344,-236.6934,-241.6772,-244.9783,-247.5731,-249.7736,-106.303,-114.9086,-215.9198
-63.96396,-37.32329,-85.44756,-96.0942,-13.34342,-51.89574,-56.51959,-71.91917,-29.8547,-352.9494,-316.0127,-315.9048,-286.6524,-264.7203,-266.3137,-267.5065,-269.4645,-273.3646,-280.1187,-288.9803,-298.3949,-307.6544,-324.1001,-333.1218,-320.5044,-277.8856,-264.5569,-265.6323,-265.2883,-265.0612,-265.5517,-267.7771,-271.6792,-278.8489,-287.3228,-298.2819,-313.8676,-330.3784,-346.112,-362.7964,-0.2790142,-7.549892,-16.7714,-94.45483,-366.9563,-289.2322,-231.921,-226.1293,-225.8009,-224.1146,-226.3281,-229.5077,-234.7537,-240.7073,-245.7716,-249.1258,-251.7625,-253.9984,-108.1659,-116.9187,-219.4579
-63.84384,-38.04326,-86.95722,-97.78478,-13.61394,-52.80282,-57.49782,-73.11179,-30.3987,-358.7486,-321.211,-321.0682,-291.3029,-268.9593,-270.5496,-271.7608,-273.7628,-277.7545,-284.6648,-293.7195,-303.3431,-312.7988,-329.5049,-338.5386,-325.6425,-282.3677,-268.7879,-269.8643,-269.5159,-269.2963,-269.8135,-272.1032,-276.1027,-283.4428,-292.1072,-303.2776,-319.1105,-335.8824,-351.8639,-368.8102,-0.2867902,-7.703443,-17.06893,-95.90914,-372.9856,-293.9577,-235.7167,-229.9072,-229.6066,-227.9196,-230.1703,-233.4014,-238.7321,-244.7817,-249.9276,-253.3358,-256.0148,-258.2866,-110.0581,-118.9605,-223.0469
-63.72372,-38.77599,-88.49098,-99.50219,-13.88954,-53.72416,-58.49123,-74.32184,-30.95172,-364.6314,-326.4844,-326.3056,-296.0192,-273.2571,-274.8439,-276.0737,-278.1206,-282.2057,-289.2753,-298.5268,-308.3636,-318.0193,-334.9893,-344.0323,-330.8523,-286.9128,-273.0777,-274.1546,-273.8019,-273.5901,-274.1347,-276.4902,-280.5893,-288.1032,-296.9619,-308.3473,-324.4309,-341.4673,-357.7,-374.9119,-0.2947737,-7.859884,-17.37123,-97.38256,-379.1019,-298.7509,-239.5667,-233.7409,-233.4693,-231.7821,-234.0706,-237.3538,-242.7704,-248.9174,-254.146,-257.6089,-260.3309,-262.6391,-111.9802,-121.0343,-226.6873
-63.6036,-39.52168,-90.04919,-101.2468,-14.17029,-54.65997,-59.50003,-75.54956,-31.5139,-370.5989,-331.8338,-331.6179,-300.8023,-277.6147,-279.1972,-280.4459,-282.5385,-286.719,-293.9511,-303.4033,-313.4574,-323.3169,-340.5543,-349.6041,-336.1344,-291.5217,-277.4269,-278.5041,-278.1471,-277.9433,-278.5162,-280.9389,-285.1396,-292.831,-301.8878,-313.492,-329.8296,-347.1342,-363.6216,-381.1026,-0.30297,-8.019265,-17.67838,-98.87531,-385.3063,-303.6125,-243.4719,-237.6312,-237.3896,-235.7028,-238.0297,-241.3658,-246.8695,-253.1153,-258.4277,-261.9461,-264.7117,-267.0568,-113.9325,-123.1407,-230.3797
-63.48348,-40.28056,-91.6322,-103.0191,-14.45628,-55.61046,-60.52443,-76.79515,-32.08538,-376.6522,-337.2603,-337.0059,-305.6528,-282.0326,-283.6103,-284.8781,-287.0173,-291.295,-298.6929,-308.3496,-318.6254,-328.6926,-346.2011,-355.2547,-341.4899,-296.1951,-281.8362,-282.9135,-282.552,-282.3566,-282.9585,-285.4501,-289.7545,-297.627,-306.8859,-318.7127,-335.3079,-352.8842,-369.6297,-387.3833,-0.3113845,-8.18164,-17.99045,-100.3876,-391.5999,-308.5434,-247.433,-241.5787,-241.3683,-239.6826,-242.0484,-245.4381,-251.0302,-257.376,-262.7735,-266.3481,-269.1579,-271.5404,-115.9154,-125.2801,-234.1249
-63.36336,-41.05283,-93.24038,-104.8193,-14.74762,-56.57584,-61.56466,-78.05886,-32.66629,-382.7924,-342.7648,-342.4707,-310.5718,-286.5116,-288.0837,-289.371,-291.5577,-295.9346,-303.5015,-313.3667,-323.8686,-334.1474,-351.9307,-360.9852,-346.9195,-300.9338,-286.3065,-287.3833,-287.0174,-286.8308,-287.4625,-290.0244,-294.4348,-302.4921,-311.9571,-324.0104,-340.8666,-358.7184,-375.7254,-393.7554,-0.3200228,-8.347059,-18.30751,-101.9196,-397.9838,-313.5446,-251.4506,-245.5843,-245.4063,-243.7222,-246.1276,-249.5716,-255.2533,-261.7006,-267.1842,-270.8159,-273.6705,-276.091,-117.9295,-127.4529,-237.9235
-63.24324,-41.83872,-94.8741,-106.648,-15.04438,-57.55631,-62.62094,-79.34091,-33.25679,-389.0205,-348.3483,-348.0132,-315.5599,-291.0525,-292.6184,-293.9253,-296.1604,-300.6384,-308.3779,-318.4555,-329.1879,-339.6823,-357.7441,-366.7967,-352.4242,-305.7386,-290.8383,-291.9144,-291.544,-291.3666,-292.0289,-294.6627,-299.1813,-307.4271,-317.1024,-329.3861,-346.5068,-364.6378,-381.9099,-400.2199,-0.3288907,-8.515576,-18.62963,-103.4717,-404.4592,-318.6168,-255.5253,-249.6486,-249.5042,-247.8224,-250.2679,-253.7671,-259.5396,-266.0898,-271.6608,-275.3503,-278.2503,-280.7093,-119.9751,-129.6597,-241.7761
-63.12312,-42.63844,-96.53371,-108.5055,-15.34668,-58.55209,-63.69348,-80.64153,-33.85701,-395.3377,-354.0118,-353.6344,-320.6181,-295.6559,-297.2149,-298.5417,-300.8262,-305.4074,-313.3227,-323.6169,-334.5842,-345.2984,-363.6424,-372.6899,-358.0049,-310.6103,-295.4324,-296.5075,-296.1326,-295.9646,-296.6584,-299.3658,-303.9947,-312.433,-322.3227,-334.8408,-352.2297,-370.6436,-388.1842,-406.7781,-0.337994,-8.687246,-18.95688,-105.0439,-411.0271,-323.761,-259.6581,-253.7724,-253.663,-251.9841,-254.4703,-258.0254,-263.8899,-270.5445,-276.2041,-279.9522,-282.8982,-285.3962,-122.0526,-131.9009,-245.6835
-63.003,-43.45222,-98.2196,-110.3922,-15.65459,-59.5634,-64.78252,-81.96098,-34.46711,-401.7451,-359.7562,-359.3352,-325.7471,-300.3226,-301.874,-303.221,-305.5558,-310.2422,-318.3369,-328.8517,-340.0586,-350.9967,-369.6267,-378.6661,-363.6625,-315.5497,-300.0896,-301.1633,-300.7838,-300.6257,-301.3517,-304.1343,-308.876,-317.5107,-327.6189,-340.3756,-358.0362,-376.7368,-394.5496,-413.431,-0.3473386,-8.862122,-19.28935,-106.6365,-417.6888,-328.978,-263.8495,-257.9565,-257.8833,-256.208,-258.7356,-262.3473,-268.3052,-275.0656,-280.815,-284.6225,-287.6152,-290.1528,-124.1626,-134.177,-249.6462
-62.88288,-44.28029,-99.93214,-112.3085,-15.96822,-60.59046,-65.88828,-83.29948,-35.08722,-408.2437,-365.5827,-365.1166,-330.948,-305.0533,-306.5964,-307.9638,-310.35,-315.1437,-323.4212,-334.161,-345.6121,-356.7783,-375.6982,-384.7261,-369.3978,-320.5576,-304.8106,-305.8825,-305.4984,-305.3505,-306.1097,-308.9691,-313.8259,-322.6609,-332.9921,-345.9914,-363.9274,-382.9186,-401.0073,-420.18,-0.3569308,-9.040261,-19.62711,-108.2497,-424.4455,-334.2687,-268.1003,-262.2018,-262.166,-260.4951,-263.0646,-266.7337,-272.7863,-279.6539,-285.4944,-289.3621,-292.4021,-294.9798,-126.3055,-136.4885,-253.6651
-62.76276,-45.12288,-101.6717,-114.255,-16.28766,-61.63349,-67.01099,-84.65727,-35.71752,-414.8349,-371.4921,-370.9796,-336.2214,-309.8489,-311.3829,-312.771,-315.2094,-320.1126,-328.5766,-339.5455,-351.2456,-362.6442,-381.8579,-390.8711,-375.2119,-325.6348,-309.5962,-310.6658,-310.2771,-310.1399,-310.933,-313.8711,-318.8453,-327.8848,-338.4432,-351.6894,-369.9045,-389.1902,-407.5583,-427.0262,-0.3667767,-9.221719,-19.97022,-109.8838,-431.2982,-339.6341,-272.4112,-266.5088,-266.5119,-264.8461,-267.4581,-271.1855,-277.334,-284.3103,-290.2432,-294.172,-297.2599,-299.8782,-128.4818,-138.8359,-257.7407
-62.64264,-45.98024,-103.4387,-116.2319,-16.61303,-62.69271,-68.15089,-86.03461,-36.35813,-421.5196,-377.4857,-376.9253,-341.5683,-314.7101,-316.2342,-317.6432,-320.1349,-325.1497,-333.8039,-345.0063,-356.9602,-368.5956,-388.107,-397.102,-381.1056,-330.7823,-314.4471,-315.5141,-315.1207,-314.9945,-315.8226,-318.841,-323.9351,-333.1831,-343.9732,-357.4706,-375.9685,-395.5526,-414.2039,-433.9709,-0.3768829,-9.406555,-20.31878,-111.539,-438.2483,-345.0751,-276.7829,-270.8786,-270.9218,-269.2618,-271.9171,-275.7035,-281.9493,-289.0358,-295.0623,-299.053,-302.1895,-304.849,-130.6919,-141.2197,-261.8738
-62.52252,-46.85258,-105.2336,-118.2398,-16.94441,-63.76836,-69.30822,-87.43173,-37.00923,-428.299,-383.5643,-382.9546,-346.9897,-319.6376,-321.151,-322.5813,-325.1273,-330.2558,-339.104,-350.5444,-362.7569,-374.6336,-394.4466,-403.4198,-387.0799,-336.0007,-319.364,-320.4281,-320.03,-319.9152,-320.7791,-323.8795,-329.096,-338.5567,-349.5832,-363.336,-382.1206,-402.007,-420.9453,-441.0154,-0.387256,-9.594825,-20.67286,-113.2154,-445.2969,-350.5925,-281.2163,-275.3118,-275.3967,-273.7433,-276.4423,-280.2886,-286.6331,-293.8313,-299.9526,-304.006,-307.1919,-309.8931,-132.9363,-143.6404,-266.0651
-62.4024,-47.74017,-107.0566,-120.279,-17.28191,-64.86065,-70.48321,-88.8489,-37.67097,-435.1744,-389.7291,-389.0686,-352.4863,-324.6322,-326.1342,-327.5859,-330.1873,-335.4318,-344.4777,-356.1605,-368.6368,-380.7592,-400.8779,-409.8257,-393.1356,-341.291,-324.3478,-325.4084,-325.0057,-324.9027,-325.8033,-328.9877,-334.329,-344.0068,-355.2741,-369.2868,-388.3619,-408.5547,-427.7836,-448.1608,-0.3979026,-9.786591,-21.03254,-114.9135,-452.4452,-356.1874,-285.7121,-279.8093,-279.9372,-278.2912,-281.0348,-284.9417,-291.3861,-298.6976,-304.9151,-309.0321,-312.2679,-315.0115,-135.2155,-146.0985,-270.3152
-62.28228,-48.64325,-108.9083,-122.3501,-17.62564,-65.96984,-71.67611,-90.28635,-38.34351,-442.147,-395.9811,-395.2682,-358.0591,-329.6947,-331.1844,-332.658,-335.3157,-340.6785,-349.9259,-361.8558,-374.6008,-386.9736,-407.4021,-416.3208,-399.2739,-346.654,-329.3993,-330.456,-330.0485,-329.9577,-330.8961,-334.1662,-339.635,-349.5341,-361.047,-375.324,-394.6934,-415.1967,-434.7202,-455.4084,-0.4088298,-9.981912,-21.3979,-116.6332,-459.6945,-361.8606,-290.271,-284.3719,-284.5443,-282.9066,-285.6952,-289.6637,-296.2095,-303.6357,-309.9507,-314.1322,-317.4186,-320.2051,-137.53,-148.5946,-274.625
-62.16216,-49.56206,-110.789,-124.4535,-17.9757,-67.09615,-72.88716,-91.74436,-39.02701,-449.2178,-402.3214,-401.5546,-363.7091,-334.8259,-336.3025,-337.7981,-340.5132,-345.9967,-355.4496,-367.6311,-380.6501,-393.2779,-414.0202,-422.906,-405.4956,-352.0906,-334.5192,-335.5716,-335.1592,-335.0812,-336.0582,-339.4159,-345.0147,-355.1396,-366.903,-381.4488,-401.1165,-421.9343,-441.7563,-462.7596,-0.4200445,-10.18085,-21.76902,-118.375,-467.046,-367.6132,-294.8938,-289.0004,-289.2189,-287.5903,-290.4246,-294.4555,-301.104,-308.6466,-315.0604,-319.3072,-322.645,-325.4749,-139.8802,-151.1292,-278.9952
-62.04204,-50.49686,-112.6991,-126.5896,-18.33221,-68.23981,-74.11662,-93.22317,-39.72163,-456.3881,-408.7511,-407.9288,-369.437,-340.0266,-341.4892,-343.0071,-345.7808,-351.3872,-361.0496,-373.4875,-386.7857,-399.6733,-420.7336,-429.5824,-411.8017,-357.6016,-339.7083,-340.7559,-340.3387,-340.2738,-341.2905,-344.7376,-350.4692,-360.8244,-372.843,-387.6623,-407.6322,-428.7687,-448.893,-470.2157,-0.4315541,-10.38347,-22.14599,-120.1391,-474.501,-373.446,-299.5812,-293.6957,-293.9618,-292.3431,-295.2239,-299.318,-306.0706,-313.7312,-320.2451,-324.5582,-327.948,-330.822,-142.2667,-153.7027,-283.4264
-61.92192,-51.44791,-114.6391,-128.7589,-18.69527,-69.40109,-75.36473,-94.72304,-40.42754,-463.6592,-415.2713,-414.3919,-375.244,-345.2977,-346.7454,-348.2859,-351.1192,-356.8509,-366.7268,-379.426,-393.0087,-406.161,-427.5435,-436.3512,-418.1933,-363.1879,-344.9674,-346.0098,-345.5877,-345.5364,-346.5938,-350.1323,-355.9993,-366.5894,-378.8681,-393.9657,-414.2418,-435.7012,-456.1318,-477.7778,-0.443366,-10.58983,-22.52889,-121.9255,-482.0607,-379.3602,-304.3342,-298.4587,-298.7739,-297.1661,-300.094,-304.2521,-311.1103,-318.8904,-325.5058,-329.8861,-333.3286,-336.2472,-144.69,-156.3159,-287.9195
-61.8018,-52.41547,-116.6095,-130.9618,-19.06499,-70.58021,-76.63175,-96.24424,-41.14491,-471.0323,-421.8831,-420.9449,-381.1308,-350.6398,-352.0717,-353.6351,-356.5292,-362.3887,-372.4822,-385.4475,-399.3202,-412.742,-434.451,-443.2135,-424.6712,-368.8505,-350.2973,-351.3341,-350.9071,-350.8698,-351.9689,-355.6008,-361.6058,-372.4355,-384.9794,-400.36,-420.9463,-442.7329,-463.4738,-485.4475,-0.4554879,-10.79999,-22.9178,-123.7347,-489.7265,-385.3566,-309.1534,-303.2901,-303.6561,-302.0601,-305.0358,-309.2588,-316.224,-324.1253,-330.8436,-335.2919,-338.7878,-341.7517,-147.1506,-158.9692,-292.4751
-61.68168,-53.3998,-118.6105,-133.1989,-19.44149,-71.77744,-77.91794,-97.78704,-41.87392,-478.5087,-428.5877,-427.589,-387.0986,-356.0539,-357.4691,-359.0557,-362.0116,-368.0014,-378.3168,-391.5531,-405.7213,-419.4177,-441.4573,-450.1704,-431.2365,-374.5901,-355.6989,-356.7295,-356.2975,-356.2747,-357.4166,-361.1439,-367.2899,-378.3638,-391.1781,-406.8464,-427.7471,-449.8651,-470.9204,-493.226,-0.4679274,-11.01403,-23.31282,-125.5669,-497.4996,-391.4362,-314.0397,-308.1909,-308.6094,-307.026,-310.0502,-314.3391,-321.4127,-329.4368,-336.2594,-340.7766,-344.3267,-347.3365,-149.6491,-161.6631,-297.0941
-61.56156,-54.40117,-120.6427,-135.4706,-19.82488,-72.99301,-79.22356,-99.3517,-42.61472,-486.0895,-435.3861,-434.3251,-393.1481,-361.5408,-362.9382,-364.5484,-367.5673,-373.6898,-384.2313,-397.7438,-412.2132,-426.1891,-448.5639,-457.2231,-437.8903,-380.4078,-361.173,-362.1968,-361.7599,-361.7521,-362.9377,-366.7625,-373.0523,-384.3754,-397.4651,-413.4261,-434.6453,-457.0991,-478.4729,-501.1146,-0.4806926,-11.23201,-23.71402,-127.4223,-505.3814,-397.6001,-318.994,-313.162,-313.6345,-312.0649,-315.1382,-319.4938,-326.6774,-334.826,-341.7542,-346.3413,-349.9462,-353.0025,-152.1858,-164.3983,-301.7772
-61.44144,-55.41986,-122.7065,-137.7774,-20.21529,-74.22719,-80.54887,-100.9385,-43.36751,-493.7761,-442.2796,-441.1546,-399.2805,-367.1013,-368.48,-370.114,-373.1972,-379.4549,-390.2269,-404.0206,-418.7968,-433.0576,-455.7718,-464.3725,-444.6334,-386.3044,-366.7204,-367.737,-367.295,-367.3027,-368.5333,-372.4576,-378.894,-390.4711,-403.8416,-420.1003,-441.6422,-464.4362,-486.1326,-509.1148,-0.4937917,-11.45399,-24.1215,-129.3011,-513.3731,-403.8492,-324.0169,-318.2041,-318.7325,-317.1776,-320.3008,-324.7241,-332.019,-340.2938,-347.3291,-351.987,-355.6475,-358.751,-154.7615,-167.1753,-306.5252
-61.32132,-56.45614,-124.8023,-140.1198,-20.61282,-75.48023,-81.89415,-102.5477,-44.13245,-501.5697,-449.2692,-448.0784,-405.4966,-372.7363,-374.0953,-375.7533,-378.9019,-385.2976,-396.3044,-410.3846,-425.4735,-440.0242,-463.0824,-471.62,-451.4671,-392.2808,-372.3419,-373.3508,-372.9038,-372.9275,-374.204,-378.2299,-384.8159,-396.6521,-410.3088,-426.8703,-448.7391,-471.8776,-493.9008,-517.2279,-0.5072331,-11.68005,-24.53534,-131.2035,-521.4761,-410.1847,-329.1093,-323.3183,-323.9043,-322.3651,-325.539,-330.0307,-337.4386,-345.8412,-352.985,-357.7147,-361.4316,-364.5828,-157.3765,-169.9946,-311.3388
-61.2012,-57.5103,-126.9307,-142.4983,-21.0176,-76.75239,-83.25965,-104.1796,-44.90972,-509.4717,-456.3562,-455.0977,-411.7975,-378.4466,-379.7849,-381.4673,-384.6825,-391.2187,-402.4648,-416.8368,-432.2443,-447.0904,-470.4969,-478.9667,-458.3922,-398.338,-378.0384,-379.039,-378.5869,-378.6271,-379.9508,-384.0805,-390.8191,-402.9193,-416.8677,-433.7371,-455.9371,-479.4246,-501.7789,-525.4554,-0.5210252,-11.91025,-24.95565,-133.1299,-529.6918,-416.6075,-334.2722,-328.5054,-329.1509,-327.6284,-330.8536,-335.4149,-342.9371,-351.4693,-358.7231,-363.5256,-367.2996,-370.4991,-160.0315,-172.857,-316.2189
-61.08108,-58.58262,-129.092,-144.9135,-21.42976,-78.04395,-84.64567,-105.8345,-45.69952,-517.4834,-463.5417,-462.2136,-418.1842,-384.2331,-385.5495,-387.2567,-390.5398,-397.2191,-408.7092,-423.3784,-439.1104,-454.2573,-478.0167,-486.4137,-465.4099,-404.477,-383.8108,-384.8026,-384.3453,-384.4025,-385.7745,-390.0102,-396.9044,-409.2739,-423.5195,-440.702,-463.2375,-487.0787,-509.7682,-533.7985,-0.535177,-12.14467,-25.3825,-135.0805,-538.0215,-423.1187,-339.5062,-333.7663,-334.4731,-332.9685,-336.2458,-340.8774,-348.5156,-357.1791,-364.5444,-369.4206,-373.2524,-376.501,-162.7271,-175.7629,-321.1662
-60.96096,-59.67338,-131.2868,-147.3657,-21.84941,-79.35515,-86.05246,-107.5126,-46.50202,-525.6061,-470.827,-469.4274,-424.6576,-390.0967,-391.3902,-393.1223,-396.4745,-403.2998,-415.0384,-430.0102,-446.073,-461.5262,-485.6431,-493.9623,-472.5213,-410.6986,-389.6599,-390.6422,-390.1799,-390.2546,-391.676,-396.0199,-403.0728,-415.7169,-430.2654,-447.7663,-470.6417,-494.8411,-517.8702,-542.2589,-0.5496973,-12.38337,-25.816,-137.0556,-546.4667,-429.7193,-344.8124,-339.102,-339.872,-338.3863,-341.7165,-346.4195,-354.1752,-362.9718,-370.45,-375.4008,-379.2913,-382.5896,-165.4637,-178.7129,-326.1816
-60.84084,-60.78289,-133.5154,-149.8555,-22.27669,-80.68629,-87.48032,-109.2143,-47.31741,-533.8411,-478.2132,-476.7401,-431.2189,-396.0381,-397.3077,-399.0651,-402.4877,-409.4617,-421.4535,-436.7336,-453.1332,-468.8983,-493.3774,-501.6136,-479.7273,-417.0038,-395.5866,-396.5589,-396.0914,-396.1842,-397.6563,-402.1107,-409.3254,-422.2494,-437.1065,-454.9312,-478.1509,-502.7131,-526.0862,-550.8378,-0.5645954,-12.62643,-26.25623,-139.0553,-555.0286,-436.4104,-350.1915,-344.5135,-345.3485,-343.883,-347.2667,-352.042,-359.9168,-368.8482,-376.4409,-381.4674,-385.4173,-388.7659,-168.2419,-181.7078,-331.2658
-60.72072,-61.91143,-135.7784,-152.3836,-22.71172,-82.03762,-88.92952,-110.9398,-48.14588,-542.1898,-485.7015,-484.1529,-437.8689,-402.0584,-403.3028,-405.0859,-408.5802,-415.7057,-427.9555,-443.5495,-460.2923,-476.3751,-501.2209,-509.3689,-487.0291,-423.3937,-401.5918,-402.5535,-402.0807,-402.1922,-403.7161,-408.2833,-415.6632,-428.8725,-444.0441,-462.198,-485.7664,-510.6961,-534.4176,-559.5368,-0.5798807,-12.87393,-26.70329,-141.08,-563.7087,-443.193,-355.6444,-350.0015,-350.9036,-349.4594,-352.8976,-357.7461,-365.7416,-374.8096,-382.5183,-387.6214,-391.6316,-395.0312,-171.0624,-184.748,-336.4197
-60.6006,-63.05932,-138.0763,-154.9503,-23.15464,-83.40943,-90.40036,-112.6894,-48.98763,-550.6535,-493.2932,-491.6671,-444.6089,-408.1585,-409.3766,-411.1856,-414.7529,-422.0327,-434.5455,-450.459,-467.5515,-483.9577,-509.175,-517.2293,-494.4277,-429.869,-407.6763,-408.6268,-408.1487,-408.2795,-409.8565,-414.5389,-422.087,-435.5872,-451.0792,-469.5679,-493.4896,-518.7916,-542.8659,-568.3574,-0.5955628,-13.12593,-27.15728,-143.1299,-572.5085,-450.0684,-361.172,-355.5672,-356.5384,-355.1167,-358.61,-363.5328,-371.6505,-380.857,-388.6832,-393.8641,-397.9352,-401.3865,-173.9257,-187.8342,-341.6442
-60.48048,-64.22686,-140.4095,-157.5562,-23.60557,-84.802,-91.89312,-114.4634,-49.84284,-559.2337,-500.9896,-499.2839,-451.4397,-414.3391,-415.5297,-417.3651,-421.0066,-428.4438,-441.2243,-457.4634,-474.912,-491.6475,-517.2411,-525.1962,-501.9243,-436.431,-413.8411,-414.7798,-414.2964,-414.4469,-416.0783,-420.8782,-428.598,-442.3946,-458.2131,-477.0423,-501.3218,-527.0008,-551.4325,-577.301,-0.6116517,-13.38253,-27.61831,-145.2052,-581.4293,-457.0375,-366.7752,-361.2115,-362.2538,-360.8559,-364.4051,-369.4031,-377.6448,-386.9915,-394.9368,-400.1964,-404.3293,-407.833,-176.8323,-190.9671,-346.9399
-60.36036,-65.41435,-142.7786,-160.2019,-24.06465,-86.21562,-93.40811,-116.2622,-50.71172,-567.9318,-508.7918,-507.0044,-458.3625,-420.6013,-421.7632,-423.6251,-427.3424,-434.9398,-447.9931,-464.5636,-482.3751,-499.4458,-525.4206,-533.2707,-509.52,-443.0805,-420.0871,-421.0132,-420.5245,-420.6954,-422.3825,-427.3024,-435.1971,-449.296,-465.4471,-484.6224,-509.2644,-535.3252,-560.1188,-586.3691,-0.6281574,-13.64378,-28.08645,-147.3063,-590.4726,-464.1014,-372.4548,-366.9353,-368.0509,-366.6779,-370.2839,-375.3581,-383.7254,-393.2143,-401.2801,-406.6195,-410.8151,-414.3718,-179.783,-194.1472,-352.3079
-60.24024,-66.62212,-145.184,-162.888,-24.53203,-87.65056,-94.9456,-118.0859,-51.59447,-576.749,-516.7013,-514.8298,-465.3784,-426.9459,-428.0779,-429.9668,-433.7611,-441.5216,-454.853,-471.7609,-489.9419,-507.354,-533.7149,-541.4541,-517.2158,-449.8186,-426.4151,-427.3281,-426.834,-427.0259,-428.77,-433.8123,-441.8855,-456.2923,-472.7823,-492.3096,-517.3187,-543.7662,-568.9263,-595.5632,-0.6450902,-13.90977,-28.56183,-149.4334,-599.6399,-471.2614,-378.2119,-372.7397,-373.9307,-372.584,-376.2475,-381.399,-389.8934,-399.5264,-407.7145,-413.1347,-417.3937,-421.0042,-182.7782,-197.3753,-357.749
-60.12012,-67.85049,-147.6262,-165.6149,-25.00782,-89.10712,-96.50592,-119.935,-52.49129,-585.687,-524.7191,-522.7615,-472.4883,-433.3739,-434.4746,-436.3908,-440.2636,-448.1904,-461.8049,-479.0564,-497.6139,-515.3734,-542.1253,-549.7477,-525.013,-456.6462,-432.8261,-433.7253,-433.2258,-433.4394,-435.2417,-440.409,-448.664,-463.3848,-480.2201,-500.1051,-525.4861,-552.3253,-577.8566,-604.8849,-0.6624608,-14.18059,-29.04453,-151.5867,-608.9327,-478.5185,-384.0472,-378.6255,-379.8942,-378.5752,-382.297,-387.5268,-396.1501,-405.929,-414.2409,-419.743,-424.0663,-427.7312,-185.8186,-200.6519,-363.2639
-60,-69.09978,-150.1059,-168.3832,-25.49219,-90.5856,-98.08936,-121.8097,-53.40238,-594.747,-532.8467,-530.8007,-479.6935,-439.8862,-440.9544,-442.8982,-446.8508,-454.9471,-468.85,-486.4513,-505.3921,-523.5055,-550.6533,-558.1527,-532.9126,-463.5644,-439.321,-440.2057,-439.7008,-439.9366,-441.7986,-447.0934,-455.5339,-470.5746,-487.7616,-508.0105,-533.7681,-561.0039,-586.911,-614.3358,-0.68028,-14.45631,-29.53466,-153.7666,-618.3524,-485.8738,-389.9618,-384.594,-385.9424,-384.6525,-388.4335,-393.7426,-402.4965,-412.4233,-420.8606,-426.4456,-430.8341,-434.5541,-188.9048,-203.9778,-368.8537
-59.87988,-70.37031,-152.6234,-171.1936,-25.98526,-92.08629,-99.69622,-123.7104,-54.32796,-603.9306,-541.0853,-538.9486,-486.995,-446.4837,-447.5181,-449.4899,-453.5238,-461.7926,-475.9893,-493.9467,-513.278,-531.7515,-559.3004,-566.6705,-540.9158,-470.5742,-445.9008,-446.7703,-446.2599,-446.5186,-448.4417,-453.8666,-462.4961,-477.8628,-495.4081,-516.0269,-542.1659,-569.8034,-596.0912,-623.9173,-0.6985589,-14.73702,-30.03233,-155.9733,-627.9006,-493.3286,-395.9565,-390.646,-392.0766,-390.817,-394.658,-400.0475,-408.9338,-419.0103,-427.5748,-433.2438,-437.6982,-441.4742,-192.0375,-207.3536,-374.5191
-59.75976,-71.66243,-155.1793,-174.0466,-26.4872,-93.6095,-101.3268,-125.6373,-55.26823,-613.2392,-549.4363,-547.2065,-494.3939,-453.1675,-454.1667,-456.1667,-460.2835,-468.7279,-483.2238,-501.5439,-521.2728,-540.113,-568.0679,-575.3023,-549.0238,-477.6767,-452.5664,-453.4199,-452.904,-453.1863,-455.1718,-460.7295,-469.5517,-485.2507,-503.1609,-524.1558,-550.6811,-578.7254,-605.3986,-633.6311,-0.7173089,-15.0228,-30.53764,-158.207,-637.5788,-500.8839,-402.0323,-396.7825,-398.2977,-397.0699,-400.9718,-406.4427,-415.463,-425.6913,-434.3846,-440.1388,-444.66,-448.4926,-195.2172,-210.7799,-380.2611
-59.63964,-72.97647,-157.7741,-176.9428,-26.99813,-95.15553,-102.9815,-127.5908,-56.22342,-622.6743,-557.9009,-555.5756,-501.8913,-459.9384,-460.9011,-462.9297,-467.1307,-475.7542,-490.5548,-509.2439,-529.3778,-548.5913,-576.9575,-584.0495,-557.2378,-484.8729,-459.3187,-460.1556,-459.6342,-459.9406,-461.9901,-467.6832,-476.7019,-492.7394,-511.0214,-532.3986,-559.3151,-587.7713,-614.8347,-643.4788,-0.7365415,-15.31373,-31.0507,-160.4681,-647.3884,-508.541,-408.1902,-403.0047,-404.6068,-403.4124,-407.376,-412.9294,-422.0855,-432.4676,-441.2913,-447.1317,-451.7206,-455.6105,-198.4446,-214.2575,-386.0805
-59.51952,-74.31278,-160.4085,-179.8827,-27.51822,-96.7247,-104.6605,-129.5712,-57.19372,-632.2374,-566.4806,-564.0574,-509.4884,-466.7974,-467.7221,-469.7798,-474.0666,-482.8723,-497.9833,-517.0481,-537.5945,-557.1879,-585.9705,-592.9134,-565.5588,-492.1639,-466.1588,-466.9782,-466.4512,-466.7826,-468.8974,-474.7288,-483.9476,-500.3301,-518.9908,-540.7567,-568.0693,-596.9427,-624.4013,-653.4619,-0.7562688,-15.6099,-31.57162,-162.7568,-657.3312,-516.301,-414.4311,-409.3136,-411.005,-409.8454,-413.8717,-419.5086,-428.8023,-439.3401,-448.296,-454.2238,-458.8813,-462.8293,-201.7204,-217.7871,-391.9782
-59.3994,-75.6717,-163.0828,-182.867,-28.04762,-98.3173,-106.3643,-131.5788,-58.17938,-641.93,-575.1767,-572.6531,-517.1862,-473.7456,-474.6309,-476.7178,-481.0919,-490.0833,-505.5104,-524.9577,-545.924,-565.9042,-595.1086,-601.8954,-573.9882,-499.5507,-473.0876,-473.8888,-473.3562,-473.7131,-475.8948,-481.8672,-491.2901,-508.0241,-527.0704,-549.2314,-576.9453,-606.241,-634.0997,-663.5822,-0.7765028,-15.9114,-32.1005,-165.0734,-667.4086,-524.1652,-420.7559,-415.7102,-417.4934,-416.3703,-420.46,-426.1816,-435.6147,-446.3103,-455.4001,-461.4163,-466.1433,-470.1502,-205.0452,-221.3693,-397.9553
-59.27928,-77.05359,-165.7978,-185.8963,-28.58647,-99.93366,-108.093,-133.6139,-59.1806,-651.7536,-583.9906,-581.3639,-524.9861,-480.7839,-481.6282,-483.7449,-488.2079,-497.3882,-513.1372,-532.9739,-554.3678,-574.7417,-604.3731,-610.9967,-582.5271,-507.0344,-480.106,-480.8882,-480.35,-480.7332,-482.9832,-489.0995,-498.7303,-515.8225,-535.2616,-557.8243,-585.9444,-615.6678,-643.9316,-673.8412,-0.797256,-16.21832,-32.63746,-167.4182,-677.6222,-532.1347,-427.1657,-422.1957,-424.0733,-422.9881,-427.1422,-432.9495,-442.5239,-453.3793,-462.6047,-468.7106,-473.5079,-477.5744,-208.4196,-225.0049,-404.0125
-59.15916,-78.45881,-168.5538,-188.9712,-29.13495,-101.5741,-109.8472,-135.6769,-60.19761,-661.7098,-592.9236,-590.1914,-532.889,-487.9133,-488.7151,-490.8619,-495.4153,-504.7882,-520.865,-541.0979,-562.9273,-583.7018,-613.7656,-620.2189,-591.1767,-514.6161,-487.2151,-487.9775,-487.4336,-487.8439,-490.1638,-496.4267,-506.2695,-523.7266,-543.5658,-566.5368,-595.0682,-625.2247,-653.8987,-684.2407,-0.8185413,-16.53075,-33.18261,-169.7915,-687.9736,-540.2108,-433.6615,-428.771,-430.7456,-429.7,-433.9194,-439.8136,-449.531,-460.5484,-469.9111,-476.1078,-480.9764,-485.1032,-211.8444,-228.6946,-410.1508
-59.03904,-79.88771,-171.3516,-192.0923,-29.6932,-103.239,-111.627,-137.7681,-61.23065,-671.8,-601.9772,-599.1367,-540.8962,-495.1347,-495.8926,-498.0698,-502.7153,-512.2842,-528.6947,-549.331,-571.6038,-592.7862,-623.2878,-629.5631,-599.9383,-522.2969,-494.4158,-495.1576,-494.608,-495.046,-497.4374,-503.85,-513.9087,-531.7376,-551.9842,-575.3703,-604.3183,-634.9133,-664.0025,-694.7822,-0.8403715,-16.84877,-33.73606,-172.1935,-698.4644,-548.3946,-440.2442,-435.4373,-437.5115,-436.5073,-440.7928,-446.7751,-456.6374,-467.8187,-477.3206,-483.6093,-488.5501,-492.7381,-215.3203,-232.4391,-416.3712
-58.91892,-81.34068,-174.1917,-195.2602,-30.26138,-104.9285,-113.4328,-139.8879,-62.27994,-682.026,-611.1527,-608.2013,-549.0089,-502.4493,-503.1617,-505.3696,-510.1088,-519.8772,-536.6277,-557.6745,-580.3987,-601.9961,-632.9411,-639.0309,-608.813,-530.078,-501.7092,-502.4295,-501.8742,-502.3407,-504.8052,-511.3704,-521.6492,-539.8568,-560.5183,-584.3263,-613.6961,-644.7351,-674.2447,-705.4675,-0.8627602,-17.1725,-34.29794,-174.6245,-709.0963,-556.6875,-446.9148,-442.1957,-444.3723,-443.411,-447.7637,-453.8351,-463.8442,-475.1917,-484.8344,-491.2163,-496.2302,-500.4802,-218.8478,-236.2391,-422.6746
-58.7988,-82.81808,-177.0747,-198.4757,-30.83967,-106.6432,-115.265,-142.0365,-63.34572,-692.3892,-620.4516,-617.3865,-557.2282,-509.858,-510.5232,-512.7624,-517.5969,-527.5685,-544.665,-566.1296,-589.3134,-611.3333,-642.7271,-648.6237,-617.8022,-537.9604,-509.0962,-509.7942,-509.2332,-509.7289,-512.2681,-518.989,-529.4921,-548.0854,-569.1695,-593.4063,-623.2032,-654.6917,-684.6269,-716.2983,-0.8857209,-17.50201,-34.86835,-177.0849,-719.871,-565.0907,-453.6744,-449.0473,-451.329,-450.4125,-454.8332,-460.9949,-471.1527,-482.6684,-492.454,-498.9302,-504.0182,-508.3308,-222.4277,-240.0954,-429.0619
-58.67868,-84.3203,-180.0011,-201.7393,-31.42823,-108.3832,-117.1239,-144.2144,-64.42822,-702.8912,-629.8754,-626.6938,-565.5555,-517.3619,-517.9783,-520.249,-525.1805,-535.359,-552.8078,-574.6976,-598.3494,-620.7992,-652.6475,-658.3428,-626.907,-545.9452,-516.578,-517.2528,-516.6859,-517.2117,-519.8273,-526.7069,-537.4384,-556.4248,-577.9391,-602.6118,-632.8412,-664.7847,-695.1509,-727.2763,-0.9092678,-17.8374,-35.44741,-179.5749,-730.79,-573.6055,-460.524,-455.9933,-458.3829,-457.5129,-462.0026,-468.2558,-478.5642,-490.2504,-500.1805,-506.7523,-511.9153,-516.2915,-226.0607,-244.0088,-435.5342
-58.55856,-85.84771,-182.9715,-205.0516,-32.02722,-110.149,-119.0099,-146.4218,-65.52769,-713.5337,-639.4254,-636.1244,-573.9917,-524.962,-525.5279,-527.8305,-532.8608,-543.2499,-561.0574,-583.3799,-607.5081,-630.3955,-662.7038,-668.1897,-636.1288,-554.0337,-524.1554,-524.8061,-524.2335,-524.7901,-527.4837,-534.5252,-545.4895,-564.8762,-586.8286,-611.9444,-642.6116,-675.0158,-705.8182,-738.4033,-0.9334149,-18.17878,-36.03525,-182.0948,-741.855,-582.233,-467.4646,-463.0347,-465.5352,-464.7135,-469.2732,-475.6191,-486.08,-497.9388,-508.0154,-514.6839,-519.9229,-524.3634,-229.7476,-247.98,-442.0924
-58.43844,-87.40071,-185.9866,-208.4135,-32.63682,-111.9409,-120.9233,-148.6592,-66.64436,-724.3183,-649.1032,-645.6799,-582.5383,-532.6593,-533.173,-535.5079,-540.6387,-551.2422,-569.4149,-592.1778,-616.791,-640.1235,-672.8977,-678.1658,-645.4689,-562.2268,-531.8297,-532.4553,-531.8768,-532.4651,-535.2385,-542.4451,-553.6465,-573.4409,-595.8395,-621.4056,-652.5161,-685.3867,-716.6307,-749.6811,-0.9581772,-18.52624,-36.63198,-184.6449,-753.0677,-590.9747,-474.4973,-470.1727,-472.787,-472.0156,-476.6462,-483.0859,-493.7014,-505.735,-515.9599,-522.7264,-528.0424,-532.548,-233.489,-252.0097,-448.7375
-58.31832,-88.9797,-189.0469,-211.8254,-33.25721,-113.7592,-122.8644,-150.9268,-67.77849,-735.2466,-658.9102,-655.3617,-591.1965,-540.455,-540.9147,-543.2823,-548.5153,-559.3371,-577.8815,-601.0926,-626.1994,-649.9851,-683.2308,-688.2726,-654.9284,-570.5259,-539.6017,-540.2013,-539.617,-540.2377,-543.0926,-550.4675,-561.9106,-582.1203,-604.9731,-630.9969,-662.5561,-695.899,-727.5899,-761.1113,-0.9835694,-18.87988,-37.23773,-187.2255,-764.43,-599.8319,-481.6231,-477.4085,-480.1396,-479.4203,-484.1229,-490.6577,-501.4296,-513.6403,-524.0154,-530.8812,-536.2751,-540.8467,-237.2856,-256.0988,-455.4704
-58.1982,-90.58507,-192.1532,-215.2881,-33.88855,-115.6042,-124.8337,-153.2251,-68.93033,-746.3204,-668.8479,-665.1712,-599.9674,-548.35,-548.7539,-551.1546,-556.4916,-567.5356,-586.4585,-610.1255,-635.735,-659.9817,-693.7048,-698.5116,-664.5088,-578.9321,-547.4726,-548.0453,-547.4551,-548.1091,-551.0473,-558.5938,-570.283,-590.9157,-614.2309,-640.7199,-672.7335,-706.5544,-738.6978,-772.6959,-1.009607,-19.2398,-37.85262,-189.837,-775.9433,-608.8057,-488.8431,-484.7433,-487.5943,-486.9291,-491.7045,-498.3356,-509.266,-521.6561,-532.1833,-539.1497,-544.6224,-549.2609,-241.1383,-260.248,-462.2923
-58.07808,-92.21724,-195.3059,-218.8023,-34.53104,-117.4765,-126.8316,-155.5543,-70.10013,-757.5411,-678.9179,-675.1098,-608.8524,-556.3454,-556.6918,-559.126,-564.5688,-575.839,-595.1471,-619.2781,-645.3991,-670.115,-704.3214,-708.8843,-674.2113,-587.4465,-555.4434,-555.9882,-555.3921,-556.0803,-559.1035,-566.825,-578.7649,-599.8284,-623.6145,-650.5762,-683.0498,-717.3546,-749.956,-784.4366,-1.036306,-19.60612,-38.47678,-192.4795,-787.6096,-617.8977,-496.1584,-492.1782,-495.1522,-494.5431,-499.3925,-506.1211,-517.212,-529.7837,-540.465,-547.5331,-553.0858,-557.792,-245.0477,-264.4582,-469.204
-57.95796,-93.87661,-198.5058,-222.3687,-35.18484,-119.3762,-128.8582,-157.9149,-71.28814,-768.9107,-689.1216,-685.179,-617.8527,-564.4424,-564.7294,-567.1974,-572.7479,-584.2483,-603.9485,-628.5516,-655.1934,-680.3866,-715.0822,-719.3921,-684.0372,-596.0704,-563.5152,-564.0311,-563.429,-564.1523,-567.2625,-575.1623,-587.3576,-608.8598,-633.1252,-660.5674,-693.5066,-728.3013,-761.3663,-796.3352,-1.063681,-19.97893,-39.11033,-195.1534,-799.4305,-627.109,-503.57,-499.7145,-502.8146,-502.2637,-507.188,-514.0154,-525.2689,-538.0246,-548.8618,-556.0331,-561.6666,-566.4413,-249.0146,-268.7301,-476.2066
-57.83784,-95.56361,-201.7534,-225.988,-35.85015,-121.3037,-130.9142,-160.3073,-72.49462,-780.4307,-699.4606,-695.3803,-626.9695,-572.642,-572.8677,-575.37,-581.03,-592.7647,-612.864,-637.9475,-665.1193,-690.7982,-725.989,-730.0365,-693.9879,-604.8049,-571.6891,-572.1751,-571.567,-572.3262,-575.5252,-583.6068,-596.0623,-618.0112,-642.7646,-670.6951,-704.1058,-739.3962,-772.9305,-808.3937,-1.091751,-20.35833,-39.75341,-197.8591,-811.4079,-636.4411,-511.079,-507.3533,-510.5829,-510.0922,-515.0925,-522.0199,-533.4381,-546.38,-557.3752,-564.6509,-570.3664,-575.2105,-253.0398,-273.0646,-483.3012
-57.71772,-97.27866,-205.0495,-229.6608,-36.52716,-123.2596,-132.9997,-162.7317,-73.71984,-792.1029,-709.9365,-705.7152,-636.2043,-580.9454,-581.1077,-583.6447,-589.4162,-601.3894,-621.8949,-647.4671,-675.1783,-701.3514,-737.0436,-740.8191,-704.0647,-613.6512,-579.9662,-580.4212,-579.8071,-580.6031,-583.8928,-592.1598,-604.8802,-627.2841,-652.5343,-680.9609,-714.8488,-750.6412,-784.6504,-820.6138,-1.12053,-20.74445,-40.40613,-200.5967,-823.5435,-645.8953,-518.6866,-515.0959,-518.4582,-518.03,-523.1073,-530.136,-541.7209,-554.8515,-566.0067,-573.388,-579.1865,-584.1009,-257.124,-277.4625,-490.4888
-57.5976,-99.02218,-208.3946,-233.3879,-37.21604,-125.244,-135.1153,-165.1886,-74.96407,-803.929,-720.5507,-716.1852,-645.5583,-589.3535,-589.4507,-592.0227,-597.9075,-610.1235,-631.0424,-657.1118,-685.3721,-712.048,-748.2476,-751.7414,-714.269,-622.6107,-588.3476,-588.7706,-588.1504,-588.9842,-592.3665,-600.8224,-613.8126,-636.6798,-662.4357,-691.3666,-725.7375,-762.0379,-796.5278,-832.9974,-1.150037,-21.13738,-41.06865,-203.3667,-835.8391,-655.473,-526.3939,-522.9435,-526.4419,-526.0784,-531.2338,-538.3651,-550.1188,-563.4404,-574.7575,-582.246,-588.1285,-593.114,-261.268,-281.9246,-497.7704
-57.47748,-100.7946,-211.7895,-237.1701,-37.91701,-127.2574,-137.2612,-167.6784,-76.22757,-815.9107,-731.305,-726.7918,-655.0328,-597.8676,-597.8975,-600.5051,-606.5052,-618.9681,-640.3078,-666.8831,-695.7021,-722.8895,-759.6028,-762.8051,-724.6021,-631.6844,-596.8344,-597.2242,-596.598,-597.4705,-600.9474,-609.5958,-622.8609,-646.1998,-672.4704,-701.9137,-736.7736,-773.5882,-808.5646,-845.5466,-1.180289,-21.53725,-41.74108,-206.1694,-848.2966,-665.1756,-534.2019,-530.8973,-534.5354,-534.2387,-539.4733,-546.7084,-558.6331,-572.1481,-583.6293,-591.2261,-597.1937,-602.2513,-265.4727,-286.4518,-505.1471
-57.35736,-102.5964,-215.2347,-241.008,-38.63025,-129.3001,-139.4379,-170.2014,-77.51062,-828.0499,-742.2009,-737.5365,-664.6291,-606.4888,-606.4494,-609.0929,-615.2103,-627.9246,-649.6925,-676.7824,-706.1701,-733.8779,-771.111,-774.0115,-735.0655,-640.8736,-605.4277,-605.7833,-605.151,-606.0631,-609.6366,-618.4812,-632.0262,-655.8454,-682.64,-712.6039,-747.9589,-785.2939,-820.7626,-858.2631,-1.211304,-21.94416,-42.42357,-209.005,-860.9178,-675.0045,-542.1118,-538.9587,-542.7398,-542.5124,-547.8272,-555.1675,-567.2653,-580.9762,-592.6235,-600.3301,-606.3838,-611.5142,-269.7387,-291.0449,-512.62
-57.23724,-104.428,-218.7311,-244.9025,-39.35595,-131.3726,-141.6458,-172.758,-78.81349,-840.3484,-753.2399,-748.4209,-674.3487,-615.2182,-615.1074,-617.7872,-624.0239,-636.994,-659.1976,-686.8111,-716.7775,-745.0147,-782.774,-785.3623,-745.6605,-650.1797,-614.1286,-614.4488,-613.8104,-614.7631,-618.4353,-627.4799,-641.3098,-665.6181,-692.9461,-723.4391,-759.295,-797.1567,-833.1238,-871.1489,-1.243101,-22.35823,-43.11624,-211.8739,-873.7045,-684.961,-550.1248,-547.1288,-551.0567,-550.9007,-556.2969,-563.7437,-576.0169,-589.9261,-601.7415,-609.5592,-615.7001,-620.9045,-274.067,-295.7048,-520.1901
-57.11712,-106.2899,-222.2793,-248.8542,-40.09434,-133.4753,-143.8853,-175.3486,-80.13646,-852.8078,-764.4238,-759.4466,-684.1927,-624.057,-623.8727,-626.5893,-632.9473,-646.1776,-668.8247,-696.9707,-727.526,-756.3018,-794.5937,-796.8592,-756.3884,-659.6038,-622.9383,-623.222,-622.5775,-623.5718,-627.3447,-636.593,-650.7132,-675.5193,-703.3902,-734.4208,-770.7837,-809.1786,-845.6499,-884.206,-1.275698,-22.77957,-43.81925,-214.7764,-886.6586,-695.0467,-558.242,-555.409,-559.4872,-559.4052,-564.8838,-572.4385,-584.8892,-598.9992,-610.985,-618.9152,-625.1444,-630.4235,-278.4583,-300.4324,-527.8585
-56.997,-108.1825,-225.8799,-252.8639,-40.8456,-135.6085,-146.1568,-177.9736,-81.47982,-865.4301,-775.7541,-770.6151,-694.1626,-633.0063,-632.7463,-635.5001,-641.9815,-655.4767,-678.5749,-707.2626,-738.4172,-767.7409,-806.5718,-808.5037,-767.2508,-669.1472,-631.8579,-632.104,-631.4533,-632.4902,-636.3659,-645.8219,-660.2376,-685.5505,-713.974,-745.5508,-782.427,-821.3614,-858.343,-897.4364,-1.309114,-23.20831,-44.53272,-217.7127,-899.7821,-705.2629,-566.4646,-563.8005,-568.0328,-568.0273,-573.5894,-581.2534,-593.8838,-608.1971,-620.3553,-628.3994,-634.718,-640.0728,-282.9135,-305.2285,-535.6264
-56.87688,-110.1063,-229.5337,-256.9324,-41.60994,-137.7726,-148.4607,-180.6334,-82.84386,-878.2171,-787.2326,-781.928,-704.2598,-642.0674,-641.7293,-644.5208,-651.1277,-664.8923,-688.4497,-717.6884,-749.4527,-779.3338,-818.7102,-820.2973,-778.2491,-678.8112,-640.8886,-641.0958,-640.4389,-641.5195,-645.5002,-655.1677,-669.8843,-695.7132,-724.699,-756.8308,-794.2265,-833.7069,-871.205,-910.842,-1.34337,-23.64456,-45.25681,-220.6834,-913.0768,-715.6111,-574.7937,-572.3047,-576.6949,-576.7683,-582.4152,-590.1897,-603.0022,-617.5213,-629.854,-638.0135,-644.4225,-649.854,-287.4334,-310.094,-543.4948
-56.75676,-112.0617,-233.2414,-261.0605,-42.38759,-139.968,-150.7973,-183.3284,-84.22886,-891.1706,-798.8609,-793.3869,-714.4857,-651.2412,-650.823,-653.6525,-660.3871,-674.4259,-698.4504,-728.2495,-760.6343,-791.0823,-831.0108,-832.2419,-789.3846,-688.5972,-650.0316,-650.1986,-649.5355,-650.6608,-654.7486,-664.6317,-679.6547,-706.0089,-735.567,-768.2627,-806.1841,-846.2171,-884.2378,-924.4249,-1.378485,-24.08846,-45.99164,-223.6886,-926.5446,-726.0928,-583.2306,-580.9229,-585.4749,-585.6298,-591.3625,-599.249,-612.2457,-626.9733,-639.4827,-647.7589,-654.2596,-659.7687,-292.0189,-315.0299,-551.4648
-56.63664,-114.0493,-237.0037,-265.249,-43.17874,-142.1952,-153.1672,-186.059,-85.63513,-904.2925,-810.6406,-804.9935,-724.8416,-660.5292,-660.0284,-662.8964,-669.7608,-684.0785,-708.5783,-738.9475,-771.9636,-802.9883,-843.4754,-844.339,-800.6588,-698.5063,-659.288,-659.4136,-658.7443,-659.9153,-664.1126,-674.2152,-689.5502,-716.4391,-746.5795,-779.8482,-818.3017,-858.8939,-897.4434,-938.1871,-1.41448,-24.54011,-46.73738,-226.7287,-940.1875,-736.7094,-591.7764,-589.6564,-594.3742,-594.6132,-600.4329,-608.4328,-621.6161,-636.5547,-649.243,-657.6374,-664.2309,-669.8184,-296.6707,-320.0371,-559.5376
-56.51652,-116.0695,-240.8213,-269.4986,-43.98362,-144.4546,-155.5708,-188.8256,-87.06295,-917.5847,-822.5735,-816.7492,-735.329,-669.9324,-669.3468,-672.2537,-679.2501,-693.8516,-718.8349,-749.7839,-783.4423,-815.0535,-856.1061,-856.5902,-812.0732,-708.54,-668.659,-668.742,-668.0664,-669.2843,-673.5931,-683.9195,-699.572,-727.0052,-757.7383,-791.5891,-830.581,-871.7392,-910.8237,-952.1306,-1.451375,-24.99965,-47.49417,-229.804,-954.0074,-747.4625,-600.4324,-598.5065,-603.3941,-603.7199,-609.6278,-617.7425,-631.1147,-646.267,-659.1364,-667.6505,-674.3378,-680.0049,-301.3898,-325.1164,-567.7144
-56.3964,-118.1229,-244.695,-273.8102,-44.80245,-146.7465,-158.0084,-191.6286,-88.51264,-931.0491,-834.6613,-828.6559,-745.9492,-679.452,-678.7791,-681.7255,-688.8561,-703.7462,-729.2215,-760.7601,-795.0721,-827.2799,-868.9046,-868.9973,-823.6293,-718.6995,-678.1457,-678.1849,-677.503,-678.7688,-683.1915,-693.7459,-709.7216,-737.7088,-769.0451,-803.4872,-843.0241,-884.7549,-924.3809,-966.2576,-1.489194,-25.4672,-48.26215,-232.9148,-968.0064,-758.3535,-609.1997,-607.4747,-612.5362,-612.9516,-618.9488,-627.1798,-640.7432,-656.1117,-669.1645,-677.7997,-684.5821,-690.3297,-306.1771,-330.2689,-575.9962
-56.27628,-120.2098,-248.6256,-278.1846,-45.63546,-149.0715,-160.4805,-194.4685,-89.98449,-944.6875,-846.9057,-840.7152,-756.7038,-689.0893,-688.3267,-691.313,-698.58,-713.7638,-739.7395,-771.8778,-806.8547,-839.6692,-881.8729,-881.5619,-835.3285,-728.9862,-687.7496,-687.7434,-687.0553,-688.3701,-692.9091,-703.6956,-720.0005,-748.5515,-780.5015,-815.5445,-855.6328,-897.943,-938.1169,-980.57,-1.527957,-25.9429,-49.04147,-236.0616,-982.1864,-769.3839,-618.0796,-616.5622,-621.8018,-622.3096,-628.3974,-636.746,-650.503,-666.0905,-679.329,-688.0868,-694.9654,-700.7944,-311.0334,-335.4955,-584.3842
-56.15616,-122.3309,-252.6137,-282.6225,-46.48286,-151.4299,-162.9876,-197.3456,-91.47882,-958.5021,-859.3084,-852.9287,-767.5941,-698.8455,-697.9908,-701.0173,-708.4231,-723.9056,-750.3904,-783.1386,-818.7919,-852.2235,-895.0131,-894.2858,-847.1723,-739.4014,-697.4716,-697.4188,-696.7244,-698.0894,-702.747,-713.77,-730.4099,-759.5348,-792.1093,-827.7626,-868.409,-911.3055,-952.0337,-995.0701,-1.567687,-26.42688,-49.8323,-239.2445,-996.5494,-780.5553,-627.0733,-625.7706,-631.1925,-631.7955,-637.9752,-646.4429,-660.3959,-676.205,-689.6314,-698.5133,-705.4893,-711.4008,-315.9596,-340.7971,-592.8795
-56.03604,-124.4867,-256.6601,-287.125,-47.34489,-153.8221,-165.53,-200.2604,-92.99594,-972.4946,-871.8713,-865.2981,-778.6216,-708.7219,-707.7723,-710.8397,-718.3866,-734.173,-761.1756,-794.544,-830.8854,-864.9446,-908.327,-907.1707,-859.1622,-749.9466,-707.313,-707.2123,-706.5115,-707.928,-712.7065,-723.9705,-740.9513,-770.6603,-803.8702,-840.1436,-881.3547,-924.8445,-966.1334,-1009.76,-1.608407,-26.91926,-50.63477,-242.464,-1011.097,-791.8692,-636.1822,-635.1011,-640.7097,-641.4109,-647.6836,-656.2719,-670.4233,-686.4569,-700.0734,-709.081,-716.1556,-722.1506,-320.9567,-346.1747,-601.4835
-55.91592,-126.6776,-260.7657,-291.6927,-48.22178,-156.2486,-168.1083,-203.2132,-94.53617,-986.667,-884.5961,-877.8252,-789.7878,-718.7196,-717.6727,-720.7813,-728.4717,-744.5671,-772.0965,-806.0956,-843.1369,-877.8345,-921.8167,-920.2183,-871.2998,-760.623,-717.2752,-717.1251,-716.4179,-717.8869,-722.7889,-734.2982,-751.6261,-781.9295,-815.7859,-852.6892,-894.4717,-938.5618,-980.4182,-1024.642,-1.65014,-27.42019,-51.44906,-245.7205,-1025.833,-803.3272,-645.4073,-644.5551,-650.3549,-651.1572,-657.5243,-666.2346,-680.587,-696.8476,-710.6567,-719.7915,-726.9659,-733.0453,-326.0255,-351.6292,-610.1972
-55.7958,-128.9042,-264.9312,-296.3266,-49.11377,-158.7099,-170.7229,-206.2047,-96.09983,-1001.021,-897.4846,-890.5116,-801.0942,-728.8399,-727.6931,-730.8434,-738.6796,-755.0894,-783.1546,-817.7949,-855.5484,-890.895,-935.4842,-933.4303,-883.5866,-771.432,-727.3592,-727.1583,-726.4448,-727.9676,-732.9955,-744.7546,-762.4358,-793.3441,-827.8583,-865.4015,-907.7622,-952.4597,-994.8901,-1039.717,-1.692911,-27.9298,-52.27531,-249.0141,-1040.757,-814.9309,-654.7501,-654.1342,-660.1297,-661.0362,-667.4988,-676.3327,-690.8884,-707.379,-721.3829,-730.6464,-737.9218,-744.0869,-331.167,-357.1618,-619.0218
-55.67568,-131.1671,-269.1574,-301.0274,-50.02109,-161.2063,-173.3742,-209.235,-97.68725,-1015.56,-910.5387,-903.3591,-812.5423,-739.0841,-737.8347,-741.0272,-749.0117,-765.7411,-794.3514,-829.6437,-868.1215,-904.1282,-949.3315,-946.8085,-896.0241,-782.3751,-737.5665,-737.3133,-736.5934,-738.1711,-743.3275,-755.3411,-773.3818,-804.9057,-840.0892,-878.2823,-921.228,-966.54,-1009.551,-1054.99,-1.736745,-28.44823,-53.11368,-252.3454,-1055.873,-826.6817,-664.2118,-663.8397,-670.0355,-671.0493,-677.6087,-686.5678,-701.3293,-718.0526,-732.2538,-741.6476,-749.0253,-755.2768,-336.3821,-362.7733,-627.9586
-55.55556,-133.4667,-273.445,-305.7962,-50.94401,-163.7384,-176.0627,-212.3048,-99.29875,-1030.284,-923.76,-916.3694,-824.1335,-749.4535,-748.0987,-751.3339,-759.4691,-776.5236,-805.6882,-841.6436,-880.8582,-917.5361,-963.3607,-960.3547,-908.6139,-793.4536,-747.8981,-747.5912,-746.8649,-748.4988,-753.7862,-766.059,-784.4655,-816.6158,-852.4802,-891.3335,-934.8713,-980.805,-1024.404,-1070.46,-1.781666,-28.97562,-53.96434,-255.7146,-1071.182,-838.5814,-673.7936,-673.6732,-680.0739,-681.1982,-687.8558,-696.9415,-711.9113,-728.8702,-743.2711,-752.7968,-760.2779,-766.6171,-341.6718,-368.4648,-637.0088
-55.43544,-135.8037,-277.795,-310.6337,-51.88274,-166.3066,-178.7888,-215.4145,-100.9347,-1045.197,-937.1506,-929.5442,-835.8694,-759.9493,-758.4864,-761.7647,-770.0531,-787.4383,-817.1667,-853.7962,-893.7601,-931.1206,-977.5739,-974.0707,-921.3575,-804.669,-758.3555,-757.9933,-757.2606,-758.952,-764.373,-776.9097,-795.6886,-828.4763,-865.0333,-904.5573,-948.694,-995.2567,-1039.45,-1086.131,-1.8277,-29.51212,-54.82746,-259.122,-1086.686,-850.6315,-683.497,-683.636,-690.2465,-691.4845,-698.2415,-707.4554,-722.6361,-739.8334,-754.4364,-764.0956,-771.6814,-778.1093,-347.0371,-374.2373,-646.1735
-55.31532,-138.1785,-282.2081,-315.5409,-52.83756,-168.9114,-181.5531,-218.5644,-102.5953,-1060.299,-950.7121,-942.8855,-847.7515,-770.5729,-768.9989,-772.3209,-780.7651,-798.4865,-828.7882,-866.1032,-906.8293,-944.8838,-991.9731,-987.9584,-934.2565,-816.0227,-768.9398,-768.5208,-767.7817,-769.5319,-775.0892,-787.8946,-807.0523,-840.4886,-877.7502,-917.9554,-962.6981,-1009.897,-1054.692,-1102.005,-1.874874,-30.05788,-55.70318,-262.5681,-1102.388,-862.8337,-693.3232,-693.7296,-700.5547,-701.9098,-708.7676,-718.1112,-733.5054,-750.9441,-765.7516,-775.5459,-783.2377,-789.7553,-352.4788,-380.0918,-655.4541
-55.1952,-140.5918,-286.6851,-320.5187,-53.80872,-171.5532,-184.356,-221.7551,-104.2811,-1075.594,-964.4466,-956.3949,-859.7814,-781.3255,-779.6377,-783.0038,-791.6063,-809.6696,-840.5544,-878.5662,-920.0675,-958.8277,-1006.56,-1002.019,-947.3125,-827.5161,-779.6525,-779.175,-778.4295,-780.2398,-785.936,-799.015,-818.5584,-852.6545,-890.6329,-931.53,-976.8858,-1024.729,-1070.131,-1118.085,-1.923214,-30.61303,-56.59169,-266.0532,-1118.29,-875.1895,-703.2735,-703.9556,-711.0003,-712.4759,-719.4357,-728.9107,-744.5209,-762.2038,-777.2183,-787.1493,-794.9484,-801.5568,-357.998,-386.0295,-664.8518
-55.07508,-143.0441,-291.2269,-325.568,-54.79646,-174.2324,-187.198,-224.987,-105.9923,-1091.082,-978.3559,-970.0743,-871.9606,-792.2084,-790.4038,-793.8146,-802.578,-820.989,-852.4667,-891.187,-933.4767,-972.9545,-1021.338,-1016.256,-960.5272,-839.1506,-790.4946,-789.9572,-789.2052,-791.077,-796.9149,-810.2724,-830.2082,-864.9756,-903.6832,-945.2831,-991.2592,-1039.753,-1085.771,-1134.372,-1.972748,-31.17773,-57.49316,-269.5777,-1134.394,-887.7007,-713.3493,-714.3154,-721.5847,-723.1842,-730.2475,-739.8554,-755.6843,-773.6144,-788.8385,-798.9079,-806.8155,-813.5158,-363.5956,-392.0513,-674.3678
-54.95495,-145.536,-295.8343,-330.6897,-55.80106,-176.9497,-190.0796,-228.2606,-107.7294,-1106.768,-992.4418,-983.9254,-884.2908,-803.2231,-801.2986,-804.7545,-813.6815,-832.4461,-864.5267,-903.9672,-947.0588,-987.266,-1036.308,-1030.669,-973.902,-850.9278,-801.4677,-800.8687,-800.1102,-802.0447,-808.0271,-821.6683,-842.0032,-877.4538,-916.903,-959.2166,-1005.82,-1054.973,-1101.613,-1150.868,-2.023505,-31.75213,-58.40774,-273.1418,-1150.702,-900.3689,-723.5519,-724.8105,-732.3097,-734.0366,-741.2047,-750.9472,-766.9974,-785.1777,-800.6138,-810.8232,-818.8407,-825.634,-369.2727,-398.1583,-684.0035
-54.83483,-148.0681,-300.5083,-335.8847,-56.82278,-179.7054,-193.0012,-231.5762,-109.4925,-1122.651,-1006.706,-997.9502,-896.7733,-814.3707,-812.3234,-815.8249,-824.9181,-844.0422,-876.7359,-916.9086,-960.8156,-1001.765,-1051.473,-1045.261,-987.4387,-862.8491,-812.573,-811.9107,-811.1458,-813.1444,-819.2741,-833.204,-853.9451,-890.0905,-930.2942,-973.3327,-1020.571,-1070.391,-1117.66,-1167.577,-2.075511,-32.33639,-59.33563,-276.746,-1167.216,-913.1957,-733.8827,-735.4426,-743.1768,-745.0347,-752.309,-762.1877,-778.4619,-796.8955,-812.5461,-822.8972,-831.0259,-837.9134,-375.0304,-404.3516,-693.76
-54.71471,-150.641,-305.2496,-341.154,-57.86189,-182.5001,-195.9634,-234.9345,-111.2822,-1138.736,-1021.152,-1012.15,-909.41,-825.6527,-823.4794,-827.0271,-836.2893,-855.7788,-889.0959,-930.013,-974.7491,-1016.452,-1066.834,-1060.035,-1001.139,-874.916,-823.8118,-823.0846,-822.3131,-824.3774,-830.6572,-844.881,-866.0354,-902.8877,-943.8587,-987.6334,-1035.514,-1086.008,-1133.914,-1184.5,-2.128798,-32.93066,-60.27698,-280.3906,-1183.939,-926.1829,-744.3431,-746.2131,-754.1876,-756.1803,-763.5622,-773.5787,-790.0796,-808.7694,-824.6372,-835.1318,-843.373,-850.3556,-380.8695,-410.6323,-703.6388
-54.59459,-153.2552,-310.0591,-346.4986,-58.91866,-185.3342,-198.9667,-238.3358,-113.0987,-1155.023,-1035.779,-1026.528,-922.2023,-837.0703,-834.768,-838.3624,-847.7962,-867.6573,-901.6083,-943.2819,-988.8613,-1031.331,-1082.395,-1074.991,-1015.004,-887.13,-835.1855,-834.3916,-833.6137,-835.7449,-842.1778,-856.7007,-878.2756,-915.8471,-957.5985,-1002.121,-1050.651,-1101.827,-1150.377,-1201.64,-2.183395,-33.5351,-61.23199,-284.076,-1200.873,-939.3322,-754.9344,-757.1236,-765.344,-767.4751,-774.966,-785.122,-801.8523,-820.8015,-836.889,-847.5287,-855.8837,-862.9628,-386.7911,-417.0015,-713.641
-54.47447,-155.9115,-314.9378,-351.9194,-59.99336,-188.2082,-202.0115,-241.7807,-114.9425,-1171.515,-1050.592,-1041.085,-935.152,-848.6251,-846.1904,-849.832,-859.4403,-879.6792,-914.2747,-956.7174,-1003.154,-1046.403,-1098.157,-1090.131,-1029.036,-899.4926,-846.6954,-845.8331,-845.0486,-847.2483,-853.8373,-868.6647,-890.6673,-928.9703,-971.5154,-1016.797,-1065.985,-1117.85,-1167.052,-1219,-2.239333,-34.14987,-62.20082,-287.8025,-1218.02,-952.6453,-765.6581,-768.1757,-776.6474,-778.9208,-786.5222,-796.8193,-813.7819,-832.9935,-849.3034,-860.0899,-868.5601,-875.7367,-392.7964,-423.4603,-723.7681
-54.35435,-158.6104,-319.8865,-357.4174,-61.08628,-191.1227,-205.0985,-245.2696,-116.8139,-1188.214,-1065.59,-1055.823,-948.2605,-860.3183,-857.748,-861.4373,-871.2229,-891.8459,-927.0966,-970.321,-1017.63,-1061.671,-1114.122,-1105.459,-1043.237,-912.0052,-858.3429,-857.4103,-856.6194,-858.8889,-865.637,-880.7744,-903.2121,-942.2592,-985.6116,-1031.664,-1081.517,-1134.08,-1183.941,-1236.581,-2.296643,-34.77513,-63.18367,-291.5706,-1235.383,-966.1239,-776.5155,-779.3709,-788.0997,-790.5193,-798.2326,-808.6725,-825.87,-845.3472,-861.8821,-872.8172,-881.404,-888.6793,-398.8863,-430.0099,-734.0213
-54.23423,-161.3525,-324.9061,-362.9936,-62.19771,-194.0782,-208.228,-248.803,-118.7133,-1205.123,-1080.777,-1070.744,-961.5297,-872.1513,-869.442,-873.1796,-883.1454,-904.1588,-940.0756,-984.0946,-1032.29,-1077.137,-1130.293,-1120.975,-1057.608,-924.6696,-870.1293,-869.1247,-868.3273,-870.6682,-877.5784,-893.0313,-915.9116,-955.7156,-999.8889,-1046.725,-1097.25,-1150.519,-1201.045,-1254.386,-2.355357,-35.41106,-64.18071,-295.3806,-1252.963,-979.7698,-787.5081,-790.711,-799.7024,-802.2722,-810.0989,-820.6834,-838.1187,-857.8646,-874.6272,-885.7127,-894.4174,-901.7925,-405.0619,-436.6513,-744.4019
-54.11411,-164.1386,-329.9976,-368.649,-63.32793,-197.0751,-211.4006,-252.3814,-120.6411,-1222.243,-1096.155,-1085.85,-974.961,-884.1255,-881.2739,-885.0603,-895.2092,-916.6194,-953.2135,-998.04,-1047.137,-1092.802,-1146.672,-1136.681,-1072.15,-937.4871,-882.0561,-880.9776,-880.1737,-882.5875,-889.6629,-905.4369,-928.7675,-969.3413,-1014.349,-1061.981,-1113.186,-1167.168,-1218.369,-1272.417,-2.415508,-36.05781,-65.19213,-299.2328,-1270.763,-993.5847,-798.6372,-802.1974,-811.4574,-814.1815,-822.1231,-832.8539,-850.5297,-870.5476,-887.5406,-898.7782,-907.6022,-915.0784,-411.3243,-443.3858,-754.9114
-53.99399,-166.9691,-335.1618,-374.3847,-64.47723,-200.114,-214.617,-256.0053,-122.5976,-1239.578,-1111.725,-1101.143,-988.5563,-896.2423,-893.245,-897.0807,-907.4157,-929.2293,-966.5118,-1012.159,-1062.172,-1108.67,-1163.262,-1152.58,-1086.867,-950.4593,-894.1246,-892.9704,-892.1599,-894.6482,-901.8919,-917.9927,-941.7812,-983.1381,-1028.995,-1077.434,-1129.327,-1184.031,-1235.913,-1290.678,-2.47713,-36.71557,-66.21811,-303.1277,-1288.786,-1007.57,-809.9045,-813.8319,-823.3665,-826.2489,-834.3068,-845.1857,-863.105,-883.398,-900.6241,-912.0157,-920.9605,-928.5388,-417.6746,-450.2145,-765.5511
-53.87387,-169.8449,-340.3998,-380.2015,-65.64592,-203.1955,-217.8775,-259.6751,-124.5833,-1257.128,-1127.49,-1116.625,-1002.317,-908.5032,-905.3566,-909.2422,-919.7662,-941.9898,-979.9721,-1026.454,-1077.398,-1124.742,-1180.064,-1168.673,-1101.758,-963.5879,-906.3362,-905.1043,-904.2873,-906.8517,-914.267,-930.7003,-954.9546,-997.1078,-1043.828,-1093.087,-1145.676,-1201.11,-1253.682,-1309.17,-2.540256,-37.38449,-67.25885,-307.0656,-1307.033,-1021.729,-821.3112,-825.616,-835.4312,-838.4762,-846.6521,-857.6807,-875.8464,-896.4178,-913.8798,-925.4271,-934.4941,-942.1758,-424.114,-457.1386,-776.3223
-53.75375,-172.7665,-345.7124,-386.1006,-66.83428,-206.32,-221.1827,-263.3915,-126.5985,-1274.897,-1143.452,-1132.297,-1016.245,-920.9095,-917.6101,-921.5461,-932.2621,-954.9026,-993.5963,-1040.926,-1092.818,-1141.021,-1197.081,-1184.963,-1116.827,-976.8743,-918.6923,-917.3809,-916.5573,-919.1993,-926.7894,-943.5611,-968.2892,-1011.252,-1058.851,-1108.942,-1162.235,-1218.407,-1271.676,-1327.897,-2.604921,-38.06476,-68.31455,-311.0469,-1325.508,-1036.062,-832.8589,-837.5515,-847.6535,-850.8654,-859.1607,-870.3409,-888.7559,-909.609,-927.3097,-939.0145,-948.2051,-955.9915,-430.6434,-464.1593,-787.2264
-53.63363,-175.7346,-351.1007,-392.083,-68.04264,-209.4881,-224.5332,-267.1548,-128.6436,-1292.887,-1159.612,-1148.163,-1030.343,-933.4627,-930.0069,-933.9939,-944.905,-967.969,-1007.386,-1055.577,-1108.432,-1157.51,-1214.316,-1201.451,-1132.074,-990.3202,-931.1944,-929.8013,-928.9713,-931.6926,-939.4608,-956.5768,-981.7868,-1025.573,-1074.064,-1125.001,-1179.006,-1235.925,-1289.898,-1346.859,-2.671162,-38.75656,-69.38538,-315.0719,-1344.212,-1050.571,-844.549,-849.6401,-860.035,-863.4183,-871.8345,-883.1682,-901.8354,-922.9735,-940.9156,-952.7799,-962.0955,-969.9877,-437.2641,-471.2778,-798.2648
-53.51351,-178.7499,-356.5655,-398.1498,-69.27129,-212.7003,-227.9295,-270.9656,-130.7191,-1311.1,-1175.973,-1164.223,-1044.61,-946.1643,-942.5482,-946.5868,-957.6961,-981.1907,-1021.342,-1070.409,-1124.243,-1174.209,-1231.77,-1218.14,-1147.502,-1003.927,-943.8439,-942.3672,-941.5306,-944.3328,-952.2825,-969.7488,-995.4489,-1040.073,-1089.472,-1141.267,-1195.992,-1253.666,-1308.352,-1366.062,-2.739015,-39.46006,-70.47156,-319.1412,-1363.148,-1065.258,-856.3831,-861.8833,-872.5777,-876.1368,-884.6756,-896.1644,-915.0868,-936.5134,-954.6997,-966.7253,-976.1674,-984.1667,-443.9772,-478.4953,-809.439
-53.39339,-181.8131,-362.108,-404.3021,-70.52055,-215.9572,-231.3722,-274.8244,-132.8254,-1329.538,-1192.537,-1180.481,-1059.051,-959.0156,-955.2357,-959.3263,-970.637,-994.5692,-1035.468,-1085.424,-1140.253,-1191.122,-1249.447,-1235.032,-1163.112,-1017.697,-956.6422,-955.0798,-954.2367,-957.1215,-965.256,-983.0789,-1009.277,-1054.753,-1105.075,-1157.741,-1213.194,-1271.632,-1327.038,-1385.505,-2.808516,-40.17545,-71.57328,-323.2549,-1382.318,-1080.125,-868.3626,-874.283,-885.2834,-889.0228,-897.6857,-909.3315,-928.5122,-950.2305,-968.664,-980.8527,-990.4228,-998.5305,-450.7838,-485.813,-820.7502
-53.27327,-184.9249,-367.729,-410.5408,-71.79074,-219.2594,-234.8619,-278.7318,-134.9628,-1348.205,-1209.307,-1196.937,-1073.665,-972.0182,-968.0705,-972.2138,-983.7292,-1008.106,-1049.764,-1100.624,-1156.465,-1208.252,-1267.348,-1252.128,-1178.907,-1031.631,-969.5908,-967.9407,-967.091,-970.0601,-978.3829,-996.5685,-1023.274,-1069.616,-1120.875,-1174.427,-1230.616,-1289.826,-1345.961,-1405.193,-2.879705,-40.90291,-72.69073,-327.4137,-1401.726,-1095.173,-880.4891,-886.8409,-898.1538,-902.0782,-910.8669,-922.6716,-942.1135,-964.127,-982.8105,-995.1643,-1004.864,-1013.081,-457.6851,-493.2322,-832.2001
-53.15315,-188.086,-373.4296,-416.8672,-73.08218,-222.6074,-238.3991,-282.6882,-137.1319,-1367.101,-1226.284,-1213.594,-1088.456,-985.1736,-981.0543,-985.2508,-996.9739,-1021.803,-1064.232,-1116.011,-1172.88,-1225.599,-1285.477,-1269.431,-1194.887,-1045.731,-982.6911,-980.9511,-980.0949,-983.1501,-991.6647,-1010.219,-1037.44,-1084.662,-1136.876,-1191.326,-1248.26,-1308.251,-1365.122,-1425.128,-2.95262,-41.64263,-73.82413,-331.6177,-1421.373,-1110.406,-892.764,-899.5587,-911.1908,-915.305,-924.2211,-936.1865,-955.8927,-978.2048,-997.1413,-1009.662,-1019.493,-1027.821,-464.6824,-500.7542,-843.7899
-53.03303,-191.2971,-379.2108,-423.2823,-74.3952,-226.0017,-241.9843,-286.6942,-139.3329,-1386.23,-1243.47,-1230.454,-1103.424,-998.4831,-994.1882,-998.4386,-1010.373,-1035.661,-1078.875,-1131.587,-1189.501,-1243.168,-1303.835,-1286.943,-1211.055,-1059.998,-995.9447,-994.1126,-993.2499,-996.3929,-1005.103,-1024.033,-1051.777,-1099.895,-1153.079,-1208.441,-1266.128,-1326.908,-1384.525,-1445.313,-3.027301,-42.3948,-74.97368,-335.8675,-1441.262,-1125.824,-905.1889,-912.4381,-924.3964,-928.7052,-937.7503,-949.8783,-969.8519,-992.4662,-1011.659,-1024.348,-1034.311,-1042.752,-471.7767,-508.3802,-855.5212
-52.91291,-194.5589,-385.0736,-429.7872,-75.73013,-229.443,-245.6183,-290.7503,-141.5664,-1405.595,-1260.868,-1247.52,-1118.572,-1011.948,-1007.474,-1011.779,-1023.927,-1049.682,-1093.693,-1147.353,-1206.33,-1260.96,-1322.426,-1304.666,-1227.413,-1074.435,-1009.353,-1007.427,-1006.557,-1009.79,-1018.699,-1038.011,-1066.288,-1115.316,-1169.485,-1225.774,-1284.222,-1345.801,-1404.171,-1465.75,-3.103788,-43.15962,-76.13959,-340.1633,-1461.395,-1141.429,-917.7655,-925.4809,-937.7723,-942.2807,-951.4564,-963.749,-983.9931,-1006.913,-1026.364,-1039.225,-1049.322,-1057.876,-478.9693,-516.1114,-867.3953
-52.79279,-197.8722,-391.019,-436.3832,-77.08731,-232.9318,-249.3015,-294.8571,-143.8328,-1425.197,-1278.479,-1264.792,-1133.902,-1025.571,-1020.913,-1025.273,-1037.639,-1063.868,-1108.688,-1163.312,-1223.369,-1278.978,-1341.251,-1322.602,-1243.962,-1089.043,-1022.917,-1020.894,-1020.019,-1023.343,-1032.454,-1052.155,-1080.974,-1130.928,-1186.099,-1243.327,-1302.546,-1364.932,-1424.063,-1486.442,-3.182123,-43.93728,-77.32207,-344.5057,-1481.775,-1157.224,-930.4951,-938.6889,-951.3206,-956.0336,-965.3416,-977.8007,-998.3184,-1021.548,-1041.261,-1054.294,-1064.527,-1073.195,-486.2615,-523.9493,-879.4139
-52.67267,-201.2378,-397.0482,-443.0712,-78.46707,-236.4688,-253.0345,-299.015,-146.1325,-1445.039,-1296.307,-1282.275,-1149.414,-1039.352,-1034.506,-1038.922,-1051.509,-1078.22,-1123.863,-1179.466,-1240.62,-1297.223,-1360.313,-1340.753,-1260.705,-1103.823,-1036.639,-1034.518,-1033.636,-1037.053,-1046.371,-1066.466,-1095.836,-1146.731,-1202.921,-1261.104,-1321.101,-1384.304,-1444.205,-1507.392,-3.262348,-44.72798,-78.52132,-348.895,-1502.405,-1173.21,-943.3794,-952.064,-965.0431,-969.9658,-979.4079,-992.0353,-1012.83,-1036.372,-1056.35,-1069.558,-1079.928,-1088.712,-493.6543,-531.8951,-891.5783
-52.55255,-204.6563,-403.1622,-449.8525,-79.86976,-240.0544,-256.818,-303.2247,-148.466,-1465.123,-1314.354,-1299.968,-1165.112,-1053.294,-1048.256,-1052.727,-1065.54,-1092.739,-1139.219,-1195.817,-1258.086,-1315.7,-1379.615,-1359.122,-1277.642,-1118.778,-1050.521,-1048.298,-1047.409,-1050.922,-1060.45,-1080.947,-1110.877,-1162.729,-1219.954,-1279.106,-1339.891,-1403.919,-1464.598,-1528.602,-3.344507,-45.53192,-79.73757,-353.3316,-1523.287,-1189.39,-956.4201,-965.6079,-978.9418,-984.0794,-993.6573,-1006.455,-1027.53,-1051.388,-1071.634,-1085.019,-1095.527,-1104.429,-501.1492,-539.9501,-903.89
-52.43243,-208.1285,-409.362,-456.7282,-81.29574,-243.6894,-260.6525,-307.4867,-150.8337,-1485.453,-1332.621,-1317.876,-1180.996,-1067.397,-1062.163,-1066.691,-1079.732,-1107.429,-1154.758,-1212.366,-1275.769,-1334.41,-1399.159,-1377.71,-1294.777,-1133.908,-1064.563,-1062.237,-1061.341,-1064.951,-1074.693,-1095.599,-1126.098,-1178.922,-1237.201,-1297.336,-1358.917,-1423.779,-1485.245,-1550.076,-3.428645,-46.3493,-80.97104,-357.816,-1544.424,-1205.764,-969.6186,-979.3224,-993.0186,-998.3765,-1008.092,-1021.062,-1042.42,-1066.598,-1087.115,-1100.679,-1111.328,-1120.348,-508.7473,-548.1157,-916.3506
-52.31231,-211.6552,-415.6487,-463.6996,-82.74535,-247.3743,-264.5387,-311.8015,-153.2361,-1506.03,-1351.111,-1335.999,-1197.069,-1081.664,-1076.229,-1080.814,-1094.087,-1122.289,-1170.482,-1229.116,-1293.672,-1353.355,-1418.948,-1396.52,-1312.11,-1149.217,-1078.767,-1076.335,-1075.433,-1079.142,-1089.102,-1110.423,-1141.502,-1195.314,-1254.663,-1315.797,-1378.182,-1443.888,-1506.15,-1571.815,-3.514805,-47.18034,-82.22194,-362.3484,-1565.818,-1222.336,-982.9766,-993.2095,-1007.275,-1012.859,-1022.714,-1035.858,-1057.503,-1082.005,-1102.796,-1116.541,-1127.331,-1136.472,-516.4499,-556.3933,-928.9615
-52.19219,-215.2372,-422.0235,-470.7678,-84.21896,-251.1097,-268.4771,-316.1697,-155.6736,-1526.857,-1369.826,-1354.34,-1213.333,-1096.095,-1090.455,-1095.099,-1108.607,-1137.322,-1186.392,-1246.069,-1311.795,-1372.539,-1438.985,-1415.555,-1329.644,-1164.705,-1093.135,-1090.595,-1089.687,-1093.496,-1103.678,-1125.422,-1157.089,-1211.907,-1272.343,-1334.49,-1397.69,-1464.248,-1527.314,-1593.824,-3.603034,-48.02524,-83.49049,-366.9294,-1587.473,-1239.107,-996.4958,-1007.271,-1021.715,-1027.529,-1037.525,-1050.846,-1072.78,-1097.61,-1118.678,-1132.606,-1143.54,-1152.802,-524.2583,-564.7841,-941.7243
-52.07207,-218.8753,-428.4874,-477.9339,-85.71693,-254.8962,-272.4685,-320.5919,-158.1467,-1547.937,-1388.769,-1372.902,-1229.789,-1110.693,-1104.844,-1109.546,-1123.293,-1152.53,-1202.491,-1263.227,-1330.143,-1391.964,-1459.272,-1434.815,-1347.382,-1180.374,-1107.668,-1105.018,-1104.103,-1108.015,-1118.423,-1140.597,-1172.862,-1228.701,-1290.243,-1353.419,-1417.441,-1484.862,-1548.741,-1616.104,-3.69338,-48.88422,-84.77692,-371.5593,-1609.39,-1256.08,-1010.178,-1021.509,-1036.338,-1042.389,-1052.528,-1066.027,-1088.255,-1113.415,-1134.764,-1148.877,-1159.956,-1169.341,-532.1738,-573.2896,-954.6406
-51.95195,-222.5703,-435.0415,-485.1994,-87.23964,-258.7345,-276.5134,-325.0686,-160.6559,-1569.272,-1407.942,-1391.686,-1246.439,-1125.46,-1119.395,-1124.157,-1138.147,-1167.913,-1218.78,-1280.592,-1348.717,-1411.632,-1479.813,-1454.304,-1365.323,-1196.226,-1122.369,-1119.605,-1118.684,-1122.701,-1133.339,-1155.95,-1188.823,-1245.7,-1308.365,-1372.586,-1437.44,-1505.732,-1570.433,-1638.658,-3.785891,-49.75749,-86.08146,-376.2386,-1631.572,-1273.256,-1024.024,-1035.925,-1051.147,-1057.441,-1067.724,-1081.404,-1103.928,-1129.424,-1151.056,-1165.356,-1176.582,-1186.091,-540.1977,-581.9112,-967.7119
-51.83183,-226.323,-441.687,-492.5652,-88.78745,-262.6252,-280.6124,-329.6004,-163.2017,-1590.865,-1427.347,-1410.694,-1263.286,-1140.395,-1134.112,-1138.934,-1153.17,-1183.475,-1235.261,-1298.166,-1367.519,-1431.546,-1500.608,-1474.024,-1383.472,-1212.263,-1137.238,-1134.358,-1133.43,-1137.555,-1148.426,-1171.482,-1204.973,-1262.906,-1326.713,-1391.993,-1457.689,-1526.862,-1592.393,-1661.49,-3.880615,-50.64526,-87.40434,-380.9676,-1654.023,-1290.637,-1038.036,-1050.52,-1066.145,-1072.687,-1083.117,-1096.979,-1119.803,-1145.637,-1167.556,-1182.046,-1193.42,-1203.055,-548.3313,-590.6503,-980.9397
-51.71171,-230.1342,-448.4251,-500.0328,-90.36074,-266.569,-284.7663,-334.1878,-165.7845,-1612.718,-1446.986,-1429.93,-1280.331,-1155.502,-1148.996,-1153.878,-1168.364,-1199.215,-1251.936,-1315.952,-1386.553,-1451.709,-1521.662,-1493.977,-1401.829,-1228.486,-1152.277,-1149.278,-1148.344,-1152.578,-1163.688,-1187.196,-1221.315,-1280.32,-1345.288,-1411.644,-1478.19,-1548.254,-1614.625,-1684.602,-3.977603,-51.54778,-88.74579,-385.7468,-1676.744,-1308.225,-1052.217,-1065.298,-1081.332,-1088.13,-1098.707,-1112.754,-1135.882,-1162.058,-1184.268,-1198.949,-1210.473,-1220.235,-556.576,-599.5083,-994.3256
-51.59159,-234.0048,-455.2569,-507.6034,-91.95991,-270.5664,-288.9756,-338.8316,-168.4048,-1634.835,-1466.863,-1449.395,-1297.576,-1170.782,-1164.048,-1168.991,-1183.731,-1215.137,-1268.808,-1333.95,-1405.82,-1472.124,-1542.978,-1514.166,-1420.396,-1244.898,-1167.487,-1164.368,-1163.428,-1167.772,-1179.125,-1203.093,-1237.85,-1297.946,-1364.092,-1431.54,-1498.945,-1569.91,-1637.13,-1707.998,-4.076907,-52.46524,-90.10605,-390.5766,-1699.739,-1326.023,-1066.566,-1080.26,-1096.713,-1103.77,-1114.498,-1128.732,-1152.166,-1178.689,-1201.192,-1216.067,-1227.743,-1237.633,-564.9331,-608.4867,-1007.871
-51.47147,-237.9356,-462.1835,-515.2782,-93.58533,-274.6182,-293.241,-343.5322,-171.0631,-1657.218,-1486.979,-1469.092,-1315.024,-1186.237,-1179.269,-1184.274,-1199.272,-1231.242,-1285.877,-1352.165,-1425.323,-1492.792,-1564.557,-1534.592,-1439.176,-1261.5,-1182.871,-1179.628,-1178.681,-1183.139,-1194.739,-1219.174,-1254.58,-1315.784,-1383.128,-1451.685,-1519.959,-1591.834,-1659.911,-1731.68,-4.178578,-53.3979,-91.48534,-395.4575,-1723.011,-1344.032,-1081.087,-1095.408,-1112.287,-1119.612,-1130.492,-1144.914,-1168.658,-1195.532,-1218.332,-1233.402,-1245.232,-1255.252,-573.404,-617.5869,-1021.578
-51.35135,-241.9274,-469.2062,-523.0585,-95.23741,-278.7249,-297.5631,-348.2902,-173.76,-1679.869,-1507.337,-1489.022,-1332.675,-1201.868,-1194.661,-1199.728,-1214.989,-1247.532,-1303.146,-1370.597,-1445.064,-1513.718,-1586.402,-1555.258,-1458.171,-1278.294,-1198.43,-1195.06,-1194.108,-1198.681,-1210.531,-1235.442,-1271.507,-1333.837,-1402.4,-1472.081,-1541.234,-1614.028,-1682.973,-1755.65,-4.28267,-54.34597,-92.88392,-400.3897,-1746.561,-1362.255,-1095.781,-1110.744,-1128.058,-1135.656,-1146.69,-1161.303,-1185.361,-1212.59,-1235.689,-1250.957,-1262.943,-1273.094,-581.9901,-626.8104,-1035.448
-51.23123,-245.9812,-476.3261,-530.9456,-96.91655,-282.8873,-301.9427,-353.1063,-176.4958,-1702.791,-1527.94,-1509.189,-1350.533,-1217.676,-1210.226,-1215.357,-1230.883,-1264.008,-1320.616,-1389.249,-1465.046,-1534.903,-1608.518,-1576.166,-1477.382,-1295.282,-1214.165,-1210.666,-1209.707,-1214.399,-1226.505,-1251.898,-1288.633,-1352.108,-1421.908,-1492.73,-1562.771,-1636.496,-1706.317,-1779.914,-4.389238,-55.30969,-94.30203,-405.3739,-1770.394,-1380.694,-1110.649,-1126.269,-1144.028,-1151.905,-1163.095,-1177.901,-1202.277,-1229.864,-1253.267,-1268.735,-1280.877,-1291.162,-590.6927,-636.1586,-1049.483
-51.11111,-250.0978,-483.5445,-538.9409,-98.62315,-287.1061,-306.3804,-357.981,-179.2713,-1725.988,-1548.789,-1529.594,-1368.599,-1233.664,-1225.966,-1231.16,-1246.956,-1280.671,-1338.291,-1408.123,-1485.271,-1556.35,-1630.905,-1597.32,-1496.812,-1312.465,-1230.079,-1226.448,-1225.483,-1230.294,-1242.66,-1268.545,-1305.961,-1370.598,-1441.655,-1513.636,-1584.575,-1659.24,-1729.946,-1804.472,-4.498337,-56.2893,-95.73991,-410.4103,-1794.511,-1399.351,-1125.693,-1141.987,-1160.199,-1168.362,-1179.71,-1194.711,-1219.408,-1247.357,-1271.067,-1286.738,-1299.039,-1309.457,-599.5133,-645.6331,-1063.683
-50.99099,-254.278,-490.8625,-547.0457,-100.3576,-291.3818,-310.8769,-362.915,-182.0868,-1749.461,-1569.888,-1550.24,-1386.874,-1249.833,-1241.881,-1247.14,-1263.21,-1297.525,-1356.171,-1427.221,-1505.742,-1578.062,-1653.568,-1618.72,-1516.462,-1329.846,-1246.172,-1242.406,-1241.435,-1246.368,-1258.999,-1285.383,-1323.491,-1389.31,-1461.645,-1534.802,-1606.648,-1682.262,-1753.864,-1829.328,-4.610025,-57.28504,-97.1978,-415.4995,-1818.917,-1418.228,-1140.916,-1157.898,-1176.573,-1185.028,-1196.536,-1211.735,-1236.756,-1265.072,-1289.092,-1304.968,-1317.429,-1327.984,-608.4534,-655.2355,-1078.052
-50.87087,-258.5229,-498.2815,-555.2612,-102.1204,-295.7152,-315.4329,-367.9089,-184.9428,-1773.213,-1591.238,-1571.13,-1405.362,-1266.185,-1257.974,-1263.298,-1279.646,-1314.571,-1374.259,-1446.546,-1526.462,-1600.042,-1676.509,-1640.37,-1536.335,-1347.426,-1262.447,-1258.543,-1257.566,-1262.624,-1275.524,-1302.415,-1341.226,-1408.246,-1481.879,-1556.229,-1628.992,-1705.567,-1778.073,-1854.486,-4.724359,-58.29715,-98.67597,-420.6418,-1843.613,-1437.327,-1156.318,-1174.005,-1193.152,-1201.907,-1213.577,-1228.975,-1254.325,-1283.011,-1307.344,-1323.427,-1336.051,-1346.743,-617.5142,-664.9671,-1092.59
-50.75075,-262.8333,-505.8026,-563.5889,-103.9119,-300.1071,-320.049,-372.9632,-187.84,-1797.248,-1612.843,-1592.265,-1424.064,-1282.721,-1274.246,-1279.635,-1296.266,-1331.81,-1392.556,-1466.1,-1547.432,-1622.293,-1699.731,-1662.272,-1556.433,-1365.208,-1278.905,-1274.86,-1273.877,-1279.062,-1292.236,-1319.643,-1359.169,-1427.408,-1502.36,-1577.921,-1651.611,-1729.157,-1802.577,-1879.948,-4.841399,-59.32588,-100.1747,-425.8377,-1868.602,-1456.65,-1171.903,-1190.31,-1209.939,-1219,-1230.833,-1246.434,-1272.115,-1301.176,-1325.827,-1342.119,-1354.907,-1365.738,-626.6973,-674.8296,-1107.299
-50.63063,-267.2101,-513.4271,-572.0301,-105.7325,-304.5579,-324.726,-378.0786,-190.7788,-1821.568,-1634.705,-1613.648,-1442.983,-1299.444,-1290.699,-1296.155,-1313.072,-1349.244,-1411.066,-1485.884,-1568.656,-1644.817,-1723.237,-1684.428,-1576.758,-1383.193,-1295.548,-1291.36,-1290.369,-1295.684,-1309.137,-1337.068,-1377.32,-1446.799,-1523.091,-1599.88,-1674.508,-1753.034,-1827.378,-1905.718,-4.961205,-60.37148,-101.6941,-431.0876,-1893.888,-1476.201,-1187.67,-1206.816,-1226.935,-1236.309,-1248.309,-1264.114,-1290.131,-1319.571,-1344.542,-1361.046,-1373.999,-1384.971,-636.0042,-684.8246,-1122.181
-50.51051,-271.6543,-521.1564,-580.5863,-107.5827,-309.0686,-329.4646,-383.2557,-193.7598,-1846.177,-1656.826,-1635.282,-1462.119,-1316.354,-1307.334,-1312.857,-1330.066,-1366.875,-1429.789,-1505.903,-1590.136,-1667.618,-1747.029,-1706.842,-1597.311,-1401.383,-1312.377,-1308.042,-1307.046,-1312.492,-1326.229,-1354.693,-1395.682,-1466.421,-1544.074,-1622.11,-1697.685,-1777.202,-1852.479,-1931.799,-5.08384,-61.43421,-103.2347,-436.392,-1919.474,-1495.98,-1203.623,-1223.523,-1244.144,-1253.838,-1266.006,-1282.017,-1308.373,-1338.197,-1363.492,-1380.21,-1393.331,-1404.444,-645.4364,-694.9535,-1137.237
-50.39039,-276.1668,-528.9916,-589.2587,-109.4629,-313.6398,-334.2655,-388.4951,-196.7836,-1871.075,-1679.21,-1657.168,-1481.476,-1333.454,-1324.153,-1329.744,-1347.248,-1384.705,-1448.727,-1526.156,-1611.875,-1690.698,-1771.112,-1729.514,-1618.096,-1419.779,-1329.395,-1324.91,-1323.907,-1329.488,-1343.513,-1372.519,-1414.258,-1486.276,-1565.312,-1644.613,-1721.145,-1801.664,-1877.885,-1958.193,-5.209366,-62.51432,-104.7965,-441.7512,-1945.361,-1515.99,-1219.762,-1240.435,-1261.566,-1271.588,-1283.926,-1300.146,-1326.846,-1357.056,-1382.68,-1399.614,-1412.905,-1424.161,-654.9952,-705.2181,-1152.47
-50.27027,-280.7486,-536.9341,-598.0489,-111.3735,-318.2722,-339.1294,-393.7976,-199.8506,-1896.268,-1701.857,-1679.31,-1501.056,-1350.745,-1341.158,-1346.817,-1364.621,-1402.735,-1467.884,-1546.648,-1633.875,-1714.06,-1795.487,-1752.449,-1639.113,-1438.385,-1346.602,-1341.964,-1340.956,-1346.673,-1360.992,-1390.548,-1433.048,-1506.366,-1586.808,-1667.393,-1744.892,-1826.423,-1903.597,-1984.904,-5.337848,-63.61208,-106.3798,-447.1659,-1971.554,-1536.233,-1236.091,-1257.554,-1279.206,-1289.562,-1302.072,-1318.503,-1345.55,-1376.152,-1402.107,-1419.26,-1432.722,-1444.124,-664.6824,-715.6199,-1167.881
-50.15015,-285.4006,-544.9852,-606.9582,-113.3151,-322.9665,-344.057,-399.1637,-202.9615,-1921.757,-1724.773,-1701.71,-1520.86,-1368.23,-1358.35,-1364.078,-1382.187,-1420.969,-1487.26,-1567.381,-1656.139,-1737.708,-1820.158,-1775.647,-1660.366,-1457.202,-1364.001,-1359.207,-1358.193,-1364.05,-1378.667,-1408.782,-1452.056,-1526.695,-1608.564,-1690.451,-1768.927,-1851.482,-1929.619,-2011.936,-5.469351,-64.72774,-107.9851,-452.6363,-1998.056,-1556.712,-1252.61,-1274.881,-1297.064,-1307.763,-1320.447,-1337.092,-1364.489,-1395.488,-1421.778,-1439.151,-1452.787,-1464.335,-674.4993,-726.1605,-1183.471
-50.03003,-290.1239,-553.1462,-615.988,-115.2881,-327.7236,-349.0491,-404.594,-206.1168,-1947.546,-1747.958,-1724.371,-1540.89,-1385.909,-1375.731,-1381.529,-1399.946,-1439.406,-1506.859,-1588.355,-1678.669,-1761.644,-1845.129,-1799.113,-1681.857,-1476.232,-1381.594,-1376.64,-1375.62,-1381.619,-1396.539,-1427.223,-1471.282,-1547.263,-1630.582,-1713.791,-1793.255,-1876.843,-1955.954,-2039.291,-5.603943,-65.86158,-109.6124,-458.1629,-2024.869,-1577.429,-1269.322,-1292.418,-1315.143,-1326.192,-1339.053,-1355.914,-1383.666,-1415.064,-1441.693,-1459.29,-1473.101,-1484.798,-684.4475,-736.8416,-1199.243
-49.90991,-294.9193,-561.4185,-625.14,-117.2928,-332.544,-354.1064,-410.0893,-209.3171,-1973.637,-1771.416,-1747.294,-1561.15,-1403.785,-1393.302,-1399.171,-1417.902,-1458.05,-1526.681,-1609.575,-1701.469,-1785.87,-1870.401,-1822.848,-1703.587,-1495.476,-1399.382,-1394.265,-1393.239,-1399.382,-1414.612,-1445.873,-1490.731,-1568.074,-1652.866,-1737.416,-1817.879,-1902.511,-1982.605,-2066.973,-5.741692,-67.01386,-111.2621,-463.7462,-2051.996,-1598.386,-1286.228,-1310.169,-1333.446,-1344.853,-1357.892,-1374.971,-1403.082,-1434.885,-1461.857,-1479.68,-1493.668,-1505.514,-694.5286,-747.6649,-1215.198
-49.78979,-299.788,-569.8034,-634.4154,-119.3299,-337.4287,-359.2296,-415.6502,-212.563,-2000.034,-1795.149,-1770.483,-1581.641,-1421.86,-1411.066,-1417.007,-1436.055,-1476.902,-1546.73,-1631.043,-1724.541,-1810.391,-1895.978,-1846.855,-1725.558,-1514.937,-1417.366,-1412.083,-1411.052,-1417.342,-1432.886,-1464.734,-1510.402,-1589.13,-1675.418,-1761.329,-1842.8,-1928.488,-2009.576,-2094.985,-5.882669,-68.18487,-112.9344,-469.3866,-2079.441,-1619.586,-1303.331,-1328.135,-1351.974,-1363.748,-1376.968,-1394.267,-1422.741,-1454.953,-1482.271,-1500.322,-1514.49,-1526.487,-704.7442,-758.632,-1231.338
-49.66967,-304.7309,-578.3024,-643.8158,-121.3997,-342.3783,-364.4196,-421.2773,-215.855,-2026.739,-1819.16,-1793.94,-1602.365,-1440.134,-1429.024,-1435.037,-1454.408,-1495.964,-1567.007,-1652.76,-1747.888,-1835.209,-1921.864,-1871.136,-1747.774,-1534.617,-1435.55,-1430.097,-1429.059,-1435.5,-1451.363,-1483.808,-1530.299,-1610.434,-1698.241,-1785.532,-1868.023,-1954.778,-2036.869,-2123.33,-6.026943,-69.37487,-114.6297,-475.0846,-2107.207,-1641.03,-1320.632,-1346.318,-1370.731,-1382.879,-1396.282,-1413.804,-1442.644,-1475.27,-1502.938,-1521.221,-1535.569,-1547.72,-715.0958,-769.7447,-1247.665
-49.54955,-309.7491,-586.9167,-653.3428,-123.5028,-347.3935,-369.6771,-426.9713,-219.1938,-2053.756,-1843.452,-1817.667,-1623.324,-1458.611,-1447.178,-1453.263,-1472.962,-1515.238,-1587.515,-1674.73,-1771.513,-1860.328,-1948.061,-1895.695,-1770.236,-1554.518,-1453.933,-1448.308,-1447.264,-1453.857,-1470.045,-1503.096,-1550.424,-1631.987,-1721.338,-1810.029,-1893.551,-1981.383,-2064.489,-2152.012,-6.17459,-70.58416,-116.3482,-480.8407,-2135.297,-1662.722,-1338.133,-1364.721,-1389.719,-1402.248,-1415.837,-1433.585,-1462.796,-1495.84,-1523.861,-1542.377,-1556.909,-1569.214,-725.5851,-781.0045,-1264.18
-49.42943,-314.8436,-595.6478,-662.9977,-125.6397,-352.4753,-375.0028,-432.7328,-222.58,-2081.087,-1868.027,-1841.668,-1644.521,-1477.291,-1465.529,-1471.688,-1491.72,-1534.726,-1608.255,-1696.954,-1795.418,-1885.749,-1974.572,-1920.533,-1792.946,-1574.642,-1472.519,-1466.717,-1465.668,-1472.416,-1488.935,-1522.601,-1570.779,-1653.793,-1744.711,-1834.823,-1919.386,-2008.307,-2092.437,-2181.035,-6.325681,-71.81303,-118.0902,-486.6552,-2163.713,-1684.663,-1355.836,-1383.345,-1408.94,-1421.86,-1435.636,-1453.612,-1483.197,-1516.664,-1545.043,-1563.795,-1578.511,-1590.974,-736.2137,-792.4133,-1280.886
-49.30931,-320.0155,-604.4971,-672.7822,-127.8108,-357.6243,-380.3976,-438.5627,-226.0141,-2108.735,-1892.888,-1865.944,-1665.957,-1496.177,-1484.079,-1490.313,-1510.682,-1554.43,-1629.23,-1719.436,-1819.606,-1911.478,-2001.402,-1945.653,-1815.907,-1594.99,-1491.309,-1485.327,-1484.273,-1491.179,-1508.033,-1542.325,-1591.366,-1675.853,-1768.364,-1859.917,-1945.532,-2035.553,-2120.718,-2210.4,-6.480295,-73.06174,-119.856,-492.5287,-2192.46,-1706.856,-1373.743,-1402.194,-1428.396,-1441.715,-1455.681,-1473.888,-1503.852,-1537.746,-1566.487,-1585.477,-1600.38,-1613.001,-746.9832,-803.9728,-1297.784
-49.18919,-325.2659,-613.4661,-682.6978,-130.0166,-362.8413,-385.8622,-444.4614,-229.4967,-2136.705,-1918.039,-1890.499,-1687.636,-1515.27,-1502.831,-1509.139,-1529.85,-1574.351,-1650.442,-1742.177,-1844.08,-1937.515,-2028.552,-1971.059,-1839.12,-1615.566,-1510.305,-1504.14,-1503.079,-1510.146,-1527.342,-1562.27,-1612.186,-1698.171,-1792.299,-1885.314,-1971.992,-2063.124,-2149.335,-2240.113,-6.638507,-74.33062,-121.6459,-498.4615,-2221.54,-1729.303,-1391.855,-1421.269,-1448.09,-1461.818,-1475.976,-1494.415,-1524.762,-1559.088,-1588.194,-1607.426,-1622.518,-1635.298,-757.8953,-815.6848,-1314.876
-49.06907,-330.5957,-622.5561,-692.746,-132.2576,-368.1272,-391.3974,-450.4298,-233.0286,-2164.998,-1943.481,-1915.335,-1709.559,-1534.573,-1521.784,-1528.169,-1549.227,-1594.492,-1671.893,-1765.18,-1868.842,-1963.866,-2056.027,-1996.752,-1862.589,-1636.371,-1529.509,-1523.156,-1522.09,-1529.321,-1546.864,-1582.437,-1633.244,-1720.748,-1816.518,-1911.017,-1998.769,-2091.024,-2178.292,-2270.176,-6.800397,-75.61994,-123.4601,-504.4543,-2250.957,-1752.007,-1410.176,-1440.572,-1468.025,-1482.169,-1496.522,-1515.197,-1545.93,-1580.694,-1610.169,-1629.644,-1644.927,-1657.869,-768.9516,-827.551,-1332.164
-48.94895,-336.0062,-631.7687,-702.9285,-134.5345,-373.4827,-397.004,-456.4684,-236.6103,-2193.617,-1969.218,-1940.455,-1731.728,-1554.086,-1540.943,-1547.403,-1568.814,-1614.855,-1693.585,-1788.448,-1893.897,-1990.532,-2083.829,-2022.736,-1886.314,-1657.406,-1548.922,-1542.378,-1541.306,-1548.704,-1566.6,-1602.829,-1654.54,-1743.588,-1841.026,-1937.029,-2025.866,-2119.256,-2207.591,-2300.593,-6.966045,-76.93002,-125.2991,-510.5074,-2280.713,-1774.971,-1428.707,-1460.107,-1488.203,-1502.773,-1517.322,-1536.236,-1567.36,-1602.565,-1632.414,-1652.135,-1667.611,-1680.716,-780.1539,-839.5733,-1349.649
-48.82883,-341.4985,-641.1053,-713.2468,-136.8476,-378.9087,-402.6828,-462.5781,-240.2424,-2222.567,-1995.252,-1965.861,-1754.146,-1573.813,-1560.307,-1566.845,-1588.613,-1635.441,-1715.522,-1811.983,-1919.246,-2017.518,-2111.962,-2049.012,-1910.3,-1678.675,-1568.546,-1561.807,-1560.731,-1568.298,-1586.553,-1623.448,-1676.077,-1766.692,-1865.824,-1963.354,-2053.287,-2147.823,-2237.236,-2331.367,-7.135534,-78.26115,-127.163,-516.6212,-2310.813,-1798.195,-1447.449,-1479.875,-1508.627,-1523.631,-1538.38,-1557.534,-1589.054,-1624.704,-1654.931,-1674.901,-1690.572,-1703.842,-791.5038,-851.7534,-1367.335
-48.70871,-347.0735,-650.5674,-723.7025,-139.1975,-384.4059,-408.4347,-468.7595,-243.9257,-2251.85,-2021.587,-1991.556,-1776.816,-1593.755,-1579.879,-1586.496,-1608.626,-1656.253,-1737.704,-1835.788,-1944.893,-2044.826,-2140.429,-2075.585,-1934.547,-1700.179,-1588.384,-1581.446,-1580.364,-1588.104,-1606.724,-1644.296,-1697.856,-1790.064,-1890.915,-1989.994,-2081.035,-2176.728,-2267.23,-2362.502,-7.308948,-79.61366,-129.0521,-522.7964,-2341.259,-1821.684,-1466.406,-1499.879,-1529.299,-1544.747,-1559.697,-1579.095,-1611.014,-1647.116,-1677.723,-1697.945,-1713.813,-1727.25,-803.003,-864.0932,-1385.221
-48.58859,-352.7326,-660.1565,-734.2974,-141.5847,-389.9752,-414.2604,-475.0132,-247.6606,-2281.469,-2048.225,-2017.543,-1799.738,-1613.913,-1599.661,-1606.357,-1628.855,-1677.293,-1760.134,-1859.865,-1970.84,-2072.459,-2169.233,-2102.455,-1959.059,-1721.921,-1608.436,-1601.296,-1600.209,-1608.125,-1627.115,-1665.375,-1719.882,-1813.706,-1916.304,-2016.953,-2109.113,-2205.975,-2297.578,-2394.001,-7.486371,-80.98784,-130.9669,-529.0332,-2372.054,-1845.44,-1485.578,-1520.121,-1550.221,-1566.123,-1581.277,-1600.921,-1633.244,-1669.801,-1700.794,-1721.27,-1737.338,-1750.943,-814.6534,-876.5945,-1403.311
-48.46847,-358.4768,-669.8742,-745.0329,-144.0098,-395.6175,-420.1608,-481.3401,-251.448,-2311.428,-2075.169,-2043.825,-1822.917,-1634.29,-1619.655,-1626.43,-1649.302,-1698.562,-1782.814,-1884.217,-1997.09,-2100.422,-2198.379,-2129.627,-1983.837,-1743.902,-1628.706,-1621.359,-1620.267,-1628.362,-1647.729,-1686.686,-1742.154,-1837.621,-1941.991,-2044.234,-2137.524,-2235.568,-2328.282,-2425.869,-7.667892,-82.38402,-132.9076,-535.3323,-2403.203,-1869.464,-1504.968,-1540.603,-1571.397,-1587.761,-1603.123,-1623.014,-1655.746,-1692.764,-1724.146,-1744.879,-1761.148,-1774.924,-826.4566,-889.2592,-1421.607
-48.34835,-364.3073,-679.7219,-755.9108,-146.4734,-401.3335,-426.1367,-487.7409,-255.2884,-2341.729,-2102.422,-2070.403,-1846.353,-1654.888,-1639.862,-1646.717,-1669.968,-1720.063,-1805.748,-1908.847,-2023.647,-2128.717,-2227.868,-2157.103,-2008.884,-1766.124,-1649.194,-1641.637,-1640.539,-1648.816,-1668.567,-1708.233,-1764.677,-1861.81,-1967.982,-2071.84,-2166.272,-2265.51,-2359.346,-2458.108,-7.8536,-83.80252,-134.8744,-541.694,-2434.707,-1893.76,-1524.578,-1561.328,-1592.829,-1609.666,-1625.236,-1645.379,-1678.523,-1716.007,-1747.783,-1768.776,-1785.248,-1799.196,-838.4145,-902.0892,-1440.109
-48.22823,-370.2253,-689.7012,-766.9328,-148.9759,-407.1242,-432.189,-494.2161,-259.1826,-2372.376,-2129.986,-2097.282,-1870.05,-1675.708,-1660.284,-1667.221,-1690.855,-1741.797,-1828.936,-1933.756,-2050.513,-2157.347,-2257.706,-2184.886,-2034.203,-1788.591,-1669.903,-1662.132,-1661.029,-1669.491,-1689.631,-1730.017,-1787.452,-1886.277,-1994.277,-2099.775,-2195.36,-2295.804,-2390.773,-2490.722,-8.043584,-85.24367,-136.8678,-548.1189,-2466.572,-1918.33,-1544.411,-1582.299,-1614.519,-1631.839,-1647.621,-1668.018,-1701.579,-1739.533,-1771.707,-1792.962,-1809.64,-1823.761,-850.5288,-915.0864,-1458.821
-48.10811,-376.232,-699.8137,-778.1005,-151.5179,-412.9904,-438.3185,-500.7667,-263.1311,-2403.373,-2157.866,-2124.464,-1894.009,-1696.753,-1680.923,-1687.942,-1711.966,-1763.768,-1852.381,-1958.949,-2077.691,-2186.316,-2287.894,-2212.978,-2059.794,-1811.303,-1690.835,-1682.844,-1681.737,-1690.388,-1710.923,-1752.041,-1810.481,-1911.025,-2020.881,-2128.041,-2224.792,-2326.453,-2422.568,-2523.715,-8.237938,-86.7078,-138.888,-554.6074,-2498.8,-1943.177,-1564.467,-1603.517,-1636.471,-1654.283,-1670.279,-1690.933,-1724.915,-1763.344,-1795.921,-1817.441,-1834.327,-1848.624,-862.8013,-928.2526,-1477.743
-47.98799,-382.3285,-710.061,-789.4156,-154.1001,-418.9329,-444.5261,-507.3933,-267.1348,-2434.722,-2186.064,-2151.952,-1918.234,-1718.023,-1701.781,-1708.882,-1733.302,-1785.976,-1876.086,-1984.426,-2105.185,-2215.628,-2318.438,-2241.383,-2085.662,-1834.264,-1711.991,-1703.778,-1702.665,-1711.508,-1732.446,-1774.306,-1833.768,-1936.056,-2047.797,-2156.643,-2254.571,-2357.462,-2454.733,-2557.09,-8.436756,-88.19523,-140.9354,-561.16,-2531.394,-1968.302,-1584.749,-1624.986,-1658.686,-1677.001,-1693.214,-1714.127,-1748.536,-1787.445,-1820.428,-1842.216,-1859.312,-1873.787,-875.2338,-941.59,-1496.879
-47.86787,-388.5162,-720.4447,-800.8799,-156.7229,-424.9526,-450.8127,-514.0966,-271.1942,-2466.427,-2214.583,-2179.748,-1942.726,-1739.523,-1722.859,-1730.044,-1754.865,-1808.424,-1900.053,-2010.192,-2132.997,-2245.285,-2349.339,-2270.103,-2111.808,-1857.475,-1733.374,-1724.933,-1723.816,-1732.853,-1754.2,-1796.814,-1857.313,-1961.373,-2075.027,-2185.583,-2284.701,-2388.834,-2487.272,-2590.852,-8.640136,-89.70631,-143.0103,-567.7773,-2564.358,-1993.71,-1605.26,-1646.707,-1681.168,-1699.996,-1716.429,-1737.604,-1772.443,-1811.838,-1845.231,-1867.29,-1884.598,-1899.253,-887.8283,-955.1003,-1516.23
-47.74775,-394.7962,-730.9663,-812.4952,-159.387,-431.0505,-457.1791,-520.8774,-275.3101,-2498.491,-2243.425,-2207.855,-1967.488,-1761.252,-1744.16,-1751.43,-1776.657,-1831.113,-1924.285,-2036.249,-2161.131,-2275.291,-2380.602,-2299.141,-2138.235,-1880.939,-1754.985,-1746.313,-1745.191,-1754.427,-1776.189,-1819.569,-1881.12,-1986.978,-2102.575,-2214.865,-2315.184,-2420.572,-2520.19,-2625.004,-8.848174,-91.24139,-145.113,-574.4595,-2597.696,-2019.402,-1626.001,-1668.684,-1703.92,-1723.272,-1739.926,-1761.366,-1796.64,-1836.526,-1870.334,-1892.666,-1910.188,-1925.024,-900.5865,-968.7856,-1535.798
-47.62763,-401.1697,-741.6276,-824.2632,-162.093,-437.2274,-463.6262,-527.7365,-279.4832,-2530.918,-2272.595,-2236.276,-1992.522,-1783.214,-1765.685,-1773.04,-1798.679,-1854.047,-1948.783,-2062.598,-2189.589,-2305.65,-2412.23,-2328.5,-2164.945,-1904.657,-1776.827,-1767.919,-1766.792,-1776.229,-1798.414,-1842.571,-1905.191,-2012.874,-2130.443,-2244.492,-2346.024,-2452.68,-2553.489,-2659.549,-9.060971,-92.80081,-147.2439,-581.2074,-2631.411,-2045.38,-1646.975,-1690.918,-1726.943,-1746.83,-1763.709,-1785.416,-1821.13,-1861.511,-1895.739,-1918.348,-1936.086,-1951.106,-913.5103,-982.6478,-1555.585
-47.50751,-407.6381,-752.4301,-836.1856,-164.8414,-443.4842,-470.1549,-534.6746,-283.7142,-2563.711,-2302.094,-2265.015,-2017.831,-1805.41,-1787.437,-1794.878,-1820.935,-1877.227,-1973.55,-2089.244,-2218.375,-2336.365,-2444.227,-2358.182,-2191.941,-1928.632,-1798.9,-1789.752,-1788.621,-1798.264,-1820.877,-1865.823,-1929.528,-2039.065,-2158.636,-2274.468,-2377.226,-2485.161,-2587.173,-2694.492,-9.278629,-94.38491,-149.4033,-588.0213,-2665.506,-2071.649,-1668.183,-1713.413,-1750.241,-1770.674,-1787.78,-1809.758,-1845.916,-1886.798,-1921.449,-1944.337,-1962.295,-1977.499,-926.6017,-996.689,-1575.592
-47.38739,-414.2027,-763.3755,-848.2642,-167.6329,-449.8218,-476.7661,-541.6924,-288.0038,-2596.873,-2331.927,-2294.074,-2043.418,-1827.842,-1809.416,-1816.944,-1843.426,-1900.655,-1998.589,-2116.189,-2247.492,-2367.44,-2476.596,-2388.192,-2219.225,-1952.867,-1821.208,-1811.815,-1810.68,-1820.531,-1843.58,-1889.328,-1954.133,-2065.552,-2187.155,-2304.797,-2408.792,-2518.02,-2621.247,-2729.837,-9.501254,-95.99407,-151.5915,-594.9017,-2699.985,-2098.209,-1689.628,-1736.17,-1773.817,-1794.806,-1812.142,-1834.394,-1871,-1912.389,-1947.468,-1970.639,-1988.817,-2004.209,-939.8625,-1010.911,-1595.823
-47.26727,-420.8646,-774.4656,-860.501,-170.468,-456.2411,-483.4607,-548.7907,-292.3528,-2630.408,-2362.096,-2323.455,-2069.283,-1850.512,-1831.626,-1839.242,-1866.153,-1924.334,-2023.901,-2143.436,-2276.943,-2398.878,-2509.342,-2418.531,-2246.799,-1977.363,-1843.753,-1834.11,-1832.97,-1843.034,-1866.525,-1913.088,-1979.01,-2092.339,-2216.005,-2335.481,-2440.726,-2551.259,-2655.713,-2765.586,-9.72895,-97.62863,-153.8088,-601.8491,-2734.852,-2125.065,-1711.312,-1759.193,-1797.674,-1819.231,-1836.799,-1859.327,-1896.387,-1938.287,-1973.799,-1997.254,-2015.657,-2031.237,-953.2946,-1025.317,-1616.279
-47.14715,-427.6253,-785.7019,-872.8976,-173.3474,-462.7431,-490.2397,-555.9703,-296.7619,-2664.319,-2392.604,-2353.163,-2095.432,-1873.423,-1854.067,-1861.772,-1889.12,-1948.265,-2049.49,-2170.987,-2306.731,-2430.683,-2542.467,-2449.203,-2274.666,-2002.123,-1866.535,-1856.639,-1855.495,-1865.774,-1889.715,-1937.104,-2004.161,-2119.428,-2245.188,-2366.524,-2473.032,-2584.883,-2690.576,-2801.745,-9.961826,-99.28896,-156.0557,-608.864,-2770.11,-2152.218,-1733.237,-1782.484,-1821.813,-1843.95,-1861.754,-1884.56,-1922.079,-1964.496,-2000.445,-2024.188,-2042.816,-2058.587,-966.9001,-1039.907,-1636.962
-47.02703,-434.4861,-797.0863,-885.456,-176.2718,-469.3287,-497.1039,-563.232,-301.2318,-2698.61,-2423.455,-2383.199,-2121.864,-1896.576,-1876.742,-1884.536,-1912.327,-1972.451,-2075.358,-2198.845,-2336.86,-2462.858,-2575.975,-2480.21,-2302.828,-2027.149,-1889.558,-1879.403,-1878.255,-1888.754,-1913.152,-1961.379,-2029.587,-2146.822,-2274.708,-2397.93,-2505.713,-2618.896,-2725.839,-2838.316,-10.19999,-100.9754,-158.3325,-615.947,-2805.763,-2179.671,-1755.406,-1806.046,-1846.239,-1868.966,-1887.009,-1910.097,-1948.079,-1991.018,-2027.408,-2051.443,-2070.299,-2086.263,-980.6809,-1054.685,-1657.874
-46.90691,-441.4482,-808.6205,-898.178,-179.2416,-475.9989,-504.0543,-570.5765,-305.7632,-2733.284,-2454.651,-2413.567,-2148.584,-1919.973,-1899.653,-1907.538,-1935.777,-1996.893,-2101.506,-2227.013,-2367.333,-2495.406,-2609.871,-2511.556,-2331.289,-2052.444,-1912.823,-1902.404,-1901.252,-1911.974,-1936.837,-1985.915,-2055.292,-2174.524,-2304.568,-2429.702,-2538.773,-2653.3,-2761.506,-2875.304,-10.44356,-102.6884,-160.6395,-623.0984,-2841.814,-2207.427,-1777.82,-1829.881,-1870.953,-1894.284,-1912.567,-1935.941,-1974.39,-2017.857,-2054.693,-2079.022,-2098.108,-2114.267,-994.6389,-1069.652,-1679.018
-46.78679,-448.5131,-820.3061,-911.0655,-182.2577,-482.7546,-511.0919,-578.0046,-310.3571,-2768.344,-2486.196,-2444.269,-2175.594,-1943.616,-1922.802,-1930.778,-1959.471,-2021.595,-2127.939,-2255.494,-2398.152,-2528.333,-2644.157,-2543.244,-2360.05,-2078.009,-1936.332,-1925.645,-1924.489,-1935.438,-1960.772,-2010.715,-2081.278,-2202.537,-2334.77,-2461.844,-2572.216,-2688.1,-2797.581,-2912.713,-10.69265,-104.4283,-162.9771,-630.3189,-2878.267,-2235.489,-1800.482,-1853.992,-1895.959,-1919.906,-1938.433,-1962.094,-2001.016,-2045.016,-2082.303,-2106.929,-2126.248,-2142.604,-1008.776,-1084.81,-1700.395
-46.66667,-455.6821,-832.145,-924.1205,-185.3206,-489.5967,-518.2175,-585.5171,-315.014,-2803.795,-2518.093,-2475.31,-2202.895,-1967.508,-1946.19,-1954.258,-1983.413,-2046.558,-2154.658,-2284.29,-2429.322,-2561.641,-2678.838,-2575.276,-2389.114,-2103.847,-1960.088,-1949.128,-1947.968,-1959.148,-1984.96,-2035.781,-2107.547,-2230.863,-2365.32,-2494.36,-2606.045,-2723.3,-2834.069,-2950.547,-10.94738,-106.1955,-165.3456,-637.6088,-2915.127,-2263.859,-1823.394,-1878.381,-1921.261,-1945.834,-1964.608,-1988.561,-2027.96,-2072.499,-2110.241,-2135.166,-2154.721,-2171.275,-1023.095,-1100.162,-1722.007
-46.54655,-462.9566,-844.1389,-937.3447,-188.431,-496.5263,-525.4322,-593.1149,-319.7349,-2839.64,-2550.346,-2506.691,-2230.492,-1991.651,-1969.82,-1977.981,-2007.603,-2071.784,-2181.665,-2313.406,-2460.845,-2595.333,-2713.917,-2607.656,-2418.483,-2129.96,-1984.092,-1972.854,-1971.69,-1983.105,-2009.404,-2061.115,-2134.102,-2259.506,-2396.219,-2527.253,-2640.264,-2758.903,-2870.972,-2988.809,-11.20786,-107.9904,-167.7455,-644.9688,-2952.395,-2292.541,-1846.558,-1903.052,-1946.859,-1972.073,-1991.096,-2015.343,-2055.225,-2100.308,-2138.509,-2163.738,-2183.53,-2200.286,-1037.597,-1115.71,-1743.857
-46.42643,-470.3381,-856.2897,-950.7402,-191.5896,-503.5442,-532.7369,-600.7986,-324.5204,-2875.882,-2582.957,-2538.416,-2258.385,-2016.046,-1993.693,-2001.948,-2032.044,-2097.276,-2208.964,-2342.842,-2492.725,-2629.415,-2749.398,-2640.386,-2448.16,-2156.351,-2008.346,-1996.825,-1995.658,-2007.311,-2034.104,-2086.719,-2160.946,-2288.469,-2427.471,-2560.526,-2674.877,-2794.913,-2908.295,-3027.504,-11.47421,-109.8133,-170.177,-652.3992,-2990.077,-2321.536,-1869.977,-1928.007,-1972.759,-1998.625,-2017.901,-2042.444,-2082.814,-2128.446,-2167.112,-2192.648,-2212.679,-2229.638,-1052.284,-1131.456,-1765.946
-46.30631,-477.8278,-868.5992,-964.3089,-194.797,-510.6516,-540.1325,-608.5692,-329.3714,-2912.525,-2615.929,-2570.488,-2286.579,-2040.695,-2017.811,-2026.161,-2056.738,-2123.035,-2236.556,-2372.603,-2524.965,-2663.888,-2785.286,-2673.47,-2478.148,-2183.022,-2032.853,-2021.044,-2019.873,-2031.768,-2059.063,-2112.596,-2188.08,-2317.754,-2459.079,-2594.184,-2709.887,-2831.335,-2946.041,-3066.636,-11.74657,-111.6646,-172.6406,-659.9006,-3028.175,-2350.848,-1893.652,-1953.249,-1998.962,-2025.493,-2045.025,-2069.868,-2110.73,-2156.918,-2196.053,-2221.898,-2242.172,-2259.335,-1067.159,-1147.402,-1788.277
-46.18619,-485.4274,-881.0692,-978.0529,-198.054,-517.8494,-547.6202,-616.4274,-334.2887,-2949.573,-2649.267,-2602.909,-2315.075,-2065.601,-2042.178,-2050.623,-2081.687,-2149.065,-2264.445,-2402.691,-2557.569,-2698.758,-2821.583,-2706.911,-2508.45,-2209.976,-2057.614,-2045.512,-2044.337,-2056.479,-2084.284,-2138.748,-2215.508,-2347.364,-2491.047,-2628.23,-2745.299,-2868.171,-2984.216,-3106.209,-12.02505,-113.5449,-175.1366,-667.4736,-3066.695,-2380.48,-1917.587,-1978.78,-2025.472,-2052.682,-2072.472,-2097.618,-2138.978,-2185.726,-2225.336,-2251.493,-2272.012,-2289.382,-1082.223,-1163.551,-1810.853
-46.06607,-493.1381,-893.7015,-991.974,-201.3611,-525.1386,-555.2008,-624.374,-339.2731,-2987.029,-2682.973,-2635.684,-2343.876,-2090.767,-2066.793,-2075.335,-2106.894,-2175.367,-2292.632,-2433.109,-2590.539,-2734.028,-2858.295,-2740.712,-2539.067,-2237.214,-2082.632,-2070.231,-2069.054,-2081.446,-2109.768,-2165.177,-2243.233,-2377.303,-2523.379,-2662.669,-2781.116,-2905.427,-3022.822,-3146.227,-12.30979,-115.4544,-177.6654,-675.1185,-3105.639,-2410.434,-1941.783,-2004.603,-2052.291,-2080.193,-2100.244,-2125.697,-2167.559,-2214.874,-2254.963,-2281.435,-2302.201,-2319.781,-1097.48,-1179.904,-1833.674
-45.94595,-500.9616,-906.498,-1006.074,-204.7192,-532.5202,-562.8753,-632.4099,-344.3254,-3024.897,-2717.051,-2668.816,-2372.985,-2116.193,-2091.66,-2100.299,-2132.359,-2201.943,-2321.121,-2463.861,-2623.88,-2769.702,-2895.423,-2774.876,-2570.002,-2264.739,-2107.909,-2095.204,-2094.023,-2106.67,-2135.517,-2191.886,-2271.255,-2407.572,-2556.077,-2697.503,-2817.342,-2943.105,-3061.864,-3186.694,-12.60092,-117.3936,-180.2274,-682.836,-3145.011,-2440.713,-1966.243,-2030.722,-2079.423,-2108.03,-2128.346,-2154.108,-2196.478,-2244.365,-2284.937,-2311.729,-2332.745,-2350.536,-1112.93,-1196.464,-1856.744
-45.82583,-508.8992,-919.4607,-1020.356,-208.1289,-539.9953,-570.6448,-640.5359,-349.4464,-3063.18,-2751.504,-2702.306,-2402.405,-2141.882,-2116.78,-2125.518,-2158.085,-2228.797,-2349.914,-2494.948,-2657.595,-2805.783,-2932.974,-2809.406,-2601.258,-2292.554,-2133.446,-2120.432,-2119.248,-2132.154,-2161.535,-2218.877,-2299.579,-2438.177,-2589.145,-2732.736,-2853.981,-2981.211,-3101.345,-3227.614,-12.89857,-119.3629,-182.8229,-690.6265,-3184.815,-2471.321,-1990.969,-2057.138,-2106.871,-2136.197,-2156.78,-2182.855,-2225.738,-2274.203,-2315.264,-2342.377,-2363.646,-2381.65,-1128.576,-1213.233,-1880.064
-45.70571,-516.9525,-932.5914,-1034.821,-211.591,-547.5649,-578.5104,-648.7528,-354.637,-3101.883,-2786.335,-2736.159,-2432.137,-2167.837,-2142.156,-2150.993,-2184.075,-2255.929,-2379.013,-2526.375,-2691.687,-2842.276,-2970.95,-2844.305,-2632.838,-2320.662,-2159.247,-2145.918,-2144.731,-2157.9,-2187.823,-2246.152,-2328.207,-2469.118,-2622.586,-2768.373,-2891.038,-3019.747,-3141.271,-3268.992,-13.20287,-121.3628,-185.4525,-698.4906,-3225.055,-2502.259,-2015.963,-2083.855,-2134.638,-2164.696,-2185.551,-2211.941,-2255.342,-2304.391,-2345.945,-2373.384,-2394.907,-2413.126,-1144.42,-1230.214,-1903.637
-45.58559,-525.123,-945.892,-1049.471,-215.1061,-555.23,-586.4729,-657.0615,-359.898,-3141.01,-2821.548,-2770.378,-2462.185,-2194.059,-2167.789,-2176.727,-2210.33,-2283.343,-2408.422,-2558.144,-2726.16,-2879.185,-3009.356,-2879.577,-2664.744,-2349.063,-2185.313,-2171.663,-2170.474,-2183.91,-2214.382,-2273.714,-2357.142,-2500.4,-2656.405,-2804.417,-2928.515,-3058.719,-3181.645,-3310.832,-13.51398,-123.3936,-188.1164,-706.4287,-3265.736,-2533.532,-2041.228,-2110.876,-2162.726,-2193.532,-2214.66,-2241.369,-2285.293,-2334.932,-2376.985,-2404.752,-2426.533,-2444.97,-1160.464,-1247.409,-1927.465
-45.46547,-533.4122,-959.3645,-1064.309,-218.675,-562.9917,-594.5335,-665.4628,-365.2303,-3180.563,-2857.147,-2804.965,-2492.551,-2220.55,-2193.682,-2202.721,-2236.853,-2311.041,-2438.142,-2590.257,-2761.017,-2916.513,-3048.196,-2915.224,-2696.979,-2377.762,-2211.645,-2197.67,-2196.478,-2210.185,-2241.217,-2301.566,-2386.386,-2532.025,-2690.605,-2840.872,-2966.416,-3098.129,-3222.471,-3353.137,-13.83202,-125.4558,-190.8151,-714.4414,-3306.86,-2565.141,-2066.766,-2138.203,-2191.14,-2222.707,-2244.112,-2271.143,-2315.596,-2365.831,-2408.387,-2436.486,-2458.526,-2477.183,-1176.711,-1264.819,-1951.551
-45.34535,-541.8218,-973.0109,-1079.336,-222.2984,-570.851,-602.6931,-673.9576,-370.6347,-3220.546,-2893.134,-2839.925,-2523.239,-2247.314,-2219.836,-2228.977,-2263.646,-2339.024,-2468.177,-2622.719,-2796.262,-2954.264,-3087.473,-2951.251,-2729.546,-2406.76,-2238.247,-2223.94,-2222.746,-2236.729,-2268.328,-2329.709,-2415.941,-2563.997,-2725.188,-2877.743,-3004.747,-3137.982,-3263.754,-3395.912,-14.15714,-127.5498,-193.5489,-722.5292,-3348.432,-2597.089,-2092.58,-2165.84,-2219.882,-2252.225,-2273.911,-2301.267,-2346.253,-2397.09,-2440.155,-2468.589,-2490.891,-2509.77,-1193.163,-1282.449,-1975.895
-45.22523,-550.3531,-986.8331,-1094.555,-225.9772,-578.8091,-610.9529,-682.5466,-376.1121,-3260.964,-2929.513,-2875.26,-2554.25,-2274.351,-2246.254,-2255.498,-2290.71,-2367.296,-2498.529,-2655.532,-2831.898,-2992.442,-3127.192,-2987.659,-2762.447,-2436.059,-2265.121,-2250.477,-2249.28,-2263.544,-2295.718,-2358.146,-2445.811,-2596.318,-2760.159,-2915.032,-3043.511,-3178.283,-3305.497,-3439.162,-14.48949,-129.6761,-196.3183,-730.6926,-3390.456,-2629.381,-2118.672,-2193.788,-2248.955,-2282.089,-2304.058,-2331.743,-2377.269,-2428.713,-2472.291,-2501.064,-2523.631,-2542.734,-1209.823,-1300.299,-2000.501
-45.10511,-559.008,-1000.833,-1109.968,-229.712,-586.8669,-619.314,-691.2309,-381.6634,-3301.821,-2966.288,-2910.973,-2585.588,-2301.665,-2272.938,-2282.286,-2318.048,-2395.859,-2529.201,-2688.7,-2867.929,-3031.052,-3167.357,-3024.453,-2795.685,-2465.663,-2292.268,-2277.281,-2276.082,-2290.63,-2323.389,-2386.88,-2475.998,-2628.993,-2795.521,-2952.744,-3082.711,-3219.035,-3347.705,-3482.891,-14.82923,-131.8351,-199.1237,-738.9322,-3432.935,-2662.018,-2145.044,-2222.052,-2278.364,-2312.303,-2334.559,-2362.575,-2408.646,-2460.704,-2504.801,-2533.915,-2556.75,-2576.079,-1226.691,-1318.373,-2025.372
-44.98498,-567.7879,-1015.013,-1125.576,-233.5036,-595.0257,-627.7773,-700.0112,-387.2895,-3343.12,-3003.461,-2947.068,-2617.255,-2329.256,-2299.889,-2309.342,-2345.663,-2424.715,-2560.196,-2722.225,-2904.358,-3070.098,-3207.973,-3061.636,-2829.262,-2495.574,-2319.691,-2304.355,-2303.154,-2317.992,-2351.344,-2415.912,-2506.505,-2662.022,-2831.279,-2990.883,-3122.353,-3260.243,-3390.382,-3527.103,-15.17649,-134.0274,-201.9655,-747.2484,-3475.874,-2695.003,-2171.699,-2250.634,-2308.11,-2342.871,-2365.416,-2393.768,-2440.388,-2493.066,-2537.687,-2567.146,-2590.252,-2609.809,-1243.771,-1336.673,-2050.508
-44.86486,-576.6945,-1029.375,-1141.383,-237.3528,-603.2865,-636.3439,-708.8883,-392.9913,-3384.864,-3041.038,-2983.549,-2649.254,-2357.129,-2327.11,-2336.669,-2373.555,-2453.866,-2591.515,-2756.11,-2941.19,-3109.583,-3249.042,-3099.21,-2863.182,-2525.794,-2347.393,-2331.701,-2330.499,-2345.63,-2379.584,-2445.246,-2537.334,-2695.411,-2867.435,-3029.453,-3162.439,-3301.911,-3433.533,-3571.803,-15.53145,-136.2532,-204.8441,-755.6418,-3519.277,-2728.34,-2198.639,-2279.537,-2338.197,-2373.794,-2396.633,-2425.323,-2472.499,-2525.803,-2570.953,-2600.76,-2624.139,-2643.927,-1261.065,-1355.201,-2075.913
-44.74474,-585.7294,-1043.921,-1157.391,-241.2604,-611.6504,-645.015,-717.8633,-398.7697,-3427.059,-3079.02,-3020.417,-2681.587,-2385.284,-2354.603,-2364.269,-2401.728,-2483.314,-2623.163,-2790.359,-2978.427,-3149.511,-3290.57,-3137.18,-2897.447,-2556.327,-2375.374,-2359.321,-2358.117,-2373.547,-2408.112,-2474.884,-2568.489,-2729.162,-2903.992,-3068.457,-3202.975,-3344.042,-3477.161,-3616.994,-15.89425,-138.5132,-207.7599,-764.1128,-3563.148,-2762.032,-2225.867,-2308.764,-2368.628,-2405.078,-2428.213,-2457.246,-2504.983,-2558.919,-2604.602,-2634.762,-2658.416,-2678.438,-1278.576,-1373.96,-2101.589
-44.62462,-594.8943,-1058.652,-1173.601,-245.2272,-620.1185,-653.7917,-726.937,-404.6255,-3469.707,-3117.412,-3057.678,-2714.259,-2413.724,-2382.37,-2392.144,-2430.184,-2513.063,-2655.141,-2824.974,-3016.074,-3189.887,-3332.561,-3175.548,-2932.059,-2587.173,-2403.638,-2387.218,-2386.013,-2401.745,-2436.931,-2504.828,-2599.972,-2763.279,-2940.956,-3107.901,-3243.964,-3386.642,-3521.272,-3662.682,-16.26505,-140.8078,-210.7134,-772.6621,-3607.491,-2796.082,-2253.385,-2338.318,-2399.408,-2436.726,-2460.161,-2489.538,-2537.842,-2592.417,-2638.639,-2669.155,-2693.087,-2713.344,-1296.305,-1392.952,-2127.538
-44.5045,-604.1909,-1073.572,-1190.016,-249.254,-628.692,-662.675,-736.1102,-410.5598,-3512.814,-3156.218,-3095.333,-2747.27,-2442.452,-2410.413,-2420.296,-2458.925,-2543.115,-2687.453,-2859.96,-3054.134,-3230.715,-3375.018,-3214.319,-2967.023,-2618.337,-2432.187,-2415.393,-2414.186,-2430.227,-2466.043,-2535.081,-2631.785,-2797.764,-2978.33,-3147.788,-3285.411,-3429.715,-3565.868,-3708.87,-16.64403,-143.1374,-213.705,-781.2902,-3652.309,-2830.492,-2281.196,-2368.202,-2430.538,-2468.741,-2492.479,-2522.205,-2571.081,-2626.301,-2673.068,-2703.942,-2728.155,-2748.65,-1314.255,-1412.18,-2153.762
-44.38438,-613.6209,-1088.682,-1206.638,-253.3416,-637.372,-671.6661,-745.3838,-416.5734,-3556.382,-3195.44,-3133.387,-2780.625,-2471.469,-2438.734,-2448.727,-2487.953,-2573.471,-2720.101,-2895.319,-3092.61,-3271.999,-3417.947,-3253.494,-3002.339,-2649.82,-2461.022,-2443.848,-2442.641,-2458.994,-2495.449,-2565.646,-2663.932,-2832.62,-3016.116,-3188.122,-3327.32,-3473.264,-3610.956,-3755.564,-17.03135,-145.5026,-216.7351,-789.9975,-3697.608,-2865.265,-2309.301,-2398.419,-2462.023,-2501.126,-2525.172,-2555.25,-2604.704,-2660.574,-2707.891,-2739.128,-2763.625,-2784.359,-1332.428,-1431.646,-2180.264
-44.26426,-623.186,-1103.985,-1223.47,-257.4909,-646.1596,-680.7661,-754.7588,-422.6674,-3600.416,-3235.083,-3171.843,-2814.326,-2500.778,-2467.335,-2477.439,-2517.269,-2604.135,-2753.088,-2931.054,-3131.507,-3313.744,-3461.351,-3293.078,-3038.012,-2681.625,-2490.147,-2472.587,-2471.378,-2488.049,-2525.153,-2596.524,-2696.416,-2867.852,-3054.32,-3228.908,-3369.695,-3517.294,-3656.539,-3802.768,-17.42718,-147.9039,-219.8041,-798.7847,-3743.391,-2900.406,-2337.705,-2428.972,-2493.865,-2533.887,-2558.242,-2588.676,-2638.713,-2695.241,-2743.114,-2774.716,-2799.499,-2820.476,-1350.828,-1451.353,-2207.046
-44.14414,-632.8878,-1119.482,-1240.513,-261.7026,-655.0561,-689.9761,-764.2361,-428.8426,-3644.919,-3275.15,-3210.704,-2848.375,-2530.381,-2496.219,-2506.435,-2546.878,-2635.108,-2786.416,-2967.168,-3170.828,-3355.953,-3505.235,-3333.074,-3074.044,-2713.755,-2519.562,-2501.61,-2500.401,-2517.395,-2555.156,-2627.719,-2729.238,-2903.462,-3092.945,-3270.149,-3412.54,-3561.811,-3702.622,-3850.486,-17.8317,-150.3416,-222.9126,-807.6522,-3789.663,-2935.916,-2366.409,-2459.865,-2526.068,-2567.025,-2591.694,-2622.487,-2673.113,-2730.305,-2778.738,-2810.71,-2835.783,-2857.004,-1369.456,-1471.304,-2234.111
-44.02402,-642.7283,-1135.176,-1257.77,-265.9776,-664.0626,-699.2972,-773.8165,-435.1,-3689.897,-3315.645,-3249.973,-2882.776,-2560.28,-2525.388,-2535.716,-2576.78,-2666.394,-2820.089,-3003.666,-3210.577,-3398.63,-3549.603,-3373.485,-3110.437,-2746.212,-2549.272,-2530.92,-2529.71,-2547.032,-2585.462,-2659.233,-2762.403,-2939.454,-3131.994,-3311.849,-3455.86,-3606.817,-3749.209,-3898.723,-18.24507,-152.8164,-226.0609,-816.6005,-3836.427,-2971.8,-2395.415,-2491.1,-2558.636,-2600.545,-2625.532,-2656.687,-2707.908,-2765.77,-2814.77,-2847.114,-2872.479,-2893.947,-1388.314,-1491.5,-2261.461
-43.9039,-652.7091,-1151.068,-1275.244,-270.3168,-673.1802,-708.7307,-783.501,-441.4407,-3735.352,-3356.571,-3289.655,-2917.532,-2590.478,-2554.843,-2565.285,-2606.978,-2697.995,-2854.109,-3040.549,-3250.759,-3441.781,-3594.46,-3414.315,-3147.195,-2778.999,-2579.277,-2560.52,-2559.309,-2576.964,-2616.071,-2691.068,-2795.912,-2975.83,-3171.472,-3354.014,-3499.658,-3652.317,-3796.305,-3947.484,-18.66749,-155.3288,-229.2496,-825.6303,-3883.688,-3008.06,-2424.727,-2522.681,-2591.572,-2634.451,-2659.758,-2691.28,-2743.102,-2801.64,-2851.211,-2883.932,-2909.592,-2931.31,-1407.406,-1511.946,-2289.099
-43.78378,-662.8321,-1167.162,-1292.937,-274.721,-682.4102,-718.2777,-793.2905,-447.8655,-3781.289,-3397.932,-3329.752,-2952.645,-2620.977,-2584.587,-2595.145,-2637.474,-2729.912,-2888.48,-3077.822,-3291.375,-3485.409,-3639.81,-3455.567,-3184.321,-2812.118,-2609.581,-2590.411,-2589.2,-2607.192,-2646.988,-2723.228,-2829.769,-3012.595,-3211.382,-3396.647,-3543.94,-3698.316,-3843.914,-3996.773,-19.09913,-157.8792,-232.479,-834.742,-3931.45,-3044.698,-2454.347,-2554.61,-2624.88,-2668.745,-2694.377,-2726.269,-2778.697,-2837.919,-2888.067,-2921.168,-2947.126,-2969.095,-1426.734,-1532.643,-2317.025
-43.66366,-673.0991,-1183.459,-1310.851,-279.1911,-691.7538,-727.9394,-803.1859,-454.3755,-3827.713,-3439.732,-3370.268,-2988.119,-2651.779,-2614.622,-2625.296,-2668.271,-2762.149,-2923.204,-3115.487,-3332.431,-3529.518,-3685.657,-3497.245,-3221.816,-2845.573,-2640.185,-2620.595,-2619.385,-2637.72,-2678.213,-2755.714,-2863.977,-3049.751,-3251.728,-3439.753,-3588.71,-3744.819,-3892.04,-4046.594,-19.54019,-160.4682,-235.7496,-843.9362,-3979.718,-3081.72,-2484.277,-2586.89,-2658.562,-2703.433,-2729.393,-2761.658,-2814.699,-2874.611,-2925.341,-2958.826,-2985.084,-3007.307,-1446.3,-1553.594,-2345.245
-43.54354,-683.5119,-1199.962,-1328.988,-283.728,-701.2121,-737.7169,-813.1882,-460.9717,-3874.626,-3481.975,-3411.206,-3023.956,-2682.887,-2644.951,-2655.741,-2699.371,-2794.708,-2958.283,-3153.548,-3373.931,-3574.114,-3732.006,-3539.353,-3259.685,-2879.365,-2671.092,-2651.076,-2649.865,-2668.549,-2709.75,-2788.53,-2898.538,-3087.302,-3292.514,-3483.335,-3633.972,-3791.829,-3940.69,-4096.953,-19.99084,-163.0962,-239.0619,-853.2135,-4028.495,-3119.127,-2514.52,-2619.526,-2692.623,-2738.517,-2764.809,-2797.451,-2851.11,-2911.719,-2963.037,-2996.91,-3023.471,-3045.951,-1466.107,-1574.802,-2373.758
-43.42342,-694.0723,-1216.672,-1347.352,-288.3326,-710.7865,-747.6114,-823.2983,-467.6551,-3922.034,-3524.664,-3452.571,-3060.159,-2714.303,-2675.574,-2686.483,-2730.775,-2827.592,-2993.721,-3192.009,-3415.878,-3619.2,-3778.861,-3581.892,-3297.93,-2913.498,-2702.304,-2681.854,-2680.644,-2699.682,-2741.601,-2821.677,-2933.455,-3125.252,-3333.744,-3527.399,-3679.73,-3839.352,-3989.866,-4147.855,-20.45129,-165.7639,-242.4163,-862.5743,-4077.787,-3156.922,-2545.079,-2652.52,-2727.065,-2774.002,-2800.63,-2833.652,-2887.936,-2949.247,-3001.16,-3035.423,-3062.291,-3085.029,-1486.158,-1596.269,-2402.569
-43.3033,-704.7823,-1233.593,-1365.944,-293.0058,-720.4781,-757.6242,-833.5171,-474.4267,-3969.941,-3567.804,-3494.365,-3096.731,-2746.029,-2706.496,-2717.524,-2762.487,-2860.803,-3029.521,-3230.872,-3458.276,-3664.782,-3826.228,-3624.868,-3336.553,-2947.974,-2733.823,-2712.933,-2711.724,-2731.12,-2773.769,-2855.159,-2968.731,-3163.603,-3375.423,-3571.948,-3725.99,-3887.392,-4039.574,-4199.303,-20.92174,-168.4718,-245.8134,-872.0192,-4127.596,-3195.11,-2575.956,-2685.876,-2761.893,-2809.891,-2836.858,-2870.265,-2925.179,-2987.2,-3039.712,-3074.37,-3101.547,-3124.547,-1506.454,-1617.999,-2431.68
-43.18318,-715.6436,-1250.726,-1384.767,-297.7485,-730.2881,-767.7564,-843.8456,-481.2875,-4018.35,-3611.397,-3536.592,-3133.675,-2778.068,-2737.717,-2748.865,-2794.509,-2894.344,-3065.685,-3270.141,-3501.129,-3710.862,-3874.11,-3668.284,-3375.558,-2982.796,-2765.652,-2744.315,-2743.106,-2762.867,-2806.255,-2888.979,-3004.369,-3202.359,-3417.553,-3616.987,-3772.754,-3935.953,-4089.818,-4251.303,-21.40238,-171.2204,-249.2536,-881.5487,-4177.929,-3233.693,-2607.154,-2719.596,-2797.11,-2846.189,-2873.499,-2907.293,-2962.843,-3025.581,-3078.699,-3113.755,-3141.245,-3164.508,-1526.999,-1639.993,-2461.092
-43.06306,-726.6584,-1268.074,-1403.824,-302.5616,-740.2179,-778.0093,-854.2847,-488.2386,-4067.266,-3655.448,-3579.255,-3170.994,-2810.421,-2769.24,-2780.51,-2826.842,-2928.216,-3102.217,-3309.819,-3544.441,-3757.446,-3922.512,-3712.143,-3414.948,-3017.966,-2797.793,-2776.001,-2774.793,-2794.924,-2839.062,-2923.138,-3040.373,-3241.524,-3460.139,-3662.521,-3820.029,-3985.041,-4140.603,-4303.859,-21.89341,-174.0103,-252.7373,-891.1635,-4228.788,-3272.675,-2638.675,-2753.684,-2832.72,-2882.898,-2910.555,-2944.741,-3000.934,-3064.395,-3118.123,-3153.583,-3181.387,-3204.917,-1547.796,-1662.256,-2490.809
-42.94294,-737.8284,-1285.64,-1423.116,-307.4461,-750.2687,-788.384,-864.8354,-495.2811,-4116.694,-3699.961,-3622.359,-3208.692,-2843.093,-2801.068,-2812.46,-2859.49,-2962.423,-3139.119,-3349.91,-3588.216,-3804.539,-3971.438,-3756.448,-3454.725,-3053.488,-2830.248,-2807.994,-2806.787,-2827.294,-2872.193,-2957.639,-3076.744,-3281.1,-3503.185,-3708.553,-3867.819,-4034.659,-4191.934,-4356.977,-22.39506,-176.842,-256.2652,-900.8639,-4280.179,-3312.058,-2670.523,-2788.143,-2868.726,-2920.024,-2948.031,-2982.613,-3039.454,-3103.646,-3157.99,-3193.856,-3221.978,-3245.777,-1568.846,-1684.789,-2520.833
-42.82282,-749.1556,-1303.424,-1442.648,-312.4028,-760.4418,-798.8819,-875.4987,-502.416,-4166.636,-3744.939,-3665.906,-3246.77,-2876.084,-2833.202,-2844.717,-2892.454,-2996.968,-3176.395,-3390.418,-3632.458,-3852.144,-4020.894,-3801.204,-3494.893,-3089.363,-2863.02,-2840.296,-2839.091,-2859.979,-2905.65,-2992.486,-3113.486,-3321.092,-3546.695,-3755.089,-3916.127,-4084.812,-4243.816,-4410.661,-22.90752,-179.716,-259.8375,-910.6507,-4332.106,-3351.846,-2702.7,-2822.976,-2905.132,-2957.569,-2985.931,-3020.912,-3078.408,-3143.337,-3198.304,-3234.579,-3263.023,-3287.093,-1590.153,-1707.596,-2551.166
-42.7027,-760.6421,-1321.431,-1462.42,-317.4329,-770.7384,-809.5042,-886.2755,-509.6444,-4217.099,-3790.387,-3709.901,-3285.232,-2909.397,-2865.645,-2877.284,-2925.737,-3031.852,-3214.046,-3431.344,-3677.171,-3900.267,-4070.884,-3846.414,-3535.454,-3125.596,-2896.111,-2872.91,-2871.707,-2892.981,-2939.435,-3027.68,-3150.602,-3361.503,-3590.673,-3802.132,-3964.959,-4135.506,-4296.253,-4464.916,-23.43102,-182.6331,-263.455,-920.5242,-4384.573,-3392.043,-2735.208,-2858.188,-2941.942,-2995.538,-3024.259,-3059.643,-3117.799,-3183.473,-3239.068,-3275.757,-3304.524,-3328.868,-1611.719,-1730.679,-2581.811
-42.58258,-772.2898,-1339.662,-1482.436,-322.5372,-781.1599,-820.2521,-897.1669,-516.9673,-4268.085,-3836.308,-3754.346,-3324.081,-2943.035,-2898.398,-2910.163,-2959.342,-3067.078,-3252.077,-3472.694,-3722.359,-3948.912,-4121.412,-3892.082,-3576.412,-3162.187,-2929.523,-2905.838,-2904.637,-2926.304,-2973.552,-3063.225,-3188.095,-3402.337,-3635.123,-3849.688,-4014.32,-4186.744,-4349.25,-4519.746,-23.96577,-185.5936,-267.118,-930.4852,-4437.585,-3432.651,-2768.05,-2893.78,-2979.159,-3033.935,-3063.018,-3098.809,-3157.633,-3224.058,-3280.287,-3317.394,-3346.488,-3371.108,-1633.548,-1754.041,-2612.771
-42.46246,-784.1007,-1358.12,-1502.699,-327.7167,-791.7076,-831.127,-908.1737,-524.3859,-4319.6,-3882.706,-3799.247,-3363.321,-2977,-2931.465,-2943.357,-2993.27,-3102.65,-3290.49,-3514.47,-3768.026,-3998.084,-4172.484,-3938.21,-3617.769,-3199.141,-2963.26,-2939.082,-2937.883,-2959.948,-3008.002,-3099.123,-3225.968,-3443.596,-3680.049,-3897.761,-4064.214,-4238.533,-4402.812,-4575.158,-24.512,-188.5983,-270.827,-940.534,-4491.147,-3473.675,-2801.23,-2929.757,-3016.787,-3072.764,-3102.214,-3138.415,-3197.912,-3265.095,-3321.965,-3359.493,-3388.918,-3413.817,-1655.641,-1777.686,-2644.048
-42.34234,-796.0769,-1376.808,-1523.211,-332.9723,-802.3827,-842.13,-919.297,-531.9013,-4371.648,-3929.586,-3844.605,-3402.953,-3011.294,-2964.847,-2976.867,-3027.524,-3138.568,-3329.288,-3556.677,-3814.177,-4047.787,-4224.104,-3984.804,-3659.528,-3236.46,-2997.322,-2972.644,-2971.447,-2993.917,-3042.788,-3135.378,-3264.224,-3485.285,-3725.455,-3946.355,-4114.645,-4290.875,-4456.944,-4631.155,-25.06993,-191.6477,-274.5826,-950.6714,-4545.262,-3515.116,-2834.749,-2966.122,-3054.829,-3112.029,-3141.849,-3178.465,-3238.642,-3306.59,-3364.106,-3402.06,-3431.817,-3456.998,-1678.002,-1801.615,-2675.645
-42.22222,-808.2204,-1395.727,-1543.974,-338.3052,-813.1866,-853.2625,-930.5377,-539.5146,-4424.232,-3976.951,-3890.426,-3442.982,-3045.92,-2998.547,-3010.696,-3062.106,-3174.837,-3368.475,-3599.316,-3860.815,-4098.026,-4276.277,-4031.865,-3701.692,-3274.146,-3031.713,-3006.527,-3005.333,-3028.214,-3077.913,-3171.99,-3302.865,-3527.407,-3771.347,-3995.475,-4165.619,-4343.777,-4511.651,-4687.744,-25.6398,-194.7424,-278.3853,-960.8977,-4599.936,-3556.979,-2868.611,-3002.879,-3093.291,-3151.734,-3181.929,-3218.963,-3279.826,-3348.547,-3406.715,-3445.098,-3475.191,-3500.656,-1700.634,-1825.833,-2707.564
-42.1021,-820.5333,-1414.88,-1564.992,-343.7163,-824.1207,-864.5257,-941.8969,-547.2269,-4477.358,-4024.804,-3936.712,-3483.41,-3080.881,-3032.567,-3044.846,-3097.019,-3211.459,-3408.053,-3642.393,-3907.944,-4148.806,-4329.007,-4079.399,-3744.265,-3312.203,-3066.436,-3040.733,-3039.542,-3062.839,-3113.378,-3208.965,-3341.896,-3569.966,-3817.726,-4045.126,-4217.14,-4397.243,-4566.937,-4744.927,-26.22183,-197.8829,-282.2356,-971.2136,-4655.172,-3599.267,-2902.818,-3040.03,-3132.174,-3191.883,-3222.456,-3259.913,-3321.468,-3390.969,-3449.795,-3488.612,-3519.044,-3544.796,-1723.538,-1850.342,-2739.807
-41.98198,-833.0177,-1434.27,-1586.266,-349.2066,-835.1863,-875.9211,-953.3756,-555.0393,-4531.03,-4073.151,-3983.468,-3524.24,-3116.178,-3066.909,-3079.319,-3132.265,-3248.436,-3448.025,-3685.91,-3955.57,-4200.131,-4382.3,-4127.409,-3787.249,-3350.633,-3101.491,-3075.265,-3074.077,-3097.796,-3149.188,-3246.303,-3381.318,-3612.964,-3864.599,-4095.313,-4269.213,-4451.277,-4622.808,-4802.712,-26.81628,-201.07,-286.134,-981.6197,-4710.977,-3641.984,-2937.373,-3077.579,-3171.484,-3232.48,-3263.436,-3301.319,-3363.574,-3433.861,-3493.351,-3532.605,-3563.38,-3589.422,-1746.719,-1875.145,-2772.379
-41.86186,-845.6758,-1453.9,-1607.801,-354.7772,-846.3847,-887.4498,-964.9748,-562.953,-4585.253,-4121.995,-4030.697,-3565.476,-3151.814,-3101.576,-3114.118,-3167.846,-3285.77,-3488.394,-3729.872,-4003.695,-4252.006,-4436.161,-4175.899,-3830.647,-3389.44,-3136.883,-3110.124,-3108.939,-3133.087,-3185.343,-3284.008,-3421.136,-3656.407,-3911.969,-4146.04,-4321.843,-4505.886,-4679.269,-4861.103,-27.42339,-204.3043,-290.081,-992.1164,-4767.353,-3685.132,-2972.279,-3115.529,-3211.223,-3273.53,-3304.873,-3343.186,-3406.146,-3477.228,-3537.388,-3577.084,-3608.204,-3634.537,-1770.179,-1900.245,-2805.28
-41.74174,-858.5098,-1473.772,-1629.598,-360.4291,-857.7174,-899.1133,-976.6954,-570.9692,-4640.03,-4171.341,-4078.402,-3607.121,-3187.792,-3136.569,-3149.245,-3203.766,-3323.466,-3529.164,-3774.281,-4052.324,-4304.436,-4490.593,-4224.871,-3874.463,-3428.625,-3172.612,-3145.313,-3144.132,-3168.715,-3221.847,-3322.084,-3461.352,-3700.298,-3959.84,-4197.312,-4375.034,-4561.073,-4736.324,-4920.105,-28.0434,-207.5862,-294.0773,-1002.704,-4824.306,-3728.716,-3007.539,-3153.885,-3251.397,-3315.036,-3346.77,-3385.517,-3449.189,-3521.073,-3581.91,-3622.051,-3653.52,-3680.148,-1793.92,-1925.645,-2838.514
-41.62162,-871.5216,-1493.888,-1651.66,-366.1634,-869.1857,-910.9128,-988.5386,-579.089,-4695.366,-4221.191,-4126.589,-3649.177,-3224.115,-3171.892,-3184.702,-3240.026,-3361.524,-3570.337,-3819.141,-4101.461,-4357.426,-4545.603,-4274.331,-3918.698,-3468.192,-3208.683,-3180.834,-3179.657,-3204.682,-3258.702,-3360.531,-3501.969,-3744.639,-4008.217,-4249.133,-4428.792,-4616.844,-4793.979,-4979.722,-28.67656,-210.9166,-298.1232,-1013.384,-4881.841,-3772.738,-3043.155,-3192.65,-3292.008,-3357.003,-3389.132,-3428.318,-3492.709,-3565.401,-3626.921,-3667.511,-3699.332,-3726.257,-1817.947,-1951.349,-2872.083
-41.5015,-884.7137,-1514.251,-1673.99,-371.9811,-880.7911,-922.8497,-1000.505,-587.3137,-4751.266,-4271.552,-4175.26,-3691.648,-3260.784,-3207.546,-3220.492,-3276.628,-3399.949,-3611.916,-3864.456,-4151.111,-4410.981,-4601.195,-4324.281,-3963.358,-3508.144,-3245.096,-3216.69,-3215.517,-3240.99,-3295.911,-3399.354,-3542.99,-3789.435,-4057.104,-4301.509,-4483.121,-4673.203,-4852.238,-5039.961,-29.32314,-214.296,-302.2194,-1024.156,-4939.962,-3817.203,-3079.13,-3231.826,-3333.06,-3399.435,-3431.964,-3471.592,-3536.708,-3610.216,-3672.425,-3713.469,-3745.645,-3772.87,-1842.261,-1977.359,-2905.99
-41.38138,-898.0881,-1534.864,-1696.592,-377.8833,-892.5348,-934.9254,-1012.597,-595.6443,-4807.735,-4322.425,-4224.419,-3734.537,-3297.802,-3243.534,-3256.617,-3313.576,-3438.742,-3653.906,-3910.23,-4201.278,-4465.105,-4657.374,-4374.726,-4008.444,-3548.483,-3281.855,-3252.883,-3251.715,-3277.642,-3333.476,-3438.555,-3584.419,-3834.69,-4106.505,-4354.444,-4538.026,-4730.156,-4911.107,-5100.827,-29.98339,-217.7251,-306.3664,-1035.021,-4998.674,-3862.113,-3115.467,-3271.418,-3374.558,-3442.336,-3475.269,-3515.343,-3581.191,-3655.524,-3718.427,-3759.929,-3792.463,-3819.991,-1866.865,-2003.678,-2940.238
-41.26126,-911.6472,-1555.73,-1719.467,-383.8711,-904.4184,-947.1413,-1024.813,-604.0821,-4864.776,-4373.816,-4274.07,-3777.847,-3335.172,-3279.858,-3293.079,-3350.871,-3477.906,-3696.308,-3956.466,-4251.965,-4519.804,-4714.145,-4425.669,-4053.959,-3589.212,-3318.963,-3289.416,-3288.252,-3314.64,-3371.4,-3478.136,-3626.259,-3880.407,-4156.425,-4407.943,-4593.512,-4787.708,-4970.591,-5162.324,-30.65757,-221.2044,-310.5647,-1045.98,-5057.982,-3907.472,-3152.17,-3311.43,-3416.506,-3485.711,-3519.052,-3559.577,-3626.163,-3701.327,-3764.932,-3806.895,-3839.791,-3867.625,-1891.764,-2030.31,-2974.829
-41.14114,-925.3932,-1576.851,-1742.619,-389.9456,-916.4432,-959.4986,-1037.157,-612.6284,-4922.395,-4425.729,-4324.217,-3821.582,-3372.896,-3316.52,-3329.881,-3388.516,-3517.444,-3739.126,-4003.167,-4303.179,-4575.082,-4771.513,-4477.115,-4099.907,-3630.335,-3356.42,-3326.29,-3325.131,-3351.987,-3409.685,-3518.102,-3668.513,-3926.59,-4206.868,-4462.011,-4649.584,-4845.864,-5030.695,-5224.457,-31.34597,-224.7348,-314.8149,-1057.032,-5117.89,-3953.283,-3189.24,-3351.864,-3458.907,-3529.563,-3563.317,-3604.297,-3671.629,-3747.631,-3811.944,-3854.373,-3887.634,-3915.776,-1916.959,-2057.258,-3009.766
-41.02102,-939.3283,-1598.23,-1766.05,-396.1079,-928.6108,-971.9989,-1049.628,-621.2843,-4980.595,-4478.168,-4374.864,-3865.744,-3410.976,-3353.524,-3367.024,-3426.513,-3557.358,-3782.363,-4050.338,-4354.922,-4630.944,-4829.483,-4529.066,-4146.291,-3671.854,-3394.231,-3363.509,-3362.355,-3389.685,-3448.335,-3558.454,-3711.183,-3973.243,-4257.838,-4516.652,-4706.248,-4904.628,-5091.425,-5287.233,-32.04885,-228.3168,-319.1176,-1068.179,-5178.403,-3999.551,-3226.68,-3392.725,-3501.766,-3573.898,-3608.069,-3649.507,-3717.591,-3794.44,-3859.468,-3902.367,-3935.996,-3964.448,-1942.453,-2084.525,-3045.051
-40.9009,-953.4549,-1619.869,-1789.764,-402.3592,-940.9225,-984.6435,-1062.228,-630.0511,-5039.383,-4531.137,-4426.014,-3910.338,-3449.416,-3390.87,-3404.512,-3464.866,-3597.652,-3826.022,-4097.982,-4407.199,-4687.395,-4888.061,-4581.527,-4193.113,-3713.772,-3432.398,-3401.074,-3399.926,-3427.736,-3487.351,-3599.196,-3754.273,-4020.369,-4309.34,-4571.873,-4763.507,-4964.006,-5152.784,-5350.656,-32.7665,-231.9511,-323.4734,-1079.422,-5239.526,-4046.278,-3264.494,-3434.016,-3545.086,-3618.719,-3653.312,-3695.213,-3764.056,-3841.76,-3907.507,-3950.881,-3984.881,-4013.647,-1968.251,-2112.114,-3080.689
-40.78078,-967.7754,-1641.772,-1813.763,-408.7006,-953.3798,-997.4337,-1074.958,-638.93,-5098.761,-4584.64,-4477.672,-3955.365,-3488.218,-3428.562,-3442.347,-3503.576,-3638.328,-3870.106,-4146.103,-4460.014,-4744.441,-4947.251,-4634.502,-4240.378,-3756.091,-3470.922,-3438.988,-3437.846,-3466.144,-3526.737,-3640.329,-3797.787,-4067.973,-4361.378,-4627.677,-4821.368,-5024.003,-5214.78,-5414.732,-33.49919,-235.6384,-327.8827,-1090.759,-5301.263,-4093.469,-3302.685,-3475.74,-3588.872,-3664.032,-3699.05,-3741.419,-3811.028,-3889.593,-3956.068,-3999.92,-4034.295,-4063.378,-1994.354,-2140.029,-3116.68
-40.66066,-982.292,-1663.941,-1838.05,-415.1332,-965.9843,-1010.371,-1087.818,-647.9224,-5158.736,-4638.682,-4529.841,-4000.829,-3527.384,-3466.601,-3480.53,-3542.646,-3679.389,-3914.619,-4194.705,-4513.373,-4802.086,-5007.058,-4687.994,-4288.088,-3798.816,-3509.807,-3477.253,-3476.117,-3504.91,-3566.494,-3681.858,-3841.728,-4116.057,-4413.958,-4684.07,-4879.835,-5084.625,-5277.416,-5479.466,-34.24722,-239.3794,-332.3462,-1102.194,-5363.621,-4141.126,-3341.255,-3517.902,-3633.127,-3709.839,-3745.289,-3788.129,-3858.51,-3937.945,-4005.154,-4049.489,-4084.241,-4113.644,-2020.767,-2168.272,-3153.028
-40.54054,-997.0072,-1686.379,-1862.629,-421.6581,-978.7373,-1023.457,-1100.811,-657.0294,-5219.311,-4693.267,-4582.526,-4046.734,-3566.917,-3504.991,-3519.065,-3582.078,-3720.837,-3959.563,-4243.791,-4567.279,-4860.335,-5067.487,-4742.008,-4336.246,-3841.948,-3549.055,-3515.872,-3514.743,-3544.037,-3606.626,-3723.785,-3886.098,-4164.627,-4467.082,-4741.057,-4938.913,-5145.876,-5340.698,-5544.864,-35.01088,-243.1748,-336.8645,-1113.725,-5426.602,-4189.253,-3380.208,-3560.505,-3677.856,-3756.147,-3792.032,-3835.347,-3906.509,-3986.821,-4054.769,-4099.592,-4134.726,-4164.45,-2047.491,-2196.848,-3189.735
-40.42042,-1011.923,-1709.088,-1887.502,-428.2767,-991.6404,-1036.693,-1113.936,-666.2523,-5280.491,-4748.399,-4635.73,-4093.083,-3606.819,-3543.733,-3557.954,-3621.875,-3762.675,-4004.943,-4293.365,-4621.737,-4919.194,-5128.545,-4796.547,-4384.855,-3885.491,-3588.669,-3554.847,-3553.725,-3583.528,-3647.136,-3766.113,-3930.901,-4213.685,-4520.756,-4798.643,-4998.608,-5207.761,-5404.632,-5610.93,-35.79048,-247.0253,-341.4381,-1125.353,-5490.214,-4237.855,-3419.545,-3603.552,-3723.063,-3802.959,-3839.284,-3883.079,-3955.027,-4036.224,-4104.92,-4150.234,-4185.752,-4215.802,-2074.531,-2225.759,-3226.805
-40.3003,-1027.043,-1732.073,-1912.673,-434.99,-1004.695,-1050.081,-1127.196,-675.5925,-5342.281,-4804.082,-4689.458,-4139.878,-3647.093,-3582.831,-3597.199,-3662.039,-3804.907,-4050.76,-4343.431,-4676.751,-4978.667,-5190.236,-4851.615,-4433.919,-3929.448,-3628.651,-3594.181,-3593.066,-3623.385,-3688.025,-3808.845,-3976.141,-4263.236,-4574.984,-4856.832,-5058.924,-5270.286,-5469.223,-5677.67,-36.58631,-250.9315,-346.0676,-1137.079,-5554.459,-4286.933,-3459.271,-3647.048,-3768.752,-3850.28,-3887.049,-3931.329,-4004.071,-4086.161,-4155.61,-4201.419,-4237.326,-4267.703,-2101.889,-2255.009,-3264.24
-40.18018,-1042.368,-1755.335,-1938.144,-441.7993,-1017.903,-1063.621,-1140.591,-685.0513,-5404.686,-4860.321,-4743.712,-4187.124,-3687.742,-3622.285,-3636.802,-3702.573,-3847.534,-4097.019,-4393.992,-4732.325,-5038.76,-5252.564,-4907.216,-4483.44,-3973.821,-3669.003,-3633.876,-3632.768,-3663.611,-3729.297,-3851.983,-4021.82,-4313.283,-4629.771,-4915.63,-5119.867,-5333.457,-5534.475,-5745.09,-37.39868,-254.8943,-350.7537,-1148.904,-5619.344,-4336.493,-3499.388,-3690.996,-3814.927,-3898.114,-3935.332,-3980.101,-4053.644,-4136.635,-4206.844,-4253.154,-4289.451,-4320.16,-2129.568,-2284.602,-3302.043
-40.06006,-1057.902,-1778.877,-1963.918,-448.7057,-1031.265,-1077.316,-1154.122,-694.6299,-5467.711,-4917.12,-4798.498,-4234.824,-3728.768,-3662.1,-3676.767,-3743.48,-3890.559,-4143.723,-4445.053,-4788.465,-5099.478,-5315.537,-4963.354,-4533.423,-4018.614,-3709.729,-3673.934,-3672.834,-3704.207,-3770.954,-3895.531,-4067.941,-4363.83,-4685.122,-4975.042,-5181.442,-5397.278,-5600.395,-5813.195,-38.22791,-258.9144,-355.4969,-1160.828,-5684.872,-4386.538,-3539.899,-3735.4,-3861.592,-3946.466,-3984.139,-4029.4,-4103.751,-4187.651,-4258.626,-4305.441,-4342.134,-4373.176,-2157.573,-2314.54,-3340.217
-39.93994,-1073.647,-1802.703,-1989.999,-455.7105,-1044.784,-1091.166,-1167.79,-704.3298,-5531.36,-4974.483,-4853.819,-4282.981,-3770.174,-3702.276,-3717.095,-3784.761,-3933.986,-4190.874,-4496.617,-4845.175,-5160.826,-5379.158,-5020.034,-4583.869,-4063.83,-3750.83,-3714.358,-3713.267,-3745.178,-3812.999,-3939.492,-4114.509,-4414.882,-4741.04,-5035.073,-5243.655,-5461.755,-5666.988,-5881.99,-39.07432,-262.9924,-360.2978,-1172.852,-5751.05,-4437.071,-3580.808,-3780.264,-3908.752,-3995.34,-4033.472,-4079.231,-4154.397,-4239.214,-4310.963,-4358.287,-4395.378,-4426.756,-2185.906,-2344.827,-3378.764
-39.81982,-1089.605,-1826.815,-2016.391,-462.815,-1058.46,-1105.174,-1181.597,-714.1522,-5595.638,-5032.415,-4909.68,-4331.597,-3811.962,-3742.817,-3757.788,-3826.42,-3977.817,-4238.476,-4548.689,-4902.46,-5222.81,-5443.433,-5077.258,-4634.783,-4109.471,-3792.31,-3755.151,-3754.068,-3786.524,-3855.434,-3983.869,-4161.526,-4466.442,-4797.531,-5095.729,-5306.509,-5526.893,-5734.26,-5951.482,-39.93823,-267.1291,-365.1571,-1184.976,-5817.882,-4488.096,-3622.116,-3825.591,-3956.411,-4044.742,-4083.338,-4129.598,-4205.586,-4291.329,-4363.858,-4411.695,-4449.188,-4480.906,-2214.57,-2375.466,-3417.687
-39.6997,-1105.779,-1851.216,-2043.094,-470.0203,-1072.296,-1119.341,-1195.543,-724.0985,-5660.549,-5090.92,-4966.084,-4380.678,-3854.135,-3783.725,-3798.85,-3868.459,-4022.055,-4286.533,-4601.271,-4960.323,-5285.434,-5508.368,-5135.031,-4686.167,-4155.541,-3834.17,-3796.314,-3795.24,-3828.249,-3898.263,-4028.663,-4208.996,-4518.514,-4854.6,-5157.014,-5370.012,-5592.697,-5802.215,-6021.675,-40.81998,-271.3253,-370.0753,-1197.2,-5885.373,-4539.617,-3663.828,-3871.386,-4004.573,-4094.676,-4133.74,-4180.507,-4257.325,-4344,-4417.316,-4465.671,-4503.569,-4535.63,-2243.569,-2406.462,-3456.989
-39.57958,-1122.171,-1875.909,-2070.115,-477.3278,-1086.293,-1133.668,-1209.63,-734.1701,-5726.1,-5150.002,-5023.035,-4430.225,-3896.696,-3825.003,-3840.282,-3910.88,-4066.702,-4335.047,-4654.368,-5018.77,-5348.703,-5573.967,-5193.358,-4738.025,-4202.042,-3876.414,-3837.851,-3836.786,-3870.356,-3941.487,-4073.88,-4256.922,-4571.102,-4912.25,-5218.934,-5434.168,-5659.173,-5870.86,-6092.575,-41.71989,-275.5818,-375.0532,-1209.526,-5953.528,-4591.637,-3705.945,-3917.652,-4053.242,-4145.146,-4184.684,-4231.961,-4309.616,-4397.232,-4471.343,-4520.22,-4558.527,-4590.933,-2272.905,-2437.817,-3496.674
-39.45946,-1138.784,-1900.898,-2097.454,-484.7387,-1100.452,-1148.157,-1223.859,-744.3683,-5792.294,-5209.667,-5080.537,-4480.243,-3939.646,-3866.652,-3882.088,-3953.686,-4111.762,-4384.022,-4707.984,-5077.805,-5412.624,-5640.237,-5252.241,-4790.36,-4248.978,-3919.045,-3879.763,-3878.708,-3912.846,-3985.111,-4119.52,-4305.307,-4624.21,-4970.487,-5281.494,-5498.982,-5726.327,-5940.199,-6164.188,-42.63832,-279.8992,-380.0912,-1221.954,-6022.352,-4644.161,-3748.472,-3964.393,-4102.423,-4196.158,-4236.174,-4283.966,-4362.465,-4451.031,-4525.942,-4575.347,-4614.066,-4646.82,-2302.584,-2469.536,-3536.743
-39.33934,-1155.622,-1926.185,-2125.116,-492.2543,-1114.775,-1162.81,-1238.23,-754.6946,-5859.137,-5269.917,-5138.595,-4530.734,-3982.99,-3908.675,-3924.269,-3996.879,-4157.237,-4433.462,-4762.122,-5137.433,-5477.202,-5707.182,-5311.685,-4843.175,-4296.352,-3962.063,-3922.053,-3921.008,-3955.723,-4029.135,-4165.589,-4354.155,-4677.842,-5029.316,-5344.699,-5564.46,-5794.164,-6010.239,-6236.52,-43.5756,-284.2784,-385.19,-1234.485,-6091.851,-4697.191,-3791.412,-4011.613,-4152.121,-4247.715,-4288.214,-4336.527,-4415.877,-4505.401,-4581.12,-4631.056,-4670.191,-4703.296,-2332.607,-2501.621,-3577.2
-39.21922,-1172.685,-1951.774,-2153.104,-499.8759,-1129.264,-1177.627,-1252.746,-765.1503,-5926.633,-5330.759,-5197.213,-4581.703,-4026.73,-3951.075,-3966.828,-4040.463,-4203.13,-4483.369,-4816.787,-5197.658,-5542.441,-5774.809,-5371.695,-4896.474,-4344.166,-4005.473,-3964.725,-3963.69,-3998.988,-4073.564,-4212.087,-4403.469,-4732.002,-5088.74,-5408.555,-5630.607,-5862.688,-6080.985,-6309.576,-44.53209,-288.7202,-390.3504,-1247.118,-6162.029,-4750.732,-3834.766,-4059.315,-4202.338,-4299.823,-4340.811,-4389.648,-4469.857,-4560.347,-4636.88,-4687.352,-4726.907,-4760.366,-2362.978,-2534.076,-3618.047
-39.0991,-1189.978,-1977.667,-2181.421,-507.6049,-1143.92,-1192.611,-1267.407,-775.737,-5994.787,-5392.196,-5256.394,-4633.151,-4070.867,-3993.855,-4009.767,-4084.44,-4249.444,-4533.747,-4871.983,-5258.486,-5608.347,-5843.122,-5432.274,-4950.259,-4392.425,-4049.277,-4007.779,-4006.755,-4042.645,-4118.4,-4259.019,-4453.252,-4786.695,-5148.766,-5473.067,-5697.429,-5931.907,-6152.442,-6383.361,-45.50815,-293.2253,-395.5728,-1259.855,-6232.891,-4804.787,-3878.539,-4107.505,-4253.08,-4352.487,-4393.968,-4443.334,-4524.409,-4615.874,-4693.229,-4744.241,-4784.219,-4818.036,-2393.701,-2566.905,-3659.288
-38.97898,-1207.502,-2003.868,-2210.071,-515.4425,-1158.745,-1207.764,-1282.214,-786.4559,-6063.605,-5454.232,-5316.143,-4685.084,-4115.405,-4037.015,-4053.089,-4128.811,-4296.182,-4584.599,-4927.713,-5319.921,-5674.927,-5912.127,-5493.426,-5004.534,-4441.13,-4093.477,-4051.219,-4050.206,-4086.697,-4163.645,-4306.388,-4503.508,-4841.923,-5209.397,-5538.239,-5764.93,-6001.825,-6224.617,-6457.882,-46.50415,-297.7946,-400.858,-1272.697,-6304.443,-4859.36,-3922.734,-4156.185,-4304.352,-4405.711,-4447.691,-4497.59,-4579.539,-4671.987,-4750.171,-4801.728,-4842.132,-4876.31,-2424.779,-2600.112,-3700.925
-38.85886,-1225.261,-2030.379,-2239.056,-523.3901,-1173.741,-1223.085,-1297.168,-797.3085,-6133.091,-5516.873,-5376.465,-4737.504,-4160.347,-4080.56,-4096.797,-4173.581,-4343.347,-4635.928,-4983.981,-5381.967,-5742.184,-5981.83,-5555.155,-5059.302,-4490.284,-4138.076,-4095.048,-4094.046,-4131.145,-4209.303,-4354.196,-4554.24,-4897.692,-5270.639,-5604.079,-5833.118,-6072.448,-6297.514,-6533.144,-47.52044,-302.4288,-406.2066,-1285.643,-6376.69,-4914.455,-3967.353,-4205.359,-4356.157,-4459.5,-4501.984,-4552.421,-4635.252,-4728.691,-4807.71,-4859.818,-4900.652,-4935.193,-2456.215,-2633.7,-3742.961
-38.73874,-1243.257,-2057.205,-2268.381,-531.449,-1188.909,-1238.579,-1312.271,-808.2964,-6203.25,-5580.123,-5437.362,-4790.415,-4205.695,-4124.491,-4140.892,-4218.751,-4390.941,-4687.739,-5040.792,-5444.63,-5810.125,-6052.236,-5617.466,-5114.567,-4539.892,-4183.077,-4139.267,-4138.277,-4175.992,-4255.375,-4402.446,-4605.452,-4954.004,-5332.496,-5670.591,-5901.996,-6143.782,-6371.14,-6609.153,-48.55741,-307.1288,-411.6193,-1298.694,-6449.637,-4970.076,-4012.399,-4255.033,-4408.5,-4513.859,-4556.852,-4607.831,-4691.552,-4785.99,-4865.853,-4918.515,-4959.783,-4994.691,-2488.014,-2667.673,-3785.4
-38.61862,-1261.494,-2084.347,-2298.048,-539.6207,-1204.251,-1254.245,-1327.524,-819.4209,-6274.087,-5643.986,-5498.84,-4843.82,-4251.451,-4168.812,-4185.378,-4264.324,-4438.968,-4740.034,-5098.149,-5507.914,-5878.755,-6123.351,-5680.362,-5170.332,-4589.956,-4228.483,-4183.879,-4182.902,-4221.241,-4301.866,-4451.142,-4657.146,-5010.866,-5394.973,-5737.78,-5971.572,-6215.831,-6445.499,-6685.915,-49.61544,-311.8954,-417.0968,-1311.851,-6523.289,-5026.227,-4057.877,-4305.209,-4461.386,-4568.793,-4612.3,-4663.827,-4748.444,-4843.891,-4924.604,-4977.825,-5019.531,-5054.808,-2520.178,-2702.035,-3828.243
-38.4985,-1279.973,-2111.81,-2328.061,-547.9065,-1219.769,-1270.085,-1342.928,-830.6836,-6345.608,-5708.467,-5560.902,-4897.722,-4297.619,-4213.523,-4230.256,-4310.302,-4487.43,-4792.817,-5156.056,-5571.824,-5948.08,-6195.18,-5743.848,-5226.599,-4640.479,-4274.295,-4228.887,-4227.922,-4266.895,-4348.777,-4500.286,-4709.328,-5068.279,-5458.076,-5805.653,-6041.849,-6288.603,-6520.599,-6763.435,-50.69492,-316.7294,-422.6396,-1325.115,-6597.651,-5082.91,-4103.788,-4355.891,-4514.819,-4624.307,-4668.334,-4720.413,-4805.934,-4902.398,-4983.968,-5037.753,-5079.9,-5115.55,-2552.711,-2736.789,-3871.494
-38.37838,-1298.698,-2139.597,-2358.423,-556.3078,-1235.464,-1286.102,-1358.484,-842.0859,-6417.816,-5773.57,-5623.554,-4952.126,-4344.202,-4258.629,-4275.53,-4356.689,-4536.33,-4846.091,-5214.518,-5636.365,-6018.104,-6267.73,-5807.928,-5283.373,-4691.465,-4320.517,-4274.293,-4273.342,-4312.956,-4396.112,-4549.883,-4761.999,-5126.249,-5521.808,-5874.213,-6112.834,-6362.102,-6596.445,-6841.72,-51.79624,-321.6317,-428.2485,-1338.486,-6672.729,-5140.131,-4150.137,-4407.084,-4568.803,-4680.405,-4724.957,-4777.593,-4864.027,-4961.516,-5043.95,-5098.304,-5140.896,-5176.922,-2585.617,-2771.939,-3915.157
-38.25826,-1317.671,-2167.71,-2389.138,-564.826,-1251.338,-1302.296,-1374.193,-853.6294,-6490.719,-5839.301,-5686.798,-5007.034,-4391.201,-4304.13,-4321.201,-4403.487,-4585.671,-4899.859,-5273.538,-5701.541,-6088.835,-6341.005,-5872.606,-5340.657,-4742.915,-4367.151,-4320.1,-4319.162,-4359.426,-4443.873,-4599.934,-4815.163,-5184.78,-5586.175,-5943.468,-6184.532,-6436.334,-6673.042,-6920.775,-52.91981,-326.6031,-433.9242,-1351.964,-6748.528,-5197.893,-4196.926,-4458.792,-4623.344,-4737.094,-4782.176,-4835.374,-4922.727,-5021.25,-5104.556,-5159.484,-5202.525,-5238.929,-2618.9,-2807.49,-3959.233
-38.13814,-1336.896,-2196.154,-2420.21,-573.4625,-1267.393,-1318.67,-1390.056,-865.3156,-6564.319,-5905.663,-5750.639,-5062.45,-4438.62,-4350.031,-4367.272,-4450.698,-4635.456,-4954.125,-5333.121,-5767.358,-6160.277,-6415.011,-5937.886,-5398.454,-4794.835,-4414.2,-4366.31,-4365.386,-4406.309,-4492.063,-4650.442,-4868.824,-5243.876,-5651.182,-6013.423,-6256.95,-6511.305,-6750.396,-7000.605,-54.06602,-331.6444,-439.6673,-1365.551,-6825.054,-5256.2,-4244.158,-4511.019,-4678.446,-4794.377,-4839.995,-4893.759,-4982.04,-5081.606,-5165.791,-5221.297,-5264.79,-5301.577,-2652.562,-2843.444,-4003.726
-38.01802,-1356.375,-2224.931,-2451.642,-582.2188,-1283.631,-1335.224,-1406.075,-877.1459,-6638.623,-5972.662,-5815.082,-5118.377,-4486.461,-4396.333,-4413.746,-4498.325,-4685.687,-5008.893,-5393.271,-5833.821,-6232.436,-6489.755,-6003.772,-5456.767,-4847.225,-4461.666,-4412.926,-4412.017,-4453.607,-4540.684,-4701.412,-4922.986,-5303.541,-5716.834,-6084.082,-6330.092,-6587.02,-6828.513,-7081.218,-55.23529,-336.7566,-445.4786,-1379.247,-6902.31,-5315.055,-4291.837,-4563.768,-4734.112,-4852.26,-4898.42,-4952.754,-5041.971,-5142.589,-5227.661,-5283.75,-5327.699,-5364.871,-2686.609,-2879.806,-4048.639
-37.8979,-1376.112,-2254.045,-2483.437,-591.0964,-1300.053,-1351.962,-1422.25,-889.122,-6713.636,-6040.302,-5880.131,-5174.82,-4534.727,-4443.039,-4460.626,-4546.371,-4736.369,-5064.166,-5453.991,-5900.933,-6305.317,-6565.242,-6070.269,-5515.599,-4900.091,-4509.553,-4459.951,-4459.056,-4501.323,-4589.741,-4752.846,-4977.651,-5363.779,-5783.136,-6155.453,-6403.964,-6663.487,-6907.399,-7162.619,-56.42805,-341.9406,-451.3587,-1393.051,-6980.304,-5374.463,-4339.966,-4617.045,-4790.349,-4910.748,-4957.455,-5012.365,-5102.525,-5204.204,-5290.169,-5346.846,-5391.255,-5428.815,-2721.042,-2916.579,-4093.975
-37.77778,-1396.109,-2283.499,-2515.599,-600.0966,-1316.661,-1368.883,-1438.584,-901.2454,-6789.363,-6108.587,-5945.79,-5231.781,-4583.421,-4490.151,-4507.913,-4594.838,-4787.503,-5119.946,-5515.285,-5968.701,-6378.927,-6641.477,-6137.381,-5574.955,-4953.435,-4557.863,-4507.386,-4506.507,-4549.459,-4639.234,-4804.746,-5032.823,-5424.595,-5850.092,-6227.539,-6478.573,-6740.709,-6987.06,-7244.814,-57.64471,-347.1971,-457.3083,-1406.966,-7059.04,-5434.428,-4388.547,-4670.852,-4847.16,-4969.847,-5017.105,-5072.597,-5163.708,-5266.456,-5353.322,-5410.592,-5455.464,-5493.417,-2755.867,-2953.769,-4139.736
-37.65766,-1416.369,-2313.297,-2548.132,-609.2211,-1333.456,-1385.991,-1455.077,-913.5177,-6865.808,-6177.523,-6012.063,-5289.264,-4632.545,-4537.672,-4555.61,-4643.728,-4839.093,-5176.239,-5577.159,-6037.13,-6453.271,-6718.466,-6205.111,-5634.837,-5007.259,-4606.598,-4555.235,-4554.372,-4598.018,-4689.168,-4857.117,-5088.507,-5485.992,-5917.709,-6300.348,-6553.923,-6818.693,-7067.502,-7327.808,-58.88571,-352.5271,-463.3281,-1420.991,-7138.523,-5494.953,-4437.585,-4725.195,-4904.551,-5029.56,-5077.376,-5133.453,-5225.524,-5329.35,-5417.125,-5474.992,-5520.333,-5558.68,-2791.087,-2991.377,-4185.927
-37.53754,-1436.895,-2343.442,-2581.039,-618.4712,-1350.442,-1403.287,-1471.73,-925.9404,-6942.978,-6247.114,-6078.955,-5347.272,-4682.102,-4585.605,-4603.72,-4693.046,-4891.142,-5233.047,-5639.616,-6106.223,-6528.354,-6796.216,-6273.465,-5695.249,-5061.568,-4655.762,-4603.5,-4602.653,-4647.002,-4739.546,-4909.961,-5144.704,-5547.975,-5985.99,-6373.885,-6630.021,-6897.446,-7148.73,-7411.608,-60.1515,-357.9316,-469.419,-1435.127,-7218.759,-5556.042,-4487.083,-4780.077,-4962.526,-5089.893,-5138.273,-5194.941,-5287.979,-5392.892,-5481.583,-5540.053,-5585.865,-5624.61,-2826.705,-3029.41,-4232.549
-37.41742,-1457.691,-2373.937,-2614.324,-627.8485,-1367.618,-1420.772,-1488.544,-938.5152,-7020.877,-6317.365,-6146.47,-5405.81,-4732.096,-4633.951,-4652.245,-4742.793,-4943.651,-5290.373,-5702.66,-6175.986,-6604.183,-6874.732,-6342.447,-5756.194,-5116.365,-4705.356,-4652.184,-4651.353,-4696.415,-4790.368,-4963.282,-5201.419,-5610.549,-6054.942,-6448.155,-6706.873,-6976.972,-7230.751,-7496.221,-61.44251,-363.4113,-475.5815,-1449.375,-7299.753,-5617.7,-4537.043,-4835.503,-5021.089,-5150.852,-5199.802,-5257.065,-5351.078,-5457.087,-5546.702,-5605.78,-5652.067,-5691.213,-2862.725,-3067.869,-4279.606
-37.2973,-1478.76,-2404.786,-2647.991,-637.3545,-1384.988,-1438.448,-1505.521,-951.2437,-7099.51,-6388.28,-6214.612,-5464.881,-4782.528,-4682.714,-4701.188,-4792.971,-4996.626,-5348.222,-5766.295,-6246.425,-6680.764,-6954.02,-6412.06,-5817.675,-5171.652,-4755.384,-4701.289,-4700.475,-4746.259,-4841.64,-5017.082,-5258.656,-5673.717,-6124.568,-6523.164,-6784.483,-7057.277,-7313.571,-7581.651,-62.7592,-368.9673,-481.8163,-1463.735,-7381.511,-5679.93,-4587.468,-4891.477,-5080.245,-5212.442,-5261.967,-5319.83,-5414.826,-5521.941,-5612.487,-5672.177,-5718.943,-5758.494,-2899.152,-3106.76,-4327.101
-37.17718,-1500.104,-2435.993,-2682.042,-646.9907,-1402.553,-1456.317,-1522.663,-964.1275,-7178.883,-6459.865,-6283.386,-5524.487,-4833.401,-4731.896,-4750.551,-4843.584,-5050.068,-5406.596,-5830.526,-6317.543,-6758.101,-7034.086,-6482.309,-5879.697,-5227.433,-4805.849,-4750.817,-4750.021,-4796.536,-4893.363,-5071.365,-5316.418,-5737.483,-6194.875,-6598.918,-6862.859,-7138.369,-7397.195,-7667.905,-64.10202,-374.6005,-488.1244,-1478.208,-7464.039,-5742.736,-4638.364,-4948.003,-5140,-5274.668,-5324.773,-5383.242,-5479.23,-5587.459,-5678.944,-5739.251,-5786.5,-5826.459,-2935.989,-3146.087,-4375.037
-37.05706,-1521.727,-2467.561,-2716.483,-656.7588,-1420.315,-1474.381,-1539.969,-977.1682,-7259.001,-6532.124,-6352.796,-5584.634,-4884.719,-4781.499,-4800.338,-4894.635,-5103.98,-5465.499,-5895.356,-6389.347,-6836.202,-7114.936,-6553.199,-5942.261,-5283.71,-4856.753,-4800.772,-4799.994,-4847.25,-4945.541,-5126.134,-5374.708,-5801.853,-6265.867,-6675.423,-6942.006,-7220.252,-7481.629,-7754.989,-65.47146,-380.3118,-494.5062,-1492.794,-7547.34,-5806.122,-4689.731,-5005.085,-5200.358,-5337.535,-5388.226,-5447.306,-5544.293,-5653.645,-5746.077,-5807.007,-5854.743,-5895.113,-2973.24,-3185.854,-4423.417
-36.93694,-1543.632,-2499.493,-2751.317,-666.6602,-1438.276,-1492.641,-1557.441,-990.3675,-7339.87,-6605.062,-6422.847,-5645.324,-4936.484,-4831.526,-4850.549,-4946.125,-5158.365,-5524.935,-5960.791,-6461.841,-6915.071,-7196.575,-6624.733,-6005.373,-5340.489,-4908.098,-4851.156,-4850.396,-4898.403,-4998.176,-5181.391,-5433.53,-5866.83,-6337.549,-6752.684,-7021.929,-7302.932,-7566.881,-7842.909,-66.86797,-386.1021,-500.9627,-1507.494,-7631.422,-5870.093,-4741.574,-5062.727,-5261.324,-5401.048,-5452.332,-5512.027,-5610.022,-5720.507,-5813.893,-5875.451,-5923.677,-5964.462,-3010.909,-3226.064,-4472.244
-36.81682,-1565.822,-2531.794,-2786.548,-676.6966,-1456.437,-1511.099,-1575.082,-1003.727,-7421.494,-6678.683,-6493.542,-5706.561,-4988.698,-4881.979,-4901.189,-4998.058,-5213.227,-5584.908,-6026.833,-6535.031,-6994.715,-7279.011,-6696.916,-6069.034,-5397.77,-4959.888,-4901.971,-4901.231,-4949.997,-5051.271,-5237.141,-5492.887,-5932.419,-6409.927,-6830.708,-7102.635,-7386.416,-7652.955,-7931.672,-68.29205,-391.9724,-507.4945,-1522.308,-7716.29,-5934.652,-4793.896,-5120.934,-5322.902,-5465.213,-5517.096,-5577.411,-5676.422,-5788.049,-5882.397,-5944.587,-5993.308,-6034.511,-3049,-3266.722,-4521.521
-36.6967,-1588.3,-2564.466,-2822.178,-686.8696,-1474.801,-1529.758,-1592.891,-1017.249,-7503.879,-6752.993,-6564.886,-5768.348,-5041.365,-4932.862,-4952.258,-5050.435,-5268.568,-5645.42,-6093.488,-6608.92,-7075.14,-7362.248,-6769.753,-6133.249,-5455.558,-5012.125,-4953.221,-4952.5,-5002.036,-5104.83,-5293.387,-5552.784,-5998.624,-6483.006,-6909.5,-7184.13,-7470.71,-7739.857,-8021.283,-69.74418,-397.9237,-514.1025,-1537.238,-7801.949,-5999.803,-4846.701,-5179.71,-5385.098,-5530.035,-5582.522,-5643.464,-5743.499,-5856.277,-5951.594,-6014.422,-6063.642,-6105.265,-3087.516,-3307.833,-4571.252
-36.57658,-1611.07,-2597.514,-2858.214,-697.1807,-1493.369,-1548.618,-1610.87,-1030.934,-7587.03,-6827.996,-6636.885,-5830.69,-5094.487,-4984.176,-5003.761,-5103.261,-5324.391,-5706.476,-6160.759,-6683.516,-7156.351,-7446.292,-6843.247,-6198.021,-5513.856,-5064.812,-5004.907,-5004.206,-5054.522,-5158.854,-5350.131,-5613.224,-6065.449,-6556.792,-6989.066,-7266.419,-7555.819,-7827.595,-8111.749,-71.22485,-403.957,-520.7872,-1552.283,-7888.404,-6065.55,-4899.991,-5239.06,-5447.916,-5595.52,-5648.618,-5710.189,-5811.257,-5925.195,-6021.491,-6084.961,-6134.683,-6176.732,-3126.463,-3349.4,-4621.438
-36.45646,-1634.135,-2630.941,-2894.657,-707.6316,-1512.144,-1567.681,-1629.02,-1044.784,-7670.952,-6903.698,-6709.541,-5893.59,-5148.067,-5035.924,-5055.7,-5156.537,-5380.699,-5768.078,-6228.651,-6758.822,-7238.354,-7531.151,-6917.403,-6263.353,-5572.667,-5117.952,-5057.032,-5056.352,-5107.457,-5213.347,-5407.376,-5674.21,-6132.899,-6631.288,-7069.412,-7349.509,-7641.75,-7916.174,-8203.076,-72.73457,-410.0732,-527.5497,-1567.444,-7975.661,-6131.897,-4953.77,-5298.988,-5511.361,-5661.673,-5715.387,-5777.594,-5879.703,-5994.811,-6092.092,-6156.21,-6206.439,-6248.915,-3165.843,-3391.427,-4672.085
-36.33634,-1657.498,-2664.751,-2931.512,-718.224,-1531.126,-1586.95,-1647.343,-1058.802,-7755.651,-6980.102,-6782.86,-5957.051,-5202.108,-5088.109,-5108.076,-5210.267,-5437.496,-5830.231,-6297.168,-6834.844,-7321.157,-7616.829,-6992.225,-6329.248,-5631.995,-5171.547,-5109.6,-5108.941,-5160.845,-5268.311,-5465.127,-5735.747,-6200.978,-6706.502,-7150.544,-7433.406,-7728.509,-8005.6,-8295.27,-74.27386,-416.2734,-534.3905,-1582.722,-8063.727,-6198.849,-5008.041,-5359.497,-5575.439,-5728.498,-5782.835,-5845.684,-5948.842,-6065.129,-6163.403,-6228.174,-6278.914,-6321.821,-3205.661,-3433.919,-4723.194
-36.21622,-1681.163,-2698.947,-2968.784,-728.9594,-1550.319,-1606.426,-1665.84,-1072.988,-7841.133,-7057.215,-6856.846,-6021.077,-5256.612,-5140.734,-5160.894,-5264.452,-5494.784,-5892.938,-6366.315,-6911.587,-7404.763,-7703.333,-7067.718,-6395.711,-5691.842,-5225.601,-5162.611,-5161.974,-5214.688,-5323.751,-5523.386,-5797.836,-6269.691,-6782.437,-7232.468,-7518.116,-7816.102,-8095.879,-8388.338,-75.84322,-422.5585,-541.3105,-1598.117,-8152.605,-6266.409,-5062.808,-5420.593,-5640.153,-5796.003,-5850.969,-5914.464,-6018.68,-6136.155,-6235.43,-6300.859,-6352.114,-6395.456,-3245.92,-3476.88,-4774.768
-36.0961,-1705.133,-2733.533,-3006.475,-739.8396,-1569.724,-1626.111,-1684.512,-1087.345,-7927.402,-7135.04,-6931.503,-6085.672,-5311.583,-5193.8,-5214.154,-5319.096,-5552.566,-5956.202,-6436.095,-6989.056,-7489.181,-7790.67,-7143.886,-6462.745,-5752.212,-5280.115,-5216.07,-5215.455,-5268.989,-5379.667,-5582.156,-5860.484,-6339.042,-6859.1,-7315.19,-7603.644,-7904.535,-8187.018,-8482.285,-77.44318,-428.9295,-548.3104,-1613.631,-8242.302,-6334.581,-5118.073,-5482.28,-5705.51,-5864.192,-5919.793,-5983.939,-6089.221,-6207.894,-6308.178,-6374.271,-6426.044,-6469.824,-3286.626,-3520.315,-4826.811
-35.97598,-1729.411,-2768.514,-3044.59,-750.8663,-1589.343,-1646.007,-1703.36,-1101.874,-8014.464,-7213.583,-7006.837,-6150.839,-5367.023,-5247.31,-5267.861,-5374.202,-5610.846,-6020.028,-6506.513,-7067.257,-7574.415,-7878.844,-7220.733,-6530.353,-5813.108,-5335.093,-5269.979,-5269.387,-5323.751,-5436.064,-5641.44,-5923.692,-6409.035,-6936.495,-7398.716,-7689.997,-7993.814,-8279.023,-8577.118,-79.07429,-435.3876,-555.3911,-1629.262,-8332.824,-6403.371,-5173.841,-5544.562,-5771.514,-5933.071,-5989.313,-6054.115,-6160.473,-6280.353,-6381.654,-6448.416,-6500.712,-6544.933,-3327.782,-3564.227,-4879.327
-35.85586,-1754.001,-2803.892,-3083.133,-762.0412,-1609.178,-1666.115,-1722.385,-1116.578,-8102.324,-7292.849,-7082.851,-6216.583,-5422.936,-5301.267,-5322.015,-5429.771,-5669.626,-6084.418,-6577.573,-7146.194,-7660.471,-7967.863,-7298.265,-6598.538,-5874.533,-5390.537,-5324.34,-5323.771,-5378.976,-5492.945,-5701.243,-5987.465,-6479.675,-7014.628,-7483.052,-7777.181,-8083.945,-8371.9,-8672.843,-80.73707,-441.9336,-562.5533,-1645.013,-8424.177,-6472.78,-5230.115,-5607.443,-5838.17,-6002.645,-6059.534,-6124.999,-6232.44,-6353.537,-6455.863,-6523.298,-6576.121,-6620.788,-3369.393,-3608.622,-4932.317
-35.73574,-1778.906,-2839.672,-3122.108,-773.366,-1629.23,-1686.438,-1741.59,-1131.457,-8190.989,-7372.843,-7159.549,-6282.906,-5479.323,-5355.674,-5376.621,-5485.807,-5728.909,-6149.377,-6649.28,-7225.873,-7747.357,-8057.733,-7376.484,-6667.304,-5936.491,-5446.451,-5379.156,-5378.611,-5434.666,-5550.311,-5761.566,-6051.806,-6550.966,-7093.504,-7568.205,-7865.203,-8174.935,-8465.656,-8769.468,-82.43208,-448.5688,-569.7979,-1660.883,-8516.364,-6542.815,-5286.897,-5670.929,-5905.483,-6072.919,-6130.463,-6196.595,-6305.127,-6427.451,-6530.811,-6598.925,-6652.279,-6697.394,-3411.461,-3653.503,-4985.786
-35.61562,-1804.131,-2875.857,-3161.519,-784.8424,-1649.503,-1706.978,-1760.974,-1146.514,-8280.463,-7453.569,-7236.938,-6349.813,-5536.187,-5410.533,-5431.68,-5542.313,-5788.698,-6214.908,-6721.638,-7306.3,-7835.077,-8148.459,-7455.396,-6736.655,-5998.985,-5502.836,-5434.429,-5433.909,-5490.826,-5608.167,-5822.414,-6116.719,-6622.914,-7173.129,-7654.179,-7954.067,-8266.79,-8560.296,-8866.997,-84.15988,-455.294,-577.1256,-1676.874,-8609.394,-6613.478,-5344.192,-5735.023,-5973.458,-6143.901,-6202.104,-6268.909,-6378.542,-6502.102,-6606.503,-6675.301,-6729.191,-6774.757,-3453.993,-3698.875,-5039.736
-35.4955,-1829.677,-2912.452,-3201.371,-796.4721,-1669.998,-1727.735,-1780.54,-1161.75,-8370.751,-7535.033,-7315.02,-6417.306,-5593.532,-5465.846,-5487.196,-5599.291,-5848.997,-6281.014,-6794.651,-7387.478,-7923.639,-8240.048,-7535.006,-6806.593,-6062.019,-5559.696,-5490.163,-5489.667,-5547.457,-5666.514,-5883.789,-6182.208,-6695.521,-7253.508,-7740.981,-8043.781,-8359.517,-8655.828,-8965.438,-85.92103,-462.1105,-584.5372,-1692.985,-8703.27,-6684.774,-5402.003,-5799.731,-6042.1,-6215.594,-6274.464,-6341.946,-6452.689,-6577.495,-6682.945,-6752.433,-6806.862,-6852.884,-3496.991,-3744.743,-5094.17
-35.37538,-1855.55,-2949.46,-3241.666,-808.2571,-1690.717,-1748.713,-1800.289,-1177.168,-8461.86,-7617.24,-7393.801,-6485.391,-5651.361,-5521.617,-5543.17,-5656.743,-5909.808,-6347.7,-6868.324,-7469.415,-8013.048,-8332.507,-7615.316,-6877.123,-6125.595,-5617.034,-5546.36,-5545.889,-5604.563,-5725.357,-5945.695,-6248.276,-6768.794,-7334.647,-7828.618,-8134.351,-8453.12,-8752.257,-9064.796,-87.71611,-469.0192,-592.0336,-1709.217,-8798,-6756.707,-5460.333,-5865.055,-6111.415,-6288.005,-6347.549,-6415.714,-6527.575,-6653.636,-6760.143,-6830.327,-6885.299,-6931.78,-3540.461,-3791.11,-5149.093
-35.25526,-1881.752,-2986.885,-3282.41,-820.1989,-1711.661,-1769.913,-1820.221,-1192.769,-8553.794,-7700.194,-7473.285,-6554.07,-5709.675,-5577.847,-5599.605,-5714.673,-5971.135,-6414.969,-6942.661,-7552.115,-8103.31,-8425.841,-7696.333,-6948.248,-6189.716,-5674.851,-5603.022,-5602.577,-5662.145,-5784.697,-6008.135,-6314.928,-6842.735,-7416.551,-7917.095,-8225.783,-8547.608,-8849.589,-9165.079,-89.54569,-476.0212,-599.6156,-1725.572,-8893.588,-6829.282,-5519.185,-5931.002,-6181.407,-6361.139,-6421.363,-6490.216,-6603.204,-6730.531,-6838.104,-6908.988,-6964.507,-7011.45,-3584.406,-3837.982,-5204.506
-35.13514,-1908.287,-3024.732,-3323.607,-832.2995,-1732.834,-1791.337,-1840.339,-1208.556,-8646.56,-7783.9,-7553.477,-6623.347,-5768.479,-5634.54,-5656.504,-5773.084,-6032.98,-6482.824,-7017.666,-7635.583,-8194.432,-8520.057,-7778.061,-7019.971,-6254.387,-5733.152,-5660.152,-5659.734,-5720.207,-5844.538,-6071.113,-6382.166,-6917.351,-7499.225,-8006.42,-8318.083,-8642.985,-8947.832,-9266.293,-91.41037,-483.1177,-607.2841,-1742.048,-8990.04,-6902.502,-5578.564,-5997.575,-6252.082,-6435.003,-6495.913,-6565.46,-6679.583,-6808.186,-6916.832,-6988.422,-7044.493,-7091.902,-3628.831,-3885.363,-5260.414
-35.01502,-1935.159,-3063.004,-3365.261,-844.5606,-1754.237,-1812.987,-1860.643,-1224.529,-8740.162,-7868.365,-7634.381,-6693.227,-5827.774,-5691.698,-5713.869,-5831.977,-6095.346,-6551.269,-7093.345,-7719.825,-8286.42,-8615.161,-7860.503,-7092.296,-6319.61,-5791.939,-5717.752,-5717.362,-5778.752,-5904.883,-6134.63,-6449.994,-6992.645,-7582.675,-8096.597,-8411.257,-8739.259,-9046.991,-9368.443,-93.31074,-490.3097,-615.0398,-1758.648,-9087.362,-6976.371,-5638.472,-6064.78,-6323.445,-6509.601,-6571.204,-6641.45,-6756.718,-6886.606,-6996.334,-7068.635,-7125.262,-7173.141,-3673.74,-3933.257,-5316.818
-34.89489,-1962.371,-3101.705,-3407.375,-856.9842,-1775.872,-1834.865,-1881.135,-1240.691,-8834.607,-7953.592,-7716.002,-6763.712,-5887.563,-5749.323,-5771.704,-5891.356,-6158.237,-6620.309,-7169.7,-7804.846,-8379.281,-8711.16,-7943.665,-7165.226,-6385.389,-5851.214,-5775.827,-5775.465,-5837.782,-5965.735,-6198.692,-6518.417,-7068.622,-7666.906,-8187.633,-8505.312,-8836.436,-9147.074,-9471.538,-95.24742,-497.5983,-622.8836,-1775.371,-9185.561,-7050.894,-5698.912,-6132.619,-6395.501,-6584.939,-6647.242,-6718.193,-6834.614,-6965.797,-7076.616,-7149.633,-7206.821,-7255.172,-3719.137,-3981.67,-5373.724
-34.77477,-1989.928,-3140.839,-3449.955,-869.5719,-1797.741,-1856.972,-1901.816,-1257.043,-8929.899,-8039.587,-7798.344,-6834.806,-5947.851,-5807.418,-5830.01,-5951.224,-6221.656,-6689.946,-7246.737,-7890.652,-8473.02,-8808.06,-8027.55,-7238.766,-6451.727,-5910.98,-5834.377,-5834.043,-5897.299,-6027.096,-6263.301,-6587.438,-7145.286,-7751.924,-8279.535,-8600.255,-8934.522,-9248.086,-9575.583,-97.22101,-504.9848,-630.8163,-1792.219,-9284.64,-7126.076,-5759.889,-6201.099,-6468.254,-6661.024,-6724.034,-6795.695,-6913.278,-7045.766,-7157.683,-7231.423,-7289.175,-7338.003,-3765.027,-4030.605,-5431.133
-34.65465,-2017.833,-3180.411,-3493.005,-882.3258,-1819.847,-1879.312,-1922.688,-1273.589,-9026.046,-8126.354,-7881.413,-6906.513,-6008.638,-5865.986,-5888.79,-6011.583,-6285.606,-6760.184,-7324.46,-7977.248,-8567.643,-8905.867,-8112.164,-7312.917,-6518.627,-5971.241,-5893.405,-5893.101,-5957.308,-6088.97,-6328.46,-6657.06,-7222.643,-7837.735,-8372.308,-8696.091,-9033.523,-9350.034,-9680.584,-99.23215,-512.4702,-638.8389,-1809.191,-9384.608,-7201.919,-5821.406,-6270.224,-6541.712,-6737.861,-6801.584,-6873.961,-6992.715,-7126.518,-7239.542,-7314.009,-7372.33,-7421.638,-3811.415,-4080.068,-5489.05
-34.53453,-2046.089,-3220.424,-3536.528,-895.2476,-1842.191,-1901.885,-1943.751,-1290.329,-9123.051,-8213.9,-7965.212,-6978.838,-6069.929,-5925.029,-5948.047,-6072.435,-6350.089,-6831.027,-7402.874,-8064.639,-8663.159,-9004.587,-8197.511,-7387.684,-6586.093,-6031.998,-5952.916,-5952.641,-6017.81,-6151.359,-6394.172,-6727.288,-7300.696,-7924.344,-8465.96,-8792.826,-9133.447,-9452.924,-9786.549,-101.2815,-520.0556,-646.9521,-1826.288,-9485.468,-7278.428,-5883.466,-6339.998,-6615.877,-6815.456,-6879.899,-6952.997,-7072.932,-7208.059,-7322.199,-7397.399,-7456.293,-7506.085,-3858.305,-4130.062,-5547.476
-34.41441,-2074.701,-3260.883,-3580.53,-908.3393,-1864.776,-1924.694,-1965.007,-1307.265,-9220.92,-8302.229,-8049.747,-7051.783,-6131.725,-5984.55,-6007.784,-6133.785,-6415.11,-6902.478,-7481.982,-8152.831,-8759.571,-9104.228,-8283.596,-7463.071,-6654.128,-6093.256,-6012.909,-6012.666,-6078.808,-6214.267,-6460.442,-6798.125,-7379.451,-8011.757,-8560.495,-8890.468,-9234.299,-9556.763,-9893.484,-103.3696,-527.7422,-655.1569,-1843.511,-9587.227,-7355.608,-5946.073,-6410.427,-6690.757,-6893.815,-6958.985,-7032.81,-7153.933,-7290.396,-7405.659,-7481.598,-7541.069,-7591.348,-3905.701,-4180.594,-5606.416
-34.29429,-2103.672,-3301.791,-3625.014,-921.6028,-1887.604,-1947.74,-1986.458,-1324.4,-9319.66,-8391.346,-8135.021,-7125.352,-6194.03,-6044.551,-6068.002,-6195.634,-6480.67,-6974.542,-7561.79,-8241.829,-8856.888,-9204.796,-8370.422,-7539.08,-6722.736,-6155.015,-6073.39,-6073.177,-6140.305,-6277.696,-6527.272,-6869.575,-7458.911,-8099.979,-8655.922,-8989.023,-9336.087,-9661.558,-10001.4,-105.4972,-535.5313,-663.454,-1860.86,-9689.891,-7433.463,-6009.23,-6481.513,-6766.356,-6972.943,-7038.847,-7113.404,-7235.726,-7373.533,-7489.929,-7566.612,-7626.665,-7677.435,-3953.607,-4231.667,-5665.873
-34.17417,-2133.007,-3343.154,-3669.986,-935.04,-1910.676,-1971.027,-2008.104,-1341.736,-9419.276,-8481.256,-8221.04,-7199.55,-6256.847,-6105.035,-6128.705,-6257.984,-6546.773,-7047.222,-7642.302,-8331.639,-8955.115,-9306.296,-8457.995,-7615.716,-6791.919,-6217.28,-6134.36,-6134.179,-6202.304,-6341.649,-6594.665,-6941.642,-7539.082,-8189.016,-8752.245,-9088.496,-9438.815,-9767.315,-10110.29,-107.6649,-543.4239,-671.8444,-1878.337,-9793.466,-7511.997,-6072.94,-6553.263,-6842.68,-7052.847,-7119.492,-7194.787,-7318.316,-7457.479,-7575.015,-7652.447,-7713.086,-7764.351,-4002.029,-4283.287,-5725.85
-34.05405,-2162.709,-3384.974,-3715.449,-948.6529,-1933.995,-1994.555,-2029.947,-1359.274,-9519.773,-8571.964,-8307.809,-7274.38,-6320.179,-6166.005,-6189.895,-6320.84,-6613.422,-7120.521,-7723.523,-8422.267,-9054.259,-9408.736,-8546.319,-7692.982,-6861.681,-6280.053,-6195.821,-6195.673,-6264.807,-6406.13,-6662.625,-7014.33,-7619.968,-8278.873,-8849.472,-9188.895,-9542.492,-9874.041,-10220.17,-109.8734,-551.4212,-680.329,-1895.94,-9897.958,-7591.214,-6137.207,-6625.681,-6919.734,-7133.532,-7200.925,-7276.964,-7401.709,-7542.237,-7660.923,-7739.11,-7800.339,-7852.103,-4050.971,-4335.458,-5786.35
-33.93393,-2192.782,-3427.258,-3761.408,-962.4434,-1957.564,-2018.327,-2051.989,-1377.017,-9621.158,-8663.476,-8395.331,-7349.845,-6384.028,-6227.463,-6251.575,-6384.204,-6680.62,-7194.444,-7805.456,-8513.717,-9154.326,-9512.123,-8635.398,-7770.881,-6932.026,-6343.337,-6257.778,-6257.662,-6327.817,-6471.141,-6731.156,-7087.641,-7701.574,-8369.556,-8947.609,-9290.227,-9647.124,-9981.742,-10331.05,-112.1234,-559.5245,-688.9087,-1913.672,-10003.37,-7671.119,-6202.036,-6698.772,-6997.522,-7215.005,-7283.153,-7359.941,-7485.911,-7627.815,-7747.659,-7826.607,-7888.431,-7940.696,-4100.437,-4388.185,-5847.377
-33.81381,-2223.23,-3470.008,-3807.867,-976.4135,-1981.384,-2042.344,-2074.23,-1394.966,-9723.435,-8755.797,-8483.612,-7425.95,-6448.397,-6289.412,-6313.748,-6448.077,-6748.371,-7268.994,-7888.107,-8605.995,-9255.323,-9616.462,-8725.238,-7849.417,-7002.956,-6407.135,-6320.231,-6320.149,-6391.338,-6536.686,-6800.26,-7161.581,-7783.905,-8461.071,-9046.662,-9392.496,-9752.716,-10090.42,-10442.94,-114.4155,-567.7349,-697.5843,-1931.532,-10109.71,-7751.715,-6267.428,-6772.54,-7076.052,-7297.271,-7366.182,-7443.724,-7570.929,-7714.219,-7835.229,-7914.943,-7977.366,-8030.137,-4150.433,-4441.472,-5908.933
-33.69369,-2254.057,-3513.229,-3854.832,-990.5652,-2005.458,-2066.61,-2096.672,-1413.124,-9826.611,-8848.932,-8572.656,-7502.698,-6513.289,-6351.855,-6376.415,-6512.464,-6816.677,-7344.175,-7971.48,-8699.107,-9357.257,-9721.76,-8815.842,-7928.593,-7074.476,-6471.449,-6383.184,-6383.137,-6455.371,-6602.766,-6869.94,-7236.153,-7866.965,-8553.424,-9146.638,-9495.711,-9859.276,-10200.1,-10555.83,-116.7505,-576.0537,-706.3568,-1949.522,-10216.99,-7833.007,-6333.388,-6846.989,-7155.327,-7380.337,-7450.017,-7528.319,-7656.768,-7801.454,-7923.639,-8004.126,-8067.152,-8120.432,-4200.962,-4495.326,-5971.023
-33.57357,-2285.268,-3556.925,-3902.306,-1004.901,-2029.787,-2091.126,-2119.316,-1431.493,-9930.691,-8942.886,-8662.469,-7580.093,-6578.707,-6414.793,-6439.58,-6577.367,-6885.541,-7419.99,-8055.579,-8793.059,-9460.133,-9828.024,-8907.216,-8008.413,-7146.588,-6536.283,-6446.64,-6446.628,-6519.92,-6669.386,-6940.201,-7311.36,-7950.758,-8646.62,-9247.543,-9599.878,-9966.811,-10310.76,-10669.74,-119.129,-584.4822,-715.227,-1967.641,-10325.21,-7915,-6399.919,-6922.126,-7235.354,-7464.208,-7534.664,-7613.733,-7743.435,-7889.528,-8012.897,-8094.16,-8157.795,-8211.588,-4252.03,-4549.75,-6033.649
-33.45345,-2316.865,-3601.101,-3950.294,-1019.422,-2054.375,-2115.893,-2142.164,-1450.074,-10035.68,-9037.664,-8753.054,-7658.139,-6644.654,-6478.23,-6503.244,-6642.788,-6954.967,-7496.444,-8140.409,-8887.856,-9563.958,-9935.26,-8999.363,-8088.881,-7219.296,-6601.638,-6510.6,-6510.624,-6584.988,-6736.548,-7011.045,-7387.207,-8035.291,-8740.664,-9349.384,-9705.002,-10075.33,-10422.43,-10784.68,-121.5518,-593.0214,-724.1959,-1985.89,-10434.37,-7997.697,-6467.025,-6997.954,-7316.137,-7548.89,-7620.131,-7699.971,-7830.936,-7978.446,-8103.006,-8185.054,-8249.3,-8303.61,-4303.641,-4604.749,-6096.815
-33.33333,-2348.855,-3645.761,-3998.802,-1034.13,-2079.223,-2140.915,-2165.217,-1468.871,-10141.59,-9133.271,-8844.416,-7736.84,-6711.132,-6542.168,-6567.412,-6708.731,-7024.957,-7573.539,-8225.975,-8983.503,-9668.739,-10043.48,-9092.289,-8170,-7292.603,-6667.519,-6575.069,-6575.13,-6650.576,-6804.256,-7082.476,-7463.697,-8120.566,-8835.564,-9452.167,-9811.091,-10184.83,-10535.11,-10900.64,-124.0196,-601.6728,-733.2645,-2004.27,-10544.48,-8081.103,-6534.708,-7074.478,-7397.683,-7634.39,-7706.422,-7787.04,-7919.277,-8068.214,-8193.976,-8276.812,-8341.675,-8396.506,-4355.8,-4660.33,-6160.523
-33.21321,-2381.239,-3690.91,-4047.832,-1049.029,-2104.333,-2166.193,-2188.477,-1487.884,-10248.41,-9229.714,-8936.56,-7816.199,-6778.145,-6606.609,-6632.085,-6775.197,-7095.515,-7651.281,-8312.28,-9080.006,-9774.483,-10152.68,-9185.998,-8251.773,-7366.512,-6733.927,-6640.048,-6640.146,-6716.688,-6872.511,-7154.497,-7540.835,-8206.59,-8931.324,-9555.899,-9918.152,-10295.33,-10648.8,-11017.64,-126.5331,-610.4375,-742.4335,-2022.782,-10655.56,-8165.222,-6602.974,-7151.704,-7479.997,-7720.714,-7793.545,-7874.946,-8008.464,-8158.838,-8285.81,-8369.441,-8434.925,-8490.28,-4408.511,-4716.495,-6224.778
-33.09309,-2414.024,-3736.552,-4097.391,-1064.119,-2129.708,-2191.729,-2211.944,-1507.116,-10356.17,-9326.996,-9029.492,-7896.221,-6845.696,-6671.557,-6697.266,-6842.191,-7166.644,-7729.672,-8399.331,-9177.371,-9881.196,-10262.87,-9280.494,-8334.205,-7441.028,-6800.865,-6705.54,-6705.676,-6783.327,-6941.318,-7227.111,-7618.623,-8293.366,-9027.949,-9660.586,-10026.19,-10406.83,-10763.52,-11135.68,-129.0931,-619.3169,-751.7041,-2041.425,-10767.59,-8250.058,-6671.825,-7229.635,-7563.084,-7807.867,-7881.504,-7963.694,-8098.503,-8250.326,-8378.516,-8462.948,-8529.057,-8584.94,-4461.78,-4773.252,-6289.583
-32.97297,-2447.212,-3782.691,-4147.482,-1079.403,-2155.351,-2217.526,-2235.62,-1526.569,-10464.85,-9425.123,-9123.215,-7976.909,-6913.787,-6737.014,-6762.958,-6909.714,-7238.347,-7808.716,-8487.13,-9275.604,-9988.885,-10374.06,-9375.783,-8417.298,-7516.153,-6868.337,-6771.547,-6771.723,-6850.495,-7010.678,-7300.322,-7697.066,-8380.899,-9125.447,-9766.236,-10135.21,-10519.33,-10879.26,-11254.78,-131.7003,-628.3121,-761.077,-2060.201,-10880.6,-8335.616,-6741.265,-7308.276,-7646.95,-7895.856,-7970.307,-8053.292,-8189.401,-8342.683,-8472.1,-8557.338,-8624.078,-8680.493,-4515.612,-4830.604,-6354.941
-32.85285,-2480.808,-3829.333,-4198.111,-1094.883,-2181.262,-2243.585,-2259.507,-1546.246,-10574.48,-9524.101,-9217.734,-8058.266,-6982.42,-6802.983,-6829.162,-6977.769,-7310.626,-7888.417,-8575.684,-9374.709,-10097.56,-10486.26,-9471.868,-8501.056,-7591.891,-6936.346,-6838.074,-6838.288,-6918.196,-7080.596,-7374.134,-7776.168,-8469.195,-9223.823,-9872.854,-10245.23,-10632.85,-10996.04,-11374.93,-134.3555,-637.4246,-770.5533,-2079.109,-10994.58,-8421.9,-6811.297,-7387.634,-7731.6,-7984.688,-8059.96,-8143.746,-8281.164,-8435.915,-8566.569,-8652.618,-8719.993,-8776.943,-4570.01,-4888.557,-6420.855
-32.73273,-2514.817,-3876.48,-4249.282,-1110.562,-2207.446,-2269.908,-2283.605,-1566.149,-10685.05,-9623.935,-9313.055,-8140.298,-7051.6,-6869.465,-6895.883,-7046.359,-7383.486,-7968.779,-8664.995,-9474.693,-10207.22,-10599.47,-9568.755,-8585.483,-7668.245,-7004.893,-6905.121,-6905.376,-6986.431,-7151.074,-7448.548,-7855.932,-8558.258,-9323.082,-9980.447,-10356.24,-10747.39,-11113.86,-11496.14,-137.0595,-646.6556,-780.1339,-2098.151,-11109.55,-8508.915,-6881.925,-7467.711,-7817.04,-8074.367,-8150.469,-8235.061,-8373.798,-8530.029,-8661.928,-8748.795,-8816.809,-8874.299,-4624.981,-4947.116,-6487.328
-32.61261,-2549.243,-3924.139,-4301,-1126.441,-2233.903,-2296.499,-2307.917,-1586.279,-10796.57,-9724.629,-9409.181,-8223.007,-7121.329,-6936.465,-6963.122,-7115.487,-7456.929,-8049.806,-8755.07,-9575.562,-10317.87,-10713.7,-9666.448,-8670.582,-7745.218,-7073.982,-6972.692,-6972.988,-7055.204,-7222.114,-7523.57,-7936.363,-8648.093,-9423.231,-10089.02,-10468.26,-10862.96,-11232.73,-11618.43,-139.813,-656.0065,-789.8198,-2117.328,-11225.5,-8596.664,-6953.152,-7548.513,-7903.275,-8164.902,-8241.84,-8327.244,-8467.31,-8625.031,-8758.184,-8845.875,-8914.532,-8972.565,-4680.528,-5006.286,-6554.364
-32.49249,-2584.09,-3972.314,-4353.27,-1142.522,-2260.637,-2323.359,-2332.443,-1606.639,-10909.04,-9826.19,-9506.118,-8306.397,-7191.609,-7003.983,-7030.881,-7185.156,-7530.958,-8131.501,-8845.912,-9677.32,-10429.53,-10828.96,-9764.951,-8756.357,-7822.814,-7143.615,-7040.789,-7041.127,-7124.518,-7293.721,-7599.201,-8017.464,-8738.704,-9524.275,-10198.58,-10581.29,-10979.57,-11352.66,-11741.79,-142.6168,-665.4785,-799.6119,-2136.638,-11342.44,-8685.152,-7024.983,-7630.046,-7990.312,-8256.297,-8334.079,-8420.302,-8561.706,-8720.928,-8855.344,-8943.864,-9013.17,-9071.75,-4736.658,-5066.072,-6621.967
-32.37237,-2619.362,-4021.009,-4406.097,-1158.808,-2287.65,-2350.49,-2357.185,-1627.231,-11022.48,-9928.623,-9603.87,-8390.473,-7262.445,-7072.024,-7099.165,-7255.368,-7605.577,-8213.868,-8937.527,-9779.974,-10542.2,-10945.25,-9864.27,-8842.811,-7901.037,-7213.796,-7109.415,-7109.796,-7194.375,-7365.897,-7675.447,-8099.238,-8830.096,-9626.22,-10309.14,-10695.33,-11097.21,-11473.64,-11866.24,-145.4717,-675.073,-809.5112,-2156.084,-11460.39,-8774.384,-7097.42,-7712.313,-8078.155,-8348.559,-8427.194,-8514.24,-8656.992,-8817.726,-8953.414,-9042.77,-9112.728,-9171.859,-4793.374,-5126.48,-6690.139
-32.25225,-2655.064,-4070.229,-4459.485,-1175.301,-2314.943,-2377.894,-2382.144,-1648.057,-11136.88,-10031.93,-9702.443,-8475.238,-7333.837,-7140.589,-7167.974,-7326.126,-7680.788,-8296.911,-9029.918,-9883.53,-10655.88,-11062.57,-9964.409,-8929.948,-7979.889,-7284.527,-7178.573,-7178.997,-7264.778,-7438.645,-7752.308,-8181.691,-8922.274,-9729.072,-10420.7,-10810.41,-11215.91,-11595.7,-11991.78,-148.3786,-684.7914,-819.5187,-2175.666,-11579.34,-8864.363,-7170.468,-7795.32,-8166.811,-8441.694,-8521.189,-8609.066,-8753.175,-8915.432,-9052.4,-9142.597,-9213.212,-9272.898,-4850.682,-5187.514,-6758.884
-32.13213,-2691.2,-4119.979,-4513.44,-1192.003,-2342.52,-2405.573,-2407.322,-1669.12,-11252.26,-10136.12,-9801.84,-8560.696,-7405.79,-7209.681,-7237.312,-7397.433,-7756.595,-8380.633,-9123.091,-9987.993,-10770.58,-11180.95,-10065.37,-9017.772,-8059.374,-7355.811,-7248.265,-7248.733,-7335.73,-7511.968,-7829.791,-8264.826,-9015.243,-9832.837,-10533.27,-10926.51,-11335.66,-11718.84,-12118.42,-151.3383,-694.6349,-829.6354,-2195.384,-11699.31,-8955.095,-7244.129,-7879.071,-8256.284,-8535.709,-8616.072,-8704.785,-8850.261,-9014.051,-9152.309,-9243.353,-9314.63,-9374.875,-4908.587,-5249.18,-6828.206
-32.01201,-2727.775,-4170.263,-4567.966,-1208.916,-2370.383,-2433.531,-2432.719,-1690.422,-11368.62,-10241.2,-9902.068,-8646.851,-7478.306,-7279.302,-7307.182,-7469.291,-7833,-8465.039,-9217.049,-10093.37,-10886.32,-11300.38,-10167.16,-9106.285,-8139.495,-7427.651,-7318.494,-7319.008,-7407.233,-7585.869,-7907.896,-8348.646,-9109.008,-9937.52,-10646.86,-11043.65,-11456.47,-11843.06,-12246.16,-154.3515,-704.6051,-839.8623,-2215.238,-11820.29,-9046.583,-7318.408,-7963.572,-8346.581,-8630.61,-8711.849,-8801.404,-8948.256,-9113.591,-9253.148,-9345.045,-9416.988,-9477.795,-4967.094,-5311.484,-6898.107
-31.89189,-2764.794,-4221.086,-4623.069,-1226.043,-2398.534,-2461.768,-2458.339,-1711.965,-11485.96,-10347.17,-10003.13,-8733.706,-7551.388,-7349.456,-7377.585,-7541.703,-7910.008,-8550.132,-9311.799,-10199.66,-11003.09,-11420.86,-10269.79,-9195.492,-8220.257,-7500.049,-7389.263,-7389.822,-7479.291,-7660.35,-7986.629,-8433.156,-9203.574,-10043.13,-10761.46,-11161.84,-11578.35,-11968.37,-12375.01,-157.4192,-714.7033,-850.2003,-2235.23,-11942.29,-9138.831,-7393.308,-8048.828,-8437.707,-8726.404,-8808.526,-8898.929,-9047.168,-9214.058,-9354.922,-9447.678,-9520.293,-9581.666,-5026.207,-5374.43,-6968.591
-31.77177,-2802.26,-4272.453,-4678.753,-1243.386,-2426.976,-2490.288,-2484.181,-1733.752,-11604.3,-10454.04,-10105.03,-8821.266,-7625.04,-7420.145,-7448.525,-7614.673,-7987.62,-8635.917,-9407.343,-10306.88,-11120.9,-11542.42,-10373.26,-9285.396,-8301.661,-7573.009,-7460.574,-7461.18,-7551.906,-7735.416,-8065.992,-8518.359,-9298.945,-10149.67,-10877.1,-11281.08,-11701.3,-12094.77,-12504.99,-160.5422,-724.9308,-860.6505,-2255.36,-12065.33,-9231.845,-7468.832,-8134.842,-8529.669,-8823.096,-8906.11,-8997.367,-9147.002,-9315.458,-9457.639,-9551.26,-9624.55,-9686.494,-5085.933,-5438.024,-7039.661
-31.65165,-2840.179,-4324.369,-4735.023,-1260.947,-2455.71,-2519.092,-2510.247,-1755.784,-11723.63,-10561.82,-10207.78,-8909.535,-7699.263,-7491.371,-7520.004,-7688.202,-8065.84,-8722.396,-9503.688,-10415.03,-11239.77,-11665.04,-10477.56,-9376,-8383.712,-7646.533,-7532.43,-7533.083,-7625.081,-7811.069,-8145.988,-8604.259,-9395.126,-10257.14,-10993.77,-11401.37,-11825.34,-12222.28,-12636.09,-163.7214,-735.2891,-871.2139,-2275.627,-12189.4,-9325.628,-7544.985,-8221.622,-8622.47,-8920.693,-9004.608,-9096.724,-9247.765,-9417.798,-9561.306,-9655.797,-9729.768,-9792.285,-5146.276,-5502.271,-7111.322
-31.53153,-2878.555,-4376.838,-4791.885,-1278.729,-2484.74,-2548.182,-2536.539,-1778.064,-11843.96,-10670.5,-10311.37,-8998.515,-7774.06,-7563.137,-7592.024,-7762.294,-8144.671,-8809.573,-9600.837,-10524.11,-11359.69,-11788.75,-10582.72,-9467.309,-8466.414,-7720.624,-7604.833,-7605.535,-7698.819,-7887.311,-8226.622,-8690.861,-9492.122,-10365.56,-11111.48,-11522.74,-11950.47,-12350.9,-12768.32,-166.9575,-745.7796,-881.8915,-2296.034,-12314.52,-9420.185,-7621.769,-8309.17,-8716.119,-9019.202,-9104.025,-9197.007,-9349.464,-9521.085,-9665.928,-9761.296,-9835.951,-9899.047,-5207.241,-5567.177,-7183.575
-31.41141,-2917.393,-4429.866,-4849.343,-1296.733,-2514.069,-2577.562,-2563.058,-1800.595,-11965.3,-10780.1,-10415.82,-9088.212,-7849.436,-7635.446,-7664.589,-7836.951,-8224.117,-8897.453,-9698.796,-10634.14,-11480.67,-11913.55,-10688.73,-9559.325,-8549.768,-7795.286,-7677.787,-7678.538,-7773.122,-7964.147,-8307.896,-8778.167,-9589.938,-10474.93,-11230.25,-11645.18,-12076.69,-12480.64,-12901.7,-170.2516,-756.4038,-892.6843,-2316.58,-12440.68,-9515.521,-7699.189,-8397.492,-8810.619,-9118.629,-9204.368,-9298.223,-9452.105,-9625.325,-9771.512,-9867.762,-9943.108,-10006.79,-5268.834,-5632.747,-7256.425
-31.29129,-2956.697,-4483.456,-4907.403,-1314.963,-2543.697,-2607.232,-2589.805,-1823.379,-12087.65,-10890.61,-10521.12,-9178.629,-7925.391,-7708.3,-7737.701,-7912.175,-8304.18,-8986.039,-9797.568,-10745.11,-11602.73,-12039.44,-10795.59,-9652.052,-8633.78,-7870.519,-7751.293,-7752.094,-7847.993,-8041.578,-8389.813,-8866.183,-9688.578,-10585.25,-11350.06,-11768.69,-12204.02,-12611.51,-13036.22,-173.6045,-767.163,-903.5934,-2337.267,-12567.9,-9611.639,-7777.248,-8486.594,-8905.978,-9218.981,-9305.644,-9400.377,-9555.695,-9730.524,-9878.065,-9975.204,-10051.24,-10115.51,-5331.06,-5698.987,-7329.875
-31.17117,-2996.472,-4537.616,-4966.07,-1333.42,-2573.628,-2637.196,-2616.782,-1846.417,-12211.03,-11002.05,-10627.29,-9269.769,-8001.93,-7781.701,-7811.362,-7987.971,-8384.863,-9075.335,-9897.159,-10857.04,-11725.86,-12166.43,-10903.32,-9745.494,-8718.451,-7946.328,-7825.355,-7826.207,-7923.435,-8119.609,-8472.378,-8954.911,-9788.048,-10696.53,-11470.95,-11893.29,-12332.46,-12743.5,-13171.89,-177.0171,-778.0587,-914.6198,-2358.093,-12696.18,-9708.544,-7855.95,-8576.48,-9002.2,-9320.263,-9407.86,-9503.477,-9660.24,-9836.69,-9985.594,-10083.63,-10160.37,-10225.22,-5393.924,-5765.901,-7403.928
-31.05105,-3036.724,-4592.348,-5025.349,-1352.107,-2603.865,-2667.456,-2643.99,-1869.714,-12335.43,-11114.42,-10734.33,-9361.637,-8079.055,-7855.653,-7885.575,-8064.34,-8466.17,-9165.345,-9997.574,-10969.93,-11850.07,-12294.53,-11011.92,-9839.655,-8803.787,-8022.716,-7899.975,-7900.879,-7999.451,-8198.241,-8555.593,-9044.356,-9888.353,-10808.78,-11592.9,-12018.99,-12462.01,-12876.64,-13308.73,-180.4903,-789.0925,-925.7645,-2379.061,-12825.53,-9806.24,-7935.298,-8667.155,-9099.292,-9422.483,-9511.021,-9607.528,-9765.748,-9943.829,-10094.1,-10193.04,-10270.48,-10335.93,-5457.431,-5833.497,-7478.588
-30.93093,-3077.456,-4647.658,-5085.245,-1371.026,-2634.41,-2698.014,-2671.431,-1893.27,-12460.86,-11227.73,-10842.24,-9454.237,-8156.769,-7930.158,-7960.342,-8141.285,-8548.103,-9256.073,-10098.82,-11083.78,-11975.38,-12423.75,-11121.38,-9934.537,-8889.789,-8099.684,-7975.156,-7976.112,-8076.043,-8277.478,-8639.462,-9134.522,-9989.497,-10922,-11715.93,-12145.79,-12592.69,-13010.92,-13446.73,-184.0251,-800.2657,-937.0285,-2400.169,-12955.95,-9904.733,-8015.295,-8758.624,-9197.259,-9525.647,-9615.135,-9712.539,-9872.223,-10051.95,-10203.6,-10303.45,-10381.6,-10447.64,-5521.586,-5901.778,-7553.857
-30.81081,-3118.673,-4703.552,-5145.763,-1390.18,-2665.265,-2728.872,-2699.105,-1917.088,-12587.34,-11341.98,-10951.03,-9547.572,-8235.075,-8005.218,-8035.667,-8218.809,-8630.667,-9347.521,-10200.89,-11198.6,-12101.79,-12554.09,-11231.72,-10030.14,-8976.461,-8177.237,-8050.9,-8051.91,-8153.215,-8357.322,-8723.988,-9225.412,-10091.49,-11036.2,-11840.04,-12273.69,-12724.5,-13146.36,-13585.91,-187.6224,-811.5799,-948.4131,-2421.42,-13087.45,-10004.03,-8095.947,-8850.893,-9296.107,-9629.762,-9720.208,-9818.514,-9979.674,-10161.05,-10314.1,-10414.85,-10493.72,-10560.36,-5586.396,-5970.752,-7629.741
-30.69069,-3160.381,-4760.033,-5206.908,-1409.571,-2696.433,-2760.033,-2727.015,-1941.171,-12714.85,-11457.17,-11060.71,-9641.647,-8313.976,-8080.836,-8111.552,-8296.914,-8713.863,-9439.695,-10303.8,-11314.4,-12229.3,-12685.55,-11342.94,-10126.48,-9063.808,-8255.376,-8127.21,-8128.274,-8230.969,-8437.778,-8809.175,-9317.031,-10194.32,-11151.38,-11965.24,-12402.71,-12857.45,-13282.95,-13726.27,-191.2832,-823.0365,-959.9191,-2442.814,-13220.03,-10104.12,-8177.255,-8943.966,-9395.842,-9734.834,-9826.247,-9925.462,-10088.11,-10271.15,-10425.6,-10527.27,-10606.85,-10674.11,-5651.864,-6040.423,-7706.241
-30.57057,-3202.585,-4817.108,-5268.687,-1429.201,-2727.916,-2791.499,-2755.162,-1965.522,-12843.42,-11573.32,-11171.27,-9736.464,-8393.475,-8157.014,-8187.998,-8375.604,-8797.695,-9532.598,-10407.56,-11431.18,-12357.92,-12818.16,-11455.05,-10223.55,-9151.831,-8334.104,-8204.088,-8205.208,-8309.307,-8518.847,-8895.026,-9409.382,-10298.01,-11267.56,-12091.54,-12532.85,-12991.55,-13420.71,-13867.83,-195.0083,-834.6371,-971.5477,-2464.35,-13353.7,-10205.03,-8259.225,-9037.848,-9496.471,-9840.87,-9933.258,-10033.39,-10197.53,-10382.25,-10538.11,-10640.7,-10721.01,-10788.87,-5717.997,-6110.796,-7783.361
-30.45045,-3245.289,-4874.782,-5331.104,-1449.074,-2759.718,-2823.272,-2783.547,-1990.142,-12973.04,-11690.42,-11282.72,-9832.029,-8473.573,-8233.756,-8265.01,-8454.881,-8882.166,-9626.234,-10512.16,-11548.95,-12487.66,-12951.9,-11568.05,-10321.35,-9240.535,-8413.425,-8281.538,-8282.714,-8388.233,-8600.534,-8981.543,-9502.469,-10402.56,-11384.73,-12218.95,-12664.12,-13126.79,-13559.65,-14010.57,-198.7988,-846.3831,-983.3,-2486.03,-13488.48,-10306.75,-8341.859,-9132.545,-9597.998,-9947.876,-10041.25,-10142.3,-10307.95,-10494.35,-10651.63,-10755.16,-10836.19,-10904.67,-5784.801,-6181.879,-7861.105
-30.33033,-3288.497,-4933.058,-5394.164,-1469.191,-2791.84,-2855.355,-2812.172,-2015.035,-13103.72,-11808.49,-11395.07,-9928.344,-8554.275,-8311.063,-8342.589,-8534.747,-8967.279,-9720.606,-10617.61,-11667.72,-12618.53,-13086.8,-11681.94,-10419.9,-9329.923,-8493.34,-8359.562,-8360.795,-8467.749,-8682.839,-9068.732,-9596.296,-10507.98,-11502.9,-12347.47,-12796.52,-13263.2,-13699.77,-14154.53,-202.6557,-858.2763,-995.177,-2507.854,-13624.35,-10409.29,-8425.161,-9228.061,-9700.429,-10055.86,-10150.23,-10252.2,-10419.37,-10607.47,-10766.17,-10870.64,-10952.41,-11021.5,-5852.279,-6253.676,-7939.476
-30.21021,-3332.217,-4991.943,-5457.873,-1489.555,-2824.285,-2887.75,-2841.038,-2040.202,-13235.47,-11927.53,-11508.32,-10025.41,-8635.583,-8388.938,-8420.738,-8615.206,-9053.037,-9815.719,-10723.92,-11787.48,-12750.53,-13222.86,-11796.73,-10519.18,-9419.999,-8573.854,-8438.162,-8439.454,-8547.858,-8765.768,-9156.594,-9690.867,-10614.26,-11622.09,-12477.1,-12930.07,-13400.77,-13841.07,-14299.69,-206.5799,-870.3179,-1007.18,-2529.823,-13761.34,-10512.65,-8509.135,-9324.402,-9803.772,-10164.83,-10260.19,-10363.11,-10531.79,-10721.61,-10881.75,-10987.16,-11069.66,-11139.38,-5920.439,-6326.192,-8018.477
-30.09009,-3376.451,-5051.442,-5522.237,-1510.169,-2857.056,-2920.459,-2870.146,-2065.646,-13368.29,-12047.53,-11622.48,-10123.24,-8717.501,-8467.385,-8499.459,-8696.26,-9139.444,-9911.576,-10831.09,-11908.25,-12883.67,-13360.07,-11912.42,-10619.22,-9510.765,-8654.968,-8517.341,-8518.692,-8628.563,-8849.322,-9245.134,-9786.186,-10721.42,-11742.29,-12607.86,-13064.76,-13539.52,-13983.58,-14446.07,-210.5725,-882.5098,-1019.31,-2551.937,-13899.44,-10616.83,-8593.784,-9421.572,-9908.03,-10274.78,-10371.16,-10475.01,-10645.24,-10836.78,-10998.36,-11104.72,-11187.97,-11258.31,-5989.285,-6399.435,-8098.112
-29.96997,-3421.206,-5111.56,-5587.26,-1531.035,-2890.155,-2953.485,-2899.499,-2091.371,-13502.19,-12168.52,-11737.55,-10221.83,-8800.029,-8546.404,-8578.755,-8777.912,-9226.502,-10008.18,-10939.12,-12030.03,-13017.95,-13498.47,-12029.02,-10720,-9602.225,-8736.685,-8597.102,-8598.513,-8709.867,-8933.505,-9334.355,-9882.257,-10829.45,-11863.5,-12739.76,-13200.61,-13679.44,-14127.28,-14593.67,-214.6345,-894.8533,-1031.567,-2574.196,-14038.67,-10721.85,-8679.112,-9519.577,-10013.21,-10385.74,-10483.14,-10587.93,-10759.7,-10952.97,-11116.02,-11223.33,-11307.32,-11378.29,-6058.823,-6473.409,-8178.385
-29.84985,-3466.486,-5172.303,-5652.948,-1552.156,-2923.585,-2986.831,-2929.096,-2117.377,-13637.18,-12290.49,-11853.54,-10321.19,-8883.173,-8625.999,-8658.629,-8860.165,-9314.215,-10105.54,-11048.03,-12152.83,-13153.39,-13638.04,-12146.54,-10821.54,-9694.383,-8819.009,-8677.447,-8678.919,-8791.771,-9018.319,-9424.259,-9979.084,-10938.37,-11985.75,-12872.79,-13337.63,-13820.56,-14272.19,-14742.51,-218.7668,-907.3501,-1043.954,-2596.601,-14179.02,-10827.7,-8765.123,-9618.422,-10119.32,-10497.7,-10596.12,-10701.87,-10875.2,-11070.21,-11234.72,-11343,-11427.74,-11499.35,-6129.059,-6548.121,-8259.298
-29.72973,-3512.297,-5233.674,-5719.307,-1573.533,-2957.349,-3020.497,-2958.94,-2143.669,-13773.26,-12413.46,-11970.45,-10421.32,-8966.934,-8706.173,-8739.083,-8943.02,-9402.585,-10203.65,-11157.81,-12276.66,-13290,-13778.79,-12264.97,-10923.83,-9787.242,-8901.941,-8758.379,-8759.913,-8874.28,-9103.768,-9514.851,-10076.67,-11048.18,-12109.03,-13006.97,-13475.81,-13962.87,-14418.33,-14892.59,-222.9706,-920.0018,-1056.471,-2619.153,-14320.51,-10934.4,-8851.82,-9718.112,-10226.37,-10610.67,-10710.13,-10816.84,-10991.73,-11188.5,-11354.49,-11463.73,-11549.23,-11621.47,-6199.998,-6623.576,-8340.855
-29.60961,-3558.644,-5295.681,-5786.343,-1595.171,-2991.449,-3054.488,-2989.033,-2170.247,-13910.44,-12537.41,-12088.28,-10522.22,-9051.316,-8786.927,-8820.12,-9026.482,-9491.616,-10302.52,-11268.47,-12401.51,-13427.77,-13920.74,-12384.33,-11026.88,-9880.805,-8985.485,-8839.9,-8841.498,-8957.395,-9189.855,-9606.134,-10175.02,-11158.88,-12233.35,-13142.3,-13615.18,-14106.38,-14565.68,-15043.91,-227.2469,-932.8099,-1069.12,-2641.852,-14463.14,-11041.93,-8939.207,-9818.652,-10334.35,-10724.65,-10825.16,-10932.84,-11109.3,-11307.84,-11475.31,-11585.53,-11671.79,-11744.67,-6271.645,-6699.78,-8423.06
-29.48949,-3605.532,-5358.328,-5854.06,-1617.071,-3025.888,-3088.805,-3019.375,-2197.116,-14048.72,-12662.37,-12207.05,-10623.9,-9136.32,-8868.265,-8901.742,-9110.552,-9581.31,-10402.16,-11380.01,-12527.4,-13566.71,-14063.89,-12504.61,-11130.7,-9975.076,-9069.644,-8922.014,-8923.675,-9041.12,-9276.581,-9698.111,-10274.14,-11270.48,-12358.72,-13278.8,-13755.73,-14251.1,-14714.27,-15196.49,-231.5968,-945.7762,-1081.901,-2664.698,-14606.92,-11150.32,-9027.288,-9920.047,-10443.28,-10839.66,-10941.23,-11049.87,-11227.93,-11428.25,-11597.21,-11708.41,-11795.43,-11868.96,-6344.006,-6776.739,-8505.915
-29.36937,-3652.967,-5421.62,-5922.464,-1639.236,-3060.669,-3123.451,-3049.968,-2224.278,-14188.11,-12788.34,-12326.75,-10726.36,-9221.951,-8950.188,-8983.951,-9195.234,-9671.671,-10502.56,-11492.45,-12654.33,-13706.84,-14208.24,-12625.83,-11235.29,-10070.06,-9154.419,-9004.722,-9006.449,-9125.456,-9363.952,-9790.785,-10374.03,-11382.98,-12485.13,-13416.46,-13897.47,-14397.04,-14864.09,-15350.32,-236.0212,-958.9022,-1094.816,-2687.693,-14751.85,-11259.56,-9116.067,-10022.3,-10553.16,-10955.71,-11058.34,-11167.96,-11347.61,-11549.72,-11720.18,-11832.37,-11920.17,-11994.35,-6417.088,-6854.459,-8589.425
-29.24925,-3700.953,-5485.563,-5991.561,-1661.669,-3095.794,-3158.429,-3080.814,-2251.735,-14328.61,-12915.31,-12447.39,-10829.61,-9308.21,-9032.7,-9066.751,-9280.529,-9762.702,-10603.73,-11605.77,-12782.31,-13848.16,-14353.81,-12747.98,-11340.64,-10165.75,-9239.815,-9088.027,-9089.82,-9210.408,-9451.968,-9884.161,-10474.69,-11496.39,-12612.61,-13555.3,-14040.41,-14544.2,-15015.16,-15505.43,-240.5214,-972.1896,-1107.865,-2710.836,-14897.94,-11369.66,-9205.546,-10125.42,-10664.01,-11072.79,-11176.49,-11287.1,-11468.36,-11672.26,-11844.24,-11957.42,-12045.99,-12120.83,-6490.895,-6932.946,-8673.593
-29.12913,-3749.496,-5550.162,-6061.357,-1684.373,-3131.266,-3193.74,-3111.914,-2279.49,-14470.24,-13043.3,-12568.98,-10933.65,-9395.101,-9115.803,-9150.143,-9366.441,-9854.406,-10705.68,-11720,-12911.34,-13990.68,-14500.6,-12871.07,-11446.77,-10262.17,-9325.834,-9171.933,-9173.792,-9295.977,-9540.634,-9978.24,-10576.13,-11610.71,-12741.15,-13695.32,-14184.55,-14692.59,-15167.48,-15661.81,-245.0983,-985.6401,-1121.05,-2734.128,-15045.19,-11480.62,-9295.73,-10229.42,-10775.81,-11190.91,-11295.7,-11407.29,-11590.17,-11795.89,-11969.4,-12083.58,-12172.93,-12248.42,-6565.433,-7012.206,-8758.421
-29.00901,-3798.601,-5615.423,-6131.856,-1707.349,-3167.087,-3229.387,-3143.269,-2307.545,-14612.99,-13172.32,-12691.53,-11038.48,-9482.626,-9199.499,-9234.131,-9452.973,-9946.786,-10808.4,-11835.13,-13041.43,-14134.4,-14648.62,-12995.11,-11553.68,-10359.3,-9412.477,-9256.44,-9258.368,-9382.166,-9629.952,-10073.03,-10678.36,-11725.95,-12870.76,-13836.53,-14329.91,-14842.21,-15321.07,-15819.47,-249.7532,-999.2552,-1134.373,-2757.569,-15193.62,-11592.44,-9386.622,-10334.28,-10888.59,-11310.09,-11415.96,-11528.56,-11713.07,-11920.61,-12095.65,-12210.83,-12300.97,-12377.12,-6640.709,-7092.244,-8843.915
-28.88889,-3848.274,-5681.351,-6203.066,-1730.601,-3203.261,-3265.373,-3174.881,-2335.904,-14756.88,-13302.36,-12815.02,-11144.11,-9570.789,-9283.792,-9318.716,-9540.126,-10039.85,-10911.91,-11951.17,-13172.59,-14279.33,-14797.88,-13120.1,-11661.37,-10457.16,-9499.749,-9341.553,-9343.55,-9468.978,-9719.926,-10168.52,-10781.37,-11842.12,-13001.45,-13978.93,-14476.49,-14993.09,-15475.92,-15978.43,-254.4871,-1013.037,-1147.833,-2781.161,-15343.23,-11705.14,-9478.226,-10440.03,-11002.34,-11430.32,-11537.3,-11650.9,-11837.04,-12046.42,-12223,-12339.2,-12430.13,-12506.95,-6716.727,-7173.068,-8930.076
-28.76877,-3898.52,-5747.952,-6274.991,-1754.132,-3239.79,-3301.7,-3206.751,-2364.569,-14901.9,-13433.44,-12939.48,-11250.54,-9659.591,-9368.682,-9403.902,-9627.905,-10133.59,-11016.21,-12068.12,-13304.82,-14425.47,-14948.38,-13246.05,-11769.85,-10555.75,-9587.652,-9427.273,-9429.34,-9556.416,-9810.557,-10264.74,-10885.18,-11959.21,-13133.21,-14122.54,-14624.3,-15145.21,-15632.04,-16138.67,-259.3012,-1026.986,-1161.433,-2804.903,-15494.02,-11818.71,-9570.545,-10546.67,-11117.08,-11551.62,-11659.71,-11774.32,-11962.11,-12173.34,-12351.47,-12468.69,-12560.41,-12637.9,-6793.494,-7254.682,-9016.908
-28.64865,-3949.345,-5815.231,-6347.638,-1777.944,-3276.677,-3338.37,-3238.88,-2393.543,-15048.07,-13565.56,-13064.9,-11357.77,-9749.037,-9454.174,-9489.69,-9716.31,-10228.01,-11121.29,-12185.98,-13438.13,-14572.85,-15100.12,-13372.95,-11879.11,-10655.07,-9676.189,-9513.603,-9515.742,-9644.483,-9901.85,-10361.67,-10989.78,-12077.24,-13266.07,-14267.36,-14773.34,-15298.6,-15789.45,-16300.23,-264.1965,-1041.106,-1175.174,-2828.796,-15646,-11933.16,-9663.584,-10654.19,-11232.8,-11673.99,-11783.2,-11898.83,-12088.28,-12301.37,-12481.06,-12599.3,-12691.82,-12769.99,-6871.016,-7337.093,-9104.415
-28.52853,-4000.755,-5883.194,-6421.012,-1802.04,-3313.924,-3375.387,-3271.271,-2422.828,-15195.39,-13698.72,-13191.29,-11465.81,-9839.128,-9540.269,-9576.084,-9805.345,-10323.13,-11227.17,-12304.77,-13572.51,-14721.46,-15253.13,-13500.82,-11989.16,-10755.12,-9765.362,-9600.545,-9602.757,-9733.18,-9993.806,-10459.32,-11095.17,-12196.2,-13400.03,-14413.4,-14923.62,-15453.25,-15948.14,-16463.09,-269.1743,-1055.396,-1189.056,-2852.84,-15799.18,-12048.5,-9757.346,-10762.62,-11349.52,-11797.44,-11907.79,-12024.43,-12215.55,-12430.51,-12611.77,-12731.05,-12824.37,-12903.22,-6949.297,-7420.307,-9192.601
-28.40841,-4052.754,-5951.847,-6495.118,-1826.423,-3351.535,-3412.752,-3303.925,-2452.427,-15343.87,-13832.93,-13318.66,-11574.67,-9929.867,-9626.97,-9663.085,-9895.013,-10418.93,-11333.84,-12424.49,-13707.99,-14871.3,-15407.4,-13629.66,-12100.01,-10855.91,-9855.174,-9688.103,-9690.388,-9822.511,-10086.43,-10557.69,-11201.37,-12316.11,-13535.08,-14560.67,-15075.16,-15609.17,-16108.13,-16627.28,-274.2358,-1069.86,-1203.082,-2877.036,-15953.56,-12164.72,-9851.834,-10871.94,-11467.24,-11921.98,-12033.46,-12151.14,-12343.94,-12560.78,-12743.62,-12863.93,-12958.07,-13037.6,-7028.345,-7504.331,-9281.468
-28.28829,-4105.348,-6021.194,-6569.963,-1851.096,-3389.512,-3450.469,-3336.842,-2482.343,-15493.51,-13968.2,-13447.01,-11684.34,-10021.26,-9714.279,-9750.696,-9985.316,-10515.43,-11441.32,-12545.14,-13844.57,-15022.39,-15562.94,-13759.48,-12211.66,-10957.44,-9945.628,-9776.279,-9778.638,-9912.478,-10179.72,-10656.79,-11308.38,-12436.96,-13671.24,-14709.16,-15227.95,-15766.38,-16269.43,-16792.78,-279.382,-1084.499,-1217.251,-2901.385,-16109.15,-12281.84,-9947.053,-10982.17,-11585.97,-12047.61,-12160.24,-12278.95,-12473.45,-12692.18,-12876.61,-12997.97,-13092.92,-13173.13,-7108.165,-7589.17,-9371.02
-28.16817,-4158.543,-6091.242,-6645.553,-1876.06,-3427.858,-3488.539,-3370.025,-2512.579,-15644.32,-14104.52,-13576.34,-11794.83,-10113.3,-9802.199,-9838.92,-10076.26,-10612.63,-11549.6,-12666.72,-13982.24,-15174.74,-15719.76,-13890.27,-12324.11,-11059.72,-10036.73,-9865.074,-9867.51,-10003.08,-10273.69,-10756.63,-11416.2,-12558.77,-13808.52,-14858.9,-15382,-15924.87,-16432.03,-16959.63,-284.6142,-1099.315,-1231.566,-2925.886,-16265.95,-12399.85,-10043.01,-11093.32,-11705.71,-12174.34,-12288.13,-12407.88,-12604.08,-12824.72,-13010.75,-13133.15,-13228.92,-13309.83,-7188.762,-7674.83,-9461.26
-28.04805,-4212.345,-6161.996,-6721.893,-1901.321,-3466.576,-3526.965,-3403.475,-2543.138,-15796.3,-14241.92,-13706.66,-11906.15,-10206,-9890.732,-9927.759,-10167.84,-10710.53,-11658.69,-12789.25,-14121.03,-15328.35,-15877.87,-14022.04,-12437.37,-11162.75,-10128.47,-9954.493,-9957.005,-10094.33,-10368.33,-10857.19,-11524.83,-12681.53,-13946.92,-15009.88,-15537.33,-16084.66,-16595.95,-17127.81,-289.9336,-1114.309,-1246.027,-2950.541,-16423.98,-12518.77,-10139.7,-11205.38,-11826.47,-12302.17,-12417.14,-12537.94,-12735.84,-12958.4,-13146.05,-13269.5,-13366.1,-13447.7,-7270.144,-7761.318,-9552.192
-27.92793,-4266.759,-6233.463,-6798.99,-1926.879,-3505.668,-3565.75,-3437.193,-2574.022,-15949.47,-14380.38,-13837.98,-12018.29,-10299.36,-9979.881,-10017.22,-10260.06,-10809.13,-11768.59,-12912.72,-14260.92,-15483.23,-16037.27,-14154.81,-12551.43,-11266.52,-10220.87,-10044.54,-10047.13,-10186.22,-10463.65,-10958.5,-11634.28,-12805.26,-14086.44,-15162.11,-15693.93,-16245.75,-16761.2,-17297.34,-295.3414,-1129.483,-1260.636,-2975.349,-16583.23,-12638.59,-10237.13,-11318.37,-11948.26,-12431.13,-12547.27,-12669.12,-12868.75,-13093.24,-13282.5,-13407.02,-13504.45,-13586.75,-7352.315,-7848.641,-9643.82
-27.80781,-4321.792,-6305.647,-6876.849,-1952.738,-3545.137,-3604.896,-3471.181,-2605.234,-16103.82,-14519.93,-13970.3,-12131.27,-10393.39,-10069.65,-10107.29,-10352.93,-10908.43,-11879.31,-13037.15,-14401.94,-15639.38,-16197.98,-14288.56,-12666.31,-11371.05,-10313.92,-10135.21,-10137.88,-10278.76,-10559.65,-11060.54,-11744.55,-12929.95,-14227.1,-15315.61,-15851.82,-16408.16,-16927.78,-17468.22,-300.8389,-1144.84,-1275.394,-3000.312,-16743.72,-12759.32,-10335.3,-11432.28,-12071.07,-12561.2,-12678.53,-12801.44,-13002.81,-13229.23,-13420.13,-13545.72,-13643.98,-13726.98,-7435.283,-7936.803,-9736.146
-27.68769,-4377.448,-6378.554,-6955.476,-1978.901,-3584.987,-3644.406,-3505.44,-2636.777,-16259.37,-14660.55,-14103.62,-12245.08,-10488.08,-10160.04,-10197.99,-10446.45,-11008.45,-11990.84,-13162.52,-14544.08,-15796.82,-16359.99,-14423.31,-12782,-11476.34,-10407.62,-10226.51,-10229.26,-10371.95,-10656.33,-11163.33,-11855.65,-13055.62,-14368.89,-15470.37,-16011,-16571.88,-17095.69,-17640.47,-306.4272,-1160.38,-1290.302,-3025.429,-16905.45,-12880.97,-10434.23,-11547.12,-12194.93,-12692.4,-12810.93,-12934.91,-13138.02,-13366.4,-13558.93,-13685.59,-13784.69,-13868.41,-7519.052,-8025.812,-9829.174
-27.56757,-4433.734,-6452.191,-7034.878,-2005.371,-3625.22,-3684.283,-3539.972,-2668.654,-16416.11,-14802.27,-14237.95,-12359.73,-10583.43,-10251.05,-10289.32,-10540.62,-11109.18,-12103.21,-13288.86,-14687.35,-15955.55,-16523.31,-14559.07,-12898.52,-11582.39,-10501.98,-10318.44,-10321.28,-10465.79,-10753.71,-11266.87,-11967.58,-13182.27,-14511.83,-15626.41,-16171.48,-16736.92,-17264.96,-17814.08,-312.1076,-1176.106,-1305.362,-3050.702,-17068.43,-13003.54,-10533.9,-11662.91,-12319.83,-12824.73,-12944.47,-13069.53,-13274.39,-13504.73,-13698.91,-13826.66,-13926.6,-14011.03,-7603.629,-8115.674,-9922.907
-27.44745,-4490.655,-6526.564,-7115.059,-2032.15,-3665.839,-3724.528,-3574.778,-2700.868,-16574.06,-14945.07,-14373.29,-12475.23,-10679.46,-10342.68,-10381.27,-10635.44,-11210.62,-12216.39,-13416.16,-14831.76,-16115.57,-16687.96,-14695.83,-13015.85,-11689.21,-10597,-10411.01,-10413.93,-10560.29,-10851.77,-11371.15,-12080.34,-13309.89,-14655.92,-15783.74,-16333.27,-16903.3,-17435.58,-17989.07,-317.8814,-1192.019,-1320.574,-3076.13,-17232.65,-13127.03,-10634.33,-11779.64,-12445.78,-12958.21,-13079.17,-13205.3,-13411.93,-13644.25,-13840.09,-13968.93,-14069.72,-14154.86,-7689.02,-8206.395,-10017.35
-27.32733,-4548.218,-6601.677,-7196.027,-2059.242,-3706.847,-3765.145,-3609.86,-2733.421,-16733.22,-15088.98,-14509.65,-12591.57,-10776.16,-10434.95,-10473.85,-10730.92,-11312.78,-12330.41,-13544.44,-14977.32,-16276.9,-16853.94,-14833.6,-13134.01,-11796.79,-10692.69,-10504.22,-10507.22,-10655.44,-10950.52,-11476.19,-12193.93,-13438.51,-14801.17,-15942.35,-16496.37,-17071.01,-17607.56,-18165.45,-323.7498,-1208.122,-1335.941,-3101.714,-17398.14,-13251.45,-10735.53,-11897.31,-12572.78,-13092.83,-13215.02,-13342.25,-13550.65,-13784.96,-13982.47,-14112.4,-14214.04,-14299.91,-7775.231,-8297.982,-10112.5
-27.20721,-4606.428,-6677.537,-7277.788,-2086.65,-3748.247,-3806.137,-3645.219,-2766.317,-16893.6,-15233.99,-14647.04,-12708.76,-10873.53,-10527.84,-10567.06,-10827.06,-11415.66,-12445.27,-13673.68,-15124.02,-16439.54,-17021.25,-14972.39,-13253,-11905.14,-10789.04,-10598.07,-10601.15,-10751.26,-11049.98,-11581.99,-12308.37,-13568.12,-14947.59,-16102.26,-16660.8,-17240.07,-17780.91,-18343.21,-329.7141,-1224.415,-1351.462,-3127.455,-17564.89,-13376.8,-10837.48,-12015.94,-12700.85,-13228.62,-13352.04,-13480.36,-13690.55,-13926.86,-14126.05,-14257.08,-14359.58,-14446.17,-7862.269,-8390.441,-10208.37
-27.08709,-4665.291,-6754.149,-7360.347,-2114.376,-3790.041,-3847.505,-3680.856,-2799.559,-17055.2,-15380.11,-14785.45,-12826.81,-10971.59,-10621.37,-10660.91,-10923.86,-11519.27,-12560.96,-13803.91,-15271.88,-16603.51,-17189.91,-15112.2,-13372.82,-12014.27,-10886.06,-10692.56,-10695.73,-10847.73,-11150.13,-11688.55,-12423.66,-13698.72,-15095.17,-16263.48,-16826.55,-17410.49,-17955.63,-18522.38,-335.7757,-1240.902,-1367.14,-3153.352,-17732.92,-13503.09,-10940.2,-12135.53,-12829.99,-13365.56,-13490.24,-13619.66,-13831.64,-14069.96,-14270.84,-14402.98,-14506.35,-14593.66,-7950.138,-8483.778,-10304.96
-26.96697,-4724.814,-6831.521,-7443.71,-2142.423,-3832.232,-3889.252,-3716.773,-2833.149,-17218.02,-15527.35,-14924.9,-12945.71,-11070.32,-10715.53,-10755.39,-11021.32,-11623.61,-12677.5,-13935.12,-15420.9,-16768.79,-17359.92,-15253.03,-13493.48,-12124.17,-10983.75,-10787.7,-10790.95,-10944.88,-11250.98,-11795.87,-12539.79,-13830.33,-15243.93,-16426.01,-16993.64,-17582.26,-18131.74,-18702.95,-341.9358,-1257.584,-1382.975,-3179.407,-17902.22,-13630.32,-11043.69,-12256.09,-12960.2,-13503.68,-13629.62,-13760.14,-13973.94,-14214.28,-14416.85,-14550.1,-14654.34,-14742.39,-8038.847,-8578,-10402.27
-26.84685,-4785.002,-6909.657,-7527.885,-2170.796,-3874.825,-3931.381,-3752.972,-2867.09,-17382.09,-15675.71,-15065.38,-13065.48,-11169.74,-10810.33,-10850.52,-11119.45,-11728.67,-12794.88,-14067.31,-15571.09,-16935.42,-17531.29,-15394.89,-13614.98,-12234.86,-11082.12,-10883.48,-10886.82,-11042.69,-11352.53,-11903.96,-12656.78,-13962.95,-15393.87,-16589.86,-17162.08,-17755.4,-18309.24,-18884.93,-348.1957,-1274.462,-1398.97,-3205.619,-18072.81,-13758.5,-11147.96,-12377.61,-13091.5,-13642.97,-13770.18,-13901.82,-14117.43,-14359.81,-14564.09,-14698.46,-14803.58,-14892.37,-8128.4,-8673.113,-10500.31
-26.72673,-4845.861,-6988.564,-7612.876,-2199.495,-3917.82,-3973.895,-3789.453,-2901.386,-17547.39,-15825.19,-15206.91,-13186.12,-11269.85,-10905.77,-10946.28,-11218.25,-11834.47,-12913.11,-14200.5,-15722.45,-17103.38,-17704.03,-15537.79,-13737.32,-12346.33,-11181.16,-10979.91,-10983.35,-11141.17,-11454.79,-12012.82,-12774.62,-14096.57,-15545,-16755.03,-17331.86,-17929.92,-18488.13,-19068.33,-354.5569,-1291.539,-1415.124,-3231.99,-18244.68,-13887.62,-11253,-12500.11,-13223.88,-13783.45,-13911.94,-14044.7,-14262.14,-14506.56,-14712.57,-14848.07,-14954.06,-15043.59,-8218.803,-8769.124,-10599.08
-26.60661,-4907.398,-7068.247,-7698.691,-2228.526,-3961.222,-4016.797,-3826.219,-2936.039,-17713.94,-15975.81,-15349.49,-13307.62,-11370.65,-11001.85,-11042.69,-11317.72,-11941,-13032.2,-14334.69,-15874.99,-17272.69,-17878.14,-15681.72,-13860.51,-12458.59,-11280.88,-11077,-11080.53,-11240.32,-11557.77,-12122.45,-12893.33,-14231.22,-15697.33,-16921.54,-17503.01,-18105.83,-18668.43,-19253.16,-361.0205,-1308.816,-1431.441,-3258.52,-18417.85,-14017.7,-11358.83,-12623.6,-13357.35,-13925.12,-14054.91,-14188.79,-14408.07,-14654.55,-14862.28,-14998.91,-15105.79,-15196.07,-8310.065,-8866.04,-10698.58
-26.48649,-4969.618,-7148.713,-7785.335,-2257.89,-4005.033,-4060.088,-3863.271,-2971.053,-17881.74,-16127.56,-15493.12,-13430,-11472.13,-11098.57,-11139.75,-11417.86,-12048.27,-13152.14,-14469.88,-16028.71,-17443.36,-18053.63,-15826.7,-13984.54,-12571.64,-11381.28,-11174.74,-11178.36,-11340.15,-11661.45,-12232.86,-13012.89,-14366.89,-15850.86,-17089.39,-17675.51,-18283.12,-18850.15,-19439.43,-367.5881,-1326.296,-1447.92,-3285.208,-18592.33,-14148.74,-11465.43,-12748.06,-13491.93,-14068,-14199.08,-14334.1,-14555.23,-14803.78,-15013.25,-15151.02,-15258.79,-15349.81,-8402.189,-8963.866,-10798.81
-26.36637,-5032.528,-7229.968,-7872.815,-2287.591,-4049.256,-4103.772,-3900.609,-3006.43,-18050.8,-16280.46,-15637.8,-13553.25,-11574.32,-11195.95,-11237.45,-11518.68,-12156.29,-13272.94,-14606.08,-16183.63,-17615.39,-18230.51,-15972.73,-14109.43,-12685.48,-11482.37,-11273.14,-11276.85,-11440.66,-11765.85,-12344.05,-13133.33,-14503.58,-16005.6,-17258.59,-17849.4,-18461.81,-19033.28,-19627.13,-374.2609,-1343.98,-1464.563,-3312.056,-18768.11,-14280.75,-11572.83,-12873.52,-13627.61,-14212.07,-14344.47,-14480.63,-14703.62,-14954.25,-15165.47,-15304.39,-15413.05,-15504.83,-8495.184,-9062.61,-10899.79
-26.24625,-5096.134,-7312.018,-7961.136,-2317.632,-4093.895,-4147.851,-3938.237,-3042.173,-18221.13,-16434.51,-15783.55,-13677.39,-11677.2,-11293.97,-11335.81,-11620.18,-12265.05,-13394.61,-14743.29,-16339.75,-17788.8,-18408.78,-16119.81,-14235.18,-12800.12,-11584.15,-11372.2,-11376,-11541.84,-11870.97,-12456.02,-13254.64,-14641.31,-16161.55,-17429.14,-18024.66,-18641.9,-19217.84,-19816.29,-381.0403,-1361.871,-1481.371,-3339.064,-18945.2,-14413.72,-11681.02,-12999.98,-13764.41,-14357.36,-14491.08,-14628.39,-14853.25,-15105.98,-15318.95,-15459.02,-15568.58,-15661.12,-8589.054,-9162.277,-11001.5
-26.12613,-5160.442,-7394.869,-8050.306,-2348.015,-4138.952,-4192.328,-3976.154,-3078.286,-18392.72,-16589.7,-15930.36,-13802.41,-11780.78,-11392.64,-11434.82,-11722.36,-12374.55,-13517.15,-14881.51,-16497.07,-17963.58,-18588.46,-16267.94,-14361.78,-12915.56,-11686.61,-11471.92,-11475.82,-11643.72,-11976.81,-12568.78,-13376.82,-14780.07,-16318.72,-17601.06,-18201.31,-18823.41,-19403.83,-20006.9,-387.9277,-1379.97,-1498.346,-3366.233,-19123.62,-14547.66,-11790,-13127.43,-13902.32,-14503.87,-14638.93,-14777.39,-15004.13,-15258.97,-15473.71,-15614.94,-15725.4,-15818.7,-8683.807,-9262.876,-11103.97
-26.00601,-5225.459,-7478.526,-8140.331,-2378.745,-4184.43,-4237.205,-4014.363,-3114.772,-18565.59,-16746.06,-16078.25,-13928.31,-11885.06,-11491.97,-11534.48,-11825.22,-12484.81,-13640.56,-15020.76,-16655.6,-18139.74,-18769.55,-16417.14,-14489.25,-13031.8,-11789.77,-11572.3,-11576.3,-11746.27,-12083.37,-12682.33,-13499.89,-14919.88,-16477.12,-17774.34,-18379.35,-19006.33,-19591.26,-20198.98,-394.9246,-1398.279,-1515.49,-3393.562,-19303.37,-14682.58,-11899.79,-13255.89,-14041.36,-14651.61,-14788.01,-14927.63,-15156.27,-15413.22,-15629.74,-15772.13,-15883.51,-15977.58,-8779.449,-9364.411,-11207.18
-25.88589,-5291.19,-7562.998,-8231.217,-2409.825,-4230.332,-4282.486,-4052.865,-3151.633,-18739.75,-16903.58,-16227.21,-14055.12,-11990.05,-11591.95,-11634.81,-11928.78,-12595.82,-13764.84,-15161.03,-16815.34,-18317.3,-18952.05,-16567.4,-14617.58,-13148.86,-11893.62,-11673.35,-11677.45,-11849.52,-12190.66,-12796.67,-13623.84,-15060.73,-16636.75,-17949.01,-18558.8,-19190.68,-19780.15,-20392.52,-402.0323,-1416.801,-1532.802,-3421.052,-19484.44,-14818.48,-12010.38,-13385.37,-14181.53,-14800.59,-14938.34,-15079.13,-15309.67,-15568.75,-15787.06,-15930.62,-16042.91,-16137.75,-8875.986,-9466.891,-11311.14
-25.76577,-5357.643,-7648.289,-8322.97,-2441.256,-4276.662,-4328.173,-4091.662,-3188.873,-18915.19,-17062.28,-16377.26,-14182.81,-12095.75,-11692.59,-11735.79,-12033.01,-12707.59,-13890,-15302.33,-16976.31,-18496.26,-19135.98,-16718.74,-14746.78,-13266.72,-11998.17,-11775.08,-11779.27,-11953.46,-12298.68,-12911.81,-13748.67,-15202.63,-16797.62,-18125.06,-18739.65,-19376.47,-19970.49,-20587.55,-409.2522,-1435.537,-1550.285,-3448.704,-19666.86,-14955.36,-12121.77,-13515.86,-14322.84,-14950.8,-15089.93,-15231.88,-15464.34,-15725.57,-15945.67,-16090.41,-16203.62,-16299.24,-8973.424,-9570.321,-11415.86
-25.64565,-5424.823,-7734.405,-8415.597,-2473.044,-4323.422,-4374.268,-4130.754,-3226.495,-19091.93,-17222.14,-16528.39,-14311.41,-12202.16,-11793.9,-11837.44,-12137.95,-12820.12,-14016.05,-15444.67,-17138.5,-18676.63,-19321.35,-16871.14,-14876.85,-13385.39,-12103.41,-11877.47,-11881.77,-12058.09,-12407.43,-13027.74,-13874.4,-15345.59,-16959.74,-18302.5,-18921.93,-19563.69,-20162.29,-20784.06,-416.5859,-1454.488,-1567.941,-3476.518,-19850.62,-15093.23,-12233.97,-13647.38,-14465.29,-15102.27,-15242.77,-15385.91,-15620.29,-15883.67,-16105.58,-16251.51,-16365.64,-16462.03,-9071.771,-9674.708,-11521.34
-25.52553,-5492.738,-7821.354,-8509.104,-2505.19,-4370.615,-4420.775,-4170.144,-3264.502,-19269.96,-17383.19,-16680.61,-14440.91,-12309.28,-11895.86,-11939.75,-12243.57,-12933.4,-14142.98,-15588.05,-17301.93,-18858.41,-19508.15,-17024.63,-15007.8,-13504.88,-12209.37,-11980.54,-11984.94,-12163.41,-12516.92,-13144.48,-14001.02,-15489.62,-17123.1,-18481.35,-19105.62,-19752.37,-20355.56,-20982.06,-424.0347,-1473.659,-1585.769,-3504.494,-20035.74,-15232.1,-12346.99,-13779.92,-14608.89,-15254.99,-15396.88,-15541.21,-15777.52,-16043.07,-16266.8,-16413.92,-16528.98,-16626.16,-9171.032,-9780.06,-11627.59
-25.40541,-5561.392,-7909.141,-8603.499,-2537.698,-4418.244,-4467.696,-4209.833,-3302.897,-19449.3,-17545.43,-16833.92,-14571.32,-12417.11,-11998.49,-12042.73,-12349.89,-13047.46,-14270.81,-15732.47,-17466.6,-19041.61,-19696.39,-17179.2,-15139.63,-13625.19,-12316.02,-12084.28,-12088.79,-12269.44,-12627.14,-13262.02,-14128.54,-15634.71,-17287.73,-18661.6,-19290.75,-19942.5,-20550.31,-21181.56,-431.6001,-1493.049,-1603.772,-3532.633,-20222.21,-15371.96,-12460.82,-13913.5,-14753.65,-15408.98,-15552.27,-15697.79,-15936.05,-16203.78,-16429.33,-16577.65,-16693.65,-16791.61,-9271.214,-9886.382,-11734.59
-25.28529,-5630.794,-7997.772,-8698.786,-2570.572,-4466.313,-4515.034,-4249.822,-3341.684,-19629.95,-17708.85,-16988.34,-14702.63,-12525.67,-12101.79,-12146.37,-12456.91,-13162.28,-14399.52,-15877.94,-17632.51,-19226.24,-19886.1,-17334.87,-15272.34,-13746.32,-12423.38,-12188.7,-12193.31,-12376.16,-12738.11,-13380.37,-14256.96,-15780.87,-17453.62,-18843.26,-19477.32,-20134.09,-20746.54,-21382.57,-439.2836,-1512.662,-1621.952,-3560.935,-20410.04,-15512.83,-12575.47,-14048.12,-14899.57,-15564.24,-15708.94,-15855.66,-16095.88,-16365.79,-16593.19,-16742.71,-16859.65,-16958.4,-9372.323,-9993.682,-11842.37
-25.16517,-5700.949,-8087.255,-8794.973,-2603.814,-4514.825,-4562.791,-4290.112,-3380.865,-19811.92,-17873.48,-17143.86,-14834.87,-12634.95,-12205.76,-12250.69,-12564.63,-13277.87,-14529.14,-16024.47,-17799.68,-19412.31,-20077.26,-17491.62,-15405.94,-13868.28,-12531.46,-12293.81,-12298.52,-12483.59,-12849.82,-13499.54,-14386.29,-15928.1,-17620.78,-19026.35,-19665.33,-20327.16,-20944.27,-21585.09,-447.0867,-1532.499,-1640.308,-3589.4,-20599.25,-15654.7,-12690.95,-14183.78,-15046.67,-15720.78,-15866.9,-16014.82,-16257.01,-16529.13,-16758.37,-16909.1,-17026.99,-17126.54,-9474.367,-10101.97,-11950.92
-25.04505,-5771.865,-8177.595,-8892.067,-2637.429,-4563.782,-4610.971,-4330.706,-3420.444,-19995.22,-18039.3,-17300.49,-14968.02,-12744.95,-12310.4,-12355.69,-12673.06,-13394.24,-14659.65,-16172.05,-17968.1,-19599.82,-20269.89,-17649.47,-15540.42,-13991.07,-12640.24,-12399.59,-12404.42,-12591.73,-12962.27,-13619.52,-14516.52,-16076.42,-17789.22,-19210.86,-19854.8,-20521.7,-21143.5,-21789.14,-455.0108,-1552.563,-1658.844,-3618.03,-20789.83,-15797.58,-12807.26,-14320.49,-15194.93,-15878.6,-16026.16,-16175.3,-16419.46,-16693.8,-16924.89,-17076.84,-17195.68,-17296.03,-9577.351,-10211.24,-12060.25
-24.92492,-5843.547,-8268.799,-8990.073,-2671.418,-4613.188,-4659.575,-4371.604,-3460.424,-20179.84,-18206.33,-17458.23,-15102.09,-12855.67,-12415.71,-12461.36,-12782.19,-13511.38,-14791.07,-16320.69,-18137.78,-19788.79,-20464,-17808.42,-15675.8,-14114.69,-12749.74,-12506.07,-12511,-12700.57,-13075.47,-13740.31,-14647.68,-16225.83,-17958.95,-19396.81,-20045.73,-20717.72,-21344.23,-21994.71,-463.0575,-1572.855,-1677.559,-3646.824,-20981.79,-15941.48,-12924.4,-14458.25,-15344.38,-16037.72,-16186.72,-16337.08,-16583.24,-16859.79,-17092.76,-17245.93,-17365.72,-17466.88,-9681.282,-10321.52,-12170.36
-24.8048,-5916.002,-8360.872,-9088.999,-2705.786,-4663.046,-4708.607,-4412.808,-3500.808,-20365.8,-18374.58,-17617.1,-15237.08,-12967.13,-12521.71,-12567.71,-12892.02,-13629.3,-14923.4,-16470.41,-18308.74,-19979.21,-20659.59,-17968.48,-15812.07,-14239.15,-12859.96,-12613.23,-12618.27,-12810.12,-13189.42,-13861.93,-14779.74,-16376.32,-18129.96,-19584.21,-20238.12,-20915.24,-21546.48,-22201.82,-471.2283,-1593.378,-1696.456,-3675.783,-21175.15,-16086.4,-13042.37,-14597.07,-15495.02,-16198.14,-16348.6,-16500.18,-16748.34,-17027.13,-17261.98,-17416.38,-17537.13,-17639.09,-9786.167,-10432.79,-12281.24
-24.68468,-5989.237,-8453.823,-9188.851,-2740.535,-4713.358,-4758.07,-4454.32,-3541.599,-20553.1,-18544.04,-17777.08,-15373.01,-13079.32,-12628.38,-12674.74,-13002.57,-13748,-15056.64,-16621.19,-18480.97,-20171.1,-20856.67,-18129.65,-15949.23,-14364.44,-12970.9,-12721.08,-12726.24,-12920.39,-13304.13,-13984.37,-14912.73,-16527.92,-18302.27,-19773.06,-20431.99,-21114.26,-21750.25,-22410.47,-479.5248,-1614.133,-1715.536,-3704.907,-21369.89,-16232.34,-13161.18,-14736.96,-15646.86,-16359.87,-16511.79,-16664.61,-16914.78,-17195.82,-17432.55,-17588.19,-17709.9,-17812.68,-9892.012,-10545.08,-12392.92
-24.56456,-6063.259,-8547.657,-9289.636,-2775.67,-4764.129,-4807.966,-4496.141,-3582.801,-20741.74,-18714.73,-17938.2,-15509.87,-13192.24,-12735.73,-12782.45,-13113.84,-13867.49,-15190.79,-16773.05,-18654.49,-20364.46,-21055.25,-18291.94,-16087.3,-14490.58,-13082.56,-12829.62,-12834.89,-13031.37,-13419.59,-14107.64,-15046.65,-16680.61,-18475.88,-19963.36,-20627.34,-21314.79,-21955.55,-22620.68,-487.9484,-1635.123,-1734.8,-3734.196,-21566.04,-16379.31,-13280.83,-14877.92,-15799.89,-16522.91,-16676.31,-16830.37,-17082.56,-17365.87,-17604.49,-17761.38,-17884.06,-17987.66,-9998.824,-10658.39,-12505.38
-24.44444,-6138.075,-8642.38,-9391.361,-2811.193,-4815.361,-4858.299,-4538.272,-3624.418,-20931.74,-18886.65,-18100.45,-15647.66,-13305.89,-12843.76,-12890.85,-13225.81,-13987.76,-15325.87,-16926,-18829.29,-20559.3,-21255.33,-18455.34,-16226.28,-14617.56,-13194.94,-12938.86,-12944.25,-13143.07,-13535.82,-14231.74,-15181.49,-16834.41,-18650.79,-20155.14,-20824.19,-21516.83,-22162.38,-22832.44,-496.5007,-1656.35,-1754.25,-3763.651,-21763.59,-16527.31,-13401.33,-15019.96,-15954.13,-16687.27,-16842.17,-16997.47,-17251.7,-17537.28,-17777.81,-17935.94,-18059.6,-18164.02,-10106.61,-10772.73,-12618.64
-24.32432,-6213.691,-8737.999,-9494.031,-2847.109,-4867.057,-4909.07,-4580.714,-3666.451,-21123.1,-19059.8,-18263.83,-15786.4,-13420.29,-12952.48,-12999.93,-13338.51,-14108.82,-15461.86,-17080.03,-19005.38,-20755.63,-21456.93,-18619.87,-16366.16,-14745.39,-13308.06,-13048.79,-13054.3,-13255.49,-13652.8,-14356.67,-15317.27,-16989.31,-18827.03,-20348.38,-21022.53,-21720.39,-22370.75,-23045.76,-505.1833,-1677.816,-1773.887,-3793.272,-21962.55,-16676.34,-13522.68,-15163.08,-16109.59,-16852.97,-17009.36,-17165.92,-17422.19,-17710.06,-17952.51,-18111.9,-18236.53,-18341.78,-10215.38,-10888.1,-12732.69
-24.2042,-6290.113,-8834.521,-9597.654,-2883.419,-4919.221,-4960.283,-4623.47,-3708.905,-21315.82,-19234.19,-18428.36,-15926.08,-13535.43,-13061.89,-13109.71,-13451.93,-14230.68,-15598.79,-17235.14,-19182.78,-20953.45,-21660.04,-18785.53,-16506.95,-14874.06,-13421.9,-13159.43,-13165.05,-13368.64,-13770.55,-14482.44,-15453.98,-17145.34,-19004.58,-20543.11,-21222.37,-21925.47,-22580.68,-23260.66,-513.9977,-1699.524,-1793.713,-3823.06,-22162.94,-16826.42,-13644.88,-15307.28,-16266.26,-17020,-17177.91,-17335.72,-17594.05,-17884.22,-18128.59,-18289.24,-18414.87,-18520.94,-10325.13,-11004.5,-12847.54
-24.08408,-6367.35,-8931.952,-9702.238,-2920.128,-4971.855,-5011.94,-4666.541,-3751.783,-21509.91,-19409.82,-18594.03,-16066.7,-13651.31,-13171.99,-13220.17,-13566.07,-14353.33,-15736.64,-17391.36,-19361.47,-21152.78,-21864.69,-18952.32,-16648.65,-15003.6,-13536.47,-13270.77,-13276.51,-13482.51,-13889.06,-14609.05,-15591.63,-17302.48,-19183.46,-20739.32,-21423.73,-22132.1,-22792.16,-23477.14,-522.9456,-1721.474,-1813.728,-3853.015,-22364.74,-16977.54,-13767.93,-15452.57,-16424.17,-17188.37,-17347.81,-17506.89,-17767.29,-18059.76,-18306.07,-18467.99,-18594.61,-18701.51,-10435.88,-11121.96,-12963.19
-23.96396,-6445.408,-9030.299,-9807.787,-2957.24,-5024.963,-5064.044,-4709.928,-3795.089,-21705.37,-19586.71,-18760.86,-16208.28,-13767.93,-13282.77,-13331.33,-13680.93,-14476.79,-15875.42,-17548.67,-19541.49,-21353.61,-22070.86,-19120.24,-16791.27,-15133.99,-13651.78,-13382.81,-13388.67,-13597.1,-14008.35,-14736.51,-15730.22,-17460.75,-19363.68,-20937.03,-21626.6,-22340.27,-23005.21,-23695.2,-532.0285,-1743.671,-1833.934,-3883.137,-22567.98,-17129.71,-13891.85,-15598.96,-16583.3,-17358.1,-17519.08,-17679.43,-17941.9,-18236.7,-18484.96,-18648.15,-18775.76,-18883.51,-10547.62,-11240.46,-13079.65
-23.84384,-6524.293,-9129.569,-9914.31,-2994.756,-5078.548,-5116.598,-4753.632,-3838.824,-21902.22,-19764.85,-18928.84,-16350.81,-13885.31,-13394.26,-13443.19,-13796.52,-14601.04,-16015.15,-17707.09,-19722.81,-21555.97,-22278.58,-19289.31,-16934.81,-15265.24,-13767.83,-13495.55,-13501.54,-13712.43,-14128.41,-14864.8,-15869.76,-17620.15,-19545.23,-21136.24,-21831.01,-22549.98,-23219.83,-23914.86,-541.2481,-1766.115,-1854.334,-3913.427,-22772.66,-17282.94,-14016.62,-15746.46,-16743.67,-17529.19,-17691.72,-17853.35,-18117.91,-18415.04,-18665.25,-18829.73,-18958.34,-19066.93,-10660.38,-11360.03,-13196.92
-23.72372,-6604.013,-9229.768,-10021.81,-3032.682,-5132.614,-5169.606,-4797.655,-3882.994,-22100.45,-19944.26,-19097.99,-16494.3,-14003.44,-13506.44,-13555.74,-13912.84,-14726.09,-16155.81,-17866.61,-19905.46,-21759.85,-22487.85,-19459.52,-17079.28,-15397.35,-13884.61,-13609.01,-13615.12,-13828.49,-14249.24,-14993.95,-16010.25,-17780.69,-19728.13,-21336.96,-22036.94,-22761.26,-23436.03,-24136.11,-550.606,-1788.808,-1874.927,-3943.885,-22978.77,-17437.21,-14142.27,-15895.06,-16905.29,-17701.65,-17865.73,-18028.65,-18295.31,-18594.78,-18846.97,-19012.73,-19142.34,-19251.78,-10774.15,-11480.67,-13315
-23.6036,-6684.575,-9330.902,-10130.3,-3071.021,-5187.162,-5223.069,-4841.998,-3927.602,-22300.08,-20124.92,-19268.29,-16638.74,-14122.32,-13619.31,-13669,-14029.89,-14851.96,-16297.41,-18027.25,-20089.45,-21965.26,-22698.67,-19630.89,-17224.67,-15530.33,-14002.14,-13723.17,-13729.41,-13945.28,-14370.85,-15123.95,-16151.69,-17942.36,-19912.39,-21539.2,-22244.42,-22974.1,-23653.82,-24358.98,-560.1037,-1811.754,-1895.716,-3974.511,-23186.34,-17592.56,-14268.78,-16044.77,-17068.17,-17875.47,-18041.14,-18205.35,-18474.11,-18775.95,-19030.11,-19197.17,-19327.79,-19438.08,-10888.94,-11602.38,-13433.89
-23.48348,-6765.985,-9432.979,-10239.78,-3109.775,-5242.198,-5276.99,-4886.664,-3972.65,-22501.1,-20306.86,-19439.77,-16784.16,-14241.96,-13732.89,-13782.95,-14147.68,-14978.63,-16439.97,-18189.01,-20274.76,-22172.2,-22911.05,-19803.41,-17370.98,-15664.17,-14120.41,-13838.05,-13844.41,-14062.81,-14493.24,-15254.8,-16294.09,-18105.18,-20098,-21742.96,-22453.44,-23188.51,-23873.2,-24583.46,-569.743,-1834.955,-1916.702,-4005.305,-23395.35,-17748.96,-14396.17,-16195.6,-17232.29,-18050.69,-18217.93,-18383.45,-18654.33,-18958.53,-19214.68,-19383.04,-19514.68,-19625.82,-11004.75,-11725.17,-13553.6
-23.36336,-6848.252,-9536.005,-10350.27,-3148.949,-5297.723,-5331.373,-4931.652,-4018.142,-22703.53,-20490.08,-19612.42,-16930.54,-14362.35,-13847.17,-13897.61,-14266.2,-15106.11,-16583.47,-18351.88,-20461.42,-22380.7,-23125.01,-19977.08,-17518.23,-15798.89,-14239.43,-13953.64,-13960.13,-14181.08,-14616.41,-15386.51,-16437.46,-18269.14,-20284.97,-21948.26,-22664.03,-23404.5,-24094.17,-24809.56,-579.5255,-1858.411,-1937.887,-4036.269,-23605.83,-17906.44,-14524.43,-16347.56,-17397.69,-18227.28,-18396.13,-18562.95,-18835.96,-19142.55,-19400.69,-19570.36,-19703.02,-19815.02,-11121.61,-11849.05,-13674.14
-23.24324,-6931.381,-9639.987,-10461.76,-3188.546,-5353.741,-5386.219,-4976.965,-4064.082,-22907.37,-20674.58,-19786.26,-17077.89,-14483.51,-13962.15,-14012.98,-14385.46,-15234.41,-16727.92,-18515.89,-20649.42,-22590.75,-23340.54,-20151.92,-17666.42,-15934.49,-14359.19,-14069.95,-14076.57,-14300.09,-14740.37,-15519.08,-16581.78,-18434.26,-20473.32,-22155.09,-22876.17,-23622.08,-24316.76,-25037.29,-589.4529,-1882.127,-1959.271,-4067.402,-23817.78,-18064.99,-14653.57,-16500.64,-17564.35,-18405.28,-18575.74,-18743.87,-19019.02,-19328,-19588.15,-19759.13,-19892.82,-20005.68,-11239.5,-11974.03,-13795.49
-23.12312,-7015.38,-9744.932,-10574.27,-3228.57,-5410.256,-5441.533,-5022.604,-4110.473,-23112.63,-20860.36,-19961.27,-17226.22,-14605.43,-14077.84,-14129.06,-14505.46,-15363.52,-16873.34,-18681.02,-20838.78,-22802.36,-23557.66,-20327.93,-17815.54,-16070.96,-14479.71,-14186.98,-14193.73,-14419.84,-14865.12,-15652.51,-16727.08,-18600.54,-20663.04,-22363.47,-23089.88,-23841.25,-24540.96,-25266.66,-599.5267,-1906.103,-1980.857,-4098.705,-24031.19,-18224.61,-14783.6,-16654.86,-17732.3,-18584.68,-18756.76,-18926.21,-19203.52,-19514.9,-19777.07,-19949.37,-20084.08,-20197.82,-11358.44,-12100.11,-13917.68
-23.003,-7100.256,-9850.847,-10687.79,-3269.023,-5467.27,-5497.317,-5068.57,-4157.319,-23319.3,-21047.44,-20137.47,-17375.53,-14728.11,-14194.24,-14245.84,-14626.2,-15493.46,-17019.71,-18847.29,-21029.49,-23015.53,-23776.37,-20505.11,-17965.6,-16208.31,-14600.98,-14304.73,-14311.61,-14540.34,-14990.65,-15786.81,-16873.35,-18767.98,-20854.15,-22573.4,-23305.17,-24062.02,-24766.79,-25497.66,-609.7488,-1930.343,-2002.646,-4130.178,-24246.09,-18385.32,-14914.52,-16810.21,-17901.52,-18765.49,-18939.2,-19109.98,-19389.45,-19703.25,-19967.44,-20141.08,-20276.82,-20391.43,-11478.44,-12227.3,-14040.7
-22.88288,-7186.017,-9957.737,-10802.35,-3309.911,-5524.787,-5553.573,-5114.866,-4204.623,-23527.41,-21235.82,-20314.87,-17525.82,-14851.57,-14311.35,-14363.34,-14747.69,-15624.22,-17167.05,-19014.7,-21221.57,-23230.29,-23996.68,-20683.46,-18116.61,-16346.55,-14723.01,-14423.2,-14430.22,-14661.59,-15116.98,-15921.98,-17020.59,-18936.59,-21046.64,-22784.9,-23522.05,-24284.4,-24994.24,-25730.32,-620.1208,-1954.848,-2024.639,-4161.821,-24462.47,-18547.12,-15046.32,-16966.71,-18072.04,-18947.72,-19123.08,-19295.19,-19576.83,-19893.06,-20159.29,-20334.26,-20471.04,-20586.53,-11599.49,-12355.61,-14164.55
-22.76276,-7272.669,-10065.61,-10917.94,-3351.236,-5582.81,-5610.305,-5161.491,-4252.388,-23736.94,-21425.49,-20493.46,-17677.09,-14975.79,-14429.18,-14481.56,-14869.92,-15755.8,-17315.36,-19183.26,-21415.02,-23446.62,-24218.6,-20862.99,-18268.56,-16485.67,-14845.79,-14542.4,-14549.55,-14783.59,-15244.1,-16058.03,-17168.81,-19106.38,-21240.53,-22997.96,-23740.51,-24508.4,-25223.33,-25964.64,-630.6444,-1979.621,-2046.837,-4193.634,-24680.34,-18710,-15179.02,-17124.36,-18243.85,-19131.37,-19308.39,-19481.84,-19765.67,-20084.34,-20352.62,-20528.92,-20666.75,-20783.12,-11721.62,-12485.04,-14289.24
-22.64264,-7360.22,-10174.48,-11034.57,-3393.001,-5641.342,-5667.515,-5208.449,-4300.618,-23947.92,-21616.48,-20673.25,-17829.35,-15100.79,-14547.71,-14600.49,-14992.91,-15888.21,-17464.63,-19352.96,-21609.84,-23664.55,-24442.13,-21043.71,-18421.46,-16625.69,-14969.33,-14662.32,-14669.62,-14906.34,-15372.02,-16194.94,-17318.02,-19277.33,-21435.83,-23212.6,-23960.58,-24734.02,-25454.06,-26200.62,-641.3213,-2004.665,-2069.243,-4225.619,-24899.7,-18873.98,-15312.61,-17283.16,-18416.96,-19316.46,-19495.15,-19669.95,-19955.97,-20277.1,-20547.43,-20725.08,-20863.96,-20981.21,-11844.83,-12615.6,-14414.77
-22.52252,-7448.678,-10284.34,-11152.25,-3435.212,-5700.387,-5725.206,-5255.739,-4349.317,-24160.33,-21808.78,-20854.25,-17982.61,-15226.56,-14666.97,-14720.14,-15116.65,-16021.44,-17614.88,-19523.81,-21806.05,-23884.07,-24667.28,-21225.62,-18575.32,-16766.59,-15093.64,-14782.97,-14790.41,-15029.85,-15500.74,-16332.74,-17468.21,-19449.48,-21632.53,-23428.82,-24182.25,-24961.26,-25686.44,-26438.27,-652.1533,-2029.98,-2091.858,-4257.775,-25120.56,-19039.06,-15447.11,-17443.13,-18591.39,-19502.99,-19683.37,-19859.52,-20147.75,-20471.33,-20743.73,-20922.73,-21062.67,-21180.81,-11969.11,-12747.31,-14541.14
-22.4024,-7538.048,-10395.2,-11270.99,-3477.87,-5759.948,-5783.381,-5303.364,-4398.488,-24374.2,-22002.39,-21036.46,-18136.86,-15353.11,-14786.94,-14840.51,-15241.14,-16155.52,-17766.11,-19695.83,-22003.64,-24105.19,-24894.06,-21408.72,-18730.12,-16908.39,-15218.71,-14904.36,-14911.94,-15154.11,-15630.26,-16471.42,-17619.39,-19622.81,-21830.64,-23646.63,-24405.54,-25190.15,-25920.48,-26677.6,-663.142,-2055.571,-2114.683,-4290.103,-25342.93,-19205.23,-15582.51,-17604.25,-18767.12,-19690.97,-19873.04,-20050.55,-20340.99,-20667.06,-20941.53,-21121.89,-21262.89,-21381.92,-12094.49,-12880.16,-14668.36
-22.28228,-7628.34,-10507.08,-11390.79,-3520.98,-5820.028,-5842.044,-5351.324,-4448.134,-24589.52,-22197.33,-21219.88,-18292.11,-15480.44,-14907.63,-14961.6,-15366.38,-16290.42,-17918.32,-19869,-22202.63,-24327.93,-25122.47,-21593.01,-18885.89,-17051.09,-15344.55,-15026.48,-15034.2,-15279.13,-15760.59,-16610.98,-17771.56,-19797.33,-22030.18,-23866.04,-24630.44,-25420.67,-26156.18,-26918.62,-674.2892,-2081.438,-2137.72,-4322.602,-25566.82,-19372.52,-15718.81,-17766.55,-18944.18,-19880.4,-20064.18,-20243.06,-20535.73,-20864.28,-21140.84,-21322.57,-21464.63,-21584.56,-12220.96,-13014.16,-14796.43
-22.16216,-7719.56,-10619.97,-11511.67,-3564.546,-5880.631,-5901.196,-5399.622,-4498.26,-24806.3,-22393.6,-21404.53,-18448.36,-15608.55,-15029.05,-15083.41,-15492.39,-16426.17,-18071.51,-20043.34,-22403.02,-24552.29,-25352.52,-21778.51,-19042.62,-17194.69,-15471.16,-15149.34,-15157.2,-15404.91,-15891.73,-16751.43,-17924.73,-19973.04,-22231.14,-24087.05,-24856.98,-25652.85,-26393.56,-27161.33,-685.5968,-2107.585,-2160.97,-4355.273,-25792.22,-19540.91,-15856.03,-17930.03,-19122.57,-20071.29,-20256.8,-20437.05,-20731.96,-21063.01,-21341.66,-21524.76,-21667.89,-21788.72,-12348.54,-13149.33,-14925.35
-22.04204,-7811.716,-10733.89,-11633.62,-3608.57,-5941.759,-5960.841,-5448.259,-4548.868,-25024.55,-22591.2,-21590.39,-18605.62,-15737.45,-15151.19,-15205.96,-15619.15,-16562.75,-18225.69,-20218.85,-22604.81,-24778.27,-25584.23,-21965.2,-19200.31,-17339.19,-15598.54,-15272.93,-15280.94,-15531.46,-16023.67,-16892.76,-18078.9,-20149.96,-22433.53,-24309.67,-25085.14,-25886.69,-26632.61,-27405.73,-697.0663,-2134.013,-2184.434,-4388.118,-26019.15,-19710.42,-15994.16,-18094.68,-19302.29,-20263.66,-20450.9,-20632.53,-20929.69,-21263.25,-21544.01,-21728.49,-21872.69,-21994.43,-12477.23,-13285.66,-15055.13
-21.92192,-7904.815,-10848.84,-11756.65,-3653.058,-6003.416,-6020.981,-5497.235,-4599.963,-25244.27,-22790.14,-21777.49,-18763.89,-15867.13,-15274.05,-15329.23,-15746.68,-16700.18,-18380.87,-20395.54,-22808.01,-25005.88,-25817.59,-22153.11,-19358.97,-17484.61,-15726.69,-15397.26,-15405.42,-15658.77,-16156.43,-17034.99,-18234.07,-20328.08,-22637.36,-24533.92,-25314.95,-26122.19,-26873.35,-27651.85,-708.6997,-2160.726,-2208.115,-4421.134,-26247.6,-19881.05,-16133.21,-18260.52,-19483.35,-20457.5,-20646.49,-20829.5,-21128.92,-21465.01,-21747.88,-21933.75,-22079.03,-22201.68,-12607.03,-13423.17,-15185.77
-21.8018,-7998.864,-10964.83,-11880.78,-3698.012,-6065.606,-6081.62,-5546.553,-4651.548,-25465.47,-22990.42,-21965.81,-18923.17,-15997.6,-15397.65,-15453.23,-15874.97,-16838.45,-18537.03,-20573.4,-23012.63,-25235.14,-26052.61,-22342.23,-19518.6,-17630.93,-15855.62,-15522.33,-15530.64,-15786.86,-16290,-17178.12,-18390.25,-20507.41,-22842.63,-24759.79,-25546.41,-26359.36,-27115.79,-27899.67,-720.4986,-2187.725,-2232.014,-4454.324,-26477.6,-20052.8,-16273.18,-18427.55,-19665.76,-20652.82,-20843.58,-21027.98,-21329.67,-21668.3,-21953.29,-22140.55,-22286.92,-22410.48,-12737.96,-13561.86,-15317.26
-21.68168,-8093.872,-11081.86,-12006.01,-3743.437,-6128.332,-6142.761,-5596.214,-4703.627,-25688.15,-23192.05,-22155.38,-19083.47,-16128.86,-15521.97,-15577.97,-16004.03,-16977.57,-18694.19,-20752.45,-23218.68,-25466.04,-26289.31,-22532.57,-19679.2,-17778.16,-15985.32,-15648.15,-15656.61,-15915.71,-16424.39,-17322.14,-18547.44,-20687.96,-23049.36,-24987.29,-25779.53,-26598.21,-27359.92,-28149.22,-732.4649,-2215.013,-2256.132,-4487.687,-26709.13,-20225.67,-16414.07,-18595.78,-19849.52,-20849.64,-21042.17,-21227.98,-21531.94,-21873.12,-22160.25,-22348.9,-22496.36,-22620.84,-12870.03,-13701.75,-15449.63
-21.56156,-8189.845,-11199.95,-12132.34,-3789.335,-6191.596,-6204.405,-5646.219,-4756.202,-25912.31,-23395.03,-22346.18,-19244.78,-16260.92,-15647.03,-15703.43,-16133.85,-17117.54,-18852.36,-20932.68,-23426.15,-25698.59,-26527.68,-22724.13,-19840.77,-17926.3,-16115.81,-15774.71,-15783.33,-16045.33,-16559.6,-17467.06,-18705.64,-20869.73,-23257.54,-25216.43,-26014.31,-26838.75,-27605.75,-28400.49,-744.6004,-2242.592,-2280.471,-4521.224,-26942.21,-20399.67,-16555.89,-18765.2,-20034.65,-21047.96,-21242.28,-21429.49,-21735.75,-22079.48,-22368.75,-22558.81,-22707.36,-22832.76,-13003.23,-13842.83,-15582.86
-21.44144,-8286.792,-11319.1,-12259.79,-3835.712,-6255.404,-6266.557,-5696.57,-4809.279,-26137.97,-23599.37,-22538.23,-19407.12,-16393.77,-15772.82,-15829.64,-16264.45,-17258.36,-19011.52,-21114.11,-23635.05,-25932.81,-26767.74,-22916.92,-20003.32,-18075.37,-16247.08,-15902.02,-15910.79,-16175.73,-16695.62,-17612.89,-18864.86,-21052.72,-23467.19,-25447.22,-26250.76,-27080.98,-27853.31,-28653.5,-756.9069,-2270.464,-2305.032,-4554.935,-27176.85,-20574.81,-16698.64,-18935.84,-20221.13,-21247.79,-21443.9,-21632.53,-21941.09,-22287.39,-22578.82,-22770.28,-22919.94,-23046.26,-13137.58,-13985.11,-15716.97
-21.32132,-8384.719,-11439.31,-12388.36,-3882.569,-6319.757,-6329.219,-5747.267,-4862.86,-26365.13,-23805.08,-22731.53,-19570.48,-16527.42,-15899.35,-15956.58,-16395.82,-17400.04,-19171.7,-21296.73,-23845.39,-26168.7,-27009.48,-23110.93,-20166.86,-18225.36,-16379.13,-16030.08,-16039.01,-16306.9,-16832.48,-17759.62,-19025.1,-21236.93,-23678.3,-25679.67,-26488.88,-27324.91,-28102.58,-28908.24,-769.3861,-2298.633,-2329.817,-4588.819,-27413.04,-20751.09,-16842.32,-19107.68,-20408.99,-21449.13,-21647.05,-21837.1,-22147.97,-22496.86,-22790.45,-22983.33,-23134.09,-23261.34,-13273.08,-14128.61,-15851.95
-21.2012,-8483.636,-11560.6,-12518.05,-3929.912,-6384.659,-6392.394,-5798.313,-4916.949,-26593.79,-24012.15,-22926.08,-19734.87,-16661.86,-16026.61,-16084.26,-16527.96,-17542.57,-19332.88,-21480.55,-24057.18,-26406.26,-27252.93,-23306.17,-20331.37,-18376.26,-16511.97,-16158.9,-16167.98,-16438.85,-16970.16,-17907.27,-19186.36,-21422.38,-23890.89,-25913.78,-26728.69,-27570.55,-28353.58,-29164.74,-782.04,-2327.1,-2354.827,-4622.878,-27650.79,-20928.5,-16986.94,-19280.74,-20598.23,-21651.99,-21851.74,-22043.21,-22356.41,-22707.89,-23003.65,-23197.96,-23349.83,-23478.01,-13409.74,-14273.33,-15987.8
-21.08108,-8583.548,-11682.97,-12648.88,-3977.745,-6450.113,-6456.085,-5849.708,-4971.55,-26823.97,-24220.6,-23121.89,-19900.3,-16797.11,-16154.62,-16212.69,-16660.88,-17685.97,-19495.08,-21665.58,-24270.42,-26645.5,-27498.09,-23502.66,-20496.87,-18528.1,-16645.59,-16288.46,-16297.7,-16571.58,-17108.66,-18055.82,-19348.65,-21609.07,-24104.95,-26149.55,-26970.2,-27817.9,-28606.31,-29422.99,-794.8703,-2355.868,-2380.065,-4657.112,-27890.12,-21107.06,-17132.5,-19455.03,-20788.85,-21856.38,-22057.97,-22250.87,-22566.41,-22920.49,-23218.44,-23414.17,-23567.15,-23696.28,-13547.57,-14419.28,-16124.54
-20.96096,-8684.464,-11806.43,-12780.86,-4026.07,-6516.124,-6520.294,-5901.454,-5026.667,-27055.65,-24430.42,-23318.96,-20066.75,-16933.17,-16283.36,-16341.85,-16794.58,-17830.22,-19658.29,-21851.82,-24485.11,-26886.44,-27744.95,-23700.38,-20663.36,-18680.86,-16780.01,-16418.78,-16428.18,-16705.1,-17248,-18205.29,-19511.98,-21797,-24320.51,-26387,-27213.4,-28066.97,-28860.78,-29682.99,-807.879,-2384.939,-2405.531,-4691.521,-28131.02,-21286.77,-17279,-19630.54,-20980.86,-22062.31,-22265.75,-22460.09,-22777.97,-23134.68,-23434.81,-23631.98,-23786.08,-23916.15,-13686.58,-14566.46,-16262.16
-20.84084,-8786.393,-11930.98,-12913.98,-4074.891,-6582.694,-6585.026,-5953.553,-5082.304,-27288.86,-24641.63,-23517.3,-20234.25,-17070.03,-16412.85,-16471.76,-16929.06,-17975.34,-19822.52,-22039.27,-24701.27,-27129.07,-27993.54,-23899.35,-20830.84,-18834.56,-16915.22,-16549.85,-16559.42,-16839.39,-17388.17,-18355.67,-19676.33,-21986.18,-24537.56,-26626.14,-27458.31,-28317.77,-29117,-29944.77,-821.0677,-2414.316,-2431.227,-4726.105,-28373.5,-21467.64,-17426.44,-19807.28,-21174.27,-22269.78,-22475.09,-22670.87,-22991.11,-23350.44,-23652.78,-23851.39,-24006.61,-24137.63,-13826.77,-14714.88,-16400.66
-20.72072,-8889.34,-12056.64,-13048.26,-4124.214,-6649.826,-6650.282,-6006.005,-5138.463,-27523.59,-24854.23,-23716.91,-20402.79,-17207.69,-16543.08,-16602.42,-17064.32,-18121.33,-19987.78,-22227.93,-24918.89,-27373.41,-28243.85,-24099.56,-20999.32,-18989.19,-17051.23,-16681.69,-16691.42,-16974.48,-17529.18,-18506.98,-19841.72,-22176.6,-24756.1,-26866.97,-27704.93,-28570.31,-29374.98,-30208.32,-834.4384,-2444.001,-2457.154,-4760.864,-28617.57,-21649.66,-17574.84,-19985.26,-21369.08,-22478.8,-22685.99,-22883.23,-23205.82,-23567.8,-23872.35,-24072.41,-24228.76,-24360.73,-13968.14,-14864.55,-16540.06
-20.6006,-8993.315,-12183.4,-13183.7,-4174.041,-6717.525,-6716.065,-6058.813,-5195.149,-27759.86,-25068.22,-23917.79,-20572.37,-17346.17,-16674.06,-16733.83,-17200.36,-18268.19,-20154.06,-22417.82,-25137.99,-27619.45,-28495.89,-24301.03,-21168.79,-19144.75,-17188.03,-16814.29,-16824.18,-17110.35,-17671.02,-18659.21,-20008.15,-22368.29,-24976.15,-27109.49,-27953.26,-28824.59,-29634.72,-30473.65,-847.993,-2473.997,-2483.315,-4795.799,-28863.23,-21832.84,-17724.19,-20164.48,-21565.3,-22689.38,-22898.47,-23097.16,-23422.13,-23786.76,-24093.53,-24295.05,-24452.53,-24585.45,-14110.72,-15015.48,-16680.34
-20.48048,-9098.325,-12311.29,-13320.32,-4224.376,-6785.793,-6782.379,-6111.976,-5252.366,-27997.66,-25283.61,-24119.95,-20743,-17485.46,-16805.79,-16865.99,-17337.19,-18415.91,-20321.37,-22608.93,-25358.57,-27867.22,-28749.68,-24503.76,-21339.26,-19301.26,-17325.63,-16947.64,-16957.71,-17247.01,-17813.7,-18812.36,-20175.63,-22561.23,-25197.71,-27353.72,-28203.33,-29080.61,-29896.22,-30740.77,-861.7334,-2504.306,-2509.711,-4830.91,-29110.48,-22017.18,-17874.5,-20344.94,-21762.94,-22901.53,-23112.52,-23312.68,-23640.04,-24007.33,-24316.33,-24519.3,-24677.93,-24811.81,-14254.5,-15167.68,-16821.53
-20.36036,-9204.378,-12440.3,-13458.12,-4275.223,-6854.634,-6849.226,-6165.498,-5310.117,-28237,-25500.39,-24323.4,-20914.69,-17625.57,-16938.27,-16998.9,-17474.81,-18564.52,-20489.71,-22801.27,-25580.63,-28116.7,-29005.21,-24707.74,-21510.73,-19458.7,-17464.03,-17081.77,-17092,-17384.47,-17957.23,-18966.44,-20344.15,-22755.43,-25420.79,-27599.66,-28455.13,-29338.39,-30159.5,-31009.69,-875.6613,-2534.93,-2536.343,-4866.197,-29359.34,-22202.7,-18025.76,-20526.66,-21961.99,-23115.25,-23328.16,-23529.79,-23859.54,-24229.51,-24540.76,-24745.19,-24904.96,-25039.81,-14399.49,-15321.14,-16963.6
-20.24024,-9311.482,-12570.44,-13597.1,-4326.586,-6924.051,-6916.61,-6219.378,-5368.406,-28477.88,-25718.59,-24528.13,-21087.42,-17766.49,-17071.5,-17132.56,-17613.22,-18713.99,-20659.09,-22994.84,-25804.18,-28367.93,-29262.5,-24912.99,-21683.2,-19617.09,-17603.23,-17216.65,-17227.06,-17522.72,-18101.59,-19121.45,-20513.72,-22950.91,-25645.39,-27847.31,-28708.67,-29597.94,-30424.57,-31280.4,-889.7787,-2565.873,-2563.213,-4901.661,-29609.81,-22389.38,-18177.99,-20709.64,-22162.48,-23330.55,-23545.39,-23748.5,-24080.66,-24453.32,-24766.81,-24972.72,-25133.64,-25269.45,-14545.69,-15475.89,-17106.58
-20.12012,-9419.645,-12701.72,-13737.28,-4378.469,-6994.048,-6984.533,-6273.619,-5427.237,-28720.32,-25938.2,-24734.15,-21261.21,-17908.23,-17205.48,-17266.98,-17752.42,-18864.35,-20829.51,-23189.65,-26029.22,-28620.89,-29521.55,-25119.51,-21856.68,-19776.43,-17743.24,-17352.31,-17362.89,-17661.76,-18246.81,-19277.39,-20684.34,-23147.66,-25871.51,-28096.7,-28963.96,-29859.25,-30691.42,-31552.93,-904.0875,-2597.136,-2590.322,-4937.301,-29861.89,-22577.24,-18331.18,-20893.87,-22364.4,-23547.43,-23764.23,-23968.82,-24303.4,-24678.76,-24994.51,-25201.9,-25363.96,-25500.74,-14693.13,-15631.92,-17250.47
-20,-9528.875,-12834.14,-13878.66,-4430.876,-7064.628,-7052.998,-6328.222,-5486.613,-28964.32,-26159.23,-24941.47,-21436.07,-18050.79,-17340.22,-17402.16,-17892.41,-19015.58,-21000.96,-23385.71,-26255.77,-28875.59,-29782.36,-25327.3,-22031.17,-19936.72,-17884.05,-17488.74,-17499.5,-17801.61,-18392.87,-19434.27,-20856.02,-23345.68,-26099.17,-28347.81,-29221,-30122.34,-30960.07,-31827.26,-918.5896,-2628.722,-2617.673,-4973.117,-30115.59,-22766.28,-18485.34,-21079.38,-22567.76,-23765.92,-23984.67,-24190.75,-24527.76,-24905.83,-25223.85,-25432.72,-25595.95,-25733.7,-14841.79,-15789.25,-17395.26
-19.87988,-9639.179,-12967.72,-14021.25,-4483.81,-7135.794,-7122.009,-6383.188,-5546.539,-29209.87,-26381.67,-25150.09,-21611.98,-18194.17,-17475.71,-17538.09,-18033.2,-19167.7,-21173.46,-23583.01,-26483.82,-29132.05,-30044.95,-25536.36,-22206.67,-20097.96,-18025.67,-17625.93,-17636.87,-17942.25,-18539.78,-19592.09,-21028.76,-23544.99,-26328.37,-28600.67,-29479.8,-30387.21,-31230.51,-32103.42,-933.2869,-2660.634,-2645.266,-5009.111,-30370.91,-22956.5,-18640.47,-21266.16,-22772.56,-23986,-24206.73,-24414.31,-24753.76,-25134.55,-25454.85,-25665.21,-25829.6,-25968.33,-14991.7,-15947.88,-17540.96
-19.75976,-9750.566,-13102.47,-14165.05,-4537.276,-7207.551,-7191.567,-6438.518,-5607.019,-29457,-26605.55,-25360.01,-21788.96,-18338.38,-17611.97,-17674.79,-18174.78,-19320.7,-21347.01,-23781.55,-26713.38,-29390.27,-30309.33,-25746.7,-22383.18,-20260.15,-18168.11,-17763.9,-17775.02,-18083.69,-18687.55,-19750.84,-21202.56,-23745.58,-26559.12,-28855.27,-29740.37,-30653.87,-31502.77,-32381.41,-948.1812,-2692.874,-2673.104,-5045.282,-30627.86,-23147.91,-18796.57,-21454.21,-22978.82,-24207.7,-24430.42,-24639.5,-24981.39,-25364.91,-25687.5,-25899.36,-26064.92,-26204.63,-15142.85,-16107.82,-17687.57
-19.63964,-9863.043,-13238.38,-14310.08,-4591.278,-7279.9,-7261.676,-6494.213,-5668.056,-29705.69,-26830.85,-25571.24,-21967.01,-18483.41,-17748.98,-17812.25,-18317.17,-19474.59,-21521.6,-23981.35,-26944.46,-29650.25,-30575.49,-25958.32,-22560.71,-20423.3,-18311.35,-17902.65,-17913.95,-18225.94,-18836.17,-19910.54,-21377.43,-23947.46,-26791.42,-29111.63,-30002.72,-30922.33,-31776.84,-32661.23,-963.2746,-2725.445,-2701.187,-5081.631,-30886.45,-23340.5,-18953.65,-21643.54,-23186.54,-24431.01,-24655.73,-24866.32,-25210.68,-25596.94,-25921.83,-26135.19,-26301.92,-26442.62,-15295.26,-16269.08,-17835.1
-19.51952,-9976.62,-13375.46,-14456.34,-4645.819,-7352.847,-7332.34,-6550.276,-5729.654,-29955.97,-27057.59,-25783.78,-22146.14,-18629.28,-17886.76,-17950.47,-18460.36,-19629.37,-21697.25,-24182.41,-27177.06,-29912.01,-30843.44,-26171.24,-22739.26,-20587.41,-18455.41,-18042.17,-18053.65,-18368.99,-18985.64,-20071.19,-21553.36,-24150.64,-27025.27,-29369.74,-30266.85,-31192.59,-32052.74,-32942.89,-978.5689,-2758.349,-2729.518,-5118.157,-31146.68,-23534.29,-19111.72,-21834.17,-23395.72,-24655.94,-24882.68,-25094.79,-25441.61,-25830.64,-26157.83,-26372.7,-26540.6,-26682.3,-15448.93,-16431.66,-17983.54
-19.3994,-10091.3,-13513.73,-14603.84,-4700.904,-7426.394,-7403.56,-6606.706,-5791.816,-30207.82,-27285.77,-25997.63,-22326.34,-18775.97,-18025.29,-18089.46,-18604.34,-19785.04,-21873.96,-24384.73,-27411.19,-30175.55,-31113.2,-26385.44,-22918.83,-20752.48,-18600.28,-18182.47,-18194.14,-18512.85,-19135.98,-20232.78,-21730.37,-24355.11,-27260.68,-29629.62,-30532.76,-31464.66,-32330.46,-33226.4,-994.0661,-2791.589,-2758.098,-5154.861,-31408.55,-23729.28,-19270.76,-22026.08,-23606.38,-24882.51,-25111.28,-25324.91,-25674.21,-26066,-26395.51,-26611.9,-26780.98,-26923.67,-15603.87,-16595.58,-18132.91
-19.27928,-10207.1,-13653.19,-14752.58,-4756.537,-7500.544,-7475.34,-6663.507,-5854.548,-30461.26,-27515.4,-26212.8,-22507.61,-18923.49,-18164.6,-18229.21,-18749.14,-19941.6,-22051.72,-24588.32,-27646.86,-30440.87,-31384.77,-26600.93,-23099.43,-20918.52,-18745.97,-18323.54,-18335.4,-18657.52,-19287.17,-20395.32,-21908.45,-24560.89,-27497.67,-29891.28,-30800.48,-31738.55,-32610.02,-33511.76,-1009.768,-2825.167,-2786.929,-5191.744,-31672.07,-23925.47,-19430.79,-22219.29,-23818.51,-25110.71,-25341.53,-25556.69,-25908.48,-26303.05,-26634.88,-26852.79,-27023.06,-27166.75,-15760.08,-16760.83,-18283.2
-19.15916,-10324.02,-13793.85,-14902.58,-4812.72,-7575.302,-7547.683,-6720.678,-5917.852,-30716.3,-27746.47,-26429.3,-22689.97,-19071.85,-18304.67,-18369.73,-18894.73,-20099.06,-22230.55,-24793.17,-27884.06,-30707.99,-31658.15,-26817.72,-23281.05,-21085.52,-18892.49,-18465.4,-18477.45,-18803,-19439.23,-20558.82,-22087.61,-24767.97,-27736.23,-30154.72,-31069.99,-32014.25,-32891.42,-33798.98,-1025.677,-2859.086,-2816.012,-5228.804,-31937.25,-24122.86,-19591.81,-22413.8,-24032.12,-25340.57,-25573.44,-25790.14,-26144.43,-26541.79,-26875.95,-27095.39,-27266.85,-27411.54,-15917.58,-16927.43,-18434.41
-19.03904,-10442.08,-13935.71,-15053.84,-4869.459,-7650.67,-7620.591,-6778.221,-5981.733,-30972.93,-27979,-26647.12,-22873.41,-19221.04,-18445.51,-18511.03,-19041.14,-20257.42,-22410.44,-24999.3,-28122.8,-30976.91,-31933.35,-27035.81,-23463.69,-21253.49,-19039.82,-18608.05,-18620.28,-18949.29,-19592.15,-20723.27,-22267.85,-24976.37,-27976.37,-30419.94,-31341.31,-32291.79,-33174.66,-34088.07,-1041.794,-2893.349,-2845.35,-5266.043,-32204.09,-24321.46,-19753.83,-22609.62,-24247.22,-25572.07,-25807.02,-26025.26,-26382.06,-26782.22,-27118.73,-27339.7,-27512.35,-27658.05,-16076.38,-17095.39,-18586.55
-18.91892,-10561.27,-14078.79,-15206.37,-4926.758,-7726.652,-7694.068,-6836.138,-6046.194,-31231.17,-28212.99,-26866.28,-23057.94,-19371.08,-18587.11,-18653.09,-19188.36,-20416.68,-22591.39,-25206.7,-28363.1,-31247.64,-32210.38,-27255.21,-23647.37,-21422.44,-19187.98,-18751.48,-18763.91,-19096.4,-19745.94,-20888.68,-22449.17,-25186.08,-28218.09,-30686.96,-31614.45,-32571.17,-33459.76,-34379.03,-1058.122,-2927.957,-2874.942,-5303.46,-32472.59,-24521.27,-19916.83,-22806.75,-24463.82,-25805.24,-26042.28,-26262.06,-26621.38,-27024.35,-27363.21,-27585.72,-27759.57,-27906.28,-16236.47,-17264.71,-18739.63
-18.7988,-10681.61,-14223.09,-15360.17,-4984.62,-7803.252,-7768.117,-6894.429,-6111.24,-31491.01,-28448.44,-27086.76,-23243.55,-19521.95,-18729.49,-18795.93,-19336.38,-20576.83,-22773.42,-25415.39,-28604.95,-31520.18,-32489.25,-27475.91,-23832.08,-21592.36,-19336.96,-18895.69,-18908.31,-19244.32,-19900.6,-21055.05,-22631.58,-25397.11,-28461.4,-30955.78,-31889.41,-32852.39,-33746.73,-34671.86,-1074.663,-2962.915,-2904.792,-5341.057,-32742.77,-24722.3,-20080.84,-23005.19,-24681.92,-26040.07,-26279.21,-26500.55,-26862.4,-27268.19,-27609.42,-27833.47,-28008.53,-28156.25,-16397.86,-17435.41,-18893.64
-18.67868,-10803.1,-14368.62,-15515.26,-5043.05,-7880.473,-7842.74,-6953.096,-6176.874,-31752.46,-28685.36,-27308.59,-23430.26,-19673.66,-18872.64,-18939.54,-19485.22,-20737.89,-22956.52,-25625.35,-28848.36,-31794.54,-32769.96,-27697.92,-24017.83,-21763.25,-19486.76,-19040.69,-19053.51,-19393.06,-20056.13,-21222.38,-22815.08,-25609.47,-28706.32,-31226.41,-32166.2,-33135.45,-34035.56,-34966.59,-1091.418,-2998.224,-2934.901,-5378.832,-33014.62,-24924.54,-20245.85,-23204.96,-24901.52,-26276.57,-26517.84,-26740.73,-27105.12,-27513.75,-27857.35,-28082.95,-28259.22,-28407.95,-16560.57,-17607.48,-19048.58
-18.55856,-10925.76,-14515.38,-15671.64,-5102.051,-7958.318,-7917.941,-7012.14,-6243.1,-32015.53,-28923.75,-27531.76,-23618.07,-19826.22,-19016.57,-19083.93,-19634.87,-20899.86,-23140.69,-25836.61,-29093.33,-32070.73,-33052.51,-27921.25,-24204.61,-21935.12,-19637.4,-19186.48,-19199.5,-19542.62,-20212.53,-21390.67,-22999.68,-25823.15,-28952.83,-31498.85,-32444.82,-33420.37,-34326.26,-35263.2,-1108.39,-3033.886,-2965.271,-5416.786,-33288.15,-25128.01,-20411.86,-23406.05,-25122.64,-26514.76,-26758.16,-26982.62,-27349.56,-27761.03,-28107.01,-28334.17,-28511.65,-28661.41,-16724.61,-17780.93,-19204.47
-18.43844,-11049.6,-14663.38,-15829.32,-5161.628,-8036.791,-7993.722,-7071.563,-6309.923,-32280.22,-29163.62,-27756.27,-23806.97,-19979.62,-19161.27,-19229.09,-19785.34,-21062.74,-23325.94,-26049.16,-29339.87,-32348.75,-33336.93,-28145.9,-24392.43,-22107.98,-19788.86,-19333.06,-19346.28,-19693,-20369.8,-21559.94,-23185.36,-26038.17,-29200.95,-31773.12,-32725.29,-33707.16,-34618.84,-35561.72,-1125.58,-3069.906,-2995.902,-5454.92,-33563.37,-25332.7,-20578.87,-23608.47,-25345.28,-26754.64,-27000.18,-27226.21,-27595.72,-28010.04,-28358.41,-28587.14,-28765.83,-28916.62,-16889.97,-17955.78,-19361.3
-18.31832,-11174.61,-14812.64,-15988.31,-5221.784,-8115.895,-8070.087,-7131.365,-6377.346,-32546.54,-29404.97,-27982.14,-23996.97,-20133.87,-19306.75,-19375.04,-19936.63,-21226.52,-23512.28,-26263.01,-29587.99,-32628.62,-33623.2,-28371.87,-24581.3,-22281.81,-19941.16,-19480.44,-19493.86,-19844.2,-20527.95,-21730.17,-23372.15,-26254.52,-29450.69,-32049.21,-33007.6,-33995.81,-34913.31,-35862.14,-1142.991,-3106.284,-3026.797,-5493.233,-33840.28,-25538.62,-20746.9,-23812.23,-25569.44,-26996.22,-27243.91,-27471.53,-27843.6,-28260.79,-28611.56,-28841.85,-29021.77,-29173.59,-17056.66,-18132.03,-19519.07
-18.1982,-11300.81,-14963.15,-16148.61,-5282.525,-8195.635,-8147.037,-7191.549,-6445.373,-32814.49,-29647.8,-28209.35,-24188.08,-20288.96,-19453.01,-19521.76,-20088.73,-21391.22,-23699.7,-26478.15,-29837.69,-32910.33,-33911.34,-28599.16,-24771.2,-22456.63,-20094.29,-19628.6,-19642.23,-19996.23,-20686.98,-21901.37,-23560.04,-26472.21,-29702.04,-32327.14,-33291.77,-34286.34,-35209.68,-36164.46,-1160.624,-3143.024,-3057.958,-5531.726,-34118.89,-25745.77,-20915.94,-24017.33,-25795.14,-27239.49,-27489.37,-27718.56,-28093.22,-28513.29,-28866.46,-29098.33,-29279.48,-29432.32,-17224.7,-18309.69,-19677.79
-18.07808,-11428.21,-15114.93,-16310.24,-5343.853,-8276.013,-8224.577,-7252.114,-6514.008,-33084.07,-29892.13,-28437.93,-24380.29,-20444.91,-19600.04,-19669.27,-20241.66,-21556.83,-23888.2,-26694.6,-30088.98,-33193.89,-34201.35,-28827.78,-24962.16,-22632.44,-20248.26,-19777.57,-19791.4,-20149.08,-20846.89,-22073.55,-23749.03,-26691.25,-29955.02,-32606.91,-33577.8,-34578.75,-35507.94,-36468.71,-1178.482,-3180.129,-3089.386,-5570.398,-34399.19,-25954.15,-21085.99,-24223.77,-26022.37,-27484.48,-27736.54,-27967.33,-28344.58,-28767.54,-29123.13,-29356.58,-29538.95,-29692.84,-17394.09,-18488.77,-19837.46
-17.95796,-11556.82,-15267.99,-16473.19,-5405.772,-8357.032,-8302.71,-7313.063,-6583.255,-33355.3,-30137.95,-28667.86,-24573.61,-20601.71,-19747.86,-19817.56,-20395.41,-21723.35,-24077.79,-26912.35,-30341.85,-33479.32,-34493.25,-29057.74,-25154.16,-22809.24,-20403.06,-19927.33,-19941.37,-20302.76,-21007.68,-22246.7,-23939.13,-26911.64,-30209.63,-32888.53,-33865.7,-34873.05,-35808.11,-36774.88,-1196.566,-3217.601,-3121.083,-5609.251,-34681.21,-26163.78,-21257.06,-24431.56,-26251.14,-27731.19,-27985.45,-28217.84,-28597.68,-29023.54,-29381.56,-29616.59,-29800.21,-29955.13,-17564.84,-18669.27,-19998.08
-17.83784,-11686.64,-15422.32,-16637.48,-5468.288,-8438.697,-8381.437,-7374.396,-6653.119,-33628.17,-30385.26,-28899.16,-24768.04,-20759.36,-19896.46,-19966.64,-20549.98,-21890.79,-24268.48,-27131.41,-30596.32,-33766.61,-34787.03,-29289.02,-25347.21,-22987.03,-20558.7,-20077.88,-20092.14,-20457.27,-21169.35,-22420.83,-24130.34,-27133.37,-30465.87,-33172,-34155.48,-35169.24,-36110.18,-37082.97,-1214.878,-3255.443,-3153.05,-5648.283,-34964.93,-26374.64,-21429.15,-24640.71,-26481.46,-27979.61,-28236.1,-28470.09,-28852.54,-29281.32,-29641.77,-29878.39,-30063.25,-30219.22,-17736.95,-18851.2,-20159.66
-17.71772,-11817.68,-15577.94,-16803.12,-5531.404,-8521.011,-8460.762,-7436.115,-6723.603,-33902.69,-30634.08,-29131.83,-24963.59,-20917.86,-20045.84,-20116.5,-20705.38,-22059.15,-24460.25,-27351.79,-30852.39,-34055.77,-35082.7,-29521.65,-25541.32,-23165.82,-20715.18,-20229.24,-20243.71,-20612.61,-21331.91,-22595.94,-24322.66,-27356.46,-30723.76,-33457.33,-34447.14,-35467.33,-36414.18,-37393,-1233.421,-3293.657,-3185.289,-5687.496,-35250.37,-26586.75,-21602.27,-24851.21,-26713.34,-28229.78,-28488.5,-28724.09,-29109.17,-29540.86,-29903.75,-30141.98,-30328.08,-30485.09,-17910.44,-19034.57,-20322.19
-17.5976,-11949.96,-15734.86,-16970.1,-5595.124,-8603.977,-8540.689,-7498.222,-6794.711,-34178.87,-30884.41,-29365.87,-25160.25,-21077.23,-20196.01,-20267.15,-20861.6,-22228.44,-24653.13,-27573.49,-31110.07,-34346.82,-35380.28,-29755.62,-25736.48,-23345.6,-20872.51,-20381.4,-20396.08,-20768.78,-21495.36,-22772.03,-24516.09,-27580.92,-30983.29,-33744.54,-34740.68,-35767.33,-36720.1,-37704.97,-1252.196,-3332.246,-3217.801,-5726.889,-35537.53,-26800.11,-21776.41,-25063.08,-26946.78,-28481.68,-28742.65,-28979.86,-29367.56,-29802.19,-30167.53,-30407.36,-30594.71,-30752.78,-18085.3,-19219.39,-20485.69
-17.47748,-12083.47,-15893.09,-17138.45,-5659.452,-8687.598,-8621.219,-7560.716,-6866.447,-34456.7,-31136.25,-29601.28,-25358.03,-21237.45,-20346.97,-20418.58,-21018.65,-22398.64,-24847.1,-27796.51,-31369.36,-34639.75,-35679.76,-29990.93,-25932.69,-23526.38,-21030.67,-20534.36,-20549.26,-20925.79,-21659.69,-22949.11,-24710.65,-27806.73,-31244.47,-34033.61,-35036.12,-36069.25,-37027.95,-38018.89,-1271.205,-3371.213,-3250.59,-5766.462,-35826.42,-27014.72,-21951.58,-25276.31,-27181.78,-28735.32,-28998.56,-29237.39,-29627.73,-30065.3,-30433.11,-30674.54,-30863.15,-31022.27,-18261.56,-19405.66,-20650.15
-17.35736,-12218.24,-16052.62,-17308.17,-5724.392,-8771.879,-8702.356,-7623.6,-6938.816,-34736.2,-31389.6,-29838.07,-25556.94,-21398.53,-20498.71,-20570.81,-21176.53,-22569.77,-25042.18,-28020.85,-31630.26,-34934.57,-35981.15,-30227.59,-26129.96,-23708.16,-21189.68,-20688.12,-20703.25,-21083.63,-21824.92,-23127.17,-24906.32,-28033.92,-31507.31,-34324.57,-35333.45,-36373.08,-37337.74,-38334.76,-1290.451,-3410.56,-3283.655,-5806.216,-36117.03,-27230.58,-22127.78,-25490.92,-27418.36,-28990.72,-29256.23,-29496.69,-29889.68,-30330.21,-30700.48,-30943.54,-31133.39,-31293.58,-18439.21,-19593.4,-20815.57
-17.23724,-12354.25,-16213.47,-17479.26,-5789.95,-8856.823,-8784.103,-7686.874,-7011.821,-35017.36,-31644.47,-30076.24,-25756.96,-21560.48,-20651.24,-20723.83,-21335.24,-22741.83,-25238.36,-28246.52,-31892.79,-35231.3,-36284.47,-30465.6,-26328.3,-23890.94,-21349.54,-20842.69,-20858.04,-21242.3,-21991.03,-23306.23,-25103.12,-28262.47,-31771.82,-34617.41,-35632.7,-36678.84,-37649.47,-38652.59,-1309.935,-3450.29,-3316.999,-5846.151,-36409.38,-27447.7,-22305.02,-25706.9,-27656.52,-29247.88,-29515.69,-29757.78,-30153.43,-30596.91,-30969.67,-31214.34,-31405.46,-31566.71,-18618.26,-19782.6,-20981.96
-17.11712,-12491.54,-16375.65,-17651.74,-5856.127,-8942.433,-8866.463,-7750.541,-7085.466,-35300.2,-31900.87,-30315.8,-25958.12,-21723.28,-20804.56,-20877.64,-21494.79,-22914.81,-25435.65,-28473.52,-32156.94,-35529.93,-36589.7,-30704.96,-26527.69,-24074.73,-21510.24,-20998.07,-21013.64,-21401.82,-22158.04,-23486.27,-25301.04,-28492.41,-32037.99,-34912.15,-35933.86,-36986.53,-37963.15,-38972.39,-1329.66,-3490.407,-3350.623,-5886.267,-36703.47,-27666.09,-22483.29,-25924.27,-27896.25,-29506.8,-29776.92,-30020.65,-30418.97,-30865.43,-31240.67,-31486.97,-31679.36,-31841.67,-18798.72,-19973.29,-21149.32
-16.997,-12630.1,-16539.17,-17825.6,-5922.93,-9028.713,-8949.438,-7814.6,-7159.756,-35584.72,-32158.8,-30556.75,-26160.4,-21886.95,-20958.68,-21032.24,-21655.17,-23088.73,-25634.05,-28701.86,-32422.72,-35830.47,-36896.87,-30945.69,-26728.15,-24259.52,-21671.79,-21154.25,-21170.04,-21562.17,-22325.95,-23667.31,-25500.1,-28723.72,-32305.83,-35208.79,-36236.93,-37296.16,-38278.78,-39294.15,-1349.627,-3530.912,-3384.53,-5926.563,-36999.3,-27885.73,-22662.6,-26143.02,-28137.58,-29767.5,-30039.94,-30285.32,-30686.31,-31135.76,-31513.5,-31761.43,-31955.09,-32118.47,-18980.6,-20165.46,-21317.66
-16.87688,-12769.94,-16704.03,-18000.87,-5990.361,-9115.666,-9033.032,-7879.053,-7234.695,-35870.92,-32418.25,-30799.09,-26363.82,-22051.49,-21113.58,-21187.64,-21816.38,-23263.57,-25833.55,-28931.53,-32690.14,-36132.93,-37205.98,-31187.77,-26929.68,-24445.32,-21834.19,-21311.24,-21327.26,-21723.36,-22494.75,-23849.34,-25700.28,-28956.41,-32575.35,-35507.34,-36541.93,-37607.73,-38596.37,-39617.89,-1369.838,-3571.808,-3418.721,-5967.04,-37296.88,-28106.64,-22842.95,-26363.16,-28380.51,-30029.98,-30304.76,-30551.79,-30955.47,-31407.91,-31788.15,-32037.72,-32232.66,-32397.11,-19163.91,-20359.12,-21486.97
-16.75676,-12911.07,-16870.23,-18177.54,-6058.426,-9203.296,-9117.248,-7943.902,-7310.286,-36158.8,-32679.25,-31042.82,-26568.37,-22216.9,-21269.28,-21343.84,-21978.43,-23439.35,-26034.18,-29162.55,-32959.19,-36437.31,-37517.02,-31431.21,-27132.27,-24632.14,-21997.45,-21469.05,-21485.3,-21885.4,-22664.46,-24032.37,-25901.6,-29190.49,-32846.55,-35807.79,-36848.87,-37921.25,-38915.93,-39943.62,-1390.295,-3613.098,-3453.196,-6007.699,-37596.22,-28328.83,-23024.35,-26584.7,-28625.03,-30294.25,-30571.38,-30820.07,-31226.44,-31681.89,-32064.65,-32315.86,-32512.07,-32677.6,-19348.64,-20554.29,-21657.25
-16.63664,-13053.5,-17037.8,-18355.63,-6127.127,-9291.606,-9202.088,-8009.147,-7386.534,-36448.37,-32941.78,-31287.96,-26774.06,-22383.17,-21425.78,-21500.83,-22141.32,-23616.07,-26235.92,-29394.91,-33229.89,-36743.62,-37830.02,-31676.02,-27335.94,-24819.96,-22161.56,-21627.66,-21644.14,-22048.28,-22835.06,-24216.4,-26104.05,-29425.96,-33119.45,-36110.17,-37157.74,-38236.73,-39237.46,-40271.33,-1411.001,-3654.784,-3487.959,-6048.538,-37897.31,-28552.28,-23206.79,-26807.64,-28871.16,-30560.31,-30839.81,-31090.16,-31499.24,-31957.71,-32342.98,-32595.84,-32793.34,-32959.95,-19534.82,-20750.96,-21828.52
-16.51652,-13197.24,-17206.73,-18535.14,-6196.47,-9380.599,-9287.555,-8074.79,-7463.443,-36739.64,-33205.86,-31534.49,-26980.88,-22550.32,-21583.07,-21658.62,-22305.04,-23793.72,-26438.78,-29628.62,-33502.24,-37051.87,-38144.98,-31922.21,-27540.67,-25008.8,-22326.52,-21787.09,-21803.8,-22212.01,-23006.56,-24401.43,-26307.64,-29662.83,-33394.03,-36414.47,-37468.56,-38554.17,-39560.97,-40601.04,-1431.957,-3696.871,-3523.011,-6089.559,-38200.16,-28777.01,-23390.29,-27031.98,-29118.9,-30828.17,-31110.06,-31362.08,-31773.88,-32235.36,-32623.17,-32877.68,-33076.47,-33244.17,-19722.45,-20949.15,-22000.76
-16.3964,-13342.3,-17377.03,-18716.08,-6266.459,-9470.28,-9373.653,-8140.831,-7541.017,-37032.61,-33471.49,-31782.44,-27188.85,-22718.33,-21741.16,-21817.21,-22469.61,-23972.31,-26642.76,-29863.69,-33776.25,-37362.07,-38461.89,-32169.76,-27746.48,-25198.66,-22492.34,-21947.33,-21964.28,-22376.58,-23178.97,-24587.46,-26512.38,-29901.09,-33670.32,-36720.71,-37781.32,-38873.57,-39886.47,-40932.74,-1453.165,-3739.359,-3558.354,-6130.762,-38504.78,-29003.02,-23574.83,-27257.74,-29368.27,-31097.84,-31382.13,-31635.82,-32050.34,-32514.87,-32905.21,-33161.39,-33361.47,-33530.25,-19911.53,-21148.86,-22174
-16.27628,-13488.68,-17548.71,-18898.45,-6337.097,-9560.652,-9460.384,-8207.273,-7619.26,-37327.28,-33738.66,-32031.79,-27397.96,-22887.23,-21900.05,-21976.6,-22635.02,-24151.84,-26847.86,-30100.1,-34051.91,-37674.21,-38780.77,-32418.69,-27953.37,-25389.53,-22659.01,-22108.38,-22125.58,-22542,-23352.29,-24774.5,-26718.26,-30140.76,-33948.31,-37028.88,-38096.04,-39194.96,-40213.95,-41266.45,-1474.628,-3782.252,-3593.989,-6172.145,-38811.17,-29230.31,-23760.43,-27484.9,-29619.25,-31369.32,-31656.03,-31911.4,-32328.66,-32796.23,-33189.12,-33446.96,-33648.34,-33818.21,-20102.07,-21350.1,-22348.21
-16.15616,-13636.39,-17721.79,-19082.27,-6408.39,-9651.718,-9547.75,-8274.115,-7698.176,-37623.66,-34007.4,-32282.55,-27608.22,-23056.99,-22059.74,-22136.79,-22801.27,-24332.31,-27054.09,-30337.88,-34329.24,-37988.31,-39101.63,-32668.99,-28161.33,-25581.43,-22826.55,-22270.26,-22287.69,-22708.26,-23526.5,-24962.54,-26925.28,-30381.83,-34228.01,-37339,-38412.73,-39518.32,-40543.43,-41602.17,-1496.347,-3825.553,-3629.917,-6213.711,-39119.34,-29458.89,-23947.09,-27713.48,-29871.87,-31642.63,-31931.77,-32188.83,-32608.83,-33079.46,-33474.9,-33734.41,-33937.09,-34108.06,-20294.08,-21552.89,-22523.42
-16.03604,-13785.45,-17896.25,-19267.55,-6480.34,-9743.482,-9635.756,-8341.359,-7777.77,-37921.75,-34277.69,-32534.73,-27819.63,-23227.63,-22220.23,-22297.79,-22968.36,-24513.72,-27261.45,-30577.02,-34608.23,-38304.37,-39424.46,-32920.68,-28370.37,-25774.35,-22994.94,-22432.95,-22450.62,-22875.38,-23701.63,-25151.59,-27133.46,-30624.31,-34509.42,-37651.06,-38731.38,-39843.67,-40874.91,-41939.91,-1518.324,-3869.264,-3666.142,-6255.458,-39429.28,-29688.76,-24134.81,-27943.48,-30126.12,-31917.76,-32209.35,-32468.1,-32890.85,-33364.55,-33762.56,-34023.74,-34227.72,-34399.79,-20487.57,-21757.22,-22699.62
-15.91592,-13935.86,-18072.13,-19454.28,-6552.953,-9835.946,-9724.404,-8409.007,-7858.045,-38221.55,-34549.55,-32788.32,-28032.19,-23399.15,-22381.52,-22459.59,-23136.3,-24696.08,-27469.93,-30817.52,-34888.9,-38622.4,-39749.28,-33173.75,-28580.49,-25968.29,-23164.2,-22596.45,-22614.37,-23043.35,-23877.67,-25341.66,-27342.78,-30868.2,-34792.55,-37965.09,-39052.01,-40171.01,-41208.39,-42279.66,-1540.562,-3913.388,-3702.664,-6297.386,-39741.01,-29919.91,-24323.58,-28174.91,-30382.01,-32194.73,-32488.79,-32749.23,-33174.75,-33651.52,-34052.1,-34314.96,-34520.25,-34693.42,-20682.54,-21963.11,-22876.81
-15.7958,-14087.63,-18249.41,-19642.48,-6626.232,-9929.116,-9813.697,-8477.059,-7939.006,-38523.08,-34822.98,-33043.34,-28245.9,-23571.55,-22543.61,-22622.19,-23305.09,-24879.39,-27679.56,-31059.4,-35171.25,-38942.4,-40076.09,-33428.21,-28791.69,-26163.25,-23334.32,-22760.78,-22778.95,-23212.17,-24054.62,-25532.73,-27553.26,-31113.5,-35077.4,-38281.07,-39374.62,-40500.34,-41543.89,-42621.45,-1563.062,-3957.928,-3739.484,-6339.496,-40054.53,-30152.36,-24513.43,-28407.77,-30639.54,-32473.55,-32770.08,-33032.23,-33460.51,-33940.37,-34343.53,-34608.08,-34814.68,-34988.96,-20879.01,-22170.55,-23055
-15.67568,-14240.77,-18428.11,-19832.16,-6700.182,-10022.99,-9903.637,-8545.517,-8020.656,-38826.32,-35097.97,-33299.79,-28460.76,-23744.83,-22706.51,-22785.6,-23474.72,-25063.64,-27890.31,-31302.64,-35455.28,-39264.38,-40404.9,-33684.06,-29003.98,-26359.25,-23505.3,-22925.93,-22944.35,-23381.85,-24232.48,-25724.82,-27764.89,-31360.23,-35363.99,-38599.03,-39699.21,-40831.69,-41881.41,-42965.27,-1585.826,-4002.887,-3776.606,-6381.789,-40369.84,-30386.1,-24704.34,-28642.07,-30898.73,-32754.21,-33053.23,-33317.09,-33748.15,-34231.11,-34636.86,-34903.1,-35111.02,-35286.4,-21076.98,-22379.57,-23234.18
-15.55556,-14395.29,-18608.25,-20023.33,-6774.807,-10117.58,-9994.228,-8614.381,-8103.001,-39131.3,-35374.54,-33557.66,-28676.78,-23918.99,-22870.21,-22949.82,-23645.21,-25248.84,-28102.2,-31547.26,-35740.99,-39588.34,-40735.71,-33941.3,-29217.35,-26556.27,-23677.15,-23091.9,-23110.57,-23552.38,-24411.25,-25917.93,-27977.69,-31608.38,-35652.3,-38918.96,-40025.8,-41165.03,-42220.95,-43311.12,-1608.857,-4048.267,-3814.03,-6424.262,-40686.95,-30621.15,-24896.31,-28877.8,-31159.57,-33036.72,-33338.26,-33603.83,-34037.68,-34523.74,-34932.09,-35200.03,-35409.27,-35585.76,-21276.45,-22590.17,-23414.37
-15.43544,-14551.19,-18789.81,-20215.98,-6850.111,-10212.89,-10085.47,-8683.652,-8186.044,-39438.01,-35652.7,-33816.96,-28893.97,-24094.03,-23034.72,-23114.85,-23816.54,-25434.99,-28315.24,-31793.25,-36028.4,-39914.3,-41068.53,-34199.94,-29431.81,-26754.33,-23849.87,-23258.69,-23277.62,-23723.77,-24590.94,-26112.05,-28191.64,-31857.95,-35942.36,-39240.87,-40354.38,-41500.4,-42562.52,-43659.02,-1632.155,-4094.071,-3851.758,-6466.918,-41005.86,-30857.49,-25089.36,-29114.98,-31422.08,-33321.1,-33625.16,-33892.46,-34329.1,-34818.28,-35229.23,-35498.87,-35709.43,-35887.05,-21477.44,-22802.35,-23595.56
-15.31532,-14708.49,-18972.82,-20410.13,-6926.098,-10308.91,-10177.37,-8753.333,-8269.789,-39746.45,-35932.43,-34077.69,-29112.31,-24269.96,-23200.04,-23280.68,-23988.72,-25622.1,-28529.41,-32040.63,-36317.5,-40242.25,-41403.37,-34459.97,-29647.36,-26953.41,-24023.45,-23426.31,-23445.49,-23896.01,-24771.55,-26307.19,-28406.76,-32108.96,-36234.16,-39564.77,-40684.97,-41837.78,-42906.12,-44008.97,-1655.724,-4140.303,-3889.793,-6509.756,-41326.57,-31095.14,-25283.49,-29353.6,-31686.25,-33607.35,-33913.95,-34182.97,-34622.42,-35114.73,-35528.29,-35799.63,-36011.53,-36190.26,-21679.95,-23016.13,-23777.75
-15.1952,-14867.2,-19157.28,-20605.8,-7002.773,-10405.66,-10269.93,-8823.423,-8354.241,-40056.64,-36213.75,-34339.86,-29331.82,-24446.77,-23366.16,-23447.32,-24161.76,-25810.16,-28744.73,-32289.39,-36608.31,-40572.21,-41740.22,-34721.4,-29864,-27153.53,-24197.9,-23594.75,-23614.19,-24069.11,-24953.07,-26503.35,-28623.04,-32361.39,-36527.71,-39890.66,-41017.56,-42177.19,-43251.77,-44360.97,-1679.565,-4186.964,-3928.135,-6552.775,-41649.1,-31334.1,-25478.69,-29593.68,-31952.1,-33895.47,-34204.63,-34475.38,-34917.65,-35413.09,-35829.27,-36102.33,-36315.56,-36495.41,-21883.99,-23231.5,-23960.95
-15.07508,-15027.32,-19343.2,-20802.97,-7080.139,-10503.13,-10363.16,-8893.924,-8439.403,-40368.56,-36496.66,-34603.47,-29552.49,-24624.47,-23533.09,-23614.78,-24335.65,-25999.17,-28961.19,-32539.53,-36900.81,-40904.17,-42079.1,-34984.24,-30081.73,-27354.69,-24373.22,-23764.02,-23783.72,-24243.07,-25135.51,-26700.54,-28840.49,-32615.27,-36823.01,-40218.54,-41352.18,-42518.64,-43599.46,-44715.03,-1703.681,-4234.057,-3966.786,-6595.977,-41973.43,-31574.36,-25674.96,-29835.21,-32219.63,-34185.48,-34497.21,-34769.7,-35214.79,-35713.37,-36132.18,-36406.96,-36621.52,-36802.5,-22089.56,-23448.49,-24145.15
-14.95495,-15188.85,-19530.58,-21001.67,-7158.201,-10601.33,-10457.04,-8964.836,-8525.281,-40682.24,-36781.16,-34868.53,-29774.33,-24803.06,-23700.84,-23783.05,-24510.39,-26189.14,-29178.8,-32791.07,-37195.03,-41238.15,-42420.01,-35248.48,-30300.55,-27556.89,-24549.41,-23934.12,-23954.08,-24417.9,-25318.88,-26898.75,-29059.11,-32870.58,-37120.07,-40548.44,-41688.81,-42862.11,-43949.2,-45071.16,-1728.072,-4281.585,-4005.748,-6639.361,-42299.59,-31815.94,-25872.32,-30078.2,-32488.84,-34477.37,-34791.7,-35065.92,-35513.84,-36015.59,-36437.03,-36713.52,-36929.43,-37111.53,-22296.69,-23667.09,-24330.37
-14.83483,-15351.82,-19719.44,-21201.9,-7236.964,-10700.26,-10551.6,-9036.162,-8611.877,-40997.67,-37067.26,-35135.03,-29997.35,-24982.53,-23869.39,-23952.13,-24685.99,-26380.06,-29397.56,-33044,-37490.96,-41574.15,-42762.95,-35514.13,-30520.47,-27760.12,-24726.48,-24105.04,-24125.27,-24593.58,-25503.16,-27097.99,-29278.9,-33127.34,-37418.89,-40880.34,-42027.47,-43207.64,-44301,-45429.36,-1752.742,-4329.552,-4045.023,-6682.926,-42627.56,-32058.84,-26070.76,-30322.66,-32759.73,-34771.16,-35088.09,-35364.06,-35814.83,-36319.73,-36743.82,-37022.04,-37239.29,-37422.53,-22505.36,-23887.31,-24516.6
-14.71471,-15516.23,-19909.78,-21403.67,-7316.431,-10799.93,-10646.82,-9107.902,-8699.197,-41314.85,-37354.96,-35402.97,-30221.53,-25162.9,-24038.75,-24122.02,-24862.44,-26571.95,-29617.47,-33298.32,-37788.6,-41912.18,-43107.94,-35781.19,-30741.48,-27964.39,-24904.41,-24276.79,-24297.28,-24770.13,-25688.37,-27298.25,-29499.87,-33385.54,-37719.48,-41214.26,-42368.16,-43555.2,-44654.86,-45789.63,-1777.691,-4377.959,-4084.613,-6726.674,-42957.36,-32303.05,-26270.28,-30568.58,-33032.33,-35066.85,-35386.4,-35664.12,-36117.74,-36625.82,-37052.55,-37332.51,-37551.11,-37735.48,-22715.59,-24109.17,-24703.84
-14.59459,-15682.09,-20101.6,-21606.98,-7396.606,-10900.34,-10742.72,-9180.056,-8787.244,-41633.79,-37644.26,-35672.37,-30446.89,-25344.16,-24208.93,-24292.73,-25039.75,-26764.79,-29838.53,-33554.05,-38087.97,-42252.24,-43454.98,-36049.66,-30963.6,-28169.71,-25083.22,-24449.37,-24470.14,-24947.54,-25874.5,-27499.54,-29722.01,-33645.19,-38021.84,-41550.2,-42710.89,-43904.83,-45010.79,-46151.98,-1802.923,-4426.81,-4124.519,-6770.604,-43288.99,-32548.58,-26470.9,-30815.98,-33306.62,-35364.44,-35686.64,-35966.12,-36422.59,-36933.85,-37363.25,-37644.94,-37864.89,-38050.4,-22927.39,-24332.66,-24892.1
-14.47447,-15849.41,-20294.93,-21811.85,-7477.494,-11001.49,-10839.3,-9252.626,-8876.023,-41954.49,-37935.17,-35943.23,-30673.42,-25526.31,-24379.92,-24464.25,-25217.92,-26958.6,-30060.75,-33811.17,-38389.06,-42594.33,-43804.07,-36319.55,-31186.81,-28376.07,-25262.91,-24622.78,-24643.82,-25125.82,-26061.56,-27701.87,-29945.33,-33906.3,-38325.98,-41888.17,-43055.67,-44256.51,-45368.78,-46516.42,-1828.439,-4476.108,-4164.743,-6814.715,-43622.45,-32795.43,-26672.6,-31064.85,-33582.62,-35663.96,-35988.8,-36270.05,-36729.39,-37243.84,-37675.9,-37959.34,-38180.64,-38367.29,-23140.76,-24557.8,-25081.38
-14.35435,-16018.19,-20489.76,-22018.28,-7559.1,-11103.39,-10936.55,-9325.614,-8965.538,-42276.96,-38227.69,-36215.54,-30901.13,-25709.35,-24551.72,-24636.59,-25396.95,-27153.37,-30284.13,-34069.7,-38691.88,-42938.47,-44155.22,-36590.85,-31411.12,-28583.48,-25443.47,-24797.02,-24818.34,-25304.96,-26249.54,-27905.23,-30169.83,-34168.85,-38631.9,-42228.17,-43402.49,-44610.25,-45728.86,-46882.94,-1854.24,-4525.854,-4205.286,-6859.009,-43957.74,-33043.61,-26875.39,-31315.2,-33860.33,-35965.39,-36292.91,-36575.92,-37038.13,-37555.79,-37990.52,-38275.71,-38498.37,-38686.16,-23355.72,-24784.6,-25271.68
-14.23423,-16188.45,-20686.11,-22226.28,-7641.426,-11206.04,-11034.49,-9399.019,-9055.793,-42601.2,-38521.83,-36489.3,-31130.03,-25893.28,-24724.34,-24809.74,-25576.83,-27349.1,-30508.67,-34329.63,-38996.44,-43284.66,-44508.43,-36863.58,-31636.53,-28791.93,-25624.91,-24972.1,-24993.69,-25484.97,-26438.46,-28109.62,-30395.51,-34432.87,-38939.6,-42570.21,-43751.37,-44966.07,-46091.02,-47251.57,-1880.33,-4576.053,-4246.151,-6903.485,-44294.88,-33293.12,-27079.27,-31567.04,-34139.75,-36268.75,-36598.95,-36883.74,-37348.84,-37869.7,-38307.12,-38594.05,-38818.08,-39007.02,-23572.26,-25013.06,-25463
-14.11411,-16360.19,-20883.97,-22435.85,-7724.478,-11309.44,-11133.11,-9472.843,-9146.793,-42927.22,-38817.58,-36764.54,-31360.1,-26078.12,-24897.77,-24983.71,-25757.58,-27545.8,-30734.36,-34590.98,-39302.74,-43632.9,-44863.71,-37137.73,-31863.04,-29001.43,-25807.23,-25148.01,-25169.88,-25665.84,-26628.3,-28315.04,-30622.38,-34698.35,-39249.1,-42914.29,-44102.3,-45323.96,-46455.27,-47622.29,-1906.709,-4626.706,-4287.339,-6948.143,-44633.86,-33543.96,-27284.25,-31820.36,-34420.9,-36574.04,-36906.95,-37193.51,-37661.5,-38185.59,-38625.69,-38914.38,-39139.78,-39329.87,-23790.4,-25243.18,-25655.35
-13.99399,-16533.42,-21083.37,-22647.01,-7808.259,-11413.6,-11232.42,-9547.088,-9238.541,-43255.01,-39114.96,-37041.23,-31591.36,-26263.84,-25072.02,-25158.51,-25939.19,-27743.47,-30961.22,-34853.73,-39610.77,-43983.2,-45221.07,-37413.3,-32090.66,-29211.98,-25990.43,-25324.75,-25346.9,-25847.59,-26819.07,-28521.5,-30850.43,-34965.3,-39560.39,-43260.43,-44455.3,-45683.93,-46821.6,-47995.11,-1933.38,-4677.817,-4328.852,-6992.983,-44974.69,-33796.13,-27490.33,-32075.18,-34703.77,-36881.27,-37216.9,-37505.25,-37976.14,-38503.45,-38946.25,-39236.71,-39463.47,-39654.72,-24010.14,-25474.99,-25848.72
-13.87387,-16708.16,-21284.29,-22859.77,-7892.775,-11518.52,-11332.42,-9621.753,-9331.043,-43584.58,-39413.95,-37319.39,-31823.8,-26450.47,-25247.08,-25334.11,-26121.66,-27942.1,-31189.25,-35117.9,-39920.56,-44335.56,-45580.5,-37690.3,-32319.39,-29423.58,-26174.51,-25502.32,-25524.76,-26030.2,-27010.77,-28729.01,-31079.67,-35233.71,-39873.48,-43608.62,-44810.38,-46045.98,-47190.04,-48370.05,-1960.345,-4729.389,-4370.691,-7038.005,-45317.38,-34049.63,-27697.51,-32331.49,-34988.37,-37190.45,-37528.82,-37818.95,-38292.75,-38823.3,-39268.81,-39561.02,-39789.17,-39981.57,-24231.5,-25708.48,-26043.12
-13.75375,-16884.4,-21486.77,-23074.12,-7978.028,-11624.2,-11433.12,-9696.84,-9424.301,-43915.93,-39714.58,-37599.03,-32057.43,-26637.99,-25422.97,-25510.54,-26305,-28141.7,-31418.44,-35383.49,-40232.09,-44689.99,-45942.02,-37968.73,-32549.22,-29636.24,-26359.46,-25680.74,-25703.46,-26213.68,-27203.4,-28937.55,-31310.1,-35503.6,-40188.37,-43958.87,-45167.52,-46410.13,-47560.58,-48747.1,-1987.605,-4781.423,-4412.859,-7083.209,-45661.91,-34304.47,-27905.79,-32589.3,-35274.7,-37501.58,-37842.71,-38134.63,-38611.35,-39145.14,-39593.36,-39887.35,-40116.87,-40310.43,-24454.47,-25943.66,-26238.55
-13.63363,-17062.17,-21690.8,-23290.08,-8064.024,-11730.65,-11534.51,-9772.349,-9518.321,-44249.07,-40016.83,-37880.13,-32292.24,-26826.41,-25599.67,-25687.79,-26489.2,-28342.27,-31648.8,-35650.5,-40545.38,-45046.5,-46305.63,-38248.6,-32780.16,-29849.95,-26545.3,-25859.98,-25882.99,-26398.04,-27396.97,-29147.13,-31541.73,-35774.96,-40505.07,-44311.18,-45526.75,-46776.37,-47933.23,-49126.27,-2015.163,-4833.924,-4455.357,-7128.595,-46008.31,-34560.65,-28115.17,-32848.61,-35562.78,-37814.68,-38158.57,-38452.29,-38931.93,-39468.98,-39919.92,-40215.68,-40446.58,-40641.3,-24679.07,-26180.54,-26435.01
-13.51351,-17241.46,-21896.38,-23507.66,-8150.767,-11837.87,-11636.59,-9848.283,-9613.106,-44584.01,-40320.72,-38162.71,-32528.25,-27015.74,-25777.19,-25865.86,-26674.26,-28543.81,-31880.33,-35918.93,-40860.43,-45405.09,-46671.34,-38529.89,-33012.21,-30064.71,-26732.03,-26040.07,-26063.37,-26583.27,-27591.47,-29357.75,-31774.54,-36047.79,-40823.58,-44665.57,-45888.07,-47144.71,-48307.99,-49507.57,-2043.02,-4886.893,-4498.187,-7174.163,-46356.56,-34818.17,-28325.65,-33109.43,-35852.6,-38129.73,-38476.41,-38771.94,-39254.51,-39794.82,-40248.48,-40546.02,-40778.31,-40974.2,-24905.31,-26419.13,-26632.51
-13.39339,-17422.3,-22103.53,-23726.86,-8238.26,-11945.86,-11739.39,-9924.641,-9708.661,-44920.73,-40626.25,-38446.77,-32765.45,-27205.96,-25955.53,-26044.76,-26860.19,-28746.32,-32113.03,-36188.79,-41177.23,-45765.77,-47039.14,-38812.63,-33245.36,-30280.53,-26919.63,-26220.99,-26244.59,-26769.37,-27786.9,-29569.42,-32008.56,-36322.11,-41143.91,-45022.04,-46251.47,-47515.16,-48684.86,-49890.99,-2071.178,-4940.334,-4541.35,-7219.913,-46706.69,-35077.04,-28537.25,-33371.77,-36144.18,-38446.76,-38796.24,-39093.57,-39579.08,-40122.67,-40579.06,-40878.39,-41112.07,-41309.12,-25133.18,-26659.43,-26831.04
-13.27327,-17604.68,-22312.26,-23947.69,-8326.508,-12054.64,-11842.88,-10001.42,-9804.99,-45259.26,-40933.41,-38732.31,-33003.85,-27397.09,-26134.69,-26224.47,-27046.98,-28949.8,-32346.9,-36460.08,-41495.81,-46128.53,-47409.05,-39096.8,-33479.63,-30497.41,-27108.13,-26402.75,-26426.64,-26956.34,-27983.28,-29782.13,-32243.77,-36597.9,-41466.06,-45380.58,-46616.98,-47887.71,-49063.86,-50276.55,-2099.64,-4994.249,-4584.849,-7265.845,-47058.68,-35337.25,-28749.95,-33635.61,-36437.51,-38765.76,-39118.06,-39417.21,-39905.67,-40452.54,-40911.67,-41212.78,-41447.85,-41646.08,-25362.7,-26901.46,-27030.6
-13.15315,-17788.61,-22522.58,-24170.16,-8415.515,-12164.19,-11947.08,-10078.64,-9902.098,-45599.58,-41242.22,-39019.33,-33243.44,-27589.11,-26314.67,-26405.01,-27234.65,-29154.26,-32581.95,-36732.79,-41816.15,-46493.4,-47781.07,-39382.41,-33715.02,-30715.34,-27297.5,-26585.35,-26609.54,-27144.19,-28180.58,-29995.89,-32480.18,-36875.19,-41790.03,-45741.22,-46984.58,-48262.38,-49444.98,-50664.24,-2128.406,-5048.642,-4628.684,-7311.958,-47412.54,-35598.81,-28963.76,-33900.98,-36732.6,-39086.75,-39441.88,-39742.85,-40234.27,-40784.43,-41246.3,-41549.21,-41785.67,-41985.08,-25593.88,-27145.21,-27231.21
-13.03303,-17974.11,-22734.48,-24394.28,-8505.286,-12274.53,-12052,-10156.27,-9999.988,-45941.71,-41552.67,-39307.83,-33484.22,-27782.04,-26495.47,-26586.37,-27423.18,-29359.7,-32818.17,-37006.94,-42138.27,-46860.36,-48155.21,-39669.46,-33951.51,-30934.34,-27487.76,-26768.79,-26793.28,-27332.91,-28378.83,-30210.7,-32717.79,-37153.96,-42115.83,-46103.95,-47354.3,-48639.17,-49828.24,-51054.07,-2157.479,-5103.515,-4672.859,-7358.254,-47768.28,-35861.72,-29178.69,-34167.87,-37029.45,-39409.72,-39767.71,-40070.51,-40564.88,-41118.34,-41582.97,-41887.67,-42125.54,-42326.12,-25826.72,-27390.7,-27432.86
-12.91291,-18161.18,-22947.98,-24620.05,-8595.824,-12385.65,-12157.62,-10234.34,-10098.67,-46285.65,-41864.78,-39597.82,-33726.21,-27975.88,-26677.1,-26768.55,-27612.57,-29566.1,-33055.57,-37282.53,-42462.16,-47229.43,-48531.47,-39957.96,-34189.12,-31154.39,-27678.91,-26953.07,-26977.86,-27522.51,-28578.02,-30426.55,-32956.61,-37434.22,-42443.47,-46468.77,-47726.12,-49018.09,-50213.63,-51446.06,-2186.861,-5158.87,-4717.373,-7404.731,-48125.9,-36125.98,-29394.73,-34436.28,-37328.08,-39734.69,-40095.55,-40400.18,-40897.52,-41454.29,-41921.67,-42228.18,-42467.45,-42669.21,-26061.23,-27637.94,-27635.54
-12.79279,-18349.84,-23163.09,-24847.49,-8687.134,-12497.57,-12263.96,-10312.83,-10198.13,-46631.39,-42178.53,-39889.3,-33969.4,-28170.62,-26859.54,-26951.56,-27802.84,-29773.49,-33294.15,-37559.55,-42787.84,-47600.62,-48909.85,-40247.9,-34427.85,-31375.51,-27870.95,-27138.18,-27163.29,-27712.98,-28778.14,-30643.46,-33196.63,-37715.98,-42772.94,-46835.7,-48100.06,-49399.14,-50601.17,-51840.19,-2216.554,-5214.711,-4762.23,-7451.39,-48485.4,-36391.6,-29611.89,-34706.22,-37628.48,-40061.67,-40425.41,-40731.87,-41232.19,-41792.27,-42262.43,-42570.74,-42811.41,-43014.35,-26297.41,-27886.93,-27839.28
-12.67267,-18540.08,-23379.81,-25076.59,-8779.22,-12610.28,-12371.02,-10391.76,-10298.4,-46978.95,-42493.94,-40182.28,-34213.78,-28366.27,-27042.81,-27135.39,-27993.98,-29981.85,-33533.92,-37838.01,-43115.3,-47973.91,-49290.36,-40539.29,-34667.69,-31597.7,-28063.87,-27324.14,-27349.55,-27904.33,-28979.21,-30861.42,-33437.85,-37999.23,-43104.25,-47204.74,-48476.12,-49782.32,-50990.84,-52236.48,-2246.559,-5271.04,-4807.431,-7498.23,-48846.79,-36658.58,-29830.16,-34977.7,-37930.66,-40390.65,-40757.3,-41065.59,-41568.9,-42132.3,-42605.23,-42915.36,-43157.44,-43361.56,-26535.29,-28137.68,-28044.05
-12.55255,-18731.93,-23598.16,-25307.37,-8872.086,-12723.79,-12478.8,-10471.12,-10399.46,-47328.33,-42811.01,-40476.74,-34459.37,-28562.82,-27226.9,-27320.05,-28185.98,-30191.19,-33774.86,-38117.91,-43444.55,-48349.33,-49673,-40832.13,-34908.64,-31820.95,-28257.69,-27510.95,-27536.67,-28096.56,-29181.22,-31080.43,-33680.28,-38283.98,-43437.41,-47575.89,-48854.31,-50167.63,-51382.67,-52634.93,-2276.879,-5327.861,-4852.977,-7545.252,-49210.06,-36926.91,-30049.56,-35250.71,-38234.62,-40721.64,-41091.21,-41401.35,-41907.65,-42474.38,-42950.09,-43262.03,-43505.52,-43710.84,-26774.85,-28390.2,-28249.88
-12.43243,-18925.39,-23818.13,-25539.84,-8965.737,-12838.1,-12587.31,-10550.9,-10501.33,-47679.52,-43129.73,-40772.71,-34706.17,-28760.28,-27411.82,-27505.53,-28378.86,-30401.51,-34016.99,-38399.26,-43775.58,-48726.88,-50057.79,-41126.43,-35150.72,-32045.26,-28452.39,-27698.59,-27724.62,-28289.67,-29384.17,-31300.49,-33923.93,-38570.24,-43772.42,-47949.16,-49234.63,-50555.1,-51776.65,-53035.54,-2307.514,-5385.176,-4898.871,-7592.455,-49575.23,-37196.6,-30270.07,-35525.26,-38540.37,-41054.65,-41427.16,-41739.14,-42248.45,-42818.52,-43297.01,-43610.77,-43855.68,-44062.19,-27016.11,-28644.49,-28456.75
-12.31231,-19120.46,-24039.74,-25774,-9060.176,-12953.22,-12696.54,-10631.12,-10604,-48032.54,-43450.12,-41070.17,-34954.17,-28958.65,-27597.56,-27691.84,-28572.61,-30612.81,-34260.31,-38682.06,-44108.42,-49106.56,-50444.72,-41422.18,-35393.92,-32270.64,-28647.98,-27887.08,-27913.43,-28483.66,-29588.06,-31521.61,-34168.78,-38857.99,-44109.28,-48324.56,-49617.09,-50944.71,-52172.79,-53438.33,-2338.467,-5442.988,-4945.114,-7639.84,-49942.29,-37467.66,-30491.71,-35801.36,-38847.92,-41389.69,-41765.16,-42078.99,-42591.3,-43164.72,-43646.01,-43961.59,-44207.92,-44415.61,-27259.08,-28900.57,-28664.67
-12.19219,-19317.17,-24263,-26009.86,-9155.407,-13069.14,-12806.5,-10711.78,-10707.49,-48387.38,-43772.18,-41369.13,-35203.38,-29157.93,-27784.13,-27878.98,-28767.23,-30825.09,-34504.81,-38966.3,-44443.05,-49488.37,-50833.79,-41719.38,-35638.23,-32497.09,-28844.46,-28076.41,-28103.07,-28678.53,-29792.89,-31743.78,-34414.85,-39147.26,-44448,-48702.08,-50001.69,-51336.47,-52571.1,-53843.28,-2369.74,-5501.299,-4991.708,-7687.406,-50311.25,-37740.08,-30714.48,-36079,-39157.27,-41726.76,-42105.2,-42420.88,-42936.21,-43512.99,-43997.07,-44314.48,-44562.23,-44771.13,-27503.76,-29158.43,-28873.64
-12.07207,-19515.51,-24487.91,-26247.43,-9251.436,-13185.88,-12917.19,-10792.87,-10811.8,-48744.05,-44095.9,-41669.59,-35453.8,-29358.11,-27971.52,-28066.95,-28962.72,-31038.36,-34750.49,-39252,-44779.49,-49872.33,-51225.02,-42018.04,-35883.67,-32724.61,-29041.84,-28266.58,-28293.57,-28874.27,-29998.67,-31967.01,-34662.13,-39438.03,-44788.58,-49081.73,-50388.43,-51730.39,-52971.57,-54250.41,-2401.334,-5560.113,-5038.655,-7735.153,-50682.11,-38013.86,-30938.37,-36358.19,-39468.42,-42065.87,-42447.29,-42764.84,-43283.19,-43863.32,-44350.22,-44669.46,-44918.63,-45128.73,-27750.17,-29418.09,-29083.67
-11.95195,-19715.49,-24714.49,-26486.71,-9348.266,-13303.43,-13028.61,-10874.39,-10916.92,-49102.56,-44421.3,-41971.56,-35705.42,-29559.21,-28159.73,-28255.74,-29159.08,-31252.6,-34997.37,-39539.15,-45117.73,-50258.43,-51618.41,-42318.16,-36130.23,-32953.19,-29240.1,-28457.6,-28484.91,-29070.9,-30205.4,-32191.3,-34910.63,-39730.32,-45131.02,-49463.53,-50777.32,-52126.48,-53374.21,-54659.72,-2433.252,-5619.432,-5085.955,-7783.082,-51054.87,-38289.02,-31163.39,-36638.93,-39781.37,-42407.01,-42791.45,-43110.86,-43632.24,-44215.74,-44705.45,-45026.52,-45277.13,-45488.42,-27998.3,-29679.56,-29294.75
-11.83183,-19917.13,-24942.73,-26727.72,-9445.9,-13421.8,-13140.78,-10956.35,-11022.87,-49462.89,-44748.36,-42275.03,-35958.26,-29761.21,-28348.77,-28445.36,-29356.32,-31467.83,-35245.44,-39827.75,-45457.78,-50646.68,-52013.96,-42619.74,-36377.91,-33182.85,-29439.26,-28649.46,-28677.1,-29268.41,-30413.07,-32416.64,-35160.34,-40024.12,-45475.34,-49847.46,-51168.37,-52524.72,-53779.03,-55071.22,-2465.494,-5679.259,-5133.612,-7831.191,-51429.54,-38565.54,-31389.53,-36921.24,-40096.14,-42750.21,-43137.66,-43458.94,-43983.36,-44570.25,-45062.77,-45385.68,-45637.72,-45850.22,-28248.16,-29942.83,-29506.88
-11.71171,-20120.43,-25172.64,-26970.46,-9544.345,-13540.99,-13253.68,-11038.75,-11129.65,-49825.06,-45077.11,-42580.01,-36212.32,-29964.13,-28538.64,-28635.81,-29554.43,-31684.04,-35494.7,-40117.81,-45799.64,-51037.09,-52411.68,-42922.78,-36626.71,-33413.58,-29639.31,-28842.16,-28870.13,-29466.8,-30621.69,-32643.05,-35411.28,-40319.44,-45821.52,-50233.55,-51561.58,-52925.14,-54186.03,-55484.9,-2498.064,-5739.597,-5181.627,-7879.481,-51806.12,-38843.44,-31616.81,-37205.1,-40412.73,-43095.46,-43485.95,-43809.11,-44336.57,-44926.84,-45422.18,-45746.94,-46000.41,-46214.12,-28499.77,-30207.93,-29720.07
-11.59159,-20325.41,-25404.25,-27214.94,-9643.602,-13661,-13367.33,-11121.58,-11237.27,-50189.07,-45407.53,-42886.51,-36467.58,-30167.96,-28729.33,-28827.08,-29753.42,-31901.24,-35745.15,-40409.34,-46143.31,-51429.65,-52811.56,-43227.29,-36876.64,-33645.38,-29840.26,-29035.72,-29064.01,-29666.07,-30831.25,-32870.51,-35663.43,-40616.27,-46169.58,-50621.78,-51956.95,-53327.74,-54595.21,-55900.78,-2530.961,-5800.449,-5230.001,-7927.952,-52184.62,-39122.71,-31845.22,-37490.52,-40731.13,-43442.77,-43836.32,-44161.35,-44691.86,-45285.53,-45783.7,-46110.31,-46365.22,-46580.13,-28753.13,-30474.85,-29934.33
-11.47147,-20532.06,-25637.54,-27461.16,-9743.678,-13781.85,-13481.72,-11204.85,-11345.72,-50554.93,-45739.64,-43194.51,-36724.06,-30372.7,-28920.85,-29019.19,-29953.28,-32119.42,-35996.8,-40702.32,-46488.81,-51824.38,-53213.62,-43533.26,-37127.69,-33878.26,-30042.1,-29230.11,-29258.75,-29866.22,-31041.77,-33099.04,-35916.8,-40914.63,-46519.52,-51012.17,-52354.49,-53732.51,-55006.58,-56318.85,-2564.189,-5861.817,-5278.736,-7976.604,-52565.02,-39403.35,-32074.77,-37777.52,-41051.36,-43792.14,-44188.77,-44515.68,-45049.25,-45646.31,-46147.33,-46475.79,-46732.13,-46948.26,-29008.24,-30743.61,-30149.64
-11.35135,-20740.41,-25872.53,-27709.14,-9844.575,-13903.52,-13596.86,-11288.57,-11455.02,-50922.62,-46073.42,-43504.03,-36981.76,-30578.35,-29113.2,-29212.12,-30154.01,-32338.58,-36249.65,-40996.77,-46836.13,-52221.28,-53617.87,-43840.7,-37379.86,-34112.2,-30244.83,-29425.36,-29454.32,-30067.26,-31253.23,-33328.63,-36171.4,-41214.51,-46871.34,-51404.73,-52754.2,-54139.47,-55420.14,-56739.13,-2597.748,-5923.704,-5327.834,-8025.436,-52947.35,-39685.38,-32305.45,-38066.08,-41373.42,-44143.59,-44543.31,-44872.11,-45408.74,-46009.21,-46513.06,-46843.38,-47101.17,-47318.51,-29265.12,-31014.2,-30366.01
-11.23123,-20950.45,-26109.23,-27958.87,-9946.298,-14026.03,-13712.75,-11372.72,-11565.16,-51292.17,-46408.9,-43815.06,-37240.68,-30784.92,-29306.38,-29405.88,-30355.62,-32558.73,-36503.69,-41292.68,-47185.27,-52620.35,-54024.29,-44149.61,-37633.17,-34347.23,-30448.46,-29621.44,-29650.75,-30269.18,-31465.64,-33559.28,-36427.22,-41515.92,-47225.05,-51799.45,-53156.09,-54548.61,-55835.9,-57161.61,-2631.642,-5986.114,-5377.297,-8074.449,-53331.6,-39968.78,-32537.27,-38356.21,-41697.32,-44497.11,-44899.94,-45230.63,-45770.33,-46374.21,-46880.92,-47213.09,-47472.33,-47690.88,-29523.77,-31286.65,-30583.44
-11.11111,-21162.21,-26347.65,-28210.38,-10048.85,-14149.38,-13829.39,-11457.31,-11676.15,-51663.56,-46746.06,-44127.62,-37500.81,-30992.4,-29500.38,-29600.47,-30558.1,-32779.87,-36758.92,-41590.06,-47536.24,-53021.59,-54432.9,-44459.99,-37887.59,-34583.33,-30652.98,-29818.38,-29848.03,-30471.98,-31679,-33791,-36684.27,-41818.86,-47580.65,-52196.34,-53560.16,-54959.95,-56253.86,-57586.29,-2665.87,-6049.048,-5427.126,-8123.642,-53717.77,-40253.56,-32770.22,-38647.92,-42023.05,-44852.71,-45258.67,-45591.25,-46134.03,-46741.34,-47250.89,-47584.93,-47845.61,-48065.39,-29784.2,-31560.95,-30801.94
-10.99099,-21375.68,-26587.79,-28463.66,-10152.24,-14273.57,-13946.79,-11542.34,-11788,-52036.81,-47084.91,-44441.69,-37762.16,-31200.79,-29695.21,-29795.9,-30761.46,-33002,-37015.36,-41888.91,-47889.04,-53425.02,-54843.71,-44771.84,-38143.15,-34820.51,-30858.4,-30016.16,-30046.16,-30675.67,-31893.3,-34023.78,-36942.54,-42123.32,-47938.14,-52595.4,-53966.41,-55373.48,-56674.02,-58013.19,-2700.435,-6112.51,-5477.324,-8173.016,-54105.86,-40539.72,-33004.32,-38941.21,-42350.63,-45210.4,-45619.5,-45953.98,-46499.85,-47110.58,-47623,-47958.9,-48221.04,-48442.03,-30046.41,-31837.11,-31021.5
-10.87087,-21590.87,-26829.66,-28718.73,-10256.46,-14398.61,-14064.95,-11627.82,-11900.7,-52411.9,-47425.46,-44757.28,-38024.74,-31410.1,-29890.87,-29992.15,-30965.7,-33225.12,-37272.99,-42189.23,-48243.67,-53830.64,-55256.71,-45085.16,-38399.83,-35058.76,-31064.71,-30214.79,-30245.13,-30880.24,-32108.56,-34257.63,-37202.04,-42429.32,-48297.53,-52996.65,-54374.86,-55789.21,-57096.39,-58442.3,-2735.339,-6176.502,-5527.891,-8222.569,-54495.88,-40827.26,-33239.55,-39236.09,-42680.05,-45570.18,-45982.45,-46318.83,-46867.78,-47481.95,-47997.24,-48335.01,-48598.6,-48820.81,-30310.42,-32115.15,-31242.13
-10.75075,-21807.81,-27073.26,-28975.59,-10361.53,-14524.49,-14183.86,-11713.74,-12014.27,-52788.86,-47767.7,-45074.4,-38288.53,-31620.32,-30087.35,-30189.23,-31170.81,-33449.22,-37531.83,-42491.03,-48600.15,-54238.44,-55671.91,-45399.96,-38657.64,-35298.09,-31271.92,-30414.27,-30444.96,-31085.7,-32324.77,-34492.54,-37462.77,-42736.85,-48658.82,-53400.08,-54785.5,-56207.14,-57520.97,-58873.63,-2770.583,-6241.027,-5578.83,-8272.302,-54887.84,-41116.19,-33475.93,-39532.54,-43011.32,-45932.06,-46347.5,-46685.79,-47237.85,-47855.46,-48373.61,-48713.26,-48978.3,-49201.74,-30576.22,-32395.05,-31463.83
-10.63063,-22026.48,-27318.62,-29234.25,-10467.45,-14651.22,-14303.55,-11800.1,-12128.71,-53167.68,-48111.64,-45393.03,-38553.55,-31831.46,-30284.66,-30387.14,-31376.8,-33674.31,-37791.87,-42794.3,-48958.46,-54648.44,-56089.31,-45716.23,-38916.58,-35538.5,-31480.03,-30614.59,-30645.63,-31292.04,-32541.93,-34728.53,-37724.73,-43045.92,-49022.02,-53805.69,-55198.34,-56627.28,-57947.76,-59307.19,-2806.169,-6306.088,-5630.142,-8322.215,-55281.72,-41406.51,-33713.45,-39830.59,-43344.45,-46296.04,-46714.68,-47054.88,-47610.04,-48231.1,-48752.13,-49093.65,-49360.16,-49584.83,-30843.83,-32676.85,-31686.6
-10.51051,-22246.91,-27565.72,-29494.71,-10574.21,-14778.81,-14423.99,-11886.9,-12244.02,-53548.35,-48457.28,-45713.2,-38819.79,-32043.51,-30482.81,-30585.88,-31583.66,-33900.39,-38053.11,-43099.04,-49318.61,-55060.64,-56508.92,-46033.98,-39176.65,-35779.99,-31689.03,-30815.76,-30847.16,-31499.26,-32760.05,-34965.57,-37987.92,-43356.53,-49387.12,-54213.5,-55613.38,-57049.64,-58376.78,-59742.97,-2842.098,-6371.688,-5681.829,-8372.308,-55677.55,-41698.21,-33952.12,-40130.22,-43679.44,-46662.13,-47083.99,-47426.1,-47984.37,-48608.88,-49132.8,-49476.2,-49744.17,-49970.07,-31113.25,-32960.53,-31910.43
-10.39039,-22469.1,-27814.59,-29756.99,-10681.83,-14907.26,-14545.21,-11974.15,-12360.21,-53930.89,-48804.62,-46034.89,-39087.26,-32256.48,-30681.78,-30785.46,-31791.41,-34127.46,-38315.56,-43405.26,-49680.61,-55475.04,-56930.75,-46353.2,-39437.84,-36022.56,-31898.93,-31017.78,-31049.53,-31707.37,-32979.11,-35203.69,-38252.34,-43668.68,-49754.13,-54623.51,-56030.63,-57474.2,-58808.01,-60180.97,-2878.372,-6437.83,-5733.893,-8422.58,-56075.31,-41991.3,-34191.93,-40431.46,-44016.29,-47030.33,-47455.43,-47799.46,-48360.83,-48988.82,-49515.61,-49860.9,-50130.34,-50357.47,-31384.5,-33246.12,-32135.34
-10.27027,-22693.06,-28065.22,-30021.09,-10790.31,-15036.57,-14667.2,-12061.85,-12477.28,-54315.3,-49153.66,-46358.12,-39355.95,-32470.36,-30881.57,-30985.86,-32000.02,-34355.52,-38579.21,-43712.97,-50044.46,-55891.65,-57354.79,-46673.91,-39700.17,-36266.21,-32109.73,-31220.64,-31252.76,-31916.37,-33199.13,-35442.88,-38518,-43982.38,-50123.05,-55035.71,-56450.08,-57900.99,-59241.48,-60621.21,-2914.992,-6504.515,-5786.335,-8473.031,-56475.01,-42285.78,-34432.89,-40734.28,-44355.01,-47400.65,-47829,-48174.95,-48739.45,-49370.9,-49900.59,-50247.76,-50518.67,-50747.03,-31657.57,-33533.6,-32361.31
-10.15015,-22918.8,-28317.64,-30287.02,-10899.65,-15166.74,-14789.96,-12149.99,-12595.23,-54701.57,-49504.42,-46682.87,-39625.87,-32685.16,-31082.2,-31187.09,-32209.52,-34584.57,-38844.06,-44022.15,-50410.16,-56310.46,-57781.05,-46996.1,-39963.62,-36510.94,-32321.42,-31424.36,-31456.83,-32126.25,-33420.1,-35683.13,-38784.89,-44297.61,-50493.89,-55450.12,-56871.75,-58330,-59677.17,-61063.69,-2951.961,-6571.748,-5839.157,-8523.662,-56876.65,-42581.66,-34675,-41038.71,-44695.6,-47773.1,-48204.71,-48552.59,-49120.22,-49755.14,-50287.73,-50636.79,-50909.17,-51138.77,-31932.47,-33823.01,-32588.36
-10.03003,-23146.33,-28571.83,-30554.78,-11009.85,-15297.78,-14913.49,-12238.58,-12714.07,-55089.72,-49856.87,-47009.15,-39897.02,-32900.88,-31283.65,-31389.15,-32419.89,-34814.62,-39110.12,-44332.82,-50777.72,-56731.49,-58209.53,-47319.77,-40228.21,-36756.75,-32534.01,-31628.92,-31661.76,-32337.02,-33642.02,-35924.46,-39053.01,-44614.4,-50866.65,-55866.74,-57295.64,-58761.23,-60115.09,-61508.4,-2989.279,-6639.53,-5892.362,-8574.472,-57280.24,-42878.92,-34918.25,-41344.74,-45038.06,-48147.67,-48582.57,-48932.38,-49503.14,-50141.55,-50677.04,-51027.99,-51301.84,-51532.68,-32209.22,-34114.33,-32816.49
-9.90991,-23375.66,-28827.82,-30824.39,-11120.93,-15429.69,-15037.81,-12327.62,-12833.8,-55479.73,-50211.04,-47336.97,-40169.39,-33117.51,-31485.94,-31592.05,-32631.14,-35045.65,-39377.39,-44644.97,-51147.13,-57154.74,-58640.24,-47644.92,-40493.92,-37003.65,-32747.5,-31834.33,-31867.54,-32548.67,-33864.89,-36166.85,-39322.38,-44932.73,-51241.33,-56285.58,-57721.75,-59194.7,-60555.25,-61955.36,-3026.948,-6707.864,-5945.949,-8625.46,-57685.77,-43177.58,-35162.66,-41652.38,-45382.4,-48524.38,-48962.59,-49314.33,-49888.22,-50530.12,-51068.52,-51421.37,-51696.69,-51928.77,-32487.81,-34407.57,-33045.69
-9.78979,-23606.79,-29085.6,-31095.85,-11232.88,-15562.47,-15162.91,-12417.1,-12954.44,-55871.62,-50566.92,-47666.32,-40442.99,-33335.06,-31689.05,-31795.77,-32843.27,-35277.67,-39645.87,-44958.61,-51518.4,-57580.22,-59073.17,-47971.55,-40760.77,-37251.63,-32961.89,-32040.58,-32074.16,-32761.21,-34088.72,-36410.32,-39592.98,-45252.61,-51617.94,-56706.63,-58150.09,-59630.39,-60997.65,-62404.56,-3064.97,-6776.754,-5999.922,-8676.627,-58093.25,-43477.64,-35408.22,-41961.62,-45728.63,-48903.23,-49344.75,-49698.43,-50275.47,-50920.86,-51462.17,-51816.93,-52093.73,-52327.05,-32768.26,-34702.75,-33275.96
-9.66967,-23839.74,-29345.19,-31369.16,-11345.71,-15696.14,-15288.79,-12507.04,-13075.97,-56265.39,-50924.51,-47997.21,-40717.83,-33553.52,-31892.99,-32000.33,-33056.27,-35510.69,-39915.55,-45273.73,-51891.53,-58007.91,-59508.35,-48299.67,-41028.75,-37500.68,-33177.17,-32247.69,-32281.64,-32974.64,-34313.5,-36654.86,-39864.81,-45574.04,-51996.48,-57129.9,-58580.65,-60068.33,-61442.29,-62856.01,-3103.346,-6846.202,-6054.282,-8727.972,-58502.68,-43779.09,-35654.93,-42272.47,-46076.74,-49284.22,-49729.09,-50084.7,-50664.89,-51313.78,-51858.01,-52214.67,-52492.95,-52727.51,-33050.56,-34999.87,-33507.31
-9.54955,-24074.51,-29606.6,-31644.35,-11459.43,-15830.68,-15415.45,-12597.42,-13198.41,-56661.03,-51283.82,-48329.64,-40993.89,-33772.91,-32097.76,-32205.71,-33270.15,-35744.7,-40186.45,-45590.34,-52266.53,-58437.84,-59945.76,-48629.27,-41297.86,-37750.83,-33393.36,-32455.64,-32489.97,-33188.95,-34539.24,-36900.47,-40137.89,-45897.03,-52376.95,-57555.39,-59013.45,-60508.5,-61889.18,-63309.71,-3142.078,-6916.21,-6109.031,-8779.496,-58914.07,-44081.94,-35902.8,-42584.94,-46426.74,-49667.36,-50115.58,-50473.14,-51056.49,-51708.88,-52256.04,-52614.6,-52894.36,-53130.17,-33334.74,-35298.94,-33739.74
-9.429429,-24311.12,-29869.83,-31921.4,-11574.03,-15966.1,-15542.91,-12688.25,-13321.76,-57058.55,-51644.85,-48663.6,-41271.18,-33993.21,-32303.36,-32411.92,-33484.91,-35979.7,-40458.55,-45908.45,-52643.39,-58870,-60385.41,-48960.37,-41568.09,-38002.05,-33610.44,-32664.44,-32699.15,-33404.15,-34765.93,-37147.16,-40412.2,-46221.57,-52759.35,-57983.12,-59448.48,-60950.92,-62338.32,-63765.66,-3181.167,-6986.782,-6164.169,-8831.198,-59327.41,-44386.19,-36151.82,-42899.02,-46778.64,-50052.65,-50504.25,-50863.76,-51450.26,-52106.17,-52656.25,-53016.72,-53297.97,-53535.03,-33620.79,-35599.96,-33973.25
-9.309309,-24549.56,-30134.88,-32200.34,-11689.52,-16102.42,-15671.16,-12779.54,-13446.03,-57457.96,-52007.59,-48999.11,-41549.71,-34214.42,-32509.78,-32618.97,-33700.55,-36215.69,-40731.87,-46228.04,-53022.12,-59304.4,-60827.3,-49292.94,-41839.47,-38254.36,-33828.42,-32874.09,-32909.18,-33620.23,-34993.58,-37394.91,-40687.76,-46547.67,-53143.69,-58413.07,-59885.75,-61395.58,-62789.71,-64223.88,-3220.614,-7057.919,-6219.7,-8883.077,-59742.7,-44691.84,-36401.99,-43214.72,-47132.43,-50440.1,-50895.1,-51256.56,-51846.23,-52505.65,-53058.66,-53421.04,-53703.78,-53942.09,-33908.73,-35902.95,-34207.84
-9.189189,-24789.86,-30401.78,-32481.16,-11805.9,-16239.62,-15800.19,-12871.27,-13571.21,-57859.24,-52372.06,-49336.15,-41829.46,-34436.56,-32717.03,-32826.84,-33917.06,-36452.67,-41006.39,-46549.13,-53402.73,-59741.04,-61271.45,-49627.01,-42111.97,-38507.76,-34047.3,-33084.59,-33120.06,-33837.21,-35222.17,-37643.74,-40964.56,-46875.33,-53529.97,-58845.26,-60325.27,-61842.5,-63243.35,-64684.35,-3260.421,-7129.626,-6275.625,-8935.134,-60159.96,-44998.89,-36653.32,-43532.05,-47488.12,-50829.72,-51288.12,-51651.54,-52244.38,-52907.33,-53463.27,-53827.57,-54111.79,-54351.35,-34198.55,-36207.9,-34443.5
-9.069069,-25032.02,-30670.51,-32763.87,-11923.19,-16377.71,-15930.03,-12963.46,-13697.31,-58262.42,-52738.24,-49674.74,-42110.45,-34659.61,-32925.11,-33035.55,-34134.45,-36690.65,-41282.13,-46871.71,-53785.2,-60179.92,-61717.84,-49962.57,-42385.6,-38762.24,-34267.07,-33295.93,-33331.79,-34055.06,-35451.73,-37893.65,-41242.6,-47204.55,-53918.19,-59279.69,-60767.03,-62291.66,-63699.26,-65147.08,-3300.589,-7201.904,-6331.945,-8987.369,-60579.17,-45307.34,-36905.81,-43850.99,-47845.72,-51221.5,-51683.34,-52048.7,-52644.72,-53311.2,-53870.09,-54236.3,-54522.02,-54762.83,-34490.27,-36514.83,-34680.25
-8.948949,-25276.04,-30941.1,-33048.49,-12041.37,-16516.7,-16060.66,-13056.1,-13824.35,-58667.48,-53106.15,-50014.87,-42392.68,-34883.57,-33134.02,-33245.08,-34352.72,-36929.62,-41559.08,-47195.79,-54169.56,-60621.05,-62166.49,-50299.61,-42660.37,-39017.8,-34487.75,-33508.12,-33544.37,-34273.81,-35682.24,-38144.63,-41521.88,-47535.33,-54308.36,-59716.37,-61211.05,-62743.09,-64157.42,-65612.08,-3341.12,-7274.756,-6388.662,-9039.781,-61000.35,-45617.19,-37159.46,-44171.56,-48205.23,-51615.46,-52080.74,-52448.07,-53047.27,-53717.28,-54279.11,-54647.25,-54934.45,-55176.52,-34783.89,-36823.73,-34918.08
-8.828829,-25521.94,-31213.55,-33335.02,-12160.47,-16656.59,-16192.1,-13149.19,-13952.31,-59074.42,-53475.79,-50356.54,-42676.13,-35108.46,-33343.76,-33455.45,-34571.86,-37169.58,-41837.25,-47521.36,-54555.79,-61064.43,-62617.39,-50638.15,-42936.27,-39274.45,-34709.32,-33721.16,-33757.79,-34493.43,-35913.7,-38396.68,-41802.41,-47867.67,-54700.47,-60155.29,-61657.31,-63196.77,-64617.85,-66079.35,-3382.015,-7348.185,-6445.777,-9092.37,-61423.49,-45928.45,-37414.26,-44493.76,-48566.65,-52011.59,-52480.34,-52849.63,-53452.01,-54125.57,-54690.35,-55060.41,-55349.11,-55592.44,-35079.41,-37134.63,-35156.99
-8.708709,-25769.73,-31487.86,-33623.47,-12280.47,-16797.38,-16324.33,-13242.73,-14081.21,-59483.26,-53847.15,-50699.76,-42960.83,-35334.26,-33554.32,-33666.64,-34791.88,-37410.53,-42116.62,-47848.43,-54943.9,-61510.06,-63070.56,-50978.18,-43213.29,-39532.19,-34931.79,-33935.04,-33972.07,-34713.95,-36146.11,-38649.81,-42084.18,-48201.58,-55094.54,-60596.46,-62105.84,-63652.71,-65080.55,-66548.89,-3423.275,-7422.193,-6503.293,-9145.136,-61848.59,-46241.11,-37670.23,-44817.59,-48929.99,-52409.9,-52882.13,-53253.39,-53858.97,-54536.07,-55103.8,-55475.79,-55765.99,-56010.57,-35376.86,-37447.52,-35396.99
-8.588589,-26019.41,-31764.04,-33913.83,-12401.38,-16939.08,-16457.38,-13336.73,-14211.05,-59893.99,-54220.24,-51044.52,-43246.75,-35560.98,-33765.71,-33878.66,-35012.78,-37652.48,-42397.21,-48177,-55333.9,-61957.95,-63525.99,-51319.69,-43491.46,-39791.01,-35155.16,-34149.77,-34187.2,-34935.35,-36379.49,-38904.01,-42367.19,-48537.06,-55490.56,-61039.88,-62556.62,-64110.92,-65545.51,-67020.7,-3464.901,-7496.784,-6561.212,-9198.078,-62275.66,-46555.18,-37927.36,-45143.06,-49295.24,-52810.4,-53286.14,-53659.37,-54268.14,-54948.78,-55519.48,-55893.39,-56185.09,-56430.93,-35676.22,-37762.41,-35638.07
-8.468468,-26271,-32042.11,-34206.13,-12523.22,-17081.69,-16591.23,-13431.18,-14341.83,-60306.61,-54595.06,-51390.83,-43533.91,-35788.62,-33977.93,-34091.51,-35234.55,-37895.42,-42679.02,-48507.07,-55725.78,-62408.11,-63983.68,-51662.71,-43770.75,-40050.91,-35379.42,-34365.35,-34403.18,-35157.64,-36613.81,-39159.29,-42651.45,-48874.1,-55888.53,-61485.56,-63009.67,-64571.4,-66012.75,-67494.78,-3506.896,-7571.959,-6619.534,-9251.197,-62704.7,-46870.65,-38185.64,-45470.16,-49662.41,-53213.09,-53692.35,-54067.55,-54679.52,-55363.72,-55937.38,-56313.22,-56606.42,-56853.53,-35977.52,-38079.32,-35880.24
-8.348348,-26524.49,-32322.07,-34500.37,-12645.97,-17225.2,-16725.89,-13526.09,-14473.56,-60721.13,-54971.62,-51738.69,-43822.31,-36017.17,-34190.97,-34305.19,-35457.2,-38139.35,-42962.04,-48838.64,-56119.55,-62860.52,-64443.65,-52007.21,-44051.17,-40311.9,-35604.58,-34581.78,-34620.01,-35380.81,-36849.09,-39415.64,-42936.96,-49212.71,-56288.46,-61933.51,-63464.98,-65034.15,-66482.26,-67971.15,-3549.259,-7647.722,-6678.261,-9304.492,-63135.71,-47187.53,-38445.09,-45798.89,-50031.51,-53617.98,-54100.77,-54477.95,-55093.13,-55780.89,-56357.51,-56735.29,-57029.99,-57278.36,-36280.74,-38398.23,-36123.49
-8.228228,-26779.91,-32603.92,-34796.55,-12769.66,-17369.63,-16861.36,-13621.45,-14606.24,-61137.54,-55349.9,-52088.1,-44111.94,-36246.64,-34404.84,-34519.69,-35680.73,-38384.28,-43246.27,-49171.71,-56515.2,-63315.21,-64905.89,-52353.21,-44332.73,-40573.98,-35830.64,-34799.05,-34837.69,-35604.87,-37085.33,-39673.07,-43223.71,-49552.89,-56690.36,-62383.71,-63922.56,-65499.18,-66954.05,-68449.8,-3591.993,-7724.075,-6737.395,-9357.963,-63568.69,-47505.82,-38705.71,-46129.27,-50402.54,-54025.06,-54511.42,-54890.57,-55508.96,-56200.28,-56779.87,-57159.59,-57455.8,-57705.43,-36585.91,-38719.17,-36367.82
-8.108108,-27037.25,-32887.67,-35094.68,-12894.27,-17514.98,-16997.65,-13717.27,-14739.88,-61555.84,-55729.92,-52439.06,-44402.81,-36477.02,-34619.53,-34735.03,-35905.13,-38630.19,-43531.72,-49506.28,-56912.75,-63772.16,-65370.4,-52700.7,-44615.41,-40837.14,-36057.6,-35017.16,-35056.21,-35829.81,-37322.52,-39931.57,-43511.71,-49894.64,-57094.21,-62836.18,-64382.42,-65966.48,-67428.12,-68930.72,-3635.099,-7801.021,-6796.939,-9411.609,-64003.64,-47825.51,-38967.48,-46461.29,-50775.51,-54434.35,-54924.28,-55305.42,-55927.02,-56621.91,-57204.48,-57586.13,-57883.85,-58134.75,-36893.03,-39042.14,-36613.24
-7.987988,-27296.53,-33173.33,-35394.77,-13019.81,-17661.25,-17134.75,-13813.54,-14874.48,-61976.05,-56111.67,-52791.57,-44694.91,-36708.33,-34835.05,-34951.19,-36130.41,-38877.1,-43818.38,-49842.36,-57312.19,-64231.39,-65837.19,-53049.69,-44899.23,-41101.39,-36285.46,-35236.12,-35275.58,-36055.63,-37560.66,-40191.15,-43800.95,-50237.96,-57500.03,-63290.92,-64844.54,-66436.06,-67904.47,-69413.94,-3678.577,-7878.562,-6856.892,-9465.431,-64440.57,-48146.62,-39230.42,-46794.95,-51150.4,-54845.85,-55339.37,-55722.49,-56347.31,-57045.78,-57631.32,-58014.91,-58314.14,-58566.31,-37202.1,-39367.14,-36859.75
-7.867868,-27557.76,-33460.91,-35696.83,-13146.29,-17808.44,-17272.67,-13910.28,-15010.04,-62398.16,-56495.16,-53145.62,-44988.25,-36940.54,-35051.4,-35168.18,-36356.56,-39125.01,-44106.27,-50179.94,-57713.53,-64692.89,-66306.26,-53400.17,-45184.18,-41366.73,-36514.21,-35455.93,-35495.81,-36282.35,-37799.76,-40451.8,-44091.44,-50582.86,-57907.82,-63747.94,-65308.95,-66907.92,-68383.11,-69899.44,-3722.43,-7956.701,-6917.258,-9519.428,-64879.47,-48469.13,-39494.53,-47130.26,-51527.24,-55259.56,-55756.69,-56141.8,-56769.84,-57471.89,-58060.41,-58445.95,-58746.68,-59000.12,-37513.14,-39694.18,-37107.35
-7.747748,-27820.95,-33750.42,-36000.86,-13273.71,-17956.56,-17411.42,-14007.46,-15146.58,-62822.16,-56880.38,-53501.23,-45282.83,-37173.68,-35268.57,-35385.99,-36583.58,-39373.9,-44395.36,-50519.02,-58116.76,-65156.67,-66777.61,-53752.15,-45470.25,-41633.15,-36743.85,-35676.58,-35716.87,-36509.94,-38039.81,-40713.53,-44383.19,-50929.33,-58317.58,-64207.22,-65775.64,-67382.07,-68864.04,-70387.23,-3766.657,-8035.441,-6978.037,-9573.6,-65320.35,-48793.06,-39759.79,-47467.21,-51906.01,-55675.49,-56176.25,-56563.34,-57194.62,-57900.25,-58491.75,-58879.23,-59181.48,-59436.19,-37826.14,-40023.27,-37356.04
-7.627628,-28086.09,-34041.85,-36306.87,-13402.08,-18105.61,-17550.98,-14105.11,-15284.08,-63248.07,-57267.35,-53858.39,-45578.64,-37407.73,-35486.56,-35604.63,-36811.48,-39623.79,-44685.67,-50859.62,-58521.89,-65622.73,-67251.25,-54105.62,-45757.46,-41900.66,-36974.4,-35898.08,-35938.79,-36738.42,-38280.81,-40976.34,-44676.17,-51277.38,-58729.3,-64668.79,-66244.61,-67858.5,-69347.25,-70877.31,-3811.261,-8114.784,-7039.232,-9627.946,-65763.2,-49118.39,-40026.23,-47805.82,-52286.73,-56093.64,-56598.05,-56987.13,-57621.63,-58330.85,-58925.35,-59314.78,-59618.54,-59874.52,-38141.11,-40354.41,-37605.81
-7.507508,-28353.21,-34335.23,-36614.86,-13531.39,-18255.59,-17691.38,-14203.21,-15422.56,-63675.88,-57656.05,-54217.11,-45875.7,-37642.69,-35705.38,-35824.1,-37040.26,-39874.66,-44977.2,-51201.71,-58928.92,-66091.08,-67727.18,-54460.59,-46045.8,-42169.25,-37205.84,-36120.42,-36161.55,-36967.78,-38522.77,-41240.22,-44970.41,-51627,-59143.01,-65132.64,-66715.86,-68337.23,-69832.76,-71369.68,-3856.242,-8194.732,-7100.843,-9682.467,-66208.04,-49445.14,-40293.83,-48146.08,-52669.4,-56514.01,-57022.09,-57413.17,-58050.9,-58763.71,-59361.2,-59752.58,-60057.85,-60315.11,-38458.06,-40687.62,-37856.67
-7.387387,-28622.31,-34630.55,-36924.85,-13661.66,-18406.5,-17832.6,-14301.77,-15562.02,-64105.59,-58046.49,-54577.38,-46173.99,-37878.57,-35925.02,-36044.39,-37269.9,-40126.53,-45269.95,-51545.32,-59337.85,-66561.72,-68205.4,-54817.05,-46335.27,-42438.93,-37438.17,-36343.6,-36385.16,-37198.03,-38765.68,-41505.17,-45265.9,-51978.2,-59558.68,-65598.78,-67189.41,-68818.24,-70320.56,-71864.36,-3901.602,-8275.289,-7162.874,-9737.162,-66654.85,-49773.3,-40562.6,-48487.99,-53054.01,-56936.61,-57448.37,-57841.45,-58482.43,-59198.83,-59799.31,-60192.64,-60499.44,-60757.97,-38777,-41022.89,-38108.62
-7.267267,-28893.4,-34927.83,-37236.84,-13792.88,-18558.36,-17974.65,-14400.8,-15702.47,-64537.21,-58438.68,-54939.2,-46473.51,-38115.37,-36145.48,-36265.51,-37500.43,-40379.39,-45563.91,-51890.43,-59748.68,-67034.64,-68685.91,-55175.01,-46625.86,-42709.69,-37671.4,-36567.63,-36609.62,-37429.16,-39009.54,-41771.21,-45562.63,-52330.98,-59976.34,-66067.2,-67665.25,-69301.55,-70810.65,-72361.32,-3947.341,-8356.457,-7225.324,-9792.031,-67103.64,-50102.87,-40832.53,-48831.56,-53440.58,-57361.44,-57876.91,-58271.99,-58916.2,-59636.21,-60239.69,-60634.97,-60943.28,-61203.09,-39097.93,-41360.24,-38361.66
-7.147147,-29166.48,-35227.06,-37550.84,-13925.06,-18711.15,-18117.53,-14500.28,-15843.9,-64970.74,-58832.6,-55302.57,-46774.27,-38353.08,-36366.77,-36487.45,-37731.82,-40633.24,-45859.09,-52237.06,-60161.42,-67509.86,-69168.72,-55534.47,-46917.59,-42981.54,-37905.53,-36792.5,-36834.92,-37661.17,-39254.36,-42038.31,-45860.62,-52685.35,-60395.97,-66537.91,-68143.38,-69787.16,-71303.05,-72860.59,-3993.461,-8438.239,-7288.196,-9847.073,-67554.42,-50433.85,-41103.63,-49176.78,-53829.11,-57788.51,-58307.7,-58704.78,-59352.25,-60075.86,-60682.33,-61079.57,-61389.41,-61650.49,-39420.87,-41699.66,-38615.79
-7.027027,-29441.57,-35528.26,-37866.85,-14058.2,-18864.89,-18261.25,-14600.21,-15986.33,-65406.17,-59228.27,-55667.5,-47076.28,-38591.7,-36588.88,-36710.21,-37964.08,-40888.08,-46155.48,-52585.19,-60576.06,-67987.37,-69653.82,-55895.43,-47210.44,-43254.47,-38140.55,-37018.21,-37061.06,-37894.06,-39500.13,-42306.5,-46159.85,-53041.29,-60817.59,-67010.92,-68623.8,-70275.06,-71797.75,-73362.16,-4039.962,-8520.637,-7351.492,-9902.289,-68007.18,-50766.25,-41375.9,-49523.67,-54219.59,-58217.82,-58740.76,-59139.84,-59790.55,-60517.77,-61127.25,-61526.45,-61837.8,-62100.16,-39745.8,-42041.17,-38871.02
-6.906907,-29718.68,-35831.44,-38184.88,-14192.31,-19019.57,-18405.81,-14700.61,-16129.76,-65843.51,-59625.68,-56033.99,-47379.51,-38831.23,-36811.81,-36933.8,-38197.22,-41143.91,-46453.1,-52934.83,-60992.62,-68467.18,-70141.23,-56257.88,-47504.42,-43528.49,-38376.46,-37244.77,-37288.05,-38127.84,-39746.85,-42575.75,-46460.34,-53398.81,-61241.19,-67486.22,-69106.53,-70765.27,-72294.74,-73866.03,-4086.846,-8603.653,-7415.213,-9957.678,-68461.92,-51100.06,-41649.34,-49872.21,-54612.04,-58649.38,-59176.07,-59577.16,-60231.13,-60961.95,-61574.44,-61975.6,-62288.48,-62552.12,-40072.75,-42384.78,-39127.33
-6.786787,-29997.8,-36136.6,-38504.94,-14327.39,-19175.21,-18551.2,-14801.47,-16274.18,-66282.75,-60024.84,-56402.03,-47683.99,-39071.68,-37035.56,-37158.21,-38431.23,-41400.73,-46751.93,-53285.98,-61411.08,-68949.29,-70630.94,-56621.83,-47799.53,-43803.59,-38613.27,-37472.16,-37515.89,-38362.49,-39994.52,-42846.09,-46762.07,-53757.91,-61666.77,-67963.82,-69591.56,-71257.78,-72794.05,-74372.21,-4134.114,-8687.29,-7479.36,-10013.24,-68918.64,-51435.28,-41923.94,-50222.42,-55006.45,-59083.18,-59613.65,-60016.75,-60673.97,-61408.42,-62023.91,-62427.03,-62741.43,-63006.36,-40401.71,-42730.48,-39384.73
-6.666667,-30278.96,-36443.75,-38827.03,-14463.44,-19331.79,-18697.44,-14902.79,-16419.61,-66723.91,-60425.75,-56771.62,-47989.7,-39313.05,-37260.13,-37383.44,-38666.11,-41658.54,-47051.97,-53638.65,-61831.45,-69433.7,-71122.95,-56987.27,-48095.77,-44079.78,-38850.97,-37700.39,-37744.56,-38598.03,-40243.14,-43117.49,-47065.05,-54118.6,-62094.35,-68443.72,-70078.89,-71752.59,-73295.65,-74880.69,-4181.766,-8771.551,-7543.936,-10068.97,-69377.35,-51771.92,-42199.72,-50574.3,-55402.82,-59519.24,-60053.5,-60458.61,-61119.1,-61857.16,-62475.66,-62880.75,-63196.67,-63462.88,-40732.7,-43078.29,-39643.22
-6.546547,-30562.16,-36752.89,-39151.17,-14600.47,-19489.33,-18844.51,-15004.57,-16566.05,-67166.97,-60828.39,-57142.77,-48296.65,-39555.32,-37485.52,-37609.5,-38901.86,-41917.34,-47353.23,-53992.82,-62253.73,-69920.42,-71617.27,-57354.21,-48393.13,-44357.05,-39089.56,-37929.47,-37974.08,-38834.44,-40492.72,-43389.97,-47369.29,-54480.87,-62523.91,-68925.92,-70568.52,-72249.71,-73799.57,-75391.48,-4229.803,-8856.438,-7608.941,-10124.88,-69838.05,-52109.97,-42476.66,-50927.84,-55801.17,-59957.55,-60495.63,-60902.75,-61566.5,-62308.18,-62929.7,-63336.75,-63654.2,-63921.69,-41065.71,-43428.2,-39902.81
-6.426426,-30847.41,-37064.03,-39477.35,-14738.48,-19647.83,-18992.44,-15106.81,-16713.51,-67611.95,-61232.79,-57515.48,-48604.84,-39798.5,-37711.73,-37836.37,-39138.47,-42177.13,-47655.71,-54348.51,-62677.93,-70409.44,-72113.9,-57722.65,-48691.61,-44635.41,-39329.04,-38159.38,-38204.44,-39071.74,-40743.24,-43663.53,-47674.77,-54844.73,-62955.45,-69410.43,-71060.47,-72749.15,-74305.8,-75904.58,-4278.227,-8941.954,-7674.378,-10180.96,-70300.73,-52449.44,-42754.77,-51283.05,-56201.49,-60398.12,-60940.03,-61349.16,-62016.18,-62761.49,-63386.03,-63795.04,-64114.02,-64382.8,-41400.77,-43780.24,-40163.49
-6.306306,-31134.71,-37377.19,-39805.58,-14877.48,-19807.29,-19141.21,-15209.52,-16861.98,-68058.83,-61638.93,-57889.75,-48914.26,-40042.6,-37938.76,-38064.07,-39375.96,-42437.91,-47959.4,-54705.7,-63104.04,-70900.78,-72612.84,-58092.59,-48991.23,-44914.85,-39569.42,-38390.14,-38435.65,-39309.91,-40994.71,-43938.16,-47981.5,-55210.17,-63389,-69897.24,-71554.72,-73250.89,-74814.33,-76419.99,-4327.038,-9028.1,-7740.248,-10237.21,-70765.4,-52790.32,-43034.06,-51639.92,-56603.78,-60840.95,-61386.72,-61797.87,-62468.15,-63217.09,-63844.65,-64255.63,-64576.14,-64846.2,-41737.86,-44134.39,-40425.25
-6.186186,-31424.07,-37692.36,-40135.88,-15017.46,-19967.72,-19290.83,-15312.68,-17011.47,-68507.63,-62046.82,-58265.57,-49224.92,-40287.61,-38166.6,-38292.58,-39614.31,-42699.67,-48264.31,-55064.41,-63532.07,-71394.42,-73114.09,-58464.02,-49291.96,-45195.37,-39810.68,-38621.73,-38667.69,-39548.97,-41247.13,-44213.86,-48289.48,-55577.19,-63824.53,-70386.37,-72051.28,-73754.94,-75325.18,-76937.71,-4376.237,-9114.881,-7806.553,-10293.63,-71232.05,-53132.61,-43314.51,-51998.47,-57008.05,-61286.05,-61835.69,-62248.85,-62922.41,-63674.98,-64305.56,-64718.51,-65040.55,-65311.89,-42077,-44490.68,-40688.11
-6.066066,-31715.51,-38009.55,-40468.24,-15158.43,-20129.11,-19441.3,-15416.31,-17161.99,-68958.33,-62456.46,-58642.94,-49536.82,-40533.52,-38395.26,-38521.91,-39853.54,-42962.42,-48570.44,-55424.64,-63962.01,-71890.38,-73617.66,-58836.95,-49593.82,-45476.97,-40052.84,-38854.15,-38900.58,-39788.89,-41500.51,-44490.64,-48598.71,-55945.8,-64262.06,-70877.81,-72550.16,-74261.31,-75838.35,-77457.74,-4425.825,-9202.297,-7873.293,-10350.22,-71700.69,-53476.32,-43596.13,-52358.69,-57414.29,-61733.42,-62286.95,-62702.13,-63378.97,-64135.17,-64768.77,-65183.69,-65507.27,-65779.89,-42418.19,-44849.1,-40952.06
-5.945946,-32009.02,-38328.77,-40802.68,-15300.4,-20291.47,-19592.62,-15520.4,-17313.53,-69410.95,-62867.85,-59021.88,-49849.95,-40780.35,-38624.74,-38752.06,-40093.63,-43226.15,-48877.78,-55786.37,-64393.87,-72388.65,-74123.54,-59211.37,-49896.81,-45759.66,-40295.88,-39087.42,-39134.3,-40029.7,-41754.82,-44768.49,-48909.19,-56316,-64701.58,-71371.56,-73051.36,-74770,-76353.83,-77980.09,-4475.802,-9290.352,-7940.472,-10406.98,-72171.32,-53821.44,-43878.92,-52720.58,-57822.52,-62183.06,-62740.5,-63157.7,-63837.82,-64597.66,-65234.29,-65651.18,-65976.28,-66250.2,-42761.45,-45209.66,-41217.11
-5.825826,-32304.63,-38650.03,-41139.2,-15443.36,-20454.8,-19744.8,-15624.95,-17466.11,-69865.49,-63280.99,-59402.37,-50164.32,-41028.08,-38855.03,-38983.03,-40334.58,-43490.87,-49186.34,-56149.62,-64827.65,-72889.24,-74631.74,-59587.29,-50200.91,-46043.42,-40539.82,-39321.52,-39368.87,-40271.38,-42010.09,-45047.41,-49220.92,-56687.79,-65143.11,-71867.63,-73554.87,-75281,-76871.62,-78504.75,-4526.17,-9379.047,-8008.09,-10463.91,-72643.94,-54167.98,-44162.88,-53084.15,-58232.74,-62634.97,-63196.34,-63615.57,-64298.97,-65062.45,-65702.11,-66120.97,-66447.61,-66722.81,-43106.76,-45572.36,-41483.24
-5.705706,-32602.33,-38973.33,-41477.8,-15587.33,-20619.1,-19897.83,-15729.96,-17619.72,-70321.93,-63695.87,-59784.41,-50479.92,-41276.73,-39086.14,-39214.81,-40576.4,-43756.58,-49496.11,-56514.38,-65263.35,-73392.15,-75142.26,-59964.7,-50506.14,-46328.27,-40784.64,-39556.46,-39604.27,-40513.94,-42266.3,-45327.4,-49533.9,-57061.16,-65586.63,-72366.02,-74060.7,-75794.32,-77391.74,-79031.74,-4576.929,-9468.386,-8076.148,-10521.01,-73118.55,-54515.93,-44448.01,-53449.4,-58644.93,-63089.17,-63654.48,-64075.74,-64762.42,-65529.54,-66172.23,-66593.07,-66921.24,-67197.73,-43454.15,-45937.22,-41750.47
-5.585586,-32902.14,-39298.69,-41818.5,-15732.3,-20784.38,-20051.73,-15835.44,-17774.38,-70780.29,-64112.51,-60168.01,-50796.76,-41526.28,-39318.06,-39447.41,-40819.09,-44023.27,-49807.09,-56880.66,-65700.97,-73897.38,-75655.1,-60343.61,-50812.48,-46614.2,-41030.35,-39792.23,-39840.5,-40757.38,-42523.46,-45608.46,-49848.13,-57436.12,-66032.15,-72866.73,-74568.85,-76309.96,-77914.17,-79561.03,-4628.08,-9558.37,-8144.65,-10578.29,-73595.15,-54865.29,-44734.31,-53816.32,-59059.12,-63545.65,-64114.93,-64538.21,-65228.18,-65998.94,-66644.66,-67067.48,-67397.18,-67674.97,-43803.62,-46304.24,-42018.79
-5.465465,-33204.06,-39626.1,-42161.3,-15878.28,-20950.64,-20206.48,-15941.38,-17930.08,-71240.56,-64530.9,-60553.17,-51114.83,-41776.73,-39550.8,-39680.83,-41062.63,-44290.95,-50119.29,-57248.44,-66140.51,-74404.93,-76170.26,-60724.02,-51119.95,-46901.21,-41276.94,-40028.83,-40077.58,-41001.68,-42781.57,-45890.6,-50163.61,-57812.67,-66479.67,-73369.76,-75079.33,-76827.93,-78438.93,-80092.65,-4679.624,-9649.003,-8213.595,-10635.73,-74073.74,-55216.07,-45021.77,-54184.92,-59475.3,-64004.42,-64577.68,-65002.99,-65696.24,-66470.65,-67119.41,-67544.2,-67875.44,-68154.52,-44155.16,-46673.42,-42288.2
-5.345345,-33508.1,-39955.57,-42506.2,-16025.27,-21117.89,-20362.1,-16047.78,-18086.83,-71702.74,-64951.03,-60939.89,-51434.14,-42028.09,-39784.34,-39915.06,-41307.05,-44559.61,-50432.7,-57617.74,-66581.98,-74914.81,-76687.75,-61105.92,-51428.54,-47189.3,-41524.43,-40266.27,-40315.49,-41246.87,-43040.62,-46173.8,-50480.33,-58190.8,-66929.2,-73875.11,-75592.13,-77348.22,-78966.01,-80626.59,-4731.56,-9740.286,-8282.985,-10693.34,-74554.31,-55568.27,-45310.41,-54555.2,-59893.47,-64465.47,-65042.74,-65470.08,-66166.62,-66944.68,-67596.47,-68023.24,-68356.02,-68636.38,-44508.8,-47044.77,-42558.7
-5.225225,-33814.27,-40287.11,-42853.21,-16173.28,-21286.12,-20518.58,-16154.65,-18244.63,-72166.84,-65372.92,-61328.16,-51754.68,-42280.36,-40018.7,-40150.1,-41552.32,-44829.25,-50747.33,-57988.56,-67025.36,-75427.02,-77207.56,-61489.31,-51738.24,-47478.46,-41772.79,-40504.54,-40554.24,-41492.92,-43300.61,-46458.08,-50798.3,-58570.53,-67380.72,-74382.79,-76107.26,-77870.83,-79495.41,-81162.85,-4783.891,-9832.222,-8352.823,-10751.11,-75036.88,-55921.88,-45600.22,-54927.17,-60313.63,-64928.82,-65510.1,-65939.47,-66639.31,-67421.02,-68075.85,-68504.6,-68838.92,-69120.57,-44864.53,-47418.3,-42830.3
-5.105105,-34122.57,-40620.73,-43202.35,-16322.3,-21455.33,-20675.93,-16261.98,-18403.48,-72632.85,-65796.56,-61717.99,-52076.46,-42533.53,-40253.87,-40385.95,-41798.46,-45099.87,-51063.17,-58360.88,-67470.67,-75941.55,-77729.7,-61874.2,-52049.06,-47768.71,-42022.04,-40743.64,-40793.82,-41739.84,-43561.55,-46743.42,-51117.52,-58951.84,-67834.26,-74892.8,-76624.71,-78395.77,-80027.13,-81701.43,-4836.616,-9924.813,-8423.109,-10809.06,-75521.43,-56276.9,-45891.2,-55300.81,-60735.8,-65394.46,-65979.79,-66411.19,-67114.32,-67899.69,-68557.56,-68988.28,-69324.14,-69607.08,-45222.35,-47794,-43102.98
-4.984985,-34433.02,-40956.44,-43553.6,-16472.35,-21625.54,-20834.15,-16369.77,-18563.4,-73100.77,-66221.94,-62109.37,-52399.46,-42787.61,-40489.85,-40622.62,-42045.45,-45371.47,-51380.22,-58734.72,-67917.9,-76458.41,-78254.17,-62260.58,-52361,-48060.03,-42272.18,-40983.57,-41034.23,-41987.64,-43823.43,-47029.83,-51437.99,-59334.75,-68289.79,-75405.14,-77144.49,-78923.04,-80561.18,-82242.33,-4889.736,-10018.06,-8493.845,-10867.18,-76007.98,-56633.33,-46183.34,-55676.14,-61159.96,-65862.4,-66451.78,-66885.22,-67591.65,-68380.67,-69041.58,-69474.29,-69811.68,-70095.92,-45582.29,-48171.9,-43376.76
-4.864865,-34745.62,-41294.23,-43906.99,-16623.42,-21796.74,-20993.23,-16478.03,-18724.38,-73570.61,-66649.08,-62502.3,-52723.7,-43042.59,-40726.63,-40860.09,-42293.31,-45644.05,-51698.48,-59110.08,-68367.06,-76977.6,-78780.97,-62648.45,-52674.05,-48352.43,-42523.2,-41224.33,-41275.48,-42236.31,-44086.25,-47317.31,-51759.71,-59719.24,-68747.34,-75919.81,-77666.61,-79452.64,-81097.56,-82785.56,-4943.251,-10111.97,-8565.033,-10925.46,-76496.51,-56991.18,-46476.66,-56053.15,-61586.12,-66332.64,-66926.1,-67361.57,-68071.3,-68863.98,-69527.93,-69962.62,-70301.55,-70587.08,-45944.33,-48551.98,-43651.62
-4.744745,-35060.38,-41634.12,-44262.52,-16775.51,-21968.93,-21153.19,-16586.75,-18886.43,-74042.36,-67077.97,-62896.79,-53049.17,-43298.47,-40964.23,-41098.38,-42542.02,-45917.62,-52017.95,-59486.94,-68818.15,-77499.13,-79310.1,-63037.81,-52988.22,-48645.9,-42775.1,-41465.92,-41517.55,-42485.84,-44350.01,-47605.86,-52082.67,-60105.32,-69206.89,-76436.81,-78191.05,-79984.56,-81636.26,-83331.1,-4997.163,-10206.54,-8636.674,-10983.91,-76987.04,-57350.44,-46771.14,-56431.85,-62014.28,-66805.18,-67402.74,-67840.25,-68553.27,-69349.61,-70016.61,-70453.28,-70793.75,-71080.57,-46308.49,-48934.27,-43927.58
-4.624625,-35377.31,-41976.11,-44620.18,-16928.64,-22142.12,-21314.03,-16695.94,-19049.55,-74516.02,-67508.61,-63292.84,-53375.87,-43555.25,-41202.63,-41337.47,-42791.59,-46192.16,-52338.64,-59865.32,-69271.16,-78022.98,-79841.55,-63428.67,-53303.5,-48940.45,-43027.88,-41708.33,-41760.46,-42736.25,-44614.71,-47895.47,-52406.87,-60492.99,-69668.45,-76956.15,-78717.83,-80518.82,-82177.29,-83878.98,-5051.471,-10301.77,-8708.769,-11042.52,-77479.55,-57711.11,-47066.8,-56812.23,-62444.45,-67280.03,-67881.71,-68321.25,-69037.58,-69837.58,-70507.62,-70946.27,-71288.28,-71576.4,-46674.77,-49318.75,-44204.63
-4.504505,-35696.42,-42320.21,-44980,-17082.8,-22316.31,-21475.74,-16805.59,-19213.74,-74991.6,-67941,-63690.44,-53703.8,-43812.93,-41441.84,-41577.37,-43042.02,-46467.68,-52660.53,-60245.21,-69726.09,-78549.18,-80375.35,-63821.01,-53619.89,-49236.07,-43281.54,-41951.58,-42004.2,-42987.52,-44880.36,-48186.15,-52732.32,-60882.25,-70132.02,-77477.82,-79246.94,-81055.41,-82720.65,-84429.17,-5106.176,-10397.68,-8781.321,-11101.31,-77974.05,-58073.2,-47363.62,-57194.3,-62876.62,-67757.19,-68363,-68804.59,-69524.21,-70327.88,-71000.96,-71441.6,-71785.15,-72074.56,-47043.17,-49705.45,-44482.77
-4.384384,-36017.71,-42666.43,-45341.97,-17238,-22491.51,-21638.32,-16915.7,-19379.01,-75469.09,-68375.14,-64089.59,-54032.96,-44071.51,-41681.85,-41818.08,-43293.3,-46744.17,-52983.63,-60626.61,-70182.96,-79077.71,-80911.47,-64214.85,-53937.4,-49532.77,-43536.08,-42195.64,-42248.76,-43239.65,-45146.94,-48477.89,-53059.02,-61273.1,-70597.6,-78001.83,-79778.39,-81594.33,-83266.34,-84981.7,-5161.279,-10494.25,-8854.33,-11160.25,-78470.55,-58436.69,-47661.61,-57578.06,-63310.8,-68236.66,-68846.63,-69290.25,-70013.18,-70820.51,-71496.64,-71939.26,-72284.35,-72575.06,-47413.71,-50094.36,-44762
-4.264264,-36341.19,-43014.76,-45706.11,-17394.24,-22667.71,-21801.79,-17026.28,-19545.37,-75948.49,-68811.03,-64490.3,-54363.35,-44330.99,-41922.66,-42059.6,-43545.44,-47021.64,-53307.94,-61009.53,-70641.75,-79608.57,-81449.93,-64610.17,-54256.01,-49830.54,-43791.5,-42440.54,-42494.16,-43492.66,-45414.45,-48770.7,-53386.96,-61665.53,-71065.19,-78528.18,-80312.17,-82135.59,-83814.36,-85536.54,-5216.78,-10591.49,-8927.798,-11219.37,-78969.03,-58801.6,-47960.76,-57963.51,-63746.99,-68718.45,-69332.58,-69778.25,-70504.49,-71315.48,-71994.66,-72439.26,-72785.9,-73077.89,-47786.38,-50485.48,-45042.31
-4.144144,-36666.87,-43365.23,-46072.41,-17551.52,-22844.92,-21966.13,-17137.33,-19712.81,-76429.81,-69248.67,-64892.55,-54694.96,-44591.36,-42164.28,-42301.91,-43798.43,-47300.09,-53633.46,-61393.95,-71102.46,-80141.78,-81990.73,-65006.98,-54575.73,-50129.38,-44047.8,-42686.25,-42740.38,-43746.52,-45682.91,-49064.57,-53716.14,-62059.56,-71534.78,-79056.87,-80848.29,-82679.17,-84364.71,-86093.72,-5272.679,-10689.4,-9001.727,-11278.65,-79469.49,-59167.91,-48261.08,-58350.64,-64185.19,-69202.55,-69820.88,-70268.58,-70998.13,-71812.78,-72495.01,-72941.6,-73289.78,-73583.07,-48161.2,-50878.84,-45323.72
-4.024024,-36994.75,-43717.83,-46440.88,-17709.85,-23023.13,-22131.36,-17248.84,-19881.34,-76913.03,-69688.06,-65296.36,-55027.8,-44852.64,-42406.7,-42545.04,-44052.28,-47579.5,-53960.19,-61779.89,-71565.11,-80677.32,-82533.86,-65405.28,-54896.56,-50429.29,-44304.97,-42932.79,-42987.42,-44001.26,-45952.3,-49359.5,-54046.57,-62455.17,-72006.4,-79587.9,-81386.75,-83225.1,-84917.39,-86653.22,-5328.977,-10787.99,-9076.117,-11338.09,-79971.95,-59535.64,-48562.58,-58739.47,-64625.4,-69688.97,-70311.51,-70761.26,-71494.11,-72312.43,-72997.71,-73446.29,-73796,-74090.59,-48538.17,-51274.42,-45606.22
-3.903904,-37324.85,-44072.57,-46811.53,-17869.23,-23202.36,-22297.47,-17360.81,-20050.97,-77398.17,-70129.2,-65701.72,-55361.87,-45114.8,-42649.92,-42788.96,-44306.98,-47859.9,-54288.12,-62167.33,-72029.68,-81215.2,-83079.33,-65805.06,-55218.5,-50730.27,-44563.02,-43180.15,-43235.29,-44256.85,-46222.62,-49655.5,-54378.24,-62852.37,-72480.02,-80121.27,-81927.55,-83773.36,-85472.41,-87215.04,-5385.674,-10887.26,-9150.971,-11397.7,-80476.39,-59904.78,-48865.23,-59129.99,-65067.62,-70177.71,-70804.48,-71256.27,-71992.43,-72814.43,-73502.75,-73953.31,-74304.57,-74600.45,-48917.28,-51672.23,-45889.8
-3.783784,-37657.17,-44429.46,-47184.37,-18029.66,-23382.61,-22464.47,-17473.25,-20221.69,-77885.21,-70572.09,-66108.63,-55697.17,-45377.87,-42893.95,-43033.68,-44562.52,-48141.26,-54617.25,-62556.29,-72496.18,-81755.43,-83627.14,-66206.33,-55541.54,-51032.32,-44821.94,-43428.34,-43483.98,-44513.3,-46493.88,-49952.55,-54711.14,-63251.17,-72955.65,-80656.98,-82470.69,-84323.95,-86029.75,-87779.2,-5442.77,-10987.21,-9226.29,-11457.48,-80982.82,-60275.32,-49169.05,-59522.2,-65511.86,-70668.78,-71299.8,-71753.63,-72493.1,-73318.76,-74010.14,-74462.68,-74815.48,-75112.66,-49298.56,-52072.29,-46174.47
-3.663664,-37991.72,-44788.5,-47559.4,-18191.14,-23563.87,-22632.36,-17586.15,-20393.52,-78374.17,-71016.73,-66517.09,-56033.68,-45641.82,-43138.76,-43279.21,-44818.92,-48423.59,-54947.59,-62946.75,-72964.61,-82298,-84177.28,-66609.08,-55865.69,-51335.44,-45081.73,-43677.34,-43733.5,-44770.62,-46766.07,-50250.67,-55045.29,-63651.54,-73433.3,-81195.04,-83016.17,-84876.88,-86589.42,-88345.67,-5500.266,-11087.84,-9302.075,-11517.41,-81491.24,-60647.27,-49474.04,-59916.1,-65958.12,-71162.17,-71797.46,-72253.33,-72996.12,-73825.45,-74519.87,-74974.41,-75328.75,-75627.22,-49682,-52474.59,-46460.23
-3.543544,-38328.5,-45149.7,-47936.62,-18353.69,-23746.15,-22801.13,-17699.52,-20566.45,-78865.04,-71463.11,-66927.1,-56371.43,-45906.67,-43384.38,-43525.53,-45076.17,-48706.9,-55279.14,-63338.73,-73434.97,-82842.91,-84729.76,-67013.32,-56190.94,-51639.62,-45342.4,-43927.16,-43983.84,-45028.79,-47039.2,-50549.84,-55380.68,-64053.51,-73912.96,-81735.44,-83563.99,-85432.15,-87151.43,-88914.48,-5558.161,-11189.15,-9378.328,-11577.51,-82001.64,-61020.63,-49780.19,-60311.69,-66406.4,-71657.89,-72297.47,-72755.39,-73501.48,-74334.48,-75031.96,-75488.48,-75844.36,-76144.13,-50067.61,-52879.14,-46747.07
-3.423423,-38667.53,-45513.07,-48316.04,-18517.29,-23929.45,-22970.8,-17813.35,-20740.48,-79357.81,-71911.24,-67338.66,-56710.39,-46172.41,-43630.79,-43772.66,-45334.26,-48991.17,-55611.88,-63732.21,-73907.25,-83390.16,-85284.59,-67419.04,-56517.29,-51944.87,-45603.94,-44177.79,-44234.99,-45287.82,-47313.25,-50850.07,-55717.31,-64457.06,-74394.64,-82278.19,-84114.15,-85989.76,-87715.77,-89485.61,-5616.457,-11291.15,-9455.049,-11637.78,-82514.03,-61395.39,-50087.51,-60708.97,-66856.69,-72155.94,-72799.82,-73259.79,-74009.2,-74845.87,-75546.39,-76004.9,-76362.32,-76663.39,-50455.39,-53285.95,-47035.01
-3.303303,-39008.8,-45878.61,-48697.68,-18681.96,-24113.78,-23141.36,-17927.64,-20915.63,-79852.49,-72361.12,-67751.76,-57050.58,-46439.03,-43878,-44020.58,-45593.2,-49276.41,-55945.83,-64127.2,-74381.46,-83939.76,-85841.75,-67826.24,-56844.74,-52251.19,-45866.35,-44429.24,-44486.97,-45547.71,-47588.23,-51151.36,-56055.18,-64862.2,-74878.33,-82823.28,-84666.66,-86549.7,-88282.44,-90059.07,-5675.152,-11393.84,-9532.242,-11698.2,-83028.4,-61771.56,-50395.99,-61107.95,-67309,-72656.33,-73304.53,-73766.54,-74519.26,-75359.6,-76063.18,-76523.67,-76882.64,-77185,-50845.35,-53695.01,-47324.02
-3.183183,-39352.34,-46246.32,-49081.52,-18847.69,-24299.13,-23312.81,-18042.41,-21091.9,-80349.08,-72812.74,-68166.41,-57391.98,-46706.55,-44126,-44269.29,-45852.98,-49562.61,-56280.98,-64523.69,-74857.61,-84491.7,-86401.25,-68234.92,-57173.29,-52558.56,-46129.62,-44681.51,-44739.76,-45808.46,-47864.14,-51453.7,-56394.28,-65268.93,-75364.03,-83370.72,-85221.5,-87111.98,-88851.45,-90634.85,-5734.249,-11497.22,-9609.906,-11758.79,-83544.75,-62149.13,-50705.63,-61508.63,-67763.34,-73159.05,-73811.6,-74275.65,-75031.69,-75875.7,-76582.33,-77044.8,-77405.31,-77708.96,-51237.49,-54106.35,-47614.12
-3.063063,-39698.14,-46616.22,-49467.59,-19014.5,-24485.51,-23485.15,-18157.63,-21269.28,-80847.58,-73266.11,-68582.6,-57734.61,-46974.96,-44374.79,-44518.8,-46113.61,-49849.78,-56617.32,-64921.69,-75335.67,-85045.99,-86963.1,-68645.08,-57502.93,-52867,-46393.76,-44934.59,-44993.37,-46070.06,-48140.98,-51757.1,-56734.62,-65677.24,-75851.75,-83920.51,-85778.7,-87676.6,-89422.79,-91212.96,-5793.745,-11601.29,-9688.044,-11819.54,-84063.09,-62528.11,-51016.44,-61910.99,-68219.7,-73664.11,-74321.02,-74787.12,-75546.46,-76394.14,-77103.83,-77568.29,-77930.34,-78235.29,-51631.82,-54519.95,-47905.31
-2.942943,-40046.21,-46988.3,-49855.87,-19182.37,-24672.92,-23658.4,-18273.32,-21447.78,-81347.98,-73721.23,-69000.34,-58078.45,-47244.25,-44624.38,-44769.1,-46375.08,-50137.92,-56954.87,-65321.2,-75815.67,-85602.63,-87527.28,-69056.71,-57833.67,-53176.5,-46658.77,-45188.48,-45247.8,-46332.51,-48418.74,-52061.55,-57076.2,-66087.14,-76341.48,-84472.65,-86338.23,-88243.56,-89996.46,-91793.4,-5853.643,-11706.05,-9766.656,-11880.45,-84583.4,-62908.49,-51328.41,-62315.05,-68678.08,-74171.5,-74832.8,-75300.94,-76063.6,-76914.95,-77627.68,-78094.13,-78457.72,-78763.96,-52028.34,-54935.82,-48197.58
-2.822823,-40396.56,-47362.58,-50246.39,-19351.32,-24861.37,-23832.54,-18389.48,-21627.42,-81850.29,-74178.08,-69419.62,-58423.51,-47514.42,-44874.76,-45020.19,-46637.39,-50427.01,-57293.61,-65722.21,-76297.59,-86161.61,-88093.8,-69469.82,-58165.51,-53487.07,-46924.65,-45443.19,-45503.04,-46595.82,-48697.43,-52367.06,-57419.01,-66498.62,-76833.22,-85027.14,-86900.11,-88812.86,-90572.46,-92376.16,-5913.941,-11811.52,-9845.745,-11941.52,-85105.7,-63290.27,-51641.53,-62720.81,-69138.49,-74681.24,-75346.93,-75817.12,-76583.1,-77438.12,-78153.9,-78622.33,-78987.47,-79295,-52427.06,-55353.98,-48490.93
-2.702703,-40749.2,-47739.07,-50639.14,-19521.35,-25050.84,-24007.58,-18506.1,-21808.18,-82354.5,-74636.69,-69840.44,-58769.78,-47785.48,-45125.92,-45272.08,-46900.54,-50717.07,-57633.55,-66124.72,-76781.44,-86722.93,-88662.67,-69884.41,-58498.44,-53798.69,-47191.39,-45698.7,-45759.09,-46859.97,-48977.04,-52673.61,-57763.05,-66911.68,-77326.98,-85583.98,-87464.34,-89384.49,-91150.79,-92961.24,-5974.639,-11917.68,-9925.311,-12002.76,-85629.98,-63673.45,-51955.82,-63128.26,-69600.92,-75193.32,-75863.43,-76335.67,-77104.95,-77963.65,-78682.48,-79152.89,-79519.57,-79828.4,-52827.98,-55774.41,-48785.37
-2.582583,-41104.13,-48117.76,-51034.14,-19692.46,-25241.36,-24183.52,-18623.18,-21990.07,-82860.61,-75097.03,-70262.8,-59117.28,-48057.43,-45377.87,-45524.75,-47164.53,-51008.09,-57974.68,-66528.74,-77267.22,-87286.61,-89233.87,-70300.47,-58832.46,-54111.36,-47458.99,-45955.02,-46015.95,-47124.98,-49257.58,-52981.22,-58108.32,-67326.33,-77822.76,-86143.16,-88030.91,-89958.46,-91731.46,-93548.65,-6035.739,-12024.54,-10005.36,-12064.15,-86156.24,-64058.04,-52271.27,-63537.4,-70065.38,-75707.74,-76382.29,-76856.57,-77629.17,-78491.54,-79213.42,-79685.82,-80054.04,-80364.16,-53231.11,-56197.14,-49080.88
-2.462462,-41461.37,-48498.66,-51431.38,-19864.66,-25432.92,-24360.37,-18740.73,-22173.1,-83368.63,-75559.11,-70686.71,-59465.98,-48330.25,-45630.61,-45778.21,-47429.35,-51300.07,-58317.01,-66934.26,-77754.92,-87852.63,-89807.42,-70718,-59167.57,-54425.1,-47727.45,-46212.15,-46273.63,-47390.83,-49539.03,-53289.87,-58454.83,-67742.56,-78320.54,-86704.7,-88599.82,-90534.78,-92314.45,-94138.38,-6097.239,-12132.11,-10085.88,-12125.7,-86684.47,-64444.02,-52587.87,-63948.24,-70531.86,-76224.51,-76903.52,-77379.85,-78155.76,-79021.79,-79746.72,-80221.11,-80590.86,-80902.28,-53636.44,-56622.16,-49377.48
-2.342342,-41820.91,-48881.78,-51830.87,-20037.93,-25625.51,-24538.11,-18858.74,-22357.27,-83878.54,-76022.94,-71112.15,-59815.9,-48603.96,-45884.13,-46032.46,-47695.01,-51593,-58660.53,-67341.28,-78244.55,-88421,-90383.31,-71137,-59503.77,-54739.88,-47996.77,-46470.09,-46532.11,-47657.53,-49821.41,-53599.57,-58802.57,-68160.37,-78820.35,-87268.59,-89171.08,-91113.43,-92899.78,-94730.44,-6159.14,-12240.37,-10166.89,-12187.41,-87214.68,-64831.4,-52905.64,-64360.78,-71000.38,-76743.62,-77427.11,-77905.48,-78684.71,-79554.41,-80282.39,-80758.76,-81130.06,-81442.76,-54044,-57049.48,-49675.16
-2.222222,-42182.76,-49267.12,-52232.61,-20212.3,-25819.15,-24716.77,-18977.22,-22542.58,-84390.36,-76488.5,-71539.13,-60167.02,-48878.54,-46138.44,-46287.49,-47961.51,-51886.89,-59005.24,-67749.8,-78736.1,-88991.72,-90961.54,-71557.47,-59841.05,-55055.73,-48266.96,-46728.83,-46791.4,-47925.08,-50104.7,-53910.32,-59151.53,-68579.76,-79322.16,-87834.83,-89744.68,-91694.41,-93487.44,-95324.82,-6221.442,-12349.35,-10248.38,-12249.28,-87746.86,-65220.17,-53224.56,-64775.01,-71470.92,-77265.09,-77953.07,-78433.49,-79216.03,-80089.4,-80820.43,-81298.78,-81671.61,-81985.61,-54453.78,-57479.1,-49973.91
-2.102102,-42546.93,-49654.69,-52636.62,-20387.76,-26013.84,-24896.33,-19096.16,-22729.04,-84904.07,-76955.8,-71967.64,-60519.36,-49154,-46393.52,-46543.31,-48228.84,-52181.74,-59351.14,-68159.81,-79229.58,-89564.78,-91542.1,-71979.41,-60179.42,-55372.62,-48537.99,-46988.37,-47051.49,-48193.47,-50388.91,-54222.11,-59501.72,-69000.73,-79825.99,-88403.42,-90320.63,-92277.74,-94077.43,-95921.52,-6284.144,-12459.03,-10330.35,-12311.31,-88281.02,-65610.34,-53544.63,-65190.93,-71943.49,-77788.9,-78481.4,-78963.87,-79749.72,-80626.75,-81360.83,-81841.16,-82215.53,-82530.83,-54865.78,-57911.02,-50273.75
-1.981982,-42913.43,-50044.5,-53042.89,-20564.31,-26209.57,-25076.8,-19215.56,-22916.65,-85419.68,-77424.84,-72397.69,-60872.9,-49430.34,-46649.39,-46799.91,-48497,-52477.53,-59698.23,-68571.33,-79724.98,-90140.19,-92125.01,-72402.82,-60518.87,-55690.57,-48809.89,-47248.71,-47312.4,-48462.7,-50674.03,-54534.95,-59853.14,-69423.28,-80331.83,-88974.36,-90898.93,-92863.4,-94669.75,-96520.54,-6347.246,-12569.43,-10412.81,-12373.5,-88817.15,-66001.9,-53865.86,-65608.55,-72418.09,-78315.07,-79012.1,-79496.61,-80285.77,-81166.48,-81903.6,-82385.91,-82761.82,-83078.41,-55280.01,-58345.26,-50574.66
-1.861862,-43282.27,-50436.55,-53451.44,-20741.95,-26406.36,-25258.18,-19335.43,-23105.42,-85937.18,-77895.62,-72829.27,-61227.66,-49707.55,-46906.04,-47057.29,-48765.99,-52774.28,-60046.5,-68984.34,-80222.31,-90717.95,-92710.26,-72827.69,-60859.41,-56009.56,-49082.64,-47509.86,-47574.1,-48732.78,-50960.07,-54848.82,-60205.79,-69847.41,-80839.68,-89547.66,-91479.57,-93451.4,-95264.39,-97121.88,-6410.748,-12680.53,-10495.76,-12435.84,-89355.25,-66394.86,-54188.25,-66027.87,-72894.72,-78843.59,-79545.18,-80031.73,-80824.2,-81708.57,-82448.73,-82933.03,-83310.48,-83628.35,-55696.47,-58781.81,-50876.64
-1.741742,-43653.45,-50830.84,-53862.26,-20920.7,-26604.19,-25440.46,-19455.76,-23295.34,-86456.58,-78368.13,-73262.39,-61583.61,-49985.63,-47163.47,-47315.44,-49035.81,-53071.99,-60395.97,-69398.84,-80721.55,-91298.06,-93297.85,-73254.03,-61201.02,-56329.6,-49356.24,-47771.8,-47836.61,-49003.69,-51247.03,-55163.74,-60559.65,-70273.12,-81349.55,-90123.3,-92062.55,-94041.73,-95861.37,-97725.54,-6474.651,-12792.35,-10579.19,-12498.34,-89895.32,-66789.21,-54511.79,-66448.88,-73373.39,-79374.46,-80080.62,-80569.22,-81365,-82253.03,-82996.24,-83482.51,-83861.5,-84180.67,-56115.17,-59220.68,-51179.7
-1.621622,-44026.97,-51227.39,-54275.36,-21100.54,-26803.08,-25623.66,-19576.55,-23486.42,-86977.87,-78842.38,-73697.03,-61940.77,-50264.59,-47421.67,-47574.38,-49306.46,-53370.63,-60746.61,-69814.84,-81222.72,-91880.51,-93887.78,-73681.82,-61543.71,-56650.69,-49630.69,-48034.54,-48099.91,-49275.45,-51534.89,-55479.7,-60914.74,-70700.4,-81861.43,-90701.3,-92647.88,-94634.4,-96460.67,-98331.52,-6538.953,-12904.89,-10663.11,-12561,-90437.36,-67184.94,-54836.48,-66871.58,-73854.08,-79907.69,-80618.45,-81109.09,-81908.18,-82799.87,-83546.12,-84034.37,-84414.9,-84735.35,-56536.12,-59661.88,-51483.84
-1.501502,-44402.85,-51626.19,-54690.76,-21281.49,-27003.03,-25807.78,-19697.81,-23678.66,-87501.06,-79318.35,-74133.21,-62299.14,-50544.42,-47680.65,-47834.1,-49577.93,-53670.23,-61098.44,-70232.33,-81725.81,-92465.31,-94480.04,-74111.08,-61887.48,-56972.82,-49905.99,-48298.08,-48364.02,-49548.04,-51823.67,-55796.7,-61271.05,-71129.26,-82375.31,-91281.65,-93235.55,-95229.41,-97062.3,-98939.81,-6603.655,-13018.14,-10747.53,-12623.81,-90981.37,-67582.07,-55162.32,-67295.98,-74336.81,-80443.28,-81158.64,-81651.33,-82453.72,-83349.08,-84098.37,-84588.6,-84970.66,-85292.4,-56959.31,-60105.4,-51789.05
-1.381381,-44781.09,-52027.25,-55108.44,-21463.54,-27204.03,-25992.8,-19819.53,-23872.07,-88026.13,-79796.06,-74570.91,-62658.7,-50825.11,-47940.4,-48094.58,-49850.23,-53970.77,-61451.45,-70651.31,-82230.82,-93052.46,-95074.64,-74541.79,-62232.33,-57296,-50182.15,-48562.41,-48628.92,-49821.47,-52113.35,-56114.73,-61628.59,-71559.69,-82891.21,-91864.35,-93825.56,-95826.75,-97666.25,-99550.43,-6668.756,-13132.12,-10832.43,-12686.78,-91527.34,-67980.58,-55489.31,-67722.07,-74821.57,-80981.22,-81701.22,-82195.94,-83001.65,-83900.66,-84652.99,-85145.2,-85528.79,-85851.82,-57384.75,-60551.26,-52095.33
-1.261261,-45161.7,-52430.58,-55528.42,-21646.71,-27406.09,-26178.75,-19941.71,-24066.65,-88553.09,-80275.5,-75010.13,-63019.47,-51106.68,-48200.92,-48355.85,-50123.35,-54272.26,-61805.64,-71071.79,-82737.75,-93641.95,-95671.58,-74973.96,-62578.24,-57620.22,-50459.14,-48827.53,-48894.62,-50095.73,-52403.94,-56433.8,-61987.34,-71991.69,-83409.12,-92449.4,-94417.92,-96426.42,-98272.53,-100163.4,-6734.257,-13246.81,-10917.83,-12749.91,-92075.27,-68380.48,-55817.45,-68149.85,-75308.36,-81521.53,-82246.17,-82742.94,-83551.95,-84454.62,-85209.99,-85704.17,-86089.3,-86413.61,-57812.44,-60999.45,-52402.69
-1.141141,-45544.68,-52836.18,-55950.7,-21830.98,-27609.21,-26365.61,-20064.35,-24262.4,-89081.94,-80756.66,-75450.89,-63381.43,-51389.11,-48462.21,-48617.88,-50397.29,-54574.69,-62161.01,-71493.75,-83246.59,-94233.79,-96270.86,-75407.58,-62925.23,-57945.48,-50736.99,-49093.45,-49161.11,-50370.82,-52695.43,-56753.9,-62347.3,-72425.26,-83929.04,-93036.8,-95012.62,-97028.43,-98881.13,-100778.6,-6800.155,-13362.23,-11003.73,-12813.19,-92625.17,-68781.77,-56146.73,-68579.33,-75797.18,-82064.19,-82793.51,-83292.31,-84104.62,-85010.95,-85769.35,-86265.51,-86652.17,-86977.78,-58242.4,-61449.98,-52711.11
-1.021021,-45930.04,-53244.07,-56375.28,-22016.36,-27813.39,-26553.38,-20187.46,-24459.33,-89612.67,-81239.56,-75893.16,-63744.59,-51672.4,-48724.27,-48880.69,-50672.05,-54878.06,-62517.56,-71917.19,-83757.36,-94827.97,-96872.47,-75842.66,-63273.29,-58271.78,-51015.68,-49360.16,-49428.4,-50646.75,-52987.83,-57075.03,-62708.48,-72860.41,-84450.96,-93626.55,-95609.66,-97632.77,-99492.06,-101396.1,-6866.452,-13478.37,-11090.12,-12876.62,-93177.02,-69184.43,-56477.17,-69010.5,-76288.04,-82609.22,-83343.22,-83844.07,-84659.68,-85569.66,-86331.1,-86829.23,-87217.42,-87544.31,-58674.62,-61902.85,-53020.6
-0.9009009,-46317.78,-53654.23,-56802.18,-22202.86,-28018.64,-26742.08,-20311.03,-24657.44,-90145.28,-81724.17,-76336.95,-64108.94,-51956.56,-48987.1,-49144.26,-50947.63,-55182.37,-62875.28,-72342.13,-84270.03,-95424.5,-97476.42,-76279.19,-63622.41,-58599.11,-51295.21,-49627.65,-49696.48,-50923.5,-53281.13,-57397.2,-63070.88,-73297.12,-84974.89,-94218.65,-96209.04,-98239.44,-100105.3,-102016,-6933.147,-13595.24,-11177,-12940.21,-93730.84,-69588.48,-56808.75,-69443.37,-76780.93,-83156.6,-83895.31,-84398.2,-85217.11,-86130.75,-86895.21,-87395.32,-87785.04,-88113.21,-59109.1,-62358.08,-53331.16
-0.7807808,-46707.92,-54066.68,-57231.39,-22390.47,-28224.96,-26931.7,-20435.06,-24856.72,-90679.78,-82210.51,-76782.27,-64474.48,-52241.57,-49250.7,-49408.6,-51224.03,-55487.62,-63234.18,-72768.54,-84784.63,-96023.37,-98082.7,-76717.16,-63972.6,-58927.48,-51575.58,-49895.93,-49965.35,-51201.08,-53575.33,-57720.39,-63434.49,-73735.4,-85500.83,-94813.1,-96810.76,-98848.44,-100720.9,-102638.2,-7000.239,-13712.83,-11264.39,-13003.95,-94286.61,-69993.91,-57141.47,-69877.92,-77275.86,-83706.35,-84449.79,-84954.71,-85776.92,-86694.21,-87461.71,-87963.78,-88355.03,-88684.49,-59545.85,-62815.65,-53642.79
-0.6606607,-47100.45,-54481.43,-57662.92,-22579.2,-28432.34,-27122.23,-20559.55,-25057.2,-91216.15,-82698.58,-77229.1,-64841.22,-52527.45,-49515.06,-49673.71,-51501.24,-55793.81,-63594.24,-73196.44,-85301.13,-96624.58,-98691.31,-77156.59,-64323.85,-59256.89,-51856.79,-50165,-50235,-51479.49,-53870.44,-58044.61,-63799.31,-74175.25,-86028.78,-95409.89,-97414.82,-99459.77,-101338.8,-103262.7,-7067.728,-13831.16,-11352.27,-13067.84,-94844.33,-70400.71,-57475.33,-70314.17,-77772.81,-84258.47,-85006.65,-85513.61,-86339.11,-87260.05,-88030.57,-88534.62,-88927.39,-89258.13,-59984.88,-63275.58,-53955.48
-0.5405405,-47495.39,-54898.47,-58096.77,-22769.06,-28640.79,-27313.69,-20684.5,-25258.86,-91754.4,-83188.36,-77677.45,-65209.15,-52814.19,-49780.18,-49939.58,-51779.26,-56100.93,-63955.48,-73625.82,-85819.55,-97228.14,-99302.26,-77597.45,-64676.17,-59587.32,-52138.84,-50434.85,-50505.44,-51758.73,-54166.43,-58369.86,-64165.34,-74616.66,-86558.73,-96009.04,-98021.22,-100073.4,-101959,-103889.4,-7135.614,-13950.22,-11440.65,-13131.89,-95404.01,-70808.89,-57810.34,-70752.1,-78271.8,-84812.95,-85565.89,-86074.88,-86903.68,-87828.26,-88601.82,-89107.83,-89502.13,-89834.15,-60426.19,-63737.87,-54269.23
-0.4204204,-47892.74,-55317.81,-58532.96,-22960.03,-28850.32,-27506.07,-20809.91,-25461.72,-92294.53,-83679.86,-78127.31,-65578.26,-53101.78,-50046.06,-50206.21,-52058.1,-56408.98,-64317.89,-74056.68,-86339.88,-97834.04,-99915.54,-78039.77,-65029.54,-59918.79,-52421.73,-50705.48,-50776.67,-52038.78,-54463.33,-58696.13,-64532.57,-75059.63,-87090.68,-96610.53,-98629.95,-100689.4,-102581.5,-104518.5,-7203.895,-14070.01,-11529.54,-13196.09,-95965.63,-71218.45,-58146.48,-71191.73,-78772.83,-85369.79,-86127.51,-86638.54,-87470.64,-88398.86,-89175.43,-89683.41,-90079.24,-90412.54,-60869.78,-64202.52,-54584.05
-0.3003003,-48292.51,-55739.47,-58971.48,-23152.13,-29060.92,-27699.38,-20935.78,-25665.77,-92836.53,-84173.08,-78578.68,-65948.56,-53390.22,-50312.7,-50473.6,-52337.74,-56717.96,-64681.46,-74489.02,-86862.12,-98442.27,-100531.1,-78483.52,-65383.97,-60251.28,-52705.45,-50976.89,-51048.68,-52319.66,-54761.12,-59023.42,-64901.01,-75504.17,-87624.63,-97214.37,-99241.03,-101307.7,-103206.3,-105149.9,-7272.572,-14190.53,-11618.93,-13260.44,-96529.21,-71629.38,-58483.77,-71633.05,-79275.88,-85928.99,-86691.52,-87204.59,-88039.97,-88971.83,-89751.43,-90261.37,-90658.72,-90993.31,-61315.66,-64669.54,-54899.93
-0.1801802,-48694.7,-56163.43,-59412.33,-23345.36,-29272.59,-27893.61,-21062.11,-25871.01,-93380.41,-84668.02,-79031.56,-66320.04,-53679.52,-50580.1,-50741.76,-52618.2,-57027.87,-65046.2,-74922.84,-87386.27,-99052.85,-101149.1,-78928.71,-65739.46,-60584.81,-52990,-51249.08,-51321.47,-52601.36,-55059.8,-59351.74,-65270.66,-75950.26,-88160.59,-97820.56,-99854.43,-101928.4,-103833.5,-105783.6,-7341.644,-14311.79,-11708.82,-13324.94,-97094.73,-72041.68,-58822.19,-72076.05,-79780.97,-86490.57,-87257.92,-87773.01,-88611.68,-89547.18,-90329.8,-90841.7,-91240.58,-91576.44,-61763.82,-65138.93,-55216.87
-0.06006006,-49099.31,-56589.72,-59855.53,-23539.72,-29485.34,-28088.77,-21188.9,-26077.46,-93926.15,-85164.67,-79485.95,-66692.71,-53969.67,-50848.26,-51010.67,-52899.46,-57338.71,-65412.1,-75358.12,-87912.32,-99665.77,-101769.3,-79375.34,-66096,-60919.35,-53275.38,-51522.05,-51595.05,-52883.88,-55359.37,-59681.07,-65641.51,-76397.92,-88698.54,-98429.09,-100470.2,-102551.3,-104462.9,-106419.6,-7411.11,-14433.79,-11799.22,-13389.59,-97662.19,-72455.35,-59161.75,-72520.74,-80288.09,-87054.51,-87826.7,-88343.82,-89185.78,-90124.91,-90910.54,-91424.41,-91824.81,-92161.95,-62214.28,-65610.69,-55534.87
0.06006006,-49506.36,-57018.32,-60301.07,-23735.2,-29699.17,-28284.86,-21316.15,-26285.11,-94473.76,-85663.03,-79941.85,-67066.56,-54260.67,-51117.17,-51280.33,-53181.52,-57650.48,-65779.16,-75794.88,-88440.28,-100281,-102391.9,-79823.4,-66453.59,-61254.92,-53561.6,-51795.79,-51869.4,-53167.21,-55659.83,-60011.42,-66013.56,-76847.13,-89238.5,-99039.96,-101088.3,-103176.6,-105094.7,-107057.9,-7480.969,-14556.53,-11890.13,-13454.39,-98231.6,-72870.39,-59502.44,-72967.12,-80797.25,-87620.81,-88397.86,-88917.02,-89762.25,-90705.02,-91493.67,-92009.49,-92411.41,-92749.82,-62667.03,-66084.83,-55853.92
0.1801802,-49915.85,-57449.25,-60748.96,-23931.82,-29914.08,-28481.87,-21443.86,-26493.97,-95023.24,-86163.1,-80399.25,-67441.58,-54552.52,-51386.83,-51550.75,-53464.39,-57963.17,-66147.38,-76233.12,-88970.14,-100898.6,-103016.8,-80272.89,-66812.23,-61591.51,-53848.64,-52070.31,-52144.52,-53451.35,-55961.18,-60342.78,-66386.8,-77297.9,-89780.45,-99653.17,-101708.7,-103804.2,-105728.8,-107698.5,-7551.222,-14680.01,-11981.54,-13519.34,-98802.95,-73286.79,-59844.26,-73415.18,-81308.43,-88189.49,-88971.41,-89492.6,-90341.11,-91287.51,-92079.16,-92596.95,-93000.39,-93340.07,-63122.08,-66561.34,-56174.04
0.3003003,-50327.78,-57882.52,-61199.21,-24129.58,-30130.07,-28679.81,-21572.03,-26704.04,-95574.57,-86664.87,-80858.15,-67817.78,-54845.21,-51657.24,-51821.93,-53748.06,-58276.78,-66516.76,-76672.81,-89501.9,-101518.5,-103644.1,-80723.82,-67171.91,-61929.13,-54136.5,-52345.6,-52420.42,-53736.31,-56263.41,-60675.16,-66761.25,-77750.22,-90324.39,-100268.7,-102331.4,-104434.1,-106365.2,-108341.4,-7621.867,-14804.23,-12073.46,-13584.43,-99376.23,-73704.56,-60187.22,-73864.93,-81821.65,-88760.52,-89547.35,-90070.56,-90922.35,-91872.37,-92667.04,-93186.78,-93591.73,-93932.69,-63579.44,-67040.25,-56495.2
0.4204204,-50742.17,-58318.12,-61651.82,-24328.47,-30347.14,-28878.68,-21700.66,-26915.32,-96127.77,-87168.36,-81318.55,-68195.16,-55138.75,-51928.4,-52093.85,-54032.53,-58591.32,-66887.3,-77113.98,-90035.57,-102140.8,-104273.6,-81176.17,-67532.65,-62267.75,-54425.19,-52621.65,-52697.1,-54022.09,-56566.53,-61008.55,-67136.89,-78204.1,-90870.34,-100886.6,-102956.5,-105066.3,-107003.8,-108986.6,-7692.903,-14929.19,-12165.89,-13649.68,-99951.45,-74123.69,-60531.3,-74316.36,-82336.9,-89333.93,-90125.67,-90650.91,-91505.98,-92459.62,-93257.29,-93778.98,-94185.45,-94527.68,-64039.1,-67521.53,-56817.42
0.5405405,-51159.01,-58756.06,-62106.79,-24528.5,-30565.3,-29078.48,-21829.74,-27127.81,-96682.83,-87673.54,-81780.45,-68573.71,-55433.13,-52200.31,-52366.52,-54317.79,-58906.77,-67258.99,-77556.61,-90571.13,-102765.4,-104905.5,-81629.95,-67894.42,-62607.4,-54714.71,-52898.48,-52974.54,-54308.67,-56870.53,-61342.95,-67513.73,-78659.52,-91418.27,-101506.9,-103583.9,-105700.9,-107644.8,-109634,-7764.33,-15054.9,-12258.83,-13715.08,-100528.6,-74544.18,-60876.51,-74769.48,-82854.18,-89909.71,-90706.38,-91233.64,-92091.98,-93049.24,-93849.91,-94373.55,-94781.54,-95125.04,-64501.08,-68005.21,-57140.69
0.6606607,-51578.31,-59196.34,-62564.12,-24729.66,-30784.54,-29279.22,-21959.28,-27341.52,-97239.75,-88180.43,-82243.85,-68953.43,-55728.35,-52472.96,-52639.94,-54603.85,-59223.14,-67631.83,-78000.71,-91108.59,-103392.3,-105539.7,-82085.15,-68257.23,-62948.05,-55005.04,-53176.07,-53252.76,-54596.05,-57175.41,-61678.36,-67891.75,-79116.49,-91968.2,-102129.4,-104213.6,-106337.7,-108288.1,-110283.8,-7836.147,-15181.36,-12352.28,-13780.62,-101107.7,-74966.03,-61222.85,-75224.27,-83373.49,-90487.85,-91289.48,-91818.75,-92680.36,-93641.24,-94444.91,-94970.5,-95380,-95724.77,-64965.36,-68491.28,-57465.01
0.7807808,-52000.08,-59638.98,-63023.83,-24931.97,-31004.87,-29480.88,-22089.28,-27556.46,-97798.51,-88689.02,-82708.74,-69334.32,-56024.41,-52746.36,-52914.1,-54890.71,-59540.42,-68005.82,-78446.26,-91647.94,-104021.6,-106176.2,-82541.77,-68621.08,-63289.72,-55296.19,-53454.43,-53531.74,-54884.25,-57481.16,-62014.77,-68270.97,-79575.01,-92520.11,-102754.4,-104845.6,-106976.9,-108933.7,-110935.8,-7908.353,-15308.56,-12446.25,-13846.31,-101688.7,-75389.23,-61570.32,-75680.75,-83894.82,-91068.36,-91874.96,-92406.26,-93271.13,-94235.62,-95042.28,-95569.82,-95980.83,-96326.87,-65431.97,-68979.75,-57790.38
0.9009009,-52424.32,-60083.97,-63485.91,-25135.43,-31226.29,-29683.48,-22219.73,-27772.61,-98359.13,-89199.3,-83175.12,-69716.37,-56321.3,-53020.5,-53189.01,-55178.35,-59858.61,-68380.96,-78893.28,-92189.19,-104653.1,-106815,-82999.81,-68985.97,-63632.4,-55588.16,-53733.55,-53811.49,-55173.24,-57787.79,-62352.19,-68651.37,-80035.07,-93074.02,-103381.6,-105480,-107618.4,-109581.6,-111590.1,-7980.948,-15436.51,-12540.73,-13912.14,-102271.6,-75813.79,-61918.91,-76138.91,-84418.19,-91651.23,-92462.83,-92996.14,-93864.28,-94832.37,-95642.03,-96171.51,-96584.03,-96931.33,-65900.89,-69470.62,-58116.8
1.021021,-52851.04,-60531.31,-63950.37,-25340.02,-31448.8,-29887.01,-22350.64,-27989.99,-98921.6,-89711.28,-83642.99,-70099.59,-56619.04,-53295.38,-53464.66,-55466.79,-60177.72,-68757.25,-79341.75,-92732.33,-105287,-107456.2,-83459.26,-69351.89,-63976.09,-55880.94,-54013.43,-54092,-55463.04,-58095.3,-62690.61,-69032.96,-80496.68,-93629.91,-104011.2,-106116.7,-108262.2,-110231.8,-112246.7,-8053.93,-15565.22,-12635.73,-13978.12,-102856.5,-76239.7,-62268.62,-76598.74,-84943.58,-92236.47,-93053.08,-93588.41,-94459.81,-95431.5,-96244.15,-96775.58,-97189.6,-97538.17,-66372.13,-69963.89,-58444.26
1.141141,-53280.24,-60981.02,-64417.21,-25545.77,-31672.4,-30091.48,-22482.01,-28208.61,-99485.91,-90224.96,-84112.34,-70483.97,-56917.6,-53571,-53741.04,-55756.02,-60497.73,-69134.68,-79791.67,-93277.36,-105923.3,-108099.6,-83920.13,-69718.84,-64320.78,-56174.54,-54294.07,-54373.28,-55753.64,-58403.68,-63030.02,-69415.73,-80959.82,-94187.79,-104643.1,-106755.7,-108908.3,-110884.3,-112905.6,-8127.298,-15694.67,-12731.24,-14044.25,-103443.3,-76666.95,-62619.45,-77060.25,-85471,-92824.08,-93645.73,-94183.07,-95057.72,-96033.01,-96848.64,-97382.01,-97797.54,-98147.37,-66845.7,-70459.56,-58772.77
1.261261,-53711.93,-61433.1,-64886.43,-25752.66,-31897.09,-30296.88,-22613.83,-28428.45,-100052.1,-90740.32,-84583.18,-70869.51,-57216.99,-53847.35,-54018.17,-56046.03,-60818.65,-69513.25,-80243.05,-93824.27,-106561.8,-108745.4,-84382.41,-70086.83,-64666.47,-56468.94,-54575.46,-54655.31,-56045.04,-58712.93,-63370.44,-69799.68,-81424.51,-94747.65,-105277.3,-107397,-109556.7,-111539,-113566.8,-8201.053,-15824.88,-12827.27,-14110.52,-104031.9,-77095.56,-62971.4,-77523.44,-86000.45,-93414.06,-94240.75,-94780.1,-95658,-96636.89,-97455.51,-97990.81,-98407.84,-98758.93,-67321.6,-70957.64,-59102.32
1.381381,-54146.11,-61887.55,-65358.05,-25960.7,-32122.88,-30503.22,-22746.1,-28649.52,-100620.1,-91257.37,-85055.5,-71256.21,-57517.22,-54124.44,-54296.03,-56336.82,-61140.48,-69892.96,-80695.88,-94373.07,-107202.7,-109393.5,-84846.1,-70455.83,-65013.17,-56764.16,-54857.62,-54938.1,-56337.23,-59023.05,-63711.86,-70184.82,-81890.73,-95309.49,-105913.9,-108040.7,-110207.4,-112196.1,-114230.2,-8275.192,-15955.84,-12923.81,-14176.94,-104622.6,-77525.51,-63324.46,-77988.3,-86531.92,-94006.4,-94838.16,-95379.52,-96260.67,-97243.15,-98064.74,-98601.98,-99020.51,-99372.86,-67799.83,-71458.13,-59432.91
1.501502,-54582.79,-62344.37,-65832.06,-26169.89,-32349.76,-30710.49,-22878.83,-28871.84,-101189.9,-91776.11,-85529.3,-71644.06,-57818.27,-54402.26,-54574.62,-56628.4,-61463.21,-70273.8,-81150.16,-94923.76,-107845.9,-110043.8,-85311.19,-70825.86,-65360.87,-57060.18,-55140.52,-55221.65,-56630.21,-59334.03,-64054.26,-70571.13,-82358.49,-95873.31,-106552.8,-108686.6,-110860.4,-112855.4,-114895.9,-8349.715,-16087.56,-13020.88,-14243.5,-105215.1,-77956.8,-63678.64,-78454.84,-87065.42,-94601.11,-95437.96,-95981.32,-96865.72,-97851.78,-98676.35,-99215.52,-99635.55,-99989.16,-68280.39,-71961.04,-59764.53
1.621622,-55021.97,-62803.57,-66308.46,-26380.23,-32577.74,-30918.7,-23012.01,-29095.39,-101761.6,-92296.52,-86004.57,-72033.07,-58120.14,-54680.81,-54853.95,-56920.76,-61786.83,-70655.79,-81605.88,-95476.32,-108491.4,-110696.5,-85777.69,-71196.92,-65709.56,-57357.01,-55424.18,-55505.96,-56923.99,-59645.88,-64397.66,-70958.61,-82827.78,-96439.1,-107194,-109334.9,-111515.7,-113517,-115563.8,-8424.62,-16220.03,-13118.47,-14310.2,-105809.5,-78389.44,-64033.93,-78923.04,-87600.94,-95198.19,-96040.14,-96585.51,-97473.14,-98462.79,-99290.33,-99831.43,-100253,-100607.8,-68763.29,-72466.36,-60097.2
1.741742,-55463.66,-63265.15,-66787.27,-26591.73,-32806.82,-31127.85,-23145.65,-29320.19,-102335.1,-92818.62,-86481.32,-72423.23,-58422.84,-54960.09,-55134.01,-57213.89,-62111.36,-71038.9,-82063.05,-96030.77,-109139.2,-111351.5,-86245.59,-71568.99,-66059.24,-57654.64,-55708.58,-55791.01,-57218.56,-59958.59,-64742.05,-71347.27,-83298.59,-97006.87,-107837.6,-109985.5,-112173.3,-114180.9,-116234.1,-8499.908,-16353.27,-13216.58,-14377.05,-106405.8,-78823.41,-64390.34,-79392.92,-88138.48,-95797.62,-96644.7,-97192.07,-98082.95,-99076.17,-99906.67,-100449.7,-100872.7,-101228.8,-69248.53,-72974.1,-60430.9
1.861862,-55907.86,-63729.12,-67268.47,-26804.38,-33037,-31337.93,-23279.73,-29546.23,-102910.4,-93342.4,-86959.55,-72814.54,-58726.36,-55240.09,-55414.79,-57507.81,-62436.78,-71423.15,-82521.66,-96587.09,-109789.4,-112008.7,-86714.88,-71942.08,-66409.92,-57953.07,-55993.74,-56076.82,-57513.92,-60272.16,-65087.43,-71737.1,-83770.94,-97576.62,-108483.5,-110638.3,-112833.1,-114847.1,-116906.6,-8575.576,-16487.26,-13315.21,-14444.04,-107004.1,-79258.72,-64747.85,-79864.46,-88678.04,-96399.43,-97251.65,-97801.02,-98695.12,-99691.92,-100525.4,-101070.3,-101494.9,-101852.2,-69736.11,-73484.26,-60765.63
1.981982,-56354.58,-64195.48,-67752.09,-27018.19,-33268.27,-31548.96,-23414.27,-29773.51,-103487.6,-93867.86,-87439.24,-73206.99,-59030.7,-55520.82,-55696.3,-57802.49,-62763.1,-71808.52,-82981.7,-97145.28,-110441.8,-112668.3,-87185.57,-72316.18,-66761.59,-58252.3,-56279.63,-56363.37,-57810.06,-60586.59,-65433.79,-72128.1,-84244.81,-98148.34,-109131.7,-111293.5,-113495.3,-115515.6,-117581.3,-8651.623,-16622.01,-13414.36,-14511.16,-107604.2,-79695.36,-65106.47,-80337.67,-89219.62,-97003.59,-97860.98,-98412.35,-99309.68,-100310,-101146.5,-101693.3,-102119.3,-102478,-70226.04,-73996.84,-61101.4
2.102102,-56803.81,-64664.23,-68238.11,-27233.15,-33500.65,-31760.92,-23549.26,-30002.05,-104066.6,-94394.98,-87920.39,-73600.59,-59335.86,-55802.27,-55978.53,-58097.95,-63090.31,-72195.02,-83443.19,-97705.34,-111096.6,-113330.2,-87657.66,-72691.29,-67114.25,-58552.33,-56566.28,-56650.67,-58106.99,-60901.88,-65781.14,-72520.26,-84720.21,-98722.02,-109782.2,-111951,-114159.8,-116186.3,-118258.3,-8728.05,-16757.53,-13514.04,-14578.44,-108206.2,-80133.33,-65466.19,-80812.55,-89763.22,-97610.12,-98472.69,-99026.05,-99926.61,-100930.5,-101769.9,-102318.7,-102746.2,-103106.1,-70718.31,-74511.85,-61438.19
2.222222,-57255.58,-65135.39,-68726.55,-27449.27,-33734.13,-31973.82,-23684.7,-30231.84,-104647.4,-94923.78,-88403.01,-73995.33,-59641.83,-56084.45,-56261.49,-58394.18,-63418.41,-72582.64,-83906.1,-98267.28,-111753.6,-113994.3,-88131.13,-73067.42,-67467.9,-58853.15,-56853.66,-56938.72,-58404.7,-61218.02,-66129.46,-72913.59,-85197.13,-99297.68,-110435,-112610.8,-114826.5,-116859.3,-118937.6,-8804.853,-16893.8,-13614.24,-14645.85,-108810.2,-80572.64,-65827.02,-81289.09,-90308.84,-98219.01,-99086.78,-99642.14,-100545.9,-101553.4,-102395.7,-102946.4,-103375.4,-103736.5,-71212.93,-75029.29,-61776.01
2.342342,-57709.87,-65608.94,-69217.4,-27666.56,-33968.71,-32187.67,-23820.59,-30462.88,-105230,-95454.24,-88887.09,-74391.21,-59948.62,-56367.34,-56545.17,-58691.18,-63747.4,-72971.39,-84370.45,-98831.08,-112413,-114660.8,-88605.98,-73444.54,-67822.53,-59154.77,-57141.78,-57227.5,-58703.19,-61535.01,-66478.77,-73308.08,-85675.56,-99875.29,-111090.1,-113272.9,-115495.6,-117534.6,-119619.1,-8882.033,-17030.84,-13714.97,-14713.4,-109416,-81013.26,-66188.95,-81767.29,-90856.48,-98830.26,-99703.26,-100260.6,-101167.6,-102178.6,-103023.9,-103576.5,-104007,-104369.3,-71709.91,-75549.16,-62114.86
2.462462,-58166.71,-66084.9,-69710.68,-27885,-34204.4,-32402.45,-23956.93,-30695.18,-105814.4,-95986.37,-89372.63,-74788.22,-60256.21,-56650.95,-56829.56,-58988.94,-64077.27,-73361.25,-84836.23,-99396.75,-113074.7,-115329.5,-89082.23,-73822.68,-68178.14,-59457.18,-57430.64,-57517.03,-59002.46,-61852.85,-66829.05,-73703.73,-86155.51,-100454.9,-111747.6,-113937.3,-116166.9,-118212.1,-120302.9,-8959.588,-17168.65,-13816.22,-14781.09,-110023.7,-81455.22,-66551.97,-82247.16,-91406.12,-99443.88,-100322.1,-100881.4,-101791.6,-102806.2,-103654.4,-104209,-104640.9,-105004.5,-72209.24,-76071.46,-62454.73
2.582583,-58626.07,-66563.27,-70206.37,-28104.61,-34441.19,-32618.18,-24093.72,-30928.73,-106400.7,-96520.17,-89859.63,-75186.37,-60564.61,-56935.27,-57114.67,-59287.47,-64408.02,-73752.23,-85303.44,-99964.27,-113738.7,-116000.5,-89559.85,-74201.81,-68534.72,-59760.37,-57720.24,-57807.3,-59302.5,-62171.54,-67180.31,-74100.53,-86636.98,-101036.4,-112407.3,-114604,-116840.5,-118891.9,-120988.9,-9037.516,-17307.22,-13918.01,-14848.92,-110633.3,-81898.49,-66916.1,-82728.68,-91957.79,-100059.8,-100943.3,-101504.6,-102418.1,-103436.2,-104287.3,-104843.8,-105277.2,-105642,-72710.92,-76596.19,-62795.63
2.702703,-59087.99,-67044.05,-70704.49,-28325.37,-34679.09,-32834.84,-24230.95,-31163.55,-106988.7,-97055.62,-90348.07,-75585.65,-60873.82,-57220.3,-57400.49,-59586.76,-64739.66,-74144.32,-85772.07,-100533.7,-114404.9,-116673.8,-90038.85,-74581.95,-68892.29,-60064.35,-58010.56,-58098.3,-59603.32,-62491.08,-67532.54,-74498.49,-87119.96,-101619.9,-113069.4,-115273,-117516.3,-119573.9,-121677.1,-9115.817,-17446.55,-14020.32,-14916.89,-111244.7,-82343.08,-67281.32,-83211.85,-92511.46,-100678.2,-101566.9,-102130.2,-103046.8,-104068.5,-104922.6,-105480.9,-105915.8,-106281.9,-73214.97,-77123.36,-63137.55
2.822823,-59552.45,-67527.24,-71205.04,-28547.31,-34918.1,-33052.45,-24368.64,-31399.63,-107578.6,-97592.72,-90837.97,-75986.06,-61183.84,-57506.05,-57687.03,-59886.81,-65072.17,-74537.53,-86242.12,-101104.9,-115073.5,-117349.4,-90519.23,-74963.08,-69250.83,-60369.12,-58301.62,-58390.04,-59904.91,-62811.45,-67885.73,-74897.61,-87604.44,-102205.4,-113733.8,-115944.2,-118194.5,-120258.2,-122367.6,-9194.49,-17586.66,-14123.16,-14984.99,-111858.1,-82788.99,-67647.63,-83696.69,-93067.14,-101298.9,-102192.9,-102758.2,-103678,-104703.2,-105560.2,-106120.4,-106556.8,-106924.1,-73721.37,-77652.97,-63480.48
2.942943,-60019.46,-68012.86,-71708.02,-28770.41,-35158.22,-33271,-24506.77,-31636.98,-108170.3,-98131.48,-91329.31,-76387.6,-61494.65,-57792.5,-57974.27,-60187.61,-65405.56,-74931.84,-86713.58,-101678,-115744.4,-118027.2,-91000.97,-75345.2,-69610.34,-60674.67,-58593.41,-58682.5,-60207.26,-63132.67,-68239.9,-75297.87,-88090.43,-102792.8,-114400.4,-116617.8,-118874.9,-120944.8,-123060.4,-9273.532,-17727.53,-14226.53,-15053.23,-112473.3,-83236.21,-68015.04,-84183.17,-93624.83,-101921.9,-102821.3,-103388.5,-104311.5,-105340.2,-106200.1,-106762.3,-107200.1,-107568.7,-74230.14,-78185.02,-63824.43
3.063063,-60489.03,-68500.9,-72213.43,-28994.67,-35399.44,-33490.5,-24645.34,-31875.6,-108763.7,-98671.9,-91822.1,-76790.26,-61806.27,-58079.66,-58262.23,-60489.18,-65739.83,-75327.26,-87186.47,-102253,-116417.5,-118707.3,-91484.09,-75728.31,-69970.82,-60981,-58885.92,-58975.7,-60510.39,-63454.73,-68595.03,-75699.28,-88577.93,-103382.1,-115069.4,-117293.6,-119557.5,-121633.6,-123755.3,-9352.943,-17869.17,-14330.43,-15121.61,-113090.4,-83684.74,-68383.53,-84671.31,-94184.53,-102547.3,-103452,-104021.2,-104947.4,-105979.6,-106842.5,-107406.5,-107845.8,-108215.6,-74741.28,-78719.52,-64169.39
3.183183,-60961.15,-68991.36,-72721.29,-29220.1,-35641.78,-33710.93,-24784.36,-32115.49,-109359,-99213.95,-92316.33,-77194.05,-62118.68,-58367.53,-58550.88,-60791.49,-66074.96,-75723.78,-87660.77,-102829.7,-117092.9,-119389.7,-91968.57,-76112.42,-70332.27,-61288.1,-59179.16,-59269.63,-60814.28,-63777.62,-68951.13,-76101.83,-89066.93,-103973.4,-115740.7,-117971.7,-120242.5,-122324.7,-124452.5,-9432.721,-18011.58,-14434.87,-15190.13,-113709.3,-84134.58,-68753.11,-85161.09,-94746.23,-103175.1,-104085.1,-104656.3,-105585.7,-106621.4,-107487.1,-108053.1,-108493.8,-108864.8,-75254.78,-79256.46,-64515.37
3.303303,-61435.84,-69484.26,-73231.58,-29446.7,-35885.22,-33932.31,-24923.83,-32356.65,-109956,-99757.66,-92811.99,-77598.95,-62431.89,-58656.09,-58840.24,-61094.55,-66410.97,-76121.41,-88136.47,-103408.4,-117770.7,-120074.4,-92454.42,-76497.5,-70694.68,-61595.98,-59473.13,-59564.28,-61118.93,-64101.35,-69308.18,-76505.53,-89557.42,-104566.7,-116414.3,-118652.1,-120929.6,-123018,-125151.9,-9512.866,-18154.77,-14539.83,-15258.78,-114330.2,-84585.72,-69123.78,-85652.52,-95309.94,-103805.2,-104720.6,-105293.7,-106226.3,-107265.5,-108134.2,-108702,-109144.2,-109516.4,-75770.65,-79795.84,-64862.36
3.423423,-61913.1,-69979.58,-73744.31,-29674.46,-36129.78,-34154.63,-25063.74,-32599.08,-110554.9,-100303,-93309.09,-78004.97,-62745.9,-58945.36,-59130.3,-61398.37,-66747.84,-76520.13,-88613.59,-103988.9,-118450.7,-120761.3,-92941.62,-76883.57,-71058.05,-61904.64,-59767.81,-59859.65,-61424.35,-64425.91,-69666.19,-76910.37,-90049.41,-105161.8,-117090.1,-119334.8,-121619.1,-123713.5,-125853.5,-9593.375,-18298.72,-14645.34,-15327.57,-114952.8,-85038.17,-69495.52,-86145.6,-95875.65,-104437.6,-105358.4,-105933.5,-106869.2,-107912,-108783.5,-109353.2,-109796.9,-110170.4,-76288.89,-80337.67,-65210.35
3.543544,-62392.93,-70477.34,-74259.48,-29903.4,-36375.45,-34377.9,-25204.1,-32842.79,-111155.5,-100850,-93807.63,-78412.1,-63060.69,-59235.32,-59421.07,-61702.93,-67085.57,-76919.95,-89092.11,-104571.2,-119132.9,-121450.5,-93430.18,-77270.62,-71422.39,-62214.06,-60063.21,-60155.75,-61730.52,-64751.3,-70025.16,-77316.34,-90542.89,-105759,-117768.3,-120019.7,-122310.8,-124411.3,-126557.4,-9674.247,-18443.45,-14751.37,-15396.49,-115577.4,-85491.92,-69868.35,-86640.32,-96443.35,-105072.4,-105998.6,-106575.7,-107514.6,-108560.8,-109435.2,-110006.8,-110452,-110826.6,-76809.51,-80881.96,-65559.35
3.663664,-62875.33,-70977.54,-74777.11,-30133.51,-36622.24,-34602.11,-25344.89,-33087.78,-111757.9,-101398.6,-94307.59,-78820.34,-63376.27,-59525.98,-59712.52,-62008.23,-67424.17,-77320.87,-89572.03,-105155.4,-119817.5,-122141.9,-93920.09,-77658.65,-71787.68,-62524.26,-60359.32,-60452.56,-62037.45,-65077.51,-70385.08,-77723.45,-91037.87,-106358,-118448.7,-120706.9,-123004.7,-125111.3,-127263.4,-9755.48,-18588.95,-14857.94,-15465.54,-116203.8,-85946.96,-70242.25,-87136.68,-97013.06,-105709.6,-106641.2,-107220.2,-108162.3,-109212,-110089.3,-110662.8,-111109.4,-111485.2,-77332.49,-81428.69,-65909.36
3.783784,-63360.32,-71480.18,-75297.18,-30364.78,-36870.13,-34827.26,-25486.13,-33334.05,-112362.1,-101948.9,-94808.97,-79229.69,-63692.64,-59817.33,-60004.67,-62314.28,-67763.63,-77722.87,-90053.35,-105741.4,-120504.3,-122835.6,-94411.36,-78047.65,-72153.92,-62835.22,-60656.15,-60750.09,-62345.13,-65404.55,-70745.95,-78131.69,-91534.33,-106959,-119131.4,-121396.4,-123700.9,-125813.5,-127971.7,-9837.074,-18735.23,-14965.05,-15534.73,-116832,-86403.3,-70617.23,-87634.67,-97584.76,-106349.1,-107286.2,-107867.1,-108812.3,-109865.5,-110745.7,-111321,-111769.1,-112146.2,-77857.86,-81977.87,-66260.36
3.903904,-63847.88,-71985.27,-75819.7,-30597.23,-37119.15,-35053.36,-25627.81,-33581.6,-112968.1,-102500.7,-95311.78,-79640.15,-64009.79,-60109.37,-60297.52,-62621.06,-68103.94,-78125.96,-90536.07,-106329.2,-121193.4,-123531.5,-94903.97,-78437.62,-72521.12,-63146.95,-60953.69,-61048.34,-62653.56,-65732.42,-71107.77,-78541.05,-92032.27,-107562,-119816.4,-122088.1,-124399.4,-126518,-128682.2,-9919.027,-18882.28,-15072.69,-15604.05,-117462.1,-86860.92,-70993.28,-88134.31,-98158.45,-106990.9,-107933.5,-108516.4,-109464.7,-110521.4,-111404.5,-111981.6,-112431.1,-112809.5,-78385.6,-82529.51,-66612.37
4.024024,-64338.03,-72492.8,-76344.68,-30830.85,-37369.28,-35280.4,-25769.93,-33830.44,-113575.8,-103054.2,-95816.01,-80051.71,-64327.72,-60402.1,-60591.05,-62928.58,-68445.11,-78530.14,-91020.18,-106918.8,-121884.8,-124229.7,-95397.92,-78828.56,-72889.26,-63459.43,-61251.95,-61347.29,-62962.74,-66061.1,-71470.53,-78951.55,-92531.7,-108166.8,-120503.7,-122782.1,-125100.1,-127224.6,-129394.9,-10001.34,-19030.1,-15180.88,-15673.5,-118094,-87319.84,-71370.4,-88635.57,-98734.14,-107635.1,-108583.1,-109168,-110119.4,-111179.6,-112065.5,-112644.6,-113095.5,-113475.1,-78915.72,-83083.61,-66965.37
4.144144,-64830.77,-73002.78,-76872.12,-31065.64,-37620.52,-35508.39,-25912.49,-34080.56,-114185.3,-103609.4,-96321.65,-80464.37,-64646.44,-60695.52,-60885.27,-63236.84,-68787.13,-78935.4,-91505.68,-107510.3,-122578.4,-124930.2,-95893.22,-79220.47,-73258.35,-63772.68,-61550.9,-61646.96,-63272.67,-66390.6,-71834.24,-79363.17,-93032.61,-108773.6,-121193.2,-123478.4,-125803,-127933.5,-130109.8,-10084,-19178.7,-15289.6,-15743.09,-118727.8,-87780.04,-71748.59,-89138.47,-99311.81,-108281.6,-109235.2,-109822,-110776.5,-111840.1,-112729,-113309.9,-113762.3,-114143,-79448.22,-83640.16,-67319.36
4.264264,-65326.1,-73515.21,-77402.01,-31301.6,-37872.88,-35737.32,-26055.49,-34331.98,-114796.6,-104166.1,-96828.71,-80878.12,-64965.93,-60989.62,-61180.18,-63545.83,-69130,-79341.74,-91992.57,-108103.6,-123274.3,-125632.8,-96389.85,-79613.33,-73628.39,-64086.69,-61850.56,-61947.33,-63583.35,-66720.92,-72198.88,-79775.91,-93534.99,-109382.3,-121885,-124176.9,-126508.1,-128644.6,-130826.8,-10167.02,-19328.08,-15398.85,-15812.8,-119363.4,-88241.53,-72127.85,-89643,-99891.47,-108930.5,-109889.5,-110478.3,-111436,-112503,-113394.7,-113977.5,-114431.3,-114813.3,-79983.11,-84199.17,-67674.35
4.384384,-65824.02,-74030.1,-77934.37,-31538.74,-38126.36,-35967.19,-26198.93,-34584.68,-115409.6,-104724.5,-97337.18,-81292.97,-65286.19,-61284.4,-61475.77,-63855.55,-69473.72,-79749.16,-92480.84,-108698.7,-123972.4,-126337.7,-96887.81,-80007.16,-73999.37,-64401.45,-62150.93,-62248.41,-63894.76,-67052.04,-72564.47,-80189.76,-94038.84,-109992.9,-122579.1,-124877.6,-127215.5,-129358,-131546.1,-10250.39,-19478.24,-15508.65,-15882.65,-120000.8,-88704.29,-72508.17,-90149.15,-100473.1,-109581.7,-110546.3,-111136.9,-112097.8,-113168.3,-114062.8,-114647.4,-115102.7,-115485.8,-80520.38,-84760.64,-68030.33
4.504505,-66324.54,-74547.45,-78469.18,-31777.05,-38380.96,-36198.01,-26342.81,-34838.67,-116024.4,-105284.4,-97847.05,-81708.91,-65607.23,-61579.86,-61772.04,-64166,-69818.29,-80157.65,-92970.5,-109295.7,-124672.8,-127044.9,-97387.11,-80401.95,-74371.28,-64716.96,-62451.99,-62550.2,-64206.92,-67383.98,-72930.99,-80604.74,-94544.16,-110605.4,-123275.5,-125580.6,-127925.1,-130073.5,-132267.6,-10334.12,-19629.17,-15618.99,-15952.63,-120640,-89168.33,-72889.55,-90656.93,-101056.7,-110235.2,-111205.4,-111798,-112761.9,-113835.9,-114733.2,-115319.7,-115776.4,-116160.7,-81060.03,-85324.57,-68387.3
4.624625,-66827.66,-75067.26,-79006.46,-32016.54,-38636.67,-36429.77,-26487.12,-35093.96,-116640.9,-105846,-98358.33,-82125.94,-65929.03,-61876,-62068.99,-64477.17,-70163.69,-80567.21,-93461.53,-109894.4,-125375.5,-127754.2,-97887.73,-80797.68,-74744.14,-65033.22,-62753.75,-62852.68,-64519.81,-67716.73,-73298.44,-81020.82,-95050.95,-111219.9,-123974.1,-126285.8,-128636.9,-130791.2,-132991.2,-10418.19,-19780.89,-15729.87,-16022.73,-121281.1,-89633.64,-73271.99,-91166.32,-101642.4,-110891.1,-111866.8,-112461.3,-113428.4,-114505.8,-115406,-115994.3,-116452.4,-116837.9,-81602.07,-85890.96,-68745.26
4.744745,-67333.39,-75589.53,-79546.21,-32257.2,-38893.51,-36662.48,-26631.87,-35350.55,-117259.2,-106409.2,-98871,-82544.05,-66251.61,-62172.82,-62366.62,-64789.07,-70509.93,-80977.84,-93953.94,-110495,-126080.4,-128465.8,-98389.68,-81194.37,-75117.92,-65350.23,-63056.21,-63155.86,-64833.44,-68050.28,-73666.82,-81438.02,-95559.2,-111836.2,-124674.9,-126993.3,-129351,-131511.2,-133717,-10502.61,-19933.38,-15841.29,-16092.96,-121924,-90100.22,-73655.48,-91677.34,-102229.9,-111549.3,-112530.6,-113127,-114097.2,-115178,-116081.1,-116671.2,-117130.7,-117517.5,-82146.49,-86459.81,-69104.19
4.864865,-67841.73,-76114.26,-80088.43,-32499.03,-39151.46,-36896.13,-26777.05,-35608.43,-117879.2,-106974,-99385.07,-82963.25,-66574.94,-62470.31,-62664.92,-65101.68,-70857.01,-81389.54,-94447.71,-111097.3,-126787.5,-129179.7,-98892.94,-81592.01,-75492.64,-65667.99,-63359.36,-63459.74,-65147.8,-68384.64,-74036.13,-81856.32,-96068.92,-112454.5,-125378.1,-127703,-130067.2,-132233.3,-134445,-10587.37,-20086.65,-15953.26,-16163.33,-122568.7,-90568.07,-74040.03,-92189.97,-102819.5,-112209.8,-113196.7,-113795.1,-114768.4,-115852.6,-116758.4,-117350.4,-117811.4,-118199.3,-82693.31,-87031.12,-69464.11
4.984985,-68352.67,-76641.46,-80633.11,-32742.04,-39410.54,-37130.72,-26922.66,-35867.61,-118501,-107540.4,-99900.53,-83383.52,-66899.04,-62768.47,-62963.89,-65415.02,-71204.93,-81802.3,-94942.86,-111701.5,-127496.9,-129895.7,-99397.52,-81990.59,-75868.28,-65986.48,-63663.2,-63764.31,-65462.89,-68719.79,-74406.36,-82275.72,-96580.09,-113074.7,-126083.4,-128415,-130785.7,-132957.6,-135175.2,-10672.48,-20240.7,-16065.76,-16233.82,-123215.2,-91037.19,-74425.63,-92704.22,-103411,-112872.6,-113865.2,-114465.5,-115441.8,-116529.5,-117438.2,-118032,-118494.3,-118883.5,-83242.51,-87604.9,-69825.01
5.105105,-68866.22,-77171.14,-81180.27,-32986.23,-39670.73,-37366.26,-27068.71,-36128.1,-119124.5,-108108.4,-100417.4,-83804.88,-67223.9,-63067.29,-63263.53,-65729.07,-71553.68,-82216.12,-95439.37,-112307.4,-128208.5,-130613.9,-99903.41,-82390.12,-76244.85,-66305.72,-63967.73,-64069.57,-65778.71,-69055.74,-74777.52,-82696.23,-97092.71,-113696.7,-126791.1,-129129.1,-131506.4,-133684.1,-135907.5,-10757.94,-20395.53,-16178.81,-16304.43,-123863.6,-91507.56,-74812.28,-93220.08,-104004.5,-113537.8,-114536,-115138.2,-116117.7,-117208.7,-118120.2,-118715.8,-119179.6,-119569.9,-83794.1,-88181.15,-70186.88
5.225225,-69382.4,-77703.28,-81729.9,-33231.59,-39932.04,-37602.74,-27215.2,-36389.88,-119749.7,-108677.9,-100935.6,-84227.3,-67549.52,-63366.78,-63563.84,-66043.83,-71903.25,-82630.99,-95937.24,-112915.2,-128922.3,-131334.4,-100410.6,-82790.58,-76622.34,-66625.7,-64272.95,-64375.53,-66095.26,-69392.49,-75149.59,-83117.83,-97606.78,-114320.7,-127500.9,-129845.5,-132229.3,-134412.8,-136642,-10843.73,-20551.15,-16292.41,-16375.17,-124513.7,-91979.19,-75199.97,-93737.55,-104600,-114205.3,-115209.2,-115813.3,-116795.8,-117890.2,-118804.5,-119402,-119867.2,-120258.7,-84348.09,-88759.85,-70549.72
5.345345,-69901.18,-78237.9,-82282.01,-33478.12,-40194.48,-37840.17,-27362.11,-36652.97,-120376.6,-109249.1,-101455.2,-84650.8,-67875.89,-63666.94,-63864.81,-66359.31,-72253.65,-83046.92,-96436.47,-113524.7,-129638.4,-132057.1,-100919.1,-83191.98,-77000.75,-66946.41,-64578.85,-64682.16,-66412.53,-69730.03,-75522.58,-83540.53,-98122.3,-114946.5,-128213,-130564.2,-132954.3,-135143.7,-137378.7,-10929.86,-20707.54,-16406.55,-16446.04,-125165.6,-92452.07,-75588.71,-94256.62,-105197.4,-114875.1,-115884.7,-116490.7,-117476.3,-118574.1,-119491.2,-120090.4,-120557.1,-120949.7,-84904.46,-89341.03,-70913.54
5.465465,-70422.59,-78774.99,-82836.59,-33725.83,-40458.03,-38078.54,-27509.45,-36917.37,-121005.3,-109821.8,-101976.2,-85075.36,-68203.02,-63967.76,-64166.44,-66675.49,-72604.88,-83463.9,-96937.06,-114136,-130356.7,-132782,-101428.9,-83594.31,-77380.07,-67267.86,-64885.43,-64989.49,-66730.52,-70068.36,-75896.48,-83964.32,-98639.27,-115574.2,-128927.4,-131285,-133681.6,-135876.7,-138117.5,-11016.33,-20864.72,-16521.23,-16517.04,-125819.3,-92926.21,-75978.48,-94777.29,-105796.8,-115547.3,-116562.5,-117170.4,-118159.1,-119260.2,-120180.1,-120781.2,-121249.2,-121643.1,-85463.23,-89924.67,-71278.32
5.585586,-70946.62,-79314.56,-83393.65,-33974.72,-40722.71,-38317.85,-27657.23,-37183.07,-121635.7,-110396.1,-102498.6,-85500.99,-68530.89,-64269.23,-64468.74,-66992.38,-72956.92,-83881.93,-97438.99,-114749.1,-131077.2,-133509,-101940,-83997.57,-77760.31,-67590.03,-65192.68,-65297.49,-67049.22,-70407.48,-76271.3,-84389.2,-99157.67,-116203.9,-129644,-132008,-134411.1,-136611.9,-138858.4,-11103.14,-21022.67,-16636.47,-16588.15,-126474.8,-93401.59,-76369.3,-95299.57,-106398.2,-116221.7,-117242.7,-117852.5,-118844.2,-119948.7,-120871.4,-121474.3,-121943.7,-122338.7,-86024.39,-90510.78,-71644.08
5.705706,-71473.28,-79856.61,-83953.19,-34224.78,-40988.51,-38558.11,-27805.43,-37450.08,-122267.9,-110972,-103022.4,-85927.67,-68859.51,-64571.36,-64771.69,-67309.97,-73309.79,-84301,-97942.28,-115364,-131799.9,-134238.3,-102452.4,-84401.75,-78141.46,-67912.93,-65500.62,-65606.17,-67368.64,-70747.38,-76647.02,-84815.17,-99677.52,-116835.4,-130362.8,-132733.3,-135142.7,-137349.3,-139601.5,-11190.28,-21181.41,-16752.24,-16659.4,-127132.1,-93878.22,-76761.14,-95823.44,-107001.5,-116898.5,-117925.2,-118536.9,-119531.6,-120639.5,-121565,-122169.7,-122640.5,-123036.7,-86587.95,-91099.36,-72010.79
5.825826,-72002.56,-80401.15,-84515.21,-34476.02,-41255.43,-38799.31,-27954.06,-37718.4,-122901.7,-111549.5,-103547.5,-86355.42,-69188.88,-64874.15,-65075.3,-67628.27,-73663.47,-84721.11,-98446.91,-115980.7,-132524.9,-134969.7,-102966.1,-84806.86,-78523.52,-68236.56,-65809.23,-65915.53,-67688.78,-71088.07,-77023.65,-85242.22,-100198.8,-117468.7,-131083.8,-133460.7,-135876.6,-138088.9,-140346.7,-11277.75,-21340.94,-16868.57,-16730.76,-127791.2,-94356.09,-77154.02,-96348.9,-107606.8,-117577.5,-118610,-119223.6,-120221.3,-121332.6,-122260.8,-122867.3,-123339.5,-123736.9,-87153.9,-91690.4,-72378.47
5.945946,-72534.47,-80948.17,-85079.71,-34728.43,-41523.48,-39041.45,-28103.12,-37988.03,-123537.2,-112128.5,-104073.9,-86784.22,-69518.99,-65177.58,-65379.56,-67947.26,-74017.96,-85142.26,-98952.88,-116599.1,-133252,-135703.4,-103481.1,-85212.89,-78906.48,-68560.91,-66118.51,-66225.57,-68009.62,-71429.53,-77401.17,-85670.35,-100721.5,-118104,-131807.1,-134190.4,-136612.6,-138830.6,-141094.1,-11365.55,-21501.24,-16985.44,-16802.25,-128452,-94835.19,-77547.93,-96875.96,-108214,-118258.9,-119297.2,-119912.6,-120913.4,-122028,-122959,-123567.3,-124040.9,-124439.4,-87722.24,-92283.91,-72747.1
6.066066,-73069.01,-81497.67,-85646.7,-34982.02,-41792.64,-39284.53,-28252.6,-38258.98,-124174.5,-112709.1,-104601.8,-87214.07,-69849.83,-65481.67,-65684.46,-68266.94,-74373.26,-85564.45,-99460.19,-117219.3,-133981.4,-136439.2,-103997.4,-85619.84,-79290.35,-68885.99,-66428.45,-66536.27,-68331.18,-71771.78,-77779.6,-86099.55,-101245.6,-118741.1,-132532.5,-134922.2,-137350.8,-139574.4,-141843.6,-11453.67,-21662.33,-17102.86,-16873.86,-129114.6,-95315.53,-77942.87,-97404.6,-108823.2,-118942.6,-119986.7,-120604,-121607.8,-122725.7,-123659.5,-124269.5,-124744.5,-125144.2,-88292.98,-92879.89,-73116.69
6.186186,-73606.19,-82049.66,-86216.17,-35236.79,-42062.93,-39528.56,-28402.51,-38531.24,-124813.4,-113291.3,-105131,-87644.97,-70181.42,-65786.4,-65990.02,-68587.32,-74729.37,-85987.67,-99968.83,-117841.3,-134712.9,-137177.2,-104514.9,-86027.7,-79675.11,-69211.78,-66739.07,-66847.65,-68653.43,-72114.79,-78158.93,-86529.83,-101771.2,-119380.1,-133260.2,-135656.3,-138091.1,-140320.4,-142595.2,-11542.13,-21824.2,-17220.83,-16945.59,-129779,-95797.1,-78338.83,-97934.83,-109434.3,-119628.6,-120678.5,-121297.6,-122304.4,-123425.7,-124362.2,-124974.1,-125450.4,-125851.3,-88866.12,-93478.34,-73487.23
6.306306,-74146,-82604.14,-86788.12,-35492.72,-42334.34,-39773.52,-28552.84,-38804.81,-125454,-113875,-105661.5,-88076.92,-70513.74,-66091.78,-66296.22,-68908.4,-75086.29,-86411.92,-100478.8,-118465,-135446.7,-137917.4,-105033.7,-86436.47,-80060.77,-69538.28,-67050.35,-67159.69,-68976.39,-72458.58,-78539.14,-86961.18,-102298.2,-120020.9,-133990.1,-136392.5,-138833.6,-141068.5,-143349,-11630.91,-21986.86,-17339.35,-17017.44,-130445.1,-96279.9,-78735.81,-98466.64,-110047.3,-120316.8,-121372.6,-121993.6,-123003.4,-124128,-125067.2,-125680.9,-126158.6,-126560.6,-89441.65,-94079.26,-73858.73
6.426426,-74688.45,-83161.11,-87362.56,-35749.84,-42606.88,-40019.43,-28703.6,-39079.71,-126096.4,-114460.3,-106193.4,-88509.9,-70846.79,-66397.79,-66603.07,-69230.15,-75444,-86837.19,-100990.1,-119090.5,-136182.6,-138659.7,-105553.8,-86846.14,-80447.33,-69865.5,-67362.29,-67472.39,-69300.06,-72803.13,-78920.25,-87393.59,-102826.6,-120663.6,-134722.2,-137130.9,-139578.3,-141818.8,-144104.9,-11720.01,-22150.29,-17458.41,-17089.42,-131113,-96763.92,-79133.81,-99000.03,-110662.3,-121007.4,-122069,-122691.9,-123704.7,-124832.6,-125774.6,-126390,-126869.1,-127272.2,-90019.58,-94682.65,-74231.17
6.546547,-75233.53,-83720.57,-87939.49,-36008.12,-42880.53,-40266.28,-28854.78,-39355.92,-126740.4,-115047.1,-106726.6,-88943.93,-71180.57,-66704.45,-66910.55,-69552.6,-75802.52,-87263.49,-101502.7,-119717.7,-136920.8,-139404.2,-106075.2,-87256.73,-80834.77,-70193.42,-67674.89,-67785.76,-69624.41,-73148.46,-79302.25,-87827.07,-103356.4,-121308.2,-135456.5,-137871.5,-140325.1,-142571.2,-144862.8,-11809.43,-22314.52,-17578.03,-17161.51,-131782.7,-97249.16,-79532.83,-99535,-111279.3,-121700.3,-122767.7,-123392.4,-124408.3,-125539.4,-126484.1,-127101.3,-127581.8,-127986.1,-90599.91,-95288.5,-74604.55
6.666667,-75781.26,-84282.52,-88518.91,-36267.59,-43155.31,-40514.06,-29006.38,-39633.45,-127386,-115635.4,-107261.2,-89378.99,-71515.07,-67011.74,-67218.67,-69875.73,-76161.83,-87690.8,-102016.7,-120346.7,-137661.1,-140150.9,-106597.8,-87668.21,-81223.1,-70522.06,-67988.14,-68099.79,-69949.47,-73494.54,-79685.13,-88261.62,-103887.6,-121954.6,-136193,-138614.3,-141074.1,-143325.8,-145622.9,-11899.16,-22479.52,-17698.2,-17233.72,-132454,-97735.61,-79932.86,-100071.5,-111898.1,-122395.4,-123468.7,-124095.3,-125114.1,-126248.6,-127196,-127815,-128296.8,-128702.2,-91182.63,-95896.83,-74978.88
6.786787,-76331.62,-84846.97,-89100.81,-36528.22,-43431.21,-40762.79,-29158.4,-39912.3,-128033.4,-116225.3,-107797.1,-89815.08,-71850.3,-67319.67,-67527.43,-70199.53,-76521.93,-88119.13,-102531.9,-120977.4,-138403.6,-140899.7,-107121.7,-88080.59,-81612.31,-70851.4,-68302.05,-68414.47,-70275.21,-73841.39,-80068.89,-88697.21,-104420.2,-122602.9,-136931.7,-139359.2,-141825.3,-144082.4,-146385.1,-11989.22,-22645.31,-17818.92,-17306.05,-133127.2,-98223.28,-80333.89,-100609.6,-112518.9,-123092.8,-124172.1,-124800.5,-125822.3,-126960,-127910.2,-128530.9,-129014.1,-129420.6,-91767.75,-96507.62,-75354.15
6.906907,-76884.63,-85413.91,-89685.21,-36790.03,-43708.24,-41012.46,-29310.83,-40192.47,-128682.4,-116816.8,-108334.4,-90252.2,-72186.25,-67628.23,-67836.82,-70524.02,-76882.82,-88548.48,-103048.5,-121609.9,-139148.3,-141650.7,-107646.8,-88493.86,-82002.41,-71181.44,-68616.61,-68729.81,-70601.65,-74188.99,-80453.53,-89133.87,-104954.2,-123253,-137672.6,-140106.3,-142578.5,-144841.2,-147149.4,-12079.59,-22811.88,-17940.19,-17378.5,-133802.1,-98712.16,-80735.94,-101149.3,-113141.6,-123792.6,-124877.7,-125508,-126532.7,-127673.7,-128626.6,-129249,-129733.6,-130141.3,-92355.27,-97120.88,-75730.36
7.027027,-77440.29,-85983.35,-90272.09,-37053.01,-43986.38,-41263.06,-29463.69,-40473.96,-129333.1,-117409.7,-108872.9,-90690.35,-72522.92,-67937.41,-68146.84,-70849.18,-77244.5,-88978.83,-103566.4,-122244.1,-139895.1,-142403.8,-108173.2,-88908.02,-82393.38,-71512.18,-68931.82,-69045.8,-70928.77,-74537.35,-80839.05,-89571.57,-105489.6,-123904.9,-138415.6,-140855.6,-143333.9,-145602.1,-147915.8,-12170.27,-22979.24,-18062.01,-17451.06,-134478.7,-99202.24,-81138.99,-101690.6,-113766.3,-124494.6,-125585.7,-126217.7,-127245.5,-128389.7,-129345.3,-129969.4,-130455.4,-130864.2,-92945.18,-97736.61,-76107.5
7.147147,-77998.59,-86555.29,-90861.46,-37317.16,-44265.65,-41514.61,-29616.97,-40756.78,-129985.5,-118004.2,-109412.8,-91129.52,-72860.3,-68247.23,-68457.49,-71175.01,-77606.97,-89410.19,-104085.6,-122880,-140644.1,-143159.1,-108700.8,-89323.07,-82785.23,-71843.61,-69247.67,-69362.44,-71256.58,-74886.46,-81225.44,-90010.32,-106026.4,-124558.6,-139160.9,-141607,-144091.5,-146365.1,-148684.2,-12261.26,-23147.38,-18184.38,-17523.75,-135157,-99693.53,-81543.03,-102233.3,-114392.8,-125198.8,-126295.9,-126929.8,-127960.5,-129108,-130066.2,-130692.1,-131179.4,-131589.4,-93537.49,-98354.8,-76485.57
7.267267,-78559.53,-87129.73,-91453.33,-37582.48,-44546.04,-41767.09,-29770.66,-41040.92,-130639.5,-118600.2,-109954.1,-91569.7,-73198.39,-68557.66,-68768.76,-71501.51,-77970.21,-89842.56,-104606.1,-123517.7,-141395.3,-143916.5,-109229.7,-89739.01,-83177.95,-72175.74,-69564.17,-69679.72,-71585.07,-75236.32,-81612.7,-90450.12,-106564.7,-125214.2,-139908.3,-142360.6,-144851.1,-147130.3,-149454.8,-12352.56,-23316.3,-18307.31,-17596.54,-135837,-100186,-81948.08,-102777.7,-115021.3,-125905.4,-127008.4,-127644.1,-128677.7,-129828.5,-130789.4,-131417.1,-131905.7,-132316.8,-94132.2,-98975.47,-76864.57
7.387387,-79123.13,-87706.67,-92047.69,-37848.98,-44827.56,-42020.51,-29924.76,-41326.39,-131295.2,-119197.8,-110496.6,-92010.91,-73537.2,-68868.72,-69080.66,-71828.68,-78334.24,-90275.92,-105127.9,-124157.1,-142148.6,-144676,-109759.8,-90155.83,-83571.54,-72508.57,-69881.31,-69997.65,-71914.23,-75586.92,-82000.82,-90890.95,-107104.2,-125871.7,-140657.9,-143116.3,-145612.9,-147897.5,-150227.4,-12444.17,-23486,-18430.79,-17669.46,-136518.8,-100679.7,-82354.12,-103323.6,-115651.7,-126614.2,-127723.2,-128360.8,-129397.3,-130551.3,-131514.8,-132144.2,-132634.2,-133046.4,-94729.3,-99598.6,-77244.49
7.507508,-79689.37,-88286.11,-92644.54,-38116.64,-45110.19,-42274.86,-30079.28,-41613.19,-131952.5,-119796.8,-111040.4,-92453.12,-73876.71,-69180.4,-69393.17,-72156.52,-78699.04,-90710.28,-105650.9,-124798.1,-142904.1,-145437.7,-110291.2,-90573.52,-83965.99,-72842.08,-70199.09,-70316.22,-72244.08,-75938.27,-82389.81,-91332.83,-107645.2,-126530.9,-141409.6,-143874.2,-146376.8,-148666.8,-151002,-12536.07,-23656.49,-18554.82,-17742.49,-137202.3,-101174.6,-82761.15,-103871.1,-116284,-127325.3,-128440.3,-129079.7,-130119.1,-131276.3,-132242.5,-132873.7,-133365,-133778.3,-95328.8,-100224.2,-77625.34
7.627628,-80258.27,-88868.05,-93243.88,-38385.48,-45393.95,-42530.15,-30234.22,-41901.31,-132611.5,-120397.4,-111585.6,-92896.34,-74216.93,-69492.69,-69706.3,-72485.01,-79064.61,-91145.63,-106175.3,-125441,-143661.7,-146201.5,-110823.8,-90992.09,-84361.31,-73176.27,-70517.5,-70635.42,-72574.6,-76290.37,-82779.66,-91775.73,-108187.6,-127192,-142163.6,-144634.2,-147142.9,-149438.2,-151778.8,-12628.29,-23827.77,-18679.4,-17815.63,-137887.5,-101670.6,-83169.17,-104420.1,-116918.2,-128038.6,-129159.7,-129800.8,-130843.2,-132003.6,-132972.5,-133605.3,-134098,-134512.4,-95930.69,-100852.3,-78007.11
7.747748,-80829.81,-89452.5,-93845.72,-38655.48,-45678.83,-42786.38,-30389.56,-42190.76,-133272.1,-120999.4,-112132.1,-93340.57,-74557.85,-69805.6,-70020.05,-72814.17,-79430.95,-91581.97,-106701,-126085.5,-144421.5,-146967.3,-111357.6,-91411.52,-84757.48,-73511.15,-70836.55,-70955.27,-72905.78,-76643.19,-83170.37,-92219.67,-108731.3,-127854.8,-142919.6,-145396.3,-147911,-150211.6,-152557.6,-12720.8,-23999.82,-18804.54,-17888.88,-138574.4,-102167.9,-83578.18,-104970.6,-117554.3,-128754.2,-129881.3,-130524.3,-131569.5,-132733.1,-133704.7,-134339.2,-134833.2,-135248.8,-96534.98,-101482.8,-78389.79
7.867868,-81404.01,-90039.45,-94450.04,-38926.65,-45964.83,-43043.53,-30545.32,-42481.54,-133934.3,-121603,-112679.8,-93785.79,-74899.47,-70119.12,-70334.41,-73143.98,-79798.06,-92019.3,-107227.9,-126731.7,-145183.4,-147735.3,-111892.6,-91831.83,-85154.52,-73846.71,-71156.22,-71275.74,-73237.64,-76996.76,-83561.93,-92664.64,-109276.4,-128519.5,-143677.9,-146160.5,-148681.2,-150987.2,-153338.5,-12813.6,-24172.66,-18930.23,-17962.25,-139263,-102666.3,-83988.17,-105522.7,-118192.2,-129472,-130605.2,-131250,-132298.1,-133464.9,-134439.1,-135075.4,-135570.7,-135987.3,-97141.66,-102115.8,-78773.39
7.987988,-81980.86,-90628.9,-95056.87,-39198.99,-46251.95,-43301.63,-30701.48,-42773.65,-134598.2,-122208.1,-113228.9,-94232.02,-75241.78,-70433.24,-70649.38,-73474.44,-80165.94,-92457.6,-107756.1,-127379.6,-145947.4,-148505.5,-112428.9,-92253,-85552.4,-74182.95,-71476.53,-71596.85,-73570.16,-77351.06,-83954.34,-93110.63,-109822.8,-129186,-144438.2,-146926.9,-149453.5,-151764.8,-154121.4,-12906.71,-24346.28,-19056.48,-18035.74,-139953.3,-103165.9,-84399.14,-106076.3,-118832.1,-130192.1,-131331.4,-131978,-133029,-134199,-135175.8,-135813.7,-136310.3,-136728.1,-97750.74,-102751.2,-79157.9
8.108108,-82560.36,-91220.86,-95666.18,-39472.5,-46540.19,-43560.65,-30858.06,-43067.09,-135263.6,-122814.6,-113779.2,-94679.24,-75584.79,-70747.98,-70964.95,-73805.55,-80534.57,-92896.89,-108285.6,-128029.2,-146713.5,-149277.7,-112966.4,-92675.02,-85951.13,-74519.86,-71797.46,-71918.59,-73903.35,-77706.08,-84347.6,-93557.64,-110370.7,-129854.3,-145200.7,-147695.4,-150227.9,-152544.5,-154906.3,-13000.1,-24520.68,-19183.28,-18109.33,-140645.3,-103666.6,-84811.08,-106631.4,-119473.9,-130914.5,-132059.8,-132708.2,-133762.1,-134935.2,-135914.7,-136554.3,-137052.2,-137471.1,-98362.21,-103389.1,-79543.32
8.228228,-83142.51,-91815.32,-96277.99,-39747.17,-46829.55,-43820.61,-31015.04,-43361.86,-135930.7,-123422.7,-114330.9,-95127.44,-75928.48,-71063.31,-71281.13,-74137.32,-80903.96,-93337.16,-108816.3,-128680.6,-147481.8,-150052,-113505,-93097.91,-86350.71,-74857.44,-72119.01,-72240.95,-74237.19,-78061.83,-84741.71,-94005.66,-110919.8,-130524.3,-145965.4,-148466,-151004.5,-153326.3,-155693.3,-13093.79,-24695.86,-19310.64,-18183.03,-141338.9,-104168.6,-85224,-107188.1,-120117.6,-131639.1,-132790.5,-133440.7,-134497.5,-135673.7,-136655.8,-137297.1,-137796.4,-138216.3,-98976.07,-104029.5,-79929.64
8.348348,-83727.32,-92412.29,-96892.29,-40023,-47120.03,-44081.5,-31172.43,-43657.97,-136599.5,-124032.2,-114883.8,-95576.64,-76272.87,-71379.25,-71597.91,-74469.72,-81274.11,-93778.39,-109348.4,-129333.6,-148252.2,-150828.4,-114044.9,-93521.65,-86751.14,-75195.7,-72441.18,-72563.93,-74571.69,-78418.31,-85136.65,-94454.7,-111470.4,-131196.2,-146732.2,-149238.7,-151783,-154110.1,-156482.3,-13187.76,-24871.83,-19438.55,-18256.85,-142034.3,-104671.7,-85637.89,-107746.3,-120763.1,-132365.9,-133523.5,-134175.4,-135235.1,-136414.5,-137399.1,-138042.2,-138542.7,-138963.8,-99592.32,-104672.4,-80316.87
8.468468,-84314.79,-93011.77,-97509.08,-40300,-47411.62,-44343.32,-31330.22,-43955.41,-137269.8,-124643.2,-115438,-96026.82,-76617.94,-71695.78,-71915.29,-74802.77,-81645,-94220.6,-109881.7,-129988.2,-149024.7,-151606.9,-114586,-93946.23,-87152.4,-75534.61,-72763.97,-72887.53,-74906.85,-78775.51,-85532.44,-94904.75,-112022.3,-131869.8,-147501.1,-150013.6,-152563.7,-154896,-157273.4,-13282.03,-25048.58,-19567.01,-18330.77,-142731.3,-105175.9,-86052.74,-108306,-121410.5,-133095,-134258.7,-134912.4,-135974.9,-137157.5,-138144.7,-138789.4,-139291.2,-139713.4,-100211,-105317.6,-80705
8.588589,-84904.91,-93613.75,-98128.36,-40578.16,-47704.34,-44606.06,-31488.42,-44254.18,-137941.7,-125255.6,-115993.5,-96477.98,-76963.69,-72012.91,-72233.27,-75136.46,-82016.65,-94663.76,-110416.2,-130644.6,-149799.3,-152387.4,-115128.3,-94371.67,-87554.5,-75874.2,-73087.37,-73211.75,-75242.66,-79133.42,-85929.06,-95355.81,-112575.5,-132545.3,-148272.1,-150790.5,-153346.4,-155683.9,-158066.5,-13376.57,-25226.1,-19696.03,-18404.81,-143430,-105681.4,-86468.56,-108867.2,-122059.8,-133826.3,-134996.2,-135651.6,-136716.9,-137902.6,-138892.5,-139538.8,-140042,-140465.2,-100832,-105965.4,-81094.02
8.708709,-85497.68,-94218.24,-98750.14,-40857.48,-47998.18,-44869.74,-31647.02,-44554.28,-138615.2,-125869.6,-116550.2,-96930.11,-77310.12,-72330.63,-72551.84,-75470.79,-82389.04,-95107.9,-110952,-131302.6,-150576.1,-153170.1,-115671.8,-94797.95,-87957.43,-76214.44,-73411.38,-73536.59,-75579.12,-79492.05,-86326.51,-95807.86,-113130.1,-133222.5,-149045.3,-151569.5,-154131.2,-156473.8,-158861.5,-13471.4,-25404.41,-19825.61,-18478.95,-144130.3,-106187.9,-86885.33,-109430,-122711,-134559.8,-135735.9,-136393.1,-137461.2,-138650,-139642.4,-140290.5,-140794.9,-141219.2,-101455.4,-106615.6,-81483.93
8.828829,-86093.11,-94825.23,-99374.41,-41137.96,-48293.13,-45134.35,-31806.02,-44855.72,-139290.3,-126485,-117108.2,-97383.22,-77657.23,-72648.94,-72871,-75805.75,-82762.18,-95552.98,-111489,-131962.3,-151354.9,-153954.8,-116216.5,-95225.06,-88361.19,-76555.34,-73736,-73862.03,-75916.22,-79851.39,-86724.79,-96260.92,-113686,-133901.4,-149820.5,-152350.6,-154918.1,-157265.8,-159658.6,-13566.51,-25583.5,-19955.74,-18553.2,-144832.3,-106695.7,-87303.07,-109994.2,-123364,-135295.5,-136477.8,-137136.8,-138207.8,-139399.7,-140394.6,-141044.3,-141550,-141975.4,-102081.2,-107268.3,-81874.74
8.948949,-86691.19,-95434.74,-100001.2,-41419.6,-48589.2,-45399.88,-31965.43,-45158.5,-139967,-127101.9,-117667.5,-97837.3,-78005.01,-72967.84,-73190.74,-76141.34,-83136.05,-95999.03,-112027.3,-132623.7,-152135.8,-154741.5,-116762.3,-95653.01,-88765.78,-76896.9,-74061.23,-74188.09,-76253.96,-80211.44,-87123.89,-96714.97,-114243.2,-134582.2,-150597.9,-153133.7,-155707,-158059.8,-160457.7,-13661.89,-25763.36,-20086.43,-18627.56,-145535.9,-107204.5,-87721.76,-110560,-124018.9,-136033.5,-137222,-137882.7,-138956.5,-140151.5,-141149,-141800.4,-142307.3,-142733.8,-102709.4,-107923.4,-82266.43
9.069069,-87291.93,-96046.75,-100630.4,-41702.4,-48886.38,-45666.33,-32125.23,-45462.61,-140645.3,-127720.2,-118228,-98292.34,-78353.46,-73287.32,-73511.08,-76477.56,-83510.66,-96446.02,-112566.9,-133286.7,-152918.8,-155530.4,-117309.4,-96081.8,-89171.2,-77239.11,-74387.07,-74514.75,-76592.35,-80572.19,-87523.82,-97170.02,-114801.8,-135264.7,-151377.3,-153919,-156497.9,-158855.9,-161258.8,-13757.55,-25944.01,-20217.68,-18702.02,-146241.2,-107714.5,-88141.4,-111127.3,-124675.7,-136773.7,-137968.4,-138630.8,-139707.4,-140905.5,-141905.6,-142558.6,-143066.8,-143494.4,-103340,-108581,-82659.01
9.189189,-87895.32,-96661.27,-101262.2,-41986.35,-49184.69,-45933.72,-32285.43,-45768.05,-141325.2,-128340,-118789.8,-98748.34,-78702.57,-73607.39,-73831.99,-76814.41,-83886,-96893.96,-113107.6,-133951.4,-153703.8,-156321.2,-117857.6,-96511.41,-89577.43,-77581.96,-74713.5,-74842.01,-76931.38,-80933.65,-87924.57,-97626.05,-115361.7,-135948.9,-152158.9,-154706.3,-157290.9,-159653.9,-162061.9,-13853.49,-26125.43,-20349.48,-18776.59,-146948.2,-108225.7,-88561.98,-111696,-125334.3,-137516,-138717.1,-139381.2,-140460.6,-141661.8,-142664.3,-143319,-143828.5,-144257.1,-103973,-109241,-83052.47
9.309309,-88501.36,-97278.29,-101896.4,-42271.46,-49484.1,-46202.02,-32446.03,-46074.84,-142006.6,-128961.2,-119352.9,-99205.3,-79052.36,-73928.03,-74153.49,-77151.88,-84262.08,-97342.84,-113649.6,-134617.7,-154491,-157114.2,-118406.9,-96941.84,-89984.48,-77925.47,-75040.53,-75169.88,-77271.03,-81295.81,-88326.13,-98083.06,-115922.9,-136634.9,-152942.6,-155495.7,-158085.9,-160454,-162867,-13949.69,-26307.63,-20481.83,-18851.27,-147656.7,-108737.9,-88983.51,-112266.3,-125994.8,-138260.6,-139467.9,-140133.8,-141216,-142420.2,-143425.3,-144081.6,-144592.4,-145022,-104608.3,-109903.5,-83446.8
9.429429,-89110.06,-97897.83,-102533.1,-42557.73,-49784.63,-46471.25,-32607.02,-46382.96,-142689.6,-129583.8,-119917.1,-99663.22,-79402.8,-74249.25,-74475.56,-77489.97,-84638.87,-97792.66,-114192.8,-135285.6,-155280.2,-157909.1,-118957.5,-97373.1,-90392.34,-78269.62,-75368.15,-75498.34,-77611.32,-81658.66,-88728.5,-98541.06,-116485.5,-137322.7,-153728.3,-156287.1,-158883,-161256.1,-163674,-14046.16,-26490.61,-20614.75,-18926.05,-148366.9,-109251.3,-89405.98,-112838,-126657.1,-139007.4,-140221,-140888.6,-141973.5,-143180.8,-144188.4,-144846.3,-145358.4,-145789.1,-105246.1,-110568.4,-83842.01
9.54955,-89721.42,-98519.87,-103172.3,-42845.14,-50086.28,-46741.4,-32768.41,-46692.41,-143374.2,-130207.9,-120482.7,-100122.1,-79753.9,-74571.05,-74798.21,-77828.67,-85016.4,-98243.42,-114737.3,-135955.2,-156071.5,-158706.2,-119509.2,-97805.18,-90801.01,-78614.4,-75696.37,-75827.4,-77952.24,-82022.21,-89131.69,-99000.03,-117049.3,-138012.2,-154516.1,-157080.6,-159682.1,-162060.1,-164483,-14142.9,-26674.36,-20748.22,-19000.93,-149078.7,-109765.9,-89829.39,-113411.2,-127321.2,-139756.4,-140976.3,-141645.6,-142733.3,-143943.6,-144953.7,-145613.3,-146126.6,-146558.3,-105886.2,-111235.8,-84238.09
9.66967,-90335.43,-99144.41,-103814,-43133.71,-50389.04,-47012.47,-32930.2,-47003.21,-144060.3,-130833.5,-121049.4,-100581.9,-80105.66,-74893.41,-75121.43,-78167.99,-85394.64,-98695.11,-115283,-136626.5,-156864.8,-159505.2,-120062.1,-98238.07,-91210.49,-78959.83,-76025.18,-76157.05,-78293.79,-82386.45,-89535.67,-99459.98,-117614.5,-138703.4,-155306,-157876.1,-160483.2,-162866.2,-165294,-14239.9,-26858.89,-20882.24,-19075.92,-149792.2,-110281.5,-90253.73,-113985.9,-127987.2,-140507.6,-141733.8,-142404.8,-143495.3,-144708.6,-145721.2,-146382.4,-146896.9,-147329.7,-106528.7,-111905.6,-84635.05
9.78979,-90952.08,-99771.46,-104458.2,-43423.43,-50692.91,-47284.46,-33092.37,-47315.34,-144748,-131460.4,-121617.4,-101042.7,-80458.07,-75216.35,-75445.22,-78507.92,-85773.6,-99147.73,-115829.9,-137299.3,-157660.2,-160306.2,-120616.1,-98671.77,-91620.77,-79305.89,-76354.58,-76487.29,-78635.96,-82751.37,-89940.46,-99920.9,-118180.9,-139396.3,-156098,-158673.7,-161286.3,-163674.3,-166107,-14337.16,-27044.2,-21016.82,-19151.01,-150507.2,-110798.3,-90679,-114562.1,-128655,-141261,-142493.5,-143166.2,-144259.4,-145475.7,-146490.8,-147153.6,-147669.4,-148103.3,-107173.5,-112577.8,-85032.86
9.90991,-91571.4,-100401,-105104.9,-43714.29,-50997.89,-47557.37,-33254.94,-47628.81,-145437.2,-132088.8,-122186.6,-101504.3,-80811.13,-75539.85,-75769.58,-78848.46,-86153.28,-99601.28,-116377.9,-137973.8,-158457.6,-161109.3,-121171.3,-99106.27,-92031.85,-79652.58,-76684.55,-76818.11,-78978.75,-83116.98,-90346.05,-100382.8,-118748.7,-140091,-156892,-159473.3,-162091.5,-164484.3,-166921.9,-14434.68,-27230.28,-21151.96,-19226.2,-151223.9,-111316.1,-91105.2,-115139.8,-129324.6,-142016.5,-143255.4,-143929.8,-145025.7,-146245.1,-147262.6,-147927,-148444.1,-148879,-107820.8,-113252.5,-85431.54
10.03003,-92193.36,-101033.1,-105754,-44006.3,-51303.98,-47831.2,-33417.9,-47943.61,-146127.9,-132718.6,-122757,-101967,-81164.84,-75863.91,-76094.5,-79189.61,-86533.66,-100055.7,-116927.3,-138649.9,-159257.1,-161914.4,-121727.6,-99541.58,-92443.73,-79999.91,-77015.11,-77149.53,-79322.15,-83483.27,-90752.44,-100845.6,-119317.8,-140787.4,-157688,-160274.9,-162898.6,-165296.3,-167738.7,-14532.46,-27417.13,-21287.66,-19301.5,-151942.1,-111835.1,-91532.32,-115718.9,-129996.1,-142774.2,-144019.5,-144695.6,-145794.2,-147016.6,-148036.6,-148702.6,-149220.8,-149656.8,-108470.4,-113929.6,-85831.07
10.15015,-92817.97,-101667.7,-106405.6,-44299.46,-51611.18,-48105.94,-33581.24,-48259.76,-146820.2,-133349.8,-123328.7,-102430.5,-81519.19,-76188.53,-76419.98,-79531.36,-86914.76,-100511.1,-117477.8,-139327.6,-160058.6,-162721.5,-122285.1,-99977.69,-92856.4,-80347.85,-77346.25,-77481.52,-79666.17,-83850.24,-91159.62,-101309.4,-119888.1,-141485.5,-158486.2,-161078.6,-163707.7,-166110.3,-168557.5,-14630.49,-27604.76,-21423.91,-19376.9,-152662,-112355.2,-91960.36,-116299.5,-130669.4,-143534.1,-144785.8,-145463.6,-146564.9,-147790.2,-148812.7,-149480.3,-149999.8,-150436.7,-109122.4,-114609.2,-86231.47
10.27027,-93445.23,-102304.7,-107059.8,-44593.75,-51919.49,-48381.6,-33744.97,-48577.24,-147514,-133982.4,-123901.5,-102895,-81874.18,-76513.71,-76746.02,-79873.7,-87296.56,-100967.4,-118029.5,-140006.9,-160862.1,-163530.6,-122843.7,-100414.6,-93269.86,-80696.43,-77677.97,-77814.09,-80010.81,-84217.89,-91567.58,-101774.2,-120459.7,-142185.4,-159286.4,-161884.3,-164518.8,-166926.2,-169378.3,-14728.77,-27793.16,-21560.72,-19452.39,-153383.4,-112876.4,-92389.31,-116881.5,-131344.5,-144296.2,-145554.3,-146233.7,-147337.8,-148566,-149591,-150260.1,-150780.8,-151218.8,-109776.7,-115291.2,-86632.71
10.39039,-94075.14,-102944.3,-107716.3,-44889.19,-52228.91,-48658.17,-33909.09,-48896.06,-148209.4,-134616.4,-124475.6,-103360.4,-82229.81,-76839.44,-77072.61,-80216.65,-87679.06,-101424.6,-118582.4,-140687.9,-161667.7,-164341.7,-123403.4,-100852.3,-93684.11,-81045.62,-78010.25,-78147.23,-80356.05,-84586.2,-91976.33,-102239.9,-121032.7,-142886.9,-160088.6,-162692,-165331.9,-167744.1,-170200.9,-14827.3,-27982.33,-21698.09,-19527.99,-154106.4,-113398.6,-92819.18,-117465,-132021.4,-145060.4,-146325,-147006.1,-148112.8,-149344,-150371.4,-151042.1,-151564,-152003,-110433.5,-115975.7,-87034.8
10.51051,-94707.7,-103586.4,-108375.4,-45185.78,-52539.43,-48935.65,-34073.6,-49216.22,-148906.2,-135251.8,-125050.9,-103826.8,-82586.07,-77165.73,-77399.76,-80560.19,-88062.25,-101882.7,-119136.4,-141370.4,-162475.2,-165154.8,-123964.2,-101290.8,-94099.13,-81395.42,-78343.11,-78480.95,-80701.89,-84955.19,-92385.86,-102706.5,-121606.8,-143590.1,-160892.8,-163501.7,-166147,-168564,-171025.5,-14926.08,-28172.27,-21836.01,-19603.68,-154831,-113922,-93249.96,-118049.9,-132700.1,-145826.8,-147097.8,-147780.6,-148889.9,-150124.1,-151153.9,-151826.2,-152349.4,-152789.4,-111092.6,-116662.5,-87437.74
10.63063,-95342.9,-104231,-109037,-45483.49,-52851.06,-49214.05,-34238.49,-49537.71,-149604.6,-135888.6,-125627.3,-104294,-82942.97,-77492.56,-77727.46,-80904.32,-88446.15,-102341.8,-119691.7,-142054.5,-163284.8,-165969.8,-124526.2,-101730,-94514.94,-81745.85,-78676.54,-78815.24,-81048.34,-85324.84,-92796.18,-103174.1,-122182.3,-144295.1,-161699.1,-164313.4,-166964,-169385.8,-171852,-15025.1,-28362.97,-21974.49,-19679.48,-155557.2,-114446.5,-93681.65,-118636.3,-133380.6,-146595.4,-147872.8,-148557.2,-149669.3,-150906.3,-151938.6,-152612.4,-153136.8,-153577.8,-111754,-117351.8,-87841.52
10.75075,-95980.75,-104878,-109701,-45782.35,-53163.8,-49493.35,-34403.76,-49860.55,-150304.4,-136526.7,-126205,-104762.2,-83300.49,-77819.94,-78055.7,-81249.03,-88830.73,-102801.7,-120248.2,-142740.2,-164096.4,-166786.9,-125089.3,-102170.1,-94931.52,-82096.88,-79010.52,-79150.1,-81395.39,-85695.16,-93207.26,-103642.7,-122759,-145001.7,-162507.4,-165127.1,-167783.1,-170209.5,-172680.4,-15124.36,-28554.45,-22113.52,-19755.37,-156284.9,-114972,-94114.24,-119224.2,-134062.9,-147366.1,-148650,-149336,-150450.7,-151690.7,-152725.3,-153400.8,-153926.3,-154368.4,-112417.8,-118043.5,-88246.15
10.87087,-96621.24,-105527.6,-110367.5,-46082.34,-53477.64,-49773.56,-34569.41,-50184.72,-151005.8,-137166.3,-126783.8,-105231.2,-83658.64,-78147.86,-78384.49,-81594.34,-89216,-103262.5,-120805.8,-143427.5,-164910,-167605.9,-125653.5,-102610.9,-95348.88,-82448.52,-79345.07,-79485.52,-81743.04,-86066.13,-93619.12,-104112.1,-123337,-145710,-163317.7,-165942.8,-168604,-171035.2,-173510.7,-15223.87,-28746.7,-22253.11,-19831.36,-157014.2,-115498.6,-94547.73,-119813.5,-134747,-148138.9,-149429.3,-150117,-151234.3,-152477.2,-153514.3,-154191.2,-154718,-155161,-113084,-118737.7,-88651.6
10.99099,-97264.37,-106179.7,-111036.5,-46383.46,-53792.58,-50054.68,-34735.44,-50510.23,-151708.7,-137807.2,-127363.8,-105701.2,-84017.41,-78476.33,-78713.82,-81940.22,-89601.96,-103724.2,-121364.6,-144116.3,-165725.6,-168426.8,-126218.8,-103052.5,-95767,-82800.77,-79680.18,-79821.5,-82091.28,-86437.76,-94031.74,-104582.5,-123916.3,-146420,-164130,-166760.4,-169426.9,-171862.8,-174343,-15323.61,-28939.71,-22393.26,-19907.44,-157745.1,-116026.3,-94982.11,-120404.2,-135432.8,-148913.9,-150210.8,-150900.1,-152020.1,-153265.9,-154305.3,-154983.8,-155511.7,-155955.8,-113752.5,-119434.2,-89057.89
11.11111,-97910.14,-106834.3,-111707.9,-46685.71,-54108.62,-50336.71,-34901.85,-50837.07,-152413,-138449.5,-127945.1,-106172.1,-84376.81,-78805.33,-79043.68,-82286.69,-89988.6,-104186.8,-121924.5,-144806.8,-166543.2,-169249.8,-126785.2,-103494.9,-96185.89,-83153.62,-80015.85,-80158.04,-82440.11,-86810.05,-94445.13,-105053.9,-124496.8,-147131.6,-164944.4,-167580.1,-170251.8,-172692.3,-175177.1,-15423.58,-29133.49,-22533.96,-19983.63,-158477.5,-116555,-95417.38,-120996.3,-136120.5,-149691,-150994.5,-151685.4,-152808,-154056.6,-155098.4,-155778.4,-156307.6,-156752.6,-114423.4,-120133.2,-89465.01
11.23123,-98558.55,-107491.4,-112381.9,-46989.09,-54425.76,-50619.64,-35068.63,-51165.26,-153118.9,-139093.2,-128527.4,-106643.8,-84736.81,-79134.86,-79374.09,-82633.73,-90375.92,-104650.2,-122485.7,-145498.7,-167362.7,-170074.6,-127352.7,-103938,-96605.54,-83507.07,-80352.06,-80495.13,-82789.53,-87182.98,-94859.29,-105526.1,-125078.5,-147844.9,-165760.7,-168401.7,-171078.6,-173523.7,-176013.1,-15523.79,-29328.03,-22675.22,-20059.9,-159211.4,-117084.9,-95853.55,-121589.9,-136809.9,-150470.3,-151780.2,-152472.8,-153598,-154849.5,-155893.6,-156575.2,-157105.5,-157551.6,-115096.7,-120834.6,-89872.95
11.35135,-99209.6,-108150.9,-113058.2,-47293.6,-54744,-50903.48,-35235.79,-51494.78,-153826.2,-139738.2,-129111,-107116.5,-85097.44,-79464.93,-79705.02,-82981.34,-90763.91,-105114.6,-123047.9,-146192.3,-168184.2,-170901.5,-127921.3,-104381.9,-97025.94,-83861.11,-80688.83,-80832.78,-83139.53,-87556.56,-95274.19,-105999.3,-125661.5,-148559.9,-166579,-169225.3,-171907.4,-174357,-176850.9,-15624.22,-29523.34,-22817.04,-20136.27,-159946.9,-117615.7,-96290.59,-122184.8,-137501.1,-151251.6,-152568.2,-153262.3,-154390.1,-155644.5,-156691,-157374.1,-157905.6,-158352.6,-115772.3,-121538.4,-90281.72
11.47147,-99863.28,-108813,-113737.1,-47599.23,-55063.34,-51188.21,-35403.33,-51825.64,-154535,-140384.6,-129695.7,-107590,-85458.67,-79795.53,-80036.49,-83329.53,-91152.58,-105579.8,-123611.4,-146887.4,-169007.7,-171730.2,-128491,-104826.6,-97447.1,-84215.75,-81026.14,-81170.98,-83490.12,-87930.78,-95689.86,-106473.4,-126245.7,-149276.5,-167399.3,-170050.8,-172738,-175192.3,-177690.7,-15724.89,-29719.41,-22959.41,-20212.74,-160683.9,-118147.7,-96728.52,-122781.2,-138194.1,-152035.1,-153358.2,-154054,-155184.3,-156441.6,-157490.4,-158175,-158707.7,-159155.6,-116450.2,-122244.7,-90691.3
11.59159,-100519.6,-109477.6,-114418.4,-47905.98,-55383.78,-51473.85,-35571.24,-52157.83,-155245.2,-141032.3,-130281.6,-108064.5,-85820.51,-80126.66,-80368.48,-83678.28,-91541.91,-106045.9,-124175.9,-147584,-169833.2,-172560.9,-129061.8,-105272,-97869.01,-84570.98,-81364,-81509.72,-83841.28,-88305.65,-96106.27,-106948.4,-126831.2,-149994.8,-168221.6,-170878.3,-173570.6,-176029.4,-178532.3,-15825.77,-29916.24,-23102.34,-20289.3,-161422.4,-118680.7,-97167.33,-123379.1,-138888.8,-152820.7,-154150.4,-154847.8,-155980.7,-157240.7,-158291.9,-158978,-159511.8,-159960.8,-117130.5,-122953.3,-91101.71
11.71171,-101178.5,-110144.6,-115102.2,-48213.86,-55705.31,-51760.38,-35739.52,-52491.36,-155956.9,-141681.4,-130868.6,-108539.8,-86182.95,-80458.3,-80701,-84027.6,-91931.91,-106512.8,-124741.7,-148282.2,-170660.6,-173393.5,-129633.6,-105718.2,-98291.67,-84926.8,-81702.4,-81849.01,-84193.03,-88681.15,-96523.43,-107424.3,-127417.9,-150714.8,-169045.9,-171707.7,-174405.1,-176868.4,-179375.7,-15926.88,-30113.83,-23245.82,-20365.95,-162162.5,-119214.7,-97607.01,-123978.3,-139585.3,-153608.4,-154944.7,-155643.7,-156779.2,-158042,-159095.5,-159783.1,-160318.1,-160768,-117813.1,-123664.3,-91512.92
11.83183,-101840.1,-110814.1,-115788.4,-48522.85,-56027.94,-52047.81,-35908.17,-52826.22,-156670.1,-142331.8,-131456.8,-109016,-86545.99,-80790.47,-81034.04,-84377.47,-92322.57,-106980.7,-125308.5,-148982,-171489.9,-174228.1,-130206.6,-106165.1,-98715.07,-85283.2,-82041.34,-82188.84,-84545.34,-89057.29,-96941.33,-107901.1,-128005.8,-151436.3,-169872.1,-172539,-175241.5,-177709.3,-180221,-16028.21,-30312.18,-23389.85,-20442.69,-162904,-119749.8,-98047.55,-124578.9,-140283.5,-154398.2,-155741.1,-156441.7,-157579.7,-158845.4,-159901.1,-160590.2,-161126.4,-161577.3,-118498.1,-124377.7,-91924.94
11.95195,-102504.3,-111486.2,-116477.2,-48832.96,-56351.66,-52336.14,-36077.2,-53162.42,-157384.7,-142983.6,-132046.1,-109493,-86909.64,-81123.16,-81367.6,-84727.91,-92713.89,-107449.3,-125876.5,-149683.2,-172321.2,-175064.5,-130780.5,-106612.7,-99139.21,-85640.18,-82380.81,-82529.2,-84898.22,-89434.06,-97359.98,-108378.8,-128595,-152159.5,-170700.3,-173372.3,-176079.8,-178552,-181068.2,-16129.76,-30511.29,-23534.45,-20519.53,-163647.1,-120285.9,-98488.97,-125180.9,-140983.5,-155190.1,-156539.7,-157241.8,-158382.4,-159650.8,-160708.9,-161399.5,-161936.8,-162388.6,-119185.4,-125093.6,-92337.77
12.07207,-103171.2,-112160.7,-117168.3,-49144.18,-56676.47,-52625.36,-36246.58,-53499.96,-158100.8,-143636.7,-132636.6,-109971,-87273.87,-81456.36,-81701.68,-85078.9,-93105.86,-107918.9,-126445.6,-150386,-173154.5,-175902.9,-131355.6,-107061.1,-99564.09,-85997.73,-82720.82,-82870.11,-85251.67,-89811.45,-97779.35,-108857.4,-129185.3,-152884.4,-171530.4,-174207.6,-176920,-179396.7,-181917.2,-16231.52,-30711.15,-23679.59,-20596.45,-164391.7,-120823,-98931.25,-125784.3,-141685.2,-155984.1,-157340.3,-158044,-159187.1,-160458.3,-161518.7,-162210.7,-162749.2,-163202,-119875.1,-125811.8,-92751.4
12.19219,-103840.6,-112837.7,-117861.9,-49456.52,-57002.37,-52915.48,-36416.34,-53838.83,-158818.2,-144291.1,-133228.2,-110449.7,-87638.7,-81790.07,-82036.26,-85430.45,-93498.49,-108389.3,-127015.9,-151090.3,-173989.7,-176743.1,-131931.7,-107510.2,-99989.7,-86355.87,-83061.36,-83211.54,-85605.69,-90189.47,-98199.47,-109336.9,-129776.9,-153610.8,-172362.5,-175044.7,-177762.1,-180243.1,-182768,-16333.49,-30911.77,-23825.29,-20673.47,-165137.7,-121361.2,-99374.38,-126389.1,-142388.7,-156780.2,-158143.1,-158848.3,-159993.9,-161267.9,-162330.5,-163024,-163563.6,-164017.4,-120567.1,-126532.4,-93165.82
12.31231,-104512.7,-113517.2,-118558,-49769.96,-57329.36,-53206.48,-36586.46,-54179.03,-159537.2,-144946.8,-133820.9,-110929.4,-88004.12,-82124.3,-82371.36,-85782.54,-93891.76,-108860.5,-127587.3,-151796.1,-174826.7,-177585.2,-132508.9,-107960.1,-100416,-86714.57,-83402.42,-83553.51,-85960.27,-90568.11,-98620.31,-109817.3,-130369.6,-154338.9,-173196.5,-175883.7,-178606.1,-181091.5,-183620.7,-16435.67,-31113.15,-23971.55,-20750.58,-165885.3,-121900.4,-99818.38,-126995.3,-143093.9,-157578.3,-158947.9,-159654.7,-160802.8,-162079.5,-163144.4,-163839.4,-164380.1,-164834.8,-121261.4,-127255.4,-93581.04
12.43243,-105187.4,-114199.1,-119256.5,-50084.51,-57657.44,-53498.38,-36756.94,-54520.56,-160257.5,-145603.8,-134414.7,-111409.9,-88370.12,-82459.03,-82706.97,-86135.18,-94285.68,-109332.6,-128159.7,-152503.5,-175665.7,-178429.3,-133087.1,-108410.7,-100843.1,-87073.85,-83744.01,-83896,-86315.4,-90947.37,-99041.87,-110298.6,-130963.6,-155068.5,-174032.5,-176724.7,-179452,-181941.7,-184475.1,-16538.06,-31315.27,-24118.35,-20827.77,-166634.3,-122440.6,-100263.2,-127602.8,-143800.8,-158378.5,-159754.8,-160463.2,-161613.8,-162893.2,-163960.4,-164656.8,-165198.6,-165654.3,-121958,-127980.8,-93997.06
12.55255,-105864.7,-114883.6,-119957.5,-50400.16,-57986.6,-53791.16,-36927.79,-54863.43,-160979.3,-146262.1,-135009.7,-111891.3,-88736.71,-82794.26,-83043.08,-86488.36,-94680.25,-109805.5,-128733.3,-153212.3,-176506.7,-179275.2,-133666.4,-108862,-101270.9,-87433.69,-84086.11,-84239.01,-86671.09,-91327.25,-99464.16,-110780.7,-131558.8,-155799.8,-174870.4,-177567.5,-180299.7,-182793.7,-185331.4,-16640.66,-31518.15,-24265.72,-20905.05,-167384.8,-122981.8,-100708.9,-128211.8,-144509.4,-159180.8,-160563.9,-161273.8,-162426.8,-163709,-164778.3,-165476.2,-166019.2,-166475.8,-122657,-128708.6,-94413.86
12.67267,-106544.6,-115570.5,-120660.9,-50716.92,-58316.84,-54084.83,-37099,-55207.63,-161702.4,-146921.8,-135605.8,-112373.5,-89103.87,-83130,-83379.69,-86842.09,-95075.45,-110279.3,-129308,-153922.6,-177349.5,-180123,-134246.7,-109314,-101699.4,-87794.09,-84428.74,-84582.55,-87027.33,-91707.73,-99887.17,-111263.7,-132155.1,-156532.7,-175710.2,-178412.3,-181149.2,-183647.5,-186189.5,-16743.45,-31721.78,-24413.63,-20982.42,-168136.8,-123524.1,-101155.4,-128822.1,-145219.8,-159985.2,-161375,-162086.4,-163241.9,-164526.8,-165598.4,-166297.7,-166841.8,-167299.3,-123358.2,-129438.7,-94831.44
12.79279,-107227.1,-116259.9,-121366.7,-51034.77,-58648.17,-54379.38,-37270.56,-55553.15,-162427,-147582.7,-136203,-112856.5,-89471.61,-83466.23,-83716.8,-87196.35,-95471.28,-110753.8,-129883.8,-154634.5,-178194.2,-180972.6,-134828,-109766.8,-102128.6,-88155.05,-84771.88,-84926.6,-87384.12,-92088.82,-100310.9,-111747.6,-132752.7,-157267.2,-176551.9,-179258.9,-182000.7,-184503.2,-187049.3,-16846.45,-31926.16,-24562.1,-21059.88,-168890.2,-124067.3,-101602.8,-129433.7,-145931.8,-160791.6,-162188.1,-162901.1,-164059,-165346.6,-166420.4,-167121.2,-167666.3,-168124.8,-124061.8,-130171.3,-95249.81
12.91291,-107912.2,-116951.8,-122075,-51353.73,-58980.58,-54674.81,-37442.49,-55900.01,-163153,-148244.9,-136801.3,-113340.4,-89839.93,-83802.96,-84054.4,-87551.14,-95867.75,-111229.3,-130460.7,-155347.8,-179040.8,-181824.1,-135410.4,-110220.2,-102558.5,-88516.57,-85115.53,-85271.17,-87741.45,-92470.52,-100735.3,-112232.4,-133351.4,-158003.2,-177395.6,-180107.4,-182853.9,-185360.7,-187911,-16949.64,-32131.29,-24711.12,-21137.43,-169645.1,-124611.6,-102051,-130046.7,-146645.5,-161600.1,-163003.3,-163717.8,-164878.2,-166168.4,-167244.5,-167946.7,-168492.9,-168952.3,-124767.7,-130906.2,-95668.95
13.03303,-108600,-117646.1,-122785.7,-51673.77,-59314.08,-54971.13,-37614.77,-56248.2,-163880.4,-148908.4,-137400.7,-113825.1,-90208.81,-84140.18,-84392.5,-87906.47,-96264.84,-111705.5,-131038.7,-156062.5,-179889.3,-182677.5,-135993.8,-110674.4,-102989.2,-88878.64,-85459.7,-85616.25,-88099.33,-92852.82,-101160.5,-112718,-133951.3,-158740.9,-178241.1,-180957.8,-183709,-186220,-188774.4,-17053.03,-32337.16,-24860.69,-21215.05,-170401.4,-125156.8,-102500.1,-130661.1,-147361,-162410.6,-163820.6,-164536.6,-165699.4,-166992.3,-168070.6,-168774.2,-169321.5,-169781.8,-125476,-131643.4,-96088.87
13.15315,-109290.3,-118342.9,-123498.9,-51994.91,-59648.64,-55268.33,-37787.4,-56597.71,-164609.1,-149573.2,-138001.2,-114310.7,-90578.26,-84477.88,-84731.09,-88262.33,-96662.56,-112182.6,-131617.7,-156778.8,-180739.7,-183532.7,-136578.2,-111129.3,-103420.5,-89241.26,-85804.36,-85961.84,-88457.75,-93235.72,-101586.3,-113204.5,-134552.4,-159480.1,-179088.5,-181810,-184566,-187081.1,-189639.7,-17156.6,-32543.78,-25010.81,-21292.77,-171159.2,-125703.1,-102950,-131276.8,-148078.1,-163223.1,-164640,-165357.5,-166522.7,-167818.2,-168898.6,-169603.7,-170152.1,-170613.3,-126186.5,-132383.1,-96509.56
13.27327,-109983.2,-119042.2,-124214.4,-52317.14,-59984.29,-55566.4,-37960.39,-56948.56,-165339.3,-150239.2,-138602.8,-114797.1,-90948.27,-84816.08,-85070.16,-88618.71,-97060.91,-112660.4,-132197.9,-157496.5,-181591.9,-184389.7,-137163.6,-111584.8,-103852.5,-89604.43,-86149.54,-86307.93,-88816.7,-93619.22,-102012.8,-113691.8,-135154.6,-160220.9,-179937.9,-182664.1,-185424.8,-187944,-190506.6,-17260.37,-32751.14,-25161.49,-21370.57,-171918.4,-126250.3,-103400.6,-131893.9,-148797,-164037.7,-165461.4,-166180.4,-167348,-168646.2,-169728.7,-170435.2,-170984.7,-171446.8,-126899.3,-133125.1,-96931.01
13.39339,-110678.8,-119743.9,-124932.4,-52640.45,-60321.01,-55865.35,-38133.74,-57300.73,-166070.8,-150906.5,-139205.4,-115284.3,-91318.85,-85154.76,-85409.72,-88975.61,-97459.86,-113139.1,-132779.1,-158215.7,-182446,-185248.6,-137750.1,-112041.1,-104285.3,-89968.15,-86495.21,-86654.53,-89176.18,-94003.3,-102440.1,-114180,-135758,-160963.2,-180789.1,-183520,-186285.4,-188808.7,-191375.4,-17364.33,-32959.24,-25312.71,-21448.45,-172679.1,-126798.5,-103852.2,-132512.3,-149517.5,-164854.3,-166284.8,-167005.3,-168175.3,-169476.1,-170560.8,-171268.6,-171819.2,-172282.2,-127614.4,-133869.4,-97353.23
13.51351,-111376.9,-120448.1,-125652.9,-52964.85,-60658.8,-56165.17,-38307.43,-57654.22,-166803.7,-151575.1,-139809.2,-115772.3,-91689.98,-85493.92,-85749.76,-89333.03,-97859.44,-113618.6,-133361.4,-158936.4,-183301.9,-186109.2,-138337.5,-112498.1,-104718.7,-90332.4,-86841.38,-87001.62,-89536.2,-94387.98,-102868,-114669,-136362.5,-161707.1,-181642.2,-184377.8,-187147.8,-189675.2,-192245.9,-17468.46,-33168.08,-25464.49,-21526.42,-173441.1,-127347.7,-104304.5,-133132,-150239.6,-165673,-167110.3,-167832.2,-169004.6,-170308,-171394.9,-172104.1,-172655.8,-173119.7,-128331.9,-134616.1,-97776.21
13.63363,-112077.6,-121154.8,-126375.7,-53290.33,-60997.66,-56465.86,-38481.47,-58009.04,-167537.9,-152245,-140414,-116261.1,-92061.66,-85833.55,-86090.28,-89690.97,-98259.62,-114098.9,-133944.7,-159658.5,-184159.8,-186971.7,-138926,-112955.7,-105152.8,-90697.19,-87188.04,-87349.22,-89896.75,-94773.23,-103296.6,-115158.9,-136968.2,-162452.6,-182497.1,-185237.4,-188012,-190543.4,-193118.1,-17572.78,-33377.66,-25616.82,-21604.47,-174204.6,-127897.8,-104757.7,-133753.1,-150963.5,-166493.6,-167937.8,-168661.2,-169836,-171141.9,-172230.9,-172941.5,-173494.3,-173959.1,-129051.6,-135365.2,-98199.94
13.75375,-112780.9,-121863.9,-127101,-53616.89,-61337.6,-56767.42,-38655.86,-58365.18,-168273.5,-152916,-141019.9,-116750.8,-92433.89,-86173.67,-86431.28,-90049.42,-98660.42,-114580,-134529.2,-160382,-185019.4,-187836.1,-139515.4,-113414,-105587.6,-91062.52,-87535.2,-87697.31,-90257.81,-95159.08,-103726,-115649.6,-137575.1,-163199.6,-183353.9,-186098.9,-188878,-191413.5,-193992.1,-17677.28,-33587.98,-25769.69,-21682.6,-174969.5,-128449,-105211.6,-134375.5,-151689,-167316.2,-168767.3,-169492.2,-170669.3,-171977.9,-173069,-173780.9,-174334.7,-174800.4,-129773.6,-136116.6,-98624.42
13.87387,-113486.7,-122575.5,-127828.7,-53944.52,-61678.6,-57069.86,-38830.6,-58722.65,-169010.5,-153588.4,-141626.8,-117241.2,-92806.68,-86514.25,-86772.74,-90408.38,-99061.81,-115061.8,-135114.6,-161107,-185880.9,-188702.2,-140105.8,-113873,-106023.1,-91428.38,-87882.84,-88045.88,-90619.4,-95545.5,-104155.9,-116141.1,-138183.1,-163948.1,-184212.6,-186962.2,-189745.8,-192285.2,-194867.8,-17781.96,-33799.03,-25923.12,-21760.81,-175735.8,-129001.1,-105666.4,-134999.2,-152416.2,-168140.9,-169598.9,-170325.2,-171504.6,-172815.8,-173909,-174622.3,-175177.2,-175643.7,-130497.9,-136870.3,-99049.66
13.99399,-114195.2,-123289.5,-128558.8,-54273.23,-62020.67,-57373.16,-39005.68,-59081.43,-169748.8,-154261.9,-142234.8,-117732.5,-93180,-86855.3,-87114.68,-90767.84,-99463.81,-115544.5,-135701.2,-161833.4,-186744.2,-189570.1,-140697.3,-114332.7,-106459.2,-91794.76,-88230.97,-88394.95,-90981.51,-95932.49,-104586.6,-116633.5,-138792.2,-164698.1,-185073.1,-187827.3,-190615.3,-193158.8,-195745.2,-17886.81,-34010.82,-26077.09,-21839.1,-176503.5,-129554.1,-106121.9,-135624.2,-153145,-168967.5,-170432.4,-171160.2,-172342,-173655.6,-174751,-175465.6,-176021.5,-176488.9,-131224.5,-137626.4,-99475.63
14.11411,-114906.2,-124006,-129291.3,-54603,-62363.8,-57677.32,-39181.11,-59441.54,-170488.4,-154936.7,-142843.9,-118224.6,-93553.87,-87196.82,-87457.08,-91127.81,-99866.4,-116028,-136288.7,-162561.2,-187609.3,-190439.8,-141289.7,-114793.1,-106896.1,-92161.67,-88579.58,-88744.5,-91344.13,-96320.06,-105017.9,-117126.7,-139402.4,-165449.7,-185935.4,-188694.2,-191486.7,-194034.1,-196624.4,-17991.83,-34223.33,-26231.62,-21917.47,-177272.6,-130108.1,-106578.3,-136250.5,-153875.5,-169796.2,-171268,-171997.2,-173181.3,-174497.5,-175594.9,-176310.9,-176867.8,-177336.1,-131953.3,-138384.8,-99902.35
14.23423,-115619.8,-124724.9,-130026.2,-54933.84,-62707.99,-57982.34,-39356.87,-59802.96,-171229.4,-155612.8,-143454,-118717.4,-93928.27,-87538.8,-87799.95,-91488.29,-100269.6,-116512.2,-136877.3,-163290.5,-188476.2,-191311.3,-141883,-115254.1,-107333.6,-92529.11,-88928.67,-89094.54,-91707.27,-96708.19,-105450,-117620.7,-140013.8,-166202.8,-186799.6,-189562.9,-192359.8,-194911.1,-197505.2,-18097.02,-34436.58,-26386.69,-21995.92,-178043.1,-130663.1,-107035.5,-136878.2,-154607.6,-170626.8,-172105.5,-172836.2,-174022.5,-175341.3,-176440.8,-177158.1,-177716.1,-178185.2,-132684.5,-139145.6,-100329.8
14.35435,-116336,-125446.2,-130763.6,-55265.75,-63053.25,-58288.23,-39532.98,-60165.7,-171971.7,-156290,-144065.2,-119211,-94303.21,-87881.24,-88143.28,-91849.25,-100673.4,-116997.2,-137467,-164021.1,-189345,-192184.5,-142477.4,-115715.8,-107771.7,-92897.06,-89278.24,-89445.05,-92070.91,-97096.89,-105882.6,-118115.5,-140626.3,-166957.5,-187665.6,-190433.3,-193234.7,-195789.8,-198387.8,-18202.37,-34650.56,-26542.3,-22074.45,-178815,-131219,-107493.4,-137507.1,-155341.3,-171459.4,-172945.1,-173677.1,-174865.8,-176187,-177288.6,-178007.3,-178566.3,-179036.3,-133417.9,-139908.6,-100758
14.47447,-117054.7,-126170,-131503.3,-55598.71,-63399.56,-58594.97,-39709.43,-60529.76,-172715.3,-156968.5,-144677.3,-119705.5,-94678.69,-88224.14,-88487.07,-92210.72,-101077.7,-117483,-138057.7,-164753.2,-190215.5,-193059.5,-143072.7,-116178.2,-108210.6,-93265.53,-89628.29,-89796.04,-92435.05,-97486.16,-106316,-118611.2,-141239.9,-167713.6,-188533.4,-191305.6,-194111.3,-196670.3,-199272,-18307.89,-34865.26,-26698.47,-22153.06,-179588.2,-131775.8,-107952.2,-138137.3,-156076.7,-172294,-173786.6,-174520.1,-175711,-177034.7,-178138.3,-178858.3,-179418.4,-179889.2,-134153.5,-140674,-101186.9
14.59459,-117776,-126896.3,-132245.4,-55932.74,-63746.93,-58902.57,-39886.21,-60895.14,-173460.2,-157648.1,-145290.6,-120200.7,-95054.68,-88567.5,-88831.31,-92572.67,-101482.7,-117969.6,-138649.4,-165486.7,-191087.9,-193936.3,-143668.9,-116641.2,-108650,-93634.51,-89978.8,-90147.5,-92799.7,-97875.98,-106750,-119107.6,-141854.6,-168471.2,-189403.1,-192179.7,-194989.7,-197552.5,-200158,-18413.57,-35080.69,-26855.18,-22231.75,-180362.8,-132333.6,-108411.7,-138768.8,-156813.7,-173130.5,-174630.1,-175365,-176558.2,-177884.4,-178990,-179711.3,-180272.4,-180744.1,-134891.4,-141441.7,-101616.6
14.71471,-118499.8,-127624.9,-132989.9,-56267.82,-64095.35,-59211.03,-40063.33,-61261.82,-174206.5,-158329,-145904.8,-120696.6,-95431.21,-88911.3,-89176,-92935.11,-101888.2,-118456.9,-139242.1,-166221.5,-191962,-194814.9,-144266.1,-117104.9,-109090.2,-94004,-90329.78,-90499.43,-93164.85,-98266.35,-107184.6,-119604.9,-142470.4,-169230.3,-190274.5,-193055.5,-195869.8,-198436.4,-201045.6,-18519.41,-35296.85,-27012.43,-22310.51,-181138.7,-132892.3,-108872,-139401.6,-157552.3,-173969,-175475.6,-176211.9,-177407.3,-178736,-179843.6,-180566.2,-181128.3,-181600.8,-135631.6,-142211.7,-102046.9
14.83483,-119226.2,-128356,-133736.8,-56603.95,-64444.83,-59520.33,-40240.79,-61629.82,-174954,-159011.1,-146520.1,-121193.4,-95808.25,-89255.56,-89521.14,-93298.04,-102294.3,-118945,-139835.8,-166957.8,-192837.9,-195695.1,-144864.3,-117569.2,-109531,-94374,-90681.22,-90851.83,-93530.5,-98657.28,-107619.9,-120102.9,-143087.3,-169990.9,-191147.7,-193933.1,-196751.7,-199322,-201934.9,-18625.41,-35513.72,-27170.23,-22389.35,-181916,-133451.9,-109333,-140035.7,-158292.5,-174809.4,-176323.1,-177060.7,-178258.4,-179589.5,-180699.1,-181423.1,-181986.1,-182459.5,-136374.1,-142984.1,-102478
14.95495,-119955.1,-129089.6,-134486.1,-56941.13,-64795.36,-59830.49,-40418.58,-61999.13,-175702.8,-159694.4,-147136.4,-121690.9,-96185.82,-89600.25,-89866.73,-93661.45,-102701,-119433.8,-140430.6,-167695.4,-193715.6,-196577.1,-145463.4,-118034.2,-109972.4,-94744.5,-91033.13,-91204.7,-93896.64,-99048.76,-108055.9,-120601.8,-143705.4,-170753,-192022.8,-194812.5,-197635.2,-200209.3,-202825.8,-18731.56,-35731.32,-27328.58,-22468.26,-182694.7,-134012.5,-109794.9,-140671,-159034.3,-175651.8,-177172.5,-177911.5,-179111.4,-180444.9,-181556.6,-182281.8,-182845.8,-183320.1,-137118.8,-143758.7,-102909.8
15.07508,-120686.6,-129825.5,-135237.7,-57279.35,-65146.93,-60141.5,-40596.7,-62369.75,-176452.9,-160378.8,-147753.7,-122189.2,-96563.9,-89945.4,-90212.76,-94025.34,-103108.2,-119923.4,-141026.3,-168434.4,-194595,-197460.9,-146063.4,-118499.8,-110414.5,-95115.5,-91385.49,-91558.02,-94263.27,-99440.78,-108492.5,-121101.4,-144324.5,-171516.6,-192899.6,-195693.6,-198520.5,-201098.3,-203718.4,-18837.86,-35949.63,-27487.47,-22547.25,-183474.6,-134573.9,-110257.5,-141307.6,-159777.8,-176496.1,-178023.8,-178764.2,-179966.3,-181302.3,-182415.9,-183142.4,-183707.4,-184182.5,-137865.7,-144535.6,-103342.3
15.1952,-121420.6,-130563.9,-135991.8,-57618.62,-65499.55,-60453.35,-40775.15,-62741.68,-177204.3,-161064.4,-148372,-122688.2,-96942.49,-90290.98,-90559.24,-94389.71,-103516.1,-120413.8,-141623.1,-169174.8,-195476.2,-198346.3,-146664.4,-118966,-110857.2,-95486.99,-91738.31,-91911.8,-94630.38,-99833.35,-108929.7,-121601.9,-144944.6,-172281.6,-193778.2,-196576.4,-199407.5,-201988.9,-204612.7,-18944.31,-36168.65,-27646.9,-22626.32,-184255.9,-135136.3,-110720.8,-141945.5,-160522.8,-177342.4,-178877.1,-179618.9,-180823.2,-182161.5,-183277.1,-184004.9,-184570.9,-185046.8,-138614.9,-145314.8,-103775.6
15.31532,-122157.1,-131304.7,-136748.2,-57958.92,-65853.22,-60766.04,-40953.93,-63114.91,-177957,-161751.2,-148991.3,-123188,-97321.59,-90637,-90906.14,-94754.54,-103924.4,-120904.9,-142220.8,-169916.6,-196359.1,-199233.5,-147266.3,-119432.9,-111300.6,-95858.98,-92091.59,-92266.04,-94997.98,-100226.4,-109367.6,-122103.1,-145565.9,-173048.1,-194658.5,-197461,-200296.2,-202881.3,-205508.6,-19050.9,-36388.4,-27806.87,-22705.45,-185038.6,-135699.6,-111185,-142584.6,-161269.4,-178190.5,-179732.4,-180475.5,-181682,-183022.7,-184140.3,-184869.3,-185436.3,-185913,-139366.3,-146096.3,-104209.5
15.43544,-122896.2,-132047.9,-137506.9,-58300.27,-66207.93,-61079.58,-41133.03,-63489.45,-178710.9,-162439.2,-149611.6,-123688.6,-97701.2,-90983.45,-91253.49,-95119.85,-104333.4,-121396.7,-142819.5,-170659.7,-197243.8,-200122.4,-147869.2,-119900.4,-111744.5,-96231.46,-92445.31,-92620.73,-95366.06,-100620.1,-109806.1,-122605.1,-146188.2,-173816.1,-195540.6,-198347.3,-201186.6,-203775.3,-206406.1,-19157.64,-36608.85,-27967.39,-22784.66,-185822.5,-136263.8,-111649.9,-143225,-162017.6,-179040.6,-180589.6,-181334,-182542.6,-183885.7,-185005.3,-185735.5,-186303.5,-186781,-140120,-146880.1,-104644.1
15.55556,-123637.8,-132793.5,-138268.1,-58642.64,-66563.68,-61393.96,-41312.46,-63865.3,-179466.1,-163128.4,-150232.9,-124189.9,-98081.31,-91330.33,-91601.26,-95485.63,-104742.9,-121889.3,-143419.3,-171404.1,-198130.2,-201013,-148472.9,-120368.5,-112189.2,-96604.43,-92799.48,-92975.87,-95734.62,-101014.3,-110245.3,-123107.8,-146811.6,-174585.5,-196424.5,-199235.3,-202078.7,-204670.9,-207305.3,-19264.52,-36830.01,-28128.44,-22863.94,-186607.8,-136828.9,-112115.5,-143866.6,-162767.3,-179892.6,-181448.7,-182194.5,-183405.2,-184750.7,-185872.1,-186603.7,-187172.6,-187650.9,-140875.8,-147666.2,-105079.5
15.67568,-124381.9,-133541.5,-139031.6,-58986.04,-66920.47,-61709.17,-41492.22,-64242.44,-180222.5,-163818.7,-150855.1,-124691.9,-98461.91,-91677.64,-91949.47,-95851.86,-105152.9,-122382.6,-144020,-172149.9,-199018.3,-201905.3,-149077.6,-120837.3,-112634.4,-96977.88,-93154.09,-93331.45,-96103.65,-101409,-110685,-123611.4,-147436.1,-175356.3,-197310.1,-200125.1,-202972.5,-205568.2,-208206.1,-19371.53,-37051.89,-28290.04,-22943.3,-187394.4,-137394.9,-112581.9,-144509.4,-163518.6,-180746.5,-182309.7,-183056.8,-184269.7,-185617.5,-186740.9,-187473.7,-188043.5,-188522.6,-141633.9,-148454.5,-105515.5
15.7958,-125128.5,-134291.9,-139797.4,-59330.47,-67278.29,-62025.22,-41672.3,-64620.88,-180980.2,-164510.1,-151478.4,-125194.7,-98843.02,-92025.38,-92298.1,-96218.56,-105563.5,-122876.6,-144621.6,-172897,-199908.2,-202799.2,-149683.1,-121306.6,-113080.2,-97351.82,-93509.15,-93687.48,-96473.15,-101804.2,-111125.4,-124115.6,-148061.6,-176128.6,-198197.4,-201016.5,-203867.9,-206467.2,-209108.4,-19478.69,-37274.47,-28452.18,-23022.72,-188182.2,-137961.7,-113049,-145153.5,-164271.5,-181602.3,-183172.6,-183921.1,-185136.1,-186486.2,-187611.5,-188345.5,-188916.3,-189396.2,-142394.3,-149245.2,-105952.2
15.91592,-125877.6,-135044.7,-140565.6,-59675.92,-67637.15,-62342.1,-41852.7,-65000.63,-181739.2,-165202.7,-152102.6,-125698.2,-99224.61,-92373.54,-92647.15,-96585.72,-105974.6,-123371.3,-145224.3,-173645.5,-200799.7,-203694.9,-150289.6,-121776.6,-113526.7,-97726.23,-93864.64,-94043.95,-96843.12,-102199.9,-111566.4,-124620.7,-148688.1,-176902.3,-199086.5,-201909.7,-204765,-207367.8,-210012.4,-19585.97,-37497.75,-28614.85,-23102.22,-188971.4,-138529.5,-113516.8,-145798.8,-165026,-182460,-184037.4,-184787.2,-186004.3,-187356.8,-188483.9,-189219.2,-189790.9,-190271.6,-143156.8,-150038,-106389.6
16.03604,-126629.3,-135799.9,-141336.2,-60022.39,-67997.03,-62659.81,-42033.42,-65381.66,-182499.3,-165896.4,-152727.8,-126202.4,-99606.7,-92722.12,-92996.62,-96953.33,-106386.3,-123866.8,-145827.9,-174395.3,-201693,-204592.2,-150897,-122247.2,-113973.8,-98101.11,-94220.57,-94400.85,-97213.55,-102596.2,-112008.1,-125126.5,-149315.7,-177677.4,-199977.3,-202804.5,-205663.8,-208270,-210918,-19693.39,-37721.73,-28778.07,-23181.79,-189761.9,-139098.1,-113985.4,-146445.4,-165782,-183319.6,-184904.2,-185655.3,-186874.5,-188229.2,-189358.2,-190094.7,-190667.4,-191148.9,-143921.5,-150833.2,-106827.6
16.15616,-127383.4,-136557.6,-142109.1,-60369.88,-68357.95,-62978.36,-42214.45,-65764,-183260.7,-166591.3,-153354,-126707.4,-99989.27,-93071.11,-93346.51,-97321.39,-106798.5,-124363,-146432.5,-175146.4,-202588,-205491.1,-151505.2,-122718.4,-114421.5,-98476.47,-94576.92,-94758.19,-97584.45,-102993,-112450.3,-125633.1,-149944.4,-178454,-200869.8,-203701,-206564.2,-209173.8,-211825.2,-19800.94,-37946.42,-28941.82,-23261.42,-190553.6,-139667.6,-114454.8,-147093.1,-166539.5,-184181.1,-185772.8,-186525.2,-187746.5,-189103.4,-190234.4,-190972,-191545.7,-192027.9,-144688.5,-151630.6,-107266.4
16.27628,-128140,-137317.5,-142884.3,-60718.37,-68719.89,-63297.72,-42395.8,-66147.62,-184023.4,-167287.3,-153981.1,-127213.1,-100372.3,-93420.52,-93696.82,-97689.9,-107211.3,-124859.9,-147038,-175898.8,-203484.6,-206391.7,-152114.4,-123190.2,-114869.8,-98852.29,-94933.71,-95115.96,-97955.8,-103390.3,-112893.1,-126140.4,-150574,-179231.9,-201764.1,-204599.2,-207466.3,-210079.2,-212733.9,-19908.61,-38171.8,-29106.1,-23341.12,-191346.6,-140238,-114924.8,-147742.1,-167298.6,-185044.4,-186643.3,-187397,-188620.3,-189979.6,-191112.4,-191851.2,-192425.8,-192908.8,-145457.6,-152430.2,-107705.8
16.3964,-128899.2,-138079.9,-143661.9,-61067.88,-69082.86,-63617.91,-42577.47,-66532.54,-184787.2,-167984.4,-154609.1,-127719.5,-100755.9,-93770.34,-94047.53,-98058.85,-107624.6,-125357.5,-147644.4,-176652.6,-204383,-207294,-152724.4,-123662.6,-115318.7,-99228.58,-95290.92,-95474.16,-98327.61,-103788,-113336.6,-126648.4,-151204.7,-180011.3,-202660,-205499,-208369.9,-210986.3,-213644.2,-20016.4,-38397.88,-29270.93,-23420.89,-192140.8,-140809.2,-115395.6,-148392.3,-168059.2,-185909.6,-187515.7,-188270.6,-189496,-190857.5,-191992.2,-192732.2,-193307.7,-193791.5,-146229,-153232.1,-108145.9
16.51652,-129660.8,-138844.7,-144441.8,-61418.39,-69446.85,-63938.93,-42759.45,-66918.75,-185552.2,-168682.6,-155238.1,-128226.6,-101139.9,-94120.56,-94398.65,-98428.24,-108038.4,-125855.8,-148251.8,-177407.6,-205283,-208197.9,-153335.3,-124135.6,-115768.2,-99605.33,-95648.56,-95832.78,-98699.87,-104186.4,-113780.6,-127157.2,-151836.5,-180792,-203557.6,-206400.6,-209275.2,-211894.9,-214556.1,-20124.32,-38624.65,-29436.29,-23500.73,-192936.3,-141381.3,-115867.1,-149043.7,-168821.3,-186776.6,-188389.9,-189146.1,-190373.6,-191737.3,-192873.8,-193615,-194191.4,-194675.9,-147002.5,-154036.2,-108586.7
16.63664,-130424.8,-139611.8,-145224,-61769.9,-69811.86,-64260.76,-42941.74,-67306.24,-186318.5,-169381.9,-155868.1,-128734.4,-101524.4,-94471.19,-94750.18,-98798.08,-108452.7,-126354.8,-148860.2,-178163.9,-206184.6,-209103.4,-153947.1,-124609.2,-116218.3,-99982.54,-96006.61,-96191.83,-99072.59,-104585.2,-114225.3,-127666.8,-152469.2,-181574.1,-204456.9,-207303.7,-210182.2,-212805.1,-215469.5,-20232.35,-38852.12,-29602.18,-23580.64,-193733.1,-141954.2,-116339.3,-149696.2,-169584.9,-187645.5,-189266,-190023.5,-191253,-192618.9,-193757.2,-194499.6,-195076.9,-195562.2,-147778.2,-154842.6,-109028.1
16.75676,-131191.4,-140381.3,-146008.5,-62122.41,-70177.88,-64583.41,-43124.34,-67695.02,-187085.9,-170082.4,-156499,-129242.9,-101909.3,-94822.22,-95102.11,-99168.35,-108867.6,-126854.4,-149469.5,-178921.5,-207087.9,-210010.6,-154559.7,-125083.3,-116669,-100360.2,-96365.08,-96551.29,-99445.74,-104984.5,-114670.5,-128177,-153103,-182357.7,-205357.9,-208208.5,-211090.7,-213716.9,-216384.5,-20340.5,-39080.27,-29768.61,-23660.61,-194531.1,-142528,-116812.2,-150350,-170350.1,-188516.2,-190144,-190902.7,-192134.2,-193502.3,-194642.4,-195386,-195964.2,-196450.2,-148556.1,-155651.2,-109470.2
16.87688,-131960.4,-141153.2,-146795.4,-62475.91,-70544.92,-64906.87,-43307.25,-68085.08,-187854.6,-170783.9,-157130.8,-129752.1,-102294.7,-95173.65,-95454.44,-99539.05,-109282.9,-127354.8,-150079.7,-179680.4,-207992.9,-210919.4,-155173.2,-125558.1,-117120.2,-100738.3,-96723.97,-96911.17,-99819.34,-105384.3,-115116.3,-128688,-153737.7,-183142.6,-206260.5,-209115,-212000.8,-214630.3,-217301.1,-20448.76,-39309.11,-29935.57,-23740.65,-195330.3,-143102.6,-117285.8,-151004.9,-171116.7,-189388.8,-191023.8,-191783.8,-193017.3,-194387.6,-195529.5,-196274.2,-196853.3,-197340,-149336.2,-156462,-109912.9
16.997,-132731.9,-141927.4,-147584.6,-62830.4,-70912.98,-65231.15,-43490.47,-68476.42,-188624.4,-171486.5,-157763.5,-130262,-102680.6,-95525.48,-95807.16,-99910.18,-109698.8,-127855.9,-150690.8,-180440.6,-208899.5,-211829.8,-155787.5,-126033.4,-117572.1,-101116.9,-97083.26,-97271.46,-100193.4,-105784.5,-115562.7,-129199.7,-154373.5,-183928.8,-207164.9,-210023.1,-212912.6,-215545.2,-218219.1,-20557.14,-39538.63,-30103.06,-23820.75,-196130.8,-143678.1,-117760.1,-151661.1,-171884.9,-190263.1,-191905.5,-192666.7,-193902.1,-195274.6,-196418.3,-197164.1,-197744.1,-198231.6,-150118.4,-157275,-110356.3
17.11712,-133505.8,-142704,-148376.1,-63185.88,-71282.04,-65556.23,-43673.99,-68869.04,-189395.4,-172190.2,-158397.2,-130772.6,-103067,-95877.7,-96160.28,-100281.7,-110115.2,-128357.6,-151302.8,-181202,-209807.8,-212741.7,-156402.7,-126509.3,-118024.5,-101495.9,-97442.97,-97632.16,-100567.9,-106185.3,-116009.7,-129712.1,-155010.3,-184716.5,-208070.8,-210932.8,-213825.9,-216461.7,-219138.7,-20665.62,-39768.84,-30271.08,-23900.92,-196932.5,-144254.4,-118235.1,-152318.3,-172654.5,-191139.3,-192789,-193551.4,-194788.8,-196163.4,-197308.9,-198055.8,-198636.7,-199125,-150902.8,-158090.2,-110800.4
17.23724,-134282.2,-143482.9,-149169.8,-63542.34,-71652.11,-65882.12,-43857.82,-69262.94,-190167.5,-172895,-159031.8,-131283.9,-103453.8,-96230.31,-96513.79,-100653.7,-110532.1,-128860,-151915.8,-181964.7,-210717.7,-213655.3,-157018.8,-126985.7,-118477.5,-101875.4,-97803.07,-97993.27,-100942.8,-106586.6,-116457.2,-130225.2,-155648,-185505.4,-208978.4,-211844.1,-214740.8,-217379.7,-220059.8,-20774.21,-39999.73,-30439.64,-23981.15,-197735.4,-144831.5,-118710.8,-152976.8,-173425.7,-192017.4,-193674.3,-194437.9,-195677.3,-197054,-198201.2,-198949.3,-199531.1,-200020.1,-151689.4,-158907.7,-111245
17.35736,-135061,-144264.2,-149965.9,-63899.79,-72023.19,-66208.82,-44041.95,-69658.12,-190940.8,-173600.9,-159667.2,-131795.9,-103841,-96583.3,-96867.68,-101026.1,-110949.5,-129363.1,-152529.7,-182728.6,-211629.1,-214570.5,-157635.7,-127462.8,-118931.1,-102255.3,-98163.58,-98354.78,-101318.1,-106988.3,-116905.3,-130739.1,-156286.7,-186295.8,-209887.7,-212757,-215657.2,-218299.3,-220982.4,-20882.9,-40231.3,-30608.72,-24061.44,-198539.5,-145409.4,-119187.2,-153636.4,-174198.3,-192897.2,-194561.4,-195326.2,-196567.6,-197946.4,-199095.3,-199844.6,-200427.2,-200916.9,-152478.1,-159727.3,-111690.4
17.47748,-135842.3,-145047.8,-150764.3,-64258.2,-72395.26,-66536.32,-44226.37,-70054.56,-191715.3,-174307.8,-160303.6,-132308.5,-104228.7,-96936.68,-97221.96,-101398.9,-111367.4,-129866.9,-153144.4,-183493.8,-212542.3,-215487.2,-158253.4,-127940.4,-119385.2,-102635.6,-98524.49,-98716.7,-101693.9,-107390.5,-117354,-131253.6,-156926.4,-187087.4,-210798.6,-213671.5,-216575.3,-219220.4,-221906.5,-20991.69,-40463.54,-30778.33,-24141.79,-199344.8,-145988.2,-119664.3,-154297.2,-174972.4,-193778.8,-195450.3,-196216.4,-197459.6,-198840.6,-199991.2,-200741.6,-201325,-201815.5,-153269,-160549.2,-112136.3
17.5976,-136626,-145833.8,-151564.9,-64617.59,-72768.34,-66864.62,-44411.1,-70452.28,-192490.9,-175015.8,-160940.9,-132821.8,-104616.9,-97290.44,-97576.63,-101772.2,-111785.8,-130371.3,-153760.1,-184260.2,-213457,-216405.5,-158871.9,-128418.5,-119839.9,-103016.4,-98885.79,-99079.01,-102070.1,-107793.2,-117803.3,-131768.9,-157567.1,-187880.4,-211711.1,-214587.6,-217494.9,-220143,-222832.1,-21100.58,-40696.45,-30948.47,-24222.21,-200151.3,-146567.8,-120142.1,-154959.1,-175747.9,-194662.2,-196341.1,-197108.3,-198353.5,-199736.5,-200888.9,-201640.3,-202224.6,-202715.8,-154062,-161373.2,-112582.9
17.71772,-137412.1,-146622.1,-152367.9,-64977.95,-73142.41,-67193.72,-44596.12,-70851.27,-193267.7,-175724.8,-161579.1,-133335.8,-105005.5,-97644.58,-97931.67,-102145.8,-112204.7,-130876.4,-154376.6,-185027.9,-214373.3,-217325.3,-159491.3,-128897.2,-120295.2,-103397.5,-99247.49,-99441.71,-102446.7,-108196.4,-118253.1,-132284.8,-158208.8,-188674.8,-212625.2,-215505.3,-218416,-221067.2,-223759.1,-21209.57,-40930.04,-31119.13,-24302.69,-200959,-147148.1,-120620.5,-155622.2,-176524.9,-195547.4,-197233.6,-198002,-199249.1,-200634.2,-201788.3,-202540.8,-203125.9,-203617.8,-154857.1,-162199.4,-113030.1
17.83784,-138200.7,-147412.8,-153173.1,-65339.27,-73517.48,-67523.61,-44781.44,-71251.52,-194045.6,-176434.9,-162218.1,-133850.5,-105394.5,-97999.09,-98287.08,-102519.9,-112624.1,-131382.1,-154994,-185796.7,-215291.1,-218246.7,-160111.5,-129376.4,-120751,-103779.2,-99609.57,-99804.81,-102823.7,-108600,-118703.5,-132801.4,-158851.4,-189470.4,-213540.9,-216424.5,-219338.7,-221992.8,-224687.7,-21318.65,-41164.29,-31290.32,-24383.23,-201767.9,-147729.3,-121099.7,-156286.4,-177303.4,-196434.3,-198127.9,-198897.5,-200146.5,-201533.6,-202689.4,-203443,-204029,-204521.5,-155654.4,-163027.8,-113478
17.95796,-138991.6,-148205.7,-153980.6,-65701.55,-73893.54,-67854.29,-44967.06,-71653.03,-194824.6,-177146.1,-162858.1,-134365.8,-105784,-98353.98,-98642.87,-102894.3,-113043.9,-131888.5,-155612.4,-186566.8,-216210.6,-219169.7,-160732.5,-129856.2,-121207.4,-104161.2,-99972.04,-100168.3,-103201.1,-109004.1,-119154.4,-133318.7,-159495,-190267.4,-214458.3,-217345.4,-220262.9,-222920,-225617.7,-21427.82,-41399.21,-31462.04,-24463.83,-202578,-148311.3,-121579.4,-156951.8,-178083.3,-197323.1,-199024,-199794.8,-201045.6,-202434.8,-203592.2,-204346.9,-204933.7,-205426.9,-156453.8,-163858.4,-113926.4
18.07808,-139785,-149001,-154790.3,-66064.78,-74270.59,-68185.76,-45152.96,-72055.81,-195604.8,-177858.2,-163498.9,-134881.7,-106173.9,-98709.23,-98999.03,-103269.2,-113464.3,-132395.5,-156231.5,-187338.2,-217131.6,-220094.2,-161354.3,-130336.6,-121664.3,-104543.7,-100334.9,-100532.2,-103579,-109408.7,-119605.9,-133836.7,-160139.5,-191065.7,-215377.2,-218267.7,-221188.6,-223848.6,-226549.2,-21537.08,-41634.8,-31634.28,-24544.48,-203389.2,-148894.1,-122059.9,-157618.2,-178864.6,-198213.5,-199921.9,-200693.8,-201946.5,-203337.7,-204496.8,-205252.5,-205840.2,-206334.1,-157255.4,-164691.1,-114375.5
18.1982,-140580.8,-149798.6,-155602.3,-66428.97,-74648.63,-68518.02,-45339.16,-72459.84,-196386,-178571.4,-164140.6,-135398.3,-106564.2,-99064.86,-99355.55,-103644.4,-113885.1,-132903.2,-156851.6,-188110.7,-218054.2,-221020.2,-161976.9,-130817.4,-122121.7,-104926.6,-100698.1,-100896.4,-103957.3,-109813.7,-120057.9,-134355.4,-160785,-191865.2,-216297.7,-219191.7,-222115.8,-224778.7,-227482.1,-21646.42,-41871.05,-31807.04,-24625.2,-204201.5,-149477.7,-122541,-158285.8,-179647.4,-199105.8,-200821.5,-201594.6,-202849.1,-204242.3,-205403,-206159.9,-206748.3,-207242.9,-158059,-165526,-114825.2
18.31832,-141379,-150598.5,-156416.6,-66794.1,-75027.65,-68851.07,-45525.65,-72865.13,-197168.4,-179285.6,-164783.1,-135915.6,-106955,-99420.84,-99712.44,-104020.1,-114306.4,-133411.5,-157472.5,-188884.4,-218978.4,-221947.7,-162600.3,-131298.8,-122579.7,-105309.9,-101061.7,-101261.1,-104335.9,-110219.1,-120510.5,-134874.7,-161431.4,-192666.1,-217219.8,-220117.1,-223044.6,-225710.3,-228416.5,-21755.85,-42107.95,-31980.32,-24705.98,-205015.1,-150062,-123022.8,-158954.6,-180431.6,-199999.8,-201722.9,-202497.2,-203753.5,-205148.7,-206311,-207068.9,-207658.1,-208153.4,-158864.8,-166363,-115275.5
18.43844,-142179.5,-151400.8,-157233.1,-67160.18,-75407.65,-69184.9,-45712.42,-73271.68,-197951.8,-180000.9,-165426.5,-136433.5,-107346.2,-99777.19,-100069.7,-104396.1,-114728.2,-133920.4,-158094.3,-189659.3,-219904.1,-222876.8,-163224.5,-131780.8,-123038.2,-105693.6,-101425.7,-101626.1,-104715,-110625.1,-120963.6,-135394.7,-162078.7,-193468.3,-218143.4,-221044.1,-223974.8,-226643.4,-229352.3,-21865.37,-42345.51,-32154.12,-24786.81,-205829.7,-150647.1,-123505.2,-159624.4,-181217.2,-200895.5,-202626.1,-203401.4,-204659.5,-206056.8,-207220.7,-207979.6,-208569.7,-209065.6,-159672.6,-167202.2,-115726.4
18.55856,-142982.5,-152205.3,-158051.8,-67527.2,-75788.63,-69519.5,-45899.48,-73679.48,-198736.4,-180717.1,-166070.8,-136952,-107737.8,-100133.9,-100427.3,-104772.5,-115150.4,-134430,-158716.9,-190435.4,-220831.3,-223807.3,-163849.5,-132263.2,-123497.3,-106077.7,-101790.1,-101991.4,-105094.5,-111031.4,-121417.3,-135915.4,-162727,-194271.7,-219068.6,-221972.7,-224906.5,-227577.9,-230289.5,-21974.96,-42583.73,-32328.45,-24867.7,-206645.5,-151233,-123988.2,-160295.3,-182004.3,-201792.9,-203531,-204307.4,-205567.3,-206966.5,-208132.1,-208892,-209482.8,-209979.4,-160482.6,-168043.5,-116177.9
18.67868,-143787.8,-153012.1,-158872.8,-67895.15,-76170.58,-69854.88,-46086.82,-74088.52,-199522.1,-181434.3,-166715.9,-137471.2,-108129.8,-100490.9,-100785.3,-105149.3,-115573.1,-134940.1,-159340.4,-191212.7,-221760.1,-224739.4,-164475.2,-132746.2,-123956.9,-106462.2,-102154.8,-102357.2,-105474.3,-111438.2,-121871.4,-136436.7,-163376.2,-195076.4,-219995.4,-222902.7,-225839.8,-228513.9,-231228.2,-22084.63,-42822.6,-32503.29,-24948.64,-207462.5,-151819.7,-124472,-160967.3,-182792.7,-202692.1,-204437.6,-205215.2,-206476.9,-207878,-209045.1,-209806.1,-210397.7,-210895,-161294.6,-168887,-116630
18.7988,-144595.5,-153821.2,-159696,-68264.04,-76553.51,-70191.04,-46274.45,-74498.81,-200308.8,-182152.6,-167361.9,-137991,-108522.2,-100848.4,-101143.6,-105526.5,-115996.3,-135450.9,-159964.7,-191991.2,-222690.4,-225672.9,-165101.8,-133229.7,-124417,-106847.1,-102519.9,-102723.3,-105854.6,-111845.5,-122326.1,-136958.7,-164026.3,-195882.4,-220923.7,-223834.3,-226774.5,-229451.3,-232168.3,-22194.37,-43062.11,-32678.65,-25029.64,-208280.6,-152407.1,-124956.3,-161640.4,-183582.5,-203593,-205346,-206124.6,-207388.1,-208791.1,-209959.8,-210721.8,-211314.2,-211812.1,-162108.8,-169732.6,-117082.7
18.91892,-145405.5,-154632.6,-160521.5,-68633.85,-76937.4,-70527.97,-46462.36,-74910.35,-201096.6,-182871.8,-168008.6,-138511.4,-108915.1,-101206.1,-101502.2,-105904.1,-116419.9,-135962.4,-160589.8,-192770.8,-223622.2,-226607.9,-165729.1,-133713.7,-124877.6,-107232.4,-102885.4,-103089.8,-106235.2,-112253.2,-122781.3,-137481.4,-164677.3,-196689.6,-221853.5,-224767.3,-227710.6,-230390.2,-233109.7,-22304.18,-43302.28,-32854.53,-25110.7,-209099.7,-152995.3,-125441.3,-162314.6,-184373.8,-204495.6,-206256,-207035.8,-208301,-209705.9,-210876.2,-211639.2,-212232.4,-212730.9,-162925,-170580.3,-117536
19.03904,-146217.9,-155446.3,-161349.2,-69004.59,-77322.27,-70865.66,-46650.55,-75323.13,-201885.5,-183592.1,-168656.3,-139032.4,-109308.3,-101564.2,-101861.2,-106282.1,-116844,-136474.4,-161215.8,-193551.6,-224555.5,-227544.4,-166357.1,-134198.2,-125338.8,-107618.1,-103251.2,-103456.7,-106616.3,-112661.3,-123237.1,-138004.6,-165329.2,-197498.1,-222784.9,-225701.9,-228648.2,-231330.5,-234052.6,-22414.07,-43543.08,-33030.92,-25191.81,-209920,-153584.2,-125926.9,-162989.9,-185166.4,-205399.9,-207167.8,-207948.7,-209215.6,-210622.4,-211794.2,-212558.2,-213152.2,-213651.4,-163743.3,-171430.1,-117989.9
19.15916,-147032.7,-156262.2,-162179.1,-69376.25,-77708.09,-71204.13,-46839.01,-75737.14,-202675.4,-184313.3,-169304.7,-139554.1,-109702,-101922.7,-102220.6,-106660.4,-117268.5,-136987,-161842.6,-194333.5,-225490.3,-228482.3,-166986,-134683.2,-125800.4,-108004.2,-103617.4,-103823.9,-106997.7,-113069.8,-123693.3,-138528.6,-165982.1,-198307.8,-223717.7,-226637.9,-229587.3,-232272.2,-234996.9,-22524.02,-43784.53,-33207.82,-25272.97,-210741.4,-154173.9,-126413.1,-163666.3,-185960.3,-206305.9,-208081.3,-208863.2,-210131.9,-211540.6,-212713.9,-213478.9,-214073.6,-214573.4,-164563.6,-172282,-118444.3
19.27928,-147849.8,-157080.4,-163011.2,-69748.82,-78094.88,-71543.35,-47027.75,-76152.39,-203466.4,-185035.4,-169954,-140076.3,-110096.1,-102281.4,-102580.3,-107039.1,-117693.4,-137500.3,-162470.2,-195116.6,-226426.6,-229421.8,-167615.5,-135168.8,-126262.6,-108390.7,-103983.9,-104191.4,-107379.5,-113478.8,-124150.1,-139053.1,-166635.8,-199118.8,-224652.1,-227575.4,-230527.8,-233215.3,-235942.5,-22634.04,-44026.62,-33385.24,-25354.19,-211563.9,-154764.3,-126900,-164343.7,-186755.7,-207213.5,-208996.5,-209779.5,-211049.8,-212460.4,-213635.2,-214401.2,-214996.6,-215497.1,-165386,-173136.1,-118899.4
19.3994,-148669.2,-157900.9,-163845.5,-70122.3,-78482.63,-71883.34,-47216.77,-76568.88,-204258.4,-185758.6,-170604,-140599.2,-110490.5,-102640.6,-102940.3,-107418.1,-118118.9,-138014.1,-163098.7,-195900.8,-227364.4,-230362.6,-168245.9,-135654.8,-126725.3,-108777.6,-104350.8,-104559.3,-107761.6,-113888.2,-124607.4,-139578.3,-167290.4,-199931,-225588,-228514.4,-231469.7,-234159.8,-236889.5,-22744.11,-44269.34,-33563.18,-25435.46,-212387.5,-155355.5,-127387.5,-165022.2,-187552.4,-208122.9,-209913.4,-210697.4,-211969.4,-213381.8,-214558.2,-215325.1,-215921.3,-216422.4,-166210.5,-173992.2,-119355
19.51952,-149491,-158723.6,-164682,-70496.69,-78871.33,-72224.08,-47406.06,-76986.59,-205051.5,-186482.7,-171254.9,-141122.7,-110885.4,-103000,-103300.7,-107797.6,-118544.7,-138528.5,-163727.9,-196686.1,-228303.7,-231304.9,-168876.9,-136141.3,-127188.5,-109164.9,-104718,-104927.6,-108144.2,-114298,-125065.1,-140104.1,-167945.9,-200744.4,-226525.4,-229454.8,-232413.1,-235105.7,-237837.8,-22854.25,-44512.69,-33741.62,-25516.78,-213212.1,-155947.4,-127875.6,-165701.7,-188350.5,-209033.9,-210831.9,-211617,-212890.7,-214304.9,-215482.8,-216250.7,-216847.6,-217349.3,-167037,-174850.4,-119811.1
19.63964,-150315,-159548.6,-165520.7,-70871.98,-79260.99,-72565.58,-47595.62,-77405.54,-205845.6,-187207.7,-171906.6,-141646.7,-111280.7,-103359.8,-103661.4,-108177.3,-118971,-139043.6,-164358,-197472.6,-229244.4,-232248.6,-169508.7,-136628.3,-127652.1,-109552.5,-105085.5,-105296.2,-108527.1,-114708.2,-125523.4,-140630.6,-168602.3,-201559,-227464.3,-230396.7,-233357.9,-236053,-238787.6,-22964.45,-44756.68,-33920.57,-25598.16,-214037.9,-156540,-128364.3,-166382.3,-189149.9,-209946.5,-211752.1,-212538.3,-213813.6,-215229.6,-216409,-217177.8,-217775.5,-218277.8,-167865.6,-175710.8,-120267.9
19.75976,-151141.4,-160375.9,-166361.5,-71248.17,-79651.59,-72907.83,-47785.44,-77825.7,-206640.7,-187933.8,-172559.1,-142171.4,-111676.3,-103719.9,-104022.4,-108557.5,-119397.7,-139559.2,-164988.8,-198260.2,-230186.6,-233193.7,-170141.3,-137115.8,-128116.3,-109940.5,-105453.4,-105665.2,-108910.4,-115118.9,-125982.2,-141157.6,-169259.5,-202374.9,-228404.7,-231340,-234304.1,-237001.6,-239738.6,-23074.71,-45001.29,-34100.03,-25679.58,-214864.7,-157133.4,-128853.6,-167063.9,-189950.7,-210860.9,-212674,-213461.2,-214738.2,-216156,-217336.8,-218106.6,-218705,-219207.9,-168696.2,-176573.1,-120725.2
19.87988,-151970.1,-161205.4,-167204.6,-71625.25,-80043.14,-73250.83,-47975.54,-78247.09,-207436.9,-188660.7,-173212.4,-142696.6,-112072.3,-104080.4,-104383.8,-108938,-119824.8,-140075.3,-165620.5,-199048.9,-231130.2,-234140.3,-170774.5,-137603.7,-128580.9,-110328.9,-105821.7,-106034.5,-109294,-115529.9,-126441.4,-141685.3,-169917.6,-203191.9,-229346.5,-232284.8,-235251.7,-237951.7,-240691,-23185.01,-45246.53,-34280,-25761.06,-215692.5,-157727.4,-129343.5,-167746.6,-190752.8,-211776.8,-213597.6,-214385.7,-215664.4,-217083.9,-218266.2,-219036.9,-219636,-220139.5,-169528.8,-177437.6,-121183
20,-152801.1,-162037.1,-168049.8,-72003.23,-80435.64,-73594.58,-48165.91,-78669.7,-208234.1,-189388.6,-173866.4,-143222.5,-112468.7,-104441.1,-104745.4,-109318.8,-120252.4,-140592.1,-166252.9,-199838.7,-232075.3,-235088.2,-171408.5,-138092.2,-129046.1,-110717.7,-106190.3,-106404.1,-109678,-115941.4,-126901.2,-142213.6,-170576.6,-204010.1,-230289.8,-233231,-236200.7,-238903.1,-241644.7,-23295.37,-45492.39,-34460.48,-25842.58,-216521.4,-158322.2,-129834,-168430.3,-191556.3,-212694.4,-214522.8,-215311.9,-216592.2,-218013.5,-219197.2,-219968.8,-220568.7,-221072.8,-170363.5,-178304.1,-121641.4


==> Dan_twinanalysis_epoch4sparse/INa_infty_steady.dat <==
-100,0.0005369795,0.0002007276,0.0001123395,0.001010904,0.000355686,5.248671e-05,2.434346e-05,0.007133923,0.03859096,0.02322057,0.02591761,0.03703376,0.1399332,0.1960806,0.2050338,0.2062474,0.2025954,0.1965124,0.190925,0.1816711,0.1746659,0.1809773,0.02137247,0.02194415,0.1185249,0.1811341,0.1965738,0.2010592,0.2018176,0.1982929,0.1910259,0.1832376,0.1738157,0.1650565,0.1618167,0.1686734,0.1725284,0.1792442,0.1906268,0.02033958,0.037234,0.005717512,0.000172545,0.04615709,0.01985663,0.02436748,0.1169006,0.160367,0.170427,0.1865429,0.2044266,0.2288907,0.253784,0.2741014,0.2861642,0.2960636,0.3060697,0.0001409656,0.0007691184,0.2417772
-99.87988,0.0005561882,0.0002084561,0.0001168397,0.001044215,0.0003687481,5.456713e-05,2.53445e-05,0.007339135,0.03963765,0.02387934,0.02664534,0.03802954,0.1431495,0.2004056,0.2095307,0.2107688,0.2070526,0.2008652,0.1951872,0.1857705,0.1786442,0.1851051,0.02198778,0.02256996,0.1213144,0.1851681,0.200912,0.2054826,0.2062531,0.2026593,0.1952547,0.187322,0.1777288,0.1688113,0.1655253,0.1725418,0.1764964,0.1833692,0.1950047,0.02089664,0.03819824,0.005887521,0.0001791792,0.04738868,0.02042371,0.02503898,0.1196132,0.1639521,0.1742097,0.1906463,0.2088836,0.2338246,0.2591986,0.2799061,0.2922006,0.3022889,0.3124842,0.0001462383,0.0007955418,0.2467995
-99.75976,0.0005760831,0.0002164818,0.0001215201,0.00107862,0.0003822892,5.672993e-05,2.638669e-05,0.007550219,0.04071259,0.02455671,0.02739339,0.03905192,0.1464391,0.2048248,0.2141251,0.2153881,0.2116066,0.2053135,0.1995434,0.1899614,0.1827122,0.189326,0.02262073,0.02321353,0.1241689,0.1892909,0.2053448,0.2100022,0.2107851,0.2071208,0.199576,0.1914964,0.1817289,0.1726507,0.169318,0.176498,0.1805548,0.1875882,0.199482,0.0214689,0.03918727,0.006062565,0.0001860677,0.04865297,0.02100692,0.02572887,0.1223881,0.1676164,0.1780754,0.1948389,0.2134365,0.2388634,0.2647272,0.285832,0.2983625,0.3086432,0.3190312,0.0001517078,0.0008228712,0.2519247
-99.63964,0.0005966887,0.0002248162,0.0001263878,0.001114157,0.0003963268,5.897837e-05,2.74717e-05,0.007767341,0.04181655,0.02525322,0.02816234,0.04010159,0.1498033,0.2093403,0.218819,0.2201074,0.2162597,0.209859,0.2039958,0.1942458,0.1868719,0.1936422,0.02327182,0.02387535,0.1270899,0.1935044,0.2098742,0.21462,0.2154154,0.2116793,0.2039919,0.1957627,0.1858182,0.1765763,0.1731966,0.1805439,0.1847055,0.1919032,0.2040611,0.02205675,0.04020173,0.006242793,0.0001932202,0.04995084,0.02160671,0.02643765,0.1252268,0.1713617,0.1820259,0.1991225,0.2180873,0.2440095,0.2703721,0.2918816,0.3046526,0.3151293,0.3257134,0.0001573816,0.0008511377,0.257155
-99.51952,0.0006180302,0.0002334712,0.0001314503,0.001150861,0.0004108791,6.131583e-05,2.860129e-05,0.007990674,0.04295031,0.02596939,0.02895276,0.04117928,0.1532441,0.2139542,0.2236146,0.2249289,0.2210139,0.2145041,0.2085465,0.1986258,0.1911252,0.1980557,0.02394156,0.02455594,0.1300789,0.1978107,0.2145024,0.2193381,0.2201462,0.2163369,0.2085043,0.200123,0.1899984,0.1805903,0.1771632,0.1846816,0.1889506,0.1963165,0.2087441,0.02266063,0.04124227,0.006428357,0.0002006468,0.05128315,0.02222354,0.02716584,0.1281305,0.1751898,0.186063,0.2034991,0.2228382,0.2492648,0.2761358,0.2980575,0.3110734,0.3217497,0.3325336,0.0001632673,0.0008803733,0.2624922
-99.3994,0.0006401339,0.000242459,0.0001367155,0.00118877,0.0004259649,6.374583e-05,2.97773e-05,0.008220393,0.04411466,0.02670577,0.02976524,0.04228574,0.156763,0.2186686,0.2285141,0.2298548,0.2258713,0.2192508,0.2131975,0.2031035,0.1954743,0.2025687,0.02463049,0.02525582,0.1331375,0.2022116,0.2192314,0.2241587,0.2249796,0.2210959,0.2131154,0.2045793,0.1942716,0.1846946,0.1812196,0.1889132,0.1932922,0.2008301,0.2135335,0.02328096,0.04230956,0.006619415,0.0002083581,0.05265084,0.02285791,0.02791396,0.1311009,0.1791023,0.1901885,0.2079708,0.2276912,0.2546319,0.2820206,0.3043622,0.3176277,0.3285073,0.3394946,0.0001693726,0.0009106111,0.2679388
-99.27928,0.000663027,0.0002517925,0.0001421913,0.001227925,0.0004416038,6.627204e-05,3.100162e-05,0.00845668,0.04531042,0.02746295,0.0306004,0.04342172,0.1603618,0.2234856,0.2335195,0.2348872,0.2308343,0.2241014,0.217951,0.207681,0.1999213,0.2071834,0.02533914,0.02597554,0.1362673,0.2067093,0.2240634,0.2290839,0.2299179,0.2259582,0.2178272,0.2091338,0.1986398,0.1888911,0.1853679,0.1932406,0.1977325,0.2054465,0.2184316,0.02391819,0.04340427,0.006816128,0.0002163648,0.05405481,0.02351029,0.02868256,0.1341395,0.1831013,0.1944045,0.2125395,0.2326486,0.2601129,0.2880291,0.3107985,0.3243181,0.3354048,0.3465992,0.0001757058,0.0009418854,0.2734967
-99.15916,0.0006867376,0.000261485,0.0001478863,0.001268367,0.000457816,6.889825e-05,3.227625e-05,0.008699721,0.04653843,0.02824148,0.03145887,0.044588,0.1640423,0.2284074,0.2386334,0.2400285,0.235905,0.229058,0.2228093,0.2123606,0.2044684,0.2119022,0.02606809,0.02671566,0.1394699,0.2113059,0.2290006,0.2341161,0.2349632,0.2309262,0.222642,0.2137884,0.2031051,0.1931819,0.1896102,0.1976661,0.2022738,0.2101678,0.2234409,0.02457278,0.04452709,0.007018662,0.0002246782,0.05549604,0.02418121,0.02947219,0.1372476,0.1871884,0.1987127,0.2172073,0.2377125,0.2657104,0.2941638,0.3173689,0.3311474,0.342445,0.3538504,0.0001822755,0.0009742315,0.2791684
-99.03904,0.0007112948,0.0002715502,0.0001538092,0.001310136,0.0004746224,7.162843e-05,3.360324e-05,0.008949708,0.04779957,0.02904199,0.03234129,0.04578538,0.1678064,0.2334363,0.2438578,0.245281,0.2410858,0.2341229,0.2277747,0.2171444,0.2091177,0.2167272,0.02681791,0.02747675,0.1427469,0.2160035,0.2340453,0.2392574,0.240118,0.2360021,0.227562,0.2185454,0.2076697,0.1975691,0.1939485,0.2021919,0.2069182,0.2149964,0.2285638,0.0252452,0.04567876,0.00722719,0.0002333101,0.05697551,0.02487119,0.03028342,0.1404271,0.1913658,0.2031154,0.2219764,0.2428851,0.2714266,0.3004274,0.3240762,0.3381184,0.3496308,0.3612511,0.0001890903,0.001007686,0.284956
-98.91892,0.0007367289,0.0002820024,0.0001599692,0.001353277,0.0004920448,7.446667e-05,3.498475e-05,0.009206837,0.04909471,0.02986508,0.03324832,0.04701469,0.1716558,0.2385746,0.2491952,0.250647,0.2463789,0.2392985,0.2328495,0.2220347,0.2138716,0.2216609,0.02758919,0.02825941,0.1461002,0.2208042,0.2391997,0.2445102,0.2453844,0.2411883,0.2325894,0.2234071,0.2123357,0.2020548,0.1983849,0.2068201,0.2116681,0.2199348,0.2338029,0.02593593,0.04685999,0.007441887,0.0002422725,0.05849422,0.02558076,0.03111683,0.1436794,0.1956352,0.2076143,0.2268488,0.2481688,0.2772642,0.3068224,0.3309233,0.3452342,0.3569653,0.3688042,0.0001961595,0.001042288,0.2908618
-98.7988,0.0007630711,0.0002928566,0.0001663756,0.001397834,0.0005101058,7.741726e-05,3.642302e-05,0.009471312,0.05042478,0.03071138,0.03418065,0.04827678,0.1755926,0.2438246,0.254648,0.256129,0.2517869,0.2445872,0.238036,0.2270339,0.2187324,0.2267057,0.02838255,0.02906423,0.1495313,0.2257104,0.2444662,0.2498769,0.2507649,0.2464869,0.2377265,0.2283756,0.2171054,0.2066412,0.2029217,0.2115532,0.2165258,0.2249854,0.2391607,0.02664546,0.04807155,0.007662935,0.0002515781,0.0600532,0.02631047,0.03197303,0.1470062,0.1999988,0.2122117,0.2318268,0.253566,0.2832255,0.3133517,0.337913,0.3524974,0.3644514,0.376513,0.0002034924,0.001078074,0.2968884
-98.67868,0.0007903536,0.0003041281,0.0001730383,0.001443854,0.0005288286,8.048464e-05,3.792037e-05,0.009743341,0.0517907,0.03158155,0.03513898,0.04957249,0.1796186,0.2491888,0.2602186,0.2617294,0.2573122,0.2499914,0.2433367,0.2321445,0.2237024,0.231864,0.02919861,0.02989184,0.1530423,0.2307242,0.2498473,0.2553599,0.2562619,0.2519006,0.2429757,0.2334533,0.2219809,0.2113306,0.2075612,0.2163933,0.2214938,0.2301506,0.24464,0.02737431,0.04931419,0.007890521,0.00026124,0.06165353,0.02706091,0.03285264,0.1504091,0.2044585,0.2169097,0.2369126,0.2590789,0.2893133,0.320018,0.3450482,0.3599113,0.3720922,0.3843806,0.000211099,0.001115087,0.303038
-98.55856,0.0008186102,0.0003158329,0.0001799676,0.001491385,0.0005482375,8.367341e-05,3.947922e-05,0.01002314,0.05319343,0.03247625,0.03612402,0.05090273,0.1837359,0.2546694,0.2659096,0.2674507,0.2629572,0.2555136,0.2487541,0.2373687,0.2287841,0.2371383,0.03003802,0.03074288,0.1566347,0.2358481,0.2553453,0.2609618,0.2618779,0.2574317,0.2483394,0.2386425,0.2269647,0.2161252,0.2123055,0.2213429,0.2265746,0.2354332,0.2502435,0.028123,0.05058872,0.008124836,0.0002712718,0.06329628,0.02783264,0.03375629,0.15389,0.2090165,0.2217104,0.2421086,0.2647101,0.2955301,0.326824,0.3523318,0.3674789,0.3798909,0.3924102,0.0002189894,0.001153368,0.3093131
-98.43844,0.0008478753,0.0003279878,0.0001871742,0.001540476,0.0005683576,8.698838e-05,4.110211e-05,0.01031092,0.05463396,0.03339617,0.03713652,0.0522684,0.1879465,0.2602691,0.2717234,0.2732955,0.2687245,0.2611562,0.2542906,0.2427092,0.23398,0.2425313,0.03090143,0.03161801,0.1603106,0.2410843,0.2609627,0.2666849,0.2676154,0.2630828,0.2538201,0.2439458,0.232059,0.2210274,0.2171571,0.2264045,0.2317705,0.2408357,0.2559738,0.02889206,0.05189594,0.00836608,0.0002816875,0.06498257,0.02862627,0.03468464,0.1574505,0.2136749,0.226616,0.2474171,0.270462,0.3018786,0.3337727,0.359767,0.3752032,0.3878506,0.4006049,0.0002271741,0.001192961,0.3157163
-98.31832,0.000878185,0.00034061,0.0001946691,0.001591178,0.0005892149,9.043453e-05,4.279166e-05,0.01060692,0.0561133,0.03434203,0.03817724,0.05367044,0.1922524,0.2659904,0.2776628,0.2792664,0.2746168,0.266922,0.2599489,0.2481684,0.2392925,0.2480456,0.03178954,0.03251791,0.1640718,0.2464354,0.2667022,0.272532,0.273477,0.2688563,0.2594203,0.2493654,0.2372664,0.2260394,0.2221182,0.2315806,0.2370844,0.2463607,0.2618339,0.02968204,0.05323668,0.008614455,0.0002925018,0.06671355,0.02944242,0.03563834,0.1610925,0.2184358,0.2316288,0.2528404,0.2763372,0.3083615,0.3408671,0.3673568,0.3830875,0.3959746,0.4089683,0.0002356642,0.00123391,0.3222502
-98.1982,0.0009095765,0.0003537174,0.0002024638,0.001643543,0.0006108363,9.401706e-05,4.455061e-05,0.01091137,0.0576325,0.03531453,0.03924695,0.05510981,0.1966559,0.2718359,0.2837304,0.2853662,0.2806366,0.2728135,0.2657316,0.253749,0.2447242,0.2536838,0.03270305,0.03344326,0.1679203,0.2519038,0.2725663,0.2785056,0.2794654,0.274755,0.2651424,0.2549041,0.2425893,0.2311638,0.2271915,0.2368736,0.2425186,0.2520111,0.2678267,0.03049352,0.05461179,0.00887017,0.0003037299,0.0684904,0.03028172,0.03661809,0.1648178,0.2233015,0.2367511,0.2583811,0.2823383,0.3149818,0.34811,0.3751044,0.391135,0.4042662,0.4175037,0.0002444709,0.001276261,0.3289172
-98.07808,0.0009420882,0.0003673287,0.0002105704,0.001697627,0.0006332498,9.774134e-05,4.63818e-05,0.0112245,0.05919261,0.03631444,0.04034645,0.05658749,0.201159,0.2778082,0.2899288,0.2915975,0.2867868,0.2788335,0.2716415,0.2594536,0.2502778,0.2594487,0.03364267,0.0343948,0.1718581,0.257492,0.2785577,0.2846085,0.2855832,0.2807814,0.2709893,0.2605642,0.2480301,0.2364031,0.2323793,0.2422863,0.248076,0.2577896,0.2739551,0.03132706,0.05602214,0.009133443,0.0003153875,0.07031431,0.03114483,0.0376246,0.1686283,0.2282743,0.2419852,0.2640416,0.288468,0.3217421,0.3555046,0.3830129,0.3993491,0.4127289,0.4262145,0.0002536061,0.001320062,0.3357202
-97.95796,0.0009757602,0.0003814632,0.0002190013,0.001753484,0.0006564843,0.000101613,4.82882e-05,0.01154656,0.06079473,0.03734252,0.04147658,0.05810449,0.2057641,0.28391,0.2962609,0.2979631,0.2930701,0.2849846,0.2776811,0.265285,0.255956,0.2653431,0.03460914,0.03537325,0.1758871,0.2632026,0.2846791,0.2908434,0.2918332,0.2869383,0.2769634,0.2663485,0.2535915,0.2417597,0.2376842,0.2478212,0.2537594,0.2636992,0.2802221,0.03218326,0.05746863,0.009404494,0.0003274911,0.07218654,0.03203241,0.03865858,0.1725258,0.2333564,0.2473336,0.2698245,0.2947288,0.3286454,0.363054,0.3910857,0.4077331,0.421366,0.4351043,0.000263082,0.001365364,0.3426619
-97.83784,0.001010634,0.000396141,0.0002277694,0.001811174,0.0006805699,0.0001056378,5.027289e-05,0.01187781,0.06243998,0.03839955,0.04263817,0.05966185,0.2104733,0.2901442,0.3027295,0.3044659,0.2994892,0.2912698,0.2838534,0.2712458,0.2617616,0.2713698,0.03560324,0.03637936,0.1800096,0.2690383,0.2909333,0.2972131,0.2982182,0.2932285,0.2830676,0.2722596,0.2592762,0.2472363,0.2431088,0.2534811,0.2595714,0.2697426,0.2866309,0.03306275,0.05895217,0.009683551,0.0003400575,0.07410835,0.03294515,0.03972079,0.1765124,0.2385502,0.2527987,0.2757323,0.3011237,0.3356948,0.3707614,0.3993261,0.4162904,0.4301812,0.4441767,0.0002729112,0.001412216,0.3497449
-97.71772,0.001046751,0.0004113829,0.0002368882,0.001870756,0.0007055375,0.0001098219,5.233909e-05,0.0122185,0.06412952,0.03948634,0.04383211,0.06126063,0.215289,0.2965134,0.3093376,0.3111088,0.3060472,0.2976919,0.2901613,0.2773391,0.2676973,0.2775319,0.03662574,0.03741391,0.1842277,0.2750017,0.297323,0.3037205,0.3047411,0.2996548,0.2893047,0.2783003,0.2650867,0.2528355,0.2486558,0.2592688,0.265515,0.2759229,0.2931845,0.03396613,0.0604737,0.009970851,0.0003531044,0.07608105,0.03388377,0.04081197,0.1805901,0.2438582,0.258383,0.2817678,0.3076554,0.3428931,0.3786299,0.4077376,0.4250246,0.4391779,0.4534354,0.0002831069,0.001460673,0.3569721
-97.5976,0.001084158,0.0004272106,0.0002463717,0.001932292,0.0007314195,0.0001141714,5.449014e-05,0.0125689,0.06586453,0.04060373,0.04505926,0.06290191,0.2202136,0.3030207,0.3160879,0.3178947,0.312747,0.3042538,0.2966076,0.2835675,0.273766,0.2838322,0.03767745,0.03847771,0.1885434,0.2810956,0.3038513,0.3103684,0.3114049,0.3062202,0.2956774,0.2844733,0.2710259,0.2585599,0.2543279,0.2651871,0.2715932,0.2822433,0.2998862,0.03489407,0.06203419,0.01026664,0.00036665,0.07810596,0.034849,0.04193293,0.1847608,0.2492828,0.2640891,0.2879335,0.3143268,0.3502436,0.386663,0.4163235,0.4339393,0.44836,0.4628841,0.0002936828,0.001510788,0.3643465
-97.47748,0.001122899,0.0004436466,0.0002562346,0.001995845,0.0007582493,0.0001186931,5.672952e-05,0.01292929,0.06764623,0.04175258,0.04632057,0.06458683,0.2252495,0.3096689,0.3229837,0.3248268,0.3195915,0.3109585,0.3031953,0.2899342,0.2799707,0.2902739,0.03875919,0.03957156,0.1929591,0.2873228,0.310521,0.31716,0.3182124,0.3129275,0.3021887,0.2907816,0.2770965,0.2644125,0.2601279,0.2712389,0.2778088,0.2887067,0.3067394,0.03584722,0.06363461,0.01057115,0.0003807135,0.08018447,0.03584157,0.04308445,0.1890268,0.2548266,0.2699195,0.2942324,0.3211408,0.3577494,0.394864,0.4250876,0.4430382,0.4577311,0.4725266,0.0003046529,0.001562619,0.3718708
-97.35736,0.001163021,0.0004607143,0.0002664919,0.002061482,0.0007860615,0.0001233936,5.906085e-05,0.01329995,0.06947586,0.04293376,0.04761696,0.06631653,0.2303991,0.3164611,0.3300279,0.331908,0.3265839,0.3178091,0.3099275,0.296442,0.2863143,0.29686,0.03987183,0.04069631,0.1974771,0.2936862,0.3173352,0.3240982,0.3251667,0.3197798,0.3088415,0.2972279,0.2833014,0.2703959,0.2660585,0.2774272,0.2841651,0.2953164,0.3137473,0.03682627,0.06527599,0.01088466,0.0003953144,0.08231798,0.03686226,0.04426738,0.1933901,0.2604921,0.2758769,0.3006672,0.3281004,0.3654136,0.4032363,0.4340333,0.4523249,0.467295,0.4823669,0.000316032,0.001616224,0.3795483
-97.23724,0.001204575,0.0004784378,0.0002771594,0.00212927,0.0008148919,0.00012828,6.148791e-05,0.01368116,0.0713547,0.04414817,0.04894942,0.06809218,0.235665,0.3234003,0.3372237,0.3391415,0.3337272,0.3248087,0.3168074,0.3030942,0.2927999,0.3035938,0.04101623,0.04185284,0.2020996,0.3001886,0.3242969,0.3311861,0.332271,0.3267802,0.315639,0.3038154,0.2896435,0.2765132,0.2721228,0.283755,0.290665,0.3020756,0.3209134,0.0378319,0.06695935,0.01120742,0.0004104732,0.08450794,0.03791186,0.04548255,0.1978529,0.2662819,0.2819642,0.3072408,0.3352087,0.3732396,0.4117834,0.4431643,0.4618032,0.4770557,0.492409,0.0003278351,0.001671664,0.3873818
-97.11712,0.001247611,0.0004968423,0.0002882535,0.00219928,0.0008447778,0.0001333597,6.401462e-05,0.01407323,0.07328406,0.04539675,0.05031892,0.06991499,0.2410499,0.3304896,0.3445743,0.3465306,0.3410248,0.3319605,0.3238381,0.3098938,0.2994307,0.3104786,0.04219329,0.04304202,0.206829,0.3068332,0.3314093,0.3384269,0.3395285,0.3339318,0.3225841,0.310547,0.2961259,0.2827671,0.2783237,0.2902254,0.2973119,0.3089877,0.3282413,0.03886484,0.06868575,0.0115397,0.0004262111,0.08675583,0.03899118,0.04673083,0.2024175,0.2721987,0.2881839,0.3139562,0.3424687,0.3812308,0.4205089,0.4524846,0.4714771,0.487017,0.5026568,0.0003400782,0.001729001,0.3953745
-96.997,0.001292182,0.000515954,0.0002997913,0.002271584,0.0008757577,0.0001386402,6.664508e-05,0.01447646,0.07526531,0.04668044,0.05172649,0.0717862,0.2465562,0.3377322,0.3520829,0.3540785,0.3484799,0.3392677,0.3310228,0.3168441,0.3062099,0.3175175,0.04340395,0.04426477,0.2116679,0.3136229,0.3386756,0.345824,0.3469423,0.3412378,0.32968,0.3174259,0.3027516,0.2891608,0.2846642,0.2968416,0.304109,0.3160561,0.3357345,0.03992582,0.0704563,0.01188179,0.0004425502,0.08906316,0.04010107,0.04801313,0.2070861,0.2782453,0.2945391,0.3208163,0.3498838,0.3893905,0.4294166,0.4619978,0.4813505,0.4971831,0.5131145,0.0003527775,0.001788299,0.4035296
-96.87688,0.001338342,0.0005358,0.0003117904,0.002346257,0.0009078716,0.0001441297,6.938353e-05,0.01489118,0.07729981,0.04800024,0.05317319,0.07370709,0.2521867,0.3451314,0.359753,0.3617886,0.3560957,0.3467337,0.3383649,0.3239483,0.3131407,0.3247142,0.04464915,0.04552203,0.2166186,0.3205608,0.346099,0.3533804,0.3545158,0.3487015,0.3369299,0.3244551,0.3095236,0.2956972,0.2911473,0.3036069,0.3110596,0.3232843,0.3433968,0.0410156,0.07227209,0.01223396,0.0004595133,0.0914315,0.04124237,0.04933036,0.2118611,0.2844244,0.3010325,0.3278242,0.3574571,0.3977222,0.43851,0.4717079,0.4914274,0.5075581,0.5237864,0.00036595,0.001849626,0.4118503
-96.75676,0.001386149,0.0005564084,0.0003242693,0.002423377,0.0009411609,0.0001498361,7.22344e-05,0.01531769,0.07938899,0.04935713,0.05466009,0.07567896,0.2579443,0.3526905,0.3675879,0.3696643,0.3638758,0.3543619,0.3458677,0.3312099,0.3202264,0.3320719,0.04592986,0.04681477,0.2216838,0.3276502,0.3536829,0.3610998,0.3622523,0.3563263,0.3443372,0.3316381,0.3164452,0.3023796,0.2977764,0.3105244,0.3181672,0.3306757,0.3512318,0.04213495,0.07413428,0.01259653,0.000477124,0.09386246,0.04241598,0.05068346,0.2167448,0.290739,0.3076671,0.334983,0.3651919,0.4062295,0.447793,0.4816189,0.501712,0.5181462,0.5346767,0.0003796133,0.001913052,0.4203399
-96.63664,0.00143566,0.0005778086,0.0003372472,0.002503022,0.0009756684,0.0001557683,7.520231e-05,0.01575633,0.08153431,0.05075218,0.0561883,0.07770314,0.2638316,0.360413,0.3755911,0.3777091,0.3718236,0.3621557,0.3535348,0.3386321,0.3274705,0.3395943,0.04724711,0.04814398,0.2268659,0.3348942,0.3614307,0.3689854,0.3701554,0.3641155,0.3519052,0.3389779,0.3235196,0.3092112,0.3045545,0.3175976,0.3254351,0.3382342,0.3592433,0.04328467,0.07604403,0.01296978,0.000495407,0.09635766,0.04362279,0.05207339,0.2217398,0.2971919,0.314446,0.342296,0.3730916,0.414916,0.4572695,0.4917349,0.5122084,0.5289516,0.5457898,0.0003937856,0.001978646,0.4290017
-96.51652,0.001486935,0.0006000308,0.0003507439,0.002585276,0.001011439,0.0001619349,7.829205e-05,0.01620746,0.08373727,0.05218642,0.05775895,0.07978102,0.2698516,0.3683022,0.3837661,0.3859267,0.3799427,0.3701186,0.3613697,0.3462186,0.3348764,0.3472851,0.04860191,0.04951068,0.2321678,0.3422963,0.3693459,0.3770408,0.3782286,0.3720727,0.3596372,0.3464781,0.3307502,0.3161952,0.3114851,0.32483,0.3328671,0.3459633,0.3674354,0.04446558,0.07800255,0.01335404,0.0005143879,0.0989188,0.04486374,0.05350116,0.2268484,0.3037861,0.3213722,0.3497664,0.3811597,0.4237854,0.4669435,0.5020599,0.5229209,0.5399787,0.5571301,0.0004084858,0.002046484,0.4378393
-96.3964,0.001540039,0.0006231067,0.0003647801,0.002670223,0.001048518,0.0001683454,8.150863e-05,0.01667141,0.0859994,0.05366097,0.05937322,0.08191399,0.2760072,0.3763617,0.3921166,0.3943205,0.3882366,0.3782543,0.3693759,0.3539729,0.3424478,0.3551478,0.04999534,0.05091591,0.2375921,0.3498597,0.377432,0.3852697,0.3864753,0.3802014,0.3675369,0.354142,0.3381403,0.3233349,0.3185714,0.332225,0.3404668,0.3538668,0.3758121,0.04567851,0.08001106,0.01374962,0.0005340931,0.1015476,0.04613979,0.05496778,0.2320733,0.3105246,0.3284488,0.3573974,0.3893997,0.4328416,0.4768189,0.5125984,0.5338538,0.5512321,0.5687023,0.0004237335,0.002116642,0.446856
-96.27628,0.001595036,0.0006470689,0.0003793776,0.002757952,0.001086954,0.0001750093,8.485723e-05,0.01714855,0.08832227,0.05517694,0.0610323,0.08410351,0.2823014,0.3845952,0.4006462,0.4028944,0.3967092,0.3865664,0.3775573,0.3618987,0.3501882,0.3631864,0.05142848,0.05236076,0.2431416,0.357588,0.3856926,0.3936756,0.3948994,0.3885053,0.3756077,0.3619732,0.3456934,0.3306339,0.3258169,0.3397863,0.3482378,0.3619487,0.3843773,0.04692433,0.08207083,0.01415686,0.0005545502,0.1042459,0.04745193,0.05647429,0.237417,0.3174106,0.3356792,0.3651926,0.3978151,0.4420882,0.4868999,0.5233545,0.5450117,0.5627162,0.580511,0.0004395491,0.002189199,0.4560554
-96.15616,0.001651993,0.0006719515,0.0003945585,0.002848552,0.001126795,0.0001819367,8.834328e-05,0.01763925,0.09070751,0.05673548,0.06273743,0.08635105,0.2887373,0.3930062,0.4093588,0.4116521,0.4053641,0.3950588,0.3859174,0.3699997,0.3581014,0.3714046,0.05290246,0.05384633,0.2488191,0.3654847,0.3941315,0.4022623,0.4035045,0.3969879,0.3838534,0.3699753,0.353413,0.3380955,0.3332252,0.3475176,0.3561839,0.3702128,0.3931353,0.04820392,0.08418315,0.0145761,0.0005757876,0.1070154,0.04880116,0.05802178,0.2428822,0.3244473,0.3430665,0.3731554,0.4064097,0.4515294,0.4971906,0.5343328,0.556399,0.5744356,0.5925608,0.0004559537,0.002264237,0.4654413
-96.03604,0.00171098,0.0006977897,0.0004103463,0.002942117,0.001168095,0.0001891378,9.19724e-05,0.0181439,0.09315679,0.05833779,0.06448987,0.08865813,0.295318,0.4015987,0.4182583,0.4205975,0.4142052,0.4037352,0.3944602,0.3782797,0.3661911,0.3798064,0.05441843,0.05537376,0.2546275,0.3735533,0.4027525,0.4110336,0.4122944,0.4056533,0.3922776,0.3781519,0.3613027,0.3457233,0.3407998,0.3554225,0.3643091,0.3786633,0.4020903,0.04951819,0.08634934,0.01500768,0.000597835,0.109858,0.05018853,0.05961134,0.2484716,0.3316377,0.3506141,0.3812892,0.4151872,0.4611691,0.5076954,0.5455376,0.5680204,0.5863952,0.6048567,0.0004729691,0.00234184,0.4750172
-95.91592,0.00177207,0.0007246201,0.0004267651,0.003038745,0.001210904,0.0001966237,9.575047e-05,0.01866288,0.09567179,0.05998509,0.06629093,0.09102633,0.3020467,0.4103763,0.4273484,0.4297346,0.4232364,0.4125996,0.4031896,0.3867425,0.3744613,0.3883959,0.05597758,0.05694421,0.2605699,0.3817975,0.4115593,0.4199935,0.4212731,0.4145051,0.4008842,0.3865068,0.3693663,0.3535211,0.3485444,0.363505,0.3726174,0.3873043,0.4112468,0.05086807,0.08857075,0.01545198,0.000620723,0.1127757,0.05161511,0.0612441,0.2541881,0.3389854,0.3583254,0.3895978,0.4241514,0.4710113,0.5184186,0.5569735,0.5798806,0.5985997,0.6174035,0.0004906179,0.002422096,0.4847869
-95.7958,0.001835336,0.0007524809,0.0004438402,0.003138534,0.00125528,0.0002044053,9.968359e-05,0.0191966,0.09825428,0.06167861,0.06814195,0.09345723,0.3089268,0.4193431,0.4366333,0.4390673,0.4324619,0.4216559,0.4121096,0.3953923,0.3829158,0.3971771,0.05758112,0.05855889,0.2666492,0.3902212,0.4205559,0.4291459,0.4304446,0.4235473,0.4096769,0.3950438,0.3776074,0.3614925,0.3564628,0.371769,0.3811127,0.39614,0.4206092,0.05225451,0.09084879,0.01590936,0.0006444837,0.1157703,0.053082,0.06292124,0.2600343,0.3464936,0.366204,0.3980848,0.4333061,0.4810603,0.5293646,0.5686453,0.5919843,0.611054,0.6302063,0.0005089238,0.002505095,0.4947543
-95.67568,0.001900856,0.0007814115,0.0004615977,0.003241588,0.001301278,0.0002124946,0.0001037781,0.01974547,0.100906,0.06341967,0.07004429,0.09595247,0.3159615,0.428503,0.446117,0.4485999,0.4418856,0.4309083,0.4212243,0.4042329,0.3915588,0.4061543,0.05923032,0.06021904,0.2728686,0.3988281,0.4297464,0.4384948,0.4398128,0.432784,0.4186598,0.4037667,0.38603,0.3696413,0.3645588,0.3802184,0.3897993,0.4051747,0.430182,0.05367851,0.09318487,0.0163802,0.00066915,0.118844,0.05459032,0.06464394,0.2660133,0.3541658,0.3742533,0.4067539,0.4426555,0.4913203,0.540538,0.5805577,0.6043365,0.6237631,0.6432701,0.0005279111,0.00259093,0.5049233
-95.55556,0.00196871,0.000811453,0.0004800648,0.003348013,0.001348958,0.0002209035,0.0001080407,0.02030992,0.1036289,0.06520956,0.07199936,0.09851375,0.3231542,0.4378601,0.4558037,0.4583364,0.4515117,0.4403609,0.4305378,0.4132686,0.4003944,0.4153319,0.06092646,0.06192591,0.2792312,0.4076222,0.4391348,0.4480445,0.449382,0.4422192,0.427837,0.4126797,0.3946379,0.3779714,0.3728363,0.3888575,0.3986813,0.4144128,0.4399698,0.05514106,0.09558045,0.01686491,0.0006947563,0.1219988,0.05614124,0.06641342,0.272128,0.3620055,0.382477,0.4156091,0.4522034,0.5017956,0.5519435,0.5927155,0.6169422,0.6367321,0.6566002,0.000547605,0.002679698,0.5152979
-95.43544,0.002038982,0.0008426479,0.00049927,0.003457919,0.001398382,0.0002296446,0.0001124781,0.02089039,0.1064248,0.06704967,0.07400861,0.1011428,0.3305085,0.4474186,0.4656977,0.4682812,0.4613446,0.450018,0.4400545,0.4225036,0.4094267,0.4247141,0.06267087,0.06368082,0.2857403,0.4166074,0.4487253,0.4577991,0.4591564,0.4518572,0.4372124,0.4217866,0.4034353,0.3864867,0.3812993,0.3976902,0.4077631,0.4238588,0.4499776,0.0566432,0.09803703,0.01736387,0.0007213382,0.1252368,0.05773594,0.06823095,0.2783814,0.3700163,0.3908788,0.4246541,0.4619542,0.5124907,0.5635856,0.6051237,0.6298064,0.6499663,0.6702019,0.0005680318,0.002771499,0.5258822
-95.31532,0.002111757,0.0008750403,0.0005192426,0.003571418,0.001449612,0.0002387312,0.0001170977,0.02148732,0.1092957,0.06894137,0.07607354,0.1038413,0.3380279,0.4571827,0.4758034,0.4784387,0.4713885,0.459884,0.4497786,0.4319422,0.4186601,0.4343054,0.06446491,0.06548509,0.2923992,0.4257878,0.4585222,0.4677629,0.4691402,0.4617022,0.4467905,0.4310918,0.412426,0.3951914,0.3899519,0.406721,0.4170491,0.4335174,0.4602099,0.05818599,0.1005561,0.01787751,0.0007489327,0.1285601,0.05937567,0.07009781,0.2847766,0.3782018,0.3994625,0.433893,0.4719119,0.5234101,0.5754694,0.6177873,0.6429344,0.663471,0.6840806,0.0005892187,0.002866436,0.5366802
-95.1952,0.002187124,0.0009086764,0.0005400132,0.003688628,0.001502715,0.0002481768,0.0001219067,0.02210119,0.1122435,0.07088611,0.07819566,0.1066112,0.345716,0.4671568,0.4861251,0.4888133,0.481648,0.4699631,0.4597147,0.4415888,0.428099,0.4441106,0.06630997,0.06734011,0.2992113,0.4351676,0.4685298,0.4779403,0.479338,0.4717586,0.4565753,0.4405993,0.4216144,0.4040895,0.3987983,0.4159542,0.4265438,0.4433931,0.470672,0.05977053,0.1031394,0.01840626,0.000777578,0.1319711,0.06106167,0.07201533,0.2913167,0.3865659,0.4082319,0.4433299,0.4820808,0.5345584,0.5875995,0.6307116,0.6563314,0.6772514,0.6982418,0.0006111939,0.002964616,0.5476963
-95.07508,0.002265175,0.0009436036,0.0005616138,0.003809669,0.001557759,0.0002579955,0.0001269131,0.02273246,0.1152703,0.07288536,0.08037655,0.1094544,0.3535767,0.4773453,0.4966674,0.4994095,0.4921276,0.4802601,0.4698673,0.451448,0.437748,0.4541341,0.0682075,0.0692473,0.30618,0.444751,0.4787526,0.4883359,0.4897541,0.4820309,0.4665714,0.4503136,0.4310048,0.4131853,0.4078428,0.4253943,0.4362518,0.453491,0.4813687,0.06139793,0.1057883,0.01895056,0.0008073141,0.135472,0.06279524,0.07398487,0.2980051,0.3951122,0.4171911,0.452969,0.4924655,0.5459404,0.5999812,0.6439017,0.6700029,0.6913133,0.7126912,0.0006339866,0.003066149,0.5589347
-94.95495,0.002346005,0.0009798714,0.0005840773,0.003934667,0.001614815,0.0002682021,0.0001321249,0.02338163,0.1183781,0.07494064,0.08261782,0.1123726,0.3616136,0.4877527,0.5074349,0.5102321,0.5028318,0.4907795,0.4802409,0.4615243,0.4476114,0.4643809,0.07015898,0.07120809,0.3133089,0.4545424,0.4891951,0.4989543,0.5003932,0.4925235,0.4767831,0.4602391,0.4406014,0.4224831,0.4170897,0.4350457,0.4461779,0.4638157,0.4923054,0.06306934,0.1085046,0.01951086,0.0008381822,0.1390651,0.06457771,0.07600782,0.304845,0.4038448,0.426344,0.4628144,0.5030703,0.5575607,0.6126193,0.6573629,0.6839543,0.7056621,0.7274344,0.0006576271,0.00317115,0.5703999
-94.83483,0.002429714,0.001017531,0.0006074383,0.004063749,0.001673956,0.0002788119,0.0001375505,0.02404919,0.1215693,0.0770535,0.08492112,0.1153679,0.3698306,0.4983836,0.5184324,0.5212857,0.5137655,0.5015259,0.4908403,0.4718224,0.4576942,0.4748558,0.07216592,0.07322399,0.3206017,0.4645462,0.4998619,0.5098,0.51126,0.5032411,0.4872152,0.4703802,0.4504087,0.4319873,0.4265434,0.4449133,0.4563269,0.4743725,0.5034872,0.06478595,0.1112899,0.02008763,0.000870225,0.1427529,0.06641046,0.07808562,0.3118397,0.4127676,0.4356947,0.4728705,0.5138999,0.5694242,0.6255193,0.6711008,0.6981913,0.7203037,0.7424774,0.0006821468,0.003279735,0.5820962
-94.71471,0.002516403,0.001056636,0.0006317326,0.004197048,0.001735257,0.0002898408,0.0001431986,0.02473566,0.1248458,0.07922554,0.08728815,0.1184423,0.3782318,0.5092428,0.5296647,0.5325752,0.5249335,0.5125044,0.5016704,0.4823472,0.468001,0.4855638,0.07422989,0.07529653,0.3280619,0.4747669,0.5107578,0.5208779,0.5223591,0.5141885,0.4978721,0.4807416,0.4604313,0.4417024,0.4362086,0.4550016,0.4667036,0.4851662,0.5149197,0.06654895,0.114146,0.02068135,0.0009034871,0.1465378,0.06829487,0.08021974,0.3189928,0.4218846,0.4452475,0.4831418,0.5249588,0.5815361,0.6386863,0.6851209,0.7127195,0.7352437,0.757826,0.0007075784,0.003392028,0.5940283
-94.59459,0.002606178,0.001097242,0.0006569973,0.004334702,0.001798799,0.0003013053,0.0001490784,0.02544157,0.1282101,0.08145841,0.08972067,0.1215979,0.3868212,0.5203351,0.5411366,0.5441055,0.5363406,0.5237196,0.5127361,0.4931035,0.4785368,0.49651,0.0763525,0.07742727,0.3356934,0.4852092,0.5218877,0.5321929,0.5336956,0.5253705,0.5087587,0.4913279,0.4706737,0.451633,0.4460898,0.4653156,0.4773131,0.4962024,0.5266082,0.06835959,0.1170747,0.02129251,0.0009380146,0.1504224,0.07023241,0.08241168,0.3263077,0.4312001,0.4550065,0.4936327,0.5362519,0.5939013,0.6521258,0.6994289,0.7275448,0.7504883,0.7734864,0.0007339556,0.003508154,0.6062009
-94.47447,0.002699149,0.001139407,0.0006832713,0.004476851,0.001864661,0.0003132225,0.0001551994,0.02616747,0.1316645,0.08375379,0.09222046,0.1248367,0.3956028,0.5316653,0.5528532,0.5558817,0.5479919,0.5351767,0.5240424,0.5040963,0.4893065,0.5076996,0.07853539,0.07961785,0.3435001,0.4958776,0.5332563,0.5437498,0.5452744,0.536792,0.5198799,0.502144,0.4811409,0.4617838,0.4561918,0.4758603,0.4881606,0.5074861,0.5385584,0.07021915,0.1200777,0.02192163,0.0009738553,0.1544092,0.07222455,0.084663,0.333788,0.4407182,0.4649763,0.5043478,0.547784,0.606525,0.6658432,0.7140306,0.7426732,0.7660435,0.7894648,0.0007613135,0.003628244,0.6186185
-94.35435,0.002795429,0.001183189,0.0007105946,0.004623642,0.001932929,0.0003256103,0.0001615715,0.02691392,0.1352112,0.08611342,0.09478936,0.128161,0.404581,0.5432384,0.5648197,0.5679089,0.5598925,0.5468808,0.5355944,0.5153307,0.5003153,0.519138,0.08078027,0.08186992,0.3514858,0.5067772,0.5448688,0.5555539,0.5571005,0.5484581,0.5312406,0.5131947,0.4918375,0.4721596,0.4665195,0.4866406,0.4992512,0.519023,0.5507762,0.07212894,0.123157,0.02256922,0.001011059,0.158501,0.07427282,0.08697528,0.3414375,0.4504432,0.4751611,0.5152919,0.55956,0.6194126,0.6798443,0.7289318,0.7581106,0.7819154,0.8057674,0.0007896884,0.003752432,0.6312862
-94.23423,0.002895135,0.001228651,0.0007390092,0.004775226,0.002003691,0.0003384873,0.0001682049,0.02768149,0.1388529,0.08853908,0.09742927,0.1315729,0.4137601,0.5550596,0.5770411,0.5801923,0.5720477,0.5588371,0.5473974,0.526812,0.5115684,0.5308304,0.08308887,0.0841852,0.3596547,0.5179126,0.5567302,0.5676102,0.5691792,0.5603738,0.5428458,0.5244851,0.5027685,0.4827653,0.4770778,0.4976619,0.5105904,0.5308186,0.5632674,0.0740903,0.1263144,0.02323581,0.001049677,0.1627005,0.07637878,0.08935016,0.3492598,0.4603797,0.4855657,0.5264697,0.5715851,0.6325694,0.6941347,0.7441385,0.7738633,0.7981104,0.8224007,0.000819118,0.003880858,0.6442087
-94.11411,0.00299839,0.001275857,0.0007685586,0.004931758,0.002077037,0.0003518727,0.0001751103,0.02847077,0.142592,0.0910326,0.1001421,0.1350748,0.4231444,0.5671341,0.5895229,0.5927374,0.5844628,0.5710509,0.5594567,0.5385455,0.523071,0.5427826,0.08546299,0.08656543,0.3680109,0.529289,0.5688458,0.5799241,0.5815157,0.5725444,0.5547007,0.5360202,0.513939,0.4936059,0.4878718,0.5089293,0.5221835,0.5428785,0.5760379,0.0761046,0.1295519,0.02392198,0.001089762,0.1670104,0.07854405,0.09178931,0.3572587,0.470532,0.4961946,0.5378862,0.5838644,0.6460009,0.7087203,0.7596569,0.7899376,0.8146349,0.8393712,0.0008496413,0.004013666,0.6573912
-93.99399,0.003105319,0.001324874,0.0007992881,0.005093398,0.00215306,0.0003657866,0.0001822989,0.02928237,0.146431,0.09359586,0.1029299,0.138669,0.4327385,0.5794672,0.6022705,0.6055494,0.5971432,0.5835277,0.5717779,0.5505366,0.5348287,0.5550001,0.08790447,0.08901242,0.3765586,0.5409115,0.581221,0.592501,0.5941153,0.5849753,0.5668107,0.5478052,0.5253541,0.5046865,0.4989066,0.5204483,0.5340363,0.5552087,0.589094,0.07817327,0.1328715,0.02462828,0.001131371,0.1714337,0.08077028,0.09429445,0.3654383,0.4809049,0.5070526,0.5495463,0.596403,0.6597127,0.7236071,0.7754933,0.8063398,0.8314954,0.8566857,0.0008812989,0.004151004,0.6708387
-93.87387,0.003216051,0.001375771,0.0008312446,0.005260313,0.00223186,0.0003802497,0.0001897823,0.03011692,0.1503727,0.0962308,0.1057947,0.1423579,0.442547,0.5920642,0.6152894,0.6186342,0.6100945,0.596273,0.5843663,0.5627909,0.546847,0.5674888,0.0904152,0.09152802,0.385302,0.5527853,0.5938611,0.6053463,0.6069837,0.597672,0.5791809,0.5598455,0.537019,0.5160124,0.5101875,0.5322243,0.5461544,0.5678151,0.6024418,0.08029775,0.1362752,0.0253553,0.00117456,0.1759733,0.08305917,0.09686735,0.3738026,0.4915029,0.5181445,0.561455,0.6092065,0.6737106,0.7388011,0.7916539,0.8230765,0.8486986,0.874351,0.0009141327,0.004293026,0.6845564
-93.75375,0.003330723,0.001428621,0.0008644771,0.005432673,0.002313536,0.0003952837,0.0001975726,0.03097505,0.1544197,0.09893939,0.1087386,0.1461439,0.4525745,0.6049309,0.6285853,0.6319972,0.6233224,0.6092924,0.5972279,0.575314,0.5591315,0.5802545,0.09299714,0.09411414,0.3942456,0.5649156,0.6067718,0.6184656,0.6201264,0.6106399,0.5918171,0.5721465,0.5489392,0.5275888,0.5217199,0.5442631,0.5585436,0.5807037,0.6160879,0.08247954,0.1397652,0.02610365,0.00121939,0.1806322,0.08541247,0.0995098,0.3823555,0.5023308,0.5294752,0.5736177,0.6222802,0.6880004,0.7543086,0.8081454,0.8401544,0.8662514,0.8923739,0.0009481863,0.004439892,0.6985497
-93.63363,0.003449474,0.001483497,0.0008990365,0.005610656,0.002398193,0.0004109112,0.0002056823,0.03185743,0.1585748,0.1017237,0.1117637,0.1500296,0.4628259,0.6180727,0.642164,0.6456443,0.6368327,0.6225919,0.6103683,0.5881117,0.571688,0.5933034,0.09565227,0.09677272,0.4033939,0.577308,0.6199586,0.6318647,0.6335492,0.6238847,0.6047247,0.5847136,0.5611201,0.5394211,0.5335093,0.5565703,0.5712099,0.5938807,0.6300387,0.08472016,0.1433436,0.02687394,0.001265922,0.1854136,0.08783197,0.1022237,0.3911013,0.5133937,0.5410498,0.5860395,0.6356297,0.7025881,0.7701358,0.8249742,0.8575803,0.8841606,0.9107615,0.0009835048,0.004591766,0.7128239
-93.51351,0.003572449,0.001540479,0.0009349757,0.005794442,0.00248594,0.0004271554,0.0002141244,0.03276473,0.162841,0.1045858,0.1148723,0.1540175,0.4733061,0.6314955,0.6560313,0.6595815,0.6506312,0.6361772,0.6237936,0.60119,0.5845225,0.6066414,0.09838265,0.09950579,0.4127516,0.589968,0.6334275,0.6455495,0.6472579,0.6374123,0.6179094,0.5975526,0.5735673,0.5515151,0.5455613,0.5691519,0.5841594,0.6073525,0.6443009,0.08702118,0.1470126,0.02766681,0.00131422,0.1903206,0.09031952,0.1050109,0.4000442,0.5246964,0.5528734,0.598726,0.6492608,0.7174797,0.7862892,0.8421472,0.8753611,0.9024334,0.9295212,0.001020135,0.004748818,0.7273845
-93.39339,0.003699797,0.001599645,0.0009723496,0.005984222,0.002576889,0.0004440407,0.0002229127,0.03369765,0.1672211,0.1075278,0.1180667,0.1581104,0.48402,0.6452051,0.6701932,0.6738147,0.664724,0.6500544,0.6375096,0.6145548,0.5976411,0.6202751,0.1011904,0.1023154,0.4223231,0.6029012,0.6471842,0.6595258,0.6612584,0.6512286,0.6313771,0.6106693,0.5862866,0.5638762,0.5578818,0.5820139,0.5973982,0.6211255,0.6588814,0.08938422,0.1507744,0.02848291,0.001364351,0.1953565,0.09287701,0.1078734,0.4091887,0.536244,0.5649513,0.6116825,0.6631793,0.7326813,0.8027753,0.8596711,0.8935038,0.9210769,0.9486601,0.001058126,0.004911224,0.7422373
-93.27327,0.003831673,0.00166108,0.001011215,0.006180187,0.002671157,0.0004615923,0.0002320613,0.03465691,0.1717181,0.110552,0.1213491,0.1623109,0.4949729,0.6592076,0.684656,0.6883501,0.6791172,0.6642297,0.6515228,0.6282123,0.6110497,0.6342107,0.1040777,0.1052037,0.4321135,0.6161134,0.6612348,0.6737998,0.6755568,0.6653395,0.6451338,0.6240694,0.5992836,0.5765104,0.5704764,0.5951623,0.6109328,0.6352064,0.6737871,0.09181093,0.1546315,0.02932293,0.001416385,0.2005246,0.0955064,0.1108132,0.4185391,0.5480417,0.5772889,0.6249149,0.677391,0.7481994,0.8196009,0.8775532,0.9120156,0.9400985,0.9681859,0.001097527,0.005079165,0.7573878
-93.15315,0.003968238,0.001724871,0.001051633,0.00638254,0.002768864,0.0004798364,0.0002415848,0.03564323,0.1763352,0.1136607,0.1247221,0.1666218,0.5061698,0.6735091,0.6994257,0.7031941,0.6938172,0.6787092,0.6658392,0.6421689,0.6247549,0.6484548,0.1070467,0.1081728,0.4421276,0.6296105,0.6755855,0.6883776,0.6901594,0.6797514,0.6591855,0.6377591,0.6125645,0.5894235,0.5833513,0.6086035,0.6247697,0.649602,0.6890251,0.094303,0.1585861,0.03018756,0.001470392,0.2058284,0.09820967,0.1138323,0.4281,0.560095,0.5898915,0.6384287,0.691902,0.7640404,0.8367729,0.8958003,0.930904,0.9595056,0.988106,0.001138391,0.005252829,0.7728419
-93.03303,0.004109657,0.001791108,0.001093663,0.006591487,0.002870135,0.0004988003,0.0002514988,0.03665737,0.1810755,0.116856,0.128188,0.1710461,0.5176162,0.6881158,0.7145089,0.7183529,0.7088303,0.6934995,0.6804654,0.6564309,0.6387629,0.6630142,0.1100999,0.111225,0.4523704,0.6433985,0.6902426,0.7032657,0.7050725,0.6944703,0.6735384,0.6517444,0.6261352,0.6026215,0.5965125,0.6223438,0.6389154,0.664319,0.7046028,0.09686218,0.1626406,0.0310775,0.001526447,0.2112715,0.1009889,0.116933,0.4378761,0.572409,0.6027648,0.6522298,0.7067185,0.7802107,0.854298,0.9144199,0.9501763,0.979306,1.008428,0.001180772,0.005432411,0.7886056
-92.91291,0.004256104,0.001859884,0.001137371,0.006807241,0.002975099,0.0005185124,0.0002618191,0.03770011,0.1859422,0.1201406,0.1317494,0.1755866,0.5293175,0.7030341,0.729912,0.7338333,0.724163,0.708607,0.695408,0.6710049,0.6530804,0.6778956,0.1132394,0.1143625,0.462847,0.6574836,0.7052123,0.7184704,0.7203025,0.7095028,0.6881989,0.6660315,0.6400021,0.6161108,0.6099664,0.6363899,0.6533766,0.6793646,0.7205275,0.09949025,0.1667976,0.0319935,0.001584627,0.2168573,0.1038462,0.1201172,0.447872,0.5849895,0.6159145,0.6663243,0.7218467,0.7967172,0.8721836,0.9334194,0.9698402,0.9995073,1.029161,0.001224725,0.005618112,0.8046849
-92.79279,0.004407755,0.001931296,0.001182823,0.007030022,0.003083892,0.000539002,0.0002725624,0.03877225,0.1909387,0.1235168,0.1354089,0.1802463,0.5412792,0.7182704,0.7456417,0.7496417,0.7398221,0.7240385,0.7106736,0.6858976,0.667714,0.6931062,0.1164677,0.1175878,0.4735627,0.671872,0.7205013,0.7339983,0.735856,0.7248554,0.7031733,0.680627,0.6541713,0.6298974,0.6237192,0.6507482,0.6681605,0.694746,0.7368068,0.102189,0.1710596,0.03293631,0.001645012,0.2225897,0.1067837,0.1233873,0.4580928,0.597842,0.6293463,0.6807182,0.7372931,0.8135666,0.8904367,0.9528064,0.9899034,1.020118,1.050312,0.00127031,0.005810138,0.8210861
-92.67267,0.004564796,0.002005446,0.001230089,0.007260059,0.003196652,0.0005602998,0.0002837459,0.0398746,0.1960685,0.1269871,0.1391691,0.1850283,0.553507,0.7338315,0.7617047,0.765785,0.7558142,0.7398006,0.7262692,0.7011158,0.6826707,0.7086529,0.1197874,0.1209033,0.4845229,0.6865701,0.7361163,0.7498563,0.7517398,0.7405347,0.7184683,0.6955373,0.6686494,0.643988,0.6377775,0.6654257,0.6832738,0.7104705,0.7534484,0.1049604,0.1754293,0.03390671,0.001707685,0.2284725,0.1098037,0.1267456,0.4685432,0.6109723,0.6430662,0.6954178,0.7530642,0.8307659,0.9090647,0.9725884,1.010374,1.041145,1.071889,0.001317587,0.006008704,0.8378152
-92.55255,0.004727417,0.002082437,0.001279241,0.007497586,0.003313522,0.0005824375,0.0002953878,0.041008,0.201335,0.1305542,0.1430329,0.1899359,0.5660068,0.7497241,0.778108,0.7822703,0.7721464,0.7559004,0.7422016,0.7166665,0.6979574,0.7245432,0.123201,0.1243114,0.4957329,0.7015845,0.7520639,0.766051,0.7679607,0.7565475,0.7340906,0.710769,0.683443,0.6583889,0.652148,0.6804294,0.698724,0.7265456,0.7704604,0.1078064,0.1799092,0.0349055,0.001772733,0.2345094,0.1129084,0.1301944,0.4792284,0.6243863,0.6570803,0.7104293,0.7691667,0.8483222,0.9280753,0.9927735,1.03126,1.062597,1.093901,0.001366617,0.006214031,0.8548789
-92.43243,0.004895816,0.002162379,0.001330354,0.007742844,0.003434653,0.0006054483,0.0003075067,0.04217333,0.2067419,0.1342207,0.1470029,0.1949722,0.5787845,0.7659552,0.7948586,0.7991045,0.7888257,0.7723449,0.758478,0.7325568,0.7135812,0.7407844,0.126711,0.1278147,0.5071983,0.7169218,0.7683511,0.7825896,0.7845257,0.7729009,0.7500471,0.7263289,0.6985588,0.6731071,0.6668374,0.6957663,0.7145183,0.742979,0.7878507,0.1107289,0.1845022,0.0359335,0.001840244,0.2407046,0.1161002,0.1337361,0.4901535,0.6380899,0.6713946,0.7257593,0.7856074,0.8662427,0.947476,1.01337,1.052569,1.084483,1.116356,0.001417466,0.00642635,0.8722835
-92.31231,0.005070197,0.002245385,0.001383506,0.007996085,0.003560199,0.0006293665,0.0003201222,0.04337146,0.2122928,0.1379894,0.1510822,0.2001406,0.591846,0.7825317,0.8119636,0.8162948,0.8058593,0.7891414,0.7751057,0.7487939,0.7295495,0.7573841,0.1303203,0.1314158,0.518925,0.7325887,0.7849851,0.7994791,0.801442,0.7896018,0.7663447,0.742224,0.7140037,0.6881492,0.6818527,0.7114436,0.7306643,0.7597785,0.8056276,0.1137299,0.189211,0.03699155,0.00191031,0.2470622,0.1193815,0.1373732,0.5013239,0.6520893,0.6860156,0.7414144,0.8023932,0.8845348,0.9672746,1.034385,1.07431,1.106811,1.139264,0.0014702,0.006645897,0.8900358
-92.19219,0.005250772,0.002331571,0.001438779,0.008257565,0.003690321,0.0006542277,0.0003332546,0.0446033,0.2179915,0.1418631,0.1552737,0.2054444,0.6051976,0.7994608,0.8294305,0.8338487,0.8232546,0.8062973,0.7920921,0.7653854,0.7458696,0.7743501,0.1340315,0.1351175,0.5309187,0.7485922,0.801973,0.8167268,0.8187168,0.8066576,0.7829906,0.7584613,0.7297847,0.7035223,0.697201,0.7274689,0.7471696,0.7769521,0.8237995,0.1168115,0.1940384,0.03808052,0.001983029,0.2535863,0.1227549,0.1411081,0.5127448,0.6663908,0.7009496,0.7574012,0.8195312,0.9032061,0.9874792,1.055828,1.096492,1.12959,1.162632,0.00152489,0.006872916,0.9081426
-92.07207,0.00543776,0.002421059,0.001496257,0.008527552,0.003825184,0.000680069,0.0003469251,0.04586981,0.223842,0.1458446,0.1595804,0.2108872,0.6188457,0.8167499,0.8472667,0.8517737,0.8410192,0.82382,0.8094448,0.7823387,0.7625492,0.7916903,0.1378476,0.1389225,0.5431853,0.7649395,0.8193222,0.8343403,0.8363575,0.8240755,0.7999921,0.7750481,0.7459089,0.7192335,0.7128896,0.7438496,0.7640421,0.794508,0.8423751,0.119976,0.1989876,0.03920132,0.002058499,0.2602813,0.1262228,0.1449436,0.5244218,0.6810006,0.7162031,0.7737268,0.8370286,0.9222641,1.008098,1.077706,1.119123,1.152829,1.186471,0.001581608,0.007107661,0.9266106
-91.95195,0.005631389,0.002513976,0.001556027,0.00880632,0.00396496,0.000706929,0.0003611556,0.04717193,0.2298482,0.149937,0.1640054,0.2164727,0.6327965,0.8344065,0.8654798,0.8700774,0.8591606,0.8417172,0.8271715,0.7996617,0.7795961,0.8094129,0.1417714,0.1428337,0.555731,0.7816376,0.8370402,0.8523269,0.8543718,0.8418631,0.8173565,0.7919916,0.7623838,0.7352902,0.7289257,0.7605935,0.7812898,0.8124546,0.861363,0.1232254,0.2040614,0.04035486,0.002136825,0.2671515,0.1297879,0.1488823,0.5363606,0.6959254,0.7317829,0.790398,0.8548928,0.9417168,1.029139,1.10003,1.142212,1.176537,1.210788,0.001640429,0.007350394,0.945447
-91.83183,0.005831892,0.002610452,0.001618181,0.009094152,0.004109828,0.0007348478,0.000375969,0.04851065,0.2360143,0.1541433,0.1685521,0.2222043,0.6470568,0.8524382,0.8840776,0.8887677,0.8776867,0.8599968,0.8452801,0.8173621,0.7970181,0.827526,0.145806,0.1468539,0.568562,0.798694,0.8551347,0.8706946,0.8727674,0.860028,0.8350916,0.8092995,0.7792166,0.7516997,0.745317,0.7777086,0.7989209,0.8308002,0.8807724,0.126562,0.2092629,0.04154208,0.002218112,0.2742016,0.1334529,0.1529268,0.5485668,0.7111717,0.7476958,0.8074221,0.8731312,0.961572,1.05061,1.122807,1.165768,1.200722,1.235595,0.001701429,0.007601384,0.9646589
-91.71171,0.006039513,0.002710624,0.001682814,0.009391341,0.004259973,0.0007638669,0.0003913892,0.049887,0.2423444,0.1584667,0.1732236,0.228086,0.6616332,0.8708528,0.9030681,0.9078525,0.8966055,0.8786668,0.8637787,0.8354481,0.8148234,0.8460382,0.1499545,0.1509862,0.5816846,0.8161162,0.8736134,0.889451,0.8915521,0.8785782,0.8532049,0.8269793,0.7964152,0.7684696,0.7620712,0.7952027,0.8169436,0.8495537,0.9006124,0.1299882,0.2145953,0.04276397,0.002302472,0.2814362,0.1372205,0.1570801,0.5610464,0.7267463,0.7639487,0.8248063,0.8917516,0.9818379,1.072521,1.146046,1.1898,1.225395,1.260899,0.001764691,0.007860911,0.9842536
-91.59159,0.006254504,0.002814632,0.001750024,0.009698189,0.004415585,0.0007940296,0.000407441,0.05130202,0.2488429,0.1629102,0.1780233,0.2341216,0.6765325,0.8896582,0.9224594,0.92734,0.9159251,0.8977352,0.8826754,0.8539279,0.8330202,0.8649579,0.1542199,0.1552336,0.5951053,0.8339118,0.8924843,0.9086044,0.9107339,0.8975215,0.8717045,0.8450389,0.8139872,0.7856077,0.7791961,0.8130842,0.8353666,0.868724,0.9208923,0.1335063,0.2200619,0.04402151,0.00239002,0.28886,0.1410935,0.161345,0.5738053,0.7426561,0.7805488,0.8425581,0.9107618,1.002523,1.094881,1.169757,1.214318,1.250565,1.286712,0.001830296,0.008129265,1.004239
-91.47147,0.006477126,0.002922623,0.001819915,0.01001501,0.004576864,0.0008253809,0.0004241502,0.05275677,0.2555141,0.1674774,0.1829548,0.240315,0.6917619,0.9088625,0.9422597,0.9472385,0.9356538,0.9172106,0.9019787,0.8728099,0.8516169,0.8842941,0.1586057,0.1595994,0.6088308,0.8520887,0.9117557,0.9281629,0.9303212,0.9168661,0.8905983,0.8634863,0.8319405,0.803122,0.7966998,0.8313616,0.8541986,0.88832,0.9416216,0.1371188,0.2256659,0.04531575,0.002480876,0.2964779,0.145075,0.1657245,0.5868497,0.7589082,0.7975032,0.860685,0.9301696,1.023635,1.117697,1.193948,1.239332,1.276242,1.313042,0.001898332,0.008406743,1.024621
-91.35135,0.006707648,0.00303475,0.001892592,0.01034212,0.004744014,0.0008579674,0.0004415437,0.05425235,0.2623627,0.1721715,0.1880215,0.2466703,0.7073284,0.9284741,0.9624774,0.9675564,0.9558001,0.9371012,0.9216972,0.8921026,0.8706222,0.9040556,0.1631151,0.1640868,0.6228678,0.8706549,0.9314357,0.9481348,0.9503223,0.9366204,0.9098945,0.8823296,0.8502834,0.8210205,0.8145905,0.8500432,0.8734484,0.9083511,0.9628102,0.1408281,0.2314108,0.04664774,0.002575164,0.304295,0.1491679,0.1702215,0.6001857,0.7755098,0.8148195,0.8791949,0.9499832,1.045184,1.140979,1.218631,1.26485,1.302435,1.3399,0.001968887,0.008693654,1.04541
-91.23123,0.006946349,0.00315117,0.001968166,0.01067986,0.004917248,0.0008918377,0.0004596495,0.05578991,0.2693933,0.1769961,0.1932273,0.2531918,0.7232393,0.9485013,0.9831212,0.9883024,0.9763726,0.9574158,0.9418395,0.9118147,0.8900448,0.9242517,0.1677516,0.1686992,0.6372232,0.8896184,0.9515328,0.9685287,0.9707457,0.9567928,0.9296016,0.9015772,0.869024,0.8393114,0.8328766,0.869138,0.8931251,0.9288267,0.984468,0.1446368,0.2372999,0.04801857,0.002673013,0.3123164,0.1533753,0.1748393,0.6138199,0.7924682,0.832505,0.8980955,0.970211,1.067177,1.164737,1.243813,1.290883,1.329155,1.367297,0.002042056,0.008990318,1.066612
-91.11111,0.007193518,0.003272047,0.002046753,0.01102856,0.005096787,0.0009270423,0.0004784967,0.0573706,0.2766106,0.1819547,0.1985757,0.2598835,0.7395021,0.9689527,1.0042,1.009485,0.9973802,0.9781633,0.9624146,0.9319553,0.9098938,0.9448917,0.1725188,0.1734399,0.6519042,0.9089876,0.9720557,0.9893534,0.9916,0.9773919,0.9497281,0.9212374,0.8881707,0.8580032,0.8515666,0.8886549,0.913238,0.9497565,1.006605,0.1485475,0.243337,0.04942936,0.002774554,0.3205475,0.1577003,0.179581,0.6277586,0.8097909,0.8505676,0.917395,0.9908613,1.089624,1.18898,1.269505,1.317441,1.356412,1.395242,0.002117934,0.009297064,1.088235
-90.99099,0.007449455,0.003397551,0.002128473,0.01138858,0.005282859,0.0009636335,0.0004981156,0.0589956,0.2840196,0.187051,0.2040708,0.2667501,0.7561244,0.9898371,1.025722,1.031114,1.018832,0.9993526,0.9834316,0.9525334,0.9301782,0.9659851,0.1774202,0.1783124,0.6669179,0.928771,0.9930131,1.010618,1.012894,0.9984265,0.9702828,0.941319,0.9077323,0.8771045,0.8706692,0.908603,0.9337966,0.9711503,1.029232,0.152563,0.2495255,0.05088126,0.002879928,0.3289934,0.1621462,0.1844498,0.6420086,0.8274855,0.869015,0.9371015,1.011943,1.112534,1.213717,1.295717,1.344534,1.384217,1.423747,0.002196622,0.009614232,1.110287
-90.87087,0.007714469,0.00352786,0.002213451,0.01176029,0.005475701,0.001001666,0.0005185377,0.06066616,0.2916253,0.1922888,0.2097164,0.2737958,0.773114,1.011163,1.047697,1.053198,1.040736,1.020993,1.0049,0.9735584,0.9509075,0.9875418,0.1824596,0.1833205,0.6822718,0.9489772,1.014414,1.03233,1.034638,1.019906,0.9912744,0.9618308,0.9277174,0.896624,0.8901935,0.9289916,0.9548105,0.9930183,1.052359,0.156686,0.2558694,0.05237546,0.002989276,0.33766,0.1667164,0.1894491,0.6565767,0.8455599,0.8878553,0.9572235,1.033464,1.135916,1.238959,1.322459,1.372174,1.41258,1.452822,0.002278222,0.009942175,1.132778
-90.75075,0.007988881,0.003663156,0.002301814,0.01214405,0.005675558,0.001041196,0.0005397959,0.06238353,0.2994328,0.1976719,0.2155166,0.2810254,0.7904787,1.032941,1.070135,1.075746,1.063104,1.043094,1.026828,0.9950396,0.9720912,1.009572,0.1876409,0.1884678,0.6979733,0.9696151,1.036268,1.054501,1.056839,1.041839,1.012712,0.9827818,0.9481351,0.9165708,0.9101484,0.9498302,0.9762897,1.015371,1.075998,0.1609193,0.2623722,0.05391318,0.003102748,0.3465528,0.1714142,0.1945825,0.6714697,0.8640221,0.9070966,0.9777695,1.055434,1.15978,1.264715,1.349743,1.400369,1.441512,1.482479,0.002362842,0.01028126,1.155715
-90.63063,0.008273022,0.00380363,0.0023937,0.01254027,0.005882683,0.001082282,0.0005619243,0.06414899,0.3074475,0.2032045,0.2214756,0.2884435,0.8082268,1.055179,1.093044,1.098768,1.085943,1.065664,1.049227,1.016987,0.993739,1.032085,0.1929679,0.1937582,0.7140302,0.9906936,1.058584,1.077139,1.079508,1.064235,1.034605,1.004181,0.9689946,0.936954,0.9305433,0.9711287,0.9982441,1.038218,1.100159,0.1652659,0.2690381,0.05549566,0.003220498,0.3556776,0.1762432,0.1998533,0.6866948,0.88288,0.9267473,0.9987482,1.077863,1.184136,1.290995,1.377577,1.429133,1.471025,1.512729,0.002450593,0.01063185,1.179107
-90.51051,0.008567237,0.003949479,0.002489247,0.01294933,0.006097341,0.001124986,0.0005849584,0.06596388,0.3156747,0.2088904,0.2275977,0.296055,0.8263664,1.077887,1.116434,1.122274,1.109264,1.088715,1.072107,1.03941,1.015861,1.055092,0.1984448,0.1991955,0.7304503,1.012222,1.081371,1.100254,1.102654,1.087103,1.056963,1.026038,0.990305,0.9577828,0.9513877,0.9928968,1.020684,1.061571,1.124853,0.1697287,0.2758709,0.05712419,0.003342686,0.3650404,0.1812071,0.2052653,0.7022593,0.902142,0.9468159,1.020168,1.100758,1.208992,1.317811,1.405974,1.458475,1.501129,1.543583,0.002541591,0.01099435,1.202963
-90.39039,0.00887188,0.004100909,0.0025886,0.01337166,0.006319803,0.001169372,0.0006089353,0.06782956,0.3241201,0.2147341,0.2338873,0.3038649,0.844906,1.101074,1.140316,1.146273,1.133077,1.112255,1.095476,1.062319,1.038467,1.078603,0.2040757,0.2047838,0.7472417,1.034209,1.10464,1.123856,1.126287,1.110454,1.079795,1.048363,1.012076,0.9790669,0.9726913,1.015145,1.04362,1.08544,1.150092,0.1743109,0.2828748,0.05880011,0.003469476,0.3746475,0.1863094,0.2108222,0.7181704,0.9218166,0.9673109,1.042039,1.12413,1.23436,1.345172,1.434944,1.488406,1.531837,1.575053,0.002635954,0.01136916,1.227291
-90.27027,0.00918732,0.004258133,0.002691912,0.01380768,0.006550352,0.001215504,0.0006338936,0.06974744,0.3327894,0.2207397,0.2403489,0.3118781,0.8638543,1.124751,1.164699,1.170776,1.157392,1.136295,1.119346,1.085725,1.061568,1.102629,0.2098648,0.2105273,0.7644125,1.056666,1.128399,1.147954,1.150418,1.134298,1.103112,1.071164,1.034317,1.000816,0.994464,1.037883,1.067063,1.109838,1.175888,0.1790155,0.2900541,0.06052477,0.003601042,0.384505,0.1915541,0.2165278,0.7344358,0.9419124,0.9882414,1.06437,1.147989,1.26025,1.37309,1.464498,1.51894,1.563159,1.607151,0.002733808,0.01175669,1.252101
-90.15015,0.009513937,0.004421371,0.00279934,0.01425783,0.006789281,0.001263452,0.0006598731,0.07171894,0.3416884,0.2269117,0.2469871,0.3201,0.88322,1.148927,1.189593,1.195793,1.182218,1.160845,1.143726,1.109637,1.085173,1.127181,0.2158167,0.2164301,0.7819712,1.0796,1.152661,1.172559,1.175055,1.158643,1.126923,1.094453,1.057039,1.02304,1.016716,1.061122,1.091024,1.134774,1.202253,0.1838457,0.2974128,0.06229958,0.003737561,0.3946194,0.1969451,0.2223859,0.7510632,0.9624382,1.009616,1.08717,1.172344,1.286671,1.401575,1.494648,1.550086,1.595109,1.63989,0.002835279,0.01215736,1.277402
-90.03003,0.009852126,0.004590853,0.002911047,0.01472256,0.007036892,0.001313286,0.0006869158,0.07374555,0.3508231,0.2332547,0.2538067,0.3285359,0.903012,1.173613,1.21501,1.221334,1.207568,1.185916,1.168629,1.134066,1.109295,1.152271,0.2219357,0.2224966,0.7999263,1.103024,1.177433,1.197682,1.20021,1.183502,1.151238,1.118239,1.080251,1.045749,1.039457,1.084872,1.115513,1.160261,1.2292,0.188805,0.3049556,0.06412597,0.003879217,0.4049973,0.2024863,0.2284007,0.7680603,0.9834029,1.031445,1.110449,1.197206,1.313635,1.430639,1.525406,1.581857,1.627697,1.673281,0.002940503,0.01257163,1.303204
-89.90991,0.01020229,0.004766817,0.003027203,0.01520234,0.007293499,0.001365082,0.000715065,0.07582879,0.3601996,0.2397734,0.2608126,0.3371912,0.9232396,1.19882,1.240959,1.247411,1.233451,1.211519,1.194063,1.159025,1.133944,1.17791,0.2282265,0.2287313,0.8182866,1.126945,1.202728,1.223332,1.225893,1.208883,1.176068,1.142532,1.103964,1.068953,1.062698,1.109145,1.140543,1.186311,1.256739,0.1938966,0.3126869,0.06600542,0.004026204,0.4156455,0.208182,0.2345762,0.7854354,1.004816,1.053736,1.134217,1.222584,1.341152,1.460292,1.556784,1.614266,1.660938,1.707338,0.003049615,0.01299996,1.329516
-89.78979,0.01056486,0.00494951,0.003147985,0.01569766,0.007559428,0.001418915,0.0007443658,0.0779702,0.3698244,0.2464725,0.2680099,0.3460716,0.9439122,1.224557,1.267451,1.274034,1.259878,1.237664,1.220042,1.184522,1.159131,1.204109,0.2346939,0.2351388,0.837061,1.151376,1.228556,1.249521,1.252116,1.234799,1.201424,1.167343,1.128188,1.092664,1.086451,1.133952,1.166126,1.212936,1.284886,0.1991241,0.3206112,0.06793946,0.004178718,0.426571,0.2140364,0.2409167,0.8031965,1.026686,1.0765,1.158484,1.248489,1.369234,1.490548,1.588793,1.647325,1.694842,1.742073,0.00316276,0.0134428,1.356348
-89.66967,0.01094027,0.005139188,0.003273577,0.01620901,0.007835015,0.001474866,0.0007748653,0.0801714,0.3797039,0.2533569,0.2754036,0.3551828,0.9650392,1.250837,1.294498,1.301214,1.286861,1.264363,1.246575,1.210571,1.184868,1.230881,0.2413427,0.2417239,0.8562586,1.176326,1.254928,1.27626,1.278888,1.26126,1.227317,1.192684,1.152934,1.116891,1.110724,1.159304,1.192272,1.240148,1.313652,0.204491,0.3287334,0.06992966,0.004336965,0.4377808,0.2200538,0.2474265,0.8213521,1.049023,1.099746,1.183259,1.274932,1.397892,1.521417,1.621447,1.681046,1.729424,1.777499,0.003280085,0.01390067,1.38371
-89.54955,0.01132898,0.005336119,0.00340417,0.0167369,0.008120609,0.001533018,0.0008066125,0.08243403,0.3898447,0.2604318,0.282999,0.3645306,0.9866305,1.277669,1.322111,1.328962,1.314411,1.291627,1.273675,1.237183,1.211167,1.258238,0.2481781,0.2484913,0.8758887,1.201806,1.281854,1.303559,1.306221,1.288277,1.253756,1.218564,1.178213,1.141646,1.135531,1.185213,1.218994,1.26796,1.34305,0.210001,0.3370582,0.07197761,0.00450116,0.4492822,0.2262388,0.25411,0.8399106,1.071837,1.123485,1.208554,1.301924,1.427137,1.552912,1.654757,1.715443,1.764696,1.81363,0.003401744,0.01437405,1.411612
-89.42943,0.01173144,0.005540578,0.003539962,0.01728188,0.008416571,0.001593457,0.0008396582,0.08475976,0.4002537,0.2677023,0.2908016,0.3741212,1.008696,1.305065,1.350302,1.357291,1.342539,1.319469,1.301353,1.264369,1.238039,1.286193,0.2552051,0.255446,0.8959609,1.227828,1.309347,1.331431,1.334128,1.315861,1.280755,1.244996,1.204036,1.16694,1.160883,1.211691,1.246304,1.296385,1.373095,0.2156579,0.3455907,0.07408499,0.004671524,0.4610828,0.2325958,0.2609718,0.8588809,1.095138,1.147726,1.234379,1.329475,1.456981,1.585045,1.688736,1.750528,1.800672,1.85048,0.003527897,0.01486347,1.440065
-89.30931,0.01214814,0.005752853,0.003681159,0.01784448,0.008723277,0.001656272,0.0008740554,0.08715034,0.4109378,0.2751738,0.2988169,0.3839608,1.031246,1.333038,1.379082,1.386212,1.371258,1.347899,1.329622,1.292141,1.265496,1.314757,0.262429,0.2625932,0.9164849,1.254402,1.337418,1.359887,1.362619,1.344024,1.308324,1.27199,1.230415,1.192784,1.18679,1.238751,1.274216,1.325437,1.403801,0.2214654,0.3543358,0.07625349,0.004848285,0.4731902,0.2391297,0.2680166,0.8782718,1.118935,1.17248,1.260744,1.357597,1.487435,1.617828,1.723399,1.786315,1.837365,1.888061,0.003658708,0.01536948,1.469078
-89.18919,0.01257959,0.00597324,0.003827978,0.01842528,0.009041113,0.001721557,0.0009098594,0.08960755,0.4219042,0.2828517,0.3070506,0.3940556,1.05429,1.361598,1.408463,1.415737,1.400579,1.37693,1.358493,1.320513,1.293552,1.343944,0.2698553,0.2699381,0.9374706,1.28154,1.366079,1.388939,1.391706,1.372779,1.336475,1.299558,1.257362,1.21919,1.213265,1.266403,1.302742,1.355127,1.43518,0.2274276,0.3632987,0.07848485,0.005031681,0.4856123,0.2458453,0.2752492,0.8980924,1.143239,1.197757,1.287662,1.386302,1.518513,1.651275,1.758757,1.822817,1.874789,1.926389,0.003794349,0.01589264,1.498664
-89.06907,0.01302631,0.006202049,0.00398064,0.01902485,0.009370482,0.001789409,0.0009471275,0.0921332,0.4331604,0.2907417,0.3155086,0.4044122,1.07784,1.390758,1.438457,1.445879,1.430514,1.406574,1.38798,1.349496,1.322218,1.373768,0.2774896,0.277486,0.9589281,1.309253,1.395341,1.4186,1.421401,1.402136,1.36522,1.327712,1.284887,1.246171,1.24032,1.294663,1.331895,1.385471,1.467249,0.2335485,0.3724849,0.08078089,0.00522196,0.4983572,0.2527476,0.2826746,0.9183521,1.168061,1.223569,1.315142,1.415601,1.550226,1.685398,1.794824,1.860049,1.912959,1.965478,0.003934996,0.01643351,1.528832
-88.94895,0.01348883,0.006439602,0.004139377,0.01964379,0.009711799,0.001859928,0.0009859194,0.09472918,0.4447138,0.2988495,0.324197,0.4150372,1.101906,1.42053,1.469078,1.476649,1.461078,1.436845,1.418095,1.379104,1.351509,1.404242,0.2853376,0.2852425,0.9808678,1.337554,1.425217,1.448881,1.451718,1.432109,1.394571,1.356465,1.313004,1.273738,1.267968,1.323541,1.361689,1.416482,1.500022,0.2398323,0.3818996,0.08314344,0.005419376,0.511433,0.2598417,0.2902976,0.9390602,1.193411,1.249925,1.343197,1.445506,1.582587,1.720211,1.831615,1.898025,1.951888,2.005342,0.004080834,0.01699269,1.559594
-88.82883,0.01396771,0.00668623,0.004304431,0.02028273,0.0100655,0.001933218,0.001026297,0.09739742,0.4565721,0.3071811,0.3331218,0.4259375,1.126499,1.450927,1.500337,1.508062,1.492281,1.467754,1.44885,1.409349,1.381436,1.43538,0.2934053,0.2932133,1.0033,1.366454,1.455721,1.479795,1.482668,1.46271,1.424541,1.385829,1.341725,1.301903,1.296222,1.353052,1.392138,1.448175,1.533513,0.2462832,0.3915485,0.08557442,0.005624195,0.5248484,0.2671329,0.2981236,0.9602266,1.2193,1.276838,1.371838,1.47603,1.61561,1.755727,1.869143,1.936758,1.991592,2.045997,0.004232053,0.01757081,1.590962
-88.70871,0.01446352,0.006942279,0.004476052,0.0209423,0.01043202,0.002009388,0.001068326,0.1001399,0.4687434,0.3157426,0.3422895,0.4371201,1.15163,1.48196,1.532248,1.540129,1.524137,1.499315,1.48026,1.440246,1.412015,1.467195,0.3016986,0.3014042,1.026236,1.395966,1.486863,1.511355,1.514264,1.493952,1.455142,1.415816,1.371062,1.33068,1.325093,1.383209,1.423255,1.480564,1.567739,0.2529056,0.4014372,0.08807576,0.00583669,0.5386119,0.2746265,0.3061578,0.981861,1.24574,1.304318,1.401076,1.507184,1.649306,1.791961,1.907423,1.976265,2.032086,2.087457,0.00438885,0.01816849,1.622946
-88.58859,0.01497686,0.007208109,0.004654502,0.02162317,0.01081183,0.002088551,0.001112073,0.1029586,0.4812357,0.3245403,0.3517065,0.4485921,1.177311,1.513644,1.564823,1.572864,1.55666,1.531542,1.512338,1.471807,1.443257,1.499703,0.3102238,0.3098212,1.049687,1.426103,1.518658,1.543574,1.54652,1.525847,1.486388,1.446439,1.401029,1.360081,1.354596,1.414026,1.455055,1.513665,1.602714,0.259704,0.4115716,0.09064949,0.006057147,0.5527325,0.2823281,0.3144057,1.003974,1.272742,1.332379,1.430926,1.538982,1.68369,1.828925,1.94647,2.016559,2.073384,2.129738,0.00455143,0.0187864,1.655559
-88.46847,0.01550835,0.007484091,0.004840049,0.02232601,0.0112054,0.002170825,0.001157607,0.1058557,0.4940574,0.3335804,0.3613795,0.4603609,1.203554,1.545991,1.598077,1.60628,1.589863,1.564448,1.545098,1.504046,1.475178,1.532917,0.3189873,0.3184704,1.073663,1.456876,1.551119,1.576466,1.579449,1.55841,1.518291,1.477712,1.431638,1.39012,1.384743,1.445517,1.487552,1.547492,1.638456,0.266683,0.4219577,0.09329767,0.006285861,0.5672193,0.2902434,0.3228729,1.026575,1.300317,1.36103,1.461397,1.571437,1.718774,1.866635,1.986297,2.057655,2.115502,2.172856,0.004720005,0.01942522,1.688812
-88.34835,0.01605863,0.007770611,0.005032978,0.02305153,0.01161324,0.002256329,0.001205003,0.1088332,0.5072171,0.3428697,0.3713153,0.472434,1.23037,1.579015,1.632023,1.640392,1.62376,1.598047,1.578553,1.536979,1.507793,1.566854,0.3279956,0.3273581,1.098177,1.488301,1.584259,1.610044,1.613064,1.591653,1.550865,1.509647,1.462903,1.42081,1.415549,1.477697,1.520762,1.582061,1.674979,0.2738472,0.4326015,0.09602242,0.006523137,0.5820817,0.2983782,0.3315651,1.049675,1.328477,1.390285,1.492504,1.604561,1.754574,1.905105,2.026921,2.09957,2.158457,2.216827,0.004894794,0.02008563,1.722719
-88.22823,0.01662834,0.008068071,0.005233579,0.02380045,0.01203586,0.002345192,0.001254336,0.1118934,0.5207234,0.3524149,0.381521,0.4848191,1.257772,1.61273,1.666675,1.675214,1.658365,1.632353,1.612719,1.570619,1.541114,1.601528,0.3372556,0.3364907,1.12324,1.520389,1.618093,1.644322,1.64738,1.625591,1.584124,1.542259,1.494838,1.452164,1.447028,1.51058,1.5547,1.617388,1.712302,0.2812016,0.4435092,0.09882592,0.006769291,0.5973293,0.3067386,0.3404881,1.073284,1.357235,1.420155,1.524259,1.638368,1.791102,1.94435,2.068357,2.14232,2.202263,2.261667,0.005076025,0.02076839,1.75729
-88.10811,0.01721819,0.008376886,0.005442157,0.02457353,0.01247378,0.002437545,0.001305684,0.1150386,0.5345856,0.362223,0.3920038,0.4975242,1.285773,1.64715,1.702047,1.710759,1.693692,1.66738,1.64761,1.604981,1.575159,1.636955,0.346774,0.345875,1.148864,1.553154,1.652633,1.679315,1.682411,1.660237,1.618082,1.575562,1.527456,1.484198,1.479194,1.54418,1.589381,1.653489,1.750441,0.288751,0.4546874,0.1017104,0.007024654,0.6129718,0.3153306,0.349648,1.097415,1.386602,1.450654,1.556675,1.672871,1.828374,1.984385,2.11062,2.18592,2.246938,2.307393,0.005263935,0.02147422,1.792539
-87.98799,0.01782887,0.008697489,0.005659028,0.02537152,0.01292757,0.002533523,0.001359131,0.118271,0.5488126,0.372301,0.402771,0.5105573,1.314384,1.682289,1.738154,1.747042,1.729756,1.703145,1.683241,1.64008,1.609941,1.673151,0.3565581,0.3555177,1.175061,1.586611,1.687896,1.715036,1.718171,1.695607,1.652753,1.609569,1.560772,1.516925,1.512061,1.578514,1.624821,1.690381,1.789414,0.2965007,0.4661424,0.1046782,0.007289565,0.6290194,0.3241607,0.3590509,1.122077,1.416591,1.481795,1.589766,1.708085,1.866405,2.025225,2.153727,2.230386,2.292498,2.354022,0.005458767,0.02220391,1.828479
-87.86787,0.01846111,0.009030328,0.005884522,0.02619522,0.01339778,0.002633269,0.001414761,0.1215931,0.5634141,0.3826564,0.4138303,0.5239268,1.343619,1.718162,1.775011,1.784079,1.766573,1.739661,1.719627,1.675932,1.645476,1.710132,0.366615,0.3654259,1.201845,1.620773,1.723894,1.751501,1.754675,1.731714,1.688151,1.644296,1.594801,1.550359,1.545645,1.613597,1.661036,1.72808,1.829237,0.3044557,0.4778811,0.1077317,0.007564376,0.6454824,0.3332353,0.3687032,1.147282,1.447216,1.513589,1.623545,1.744024,1.905208,2.066887,2.197694,2.275736,2.33896,2.401571,0.005660775,0.02295825,1.865123
-87.74775,0.01911568,0.009375868,0.006118979,0.02704547,0.01388502,0.002736931,0.001472663,0.1250072,0.5783998,0.3932965,0.4251895,0.5376412,1.373491,1.754783,1.812633,1.821885,1.804157,1.776944,1.756783,1.712553,1.681781,1.747914,0.3769524,0.3756067,1.229226,1.655655,1.760644,1.788725,1.791938,1.768574,1.724292,1.679756,1.629557,1.584516,1.579961,1.649445,1.698044,1.766604,1.86993,0.3126214,0.4899102,0.1108733,0.007849454,0.6623714,0.342561,0.3786114,1.173043,1.478489,1.546052,1.658026,1.780703,1.944799,2.109385,2.242538,2.321986,2.386342,2.450058,0.005870222,0.02373808,1.902485
-87.62763,0.01979335,0.009734592,0.006362756,0.02792309,0.01438988,0.00284466,0.001532931,0.1285159,0.5937795,0.4042291,0.4368566,0.5517091,1.404014,1.792168,1.851035,1.860475,1.842523,1.815009,1.794727,1.749958,1.718872,1.786516,0.3875778,0.3860675,1.25722,1.691272,1.79816,1.826722,1.829975,1.806202,1.761191,1.715966,1.665055,1.619412,1.615024,1.686074,1.73586,1.805971,1.911511,0.3210033,0.5022368,0.1141055,0.008145177,0.6796972,0.3521447,0.3887821,1.19937,1.510423,1.579195,1.693224,1.818135,1.985195,2.152738,2.288275,2.369154,2.43466,2.499501,0.00608738,0.02454425,1.940577
-87.50751,0.02049494,0.010107,0.00661622,0.02882896,0.01491302,0.002956617,0.00159566,0.1321218,0.6095634,0.4154622,0.4488396,0.5661395,1.435202,1.830332,1.890233,1.899864,1.881688,1.853873,1.833474,1.788163,1.756764,1.825953,0.3984993,0.3968158,1.285838,1.727639,1.836458,1.865509,1.868802,1.844613,1.798862,1.75294,1.701311,1.65506,1.65085,1.723501,1.774502,1.846198,1.953999,0.3296071,0.5148681,0.1174309,0.008451939,0.697471,0.3619935,0.3992222,1.226276,1.543032,1.613034,1.729152,1.856336,2.02641,2.19696,2.334923,2.417258,2.483934,2.549918,0.006312531,0.02537763,1.979414
-87.38739,0.02122129,0.01049361,0.006879757,0.02976399,0.01545507,0.003072966,0.00166095,0.1358274,0.6257621,0.4270039,0.4611472,0.5809416,1.467068,1.869292,1.930242,1.940069,1.921668,1.893552,1.87304,1.827187,1.795476,1.866244,0.4097248,0.4078594,1.315094,1.76477,1.875553,1.905102,1.908434,1.883823,1.837323,1.790695,1.738341,1.691478,1.687456,1.761743,1.813988,1.887303,1.997413,0.3384384,0.5278113,0.1208521,0.008770145,0.7157041,0.3721146,0.4099386,1.253773,1.57633,1.647583,1.765825,1.895322,2.068461,2.242069,2.382499,2.466315,2.534182,2.601327,0.006545966,0.02623915,2.019009
-87.26727,0.02197326,0.01089497,0.007153764,0.0307291,0.01601673,0.003193879,0.001728907,0.1396355,0.6423863,0.4388625,0.4737878,0.5961247,1.499626,1.909062,1.971081,1.981107,1.96248,1.934063,1.913442,1.867045,1.835024,1.907406,0.4212628,0.4192063,1.345003,1.802683,1.915463,1.945516,1.948889,1.92385,1.876588,1.829246,1.77616,1.728682,1.724857,1.800816,1.854335,1.929306,2.041772,0.3475032,0.541074,0.1243719,0.009100218,0.7344082,0.3825153,0.4209385,1.281875,1.610331,1.682855,1.803259,1.935108,2.111365,2.288083,2.431021,2.516343,2.585421,2.653747,0.006787989,0.02712974,2.059378
-87.14715,0.02275175,0.01131163,0.007438657,0.03172524,0.0165987,0.003319534,0.001799638,0.1435489,0.6594469,0.4510466,0.4867704,0.6116985,1.532893,1.94966,2.012764,2.022994,2.004139,1.975422,1.954698,1.907755,1.875426,1.949459,0.4331218,0.4308647,1.375579,1.841392,1.956203,1.986768,1.990183,1.964708,1.916675,1.868609,1.814785,1.766687,1.763071,1.840739,1.895562,1.972226,2.087097,0.3568076,0.5546639,0.1279931,0.009442595,0.7535953,0.3932032,0.4322293,1.310593,1.64505,1.718866,1.841469,1.97571,2.155137,2.335019,2.480508,2.567362,2.637671,2.707199,0.007038914,0.02805038,2.100535
-87.02703,0.0235577,0.01174418,0.007734867,0.03275341,0.0172017,0.003450117,0.001873257,0.1475705,0.6769552,0.4635649,0.500104,0.6276727,1.566881,1.991102,2.055309,2.065747,2.046664,2.017647,1.996825,1.949335,1.9167,1.99242,0.4453106,0.442843,1.406835,1.880914,1.99779,2.028876,2.032332,2.006415,1.9576,1.908802,1.854234,1.805512,1.802115,1.88153,1.937688,2.016082,2.133409,0.3663577,0.5685888,0.1317184,0.009797728,0.7732777,0.4041863,0.4438186,1.339941,1.6805,1.75563,1.88047,2.017144,2.199795,2.382894,2.530978,2.61939,2.690951,2.7617,0.007299066,0.02900208,2.142494
-86.90691,0.02439206,0.01219322,0.00804284,0.03381462,0.0178265,0.003585819,0.00194988,0.1517031,0.6949228,0.4764265,0.5137979,0.6440575,1.601608,2.033406,2.098733,2.109384,2.090071,2.060755,2.039841,1.991802,1.958864,2.036309,0.4578382,0.4551497,1.438787,1.921265,2.040241,2.071856,2.075354,2.048987,1.999379,1.949841,1.894522,1.845172,1.842007,1.923207,1.980731,2.060893,2.180728,0.37616,0.5828568,0.135551,0.01016609,0.7934679,0.4154724,0.4557139,1.369933,1.716698,1.793163,1.920279,2.059427,2.245357,2.431727,2.582449,2.672447,2.745282,2.817272,0.007568781,0.02998586,2.185271
-86.78679,0.02525582,0.01265937,0.008363044,0.03490992,0.01847386,0.003726841,0.002029631,0.1559498,0.7133616,0.4896406,0.5278618,0.6608631,1.637088,2.076588,2.143054,2.153921,2.134379,2.104764,2.083764,2.035176,2.001937,2.081146,0.4707138,0.4677938,1.47145,1.962463,2.083574,2.115726,2.119266,2.092443,2.042031,1.991743,1.935667,1.885686,1.882764,1.965788,2.024712,2.106681,2.229075,0.3862209,0.5974761,0.1394937,0.01054816,0.8141789,0.4270698,0.4679234,1.400582,1.753659,1.831481,1.960911,2.102576,2.29184,2.481537,2.634942,2.726552,2.800682,2.873935,0.007848409,0.03100281,2.228882
-86.66667,0.02615003,0.01314329,0.008695961,0.0360404,0.01914461,0.00387339,0.002112637,0.1603136,0.7322836,0.5032168,0.5423053,0.6781002,1.673337,2.120666,2.18829,2.199379,2.179605,2.149693,2.128613,2.079475,2.045938,2.12695,0.483947,0.4807842,1.504839,2.004524,2.127806,2.160503,2.164086,2.1368,2.085573,2.034526,1.977687,1.927072,1.924404,2.009294,2.069649,2.153465,2.278472,0.3965471,0.6124551,0.1435498,0.01094444,0.8354238,0.438987,0.480455,1.431902,1.791397,1.870599,2.002383,2.146607,2.339262,2.532342,2.688476,2.781726,2.857172,2.931708,0.008138311,0.03205403,2.273341
-86.54655,0.02707574,0.01364564,0.009042095,0.03720716,0.01983958,0.004025682,0.00219903,0.1647978,0.7517014,0.5171648,0.5571387,0.6957796,1.710371,2.165658,2.234459,2.245773,2.225769,2.19556,2.174407,2.124718,2.090887,2.173741,0.4975475,0.4941303,1.53897,2.047466,2.172955,2.206206,2.209833,2.182077,2.130023,2.078209,2.0206,1.969347,1.966947,2.053742,2.115564,2.201267,2.328942,0.4071455,0.6278024,0.1477224,0.01135547,0.8572161,0.4512326,0.4933172,1.463907,1.829929,1.910534,2.044711,2.191538,2.387642,2.584162,2.74307,2.837988,2.914774,2.990615,0.008438862,0.03314066,2.318666
-86.42643,0.02803405,0.01416713,0.009401969,0.03841136,0.02055963,0.004183941,0.002288948,0.1694056,0.7716277,0.5314946,0.5723721,0.7139124,1.748207,2.211584,2.28158,2.293125,2.272888,2.242385,2.221165,2.170924,2.136802,2.22154,0.5115253,0.5078417,1.573859,2.091308,2.219041,2.252854,2.256524,2.228291,2.175399,2.12281,2.064425,2.01253,2.010411,2.099154,2.162476,2.250109,2.380507,0.4180231,0.6435269,0.1520148,0.01178177,0.8795697,0.4638155,0.5065184,1.496613,1.869272,1.951302,2.087914,2.237388,2.436998,2.637016,2.798745,2.89536,2.973508,3.050675,0.008750451,0.0342639,2.364871
-86.30631,0.02902611,0.01470848,0.009776125,0.0396542,0.02130567,0.004348399,0.002382534,0.1741402,0.7920755,0.5462165,0.5880163,0.73251,1.786862,2.258461,2.329672,2.341452,2.320983,2.290186,2.268907,2.218115,2.183705,2.27037,0.5258907,0.5219281,1.609521,2.136066,2.266081,2.300466,2.304179,2.275461,2.221721,2.168346,2.10918,2.056641,2.054817,2.14555,2.210408,2.300013,2.43319,0.4291871,0.6596375,0.1564304,0.01222391,0.9024989,0.4767449,0.5200674,1.530033,1.90944,1.99292,2.132008,2.284173,2.487349,2.690924,2.855523,2.953862,3.033395,3.111911,0.009073479,0.03542496,2.411975
-86.18619,0.0300531,0.01527045,0.01016513,0.04093688,0.02207863,0.004519298,0.002479937,0.1790052,0.8130583,0.5613411,0.604082,0.751584,1.826352,2.306308,2.378754,2.390774,2.370072,2.338984,2.317652,2.266309,2.231617,2.32025,0.5406543,0.5363997,1.645975,2.181761,2.314095,2.34906,2.352817,2.323608,2.269006,2.214838,2.154884,2.101698,2.100182,2.192949,2.25938,2.351,2.487015,0.4406449,0.6761435,0.1609727,0.01268246,0.9260181,0.4900301,0.5339732,1.564183,1.950453,2.035405,2.177012,2.331914,2.538715,2.745907,2.913422,3.013516,3.094458,3.174345,0.009408364,0.03662511,2.459993
-86.06607,0.03111623,0.01585382,0.01056957,0.04226068,0.02287946,0.00469689,0.002581314,0.1840041,0.8345899,0.576879,0.6205803,0.7711463,1.866697,2.355146,2.428845,2.441111,2.420176,2.388798,2.367423,2.315529,2.280557,2.371203,0.5558269,0.5512667,1.683237,2.22841,2.363102,2.398656,2.402458,2.372749,2.317276,2.262305,2.201558,2.147722,2.146529,2.241375,2.309415,2.403094,2.542006,0.4524041,0.6930543,0.1656453,0.01315804,0.9501423,0.5036807,0.548245,1.599079,1.992326,2.078775,2.222943,2.380628,2.591116,2.801985,2.972467,3.074345,3.156719,3.237999,0.009755537,0.03786565,2.508943
-85.94595,0.03221677,0.0164594,0.01099005,0.04362689,0.02370918,0.004881435,0.002686824,0.1891404,0.8566844,0.5928415,0.6375228,0.7912092,1.907912,2.404993,2.479967,2.492483,2.471315,2.43965,2.418238,2.365794,2.330548,2.423251,0.5714197,0.5665397,1.721324,2.276033,2.413122,2.449274,2.453122,2.422906,2.366549,2.310766,2.24922,2.194732,2.193877,2.290847,2.360534,2.456319,2.598187,0.4644725,0.7103795,0.1704517,0.01365126,0.9748868,0.5177066,0.5628923,1.634736,2.035077,2.123048,2.26982,2.430335,2.644571,2.85918,3.032677,3.13637,3.220201,3.302897,0.01011545,0.03914792,2.558842
-85.82583,0.03335603,0.01708802,0.01142721,0.04503686,0.0245688,0.005073203,0.002796637,0.1944179,0.8793562,0.60924,0.6549212,0.8117852,1.950017,2.45587,2.53214,2.544911,2.52351,2.49156,2.47012,2.417128,2.381612,2.476418,0.587444,0.5822297,1.760254,2.32465,2.464176,2.500936,2.504829,2.474098,2.416845,2.360242,2.297892,2.242749,2.242247,2.341388,2.412762,2.510697,2.655584,0.4768579,0.728129,0.1753959,0.01416276,1.000267,0.532118,0.5779245,1.671171,2.078724,2.168241,2.317661,2.481054,2.699101,2.917512,3.094076,3.199614,3.284926,3.369063,0.01048855,0.04047332,2.609708
-85.70571,0.03453536,0.01774057,0.01188171,0.04649197,0.02545941,0.005272477,0.002910927,0.1998404,0.90262,0.6260861,0.6727873,0.832887,1.993031,2.507799,2.585384,2.598415,2.576781,2.544549,2.523091,2.46955,2.433771,2.530726,0.6039116,0.5983477,1.800045,2.374281,2.516284,2.55366,2.5576,2.526347,2.468187,2.410754,2.347594,2.291794,2.291661,2.393021,2.46612,2.566254,2.714222,0.4895685,0.7463129,0.1804816,0.01469323,1.0263,0.5469252,0.5933518,1.708399,2.123285,2.214373,2.366487,2.532806,2.754728,2.977004,3.156685,3.264101,3.350919,3.436519,0.01087534,0.04184328,2.66156
-85.58559,0.03575616,0.01841795,0.01235423,0.04799364,0.0263821,0.005479548,0.003029876,0.2054117,0.9264912,0.6433919,0.6911337,0.8545279,2.036972,2.560799,2.63972,2.653018,2.631151,2.598639,2.577172,2.523085,2.487048,2.5862,0.6208345,0.6149052,1.840716,2.424947,2.569467,2.60747,2.611456,2.579673,2.520593,2.462322,2.398348,2.341889,2.342142,2.445768,2.520634,2.623015,2.774127,0.5026127,0.7649415,0.1857129,0.01524333,1.053001,0.5621389,0.6091842,1.746438,2.168779,2.261464,2.416316,2.58561,2.811472,3.037678,3.220529,3.329854,3.418203,3.505291,0.01127631,0.04325929,2.714415
-85.46547,0.03701987,0.0191211,0.01284549,0.04954336,0.02733802,0.00569472,0.003153673,0.2111358,0.9509852,0.6611696,0.7099729,0.8767213,2.081859,2.614892,2.695172,2.708741,2.686641,2.653853,2.632386,2.577756,2.541466,2.642864,0.638225,0.6319139,1.882285,2.476668,2.623747,2.662386,2.666419,2.634098,2.574086,2.514969,2.450174,2.393054,2.39371,2.499653,2.576327,2.681003,2.835326,0.515999,0.7840254,0.1910938,0.01581381,1.080387,0.5777701,0.6254321,1.785305,2.215224,2.309532,2.467169,2.639488,2.869355,3.099557,3.285631,3.396896,3.486803,3.575403,0.01169197,0.04472288,2.768292
-85.34535,0.03832799,0.01985099,0.01335621,0.05114262,0.02832836,0.005918308,0.003282516,0.2170169,0.976118,0.6794318,0.7293178,0.8994809,2.127713,2.6701,2.751759,2.765606,2.743273,2.710213,2.688756,2.633584,2.597049,2.700742,0.6560959,0.6493859,1.924772,2.529465,2.679146,2.71843,2.72251,2.689644,2.628689,2.568714,2.503095,2.445314,2.446389,2.554699,2.633224,2.740247,2.897846,0.5297362,0.8035754,0.1966285,0.01640539,1.108475,0.59383,0.6421062,1.825017,2.26264,2.358597,2.519066,2.69446,2.928399,3.162663,3.352014,3.465253,3.556742,3.64688,0.01212285,0.04623564,2.823211
-85.22523,0.03968207,0.02060864,0.01388718,0.052793,0.02935435,0.00615064,0.003416609,0.2230592,1.001906,0.6981916,0.7491819,0.9228208,2.174553,2.726445,2.809506,2.823637,2.801072,2.767742,2.746306,2.690595,2.65382,2.75986,0.6744602,0.6673335,1.968197,2.58336,2.735685,2.775625,2.779753,2.746333,2.684421,2.623582,2.557133,2.498689,2.500202,2.610931,2.69135,2.800771,2.961714,0.5438333,0.8236024,0.2023214,0.01701885,1.137284,0.6103301,0.6592174,1.865592,2.311046,2.40868,2.572027,2.750548,2.988627,3.227021,3.419703,3.534949,3.628048,3.719748,0.01256951,0.04779919,2.879191
-85.10511,0.04108371,0.02139509,0.01443919,0.05449611,0.03041726,0.006392055,0.003556165,0.2292669,1.028366,0.7174623,0.7695787,0.9467556,2.2224,2.78395,2.868436,2.882855,2.860058,2.826464,2.80506,2.748812,2.711806,2.820244,0.6933311,0.6857694,2.012579,2.638376,2.793388,2.833993,2.83817,2.804187,2.741308,2.679595,2.612312,2.553204,2.555174,2.668374,2.750731,2.862602,3.026959,0.5582995,0.8441178,0.2081769,0.01765498,1.166831,0.6272823,0.676777,1.907048,2.360464,2.459799,2.626075,2.807774,3.050061,3.292654,3.488722,3.606009,3.700745,3.794034,0.01303253,0.04941524,2.936251
-84.98498,0.04253457,0.02221144,0.01501307,0.05625361,0.03151841,0.006642908,0.003701407,0.2356446,1.055515,0.7372574,0.7905222,0.9712999,2.271275,2.842638,2.92857,2.943285,2.920257,2.886402,2.865042,2.80826,2.771031,2.88192,0.7127225,0.7047066,2.057939,2.694534,2.852278,2.893558,2.897784,2.863231,2.799371,2.736776,2.668653,2.608881,2.611327,2.727054,2.811394,2.925769,3.093609,0.5731443,0.8651331,0.2141995,0.01831461,1.197135,0.6446988,0.6947963,1.949404,2.410911,2.511977,2.681229,2.866159,3.112726,3.359586,3.559097,3.67846,3.77486,3.869762,0.0135125,0.05108552,2.994413
-84.86486,0.04403636,0.02305882,0.01560969,0.05806721,0.03265915,0.006903564,0.003852565,0.2421967,1.083371,0.757591,0.8120268,0.9964689,2.3212,2.902532,2.989934,3.00495,2.981693,2.947581,2.926276,2.868965,2.83152,2.944915,0.7326484,0.7241585,2.104297,2.751858,2.912378,2.954344,2.958619,2.923488,2.858635,2.795147,2.726183,2.665746,2.668688,2.786994,2.873365,2.990299,3.161695,0.5883772,0.8866602,0.220394,0.01899859,1.228215,0.6625919,0.7132872,1.992679,2.462411,2.565235,2.737513,2.925728,3.176644,3.427843,3.630854,3.752327,3.850419,3.946962,0.01401002,0.05281183,3.053695
-84.74474,0.04559086,0.02393839,0.01622993,0.05993868,0.0338409,0.007174405,0.004009879,0.248928,1.111951,0.7784775,0.8341071,1.022278,2.372196,2.963657,3.052551,3.067876,3.044389,3.010026,2.988788,2.930953,2.8933,3.009256,0.7531231,0.7441386,2.151676,2.810372,2.973713,3.016374,3.020699,2.984982,2.919123,2.854735,2.784924,2.723822,2.72728,2.848224,2.936672,3.05622,3.231246,0.6040083,0.908711,0.2267651,0.01970781,1.260091,0.6809745,0.7322617,2.036891,2.514983,2.619593,2.794948,2.986503,3.241839,3.49745,3.704019,3.827637,3.927449,4.02566,0.01452574,0.05459604,3.11412
-84.62462,0.04719989,0.02485138,0.01687474,0.06186984,0.03506512,0.007455827,0.004173599,0.2558431,1.141275,0.7999316,0.8567783,1.048744,2.424286,3.026036,3.116447,3.132086,3.108372,3.073762,3.052605,2.994249,2.956398,3.07497,0.7741616,0.7646612,2.200097,2.870098,3.036306,3.079674,3.084049,3.047736,2.98086,2.915562,2.844901,2.783134,2.78713,2.910768,3.001342,3.123562,3.302292,0.6200476,0.931298,0.2333177,0.02044318,1.292781,0.6998597,0.7517321,2.082062,2.56865,2.675075,2.853557,3.048507,3.308338,3.568432,3.778617,3.904418,4.005979,4.105884,0.01506032,0.05644006,3.175708
-84.5045,0.04886536,0.02579905,0.01754507,0.06386256,0.03633333,0.00774824,0.004343985,0.2629471,1.17136,0.8219683,0.8800558,1.075881,2.477492,3.089696,3.181647,3.197606,3.173665,3.138815,3.117752,3.05888,3.02084,3.142088,0.795779,0.7857405,2.249582,2.931062,3.100183,3.144268,3.148694,3.111778,3.04387,2.977655,2.906139,2.843709,2.848263,2.974655,3.067405,3.192355,3.374865,0.6365056,0.9544337,0.240057,0.02120565,1.326307,0.719261,0.7717112,2.128209,2.623434,2.731702,2.913364,3.111765,3.376164,3.640816,3.854678,3.982697,4.086035,4.187663,0.01561445,0.05834589,3.23848
-84.38438,0.05058924,0.0267827,0.01824194,0.06591878,0.03764708,0.008052071,0.004521308,0.2702449,1.202228,0.8446033,0.9039555,1.103708,2.531837,3.15466,3.248176,3.264462,3.240297,3.205211,3.184256,3.124874,3.086655,3.210637,0.817991,0.8073913,2.300153,2.993287,3.165369,3.210182,3.214659,3.177131,3.10818,3.041038,2.968665,2.905571,2.910707,3.039912,3.134889,3.262628,3.448997,0.6533929,0.9781311,0.2469881,0.02199621,1.36069,0.7391922,0.7922118,2.175355,2.679356,2.789497,2.974392,3.1763,3.445343,3.714628,3.932227,4.062502,4.167648,4.271026,0.01618882,0.06031556,3.30246
-84.26426,0.05237354,0.0278037,0.0189664,0.06804048,0.03900799,0.008367764,0.004705848,0.2777417,1.233896,0.8678524,0.9284936,1.132241,2.587345,3.220955,3.31606,3.332681,3.308292,3.272978,3.252145,3.192258,3.153871,3.280647,0.8408135,0.8296287,2.351834,3.0568,3.23189,3.277442,3.281971,3.243822,3.173814,3.105737,3.032504,2.968749,2.974489,3.106568,3.203823,3.334413,3.52472,0.6707205,1.002403,0.2541164,0.02281587,1.395952,0.7596675,0.8132474,2.22352,2.73644,2.848484,3.036664,3.242139,3.515901,3.789895,4.011293,4.143861,4.250845,4.356002,0.01678417,0.0623512,3.367669
-84.14414,0.05422036,0.02886346,0.01971951,0.07022974,0.04041775,0.008695779,0.004897898,0.2854428,1.266387,0.891732,0.9536868,1.161497,2.644041,3.288607,3.385326,3.402289,3.377679,3.342142,3.321446,3.261061,3.222517,3.352148,0.8642629,0.8524684,2.404649,3.121626,3.299773,3.346075,3.350656,3.311877,3.2408,3.171779,3.097683,3.033268,3.039637,3.174652,3.274239,3.407741,3.602067,0.6884994,1.027264,0.2614474,0.02366569,1.432113,0.7807014,0.8348313,2.272725,2.794709,2.908686,3.100207,3.309306,3.587866,3.866646,4.091905,4.226805,4.335656,4.442622,0.01740127,0.06445499,3.43413
-84.02402,0.05613189,0.02996343,0.02050243,0.07248866,0.04187808,0.009036593,0.005097762,0.2933536,1.29972,0.9162587,0.9795523,1.191495,2.701947,3.357644,3.456001,3.473313,3.448483,3.412731,3.392188,3.331312,3.292623,3.425172,0.8883562,0.8759262,2.458621,3.18779,3.369043,3.416107,3.420742,3.381324,3.309164,3.239191,3.164229,3.099156,3.106178,3.244193,3.346167,3.482644,3.681072,0.7067413,1.052726,0.2689867,0.02454675,1.469196,0.8023087,0.8569777,2.322993,2.854187,2.970128,3.165044,3.377826,3.661262,3.944907,4.174092,4.311362,4.422113,4.530915,0.0180409,0.06662919,3.501865
-83.9039,0.05811036,0.03110514,0.02131631,0.07481942,0.04339079,0.009390703,0.005305759,0.3014798,1.333917,0.9414498,1.006107,1.222252,2.761091,3.428091,3.528114,3.545782,3.520734,3.484774,3.4644,3.40304,3.364218,3.499749,0.9131106,0.9000185,2.513775,3.255321,3.43973,3.487566,3.492254,3.452189,3.378934,3.308,3.232171,3.166442,3.174142,3.315223,3.419638,3.559156,3.761769,0.7254577,1.078805,0.2767402,0.02546019,1.507226,0.824505,0.8797009,2.374344,2.914898,3.032834,3.231201,3.447728,3.736119,4.024709,4.257883,4.397563,4.510244,4.620914,0.01870387,0.06887612,3.5709
-83.78378,0.0601581,0.03229016,0.02216238,0.07722429,0.04495772,0.009758625,0.005522216,0.3098269,1.369001,0.9673229,1.03337,1.253788,2.821496,3.499978,3.601691,3.619723,3.59446,3.5583,3.538112,3.476275,3.437332,3.575912,0.9385439,0.924762,2.570136,3.324245,3.51186,3.56048,3.565223,3.524501,3.450138,3.378234,3.301536,3.235153,3.243558,3.387771,3.494684,3.637309,3.844194,0.7446608,1.105514,0.2847138,0.02640717,1.546224,0.8473057,0.9030154,2.426803,2.976866,3.096829,3.298705,3.519036,3.812464,4.10608,4.343308,4.485439,4.600082,4.712649,0.01939102,0.0711982,3.641257
-83.66366,0.06227751,0.03352012,0.0230419,0.07970556,0.04658081,0.01014089,0.005747476,0.318401,1.404993,0.9938961,1.061359,1.286122,2.883189,3.573332,3.676762,3.695165,3.669691,3.633338,3.613353,3.551049,3.511998,3.653692,0.9646742,0.950174,2.627729,3.394589,3.585463,3.634878,3.639675,3.598288,3.522803,3.449922,3.372353,3.305321,3.314457,3.461869,3.571339,3.717138,3.928382,0.7643629,1.132869,0.2929135,0.02738891,1.586216,0.8707272,0.9269362,2.480391,3.040118,3.162138,3.36758,3.591779,3.890326,4.189049,4.430399,4.575021,4.691659,4.806154,0.02010324,0.0735979,3.712961
-83.54354,0.06447107,0.03479671,0.0239562,0.08226564,0.04826205,0.01053806,0.005981897,0.3272079,1.441916,1.021188,1.090093,1.319272,2.946198,3.648183,3.753356,3.772139,3.746454,3.709919,3.690154,3.627391,3.588248,3.733125,0.9915203,0.9762719,2.686581,3.466382,3.660566,3.710789,3.715641,3.673579,3.59696,3.523092,3.444652,3.376973,3.386869,3.53755,3.649635,3.798677,4.01437,0.7845765,1.160884,0.3013457,0.02840666,1.627226,0.8947858,0.9514788,2.535132,3.104677,3.228789,3.437855,3.665984,3.969733,4.273648,4.519186,4.666341,4.785006,4.90146,0.02084143,0.07607779,3.786036
-83.42342,0.06674136,0.0361217,0.02490663,0.08490699,0.0500035,0.01095072,0.006225849,0.3362539,1.479795,1.049217,1.119591,1.35326,3.010547,3.724559,3.831503,3.850673,3.824782,3.788072,3.768547,3.705335,3.666113,3.814243,1.019101,1.003074,2.746718,3.539653,3.737199,3.788242,3.79315,3.750404,3.672637,3.597776,3.518462,3.450141,3.460824,3.614846,3.729607,3.881962,4.102195,0.8053146,1.189574,0.3100169,0.02946171,1.66928,0.9194985,0.9766588,2.591051,3.170572,3.296806,3.509556,3.741679,4.050716,4.359906,4.609701,4.75943,4.880157,4.998602,0.02160651,0.07864052,3.860509
-83.3033,0.06909103,0.03749689,0.02589461,0.08763215,0.05180728,0.01137945,0.006479718,0.3455453,1.518653,1.078004,1.149874,1.388106,3.076266,3.802491,3.911233,3.930798,3.904704,3.867829,3.848563,3.784912,3.745627,3.89708,1.047437,1.030599,2.808167,3.614431,3.815393,3.867267,3.872232,3.828793,3.749864,3.674001,3.593814,3.524856,3.536356,3.69379,3.81129,3.96703,4.191895,0.8265904,1.218957,0.3189336,0.0305554,1.712403,0.9448827,1.002492,2.648171,3.237827,3.366218,3.582712,3.818894,4.133303,4.447855,4.701976,4.854323,4.977145,5.097613,0.02239948,0.08128883,3.936404
-83.18318,0.07152283,0.03892419,0.02692163,0.09044372,0.05367561,0.01182488,0.006743906,0.3550885,1.558515,1.107567,1.180961,1.423831,3.143383,3.88201,3.992577,4.012546,3.986252,3.949221,3.930235,3.866156,3.826823,3.981673,1.076547,1.058865,2.870956,3.690746,3.895178,3.947896,3.952918,3.908776,3.828673,3.751801,3.67074,3.601149,3.613497,3.774416,3.894718,4.053916,4.283509,0.8484175,1.249046,0.3281026,0.03168914,1.756622,0.9709563,1.028996,2.706518,3.30647,3.437052,3.65735,3.897658,4.217526,4.537527,4.796045,4.951053,5.076004,5.198527,0.02322132,0.08402553,4.013748
-83.06306,0.0740396,0.04040556,0.02798922,0.09334441,0.05561076,0.01228766,0.007018829,0.3648903,1.599406,1.137928,1.212873,1.460456,3.211925,3.963145,4.075567,4.095948,4.069457,4.032282,4.013595,3.9491,3.909736,4.068058,1.106453,1.087893,2.935113,3.768628,3.976586,4.030159,4.035239,3.990385,3.909095,3.831204,3.74927,3.679053,3.692279,3.856759,3.979928,4.14266,4.377076,0.8708097,1.27986,0.3375309,0.03286434,1.801964,0.9977375,1.056187,2.766118,3.37653,3.509336,3.733501,3.978,4.303417,4.628954,4.891941,5.049653,5.176769,5.301381,0.02407308,0.08685354,4.092568
-82.94294,0.07664427,0.04194303,0.02909896,0.09633699,0.05761511,0.01276846,0.007304923,0.3749574,1.641353,1.169108,1.245632,1.498004,3.281923,4.04593,4.160234,4.181036,4.154353,4.117044,4.098679,4.033779,3.994402,4.15627,1.137176,1.117701,3.000667,3.848108,4.059647,4.114089,4.119227,4.073652,3.991161,3.912245,3.829438,3.7586,3.772737,3.940855,4.066957,4.233298,4.472637,0.8937813,1.311414,0.3472258,0.03408252,1.848458,1.025245,1.084082,2.826995,3.448033,3.583099,3.811193,4.059952,4.391006,4.72217,4.989698,5.150159,5.279475,5.406209,0.02495584,0.08977588,4.172889
-82.82282,0.0793399,0.0435387,0.03025252,0.09942433,0.05969109,0.01326797,0.007602638,0.3852967,1.684381,1.201128,1.27926,1.536497,3.353405,4.130396,4.246611,4.267843,4.240972,4.203541,4.185519,4.120228,4.080855,4.246348,1.168736,1.148312,3.067648,3.929218,4.144394,4.199718,4.204915,4.158609,4.074903,3.994955,3.911276,3.839824,3.854905,4.026739,4.155841,4.325871,4.570232,0.9173468,1.343726,0.3571944,0.03534519,1.896131,1.053499,1.112699,2.889176,3.521009,3.658369,3.890456,4.143543,4.480325,4.817208,5.08935,5.252606,5.384158,5.513048,0.02587071,0.09279563,4.254741
-82.7027,0.08212961,0.04519477,0.03145161,0.1026094,0.06184124,0.01378692,0.007912446,0.3959156,1.728519,1.23401,1.313779,1.575958,3.426403,4.216576,4.334731,4.356403,4.329348,4.291807,4.274152,4.208483,4.169133,4.338329,1.201158,1.179744,3.136084,4.01199,4.230861,4.287078,4.292336,4.245289,4.160355,4.079367,3.994818,3.92276,3.938818,4.114449,4.246621,4.420417,4.669904,0.9415211,1.376813,0.3674445,0.03665397,1.945013,1.082517,1.142057,2.952689,3.595486,3.735176,3.971321,4.228806,4.571409,4.914102,5.190933,5.35703,5.490855,5.621936,0.02681886,0.09591602,4.33815
-82.58258,0.08501667,0.04691351,0.03269803,0.1058951,0.06406817,0.01432606,0.008234835,0.4068213,1.773794,1.267777,1.349212,1.616411,3.500948,4.304503,4.424629,4.446749,4.419515,4.381876,4.364612,4.298579,4.259272,4.432252,1.234464,1.212021,3.206007,4.096457,4.31908,4.376205,4.381523,4.333725,4.247551,4.165515,4.080098,4.007441,4.024512,4.204021,4.339334,4.516979,4.771695,0.9663195,1.410694,0.3779837,0.0380105,1.995134,1.112322,1.172173,3.017561,3.671495,3.813551,4.053819,4.315772,4.66429,5.012886,5.294483,5.463468,5.599602,5.732909,0.02780147,0.09914036,4.423146
-82.46246,0.08800442,0.04869727,0.03399362,0.1092848,0.0663746,0.01488618,0.008570313,0.4180214,1.820235,1.302453,1.385583,1.657881,3.57707,4.394213,4.516338,4.538916,4.511509,4.473785,4.456936,4.390554,4.351311,4.528158,1.268676,1.245165,3.277447,4.182652,4.409087,4.467131,4.472511,4.423953,4.336524,4.253434,4.167152,4.093903,4.112023,4.295494,4.43402,4.615597,4.87565,0.9917576,1.445386,0.38882,0.03941649,2.046524,1.142932,1.203068,3.083819,3.749065,3.893524,4.137982,4.404475,4.759002,5.113597,5.400036,5.571956,5.710438,5.846006,0.0288198,0.102472,4.509756
-82.34234,0.09109634,0.05054849,0.03534032,0.1127815,0.06876332,0.01546807,0.00891941,0.4295235,1.867871,1.338061,1.422915,1.700391,3.654803,4.485738,4.609894,4.63294,4.605364,4.567569,4.551161,4.484447,4.445288,4.626086,1.30382,1.279197,3.350437,4.270609,4.500915,4.559893,4.565335,4.516006,4.42731,4.343158,4.256013,4.182183,4.201389,4.388907,4.53072,4.716314,4.981811,1.017851,1.480908,0.3999616,0.0408737,2.099216,1.174371,1.23476,3.151493,3.828228,3.975126,4.223842,4.494948,4.85558,5.216271,5.507629,5.682533,5.823401,5.961266,0.02987511,0.1059146,4.598012
-82.22222,0.09429603,0.0524697,0.03674012,0.1163887,0.07123723,0.01607258,0.009282675,0.4413357,1.916732,1.374625,1.461235,1.743967,3.734178,4.579115,4.705333,4.728857,4.701117,4.663266,4.647324,4.580294,4.541243,4.726077,1.33992,1.314141,3.42501,4.360363,4.5946,4.654525,4.66003,4.609921,4.519943,4.434724,4.34672,4.272318,4.292648,4.484299,4.629476,4.819172,5.090225,1.044617,1.51728,0.4114168,0.04238396,2.15324,1.206659,1.267269,3.220611,3.909015,4.05839,4.311432,4.587224,4.954059,5.320943,5.617301,5.795237,5.93853,6.078729,0.03096874,0.1094717,4.687942
-82.1021,0.09760719,0.05446354,0.03819512,0.1201097,0.07379934,0.01670058,0.00966068,0.453466,1.966849,1.412171,1.500566,1.788635,3.815229,4.67438,4.80269,4.826702,4.798806,4.760912,4.745465,4.678137,4.639216,4.828174,1.377001,1.350021,3.501196,4.451948,4.690178,4.751064,4.756633,4.705734,4.614461,4.528167,4.439308,4.364344,4.385838,4.581712,4.730329,4.924217,5.200937,1.072072,1.55452,0.4231944,0.04394918,2.208631,1.239819,1.300617,3.291204,3.991459,4.143348,4.400785,4.681338,5.054476,5.427652,5.72909,5.910108,6.055865,6.198436,0.03210206,0.1131471,4.779577
-81.98198,0.1010337,0.05653272,0.03970747,0.1239481,0.07645275,0.01735298,0.01005402,0.4659227,2.018254,1.450724,1.540935,1.834423,3.897991,4.77157,4.902004,4.926514,4.898467,4.860547,4.845623,4.778014,4.739247,4.93242,1.41509,1.386861,3.579032,4.545402,4.787686,4.849546,4.85518,4.803481,4.7109,4.623526,4.533815,4.458301,4.480999,4.681187,4.833322,5.031491,5.313995,1.100233,1.59265,0.435303,0.0455713,2.265421,1.273874,1.334824,3.3633,4.07559,4.230034,4.491935,4.777325,5.156866,5.536435,5.843034,6.027185,6.175447,6.320426,0.03327651,0.1169447,4.872948
-81.86186,0.1045794,0.05868007,0.04127941,0.1279075,0.07920066,0.01803072,0.01046332,0.4787144,2.070978,1.490311,1.582369,1.881356,3.982498,4.87072,5.003311,5.02833,5.000139,4.962209,4.947836,4.879967,4.841379,5.038857,1.454212,1.424687,3.658551,4.64076,4.887161,4.95001,4.955709,4.9032,4.809298,4.720836,4.630281,4.554227,4.578172,4.782765,4.9385,5.141043,5.429447,1.129117,1.631688,0.4477519,0.04725235,2.323645,1.308847,1.369911,3.436932,4.161444,4.31848,4.584918,4.875222,5.261267,5.647331,5.959174,6.146509,6.297316,6.444742,0.03449354,0.1208684,4.968086
-81.74174,0.1082486,0.06090851,0.04291329,0.1319916,0.0820464,0.01873477,0.01088921,0.4918498,2.125054,1.530959,1.624895,1.929462,4.068785,4.971871,5.10665,5.132189,5.10386,5.065938,5.052147,4.984037,4.945654,5.147531,1.494396,1.463523,3.739787,4.738059,4.988641,5.052493,5.058258,5.004929,4.909692,4.820138,4.728743,4.652163,4.677396,4.886489,5.045907,5.252917,5.547341,1.158744,1.671656,0.4605503,0.04899443,2.383338,1.344763,1.4059,3.512131,4.249053,4.408721,4.679768,4.975064,5.367716,5.76038,6.077551,6.268122,6.421514,6.571427,0.0357547,0.1249225,5.065024
-81.62162,0.1120454,0.0632211,0.04461151,0.1362043,0.08499341,0.01946615,0.01133238,0.5053379,2.180517,1.572695,1.668541,1.978771,4.156889,5.07506,5.21206,5.238131,5.209672,5.171773,5.158596,5.090266,5.052115,5.258487,1.53567,1.503397,3.822777,4.837339,5.092166,5.157035,5.162867,5.108707,5.012122,4.92147,4.829241,4.752148,4.778714,4.992404,5.155588,5.367162,5.667728,1.18913,1.712576,0.4737077,0.0507997,2.444537,1.381646,1.442815,3.588928,4.338453,4.500793,4.776522,5.076888,5.476253,5.875621,6.198205,6.392064,6.548085,6.700523,0.03706156,0.1291111,5.163795
-81.5015,0.1159742,0.06562097,0.04637661,0.1405496,0.08804524,0.02022591,0.0117935,0.5191879,2.237402,1.615548,1.713336,2.029311,4.246846,5.180326,5.319582,5.346195,5.317613,5.279757,5.267225,5.198698,5.160807,5.37177,1.578062,1.544334,3.907557,4.938636,5.197774,5.263674,5.269575,5.214574,5.116628,5.024872,4.931817,4.854225,4.882169,5.100553,5.267591,5.483825,5.790657,1.220295,1.754468,0.487234,0.05267041,2.507279,1.419521,1.480678,3.667357,4.429677,4.59473,4.875216,5.180732,5.586916,5.993094,6.321178,6.51838,6.677072,6.832074,0.03841576,0.1334387,5.26443
-81.38138,0.1200395,0.0681114,0.0482112,0.1450315,0.09120556,0.02101515,0.01227332,0.5334092,2.295743,1.659546,1.759309,2.081112,4.338694,5.287711,5.429255,5.456422,5.427725,5.389932,5.378078,5.309377,5.271774,5.487429,1.621601,1.586364,3.994165,5.041992,5.305506,5.372452,5.378422,5.32257,5.22325,5.130385,5.036511,4.958435,4.987803,5.210983,5.381962,5.602957,5.916182,1.252258,1.797355,0.5011393,0.05460888,2.571601,1.458416,1.519512,3.74745,4.522763,4.690569,4.975887,5.286635,5.699746,6.112843,6.446514,6.647112,6.808518,6.966126,0.03981899,0.1379098,5.366964
-81.26126,0.1242461,0.07069577,0.05011799,0.1496543,0.09447818,0.02183499,0.01277258,0.5480114,2.355576,1.704721,1.80649,2.134205,4.432471,5.397254,5.541121,5.568854,5.540051,5.502339,5.491198,5.422347,5.385063,5.60551,1.666318,1.629513,4.082637,5.147444,5.415402,5.48341,5.48945,5.432737,5.332029,5.238051,5.143365,5.064821,5.095662,5.32374,5.49875,5.724608,6.044355,1.285039,1.84126,0.5154338,0.05661752,2.637543,1.498356,1.559342,3.829242,4.617746,4.788348,5.078574,5.394636,5.814782,6.234907,6.574255,6.778305,6.942468,7.102724,0.041273,0.1425291,5.471432
-81.14114,0.1285988,0.0733776,0.0520998,0.1544223,0.09786703,0.02268661,0.01329207,0.5630044,2.41694,1.751102,1.85491,2.18862,4.528215,5.508997,5.655222,5.683533,5.654632,5.617023,5.60663,5.537654,5.50072,5.726064,1.712244,1.673811,4.173013,5.255036,5.527505,5.596588,5.6027,5.545115,5.443006,5.34791,5.252423,5.173427,5.20579,5.43887,5.618003,5.848829,6.175229,1.318658,1.886205,0.5301283,0.05869879,2.705143,1.539368,1.600193,3.912767,4.714664,4.888102,5.183314,5.504774,5.932067,6.359332,6.704445,6.912003,7.078969,7.241913,0.04277961,0.1473014,5.577868
-81.02102,0.1331026,0.07616052,0.05415956,0.15934,0.1013762,0.02357124,0.01383259,0.5783984,2.479872,1.798721,1.904601,2.24439,4.625967,5.622983,5.7716,5.800502,5.771513,5.734027,5.724419,5.655345,5.618793,5.849139,1.759411,1.719287,4.265332,5.364807,5.641857,5.712031,5.718215,5.659748,5.556226,5.460007,5.363728,5.284298,5.318234,5.556423,5.739773,5.975672,6.308859,1.353136,1.932215,0.5452335,0.06085528,2.774443,1.581482,1.64209,3.998061,4.813553,4.989872,5.290148,5.617091,6.051642,6.486159,6.837131,7.048253,7.218066,7.383741,0.0443407,0.1522318,5.686307
-80.9009,0.1377626,0.07904832,0.05630032,0.164412,0.1050098,0.02449014,0.01439501,0.5942037,2.544411,1.84761,1.955595,2.301547,4.725767,5.739255,5.8903,5.919805,5.890737,5.853398,5.844611,5.775466,5.739331,5.974787,1.807851,1.765973,4.359634,5.476801,5.7585,5.829781,5.836038,5.776679,5.67173,5.574385,5.477325,5.397478,5.433039,5.676447,5.86411,6.10519,6.445302,1.388494,1.979313,0.5607606,0.06308964,2.845483,1.624724,1.685059,4.085158,4.914454,5.093696,5.399116,5.731626,6.17355,6.615434,6.972356,7.187101,7.359807,7.528256,0.04595821,0.1573254,5.796786
-80.78078,0.1425842,0.08204492,0.05852524,0.169643,0.1087724,0.02544463,0.01498019,0.6104311,2.610598,1.897801,2.007925,2.360124,4.827656,5.857856,6.011365,6.041486,6.01235,5.97518,5.967255,5.898067,5.862383,6.103059,1.857597,1.813898,4.45596,5.59106,5.87748,5.949883,5.956214,5.895952,5.789564,5.691089,5.593259,5.513015,5.550255,5.798991,5.991067,6.237439,6.584614,1.424754,2.027524,0.5767211,0.06540461,2.918308,1.669126,1.729126,4.174097,5.017404,5.199613,5.510257,5.848423,6.297835,6.747201,7.110168,7.328594,7.50424,7.675506,0.04763416,0.1625875,5.909342
-80.66066,0.147573,0.08515437,0.0608376,0.1750379,0.1126682,0.02643608,0.01558906,0.6270913,2.678472,1.94933,2.061625,2.420156,4.931675,5.978832,6.134841,6.165592,6.136398,6.09942,6.092397,6.023197,5.987999,6.234008,1.908685,1.863096,4.554352,5.707629,5.99884,6.07238,6.078788,6.017612,5.909772,5.810164,5.711575,5.630956,5.669929,5.924108,6.120696,6.372473,6.726854,1.461937,2.076874,0.5931267,0.06780304,2.992959,1.714717,1.774319,4.264914,5.122444,5.307665,5.623615,5.967523,6.42454,6.881507,7.250614,7.47278,7.651413,7.82554,0.04937064,0.1680236,6.02401
-80.54054,0.1527347,0.08838088,0.0632408,0.1806017,0.1167021,0.0274659,0.01622257,0.6441956,2.748076,2.002229,2.11673,2.481678,5.037868,6.102227,6.260773,6.292167,6.262926,6.226166,6.220086,6.150905,6.116232,6.367688,1.961148,1.913599,4.654852,5.826551,6.122626,6.19732,6.203805,6.141705,6.0324,5.931656,5.832322,5.751348,5.792112,6.051849,6.253051,6.510348,6.87208,1.500068,2.127387,0.6099895,0.07028787,3.069483,1.761528,1.820665,4.357647,5.229614,5.417891,5.739231,6.088971,6.553712,7.018397,7.393742,7.619709,7.801376,7.97841,0.05116978,0.1736394,6.140831
-80.42042,0.1580751,0.09172882,0.0657384,0.1863396,0.1208789,0.02853556,0.01688171,0.6617555,2.819454,2.056535,2.173275,2.544725,5.146279,6.228089,6.389209,6.42126,6.391983,6.355467,6.350372,6.281243,6.247132,6.504153,2.015024,1.96544,4.757503,5.947873,6.248885,6.324749,6.331311,6.268277,6.157495,6.055613,5.955547,5.874241,5.916853,6.182267,6.388188,6.651123,7.020353,1.539167,2.17909,0.6273219,0.07286213,3.147924,1.809591,1.868193,4.452335,5.338956,5.530335,5.857147,6.21281,6.685395,7.157921,7.539601,7.76943,7.95418,8.134166,0.05303384,0.1794406,6.259841
-80.3003,0.1636004,0.09520272,0.06833407,0.1922569,0.1252034,0.02964659,0.0175675,0.6797826,2.892647,2.112284,2.231298,2.609333,5.256951,6.356463,6.520196,6.552918,6.523617,6.487372,6.483307,6.414263,6.380755,6.64346,2.070348,2.018654,4.86235,6.071641,6.377663,6.454713,6.461355,6.397376,6.285104,6.182081,6.0813,5.999684,6.044205,6.315416,6.526164,6.794856,7.171734,1.579261,2.23201,0.6451366,0.07552897,3.228329,1.858938,1.916933,4.549018,5.450511,5.645038,5.977408,6.339085,6.819636,7.300126,7.68824,7.921993,8.109877,8.292859,0.05496512,0.1854334,6.38108
-80.18018,0.1693168,0.09880727,0.07103163,0.1983592,0.1296809,0.03080057,0.01828103,0.698289,2.967703,2.169514,2.290835,2.675541,5.369929,6.487399,6.653782,6.68719,6.657878,6.621931,6.618941,6.550017,6.517153,6.785665,2.127159,2.073276,4.969438,6.197901,6.50901,6.587262,6.593985,6.52905,6.415277,6.311111,6.209628,6.127729,6.17422,6.451351,6.667035,6.941607,7.326287,1.620372,2.286174,0.6634466,0.07829163,3.310745,1.909603,1.966913,4.647736,5.564323,5.762044,6.100059,6.467843,6.956484,7.44506,7.839711,8.077451,8.268517,8.454544,0.05696601,0.191624,6.504588
-80.06006,0.175231,0.1025473,0.07383504,0.204652,0.1343166,0.03199916,0.01902341,0.7172869,3.044665,2.228262,2.351925,2.743386,5.48526,6.620945,6.790017,6.824125,6.794815,6.759195,6.757327,6.68856,6.656383,6.930826,2.185496,2.129341,5.078812,6.326702,6.642973,6.722444,6.729249,6.663348,6.548061,6.442752,6.340585,6.258426,6.306951,6.590128,6.810859,7.091436,7.484074,1.662525,2.34161,0.6822652,0.08115348,3.395223,1.961619,2.018165,4.748529,5.680436,5.881398,6.225145,6.59913,7.095985,7.592775,7.994064,8.235855,8.430155,8.619274,0.05903898,0.1980187,6.630406
-79.93994,0.1813496,0.106428,0.07674842,0.2111412,0.1391161,0.03324406,0.01979579,0.7367891,3.123583,2.288567,2.414607,2.812908,5.602991,6.75715,6.928951,6.963775,6.934479,6.899217,6.898519,6.829946,6.798501,7.079003,2.245398,2.186888,5.19052,6.458093,6.779603,6.86031,6.867198,6.800321,6.683507,6.577054,6.47422,6.39183,6.442453,6.731804,6.957697,7.244407,7.645162,1.705747,2.398346,0.7016061,0.08411798,3.481811,2.015023,2.070719,4.85144,5.798893,6.003144,6.352711,6.732993,7.23819,7.743321,8.151352,8.397259,8.594843,8.787103,0.0611866,0.2046242,6.758574
-79.81982,0.1876796,0.1104544,0.07977606,0.2178328,0.1440851,0.03453703,0.02059938,0.7568084,3.204503,2.350471,2.478921,2.884146,5.723169,6.896066,7.070635,7.106189,7.076923,7.042048,7.042571,6.974233,6.943565,7.230255,2.306905,2.245954,5.304608,6.592123,6.918949,7.000909,7.007883,6.940018,6.821667,6.714068,6.610586,6.527994,6.580782,6.876437,7.107609,7.400581,7.809616,1.750063,2.456412,0.7214834,0.08718873,3.570561,2.069849,2.124609,4.95651,5.919739,6.127328,6.482805,6.869481,7.383148,7.896749,8.311628,8.561717,8.762639,8.958086,0.06341151,0.2114473,6.889134
-79.6997,0.1942282,0.114632,0.08292238,0.2247329,0.1492294,0.03587992,0.02143543,0.7773581,3.287475,2.414013,2.544908,2.957141,5.845844,7.037744,7.21512,7.251422,7.222199,7.187745,7.189539,7.121475,7.091633,7.384643,2.37006,2.306578,5.421126,6.728844,7.061065,7.144295,7.151355,7.082492,6.962593,6.853849,6.749738,6.666972,6.721994,7.024087,7.260657,7.560023,7.977503,1.795499,2.515837,0.7419116,0.09036944,3.661525,2.126134,2.179866,5.063784,6.043022,6.253997,6.615475,7.008642,7.53091,8.053113,8.474946,8.729284,8.933596,9.132281,0.06571646,0.218495,7.02213
-79.57958,0.2010029,0.1189664,0.08619201,0.2318479,0.1545552,0.03727464,0.02230525,0.7984518,3.37255,2.479235,2.612611,3.031935,5.971063,7.182235,7.36246,7.399525,7.370362,7.33636,7.339478,7.271733,7.242764,7.542231,2.434906,2.368799,5.540123,6.868305,7.206001,7.290519,7.297667,7.227796,7.106336,6.996448,6.891729,6.80882,6.866147,7.174814,7.416903,7.7228,8.148893,1.842083,2.576651,0.7629053,0.09366395,3.754758,2.183917,2.236524,5.173306,6.168787,6.383199,6.75077,7.150526,7.681527,8.212466,8.641361,8.900016,9.107771,9.309745,0.06810429,0.2257747,7.157603
-79.45946,0.2080112,0.1234635,0.08958973,0.2391843,0.1600686,0.03872315,0.02321019,0.8201032,3.45978,2.546182,2.682072,3.108571,6.098879,7.329594,7.512709,7.550553,7.521465,7.487951,7.492448,7.425064,7.39702,7.703081,2.501486,2.432658,5.66165,7.010561,7.353812,7.439635,7.446873,7.375983,7.252951,7.14192,7.036615,6.953595,7.013299,7.328679,7.576412,7.888978,8.323856,1.889843,2.638885,0.7844799,0.09707622,3.850313,2.243235,2.294617,5.28512,6.297082,6.514981,6.888738,7.295185,7.835053,8.374862,8.810929,9.073969,9.285223,9.490536,0.07057792,0.2332938,7.295599
-79.33934,0.2152612,0.1281293,0.09312051,0.2467489,0.1657763,0.04022753,0.02415165,0.8423267,3.549216,2.614897,2.753336,3.187093,6.229343,7.479875,7.665921,7.704562,7.675565,7.642574,7.648506,7.58153,7.554463,7.867259,2.569844,2.498196,5.785757,7.155664,7.504552,7.591698,7.599028,7.527108,7.402494,7.290321,7.184453,7.101356,7.163511,7.485745,7.73925,8.058625,8.502463,1.938807,2.702571,0.8066507,0.1006104,3.948246,2.304128,2.35418,5.399273,6.427957,6.649392,7.02943,7.442671,7.99154,8.540356,8.983707,9.251202,9.466011,9.674714,0.07314041,0.2410601,7.436161
-79.21922,0.222761,0.13297,0.09678952,0.2545485,0.1716849,0.0417899,0.02513111,0.8651368,3.640914,2.685425,2.826448,3.267544,6.362506,7.633132,7.822153,7.861607,7.832718,7.800287,7.807712,7.741191,7.715155,8.03483,2.640028,2.565457,5.912498,7.303668,7.658276,7.746763,7.754186,7.681226,7.555019,7.441706,7.335299,7.25216,7.316843,7.646076,7.905482,8.231811,8.684788,1.989005,2.767741,0.8294338,0.1042706,4.048616,2.366637,2.41525,5.51581,6.56146,6.786483,7.172898,7.593034,8.151044,8.709005,9.159752,9.431774,9.650192,9.862338,0.07579489,0.2490815,7.579336
-79.0991,0.2305191,0.1379921,0.1006021,0.2625903,0.1778014,0.04341246,0.02615008,0.8885485,3.734929,2.757813,2.901454,3.349972,6.498423,7.789423,7.981459,8.021745,7.992983,7.96115,7.970126,7.90411,7.879162,8.205862,2.712084,2.634485,6.041925,7.454629,7.815041,7.904886,7.912404,7.838395,7.710584,7.596134,7.489214,7.406069,7.473357,7.809737,8.075177,8.408606,8.870903,2.040465,2.834427,0.8528456,0.1080613,4.151481,2.430803,2.477862,5.634781,6.697641,6.926305,7.319194,7.74633,8.313619,8.880866,9.339124,9.615743,9.837829,10.05347,0.07854461,0.2573662,7.725169
-78.97898,0.2385443,0.1432024,0.1045639,0.2708816,0.1841329,0.04509752,0.02721015,0.912577,3.831316,2.832108,2.978402,3.434422,6.637147,7.948804,8.1439,8.185034,8.156417,8.125221,8.135811,8.070351,8.046548,8.380423,2.786061,2.705323,6.174093,7.608604,7.974903,8.066126,8.073741,7.998671,7.869245,7.753663,7.646255,7.563143,7.633118,7.976795,8.248405,8.589083,9.060885,2.093219,2.902663,0.8769027,0.111987,4.256901,2.496669,2.542055,5.756232,6.836553,7.06891,7.46837,7.902612,8.479321,9.055997,9.521882,9.803172,10.02898,10.24817,0.08139294,0.2659228,7.873708
-78.85886,0.2468456,0.1486079,0.1086806,0.27943,0.1906869,0.04684745,0.02831296,0.9372379,3.930136,2.908359,3.05734,3.520942,6.778734,8.111333,8.309532,8.351535,8.323081,8.292563,8.30483,8.239978,8.21738,8.558583,2.862007,2.778018,6.309057,7.765648,8.137921,8.23054,8.238254,8.162113,8.031063,7.914351,7.806485,7.723445,7.796189,8.147317,8.425234,8.773315,9.254811,2.147297,2.972484,0.9016225,0.1160524,4.364937,2.564278,2.607867,5.880214,6.978246,7.214349,7.620481,8.061936,8.648209,9.234457,9.708087,9.994121,10.22372,10.44651,0.08434337,0.27476,8.024999
-78.73874,0.2554323,0.1542156,0.1129582,0.2882432,0.197471,0.04866473,0.02946022,0.9625474,4.031446,2.986616,3.138318,3.609582,6.92324,8.27707,8.478416,8.521306,8.493036,8.463238,8.477246,8.413058,8.391726,8.740413,2.939975,2.852617,6.446875,7.925822,8.304154,8.398188,8.406003,8.32878,8.196098,8.07826,7.969965,7.887038,7.962636,8.321371,8.605738,8.961377,9.452759,2.202731,3.043924,0.9270224,0.1202623,4.475652,2.633676,2.675337,6.006777,7.122774,7.362678,7.775582,8.224359,8.820339,9.416307,9.8978,10.18865,10.42209,10.64855,0.08739948,0.2838868,8.179092
-78.61862,0.2643141,0.1600332,0.1174029,0.2973292,0.2044932,0.05055191,0.03065371,0.9885218,4.135307,3.066929,3.221386,3.70039,7.070723,8.446075,8.650613,8.694408,8.666343,8.637309,8.653125,8.589657,8.569655,8.925986,3.020015,2.929168,6.587603,8.089183,8.473663,8.56913,8.577048,8.498734,8.364409,8.245452,8.136758,8.053986,8.132527,8.499028,8.789989,9.153345,9.65481,2.259555,3.117018,0.9531207,0.1246218,4.589111,2.704906,2.744506,6.135971,7.270192,7.51395,7.933728,8.389937,8.995772,9.601607,10.09108,10.38683,10.62418,10.85435,0.09056502,0.2933125,8.336036
-78.4985,0.273501,0.1660684,0.1220213,0.3066963,0.2117616,0.05251165,0.03189529,1.015178,4.241783,3.149351,3.306598,3.793419,7.221241,8.618409,8.826184,8.870905,8.843066,8.814839,8.832533,8.769844,8.751239,9.115374,3.102181,3.00772,6.731299,8.255793,8.646509,8.743428,8.751452,8.672036,8.536059,8.415988,8.306928,8.224357,8.305928,8.680359,8.978062,9.349297,9.861044,2.3178,3.191803,0.9799358,0.1291359,4.70538,2.778017,2.815414,6.26785,7.420553,7.668221,8.094976,8.558728,9.174568,9.79042,10.288,10.58873,10.83003,11.06398,0.09384382,0.3030467,8.49588
-78.37838,0.2830032,0.1723292,0.12682,0.3163529,0.2192847,0.05454672,0.03318686,1.042533,4.350935,3.233936,3.394005,3.888719,7.374853,8.794134,9.005192,9.050859,9.023268,8.995896,9.015537,8.953689,8.936548,9.308654,3.186527,3.088323,6.878025,8.425713,8.822753,8.921145,8.929276,8.848749,8.711111,8.589933,8.48054,8.398215,8.48291,8.865438,9.170032,9.549312,10.07154,2.377501,3.268316,1.007487,0.13381,4.824524,2.853057,2.888104,6.402465,7.573915,7.825548,8.259385,8.730793,9.356786,9.982809,10.48862,10.7944,11.03973,11.2775,0.09723989,0.3130994,8.658676
-78.25826,0.2928313,0.1788239,0.1318061,0.3263077,0.2270713,0.05665997,0.03453043,1.070604,4.46283,3.320738,3.483664,3.986346,7.531621,8.973315,9.187701,9.234335,9.207015,9.180546,9.202208,9.141263,9.125655,9.505902,3.273109,3.171029,7.02784,8.599004,9.002461,9.102344,9.110586,9.028936,8.889629,8.767352,8.657661,8.575631,8.663544,9.054337,9.365977,9.753471,10.28639,2.438694,3.346595,1.035793,0.1386496,4.946614,2.930073,2.962619,6.539872,7.730333,7.985988,8.427014,8.906191,9.542491,10.17884,10.69301,11.00392,11.25334,11.495,0.1007573,0.3234807,8.824475
-78.13814,0.3029965,0.1855612,0.1369866,0.3365697,0.2351304,0.05885436,0.03592808,1.099411,4.577533,3.409814,3.575628,4.086352,7.691606,9.156014,9.373777,9.421399,9.394373,9.368856,9.392614,9.332638,9.318635,9.707195,3.361985,3.255891,7.180807,8.775732,9.185695,9.287091,9.295444,9.212663,9.071679,8.948311,8.838359,8.756674,8.847901,9.247132,9.565976,9.961855,10.50568,2.501413,3.426677,1.064875,0.1436604,5.07172,3.009118,3.039002,6.680126,7.889865,8.149599,8.597921,9.084984,9.731745,10.37857,10.90123,11.21735,11.47092,11.71653,0.1044004,0.3342011,8.99333
-78.01802,0.3135099,0.19255,0.1423692,0.3471482,0.2434713,0.06113299,0.03738196,1.12897,4.695114,3.50122,3.669957,4.188793,7.85487,9.342299,9.563485,9.612116,9.58541,9.560895,9.586827,9.527887,9.515565,9.912612,3.453213,3.342964,7.336988,8.955959,9.372523,9.47545,9.483918,9.399995,9.257328,9.132877,9.022702,8.941413,9.036054,9.443901,9.770109,10.17455,10.72949,2.565694,3.508604,1.094752,0.1488483,5.199913,3.090242,3.1173,6.823281,8.052571,8.316442,8.772168,9.267233,9.924612,10.58208,11.11335,11.43476,11.69255,11.94217,0.1081736,0.3452715,9.165294
-77.8979,0.3243833,0.1997996,0.1479616,0.3580525,0.2521037,0.06349903,0.03889433,1.159301,4.815642,3.595017,3.766707,4.293727,8.021477,9.532236,9.756892,9.806555,9.780194,9.756735,9.784919,9.727085,9.71652,10.12224,3.546853,3.432302,7.496448,9.139753,9.56301,9.667489,9.676075,9.591001,9.446642,9.321118,9.210761,9.129922,9.228079,9.644721,9.978457,10.39164,10.95792,2.631575,3.592413,1.125446,0.1542194,5.331267,3.173498,3.197557,6.969396,8.218511,8.486577,8.949817,9.453003,10.12116,10.78942,11.32944,11.65622,11.91831,12.17199,0.1120814,0.3567031,9.340422
-77.77778,0.3356288,0.2073196,0.153772,0.3692924,0.2610375,0.0659558,0.0404675,1.190423,4.939187,3.691264,3.86594,4.401212,8.191494,9.725892,9.954068,10.00478,9.978795,9.956446,9.986964,9.930308,9.92158,10.33615,3.642966,3.523961,7.659252,9.32718,9.757226,9.863277,9.871983,9.785748,9.63969,9.513105,9.402607,9.322274,9.424052,9.849673,10.1911,10.61321,11.19105,2.699093,3.678147,1.156978,0.1597799,5.465858,3.25894,3.279821,7.118529,8.387744,8.660066,9.13093,9.642358,10.32145,11.00068,11.54957,11.88181,12.14825,12.40606,0.1161285,0.3685075,9.518768
-77.65766,0.3472588,0.2151199,0.1598086,0.3808781,0.2702831,0.06850674,0.0421039,1.222356,5.065823,3.790022,3.967716,4.511307,8.364985,9.923337,10.15508,10.20688,10.18128,10.1601,10.19304,10.13763,10.13082,10.55443,3.741616,3.618001,7.825468,9.518309,9.955238,10.06288,10.07171,9.984305,9.836544,9.708908,9.598313,9.518543,9.62405,10.05884,10.40813,10.83935,11.42898,2.768288,3.765846,1.189371,0.1655362,5.603761,3.346623,3.36414,7.270739,8.560335,8.83697,9.315573,9.835363,10.52555,11.21591,11.77381,12.1116,12.38245,12.64446,0.1203199,0.3806964,9.700389
-77.53754,0.3592864,0.2232109,0.1660803,0.3928197,0.279851,0.07115541,0.04380607,1.255121,5.195625,3.891356,4.072097,4.624073,8.542019,10.12464,10.36,10.4129,10.38773,10.36778,10.40322,10.34914,10.34434,10.77717,3.842866,3.714481,7.995162,9.713208,10.15712,10.26638,10.27533,10.18674,10.03727,9.908599,9.797952,9.718806,9.828152,10.2723,10.62963,11.07015,11.6718,2.839199,3.855553,1.222646,0.1714952,5.745057,3.436605,3.450564,7.426085,8.736345,9.017355,9.50381,10.03208,10.73354,11.43519,12.00224,12.34566,12.621,12.88726,0.1246605,0.3932822,9.885341
-77.41742,0.3717247,0.2316032,0.172596,0.405128,0.2897523,0.0739055,0.0455766,1.288738,5.328668,3.995329,4.179149,4.739572,8.722664,10.32988,10.56891,10.62293,10.59822,10.57954,10.61758,10.56491,10.5622,11.00445,3.946784,3.813461,8.168405,9.911948,10.36294,10.47383,10.48291,10.39314,10.24195,10.11225,10.0016,9.92314,10.03644,10.49013,10.85569,11.3057,11.9196,2.911866,3.947312,1.256828,0.1776637,5.889825,3.528942,3.539142,7.584631,8.915838,9.201285,9.695707,10.23259,10.94548,11.65859,12.23492,12.58407,12.86396,13.13454,0.1291557,0.4062775,10.07368
-77.2973,0.3845875,0.2403078,0.1793652,0.4178139,0.2999984,0.07676084,0.04741823,1.323228,5.465031,4.102009,4.288937,4.857867,8.90699,10.53911,10.78186,10.83703,10.81281,10.79548,10.8362,10.78503,10.78449,11.23637,4.053435,3.915003,8.345266,10.1146,10.57277,10.68531,10.69453,10.60356,10.45065,10.31994,10.20933,10.13162,10.24899,10.71244,11.0864,11.54609,12.17249,2.986331,4.041167,1.291939,0.1840489,6.038148,3.623695,3.629926,7.746437,9.098881,9.388825,9.891333,10.43695,11.16144,11.88618,12.47194,12.8269,13.11142,13.38638,0.1338107,0.4196953,10.26547
-77.17718,0.3978891,0.2493363,0.1863976,0.4308885,0.3106008,0.07972541,0.04933379,1.358613,5.604794,4.211462,4.401527,4.979023,9.095068,10.75243,10.99895,11.05529,11.03159,11.01567,11.05917,11.00957,11.0113,11.473,4.16289,4.019172,8.525818,10.32124,10.78668,10.90091,10.91026,10.81808,10.66345,10.53174,10.42123,10.34434,10.46589,10.93929,11.32184,11.79143,12.43057,3.062636,4.137162,1.328004,0.190658,6.190109,3.720924,3.72297,7.911568,9.285539,9.580044,10.09075,10.64524,11.38149,12.11804,12.71337,13.07422,13.36345,13.64286,0.1386312,0.4335491,10.46077
-77.05706,0.411644,0.2587005,0.1937033,0.4443636,0.3215719,0.08280334,0.05132621,1.394915,5.748038,4.323759,4.516989,5.103106,9.286971,10.9699,11.22024,11.27778,11.25463,11.24018,11.28656,11.23863,11.24272,11.71446,4.27522,4.126032,8.710133,10.53194,11.00476,11.12068,11.13017,11.03678,10.88042,10.74773,10.63737,10.56136,10.68723,11.17079,11.56211,12.0418,12.69393,3.140824,4.235344,1.365048,0.1974988,6.345795,3.820692,3.818326,8.080088,9.475881,9.775009,10.29404,10.85752,11.60572,12.35425,12.95929,13.32613,13.62013,13.90406,0.143623,0.4478527,10.65963
-76.93694,0.4258675,0.2684128,0.2012927,0.4582508,0.3329239,0.08599888,0.05339856,1.432157,5.894847,4.438971,4.635393,5.230184,9.482772,11.19159,11.44581,11.50458,11.48201,11.46911,11.51845,11.47228,11.47884,11.96081,4.390497,4.23565,8.898286,10.74677,11.22707,11.34472,11.35435,11.25973,11.10164,10.96799,10.85783,10.78278,10.91308,11.40701,11.80731,12.29731,12.96268,3.220939,4.335759,1.403096,0.2045791,6.505294,3.923062,3.91605,8.252063,9.669974,9.973791,10.50127,11.07386,11.83418,12.59487,13.20977,13.5827,13.88154,14.17006,0.148792,0.4626204,10.86213
-76.81682,0.440575,0.2784857,0.2091768,0.4725625,0.34467,0.08931648,0.055554,1.470363,6.045305,4.557169,4.756811,5.360327,9.682546,11.4176,11.67574,11.73576,11.71381,11.70252,11.75494,11.71062,11.71974,12.21217,4.508794,4.348095,9.090352,10.96582,11.4537,11.57309,11.58287,11.48702,11.32719,11.1926,11.0827,11.00869,11.14355,11.64806,12.05753,12.55805,13.23692,3.303025,4.438454,1.442175,0.2119069,6.668695,4.028099,4.016197,8.427561,9.867889,10.17646,10.7125,11.29435,12.06697,12.84,13.4649,13.844,14.14777,14.44094,0.1541444,0.4778668,11.06831
-76.6967,0.4557828,0.2889326,0.2173669,0.4873113,0.3568233,0.09276073,0.05779583,1.509555,6.199501,4.678429,4.881316,5.493604,9.886371,11.64799,11.91011,11.97141,11.95012,11.94051,11.99611,11.95373,11.96553,12.46863,4.630189,4.463436,9.28641,11.18915,11.68472,11.80588,11.81581,11.71871,11.55715,11.42164,11.31206,11.23915,11.37871,11.89403,12.31287,12.82413,13.51677,3.38713,4.543479,1.482312,0.2194908,6.83609,4.13587,4.118827,8.606649,10.0697,10.38308,10.92782,11.51906,12.30415,13.0897,13.72476,14.11013,14.41889,14.71679,0.1596865,0.4936071,11.27826
-76.57658,0.4715075,0.2997671,0.2258746,0.50251,0.3693977,0.09633639,0.06012749,1.549759,6.357523,4.802828,5.008984,5.630088,10.09432,11.88284,12.149,12.21161,12.19101,12.18316,12.24205,12.20171,12.21628,12.73029,4.754759,4.581745,9.486536,11.41686,11.92022,12.04316,12.05325,11.9549,11.7916,11.65519,11.54599,11.47427,11.61866,12.14501,12.57343,13.09565,13.80232,3.4733,4.650882,1.523533,0.2273392,7.007573,4.246444,4.223996,8.789398,10.27547,10.59374,11.14729,11.74805,12.5458,13.34407,13.98943,14.38117,14.695,14.99769,0.1654251,0.509857,11.49202
-76.45646,0.4877662,0.3110033,0.2347121,0.5181719,0.3824075,0.1000484,0.06255254,1.591,6.519463,4.930442,5.139891,5.769852,10.30648,12.12224,12.39249,12.45644,12.43656,12.43055,12.49284,12.45466,12.47211,12.99724,4.882583,4.703094,9.690812,11.64901,12.16027,12.28503,12.29527,12.19567,12.03063,11.89334,11.78459,11.71414,11.8635,12.4011,12.83931,13.37272,14.0937,3.561582,4.760715,1.565867,0.2354611,7.183239,4.35989,4.331766,8.975877,10.48528,10.8085,11.371,11.98142,12.79201,13.60317,14.25899,14.6572,14.97618,15.28374,0.1713668,0.5266325,11.70967
-76.33634,0.5045767,0.322656,0.2438921,0.5343108,0.3958672,0.1039019,0.06507469,1.633302,6.685415,5.061351,5.274117,5.912971,10.52293,12.36628,12.64067,12.70599,12.68688,12.68277,12.74858,12.71265,12.7331,13.26959,5.013744,4.827559,9.899319,11.8857,12.40496,12.53156,12.54196,12.4411,12.27432,12.13617,12.02793,11.95884,12.11331,12.6624,13.11062,13.65544,14.39101,3.652026,4.873028,1.609342,0.2438658,7.363188,4.476281,4.442198,9.166159,10.69921,11.02745,11.59901,12.21923,13.04285,13.86709,14.53353,14.93831,15.26252,15.57501,0.1775188,0.5439502,11.93127
-76.21622,0.5219572,0.3347402,0.2534275,0.5509406,0.409792,0.1079022,0.06769777,1.676692,6.855472,5.195638,5.411741,6.059524,10.74374,12.61503,12.89362,12.96033,12.94204,12.93992,13.00936,12.97579,12.99936,13.54744,5.148324,4.955216,10.11214,12.127,12.65438,12.78283,12.7934,12.69127,12.52275,12.38377,12.27611,12.20846,12.36819,12.92901,13.38745,13.94393,14.69437,3.744682,4.987875,1.653989,0.2525628,7.547519,4.595688,4.555354,9.360318,10.91732,11.25065,11.83142,12.46158,13.29841,14.13593,14.81313,15.22458,15.5541,15.87161,0.1838883,0.5618272,12.15689
-76.0961,0.5399267,0.3472717,0.2633321,0.5680759,0.4241977,0.1120548,0.07042578,1.721197,7.029734,5.333387,5.552847,6.209587,10.96901,12.86858,13.15142,13.21957,13.20212,13.20209,13.27527,13.24418,13.27098,13.83091,5.286409,5.086144,10.32936,12.373,12.90861,13.03894,13.04968,12.94627,12.77602,12.63623,12.52923,12.46311,12.62825,13.20103,13.66992,14.2383,15.00389,3.8396,5.105307,1.699837,0.2615618,7.736335,4.718188,4.6713,9.558427,11.13971,11.47819,12.06829,12.70853,13.55877,14.40976,15.09789,15.51611,15.85102,16.17361,0.1904828,0.5802811,12.3866
-75.97598,0.5585047,0.3602668,0.2736197,0.5857313,0.4391003,0.1163653,0.07326289,1.766844,7.2083,5.474681,5.697518,6.363241,11.19881,13.12702,13.41418,13.48378,13.46723,13.46936,13.54641,13.51792,13.54807,14.12009,5.428087,5.220422,10.55106,12.62379,13.16773,13.29997,13.31088,13.20619,13.0342,12.89364,12.78736,12.72287,12.89357,13.47857,13.95814,14.53865,15.3197,3.936834,5.22538,1.746917,0.270873,7.92974,4.843857,4.790099,9.760563,11.36644,11.71015,12.30971,12.96017,13.82402,14.68867,15.3879,15.81299,16.15337,16.48113,0.1973103,0.5993301,12.62046
-75.85586,0.5777111,0.3737424,0.2843052,0.6039223,0.4545165,0.1208398,0.07621341,1.813661,7.391271,5.61961,5.84584,6.520569,11.43324,13.39043,13.68196,13.75306,13.73745,13.74182,13.82288,13.7971,13.83074,14.41509,5.573446,5.358132,10.77733,12.87946,13.43184,13.56601,13.5771,13.47112,13.2974,13.15609,13.05062,12.98784,13.16427,13.76173,14.25221,14.84512,15.64191,4.036435,5.348149,1.79526,0.2805068,8.127841,4.972774,4.91182,9.966803,11.59759,11.9466,12.55576,13.21659,14.09423,14.97275,15.68323,16.1153,16.46125,16.79424,0.2043786,0.6189927,12.85856
-75.73574,0.5975669,0.3877157,0.2954036,0.6226644,0.4704636,0.1254844,0.07928181,1.861676,7.578752,5.768263,5.997902,6.681653,11.67238,13.65892,13.95488,14.0275,14.01287,14.01959,14.10477,14.08183,14.11909,14.71603,5.722578,5.499359,11.00826,13.14008,13.70103,13.83715,13.84843,13.74114,13.56571,13.42367,13.31908,13.25813,13.44044,14.05062,14.55225,15.1578,15.97065,4.138458,5.47367,1.8449,0.290474,8.330748,5.105018,5.03653,10.17723,11.83325,12.18763,12.80653,13.47788,14.36951,15.2621,15.984,16.42315,16.77474,17.11304,0.2116962,0.6392884,13.10096
-75.61562,0.6180933,0.4022051,0.3069306,0.6419739,0.4869593,0.1303053,0.08247276,1.910918,7.770849,5.920731,6.153794,6.846578,11.91632,13.93256,14.23301,14.30719,14.2936,14.30275,14.3922,14.37221,14.41322,15.02302,5.875578,5.644188,11.24395,13.40577,13.97538,14.11348,14.12495,14.01637,13.83921,13.69648,13.59286,13.53384,13.72218,14.34536,14.85838,15.47684,16.30605,4.242959,5.602001,1.89587,0.3007858,8.538571,5.240672,5.1643,10.39191,12.07351,12.43332,13.06209,13.74411,14.64993,15.55679,16.29028,16.73663,17.09394,17.43764,0.2192715,0.6602368,13.34773
-75.4955,0.6393125,0.4172291,0.3189025,0.6618672,0.504022,0.1353092,0.08579111,1.961418,7.967672,6.077108,6.313608,7.015433,12.16515,14.21146,14.51646,14.59223,14.57972,14.5914,14.68524,14.66836,14.71326,15.33618,6.03254,5.792706,11.48448,13.6766,14.255,14.3951,14.40677,14.29687,14.118,13.97462,13.87205,13.81506,14.00962,14.64604,15.1707,15.80233,16.64823,4.349994,5.7332,1.948203,0.3114535,8.751427,5.37982,5.295202,10.61094,12.31843,12.68376,13.32255,14.01537,14.93559,15.85693,16.60218,17.05583,17.41896,17.76813,0.2271136,0.6818585,13.59894
-75.37538,0.6612472,0.4328071,0.3313362,0.6823615,0.5216705,0.140503,0.08924186,2.013206,8.169331,6.23749,6.477437,7.188307,12.41896,14.4957,14.80531,14.88271,14.87133,14.88564,14.98403,14.97037,15.0193,15.65562,6.193563,5.945003,11.72994,13.95266,14.53997,14.6821,14.69397,14.58276,14.40218,14.25817,14.15675,14.1019,14.30285,14.9528,15.48935,16.13442,16.99733,4.45962,5.867327,2.001934,0.3224891,8.96943,5.522549,5.429307,10.83439,12.56812,12.93903,13.58797,14.29176,15.22658,16.16261,16.91979,17.38085,17.74988,18.10461,0.2352316,0.7041745,13.85469
-75.25526,0.6839209,0.4489591,0.3442493,0.7034741,0.5399244,0.1458937,0.09283026,2.066313,8.37594,6.401975,6.645379,7.365289,12.67785,14.78539,15.09967,15.17873,15.16853,15.18558,15.28865,15.27836,15.33147,15.98146,6.358747,6.10117,11.98043,14.23407,14.8304,14.97458,14.98666,14.87413,14.69185,14.54726,14.44706,14.39447,14.60199,15.26573,15.81444,16.47323,17.35346,4.571898,6.004442,2.057099,0.3339048,9.1927,5.668945,5.566692,11.06236,12.82265,13.19922,13.85846,14.57337,15.523,16.47393,17.24321,17.7118,18.08682,18.44718,0.2436349,0.7272064,14.11503
-75.13514,0.707358,0.465706,0.3576599,0.7252231,0.5588039,0.1514886,0.09656172,2.120772,8.587616,6.570663,6.817531,7.546472,12.94192,15.08062,15.39963,15.48039,15.47143,15.49131,15.59922,15.59244,15.64988,16.31382,6.528195,6.261303,12.23606,14.52091,15.12637,15.27264,15.28493,15.17108,14.9871,14.84196,14.74309,14.69287,14.90715,15.58497,16.1461,16.81888,17.71678,4.686886,6.144608,2.113734,0.3457132,9.42136,5.8191,5.707431,11.29492,13.08212,13.46443,14.1341,14.86029,15.82493,16.79098,17.57254,18.04877,18.42987,18.79595,0.2523335,0.7509767,14.38005
-75.01502,0.7315834,0.4830691,0.3715869,0.747627,0.5783298,0.1572953,0.1004419,2.176614,8.804476,6.743657,6.993994,7.731953,13.21126,15.38149,15.70529,15.7878,15.78013,15.80295,15.91584,15.91273,15.97465,16.65284,6.702011,6.425495,12.49691,14.81327,15.428,15.57637,15.58888,15.4737,15.28804,15.1424,15.04495,14.99723,15.21844,15.91062,16.48445,17.17151,18.08741,4.804646,6.287887,2.171876,0.3579271,9.655532,5.973105,5.851604,11.53217,13.34661,13.73473,14.41499,15.15261,16.13248,17.11386,17.90788,18.39187,18.77914,19.15102,0.2613374,0.7755082,14.64982
-74.89489,0.7566228,0.5010707,0.3860498,0.7707047,0.5985234,0.1633218,0.1044766,2.233873,9.026644,6.921062,7.174871,7.921826,13.48596,15.6881,16.01676,16.10104,16.09472,16.1206,16.23863,16.23933,16.3059,16.99862,6.880303,6.593846,12.7631,15.11127,15.73538,15.88588,15.89861,15.78211,15.59477,15.44867,15.35274,15.30764,15.53597,16.24282,16.82961,17.53125,18.4655,4.925241,6.434343,2.231565,0.3705602,9.895344,6.131054,5.999289,11.77419,13.61622,14.01023,14.70122,15.45043,16.44575,17.44267,18.24933,18.74119,19.13473,19.5125,0.270657,0.8008247,14.92443
-74.77477,0.7825029,0.5197339,0.401069,0.7944757,0.619407,0.1695761,0.1086719,2.292583,9.254242,7.102986,7.360268,8.116192,13.76614,16.00056,16.33414,16.42024,16.41533,16.44438,16.5677,16.57237,16.64375,17.35131,7.063181,6.766455,13.03471,15.415,16.04861,16.20126,16.21423,16.09639,15.9074,15.76087,15.66657,15.62422,15.85988,16.58169,17.18172,17.89824,18.85119,5.048733,6.584041,2.292838,0.3836261,10.14093,6.293043,6.150567,12.02107,13.89103,14.29101,14.99289,15.75384,16.76482,17.77752,18.597,19.09685,19.49676,19.8805,0.2803033,0.8269505,15.20396
-74.65465,0.8092512,0.5390824,0.4166653,0.8189602,0.6410033,0.1760668,0.1130342,2.352779,9.487397,7.289538,7.55029,8.315149,14.05189,16.31897,16.65753,16.74548,16.74205,16.77438,16.90317,16.91197,16.98832,17.71103,7.250757,6.943425,13.31186,15.72457,16.3678,16.52264,16.53585,16.41667,16.22603,16.07912,15.98656,15.94709,16.19028,16.92735,17.54092,18.27261,19.24462,5.17519,6.737048,2.355736,0.3971392,10.39241,6.459172,6.305522,12.2729,14.17115,14.57718,15.29008,16.06295,17.08981,18.11851,18.951,19.45896,19.86532,20.25512,0.2902873,0.8539108,15.48849
-74.53453,0.8368959,0.5591409,0.4328607,0.8441785,0.663336,0.1828026,0.1175701,2.414497,9.726238,7.48083,7.745049,8.518803,14.34331,16.64344,16.98704,17.07689,17.07499,17.11073,17.24515,17.25825,17.33974,18.07791,7.443146,7.124861,13.59465,16.04008,16.69305,16.8501,16.86356,16.74305,16.55077,16.40354,16.31282,16.27636,16.52729,17.27994,17.90733,18.6545,19.64594,5.304676,6.893431,2.420299,0.4111141,10.64993,6.629541,6.464239,12.52978,14.45667,14.86882,15.59291,16.37786,17.42082,18.46574,19.31142,19.82762,20.24053,20.63648,0.3006207,0.8817314,15.7781
-74.41441,0.8654661,0.5799349,0.4496776,0.870152,0.6864293,0.1897926,0.1222862,2.477773,9.970899,7.676977,7.944657,8.727256,14.64052,16.97407,17.32278,17.41457,17.41426,17.45354,17.59377,17.61133,17.69815,18.45209,7.640465,7.310869,13.88319,16.36163,17.02448,17.18377,17.19748,17.07563,16.88174,16.73422,16.64547,16.61217,16.87104,17.63958,18.28109,19.04406,20.0553,5.437259,7.05326,2.486571,0.425566,10.91363,6.804252,6.626803,12.79181,14.74769,15.16604,15.90147,16.69865,17.75794,18.81932,19.67839,20.20294,20.62251,21.02469,0.3113153,0.910439,16.07288
-74.29429,0.8949921,0.6014908,0.4671396,0.8969022,0.7103082,0.1970462,0.1271897,2.542644,10.22151,7.878097,8.149227,8.940617,14.94362,17.31097,17.66486,17.75864,17.75999,17.80292,17.94913,17.97134,18.06367,18.83371,7.842834,7.501559,14.17758,16.68935,17.36219,17.52374,17.53771,17.41452,17.21903,17.07128,16.98461,16.95462,17.22165,18.0064,18.66235,19.44144,20.47285,5.573009,7.216603,2.554592,0.4405105,11.18365,6.983412,6.793304,13.05907,15.0443,15.46894,16.21586,17.02545,18.10129,19.17936,20.052,20.58504,21.01136,21.41987,0.3223835,0.9400609,16.37291
-74.17417,0.9255047,0.6238359,0.4852709,0.9244516,0.7349986,0.2045732,0.132288,2.609149,10.47822,8.084309,8.358878,9.158995,15.25272,17.65425,18.0134,18.1092,18.11228,18.15899,18.31138,18.33841,18.43643,19.2229,8.050377,7.697042,14.47795,17.02332,17.70629,17.87013,17.88438,17.75985,17.56277,17.41485,17.33038,17.30384,17.57925,18.38055,19.05124,19.84677,20.89875,5.711995,7.383533,2.624409,0.4559638,11.46012,7.167127,6.963831,13.33167,15.3466,15.77761,16.53618,17.35835,18.45098,19.54597,20.43239,20.97403,21.4072,21.82213,0.333838,0.9706254,16.67828
-74.05405,0.957036,0.6469984,0.5040967,0.952823,0.7605272,0.2123836,0.1375886,2.677326,10.74116,8.295736,8.573728,9.382501,15.56793,18.00404,18.36849,18.46636,18.47124,18.52189,18.68062,18.71266,18.81657,19.6198,8.263218,7.897433,14.7844,17.36368,18.05689,18.22306,18.23759,18.11171,17.91307,17.76503,17.68289,17.65995,17.94398,18.76216,19.4479,20.26022,21.33314,5.85429,7.554122,2.696064,0.4719424,11.74321,7.355508,7.138478,13.60971,15.65471,16.09217,16.86254,17.69746,18.80711,19.91926,20.81964,21.37003,21.81016,22.2316,0.345692,1.002161,16.98909
-73.93393,0.9896189,0.6710076,0.523643,0.9820399,0.7869214,0.2204879,0.1430996,2.747215,11.01048,8.512504,8.793901,9.611249,15.88936,18.36044,18.73027,18.83026,18.83701,18.89171,19.05699,19.09423,19.20422,20.02457,8.481487,8.102849,15.09705,17.71053,18.41412,18.58264,18.59745,18.47024,18.27006,18.12194,18.04227,18.0231,18.31597,19.15137,19.85249,20.68193,21.77621,5.999967,7.728443,2.769604,0.4884634,12.03305,7.548668,7.317336,13.89328,15.96872,16.41271,17.19505,18.04289,19.16979,20.29934,21.2139,21.77315,22.22034,22.64839,0.3579589,1.034699,17.30541
-73.81381,1.023287,0.6958936,0.5439368,1.012127,0.8142095,0.2288969,0.148829,2.818856,11.28632,8.734741,9.019521,9.845356,16.21713,18.72356,19.09885,19.201,19.2097,19.2686,19.44062,19.48326,19.59954,20.43735,8.705313,8.313409,15.41602,18.06398,18.77809,18.94898,18.96409,18.83554,18.63384,18.48572,18.40865,18.3934,18.69535,19.54832,20.26516,21.11206,22.22809,6.1491,7.906572,2.845076,0.5055445,12.32981,7.746721,7.500504,14.1825,16.28873,16.73934,17.53381,18.39475,19.53914,20.68634,21.61526,22.18352,22.63787,23.07262,0.3706529,1.068269,17.62735
-73.69369,1.058077,0.7216879,0.5650063,1.043108,0.8424208,0.237622,0.1547855,2.892291,11.56883,8.962578,9.250716,10.08494,16.55136,19.09354,19.47434,19.5787,19.58942,19.65268,19.83164,19.87988,20.00265,20.85828,8.934833,8.529235,15.74142,18.42417,19.14891,19.32221,19.33763,19.20773,19.00453,18.85648,18.78214,18.77099,19.08227,19.95316,20.68605,21.55077,22.68897,6.301765,8.088585,2.922529,0.523204,12.63363,7.949785,7.688078,14.47746,16.61486,17.07217,17.87894,18.75315,19.91526,21.08036,22.02386,22.60125,23.06287,23.50442,0.3837884,1.102903,17.95499
-73.57357,1.094023,0.7484228,0.5868805,1.075009,0.8715854,0.2466746,0.160978,2.967563,11.85818,9.196149,9.487617,10.33012,16.89216,19.47048,19.85687,19.96349,19.97632,20.04407,20.23018,20.28423,20.41371,21.28752,9.170182,8.750451,16.07338,18.79119,19.52671,19.70244,19.71817,19.58695,19.38228,19.23434,19.16288,19.15601,19.47686,20.36604,21.11532,21.99822,23.15902,6.45804,8.274559,3.00201,0.5414604,12.94468,8.157981,7.88016,14.77827,16.94722,17.41131,18.23054,19.1182,20.29829,21.48153,22.43981,23.02647,23.49547,23.94391,0.3973804,1.138633,18.28843
-73.45345,1.131163,0.7761317,0.6095894,1.107856,0.9017342,0.2560668,0.1674156,3.044714,12.1545,9.435591,9.730356,10.58102,17.23966,19.85451,20.24656,20.3555,20.3705,20.44291,20.63638,20.69644,20.83286,21.72522,9.411501,8.977185,16.41203,19.16518,19.91161,20.0898,20.10586,19.9733,19.76719,19.61944,19.55101,19.54858,19.87927,20.7871,21.55313,22.45458,23.63839,6.618004,8.464574,3.083571,0.5603332,13.26313,8.37143,8.076851,15.08505,17.28591,17.75688,18.58873,19.49002,20.68832,21.88996,22.86323,23.4593,23.93579,24.39123,0.4114443,1.175494,18.62777
-73.33333,1.169535,0.8048492,0.6331642,1.141676,0.9328994,0.2658112,0.1741079,3.123789,12.45798,9.681044,9.979069,10.83777,17.59398,20.24576,20.64354,20.75484,20.77211,20.84933,21.05037,21.11668,21.26025,22.17155,9.658933,9.209566,16.75747,19.54626,20.30373,20.48442,20.50081,20.36693,20.15939,20.01191,19.94665,19.94886,20.28964,21.2165,21.99963,22.92,24.12727,6.781737,8.65871,3.167263,0.5798423,13.58913,8.590259,8.278255,15.39789,17.63105,18.10898,18.95362,19.86873,21.08549,22.30578,23.29426,23.89987,24.38396,24.84649,0.425996,1.213519,18.97309
-73.21321,1.209179,0.8346112,0.6576373,1.176496,0.9651138,0.2759206,0.1810649,3.204833,12.76876,9.93265,10.2339,11.10049,17.95524,20.64435,21.04793,21.16165,21.18126,21.26346,21.4723,21.54507,21.69604,22.62665,9.912625,9.447728,17.10986,19.93456,20.7032,20.88641,20.90315,20.76794,20.55902,20.41187,20.34995,20.35698,20.70812,21.6544,22.45499,23.39466,24.62583,6.949322,8.857049,3.253137,0.6000081,13.92287,8.814596,8.484479,15.71692,17.98274,18.46773,19.32534,20.25444,21.48992,22.72912,23.73301,24.34831,24.84011,25.30984,0.4410521,1.252745,19.32451
-73.09309,1.250135,0.8654547,0.6830421,1.212346,0.9984114,0.2864084,0.1882967,3.287892,13.08701,10.19056,10.49498,11.36932,18.32357,21.05041,21.45986,21.57605,21.5981,21.68544,21.90231,21.98178,22.14037,23.09069,10.17273,9.691807,17.4693,20.33019,21.11015,21.29591,21.31301,21.17648,20.96621,20.81946,20.76104,20.77309,21.13486,22.10095,22.91938,23.87874,25.13425,7.120841,9.059673,3.341249,0.6208518,14.2645,9.044572,8.695631,16.04225,18.34112,18.83325,19.70399,20.64728,21.90172,23.1601,24.17962,24.80475,25.30438,25.78141,0.4566294,1.293207,19.68211
-72.97297,1.292446,0.897418,0.7094133,1.249253,1.032827,0.2972884,0.1958142,3.373013,13.41291,10.45491,10.76246,11.64439,18.6991,21.46407,21.87947,21.99818,22.02276,22.11541,22.34054,22.42695,22.59341,23.56384,10.43939,9.94194,17.83594,20.73329,21.5247,21.71305,21.73052,21.59268,21.38108,21.23482,21.18006,21.19732,21.57002,22.55631,23.39296,24.37241,25.65273,7.29638,9.266668,3.431652,0.6423952,14.61422,9.280322,8.911823,16.37399,18.70629,19.20565,20.0897,21.04736,22.32103,23.59884,24.63422,25.26932,25.77689,26.26132,0.4727456,1.334944,20.04601
-72.85285,1.336155,0.9305406,0.7367868,1.287247,1.068398,0.308575,0.2036285,3.460244,13.74663,10.72587,11.0365,11.92584,19.08196,21.88546,22.30688,22.42817,22.45538,22.55351,22.78715,22.88073,23.05531,24.04626,10.71277,10.19827,18.20991,21.144,21.94699,22.13796,22.15581,22.01666,21.80377,21.65808,21.60716,21.62985,22.01375,23.02064,23.87591,24.87584,26.18143,7.476026,9.478119,3.524403,0.6646607,14.97219,9.521981,9.133168,16.71226,19.07838,19.58506,20.4826,21.45481,22.74797,24.04549,25.09693,25.74216,26.25779,26.74973,0.4894188,1.377993,20.4163
-72.73273,1.381306,0.9648635,0.7652,1.32636,1.105159,0.320283,0.211751,3.549635,14.08834,11.00358,11.31723,12.21379,19.47228,22.31472,22.74224,22.86616,22.89608,22.99988,23.24227,23.34328,23.52625,24.53813,10.99303,10.46094,18.59135,21.56244,22.37716,22.57077,22.58901,22.44857,22.23443,22.08938,22.04248,22.0708,22.46621,23.49412,24.36839,25.38921,26.72056,7.659867,9.694114,3.61956,0.6876713,15.33862,9.769689,9.359781,17.05718,19.45751,19.9716,20.8828,21.86976,23.18267,24.50016,25.5679,26.2234,26.7472,27.24676,0.5066676,1.422396,20.79309
-72.61261,1.427945,1.000429,0.7946912,1.366622,1.143151,0.3324278,0.2201937,3.641235,14.43823,11.28822,11.60481,12.50841,19.8702,22.75198,23.18567,23.31229,23.34502,23.45468,23.70606,23.81476,24.00637,25.03962,11.28033,10.7301,18.9804,21.98875,22.81534,23.01162,23.03027,22.88854,22.67319,22.52887,22.48616,22.52034,22.92755,23.9769,24.87059,25.91272,27.27031,7.847993,9.91474,3.71718,0.711451,15.71367,10.02359,9.591779,17.40887,19.84379,20.36539,21.29043,22.29234,23.62525,24.96299,26.04726,26.71319,27.24528,27.75257,0.5245114,1.468193,21.17648
-72.49249,1.47612,1.037281,0.8253006,1.408066,1.182412,0.3450253,0.228969,3.735096,14.79649,11.57993,11.89941,12.80982,20.27586,23.19738,23.63732,23.76669,23.80234,23.91804,24.17868,24.29534,24.49586,25.55089,11.57484,11.0059,19.37719,22.42306,23.26166,23.46065,23.47972,23.33671,23.12019,22.9767,22.93837,22.97863,23.39795,24.46917,25.38267,26.44655,27.83087,8.040495,10.14009,3.817324,0.7360241,16.09756,10.28383,9.829284,17.76746,20.23736,20.76656,21.70562,22.72267,24.07586,25.43413,26.53515,27.21165,27.75216,28.26728,0.5429701,1.515425,21.56658
-72.37237,1.525878,1.075465,0.8570693,1.450724,1.222983,0.358092,0.2380899,3.83127,15.16329,11.87889,12.20118,13.11819,20.6894,23.65106,24.09732,24.22951,24.26818,24.39012,24.66027,24.78516,24.99488,26.07215,11.87672,11.28849,19.78187,22.86552,23.71627,23.918,23.9375,23.79322,23.57558,23.433,23.39925,23.44582,23.87757,24.9711,25.90484,26.99089,28.40244,8.237467,10.37025,3.920053,0.7614159,16.49046,10.55056,10.07242,18.13306,20.63834,21.17524,22.1285,23.16089,24.53463,25.9137,27.03171,27.71894,28.26799,28.79105,0.5620642,1.564137,21.9635
-72.25225,1.577271,1.115026,0.8900404,1.494632,1.264905,0.3716448,0.2475697,3.92981,15.53884,12.18526,12.51029,13.43365,21.11095,24.11317,24.56583,24.7009,24.7427,24.87107,25.15101,25.28441,25.50361,26.60355,12.18616,11.57803,20.19458,23.31627,24.17932,24.38382,24.40377,24.25823,24.0395,23.89793,23.86896,23.92208,24.36658,25.48286,26.43727,27.54594,28.98522,8.439004,10.60533,4.02543,0.7876525,16.89259,10.82393,10.3213,18.50582,21.04687,21.59156,22.55921,23.60713,25.00169,26.40185,27.53708,28.23519,28.79292,29.32403,0.581815,1.614373,22.36735
-72.13213,1.630349,1.156015,0.9242581,1.539822,1.308223,0.3857016,0.2574222,4.030771,15.92333,12.49922,12.8269,13.75636,21.54067,24.58384,25.04298,25.181,25.22603,25.36104,25.65106,25.79325,26.02222,27.1453,12.50333,11.87469,20.61548,23.77545,24.65093,24.85824,24.87865,24.73186,24.51211,24.37165,24.34766,24.40756,24.86515,26.00463,26.98014,28.11188,29.57942,8.645203,10.8454,4.133519,0.8147605,17.30415,11.10409,10.57607,18.88585,21.46307,22.01565,22.99787,24.06153,25.47718,26.89871,28.05141,28.76056,29.32708,29.86637,0.6022443,1.666179,22.77824
-72.01201,1.685166,1.19848,0.9597683,1.586331,1.35298,0.4002804,0.2676619,4.134209,16.31696,12.82095,13.15119,14.08648,21.97869,25.06323,25.52893,25.66995,25.71833,25.8602,26.16057,26.31185,26.55089,27.69758,12.82841,12.17861,21.04471,24.2432,25.13127,25.34141,25.3623,25.21428,24.99354,24.85429,24.8355,24.90244,25.37346,26.5366,27.53366,28.68893,30.18525,8.856161,11.09057,4.244384,0.8427675,17.72534,11.39121,10.83685,19.27329,21.88708,22.44764,23.44463,24.52423,25.96125,27.40444,28.57484,29.2952,29.87064,30.41821,0.6233748,1.719601,23.19629
-71.89189,1.741776,1.242473,0.9966187,1.634196,1.399222,0.4154003,0.2783037,4.24018,16.71994,13.15062,13.48333,14.42416,22.42517,25.55149,26.02382,26.16792,26.21976,26.3687,26.67971,26.84039,27.0898,28.26057,13.16158,12.48998,21.48243,24.71968,25.62048,25.83349,25.85487,25.70564,25.48396,25.34603,25.33265,25.40689,25.89167,27.07895,28.09802,29.27728,30.80293,9.07198,11.34094,4.358093,0.8717019,18.15638,11.68544,11.10378,19.66828,22.31903,22.88767,23.89961,24.99535,26.45403,27.91918,29.10752,29.83925,30.42374,30.97971,0.6452298,1.774689,23.6216
-71.77177,1.800237,1.288048,1.034859,1.683454,1.446996,0.4310808,0.2893632,4.348741,17.13247,13.48843,13.82349,14.76958,22.88027,26.04876,26.52781,26.67505,26.73048,26.88671,27.20866,27.37904,27.63915,28.83448,13.50304,12.80897,21.92879,25.20503,26.11871,26.33463,26.35652,26.20608,25.98353,25.84702,25.83927,25.92107,26.41998,27.63188,28.67341,29.87714,31.43266,9.292761,11.59661,4.474715,0.9015929,18.59748,11.98696,11.37698,20.07094,22.75906,23.33589,24.36297,25.47506,26.95568,28.44308,29.6496,30.39286,30.98654,31.55103,0.6678332,1.831492,24.05431
-71.65165,1.860605,1.33526,1.074539,1.734143,1.49635,0.447342,0.3008563,4.459954,17.55477,13.83455,14.17187,15.12288,23.34412,26.5552,27.04105,27.19151,27.25063,27.41438,27.74758,27.92798,28.19911,29.4195,13.85298,13.13574,22.38395,25.69941,26.62612,26.84497,26.86739,26.71576,26.49239,26.35742,26.35553,26.44517,26.95857,28.19557,29.26004,30.48872,32.07467,9.518609,11.85767,4.594317,0.9324705,19.04887,12.29592,11.6566,20.48142,23.20731,23.79242,24.83483,25.96349,27.46633,28.97628,30.20124,30.9562,31.55919,32.13233,0.69121,1.890061,24.49452
-71.53153,1.922941,1.384165,1.115712,1.786304,1.547335,0.4642051,0.3127998,4.573876,17.98705,14.18919,14.52864,15.48425,23.8169,27.07096,27.5637,27.71744,27.7804,27.95189,28.29665,28.4874,28.76988,30.01583,14.21159,13.47047,22.84807,26.20298,27.14286,27.36468,27.38764,27.23485,27.01071,26.8774,26.88161,26.97936,27.50762,28.77021,29.85812,31.11225,32.72918,9.749627,12.12423,4.716973,0.9643656,19.51077,12.61251,11.94278,20.89986,23.66392,24.25742,25.31536,26.46078,27.98614,29.51894,30.76259,31.52942,32.14186,32.72376,0.7153858,1.95045,24.94235
-71.41141,1.987305,1.434822,1.158433,1.839975,1.600002,0.4816915,0.325211,4.690571,18.42954,14.55254,14.894,15.85385,24.29875,27.59622,28.09592,28.25301,28.31993,28.49941,28.85605,29.05749,29.35166,30.62367,14.57908,13.81336,23.32132,26.71588,27.66909,27.89392,27.91743,27.76349,27.53866,27.40712,27.41767,27.52382,28.06732,29.35602,30.46784,31.74792,33.39642,9.985925,12.3964,4.842754,0.9973102,19.98341,12.9369,12.23566,21.3264,24.12904,24.73102,25.80469,26.96709,28.51526,30.07121,31.33381,32.11268,32.73471,33.32549,0.7403869,2.012712,25.39793
-71.29129,2.053762,1.487293,1.202759,1.895199,1.654403,0.4998238,0.3381079,4.810101,18.88247,14.9248,15.26814,16.23186,24.78984,28.13111,28.63786,28.79839,28.86939,29.05711,29.42596,29.63842,29.94464,31.24324,14.95565,14.16457,23.80385,27.23828,28.20497,28.43283,28.45693,28.30186,28.07639,27.94675,27.96389,28.07874,28.63787,29.95319,31.08942,32.39597,34.07663,10.22761,12.67427,4.971735,1.031337,20.46703,13.26927,12.53539,21.76118,24.60281,25.21338,26.30297,27.48257,29.05384,30.63326,31.91506,32.70614,33.3379,33.93769,0.7662406,2.076902,25.86138
-71.17117,2.122376,1.54164,1.248747,1.952019,1.710593,0.5186252,0.3515091,4.932529,19.34605,15.30617,15.65125,16.61845,25.29033,28.67582,29.18969,29.35374,29.42896,29.62517,30.00655,30.2304,30.54901,31.87474,15.34152,14.52431,24.29584,27.77034,28.75066,28.9816,29.00629,28.85012,28.62407,28.49646,28.52045,28.6443,29.21946,30.56193,31.72308,33.05662,34.77002,10.4748,12.95797,5.103992,1.06648,20.96186,13.60981,12.84212,22.20435,25.08538,25.70464,26.81036,28.00737,29.60204,31.20523,32.5065,33.30997,33.95159,34.56052,0.7929751,2.143079,26.33283
-71.05105,2.193214,1.597927,1.296458,2.010478,1.768628,0.5381196,0.3654338,5.057922,19.82054,15.69686,16.04354,17.01382,25.80039,29.2305,29.75159,29.91922,29.9988,30.20375,30.59802,30.83362,31.165,32.51839,15.73689,14.89275,24.79746,28.31223,29.30632,29.54038,29.56569,29.40843,29.18188,29.05644,29.08753,29.22069,29.81228,31.18244,32.36904,33.73009,35.47685,10.7276,13.24759,5.239601,1.102773,21.46815,13.95869,13.156,22.65606,25.57689,26.20496,27.327,28.54164,30.16002,31.7873,33.10829,33.92433,34.57596,35.19415,0.8206192,2.211301,26.81239
-70.93093,2.266345,1.656222,1.345956,2.070619,1.828566,0.5583318,0.3799023,5.186346,20.30617,16.09709,16.44522,17.41813,26.32019,29.79532,30.32371,30.495,30.5791,30.79305,31.20056,31.44828,31.79279,33.1744,16.14198,15.27011,25.30888,28.86411,29.87214,30.10934,30.13529,29.97696,29.74999,29.62684,29.66532,29.8081,30.41655,31.81493,33.02751,34.41662,36.19735,10.98612,13.54324,5.378643,1.140252,21.98615,14.31612,13.47718,23.11646,26.07751,26.71448,27.85305,29.08555,30.72793,32.37962,33.7206,34.54939,35.21117,35.83875,0.849203,2.281628,27.30021
-70.81081,2.341839,1.716593,1.397305,2.132491,1.890465,0.5792875,0.3949351,5.317869,20.80318,16.50707,16.85648,17.83159,26.84989,30.37045,30.90623,31.08127,31.17001,31.39325,31.81436,32.07457,32.43261,33.843,16.55703,15.65658,25.83028,29.42615,30.44827,30.68865,30.71526,30.5559,30.32858,30.20786,30.254,30.40674,31.03247,32.45963,33.69873,35.11645,36.93178,11.25049,13.84505,5.521197,1.178955,22.51611,14.68228,13.80583,23.58571,26.58739,27.23337,28.38867,29.63924,31.30595,32.98236,34.3436,35.18532,35.8574,36.4945,0.8787571,2.354122,27.79641
-70.69069,2.419771,1.779113,1.450571,2.196138,1.954388,0.6010133,0.410554,5.452561,21.31183,16.92704,17.27755,18.25438,27.38968,30.95606,31.49932,31.67819,31.77174,32.00453,32.4396,32.7127,33.08467,34.5244,16.98224,16.05237,26.36184,29.99853,31.03488,31.27848,31.30577,31.14541,30.91781,30.79968,30.85377,31.01679,31.66024,33.11675,34.38291,35.82981,37.68037,11.52083,14.15312,5.667346,1.218918,23.05829,15.05738,14.14209,24.06396,27.10668,27.76178,28.93403,30.20289,31.89422,33.59569,34.97747,35.83229,36.51483,37.16157,0.9093135,2.428848,28.30112
-70.57057,2.500214,1.843854,1.505825,2.26161,2.020395,0.6235366,0.4267812,5.590491,21.83236,17.3572,17.70864,18.6867,27.93972,31.55234,32.10316,32.28595,32.38445,32.62708,33.07649,33.36289,33.74918,35.21884,17.41787,16.45768,26.90374,30.58141,31.63216,31.87902,31.90701,31.74567,31.51788,31.40247,31.4648,31.63847,32.30007,33.78651,35.08031,36.55695,38.44339,11.79724,14.46757,5.817175,1.260181,23.61296,15.44162,14.48615,24.55137,27.63554,28.29988,29.48927,30.77666,32.49293,34.21978,35.62236,36.49049,37.18362,37.84016,0.9409049,2.50587,28.81448
-70.45045,2.583245,1.910894,1.563138,2.328955,2.088552,0.6468858,0.44364,5.731733,22.36504,17.7978,18.14998,19.12875,28.5002,32.15946,32.71792,32.90472,33.00833,33.26109,33.72523,34.02533,34.42636,35.92655,17.86414,16.87273,27.45616,31.17497,32.24028,32.49043,32.51915,32.35685,32.12896,32.01644,32.08731,32.27197,32.95219,34.46913,35.79114,37.29811,39.22109,12.07987,14.78851,5.970768,1.302783,24.18037,15.83521,14.83817,25.0481,28.17414,28.84781,30.05457,31.36071,33.10224,34.8548,36.27847,37.16009,37.86397,38.53042,0.973565,2.585257,29.33663
-70.33033,2.668945,1.980309,1.622585,2.398224,2.158925,0.6710903,0.4611544,5.87636,22.91014,18.24907,18.60179,19.58073,29.0713,32.77759,33.3438,33.53468,33.64357,33.90676,34.38603,34.70025,35.11645,36.64777,18.3213,17.29773,28.01929,31.7794,32.85942,33.1129,33.14237,32.97916,32.75124,32.64177,32.7215,32.91751,33.6168,35.16486,36.51566,38.05355,40.01374,12.36883,15.11607,6.128214,1.346767,24.76081,16.23835,15.1983,25.55432,28.72264,29.40576,30.63009,31.95522,33.72232,35.50092,36.94596,37.84126,38.55605,39.23256,1.007329,2.667076,29.86769
-70.21021,2.757394,2.052183,1.684242,2.469469,2.231583,0.6961804,0.4793492,6.024446,23.46791,18.71125,19.0643,20.04285,29.65321,33.40692,33.98096,34.17603,34.29036,34.56428,35.05908,35.38786,35.81965,37.38272,18.78959,17.73291,28.59332,32.39487,33.48976,33.74661,33.77685,33.61276,33.38491,33.27865,33.36755,33.57529,34.29414,35.87391,37.2541,38.82351,40.8216,12.66425,15.45037,6.289602,1.392173,25.35456,16.65127,15.56674,26.07018,29.2812,29.97389,31.21601,32.56035,34.35334,36.15834,37.62503,38.5342,39.26005,39.94675,1.042232,2.7514,30.40781
-70.09009,2.848676,2.126597,1.748188,2.542742,2.306595,0.7221875,0.4982504,6.176069,24.03865,19.18458,19.53775,20.51532,30.2461,34.04765,34.6296,34.82895,34.94889,35.23386,35.7446,36.08838,36.53622,38.13166,19.26926,18.17849,29.17845,33.02158,34.13149,34.39175,34.42279,34.25784,34.03017,33.92727,34.02568,34.24553,34.98443,36.59653,38.00671,39.60827,41.64495,12.96625,15.79153,6.455023,1.439045,25.96189,17.07419,15.94366,26.59586,29.85,30.55237,31.81249,33.17627,34.99549,36.82721,38.31584,39.23909,39.97615,40.67319,1.078312,2.838302,30.95713
-69.96997,2.942878,2.203638,1.814506,2.618099,2.384033,0.749144,0.5178846,6.331306,24.62262,19.66932,20.02238,20.99835,30.85018,34.69994,35.28991,35.49363,35.61935,35.91569,36.4428,36.80203,37.26637,38.89483,19.76057,18.63471,29.77488,33.65969,34.7848,35.0485,35.08037,34.91461,34.6872,34.58785,34.69609,34.92845,35.68789,37.33295,38.77375,40.40808,42.48405,13.27498,16.13968,6.62457,1.487429,26.5831,17.50732,16.32923,27.13154,30.4292,31.14136,32.4197,33.80317,35.64894,37.50774,39.0186,39.95611,40.70455,41.41207,1.115607,2.927855,31.5158
-69.84985,3.040088,2.283397,1.883281,2.695593,2.463972,0.7770834,0.5382798,6.490236,25.22012,20.16573,20.51842,21.49216,31.46563,35.36401,35.96208,36.17027,36.30196,36.60999,37.15389,37.52904,38.01036,39.67247,20.26379,19.10179,30.38279,34.30942,35.44987,35.71706,35.74978,35.58324,35.3562,35.26058,35.379,35.62427,36.40476,38.08343,39.55547,41.2232,43.33919,13.59055,16.49493,6.798339,1.53737,27.21849,17.9509,16.72365,27.67737,31.01899,31.74105,33.03783,34.44123,36.31388,38.20009,39.73348,40.68546,41.44544,42.16358,1.154156,3.020138,32.08395
-69.72973,3.140396,2.365963,1.9546,2.775284,2.546487,0.8060405,0.5594647,6.652941,25.83143,20.67406,21.02614,21.99697,32.09265,36.04003,36.6463,36.85905,36.99689,37.31696,37.87811,38.26965,38.76841,40.46485,20.77918,19.57998,31.0024,34.97094,36.1269,36.39761,36.43122,36.26395,36.03737,35.94567,36.07463,36.33321,37.13527,38.8482,40.35213,42.05392,44.21064,13.91312,16.85743,6.976425,1.588915,27.86835,18.40516,17.12709,28.23355,31.61953,32.35162,33.66706,35.09061,36.99048,38.90447,40.46067,41.42734,42.19902,42.92793,1.193999,3.115229,32.66174
-69.60961,3.243897,2.451433,2.028554,2.857227,2.631656,0.8360511,0.581469,6.819504,26.45685,21.19458,21.54579,22.51302,32.73143,36.72821,37.34277,37.56019,37.70437,38.03682,38.61565,39.02408,39.54078,41.27223,21.30701,20.06952,31.63391,35.64446,36.81609,37.09036,37.12488,36.95692,36.73092,36.64332,36.78318,37.0555,37.87967,39.62752,41.164,42.9005,45.09871,14.24281,17.22729,7.158927,1.642113,28.53299,18.87034,17.53975,28.80024,32.231,32.97323,34.30756,35.75152,37.67894,39.62106,41.20038,42.18192,42.96547,43.7053,1.235179,3.213209,33.24932
-69.48949,3.350687,2.539904,2.105237,2.941484,2.719561,0.8671521,0.6043238,6.990007,27.09669,21.72755,22.07762,23.04052,33.38219,37.42875,38.05169,38.27389,38.42459,38.76977,39.36677,39.79258,40.32772,42.09485,21.84755,20.57066,32.27752,36.33017,37.51763,37.79551,37.83097,37.66235,37.43705,37.35374,37.50488,37.79138,38.63819,40.42165,41.99134,43.76323,46.00367,14.57976,17.60466,7.345947,1.697014,29.21272,19.34668,17.96182,29.37763,32.8536,33.60609,34.95952,36.42412,38.37944,40.35005,41.95279,42.94943,43.74501,44.4959,1.277738,3.314162,33.84683
-69.36937,3.460864,2.631476,2.184746,3.028116,2.810283,0.8993818,0.6280611,7.164538,27.75125,22.27326,22.6219,23.57972,34.04513,38.14184,38.77326,39.00034,39.15777,39.51604,40.13167,40.57538,41.12947,42.93299,22.4011,21.08365,32.93346,37.02827,38.23173,38.51325,38.54968,38.38046,38.15597,38.07716,38.23995,38.54108,39.41109,41.23084,42.83443,44.64238,46.92583,14.92412,17.98966,7.537587,1.753668,29.90786,19.83443,18.3935,29.9659,33.48749,34.25036,35.62313,37.10862,39.09218,41.09163,42.7181,43.73005,44.53784,45.29994,1.321722,3.418174,34.45443
-69.24925,3.57453,2.726255,2.267182,3.117184,2.903908,0.9327798,0.652714,7.343182,28.42084,22.83199,23.17889,24.13085,34.72044,38.86769,39.50769,39.73976,39.90412,40.27585,40.9106,41.37273,41.9463,43.78693,22.96794,21.60876,33.60193,37.73897,38.95858,39.24379,39.28123,39.11145,38.88789,38.81378,38.98862,39.30483,40.19862,42.05536,43.69353,45.53826,47.86549,15.27603,18.38244,7.733952,1.81213,30.61874,20.33384,18.835,30.56525,34.13286,34.90623,36.29857,37.80521,39.81735,41.84602,43.49652,44.52398,45.34416,46.11762,1.367175,3.525331,35.07228
-69.12913,3.691789,2.824347,2.352646,3.208753,3.000522,0.9673869,0.678317,7.52603,29.10579,23.40403,23.74888,24.69416,35.40835,39.60652,40.25519,40.49235,40.66385,41.04942,41.70378,42.18488,42.77847,44.65692,23.54837,22.14623,34.28315,38.46247,39.6984,39.98734,40.02581,39.85553,39.63303,39.56383,39.75112,40.08288,41.00102,42.89547,44.56894,46.45114,48.82296,15.63564,18.78312,7.935149,1.872452,31.34568,20.84517,19.28651,31.17585,34.78992,35.57391,36.98604,38.51406,40.55514,42.6134,44.28825,45.33145,46.16417,46.94916,1.414144,3.635724,35.70052
-69.00901,3.812748,2.925863,2.441247,3.302889,3.100215,1.003245,0.7049057,7.713172,29.80642,23.98966,24.33213,25.26989,36.10907,40.35852,41.01597,41.25834,41.43719,41.83699,42.51147,43.01207,43.62624,45.54325,24.14268,22.69635,34.97734,39.19898,40.4514,40.7441,40.78365,40.61291,40.3916,40.32754,40.52769,40.87548,41.81856,43.75144,45.46093,47.38134,49.79853,16.00309,19.19184,8.141286,1.934691,32.08902,21.36868,19.74824,31.7979,35.45883,36.25357,37.68573,39.2354,41.30576,43.39398,45.0935,46.15265,46.9981,47.79477,1.462679,3.749446,36.33932
-68.88889,3.937518,3.030916,2.533096,3.399658,3.203079,1.040399,0.7325172,7.9047,30.52306,24.58919,24.92894,25.85829,36.82281,41.12392,41.79023,42.03793,42.22435,42.63878,43.33389,43.85457,44.48987,46.44621,24.75117,23.25939,35.68474,39.94871,41.21779,41.5143,41.55496,41.38382,41.16383,41.10512,41.31856,41.68287,42.6515,44.62356,46.3698,48.32915,50.79254,16.37853,19.60876,8.352474,1.998904,32.8491,21.90464,20.22042,32.4316,36.13982,36.94542,38.39784,39.9694,42.06941,44.18796,45.91246,46.98779,47.84616,48.65466,1.512828,3.866592,36.98885
-68.76877,4.06621,3.139625,2.628305,3.49913,3.309209,1.078892,0.7611895,8.100709,31.25605,25.20291,25.5396,26.45962,37.5498,41.90292,42.57821,42.83135,43.02557,43.45502,44.1713,44.71264,45.36965,47.36607,25.37417,23.83562,36.40556,40.71189,41.99777,42.29814,42.33994,42.16846,41.94993,41.8968,42.12397,42.5053,43.50011,45.5121,47.29584,49.29487,51.8053,16.76212,20.03401,8.568827,2.065149,33.62628,22.45331,20.70324,33.07714,36.83305,37.64966,39.12257,40.71628,42.84629,44.99556,46.74537,47.8371,48.70856,49.52906,1.564645,3.987258,37.64925
-68.64865,4.198941,3.252111,2.726993,3.601374,3.4187,1.118772,0.7909625,8.301293,32.00574,25.83115,26.16439,27.07414,38.29025,42.69576,43.38011,43.63881,43.84106,44.28595,45.02395,45.58653,46.26585,48.30313,26.01199,24.42533,37.14003,41.48871,42.79159,43.09585,43.13883,42.96706,42.75013,42.70283,42.94417,43.34305,44.36465,46.41734,48.23934,50.27882,52.83714,17.15401,20.46773,8.790459,2.133487,34.4209,23.01499,21.19695,33.73473,37.53875,38.36648,39.86012,41.47624,43.63661,45.81698,47.59243,48.70078,49.58552,50.41817,1.618181,4.111545,38.32071
-68.52853,4.33583,3.368498,2.829283,3.706462,3.531653,1.160086,0.8218771,8.506551,32.77247,26.47421,26.80363,27.70212,39.04439,43.50264,44.19617,44.46055,44.67105,45.13183,45.89208,46.47652,47.17875,49.25769,26.66494,25.02881,37.8884,42.27942,43.59944,43.90765,43.95185,43.77986,43.56467,43.52344,43.7794,44.19635,45.24541,47.33958,49.20062,51.28132,53.88838,17.55436,20.91008,9.017489,2.203979,35.23332,23.58994,21.70175,34.40457,38.25711,39.09608,40.6107,42.24949,44.44058,46.65244,48.45385,49.57907,50.47726,51.32224,1.673491,4.239556,39.00338
-68.40841,4.476999,3.488916,2.935298,3.814467,3.648169,1.202884,0.8539758,8.716582,33.5566,27.13241,27.45761,28.34383,39.81246,44.3238,45.0266,45.2968,45.5158,45.99287,46.77596,47.38287,48.10863,50.23003,27.33337,25.64634,38.6509,43.08423,44.42156,44.73376,44.77921,44.60706,44.39378,44.35887,44.62992,45.06549,46.14265,48.27909,50.17997,52.30269,54.95937,17.96333,21.3612,9.250036,2.27669,36.06392,24.17846,22.21787,35.08685,38.98833,39.83868,41.37451,43.03623,45.25842,47.50216,49.32986,50.47217,51.38401,52.24148,1.730632,4.371394,39.69743
-68.28829,4.622574,3.613496,3.04517,3.925466,3.768354,1.247217,0.8873028,8.931487,34.3585,27.80609,28.12665,28.99953,40.59468,45.15946,45.87164,46.14778,46.37552,46.86935,47.67585,48.30586,49.05578,51.22048,28.0176,26.27824,39.42776,43.90337,45.25818,45.57441,45.62116,45.44892,45.23769,45.20935,45.49598,45.95072,47.05667,49.23619,51.1777,53.34324,56.05043,18.38108,21.82124,9.488222,2.351685,36.91307,24.78084,22.74555,35.7818,39.73262,40.59449,42.15177,43.83668,46.09034,48.36636,50.22068,51.38032,52.306,53.17613,1.789661,4.507169,40.40304
-68.16817,4.772682,3.742376,3.159033,4.039534,3.892315,1.293139,0.9219036,9.151369,35.17854,28.49558,28.81106,29.66951,41.39129,46.00986,46.73151,47.01372,47.25046,47.7615,48.592,49.24577,50.0205,52.22932,28.71797,26.9248,40.21925,44.73706,46.10952,46.42982,46.47792,46.30565,46.09664,46.07514,46.37784,46.85232,47.98775,50.21118,52.19414,54.40332,57.16192,18.80776,22.29036,9.732171,2.429031,37.78115,25.39737,23.28503,36.48963,40.4902,41.36371,42.94269,44.65106,46.93656,49.24525,51.12654,52.30375,53.24346,54.12641,1.850638,4.646991,41.12039
-68.04805,4.927457,3.875697,3.277024,4.156751,4.020161,1.340704,0.9578255,9.376332,36.01708,29.20121,29.51117,30.35405,42.20253,46.87523,47.60646,47.89488,48.14087,48.66958,49.52469,50.20288,51.00309,53.25689,29.43484,27.58634,41.02559,45.58554,46.97582,47.30025,47.34973,47.1775,46.97088,46.9565,47.27577,47.77057,48.93618,51.20435,53.22961,55.48325,58.29419,19.24356,22.76871,9.982009,2.508796,38.66854,26.02837,23.83654,37.21054,41.26128,42.14656,43.74748,45.47958,47.79729,50.13906,52.04767,53.24268,54.19663,55.09257,1.913624,4.790974,41.84963
-67.92793,5.087033,4.013602,3.399286,4.277197,4.152007,1.389967,0.9951174,9.606484,36.87452,29.92334,30.22731,31.05344,43.02864,47.7558,48.49672,48.79148,49.04699,49.59385,50.47418,51.17748,52.00384,54.30349,30.16856,28.26317,41.84705,46.44906,47.85731,48.18591,48.23682,48.06472,47.86066,47.85366,48.19002,48.70575,49.90225,52.21601,54.28442,56.58338,59.44758,19.68864,23.25644,10.23787,2.591052,39.57564,26.67414,24.40033,37.94476,42.04607,42.94326,44.56637,46.32246,48.67278,51.04802,52.98429,54.19736,55.16573,56.07485,1.978683,4.939232,42.59096
-67.80781,5.25155,4.156242,3.525967,4.400954,4.287968,1.440988,1.03383,9.841934,37.75124,30.66231,30.95981,31.76797,43.86987,48.65181,49.40253,49.70377,49.96907,50.53458,51.44076,52.16986,53.02306,55.36944,30.91949,28.95562,42.68388,47.32783,48.75424,49.08705,49.13944,48.96754,48.76621,48.76689,49.12087,49.65813,50.88626,53.24649,55.35892,57.70405,60.62247,20.14316,23.75372,10.49987,2.675871,40.50286,27.335,24.97664,38.69251,42.84479,43.75402,45.39958,47.17993,49.56323,51.97237,53.93664,55.16801,56.15101,57.07347,2.045879,5.091887,43.34455
-67.68769,5.42115,4.303771,3.657219,4.528106,4.428163,1.493826,1.074015,10.08279,38.64765,31.41849,31.70902,32.49794,44.72647,49.56352,50.32413,50.63201,50.90737,51.49201,52.4247,53.18031,54.06107,56.45508,31.688,29.66401,43.53634,48.22212,49.66684,50.00392,50.05784,49.8862,49.6878,49.69644,50.06859,50.62801,51.88853,54.2961,56.45343,58.84561,61.81922,20.6073,24.2607,10.76817,2.763328,41.45059,28.01126,25.56574,39.45402,43.65767,44.57908,46.24733,48.05222,50.46889,52.91233,54.90496,56.15488,57.15271,58.0887,2.115279,5.24906,44.11059
-67.56757,5.595979,4.456346,3.793199,4.658739,4.572714,1.548544,1.115728,10.32917,39.56414,32.19223,32.47527,33.24366,45.59869,50.49116,51.26178,51.57643,51.86214,52.46643,53.42628,54.20913,55.11817,57.56072,32.47445,30.38867,44.4047,49.13216,50.59537,50.93676,50.99225,50.82097,50.62568,50.64259,51.03346,51.61568,52.90934,55.36516,57.56829,60.00842,63.03819,21.08124,24.77755,11.04288,2.853499,42.41926,28.70326,26.16787,40.2295,44.48493,45.41866,47.10985,48.93955,51.38998,53.86814,55.88949,57.15821,58.17108,59.12078,2.186953,5.410876,44.88926
-67.44745,5.776187,4.61413,3.934068,4.792942,4.721747,1.605205,1.159024,10.58118,40.50113,32.98393,33.25892,34.00542,46.48678,51.43498,52.21572,52.53729,52.83365,53.45811,54.44579,55.25663,56.19469,58.68672,33.27924,31.12995,45.2892,50.0582,51.54006,51.88581,51.94293,51.7721,51.58011,51.6056,52.01576,52.62144,53.94903,56.45401,58.70385,61.19284,64.27977,21.56515,25.30443,11.32415,2.946462,43.40929,29.41133,26.7833,41.01919,45.3268,46.27298,47.98737,49.84216,52.32674,54.84005,56.89047,58.17826,59.20636,60.16995,2.26097,5.577465,45.68075
-67.32733,5.961928,4.777292,4.079994,4.930803,4.875389,1.663875,1.203962,10.83894,41.45903,33.79394,34.06034,34.78356,47.39101,52.39525,53.18622,53.51486,53.82215,54.46731,55.48351,56.32311,57.29096,59.83341,34.10274,31.88818,46.19014,51.00049,52.50118,52.85134,52.91013,52.73984,52.55135,52.58574,53.01577,53.64558,55.0079,57.56297,59.86047,62.39923,65.54434,22.05921,25.8415,11.61211,3.042299,44.42111,30.1358,27.4123,41.82333,46.1835,47.14228,48.88013,50.76028,53.27941,55.82829,57.90814,59.21526,60.25882,61.23648,2.337405,5.748956,46.48524
-67.20721,6.153359,4.946003,4.231148,5.072415,5.033772,1.724622,1.250602,11.10257,42.43827,34.62266,34.87988,35.57837,48.31164,53.37221,54.17351,54.50938,54.82792,55.49433,56.53976,57.40888,58.40729,61.00113,34.94536,32.66373,47.10778,51.9593,53.47898,53.8336,53.89412,53.72445,53.53967,53.58329,54.03379,54.68842,56.08628,58.69239,61.03849,63.62797,66.83228,22.56361,26.38894,11.90693,3.141092,45.45516,30.87703,28.05512,42.64214,47.05528,48.0268,49.78835,51.69416,54.24823,56.83311,58.94277,60.26946,61.3287,62.32062,2.416332,5.925487,47.30293
-67.08709,6.350642,5.120442,4.387709,5.217871,5.197031,1.787517,1.299005,11.3722,43.43929,35.47048,35.71792,36.39019,49.24893,54.36612,55.17787,55.52113,55.85122,56.53943,57.61481,58.51427,59.54403,62.19024,35.80749,33.45695,48.04239,52.93487,54.47371,54.83284,54.89515,54.7262,54.54535,54.59851,55.0701,55.75025,57.1845,59.8426,62.23827,64.87942,68.14399,23.07852,26.94692,12.20873,3.242926,46.51187,31.63535,28.71206,43.47588,47.94237,48.92677,50.7123,52.64403,55.23345,57.85476,59.99459,61.34114,62.41625,63.42263,2.497828,6.107194,48.13401
-66.96697,6.553941,5.300791,4.549858,5.367267,5.365304,1.852632,1.349237,11.64793,44.46251,36.3378,36.57484,37.21935,50.20316,55.37725,56.19956,56.55037,56.89233,57.60292,58.70897,59.63958,60.7015,63.40109,36.68955,34.2682,48.99426,53.92747,55.48564,55.84933,55.91348,55.74535,55.56864,55.63171,56.125,56.8314,58.30287,61.01395,63.46019,66.15399,69.47986,23.60414,27.5156,12.51766,3.347887,47.59171,32.41114,29.38339,44.32477,48.845,49.84243,51.65219,53.61014,56.23531,58.89348,61.06387,62.43053,63.52175,64.54277,2.581972,6.29422,48.97868
-66.84685,6.763428,5.487239,4.717786,5.520701,5.538731,1.920041,1.401364,11.9299,45.5084,37.22503,37.45102,38.06618,51.17459,56.40586,57.23885,57.59737,57.95153,58.68508,59.82256,60.78515,61.88006,64.63404,37.59194,35.09785,49.96367,54.93736,56.51503,56.88333,56.94938,56.78217,56.60983,56.68315,57.1988,57.93218,59.44175,62.2068,64.7046,67.45204,70.84031,24.14065,28.09517,12.83389,3.456066,48.69513,33.20474,30.06939,45.18907,49.76343,50.77404,52.60829,54.59274,57.25407,59.94955,62.15086,63.53792,64.64546,65.68131,2.668847,6.486709,49.83713
-66.72673,6.979275,5.679977,4.891685,5.678274,5.717459,1.989822,1.455455,12.21824,46.57741,38.13258,38.34685,38.93102,52.16351,57.45222,58.296,58.66241,59.0291,59.7862,60.95587,61.9513,63.08006,65.88945,38.51509,35.94628,50.95092,55.96482,57.56215,57.93512,58.00313,57.83695,57.66921,57.75314,58.29179,59.05292,60.60146,63.4215,65.97189,68.77397,72.22574,24.68825,28.68579,13.15756,3.567553,49.8226,34.01653,30.77035,46.06903,50.6979,51.72182,53.58084,55.59207,58.28998,61.0232,63.25582,64.66355,65.78764,66.83852,2.758536,6.68481,50.70957
-66.60661,7.20166,5.879207,5.071758,5.840086,5.901635,2.062055,1.511581,12.51307,47.66999,39.06086,39.26273,39.81421,53.1702,58.51661,59.37129,59.74576,60.12532,60.90659,62.10923,63.13837,64.30183,67.1677,39.45944,36.81388,51.95628,57.0101,58.62727,59.00496,59.075,58.90994,58.74704,58.84196,59.40429,60.19393,61.78236,64.65842,67.26244,70.12018,73.63656,25.24712,29.28764,13.48883,3.682443,50.97459,34.84689,31.48656,46.9649,51.64866,52.68605,54.57009,56.6084,59.34329,62.11471,64.37903,65.80769,66.94856,68.01467,2.851126,6.888676,51.5962
-66.48649,7.430766,6.085131,5.258209,6.006243,6.091412,2.13682,1.569817,12.81452,48.78663,40.01032,40.19907,40.7161,54.19493,59.5993,60.46499,60.8477,61.24048,62.04654,63.28295,64.3467,65.54575,68.46916,40.42541,37.70102,52.98007,58.0735,59.71067,60.09313,60.16526,60.00145,59.84363,59.94991,60.53662,61.35555,62.98479,65.91792,68.57663,71.49108,75.0732,25.81747,29.90091,13.82786,3.800831,52.1516,35.6962,32.21833,47.87693,52.61595,53.66696,55.57629,57.64197,60.41427,63.22434,65.52074,66.97063,68.1285,69.21004,2.946705,7.098463,52.49723
-66.36637,7.666779,6.29796,5.451253,6.176851,6.286945,2.214203,1.630237,13.12273,49.92779,40.98138,41.15627,41.63706,55.23801,60.70057,61.57739,61.96852,62.37488,63.20635,64.47736,65.57662,66.81217,69.79422,41.41345,38.60811,54.02258,59.15528,60.81262,61.19991,61.27419,61.11175,60.95927,61.0773,61.68907,62.53812,64.20911,67.20037,69.91486,72.88708,76.53609,26.39948,30.52578,14.17481,3.922817,53.3541,36.56485,32.96595,48.80538,53.60004,54.66483,56.59972,58.69306,61.50318,64.35235,66.68122,68.15263,69.32773,70.42491,3.045365,7.314329,53.41285
-66.24625,7.90989,6.51791,5.651108,6.352019,6.488392,2.29429,1.692922,13.43783,51.09397,41.97448,42.13476,42.57744,56.29971,61.8207,62.70878,63.1085,63.5288,64.38635,65.69277,66.82848,68.10146,71.14325,42.42402,39.53555,55.08411,60.25573,61.93341,62.32557,62.40208,62.24112,62.09424,62.22442,62.86199,63.74197,65.45567,68.50615,71.27751,74.30858,78.02565,26.99337,31.16242,14.52985,4.048503,54.58261,37.45322,33.72973,49.75052,54.60118,55.67989,57.64062,59.76191,62.61028,65.49902,67.86076,69.35396,70.54654,71.65955,3.1472,7.536439,54.34329
-66.12613,8.160295,6.745204,5.857999,6.531857,6.695919,2.377172,1.757952,13.75996,52.28565,42.99009,43.13495,43.53761,57.38034,62.95997,63.85943,64.26794,64.70256,65.58684,66.92953,68.10264,69.41399,72.51665,43.45757,40.48375,56.16497,61.37513,63.07332,63.47042,63.54922,63.38987,63.24885,63.39158,64.05569,64.96745,66.72484,69.83565,72.665,75.75601,79.54233,27.59933,31.81103,14.89314,4.17799,55.83762,38.36173,34.50999,50.71261,55.61964,56.71243,58.69926,60.84881,63.73585,66.66461,69.05962,70.57492,71.78521,72.91426,3.252306,7.76496,55.28876
-66.00601,8.418194,6.980069,6.072161,6.71648,6.90969,2.46294,1.825413,14.08927,53.50335,44.02865,44.15729,44.51794,58.4802,64.11869,65.02963,65.44713,65.89645,66.80814,68.18797,69.39946,70.75013,73.91481,44.51458,41.45311,57.26547,62.51378,64.23264,64.63473,64.7159,64.55828,64.4234,64.5791,65.2705,66.21491,68.01699,71.18924,74.07773,77.2298,81.08658,28.21757,32.47179,15.26485,4.311387,57.11965,39.29078,35.30704,51.69192,56.65568,57.76271,59.77591,61.95401,64.88016,67.84941,70.27809,71.81578,73.04402,74.18933,3.360782,8.000063,56.24946
-65.88589,8.683792,7.22274,6.29383,6.906002,7.129877,2.55169,1.89539,14.42588,54.74758,45.09063,45.2022,45.51881,59.59958,65.29714,66.21969,66.64637,67.11077,68.05057,69.46842,70.71928,72.11028,75.33814,45.59551,42.44408,58.38593,63.67196,65.41165,65.8188,65.9024,65.74665,65.61819,65.7873,66.50676,67.4847,69.3325,72.56733,75.51611,78.73037,82.65884,28.84829,33.1449,15.64516,4.448802,58.42923,40.24078,36.12121,52.68872,57.70956,58.83099,60.87084,63.07779,66.04348,69.0537,71.51645,73.07682,74.32326,75.48504,3.472731,8.241924,57.22562
-65.76577,8.957299,7.473457,6.523256,7.100541,7.356655,2.64352,1.967975,14.76995,56.01884,46.17651,46.27015,46.5406,60.7388,66.49562,67.4299,67.86595,68.34584,69.31446,70.77123,72.06249,73.49481,76.78705,46.70086,43.45707,59.52667,64.84996,66.61066,67.02292,67.10904,66.95529,66.83354,67.01649,67.7648,68.77718,70.67173,73.97032,76.98057,80.25817,84.25957,29.49171,33.83053,16.03424,4.590347,59.76689,41.21217,36.95282,53.70329,58.78156,59.91754,61.98433,64.22044,67.22609,70.27775,72.77499,74.35835,75.62324,76.8017,3.588257,8.490721,58.21746
-65.64565,9.238928,7.732469,6.76069,7.300219,7.590202,2.738532,2.043261,15.12163,57.31767,47.28676,47.36157,47.58371,61.89816,67.71442,68.66056,69.1062,69.60198,70.60013,72.09675,73.42944,74.90412,78.26194,47.8311,44.49251,60.68801,66.0481,67.82997,68.24739,68.33611,68.1845,68.06975,68.26701,69.04497,70.09271,72.03508,75.3986,78.47153,81.81365,85.88924,30.14803,34.52889,16.43227,4.736136,61.13317,42.20536,37.80221,54.7359,59.87196,61.02266,63.11665,65.38221,68.42828,71.52185,74.054,75.66066,76.94423,78.1396,3.707469,8.74664,59.22519
-65.52553,9.528899,8.000029,7.006393,7.505158,7.830701,2.836829,2.121343,15.48106,58.64461,48.42187,48.47693,48.64853,63.07798,68.95385,69.91198,70.3674,70.8795,71.90793,73.44533,74.82052,76.3386,79.76323,48.98675,45.55087,61.87027,67.26666,69.06987,69.49252,69.58391,69.4346,69.32716,69.53916,70.34761,71.43166,73.42294,76.85258,79.98941,83.39724,87.54832,30.81746,35.24017,16.83944,4.886287,62.52862,43.22079,38.66971,55.78685,60.98102,62.1466,64.26809,66.56341,69.65033,72.7863,75.35377,76.98403,78.28655,79.49904,3.830476,9.009867,60.24905
-65.40541,9.827438,8.276399,7.260636,7.715482,8.078339,2.938519,2.202321,15.84839,60.0002,49.58235,49.6167,49.73546,64.27858,70.21423,71.18445,71.64988,72.17872,73.23818,74.81733,76.23609,77.79866,81.29135,50.1683,46.63257,63.0738,68.50596,70.33067,70.75861,70.85276,70.70588,70.60607,70.8333,71.67308,72.79441,74.83569,78.33269,81.53466,85.00941,89.23728,31.50023,35.96457,17.25592,5.040921,63.95379,44.25891,39.55566,56.85641,62.10904,63.28967,65.43892,67.76431,70.89253,74.07138,76.6746,78.32877,79.6505,80.88033,3.957392,9.280594,61.28927
-65.28529,10.13477,8.561845,7.523692,7.931321,8.333306,3.043712,2.286299,16.22378,61.38499,50.7687,50.78136,50.84492,65.50028,71.49585,72.47831,72.95396,73.49997,74.59123,76.21311,77.67656,79.28471,82.84672,51.37628,47.73809,64.29893,69.7663,71.61268,72.04597,72.14297,71.99868,71.90682,72.14976,73.02173,74.18132,76.27374,79.83933,83.10771,86.65063,90.9566,32.19655,36.70229,17.68191,5.200159,65.40926,45.32016,40.46042,57.94487,63.25629,64.45213,66.62944,68.98521,72.15517,75.3774,78.01678,79.69519,81.03638,82.28378,4.088335,9.559019,62.34606
-65.16517,10.45114,8.856643,7.795848,8.152805,8.595799,3.152522,2.373381,16.60739,62.79954,51.98142,51.97138,51.97731,66.7434,72.79904,73.79385,74.27995,74.84357,75.96742,77.63303,79.14231,80.79715,84.42979,52.6112,48.86788,65.546,71.048,72.91622,73.35492,73.45485,73.31331,73.22972,73.48887,74.39392,75.59278,77.73749,81.37294,84.70902,88.32135,92.70678,32.90664,37.45352,18.11759,5.36413,66.8956,46.405,41.38434,59.05253,64.42306,65.63429,67.83993,70.22639,73.43855,76.70464,79.38063,81.08358,82.4445,83.7097,4.223424,9.845343,63.41967
-65.04505,10.77677,9.161075,8.077395,8.380066,8.866017,3.265067,2.463678,16.99936,64.24443,53.22105,53.18726,53.13305,68.00828,74.12411,75.1314,75.62817,76.20987,77.36711,79.07746,80.63372,82.33641,86.04098,53.8736,50.02242,66.81534,72.35138,74.24159,74.68577,74.78872,74.65009,74.57513,74.85098,75.79001,77.02918,79.22735,82.93394,86.33904,90.02205,94.48831,33.63071,38.21847,18.56316,5.532961,68.41339,47.5139,42.32777,60.17968,65.60965,66.83643,69.0707,71.48815,74.74297,78.05342,80.76644,82.49427,83.87518,85.15841,4.362782,10.13977,64.51032
-64.92492,11.11192,9.475429,8.368633,8.61324,9.144164,3.381466,2.557303,17.39987,65.72022,54.48811,54.42949,54.31258,69.29525,75.47138,76.49129,76.99896,77.59919,78.79064,80.54679,82.15121,83.90291,87.68075,55.16402,51.20218,68.10732,73.67675,75.58912,76.03884,76.1449,76.00936,75.94336,76.23645,77.21038,78.49091,80.74374,84.52277,87.99822,91.75321,96.3017,34.369,38.99735,19.01882,5.706785,69.96322,48.64733,43.29108,61.32662,66.81634,68.05885,70.32203,72.7708,76.06872,79.42404,82.17453,83.92756,85.32874,86.63022,4.506537,10.44251,65.61826
-64.8048,11.45684,9.800004,8.669872,8.852465,9.430448,3.501845,2.654372,17.80908,67.22752,55.78314,55.69858,55.51632,70.60465,76.84118,77.87383,78.39264,79.01189,80.23838,82.04138,83.69517,85.49707,89.34955,56.483,52.40766,69.42228,75.02445,76.95913,77.41445,77.52373,77.39144,77.33477,77.64562,78.6554,79.97836,82.28708,86.13987,89.68704,93.51533,98.14744,35.12174,39.79035,19.48476,5.885739,71.54571,49.80576,44.27463,62.49366,68.04344,69.30184,71.59422,74.07463,77.41611,80.81681,83.60521,85.38377,86.80548,88.12547,4.654817,10.75378,66.74373
-64.68468,11.81177,10.1351,8.981428,9.097882,9.725082,3.62633,2.755008,18.22715,68.76692,57.10668,56.99505,56.74471,71.93682,78.23383,79.27936,79.80955,80.4483,81.71069,83.56163,85.26602,87.11934,91.04783,57.8311,53.63934,70.76058,76.39478,78.35195,78.81294,78.92553,78.79668,78.74969,79.07885,80.12544,81.49194,83.85779,87.7857,91.40596,95.30889,100.0261,35.88914,40.59769,19.96119,6.06996,73.16145,50.98968,45.27881,63.68111,69.29125,70.56572,72.88759,75.39994,78.78546,82.23204,85.05879,86.86322,88.30574,89.64447,4.807757,11.0738,67.88696
-64.56456,12.17699,10.48104,9.303629,9.349635,10.02828,3.755054,2.859333,18.65426,70.33902,58.45929,58.31941,57.9982,73.2921,79.64968,80.70821,81.25003,81.90877,83.20794,85.10791,86.86416,88.77015,92.77606,59.20888,54.89772,72.12258,77.7881,79.7679,80.23463,80.35063,80.2254,80.18848,80.5365,81.62089,83.03206,85.4563,89.4607,93.15546,97.13439,101.9381,36.67143,41.41958,20.44831,6.259591,74.81107,52.19958,46.30399,64.88926,70.56006,71.85079,74.20244,76.74706,80.17707,83.67004,86.5356,88.36624,89.82985,91.18755,4.965494,11.4028,69.04821
-64.44444,12.55276,10.83813,9.636809,9.607869,10.34027,3.888151,2.967478,19.09056,71.94443,59.84154,59.67219,59.27724,74.67085,81.08904,82.16072,82.71441,83.39365,84.73049,86.68063,88.49003,90.44994,94.5347,60.61693,56.18332,73.50864,79.20473,81.20733,81.67986,81.79938,81.67795,81.65149,82.01894,83.14213,84.59912,87.08305,91.16533,94.93603,98.99234,103.884,37.46886,42.25622,20.94633,6.454777,76.4952,53.43597,47.35056,66.11845,71.85019,73.15735,75.53908,78.11628,81.59125,85.13114,88.03596,89.89315,91.37813,92.75506,5.128168,11.741,70.22772
-64.32432,12.93935,11.20671,9.981313,9.872735,10.66128,4.025762,3.079575,19.53625,73.58379,61.25399,61.05393,60.58228,76.07341,82.55228,83.63722,84.20306,84.90331,86.27872,88.28018,90.14403,92.15918,96.32424,62.05582,57.49665,74.91914,80.64501,82.67057,83.14898,83.27211,83.15469,83.13908,83.52653,84.68956,86.19354,88.73848,92.90006,96.74815,100.8833,105.8644,38.28164,43.10783,21.45546,6.655668,78.21447,54.69934,48.4189,67.36897,73.16194,74.48573,76.89783,79.50793,83.02834,86.61566,89.5602,91.44427,92.95092,94.34732,5.295923,12.08863,71.42574
-64.2042,13.33704,11.5871,10.33749,10.14438,10.99154,4.168029,3.195761,19.99148,75.25771,62.69723,62.46518,61.9138,77.50015,84.03972,85.13807,85.7163,86.43811,87.85301,89.90696,91.82661,93.8983,98.14514,63.52613,58.83824,76.35445,82.10928,84.15795,84.64231,84.76917,84.65595,84.6516,85.05966,86.26358,87.81574,90.42304,94.66536,98.59232,102.8077,107.8798,39.11003,43.97463,21.97592,6.862416,79.96954,55.99023,49.50942,68.64117,74.49564,75.83623,78.27899,80.92233,84.48864,88.12392,91.10864,93.01996,94.54855,95.96467,5.468909,12.44594,72.64252
-64.08408,13.74611,11.97966,10.70571,10.42297,11.33127,4.315099,3.316177,20.45645,76.96686,64.17184,63.90648,63.27225,78.95143,85.55171,86.66361,87.25451,87.9984,89.45375,91.56138,93.5382,95.66778,99.9979,65.02848,60.2086,77.81494,83.59788,85.66983,86.1602,86.29091,86.1821,86.18942,86.6187,87.86458,89.46615,92.13718,96.4617,100.469,104.7661,109.9308,39.95424,44.85683,22.50793,7.075177,81.76106,57.30914,50.62251,69.93535,75.8516,77.20917,79.6829,82.35979,85.97249,89.65626,92.68161,94.62054,96.17137,97.60747,5.647276,12.81318,73.87832
-63.96396,14.16685,12.38474,11.08635,10.70865,11.68074,4.467124,3.44097,20.93132,78.71187,65.67843,65.3784,64.65812,80.42761,87.08861,88.2142,88.81803,89.58455,91.08132,93.24385,95.27923,97.46809,101.883,66.56347,61.60829,79.301,85.11118,87.20655,87.70301,87.83768,87.7335,87.75291,88.20403,89.49297,91.1452,93.88136,98.28957,102.3788,106.759,112.0179,40.81453,45.75465,23.05169,7.29411,83.5897,58.65661,51.75858,71.25185,77.23014,78.60488,81.10987,83.82064,87.48022,91.21301,94.27947,96.24635,97.81972,99.27605,5.831181,13.19058,75.1334
-63.84384,14.59956,12.8027,11.47978,11.00159,12.04017,4.62426,3.57029,21.4163,80.4934,67.21759,66.8815,66.07189,81.92906,88.65077,89.79018,90.40723,91.19695,92.73611,94.95479,97.05015,99.29968,103.801,68.13171,63.03785,80.81302,86.64952,88.76847,89.27109,89.40984,89.31049,89.34244,89.81603,91.14916,92.85334,95.65604,100.1495,104.3222,108.787,114.1416,41.69114,46.66831,23.60745,7.51938,85.45613,60.03318,52.91805,72.591,78.63158,80.02369,82.56024,85.30522,89.01215,92.79449,95.90254,97.89774,99.49395,100.9708,6.020784,13.57842,76.40802
-63.72372,15.04453,13.23391,11.88639,11.30194,12.40982,4.786667,3.704293,21.91155,82.31214,68.78995,68.41637,67.51405,83.45617,90.23854,91.39192,92.02247,92.83596,94.41853,96.69462,98.85141,101.1631,105.7523,69.73383,64.49782,82.35138,88.21325,90.35594,90.8648,91.00775,90.91346,90.9584,91.45511,92.83357,94.59099,97.4617,102.0418,106.2996,110.8507,116.3026,42.58429,47.59802,24.17543,7.751153,87.36105,61.4394,54.10133,73.95314,80.05625,81.46592,84.03434,86.81386,90.56862,94.40106,97.55117,99.57505,101.1944,102.692,6.216249,13.97694,77.70243
-63.6036,15.50209,13.67874,12.3066,11.60989,12.78995,4.95451,3.843138,22.41727,84.16875,70.39612,69.98358,68.98509,85.00929,91.85229,93.01978,93.66412,94.50197,96.12896,98.46376,100.6835,103.0587,107.7374,71.37046,65.98879,83.91648,89.80274,91.96931,92.48449,92.63176,92.54277,92.60115,93.12166,94.54661,96.35861,99.2988,103.9672,108.3117,112.9505,118.5014,43.49425,48.54402,24.75585,7.989601,89.30513,62.8758,55.30885,75.3386,81.50448,82.93191,85.5325,88.34689,92.14997,96.03306,99.2257,101.2786,102.9214,104.44,6.417745,14.38642,79.01691
-63.48348,15.97252,14.13759,12.74081,11.92558,13.18082,5.127957,3.986992,22.93366,86.06393,72.03674,71.58373,70.48552,86.58883,93.49239,94.67413,95.33255,96.19536,97.86783,100.2626,102.5468,104.9871,109.757,73.04225,67.5113,85.50872,91.41835,93.60896,94.13053,94.28226,94.1988,94.27109,94.81607,96.28871,98.15664,101.1678,105.9262,110.359,115.087,120.7386,44.42125,49.50652,25.34895,8.234897,91.2891,64.34297,56.54103,76.74773,82.97662,84.422,87.05505,89.90464,93.75654,97.69083,100.9265,103.0089,104.6754,106.2153,6.625444,14.80713,80.35173
-63.36336,16.45617,14.61086,13.18945,12.2492,13.58269,5.307183,4.136025,23.4609,87.99837,73.71246,73.21741,72.01585,88.19516,95.1592,96.35534,97.02814,97.91653,99.63553,102.0917,104.4418,106.9487,111.8114,74.74985,69.06595,87.12851,93.06045,95.27524,95.80328,95.9596,95.88192,95.96861,96.53875,98.0603,99.98556,103.0693,107.9191,112.4419,117.2609,123.0148,45.36555,50.48575,25.95497,8.487223,93.31366,65.84146,57.79831,78.18087,84.47298,85.93652,88.60235,91.48748,95.38869,99.37472,102.6539,104.7661,106.4567,108.0182,6.839524,15.23933,81.70715
-63.24324,16.95335,15.09894,13.65295,12.58093,13.99584,5.492367,4.290411,23.9992,89.97278,75.42392,74.88525,73.57659,89.82867,96.8531,98.06378,98.75127,99.66585,101.4325,103.9514,106.3691,108.9441,113.9013,76.49392,70.65331,88.77624,94.72942,96.96854,97.50313,97.66417,97.59251,97.69409,98.29011,99.86182,101.8458,105.0036,109.9466,114.5611,119.4726,125.3306,46.32738,51.48195,26.57415,8.746759,95.37954,67.37185,59.08114,79.63838,85.99393,87.47582,90.17473,93.09573,97.04675,101.0851,104.4083,106.5506,108.2657,109.8489,7.060166,15.68333,83.08345
-63.12312,17.46439,15.60225,14.13176,12.92093,14.42053,5.683691,4.450333,24.54874,91.98788,77.17179,76.58785,75.16827,91.48977,98.57446,99.79983,100.5023,101.4437,103.2591,105.8421,108.329,110.9737,116.0272,78.27513,72.27398,90.45234,96.42562,98.68922,99.23044,99.39635,99.33096,99.44794,100.0706,101.6937,103.7379,106.9714,112.0091,116.717,121.7227,127.6865,47.307,52.49533,27.20672,9.013694,97.48747,68.93473,60.38995,81.1206,87.53979,89.04025,91.77255,94.72976,98.73109,102.8223,106.19,108.3629,110.1027,111.7081,7.287557,16.1394,84.48091
-63.003,17.98964,16.12122,14.62632,13.2694,14.85706,5.881345,4.615978,25.10974,94.0444,78.95672,78.32584,76.79142,93.17883,100.3237,101.5639,102.2817,103.2506,105.1158,107.7644,110.322,113.0381,118.1895,80.09416,73.92855,92.15722,98.14943,100.4377,100.9856,101.1565,101.0977,101.2305,101.8805,103.5564,105.6622,108.973,114.1073,118.9104,124.0119,130.0833,48.30466,53.52612,27.85294,9.288218,99.63819,70.53068,61.72521,82.62789,89.11092,90.63016,93.39616,96.38991,100.442,104.5867,107.9994,110.2033,111.9681,113.5959,7.521887,16.60784,85.8998
-62.88288,18.52942,16.65628,15.13712,13.62652,15.3057,6.085523,4.787536,25.6824,96.14307,80.77941,80.09986,78.44656,94.89628,102.1011,103.3563,104.0898,105.0868,107.0031,109.7186,112.3487,115.1377,120.3889,81.95169,75.61765,93.8913,99.90124,102.2142,102.769,102.945,102.893,103.0423,103.7204,105.4503,107.6193,111.0091,116.2416,121.1416,126.3408,132.5215,49.32062,54.57456,28.51306,9.570528,101.8325,72.16031,63.08736,84.16062,90.70768,92.2459,95.04591,98.07654,102.18,106.3786,109.8368,112.0721,113.8623,115.5127,7.763352,17.08896,87.3404
-62.76276,19.0841,17.20788,15.66462,13.99247,15.76675,6.296422,4.965207,26.26693,98.28464,82.64053,81.91054,80.13425,96.64252,103.9071,105.1775,105.9269,106.9528,108.9212,111.7053,114.4096,117.2732,122.6259,83.84842,77.34187,95.65501,101.6814,104.0193,104.581,104.7623,104.7174,104.8837,105.5907,107.376,109.6097,113.0801,118.4125,123.4113,128.7098,135.0018,50.35512,55.64089,29.18732,9.860823,104.071,73.82423,64.47687,85.71915,92.33041,93.88782,96.72216,99.79002,103.9453,108.1985,111.7027,113.9698,115.7856,117.4591,8.012153,17.58305,88.80301
-62.64264,19.65404,17.77646,16.20933,14.36744,16.2405,6.514249,5.149195,26.86353,100.4699,84.54079,83.75854,81.85502,98.41795,105.7422,107.0278,107.7936,108.849,110.8708,113.7248,116.505,119.445,124.9011,85.78506,79.10185,97.44878,103.4904,105.8533,106.4219,106.6088,106.5712,106.7551,107.4917,109.3338,111.6338,115.1866,120.6207,125.7201,131.1197,137.5247,51.40843,56.72532,29.87598,10.15931,106.3547,75.52304,65.89421,87.30385,93.97948,95.5563,98.42527,101.5307,105.7383,110.0466,113.5974,115.8966,117.7386,119.4352,8.268496,18.09043,90.2879
-62.52252,20.23958,18.36249,16.77173,14.75163,16.72726,6.739211,5.339709,27.47242,102.6995,86.48088,85.64452,83.60945,100.223,107.6066,108.9077,109.6902,110.7758,112.8522,115.7778,118.6356,121.6538,127.215,87.76232,80.89823,99.27303,105.3285,107.7167,108.2923,108.4848,108.4549,108.6569,109.424,111.3242,113.6921,117.3291,122.8667,128.0686,133.5711,140.091,52.48079,57.82811,30.5793,10.46619,108.6842,77.25737,67.33986,88.91508,95.65524,97.2517,100.1556,103.299,107.5594,111.9235,115.5213,117.8531,119.7214,121.4416,8.53259,18.61143,91.79537
-62.4024,20.8411,18.96645,17.35234,15.14524,17.22734,6.971524,5.536968,28.09381,104.9744,88.46152,87.56914,85.39809,102.0581,109.5009,110.8176,111.6171,112.7336,114.8659,117.8645,120.8018,123.8999,129.5682,89.78092,82.73163,101.1282,107.1962,109.6097,110.1925,110.3908,110.3688,110.5895,111.3879,113.3478,115.7851,119.508,125.151,130.4573,136.0645,142.7012,53.57246,58.94948,31.29755,10.78169,111.0604,79.02786,68.81429,90.55322,97.35806,98.97438,101.9136,105.0952,109.409,113.8293,117.4747,119.8395,121.7346,123.4787,8.804652,19.14635,93.3257
-62.28228,21.45898,19.58881,17.9517,15.54847,17.74105,7.21141,5.741193,28.72793,107.2952,90.48345,89.53308,87.2215,103.9236,111.4253,112.7578,113.5747,114.7229,116.9123,119.9856,123.0042,126.184,131.9613,91.84161,84.6027,103.0148,109.0939,111.5328,112.1229,112.3271,112.3134,112.5534,113.3839,115.4049,117.9134,121.724,127.4742,132.8869,138.6006,145.3561,54.68371,60.08967,32.03099,11.10601,113.4841,80.83514,70.31799,92.21866,99.08831,100.7247,103.6995,106.9197,111.2874,115.7646,119.4581,121.8563,123.7785,125.5467,9.084902,19.69555,94.8792
-62.16216,22.0936,20.23007,18.57033,15.96152,18.2687,7.459094,5.952614,29.37499,109.6628,92.54737,91.53702,89.08028,105.82,113.3804,114.7288,115.5634,116.744,118.9919,122.1414,125.2433,128.5066,134.3948,93.9451,86.51211,104.9331,111.0219,113.4865,114.0838,114.2942,114.2891,114.5489,115.4125,117.4961,120.0774,123.9776,129.8369,135.3579,141.18,148.0562,55.8148,61.24892,32.77988,11.43939,115.956,82.67985,71.85146,93.91178,100.8464,102.5031,105.5137,108.7729,113.195,117.7298,121.4719,123.9039,125.8535,127.6462,9.373568,20.25934,96.45616
-62.04204,22.74534,20.89073,19.20878,16.38459,18.81062,7.71481,6.171467,30.03521,112.078,94.65405,93.58165,90.97499,107.7477,115.3665,116.7309,117.5837,118.7975,121.1051,124.3326,127.5196,130.8683,136.8695,96.09217,88.46052,106.8838,112.9808,115.471,116.0758,116.2924,116.2963,116.5766,117.4741,119.6218,122.2777,126.2694,132.2397,137.871,143.8034,150.8023,56.96597,62.42747,33.5445,11.78204,118.4771,84.56265,73.41519,95.63295,102.6326,104.3098,107.3567,110.6552,115.1322,119.7251,123.5163,125.9826,127.96,129.7775,9.670881,20.83809,98.05688
-61.92192,23.41459,21.5713,19.86762,16.81791,19.36713,7.978796,6.397996,30.70883,114.5416,96.80423,95.66769,92.90623,109.7072,117.384,118.7647,119.636,120.8837,123.2524,126.5595,129.8335,133.2696,139.3857,98.28357,90.44859,108.8671,114.9708,117.4868,118.0992,118.3223,118.3354,118.6369,119.5692,121.7825,124.5148,128.5998,134.6831,140.4267,146.4714,153.5951,58.1375,63.62556,34.32512,12.13421,121.048,86.4842,75.00968,97.38257,104.4474,106.1454,109.2288,112.5669,117.0994,121.751,125.5919,128.0929,130.0985,131.941,9.977078,21.43213,99.68166
-61.8018,24.10177,22.27231,20.54742,17.26167,19.93859,8.251296,6.632451,31.39606,117.0544,98.99867,97.79582,94.87459,111.6989,119.4334,120.8305,121.7207,123.0031,125.4343,128.8227,132.1858,135.7112,141.9443,100.5201,92.47701,110.8837,116.9924,119.5344,120.1544,120.3842,120.4069,120.7302,121.6981,123.9787,126.7892,130.9695,137.1678,143.0258,149.1847,156.4352,59.32964,64.84344,35.12201,12.49613,123.6698,88.44518,76.63545,99.16104,106.2911,108.0102,111.1304,114.5085,119.097,123.8078,127.6991,130.2352,132.2693,134.1372,10.2924,22.04183,101.3308
-61.68168,24.80727,22.9943,21.24877,17.7161,20.52531,8.532561,6.87509,32.09715,119.6172,101.2381,99.96679,96.88068,113.7231,121.515,122.9287,123.8382,125.1562,127.6513,131.1227,134.5769,138.1935,144.5457,102.8024,94.54646,112.9338,119.046,121.6142,122.2419,122.4785,122.5112,122.8569,123.8615,126.211,129.1014,133.3791,139.6943,145.6688,151.944,159.3233,60.54265,66.08133,35.93547,12.86804,126.3431,90.44625,78.293,100.9687,108.1642,109.9045,113.0619,116.4804,121.1254,125.8961,129.8381,132.4098,134.4728,136.3664,10.6171,22.66755,103.0046
-61.56156,25.53151,23.73779,21.97226,18.18143,21.12765,8.822848,7.126177,32.81233,122.231,103.5234,102.1813,98.9251,115.7805,123.6294,125.0598,125.989,127.3434,129.9037,133.4599,137.0073,140.7173,147.1905,105.1314,96.65765,115.0181,121.1321,123.7265,124.362,124.6057,124.6487,125.0176,126.0598,128.4797,131.452,135.829,142.2632,148.3564,154.7498,162.2601,61.77681,67.33949,36.76578,13.2502,129.069,92.48811,79.98286,102.8061,110.0669,111.8287,115.0237,118.4828,123.1849,128.0161,132.0095,134.6172,136.7095,138.6292,10.95143,23.30965,104.7034
-61.44144,26.2749,24.50336,22.71851,18.65786,21.74596,9.122422,7.385985,33.54183,124.8965,105.8553,104.4401,101.0085,117.8714,125.7768,127.2242,128.1735,129.5651,132.1921,135.835,139.4776,143.283,149.8795,107.5079,98.81126,117.137,123.2511,125.8718,126.5153,126.7663,126.8199,127.2126,128.2933,130.7855,133.8415,138.32,144.8752,151.0893,157.603,165.2463,63.03236,68.61816,37.61321,13.64284,131.8482,94.57144,81.70556,104.6735,111.9998,113.7833,117.0161,120.5163,125.276,130.1684,134.2136,136.8578,138.9798,140.9258,11.29566,23.96852,106.4276
-61.32132,27.03787,25.29155,23.48815,19.14563,22.38059,9.431551,7.654793,34.28589,127.6146,108.2345,106.7439,103.1314,119.9963,127.9578,129.4223,130.3922,131.8218,134.5171,138.2484,141.9884,145.8913,152.6133,109.9326,101.008,119.291,125.4034,128.0506,128.7021,128.9605,129.0251,129.4424,130.5627,133.1288,136.2706,140.8525,147.5308,153.868,160.5041,168.2827,64.30958,69.91758,38.47806,14.04623,134.6816,96.69694,83.46162,106.5713,113.9632,115.7687,119.0397,122.5813,127.3991,132.3532,136.4509,139.132,141.284,143.2567,11.65004,24.64455,108.1773
-61.2012,27.82086,26.10296,24.2818,19.64497,23.03191,9.750514,7.93289,35.04475,130.3862,110.662,109.0935,105.2946,122.1556,130.1728,131.6545,132.6454,134.114,136.8789,140.7006,144.5402,148.5428,155.3924,112.4064,103.2486,121.4805,127.5894,130.2632,130.9228,131.1889,131.265,131.7075,132.8684,135.5102,138.7396,143.4271,150.2308,156.6932,163.4538,171.37,65.60873,71.238,39.36063,14.46064,137.5702,98.86532,85.25158,108.5,115.9575,117.7852,121.0947,124.6781,129.5546,134.571,138.7217,141.4402,143.6227,145.6225,12.01485,25.33811,109.9529
-61.08108,28.6243,26.93816,25.10013,20.15612,23.70029,10.07959,8.220572,35.81867,133.2122,113.1384,111.4896,107.4986,124.3499,132.4223,133.9214,134.9337,136.4421,139.2783,143.1922,147.1336,151.238,158.2175,114.9301,105.5338,123.706,129.8095,132.51,133.178,133.452,133.5399,134.0084,135.2109,137.9301,141.2492,146.0445,152.9757,159.5657,166.4529,174.5088,66.93007,72.57967,40.2612,14.88633,140.5148,101.0773,87.07598,110.46,117.983,119.8333,123.1816,126.8071,131.7428,136.8223,141.0266,143.7829,145.9962,148.0234,12.39037,26.04961,111.7548
-60.96096,29.44864,27.79774,25.94379,20.6793,24.38609,10.41908,8.518143,36.60788,136.0934,115.6647,113.933,109.7441,126.5795,134.7066,136.2233,137.2575,138.8067,141.7156,145.7237,149.7692,153.9777,161.0893,117.5045,107.8644,125.968,132.0644,134.7917,135.468,135.7501,135.8502,136.3455,137.5907,140.3891,143.8,148.7053,155.7661,162.486,169.5021,177.7,68.27386,73.94283,41.18008,15.32357,143.5164,103.3336,88.93538,112.4516,120.0403,121.9134,125.3008,128.9688,133.9643,139.1074,143.3658,146.1605,148.4051,150.4599,12.77689,26.77945,113.5833
-60.84084,30.29431,28.68233,26.81346,21.21477,25.08969,10.76927,8.825916,37.41264,139.0308,118.2417,116.4245,112.0317,128.8449,137.0262,138.5608,139.6172,141.2081,144.1914,148.2956,152.4475,156.7623,164.0084,120.1305,110.2409,128.2671,134.3542,137.1084,137.7933,138.0837,138.1964,138.7193,140.0082,142.8878,146.3925,151.4101,158.6027,165.4549,172.6021,180.9442,69.64038,75.32772,42.11757,15.77265,146.5758,105.6349,90.83032,114.4754,122.1297,124.0258,127.4527,131.1636,136.2194,141.4267,145.7399,148.5734,150.8496,152.9325,13.17469,27.52805,115.4387
-60.72072,31.16179,29.59252,27.70984,21.76276,25.81148,11.13047,9.144211,38.2332,142.0253,120.8702,118.9649,114.3621,131.1467,139.3816,140.9342,142.0134,143.6468,146.7062,150.9086,155.1692,159.5926,166.9755,122.8089,112.6643,130.6036,136.6796,139.4608,140.1543,140.4533,140.5791,141.1303,142.464,145.4266,149.0273,154.1594,161.4862,168.473,175.7536,184.2423,71.02987,76.7346,43.07397,16.23385,149.694,107.9821,92.76137,116.5317,124.2516,126.1711,129.6377,133.3918,138.5085,143.7807,148.1493,151.022,153.3303,155.4416,13.58409,28.29582,117.3213
-60.6006,32.05154,30.52896,28.63362,22.32351,26.55185,11.50299,9.473359,39.06981,145.0778,123.551,121.5549,116.7359,133.4853,141.7733,143.3439,144.4464,146.1234,149.2604,153.563,157.9347,162.4692,169.9913,125.5405,115.1353,132.9782,139.0409,141.8493,142.5515,142.8593,142.9986,143.5789,144.9586,148.0061,151.705,156.954,164.4172,171.541,178.9573,187.5949,72.44261,78.16371,44.0496,16.70746,152.872,110.3757,94.72908,118.621,126.4065,128.3495,131.8563,135.654,140.8321,146.1699,150.5943,153.5068,155.8476,157.9876,14.00537,29.08318,119.2315
-60.48048,32.96401,31.49228,29.58551,22.89729,27.31119,11.88716,9.813698,39.92274,148.1892,126.285,124.1954,119.1539,135.8612,144.2016,145.7906,146.9168,148.6384,151.8547,156.2595,160.7448,165.3927,173.0563,128.3262,117.6546,135.3912,141.4387,144.2743,144.9853,145.3022,145.4554,146.0658,147.4925,150.6268,154.4261,159.7943,167.3964,174.6597,182.2139,191.0029,73.87886,79.61529,45.04475,17.19378,156.1107,112.8167,96.73403,120.7437,128.5947,130.5616,134.1089,137.9505,143.1906,148.5946,153.0755,156.0283,158.4019,160.5711,14.43886,29.89058,121.1696
-60.36036,33.89969,32.48312,30.56626,23.48435,28.0899,12.28329,10.16558,40.79224,151.3604,129.0731,126.8871,121.6167,138.2748,146.667,148.2746,149.425,151.1921,154.4894,158.9987,163.6,168.3637,176.1714,131.167,120.2229,137.8433,143.8733,146.7362,147.4563,147.7824,147.95,148.5912,150.0662,153.2894,157.1913,162.6812,170.4244,177.8297,185.5242,194.4671,75.33889,81.08961,46.05975,17.69311,159.411,115.3056,98.7768,122.9002,130.8167,132.8078,136.3959,140.2818,145.5844,151.0552,155.5933,158.5868,160.9938,163.1924,14.88486,30.71844,123.1359
-60.24024,34.85906,33.50214,31.5766,24.08494,28.88838,12.69172,10.52935,41.67857,154.5925,131.9161,129.6309,124.1249,140.7267,149.1701,150.7964,151.9715,153.7852,157.1652,161.781,166.501,171.383,179.3372,134.0636,122.8412,140.3349,146.3453,149.2356,149.9648,150.3005,150.483,151.1558,152.6803,155.9943,160.0012,165.6151,173.5019,181.0518,188.889,197.9881,76.82294,82.58689,47.09491,18.20576,162.7739,117.8434,100.858,125.091,133.0729,135.0885,138.7177,142.6482,148.014,153.5523,158.1481,161.1828,163.6235,165.8521,15.34372,31.56722,125.1308
-60.12012,35.84259,34.55002,32.61728,24.69932,29.70705,13.11279,10.90539,42.58201,157.8863,134.815,132.4275,126.6793,143.2174,151.7112,153.3564,154.5568,156.418,159.8826,164.6071,169.4482,174.4511,182.5544,137.017,125.5101,142.8666,148.855,151.7729,152.5113,152.8568,153.0546,153.76,155.3351,158.7422,162.8563,168.5968,176.6295,184.3267,192.309,201.5669,78.33129,84.1074,48.15054,18.73204,166.2004,120.4308,102.9781,127.3164,135.3638,137.4041,141.0748,145.0503,150.4798,156.0863,160.7403,163.8168,166.2917,168.5505,15.81576,32.43737,127.1546
-60,36.85079,35.62744,33.68907,25.32775,30.54632,13.54686,11.29406,43.50281,161.2429,137.7706,135.278,129.2806,145.7473,154.2909,155.9552,157.1813,159.0912,162.6421,167.4776,172.4424,177.5687,185.8236,140.028,128.2305,145.4388,151.403,154.3486,155.0963,155.4519,155.6656,156.4044,158.0314,161.5335,165.7573,171.6269,179.8081,187.655,195.785,205.2041,79.8642,85.65138,49.22698,19.27228,169.6915,123.0685,105.1378,129.5771,137.6897,139.755,143.4675,147.4885,152.9822,158.6575,163.3704,166.4892,168.9988,171.2881,16.30132,33.32935,129.2076
-59.87988,37.88415,36.73507,34.79276,25.97051,31.40661,13.99428,11.69576,44.44126,164.6632,140.7839,138.1829,131.9294,148.3169,156.9095,158.5932,159.8456,161.8052,165.4442,170.393,175.4842,180.7365,189.1456,143.0976,131.0031,148.0521,153.9898,156.963,157.7203,158.0863,158.3162,159.0894,160.7696,164.3689,168.7047,174.7061,183.0382,191.0376,199.3177,208.9007,81.42192,87.21908,50.32454,19.82679,173.2482,125.7573,107.3376,131.8733,140.0511,142.1418,145.8965,149.9632,155.5217,161.2665,166.0389,169.2005,171.7451,174.0655,16.80075,34.24362,131.2903
-59.75976,38.94316,37.87363,35.92914,26.62787,32.28835,14.45542,12.11088,45.39762,168.1482,143.8556,141.1433,134.6265,150.9269,159.5677,161.2709,162.5501,164.5605,168.2895,173.3538,178.5742,183.9552,192.5212,146.2266,133.8288,150.7071,156.6158,159.6168,160.3837,160.7603,161.0071,161.8156,163.5502,167.2489,171.6993,177.835,186.3206,194.4752,202.9079,212.6573,83.00472,88.81074,51.44355,20.39592,176.8715,128.4981,109.5783,134.2055,142.4484,144.5648,148.3619,152.4748,158.0988,163.9137,168.7463,171.9512,174.5313,176.883,17.3144,35.18068,133.4029
-59.63964,40.02835,39.04382,37.09901,27.30009,33.19196,14.93065,12.53982,46.37216,171.6988,146.9868,144.16,137.3725,153.5776,162.2658,163.9887,165.2953,167.3577,171.1786,176.3607,181.713,187.2254,195.9509,149.4161,136.7083,153.4042,159.2814,162.3103,163.087,163.4746,163.7387,164.5835,166.3737,170.1741,174.7416,181.0142,189.656,197.9684,206.5564,216.4749,84.61286,90.42661,52.58434,20.98001,180.5624,131.2916,111.8603,136.5743,144.8821,147.0244,150.8645,155.0239,160.7138,166.5995,171.4929,174.7416,177.3577,179.7412,17.84264,36.14099,135.5458
-59.51952,41.14021,40.24636,38.3032,27.98746,34.11788,15.42035,12.983,47.36518,175.3162,150.1784,147.2337,140.1683,156.2695,165.0044,166.7472,168.0818,170.1972,174.1119,179.4143,184.9013,190.5479,199.4356,152.6668,139.6425,156.1439,161.9873,165.0441,165.8307,166.2295,166.5116,167.3935,169.2408,173.1451,177.8322,184.2445,193.0451,201.5182,210.264,220.3543,86.24658,92.06694,53.74723,21.57939,184.3219,134.1386,114.1842,138.98,147.3527,149.5212,153.4045,157.6108,163.3672,169.3244,174.2792,177.5723,180.2248,182.6405,18.38583,37.12504,137.7193
-59.3994,42.27927,41.48197,39.54254,28.69026,35.06656,15.92492,13.44085,48.37693,179.0012,153.4313,150.3655,143.0144,159.0033,167.784,169.5469,170.91,173.0795,177.0901,182.5151,188.1397,193.9233,202.976,155.9798,142.6323,158.9269,164.7338,167.8186,168.6153,169.0257,169.3261,170.2463,172.152,176.1625,180.9718,187.5266,196.4885,205.1251,214.0315,224.2963,87.90614,93.73198,54.93258,22.19442,188.1511,137.04,116.5508,141.4232,149.8605,152.0556,155.9824,160.2359,166.0595,172.0889,177.1057,180.4437,183.1332,185.5814,18.94436,38.13334,139.9239
-59.27928,43.44605,42.75141,40.81786,29.40876,36.03844,16.44475,13.9138,49.40772,182.755,156.7465,153.5561,145.9117,161.7794,170.6049,172.3882,173.7804,176.0053,180.1136,185.6638,191.4288,197.3523,206.5728,159.356,145.6784,161.7537,167.5214,170.6344,171.4413,171.8635,172.1829,173.1423,175.1078,179.2268,184.161,190.861,199.9871,208.7901,217.8596,228.3017,89.59181,95.42197,56.1407,22.82545,192.051,139.9966,118.9605,143.9042,152.4059,154.6281,158.5987,162.8999,168.7912,174.8935,179.9729,183.3564,186.0832,188.5643,19.51861,39.16639,142.1598
-59.15916,44.64108,44.0554,42.13004,30.14326,37.03397,16.98025,14.40231,50.45782,186.5785,160.1248,156.8065,148.8609,164.5983,173.4678,175.2717,176.6935,178.975,183.1831,188.8609,194.7694,200.8356,210.2267,162.7963,148.7816,164.6248,170.3506,173.4918,174.3091,174.7435,175.0825,176.0821,178.1088,182.3387,187.4005,194.2486,203.5415,212.5138,221.7493,232.3714,91.30383,97.13715,57.37193,23.47287,196.0226,143.0091,121.4141,146.4235,154.9896,157.239,161.2539,165.603,171.5626,177.7385,182.8812,186.3107,189.0754,191.5899,20.10897,40.2247,144.4274
-59.03904,45.86489,45.39472,43.47993,30.89406,38.0536,17.53184,14.90682,51.52751,190.4728,163.5673,160.1175,151.8627,167.4607,176.3731,178.1978,179.6499,181.9891,186.2991,192.1071,198.162,204.3739,213.9386,166.3017,151.9429,167.5407,173.222,176.3914,177.2193,177.6661,178.0253,179.0662,181.1555,185.4988,190.6909,197.69,207.1525,216.2971,225.7013,236.5062,93.04244,98.87778,58.62663,24.13702,200.0671,146.0784,123.9122,148.9817,157.6119,159.8889,163.9483,168.3459,174.3743,180.6245,185.8311,189.3072,192.1102,194.6585,20.71585,41.30879,146.7271
-58.91892,47.11801,46.77013,44.86842,31.66143,39.09779,18.09993,15.42781,52.6171,194.4389,167.0749,163.49,154.9179,170.3668,179.3214,181.167,182.65,185.0483,189.4622,195.403,201.6074,207.9679,217.7091,169.8732,155.1631,170.502,176.136,179.3337,180.1723,180.632,181.0119,182.0952,184.2485,188.7076,194.0329,201.1859,210.8208,220.1407,229.7164,240.7071,94.80791,100.6441,59.90512,24.8183,204.1854,149.2054,126.4553,151.5791,160.2732,162.5782,166.6825,171.1289,177.2268,183.5519,188.8231,192.3463,195.1882,197.7707,21.33965,42.41918,149.0593
-58.7988,48.40099,48.1824,46.29639,32.44567,40.16701,18.68498,15.96576,53.72687,198.4779,170.6486,166.925,158.0272,173.3175,182.313,184.1799,185.6944,188.1529,192.673,198.7492,205.1062,211.6185,221.539,173.5117,158.443,173.5093,179.0931,182.3192,183.1687,183.6415,184.0427,185.1695,187.3884,191.9659,197.4271,204.737,214.5472,224.0455,233.7955,244.9748,96.60048,102.4363,61.20777,25.51709,208.3787,152.3909,129.0442,154.2163,162.974,165.3074,169.457,173.9524,180.1204,186.5212,191.8576,195.4286,198.3098,200.9269,21.9808,43.55642,151.4243
-58.67868,49.71437,49.63231,47.76477,33.2471,41.26173,19.2874,16.52116,54.85711,202.5909,174.2893,170.4233,161.1914,176.3131,185.3486,187.2369,188.7835,191.3036,195.932,202.1462,208.659,215.3262,225.4291,177.2181,161.7836,176.5632,182.0938,185.3484,186.2089,186.6952,187.1184,188.2898,190.5757,195.2741,200.8742,208.3441,218.3324,228.0122,237.9394,249.3103,98.42039,104.2547,62.5349,26.23378,212.648,155.6357,131.6794,156.8937,165.7149,168.0769,172.2721,176.8171,183.0557,189.5329,194.9352,198.5544,201.4755,204.1276,22.63971,44.72103,153.8225
-58.55856,51.0587,51.12066,49.27445,34.06601,42.38242,19.90767,17.09451,56.00811,206.7788,177.998,173.9859,164.4112,179.3542,188.4286,190.3386,191.918,194.501,199.2398,205.5948,212.2666,219.0918,229.3802,180.9936,165.1855,179.6641,185.1387,188.4217,189.2934,189.7937,190.2394,191.4565,193.811,198.6329,204.3749,212.0077,222.1773,232.0415,242.149,253.7144,100.2679,106.0995,63.88687,26.96876,216.9945,158.9407,134.3617,159.6119,168.4962,170.8872,175.1285,179.7233,186.0332,192.5874,198.0563,201.7244,204.6858,207.3734,23.31682,45.91357,156.2542
-58.43844,52.43453,52.64825,50.82636,34.9027,43.52955,20.54624,17.68633,57.18019,211.0428,181.7758,177.6137,167.6874,182.4413,191.5535,193.4854,195.0983,197.7455,202.597,209.0956,215.9296,222.916,233.3931,184.839,168.6498,182.8127,188.2282,191.5398,192.4229,192.9373,193.4063,194.6703,197.0949,202.043,207.9298,215.7288,226.0824,236.1345,246.425,258.188,102.1432,107.971,65.26404,27.72245,221.4191,162.3067,137.0916,162.3712,171.3184,173.7389,178.0264,182.6716,189.0533,195.6853,201.2214,204.939,207.9412,210.6648,24.01258,47.1346,158.7198
-58.31832,53.84241,54.21588,52.42145,35.75749,44.70361,21.20357,18.29714,58.37363,215.3839,185.6236,181.3076,171.0208,185.575,194.7239,196.678,198.325,201.0377,206.0042,212.6491,219.6488,226.7997,237.4684,188.7553,172.1773,186.0094,191.3628,194.703,195.5976,196.1267,196.6196,197.9316,200.428,205.505,211.5396,219.5079,230.0487,240.2917,250.7685,262.7321,104.0466,109.8694,66.66675,28.49526,225.9232,165.7347,139.8698,165.1721,174.1819,176.6323,180.9665,185.6623,192.1165,198.827,204.431,208.1986,211.2422,214.0022,24.72743,48.38467,161.2198
-58.1982,55.28291,55.82437,54.06066,36.63068,45.90508,21.88015,18.92749,59.58874,219.8033,189.5424,185.0685,174.4122,188.7559,197.9403,199.9167,201.5986,204.3782,209.462,216.2561,223.4247,230.7434,241.6071,192.7435,175.769,189.255,194.543,197.9119,198.8183,199.3623,199.8798,201.2411,203.8108,209.0194,215.205,223.3459,234.0768,244.5142,255.1802,267.3475,105.9782,111.7948,68.09535,29.2876,230.5076,169.2253,142.697,168.0152,177.0874,179.5679,183.9492,188.696,195.2233,202.013,207.6856,211.5039,214.5894,217.3862,25.46184,49.66436,163.7545
-58.07808,56.75658,57.47455,55.74494,37.52259,47.13445,22.57646,19.57792,60.82582,224.3021,193.5332,188.8974,177.8623,191.9844,201.2031,203.2022,204.9196,207.7674,212.971,219.9171,227.2582,234.7481,245.8098,196.8048,179.4255,192.5499,197.7695,201.167,202.0853,202.6448,203.1875,204.5993,207.244,212.587,218.9266,227.2435,238.1677,248.8027,259.661,272.0352,107.9385,113.7477,69.55021,30.09991,235.1737,172.7796,145.5738,170.901,180.0352,182.5463,186.9749,191.7732,198.3741,205.2438,210.9856,214.8552,217.9831,220.8172,26.21627,50.97424,166.3242
-57.95796,58.264,59.16723,57.47526,38.43355,48.39222,23.29301,20.24899,62.08518,228.8812,197.597,192.7952,181.3719,195.2612,204.5129,206.535,208.2885,211.2061,216.5317,223.6329,231.1498,238.8144,250.0775,200.9399,183.148,195.8948,201.0426,204.4688,205.3993,205.9745,206.5432,208.0067,210.7281,216.2084,222.7053,231.2013,242.322,253.158,264.2118,276.7961,109.9274,115.7281,71.03168,30.93261,239.9224,176.3985,148.5009,173.8299,183.0257,185.5678,190.0443,194.8944,201.5695,208.5199,214.3317,218.2531,221.424,224.2958,26.99121,52.31489,168.9293
-57.83784,59.80572,60.90326,59.25261,39.36386,49.67887,24.03029,20.94128,63.36711,233.5419,201.7349,196.7628,184.9419,198.5868,207.8703,209.9155,211.706,214.6947,220.1448,227.404,235.1004,242.9431,254.4109,205.15,186.9372,199.2901,204.3629,207.8179,208.7607,209.3521,209.9475,211.464,214.2638,219.8841,226.5416,235.2202,246.5405,257.5809,268.8334,281.631,111.9454,117.7363,72.54011,31.78615,244.755,180.0826,151.479,176.8024,186.0596,188.6331,193.1576,198.0599,204.81,211.8418,217.7242,221.6981,224.9126,227.8226,27.78714,53.68691,171.5703
-57.71772,61.38232,62.68348,61.07795,40.31386,50.99492,24.78883,21.65537,64.67194,238.2853,205.9479,200.8013,188.5729,201.9617,211.2758,213.3443,215.1725,218.2339,223.8109,231.2312,239.1106,247.1349,258.8109,209.4361,190.7941,202.7366,207.7309,211.2147,212.17,212.778,213.4009,214.9716,217.8515,223.615,230.4363,239.3009,250.8241,262.0724,273.5268,286.541,113.9925,119.7727,74.07587,32.66098,249.6725,183.8331,154.5087,179.819,189.1372,191.7425,196.3156,201.2705,208.096,215.2099,221.1637,225.1908,228.4492,231.3979,28.60454,55.09089,174.2474
-57.5976,62.99437,64.50874,62.9523,41.28387,52.34085,25.56915,22.39187,65.99998,243.1124,210.237,204.9116,192.2659,205.3866,214.7298,216.822,218.6886,221.8241,227.5306,235.115,243.1811,251.3907,263.2781,213.7992,194.7196,206.2347,211.1471,214.6598,215.6278,216.2528,216.9039,218.5303,221.492,227.4015,234.3901,243.4442,255.1735,266.6333,278.2929,291.5269,116.0691,121.8372,75.63932,33.55755,254.6761,187.6507,157.5906,182.8802,192.259,194.8966,199.5185,204.5264,211.428,218.6249,224.6507,228.7315,232.0346,235.0224,29.44394,56.52743,176.9612
-57.47748,64.64244,66.37989,64.87664,42.27421,53.71719,26.37178,23.15139,67.35152,248.0244,214.6032,209.0947,196.0216,208.8619,218.2329,220.3491,222.2549,225.466,231.3045,239.0561,247.3127,255.7113,267.8136,218.2403,198.7146,209.7851,214.6121,218.1537,219.1347,219.7771,220.4571,222.1405,225.1859,231.2444,238.4036,247.6509,259.5896,271.2644,283.1325,296.5897,118.1753,123.9304,77.23082,34.47633,259.7671,191.5363,160.7255,185.9866,195.4256,198.0958,202.767,207.8282,214.8066,222.0871,228.1856,232.3208,235.6691,238.6966,30.30584,57.99716,179.712
-57.35736,66.3271,68.29779,66.85198,43.28522,55.12443,27.19727,23.93454,68.72689,253.0225,219.0475,213.3514,199.8408,212.3883,221.7857,223.926,225.8718,229.16,235.1332,243.0552,251.5061,260.0973,272.4181,222.7604,202.7799,213.3883,218.1264,221.6968,222.691,223.3514,224.0611,225.8028,228.9337,235.1444,242.4777,251.9216,264.0732,275.9666,288.0466,301.7304,120.3114,126.0522,78.85072,35.41778,264.9464,195.4908,163.9141,189.1385,198.6374,201.3407,206.0615,211.1765,218.2322,225.5971,231.7691,235.9593,239.3534,242.421,31.19076,59.50067,182.5001
-57.23724,68.04894,70.26331,68.87935,44.31724,56.56309,28.04617,24.74197,70.12641,258.1077,223.5711,217.6828,203.7243,215.9663,225.3886,227.5534,229.5399,232.9069,239.0173,247.113,255.7619,264.5495,277.0923,227.3606,206.9165,217.045,221.6906,225.2899,226.2974,226.9762,227.7164,229.5178,232.736,239.102,246.6129,256.2572,268.625,280.7408,293.036,306.95,122.4776,128.203,80.49941,36.38238,270.2154,199.5151,167.157,192.3365,201.8948,204.6318,209.4025,214.5716,221.7053,229.1554,235.4015,239.6474,243.0878,246.196,32.09923,61.03861,185.326
-57.11712,69.80852,72.2773,70.95976,45.37059,58.03369,28.91905,25.57433,71.55038,263.2812,228.1749,222.0899,207.6729,219.5964,229.0422,231.2318,233.2599,236.7072,242.9575,251.2301,260.081,269.0689,281.8373,232.0419,211.1254,220.7557,225.305,228.9333,229.9544,230.652,231.4235,233.2861,236.5935,243.118,250.8101,260.6584,273.246,285.5878,298.1018,312.2493,124.674,130.383,82.17723,37.37062,275.5751,203.6101,170.4549,195.5812,205.1985,207.9694,212.7905,218.0142,225.2265,232.7624,239.0834,243.3857,246.8731,250.0224,33.0318,62.61159,188.19
-56.997,71.60643,74.34065,73.09424,46.44562,59.53673,29.81648,26.43227,72.99913,268.5441,232.86,226.5737,211.6876,223.2793,232.7471,234.9618,237.0322,240.5614,246.9544,255.4072,264.4641,273.6561,286.6538,236.8054,215.4074,224.521,228.9704,232.6276,233.6625,234.3794,235.1831,237.1082,240.5068,247.193,255.07,265.1261,277.9369,290.5086,303.2448,317.6294,126.9009,132.5923,83.88456,38.383,281.0267,207.7767,173.8084,198.8729,208.5488,211.3543,216.226,221.5046,228.7961,236.4188,242.8154,247.1747,250.7096,253.9005,33.98901,64.22026,191.0926
-56.87688,73.44324,76.45423,75.28382,47.54267,61.07274,30.73904,27.31647,74.47297,273.8977,237.6275,231.135,215.769,227.0156,236.5038,238.7438,240.8573,244.4702,251.0086,259.645,268.9119,278.312,291.5426,241.652,219.7634,228.3415,232.6871,236.3733,237.4223,238.159,238.9957,240.9848,244.4766,251.3277,259.3933,269.661,282.6985,295.5039,308.466,323.0912,129.1584,134.8313,85.62175,39.42,286.5715,212.0158,177.2184,202.2123,211.9463,214.7867,219.7095,225.0435,232.4149,240.125,246.5979,251.015,254.5979,257.831,34.97143,65.86526,194.0342
-56.75676,75.31952,78.61891,77.52955,48.66208,62.64225,31.68732,28.22762,75.97222,279.3429,242.4784,235.775,219.9179,230.8057,240.3128,242.5784,244.736,248.4342,255.1207,263.9442,273.4251,283.0374,296.5047,246.5828,224.1944,232.2179,236.4559,240.171,241.2343,241.9913,242.8618,244.9165,248.5033,255.5227,263.7807,274.2639,287.5318,300.5747,313.7662,328.6357,131.4469,137.1001,87.38918,40.48214,292.2105,216.3283,180.6853,205.5998,215.3915,218.2673,223.2416,228.6313,236.0832,243.8815,250.4315,254.9069,258.5386,261.8143,35.97962,67.54723,197.0151
-56.63664,77.23587,80.83558,79.83246,49.80419,64.24576,32.66194,29.16642,77.49721,284.8811,247.4137,240.4945,224.1354,234.6503,244.1747,246.4662,248.6687,252.4538,259.2914,268.3054,278.0045,287.833,301.5408,251.5989,228.7013,236.1506,240.2771,244.0212,245.099,245.8768,246.7821,248.9038,252.5877,259.7788,268.2329,278.9356,292.4375,305.722,319.1465,334.264,133.7663,139.3989,89.18722,41.56993,297.9451,220.715,184.21,209.0359,218.8848,221.7966,226.8227,232.2685,239.8015,247.6888,254.3167,258.8511,262.5321,265.8511,37.01416,69.26683,200.0357
-56.51652,79.19284,83.10512,82.1936,50.96936,65.88381,33.66349,30.13359,79.04825,290.5133,252.4346,245.2947,228.422,238.55,248.09,250.4077,252.656,256.5298,263.5213,272.7293,282.6509,292.6997,306.6519,256.7013,233.2851,240.1403,244.1513,247.9244,249.017,249.8161,250.757,252.9474,256.7304,264.0966,272.7507,283.6769,297.4165,310.9465,324.6078,339.9769,136.117,141.728,91.01621,42.6839,303.7763,225.177,187.7932,212.5212,222.4267,225.375,230.4533,235.9557,243.5704,251.5475,258.2539,262.8481,266.5791,269.9417,38.07564,71.02473,203.0965
-56.3964,81.19101,85.4284,84.61401,52.15792,67.55692,34.69259,31.12984,80.62567,296.2408,257.542,250.1764,232.7788,242.5053,252.0592,254.4035,256.6984,260.6626,267.811,277.2166,287.3649,297.6383,311.8388,261.891,237.9466,244.1876,248.0791,251.8812,252.9889,253.8098,254.7872,257.0478,260.932,268.4769,277.3349,288.4886,302.4696,316.2492,330.151,345.7755,138.4991,144.0874,92.87655,43.82458,309.7054,229.715,191.4354,216.0561,226.0178,229.003,234.1339,239.6933,247.3904,255.458,262.2438,266.8984,270.68,274.0869,39.16465,72.82158,206.1978
-56.27628,83.23096,87.80633,87.09475,53.37024,69.26562,35.74989,32.15592,82.2298,302.0646,262.7371,255.1407,237.2064,246.5169,256.083,258.454,260.7965,264.853,272.1612,281.768,292.1474,302.6496,317.1023,267.1691,242.6868,248.2932,252.061,255.8921,257.015,257.8583,258.8733,261.2056,265.1931,272.9202,281.9862,293.3716,307.5978,321.631,335.7771,351.6609,140.9128,146.4776,94.76858,44.99249,315.7335,234.3301,195.1374,219.6411,229.6585,232.6812,237.8651,243.4818,251.262,259.4209,266.2868,271.0026,274.8354,278.2871,40.28181,74.65807,209.3401
-56.15616,85.31326,90.23977,89.63687,54.60667,71.01043,36.83602,33.21258,83.86094,307.986,268.0208,260.1886,241.7058,250.5852,260.1618,262.56,264.951,269.1015,276.5725,286.3843,296.9991,307.7345,322.4434,272.5367,247.5066,252.4575,256.0976,259.9576,261.0961,261.9624,263.0158,265.4215,269.5145,277.4273,286.7054,298.3265,312.8018,327.0928,341.4871,357.6339,143.3582,148.8985,96.69267,46.1882,321.8619,239.023,198.9,223.2769,233.3494,236.4101,241.6474,247.3218,255.1857,263.4368,270.3834,275.1611,279.0458,282.5429,41.42772,76.53486,212.5238
-56.03604,87.43847,92.72962,92.24142,55.86755,72.79189,37.95163,34.30058,85.51944,314.006,273.3944,265.321,246.2778,254.7109,264.2962,266.7219,269.1623,273.4087,281.0455,291.066,301.9208,312.8937,327.8629,277.9947,252.4069,256.6812,260.1893,264.0783,265.2327,266.1224,267.2152,269.696,273.8966,281.9989,291.4931,303.3542,318.0825,332.6355,347.2819,363.6957,145.8356,151.3505,98.64919,47.41224,328.0918,243.7947,202.7237,226.9638,237.0909,240.1902,245.4813,251.2138,259.162,267.506,274.5343,279.3746,283.3118,286.8548,42.60301,78.45264,215.7492
-55.91592,89.60717,95.27675,94.90945,57.15325,74.61053,39.09738,35.4207,87.20562,320.126,278.8587,270.539,250.9232,258.8946,268.4868,270.9403,273.431,277.7751,285.581,295.8139,306.9132,318.1282,333.3617,283.5442,257.3887,260.965,264.3368,268.2547,269.4252,270.339,271.4722,274.0297,278.3402,286.6356,296.3502,308.4557,323.4407,338.2601,353.1625,369.8472,148.345,153.8337,100.6385,48.66519,334.4244,248.6461,206.6092,230.7024,240.8835,244.022,249.3672,255.1583,263.1915,271.6292,278.7399,283.6435,287.6339,291.2233,43.80832,80.41211,219.0167
-55.7958,91.81991,97.88205,97.64201,58.46412,76.46686,40.27393,36.57373,88.91979,326.347,284.415,275.8436,255.6428,263.1368,272.734,275.2157,277.7577,282.2015,290.1795,300.6287,311.9771,323.4386,338.9407,289.1863,262.4529,265.3094,268.5406,272.4874,273.6743,274.6128,275.7873,278.4233,282.8459,291.3382,301.2773,313.6315,328.8775,343.9675,359.1299,376.0895,150.8866,156.3483,102.661,49.9476,340.8608,253.578,210.5574,234.4932,244.7278,247.9059,253.3057,259.1558,267.2747,275.8069,283.0007,287.9684,292.0126,295.6491,45.04429,82.41394,222.3269
-55.67568,94.07725,100.5464,100.4402,59.80052,78.36143,41.48197,37.76047,90.66229,332.6702,290.0641,281.2357,260.4376,267.4382,277.0386,279.5487,282.143,286.6884,294.8418,305.5111,317.1133,328.826,344.6008,294.9219,267.6005,269.7149,272.8011,276.7769,277.9805,278.9442,280.1612,282.8773,287.4143,296.1074,306.2754,318.8827,334.3935,349.7586,365.185,382.4237,153.4606,158.8945,104.717,51.26006,347.4023,258.5915,214.5688,238.3367,248.6242,251.8426,257.2974,263.2068,271.412,280.0396,287.3173,292.3498,296.4486,300.1327,46.31158,84.45884,225.68
-55.55556,96.37975,103.2707,103.3049,61.16281,80.29475,42.72218,38.98174,92.43344,339.0968,295.8074,286.7164,265.3082,271.7994,281.4009,283.9398,286.5875,291.2363,299.5683,310.4618,322.3225,334.291,350.3429,300.7522,272.8322,274.1823,277.1191,281.1237,282.3444,283.3339,284.5943,287.3925,292.0461,300.9438,311.3451,324.2099,339.9898,355.6343,371.3289,388.8506,156.0671,161.4725,106.8069,52.60314,354.0501,263.6873,218.6441,242.2335,252.5732,255.8326,261.3426,267.3119,275.604,284.3277,291.6902,296.7883,300.9422,304.6745,47.61084,86.54751,229.0766
-55.43544,98.72796,106.0557,106.2374,62.55135,82.26736,43.99526,40.23836,94.23357,345.628,301.6456,292.2866,270.2556,276.2208,285.8216,288.3897,291.0917,295.846,304.3599,315.4815,327.6056,339.8347,356.1679,306.6782,278.1492,278.7121,281.4949,285.5284,286.7664,287.7825,289.0874,291.9692,296.7419,305.8482,316.4872,329.6142,345.6671,361.5956,377.5625,395.3714,158.7063,164.0824,108.931,53.97744,360.8054,268.8664,222.784,246.184,256.5754,259.8762,265.4421,271.4715,279.8513,288.672,296.1199,301.2844,305.4942,309.2753,48.94276,88.68066,232.5169
-55.31532,101.1224,108.9024,109.2385,63.9665,84.27979,45.30191,41.53117,96.063,352.2649,307.5801,297.9474,275.2806,280.7031,290.3012,292.8989,295.6561,300.518,309.2171,320.571,332.9633,345.4577,362.0766,312.7009,283.5522,283.305,285.9293,289.9916,291.2472,292.2904,293.6409,296.6083,301.5024,310.8213,321.7025,335.0961,351.4264,367.6435,383.8868,401.9872,161.3782,166.7244,111.0897,55.38355,367.6694,274.1296,226.9892,250.1887,260.6313,263.9742,269.5961,275.6862,284.1542,293.0728,300.607,305.8386,310.105,313.9355,50.30801,90.859,236.0015
-55.1952,103.5637,111.8117,112.3094,65.40863,86.33255,46.64285,42.86103,97.92206,359.0087,313.6117,303.6997,280.3841,285.247,294.8402,297.4678,300.2815,305.253,314.1407,325.7308,338.3963,351.1609,368.07,318.8212,289.0422,287.9615,290.4226,294.5137,295.7872,296.8582,298.2554,301.3103,306.3282,315.8637,326.9917,340.6567,357.2685,373.7788,390.3029,408.6989,164.083,169.3987,113.2834,56.82208,374.6433,279.4779,231.2605,254.2483,264.7412,268.1269,273.8054,279.9565,288.5135,297.5306,305.1521,310.4515,314.7752,318.6557,51.70728,93.08323,239.5307
-55.07508,106.0523,114.7843,115.451,66.87809,88.42618,48.0188,44.2288,99.81108,365.8606,319.7415,309.5446,285.5668,289.8529,299.4393,302.0972,304.9683,310.0514,319.1312,330.9618,343.9055,356.9453,374.149,325.0404,294.6201,292.6822,294.9754,299.0953,300.3871,301.4866,302.9315,306.0757,311.22,320.9762,332.3556,346.2968,363.1943,380.0025,396.8117,415.5077,166.8208,172.1054,115.5124,58.29364,381.7283,284.9121,235.5983,258.3631,268.9059,272.3348,278.0704,284.2829,292.9296,302.0462,309.7555,315.1236,319.5053,323.4365,53.14128,95.35408,243.1049
-54.95495,108.5887,117.8212,118.6645,68.37525,90.5612,49.43048,45.63535,101.7304,372.8217,325.9707,315.4831,290.8296,294.5214,304.0989,306.7875,309.7172,314.914,324.1893,336.2647,349.4916,362.8116,380.3145,331.3593,300.2869,297.4677,299.5884,303.737,305.0474,306.176,307.6699,310.9053,316.1784,326.1596,337.7951,352.0171,369.2048,386.3155,403.4142,422.4145,169.5917,174.8447,117.777,59.79884,388.9257,290.4331,240.0036,262.5337,273.1256,276.5986,282.3916,288.666,297.4029,306.6198,314.4179,319.8555,324.2959,328.2783,54.61071,97.67227,246.7246
-54.83483,111.1735,120.9231,121.9507,69.90048,92.73812,50.87865,47.08156,103.6803,379.8932,332.3002,321.516,296.1733,299.2533,308.8197,311.5394,314.5287,319.8413,329.3157,341.6401,355.1555,368.7607,386.5674,337.779,306.0434,302.3187,304.262,308.4393,309.7686,310.927,312.471,315.7996,321.204,331.4144,343.3107,357.8185,375.3008,392.7189,410.1114,429.4204,172.3958,177.6167,120.0777,61.33832,396.2365,296.0417,244.4769,266.7606,277.401,280.9187,286.7695,293.1062,301.9341,311.2522,319.1398,324.6477,329.1475,333.1818,56.1163,100.0385,250.3901
-54.71471,113.8072,124.091,125.3107,71.45413,94.95747,52.36405,48.56835,105.6611,387.0762,338.7311,327.6445,301.5988,304.0489,313.6022,316.3533,319.4033,324.834,334.5111,347.0888,360.8979,374.7934,392.9086,344.3005,311.8906,307.2357,308.9967,313.2027,314.5513,315.7402,317.3355,320.7593,326.2976,336.7414,348.9035,363.7019,381.4832,399.2136,416.9044,436.5266,175.2332,180.4216,122.4147,62.91271,403.6621,301.7389,249.0188,271.0443,281.7326,285.2957,291.2047,297.6041,306.5237,315.9437,323.9218,329.5007,334.0608,338.1475,57.65878,102.4536,254.1019
-54.59459,116.4903,127.3256,128.7455,73.03657,97.21976,53.88743,50.09661,107.6732,394.372,345.2644,333.8694,307.1069,308.9091,318.4468,321.2298,324.3418,329.8927,339.776,352.6115,366.7196,380.9107,399.339,350.9248,317.8292,312.2193,313.7932,318.0279,319.3961,320.6162,322.264,325.7849,331.4597,342.1414,354.574,369.6682,387.7529,405.8004,423.7941,443.734,178.104,183.2595,124.7885,64.52265,411.2037,307.5254,253.6302,275.3853,286.1208,289.73,295.6976,302.1602,311.1722,320.695,328.7643,334.4151,339.0361,343.1761,59.23887,104.9181,257.8605
-54.47447,119.2233,130.6277,132.2561,74.64817,99.5255,55.44956,51.66726,109.7168,401.7816,351.9011,340.1919,312.6984,313.8342,323.3543,326.1695,329.3446,335.018,345.1112,358.2089,372.6213,387.1134,405.8596,357.6528,323.8603,317.2701,318.652,322.9152,324.3034,325.5556,327.257,330.8772,336.6911,347.615,360.3232,375.718,394.1109,412.4805,430.7816,451.0437,181.0083,186.1307,127.1993,66.16878,418.8623,313.4022,258.3115,279.7841,290.5662,294.2221,300.2488,306.775,315.88,325.5065,333.6679,339.3914,344.0741,348.2679,60.85733,107.4329,261.6661
-54.35435,122.0067,133.9982,135.8434,76.28929,101.8752,57.05121,53.28124,111.7924,409.3062,358.6424,346.6127,318.3742,318.8249,328.3251,331.173,334.4123,340.2104,350.5173,363.8817,378.604,393.4023,412.4713,364.4857,329.9848,322.3888,323.5736,327.8653,329.2739,330.5587,332.3152,336.0366,341.9923,353.1629,366.1518,381.8524,400.5579,419.2547,437.8679,458.4568,183.9461,189.0351,129.6475,67.85176,426.6393,319.3701,263.0636,284.2413,295.0692,298.7726,304.8589,311.4491,320.6478,330.3789,338.6331,344.4302,349.1754,353.4236,62.51491,109.9987,265.5192
-54.23423,124.841,137.4379,139.5084,77.96029,104.2694,58.69316,54.93949,113.9001,416.947,365.4891,353.133,324.135,323.8818,333.3598,336.2408,339.5455,345.4706,355.995,369.6307,384.6683,399.7784,419.1749,371.4244,336.2034,327.5759,328.5585,332.8787,334.3081,335.6264,337.439,341.2638,347.3641,358.7859,372.0605,388.0722,407.0949,426.124,445.054,465.9744,186.9175,191.9729,132.1335,69.57225,434.5357,325.4299,267.8871,288.7574,299.6304,303.382,309.5282,316.1829,325.476,335.3125,343.6605,349.532,354.3405,358.6438,64.21238,112.6163,269.4203
-54.11411,127.7266,140.9475,143.252,79.66153,106.7085,60.3762,56.64296,116.0404,424.705,372.4424,359.7537,329.9818,329.0054,338.4589,341.3735,344.7448,350.7993,361.5449,375.4566,390.8151,406.2424,425.9715,378.4698,342.5171,332.832,333.6073,337.9559,339.4064,340.759,342.6292,346.5594,352.8071,364.4847,378.0502,394.3781,413.7229,433.0894,452.341,473.5975,189.9226,194.9443,134.6575,71.33092,442.5529,331.5825,272.7825,293.3327,304.2502,308.0508,314.2574,320.977,330.3653,340.308,348.7506,354.6974,359.5699,363.929,65.95051,115.2862,273.3697
-53.99399,130.664,144.5279,147.0752,81.39338,109.1931,62.10112,58.3926,118.2135,432.5815,379.5032,366.4757,335.9152,334.1964,343.623,346.5716,350.0107,356.1969,367.1677,381.3601,397.0452,412.7952,432.8619,385.6229,348.9267,338.1577,338.7205,343.0975,344.5696,345.9572,347.8862,351.9241,358.3218,370.26,384.1216,400.7711,420.4427,440.1519,459.7297,481.3273,192.9614,197.9493,137.22,73.12844,450.6919,337.8287,277.7506,297.9679,308.9291,312.7796,319.047,325.8318,335.316,345.3659,353.904,359.9268,364.8641,369.2798,67.73009,118.0094,277.3679
-53.87387,133.6537,148.1797,150.9789,83.1562,111.7236,63.86872,60.18939,120.4198,440.5776,386.6725,373.3,341.9361,339.4554,348.8526,351.8357,355.3439,361.6642,372.8641,387.3418,403.3593,419.4378,439.8471,392.8847,355.4332,343.5536,343.8987,348.304,349.7981,351.2215,353.2106,357.3584,363.9091,376.1124,390.2756,407.252,427.2552,447.3124,467.2214,489.1647,196.034,200.9881,139.8212,74.9655,458.9539,344.1692,282.792,302.6635,313.6677,317.5687,323.8974,330.748,340.3287,350.4866,359.1211,365.2209,370.2238,374.6967,69.55189,120.7865,281.4153
-53.75375,136.696,151.9037,154.9638,84.95035,114.3006,65.67982,62.0343,122.6596,448.6942,393.9514,380.2276,348.0454,344.7828,354.1483,357.1663,360.7449,367.2017,378.6347,393.4026,409.7583,426.1709,446.9279,400.2561,362.0372,349.0203,349.1424,353.576,355.0924,356.5525,358.6031,362.863,369.5695,382.0428,396.5128,413.8216,434.1613,454.5718,474.8169,497.111,199.1403,204.0608,142.4614,76.84277,467.3401,350.605,287.9074,307.4198,318.4664,322.4187,328.8092,335.726,345.4039,355.6708,364.4025,370.5802,375.6495,380.1803,71.41672,123.6183,285.5123
-53.63363,139.7915,155.7006,159.031,86.77618,116.9246,67.53521,63.92832,124.9331,456.9327,401.3407,387.2593,354.2438,350.1793,359.5106,362.564,366.2142,372.81,384.4801,399.5432,416.2429,432.9954,454.1054,407.7381,368.7398,354.5583,354.4521,358.9139,360.4531,361.9508,364.0642,368.4385,375.3037,388.0519,402.8342,420.4809,441.1619,461.9312,482.5174,505.1671,202.2804,207.1674,145.141,78.76095,475.8516,357.1368,293.0974,312.2375,323.3257,327.3302,333.7828,340.7664,350.5422,360.9189,369.7487,376.0051,381.1417,385.7311,73.32539,126.5055,289.6592
-53.51351,142.9405,159.5713,163.1813,88.63405,119.5959,69.43573,65.87245,127.2408,465.294,408.8416,394.3961,360.5321,355.6455,364.9401,368.0293,371.7525,378.4898,390.4011,405.7642,422.8139,439.9123,461.3804,415.3315,375.5417,360.1683,359.8284,364.3184,365.8808,367.4168,369.5945,374.0854,381.1123,394.1403,409.2404,427.2306,448.258,469.3915,490.3239,513.3341,205.4544,210.3081,147.8603,80.72075,484.4897,363.7655,298.3625,317.1171,328.2461,332.3036,338.8189,345.8696,355.7441,366.2315,375.1603,381.4963,386.701,391.3498,75.27871,129.4488,293.8566
-53.39339,146.1434,163.5162,167.4155,90.52432,122.3151,71.3822,67.86769,129.5828,473.7793,416.4548,401.6389,366.911,361.1818,370.4372,373.5629,377.3603,384.2416,396.3982,412.0663,429.4722,446.9223,468.7539,423.0373,382.4438,365.8507,365.2718,369.7898,371.3759,372.9512,375.1946,379.8045,386.996,400.3087,415.7322,434.0716,455.4505,476.9538,498.2373,521.6132,208.6621,213.4829,150.6196,82.72285,493.2554,370.4916,303.7035,322.0589,333.2281,337.3395,343.9179,351.0361,361.01,371.6091,380.6377,387.0543,392.328,397.0367,77.27751,132.449,298.1048
-53.27327,149.4006,167.5362,171.7343,92.44734,125.0826,73.37545,69.91505,131.9596,482.3896,424.1815,408.9887,373.3815,366.789,376.0026,379.1651,383.0382,390.066,402.4722,418.4504,436.2184,454.0264,476.2267,430.8565,389.4468,371.6063,370.7828,375.3288,376.939,378.5544,380.865,385.5962,392.9554,406.5579,422.3106,441.0048,462.7402,484.6188,506.2587,530.0054,211.9037,216.692,153.4193,84.76799,502.1498,377.3162,309.1209,327.0635,338.2721,342.4383,349.0803,356.2666,366.3406,377.0521,386.1816,392.6796,398.0231,402.7926,79.3226,135.5069,302.4043
-53.15315,152.7126,171.6319,176.1387,94.40346,127.8989,75.41632,72.01553,134.3713,491.1261,432.0224,416.4463,379.9443,372.4675,381.6368,384.8367,388.7868,395.9638,408.6237,424.9171,443.0535,461.2254,483.7999,438.7898,396.5515,377.4354,376.3619,380.9359,382.5707,384.2272,386.6063,391.4613,398.9912,412.8886,428.9761,448.0311,470.1281,492.3878,514.3892,538.5117,215.1792,219.9353,156.2595,86.85686,511.1742,384.2398,314.6154,332.1314,343.3787,347.6005,354.3066,361.5614,371.7362,382.5612,391.7923,398.3728,403.7869,408.618,81.41483,138.6231,306.7554
-53.03303,156.0796,175.8039,180.6292,96.39303,130.7644,77.50565,74.17018,136.8184,499.9897,439.9787,424.0127,386.6,378.2179,387.3403,390.5781,394.6066,401.9353,414.8533,431.4671,449.9782,468.5202,491.4743,446.8382,403.7589,383.3388,382.0098,386.6116,388.2715,389.9699,392.4191,397.4002,405.104,419.3015,435.7297,455.1511,477.6151,500.2615,522.6298,547.1334,218.4884,223.213,159.1407,88.99019,520.3296,391.2633,320.1875,337.2631,348.5484,352.8267,359.5973,366.9211,377.1975,388.1369,397.4706,404.1343,409.6199,414.5133,83.55505,141.7984,311.1585
-52.91291,159.502,180.0529,185.2068,98.4164,133.6796,79.64428,76.38001,139.3011,508.9816,448.0511,431.6887,393.3496,384.0408,393.1137,396.3899,400.4981,407.9813,421.1617,438.1011,456.9932,475.9116,499.2509,455.0025,411.0695,389.317,387.7267,392.3564,394.0418,395.7831,398.304,403.4137,411.2945,425.7973,442.572,462.3659,485.202,508.241,530.9815,555.8715,221.8313,226.5251,162.063,91.16872,529.617,398.3873,325.8379,342.459,353.7815,358.1173,364.953,372.3462,382.7249,393.7796,403.2168,409.9648,415.5228,420.4792,85.7441,145.0336,315.6141
-52.79279,162.9802,184.3793,189.872,100.4739,136.645,81.83306,78.64605,141.8197,518.1027,456.2405,439.4752,400.1937,389.9368,398.9574,402.2725,406.462,414.1024,427.5495,444.8199,464.0994,483.4005,507.1306,463.2836,418.4843,395.3704,393.5134,398.1709,399.8823,401.6674,404.2614,409.5023,417.5633,432.3767,449.5039,469.6762,492.8898,516.3273,539.4452,564.7269,225.208,229.8717,165.0269,93.39315,539.0377,405.6127,331.5671,347.7196,359.0787,363.4729,370.374,377.8372,388.319,399.4898,409.0315,415.8647,421.4959,426.5162,87.98284,148.3293,320.1226
-52.67267,166.5143,188.7839,194.6256,102.5659,139.6608,84.07285,80.96934,144.3744,527.3541,464.548,447.373,407.1331,395.9063,404.872,408.2267,412.4988,420.299,434.0174,451.6241,471.2976,490.9877,515.1143,471.6823,426.0039,401.4998,399.3703,404.0555,405.7934,407.6233,410.2921,415.6666,423.911,439.0404,456.5261,477.083,500.6794,524.5212,548.0222,573.701,228.6184,233.2528,168.0325,95.66425,548.5927,412.94,337.3756,353.0454,364.4402,368.8938,375.861,383.3945,393.9802,405.2681,414.9152,421.8345,427.54,432.6249,90.27214,151.6863,324.6844
-52.55255,170.1049,193.2672,199.4681,104.6927,142.7276,86.3645,83.35093,146.9657,536.7369,472.9742,455.383,414.1686,401.9499,410.8581,414.2528,418.6091,426.5719,440.5661,458.5145,478.5885,498.6742,523.2029,480.1994,433.6291,407.7056,405.2979,410.0107,411.7757,413.6514,416.3965,421.9072,430.3383,445.7891,463.6395,484.587,508.5716,532.8239,556.7133,582.7946,232.0624,236.6684,171.0802,97.98273,558.283,420.37,343.2641,358.4369,369.8667,374.3807,381.4144,389.0188,399.709,411.1151,420.8684,427.8749,433.6554,438.8058,92.61286,155.1053,329.2998
-52.43243,173.7521,197.8296,204.4003,106.8547,145.8457,88.70887,85.79185,149.5936,546.2519,481.5202,463.5061,421.3008,408.0683,416.916,420.3514,424.7933,432.9216,447.1961,465.4917,485.9729,506.4607,531.3974,488.8358,441.3606,413.9883,411.2967,416.0371,417.8297,419.7522,422.5752,428.2248,436.8458,452.6235,470.8447,492.1891,516.5675,541.2361,565.5196,592.009,235.5399,240.1186,174.1702,100.3494,568.1097,427.9033,349.2332,363.8944,375.3586,379.934,387.0347,394.7105,405.506,417.0311,426.8917,433.9863,439.8428,445.0594,95.00589,158.587,333.9693
-52.31231,177.4561,202.4718,209.4227,109.0521,149.0156,91.10682,88.29316,152.2587,555.9002,490.1867,471.743,428.5305,414.2618,423.0465,426.5231,431.0521,439.3487,453.9081,472.5565,493.4516,514.3482,539.6987,497.5921,449.1991,420.3485,417.3673,422.1351,423.9558,425.9262,428.8287,434.6198,443.4342,459.5444,478.1426,499.8901,524.6678,549.759,574.4422,601.3451,239.0509,243.6034,177.3027,102.7649,578.0739,435.5406,355.2832,369.4185,380.9164,385.5541,392.7224,400.47,411.3716,423.0167,432.9855,440.1692,446.1027,451.3862,97.4521,162.1321,338.6934
-52.19219,181.2173,207.1941,214.5358,111.2854,152.2376,93.55922,90.85589,154.961,565.6828,498.9745,480.0946,435.8584,420.5311,429.2499,432.7683,437.386,445.8538,460.7028,479.7096,501.0254,522.3375,548.1076,506.4692,457.1454,426.7868,423.5101,428.3053,430.1547,432.1739,435.1577,441.0929,450.104,466.5523,485.5339,507.6909,532.8735,558.3935,583.482,610.8041,242.5953,247.1228,180.4781,105.23,588.1766,443.2826,361.4149,375.0096,386.5404,391.2416,398.478,406.2979,417.3063,429.0724,439.1503,446.4241,452.4355,457.7869,99.95238,165.7414,343.4722
-52.07207,185.0358,211.997,219.7401,113.5548,155.5121,96.06693,93.48111,157.7009,575.6006,507.8846,488.5617,443.2852,426.8766,435.5267,439.0876,443.7956,452.4374,467.5807,486.9516,508.6951,530.4294,556.6251,515.4678,465.2001,433.3036,429.7256,434.5482,436.4268,438.4959,441.5626,447.6446,456.8559,473.648,493.0194,515.5923,541.1854,567.1405,592.64,620.387,246.173,250.6768,183.6966,107.7455,598.4187,451.1299,367.6286,380.6681,392.2312,396.9969,404.3019,412.1946,423.3107,435.1987,445.3867,452.7516,458.8419,464.2619,102.5076,169.4156,348.3064
-51.95195,188.9119,216.8809,225.0362,115.8606,158.8395,98.63082,96.16985,160.4787,585.6545,516.9175,497.145,450.8116,433.299,441.8776,445.4815,450.2813,459.1001,474.5426,494.2832,516.4613,538.6248,565.2522,524.5887,473.3638,439.8994,436.0142,440.8642,442.7725,444.8927,448.0441,454.2756,463.6906,480.8322,500.5998,523.5951,549.6045,576.0009,601.9174,630.095,249.7839,254.2654,186.9584,110.3122,608.8013,459.083,373.925,386.3946,397.9891,402.8205,410.1946,418.1607,429.3851,441.396,451.6952,459.1522,465.3223,470.8119,105.1187,173.1553,353.1963
-51.83183,192.8458,221.8463,230.4244,118.2032,162.2201,101.2517,98.92316,163.2945,595.8455,526.0743,505.8453,458.4382,439.7987,448.3029,451.9505,456.8438,465.8426,481.5889,501.7052,524.3249,546.9245,573.9896,533.8325,481.6372,446.5749,442.3766,447.2538,449.1925,451.3648,454.6025,460.9864,470.6085,488.1055,508.276,531.7002,558.1317,584.9758,611.315,639.929,253.4278,257.8886,190.2637,112.9308,619.3254,467.1425,380.3045,392.1893,403.8148,408.7128,416.1567,424.1966,435.5302,447.665,458.0762,465.6264,471.8772,477.4372,107.7866,176.9613,358.1422
-51.71171,196.8376,226.8934,235.9052,120.5829,165.6542,103.9306,101.7421,166.1488,606.1745,535.3555,514.6633,466.1658,446.3763,454.8032,458.4951,463.4835,472.6653,488.7204,509.2182,532.2867,555.3294,582.8384,543.1999,490.021,453.3304,448.8131,453.7175,455.6872,457.9127,461.2386,467.7776,477.6104,495.4687,516.0486,539.9084,566.7677,594.066,620.8339,649.8902,257.1046,261.5463,193.6128,115.6021,629.9919,475.3091,386.7675,398.0529,409.7085,414.6744,422.1885,430.3028,441.7464,454.006,464.5303,472.1747,478.5072,484.1384,110.5122,180.8342,363.1446
-51.59159,200.8874,232.0227,241.479,122.9999,169.1423,106.6682,104.6277,169.0416,616.6423,544.7619,523.5998,473.995,453.0321,461.379,465.1159,470.2009,479.5688,495.9377,516.8229,540.3474,563.8403,591.7994,552.6916,498.5157,460.1665,455.3243,460.2557,462.257,464.537,467.9528,474.6498,484.6969,502.9224,523.9184,548.2205,575.5135,603.2726,630.4752,659.9795,260.8143,265.2387,197.0059,118.3268,640.8017,483.5833,393.3147,403.9856,415.6707,420.7056,428.2905,436.4797,448.0341,460.4195,471.0579,478.7975,485.2129,490.9162,113.2963,184.7747,368.2038
-51.47147,204.9955,237.2344,247.146,125.4546,172.6845,109.4654,107.581,171.9733,627.2498,554.2942,532.6555,481.9264,459.7669,468.0307,471.8133,476.9967,486.5538,503.2414,524.52,548.5077,572.458,600.8734,562.3082,507.1219,467.0837,461.9106,466.8691,468.9026,471.238,474.7456,481.6035,491.8686,510.4673,531.8862,556.6372,584.37,612.5964,640.2397,670.1982,264.5566,268.9655,200.4432,121.1057,651.7559,491.9655,399.9463,409.9879,421.7019,426.807,434.4633,442.7278,454.3938,466.9061,477.6596,485.4955,491.9946,497.7709,116.1399,188.7834,373.3203
-51.35135,209.1618,242.5288,252.9065,127.9473,176.2812,112.3232,110.6031,174.9442,637.9979,563.9532,541.8311,489.9606,466.581,474.7588,478.5878,483.8713,493.6206,510.6321,532.3101,556.7684,581.1834,610.0615,572.0503,515.8403,474.0824,468.5724,473.5579,475.6242,478.0164,481.6176,488.6393,499.126,518.1041,539.9526,565.1596,593.3381,622.0384,650.1285,680.5471,268.3314,272.7268,203.9249,123.9395,662.8552,500.4564,406.663,416.0603,427.8025,432.979,440.7072,449.0477,460.826,473.4662,484.3357,492.269,498.8529,504.703,119.0439,192.8612,378.4944
-51.23123,213.3865,247.9062,258.7608,130.4783,179.9327,115.2423,113.6949,177.9543,648.8873,573.7394,551.1273,498.0983,473.4749,481.5639,485.4399,490.8252,500.77,518.1103,540.194,565.1303,590.0173,619.3645,581.9186,524.6713,481.1632,475.3103,480.3227,482.4225,484.8726,488.5692,495.7577,506.4697,525.8334,548.1185,573.7882,602.4185,631.5995,660.1426,691.0274,272.1384,276.5226,207.4511,126.8292,674.1006,509.0563,413.465,422.203,433.9728,439.222,447.0227,455.4397,467.3312,480.1002,491.0869,499.1186,505.7883,511.7132,122.0092,197.0085,383.7265
-51.11111,217.6696,253.3666,264.7091,133.0478,183.6392,118.2236,116.8576,181.004,659.9189,583.6536,560.5446,506.3401,480.4492,488.4463,492.3701,497.8589,508.0024,525.6768,548.1722,573.5941,598.9605,628.7832,591.9136,533.6155,488.3264,482.1246,487.1639,489.2979,491.8071,495.6011,502.9594,513.9005,533.6558,556.3846,582.5241,611.6122,641.2807,670.283,701.6402,275.9777,280.3527,211.0222,129.7753,685.493,517.7658,420.3529,428.4166,440.2134,445.5364,453.4103,461.9042,473.9098,486.8087,497.9135,506.0447,512.8013,518.8019,125.0368,201.226,389.0169
-50.99099,222.0112,258.9104,270.7515,135.6561,187.4011,121.268,120.092,184.0936,671.0935,593.6963,570.0838,514.6865,487.5043,495.4066,499.3789,504.973,515.3184,533.332,556.2454,582.1605,608.0138,638.3185,602.0358,542.6733,495.5726,489.0159,494.082,496.2508,498.8203,502.7137,510.2447,521.4187,541.5721,564.7515,591.3678,620.9199,651.0828,680.5506,712.3864,279.8488,284.2171,214.6382,132.7787,697.0331,526.5854,427.327,434.7014,446.5246,451.9228,459.8704,468.4419,480.5622,493.5921,504.816,513.0479,519.8924,525.9697,128.1275,205.5144,394.3662
-50.87087,226.4113,264.5375,276.8881,138.3034,191.2185,124.3763,123.3993,187.2231,682.4117,603.8682,579.7454,523.1382,494.6407,502.4452,506.4667,512.1679,522.7184,541.0766,564.4143,590.8302,617.178,647.9714,612.2858,551.8453,502.9022,495.9845,501.0774,503.2817,505.9129,509.9075,517.6143,529.0251,549.5828,573.2201,600.3203,630.3427,661.0068,690.9464,723.2671,283.7517,288.1156,218.2994,135.8402,708.7219,535.5153,434.3878,441.0578,452.9068,458.3814,466.4034,475.053,487.289,500.4509,511.795,520.1286,527.062,533.2169,131.2823,209.8743,399.7745
-50.75075,230.8698,270.2482,283.119,140.9901,195.0916,127.5494,126.7805,190.3929,693.8744,614.1698,589.5301,531.6956,501.8588,509.5625,513.634,519.4442,530.2032,548.9112,572.6796,599.604,626.454,657.7426,622.664,561.132,510.3157,503.031,508.1505,510.391,513.0851,517.183,525.0688,536.7202,557.6887,581.791,609.3823,639.8812,671.0536,701.4715,734.2833,287.6861,292.0484,222.0058,138.9604,720.5601,544.556,441.5355,447.4862,459.3604,464.9129,473.0098,481.738,494.0906,507.3855,518.8508,527.2873,534.3108,540.5441,134.5021,214.3063,405.2424
-50.63063,235.3867,276.0425,289.4441,143.7164,199.0208,130.7881,130.2365,193.6031,705.4822,624.6017,599.4384,540.3593,509.1591,516.759,520.8813,526.8022,537.7731,556.8363,581.0418,608.4827,635.8425,667.633,633.171,570.5337,517.8134,510.1556,515.3019,517.5793,520.3376,524.5407,532.6086,544.5045,565.8903,590.4649,618.5545,649.5364,681.2241,712.1267,745.436,291.6518,296.0151,225.7576,142.1403,732.5484,553.7079,448.7705,453.9869,465.8858,471.5175,479.6899,488.4974,500.9674,514.3963,525.9839,534.5244,541.6391,547.9519,137.7878,218.811,410.7701
-50.51051,239.962,281.9204,295.8635,146.4825,203.0061,134.0932,133.7683,196.8539,717.2358,635.1643,609.4709,549.1299,516.542,524.0352,528.2091,534.2425,545.4286,564.8525,589.5016,617.4668,645.3443,677.6435,643.8071,580.0509,525.3959,517.3589,522.5318,524.8469,527.6707,531.9811,540.2342,552.3787,574.1883,599.2426,627.8379,659.309,691.5192,722.913,756.7264,295.6486,300.0157,229.5549,145.3806,744.6877,562.9714,456.0933,460.5604,472.4834,478.1956,486.4443,495.3316,507.9198,521.4838,533.1948,541.8405,549.0473,555.4406,141.1404,223.3891,416.358
-50.39039,244.5955,287.8819,302.3771,149.2887,207.0478,137.4656,137.3769,200.1456,729.1358,645.8582,619.628,558.0078,524.0081,531.3915,535.6177,541.7657,553.1704,572.9604,598.0597,626.5571,654.9601,687.7749,654.5728,589.684,533.0634,524.6412,529.8407,532.1942,535.0849,539.5047,547.9463,560.3432,582.5833,608.1247,637.233,669.1999,701.9397,733.8314,768.1552,299.6761,304.0502,233.398,148.6819,756.9787,572.3466,463.504,467.2069,479.1536,484.9478,493.2734,502.2411,514.9483,528.6485,540.4839,549.2359,556.5361,563.0108,144.5608,228.0409,422.0066
-50.27027,249.2872,293.9269,308.9846,152.1352,211.146,140.9061,141.0632,203.4782,741.183,656.6839,629.9104,566.9936,531.5576,538.8282,543.1076,549.372,560.9988,581.1606,606.7166,635.7544,664.6909,698.028,665.4684,599.4333,540.8165,532.003,537.2291,539.6218,542.5807,547.1119,555.7452,568.3987,591.076,617.1119,646.7408,679.2099,712.4866,744.8827,779.7237,303.7342,308.1183,237.2868,152.0452,769.422,581.834,471.0031,473.9268,485.8967,491.7743,500.1774,509.2261,522.0533,535.8908,547.8517,556.7111,564.1058,570.6629,148.0498,232.7672,427.716
-50.15015,254.0369,300.0553,315.686,155.0223,215.3008,144.4154,144.8283,206.852,753.3778,667.6417,640.3183,576.0876,539.1911,546.3459,550.6793,557.062,568.9145,589.4535,615.473,645.0592,674.5373,708.4038,676.4942,609.2991,548.6555,539.4447,544.6973,547.1299,550.1584,554.8032,563.6315,576.5457,599.6668,626.205,656.3618,689.3398,723.1606,756.068,791.4327,307.8226,312.2199,241.2216,155.4711,782.0183,591.4339,478.5907,480.7205,492.7132,498.6756,507.1569,516.2872,529.2352,543.2111,555.2985,564.2666,571.757,578.3975,151.6084,237.5685,433.4868
-50.03003,258.8444,306.267,322.4809,157.95,219.5124,147.9945,148.673,210.2672,765.7209,678.7321,650.8524,585.2904,546.909,553.9449,558.3332,564.8362,576.9178,597.8397,624.3294,654.4723,684.5,718.9029,687.6507,619.2819,556.5807,546.9666,552.2457,554.719,557.8186,562.5791,571.6057,584.7846,608.3565,635.4045,666.097,699.5903,733.9628,767.3882,803.2832,311.941,316.3549,245.2023,158.9604,794.7684,601.1463,486.2672,487.5882,499.6033,505.6521,514.2123,523.4247,536.4945,550.6097,562.8249,571.9028,579.49,586.2149,155.2376,242.4453,439.3192
-49.90991,263.7095,312.5618,329.3691,160.9188,223.7809,151.644,152.5982,213.7239,778.2128,689.9555,661.513,594.6024,554.7116,561.6256,566.0697,572.695,585.0093,606.3198,633.2865,663.9944,694.5799,729.5262,698.938,629.3818,564.5927,554.5691,559.8748,562.3896,565.5616,570.44,579.6682,593.1162,617.1456,644.7111,675.9469,709.9624,744.8939,778.8441,815.2763,316.089,320.5232,249.229,162.5138,807.6727,610.9716,494.0328,494.5304,506.5674,512.7041,521.3439,530.6391,543.8315,558.0873,570.4312,579.6202,587.3052,594.1157,158.9382,247.3981,445.2135
-49.78979,268.632,318.9394,336.3501,163.9286,228.1063,155.3648,156.6048,217.2223,790.854,701.3122,672.3005,604.0239,562.5994,569.3885,573.8892,580.6388,593.1894,614.8943,642.3449,673.6261,704.7777,740.2746,710.3565,639.5991,572.6917,562.2526,567.5848,570.142,573.3879,578.3864,587.8196,601.5408,626.0348,654.1256,685.9124,720.4567,755.9548,790.4367,827.4128,320.2665,324.7245,253.3019,166.1322,820.7318,620.9099,501.8877,501.5473,513.6058,519.832,528.5521,537.9307,551.2466,565.644,578.1179,587.4191,595.2033,602.1002,162.7111,252.4275,451.1702
-49.66967,273.6117,325.3997,343.4236,166.9798,232.4888,159.1576,160.6938,220.7624,803.645,712.8025,683.2153,613.5554,570.5727,577.2339,581.7921,588.6681,601.4587,623.5638,651.5051,683.3681,715.0941,751.1487,721.9063,649.934,580.878,570.0175,575.3761,577.9765,581.2979,586.4187,596.0604,610.0589,635.0245,663.6484,695.9941,731.0741,767.1462,802.1669,839.6938,324.473,328.9588,257.421,169.8162,833.9465,630.9615,509.8322,508.6391,520.7189,527.0362,535.8372,545.2999,558.7402,573.2805,585.8854,595.3,603.1845,610.169,166.5572,257.5339,457.1896
-49.54955,278.6482,331.9423,350.5891,170.0725,236.9283,163.0232,164.8659,224.3446,816.5862,724.4266,694.2577,623.1973,578.6319,585.1622,589.7788,596.7833,609.8175,632.3286,660.7677,693.221,725.5298,762.1495,733.5877,660.3867,589.1521,577.8641,583.2492,585.8936,589.2919,594.5373,604.3909,618.6712,644.1153,673.2804,706.1928,741.8152,778.4692,814.0355,852.1202,328.7082,333.2257,261.5864,173.5666,847.317,641.1263,517.8664,515.8063,527.9071,534.317,543.1998,552.747,566.3128,580.9969,593.734,603.2633,611.2493,618.3224,170.4775,262.7177,463.2719
-49.42943,283.7413,338.5669,357.8461,173.2068,241.4249,166.9623,169.122,227.9688,829.6781,736.1849,705.4281,632.9499,586.7775,593.1737,597.8498,604.9847,618.2663,641.1894,670.1333,703.1855,736.0856,773.2776,745.4007,670.9575,597.5142,585.7928,591.2044,593.8937,597.3703,602.7427,612.8117,627.378,653.3079,683.0221,716.5091,752.6809,789.9243,826.0435,864.6929,332.9718,337.5251,265.798,177.3842,860.844,651.4045,525.9906,523.0491,535.1705,541.6748,550.64,560.2726,573.9646,588.7938,601.6641,611.3095,619.3981,626.561,174.4728,267.9795,469.4175
-49.30931,288.8906,345.273,365.194,176.383,245.9785,170.9757,173.463,231.6351,842.921,748.0776,716.7266,642.8134,595.0096,601.2689,606.0053,613.2729,626.8056,650.1467,679.6024,713.2621,746.7622,784.5338,757.3455,681.6464,605.9646,593.8039,599.2419,601.977,605.5337,611.0352,621.3232,636.1799,662.6028,692.8742,726.9438,763.6719,801.5126,838.1916,877.4128,337.2635,341.8568,270.0558,181.2696,874.528,661.7961,534.2047,530.3677,542.5096,549.1099,558.1583,567.8769,581.6961,596.6715,609.6763,619.4388,627.6314,634.885,178.5441,273.3197,475.6268
-49.18919,294.0957,352.0601,372.6321,179.6011,250.5893,175.064,177.8895,235.3438,856.3153,760.1048,728.1536,652.7883,603.3288,609.4481,614.2459,621.6482,635.4358,659.2008,689.1757,723.4516,757.5602,795.9189,769.4222,692.4535,614.5037,601.8977,607.3622,610.1441,613.7822,619.4153,629.9259,645.0774,672.0005,702.8372,737.4975,774.7889,813.2346,850.4808,890.2809,341.5828,346.2206,274.36,185.2235,888.3693,672.3012,542.509,537.7625,549.9247,556.6226,565.755,575.5602,589.5077,604.6303,617.7708,627.6517,635.9495,643.2951,182.6921,278.7386,481.9
-49.06907,299.3562,358.9279,380.1597,182.8613,255.257,179.2281,182.4025,239.0949,869.8613,772.2666,739.7093,662.8748,611.7353,617.7116,622.5717,630.111,644.1574,668.3524,698.8535,733.7545,768.4803,807.4336,781.6308,703.3789,623.1318,610.0745,615.5656,618.3951,622.1164,627.8834,638.6201,654.0708,681.5015,712.9117,748.1708,786.0326,825.0913,862.9119,903.298,345.9295,350.6163,278.7105,189.2467,902.3683,682.9198,550.9036,545.2336,557.4159,564.2133,573.4305,583.3229,597.3996,612.6707,625.9479,635.9487,644.3529,651.7915,186.9178,284.2367,488.2375
-48.94895,304.6718,365.8758,387.776,186.1637,259.9817,183.4685,187.0025,242.8885,883.5592,784.5632,751.3938,673.0732,620.2294,626.0598,630.9832,638.6616,652.9706,677.6018,708.6365,744.1715,779.5233,819.0786,793.9713,714.4226,631.8491,618.3347,623.8524,626.7304,630.5364,636.4398,647.4063,663.1608,691.1064,723.0984,758.9645,797.4038,837.0834,875.4857,916.4651,350.303,355.0436,283.1072,193.34,916.5254,693.6518,559.3886,552.7813,564.9837,571.8823,581.185,591.1655,605.3722,620.7931,634.2082,644.33,652.8419,660.3746,191.2219,289.8144,494.6395
-48.82883,310.0418,372.9031,395.4803,189.5085,264.7633,187.7858,191.6904,246.7246,897.4094,796.9947,763.2073,683.3836,628.8115,634.493,639.4808,647.3005,661.8761,686.9496,718.5252,754.703,790.6897,830.8548,806.4437,725.5847,640.6558,626.6786,632.2228,635.1504,639.0428,645.085,656.2849,672.3477,700.8157,733.3979,769.8792,808.9031,849.2117,888.203,929.783,354.7031,359.5023,287.5502,197.5038,930.841,704.4972,567.9639,560.4059,572.6282,579.6299,589.0189,599.088,613.4259,628.9976,642.5519,652.796,661.4169,669.0449,195.6055,295.4719,501.1064
-48.70871,315.466,380.0093,403.2717,192.8957,269.6016,192.1809,196.4668,250.6034,911.4119,809.561,775.15,693.8064,637.4818,643.0114,648.0647,656.028,670.8741,696.3961,728.52,765.3498,801.9802,842.7627,819.0479,736.8651,649.5523,635.1064,640.6773,643.6553,647.6358,653.8192,665.2563,681.6319,710.6298,743.8106,780.9154,820.5313,861.4769,901.0647,943.2526,359.1292,363.992,292.0393,201.7391,945.3153,715.4558,576.6297,568.1076,580.3497,587.4563,596.9325,607.091,621.561,637.2848,650.9794,661.3472,670.0783,677.8028,200.0693,301.2097,507.6384
-48.58859,320.9436,387.1936,411.1491,196.3254,274.4965,196.6543,201.3323,254.5249,925.5671,822.2622,787.2219,704.3416,646.2407,651.6155,656.7353,664.8445,679.965,705.9419,738.6215,776.1123,813.3955,854.803,831.7838,748.2637,658.5387,643.6184,649.216,652.2455,656.3158,662.6429,674.3209,691.014,720.5494,754.3371,792.074,832.2889,873.8797,914.0714,956.8748,363.581,368.5126,296.5746,206.0463,959.9485,726.5275,585.3859,575.8865,588.1486,595.3619,604.9261,615.1747,629.7778,645.6548,659.491,669.9838,678.8265,686.6486,204.6141,307.028,514.2358
-48.46847,326.4741,394.4554,419.1116,199.7977,279.4478,201.2065,206.2876,258.4892,939.875,835.0982,799.423,714.9895,655.0884,660.3055,665.4929,673.7503,689.1493,715.5873,748.8302,786.9911,824.9361,866.9766,844.6512,759.7805,667.6153,652.2149,657.8393,660.9213,665.083,671.5564,683.4791,700.4943,730.5747,764.9781,803.3553,844.1767,886.4209,927.2241,970.6503,368.058,373.0638,301.1559,210.4263,974.7409,737.7122,594.2326,583.7429,596.0249,603.347,613.0001,623.3395,638.0766,654.1082,668.0871,678.7062,687.6618,695.5827,209.2408,312.9271,520.899
-48.34835,332.0571,401.7938,427.1581,203.3127,284.4554,205.8383,211.3333,262.4962,954.3357,848.0689,811.7534,725.7501,664.0252,669.0817,674.3379,682.7457,698.4272,725.3328,759.1465,797.9868,836.6028,879.2839,857.6499,771.4154,676.7823,660.8962,666.5474,669.6829,673.9378,680.5601,692.7312,710.0732,740.7065,775.734,814.7601,856.1953,899.1011,940.5235,984.58,372.5598,377.6452,305.7832,214.8796,989.6927,749.0096,603.1696,591.6769,603.9791,611.4117,621.1545,631.5855,646.4578,662.645,676.768,687.5147,696.5846,704.6054,213.9501,318.9074,527.6281
-48.22823,337.6917,409.2081,435.2874,206.8704,289.5191,210.55,216.4699,266.5461,968.9492,861.1743,824.2131,736.6237,673.0513,677.9444,683.2704,691.8311,707.7992,735.1787,769.5709,809.0999,848.396,891.7257,870.7798,783.168,686.0399,669.6624,675.3406,678.5306,682.8805,689.6542,702.0777,719.7511,750.9449,786.6054,826.2888,868.3453,911.921,953.9703,998.6646,377.0859,382.2566,310.4563,219.4069,1004.804,760.4194,612.197,599.6887,612.0112,619.5565,629.3899,639.9131,654.9216,671.2658,685.5339,696.4097,705.5951,713.7172,218.7429,324.9689,534.4236
-48.10811,343.3775,416.6973,443.4983,210.4708,294.6385,215.3424,221.698,270.6388,983.7156,874.414,836.802,747.6101,682.167,686.8938,692.2908,701.0067,717.2656,745.1256,780.1039,820.3308,860.3164,904.3026,884.0405,795.0383,695.3882,678.5138,684.219,687.4648,691.9114,698.8391,711.5189,729.5285,761.2907,797.5927,837.9422,880.6274,924.8814,967.5652,1012.905,381.6359,386.8976,315.1752,224.0088,1020.075,771.9414,621.3146,607.7785,620.1215,627.7814,637.7063,648.3226,663.4683,679.9707,694.3853,705.3915,714.6939,722.9183,223.62,331.112,541.2855
-47.98799,349.1136,424.2605,451.7897,214.1139,299.8136,220.2159,227.018,274.7743,998.6348,887.788,849.52,758.7096,691.3725,695.9302,701.3994,710.273,726.8267,755.1737,790.7458,831.6802,872.3645,917.0153,897.4317,807.026,704.8274,687.4507,693.183,696.4855,701.0307,708.115,721.055,739.4057,771.744,808.6965,849.7207,893.0421,937.9829,981.3089,1027.302,386.2092,391.568,319.9396,228.6859,1035.505,783.5752,630.5223,615.9464,628.3101,636.0868,646.1041,656.8142,672.0982,688.7601,703.3224,714.4605,723.8811,732.2092,228.582,337.3368,548.2142
-47.86787,354.8995,431.8967,460.1601,217.7998,305.0438,225.171,232.4303,278.9527,1013.707,901.296,862.367,769.9221,700.668,705.0538,710.5964,719.6301,736.4829,765.3234,801.4972,843.1485,884.541,929.8643,910.953,819.1308,714.3577,696.4733,702.2328,705.5931,710.2387,717.4824,730.6865,749.383,782.3055,819.9172,861.6248,905.5901,951.2261,995.2023,1041.857,390.8054,396.2673,324.7495,233.4388,1051.096,795.3206,639.82,624.1926,636.5774,644.4729,654.5835,665.3882,680.8116,697.6342,712.3455,723.6167,733.1571,741.5901,233.6298,343.6435,555.21
-47.74775,360.7342,439.6049,468.6081,221.5285,310.329,230.2081,237.9355,283.1739,1028.931,914.9377,875.3428,781.2477,710.0537,714.2648,719.8821,729.0783,746.2344,775.5751,812.3584,854.7362,896.8463,942.8502,924.6041,831.3524,723.9792,705.5816,711.3686,714.7878,719.5357,726.9414,740.4136,759.4608,792.9754,831.2553,873.6552,918.2718,964.6117,1009.246,1056.569,395.424,400.9953,329.6047,238.2681,1066.846,807.177,649.2074,632.5171,644.9234,652.9398,663.1447,674.0449,689.6087,706.5933,721.4548,732.8607,742.5221,751.0613,238.7641,350.0322,562.273
-47.62763,366.6171,447.384,477.1322,225.2999,315.6688,235.3278,243.5337,287.4379,1044.309,928.7127,888.4472,792.6862,719.5297,723.5635,729.2567,738.6179,756.0816,785.9292,823.3298,866.4437,909.2809,955.9737,938.3844,843.6904,733.6919,714.776,720.5905,724.0698,728.9218,736.4923,750.2367,769.6395,803.7542,842.7113,885.8122,931.088,978.1403,1023.44,1071.44,400.0644,405.7516,334.505,243.1743,1082.755,819.144,658.6845,640.9201,653.3484,661.4878,671.788,682.7843,698.4897,715.6376,730.6507,742.1927,751.9766,760.6232,243.9856,356.503,569.4036
-47.50751,372.5473,455.2329,485.7311,229.114,321.0628,240.5304,249.2255,291.7447,1059.838,942.6207,901.68,804.2376,729.0964,732.9501,738.7205,748.2492,766.0248,796.3859,834.4118,878.2715,921.8455,969.2352,952.2935,856.1445,743.4961,724.0566,729.8988,733.4393,738.3974,746.1354,760.156,779.9193,814.6423,854.2856,898.0965,944.039,991.8124,1037.786,1086.471,404.7261,410.5358,339.4502,248.1581,1098.824,831.2212,668.2509,649.4016,661.8524,670.1172,680.5136,691.6069,707.455,724.7675,739.9334,751.6129,761.5207,770.2761,249.2949,363.056,576.6018
-47.38739,378.524,463.1504,494.403,232.9708,326.5107,245.8163,255.011,296.0941,1075.519,956.6611,915.0409,815.9019,738.7537,742.4247,748.2736,757.9723,776.0642,806.9456,845.6048,890.22,934.5404,982.6354,966.3309,868.7141,753.3917,733.4236,739.2936,742.8966,747.9627,755.871,770.1719,790.3007,825.64,865.9786,910.5084,957.1255,1005.629,1052.285,1101.662,409.4085,415.3475,344.4401,253.2199,1115.052,843.4081,677.9065,657.9618,670.4356,678.8279,689.3216,700.5128,716.5047,733.9831,749.3032,761.1216,771.1548,780.0202,254.6929,369.6913,583.8681
-47.26727,384.5463,471.1352,503.1463,236.8701,332.0119,251.1858,260.8905,300.4862,1091.352,970.8337,928.5295,827.6789,748.5018,751.9876,757.9162,767.7877,786.2001,817.6087,856.9091,902.2897,947.3662,996.1748,980.4959,881.3989,763.3788,742.877,748.775,752.4417,757.6178,765.6992,780.2845,800.7838,836.7477,877.7907,923.0484,970.3478,1019.59,1066.936,1117.013,414.1112,420.1863,349.4744,258.3602,1131.44,855.704,687.6509,666.6007,679.0981,687.6203,698.2122,709.5021,725.6389,743.2846,758.7602,770.719,780.8791,789.8558,260.1801,376.4089,591.2025
-47.14715,390.6132,479.1861,511.9592,240.8119,337.5661,256.6393,266.8641,304.9208,1107.337,985.1378,942.1455,839.5684,758.3409,761.6389,767.6486,777.6953,796.4327,828.3753,868.3251,914.481,960.3233,1009.854,994.7879,894.1982,773.4575,752.4171,758.3433,762.0748,767.363,775.6203,790.4942,811.369,847.9657,889.7224,935.7171,983.7067,1033.696,1081.74,1132.527,418.8334,425.0519,354.553,263.5795,1147.986,868.1084,697.4838,675.3183,687.8401,696.4945,707.1857,718.5752,734.8581,752.6724,768.3048,780.4054,790.6938,799.7833,265.7571,383.2087,598.6052
-47.02703,396.7239,487.3017,520.8401,244.7962,343.1727,262.1771,272.9321,309.3979,1123.473,999.5729,955.8885,851.5703,768.2711,771.3787,777.4709,787.6955,806.7623,839.2458,879.8532,926.7941,973.4122,1023.673,1009.206,907.1116,783.6278,762.0439,767.9986,771.7962,777.1983,785.6346,800.8012,822.0566,859.2944,901.774,948.5147,997.2024,1047.948,1096.698,1148.202,423.5748,429.9438,359.6755,268.8784,1164.69,880.6206,707.4049,684.1147,696.6617,705.4507,716.2422,727.7321,744.1622,762.1465,777.937,790.1811,800.5993,809.8027,271.4246,390.0907,606.0766
-46.90691,402.8773,495.4807,529.787,248.8227,348.8312,267.7994,279.0945,313.9174,1139.759,1014.138,969.758,863.6843,778.2924,781.2072,787.3834,797.7885,817.1892,850.2205,891.4935,939.2296,986.6332,1037.633,1023.75,920.1384,793.8896,771.7576,777.7409,781.6059,787.1241,795.7421,811.2057,832.8467,870.734,913.9459,961.4418,1010.835,1062.346,1111.811,1164.04,428.3346,434.8615,364.8416,274.2572,1181.553,893.2399,717.4138,692.9899,705.5629,714.4888,725.3818,736.973,753.5516,771.7072,787.6572,800.0462,810.5956,819.9145,277.1832,397.0549,613.6167
-46.78679,409.0724,503.7215,538.798,252.8914,354.5411,273.5064,285.3513,318.4791,1156.195,1028.833,983.7536,875.9101,788.405,791.1246,797.386,807.9743,827.7134,861.2996,903.2466,951.7877,999.9869,1051.734,1038.419,933.278,804.2431,781.5582,787.5704,791.504,797.1404,805.943,821.708,843.7397,882.2848,926.2383,974.4987,1024.606,1076.891,1127.079,1180.041,433.1123,439.8048,370.0512,279.7164,1198.574,905.9657,727.5101,701.9439,714.5439,723.6092,734.6046,746.2981,763.0263,781.3547,797.4656,810.0009,820.6832,830.1188,283.0334,404.1011,621.2258
-46.66667,415.3081,512.0227,547.8711,257.0021,360.3019,279.2984,291.7026,323.0829,1172.781,1043.658,997.8746,888.2476,798.6088,801.1308,807.4791,818.2533,838.3353,872.4834,915.1125,964.4688,1013.474,1065.976,1053.212,946.5296,814.6881,791.4458,797.4871,801.4908,807.2473,816.2377,832.3081,854.7358,893.9472,938.6517,987.6857,1038.515,1091.583,1142.503,1196.206,437.9073,444.773,375.3038,285.2563,1215.753,918.7971,737.6934,710.9767,723.6046,732.8118,743.9109,755.7075,772.5866,791.0891,807.3622,820.0454,830.8621,840.4159,288.9757,411.2292,628.9039
-46.54655,421.5835,520.3828,557.0044,261.1546,366.1128,285.1755,298.1482,327.7286,1189.515,1058.61,1012.121,900.6964,808.904,811.2262,817.6626,828.6254,849.055,883.772,927.0916,977.2733,1027.094,1080.361,1068.127,959.8926,825.2246,801.4206,807.4912,811.5662,817.4451,826.6261,843.0064,865.8352,905.7213,951.1864,1001.003,1052.563,1106.423,1158.082,1212.536,442.7189,449.7658,380.5991,290.8775,1233.088,931.7333,747.9632,720.0883,732.7452,742.0968,753.3007,765.2014,782.2326,800.9106,817.3473,830.18,841.1325,850.8059,295.0108,418.4391,636.6514
-46.42643,427.8974,528.8,566.1956,265.3488,371.9733,291.1378,304.6881,332.4162,1206.398,1073.69,1026.491,913.2561,819.2905,821.4106,827.9368,839.091,859.8727,895.1657,939.1841,990.2014,1040.847,1094.887,1083.165,973.3662,835.8526,811.4824,817.5827,821.7304,827.7338,837.1084,853.8029,877.0381,917.6075,963.8426,1014.452,1066.75,1121.411,1173.818,1229.031,447.5465,454.7827,385.9368,296.5801,1250.579,944.7734,758.3191,729.2786,741.9657,751.4643,762.774,774.7798,791.9643,810.8193,827.421,840.4047,851.4947,861.2891,301.139,425.7305,644.4683
-46.30631,434.2485,537.2729,575.4427,269.5845,377.8828,297.1854,311.3222,337.1453,1223.429,1088.896,1040.985,925.9263,829.7684,831.6842,838.3016,849.65,870.7884,906.6647,951.3903,1003.253,1054.735,1109.557,1098.324,986.9495,846.5719,821.6314,827.7617,831.9834,838.1135,847.6848,864.6979,888.3447,929.6059,976.6207,1028.031,1081.076,1136.547,1189.711,1245.691,452.3894,459.8231,391.3165,302.3646,1268.227,957.9167,768.7604,738.5475,751.266,760.9143,772.3311,784.4429,801.782,820.8154,837.5835,850.7198,861.9488,871.8656,307.3609,433.1032,652.3548
-46.18619,440.6358,545.7996,584.7433,273.8614,383.8404,303.3183,318.0501,341.916,1240.607,1104.228,1055.601,938.7066,840.3377,842.047,848.7572,860.3027,881.8025,918.2691,963.7105,1016.43,1068.757,1124.37,1113.604,1000.642,857.3825,831.8675,838.0281,842.3253,848.5843,858.3554,875.6914,899.7551,941.7168,989.5208,1041.743,1095.541,1151.833,1205.762,1262.517,457.2471,464.8867,396.7378,308.2313,1286.029,971.162,779.2867,747.895,760.6463,770.4469,781.972,794.1907,811.6857,830.8989,847.835,861.1254,872.495,882.5356,313.6768,440.557,660.3111
-46.06607,447.0581,554.3785,594.0953,278.1793,389.8455,309.5365,324.8716,346.7278,1257.93,1119.685,1070.34,951.5966,850.9982,852.4991,859.3037,871.049,892.9149,929.9791,976.1447,1029.73,1082.914,1139.326,1129.002,1014.442,868.2842,842.1908,848.3821,852.7561,859.1463,869.1202,886.7837,911.2695,953.9403,1002.543,1055.586,1110.147,1167.267,1221.97,1279.509,462.1188,469.9728,402.2003,314.1804,1303.986,984.5085,789.8974,757.321,770.1065,780.062,791.6967,804.0234,821.6755,841.0701,858.1754,871.6216,883.1334,893.2994,320.0872,448.0915,668.3371
-45.94595,453.514,563.0077,603.4961,282.538,395.8974,315.8401,331.7864,351.5807,1275.399,1135.265,1085.2,964.5958,861.7501,863.0405,869.9411,881.8891,904.1259,941.795,988.6931,1043.155,1097.206,1154.426,1144.518,1028.349,879.2768,852.6013,858.8235,863.2759,869.7994,879.9794,897.9747,922.888,966.2767,1015.688,1069.561,1124.893,1182.851,1238.336,1296.668,467.0039,475.081,407.7036,320.2122,1322.097,997.9551,800.5919,766.8254,779.6465,789.7598,801.5052,813.9409,831.7516,851.3289,868.605,882.2085,893.8641,904.157,326.5924,455.7063,676.4332
-45.82583,460.0023,571.6854,612.9436,286.9372,401.9951,322.2288,338.794,356.4743,1293.013,1150.968,1100.181,977.7036,872.5932,873.6713,880.6695,892.8231,915.4354,953.7167,1001.356,1056.705,1111.633,1169.669,1160.152,1042.362,890.3603,863.0989,869.3525,873.8846,880.5438,890.933,909.2647,934.6108,978.7261,1028.956,1083.668,1139.779,1198.585,1254.861,1313.994,471.9017,480.2108,413.2473,326.3269,1340.36,1011.501,811.3694,776.4081,789.2664,799.5403,811.3977,823.9434,841.9139,861.6755,879.1238,892.8862,904.6873,915.1085,333.1928,463.4011,684.5994
-45.70571,466.5217,580.4096,622.435,291.3766,408.138,328.7027,345.8941,361.4085,1310.77,1166.793,1115.281,990.9195,883.5274,884.3913,891.4888,903.8509,926.8436,965.7444,1014.134,1070.381,1126.196,1185.058,1175.9,1056.48,901.5344,873.6836,879.9689,884.5823,891.3795,901.9811,920.6536,946.4379,991.2886,1042.347,1097.908,1154.806,1214.469,1271.545,1331.488,476.8114,485.3616,418.8309,332.5247,1358.776,1025.144,822.2294,786.0689,798.9661,809.4034,821.3741,834.0309,852.1625,872.11,889.7319,903.655,915.6031,926.1541,339.8887,471.1756,692.8357
-45.58559,473.0709,589.1784,631.968,295.8559,414.3251,335.2615,353.086,366.383,1328.669,1182.738,1130.5,1004.243,894.5527,895.2006,902.399,914.9726,938.3505,977.8782,1027.026,1084.181,1140.894,1200.59,1191.763,1070.703,912.7989,884.3553,890.6727,895.3689,902.3065,913.1237,932.1416,958.3695,1003.964,1055.86,1112.28,1169.974,1230.504,1288.388,1349.15,481.7324,490.5328,424.4539,338.8058,1377.343,1038.884,833.1711,795.8076,808.7456,819.3491,831.4344,844.2034,862.4975,882.6323,900.4293,914.5147,926.6116,937.294,346.6803,479.0291,701.1424
-45.46547,479.6485,597.9899,641.54,300.3747,420.5556,341.9049,360.3692,371.3975,1346.71,1198.802,1145.837,1017.673,905.6688,906.0991,913.4002,926.1883,949.9562,990.1182,1040.033,1098.107,1155.728,1216.268,1207.739,1085.027,924.1536,895.1139,901.4639,906.2444,913.3247,924.3607,943.7286,970.4056,1016.754,1069.497,1126.785,1185.284,1246.689,1305.39,1366.98,486.6639,495.724,430.1158,345.1703,1396.06,1052.72,844.1937,805.6241,818.6046,829.3773,841.5787,854.4609,872.9189,893.2425,911.2162,925.4655,937.7129,948.5281,353.568,486.9613,709.5194
-45.34535,486.2531,606.8419,651.1482,304.9328,426.8285,348.6329,367.7431,376.4517,1364.891,1214.984,1161.29,1031.21,916.8758,917.0868,924.4924,937.4979,961.6607,1002.464,1053.155,1112.158,1170.698,1232.09,1223.826,1099.454,935.5982,905.9593,912.3424,917.2088,924.4342,935.6923,955.4148,982.5463,1029.656,1083.258,1141.424,1200.735,1263.025,1322.552,1384.979,491.6053,500.9344,435.8161,351.6182,1414.927,1066.65,855.2966,815.5182,828.5433,839.4882,851.8068,864.8034,883.4267,903.9408,922.0926,936.5074,948.9069,959.8566,360.5518,494.9716,717.9668
-45.22523,492.8832,615.7323,660.7899,309.5297,433.143,355.445,375.207,381.5452,1383.212,1231.283,1176.858,1044.851,928.1734,928.1637,935.6754,948.9015,973.464,1014.917,1066.392,1126.335,1185.804,1248.058,1240.024,1113.98,947.1325,916.8915,923.3081,928.2619,935.6349,947.1184,967.2001,994.7916,1042.672,1097.141,1156.195,1216.327,1279.512,1339.874,1403.146,496.5558,506.1637,441.5543,358.1497,1433.941,1080.673,866.4788,825.4896,838.5614,849.6814,862.1188,875.2308,894.0208,914.727,933.0585,947.6405,960.1939,971.2796,367.632,503.0594,726.4848
-45.10511,499.5374,624.6591,670.4625,314.1651,439.4979,362.3409,382.7601,386.6779,1401.67,1247.696,1192.541,1058.598,939.5615,939.3295,946.9493,960.3989,985.3662,1027.476,1079.744,1140.637,1201.046,1264.171,1256.329,1128.606,958.7561,927.9102,934.3608,939.4037,946.9267,958.639,979.0845,1007.141,1055.802,1111.149,1171.1,1232.061,1296.15,1357.357,1421.483,501.5146,511.411,447.3299,364.7648,1453.103,1094.787,877.7395,835.5382,848.6587,859.9571,872.5146,885.7432,904.7014,925.6011,944.1138,958.8648,971.5738,982.797,374.8086,511.2242,735.0733
-44.98498,506.2143,633.6199,680.1631,318.8386,445.8924,369.3202,390.4015,391.8493,1420.265,1264.224,1208.338,1072.449,951.0398,950.5843,958.3139,971.9901,997.3671,1040.141,1093.211,1155.066,1216.425,1280.43,1272.742,1143.33,970.4688,939.0154,945.5005,950.6341,958.3096,970.2539,991.068,1019.596,1069.045,1125.279,1186.138,1247.937,1312.94,1374.999,1439.988,506.481,516.6759,453.1422,371.4635,1472.411,1108.992,889.0779,845.6637,858.8353,870.3151,882.9941,896.3405,915.4683,936.5632,955.2587,970.1803,983.0466,994.409,382.0819,519.4652,743.7324
-44.86486,512.9122,642.6126,689.8889,323.5497,452.3253,376.3824,398.1303,397.0591,1438.996,1280.864,1224.246,1086.402,962.6081,961.9279,969.7691,983.6752,1009.467,1052.912,1106.793,1169.62,1231.94,1296.834,1289.261,1158.149,982.2702,950.2069,956.727,961.953,969.7834,981.9633,1003.151,1032.155,1082.402,1139.534,1201.309,1263.955,1329.881,1392.802,1458.664,511.4543,521.9578,458.9906,378.2458,1491.863,1123.285,900.493,855.8658,869.0909,880.7552,893.5572,907.0226,926.3215,947.6132,966.493,981.5871,994.6123,1006.116,389.4517,527.7818,752.4622
-44.74474,519.6296,651.6349,699.6369,328.298,458.7955,383.5272,405.9456,402.3069,1457.86,1297.614,1240.264,1100.458,974.2663,973.3601,981.315,995.4539,1021.665,1065.79,1120.491,1184.3,1247.592,1313.383,1305.883,1173.064,994.16,961.4845,968.0402,973.3602,981.3482,993.7669,1015.332,1044.819,1095.872,1153.912,1216.614,1280.114,1346.974,1410.765,1477.508,516.4336,527.2559,464.8747,385.1114,1511.459,1137.666,911.9839,866.1442,879.4253,891.2774,904.2039,917.7894,937.2609,958.7511,977.8168,993.085,1006.271,1017.917,396.9182,536.1733,761.2626
-44.62462,526.3651,660.6845,709.4041,333.083,465.3021,390.7538,413.8463,407.5924,1476.857,1314.474,1256.392,1114.615,986.014,984.8808,992.9512,1007.326,1033.962,1078.774,1134.303,1199.106,1263.38,1330.079,1322.607,1188.072,1006.138,972.8479,979.4398,984.8556,993.0037,1005.665,1027.613,1057.587,1109.456,1168.414,1232.052,1296.416,1364.218,1428.889,1496.523,521.4181,532.5698,470.7936,392.0605,1531.197,1152.132,923.5496,876.4987,889.8383,901.8815,914.934,928.6409,948.2865,969.9768,989.23,1004.674,1018.023,1029.812,404.4813,544.6389,770.1336
-44.5045,533.1168,669.7589,719.1875,337.9043,471.8437,398.0618,421.8314,412.9151,1495.985,1331.441,1272.628,1128.873,997.851,996.4899,1004.678,1019.292,1046.358,1091.864,1148.231,1214.038,1279.305,1346.92,1339.431,1203.173,1018.203,984.297,990.9258,996.439,1004.75,1017.656,1039.992,1070.459,1123.154,1183.039,1247.624,1312.86,1381.614,1447.174,1515.708,526.4072,537.8986,476.7469,399.0927,1551.075,1166.682,935.1891,886.9289,900.3298,912.5673,925.7474,939.5769,959.3981,981.2903,1000.733,1016.354,1029.867,1041.803,412.1409,553.1778,779.0753
-44.38438,539.8833,678.8558,728.9842,342.7613,478.4193,405.4505,429.8996,418.2746,1515.242,1348.514,1288.971,1143.23,1009.777,1008.187,1016.494,1031.351,1058.851,1105.06,1162.273,1229.095,1295.366,1363.906,1356.354,1218.363,1030.355,995.8316,1002.498,1008.11,1016.586,1029.742,1052.47,1083.436,1136.965,1197.788,1263.329,1329.445,1399.162,1465.619,1535.062,531.3999,543.2419,482.7338,406.208,1571.093,1181.315,946.9014,897.4344,910.8995,923.3347,936.6439,950.5973,970.5957,992.6914,1012.324,1028.125,1041.805,1053.888,419.897,561.7891,788.0877
-44.26426,546.6629,687.9727,738.7909,347.6535,485.0277,412.9192,438.0496,423.6704,1534.628,1365.691,1305.418,1157.686,1021.792,1019.972,1028.401,1043.503,1071.444,1118.362,1176.431,1244.278,1311.564,1381.039,1373.374,1233.643,1042.595,1007.451,1014.156,1019.869,1028.513,1041.922,1065.046,1096.517,1150.889,1212.66,1279.167,1346.173,1416.861,1484.225,1554.586,536.3955,548.5988,488.7536,413.406,1591.248,1196.029,958.6853,908.015,921.5472,934.1834,947.6234,961.7019,981.8792,1004.18,1024.005,1039.987,1053.835,1066.067,427.7492,570.4719,797.1706
-44.14414,553.4538,697.1071,748.6045,352.5805,491.6675,420.4671,446.2803,429.1022,1554.139,1382.971,1321.969,1172.238,1033.895,1031.845,1040.397,1055.749,1084.134,1131.77,1190.703,1259.587,1327.898,1398.317,1390.488,1249.009,1054.92,1019.156,1025.899,1031.715,1040.53,1054.195,1077.721,1109.702,1164.926,1227.656,1295.139,1363.042,1434.712,1502.992,1574.28,541.3931,553.9687,494.8057,420.6865,1611.54,1210.822,970.5398,918.6701,932.2725,945.1133,958.6857,972.8906,993.2483,1015.756,1035.775,1051.94,1065.957,1078.34,435.6975,579.2253,806.3242
-44.02402,560.2544,706.2564,758.4218,357.5415,498.3376,428.0934,454.5901,434.5695,1573.775,1400.35,1338.622,1186.888,1046.085,1043.805,1052.483,1068.087,1096.922,1145.284,1205.089,1275.021,1344.369,1415.741,1407.695,1264.461,1067.331,1030.945,1037.728,1043.649,1052.637,1066.561,1090.495,1122.991,1179.077,1242.774,1311.243,1380.053,1452.714,1521.92,1594.145,546.392,559.351,500.8893,428.0493,1631.966,1225.692,982.4636,929.3995,943.0753,956.1242,969.8305,984.1633,1004.703,1027.419,1047.634,1063.984,1078.173,1090.708,443.7416,588.0484,815.5483
-43.9039,567.063,715.4181,768.2396,362.536,505.0366,435.7973,462.9777,440.0717,1593.534,1417.829,1355.375,1201.632,1058.364,1055.853,1064.658,1080.517,1109.808,1158.903,1219.591,1290.581,1360.975,1433.31,1424.992,1279.997,1079.827,1042.819,1049.641,1055.669,1064.833,1079.021,1103.366,1136.384,1193.34,1258.016,1327.481,1397.206,1470.867,1541.008,1614.179,551.3913,564.745,507.0037,435.4938,1652.525,1240.638,994.4557,940.2028,953.9552,967.2157,981.0577,995.5196,1016.243,1039.17,1059.582,1076.118,1090.481,1103.171,451.8811,596.94,824.8429
-43.78378,573.8777,724.5895,778.0546,367.5635,511.7631,443.5778,471.4415,445.6084,1613.414,1435.403,1372.226,1216.47,1070.73,1067.987,1076.923,1093.041,1122.792,1172.628,1234.206,1306.266,1377.718,1451.024,1442.378,1295.614,1092.408,1054.776,1061.64,1067.776,1077.118,1091.574,1116.335,1149.88,1207.716,1273.381,1343.851,1414.5,1489.172,1560.256,1634.382,556.3901,570.1499,513.1481,443.0198,1673.214,1255.657,1006.515,951.0793,964.9119,978.3876,992.367,1006.959,1027.868,1051.007,1071.618,1088.343,1102.881,1115.727,460.1158,605.8992,834.2079
-43.66366,580.6969,733.768,787.8634,372.6232,518.516,451.434,479.9798,451.179,1633.413,1453.073,1389.175,1231.401,1083.182,1080.208,1089.276,1105.656,1135.873,1186.457,1248.936,1322.075,1394.596,1468.884,1459.85,1311.312,1105.073,1066.817,1073.723,1079.969,1089.493,1104.219,1129.402,1163.479,1222.205,1288.869,1360.354,1431.935,1507.628,1579.665,1654.756,561.3877,575.565,519.3218,450.6268,1694.034,1270.748,1018.64,962.0288,975.9451,989.6397,1003.758,1018.483,1039.578,1062.931,1083.743,1100.658,1115.373,1128.377,468.4452,614.9248,843.6432
-43.54354,587.5186,742.951,797.6628,377.7146,525.2936,459.3649,488.5911,456.7831,1653.529,1470.834,1406.218,1246.423,1095.721,1092.515,1101.717,1118.363,1149.051,1200.392,1263.779,1338.01,1411.61,1486.888,1477.407,1327.087,1117.822,1078.942,1085.89,1092.248,1101.957,1116.957,1142.566,1177.182,1236.806,1304.479,1376.989,1449.512,1526.235,1599.233,1675.299,566.3831,580.9896,525.5239,458.3142,1714.98,1285.909,1030.829,973.0507,987.0544,1000.972,1015.231,1030.089,1051.373,1074.942,1095.956,1113.063,1127.958,1141.121,476.8689,624.0157,853.1487
-43.42342,594.3411,752.1356,807.4494,382.8369,532.0946,467.3693,497.2736,462.42,1673.76,1488.686,1423.354,1261.536,1108.345,1104.908,1114.247,1131.162,1162.326,1214.431,1278.736,1354.069,1428.76,1505.037,1495.046,1342.939,1130.653,1091.149,1098.141,1104.613,1114.509,1129.787,1155.827,1190.987,1251.518,1320.211,1393.757,1467.229,1544.992,1618.962,1696.011,571.3755,586.4229,531.7537,466.0817,1736.052,1301.138,1043.081,984.1446,998.2395,1012.383,1026.785,1041.778,1063.252,1087.039,1108.257,1125.559,1140.634,1153.959,485.3863,633.1707,862.7244
-43.3033,601.1626,761.3191,817.2197,387.9896,538.9176,475.4462,506.0255,468.0893,1694.103,1506.626,1440.582,1276.738,1121.055,1117.387,1126.864,1144.052,1175.697,1228.575,1293.807,1370.252,1446.044,1523.331,1512.764,1358.865,1143.567,1103.439,1110.475,1117.063,1127.149,1142.709,1169.185,1204.895,1266.343,1336.065,1410.656,1485.087,1563.899,1638.85,1716.892,576.3641,591.8643,538.0102,473.9285,1757.248,1316.432,1055.396,995.3098,1009.5,1023.874,1038.42,1053.549,1075.216,1099.222,1120.646,1138.143,1153.402,1166.89,493.997,642.3885,872.3701
-43.18318,607.9811,770.4987,826.9702,393.1717,545.7611,483.5943,514.8448,473.7902,1714.558,1524.652,1457.9,1292.026,1133.85,1129.951,1139.569,1157.033,1189.165,1242.822,1308.99,1386.56,1463.463,1541.769,1530.56,1374.864,1156.562,1115.81,1122.891,1129.599,1139.877,1155.722,1182.64,1218.905,1281.279,1352.041,1427.687,1503.084,1582.957,1658.897,1737.942,581.3479,597.3129,544.2927,481.8541,1778.565,1331.79,1067.77,1006.546,1020.835,1035.443,1050.136,1065.402,1087.264,1111.491,1133.122,1150.818,1166.262,1179.915,502.7003,651.6678,882.0857
-43.06306,614.7948,779.6716,836.6975,398.3827,552.6235,491.8124,523.7296,479.5223,1735.122,1542.762,1475.304,1307.401,1146.729,1142.6,1152.362,1170.104,1202.729,1257.174,1324.287,1402.991,1481.017,1560.35,1548.43,1390.932,1169.638,1128.263,1135.391,1142.218,1152.693,1168.827,1196.191,1233.016,1296.326,1368.138,1444.849,1521.222,1602.164,1679.104,1759.16,586.3261,602.768,550.6003,489.8578,1800.001,1347.21,1080.204,1017.852,1032.245,1047.091,1061.932,1077.338,1099.395,1123.846,1145.686,1163.581,1179.212,1193.032,511.4956,661.0074,891.871
-42.94294,621.6018,788.8349,846.3982,403.6218,559.5033,500.0992,532.6779,485.2849,1755.791,1560.953,1492.794,1322.861,1159.692,1155.333,1165.241,1183.266,1216.388,1271.628,1339.695,1419.545,1498.705,1579.075,1566.373,1407.069,1182.794,1140.798,1147.972,1154.922,1165.595,1182.023,1209.837,1247.23,1311.484,1384.356,1462.141,1539.499,1621.521,1699.468,1780.547,591.2979,608.2289,556.9321,497.9388,1821.555,1362.689,1092.695,1029.229,1043.729,1058.817,1073.809,1089.355,1111.609,1136.285,1158.337,1176.434,1192.254,1206.242,520.3822,670.4059,901.7259
-42.82282,628.4002,797.9858,856.0686,408.8882,566.399,508.4533,541.6876,491.0773,1776.565,1579.223,1510.367,1338.404,1172.738,1168.15,1178.206,1196.518,1230.142,1286.186,1355.216,1436.223,1516.527,1597.944,1584.387,1423.271,1196.03,1153.413,1160.636,1167.71,1178.584,1195.309,1223.579,1261.544,1326.752,1400.694,1479.564,1557.916,1641.026,1719.991,1802.101,596.2622,613.6947,563.2872,506.0964,1843.223,1378.226,1105.242,1040.674,1055.287,1070.621,1085.764,1101.453,1123.907,1148.81,1171.075,1189.375,1205.386,1219.545,529.3592,679.8618,911.6502
-42.7027,635.188,807.1214,865.7052,414.181,573.3088,516.8733,550.7566,496.899,1797.441,1597.569,1528.022,1354.028,1185.867,1181.051,1191.257,1209.859,1243.991,1300.847,1370.849,1453.022,1534.482,1616.955,1602.467,1439.537,1209.344,1166.108,1173.38,1180.58,1191.66,1208.684,1237.416,1275.96,1342.13,1417.153,1497.118,1576.471,1660.68,1740.672,1823.823,601.2183,619.1647,569.6646,514.3299,1865.005,1393.817,1117.844,1052.188,1066.918,1082.502,1097.799,1113.632,1136.287,1161.419,1183.899,1202.405,1218.609,1232.94,538.426,689.3738,921.6438
-42.58258,641.9632,816.2386,875.3045,419.4996,580.2313,525.3576,559.8825,502.7492,1818.416,1615.989,1545.755,1369.732,1199.077,1194.035,1204.394,1223.29,1257.935,1315.61,1386.593,1469.944,1552.57,1636.108,1620.612,1455.865,1222.737,1178.883,1186.205,1193.534,1204.821,1222.15,1251.348,1290.475,1357.618,1433.732,1514.8,1595.164,1680.482,1761.51,1845.711,606.1652,624.6381,576.0635,522.6382,1886.897,1409.461,1130.499,1063.769,1078.622,1094.459,1109.913,1125.891,1148.75,1174.113,1196.809,1215.522,1231.921,1246.428,547.5815,698.9402,931.7063
-42.46246,648.724,825.3346,884.8629,424.843,587.1647,533.9048,569.063,508.6272,1839.488,1634.48,1563.565,1385.515,1212.369,1207.101,1217.616,1236.809,1271.973,1330.474,1402.447,1486.988,1570.791,1655.403,1638.82,1472.251,1236.206,1191.736,1199.11,1206.57,1218.068,1235.705,1265.373,1305.091,1373.215,1450.429,1532.612,1613.995,1700.431,1782.505,1867.766,611.102,630.114,582.4828,531.0205,1908.896,1425.155,1143.205,1075.418,1090.397,1106.493,1122.105,1138.23,1161.294,1186.891,1209.805,1228.728,1245.324,1260.006,556.825,708.5596,941.8377
-42.34234,655.4683,834.4064,894.3767,430.2105,594.1074,542.5133,578.2959,514.5325,1860.655,1653.04,1581.45,1401.374,1225.742,1220.249,1230.922,1250.416,1286.104,1345.44,1418.412,1504.153,1589.143,1674.839,1657.087,1488.694,1249.751,1204.669,1212.094,1219.687,1231.399,1249.348,1279.493,1319.806,1388.921,1467.246,1550.553,1632.963,1720.528,1803.657,1889.987,616.0278,635.5917,588.9216,539.4758,1931.002,1440.897,1155.961,1087.134,1102.245,1118.603,1134.376,1150.649,1173.921,1199.752,1222.887,1242.021,1258.816,1273.677,566.1553,718.2304,952.0377
-42.22222,662.1941,843.4509,903.8424,435.601,601.0576,551.1813,587.5786,520.4642,1881.913,1671.666,1599.406,1417.309,1239.194,1233.479,1244.312,1264.111,1300.328,1360.507,1434.487,1521.438,1607.627,1694.416,1675.411,1505.192,1263.372,1217.679,1225.158,1232.886,1244.815,1263.08,1293.706,1334.62,1404.734,1484.181,1568.621,1652.068,1740.77,1824.964,1912.373,620.9417,641.0703,595.3788,548.0032,1953.21,1456.685,1168.765,1098.915,1114.163,1130.788,1146.723,1163.148,1186.628,1212.696,1236.053,1255.401,1272.397,1287.438,575.5715,727.951,962.3061
-42.1021,668.8995,852.4652,913.2563,441.0138,608.0137,559.9073,596.9085,526.4216,1903.26,1690.356,1617.432,1433.317,1252.726,1246.789,1257.786,1277.893,1314.645,1375.674,1450.671,1538.844,1626.242,1714.133,1693.788,1521.741,1277.068,1230.766,1238.3,1246.166,1258.315,1276.899,1308.011,1349.532,1420.656,1501.233,1586.817,1671.309,1761.159,1846.425,1934.924,625.8428,646.549,601.8536,556.6014,1975.519,1472.515,1181.616,1110.761,1126.152,1143.048,1159.148,1175.724,1199.416,1225.723,1249.304,1268.867,1286.067,1301.29,585.0725,737.7196,972.6426
-41.98198,675.5824,861.4462,922.6148,446.4478,614.9738,568.6893,606.2833,532.4039,1924.694,1709.106,1635.526,1449.396,1266.336,1260.18,1271.343,1291.762,1329.054,1390.942,1466.964,1556.369,1644.987,1733.99,1712.217,1538.34,1290.837,1243.93,1251.52,1259.526,1271.898,1290.806,1322.409,1364.542,1436.684,1518.403,1605.139,1690.685,1781.693,1868.042,1957.639,630.7302,652.027,608.3448,565.2695,1997.926,1488.386,1194.511,1122.672,1138.211,1155.383,1171.649,1188.379,1212.284,1238.833,1262.639,1282.42,1299.825,1315.232,594.6571,747.5346,983.0469
-41.86186,682.2408,870.3909,931.9142,451.9023,621.9361,577.5255,615.7001,538.4105,1946.212,1727.914,1653.684,1465.545,1280.024,1273.651,1284.983,1305.716,1343.554,1406.308,1483.366,1574.014,1663.862,1753.986,1730.694,1554.986,1304.678,1257.17,1264.817,1272.965,1285.563,1304.799,1336.899,1379.65,1452.819,1535.689,1623.588,1710.196,1802.371,1889.812,1980.517,635.6029,657.5035,614.8514,574.0061,2020.428,1504.296,1207.449,1134.646,1150.339,1167.791,1184.226,1201.112,1225.232,1252.024,1276.058,1296.058,1313.671,1329.264,604.3241,757.3941,993.5189
-41.74174,688.8726,879.2962,941.151,457.3761,628.899,586.4142,625.1563,544.4405,1967.81,1746.777,1671.905,1481.762,1293.789,1287.2,1298.704,1319.757,1358.145,1421.774,1499.875,1591.776,1682.865,1774.12,1749.216,1571.677,1318.592,1270.485,1278.191,1286.483,1299.311,1318.879,1351.479,1394.854,1469.06,1553.091,1642.163,1729.842,1823.193,1911.735,2003.558,640.4601,662.9775,621.3724,582.8102,2043.022,1520.24,1220.429,1146.683,1162.536,1180.272,1196.878,1213.922,1238.259,1265.296,1289.561,1309.782,1327.604,1343.386,614.0722,767.2966,1004.058
-41.62162,695.4758,888.159,950.3214,462.8684,635.8604,595.3532,634.649,550.4931,1989.487,1765.693,1690.185,1498.044,1307.629,1300.828,1312.506,1333.882,1372.827,1437.337,1516.491,1609.657,1701.997,1794.392,1767.781,1588.409,1332.576,1283.875,1291.641,1300.08,1313.14,1333.043,1366.15,1410.155,1485.406,1570.609,1660.862,1749.62,1844.158,1933.811,2026.761,645.3007,668.4483,627.9066,591.6804,2065.706,1536.217,1233.447,1158.782,1174.801,1192.826,1209.605,1226.808,1251.365,1278.65,1303.146,1323.591,1341.625,1357.597,623.9,777.2399,1014.664
-41.5015,702.0485,896.9762,959.4219,468.3782,642.8187,604.3407,644.1755,556.5675,2011.239,1784.657,1708.523,1514.391,1321.546,1314.534,1326.389,1348.092,1387.598,1452.998,1533.213,1627.654,1721.257,1814.8,1786.384,1605.18,1346.63,1297.339,1305.166,1313.754,1327.05,1347.293,1380.911,1425.551,1501.857,1588.241,1679.685,1769.532,1865.265,1956.038,2050.125,650.1239,673.915,634.453,600.6154,2088.477,1552.225,1246.504,1170.943,1187.133,1205.451,1222.407,1239.771,1264.549,1292.084,1316.813,1337.484,1355.732,1371.896,633.8063,787.2224,1025.337
-41.38138,708.5884,905.7448,968.4488,473.9043,649.7718,613.3745,653.7329,562.6629,2033.063,1803.668,1726.915,1530.8,1335.536,1328.318,1340.352,1362.385,1402.459,1468.756,1550.042,1645.768,1740.643,1835.344,1805.024,1621.988,1360.752,1310.876,1318.766,1327.505,1341.041,1361.627,1395.762,1441.042,1518.411,1605.986,1698.632,1789.575,1886.514,1978.415,2073.65,654.9287,679.3766,641.0104,609.6137,2111.332,1568.26,1259.596,1183.163,1199.532,1218.148,1235.282,1252.809,1277.811,1305.598,1330.563,1351.461,1369.925,1386.283,643.7895,797.2421,1036.076
-41.26126,715.0936,914.4616,977.3985,479.4459,656.718,622.4525,663.3181,568.7784,2054.956,1822.722,1745.358,1547.269,1349.6,1342.177,1354.394,1376.762,1417.408,1484.611,1566.975,1663.997,1760.156,1856.024,1823.697,1638.83,1374.942,1324.485,1332.439,1341.332,1355.111,1376.044,1410.701,1456.628,1535.069,1623.845,1717.701,1809.749,1907.903,2000.942,2097.334,659.7143,684.8324,647.5778,618.674,2134.268,1584.319,1272.722,1195.443,1211.997,1230.916,1248.23,1265.922,1291.15,1319.191,1344.393,1365.522,1384.203,1400.758,653.8482,807.2969,1046.882
-41.14114,721.562,923.1235,986.2673,485.0018,663.6553,631.5725,672.9282,574.9131,2076.915,1841.816,1763.851,1563.796,1363.737,1356.112,1368.515,1391.221,1432.445,1500.561,1584.013,1682.341,1779.794,1876.838,1842.4,1655.702,1389.199,1338.166,1346.186,1355.235,1369.26,1390.545,1425.727,1472.306,1551.83,1641.817,1736.892,1830.053,1929.432,2023.618,2121.176,664.4796,690.2815,654.1539,627.7948,2157.282,1600.401,1285.88,1207.782,1224.527,1243.754,1261.251,1279.11,1304.566,1332.863,1358.305,1379.665,1398.567,1415.32,663.9807,817.385,1057.753
-41.02102,727.9915,931.7274,995.0516,490.571,670.5817,640.7324,682.5601,581.0663,2098.937,1860.946,1782.39,1580.379,1377.946,1370.123,1382.714,1405.761,1447.569,1516.605,1601.154,1700.8,1799.556,1897.785,1861.13,1672.603,1403.521,1351.918,1360.005,1369.213,1383.487,1405.127,1440.842,1488.078,1568.692,1659.899,1756.204,1850.487,1951.099,2046.442,2145.176,669.2237,695.723,660.7377,636.9744,2180.371,1616.502,1299.068,1220.178,1237.122,1256.661,1274.343,1292.371,1318.057,1346.613,1372.296,1393.891,1413.015,1429.969,674.1855,827.5042,1068.689
-40.9009,734.3802,940.2703,1003.748,496.1524,677.4953,649.9297,692.2106,587.237,2121.019,1880.111,1800.973,1597.016,1392.225,1384.207,1396.99,1420.383,1462.779,1532.744,1618.398,1719.371,1819.442,1918.866,1879.883,1689.53,1417.907,1365.74,1373.895,1383.265,1397.791,1419.791,1456.042,1503.942,1585.655,1678.093,1775.636,1871.049,1972.905,2069.413,2169.332,673.9457,701.1559,667.328,646.2114,2203.531,1632.619,1312.284,1232.631,1249.78,1269.636,1287.507,1305.705,1331.624,1360.44,1386.367,1408.198,1427.547,1444.703,684.4608,837.6525,1079.69
-40.78078,740.7258,948.7489,1012.353,501.7448,684.3942,659.1623,701.8766,593.4242,2143.158,1899.306,1819.596,1613.705,1406.574,1398.365,1411.342,1435.085,1478.075,1548.977,1635.744,1738.055,1839.45,1940.077,1898.656,1706.479,1432.356,1379.631,1387.857,1397.39,1412.172,1434.536,1471.329,1519.897,1602.718,1696.396,1795.187,1891.738,1994.847,2092.53,2193.644,678.6447,706.5795,673.9236,655.504,2226.76,1648.749,1325.526,1245.14,1262.501,1282.679,1300.74,1319.111,1345.265,1374.345,1400.518,1422.586,1442.162,1459.523,694.8049,847.8278,1090.755
-40.66066,747.0264,957.1603,1020.862,507.3472,691.2764,668.4276,711.5548,599.6272,2165.35,1918.529,1838.256,1630.443,1420.992,1412.595,1425.77,1449.866,1493.456,1565.302,1653.192,1756.85,1859.58,1961.42,1917.446,1723.448,1446.867,1393.59,1401.888,1411.588,1426.629,1449.361,1486.7,1535.942,1619.881,1714.809,1814.856,1912.554,2016.925,2115.791,2218.11,683.3197,711.9927,680.5232,664.8505,2250.054,1664.89,1338.792,1257.703,1275.285,1295.79,1314.044,1332.589,1358.981,1388.325,1414.746,1437.055,1456.86,1474.428,705.216,858.0279,1101.885
-40.54054,753.28,965.5012,1029.273,512.9585,698.1398,677.7233,721.2419,605.8448,2187.592,1937.775,1856.952,1647.228,1435.478,1426.898,1440.273,1464.727,1508.921,1581.718,1670.74,1775.756,1879.831,1982.892,1936.25,1740.433,1461.439,1407.617,1415.989,1425.858,1441.161,1464.264,1502.156,1552.078,1637.142,1733.329,1834.643,1933.496,2039.137,2139.196,2242.729,687.9698,717.3948,687.1258,674.2492,2273.411,1681.039,1352.08,1270.321,1288.13,1308.966,1327.416,1346.138,1372.77,1402.382,1429.052,1451.604,1471.64,1489.417,715.6922,868.2506,1113.078
-40.42042,759.4843,973.7686,1037.581,518.5774,704.9824,687.0468,730.9346,612.0763,2209.881,1957.043,1875.678,1664.059,1450.031,1441.271,1454.85,1479.665,1524.47,1598.226,1688.387,1794.772,1900.202,2004.493,1955.063,1757.433,1476.071,1421.711,1430.157,1440.198,1455.768,1479.247,1517.695,1568.302,1654.501,1751.956,1854.545,1954.561,2061.483,2162.744,2267.501,692.594,722.7848,693.73,683.6983,2296.826,1697.192,1365.387,1282.991,1301.035,1322.209,1340.856,1359.758,1386.631,1416.513,1443.436,1466.232,1486.502,1504.49,726.2316,878.4937,1124.335
-40.3003,765.6375,981.9594,1045.784,524.2028,711.8023,696.3956,740.6294,618.3206,2232.213,1976.327,1894.434,1680.932,1464.649,1455.714,1469.5,1494.68,1540.101,1614.824,1706.133,1813.896,1920.691,2026.221,1973.884,1774.443,1490.761,1435.87,1444.393,1454.608,1470.447,1494.307,1533.316,1584.614,1671.956,1770.69,1874.563,1975.75,2083.962,2186.433,2292.423,697.1915,728.1618,700.3346,693.1958,2320.297,1713.347,1378.713,1295.713,1314,1335.515,1354.364,1373.447,1400.564,1430.719,1457.895,1480.938,1501.444,1519.646,736.8322,888.755,1135.654
-40.18018,771.7375,990.0706,1053.878,529.8335,718.5973,705.7671,750.323,624.5767,2254.585,1995.626,1913.215,1697.845,1479.331,1470.227,1484.223,1509.772,1555.814,1631.511,1723.977,1833.128,1941.298,2048.076,1992.708,1791.462,1505.508,1450.093,1458.696,1469.088,1485.2,1509.443,1549.019,1601.013,1689.508,1789.528,1894.694,1997.061,2106.571,2210.262,2317.495,701.7612,733.5248,706.9383,702.74,2343.819,1729.501,1392.054,1308.485,1327.023,1348.886,1367.938,1387.204,1414.569,1444.998,1472.431,1495.723,1516.466,1534.883,747.4919,899.032,1147.035
-40.06006,777.7822,998.0991,1061.859,535.4683,725.3654,715.1586,760.0119,630.8436,2276.993,2014.935,1932.019,1714.797,1494.078,1484.807,1499.017,1524.939,1571.607,1648.286,1741.917,1852.466,1962.021,2070.055,2011.531,1808.485,1520.31,1464.381,1473.064,1483.635,1500.024,1524.655,1564.803,1617.498,1707.153,1808.471,1914.939,2018.493,2129.311,2234.23,2342.715,706.3023,738.873,713.54,712.3287,2367.39,1745.651,1405.408,1321.308,1340.104,1362.32,1381.578,1401.03,1428.644,1459.35,1487.041,1510.584,1531.568,1550.203,758.2087,909.3226,1158.479
-39.93994,783.7696,1006.042,1069.725,541.106,732.1047,724.5674,769.6925,637.1205,2299.434,2034.251,1950.842,1731.784,1508.886,1499.455,1513.881,1540.18,1587.481,1665.149,1759.953,1871.91,1982.859,2092.159,2030.351,1825.509,1535.167,1478.731,1487.497,1498.25,1514.919,1539.943,1580.667,1634.069,1724.893,1827.517,1935.295,2040.044,2152.179,2258.335,2368.082,710.8138,744.2055,720.1383,721.96,2391.006,1761.793,1418.774,1334.178,1353.243,1375.816,1395.283,1414.922,1442.788,1473.775,1501.725,1525.522,1546.749,1565.603,768.9804,919.6243,1169.983
-39.81982,789.6978,1013.896,1077.471,546.7453,738.8129,733.9909,779.3613,643.4061,2321.904,2053.571,1969.681,1748.805,1523.756,1514.17,1528.815,1555.495,1603.433,1682.098,1778.084,1891.459,2003.812,2114.386,2049.163,1842.533,1550.077,1493.143,1501.993,1512.932,1529.884,1555.304,1596.61,1650.724,1742.725,1846.664,1955.762,2061.714,2175.175,2282.577,2393.595,715.2948,749.5213,726.732,731.6317,2414.664,1777.924,1432.148,1347.097,1366.437,1389.373,1409.052,1428.881,1457.002,1488.27,1516.483,1540.535,1562.007,1581.084,779.8048,929.9347,1181.548
-39.6997,795.5646,1021.658,1085.094,552.385,745.488,743.4261,789.0147,649.6995,2344.399,2072.891,1988.534,1765.856,1538.686,1528.95,1543.818,1570.883,1619.464,1699.133,1796.308,1911.111,2024.878,2136.734,2067.965,1859.552,1565.038,1507.616,1516.552,1527.679,1544.918,1570.738,1612.631,1667.462,1760.65,1865.912,1976.338,2083.502,2198.297,2306.953,2419.252,719.7444,754.8195,733.3198,741.3419,2438.359,1794.042,1445.53,1360.061,1379.686,1402.991,1422.885,1442.905,1471.283,1502.836,1531.314,1555.624,1577.342,1596.644,790.6795,940.2514,1193.174
-39.57958,801.3681,1029.325,1092.592,558.0239,752.128,752.8703,798.6491,655.9997,2366.916,2092.207,2007.396,1782.936,1553.675,1543.794,1558.889,1586.343,1635.571,1716.252,1814.625,1930.865,2046.055,2159.203,2086.752,1876.563,1580.05,1522.148,1531.172,1542.49,1560.02,1586.245,1628.729,1684.282,1778.664,1885.26,1997.022,2105.405,2221.543,2331.462,2445.052,724.1616,760.0992,739.9003,751.0882,2462.088,1810.144,1458.916,1373.071,1392.989,1416.668,1436.779,1456.994,1485.631,1517.472,1546.216,1570.786,1592.754,1612.282,801.6023,950.5719,1204.859
-39.45946,807.1064,1036.895,1099.96,563.6606,758.7307,762.3207,808.2607,662.3056,2389.452,2111.516,2026.264,1800.042,1568.721,1558.701,1574.027,1601.873,1651.755,1733.455,1833.033,1950.72,2067.343,2181.79,2105.521,1893.563,1595.11,1536.739,1545.854,1557.364,1575.189,1601.822,1644.903,1701.184,1796.769,1904.707,2017.813,2127.423,2244.913,2356.103,2470.993,728.5456,765.3594,746.4722,760.8685,2485.848,1826.225,1472.305,1386.124,1406.346,1430.403,1450.735,1471.147,1500.046,1532.176,1561.19,1586.022,1608.242,1627.998,812.5707,960.8938,1216.603
-39.33934,812.7775,1044.364,1107.197,569.2939,765.2941,771.7742,817.8461,668.6161,2412.002,2130.814,2045.135,1817.171,1583.823,1573.672,1589.23,1617.474,1668.013,1750.74,1851.532,1970.675,2088.741,2204.495,2124.268,1910.55,1610.218,1551.387,1560.594,1572.301,1590.424,1617.47,1661.151,1718.166,1814.961,1924.25,2038.71,2149.554,2268.404,2380.875,2497.073,732.8954,770.5993,753.0343,770.6805,2509.634,1842.284,1485.693,1399.221,1419.754,1444.196,1464.752,1485.363,1514.527,1546.948,1576.233,1601.33,1623.804,1643.792,823.5824,971.2145,1228.406
-39.21922,818.3795,1051.729,1114.298,574.9225,771.816,781.228,827.4013,674.9301,2434.562,2150.098,2064.007,1834.32,1598.981,1588.703,1604.498,1633.143,1684.346,1768.106,1870.121,1990.729,2110.245,2227.316,2142.99,1927.519,1625.372,1566.092,1575.394,1587.3,1605.723,1633.187,1677.474,1735.227,1833.241,1943.89,2059.711,2171.797,2292.016,2405.775,2523.291,737.2101,775.8178,759.5851,780.5218,2533.443,1858.316,1499.08,1412.359,1433.213,1458.045,1478.828,1499.64,1529.072,1561.788,1591.346,1616.709,1639.44,1659.661,834.6347,981.5314,1240.267
-39.0991,823.9104,1058.988,1121.26,580.5451,778.2943,790.6789,836.9227,681.2466,2457.129,2169.363,2082.875,1851.488,1614.192,1603.794,1619.83,1648.879,1700.752,1785.552,1888.797,2010.88,2131.857,2250.252,2161.683,1944.468,1640.571,1580.852,1590.25,1602.359,1621.087,1648.972,1693.87,1752.366,1851.607,1963.624,2080.814,2194.15,2315.746,2430.803,2549.646,741.4888,781.0142,766.1234,790.3901,2557.271,1874.319,1512.461,1425.537,1446.723,1471.95,1492.962,1513.978,1543.68,1576.694,1606.528,1632.16,1655.149,1675.606,845.7252,991.8421,1252.185
-38.97898,829.3683,1066.138,1128.082,586.1603,784.727,800.1242,846.4065,687.5644,2479.699,2188.607,2101.735,1868.671,1629.456,1618.945,1635.224,1664.683,1717.23,1803.078,1907.56,2031.126,2153.573,2273.3,2180.343,1961.393,1655.812,1595.666,1605.163,1617.476,1636.514,1664.824,1710.338,1769.582,1870.057,1983.451,2102.019,2216.612,2339.594,2455.955,2576.136,745.7306,786.1873,772.6479,800.283,2581.114,1890.289,1525.836,1438.755,1460.281,1485.91,1507.154,1528.377,1558.351,1591.665,1621.777,1647.68,1670.931,1691.625,856.8512,1002.144,1264.16
-38.85886,834.7513,1073.175,1134.759,591.7668,791.112,809.5605,855.8489,693.8825,2502.269,2207.825,2120.586,1885.867,1644.771,1634.154,1650.68,1680.552,1733.778,1820.681,1926.409,2051.468,2175.393,2296.461,2198.966,1978.291,1671.095,1610.533,1620.132,1632.652,1652.002,1680.742,1726.876,1786.873,1888.592,2003.371,2123.324,2239.181,2363.557,2481.232,2602.758,749.9347,791.3364,779.157,810.198,2604.969,1906.223,1539.202,1452.01,1473.887,1499.923,1521.403,1542.834,1573.084,1606.7,1637.093,1663.269,1686.783,1707.718,868.0102,1012.434,1276.191
-38.73874,840.0576,1080.098,1141.289,597.3632,797.4471,818.9849,865.2462,700.1997,2524.833,2227.014,2139.423,1903.073,1660.136,1649.42,1666.197,1696.486,1750.397,1838.362,1945.342,2071.903,2197.315,2319.732,2217.548,1995.159,1686.417,1625.452,1635.154,1647.886,1667.551,1696.725,1743.484,1804.239,1907.208,2023.381,2144.728,2261.856,2387.634,2506.631,2629.511,754.1,796.4605,785.6496,820.1326,2628.831,1922.119,1552.556,1465.302,1487.539,1513.988,1535.707,1557.35,1587.878,1621.799,1652.474,1678.926,1702.706,1723.884,879.1992,1022.71,1288.277
-38.61862,845.2854,1086.903,1147.669,602.9483,803.7302,828.3943,874.5944,706.5148,2547.388,2246.169,2158.242,1920.286,1675.549,1664.741,1681.773,1712.483,1767.084,1856.117,1964.358,2092.43,2219.338,2343.111,2236.087,2011.993,1701.778,1640.422,1650.229,1663.174,1683.16,1712.771,1760.16,1821.679,1925.906,2043.48,2166.228,2284.636,2411.824,2532.15,2656.394,758.2258,801.5586,792.1241,830.0842,2652.696,1937.971,1565.896,1478.629,1501.238,1528.105,1550.066,1571.922,1602.732,1636.961,1667.92,1694.65,1718.698,1740.121,890.4157,1032.97,1300.418
-38.4985,850.4328,1093.588,1153.896,608.5207,809.9594,837.7854,883.89,712.8268,2569.93,2265.288,2177.041,1937.505,1691.01,1680.117,1697.407,1728.542,1783.838,1873.947,1983.457,2113.047,2241.46,2366.597,2254.577,2028.79,1717.176,1655.441,1665.356,1678.518,1698.827,1728.88,1776.904,1839.19,1944.683,2063.667,2187.824,2307.518,2436.124,2557.788,2683.404,762.3112,806.6298,798.5793,840.0502,2676.56,1953.778,1579.22,1491.99,1514.98,1542.272,1564.478,1586.55,1617.644,1652.184,1683.43,1710.44,1734.759,1756.429,901.6568,1043.209,1312.614
-38.37838,855.498,1100.15,1159.968,614.0789,816.1324,847.1551,893.1288,719.1345,2592.456,2284.366,2195.815,1954.725,1706.515,1695.547,1713.098,1744.663,1800.659,1891.851,2002.635,2133.753,2263.679,2390.188,2273.016,2045.547,1732.608,1670.508,1680.533,1693.915,1714.551,1745.05,1793.713,1856.773,1963.539,2083.941,2209.514,2330.501,2460.532,2583.542,2710.54,766.3552,811.6732,805.0138,850.0281,2700.42,1969.537,1592.524,1505.384,1528.766,1556.488,1578.942,1601.234,1632.615,1667.467,1699.003,1726.295,1750.887,1772.806,912.9196,1053.427,1324.862
-38.25826,860.4793,1106.586,1165.881,619.6216,822.2472,856.5001,902.3073,725.4366,2614.96,2303.399,2214.562,1971.944,1722.065,1711.028,1728.846,1760.843,1817.544,1909.826,2021.893,2154.547,2285.994,2413.883,2291.399,2062.261,1748.075,1685.621,1695.76,1709.365,1730.332,1761.281,1810.588,1874.424,1982.472,2104.3,2231.296,2353.583,2485.048,2609.411,2737.799,770.3571,816.6879,811.4261,860.0151,2724.27,1985.243,1605.808,1518.809,1542.594,1570.752,1593.458,1615.971,1647.642,1682.81,1714.638,1742.214,1767.082,1789.253,924.2012,1063.619,1337.164
-38.13814,865.375,1112.894,1171.635,625.1475,828.3017,865.8174,911.4215,731.7321,2637.44,2322.384,2233.277,1989.16,1737.658,1726.561,1744.647,1777.082,1834.494,1927.871,2041.229,2175.427,2308.404,2437.679,2309.722,2078.927,1763.573,1700.781,1711.035,1724.865,1746.167,1777.57,1827.525,1892.145,2001.48,2124.742,2253.168,2376.763,2509.668,2635.393,2765.18,774.3159,821.6729,817.815,870.0085,2748.108,2000.893,1619.068,1532.264,1556.463,1585.062,1608.024,1630.761,1662.724,1698.212,1730.333,1758.197,1783.342,1805.767,935.4987,1073.784,1349.517
-38.01802,870.1833,1119.072,1177.225,630.655,834.2939,875.1035,920.4676,738.0198,2659.89,2341.317,2251.957,2006.369,1753.292,1742.143,1760.503,1793.379,1851.506,1945.986,2060.641,2196.391,2330.906,2461.576,2327.983,2095.543,1779.101,1715.984,1726.356,1740.415,1762.056,1793.917,1844.526,1909.932,2020.563,2145.266,2275.13,2400.038,2534.392,2661.486,2792.681,778.2309,826.6273,824.1789,880.0055,2771.929,2016.484,1632.302,1545.747,1570.372,1599.419,1622.639,1645.602,1677.862,1713.67,1746.088,1774.241,1799.666,1822.348,946.8091,1083.919,1361.922
-37.8979,874.9025,1125.116,1182.65,636.1429,840.2218,884.3552,929.4417,744.2984,2682.307,2360.193,2270.599,2023.57,1768.965,1757.773,1776.41,1809.732,1868.579,1964.169,2080.127,2217.439,2353.499,2485.571,2346.176,2112.106,1794.657,1731.231,1741.723,1756.014,1777.997,1810.321,1861.587,1927.784,2039.718,2165.87,2297.179,2423.407,2559.218,2687.687,2820.299,782.1011,831.5502,830.5166,890.0034,2795.728,2032.014,1645.507,1559.258,1584.319,1613.82,1637.301,1660.495,1693.053,1729.185,1761.902,1790.346,1816.054,1838.994,958.1293,1094.02,1374.377
-37.77778,879.5311,1131.025,1187.907,641.6098,846.0832,893.5693,938.3402,750.5669,2704.686,2379.01,2289.198,2040.758,1784.677,1773.451,1792.369,1826.14,1885.712,1982.418,2099.688,2238.568,2376.181,2509.662,2364.298,2128.611,1810.241,1746.519,1757.135,1771.661,1793.989,1826.78,1878.708,1945.701,2058.945,2186.553,2319.313,2446.869,2584.142,2713.996,2848.033,785.9258,836.4408,836.8266,899.9993,2819.502,2047.478,1658.682,1572.794,1598.303,1628.264,1652.011,1675.436,1708.296,1744.755,1777.773,1806.511,1832.504,1855.706,969.4562,1104.085,1386.882
-37.65766,884.0674,1136.796,1192.994,647.0541,851.8762,902.7423,947.1591,756.8239,2727.024,2397.762,2307.752,2057.931,1800.426,1789.174,1808.377,1842.602,1902.904,2000.732,2119.32,2259.776,2398.95,2533.848,2382.345,2145.056,1825.849,1761.847,1772.589,1787.353,1810.031,1843.292,1895.887,1963.681,2078.242,2207.312,2341.532,2470.421,2609.164,2740.409,2875.879,789.7041,841.2979,843.1074,909.9904,2843.246,2062.873,1671.823,1586.354,1612.323,1642.75,1666.765,1690.426,1723.59,1760.38,1793.701,1822.735,1849.015,1872.48,980.7868,1114.112,1399.435
-37.53754,888.5098,1142.427,1197.909,652.4746,857.5987,911.8711,955.8946,763.0682,2749.316,2416.447,2326.257,2075.086,1816.209,1804.942,1824.433,1859.116,1920.154,2019.11,2139.023,2281.063,2421.806,2558.126,2400.314,2161.437,1841.481,1777.215,1788.085,1803.09,1826.122,1859.858,1913.123,1981.722,2097.606,2228.148,2363.832,2494.061,2634.282,2766.925,2903.837,793.4352,846.1209,849.3578,919.9738,2866.956,2078.195,1684.928,1599.937,1626.378,1657.277,1681.564,1705.463,1738.935,1776.057,1809.684,1839.016,1865.586,1889.318,992.1178,1124.096,1412.037
-37.41742,892.8567,1147.916,1202.65,657.8698,863.2488,920.9523,964.5431,769.2988,2771.558,2435.06,2344.708,2092.22,1832.026,1820.754,1840.537,1875.682,1937.459,2037.55,2158.794,2302.426,2444.745,2582.495,2418.2,2177.75,1857.134,1792.619,1803.621,1818.87,1842.259,1876.474,1930.415,1999.823,2117.038,2249.057,2386.212,2517.787,2659.492,2793.541,2931.903,797.1183,850.9086,855.5763,929.9465,2890.627,2093.443,1697.995,1613.542,1640.466,1671.843,1696.407,1720.545,1754.328,1791.786,1825.721,1855.354,1882.217,1906.216,1003.446,1134.037,1424.687
-37.2973,897.1068,1153.26,1207.215,663.2383,868.8245,929.9825,973.1007,775.5142,2793.746,2453.597,2363.103,2109.331,1847.875,1836.606,1856.686,1892.297,1954.819,2056.052,2178.633,2323.864,2467.765,2606.953,2435.999,2193.993,1872.807,1808.06,1819.195,1834.693,1858.443,1893.141,1947.761,2017.983,2136.535,2270.038,2408.671,2541.599,2684.794,2820.256,2960.076,800.7526,855.6603,861.7616,939.9055,2914.256,2108.612,1711.02,1627.166,1654.586,1686.448,1711.29,1735.672,1769.77,1807.566,1841.811,1871.747,1898.904,1923.175,1014.769,1143.93,1437.382
-37.17718,901.2584,1158.457,1211.602,668.5786,874.3238,938.9584,981.5637,781.7134,2815.876,2472.055,2381.438,2126.415,1863.755,1852.5,1872.88,1908.96,1972.232,2074.612,2198.538,2345.375,2490.866,2631.497,2453.708,2210.162,1888.498,1823.536,1834.808,1850.556,1874.671,1909.856,1965.16,2036.2,2156.095,2291.089,2431.207,2565.492,2710.185,2847.066,2988.353,804.3373,860.3751,867.9121,949.848,2937.839,2123.698,1724.003,1640.809,1668.737,1701.09,1726.215,1750.843,1785.258,1823.395,1857.953,1888.195,1915.649,1940.192,1026.082,1153.773,1450.124
-37.05706,905.3101,1163.506,1215.809,673.8894,879.7449,947.8767,989.9284,787.8951,2837.942,2490.429,2399.708,2143.469,1879.663,1868.432,1889.117,1925.671,1989.698,2093.231,2218.507,2366.957,2514.045,2656.127,2471.323,2226.254,1904.206,1839.044,1850.456,1866.459,1890.942,1926.618,1982.611,2054.472,2175.717,2312.209,2453.816,2589.466,2735.663,2873.971,3016.732,807.8717,865.052,874.0265,959.7709,2961.37,2138.7,1736.939,1654.468,1682.918,1715.767,1741.179,1766.056,1800.791,1839.272,1874.146,1904.695,1932.448,1957.267,1037.382,1163.563,1462.91
-36.93694,909.2607,1168.404,1219.835,679.1692,885.0857,956.734,998.1912,794.058,2859.942,2508.716,2417.911,2160.491,1895.598,1884.402,1905.395,1942.428,2007.213,2111.905,2238.539,2388.608,2537.301,2680.838,2488.84,2242.265,1919.927,1854.585,1866.139,1882.399,1907.255,1943.426,2000.111,2072.799,2195.399,2333.396,2476.499,2613.519,2761.226,2900.966,3045.21,811.3549,869.6902,880.1035,969.6712,2984.845,2153.613,1749.827,1668.143,1697.126,1730.479,1756.18,1781.31,1816.368,1855.196,1890.388,1921.247,1949.302,1974.399,1048.667,1173.298,1475.74
-36.81682,913.1086,1173.149,1223.677,684.4167,890.3444,965.5269,1006.348,800.2009,2881.87,2526.911,2436.043,2177.478,1911.558,1900.408,1921.714,1959.228,2024.777,2130.635,2258.631,2410.327,2560.63,2705.63,2506.255,2258.191,1935.661,1870.156,1881.855,1898.376,1923.608,1960.278,2017.66,2091.178,2215.141,2354.648,2499.252,2637.648,2786.871,2928.051,3073.785,814.7863,874.2887,886.1415,979.5458,3008.26,2168.433,1762.664,1681.832,1711.361,1745.223,1771.219,1796.603,1831.988,1871.167,1906.679,1937.85,1966.209,1991.586,1059.933,1182.974,1488.614
-36.6967,916.8526,1177.739,1227.335,689.6303,895.5191,974.2522,1014.396,806.3226,2903.723,2545.012,2454.1,2194.426,1927.542,1916.449,1938.071,1976.072,2042.389,2149.418,2278.783,2432.112,2584.032,2730.501,2523.564,2274.03,1951.406,1885.755,1897.603,1914.388,1940,1977.173,2035.256,2109.608,2234.939,2375.963,2522.074,2661.851,2812.597,2955.222,3102.454,818.165,878.8468,892.1393,989.3916,3031.611,2183.159,1775.448,1695.533,1725.622,1760,1786.293,1811.935,1847.65,1887.181,1923.016,1954.501,1983.168,2008.828,1071.176,1192.589,1501.529
-36.57658,920.4914,1182.173,1230.807,694.8087,900.608,982.9064,1022.331,812.4219,2925.496,2563.013,2472.078,2211.332,1943.549,1932.523,1954.466,1992.957,2060.047,2168.252,2298.992,2453.961,2607.503,2755.448,2540.764,2289.778,1967.159,1901.382,1913.382,1930.433,1956.43,1994.109,2052.897,2128.087,2254.792,2397.339,2544.962,2686.126,2838.4,2982.478,3131.215,821.4903,883.3634,898.0955,999.2055,3054.893,2197.786,1788.176,1709.244,1739.906,1774.806,1801.4,1827.304,1863.352,1903.239,1939.4,1971.201,2000.177,2026.122,1082.393,1202.139,1514.486
-36.45646,924.0237,1186.45,1234.092,699.9505,905.6093,991.4863,1030.15,818.4974,2947.185,2580.911,2489.974,2228.194,1959.575,1948.628,1970.897,2009.882,2077.749,2187.137,2319.257,2475.872,2631.043,2780.468,2557.85,2305.432,1982.919,1917.034,1929.189,1946.511,1972.895,2011.086,2070.583,2146.614,2274.699,2418.774,2567.915,2710.471,2864.279,3009.815,3160.066,824.7616,887.8379,904.0086,1008.984,3078.103,2212.311,1800.846,1722.965,1754.213,1789.642,1816.541,1842.708,1879.092,1919.339,1955.827,1987.948,2017.235,2043.467,1093.58,1211.623,1527.484
-36.33634,927.4484,1190.566,1237.187,705.0543,910.5211,999.9886,1037.849,824.5479,2968.785,2598.702,2507.783,2245.009,1975.62,1964.764,1987.362,2026.845,2095.495,2206.07,2339.575,2497.843,2654.649,2805.561,2574.819,2320.988,1998.685,1932.711,1945.023,1962.619,1989.395,2028.1,2088.31,2165.187,2294.657,2440.267,2590.93,2734.883,2890.231,3037.232,3189.003,827.978,892.2692,909.8772,1018.725,3101.234,2226.732,1813.455,1736.693,1768.541,1804.505,1831.713,1858.147,1894.871,1935.48,1972.298,2004.74,2034.34,2060.863,1104.735,1221.036,1540.52
-36.21622,930.7644,1194.521,1240.094,710.1186,915.3418,1008.41,1045.425,830.5723,2990.293,2616.383,2525.503,2261.773,1991.682,1980.929,2003.86,2043.845,2113.281,2225.049,2359.947,2519.872,2678.319,2830.723,2591.667,2336.443,2014.453,1948.41,1960.884,1978.756,2005.928,2045.152,2106.079,2183.804,2314.666,2461.815,2614.006,2759.361,2916.254,3064.725,3218.024,831.139,896.6565,915.7001,1028.425,3124.283,2241.044,1826,1750.427,1782.888,1819.394,1846.914,1873.618,1910.686,1951.66,1988.81,2021.576,2051.493,2078.308,1115.854,1230.377,1553.595
-36.0961,933.9704,1198.314,1242.809,715.142,920.0696,1016.747,1052.875,836.5692,3011.703,2633.948,2543.13,2278.483,2007.759,1997.121,2020.39,2060.881,2131.108,2244.074,2380.368,2541.957,2702.05,2855.952,2608.39,2351.793,2030.223,1964.131,1976.768,1994.921,2022.492,2062.239,2123.887,2202.464,2334.723,2483.417,2637.14,2783.902,2942.345,3092.292,3247.126,834.2438,900.9991,921.4758,1038.08,3147.246,2255.245,1838.48,1764.165,1797.254,1834.308,1862.144,1889.122,1926.536,1967.877,2005.364,2038.455,2068.69,2095.8,1126.932,1239.643,1566.708
-35.97598,937.0655,1201.942,1245.332,720.1233,924.7028,1024.996,1060.194,842.5373,3033.012,2651.396,2560.66,2295.137,2023.849,2013.338,2036.949,2077.95,2148.972,2263.143,2400.838,2564.096,2725.841,2881.245,2624.985,2367.037,2045.991,1979.871,1992.676,2011.112,2039.087,2079.36,2141.732,2221.166,2354.826,2505.07,2660.33,2808.504,2968.502,3119.931,3276.307,837.2918,905.296,927.203,1047.688,3170.118,2269.331,1850.891,1777.906,1811.636,1849.245,1877.402,1904.655,1942.419,1984.132,2021.956,2055.375,2085.932,2113.339,1137.968,1248.83,1579.857
-35.85586,940.0486,1205.404,1247.663,725.0609,929.2397,1033.155,1067.38,848.4756,3054.216,2668.721,2578.089,2311.732,2039.95,2029.58,2053.537,2095.052,2166.874,2282.253,2421.355,2586.288,2749.689,2906.602,2641.447,2382.169,2061.757,1995.629,2008.604,2027.328,2055.709,2096.513,2159.613,2239.907,2374.973,2526.773,2683.574,2833.165,2994.723,3147.639,3305.564,840.2822,909.5465,932.8803,1057.245,3192.895,2283.3,1863.232,1791.648,1826.034,1864.203,1892.685,1920.217,1958.335,2000.422,2038.586,2072.335,2103.216,2130.923,1148.957,1257.936,1593.042
-35.73574,942.9188,1208.7,1249.801,729.9535,933.6787,1041.22,1074.43,854.3826,3075.309,2685.919,2595.414,2328.264,2056.062,2045.844,2070.152,2112.185,2184.81,2301.403,2441.917,2608.529,2773.592,2932.018,2657.774,2397.187,2077.518,2011.403,2024.552,2043.567,2072.359,2113.697,2177.529,2258.685,2395.163,2548.523,2706.87,2857.882,3021.004,3175.413,3334.893,843.2145,913.7496,938.5064,1066.748,3215.572,2297.147,1875.5,1805.389,1840.445,1879.182,1907.992,1935.807,1974.281,2016.746,2055.252,2089.334,2120.541,2148.549,1159.895,1266.959,1606.262
-35.61562,945.6751,1211.828,1251.745,734.7998,938.0183,1049.188,1081.34,860.2571,3096.288,2702.988,2612.63,2344.731,2072.181,2062.129,2086.792,2129.347,2202.78,2320.591,2462.522,2630.819,2797.548,2957.492,2673.961,2412.087,2093.273,2027.192,2040.519,2059.827,2089.034,2130.91,2195.478,2277.5,2415.394,2570.318,2730.215,2882.652,3047.344,3203.25,3364.293,846.088,917.9047,944.0799,1076.194,3238.145,2310.871,1887.692,1819.128,1854.868,1894.18,1923.322,1951.423,1990.257,2033.102,2071.953,2106.371,2137.905,2166.219,1170.779,1275.895,1619.515
-35.4955,948.3167,1214.786,1253.494,739.5983,942.2568,1057.055,1088.108,866.098,3117.149,2719.923,2629.736,2361.128,2088.306,2078.434,2103.455,2146.536,2220.781,2339.816,2483.168,2653.154,2821.555,2983.022,2690.005,2426.867,2109.019,2042.994,2056.501,2076.107,2105.732,2148.15,2213.457,2296.349,2435.664,2592.157,2753.607,2907.474,3073.739,3231.148,3393.76,848.9021,922.0109,949.5995,1085.58,3260.609,2324.467,1899.805,1832.863,1869.302,1909.195,1938.673,1967.063,2006.261,2049.489,2088.688,2123.443,2155.308,2183.928,1181.606,1284.742,1632.8
-35.37538,950.8427,1217.574,1255.048,744.3477,946.3928,1064.819,1094.73,871.9039,3137.887,2736.721,2646.726,2377.455,2104.436,2094.756,2120.141,2163.752,2238.813,2359.076,2503.854,2675.534,2845.61,3008.604,2705.901,2441.523,2124.754,2058.807,2072.499,2092.405,2122.453,2165.416,2231.466,2315.23,2455.971,2614.038,2777.044,2932.344,3100.188,3259.104,3423.292,851.6562,926.0673,955.0638,1094.902,3282.959,2337.933,1911.839,1846.593,1883.745,1924.226,1954.044,1982.726,2022.291,2065.906,2105.456,2140.549,2172.748,2201.677,1192.373,1293.496,1646.117
-35.25526,953.2524,1220.192,1256.407,749.0467,950.4247,1072.476,1101.203,877.6737,3158.498,2753.378,2663.598,2393.706,2120.568,2111.094,2136.847,2180.992,2256.873,2378.368,2524.576,2697.955,2869.71,3034.236,2721.647,2456.052,2140.476,2074.63,2088.51,2108.72,2139.194,2182.706,2249.503,2334.141,2476.312,2635.957,2800.523,2957.261,3126.687,3287.116,3452.885,854.3497,930.0733,960.4717,1104.158,3305.193,2351.266,1923.789,1860.315,1898.196,1939.271,1969.433,1998.411,2038.346,2082.351,2122.254,2157.689,2190.222,2219.464,1203.075,1302.157,1659.465
-35.13514,955.545,1222.637,1257.571,753.6939,954.3512,1080.023,1107.525,883.406,3178.977,2769.889,2680.347,2409.881,2136.7,2127.447,2153.572,2198.254,2274.959,2397.692,2545.334,2720.415,2893.854,3059.916,2737.239,2470.451,2156.184,2090.462,2104.532,2125.05,2155.953,2200.019,2267.565,2353.082,2496.687,2657.913,2824.043,2982.222,3153.233,3315.179,3482.536,856.982,934.028,965.8218,1113.344,3327.304,2364.462,1935.654,1874.028,1912.653,1954.328,1984.839,2014.116,2054.425,2098.823,2139.081,2174.86,2207.731,2237.287,1213.708,1310.719,1672.842
-35.01502,957.7198,1224.909,1258.539,758.288,958.1708,1087.458,1113.693,889.0996,3199.321,2786.252,2696.97,2425.974,2152.831,2143.813,2170.314,2215.538,2293.071,2417.045,2566.126,2742.913,2918.04,3085.641,2752.674,2484.717,2171.875,2106.299,2120.564,2141.393,2172.73,2217.353,2285.652,2372.049,2517.093,2679.904,2847.601,3007.225,3179.825,3343.292,3512.243,859.5527,937.9306,971.1127,1122.457,3349.289,2377.52,1947.432,1887.731,1927.114,1969.397,2000.261,2029.839,2070.526,2115.32,2155.936,2192.061,2225.273,2255.144,1224.271,1319.182,1686.247
-34.89489,959.7763,1227.007,1259.311,762.8277,961.8822,1094.778,1119.703,894.7534,3219.525,2802.463,2713.464,2441.984,2168.958,2160.189,2187.072,2232.841,2311.205,2436.425,2586.948,2765.446,2942.264,3111.409,2767.947,2498.846,2187.548,2122.142,2136.605,2157.748,2189.523,2234.706,2303.761,2391.042,2537.527,2701.927,2871.194,3032.266,3206.459,3371.451,3542.002,862.061,941.7805,976.3433,1131.494,3371.143,2390.435,1959.119,1901.421,1941.579,1984.476,2015.696,2045.579,2086.648,2131.841,2172.817,2209.291,2242.845,2273.035,1234.758,1327.542,1699.68
-34.77477,961.7138,1228.932,1259.888,767.3118,965.484,1101.978,1125.554,900.3661,3239.585,2818.517,2729.826,2457.907,2185.081,2176.575,2203.844,2250.162,2329.361,2455.831,2607.8,2788.013,2966.524,3137.217,2783.055,2512.835,2203.199,2137.987,2152.652,2174.113,2206.329,2252.076,2321.891,2410.058,2557.989,2723.981,2894.82,3057.344,3233.132,3399.654,3571.81,864.5066,945.5768,981.5122,1140.452,3392.863,2403.205,1970.714,1915.097,1956.044,1999.563,2031.143,2061.335,2102.789,2148.385,2189.723,2226.548,2260.446,2290.958,1245.167,1335.798,1713.138
-34.65465,963.5318,1230.681,1260.269,771.7388,968.975,1109.057,1131.243,905.9364,3259.497,2834.413,2746.051,2473.741,2201.196,2192.969,2220.627,2267.499,2347.537,2475.261,2628.68,2810.609,2990.818,3163.062,2797.996,2526.682,2218.828,2153.833,2168.704,2190.486,2223.148,2269.462,2340.039,2429.095,2578.476,2746.063,2918.476,3082.455,3259.843,3427.898,3601.665,866.8888,949.3189,986.6182,1149.328,3414.442,2415.826,1982.214,1928.757,1970.51,2014.656,2046.601,2077.105,2118.947,2164.949,2206.653,2243.83,2278.076,2308.911,1255.494,1343.945,1726.622
-34.53453,965.2298,1232.256,1260.455,776.1077,972.354,1116.012,1136.768,911.4633,3279.257,2850.145,2762.136,2489.482,2217.303,2209.369,2237.422,2284.85,2365.731,2494.712,2649.584,2833.234,3015.144,3188.942,2812.765,2540.383,2234.432,2169.679,2184.759,2206.866,2239.977,2286.862,2358.205,2448.152,2598.985,2768.171,2942.161,3107.597,3286.587,3456.179,3631.562,869.2072,953.0059,991.6602,1158.118,3435.878,2428.297,1993.617,1942.4,1984.973,2029.754,2062.068,2092.888,2135.122,2181.532,2223.604,2261.136,2295.732,2326.893,1265.736,1351.982,1740.13
-34.41441,966.8075,1233.655,1260.447,780.417,975.6197,1122.84,1142.125,916.9453,3298.86,2865.711,2778.078,2505.128,2233.398,2225.773,2254.225,2302.213,2383.941,2514.184,2670.512,2855.886,3039.498,3214.854,2827.359,2553.936,2250.01,2185.523,2200.816,2223.251,2256.814,2304.274,2376.386,2467.227,2619.516,2790.303,2965.872,3132.768,3313.362,3484.494,3661.499,871.4613,956.6373,996.6367,1166.82,3457.165,2440.614,2004.92,1956.023,1999.434,2044.855,2077.543,2108.681,2151.311,2198.133,2240.575,2278.465,2313.412,2344.902,1275.888,1359.906,1753.66
-34.29429,968.2643,1234.878,1260.244,784.6656,978.7711,1129.537,1147.313,922.3815,3318.303,2881.107,2793.873,2520.675,2249.481,2242.18,2271.035,2319.588,2402.165,2533.673,2691.461,2878.561,3063.878,3240.795,2841.775,2567.338,2265.558,2201.363,2216.873,2239.64,2273.659,2321.697,2394.58,2486.317,2640.065,2812.456,2989.606,3157.964,3340.165,3512.842,3691.473,873.6507,960.2122,1001.547,1175.43,3478.3,2452.775,2016.122,1969.626,2013.889,2059.958,2093.024,2124.484,2167.513,2214.75,2257.566,2295.814,2331.116,2362.936,1285.948,1367.715,1767.212
-34.17417,969.6001,1235.925,1259.847,788.8523,981.807,1136.103,1152.329,927.7705,3337.581,2896.329,2809.518,2536.121,2265.549,2258.588,2287.851,2336.972,2420.402,2553.178,2712.428,2901.257,3088.283,3266.763,2856.009,2580.584,2281.075,2217.198,2232.927,2256.029,2290.509,2339.128,2412.786,2505.421,2660.631,2834.627,3013.36,3183.184,3366.994,3541.217,3721.481,875.7749,963.7301,1006.389,1183.945,3499.278,2464.776,2027.22,1983.206,2028.337,2075.061,2108.508,2140.294,2183.726,2231.382,2274.573,2313.183,2348.841,2380.995,1295.913,1375.406,1780.785
-34.05405,970.8145,1236.795,1259.257,792.9758,984.7265,1142.533,1157.172,933.1112,3356.691,2911.374,2825.01,2551.463,2281.6,2274.995,2304.671,2354.363,2438.65,2572.698,2733.413,2923.973,3112.708,3292.754,2870.059,2593.674,2296.559,2233.024,2248.979,2272.419,2307.362,2356.567,2431.002,2524.537,2681.211,2856.816,3037.132,3208.424,3393.845,3569.618,3751.518,877.8334,967.1901,1011.162,1192.363,3520.095,2476.615,2038.212,1996.761,2042.777,2090.162,2123.996,2156.111,2199.949,2248.027,2291.596,2330.57,2366.586,2399.076,1305.778,1382.978,1794.377
-33.93393,971.9073,1237.49,1258.475,797.035,987.5284,1148.825,1161.839,938.4024,3375.628,2926.24,2840.345,2566.697,2297.633,2291.399,2321.492,2371.759,2456.906,2592.229,2754.412,2946.706,3137.152,3318.767,2883.921,2606.603,2312.008,2248.842,2265.024,2288.807,2324.218,2374.01,2449.226,2543.662,2701.804,2879.019,3060.921,3233.682,3420.716,3598.041,3781.582,879.8259,970.5918,1015.866,1200.681,3540.747,2488.29,2049.095,2010.29,2057.207,2105.26,2139.485,2171.932,2216.181,2264.683,2308.633,2347.973,2384.35,2417.177,1315.54,1390.426,1807.987
-33.81381,972.8783,1238.008,1257.502,801.0287,990.212,1154.976,1166.329,943.6429,3394.388,2940.921,2855.52,2581.821,2313.644,2307.799,2338.313,2389.159,2475.169,2611.771,2775.424,2969.453,3161.613,3344.798,2897.592,2619.37,2327.42,2264.649,2281.063,2305.191,2341.073,2391.457,2467.456,2562.796,2722.407,2901.234,3084.722,3258.954,3447.603,3626.484,3811.669,881.7519,973.9343,1020.498,1208.895,3561.229,2499.797,2059.868,2023.791,2071.626,2120.354,2154.973,2187.756,2232.419,2281.35,2325.682,2365.39,2402.131,2435.298,1325.197,1397.75,1821.614
-33.69369,973.7274,1238.35,1256.338,804.9558,992.7762,1160.985,1170.639,948.8317,3412.967,2955.416,2870.533,2596.833,2329.634,2324.192,2355.133,2406.562,2493.438,2631.321,2796.447,2992.212,3186.086,3370.844,2911.069,2631.971,2342.793,2280.443,2297.093,2321.57,2357.927,2408.906,2485.69,2581.935,2743.018,2923.458,3108.533,3284.239,3474.503,3654.942,3841.777,883.6111,977.2171,1025.058,1217.002,3581.537,2511.134,2070.528,2037.262,2086.031,2135.441,2170.459,2203.581,2248.662,2298.024,2342.742,2382.82,2419.926,2453.436,1334.744,1404.947,1835.257
-33.57357,974.4546,1238.516,1254.984,808.8151,995.2203,1166.849,1174.768,953.9675,3431.362,2969.721,2885.378,2611.729,2345.598,2340.578,2371.95,2423.964,2511.71,2650.877,2817.477,3014.981,3210.57,3396.903,2924.348,2644.403,2358.124,2296.222,2313.112,2337.942,2374.777,2426.354,2503.926,2601.078,2763.635,2945.69,3132.353,3309.533,3501.414,3683.412,3871.901,885.4031,980.4396,1029.544,1225,3601.667,2522.299,2081.073,2050.702,2100.421,2150.519,2185.941,2219.406,2264.908,2314.705,2359.812,2400.262,2437.736,2471.59,1344.179,1412.015,1848.915
-33.45345,975.0598,1238.507,1253.443,812.6056,997.5434,1172.566,1178.715,959.0492,3449.569,2983.832,2900.055,2626.506,2361.536,2356.954,2388.761,2441.365,2529.983,2670.437,2838.514,3037.757,3235.063,3422.971,2937.428,2656.665,2373.411,2311.985,2329.119,2354.304,2391.622,2443.801,2522.163,2620.223,2784.255,2967.927,3156.177,3334.834,3528.333,3711.893,3902.039,887.1276,983.6011,1033.956,1232.886,3621.615,2533.289,2091.501,2064.109,2114.795,2165.588,2201.417,2235.229,2281.157,2331.391,2376.889,2417.713,2455.557,2489.758,1353.498,1418.951,1862.586
-33.33333,975.5431,1238.323,1251.714,816.3261,999.7449,1178.132,1182.477,964.0757,3467.583,2997.747,2914.558,2641.161,2377.446,2373.319,2405.566,2458.763,2548.256,2689.999,2859.554,3060.538,3259.561,3449.047,2950.304,2668.753,2388.654,2327.73,2345.111,2370.656,2408.46,2461.243,2540.398,2639.368,2804.877,2990.166,3180.004,3360.138,3555.256,3740.379,3932.187,888.7842,986.701,1038.293,1240.657,3641.377,2544.102,2101.81,2077.48,2129.15,2180.645,2216.887,2251.048,2297.405,2348.081,2393.971,2435.172,2473.388,2507.938,1362.698,1425.754,1876.269
-33.21321,975.9046,1237.963,1249.799,819.9756,1001.824,1183.547,1186.053,969.0458,3485.401,3011.463,2928.886,2655.693,2393.325,2389.67,2422.362,2476.155,2566.526,2709.561,2880.596,3083.321,3284.061,3475.126,2962.975,2680.664,2403.848,2343.454,2361.088,2386.996,2425.288,2478.68,2558.629,2658.511,2825.499,3012.405,3203.832,3385.443,3582.18,3768.868,3962.341,890.3725,989.7388,1042.552,1248.31,3660.948,2554.735,2111.997,2090.815,2143.486,2195.69,2232.347,2266.862,2313.652,2364.772,2411.058,2452.638,2491.228,2526.129,1371.776,1432.42,1889.963
-33.09309,976.1443,1237.43,1247.701,823.5531,1003.78,1188.808,1189.443,973.9586,3503.02,3024.976,2943.035,2670.098,2409.172,2406.006,2439.147,2493.54,2584.792,2729.121,2901.637,3106.104,3308.562,3501.207,2975.437,2692.397,2418.994,2359.157,2377.047,2403.321,2442.107,2496.109,2576.855,2677.649,2846.117,3034.641,3227.656,3410.746,3609.102,3797.358,3992.497,891.8925,992.7139,1046.735,1255.842,3680.325,2565.186,2122.062,2104.112,2157.8,2210.719,2247.798,2282.67,2329.896,2381.463,2428.148,2470.108,2509.074,2544.33,1380.728,1438.949,1903.667
-32.97297,976.2625,1236.722,1245.419,827.0575,1005.613,1193.913,1192.644,978.8128,3520.434,3038.284,2957.002,2684.373,2424.984,2422.326,2455.92,2510.917,2603.052,2748.677,2922.676,3128.885,3333.06,3527.285,2987.687,2703.948,2434.087,2374.837,2392.986,2419.63,2458.912,2513.528,2595.074,2696.782,2866.731,3056.873,3251.475,3436.045,3636.02,3825.843,4022.654,893.3436,995.6257,1050.838,1263.251,3699.504,2575.452,2132.001,2117.368,2172.091,2225.732,2263.236,2298.468,2346.134,2398.153,2445.238,2487.581,2526.926,2562.537,1389.552,1445.338,1917.38
-32.85285,976.2594,1235.842,1242.956,830.4879,1007.321,1198.86,1195.656,983.6075,3537.642,3051.383,2970.784,2698.515,2440.759,2438.626,2472.679,2528.282,2621.303,2768.226,2943.709,3151.66,3357.552,3553.359,2999.723,2715.316,2449.127,2390.491,2408.904,2435.922,2475.704,2530.937,2613.283,2715.906,2887.337,3079.097,3275.286,3461.335,3662.93,3854.321,4052.806,894.7258,998.4736,1054.862,1270.535,3718.481,2585.532,2141.813,2130.582,2186.356,2240.726,2278.66,2314.256,2362.367,2414.84,2462.328,2505.055,2544.781,2580.751,1398.244,1451.586,1931.099
-32.73273,976.1353,1234.79,1240.314,833.8433,1008.905,1203.647,1198.478,988.3415,3554.639,3064.271,2984.379,2712.523,2456.496,2454.906,2489.421,2545.635,2639.545,2787.768,2964.735,3174.428,3382.036,3579.425,3011.542,2726.498,2464.11,2406.117,2424.799,2452.193,2492.479,2548.332,2631.482,2735.019,2907.933,3101.312,3299.086,3486.615,3689.829,3882.789,4082.951,896.0386,1001.257,1058.805,1277.69,3737.251,2595.422,2151.495,2143.752,2200.595,2255.701,2294.069,2330.033,2378.591,2431.521,2479.415,2522.529,2562.637,2598.968,1406.802,1457.689,1944.825
-32.61261,975.8906,1233.566,1237.493,837.1227,1010.364,1208.272,1201.109,993.0138,3571.421,3076.945,2997.783,2726.393,2472.193,2471.164,2506.146,2562.973,2657.774,2807.299,2985.752,3197.186,3406.51,3605.481,3023.141,2737.491,2479.036,2421.715,2440.669,2468.443,2509.236,2565.712,2649.667,2754.12,2928.518,3123.514,3322.872,3511.882,3716.713,3911.244,4113.085,897.2821,1003.976,1062.667,1284.714,3755.812,2605.122,2161.047,2156.877,2214.806,2270.654,2309.46,2345.796,2394.805,2448.196,2496.499,2540.001,2580.494,2617.187,1415.223,1463.647,1958.555
-32.49249,975.5256,1232.173,1234.497,840.3252,1011.697,1212.734,1203.548,997.6234,3587.985,3089.403,3010.994,2740.123,2487.847,2487.397,2522.852,2580.296,2675.989,2826.818,3006.756,3219.931,3430.969,3631.523,3034.519,2748.294,2493.902,2437.282,2456.513,2484.67,2525.973,2583.075,2667.836,2773.207,2949.088,3145.701,3346.643,3537.132,3743.581,3939.681,4143.203,898.4558,1006.629,1066.447,1291.605,3774.158,2614.629,2170.466,2169.954,2228.987,2285.583,2324.833,2361.543,2411.008,2464.863,2513.576,2557.468,2598.349,2635.407,1423.503,1469.458,1972.289
-32.37237,975.0408,1230.609,1231.327,843.45,1012.905,1217.03,1205.794,1002.169,3604.328,3101.64,3024.008,2753.71,2503.457,2503.604,2539.536,2597.599,2694.189,2846.322,3027.747,3242.661,3455.413,3657.548,3045.672,2758.904,2508.706,2452.816,2472.327,2500.872,2542.689,2600.419,2685.989,2792.277,2969.642,3167.872,3370.394,3562.363,3770.427,3968.098,4173.304,899.5596,1009.217,1070.143,1298.359,3792.287,2623.941,2179.75,2182.982,2243.136,2300.488,2340.185,2377.273,2427.198,2481.52,2530.646,2574.931,2616.2,2653.625,1431.64,1475.12,1986.024
-32.25225,974.4367,1228.878,1227.985,846.4962,1013.986,1221.161,1207.846,1006.65,3620.446,3113.656,3036.824,2767.151,2519.02,2519.784,2556.196,2614.883,2712.37,2865.809,3048.72,3265.374,3479.836,3683.553,3056.598,2769.318,2523.446,2468.315,2488.112,2517.047,2559.381,2617.742,2704.122,2811.328,2990.177,3190.022,3394.124,3587.571,3797.25,3996.491,4203.382,900.5935,1011.738,1073.755,1304.976,3810.195,2633.055,2188.897,2195.96,2257.252,2315.365,2355.514,2392.985,2443.372,2498.165,2547.706,2592.386,2634.046,2671.84,1439.632,1480.631,1999.761
-32.13213,973.7137,1226.979,1224.472,849.463,1014.942,1225.123,1209.706,1011.066,3636.335,3125.446,3049.438,2780.444,2534.535,2535.933,2572.832,2632.145,2730.532,2885.278,3069.675,3288.066,3504.238,3709.535,3067.295,2779.536,2538.119,2483.778,2503.864,2533.192,2576.048,2635.043,2722.235,2830.358,3010.691,3212.15,3417.829,3612.754,3824.046,4024.857,4233.435,901.5571,1014.193,1077.282,1311.452,3827.877,2641.97,2197.906,2208.885,2271.332,2330.214,2370.82,2408.676,2459.53,2514.796,2564.756,2609.831,2651.885,2690.05,1447.474,1485.989,2013.497
-32.01201,972.8725,1224.915,1220.792,852.3495,1015.772,1228.916,1211.371,1015.414,3651.993,3137.01,3061.849,2793.587,2549.999,2552.051,2589.44,2649.382,2748.671,2904.726,3090.609,3310.735,3528.615,3735.492,3077.76,2789.554,2552.725,2499.203,2519.582,2549.308,2592.687,2652.319,2740.324,2849.366,3031.182,3234.253,3441.507,3637.909,3850.812,4053.192,4263.459,902.4504,1016.58,1080.723,1317.785,3845.331,2650.685,2206.775,2221.756,2285.376,2345.033,2386.1,2424.345,2475.67,2531.413,2581.793,2627.266,2669.715,2708.254,1455.166,1491.193,2027.232
-31.89189,971.9137,1222.686,1216.946,855.1549,1016.474,1232.538,1212.842,1019.695,3667.416,3148.343,3074.052,2806.577,2565.411,2568.136,2606.02,2666.594,2766.787,2924.151,3111.52,3333.379,3552.964,3761.42,3087.991,2799.371,2567.26,2514.587,2535.265,2565.391,2609.297,2669.568,2758.388,2868.348,3051.647,3256.328,3465.155,3663.033,3877.545,4081.493,4293.45,903.2733,1018.9,1084.078,1323.973,3862.553,2659.197,2215.502,2234.57,2299.381,2359.82,2401.352,2439.99,2491.789,2548.012,2598.815,2644.689,2687.535,2726.449,1462.703,1496.242,2040.963
-31.77177,970.838,1220.294,1212.936,857.8786,1017.051,1235.988,1214.118,1023.908,3682.601,3159.445,3086.046,2819.412,2580.769,2584.185,2622.569,2683.779,2784.877,2943.551,3132.404,3355.996,3577.283,3787.316,3097.987,2808.985,2581.724,2529.93,2550.909,2581.439,2625.877,2686.789,2776.425,2887.304,3072.084,3278.374,3488.77,3688.122,3904.24,4109.756,4323.404,904.0257,1021.152,1087.345,1330.014,3879.538,2667.504,2224.086,2247.327,2313.346,2374.574,2416.575,2455.61,2507.887,2564.593,2615.821,2662.097,2705.342,2744.633,1470.084,1501.134,2054.69
-31.65165,969.646,1217.74,1208.766,860.5197,1017.501,1239.264,1215.2,1028.051,3697.545,3170.312,3097.829,2832.089,2596.07,2600.198,2639.085,2700.933,2802.939,2962.923,3153.261,3378.581,3601.569,3813.178,3107.744,2818.393,2596.113,2545.229,2566.515,2597.452,2642.423,2703.98,2794.432,2906.23,3092.491,3300.387,3512.349,3713.175,3930.897,4137.978,4353.319,904.7074,1023.335,1090.524,1335.906,3896.285,2675.605,2232.524,2260.025,2327.269,2389.292,2431.767,2471.202,2523.961,2581.154,2632.81,2679.489,2723.135,2762.806,1477.306,1505.868,2068.411
-31.53153,968.3387,1215.026,1204.437,863.0777,1017.825,1242.367,1216.088,1032.123,3712.245,3180.942,3109.397,2844.606,2611.312,2616.171,2655.567,2718.057,2820.971,2982.266,3174.087,3401.134,3625.818,3839.001,3117.262,2827.595,2610.425,2560.483,2582.079,2613.427,2658.935,2721.139,2812.409,2925.124,3112.865,3322.365,3535.89,3738.187,3957.51,4166.156,4383.189,905.3186,1025.449,1093.615,1341.646,3912.789,2683.499,2240.816,2272.661,2341.149,2403.972,2446.927,2486.765,2540.01,2597.693,2649.778,2696.863,2740.912,2780.964,1484.367,1510.441,2082.126
-31.41141,966.9167,1212.153,1199.951,865.5518,1018.023,1245.295,1216.781,1036.125,3726.697,3191.334,3120.75,2856.96,2626.495,2632.103,2672.012,2735.146,2838.971,3001.577,3194.88,3423.651,3650.028,3864.783,3126.538,2836.587,2624.66,2575.688,2597.6,2629.361,2675.41,2738.263,2830.352,2943.985,3133.205,3344.306,3559.39,3763.155,3984.077,4194.286,4413.011,905.859,1027.495,1096.616,1347.233,3929.047,2691.183,2248.96,2285.235,2354.983,2418.614,2462.052,2502.298,2556.032,2614.207,2666.726,2714.217,2758.671,2799.107,1491.264,1514.854,2095.832
-31.29129,965.3809,1209.124,1195.312,867.9413,1018.094,1248.047,1217.281,1040.054,3740.899,3201.485,3131.883,2869.15,2641.615,2647.993,2688.42,2752.201,2856.938,3020.855,3215.638,3446.129,3674.196,3890.521,3135.57,2845.37,2638.815,2590.845,2613.076,2645.255,2691.847,2755.351,2848.26,2962.81,3153.507,3366.206,3582.847,3788.078,4010.594,4222.364,4442.782,906.3287,1029.471,1099.526,1352.666,3945.055,2698.656,2256.953,2297.744,2368.77,2433.216,2477.141,2517.798,2572.025,2630.697,2683.65,2731.55,2776.41,2817.232,1497.995,1519.105,2109.528
-31.17117,963.7322,1205.939,1190.522,870.2458,1018.04,1250.622,1217.587,1043.91,3754.848,3211.392,3142.796,2881.173,2656.671,2663.838,2704.787,2769.218,2874.869,3040.096,3236.359,3468.567,3698.319,3916.212,3144.356,2853.94,2652.887,2605.951,2628.505,2661.104,2708.244,2772.401,2866.131,2981.598,3173.769,3388.064,3606.256,3812.952,4037.058,4250.387,4472.499,906.7276,1031.377,1102.346,1357.941,3960.811,2705.917,2264.796,2310.187,2382.509,2447.775,2492.192,2533.263,2587.988,2647.159,2700.549,2748.86,2794.129,2835.338,1504.558,1523.192,2123.213
-31.05105,961.9715,1202.601,1185.583,872.4646,1017.86,1253.019,1217.7,1047.692,3768.541,3221.055,3153.486,2893.027,2671.66,2679.637,2721.113,2786.196,2892.762,3059.3,3257.04,3490.962,3722.395,3941.853,3152.895,2862.297,2666.875,2621.003,2643.886,2676.909,2724.598,2789.412,2883.963,3000.345,3193.99,3409.876,3629.616,3837.773,4063.466,4278.352,4502.156,907.0559,1033.213,1105.075,1363.058,3976.311,2712.964,2272.486,2322.561,2396.197,2462.29,2507.204,2548.693,2603.919,2663.592,2717.421,2766.145,2811.823,2853.423,1510.95,1527.114,2136.886
-30.93093,960.0999,1199.111,1180.498,874.5971,1017.555,1255.239,1217.621,1051.4,3781.975,3230.47,3163.95,2904.71,2686.582,2695.388,2737.395,2803.134,2910.615,3078.463,3277.679,3513.31,3746.42,3967.44,3161.185,2870.438,2680.777,2636.001,2659.216,2692.666,2740.908,2806.38,2901.754,3019.051,3214.166,3431.64,3652.923,3862.539,4089.815,4306.254,4531.751,907.3135,1034.978,1107.711,1368.015,3991.552,2719.796,2280.021,2334.866,2409.834,2476.76,2522.175,2564.085,2619.815,2679.994,2734.265,2783.403,2829.493,2871.484,1517.171,1530.872,2150.545
-30.81081,958.1183,1195.471,1175.27,876.643,1017.125,1257.28,1217.35,1055.032,3795.148,3239.637,3174.188,2916.219,2701.433,2711.089,2753.631,2820.028,2928.426,3097.584,3298.273,3535.609,3770.392,3992.971,3169.224,2878.362,2694.591,2650.943,2674.494,2708.375,2757.172,2823.305,2919.501,3037.712,3234.296,3453.354,3676.175,3887.247,4116.102,4334.091,4561.279,907.5005,1036.674,1110.255,1372.809,4006.532,2726.412,2287.402,2347.1,2423.416,2491.182,2537.102,2579.438,2635.676,2696.364,2751.079,2800.632,2847.136,2889.52,1523.217,1534.462,2164.189
-30.69069,956.0279,1191.683,1169.902,878.6016,1016.571,1259.142,1216.888,1058.589,3808.056,3248.553,3184.196,2927.553,2716.212,2726.737,2769.82,2836.877,2946.193,3116.661,3318.821,3557.858,3794.308,4018.442,3177.012,2886.069,2708.315,2665.826,2689.719,2724.032,2773.389,2840.184,2937.203,3056.327,3254.377,3475.015,3699.37,3911.893,4142.322,4361.859,4590.738,907.6169,1038.298,1112.706,1377.441,4021.247,2732.81,2294.625,2359.261,2436.944,2505.555,2551.985,2594.75,2651.5,2712.699,2767.86,2817.831,2864.751,2907.53,1529.087,1537.886,2177.817
-30.57057,953.8296,1187.75,1164.396,880.4725,1015.893,1260.825,1216.236,1062.068,3820.698,3257.218,3193.974,2938.709,2730.917,2742.332,2785.959,2853.68,2963.915,3135.691,3339.319,3580.052,3818.164,4043.85,3184.546,2893.556,2721.948,2680.649,2704.887,2739.638,2789.556,2857.015,2954.857,3074.894,3274.407,3496.621,3722.503,3936.475,4168.473,4389.555,4620.123,907.6629,1039.851,1115.063,1381.908,4035.693,2738.99,2301.691,2371.347,2450.414,2519.877,2566.821,2610.019,2667.285,2728.998,2784.608,2834.998,2882.335,2925.51,1534.78,1541.141,2191.427
-30.45045,951.5246,1183.673,1158.756,882.2553,1015.092,1262.328,1215.395,1065.47,3833.071,3265.628,3203.518,2949.686,2745.546,2757.872,2802.048,2870.434,2981.589,3154.672,3359.765,3602.19,3841.959,4069.193,3191.825,2900.822,2735.486,2695.409,2719.998,2755.188,2805.671,2873.797,2972.463,3093.41,3294.383,3518.168,3745.573,3960.99,4194.552,4417.174,4649.43,907.6385,1041.332,1117.326,1386.208,4049.869,2744.95,2308.597,2383.357,2463.825,2534.147,2581.609,2625.243,2683.028,2745.26,2801.32,2852.131,2899.886,2943.461,1540.292,1544.227,2205.017
-30.33033,949.1142,1179.454,1152.984,883.9497,1014.168,1263.652,1214.366,1068.793,3845.172,3273.783,3212.828,2960.481,2760.098,2773.354,2818.083,2887.137,2999.212,3173.602,3380.158,3624.269,3865.689,4094.467,3198.848,2907.866,2748.929,2710.107,2735.049,2770.683,2821.733,2890.527,2990.017,3111.873,3314.303,3539.655,3768.577,3985.435,4220.555,4444.714,4678.656,907.5439,1042.742,1119.495,1390.342,4063.772,2750.69,2315.343,2395.289,2477.177,2548.362,2596.348,2640.421,2698.729,2761.482,2817.995,2869.227,2917.403,2961.379,1545.623,1547.144,2218.588
-30.21021,946.5994,1175.096,1147.083,885.5552,1013.122,1264.796,1213.151,1072.037,3856.999,3281.68,3221.902,2971.093,2774.57,2788.777,2834.064,2903.788,3016.784,3192.478,3400.495,3646.287,3889.351,4119.669,3205.614,2914.687,2762.275,2724.738,2750.04,2786.119,2837.74,2907.204,3007.518,3130.281,3334.165,3561.078,3791.512,4009.806,4246.479,4472.171,4707.797,907.3792,1044.08,1121.569,1394.306,4077.399,2756.207,2321.927,2407.141,2490.466,2562.521,2611.034,2655.551,2714.386,2777.663,2834.631,2886.287,2934.885,2979.262,1550.771,1549.89,2232.136
-30.09009,943.9816,1170.601,1141.056,887.0716,1011.954,1265.76,1211.75,1075.202,3868.55,3289.32,3230.737,2981.52,2788.96,2804.139,2849.987,2920.385,3034.303,3211.3,3420.772,3668.24,3912.942,4144.795,3212.121,2921.284,2775.521,2739.302,2764.967,2801.496,2853.69,2923.825,3024.963,3148.632,3353.966,3582.436,3814.374,4034.101,4272.321,4499.541,4736.849,907.1446,1045.347,1123.547,1398.101,4090.747,2761.502,2328.349,2418.913,2503.692,2576.623,2625.668,2670.631,2729.997,2793.8,2851.226,2903.307,2952.328,2997.11,1555.735,1552.465,2245.661
-29.96997,941.262,1165.97,1134.907,888.4986,1010.666,1266.545,1210.165,1078.286,3879.822,3296.7,3239.333,2991.761,2803.266,2819.438,2865.853,2936.925,3051.765,3230.064,3440.989,3690.126,3936.46,4169.844,3218.368,2927.656,2788.666,2753.797,2779.83,2816.811,2869.581,2940.389,3042.351,3166.925,3373.705,3603.725,3837.162,4058.316,4298.078,4526.821,4765.808,906.8403,1046.541,1125.43,1401.725,4103.813,2766.574,2334.607,2430.601,2516.852,2590.665,2640.246,2685.66,2745.56,2809.893,2867.778,2920.285,2969.732,3014.919,1560.513,1554.869,2259.162
-29.84985,938.4419,1161.207,1128.638,889.8358,1009.258,1267.151,1208.397,1081.29,3890.814,3303.819,3247.688,3001.812,2817.488,2834.672,2881.658,2953.408,3069.17,3248.768,3461.143,3711.942,3959.902,4194.811,3224.356,2933.801,2801.708,2768.221,2794.626,2832.062,2885.411,2956.895,3059.68,3185.156,3393.378,3624.944,3859.872,4082.449,4323.745,4554.008,4794.672,906.4663,1047.663,1127.217,1405.178,4116.596,2771.422,2340.7,2442.206,2529.946,2604.647,2654.768,2700.635,2761.073,2825.94,2884.286,2937.221,2987.094,3032.689,1565.104,1557.102,2272.636
-29.72973,935.5227,1156.314,1122.251,891.0831,1007.731,1267.577,1206.448,1084.212,3901.524,3310.676,3255.801,3011.673,2831.622,2849.84,2897.4,2969.83,3086.514,3267.411,3481.231,3733.687,3983.265,4219.694,3230.081,2939.719,2814.645,2782.573,2809.354,2847.248,2901.178,2973.339,3076.948,3203.323,3412.984,3646.089,3882.502,4106.497,4349.321,4581.097,4823.435,906.0231,1048.713,1128.908,1408.458,4129.092,2776.045,2346.628,2453.724,2542.971,2618.566,2669.231,2715.556,2776.535,2841.938,2900.747,2954.112,3004.413,3050.417,1569.507,1559.162,2286.083
-29.60961,932.5057,1151.293,1115.752,892.2403,1006.086,1267.825,1204.32,1087.052,3911.949,3317.27,3263.669,3021.342,2845.667,2864.939,2913.079,2986.19,3103.797,3285.989,3501.251,3755.357,4006.546,4244.49,3235.545,2945.41,2827.476,2796.85,2824.012,2862.368,2916.881,2989.72,3094.152,3221.426,3432.521,3667.158,3905.049,4130.457,4374.801,4608.086,4852.095,905.5108,1049.69,1130.502,1411.564,4141.3,2780.443,2352.389,2465.156,2555.926,2632.42,2683.635,2730.42,2791.944,2857.886,2917.161,2970.956,3021.686,3068.101,1573.72,1561.05,2299.502
-29.48949,929.3923,1146.146,1109.141,893.3072,1004.324,1267.895,1202.015,1089.809,3922.087,3323.6,3271.292,3030.817,2859.621,2879.969,2928.692,3002.487,3121.017,3304.502,3521.2,3776.95,4029.742,4269.195,3240.746,2950.871,2840.198,2811.051,2838.598,2877.418,2932.518,3006.036,3111.291,3239.46,3451.985,3688.148,3927.51,4154.325,4400.183,4634.97,4880.647,904.9295,1050.595,1132,1414.496,4153.217,2784.615,2357.983,2476.498,2568.809,2646.208,2697.976,2745.226,2807.299,2873.782,2933.525,2987.752,3038.913,3085.74,1577.743,1562.765,2312.89
-29.36937,926.1839,1140.876,1102.424,894.2837,1002.445,1267.787,1199.533,1092.483,3931.938,3329.665,3278.669,3040.097,2873.482,2894.927,2944.237,3018.718,3138.17,3322.947,3541.077,3798.463,4052.85,4293.806,3245.683,2956.104,2852.81,2825.174,2853.111,2892.398,2948.087,3022.286,3128.362,3257.425,3471.374,3709.058,3949.882,4178.099,4425.462,4661.747,4909.087,904.2797,1051.427,1133.4,1417.254,4164.841,2788.56,2363.408,2487.75,2581.619,2659.929,2712.255,2759.972,2822.597,2889.625,2949.837,3004.497,3056.091,3103.331,1581.574,1564.307,2326.247
-29.24925,922.8821,1135.485,1095.602,895.1697,1000.452,1267.502,1196.877,1095.074,3941.498,3335.463,3285.799,3049.181,2887.249,2909.811,2959.713,3034.881,3155.256,3341.321,3560.879,3819.893,4075.868,4318.321,3250.355,2961.106,2865.311,2839.217,2867.548,2907.306,2963.586,3038.467,3145.365,3275.319,3490.687,3729.884,3972.163,4201.775,4450.637,4688.413,4937.413,903.5616,1052.187,1134.703,1419.836,4176.17,2792.279,2368.664,2498.909,2594.354,2673.581,2726.468,2774.656,2837.837,2905.412,2966.096,3021.191,3073.218,3120.873,1585.213,1565.677,2339.571
-29.12913,919.4882,1129.976,1088.678,895.9651,998.3437,1267.041,1194.05,1097.58,3950.766,3340.995,3292.679,3058.066,2900.92,2924.62,2975.117,3050.975,3172.272,3359.623,3580.604,3841.239,4098.793,4342.736,3254.763,2965.877,2877.698,2853.179,2881.909,2922.139,2979.013,3054.578,3162.296,3293.138,3509.921,3750.624,3994.35,4225.352,4475.704,4714.965,4965.621,902.7755,1052.874,1135.909,1422.242,4187.201,2795.77,2373.751,2509.976,2607.013,2687.161,2740.614,2789.277,2853.017,2921.143,2982.3,3037.83,3090.292,3138.365,1588.658,1566.873,2352.861
-29.00901,916.0038,1124.352,1081.657,896.6699,996.1227,1266.405,1191.052,1100.002,3959.742,3346.26,3299.31,3066.752,2914.492,2939.351,2990.449,3066.998,3189.217,3377.85,3600.249,3862.497,4121.621,4367.049,3258.906,2970.418,2889.969,2867.058,2896.19,2936.897,2994.367,3070.616,3179.154,3310.882,3529.074,3771.275,4016.44,4248.825,4500.66,4741.399,4993.705,901.9216,1053.488,1137.018,1424.472,4197.933,2799.034,2378.667,2520.947,2619.593,2700.669,2754.692,2803.833,2868.136,2936.814,2998.448,3054.414,3107.312,3155.803,1591.91,1567.896,2366.115
-28.88889,912.4304,1118.615,1074.541,897.2841,993.7899,1265.594,1187.887,1102.34,3968.422,3351.256,3305.691,3075.236,2927.965,2954.004,3005.706,3082.948,3206.088,3396.001,3619.812,3883.666,4144.351,4391.255,3262.783,2974.726,2902.124,2880.852,2910.392,2951.577,3009.646,3086.581,3195.937,3328.548,3548.144,3791.835,4038.431,4272.192,4525.501,4767.711,5021.664,901.0004,1054.03,1138.029,1426.525,4208.365,2802.07,2383.412,2531.822,2632.094,2714.103,2768.7,2818.323,2883.191,2952.426,3014.536,3070.941,3124.276,3173.187,1594.966,1568.747,2379.333
-28.76877,908.7696,1112.768,1067.334,897.8077,991.3463,1264.609,1184.556,1104.591,3976.806,3355.983,3311.819,3083.519,2941.336,2968.576,3020.886,3098.823,3222.884,3414.073,3639.292,3904.741,4166.979,4415.353,3266.395,2978.803,2914.16,2894.56,2924.511,2966.178,3024.847,3102.469,3212.642,3346.133,3567.127,3812.302,4060.319,4295.45,4550.224,4793.898,5049.493,900.0122,1054.499,1138.943,1428.402,4218.493,2804.879,2387.985,2542.599,2644.514,2727.461,2782.636,2832.744,2898.181,2967.975,3030.565,3087.409,3141.182,3190.514,1597.828,1569.425,2392.512
-28.64865,905.0229,1106.812,1060.038,898.2409,988.7932,1263.452,1181.061,1106.757,3984.893,3360.442,3317.696,3091.597,2954.604,2983.066,3035.987,3114.621,3239.602,3432.064,3658.684,3925.722,4189.503,4439.339,3269.74,2982.648,2926.076,2908.18,2938.547,2980.697,3039.97,3118.28,3229.269,3363.637,3586.023,3832.673,4082.103,4318.596,4574.826,4819.957,5077.189,898.9572,1054.895,1139.759,1430.101,4228.317,2807.459,2392.385,2553.277,2656.852,2740.741,2796.499,2847.095,2913.105,2983.46,3046.531,3103.815,3158.028,3207.782,1600.494,1569.931,2405.651
-28.52853,901.1919,1100.752,1052.657,898.5835,986.1319,1262.124,1177.405,1108.837,3992.681,3364.63,3323.319,3099.472,2967.767,2997.472,3051.009,3130.341,3256.241,3449.973,3677.988,3946.605,4211.919,4463.211,3272.819,2986.26,2937.87,2921.71,2952.497,2995.134,3055.012,3134.01,3245.815,3381.057,3604.828,3852.945,4103.778,4341.627,4599.304,4845.885,5104.748,897.836,1055.219,1140.477,1431.623,4237.834,2809.812,2396.614,2563.855,2669.105,2753.943,2810.287,2861.374,2927.961,2998.88,3062.434,3120.159,3174.813,3224.99,1602.965,1570.264,2418.749
-28.40841,897.2783,1094.59,1045.194,898.836,983.3637,1260.625,1173.591,1110.831,4000.169,3368.549,3328.688,3107.14,2980.824,3011.792,3065.949,3145.981,3272.799,3467.796,3697.202,3967.388,4234.226,4486.964,3275.632,2989.639,2949.541,2935.149,2966.36,3009.487,3069.972,3149.66,3262.278,3398.39,3623.541,3873.117,4125.344,4364.541,4623.655,4871.678,5132.166,896.649,1055.47,1141.098,1432.969,4247.044,2811.936,2400.668,2574.33,2681.272,2767.064,2823.999,2875.581,2942.747,3014.232,3078.271,3136.438,3191.534,3242.136,1605.239,1570.426,2431.805
-28.28829,893.2836,1088.327,1037.652,898.9982,980.4898,1258.958,1169.62,1112.737,4007.356,3372.198,3333.803,3114.601,2993.771,3026.025,3080.805,3161.538,3289.274,3485.533,3716.322,3988.069,4256.42,4510.597,3278.178,2992.785,2961.087,2948.494,2980.134,3023.754,3084.848,3165.226,3278.657,3415.635,3642.16,3893.185,4146.796,4387.334,4647.875,4897.332,5159.439,895.3964,1055.649,1141.621,1434.137,4255.944,2813.833,2404.549,2584.701,2693.352,2780.103,2837.632,2889.712,2957.461,3029.516,3094.041,3152.651,3208.19,3259.218,1607.316,1570.417,2444.817
-28.16817,889.2096,1081.968,1030.034,899.0705,977.5117,1257.123,1165.495,1114.557,4014.241,3375.576,3338.663,3121.854,3006.609,3040.168,3095.576,3177.011,3305.664,3503.18,3735.346,4008.644,4278.499,4534.107,3280.458,2995.699,2972.507,2961.745,2993.818,3037.932,3099.639,3180.707,3294.948,3432.791,3660.681,3913.148,4168.133,4410.003,4671.963,4922.844,5186.565,894.0788,1055.756,1142.046,1435.128,4264.534,2815.502,2408.257,2594.968,2705.344,2793.058,2851.186,2903.767,2972.102,3044.728,3109.742,3168.796,3224.779,3276.234,1609.197,1570.236,2457.784
-28.04805,885.0578,1075.515,1022.344,899.0531,974.4308,1255.122,1161.219,1116.29,4020.822,3378.684,3343.267,3128.899,3019.336,3054.221,3110.26,3192.399,3321.966,3520.737,3754.273,4029.112,4300.459,4557.489,3282.473,2998.38,2983.799,2974.9,3007.411,3052.022,3114.341,3196.101,3311.152,3449.854,3679.104,3933.002,4189.352,4432.547,4695.913,4948.212,5213.54,892.6965,1055.79,1142.375,1435.943,4272.812,2816.944,2411.789,2605.129,2717.246,2805.928,2864.658,2917.744,2986.668,3059.869,3125.372,3184.872,3241.299,3293.183,1610.882,1569.886,2470.705
-27.92793,880.83,1068.97,1014.584,898.9463,971.2484,1252.956,1156.795,1117.935,4027.1,3381.521,3347.616,3135.733,3031.949,3068.182,3124.855,3207.699,3338.181,3538.2,3773.1,4049.471,4322.299,4580.743,3284.221,3000.828,2994.961,2987.957,3020.909,3066.02,3128.955,3211.407,3327.265,3466.822,3697.425,3952.746,4210.449,4454.961,4719.724,4973.431,5240.359,891.2501,1055.753,1142.606,1436.581,4280.776,2818.158,2415.147,2615.182,2729.056,2818.711,2878.047,2931.641,3001.158,3074.935,3140.93,3200.876,3257.749,3310.062,1612.37,1569.366,2483.578
-27.80781,876.5278,1062.336,1006.759,898.7502,967.9661,1250.628,1152.224,1119.492,4033.073,3384.088,3351.708,3142.356,3044.447,3082.048,3139.36,3222.91,3354.304,3555.568,3791.825,4069.716,4344.015,4603.863,3285.704,3003.043,3005.992,3000.915,3034.312,3079.926,3143.477,3226.622,3343.285,3483.695,3715.643,3972.377,4231.424,4477.243,4743.393,4998.499,5267.02,889.74,1055.644,1142.74,1437.044,4288.426,2819.146,2418.331,2625.127,2740.773,2831.406,2891.352,2945.457,3015.57,3089.926,3156.414,3216.806,3274.126,3326.87,1613.661,1568.676,2496.401
-27.68769,872.153,1055.617,998.8703,898.4652,964.5853,1248.138,1147.511,1120.962,4038.741,3386.384,3355.544,3148.768,3056.828,3095.819,3153.773,3238.031,3370.335,3572.84,3810.446,4089.848,4365.605,4626.849,3286.922,3005.026,3016.891,3013.772,3047.619,3093.737,3157.908,3241.745,3359.212,3500.47,3733.755,3991.893,4252.272,4499.391,4766.916,5023.411,5293.518,888.1666,1055.462,1142.777,1437.331,4295.761,2819.908,2421.339,2634.962,2752.395,2844.011,2904.571,2959.19,3029.901,3104.84,3171.823,3232.662,3290.429,3343.605,1614.757,1567.819,2509.174
-27.56757,867.7072,1048.814,990.9219,898.0917,961.1077,1245.488,1142.656,1122.343,4044.103,3388.41,3359.124,3154.967,3069.092,3109.492,3168.092,3253.058,3386.272,3590.012,3828.96,4109.861,4387.067,4649.696,3287.875,3006.777,3027.657,3026.526,3060.827,3107.452,3172.244,3256.774,3375.043,3517.145,3751.76,4011.291,4272.992,4521.401,4790.29,5048.166,5319.851,886.5306,1055.21,1142.718,1437.443,4302.779,2820.443,2424.172,2644.685,2763.922,2856.525,2917.703,2972.839,3044.152,3119.675,3187.154,3248.441,3306.656,3360.264,1615.656,1566.794,2521.896
-27.44745,863.1923,1041.931,982.9168,897.63,957.5346,1242.68,1137.664,1123.637,4049.158,3390.167,3362.446,3160.954,3081.236,3123.067,3182.316,3267.991,3402.113,3607.083,3847.366,4129.756,4408.397,4672.402,3288.565,3008.296,3038.287,3039.176,3073.935,3121.07,3186.484,3271.708,3390.776,3533.718,3769.655,4030.569,4293.581,4543.271,4813.513,5072.759,5346.015,884.8323,1054.886,1142.562,1437.38,4309.479,2820.753,2426.83,2654.296,2775.352,2868.947,2930.745,2986.401,3058.32,3134.429,3202.405,3264.142,3322.805,3376.848,1616.361,1565.602,2534.564
-27.32733,858.6098,1034.97,974.858,897.0806,953.8678,1239.716,1132.537,1124.842,4053.906,3391.653,3365.512,3166.726,3093.259,3136.541,3196.443,3282.828,3417.856,3624.051,3865.661,4149.528,4429.593,4694.965,3288.99,3009.583,3048.781,3051.721,3086.942,3134.589,3200.626,3286.544,3406.409,3550.187,3787.439,4049.725,4314.036,4564.998,4836.581,5097.188,5372.007,883.0724,1054.491,1142.31,1437.144,4315.862,2820.838,2429.312,2663.792,2786.683,2881.274,2943.697,2999.876,3072.403,3149.101,3217.577,3279.762,3338.876,3393.352,1616.87,1564.245,2547.177
-27.20721,853.9617,1027.934,966.7487,896.4437,950.1087,1236.598,1127.278,1125.959,4058.347,3392.871,3368.321,3172.284,3105.16,3149.913,3210.471,3297.568,3433.499,3640.914,3883.844,4169.177,4450.653,4717.381,3289.153,3010.639,3059.136,3064.159,3099.846,3148.007,3214.67,3301.282,3421.942,3566.55,3805.108,4068.757,4334.355,4586.579,4859.491,5121.449,5397.822,881.2513,1054.025,1141.963,1436.735,4321.925,2820.699,2431.619,2673.175,2797.914,2893.505,2956.557,3013.263,3086.4,3163.689,3232.665,3295.301,3354.865,3409.777,1617.185,1562.723,2559.735
-27.08709,849.2496,1020.826,958.5919,895.72,946.2591,1233.327,1121.89,1126.987,4062.48,3393.82,3370.874,3177.626,3116.936,3163.181,3224.399,3312.208,3449.041,3657.671,3901.911,4188.698,4471.574,4739.647,3289.054,3011.465,3069.353,3076.488,3112.646,3161.323,3228.613,3315.918,3437.371,3582.806,3822.661,4087.662,4354.536,4608.013,4882.241,5145.539,5423.458,879.3696,1053.489,1141.52,1436.154,4327.669,2820.337,2433.751,2682.44,2809.044,2905.639,2969.324,3026.558,3100.309,3178.191,3247.67,3310.757,3370.771,3426.119,1617.306,1561.038,2572.236
-26.96697,844.4752,1013.649,950.3906,894.9099,942.3205,1229.907,1116.376,1127.927,4066.305,3394.501,3373.17,3182.754,3128.587,3176.344,3238.225,3326.747,3464.48,3674.318,3919.862,4208.091,4492.353,4761.761,3288.694,3012.061,3079.43,3088.707,3125.34,3174.535,3242.453,3330.453,3452.695,3598.952,3840.097,4106.438,4374.575,4629.295,4904.828,5169.455,5448.911,877.4278,1052.882,1140.981,1435.402,4333.093,2819.752,2435.707,2691.589,2820.071,2917.675,2981.995,3039.762,3114.13,3192.607,3262.589,3326.127,3386.593,3442.378,1617.234,1559.19,2584.678
-26.84685,839.6405,1006.405,942.1479,894.0138,938.2948,1226.338,1110.739,1128.779,4069.823,3394.914,3375.209,3187.665,3140.111,3189.401,3251.948,3341.183,3479.814,3690.855,3937.693,4227.353,4512.987,4783.72,3288.073,3012.427,3089.364,3100.815,3137.926,3187.642,3256.19,3344.883,3467.913,3614.987,3857.412,4125.082,4394.471,4650.424,4927.249,5193.194,5474.179,875.4266,1052.205,1140.349,1434.48,4338.196,2818.946,2437.489,2700.619,2830.995,2929.611,2994.57,3052.872,3127.859,3206.934,3277.421,3341.41,3402.328,3458.551,1616.97,1557.18,2597.06
-26.72673,834.747,999.097,933.8667,893.0324,934.1834,1222.622,1104.981,1129.542,4073.032,3395.061,3376.993,3192.36,3151.507,3202.349,3265.565,3355.514,3495.041,3707.28,3955.403,4246.481,4533.476,4805.522,3287.192,3012.565,3099.156,3112.81,3150.404,3200.642,3269.821,3359.208,3483.022,3630.909,3874.606,4143.593,4414.221,4671.396,4949.5,5216.752,5499.256,873.3665,1051.458,1139.621,1433.388,4342.979,2817.918,2439.095,2709.53,2841.813,2941.445,3007.047,3065.887,3141.497,3221.172,3292.164,3356.605,3417.975,3474.637,1616.515,1555.011,2609.382
-26.60661,829.7966,991.7282,925.5501,891.9661,929.9882,1218.763,1099.106,1130.217,4075.934,3394.941,3378.52,3196.838,3162.773,3215.188,3279.077,3369.74,3510.16,3723.59,3972.99,4265.473,4553.815,4827.163,3286.054,3012.475,3108.804,3124.691,3162.771,3213.534,3283.345,3373.425,3498.022,3646.716,3891.675,4161.969,4433.823,4692.21,4971.58,5240.128,5524.142,871.2481,1050.642,1138.8,1432.128,4347.439,2816.671,2440.527,2718.32,2852.525,2953.177,3019.425,3078.806,3155.04,3235.317,3306.817,3371.71,3433.533,3490.634,1615.869,1552.682,2621.641
-26.48649,824.7911,984.301,917.2008,890.8157,925.7109,1214.762,1093.117,1130.804,4078.527,3394.557,3379.793,3201.099,3173.908,3227.915,3292.48,3383.858,3525.168,3739.783,3990.452,4284.328,4574.002,4848.642,3284.658,3012.158,3118.306,3136.457,3175.026,3226.316,3296.761,3387.534,3512.91,3662.406,3908.618,4180.207,4453.275,4712.863,4993.485,5263.317,5548.831,869.072,1049.757,1137.886,1430.701,4351.579,2815.204,2441.784,2726.989,2863.129,2964.805,3031.703,3091.626,3168.489,3249.369,3321.377,3386.724,3449,3506.54,1615.033,1550.195,2633.837
-26.36637,819.7322,976.8183,908.8219,889.5816,921.3533,1210.621,1087.017,1131.302,4080.813,3393.908,3380.811,3205.143,3184.911,3240.53,3305.774,3397.867,3540.065,3755.859,4007.787,4303.042,4594.036,4869.955,3283.005,3011.614,3127.663,3148.105,3187.169,3238.987,3310.066,3401.532,3527.684,3677.978,3925.434,4198.305,4472.573,4733.351,5015.213,5286.317,5573.321,866.8389,1048.803,1136.878,1429.109,4355.396,2813.52,2442.867,2735.535,2873.624,2976.327,3043.878,3104.348,3181.841,3263.327,3335.844,3401.644,3464.374,3522.354,1614.01,1547.553,2645.967
-26.24625,814.6217,969.2826,900.4161,888.2646,916.917,1206.343,1080.809,1131.713,4082.792,3392.996,3381.575,3208.969,3195.78,3253.031,3318.957,3411.766,3554.849,3771.815,4024.993,4321.615,4613.913,4891.099,3281.098,3010.845,3136.871,3159.635,3199.197,3251.546,3323.26,3415.418,3542.343,3693.429,3942.119,4216.261,4491.717,4753.674,5036.761,5309.125,5597.608,864.5494,1047.781,1135.778,1427.352,4358.891,2811.618,2443.777,2743.957,2884.008,2987.743,3055.949,3116.969,3195.095,3277.188,3350.216,3416.469,3479.653,3538.074,1612.799,1544.755,2658.032
-26.12613,809.4613,961.6968,891.9864,886.8653,912.4039,1201.93,1074.496,1132.035,4084.463,3391.821,3382.085,3212.578,3206.514,3265.417,3332.027,3425.552,3569.517,3787.649,4042.067,4340.042,4633.632,4912.073,3278.937,3009.852,3145.931,3171.046,3211.109,3263.99,3336.342,3429.191,3556.886,3708.758,3958.673,4234.073,4510.703,4773.828,5058.125,5331.738,5621.69,862.2041,1046.69,1134.586,1425.432,4362.065,2809.502,2444.513,2752.254,2894.282,2999.051,3067.916,3129.487,3208.249,3290.951,3364.491,3431.198,3494.835,3553.698,1611.403,1541.804,2670.029
-26.00601,804.2529,954.0635,883.5354,885.3843,907.8157,1197.385,1068.082,1132.27,4085.828,3390.386,3382.342,3215.969,3217.111,3277.686,3344.983,3439.224,3584.069,3803.359,4059.009,4358.323,4653.189,4932.873,3276.524,3008.635,3154.842,3182.336,3222.903,3276.319,3349.308,3442.849,3571.31,3723.964,3975.093,4251.738,4529.529,4793.81,5079.305,5354.153,5645.563,859.8036,1045.532,1133.303,1423.351,4364.917,2807.17,2445.076,2760.426,2904.443,3010.249,3079.777,3141.902,3221.302,3304.616,3378.668,3445.828,3509.92,3569.225,1609.822,1538.7,2681.958
-25.88589,798.9982,946.3853,875.066,883.8225,903.1543,1192.709,1061.568,1132.417,4086.887,3388.69,3382.347,3219.142,3227.571,3289.837,3357.824,3452.781,3598.502,3818.945,4075.815,4376.456,4672.583,4953.498,3273.86,3007.196,3163.601,3193.503,3234.58,3288.531,3362.159,3456.39,3585.615,3739.044,3991.378,4269.255,4548.193,4813.619,5100.296,5376.368,5669.225,857.3487,1044.306,1131.929,1421.109,4367.448,2804.626,2445.466,2768.471,2914.49,3021.337,3091.531,3154.212,3234.252,3318.179,3392.745,3460.359,3524.906,3584.652,1608.057,1535.447,2693.816
-25.76577,793.699,938.665,866.5809,882.1805,898.4215,1187.906,1054.959,1132.476,4087.64,3386.736,3382.1,3222.097,3237.893,3301.868,3370.548,3466.222,3612.816,3834.403,4092.485,4394.437,4691.811,4973.944,3270.946,3005.536,3172.209,3204.547,3246.136,3300.626,3374.892,3469.813,3599.798,3753.997,4007.525,4286.623,4566.692,4833.251,5121.097,5398.378,5692.672,854.84,1043.014,1130.465,1418.709,4369.657,2801.869,2445.684,2776.389,2924.422,3032.313,3103.175,3166.416,3247.099,3331.64,3406.721,3474.789,3539.79,3599.979,1606.111,1532.044,2705.604
-25.64565,788.357,930.9052,858.0828,880.459,893.6191,1182.977,1048.258,1132.449,4088.088,3384.525,3381.603,3224.835,3248.074,3313.778,3383.155,3479.544,3627.008,3849.733,4109.016,4412.266,4710.872,4994.209,3267.784,3003.656,3180.665,3215.467,3257.572,3312.6,3387.507,3483.116,3613.858,3768.821,4023.533,4303.837,4585.026,4852.706,5141.705,5420.182,5715.9,852.2781,1041.655,1128.912,1416.151,4371.545,2798.903,2445.731,2784.178,2934.238,3043.176,3114.71,3178.513,3259.841,3344.998,3420.594,3489.116,3554.572,3615.204,1603.985,1528.494,2717.319
-25.52553,782.974,923.1085,849.5742,878.659,888.7489,1177.925,1041.467,1132.334,4088.233,3382.057,3380.857,3227.356,3258.115,3325.566,3395.641,3492.746,3641.077,3864.933,4125.406,4429.94,4729.762,5014.291,3264.376,3001.557,3188.967,3226.26,3268.885,3324.454,3400.002,3496.299,3627.793,3783.514,4039.4,4320.898,4603.191,4871.979,5162.117,5441.778,5738.908,849.6639,1040.231,1127.269,1413.438,4373.112,2795.727,2445.607,2791.838,2943.937,3053.925,3126.133,3190.5,3272.476,3358.251,3434.363,3503.339,3569.25,3630.324,1601.68,1524.799,2728.961
-25.40541,777.5517,915.2775,841.0578,876.7811,883.8128,1172.753,1034.591,1132.133,4088.074,3379.335,3379.862,3229.659,3268.013,3337.23,3408.006,3505.827,3655.022,3880.001,4141.654,4447.456,4748.48,5034.188,3260.724,2999.241,3197.114,3236.926,3280.075,3336.186,3412.375,3509.359,3641.602,3798.076,4055.124,4337.802,4621.185,4891.07,5182.33,5463.161,5761.692,846.9979,1038.74,1125.539,1410.572,4374.36,2792.344,2445.313,2799.367,2953.518,3064.559,3137.443,3202.377,3285.003,3371.397,3448.026,3517.457,3583.821,3645.339,1599.198,1520.959,2740.528
-25.28529,772.0918,907.4147,832.5362,874.8262,878.8126,1167.464,1027.631,1131.845,4087.613,3376.359,3378.619,3231.745,3277.768,3348.77,3420.25,3518.786,3668.84,3894.934,4157.757,4464.814,4767.023,5053.896,3256.828,2996.708,3205.106,3247.465,3291.139,3347.794,3424.625,3522.295,3655.284,3812.503,4070.704,4354.549,4639.007,4909.975,5202.343,5484.33,5784.25,844.2809,1037.185,1123.721,1407.553,4375.287,2788.754,2444.849,2806.766,2962.979,3075.076,3148.64,3214.143,3297.42,3384.436,3461.582,3531.467,3598.286,3660.247,1596.541,1516.978,2752.019
-25.16517,766.5961,899.5228,824.0119,872.7951,873.7501,1162.059,1020.591,1131.472,4086.85,3373.132,3377.13,3233.614,3287.379,3360.184,3432.369,3531.62,3682.531,3909.733,4173.715,4482.011,4785.389,5073.414,3252.691,2993.96,3212.942,3257.873,3302.078,3359.278,3436.751,3535.106,3668.836,3826.796,4086.137,4371.135,4656.654,4928.693,5222.153,5505.281,5806.578,841.5136,1035.565,1121.816,1404.384,4375.896,2784.96,2444.216,2814.033,2972.321,3085.475,3159.722,3225.796,3309.727,3397.365,3475.03,3545.368,3612.642,3675.046,1593.71,1512.856,2763.432
-25.04505,761.0664,891.6041,815.4873,870.6887,868.6273,1156.542,1013.475,1131.013,4085.787,3369.655,3375.396,3235.266,3296.844,3371.47,3444.364,3544.329,3696.093,3924.395,4189.525,4499.046,4803.577,5092.739,3248.314,2991,3220.62,3268.151,3312.889,3370.636,3448.752,3547.79,3682.258,3840.952,4101.423,4387.56,4674.124,4947.221,5241.757,5526.013,5828.673,838.6967,1033.881,1119.825,1401.067,4376.187,2780.963,2443.416,2821.167,2981.541,3095.755,3170.688,3237.335,3321.922,3410.184,3488.367,3559.159,3626.887,3689.735,1590.707,1508.596,2774.768
-24.92492,755.5042,883.6613,806.9648,868.5079,863.4459,1150.915,1006.285,1130.468,4084.424,3365.93,3373.418,3236.703,3306.163,3382.628,3456.232,3556.912,3709.524,3938.918,4205.185,4515.915,4821.584,5111.869,3243.7,2987.827,3228.141,3278.298,3323.572,3381.867,3460.626,3560.346,3695.548,3854.969,4116.559,4403.821,4691.415,4965.557,5261.153,5546.523,5850.533,835.8309,1032.133,1117.749,1397.604,4376.161,2776.765,2442.447,2828.168,2990.638,3105.916,3181.536,3248.759,3334.004,3422.89,3501.594,3572.839,3641.021,3704.312,1587.534,1504.199,2786.024
-24.8048,749.9113,875.6967,798.447,866.2535,858.2078,1145.18,999.0239,1129.839,4082.764,3361.958,3371.197,3237.923,3315.334,3393.657,3467.974,3569.366,3722.824,3953.301,4220.695,4532.618,4839.407,5130.802,3238.85,2984.444,3235.504,3288.311,3334.126,3392.97,3472.372,3572.773,3708.704,3868.847,4131.543,4419.916,4708.525,4983.7,5280.339,5566.808,5872.156,832.9171,1030.322,1115.588,1393.995,4375.818,2772.367,2441.312,2835.035,2999.613,3115.955,3192.265,3260.066,3345.971,3435.484,3514.707,3586.406,3655.041,3718.776,1584.194,1499.667,2797.199
-24.68468,744.2894,867.7129,789.936,863.9265,852.9149,1139.342,991.6957,1129.125,4080.806,3357.741,3368.734,3238.929,3324.357,3404.554,3479.586,3581.692,3735.99,3967.543,4236.051,4549.152,4857.046,5149.536,3233.766,2980.852,3242.707,3298.191,3344.549,3403.943,3483.989,3585.069,3721.726,3882.583,4146.375,4435.844,4725.453,5001.646,5299.313,5586.865,5893.537,829.9558,1028.449,1113.344,1390.244,4375.16,2767.772,2440.012,2841.767,3008.463,3125.872,3202.875,3271.256,3357.823,3447.963,3527.707,3599.858,3668.947,3733.125,1580.687,1495.002,2808.293
-24.56456,738.6402,859.7121,781.4342,861.5279,847.569,1133.401,984.3031,1128.326,4078.553,3353.281,3366.032,3239.719,3333.23,3415.32,3491.068,3593.886,3749.022,3981.642,4251.253,4565.516,4874.498,5168.068,3228.451,2977.053,3249.75,3307.936,3354.84,3414.786,3495.476,3597.233,3734.611,3896.177,4161.052,4451.603,4742.196,5019.394,5318.072,5606.693,5914.676,826.948,1026.514,1111.017,1386.353,4374.187,2762.98,2438.547,2848.364,3017.188,3135.666,3213.364,3282.327,3369.558,3460.326,3540.591,3613.194,3682.736,3747.358,1577.016,1490.207,2819.304
-24.44444,732.9653,851.6969,772.9439,859.0585,842.172,1127.361,976.8492,1127.445,4076.006,3348.58,3363.091,3240.296,3341.953,3425.952,3502.42,3605.949,3761.917,3995.596,4266.299,4581.708,4891.76,5186.396,3222.906,2973.048,3256.633,3317.545,3364.998,3425.496,3506.83,3609.264,3747.359,3909.626,4175.573,4467.192,4758.753,5036.942,5336.614,5626.289,5935.568,823.8943,1024.517,1108.607,1382.323,4372.9,2757.994,2436.917,2854.825,3025.787,3145.336,3223.732,3293.278,3381.174,3472.572,3553.359,3626.414,3696.408,3761.473,1573.184,1485.283,2830.23
-24.32432,727.2664,843.6695,764.4672,856.5193,836.7257,1121.224,969.3369,1126.48,4073.167,3343.64,3359.913,3240.659,3350.525,3436.45,3513.639,3617.878,3774.675,4009.404,4281.187,4597.727,4908.832,5204.519,3217.133,2968.84,3263.354,3327.017,3375.023,3436.074,3518.052,3621.161,3759.968,3922.93,4189.937,4482.608,4775.122,5054.287,5354.937,5645.65,5956.212,820.7954,1022.459,1106.117,1378.157,4371.302,2752.816,2435.125,2861.149,3034.258,3154.88,3233.976,3304.108,3392.671,3484.7,3566.008,3639.515,3709.961,3775.468,1569.191,1480.231,2841.072
-24.2042,721.5451,835.6322,756.0063,853.9114,831.2321,1114.994,961.7694,1125.432,4070.036,3338.463,3356.499,3240.809,3358.945,3446.813,3524.724,3629.673,3787.294,4023.064,4295.915,4613.569,4925.711,5222.433,3211.135,2964.429,3269.913,3336.352,3384.913,3446.519,3529.14,3632.922,3772.436,3936.086,4204.141,4497.849,4791.3,5071.429,5373.038,5664.774,5976.605,817.6523,1020.341,1103.546,1373.856,4369.392,2747.447,2433.171,2867.336,3042.602,3164.298,3244.096,3314.816,3404.048,3496.708,3578.538,3652.495,3723.393,3789.343,1565.041,1475.055,2851.827
-24.08408,715.803,827.5873,747.5633,851.2357,825.6928,1108.673,954.1496,1124.302,4066.615,3333.05,3352.852,3240.747,3367.212,3457.039,3535.675,3641.333,3799.774,4036.576,4310.483,4629.235,4942.396,5240.138,3204.914,2959.818,3276.31,3345.547,3394.666,3456.828,3540.093,3644.546,3784.764,3949.094,4218.185,4512.916,4807.287,5088.364,5390.917,5683.66,5996.744,814.4656,1018.162,1100.895,1369.423,4367.173,2741.89,2431.056,2873.385,3050.818,3173.589,3254.091,3325.401,3415.302,3508.595,3590.948,3665.355,3736.704,3803.096,1560.736,1469.757,2862.496
-23.96396,710.0417,819.5371,739.1402,848.4931,820.1099,1102.263,946.4804,1123.09,4062.907,3327.405,3348.972,3240.474,3375.325,3467.129,3546.49,3652.855,3812.112,4049.937,4324.888,4644.721,4958.884,5257.631,3198.471,2955.008,3282.544,3354.603,3404.283,3467.001,3550.91,3656.032,3796.948,3961.953,4232.067,4527.804,4823.08,5105.092,5408.57,5702.304,6016.628,811.2361,1015.925,1098.166,1364.86,4364.646,2736.146,2428.781,2879.296,3058.903,3182.752,3263.96,3335.861,3426.434,3520.36,3603.235,3678.093,3749.891,3816.725,1556.277,1464.337,2873.075
-23.84384,704.2628,811.4837,730.7391,845.6848,814.485,1095.768,938.7649,1121.798,4058.912,3321.528,3344.861,3239.99,3383.283,3477.079,3557.169,3664.24,3824.307,4063.147,4339.13,4660.027,4975.173,5274.91,3191.811,2950.002,3288.614,3363.518,3413.762,3477.037,3561.589,3667.378,3808.989,3974.66,4245.785,4542.514,4838.677,5121.61,5425.995,5720.704,6036.253,807.9646,1013.629,1095.36,1360.169,4361.812,2730.217,2426.347,2885.067,3066.859,3191.786,3273.702,3346.196,3437.442,3532.002,3615.4,3690.706,3762.954,3830.23,1551.667,1458.799,2883.566
-23.72372,698.468,803.4294,722.362,842.8118,808.82,1089.19,931.0059,1120.424,4054.633,3315.423,3340.522,3239.296,3391.087,3486.89,3567.71,3675.486,3836.359,4076.204,4353.206,4675.151,4991.263,5291.973,3184.933,2944.8,3294.52,3372.292,3423.103,3486.935,3572.13,3678.584,3820.884,3987.216,4259.338,4557.044,4854.078,5137.916,5443.192,5738.859,6055.617,804.6519,1011.275,1092.476,1355.353,4358.673,2724.106,2423.755,2890.7,3074.683,3200.69,3283.316,3356.405,3448.325,3543.52,3627.44,3703.194,3775.892,3843.608,1546.909,1453.145,2893.966
-23.6036,692.6586,795.3762,714.0106,839.8751,803.1168,1082.531,923.2064,1118.971,4050.072,3309.091,3335.956,3238.393,3398.734,3496.561,3578.111,3686.591,3848.265,4089.106,4367.115,4690.091,5007.151,5308.818,3177.842,2939.406,3300.262,3380.923,3432.303,3496.694,3582.531,3689.649,3832.633,3999.617,4272.725,4571.391,4869.28,5154.009,5460.157,5756.767,6074.719,801.2988,1008.864,1089.517,1350.413,4355.23,2717.814,2421.007,2896.192,3082.375,3209.463,3292.801,3366.486,3459.082,3554.912,3639.355,3715.557,3788.702,3856.859,1542.004,1447.376,2904.274
-23.48348,686.8363,787.3263,705.687,836.8758,797.3771,1075.796,915.3692,1117.438,4045.229,3302.535,3331.164,3237.283,3406.225,3506.091,3588.373,3697.555,3860.026,4101.853,4380.856,4704.845,5022.835,5325.444,3170.54,2933.821,3305.839,3389.411,3441.363,3506.313,3592.793,3700.571,3844.235,4011.864,4285.944,4585.556,4884.282,5169.886,5476.888,5774.424,6093.555,797.9061,1006.396,1086.483,1345.353,4351.485,2711.344,2418.104,2901.544,3089.935,3218.104,3302.156,3376.438,3469.711,3566.177,3651.143,3727.791,3801.384,3869.98,1536.956,1441.496,2914.49
-23.36336,681.0026,779.2817,697.3929,833.8149,791.6028,1068.985,907.4972,1115.827,4040.108,3295.756,3326.149,3235.965,3413.558,3515.478,3598.494,3708.377,3871.639,4114.443,4394.427,4719.413,5038.315,5341.849,3163.028,2928.047,3311.251,3397.756,3450.282,3515.791,3602.912,3711.35,3855.687,4023.955,4298.994,4599.535,4899.082,5185.547,5493.385,5791.83,6112.124,794.4746,1003.872,1083.376,1340.174,4347.439,2704.698,2415.047,2906.756,3097.361,3226.613,3311.38,3386.261,3480.213,3577.315,3662.803,3739.897,3813.936,3882.972,1531.766,1435.505,2924.612
-23.24324,675.1589,771.2445,689.1301,830.6936,785.7956,1062.103,899.5931,1114.137,4034.71,3288.758,3320.913,3234.442,3420.733,3524.723,3608.473,3719.055,3883.104,4126.875,4407.827,4733.792,5053.588,5358.031,3155.31,2922.085,3316.498,3405.955,3459.058,3525.128,3612.89,3721.984,3866.99,4035.888,4311.874,4613.328,4913.679,5200.99,5509.646,5808.983,6130.423,791.005,1001.293,1080.195,1334.878,4343.096,2697.877,2411.836,2911.826,3104.654,3234.988,3320.472,3395.954,3490.585,3588.324,3674.334,3751.874,3826.358,3895.832,1526.437,1429.407,2934.64
-23.12312,669.3068,763.2166,680.9002,827.5129,779.9572,1055.151,891.6597,1112.37,4029.038,3281.543,3315.457,3232.713,3427.75,3533.823,3618.309,3729.589,3894.419,4139.147,4421.055,4747.982,5068.652,5373.988,3147.387,2915.939,3321.578,3414.009,3467.692,3534.322,3622.724,3732.472,3878.142,4047.663,4324.583,4626.934,4928.072,5216.213,5525.667,5825.879,6148.45,787.4982,998.6581,1076.943,1329.469,4338.456,2690.885,2408.474,2916.755,3111.812,3243.229,3329.432,3405.516,3500.826,3599.202,3685.735,3763.719,3838.647,3908.559,1520.971,1423.203,2944.573
-23.003,663.4477,755.1999,672.705,824.2739,774.0896,1048.133,883.6998,1110.525,4023.093,3274.113,3309.784,3230.781,3434.608,3542.778,3628.002,3739.977,3905.584,4151.259,4434.11,4761.98,5083.507,5389.719,3139.263,2909.61,3326.492,3421.917,3476.181,3543.372,3632.413,3742.814,3889.143,4059.279,4337.118,4640.35,4942.258,5231.214,5541.449,5842.519,6166.204,783.955,995.9696,1073.619,1323.948,4333.521,2683.723,2404.962,2921.542,3118.834,3251.336,3338.258,3414.945,3510.937,3609.95,3697.005,3775.431,3850.803,3921.152,1515.372,1416.897,2954.409
-22.88288,657.5831,747.1964,664.5461,820.9777,768.1943,1041.05,875.716,1108.605,4016.878,3266.47,3303.895,3228.646,3441.305,3551.588,3637.55,3750.219,3916.596,4163.209,4446.989,4775.786,5098.151,5405.221,3130.94,2903.101,3331.24,3429.678,3484.526,3552.278,3641.958,3753.007,3899.99,4070.734,4349.48,4653.576,4956.236,5245.991,5556.988,5858.899,6183.682,780.3762,993.2275,1070.226,1318.317,4328.293,2676.393,2401.3,2926.187,3125.72,3259.307,3346.95,3424.242,3520.915,3620.566,3708.143,3787.011,3862.825,3933.61,1509.641,1410.489,2964.148
-22.76276,651.7143,739.2079,656.4251,817.6255,762.2731,1033.907,867.711,1106.609,4010.395,3258.618,3297.793,3226.31,3447.843,3560.251,3646.952,3760.314,3927.457,4174.997,4459.693,4789.398,5112.581,5420.494,3122.421,2896.412,3335.821,3437.291,3492.725,3561.038,3651.356,3763.053,3910.683,4082.027,4361.666,4666.611,4970.006,5260.545,5572.285,5875.018,6200.882,776.7627,990.4326,1066.764,1312.58,4322.775,2668.899,2397.491,2930.689,3132.47,3267.141,3355.507,3433.404,3530.76,3631.05,3719.147,3798.456,3874.712,3945.931,1503.781,1403.983,2973.788
-22.64264,645.8427,731.2363,648.3434,814.2183,756.3278,1026.705,859.6875,1104.539,4003.646,3250.558,3291.48,3223.773,3454.22,3568.767,3656.208,3770.26,3938.163,4186.62,4472.219,4802.815,5126.798,5435.535,3113.708,2889.547,3340.235,3444.756,3500.778,3569.653,3660.608,3772.948,3921.221,4093.157,4373.676,4679.453,4983.565,5274.872,5587.336,5890.874,6217.803,773.1151,987.5856,1063.235,1306.739,4316.968,2661.241,2393.536,2935.049,3139.083,3274.838,3363.928,3442.432,3540.471,3641.399,3730.017,3809.766,3886.461,3958.115,1497.795,1397.381,2983.329
-22.52252,639.9698,723.2833,640.3026,810.7573,750.3601,1019.447,851.6479,1102.394,3996.634,3242.294,3284.958,3221.038,3460.435,3577.135,3665.317,3780.057,3948.715,4198.079,4484.567,4816.035,5140.799,5450.344,3104.804,2882.508,3344.482,3452.072,3508.685,3578.121,3669.712,3782.694,3931.603,4104.124,4385.509,4692.101,4996.913,5288.971,5602.14,5906.466,6234.442,769.4344,984.6871,1059.639,1300.796,4310.874,2653.422,2389.436,2939.266,3145.559,3282.398,3372.213,3451.324,3550.047,3651.613,3740.752,3820.939,3898.073,3970.16,1491.685,1390.684,2992.77
-22.4024,634.0968,715.3507,632.304,807.2437,744.3716,1012.136,843.595,1100.176,3989.36,3233.827,3278.23,3218.104,3466.489,3585.355,3674.277,3789.704,3959.111,4209.371,4496.735,4829.057,5154.583,5464.919,3095.711,2875.297,3348.562,3459.239,3516.444,3586.442,3678.667,3792.288,3941.829,4114.926,4397.163,4704.554,5010.047,5302.842,5616.696,5921.791,6250.798,765.7213,981.7379,1055.977,1294.753,4304.497,2645.446,2385.192,2943.34,3151.896,3289.819,3380.36,3460.08,3559.488,3661.691,3751.35,3831.974,3909.546,3982.065,1485.453,1383.896,3002.11
-22.28228,628.2252,707.4402,624.3491,803.6785,738.3639,1004.774,835.5311,1097.885,3981.828,3225.161,3271.296,3214.975,3472.381,3593.425,3683.089,3799.201,3969.35,4220.497,4508.722,4841.881,5168.149,5479.258,3086.433,2867.916,3352.474,3466.255,3524.055,3594.614,3687.473,3801.73,3951.896,4125.563,4408.638,4716.81,5022.968,5316.482,5631.003,5936.85,6266.869,761.9767,978.7386,1052.251,1288.613,4297.838,2637.313,2380.806,2947.27,3158.094,3297.101,3388.369,3468.699,3568.792,3671.633,3761.811,3842.871,3920.879,3993.829,1479.104,1377.018,3011.348
-22.16216,622.3562,699.5534,616.4391,800.0629,732.3389,997.3638,827.4588,1095.523,3974.04,3216.297,3264.16,3211.65,3478.11,3601.345,3691.751,3808.545,3979.432,4231.454,4520.527,4854.504,5181.495,5493.36,3076.973,2860.367,3356.219,3473.121,3531.517,3602.638,3696.129,3811.019,3961.805,4136.032,4419.932,4728.869,5035.673,5329.892,5645.059,5951.639,6282.653,758.2013,975.69,1048.461,1282.378,4290.899,2629.027,2376.279,2951.057,3164.153,3304.244,3396.239,3477.179,3577.958,3681.437,3772.134,3853.628,3932.07,4005.45,1472.638,1370.053,3020.483
-22.04204,616.491,691.692,608.5754,796.3981,726.298,989.9084,819.3804,1093.09,3965.999,3207.24,3256.825,3208.132,3483.677,3609.114,3700.263,3817.737,3989.355,4242.242,4532.15,4866.926,5194.621,5507.224,3067.332,2852.654,3359.797,3479.836,3538.83,3610.512,3704.634,3820.154,3971.555,4146.334,4431.044,4740.729,5048.162,5343.068,5658.862,5966.157,6298.149,754.3961,972.5928,1044.609,1276.052,4283.682,2620.59,2371.613,2954.7,3170.073,3311.247,3403.97,3485.522,3586.986,3691.103,3782.318,3864.245,3943.12,4016.929,1466.059,1363.004,3029.515
-21.92192,610.631,683.8576,600.7592,792.6852,720.2429,982.41,811.2983,1090.586,3957.706,3197.991,3249.291,3204.421,3489.08,3616.732,3708.624,3826.775,3999.12,4252.861,4543.588,4879.145,5207.524,5520.848,3057.514,2844.777,3363.207,3486.399,3545.993,3618.237,3712.988,3829.134,3981.144,4156.468,4441.974,4752.39,5060.433,5356.01,5672.412,5980.404,6313.355,750.5617,969.4476,1040.695,1269.636,4276.192,2612.004,2366.81,2958.2,3175.852,3318.108,3411.562,3493.725,3595.875,3700.629,3792.361,3874.72,3954.027,4028.263,1459.37,1355.871,3038.442
-21.8018,604.7775,676.0516,592.9916,788.9253,714.1752,974.8712,803.2149,1088.013,3949.165,3188.553,3241.562,3200.52,3494.32,3624.198,3716.834,3835.66,4008.724,4263.308,4554.842,4891.161,5220.205,5534.231,3047.521,2836.739,3366.45,3492.81,3553.005,3625.81,3721.19,3837.96,3990.572,4166.432,4452.72,4763.85,5072.486,5368.717,5685.708,5994.377,6328.27,746.6991,966.2553,1036.722,1263.133,4268.428,2603.271,2361.87,2961.556,3181.492,3324.829,3419.012,3501.788,3604.624,3710.015,3802.264,3885.052,3964.79,4039.452,1452.572,1348.659,3047.264
-21.68168,598.9315,668.2757,585.2739,785.1197,708.0965,967.2945,795.1325,1085.372,3940.379,3178.929,3233.641,3196.429,3499.397,3631.511,3724.891,3844.389,4018.167,4273.584,4565.91,4902.972,5232.661,5547.371,3037.357,2828.544,3369.525,3499.069,3559.867,3633.232,3729.238,3846.629,3999.838,4176.227,4463.282,4775.109,5084.319,5381.188,5698.747,6008.075,6342.892,742.8091,963.0165,1032.689,1256.544,4260.395,2594.395,2356.796,2964.768,3186.99,3331.407,3426.321,3509.71,3613.233,3719.26,3812.024,3895.241,3975.407,4050.495,1445.67,1341.369,3055.98
-21.56156,593.0944,660.5312,577.6071,781.2695,702.0083,959.6824,787.0533,1082.662,3931.349,3169.122,3225.528,3192.151,3504.309,3638.671,3732.795,3852.963,4027.449,4283.687,4576.791,4914.578,5244.892,5560.269,3027.024,2820.192,3372.433,3505.175,3566.577,3640.502,3737.134,3855.142,4008.941,4185.85,4473.659,4786.165,5095.932,5393.422,5711.528,6021.497,6357.219,738.8923,959.732,1028.599,1249.874,4252.095,2585.377,2351.589,2967.836,3192.347,3337.844,3433.489,3517.491,3621.7,3728.363,3821.642,3905.286,3985.879,4061.39,1438.664,1334.003,3064.59
-21.44144,587.2672,652.8195,569.9922,777.3758,695.9121,952.0374,778.9795,1079.886,3922.08,3159.135,3217.228,3187.687,3509.057,3645.678,3740.545,3861.381,4036.568,4293.616,4587.484,4925.977,5256.897,5572.922,3016.525,2811.687,3375.173,3511.127,3573.135,3647.62,3744.875,3863.497,4017.881,4195.301,4483.85,4797.018,5107.322,5405.417,5724.052,6034.643,6371.251,734.9498,956.4025,1024.452,1243.124,4243.53,2576.221,2346.251,2970.76,3197.563,3344.138,3440.514,3525.13,3630.026,3737.324,3831.117,3915.186,3996.204,4072.137,1431.559,1326.564,3073.091
-21.32132,581.4511,645.1421,562.4303,773.4399,689.8095,944.3619,770.9132,1077.043,3912.572,3148.97,3208.742,3183.038,3513.641,3652.531,3748.141,3869.642,4045.524,4303.372,4597.989,4937.169,5268.674,5585.329,3005.863,2803.03,3377.747,3516.925,3579.541,3654.585,3752.462,3871.695,4026.657,4204.581,4493.853,4807.667,5118.491,5417.173,5736.316,6047.509,6384.986,730.9822,953.0288,1020.249,1236.297,4234.704,2566.928,2340.782,2973.54,3202.637,3350.288,3447.396,3532.627,3638.208,3746.142,3840.447,3924.939,4006.381,4082.734,1424.357,1319.054,3081.485
-21.2012,575.6473,637.5003,554.9224,769.4627,683.7019,936.6582,762.8567,1074.135,3902.831,3138.63,3200.073,3178.206,3518.06,3659.229,3755.583,3877.745,4054.317,4312.952,4608.304,4948.152,5280.223,5597.49,2995.041,2794.225,3380.153,3522.57,3585.793,3661.396,3759.893,3879.734,4035.268,4213.687,4503.669,4818.111,5129.436,5428.689,5748.319,6060.096,6398.422,726.9904,949.6116,1015.991,1229.395,4225.618,2557.501,2335.186,2976.177,3207.569,3356.295,3454.135,3539.98,3646.248,3754.815,3849.632,3934.546,4016.41,4093.182,1417.061,1311.475,3089.769
-21.08108,569.8568,629.8953,547.4693,765.4457,677.5909,928.9288,754.8119,1071.163,3892.857,3128.118,3191.223,3173.193,3522.315,3665.772,3762.869,3885.691,4062.944,4322.357,4618.429,4958.926,5291.543,5609.403,2984.062,2785.273,3382.393,3528.06,3591.893,3668.054,3767.169,3887.613,4043.714,4222.619,4513.297,4828.348,5140.156,5439.963,5760.062,6072.403,6411.559,722.9751,946.1516,1011.681,1222.42,4216.276,2547.942,2329.462,2978.669,3212.358,3362.158,3460.73,3547.19,3654.144,3763.344,3858.671,3944.005,4026.289,4103.478,1409.672,1303.83,3097.943
-20.96096,564.0808,622.3284,540.0719,761.3898,671.4778,921.1761,746.7808,1068.128,3882.655,3117.437,3182.196,3168.001,3526.405,3672.159,3769.999,3893.477,4071.407,4331.585,4628.362,4969.49,5302.633,5621.068,2972.928,2776.178,3384.466,3533.395,3597.839,3674.557,3774.288,3895.333,4051.993,4231.376,4522.735,4838.379,5150.652,5450.995,5771.541,6084.428,6424.395,718.9373,942.6497,1007.318,1215.376,4206.68,2538.254,2323.614,2981.018,3217.005,3367.877,3467.181,3554.256,3661.895,3771.727,3867.563,3953.316,4036.018,4113.623,1402.195,1296.121,3106.007
-20.84084,558.3202,614.8009,532.731,757.2963,665.3642,913.4022,738.7655,1065.03,3872.226,3106.591,3172.993,3162.63,3530.33,3678.391,3776.974,3901.105,4079.704,4340.636,4638.105,4979.843,5313.491,5632.483,2961.643,2766.941,3386.372,3538.576,3603.631,3680.906,3781.251,3902.893,4060.106,4239.959,4531.984,4848.203,5160.922,5461.785,5782.758,6096.171,6436.93,714.8776,939.1065,1002.903,1208.264,4196.833,2528.44,2317.643,2983.224,3221.509,3373.451,3473.487,3561.177,3669.501,3779.965,3876.309,3962.478,4045.596,4123.614,1394.631,1288.35,3113.96
-20.72072,552.5761,607.3139,525.4476,753.1662,659.2513,905.6096,730.7678,1061.87,3861.575,3095.581,3163.616,3157.083,3534.091,3684.467,3783.791,3908.572,4087.835,4349.509,4647.654,4989.984,5324.118,5643.648,2950.21,2757.565,3388.113,3543.601,3609.269,3687.1,3788.057,3910.292,4068.052,4248.366,4541.042,4857.819,5170.965,5472.33,5793.71,6107.63,6449.162,710.797,935.5228,998.4395,1201.087,4186.738,2518.502,2311.549,2985.286,3225.87,3378.88,3479.648,3567.953,3676.962,3788.056,3884.906,3971.49,4055.022,4133.452,1386.983,1280.52,3121.801
-20.6006,546.8495,599.8686,518.2222,749.0009,653.1405,897.8005,722.7897,1058.649,3850.704,3084.41,3154.07,3151.362,3537.686,3690.386,3790.452,3915.88,4095.799,4358.203,4657.011,4999.913,5334.513,5654.561,2938.631,2748.052,3389.688,3548.471,3614.753,3693.138,3794.705,3917.529,4075.83,4256.596,4549.909,4867.226,5180.781,5482.631,5804.398,6118.804,6461.09,706.6961,931.8995,993.9266,1193.848,4176.399,2508.443,2305.336,2987.204,3230.088,3384.163,3485.664,3574.584,3684.276,3795.999,3893.355,3980.351,4064.295,4143.136,1379.254,1272.633,3129.53
-20.48048,541.1413,592.466,511.0556,744.8013,647.0333,889.977,714.8329,1055.368,3839.615,3073.083,3144.356,3145.468,3541.117,3696.148,3796.954,3923.027,4103.595,4366.719,4666.173,5009.629,5344.674,5665.222,2926.91,2738.405,3391.097,3553.185,3620.081,3699.02,3801.195,3924.605,4083.44,4264.65,4558.584,4876.424,5190.369,5492.687,5814.819,6129.693,6472.713,702.5758,928.2372,989.3662,1186.548,4165.817,2498.264,2299.005,2988.98,3234.162,3389.301,3491.534,3581.069,3691.444,3803.795,3901.655,3989.061,4073.415,4152.665,1371.447,1264.69,3137.146
-20.36036,535.4526,585.1071,503.9484,740.5687,640.9309,882.1414,706.8993,1052.028,3828.313,3061.601,3134.477,3139.404,3544.383,3701.753,3803.299,3930.012,4111.224,4375.055,4675.141,5019.131,5354.601,5675.631,2915.05,2728.627,3392.341,3557.743,3625.255,3704.746,3807.527,3931.518,4090.881,4272.526,4567.067,4885.411,5199.728,5502.497,5824.975,6140.297,6484.03,698.4368,924.5367,984.7592,1179.19,4154.997,2487.97,2292.557,2990.613,3238.093,3394.294,3497.257,3587.407,3698.465,3811.443,3909.804,3997.619,4082.381,4162.037,1363.565,1256.695,3144.647
-20.24024,529.7842,577.7931,496.9014,736.3042,634.8347,874.2958,698.9905,1048.631,3816.8,3049.968,3124.435,3133.17,3547.484,3707.2,3809.486,3936.836,4118.684,4383.211,4683.914,5028.419,5364.294,5685.786,2903.053,2718.72,3393.421,3562.146,3630.273,3710.316,3813.7,3938.269,4098.153,4280.224,4575.358,4894.189,5208.859,5512.061,5834.863,6150.614,6495.042,694.28,920.7987,980.1069,1171.777,4143.94,2477.561,2285.994,2992.103,3241.88,3399.14,3502.834,3593.598,3705.338,3818.941,3917.804,4006.024,4091.192,4171.253,1355.609,1248.649,3152.035
-20.12012,524.1371,570.5249,489.9151,732.009,628.7459,866.4424,691.1084,1045.176,3805.079,3038.186,3114.233,3126.769,3550.421,3712.49,3815.514,3943.498,4125.975,4391.186,4692.492,5037.492,5373.751,5695.687,2890.922,2708.686,3394.336,3566.392,3635.135,3715.729,3819.714,3944.857,4105.256,4287.744,4583.455,4902.755,5217.76,5521.377,5844.484,6160.643,6505.746,690.1061,917.0242,975.4104,1164.311,4132.65,2467.042,2279.318,2993.451,3245.524,3403.84,3508.264,3599.643,3712.063,3826.29,3925.652,4014.276,4099.848,4180.311,1347.583,1240.556,3159.308
-20,518.5121,563.3034,482.99,727.6842,622.6658,858.5832,683.2545,1041.665,3793.154,3026.259,3103.875,3120.203,3553.193,3717.622,3821.383,3949.998,4133.097,4398.98,4700.873,5046.35,5382.973,5705.334,2878.661,2698.527,3395.087,3570.482,3639.842,3720.985,3825.568,3951.282,4112.188,4295.086,4591.358,4911.11,5226.43,5530.446,5853.836,6170.384,6516.142,685.9159,913.2137,970.6709,1156.794,4121.131,2456.413,2272.531,2994.656,3249.024,3408.393,3513.548,3605.54,3718.639,3833.49,3933.348,4022.375,4108.347,4189.212,1339.489,1232.416,3166.465
-19.87988,512.9101,556.1296,476.1266,723.3308,616.5956,850.7203,675.4304,1038.098,3781.027,3014.189,3093.362,3113.474,3555.8,3722.596,3827.092,3956.334,4140.049,4406.593,4709.058,5054.991,5391.958,5714.725,2866.272,2688.247,3395.674,3574.416,3644.394,3726.084,3831.264,3957.543,4118.95,4302.248,4599.067,4919.253,5234.871,5539.267,5862.92,6179.837,6526.229,681.7102,909.3682,965.8896,1149.228,4109.384,2445.679,2265.634,2995.72,3252.38,3412.8,3518.683,3611.289,3725.067,3840.539,3940.893,4030.319,4116.69,4197.954,1331.33,1224.232,3173.506
-19.75976,507.332,549.0042,469.3255,718.9501,610.5365,842.8556,667.6376,1034.478,3768.702,3001.98,3082.697,3106.583,3558.243,3727.411,3832.643,3962.508,4146.831,4414.023,4717.046,5063.416,5400.707,5723.86,2853.759,2677.848,3396.099,3578.194,3648.789,3731.026,3836.799,3963.64,4125.542,4309.231,4606.582,4927.183,5243.08,5547.84,5871.735,6189.001,6536.007,677.4897,905.4883,961.0675,1141.617,4097.414,2434.841,2258.629,2996.642,3255.593,3417.06,3523.672,3616.89,3731.346,3847.437,3948.285,4038.108,4124.876,4206.536,1323.108,1216.007,3180.431
-19.63964,501.7784,541.9281,462.587,714.5432,604.4897,834.9913,659.8778,1030.804,3756.181,2989.634,3071.884,3099.532,3560.523,3732.068,3838.033,3968.519,4153.443,4421.271,4724.836,5071.624,5409.218,5732.739,2841.124,2667.333,3396.361,3581.815,3653.028,3735.81,3842.174,3969.572,4131.962,4316.034,4613.902,4934.901,5251.058,5556.163,5880.28,6197.875,6545.476,673.2553,901.5748,956.2058,1133.962,4085.224,2423.901,2251.518,2997.423,3258.662,3421.173,3528.512,3622.343,3737.475,3854.184,3955.524,4045.742,4132.904,4214.958,1314.826,1207.742,3187.238
-19.51952,496.2503,534.9022,455.9116,710.1111,598.4563,827.1291,652.1523,1027.077,3743.469,2977.155,3060.924,3092.324,3562.638,3736.567,3843.264,3974.365,4159.884,4428.337,4732.429,5079.614,5417.492,5741.361,2828.37,2656.703,3396.461,3585.28,3657.111,3740.437,3847.388,3975.34,4138.211,4322.656,4621.026,4942.406,5258.804,5564.237,5888.555,6206.459,6554.634,669.0075,897.6286,951.3057,1126.265,4072.816,2412.864,2244.303,2998.063,3261.587,3425.14,3533.205,3627.647,3743.454,3860.779,3962.61,4053.22,4140.774,4223.22,1306.487,1199.439,3193.928
-19.3994,490.7484,527.9271,449.2997,705.655,592.4375,819.2711,644.4625,1023.299,3730.567,2964.545,3049.82,3084.96,3564.59,3740.907,3848.334,3980.048,4166.154,4435.219,4739.823,5087.387,5425.527,5749.726,2815.5,2645.961,3396.4,3588.589,3661.038,3744.905,3852.443,3980.944,4144.288,4329.099,4627.955,4949.697,5266.318,5572.062,5896.56,6214.753,6563.482,664.7473,893.6504,946.3683,1118.529,4060.194,2401.73,2236.985,2998.563,3264.368,3428.959,3537.749,3632.802,3749.283,3867.222,3969.541,4060.542,4148.485,4231.32,1298.093,1191.102,3200.5
-19.27928,485.2734,521.0036,442.7515,701.176,586.4344,811.419,636.8098,1019.471,3717.481,2951.808,3038.576,3077.443,3566.379,3745.088,3853.245,3985.567,4172.252,4441.917,4747.018,5094.942,5433.324,5757.833,2802.518,2635.111,3396.178,3591.742,3664.808,3749.217,3857.336,3986.382,4150.194,4335.36,4634.688,4956.775,5273.6,5579.636,5904.294,6222.756,6572.018,660.4754,889.6408,941.3948,1110.756,4047.362,2390.502,2229.566,2998.923,3267.006,3432.631,3542.146,3637.808,3754.961,3873.513,3976.318,4067.707,4156.036,4239.259,1289.646,1182.731,3206.954
-19.15916,479.8261,514.1324,436.2674,696.6751,580.4481,803.5748,629.1956,1015.593,3704.212,2938.946,3027.193,3069.774,3568.005,3749.11,3857.994,3990.922,4178.179,4448.432,4754.015,5102.278,5440.883,5765.683,2789.427,2624.153,3395.795,3594.738,3668.423,3753.37,3862.069,3991.655,4155.927,4341.441,4641.225,4963.639,5280.65,5586.961,5911.757,6230.469,6580.243,656.1924,885.6009,936.3862,1102.948,4034.321,2379.184,2222.048,2999.143,3269.501,3436.157,3546.394,3642.666,3760.489,3879.651,3982.941,4074.714,4163.428,4247.036,1281.15,1174.329,3213.289
-19.03904,474.407,507.3141,429.8476,692.1535,574.4796,795.7401,621.6211,1011.667,3690.764,2925.963,3015.676,3061.955,3569.468,3752.973,3862.584,3996.112,4183.935,4454.763,4760.812,5109.396,5448.203,5773.274,2776.228,2613.092,3395.253,3597.579,3671.881,3757.365,3866.641,3996.763,4161.488,4347.34,4647.565,4970.289,5287.466,5594.035,5918.949,6237.89,6588.156,651.8992,881.5312,931.3438,1095.107,4021.077,2367.778,2214.433,2999.224,3271.852,3439.535,3550.494,3647.373,3765.866,3885.637,3989.408,4081.564,4170.659,4254.65,1272.607,1165.899,3219.504
-18.91892,469.017,500.5494,423.4925,687.6122,568.5299,787.9168,614.0875,1007.693,3677.14,2912.861,3004.025,3053.989,3570.768,3756.678,3867.012,4001.138,4189.518,4460.91,4767.41,5116.295,5455.283,5780.607,2762.926,2601.929,3394.552,3600.263,3675.183,3761.202,3871.052,4001.705,4166.877,4353.059,4653.709,4976.724,5294.05,5600.858,5925.869,6245.02,6595.758,647.5964,877.4326,926.2687,1087.236,4007.631,2356.285,2206.723,2999.167,3274.06,3442.766,3554.445,3651.932,3771.091,3891.469,3995.72,4088.256,4177.73,4262.101,1264.018,1157.441,3225.6
-18.7988,463.6567,493.8387,417.2021,683.0523,562.6,780.1065,606.5961,1003.672,3663.344,2899.643,2992.245,3045.877,3571.907,3760.224,3871.28,4005.998,4194.929,4466.872,4773.808,5122.975,5462.124,5787.682,2749.523,2590.666,3393.693,3602.792,3678.328,3764.881,3875.302,4006.482,4172.093,4358.595,4659.657,4982.945,5300.401,5607.431,5932.519,6251.858,6603.047,643.2849,873.3058,921.162,1079.336,3993.988,2344.709,2198.919,2998.971,3276.125,3445.85,3558.248,3656.34,3776.165,3897.147,4001.876,4094.79,4184.639,4269.388,1255.387,1148.959,3231.575
-18.67868,458.3266,487.1828,410.9767,678.4749,556.691,772.311,599.1479,999.6059,3649.379,2886.313,2980.337,3037.621,3572.884,3763.61,3875.387,4010.694,4200.167,4472.65,4780.007,5129.435,5468.726,5794.498,2736.022,2579.308,3392.676,3605.165,3681.318,3768.403,3879.39,4011.094,4177.137,4363.95,4665.407,4988.952,5306.519,5613.753,5938.897,6258.405,6610.024,638.9652,869.1516,916.0248,1071.411,3980.151,2333.052,2191.023,2998.638,3278.047,3448.787,3561.902,3660.6,3781.088,3902.672,4007.876,4101.164,4191.387,4276.512,1246.716,1140.453,3237.43
-18.55856,453.0274,480.582,404.8164,673.8809,550.8038,764.5318,591.7441,995.4951,3635.248,2872.874,2968.306,3029.224,3573.7,3766.839,3879.334,4015.225,4205.234,4478.243,4786.005,5135.676,5475.088,5801.055,2722.425,2567.854,3391.503,3607.382,3684.152,3771.766,3883.318,4015.539,4182.008,4369.124,4670.961,4994.744,5312.404,5619.824,5945.003,6264.661,6616.688,634.6381,864.9708,910.8582,1063.461,3966.122,2321.317,2183.037,2998.167,3279.826,3451.577,3565.408,3664.709,3785.859,3908.043,4013.72,4107.38,4197.974,4283.47,1238.007,1131.927,3243.164
-18.43844,447.7596,474.0368,398.7214,669.2715,544.9392,756.7707,584.3857,991.3405,3620.954,2859.327,2956.152,3020.688,3574.355,3769.908,3883.119,4019.591,4210.128,4483.651,4791.803,5141.698,5481.211,5807.353,2708.737,2556.31,3390.173,3609.445,3686.83,3774.972,3887.085,4019.819,4186.706,4374.116,4676.318,5000.321,5318.055,5625.645,5950.839,6270.625,6623.041,630.3044,860.7642,905.6634,1055.489,3951.906,2309.506,2174.963,2997.56,3281.463,3454.221,3568.765,3668.668,3790.478,3913.259,4019.408,4113.436,4204.398,4290.264,1229.263,1123.381,3248.777
-18.31832,442.5238,467.5478,392.6917,664.6476,539.0983,749.029,577.0738,987.1433,3606.501,2845.677,2943.88,3012.014,3574.851,3772.819,3886.744,4023.792,4214.849,4488.875,4797.401,5147.5,5487.094,5813.392,2694.96,2544.676,3388.687,3611.352,3689.352,3778.019,3890.69,4023.933,4191.231,4378.925,4681.478,5005.683,5323.474,5631.214,5956.402,6276.297,6629.081,625.9646,856.5324,900.4415,1047.497,3937.506,2297.621,2166.802,2996.817,3282.958,3456.718,3571.974,3672.478,3794.946,3918.321,4024.938,4119.333,4210.659,4296.893,1220.486,1114.819,3254.268
-18.1982,437.3207,461.1153,386.7274,660.0103,533.2818,741.3084,569.8093,982.9044,3591.892,2831.927,2931.492,3003.205,3575.186,3775.572,3890.209,4027.828,4219.397,4493.913,4802.799,5153.082,5492.737,5819.172,2681.096,2532.955,3387.047,3613.105,3691.719,3780.91,3894.135,4027.881,4195.583,4383.553,4686.44,5010.831,5328.66,5636.533,5961.695,6281.679,6634.808,621.6196,852.2762,895.1935,1039.487,3922.925,2285.666,2158.556,2995.939,3284.311,3459.068,3575.035,3676.138,3799.261,3923.229,4030.312,4125.07,4216.758,4303.357,1211.679,1106.241,3259.638
-18.07808,432.1505,454.7397,380.8285,655.3606,527.4907,733.6104,562.5931,978.6247,3577.131,2818.078,2918.99,2994.263,3575.362,3778.167,3893.512,4031.699,4223.773,4498.766,4807.997,5158.445,5498.14,5824.693,2667.149,2521.15,3385.254,3614.703,3693.931,3783.642,3897.419,4031.664,4199.762,4388,4691.206,5015.765,5333.612,5641.602,5966.716,6286.769,6640.224,617.2699,847.9965,889.9205,1031.46,3908.166,2273.642,2150.228,2994.925,3285.522,3461.272,3577.947,3679.648,3803.424,3927.982,4035.528,4130.647,4222.694,4309.654,1202.843,1097.651,3264.885
-17.95796,427.014,448.4214,374.995,650.6994,521.7257,725.9364,555.4262,974.3053,3562.22,2804.135,2906.378,2985.189,3575.379,3780.603,3896.655,4035.405,4227.977,4503.434,4812.994,5163.589,5503.304,5829.956,2653.122,2509.263,3383.307,3616.147,3695.988,3786.218,3900.542,4035.281,4203.769,4392.264,4695.775,5020.483,5338.332,5646.42,5971.467,6291.568,6645.327,612.9163,843.694,884.6238,1023.42,3893.233,2261.551,2141.819,2993.778,3286.592,3463.33,3580.711,3683.009,3807.435,3932.581,4040.587,4136.064,4228.467,4315.786,1193.981,1089.048,3270.01
-17.83784,421.9114,442.1607,369.227,646.0279,515.9876,718.2877,548.3093,969.9471,3547.163,2790.1,2893.658,2975.987,3575.239,3782.882,3899.638,4038.946,4232.008,4507.917,4817.791,5168.512,5508.229,5834.96,2639.016,2497.296,3381.208,3617.437,3697.889,3788.636,3903.504,4038.732,4207.603,4396.347,4700.147,5024.988,5342.82,5650.987,5975.947,6296.076,6650.119,608.5595,839.3694,879.3042,1015.367,3878.13,2249.397,2133.33,2992.496,3287.521,3465.243,3583.327,3686.219,3811.295,3937.024,4045.489,4141.32,4234.076,4321.751,1185.095,1080.437,3275.013
-17.71772,416.8434,435.958,363.5243,641.3468,510.2773,710.6658,541.2434,965.5512,3531.964,2775.975,2880.832,2966.659,3574.94,3785.003,3902.461,4042.323,4235.866,4512.215,4822.387,5173.217,5512.914,5839.706,2624.836,2485.253,3378.958,3618.574,3699.637,3790.897,3906.306,4042.018,4211.264,4400.248,4704.322,5029.278,5347.074,5655.305,5980.156,6300.294,6654.6,604.2,835.0234,873.9629,1007.305,3862.859,2237.182,2124.764,2991.082,3288.309,3467.009,3585.795,3689.28,3815.002,3941.313,4050.233,4146.416,4239.521,4327.55,1176.188,1071.817,3279.892
-17.5976,411.8102,429.8134,357.887,636.6573,504.5955,703.072,534.2291,961.1184,3516.626,2761.765,2867.904,2957.205,3574.485,3786.966,3905.123,4045.535,4239.552,4516.328,4826.784,5177.702,5517.36,5844.193,2610.584,2473.135,3376.557,3619.557,3701.229,3793.002,3908.947,4045.139,4214.753,4403.968,4708.301,5033.354,5351.097,5659.373,5984.096,6304.222,6658.769,599.8385,830.6568,868.601,999.2332,3847.425,2224.908,2116.122,2989.536,3288.957,3468.63,3588.116,3692.192,3818.557,3945.447,4054.819,4151.351,4244.803,4333.182,1167.261,1063.192,3284.648
-17.47748,406.8124,423.7273,352.3149,631.9603,498.9429,695.5076,527.2672,956.6497,3501.151,2747.472,2854.877,2947.629,3573.873,3788.773,3907.626,4048.582,4243.065,4520.257,4830.98,5181.968,5521.568,5848.423,2596.263,2460.944,3374.007,3620.388,3702.668,3794.95,3911.428,4048.094,4218.069,4407.506,4712.084,5037.217,5354.888,5663.192,5987.765,6307.86,6662.628,595.4758,826.2704,863.2195,991.1551,3831.83,2212.577,2107.406,2987.858,3289.465,3470.106,3590.289,3694.954,3821.96,3949.426,4059.248,4156.125,4249.921,4338.647,1158.317,1054.562,3289.282
-17.35736,401.8503,417.6998,346.8079,627.2566,493.3202,687.9739,520.3584,952.1462,3485.544,2733.098,2841.752,2937.933,3573.106,3790.422,3909.969,4051.465,4246.406,4524,4834.977,5186.015,5525.537,5852.395,2581.875,2448.684,3371.308,3621.066,3703.954,3796.742,3913.75,4050.885,4221.213,4410.863,4715.67,5040.865,5358.447,5666.761,5991.166,6311.209,6666.176,591.1124,821.8649,857.8195,983.0723,3816.079,2200.193,2098.618,2986.05,3289.834,3471.438,3592.314,3697.567,3825.211,3953.25,4063.519,4160.738,4254.874,4343.946,1149.357,1045.93,3293.791
-17.23724,396.9244,411.7312,341.3659,622.5473,487.7281,680.472,513.5034,947.6088,3469.808,2718.646,2828.534,2928.118,3572.184,3791.915,3912.152,4054.183,4249.575,4527.56,4838.774,5189.843,5529.267,5856.109,2567.424,2436.357,3368.462,3621.593,3705.086,3798.378,3915.911,4053.51,4224.185,4414.039,4719.06,5044.301,5361.775,5670.082,5994.297,6314.27,6669.415,586.7489,817.441,852.402,974.9864,3800.174,2187.756,2089.76,2984.111,3290.064,3472.624,3594.193,3700.031,3828.31,3956.919,4067.632,4165.191,4259.664,4349.076,1140.385,1037.298,3298.177
-17.11712,392.0348,405.8216,335.9888,617.8332,482.1673,673.0032,506.7027,943.0385,3453.946,2704.12,2815.223,2918.187,3571.107,3793.252,3914.177,4056.738,4252.573,4530.934,4842.371,5193.453,5532.76,5859.567,2552.912,2423.964,3365.469,3621.968,3706.065,3799.858,3917.913,4055.971,4226.985,4417.035,4722.254,5047.523,5364.873,5673.154,5997.16,6317.042,6672.344,582.386,812.9995,846.9681,966.8992,3784.119,2175.27,2080.833,2982.043,3290.155,3473.667,3595.925,3702.346,3831.257,3960.433,4071.587,4169.482,4264.289,4354.04,1131.401,1028.666,3302.439
-16.997,387.182,399.9711,330.6763,613.1152,476.6383,665.5685,499.957,938.4361,3437.96,2689.522,2801.824,2908.143,3569.877,3794.434,3916.042,4059.129,4255.398,4534.125,4845.769,5196.845,5536.014,5862.768,2538.342,2411.509,3362.33,3622.192,3706.891,3801.183,3919.756,4058.268,4229.613,4419.85,4725.253,5050.533,5367.739,5675.979,5999.756,6319.527,6674.965,578.0243,808.5411,841.5187,958.8123,3767.917,2162.736,2071.84,2979.846,3290.108,3474.565,3597.51,3704.512,3834.053,3963.793,4075.385,4173.612,4268.75,4358.836,1122.409,1020.037,3306.577
-16.87688,382.3664,394.1799,325.4282,608.3943,471.1418,658.1692,493.2667,933.8028,3421.856,2674.856,2788.339,2897.986,3568.493,3795.459,3917.749,4061.356,4258.053,4537.131,4848.968,5200.019,5539.032,5865.713,2523.716,2398.993,3359.047,3622.265,3707.566,3802.353,3921.44,4060.401,4232.071,4422.484,4728.056,5053.33,5370.376,5678.556,6002.084,6321.724,6677.278,573.6644,804.0665,836.0549,950.7275,3751.572,2150.158,2062.781,2977.522,3289.923,3475.321,3598.949,3706.53,3836.698,3966.997,4079.024,4177.582,4273.047,4363.465,1113.409,1011.412,3310.592
-16.75676,377.5881,388.4481,320.2445,603.6713,465.6785,650.8063,486.6325,929.1394,3405.635,2660.122,2774.77,2887.72,3566.958,3796.33,3919.297,4063.42,4260.535,4539.954,4851.968,5202.975,5541.813,5868.402,2509.037,2386.419,3355.619,3622.189,3708.089,3803.369,3922.966,4062.37,4234.357,4424.939,4730.665,5055.916,5372.783,5680.887,6004.145,6323.635,6679.283,569.307,799.5763,830.5777,942.6465,3735.087,2137.537,2053.659,2975.07,3289.601,3475.933,3600.242,3708.4,3839.191,3970.048,4082.507,4181.39,4277.179,4367.926,1104.404,1002.792,3314.482
-16.63664,372.8475,382.7757,315.1247,598.9471,460.2487,643.4807,480.0548,924.4469,3389.302,2645.326,2761.12,2877.347,3565.271,3797.046,3920.687,4065.321,4262.848,4542.594,4854.769,5205.714,5544.358,5870.836,2494.308,2373.789,3352.049,3621.963,3708.46,3804.23,3924.333,4064.176,4236.472,4427.214,4733.079,5058.29,5374.961,5682.971,6005.94,6325.261,6680.982,564.9525,795.0715,825.0881,934.5707,3718.466,2124.876,2044.476,2972.493,3289.142,3476.403,3601.389,3710.122,3841.533,3972.943,4085.831,4185.038,4281.147,4372.22,1095.396,994.1804,3318.247
-16.51652,368.1448,377.1628,310.0688,594.2225,454.8532,636.1936,473.5341,919.7262,3372.859,2630.469,2747.391,2866.868,3563.433,3797.608,3921.92,4067.06,4264.989,4545.05,4857.373,5208.237,5546.666,5873.015,2479.532,2361.106,3348.338,3621.588,3708.681,3804.938,3925.543,4065.818,4238.417,4429.31,4735.3,5060.453,5376.911,5684.809,6007.47,6326.602,6682.375,560.6015,790.5526,819.587,926.5019,3701.712,2112.177,2035.232,2969.79,3288.548,3476.73,3602.392,3711.696,3843.724,3975.685,4088.998,4188.524,4284.951,4376.346,1086.387,985.5774,3321.889
-16.3964,363.4802,371.6094,305.0763,589.4984,449.4923,628.9458,467.0706,914.9784,3356.31,2615.553,2733.587,2856.286,3561.445,3798.016,3922.996,4068.636,4266.96,4547.324,4859.779,5210.543,5548.74,5874.941,2464.711,2348.372,3344.486,3621.065,3708.751,3805.493,3926.595,4067.298,4240.191,4431.227,4737.326,5062.405,5378.633,5686.402,6008.735,6327.658,6683.463,556.2548,786.0203,814.0755,918.4415,3684.829,2099.442,2025.931,2966.962,3287.817,3476.915,3603.249,3713.123,3845.765,3978.272,4092.008,4191.85,4288.59,4380.304,1077.378,976.9849,3325.406
-16.27628,358.8541,366.1155,300.1471,584.7755,444.1667,621.7384,460.665,910.2042,3339.658,2600.583,2719.71,2845.602,3559.309,3798.27,3923.915,4070.05,4268.761,4549.415,4861.987,5212.634,5550.578,5876.613,2449.848,2335.588,3340.494,3620.393,3708.672,3805.894,3927.49,4068.615,4241.796,4432.965,4739.159,5064.147,5380.127,5687.751,6009.736,6328.431,6684.246,551.9127,781.4754,808.5546,910.3911,3667.82,2086.673,2016.573,2964.011,3286.952,3476.96,3603.962,3714.402,3847.655,3980.706,4094.86,4195.015,4292.065,4384.095,1068.371,968.4042,3328.799
-16.15616,354.2666,360.6812,295.2809,580.0548,438.8767,614.5722,454.3174,905.4048,3322.906,2585.56,2705.763,2834.82,3557.024,3798.372,3924.677,4071.303,4270.392,4551.324,4863.998,5214.509,5552.183,5878.033,2434.945,2322.758,3336.364,3619.575,3708.443,3806.144,3928.228,4069.77,4243.232,4434.525,4740.8,5065.68,5381.395,5688.856,6010.475,6328.922,6684.727,547.5759,776.9185,803.025,902.3522,3650.687,2073.873,2007.161,2960.936,3285.952,3476.863,3604.53,3715.536,3849.395,3982.985,4097.556,4198.02,4295.377,4387.719,1059.369,959.8368,3332.067
-16.03604,349.7179,355.3062,290.4773,575.337,433.6228,607.448,448.0282,900.5809,3306.057,2570.487,2691.748,2823.942,3554.592,3798.322,3925.283,4072.394,4271.855,4553.052,4865.813,5216.169,5553.554,5879.201,2420.005,2309.883,3332.096,3618.61,3708.065,3806.241,3928.811,4070.764,4244.499,4435.908,4742.248,5067.004,5382.436,5689.719,6010.951,6329.131,6684.905,543.245,772.3503,797.488,894.3262,3633.436,2061.043,1997.696,2957.74,3284.819,3476.626,3604.955,3716.522,3850.985,3985.111,4100.094,4200.865,4298.524,4391.175,1050.373,951.2842,3335.211
-15.91592,345.2081,349.9907,285.7359,570.6229,428.4056,600.3667,441.7977,895.7335,3289.115,2555.367,2677.667,2812.968,3552.013,3798.12,3925.734,4073.325,4273.148,4554.598,4867.432,5217.615,5554.692,5880.117,2405.031,2296.966,3327.692,3617.499,3707.54,3806.187,3929.237,4071.597,4245.597,4437.113,4743.504,5068.119,5383.253,5690.339,6011.165,6329.06,6684.781,538.9203,767.7716,791.9442,886.3145,3616.069,2048.186,1988.179,2954.423,3283.552,3476.25,3605.237,3717.363,3852.426,3987.084,4102.476,4203.549,4301.507,4394.465,1041.384,942.7478,3338.231
-15.7958,340.7375,344.7345,281.0565,565.9133,423.2253,593.3291,435.6261,890.8636,3272.083,2540.202,2663.524,2801.902,3549.289,3797.766,3926.03,4074.095,4274.273,4555.963,4868.855,5218.848,5555.598,5880.783,2390.024,2284.009,3323.153,3616.243,3706.867,3805.982,3929.509,4072.269,4246.527,4438.142,4744.569,5069.027,5383.844,5690.717,6011.119,6328.709,6684.357,534.6026,763.183,786.3947,878.3186,3598.589,2035.304,1978.613,2950.985,3282.153,3475.734,3605.376,3718.058,3853.718,3988.904,4104.701,4206.073,4304.327,4397.587,1032.405,934.2289,3341.126
-15.67568,336.3062,339.5374,276.4388,561.2089,418.0823,586.336,429.5137,885.9721,3254.964,2524.995,2649.32,2790.746,3546.42,3797.262,3926.171,4074.706,4275.23,4557.148,4870.083,5219.867,5556.273,5881.199,2374.988,2271.014,3318.48,3614.842,3706.046,3805.627,3929.625,4072.78,4247.29,4438.994,4745.443,5069.728,5384.212,5690.855,6010.813,6328.08,6683.634,530.2923,758.5851,780.8404,870.3399,3581,2022.398,1968.999,2947.429,3280.621,3475.079,3605.373,3718.609,3854.861,3990.572,4106.771,4208.437,4306.984,4400.542,1023.436,925.7289,3343.897
-15.55556,331.9143,334.3995,271.8822,556.5105,412.9771,579.388,423.4608,881.0598,3237.761,2509.749,2635.059,2779.502,3543.407,3796.608,3926.158,4075.157,4276.019,4558.154,4871.117,5220.675,5556.716,5881.366,2359.924,2257.982,3313.674,3613.298,3705.08,3805.122,3929.588,4073.132,4247.885,4439.67,4746.127,5070.222,5384.357,5690.753,6010.249,6327.173,6682.613,525.9899,753.9787,775.2822,862.3795,3563.305,2009.472,1959.339,2943.754,3278.959,3474.287,3605.228,3719.014,3855.855,3992.087,4108.684,4210.642,4309.477,4403.33,1014.481,917.2491,3346.544
-15.43544,327.5619,329.3206,267.3866,551.8188,407.91,572.4859,417.4673,876.1277,3220.477,2494.465,2620.742,2768.171,3540.251,3795.805,3925.992,4075.449,4276.642,4558.979,4871.956,5221.27,5556.93,5881.286,2344.836,2244.917,3308.737,3611.61,3703.967,3804.468,3929.397,4073.325,4248.314,4440.172,4746.622,5070.51,5384.279,5690.413,6009.427,6325.989,6681.295,521.6959,749.3643,769.721,854.4389,3545.508,1996.527,1949.635,2939.961,3277.166,3473.356,3604.942,3719.275,3856.702,3993.449,4110.441,4212.688,4311.808,4405.952,1005.539,908.7907,3349.067
-15.31532,323.2491,324.3005,262.9513,547.1345,402.8813,565.6304,411.5336,871.1766,3203.116,2479.148,2606.372,2756.757,3536.953,3794.853,3925.673,4075.583,4277.098,4559.626,4872.603,5221.654,5556.915,5880.958,2329.726,2231.821,3303.669,3609.779,3702.71,3803.666,3929.053,4073.359,4248.577,4440.498,4746.927,5070.594,5383.98,5689.834,6008.349,6324.531,6679.681,517.4109,744.7427,764.1576,846.5193,3527.611,1983.565,1939.887,2936.052,3275.243,3472.289,3604.515,3719.393,3857.4,3994.661,4112.044,4214.574,4313.975,4408.408,996.6131,900.355,3351.465
-15.1952,318.976,319.339,258.5762,542.4583,397.8913,558.822,405.6597,866.2075,3185.68,2463.798,2591.953,2745.261,3533.515,3793.752,3925.201,4075.559,4277.388,4560.095,4873.056,5221.828,5556.672,5880.384,2314.595,2218.695,3298.472,3607.807,3701.308,3802.715,3928.556,4073.235,4248.675,4440.651,4747.045,5070.473,5383.461,5689.018,6007.015,6322.798,6677.772,513.1353,740.1145,758.5929,838.6219,3509.619,1970.588,1930.099,2932.028,3273.19,3471.086,3603.947,3719.367,3857.952,3995.72,4113.491,4216.302,4315.98,4410.698,987.7045,891.9433,3353.74
-15.07508,314.7427,314.436,254.2607,537.791,392.9404,552.0614,399.8457,861.2212,3168.173,2448.419,2577.485,2733.685,3529.936,3792.504,3924.577,4075.378,4277.512,4560.386,4873.317,5221.792,5556.201,5879.565,2299.447,2205.541,3293.146,3605.693,3699.762,3801.618,3927.907,4072.954,4248.607,4440.63,4746.975,5070.149,5382.721,5687.967,6005.427,6320.792,6675.571,508.8695,735.4803,753.0278,830.748,3491.534,1957.598,1920.271,2927.889,3271.01,3469.746,3603.241,3719.199,3858.356,3996.629,4114.784,4217.872,4317.823,4412.821,978.8146,883.5567,3355.891
-14.95495,310.5492,309.5913,250.0044,533.1331,388.0287,545.3492,394.0917,856.2186,3150.598,2433.013,2562.972,2722.031,3526.219,3791.109,3923.803,4075.04,4277.472,4560.5,4873.387,5221.548,5555.504,5878.502,2284.284,2192.362,3287.694,3603.44,3698.073,3800.373,3927.107,4072.515,4248.376,4440.437,4746.717,5069.622,5381.763,5686.68,6003.585,6318.515,6673.077,504.6142,730.8407,747.4632,822.8987,3473.36,1944.597,1910.405,2923.636,3268.701,3468.272,3602.395,3718.888,3858.614,3997.388,4115.922,4219.283,4319.505,4414.78,969.9449,875.1964,3357.918
-14.83483,306.3956,304.8046,245.8069,528.4854,383.1566,538.6858,388.3978,851.2006,3132.957,2417.583,2548.416,2710.301,3522.363,3789.568,3922.878,4074.545,4277.267,4560.438,4873.266,5221.095,5554.581,5877.196,2269.107,2179.159,3282.116,3601.047,3696.242,3798.983,3926.157,4071.92,4247.981,4440.071,4746.274,5068.893,5380.587,5685.159,6001.491,6315.967,6670.293,500.3696,726.1965,741.8997,815.0752,3455.099,1931.588,1900.502,2919.271,3266.266,3466.663,3601.41,3718.435,3858.727,3997.996,4116.906,4220.537,4321.024,4416.573,961.0968,866.8635,3359.821
-14.71471,302.2819,300.0757,241.6678,523.8486,378.3243,532.0719,382.7639,846.168,3115.254,2402.13,2533.819,2698.498,3518.371,3787.882,3921.802,4073.896,4276.899,4560.199,4872.955,5220.436,5553.433,5875.647,2253.92,2165.935,3276.414,3598.515,3694.27,3797.447,3925.056,4071.17,4247.422,4439.534,4745.646,5067.964,5379.194,5683.406,5999.147,6313.151,6667.219,496.1363,721.5482,736.3383,807.2785,3436.756,1918.57,1890.565,2914.794,3263.704,3464.921,3600.288,3717.842,3858.694,3998.454,4117.737,4221.634,4322.383,4418.201,952.2717,858.5592,3361.602
-14.59459,298.2081,295.4045,237.5866,519.2231,373.532,525.5079,377.1901,841.1217,3097.492,2386.658,2519.184,2686.624,3514.242,3786.05,3920.578,4073.091,4276.368,4559.786,4872.455,5219.57,5552.062,5873.858,2238.724,2152.691,3270.589,3595.845,3692.156,3795.767,3923.806,4070.264,4246.702,4438.826,4744.832,5066.834,5377.586,5681.42,5996.553,6310.066,6663.858,491.9148,716.8964,730.7798,799.5098,3418.334,1905.548,1880.594,2910.207,3261.017,3463.046,3599.029,3717.107,3858.516,3998.764,4118.415,4222.573,4323.58,4419.665,943.4709,850.2845,3363.259
-14.47447,294.1743,290.7905,233.5628,514.6097,368.7799,518.9942,371.6764,836.0625,3079.673,2371.168,2504.513,2674.68,3509.979,3784.075,3919.205,4072.132,4275.674,4559.198,4871.766,5218.498,5550.468,5871.828,2223.522,2139.43,3264.641,3593.039,3689.902,3793.943,3922.407,4069.204,4245.819,4437.948,4743.835,5065.505,5375.762,5679.204,5993.71,6306.715,6660.21,487.7054,712.2418,725.225,791.7701,3399.835,1892.522,1870.592,2905.51,3258.205,3461.038,3597.632,3716.233,3858.194,3998.924,4118.94,4223.356,4324.617,4420.964,934.6958,842.0405,3364.793
-14.35435,290.1804,286.2336,229.596,510.009,364.0682,512.5312,366.2227,830.9913,3061.802,2355.663,2489.808,2662.669,3505.582,3781.957,3917.684,4071.02,4274.818,4558.436,4870.889,5217.222,5548.652,5869.56,2208.316,2126.153,3258.573,3590.096,3687.509,3791.975,3920.86,4067.991,4244.776,4436.901,4742.655,5063.977,5373.724,5676.758,5990.62,6303.1,6656.278,483.5085,707.5849,719.6746,784.0604,3381.263,1879.495,1860.56,2900.705,3255.27,3458.899,3596.101,3715.219,3857.728,3998.936,4119.312,4223.983,4325.495,4422.1,925.9476,833.8282,3366.205
-14.23423,286.2264,281.7335,225.6857,505.4216,359.3971,506.1195,360.8289,825.9089,3043.88,2340.145,2475.071,2650.593,3501.052,3779.696,3916.016,4069.754,4273.802,4557.501,4869.825,5215.742,5546.616,5867.054,2193.108,2112.862,3252.385,3587.018,3684.977,3789.866,3919.166,4066.624,4243.572,4435.685,4741.292,5062.252,5371.474,5674.084,5987.284,6299.22,6652.062,479.3247,702.9264,714.1294,776.3818,3362.62,1866.468,1850.499,2895.793,3252.211,3456.629,3594.433,3714.067,3857.118,3998.801,4119.533,4224.454,4326.212,4423.072,917.2275,825.6485,3367.494
-14.11411,282.3122,277.2899,221.8314,500.848,354.7667,499.7593,355.4949,820.816,3025.91,2324.617,2460.306,2638.453,3496.39,3777.293,3914.201,4068.337,4272.625,4556.394,4868.575,5214.059,5544.36,5864.312,2177.9,2099.559,3246.08,3583.805,3682.308,3787.614,3917.326,4065.105,4242.209,4434.301,4739.749,5060.331,5369.012,5671.183,5983.704,6295.079,6647.565,475.1543,698.2667,708.5901,768.7351,3343.911,1853.442,1840.411,2890.774,3249.03,3454.228,3592.631,3712.776,3856.366,3998.518,4119.603,4224.77,4326.771,4423.881,908.5369,817.5026,3368.66
-13.99399,278.4379,272.9025,218.0327,496.2889,350.1772,493.4511,350.2208,815.7136,3007.896,2309.081,2445.514,2626.252,3491.598,3774.749,3912.241,4066.767,4271.288,4555.116,4867.14,5212.175,5541.886,5861.334,2162.694,2086.247,3239.657,3580.459,3679.501,3785.222,3915.339,4063.434,4240.687,4432.751,4738.024,5058.214,5366.34,5668.056,5979.881,6290.678,6642.787,470.9976,693.6066,703.0576,761.1214,3325.138,1840.421,1830.298,2885.649,3245.727,3451.699,3590.696,3711.348,3855.472,3998.088,4119.522,4224.932,4327.17,4424.528,899.8769,809.3913,3369.705
-13.87387,274.6034,268.5709,214.2889,491.7447,345.6286,487.1951,345.0062,810.6024,2989.84,2293.538,2430.696,2613.992,3486.676,3772.065,3910.136,4065.047,4269.793,4553.666,4865.52,5210.09,5539.195,5858.122,2147.492,2072.926,3233.119,3576.98,3676.559,3782.69,3913.208,4061.613,4239.007,4431.034,4736.12,5055.903,5363.458,5664.704,5975.816,6286.017,6637.731,466.8552,688.9466,697.5325,753.5415,3306.305,1827.405,1820.16,2880.42,3242.305,3449.04,3588.627,3709.783,3854.437,3997.513,4119.291,4224.939,4327.412,4425.013,891.2485,801.3154,3370.628
-13.75375,270.8086,264.2948,210.5998,487.216,341.1211,480.9916,339.8512,805.4833,2971.745,2277.991,2415.857,2601.675,3481.626,3769.242,3907.886,4063.177,4268.139,4552.047,4863.716,5207.805,5536.288,5854.678,2132.296,2059.599,3226.467,3573.369,3673.481,3780.018,3910.932,4059.641,4237.169,4429.151,4734.038,5053.398,5360.368,5661.128,5971.511,6281.099,6632.399,462.7273,684.2872,692.0156,745.9962,3287.414,1814.396,1810,2875.089,3238.762,3446.255,3586.426,3708.082,3853.26,3996.791,4118.909,4224.792,4327.496,4425.336,882.653,793.2761,3371.43
-13.63363,267.0534,260.074,206.9646,482.7033,336.6548,474.8409,334.7555,800.3569,2953.614,2262.443,2400.997,2589.302,3476.449,3766.281,3905.493,4061.158,4266.328,4550.258,4861.729,5205.321,5533.165,5851.003,2117.109,2046.267,3219.701,3569.627,3670.269,3777.208,3908.513,4057.52,4235.175,4427.104,4731.777,5050.701,5357.071,5657.331,5966.967,6275.925,6626.791,458.6144,679.6291,686.5076,738.4865,3268.468,1801.395,1799.819,2869.654,3235.1,3443.342,3584.093,3706.245,3851.944,3995.925,4118.379,4224.493,4327.422,4425.498,874.0915,785.2739,3372.11
-13.51351,263.3378,255.908,203.3831,478.2072,332.2298,468.7432,329.719,795.2241,2935.449,2246.894,2386.118,2576.876,3471.145,3763.182,3902.957,4058.99,4264.36,4548.301,4859.561,5202.639,5529.829,5847.097,2101.932,2032.932,3212.824,3565.756,3666.923,3774.26,3905.951,4055.251,4233.025,4424.894,4729.34,5047.813,5353.568,5653.313,5962.186,6270.497,6620.91,454.5168,674.9727,681.0091,731.0132,3249.47,1788.406,1789.618,2864.119,3231.321,3440.303,3581.629,3704.273,3850.487,3994.914,4117.7,4224.041,4327.192,4425.499,865.5649,777.3099,3372.67
-13.39339,259.6616,251.7965,199.8545,473.7281,327.846,462.6989,324.7415,790.0857,2917.254,2231.348,2371.224,2564.399,3465.717,3759.946,3900.28,4056.675,4262.237,4546.176,4857.212,5199.761,5526.28,5842.963,2086.767,2019.596,3205.837,3561.755,3663.445,3771.176,3903.248,4052.833,4230.721,4422.52,4726.726,5044.735,5349.86,5649.075,5957.169,6264.816,6614.757,450.4348,670.3186,675.5209,723.577,3230.424,1775.428,1779.399,2858.484,3227.425,3437.138,3579.034,3702.167,3848.892,3993.76,4116.874,4223.436,4326.806,4425.34,857.0744,769.3848,3373.109
-13.27327,256.0248,247.7391,196.3784,469.2666,323.5036,456.708,319.8228,784.9424,2899.031,2215.807,2356.316,2551.872,3460.165,3756.574,3897.461,4054.212,4259.958,4543.885,4854.683,5196.687,5522.52,5838.601,2071.616,2006.261,3198.741,3557.626,3659.834,3767.956,3900.403,4050.269,4228.262,4419.984,4723.938,5041.467,5345.949,5644.619,5951.918,6258.885,6608.335,446.3689,665.6673,670.0436,716.1787,3211.332,1762.464,1769.164,2852.75,3223.412,3433.849,3576.311,3699.928,3847.158,3992.462,4115.899,4222.681,4326.265,4425.022,848.6208,761.4994,3373.428
-13.15315,252.4273,243.7355,192.9543,464.8231,319.2026,450.7708,314.9625,779.7949,2880.783,2200.272,2341.395,2539.297,3454.49,3753.068,3894.503,4051.604,4257.526,4541.428,4851.974,5193.418,5518.55,5834.014,2056.481,1992.928,3191.537,3553.37,3656.093,3764.6,3897.418,4047.559,4225.651,4417.288,4720.976,5038.011,5341.836,5639.946,5946.434,6252.704,6601.644,442.3194,661.0195,664.5779,708.8191,3192.198,1749.515,1758.913,2846.919,3219.284,3430.437,3573.459,3697.557,3845.287,3991.022,4114.778,4221.774,4325.568,4424.545,840.2052,753.6545,3373.627
-13.03303,248.8688,239.7853,189.5817,460.398,314.943,444.8874,310.1607,774.6441,2862.512,2184.745,2326.465,2526.677,3448.693,3749.427,3891.404,4048.85,4254.939,4538.806,4849.088,5189.957,5514.372,5829.201,2041.364,1979.599,3184.227,3548.988,3652.222,3761.111,3894.293,4044.704,4222.886,4414.431,4717.84,5034.369,5337.522,5635.058,5940.719,6246.276,6594.688,438.2865,656.3755,659.1244,701.4988,3173.024,1736.583,1748.647,2840.99,3215.042,3426.901,3570.479,3695.053,3843.279,3989.44,4113.511,4220.717,4324.717,4423.909,831.8285,745.8507,3373.707
-12.91291,245.3494,235.8881,186.26,455.9919,310.7249,439.058,305.4168,769.4906,2844.222,2169.229,2311.527,2514.014,3442.777,3745.653,3888.168,4045.951,4252.201,4536.02,4846.025,5186.303,5509.986,5824.166,2026.266,1966.275,3176.811,3544.481,3648.222,3757.488,3891.031,4041.704,4219.971,4411.415,4714.533,5030.54,5333.009,5629.956,5934.774,6239.602,6587.468,434.2706,651.736,653.6837,694.2186,3153.813,1723.669,1738.37,2834.966,3210.687,3423.244,3567.372,3692.419,3841.135,3987.717,4112.098,4219.511,4323.712,4423.116,823.4916,738.0889,3373.668
-12.79279,241.8689,232.0434,182.9887,451.6051,306.5481,433.2827,300.7308,764.3351,2825.914,2153.725,2296.583,2501.308,3436.741,3741.747,3884.794,4042.909,4249.311,4533.071,4842.785,5182.457,5505.393,5818.91,2011.19,1952.959,3169.292,3539.85,3644.094,3753.732,3887.63,4038.561,4216.905,4408.241,4711.055,5026.528,5328.297,5624.642,5928.601,6232.684,6579.985,430.272,647.1014,648.2565,686.979,3134.568,1710.776,1728.081,2828.848,3206.219,3419.465,3564.138,3689.654,3838.856,3985.853,4110.541,4218.155,4322.555,4422.166,815.1954,730.3696,3373.51
-12.67267,238.427,228.251,179.7673,447.238,302.4128,427.5615,296.1023,759.1784,2807.591,2138.236,2281.635,2488.563,3430.587,3737.71,3881.283,4039.724,4246.27,4529.96,4839.371,5178.423,5500.596,5813.433,1996.136,1939.651,3161.671,3535.095,3639.838,3749.846,3884.093,4035.275,4213.689,4404.909,4707.408,5022.331,5323.388,5619.117,5922.202,6225.525,6572.242,426.2911,642.4722,642.8434,679.7808,3115.291,1697.903,1717.782,2822.636,3201.639,3415.567,3560.78,3686.759,3836.442,3983.85,4108.839,4216.652,4321.244,4421.059,806.9407,722.6935,3373.234
-12.55255,235.0237,224.5103,176.5952,442.8912,298.3188,421.8946,291.531,754.0211,2789.256,2122.762,2266.685,2475.779,3424.317,3733.542,3877.636,4036.398,4243.079,4526.688,4835.783,5174.199,5495.596,5807.737,1981.108,1926.354,3153.949,3530.219,3635.457,3745.828,3880.42,4031.848,4210.325,4401.421,4703.591,5017.953,5318.284,5613.382,5915.579,6218.125,6564.24,422.3281,637.8489,637.4449,672.6245,3095.986,1685.053,1707.474,2816.332,3196.949,3411.549,3557.297,3683.736,3833.893,3981.707,4106.993,4215.001,4319.782,4419.796,798.7282,715.0613,3372.84
-12.43243,231.6588,220.821,173.4719,438.5649,294.2661,416.282,287.0167,748.864,2770.911,2107.307,2251.735,2462.959,3417.931,3729.245,3873.855,4032.93,4239.739,4523.256,4832.022,5169.788,5490.393,5801.825,1966.105,1913.069,3146.127,3525.221,3630.95,3741.682,3876.613,4028.28,4206.813,4397.778,4699.607,5013.394,5312.986,5607.439,5908.732,6210.486,6555.982,418.3833,633.232,632.0617,665.5108,3076.656,1672.227,1697.159,2809.937,3192.15,3407.413,3553.69,3680.585,3831.212,3979.426,4105.005,4213.202,4318.169,4418.378,790.5589,707.4735,3372.329
-12.31231,228.3322,217.1827,170.3969,434.2596,290.2547,410.7237,282.5589,743.7078,2752.559,2091.871,2236.787,2450.105,3411.431,3724.819,3869.939,4029.323,4236.252,4519.664,4828.089,5165.191,5484.99,5795.697,1951.131,1899.797,3138.207,3520.104,3626.319,3737.406,3872.671,4024.571,4203.154,4393.98,4695.457,5008.655,5307.495,5601.29,5901.665,6202.611,6547.47,414.457,628.622,626.6943,658.44,3057.303,1659.427,1686.839,2803.452,3187.242,3403.159,3549.961,3677.307,3828.398,3977.008,4102.875,4211.258,4316.406,4416.805,782.4335,699.9308,3371.7
-12.19219,225.0436,213.5948,167.3697,429.9755,286.2846,405.2198,278.1575,738.5531,2734.202,2076.457,2221.842,2437.218,3404.818,3720.266,3865.891,4025.576,4232.617,4515.915,4823.985,5160.408,5479.388,5789.355,1936.187,1886.539,3130.19,3514.867,3621.565,3733.003,3868.596,4020.724,4199.349,4390.029,4691.14,5003.738,5301.813,5594.936,5894.378,6194.502,6538.705,410.5494,624.0194,621.3432,651.4129,3037.929,1646.653,1676.513,2796.879,3182.226,3398.789,3546.11,3673.902,3825.453,3974.453,4100.604,4209.168,4314.492,4415.079,774.3526,692.4336,3370.956
-12.07207,221.7928,210.0571,164.3896,425.7132,282.3555,399.7703,273.812,733.4005,2715.843,2061.066,2206.903,2424.3,3398.093,3715.587,3861.71,4021.691,4228.836,4512.008,4819.712,5155.442,5473.588,5782.8,1921.274,1873.299,3122.078,3509.512,3616.688,3728.473,3864.389,4016.739,4195.4,4385.926,4686.66,4998.643,5295.94,5588.379,5886.873,6186.159,6529.69,406.6609,619.4246,616.0091,644.4299,3018.538,1633.908,1666.184,2790.217,3177.104,3394.303,3542.137,3670.372,3822.377,3971.761,4098.191,4206.934,4312.43,4413.2,766.3169,684.9826,3370.095
-11.95195,218.5798,206.569,161.4563,421.473,278.4675,394.3751,269.5221,728.2508,2697.483,2045.7,2191.971,2411.353,3391.258,3710.782,3857.398,4017.669,4224.91,4507.945,4815.271,5150.294,5467.592,5776.035,1906.394,1860.076,3113.871,3504.041,3611.69,3723.818,3860.052,4012.617,4191.306,4381.671,4682.017,4993.373,5289.88,5581.62,5879.152,6177.586,6520.427,402.7916,614.8381,610.6924,637.4915,2999.132,1621.192,1655.853,2783.47,3171.876,3389.703,3538.045,3666.718,3819.171,3968.935,4095.639,4204.555,4310.22,4411.168,758.3273,677.5783,3369.119
-11.83183,215.4042,203.1301,158.569,417.255,274.6205,389.0343,265.2875,723.1046,2679.127,2030.361,2177.048,2398.379,3384.313,3705.853,3852.956,4013.511,4220.84,4503.727,4810.662,5144.965,5461.401,5769.061,1891.549,1846.872,3105.572,3498.453,3606.572,3719.037,3855.584,4008.359,4187.07,4377.266,4677.211,4987.928,5283.632,5574.661,5871.217,6168.784,6510.918,398.9419,610.2603,605.3937,630.5981,2979.714,1608.507,1645.521,2776.636,3166.543,3384.989,3533.833,3662.94,3815.836,3965.974,4092.948,4202.033,4307.862,4408.984,750.3842,670.2211,3368.028
-11.71171,212.266,199.74,155.7273,413.0598,270.8143,383.7477,261.1078,717.9625,2660.774,2015.05,2162.136,2385.379,3377.26,3700.8,3848.385,4009.217,4216.627,4499.355,4805.887,5139.455,5455.016,5761.879,1876.739,1833.688,3097.181,3492.751,3601.335,3714.133,3850.986,4003.966,4182.692,4372.712,4672.245,4982.31,5277.199,5567.503,5863.069,6159.755,6501.165,395.1119,605.6916,600.1134,623.7501,2960.286,1595.854,1635.189,2769.719,3161.106,3380.162,3529.503,3659.039,3812.373,3962.879,4090.119,4199.369,4305.357,4406.65,742.4883,662.9114,3366.822
-11.59159,209.1648,196.3982,152.9307,408.8876,267.0488,378.5153,256.9826,712.8251,2642.429,1999.769,2147.237,2372.355,3370.1,3695.625,3843.685,4004.789,4212.271,4494.83,4800.948,5133.768,5448.44,5754.492,1861.966,1820.527,3088.7,3486.935,3595.98,3709.107,3846.261,3999.439,4178.173,4368.011,4667.119,4976.52,5270.582,5560.148,5854.711,6150.501,6491.17,391.3019,601.1325,594.8521,616.9481,2940.851,1583.234,1624.858,2762.719,3155.568,3375.224,3525.056,3655.016,3808.782,3959.651,4087.152,4196.562,4302.706,4404.166,734.6402,655.6499,3365.502
-11.47147,206.1004,193.1043,150.1786,404.7387,263.324,373.337,252.9115,707.6931,2624.093,1984.52,2132.352,2359.31,3362.835,3690.329,3838.859,4000.228,4207.775,4490.153,4795.844,5127.903,5441.674,5746.9,1847.233,1807.389,3080.13,3481.006,3590.507,3703.958,3841.409,3994.779,4173.514,4363.162,4661.835,4970.56,5263.782,5552.599,5846.144,6141.025,6480.935,387.5122,596.5835,589.6102,610.1924,2921.411,1570.648,1614.53,2755.636,3149.927,3370.175,3520.492,3650.872,3805.064,3956.291,4084.049,4193.615,4299.91,4401.532,726.8405,648.4367,3364.069
-11.35135,203.0728,189.8578,147.4704,400.6134,259.6396,368.2128,248.8941,702.5671,2605.768,1969.304,2117.482,2346.243,3355.465,3684.912,3833.906,3995.534,4203.138,4485.326,4790.578,5121.862,5434.718,5739.106,1832.54,1794.275,3071.473,3474.966,3584.919,3698.689,3836.43,3989.987,4168.716,4358.167,4656.394,4964.43,5256.801,5544.855,5837.371,6131.327,6470.463,383.7429,592.0449,584.3883,603.4833,2901.969,1558.099,1604.206,2748.473,3144.186,3365.016,3515.813,3646.608,3801.221,3952.8,4080.809,4190.528,4296.97,4398.75,719.0897,641.2725,3362.523
-11.23123,200.0815,186.6582,144.8057,396.5119,255.9955,363.1425,244.9301,697.4476,2587.457,1954.123,2102.631,2333.158,3347.993,3679.377,3828.828,3990.709,4198.362,4480.349,4785.151,5115.647,5427.576,5731.111,1817.888,1781.187,3062.731,3468.816,3579.215,3693.3,3831.327,3985.064,4163.781,4353.027,4650.796,4958.132,5249.641,5536.92,5828.392,6121.411,6459.756,379.9943,587.5171,579.1867,596.8212,2882.528,1545.586,1593.887,2741.231,3138.345,3359.748,3511.02,3642.225,3797.253,3949.179,4077.435,4187.302,4293.887,4395.82,711.3882,634.1575,3360.864
-11.11111,197.1265,183.5052,142.184,392.4346,252.3917,358.1259,241.019,692.3352,2569.161,1938.978,2087.798,2320.055,3340.418,3673.722,3823.626,3985.753,4193.448,4475.223,4779.563,5109.259,5420.247,5722.917,1803.28,1768.127,3053.903,3462.556,3573.397,3687.793,3826.099,3980.01,4158.709,4347.744,4645.044,4951.668,5242.303,5528.795,5819.21,6111.278,6448.816,376.2664,583.0006,574.0059,590.2065,2863.089,1533.111,1583.574,2733.91,3132.406,3354.372,3506.112,3637.723,3793.161,3945.428,4073.926,4183.937,4290.66,4392.743,703.7367,627.0921,3359.094
-10.99099,194.2074,180.3981,139.6045,388.3817,248.8279,353.163,237.1605,687.2306,2550.884,1923.87,2072.986,2306.937,3332.743,3667.951,3818.3,3980.669,4188.398,4469.95,4773.817,5102.699,5412.735,5714.526,1788.715,1755.095,3044.993,3456.188,3567.467,3682.168,3820.748,3974.828,4153.501,4342.319,4639.138,4945.039,5234.788,5520.481,5809.827,6100.93,6437.645,372.5597,578.4958,568.8464,583.6394,2843.656,1520.674,1573.268,2726.511,3126.369,3348.89,3501.092,3633.104,3788.946,3941.549,4070.284,4180.435,4287.292,4389.52,696.1355,620.0766,3357.212
-10.87087,191.324,177.3367,137.067,384.3534,245.3039,348.2536,233.3541,682.1342,2532.626,1908.802,2058.196,2293.805,3324.969,3662.064,3812.853,3975.456,4183.211,4464.53,4767.912,5095.969,5405.04,5705.939,1774.197,1742.092,3036,3449.713,3561.425,3676.427,3815.275,3969.518,4148.159,4336.752,4633.081,4938.246,5227.099,5511.98,5800.245,6090.37,6426.245,368.8742,574.0029,563.7086,577.1202,2824.23,1508.278,1562.97,2719.037,3120.236,3343.302,3495.961,3628.369,3784.608,3937.541,4066.51,4176.796,4283.783,4386.152,688.5852,613.1115,3355.219
-10.75075,188.4762,174.3204,134.5707,380.3499,241.8196,343.3976,229.5994,677.0467,2514.391,1893.774,2043.43,2280.661,3317.097,3656.062,3807.284,3970.115,4177.889,4458.965,4761.852,5089.07,5397.164,5697.159,1759.725,1729.12,3026.927,3443.132,3555.272,3670.57,3809.681,3964.081,4142.684,4331.045,4626.872,4931.291,5219.236,5503.294,5790.465,6079.599,6414.62,365.21,569.5225,558.5928,570.6492,2804.813,1495.924,1552.681,2711.488,3114.008,3337.609,3490.719,3623.518,3780.15,3933.407,4062.603,4173.021,4280.134,4382.639,681.086,606.1968,3353.117
-10.63063,185.6635,171.3487,132.1153,376.3716,238.3749,338.5947,225.8959,671.9685,2496.179,1878.788,2028.69,2267.506,3309.128,3649.946,3801.596,3964.649,4172.434,4453.257,4755.636,5082.004,5389.109,5688.186,1745.301,1716.181,3017.775,3436.446,3549.009,3664.598,3803.968,3958.518,4137.076,4325.199,4620.513,4924.175,5211.202,5494.425,5780.49,6068.62,6402.77,361.5675,565.0549,553.4995,564.2267,2785.409,1483.611,1542.403,2703.864,3107.685,3331.812,3485.367,3618.553,3775.571,3929.147,4058.567,4169.111,4276.345,4378.983,673.6385,599.333,3350.905
-10.51051,182.8859,168.4211,129.7001,372.4185,234.9694,333.8447,222.2433,666.9003,2477.994,1863.845,2013.976,2254.342,3301.064,3643.717,3795.788,3959.057,4166.846,4447.405,4749.267,5074.772,5380.876,5679.024,1730.926,1703.274,3008.546,3429.657,3542.638,3658.514,3798.135,3952.831,4131.338,4319.215,4614.006,4916.9,5202.997,5485.375,5770.321,6057.434,6390.699,357.9467,560.6004,548.4291,557.8528,2766.02,1471.341,1532.136,2696.169,3101.269,3325.913,3479.907,3613.474,3770.873,3924.762,4054.4,4165.067,4272.418,4375.185,666.243,592.5204,3348.583
-10.39039,180.143,165.5373,127.3246,368.491,231.6031,329.1475,218.641,661.8425,2459.836,1848.947,1999.291,2241.17,3292.906,3637.376,3789.863,3953.342,4161.126,4441.412,4742.745,5067.376,5372.468,5669.672,1716.602,1690.401,2999.239,3422.765,3536.159,3652.317,3792.185,3947.02,4125.469,4313.094,4607.352,4909.466,5194.624,5476.144,5759.96,6046.045,6378.408,354.3478,556.1594,543.3819,551.5278,2746.647,1459.116,1521.882,2688.401,3094.761,3319.912,3474.338,3608.283,3766.056,3920.253,4050.104,4160.89,4268.354,4371.245,658.8997,585.759,3346.154
-10.27027,177.4346,162.6967,124.9884,364.5891,228.2757,324.5029,215.0887,656.7956,2441.708,1834.095,1984.635,2227.991,3284.655,3630.925,3783.821,3947.503,4155.276,4435.279,4736.072,5059.816,5363.884,5660.135,1702.33,1677.564,2989.858,3415.771,3529.574,3646.009,3786.118,3941.087,4119.471,4306.838,4600.552,4901.876,5186.085,5466.736,5749.41,6034.453,6365.901,350.7709,551.7322,538.3583,545.2519,2727.292,1446.936,1511.641,2680.564,3088.162,3313.81,3468.664,3602.98,3761.122,3915.62,4045.681,4156.58,4264.153,4367.164,651.6092,579.0492,3343.617
-10.15015,174.7604,159.8989,122.6909,360.7132,224.987,319.9106,211.5859,651.7602,2423.613,1819.29,1970.01,2214.809,3276.312,3624.364,3777.663,3941.543,4149.296,4429.006,4729.249,5052.095,5355.128,5650.412,1688.11,1664.764,2980.404,3408.678,3522.884,3639.591,3779.936,3935.032,4113.345,4300.448,4593.608,4894.131,5177.38,5457.151,5738.673,6022.662,6353.178,347.2163,547.3193,533.3587,539.0253,2707.959,1434.801,1501.415,2672.657,3081.473,3307.609,3462.883,3597.566,3756.071,3910.865,4041.13,4152.14,4259.816,4362.943,644.3716,572.3912,3340.973
-10.03003,172.1202,157.1434,120.4315,356.8633,221.7368,315.3704,208.1322,646.7367,2405.55,1804.533,1955.418,2201.623,3267.879,3617.695,3771.391,3935.461,4143.189,4422.595,4722.277,5044.214,5346.201,5640.507,1673.944,1652,2970.876,3401.485,3516.09,3633.064,3773.639,3928.856,4107.093,4293.924,4586.52,4886.233,5168.511,5447.392,5727.75,6010.673,6340.244,343.684,542.9208,528.3834,532.848,2688.649,1422.714,1491.204,2664.682,3074.695,3301.31,3456.998,3592.043,3750.904,3905.989,4036.453,4147.568,4255.345,4358.583,637.1873,565.7852,3338.222
-9.90991,169.5137,154.4297,118.2099,353.0395,218.5249,310.8821,204.7271,641.7257,2387.524,1789.826,1940.86,2188.435,3259.357,3610.919,3765.005,3929.26,4136.954,4416.047,4715.158,5036.174,5337.105,5630.421,1659.833,1639.276,2961.278,3394.194,3509.193,3626.43,3767.229,3922.562,4100.715,4287.269,4579.291,4878.182,5159.481,5437.46,5716.643,5998.489,6327.1,340.1741,538.5373,523.4328,526.7203,2669.364,1410.674,1481.009,2656.641,3067.828,3294.912,3451.01,3586.411,3745.623,3900.993,4031.651,4142.868,4250.74,4354.086,630.0564,559.2312,3335.366
-9.78979,166.9406,151.7573,116.0254,349.2422,215.3511,306.4453,201.3701,636.7276,2369.534,1775.17,1926.336,2175.247,3250.748,3604.036,3758.506,3922.941,4130.593,4409.364,4707.893,5027.977,5327.841,5620.155,1645.778,1626.59,2951.611,3386.807,3502.193,3619.688,3760.706,3916.149,4094.213,4280.483,4571.921,4869.981,5150.29,5427.357,5705.354,5986.112,6313.748,336.6868,534.1689,518.5071,520.6423,2650.106,1398.683,1470.832,2648.533,3060.875,3288.419,3444.918,3580.671,3740.229,3895.877,4026.724,4138.039,4246.002,4349.451,622.9794,552.7296,3332.404
-9.66967,164.4007,149.1258,113.8775,345.4714,212.2151,302.0599,198.0607,631.7429,2351.584,1760.566,1911.849,2162.06,3242.052,3597.049,3751.896,3916.504,4124.107,4402.546,4700.483,5019.625,5318.41,5609.712,1631.779,1613.945,2941.875,3379.324,3495.093,3612.841,3754.072,3909.62,4087.588,4273.568,4564.412,4861.631,5140.941,5417.086,5693.886,5973.544,6300.191,333.2222,529.8159,513.6066,514.6141,2630.878,1386.742,1460.673,2640.361,3053.837,3281.83,3438.725,3574.825,3734.721,3890.642,4021.675,4133.082,4241.132,4344.68,615.9563,546.2804,3329.338
-9.54955,161.8937,146.5347,111.7659,341.7272,209.1167,297.7256,194.7986,626.772,2333.674,1746.015,1897.4,2148.875,3233.272,3589.958,3745.177,3909.95,4117.498,4395.595,4692.931,5011.119,5308.816,5599.094,1617.839,1601.342,2932.072,3371.746,3487.894,3605.89,3747.328,3902.974,4080.841,4266.524,4556.765,4853.133,5131.435,5406.647,5682.24,5960.787,6286.431,329.7805,525.4788,508.7317,508.6357,2611.681,1374.851,1450.533,2632.126,3046.713,3275.147,3432.432,3568.873,3729.102,3885.29,4016.502,4127.998,4236.132,4339.774,608.9873,539.8837,3326.168
-9.429429,159.4193,143.9836,109.6898,338.0097,206.0556,293.442,191.5833,621.8153,2315.807,1731.518,1882.99,2135.695,3224.407,3582.764,3738.348,3903.282,4110.766,4388.513,4685.236,5002.46,5299.059,5588.302,1603.957,1588.781,2922.204,3364.075,3480.596,3598.835,3740.476,3896.214,4073.973,4259.354,4548.981,4844.489,5121.773,5396.042,5670.419,5947.843,6272.471,326.3616,521.1578,503.8827,502.7073,2592.517,1363.011,1440.413,2623.829,3039.506,3268.37,3426.039,3562.817,3723.373,3879.822,4011.209,4122.789,4231.001,4334.734,602.0728,533.5396,3322.896
-9.309309,156.9772,141.4719,107.649,334.3192,203.0317,289.209,188.4142,616.8734,2297.983,1717.076,1868.62,2122.519,3215.46,3575.469,3731.411,3896.499,4103.913,4381.299,4677.401,4993.65,5289.14,5577.338,1590.135,1576.263,2912.271,3356.312,3473.201,3591.678,3733.515,3889.341,4066.985,4252.057,4541.063,4835.7,5111.958,5385.275,5658.424,5934.715,6258.313,322.9658,516.8531,499.0598,496.8289,2573.388,1351.223,1430.314,2615.47,3032.217,3261.501,3419.548,3556.657,3717.534,3874.238,4005.795,4117.456,4225.742,4329.561,595.2128,527.2483,3319.52
-9.189189,154.5672,138.9993,105.6428,330.6557,200.0446,285.0262,185.291,611.9466,2280.206,1702.691,1854.291,2109.351,3206.432,3568.073,3724.367,3889.603,4096.94,4373.956,4669.426,4984.691,5279.063,5566.205,1576.374,1563.789,2902.276,3348.458,3465.709,3584.42,3726.448,3882.355,4059.879,4244.637,4533.011,4826.768,5101.991,5374.345,5646.258,5921.405,6243.96,319.5931,512.5652,494.2633,491.0006,2554.296,1339.487,1420.236,2607.051,3024.846,3254.542,3412.96,3550.394,3711.586,3868.539,4000.262,4111.999,4220.354,4324.256,588.4075,521.0098,3316.043
-9.069069,152.189,136.5652,103.6708,327.0192,197.0942,280.8933,182.213,607.0354,2262.476,1688.363,1840.004,2096.19,3197.323,3560.578,3717.217,3882.595,4089.848,4366.485,4661.314,4975.583,5268.828,5554.903,1562.674,1551.361,2892.219,3340.514,3458.123,3577.062,3719.275,3875.257,4052.655,4237.093,4524.826,4817.695,5091.874,5363.256,5633.922,5907.915,6229.414,316.2435,508.2941,489.4934,485.2223,2535.243,1327.805,1410.182,2598.574,3017.395,3247.492,3406.275,3544.03,3705.53,3862.727,3994.61,4106.419,4214.84,4318.82,581.657,514.8241,3312.465
-8.948949,149.8422,134.1691,101.7325,323.4099,194.1801,276.8099,179.18,602.1402,2244.795,1674.093,1825.761,2083.038,3188.137,3552.984,3709.963,3875.477,4082.638,4358.887,4653.065,4966.33,5258.438,5543.436,1549.037,1538.978,2882.102,3332.482,3450.442,3569.605,3711.998,3868.05,4045.316,4229.427,4516.511,4808.482,5081.609,5352.008,5621.419,5894.248,6214.677,312.9173,504.0403,484.7505,479.4942,2516.231,1316.177,1400.15,2590.039,3009.865,3240.353,3399.494,3537.566,3699.368,3856.803,3988.841,4100.717,4209.2,4313.254,574.9614,508.6914,3308.787
-8.828829,147.5267,131.8107,99.8274,319.8279,191.3021,272.7759,176.1914,597.2613,2227.164,1659.882,1811.563,2069.897,3178.873,3545.294,3702.606,3868.249,4075.311,4351.164,4644.681,4956.931,5247.894,5531.804,1535.463,1526.642,2871.925,3324.362,3442.669,3562.051,3704.617,3860.733,4037.861,4221.641,4508.065,4799.13,5071.196,5340.605,5608.751,5880.405,6199.752,309.6144,499.8039,480.0346,473.8161,2497.261,1304.603,1390.143,2581.447,3002.256,3233.127,3392.62,3531.002,3693.1,3850.767,3982.955,4094.895,4203.435,4307.558,568.3208,502.6115,3305.009
-8.708709,145.2421,129.4894,97.95504,316.2732,188.4599,268.7908,173.2467,592.3992,2209.585,1645.732,1797.411,2056.768,3169.532,3537.508,3695.146,3860.913,4067.869,4343.316,4636.164,4947.39,5237.197,5520.011,1521.952,1514.353,2861.691,3316.156,3434.804,3554.399,3697.135,3853.309,4030.293,4213.735,4499.492,4789.641,5060.638,5329.047,5595.919,5866.39,6184.641,306.3348,495.5853,475.3462,468.1882,2478.335,1293.085,1380.161,2572.8,2994.571,3225.814,3385.652,3524.34,3686.727,3844.62,3976.954,4088.953,4197.546,4301.735,561.7354,496.5847,3301.132
-8.588589,142.9882,127.2048,96.11495,312.746,185.6533,264.8543,170.3455,587.5541,2192.059,1631.642,1783.305,2043.652,3160.118,3529.628,3687.585,3853.469,4060.313,4335.345,4627.515,4937.707,5226.35,5508.057,1508.507,1502.113,2851.401,3307.865,3426.849,3546.653,3689.551,3845.778,4022.613,4205.711,4490.792,4780.017,5049.937,5317.337,5582.927,5852.203,6169.347,303.0788,491.3846,470.6853,462.6104,2459.456,1281.623,1370.205,2564.099,2986.809,3218.415,3378.593,3517.58,3680.251,3838.364,3970.839,4082.892,4191.535,4295.784,555.2051,490.6107,3297.157
-8.468468,140.7646,124.9564,94.30665,309.2462,182.882,260.9662,167.4872,582.7266,2174.588,1617.615,1769.248,2030.55,3150.629,3521.653,3679.924,3845.919,4052.643,4327.252,4618.734,4927.883,5215.354,5495.945,1495.127,1489.922,2841.056,3299.489,3418.804,3538.812,3681.868,3838.142,4014.821,4197.57,4481.966,4770.259,5039.095,5305.477,5569.775,5837.848,6153.873,299.8463,487.2022,466.0522,457.0825,2440.624,1270.218,1360.275,2555.345,2978.973,3210.931,3371.442,3510.724,3673.673,3831.999,3964.61,4076.714,4185.402,4289.708,548.73,484.6898,3293.085
-8.348348,138.5711,122.7438,92.52968,305.7739,180.1457,257.126,164.6715,577.917,2157.173,1603.65,1755.239,2017.464,3141.069,3513.587,3672.164,3838.265,4044.862,4319.039,4609.825,4917.922,5204.211,5483.677,1481.813,1477.78,2830.657,3291.032,3410.672,3530.878,3674.086,3830.401,4006.919,4189.314,4473.017,4760.368,5028.112,5293.468,5556.466,5823.327,6138.22,296.6373,483.0382,461.4472,451.6047,2421.841,1258.869,1350.373,2546.538,2971.063,3203.364,3364.202,3503.773,3666.993,3825.527,3958.269,4070.42,4179.147,4283.507,542.3102,478.8217,3288.916
-8.228228,136.4074,120.5666,90.78358,302.3291,177.4441,253.3334,161.8978,573.1255,2139.816,1589.749,1741.28,2004.394,3131.437,3505.43,3664.307,3830.506,4036.97,4310.706,4600.787,4907.823,5192.923,5471.254,1468.566,1465.689,2820.206,3282.492,3402.452,3522.853,3666.206,3822.558,3998.908,4180.943,4463.944,4750.347,5016.991,5281.312,5543.003,5808.642,6122.391,293.452,478.8929,456.8703,446.1769,2403.11,1247.579,1340.499,2537.681,2963.081,3195.715,3356.872,3496.727,3660.212,3818.949,3951.816,4064.01,4172.774,4277.181,535.9456,473.0065,3284.651
-8.108108,134.2731,118.4242,89.06789,298.912,174.777,249.5881,159.1657,568.3527,2122.518,1575.912,1727.372,1991.342,3121.736,3497.182,3656.353,3822.645,4028.969,4302.256,4591.623,4897.589,5181.492,5458.679,1455.386,1453.649,2809.703,3273.872,3394.147,3514.736,3658.231,3814.612,3990.79,4172.46,4454.751,4740.197,5005.734,5269.011,5529.386,5793.795,6106.389,290.2904,474.7665,452.3217,440.7989,2384.43,1236.346,1330.653,2528.773,2955.026,3187.984,3349.455,3489.589,3653.332,3812.265,3945.254,4057.486,4166.281,4270.734,529.6363,467.2441,3280.291
-7.987988,132.1681,116.3162,87.38216,295.5225,172.1441,245.8897,156.4746,563.5987,2105.28,1562.141,1713.516,1978.309,3111.966,3488.846,3648.303,3814.683,4020.86,4293.689,4582.333,4887.221,5169.919,5445.953,1442.275,1441.661,2799.151,3265.173,3385.756,3506.53,3650.159,3806.566,3982.565,4163.864,4445.438,4729.919,4994.342,5256.568,5515.619,5778.789,6090.216,287.1524,470.6593,447.8017,435.4707,2365.805,1225.173,1320.837,2519.817,2946.902,3180.173,3341.951,3482.358,3646.354,3805.478,3938.582,4050.848,4159.671,4264.164,523.3823,461.5345,3275.836
-7.867868,130.092,114.2421,85.72594,292.1606,169.5451,242.2378,153.8242,558.8639,2088.103,1548.435,1699.713,1965.297,3102.13,3480.422,3640.16,3806.62,4012.643,4285.007,4572.92,4876.721,5158.206,5433.078,1429.232,1429.726,2788.55,3256.396,3377.283,3498.235,3641.994,3798.42,3974.235,4155.159,4436.006,4719.515,4982.816,5243.983,5501.703,5763.625,6073.875,284.0382,466.5713,443.3104,430.1921,2347.236,1214.059,1311.051,2510.814,2938.707,3172.283,3334.362,3475.036,3639.279,3798.586,3931.802,4044.098,4152.945,4257.474,517.1835,455.8776,3271.288
-7.747748,128.0445,112.2016,84.09879,288.8264,166.9797,238.6321,151.214,554.1486,2070.989,1534.797,1685.963,1952.305,3092.227,3471.911,3631.923,3798.458,4004.321,4276.211,4563.385,4866.09,5146.354,5420.058,1416.259,1417.844,2777.902,3247.542,3368.727,3489.853,3633.737,3790.175,3965.802,4146.344,4426.458,4708.987,4971.16,5231.259,5487.64,5748.307,6057.368,280.9477,462.5029,438.8479,424.9632,2328.723,1203.004,1301.296,2501.763,2930.445,3164.314,3326.688,3467.625,3632.107,3791.593,3924.915,4037.236,4146.103,4250.664,511.0398,450.2733,3266.647
-7.627628,126.0254,110.1942,82.50026,285.5199,164.4477,235.0722,148.6434,549.4532,2053.939,1521.225,1672.267,1939.336,3082.26,3463.316,3623.594,3790.199,3995.895,4267.302,4553.728,4855.331,5134.367,5406.892,1403.356,1406.015,2767.208,3238.613,3360.089,3481.385,3625.387,3781.834,3957.265,4137.421,4416.794,4698.335,4959.374,5218.398,5473.433,5732.836,6040.698,277.881,458.4542,434.4144,419.7837,2310.269,1192.01,1291.572,2492.668,2922.115,3156.269,3318.93,3460.124,3624.84,3784.498,3917.921,4030.265,4139.147,4243.736,504.9514,444.7215,3261.914
-7.507508,124.0343,108.2195,80.92992,282.2411,161.9487,231.5578,146.112,544.7779,2036.954,1507.722,1658.627,1926.39,3072.23,3454.636,3615.175,3781.842,3987.365,4258.282,4543.953,4844.444,5122.245,5393.584,1390.523,1394.241,2756.469,3229.609,3351.372,3472.832,3616.947,3773.396,3948.627,4128.392,4407.016,4687.562,4947.46,5205.401,5459.084,5717.215,6023.866,274.8381,454.4254,430.01,414.6536,2291.875,1181.077,1281.881,2483.528,2913.72,3148.148,3311.09,3452.536,3617.48,3777.304,3910.823,4023.184,4132.078,4236.691,498.9179,439.2221,3257.089
-7.387387,122.071,106.2769,79.38734,278.9899,159.4824,228.0885,143.6194,540.123,2020.036,1494.287,1645.043,1913.469,3062.137,3445.873,3606.666,3773.39,3978.733,4249.152,4534.059,4833.431,5109.99,5380.135,1377.761,1382.522,2745.686,3220.531,3342.576,3464.195,3608.417,3764.864,3939.889,4119.258,4397.125,4676.67,4935.42,5192.271,5444.595,5701.446,6006.876,271.8189,450.4167,425.6349,409.5728,2273.542,1170.205,1272.222,2474.345,2905.259,3139.952,3303.169,3444.861,3610.026,3770.01,3903.621,4015.996,4124.897,4229.529,492.9395,433.7749,3252.174
-7.267267,120.1351,104.3662,77.8721,275.7664,157.0486,224.6639,141.165,535.4888,2003.185,1480.922,1631.516,1900.573,3051.984,3437.028,3598.069,3764.844,3970,4239.913,4524.049,4822.294,5097.605,5366.547,1365.071,1370.858,2734.861,3211.382,3333.702,3455.475,3599.8,3756.238,3931.053,4110.02,4387.123,4665.659,4923.255,5179.01,5429.967,5685.531,5989.731,268.8236,446.4283,421.2892,404.541,2255.272,1159.394,1262.596,2465.12,2896.734,3131.683,3295.167,3437.101,3602.48,3762.619,3896.316,4008.7,4117.604,4222.252,487.016,428.38,3247.17
-7.147147,118.2264,102.4867,76.38377,272.5705,154.647,221.2835,138.7485,530.8756,1986.402,1467.627,1618.046,1887.703,3041.771,3428.103,3589.385,3756.204,3961.167,4230.566,4513.923,4811.035,5085.09,5352.823,1352.453,1359.25,2723.995,3202.161,3324.752,3446.674,3591.095,3747.519,3922.118,4100.679,4377.011,4654.531,4910.968,5165.618,5415.203,5669.473,5972.432,265.852,442.4603,416.9729,399.5581,2237.066,1148.646,1253.004,2455.853,2888.146,3123.341,3287.086,3429.255,3594.843,3755.13,3888.91,4001.299,4110.202,4214.862,481.1473,423.037,3242.076
-7.027027,116.3446,100.6382,74.92193,269.4022,152.2772,217.9472,136.3693,526.2836,1969.689,1454.402,1604.635,1874.861,3031.5,3419.099,3580.614,3747.473,3952.236,4221.114,4503.684,4799.654,5072.447,5338.963,1339.907,1347.699,2713.089,3192.871,3315.726,3437.793,3582.305,3738.71,3913.087,4091.237,4366.79,4643.289,4898.56,5152.099,5400.305,5653.274,5954.981,262.9043,438.5129,412.6863,394.6239,2218.925,1137.96,1243.447,2446.547,2879.497,3114.927,3278.928,3421.327,3587.116,3747.546,3881.403,3993.793,4102.691,4207.358,475.3333,417.746,3236.894
-6.906907,114.4894,98.82021,73.48618,266.2616,149.939,214.6543,134.027,521.7131,1953.046,1441.248,1591.283,1862.048,3021.171,3410.016,3571.758,3738.65,3943.208,4211.557,4493.333,4788.155,5059.679,5324.971,1327.434,1336.205,2702.144,3183.512,3306.626,3428.832,3573.429,3729.81,3903.96,4081.695,4356.463,4631.933,4886.032,5138.454,5385.275,5636.936,5937.383,259.9803,434.5863,408.4293,389.7384,2200.851,1127.336,1233.925,2437.201,2870.787,3106.443,3270.692,3413.316,3579.301,3739.867,3873.796,3986.183,4095.072,4199.743,469.5738,412.5066,3231.625
-6.786787,112.6606,97.03227,72.0761,263.1485,147.6321,211.4047,131.7211,517.1644,1936.475,1428.166,1577.99,1849.264,3010.787,3400.856,3562.819,3729.738,3934.084,4201.896,4482.871,4776.537,5046.787,5310.848,1315.035,1324.769,2691.162,3174.085,3297.453,3419.793,3564.471,3720.821,3894.74,4072.055,4346.03,4620.465,4873.387,5124.685,5370.115,5620.461,5919.638,257.0801,430.6807,404.2021,384.9013,2182.845,1116.776,1224.438,2427.818,2862.017,3097.89,3262.38,3405.223,3571.398,3732.095,3866.09,3978.471,4087.346,4192.017,463.8688,407.3188,3226.269
-6.666667,110.8577,95.274,70.69129,260.0629,145.3562,208.1978,129.4512,512.6376,1919.976,1415.156,1564.759,1836.51,3000.348,3391.62,3553.798,3720.738,3924.866,4192.134,4472.3,4764.804,5033.773,5296.595,1302.709,1313.39,2680.143,3164.592,3288.208,3410.677,3555.43,3711.745,3885.427,4062.317,4335.493,4608.887,4860.627,5110.793,5354.828,5603.852,5901.75,254.2036,426.796,400.0048,380.1124,2164.908,1106.279,1214.988,2418.398,2853.188,3089.268,3253.994,3397.05,3563.408,3724.23,3858.287,3970.657,4079.515,4184.181,458.2181,402.1824,3220.827
-6.546547,109.0806,93.54496,69.33135,257.0048,143.1109,205.0333,127.2168,508.133,1903.551,1402.218,1551.588,1823.788,2989.856,3382.309,3544.694,3711.65,3915.554,4182.27,4461.621,4752.956,5020.639,5282.216,1290.457,1302.07,2669.09,3155.034,3278.892,3401.486,3546.308,3702.583,3876.022,4052.483,4324.853,4597.199,4847.752,5096.782,5339.414,5587.111,5883.72,251.3509,422.9326,395.8373,375.3716,2147.04,1095.846,1205.574,2408.942,2844.302,3080.579,3245.534,3388.798,3555.333,3716.273,3850.388,3962.743,4071.58,4176.237,452.6215,397.0971,3215.301
-6.426426,107.329,91.84477,67.99589,253.9741,140.8961,201.9108,125.0175,503.6509,1887.2,1389.354,1538.48,1811.098,2979.311,3372.925,3535.511,3702.476,3906.15,4172.308,4450.835,4740.995,5007.386,5267.712,1278.28,1290.809,2658.002,3145.412,3269.506,3392.22,3537.105,3693.335,3866.527,4042.554,4314.112,4585.405,4834.766,5082.652,5323.878,5570.24,5865.552,248.5219,419.0905,391.6999,370.6786,2129.245,1085.476,1196.197,2399.451,2835.36,3071.825,3237.001,3380.468,3547.174,3708.226,3842.394,3954.729,4063.541,4168.186,447.0788,392.0629,3209.69
-6.306306,105.6025,90.173,66.68451,250.9708,138.7113,198.8299,122.8529,499.1914,1870.925,1376.563,1525.433,1798.441,2968.715,3363.468,3526.249,3693.218,3896.654,4162.247,4439.944,4728.922,4994.017,5253.084,1266.177,1279.607,2646.882,3135.727,3260.052,3382.881,3527.824,3684.003,3856.943,4032.532,4303.271,4573.505,4821.668,5068.405,5308.219,5553.242,5847.248,245.7165,415.2699,387.5925,366.0332,2111.521,1075.171,1186.858,2389.926,2826.362,3063.005,3228.396,3372.061,3538.931,3700.09,3834.305,3946.618,4055.401,4160.029,441.59,387.0795,3203.997
-6.186186,103.9009,88.52925,65.39684,247.9948,136.5563,195.7903,120.7223,494.7548,1854.726,1363.847,1512.45,1785.818,2958.07,3353.94,3516.908,3683.876,3887.069,4152.089,4428.95,4716.74,4980.532,5238.336,1254.15,1268.465,2635.73,3125.981,3250.531,3373.469,3518.466,3674.588,3847.271,4022.417,4292.332,4561.501,4808.462,5054.044,5292.441,5536.118,5828.81,242.9348,411.4709,383.5152,361.4352,2093.871,1064.93,1177.557,2380.369,2817.31,3054.121,3219.721,3363.578,3530.606,3691.866,3826.123,3938.409,4047.159,4151.767,436.1547,382.1467,3198.22
-6.066066,102.2239,86.91312,64.1325,245.046,134.4309,192.7914,118.6256,490.3412,1838.603,1351.204,1499.53,1773.23,2947.376,3344.342,3507.491,3674.451,3877.396,4141.836,4417.854,4704.45,4966.934,5223.468,1242.198,1257.383,2624.548,3116.173,3240.943,3363.986,3509.03,3665.091,3837.513,4012.212,4281.296,4549.394,4795.149,5039.571,5276.546,5518.871,5810.241,240.1767,407.6936,379.468,356.8845,2076.296,1054.754,1168.295,2370.78,2808.205,3045.174,3210.977,3355.02,3522.199,3683.554,3817.85,3930.105,4038.818,4143.401,430.7729,377.2642,3192.362
-5.945946,100.5712,85.32423,62.89109,242.1244,132.3346,189.833,116.5621,485.9509,1822.559,1338.637,1486.675,1760.677,2936.634,3334.675,3497.999,3664.945,3867.635,4131.488,4406.657,4692.053,4953.225,5208.483,1230.322,1246.362,2613.337,3106.307,3231.29,3354.433,3499.52,3655.514,3827.669,4001.918,4270.164,4537.187,4781.73,5024.986,5260.535,5501.504,5791.543,237.4421,403.9381,375.4511,352.3807,2058.796,1044.643,1159.071,2361.16,2799.047,3036.166,3202.164,3346.388,3513.712,3675.156,3809.485,3921.706,4030.377,4134.933,425.4443,372.4319,3186.423
-5.825826,98.94262,83.76216,61.67226,239.2299,130.2672,186.9146,114.5315,481.584,1806.593,1326.144,1473.884,1748.161,2925.847,3324.94,3488.431,3655.358,3857.788,4121.048,4395.36,4679.552,4939.407,5193.383,1218.521,1235.401,2602.097,3096.382,3221.574,3344.811,3489.935,3645.858,3817.741,3991.535,4258.937,4524.88,4768.208,5010.292,5244.412,5484.018,5772.719,234.731,400.2045,371.4643,347.9236,2041.373,1034.598,1149.887,2351.511,2789.838,3027.097,3193.284,3337.683,3505.147,3666.673,3801.031,3913.213,4021.839,4126.363,420.1686,367.6496,3180.404
-5.705706,97.33777,82.22654,60.47564,236.3624,128.2284,184.0358,112.5332,477.2407,1790.707,1313.727,1461.159,1735.682,2915.014,3315.138,3478.791,3645.693,3847.857,4110.516,4383.966,4666.947,4925.48,5178.169,1206.797,1224.501,2590.831,3086.4,3211.794,3335.122,3480.277,3636.123,3807.731,3981.065,4247.619,4512.475,4754.583,4995.491,5228.176,5466.416,5753.771,232.0435,396.4929,367.5078,343.513,2024.027,1024.617,1140.743,2341.833,2780.58,3017.968,3184.338,3328.907,3496.503,3658.107,3792.488,3904.627,4013.205,4117.693,414.9458,362.9169,3174.306
-5.585586,95.7564,80.71699,59.30087,233.5219,126.2179,181.1962,110.567,472.9212,1774.9,1301.386,1448.499,1723.241,2904.137,3305.271,3469.079,3635.95,3837.842,4099.894,4372.476,4654.24,4911.447,5162.843,1195.149,1213.663,2579.539,3076.361,3201.953,3325.366,3470.548,3626.312,3797.638,3970.51,4236.208,4499.974,4740.858,4980.585,5211.832,5448.7,5734.701,229.3793,392.8035,363.5815,339.1487,2006.76,1014.702,1131.639,2332.127,2771.272,3008.78,3175.327,3320.06,3487.783,3649.458,3783.858,3895.95,4004.476,4108.923,409.7755,358.2338,3168.13
-5.465465,94.19824,79.2331,58.14758,230.7082,124.2354,178.3955,108.6324,468.6256,1759.174,1289.121,1435.905,1710.839,2893.218,3295.339,3459.295,3626.131,3827.744,4089.184,4360.891,4641.433,4897.31,5147.409,1183.578,1202.886,2568.222,3066.268,3192.051,3315.545,3460.747,3616.425,3787.466,3959.87,4224.708,4487.378,4727.035,4965.576,5195.38,5430.872,5715.512,226.7385,389.1363,359.6855,334.8304,1989.573,1004.853,1122.576,2322.394,2761.916,2999.536,3166.251,3311.144,3478.986,3640.727,3775.141,3887.183,3995.652,4100.056,404.6575,353.5998,3161.876
-5.345345,92.66301,77.77452,57.01543,227.9213,122.2805,175.6332,106.7288,464.3541,1743.53,1276.932,1423.378,1698.476,2882.257,3285.345,3449.442,3616.236,3817.565,4078.385,4349.212,4628.528,4883.07,5131.866,1172.083,1192.171,2556.881,3056.122,3182.09,3305.659,3450.878,3606.463,3777.214,3949.148,4213.119,4474.689,4713.115,4950.465,5178.824,5412.934,5696.206,224.1209,385.4914,355.8197,330.5578,1972.465,995.0696,1113.554,2312.636,2752.513,2990.234,3157.113,3302.159,3470.115,3631.915,3766.338,3878.326,3986.735,4091.091,399.5917,349.0148,3155.546
-5.225225,91.15044,76.34087,55.90407,225.1611,120.3531,172.909,104.856,460.1069,1727.968,1264.82,1410.918,1686.154,2871.255,3275.288,3439.52,3606.266,3807.307,4067.501,4337.441,4615.526,4868.73,5116.218,1160.666,1181.519,2545.518,3045.922,3172.071,3295.71,3440.939,3596.428,3766.884,3938.343,4201.444,4461.908,4699.1,4935.254,5162.164,5394.889,5676.786,221.5266,381.8688,351.9842,326.3307,1955.439,985.3522,1104.574,2302.853,2743.064,2980.878,3147.912,3293.106,3461.171,3623.024,3757.452,3869.382,3977.726,4082.031,394.5776,344.4784,3149.139
-5.105105,89.66026,74.93177,54.81314,222.4274,118.4528,170.2224,103.0135,455.884,1712.488,1252.785,1398.525,1673.872,2860.215,3265.17,3429.531,3596.224,3796.97,4056.531,4325.58,4602.428,4854.29,5100.466,1149.325,1170.929,2534.133,3035.671,3161.994,3285.699,3430.934,3586.32,3756.478,3927.458,4189.682,4449.037,4684.991,4919.945,5145.403,5376.739,5657.255,218.9555,378.2688,348.179,322.1488,1938.494,975.7008,1095.635,2293.046,2733.57,2971.466,3138.651,3283.988,3452.153,3614.054,3748.482,3860.35,3968.627,4072.876,389.6152,339.9905,3142.658
-4.984985,88.19219,73.54686,53.74232,219.7202,116.5794,167.573,101.2008,451.6857,1697.092,1240.827,1386.201,1661.633,2849.136,3254.993,3419.475,3586.11,3786.555,4045.478,4313.629,4589.237,4839.753,5084.612,1138.062,1160.402,2522.728,3025.37,3151.862,3275.628,3420.862,3576.142,3745.996,3916.494,4177.836,4436.078,4670.79,4904.541,5128.543,5358.486,5637.613,216.4075,374.6912,344.404,318.0118,1921.632,966.1157,1086.738,2283.216,2724.032,2962.002,3129.33,3274.803,3443.064,3605.007,3739.43,3851.232,3959.438,4063.628,384.7041,335.5508,3136.102
-4.864865,86.74597,72.18577,52.69127,217.0393,114.7324,164.9605,99.41759,447.512,1681.78,1228.946,1373.945,1649.435,2838.02,3244.756,3409.354,3575.925,3776.064,4034.343,4301.591,4575.953,4825.12,5068.658,1126.876,1149.938,2511.304,3015.019,3141.674,3265.496,3410.726,3565.894,3735.44,3905.453,4165.907,4423.031,4656.5,4889.042,5111.586,5340.131,5617.865,213.8825,371.1362,340.6593,313.9195,1904.854,956.5968,1077.884,2273.364,2714.451,2952.486,3119.95,3265.555,3433.905,3595.884,3730.297,3842.03,3950.16,4054.288,379.844,331.159,3129.474
-4.744745,85.32134,70.84816,51.65966,214.3847,112.9117,162.3844,97.66344,443.3631,1666.552,1217.144,1361.757,1637.281,2826.868,3234.462,3399.169,3565.67,3765.499,4023.127,4289.466,4562.579,4810.393,5052.606,1115.768,1139.537,2499.861,3004.62,3131.432,3255.306,3400.525,3555.577,3724.811,3894.334,4153.897,4409.899,4642.121,4873.45,5094.534,5321.679,5598.012,211.3805,367.6039,336.9448,309.8717,1888.16,947.1443,1069.072,2263.491,2704.828,2942.918,3110.512,3256.244,3424.676,3586.685,3721.084,3832.744,3940.795,4044.857,375.0347,326.8148,3122.772
-4.624625,83.91801,69.53365,50.64716,211.7562,111.1169,159.8444,95.93794,439.2391,1651.409,1205.418,1349.638,1625.17,2815.682,3224.112,3388.921,3555.347,3754.859,4011.831,4277.257,4549.115,4795.574,5036.458,1104.737,1129.199,2488.401,2994.174,3121.138,3245.058,3390.262,3545.192,3714.11,3883.141,4141.807,4396.683,4627.655,4857.768,5077.388,5303.129,5578.056,208.9013,364.0943,333.2604,305.8679,1871.551,937.7581,1060.304,2253.598,2695.164,2933.3,3101.018,3246.87,3415.379,3577.412,3711.793,3823.376,3931.344,4035.336,370.2759,322.5179,3115.999
-4.504505,82.53573,68.24191,49.65345,209.1538,109.3477,157.3401,94.24069,435.1401,1636.352,1193.771,1337.589,1613.104,2804.462,3213.706,3378.612,3544.957,3744.147,4000.457,4264.964,4535.564,4780.665,5020.216,1093.784,1118.925,2476.925,2983.681,3110.792,3234.754,3379.937,3534.741,3703.339,3871.873,4129.638,4383.385,4613.103,4841.998,5060.152,5284.486,5558.001,206.4449,360.6075,329.6062,301.908,1855.027,928.4385,1051.579,2243.686,2685.461,2923.633,3091.468,3237.436,3406.015,3568.067,3702.424,3813.926,3921.808,4025.726,365.5674,318.268,3109.156
-4.384384,81.17425,66.97258,48.67821,206.5772,107.6039,154.8711,92.57129,431.0661,1621.38,1182.202,1325.609,1601.082,2793.209,3203.247,3368.241,3534.501,3733.363,3989.005,4252.588,4521.927,4765.667,5003.881,1082.909,1108.715,2465.434,2973.144,3100.396,3224.394,3369.552,3524.225,3692.498,3860.533,4117.391,4370.006,4598.469,4826.14,5042.827,5265.75,5537.847,204.0113,357.1434,325.9821,297.9916,1838.59,919.1854,1042.898,2233.756,2675.718,2913.917,3081.863,3227.941,3396.584,3558.649,3692.978,3804.396,3912.188,4016.028,360.9087,314.0649,3102.242
-4.264264,79.83328,65.72533,47.72113,204.0265,105.8851,152.4369,90.92934,427.0174,1606.495,1170.711,1313.699,1589.106,2781.925,3192.734,3357.811,3523.98,3722.51,3977.478,4240.132,4508.206,4750.582,4987.456,1072.111,1098.569,2453.929,2962.563,3089.95,3213.98,3359.108,3513.645,3681.589,3849.121,4105.069,4356.547,4583.752,4810.197,5025.414,5246.924,5517.599,201.6002,353.7023,322.388,294.1184,1822.24,909.9988,1034.261,2223.809,2665.938,2904.155,3072.205,3218.387,3387.088,3549.161,3683.457,3794.787,3902.485,4006.245,356.2998,309.9082,3095.26
-4.144144,78.51259,64.4998,46.7819,201.5014,104.1911,150.0372,89.31446,422.9939,1591.697,1159.298,1301.859,1577.176,2770.611,3182.169,3347.323,3513.395,3711.587,3965.876,4227.597,4494.402,4735.411,4970.941,1061.391,1088.486,2442.41,2951.939,3079.455,3203.514,3348.605,3503.002,3670.613,3837.639,4092.671,4343.01,4568.956,4794.171,5007.916,5228.011,5497.257,199.2117,350.284,318.8239,290.2882,1805.977,900.8787,1025.668,2213.845,2656.12,2894.346,3062.495,3208.776,3377.529,3539.602,3673.861,3785.1,3892.7,3996.375,351.7401,305.7977,3088.209
-4.024024,77.2119,63.29567,45.86022,199.0018,102.5216,147.6716,87.72625,418.9958,1576.986,1147.964,1290.09,1565.293,2759.267,3171.553,3336.777,3502.747,3700.596,3954.201,4214.984,4480.516,4720.157,4954.34,1050.749,1078.468,2430.88,2941.274,3068.913,3192.995,3338.045,3492.297,3659.571,3826.088,4080.201,4329.397,4554.081,4778.063,4990.335,5209.011,5476.824,196.8457,346.8886,315.2898,286.5006,1789.803,891.8252,1017.119,2203.866,2646.267,2884.493,3052.732,3199.107,3367.906,3529.975,3664.192,3775.336,3882.835,3986.422,347.2296,301.733,3081.09
-3.903904,75.93098,62.1126,44.95579,196.5276,100.8763,145.3398,86.16433,415.0231,1562.363,1136.708,1278.392,1553.456,2747.895,3160.887,3326.175,3492.038,3689.539,3942.455,4202.295,4466.551,4704.821,4937.654,1040.184,1068.514,2419.338,2930.567,3058.325,3182.425,3327.43,3481.532,3648.464,3814.469,4067.659,4315.709,4539.129,4761.875,4972.673,5189.928,5456.303,194.502,343.5162,311.7856,282.7554,1773.717,882.8383,1008.615,2193.872,2636.379,2874.595,3042.92,3189.383,3358.221,3520.281,3654.451,3765.496,3872.891,3976.386,342.7677,297.7139,3073.906
-3.783784,74.66955,60.95027,44.06831,194.0787,99.25495,143.0413,84.62833,411.076,1547.828,1125.531,1266.764,1541.668,2736.496,3150.173,3315.518,3481.269,3678.417,3930.637,4189.53,4452.508,4689.405,4920.885,1029.697,1058.624,2407.786,2919.821,3047.692,3171.805,3316.759,3470.707,3637.295,3802.784,4055.046,4301.947,4524.101,4745.609,4954.931,5170.763,5435.696,192.1806,340.1667,308.3112,279.0523,1757.72,873.9179,1000.156,2183.864,2626.456,2864.655,3033.058,3179.604,3348.475,3510.519,3644.639,3755.582,3862.869,3966.268,338.3543,293.74,3066.655
-3.663664,73.42737,59.80835,43.19749,191.6549,97.6572,140.7757,83.11787,407.1544,1533.381,1114.432,1255.208,1529.927,2725.071,3139.411,3304.807,3470.44,3667.231,3918.75,4176.692,4438.387,4673.91,4904.035,1019.289,1048.799,2396.225,2909.037,3037.015,3161.136,3306.035,3459.824,3626.063,3791.033,4042.364,4288.113,4509,4729.267,4937.111,5151.519,5415.005,189.8813,336.8402,304.8666,275.3908,1741.813,865.0639,991.7425,2173.843,2616.501,2854.672,3023.147,3169.771,3338.67,3500.693,3634.757,3745.594,3852.769,3956.07,333.989,289.811,3059.34
-3.543544,72.2042,58.68653,42.34304,189.256,96.0828,138.5427,81.63257,403.2585,1519.023,1103.412,1243.723,1518.235,2713.621,3128.602,3294.043,3459.553,3655.981,3906.795,4163.781,4424.192,4658.338,4887.105,1008.957,1039.038,2384.656,2898.215,3026.294,3150.42,3295.258,3448.884,3614.77,3779.219,4029.614,4274.209,4493.827,4712.85,4919.216,5132.197,5394.232,187.6041,333.5368,301.4517,271.7708,1725.996,856.2764,983.3742,2163.81,2606.513,2844.649,3013.189,3159.885,3328.805,3490.802,3624.806,3735.533,3842.593,3945.792,329.6715,285.9265,3051.961
-3.423423,70.99978,57.58448,41.50468,186.8821,94.53147,136.3419,80.17207,399.3883,1504.754,1092.471,1232.309,1506.593,2702.147,3117.748,3283.227,3448.609,3644.67,3894.774,4150.799,4409.923,4642.691,4870.097,998.7036,1029.342,2373.08,2887.356,3015.532,3139.657,3284.429,3437.887,3603.417,3767.342,4016.798,4260.236,4478.583,4696.36,4901.248,5112.8,5373.379,185.3489,330.2564,298.0664,268.192,1710.27,847.5553,975.0514,2153.767,2596.494,2834.585,3003.185,3149.947,3318.883,3480.847,3614.787,3725.401,3832.343,3935.436,325.4014,282.0864,3044.518
-3.303303,69.81387,56.50189,40.68213,184.5328,93.00293,134.1729,78.73601,395.5438,1490.574,1081.609,1220.967,1495,2690.649,3106.85,3272.361,3437.61,3633.298,3882.686,4137.748,4395.582,4626.97,4853.013,988.5276,1019.71,2361.497,2876.462,3004.728,3128.848,3273.55,3426.836,3592.005,3755.403,4003.917,4246.195,4463.271,4679.799,4883.207,5093.329,5352.45,183.1155,326.999,294.7106,264.6539,1694.636,838.9005,966.7744,2143.712,2586.445,2824.482,2993.135,3139.959,3308.904,3470.83,3604.701,3715.199,3822.019,3925.002,321.1785,278.2902,3037.013
-3.183183,68.64623,55.43846,39.87512,182.2082,91.49691,132.0353,77.32402,391.7251,1476.483,1070.825,1209.697,1483.457,2679.13,3095.908,3261.445,3426.555,3621.866,3870.535,4124.629,4381.169,4611.177,4835.855,978.4291,1010.144,2349.909,2865.534,2993.885,3117.995,3262.622,3415.731,3580.536,3743.405,3990.972,4232.088,4447.891,4663.169,4865.097,5073.788,5331.445,180.9038,323.7647,291.3843,261.1563,1679.092,830.312,958.5434,2133.649,2576.367,2814.341,2983.041,3129.921,3298.869,3460.752,3594.549,3704.928,3811.622,3914.493,317.0025,274.5376,3029.447
-3.063063,67.49661,54.39388,39.08338,179.9079,90.01314,129.9288,75.93574,387.9323,1462.483,1060.12,1198.499,1471.965,2667.59,3084.924,3250.48,3415.447,3610.376,3858.32,4111.442,4366.688,4595.314,4818.625,968.4079,1000.641,2338.316,2854.572,2983.002,3107.098,3251.645,3404.573,3569.011,3731.347,3977.964,4217.916,4432.445,4646.471,4846.919,5054.177,5310.368,178.7138,320.5534,288.0873,257.699,1663.641,821.7897,950.3584,2123.577,2566.26,2804.163,2972.903,3119.834,3288.78,3450.613,3584.333,3694.588,3801.154,3903.909,312.8729,270.8284,3021.821
-2.942943,66.36478,53.36785,38.30663,177.6319,88.55133,127.853,74.57083,384.1653,1448.573,1049.493,1187.373,1460.524,2656.03,3073.898,3239.468,3404.287,3598.829,3846.043,4098.19,4352.139,4579.382,4801.325,958.4641,991.2041,2326.72,2843.577,2972.082,3096.159,3240.622,3393.364,3557.43,3719.231,3964.895,4203.681,4416.936,4629.707,4828.674,5034.498,5289.22,176.5454,317.3651,284.8196,254.2814,1648.282,813.3334,942.2198,2113.496,2556.126,2793.949,2962.723,3109.7,3278.637,3440.416,3574.054,3684.182,3790.616,3893.251,308.7895,267.1621,3014.134
-2.822823,65.2505,52.36007,37.54462,175.38,87.11123,125.8075,73.22893,380.4242,1434.753,1038.945,1176.319,1449.134,2644.451,3062.833,3228.409,3393.075,3587.227,3833.706,4084.874,4337.524,4563.383,4783.955,948.5975,981.8314,2315.121,2832.552,2961.125,3085.179,3229.552,3382.104,3545.795,3707.059,3951.767,4189.384,4401.363,4612.879,4810.365,5014.755,5268.004,174.3984,314.1999,281.5811,250.9034,1633.016,804.9431,934.1276,2103.409,2545.966,2783.7,2952.502,3099.518,3268.441,3430.16,3563.712,3673.71,3780.009,3882.521,304.7518,263.5384,3006.389
-2.702703,64.15353,51.37025,36.79708,173.1521,85.69255,123.792,71.90971,376.709,1421.023,1028.476,1165.338,1437.796,2632.854,3051.728,3217.305,3381.813,3575.569,3821.31,4071.496,4322.844,4547.319,4766.519,938.808,972.5235,2303.521,2821.496,2950.132,3074.158,3218.436,3370.795,3534.108,3694.831,3938.58,4175.027,4385.73,4595.988,4791.994,4994.948,5246.721,172.2726,311.0577,278.3716,247.5647,1617.842,796.6186,926.0819,2093.316,2535.779,2773.416,2942.24,3089.292,3258.194,3419.847,3553.308,3663.173,3769.333,3871.719,300.7597,259.9571,2998.585
-2.582583,63.07364,50.3981,36.06376,170.948,84.29504,121.806,70.61281,373.0197,1407.384,1018.085,1154.429,1426.511,2621.24,3040.585,3206.157,3370.502,3563.857,3808.855,4058.055,4308.101,4531.19,4749.017,929.0954,963.2803,2291.919,2810.41,2939.104,3063.098,3207.277,3359.437,3522.368,3682.55,3925.335,4160.611,4370.037,4579.036,4773.562,4975.08,5225.375,170.1681,307.9385,275.1911,244.2648,1602.762,788.3599,918.0829,2083.217,2525.568,2763.099,2931.939,3079.02,3247.896,3409.478,3542.844,3652.573,3758.59,3860.847,296.8127,256.4177,2990.724
-2.462462,62.0106,49.44333,35.34442,168.7676,82.91843,119.8493,69.3379,369.3564,1393.835,1007.773,1143.592,1415.278,2609.61,3029.405,3194.966,3359.142,3552.093,3796.344,4044.555,4293.296,4515,4731.452,919.4596,954.1018,2280.318,2799.296,2928.042,3052,3196.075,3348.032,3510.578,3670.215,3912.035,4146.137,4354.286,4562.025,4755.071,4955.153,5203.966,168.0847,304.8424,272.0395,241.0035,1587.776,780.1668,910.1308,2073.114,2515.334,2752.75,2921.599,3068.705,3237.548,3399.055,3532.321,3641.909,3747.782,3849.906,292.9106,252.9199,2982.807
-2.342342,60.96419,48.50567,34.6388,166.6106,81.56245,117.9214,68.08466,365.7191,1380.378,997.5389,1132.828,1404.097,2597.965,3018.189,3183.732,3347.736,3540.278,3783.777,4030.995,4278.431,4498.748,4713.825,909.9004,944.988,2268.717,2788.155,2916.948,3040.864,3184.831,3336.581,3498.739,3657.828,3898.68,4131.607,4338.478,4544.957,4736.522,4935.168,5182.498,166.0222,301.7691,268.9166,237.7805,1572.884,772.0391,902.2256,2063.006,2505.076,2742.37,2911.221,3058.346,3227.152,3388.577,3521.74,3631.185,3736.909,3838.897,289.0528,249.4635,2974.834
-2.222222,59.93417,47.58483,33.94666,164.477,80.22685,116.022,66.85274,362.1077,1367.012,987.3831,1122.137,1392.97,2586.306,3006.938,3172.458,3336.283,3528.412,3771.155,4017.379,4263.507,4482.438,4696.137,900.4177,935.9388,2257.118,2776.987,2905.822,3029.692,3173.546,3325.085,3486.851,3645.391,3885.272,4117.022,4322.616,4527.832,4717.919,4915.128,5160.972,163.9806,298.7189,265.8223,234.5954,1558.085,763.9768,894.3674,2052.896,2494.796,2731.959,2900.807,3047.946,3216.708,3378.046,3511.101,3620.4,3725.972,3827.821,285.2392,246.048,2966.807
-2.102102,58.92032,46.68053,33.26776,162.3666,78.91135,114.1508,65.64182,358.5223,1353.736,977.3054,1111.518,1381.897,2574.633,2995.653,3161.143,3324.786,3516.497,3758.481,4003.706,4248.525,4466.07,4678.392,891.0114,926.9542,2245.521,2765.793,2894.664,3018.485,3162.221,3313.546,3474.916,3632.904,3871.811,4102.384,4306.7,4510.653,4699.262,4895.034,5139.39,161.9597,295.6916,262.7566,231.4479,1543.382,755.9796,886.5563,2042.783,2484.495,2721.518,2890.357,3037.506,3206.218,3367.463,3500.406,3609.555,3714.973,3816.679,281.4693,242.6732,2958.726
-1.981982,57.92242,45.79252,32.60186,160.2792,77.61572,112.3074,64.45159,354.9628,1340.552,967.3057,1100.972,1370.878,2562.949,2984.335,3149.789,3313.245,3504.535,3745.754,3989.978,4233.487,4449.645,4660.589,881.6811,918.0341,2233.928,2754.575,2883.477,3007.243,3150.858,3301.963,3462.935,3620.369,3858.3,4087.694,4290.732,4493.421,4680.553,4874.889,5117.754,159.9594,292.6871,259.7193,228.3377,1528.772,748.0474,878.7925,2032.669,2474.174,2711.049,2879.873,3027.025,3195.682,3356.83,3489.656,3598.652,3703.912,3805.473,277.7429,239.3386,2950.592
-1.861862,56.94025,44.92052,31.94873,158.2147,76.33968,110.4914,63.28172,351.4293,1327.459,957.3838,1090.499,1359.912,2551.253,2972.985,3138.397,3301.661,3492.525,3732.976,3976.196,4218.394,4433.167,4642.732,872.4268,909.1784,2222.339,2743.334,2872.261,2995.969,3139.456,3290.338,3450.909,3607.787,3844.739,4072.953,4274.713,4476.138,4661.795,4854.694,5096.067,157.9795,289.7056,256.7103,225.2644,1514.258,740.18,871.0759,2022.554,2463.834,2700.552,2869.355,3016.505,3185.101,3346.146,3478.853,3587.692,3692.791,3794.203,274.0595,236.044,2942.405
-1.741742,55.9736,44.06426,31.30815,156.1729,75.08299,108.7025,62.13189,347.9218,1314.458,947.5396,1080.098,1349.002,2539.547,2961.603,3126.968,3290.035,3480.469,3720.149,3962.362,4203.248,4416.635,4624.821,863.2482,900.3872,2210.755,2732.069,2861.017,2984.662,3128.018,3278.673,3438.839,3595.159,3831.13,4058.163,4258.646,4458.805,4642.987,4834.451,5074.331,156.0201,286.7468,253.7294,222.2278,1499.838,732.3773,863.4067,2012.438,2453.475,2690.028,2858.804,3005.948,3174.477,3335.414,3467.996,3576.676,3681.611,3782.871,270.4189,232.7889,2934.167
-1.621622,55.02224,43.22349,30.67988,154.1536,73.8454,106.9404,61.00181,344.4401,1301.548,937.773,1069.769,1338.146,2527.831,2950.192,3115.503,3278.369,3468.369,3707.273,3948.477,4188.051,4400.052,4606.859,854.1451,891.6602,2199.177,2720.783,2849.746,2973.323,3116.544,3266.967,3426.726,3582.486,3817.473,4043.325,4242.531,4441.424,4624.134,4814.162,5052.547,154.0808,283.8109,250.7765,219.2275,1485.514,724.639,855.785,2002.324,2443.098,2679.479,2848.221,2995.353,3163.81,3324.634,3457.087,3565.605,3670.373,3771.478,266.8205,229.5732,2925.879
-1.501502,54.08596,42.39795,30.06371,152.1567,72.62665,105.2047,59.89116,340.9844,1288.729,928.0838,1059.514,1327.345,2516.107,2938.752,3104.003,3266.663,3456.225,3694.35,3934.542,4172.803,4383.42,4588.847,845.1172,882.9974,2187.605,2709.477,2838.449,2961.955,3105.035,3255.223,3414.571,3569.77,3803.771,4028.44,4226.37,4423.997,4605.235,4793.829,5030.718,152.1617,280.8977,247.8516,216.2632,1471.285,716.965,848.2107,1992.21,2432.704,2668.904,2837.607,2984.723,3153.102,3313.807,3446.127,3554.48,3659.077,3760.025,263.2642,226.3963,2917.54
-1.381381,53.16455,41.58739,29.45942,150.182,71.42651,103.495,58.79963,337.5545,1276.001,918.4717,1049.331,1316.6,2504.375,2927.283,3092.469,3254.918,3444.038,3681.381,3920.559,4157.506,4366.738,4570.786,836.1645,874.3987,2176.041,2698.15,2827.127,2950.557,3093.493,3243.442,3402.376,3557.011,3790.024,4013.51,4210.164,4406.525,4586.294,4773.454,5008.845,150.2625,278.0072,244.9544,213.3345,1457.151,709.355,840.6839,1982.099,2422.295,2658.306,2826.963,2974.057,3142.352,3302.934,3435.118,3543.301,3647.726,3748.512,259.7496,223.258,2909.153
-1.261261,52.25781,40.79155,28.86679,148.2294,70.24472,101.8111,57.72694,334.1505,1263.365,908.9367,1039.22,1305.91,2492.636,2915.787,3080.902,3243.136,3431.81,3668.367,3906.529,4142.161,4350.01,4552.678,827.2866,865.864,2164.485,2686.804,2815.78,2939.13,3081.918,3231.624,3390.141,3544.21,3776.234,3998.536,4193.915,4389.01,4567.311,4753.038,4986.931,148.3832,275.1394,242.0848,210.4412,1443.113,701.8089,833.2047,1971.991,2411.87,2647.684,2816.29,2963.357,3131.563,3292.016,3424.059,3532.071,3636.319,3736.942,256.2762,220.1579,2900.718
-1.141141,51.36553,40.0102,28.28562,146.2986,69.08104,100.1526,56.67278,330.7723,1250.821,899.4786,1029.182,1295.276,2480.892,2904.265,3069.303,3231.318,3419.542,3655.309,3892.452,4126.769,4333.237,4534.525,818.4832,857.3931,2152.937,2675.441,2804.411,2927.676,3070.31,3219.77,3377.867,3531.37,3762.402,3983.52,4177.624,4371.453,4548.288,4732.584,4964.977,146.5236,272.2941,239.2428,207.5829,1429.17,694.3264,825.7731,1961.886,2401.431,2637.04,2805.589,2952.624,3120.735,3281.054,3412.952,3520.79,3624.859,3725.315,252.8438,217.0958,2892.236
-1.021021,50.48749,39.24308,27.71569,144.3895,67.93523,98.51911,55.63687,327.4199,1238.367,890.097,1019.216,1284.698,2469.142,2892.718,3057.673,3219.463,3407.234,3642.209,3878.331,4111.333,4316.419,4516.329,809.7542,848.986,2141.4,2664.06,2793.019,2916.196,3058.673,3207.881,3365.557,3518.49,3748.528,3968.462,4161.293,4353.856,4529.227,4712.092,4942.986,144.6836,269.4715,236.4281,204.7592,1415.323,686.9074,818.3891,1951.785,2390.978,2626.374,2794.86,2941.859,3109.87,3270.05,3401.799,3509.459,3613.346,3713.632,249.452,214.0711,2883.707
-0.9009009,49.62351,38.48997,27.1568,142.502,66.80705,96.9104,54.61891,324.0932,1226.005,880.7919,1009.323,1274.176,2457.388,2881.147,3046.013,3207.575,3394.888,3629.067,3864.166,4095.853,4299.559,4498.091,801.0992,840.6424,2129.872,2652.663,2781.606,2904.69,3047.005,3195.959,3353.209,3505.572,3734.615,3953.364,4144.923,4336.22,4510.129,4691.566,4920.959,142.863,266.6713,233.6406,201.9699,1401.572,679.5515,811.0527,1941.689,2380.513,2615.688,2784.105,2931.062,3098.967,3259.003,3390.6,3498.08,3601.781,3701.895,246.1004,211.0837,2875.132
-0.7807808,48.77337,37.75062,26.60874,140.6358,65.69628,95.32611,53.61862,320.7922,1213.734,871.563,999.5013,1263.711,2445.631,2869.552,3034.324,3195.653,3382.505,3615.884,3849.959,4080.331,4282.658,4479.812,792.518,832.3623,2118.356,2641.25,2770.172,2893.16,3035.308,3184.005,3340.827,3492.617,3720.664,3938.227,4128.516,4318.547,4490.996,4671.006,4898.899,141.0618,263.8936,230.8801,199.2147,1387.916,672.2586,803.7639,1931.598,2370.035,2604.982,2773.324,2920.235,3088.028,3247.916,3379.356,3486.652,3590.166,3690.104,242.7887,208.1331,2866.513
-0.6606607,47.93689,37.0248,26.07133,138.7908,64.60266,93.76591,52.63572,317.5168,1201.554,862.41,989.7522,1253.302,2433.871,2857.934,3022.607,3183.698,3370.086,3602.663,3835.711,4064.768,4265.718,4461.494,784.0104,824.1456,2106.852,2629.823,2758.718,2881.606,3023.584,3172.018,3328.41,3479.626,3706.674,3923.053,4112.072,4300.839,4471.831,4650.415,4876.806,139.2797,261.1382,228.1466,196.4931,1374.356,665.0283,796.5228,1921.514,2359.547,2594.257,2762.519,2909.378,3077.055,3236.789,3368.068,3475.178,3578.501,3678.26,239.5165,205.219,2857.849
-0.5405405,47.11386,36.31229,25.54437,136.9669,63.52598,92.22948,51.66994,314.2671,1189.466,853.3328,980.0751,1242.95,2422.109,2846.295,3010.862,3171.712,3357.632,3589.403,3821.423,4049.166,4248.739,4443.139,775.576,815.9919,2095.359,2618.382,2747.246,2870.029,3011.832,3160.002,3315.96,3466.601,3692.649,3907.843,4095.593,4283.096,4452.633,4629.794,4854.684,137.5167,258.4052,225.4399,193.805,1360.892,657.8606,789.3293,1911.436,2349.048,2583.515,2751.69,2898.492,3066.047,3225.622,3356.737,3463.658,3566.788,3666.365,236.2835,202.3411,2849.142
-0.4204204,46.30409,35.61285,25.02766,135.1638,62.46599,90.7165,50.721,311.0429,1177.468,844.331,970.4699,1232.656,2410.347,2834.636,2999.091,3159.695,3345.144,3576.106,3807.097,4033.525,4231.724,4424.749,767.2145,807.9013,2083.881,2606.929,2735.756,2858.43,3000.055,3147.955,3303.477,3453.542,3678.589,3892.598,4079.081,4265.32,4433.406,4609.145,4832.534,135.7727,255.6944,222.7598,191.1499,1347.524,650.755,782.1834,1901.366,2338.539,2572.754,2740.837,2887.579,3055.006,3214.418,3345.365,3452.093,3555.027,3654.42,233.0893,199.499,2840.393
-0.3003003,45.50739,34.92627,24.52101,133.3814,61.42249,89.22667,49.78864,307.8442,1165.56,835.4045,960.9364,1222.418,2398.585,2822.957,2987.295,3147.649,3332.622,3562.773,3792.733,4017.847,4214.673,4406.324,758.9257,799.8734,2072.416,2595.463,2724.249,2846.81,2988.252,3135.88,3290.964,3440.45,3664.494,3877.319,4062.536,4247.513,4414.15,4588.469,4810.357,134.0474,253.0059,220.1062,188.5276,1334.251,643.7114,775.0852,1891.303,2328.022,2561.978,2729.963,2876.639,3043.933,3203.176,3333.951,3440.484,3543.219,3642.426,229.9336,196.6924,2831.603
-0.1801802,44.72357,34.25232,24.02425,131.6195,60.39523,87.75967,48.87257,304.6709,1153.744,826.5529,951.4746,1212.237,2386.823,2811.259,2975.475,3135.574,3320.069,3549.406,3778.332,4002.133,4197.588,4387.867,750.7092,791.9082,2060.965,2583.987,2712.726,2835.17,2976.426,3123.777,3278.42,3427.326,3650.367,3862.007,4045.961,4229.676,4394.867,4567.768,4788.156,132.3408,250.3394,217.4789,185.9376,1321.074,636.7295,768.0345,1881.25,2317.496,2551.186,2719.068,2865.672,3032.828,3191.898,3322.497,3428.833,3531.366,3630.383,226.8159,193.921,2822.771
-0.06006006,43.95245,33.5908,23.53719,129.878,59.38399,86.3152,47.97255,301.523,1142.018,817.7761,942.0843,1202.115,2375.063,2799.543,2963.631,3123.472,3307.484,3536.005,3763.897,3986.385,4180.471,4369.378,742.5648,784.0055,2049.53,2572.5,2701.188,2823.511,2964.576,3111.648,3265.847,3414.173,3636.208,3846.665,4029.357,4211.811,4375.559,4547.045,4765.933,130.6527,247.695,214.8778,183.3798,1307.992,629.8091,761.0313,1871.206,2306.964,2540.379,2708.152,2854.681,3021.693,3180.585,3311.005,3417.14,3519.469,3618.293,223.736,191.1843,2813.9
0.06006006,43.19383,32.94148,23.05965,128.1567,58.38856,84.89294,47.08832,298.4004,1130.382,809.0736,932.7653,1192.049,2363.305,2787.81,2951.765,3111.343,3294.87,3522.571,3749.428,3970.603,4163.323,4350.86,734.4921,776.165,2038.111,2561.004,2689.636,2811.834,2952.704,3099.493,3253.246,3400.989,3622.019,3831.292,4012.724,4193.919,4356.227,4526.3,4743.688,128.983,245.0726,212.3027,180.8538,1295.006,622.9498,754.0757,1861.172,2296.425,2529.558,2697.217,2843.665,3010.529,3169.238,3299.474,3405.407,3507.528,3606.158,220.6935,188.4822,2804.989
0.1801802,42.44754,32.30416,22.59146,126.4553,57.40872,83.4926,46.21962,295.303,1118.836,800.4453,923.5175,1182.041,2351.55,2776.061,2939.877,3099.188,3282.227,3509.105,3734.926,3954.79,4146.145,4332.313,726.4909,768.3866,2026.708,2549.499,2678.07,2800.14,2940.81,3087.313,3240.617,3387.778,3607.801,3815.891,3996.064,4176.001,4336.872,4505.535,4721.425,127.3315,242.472,209.7534,178.3593,1282.116,616.1513,747.1675,1851.148,2285.88,2518.724,2686.263,2832.625,2999.336,3157.857,3287.907,3393.633,3495.545,3593.977,217.6881,185.8141,2796.04
0.3003003,41.7134,31.67863,22.13243,124.7738,56.44425,82.11388,45.36619,292.2308,1107.381,791.8909,914.3407,1172.091,2339.799,2764.296,2927.968,3087.009,3269.556,3495.609,3720.392,3938.946,4128.939,4313.74,718.5607,760.6701,2015.323,2537.986,2666.491,2788.428,2928.896,3075.109,3227.963,3374.538,3593.554,3800.462,3979.379,4158.059,4317.497,4484.752,4699.144,125.6981,239.8933,207.2299,175.8959,1269.321,609.4135,740.3067,1841.135,2275.329,2507.878,2675.291,2821.564,2988.115,3146.444,3276.303,3381.821,3483.521,3581.752,214.7193,183.1798,2787.053
0.4204204,40.99121,31.06469,21.68241,123.112,55.49493,80.75647,44.5278,289.1836,1096.015,783.41,905.2347,1162.199,2328.052,2752.517,2916.039,3074.806,3256.857,3482.084,3705.828,3923.073,4111.705,4295.142,710.7013,753.0152,2003.955,2526.467,2654.9,2776.702,2916.962,3062.882,3215.283,3361.273,3579.28,3785.007,3962.67,4140.094,4298.103,4463.953,4676.848,124.0827,237.3364,204.7318,173.4633,1256.621,602.736,733.4932,1831.134,2264.775,2497.02,2664.302,2810.48,2976.867,3134.999,3264.665,3369.971,3471.456,3569.484,211.7869,180.579,2778.029
0.5405405,40.28082,30.46214,21.24122,121.4697,54.56056,79.4201,43.70419,286.1615,1084.739,775.0024,896.1994,1152.365,2316.311,2740.725,2904.092,3062.58,3244.133,3468.53,3691.234,3907.171,4094.446,4276.519,702.9123,745.4218,1992.606,2514.941,2643.299,2764.96,2905.01,3050.633,3202.579,3347.982,3564.98,3769.527,3945.938,4122.108,4278.69,4443.138,4654.538,122.4852,234.8011,202.2592,171.0613,1244.016,596.1185,726.7271,1821.146,2254.217,2486.152,2653.297,2799.375,2965.593,3123.524,3252.992,3358.084,3459.352,3557.175,208.8904,178.0113,2768.969
0.6606607,39.58205,29.87078,20.8087,119.8466,53.64093,78.10447,42.89512,283.1643,1073.552,766.6677,887.2346,1142.589,2304.576,2728.92,2892.127,3050.332,3231.384,3454.949,3676.613,3891.243,4077.162,4257.874,695.1934,737.8897,1981.276,2503.409,2631.687,2753.204,2893.04,3038.363,3189.852,3334.667,3550.655,3754.022,3929.183,4104.102,4259.262,4422.311,4632.216,120.9053,232.2874,199.8117,168.6895,1231.506,589.5607,720.0081,1811.17,2243.656,2475.273,2642.276,2788.251,2954.294,3112.019,3241.285,3346.162,3447.209,3544.824,206.0296,175.4764,2759.874
0.7807808,38.89472,29.29041,20.38469,118.2428,52.73582,76.80929,42.10035,280.1919,1062.454,758.4057,878.34,1132.871,2292.847,2717.103,2880.144,3038.063,3218.611,3441.342,3661.964,3875.289,4059.855,4239.209,687.5442,730.4185,1969.965,2491.874,2620.066,2741.436,2881.053,3026.073,3177.102,3321.329,3536.306,3738.495,3912.409,4086.077,4239.818,4401.471,4609.884,119.343,229.7951,197.3894,166.3476,1219.091,583.0624,713.3363,1801.208,2233.093,2464.385,2631.241,2777.107,2942.971,3100.485,3229.547,3334.204,3435.03,3532.434,203.2041,172.9739,2750.744
0.9009009,38.21865,28.72086,19.96902,116.6579,51.84504,75.53427,41.31966,277.2443,1051.445,750.216,869.5155,1123.211,2281.126,2705.275,2868.145,3025.773,3205.814,3427.709,3647.289,3859.31,4042.526,4220.523,679.9644,723.0082,1958.674,2480.334,2608.437,2729.655,2869.05,3013.764,3164.331,3307.968,3521.934,3722.946,3895.615,4068.034,4220.361,4380.621,4587.543,117.7981,227.3243,194.9919,164.0353,1206.771,576.6231,706.7116,1791.259,2222.528,2453.489,2620.192,2765.945,2931.625,3088.924,3217.777,3322.213,3422.813,3520.004,200.4136,170.5035,2741.58
1.021021,37.5537,28.16191,19.56155,115.0918,50.96837,74.27915,40.55281,274.3214,1040.525,742.0983,860.7608,1113.61,2269.414,2693.436,2856.131,3013.465,3192.995,3414.052,3632.59,3843.308,4025.177,4201.819,672.4537,715.6584,1947.405,2468.791,2596.799,2717.862,2857.032,3001.436,3151.539,3294.586,3507.54,3707.376,3878.803,4049.976,4200.891,4359.762,4565.195,116.2705,224.8748,192.6191,161.7523,1194.545,570.2428,700.1339,1781.325,2211.963,2442.585,2609.13,2754.765,2920.256,3077.335,3205.977,3310.188,3410.562,3507.537,197.6576,168.065,2732.383
1.141141,36.89968,27.6134,19.16212,113.5443,50.10563,73.04363,39.79957,271.423,1029.694,734.0523,852.0757,1104.066,2257.71,2681.589,2844.102,3001.138,3180.156,3400.372,3617.866,3827.284,4007.809,4183.099,665.0116,708.3689,1936.157,2457.246,2585.155,2706.059,2844.999,2989.091,3138.728,3281.184,3493.126,3691.787,3861.975,4031.902,4181.411,4338.896,4542.841,114.76,222.4465,190.2708,159.4982,1182.414,563.9209,693.6031,1771.406,2201.397,2431.674,2598.056,2743.568,2908.865,3065.72,3194.147,3298.132,3398.276,3495.033,194.9359,165.6578,2723.154
1.261261,36.25643,27.07514,18.77058,112.0154,49.25661,71.82745,39.05971,268.5492,1018.95,726.0776,843.4601,1094.581,2246.016,2669.732,2832.06,2988.794,3167.295,3386.67,3603.12,3811.238,3990.422,4164.363,657.6379,701.1396,1924.93,2445.699,2573.504,2694.246,2832.953,2976.729,3125.898,3267.762,3478.692,3676.18,3845.13,4013.816,4161.922,4318.024,4520.484,113.2665,220.0394,187.947,157.2729,1170.376,557.6572,687.119,1761.503,2190.832,2420.757,2586.97,2732.356,2897.453,3054.08,3182.288,3286.044,3385.956,3482.493,192.248,163.2818,2713.893
1.381381,35.6238,26.54695,18.38677,110.5047,48.42111,70.63033,38.33302,265.6997,1008.294,718.1739,834.9136,1085.154,2234.332,2657.868,2820.004,2976.433,3154.416,3372.947,3588.353,3795.173,3973.019,4145.613,650.3321,693.97,1913.726,2434.151,2561.848,2682.424,2820.894,2964.351,3113.05,3254.322,3464.24,3660.556,3828.272,3995.717,4142.425,4297.148,4498.124,111.7899,217.6533,185.6473,155.0759,1158.433,551.4515,680.6817,1751.616,2180.269,2409.834,2575.873,2721.128,2886.021,3042.416,3170.401,3273.926,3373.604,3469.918,189.5938,160.9367,2704.602
1.501502,35.00162,26.02865,18.01056,109.0121,47.59894,69.452,37.61927,262.8746,997.7263,710.3409,826.4361,1075.786,2222.659,2645.997,2807.937,2964.056,3141.518,3359.203,3573.565,3779.089,3955.6,4126.85,643.0939,686.86,1902.546,2422.604,2550.188,2670.594,2808.823,2951.959,3100.186,3240.864,3449.77,3644.915,3811.4,3977.607,4122.921,4276.269,4475.764,110.3301,215.2882,183.3717,152.9069,1146.583,545.3033,674.291,1741.745,2169.707,2398.906,2564.767,2709.886,2874.57,3030.728,3158.488,3261.779,3361.22,3457.31,186.9728,158.6219,2695.28
1.621622,34.38973,25.52007,17.6418,107.5375,46.78991,68.2922,36.91826,260.0736,987.2456,702.5781,818.0272,1066.476,2210.997,2634.12,2795.858,2951.665,3128.603,3345.44,3558.757,3762.988,3938.167,4108.076,635.9229,679.8094,1891.389,2411.057,2538.523,2658.757,2796.741,2939.552,3087.306,3227.39,3435.283,3629.259,3794.516,3959.487,4103.412,4255.389,4453.404,108.8868,212.9439,181.12,150.7658,1134.826,539.2123,667.9468,1731.892,2159.147,2387.975,2553.651,2698.63,2863.101,3019.017,3146.549,3249.604,3348.806,3444.668,184.3846,156.3374,2685.93
1.741742,33.78798,25.02104,17.28035,106.0807,45.99383,67.15066,36.22976,257.2968,976.8519,694.8854,809.6868,1057.224,2199.348,2622.237,2783.769,2939.259,3115.67,3331.658,3543.931,3746.87,3920.721,4089.291,628.8188,672.8179,1880.255,2399.511,2526.855,2646.912,2784.649,2927.133,3074.411,3213.9,3420.781,3613.59,3777.621,3941.359,4083.899,4234.509,4431.048,107.4599,210.6203,178.892,148.6521,1123.163,533.1783,661.6489,1722.056,2148.591,2377.04,2542.527,2687.361,2851.614,3007.284,3134.585,3237.401,3336.362,3431.995,181.829,154.0826,2676.55
1.861862,33.19621,24.53139,16.92608,104.6416,45.21052,66.02713,35.55357,254.544,966.5449,687.2622,801.4145,1048.031,2187.712,2610.349,2771.671,2926.841,3102.723,3317.86,3529.087,3730.737,3903.263,4070.498,621.7811,665.8851,1869.147,2387.967,2515.185,2635.062,2772.548,2914.701,3061.502,3200.395,3406.264,3597.908,3760.717,3923.224,4064.384,4213.63,4408.695,106.0494,208.3175,176.6875,146.5656,1111.593,527.2009,655.3973,1712.238,2138.039,2366.102,2531.395,2676.081,2840.111,2995.531,3122.596,3225.172,3323.89,3419.29,179.3057,151.8574,2667.143
1.981982,32.61428,24.05095,16.57883,103.2198,44.43978,64.92135,34.88948,251.815,956.3243,679.7082,793.2102,1038.895,2176.089,2598.458,2759.563,2914.41,3089.76,3304.045,3514.228,3714.59,3885.794,4051.697,614.8095,659.0109,1858.063,2376.426,2503.513,2623.207,2760.438,2902.258,3048.579,3186.877,3391.734,3582.214,3743.803,3905.083,4044.867,4192.754,4386.348,104.655,206.0351,174.5064,144.506,1100.115,521.2797,649.1919,1702.438,2127.491,2355.162,2520.256,2664.788,2828.591,2983.757,3110.584,3212.917,3311.389,3406.556,176.8142,149.6613,2657.709
2.102102,32.04202,23.57955,16.2385,101.8154,43.68144,63.83306,34.2373,249.1099,946.1898,672.2231,785.0736,1029.819,2164.481,2586.563,2747.448,2901.967,3076.783,3290.214,3499.352,3698.43,3868.316,4032.889,607.9035,652.195,1847.006,2364.889,2491.841,2611.347,2748.32,2889.804,3035.644,3173.346,3377.191,3566.509,3726.883,3886.937,4025.351,4171.882,4364.007,103.2767,203.7733,172.3485,142.473,1088.73,515.4145,643.0325,1692.658,2116.948,2344.221,2509.111,2653.486,2817.056,2971.964,3098.55,3200.637,3298.862,3393.792,174.3542,147.4942,2648.248
2.222222,31.4793,23.11705,15.90493,100.4281,42.93531,62.76201,33.59681,246.4284,936.1411,664.8065,777.0043,1020.8,2152.887,2574.666,2735.325,2889.515,3063.794,3276.369,3484.463,3682.258,3850.83,4014.077,601.0629,645.4371,1835.974,2353.355,2480.168,2599.484,2736.196,2877.34,3022.698,3159.803,3362.636,3550.794,3709.956,3868.787,4005.835,4151.016,4341.675,101.9143,201.5318,170.2136,140.4663,1077.437,509.6049,636.919,1682.897,2106.411,2333.279,2497.96,2642.173,2805.507,2960.153,3086.494,3188.334,3286.309,3381,171.9255,145.3556,2638.761
2.342342,30.92596,22.66328,15.578,99.05771,42.20121,61.70795,32.96783,243.7705,926.1777,657.4581,769.0021,1011.84,2141.309,2562.768,2723.196,2877.052,3050.792,3262.511,3469.56,3666.075,3833.336,3995.261,594.2872,638.7369,1824.969,2341.827,2468.495,2587.618,2724.065,2864.867,3009.741,3146.249,3348.07,3535.071,3693.023,3850.635,3986.323,4130.157,4319.354,100.5676,199.3105,168.1016,138.4855,1066.236,503.8506,630.8512,1673.157,2095.88,2322.338,2486.805,2630.852,2793.944,2948.324,3074.417,3176.007,3273.73,3368.181,169.5276,143.2452,2629.25
2.462462,30.38187,22.21808,15.25759,97.70413,41.47897,60.67064,32.35016,241.1361,916.2995,650.1774,761.0668,1002.938,2129.746,2550.868,2711.061,2864.58,3037.779,3248.64,3454.644,3649.882,3815.836,3976.442,587.576,632.0942,1813.991,2330.303,2456.824,2575.749,2711.928,2852.386,2996.774,3132.685,3333.495,3519.34,3676.087,3832.482,3966.814,4109.306,4297.043,99.23651,197.1094,166.0122,136.5306,1055.127,498.1512,624.829,1663.436,2085.356,2311.397,2475.645,2619.522,2782.369,2936.478,3062.32,3163.659,3261.128,3355.336,167.1603,141.1628,2619.714
2.582583,29.84688,21.7813,14.94357,96.36718,40.76841,59.64983,31.74361,238.5251,906.506,642.9641,753.198,994.0935,2118.2,2538.968,2698.922,2852.1,3024.755,3234.757,3439.718,3633.68,3798.332,3957.622,580.9289,625.5087,1803.04,2318.786,2445.154,2563.879,2699.787,2839.898,2983.798,3119.111,3318.911,3503.603,3659.147,3814.329,3947.31,4088.464,4274.746,97.92092,194.9284,163.9453,134.601,1044.108,492.5064,618.8523,1653.736,2074.839,2300.457,2464.482,2608.185,2770.781,2924.616,3050.204,3151.289,3248.502,3342.466,164.8232,139.108,2610.155
2.702703,29.32085,21.35279,14.63582,95.04669,40.06937,58.64529,31.14798,235.9372,896.7968,635.8177,745.3954,985.3076,2106.672,2527.069,2686.778,2839.612,3011.722,3220.863,3424.781,3617.471,3780.823,3938.801,574.3455,618.98,1792.118,2307.276,2433.487,2552.009,2687.642,2827.402,2970.815,3105.529,3304.32,3487.86,3642.205,3796.177,3927.813,4067.634,4252.462,96.62068,192.7672,161.9007,132.6966,1033.181,486.9159,612.921,1644.058,2064.331,2289.52,2453.316,2596.84,2759.182,2912.739,3038.07,3138.899,3235.854,3329.571,162.5161,137.0805,2600.573
2.822823,28.80363,20.93241,14.33422,93.74249,39.38167,57.65678,30.5631,233.3725,887.1716,628.738,737.6589,976.5797,2095.161,2515.171,2674.631,2827.118,2998.679,3206.96,3409.834,3601.254,3763.312,3919.982,567.8255,612.5079,1781.223,2295.773,2421.824,2540.139,2675.493,2814.902,2957.823,3091.94,3289.721,3472.112,3625.263,3778.027,3908.323,4046.816,4230.194,95.33565,190.6259,159.8783,130.8171,1022.344,481.3792,607.0348,1634.401,2053.831,2278.585,2442.148,2585.49,2747.572,2900.847,3025.918,3126.489,3223.184,3316.652,160.2385,135.08,2590.968
2.942943,28.2951,20.52,14.03866,92.45443,38.70513,56.68406,29.98879,230.8309,877.6301,621.7245,729.988,967.9097,2083.668,2503.274,2662.481,2814.619,2985.629,3193.047,3394.879,3585.033,3745.8,3901.165,561.3684,606.0921,1770.358,2284.279,2410.164,2528.269,2663.343,2802.396,2944.826,3078.344,3275.116,3456.361,3608.32,3759.88,3888.841,4026.011,4207.943,94.06568,188.5043,157.8779,128.9621,1011.598,475.8961,601.1936,1624.767,2043.34,2267.653,2430.978,2574.134,2735.953,2888.941,3013.75,3114.061,3210.494,3303.711,157.9901,133.1063,2581.343
3.063063,27.79512,20.11543,13.74901,91.18234,38.03961,55.72691,29.42485,228.3121,868.1718,614.7768,722.3824,959.2976,2072.195,2491.381,2650.33,2802.114,2972.572,3179.126,3379.916,3568.806,3728.286,3882.351,554.9738,599.7324,1759.522,2272.792,2398.509,2516.4,2651.19,2789.886,2931.822,3064.742,3260.506,3440.607,3591.378,3741.738,3869.37,4005.221,4185.711,92.81064,186.4023,155.8993,127.1315,1000.941,470.4663,595.3974,1615.155,2032.859,2256.726,2419.808,2562.773,2724.324,2877.023,3001.566,3101.615,3197.784,3290.748,155.7708,131.1589,2571.696
3.183183,27.30356,19.71854,13.46516,89.92605,37.38493,54.78509,28.87112,225.816,858.7965,607.8946,714.8419,950.7432,2060.74,2479.49,2638.177,2789.604,2959.508,3165.198,3364.947,3552.576,3710.774,3863.542,548.6413,593.4283,1748.715,2261.316,2386.859,2504.534,2639.036,2777.372,2918.814,3051.135,3245.892,3424.851,3574.439,3723.601,3849.909,3984.446,4163.498,91.5704,184.3199,153.9423,125.3249,990.3746,465.0893,589.6458,1605.566,2022.389,2245.803,2408.638,2551.408,2712.688,2865.093,2989.367,3089.151,3185.055,3277.765,153.58,129.2377,2562.029
3.303303,26.82028,19.32921,13.187,88.68542,36.74092,53.85838,28.32742,223.3427,849.5036,601.0774,707.3661,942.2466,2049.306,2467.604,2626.023,2777.092,2946.439,3151.264,3349.972,3536.343,3693.263,3844.738,542.3705,587.1797,1737.939,2249.849,2375.215,2492.671,2626.882,2764.855,2905.802,3037.524,3231.275,3409.094,3557.502,3705.47,3830.461,3963.689,4141.306,90.34482,182.2568,152.0068,123.5421,979.897,459.7648,583.9388,1596,2011.929,2234.885,2397.468,2540.04,2701.043,2853.151,2977.153,3076.672,3172.308,3264.761,151.4176,127.3422,2552.343
3.423423,26.34515,18.9473,12.91442,87.46027,36.10744,52.94656,27.79358,220.8918,840.2928,594.3248,699.9548,933.8076,2037.892,2455.722,2613.87,2764.576,2933.364,3137.323,3334.993,3520.109,3675.755,3825.941,536.161,580.9862,1727.193,2238.392,2363.577,2480.811,2614.729,2752.337,2892.786,3023.909,3216.655,3393.338,3540.57,3687.348,3811.025,3942.951,4119.136,89.13377,180.2129,150.0925,121.7828,969.5082,454.4925,578.2762,1586.458,2001.481,2223.973,2386.3,2528.669,2689.392,2841.198,2964.927,3064.177,3159.543,3251.738,149.2832,125.4723,2542.638
3.543544,25.87805,18.57267,12.64732,86.25046,35.48432,52.0494,27.26943,218.4634,831.1638,587.6365,692.6076,925.426,2026.499,2443.845,2601.718,2752.058,2920.286,3123.379,3320.009,3503.874,3658.25,3807.152,530.0124,574.8475,1716.478,2226.947,2351.947,2468.955,2602.577,2739.817,2879.768,3010.292,3202.034,3377.583,3523.643,3669.234,3791.605,3922.231,4096.99,87.93711,178.1883,148.1993,120.0466,959.208,449.272,572.6578,1576.94,1991.045,2213.067,2375.133,2517.296,2677.734,2829.236,2952.687,3051.668,3146.763,3238.698,147.1764,123.6276,2532.915
3.663664,25.41885,18.2052,12.38558,85.05581,34.87141,51.16669,26.7548,216.0573,822.116,581.012,685.3241,917.1019,2015.128,2431.975,2589.568,2739.539,2907.205,3109.43,3305.023,3487.639,3640.75,3788.372,523.9242,568.7633,1705.795,2215.514,2340.324,2457.104,2590.426,2727.297,2866.747,2996.673,3187.412,3361.829,3506.721,3651.129,3772.199,3901.533,4074.869,86.7547,176.1827,146.3271,118.3335,948.996,444.103,567.0835,1567.447,1980.621,2202.168,2363.969,2505.921,2666.071,2817.264,2940.436,3039.145,3133.967,3225.64,145.0971,121.8079,2523.175
3.783784,24.96742,17.84474,12.12911,83.87618,34.26855,50.29821,26.24953,213.6733,813.1492,574.451,678.1042,908.835,2003.778,2420.111,2577.419,2727.02,2894.121,3095.478,3290.034,3471.405,3623.256,3769.602,517.8962,562.7333,1695.143,2204.093,2328.71,2445.258,2578.278,2714.776,2853.726,2983.053,3172.79,3346.079,3489.807,3633.036,3752.81,3880.856,4052.773,85.58641,174.196,144.4757,116.6431,938.8717,438.9851,561.553,1557.978,1970.21,2191.277,2352.808,2494.546,2654.403,2805.284,2928.174,3026.609,3121.156,3212.565,143.0448,120.0127,2513.418
3.903904,24.52365,17.49118,11.8778,82.7114,33.67559,49.44376,25.75346,211.3113,804.2628,567.953,670.9474,900.6253,1992.452,2408.254,2565.274,2714.5,2881.036,3081.524,3275.045,3455.173,3605.769,3750.843,511.9277,556.7572,1684.523,2192.684,2317.105,2433.419,2566.133,2702.257,2840.705,2969.433,3158.169,3330.332,3472.901,3614.954,3733.439,3860.203,4030.705,84.43212,172.2281,142.6448,114.975,928.8349,433.918,556.0662,1548.535,1959.813,2180.393,2341.651,2483.171,2642.731,2793.297,2915.901,3014.061,3108.331,3199.475,141.0194,118.242,2503.645
4.024024,24.08741,17.14438,11.63155,81.56133,33.09238,48.60312,25.26643,208.9712,795.4566,561.5176,663.8533,892.4726,1981.148,2396.405,2553.133,2701.982,2867.949,3067.569,3260.055,3438.945,3588.289,3732.097,506.0185,550.8347,1673.935,2181.289,2305.51,2421.586,2553.992,2689.739,2827.684,2955.814,3143.549,3314.59,3456.003,3596.885,3714.087,3839.573,4008.666,83.29167,170.279,140.8344,113.3292,918.885,428.9012,550.6229,1539.117,1949.43,2169.519,2330.498,2471.796,2631.056,2781.303,2903.618,3001.501,3095.494,3186.37,139.0203,116.4953,2493.856
4.144144,23.65858,16.80423,11.39027,80.42581,32.51877,47.77609,24.78828,206.653,786.7299,555.1444,656.8218,884.3769,1969.867,2384.565,2540.996,2689.465,2854.863,3053.613,3245.065,3422.72,3570.818,3713.363,500.1682,544.9654,1663.38,2169.909,2293.924,2409.76,2541.855,2677.224,2814.664,2942.196,3128.933,3298.854,3439.116,3578.83,3694.754,3818.969,3986.656,82.16496,168.3484,139.0441,111.7052,909.0217,423.9345,545.223,1529.725,1939.061,2158.653,2319.35,2460.423,2619.378,2769.302,2891.327,2988.931,3082.644,3173.251,137.0475,114.7724,2484.053
4.264264,23.23705,16.47061,11.15386,79.30467,31.95462,46.96246,24.31887,204.3563,778.0826,548.8331,649.8524,876.3379,1958.611,2372.733,2528.864,2676.95,2841.777,3039.657,3230.077,3406.501,3553.357,3694.644,494.3762,539.1492,1652.858,2158.542,2282.35,2397.942,2529.724,2664.711,2801.647,2928.58,3114.32,3283.124,3422.239,3560.789,3675.442,3798.391,3964.677,81.05183,166.4363,137.274,110.1029,899.2446,419.0176,539.8663,1520.359,1928.707,2147.798,2308.208,2449.051,2607.698,2757.296,2879.028,2976.351,3069.782,3160.119,135.1006,113.073,2474.235
4.384384,22.8227,16.14338,10.92222,78.19778,31.39978,46.16203,23.85803,202.0812,769.514,542.5831,642.9448,868.3555,1947.379,2360.912,2516.737,2664.438,2828.692,3025.702,3215.091,3390.287,3535.906,3675.94,488.6422,533.3855,1642.37,2147.191,2270.787,2386.133,2517.598,2652.202,2788.631,2914.967,3099.711,3267.401,3405.374,3542.764,3656.152,3777.84,3942.73,79.95216,164.5426,135.5237,108.522,889.5533,414.1499,534.5525,1511.02,1918.369,2136.953,2297.071,2437.682,2596.016,2745.285,2866.721,2963.762,3056.91,3146.974,133.1792,111.3968,2464.404
4.504505,22.41541,15.82245,10.69526,77.10497,30.8541,45.3746,23.40562,199.8275,761.0238,536.3942,636.0987,860.4297,1936.172,2349.1,2504.617,2651.929,2815.61,3011.749,3200.109,3374.08,3518.467,3657.252,482.9658,527.6742,1631.915,2135.855,2259.235,2374.334,2505.479,2639.698,2775.62,2901.358,3085.107,3251.686,3388.521,3524.756,3636.885,3757.318,3920.816,78.86582,162.6671,133.7932,106.9623,879.9474,409.3312,529.2814,1501.707,1908.047,2126.118,2285.942,2426.316,2584.334,2733.27,2854.408,2951.165,3044.028,3133.819,131.2831,109.7436,2454.559
4.624625,22.01507,15.50768,10.47289,76.02611,30.31746,44.59998,22.96149,197.5951,752.6116,530.2658,629.3137,852.5602,1924.991,2337.3,2492.504,2639.425,2802.53,2997.798,3185.13,3357.881,3501.041,3638.581,477.3465,522.0149,1621.495,2124.536,2247.697,2362.543,2493.367,2627.198,2762.612,2887.753,3070.508,3235.981,3371.682,3506.765,3617.641,3736.825,3898.937,77.79268,160.8097,132.0822,105.4234,870.4265,404.5611,524.053,1492.422,1897.741,2115.295,2274.82,2414.954,2572.652,2721.251,2842.089,2938.56,3031.137,3120.652,129.4121,108.1131,2444.703
4.744745,21.62158,15.19897,10.25501,74.96102,29.78971,43.83797,22.5255,195.3837,744.2768,524.1975,622.5895,844.7469,1913.835,2325.511,2480.398,2626.926,2789.453,2983.851,3170.156,3341.69,3483.628,3619.929,471.784,516.4072,1611.109,2113.233,2236.171,2350.764,2481.262,2614.704,2749.609,2874.153,3055.917,3220.285,3354.856,3488.792,3598.423,3716.363,3877.092,76.73261,158.9703,130.3906,103.9052,860.99,399.8393,518.867,1483.165,1887.452,2104.484,2263.705,2403.596,2560.97,2709.23,2829.765,2925.948,3018.238,3107.476,127.5657,106.505,2434.835
4.864865,21.23481,14.89621,10.04155,73.90958,29.27071,43.08839,22.09751,193.1934,736.0191,518.189,615.9257,836.9896,1902.705,2313.734,2468.301,2614.433,2776.381,2969.907,3155.187,3325.508,3466.229,3601.296,466.2777,510.8509,1600.757,2101.948,2224.659,2338.995,2469.166,2602.217,2736.611,2860.558,3041.333,3204.6,3338.047,3470.84,3579.23,3695.933,3855.285,75.68547,157.1488,128.7182,102.4074,851.6377,395.1655,513.7231,1473.935,1877.181,2093.686,2252.599,2392.242,2549.289,2697.207,2817.436,2913.33,3005.331,3094.29,125.7438,104.919,2424.955
4.984985,20.85467,14.59929,9.83242,72.87162,28.76033,42.35103,21.67738,191.0239,727.8381,512.2398,609.3219,829.2882,1891.602,2301.97,2456.212,2601.946,2763.313,2955.968,3140.224,3309.337,3448.846,3582.683,460.8274,505.3457,1590.441,2090.68,2213.161,2327.237,2457.079,2589.736,2723.62,2846.971,3026.757,3188.926,3321.253,3452.907,3560.063,3675.535,3833.515,74.65115,155.3451,127.0648,100.9298,842.3691,390.5391,508.6213,1464.733,1866.927,2082.9,2241.502,2380.895,2537.61,2685.182,2805.103,2900.707,2992.417,3081.096,123.946,103.355,2415.066
5.105105,20.48104,14.3081,9.627527,71.84701,28.25843,41.62573,21.26496,188.8752,719.7332,506.3496,602.7779,821.6425,1880.526,2290.218,2444.133,2589.465,2750.251,2942.035,3125.269,3293.176,3431.478,3564.091,455.4326,499.8912,1580.16,2079.43,2201.678,2315.492,2445.001,2577.263,2710.635,2833.39,3012.189,3173.264,3304.475,3434.995,3540.924,3655.171,3811.783,73.62952,153.559,125.4303,99.47208,833.1837,385.96,503.5612,1455.56,1856.692,2072.128,2230.415,2369.553,2525.934,2673.157,2792.768,2888.08,2979.497,3067.895,122.1721,101.8125,2405.166
5.225225,20.11383,14.02253,9.426792,70.83559,27.76489,40.91229,20.86013,186.7471,711.704,500.5178,596.2933,814.0524,1869.477,2278.481,2432.063,2576.992,2737.195,2928.108,3110.322,3277.027,3414.128,3545.521,450.0928,494.4871,1569.914,2068.199,2190.21,2303.76,2432.934,2564.798,2697.658,2819.818,2997.632,3157.615,3287.716,3417.106,3521.814,3634.841,3790.091,72.62044,151.7904,123.8145,98.03404,824.0811,381.4277,498.5428,1446.416,1846.475,2061.37,2219.337,2358.218,2514.26,2661.131,2780.429,2875.448,2966.572,3054.687,120.4218,100.2913,2395.257
5.345345,19.75293,13.74248,9.230134,69.83723,27.27957,40.21053,20.46275,184.6394,703.7501,494.7441,589.8677,806.5176,1858.457,2266.758,2420.005,2564.528,2724.146,2914.188,3095.383,3260.891,3396.795,3526.974,444.8077,489.1331,1559.704,2056.987,2178.758,2292.04,2420.877,2552.342,2684.689,2806.254,2983.084,3141.98,3270.975,3399.239,3502.733,3614.546,3768.44,71.62379,150.0393,122.2173,96.61543,815.0608,376.9418,493.5657,1437.3,1836.277,2050.627,2208.271,2346.89,2502.591,2649.106,2768.09,2862.813,2953.642,3041.473,118.6948,98.79131,2385.34
5.465465,19.39823,13.46785,9.037471,68.85177,26.80235,39.52027,20.07269,182.552,695.871,489.028,583.5008,799.038,1847.465,2255.05,2407.957,2552.072,2711.105,2900.276,3080.453,3244.769,3379.481,3508.451,439.5767,483.8288,1549.531,2045.795,2167.323,2280.335,2408.831,2539.895,2671.728,2792.699,2968.548,3126.36,3254.253,3381.397,3483.683,3594.288,3746.83,70.63944,148.3054,120.6383,95.21603,806.1224,372.5021,488.6298,1428.214,1826.099,2039.898,2197.215,2335.57,2490.925,2637.083,2755.749,2850.176,2940.709,3028.253,116.9908,97.3121,2375.414
5.585586,19.04963,13.19853,8.848727,67.87907,26.3331,38.84134,19.68982,180.4849,688.0663,483.3692,577.1922,791.6134,1836.501,2243.357,2395.921,2539.625,2698.072,2886.371,3065.534,3228.66,3362.187,3489.952,434.3996,478.5739,1539.393,2034.623,2155.903,2268.643,2396.798,2527.459,2658.777,2779.154,2954.024,3110.754,3237.551,3363.578,3464.663,3574.067,3725.263,69.66727,146.5887,119.0776,93.8356,797.2655,368.1081,483.7349,1419.157,1815.941,2029.185,2186.171,2324.258,2479.265,2625.061,2743.407,2837.537,2927.772,3015.03,115.3096,95.85347,2365.481
5.705706,18.70705,12.93444,8.663824,66.919,25.8717,38.17357,19.31402,178.4377,680.3355,477.7672,570.9415,784.2437,1825.566,2231.68,2383.898,2527.189,2685.047,2872.476,3050.626,3212.567,3344.913,3471.479,429.2759,473.3681,1529.293,2023.471,2144.502,2256.967,2384.776,2515.033,2645.836,2765.62,2939.512,3095.165,3220.871,3345.786,3445.676,3553.885,3703.74,68.70716,144.8891,117.5349,92.47392,788.4896,363.7596,478.8808,1410.13,1805.804,2018.488,2175.139,2312.955,2467.609,2613.041,2731.066,2824.896,2914.833,3001.802,113.6509,94.41517,2355.541
5.825826,18.37037,12.67546,8.482686,65.97141,25.41802,37.51678,18.94516,176.4106,672.6781,472.2216,564.7484,776.9286,1814.661,2220.019,2371.887,2514.763,2672.032,2858.591,3035.729,3196.49,3327.66,3453.033,424.2052,468.2111,1519.229,2012.341,2133.118,2245.305,2372.768,2502.618,2632.906,2752.097,2925.013,3079.593,3204.211,3328.019,3426.722,3533.742,3682.261,67.75898,143.2063,116.0101,91.13075,779.7943,359.4561,474.0673,1401.133,1795.687,2007.807,2164.12,2301.661,2455.96,2601.025,2718.726,2812.256,2901.892,2988.572,112.0144,92.99694,2345.595
5.945946,18.03951,12.42152,8.305239,65.03615,24.97194,36.8708,18.58311,174.4032,665.0936,466.732,558.6125,769.6679,1803.785,2208.375,2359.89,2502.348,2659.027,2844.716,3020.845,3180.429,3310.429,3434.614,419.187,463.1026,1509.202,2001.232,2121.752,2233.66,2360.773,2490.215,2619.987,2738.586,2910.528,3064.038,3187.574,3310.28,3407.801,3513.638,3660.828,66.8226,141.5404,114.5029,89.80586,771.179,355.1973,469.2941,1392.167,1785.591,1997.143,2153.114,2290.378,2444.318,2589.012,2706.388,2799.615,2888.95,2975.339,110.3999,91.59854,2335.643
6.066066,17.71436,12.1725,8.13141,64.1131,24.53334,36.23546,18.22776,172.4154,657.5817,461.2979,552.5335,762.4615,1792.94,2196.749,2347.907,2489.945,2646.033,2830.852,3005.973,3164.385,3293.221,3416.223,414.221,458.0421,1499.213,1990.145,2110.405,2222.031,2348.793,2477.825,2607.079,2725.088,2896.057,3048.501,3170.96,3292.568,3388.915,3493.576,3639.442,65.89792,139.8912,113.0133,88.49904,762.6433,350.9828,464.561,1383.231,1775.517,1986.496,2142.121,2279.104,2432.682,2577.004,2694.052,2786.975,2876.008,2962.104,108.8071,90.21971,2325.685
6.186186,17.39484,11.92833,7.961128,63.20212,24.10211,35.61061,17.879,170.4472,650.1418,455.919,546.511,755.3091,1782.125,2185.14,2335.938,2477.554,2633.05,2817,2991.116,3148.359,3276.036,3397.861,409.3066,453.0295,1489.261,1979.08,2099.077,2210.419,2336.827,2465.447,2594.184,2711.602,2881.602,3032.983,3154.37,3274.885,3370.064,3473.555,3618.102,64.98479,138.2585,111.541,87.21005,754.1867,346.8124,459.8679,1374.325,1765.464,1975.867,2131.143,2267.842,2421.055,2565.001,2681.718,2774.337,2863.066,2948.869,107.2357,88.86022,2315.723
6.306306,17.08085,11.68891,7.794323,62.30305,23.67813,34.99608,17.53669,168.4983,642.7735,450.5948,540.5446,748.2106,1771.341,2173.55,2323.984,2465.177,2620.079,2803.16,2976.272,3132.352,3258.876,3379.528,404.4436,448.0643,1479.347,1968.038,2087.769,2198.824,2324.876,2453.083,2581.302,2698.131,2867.162,3017.485,3137.805,3257.232,3351.25,3453.577,3596.811,64.08311,136.6423,110.0859,85.93869,745.8089,342.6855,455.2145,1365.451,1755.434,1965.256,2120.18,2256.591,2409.435,2553.003,2669.388,2761.702,2850.125,2935.633,105.6855,87.51983,2305.757
6.426426,16.77231,11.45415,7.630926,61.41579,23.26129,34.3917,17.20073,166.5687,635.4763,445.325,534.634,741.1657,1760.588,2161.979,2312.046,2452.812,2607.121,2789.333,2961.444,3116.365,3241.74,3361.227,399.6315,443.1462,1469.471,1957.02,2076.481,2187.247,2312.941,2440.733,2568.434,2684.673,2852.739,3002.006,3121.265,3239.608,3332.472,3433.643,3575.57,63.19275,135.0424,108.6479,84.68474,737.5092,338.602,450.6006,1356.608,1745.427,1954.664,2109.231,2245.353,2397.825,2541.011,2657.062,2749.069,2837.186,2922.398,104.1562,86.19829,2295.787
6.546547,16.46912,11.22396,7.470869,60.54017,22.85146,33.79733,16.871,164.6582,628.2497,440.109,528.7788,734.1742,1749.867,2150.427,2300.124,2440.462,2594.175,2775.52,2946.632,3100.398,3224.631,3342.956,394.8699,438.275,1459.634,1946.025,2065.213,2175.688,2301.022,2428.398,2555.58,2671.231,2838.334,2986.549,3104.751,3222.015,3313.733,3413.752,3554.378,62.3136,133.4586,107.2267,83.44796,729.2873,334.5613,446.026,1347.796,1735.443,1944.09,2098.298,2234.127,2386.223,2529.026,2644.741,2736.439,2824.25,2909.165,102.6477,84.89537,2285.815
6.666667,16.17119,10.99826,7.314087,59.67608,22.44855,33.2128,16.5474,162.7666,621.0933,434.9465,522.9787,727.236,1739.177,2138.896,2288.219,2428.126,2581.244,2761.721,2931.836,3084.452,3207.548,3324.718,390.1584,433.4502,1449.835,1935.053,2053.967,2164.148,2289.119,2416.078,2542.741,2657.804,2823.946,2971.114,3088.263,3204.454,3295.031,3393.907,3533.237,61.44553,131.891,105.8222,82.22817,721.1426,330.5633,441.4904,1339.016,1725.482,1933.537,2087.381,2222.913,2374.632,2517.048,2632.425,2723.814,2811.316,2895.933,101.1595,83.61084,2275.839
6.786787,15.87845,10.77697,7.160515,58.82338,22.05244,32.63796,16.22981,160.8939,614.0065,429.837,517.2332,720.3507,1728.52,2127.384,2276.33,2415.806,2568.326,2747.937,2917.057,3068.528,3190.492,3306.513,385.4965,428.6715,1440.074,1924.107,2042.742,2152.628,2277.234,2403.774,2529.917,2644.394,2809.576,2955.701,3071.803,3186.926,3276.369,3374.107,3512.148,60.58844,130.3393,104.4343,81.02513,713.0746,326.6074,436.9937,1330.268,1715.545,1923.003,2076.481,2211.714,2363.051,2505.078,2620.115,2711.193,2798.386,2882.704,99.69155,82.34446,2265.862
6.906907,15.5908,10.56,7.010088,57.98194,21.66303,32.07266,15.91813,159.0398,606.989,424.7802,511.542,713.5183,1717.895,2115.893,2264.46,2403.501,2555.424,2734.168,2902.297,3052.625,3173.465,3288.341,380.8838,423.9387,1430.352,1913.185,2031.539,2141.127,2265.367,2391.485,2517.109,2631,2795.225,2940.31,3055.371,3169.43,3257.747,3354.354,3491.111,59.74219,128.8035,103.0628,79.83865,705.083,322.6934,432.5356,1321.551,1705.631,1912.489,2065.597,2200.528,2351.481,2493.117,2607.812,2698.578,2785.46,2869.478,98.24352,81.096,2255.884
7.027027,15.30815,10.34727,6.862744,57.15163,21.2802,31.51675,15.61225,157.2043,600.0401,419.7756,505.9047,706.7384,1707.303,2104.423,2252.607,2391.212,2542.537,2720.416,2887.554,3036.746,3156.466,3270.204,376.3201,419.2513,1420.67,1902.288,2020.358,2129.646,2253.517,2379.214,2504.317,2617.624,2780.894,2924.943,3038.968,3151.968,3239.166,3334.648,3470.127,58.90667,127.2834,101.7075,78.66852,697.1671,318.821,428.1159,1312.867,1695.743,1901.996,2054.731,2189.356,2339.923,2481.164,2595.515,2685.968,2772.539,2856.256,96.81517,79.86524,2245.904
7.147147,15.03044,10.1387,6.718422,56.33232,20.90386,30.97009,15.31207,155.3872,593.1596,414.8228,500.321,700.0108,1696.744,2092.975,2240.773,2378.94,2529.665,2706.68,2872.831,3020.891,3139.496,3252.101,371.8047,414.6092,1411.026,1891.417,2009.2,2118.186,2241.687,2366.96,2491.543,2604.265,2766.583,2909.601,3022.594,3134.541,3220.626,3314.99,3449.198,58.08178,125.7789,100.3683,77.51452,689.3266,314.9897,423.7343,1304.216,1685.879,1891.524,2043.883,2178.2,2328.376,2469.221,2583.227,2673.366,2759.624,2843.038,95.40628,78.65195,2235.924
7.267267,14.75757,9.934216,6.577062,55.52388,20.53389,30.43253,15.01749,153.5884,586.3468,409.9214,494.7905,693.3354,1686.218,2081.549,2228.958,2366.685,2516.811,2692.961,2858.127,3005.06,3122.557,3234.035,367.3374,410.0118,1401.422,1880.572,1998.065,2106.747,2229.875,2354.723,2478.786,2590.925,2752.293,2894.283,3006.25,3117.148,3202.129,3295.382,3428.324,57.26739,124.2898,99.04493,76.37646,681.5609,311.1993,419.3908,1295.597,1676.04,1881.073,2033.053,2167.059,2316.842,2457.287,2570.946,2660.77,2746.715,2829.826,94.01659,77.4559,2225.944
7.387387,14.48946,9.733736,6.438604,54.72618,20.1702,29.90392,14.7284,151.8078,579.6013,405.071,489.3128,686.7119,1675.726,2070.145,2217.162,2354.447,2503.973,2679.261,2843.444,2989.253,3105.648,3216.005,362.9177,405.459,1391.857,1869.753,1986.953,2095.329,2218.083,2342.505,2466.047,2577.604,2738.025,2878.99,2989.937,3099.792,3183.674,3275.822,3407.505,56.46339,122.8162,97.73736,75.25415,673.8695,307.4494,415.0849,1287.011,1666.227,1870.644,2022.241,2155.933,2305.321,2445.365,2558.674,2648.182,2733.813,2816.62,92.64588,76.27688,2215.965
7.507508,14.22605,9.537185,6.302992,53.93911,19.81269,29.38412,14.44471,150.0451,572.9226,400.2711,483.8876,680.14,1665.267,2058.765,2205.386,2342.228,2491.153,2665.578,2828.781,2973.473,3088.771,3198.013,358.5452,400.9503,1382.332,1858.961,1975.865,2083.934,2206.311,2330.306,2453.326,2564.302,2723.778,2863.724,2973.654,3082.471,3165.262,3256.313,3386.742,55.66967,121.3577,96.44539,74.14737,666.252,303.7395,410.8166,1278.458,1656.439,1860.238,2011.449,2144.824,2293.814,2433.453,2546.412,2635.603,2720.918,2803.42,91.2939,75.11467,2205.987
7.627628,13.96724,9.344491,6.170167,53.16252,19.46126,28.873,14.16632,148.3003,566.3102,395.5214,478.5144,673.6196,1654.843,2047.407,2193.631,2330.028,2478.351,2651.915,2814.14,2957.719,3071.925,3180.058,354.2196,396.4855,1372.847,1848.196,1964.802,2072.56,2194.56,2318.126,2440.625,2551.02,2709.554,2848.484,2957.404,3065.188,3146.895,3236.854,3366.037,54.88612,119.9144,95.16886,73.05593,658.7079,300.0695,406.5855,1269.938,1646.678,1849.854,2000.676,2133.732,2282.32,2421.553,2534.159,2623.032,2708.032,2790.227,89.96044,73.96905,2196.011
7.747748,13.71296,9.155579,6.040076,52.39631,19.1158,28.37042,13.89314,146.5733,559.7637,390.8215,473.193,667.1504,1644.453,2036.074,2181.897,2317.847,2465.567,2638.271,2799.521,2941.991,3055.113,3162.142,349.9403,392.0642,1363.402,1837.458,1953.764,2061.21,2182.829,2305.965,2427.943,2537.759,2695.353,2833.272,2941.187,3047.943,3128.572,3217.447,3345.389,54.11262,118.4861,93.90762,71.97964,651.2366,296.439,402.3915,1261.451,1636.942,1839.492,1989.923,2122.657,2270.841,2409.665,2521.917,2610.471,2695.154,2777.042,88.64525,72.8398,2186.036
7.867868,13.46314,8.970379,5.912662,51.64034,18.77623,27.87625,13.62506,144.8638,553.2826,386.1709,467.9229,660.7321,1634.098,2024.764,2170.184,2305.685,2452.803,2624.648,2784.925,2926.291,3038.333,3144.265,345.7071,387.6861,1353.997,1826.748,1942.75,2049.882,2171.12,2293.825,2415.281,2524.519,2681.176,2818.087,2925.002,3030.736,3110.295,3198.093,3324.8,53.34906,117.0726,92.66152,70.9183,643.8377,292.8475,398.2344,1252.997,1627.234,1829.155,1979.19,2111.599,2259.377,2397.79,2509.686,2597.92,2682.285,2763.865,87.34811,71.72672,2176.064
7.987988,13.2177,8.788819,5.787872,50.8945,18.44245,27.39034,13.36201,143.1718,546.8665,381.5692,462.7038,654.3646,1623.778,2013.479,2158.493,2293.544,2440.058,2611.045,2770.352,2910.619,3021.588,3126.428,341.5195,383.3509,1344.632,1816.066,1931.762,2038.578,2159.433,2281.705,2402.64,2511.301,2667.022,2802.93,2908.851,3013.567,3092.064,3178.791,3304.271,52.59534,115.6739,91.43039,69.87173,636.5107,289.2949,394.1138,1244.578,1617.552,1818.84,1968.478,2100.56,2247.928,2385.928,2497.467,2585.38,2669.426,2750.698,86.0688,70.6296,2166.096
8.108108,12.97657,8.610831,5.665654,50.15867,18.11436,26.91257,13.10389,141.4971,540.5147,377.0161,457.5353,648.0475,1613.493,2002.219,2146.823,2281.423,2427.334,2597.463,2755.803,2894.976,3004.877,3108.631,337.3771,379.0582,1335.308,1805.412,1920.8,2027.299,2147.768,2269.607,2390.019,2498.105,2652.894,2787.803,2892.734,2996.439,3073.88,3159.543,3283.801,51.85134,114.2899,90.2141,68.83973,629.2551,285.7806,390.0296,1236.192,1607.897,1808.55,1957.787,2089.539,2236.495,2374.079,2485.259,2572.85,2656.577,2737.539,84.80709,69.54823,2156.13
8.228228,12.73967,8.436347,5.545956,49.43272,17.79188,26.44282,12.8506,139.8396,534.2269,372.5111,452.417,641.7807,1603.243,1990.984,2135.177,2269.323,2414.63,2583.903,2741.278,2879.362,2988.202,3090.876,333.2796,374.8077,1326.024,1794.787,1909.863,2016.043,2136.125,2257.53,2377.42,2484.931,2638.79,2772.704,2876.652,2979.35,3055.743,3140.348,3263.391,51.11696,112.9204,89.01249,67.82212,622.0704,282.3045,385.9816,1227.84,1598.27,1798.284,1947.117,2078.536,2225.078,2362.245,2473.064,2560.333,2643.739,2724.391,83.56276,68.48239,2146.169
8.348348,12.50695,8.265301,5.428728,48.71653,17.47492,25.98094,12.60207,138.1991,528.0025,368.0537,447.3487,635.5639,1593.029,1979.775,2123.553,2257.244,2401.947,2570.365,2726.778,2863.778,2971.562,3073.163,329.2264,370.5992,1316.781,1784.191,1898.954,2004.812,2124.506,2245.474,2364.844,2471.78,2624.713,2757.636,2860.606,2962.302,3037.654,3121.209,3243.043,50.3921,111.5653,87.82541,66.81872,614.9561,278.8661,381.9695,1219.522,1588.671,1788.043,1936.47,2067.553,2213.677,2350.425,2460.882,2547.827,2630.913,2711.254,82.3356,67.4319,2136.212
8.468468,12.27832,8.097626,5.31392,48.01,17.16337,25.52682,12.3582,136.5756,521.8411,363.6437,442.3298,629.3968,1582.851,1968.592,2111.953,2245.188,2389.285,2556.85,2712.303,2848.224,2954.958,3055.491,325.2173,366.4322,1307.578,1773.624,1888.071,1993.606,2112.91,2233.442,2352.289,2458.653,2610.662,2742.598,2844.595,2945.295,3019.613,3102.125,3222.756,49.67663,110.2244,86.65271,65.82934,607.9117,275.4652,377.9931,1211.238,1579.099,1777.826,1925.844,2056.59,2202.294,2338.62,2448.714,2535.334,2618.099,2698.128,81.12539,66.39655,2126.26
8.588589,12.05371,7.933259,5.201483,47.313,16.85716,25.08034,12.11892,134.9688,515.7423,359.2807,437.36,623.2793,1572.709,1957.435,2100.377,2233.153,2376.646,2543.358,2697.855,2832.701,2938.392,3037.863,321.2519,362.3065,1298.416,1763.087,1877.215,1982.426,2101.338,2221.432,2339.757,2445.55,2596.637,2727.592,2828.621,2928.33,3001.621,3083.096,3202.532,48.97046,108.8978,85.49424,64.8538,600.9367,272.1013,374.0521,1202.988,1569.556,1767.635,1915.241,2045.646,2190.929,2326.83,2436.56,2522.855,2605.297,2685.014,79.93191,65.37614,2116.314
8.708709,11.83307,7.772137,5.091371,46.62542,16.5562,24.64137,11.88413,133.3787,509.7055,354.9641,432.439,617.211,1562.603,1946.305,2088.825,2221.142,2364.029,2529.889,2683.433,2817.209,2921.863,3020.279,317.3297,358.2217,1289.296,1752.58,1866.387,1971.272,2089.79,2209.445,2327.249,2432.472,2582.64,2712.616,2812.683,2911.408,2983.679,3064.124,3182.371,48.27349,107.5852,84.34986,63.89192,594.0306,268.7742,370.1464,1194.773,1560.042,1757.469,1904.66,2034.723,2179.581,2315.057,2424.42,2510.389,2592.509,2671.912,78.75496,64.37047,2106.373
8.828829,11.61632,7.614198,4.983535,45.94715,16.26041,24.20979,11.65377,131.8051,503.7302,350.6936,427.5665,611.1917,1552.534,1935.202,2077.297,2209.154,2351.435,2516.445,2669.038,2801.75,2905.371,3002.738,313.4504,354.1775,1280.216,1742.103,1855.587,1960.143,2078.267,2197.482,2314.765,2419.418,2568.67,2697.673,2796.783,2894.528,2965.787,3045.21,3162.274,47.58561,106.2865,83.21942,62.94354,587.1929,265.4835,366.2757,1186.592,1550.556,1747.33,1894.103,2023.821,2168.252,2303.3,2412.295,2497.938,2579.734,2658.823,77.59432,63.37935,2096.439
8.948949,11.4034,7.459381,4.877931,45.27807,15.96969,23.78548,11.42774,130.2478,497.816,346.4688,422.7419,605.2211,1542.501,1924.126,2065.795,2197.189,2338.864,2503.026,2654.671,2786.323,2888.919,2985.242,309.6136,350.1736,1271.178,1731.656,1844.815,1949.041,2066.769,2185.544,2302.304,2406.39,2554.729,2682.763,2780.921,2877.692,2947.945,3026.352,3142.24,46.90671,105.0016,82.10278,62.00846,580.4232,262.229,362.4398,1178.446,1541.099,1737.216,1883.57,2012.94,2156.942,2291.56,2400.186,2485.502,2566.973,2645.748,76.44979,62.40259,2086.511
9.069069,11.19424,7.307626,4.774513,44.61807,15.68397,23.36833,11.20597,128.7068,491.9624,342.2894,417.9651,599.2991,1532.505,1913.078,2054.318,2185.248,2326.318,2489.631,2640.331,2770.929,2872.505,2967.791,305.8189,346.2097,1262.18,1721.24,1834.071,1937.966,2055.297,2173.629,2289.869,2393.388,2540.816,2667.885,2765.098,2860.899,2930.155,3007.553,3122.272,46.2367,103.7305,80.99979,61.08652,573.7208,259.0102,358.6384,1170.335,1531.672,1727.129,1873.06,2002.08,2145.651,2279.837,2388.093,2473.08,2554.227,2632.687,75.32116,61.44,2076.591
9.189189,10.98878,7.158874,4.673238,43.96704,15.40317,22.95822,10.98838,127.1819,486.169,338.1549,413.2355,593.4253,1522.547,1902.059,2042.866,2173.332,2313.795,2476.263,2626.021,2755.569,2856.131,2950.386,302.0659,342.2855,1253.224,1710.855,1823.356,1926.919,2043.85,2161.74,2277.458,2380.412,2526.932,2653.041,2749.313,2844.152,2912.417,2988.813,3102.369,45.57547,102.4729,79.91031,60.17755,567.0854,255.8269,354.8714,1162.259,1522.274,1717.069,1862.575,1991.243,2134.38,2268.132,2376.016,2460.675,2541.496,2619.64,74.20823,60.49138,2066.678
9.309309,10.78696,7.013069,4.574061,43.32487,15.1272,22.55504,10.77489,125.673,480.4352,334.0649,408.5529,587.5995,1512.625,1891.067,2031.441,2161.44,2301.297,2462.92,2611.739,2740.243,2839.798,2933.028,298.3543,338.4005,1244.31,1700.502,1812.67,1915.899,2032.429,2149.875,2265.073,2367.462,2513.078,2638.231,2733.568,2827.449,2894.73,2970.131,3082.531,44.92292,101.2288,78.8342,59.28138,560.5164,252.6787,351.1384,1154.217,1512.905,1707.036,1852.114,1980.427,2123.128,2256.446,2363.956,2448.286,2528.781,2606.609,73.1108,59.55656,2056.773
9.429429,10.58871,6.870154,4.476941,42.69145,14.85599,22.15868,10.56544,124.1799,474.7606,330.0191,403.9168,581.8215,1502.741,1880.105,2020.042,2149.574,2288.824,2449.604,2597.486,2724.951,2823.504,2915.716,294.6836,334.5547,1235.437,1690.179,1802.014,1904.906,2021.035,2138.037,2252.713,2354.54,2499.255,2623.455,2717.863,2810.791,2877.096,2951.509,3062.76,44.27896,99.99804,77.77131,58.39784,554.0134,249.5653,347.4394,1146.211,1503.567,1697.03,1841.678,1969.635,2111.897,2244.777,2351.914,2435.913,2516.082,2593.593,72.02867,58.63535,2046.876
9.54955,10.39398,6.730073,4.381837,42.06667,14.58946,21.76902,10.35994,122.7025,469.1447,326.017,399.327,576.0909,1492.895,1869.171,2008.669,2137.733,2276.377,2436.315,2583.264,2709.695,2807.252,2898.452,291.0535,330.7475,1226.605,1679.889,1791.387,1893.942,2009.667,2126.224,2240.38,2341.646,2485.461,2608.714,2702.199,2794.179,2859.516,2932.948,3043.055,43.64348,98.78054,76.72151,57.52677,547.5758,246.4864,343.7739,1138.24,1494.259,1687.052,1831.267,1958.865,2100.687,2233.128,2339.889,2423.558,2503.4,2580.593,70.96164,57.72757,2036.988
9.66967,10.2027,6.592771,4.288707,41.45044,14.32752,21.38596,10.15832,121.2407,463.5871,322.0582,394.783,570.4076,1483.086,1858.267,1997.324,2125.918,2263.956,2423.053,2569.072,2694.473,2791.042,2881.235,287.4637,326.9787,1217.815,1669.631,1780.79,1883.006,1998.327,2114.438,2228.074,2328.779,2471.698,2594.008,2686.575,2777.614,2841.989,2914.447,3023.418,43.01639,97.57615,75.68465,56.668,541.2031,243.4417,340.1419,1130.303,1484.981,1677.101,1820.882,1948.118,2089.498,2221.499,2327.883,2411.221,2490.735,2567.61,69.90952,56.83303,2027.11
9.78979,10.01483,6.458196,4.197511,40.84263,14.07011,21.00939,9.960522,119.7943,458.0872,318.1425,390.2845,564.7712,1473.316,1847.392,1986.007,2114.13,2251.561,2409.819,2554.911,2679.288,2774.873,2864.066,283.9137,323.248,1209.067,1659.405,1770.223,1872.099,1987.014,2102.679,2215.794,2315.941,2457.967,2579.339,2670.992,2761.096,2824.516,2896.007,3003.849,42.39758,96.38478,74.66061,55.82137,534.8949,240.4308,336.543,1122.403,1475.734,1667.179,1810.522,1937.395,2078.331,2209.889,2315.895,2398.901,2478.087,2554.644,68.87213,55.95156,2017.241
9.90991,9.830285,6.326295,4.10821,40.24315,13.81716,20.63922,9.766464,118.3633,452.6446,314.2693,385.8312,559.1815,1463.583,1836.547,1974.717,2102.368,2239.192,2396.613,2540.781,2664.14,2758.747,2846.947,280.4031,319.5551,1200.36,1649.211,1759.687,1861.221,1975.729,2090.946,2203.542,2303.131,2444.268,2564.705,2655.451,2744.624,2807.098,2877.628,2984.348,41.78697,95.20631,73.64924,54.98673,528.6507,237.4535,332.9771,1114.537,1466.517,1657.285,1800.189,1926.697,2067.185,2198.299,2303.927,2386.6,2465.458,2541.696,67.84926,55.08299,2007.382
10.03003,9.649027,6.197017,4.020767,39.6519,13.56858,20.27532,9.576082,116.9474,447.2589,310.4384,381.4226,553.6382,1453.889,1825.733,1963.455,2090.633,2226.851,2383.436,2526.683,2649.028,2742.664,2829.876,276.9317,315.8996,1191.695,1639.051,1749.182,1850.373,1964.472,2079.241,2191.318,2290.351,2430.6,2550.108,2639.952,2728.201,2789.734,2859.312,2964.916,41.18446,94.04063,72.6504,54.16392,522.4699,234.5094,329.4439,1106.707,1457.332,1647.42,1789.882,1916.022,2056.062,2186.73,2291.978,2374.319,2452.848,2528.766,66.84073,54.22714,1997.534
10.15015,9.470995,6.07031,3.935143,39.06877,13.3243,19.91761,9.389307,115.5466,441.9295,306.6492,377.0585,548.1412,1444.233,1814.949,1952.222,2078.926,2214.537,2370.288,2512.617,2633.954,2726.625,2812.856,273.499,312.2813,1183.072,1628.923,1738.707,1839.554,1953.244,2067.564,2179.122,2277.6,2416.965,2535.548,2624.496,2711.825,2772.426,2841.058,2945.553,40.58994,92.88762,71.66397,53.35277,516.3521,231.5982,325.9433,1098.913,1448.178,1637.584,1779.601,1905.372,2044.962,2175.182,2280.048,2362.056,2440.256,2515.855,65.84636,53.38384,1987.696
10.27027,9.296135,5.946126,3.851301,38.49366,13.08426,19.56598,9.206074,114.1607,436.6561,302.9016,372.7384,542.69,1434.616,1804.195,1941.017,2067.246,2202.251,2357.169,2498.584,2618.917,2710.629,2795.885,270.1046,308.6999,1174.491,1618.828,1728.264,1828.765,1942.044,2055.915,2166.954,2264.879,2403.363,2521.025,2609.083,2695.499,2755.174,2822.866,2926.26,40.00334,91.74717,70.68981,52.55314,510.2967,228.7196,322.4749,1091.154,1439.055,1627.777,1769.348,1894.747,2033.884,2163.656,2268.14,2349.814,2427.684,2502.963,64.86596,52.55292,1977.87
10.39039,9.124392,5.824416,3.769205,37.92648,12.84839,19.22033,9.026317,112.7896,431.4381,299.195,368.462,537.2845,1425.037,1793.473,1929.842,2055.595,2189.993,2344.08,2484.583,2603.918,2694.678,2778.965,266.7483,305.155,1165.952,1608.767,1717.852,1818.006,1930.874,2044.295,2154.815,2252.188,2389.795,2506.541,2593.713,2679.221,2737.978,2804.738,2907.037,39.42456,90.61917,69.72778,51.76487,504.3034,225.8733,319.0385,1083.431,1429.963,1617.999,1759.122,1884.147,2022.83,2152.151,2256.252,2337.592,2415.132,2490.09,63.89935,51.73421,1968.055
10.51051,8.955712,5.705131,3.68882,37.36711,12.61661,18.88057,8.849973,111.4331,426.275,295.5291,364.2289,531.9244,1415.497,1782.782,1918.696,2043.972,2177.763,2331.022,2470.616,2588.959,2678.771,2762.096,263.4297,301.6463,1157.455,1598.74,1707.473,1807.278,1919.733,2032.703,2142.705,2239.528,2376.26,2492.094,2578.387,2662.992,2720.838,2786.674,2887.884,38.85349,89.50351,68.77775,50.98781,498.3715,223.0589,315.6339,1075.743,1420.904,1608.251,1748.923,1873.572,2011.799,2140.669,2244.385,2325.39,2402.6,2477.237,62.94635,50.92754,1958.252
10.63063,8.790045,5.588225,3.610111,36.81547,12.38886,18.54659,8.676979,110.0912,421.1665,291.9035,360.0389,526.6094,1405.996,1772.123,1907.579,2032.377,2165.563,2317.994,2456.683,2574.038,2662.91,2745.279,260.1483,298.1735,1148.999,1588.746,1697.125,1796.581,1908.621,2021.14,2130.625,2226.899,2362.759,2477.686,2563.105,2646.813,2703.756,2768.673,2868.802,38.29006,88.40008,67.83959,50.22182,492.5007,220.2763,312.261,1068.092,1411.876,1598.532,1738.752,1863.024,2000.792,2129.209,2232.54,2313.21,2390.089,2464.405,62.00679,50.13276,1948.461
10.75075,8.627337,5.473652,3.533044,36.27145,12.16506,18.21832,8.507274,108.7637,416.1121,288.3179,355.8915,521.3392,1396.534,1761.495,1896.493,2020.812,2153.392,2304.997,2442.784,2559.156,2647.094,2728.513,256.9039,294.7364,1140.586,1578.786,1686.809,1785.914,1897.54,2009.607,2118.575,2214.302,2349.293,2463.317,2547.867,2630.685,2686.731,2750.737,2849.791,37.73418,87.30877,66.91318,49.46675,486.6904,217.525,308.9194,1060.476,1402.88,1588.844,1728.609,1852.501,1989.81,2117.772,2220.717,2301.051,2377.599,2451.594,61.08048,49.3497,1938.683
10.87087,8.467538,5.361368,3.457585,35.73497,11.94517,17.89564,8.340796,107.4505,411.1112,284.7719,351.7865,516.1137,1387.111,1750.9,1885.437,2009.275,2141.25,2292.031,2428.92,2544.315,2631.324,2711.8,253.6961,291.3346,1132.214,1568.86,1676.526,1775.279,1886.489,1998.104,2106.555,2201.735,2335.861,2448.988,2532.674,2614.606,2669.764,2732.865,2830.852,37.18574,86.22947,65.99839,48.72244,480.9401,214.8049,305.6089,1052.895,1393.917,1579.186,1718.494,1842.005,1978.852,2106.358,2208.916,2288.914,2365.131,2438.804,60.16725,48.5782,1928.919
10.99099,8.310599,5.251326,3.383702,35.20592,11.7291,17.57848,8.177486,106.1515,406.1635,281.2651,347.7233,510.9325,1377.728,1740.336,1874.411,1997.769,2129.139,2279.097,2415.091,2529.514,2615.6,2695.139,250.5245,287.9678,1123.885,1558.969,1666.275,1764.675,1875.468,1986.63,2094.565,2189.201,2322.465,2434.698,2517.527,2598.579,2652.854,2715.059,2811.985,36.64467,85.16207,65.09508,47.98877,475.2494,212.1155,302.3293,1045.351,1384.986,1569.558,1708.408,1831.535,1967.92,2094.968,2197.138,2276.8,2352.686,2426.036,59.26694,47.8181,1919.167
11.11111,8.156469,5.143484,3.311363,34.68421,11.5168,17.26673,8.017286,104.8664,401.2685,277.7972,343.7018,505.7953,1368.383,1729.806,1863.416,1986.293,2117.057,2266.195,2401.297,2514.753,2599.923,2678.531,247.3888,284.6358,1115.598,1549.113,1656.058,1754.104,1864.478,1975.187,2082.607,2176.7,2309.104,2420.448,2502.425,2582.603,2636.004,2697.318,2793.19,36.11087,84.10646,64.20313,47.26558,469.6178,209.4565,299.0805,1037.843,1376.087,1559.962,1698.35,1821.093,1957.012,2083.602,2185.383,2264.708,2340.262,2413.29,58.37937,47.06925,1909.429
11.23123,8.005102,5.0378,3.240536,34.16975,11.3082,16.96032,7.860139,103.5953,396.4257,274.3677,339.7215,500.7019,1359.079,1719.308,1852.452,1974.846,2105.006,2253.326,2387.539,2500.033,2584.293,2661.977,244.2886,281.3382,1107.352,1539.291,1645.873,1743.564,1853.519,1963.775,2070.679,2164.231,2295.779,2406.238,2487.369,2566.679,2619.212,2679.643,2774.468,35.58427,83.06254,63.32241,46.55273,464.0447,206.8278,295.862,1030.371,1367.221,1550.396,1688.322,1810.677,1946.13,2072.26,2173.651,2252.64,2327.862,2400.567,57.50438,46.33149,1899.706
11.35135,7.856449,4.934231,3.17119,33.66245,11.10324,16.65916,7.705988,102.338,391.6347,270.9764,335.7821,495.6521,1349.814,1708.843,1841.519,1963.431,2092.986,2240.489,2373.816,2485.355,2568.711,2645.476,241.2237,278.0747,1099.149,1529.504,1635.722,1733.056,1842.592,1952.393,2058.783,2151.795,2282.49,2392.07,2472.36,2550.806,2602.479,2662.034,2755.819,35.06476,82.0302,62.4528,45.85009,458.5298,204.229,292.6739,1022.934,1358.388,1540.861,1678.322,1800.29,1935.274,2060.942,2161.943,2240.595,2315.485,2387.867,56.6418,45.60467,1889.996
11.47147,7.710463,4.832736,3.103295,33.16221,10.90187,16.36315,7.554777,101.0943,386.8951,267.6229,331.8834,490.6455,1340.588,1698.411,1830.618,1952.046,2080.997,2227.685,2360.131,2470.718,2553.176,2629.03,238.1936,274.8451,1090.987,1519.752,1625.604,1722.581,1831.696,1941.043,2046.918,2139.392,2269.238,2377.942,2457.397,2534.986,2585.805,2644.491,2737.244,34.55228,81.00933,61.59418,45.15752,453.0725,201.6597,289.5157,1015.534,1349.588,1531.357,1668.352,1789.929,1924.444,2049.65,2150.259,2228.574,2303.131,2375.191,55.79146,44.88864,1880.302
11.59159,7.567099,4.733275,3.036821,32.66895,10.70401,16.07221,7.406453,99.86414,382.2064,264.3068,328.0248,485.6819,1331.403,1688.013,1819.749,1940.692,2069.04,2214.915,2346.481,2456.123,2537.69,2612.637,235.198,271.649,1082.868,1510.036,1615.52,1712.138,1820.832,1929.724,2035.086,2127.022,2256.022,2363.856,2442.481,2519.218,2569.192,2627.016,2718.742,34.04672,79.99982,60.74642,44.47489,447.6723,199.1198,286.3873,1008.17,1340.821,1521.885,1658.412,1779.597,1913.641,2038.383,2138.6,2216.577,2290.802,2362.538,54.9532,44.18325,1870.623
11.71171,7.426312,4.635809,2.971739,32.18258,10.50962,15.78627,7.260961,98.6474,377.5681,261.0278,324.2061,480.761,1322.257,1677.648,1808.912,1929.37,2057.115,2202.179,2332.87,2441.571,2522.251,2596.3,232.2366,268.4862,1074.791,1500.355,1605.47,1701.729,1810,1918.437,2023.286,2114.687,2242.844,2349.811,2427.612,2503.503,2552.638,2609.607,2700.313,33.54802,79.00157,59.90941,43.80206,442.3288,196.6089,283.2885,1000.841,1332.087,1512.444,1648.502,1769.293,1902.864,2027.141,2126.966,2204.604,2278.497,2349.909,54.12687,43.48835,1860.959
11.83183,7.288056,4.540297,2.908022,31.703,10.31863,15.50524,7.11825,97.44394,372.9798,257.7854,320.427,475.8825,1313.151,1667.317,1798.107,1918.079,2045.221,2189.476,2319.295,2427.061,2506.862,2580.018,229.309,265.3563,1066.756,1490.709,1595.454,1691.352,1799.2,1907.182,2011.519,2102.386,2229.703,2335.809,2412.791,2487.842,2536.145,2592.265,2681.96,33.05608,78.01448,59.08302,43.1389,437.0415,194.1268,280.2191,993.5493,1323.387,1503.035,1638.621,1759.018,1892.115,2015.925,2115.356,2192.657,2266.217,2337.306,53.31231,42.8038,1851.31
11.95195,7.152288,4.446703,2.84564,31.23013,10.13099,15.22903,6.978268,96.25366,368.4411,254.5795,316.687,471.0463,1304.085,1657.02,1787.335,1906.821,2033.36,2176.808,2305.758,2412.594,2491.522,2563.791,226.4149,262.2591,1058.762,1481.099,1585.472,1681.009,1788.433,1895.959,1999.784,2090.119,2216.599,2321.848,2398.017,2472.234,2519.712,2574.991,2663.68,32.57082,77.03844,58.26713,42.48527,431.81,191.6731,277.1788,986.2932,1314.72,1493.659,1628.772,1748.771,1881.392,2004.736,2103.773,2180.735,2253.962,2324.727,52.50935,42.12945,1841.678
12.07207,7.018965,4.354989,2.784567,30.76389,9.946642,14.95757,6.840963,95.07642,363.9515,251.4095,312.986,466.252,1295.059,1646.757,1776.595,1895.594,2021.532,2164.175,2292.259,2398.171,2476.231,2547.62,223.554,259.1943,1050.811,1471.525,1575.525,1670.699,1777.699,1884.768,1988.083,2077.887,2203.534,2307.931,2383.292,2456.679,2503.341,2557.785,2645.476,32.09217,76.07335,57.46162,41.84106,426.6337,189.2476,274.1674,979.0733,1306.086,1484.314,1618.952,1738.553,1870.697,1993.573,2092.215,2168.838,2241.732,2312.174,51.71785,41.46516,1832.062
12.19219,6.888044,4.265118,2.724776,30.30418,9.765527,14.69078,6.706287,93.91211,359.5107,248.2753,309.3234,461.4993,1286.073,1636.529,1765.889,1884.4,2009.737,2151.576,2278.799,2383.791,2460.99,2531.505,220.726,256.1616,1042.902,1461.987,1565.612,1660.423,1766.998,1873.61,1976.415,2065.69,2190.507,2294.056,2368.615,2441.179,2487.03,2540.647,2627.346,31.62003,75.1191,56.66638,41.20612,421.5122,186.8499,271.1846,971.8894,1297.487,1475.002,1609.163,1728.365,1860.03,1982.436,2080.683,2156.968,2229.529,2299.646,50.93765,40.8108,1822.463
12.31231,6.759485,4.177055,2.66624,29.85093,9.587592,14.42858,6.574191,92.7606,355.118,245.1763,305.6991,456.788,1277.128,1626.336,1755.215,1873.239,1997.974,2139.013,2265.377,2369.455,2445.799,2515.447,217.9305,253.1607,1035.034,1452.486,1555.734,1650.181,1756.329,1862.486,1964.78,2053.529,2177.518,2280.224,2353.987,2425.733,2470.781,2523.577,2609.292,31.15434,74.1756,55.88129,40.58035,416.445,184.4799,268.2304,964.7417,1288.921,1465.722,1599.406,1718.205,1849.391,1971.327,2069.177,2145.124,2217.351,2287.145,50.1686,40.16622,1812.881
12.43243,6.633245,4.090763,2.608934,29.40405,9.412785,14.1709,6.444626,91.62179,350.7733,242.1124,302.1127,452.1178,1268.222,1616.177,1744.576,1862.11,1986.246,2126.485,2251.995,2355.164,2430.658,2499.445,215.1671,250.1914,1027.209,1443.02,1545.891,1639.973,1745.695,1851.394,1953.18,2041.403,2164.569,2266.436,2339.408,2410.342,2454.594,2506.576,2591.313,30.69501,73.24273,55.10624,39.96361,411.4317,182.1373,265.3044,957.63,1280.389,1456.475,1589.679,1708.076,1838.78,1960.245,2057.699,2133.306,2205.201,2274.671,49.41056,39.53129,1803.316
12.55255,6.509285,4.006208,2.552832,28.96346,9.241053,13.91766,6.317546,90.49554,346.4759,239.0831,298.5638,447.4885,1259.357,1606.053,1733.969,1851.015,1974.551,2113.993,2238.651,2340.917,2415.568,2483.5,212.4357,247.2533,1019.425,1433.591,1536.083,1629.8,1735.094,1840.336,1941.613,2029.312,2151.658,2252.692,2324.878,2395.005,2438.468,2489.644,2573.41,30.24197,72.3204,54.34111,39.35577,406.4717,179.8217,262.4064,950.5545,1271.891,1447.26,1579.983,1697.976,1828.198,1949.191,2046.247,2121.516,2193.077,2262.223,48.66337,38.90588,1793.769
12.67267,6.387565,3.923357,2.49791,28.52908,9.072343,13.66879,6.192904,89.38175,342.2254,236.0881,295.0521,442.8997,1250.533,1595.964,1723.397,1839.953,1962.89,2101.537,2225.347,2326.715,2400.529,2467.612,209.7358,244.3462,1011.684,1424.198,1526.31,1619.661,1724.526,1829.312,1930.082,2017.258,2138.787,2238.991,2310.397,2379.724,2422.405,2472.781,2555.583,29.79513,71.40851,53.58578,38.75673,401.5647,177.5329,259.5362,943.5151,1263.428,1438.079,1570.319,1687.906,1817.645,1938.164,2034.823,2109.752,2180.981,2249.802,47.92689,38.28984,1784.24
12.79279,6.268046,3.842175,2.444143,28.10082,8.906605,13.42421,6.070654,88.2803,338.0215,233.127,291.5773,438.3513,1241.748,1585.911,1712.859,1828.924,1951.263,2089.118,2212.083,2312.558,2385.541,2451.781,207.0671,241.4699,1003.984,1414.842,1516.573,1609.556,1713.993,1818.321,1918.584,2005.24,2125.956,2225.335,2295.967,2364.498,2406.404,2455.987,2537.833,29.35442,70.50696,52.84015,38.16635,396.7102,175.2706,256.6937,936.5118,1254.998,1428.93,1560.687,1677.866,1807.121,1927.166,2023.427,2098.017,2168.912,2237.409,47.20097,37.68305,1774.729
12.91291,6.150689,3.76263,2.391508,27.67861,8.743788,13.18386,5.950753,87.19107,333.8638,230.1997,288.1391,433.8428,1233.004,1575.893,1702.354,1817.93,1939.67,2076.735,2198.859,2298.446,2370.604,2436.009,204.4294,238.6239,996.3254,1405.523,1506.871,1599.486,1703.494,1807.365,1907.122,1993.259,2113.164,2211.723,2281.586,2349.327,2390.466,2439.262,2520.158,28.91977,69.61565,52.10411,37.58453,391.9077,173.0346,253.8785,929.5445,1246.603,1419.815,1551.086,1667.857,1796.626,1916.196,2012.058,2086.309,2156.871,2225.044,46.48548,37.08538,1765.236
13.03303,6.035458,3.68469,2.339982,27.26237,8.583843,12.94767,5.833156,86.11394,329.7517,227.3056,284.7371,429.3742,1224.301,1565.91,1691.885,1806.969,1928.113,2064.389,2185.676,2284.38,2355.719,2420.294,201.8223,235.8081,988.7089,1396.241,1497.205,1589.451,1693.03,1796.443,1895.695,1981.314,2100.413,2198.156,2267.255,2334.213,2374.59,2422.607,2502.561,28.49109,68.73447,51.37754,37.01114,387.1567,170.8245,251.0905,922.6134,1238.242,1410.733,1541.518,1657.879,1786.16,1905.255,2000.717,2074.629,2144.858,2212.707,45.78028,36.4967,1755.762
13.15315,5.922314,3.608324,2.289541,26.85202,8.426721,12.71556,5.71782,85.0488,325.6849,224.4445,281.371,424.9451,1215.638,1555.964,1681.45,1796.043,1916.59,2052.08,2172.533,2270.36,2340.886,2404.637,199.2455,233.0222,981.1341,1386.995,1487.575,1579.452,1682.6,1785.555,1884.303,1969.407,2087.702,2184.634,2252.975,2319.154,2358.778,2406.022,2485.04,28.06832,67.86334,50.66033,36.44606,382.4568,168.6402,248.3294,915.7182,1229.916,1401.684,1531.981,1647.931,1775.724,1894.343,1989.406,2062.978,2132.874,2200.399,45.08521,35.91688,1746.307
13.27327,5.811221,3.5335,2.240164,26.44748,8.272375,12.48746,5.604703,83.99554,321.6629,221.6161,278.0406,420.5552,1207.016,1546.053,1671.049,1785.151,1905.103,2039.808,2159.43,2256.386,2326.105,2389.039,196.6986,230.2658,973.6009,1377.787,1477.981,1569.487,1672.205,1774.702,1872.946,1957.536,2075.031,2171.158,2238.745,2304.152,2343.029,2389.507,2467.596,27.65138,67.00216,49.95238,35.8892,377.8076,166.4814,245.5951,908.8591,1221.624,1392.669,1522.477,1638.015,1765.318,1883.46,1978.122,2051.355,2120.919,2188.12,44.40016,35.34581,1736.871
13.39339,5.702145,3.460188,2.191827,26.04868,8.120757,12.26332,5.493764,82.95405,317.6855,218.8201,274.7454,416.2043,1198.434,1536.178,1660.684,1774.294,1893.65,2027.574,2146.369,2242.459,2311.377,2373.499,194.1815,227.5389,966.1093,1368.616,1468.423,1559.558,1661.844,1763.884,1861.625,1945.703,2062.402,2157.726,2224.567,2289.206,2327.343,2373.062,2450.229,27.2402,66.15082,49.25359,35.34042,373.2086,164.3477,242.8874,902.0361,1213.367,1383.688,1513.005,1628.129,1754.943,1872.606,1966.868,2039.762,2108.992,2175.87,43.72498,34.78334,1727.455
13.51351,5.595048,3.388359,2.144511,25.65554,7.971821,12.04306,5.384961,81.9242,313.752,216.056,271.4852,411.8921,1189.893,1526.34,1650.354,1763.472,1882.234,2015.378,2133.35,2228.578,2296.701,2358.019,191.6937,224.8409,958.6592,1359.482,1458.9,1549.665,1651.519,1753.101,1850.341,1933.908,2049.813,2144.34,2210.439,2274.317,2311.721,2356.688,2432.939,26.83471,65.30923,48.56383,34.79963,368.6594,162.2391,240.2059,895.2489,1205.145,1374.741,1503.566,1618.275,1744.597,1861.782,1955.643,2028.198,2097.096,2163.649,43.05953,34.22937,1718.058
13.63363,5.489897,3.317983,2.098193,25.26798,7.825521,11.82662,5.278255,80.9059,309.8622,213.3236,268.2597,407.6184,1181.392,1516.537,1640.059,1752.685,1870.853,2003.22,2120.372,2214.744,2282.077,2342.597,189.2351,222.1718,951.2506,1350.385,1449.415,1539.807,1641.229,1742.354,1839.092,1922.151,2037.266,2131.001,2196.363,2259.485,2296.163,2340.384,2415.727,26.43483,64.4773,47.88301,34.2667,364.1595,160.1551,237.5506,888.4978,1196.957,1365.827,1494.16,1608.452,1734.283,1850.988,1944.448,2016.663,2085.229,2151.459,42.4037,33.68378,1708.682
13.75375,5.386657,3.249031,2.052854,24.88594,7.681813,11.61393,5.173607,79.89903,306.0155,210.6227,265.0685,403.3829,1172.932,1506.772,1629.8,1741.933,1859.508,1991.1,2107.435,2200.957,2267.507,2327.235,186.8052,219.5313,943.8834,1341.326,1439.965,1529.985,1630.975,1731.642,1827.88,1910.431,2024.76,2117.707,2182.338,2244.71,2280.668,2324.151,2398.592,26.04049,63.65492,47.21103,33.74155,359.7084,158.0955,234.9211,881.7826,1188.805,1356.948,1484.786,1598.662,1723.999,1840.224,1933.282,2005.158,2073.391,2139.298,41.75734,33.14644,1699.325
13.87387,5.285296,3.181476,2.008473,24.50934,7.540651,11.40494,5.070977,78.90347,302.2117,207.9528,261.9113,399.1852,1164.513,1497.043,1619.576,1731.216,1848.2,1979.019,2094.541,2187.217,2252.991,2311.932,184.4037,216.919,936.5575,1332.304,1430.553,1520.199,1620.756,1720.965,1816.704,1898.75,2012.296,2104.459,2168.365,2229.992,2265.238,2307.988,2381.535,25.65163,62.84202,46.54778,33.22404,355.3058,156.0601,232.3174,875.1032,1180.687,1348.102,1475.446,1588.903,1713.746,1829.491,1922.147,1993.684,2061.585,2127.168,41.12033,32.61723,1689.99
13.99399,5.185779,3.11529,1.965029,24.1381,7.401994,11.19958,4.970328,77.91913,298.4503,205.3136,258.7878,395.0253,1156.134,1487.35,1609.388,1720.535,1836.928,1966.976,2081.689,2173.525,2238.527,2296.689,182.0305,214.3347,929.2729,1323.32,1421.177,1510.449,1610.573,1710.325,1805.565,1887.107,1999.873,2091.258,2154.444,2215.332,2249.872,2291.897,2364.555,25.26818,62.03849,45.89315,32.71409,350.9512,154.0487,229.7392,868.4597,1172.604,1339.291,1466.138,1579.176,1703.524,1818.788,1911.042,1982.24,2049.808,2115.069,40.49254,32.09605,1680.675
14.11411,5.088075,3.050446,1.922505,23.77217,7.265798,10.99779,4.871624,76.94588,294.7309,202.7049,255.6978,390.9027,1147.796,1477.694,1599.236,1709.89,1825.692,1954.972,2068.88,2159.881,2224.117,2281.505,179.6852,211.7782,922.0295,1314.374,1411.837,1500.736,1600.426,1699.72,1794.463,1875.503,1987.493,2078.104,2140.574,2200.729,2234.57,2275.876,2347.654,24.89006,61.24423,45.24706,32.21159,346.6441,152.0609,227.1862,861.852,1164.556,1330.515,1456.864,1569.481,1693.333,1808.115,1899.967,1970.826,2038.063,2103,39.87384,31.58277,1671.381
14.23423,4.992152,2.986917,1.88088,23.41146,7.13202,10.79951,4.774826,75.98363,291.0532,200.1264,252.6409,386.8172,1139.499,1468.076,1589.12,1699.281,1814.494,1943.008,2056.113,2146.284,2209.761,2266.382,177.3675,209.2492,914.8272,1305.465,1402.535,1491.058,1590.315,1689.151,1783.398,1863.938,1975.155,2064.996,2126.757,2186.183,2219.333,2259.927,2330.831,24.51721,60.45917,44.60939,31.71642,342.3841,150.0966,224.6583,855.2801,1156.543,1321.772,1447.624,1559.819,1683.174,1797.474,1888.923,1959.443,2026.349,2090.963,39.26411,31.07729,1662.108
14.35435,4.897978,2.924678,1.840137,23.05591,7.000621,10.60469,4.6799,75.03226,287.4166,197.5777,249.6168,382.7687,1131.242,1458.494,1579.04,1688.708,1803.332,1931.082,2043.389,2132.736,2195.459,2251.318,175.0771,206.7474,907.666,1296.594,1393.269,1481.418,1580.24,1678.619,1772.37,1852.412,1962.86,2051.935,2112.992,2171.696,2204.161,2244.049,2314.085,24.14957,59.6832,43.98004,31.22851,338.1709,148.1554,222.1553,848.7439,1148.566,1313.065,1438.416,1550.189,1673.047,1786.864,1877.91,1948.092,2014.666,2078.958,38.66324,30.57949,1652.857
14.47447,4.805522,2.863703,1.800256,22.70544,6.871558,10.41325,4.58681,74.09167,283.8208,195.0585,246.6252,378.7567,1123.026,1448.949,1568.996,1678.171,1792.207,1919.196,2030.708,2119.236,2181.212,2236.315,172.8138,204.2726,900.5457,1287.761,1384.04,1471.813,1570.202,1668.124,1761.38,1840.925,1950.607,2038.922,2099.28,2157.267,2189.053,2228.243,2297.418,23.78706,58.91623,43.35893,30.74773,334.0039,146.2373,219.6769,842.2435,1140.623,1304.391,1429.243,1540.592,1662.951,1776.285,1866.928,1936.771,2003.014,2066.984,38.07109,30.08926,1643.628
14.59459,4.714755,2.803967,1.761221,22.36,6.744792,10.22516,4.495521,73.16176,280.2655,192.5685,243.6658,374.7811,1114.85,1439.442,1558.989,1667.671,1781.12,1907.35,2018.071,2105.785,2167.018,2221.373,170.5772,201.8246,893.4664,1278.966,1374.849,1462.246,1560.2,1657.664,1750.427,1829.478,1938.396,2025.956,2085.62,2142.896,2174.01,2212.508,2280.83,23.42962,58.15818,42.74595,30.27399,329.8827,144.3418,217.223,835.7786,1132.716,1295.753,1420.103,1531.027,1652.888,1765.738,1855.978,1925.483,1991.395,2055.042,37.48754,29.6065,1634.421
14.71471,4.625647,2.745445,1.723013,22.01951,6.620284,10.04034,4.406001,72.24241,276.7503,190.1075,240.7383,370.8415,1106.715,1429.972,1549.019,1657.207,1770.07,1895.544,2005.477,2092.382,2152.879,2206.491,168.3671,199.403,886.4279,1270.208,1365.695,1452.715,1550.234,1647.242,1739.512,1818.069,1926.229,2013.037,2072.014,2128.583,2159.032,2196.844,2264.319,23.07719,57.40896,42.14101,29.8072,325.807,142.4688,214.7934,829.3493,1124.844,1287.149,1410.997,1521.496,1642.857,1755.223,1845.059,1914.226,1979.807,2043.133,36.91249,29.13109,1625.235
14.83483,4.538167,2.688113,1.685615,21.68391,6.497995,9.858752,4.318214,71.33352,273.2746,187.6751,237.8425,366.9378,1098.621,1420.539,1539.085,1646.779,1759.058,1883.777,1992.926,2079.028,2138.795,2191.67,166.1831,197.0077,879.4301,1261.489,1356.577,1443.221,1540.305,1636.857,1728.634,1806.701,1914.105,2000.166,2058.46,2114.329,2144.12,2181.252,2247.887,22.7297,56.66847,41.544,29.34726,321.7763,140.618,212.3878,822.9556,1117.007,1278.58,1401.925,1511.997,1632.858,1744.739,1834.172,1903.001,1968.252,2031.256,36.34581,28.66294,1616.072
14.95495,4.452288,2.631948,1.649011,21.35314,6.377886,9.680333,4.23213,70.435,269.8383,185.2711,234.9779,363.0697,1090.567,1411.144,1529.188,1636.389,1748.084,1872.051,1980.42,2065.723,2124.766,2176.91,164.0251,194.6384,872.473,1252.808,1347.498,1433.764,1530.413,1626.508,1717.795,1795.372,1902.024,1987.343,2044.959,2100.133,2129.272,2165.732,2231.533,22.38709,55.93662,40.95484,28.89408,317.7901,138.7893,210.0061,816.5973,1109.206,1270.046,1392.887,1502.532,1622.892,1734.288,1823.317,1891.808,1956.729,2019.412,35.78739,28.20193,1606.932
15.07508,4.367981,2.576927,1.613184,21.02712,6.259921,9.505032,4.147715,69.54673,266.4409,182.8951,232.1444,359.2369,1082.554,1401.787,1519.329,1626.036,1737.148,1860.365,1967.957,2052.467,2110.791,2162.211,161.8928,192.2948,865.5564,1244.165,1338.455,1424.344,1520.558,1616.197,1706.994,1784.084,1889.986,1974.567,2031.511,2085.996,2114.49,2150.284,2215.258,22.0493,55.21334,40.37344,28.44755,313.8481,136.9823,207.6481,810.2745,1101.44,1261.547,1383.884,1493.1,1612.958,1723.869,1812.494,1880.648,1945.239,2007.601,35.23711,27.74797,1597.815
15.1952,4.285219,2.523027,1.578118,20.7058,6.144062,9.332796,4.064938,68.66862,263.0819,180.5469,229.3417,355.4391,1074.581,1392.467,1509.506,1615.719,1726.249,1848.72,1955.539,2039.261,2096.872,2147.573,159.7858,189.9767,858.6804,1235.56,1329.451,1414.962,1510.74,1605.923,1696.231,1772.835,1877.993,1961.84,2018.117,2071.917,2099.773,2134.907,2199.062,21.71626,54.49853,39.79969,28.00759,309.9498,135.1968,205.3135,803.987,1093.709,1253.083,1374.914,1483.702,1603.057,1713.483,1801.704,1869.521,1933.782,1995.823,34.69487,27.30095,1588.72
15.31532,4.203973,2.470225,1.543797,20.3891,6.030273,9.163574,3.983768,67.80056,259.7611,178.2262,226.5694,351.6761,1066.649,1383.185,1499.72,1605.44,1715.389,1837.115,1943.164,2026.103,2083.007,2132.996,157.7039,187.6839,851.8447,1226.993,1320.483,1405.616,1500.959,1595.686,1685.507,1761.627,1866.042,1949.161,2004.776,2057.898,2085.122,2119.602,2182.944,21.38791,53.7921,39.23351,27.5741,306.0949,133.4327,203.0022,797.7348,1086.013,1244.654,1365.979,1474.337,1593.189,1703.129,1790.946,1858.426,1922.359,1984.079,34.16055,26.86078,1579.649
15.43544,4.124218,2.418501,1.510206,20.07698,5.918519,8.997315,3.904175,66.94245,256.4781,175.9327,223.8272,347.9477,1058.758,1373.941,1489.972,1595.199,1704.568,1825.552,1930.835,2012.996,2069.199,2118.481,155.6469,185.4161,845.0493,1218.465,1311.554,1396.308,1491.215,1585.487,1674.821,1750.459,1854.136,1936.531,1991.489,2043.938,2070.536,2104.37,2166.905,21.0642,53.09397,38.67481,27.147,302.2829,131.6896,200.714,791.5178,1078.353,1236.26,1357.078,1465.005,1583.355,1692.808,1780.221,1847.364,1910.968,1972.369,33.63404,26.42735,1570.601
15.55556,4.045926,2.367831,1.477329,19.76936,5.808764,8.833968,3.826128,66.0942,253.2325,173.666,221.1149,344.2536,1050.907,1364.734,1480.261,1584.994,1693.785,1814.029,1918.55,1999.938,2055.445,2104.027,153.6144,183.173,838.2941,1209.974,1302.661,1387.038,1481.509,1575.325,1664.174,1739.331,1842.273,1923.948,1978.256,2030.036,2056.016,2089.209,2150.944,20.74506,52.40406,38.12349,26.72619,298.5134,129.9674,198.4486,785.336,1070.729,1227.902,1348.212,1455.708,1573.553,1682.52,1769.529,1836.336,1899.612,1960.693,33.11523,26.00056,1561.577
15.67568,3.969072,2.318196,1.445151,19.46619,5.700974,8.673484,3.7496,65.2557,250.0239,171.4261,218.4323,340.5935,1043.096,1355.566,1470.587,1574.828,1683.04,1802.547,1906.309,1986.931,2041.747,2089.635,151.6063,180.9545,831.579,1201.522,1293.807,1377.804,1471.84,1565.202,1653.566,1728.244,1830.455,1911.415,1965.076,2016.194,2041.561,2074.12,2135.063,20.43043,51.72228,37.57947,26.31159,294.786,128.2659,196.2059,779.1894,1063.139,1219.579,1339.381,1446.444,1563.785,1672.266,1758.87,1825.341,1888.289,1949.05,32.60402,25.58033,1552.576
15.7958,3.89363,2.269575,1.413659,19.1674,5.595115,8.515815,3.67456,64.42685,246.852,169.2124,215.7789,336.9672,1035.326,1346.435,1460.951,1564.699,1672.335,1791.107,1894.114,1973.973,2028.105,2075.304,149.6222,178.7604,824.9039,1193.108,1284.99,1368.609,1462.208,1555.116,1642.997,1717.198,1818.681,1898.93,1951.95,2002.411,2027.172,2059.104,2119.259,20.12025,51.04854,37.04267,25.90311,291.1004,126.5847,193.9858,773.0777,1055.586,1211.291,1330.584,1437.214,1554.051,1662.044,1748.245,1814.38,1877,1937.443,32.1003,25.16655,1543.599
15.91592,3.819575,2.221948,1.382837,18.87295,5.491154,8.360913,3.600981,63.60757,243.7164,167.0249,213.1546,333.3744,1027.596,1337.343,1451.353,1554.608,1661.668,1779.708,1881.963,1961.065,2014.519,2061.036,147.6619,176.5902,818.2687,1184.733,1276.212,1359.45,1452.614,1545.068,1632.467,1706.193,1806.951,1886.494,1938.878,1988.688,2012.849,2044.159,2103.535,19.81448,50.38277,36.51298,25.50066,287.456,124.9238,191.7879,767.001,1048.067,1203.038,1321.822,1428.018,1544.35,1651.856,1737.653,1803.453,1865.746,1925.87,31.60398,24.75913,1534.647
16.03604,3.746882,2.175294,1.352672,18.58276,5.389057,8.208731,3.528834,62.79774,240.6167,164.8631,210.5591,329.8149,1019.906,1328.289,1441.792,1544.555,1651.04,1768.35,1869.858,1948.208,2000.989,2046.829,145.7251,174.4439,811.6733,1176.396,1267.471,1350.33,1443.058,1535.058,1621.976,1695.229,1795.266,1874.107,1925.86,1975.023,1998.592,2029.287,2087.889,19.51304,49.72488,35.99033,25.10416,283.8526,123.2828,189.6121,760.9593,1040.585,1194.821,1313.094,1418.857,1534.682,1641.702,1727.095,1792.559,1854.525,1914.331,31.11493,24.35798,1525.719
16.15616,3.675528,2.129595,1.32315,18.29678,5.288793,8.059224,3.458094,61.99728,237.5526,162.7269,207.9921,326.2885,1012.257,1319.273,1432.269,1534.54,1640.452,1757.034,1857.798,1935.401,1987.514,2032.684,143.8117,172.3213,805.1176,1168.097,1258.768,1341.247,1433.54,1525.086,1611.524,1684.306,1783.625,1861.769,1912.896,1961.419,1984.4,2014.487,2072.322,19.21588,49.07479,35.47463,24.71353,280.2897,121.6616,187.4583,754.9523,1033.137,1186.639,1304.402,1409.729,1525.049,1631.581,1716.57,1781.7,1843.34,1902.828,30.63308,23.96301,1516.815
16.27628,3.605488,2.084831,1.294258,18.01495,5.190329,7.912345,3.388733,61.20609,234.5237,160.616,205.4532,322.7948,1004.648,1310.295,1422.784,1524.562,1629.903,1745.76,1845.783,1922.644,1974.096,2018.6,141.9212,170.222,798.6015,1159.836,1250.102,1332.202,1424.059,1515.153,1601.111,1673.424,1772.029,1849.48,1899.987,1947.874,1970.275,1999.759,2056.833,18.92296,48.43241,34.9658,24.32868,276.7669,120.0599,185.3262,748.9801,1025.725,1178.493,1295.744,1400.637,1515.45,1621.494,1706.079,1770.875,1832.189,1891.36,30.1583,23.57413,1507.936
16.3964,3.536739,2.040983,1.265982,17.73722,5.093636,7.76805,3.320724,60.42408,231.5297,158.5301,202.9424,319.3337,997.0787,1301.356,1413.338,1514.624,1619.393,1734.528,1833.814,1909.939,1960.733,2004.579,140.0536,168.1458,792.1249,1151.614,1241.475,1323.195,1414.617,1505.258,1590.738,1662.584,1760.477,1837.24,1887.131,1934.388,1956.215,1985.102,2041.424,18.6342,47.79767,34.46375,23.94954,273.2839,118.4776,183.2157,743.0425,1018.349,1170.382,1287.122,1391.578,1505.885,1611.442,1695.623,1760.085,1821.073,1879.927,29.69051,23.19125,1499.082
16.51652,3.469257,1.998035,1.238309,17.46353,4.998681,7.626295,3.254043,59.65114,228.5703,156.4689,200.4592,315.9048,989.5498,1292.455,1403.929,1504.723,1608.922,1723.338,1821.891,1897.283,1947.428,1990.62,138.2085,166.0926,785.6876,1143.431,1232.886,1314.226,1405.212,1495.401,1580.405,1651.784,1748.971,1825.049,1874.331,1920.962,1942.221,1970.518,2026.092,18.34956,47.17049,33.9684,23.57601,269.8403,116.9144,181.1265,737.1395,1011.008,1162.307,1278.535,1382.554,1496.354,1601.423,1685.201,1749.329,1809.993,1868.53,29.22962,22.81428,1490.253
16.63664,3.403021,1.955966,1.211228,17.19383,4.905434,7.487037,3.188664,58.8872,225.645,154.4322,198.0034,312.508,982.061,1283.592,1394.558,1494.861,1598.491,1712.19,1810.013,1884.679,1934.178,1976.724,136.3857,164.0621,779.2896,1135.285,1224.335,1305.295,1395.845,1485.583,1570.111,1641.027,1737.509,1812.908,1861.584,1907.596,1928.294,1956.007,2010.84,18.06898,46.55078,33.47968,23.20803,266.4356,115.3701,179.0585,731.271,1003.702,1154.267,1269.982,1373.564,1486.857,1591.439,1674.813,1738.608,1798.947,1857.169,28.77551,22.44313,1481.449
16.75676,3.338008,1.914761,1.184725,16.92805,4.813867,7.350234,3.124562,58.13214,222.7536,152.4197,195.5747,309.143,974.6122,1274.768,1385.225,1485.037,1588.1,1701.084,1798.181,1872.125,1920.985,1962.889,134.5849,162.054,772.9307,1127.178,1215.822,1296.401,1386.517,1475.803,1559.857,1630.311,1726.093,1800.817,1848.892,1894.289,1914.432,1941.567,1995.666,17.79242,45.93848,32.99748,22.84551,263.0695,113.8445,177.0114,725.4369,996.4316,1146.263,1261.465,1364.61,1477.395,1581.489,1664.46,1727.922,1787.937,1845.843,28.3281,22.07772,1472.671
16.87688,3.274196,1.8744,1.158789,16.66616,4.723949,7.215842,3.061713,57.3859,219.8956,150.4311,193.173,305.8095,967.2034,1265.982,1375.931,1475.252,1577.749,1690.02,1786.395,1859.623,1907.848,1949.117,132.806,160.0683,766.6108,1119.109,1207.346,1287.546,1377.226,1466.062,1549.643,1619.636,1714.721,1788.774,1836.255,1881.043,1900.636,1927.199,1980.57,17.51981,45.33349,32.52175,22.48838,259.7417,112.3374,174.9852,719.6372,989.1968,1138.295,1252.983,1355.69,1467.967,1571.573,1654.141,1717.271,1776.963,1834.554,27.88729,21.71797,1463.918
16.997,3.211564,1.834869,1.133408,16.40809,4.635652,7.083823,3.000093,56.64836,217.0708,148.4663,190.7978,302.5074,959.8344,1257.234,1366.674,1465.506,1567.437,1678.999,1774.655,1847.171,1894.767,1935.406,131.0486,158.1045,760.3299,1111.079,1198.909,1278.729,1367.974,1456.36,1539.469,1609.004,1703.395,1776.782,1823.672,1867.856,1886.906,1912.903,1965.553,17.2511,44.73575,32.05239,22.13656,256.4517,110.8487,172.9797,713.8717,981.9974,1130.362,1244.537,1346.804,1458.574,1561.693,1643.858,1706.656,1766.024,1823.301,27.453,21.36379,1455.19
17.11712,3.15009,1.79615,1.108569,16.15379,4.548949,6.954134,2.939678,55.91945,214.2789,146.5249,188.449,299.2363,952.5053,1248.525,1357.456,1455.798,1557.165,1668.02,1762.961,1834.77,1881.743,1921.759,129.3125,156.1626,754.0877,1103.087,1190.51,1269.95,1358.76,1446.696,1529.334,1598.413,1692.114,1764.839,1811.143,1854.728,1873.242,1898.679,1950.614,16.98624,44.14517,31.58933,21.78997,253.1992,109.378,170.9945,708.1404,974.8333,1122.464,1236.126,1337.954,1449.215,1551.847,1633.609,1696.076,1755.122,1812.084,27.02512,21.01511,1446.489
17.23724,3.089754,1.758226,1.084263,15.90321,4.46381,6.826737,2.880446,55.19907,211.5194,144.6068,186.1264,295.996,945.2159,1239.855,1348.277,1446.129,1546.934,1657.084,1751.313,1822.421,1868.776,1908.173,127.5976,154.2423,747.8842,1095.134,1182.149,1261.209,1349.585,1437.072,1519.24,1587.864,1680.879,1752.945,1798.67,1841.661,1859.644,1884.528,1935.753,16.72519,43.56169,31.13249,21.44854,249.9837,107.9253,169.0297,702.4431,967.7046,1114.603,1227.75,1329.138,1439.891,1542.035,1623.395,1685.531,1744.255,1800.904,26.60358,20.67183,1437.813
17.35736,3.030536,1.721082,1.060476,15.6563,4.380209,6.701591,2.822374,54.48713,208.7921,142.7115,183.8296,292.7864,937.9662,1231.223,1339.136,1436.498,1536.742,1646.19,1739.712,1810.123,1855.865,1894.65,125.9035,152.3434,741.7193,1087.218,1173.827,1252.506,1340.447,1427.486,1509.186,1577.357,1669.688,1741.102,1786.251,1828.654,1846.111,1870.448,1920.971,16.46789,42.98522,30.6818,21.11221,246.8051,106.4902,167.0849,696.7798,960.6112,1106.777,1219.409,1320.358,1430.602,1532.259,1613.217,1675.022,1733.425,1789.761,26.18828,20.33388,1429.163
17.47748,2.972415,1.684702,1.0372,15.413,4.298119,6.578659,2.765441,53.78355,206.0965,140.839,181.5583,289.607,930.7561,1222.629,1330.033,1426.907,1526.59,1635.339,1728.157,1797.876,1843.012,1881.189,124.2301,150.4657,735.5928,1079.341,1165.542,1243.841,1331.349,1417.939,1499.172,1566.892,1658.544,1729.308,1773.886,1815.706,1832.645,1856.439,1906.267,16.21429,42.41569,30.23718,20.78088,243.6628,105.0727,165.16,691.1504,953.5531,1098.987,1211.104,1311.612,1421.348,1522.518,1603.074,1664.549,1722.631,1778.654,25.77913,20.00119,1420.54
17.5976,2.915371,1.649071,1.014422,15.17328,4.217513,6.457903,2.709623,53.08824,203.4325,138.989,179.3125,286.4578,923.5855,1214.074,1320.969,1417.355,1516.479,1624.531,1716.648,1785.68,1830.214,1867.791,122.5771,148.6089,729.5046,1071.503,1157.295,1235.214,1322.288,1408.431,1489.198,1556.469,1647.444,1717.564,1761.577,1802.818,1819.245,1842.503,1891.641,15.96434,41.85303,29.79855,20.45451,240.5565,103.6725,163.2549,685.5548,946.5303,1091.232,1202.834,1302.902,1412.13,1512.812,1592.966,1654.112,1711.873,1767.585,25.37604,19.67367,1411.942
17.71772,2.859386,1.614174,0.9921329,14.93708,4.138367,6.339285,2.6549,52.40111,200.7997,137.1611,177.0917,283.3385,916.4544,1205.558,1311.943,1407.841,1506.408,1613.766,1705.186,1773.536,1817.474,1854.455,120.9443,146.773,723.4546,1063.702,1149.087,1226.626,1313.266,1398.963,1479.264,1546.088,1636.391,1705.871,1749.322,1789.99,1805.91,1828.639,1877.093,15.71799,41.29716,29.36584,20.133,237.4858,102.2894,161.3694,679.9929,939.5428,1083.513,1194.6,1294.227,1402.946,1503.141,1582.894,1643.711,1701.152,1756.553,24.97894,19.35125,1403.372
17.83784,2.80444,1.579996,0.9703219,14.70434,4.060653,6.222769,2.601251,51.72208,198.1977,135.3553,174.8958,280.2488,909.3627,1197.08,1302.956,1398.367,1496.377,1603.044,1693.771,1761.444,1804.79,1841.181,119.3315,144.9575,717.4426,1055.94,1140.916,1218.076,1304.283,1389.533,1469.371,1535.75,1625.383,1694.227,1737.122,1777.222,1792.641,1814.846,1862.623,15.4752,40.74801,28.93898,19.8163,234.4505,100.9233,159.5032,674.4646,932.5904,1075.83,1186.401,1285.587,1393.797,1493.505,1572.857,1633.346,1690.468,1745.558,24.58773,19.03385,1394.828
17.95796,2.750515,1.546522,0.9489791,14.47503,3.984347,6.108318,2.548656,51.05106,195.6263,133.5712,172.7244,277.1885,902.3104,1188.641,1294.008,1388.931,1486.387,1592.365,1682.402,1749.403,1792.163,1827.97,117.7384,143.1625,711.4686,1048.216,1132.784,1209.564,1295.338,1380.142,1459.518,1525.454,1614.421,1682.633,1724.977,1764.514,1779.438,1801.124,1848.23,15.23592,40.2055,28.51788,19.50434,231.4501,99.5739,157.6563,668.9698,925.6732,1068.182,1178.238,1276.982,1384.683,1483.905,1562.856,1623.017,1679.821,1734.6,24.20234,18.7214,1386.31
18.07808,2.697592,1.513739,0.9280946,14.2491,3.909425,5.995898,2.497093,50.38797,193.0851,131.8086,170.5775,274.1574,895.2972,1180.241,1285.098,1379.535,1476.437,1581.729,1671.08,1737.413,1779.593,1814.821,116.1648,141.3876,705.5323,1040.53,1124.69,1201.09,1286.432,1370.791,1449.706,1515.2,1603.504,1671.089,1712.887,1751.866,1766.301,1787.475,1833.916,15.0001,39.66958,28.10249,19.19705,228.4842,98.24108,155.8284,663.5084,918.7912,1060.57,1170.111,1268.412,1375.605,1474.341,1552.891,1612.724,1669.21,1723.68,23.82268,18.41382,1377.82
18.1982,2.645653,1.481633,0.9076587,14.02649,3.835861,5.885473,2.446545,49.73272,190.5738,130.0672,168.4546,271.1552,888.3233,1171.879,1276.226,1370.178,1466.528,1571.136,1659.804,1725.475,1767.08,1801.734,114.6105,139.6326,699.6337,1032.883,1116.634,1192.655,1277.564,1361.479,1439.934,1504.988,1592.633,1659.595,1700.851,1739.278,1753.229,1773.896,1819.679,14.76769,39.14015,27.69273,18.89435,225.5527,96.92465,154.0193,658.0803,911.9443,1052.994,1162.019,1259.878,1366.562,1464.812,1542.962,1602.469,1658.637,1712.798,23.44867,18.11105,1369.356
18.31832,2.594681,1.450189,0.8876622,13.80717,3.763633,5.77701,2.39699,49.08523,188.092,128.3469,166.3556,268.1817,881.3883,1163.555,1267.394,1360.86,1456.659,1560.586,1648.575,1713.589,1754.623,1788.71,113.0754,137.8973,693.7727,1025.273,1108.616,1184.257,1268.735,1352.206,1430.203,1494.819,1581.808,1648.151,1688.871,1726.749,1740.223,1760.389,1805.519,14.53866,38.61716,27.28853,18.5962,222.655,95.62441,152.229,652.6855,905.1325,1045.453,1153.962,1251.379,1357.555,1455.318,1533.069,1592.249,1648.101,1701.954,23.08024,17.81301,1360.92
18.43844,2.544657,1.419394,0.8680956,13.59108,3.692717,5.670474,2.34841,48.44541,185.6396,126.6475,164.2803,265.2367,874.4924,1155.271,1258.6,1351.581,1446.831,1550.079,1637.393,1701.754,1742.223,1775.748,111.5591,136.1817,687.9491,1017.702,1100.636,1175.898,1259.944,1342.973,1420.512,1484.692,1571.029,1636.757,1676.945,1714.28,1727.283,1746.953,1791.437,14.31294,38.10054,26.88982,18.30251,219.7909,94.3402,150.4572,647.3237,898.3556,1037.948,1145.941,1242.916,1348.583,1445.861,1523.212,1582.067,1637.602,1691.147,22.71729,17.51963,1352.51
18.55856,2.495566,1.389237,0.84895,13.37818,3.62309,5.565832,2.300787,47.8132,183.2161,124.9686,162.2284,262.3199,867.6354,1147.024,1249.845,1342.342,1437.044,1539.616,1626.258,1689.971,1729.881,1762.848,110.0615,134.4853,682.1627,1010.168,1092.694,1167.578,1251.192,1333.778,1410.862,1474.608,1560.296,1625.413,1665.074,1701.871,1714.408,1733.589,1777.432,14.0905,37.59021,26.49653,18.01324,216.96,93.07182,148.7038,641.9949,891.6138,1030.479,1137.956,1234.487,1339.646,1436.439,1513.392,1571.921,1627.141,1680.379,22.35975,17.23085,1344.128
18.67868,2.44739,1.359702,0.8302165,13.16843,3.554728,5.463053,2.254101,47.1885,180.8213,123.31,160.1996,259.4312,860.8172,1138.817,1241.128,1333.142,1427.297,1529.196,1615.17,1678.239,1717.594,1750.011,108.5823,132.8082,676.4134,1002.673,1084.79,1159.295,1242.479,1324.623,1401.253,1464.566,1549.609,1614.119,1653.257,1689.522,1701.598,1720.295,1763.505,13.8713,37.08611,26.1086,17.7283,214.162,91.8191,146.9686,636.699,884.9069,1023.045,1130.006,1226.095,1330.745,1427.053,1503.607,1561.812,1616.717,1669.649,22.00756,16.94658,1335.774
18.7988,2.400112,1.330779,0.8118864,12.96179,3.487611,5.362103,2.208335,46.57124,178.4549,121.6716,158.1938,256.5702,854.0377,1130.648,1232.45,1323.981,1417.591,1518.819,1604.129,1666.559,1705.365,1737.236,107.1214,131.15,670.7012,995.2156,1076.925,1151.051,1233.804,1315.508,1391.684,1454.567,1538.967,1602.876,1641.496,1677.232,1688.854,1707.073,1749.654,13.65529,36.58817,25.72595,17.44765,211.3965,90.58187,145.2514,631.4359,878.2349,1015.647,1122.092,1217.737,1321.88,1417.703,1493.859,1551.74,1606.331,1658.957,21.66062,16.66678,1327.446
18.91892,2.353716,1.302454,0.7939512,12.7582,3.421716,5.262951,2.163472,45.96133,176.1166,120.0532,156.2106,253.7368,847.2968,1122.517,1223.811,1314.86,1407.925,1508.486,1593.135,1654.931,1693.193,1724.523,105.6786,129.5105,665.0258,987.7961,1069.097,1142.845,1225.169,1306.432,1382.155,1444.61,1528.372,1591.683,1629.789,1665.002,1676.176,1693.921,1735.88,13.44242,36.09631,25.34852,17.17122,208.6632,89.35995,143.5521,626.2055,871.5977,1008.285,1114.213,1209.416,1313.05,1408.389,1484.148,1541.705,1595.983,1648.303,21.31888,16.39136,1319.147
19.03904,2.308187,1.274716,0.7764025,12.55764,3.357021,5.165566,2.119494,45.3587,173.806,118.4544,154.25,250.9308,840.5944,1114.425,1215.211,1305.778,1398.301,1498.196,1582.187,1643.355,1681.077,1711.872,104.2536,127.8897,659.3872,980.4145,1061.307,1134.677,1216.571,1297.395,1372.668,1434.696,1517.822,1580.539,1618.137,1652.832,1663.562,1680.841,1722.183,13.23266,35.61049,24.97624,16.89895,205.9618,88.15317,141.8705,621.0076,864.9952,1000.957,1106.371,1201.129,1304.256,1399.111,1474.472,1531.707,1585.672,1637.688,20.98224,16.12027,1310.875
19.15916,2.263509,1.247553,0.7592323,12.36004,3.293505,5.069918,2.076383,44.76327,171.523,116.8751,152.3116,248.1519,833.9305,1106.372,1206.649,1296.735,1388.717,1487.95,1571.287,1631.831,1669.018,1699.284,102.8462,126.2872,653.7851,973.0707,1053.555,1126.547,1208.013,1288.398,1363.221,1424.825,1507.319,1569.446,1606.54,1640.721,1651.014,1667.83,1708.563,13.02597,35.13062,24.60905,16.63078,203.2919,86.96135,140.2065,615.8422,858.4276,993.6658,1098.563,1192.879,1295.498,1389.869,1464.834,1521.747,1575.4,1627.112,20.65064,15.85344,1302.631
19.27928,2.219666,1.220953,0.7424325,12.16538,3.231148,4.975976,2.034124,44.17496,169.2671,115.315,150.3952,245.3999,827.3049,1098.357,1198.126,1287.732,1379.174,1477.747,1560.434,1620.358,1657.016,1686.757,101.4563,124.7029,648.2195,965.7647,1045.841,1118.456,1199.493,1279.44,1353.815,1414.996,1496.861,1558.403,1594.998,1628.67,1638.53,1654.891,1695.019,12.82229,34.65664,24.24688,16.36665,200.6533,85.78433,138.5598,610.7092,851.8946,986.4097,1090.791,1184.663,1286.775,1380.664,1455.232,1511.823,1565.165,1616.574,20.32402,15.59081,1294.415
19.3994,2.176643,1.194904,0.7259953,11.97362,3.169929,4.883712,1.992699,43.59369,167.0382,113.7741,148.5006,242.6745,820.7176,1090.38,1189.642,1278.768,1369.672,1467.587,1549.628,1608.937,1645.071,1674.293,100.0836,123.1367,642.6902,958.4964,1038.164,1110.402,1191.012,1270.521,1344.45,1405.21,1486.449,1547.41,1583.51,1616.678,1626.112,1642.022,1681.551,12.62159,34.18849,23.88967,16.1065,198.0456,84.62195,136.9304,605.6084,845.3962,979.189,1083.055,1176.484,1278.088,1371.494,1445.667,1501.937,1554.968,1606.075,20.00228,15.3323,1286.227
19.51952,2.134425,1.169396,0.7099131,11.7847,3.109828,4.793096,1.952093,43.0194,164.8358,112.2519,146.6276,239.9756,814.1684,1082.442,1181.197,1269.844,1360.21,1457.471,1538.869,1597.567,1633.182,1661.89,98.72804,121.5883,637.1971,951.2658,1030.526,1102.387,1182.569,1261.642,1335.125,1395.466,1476.084,1536.467,1572.077,1604.746,1613.758,1629.223,1668.159,12.42384,33.72611,23.53736,15.85028,195.4685,83.47402,135.3181,600.5397,838.9323,972.0038,1075.355,1168.339,1269.437,1362.361,1436.139,1492.089,1544.81,1595.615,19.68538,15.07787,1278.067
19.63964,2.092998,1.144418,0.6941783,11.5986,3.050825,4.7041,1.912291,42.452,162.6598,110.7484,144.776,237.303,807.6572,1074.542,1172.79,1260.959,1350.79,1447.399,1528.157,1586.249,1621.35,1649.55,97.38929,120.0575,631.74,944.0728,1022.925,1094.41,1174.165,1252.802,1325.842,1385.765,1465.764,1525.574,1560.698,1592.873,1601.47,1616.494,1654.844,12.22898,33.26942,23.18989,15.59793,192.9216,82.3404,133.7227,595.5031,832.503,964.8539,1067.69,1160.231,1260.822,1353.264,1426.647,1482.278,1534.689,1585.193,19.37324,14.82745,1269.935
19.75976,2.052348,1.119958,0.6787836,11.41527,2.992902,4.616696,1.873275,41.89141,160.5099,109.2633,142.9455,234.6564,801.184,1066.68,1164.422,1252.113,1341.411,1437.37,1517.492,1574.983,1609.575,1637.271,96.06721,118.5442,626.3188,936.9173,1015.362,1086.471,1165.8,1244.002,1316.599,1376.107,1455.491,1514.732,1549.374,1581.06,1589.246,1603.836,1641.604,12.03698,32.81838,22.84719,15.34939,190.4047,81.22092,132.144,590.4983,826.1081,957.7394,1060.06,1152.158,1252.243,1344.204,1417.192,1472.504,1524.607,1574.811,19.06578,14.58099,1261.831
19.87988,2.012459,1.096007,0.6637217,11.23467,2.936037,4.530856,1.835032,41.33758,158.3857,107.7964,141.1359,232.0356,794.7486,1058.857,1156.093,1243.307,1332.072,1427.385,1506.874,1563.769,1597.856,1625.054,94.76161,117.0482,620.9333,929.7993,1007.837,1078.57,1157.473,1235.241,1307.397,1366.491,1445.263,1503.939,1538.104,1569.305,1577.086,1591.247,1628.44,11.8478,32.3729,22.5092,15.10462,187.9174,80.11541,130.582,585.5254,819.7475,950.6602,1052.466,1144.12,1243.7,1335.179,1407.774,1462.768,1514.564,1564.468,18.76295,14.33841,1253.756
20,1.973319,1.072553,0.6489858,11.05677,2.880214,4.446553,1.797547,40.79041,156.287,106.3476,139.3471,229.4404,788.3509,1051.072,1147.802,1234.54,1322.774,1417.443,1496.303,1552.607,1586.193,1612.898,93.4723,115.5693,615.5834,922.7188,1000.35,1070.708,1149.185,1226.52,1298.235,1356.918,1435.081,1493.196,1526.889,1557.61,1564.991,1578.728,1615.352,11.66141,31.93294,22.17586,14.86354,185.4595,79.02372,129.0363,580.5841,813.4213,943.6163,1044.908,1136.118,1235.192,1326.192,1398.394,1453.07,1504.558,1554.163,18.46467,14.09966,1245.709


==> Dan_twinanalysis_epoch4sparse/avg_current.dat <==
7.112532494585514087e+01 8.916550611258925585e+01 8.976743180691592272e+01 5.405309983101862770e+01 8.057958185736070789e+01 6.025330830621006584e+01 6.065247172356134087e+01 6.529140207716446298e+01 2.699731463547345811e+02 2.383300502246633243e+02 2.280753836343626801e+02 2.045151178182640308e+02 2.069279021981445510e+02 2.138828312912640115e+02 2.163895532171827938e+02 2.191967997908989787e+02 2.214422941603763206e+02 2.285114518913141524e+02 2.405698542673685552e+02 2.514589421182677427e+02 2.633884789938308586e+02 2.791188898157030849e+02 2.337745788647094685e+02 2.024411909142967261e+02 2.012396571941300749e+02 2.102551540355366910e+02 2.130033474940079827e+02 2.144358619846545650e+02 2.159305216085844563e+02 2.177920469822772702e+02 2.210120956720001288e+02 2.231349172411634356e+02 2.335832536872108562e+02 2.431021025511337825e+02 2.549978414111028258e+02 2.698354002030179117e+02 2.862408012318607575e+02 3.035593097264892890e+02 3.233668544065170636e+02 9.930557292171745587e+01 1.022967718012913707e+02 8.204950521061103075e+01 7.219254949899278984e+01 2.838711927004199538e+02 2.098809123701079216e+02 1.667531902102290360e+02 1.813963266891934722e+02 1.906631215058581290e+02 1.937507099540468971e+02 1.974304954903617215e+02 2.018638304518494238e+02 2.086051689322733580e+02 2.115514377827716146e+02 2.164561832795124872e+02 2.199397296020614192e+02 2.228740365646131067e+02 2.256097704720702097e+02 6.073893325770765017e+01 9.016593071178081686e+01 1.770213882013647435e+02
1.489312626062314564e+02 2.171008893399878446e+02 2.294509141848038780e+02 9.410404315833569910e+01 1.740415078588873712e+02 1.623217186760530240e+02 1.796705065205356959e+02 1.252804281158940398e+02 7.299235016631241706e+02 6.546669445661191276e+02 6.414425009258870887e+02 5.723513953125559510e+02 5.273452122461886802e+02 5.301227554370328789e+02 5.356901590814286465e+02 5.441416062749409548e+02 5.536692212687208894e+02 5.743745616877448583e+02 6.054066625099028442e+02 6.350176507344407355e+02 6.653813649024830283e+02 7.041252014344937606e+02 6.603772969707562197e+02 5.976931630794243802e+02 5.312625457815175878e+02 5.230085715273255573e+02 5.253564505809974889e+02 5.281988104633376224e+02 5.326140706172164982e+02 5.393206203091365296e+02 5.504156618667876728e+02 5.600459585186854383e+02 5.883813105660249221e+02 6.151859879322082634e+02 6.457796039994528883e+02 6.817578935363777646e+02 7.222668272818950754e+02 7.629041503858793476e+02 8.073008690900461488e+02 5.077622607665185939e+01 8.318635909418291874e+01 9.231171216534261248e+01 2.200777035794220069e+02 7.616635811446326443e+02 5.917557397233074425e+02 4.687495830519760034e+02 4.599356841528812652e+02 4.677541548552192125e+02 4.709675532591140268e+02 4.750921354442810980e+02 4.814870739065501084e+02 4.928286399742893877e+02 4.973792402335014344e+02 5.061686770776923936e+02 5.125303547730363789e+02 5.177782313561554020e+02 5.224755249042941614e+02 2.530255034112605301e+02 2.694789720463195977e+02 4.420859794976851731e+02
1.438791439318358414e+02 1.372219334010248133e+02 1.482811109839202004e+02 1.505033642934839690e+02 1.272542258363365875e+02 1.060568649954089437e+02 1.089971364153360156e+02 1.580978195600732192e+02 5.177292473262828025e+02 4.645123192503733094e+02 4.476655546341222589e+02 3.997890281901986782e+02 3.398273666562445783e+02 3.350799551610293179e+02 3.391286269216352594e+02 3.463047534185502627e+02 3.554056725692688019e+02 3.711581272865855681e+02 3.925060582401815736e+02 4.139528728932666581e+02 4.362644840947765488e+02 4.641528385452047587e+02 4.674483232946376461e+02 4.131347845755458366e+02 3.356965538501175388e+02 3.300166169830495733e+02 3.316635907484811696e+02 3.337582537907450160e+02 3.376469668934451533e+02 3.440379795464854737e+02 3.540198766583150132e+02 3.635181473389620805e+02 3.841747462731872815e+02 4.041311320692325353e+02 4.268045249807209984e+02 4.533629007197822034e+02 4.823712578050660795e+02 5.101178282449620269e+02 5.390244538022042207e+02 1.851522822460914028e+02 1.832131494591470755e+02 1.623953561668648149e+02 1.307438421996384079e+02 5.352652239931327358e+02 4.495469315368329148e+02 3.681831581313316519e+02 3.131701322165283159e+02 3.085696655798117263e+02 3.076056608893105704e+02 3.080565731404708458e+02 3.105591001392612043e+02 3.162551095191573154e+02 3.191623914549140864e+02 3.251599884815235555e+02 3.306541972663781053e+02 3.357129800815316116e+02 3.405305232908153812e+02 1.721037083498685831e+02 1.620061988449964758e+02 3.008224642717584629e+02
5.181077093772488240e+01 6.682699486361102004e+01 7.036266145177604869e+01 7.144060493044568716e+01 6.912422191000112548e+01 5.902205400405880908e+01 6.660883030516269798e+01 8.119441554327772792e+01 1.661641947866845115e+01 2.545538305666753587e+01 3.865647776236845345e+01 4.357523395693468160e+01 5.019608140418169029e+01 5.377608411288788659e+01 5.517207333194974694e+01 5.546176867578354575e+01 5.504675809421239308e+01 5.449125040062214964e+01 5.399796129390565369e+01 5.356711719589755205e+01 5.293629277226392560e+01 5.193816719812446792e+01 1.797189363293661302e+01 3.407070956248930571e+01 4.505672159834089996e+01 4.897897071668857194e+01 5.283640915784592806e+01 5.504307720141981974e+01 5.607638015075783500e+01 5.620793045816431999e+01 5.547884147535633304e+01 5.457877307541593126e+01 5.368178569632857489e+01 5.310965015558350188e+01 5.238624493318981479e+01 5.134516140237312243e+01 5.055643196961017338e+01 4.993423653399349860e+01 4.939254473560180259e+01 6.105793940503469486e+01 8.939658672635539460e+01 8.389810925426611732e+01 6.444892513253273592e+01 1.592816581191235059e+01 1.862499773112547885e+01 2.718368207056967734e+01 4.388549997195993058e+01 5.043707972223057823e+01 5.777782443968875725e+01 5.871185101467218459e+01 5.861363310391585202e+01 5.843256278968264894e+01 5.825295732127974446e+01 5.769683343304239287e+01 5.740761312025764340e+01 5.712329324905096684e+01 5.675522506456884031e+01 2.780346323427307098e+01 4.401712850141171884e+01 1.013431873229512670e+00


==> Dan_twinanalysis_epoch4sparse/current.dat <==
200,-0.010080409
200.1,-0.013140124
200.2,-0.015300361
200.3,-0.020408147
200.4,-0.016978568
200.5,-0.012127904
200.6,-0.0087308931
200.7,-0.011614013
200.8,-0.014665724
200.9,-0.018608851
201,-0.019307641
201.1,-0.01040992
201.2,-0.010465577
201.3,-0.013741946
201.4,-0.016504604
201.5,-0.018062707
201.6,-0.01126956
201.7,-0.012272399
201.8,-0.014681477
201.9,-0.019499619
202,-0.012498722
202.1,-0.0087396423
202.2,-0.012801742
202.3,-0.017668303
202.4,-0.015124176
202.5,-0.010298135
202.6,-0.016703929
202.7,-0.019555895
202.8,-0.010123016
202.9,-0.013725001
203,-0.018583385
203.1,-0.01871338
203.2,-0.012772514
203.3,-0.0087483552
203.4,-0.0056722272
203.5,-0.0049967584
203.6,-0.0094358742
203.7,-0.013716432
203.8,-0.016206716
203.9,-0.011222712
204,-0.0063318076
204.1,-0.0097652562
204.2,-0.014912333
204.3,-0.016239263
204.4,-0.024884829
204.5,-0.024231094
204.6,-0.025097504
204.7,-0.02512207
204.8,-0.028091862
204.9,-0.030846603
205,-0.035078003
205.1,-0.032520169
205.2,-0.034228064
205.3,-0.033089507
205.4,-0.041074429
205.5,-0.040999435
205.6,-0.041585103
205.7,-0.044570992
205.8,-0.041090051
205.9,-0.040100402
206,-0.038591024
206.1,-0.036471311
206.2,-0.034335109
206.3,-0.033683504
206.4,-0.023571887
206.5,-0.019431172
206.6,-0.019917542
206.7,-0.021121699
206.8,-0.022342383
206.9,-0.024750644
207,-0.026598241
207.1,-0.031101258
207.2,-0.028850523
207.3,-0.02967482
207.4,-0.021980961
207.5,-0.018499553
207.6,-0.01603327
207.7,-0.014779341
207.8,-0.016824102
207.9,-0.017179179
208,-0.021046567
208.1,-0.02115479
208.2,-0.022935843
208.3,-0.02298584
208.4,-0.0096282674
208.5,-0.0059877892
208.6,-0.0047086883
208.7,-0.0067530531
208.8,-0.010373348
208.9,-0.012848153
209,-0.011727799
209.1,-0.0066486185
209.2,-0.0050223333
209.3,-0.0064644637
209.4,-0.0020544238
209.5,-0.00074154723
209.6,0.0028534357
209.7,0.0082961945
209.8,0.0048859184
209.9,-0.00085356753
210,-0.0019034964
210.1,0.0054904622
210.2,0.0077780239
210.3,0.0033855301
210.4,0.0083041111
210.5,0.010524526
210.6,0.017408676
210.7,0.019976487
210.8,0.01529612
210.9,0.011006842
211,0.015042902
211.1,0.017534949
211.2,0.015822198
211.3,0.010133826
211.4,0.019171302
211.5,0.026851367
211.6,0.029436639
211.7,0.028020884
211.8,0.023528034
211.9,0.021620706
212,0.021273135
212.1,0.02660501
212.2,0.030318005
212.3,0.023892982
212.4,0.032902971
212.5,0.036133211
212.6,0.039778263
212.7,0.033353785
212.8,0.032869847
212.9,0.035531222
213,0.038871066
213.1,0.041634669
213.2,0.038744999
213.3,0.040736141
213.4,0.046728591
213.5,0.047196045
213.6,0.043645067
213.7,0.042355992
213.8,0.041728544
213.9,0.040524964
214,0.04227039
214.1,0.041431957
214.2,0.041999454
214.3,0.0420166
214.4,0.050617852
214.5,0.052349655
214.6,0.051206236
214.7,0.055917202
214.8,0.05605469
214.9,0.058427282
215,0.05908924
215.1,0.059699582
215.2,0.060309924
215.3,0.058844355
215.4,0.066511694
215.5,0.065253085
215.6,0.064616868
215.7,0.062820348
215.8,0.060692779
215.9,0.059446184
216,0.05585325
216.1,0.058418249
216.2,0.059385661
216.3,0.063562882
216.4,0.071986492
216.5,0.07400807
216.6,0.073763549
216.7,0.071086357
216.8,0.069229312
216.9,0.066508789
217,0.06405874
217.1,0.065175204
217.2,0.069953682
217.3,0.074243471
217.4,0.07732998
217.5,0.074748755
217.6,0.070816338
217.7,0.068924348
217.8,0.073318954
217.9,0.07641425
218,0.077983715
218.1,0.071209068
218.2,0.06715455
218.3,0.071191161
218.4,0.079910079
218.5,0.077495696
218.6,0.068820613
218.7,0.073902505
218.8,0.081766946
218.9,0.077844825
219,0.071793952
219.1,0.077843189
219.2,0.081287776
219.3,0.071306721
219.4,0.073083062
219.5,0.082036247
219.6,0.07903955
219.7,0.073607986
219.8,0.074042466
219.9,0.077912926
220,0.07802734
220.1,0.079509174
220.2,0.076589591
220.3,0.073834234
220.4,0.072569464
220.5,0.079053897
220.6,0.078951699
220.7,0.069756247
220.8,0.075409197
220.9,0.078845618
221,0.078646545
221.1,0.072118511
221.2,0.071331186
221.3,0.07338771
221.4,0.072857082
221.5,0.075802459
221.6,0.076483722
221.7,0.076797767
221.8,0.074436247
221.9,0.073772642
222,0.072866015
222.1,0.070765344
222.2,0.070999407
222.3,0.069526906
222.4,0.065630855
222.5,0.064330051
222.6,0.063998169
222.7,0.064285517
222.8,0.063998177
222.9,0.065766783
223,0.066116565
223.1,0.067606724
223.2,0.06765137
223.3,0.070613748
223.4,0.063593498
223.5,0.06337891
223.6,0.064267583
223.7,0.0651831
223.8,0.064025089
223.9,0.062804395
224,0.061287506
224.1,0.059761646
224.2,0.057643382
224.3,0.057284367
224.4,0.047797168
224.5,0.045732621
224.6,0.047752016
224.7,0.048111127
224.8,0.053155157
224.9,0.053900458
225,0.056287818
225.1,0.056063699
225.2,0.054277709
225.3,0.051262052
225.4,0.037548767
225.5,0.03713379
225.6,0.037726082
225.7,0.044259279
225.8,0.047123255
225.9,0.046612322
226,0.043929067
226.1,0.036740622
226.2,0.037707927
226.3,0.038928611
226.4,0.037484266
226.5,0.03743896
226.6,0.035366215
226.7,0.029676782
226.8,0.025951217
226.9,0.035021211
227,0.037375363
227.1,0.034774183
227.2,0.029066812
227.3,0.030374434
227.4,0.03041992
227.5,0.025090655
227.6,0.02078183
227.7,0.01887792
227.8,0.027408939
227.9,0.027377281
228,0.022631355
228.1,0.019228842
228.2,0.018832373
228.3,0.023263821
228.4,0.016000013
228.5,0.013403242
228.6,0.010665844
228.7,0.01235963
228.8,0.017446866
228.9,0.017010513
229,0.012848044
229.1,0.011831708
229.2,0.017428247
229.3,0.019378526
229.4,0.0067058316
229.5,0.0027591498
229.6,0.0032408984
229.7,0.0074030314
229.8,0.009307609
229.9,0.012322537
230,0.012710525
230.1,0.011831828
230.2,0.0094364997
230.3,0.007587042
230.4,-0.00016307713
230.5,-0.0018825843
230.6,-0.0025206033
230.7,-0.002539062
230.8,-0.0031309393
230.9,-0.0037412833
231,-0.0025760434
231.1,-0.0016512831
231.2,-0.0010316907
231.3,0.00046640848
231.4,-0.0033341923
231.5,-0.0049341422
231.6,-0.0035009369
231.7,-0.0037504926
231.8,-0.0028720701
231.9,-0.0010688722
232,-0.0013090736
232.1,-0.0016142456
232.2,-0.0057658886
232.3,-0.0056001174
232.4,-0.012987675
232.5,-0.014699563
232.6,-0.016225423
232.7,-0.016863693
232.8,-0.01688232
232.9,-0.018361593
233,-0.013674596
233.1,-0.011454466
233.2,-0.0078390519
233.3,-0.0071353738
233.4,-0.011554219
233.5,-0.014356811
233.6,-0.019765791
233.7,-0.020525723
233.8,-0.020840252
233.9,-0.016116583
234,-0.011825456
234.1,-0.0093278855
234.2,-0.012506752
234.3,-0.018821624
234.4,-0.021680707
234.5,-0.022060925
234.6,-0.015858798
234.7,-0.010633319
234.8,-0.015501863
234.9,-0.020394007
235,-0.02705138
235.1,-0.019864146
235.2,-0.014600949
235.3,-0.014145158
235.4,-0.020050831
235.5,-0.022901011
235.6,-0.01736666
235.7,-0.015708787
235.8,-0.017140313
235.9,-0.024580853
236,-0.020676667
236.1,-0.012559826
236.2,-0.016444801
236.3,-0.022491511
236.4,-0.023863524
236.5,-0.016508607
236.6,-0.014793437
236.7,-0.014450393
236.8,-0.014736613
236.9,-0.017111648
237,-0.022509921
237.1,-0.024454783
237.2,-0.017415344
237.3,-0.01600479
237.4,-0.023358653
237.5,-0.020935159
237.6,-0.017597284
237.7,-0.016014368
237.8,-0.022766937
237.9,-0.025055419
238,-0.02512207
238.1,-0.020687373
238.2,-0.019361864
238.3,-0.017549905
238.4,-0.016901403
238.5,-0.016586695
238.6,-0.01628152
238.7,-0.016567596
238.8,-0.01539468
238.9,-0.016538904
239,-0.018942026
239.1,-0.017540527
239.2,-0.018675086
239.3,-0.016939785
239.4,-0.017769105
239.5,-0.015433134
239.6,-0.015947621
239.7,-0.017740289
239.8,-0.015728803
239.9,-0.015957198
240,-0.0159668
240.1,-0.016853492
240.2,-0.015404518
240.3,-0.017425357
240.4,-0.02133488
240.5,-0.020277762
240.6,-0.022308083
240.7,-0.02237549
240.8,-0.024148715
240.9,-0.023319945
241,-0.025655255
241.1,-0.02573242
241.2,-0.022481679
241.3,-0.019715828
241.4,-0.015491712
241.5,-0.013287869
241.6,-0.014402241
241.7,-0.01769144
241.8,-0.021048336
241.9,-0.02292775
242,-0.024167798
242.1,-0.023911059
242.2,-0.019173648
242.3,-0.015472821
242.4,-0.012992653
242.5,-0.018233499
242.6,-0.018999131
242.7,-0.023745952
242.8,-0.023014993
242.9,-0.017372211
243,-0.013346643
243.1,-0.015288342
243.2,-0.020674405
243.3,-0.023213119
243.4,-0.022109277
243.5,-0.013798268
243.6,-0.012048258
243.7,-0.016726262
243.8,-0.021313595
243.9,-0.021164551
244,-0.013178713
244.1,-0.014096661
244.2,-0.020043787
244.3,-0.021420849
244.4,-0.011711955
244.5,-0.012275333
244.6,-0.020575499
244.7,-0.020258847
244.8,-0.015217831
244.9,-0.011211402
245,-0.011674728
245.1,-0.01169434
245.2,-0.01169434
245.3,-0.018487573
245.4,-0.017827315
245.5,-0.013958304
245.6,-0.0082189913
245.7,-0.013939066
245.8,-0.018270472
245.9,-0.013978195
246,-0.010581933
246.1,-0.01047363
246.2,-0.017266044
246.3,-0.017787992
246.4,-0.012777509
246.5,-0.011133309
246.6,-0.0069496989
246.7,-0.0059256171
246.8,-0.0029430152
246.9,-0.0055018845
247,-0.0052955307
247.1,-0.005285645
247.2,-0.0088290292
247.3,-0.0068808072
247.4,-0.0032682348
247.5,-0.0007872537
247.6,-0.0012985395
247.7,-0.001318359
247.8,-0.00013732722
247.9,-0.0033454508
248,8.8410499e-05
248.1,-8.7726499e-05
248.2,0.0013785542
248.3,-0.00063844349
248.4,0.0051966728
248.5,0.0056907382
248.6,0.001862745
248.7,0.0035047304
248.8,0.0032692348
248.9,1.1923216e-05
249,-0.00098328667
249.1,-0.0027844194
249.2,-0.0031394402
249.3,-0.0063965924
249.4,0.0026446667
249.5,0.0053156217
249.6,0.0077569957
249.7,0.011969467
249.8,0.012404552
249.9,0.012119382
250,0.0076818251
250.1,0.0081220704
250.2,0.0046001456
250.3,0.0027090328
250.4,0.0094374675
250.5,0.014685521
250.6,0.018692853
250.7,0.017937812
250.8,0.01790771
250.9,0.013185569
251,0.0094833428
251.1,0.010838421
251.2,0.016200871
251.3,0.019333012
251.4,0.023860302
251.5,0.019289473
251.6,0.015292038
251.7,0.017817046
251.8,0.024694969
251.9,0.025812044
252,0.020825759
252.1,0.015932918
252.2,0.021378037
252.3,0.026586147
252.4,0.030298698
252.5,0.025698804
252.6,0.02612724
252.7,0.034999314
252.8,0.032942273
252.9,0.026370141
253,0.026737558
253.1,0.033248823
253.2,0.035241927
253.3,0.033237465
253.4,0.04260759
253.5,0.04293213
253.6,0.0426371
253.7,0.036726517
253.8,0.035933406
253.9,0.038863221
254,0.041029909
254.1,0.036970988
254.2,0.034763597
254.3,0.039412353
254.4,0.049604986
254.5,0.050246164
254.6,0.044651618
254.7,0.039738302
254.8,0.042819953
254.9,0.042342184
255,0.045271481
255.1,0.04596347
255.2,0.047753657
255.3,0.049879645
255.4,0.054670429
255.5,0.058373379
255.6,0.05820115
255.7,0.059960567
255.8,0.058252347
255.9,0.058485848
256,0.058201166
256.1,0.05730614
256.2,0.057570316
256.3,0.055811058
256.4,0.062532525
256.5,0.062473646
256.6,0.06216847
256.7,0.06068369
256.8,0.057978242
256.9,0.05788574
257,0.058180634
257.1,0.0584858
257.2,0.060560262
257.3,0.063875982
257.4,0.073130349
257.5,0.073744574
257.6,0.07463948
257.7,0.071426934
257.8,0.068659752
257.9,0.06561836
258,0.066104838
258.1,0.06936879
258.2,0.072135994
258.3,0.076061896
258.4,0.076785956
258.5,0.07533249
258.6,0.0711532
258.7,0.071892768
258.8,0.075756456
258.9,0.07736518
259,0.08036509
259.1,0.07663627
259.2,0.072963848
259.3,0.07136537
259.4,0.077798936
259.5,0.084512718
259.6,0.08356207
259.7,0.080867476
259.8,0.075467925
259.9,0.075870306
260,0.081491735
260.1,0.085521409
260.2,0.082119598
260.3,0.074920443
260.4,0.07761795
260.5,0.083322415
260.6,0.087057459
260.7,0.081582527
260.8,0.074900047
260.9,0.083217691
261,0.085583618
261.1,0.081530581
261.2,0.076374009
261.3,0.083564229
261.4,0.087362245
261.5,0.081593601
261.6,0.08138428
261.7,0.080205467
261.8,0.08163706
261.9,0.084341701
262,0.087972307
262.1,0.082793801
262.2,0.07464857
262.3,0.08202685
262.4,0.08377317
262.5,0.077932292
262.6,0.075070181
262.7,0.079984831
262.8,0.083110149
262.9,0.081447412
263,0.08138428
263.1,0.076375302
263.2,0.075901644
263.3,0.07589111
263.4,0.072944781
263.5,0.073133984
263.6,0.071082151
263.7,0.073070651
263.8,0.073733764
263.9,0.074344106
264,0.076132893
264.1,0.07531247
264.2,0.074396952
264.3,0.072008455
264.4,0.068094108
264.5,0.065010651
264.6,0.06549396
264.7,0.066104302
264.8,0.064652601
264.9,0.06459961
265,0.061948485
265.1,0.064504119
265.2,0.063421366
265.3,0.06661904
265.4,0.061433879
265.5,0.061537224
265.6,0.063609669
265.7,0.063094998
265.8,0.066019108
265.9,0.064652821
266,0.065188668
266.1,0.061970182
266.2,0.059791379
266.3,0.057360656
266.4,0.04637839
266.5,0.046278394
266.6,0.050117637
266.7,0.054379371
266.8,0.056590293
266.9,0.055781557
267,0.053099106
267.1,0.048585643
267.2,0.046658405
267.3,0.046005286
267.4,0.042450206
267.5,0.045560942
267.6,0.044500851
267.7,0.042985701
267.8,0.037631888
267.9,0.036261149
268,0.040340553
268.1,0.047262975
268.2,0.043093143
268.3,0.035865627
268.4,0.025891603
268.5,0.02789255
268.6,0.035339154
268.7,0.033841385
268.8,0.02877176
268.9,0.026527976
269,0.030868777
269.1,0.034857547
269.2,0.029698327
269.3,0.026560422
269.4,0.025569457
269.5,0.026420281
269.6,0.019681766
269.7,0.014723488
269.8,0.021027088
269.9,0.024208387
270,0.027554471
270.1,0.025612782
270.2,0.023182214
270.3,0.018385982
270.4,0.0084992249
270.5,0.013734731
270.6,0.016295198
270.7,0.0087289573
270.8,0.01021329
270.9,0.014987654
271,0.015749787
271.1,0.008413347
271.2,0.0075534466
271.3,0.0090033255
271.4,0.0037599743
271.5,0.0047416908
271.6,0.0071395996
271.7,0.0075208637
271.8,0.0054716561
271.9,0.0080441493
272,0.0075535106
272.1,0.0057660258
272.2,0.0054064023
272.3,0.0062783401
272.4,-0.0022228949
272.5,-0.0043046791
272.6,-0.0020159936
272.7,-0.0016344493
272.8,-0.001623535
272.9,-0.001623535
273,-0.0010350366
273.1,0.00045804363
273.2,-0.00095851232
273.3,0.0025176659
273.4,-0.0055896105
273.5,-0.006778684
273.6,-0.0073999743
273.7,-0.0088929823
273.8,-0.0095361883
273.9,-0.011617603
274,-0.011400127
274.1,-0.014331216
274.2,-0.01444092
274.3,-0.016500302
274.4,-0.019519086
274.5,-0.017569585
274.6,-0.013962454
274.7,-0.011477115
274.8,-0.011094979
274.9,-0.010789812
275,-0.013426333
275.1,-0.017055375
275.2,-0.018069987
275.3,-0.01986797
275.4,-0.020228237
275.5,-0.017297764
275.6,-0.013951904
275.7,-0.012653998
275.8,-0.017316065
275.9,-0.018669211
276,-0.02283119
276.1,-0.020044584
276.2,-0.015522266
276.3,-0.012415274
276.4,-0.017598727
276.5,-0.025444693
276.6,-0.023085474
276.7,-0.018574316
276.8,-0.014290838
276.9,-0.016782578
277,-0.022764111
277.1,-0.024162178
277.2,-0.01891308
277.3,-0.013714063
277.4,-0.022347587
277.5,-0.025621356
277.6,-0.01896892
277.7,-0.016654951
277.8,-0.023046414
277.9,-0.027701814
278,-0.018459076
278.1,-0.017514941
278.2,-0.018668842
278.3,-0.020183568
278.4,-0.021709428
278.5,-0.018824845
278.6,-0.0190074
278.7,-0.018724534
278.8,-0.024887742
278.9,-0.024534045
279,-0.01951356
279.1,-0.01932373
279.2,-0.024909755
279.3,-0.026004064
279.4,-0.021039712
279.5,-0.018497692
279.6,-0.018996169
279.7,-0.021370404
279.8,-0.025869623
279.9,-0.026331568
280,-0.028400555
280.1,-0.024657456
280.2,-0.025981527
280.3,-0.023979899
280.4,-0.023607413
280.5,-0.02359619
280.6,-0.02359619
280.7,-0.024771952
280.8,-0.022465398
280.9,-0.023257292
281,-0.022997087
281.1,-0.024161538
281.2,-0.025088306
281.3,-0.025415991
281.4,-0.026896808
281.5,-0.026365303
281.6,-0.026930579
281.7,-0.026071423
281.8,-0.026919285
281.9,-0.027540915
282,-0.024918469
282.1,-0.02481689
282.2,-0.020114793
282.3,-0.019052446
282.4,-0.016079825
282.5,-0.017436147
282.6,-0.020725194
282.7,-0.020261889
282.8,-0.023471686
282.9,-0.024477752
283,-0.026862508
283.1,-0.026365431
283.2,-0.025461253
283.3,-0.023958063
283.4,-0.017730874
283.5,-0.017198847
283.6,-0.017481329
283.7,-0.02072471
283.8,-0.025256871
283.9,-0.0266025
284,-0.027823184
284.1,-0.019935916
284.2,-0.017278497
284.3,-0.016893699
284.4,-0.021289221
284.5,-0.025279224
284.6,-0.024839672
284.7,-0.021291525
284.8,-0.016160576
284.9,-0.020960946
285,-0.024092474
285.1,-0.026850425
285.2,-0.019609095
285.3,-0.016386156
285.4,-0.02185328
285.5,-0.025301557
285.6,-0.022196047
285.7,-0.01443304
285.8,-0.016779372
285.9,-0.023344452
286,-0.022715
286.1,-0.016512433
286.2,-0.017740577
286.3,-0.023672197
286.4,-0.021845378
286.5,-0.01647837
286.6,-0.013334917
286.7,-0.01322021
286.8,-0.016157183
286.9,-0.015978282
287,-0.019784754
287.1,-0.020815138
287.2,-0.015269669
287.3,-0.01505127
287.4,-0.020924737
287.5,-0.01939277
287.6,-0.013156764
287.7,-0.010565748
287.8,-0.015465803
287.9,-0.02006642
288,-0.020532904
288.1,-0.017901626
288.2,-0.017504214
288.3,-0.014262666
288.4,-0.011493044
288.5,-0.0099210144
288.6,-0.0095696557
288.7,-0.009558105
288.8,-0.0089708714
288.9,-0.0092413673
289,-0.0077848845
289.1,-0.0083142606
289.2,-0.0077502004
289.3,-0.0074334537
289.4,-0.0062475028
289.5,-0.0035588704
289.6,-0.0037481753
289.7,-0.0040533463
289.8,-0.0058264037
289.9,-0.0061895693
290,-0.0067883096
290.1,-0.010040742
290.2,-0.0095813346
290.3,-0.011613009
290.4,-0.0064103813
290.5,-0.0073753681
290.6,-0.007421875
290.7,-0.008596039
290.8,-0.009816726
290.9,-0.0045796864
291,-0.0029024717
291.1,9.1012022e-05
291.2,0.001381604
291.3,0.0017217393
291.4,0.0058425804
291.5,0.0018967326
291.6,0.0011463885
291.7,-0.00093146064
291.8,-0.0016001775
291.9,-0.0007430561
292,0.0051617726
292.1,0.0080368731
292.2,0.005500761
292.3,0.0056889852
292.4,0.0065811027
292.5,0.0054423351
292.6,0.0056889732
292.7,0.01245029
292.8,0.016241215
292.9,0.01109968
293,0.0079541819
293.1,0.0037286841
293.2,0.0097267142
293.3,0.014374698
293.4,0.020712871
293.5,0.016558042
293.6,0.012273891
293.7,0.017977794
293.8,0.022320727
293.9,0.019844635
294,0.01328377
294.1,0.015958952
294.2,0.02399849
294.3,0.019035259
294.4,0.019996818
294.5,0.023271225
294.6,0.03044212
294.7,0.027204528
294.8,0.022368961
294.9,0.021886803
295,0.019234681
295.1,0.022062071
295.2,0.022473535
295.3,0.024538848
295.4,0.037822462
295.5,0.036594401
295.6,0.031536575
295.7,0.032215475
295.8,0.039291067
295.9,0.037228533
296,0.03156054
296.1,0.031922098
296.2,0.033705731
296.3,0.038469928
296.4,0.046579113
296.5,0.048952572
296.6,0.047275815
296.7,0.045444789
296.8,0.043907054
296.9,0.040328145
297,0.040772126
297.1,0.039036186
297.2,0.03955141
297.3,0.038988638
297.4,0.046883212
297.5,0.049844008
297.6,0.047018519
297.7,0.049245501
297.8,0.04934082
297.9,0.049047563
298,0.051674888
298.1,0.054421432
298.2,0.055995015
298.3,0.053708791
298.4,0.06563583
298.5,0.06612549
298.6,0.066711938
298.7,0.065269735
298.8,0.06520996
298.9,0.064037112
299,0.058711495
299.1,0.059962115
299.2,0.056796764
299.3,0.05666504
299.4,0.063994857
299.5,0.067812697
299.6,0.071767948
299.7,0.072217005
299.8,0.074574418
299.9,0.072325024
300,0.069297319
300.1,0.065659272
300.2,0.065808295
300.3,0.067286095
300.4,0.076727085
300.5,0.081215902
300.6,0.07845283
300.7,0.073642269
300.8,0.072570297
300.9,0.076931175
301,0.082095002
301.1,0.077316686
301.2,0.073301245
301.3,0.071092713
301.4,0.083612151
301.5,0.086768837
301.6,0.079549825
301.7,0.074851535
301.8,0.079653057
301.9,0.086306444
302,0.081589759
302.1,0.076108748
302.2,0.08058041
302.3,0.087221612
302.4,0.085436281
302.5,0.079197117
302.6,0.083338845
302.7,0.089967849
302.8,0.086717698
302.9,0.079539003
303,0.081299391
303.1,0.088710394
303.2,0.09018584
303.3,0.089941339
303.4,0.090222237
303.5,0.090527403
303.6,0.088195348
303.7,0.081065651
303.8,0.083118058
303.9,0.087903531
304,0.088977169
304.1,0.081102548
304.2,0.084289939
304.3,0.088537993
304.4,0.085778571
304.5,0.085363747
304.6,0.07978485
304.7,0.07896726
304.8,0.080700735
304.9,0.080187976
305,0.082800296
305.1,0.082031263
305.2,0.085510159
305.3,0.08565674
305.4,0.085070836
305.5,0.084167541
305.6,0.08413086
305.7,0.084423805
305.8,0.08121373
305.9,0.083715492
306,0.082068112
306.1,0.083166326
306.2,0.081750726
306.3,0.081103618
306.4,0.074049195
306.5,0.069654159
306.6,0.071239853
306.7,0.069263176
306.8,0.070641725
306.9,0.068359985
307,0.06826172
307.1,0.070604791
307.2,0.0695316
307.3,0.075339957
307.4,0.069728483
307.5,0.070361029
307.6,0.070105081
307.7,0.068628466
307.8,0.066809755
307.9,0.0620502
308,0.062731569
308.1,0.061304335
308.2,0.060949835
308.3,0.06445154
308.4,0.059328627
308.5,0.06115625
308.6,0.057728784
308.7,0.057287745
308.8,0.05376159
308.9,0.051856409
309,0.051489417
309.1,0.057625946
309.2,0.060813748
309.3,0.057716741
309.4,0.046161654
309.5,0.041286878
309.6,0.041979426
309.7,0.047579432
309.8,0.050157156
309.9,0.045864758
310,0.039237798
310.1,0.043063543
310.2,0.049678036
310.3,0.049658419
310.4,0.03413011
310.5,0.028494952
310.6,0.035895049
310.7,0.038852923
310.8,0.034573798
310.9,0.030288955
311,0.036847504
311.1,0.037426509
311.2,0.029242786
311.3,0.029186761
311.4,0.025393952
311.5,0.029329849
311.6,0.028040876
311.7,0.028271215
311.8,0.027698298
311.9,0.025624493
312,0.023488291
312.1,0.019010609
312.2,0.022335407
312.3,0.027168172
312.4,0.0174173
312.5,0.009968143
312.6,0.0082046462
312.7,0.015458599
312.8,0.017820075
312.9,0.019078327
313,0.015031342
313.1,0.011051577
313.2,0.00971811
313.3,0.0067416036
313.4,0.00076356062
313.5,0.0005126953
313.6,0.0013905692
313.7,0.00025774061
313.8,0.00079275255
313.9,0.0016957082
314,-0.0026557288
314.1,8.180669e-05
314.2,-0.00067028195
314.3,-0.00012281482
314.4,-0.0091680231
314.5,-0.009558105
314.6,-0.0089729366
314.7,-0.010410654
314.8,-0.0075478679
314.9,-0.0050812954
315,-0.0029324891
315.1,-0.0013814155
315.2,0.00014444298
315.3,0.00050007599
315.4,-0.0073862216
315.5,-0.0080195997
315.6,-0.0083247707
315.7,-0.010970262
315.8,-0.013424275
315.9,-0.015865653
316,-0.016844378
316.1,-0.018344943
316.2,-0.013727875
316.3,-0.009137644
316.4,-0.01070283
316.5,-0.01077881
316.6,-0.012826341
316.7,-0.016425046
316.8,-0.020672099
316.9,-0.01997213
317,-0.019349105
317.1,-0.013474037
317.2,-0.010880373
317.3,-0.012533664
317.4,-0.018166836
317.5,-0.023087702
317.6,-0.022413624
317.7,-0.017988581
317.8,-0.013995922
317.9,-0.015877736
318,-0.021230867
318.1,-0.022629735
318.2,-0.021510901
318.3,-0.015026356
318.4,-0.019425016
318.5,-0.024892617
318.6,-0.026584193
318.7,-0.021384387
318.8,-0.016768541
318.9,-0.023010225
319,-0.024753053
319.1,-0.019553615
319.2,-0.015814925
319.3,-0.022971535
319.4,-0.029723645
319.5,-0.018016963
319.6,-0.018954593
319.7,-0.024573777
319.8,-0.026571153
319.9,-0.024601344
320,-0.02451172
320.1,-0.027435366
320.2,-0.027271116
320.3,-0.025211806
320.4,-0.022490901
320.5,-0.0200367
320.6,-0.025488623
320.7,-0.026024764
320.8,-0.024283577
320.9,-0.019236889
321,-0.024572789
321.1,-0.028032464
321.2,-0.025542949
321.3,-0.023673347
321.4,-0.020380758
321.5,-0.021993105
321.6,-0.019439573
321.7,-0.021662136
321.8,-0.02176514
321.9,-0.023518889
322,-0.02476534
322.1,-0.025401467
322.2,-0.027180927
322.3,-0.025212366
322.4,-0.026875699
322.5,-0.026660857
322.6,-0.026355682
322.7,-0.025758251
322.8,-0.023978887
322.9,-0.02477812
323,-0.021309919
323.1,-0.022323764
323.2,-0.020622043
323.3,-0.019959959
323.4,-0.020518543
323.5,-0.020252207
323.6,-0.021700382
323.7,-0.020888477
323.8,-0.022895123
323.9,-0.024739109
324,-0.026862347
324.1,-0.029290758
324.2,-0.029686734
324.3,-0.030576292
324.4,-0.028569885
324.5,-0.025849308
324.6,-0.022810575
324.7,-0.020635399
324.8,-0.02054443
324.9,-0.020836606
325,-0.024939965
325.1,-0.026290724
325.2,-0.029556539
325.3,-0.029991861
325.4,-0.026499053
325.5,-0.022836991
325.6,-0.01888279
325.7,-0.021050505
325.8,-0.024952556
325.9,-0.02921192
326,-0.02939453
326.1,-0.024720545
326.2,-0.02188264
326.3,-0.019428207
326.4,-0.025165978
326.5,-0.028640437
326.6,-0.026447343
326.7,-0.019040269
326.8,-0.021050153
326.9,-0.027872908
327,-0.02817383
327.1,-0.023208397
327.2,-0.0177284
327.3,-0.023042128
327.4,-0.026795877
327.5,-0.024032446
327.6,-0.020104531
327.7,-0.020810263
327.8,-0.027566899
327.9,-0.023195818
328,-0.018605114
328.1,-0.020452509
328.2,-0.023464834
328.3,-0.027684695
328.4,-0.024948326
328.5,-0.023940813
328.6,-0.020105051
328.7,-0.0173059
328.8,-0.019523633
328.9,-0.025469148
329,-0.023980376
329.1,-0.017185268
329.2,-0.020094328
329.3,-0.024911196
329.4,-0.023662108
329.5,-0.019508357
329.6,-0.017279841
329.7,-0.015143639
329.8,-0.01534325
329.9,-0.017692221
330,-0.018381785
330.1,-0.021619812
330.2,-0.023516896
330.3,-0.022720319
330.4,-0.023848475
330.5,-0.021857734
330.6,-0.022932913
330.7,-0.022401961
330.8,-0.022667421
330.9,-0.022096797
331,-0.021486455
331.1,-0.02145996
331.2,-0.018540757
331.3,-0.0184082
331.4,-0.01519717
331.5,-0.013007914
331.6,-0.011455518
331.7,-0.0096377592
331.8,-0.011893273
331.9,-0.011707623
332,-0.011402448
332.1,-0.014016115
332.2,-0.015303267
332.3,-0.018567083
332.4,-0.016086533
332.5,-0.018885473
332.6,-0.017559238
332.7,-0.015741515
332.8,-0.012743057
332.9,-0.0088157862
333,-0.0095181219
333.1,-0.007515197
333.2,-0.01150764
333.3,-0.014029022
333.4,-0.012092916
333.5,-0.01199951
333.6,-0.0093730955
333.7,-0.0069183689
333.8,-0.0015588343
333.9,-0.0033610438
334,-0.0066644778
334.1,-0.010021371
334.2,-0.011335657
334.3,-0.0075958118
334.4,0.00074830191
334.5,0.004624503
334.6,-0.00017517213
334.7,-0.0033206324
334.8,-0.004621694
334.9,-6.9407318e-06
335,0.0028334321
335.1,-0.0040482345
335.2,-0.0061206774
335.3,-0.0041588794
335.4,0.010522661
335.5,0.009735108
335.6,0.0052918087
335.7,0.0030481525
335.8,0.0079136137
335.9,0.0098924823
336,0.0038468566
336.1,0.0038561772
336.2,0.012329512
336.3,0.011552859
336.4,0.012082452
336.5,0.0097757116
336.6,0.011126491
336.7,0.011485544
336.8,0.01149902
336.9,0.010915638
337,0.014972301
337.1,0.01836966
337.2,0.016476311
337.3,0.011423347
337.4,0.021402366
337.5,0.027125019
337.6,0.027659828
337.7,0.021256818
337.8,0.019792849
337.9,0.020905375
338,0.02504254
338.1,0.026106864
338.2,0.029355496
338.3,0.028337849
338.4,0.035574494
338.5,0.035329826
338.6,0.033261363
338.7,0.034041362
338.8,0.03437365
338.9,0.034678816
339,0.034109166
339.1,0.033790432
339.2,0.034651653
339.3,0.03469238
339.4,0.044023326
339.5,0.046499125
339.6,0.049218493
339.7,0.048466078
339.8,0.046384259
339.9,0.047746921
340,0.045773965
340.1,0.045095584
340.2,0.043902123
340.3,0.04413921
340.4,0.049109214
340.5,0.046716891
340.6,0.048343499
340.7,0.046384511
340.8,0.049204421
340.9,0.051090016
341,0.054961737
341.1,0.057179827
341.2,0.055526275
341.3,0.056318881
341.4,0.061315563
341.5,0.061839362
341.6,0.059812503
341.7,0.057093294
341.8,0.0578447
341.9,0.059926183
342,0.065851731
342.1,0.066416968
342.2,0.065556227
342.3,0.061725949
342.4,0.065919931
342.5,0.066708424
342.6,0.069359013
342.7,0.075894539
342.8,0.0741561
342.9,0.069979735
343,0.066581668
343.1,0.070219434
343.2,0.076518185
343.3,0.070977919
343.4,0.073908876
343.5,0.074934346
343.6,0.083718301
343.7,0.080925245
343.8,0.07494561
343.9,0.077875936
344,0.081524234
344.1,0.077609798
344.2,0.074211596
344.3,0.082801931
344.4,0.085546468
344.5,0.080120372
344.6,0.085103304
344.7,0.087973976
344.8,0.08693264
344.9,0.08396372
345,0.082077478
345.1,0.08199463
345.2,0.084616866
345.3,0.08823748
345.4,0.090151436
345.5,0.087612242
345.6,0.085739732
345.7,0.091192196
345.8,0.09320309
345.9,0.088333488
346,0.08518487
346.1,0.085337708
346.2,0.090012683
346.3,0.09285622
346.4,0.095311448
346.5,0.095131058
346.6,0.09220415
346.7,0.092648028
346.8,0.08888894
346.9,0.089582368
347,0.087585006
347.1,0.086905224
347.2,0.086586166
347.3,0.08453334
347.4,0.085018582
347.5,0.08504639
347.6,0.086793968
347.7,0.087459958
347.8,0.089817839
347.9,0.090511702
348,0.090248308
348.1,0.09314681
348.2,0.094159852
348.3,0.09478413
348.4,0.090152305
348.5,0.089637968
348.6,0.087294236
348.7,0.083396759
348.8,0.08408898
348.9,0.082092379
349,0.080247379
349.1,0.079289966
349.2,0.081286447
349.3,0.084587429
349.4,0.079499764
349.5,0.084198242
349.6,0.082980121
349.7,0.079998361
349.8,0.078111341
349.9,0.075406797
350,0.072660253
350.1,0.072243012
350.2,0.078343361
350.3,0.083005028
350.4,0.075645387
350.5,0.071495845
350.6,0.067528608
350.7,0.065017079
350.8,0.064322511
350.9,0.072446124
351,0.075168375
351.1,0.072951777
351.2,0.067599201
351.3,0.065308381
351.4,0.060261061
351.5,0.062933048
351.6,0.060744897
351.7,0.055683634
351.8,0.051660092
351.9,0.057298887
352,0.064275582
352.1,0.06052444
352.2,0.053632322
352.3,0.057092088
352.4,0.053200388
352.5,0.04980119
352.6,0.04295153
352.7,0.047574965
352.8,0.053927106
352.9,0.048693649
353,0.044059582
353.1,0.044720784
353.2,0.05087502
353.3,0.05204498
353.4,0.040737173
353.5,0.039312465
353.6,0.033158526
353.7,0.032279292
353.8,0.035452148
353.9,0.040264093
354,0.036998629
354.1,0.030426538
354.2,0.03622574
354.3,0.038269409
354.4,0.031079705
354.5,0.023741397
354.6,0.019909077
354.7,0.019156812
354.8,0.01883744
354.9,0.023769758
355,0.022556391
355.1,0.024813062
355.2,0.025799641
355.3,0.02613324
355.4,0.017709863
355.5,0.015260728
355.6,0.015743016
355.7,0.014316791
355.8,0.015700279
355.9,0.014607757
356,0.014259858
356.1,0.01424561
356.2,0.010463652
356.3,0.011151069
356.4,0.00072103308
356.5,-0.0024106476
356.6,-0.0028299657
356.7,-0.0016806401
356.8,-0.0013326393
356.9,-0.0027728166
357,0.002391737
357.1,0.0046851101
357.2,0.0059486739
357.3,0.0071693609
357.4,-0.00033609638
357.5,-0.0024532123
357.6,-0.0077746057
357.7,-0.0074505076
357.8,-0.009457863
357.9,-0.012175771
358,-0.011141294
358.1,-0.0084663925
358.2,-0.0048473286
358.3,-0.0032211155
358.4,-0.0086752121
358.5,-0.011274374
358.6,-0.014297397
358.7,-0.017058293
358.8,-0.018059949
358.9,-0.014904098
359,-0.011838023
359.1,-0.0090771051
359.2,-0.012437344
359.3,-0.016099406
359.4,-0.021215426
359.5,-0.018842875
359.6,-0.013479272
359.7,-0.014383334
359.8,-0.018220996
359.9,-0.022769775
360,-0.019787402
360.1,-0.012650586
360.2,-0.014049242
360.3,-0.019660093
360.4,-0.026039859
360.5,-0.017620351
360.6,-0.016024529
360.7,-0.021781583
360.8,-0.024396197
360.9,-0.019569284
361,-0.016707185
361.1,-0.024135958
361.2,-0.024802434
361.3,-0.017839729
361.4,-0.017783386
361.5,-0.022158464
361.6,-0.027317449
361.7,-0.025819279
361.8,-0.02573242
361.9,-0.021662741
362,-0.018843775
362.1,-0.019585433
362.2,-0.025733176
362.3,-0.027200299
362.4,-0.022316885
362.5,-0.021779648
362.6,-0.02786907
362.7,-0.028464484
362.8,-0.024700485
362.9,-0.022186505
363,-0.023232906
363.1,-0.019512652
363.2,-0.021648848
363.3,-0.02205577
363.4,-0.024395364
363.5,-0.024802342
363.6,-0.028885626
363.7,-0.030833072
363.8,-0.029467332
363.9,-0.029103924
364,-0.028798749
364.1,-0.028202975
364.2,-0.026430229
364.3,-0.02605218
364.4,-0.027781144
364.5,-0.024381601
364.6,-0.023334797
364.7,-0.021256965
364.8,-0.02144536
364.9,-0.02145996
365,-0.023784502
365.1,-0.025354188
365.2,-0.025717804
365.3,-0.027766307
365.4,-0.029030862
365.5,-0.031704284
365.6,-0.032126478
365.7,-0.032722187
365.8,-0.031879861
365.9,-0.026896906
366,-0.024904781
366.1,-0.021040092
366.2,-0.022592721
366.3,-0.025004786
366.4,-0.029189227
366.5,-0.032590107
366.6,-0.033332475
366.7,-0.03249032
366.8,-0.027507869
366.9,-0.024353385
367,-0.023625567
367.1,-0.026210537
367.2,-0.031280919
367.3,-0.03153076
367.4,-0.03153076
367.5,-0.026883286
367.6,-0.02316239
367.7,-0.025309518
367.8,-0.028622254
367.9,-0.034302754
368,-0.031387604
368.1,-0.023964504
368.2,-0.023305756
368.3,-0.030261457
368.4,-0.037295155
368.5,-0.031825731
368.6,-0.024851028
368.7,-0.025092557
368.8,-0.032092037
368.9,-0.032736696
369,-0.023458434
369.1,-0.027632289
369.2,-0.031934238
369.3,-0.03214111
369.4,-0.021687034
369.5,-0.024639428
369.6,-0.031205323
369.7,-0.030369246
369.8,-0.027406306
369.9,-0.022612363
370,-0.022665852
370.1,-0.020938485
370.2,-0.023172487
370.3,-0.027646342
370.4,-0.030191463
370.5,-0.029729367
370.6,-0.022441125
370.7,-0.026715735
370.8,-0.030727482
370.9,-0.026565439
371,-0.023729827
371.1,-0.023305872
371.2,-0.028516761
371.3,-0.030526067
371.4,-0.030324924
371.5,-0.03031006
371.6,-0.028568236
371.7,-0.026446906
371.8,-0.02605248
371.9,-0.026618181
372,-0.023454795
372.1,-0.023871585
372.2,-0.023611087
372.3,-0.023886469
372.4,-0.022450013
372.5,-0.021794957
372.6,-0.024667764
372.7,-0.02307534
372.8,-0.024727366
372.9,-0.026268147
373,-0.027503765
373.1,-0.028143965
373.2,-0.02904455
373.3,-0.02937959
373.4,-0.027362913
373.5,-0.026387616
373.6,-0.025472108
373.7,-0.022234834
373.8,-0.020329024
373.9,-0.018207783
374,-0.017232406
374.1,-0.017477707
374.2,-0.019814267
374.3,-0.021385057
374.4,-0.022330536
374.5,-0.024116608
374.6,-0.025367279
374.7,-0.026007607
374.8,-0.023135847
374.9,-0.019503786
375,-0.016131895
375.1,-0.015676633
375.2,-0.017982896
375.3,-0.020134115
375.4,-0.023430918
375.5,-0.024176483
375.6,-0.020434685
375.7,-0.015887171
375.8,-0.013340536
375.9,-0.016701783
376,-0.019493471
376.1,-0.023690632
376.2,-0.021580414
376.3,-0.016237893
376.4,-0.011905246
376.5,-0.015465727
376.6,-0.02204389
376.7,-0.019474497
376.8,-0.014102023
376.9,-0.011799933
377,-0.018076248
377.1,-0.021309032
377.2,-0.015368302
377.3,-0.012150518
377.4,-0.013739941
377.5,-0.018761702
377.6,-0.012347103
377.7,-0.008518803
377.8,-0.012688229
377.9,-0.018716055
378,-0.013507657
378.1,-0.0082894838
378.2,-0.011222656
378.3,-0.01138916
378.4,-0.0061686019
378.5,-0.0038658074
378.6,-0.001149559
378.7,-0.0059435068
378.8,-0.0099713697
378.9,-0.0098784459
379,-0.004353148
379.1,-0.0037749388
379.2,-0.0078197519
379.3,-0.010352184
379.4,-0.0038038402
379.5,0.0035050978
379.6,0.0050295608
379.7,0.0053803112
379.8,0.005395508
379.9,0.003945653
380,0.0027097612
380.1,-0.00083063022
380.2,-0.0015931014
380.3,-0.0030733099
380.4,0.0049692131
380.5,0.0059754014
380.6,0.0068756885
380.7,0.0075012644
380.8,0.0069518686
380.9,0.0092408344
381,0.010232574
381.1,0.011438009
381.2,0.014398212
381.3,0.014260871
381.4,0.02265302
381.5,0.021646164
381.6,0.022439531
381.7,0.019876262
381.8,0.018579193
381.9,0.01793828
382,0.014429076
382.1,0.01424561
382.2,0.011636692
382.3,0.01497752
382.4,0.025596485
382.5,0.030785328
382.6,0.033349177
382.7,0.031152805
382.8,0.030740421
382.9,0.027536734
383,0.025339232
383.1,0.02320303
383.2,0.024255062
383.3,0.026055415
383.4,0.037450869
383.5,0.043556031
383.6,0.040949429
383.7,0.038187532
383.8,0.034281722
383.9,0.03408203
384,0.037849524
384.1,0.04007794
384.2,0.042214142
384.3,0.037974854
384.4,0.042960372
384.5,0.044396454
384.6,0.051992364
384.7,0.053841475
384.8,0.048412738
384.9,0.044353094
385,0.042414233
385.1,0.049855614
385.2,0.051994899
385.3,0.046871817
385.4,0.052389252
385.5,0.056464464
385.6,0.063039385
385.7,0.058743081
385.8,0.054729542
385.9,0.062061811
386,0.064491467
386.1,0.057356534
386.2,0.054362742
386.3,0.063784218
386.4,0.072116626
386.5,0.070216522
386.6,0.068933962
386.7,0.068292674
386.8,0.068551409
386.9,0.06972566
387,0.073843214
387.1,0.072901332
387.2,0.067625136
387.3,0.067925538
387.4,0.081281401
387.5,0.082284291
387.6,0.073030595
387.7,0.076010086
387.8,0.078513532
387.9,0.082403155
388,0.082894631
388.1,0.084358375
388.2,0.082118926
388.3,0.080256816
388.4,0.08711471
388.5,0.088935925
388.6,0.08901367
388.7,0.088144811
388.8,0.088677378
388.9,0.08986694
389,0.090218811
389.1,0.093420007
389.2,0.09359131
389.3,0.091853736
389.4,0.09523534
389.5,0.092816081
389.6,0.091227865
389.7,0.089412432
389.8,0.088739702
389.9,0.087550211
390,0.089225195
390.1,0.091635346
390.2,0.092049813
390.3,0.096987862
390.4,0.10014895
390.5,0.10088424
390.6,0.099757351
390.7,0.098247135
390.8,0.097010805
390.9,0.091447156
391,0.091439431
391.1,0.090296992
391.2,0.092840046
391.3,0.09558659
391.4,0.099780689
391.5,0.10086849
391.6,0.097730993
391.7,0.098716591
391.8,0.095305363
391.9,0.093959221
392,0.09071213
392.1,0.093434379
392.2,0.097933493
392.3,0.099326846
392.4,0.097942296
392.5,0.092942835
392.6,0.089491694
392.7,0.088739934
392.8,0.093629222
392.9,0.097659343
393,0.093811518
393.1,0.092722979
393.2,0.087755321
393.3,0.091250445
393.4,0.09203394
393.5,0.089750013
393.6,0.084414416
393.7,0.080079
393.8,0.088830255
393.9,0.09047649
394,0.085619635
394.1,0.081878728
394.2,0.089213814
394.3,0.090492206
394.4,0.074623063
394.5,0.07375488
394.6,0.080700064
394.7,0.080789727
394.8,0.076722677
394.9,0.074186501
395,0.074928162
395.1,0.072371319
395.2,0.075990667
395.3,0.07851113
395.4,0.071982629
395.5,0.067567798
395.6,0.06184868
395.7,0.066177265
395.8,0.069613347
395.9,0.06920894
396,0.063101383
396.1,0.063057877
396.2,0.064809647
396.3,0.066929992
396.4,0.058940316
396.5,0.058785401
396.6,0.059379874
396.7,0.058543722
396.8,0.059363976
396.9,0.056518712
397,0.056070579
397.1,0.056633254
397.2,0.056954313
397.3,0.056680941
397.4,0.046251298
397.5,0.04567871
397.6,0.046257234
397.7,0.043974997
397.8,0.046161691
397.9,0.044842806
398,0.04476318
398.1,0.043895459
398.2,0.043269175
398.3,0.041501897
398.4,0.025787803
398.5,0.026372894
398.6,0.023560413
398.7,0.023111657
398.8,0.0230957
398.9,0.025409388
399,0.029007589
399.1,0.02919922
399.2,0.034115597
399.3,0.03207365
399.4,0.020088986
399.5,0.01538498
399.6,0.012558489
399.7,0.011257839
399.8,0.0080129281
399.9,0.014777004
400,0.016896134
400.1,0.020462141
400.2,0.018919344
400.3,0.015931693
400.4,0.0027597115
400.5,-0.0034552096
400.6,0.0017339415
400.7,0.0052190978
400.8,0.0088651215
400.9,0.0067445733
401,0.0019901868
401.1,-0.001157826
401.2,-0.00045100389
401.3,0.0082706019
401.4,-0.0022337564
401.5,-0.0071808354
401.6,-0.01262572
401.7,-0.010891351
401.8,-0.0047078247
401.9,-0.0075501125
402,-0.010906998
402.1,-0.012240316
402.2,-0.0053668049
402.3,-0.004113245
402.4,-0.016784045
402.5,-0.019227074
402.6,-0.01151904
402.7,-0.01224022
402.8,-0.019531047
402.9,-0.017332628
403,-0.010539435
403.1,-0.012191757
403.2,-0.014616992
403.3,-0.016480302
403.4,-0.019756481
403.5,-0.018777977
403.6,-0.015823154
403.7,-0.015083585
403.8,-0.021698599
403.9,-0.022359324
404,-0.017173369
404.1,-0.014859304
404.2,-0.02139306
404.3,-0.023210113
404.4,-0.022713031
404.5,-0.022102689
404.6,-0.017446594
404.7,-0.018343411
404.8,-0.021008977
404.9,-0.024044487
405,-0.026518275
405.1,-0.026358984
405.2,-0.028943403
405.3,-0.026777721
405.4,-0.0304043
405.5,-0.029170507
405.6,-0.02995618
405.7,-0.030293822
405.8,-0.029732193
405.9,-0.030277569
406,-0.029154357
406.1,-0.031111816
406.2,-0.02891424
406.3,-0.02878418
406.4,-0.02878418
406.5,-0.027628558
406.6,-0.027852377
406.7,-0.023535181
406.8,-0.024446594
406.9,-0.022200594
407,-0.022648081
407.1,-0.02268066
407.2,-0.024125053
407.3,-0.027095285
407.4,-0.028702653
407.5,-0.032250577
407.6,-0.033024013
407.7,-0.034500933
407.8,-0.03256054
407.9,-0.031002037
408,-0.028898486
408.1,-0.025029225
408.2,-0.024528057
408.3,-0.025667054
408.4,-0.029487219
408.5,-0.032876796
408.6,-0.034211926
408.7,-0.037165525
408.8,-0.032130446
408.9,-0.028081402
409,-0.024691784
409.1,-0.028266145
409.2,-0.031655787
409.3,-0.034146288
409.4,-0.035432508
409.5,-0.029433539
409.6,-0.026779098
409.7,-0.029824508
409.8,-0.033470172
409.9,-0.035977156
410,-0.030910601
410.1,-0.027727615
410.2,-0.029296025
410.3,-0.03516962
410.4,-0.036653048
410.5,-0.028345106
410.6,-0.027579913
410.7,-0.034204457
410.8,-0.03833606
410.9,-0.029310437
411,-0.02878418
411.1,-0.035136072
411.2,-0.036364198
411.3,-0.030350572
411.4,-0.028272623
411.5,-0.033081838
411.6,-0.03422792
411.7,-0.033699945
411.8,-0.033089603
411.9,-0.030747115
412,-0.030326549
412.1,-0.030887423
412.2,-0.038137361
412.3,-0.033931015
412.4,-0.028759595
412.5,-0.030499663
412.6,-0.036388478
412.7,-0.038739357
412.8,-0.032793243
412.9,-0.029559786
413,-0.027085357
413.1,-0.028684978
413.2,-0.029072822
413.3,-0.032264333
413.4,-0.03764163
413.5,-0.036207697
413.6,-0.037262886
413.7,-0.036751865
413.8,-0.037584595
413.9,-0.036768447
414,-0.03700736
414.1,-0.039909944
414.2,-0.037478298
414.3,-0.037040511
414.4,-0.034715205
414.5,-0.034005349
414.6,-0.031086346
414.7,-0.03092041
414.8,-0.031786135
414.9,-0.028084523
415,-0.027291519
415.1,-0.026969734
415.2,-0.026376005
415.3,-0.0280741
415.4,-0.030193681
415.5,-0.033195524
415.6,-0.033650357
415.7,-0.035686757
415.8,-0.036380287
415.9,-0.035547987
416,-0.034343939
416.1,-0.0311036
416.2,-0.029189306
416.3,-0.026204217
416.4,-0.027480152
416.5,-0.027851981
416.6,-0.032196185
416.7,-0.034177274
416.8,-0.036296798
416.9,-0.03439414
417,-0.028796104
417.1,-0.0253057
417.2,-0.026564462
417.3,-0.030975065
417.4,-0.033821819
417.5,-0.034549101
417.6,-0.030832508
417.7,-0.025422988
417.8,-0.025698977
417.9,-0.029193822
418,-0.034586565
418.1,-0.033733925
418.2,-0.026456042
418.3,-0.0277682
418.4,-0.031618246
418.5,-0.034431773
418.6,-0.030256186
418.7,-0.023948102
418.8,-0.029076058
418.9,-0.032855451
419,-0.03276823
419.1,-0.023522599
419.2,-0.026446617
419.3,-0.032704224
419.4,-0.028442401
419.5,-0.024713197
419.6,-0.025665245
419.7,-0.031211603
419.8,-0.02980052
419.9,-0.026816007
420,-0.025494489
420.1,-0.026580695
420.2,-0.03299183
420.3,-0.031054984
420.4,-0.027171855
420.5,-0.020321164
420.6,-0.023682531
420.7,-0.029668125
420.8,-0.025968205
420.9,-0.024579103
421,-0.021340137
421.1,-0.026632899
421.2,-0.030124624
421.3,-0.029445115
421.4,-0.026223123
421.5,-0.024884369
421.6,-0.024528593
421.7,-0.019898954
421.8,-0.021070381
421.9,-0.019136751
422,-0.018441979
422.1,-0.017543361
422.2,-0.01749268
422.3,-0.020087144
422.4,-0.015915207
422.5,-0.016814681
422.6,-0.01688232
422.7,-0.017747096
422.8,-0.018374356
422.9,-0.0184082
423,-0.021002421
423.1,-0.019713579
423.2,-0.02222305
423.3,-0.023816661
423.4,-0.022460219
423.5,-0.022663711
423.6,-0.02268066
423.7,-0.023545316
423.8,-0.021578693
423.9,-0.020307123
424,-0.016492578
424.1,-0.014830959
424.2,-0.013881503
424.3,-0.012677788
424.4,-0.013186238
424.5,-0.01408477
424.6,-0.017593924
424.7,-0.018950559
424.8,-0.019594906
424.9,-0.01962891
425,-0.014441918
425.1,-0.012983095
425.2,-0.010321621
425.3,-0.013049992
425.4,-0.010915017
425.5,-0.013948412
425.6,-0.015576451
425.7,-0.011051416
425.8,-0.0067449343
425.9,-0.0059300878
426,-0.0093535065
426.1,-0.012727447
426.2,-0.015508099
426.3,-0.011339908
426.4,0.0015928513
426.5,0.00061511463
426.6,-0.0038088327
426.7,-0.0075221163
426.8,-0.0031175484
426.9,0.0029175591
427,-0.0019262688
427.1,-0.0065551145
427.2,-0.0053711345
427.3,0.0022042764
427.4,0.0081222537
427.5,0.0026859482
427.6,0.0037840594
427.7,0.0093427286
427.8,0.0076515915
427.9,0.0014826913
428,0.0040035058
428.1,0.010511724
428.2,0.012040828
428.3,0.010381172
428.4,0.017191038
428.5,0.020482801
428.6,0.020078258
428.7,0.014859623
428.8,0.01167064
428.9,0.017259221
429,0.023362651
429.1,0.015642
429.2,0.011705155
429.3,0.014666958
429.4,0.027527508
429.5,0.032315491
429.6,0.032844136
429.7,0.030269532
429.8,0.025219193
429.9,0.02492676
430,0.02319896
430.1,0.0230957
430.2,0.02165591
430.3,0.02300959
430.4,0.032598043
430.5,0.03230267
430.6,0.03369069
430.7,0.034064792
430.8,0.03408203
430.9,0.03408203
431,0.03552166
431.1,0.03560791
431.2,0.036759578
431.3,0.040859402
431.4,0.051465824
431.5,0.05467855
431.6,0.057137198
431.7,0.0558359
431.8,0.054885826
431.9,0.052242974
432,0.05237529
432.1,0.04951376
432.2,0.048477184
432.3,0.046410174
432.4,0.056076635
432.5,0.0595437
432.6,0.06259541
432.7,0.066222844
432.8,0.068733494
432.9,0.068008518
433,0.06536593
433.1,0.060604495
433.2,0.060039308
433.3,0.057143631
433.4,0.071361698
433.5,0.077409869
433.6,0.081751673
433.7,0.077965183
433.8,0.071678083
433.9,0.070737853
434,0.07070312
434.1,0.076459158
434.2,0.079972411
434.3,0.07872461
434.4,0.082666755
434.5,0.078017801
434.6,0.08549227
434.7,0.091141914
434.8,0.089728433
434.9,0.083868631
435,0.080067321
435.1,0.08762796
435.2,0.085508323
435.3,0.081610767
435.4,0.089729023
435.5,0.10088099
435.6,0.096634271
435.7,0.090007658
435.8,0.097392833
435.9,0.095849663
436,0.091123932
436.1,0.096311442
436.2,0.1000957
436.3,0.094263186
436.4,0.097061292
436.5,0.10387069
436.6,0.10456013
436.7,0.1071669
436.8,0.10703648
436.9,0.1050052
437,0.099416782
437.1,0.098509108
437.2,0.10394003
437.3,0.1042725
437.4,0.10283413
437.5,0.10303429
437.6,0.10564068
437.7,0.11011322
437.8,0.10865004
437.9,0.10423019
438,0.099940243
438.1,0.10170836
438.2,0.10211867
438.3,0.10184864
438.4,0.10441969
438.5,0.10486525
438.6,0.10574564
438.7,0.10551075
438.8,0.10693119
438.9,0.10759426
439,0.10734177
439.1,0.10646142
439.2,0.10525831
439.3,0.105188
439.4,0.099436195
439.5,0.099947229
439.6,0.098849677
439.7,0.097341411
439.8,0.09725342
439.9,0.094665296
440,0.09594466
440.1,0.097182963
440.2,0.098978761
440.3,0.10195998
440.4,0.09696034
440.5,0.0975057
440.6,0.096695972
440.7,0.097505676
440.8,0.096695996
440.9,0.094917888
441,0.091649232
441.1,0.090592513
441.2,0.088814449
441.3,0.086408388
441.4,0.082241957
441.5,0.084007168
441.6,0.087868375
441.7,0.086660661
441.8,0.084559816
441.9,0.080986165
442,0.076749124
442.1,0.077363907
442.2,0.082016628
442.3,0.086324438
442.4,0.074786017
442.5,0.070897933
442.6,0.065816282
442.7,0.061203274
442.8,0.068986197
442.9,0.073506712
443,0.072605101
443.1,0.067072791
443.2,0.064148904
443.3,0.067438463
443.4,0.059315912
443.5,0.057364141
443.6,0.050664698
443.7,0.05025635
443.8,0.057154275
443.9,0.057867974
444,0.052425036
444.1,0.048351186
444.2,0.057891628
444.3,0.056771734
444.4,0.036547772
444.5,0.036164889
444.6,0.043115417
444.7,0.04181822
444.8,0.035101834
444.9,0.034117643
445,0.032645202
445.1,0.033992958
445.2,0.035231457
445.3,0.039325687
445.4,0.03095471
445.5,0.023810977
445.6,0.018803419
445.7,0.022540793
445.8,0.027387863
445.9,0.026811349
446,0.021298626
446.1,0.019522862
446.2,0.020008233
446.3,0.024353645
446.4,0.012267273
446.5,0.013797467
446.6,0.015089633
446.7,0.013724642
446.8,0.015933601
446.9,0.01291648
447,0.013294299
447.1,0.012755519
447.2,0.013294283
447.3,0.013042803
447.4,0.00095958702
447.5,0.0013565815
447.6,-0.0011571296
447.7,0.0012669576
447.8,-0.00058255111
447.9,0.00015374035
448,-0.00065421664
448.1,-0.0041549043
448.2,-0.0040828794
448.3,-0.0069372751
448.4,-0.016020812
448.5,-0.018874947
448.6,-0.018156893
448.7,-0.017815809
448.8,-0.019233918
448.9,-0.014153965
449,-0.012968951
449.1,-0.0097558236
449.2,-0.010706896
449.3,-0.011353195
449.4,-0.017132951
449.5,-0.023810751
449.6,-0.02420654
449.7,-0.025642428
449.8,-0.021424826
449.9,-0.017421584
450,-0.013454346
450.1,-0.014943183
450.2,-0.020794421
450.3,-0.023164863
450.4,-0.029034001
450.5,-0.026810224
450.6,-0.020905119
450.7,-0.017385923
450.8,-0.021494503
450.9,-0.029230502
451,-0.029125461
451.1,-0.025069653
451.2,-0.019648782
451.3,-0.020185072
451.4,-0.027991206
451.5,-0.031924264
451.6,-0.028695894
451.7,-0.025320933
451.8,-0.028854288
451.9,-0.03396987
452,-0.031119405
452.1,-0.023169211
452.2,-0.024977282
452.3,-0.03430842
452.4,-0.033739416
452.5,-0.026490362
452.6,-0.030630578
452.7,-0.035226272
452.8,-0.029182875
452.9,-0.026487782
453,-0.03237072
453.1,-0.03590892
453.2,-0.034673213
453.3,-0.03113812
453.4,-0.034077729
453.5,-0.037434624
453.6,-0.037347255
453.7,-0.034745947
453.8,-0.029703293
453.9,-0.030542564
454,-0.03606833
454.1,-0.034691567
454.2,-0.031425554
454.3,-0.030364608
454.4,-0.037484787
454.5,-0.038800408
454.6,-0.039428941
454.7,-0.037169518
454.8,-0.035302086
454.9,-0.03605378
455,-0.033238746
455.1,-0.032769675
455.2,-0.031029721
455.3,-0.030633453
455.4,-0.030902183
455.5,-0.032642077
455.6,-0.03332535
455.7,-0.032787938
455.8,-0.033612262
455.9,-0.031945419
456,-0.032983638
456.1,-0.034491247
456.2,-0.035156353
456.3,-0.039209654
456.4,-0.039178426
456.5,-0.040881587
456.6,-0.041565011
456.7,-0.043896741
456.8,-0.042034718
456.9,-0.043054294
457,-0.044274978
457.1,-0.039471168
457.2,-0.036291386
457.3,-0.033239666
457.4,-0.03477786
457.5,-0.033740233
457.6,-0.035675018
457.7,-0.040392942
457.8,-0.040972888
457.9,-0.042999154
458,-0.04312744
458.1,-0.042840604
458.2,-0.038806541
458.3,-0.034820974
458.4,-0.036016667
458.5,-0.036968878
458.6,-0.040465784
458.7,-0.043267392
458.8,-0.044866687
458.9,-0.040369547
459,-0.036060409
459.1,-0.037524032
459.2,-0.037060687
459.3,-0.043333372
459.4,-0.04545853
459.5,-0.039833143
459.6,-0.034876834
459.7,-0.037737065
459.8,-0.043674917
459.9,-0.044329734
460,-0.039473141
460.1,-0.035145505
460.2,-0.039475811
460.3,-0.044358557
460.4,-0.043219573
460.5,-0.037679283
460.6,-0.038189326
460.7,-0.044839581
460.8,-0.042969811
460.9,-0.035654037
461,-0.040927376
461.1,-0.045883925
461.2,-0.040158142
461.3,-0.035183103
461.4,-0.040335173
461.5,-0.043839793
461.6,-0.046336582
461.7,-0.048491259
461.8,-0.044033514
461.9,-0.04287773
462,-0.038521991
462.1,-0.037097909
462.2,-0.042757466
462.3,-0.043987462
462.4,-0.04146295
462.5,-0.036709742
462.6,-0.040140168
462.7,-0.044680719
462.8,-0.045245148
462.9,-0.041823881
463,-0.038735107
463.1,-0.040269651
463.2,-0.035508029
463.3,-0.034619605
463.4,-0.036015666
463.5,-0.036968278
463.6,-0.037310546
463.7,-0.038475565
463.8,-0.041415932
463.9,-0.037875648
464,-0.038207489
464.1,-0.037098229
464.2,-0.037597123
464.3,-0.037061095
464.4,-0.03616416
464.5,-0.037827906
464.6,-0.035646808
464.7,-0.037217508
464.8,-0.037615677
464.9,-0.039640263
465,-0.040630207
465.1,-0.042691967
465.2,-0.044541608
465.3,-0.044366763
465.4,-0.046353992
465.5,-0.045051654
465.6,-0.042952714
465.7,-0.039956898
465.8,-0.037478243
465.9,-0.036182987
466,-0.035535352
466.1,-0.038649777
466.2,-0.040574087
466.3,-0.044410704
466.4,-0.044939833
466.5,-0.044671991
466.6,-0.040642307
466.7,-0.036083403
466.8,-0.036376204
466.9,-0.037273039
467,-0.041912857
467.1,-0.043644316
467.2,-0.044310742
467.3,-0.040051052
467.4,-0.034900536
467.5,-0.037160703
467.6,-0.040480176
467.7,-0.044123514
467.8,-0.042629427
467.9,-0.035355871
468,-0.036033477
468.1,-0.040691453
468.2,-0.044714895
468.3,-0.041521304
468.4,-0.03671352
468.5,-0.040137098
468.6,-0.042958646
468.7,-0.045418779
468.8,-0.036117225
468.9,-0.036643683
469,-0.04330606
469.1,-0.042878594
469.2,-0.036807927
469.3,-0.036986364
469.4,-0.043324479
469.5,-0.038010097
469.6,-0.033624948
469.7,-0.036225582
469.8,-0.040709166
469.9,-0.045859483
470,-0.042742821
470.1,-0.044235251
470.2,-0.041198218
470.3,-0.037268627
470.4,-0.033015037
470.5,-0.036760297
470.6,-0.044468792
470.7,-0.038086414
470.8,-0.035057286
470.9,-0.036319336
471,-0.04271272
471.1,-0.040836879
471.2,-0.038968134
471.3,-0.03885498
471.4,-0.034274041
471.5,-0.033685861
471.6,-0.03309439
471.7,-0.034774426
471.8,-0.035460284
471.9,-0.03635691
472,-0.038131284
472.1,-0.03595438
472.2,-0.037234605
472.3,-0.036470279
472.4,-0.035268498
472.5,-0.034620342
472.6,-0.032578695
472.7,-0.034450087
472.8,-0.03171999
472.9,-0.032389509
473,-0.031873802
473.1,-0.03069097
473.2,-0.031473943
473.3,-0.032103224
473.4,-0.0350034
473.5,-0.034620422
473.6,-0.035441185
473.7,-0.036929135
473.8,-0.038168778
473.9,-0.039389462
474,-0.038892922
474.1,-0.03999978
474.2,-0.034924142
474.3,-0.032292974
474.4,-0.028993037
474.5,-0.027353255
474.6,-0.030978655
474.7,-0.032084113
474.8,-0.036719881
474.9,-0.038740938
475,-0.038282652
475.1,-0.03366606
475.2,-0.030786402
475.3,-0.029184475
475.4,-0.02908936
475.5,-0.033667674
475.6,-0.035975155
475.7,-0.036966813
475.8,-0.032445799
475.9,-0.026990796
476,-0.0295092
476.1,-0.032274795
476.2,-0.037596388
476.3,-0.036222778
476.4,-0.027811244
476.5,-0.024969459
476.6,-0.029394509
476.7,-0.036566033
476.8,-0.033018623
476.9,-0.026743598
477,-0.026914938
477.1,-0.033246898
477.2,-0.034525223
477.3,-0.027430697
477.4,-0.026380984
477.5,-0.03149194
477.6,-0.032694115
477.7,-0.023025538
477.8,-0.02609417
477.9,-0.032349791
478,-0.031035196
478.1,-0.027773966
478.2,-0.023272927
478.3,-0.025274105
478.4,-0.021994905
478.5,-0.020335016
478.6,-0.023099469
478.7,-0.02958338
478.8,-0.030576904
478.9,-0.024037033
479,-0.02359619
479.1,-0.028744208
479.2,-0.02908936
479.3,-0.024227483
479.4,-0.018467585
479.5,-0.021534847
479.6,-0.022623075
479.7,-0.026112381
479.8,-0.02720069
479.9,-0.026686364
480,-0.026076022
480.1,-0.02546568
480.2,-0.027142985
480.3,-0.024112824
480.4,-0.021327834
480.5,-0.020296954
480.6,-0.020525195
480.7,-0.021402242
480.8,-0.020888096
480.9,-0.023422966
481,-0.022166566
481.1,-0.023499914
481.2,-0.023310279
481.3,-0.024720575
481.4,-0.021957811
481.5,-0.020049707
481.6,-0.021363584
481.7,-0.017743309
481.8,-0.016349103
481.9,-0.012841306
482,-0.01260986
482.1,-0.0120381
482.2,-0.011427758
482.3,-0.012818524
482.4,-0.0080552732
482.5,-0.01029983
482.6,-0.011617079
482.7,-0.014267047
482.8,-0.015870184
482.9,-0.013680008
483,-0.010952791
483.1,-0.0053478379
483.2,-0.0041229586
483.3,-0.0060657695
483.4,-0.0013420865
483.5,-0.0044430785
483.6,-0.004675293
483.7,-0.0041036595
483.8,0.002508748
483.9,0.0060979956
484,0.0034529892
484.1,-0.00045612992
484.2,-0.0055665492
484.3,-0.0044670331
484.4,0.010776677
484.5,0.017234107
484.6,0.015030517
484.7,0.0088546502
484.8,0.006161085
484.9,0.010006619
485,0.01713667
485.1,0.010744286
485.2,0.0062777285
485.3,0.0062916117
485.4,0.025456184
485.5,0.027043558
485.6,0.018776513
485.7,0.019070102
485.8,0.027414665
485.9,0.028264243
486,0.020854853
486.1,0.022063448
486.2,0.029608809
486.3,0.023829072
486.4,0.033400675
486.5,0.034367738
486.6,0.035530009
486.7,0.034465127
486.8,0.034101514
486.9,0.036081849
487,0.036789628
487.1,0.042827899
487.2,0.037238095
487.3,0.035685923
487.4,0.052176686
487.5,0.057878739
487.6,0.053049026
487.7,0.047270277
487.8,0.0511842
487.9,0.054047884
488,0.056508789
488.1,0.057807599
488.2,0.057314469
488.3,0.055847227
488.4,0.067174647
488.5,0.068813416
488.6,0.067729591
488.7,0.06736575
488.8,0.066774967
488.9,0.065879012
489,0.066677126
489.1,0.065593441
489.2,0.067514315
489.3,0.06936492
489.4,0.082905075
489.5,0.085824771
489.6,0.086247494
489.7,0.087409393
489.8,0.087773366
489.9,0.090363084
490,0.091396246
490.1,0.089456158
490.2,0.087891067
490.3,0.086079651
490.4,0.097669398
490.5,0.097617484
490.6,0.09755859
490.7,0.095845376
490.8,0.096013067
490.9,0.096603775
491,0.09864174
491.1,0.10334761
491.2,0.10394764
491.3,0.10311079
491.4,0.11047495
491.5,0.10813131
491.6,0.10764908
491.7,0.10962785
491.8,0.11718843
491.9,0.11598723
492,0.11301431
492.1,0.10882064
492.2,0.1076885
492.3,0.11305334
492.4,0.12284816
492.5,0.12549682
492.6,0.120211
492.7,0.11783823
492.8,0.11912748
492.9,0.12664769
493,0.12516252
493.1,0.11931561
493.2,0.11834998
493.3,0.11859595
493.4,0.13117461
493.5,0.13118716
493.6,0.12484872
493.7,0.12213078
493.8,0.12454133
493.9,0.13156908
494,0.12690619
494.1,0.12284008
494.2,0.12657859
494.3,0.13256333
494.4,0.12525346
494.5,0.11901153
494.6,0.12717713
494.7,0.1306248
494.8,0.12911052
494.9,0.12613798
495,0.12565461
495.1,0.12677624
495.2,0.12771154
495.3,0.13090984
495.4,0.11999937
495.5,0.11580198
495.6,0.12012943
495.7,0.12501217
495.8,0.11933761
495.9,0.11407031
496,0.11886877
496.1,0.12350587
496.2,0.12437438
496.3,0.12384343
496.4,0.11125017
496.5,0.10524049
496.6,0.1037416
496.7,0.10480328
496.8,0.10374163
496.9,0.10423272
497,0.10455771
497.1,0.10286597
497.2,0.10445821
497.3,0.10343651
497.4,0.091090401
497.5,0.088808058
497.6,0.087567453
497.7,0.08748779
497.8,0.085491025
497.9,0.087633549
498,0.086651996
498.1,0.088854186
498.2,0.08901367
498.3,0.091295531
498.4,0.076623213
498.5,0.07387459
498.6,0.077462747
498.7,0.078007381
498.8,0.078597772
498.9,0.077496861
499,0.076561375
499.1,0.07393466
499.2,0.069762134
499.3,0.070052803
499.4,0.050985167
499.5,0.049646
499.6,0.049931175
499.7,0.055084347
499.8,0.057725712
499.9,0.056174735
500,0.056625017
500.1,0.053243117
500.2,0.051291997
500.3,0.047750053
500.4,0.031826618
500.5,0.034431969
500.6,0.03469238
500.7,0.036118062
500.8,0.033366936
500.9,0.029459839
501,0.02748847
501.1,0.032785443
501.2,0.036873015
501.3,0.034567782
501.4,0.015570073
501.5,0.0076882098
501.6,0.011503065
501.7,0.017506118
501.8,0.013631334
501.9,0.0090537557
502,0.0044761795
502.1,0.013867528
502.2,0.016261242
502.3,0.011250536
502.4,-0.0079258253
502.5,-0.0046919034
502.6,-9.4215274e-05
502.7,-0.008059108
502.8,-0.0094977341
502.9,-0.0038571431
503,-0.0014592807
503.1,-0.004738841
503.2,-0.007545794
503.3,-0.0082971147
503.4,-0.018598414
503.5,-0.017898608
503.6,-0.015232671
503.7,-0.013341168
503.8,-0.020060502
503.9,-0.021969472
504,-0.015515219
504.1,-0.014766266
504.2,-0.019306034
504.3,-0.021623854
504.4,-0.024615014
504.5,-0.022822002
504.6,-0.021540743
504.7,-0.020890009
504.8,-0.022559438
504.9,-0.024960408
505,-0.027971713
505.1,-0.027888866
505.2,-0.028723521
505.3,-0.031348747
505.4,-0.034095291
505.5,-0.034847236
505.6,-0.036027457
505.7,-0.035538529
505.8,-0.034073389
505.9,-0.034826957
506,-0.037167087
506.1,-0.034764821
506.2,-0.033727769
506.3,-0.033097167
506.4,-0.036190625
506.5,-0.034989058
506.6,-0.032893391
506.7,-0.034175941
506.8,-0.031428427
506.9,-0.030940698
507,-0.031775065
507.1,-0.032690573
507.2,-0.034175841
507.3,-0.035416834
507.4,-0.044044087
507.5,-0.043513867
507.6,-0.044856921
507.7,-0.044103929
507.8,-0.04176415
507.9,-0.038753078
508,-0.035416519
508.1,-0.036901915
508.2,-0.035030078
508.3,-0.038875347
508.4,-0.045711201
508.5,-0.048172968
508.6,-0.048600254
508.7,-0.044063547
508.8,-0.0414593
508.9,-0.037593882
509,-0.041316355
509.1,-0.045873563
509.2,-0.047603181
509.3,-0.047135498
509.4,-0.043392482
509.5,-0.043697006
509.6,-0.043168232
509.7,-0.050816395
509.8,-0.051082414
509.9,-0.045081884
510,-0.041236152
510.1,-0.045832131
510.2,-0.051020053
510.3,-0.049373927
510.4,-0.044390243
510.5,-0.046320925
510.6,-0.052748652
510.7,-0.05319824
510.8,-0.044941012
510.9,-0.046910699
511,-0.051935029
511.1,-0.052567434
511.2,-0.044615846
511.3,-0.047174798
511.4,-0.05537172
511.5,-0.057083642
511.6,-0.056026724
511.7,-0.055660129
511.8,-0.056493728
511.9,-0.053708299
512,-0.051510633
512.1,-0.049089747
512.2,-0.051487861
512.3,-0.054519081
512.4,-0.052162111
512.5,-0.04884624
512.6,-0.051751866
512.7,-0.057386002
512.8,-0.058914485
512.9,-0.054442216
513,-0.051267329
513.1,-0.049354175
513.2,-0.04837705
513.3,-0.04831543
513.4,-0.050592457
513.5,-0.05531082
513.6,-0.053362688
513.7,-0.05462132
513.8,-0.054154898
513.9,-0.054967596
514,-0.054460094
514.1,-0.05441895
514.2,-0.055272731
514.3,-0.052203963
514.4,-0.054538829
514.5,-0.052447446
514.6,-0.051713552
514.7,-0.05167236
514.8,-0.051387794
514.9,-0.054497433
515,-0.052732174
515.1,-0.054864372
515.2,-0.05616752
515.3,-0.05767276
515.4,-0.061190455
515.5,-0.062007076
515.6,-0.065178275
515.7,-0.060852699
515.8,-0.062514182
515.9,-0.05839077
516,-0.055804865
516.1,-0.053648012
516.2,-0.0532189
516.3,-0.056896898
516.4,-0.057734544
516.5,-0.061758932
516.6,-0.064608836
516.7,-0.06422593
516.8,-0.062193128
516.9,-0.056927563
517,-0.05513276
517.1,-0.056167216
517.2,-0.05937923
517.3,-0.062167184
517.4,-0.066905002
517.5,-0.063253838
517.6,-0.057843588
517.7,-0.05718625
517.8,-0.059441138
517.9,-0.064158101
518,-0.065911961
518.1,-0.061180152
518.2,-0.05684554
518.3,-0.057692904
518.4,-0.066593141
518.5,-0.070364988
518.6,-0.064051608
518.7,-0.0595924
518.8,-0.06498999
518.9,-0.069671389
519,-0.063726025
519.1,-0.057865445
519.2,-0.062305429
519.3,-0.068915311
519.4,-0.064253575
519.5,-0.059898019
519.6,-0.067285186
519.7,-0.06955293
519.8,-0.068824622
519.9,-0.065634159
520,-0.064836544
520.1,-0.06621672
520.2,-0.069164359
520.3,-0.070509964
520.4,-0.064906311
520.5,-0.063921055
520.6,-0.06899751
520.7,-0.0705099
520.8,-0.065475293
520.9,-0.063962783
521,-0.068997222
521.1,-0.07079416
521.2,-0.0720357
521.3,-0.068707399
521.4,-0.067604104
521.5,-0.066972894
521.6,-0.065509651
521.7,-0.067111049
521.8,-0.065246289
521.9,-0.065952956
522,-0.066299908
522.1,-0.0663208
522.2,-0.06660508
522.3,-0.066341704
522.4,-0.069732013
522.5,-0.068277332
522.6,-0.069288896
522.7,-0.067951281
522.8,-0.067562424
522.9,-0.0675415
523,-0.066120281
523.1,-0.069142262
523.2,-0.068519851
523.3,-0.069593954
523.4,-0.073088462
523.5,-0.075613633
523.6,-0.076633911
523.7,-0.07726521
523.8,-0.080433455
523.9,-0.080095646
524,-0.08005371
524.1,-0.078632711
524.2,-0.075970071
524.3,-0.07237095
524.4,-0.072687514
524.5,-0.074150409
524.6,-0.074539554
524.7,-0.076549779
524.8,-0.078970147
524.9,-0.081411524
525,-0.083000409
525.1,-0.08083219
525.2,-0.078674971
525.3,-0.074549708
525.4,-0.076812697
525.5,-0.078990955
525.6,-0.083968555
525.7,-0.086599258
525.8,-0.085631057
525.9,-0.080716709
526,-0.076665279
526.1,-0.079232798
526.2,-0.083420977
526.3,-0.086272822
526.4,-0.089019366
526.5,-0.081538189
526.6,-0.081821541
526.7,-0.086714387
526.8,-0.091618222
526.9,-0.087694253
527,-0.080844011
527.1,-0.084620077
527.2,-0.089197656
527.3,-0.090934519
527.4,-0.084790551
527.5,-0.087166808
527.6,-0.093343179
527.7,-0.094638789
527.8,-0.087032755
527.9,-0.08816669
528,-0.093690287
528.1,-0.095796033
528.2,-0.094502671
528.3,-0.091556653
528.4,-0.096457711
528.5,-0.10081467
528.6,-0.099122701
528.7,-0.095566423
528.8,-0.090200296
528.9,-0.094931472
529,-0.098436535
529.1,-0.094693438
529.2,-0.092693001
529.3,-0.091145961
529.4,-0.10211556
529.5,-0.10436184
529.6,-0.10304788
529.7,-0.098966235
529.8,-0.096397664
529.9,-0.099067707
530,-0.095304293
530.1,-0.095291283
530.2,-0.095028541
530.3,-0.094723374
530.4,-0.098961365
530.5,-0.099847676
530.6,-0.10159378
530.7,-0.10001758
530.8,-0.10074196
530.9,-0.099669956
531,-0.099868887
531.1,-0.09989014
531.2,-0.09989014
531.3,-0.10272926
531.4,-0.10663271
531.5,-0.10974818
531.6,-0.11052874
531.7,-0.11113904
531.8,-0.11260108
531.9,-0.11384305
532,-0.11506373
532.1,-0.11486509
532.2,-0.1134244
532.3,-0.11047915
532.4,-0.11111768
532.5,-0.11146549
532.6,-0.11006748
532.7,-0.11166407
532.8,-0.11264353
532.9,-0.11582988
533,-0.116916
533.1,-0.11896685
533.2,-0.12081925
533.3,-0.11697362
533.4,-0.11752626
533.5,-0.11560356
533.6,-0.11517026
533.7,-0.11798709
533.8,-0.12189026
533.9,-0.12585751
534,-0.12414861
534.1,-0.11945822
534.2,-0.11457549
534.3,-0.11536856
534.4,-0.12311632
534.5,-0.12795061
534.6,-0.13082553
534.7,-0.12165351
534.8,-0.11952842
534.9,-0.12339409
535,-0.12709904
535.1,-0.12905851
535.2,-0.12237689
535.3,-0.12413281
535.4,-0.12941169
535.5,-0.13263478
535.6,-0.12632313
535.7,-0.12157401
535.8,-0.12749452
535.9,-0.13193852
536,-0.12911778
536.1,-0.12320743
536.2,-0.12845259
536.3,-0.13143522
536.4,-0.12879138
536.5,-0.12517227
536.6,-0.12377971
536.7,-0.12624707
536.8,-0.12558935
536.9,-0.12949656
537,-0.13178315
537.1,-0.13023148
537.2,-0.1249964
537.3,-0.12744606
537.4,-0.1341855
537.5,-0.1301416
537.6,-0.12582613
537.7,-0.12382293
537.8,-0.13021783
537.9,-0.13326574
538,-0.1343104
538.1,-0.13465866
538.2,-0.13099293
538.3,-0.12929472
538.4,-0.12720164
538.5,-0.12648351
538.6,-0.12502238
538.7,-0.12576542
538.8,-0.1258301
538.9,-0.12327762
539,-0.12336713
539.1,-0.12423947
539.2,-0.1257222
539.3,-0.12611371
539.4,-0.12415012
539.5,-0.12513333
539.6,-0.12493619
539.7,-0.1260489
539.8,-0.12755308
539.9,-0.12851187
540,-0.13112869
540.1,-0.1313232
540.2,-0.1313232
540.3,-0.12820417
540.4,-0.1239966
540.5,-0.12000782
540.6,-0.11915948
540.7,-0.11854918
540.8,-0.1159541
540.9,-0.11746041
541,-0.11787385
541.1,-0.12101418
541.2,-0.12267
541.3,-0.12561345
541.4,-0.12469607
541.5,-0.11950631
541.6,-0.11628126
541.7,-0.11266247
541.8,-0.11126834
541.9,-0.11259906
542,-0.11554237
542.1,-0.12256278
542.2,-0.12138261
542.3,-0.11955162
542.4,-0.10779925
542.5,-0.10634223
542.6,-0.10771612
542.7,-0.11150963
542.8,-0.11831134
542.9,-0.1128586
543,-0.10730038
543.1,-0.10577545
543.2,-0.11050691
543.3,-0.11456112
543.4,-0.10804147
543.5,-0.1021345
543.6,-0.10030408
543.7,-0.10756412
543.8,-0.10756303
543.9,-0.10156794
544,-0.099977227
544.1,-0.1047079
544.2,-0.11046266
544.3,-0.10067439
544.4,-0.095922721
544.5,-0.10100194
544.6,-0.10283292
544.7,-0.095857516
544.8,-0.093328902
544.9,-0.094593107
545,-0.094418783
545.1,-0.094113616
545.2,-0.09437515
545.3,-0.098080539
545.4,-0.096097479
545.5,-0.092522732
545.6,-0.08886067
545.7,-0.090865315
545.8,-0.095856671
545.9,-0.093111426
546,-0.088621249
546.1,-0.0874435
546.2,-0.088227878
546.3,-0.093676371
546.4,-0.090692114
546.5,-0.089579778
546.6,-0.089797463
546.7,-0.088119564
546.8,-0.087138404
546.9,-0.086789468
547,-0.088467274
547.1,-0.08689896
547.2,-0.08705085
547.3,-0.086789484
547.4,-0.082801842
547.5,-0.083344902
547.6,-0.082844123
547.7,-0.084499825
547.8,-0.084914596
547.9,-0.08493652
548,-0.08493652
548.1,-0.084653286
548.2,-0.086330756
548.3,-0.083630087
548.4,-0.078312557
548.5,-0.07480203
548.6,-0.073144454
548.7,-0.071618594
548.8,-0.069526313
548.9,-0.073337458
549,-0.07364502
549.1,-0.07534421
549.2,-0.077458435
549.3,-0.079311451
549.4,-0.076611488
549.5,-0.074975684
549.6,-0.075998443
549.7,-0.069856577
549.8,-0.067107188
549.9,-0.066647988
550,-0.06974077
550.1,-0.071398706
550.2,-0.074623492
550.3,-0.078263533
550.4,-0.072015451
550.5,-0.067827926
550.6,-0.063011278
550.7,-0.064640635
550.8,-0.066493711
550.9,-0.071722262
551,-0.074667245
551.1,-0.067787749
551.2,-0.063838949
551.3,-0.064989776
551.4,-0.066798738
551.5,-0.069195977
551.6,-0.067107765
551.7,-0.062401632
551.8,-0.064313071
551.9,-0.070151484
552,-0.071442511
552.1,-0.064148737
552.2,-0.059894241
552.3,-0.066117569
552.4,-0.069739713
552.5,-0.062057149
552.6,-0.059173515
552.7,-0.064374625
552.8,-0.066776276
552.9,-0.059288888
553,-0.057276194
553.1,-0.063109347
553.2,-0.064423327
553.3,-0.066187931
553.4,-0.063773559
553.5,-0.060743988
553.6,-0.058258305
553.7,-0.055816936
553.8,-0.062997934
553.9,-0.064423243
554,-0.059112694
554.1,-0.055861419
554.2,-0.062148531
554.3,-0.066337577
554.4,-0.062381173
554.5,-0.059784473
554.6,-0.056494165
554.7,-0.055118103
554.8,-0.05559524
554.9,-0.056205582
555,-0.060777404
555.1,-0.06028394
555.2,-0.061915015
555.3,-0.060916539
555.4,-0.060544689
555.5,-0.060239522
555.6,-0.059934347
555.7,-0.061609715
555.8,-0.058913858
555.9,-0.05869141
556,-0.056428023
556.1,-0.055118327
556.2,-0.054463472
556.3,-0.05385312
556.4,-0.055223125
556.5,-0.052788346
556.6,-0.053436589
556.7,-0.054352107
556.8,-0.056116291
556.9,-0.056815772
557,-0.059123416
557.1,-0.062696307
557.2,-0.061832364
557.3,-0.06287465
557.4,-0.060983802
557.5,-0.0588476
557.6,-0.054448524
557.7,-0.052982353
557.8,-0.053741616
557.9,-0.052960056
558,-0.054307285
558.1,-0.058378693
558.2,-0.060671253
558.3,-0.061676126
558.4,-0.059763373
558.5,-0.057909997
558.6,-0.051553863
558.7,-0.051627638
558.8,-0.054783285
558.9,-0.059554207
559,-0.061891729
559.1,-0.060068749
559.2,-0.056518572
559.3,-0.051725349
559.4,-0.054760632
559.5,-0.059271036
559.6,-0.062151947
559.7,-0.057263568
559.8,-0.051770479
559.9,-0.055325924
560,-0.059032804
560.1,-0.062412103
560.2,-0.055024316
560.3,-0.05272244
560.4,-0.05824283
560.5,-0.061518831
560.6,-0.057219342
560.7,-0.052619325
560.8,-0.05793733
560.9,-0.063475308
561,-0.055114993
561.1,-0.054701663
561.2,-0.059812991
561.3,-0.062196265
561.4,-0.056699381
561.5,-0.054553788
561.6,-0.053853545
561.7,-0.054373987
561.8,-0.05498433
561.9,-0.057008107
562,-0.061688452
562.1,-0.060069589
562.2,-0.053975942
562.3,-0.05519944
562.4,-0.062401144
562.5,-0.062398546
562.6,-0.055287046
562.7,-0.054441471
562.8,-0.05554955
562.9,-0.061009938
563,-0.062003274
563.1,-0.063461535
563.2,-0.063008952
563.3,-0.059854926
563.4,-0.059889561
563.5,-0.059346866
563.6,-0.059019137
563.7,-0.057866124
563.8,-0.05777588
563.9,-0.060319338
564,-0.057979038
564.1,-0.058623679
564.2,-0.059256598
564.3,-0.06043212
564.4,-0.061087632
564.5,-0.062263147
564.6,-0.0651793
564.7,-0.064274974
564.8,-0.06531485
564.9,-0.065687841
565,-0.066275574
565.1,-0.063212658
565.2,-0.060703429
565.3,-0.061935214
565.4,-0.058657779
565.5,-0.05838623
565.6,-0.056691002
565.7,-0.059663058
565.8,-0.05991211
565.9,-0.061324744
566,-0.066240877
566.1,-0.066908493
566.2,-0.067778696
566.3,-0.066434126
566.4,-0.06293072
566.5,-0.059551164
566.6,-0.059019257
566.7,-0.06153903
566.8,-0.062873129
566.9,-0.067201163
567,-0.068106473
567.1,-0.067586895
567.2,-0.063304387
567.3,-0.058726808
567.4,-0.063188164
567.5,-0.06442161
567.6,-0.069291539
567.7,-0.069960189
567.8,-0.066593502
567.9,-0.061519206
568,-0.061697694
568.1,-0.067674379
568.2,-0.070976199
568.3,-0.068661736
568.4,-0.063090924
568.5,-0.066330188
568.6,-0.073686441
568.7,-0.074820198
568.8,-0.068652694
568.9,-0.064198159
569,-0.069245039
569.1,-0.073066514
569.2,-0.066844767
569.3,-0.065191241
569.4,-0.071594989
569.5,-0.076354882
569.6,-0.068225417
569.7,-0.065282509
569.8,-0.066794319
569.9,-0.070884281
570,-0.074874328
570.1,-0.070653165
570.2,-0.068593958
570.3,-0.066480577
570.4,-0.071120693
570.5,-0.076308615
570.6,-0.074438068
570.7,-0.07199669
570.8,-0.073225614
570.9,-0.078139393
571,-0.077398543
571.1,-0.073354671
571.2,-0.071058469
571.3,-0.068922267
571.4,-0.074972947
571.5,-0.075193773
571.6,-0.076582394
571.7,-0.076979069
571.8,-0.078131118
571.9,-0.079069513
572,-0.07998503
572.1,-0.081747386
572.2,-0.080191118
572.3,-0.078924631
572.4,-0.080526605
572.5,-0.080099536
572.6,-0.080335972
572.7,-0.078665358
572.8,-0.07909233
572.9,-0.077444705
573,-0.0764604
573.1,-0.075262649
573.2,-0.076017606
573.3,-0.077779809
573.4,-0.082433101
573.5,-0.086751404
573.6,-0.085661666
573.7,-0.087522381
573.8,-0.089658583
573.9,-0.090665953
574,-0.089323847
574.1,-0.088362391
574.2,-0.086035901
574.3,-0.080772625
574.4,-0.083745128
574.5,-0.08571409
574.6,-0.086980761
574.7,-0.089612327
574.8,-0.093205386
574.9,-0.095174444
575,-0.09446601
575.1,-0.090728915
575.2,-0.08619737
575.3,-0.085005596
575.4,-0.091990186
575.5,-0.0951052
575.6,-0.10039103
575.7,-0.099394999
575.8,-0.09561209
575.9,-0.089669967
576,-0.091465963
576.1,-0.096164282
576.2,-0.099636465
576.3,-0.099325921
576.4,-0.097587147
576.5,-0.09744873
576.6,-0.10026973
576.7,-0.10586026
576.8,-0.10460631
576.9,-0.096005183
577,-0.097569163
577.1,-0.10367756
577.2,-0.1047267
577.3,-0.097157042
577.4,-0.10273869
577.5,-0.11199099
577.6,-0.10960489
577.7,-0.10201716
577.8,-0.10508267
577.9,-0.11102421
578,-0.10866643
578.1,-0.10392241
578.2,-0.10383426
578.3,-0.10188322
578.4,-0.10707966
578.5,-0.10836563
578.6,-0.11266534
578.7,-0.1166789
578.8,-0.11359588
578.9,-0.11021577
579,-0.11024292
579.1,-0.11731606
579.2,-0.11451158
579.3,-0.11084952
579.4,-0.11254518
579.5,-0.11496335
579.6,-0.12107045
579.7,-0.1209937
579.8,-0.12292106
579.9,-0.1230835
580,-0.12167367
580.1,-0.11958392
580.2,-0.11998526
580.3,-0.12200542
580.4,-0.12442356
580.5,-0.12573717
580.6,-0.12611206
580.7,-0.1261353
580.8,-0.12754488
580.9,-0.12596959
581,-0.12864927
581.1,-0.12803607
581.2,-0.12909395
581.3,-0.12862323
581.4,-0.13167764
581.5,-0.13136975
581.6,-0.1276586
581.7,-0.12848357
581.8,-0.1246302
581.9,-0.12374038
582,-0.12341199
582.1,-0.12395241
582.2,-0.12540839
582.3,-0.12608869
582.4,-0.13318187
582.5,-0.1337646
582.6,-0.13658322
582.7,-0.13653452
582.8,-0.13482015
582.9,-0.13045245
583,-0.127566
583.1,-0.12707414
583.2,-0.12789628
583.3,-0.13134825
583.4,-0.13641946
583.5,-0.13850738
583.6,-0.13836566
583.7,-0.13298777
583.8,-0.13057126
583.9,-0.13012587
584,-0.13263874
584.1,-0.13679431
584.2,-0.13796696
584.3,-0.13550097
584.4,-0.12880946
584.5,-0.12911682
584.6,-0.13397724
584.7,-0.13860158
584.8,-0.13613495
584.9,-0.12913853
585,-0.13195784
585.1,-0.13477464
585.2,-0.14005692
585.3,-0.13597051
585.4,-0.12939725
585.5,-0.13169926
585.6,-0.1364414
585.7,-0.13540771
585.8,-0.12796558
585.9,-0.13242701
586,-0.13622976
586.1,-0.13003172
586.2,-0.12639337
586.3,-0.13261459
586.4,-0.13512622
586.5,-0.13219181
586.6,-0.1319336
586.7,-0.13108854
586.8,-0.13158143
586.9,-0.13134669
587,-0.12822473
587.1,-0.12655789
587.2,-0.1261588
587.3,-0.13261367
587.4,-0.12611264
587.5,-0.12073663
587.6,-0.11808364
587.7,-0.12296531
587.8,-0.12902169
587.9,-0.12752071
588,-0.12763757
588.1,-0.125408
588.2,-0.12324829
588.3,-0.12195698
588.4,-0.11707514
588.5,-0.1161116
588.6,-0.11437475
588.7,-0.11395176
588.8,-0.11336503
588.9,-0.11416269
589,-0.1142334
589.1,-0.11507817
589.2,-0.11712012
589.3,-0.11700359
589.4,-0.11162981
589.5,-0.1111816
589.6,-0.11399742
589.7,-0.114515
589.8,-0.11482019
589.9,-0.11597006
590,-0.11353042
590.1,-0.11191009
590.2,-0.10785021
590.3,-0.1063933
590.4,-0.10038636
590.5,-0.097356254
590.6,-0.099114325
590.7,-0.099561319
590.8,-0.10127413
590.9,-0.1036682
591,-0.10582812
591.1,-0.11021644
591.2,-0.1069116
591.3,-0.10378886
591.4,-0.092855015
591.5,-0.089422044
591.6,-0.090616471
591.7,-0.094112789
591.8,-0.099463797
591.9,-0.09960865
592,-0.099866446
592.1,-0.093134666
592.2,-0.090032655
592.3,-0.092071095
592.4,-0.089727547
592.5,-0.094861939
592.6,-0.092779379
592.7,-0.087499742
592.8,-0.082006653
592.9,-0.086645615
593,-0.091012938
593.1,-0.093596718
593.2,-0.089846544
593.3,-0.083041272
593.4,-0.08221369
593.5,-0.08444132
593.6,-0.083505672
593.7,-0.07693812
593.8,-0.079487116
593.9,-0.088190717
594,-0.084682777
594.1,-0.076728429
594.2,-0.079181761
594.3,-0.086478106
594.4,-0.076380082
594.5,-0.071536723
594.6,-0.078800819
594.7,-0.080006107
594.8,-0.081460561
594.9,-0.077921828
595,-0.077330943
595.1,-0.079276635
595.2,-0.079724718
595.3,-0.080311239
595.4,-0.070511774
595.5,-0.067989682
595.6,-0.073473443
595.7,-0.073387524
595.8,-0.068838563
595.9,-0.067050399
596,-0.071713625
596.1,-0.074651
596.2,-0.074303094
596.3,-0.073130133
596.4,-0.065720715
596.5,-0.064537498
596.6,-0.063083259
596.7,-0.062401284
596.8,-0.060947069
596.9,-0.061671491
597,-0.06174316
597.1,-0.06174316
597.2,-0.062586984
597.3,-0.061252339
597.4,-0.058882688
597.5,-0.057566356
597.6,-0.058595738
597.7,-0.059535165
597.8,-0.05960693
597.9,-0.062138151
598,-0.061509792
598.1,-0.063687888
598.2,-0.06387939
598.3,-0.066129233
598.4,-0.064352219
598.5,-0.063903344
598.6,-0.066129137
598.7,-0.062946233
598.8,-0.06125264
598.9,-0.058320749
599,-0.055550235
599.1,-0.054209681
599.2,-0.055800929
599.3,-0.059037915
599.4,-0.056208709
599.5,-0.059600189
599.6,-0.061599173
599.7,-0.061461991
599.8,-0.059750966
599.9,-0.055951778
600,-0.05423384
600.1,-0.052145665
600.2,-0.056476
600.3,-0.059671851
600.4,-0.0604744
600.5,-0.05911675
600.6,-0.054779518
600.7,-0.052169876
600.8,-0.050853023
600.9,-0.054973722
601,-0.05814569
601.1,-0.060354054
601.2,-0.0532135
601.3,-0.04977679
601.4,-0.052909401
601.5,-0.057133665
601.6,-0.058595098
601.7,-0.050539687
601.8,-0.048998038
601.9,-0.055390751
602,-0.059879974
602.1,-0.05600112
602.2,-0.05001817
602.3,-0.054314318
602.4,-0.057815841
602.5,-0.053021941
602.6,-0.047809906
602.7,-0.052739922
602.8,-0.057132936
602.9,-0.049882469
603,-0.048106786
603.1,-0.050539598
603.2,-0.052443038
603.3,-0.05399304
603.4,-0.05158454
603.5,-0.050524122
603.6,-0.048203514
603.7,-0.049134311
603.8,-0.054570146
603.9,-0.05418628
604,-0.04849373
604.1,-0.047448256
604.2,-0.055267724
604.3,-0.054820864
604.4,-0.05275722
604.5,-0.049216108
604.6,-0.046116
604.7,-0.046435975
604.8,-0.046765344
604.9,-0.04959921
605,-0.050684198
605.1,-0.051880668
605.2,-0.052820404
605.3,-0.052612116
605.4,-0.05371167
605.5,-0.05240388
605.6,-0.053125526
605.7,-0.051231704
605.8,-0.050500152
605.9,-0.04932796
606,-0.048107267
606.1,-0.048572093
606.2,-0.046935123
606.3,-0.046508646
606.4,-0.045360751
606.5,-0.04526367
606.6,-0.044140082
606.7,-0.046851909
606.8,-0.04990362
606.9,-0.05014648
607,-0.052112652
607.1,-0.052844473
607.2,-0.05429744
607.3,-0.05441895
607.4,-0.051891151
607.5,-0.05167236
607.6,-0.047178639
607.7,-0.044823575
607.8,-0.044372466
607.9,-0.047156599
608,-0.048804109
608.1,-0.050891643
608.2,-0.055836184
608.3,-0.054003359
608.4,-0.05212364
608.5,-0.046641928
608.6,-0.044775111
608.7,-0.046057389
608.8,-0.048425681
608.9,-0.053955918
609,-0.05441895
609.1,-0.050768576
609.2,-0.045397378
609.3,-0.0449585
609.4,-0.048327928
609.5,-0.053674676
609.6,-0.056079213
609.7,-0.047265248
609.8,-0.045080531
609.9,-0.047204619
610,-0.053295893
610.1,-0.052124048
610.2,-0.046362463
610.3,-0.046997025
610.4,-0.051025168
610.5,-0.05473609
610.6,-0.047449381
610.7,-0.045385881
610.8,-0.050316809
610.9,-0.053002639
611,-0.046741646
611.1,-0.046740634
611.2,-0.054088104
611.3,-0.053881989
611.4,-0.047913774
611.5,-0.045996391
611.6,-0.045031934
611.7,-0.0449585
611.8,-0.046361949
611.9,-0.049571918
612,-0.054332213
612.1,-0.05163667
612.2,-0.048279775
612.3,-0.047729586
612.4,-0.055002385
612.5,-0.052552367
612.6,-0.048634166
612.7,-0.046070198
612.8,-0.046154673
612.9,-0.054037274
613,-0.054162838
613.1,-0.055797591
613.2,-0.05341912
613.3,-0.052356349
613.4,-0.05172146
613.5,-0.04970801
613.6,-0.052622929
613.7,-0.049806315
613.8,-0.050377961
613.9,-0.049609841
614,-0.050097332
614.1,-0.050427081
614.2,-0.050732257
614.3,-0.054123915
614.4,-0.052735432
614.5,-0.05455196
614.6,-0.055285274
614.7,-0.055053902
614.8,-0.054468162
614.9,-0.056102339
615,-0.058775052
615.1,-0.055910451
615.2,-0.054236881
615.3,-0.052149924
615.4,-0.050013722
615.5,-0.048158056
615.6,-0.046888103
615.7,-0.049033821
615.8,-0.048389369
615.9,-0.049998579
616,-0.05211013
616.1,-0.054526853
616.2,-0.056126688
616.3,-0.05625
616.4,-0.05625
616.5,-0.050639966
616.6,-0.047902506
616.7,-0.048266066
616.8,-0.050559349
616.9,-0.054403146
617,-0.057809413
617.1,-0.058642013
617.2,-0.053081937
617.3,-0.048941792
617.4,-0.048340141
617.5,-0.051680968
617.6,-0.057025771
617.7,-0.05859252
617.8,-0.055886913
617.9,-0.048908958
618,-0.050558965
618.1,-0.053561207
618.2,-0.058295532
618.3,-0.055045823
618.4,-0.049956886
618.5,-0.054303296
618.6,-0.059771639
618.7,-0.061058524
618.8,-0.053000934
618.9,-0.05200231
619,-0.058146374
619.1,-0.060093398
619.2,-0.053487847
619.3,-0.050930344
619.4,-0.059168399
619.5,-0.059631725
619.6,-0.052877871
619.7,-0.054525701
619.8,-0.056125968
619.9,-0.059334016
620,-0.057644401
620.1,-0.056909987
620.2,-0.053776466
620.3,-0.052101672
620.4,-0.058145141
620.5,-0.062616189
620.6,-0.059319479
620.7,-0.05310958
620.8,-0.05567151
620.9,-0.060149704
621,-0.061083101
621.1,-0.060852498
621.2,-0.055781994
621.3,-0.053652618
621.4,-0.054344339
621.5,-0.056381059
621.6,-0.057956659
621.7,-0.060043112
621.8,-0.063580754
621.9,-0.062197682
622,-0.062889187
622.1,-0.062123035
622.2,-0.062608885
622.3,-0.06265869
622.4,-0.063499488
622.5,-0.065255784
622.6,-0.062322442
622.7,-0.060927329
622.8,-0.059146139
622.9,-0.058436091
623,-0.057265268
623.1,-0.056605057
623.2,-0.058516813
623.3,-0.055608881
623.4,-0.059537853
623.5,-0.061873659
623.6,-0.063169206
623.7,-0.064950325
623.8,-0.066220934
623.9,-0.069403055
624,-0.067996526
624.1,-0.068967466
624.2,-0.067106027
624.3,-0.062728317
624.4,-0.062073331
624.5,-0.061207794
624.6,-0.063654404
624.7,-0.063599222
624.8,-0.067216416
624.9,-0.071183653
625,-0.070948469
625.1,-0.070338127
625.2,-0.064124715
625.3,-0.06273377
625.4,-0.065460145
625.5,-0.069352282
625.6,-0.071918832
625.7,-0.074920475
625.8,-0.072089472
625.9,-0.06649158
626,-0.06601562
626.1,-0.069377028
626.2,-0.073879432
626.3,-0.074535483
626.4,-0.071199286
626.5,-0.069497933
626.6,-0.071053139
626.7,-0.077645761
626.8,-0.077662474
626.9,-0.070330084
627,-0.069397654
627.1,-0.075814334
627.2,-0.079752479
627.3,-0.070251289
627.4,-0.074133671
627.5,-0.079881714
627.6,-0.082599342
627.7,-0.074118639
627.8,-0.075300184
627.9,-0.083877433
628,-0.082391017
628.1,-0.077429306
628.2,-0.073921588
628.3,-0.073364987
628.4,-0.077260192
628.5,-0.080412514
628.6,-0.086824441
628.7,-0.08625788
628.8,-0.082797119
628.9,-0.078295039
629,-0.083237503
629.1,-0.086795786
629.2,-0.082312873
629.3,-0.08020483
629.4,-0.082293595
629.5,-0.086134871
629.6,-0.09038208
629.7,-0.091574782
629.8,-0.09081048
629.9,-0.088495144
630,-0.091652995
630.1,-0.088316122
630.2,-0.088548185
630.3,-0.088038733
630.4,-0.0924674
630.5,-0.093151035
630.6,-0.092616397
630.7,-0.095645181
630.8,-0.094803136
630.9,-0.095261999
631,-0.096152266
631.1,-0.096787863
631.2,-0.095998638
631.3,-0.097322397
631.4,-0.10556595
631.5,-0.10461944
631.6,-0.10474763
631.7,-0.10365333
631.8,-0.10019358
631.9,-0.097091287
632,-0.096558495
632.1,-0.097092953
632.2,-0.095464316
632.3,-0.097551456
632.4,-0.10391096
632.5,-0.10782612
632.6,-0.10924933
632.7,-0.11242895
632.8,-0.11298737
632.9,-0.11021421
633,-0.10716254
633.1,-0.10243182
633.2,-0.1020264
633.3,-0.10538434
633.4,-0.11436303
633.5,-0.11962603
633.6,-0.12087122
633.7,-0.11730972
633.8,-0.11054434
633.9,-0.10884168
634,-0.11405648
634.1,-0.11677697
634.2,-0.12089705
634.3,-0.11733541
634.4,-0.11809914
634.5,-0.1179209
634.6,-0.12181241
634.7,-0.12832295
634.8,-0.12552458
634.9,-0.11962441
635,-0.11855673
635.1,-0.12354147
635.2,-0.12791558
635.3,-0.12435498
635.4,-0.1276357
635.5,-0.12992446
635.6,-0.13569732
635.7,-0.1303317
635.8,-0.125042
635.9,-0.13020389
636,-0.13406954
636.1,-0.12989954
636.2,-0.12557618
636.3,-0.1319327
636.4,-0.13953653
636.5,-0.13821542
636.6,-0.13579953
636.7,-0.13615513
636.8,-0.14179987
636.9,-0.13979242
637,-0.13816458
637.1,-0.13244357
637.2,-0.13277259
637.3,-0.13928154
637.4,-0.14098686
637.5,-0.14052953
637.6,-0.13628368
637.7,-0.1395364
637.8,-0.14350356
637.9,-0.14551331
638,-0.14370904
638.1,-0.1421321
638.2,-0.14284327
638.3,-0.14012366
638.4,-0.1409867
638.5,-0.13941113
638.6,-0.13953744
638.7,-0.13984264
638.8,-0.13930894
638.9,-0.14177426
639,-0.14004722
639.1,-0.14014773
639.2,-0.13961416
639.3,-0.14235884
639.4,-0.14289431
639.5,-0.14431782
639.6,-0.14696201
639.7,-0.14663321
639.8,-0.146582
639.9,-0.14742076
640,-0.14861584
640.1,-0.1473205
640.2,-0.14523556
640.3,-0.14309929
640.4,-0.13676997
640.5,-0.13452881
640.6,-0.13633173
640.7,-0.13734987
640.8,-0.14022204
640.9,-0.14271469
641,-0.14431752
641.1,-0.1444458
641.2,-0.14360729
641.3,-0.14045564
641.4,-0.13234718
641.5,-0.13190792
641.6,-0.13221312
641.7,-0.13559271
641.8,-0.13869574
641.9,-0.13979112
642,-0.13735286
642.1,-0.13264998
642.2,-0.13307719
642.3,-0.13259532
642.4,-0.13198502
642.5,-0.13249247
642.6,-0.12946991
642.7,-0.12415682
642.8,-0.12509106
642.9,-0.13136752
643,-0.13221306
643.1,-0.12888557
643.2,-0.12326742
643.3,-0.12501373
643.4,-0.12270486
643.5,-0.12387022
643.6,-0.11869012
643.7,-0.11484775
643.8,-0.12096496
643.9,-0.12295464
644,-0.11693665
644.1,-0.11581085
644.2,-0.12190588
644.3,-0.1247083
644.4,-0.10675452
644.5,-0.10871006
644.6,-0.11407422
644.7,-0.11397981
644.8,-0.10806145
644.9,-0.10696082
645,-0.10718858
645.1,-0.10637626
645.2,-0.11272397
645.3,-0.11359718
645.4,-0.10300797
645.5,-0.096439552
645.6,-0.098995561
645.7,-0.10346976
645.8,-0.10162278
645.9,-0.096667495
646,-0.09511074
646.1,-0.099476396
646.2,-0.10240394
646.3,-0.10291603
646.4,-0.095400667
646.5,-0.09135054
646.6,-0.090481448
646.7,-0.088195344
646.8,-0.08798828
646.9,-0.088267569
647,-0.0877349
647.1,-0.087403829
647.2,-0.087098653
647.3,-0.087631295
647.4,-0.079863689
647.5,-0.079417445
647.6,-0.080281133
647.7,-0.079800386
647.8,-0.082820273
647.9,-0.082267733
648,-0.084144625
648.1,-0.08432617
648.2,-0.085163871
648.3,-0.087196301
648.4,-0.07928041
648.5,-0.077131725
648.6,-0.075326654
648.7,-0.072099554
648.8,-0.070976341
648.9,-0.067827182
649,-0.069775109
649.1,-0.069145317
649.2,-0.072976077
649.3,-0.073619033
649.4,-0.070573991
649.5,-0.07140481
649.6,-0.070392086
649.7,-0.070846434
649.8,-0.06419839
649.9,-0.061899227
650,-0.062580645
650.1,-0.064891947
650.2,-0.068170776
650.3,-0.070131927
650.4,-0.068054929
650.5,-0.060589022
650.6,-0.05684161
650.7,-0.05655518
650.8,-0.059625592
650.9,-0.062982478
651,-0.065222884
651.1,-0.063451454
651.2,-0.056012111
651.3,-0.05728823
651.4,-0.0574707
651.5,-0.059703509
651.6,-0.054330173
651.7,-0.049622206
651.8,-0.055649997
651.9,-0.061552609
652,-0.061769255
652.1,-0.053370863
652.2,-0.052866967
652.3,-0.058474438
652.4,-0.054810616
652.5,-0.048837733
652.6,-0.050268826
652.7,-0.055195557
652.8,-0.052291066
652.9,-0.045280467
653,-0.047722764
653.1,-0.052753874
653.2,-0.055709532
653.3,-0.055665797
653.4,-0.052849402
653.5,-0.050634746
653.6,-0.045987396
653.7,-0.042499705
653.8,-0.045281011
653.9,-0.051706945
654,-0.049492711
654.1,-0.043651024
654.2,-0.045359384
654.3,-0.04947469
654.4,-0.048446386
654.5,-0.04775747
654.6,-0.045752244
654.7,-0.041942202
654.8,-0.041880532
654.9,-0.03967502
655,-0.039186375
655.1,-0.041112856
655.2,-0.040180573
655.3,-0.041191481
655.4,-0.038227994
655.5,-0.037102635
655.6,-0.036466049
655.7,-0.03808717
655.8,-0.03824463
655.9,-0.036571078
656,-0.037808174
656.1,-0.036823787
656.2,-0.036160926
656.3,-0.037502944
656.4,-0.03763428
656.5,-0.040702183
656.6,-0.04099121
656.7,-0.042943457
656.8,-0.043685216
656.9,-0.044295558
657,-0.042953745
657.1,-0.043658893
657.2,-0.042343426
657.3,-0.038586624
657.4,-0.034061659
657.5,-0.032272686
657.6,-0.034093105
657.7,-0.035671604
657.8,-0.038312855
657.9,-0.043847846
658,-0.042953946
658.1,-0.042264589
658.2,-0.037192928
658.3,-0.034488118
658.4,-0.031767921
658.5,-0.033761328
658.6,-0.038712052
658.7,-0.039996591
658.8,-0.04119092
658.9,-0.034605081
659,-0.031184163
659.1,-0.032593185
659.2,-0.036654563
659.3,-0.042320912
659.4,-0.0386405
659.5,-0.031832681
659.6,-0.028995375
659.7,-0.034080857
659.8,-0.038485278
659.9,-0.037739925
660,-0.031501547
660.1,-0.031477922
660.2,-0.037105813
660.3,-0.039028023
660.4,-0.029404097
660.5,-0.029315224
660.6,-0.035247994
660.7,-0.038033083
660.8,-0.027095493
660.9,-0.029939742
661,-0.037835507
661.1,-0.033532908
661.2,-0.028318527
661.3,-0.03204928
661.4,-0.036348151
661.5,-0.035603951
661.6,-0.036055441
661.7,-0.036387087
661.8,-0.03641357
661.9,-0.035020156
662,-0.028756728
662.1,-0.029009862
662.2,-0.03326944
662.3,-0.03478167
662.4,-0.028478412
662.5,-0.025918027
662.6,-0.030748241
662.7,-0.033454804
662.8,-0.033388347
662.9,-0.029739438
663,-0.029115895
663.1,-0.026024354
663.2,-0.024617893
663.3,-0.026462118
663.4,-0.023025828
663.5,-0.02268066
663.6,-0.024352363
663.7,-0.025068943
663.8,-0.024286242
663.9,-0.024485148
664,-0.026740517
664.1,-0.023609972
664.2,-0.023848203
664.3,-0.023622778
664.4,-0.021924688
664.5,-0.022043715
664.6,-0.02234889
664.7,-0.025718359
664.8,-0.024087622
664.9,-0.026687007
665,-0.028067368
665.1,-0.030680835
665.2,-0.030641854
665.3,-0.031172334
665.4,-0.030668494
665.5,-0.026437131
665.6,-0.024087846
665.7,-0.021673108
665.8,-0.019788794
665.9,-0.021300052
666,-0.021181445
666.1,-0.025054018
666.2,-0.026819804
666.3,-0.029738205
666.4,-0.027776851
666.5,-0.024499971
666.6,-0.020029101
666.7,-0.017679464
666.8,-0.019163606
666.9,-0.021551608
667,-0.026220823
667.1,-0.026926421
667.2,-0.025003814
667.3,-0.019247529
667.4,-0.015650276
667.5,-0.018976429
667.6,-0.022665206
667.7,-0.026605715
667.8,-0.020827264
667.9,-0.015784154
668,-0.015913329
668.1,-0.020700219
668.2,-0.026166568
668.3,-0.020244102
668.4,-0.013503573
668.5,-0.015420821
668.6,-0.023457274
668.7,-0.022814478
668.8,-0.014328415
668.9,-0.017423049
669,-0.021417058
669.1,-0.020373158
669.2,-0.013279448
669.3,-0.016507295
669.4,-0.019944553
669.5,-0.014114892
669.6,-0.010184875
669.7,-0.013203748
669.8,-0.01686581
669.9,-0.018022595
670,-0.01810303
670.1,-0.018938092
670.2,-0.014286569
670.3,-0.012160476
670.4,-0.0072676591
670.5,-0.01182165
670.6,-0.0092429892
670.7,-0.0050511027
670.8,-0.0082935598
670.9,-0.011704143
671,-0.013391112
671.1,-0.010742226
671.2,-0.0085254467
671.3,-0.0044410869
671.4,0.0031709683
671.5,-2.6574037e-05
671.6,0.00043205659
671.7,-4.3889105e-05
671.8,-0.0012108087
671.9,-0.0021532122
672,-0.0013990458
672.1,-0.001318359
672.2,-0.0046576259
672.3,-0.0019195185
672.4,0.0053330693
672.5,0.0082319412
672.6,0.0087255215
672.7,0.010700205
672.8,0.011445165
672.9,0.0098295583
673,0.01217213
673.1,0.011858079
673.2,0.0118042
673.3,0.010413058
673.4,0.016955701
673.5,0.016211438
673.6,0.012459855
673.7,0.014335072
673.8,0.011768696
673.9,0.012333635
674,0.011858151
674.1,0.014864354
674.2,0.017664858
674.3,0.019298652
674.4,0.030560955
674.5,0.029971543
674.6,0.028696868
674.7,0.024138109
674.8,0.022871552
674.9,0.02112154
675,0.022072117
675.1,0.028855919
675.2,0.031173308
675.3,0.030779155
675.4,0.036287977
675.5,0.034047216
675.6,0.032386178
675.7,0.035032294
675.8,0.041977806
675.9,0.041514456
676,0.036956331
676.1,0.033742277
676.2,0.032915457
676.3,0.039814028
676.4,0.049111948
676.5,0.046892072
676.6,0.043813277
676.7,0.04882623
676.8,0.052399786
676.9,0.045467564
677,0.044207021
677.1,0.050270506
677.2,0.051700919
677.3,0.04455246
677.4,0.057472797
677.5,0.062416046
677.6,0.054704931
677.7,0.055308721
677.8,0.063507727
677.9,0.059845727
678,0.054684937
678.1,0.055891851
678.2,0.059669102
678.3,0.058353806
678.4,0.06792176
678.5,0.066369891
678.6,0.066681521
678.7,0.068125901
678.8,0.073543873
678.9,0.072114032
679,0.063861827
679.1,0.068911645
679.2,0.072540338
679.3,0.074507284
679.4,0.077172264
679.5,0.075193155
679.6,0.076921422
679.7,0.075999926
679.8,0.080616568
679.9,0.082190953
680,0.083689601
680.1,0.08410364
680.2,0.084686763
680.3,0.08474121
680.4,0.08946626
680.5,0.092986537
680.6,0.092730259
680.7,0.093509578
680.8,0.092757524
680.9,0.091842006
681,0.092038174
681.1,0.089564188
681.2,0.090986318
681.3,0.090871997
681.4,0.093345864
681.5,0.093869205
681.6,0.092507008
681.7,0.091536932
681.8,0.08895409
681.9,0.090931566
682,0.090872025
682.1,0.091956231
682.2,0.095399894
682.3,0.097672615
682.4,0.10175384
682.5,0.10241408
682.6,0.1024414
682.7,0.10049646
682.8,0.097248848
682.9,0.094725494
683,0.092561961
683.1,0.093759782
683.2,0.096952637
683.3,0.10197649
683.4,0.10271925
683.5,0.10191317
683.6,0.098219452
683.7,0.094252211
683.8,0.094452104
683.9,0.097007073
684,0.10225383
684.1,0.10302442
684.2,0.10055166
684.3,0.095582786
684.4,0.089561508
684.5,0.095680389
684.6,0.1005045
684.7,0.098693349
684.8,0.092918767
684.9,0.090426263
685,0.095789573
685.1,0.09800443
685.2,0.097613439
685.3,0.089781651
685.4,0.085125256
685.5,0.09085149
685.6,0.09089961
685.7,0.085012362
685.8,0.082769668
685.9,0.09288076
686,0.090286126
686.1,0.084652598
686.2,0.086907981
686.3,0.094125313
686.4,0.086203189
686.5,0.078409067
686.6,0.079943731
686.7,0.079052805
686.8,0.081997433
686.9,0.083410542
687,0.082687468
687.1,0.076773788
687.2,0.07619629
687.3,0.083970988
687.4,0.072524005
687.5,0.065482625
687.6,0.064349471
687.7,0.068736866
687.8,0.071398427
687.9,0.07161865
688,0.072173928
688.1,0.068619739
688.2,0.065207773
688.3,0.06351665
688.4,0.052829205
688.5,0.050671744
688.6,0.050283909
688.7,0.051366794
688.8,0.050921836
688.9,0.051144308
689,0.052282276
689.1,0.04989422
689.2,0.051311547
689.3,0.050921876
689.4,0.041428848
689.5,0.03910282
689.6,0.040075149
689.7,0.042128552
689.8,0.044542317
689.9,0.046428568
690,0.046039122
690.1,0.046816551
690.2,0.045511659
690.3,0.043708249
690.4,0.02966529
690.5,0.024953212
690.6,0.02351144
690.7,0.02340088
690.8,0.027008736
690.9,0.031808547
691,0.033361056
691.1,0.031251551
691.2,0.027145106
691.3,0.024815256
691.4,0.012133911
691.5,0.013941173
691.6,0.01840804
691.7,0.0202107
691.8,0.018129215
691.9,0.012635528
692,0.012386854
692.1,0.010194745
692.2,0.015800055
692.3,0.019988916
692.4,0.0086956442
692.5,0.001982544
692.6,-0.003288525
692.7,-0.00015289331
692.8,0.0049241309
692.9,0.0076150575
693,0.0042301979
693.1,-0.00084677785
693.2,-0.0018732228
693.3,0.0027875598
693.4,-0.0011795018
693.5,-0.008836447
693.6,-0.012332259
693.7,-0.0098357456
693.8,-0.003177728
693.9,-0.0061453108
694,-0.015105741
694.1,-0.010696282
694.2,-0.0043432322
694.3,-0.0070884179
694.4,-0.019904145
694.5,-0.016716708
694.6,-0.010724462
694.7,-0.015715888
694.8,-0.017104075
694.9,-0.019683771
695,-0.019379362
695.1,-0.0176596
695.2,-0.014441806
695.3,-0.011362261
695.4,-0.019681634
695.5,-0.02414985
695.6,-0.020351682
695.7,-0.014942114
695.8,-0.019987468
695.9,-0.024149642
696,-0.021461207
696.1,-0.019768211
696.2,-0.01630117
696.3,-0.015134875
696.4,-0.019210828
696.5,-0.022679203
696.6,-0.02409502
696.7,-0.026147581
696.8,-0.027729209
696.9,-0.02786865
697,-0.02786865
697.1,-0.02786865
697.2,-0.028145925
697.3,-0.029005635
697.4,-0.031030205
697.5,-0.032334626
697.6,-0.032169031
697.7,-0.031309362
697.8,-0.030116593
697.9,-0.029450394
698,-0.029117296
698.1,-0.026871472
698.2,-0.026370715
698.3,-0.023570501
698.4,-0.022459347
698.5,-0.021821052
698.6,-0.02204235
698.7,-0.024565212
698.8,-0.026202929
698.9,-0.027728789
699,-0.029254649
699.1,-0.031334899
699.2,-0.031807955
699.3,-0.032113122
699.4,-0.036021679
699.5,-0.032533057
699.6,-0.029923711
699.7,-0.026927992
699.8,-0.028310951
699.9,-0.029864819
700,-0.032776478
700.1,-0.037213976
700.2,-0.036802823
700.3,-0.035333011
700.4,-0.027709991
700.5,-0.024458866
700.6,-0.026146488
700.7,-0.028836961
700.8,-0.035186159
700.9,-0.034971856
701,-0.029899543
701.1,-0.024129335
701.2,-0.026367307
701.3,-0.030250343
701.4,-0.040036753
701.5,-0.041545408
701.6,-0.032457409
701.7,-0.033193314
701.8,-0.039180656
701.9,-0.040878841
702,-0.038220413
702.1,-0.032397945
702.2,-0.039871016
702.3,-0.042348441
702.4,-0.031988677
702.5,-0.023716863
702.6,-0.027141675
702.7,-0.0314422
702.8,-0.026572038
702.9,-0.024652382
703,-0.026173953
703.1,-0.030498305
703.2,-0.032028533
703.3,-0.031310034
703.4,-0.045907828
703.5,-0.0473999
703.6,-0.045737811
703.7,-0.042244712
703.8,-0.048277909
703.9,-0.049202787
704,-0.044244964
704.1,-0.042075822
704.2,-0.048000555
704.3,-0.052221442
704.4,0.022197641
704.5,0.040888747
704.6,0.043401478
704.7,0.045204313
704.8,0.044265664
704.9,0.041660161
705,0.039467534
705.1,0.038162201
705.2,0.037218463
705.3,0.038241577
705.4,0.10205146
705.5,0.11352984
705.6,0.1154228
705.7,0.11528705
705.8,0.11581261
705.9,0.11725374
706,0.11961035
706.1,0.12039027
706.2,0.119616
706.3,0.12146961
706.4,0.10671471
706.5,0.10546492
706.6,0.10577003
706.7,0.10524456
706.8,0.10435736
706.9,0.1003961
707,0.1002769
707.1,0.098367055
707.2,0.0976152
707.3,0.096451123
707.4,0.10464382
707.5,0.10660063
707.6,0.10560648
707.7,0.11158387
707.8,0.11386813
707.9,0.11542234
708,0.11417978
708.1,0.1140381
708.2,0.10988557
708.3,0.10503117
708.4,0.099871638
708.5,0.099943287
708.6,0.10636671
708.7,0.10923349
708.8,0.1094604
708.9,0.10558521
709,0.099098403
709.1,0.099304508
709.2,0.10160402
709.3,0.10764355
709.4,0.1118379
709.5,0.10999277
709.6,0.1045069
709.7,0.10147634
709.8,0.11035402
709.9,0.11156829
710,0.10855229
710.1,0.10491864
710.2,0.10789861
710.3,0.11322118
710.4,0.10626087
710.5,0.10023512
710.6,0.10578301
710.7,0.10945271
710.8,0.10367766
710.9,0.10277505
711,0.1110482
711.1,0.10470728
711.2,0.10037004
711.3,0.10719442
711.4,0.11042495
711.5,0.10957432
711.6,0.10641678
711.7,0.10693355
711.8,0.10757242
711.9,0.11094959
712,0.10963138
712.1,0.10503361
712.2,0.10540768
712.3,0.1090898
712.4,0.1094604
712.5,0.10199064
712.6,0.10288067
712.7,0.10609493
712.8,0.10972846
712.9,0.11145404
713,0.10883027
713.1,0.10688514
713.2,0.10339433
713.3,0.10332836
713.4,0.10197386
713.5,0.10266093
713.6,0.10219333
713.7,0.10019995
713.8,0.10221285
713.9,0.10105836
714,0.10174536
714.1,0.10238424
714.2,0.10271801
714.3,0.10219338
714.4,0.09964698
714.5,0.10187883
714.6,0.1007534
714.7,0.10254637
714.8,0.10385287
714.9,0.1061798
715,0.10779152
715.1,0.10710487
715.2,0.11089075
715.3,0.11046188
715.4,0.11148217
715.5,0.11021398
715.6,0.1086881
715.7,0.10688576
715.8,0.10228948
715.9,0.1023841
716,0.10105878
716.1,0.1022981
716.2,0.10465348
716.3,0.10875394
716.4,0.10998478
716.5,0.10924133
716.6,0.11026128
716.7,0.10595215
716.8,0.10411075
716.9,0.10203195
717,0.10238401
717.1,0.10769439
717.2,0.10934558
717.3,0.11056636
717.4,0.1065342
717.5,0.10389183
717.6,0.10200342
717.7,0.10653069
717.8,0.1108893
717.9,0.1088035
718,0.10633339
718.1,0.10168055
718.2,0.10398505
718.3,0.11007748
718.4,0.1106812
718.5,0.10542918
718.6,0.10018375
718.7,0.10384103
718.8,0.11007706
718.9,0.10708795
719,0.10090951
719.1,0.10389835
719.2,0.11062946
719.3,0.10604018
719.4,0.10190021
719.5,0.10677707
719.6,0.11174619
719.7,0.10944334
719.8,0.10473344
719.9,0.10399611
720,0.1039673
720.1,0.10700718
720.2,0.109535
720.3,0.11142372
720.4,0.10524076
720.5,0.10070891
720.6,0.10721358
720.7,0.10931618
720.8,0.10448657
720.9,0.10341461
721,0.10501486
721.1,0.1079511
721.2,0.1082397
721.3,0.11017391
721.4,0.10788926
721.5,0.10624789
721.6,0.10389315
721.7,0.10228063
721.8,0.10158367
721.9,0.099591901
722,0.10159992
722.1,0.100726
722.2,0.10282056
722.3,0.10277551
722.4,0.10329908
722.5,0.10142311
722.6,0.10066824
722.7,0.10309658
722.8,0.10363317
722.9,0.10642457
723,0.10726633
723.1,0.10870539
723.2,0.10995502
723.3,0.10868965
723.4,0.11158341
723.5,0.11079703
723.6,0.11040496
723.7,0.10871869
723.8,0.10716385
723.9,0.10453325
724,0.10040568
724.1,0.10110478
724.2,0.10260167
724.3,0.10606084
724.4,0.10917048
724.5,0.11139372
724.6,0.1107682
724.7,0.10681477
724.8,0.10392318
724.9,0.10228127
725,0.10406938
725.1,0.10869097
725.2,0.11164067
725.3,0.10941656
725.4,0.10280396
725.5,0.10103165
725.6,0.1056098
725.7,0.11107389
725.8,0.1099399
725.9,0.10562379
726,0.10187458
726.1,0.10180204
726.2,0.11011436
726.3,0.11043413
726.4,0.10651052
726.5,0.10223817
726.6,0.10431588
726.7,0.11065163
726.8,0.10963494
726.9,0.10366274
727,0.1027757
727.1,0.10882019
727.2,0.11056477
727.3,0.10377952
727.4,0.10167147
727.5,0.10704706
727.6,0.11121813
727.7,0.10552355
727.8,0.10129418
727.9,0.10781658
728,0.1085449
728.1,0.10826884
728.2,0.1057555
728.3,0.10742536
728.4,0.10845744
728.5,0.11102909
728.6,0.11018744
728.7,0.10068643
728.8,0.10355893
728.9,0.10783129
729,0.11044778
729.1,0.10405725
729.2,0.10363291
729.3,0.10642201
729.4,0.10836975
729.5,0.10992481
729.6,0.10786301
729.7,0.10597353
729.8,0.10221081
729.9,0.10293495
730,0.10249984
730.1,0.10023377
730.2,0.10275955
730.3,0.10277583
730.4,0.10467817
730.5,0.10377905
730.6,0.10448988
730.7,0.10347388
730.8,0.10197734
730.9,0.10293479
731,0.10222398
731.1,0.10296401
731.2,0.10194816
731.3,0.10127924
731.4,0.10149662
731.5,0.10097406
731.6,0.1039504
731.7,0.1059278
731.8,0.10831059
731.9,0.10992433
732,0.11117431
732.1,0.11184329
732.2,0.10886726
732.3,0.10992425
732.4,0.10813979
732.5,0.10600353
732.6,0.10359147
732.7,0.10252937
732.8,0.10133802
732.9,0.10149656
733,0.10649094
733.1,0.11060487
733.2,0.11181386
733.3,0.11052275
733.4,0.10706614
733.5,0.10423151
733.6,0.10148495
733.7,0.10177237
733.8,0.10707139
733.9,0.10983582
734,0.11089817
734.1,0.10712523
734.2,0.10505911
734.3,0.10074603
734.4,0.10333878
734.5,0.10917766
734.6,0.11169609
734.7,0.10804107
734.8,0.10101102
734.9,0.10223551
735,0.10740509
735.1,0.11151943
735.2,0.10721413
735.3,0.10092321
735.4,0.1011324
735.5,0.1064597
735.6,0.10674333
735.7,0.10257788
735.8,0.10296345
735.9,0.11022053
736,0.10933204
736.1,0.10364102
736.2,0.10029465
736.3,0.1107526
736.4,0.11052337
736.5,0.10954884
736.6,0.10725485
736.7,0.10922452
736.8,0.11056323
736.9,0.10902706
737,0.10609327
737.1,0.10249021
737.2,0.10654692
737.3,0.11032708
737.4,0.10571924
737.5,0.10243138
737.6,0.10379017
737.7,0.10975597
737.8,0.11092725
737.9,0.10905683
738,0.10554244
738.1,0.10325858
738.2,0.10194928
738.3,0.098799165
738.4,0.1026085
738.5,0.10250052
738.6,0.1024414
738.7,0.10326821
738.8,0.10390816
738.9,0.10369168
739,0.10255971
739.1,0.10464615
739.2,0.10212695
739.3,0.10293344
739.4,0.10112266
739.5,0.1017423
739.6,0.10210661
739.7,0.1021362
739.8,0.10516749
739.9,0.10659545
740,0.10864278
740.1,0.11022789
740.2,0.11175377
740.3,0.11135076
740.4,0.10908716
740.5,0.1066458
740.6,0.10392887
740.7,0.10145786
740.8,0.10204726
740.9,0.10489146
741,0.11042282
741.1,0.1109863
741.2,0.10933329
741.3,0.10612467
741.4,0.10331885
741.5,0.10167429
741.6,0.10235236
741.7,0.11015512
741.8,0.11153732
741.9,0.10939284
742,0.10584957
742.1,0.10273842
742.2,0.10216591
742.3,0.10378904
742.4,0.10975202
742.5,0.11065148
742.6,0.10875296
742.7,0.10358685
742.8,0.10057276
742.9,0.10553857
743,0.10858246
743.1,0.11050275
743.2,0.10599887
743.3,0.10246345
743.4,0.10378878
743.5,0.1097511
743.6,0.10982513
743.7,0.10398197
743.8,0.10060289
743.9,0.10691484
744,0.11120959
744.1,0.10663957
744.2,0.10087112
744.3,0.10829141
744.4,0.10832909
744.5,0.10493517
744.6,0.10044702
744.7,0.10413052
744.8,0.10843277
744.9,0.11022693
745,0.11092667
745.1,0.10658064
745.2,0.10445145
745.3,0.10179437
745.4,0.10538064
745.5,0.11075443
745.6,0.10716152
745.7,0.10313459
745.8,0.10412325
745.9,0.11060488
746,0.10963955
746.1,0.10588139
746.2,0.10246472
746.3,0.10296218
746.4,0.10387768
746.5,0.1039673
746.6,0.10782137
746.7,0.10879032
746.8,0.10912541
746.9,0.10970582
747,0.11114201
747.1,0.10963981
747.2,0.10863461
747.3,0.10964596
747.4,0.10949032
747.5,0.10973568
747.6,0.10921514
747.7,0.1091553
747.8,0.10805432
747.9,0.10710881
748,0.10619331
748.1,0.10500257
748.2,0.10350663
748.3,0.10308174
748.4,0.10195091
748.5,0.10155586
748.6,0.10097543
748.7,0.1025668
748.8,0.10549861
748.9,0.10882559
749,0.11108166
749.1,0.10991551
749.2,0.1097656
749.3,0.10838965
749.4,0.10741418
749.5,0.10374687
749.6,0.10308179
749.7,0.10250142
749.8,0.10079045
749.9,0.10556327
750,0.10913021
750.1,0.11111137
750.2,0.11101633
750.3,0.10740938
750.4,0.10344223
750.5,0.099199827
750.6,0.10318144
750.7,0.10723881
750.8,0.1114812
750.9,0.10942578
751,0.10640408
751.1,0.10197682
751.2,0.10042546
751.3,0.10828329
751.4,0.11053083
751.5,0.10793018
751.6,0.10377804
751.7,0.1033569
751.8,0.10830849
751.9,0.10802488
752,0.10435857
752.1,0.098740878
752.2,0.10504567
752.3,0.1115747
752.4,0.10753093
752.5,0.10206801
752.6,0.10317618
752.7,0.11050824
752.8,0.10634063
752.9,0.10277286
753,0.10574185
753.1,0.10995402
753.2,0.11202613
753.3,0.10918174
753.4,0.11132532
753.5,0.10774641
753.6,0.10402404
753.7,0.10393713
753.8,0.10836739
753.9,0.11022513
754,0.10240105
754.1,0.10372585
754.2,0.10699216
754.3,0.11117404
754.4,0.11049677
754.5,0.10680127
754.6,0.10310902
754.7,0.10027185
754.8,0.10164984
754.9,0.10210599
755,0.10296114
755.1,0.10415161
755.2,0.1031727
755.3,0.10360165
755.4,0.10256233
755.5,0.10381611
755.6,0.10369234
755.7,0.10283733
755.8,0.1021967
755.9,0.10076166
756,0.1025348
756.1,0.10329638
756.2,0.10858025
756.3,0.11107962
756.4,0.11211618
756.5,0.11083258
756.6,0.10793222
756.7,0.10598002
756.8,0.10194995
756.9,0.1015259
757,0.1018008
757.1,0.1034803
757.2,0.10806001
757.3,0.1085449
757.4,0.11184324
757.5,0.11028302
757.6,0.10869651
757.7,0.1063461
757.8,0.10308022
757.9,0.10164723
758,0.099602015
758.1,0.1040618
758.2,0.10870011
758.3,0.11107906
758.4,0.11046706
758.5,0.10927673
758.6,0.10530787
758.7,0.099661415
758.8,0.10210733
758.9,0.10491464
759,0.1101344
759.1,0.11095593
759.2,0.10933761
759.3,0.10448392
759.4,0.099021207
759.5,0.10451925
759.6,0.11095827
759.7,0.11022283
759.8,0.10594934
759.9,0.10274554
760,0.10354043
760.1,0.10888239
760.2,0.11028472
760.3,0.10515577
760.4,0.10237967
760.5,0.10790571
760.6,0.1104681
760.7,0.10601078
760.8,0.10109759
760.9,0.10912674
761,0.10924667
761.1,0.10283682
761.2,0.10186156
761.3,0.10924812
761.4,0.11116961
761.5,0.1088192
761.6,0.10881962
761.7,0.10857539
761.8,0.11046777
761.9,0.10958238
762,0.10341754
762.1,0.1030213
762.2,0.1082705
762.3,0.11022345
762.4,0.10405872
762.5,0.10253295
762.6,0.10628659
762.7,0.1089111
762.8,0.11190171
762.9,0.10836207
763,0.10546284
763.1,0.10244162
763.2,0.1026855
763.3,0.1027466
763.4,0.10192276
763.5,0.10347876
763.6,0.10228901
763.7,0.1037839
763.8,0.10286888
763.9,0.10384501
764,0.10286891
764.1,0.10137361
764.2,0.1031428
764.3,0.1008857
764.4,0.10170873
764.5,0.10073279
764.6,0.1014341
764.7,0.10125131
764.8,0.1012207
764.9,0.10369177
765,0.10506553
765.1,0.10793349
765.2,0.10988704
765.3,0.11144355
765.4,0.11187126
765.5,0.10915648
765.6,0.11077181
765.7,0.10659383
765.8,0.10582895
765.9,0.10332768
766,0.10222818
766.1,0.10131268
766.2,0.10067173
766.3,0.10719853
766.4,0.10875808
766.5,0.11159512
766.6,0.1102549
766.7,0.10897284
766.8,0.10528177
766.9,0.1004911
767,0.10137241
767.1,0.10481958
767.2,0.11012849
767.3,0.1109556
767.4,0.10961397
767.5,0.10616691
767.6,0.10058371
767.7,0.10274454
767.8,0.10881508
767.9,0.11083263
768,0.10824197
768.1,0.10354367
768.2,0.10195408
768.3,0.10594746
768.4,0.11134833
768.5,0.10613912
768.6,0.10329789
768.7,0.10250294
768.8,0.10847836
768.9,0.10778327
769,0.10159262
769.1,0.10228749
769.2,0.11039871
769.3,0.1085476
769.4,0.10247776
769.5,0.10347732
769.6,0.11024706
769.7,0.10961443
769.8,0.10781425
769.9,0.10680634
770,0.10698819
770.1,0.11003695
770.2,0.10982726
770.3,0.10866822
770.4,0.10305808
770.5,0.10353875
770.6,0.10914876
770.7,0.11003995
770.8,0.10430995
770.9,0.10037025
771,0.10438908
771.1,0.10707731
771.2,0.11034167
771.3,0.11177842
771.4,0.11107893
771.5,0.10961479
771.6,0.10671751
771.7,0.10723155
771.8,0.10842134
771.9,0.10964202
772,0.11086271
772.1,0.1109863
772.2,0.11235767
772.3,0.10949531
772.4,0.11134939
772.5,0.1085798
772.6,0.10796551
772.7,0.10711179
772.8,0.10427659
772.9,0.10287034
773,0.099455727
773.1,0.10182678
773.2,0.10241045
773.3,0.1051837
773.4,0.1060416
773.5,0.10966835
773.6,0.11061927
773.7,0.10958427
773.8,0.1113799
773.9,0.10940309
774,0.10860686
774.1,0.10525458
774.2,0.10351183
774.3,0.10171183
774.4,0.09960661
774.5,0.10295393
774.6,0.10719537
774.7,0.10954856
774.8,0.11168482
774.9,0.11080526
775,0.10821376
775.1,0.10354815
775.2,0.10332588
775.3,0.10143791
775.4,0.10505872
775.5,0.10878285
775.6,0.11162252
775.7,0.10970878
775.8,0.10452619
775.9,0.10259667
776,0.1024414
776.1,0.10847193
776.2,0.1116223
776.3,0.10806438
776.4,0.10324378
776.5,0.10165021
776.6,0.10837825
776.7,0.1110739
776.8,0.10800248
776.9,0.10242188
777,0.10210511
777.1,0.11035844
777.2,0.10882486
777.3,0.10415986
777.4,0.10311402
777.5,0.11154755
777.6,0.10703114
777.7,0.099831496
777.8,0.10538751
777.9,0.10994012
778,0.10873173
778.1,0.10443443
778.2,0.1034192
778.3,0.10280889
778.4,0.10110243
778.5,0.10694392
778.6,0.10954747
778.7,0.10866956
778.8,0.10251683
778.9,0.10594109
779,0.10942264
779.1,0.10592974
779.2,0.10357521
779.3,0.10280897
779.4,0.10603437
779.5,0.10860052
779.6,0.11158987
779.7,0.11162791
779.8,0.10830912
779.9,0.10848248
780,0.10525742
780.1,0.10378699
780.2,0.10284028
780.3,0.10329445
780.4,0.10226114
780.5,0.10021866
780.6,0.10191751
780.7,0.10241015
780.8,0.1024414
780.9,0.10326314
781,0.10472651
781.1,0.1070741
781.2,0.10677643
781.3,0.10917898
781.4,0.11000825
781.5,0.11116639
781.6,0.1112915
781.7,0.11101759
781.8,0.11126021
781.9,0.10855265
782,0.10714419
782.1,0.10537581
782.2,0.10381863
782.3,0.10201896
782.4,0.1018311
782.5,0.10237877
782.6,0.10298915
782.7,0.10743338
782.8,0.11039923
782.9,0.11122884
783,0.11074387
783.1,0.10849045
783.2,0.1052276
783.3,0.1010493
783.4,0.10088415
783.5,0.1042013
783.6,0.10895861
783.7,0.11219853
783.8,0.11032176
783.9,0.10596381
784,0.10083863
784.1,0.10194791
784.2,0.10733826
784.3,0.11122002
784.4,0.11077538
784.5,0.10520557
784.6,0.10211371
784.7,0.10319988
784.8,0.10965356
784.9,0.10982843
785,0.10565927
785.1,0.10217674
785.2,0.10429477
785.3,0.11169501
785.4,0.10512122
785.5,0.1001664
785.6,0.10325335
785.7,0.11050534
785.8,0.10745931
785.9,0.099628559
786,0.10562224
786.1,0.10996699
786.2,0.10599666
786.3,0.10166129
786.4,0.10532619
786.5,0.10771425
786.6,0.10656611
786.7,0.1083245
786.8,0.1030712
786.9,0.10189408
787,0.10374682
787.1,0.10998815
787.2,0.10986013
787.3,0.1015557
787.4,0.102526
787.5,0.1057568
787.6,0.11048195
787.7,0.1109863
787.8,0.10907081
787.9,0.10638731
788,0.10090442
788.1,0.10167339
788.2,0.10046293
788.3,0.1019469
788.4,0.101589
788.5,0.10262037
788.6,0.10302024
788.7,0.10195736
788.8,0.10401994
788.9,0.1053669
789,0.1079555
789.1,0.1082397
789.2,0.10933406
789.3,0.10973401
789.4,0.1100392
789.5,0.11198582
789.6,0.1113863
789.7,0.11183868
789.8,0.10998688
789.9,0.10867136
790,0.10799783
790.1,0.10465197
790.2,0.10509312
790.3,0.10354669
790.4,0.1025363
790.5,0.10162081
790.6,0.1015259
790.7,0.10262001
790.8,0.10411425
790.9,0.10892229
791,0.11082801
791.1,0.11180691
791.2,0.11108131
791.3,0.10852473
791.4,0.10659874
791.5,0.10230627
791.6,0.10210453
791.7,0.10240971
791.8,0.10599672
791.9,0.11023747
792,0.1104077
792.1,0.10955551
792.2,0.1048115
792.3,0.10263167
792.4,0.1024414
792.5,0.10654323
792.6,0.11112086
792.7,0.1074949
792.8,0.10674562
792.9,0.10179192
793,0.10368165
793.1,0.1091625
793.2,0.11195303
793.3,0.10673851
793.4,0.09981482
793.5,0.1023655
793.6,0.10876163
793.7,0.11082747
793.8,0.10579163
793.9,0.10190719
794,0.10699383
794.1,0.10872297
794.2,0.10556944
794.3,0.10136057
794.4,0.10720332
794.5,0.11066832
794.6,0.10743243
794.7,0.10291849
794.8,0.099161024
794.9,0.1006928
795,0.10173564
795.1,0.10210439
795.2,0.10486973
795.3,0.10983488
795.4,0.10846255
795.5,0.10140635
795.6,0.10553034
795.7,0.11047676
795.8,0.1093464
795.9,0.10286886
796,0.10295622
796.1,0.10578488
796.2,0.10801664
796.3,0.11179268
796.4,0.11138712
796.5,0.11047163
796.6,0.1087362
796.7,0.10745175
796.8,0.10377148
796.9,0.10226378
797,0.1040492
797.1,0.10263282
797.2,0.10216811
797.3,0.1021362
797.4,0.10322924
797.5,0.10363018
797.6,0.10393537
797.7,0.10669974
797.8,0.10729227
797.9,0.10869043
798,0.10966979
798.1,0.11031211
798.2,0.11146891
798.3,0.11186995
798.4,0.1119019
798.5,0.10998932
798.6,0.10867275
798.7,0.10663246
798.8,0.10422306
798.9,0.1039673
799,0.10096216
799.1,0.1006104
799.2,0.10142994
799.3,0.10316496
799.4,0.10772779
799.5,0.10933241
799.6,0.11301167
799.7,0.10987649
799.8,0.1067288
799.9,0.10258441
800,0.10295574
800.1,0.10960746
800.2,0.11064917
800.3,0.1098617
800.4,0.10129827
800.5,0.098939495
800.6,0.10615386
800.7,0.10947718
800.8,0.10676125
800.9,0.098488174
801,0.10028981
801.1,0.10771128
801.2,0.10799873
801.3,0.10301867
801.4,0.1035338
801.5,0.1113088
801.6,0.11138774
801.7,0.10856057
801.8,0.10414345
801.9,0.11185456
802,0.11336351
802.1,0.10660087
802.2,0.10415993
802.3,0.10997476
802.4,0.10358158
802.5,0.095100983
802.6,0.10184717
802.7,0.10438485
802.8,0.099935866
802.9,0.099116605
803,0.10263399
803.1,0.10578208
803.2,0.10364622
803.3,0.1028109
803.4,0.11612462
803.5,0.12124944
803.6,0.12194053
803.7,0.1146014
803.8,0.11264088
803.9,0.1146962
804,0.11986758
804.1,0.12126575
804.2,0.11863237
804.3,0.11394275
804.4,0.051188036
804.5,0.039207047
804.6,0.03865967
804.7,0.040570453
804.8,0.041887758
804.9,0.042562521
805,0.041535124
805.1,0.041133293
805.2,0.042738769
805.3,0.042113292
805.4,-0.011752799
805.5,-0.023834708
805.6,-0.026149314
805.7,-0.027434493
805.8,-0.028382249
805.9,-0.028206084
806,-0.028446742
806.1,-0.027933175
806.2,-0.028414467
806.3,-0.029297718
806.4,-0.014930769
806.5,-0.010764138
806.6,-0.0082904883
806.7,-0.006122003
806.8,-0.0031671451
806.9,-0.0025713567
807,-0.0058135874
807.1,-0.0051096798
807.2,-0.008800636
807.3,-0.0097986596
807.4,-0.018867694
807.5,-0.01993408
807.6,-0.020752642
807.7,-0.021122463
807.8,-0.015697885
807.9,-0.013959909
808,-0.013012056
808.1,-0.014006369
808.2,-0.016045543
808.3,-0.020637177
808.4,-0.02060914
808.5,-0.014269641
808.6,-0.0091603819
808.7,-0.006460106
808.8,-0.008383612
808.9,-0.012461793
809,-0.016734198
809.1,-0.0171875
809.2,-0.0092766181
809.3,-0.0075190473
809.4,-0.013423055
809.5,-0.017954617
809.6,-0.018135432
809.7,-0.011829337
809.8,-0.013811632
809.9,-0.014954025
810,-0.019688141
810.1,-0.015602457
810.2,-0.008778043
810.3,-0.011032421
810.4,-0.015207533
810.5,-0.018934464
810.6,-0.013050874
810.7,-0.0084864824
810.8,-0.011850379
810.9,-0.016395499
811,-0.016064176
811.1,-0.008603547
811.2,-0.011272271
811.3,-0.014148683
811.4,-0.017986028
811.5,-0.018135508
811.6,-0.017012252
811.7,-0.016336943
811.8,-0.013817807
811.9,-0.011616624
812,-0.013297898
812.1,-0.0184335
812.2,-0.012474503
812.3,-0.0097856813
812.4,-0.016374629
812.5,-0.016369527
812.6,-0.012727486
812.7,-0.0087602512
812.8,-0.010245914
812.9,-0.013745322
813,-0.016862111
813.1,-0.0171875
813.2,-0.016369611
813.3,-0.01627197
813.4,-0.013818384
813.5,-0.012434925
813.6,-0.012849914
813.7,-0.011824607
813.8,-0.013329965
813.9,-0.011617184
814,-0.011934352
814.1,-0.010909141
814.2,-0.011596579
814.3,-0.01169434
814.4,-0.012512076
814.5,-0.014517898
814.6,-0.01283808
814.7,-0.013700142
814.8,-0.014648258
814.9,-0.01692658
815,-0.016097275
815.1,-0.017602113
815.2,-0.020523341
815.3,-0.018669248
815.4,-0.0184082
815.5,-0.015682838
815.6,-0.013721248
815.7,-0.011345156
815.8,-0.0091763099
815.9,-0.010855396
816,-0.009176366
816.1,-0.010310316
816.2,-0.012381192
816.3,-0.015879919
816.4,-0.01736198
816.5,-0.018855156
816.6,-0.020381015
816.7,-0.013732213
816.8,-0.0099177055
816.9,-0.0076507395
817,-0.010146641
817.1,-0.014015781
817.2,-0.016620665
817.3,-0.020424367
817.4,-0.016217774
817.5,-0.011029852
817.6,-0.0080215573
817.7,-0.011268889
817.8,-0.013873893
817.9,-0.017677475
818,-0.01810303
818.1,-0.0099300433
818.2,-0.0094926111
818.3,-0.013372056
818.4,-0.017916876
818.5,-0.015956451
818.6,-0.0096685394
818.7,-0.011127024
818.8,-0.016564851
818.9,-0.020728715
819,-0.01298288
819.1,-0.010092762
819.2,-0.015038667
819.3,-0.01838547
819.4,-0.012721
819.5,-0.0090033668
819.6,-0.01409003
819.7,-0.017742152
819.8,-0.01837539
819.9,-0.018680565
820,-0.018441019
820.1,-0.017591148
820.2,-0.013952142
820.3,-0.01080194
820.4,-0.01101831
820.5,-0.01680306
820.6,-0.016131015
820.7,-0.0091585781
820.8,-0.012422274
820.9,-0.01727217
821,-0.016980897
821.1,-0.013886883
821.2,-0.010529997
821.3,-0.011257676
821.4,-0.010572255
821.5,-0.012924299
821.6,-0.015943139
821.7,-0.017088839
821.8,-0.018276636
821.9,-0.018680484
822,-0.019802484
822.1,-0.017755904
822.2,-0.017764944
822.3,-0.01779785
822.4,-0.01779785
822.5,-0.018886874
822.6,-0.01901855
822.7,-0.019835298
822.8,-0.017483879
822.9,-0.018548704
823,-0.018168908
823.1,-0.017830794
823.2,-0.017253394
823.3,-0.015554156
823.4,-0.01535645
823.5,-0.011273197
823.6,-0.010234386
823.7,-0.0088074138
823.8,-0.0080981691
823.9,-0.0091210296
824,-0.0089807331
824.1,-0.012214063
824.2,-0.012882052
824.3,-0.014820332
824.4,-0.01668435
824.5,-0.018515385
824.6,-0.018169036
824.7,-0.017014349
824.8,-0.014977168
824.9,-0.010663686
825,-0.0079912043
825.1,-0.0093599663
825.2,-0.011735293
825.3,-0.014993107
825.4,-0.017261434
825.5,-0.020214039
825.6,-0.013741118
825.7,-0.0096494958
825.8,-0.0089808052
825.9,-0.011668959
826,-0.014992799
826.1,-0.017533345
826.2,-0.017253634
826.3,-0.010656989
826.4,-0.010135384
826.5,-0.013705711
826.6,-0.016584572
826.7,-0.015521885
826.8,-0.010458923
826.9,-0.0109516
827,-0.014893061
827.1,-0.018349245
827.2,-0.012183732
827.3,-0.0081243851
827.4,-0.013440321
827.5,-0.01767248
827.6,-0.014838398
827.7,-0.0089999461
827.8,-0.014050335
827.9,-0.017738542
828,-0.016742846
828.1,-0.014128859
828.2,-0.011110282
828.3,-0.011866906
828.4,-0.012271534
828.5,-0.016928973
828.6,-0.016404624
828.7,-0.012191847
828.8,-0.011150323
828.9,-0.015707991
829,-0.017903954
829.1,-0.012663175
829.2,-0.0087356485
829.3,-0.01051328
829.4,-0.015946441
829.5,-0.020112841
829.6,-0.017008791
829.7,-0.014129435
829.8,-0.010566995
829.9,-0.0096245359
830,-0.0076544097
830.1,-0.008509685
830.2,-0.011090115
830.3,-0.009213604
830.4,-0.010307454
830.5,-0.0093858867
830.6,-0.0089809973
830.7,-0.0094916105
830.8,-0.010101957
830.9,-0.011528064
831,-0.0092470878
831.1,-0.0086758413
831.2,-0.0075549441
831.3,-0.0076937797
831.4,-0.0093584534
831.5,-0.010101901
831.6,-0.012887378
831.7,-0.011316991
831.8,-0.012715292
831.9,-0.012643156
832,-0.015600507
832.1,-0.017054287
832.2,-0.018274971
832.3,-0.019767523
832.4,-0.017215473
832.5,-0.013891902
832.6,-0.010806863
832.7,-0.0093862389
832.8,-0.0078937076
832.9,-0.0093580932
833,-0.013907491
833.1,-0.014984584
833.2,-0.016138581
833.3,-0.018174741
833.4,-0.016505457
833.5,-0.013825624
833.6,-0.0094482038
833.7,-0.0097631791
833.8,-0.011222303
833.9,-0.015194365
834,-0.016477012
834.1,-0.01739253
834.2,-0.012872275
834.3,-0.008499706
834.4,-0.011021811
834.5,-0.014650478
834.6,-0.018040764
834.7,-0.015146978
834.8,-0.0090390401
834.9,-0.011326771
835,-0.013868386
835.1,-0.018212029
835.2,-0.014365408
835.3,-0.0092109116
835.4,-0.01271868
835.5,-0.018654942
835.6,-0.022041056
835.7,-0.011506355
835.8,-0.011255355
835.9,-0.016551848
836,-0.01691578
836.1,-0.0087309521
836.2,-0.010987551
836.3,-0.018725182
836.4,-0.019085502
836.5,-0.017388376
836.6,-0.01637242
836.7,-0.017630413
836.8,-0.017254483
836.9,-0.015014054
837,-0.012301004
837.1,-0.011184491
837.2,-0.016517351
837.3,-0.01528585
837.4,-0.010433043
837.5,-0.011764874
837.6,-0.016889258
837.7,-0.019122566
837.8,-0.015249062
837.9,-0.012029693
838,-0.0114227
838.1,-0.009487734
838.2,-0.0097961862
838.3,-0.010134908
838.4,-0.012884656
838.5,-0.010775665
838.6,-0.012918139
838.7,-0.012676995
838.8,-0.012338261
838.9,-0.012576285
839,-0.012338269
839.1,-0.012847873
839.2,-0.010470747
839.3,-0.010440039
839.4,-0.010202055
839.5,-0.0093537287
839.6,-0.0089813575
839.7,-0.0081330494
839.8,-0.0091184841
839.9,-0.008709809
840,-0.010271913
840.1,-0.012102949
840.2,-0.01339088
840.3,-0.014611564
840.4,-0.015560713
840.5,-0.018105445
840.6,-0.018136673
840.7,-0.017559975
840.8,-0.016135058
840.9,-0.013794634
841,-0.010810225
841.1,-0.0080300222
841.2,-0.0090845925
841.3,-0.010881951
841.4,-0.01352749
841.5,-0.015188052
841.6,-0.017528383
841.7,-0.018612317
841.8,-0.013826658
841.9,-0.012134292
842,-0.0081988441
842.1,-0.010441775
842.2,-0.013222022
842.3,-0.017597357
842.4,-0.019460332
842.5,-0.013113959
842.6,-0.01013307
842.7,-0.0087774881
842.8,-0.013800021
842.9,-0.017698203
843,-0.017017279
843.1,-0.013353706
843.2,-0.0093864722
843.3,-0.01247627
843.4,-0.017529185
843.5,-0.017560199
843.6,-0.0093503093
843.7,-0.010237257
843.8,-0.017801547
843.9,-0.017627782
844,-0.011250561
844.1,-0.010202243
844.2,-0.016681778
844.3,-0.017221292
844.4,-0.0090460943
844.5,-0.012916998
844.6,-0.017053233
844.7,-0.01966362
844.8,-0.017220436
844.9,-0.01688232
845,-0.016339609
845.1,-0.017086029
845.2,-0.018815585
845.3,-0.012506297
845.4,-0.010066295
845.5,-0.015290008
845.6,-0.016509463
845.7,-0.01196457
845.8,-0.0086759181
845.9,-0.01457777
846,-0.017526974
846.1,-0.017255227
846.2,-0.014203113
846.3,-0.010846219
846.4,-0.0083032316
846.5,-0.008032227
846.6,-0.010745144
846.7,-0.0091849669
846.8,-0.012203161
846.9,-0.013423703
847,-0.012711559
847.1,-0.013966222
847.2,-0.015492082
847.3,-0.016746674
847.4,-0.014440981
847.5,-0.014407
847.6,-0.013355905
847.7,-0.012406472
847.8,-0.011762203
847.9,-0.010609373
848,-0.01074487
848.1,-0.0088801838
848.2,-0.0089138063
848.3,-0.0075916333
848.4,-0.007421875
848.5,-0.010134034
848.6,-0.011829692
848.7,-0.013897966
848.8,-0.014949355
848.9,-0.01505127
849,-0.016949642
849.1,-0.018001079
849.2,-0.019458971
849.3,-0.016645879
849.4,-0.013831351
849.5,-0.010271277
849.6,-0.0085074205
849.7,-0.008337402
849.8,-0.010506716
849.9,-0.01647317
850,-0.017729811
850.1,-0.019695914
850.2,-0.016951454
850.3,-0.011154265
850.4,-0.0077622318
850.5,-0.0098621022
850.6,-0.015319969
850.7,-0.017051309
850.8,-0.018543121
850.9,-0.0149177
851,-0.0084763653
851.1,-0.0088114991
851.2,-0.013014374
851.3,-0.020031888
851.4,-0.018680806
851.5,-0.011630803
851.6,-0.0080678886
851.7,-0.012335548
851.8,-0.017252382
851.9,-0.016442449
852,-0.012205836
852.1,-0.01169434
852.2,-0.018471037
852.3,-0.01932373
852.4,-0.010649809
852.5,-0.010913382
852.6,-0.016233968
852.7,-0.018779656
852.8,-0.0095320135
852.9,-0.01023468
853,-0.013455032
853.1,-0.017625017
853.2,-0.017289944
853.3,-0.018000574
853.4,-0.018916083
853.5,-0.014140266
853.6,-0.010544261
853.7,-0.0090844255
853.8,-0.016806868
853.9,-0.016171854
854,-0.011359867
854.1,-0.012675753
854.2,-0.016979863
854.3,-0.017221692
854.4,-0.013393781
854.5,-0.01210211
854.6,-0.0095607641
854.7,-0.0089819618
854.8,-0.011657392
854.9,-0.01199951
855,-0.014167161
855.1,-0.015253778
855.2,-0.016711182
855.3,-0.017424215
855.4,-0.01749268
855.5,-0.017763611
855.6,-0.016985052
855.7,-0.01688232
855.8,-0.016069555
855.9,-0.0159668
856,-0.0159668
856.1,-0.014612239
856.2,-0.013357282
856.3,-0.010240271
856.4,-0.010405079
856.5,-0.0088482568
856.6,-0.008642578
856.7,-0.010267903
856.8,-0.0093900971
856.9,-0.010336447
857,-0.01128626
857.1,-0.014097881
857.2,-0.015524389
857.3,-0.01701594
857.4,-0.020166956
857.5,-0.018377588
857.6,-0.017019616
857.7,-0.01309045
857.8,-0.010172268
857.9,-0.0090507616
858,-0.0094894253
858.1,-0.013620582
858.2,-0.013864917
858.3,-0.01680963
858.4,-0.0185416
858.5,-0.01708848
858.6,-0.012820148
858.7,-0.0095966093
858.8,-0.011690163
858.9,-0.010103912
859,-0.016633182
859.1,-0.018575845
859.2,-0.016817865
859.3,-0.01089069
859.4,-0.0085437779
859.5,-0.014023692
859.6,-0.016912268
859.7,-0.018812103
859.8,-0.012520225
859.9,-0.0089867378
860,-0.01135014
860.1,-0.017109372
860.2,-0.018880839
860.3,-0.010084008
860.4,-0.011384416
860.5,-0.017109052
860.6,-0.01779785
860.7,-0.010217473
860.8,-0.0095236531
860.9,-0.017408977
861,-0.017596059
861.1,-0.010454169
861.2,-0.011723766
861.3,-0.016601476
861.4,-0.018811695
861.5,-0.017665079
861.6,-0.019658209
861.7,-0.01858064
861.8,-0.017596155
861.9,-0.012620438
862,-0.0095634296
862.1,-0.01331301
862.2,-0.016266578
862.3,-0.013599843
862.4,-0.0097016373
862.5,-0.0125008
862.6,-0.017516122
862.7,-0.017020433
862.8,-0.014175889
862.9,-0.010582892
863,-0.0096271854
863.1,-0.008475578
863.2,-0.0096905409
863.3,-0.011487027
863.4,-0.012506193
863.5,-0.014774789
863.6,-0.015863108
863.7,-0.016778617
863.8,-0.017152927
863.9,-0.016646302
864,-0.01657715
864.1,-0.015494786
864.2,-0.016979972
864.3,-0.014211082
864.4,-0.01383057
864.5,-0.01247769
864.6,-0.011492972
864.7,-0.010036321
864.8,-0.0074282074
864.9,-0.010633972
865,-0.0081078711
865.1,-0.0096209127
865.2,-0.010674926
865.3,-0.012402068
865.4,-0.013150938
865.5,-0.014302359
865.6,-0.018228363
865.7,-0.01736074
865.8,-0.018810638
865.9,-0.017124912
866,-0.01580026
866.1,-0.011874457
866.2,-0.0094956065
866.3,-0.010334942
866.4,-0.010203135
866.5,-0.01233242
866.6,-0.015585274
866.7,-0.018130696
866.8,-0.017867234
866.9,-0.015904493
867,-0.013768291
867.1,-0.0089273717
867.2,-0.010771608
867.3,-0.01351816
867.4,-0.017076087
867.5,-0.01749268
867.6,-0.013706349
867.7,-0.011327077
867.8,-0.010002209
867.9,-0.013649435
868,-0.017110538
868.1,-0.016410947
868.2,-0.010322564
868.3,-0.0090172582
868.4,-0.014085724
868.5,-0.017991078
868.6,-0.016785734
868.7,-0.0098169577
868.8,-0.012463002
868.9,-0.018323028
869,-0.01901855
869.1,-0.011988368
869.2,-0.01108398
869.3,-0.016762044
869.4,-0.016951913
869.5,-0.010122933
869.6,-0.0097936727
869.7,-0.013378063
869.8,-0.016804567
869.9,-0.016106064
870,-0.01650751
870.1,-0.01333293
870.2,-0.011022607
870.3,-0.010508463
870.4,-0.015610083
870.5,-0.017082979
870.6,-0.011780864
870.7,-0.0094620186
870.8,-0.016011016
870.9,-0.017152643
871,-0.01664687
871.1,-0.011170914
871.2,-0.010203328
871.3,-0.0096278498
871.4,-0.012531402
871.5,-0.016428878
871.6,-0.017963492
871.7,-0.02107619
871.8,-0.018216557
871.9,-0.019149249
872,-0.017431801
872.1,-0.017457775
872.2,-0.018033214
872.3,-0.017832763
872.4,-0.020230184
872.5,-0.017841881
872.6,-0.018303428
872.7,-0.017056961
872.8,-0.018233539
872.9,-0.017327245
873,-0.016376791
873.1,-0.017082667
873.2,-0.013134084
873.3,-0.010988523
873.4,-0.0094277114
873.5,-0.0084422828
873.6,-0.0088778254
873.7,-0.0097583763
873.8,-0.01337593
873.9,-0.012209368
874,-0.014161077
874.1,-0.015791879
874.2,-0.018398486
874.3,-0.01871338
874.4,-0.018173022
874.5,-0.016752151
874.6,-0.01090355
874.7,-0.0082772852
874.8,-0.0088427172
874.9,-0.010838867
875,-0.012975068
875.1,-0.016462028
875.2,-0.020394242
875.3,-0.01733774
875.4,-0.013100368
875.5,-0.0099085077
875.6,-0.0087477109
875.7,-0.012694486
875.8,-0.016731819
875.9,-0.019348459
876,-0.014766826
876.1,-0.0098139587
876.2,-0.00925293
876.3,-0.013304485
876.4,-0.017071764
876.5,-0.016682391
876.6,-0.011985594
876.7,-0.0086882853
876.8,-0.01292882
876.9,-0.018386817
877,-0.015777653
877.1,-0.01049516
877.2,-0.010133351
877.3,-0.017190109
877.4,-0.016482669
877.5,-0.010060698
877.6,-0.01114329
877.7,-0.018410393
877.8,-0.017973512
877.9,-0.010776826
878,-0.010133319
878.1,-0.012598741
878.2,-0.013725125
878.3,-0.013290516
878.4,-0.012140135
878.5,-0.011189461
878.6,-0.01162401
878.7,-0.017634497
878.8,-0.01489816
878.9,-0.010120927
879,-0.013068045
879.1,-0.017575264
879.2,-0.016753092
879.3,-0.0109075
879.4,-0.0096284982
879.5,-0.011177958
879.6,-0.0157087
879.7,-0.017081875
879.8,-0.017727425
879.9,-0.018877685
880,-0.015509135
880.1,-0.01505127
880.2,-0.014241426
880.3,-0.014405687
880.4,-0.0136311
880.5,-0.012985521
880.6,-0.015074494
880.7,-0.01346695
880.8,-0.014029982
880.9,-0.014405663
881,-0.013631172
881.1,-0.015144863
881.2,-0.015626352
881.3,-0.018900461
881.4,-0.017434435
881.5,-0.017727289
881.6,-0.018607526
881.7,-0.01871338
881.8,-0.017633849
881.9,-0.017222797
882,-0.015838122
882.1,-0.012693039
882.2,-0.010145749
882.3,-0.0087838278
882.4,-0.008642578
882.5,-0.0083727225
882.6,-0.011575617
882.7,-0.014697985
882.8,-0.015590955
882.9,-0.017280661
883,-0.018032349
883.1,-0.017023699
883.2,-0.014993529
883.3,-0.01042892
883.4,-0.010133103
883.5,-0.01016846
883.6,-0.012326945
883.7,-0.014498511
883.8,-0.017174327
883.9,-0.018302071
884,-0.013551888
884.1,-0.011835878
884.2,-0.0089964635
884.3,-0.012419545
884.4,-0.015343052
884.5,-0.017550047
884.6,-0.015639685
884.7,-0.0099611007
884.8,-0.011411039
884.9,-0.013582654
885,-0.018686161
885.1,-0.015007712
885.2,-0.010394709
885.3,-0.011751482
885.4,-0.014966647
885.5,-0.02075115
885.6,-0.014716683
885.7,-0.010324112
885.8,-0.01309996
885.9,-0.019189493
886,-0.015618638
886.1,-0.0093873335
886.2,-0.014036719
886.3,-0.017443124
886.4,-0.01779785
886.5,-0.016179683
886.6,-0.0159668
886.7,-0.019203047
886.8,-0.017471441
886.9,-0.015569429
887,-0.0096932664
887.1,-0.010835449
887.2,-0.016746999
887.3,-0.013987054
887.4,-0.011637776
887.5,-0.013007087
887.6,-0.017534636
887.7,-0.016485142
887.8,-0.013036251
887.9,-0.011531306
888,-0.0092320787
888.1,-0.01245296
888.2,-0.01102765
888.3,-0.013744662
888.4,-0.013866126
888.5,-0.01410018
888.6,-0.016023018
888.7,-0.016541581
888.8,-0.019003577
888.9,-0.016897339
889,-0.017925127
889.1,-0.016485478
889.2,-0.015732797
889.3,-0.016470372
889.4,-0.01576841
889.5,-0.016470348
889.6,-0.013611862
889.7,-0.012411515
889.8,-0.009878619
889.9,-0.009558105
890,-0.0084798845
890.1,-0.0086069533
890.2,-0.011338053
890.3,-0.009807534
890.4,-0.010905797
890.5,-0.011623058
890.6,-0.013581058
890.7,-0.015178207
890.8,-0.017243111
890.9,-0.018840268
891,-0.018479521
891.1,-0.017330158
891.2,-0.014222925
891.3,-0.011674542
891.4,-0.0086941687
891.5,-0.008337402
891.6,-0.010493332
891.7,-0.012126247
891.8,-0.015269001
891.9,-0.017817456
892,-0.018911449
892.1,-0.016054371
892.2,-0.010541746
892.3,-0.0093243553
892.4,-0.010330764
892.5,-0.01397655
892.6,-0.017404879
892.7,-0.018067301
892.8,-0.014869712
892.9,-0.0090521363
893,-0.011570622
893.1,-0.013616101
893.2,-0.01787197
893.3,-0.014905705
893.4,-0.010130213
893.5,-0.012252253
893.6,-0.015034567
893.7,-0.018319925
893.8,-0.012247705
893.9,-0.0084257709
894,-0.012881337
894.1,-0.018374425
894.2,-0.016324686
894.3,-0.0097709872
894.4,-0.013796579
894.5,-0.01848154
894.6,-0.016055472
894.7,-0.011621112
894.8,-0.0086597162
894.9,-0.011569709
895,-0.0093059613
895.1,-0.011910617
895.2,-0.015806197
895.3,-0.017349348
895.4,-0.012375238
895.5,-0.010886333
895.6,-0.018320077
895.7,-0.016091805
895.8,-0.011352454
895.9,-0.0083549381
896,-0.013687844
896.1,-0.018480579
896.2,-0.016594789
896.3,-0.01627197
896.4,-0.011963188
896.5,-0.010042685
896.6,-0.0079782445
896.7,-0.0085349117
896.8,-0.0094504267
896.9,-0.010096666
897,-0.012861203
897.1,-0.010796773
897.2,-0.010742901
897.3,-0.011048068
897.4,-0.010006948
897.5,-0.010401789
897.6,-0.010204384
897.7,-0.0098992102
897.8,-0.0082478238
897.9,-0.0077629878
898,-0.0071885807
898.1,-0.0079243925
898.2,-0.0072245456
898.3,-0.0081935907
898.4,-0.012106465
898.5,-0.010994574
898.6,-0.011855651
898.7,-0.013614756
898.8,-0.014638172
898.9,-0.016630482
899,-0.018497494
899.1,-0.020059336
899.2,-0.019431697
899.3,-0.01743945
899.4,-0.013957352
899.5,-0.011371987
899.6,-0.0091997875
899.7,-0.0070635851
899.8,-0.0084265008
899.9,-0.0094500544
900,-0.01278796
900.1,-0.015104275
900.2,-0.017240478
900.3,-0.019107533
900.4,-0.014748367
900.5,-0.012520935
900.6,-0.0098825093
900.7,-0.012518502
900.8,-0.015068026
900.9,-0.018854991
901,-0.023091338
901.1,-0.016061087
901.2,-0.011821987
901.3,-0.010581849
901.4,-0.010742733
901.5,-0.013738851
901.6,-0.014943015
901.7,-0.012091318
901.8,-0.0055054304
901.9,-0.0087114763
902,-0.013558126
902.1,-0.01413574
902.2,-0.0090234712
902.3,-0.0075302137
902.4,-0.021951056
902.5,-0.024708528
902.6,-0.017821568
902.7,-0.014191858
902.8,-0.020018553
902.9,-0.023809034
903,-0.020171023
903.1,-0.018821815
903.2,-0.014947005
903.3,-0.015517009
903.4,-0.0051698867
903.5,-0.0069879437
903.6,-0.0066148428
903.7,-0.0019332313
903.8,-0.0021253681
903.9,-0.0065378678
904,-0.0044267506
904.1,0.00077689371
904.2,0.00062126223
904.3,-0.0054049267
904.4,-0.066452429
904.5,-0.08047799
904.6,-0.076970879
904.7,-0.073970901
904.8,-0.072569172
904.9,-0.072962236
905,-0.071958845
905.1,-0.07504137
905.2,-0.076282913
905.3,-0.075853716
905.4,-0.12983796
905.5,-0.14384497
905.6,-0.14448205
905.7,-0.14525256
905.8,-0.14563024
905.9,-0.14593544
906,-0.14435817
906.1,-0.14333389
906.2,-0.14268724
906.3,-0.14180802
906.4,-0.1301366
906.5,-0.12588772
906.6,-0.1255249
906.7,-0.1231049
906.8,-0.1227783
906.9,-0.12412271
907,-0.1243042
907.1,-0.12672405
907.2,-0.12678191
907.3,-0.12835882
907.4,-0.13583585
907.5,-0.13950498
907.6,-0.14121238
907.7,-0.14112522
907.8,-0.14323964
907.9,-0.13976652
908,-0.13683827
908.1,-0.13355409
908.2,-0.132079
908.3,-0.1319336
908.4,-0.13032065
908.5,-0.1335971
908.6,-0.1340698
908.7,-0.13648908
908.8,-0.13547237
908.9,-0.13233374
909,-0.12790171
909.1,-0.12708719
909.2,-0.13081376
909.3,-0.13347346
909.4,-0.13833385
909.5,-0.1384151
909.6,-0.13377319
909.7,-0.1301979
909.8,-0.1319475
909.9,-0.13868899
910,-0.13983178
910.1,-0.13583688
910.2,-0.13045312
910.3,-0.13087237
910.4,-0.13504915
910.5,-0.13693939
910.6,-0.13335934
910.7,-0.12774333
910.8,-0.13242524
910.9,-0.13772253
911,-0.13404288
911.1,-0.12862268
911.2,-0.13199687
911.3,-0.13845539
911.4,-0.13818301
911.5,-0.1380371
911.6,-0.13857452
911.7,-0.1386475
911.8,-0.1386475
911.9,-0.13488596
912,-0.13115091
912.1,-0.13286226
912.2,-0.13825893
912.3,-0.13411673
912.4,-0.12969824
912.5,-0.13348546
912.6,-0.13675634
912.7,-0.13739027
912.8,-0.13285987
912.9,-0.13062693
913,-0.1277214
913.1,-0.1297736
913.2,-0.13144565
913.3,-0.13297153
913.4,-0.13610908
913.5,-0.13704847
913.6,-0.13819604
913.7,-0.1375365
913.8,-0.13876974
913.9,-0.14029561
914,-0.13913551
914.1,-0.13814685
914.2,-0.13776849
914.3,-0.13934344
914.4,-0.13795149
914.5,-0.13746339
914.6,-0.13850108
914.7,-0.13542471
914.8,-0.13471682
914.9,-0.13253174
915,-0.13143307
915.1,-0.12971194
915.2,-0.12814945
915.3,-0.13065176
915.4,-0.12806412
915.5,-0.1295409
915.6,-0.13113998
915.7,-0.13266585
915.8,-0.13446028
915.9,-0.13602281
916,-0.13969671
916.1,-0.13775678
916.2,-0.13796377
916.3,-0.13535213
916.4,-0.13310585
916.5,-0.12962717
916.6,-0.12891849
916.7,-0.13237214
916.8,-0.13231218
916.9,-0.13599745
917,-0.1375851
917.1,-0.1377319
917.2,-0.1347788
917.3,-0.13061649
917.4,-0.12956563
917.5,-0.13029754
917.6,-0.13497137
917.7,-0.1382802
917.8,-0.13676834
917.9,-0.13167936
918,-0.12806526
918.1,-0.13276133
918.2,-0.13507001
918.3,-0.13878001
918.4,-0.13415788
918.5,-0.12835957
918.6,-0.13061367
918.7,-0.13638622
918.8,-0.13926881
918.9,-0.13258461
919,-0.1316284
919.1,-0.13619105
919.2,-0.13923189
919.3,-0.13258503
919.4,-0.13001818
919.5,-0.13489648
919.6,-0.13774266
919.7,-0.13642695
919.8,-0.13352244
919.9,-0.13261754
920,-0.13522748
920.1,-0.13720584
920.2,-0.1374268
920.3,-0.1325966
920.4,-0.12925018
920.5,-0.13505354
920.6,-0.13697422
920.7,-0.133365
920.8,-0.12909264
920.9,-0.13474799
921,-0.13801055
921.1,-0.13700073
921.2,-0.13306008
921.3,-0.13200734
921.4,-0.13112873
921.5,-0.12860343
921.6,-0.13014951
921.7,-0.13067601
921.8,-0.13232255
921.9,-0.13200739
922,-0.1327384
922.1,-0.13526355
922.2,-0.13237651
922.3,-0.13247008
922.4,-0.13308046
922.5,-0.13234956
922.6,-0.13089753
922.7,-0.13124935
922.8,-0.13185973
922.9,-0.12925118
923,-0.12941831
923.1,-0.1289557
923.2,-0.1288818
923.3,-0.12941829
923.4,-0.13056507
923.5,-0.13285861
923.6,-0.13181323
923.7,-0.13404227
923.8,-0.13464322
923.9,-0.13682578
924,-0.13792616
924.1,-0.1380371
924.2,-0.13937805
924.3,-0.13607662
924.4,-0.13425479
924.5,-0.13058352
924.6,-0.12849353
924.7,-0.12934416
924.8,-0.12976038
924.9,-0.13328338
925,-0.13537357
925.1,-0.1377409
925.2,-0.13884151
925.3,-0.13600306
925.4,-0.13157366
925.5,-0.12806856
925.6,-0.12980614
925.7,-0.13251565
925.8,-0.13740719
925.9,-0.13884143
926,-0.13493092
926.1,-0.13008525
926.2,-0.12815165
926.3,-0.13332833
926.4,-0.13675082
926.5,-0.13873012
926.6,-0.13278656
926.7,-0.12871657
926.8,-0.13175658
926.9,-0.13625994
927,-0.13788869
927.1,-0.12999497
927.2,-0.13022215
927.3,-0.13523285
927.4,-0.13911759
927.5,-0.1320575
927.6,-0.1288737
927.7,-0.13661802
927.8,-0.13853609
927.9,-0.13275063
928,-0.12844914
928.1,-0.13011054
928.2,-0.13121175
928.3,-0.13051916
928.4,-0.12960367
928.5,-0.13110024
928.6,-0.13614742
928.7,-0.13628043
928.8,-0.13165005
928.9,-0.13235802
929,-0.13629585
929.1,-0.13654839
929.2,-0.1314195
929.3,-0.12937297
929.4,-0.13186682
929.5,-0.13759827
929.6,-0.13861029
929.7,-0.13677168
929.8,-0.13463549
929.9,-0.13169538
930,-0.1313232
930.1,-0.12998352
930.2,-0.1289935
930.3,-0.13075746
930.4,-0.12807072
930.5,-0.1295367
930.6,-0.1292615
930.7,-0.12865119
930.8,-0.1285767
930.9,-0.12830876
931,-0.13041481
931.1,-0.12937333
931.2,-0.12945493
931.3,-0.1294922
931.4,-0.12976012
931.5,-0.13060106
931.6,-0.13124864
931.7,-0.13293056
931.8,-0.13369002
931.9,-0.13537191
932,-0.13613149
932.1,-0.1367418
932.2,-0.13788786
932.3,-0.13750142
932.4,-0.13930178
932.5,-0.13688442
932.6,-0.13410053
932.7,-0.13081832
932.8,-0.12853283
932.9,-0.1282715
933,-0.12853936
933.1,-0.13286197
933.2,-0.13533426
933.3,-0.13720267
933.4,-0.13823023
933.5,-0.13753888
933.6,-0.13314176
933.7,-0.12959806
933.8,-0.12972265
933.9,-0.13033295
934,-0.13388904
934.1,-0.13705294
934.2,-0.13876566
934.3,-0.13386477
934.4,-0.12913766
934.5,-0.1301833
934.6,-0.13228206
934.7,-0.1378993
934.8,-0.1389152
934.9,-0.1327942
935,-0.12898833
935.1,-0.13178969
935.2,-0.13759371
935.3,-0.13780677
935.4,-0.13157396
935.5,-0.1307129
935.6,-0.13606749
935.7,-0.14190316
935.8,-0.13431536
935.9,-0.13074482
936,-0.133888
936.1,-0.13785524
936.2,-0.13405901
936.3,-0.12810547
936.4,-0.13056837
936.5,-0.13075038
936.6,-0.13098061
936.7,-0.12914424
936.8,-0.12941721
936.9,-0.13457805
937,-0.13609359
937.1,-0.13460004
937.2,-0.12982467
937.3,-0.13668152
937.4,-0.1377319
937.5,-0.13344945
937.6,-0.13017265
937.7,-0.13033265
937.8,-0.13736642
937.9,-0.13887753
938,-0.1389526
938.1,-0.13734687
938.2,-0.13524824
938.3,-0.13257679
938.4,-0.13036541
938.5,-0.13197586
938.6,-0.1306331
938.7,-0.12987253
938.8,-0.12926215
938.9,-0.12838423
939,-0.12853912
939.1,-0.1285767
939.2,-0.1309849
939.3,-0.12945015
939.4,-0.13025731
939.5,-0.1298726
939.6,-0.13140277
939.7,-0.13109331
939.8,-0.13182076
939.9,-0.13514429
940,-0.13479306
940.1,-0.13655302
940.2,-0.1368164
940.3,-0.137619
940.4,-0.1377319
940.5,-0.1377319
940.6,-0.13933712
940.7,-0.1368877
940.8,-0.13383603
940.9,-0.13131936
941,-0.12834292
941.1,-0.12743133
941.2,-0.12842602
941.3,-0.13205415
941.4,-0.13388141
941.5,-0.13674478
941.6,-0.13765653
941.7,-0.13799941
941.8,-0.13589725
941.9,-0.13185097
942,-0.1297184
942.1,-0.1294922
942.2,-0.1324343
942.3,-0.13552376
942.4,-0.13777308
942.5,-0.13830458
942.6,-0.13245837
942.7,-0.12922137
942.8,-0.13048649
942.9,-0.13525935
943,-0.13830782
943.1,-0.13543835
943.2,-0.13257855
943.3,-0.13009943
943.4,-0.13407608
943.5,-0.13708694
943.6,-0.13662451
943.7,-0.12875643
943.8,-0.13033516
943.9,-0.1379326
944,-0.13841786
944.1,-0.13219228
944.2,-0.13105588
944.3,-0.13583092
944.4,-0.13758071
944.5,-0.13104755
944.6,-0.13143937
944.7,-0.13296525
944.8,-0.13529319
944.9,-0.13586308
945,-0.13456411
945.1,-0.13116681
945.2,-0.12910879
945.3,-0.13503071
945.4,-0.13697025
945.5,-0.13444822
945.6,-0.12952518
945.7,-0.133159
945.8,-0.1372398
945.9,-0.13479143
946,-0.13330575
946.1,-0.12861002
946.2,-0.13144129
946.3,-0.13433933
946.4,-0.13681858
946.5,-0.1371216
946.6,-0.13738891
946.7,-0.13822863
946.8,-0.13540223
946.9,-0.1347181
947,-0.13307652
947.1,-0.13338368
947.2,-0.1337267
947.3,-0.13323012
947.4,-0.13475789
947.5,-0.13338184
947.6,-0.13368875
947.7,-0.13242844
947.8,-0.13410947
947.9,-0.13517669
948,-0.13502333
948.1,-0.13712323
948.2,-0.1374268
948.3,-0.13769396
948.4,-0.13639588
948.5,-0.13807657
948.6,-0.13887667
948.7,-0.13788378
948.8,-0.13693032
948.9,-0.13414439
949,-0.13216149
949.1,-0.12899454
949.2,-0.12804229
949.3,-0.13010375
949.4,-0.1306749
949.5,-0.13311748
949.6,-0.13479537
949.7,-0.13712272
949.8,-0.13822826
949.9,-0.13807512
950,-0.13616705
950.1,-0.13109217
950.2,-0.12880487
950.3,-0.12911094
950.4,-0.1326598
950.5,-0.13662705
950.6,-0.13872433
950.7,-0.1389526
950.8,-0.13227455
950.9,-0.12972054
951,-0.12975933
951.1,-0.13433828
951.2,-0.13899195
951.3,-0.13715907
951.4,-0.13361124
951.5,-0.12968207
951.6,-0.13239207
951.7,-0.13712246
951.8,-0.13693068
951.9,-0.12987235
952,-0.12995009
952.1,-0.13758052
952.2,-0.13998276
952.3,-0.13483208
952.4,-0.13033105
952.5,-0.13433732
952.6,-0.13845697
952.7,-0.13307765
952.8,-0.13090357
952.9,-0.1328492
953,-0.13689281
953.1,-0.13796081
953.2,-0.13857119
953.3,-0.13784637
953.4,-0.13746495
953.5,-0.13796078
953.6,-0.13056085
953.7,-0.13082725
953.8,-0.13555714
953.9,-0.13593908
954,-0.13162901
954.1,-0.13128502
954.2,-0.13666299
954.3,-0.1374268
954.4,-0.13609189
954.5,-0.13136234
954.6,-0.1307129
954.7,-0.12964504
954.8,-0.13002608
954.9,-0.13197126
955,-0.13330661
955.1,-0.13399335
955.2,-0.13460373
955.3,-0.13574796
955.4,-0.13616786
955.5,-0.13593915
955.6,-0.13670166
955.7,-0.1357487
955.8,-0.13612959
955.9,-0.13460455
956,-0.13330735
956.1,-0.13288737
956.2,-0.13151455
956.3,-0.13105636
956.4,-0.12968359
956.5,-0.12922529
956.6,-0.12838636
956.7,-0.12960595
956.8,-0.13086492
956.9,-0.1304843
957,-0.13334328
957.1,-0.13403149
957.2,-0.13620472
957.3,-0.13784553
957.4,-0.13830398
957.5,-0.13967659
957.6,-0.13559862
957.7,-0.13365115
957.8,-0.12972368
957.9,-0.129187
958,-0.12892015
958.1,-0.13074967
958.2,-0.1358209
958.3,-0.13704489
958.4,-0.13978973
958.5,-0.13723838
958.6,-0.13334786
958.7,-0.12884705
958.8,-0.1293387
958.9,-0.13376095
959,-0.1359758
959.1,-0.13914076
959.2,-0.13556125
959.3,-0.13125042
959.4,-0.12884548
959.5,-0.13177797
959.6,-0.13864125
959.7,-0.139563
959.8,-0.13316074
959.9,-0.12770391
960,-0.13265263
960.1,-0.13746071
960.2,-0.13697012
960.3,-0.13148158
960.4,-0.13017938
960.5,-0.1370376
960.6,-0.13777035
960.7,-0.1302636
960.8,-0.12998714
960.9,-0.13543692
961,-0.13913992
961.1,-0.12996148
961.2,-0.13177716
961.3,-0.13623929
961.4,-0.13894997
961.5,-0.13765769
961.6,-0.13769342
961.7,-0.14039879
961.8,-0.13758353
961.9,-0.13205468
962,-0.1299899
962.1,-0.13486409
962.2,-0.13639567
962.3,-0.13197794
962.4,-0.1313232
962.5,-0.13585632
962.6,-0.13811114
962.7,-0.13567581
962.8,-0.13155757
962.9,-0.13021812
963,-0.12770287
963.1,-0.13055555
963.2,-0.13181795
963.3,-0.13300008
963.4,-0.13448741
963.5,-0.13521338
963.6,-0.13795663
963.7,-0.13754251
963.8,-0.13929298
963.9,-0.13849661
964,-0.13940867
964.1,-0.1376969
964.2,-0.13636046
964.3,-0.13860526
964.4,-0.13602028
964.5,-0.13612889
964.6,-0.13487323
964.7,-0.13254768
964.8,-0.13037281
964.9,-0.12983601
965,-0.13033046
965.1,-0.12827531
965.2,-0.12983209
965.3,-0.13063563
965.4,-0.13097946
965.5,-0.13181768
965.6,-0.13433238
965.7,-0.1378785
965.8,-0.13780921
965.9,-0.13933104
966,-0.13849695
966.1,-0.13487767
966.2,-0.13117694
966.3,-0.12911385
966.4,-0.13101377
966.5,-0.13079026
966.6,-0.13284481
966.7,-0.13581919
966.8,-0.13780494
966.9,-0.1377706
967,-0.13426773
967.1,-0.13216583
967.2,-0.12980188
967.3,-0.13215676
967.4,-0.13547499
967.5,-0.13723319
967.6,-0.13662739
967.7,-0.13038299
967.8,-0.1310908
967.9,-0.13345469
968,-0.13669542
968.1,-0.13685515
968.2,-0.13202071
968.3,-0.12865904
968.4,-0.13200129
968.5,-0.13920424
968.6,-0.13617719
968.7,-0.13026761
968.8,-0.1305578
968.9,-0.13843842
969,-0.13929659
969.1,-0.13259806
969.2,-0.13242753
969.3,-0.1376052
969.4,-0.13594489
969.5,-0.12840366
969.6,-0.13028603
969.7,-0.13470835
969.8,-0.13768777
969.9,-0.13883615
970,-0.13602274
970.1,-0.13399756
970.2,-0.13083483
970.3,-0.13014134
970.4,-0.13542932
970.5,-0.13700508
970.6,-0.13232764
970.7,-0.12976415
970.8,-0.13588389
970.9,-0.13708274
971,-0.13445843
971.1,-0.13247199
971.2,-0.12904315
971.3,-0.13097334
971.4,-0.13052433
971.5,-0.13413584
971.6,-0.1365442
971.7,-0.13868037
971.8,-0.13975151
971.9,-0.1382705
972,-0.13830339
972.1,-0.13754352
972.2,-0.13849186
972.3,-0.13758246
972.4,-0.13795927
972.5,-0.14043339
972.6,-0.13732245
972.7,-0.13628395
972.8,-0.1362061
972.9,-0.13540732
973,-0.13316064
973.1,-0.13125177
973.2,-0.13288165
973.3,-0.12862853
973.4,-0.1279663
973.5,-0.12876492
973.6,-0.13047909
973.7,-0.13204394
973.8,-0.13356974
973.9,-0.13722518
974,-0.136401
974.1,-0.13833561
974.2,-0.13838129
974.3,-0.13647906
974.4,-0.13381049
974.5,-0.13053154
974.6,-0.13090107
974.7,-0.12809023
974.8,-0.13112121
974.9,-0.13402383
975,-0.13677039
975.1,-0.13818619
975.2,-0.13674539
975.3,-0.13358368
975.4,-0.12862996
975.5,-0.13036151
975.6,-0.13284193
975.7,-0.13714615
975.8,-0.13879638
975.9,-0.13416255
976,-0.1305322
976.1,-0.1301025
976.2,-0.13436026
976.3,-0.13817861
976.4,-0.13651873
976.5,-0.12928765
976.6,-0.12960196
976.7,-0.13565121
976.8,-0.13837383
976.9,-0.13359198
977,-0.12885804
977.1,-0.13332678
977.2,-0.13832683
977.3,-0.13389747
977.4,-0.1288974
977.5,-0.13385862
977.6,-0.13840483
977.7,-0.1328336
977.8,-0.13033731
977.9,-0.13462514
978,-0.13795087
978.1,-0.13887431
978.2,-0.1389526
978.3,-0.13921864
978.4,-0.13819373
978.5,-0.13537702
978.6,-0.13232527
978.7,-0.13060356
978.8,-0.13679171
978.9,-0.13640198
979,-0.13141819
979.1,-0.12991496
979.2,-0.13591502
979.3,-0.14027417
979.4,-0.13519817
979.5,-0.13304512
979.6,-0.12965748
979.7,-0.12892101
979.8,-0.12967975
979.9,-0.13059525
980,-0.13310649
980.1,-0.13478926
980.2,-0.13658102
980.3,-0.13655044
980.4,-0.13730907
980.5,-0.13716085
980.6,-0.1371216
980.7,-0.13791935
980.8,-0.13617568
980.9,-0.1359009
981,-0.13457132
981.1,-0.13304544
981.2,-0.13205141
981.3,-0.13060408
981.4,-0.13200312
981.5,-0.12878218
981.6,-0.1282715
981.7,-0.12933504
981.8,-0.13028982
981.9,-0.1306736
982,-0.13230809
982.1,-0.13653199
982.2,-0.13579226
982.3,-0.13719091
982.4,-0.13795847
982.5,-0.13910051
982.6,-0.13606762
982.7,-0.13346895
982.8,-0.13262258
982.9,-0.12961972
983,-0.12945285
983.1,-0.13055551
983.2,-0.13363695
983.3,-0.13566477
983.4,-0.13802743
983.5,-0.13993713
983.6,-0.1337939
983.7,-0.13045684
983.8,-0.1290393
983.9,-0.13127399
984,-0.13534954
984.1,-0.13802721
984.2,-0.13860811
984.3,-0.13226869
984.4,-0.12893128
984.5,-0.13123438
984.6,-0.13508341
984.7,-0.1379876
984.8,-0.13355857
984.9,-0.1299258
985,-0.13108667
985.1,-0.13637248
985.2,-0.13845034
985.3,-0.13067525
985.4,-0.1308209
985.5,-0.13394113
985.6,-0.14101823
985.7,-0.13509553
985.8,-0.13061542
985.9,-0.13355683
986,-0.13805555
986.1,-0.13466181
986.2,-0.12981853
986.3,-0.1334382
986.4,-0.13619537
986.5,-0.13677691
986.6,-0.13601936
986.7,-0.13457246
986.8,-0.1341093
986.9,-0.12849058
987,-0.13270894
987.1,-0.1374445
987.2,-0.13458344
987.3,-0.1287566
987.4,-0.13195112
987.5,-0.1394509
987.6,-0.13755639
987.7,-0.13393387
987.8,-0.13080305
987.9,-0.12934516
988,-0.12971831
988.1,-0.13271929
988.2,-0.13713864
988.3,-0.1377319
988.4,-0.13826318
988.5,-0.13754549
988.6,-0.13795797
988.7,-0.13750594
988.8,-0.13822358
988.9,-0.1396703
989,-0.13907136
989.1,-0.1389526
989.2,-0.13762474
989.3,-0.13636448
989.4,-0.1356749
989.5,-0.13479901
989.6,-0.1346802
989.7,-0.1322901
989.8,-0.1300747
989.9,-0.12873518
990,-0.12777998
990.1,-0.12978549
990.2,-0.1301025
990.3,-0.13328898
990.4,-0.13349913
990.5,-0.1353182
990.6,-0.13665781
990.7,-0.13840959
990.8,-0.13758542
990.9,-0.13769225
991,-0.1356078
991.1,-0.13157343
991.2,-0.12862854
991.3,-0.12800598
991.4,-0.13115225
991.5,-0.13348682
991.6,-0.13588859
991.7,-0.1391264
991.8,-0.13770466
991.9,-0.13344459
992,-0.12913253
992.1,-0.1288421
992.2,-0.13259834
992.3,-0.13580894
992.4,-0.1391261
992.5,-0.13637757
992.6,-0.13112279
992.7,-0.12854961
992.8,-0.13251854
992.9,-0.13819756
993,-0.13921805
993.1,-0.13368379
993.2,-0.12807151
993.3,-0.13160272
993.4,-0.13701625
993.5,-0.13667025
993.6,-0.1325301
993.7,-0.13087198
993.8,-0.13655174
993.9,-0.13689596
994,-0.1307124
994.1,-0.13006272
994.2,-0.13673712
994.3,-0.13958963
994.4,-0.13057997
994.5,-0.13237146
994.6,-0.1365643
994.7,-0.13897913
994.8,-0.13872712
994.9,-0.13838212
995,-0.14073049
995.1,-0.13790472
995.2,-0.13530405
995.3,-0.13020924
995.4,-0.13188025
995.5,-0.13728009
995.6,-0.13485316
995.7,-0.13251775
995.8,-0.13144277
995.9,-0.13689486
996,-0.13799723
996.1,-0.13538406
996.2,-0.13153643
996.3,-0.12942626
996.4,-0.1305135
996.5,-0.1291211
996.6,-0.12994295
996.7,-0.13142894
996.8,-0.13428124
996.9,-0.13547601
997,-0.13612629
997.1,-0.13859345
997.2,-0.13656529
997.3,-0.13594082
997.4,-0.13696192
997.5,-0.1371216
997.6,-0.13526489
997.7,-0.1341896
997.8,-0.13486559
997.9,-0.13286343
998,-0.1306873
998.1,-0.13014245
998.2,-0.1290416
998.3,-0.1288818
998.4,-0.12914704
998.5,-0.12998261
998.6,-0.12983736
998.7,-0.13191903
998.8,-0.13382996
998.9,-0.13486545
999,-0.13763728
999.1,-0.1380371
999.2,-0.13856751
999.3,-0.13546534
999.4,-0.1349854
999.5,-0.13206844
999.6,-0.13083292
999.7,-0.13097809
999.8,-0.13234383
999.9,-0.1351955
1000,-0.13692148
1000.1,-0.14003821
1000.2,-0.13968309
1000.3,-0.135851
1000.4,-0.13078317
1000.5,-0.12771638
1000.6,-0.12921187
1000.7,-0.13293883
1000.8,-0.1363758
1000.9,-0.13575594
1001,-0.13135391
1001.1,-0.12938734
1001.2,-0.12839171
1001.3,-0.13277822
1001.4,-0.14008692
1001.5,-0.13870305
1001.6,-0.13251032
1001.7,-0.13374907
1001.8,-0.14069682
1001.9,-0.1422294
1002,-0.13674307
1002.1,-0.132455
1002.2,-0.13617462
1002.3,-0.14317784
1002.4,-0.13300821
1002.5,-0.12708237
1002.6,-0.12750059
1002.7,-0.13402224
1002.8,-0.12941954
1002.9,-0.1246011
1003,-0.12558923
1003.1,-0.12715526
1003.2,-0.1300062
1003.3,-0.12775755
1003.4,-0.13928173
1003.5,-0.1402938
1003.6,-0.14229336
1003.7,-0.14738481
1003.8,-0.14466288
1003.9,-0.14228565
1004,-0.14465436
1004.1,-0.14797104
1004.2,-0.14496829
1004.3,-0.14206096
1004.4,-0.081549555
1004.5,-0.068714706
1004.6,-0.072391354
1004.7,-0.073299629
1004.8,-0.075459527
1004.9,-0.07604621
1005,-0.07529157
1005.1,-0.074111109
1005.2,-0.072360529
1005.3,-0.073443843
1005.4,-0.019068108
1005.5,-0.0062749565
1005.6,-0.0053258922
1005.7,-0.0050207203
1005.8,-0.0044506277
1005.9,-0.0056946994
1006,-0.007485471
1006.1,-0.0071972337
1006.2,-0.0076465083
1006.3,-0.0074621504
1006.4,-0.019607111
1006.5,-0.023314207
1006.6,-0.023066414
1006.7,-0.022720952
1006.8,-0.019237219
1006.9,-0.017124117
1007,-0.015293089
1007.1,-0.013726927
1007.2,-0.014849713
1007.3,-0.01505127
1007.4,-0.010283854
1007.5,-0.010617516
1007.6,-0.012897592
1007.7,-0.014279594
1007.8,-0.01444092
1007.9,-0.016824446
1008,-0.01242052
1008.1,-0.0093108809
1008.2,-0.0057698614
1008.3,-0.0060801059
1008.4,-0.010703051
1008.5,-0.014566909
1008.6,-0.021141861
1008.7,-0.021275903
1008.8,-0.018506784
1008.9,-0.01333669
1009,-0.010756314
1009.1,-0.011797573
1009.2,-0.015971279
1009.3,-0.021872753
1009.4,-0.017914689
1009.5,-0.011097738
1009.6,-0.0077855421
1009.7,-0.010599044
1009.8,-0.014525869
1009.9,-0.015845541
1010,-0.013319274
1010.1,-0.0086790658
1010.2,-0.01173865
1010.3,-0.017334757
1010.4,-0.016514607
1010.5,-0.0091241991
1010.6,-0.01120897
1010.7,-0.019371339
1010.8,-0.017632509
1010.9,-0.011099027
1011,-0.013345009
1011.1,-0.019389444
1011.2,-0.017592215
1011.3,-0.01136409
1011.4,-0.011267721
1011.5,-0.0098010057
1011.6,-0.010352168
1011.7,-0.0091502109
1011.8,-0.012388599
1011.9,-0.016620508
1012,-0.015334794
1012.1,-0.012139922
1012.2,-0.011429672
1012.3,-0.017476345
1012.4,-0.015232324
1012.5,-0.011040959
1012.6,-0.009150391
1012.7,-0.014505288
1012.8,-0.018796769
1012.9,-0.017206636
1013,-0.015823794
1013.1,-0.013279967
1013.2,-0.010798042
1013.3,-0.0094151516
1013.4,-0.0095175456
1013.5,-0.01035194
1013.6,-0.0091505911
1013.7,-0.0094769621
1013.8,-0.008499704
1013.9,-0.007279017
1014,-0.0087042529
1014.1,-0.008947754
1014.2,-0.0097415065
1014.3,-0.009334121
1014.4,-0.009782082
1014.5,-0.009334137
1014.6,-0.0087237931
1014.7,-0.011023656
1014.8,-0.01138916
1014.9,-0.012976493
1015,-0.01242656
1015.1,-0.014421071
1015.2,-0.015275186
1015.3,-0.015885529
1015.4,-0.019670307
1015.5,-0.018916598
1015.6,-0.01977149
1015.7,-0.018082411
1015.8,-0.015152646
1015.9,-0.011836415
1016,-0.0098020864
1016.1,-0.011145155
1016.2,-0.010066639
1016.3,-0.011979285
1016.4,-0.014156163
1016.5,-0.016292365
1016.6,-0.0176351
1016.7,-0.018326817
1016.8,-0.018937159
1016.9,-0.012142169
1017,-0.0097616224
1017.1,-0.0090291691
1017.2,-0.012121321
1017.3,-0.013932162
1017.4,-0.018102586
1017.5,-0.020035642
1017.6,-0.014156946
1017.7,-0.00978244
1017.8,-0.010046253
1017.9,-0.014399437
1018,-0.016108996
1018.1,-0.01627197
1018.2,-0.013363307
1018.3,-0.010006417
1018.4,-0.014053177
1018.5,-0.017919037
1018.6,-0.017086158
1018.7,-0.0097434111
1018.8,-0.0091713787
1018.9,-0.017449212
1019,-0.020299729
1019.1,-0.014463505
1019.2,-0.011939089
1019.3,-0.016717563
1019.4,-0.01749268
1019.5,-0.0095615117
1019.6,-0.01283166
1019.7,-0.014847212
1019.8,-0.017694873
1019.9,-0.01783867
1020,-0.017269147
1020.1,-0.0171875
1020.2,-0.013751022
1020.3,-0.011105494
1020.4,-0.011043141
1020.5,-0.017427952
1020.6,-0.015764926
1020.7,-0.010069964
1020.8,-0.010310208
1020.9,-0.014967005
1021,-0.01856905
1021.1,-0.017432705
1021.2,-0.015601679
1021.3,-0.011920544
1021.4,-0.010067679
1021.5,-0.010391863
1021.6,-0.010209347
1021.7,-0.011489881
1021.8,-0.010901497
1021.9,-0.012893013
1022,-0.012955943
1022.1,-0.012650768
1022.2,-0.014988244
1022.3,-0.014299404
1022.4,-0.014664251
1022.5,-0.01395334
1022.6,-0.013037823
1022.7,-0.012386553
1022.8,-0.012833169
1022.9,-0.013971982
1023,-0.010436493
1023.1,-0.009863281
1023.2,-0.0090706091
1023.3,-0.008947754
1023.4,-0.008947754
1023.5,-0.0092119662
1023.6,-0.012423427
1023.7,-0.011065612
1023.8,-0.013156609
1023.9,-0.01431798
1024,-0.014969303
1024.1,-0.016372211
1024.2,-0.01816225
1024.3,-0.021578361
1024.4,-0.018636026
1024.5,-0.015461308
1024.6,-0.011617081
1024.7,-0.0089706715
1024.8,-0.0089067382
1024.9,-0.0094760656
1025,-0.013256237
1025.1,-0.014623008
1025.2,-0.017915819
1025.3,-0.018672344
1025.4,-0.016336158
1025.5,-0.011476554
1025.6,-0.0086657845
1025.7,-0.011506889
1025.8,-0.012791872
1025.9,-0.016876783
1026,-0.016964449
1026.1,-0.015297676
1026.2,-0.010297397
1026.3,-0.0090299055
1026.4,-0.013437384
1026.5,-0.016776662
1026.6,-0.018507941
1026.7,-0.01131903
1026.8,-0.0085839773
1026.9,-0.012298543
1027,-0.017668332
1027.1,-0.0184082
1027.2,-0.01022222
1027.3,-0.010532115
1027.4,-0.015003703
1027.5,-0.017774039
1027.6,-0.011765878
1027.7,-0.010514762
1027.8,-0.01681059
1027.9,-0.018853991
1028,-0.015322104
1028.1,-0.012105817
1028.2,-0.010902266
1028.3,-0.012626949
1028.4,-0.015291182
1028.5,-0.019093779
1028.6,-0.0159328
1028.7,-0.011396388
1028.8,-0.011570812
1028.9,-0.017238253
1029,-0.017575048
1029.1,-0.010365003
1029.2,-0.010572851
1029.3,-0.01394657
1029.4,-0.016288751
1029.5,-0.017105092
1029.6,-0.014811791
1029.7,-0.01444092
1029.8,-0.010217559
1029.9,-0.0092941498
1030,-0.0063494587
1030.1,-0.0090633705
1030.2,-0.0098220491
1030.3,-0.010127224
1030.4,-0.013071752
1030.5,-0.010622142
1030.6,-0.010696314
1030.7,-0.0099870369
1030.8,-0.010655042
1030.9,-0.0094592297
1031,-0.010044668
1031.1,-0.011751903
1031.2,-0.0083048574
1031.3,-0.007727051
1031.4,-0.0082548423
1031.5,-0.010184643
1031.6,-0.010737522
1031.7,-0.011834343
1031.8,-0.014902194
1031.9,-0.014300941
1032,-0.015718976
1032.1,-0.016758397
1032.2,-0.018465508
1032.3,-0.01871338
1032.4,-0.01818567
1032.5,-0.017575328
1032.6,-0.012479571
1032.7,-0.01037512
1032.8,-0.008321579
1032.9,-0.0088237342
1033,-0.011058408
1033.1,-0.012972123
1033.2,-0.017705217
1033.3,-0.017616747
1033.4,-0.01802031
1033.5,-0.015992532
1033.6,-0.010385464
1033.7,-0.0082390867
1033.8,-0.0096150253
1033.9,-0.01302883
1034,-0.015635728
1034.1,-0.018604671
1034.2,-0.016380719
1034.3,-0.010691201
1034.4,-0.0082806268
1034.5,-0.010669941
1034.6,-0.016095568
1034.7,-0.018728666
1034.8,-0.014798396
1034.9,-0.010179405
1035,-0.010349358
1035.1,-0.016012332
1035.2,-0.017937301
1035.3,-0.014410674
1035.4,-0.0088195875
1035.5,-0.0119882
1035.6,-0.018675605
1035.7,-0.01831029
1035.8,-0.013356069
1035.9,-0.01208243
1036,-0.018064878
1036.1,-0.017172596
1036.2,-0.01028973
1036.3,-0.0095166291
1036.4,-0.01087658
1036.5,-0.015566741
1036.6,-0.014426156
1036.7,-0.013608374
1036.8,-0.0095701945
1036.9,-0.01026613
1037,-0.016010735
1037.1,-0.016354986
1037.2,-0.013108005
1037.3,-0.0099732651
1037.4,-0.016149499
1037.5,-0.017714802
1037.6,-0.015161371
1037.7,-0.011318726
1037.8,-0.0091969705
1037.9,-0.011320479
1038,-0.01169434
1038.1,-0.015385127
1038.2,-0.016494046
1038.3,-0.018422488
1038.4,-0.01686807
1038.5,-0.017367987
1038.6,-0.020655973
1038.7,-0.01878235
1038.8,-0.018935398
1038.9,-0.01849136
1039,-0.0184082
1039.1,-0.017090261
1039.2,-0.017145907
1039.3,-0.018768974
1039.4,-0.01585565
1039.5,-0.014302157
1039.6,-0.012290767
1039.7,-0.010681691
1039.8,-0.009682953
1039.9,-0.0085038824
1040,-0.010972919
1040.1,-0.0095443267
1040.2,-0.010307102
1040.3,-0.01047363
1040.4,-0.012581919
1040.5,-0.014496226
1040.6,-0.016327261
1040.7,-0.02026648
1040.8,-0.01874145
1040.9,-0.018144689
1041,-0.014150352
1041.1,-0.010099791
1041.2,-0.0087675944
1041.3,-0.008642578
1041.4,-0.011541029
1041.5,-0.012789987
1041.6,-0.016076892
1041.7,-0.01657715
1041.8,-0.017367591
1041.9,-0.014067493
1042,-0.0098367881
1042.1,-0.00925293
1042.2,-0.010570249
1042.3,-0.01552108
1042.4,-0.017852708
1042.5,-0.016522316
1042.6,-0.012320262
1042.7,-0.0082695698
1042.8,-0.011678647
1042.9,-0.016519657
1043,-0.017714362
1043.1,-0.013319579
1043.2,-0.0086585093
1043.3,-0.012246941
1043.4,-0.015549198
1043.5,-0.018864324
1043.6,-0.011684908
1043.7,-0.0083664041
1043.8,-0.013036822
1043.9,-0.018308288
1044,-0.015067682
1044.1,-0.009699942
1044.2,-0.015268957
1044.3,-0.018642384
1044.4,-0.011380665
1044.5,-0.010431827
1044.6,-0.012843936
1044.7,-0.019277578
1044.8,-0.018922461
1044.9,-0.01924009
1045,-0.01748027
1045.1,-0.016134112
1045.2,-0.012016644
1045.3,-0.010072462
1045.4,-0.017236674
1045.5,-0.01656488
1045.6,-0.012322063
1045.7,-0.0093244247
1045.8,-0.014740783
1045.9,-0.017241518
1046,-0.016439428
1046.1,-0.014428818
1046.2,-0.009659582
1046.3,-0.008947754
1046.4,-0.008947754
1046.5,-0.011054086
1046.6,-0.012705599
1046.7,-0.014494737
1046.8,-0.018695286
1046.9,-0.017480802
1047,-0.016924225
1047.1,-0.017672125
1047.2,-0.018061117
1047.3,-0.017313249
1047.4,-0.018767029
1047.5,-0.01954506
1047.6,-0.016733182
1047.7,-0.015745484
1047.8,-0.014345422
1047.9,-0.012556331
1048,-0.011778228
1048.1,-0.010378202
1048.2,-0.0099052337
1048.3,-0.0082839647
1048.4,-0.00724258
1048.5,-0.0084327564
1048.6,-0.010221821
1048.7,-0.011789648
1048.8,-0.013841906
1048.9,-0.016767697
1049,-0.016134737
1049.1,-0.01912505
1049.2,-0.018049805
1049.3,-0.016481952
1049.4,-0.014166572
1049.5,-0.010935679
1049.6,-0.0088946276
1049.7,-0.0083794144
1049.8,-0.01123216
1049.9,-0.013536428
1050,-0.017251534
1050.1,-0.019113588
1050.2,-0.017218579
1050.3,-0.012672091
1050.4,-0.0085787513
1050.5,-0.009611015
1050.6,-0.011968303
1050.7,-0.016514663
1050.8,-0.019818696
1050.9,-0.014976948
1051,-0.0099259595
1051.1,-0.0087267148
1051.2,-0.012589125
1051.3,-0.016640506
1051.4,-0.017976789
1051.5,-0.014682838
1051.6,-0.0080847315
1051.7,-0.01264145
1051.8,-0.017208501
1051.9,-0.01753478
1052,-0.0093374636
1052.1,-0.010136763
1052.2,-0.017839403
1052.3,-0.01901855
1052.4,-0.013494388
1052.5,-0.012083759
1052.6,-0.01699741
1052.7,-0.017008718
1052.8,-0.0095172209
1052.9,-0.011230795
1053,-0.013009489
1053.1,-0.01663957
1053.2,-0.016661455
1053.3,-0.017103187
1053.4,-0.015083374
1053.5,-0.010537911
1053.6,-0.010389293
1053.7,-0.014418683
1053.8,-0.017155268
1053.9,-0.013021758
1054,-0.0094117831
1054.1,-0.014733475
1054.2,-0.01776549
1054.3,-0.017051107
1054.4,-0.013200666
1054.5,-0.011032036
1054.6,-0.0092010049
1054.7,-0.0099996098
1054.8,-0.012798047
1054.9,-0.013483169
1055,-0.016943761
1055.1,-0.015914992
1055.2,-0.017502223
1055.3,-0.01779785
1055.4,-0.016746111
1055.5,-0.016314215
1055.6,-0.016009048
1055.7,-0.017807263
1055.8,-0.015210912
1055.9,-0.01474609
1056,-0.012642805
1056.1,-0.011515966
1056.2,-0.010600448
1056.3,-0.0094220355
1056.4,-0.00925293
1056.5,-0.008727147
1056.6,-0.008642578
1056.7,-0.0091683449
1056.8,-0.010567327
1056.9,-0.012356058
1057,-0.013135601
1057.1,-0.01690036
1057.2,-0.017755538
1057.3,-0.018323567
1057.4,-0.017619641
1057.5,-0.016178423
1057.6,-0.01412687
1057.7,-0.010939289
1057.8,-0.0091594362
1057.9,-0.0086849186
1058,-0.011008059
1058.1,-0.012440466
1058.2,-0.015500921
1058.3,-0.019383446
1058.4,-0.017568745
1058.5,-0.01377095
1058.6,-0.010066527
1058.7,-0.0087696956
1058.8,-0.0099565768
1058.9,-0.013847592
1059,-0.019959535
1059.1,-0.017696163
1059.2,-0.012720184
1059.3,-0.008583382
1059.4,-0.0098716557
1059.5,-0.014898338
1059.6,-0.018026523
1059.7,-0.016568858
1059.8,-0.0094402325
1059.9,-0.011490463
1060,-0.015152525
1060.1,-0.018551836
1060.2,-0.011661742
1060.3,-0.0088971971
1060.4,-0.014685487
1060.5,-0.018026199
1060.6,-0.01473002
1060.7,-0.0096694477
1060.8,-0.012888541
1060.9,-0.017728831
1061,-0.012891266
1061.1,-0.010948684
1061.2,-0.013668542
1061.3,-0.018601627
1061.4,-0.018535642
1061.5,-0.017620133
1061.6,-0.01749268
1061.7,-0.018280723
1061.8,-0.019721597
1061.9,-0.012841856
1062,-0.009855638
1062.1,-0.014023444
1062.2,-0.016322074
1062.3,-0.01184928
1062.4,-0.010033363
1062.5,-0.014065696
1062.6,-0.017109921
1062.7,-0.01749268
1062.8,-0.012239893
1062.9,-0.01138916
1063,-0.0090254798
1063.1,-0.0081173242
1063.2,-0.0096079652
1063.3,-0.010125903
1063.4,-0.010956299
1063.5,-0.010033539
1063.6,-0.013014566
1063.7,-0.014313202
1063.8,-0.014178317
1063.9,-0.015186126
1064,-0.013780899
1064.1,-0.01352539
1064.2,-0.011687309
1064.3,-0.010864003
1064.4,-0.011566538
1064.5,-0.01011891
1064.6,-0.0096007137
1064.7,-0.0082452903
1064.8,-0.0072445492
1064.9,-0.0081669193
1065,-0.0088625046
1065.1,-0.011835774
1065.2,-0.012829775
1065.3,-0.014752813
1065.4,-0.014788731
1065.5,-0.017108877
1065.6,-0.018017733
1065.7,-0.018365548
1065.8,-0.019983319
1065.9,-0.014726445
1066,-0.011992993
1066.1,-0.0085442521
1066.2,-0.0082947294
1066.3,-0.010174893
1066.4,-0.012573594
1066.5,-0.018427351
1066.6,-0.018011294
1066.7,-0.019110266
1066.8,-0.014336628
1066.9,-0.010638168
1067,-0.0083311605
1067.1,-0.0096070287
1067.2,-0.015637469
1067.3,-0.017364529
1067.4,-0.018804948
1067.5,-0.01350708
1067.6,-0.0089356041
1067.7,-0.0088622884
1067.8,-0.012621896
1067.9,-0.01978109
1068,-0.017438003
1068.1,-0.010059221
1068.2,-0.0092101772
1068.3,-0.013189218
1068.4,-0.018029208
1068.5,-0.015302033
1068.6,-0.011597205
1068.7,-0.010296777
1068.8,-0.016466037
1068.9,-0.017230281
1069,-0.012464466
1069.1,-0.013006267
1069.2,-0.018992638
1069.3,-0.017310288
1069.4,-0.0092734494
1069.5,-0.011443048
1069.6,-0.016722121
1069.7,-0.018279763
1069.8,-0.017621129
1069.9,-0.017230321
1070,-0.018761602
1070.1,-0.015608044
1070.2,-0.014001901
1070.3,-0.0096331435
1070.4,-0.012095771
1070.5,-0.016807162
1070.6,-0.014082425
1070.7,-0.0098528694
1070.8,-0.011876121
1070.9,-0.017813303
1071,-0.017401824
1071.1,-0.015351352
1071.2,-0.012952843
1071.3,-0.0094622756
1071.4,-0.0092100491
1071.5,-0.0097775114
1071.6,-0.011437006
1071.7,-0.010907489
1071.8,-0.012614762
1071.9,-0.013964137
1072,-0.013611199
1072.1,-0.013000857
1072.2,-0.013701831
1072.3,-0.013568307
1072.4,-0.012214114
1072.5,-0.010950509
1072.6,-0.012352287
1072.7,-0.0086762195
1072.8,-0.0088189434
1072.9,-0.0081610496
1073,-0.0088189194
1073.1,-0.0094722073
1073.2,-0.010344772
1073.3,-0.012309162
1073.4,-0.01234765
1073.5,-0.014140166
1073.6,-0.015227543
1073.7,-0.016667457
1073.8,-0.018455518
1073.9,-0.018451181
1074,-0.019194775
1074.1,-0.01460437
1074.2,-0.013044019
1074.3,-0.009768893
1074.4,-0.0082042306
1074.5,-0.0093430806
1074.6,-0.010606774
1074.7,-0.014973414
1074.8,-0.016448099
1074.9,-0.018412234
1075,-0.017926925
1075.1,-0.014127795
1075.2,-0.0093311048
1075.3,-0.008380439
1075.4,-0.012269426
1075.5,-0.013701435
1075.6,-0.01854885
1075.7,-0.018275241
1075.8,-0.013909122
1075.9,-0.0079779172
1076,-0.0081651422
1076.1,-0.015152178
1076.2,-0.018106689
1076.3,-0.017359807
1076.4,-0.010635129
1076.5,-0.009820196
1076.6,-0.013794585
1076.7,-0.017585914
1076.8,-0.016006396
1076.9,-0.009109751
1077,-0.01117708
1077.1,-0.017459804
1077.2,-0.016835827
1077.3,-0.010025679
1077.4,-0.010520084
1077.5,-0.017330076
1077.6,-0.016311831
1077.7,-0.0096777701
1077.8,-0.012311122
1077.9,-0.016583526
1078,-0.018759681
1078.1,-0.017446393
1078.2,-0.017711544
1078.3,-0.016749778
1078.4,-0.018411253
1078.5,-0.016617291
1078.6,-0.011555852
1078.7,-0.010516804
1078.8,-0.015713609
1078.9,-0.017101138
1079,-0.012209675
1079.1,-0.0098172392
1079.2,-0.013225867
1079.3,-0.016712333
1079.4,-0.018235396
1079.5,-0.01474061
1079.6,-0.012825905
1079.7,-0.0099902349
1079.8,-0.0085102701
1079.9,-0.007813493
1080,-0.007727051
1080.1,-0.011656254
1080.2,-0.011780806
1080.3,-0.012742092
1080.4,-0.011867304
1080.5,-0.012480126
1080.6,-0.010776373
1080.7,-0.010997474
1080.8,-0.013703169
1080.9,-0.010730853
1081,-0.0096446356
1081.1,-0.009034292
1081.2,-0.0081620462
1081.3,-0.0077703281
1081.4,-0.0087746297
1081.5,-0.01156666
1081.6,-0.010428194
1081.7,-0.011739752
1081.8,-0.013047022
1081.9,-0.013743967
1082,-0.01540179
1082.1,-0.018280289
1082.2,-0.021332009
1082.3,-0.019146551
1082.4,-0.017404106
1082.5,-0.013521591
1082.6,-0.010820263
1082.7,-0.0089025762
1082.8,-0.0091662557
1082.9,-0.012133108
1083,-0.012871694
1083.1,-0.016318782
1083.2,-0.017405973
1083.3,-0.016969035
1083.4,-0.015311436
1083.5,-0.011909542
1083.6,-0.010865548
1083.7,-0.010255206
1083.8,-0.013571838
1083.9,-0.0162301
1084,-0.01762431
1084.1,-0.014132838
1084.2,-0.0093368681
1084.3,-0.010736803
1084.4,-0.01317818
1084.5,-0.016404864
1084.6,-0.018191154
1084.7,-0.012649428
1084.8,-0.0093385089
1084.9,-0.012088807
1085,-0.017059622
1085.1,-0.017536108
1085.2,-0.010949111
1085.3,-0.010125022
1085.4,-0.015403148
1085.5,-0.019151012
1085.6,-0.011515384
1085.7,-0.012262236
1085.8,-0.017582514
1085.9,-0.019193346
1086,-0.0093787277
1086.1,-0.011390942
1086.2,-0.01775697
1086.3,-0.019236776
1086.4,-0.016706782
1086.5,-0.013655062
1086.6,-0.01322021
1086.7,-0.015313674
1086.8,-0.01749337
1086.9,-0.017274502
1087,-0.011430745
1087.1,-0.011258632
1087.2,-0.016099083
1087.3,-0.015312373
1087.4,-0.010341487
1087.5,-0.010866354
1087.6,-0.01788679
1087.7,-0.017448699
1087.8,-0.017710776
1087.9,-0.014658235
1088,-0.01308922
1088.1,-0.011868536
1088.2,-0.010647844
1088.3,-0.010996866
1088.4,-0.009252682
1088.5,-0.0094709746
1088.6,-0.0085116789
1088.7,-0.0088606075
1088.8,-0.008947754
1088.9,-0.0086861593
1089,-0.011258487
1089.1,-0.0080321251
1089.2,-0.0082066223
1089.3,-0.0080758241
1089.4,-0.0085553756
1089.5,-0.0094272893
1089.6,-0.011127504
1089.7,-0.013481663
1089.8,-0.011738099
1089.9,-0.014527815
1090,-0.014789716
1090.1,-0.017100015
1090.2,-0.018015764
1090.3,-0.018626106
1090.4,-0.020021053
1090.5,-0.017362419
1090.6,-0.013744002
1090.7,-0.010866509
1090.8,-0.0094275587
1090.9,-0.0082068722
1091,-0.0093397787
1091.1,-0.012957689
1091.2,-0.014048394
1091.3,-0.016489225
1091.4,-0.017666806
1091.5,-0.017013376
1091.6,-0.014267462
1091.7,-0.0099083301
1091.8,-0.008468494
1091.9,-0.0099062516
1092,-0.014351985
1092.1,-0.017143005
1092.2,-0.018277061
1092.3,-0.014747782
1092.4,-0.0091681069
1092.5,-0.0088603033
1092.6,-0.013653792
1092.7,-0.017839667
1092.8,-0.017623891
1092.9,-0.012263987
1093,-0.0098205771
1093.1,-0.011649515
1093.2,-0.016443693
1093.3,-0.016664664
1093.4,-0.011871685
1093.5,-0.010038342
1093.6,-0.014830002
1093.7,-0.019582659
1093.8,-0.013442901
1093.9,-0.0091679547
1094,-0.013870383
1094.1,-0.018405499
1094.2,-0.01196123
1094.3,-0.011301565
1094.4,-0.018184894
1094.5,-0.018278251
1094.6,-0.01339843
1094.7,-0.0094735141
1094.8,-0.0094704703
1094.9,-0.0098194596
1095,-0.0088178795
1095.1,-0.01308547
1095.2,-0.015659966
1095.3,-0.017273493
1095.4,-0.012788656
1095.5,-0.011215517
1095.6,-0.01578786
1095.7,-0.01657715
1095.8,-0.015009235
1095.9,-0.0087358628
1096,-0.012169328
1096.1,-0.016050717
1096.2,-0.017361059
1096.3,-0.017231378
1096.4,-0.01535844
1096.5,-0.015312564
1096.6,-0.012221013
1096.7,-0.012216903
1096.8,-0.0099531823
1096.9,-0.011648299
1097,-0.010170619
1097.1,-0.0093407488
1097.2,-0.011081766
1097.3,-0.0092990935
1097.4,-0.010515281
1097.5,-0.009733807
1097.6,-0.010080601
1097.7,-0.010952181
1097.8,-0.011606464
1097.9,-0.012478037
1098,-0.01260986
1098.1,-0.015222125
1098.2,-0.01566162
1098.3,-0.015922842
1098.4,-0.017534082
1098.5,-0.018320269
1098.6,-0.019191821
1098.7,-0.018017718
1098.8,-0.017536657
1098.9,-0.013835952
1099,-0.011653072
1099.1,-0.0090384833
1099.2,-0.0081202139
1099.3,-0.010121651
1099.4,-0.011779502
1099.5,-0.013566536
1099.6,-0.016703396
1099.7,-0.017709823
1099.8,-0.018059012
1099.9,-0.015230327
1100,-0.012134594
1100.1,-0.0090828737
1100.2,-0.009687147
1100.3,-0.012474665
1100.4,-0.016048652
1100.5,-0.019710714
1100.6,-0.016844614
1100.7,-0.013921871
1100.8,-0.0096086167
1100.9,-0.010514441
1101,-0.014173239
1101.1,-0.018662687
1101.2,-0.019584836
1101.3,-0.011795957
1101.4,-0.0091681613
1101.5,-0.011558655
1101.6,-0.016699067
1101.7,-0.01749268
1101.8,-0.010704642
1101.9,-0.010602404
1102,-0.01312844
1102.1,-0.017441386
1102.2,-0.012620724
1102.3,-0.0090837542
1102.4,-0.015168931
1102.5,-0.020970879
1102.6,-0.017327353
1102.7,-0.010573177
1102.8,-0.016606136
1102.9,-0.018841984
1103,-0.01901855
1103.1,-0.015103163
1103.2,-0.013396825
1103.3,-0.016091416
1103.4,-0.016055123
1103.5,-0.015705786
1103.6,-0.010963512
1103.7,-0.0080804401
1103.8,-0.013208011
1103.9,-0.014396738
1104,-0.011570022
1104.1,-0.0076911632
1104.2,-0.013119287
1104.3,-0.016223569
1104.4,-0.024145403
1104.5,-0.024905302
1104.6,-0.021163364
1104.7,-0.021327319
1104.8,-0.019894215
1104.9,-0.021194631
1105,-0.021720914
1105.1,-0.023069872
1105.2,-0.023812903
1105.3,-0.023640428
1105.4,-0.036642898
1105.5,-0.037550328
1105.6,-0.038372802
1105.7,-0.0385498
1105.8,-0.038027965
1105.9,-0.037156714
1106,-0.036241197
1106.1,-0.036630211
1106.2,-0.034892435
1106.3,-0.03458252
1106.4,-0.030669105
1106.5,-0.028961322
1106.6,-0.02852329
1106.7,-0.02769636
1106.8,-0.028867872
1106.9,-0.02908936
1107,-0.029871964
1107.1,-0.030526611
1107.2,-0.03270213
1107.3,-0.034621793
1107.4,-0.036974528
1107.5,-0.039415904
1107.6,-0.03872712
1107.7,-0.038028117
1107.8,-0.034026884
1107.9,-0.031014306
1108,-0.02878942
1108.1,-0.029000659
1108.2,-0.031175931
1108.3,-0.033617308
1108.4,-0.035015424
1108.5,-0.036496921
1108.6,-0.034893108
1108.7,-0.032756906
1108.8,-0.028012721
1108.9,-0.026997502
1109,-0.029300237
1109.1,-0.034133075
1109.2,-0.037234737
1109.3,-0.033722606
1109.4,-0.02862348
1109.5,-0.026564799
1109.6,-0.030775794
1109.7,-0.034138382
1109.8,-0.035364796
1109.9,-0.02819693
1110,-0.025649377
1110.1,-0.032467388
1110.2,-0.03575293
1110.3,-0.034022492
1110.4,-0.025062767
1110.5,-0.025160575
1110.6,-0.030381045
1110.7,-0.031747033
1110.8,-0.026882297
1110.9,-0.024734029
1111,-0.03311515
1111.1,-0.032496869
1111.2,-0.026405672
1111.3,-0.023341663
1111.4,-0.023507227
1111.5,-0.026724471
1111.6,-0.024651438
1111.7,-0.023163815
1111.8,-0.022203804
1111.9,-0.027283794
1112,-0.029737846
1112.1,-0.025834226
1112.2,-0.024340082
1112.3,-0.027595098
1112.4,-0.027652523
1112.5,-0.023914381
1112.6,-0.019381327
1112.7,-0.017931452
1112.8,-0.021446781
1112.9,-0.027022356
1113,-0.02786865
1113.1,-0.02708677
1113.2,-0.025389392
1113.3,-0.024861448
1113.4,-0.02038646
1113.5,-0.01962891
1113.6,-0.020150121
1113.7,-0.018415047
1113.8,-0.01810303
1113.9,-0.017842432
1114,-0.017276671
1114.1,-0.018229841
1114.2,-0.018929363
1114.3,-0.020321441
1114.4,-0.016896396
1114.5,-0.016793109
1114.6,-0.016621759
1114.7,-0.015534905
1114.8,-0.01900426
1114.9,-0.020150017
1115,-0.020760359
1115.1,-0.02111016
1115.2,-0.020373162
1115.3,-0.018936569
1115.4,-0.011157895
1115.5,-0.0090816915
1115.6,-0.0055609172
1115.7,-0.0044594248
1115.8,-0.0030675274
1115.9,-0.0044073217
1116,-0.0051963132
1116.1,-0.0065881738
1116.2,-0.01150056
1116.3,-0.01230469
1116.4,-0.005010859
1116.5,-0.00063388693
1116.6,0.0032886604
1116.7,0.0075163755
1116.8,0.0091840014
1116.9,0.0049347372
1117,0.0039143349
1117.1,0.0002231066
1117.2,-0.0011842173
1117.3,0.00024438793
1117.4,0.016139926
1117.5,0.020646389
1117.6,0.017313229
1117.7,0.01460348
1117.8,0.010599476
1117.9,0.012056615
1118,0.017623151
1118.1,0.021382751
1118.2,0.017708252
1118.3,0.0099609055
1118.4,0.021512716
1118.5,0.030997533
1118.6,0.032511381
1118.7,0.028910525
1118.8,0.026200513
1118.9,0.028967008
1119,0.031327118
1119.1,0.027474449
1119.2,0.022331317
1119.3,0.027558516
1119.4,0.044471671
1119.5,0.043559413
1119.6,0.039287009
1119.7,0.03605605
1119.8,0.038471843
1119.9,0.038704491
1120,0.03865967
1120.1,0.03944071
1120.2,0.042959639
1120.3,0.046926876
1120.4,0.051154442
1120.5,0.052563213
1120.6,0.05608199
1120.7,0.060049219
1120.8,0.056467237
1120.9,0.051844809
1121,0.053774971
1121.1,0.05656638
1121.2,0.059833535
1121.3,0.059806556
1121.4,0.069087369
1121.5,0.07070312
1121.6,0.066798839
1121.7,0.066385767
1121.8,0.063827889
1121.9,0.06468028
1122,0.064123978
1122.1,0.06503032
1122.2,0.065470225
1122.3,0.063433075
1122.4,0.072442867
1122.5,0.075101056
1122.6,0.075541009
1122.7,0.076366659
1122.8,0.077021943
1122.9,0.077372049
1123,0.076376074
1123.1,0.080099679
1123.2,0.081034147
1123.3,0.08238019
1123.4,0.091192033
1123.5,0.096058511
1123.6,0.094041011
1123.7,0.090989291
1123.8,0.090279357
1123.9,0.088152827
1124,0.085711449
1124.1,0.08431082
1124.2,0.085952132
1124.3,0.089649404
1124.4,0.096478542
1124.5,0.10042044
1124.6,0.098574036
1124.7,0.095047009
1124.8,0.092685736
1124.9,0.091590147
1125,0.094837022
1125.1,0.097503529
1125.2,0.099944924
1125.3,0.097963937
1125.4,0.097298461
1125.5,0.095432513
1125.6,0.09459694
1125.7,0.098668785
1125.8,0.10173068
1125.9,0.10109575
1126,0.097273991
1126.1,0.095602641
1126.2,0.095162263
1126.3,0.10031914
1126.4,0.10304133
1126.5,0.098935408
1126.6,0.095308002
1126.7,0.093771686
1126.8,0.099573136
1126.9,0.10321109
1127,0.099761061
1127.1,0.094143223
1127.2,0.095626683
1127.3,0.1030543
1127.4,0.096990966
1127.5,0.091566748
1127.6,0.092144959
1127.7,0.09809152
1127.8,0.096224059
1127.9,0.089746769
1128,0.089228558
1128.1,0.090618979
1128.2,0.092404856
1128.3,0.090075602
1128.4,0.084423752
1128.5,0.086640626
1128.6,0.089522669
1128.7,0.091229209
1128.8,0.084695142
1128.9,0.088200391
1129,0.092133546
1129.1,0.088775993
1129.2,0.084458398
1129.3,0.084865596
1129.4,0.080626837
1129.5,0.082718062
1129.6,0.085035089
1129.7,0.08535156
1129.8,0.081452202
1129.9,0.081293836
1130,0.078264884
1130.1,0.077982111
1130.2,0.076727631
1130.3,0.075461712
1130.4,0.067222819
1130.5,0.063740879
1130.6,0.06415868
1130.7,0.06429443
1130.8,0.064814272
1130.9,0.06620435
1131,0.066690573
1131.1,0.066475931
1131.2,0.065391056
1131.3,0.068588632
1131.4,0.062420018
1131.5,0.061502565
1131.6,0.063367048
1131.7,0.063164318
1131.8,0.064373119
1131.9,0.062000873
1132,0.063107072
1132.1,0.062339442
1132.2,0.061378622
1132.3,0.059163817
1132.4,0.048666979
1132.5,0.044041068
1132.6,0.040944023
1132.7,0.042829292
1132.8,0.045575844
1132.9,0.049621558
1133,0.051035841
1133.1,0.053250479
1133.2,0.052314172
1133.3,0.048190143
1133.4,0.038935917
1133.5,0.034321254
1133.6,0.032997441
1133.7,0.034160338
1133.8,0.038543968
1133.9,0.041348371
1134,0.03885374
1134.1,0.037315351
1134.2,0.03349685
1134.3,0.033380884
1134.4,0.027496892
1134.5,0.030089412
1134.6,0.030984861
1134.7,0.025055759
1134.8,0.022192928
1134.9,0.022394506
1135,0.028459585
1135.1,0.030803118
1135.2,0.026095182
1135.3,0.02211508
1135.4,0.01585569
1135.5,0.021349193
1135.6,0.019368644
1135.7,0.012070483
1135.8,0.011408104
1135.9,0.016173867
1136,0.018031025
1136.1,0.011200844
1136.2,0.012570157
1136.3,0.018218852
1136.4,0.013934548
1136.5,0.011986145
1136.6,0.011025141
1136.7,0.0093305829
1136.8,0.0030850362
1136.9,0.0035966148
1137,0.0080243393
1137.1,0.010570098
1137.2,0.0051761207
1137.3,0.0020975451
1137.4,0.0025123588
1137.5,0.0021296268
1137.6,-0.00029823446
1137.7,-0.00486227
1137.8,-0.0045522705
1137.9,-0.0038508507
1138,-0.0032405068
1138.1,0.00022571609
1138.2,0.0023755996
1138.3,0.0034277779
1138.4,-0.0016278142
1138.5,-0.0043563282
1138.6,-0.0049348986
1138.7,-0.0080956853
1138.8,-0.0055274098
1138.9,-0.0047208754
1139,-0.004675293
1139.1,-0.0062328055
1139.2,-0.0057276033
1139.3,-0.0050716657
1139.4,-0.011210232
1139.5,-0.0099685632
1139.6,-0.0090389748
1139.7,-0.0084286309
1139.8,-0.0096351889
1139.9,-0.010901491
1140,-0.01108398
1140.1,-0.014198525
1140.2,-0.012929301
1140.3,-0.014426621
1140.4,-0.017860491
1140.5,-0.020224905
1140.6,-0.021842058
1140.7,-0.022848876
1140.8,-0.023764394
1140.9,-0.020527693
1141,-0.016819968
1141.1,-0.013936424
1141.2,-0.012227882
1141.3,-0.013296998
1141.4,-0.01663931
1141.5,-0.020301372
1141.6,-0.021368579
1141.7,-0.024573736
1141.8,-0.024603117
1141.9,-0.023214353
1142,-0.018055923
1142.1,-0.015630712
1142.2,-0.017432135
1142.3,-0.018576224
1142.4,-0.024421355
1142.5,-0.026465045
1142.6,-0.024312944
1142.7,-0.019490867
1142.8,-0.017416193
1142.9,-0.022376169
1143,-0.024847592
1143.1,-0.026419197
1143.2,-0.022237787
1143.3,-0.017828119
1143.4,-0.023672828
1143.5,-0.028189215
1143.6,-0.029302989
1143.7,-0.02135309
1143.8,-0.020971675
1143.9,-0.025564468
1144,-0.029455442
1144.1,-0.026114107
1144.2,-0.020758382
1144.3,-0.025640382
1144.4,-0.031057297
1144.5,-0.026389187
1144.6,-0.021796137
1144.7,-0.021414146
1144.8,-0.025350321
1144.9,-0.023703423
1145,-0.02329102
1145.1,-0.022512982
1145.2,-0.02756231
1145.3,-0.03029436
1145.4,-0.026725237
1145.5,-0.026556257
1145.6,-0.030019173
1145.7,-0.030874555
1145.8,-0.02728997
1145.9,-0.023795508
1146,-0.024846871
1146.1,-0.030308178
1146.2,-0.0340779
1146.3,-0.031211652
1146.4,-0.031133824
1146.5,-0.029410566
1146.6,-0.028052213
1146.7,-0.026831528
1146.8,-0.026129397
1146.9,-0.02707469
1147,-0.024147069
1147.1,-0.025670315
1147.2,-0.025259814
1147.3,-0.025381331
1147.4,-0.02542725
1147.5,-0.026464244
1147.6,-0.027944177
1147.7,-0.026099897
1147.8,-0.02754708
1147.9,-0.027609422
1148,-0.028600394
1148.1,-0.029043409
1148.2,-0.02908936
1148.3,-0.03090388
1148.4,-0.032003223
1148.5,-0.034733203
1148.6,-0.034674461
1148.7,-0.036915329
1148.8,-0.037069908
1148.9,-0.037283118
1149,-0.037069916
1149.1,-0.035209634
1149.2,-0.032814248
1149.3,-0.029336164
1149.4,-0.029302525
1149.5,-0.028876193
1149.6,-0.030080007
1149.7,-0.033160829
1149.8,-0.03574025
1149.9,-0.038440776
1150,-0.03963243
1150.1,-0.038474783
1150.2,-0.034875791
1150.3,-0.030649421
1150.4,-0.030782282
1150.5,-0.032475181
1150.6,-0.036638339
1150.7,-0.039142947
1150.8,-0.041020037
1150.9,-0.039223482
1151,-0.032377256
1151.1,-0.03148469
1151.2,-0.033344467
1151.3,-0.037812541
1151.4,-0.042436199
1151.5,-0.03846384
1151.6,-0.035043427
1151.7,-0.03458252
1151.8,-0.039764065
1151.9,-0.042240474
1152,-0.038371987
1152.1,-0.032712044
1152.2,-0.034944673
1152.3,-0.04352882
1152.4,-0.044440387
1152.5,-0.038390014
1152.6,-0.038883375
1152.7,-0.043304815
1152.8,-0.04404297
1152.9,-0.037826176
1153,-0.036977783
1153.1,-0.035210755
1153.2,-0.035664757
1153.3,-0.035026175
1153.4,-0.038254865
1153.5,-0.043258135
1153.6,-0.04404297
1153.7,-0.043006969
1153.8,-0.037901326
1153.9,-0.044275733
1154,-0.045309857
1154.1,-0.040342954
1154.2,-0.036875518
1154.3,-0.039780275
1154.4,-0.048409024
1154.5,-0.048805437
1154.6,-0.04862061
1154.7,-0.046030998
1154.8,-0.043756151
1154.9,-0.041878897
1155,-0.040565767
1155.1,-0.041675586
1155.2,-0.040094153
1155.3,-0.038734756
1155.4,-0.040880204
1155.5,-0.041555314
1155.6,-0.042637266
1155.7,-0.042304421
1155.8,-0.043765416
1155.9,-0.042748404
1156,-0.043811636
1156.1,-0.043266253
1156.2,-0.042868544
1156.3,-0.044634548
1156.4,-0.048065216
1156.5,-0.05172727
1156.6,-0.051506061
1156.7,-0.052920472
1156.8,-0.05319824
1156.9,-0.054492606
1157,-0.055759593
1157.1,-0.05594482
1157.2,-0.056203685
1157.3,-0.054696862
1157.4,-0.055713207
1157.5,-0.052579788
1157.6,-0.05197754
1157.7,-0.051459859
1157.8,-0.051108349
1157.9,-0.053909178
1158,-0.054677774
1158.1,-0.056277074
1158.2,-0.058884567
1158.3,-0.060854658
1158.4,-0.065015007
1158.5,-0.06079308
1158.6,-0.057065259
1158.7,-0.055519971
1158.8,-0.057404849
1158.9,-0.060881395
1159,-0.064284665
1159.1,-0.068417908
1159.2,-0.061821516
1159.3,-0.057934689
1159.4,-0.060575975
1159.5,-0.065531883
1159.6,-0.069425979
1159.7,-0.072053
1159.8,-0.068284203
1159.9,-0.062107691
1160,-0.063720301
1160.1,-0.068583235
1160.2,-0.071183746
1160.3,-0.064781631
1160.4,-0.067196479
1160.5,-0.076384732
1160.6,-0.079211105
1160.7,-0.074527663
1160.8,-0.069246832
1160.9,-0.073631291
1161,-0.078958602
1161.1,-0.075091847
1161.2,-0.07166836
1161.3,-0.071721002
1161.4,-0.079574751
1161.5,-0.081745309
1161.6,-0.082402138
1161.7,-0.08042567
1161.8,-0.07772562
1161.9,-0.08170457
1162,-0.085599147
1162.1,-0.082794583
1162.2,-0.077792704
1162.3,-0.080105833
1162.4,-0.092044789
1162.5,-0.0940918
1162.6,-0.090470773
1162.7,-0.086198369
1162.8,-0.086064152
1162.9,-0.087709023
1163,-0.091867715
1163.1,-0.093341797
1163.2,-0.094515931
1163.3,-0.095736615
1163.4,-0.10135368
1163.5,-0.10388319
1163.6,-0.10364535
1163.7,-0.10432806
1163.8,-0.10420918
1163.9,-0.1041626
1164,-0.10493834
1164.1,-0.10352664
1164.2,-0.10428142
1164.3,-0.1042092
1164.4,-0.11295409
1164.5,-0.11505569
1164.6,-0.11411464
1164.7,-0.11418678
1164.8,-0.11216495
1164.9,-0.10998216
1165,-0.1078459
1165.1,-0.10570971
1165.2,-0.10693458
1165.3,-0.10385341
1165.4,-0.11255426
1165.5,-0.11604308
1165.6,-0.11817933
1165.7,-0.11928144
1165.8,-0.12200652
1165.9,-0.12583378
1166,-0.12437234
1166.1,-0.123999
1166.2,-0.120897
1166.3,-0.11852745
1166.4,-0.12181955
1166.5,-0.12350705
1166.6,-0.12782963
1166.7,-0.12883512
1166.8,-0.13250051
1166.9,-0.1331543
1167,-0.13186194
1167.1,-0.12620063
1167.2,-0.12289354
1167.3,-0.12660848
1167.4,-0.13381732
1167.5,-0.13912057
1167.6,-0.13960973
1167.7,-0.1351695
1167.8,-0.13075685
1167.9,-0.13113623
1168,-0.13830082
1168.1,-0.14033825
1168.2,-0.1376359
1168.3,-0.13091962
1168.4,-0.13599929
1168.5,-0.14254819
1168.6,-0.14430549
1168.7,-0.14056982
1168.8,-0.13650903
1168.9,-0.14210231
1169,-0.14632576
1169.1,-0.14171952
1169.2,-0.13768314
1169.3,-0.14203072
1169.4,-0.14808734
1169.5,-0.14256418
1169.6,-0.1388104
1169.7,-0.13937574
1169.8,-0.1408548
1169.9,-0.14005549
1170,-0.13831807
1170.1,-0.14036222
1170.2,-0.1444005
1170.3,-0.14738116
1170.4,-0.14237771
1170.5,-0.13932738
1170.6,-0.14411916
1170.7,-0.14634774
1170.8,-0.14322387
1170.9,-0.13925671
1171,-0.14019731
1171.1,-0.14538634
1171.2,-0.1473101
1171.3,-0.14698097
1171.4,-0.14404601
1171.5,-0.14327199
1171.6,-0.14090052
1171.7,-0.13970368
1171.8,-0.13878819
1171.9,-0.13735612
1172,-0.13737989
1172.1,-0.1374268
1172.2,-0.1374268
1172.3,-0.13691025
1172.4,-0.13371738
1172.5,-0.13263776
1172.6,-0.13228572
1172.7,-0.13482116
1172.8,-0.13503233
1172.9,-0.1362765
1173,-0.13728595
1173.1,-0.13768496
1173.2,-0.13799014
1173.3,-0.1393282
1173.4,-0.13723907
1173.5,-0.13423428
1173.6,-0.13453928
1173.7,-0.13287274
1173.8,-0.13073655
1173.9,-0.12782582
1174,-0.12632325
1174.1,-0.12639342
1174.2,-0.12385864
1174.3,-0.12622861
1174.4,-0.12158216
1174.5,-0.12167477
1174.6,-0.12289546
1174.7,-0.12618142
1174.8,-0.12906902
1174.9,-0.12587803
1175,-0.12289635
1175.1,-0.1183428
1175.2,-0.11629966
1175.3,-0.11735512
1175.4,-0.11526718
1175.5,-0.12000636
1175.6,-0.1199148
1175.7,-0.11869412
1175.8,-0.11231103
1175.9,-0.10885866
1176,-0.11075801
1176.1,-0.11556939
1176.2,-0.12075732
1176.3,-0.11846045
1176.4,-0.10628135
1176.5,-0.10261403
1176.6,-0.10671895
1176.7,-0.11035844
1176.8,-0.1095861
1176.9,-0.10470526
1177,-0.10411549
1177.1,-0.10880779
1177.2,-0.11120412
1177.3,-0.10580953
1177.4,-0.097805522
1177.5,-0.10092003
1177.6,-0.1058499
1177.7,-0.099120833
1177.8,-0.095689615
1177.9,-0.098666926
1178,-0.10340824
1178.1,-0.10571079
1178.2,-0.10521958
1178.3,-0.1050781
1178.4,-0.095789675
1178.5,-0.090995698
1178.6,-0.089139667
1178.7,-0.095611822
1178.8,-0.096322388
1178.9,-0.091068177
1179,-0.090898478
1179.1,-0.095941745
1179.2,-0.097096356
1179.3,-0.094047841
1179.4,-0.086000247
1179.5,-0.08463135
1179.6,-0.083341527
1179.7,-0.086200996
1179.8,-0.088057363
1179.9,-0.089841171
1180,-0.092188101
1180.1,-0.091276197
1180.2,-0.094135326
1180.3,-0.092896595
1180.4,-0.088696931
1180.5,-0.086182782
1180.6,-0.087141673
1180.7,-0.087635854
1180.8,-0.08716727
1180.9,-0.088878136
1181,-0.087145718
1181.1,-0.08676758
1181.2,-0.086251781
1181.3,-0.08615723
1181.4,-0.081773058
1181.5,-0.07890613
1181.6,-0.078785718
1181.7,-0.074706926
1181.8,-0.07343444
1181.9,-0.072824097
1182,-0.071698019
1182.1,-0.073571708
1182.2,-0.074723775
1182.3,-0.078733568
1182.4,-0.074544165
1182.5,-0.074934263
1182.6,-0.077491498
1182.7,-0.078175324
1182.8,-0.07770698
1182.9,-0.075033983
1183,-0.073787063
1183.1,-0.06823071
1183.2,-0.067751969
1183.3,-0.069909214
1183.4,-0.070545897
1183.5,-0.072140115
1183.6,-0.074744557
1183.7,-0.074655301
1183.8,-0.068115637
1183.9,-0.065126604
1184,-0.065568287
1184.1,-0.06751494
1184.2,-0.072486722
1184.3,-0.074113171
1184.4,-0.068842152
1184.5,-0.061918011
1184.6,-0.062374222
1184.7,-0.066525097
1184.8,-0.071102669
1184.9,-0.069494191
1185,-0.063139171
1185.1,-0.062563827
1185.2,-0.066524797
1185.3,-0.071102369
1185.4,-0.065112921
1185.5,-0.058982552
1185.6,-0.062977812
1185.7,-0.066714319
1185.8,-0.065947748
1185.9,-0.060813916
1186,-0.064550856
1186.1,-0.067982315
1186.2,-0.066910832
1186.3,-0.062760533
1186.4,-0.056894491
1186.5,-0.056717887
1186.6,-0.056087295
1186.7,-0.058779308
1186.8,-0.063424578
1186.9,-0.064957589
1187,-0.061750409
1187.1,-0.056494857
1187.2,-0.063369455
1187.3,-0.064279609
1187.4,-0.059031521
1187.5,-0.054989279
1187.6,-0.059314191
1187.7,-0.064597167
1187.8,-0.063344185
1187.9,-0.062448607
1188,-0.059261981
1188.1,-0.057918535
1188.2,-0.056745402
1188.3,-0.055524709
1188.4,-0.054304024
1188.5,-0.052568116
1188.6,-0.053055525
1188.7,-0.052683041
1188.8,-0.053103081
1188.9,-0.052683057
1189,-0.053103065
1189.1,-0.053713407
1189.2,-0.052263113
1189.3,-0.052235111
1189.4,-0.051252424
1189.5,-0.05209228
1189.6,-0.05228271
1189.7,-0.05228271
1189.8,-0.054343163
1189.9,-0.054466573
1190,-0.055964235
1190.1,-0.05625
1190.2,-0.057795237
1190.3,-0.059626272
1190.4,-0.059139511
1190.5,-0.061314332
1190.6,-0.059167925
1190.7,-0.057918847
1190.8,-0.054943205
1190.9,-0.052358849
1191,-0.050174983
1191.1,-0.049326303
1191.2,-0.051805955
1191.3,-0.053055201
1191.4,-0.053970719
1191.5,-0.056173678
1191.6,-0.057070147
1191.7,-0.056908046
1191.8,-0.055058017
1191.9,-0.052921815
1192,-0.048983337
1192.1,-0.050890073
1192.2,-0.053426866
1192.3,-0.055095872
1192.4,-0.056879187
1192.5,-0.055620837
1192.6,-0.051472814
1192.7,-0.047667558
1192.8,-0.050441395
1192.9,-0.054408632
1193,-0.057346151
1193.1,-0.054171943
1193.2,-0.047840175
1193.3,-0.049878544
1193.4,-0.052768367
1193.5,-0.057059364
1193.6,-0.05159818
1193.7,-0.04633326
1193.8,-0.050201976
1193.9,-0.056209856
1194,-0.056135972
1194.1,-0.047965921
1194.2,-0.049315558
1194.3,-0.054731456
1194.4,-0.053838046
1194.5,-0.050157631
1194.6,-0.047734582
1194.7,-0.051260304
1194.8,-0.052234891
1194.9,-0.050738601
1195,-0.04942227
1195.1,-0.046657517
1195.2,-0.050296639
1195.3,-0.054407383
1195.4,-0.053742639
1195.5,-0.049128841
1195.6,-0.048572758
1195.7,-0.05222309
1195.8,-0.054179651
1195.9,-0.053132389
1196,-0.047746905
1196.1,-0.045760336
1196.2,-0.047627245
1196.3,-0.049296731
1196.4,-0.05159447
1196.5,-0.05300669
1196.6,-0.056285649
1196.7,-0.055573949
1196.8,-0.054819919
1196.9,-0.05472412
1197,-0.053952314
1197.1,-0.054065858
1197.2,-0.054628289
1197.3,-0.057296682
1197.4,-0.054688855
1197.5,-0.054885516
1197.6,-0.053743079
1197.7,-0.054532377
1197.8,-0.055238591
1197.9,-0.05456278
1198,-0.054933405
1198.1,-0.052199831
1198.2,-0.050386259
1198.3,-0.047831538
1198.4,-0.046113839
1198.5,-0.045359605
1198.6,-0.044492056
1198.7,-0.045891344
1198.8,-0.0461792
1198.9,-0.047207965
1199,-0.047914275
1199.1,-0.050067725
1199.2,-0.052509103
1199.3,-0.054693301
1199.4,-0.055286467
1199.5,-0.051991291
1199.6,-0.048538381
1199.7,-0.04492433
1199.8,-0.04434814
1199.9,-0.045633901
1200,-0.048959796
1200.1,-0.05365044
1200.2,-0.054161806
1200.3,-0.052828089
1200.4,-0.047702383
1200.5,-0.0444754
1200.6,-0.046099965
1200.7,-0.048798458
1200.8,-0.053859044
1200.9,-0.053695675
1201,-0.048361258
1201.1,-0.044057553
1201.2,-0.04651782
1201.3,-0.052236644
1201.4,-0.054226614
1201.5,-0.050305537
1201.6,-0.044394456
1201.7,-0.046774655
1201.8,-0.051770192
1201.9,-0.053359108
1202,-0.049390335
1202.1,-0.046564096
1202.2,-0.051320393
1202.3,-0.05305388
1202.4,-0.046514891
1202.5,-0.04654891
1202.6,-0.052958605
1202.7,-0.056684171
1202.8,-0.046884095
1202.9,-0.045215527
1203,-0.047576919
1203.1,-0.050066444
1203.2,-0.05045166
1203.3,-0.047881499
1203.4,-0.048427953
1203.5,-0.046564544
1203.6,-0.051319273
1203.7,-0.051768712
1203.8,-0.048331418
1203.9,-0.047191098
1204,-0.053005448
1204.1,-0.053856783
1204.2,-0.048925972
1204.3,-0.045697469
1204.4,-0.047062473
1204.5,-0.051511384
1204.6,-0.054595391
1204.7,-0.055800173
1204.8,-0.056458739
1204.9,-0.053471757
1205,-0.053150013
1205.1,-0.051656581
1205.2,-0.050853312
1205.3,-0.05075684
1205.4,-0.05075684
1205.5,-0.051784549
1205.6,-0.048894454
1205.7,-0.05088463
1205.8,-0.05136719
1205.9,-0.051624097
1206,-0.052443086
1206.1,-0.053615503
1206.2,-0.05509309
1206.3,-0.054563789
1206.4,-0.055960297
1206.5,-0.056506891
1206.6,-0.057068946
1206.7,-0.056908647
1206.8,-0.0563466
1206.9,-0.055479382
1207,-0.052252056
1207.1,-0.050131181
1207.2,-0.04855701
1207.3,-0.046774299
1207.4,-0.048282342
1207.5,-0.048877453
1207.6,-0.050980533
1207.7,-0.053421903
1207.8,-0.056120119
1207.9,-0.056298345
1208,-0.058304625
1208.1,-0.057920936
1208.2,-0.052125843
1208.3,-0.05054838
1208.4,-0.049938038
1208.5,-0.051382153
1208.6,-0.054754006
1208.7,-0.057132068
1208.8,-0.061579438
1208.9,-0.058758428
1209,-0.053202083
1209.1,-0.049971658
1209.2,-0.052103929
1209.3,-0.055669199
1209.4,-0.060871888
1209.5,-0.063027
1209.6,-0.055566131
1209.7,-0.051546171
1209.8,-0.054913349
1209.9,-0.060261178
1210,-0.06113281
1210.1,-0.054200735
1210.2,-0.054946983
1210.3,-0.057388359
1210.4,-0.06342398
1210.5,-0.060638831
1210.6,-0.054777632
1210.7,-0.05842955
1210.8,-0.063409209
1210.9,-0.062644304
1211,-0.055935823
1211.1,-0.059858198
1211.2,-0.064164732
1211.3,-0.06428153
1211.4,-0.064441265
1211.5,-0.063719685
1211.6,-0.067424478
1211.7,-0.066868461
1211.8,-0.065855951
1211.9,-0.062117047
1212,-0.058871311
1212.1,-0.064289492
1212.2,-0.066688569
1212.3,-0.063337971
1212.4,-0.060605482
1212.5,-0.065350239
1212.6,-0.069913811
1212.7,-0.07059326
1212.8,-0.066743722
1212.9,-0.064989096
1213,-0.064025035
1213.1,-0.062083025
1213.2,-0.060716684
1213.3,-0.061805539
1213.4,-0.065897517
1213.5,-0.067909019
1213.6,-0.069178272
1213.7,-0.071425352
1213.8,-0.0697612
1213.9,-0.069629147
1214,-0.069164556
1214.1,-0.068554214
1214.2,-0.068970188
1214.3,-0.06855423
1214.4,-0.072305607
1214.5,-0.072264965
1214.6,-0.071862573
1214.7,-0.070018043
1214.8,-0.06967773
1214.9,-0.071730146
1215,-0.07211914
1215.1,-0.074941117
1215.2,-0.074962992
1215.3,-0.076404938
1215.4,-0.080801284
1215.5,-0.084401391
1215.6,-0.087758285
1215.7,-0.086754338
1215.8,-0.08697543
1215.9,-0.084251126
1216,-0.081150742
1216.1,-0.076816512
1216.2,-0.075573424
1216.3,-0.079836496
1216.4,-0.085024418
1216.5,-0.089955849
1216.6,-0.0917608
1216.7,-0.093237969
1216.8,-0.090916692
1216.9,-0.086839089
1217,-0.08615723
1217.1,-0.084618444
1217.2,-0.087660148
1217.3,-0.089832189
1217.4,-0.098074509
1217.5,-0.097789828
1217.6,-0.093089188
1217.7,-0.09226074
1217.8,-0.093030049
1217.9,-0.097535608
1218,-0.099902813
1218.1,-0.095579688
1218.2,-0.089573756
1218.3,-0.091419206
1218.4,-0.10451975
1218.5,-0.10793483
1218.6,-0.10274542
1218.7,-0.098644397
1218.8,-0.10113584
1218.9,-0.10633628
1219,-0.10259939
1219.1,-0.10018289
1219.2,-0.10373585
1219.3,-0.10908251
1219.4,-0.1094482
1219.5,-0.10447957
1219.6,-0.10714132
1219.7,-0.10987557
1219.8,-0.11334236
1219.9,-0.11033933
1220,-0.10811768
1220.1,-0.10551759
1220.2,-0.10712881
1220.3,-0.11341526
1220.4,-0.11735822
1220.5,-0.11430688
1220.6,-0.11618627
1220.7,-0.12103224
1220.8,-0.11724909
1220.9,-0.11380653
1221,-0.11306157
1221.1,-0.11531945
1221.2,-0.1211416
1221.3,-0.122168
1221.4,-0.12678119
1221.5,-0.12561081
1221.6,-0.1252197
1221.7,-0.12316947
1221.8,-0.122522
1221.9,-0.12221689
1222,-0.12088665
1222.1,-0.11987333
1222.2,-0.11895776
1222.3,-0.11906728
1222.4,-0.12424122
1222.5,-0.12547597
1222.6,-0.12629361
1222.7,-0.1256717
1222.8,-0.12603741
1222.9,-0.12639147
1223,-0.1269529
1223.1,-0.12986923
1223.2,-0.12887043
1223.3,-0.13113881
1223.4,-0.13495916
1223.5,-0.13533947
1223.6,-0.13554672
1223.7,-0.13533948
1223.8,-0.13862105
1223.9,-0.13567117
1224,-0.1349854
1224.1,-0.131655
1224.2,-0.12845627
1224.3,-0.1269416
1224.4,-0.12802647
1224.5,-0.13262636
1224.6,-0.1314102
1224.7,-0.134092
1224.8,-0.13621709
1224.9,-0.13727972
1225,-0.13793905
1225.1,-0.13547571
1225.2,-0.13447308
1225.3,-0.12925231
1225.4,-0.13006439
1225.5,-0.1319445
1225.6,-0.13531227
1225.7,-0.13794985
1225.8,-0.13654952
1225.9,-0.13338882
1226,-0.12900752
1226.1,-0.13057645
1226.2,-0.13460344
1226.3,-0.13785149
1226.4,-0.13398874
1226.5,-0.12700822
1226.6,-0.12967132
1226.7,-0.13245633
1226.8,-0.13694629
1226.9,-0.13209839
1227,-0.12692103
1227.1,-0.1284398
1227.2,-0.13477121
1227.3,-0.13615698
1227.4,-0.12647613
1227.5,-0.12512145
1227.6,-0.13034055
1227.7,-0.13311553
1227.8,-0.1265465
1227.9,-0.12393953
1228,-0.12702217
1228.1,-0.1276611
1228.2,-0.1276611
1228.3,-0.12561298
1228.4,-0.12035552
1228.5,-0.1209574
1228.6,-0.12714052
1228.7,-0.12699149
1228.8,-0.12060173
1228.9,-0.1209573
1229,-0.12611621
1229.1,-0.12602687
1229.2,-0.12173444
1229.3,-0.11838751
1229.4,-0.1173836
1229.5,-0.11907695
1229.6,-0.12172508
1229.7,-0.12165604
1229.8,-0.1215576
1229.9,-0.12027783
1230,-0.11900791
1230.1,-0.11829916
1230.2,-0.11666503
1230.3,-0.11508999
1230.4,-0.11126073
1230.5,-0.1100594
1230.6,-0.11200828
1230.7,-0.1100991
1230.8,-0.11042352
1230.9,-0.11031537
1231,-0.11077796
1231.1,-0.11036465
1231.2,-0.11205737
1231.3,-0.11547312
1231.4,-0.1094113
1231.5,-0.10915345
1231.6,-0.10832707
1231.7,-0.11068864
1231.8,-0.110414
1231.9,-0.11128958
1232,-0.11353373
1232.1,-0.10957852
1232.2,-0.10643754
1232.3,-0.10420266
1232.4,-0.098740397
1232.5,-0.09596298
1232.6,-0.095105987
1232.7,-0.099100754
1232.8,-0.098099294
1232.9,-0.10031225
1233,-0.10234062
1233.1,-0.10570657
1233.2,-0.10476393
1233.3,-0.10242128
1233.4,-0.096142712
1233.5,-0.090658605
1233.6,-0.09084255
1233.7,-0.092319037
1233.8,-0.096402842
1233.9,-0.099445677
1234,-0.098866986
1234.1,-0.095855818
1234.2,-0.089941139
1234.3,-0.090950006
1234.4,-0.090577903
1234.5,-0.094266192
1234.6,-0.093472745
1234.7,-0.088572609
1234.8,-0.085637066
1234.9,-0.087287712
1235,-0.093053799
1235.1,-0.094603285
1235.2,-0.08856441
1235.3,-0.085587784
1235.4,-0.086264622
1235.5,-0.09029831
1235.6,-0.08515841
1235.7,-0.08095237
1235.8,-0.085728907
1235.9,-0.091114671
1236,-0.089398497
1236.1,-0.081999822
1236.2,-0.083476756
1236.3,-0.086577945
1236.4,-0.085794302
1236.5,-0.085035499
1236.6,-0.084680842
1236.7,-0.082841597
1236.8,-0.078148642
1236.9,-0.077818471
1237,-0.083286488
1237.1,-0.083047854
1237.2,-0.078454084
1237.3,-0.079146235
1237.4,-0.08276682
1237.5,-0.079831582
1237.6,-0.076326109
1237.7,-0.0734805
1237.8,-0.073545939
1237.9,-0.07696822
1238,-0.080935456
1238.1,-0.083624578
1238.2,-0.082231667
1238.3,-0.08214038
1238.4,-0.078100165
1238.5,-0.075517881
1238.6,-0.075426498
1238.7,-0.074198082
1238.8,-0.076250554
1238.9,-0.073118506
1239,-0.073957838
1239.1,-0.07425537
1239.2,-0.074510953
1239.3,-0.07456055
1239.4,-0.072771553
1239.5,-0.074468851
1239.6,-0.073587904
1239.7,-0.074617636
1239.8,-0.07486572
1239.9,-0.07588793
1240,-0.07608643
1240.1,-0.075575337
1240.2,-0.077264843
1240.3,-0.075056956
1240.4,-0.070472047
1240.5,-0.067377989
1240.6,-0.065398016
1240.7,-0.063311467
1240.8,-0.062197323
1240.9,-0.065114473
1241,-0.065199437
1241.1,-0.066888621
1241.2,-0.06876932
1241.3,-0.070344856
1241.4,-0.069571299
1241.5,-0.070139023
1241.6,-0.069010674
1241.7,-0.064419066
1241.8,-0.061530417
1241.9,-0.061643751
1242,-0.06404237
1242.1,-0.065511599
1242.2,-0.069797792
1242.3,-0.070848719
1242.4,-0.065278516
1242.5,-0.060097421
1242.6,-0.059557198
1242.7,-0.062927641
1242.8,-0.06663944
1242.9,-0.068513486
1243,-0.063653667
1243.1,-0.058827343
1243.2,-0.060635241
1243.3,-0.066751941
1243.4,-0.066569624
1243.5,-0.062234291
1243.6,-0.058117748
1243.7,-0.061812484
1243.8,-0.06572343
1243.9,-0.064788458
1244,-0.057594299
1244.1,-0.059059209
1244.2,-0.067523678
1244.3,-0.064981383
1244.4,-0.058821782
1244.5,-0.058797345
1244.6,-0.062060936
1244.7,-0.064190848
1244.8,-0.065000459
1244.9,-0.067398257
1245,-0.064527166
1245.1,-0.061836652
1245.2,-0.056841885
1245.3,-0.059264178
1245.4,-0.062210086
1245.5,-0.059850097
1245.6,-0.058280463
1245.7,-0.057059777
1245.8,-0.063498537
1245.9,-0.063007744
1246,-0.059595007
1246.1,-0.05542234
1246.2,-0.054979422
1246.3,-0.057071654
1246.4,-0.055683664
1246.5,-0.058397913
1246.6,-0.059507144
1246.7,-0.061393882
1246.8,-0.06174316
1246.9,-0.062764249
1247,-0.065771803
1247.1,-0.064023436
1247.2,-0.063829474
1247.3,-0.063113632
1247.4,-0.061942861
1247.5,-0.061232668
1247.6,-0.061388056
1247.7,-0.063224662
1247.8,-0.060511401
1247.9,-0.058635955
1248,-0.05608919
1248.1,-0.055129206
1248.2,-0.054008419
1248.3,-0.052532515
1248.4,-0.053813979
1248.5,-0.052837735
1248.6,-0.054374309
1248.7,-0.053958521
1248.8,-0.055850152
1248.9,-0.058036335
1249,-0.060172537
1249.1,-0.063584654
1249.2,-0.061887962
1249.3,-0.061182812
1249.4,-0.056794905
1249.5,-0.053393158
1249.6,-0.052382737
1249.7,-0.052537872
1249.8,-0.056670365
1249.9,-0.058236155
1250,-0.06068255
1250.1,-0.062408525
1250.2,-0.058831605
1250.3,-0.054764302
1250.4,-0.05156246
1250.5,-0.054123532
1250.6,-0.05727535
1250.7,-0.060837306
1250.8,-0.06143799
1250.9,-0.056335771
1251,-0.053293621
1251.1,-0.053658372
1251.2,-0.058910569
1251.3,-0.060167208
1251.4,-0.058176561
1251.5,-0.053184313
1251.6,-0.054323375
1251.7,-0.060335855
1251.8,-0.062203216
1251.9,-0.056486887
1252,-0.051253404
1252.1,-0.056318101
1252.2,-0.0618067
1252.3,-0.057047483
1252.4,-0.05492462
1252.5,-0.059570008
1252.6,-0.064348104
1252.7,-0.058214051
1252.8,-0.053034826
1252.9,-0.055853148
1253,-0.060125553
1253.1,-0.062612799
1253.2,-0.061178739
1253.3,-0.059297547
1253.4,-0.056191465
1253.5,-0.054874628
1253.6,-0.057019143
1253.7,-0.062060682
1253.8,-0.060668919
1253.9,-0.054097512
1254,-0.057482827
1254.1,-0.062465951
1254.2,-0.060464277
1254.3,-0.056597435
1254.4,-0.055689854
1254.5,-0.056659514
1254.6,-0.05762524
1254.7,-0.061345301
1254.8,-0.063323114
1254.9,-0.06459402
1255,-0.064539978
1255.1,-0.064234804
1255.2,-0.064949388
1255.3,-0.063315558
1255.4,-0.064238524
1255.5,-0.06448975
1255.6,-0.064744668
1255.7,-0.064030162
1255.8,-0.064389226
1255.9,-0.06652903
1256,-0.065656616
1256.1,-0.066679784
1256.2,-0.064891966
1256.3,-0.06448975
1256.4,-0.065254416
1256.5,-0.063366182
1256.6,-0.06296387
1256.7,-0.060924838
1256.8,-0.059502964
1256.9,-0.057262792
1257,-0.057879814
1257.1,-0.05884564
1257.2,-0.060270874
1257.3,-0.062051592
1257.4,-0.066176274
1257.5,-0.069479618
1257.6,-0.069728064
1257.7,-0.069422896
1257.8,-0.069117722
1257.9,-0.063970772
1258,-0.061180084
1258.1,-0.059808344
1258.2,-0.061900304
1258.3,-0.064137222
1258.4,-0.069331152
1258.5,-0.073600572
1258.6,-0.072216946
1258.7,-0.069265981
1258.8,-0.063666314
1258.9,-0.063932644
1259,-0.06724201
1259.1,-0.070904072
1259.2,-0.074056578
1259.3,-0.070229381
1259.4,-0.067589166
1259.5,-0.06698156
1259.6,-0.072026405
1259.7,-0.076346527
1259.8,-0.075473426
1259.9,-0.070840139
1260,-0.068709176
1260.1,-0.072787655
1260.2,-0.075937665
1260.3,-0.071296913
1260.4,-0.069778622
1260.5,-0.073753361
1260.6,-0.082202224
1260.7,-0.07632898
1260.8,-0.071809145
1260.9,-0.075788405
1261,-0.081026793
1261.1,-0.075517202
1261.2,-0.070434889
1261.3,-0.074516926
1261.4,-0.078532357
1261.5,-0.081430365
1261.6,-0.08035667
1261.7,-0.078270961
1261.8,-0.075625411
1261.9,-0.079754966
1262,-0.087030728
1262.1,-0.080908245
1262.2,-0.076387457
1262.3,-0.081128994
1262.4,-0.088301553
1262.5,-0.086713051
1262.6,-0.082846873
1262.7,-0.083208491
1262.8,-0.082901372
1262.9,-0.085346597
1263,-0.088652938
1263.1,-0.089718232
1263.2,-0.089564718
1263.3,-0.088495705
1263.4,-0.096186386
1263.5,-0.096480877
1263.6,-0.094955017
1263.7,-0.094192954
1263.8,-0.0940918
1263.9,-0.093837206
1264,-0.094804963
1264.1,-0.096280233
1264.2,-0.095769471
1264.3,-0.096381397
1264.4,-0.10009722
1264.5,-0.10156938
1264.6,-0.10273945
1264.7,-0.10319648
1264.8,-0.10299253
1264.9,-0.1009055
1265,-0.098464117
1265.1,-0.095513654
1265.2,-0.093734635
1265.3,-0.094499585
1265.4,-0.097501982
1265.5,-0.10085886
1265.6,-0.10217954
1265.7,-0.10385865
1265.8,-0.10568972
1265.9,-0.10675721
1266,-0.1102178
1266.1,-0.10960397
1266.2,-0.10655115
1266.3,-0.10268526
1266.4,-0.10508028
1266.5,-0.1056885
1266.6,-0.10746985
1266.7,-0.11291426
1266.8,-0.11418269
1266.9,-0.11601467
1267,-0.11331601
1267.1,-0.10812723
1267.2,-0.10517865
1267.3,-0.10731748
1267.4,-0.1177483
1267.5,-0.12125323
1267.6,-0.12130314
1267.7,-0.11489144
1267.8,-0.10955206
1267.9,-0.11331998
1268,-0.11906747
1268.1,-0.1233392
1268.2,-0.11712974
1268.3,-0.11194303
1268.4,-0.11779629
1268.5,-0.12445874
1268.6,-0.12450729
1268.7,-0.11794424
1268.8,-0.12049068
1268.9,-0.12379634
1269,-0.12557615
1269.1,-0.11768989
1269.2,-0.12038886
1269.3,-0.12608556
1269.4,-0.12959446
1269.5,-0.12425211
1269.6,-0.12104861
1269.7,-0.12318564
1269.8,-0.12343951
1269.9,-0.12389736
1270,-0.1222186
1270.1,-0.12160844
1270.2,-0.12893341
1270.3,-0.12913601
1270.4,-0.12557558
1270.5,-0.12415156
1270.6,-0.12959412
1270.7,-0.13096724
1270.8,-0.12847492
1270.9,-0.12567749
1271,-0.1244568
1271.1,-0.12761014
1271.2,-0.13106875
1271.3,-0.13289989
1271.4,-0.13391715
1271.5,-0.13330696
1271.6,-0.1331543
1271.7,-0.12984867
1271.8,-0.12944129
1271.9,-0.12796654
1272,-0.12842396
1272.1,-0.1285767
1272.2,-0.12832242
1272.3,-0.12903424
1272.4,-0.12740727
1272.5,-0.12908477
1272.6,-0.12847523
1272.7,-0.12979688
1272.8,-0.13213637
1272.9,-0.13203548
1273,-0.1329505
1273.1,-0.13340854
1273.2,-0.13473061
1273.3,-0.13371431
1273.4,-0.13066313
1273.5,-0.13111932
1273.6,-0.12649339
1273.7,-0.12476233
1273.8,-0.12257585
1273.9,-0.12242213
1274,-0.12171056
1274.1,-0.12333685
1274.2,-0.12776072
1274.3,-0.12730581
1274.4,-0.12730499
1274.5,-0.1276101
1274.6,-0.12816946
1274.7,-0.12674651
1274.8,-0.12237394
1274.9,-0.1215576
1275,-0.11774544
1275.1,-0.12028386
1275.2,-0.12399695
1275.3,-0.12791316
1275.4,-0.12552715
1275.5,-0.12262745
1275.6,-0.11861026
1275.7,-0.11433781
1275.8,-0.11794295
1275.9,-0.12135214
1276,-0.12414977
1276.1,-0.12283063
1276.2,-0.11637476
1276.3,-0.11641939
1276.4,-0.11591255
1276.5,-0.11957056
1276.6,-0.11805015
1276.7,-0.11123834
1276.8,-0.11148538
1276.9,-0.11560302
1277,-0.12018065
1277.1,-0.11281725
1277.2,-0.1109276
1277.3,-0.11621164
1277.4,-0.11550679
1277.5,-0.10879774
1277.6,-0.10548717
1277.7,-0.11142906
1277.8,-0.11473977
1277.9,-0.11133848
1278,-0.10777704
1278.1,-0.10569023
1278.2,-0.10589138
1278.3,-0.1059937
1278.4,-0.10802578
1278.5,-0.10945112
1278.6,-0.10635376
1278.7,-0.10035452
1278.8,-0.10308968
1278.9,-0.10741329
1279,-0.10482807
1279.1,-0.10162274
1279.2,-0.1013648
1279.3,-0.10573357
1279.4,-0.10482623
1279.5,-0.10319795
1279.6,-0.10167207
1279.7,-0.098368519
1279.8,-0.096992045
1279.9,-0.095568629
1280,-0.094804609
1280.1,-0.094194267
1280.2,-0.094345733
1280.3,-0.094650908
1280.4,-0.090639271
1280.5,-0.090073261
1280.6,-0.09012451
1280.7,-0.089870597
1280.8,-0.089565422
1280.9,-0.089006341
1281,-0.090173341
1281.1,-0.090175784
1281.2,-0.090632305
1281.3,-0.092004331
1281.4,-0.089975731
1281.5,-0.08976805
1281.6,-0.08981934
1281.7,-0.091850359
1281.8,-0.092768487
1281.9,-0.094140441
1282,-0.09541244
1282.1,-0.094856092
1282.2,-0.094194435
1282.3,-0.090791693
1282.4,-0.087332162
1282.5,-0.082198346
1282.6,-0.081020573
1282.7,-0.080207724
1282.8,-0.082845881
1282.9,-0.084172132
1283,-0.087625912
1283.1,-0.091593142
1283.2,-0.090737836
1283.3,-0.089160619
1283.4,-0.081797131
1283.5,-0.077567018
1283.6,-0.076494347
1283.7,-0.079690978
1283.8,-0.085180976
1283.9,-0.08615723
1284,-0.085649659
1284.1,-0.080471236
1284.2,-0.07715936
1284.3,-0.077204327
1284.4,-0.07908352
1284.5,-0.084011145
1284.6,-0.082145141
1284.7,-0.075996912
1284.8,-0.073850707
1284.9,-0.077705018
1285,-0.081065292
1285.1,-0.080310879
1285.2,-0.075993904
1285.3,-0.074663433
1285.4,-0.077351577
1285.5,-0.07943984
1285.6,-0.072390601
1285.7,-0.071405875
1285.8,-0.076583065
1285.9,-0.081925371
1286,-0.074427994
1286.1,-0.072983195
1286.2,-0.073795766
1286.3,-0.077755604
1286.4,-0.078274145
1286.5,-0.076446859
1286.6,-0.077354832
1286.7,-0.073553455
1286.8,-0.069431733
1286.9,-0.068254871
1287,-0.074747174
1287.1,-0.075832765
1287.2,-0.069439805
1287.3,-0.07094205
1287.4,-0.073284339
1287.5,-0.073137729
1287.6,-0.068215473
1287.7,-0.06495359
1287.8,-0.068040624
1287.9,-0.069015835
1288,-0.073125401
1288.1,-0.0739502
1288.2,-0.074457435
1288.3,-0.074053323
1288.4,-0.072174923
1288.5,-0.0733356
1288.6,-0.070855402
1288.7,-0.070795285
1288.8,-0.069123283
1288.9,-0.069522974
1289,-0.069931319
1289.1,-0.06998291
1289.2,-0.073279427
1289.3,-0.071414459
1289.4,-0.070391302
1289.5,-0.06952739
1289.6,-0.070133248
1289.7,-0.070541643
1289.8,-0.070339711
1289.9,-0.071302287
1290,-0.06821269
1290.1,-0.066527335
1290.2,-0.063531886
1290.3,-0.061949729
1290.4,-0.059461393
1290.5,-0.05848953
1290.6,-0.060414408
1290.7,-0.060320606
1290.8,-0.061738369
1290.9,-0.062555358
1291,-0.06468674
1291.1,-0.067381615
1291.2,-0.06911417
1291.3,-0.070133044
1291.4,-0.063697354
1291.5,-0.058804711
1291.6,-0.056560163
1291.7,-0.05625
1291.8,-0.058531263
1291.9,-0.06153128
1292,-0.066103791
1292.1,-0.066170762
1292.2,-0.063481048
1292.3,-0.06042933
1292.4,-0.055856915
1292.5,-0.056549971
1292.6,-0.059141325
1292.7,-0.064929123
1292.8,-0.065001887
1292.9,-0.059979754
1293,-0.055195199
1293.1,-0.057206587
1293.2,-0.062337397
1293.3,-0.064282701
1293.4,-0.05942155
1293.5,-0.053318111
1293.6,-0.056590542
1293.7,-0.061525071
1293.8,-0.061593336
1293.9,-0.056623584
1294,-0.055386261
1294.1,-0.061922396
1294.2,-0.062255531
1294.3,-0.055460622
1294.4,-0.053860397
1294.5,-0.058115809
1294.6,-0.063303731
1294.7,-0.061904352
1294.8,-0.061691339
1294.9,-0.061236462
1295,-0.060879469
1295.1,-0.059307585
1295.2,-0.054436504
1295.3,-0.055276756
1295.4,-0.058172949
1295.5,-0.058184752
1295.6,-0.052761295
1295.7,-0.052178994
1295.8,-0.056335736
1295.9,-0.059192003
1296,-0.059353629
1296.1,-0.054995629
1296.2,-0.052593979
1296.3,-0.050509654
1296.4,-0.048373452
1296.5,-0.048770109
1296.6,-0.049432342
1296.7,-0.052575463
1296.8,-0.051678602
1296.9,-0.053140078
1297,-0.05299689
1297.1,-0.054159379
1297.2,-0.05441895
1297.3,-0.053152681
1297.4,-0.052386564
1297.5,-0.0500035
1297.6,-0.049789375
1297.7,-0.049081595
1297.8,-0.047659611
1297.9,-0.046386984
1298,-0.046432429
1298.1,-0.047497264
1298.2,-0.046185769
1298.3,-0.04815295
1298.4,-0.046088511
1298.5,-0.04759449
1298.6,-0.049023062
1298.7,-0.051256536
1298.8,-0.05395111
1298.9,-0.053406186
1299,-0.054464169
1299.1,-0.052445487
1299.2,-0.050205297
1299.3,-0.047056403
1299.4,-0.042686832
1299.5,-0.042666239
1299.6,-0.043581749
1299.7,-0.046016215
1299.8,-0.048256455
1299.9,-0.050898955
1300,-0.051114041
1300.1,-0.047771173
1300.2,-0.044563352
1300.3,-0.041005366
1300.4,-0.041140251
1300.5,-0.044333898
1300.6,-0.04748971
1300.7,-0.04801025
1300.8,-0.043201091
1300.9,-0.040440143
1301,-0.039316369
1301.1,-0.043462881
1301.2,-0.047891514
1301.3,-0.04760823
1301.4,-0.039554121
1301.5,-0.0354086
1301.6,-0.040202413
1301.7,-0.043321006
1301.8,-0.042725498
1301.9,-0.036696492
1302,-0.036257241
1302.1,-0.043752358
1302.2,-0.045010617
1302.3,-0.038379107
1302.4,-0.033987334
1302.5,-0.037157498
1302.6,-0.040722913
1302.7,-0.033705257
1302.8,-0.035177513
1302.9,-0.036562311
1303,-0.039502028
1303.1,-0.04058173
1303.2,-0.039926985
1303.3,-0.037999415
1303.4,-0.030803019
1303.5,-0.028129501
1303.6,-0.029639661
1303.7,-0.034811834
1303.8,-0.030996342
1303.9,-0.027474983
1304,-0.032012835
1304.1,-0.034321549
1304.2,-0.03306465
1304.3,-0.028956862
1304.4,-0.022355533
1304.5,-0.023178509
1304.6,-0.026631729
1304.7,-0.028270128
1304.8,-0.028984914
1304.9,-0.031365904
1305,-0.028800593
1305.1,-0.027667948
1305.2,-0.026298791
1305.3,-0.026290529
1305.4,-0.020019536
1305.5,-0.017954601
1305.6,-0.020074142
1305.7,-0.019532763
1305.8,-0.019070813
1305.9,-0.019524376
1306,-0.019881811
1306.1,-0.01993408
1306.2,-0.020692775
1306.3,-0.02312565
1306.4,-0.013733504
1306.5,-0.011947221
1306.6,-0.010229341
1306.7,-0.0093575265
1306.8,-0.0077356888
1306.9,-0.0061575275
1307,-0.0056431303
1307.1,-0.0025564826
1307.2,-0.0016758533
1307.3,-0.00035926777
1307.4,0.013809063
1307.5,0.01668701
1307.6,0.015928483
1307.7,0.012737438
1307.8,0.010592375
1307.9,0.0087613438
1308,0.0092057421
1308.1,0.010121257
1308.2,0.012806496
1308.3,0.016616651
1308.4,0.032718742
1308.5,0.037429919
1308.6,0.033446514
1308.7,0.031039369
1308.8,0.029208335
1308.9,0.027124514
1309,0.032319092
1309.1,0.036757834
1309.2,0.03743896
1309.3,0.034405687
1309.4,0.046415324
1309.5,0.04827735
1309.6,0.050394971
1309.7,0.057943906
1309.8,0.056631335
1309.9,0.053021697
1310,0.049612375
1310.1,0.052826764
1310.2,0.058415291
1310.3,0.055115151
1310.4,0.066354643
1310.5,0.069124799
1310.6,0.076000723
1310.7,0.07741699
1310.8,0.073373578
1310.9,0.070007084
1311,0.073020295
1311.1,0.077798108
1311.2,0.073078355
1311.3,0.069396894
1311.4,0.083275365
1311.5,0.087783198
1311.6,0.08809814
1311.7,0.087845467
1311.8,0.092846433
1311.9,0.096675848
1312,0.092705439
1312.1,0.089738964
1312.2,0.093108705
1312.3,0.096423015
1312.4,0.10452771
1312.5,0.1061035
1312.6,0.10408237
1312.7,0.10467265
1312.8,0.10715651
1312.9,0.10914513
1313,0.11021834
1313.1,0.10987072
1313.2,0.11128134
1313.3,0.11109143
1313.4,0.1208381
1313.5,0.12415124
1313.6,0.12390886
1313.7,0.12329855
1313.8,0.12193042
1313.9,0.12267785
1314,0.12213047
1314.1,0.12222522
1314.2,0.1225304
1314.3,0.12233041
1314.4,0.12556121
1314.5,0.12498226
1314.6,0.1247192
1314.7,0.12345648
1314.8,0.12420361
1314.9,0.12365639
1315,0.12223584
1315.1,0.12172014
1315.2,0.12065735
1315.3,0.12170948
1315.4,0.12323528
1315.5,0.12678134
1315.6,0.12898097
1315.7,0.12954944
1315.8,0.13136967
1315.9,0.13098079
1316,0.12981278
1316.1,0.12783453
1316.2,0.1262033
1316.3,0.12341502
1316.4,0.11607095
1316.5,0.11692078
1316.6,0.11941484
1316.7,0.12362361
1316.8,0.12643388
1316.9,0.12584563
1317,0.1233626
1317.1,0.1158193
1317.2,0.11560552
1317.3,0.11713138
1317.4,0.11487056
1317.5,0.11737264
1317.6,0.11623825
1317.7,0.11157774
1317.8,0.10487519
1317.9,0.10744851
1318,0.11253094
1318.1,0.11569951
1318.2,0.11339774
1318.3,0.11029323
1318.4,0.099164432
1318.5,0.098715076
1318.6,0.10261806
1318.7,0.098308985
1318.8,0.094224701
1318.9,0.098891482
1319,0.10429056
1319.1,0.10014036
1319.2,0.09201791
1319.3,0.097101253
1319.4,0.090903047
1319.5,0.085281009
1319.6,0.081912426
1319.7,0.079870132
1319.8,0.079048515
1319.9,0.077681123
1320,0.080445133
1320.1,0.083854858
1320.2,0.088725765
1320.3,0.085334363
1320.4,0.069296287
1320.5,0.068648743
1320.6,0.069934207
1320.7,0.066560331
1320.8,0.063044868
1320.9,0.06624802
1321,0.070068674
1321.1,0.072721532
1321.2,0.07137845
1321.3,0.069242248
1321.4,0.054239304
1321.5,0.048144458
1321.6,0.048266607
1321.7,0.048173018
1321.8,0.048624665
1321.9,0.04873047
1322,0.047721412
1322.1,0.048266547
1322.2,0.048677551
1322.3,0.049234975
1322.4,0.03798961
1322.5,0.033085457
1322.6,0.03255615
1322.7,0.031547204
1322.8,0.032596616
1322.9,0.033113554
1323,0.033670957
1323.1,0.034029076
1323.2,0.033073164
1323.3,0.036896738
1323.4,0.02715136
1323.5,0.026692195
1323.6,0.028323996
1323.7,0.028841062
1323.8,0.028641852
1323.9,0.025310408
1324,0.026134695
1324.1,0.023930827
1324.2,0.022392174
1324.3,0.021171482
1324.4,0.0098640326
1324.5,0.0062709126
1324.6,0.0049972148
1324.7,0.01083693
1324.8,0.01311799
1324.9,0.016103717
1325,0.015426284
1325.1,0.012891862
1325.2,0.010145317
1325.3,0.0043731744
1325.4,-0.0030439489
1325.5,-0.002605242
1325.6,0.0020521714
1325.7,0.0054752718
1325.8,0.0029805028
1325.9,-0.0014378858
1326,-0.0067717776
1326.1,-0.0049539393
1326.2,0.00016762956
1326.3,0.0049044427
1326.4,-0.0038786994
1326.5,-0.011946033
1326.6,-0.014984785
1326.7,-0.012079445
1326.8,-0.0055914805
1326.9,-0.0084032217
1327,-0.012781839
1327.1,-0.014281575
1327.2,-0.0066271512
1327.3,-0.0067448397
1327.4,-0.018710957
1327.5,-0.020650693
1327.6,-0.014999534
1327.7,-0.012822416
1327.8,-0.017650524
1327.9,-0.021233672
1328,-0.021513112
1328.1,-0.021711984
1328.2,-0.020757066
1328.3,-0.021300471
1328.4,-0.021963977
1328.5,-0.019298258
1328.6,-0.015437363
1328.7,-0.020038034
1328.8,-0.024430694
1328.9,-0.01957831
1329,-0.015636368
1329.1,-0.018327018
1329.2,-0.02330216
1329.3,-0.022946674
1329.4,-0.023940506
1329.5,-0.022442786
1329.6,-0.018794822
1329.7,-0.01785107
1329.8,-0.018301755
1329.9,-0.019919898
1330,-0.022758711
1330.1,-0.022787131
1330.2,-0.023688413
1330.3,-0.024657163
1330.4,-0.026832325
1330.5,-0.0272583
1330.6,-0.027006376
1330.7,-0.028212706
1330.8,-0.026211785
1330.9,-0.025480516
1331,-0.023663916
1331.1,-0.022283411
1331.2,-0.02207031
1331.3,-0.021062741
1331.4,-0.024627946
1331.5,-0.023160279
1331.6,-0.024443826
1331.7,-0.023809385
1331.8,-0.025611176
1331.9,-0.028052546
1332,-0.028479
1332.1,-0.032256916
1332.2,-0.032552927
1332.3,-0.033201851
1332.4,-0.034621065
1332.5,-0.033124778
1332.6,-0.031492263
1332.7,-0.028707219
1332.8,-0.028929331
1332.9,-0.025563748
1333,-0.026327844
1333.1,-0.02866252
1333.2,-0.03135571
1333.3,-0.034857695
1333.4,-0.037512516
1333.5,-0.036680425
1333.6,-0.030370357
1333.7,-0.027578574
1333.8,-0.027761884
1333.9,-0.03189727
1334,-0.03501753
1334.1,-0.037260516
1334.2,-0.035620062
1334.3,-0.028898553
1334.4,-0.029074089
1334.5,-0.032415709
1334.6,-0.037336576
1334.7,-0.03799287
1334.8,-0.032149137
1334.9,-0.03092041
1335,-0.032934372
1335.1,-0.037137927
1335.2,-0.037184246
1335.3,-0.031737534
1335.4,-0.031118695
1335.5,-0.03651181
1335.6,-0.040403206
1335.7,-0.033187988
1335.8,-0.03153076
1335.9,-0.037571772
1336,-0.04137203
1336.1,-0.035362519
1336.2,-0.032713685
1336.3,-0.03496322
1336.4,-0.035749734
1336.5,-0.036558277
1336.6,-0.034453625
1336.7,-0.033468818
1336.8,-0.033613488
1336.9,-0.038952033
1337,-0.04007568
1337.1,-0.0335325
1337.2,-0.033651055
1337.3,-0.039508533
1337.4,-0.039931091
1337.5,-0.037505709
1337.6,-0.032494391
1337.7,-0.034802042
1337.8,-0.037511107
1337.9,-0.041210628
1338,-0.04190674
1338.1,-0.041151876
1338.2,-0.042249295
1338.3,-0.039497736
1338.4,-0.038351764
1338.5,-0.036734997
1338.6,-0.03641357
1338.7,-0.03666517
1338.8,-0.03596397
1338.9,-0.038067517
1339,-0.036033959
1339.1,-0.036252786
1339.2,-0.035658846
1339.3,-0.036755915
1339.4,-0.038281766
1339.5,-0.0385498
1339.6,-0.042071658
1339.7,-0.040809813
1339.8,-0.04113552
1339.9,-0.041799486
1340,-0.042912916
1340.1,-0.044385144
1340.2,-0.043647176
1340.3,-0.045696413
1340.4,-0.042406267
1340.5,-0.040092416
1340.6,-0.038009865
1340.7,-0.035370631
1340.8,-0.035139208
1340.9,-0.034689854
1341,-0.037349069
1341.1,-0.03693345
1341.2,-0.038730727
1341.3,-0.040920608
1341.4,-0.043559786
1341.5,-0.044545938
1341.6,-0.043395916
1341.7,-0.040864152
1341.8,-0.035351403
1341.9,-0.034528812
1342,-0.036342772
1342.1,-0.040490663
1342.2,-0.043308038
1342.3,-0.044743606
1342.4,-0.042695456
1342.5,-0.036931573
1342.6,-0.036557544
1342.7,-0.038981678
1342.8,-0.04348825
1342.9,-0.044851004
1343,-0.04068428
1343.1,-0.037004878
1343.2,-0.036162158
1343.3,-0.041388064
1343.4,-0.045031178
1343.5,-0.041797778
1343.6,-0.036466002
1343.7,-0.03801201
1343.8,-0.04483462
1343.9,-0.043413928
1344,-0.037040418
1344.1,-0.037060124
1344.2,-0.04336214
1344.3,-0.045156064
1344.4,-0.037722614
1344.5,-0.037867952
1344.6,-0.040004154
1344.7,-0.04314578
1344.8,-0.042481026
1344.9,-0.042714614
1345,-0.041816886
1345.1,-0.037077433
1345.2,-0.03912444
1345.3,-0.044043165
1345.4,-0.042445212
1345.5,-0.036880245
1345.6,-0.040578311
1345.7,-0.046627895
1345.8,-0.042176201
1345.9,-0.037724203
1346,-0.035264798
1346.1,-0.038154603
1346.2,-0.041367948
1346.3,-0.044168371
1346.4,-0.047668783
1346.5,-0.045048727
1346.6,-0.044096864
1346.7,-0.04404297
1346.8,-0.04253533
1346.9,-0.041709374
1347,-0.041852828
1347.1,-0.044419347
1347.2,-0.041189649
1347.3,-0.040883364
1347.4,-0.040488714
1347.5,-0.041134596
1347.6,-0.041547626
1347.7,-0.042606512
1347.8,-0.045334589
1347.9,-0.043361741
1348,-0.044580841
1348.1,-0.044204836
1348.2,-0.044545402
1348.3,-0.045909384
1348.4,-0.045676784
1348.5,-0.046573665
1348.6,-0.044026347
1348.7,-0.041423045
1348.8,-0.039232863
1348.9,-0.036594285
1349,-0.035354844
1349.1,-0.03569523
1349.2,-0.037812635
1349.3,-0.037993454
1349.4,-0.040199973
1349.5,-0.042695351
1349.6,-0.044383243
1349.7,-0.045406792
1349.8,-0.044061931
1349.9,-0.041477455
1350,-0.036470613
1350.1,-0.035749186
1350.2,-0.036556632
1350.3,-0.040234604
1350.4,-0.041995721
1350.5,-0.044472037
1350.6,-0.043702897
1350.7,-0.038410287
1350.8,-0.036324653
1350.9,-0.036610616
1351,-0.040736419
1351.1,-0.044112566
1351.2,-0.042644545
1351.3,-0.038445529
1351.4,-0.034872302
1351.5,-0.037541442
1351.6,-0.041508672
1351.7,-0.043718373
1351.8,-0.03877045
1351.9,-0.034370386
1352,-0.040194665
1352.1,-0.043358983
1352.2,-0.039971949
1352.3,-0.033385948
1352.4,-0.036659987
1352.5,-0.043157251
1352.6,-0.04008046
1352.7,-0.035143571
1352.8,-0.037791793
1352.9,-0.042064205
1353,-0.04282227
1353.1,-0.042571246
1353.2,-0.043772173
1353.3,-0.041532844
1353.4,-0.038481124
1353.5,-0.03417439
1353.6,-0.035118822
1353.7,-0.040015982
1353.8,-0.036975334
1353.9,-0.034602465
1354,-0.036536206
1354.1,-0.040537655
1354.2,-0.039539556
1354.3,-0.035897515
1354.4,-0.031428342
1354.5,-0.03061523
1354.6,-0.036136361
1354.7,-0.03758006
1354.8,-0.040394753
1354.9,-0.040238363
1355,-0.040326628
1355.1,-0.039377101
1355.2,-0.03865828
1355.3,-0.040808198
1355.4,-0.037030607
1355.5,-0.036861175
1355.6,-0.036271167
1355.7,-0.036359312
1355.8,-0.03641357
1355.9,-0.03641357
1356,-0.038922615
1356.1,-0.037458132
1356.2,-0.038780204
1356.3,-0.037654802
1356.4,-0.035071107
1356.5,-0.03458252
1356.6,-0.034833404
1356.7,-0.035891203
1356.8,-0.031843569
1356.9,-0.030418675
1357,-0.02880487
1357.1,-0.025970403
1357.2,-0.025678102
1357.3,-0.02573242
1357.4,-0.02573242
1357.5,-0.024729045
1357.6,-0.027020125
1357.7,-0.028315983
1357.8,-0.030234826
1357.9,-0.031869372
1358,-0.03214111
1358.1,-0.03214111
1358.2,-0.0273756
1358.3,-0.024587084
1358.4,-0.019190379
1358.5,-0.019357052
1358.6,-0.022889309
1358.7,-0.026104155
1358.8,-0.029155875
1358.9,-0.028194976
1359,-0.023856104
1359.1,-0.018973358
1359.2,-0.020109235
1359.3,-0.025058336
1359.4,-0.024031451
1359.5,-0.02510078
1359.6,-0.020161277
1359.7,-0.014504941
1359.8,-0.015531411
1359.9,-0.021483256
1360,-0.025940339
1360.1,-0.020128704
1360.2,-0.015453805
1360.3,-0.01750415
1360.4,-0.018353753
1360.5,-0.016903858
1360.6,-0.010559863
1360.7,-0.013515107
1360.8,-0.017198752
1360.9,-0.018549977
1361,-0.011693663
1361.1,-0.011421962
1361.2,-0.015956169
1361.3,-0.018887861
1361.4,-0.013557903
1361.5,-0.0095471617
1361.6,-0.0086970736
1361.7,-0.0056344638
1361.8,-0.0024737468
1361.9,-0.00067536989
1362,-0.0056667799
1362.1,-0.0088168052
1362.2,-0.0024852127
1362.3,0.00024007731
1362.4,0.0057763076
1362.5,0.005668166
1362.6,0.0081525496
1362.7,0.012010715
1362.8,0.01271973
1362.9,0.01472475
1363,0.012905514
1363.1,0.012163935
1363.2,0.008350133
1363.3,0.0070305141
1363.4,0.015943277
1363.5,0.017657111
1363.6,0.020108543
1363.7,0.018900127
1363.8,0.018768657
1363.9,0.01882324
1364,0.019073828
1364.1,0.018877836
1364.2,0.017820938
1364.3,0.020108263
1364.4,0.03117816
1364.5,0.035977323
1364.6,0.037024559
1364.7,0.038887683
1364.8,0.039520576
1364.9,0.041329037
1365,0.043465239
1365.1,0.04384766
1365.2,0.045350873
1365.3,0.043423923
1365.4,0.053955364
1365.5,0.056860907
1365.6,0.055467093
1365.7,0.054137098
1365.8,0.050661799
1365.9,0.050452185
1366,0.049559506
1366.1,0.050092323
1366.2,0.054514785
1366.3,0.057698767
1366.4,0.070715326
1366.5,0.072948743
1366.6,0.071085991
1366.7,0.067697415
1366.8,0.063534403
1366.9,0.064521834
1367,0.068912213
1367.1,0.073544496
1367.2,0.074114779
1367.3,0.071805993
1367.4,0.077574678
1367.5,0.075937541
1367.6,0.080289565
1367.7,0.085140816
1367.8,0.087464507
1367.9,0.084036546
1368,0.079709394
1368.1,0.078692455
1368.2,0.082894766
1368.3,0.087081041
1368.4,0.090797867
1368.5,0.089201445
1368.6,0.091462898
1368.7,0.097574145
1368.8,0.096525765
1368.9,0.088521072
1369,0.092385891
1369.1,0.097597389
1369.2,0.094468105
1369.3,0.08758238
1369.4,0.099786978
1369.5,0.10449912
1369.6,0.10112743
1369.7,0.098552692
1369.8,0.097167536
1369.9,0.096697897
1370,0.097894791
1370.1,0.10017171
1370.2,0.10461577
1370.3,0.10349055
1370.4,0.10230076
1370.5,0.10163559
1370.6,0.10553101
1370.7,0.10966282
1370.8,0.10837351
1370.9,0.10392968
1371,0.10004812
1371.1,0.10189264
1371.2,0.10444376
1371.3,0.10688513
1371.4,0.10857566
1371.5,0.11060206
1371.6,0.11073608
1371.7,0.10917951
1371.8,0.10960089
1371.9,0.11001589
1372,0.10957023
1372.1,0.11021124
1372.2,0.110376
1372.3,0.10962518
1372.4,0.10570671
1372.5,0.10513306
1372.6,0.1059387
1372.7,0.1073547
1372.8,0.10838007
1372.9,0.10679333
1373,0.10690911
1373.1,0.10576796
1373.2,0.10524296
1373.3,0.10318631
1373.4,0.098242844
1373.5,0.096002399
1373.6,0.091974538
1373.7,0.091400099
1373.8,0.089703737
1373.9,0.090319599
1374,0.090289371
1374.1,0.092235814
1374.2,0.095177541
1374.3,0.096227883
1374.4,0.093085711
1374.5,0.090619463
1374.6,0.08898358
1374.7,0.08720756
1374.8,0.085126377
1374.9,0.081739435
1375,0.07957824
1375.1,0.083000143
1375.2,0.087827861
1375.3,0.090959685
1375.4,0.082450474
1375.5,0.07646677
1375.6,0.071834139
1375.7,0.068006909
1375.8,0.072598538
1375.9,0.077506501
1376,0.078832726
1376.1,0.076441869
1376.2,0.072139677
1376.3,0.07006302
1376.4,0.065286013
1376.5,0.067045358
1376.6,0.063650086
1376.7,0.059267489
1376.8,0.060246593
1376.9,0.065883752
1377,0.066540885
1377.1,0.058928867
1377.2,0.05802556
1377.3,0.064942315
1377.4,0.057678987
1377.5,0.048498237
1377.6,0.046649375
1377.7,0.053345203
1377.8,0.052583695
1377.9,0.050337206
1378,0.047700957
1378.1,0.047704628
1378.2,0.04656486
1378.3,0.048039142
1378.4,0.042925124
1378.5,0.040711409
1378.6,0.039490723
1378.7,0.034520099
1378.8,0.039221489
1378.9,0.042490626
1379,0.039932324
1379.1,0.034770387
1379.2,0.035276711
1379.3,0.03935749
1379.4,0.033686387
1379.5,0.032500939
1379.6,0.03130635
1379.7,0.028280759
1379.8,0.026173633
1379.9,0.023592753
1380,0.0230957
1380.1,0.022095943
1380.2,0.02237487
1380.3,0.02248535
1380.4,0.013487948
1380.5,0.010999174
1380.6,0.010138913
1380.7,0.011722559
1380.8,0.01085982
1380.9,0.011583129
1381,0.012304006
1381.1,0.010665252
1381.2,0.012777279
1381.3,0.014079757
1381.4,0.010247402
1381.5,0.008613142
1381.6,0.0099465439
1381.7,0.011027949
1381.8,0.0099444896
1381.9,0.010667438
1382,0.010139081
1382.1,0.0087238462
1382.2,0.0071979872
1382.3,0.0046727214
1382.4,-0.0033206274
1382.5,-0.0092278146
1382.6,-0.0069205412
1382.7,-0.0049519933
1382.8,-0.0019271437
1382.9,0.0011799175
1383,0.0022330458
1383.1,0.0015942911
1383.2,-0.0033182757
1383.3,-0.0033708703
1383.4,-0.013391529
1383.5,-0.014912207
1383.6,-0.011748493
1383.7,-0.0065876607
1383.8,-0.0058406119
1383.9,-0.0098926004
1384,-0.012027729
1384.1,-0.014552706
1384.2,-0.013302841
1384.3,-0.0084191489
1384.4,-0.0099195495
1384.5,-0.013221036
1384.6,-0.019075522
1384.7,-0.019489991
1384.8,-0.014578448
1384.9,-0.012026908
1385,-0.015939976
1385.1,-0.019879197
1385.2,-0.017048131
1385.3,-0.01202653
1385.4,-0.015579083
1385.5,-0.021821346
1385.6,-0.021487526
1385.7,-0.014412464
1385.8,-0.01591158
1385.9,-0.021071884
1386,-0.021071498
1386.1,-0.015605919
1386.2,-0.016937878
1386.3,-0.018241749
1386.4,-0.023401956
1386.5,-0.024262033
1386.6,-0.021460067
1386.7,-0.01985091
1386.8,-0.017381859
1386.9,-0.021376342
1387,-0.024372794
1387.1,-0.020822338
1387.2,-0.01793684
1387.3,-0.022236061
1387.4,-0.027035729
1387.5,-0.02437364
1387.6,-0.021349435
1387.7,-0.019351792
1387.8,-0.019767447
1387.9,-0.025176259
1388,-0.027091643
1388.1,-0.028506399
1388.2,-0.02828495
1388.3,-0.028423437
1388.4,-0.028978222
1388.5,-0.028839753
1388.6,-0.029782576
1388.7,-0.028257711
1388.8,-0.028367832
1388.9,-0.027979826
1389,-0.029366156
1389.1,-0.028701386
1389.2,-0.028728579
1389.3,-0.030780756
1389.4,-0.031724724
1389.5,-0.032584625
1389.6,-0.032501905
1389.7,-0.031198511
1389.8,-0.029672651
1389.9,-0.028895436
1390,-0.028534633
1390.1,-0.02523499
1390.2,-0.024262181
1390.3,-0.022958881
1390.4,-0.023429245
1390.5,-0.023097144
1390.6,-0.02622959
1390.7,-0.029697796
1390.8,-0.03031006
1390.9,-0.031807101
1391,-0.033388629
1391.1,-0.033167992
1391.2,-0.031310172
1391.3,-0.028425493
1391.4,-0.028118141
1391.5,-0.025180027
1391.6,-0.026507551
1391.7,-0.028200498
1391.8,-0.031722134
1391.9,-0.034442033
1392,-0.033640382
1392.1,-0.031366141
1392.2,-0.025931296
1392.3,-0.02656305
1392.4,-0.028948703
1392.5,-0.033385624
1392.6,-0.035025661
1392.7,-0.030703034
1392.8,-0.028452552
1392.9,-0.028423253
1393,-0.032220355
1393.1,-0.034802576
1393.2,-0.031950473
1393.3,-0.026736179
1393.4,-0.028226497
1393.5,-0.034769864
1393.6,-0.035110805
1393.7,-0.028902208
1393.8,-0.02756348
1393.9,-0.03354878
1394,-0.037381528
1394.1,-0.030208686
1394.2,-0.028977758
1394.3,-0.033578043
1394.4,-0.036078721
1394.5,-0.030678213
1394.6,-0.027649014
1394.7,-0.029502497
1394.8,-0.029506178
1394.9,-0.029145187
1395,-0.028091981
1395.1,-0.031359401
1395.2,-0.036379814
1395.3,-0.033339799
1395.4,-0.031199652
1395.5,-0.033413646
1395.6,-0.037213318
1395.7,-0.032703827
1395.8,-0.029037644
1395.9,-0.028229697
1396,-0.030916165
1396.1,-0.037015349
1396.2,-0.037247451
1396.3,-0.036026759
1396.4,-0.033808926
1396.5,-0.032364681
1396.6,-0.031891835
1396.7,-0.030589562
1396.8,-0.032553501
1396.9,-0.031311769
1397,-0.030421884
1397.1,-0.030060797
1397.2,-0.029506371
1397.3,-0.030640788
1397.4,-0.030421917
1397.5,-0.033300981
1397.6,-0.030732054
1397.7,-0.030752588
1397.8,-0.032415794
1397.9,-0.033499144
1398,-0.034414662
1398.1,-0.034831743
1398.2,-0.037379847
1398.3,-0.035945764
1398.4,-0.036744088
1398.5,-0.036774723
1398.6,-0.035472752
1398.7,-0.033946892
1398.8,-0.031175075
1398.9,-0.030864421
1399,-0.027431844
1399.1,-0.027644665
1399.2,-0.028616178
1399.3,-0.030528379
1399.4,-0.03241541
1399.5,-0.034246444
1399.6,-0.036824952
1399.7,-0.036083322
1399.8,-0.033311705
1399.9,-0.029263398
1400,-0.026485859
1400.1,-0.027532432
1400.2,-0.029612597
1400.3,-0.033990987
1400.4,-0.035635076
1400.5,-0.035055856
1400.6,-0.030154433
1400.7,-0.025601738
1400.8,-0.026560669
1400.9,-0.03044063
1401,-0.034463929
1401.1,-0.033947373
1401.2,-0.028934179
1401.3,-0.026125011
1401.4,-0.027974204
1401.5,-0.032464339
1401.6,-0.03336182
1401.7,-0.028629389
1401.8,-0.024076483
1401.9,-0.027774228
1402,-0.033516382
1402.1,-0.032839105
1402.2,-0.026967072
1402.3,-0.025981475
1402.4,-0.030271405
1402.5,-0.031474629
1402.6,-0.024059585
1402.7,-0.024367767
1402.8,-0.029548484
1402.9,-0.034599672
1403,-0.032260744
1403.1,-0.032526834
1403.2,-0.03200442
1403.3,-0.032084947
1403.4,-0.027907985
1403.5,-0.022471065
1403.6,-0.023700951
1403.7,-0.027941471
1403.8,-0.027788218
1403.9,-0.022583732
1404,-0.024198773
1404.1,-0.028551581
1404.2,-0.028149653
1404.3,-0.026872768
1404.4,-0.020423765
1404.5,-0.018769591
1404.6,-0.019958177
1404.7,-0.022479855
1404.8,-0.023981642
1404.9,-0.02594917
1405,-0.028832204
1405.1,-0.027403013
1405.2,-0.027699928
1405.3,-0.026872928
1405.4,-0.024656529
1405.5,-0.022464078
1405.6,-0.02281707
1405.7,-0.024977165
1405.8,-0.023933779
1405.9,-0.023098377
1406,-0.023234747
1406.1,-0.02329102
1406.2,-0.022544332
1406.3,-0.022126595
1406.4,-0.020079218
1406.5,-0.016393425
1406.6,-0.015910503
1406.7,-0.012731419
1406.8,-0.010257413
1406.9,-0.010112151
1407,-0.01016846
1407.1,-0.012159328
1407.2,-0.01236101
1407.3,-0.013300092
1407.4,-0.009543836
1407.5,-0.0093891072
1407.6,-0.01179766
1407.7,-0.011309344
1407.8,-0.0083468412
1407.9,-0.0032481625
1408,-0.0032291794
1408.1,-0.0037034093
1408.2,-0.0084872528
1408.3,-0.011548593
1408.4,-5.6769069e-05
1408.5,0.0061321698
1408.6,0.0076677841
1408.7,0.004104987
1408.8,0.00077136607
1408.9,0.0012026683
1409,0.0056575357
1409.1,0.0076113273
1409.2,0.002612637
1409.3,0.00018436718
1409.4,0.012091934
1409.5,0.019831217
1409.6,0.01797436
1409.7,0.01082973
1409.8,0.011352802
1409.9,0.018022874
1410,0.019931083
1410.1,0.013825468
1410.2,0.010673405
1410.3,0.01774025
1410.4,0.025900494
1410.5,0.024632209
1410.6,0.025006104
1410.7,0.032693388
1410.8,0.03015912
1410.9,0.024225075
1411,0.027821058
1411.1,0.030137536
1411.2,0.029176444
1411.3,0.02566106
1411.4,0.034128178
1411.5,0.03721299
1411.6,0.037687642
1411.7,0.040479563
1411.8,0.042344426
1411.9,0.044118957
1412,0.039236087
1412.1,0.039043954
1412.2,0.042999848
1412.3,0.044593607
1412.4,0.050233417
1412.5,0.04874198
1412.6,0.0518497
1412.7,0.055184102
1412.8,0.0572413
1412.9,0.059072328
1413,0.060157491
1413.1,0.059829913
1413.2,0.057727877
1413.3,0.058518446
1413.4,0.066010875
1413.5,0.068894386
1413.6,0.068928648
1413.7,0.06887207
1413.8,0.069120664
1413.9,0.06892866
1414,0.070612151
1414.1,0.0710083
1414.2,0.0710083
1414.3,0.071505441
1414.4,0.080815634
1414.5,0.081915902
1414.6,0.079452421
1414.7,0.079688537
1414.8,0.077869989
1414.9,0.078411184
1415,0.075406637
1415.1,0.072930638
1415.2,0.073279787
1415.3,0.07195852
1415.4,0.082056788
1415.5,0.08716979
1415.6,0.090775198
1415.7,0.09145508
1415.8,0.090958059
1415.9,0.089602194
1416,0.086833819
1416.1,0.083782099
1416.2,0.081475866
1416.3,0.083067031
1416.4,0.091969061
1416.5,0.096132833
1416.6,0.097636983
1416.7,0.093639695
1416.8,0.089445662
1416.9,0.087963097
1417,0.093259157
1417.1,0.097736802
1417.2,0.094747293
1417.3,0.090666622
1417.4,0.090426093
1417.5,0.097992835
1417.6,0.099943262
1417.7,0.096521912
1417.8,0.091504213
1417.9,0.094017526
1418,0.10027733
1418.1,0.096805924
1418.2,0.093243389
1418.3,0.094414656
1418.4,0.10027698
1418.5,0.098545048
1418.6,0.090411806
1418.7,0.094173182
1418.8,0.099396637
1418.9,0.097572923
1419,0.091980587
1419.1,0.096557442
1419.2,0.1003475
1419.3,0.093712767
1419.4,0.088339924
1419.5,0.091461602
1419.6,0.095847633
1419.7,0.096394712
1419.8,0.096586244
1419.9,0.098133147
1420,0.095494005
1420.1,0.091583609
1420.2,0.088858048
1420.3,0.094114927
1420.4,0.09120081
1420.5,0.083777978
1420.6,0.086769544
1420.7,0.089034545
1420.8,0.08683574
1420.9,0.082542485
1421,0.084917391
1421.1,0.088884621
1421.2,0.091113793
1421.3,0.090710205
1421.4,0.079118353
1421.5,0.074763481
1421.6,0.073868674
1421.7,0.074251428
1421.8,0.076103125
1421.9,0.076998
1422,0.078104869
1422.1,0.077339487
1422.2,0.078849603
1422.3,0.07924805
1422.4,0.073538368
1422.5,0.071236031
1422.6,0.070263581
1422.7,0.068851595
1422.8,0.067573969
1422.9,0.067842642
1423,0.066963651
1423.1,0.066487618
1423.2,0.06618245
1423.3,0.063891595
1423.4,0.055932701
1423.5,0.052982615
1423.6,0.053194154
1423.7,0.055541861
1423.8,0.058536599
1423.9,0.061091939
1424,0.061299672
1424.1,0.063476287
1424.2,0.062748385
1424.3,0.062711546
1424.4,0.052841881
1424.5,0.049072547
1424.6,0.046000727
1424.7,0.042147524
1424.8,0.043391459
1424.9,0.044095802
1425,0.049115688
1425.1,0.052985873
1425.2,0.05361328
1425.3,0.051380105
1425.4,0.038460363
1425.5,0.034367295
1425.6,0.032593321
1425.7,0.035972695
1425.8,0.041046494
1425.9,0.043505245
1426,0.040374223
1426.1,0.033124625
1426.2,0.032136816
1426.3,0.035228069
1426.4,0.033928393
1426.5,0.032479352
1426.6,0.028033641
1426.7,0.023093797
1426.8,0.022924386
1426.9,0.029793504
1427,0.030095136
1427.1,0.025592571
1427.2,0.022637148
1427.3,0.029869744
1427.4,0.024199222
1427.5,0.01529211
1427.6,0.012395064
1427.7,0.017814175
1427.8,0.022848875
1427.9,0.020233677
1428,0.017449414
1428.1,0.016496154
1428.2,0.015389776
1428.3,0.018881293
1428.4,0.015522655
1428.5,0.01132675
1428.6,0.0048795275
1428.7,0.0085243465
1428.8,0.013387832
1428.9,0.006062047
1429,0.0054147183
1429.1,0.0086764275
1429.2,0.013082413
1429.3,0.013196516
1429.4,0.0031062363
1429.5,-0.0024056432
1429.6,-0.0046371661
1429.7,-0.0027488773
1429.8,-0.00074618295
1429.9,0.00083690122
1430,0.0021148174
1430.1,0.0020958112
1430.2,0.0040220508
1430.3,0.0029923968
1430.4,-0.0018137531
1430.5,-0.0023483932
1430.6,-0.0027297238
1430.7,-0.002844238
1430.8,-0.0040837911
1430.9,-0.0038743042
1431,-0.0042555708
1431.1,-0.0038743203
1431.2,-0.0042555547
1431.3,-0.004370117
1431.4,-0.0095757368
1431.5,-0.014249166
1431.6,-0.013563994
1431.7,-0.01495534
1431.8,-0.015604316
1431.9,-0.016900954
1432,-0.017683224
1432.1,-0.018045712
1432.2,-0.019838012
1432.3,-0.018008606
1432.4,-0.017988372
1432.5,-0.015872449
1432.6,-0.014612932
1432.7,-0.012706078
1432.8,-0.011313362
1432.9,-0.014801381
1433,-0.014670332
1433.1,-0.01617565
1433.2,-0.018559661
1433.3,-0.021001037
1433.4,-0.023442415
1433.5,-0.020927739
1433.6,-0.018752464
1433.7,-0.014443489
1433.8,-0.01451655
1433.9,-0.016480595
1434,-0.020846847
1434.1,-0.023747363
1434.2,-0.022967666
1434.3,-0.019459647
1434.4,-0.015492411
1434.5,-0.017967007
1434.6,-0.020695451
1434.7,-0.02511886
1434.8,-0.024055593
1434.9,-0.018145764
1435,-0.018121033
1435.1,-0.020390111
1435.2,-0.025556566
1435.3,-0.024913837
1435.4,-0.019557186
1435.5,-0.019399096
1435.6,-0.024830997
1435.7,-0.027771601
1435.8,-0.019999384
1435.9,-0.018846144
1436,-0.024963411
1436.1,-0.028819757
1436.2,-0.026669894
1436.3,-0.021331481
1436.4,-0.020486942
1436.5,-0.02054443
1436.6,-0.022525861
1436.7,-0.02694863
1436.8,-0.029107003
1436.9,-0.024193535
1437,-0.020261556
1437.1,-0.027058661
1437.2,-0.027793565
1437.3,-0.023601067
1437.4,-0.021690077
1437.5,-0.025669883
1437.6,-0.029619612
1437.7,-0.029071887
1437.8,-0.027298393
1437.9,-0.02398161
1438,-0.02329102
1438.1,-0.021557691
1438.2,-0.021650018
1438.3,-0.023003193
1438.4,-0.023538622
1438.5,-0.026072216
1438.6,-0.026152754
1438.7,-0.026532788
1438.8,-0.026400356
1438.9,-0.02634277
1439,-0.027828269
1439.1,-0.026688355
1439.2,-0.026837918
1439.3,-0.026210415
1439.4,-0.027027863
1439.5,-0.024535116
1439.6,-0.023653808
1439.7,-0.025081521
1439.8,-0.02270419
1439.9,-0.022812951
1440,-0.023480924
1440.1,-0.02359619
1440.2,-0.023843728
1440.3,-0.024643955
1440.4,-0.028529788
1440.5,-0.028651961
1440.6,-0.030211628
1440.7,-0.032100321
1440.8,-0.032941309
1440.9,-0.032066617
1441,-0.031093431
1441.1,-0.030425415
1441.2,-0.027092629
1441.3,-0.024115358
1441.4,-0.023101219
1441.5,-0.023480803
1441.6,-0.025328538
1441.7,-0.028702113
1441.8,-0.034096467
1441.9,-0.033708076
1442,-0.031134652
1442.1,-0.026655898
1442.2,-0.022515518
1442.3,-0.023992191
1442.4,-0.027481077
1442.5,-0.032380351
1442.6,-0.03336182
1442.7,-0.029650302
1442.8,-0.024330437
1442.9,-0.023538442
1443,-0.027554945
1443.1,-0.031200607
1443.2,-0.032825595
1443.3,-0.026871386
1443.4,-0.024437619
1443.5,-0.026433159
1443.6,-0.030664097
1443.7,-0.029551611
1443.8,-0.023646771
1443.9,-0.026333669
1444,-0.030721651
1444.1,-0.031283386
1444.2,-0.023804356
1444.3,-0.024544015
1444.4,-0.030811492
1444.5,-0.032635833
1444.6,-0.030277883
1444.7,-0.027226165
1444.8,-0.025905897
1444.9,-0.026969152
1445,-0.030968437
1445.1,-0.031588598
1445.2,-0.027326076
1445.3,-0.024364133
1445.4,-0.028600569
1445.5,-0.028215772
1445.6,-0.02391156
1445.7,-0.021254641
1445.8,-0.02752699
1445.9,-0.030820503
1446,-0.029494475
1446.1,-0.02612178
1446.2,-0.022954306
1446.3,-0.021633617
1446.4,-0.019976246
1446.5,-0.022349012
1446.6,-0.021254893
1446.7,-0.022580529
1446.8,-0.02298584
1446.9,-0.023727641
1447,-0.024395893
1447.1,-0.025006235
1447.2,-0.027100107
1447.3,-0.025585475
1447.4,-0.022896856
1447.5,-0.020644795
1447.6,-0.02122821
1447.7,-0.020471026
1447.8,-0.019992026
1447.9,-0.020428531
1448,-0.018319432
1448.1,-0.017550636
1448.2,-0.01773989
1448.3,-0.018292269
1448.4,-0.017666587
1448.5,-0.018481486
1448.6,-0.021185364
1448.7,-0.020529168
1448.8,-0.022216776
1448.9,-0.023175039
1449,-0.024774109
1449.1,-0.025616425
1449.2,-0.024496548
1449.3,-0.023465035
1449.4,-0.016123199
1449.5,-0.012957943
1449.6,-0.01162123
1449.7,-0.013366396
1449.8,-0.015560621
1449.9,-0.018685405
1450,-0.022536582
1450.1,-0.021561053
1450.2,-0.020413385
1450.3,-0.01628518
1450.4,-0.010413923
1450.5,-0.0087586853
1450.6,-0.012102233
1450.7,-0.017115982
1450.8,-0.017855916
1450.9,-0.017303639
1451,-0.011751251
1451.1,-0.0092381417
1451.2,-0.011665791
1451.3,-0.015269772
1451.4,-0.013743018
1451.5,-0.0077844074
1451.6,-0.0023060193
1451.7,-0.0030478783
1451.8,-0.0081489224
1451.9,-0.011970654
1452,-0.0059391853
1452.1,-0.0014054198
1452.2,-0.0044138199
1452.3,-0.010226647
1452.4,-0.00076617783
1452.5,0.007168325
1452.6,0.0032594653
1452.7,-0.0016669369
1452.8,-0.0020450023
1452.9,0.0025177587
1453,0.0065287178
1453.1,0.0079676168
1453.2,0.0069070195
1453.3,0.0026640492
1453.4,0.008402563
1453.5,0.0094791405
1453.6,0.015043752
1453.7,0.016875827
1453.8,0.011311417
1453.9,0.011949033
1454,0.013896447
1454.1,0.017456321
1454.2,0.014014329
1454.3,0.0095673207
1454.4,0.01764322
1454.5,0.02245535
1454.6,0.025565282
1454.7,0.025159646
1454.8,0.028137107
1454.9,0.028400149
1455,0.029024518
1455.1,0.029940036
1455.2,0.029373946
1455.3,0.030186938
1455.4,0.036346146
1455.5,0.039719519
1455.6,0.039938629
1455.7,0.040868024
1455.8,0.040360346
1455.9,0.040926262
1456,0.042335581
1456.1,0.040898664
1456.2,0.041972088
1456.3,0.041087329
1456.4,0.048696248
1456.5,0.050808405
1456.6,0.050619819
1456.7,0.04908028
1456.8,0.046508642
1456.9,0.045737021
1457,0.044444399
1457.1,0.044646545
1457.2,0.04328206
1457.3,0.044413226
1457.4,0.054390177
1457.5,0.058392934
1457.6,0.06201016
1457.7,0.063755892
1457.8,0.064976577
1457.9,0.063729008
1458,0.062144799
1458.1,0.05963167
1458.2,0.056391491
1458.3,0.054762273
1458.4,0.062920216
1458.5,0.069594019
1458.6,0.073911497
1458.7,0.07615117
1458.8,0.072552823
1458.9,0.068410437
1459,0.065677111
1459.1,0.065703515
1459.2,0.070015469
1459.3,0.075943702
1459.4,0.079332712
1459.5,0.077884301
1459.6,0.074209141
1459.7,0.075423736
1459.8,0.080332614
1459.9,0.082864752
1460,0.080007689
1460.1,0.073326339
1460.2,0.076365037
1460.3,0.081858133
1460.4,0.086611043
1460.5,0.081566463
1460.6,0.083864341
1460.7,0.090168918
1460.8,0.084053777
1460.9,0.079832747
1461,0.084428789
1461.1,0.088370414
1461.2,0.085313267
1461.3,0.082215824
1461.4,0.08366294
1461.5,0.082650764
1461.6,0.084766581
1461.7,0.08411819
1461.8,0.087772404
1461.9,0.092901813
1462,0.092416512
1462.1,0.08614564
1462.2,0.085234516
1462.3,0.09201111
1462.4,0.09359131
1462.5,0.091864817
1462.6,0.087755509
1462.7,0.087617344
1462.8,0.089272745
1462.9,0.08913077
1463,0.093452868
1463.1,0.09450684
1463.2,0.096233137
1463.3,0.095903238
1463.4,0.09375469
1463.5,0.09254633
1463.6,0.090644425
1463.7,0.090974156
1463.8,0.090163543
1463.9,0.091408711
1464,0.09102051
1464.1,0.091337884
1464.2,0.091948226
1464.3,0.090092868
1464.4,0.08962402
1464.5,0.089377463
1464.6,0.091044754
1464.7,0.090468867
1464.8,0.090480925
1464.9,0.089553369
1465,0.087593058
1465.1,0.08718262
1465.2,0.086936083
1465.3,0.085891323
1465.4,0.078754019
1465.5,0.075139643
1465.6,0.073684341
1465.7,0.072710166
1465.8,0.074013235
1465.9,0.07683029
1466,0.07988201
1466.1,0.082194234
1466.2,0.082851477
1466.3,0.083896117
1466.4,0.074517911
1466.5,0.070503628
1466.6,0.068367426
1466.7,0.065984755
1466.8,0.06674749
1466.9,0.069012741
1467,0.074904581
1467.1,0.075210461
1467.2,0.07374332
1467.3,0.069506508
1467.4,0.060434181
1467.5,0.058742535
1467.6,0.060526334
1467.7,0.066359045
1467.8,0.064694212
1467.9,0.060785721
1468,0.058297018
1468.1,0.06059634
1468.2,0.064938881
1468.3,0.063109806
1468.4,0.052607152
1468.5,0.047545926
1468.6,0.053305751
1468.7,0.057790705
1468.8,0.055293028
1468.9,0.048615552
1469,0.04720459
1469.1,0.055827808
1469.2,0.055175632
1469.3,0.049601412
1469.4,0.041034321
1469.5,0.044197258
1469.6,0.045866254
1469.7,0.045244827
1469.8,0.046053756
1469.9,0.04678175
1470,0.046406728
1470.1,0.041115969
1470.2,0.038402372
1470.3,0.042483251
1470.4,0.037138012
1470.5,0.030927798
1470.6,0.030302204
1470.7,0.034607254
1470.8,0.036593146
1470.9,0.03485817
1471,0.029461173
1471.1,0.027298502
1471.2,0.029279631
1471.3,0.031041019
1471.4,0.026163452
1471.5,0.025419322
1471.6,0.026275945
1471.7,0.027437732
1471.8,0.027919613
1471.9,0.02847105
1472,0.029081392
1472.1,0.029445473
1472.2,0.02950439
1472.3,0.029011892
1472.4,0.021999163
1472.5,0.019117911
1472.6,0.019808196
1472.7,0.01905901
1472.8,0.018084549
1472.9,0.01741526
1473,0.016558701
1473.1,0.015396964
1473.2,0.013683852
1473.3,0.012591449
1473.4,0.0057669991
1473.5,0.0029437968
1473.6,0.0024027282
1473.7,0.0013589756
1473.8,0.0035849433
1473.9,0.00442099
1474,0.0079265226
1474.1,0.0092447966
1474.2,0.011086005
1474.3,0.012237531
1474.4,0.0042910859
1474.5,0.0030822345
1474.6,-0.00043308632
1474.7,-0.002549127
1474.8,-0.0043211358
1474.9,-0.0054137295
1475,-0.0033755458
1475.1,-0.00062899999
1475.2,0.0045788821
1475.3,0.004470036
1475.4,-0.0019783347
1475.5,-0.0073925348
1475.6,-0.010798578
1475.7,-0.01138916
1475.8,-0.0091741739
1475.9,-0.0027360443
1476,-0.003533273
1476.1,-0.0067720145
1476.2,-0.010128905
1476.3,-0.01077881
1476.4,-0.0097944663
1476.5,-0.0090659424
1476.6,-0.010670293
1476.7,-0.016743677
1476.8,-0.016626608
1476.9,-0.010366399
1477,-0.0079635079
1477.1,-0.012402143
1477.2,-0.018446464
1477.3,-0.012001374
1477.4,-0.01115264
1477.5,-0.016063949
1477.6,-0.020385992
1477.7,-0.015496013
1477.8,-0.01093736
1477.9,-0.013612816
1478,-0.014686937
1478.1,-0.015484145
1478.2,-0.014431552
1478.3,-0.012905692
1478.4,-0.013347879
1478.5,-0.018445424
1478.6,-0.022580881
1478.7,-0.017141178
1478.8,-0.014431672
1478.9,-0.019547423
1479,-0.021341572
1479.1,-0.016786388
1479.2,-0.012217992
1479.3,-0.014832732
1479.4,-0.019843035
1479.5,-0.023555183
1479.6,-0.023468673
1479.7,-0.022061252
1479.8,-0.021027289
1479.9,-0.019373933
1480,-0.020494203
1480.1,-0.018882107
1480.2,-0.0184082
1480.3,-0.016932627
1480.4,-0.017806778
1480.5,-0.018840788
1480.6,-0.018772637
1480.7,-0.020188857
1480.8,-0.020052612
1480.9,-0.020179989
1481,-0.019993355
1481.1,-0.019442286
1481.2,-0.022028555
1481.3,-0.021942998
1481.4,-0.024715766
1481.5,-0.025181365
1481.6,-0.025859704
1481.7,-0.026283469
1481.8,-0.02634277
1481.9,-0.028555565
1482,-0.026876601
1482.1,-0.026096917
1482.2,-0.022841502
1482.3,-0.020595217
1482.4,-0.019010032
1482.5,-0.017484172
1482.6,-0.020629223
1482.7,-0.020476629
1482.8,-0.023680871
1482.9,-0.025249198
1483,-0.027393816
1483.1,-0.02786865
1483.2,-0.027131208
1483.3,-0.02572408
1483.4,-0.021740167
1483.5,-0.019866407
1483.6,-0.021103691
1483.7,-0.023180513
1483.8,-0.026054086
1483.9,-0.028860017
1484,-0.02939453
1484.1,-0.022021212
1484.2,-0.019256161
1484.3,-0.02049317
1484.4,-0.025273383
1484.5,-0.028063099
1484.6,-0.026758699
1484.7,-0.022902224
1484.8,-0.020841562
1484.9,-0.025459341
1485,-0.028859621
1485.1,-0.027182895
1485.2,-0.020013146
1485.3,-0.021602685
1485.4,-0.028272899
1485.5,-0.029453985
1485.6,-0.023497313
1485.7,-0.021087459
1485.8,-0.025518087
1485.9,-0.027876478
1486,-0.022768398
1486.1,-0.022934148
1486.2,-0.025747947
1486.3,-0.029045358
1486.4,-0.028471283
1486.5,-0.02817383
1486.6,-0.026699762
1486.7,-0.023149021
1486.8,-0.022129817
1486.9,-0.025755292
1487,-0.028121914
1487.1,-0.023320198
1487.2,-0.021087699
1487.3,-0.026253897
1487.4,-0.027809121
1487.5,-0.02565788
1487.6,-0.020946235
1487.7,-0.020916619
1487.8,-0.022137305
1487.9,-0.025814243
1488,-0.029349781
1488.1,-0.029022413
1488.2,-0.030012247
1488.3,-0.028099578
1488.4,-0.026826662
1488.5,-0.024683137
1488.6,-0.025434527
1488.7,-0.026714791
1488.8,-0.024742818
1488.9,-0.025434467
1489,-0.024750097
1489.1,-0.024757293
1489.2,-0.025308043
1489.3,-0.025918387
1489.4,-0.027756556
1489.5,-0.026454902
1489.6,-0.027265387
1489.7,-0.025844608
1489.8,-0.026654989
1489.9,-0.025970942
1490,-0.026223501
1490.1,-0.02634277
1490.2,-0.022168712
1490.3,-0.019436078
1490.4,-0.016563304
1490.5,-0.0159668
1490.6,-0.016212313
1490.7,-0.01627197
1490.8,-0.019709098
1490.9,-0.019316903
1491,-0.021473564
1491.1,-0.023543298
1491.2,-0.024392355
1491.3,-0.025002697
1491.4,-0.02094882
1491.5,-0.018706673
1491.6,-0.014726047
1491.7,-0.012112258
1491.8,-0.014394498
1491.9,-0.017996853
1492,-0.021658915
1492.1,-0.02237549
1492.2,-0.023602757
1492.3,-0.016537889
1492.4,-0.011309858
1492.5,-0.012437162
1492.6,-0.01635116
1492.7,-0.020132699
1492.8,-0.02011332
1492.9,-0.01551643
1493,-0.010759601
1493.1,-0.01354454
1493.2,-0.018367529
1493.3,-0.02005996
1493.4,-0.01214089
1493.5,-0.0067328414
1493.6,-0.011049338
1493.7,-0.015004012
1493.8,-0.012962342
1493.9,-0.0071515999
1494,-0.010067472
1494.1,-0.015500773
1494.2,-0.013387295
1494.3,-0.0079478487
1494.4,-0.0033764111
1494.5,-0.0074462849
1494.6,-0.008642578
1494.7,-0.0088879313
1494.8,-0.0094384518
1494.9,-0.0085767246
1495,-0.0071106963
1495.1,-0.0023954549
1495.2,-0.00058235993
1495.3,-0.0053094146
1495.4,0.00011742993
1495.5,0.0051678936
1495.6,0.0067418108
1495.7,0.0020151247
1495.8,0.0020444166
1495.9,0.0043061906
1496,0.0072381671
1496.1,0.0095539941
1496.2,0.0067843341
1496.3,0.0040435465
1496.4,0.0082248698
1496.5,0.010098636
1496.6,0.0092972118
1496.7,0.010774531
1496.8,0.0097222337
1496.9,0.008626998
1497,0.010899874
1497.1,0.011253768
1497.2,0.011684355
1497.3,0.010823206
1497.4,0.018186098
1497.5,0.021024912
1497.6,0.020038464
1497.7,0.0207197
1497.8,0.020223789
1497.9,0.02004395
1498,0.019798726
1498.1,0.01998399
1498.2,0.020534375
1498.3,0.018202208
1498.4,0.027901149
1498.5,0.031645926
1498.6,0.033171786
1498.7,0.035923612
1498.8,0.038484947
1498.9,0.039455217
1499,0.037858925
1499.1,0.03964556
1499.2,0.038469339
1499.3,0.037068638
1499.4,0.0432029
1499.5,0.043782538
1499.6,0.042071542
1499.7,0.039750203
1499.8,0.041231215
1499.9,0.0453886
1500,0.049721033
1500.1,0.051051801
1500.2,0.050191342
1500.3,0.046764497
1500.4,0.04892539
1500.5,0.051116722
1500.6,0.052702636
1500.7,0.058640526
1500.8,0.061982845
1500.9,0.060992746
1501,0.055975401
1501.1,0.052137916
1501.2,0.052947612
1501.3,0.057719708
1501.4,0.067869411
1501.5,0.067887043
1501.6,0.062934808
1501.7,0.062098098
1501.8,0.067059583
1501.9,0.070712371
1502,0.065186952
1502.1,0.061233509
1502.2,0.065533383
1502.3,0.070166525
1502.4,0.072723614
1502.5,0.069223877
1502.6,0.073652535
1502.7,0.078651079
1502.8,0.076122816
1502.9,0.071850412
1503,0.066597926
1503.1,0.06747527
1503.2,0.068201556
1503.3,0.070221786
1503.4,0.078543282
1503.5,0.083898762
1503.6,0.083271232
1503.7,0.075315379
1503.8,0.077369531
1503.9,0.080782371
1504,0.084324051
1504.1,0.080146848
1504.2,0.076738115
1504.3,0.076686227
1504.4,0.077786497
1504.5,0.081211836
1504.6,0.082729503
1504.7,0.084379874
1504.8,0.085721003
1504.9,0.087186635
1505,0.087977671
1505.1,0.085403837
1505.2,0.087680405
1505.3,0.087668531
1505.4,0.088467495
1505.5,0.08919834
1505.6,0.089808682
1505.7,0.089439376
1505.8,0.08686976
1505.9,0.087491615
1506,0.08730317
1506.1,0.086447927
1506.2,0.086022194
1506.3,0.08596191
1506.4,0.083757948
1506.5,0.080521643
1506.6,0.080837905
1506.7,0.080099611
1506.8,0.080348136
1506.9,0.080713618
1507,0.082243091
1507.1,0.081625555
1507.2,0.083587954
1507.3,0.086334498
1507.4,0.086387752
1507.5,0.086511934
1507.6,0.08632743
1507.7,0.085532589
1507.8,0.083148102
1507.9,0.079177433
1508,0.076863591
1508.1,0.076256648
1508.2,0.077909979
1508.3,0.081759843
1508.4,0.081136155
1508.5,0.082242731
1508.6,0.078688233
1508.7,0.076253409
1508.8,0.072219283
1508.9,0.07131348
1509,0.074985187
1509.1,0.07858366
1509.2,0.080961459
1509.3,0.077957518
1509.4,0.068789814
1509.5,0.06428823
1509.6,0.070292516
1509.7,0.07437136
1509.8,0.071304356
1509.9,0.0679505
1510,0.064654044
1510.1,0.069128731
1510.2,0.073579472
1510.3,0.072162673
1510.4,0.060606036
1510.5,0.056662135
1510.6,0.0641908
1510.7,0.06294422
1510.8,0.057508734
1510.9,0.057828093
1511,0.065287244
1511.1,0.065572835
1511.2,0.058603253
1511.3,0.05697021
1511.4,0.04938499
1511.5,0.04848849
1511.6,0.050443207
1511.7,0.055270806
1511.8,0.056849196
1511.9,0.049385611
1512,0.049222395
1512.1,0.053805158
1512.2,0.055812596
1512.3,0.050427764
1512.4,0.043164174
1512.5,0.045136399
1512.6,0.04573925
1512.7,0.046901874
1512.8,0.044269045
1512.9,0.040362363
1513,0.04055368
1513.1,0.04055128
1513.2,0.040979944
1513.3,0.040611854
1513.4,0.036087839
1513.5,0.034752956
1513.6,0.035181572
1513.7,0.03677029
1513.8,0.036644614
1513.9,0.037012608
1514,0.035177142
1514.1,0.036648996
1514.2,0.036889214
1514.3,0.037073182
1514.4,0.030285981
1514.5,0.027366066
1514.6,0.025595646
1514.7,0.023764618
1514.8,0.024868168
1514.9,0.024253754
1515,0.023766686
1515.1,0.022727906
1515.2,0.02248535
1515.3,0.02077365
1515.4,0.014236007
1515.5,0.01418685
1515.6,0.015284332
1515.7,0.019134002
1515.8,0.021266486
1515.9,0.022303336
1516,0.022240854
1516.1,0.020468704
1516.2,0.01931047
1516.3,0.017417
1516.4,0.010146619
1516.5,0.0062469404
1516.6,0.0044783008
1516.7,0.0073529489
1516.8,0.010831242
1516.9,0.013943668
1517,0.01455078
1517.1,0.012595132
1517.2,0.0084425867
1517.3,0.003376112
1517.4,0.00063263777
1517.5,0.0031408068
1517.6,0.0072917414
1517.7,0.006919927
1517.8,0.0039274962
1517.9,-0.0013847895
1518,-0.003516745
1518.1,0.005039231
1518.2,0.0067377373
1518.3,0.0039277163
1518.4,-0.0050504782
1518.5,-0.0063834975
1518.6,-0.001557637
1518.7,-0.0018691877
1518.8,-0.0054109383
1518.9,-0.0081562483
1519,-0.0022886834
1519.1,0.0010026284
1519.2,-0.0022373656
1519.3,-0.007548048
1519.4,-0.010353131
1519.5,-0.0066246792
1519.6,-0.0073013163
1519.7,-0.0079714037
1519.8,-0.0068104842
1519.9,-0.0060176586
1520,-0.0054073154
1520.1,-0.010905387
1520.2,-0.013282018
1520.3,-0.0091274772
1520.4,-0.0092538489
1520.5,-0.014933155
1520.6,-0.017249242
1520.7,-0.012606426
1520.8,-0.011877776
1520.9,-0.012243818
1521,-0.0164578
1521.1,-0.01749268
1521.2,-0.0167598
1521.3,-0.016088574
1521.4,-0.015722512
1521.5,-0.015905904
1521.6,-0.013524033
1521.7,-0.012426496
1521.8,-0.010839075
1521.9,-0.01047363
1522,-0.01047363
1522.1,-0.01047363
1522.2,-0.012183397
1522.3,-0.010900121
1522.4,-0.012671829
1522.5,-0.011999015
1522.6,-0.012671283
1522.7,-0.013403504
1522.8,-0.014258078
1522.9,-0.015662043
1523,-0.015722576
1523.1,-0.016394272
1523.2,-0.01584451
1523.3,-0.017615291
1523.4,-0.021033484
1523.5,-0.022741939
1523.6,-0.024451015
1523.7,-0.024572702
1523.8,-0.024267528
1523.9,-0.022741437
1524,-0.021642947
1524.1,-0.019994905
1524.2,-0.017431352
1524.3,-0.015661485
1524.4,-0.015112282
1524.5,-0.016760393
1524.6,-0.018408283
1524.7,-0.02164321
1524.8,-0.02506112
1524.9,-0.02573242
1525,-0.02573242
1525.1,-0.021093828
1525.2,-0.01700449
1525.3,-0.016027846
1525.4,-0.01791979
1525.5,-0.023534728
1525.6,-0.02530513
1525.7,-0.026159581
1525.8,-0.022192934
1525.9,-0.017737321
1526,-0.016638224
1526.1,-0.02048269
1526.2,-0.026829995
1526.3,-0.026709295
1526.4,-0.022193342
1526.5,-0.017249498
1526.6,-0.017980504
1526.7,-0.024510014
1526.8,-0.026525736
1526.9,-0.022986982
1527,-0.019141585
1527.1,-0.023533383
1527.2,-0.026281208
1527.3,-0.021766979
1527.4,-0.018103993
1527.5,-0.022129447
1527.6,-0.029147886
1527.7,-0.023782325
1527.8,-0.018653914
1527.9,-0.018773945
1528,-0.020238653
1528.1,-0.021520501
1528.2,-0.020545077
1528.3,-0.02023926
1528.4,-0.02048326
1528.5,-0.02591244
1528.6,-0.023842352
1528.7,-0.020057931
1528.8,-0.020055697
1528.9,-0.025850897
1529,-0.025794422
1529.1,-0.02054772
1529.2,-0.017615924
1529.3,-0.019871149
1529.4,-0.024935793
1529.5,-0.025793636
1529.6,-0.02597638
1529.7,-0.025061785
1529.8,-0.022621357
1529.9,-0.020606648
1530,-0.019751381
1530.1,-0.01938497
1530.2,-0.019567666
1530.3,-0.019384978
1530.4,-0.019811577
1530.5,-0.018226638
1530.6,-0.01804177
1530.7,-0.017615207
1530.8,-0.018224399
1530.9,-0.01987163
1531,-0.019995356
1531.1,-0.020909671
1531.2,-0.020666999
1531.3,-0.021032213
1531.4,-0.020910902
1531.5,-0.021825129
1531.6,-0.024752954
1531.7,-0.025183374
1531.8,-0.025609805
1531.9,-0.024513098
1532,-0.024694259
1532.1,-0.024085327
1532.2,-0.02121899
1532.3,-0.021275977
1532.4,-0.016583079
1532.5,-0.014868763
1532.6,-0.014014587
1532.7,-0.01529356
1532.8,-0.018099904
1532.9,-0.020176322
1533,-0.024933199
1533.1,-0.023843255
1533.2,-0.024266266
1533.3,-0.019879363
1533.4,-0.015300122
1533.5,-0.013221918
1533.6,-0.013158832
1533.7,-0.018096058
1533.8,-0.020055097
1533.9,-0.021945749
1534,-0.02018147
1534.1,-0.016216044
1534.2,-0.012187407
1534.3,-0.013583072
1534.4,-0.018279733
1534.5,-0.019567494
1534.6,-0.018410128
1534.7,-0.012496724
1534.8,-0.010352741
1534.9,-0.0147996
1535,-0.019622898
1535.1,-0.019569488
1535.2,-0.012742958
1535.3,-0.012058898
1535.4,-0.013035857
1535.5,-0.014926259
1535.6,-0.0090198256
1535.7,-0.0066907387
1535.8,-0.01259905
1535.9,-0.01413574
1536,-0.0080432378
1536.1,-0.0077248289
1536.2,-0.010225457
1536.3,-0.014190444
1536.4,-0.010421271
1536.5,-0.0073034881
1536.6,-0.0034000568
1536.7,0.0001413313
1536.8,-0.001131474
1536.9,-0.0064968183
1537,-0.00577777
1537.1,-0.0016308025
1537.2,-0.003388181
1537.3,-0.0067450709
1537.4,0.0003747374
1537.5,0.0055110716
1537.6,0.007772852
1537.7,0.0059494009
1537.8,0.0010102015
1537.9,-0.0018030254
1538,-0.00077216601
1538.1,0.00032801633
1538.2,0.0024615926
1538.3,0.0031977095
1538.4,0.0098365856
1538.5,0.013691427
1538.6,0.01351482
1538.7,0.015035224
1538.8,0.014979135
1538.9,0.015830294
1539,0.015345918
1539.1,0.013212526
1539.2,0.014424734
1539.3,0.013881682
1539.4,0.020455051
1539.5,0.021205934
1539.6,0.021446581
1539.7,0.020595614
1539.8,0.017182999
1539.9,0.017843101
1540,0.017725811
1540.1,0.01760254
1540.2,0.016384879
1540.3,0.017781356
1540.4,0.026005664
1540.5,0.028709074
1540.6,0.033277334
1540.7,0.035361256
1540.8,0.036094925
1540.9,0.035974761
1541,0.034939084
1541.1,0.033231407
1541.2,0.029452442
1541.3,0.029075845
1541.4,0.034555871
1541.5,0.036887008
1541.6,0.038838122
1541.7,0.042435152
1541.8,0.046402388
1541.9,0.044526489
1542,0.044091115
1542.1,0.041961727
1542.2,0.038484825
1542.3,0.037257245
1542.4,0.048088771
1542.5,0.05549206
1542.6,0.054230678
1542.7,0.052882982
1542.8,0.047829194
1542.9,0.047324514
1543,0.052378166
1543.1,0.057021103
1543.2,0.054721388
1543.3,0.048563482
1543.4,0.0540199
1543.5,0.061834514
1543.6,0.064839282
1543.7,0.061072295
1543.8,0.056614539
1543.9,0.059887039
1544,0.063614677
1544.1,0.063564308
1544.2,0.057051239
1544.3,0.059581589
1544.4,0.070123519
1544.5,0.070830661
1544.6,0.067964389
1544.7,0.065886082
1544.8,0.067218575
1544.9,0.068381396
1545,0.07148697
1545.1,0.072472339
1545.2,0.066694212
1545.3,0.064966637
1545.4,0.073664446
1545.5,0.079297589
1545.6,0.074323994
1545.7,0.071866107
1545.8,0.074781657
1545.9,0.077289067
1546,0.078695367
1546.1,0.076266618
1546.2,0.073396314
1546.3,0.070649762
1546.4,0.074228598
1546.5,0.075767319
1546.6,0.073944908
1546.7,0.077098783
1546.8,0.077054271
1546.9,0.077779693
1547,0.077297566
1547.1,0.076868561
1547.2,0.076076882
1547.3,0.073458637
1547.4,0.076488013
1547.5,0.077173755
1547.6,0.077841522
1547.7,0.078270575
1547.8,0.080278346
1547.9,0.082719716
1548,0.082972115
1548.1,0.086801612
1548.2,0.088036177
1548.3,0.087611725
1548.4,0.08602857
1548.5,0.08444074
1548.6,0.08291488
1548.7,0.078713912
1548.8,0.079910859
1548.9,0.078766463
1549,0.077359803
1549.1,0.07759817
1549.2,0.077235828
1549.3,0.080029835
1549.4,0.080287596
1549.5,0.083567815
1549.6,0.084679191
1549.7,0.084498063
1549.8,0.082247703
1549.9,0.078771723
1550,0.076325361
1550.1,0.073216619
1550.2,0.07569489
1550.3,0.078689617
1550.4,0.080220543
1550.5,0.080225627
1550.6,0.078704879
1550.7,0.075415178
1550.8,0.07102379
1550.9,0.071551397
1551,0.075327227
1551.1,0.079356532
1551.2,0.079920483
1551.3,0.075482815
1551.4,0.067315806
1551.5,0.065758215
1551.6,0.072626431
1551.7,0.074122163
1551.8,0.07041404
1551.9,0.065350334
1552,0.06672503
1552.1,0.07317953
1552.2,0.072482945
1552.3,0.068521162
1552.4,0.060846145
1552.5,0.065911563
1552.6,0.06595012
1552.7,0.059439341
1552.8,0.056913631
1552.9,0.05909528
1553,0.062146992
1553.1,0.063254588
1553.2,0.062406857
1553.3,0.058756092
1553.4,0.051810649
1553.5,0.054873346
1553.6,0.05824165
1553.7,0.053212462
1553.8,0.052754179
1553.9,0.057133655
1554,0.05697602
1554.1,0.050833621
1554.2,0.051041622
1554.3,0.053177824
1554.4,0.050697715
1554.5,0.050437088
1554.6,0.051047438
1554.7,0.048742361
1554.8,0.04423295
1554.9,0.043966133
1555,0.042452252
1555.1,0.042259539
1555.2,0.041835918
1555.3,0.042440207
1555.4,0.036068014
1555.5,0.031958011
1555.6,0.033764609
1555.7,0.033658473
1555.8,0.03347168
1555.9,0.03347168
1556,0.033228777
1556.1,0.033409399
1556.2,0.031771438
1556.3,0.034007212
1556.4,0.028620291
1556.5,0.026577232
1556.6,0.02742414
1556.7,0.028887699
1556.8,0.031385028
1556.9,0.0319458
1557,0.034374399
1557.1,0.03451185
1557.2,0.035358614
1557.3,0.033422283
1557.4,0.027033081
1557.5,0.023351555
1557.6,0.020119333
1557.7,0.018947928
1557.8,0.017609101
1557.9,0.016568895
1558,0.017353116
1558.1,0.020030698
1558.2,0.024539284
1558.3,0.025779921
1558.4,0.020743407
1558.5,0.016519994
1558.6,0.013586321
1558.7,0.010839777
1558.8,0.0093071695
1558.9,0.012699369
1559,0.01557749
1559.1,0.019475518
1559.2,0.016464776
1559.3,0.012553098
1559.4,0.0052495813
1559.5,0.003564453
1559.6,0.0096333455
1559.7,0.01119385
1559.8,0.0087663721
1559.9,0.0045009355
1560,0.0030789742
1560.1,0.0082942853
1560.2,0.011124356
1560.3,0.0081008358
1560.4,-0.0022396582
1560.5,-0.0015199381
1560.6,0.0048744509
1560.7,0.0033984961
1560.8,-0.0022052262
1560.9,-0.0036972938
1561,0.0040066209
1561.1,0.0035789038
1561.2,0.00028449424
1561.3,-0.0023443325
1561.4,-0.0074552262
1561.5,-0.0076718598
1561.6,-0.007421875
1561.7,-0.002811115
1561.8,-0.0013808673
1561.9,-0.0071422849
1562,-0.0076719398
1562.1,-0.0025687634
1562.2,-0.0020463142
1562.3,-0.0090280196
1562.4,-0.012477315
1562.5,-0.010003365
1562.6,-0.0060986679
1562.7,-0.0055282759
1562.8,-0.0077744679
1562.9,-0.011734129
1563,-0.015763918
1563.1,-0.014878842
1563.2,-0.013713083
1563.3,-0.013282779
1563.4,-0.014918442
1563.5,-0.014386046
1563.6,-0.01316536
1563.7,-0.015340957
1563.8,-0.014026097
1563.9,-0.01352539
1564,-0.013767973
1564.1,-0.01383057
1564.2,-0.01383057
1564.3,-0.013345428
1564.4,-0.017828917
1564.5,-0.018290877
1564.6,-0.01907325
1564.7,-0.018596073
1564.8,-0.019378395
1564.9,-0.019386363
1565,-0.019808808
1565.1,-0.021146758
1565.2,-0.020489837
1565.3,-0.019269145
1565.4,-0.018290985
1565.5,-0.016162871
1565.6,-0.013964012
1565.7,-0.012555347
1565.8,-0.013274717
1565.9,-0.01352539
1566,-0.015465389
1566.1,-0.016694281
1566.2,-0.01736731
1566.3,-0.02040253
1566.4,-0.022852174
1566.5,-0.023533495
1566.6,-0.021171434
1566.7,-0.017392305
1566.8,-0.013182606
1566.9,-0.013759467
1567,-0.017530172
1567.1,-0.019862937
1567.2,-0.022906223
1567.3,-0.022626403
1567.4,-0.020678386
1567.5,-0.015390468
1567.6,-0.014863048
1567.7,-0.019172606
1567.8,-0.022421105
1567.9,-0.024440377
1568,-0.020210921
1568.1,-0.015382324
1568.2,-0.015168156
1568.3,-0.020447005
1568.4,-0.026370805
1568.5,-0.022230691
1568.6,-0.016728887
1568.7,-0.01735836
1568.8,-0.022160828
1568.9,-0.02329102
1569,-0.017716288
1569.1,-0.018938105
1569.2,-0.022537367
1569.3,-0.02450285
1569.4,-0.019000175
1569.5,-0.015796165
1569.6,-0.018022356
1569.7,-0.019925138
1569.8,-0.021450998
1569.9,-0.01788764
1570,-0.01688232
1570.1,-0.018821006
1570.2,-0.023685692
1570.3,-0.021908969
1570.4,-0.017519937
1570.5,-0.022635131
1570.6,-0.024448859
1570.7,-0.022573226
1570.8,-0.017224167
1570.9,-0.016209099
1571,-0.018937268
1571.1,-0.023263335
1571.2,-0.027598618
1571.3,-0.025813842
1571.4,-0.024395218
1571.5,-0.02226831
1571.6,-0.021038312
1571.7,-0.020607335
1571.8,-0.018848559
1571.9,-0.02034631
1572,-0.018911532
1572.1,-0.018165949
1572.2,-0.017376274
1572.3,-0.018398738
1572.4,-0.018955619
1572.5,-0.018776315
1572.6,-0.020409027
1572.7,-0.020122914
1572.8,-0.021387448
1572.9,-0.02176514
1573,-0.023218452
1573.1,-0.024322838
1573.2,-0.025238356
1573.3,-0.025911663
1573.4,-0.023373359
1573.5,-0.021227468
1573.6,-0.019396434
1573.7,-0.016112262
1573.8,-0.01535645
1573.9,-0.013661159
1574,-0.014431107
1574.1,-0.013777391
1574.2,-0.016189271
1574.3,-0.019303995
1574.4,-0.019449755
1574.5,-0.022471804
1574.6,-0.02329102
1574.7,-0.021111652
1574.8,-0.016670076
1574.9,-0.013724471
1575,-0.012251655
1575.1,-0.013936595
1575.2,-0.017346496
1575.3,-0.019313667
1575.4,-0.020355274
1575.5,-0.018365358
1575.6,-0.013924008
1575.7,-0.011704483
1575.8,-0.011873373
1575.9,-0.017325784
1576,-0.020165972
1576.1,-0.019333953
1576.2,-0.013208367
1576.3,-0.0097576391
1576.4,-0.011431677
1576.5,-0.016114858
1576.6,-0.018397877
1576.7,-0.011209171
1576.8,-0.0087687952
1576.9,-0.012757656
1577,-0.016493219
1577.1,-0.013556669
1577.2,-0.008494992
1577.3,-0.013715106
1577.4,-0.011967838
1577.5,-0.0074533956
1577.6,-0.003601925
1577.7,-0.0067167376
1577.8,-0.01111543
1577.9,-0.011757491
1578,-0.012178377
1578.1,-0.0091584902
1578.2,-0.0105155
1578.3,-0.011325991
1578.4,-0.0038870614
1578.5,0.001701277
1578.6,0.0016809454
1578.7,-0.0046215569
1578.8,-0.0011194412
1578.9,0.0028693344
1579,0.0018705992
1579.1,-0.0031693054
1579.2,-0.0029182897
1579.3,-0.0015711934
1579.4,0.0066664248
1579.5,0.011413996
1579.6,0.012593289
1579.7,0.01175192
1579.8,0.010289287
1579.9,0.0087634292
1580,0.005785935
1580.1,0.0043645268
1580.2,0.0039328737
1580.3,0.0029019205
1580.4,0.0089389306
1580.5,0.011067337
1580.6,0.011435761
1580.7,0.011982849
1580.8,0.011383657
1580.9,0.012403367
1581,0.013445422
1581.1,0.014844726
1581.2,0.015886805
1581.3,0.016560433
1581.4,0.02563669
1581.5,0.028220395
1581.6,0.029251188
1581.7,0.028778782
1581.8,0.029314466
1581.9,0.02756949
1582,0.025611831
1582.1,0.025715647
1582.2,0.022456367
1582.3,0.020844285
1582.4,0.025249319
1582.5,0.028387348
1582.6,0.029861386
1582.7,0.030840237
1582.8,0.035141332
1582.9,0.03718555
1583,0.038406242
1583.1,0.036725146
1583.2,0.034525583
1583.3,0.031663958
1583.4,0.033931907
1583.5,0.037593969
1583.6,0.041256031
1583.7,0.045643469
1583.8,0.047561386
1583.9,0.046122459
1584,0.043986257
1584.1,0.037256329
1584.2,0.038267389
1584.3,0.041866045
1584.4,0.053506287
1584.5,0.055151064
1584.6,0.052174677
1584.7,0.047850782
1584.8,0.04714116
1584.9,0.05421514
1585,0.054362517
1585.1,0.051017639
1585.2,0.047355577
1585.3,0.051912237
1585.4,0.062735304
1585.5,0.060133862
1585.6,0.055658971
1585.7,0.057734513
1585.8,0.063571944
1585.9,0.061762647
1586,0.057312012
1586.1,0.057810034
1586.2,0.060366137
1586.3,0.062629309
1586.4,0.067665707
1586.5,0.071047179
1586.6,0.070651952
1586.7,0.065806201
1586.8,0.063632945
1586.9,0.065070551
1587,0.069623336
1587.1,0.065870025
1587.2,0.063391354
1587.3,0.067423372
1587.4,0.074366322
1587.5,0.075649476
1587.6,0.071236506
1587.7,0.068401354
1587.8,0.067714918
1587.9,0.067409744
1588,0.069520759
1588.1,0.068401466
1588.2,0.068922989
1588.3,0.068694029
1588.4,0.071707732
1588.5,0.072775782
1588.6,0.073564139
1588.7,0.072788519
1588.8,0.071084654
1588.9,0.071669457
1589,0.070474352
1589.1,0.071542224
1589.2,0.071682256
1589.3,0.072101783
1589.4,0.074644631
1589.5,0.075039206
1589.6,0.0781158
1589.7,0.07894287
1589.8,0.080150605
1589.9,0.08215955
1590,0.082846522
1590.1,0.081944015
1590.2,0.080240268
1590.3,0.07961687
1590.4,0.07786256
1590.5,0.077175476
1590.6,0.075179698
1590.7,0.073704369
1590.8,0.071759162
1590.9,0.069381454
1591,0.072494556
1591.1,0.074898676
1591.2,0.078661632
1591.3,0.080519173
1591.4,0.080049479
1591.5,0.077202127
1591.6,0.073603769
1591.7,0.072597886
1591.8,0.07011951
1591.9,0.06948242
1592,0.071172632
1592.1,0.075964842
1592.2,0.078319075
1592.3,0.075257437
1592.4,0.069777815
1592.5,0.065186747
1592.6,0.064535868
1592.7,0.069669657
1592.8,0.074388275
1592.9,0.071900841
1593,0.065697083
1593.1,0.064535848
1593.2,0.067979361
1593.3,0.0734588
1593.4,0.067428328
1593.5,0.06068716
1593.6,0.058204645
1593.7,0.061747991
1593.8,0.066630745
1593.9,0.063547861
1594,0.058359939
1594.1,0.062585638
1594.2,0.065437481
1594.3,0.062199813
1594.4,0.050864078
1594.5,0.052464575
1594.6,0.056509538
1594.7,0.058482145
1594.8,0.057353185
1594.9,0.054315442
1595,0.051441232
1595.1,0.0508667
1595.2,0.05617598
1595.3,0.058304545
1595.4,0.04715392
1595.5,0.043670194
1595.6,0.04619694
1595.7,0.04979514
1595.8,0.045011466
1595.9,0.043301174
1596,0.042272107
1596.1,0.044670848
1596.2,0.047062575
1596.3,0.04750977
1596.4,0.044131804
1596.5,0.04251347
1596.6,0.040874127
1596.7,0.039525639
1596.8,0.03902875
1596.9,0.038482316
1597,0.036183163
1597.1,0.038020459
1597.2,0.037694662
1597.3,0.03792146
1597.4,0.031294517
1597.5,0.029263156
1597.6,0.029922926
1597.7,0.028667361
1597.8,0.031178411
1597.9,0.03122213
1598,0.031271492
1598.1,0.030370594
1598.2,0.029391116
1598.3,0.028716808
1598.4,0.017493542
1598.5,0.01455078
1598.6,0.012621227
1598.7,0.011626992
1598.8,0.01029309
1598.9,0.0087672314
1599,0.0094119807
1599.1,0.0099091439
1599.2,0.014555385
1599.3,0.016736152
1599.4,0.011445446
1599.5,0.0087673514
1599.6,0.0062768738
1599.7,0.0037714779
1599.8,0.0013301038
1599.9,-0.0013524131
1600,-0.001928711
1600.1,0.00096490491
1600.2,0.0055914893
1600.3,0.0083040974
1600.4,-0.0023392022
1600.5,-0.009866896
1600.6,-0.0130129
1600.7,-0.015213164
1600.8,-0.013732764
1600.9,-0.0086392632
1601,-0.0057341847
1601.1,-0.0081787806
1601.2,-0.013769567
1601.3,-0.01529236
1601.4,-0.016561856
1601.5,-0.013989376
1601.6,-0.014666662
1601.7,-0.018667332
1601.8,-0.021075306
1601.9,-0.018085084
1602,-0.013089502
1602.1,-0.016338498
1602.2,-0.021831588
1602.3,-0.018647004
1602.4,-0.02134936
1602.5,-0.026714182
1602.6,-0.033412452
1602.7,-0.030308118
1602.8,-0.024750876
1602.9,-0.025524374
1603,-0.026519636
1603.1,-0.02881708
1603.2,-0.025779368
1603.3,-0.025780922
1603.4,-0.02989364
1603.5,-0.034535392
1603.6,-0.030919152
1603.7,-0.026084848
1603.8,-0.031628711
1603.9,-0.034084762
1604,-0.032108534
1604.1,-0.026470295
1604.2,-0.027531778
1604.3,-0.03082446
1604.4,-0.064542632
1604.5,-0.079122847
1604.6,-0.077531655
1604.7,-0.075251072
1604.8,-0.073179094
1604.9,-0.071283838
1605,-0.069452804
1605.1,-0.069308318
1605.2,-0.071059074
1605.3,-0.069099523
1605.4,-0.089899142
1605.5,-0.097545024
1605.6,-0.099022744
1605.7,-0.097834322
1605.8,-0.098894174
1605.9,-0.10168878
1606,-0.10088615
1606.1,-0.10122316
1606.2,-0.10117509
1606.3,-0.10183352
1606.4,-0.094799895
1606.5,-0.094075484
1606.6,-0.097046595
1606.7,-0.096549556
1606.8,-0.097432364
1606.9,-0.096549597
1607,-0.096468884
1607.1,-0.096051492
1607.2,-0.09544115
1607.3,-0.094108267
1607.4,-0.091378193
1607.5,-0.089771508
1607.6,-0.087587481
1607.7,-0.088036077
1607.8,-0.090460897
1607.9,-0.093207441
1608,-0.096194807
1608.1,-0.097320008
1608.2,-0.09841197
1608.3,-0.096983785
1608.4,-0.08834592
1608.5,-0.084471641
1608.6,-0.083298614
1608.7,-0.085272583
1608.8,-0.087537555
1608.9,-0.091118456
1609,-0.092196344
1609.1,-0.088649128
1609.2,-0.084312316
1609.3,-0.08341064
1609.4,-0.085577508
1609.5,-0.090009363
1609.6,-0.09128079
1609.7,-0.086530205
1609.8,-0.082111992
1609.9,-0.084644812
1610,-0.088676476
1610.1,-0.092162236
1610.2,-0.086852832
1610.3,-0.081149349
1610.4,-0.081498049
1610.5,-0.086458421
1610.6,-0.087442392
1610.7,-0.080638039
1610.8,-0.08196219
1610.9,-0.087373636
1611,-0.08595095
1611.1,-0.080187118
1611.2,-0.077870243
1611.3,-0.08194466
1611.4,-0.080457966
1611.5,-0.080711251
1611.6,-0.078081147
1611.7,-0.078510483
1611.8,-0.083887004
1611.9,-0.084760376
1612,-0.081502787
1612.1,-0.079942103
1612.2,-0.085524143
1612.3,-0.083463059
1612.4,-0.078644836
1612.5,-0.076168473
1612.6,-0.077946958
1612.7,-0.085024854
1612.8,-0.085083196
1612.9,-0.083909481
1613,-0.080828399
1613.1,-0.08005371
1613.2,-0.077647604
1613.3,-0.076520738
1613.4,-0.077835218
1613.5,-0.076538472
1613.6,-0.075845832
1613.7,-0.075059477
1613.8,-0.075828071
1613.9,-0.075124095
1614,-0.075346875
1614.1,-0.07716009
1614.2,-0.076409455
1614.3,-0.075605291
1614.4,-0.076197759
1614.5,-0.077353831
1614.6,-0.0776123
1614.7,-0.07929616
1614.8,-0.080470173
1614.9,-0.079942439
1615,-0.081913383
1615.1,-0.082254582
1615.2,-0.084354711
1615.3,-0.08493652
1615.4,-0.086139133
1615.5,-0.086943435
1615.6,-0.08514864
1615.7,-0.082707264
1615.8,-0.080506396
1615.9,-0.077889191
1616,-0.077066628
1616.1,-0.077242448
1616.2,-0.079471541
1616.3,-0.0802942
1616.4,-0.085409017
1616.5,-0.087969972
1616.6,-0.088774407
1616.7,-0.087941931
1616.8,-0.083835643
1616.9,-0.080155208
1617,-0.078241068
1617.1,-0.081283839
1617.2,-0.084353991
1617.3,-0.087581434
1617.4,-0.091178768
1617.5,-0.087146801
1617.6,-0.082726408
1617.7,-0.081644336
1617.8,-0.085426408
1617.9,-0.08910705
1618,-0.091261846
1618.1,-0.088044173
1618.2,-0.082024136
1618.3,-0.084029747
1618.4,-0.090946581
1618.5,-0.094008306
1618.6,-0.088387117
1618.7,-0.085806021
1618.8,-0.091316143
1618.9,-0.094073002
1619,-0.091272057
1619.1,-0.085141454
1619.2,-0.088282855
1619.3,-0.093119656
1619.4,-0.093611077
1619.5,-0.092039296
1619.6,-0.088766139
1619.7,-0.090391784
1619.8,-0.090078658
1619.9,-0.088857966
1620,-0.091963364
1620.1,-0.096716443
1620.2,-0.096071599
1620.3,-0.090090172
1620.4,-0.094847007
1620.5,-0.10013794
1620.6,-0.098227061
1620.7,-0.094084388
1620.8,-0.093897191
1620.9,-0.10009936
1621,-0.10124057
1621.1,-0.10063025
1621.2,-0.09929904
1621.3,-0.097292607
1621.4,-0.097799506
1621.5,-0.09709797
1621.6,-0.097799474
1621.7,-0.095656376
1621.8,-0.09596839
1621.9,-0.095987765
1622,-0.09496182
1622.1,-0.095903422
1622.2,-0.096468276
1622.3,-0.096773449
1622.4,-0.09876032
1622.5,-0.098559073
1622.6,-0.09860449
1622.7,-0.099630356
1622.8,-0.10013035
1622.9,-0.10115619
1623,-0.10189647
1623.1,-0.10226655
1623.2,-0.10329234
1623.3,-0.10451302
1623.4,-0.1076554
1623.5,-0.11035668
1623.6,-0.11183727
1623.7,-0.11377851
1623.8,-0.11303245
1623.9,-0.11222718
1624,-0.1106561
1624.1,-0.10666352
1624.2,-0.10544831
1624.3,-0.10370216
1624.4,-0.10612904
1624.5,-0.10714938
1624.6,-0.10913563
1624.7,-0.11109666
1624.8,-0.11220722
1624.9,-0.11648473
1625,-0.11590936
1625.1,-0.11353303
1625.2,-0.10869033
1625.3,-0.10583864
1625.4,-0.10922524
1625.5,-0.11314751
1625.6,-0.11849042
1625.7,-0.11948647
1625.8,-0.11605988
1625.9,-0.11058699
1626,-0.10959072
1626.1,-0.11181658
1626.2,-0.11696406
1626.3,-0.12036149
1626.4,-0.11638569
1626.5,-0.11226797
1626.6,-0.11316729
1626.7,-0.1177042
1626.8,-0.11977126
1626.9,-0.11571063
1627,-0.11429852
1627.1,-0.1163939
1627.2,-0.12154092
1627.3,-0.11797739
1627.4,-0.11403436
1627.5,-0.1152382
1627.6,-0.12224018
1627.7,-0.12327893
1627.8,-0.11636279
1627.9,-0.11525864
1628,-0.11569414
1628.1,-0.11551927
1628.2,-0.11353402
1628.3,-0.11541279
1628.4,-0.12302456
1628.5,-0.12467458
1628.6,-0.12100944
1628.7,-0.11619187
1628.8,-0.12090855
1628.9,-0.1227131
1629,-0.11917866
1629.1,-0.11772071
1629.2,-0.11879017
1629.3,-0.12223577
1629.4,-0.12524317
1629.5,-0.12391044
1629.6,-0.12170897
1629.7,-0.12077254
1629.8,-0.12040213
1629.9,-0.11793753
1630,-0.11752508
1630.1,-0.11663057
1630.2,-0.11564983
1630.3,-0.1164138
1630.4,-0.11739454
1630.5,-0.11950964
1630.6,-0.11883219
1630.7,-0.11754626
1630.8,-0.11680535
1630.9,-0.11643488
1631,-0.11780902
1631.1,-0.11796079
1631.2,-0.11933488
1631.3,-0.1194867
1631.4,-0.12014102
1631.5,-0.120097
1631.6,-0.11979189
1631.7,-0.12404421
1631.8,-0.12426024
1631.9,-0.12663753
1632,-0.12711612
1632.1,-0.12801021
1632.2,-0.12683236
1632.3,-0.12715999
1632.4,-0.12855515
1632.5,-0.1238452
1632.6,-0.12175362
1632.7,-0.11987881
1632.8,-0.11870194
1632.9,-0.11874566
1633,-0.12168881
1633.1,-0.12654995
1633.2,-0.1276611
1633.3,-0.12862032
1633.4,-0.12744303
1633.5,-0.1236936
1633.6,-0.11918142
1633.7,-0.11868024
1633.8,-0.12312717
1633.9,-0.12502352
1634,-0.12809703
1634.1,-0.12768299
1634.2,-0.12351961
1634.3,-0.11887664
1634.4,-0.11957381
1634.5,-0.12578595
1634.6,-0.12831501
1634.7,-0.1276177
1634.8,-0.12088282
1634.9,-0.11791747
1635,-0.12166585
1635.1,-0.12685379
1635.2,-0.12772655
1635.3,-0.12118854
1635.4,-0.1199008
1635.5,-0.12434665
1635.6,-0.12624402
1635.7,-0.11996827
1635.8,-0.11796098
1635.9,-0.12484686
1636,-0.12698532
1636.1,-0.12225694
1636.2,-0.11926942
1636.3,-0.11833167
1636.4,-0.11915942
1636.5,-0.11846269
1636.6,-0.11939909
1636.7,-0.12284224
1636.8,-0.12633018
1636.9,-0.12201789
1637,-0.11752654
1637.1,-0.12362476
1637.2,-0.1245663
1637.3,-0.12190771
1637.4,-0.11717856
1637.5,-0.12085724
1637.6,-0.12408507
1637.7,-0.12341123
1637.8,-0.12164571
1637.9,-0.11885623
1638,-0.1182007
1638.1,-0.11628379
1638.2,-0.11623848
1638.3,-0.1163696
1638.4,-0.11613006
1638.5,-0.11774166
1638.6,-0.11796109
1638.7,-0.1195726
1638.8,-0.11907336
1638.9,-0.11857148
1639,-0.11778711
1639.1,-0.11878819
1639.2,-0.11983489
1639.3,-0.11787567
1639.4,-0.11704562
1639.5,-0.11482397
1639.6,-0.11351476
1639.7,-0.11283876
1639.8,-0.11246794
1639.9,-0.11407915
1640,-0.11286178
1640.1,-0.11312096
1640.2,-0.11355737
1640.3,-0.11434163
1640.4,-0.11358052
1640.5,-0.1149945
1640.6,-0.11832826
1640.7,-0.11839769
1640.8,-0.11915872
1640.9,-0.11966092
1641,-0.11996604
1641.1,-0.11835527
1641.2,-0.11574008
1641.3,-0.11490947
1641.4,-0.10957518
1641.5,-0.10741149
1641.6,-0.10913018
1641.7,-0.11252943
1641.8,-0.11523362
1641.9,-0.11743551
1642,-0.11933228
1642.1,-0.11421912
1642.2,-0.10959464
1642.3,-0.10802188
1642.4,-0.108543
1642.5,-0.11113461
1642.6,-0.1146652
1642.7,-0.1154541
1642.8,-0.10994734
1642.9,-0.10580141
1643,-0.10723287
1643.1,-0.11165531
1643.2,-0.11462277
1643.3,-0.11060022
1643.4,-0.10456258
1643.5,-0.10444403
1643.6,-0.10956084
1643.7,-0.11159465
1643.8,-0.10652549
1643.9,-0.10244493
1644,-0.10698753
1644.1,-0.11226507
1644.2,-0.10709427
1644.3,-0.10298961
1644.4,-0.10352832
1644.5,-0.10744781
1644.6,-0.10963181
1644.7,-0.10972161
1644.8,-0.10989509
1644.9,-0.10732817
1645,-0.10516794
1645.1,-0.1009436
1645.2,-0.10228344
1645.3,-0.10796775
1645.4,-0.10312821
1645.5,-0.097826249
1645.6,-0.10042807
1645.7,-0.10404838
1645.8,-0.10357643
1645.9,-0.099178948
1646,-0.097341185
1646.1,-0.09714355
1646.2,-0.099297163
1646.3,-0.10180439
1646.4,-0.1028101
1646.5,-0.1015062
1646.6,-0.10206789
1646.7,-0.10328858
1646.8,-0.10044178
1646.9,-0.10030275
1647,-0.10002198
1647.1,-0.09989014
1647.2,-0.099411642
1647.3,-0.09927979
1647.4,-0.098562063
1647.5,-0.095732642
1647.6,-0.097638894
1647.7,-0.097168111
1647.8,-0.09827373
1647.9,-0.098430213
1648,-0.099321128
1648.1,-0.100781
1648.2,-0.098479529
1648.3,-0.09918914
1648.4,-0.096714541
1648.5,-0.094009274
1648.6,-0.092763867
1648.7,-0.090891593
1648.8,-0.09042969
1648.9,-0.086124417
1649,-0.086132409
1649.1,-0.085505708
1649.2,-0.086676714
1649.3,-0.088029418
1649.4,-0.088054295
1649.5,-0.091575646
1649.6,-0.092805069
1649.7,-0.093827694
1649.8,-0.092896071
1649.9,-0.089696221
1650,-0.085795018
1650.1,-0.083023457
1650.2,-0.085842933
1650.3,-0.087006701
1650.4,-0.087311875
1650.5,-0.088812631
1650.6,-0.088730754
1650.7,-0.083099114
1650.8,-0.079188533
1650.9,-0.081157952
1651,-0.083558452
1651.1,-0.087607397
1651.2,-0.088359545
1651.3,-0.083511747
1651.4,-0.078603715
1651.5,-0.079764004
1651.6,-0.085857578
1651.7,-0.088573278
1651.8,-0.084122497
1651.9,-0.079214373
1652,-0.081569464
1652.1,-0.087037136
1652.2,-0.086620114
1652.3,-0.081376317
1652.4,-0.076946175
1652.5,-0.081345249
1652.6,-0.082322224
1652.7,-0.075258084
1652.8,-0.074773997
1652.9,-0.079473283
1653,-0.081620135
1653.1,-0.08188477
1653.2,-0.079494674
1653.3,-0.076681963
1653.4,-0.077520435
1653.5,-0.085804395
1653.6,-0.087032309
1653.7,-0.084616677
1653.8,-0.080436216
1653.9,-0.084700954
1654,-0.086396203
1654.1,-0.082877804
1654.2,-0.082123735
1654.3,-0.079800284
1654.4,-0.06312777
1654.5,-0.059169324
1654.6,-0.061213382
1654.7,-0.061026317
1654.8,-0.06082764
1654.9,-0.061066577
1655,-0.059460248
1655.1,-0.058518714
1655.2,-0.05766944
1655.3,-0.056276072
1655.4,-0.036592193
1655.5,-0.030269915
1655.6,-0.031677273
1655.7,-0.029990927
1655.8,-0.031066867
1655.9,-0.031291863
1656,-0.031464483
1656.1,-0.032247442
1656.2,-0.033640738
1656.3,-0.035883248
1656.4,-0.036174693
1656.5,-0.037541661
1656.6,-0.036983959
1656.7,-0.03600214
1656.8,-0.033653433
1656.9,-0.031862332
1657,-0.032486187
1657.1,-0.028690959
1657.2,-0.027324627
1657.3,-0.026541762
1657.4,-0.022998992
1657.5,-0.022547983
1657.6,-0.025785497
1657.7,-0.029513903
1657.8,-0.030071231
1657.9,-0.030721346
1658,-0.028771056
1658.1,-0.025308069
1658.2,-0.022123625
1658.3,-0.020504741
1658.4,-0.021910869
1658.5,-0.024047071
1658.6,-0.026422062
1658.7,-0.027191913
1658.8,-0.027735869
1658.9,-0.023331805
1659,-0.018727428
1659.1,-0.021856998
1659.2,-0.024657225
1659.3,-0.028703552
1659.4,-0.025163245
1659.5,-0.01912622
1659.6,-0.015887828
1659.7,-0.01798269
1659.8,-0.023965779
1659.9,-0.024949761
1660,-0.019087202
1660.1,-0.015105345
1660.2,-0.019692967
1660.3,-0.02616802
1660.4,-0.020640561
1660.5,-0.015132618
1660.6,-0.016284158
1660.7,-0.021895222
1660.8,-0.019949139
1660.9,-0.014244529
1661,-0.019121169
1661.1,-0.022997848
1661.2,-0.024789637
1661.3,-0.022496535
1661.4,-0.019139641
1661.5,-0.019124234
1661.6,-0.020755774
1661.7,-0.022109465
1661.8,-0.015692864
1661.9,-0.013353241
1662,-0.017038732
1662.1,-0.018580335
1662.2,-0.014417689
1662.3,-0.012265631
1662.4,-0.018442827
1662.5,-0.02023926
1662.6,-0.017852926
1662.7,-0.014085316
1662.8,-0.011072585
1662.9,-0.010712255
1663,-0.010301577
1663.1,-0.014702111
1663.2,-0.013819311
1663.3,-0.016083473
1663.4,-0.017359529
1663.5,-0.017969873
1663.6,-0.0190574
1663.7,-0.019800907
1663.8,-0.021365595
1663.9,-0.018902165
1664,-0.018818756
1664.1,-0.019257126
1664.2,-0.018846593
1664.3,-0.018236251
1664.4,-0.016671659
1664.5,-0.017703317
1664.6,-0.014763286
1664.7,-0.012637823
1664.8,-0.011827601
1664.9,-0.01169434
1665,-0.010501653
1665.1,-0.010406989
1665.2,-0.012143334
1665.3,-0.011178713
1665.4,-0.013164023
1665.5,-0.01550019
1665.6,-0.017636392
1665.7,-0.019295577
1665.8,-0.020821437
1665.9,-0.022108792
1666,-0.019990517
1666.1,-0.01836976
1666.2,-0.014048713
1666.3,-0.011484125
1666.4,-0.013707278
1666.5,-0.015156354
1666.6,-0.017979652
1666.7,-0.021098073
1666.8,-0.023911325
1666.9,-0.023080949
1667,-0.019342261
1667.1,-0.015308313
1667.2,-0.013964023
1667.3,-0.016453464
1667.4,-0.022671644
1667.5,-0.02611404
1667.6,-0.024025189
1667.7,-0.018045577
1667.8,-0.018246125
1667.9,-0.019667062
1668,-0.023271919
1668.1,-0.025160198
1668.2,-0.019943835
1668.3,-0.016739365
1668.4,-0.022232002
1668.5,-0.029861294
1668.6,-0.026524506
1668.7,-0.020831069
1668.8,-0.021059217
1668.9,-0.026465962
1669,-0.02786865
1669.1,-0.021194205
1669.2,-0.023137633
1669.3,-0.02754365
1669.4,-0.030385892
1669.5,-0.026629986
1669.6,-0.024950537
1669.7,-0.023863496
1669.8,-0.024787916
1669.9,-0.026552113
1670,-0.029574833
1670.1,-0.032455056
1670.2,-0.029243377
1670.3,-0.024360631
1670.4,-0.031870572
1670.5,-0.035468926
1670.6,-0.032466838
1670.7,-0.028194434
1670.8,-0.030117961
1670.9,-0.034256624
1671,-0.036860949
1671.1,-0.034707879
1671.2,-0.032065855
1671.3,-0.032007329
1671.4,-0.032617671
1671.5,-0.032274907
1671.6,-0.030711476
1671.7,-0.030548325
1671.8,-0.030138701
1671.9,-0.03000488
1672,-0.031196166
1672.1,-0.030101246
1672.2,-0.030414451
1672.3,-0.030138741
1672.4,-0.033102017
1672.5,-0.034210402
1672.6,-0.033086174
1672.7,-0.035133752
1672.8,-0.034850322
1672.9,-0.036011842
1673,-0.035460704
1673.1,-0.036860361
1673.2,-0.037805517
1673.3,-0.038177658
1673.4,-0.04372325
1673.5,-0.045025478
1673.6,-0.047102235
1673.7,-0.047228703
1673.8,-0.04733291
1673.9,-0.047161724
1674,-0.043998426
1674.1,-0.042412919
1674.2,-0.039353882
1674.3,-0.037597143
1674.4,-0.039948876
1674.5,-0.042591291
1674.6,-0.045508971
1674.7,-0.048084395
1674.8,-0.050525765
1674.9,-0.050347585
1675,-0.048241389
1675.1,-0.043656819
1675.2,-0.040373931
1675.3,-0.043104258
1675.4,-0.047614787
1675.5,-0.052430479
1675.6,-0.053027195
1675.7,-0.050511979
1675.8,-0.045793525
1675.9,-0.044177119
1676,-0.04999539
1676.1,-0.052624737
1676.2,-0.053369247
1676.3,-0.047313212
1676.4,-0.046283095
1676.5,-0.049103223
1676.6,-0.053650475
1676.7,-0.056390602
1676.8,-0.049004209
1676.9,-0.047979855
1677,-0.052124338
1677.1,-0.055340715
1677.2,-0.049517505
1677.3,-0.046276806
1677.4,-0.055395655
1677.5,-0.05808105
1677.6,-0.052844332
1677.7,-0.049939013
1677.8,-0.053344534
1677.9,-0.055847072
1678,-0.056964053
1678.1,-0.060021685
1678.2,-0.056543476
1678.3,-0.053668436
1678.4,-0.052008235
1678.5,-0.052862345
1678.6,-0.057720105
1678.7,-0.056140713
1678.8,-0.053668576
1678.9,-0.054150169
1679,-0.05870253
1679.1,-0.056818459
1679.2,-0.052851229
1679.3,-0.049835858
1679.4,-0.051610562
1679.5,-0.055852065
1679.6,-0.05852602
1679.7,-0.059710429
1679.8,-0.05991211
1679.9,-0.059198285
1680,-0.059710393
1680.1,-0.060150046
1680.2,-0.060693146
1680.3,-0.059875935
1680.4,-0.060796535
1680.5,-0.059467393
1680.6,-0.059234496
1680.7,-0.060253393
1680.8,-0.061236177
1680.9,-0.062627495
1681,-0.062250178
1681.1,-0.061096771
1681.2,-0.061303416
1681.3,-0.06167587
1681.4,-0.062694689
1681.5,-0.062012357
1681.6,-0.061029547
1681.7,-0.059400423
1681.8,-0.05661793
1681.9,-0.054993379
1682,-0.053296983
1682.1,-0.054082335
1682.2,-0.053705402
1682.3,-0.054930485
1682.4,-0.056285838
1682.5,-0.057506525
1682.6,-0.059916373
1682.7,-0.061949437
1682.8,-0.064731762
1682.9,-0.06255142
1683,-0.059840631
1683.1,-0.055972382
1683.2,-0.052413399
1683.3,-0.053336993
1683.4,-0.056424403
1683.5,-0.061208076
1683.6,-0.063066893
1683.7,-0.063031256
1683.8,-0.058921528
1683.9,-0.05397139
1684,-0.053606394
1684.1,-0.056186319
1684.2,-0.062091264
1684.3,-0.063098692
1684.4,-0.060348497
1684.5,-0.053900768
1684.6,-0.05370923
1684.7,-0.056729003
1684.8,-0.06175011
1684.9,-0.06343935
1685,-0.055728909
1685.1,-0.053741148
1685.2,-0.057612255
1685.3,-0.062019555
1685.4,-0.056783132
1685.5,-0.052889843
1685.6,-0.057274683
1685.7,-0.061781619
1685.8,-0.057191484
1685.9,-0.051598737
1686,-0.055918682
1686.1,-0.05960994
1686.2,-0.060454974
1686.3,-0.062899309
1686.4,-0.060722051
1686.5,-0.061575846
1686.6,-0.061097652
1686.7,-0.05916396
1686.8,-0.055364105
1686.9,-0.053705966
1687,-0.059207181
1687.1,-0.057975808
1687.2,-0.053363146
1687.3,-0.052995646
1687.4,-0.057475776
1687.5,-0.059166682
1687.6,-0.056687796
1687.7,-0.054994308
1687.8,-0.051159748
1687.9,-0.050621728
1688,-0.052182536
1688.1,-0.053775954
1688.2,-0.056252246
1688.3,-0.057810766
1688.4,-0.058556258
1688.5,-0.056790634
1688.6,-0.057437964
1688.7,-0.057538288
1688.8,-0.0574707
1688.9,-0.058658604
1689,-0.057808696
1689.1,-0.057708276
1689.2,-0.056825608
1689.3,-0.057030308
1689.4,-0.055027486
1689.5,-0.053468718
1689.6,-0.053673344
1689.7,-0.050245366
1689.8,-0.050181136
1689.9,-0.048313796
1690,-0.04770508
1690.1,-0.046042352
1690.2,-0.046756494
1690.3,-0.049945026
1690.4,-0.047194029
1690.5,-0.048316848
1690.6,-0.05035086
1690.7,-0.052894416
1690.8,-0.054215936
1690.9,-0.054656446
1691,-0.055436612
1691.1,-0.049939827
1691.2,-0.04665301
1691.3,-0.045229264
1691.4,-0.044008572
1691.5,-0.044450222
1691.6,-0.047502991
1691.7,-0.052352397
1691.8,-0.052078629
1691.9,-0.05167236
1692,-0.046685773
1692.1,-0.043126599
1692.2,-0.043466882
1692.3,-0.045874797
1692.4,-0.049333659
1692.5,-0.049434176
1692.6,-0.046619197
1692.7,-0.041837741
1692.8,-0.04068604
1692.9,-0.044009927
1693,-0.048044911
1693.1,-0.049163196
1693.2,-0.042108699
1693.3,-0.041025303
1693.4,-0.043195589
1693.5,-0.046111757
1693.6,-0.042516488
1693.7,-0.036786008
1693.8,-0.040008356
1693.9,-0.045094476
1694,-0.043805433
1694.1,-0.038379994
1694.2,-0.041059188
1694.3,-0.046247108
1694.4,-0.042177975
1694.5,-0.037600402
1694.6,-0.033633164
1694.7,-0.034412907
1694.8,-0.034413004
1694.9,-0.035226707
1695,-0.040007443
1695.1,-0.042008382
1695.2,-0.040550611
1695.3,-0.035803843
1695.4,-0.037430366
1695.5,-0.038719262
1695.6,-0.03529529
1695.7,-0.031429638
1695.8,-0.032039061
1695.9,-0.037904198
1696,-0.039228038
1696.1,-0.038685569
1696.2,-0.035702346
1696.3,-0.033226701
1696.4,-0.029904102
1696.5,-0.026716594
1696.6,-0.027461231
1696.7,-0.027631386
1696.8,-0.028275268
1696.9,-0.028241744
1697,-0.028885601
1697.1,-0.029801112
1697.2,-0.02929314
1697.3,-0.028614865
1697.4,-0.027055561
1697.5,-0.025699007
1697.6,-0.024715551
1697.7,-0.023562809
1697.8,-0.024714363
1697.9,-0.023698751
1698,-0.024239883
1698.1,-0.02451172
1698.2,-0.025460551
1698.3,-0.026206828
1698.4,-0.023733568
1698.5,-0.026543789
1698.6,-0.026614705
1698.7,-0.028477472
1698.8,-0.02932654
1698.9,-0.02986889
1699,-0.03000488
1699.1,-0.028107506
1699.2,-0.027800644
1699.3,-0.023836854
1699.4,-0.019597579
1699.5,-0.017053286
1699.6,-0.018474364
1699.7,-0.019729997
1699.8,-0.022305525
1699.9,-0.027254364
1700,-0.028004728
1700.1,-0.026682987
1700.2,-0.022311594
1700.3,-0.01807217
1700.4,-0.015053418
1700.5,-0.016337846
1700.6,-0.022098794
1700.7,-0.023359086
1700.8,-0.024002327
1700.9,-0.018516131
1701,-0.014511363
1701.1,-0.014778937
1701.2,-0.020267216
1701.3,-0.025558487
1701.4,-0.020958021
1701.5,-0.013633897
1701.6,-0.013421948
1701.7,-0.017623661
1701.8,-0.021795212
1701.9,-0.018176514
1702,-0.012852369
1702.1,-0.014776016
1702.2,-0.02040259
1702.3,-0.019631735
1702.4,-0.012618466
1702.5,-0.011963992
1702.6,-0.017519395
1702.7,-0.019966669
1702.8,-0.013839601
1702.9,-0.010577392
1703,-0.01016846
1703.1,-0.011353522
1703.2,-0.013116386
1703.3,-0.01494742
1703.4,-0.018674453
1703.5,-0.016784954
1703.6,-0.01193793
1703.7,-0.011489777
1703.8,-0.016671009
1703.9,-0.016918128
1704,-0.011363671
1704.1,-0.011048142
1704.2,-0.016128529
1704.3,-0.018440535
1704.4,-0.016580739
1704.5,-0.01501897
1704.6,-0.014983046
1704.7,-0.012444842
1704.8,-0.01169434
1704.9,-0.0083771733
1705,-0.0081326835
1705.1,-0.0090481993
1705.2,-0.0090160016
1705.3,-0.011553923
1705.4,-0.0096985655
1705.5,-0.0098954212
1705.6,-0.0092208088
1705.7,-0.0087108456
1705.8,-0.008642578
1705.9,-0.0088794784
1706,-0.010606024
1706.1,-0.0082412767
1706.2,-0.0086063162
1706.3,-0.0087108696
1706.4,-0.0091163388
1706.5,-0.010437312
1706.6,-0.012436915
1706.7,-0.015046852
1706.8,-0.014714166
1706.9,-0.016098941
1707,-0.016103439
1707.1,-0.017151062
1707.2,-0.017729524
1707.3,-0.017324163
1707.4,-0.017661179
1707.5,-0.01306113
1707.6,-0.0093260148
1707.7,-0.0081689221
1707.8,-0.0085058749
1707.9,-0.0095898586
1708,-0.012705075
1708.1,-0.017077575
1708.2,-0.018576645
1708.3,-0.017766166
1708.4,-0.014177471
1708.5,-0.010141864
1708.6,-0.0083057614
1708.7,-0.0099265298
1708.8,-0.014262182
1708.9,-0.017013911
1709,-0.017966231
1709.1,-0.014788221
1709.2,-0.010279045
1709.3,-0.00925293
1709.4,-0.011857289
1709.5,-0.017344986
1709.6,-0.018476625
1709.7,-0.012252749
1709.8,-0.0085796794
1709.9,-0.010873111
1710,-0.01761274
1710.1,-0.018140068
1710.2,-0.012353105
1710.3,-0.0091217399
1710.4,-0.013140262
1710.5,-0.016808083
1710.6,-0.013941996
1710.7,-0.011258084
1710.8,-0.01361926
1710.9,-0.019174918
1711,-0.01415364
1711.1,-0.0089909989
1711.2,-0.0094523551
1711.3,-0.011756756
1711.4,-0.01396145
1711.5,-0.012310837
1711.6,-0.010274304
1711.7,-0.011046622
1711.8,-0.016359105
1711.9,-0.015431247
1712,-0.010959595
1712.1,-0.013649712
1712.2,-0.017585868
1712.3,-0.015568471
1712.4,-0.010013291
1712.5,-0.0088792142
1712.6,-0.011787336
1712.7,-0.015922652
1712.8,-0.019721809
1712.9,-0.017941612
1713,-0.015294569
1713.1,-0.011670137
1713.2,-0.011252025
1713.3,-0.011152553
1713.4,-0.010137583
1713.5,-0.011756052
1713.6,-0.010411951
1713.7,-0.0093901053
1713.8,-0.0075968413
1713.9,-0.0085361795
1714,-0.0094209056
1714.1,-0.0093215336
1714.2,-0.011145477
1714.3,-0.010274952
1714.4,-0.009863281
1714.5,-0.009863281
1714.6,-0.010572938
1714.7,-0.011725
1714.8,-0.012709144
1714.9,-0.015280442
1715,-0.01454758
1715.1,-0.016264527
1715.2,-0.017118851
1715.3,-0.017660547
1715.4,-0.018270889
1715.5,-0.017462138
1715.6,-0.0171875
1715.7,-0.013876389
1715.8,-0.011259512
1715.9,-0.0091233088
1716,-0.0076965941
1716.1,-0.0093138108
1716.2,-0.011282212
1716.3,-0.015005115
1716.4,-0.016203276
1716.5,-0.018400252
1716.6,-0.018072664
1716.7,-0.014960234
1716.8,-0.011061712
1716.9,-0.0085132382
1717,-0.010396783
1717.1,-0.012266241
1717.2,-0.015920131
1717.3,-0.017828101
1717.4,-0.016684386
1717.5,-0.012725436
1717.6,-0.0093300172
1717.7,-0.011716139
1717.8,-0.014501255
1717.9,-0.01788831
1718,-0.015403557
1718.1,-0.010894739
1718.2,-0.011518135
1718.3,-0.014836358
1718.4,-0.018262017
1718.5,-0.014763426
1718.6,-0.0095067273
1718.7,-0.010228507
1718.8,-0.016215638
1718.9,-0.019452509
1719,-0.011424548
1719.1,-0.010602354
1719.2,-0.015574971
1719.3,-0.017827781
1719.4,-0.01172131
1719.5,-0.0077360778
1719.6,-0.012080089
1719.7,-0.01234365
1719.8,-0.011763171
1719.9,-0.0098036178
1720,-0.01114362
1720.1,-0.015948311
1720.2,-0.016714845
1720.3,-0.014213909
1720.4,-0.013052751
1720.5,-0.016696092
1720.6,-0.014962107
1720.7,-0.011063741
1720.8,-0.010404759
1720.9,-0.014727032
1721,-0.019747532
1721.1,-0.01848669
1721.2,-0.015671261
1721.3,-0.012924717
1721.4,-0.011595848
1721.5,-0.01068033
1721.6,-0.0088197288
1721.7,-0.010936352
1721.8,-0.0088591708
1721.9,-0.0082684863
1722,-0.008573658
1722.1,-0.0095875853
1722.2,-0.010335775
1722.3,-0.0097649003
1722.4,-0.010975544
1722.5,-0.0090268014
1722.6,-0.009046098
1722.7,-0.009016702
1722.8,-0.008475306
1722.9,-0.0081011828
1723,-0.0087408742
1723.1,-0.010837448
1723.2,-0.010444331
1723.3,-0.011113273
1723.4,-0.01257016
1723.5,-0.01338743
1723.6,-0.014470155
1723.7,-0.01592703
1723.8,-0.018161443
1723.9,-0.018004839
1724,-0.0182702
1724.1,-0.017463515
1724.2,-0.015061991
1724.3,-0.012315447
1724.4,-0.010041218
1724.5,-0.0090857938
1724.6,-0.0077669949
1724.7,-0.010255645
1724.8,-0.013917706
1724.9,-0.01592679
1725,-0.0191056
1725.1,-0.01875342
1725.2,-0.015102412
1725.3,-0.010593885
1725.4,-0.0081413869
1725.5,-0.01008821
1725.6,-0.013848259
1725.7,-0.01852382
1725.8,-0.01844839
1725.9,-0.015505928
1726,-0.0097880816
1726.1,-0.0095178609
1726.2,-0.012696334
1726.3,-0.017302728
1726.4,-0.020296841
1726.5,-0.013295182
1726.6,-0.0094314812
1726.7,-0.011072367
1726.8,-0.016651678
1726.9,-0.01692273
1727,-0.011147866
1727.1,-0.012626777
1727.2,-0.015177724
1727.3,-0.018022059
1727.4,-0.012104269
1727.5,-0.010404491
1727.6,-0.014486171
1727.7,-0.018729984
1727.8,-0.018448791
1727.9,-0.012674571
1728,-0.01013992
1728.1,-0.010807325
1728.2,-0.013916073
1728.3,-0.016634123
1728.4,-0.017423503
1728.5,-0.015132721
1728.6,-0.010665051
1728.7,-0.015457798
1728.8,-0.015299628
1728.9,-0.011442375
1729,-0.010001681
1729.1,-0.015290627
1729.2,-0.019006035
1729.3,-0.016561378
1729.4,-0.013066066
1729.5,-0.010417042
1729.6,-0.0089194744
1729.7,-0.0088785258
1729.8,-0.0096555848
1729.9,-0.013166435
1730,-0.013192
1730.1,-0.014566561
1730.2,-0.016938694
1730.3,-0.017020826
1730.4,-0.017118243
1730.5,-0.01671567
1730.6,-0.018700353
1730.7,-0.017436466
1730.8,-0.017590033
1730.9,-0.016382456
1731,-0.0159668
1731.1,-0.015730905
1731.2,-0.014246298
1731.3,-0.013358796
1731.4,-0.011333178
1731.5,-0.011014681
1731.6,-0.009432882
1731.7,-0.0080042836
1731.8,-0.0096139622
1731.9,-0.0087532997
1732,-0.0099883895
1732.1,-0.01047363
1732.2,-0.012124563
1732.3,-0.014024926
1732.4,-0.015620119
1732.5,-0.019504329
1732.6,-0.019129444
1732.7,-0.017770072
1732.8,-0.01654938
1732.9,-0.014149595
1733,-0.010695603
1733.1,-0.0091558465
1733.2,-0.011777443
1733.3,-0.012374061
1733.4,-0.013719484
1733.5,-0.016022108
1733.6,-0.018227691
1733.7,-0.017062867
1733.8,-0.013276181
1733.9,-0.011597349
1734,-0.0099745063
1734.1,-0.011915819
1734.2,-0.015910605
1734.3,-0.018061139
1734.4,-0.015814848
1734.5,-0.010807669
1734.6,-0.011444117
1734.7,-0.012942498
1734.8,-0.016520627
1734.9,-0.01749268
1735,-0.012777965
1735.1,-0.0087961134
1735.2,-0.011803868
1735.3,-0.019043852
1735.4,-0.016370938
1735.5,-0.010808389
1735.6,-0.0097938167
1735.7,-0.016227387
1735.8,-0.017395917
1735.9,-0.011295011
1736,-0.011443668
1736.1,-0.01364935
1736.2,-0.016492617
1736.3,-0.018601598
1736.4,-0.019961273
1736.5,-0.019296553
1736.6,-0.016897508
1736.7,-0.013208296
1736.8,-0.010655046
1736.9,-0.015588626
1737,-0.015773571
1737.1,-0.010643416
1737.2,-0.012080701
1737.3,-0.01715662
1737.4,-0.016758724
1737.5,-0.012030534
1737.6,-0.010071914
1737.7,-0.011041419
1737.8,-0.014687888
1737.9,-0.018017817
1738,-0.01918461
1738.1,-0.01932373
1738.2,-0.017203264
1738.3,-0.015634738
1738.4,-0.014178452
1738.5,-0.012416993
1738.6,-0.013177468
1738.7,-0.012111869
1738.8,-0.012165506
1738.9,-0.011833532
1739,-0.012636639
1739.1,-0.012679465
1739.2,-0.012374297
1739.3,-0.013718067
1739.4,-0.012957942
1739.5,-0.014258748
1739.6,-0.01474609
1739.7,-0.016630472
1739.8,-0.017658586
1739.9,-0.018033393
1740,-0.020222847
1740.1,-0.018965356
1740.2,-0.018172677
1740.3,-0.017396458
1740.4,-0.016716462
1740.5,-0.014693024
1740.6,-0.01248716
1740.7,-0.012235021
1740.8,-0.0090076405
1740.9,-0.0082677258
1741,-0.0097503771
1741.1,-0.011581405
1741.2,-0.013647922
1741.3,-0.016490576
1741.4,-0.019306813
1741.5,-0.017814803
1741.6,-0.016952025
1741.7,-0.013350314
1741.8,-0.0099500543
1741.9,-0.0078401734
1742,-0.010247336
1742.1,-0.014851208
1742.2,-0.016673137
1742.3,-0.018530423
1742.4,-0.01713504
1742.5,-0.011868439
1742.6,-0.0085901815
1742.7,-0.010857358
1742.8,-0.01663823
1742.9,-0.017867607
1743,-0.016385361
1743.1,-0.011493984
1743.2,-0.0096976426
1743.3,-0.012618349
1743.4,-0.017762575
1743.5,-0.017606181
1743.6,-0.01036115
1743.7,-0.0097497287
1743.8,-0.015582275
1743.9,-0.018835155
1744,-0.012733222
1744.1,-0.010072695
1744.2,-0.015512097
1744.3,-0.018364318
1744.4,-0.015182987
1744.5,-0.010370057
1744.6,-0.0094882807
1744.7,-0.0093227583
1744.8,-0.0090175865
1744.9,-0.012242501
1745,-0.015573565
1745.1,-0.017683962
1745.2,-0.01339648
1745.3,-0.010352248
1745.4,-0.015981582
1745.5,-0.015209384
1745.6,-0.01232312
1745.7,-0.010047185
1745.8,-0.014970083
1745.9,-0.017518345
1746,-0.017327261
1746.1,-0.014364004
1746.2,-0.0099960811
1746.3,-0.0091830375
1746.4,-0.0083118129
1746.5,-0.0094438782
1746.6,-0.010333822
1746.7,-0.011885238
1746.8,-0.013951533
1746.9,-0.014205657
1747,-0.015312017
1747.1,-0.015896875
1747.2,-0.016437293
1747.3,-0.016106665
1747.4,-0.016202035
1747.5,-0.017683386
1747.6,-0.014339324
1747.7,-0.013690671
1747.8,-0.013595343
1747.9,-0.01352539
1748,-0.012114102
1748.1,-0.011223911
1748.2,-0.011319191
1748.3,-0.0090371274
1748.4,-0.0076318045
1748.5,-0.0083626559
1748.6,-0.0091129608
1748.7,-0.010428867
1748.8,-0.011013989
1748.9,-0.013670957
1749,-0.013265043
1749.1,-0.014561238
1749.2,-0.01669744
1749.3,-0.01812815
1749.4,-0.019348842
1749.5,-0.017277356
1749.6,-0.016341996
1749.7,-0.01297991
1749.8,-0.0098832226
1749.9,-0.0090177906
1750,-0.010828835
1750.1,-0.012799944
1750.2,-0.015336361
1750.3,-0.019258524
1750.4,-0.018593426
1750.5,-0.015281647
1750.6,-0.010208917
1750.7,-0.0084775393
1750.8,-0.0099831224
1750.9,-0.012589521
1751,-0.017216829
1751.1,-0.017467838
1751.2,-0.012955934
1751.3,-0.0088733391
1751.4,-0.010618097
1751.5,-0.014680212
1751.6,-0.018717549
1751.7,-0.017513299
1751.8,-0.011240807
1751.9,-0.01096846
1752,-0.015385099
1752.1,-0.019397764
1752.2,-0.01483317
1752.3,-0.0089894371
1752.4,-0.011722717
1752.5,-0.015500424
1752.6,-0.012981535
1752.7,-0.0075339957
1752.8,-0.0071412645
1752.9,-0.010712146
1753,-0.01239938
1753.1,-0.013784917
1753.2,-0.011785667
1753.3,-0.0089689549
1753.4,-0.013507383
1753.5,-0.01881119
1753.6,-0.018759124
1753.7,-0.012768508
1753.8,-0.017193541
1753.9,-0.020193446
1754,-0.017254779
1754.1,-0.013452316
1754.2,-0.013079793
1754.3,-0.018389401
1754.4,-0.0060714943
1754.5,-0.001928711
1754.6,-0.00028405326
1754.7,0.0020870965
1754.8,0.0038236416
1754.9,0.0067591346
1755,0.0056522575
1755.1,0.0079095048
1755.2,0.0082825873
1755.3,0.008846859
1755.4,0.020098815
1755.5,0.024810367
1755.6,0.024997023
1755.7,0.023282411
1755.8,0.02466975
1755.9,0.024762133
1756,0.025091369
1756.1,0.022883025
1756.2,0.022649953
1756.3,0.02279053
1756.4,0.015509279
1756.5,0.01333008
1756.6,0.012390598
1756.7,0.01187451
1756.8,0.010160158
1756.9,0.0087285329
1757,0.0072729907
1757.1,0.0052774293
1757.2,0.0061942385
1757.3,0.006616211
1757.4,0.0080252455
1757.5,0.010091114
1757.6,0.012462143
1757.7,0.014903519
1757.8,0.01452702
1757.9,0.01424561
1758,0.013306345
1758.1,0.012085658
1758.2,0.0096909361
1758.3,0.008118405
1758.4,0.0036105318
1758.5,0.0014045701
1758.6,0.0055840763
1758.7,0.00903447
1758.8,0.010841886
1758.9,0.0090808375
1759,0.0053951904
1759.1,0.0026018122
1759.2,0.00086473918
1759.3,0.0061470071
1759.4,0.0085411907
1759.5,0.0078134211
1759.6,0.0044799753
1759.7,0.0012169833
1759.8,0.00098218137
1759.9,0.0046441319
1760,0.0087522386
1760.1,0.0052080804
1760.2,0.0010529052
1760.3,0.0016158572
1760.4,0.0050899205
1760.5,0.0043628546
1760.6,-0.0015287232
1760.7,-0.0040882417
1760.8,0.0024362683
1760.9,0.0047146791
1761,0.00079534201
1761.1,-0.0036885054
1761.2,-0.0039712324
1761.3,-0.0025863512
1761.4,-0.0036419601
1761.5,-0.0052383158
1761.6,-0.0044174652
1761.7,-0.001248938
1761.8,0.0012398082
1761.9,0.001733398
1762,-0.0036636654
1762.1,-0.0015312298
1762.2,0.0031168721
1762.3,0.00088980383
1762.4,-0.0036172401
1762.5,-0.0063177371
1762.6,-0.0018842741
1762.7,0.001239556
1762.8,0.0024372672
1762.9,0.0019450688
1763,0.00032570889
1763.1,-0.0012707107
1763.2,-0.0065502804
1763.3,-0.0070938147
1763.4,-0.0075153202
1763.5,-0.0070232658
1763.6,-0.0065769327
1763.7,-0.0062717609
1763.8,-0.0057320059
1763.9,-0.007936609
1764,-0.0070005542
1764.1,-0.0072100604
1764.2,-0.0064836076
1764.3,-0.0057320459
1764.4,-0.0053562617
1764.5,-0.005285645
1764.6,-0.0076311531
1764.7,-0.0062264802
1764.8,-0.0053562777
1764.9,-0.0031747945
1765,-0.0011318532
1765.1,0.00023011561
1765.2,0.0016853294
1765.3,0.00086595989
1765.4,0.0033269218
1765.5,0.00394029
1765.6,0.003869629
1765.7,0.003400615
1765.8,0.0018522605
1765.9,0.00025572854
1766,-0.0038495738
1766.1,-0.004511487
1766.2,-0.0055425512
1766.3,-0.0047235818
1766.4,0.00031945908
1766.5,0.0043126214
1766.6,0.0067316274
1766.7,0.0055852946
1766.8,0.0043869438
1766.9,0.001361299
1767,-0.00065957907
1767.1,-0.0026543393
1767.2,-0.0019771799
1767.3,0.0023619925
1767.4,0.0075499125
1767.5,0.0082835718
1767.6,0.0050944897
1767.7,0.0018305369
1767.8,0.00088862411
1767.9,0.0031620591
1768,0.0080890952
1768.1,0.007018685
1768.2,0.002794933
1768.3,9.2578871e-05
1768.4,0.0063947329
1768.5,0.012431974
1768.6,0.0089474372
1768.7,0.004719097
1768.8,0.0026977151
1768.9,0.0089063541
1769,0.011826174
1769.1,0.0078907024
1769.2,0.0040381763
1769.3,0.0072434445
1769.4,0.014540597
1769.5,0.013569582
1769.6,0.011547975
1769.7,0.0093190739
1769.8,0.0099241548
1769.9,0.011684357
1770,0.01234371
1770.1,0.01194589
1770.2,0.007586318
1770.3,0.0098258747
1770.4,0.016980957
1770.5,0.015074206
1770.6,0.011363015
1770.7,0.0105835
1770.8,0.016206759
1770.9,0.018142012
1771,0.017744302
1771.1,0.01338531
1771.2,0.0097665088
1771.3,0.0099947478
1771.4,0.011683996
1771.5,0.014452121
1771.6,0.016566758
1771.7,0.018397787
1771.8,0.018354716
1771.9,0.019149922
1772,0.01943359
1772.1,0.018262336
1772.2,0.019313194
1772.3,0.01973877
1772.4,0.022549635
1772.5,0.022463944
1772.6,0.020774792
1772.7,0.019412216
1772.8,0.01842575
1772.9,0.019618206
1773,0.018638658
1773.1,0.01821289
1773.2,0.017041856
1773.3,0.01809223
1773.4,0.020625856
1773.5,0.021733038
1773.6,0.026090429
1773.7,0.028070722
1773.8,0.029220418
1773.9,0.030909466
1774,0.030867102
1774.1,0.029788412
1774.2,0.02716273
1774.3,0.026686798
1774.4,0.02605534
1774.5,0.024905666
1774.6,0.024387434
1774.7,0.025487144
1774.8,0.029354424
1774.9,0.03205889
1775,0.03442923
1775.1,0.033124512
1775.2,0.030683142
1775.3,0.026602908
1775.4,0.025068874
1775.5,0.027970246
1775.6,0.033108036
1775.7,0.03696238
1775.8,0.036105422
1775.9,0.03233053
1776,0.028526314
1776.1,0.025098346
1776.2,0.031807177
1776.3,0.036422858
1776.4,0.03713379
1776.5,0.032218225
1776.6,0.030491026
1776.7,0.035101255
1776.8,0.03652344
1776.9,0.03652344
1777,0.030672071
1777.1,0.032638855
1777.2,0.038223745
1777.3,0.037234773
1777.4,0.033012859
1777.5,0.032179838
1777.6,0.039739954
1777.7,0.038974259
1777.8,0.035475067
1777.9,0.032352193
1778,0.03164062
1778.1,0.03164062
1778.2,0.03187463
1778.3,0.037327856
1778.4,0.040836831
1778.5,0.040002286
1778.6,0.035597359
1778.7,0.037429031
1778.8,0.041630245
1778.9,0.038883295
1779,0.035170423
1779.1,0.03532309
1779.2,0.039351373
1779.3,0.041894499
1779.4,0.043257612
1779.5,0.04354248
1779.6,0.040267173
1779.7,0.038334236
1779.8,0.036645661
1779.9,0.034346757
1780,0.034478658
1780.1,0.03516024
1780.2,0.034834878
1780.3,0.033990618
1780.4,0.035648203
1780.5,0.035750432
1780.6,0.035841824
1780.7,0.03567918
1780.8,0.03560791
1780.9,0.037011297
1781,0.035801699
1781.1,0.037173857
1781.2,0.039615235
1781.3,0.041588841
1781.4,0.044589268
1781.5,0.045841288
1781.6,0.047854849
1781.7,0.044683428
1781.8,0.042373167
1781.9,0.040379591
1782,0.038477247
1782.1,0.036880067
1782.2,0.035821899
1782.3,0.040284763
1782.4,0.043815975
1782.5,0.046328681
1782.6,0.045262597
1782.7,0.042658744
1782.8,0.039678374
1782.9,0.036159018
1783,0.037407066
1783.1,0.040387418
1783.2,0.044374367
1783.3,0.04747776
1783.4,0.045548332
1783.5,0.043360417
1783.6,0.037321159
1783.7,0.0358417
1783.8,0.038250908
1783.9,0.043874193
1784,0.046776183
1784.1,0.045334424
1784.2,0.041957983
1784.3,0.03619206
1784.4,0.03656245
1784.5,0.042042632
1784.6,0.046113732
1784.7,0.044094453
1784.8,0.040666136
1784.9,0.037776726
1785,0.039471136
1785.1,0.044860154
1785.2,0.04231571
1785.3,0.037361514
1785.4,0.03808801
1785.5,0.044736244
1785.6,0.044023421
1785.7,0.036693523
1785.8,0.037496809
1785.9,0.044196954
1786,0.045049107
1786.1,0.040089377
1786.2,0.037491237
1786.3,0.036900104
1786.4,0.03332344
1786.5,0.0338867
1786.6,0.03438721
1786.7,0.039761534
1786.8,0.043742875
1786.9,0.040719478
1787,0.036304032
1787.1,0.037872889
1787.2,0.04239801
1787.3,0.039336921
1787.4,0.034778384
1787.5,0.0354123
1787.6,0.039651173
1787.7,0.041263151
1787.8,0.041873493
1787.9,0.041082129
1788,0.040562282
1788.1,0.038388229
1788.2,0.036108896
1788.3,0.036075113
1788.4,0.033648681
1788.5,0.031926947
1788.6,0.033042166
1788.7,0.032537337
1788.8,0.033886056
1788.9,0.032985736
1789,0.032789728
1789.1,0.033328469
1789.2,0.03370525
1789.3,0.034477541
1789.4,0.034458826
1789.5,0.035788532
1789.6,0.036918913
1789.7,0.036433149
1789.8,0.03878723
1789.9,0.039108117
1790,0.040132512
1790.1,0.040257194
1790.2,0.03925144
1790.3,0.038030753
1790.4,0.032840257
1790.5,0.03133545
1790.6,0.029700878
1790.7,0.02919922
1790.8,0.028965715
1790.9,0.028660546
1791,0.031624291
1791.1,0.032789643
1791.2,0.036830598
1791.3,0.037582349
1791.4,0.036038094
1791.5,0.032339271
1791.6,0.029467685
1791.7,0.027026315
1791.8,0.02388455
1791.9,0.028698699
1792,0.032987921
1792.1,0.035877911
1792.2,0.034188976
1792.3,0.03020349
1792.4,0.024763894
1792.5,0.022233708
1792.6,0.028644478
1792.7,0.032825934
1792.8,0.031137456
1792.9,0.027152066
1793,0.024513561
1793.1,0.027745791
1793.2,0.030761293
1793.3,0.03133545
1793.4,0.024100105
1793.5,0.020708028
1793.6,0.026417265
1793.7,0.029450622
1793.8,0.025375308
1793.9,0.020043799
1794,0.02605784
1794.1,0.029683915
1794.2,0.024747322
1794.3,0.020061996
1794.4,0.022628788
1794.5,0.025572886
1794.6,0.025214062
1794.7,0.027493565
1794.8,0.027350324
1794.9,0.025196282
1795,0.019954901
1795.1,0.018284737
1795.2,0.022879417
1795.3,0.025249696
1795.4,0.019004203
1795.5,0.016292246
1795.6,0.019809621
1795.7,0.022825922
1795.8,0.020367948
1795.9,0.016867313
1796,0.015143486
1796.1,0.016722276
1796.2,0.018930363
1796.3,0.02129985
1796.4,0.020475335
1796.5,0.02027722
1796.6,0.021282198
1796.7,0.021803089
1796.8,0.021175212
1796.9,0.020259701
1797,0.0202772
1797.1,0.020115874
1797.2,0.01841122
1797.3,0.020473378
1797.4,0.019165509
1797.5,0.017351899
1797.6,0.016758957
1797.7,0.016220559
1797.8,0.016309885
1797.9,0.014049657
1798,0.015429005
1798.1,0.014910609
1798.2,0.01455078
1798.3,0.012218757
1798.4,0.008234249
1798.5,0.00652698
1798.6,0.0030463738
1798.7,0.0043704349
1798.8,0.0046239675
1798.9,0.0056458704
1799,0.0071717294
1799.1,0.0096302686
1799.2,0.012376813
1799.3,0.012558577
1799.4,0.011248759
1799.5,0.008790285
1799.6,0.0062768897
1799.7,0.0024366392
1799.8,0.0011950808
1799.9,0.00065677079
1800,0.0026109015
1800.1,0.0067562279
1800.2,0.0090025443
1800.3,0.0091296708
1800.4,0.0048614923
1800.5,0.0010001987
1800.6,-0.00025870052
1800.7,0.00099580444
1800.8,0.0065564675
1800.9,0.00814209
1801,0.0051118678
1801.1,0.00044536439
1801.2,-0.00024183577
1801.3,0.0043309024
1801.4,0.0040691375
1801.5,0.0023990829
1801.6,-0.0037881759
1801.7,-0.0060569524
1801.8,-0.00060768363
1801.9,0.0034536272
1802,0.00067899474
1802.1,-0.0050638323
1802.2,-0.0025445655
1802.3,0.0031094383
1802.4,0.0028487144
1802.5,-0.0027829977
1802.6,0.00098957277
1802.7,0.0063773414
1802.8,0.0042694302
1802.9,0.002094187
1803,-0.00013071349
1803.1,-0.0009410181
1803.2,0.00038485216
1803.3,0.0026818866
1803.4,-0.0018666782
1803.5,-0.010444406
1803.6,-0.010978931
1803.7,-0.0069788426
1803.8,-0.0049640683
1803.9,-0.010499744
1804,-0.01230469
1804.1,-0.0078782592
1804.2,-0.0046426198
1804.3,-0.0042979031
1804.4,0.018692723
1804.5,0.02607524
1804.6,0.024749764
1804.7,0.021754
1804.8,0.023754774
1804.9,0.025087455
1805,0.026862467
1805.1,0.026902301
1805.2,0.02792244
1805.3,0.028516615
1805.4,0.046989381
1805.5,0.058054776
1805.6,0.058785155
1805.7,0.05849609
1805.8,0.057564485
1805.9,0.057508291
1806,0.056881886
1806.1,0.053404582
1806.2,0.054721441
1806.3,0.05497857
1806.4,0.048080527
1806.5,0.045052389
1806.6,0.045461792
1806.7,0.047308771
1806.8,0.046184907
1806.9,0.050335871
1807,0.052247937
1807.1,0.054022529
1807.2,0.054063119
1807.3,0.05275425
1807.4,0.051694064
1807.5,0.04775171
1807.6,0.04659424
1807.7,0.045662939
1807.8,0.04537354
1807.9,0.047701713
1808,0.050287804
1808.1,0.052496369
1808.2,0.053235739
1808.3,0.05330811
1808.4,0.046091376
1808.5,0.04268369
1808.6,0.040226673
1808.7,0.040506341
1808.8,0.044520408
1808.9,0.047075381
1809,0.047044216
1809.1,0.045037256
1809.2,0.041199289
1809.3,0.039720028
1809.4,0.043532077
1809.5,0.046857971
1809.6,0.044716772
1809.7,0.040821961
1809.8,0.038483923
1809.9,0.042936813
1810,0.047250816
1810.1,0.044396437
1810.2,0.039280967
1810.3,0.038514762
1810.4,0.043081308
1810.5,0.042829014
1810.6,0.037900294
1810.7,0.03535991
1810.8,0.041280504
1810.9,0.040677627
1811,0.035459188
1811.1,0.03408203
1811.2,0.037572319
1811.3,0.040055757
1811.4,0.040025366
1811.5,0.036390261
1811.6,0.032976038
1811.7,0.034112301
1811.8,0.039345619
1811.9,0.042191843
1812,0.036810609
1812.1,0.035462858
1812.2,0.03770172
1812.3,0.041146192
1812.4,0.036433293
1812.5,0.033761847
1812.6,0.03347168
1812.7,0.035332689
1812.8,0.037308817
1812.9,0.03774414
1813,0.039605053
1813.1,0.0413486
1813.2,0.042641851
1813.3,0.042234323
1813.4,0.041784007
1813.5,0.041013647
1813.6,0.037539644
1813.7,0.03908188
1813.8,0.039415208
1813.9,0.03927002
1814,0.037874574
1814.1,0.036508683
1814.2,0.0345903
1814.3,0.031058732
1814.4,0.032207768
1814.5,0.032163667
1814.6,0.032643451
1814.7,0.031931142
1814.8,0.032338247
1814.9,0.033718839
1815,0.034547096
1815.1,0.037482737
1815.2,0.03998217
1815.3,0.041885854
1815.4,0.043251848
1815.5,0.04354248
1815.6,0.041449894
1815.7,0.03870335
1815.8,0.037816815
1815.9,0.036581651
1816,0.035288288
1816.1,0.032905154
1816.2,0.03364589
1816.3,0.035709401
1816.4,0.039007993
1816.5,0.044064901
1816.6,0.044443656
1816.7,0.04275804
1816.8,0.039997162
1816.9,0.036712989
1817,0.03498327
1817.1,0.03655198
1817.2,0.042247596
1817.3,0.044544979
1817.4,0.045692936
1817.5,0.042032517
1817.6,0.038239169
1817.7,0.038601089
1817.8,0.044078118
1817.9,0.047770467
1818,0.044706674
1818.1,0.040056333
1818.2,0.038267629
1818.3,0.041767744
1818.4,0.048509674
1818.5,0.047467626
1818.6,0.042178837
1818.7,0.043352139
1818.8,0.049962374
1818.9,0.048761317
1819,0.04130848
1819.1,0.043917415
1819.2,0.049556118
1819.3,0.048775447
1819.4,0.046028903
1819.5,0.04444412
1819.6,0.045779277
1819.7,0.045127331
1819.8,0.044995525
1819.9,0.043209656
1820,0.04564729
1820.1,0.050079186
1820.2,0.051404201
1820.3,0.045901331
1820.4,0.047869909
1820.5,0.056005052
1820.6,0.05563551
1820.7,0.050420174
1820.8,0.049267945
1820.9,0.05189609
1821,0.055485273
1821.1,0.055895282
1821.2,0.056910939
1821.3,0.054720296
1821.4,0.05624123
1821.5,0.053950658
1821.6,0.053699741
1821.7,0.05345393
1821.8,0.05121775
1821.9,0.051955069
1822,0.052624829
1822.1,0.052233252
1822.2,0.052319649
1822.3,0.05239258
1822.4,0.05494719
1822.5,0.055052807
1822.6,0.055995128
1822.7,0.056592089
1822.8,0.057361707
1822.9,0.059438305
1823,0.061647464
1823.1,0.063319248
1823.2,0.06275526
1823.3,0.063392184
1823.4,0.067399238
1823.5,0.069031283
1823.6,0.068016302
1823.7,0.067883551
1823.8,0.065866908
1823.9,0.06265601
1824,0.061620853
1824.1,0.059690499
1824.2,0.05957078
1824.3,0.0597168
1824.4,0.062734843
1824.5,0.067166385
1824.6,0.069886766
1824.7,0.073183696
1824.8,0.071042217
1824.9,0.068467808
1825,0.065403075
1825.1,0.062742571
1825.2,0.063318828
1825.3,0.064844688
1825.4,0.071012901
1825.5,0.074232037
1825.6,0.072813532
1825.7,0.069675843
1825.8,0.064926344
1825.9,0.064844568
1826,0.070083921
1826.1,0.074171639
1826.2,0.072654734
1826.3,0.06774636
1826.4,0.067591048
1826.5,0.070277276
1826.6,0.076577967
1826.7,0.074619475
1826.8,0.069040543
1826.9,0.068347537
1827,0.075296441
1827.1,0.076024697
1827.2,0.0697848
1827.3,0.068652666
1827.4,0.07583319
1827.5,0.07802734
1827.6,0.072458633
1827.7,0.070935149
1827.8,0.073792557
1827.9,0.075598477
1828,0.07774722
1828.1,0.078100507
1828.2,0.075939293
1828.3,0.071336735
1828.4,0.072876739
1828.5,0.076770798
1828.6,0.077258192
1828.7,0.073632037
1828.8,0.073462103
1828.9,0.078394431
1829,0.080090369
1829.1,0.075988124
1829.2,0.073046653
1829.3,0.072070258
1829.4,0.077026894
1829.5,0.080725279
1829.6,0.08323987
1829.7,0.083593739
1829.8,0.082592739
1829.9,0.080444306
1830,0.077539065
1830.1,0.077966288
1830.2,0.077172892
1830.3,0.077038565
1830.4,0.078271408
1830.5,0.0786377
1830.6,0.079333422
1830.7,0.077929883
1830.8,0.0795041
1830.9,0.081786851
1831,0.083923061
1831.1,0.084667925
1831.2,0.083118013
1831.3,0.081909334
1831.4,0.079602556
1831.5,0.078015379
1831.6,0.076099085
1831.7,0.076049669
1831.8,0.075036983
1831.9,0.075134123
1832,0.078294857
1832.1,0.080639142
1832.2,0.083165706
1832.3,0.08382568
1832.4,0.084289361
1832.5,0.082349534
1832.6,0.077980183
1832.7,0.076574812
1832.8,0.074183253
1832.9,0.073913343
1833,0.075682753
1833.1,0.080368854
1833.2,0.083543895
1833.3,0.082740048
1833.4,0.082763401
1833.5,0.081055811
1833.6,0.077687278
1833.7,0.075879501
1833.8,0.076513063
1833.9,0.080051521
1834,0.081542645
1834.1,0.08308007
1834.2,0.079812268
1834.3,0.077247128
1834.4,0.075647853
1834.5,0.079915828
1834.6,0.083238269
1834.7,0.080812996
1834.8,0.077540986
1834.9,0.074025793
1835,0.077547462
1835.1,0.083114001
1835.2,0.083277413
1835.3,0.077580566
1835.4,0.07287879
1835.5,0.079570366
1835.6,0.081531213
1835.7,0.078372108
1835.8,0.075331681
1835.9,0.080231144
1836,0.0829214
1836.1,0.078813235
1836.2,0.076258563
1836.3,0.074732703
1836.4,0.073901877
1836.5,0.074449902
1836.6,0.076523766
1836.7,0.079428466
1836.8,0.076456993
1836.9,0.074122473
1837,0.076534719
1837.1,0.081355028
1837.2,0.077277143
1837.3,0.073732808
1837.4,0.075460903
1837.5,0.078280987
1837.6,0.079869384
1837.7,0.077152447
1837.8,0.073880077
1837.9,0.07152321
1838,0.07193475
1838.1,0.07292383
1838.2,0.07314453
1838.3,0.076155349
1838.4,0.076417027
1838.5,0.077585845
1838.6,0.07802734
1838.7,0.077795759
1838.8,0.07772217
1838.9,0.076795856
1839,0.077659327
1839.1,0.078258912
1839.2,0.078100952
1839.3,0.077564219
1839.4,0.074638304
1839.5,0.073986436
1839.6,0.072207664
1839.7,0.071850198
1839.8,0.071460749
1839.9,0.07108194
1840,0.069619105
1840.1,0.068019604
1840.2,0.068808996
1840.3,0.068019644
1840.4,0.06741985
1840.5,0.068735273
1840.6,0.071029318
1840.7,0.073470694
1840.8,0.073828556
1840.9,0.075375359
1841,0.075196636
1841.1,0.074744098
1841.2,0.072355557
1841.3,0.070229767
1841.4,0.066546921
1841.5,0.061580096
1841.6,0.063799189
1841.7,0.067913832
1841.8,0.071881068
1841.9,0.074228099
1842,0.073050239
1842.1,0.069062441
1842.2,0.064021972
1842.3,0.063231439
1842.4,0.063841783
1842.5,0.069312218
1842.6,0.070776868
1842.7,0.068157447
1842.8,0.06433772
1842.9,0.059907652
1843,0.064355184
1843.1,0.069828033
1843.2,0.069851274
1843.3,0.064622999
1843.4,0.060296965
1843.5,0.063113907
1843.6,0.066608322
1843.7,0.065032338
1843.8,0.059204053
1843.9,0.06105122
1844,0.067017033
1844.1,0.065790469
1844.2,0.059814757
1844.3,0.05819092
1844.4,0.062355343
1844.5,0.064840846
1844.6,0.064747263
1844.7,0.063905573
1844.8,0.064609449
1844.9,0.063979437
1845,0.059057424
1845.1,0.056886581
1845.2,0.060366238
1845.3,0.064323702
1845.4,0.05734518
1845.5,0.054140047
1845.6,0.05738809
1845.7,0.059883924
1845.8,0.059864549
1845.9,0.055322157
1846,0.053455875
1846.1,0.05469584
1846.2,0.057452011
1846.3,0.060041163
1846.4,0.058088276
1846.5,0.059588121
1846.6,0.058939532
1846.7,0.058033561
1846.8,0.057191955
1846.9,0.055351412
1847,0.055990246
1847.1,0.05497237
1847.2,0.055916276
1847.3,0.055434899
1847.4,0.053058029
1847.5,0.052161344
1847.6,0.051162487
1847.7,0.05387262
1847.8,0.054602763
1847.9,0.055684896
1848,0.055361049
1848.1,0.05513916
1848.2,0.055370368
1848.3,0.052901125
1848.4,0.051625007
1848.5,0.049396315
1848.6,0.048036901
1848.7,0.046659015
1848.8,0.045133155
1848.9,0.043838475
1849,0.04030606
1849.1,0.042044047
1849.2,0.042700962
1849.3,0.044245076
1849.4,0.0452255
1849.5,0.047916219
1849.6,0.049192767
1849.7,0.04633594
1849.8,0.046529238
1849.9,0.043894634
1850,0.040158535
1850.1,0.03927002
1850.2,0.040887894
1850.3,0.045797547
1850.4,0.04512454
1850.5,0.044226894
1850.6,0.039992873
1850.7,0.036810828
1850.8,0.035756059
1850.9,0.039767651
1851,0.04502965
1851.1,0.041667287
1851.2,0.037412531
1851.3,0.036061279
1851.4,0.040996775
1851.5,0.043089095
1851.6,0.038615927
1851.7,0.035516336
1851.8,0.040311957
1851.9,0.043402945
1852,0.038302391
1852.1,0.035830291
1852.2,0.042077164
1852.3,0.042073464
1852.4,0.033782035
1852.5,0.032952679
1852.6,0.038323284
1852.7,0.036877051
1852.8,0.032447775
1852.9,0.030642398
1853,0.02972688
1853.1,0.029042374
1853.2,0.028432032
1853.3,0.0305937
1853.4,0.038496352
1853.5,0.04148888
1853.6,0.037553627
1853.7,0.037373185
1853.8,0.042363759
1853.9,0.04130691
1854,0.036564181
1854.1,0.035764674
1854.2,0.0384537
1854.3,0.041810586
1854.4,0.022071799
1854.5,0.012232972
1854.6,0.0086534116
1854.7,0.0062203009
1854.8,0.00454598
1854.9,0.0039438681
1855,0.0043314941
1855.1,0.0040181229
1855.2,0.004793328
1855.3,0.0053212529
1855.4,-0.01307783
1855.5,-0.021327679
1855.6,-0.021377589
1855.7,-0.02115479
1855.8,-0.023463792
1855.9,-0.022821163
1856,-0.02306817
1856.1,-0.022829236
1856.2,-0.02244978
1856.3,-0.02191373
1856.4,-0.017378482
1856.5,-0.015735924
1856.6,-0.012429458
1856.7,-0.0095422423
1856.8,-0.0082551721
1856.9,-0.0068779433
1857,-0.0055829372
1857.1,-0.0073632835
1857.2,-0.011033207
1857.3,-0.01153783
1857.4,-0.015775058
1857.5,-0.018110829
1857.6,-0.019562344
1857.7,-0.019010784
1857.8,-0.017328452
1857.9,-0.015959056
1858,-0.012430243
1858.1,-0.010696732
1858.2,-0.011858462
1858.3,-0.01322789
1858.4,-0.014910174
1858.5,-0.017664371
1858.6,-0.018177416
1858.7,-0.012794977
1858.8,-0.0092377377
1858.9,-0.008642578
1859,-0.011411852
1859.1,-0.015304679
1859.2,-0.016502738
1859.3,-0.014269542
1859.4,-0.010294797
1859.5,-0.011329702
1859.6,-0.013845502
1859.7,-0.017902085
1859.8,-0.015557445
1859.9,-0.010749132
1860,-0.012096165
1860.1,-0.015683784
1860.2,-0.01865367
1860.3,-0.012402113
1860.4,-0.0090148744
1860.5,-0.013948968
1860.6,-0.018199412
1860.7,-0.013250937
1860.8,-0.010235657
1860.9,-0.014477216
1861,-0.017120264
1861.1,-0.015416476
1861.2,-0.011747194
1861.3,-0.0098560861
1861.4,-0.010480813
1861.5,-0.011009478
1861.6,-0.015005348
1861.7,-0.016963966
1861.8,-0.014419572
1861.9,-0.011910794
1862,-0.014387648
1862.1,-0.01766293
1862.2,-0.013795312
1862.3,-0.0095370008
1862.4,-0.010948947
1862.5,-0.01607636
1862.6,-0.01979896
1862.7,-0.016854438
1862.8,-0.013586036
1862.9,-0.0099170237
1863,-0.0082559165
1863.1,-0.0078016182
1863.2,-0.0086494692
1863.3,-0.011484362
1863.4,-0.011612898
1863.5,-0.011850344
1863.6,-0.011307742
1863.7,-0.012006323
1863.8,-0.012535266
1863.9,-0.012379288
1864,-0.014149266
1864.1,-0.01244041
1864.2,-0.011463772
1864.3,-0.0097752364
1864.4,-0.0087918166
1864.5,-0.008642578
1864.6,-0.0077203839
1864.7,-0.0099578661
1864.8,-0.0096261064
1864.9,-0.0097140027
1865,-0.0094022163
1865.1,-0.010866629
1865.2,-0.012541784
1865.3,-0.014067644
1865.4,-0.017668151
1865.5,-0.01802184
1865.6,-0.018950393
1865.7,-0.018632214
1865.8,-0.0170252
1865.9,-0.014041683
1866,-0.011606763
1866.1,-0.011314472
1866.2,-0.0093147994
1866.3,-0.0093340193
1866.4,-0.012784779
1866.5,-0.015443877
1866.6,-0.017349607
1866.7,-0.018028318
1866.8,-0.01764211
1866.9,-0.012192175
1867,-0.0090909171
1867.1,-0.0095643719
1867.2,-0.012167727
1867.3,-0.016602086
1867.4,-0.01802829
1867.5,-0.016950867
1867.6,-0.011046865
1867.7,-0.0085616561
1867.8,-0.011102447
1867.9,-0.016147011
1868,-0.018414328
1868.1,-0.014105207
1868.2,-0.0098450089
1868.3,-0.010560554
1868.4,-0.016613496
1868.5,-0.016795453
1868.6,-0.011894589
1868.7,-0.011395173
1868.8,-0.014458906
1868.9,-0.017429837
1869,-0.013495578
1869.1,-0.0094654583
1869.2,-0.013249864
1869.3,-0.01728006
1869.4,-0.016029824
1869.5,-0.010288693
1869.6,-0.007951533
1869.7,-0.0081877394
1869.8,-0.010180127
1869.9,-0.013312508
1870,-0.017590729
1870.1,-0.019634691
1870.2,-0.01302435
1870.3,-0.01077881
1870.4,-0.016767037
1870.5,-0.016179946
1870.6,-0.01167151
1870.7,-0.0095524147
1870.8,-0.014780141
1870.9,-0.017958925
1871,-0.017717328
1871.1,-0.016110946
1871.2,-0.01404963
1871.3,-0.012143711
1871.4,-0.010082402
1871.5,-0.010709464
1871.6,-0.009932641
1871.7,-0.009558105
1871.8,-0.0086370636
1871.9,-0.0092584274
1872,-0.0093278532
1872.1,-0.0090226815
1872.2,-0.010098974
1872.3,-0.0097829106
1872.4,-0.01001858
1872.5,-0.0087870633
1872.6,-0.0087978591
1872.7,-0.0082570812
1872.8,-0.0078020065
1872.9,-0.0097989959
1873,-0.01047363
1873.1,-0.011854884
1873.2,-0.01253489
1873.3,-0.013300463
1873.4,-0.013985782
1873.5,-0.015286703
1873.6,-0.018423881
1873.7,-0.018633175
1873.8,-0.018638384
1873.9,-0.017562497
1874,-0.014195256
1874.1,-0.011148697
1874.2,-0.0081719888
1874.3,-0.0090329969
1874.4,-0.0097882615
1874.5,-0.01193465
1874.6,-0.014220898
1874.7,-0.016817395
1874.8,-0.017032393
1874.9,-0.017572731
1875,-0.015266397
1875.1,-0.010068481
1875.2,-0.0093329507
1875.3,-0.010248464
1875.4,-0.013004914
1875.5,-0.016822026
1875.6,-0.018258065
1875.7,-0.014956641
1875.8,-0.010148963
1875.9,-0.008947754
1876,-0.012399138
1876.1,-0.016976717
1876.2,-0.018793277
1876.3,-0.013036463
1876.4,-0.0099336016
1876.5,-0.012088901
1876.6,-0.016826202
1876.7,-0.01649258
1876.8,-0.010445351
1876.9,-0.011863367
1877,-0.015445612
1877.1,-0.018342403
1877.2,-0.013037399
1877.3,-0.009703742
1877.4,-0.01408369
1877.5,-0.017731909
1877.6,-0.015187805
1877.7,-0.0099953051
1877.8,-0.012552925
1877.9,-0.014750633
1878,-0.015971317
1878.1,-0.015121928
1878.2,-0.012676053
1878.3,-0.01199951
1878.4,-0.011079527
1878.5,-0.016528612
1878.6,-0.015418357
1878.7,-0.010531187
1878.8,-0.011552734
1878.9,-0.016444259
1879,-0.017567882
1879.1,-0.012663341
1879.2,-0.0094742339
1879.3,-0.009867597
1879.4,-0.013387846
1879.5,-0.01582063
1879.6,-0.017651663
1879.7,-0.019482692
1879.8,-0.017404741
1879.9,-0.015657408
1880,-0.014206788
1880.1,-0.013600639
1880.2,-0.013755317
1880.3,-0.01383057
1880.4,-0.014750232
1880.5,-0.013671793
1880.6,-0.013450121
1880.7,-0.013065583
1880.8,-0.013604743
1880.9,-0.014290361
1881,-0.014670808
1881.1,-0.016585198
1881.2,-0.016727733
1881.3,-0.016807026
1881.4,-0.017112199
1881.5,-0.017647243
1881.6,-0.017567986
1881.7,-0.01749268
1881.8,-0.01749268
1881.9,-0.014734406
1882,-0.01199175
1882.1,-0.010929465
1882.2,-0.009859432
1882.3,-0.009558105
1882.4,-0.0090984331
1882.5,-0.011705737
1882.6,-0.01169055
1882.7,-0.013917223
1882.8,-0.016814477
1882.9,-0.018641754
1883,-0.019478181
1883.1,-0.015492359
1883.2,-0.011837697
1883.3,-0.0085561822
1883.4,-0.0084164391
1883.5,-0.011400085
1883.6,-0.01414299
1883.7,-0.019341775
1883.8,-0.018781591
1883.9,-0.014656386
1884,-0.0096192645
1884.1,-0.0090267068
1884.2,-0.011780332
1884.3,-0.015596745
1884.4,-0.019793735
1884.5,-0.015795062
1884.6,-0.010230024
1884.7,-0.0087180097
1884.8,-0.01346712
1884.9,-0.017578364
1885,-0.014732489
1885.1,-0.012147025
1885.2,-0.011005166
1885.3,-0.014913768
1885.4,-0.01765027
1885.5,-0.01167109
1885.6,-0.009558105
1885.7,-0.014152186
1885.8,-0.019336819
1885.9,-0.012734769
1886,-0.0081012293
1886.1,-0.010178128
1886.2,-0.014529243
1886.3,-0.016350662
1886.4,-0.01657715
1886.5,-0.017495836
1886.6,-0.013893492
1886.7,-0.011461539
1886.8,-0.014069564
1886.9,-0.016888521
1887,-0.013818242
1887.1,-0.010083734
1887.2,-0.015453322
1887.3,-0.01749268
1887.4,-0.015196318
1887.5,-0.0114557
1887.6,-0.0090958639
1887.7,-0.010249947
1887.8,-0.013075012
1887.9,-0.017274805
1888,-0.0184082
1888.1,-0.018637811
1888.2,-0.018483773
1888.3,-0.017719406
1888.4,-0.01680389
1888.5,-0.015199594
1888.6,-0.015894031
1888.7,-0.015583224
1888.8,-0.015815609
1888.9,-0.015507649
1889,-0.015586018
1889.1,-0.016350326
1889.2,-0.016347583
1889.3,-0.017419771
1889.4,-0.01779785
1889.5,-0.018486508
1889.6,-0.019172475
1889.7,-0.019094183
1889.8,-0.017641314
1889.9,-0.015121678
1890,-0.01444092
1890.1,-0.011686584
1890.2,-0.01077881
1890.3,-0.0096312094
1890.4,-0.0085643816
1890.5,-0.0099439838
1890.6,-0.010014616
1890.7,-0.012617328
1890.8,-0.014213892
1890.9,-0.016276883
1891,-0.01734131
1891.1,-0.018181138
1891.2,-0.018867167
1891.3,-0.013511038
1891.4,-0.01100591
1891.5,-0.0077956736
1891.6,-0.0095651363
1891.7,-0.012079877
1891.8,-0.015592843
1891.9,-0.019330621
1892,-0.018174194
1892.1,-0.014050959
1892.2,-0.0097028244
1892.3,-0.0095603375
1892.4,-0.01169877
1892.5,-0.015746164
1892.6,-0.019635455
1892.7,-0.014808836
1892.8,-0.0094737406
1892.9,-0.0097138999
1893,-0.014756694
1893.1,-0.01741901
1893.2,-0.013668583
1893.3,-0.010928287
1893.4,-0.01116182
1893.5,-0.015977001
1893.6,-0.017951455
1893.7,-0.012368429
1893.8,-0.0090973528
1893.9,-0.014147601
1894,-0.019178005
1894.1,-0.012670121
1894.2,-0.01039782
1894.3,-0.014143393
1894.4,-0.018108713
1894.5,-0.016725037
1894.6,-0.013902663
1894.7,-0.014596277
1894.8,-0.015739292
1894.9,-0.018260153
1895,-0.017413227
1895.1,-0.012295767
1895.2,-0.0089442179
1895.3,-0.014758355
1895.4,-0.01757027
1895.5,-0.012294365
1895.6,-0.010015016
1895.7,-0.013761447
1895.8,-0.015739171
1895.9,-0.0159668
1896,-0.012986003
1896.1,-0.012228801
1896.2,-0.0093239982
1896.3,-0.008795962
1896.4,-0.008489202
1896.5,-0.0092544892
1896.6,-0.011621518
1896.7,-0.012992476
1896.8,-0.015742073
1896.9,-0.01611864
1897,-0.016883805
1897.1,-0.016270511
1897.2,-0.0159668
1897.3,-0.016883757
1897.4,-0.015353611
1897.5,-0.01589225
1897.6,-0.014438152
1897.7,-0.01291367
1897.8,-0.01146376
1897.9,-0.010854769
1898,-0.011237232
1898.1,-0.008409459
1898.2,-0.0085678939
1898.3,-0.0084893541
1898.4,-0.0085665979
1898.5,-0.009559345
1898.6,-0.01100922
1898.7,-0.014826919
1898.8,-0.015050076
1898.9,-0.016808678
1899,-0.017263505
1899.1,-0.017875005
1899.2,-0.01695721
1899.3,-0.015660513
1899.4,-0.015127291
1899.5,-0.01115569
1899.6,-0.0096341331
1899.7,-0.0097872489
1899.8,-0.011696401
1899.9,-0.01482518
1900,-0.017265542
1900.1,-0.020776514
1900.2,-0.018328282
1900.3,-0.013750702
1900.4,-0.0087148952
1900.5,-0.0076509869
1900.6,-0.011163668
1900.7,-0.014595729
1900.8,-0.019022044
1900.9,-0.015199152
1901,-0.0098599231
1901.1,-0.0074971394
1901.2,-0.011011124
1901.3,-0.016199046
1901.4,-0.01840898
1901.5,-0.015277302
1901.6,-0.010470659
1901.7,-0.012688888
1901.8,-0.017037405
1901.9,-0.01810303
1902,-0.012147686
1902.1,-0.011084648
1902.2,-0.017115249
1902.3,-0.01901855
1902.4,-0.010544234
1902.5,-0.0070399555
1902.6,-0.011621101
1902.7,-0.014823383
1902.8,-0.013753305
1902.9,-0.011388089
1903,-0.0082596807
1903.1,-0.0087959212
1903.2,-0.014520012
1903.3,-0.016958971
1903.4,-0.018790469
1903.5,-0.014743894
1903.6,-0.016197053
1903.7,-0.019706317
1903.8,-0.017796674
1903.9,-0.014363591
1904,-0.015357166
1904.1,-0.021233053
1904.2,-0.021383095
1904.3,-0.020162729
1904.4,0.00044296905
1904.5,0.011347694
1904.6,0.013177624
1904.7,0.012185361
1904.8,0.011117379
1904.9,0.01088867
1905,0.010430808
1905.1,0.0095915374
1905.2,0.0089049455
1905.3,0.008523522
1905.4,0.023555698
1905.5,0.027215396
1905.6,0.029962516
1905.7,0.030572464
1905.8,0.031793322
1905.9,0.031793182
1906,0.03209841
1906.1,0.033853193
1906.2,0.032327252
1906.3,0.034387175
1906.4,0.029580844
1906.5,0.026071239
1906.6,0.024392771
1906.7,0.023553504
1906.8,0.022485444
1906.9,0.019891623
1907,0.019586122
1907.1,0.018136837
1907.2,0.017144854
1907.3,0.016763347
1907.4,0.01668701
1907.5,0.018060003
1907.6,0.020119863
1907.7,0.024086648
1907.8,0.02523193
1907.9,0.025918379
1908,0.023401721
1908.1,0.021112508
1908.2,0.018137456
1908.3,0.015466968
1908.4,0.012339204
1908.5,0.014930895
1908.6,0.019279685
1908.7,0.020806686
1908.8,0.018900456
1908.9,0.015238812
1909,0.010814034
1909.1,0.011955647
1909.2,0.015693652
1909.3,0.019889643
1909.4,0.017985652
1909.5,0.01378967
1909.6,0.0099747572
1909.7,0.010658823
1909.8,0.016683599
1909.9,0.018746801
1910,0.013791152
1910.1,0.010050829
1910.2,0.013022372
1910.3,0.01859128
1910.4,0.012953769
1910.5,0.0080676703
1910.6,0.0076839773
1910.7,0.01469802
1910.8,0.013333
1910.9,0.0073067715
1911,0.0075302156
1911.1,0.010428966
1911.2,0.014395418
1911.3,0.015694985
1911.4,0.014628109
1911.5,0.013559594
1911.6,0.0085280621
1911.7,0.0062353961
1911.8,0.0071491564
1911.9,0.012562162
1912,0.01012988
1912.1,0.0069232616
1912.2,0.0092833997
1912.3,0.011878796
1912.4,0.011728642
1912.5,0.0069263939
1912.6,0.0037951155
1912.7,0.0048596415
1912.8,0.0081389409
1912.9,0.010200697
1913,0.010126275
1913.1,0.012487828
1913.2,0.01333008
1913.3,0.013101477
1913.4,0.012339119
1913.5,0.011880785
1913.6,0.012489964
1913.7,0.0097481428
1913.8,0.010581078
1913.9,0.011422421
1914,0.011956169
1914.1,0.012337943
1914.2,0.012871676
1914.3,0.013253463
1914.4,0.012187302
1914.5,0.012946958
1914.6,0.012872986
1914.7,0.01271973
1914.8,0.01203411
1914.9,0.01134713
1915,0.010279723
1915.1,0.0063167065
1915.2,0.0053188555
1915.3,0.0044814306
1915.4,0.0039462895
1915.5,0.0045551629
1915.6,0.0061562004
1915.7,0.0089012448
1915.8,0.0098964685
1915.9,0.012943585
1916,0.013711935
1916.1,0.01249282
1916.2,0.010738476
1916.3,0.0073080885
1916.4,0.0072249363
1916.5,0.0059324389
1916.6,0.011564123
1916.7,0.015006034
1916.8,0.015009392
1916.9,0.011200673
1917,0.0088308882
1917.1,0.007990371
1917.2,0.011948895
1917.3,0.016299787
1917.4,0.016383621
1917.5,0.011964899
1917.6,0.0094413603
1917.7,0.014311353
1917.8,0.01927453
1917.9,0.016009229
1918,0.01249508
1918.1,0.009976941
1918.2,0.01393086
1918.3,0.019349099
1918.4,0.019055533
1918.5,0.015092198
1918.6,0.01257011
1918.7,0.018504111
1918.8,0.020197543
1918.9,0.017075068
1919,0.01402132
1919.1,0.017897422
1919.2,0.022402316
1919.3,0.017463539
1919.4,0.015923019
1919.5,0.016761716
1919.6,0.018133927
1919.7,0.019888126
1919.8,0.015553996
1919.9,0.015310438
1920,0.017141472
1920.1,0.021712428
1920.2,0.021497438
1920.3,0.017763001
1920.4,0.023308154
1920.5,0.02553711
1920.6,0.024852186
1920.7,0.019827213
1920.8,0.020724179
1920.9,0.024081072
1921,0.027437961
1921.1,0.029425127
1921.2,0.026841892
1921.3,0.024700893
1921.4,0.024772959
1921.5,0.02492676
1921.6,0.024013686
1921.7,0.024847367
1921.8,0.024775413
1921.9,0.021882517
1922,0.023013729
1922.1,0.023477807
1922.2,0.023172634
1922.3,0.023552177
1922.4,0.027129581
1922.5,0.027370768
1922.6,0.025693623
1922.7,0.026373047
1922.8,0.027214247
1922.9,0.028052808
1923,0.031022225
1923.1,0.03377146
1923.2,0.034159004
1923.3,0.03408203
1923.4,0.038417739
1923.5,0.039423989
1923.6,0.040410957
1923.7,0.040111348
1923.8,0.03988037
1923.9,0.037370446
1924,0.033785385
1924.1,0.032404997
1924.2,0.030653838
1924.3,0.031027384
1924.4,0.03475778
1924.5,0.037281993
1924.6,0.041394493
1924.7,0.042398811
1924.8,0.043918754
1924.9,0.042176657
1925,0.039353071
1925.1,0.03706278
1925.2,0.034470333
1925.3,0.034461212
1925.4,0.039026568
1925.5,0.045052946
1925.6,0.046138027
1925.7,0.044843374
1925.8,0.040808426
1925.9,0.035925672
1926,0.038113749
1926.1,0.042919412
1926.2,0.046433663
1926.3,0.044011483
1926.4,0.041791754
1926.5,0.040493968
1926.6,0.042922356
1926.7,0.047952793
1926.8,0.045007697
1926.9,0.040349709
1927,0.040182222
1927.1,0.047788231
1927.2,0.047975917
1927.3,0.04036342
1927.4,0.040557703
1927.5,0.047335058
1927.6,0.04934082
1927.7,0.045008381
1927.8,0.042858421
1927.9,0.041030845
1928,0.038666636
1928.1,0.041013408
1928.2,0.042700611
1928.3,0.046124116
1928.4,0.050852509
1928.5,0.049579501
1928.6,0.045766635
1928.7,0.046131082
1928.8,0.050469885
1928.9,0.046082849
1929,0.043924863
1929.1,0.047267161
1929.2,0.050704922
1929.3,0.053072763
1929.4,0.05042191
1929.5,0.048656965
1929.6,0.046601718
1929.7,0.045528005
1929.8,0.04537354
1929.9,0.045829409
1930,0.04598389
1930.1,0.045072177
1930.2,0.046586567
1930.3,0.04720459
1930.4,0.049027913
1930.5,0.049873907
1930.6,0.049723267
1930.7,0.049190188
1930.8,0.047440347
1930.9,0.047355206
1931,0.047053982
1931.1,0.04735519
1931.2,0.047737649
1931.3,0.046447669
1931.4,0.04666751
1931.5,0.045760062
1931.6,0.045829273
1931.7,0.046211749
1931.8,0.047656218
1931.9,0.049715105
1932,0.050712051
1932.1,0.052689479
1932.2,0.053763795
1932.3,0.056424686
1932.4,0.056136214
1932.5,0.055066015
1932.6,0.053922674
1932.7,0.051562875
1932.8,0.049499782
1932.9,0.047668754
1933,0.04720459
1933.1,0.046748977
1933.2,0.049783481
1933.3,0.052005696
1933.4,0.053987144
1933.5,0.055439971
1933.6,0.052788283
1933.7,0.050643314
1933.8,0.047978559
1933.9,0.047660139
1934,0.049864877
1934.1,0.051928126
1934.2,0.054670211
1934.3,0.052255716
1934.4,0.049349838
1934.5,0.04736396
1934.6,0.049860124
1934.7,0.054282846
1934.8,0.05248373
1934.9,0.049655168
1935,0.045847408
1935.1,0.049317722
1935.2,0.055193435
1935.3,0.053704691
1935.4,0.047004881
1935.5,0.045523781
1935.6,0.053420747
1935.7,0.051728335
1935.8,0.046840864
1935.9,0.051143388
1936,0.055735221
1936.1,0.052566679
1936.2,0.04570749
1936.3,0.044758373
1936.4,0.044613011
1936.5,0.044002669
1936.6,0.04566899
1936.7,0.048110366
1936.8,0.051917694
1936.9,0.048222179
1937,0.04477303
1937.1,0.046884593
1937.2,0.051912516
1937.3,0.052852826
1937.4,0.046779244
1937.5,0.044535553
1937.6,0.043092245
1937.7,0.045813669
1937.8,0.049403222
1937.9,0.051849654
1938,0.052847801
1938.1,0.05277532
1938.2,0.051559742
1938.3,0.049123484
1938.4,0.047059724
1938.5,0.046366646
1938.6,0.045833887
1938.7,0.045451131
1938.8,0.04537354
1938.9,0.044918384
1939,0.043625325
1939.1,0.044147572
1939.2,0.045368259
1939.3,0.047271621
1939.4,0.045994506
1939.5,0.04537354
1939.6,0.046738817
1939.7,0.048114759
1939.8,0.04842529
1939.9,0.048652828
1940,0.05100578
1940.1,0.049734483
1940.2,0.048353077
1940.3,0.04721004
1940.4,0.04439675
1940.5,0.042177419
1940.6,0.040346385
1940.7,0.040335374
1940.8,0.038670734
1940.9,0.036229359
1941,0.037882819
1941.1,0.041162022
1941.2,0.044746394
1941.3,0.048408456
1941.4,0.046611122
1941.5,0.044313889
1941.6,0.039525791
1941.7,0.036912005
1941.8,0.035386145
1941.9,0.036589743
1942,0.039635746
1942.1,0.043902424
1942.2,0.044840914
1942.3,0.040896727
1942.4,0.036618545
1942.5,0.032651307
1942.6,0.034369741
1942.7,0.039396344
1942.8,0.042615245
1942.9,0.040735741
1943,0.033740277
1943.1,0.032322842
1943.2,0.036421998
1943.3,0.042292118
1943.4,0.039299762
1943.5,0.032741542
1943.6,0.030575498
1943.7,0.034285427
1943.8,0.038336455
1943.9,0.034040404
1944,0.031114126
1944.1,0.035727162
1944.2,0.03812105
1944.3,0.034716753
1944.4,0.026651042
1944.5,0.026817265
1944.6,0.028128032
1944.7,0.030102434
1944.8,0.028451711
1944.9,0.028582676
1945,0.030485354
1945.1,0.032848886
1945.2,0.032335066
1945.3,0.028763339
1945.4,0.02949186
1945.5,0.031705924
1945.6,0.028841377
1945.7,0.024718402
1945.8,0.025751744
1945.9,0.030543941
1946,0.033536834
1946.1,0.032718314
1946.2,0.030660002
1946.3,0.026932849
1946.4,0.023114994
1946.5,0.020134738
1946.6,0.020342662
1946.7,0.022017872
1946.8,0.02089454
1946.9,0.021712652
1947,0.021952926
1947.1,0.022783984
1947.2,0.022641216
1947.3,0.023167068
1947.4,0.02135577
1947.5,0.02019984
1947.6,0.018907816
1947.7,0.017381956
1947.8,0.018128284
1947.9,0.017836424
1948,0.017829746
1948.1,0.017453298
1948.2,0.017751764
1948.3,0.016771724
1948.4,0.013428306
1948.5,0.014232078
1948.6,0.016219076
1948.7,0.019413202
1948.8,0.020576302
1948.9,0.022244522
1949,0.02279053
1949.1,0.020518862
1949.2,0.020874584
1949.3,0.01967454
1949.4,0.01708403
1949.5,0.014110333
1949.6,0.011967197
1949.7,0.011271882
1949.8,0.0096038781
1949.9,0.014054575
1950,0.018497047
1950.1,0.021477735
1950.2,0.019681827
1950.3,0.016779174
1950.4,0.01108014
1950.5,0.0050476922
1950.6,0.0069710516
1950.7,0.011321525
1950.8,0.016275227
1950.9,0.015331593
1951,0.012506967
1951.1,0.009079161
1951.2,0.0060983471
1951.3,0.010845395
1951.4,0.016125843
1951.5,0.01502666
1951.6,0.009023076
1951.7,0.0065453747
1951.8,0.010852205
1951.9,0.014685097
1952,0.014104003
1952.1,0.0081861362
1952.2,0.0076732904
1952.3,0.014045091
1952.4,0.010854866
1952.5,0.0040629458
1952.6,0.0016626707
1952.7,0.0066497407
1952.8,0.010717448
1952.9,0.010590964
1953,0.010505334
1953.1,0.010810502
1953.2,0.0092996536
1953.3,0.0039854729
1953.4,0.0048406897
1953.5,0.0093325344
1953.6,0.013988292
1953.7,0.011075448
1953.8,0.007398184
1953.9,0.011155703
1954,0.014989429
1954.1,0.014409685
1954.2,0.0087202931
1954.3,0.0066944284
1954.4,-0.013809692
1954.5,-0.022438263
1954.6,-0.020035532
1954.7,-0.018110782
1954.8,-0.01530153
1954.9,-0.015802523
1955,-0.01581811
1955.1,-0.016569323
1955.2,-0.017790015
1955.3,-0.017195351
1955.4,-0.034354736
1955.5,-0.041288499
1955.6,-0.042963003
1955.7,-0.04343262
1955.8,-0.04343262
1955.9,-0.044113298
1956,-0.042079241
1956.1,-0.041523272
1956.2,-0.040920918
1956.3,-0.04136667
1956.4,-0.034341582
1956.5,-0.032970293
1956.6,-0.035176747
1956.7,-0.034215183
1956.8,-0.035254999
1956.9,-0.03557637
1957,-0.037766548
1957.1,-0.0385498
1957.2,-0.040137704
1957.3,-0.042954418
1957.4,-0.041015777
1957.5,-0.039848854
1957.6,-0.037048593
1957.7,-0.034520644
1957.8,-0.032384442
1957.9,-0.031155495
1958,-0.034322568
1958.1,-0.034590819
1958.2,-0.037225775
1958.3,-0.040285814
1958.4,-0.038042887
1958.5,-0.034982811
1958.6,-0.030875549
1958.7,-0.028339012
1958.8,-0.025827646
1958.9,-0.029204006
1959,-0.033336475
1959.1,-0.035637942
1959.2,-0.034974587
1959.3,-0.030274111
1959.4,-0.026516635
1959.5,-0.02618592
1959.6,-0.031104442
1959.7,-0.034565402
1959.8,-0.031111583
1959.9,-0.026071955
1960,-0.026630736
1960.1,-0.032019552
1960.2,-0.034120434
1960.3,-0.029516256
1960.4,-0.023561078
1960.5,-0.025470967
1960.6,-0.031182072
1960.7,-0.027310611
1960.8,-0.022480168
1960.9,-0.024860377
1961,-0.030118023
1961.1,-0.031304078
1961.2,-0.028958765
1961.3,-0.027267112
1961.4,-0.02513973
1961.5,-0.027911777
1961.6,-0.029542691
1961.7,-0.026979762
1961.8,-0.022184408
1961.9,-0.023569462
1962,-0.029498029
1962.1,-0.025786078
1962.2,-0.021181662
1962.3,-0.023638829
1962.4,-0.027309872
1962.5,-0.026360785
1962.6,-0.023919414
1962.7,-0.023064395
1962.8,-0.018906714
1962.9,-0.018852362
1963,-0.020910002
1963.1,-0.023272813
1963.2,-0.025487586
1963.3,-0.027850381
1963.4,-0.02983857
1963.5,-0.028497335
1963.6,-0.028321821
1963.7,-0.027799259
1963.8,-0.028696372
1963.9,-0.028409635
1964,-0.028853543
1964.1,-0.030901885
1964.2,-0.028585455
1964.3,-0.02756348
1964.4,-0.028016587
1964.5,-0.027947277
1964.6,-0.027415559
1964.7,-0.026805217
1964.8,-0.027327567
1964.9,-0.024618531
1965,-0.023143131
1965.1,-0.021173627
1965.2,-0.019411818
1965.3,-0.018565515
1965.4,-0.018861227
1965.5,-0.0221897
1965.6,-0.022158488
1965.7,-0.023350655
1965.8,-0.024354365
1965.9,-0.026776664
1966,-0.028016459
1966.1,-0.028400312
1966.2,-0.03029086
1966.3,-0.027523235
1966.4,-0.025210398
1966.5,-0.02277866
1966.6,-0.023202642
1966.7,-0.024502036
1966.8,-0.02685502
1966.9,-0.030507381
1967,-0.031983659
1967.1,-0.030782436
1967.2,-0.025781213
1967.3,-0.022395039
1967.4,-0.025840952
1967.5,-0.02929617
1967.6,-0.034080555
1967.7,-0.034365938
1967.8,-0.02921739
1967.9,-0.02484651
1968,-0.026844698
1968.1,-0.032396776
1968.2,-0.033745765
1968.3,-0.030723818
1968.4,-0.027662157
1968.5,-0.031480926
1968.6,-0.036452435
1968.7,-0.035596842
1968.8,-0.030133753
1968.9,-0.029610871
1969,-0.035437764
1969.1,-0.037102738
1969.2,-0.031138515
1969.3,-0.029315714
1969.4,-0.035279737
1969.5,-0.039818956
1969.6,-0.040912382
1969.7,-0.041217555
1969.8,-0.040164699
1969.9,-0.039317843
1970,-0.036217865
1970.1,-0.034966548
1970.2,-0.040772074
1970.3,-0.040332766
1970.4,-0.037654822
1970.5,-0.038381787
1970.6,-0.042928487
1970.7,-0.042990331
1970.8,-0.039122616
1970.9,-0.038844631
1971,-0.036897258
1971.1,-0.039728975
1971.2,-0.043706595
1971.3,-0.04465332
1971.4,-0.047821156
1971.5,-0.048246968
1971.6,-0.050499182
1971.7,-0.047746999
1971.8,-0.047615664
1971.9,-0.046652729
1972,-0.045726701
1972.1,-0.044663861
1972.2,-0.045479351
1972.3,-0.048362643
1972.4,-0.049909657
1972.5,-0.051051405
1972.6,-0.052045863
1972.7,-0.050699156
1972.8,-0.051051357
1972.9,-0.052272044
1973,-0.053945154
1973.1,-0.052609299
1973.2,-0.053108551
1973.3,-0.051467639
1973.4,-0.051209227
1973.5,-0.050236239
1973.6,-0.04848419
1973.7,-0.049141161
1973.8,-0.047048174
1973.9,-0.046631547
1974,-0.047241889
1974.1,-0.048530731
1974.2,-0.050961237
1974.3,-0.052350836
1974.4,-0.05778943
1974.5,-0.05960693
1974.6,-0.05960693
1974.7,-0.054857949
1974.8,-0.051389141
1974.9,-0.049626169
1975,-0.049683219
1975.1,-0.052554822
1975.2,-0.055538516
1975.3,-0.058963416
1975.4,-0.05991211
1975.5,-0.057877122
1975.6,-0.054226149
1975.7,-0.052746037
1975.8,-0.055753261
1975.9,-0.060025665
1976,-0.061811082
1976.1,-0.058204877
1976.2,-0.053695203
1976.3,-0.05462259
1976.4,-0.059403806
1976.5,-0.064444757
1976.6,-0.061641266
1976.7,-0.056374236
1976.8,-0.055481415
1976.9,-0.060838889
1977,-0.065823389
1977.1,-0.059471634
1977.2,-0.055504102
1977.3,-0.060906286
1977.4,-0.065902307
1977.5,-0.060828346
1977.6,-0.058465381
1977.7,-0.063358715
1977.8,-0.065778148
1977.9,-0.067371707
1978,-0.06671663
1978.1,-0.066546809
1978.2,-0.06549597
1978.3,-0.061710129
1978.4,-0.060974447
1978.5,-0.063392711
1978.6,-0.066670412
1978.7,-0.063021866
1978.8,-0.059630164
1978.9,-0.062386191
1979,-0.066511825
1979.1,-0.067993438
1979.2,-0.062728774
1979.3,-0.059019974
1979.4,-0.059064094
1979.5,-0.06156126
1979.6,-0.063709192
1979.7,-0.067121818
1979.8,-0.069507484
1979.9,-0.069305106
1980,-0.06906738
1980.1,-0.069293309
1980.2,-0.070050328
1980.3,-0.069610334
1980.4,-0.070050304
1980.5,-0.071643546
1980.6,-0.070763708
1980.7,-0.070513988
1980.8,-0.07059326
1980.9,-0.070141473
1981,-0.070660582
1981.1,-0.070672551
1981.2,-0.071496785
1981.3,-0.068425797
1981.4,-0.06859157
1981.5,-0.06793803
1981.6,-0.06641217
1981.7,-0.064660452
1981.8,-0.062829426
1981.9,-0.062127663
1982,-0.060467392
1982.1,-0.06217057
1982.2,-0.06409308
1982.3,-0.065393099
1982.4,-0.067742953
1982.5,-0.069134521
1982.6,-0.071179162
1982.7,-0.070910675
1982.8,-0.071270715
1982.9,-0.067444137
1983,-0.064434952
1983.1,-0.062750368
1983.2,-0.062805122
1983.3,-0.065447643
1983.4,-0.06744977
1983.5,-0.070330365
1983.6,-0.07120361
1983.7,-0.067591103
1983.8,-0.064966137
1983.9,-0.062232011
1984,-0.064598766
1984.1,-0.069096939
1984.2,-0.071416892
1984.3,-0.068427598
1984.4,-0.063398515
1984.5,-0.064305839
1984.6,-0.066454571
1984.7,-0.070317279
1984.8,-0.069477152
1984.9,-0.064247532
1985,-0.063335881
1985.1,-0.067411559
1985.2,-0.072825199
1985.3,-0.06612953
1985.4,-0.061011908
1985.5,-0.064731481
1985.6,-0.069706389
1985.7,-0.065481597
1985.8,-0.061317241
1985.9,-0.066390497
1986,-0.069359787
1986.1,-0.068323619
1986.2,-0.064912814
1986.3,-0.062299646
1986.4,-0.06264586
1986.5,-0.064994896
1986.6,-0.071126428
1986.7,-0.070326729
1986.8,-0.065085063
1986.9,-0.063348563
1987,-0.068233336
1987.1,-0.067275161
1987.2,-0.062710535
1987.3,-0.062566179
1987.4,-0.065220201
1987.5,-0.068271919
1987.6,-0.067713629
1987.7,-0.065205736
1987.8,-0.062910426
1987.9,-0.060999834
1988,-0.061199291
1988.1,-0.059858751
1988.2,-0.059752962
1988.3,-0.059009722
1988.4,-0.058916999
1988.5,-0.05899658
1988.6,-0.058319821
1988.7,-0.059434544
1988.8,-0.05855864
1988.9,-0.058757773
1989,-0.058094304
1989.1,-0.05822701
1989.2,-0.056807299
1989.3,-0.056701114
1989.4,-0.056409244
1989.5,-0.055798902
1989.6,-0.056767379
1989.7,-0.05716553
1989.8,-0.057842138
1989.9,-0.059434256
1990,-0.060363168
1990.1,-0.063003239
1990.2,-0.063428348
1990.3,-0.065524218
1990.4,-0.063614636
1990.5,-0.06265869
1990.6,-0.061080151
1990.7,-0.058041945
1990.8,-0.05581254
1990.9,-0.052854043
1991,-0.054457923
1991.1,-0.05578544
1991.2,-0.057523191
1991.3,-0.061463217
1991.4,-0.061982267
1991.5,-0.060841284
1991.6,-0.057365942
1991.7,-0.053093538
1991.8,-0.050399337
1991.9,-0.052095848
1992,-0.057627511
1992.1,-0.06065443
1992.2,-0.061583692
1992.3,-0.056783538
1992.4,-0.050295196
1992.5,-0.049296893
1992.6,-0.053368366
1992.7,-0.059232555
1992.8,-0.057671795
1992.9,-0.052046905
1993,-0.049550024
1993.1,-0.053513666
1993.2,-0.057057913
1993.3,-0.055071109
1993.4,-0.049155109
1993.5,-0.048076071
1993.6,-0.053273914
1993.7,-0.054127769
1993.8,-0.0477234
1993.9,-0.046244973
1994,-0.052794726
1994.1,-0.055705391
1994.2,-0.048958619
1994.3,-0.04896331
1994.4,-0.050742722
1994.5,-0.051738061
1994.6,-0.051752191
1994.7,-0.052123042
1994.8,-0.054310754
1994.9,-0.052099961
1995,-0.047456739
1995.1,-0.043700622
1995.2,-0.048004663
1995.3,-0.04984131
1995.4,-0.043983159
1995.5,-0.04190674
1995.6,-0.045286325
1995.7,-0.04806149
1995.8,-0.046367633
1995.9,-0.042189445
1996,-0.04031534
1996.1,-0.038949252
1996.2,-0.041478463
1996.3,-0.04251709
1996.4,-0.042291813
1996.5,-0.04221191
1996.6,-0.043788768
1996.7,-0.045249191
1996.8,-0.045118336
1996.9,-0.046760523
1997,-0.045823154
1997.1,-0.04571416
1997.2,-0.044747812
1997.3,-0.044798621
1997.4,-0.043832332
1997.5,-0.042081239
1997.6,-0.04205201
1997.7,-0.039734477
1997.8,-0.038404546
1997.9,-0.036668136
1998,-0.03543277
1998.1,-0.03519287
1998.2,-0.033166058
1998.3,-0.033797471
1998.4,-0.029548279
1998.5,-0.028994598
1998.6,-0.030070088
1998.7,-0.032111507
1998.8,-0.036129124
1998.9,-0.036878754
1999,-0.038745273
1999.1,-0.038114341
1999.2,-0.038309759
1999.3,-0.036073071
1999.4,-0.030464649
1999.5,-0.029009333
1999.6,-0.026837904
1999.7,-0.028289016
1999.8,-0.029314493
1999.9,-0.033221799
2000,-0.035483035
2000.1,-0.034902721
2000.2,-0.032781546
2000.3,-0.028089
2000.4,-0.024621931
2000.5,-0.025702241
2000.6,-0.029269144
2000.7,-0.032110867
2000.8,-0.031400879
2000.9,-0.027769103
2001,-0.023046522
2001.1,-0.025591585
2001.2,-0.029654097
2001.3,-0.031965698
2001.4,-0.026369306
2001.5,-0.021730779
2001.6,-0.02580105
2001.7,-0.029138909
2001.8,-0.028349362
2001.9,-0.022917481
2002,-0.022505083
2002.1,-0.026811612
2002.2,-0.029299038
2002.3,-0.024523846
2002.4,-0.020205296
2002.5,-0.025399525
2002.6,-0.026213324
2002.7,-0.020556931
2002.8,-0.017363272
2002.9,-0.018457413
2003,-0.02036861
2003.1,-0.019049565
2003.2,-0.018633204
2003.3,-0.022988329
2003.4,-0.028786593
2003.5,-0.026710233
2003.6,-0.021152529
2003.7,-0.023903555
2003.8,-0.02655213
2003.9,-0.023578525
2004,-0.020125795
2004.1,-0.020448557
2004.2,-0.024898911
2004.3,-0.028142431
2004.4,-0.023835205
2004.5,-0.02027072
2004.6,-0.018279234
2004.7,-0.017123024
2004.8,-0.0155327
2004.9,-0.01505127
2005,-0.013026908
2005.1,-0.012529611
2005.2,-0.012160019
2005.3,-0.011774597
2005.4,-0.009445204
2005.5,-0.0081927598
2005.6,-0.0091567527
2005.7,-0.0077588949
2005.8,-0.008016288
2005.9,-0.008337402
2006,-0.008337402
2006.1,-0.009236943
2006.2,-0.010232747
2006.3,-0.012272651
2006.4,-0.01291504
2006.5,-0.014264252
2006.6,-0.015645556
2006.7,-0.016416521
2006.8,-0.017701437
2006.9,-0.018327879
2007,-0.019757299
2007.1,-0.018215654
2007.2,-0.016818154
2007.3,-0.014103936
2007.4,-0.010747048
2007.5,-0.0085143061
2007.6,-0.0075825762
2007.7,-0.011019017
2007.8,-0.01230469
2007.9,-0.014777633
2008,-0.017235284
2008.1,-0.018697069
2008.2,-0.017444942
2008.3,-0.012611173
2008.4,-0.01108398
2008.5,-0.0097352482
2008.6,-0.011275995
2008.7,-0.014921669
2008.8,-0.017989793
2008.9,-0.018263835
2009,-0.013158105
2009.1,-0.010490101
2009.2,-0.01016846
2009.3,-0.013989334
2009.4,-0.017154471
2009.5,-0.017348353
2009.6,-0.01156887
2009.7,-0.007984917
2009.8,-0.013489778
2009.9,-0.017684217
2010,-0.015711449
2010.1,-0.0098021392
2010.2,-0.010054718
2010.3,-0.014823716
2010.4,-0.016496686
2010.5,-0.012082963
2010.6,-0.010024222
2010.7,-0.016154911
2010.8,-0.017509414
2010.9,-0.011120785
2011,-0.008947754
2011.1,-0.012542719
2011.2,-0.016976105
2011.3,-0.01787835
2011.4,-0.01779785
2011.5,-0.015551157
2011.6,-0.012948773
2011.7,-0.010282738
2011.8,-0.013826594
2011.9,-0.017602976
2012,-0.01301662
2012.1,-0.010859339
2012.2,-0.013923785
2012.3,-0.015725183
2012.4,-0.016191429
2012.5,-0.012228649
2012.6,-0.009206433
2012.7,-0.010439544
2012.8,-0.014228626
2012.9,-0.0162549
2013,-0.016352538
2013.1,-0.018518023
2013.2,-0.017077717
2013.3,-0.016721163
2013.4,-0.014860984
2013.5,-0.013686563
2013.6,-0.012402464
2013.7,-0.01199951
2013.8,-0.014469863
2013.9,-0.013784431
2014,-0.013444782
2014.1,-0.012178003
2014.2,-0.012592582
2014.3,-0.01269048
2014.4,-0.014181731
2014.5,-0.016317933
2014.6,-0.015984142
2014.7,-0.017233407
2014.8,-0.017348777
2014.9,-0.016962964
2015,-0.017331384
2015.1,-0.017941729
2015.2,-0.019450153
2015.3,-0.017913428
2015.4,-0.015391393
2015.5,-0.012051981
2015.6,-0.0092879427
2015.7,-0.0079690751
2015.8,-0.0086250391
2015.9,-0.011192683
2016,-0.012224002
2016.1,-0.014549542
2016.2,-0.016927817
2016.3,-0.018166106
2016.4,-0.017959255
2016.5,-0.014879756
2016.6,-0.012932705
2016.7,-0.008794025
2016.8,-0.0094419904
2016.9,-0.012412984
2017,-0.01479136
2017.1,-0.017376454
2017.2,-0.017429705
2017.3,-0.014269815
2017.4,-0.0091804196
2017.5,-0.0090736245
2017.6,-0.01247563
2017.7,-0.016442867
2017.8,-0.017717093
2017.9,-0.012187528
2018,-0.0097196395
2018.1,-0.012026561
2018.2,-0.015607852
2018.3,-0.01635275
2018.4,-0.012008503
2018.5,-0.010024854
2018.6,-0.013902214
2018.7,-0.018049015
2018.8,-0.011614113
2018.9,-0.010518362
2019,-0.016020099
2019.1,-0.013534915
2019.2,-0.010877704
2019.3,-0.013838987
2019.4,-0.01751915
2019.5,-0.01414557
2019.6,-0.0090203432
2019.7,-0.0079513921
2019.8,-0.0091539111
2019.9,-0.013596099
2020,-0.017518886
2020.1,-0.018632528
2020.2,-0.014451282
2020.3,-0.0091016515
2020.4,-0.01176468
2020.5,-0.017033463
2020.6,-0.018856809
2020.7,-0.014756832
2020.8,-0.01052865
2020.9,-0.0093338126
2021,-0.011495821
2021.1,-0.013426115
2021.2,-0.016297657
2021.3,-0.020775929
2021.4,-0.020051855
2021.5,-0.018650921
2021.6,-0.017735411
2021.7,-0.01749268
2021.8,-0.017716933
2021.9,-0.01779785
2022,-0.019591844
2022.1,-0.019342275
2022.2,-0.01901855
2022.3,-0.017897372
2022.4,-0.017941145
2022.5,-0.017430341
2022.6,-0.0171875
2022.7,-0.018308605
2022.8,-0.016246997
2022.9,-0.013338528
2023,-0.01126461
2023.1,-0.010106194
2023.2,-0.0080696742
2023.3,-0.0087670565
2023.4,-0.010598084
2023.5,-0.010411419
2023.6,-0.012634491
2023.7,-0.014870479
2023.8,-0.01714986
2023.9,-0.018022026
2024,-0.017654693
2024.1,-0.016820183
2024.2,-0.01254225
2024.3,-0.010187356
2024.4,-0.0082942114
2024.5,-0.0092960926
2024.6,-0.012328871
2024.7,-0.015237483
2024.8,-0.01775989
2024.9,-0.017287535
2025,-0.013968649
2025.1,-0.010225542
2025.2,-0.00925293
2025.3,-0.012166445
2025.4,-0.01613368
2025.5,-0.018532149
2025.6,-0.014760558
2025.7,-0.010755104
2025.8,-0.0094150878
2025.9,-0.014407062
2026,-0.018961036
2026.1,-0.015676469
2026.2,-0.01144677
2026.3,-0.01047363
2026.4,-0.014282869
2026.5,-0.017678238
2026.6,-0.013030644
2026.7,-0.0097396187
2026.8,-0.012389724
2026.9,-0.018230498
2027,-0.014332864
2027.1,-0.010064241
2027.2,-0.013509705
2027.3,-0.0170676
2027.4,-0.013989292
2027.5,-0.010369574
2027.6,-0.015382753
2027.7,-0.018836801
2027.8,-0.015963476
2027.9,-0.011609912
2028,-0.010249625
2028.1,-0.012856518
2028.2,-0.014502567
2028.3,-0.017882044
2028.4,-0.016330644
2028.5,-0.011996616
2028.6,-0.0094349005
2028.7,-0.014547274
2028.8,-0.018368959
2028.9,-0.014091155
2029,-0.0093930943
2029.1,-0.010129121
2029.2,-0.014138223
2029.3,-0.016252275
2029.4,-0.017025054
2029.5,-0.018755141
2029.6,-0.015964557
2029.7,-0.014522154
2029.8,-0.012649423
2029.9,-0.011775582
2030,-0.010574696
2030.1,-0.010616308
2030.2,-0.012122331
2030.3,-0.010818531
2030.4,-0.0099445449
2030.5,-0.0082959204
2030.6,-0.00817486
2030.7,-0.0081135019
2030.8,-0.0087039168
2030.9,-0.010738895
2031,-0.0091502729
2031.1,-0.0094568255
2031.2,-0.010087164
2031.3,-0.0097207041
2031.4,-0.0082148694
2031.5,-0.008174788
2031.6,-0.0085612668
2031.7,-0.0084187172
2031.8,-0.0090089725
2031.9,-0.0094767821
2032,-0.009558105
2032.1,-0.010677325
2032.2,-0.011307824
2032.3,-0.013627528
2032.4,-0.014664748
2032.5,-0.015865234
2032.6,-0.017614922
2032.7,-0.018326846
2032.8,-0.018184388
2032.9,-0.01385059
2033,-0.011633262
2033.1,-0.0084796997
2033.2,-0.0083170775
2033.3,-0.010880547
2033.4,-0.014156056
2033.5,-0.017736734
2033.6,-0.018265812
2033.7,-0.016984126
2033.8,-0.01120651
2033.9,-0.00925293
2034,-0.0099242378
2034.1,-0.013524924
2034.2,-0.019221306
2034.3,-0.01794077
2034.4,-0.012854776
2034.5,-0.0080329306
2034.6,-0.01061518
2034.7,-0.015131878
2034.8,-0.018509338
2034.9,-0.015967739
2035,-0.0096003351
2035.1,-0.0097405702
2035.2,-0.015395485
2035.3,-0.017634932
2035.4,-0.012205039
2035.5,-0.0099447491
2035.6,-0.016350715
2035.7,-0.017147476
2035.8,-0.011208431
2035.9,-0.0088055445
2036,-0.011997903
2036.1,-0.016351801
2036.2,-0.018163716
2036.3,-0.020197615
2036.4,-0.018389214
2036.5,-0.016598001
2036.6,-0.014482658
2036.7,-0.011146643
2036.8,-0.014417935
2036.9,-0.017532368
2037,-0.015866543
2037.1,-0.011025667
2037.2,-0.014701839
2037.3,-0.017695334
2037.4,-0.015419439
2037.5,-0.011533745
2037.6,-0.01025001
2037.7,-0.012181043
2037.8,-0.013138652
2037.9,-0.016798016
2038,-0.019221073
2038.1,-0.018287279
2038.2,-0.017574254
2038.3,-0.01726908
2038.4,-0.016963904
2038.5,-0.014646441
2038.6,-0.014501318
2038.7,-0.01429893
2038.8,-0.01435932
2038.9,-0.013993776
2039,-0.014054134
2039.1,-0.015253563
2039.2,-0.015438064
2039.3,-0.015580002
2039.4,-0.016555828
2039.5,-0.017329423
2039.6,-0.01749268
2039.7,-0.01838684
2039.8,-0.01848984
2039.9,-0.018184672
2040,-0.017879498
2040.1,-0.017127275
2040.2,-0.015541201
2040.3,-0.013710167
2040.4,-0.010538063
2040.5,-0.0091110885
2040.6,-0.0080537362
2040.7,-0.0088445534
2040.8,-0.0099234213
2040.9,-0.011732907
2041,-0.014986552
2041.1,-0.015072857
2041.2,-0.017874816
2041.3,-0.018348126
2041.4,-0.017432611
2041.5,-0.013388535
2041.6,-0.0099883315
2041.7,-0.010593689
2041.8,-0.010190157
2041.9,-0.013215069
2042,-0.016451954
2042.1,-0.018751611
2042.2,-0.016419008
2042.3,-0.012451773
2042.4,-0.010942296
2042.5,-0.0098850949
2042.6,-0.014250021
2042.7,-0.018424422
2042.8,-0.017089564
2042.9,-0.011133487
2043,-0.0090295214
2043.1,-0.013192435
2043.2,-0.016533296
2043.3,-0.0171875
2043.4,-0.011379298
2043.5,-0.0096997064
2043.6,-0.014107584
2043.7,-0.017895426
2043.8,-0.015586111
2043.9,-0.0097500986
2044,-0.012946329
2044.1,-0.018096558
2044.2,-0.014633163
2044.3,-0.0095646933
2044.4,-0.01034757
2044.5,-0.014880904
2044.6,-0.016495317
2044.7,-0.016353807
2044.8,-0.014038605
2044.9,-0.010763557
2045,-0.010756591
2045.1,-0.014880495
2045.2,-0.01671861
2045.3,-0.012639309
2045.4,-0.011977234
2045.5,-0.016100933
2045.6,-0.016599458
2045.7,-0.012029263
2045.8,-0.0084639651
2045.9,-0.011969605
2046,-0.015534984
2046.1,-0.01783496
2046.2,-0.017515081
2046.3,-0.015624566
2046.4,-0.013711632
2046.5,-0.012103875
2046.6,-0.0119176
2046.7,-0.011329727
2046.8,-0.01108398
2046.9,-0.010414228
2047,-0.0097219608
2047.1,-0.009558105
2047.2,-0.0084419041
2047.3,-0.010041355
2047.4,-0.010332347
2047.5,-0.010614915
2047.6,-0.010555583
2047.7,-0.01047363
2047.8,-0.012036144
2047.9,-0.012833075
2048,-0.014031082
2048.1,-0.013548098
2048.2,-0.015229018
2048.3,-0.016189992
2048.4,-0.016718353
2048.5,-0.017998262
2048.6,-0.017515465
2048.7,-0.018080219
2048.8,-0.016845966
2048.9,-0.015602459
2049,-0.012901594
2049.1,-0.010214197
2049.2,-0.0091117849
2049.3,-0.0085014411
2049.4,-0.010345769
2049.5,-0.012646018
2049.6,-0.014335932
2049.7,-0.016531215
2049.8,-0.018303182
2049.9,-0.02005217
2050,-0.017643766
2050.1,-0.014345906
2050.2,-0.010624827
2050.3,-0.010896803
2050.4,-0.010942937
2050.5,-0.013232998
2050.6,-0.017928513
2050.7,-0.01686963
2050.8,-0.012397255
2050.9,-0.008183784
2051,-0.0082321402
2051.1,-0.011319591
2051.2,-0.015650888
2051.3,-0.017551551
2051.4,-0.013782553
2051.5,-0.011635483
2051.6,-0.014512058
2051.7,-0.019453645
2051.8,-0.019288217
2051.9,-0.013806229
2052,-0.013783898
2052.1,-0.016894404
2052.2,-0.020028254
2052.3,-0.015942812
2052.4,-0.0069987111
2052.5,-0.0077155401
2052.6,-0.012293116
2052.7,-0.014194453
2052.8,-0.0086424979
2052.9,-0.0062833357
2053,-0.0055321477
2053.1,-0.0059546573
2053.2,-0.0097691716
2053.3,-0.013759935
2053.4,-0.020989877
2053.5,-0.019277229
2053.6,-0.022034549
2053.7,-0.024711092
2053.8,-0.020662544
2053.9,-0.018126664
2054,-0.020919404
2054.1,-0.025637735
2054.2,-0.024723524
2054.3,-0.022340677
2054.4,0.017028537
2054.5,0.035794409
2054.6,0.035878351
2054.7,0.034633915
2054.8,0.032157847
2054.9,0.030666652
2055,0.028859423
2055.1,0.028952464
2055.2,0.028753381
2055.3,0.026582626
2055.4,0.057718719
2055.5,0.071711503
2055.6,0.074317416
2055.7,0.074306888
2055.8,0.074505851
2055.9,0.074447515
2056,0.072805014
2056.1,0.075126497
2056.2,0.076864932
2056.3,0.079117703
2056.4,0.070274898
2056.5,0.066290105
2056.6,0.067239811
2056.7,0.066314206
2056.8,0.067603162
2056.9,0.066924604
2057,0.066653511
2057.1,0.066067306
2057.2,0.064483273
2057.3,0.062429408
2057.4,0.060293206
2057.5,0.061053765
2057.6,0.060879376
2057.7,0.061969244
2057.8,0.064914354
2057.9,0.067379994
2058,0.069516196
2058.1,0.06986997
2058.2,0.070233199
2058.3,0.068392787
2058.4,0.061413194
2058.5,0.055541836
2058.6,0.054446417
2058.7,0.05764773
2058.8,0.059692372
2058.9,0.063586328
2059,0.063122643
2059.1,0.058899157
2059.2,0.054684686
2059.3,0.055172572
2059.4,0.05864529
2059.5,0.06149878
2059.6,0.061267226
2059.7,0.057596397
2059.8,0.055468918
2059.9,0.060261994
2060,0.0621582
2060.1,0.058594618
2060.2,0.053266433
2060.3,0.059577289
2060.4,0.06001355
2060.5,0.053316042
2060.6,0.05139458
2060.7,0.058158048
2060.8,0.056846494
2060.9,0.050099731
2061,0.054132691
2061.1,0.058586702
2061.2,0.05941162
2061.3,0.057630209
2061.4,0.055856857
2061.5,0.05744835
2061.6,0.058636247
2061.7,0.053234774
2061.8,0.050726562
2061.9,0.053901302
2062,0.056920347
2062.1,0.051791827
2062.2,0.050313915
2062.3,0.054123701
2062.4,0.057225391
2062.5,0.05588209
2062.6,0.051131932
2062.7,0.049423377
2062.8,0.046892047
2062.9,0.049545679
2063,0.052202344
2063.1,0.054478584
2063.2,0.05513916
2063.3,0.055361759
2063.4,0.055666928
2063.5,0.055526926
2063.6,0.05677984
2063.7,0.056385073
2063.8,0.056944991
2063.9,0.056607672
2064,0.057027566
2064.1,0.056385137
2064.2,0.054274208
2064.3,0.056283952
2064.4,0.055494972
2064.5,0.055056531
2064.6,0.054471526
2064.7,0.053556016
2064.8,0.052863032
2064.9,0.049582304
2065,0.049982985
2065.1,0.048336287
2065.2,0.047287247
2065.3,0.047427109
2065.4,0.049512376
2065.5,0.051146379
2065.6,0.052367063
2065.7,0.055590252
2065.8,0.057555021
2065.9,0.058553218
2066,0.057466339
2066.1,0.056525243
2066.2,0.053912584
2066.3,0.049888268
2066.4,0.050287773
2066.5,0.0508667
2066.6,0.053536267
2066.7,0.057198329
2066.8,0.06041548
2066.9,0.06079777
2067,0.056183367
2067.1,0.05341659
2067.2,0.051223408
2067.3,0.053008319
2067.4,0.05903439
2067.5,0.062939349
2067.6,0.061904694
2067.7,0.057239119
2067.8,0.053747769
2067.9,0.055004635
2068,0.061532114
2068.1,0.063239273
2068.2,0.059960133
2068.3,0.055910121
2068.4,0.056835512
2068.5,0.064474593
2068.6,0.06503956
2068.7,0.060958738
2068.8,0.05816017
2068.9,0.063362237
2069,0.065959874
2069.1,0.061011125
2069.2,0.057772287
2069.3,0.06150015
2069.4,0.068632522
2069.5,0.070925471
2069.6,0.067673141
2069.7,0.067764703
2069.8,0.06870639
2069.9,0.069761395
2070,0.063200608
2070.1,0.06063232
2070.2,0.063744804
2070.3,0.066016362
2070.4,0.065096793
2070.5,0.063932685
2070.6,0.068352458
2070.7,0.072093474
2070.8,0.072394762
2070.9,0.068005456
2071,0.063318632
2071.1,0.063714186
2071.2,0.064738996
2071.3,0.066682992
2071.4,0.072236171
2071.5,0.075393663
2071.6,0.075224324
2071.7,0.07386429
2071.8,0.076339031
2071.9,0.076083483
2072,0.077141674
2072.1,0.078388903
2072.2,0.078415457
2072.3,0.07788805
2072.4,0.076388776
2072.5,0.078557843
2072.6,0.078442101
2072.7,0.077805124
2072.8,0.078388819
2072.9,0.077748848
2073,0.076528161
2073.1,0.072641032
2073.2,0.071980074
2073.3,0.07178461
2073.4,0.074062763
2073.5,0.07497559
2073.6,0.075864323
2073.7,0.077307189
2073.8,0.07816652
2073.9,0.081887265
2074,0.083881835
2074.1,0.085241679
2074.2,0.084323778
2074.3,0.083159218
2074.4,0.083132307
2074.5,0.081216002
2074.6,0.079802317
2074.7,0.079108942
2074.8,0.080053549
2074.9,0.083356465
2075,0.086435188
2075.1,0.088737485
2075.2,0.085542814
2075.3,0.083020281
2075.4,0.081716536
2075.5,0.081606383
2075.6,0.08568732
2075.7,0.089847816
2075.8,0.089067962
2075.9,0.084849855
2076,0.081965897
2076.1,0.084271364
2076.2,0.089571073
2076.3,0.089151221
2076.4,0.084850176
2076.5,0.084852912
2076.6,0.090903155
2076.7,0.092092716
2076.8,0.086430921
2076.9,0.084658087
2077,0.091624687
2077.1,0.089538745
2077.2,0.084906451
2077.3,0.087822325
2077.4,0.09420354
2077.5,0.090482023
2077.6,0.085739036
2077.7,0.088959583
2077.8,0.09142761
2077.9,0.094646404
2078,0.095283526
2078.1,0.095783195
2078.2,0.092702721
2078.3,0.087681154
2078.4,0.088487008
2078.5,0.091538728
2078.6,0.094146474
2078.7,0.09015044
2078.8,0.090845049
2078.9,0.093979967
2079,0.095921849
2079.1,0.091898623
2079.2,0.086904984
2079.3,0.088542159
2079.4,0.092953296
2079.5,0.095311399
2079.6,0.097503091
2079.7,0.099278641
2079.8,0.09969482
2079.9,0.097031641
2080,0.09758621
2080.1,0.096171632
2080.2,0.095200445
2080.3,0.095339101
2080.4,0.096531919
2080.5,0.096282515
2080.6,0.095810811
2080.7,0.097502739
2080.8,0.097725153
2080.9,0.098002379
2081,0.097947059
2081.1,0.099195068
2081.2,0.1003605
2081.3,0.10016661
2081.4,0.10022189
2081.5,0.09941771
2081.6,0.098862611
2081.7,0.097448139
2081.8,0.096282672
2081.9,0.095367161
2082,0.093564258
2082.1,0.091649895
2082.2,0.091371743
2082.3,0.09056774
2082.4,0.091121704
2082.5,0.093007872
2082.6,0.097140484
2082.7,0.099361396
2082.8,0.10124756
2082.9,0.10005658
2083,0.098280612
2083.1,0.095202128
2083.2,0.092205466
2083.3,0.09189867
2083.4,0.090956472
2083.5,0.094531722
2083.6,0.098250546
2083.7,0.10085872
2083.8,0.099308129
2083.9,0.095147546
2084,0.092344108
2084.1,0.090651439
2084.2,0.095334845
2084.3,0.099027459
2084.4,0.10013834
2084.5,0.096091984
2084.6,0.090515454
2084.7,0.091452809
2084.8,0.097027053
2084.9,0.10010972
2085,0.096619273
2085.1,0.091569617
2085.2,0.092895006
2085.3,0.096778784
2085.4,0.09786377
2085.5,0.092986204
2085.6,0.091815012
2085.7,0.096942819
2085.8,0.099000991
2085.9,0.094650646
2086,0.089433956
2086.1,0.092975177
2086.2,0.09614209
2086.3,0.097751448
2086.4,0.096838918
2086.5,0.093234547
2086.6,0.091178779
2086.7,0.089736432
2086.8,0.093973612
2086.9,0.092402767
2087,0.089820019
2087.1,0.093308428
2087.2,0.097250048
2087.3,0.095066048
2087.4,0.087247541
2087.5,0.089173761
2087.6,0.091509595
2087.7,0.094198068
2087.8,0.096446879
2087.9,0.09694824
2088,0.094953775
2088.1,0.090877607
2088.2,0.090732018
2088.3,0.089598733
2088.4,0.087905712
2088.5,0.08748779
2088.6,0.087709376
2088.7,0.087571388
2088.8,0.085715192
2088.9,0.086597389
2089,0.087625754
2089.1,0.08779297
2089.2,0.088014525
2089.3,0.088541257
2089.4,0.0887085
2089.5,0.088043856
2089.6,0.089786859
2089.7,0.09186879
2089.8,0.093256749
2089.9,0.094477433
2090,0.094147426
2090.1,0.094339533
2090.2,0.092956205
2090.3,0.09237061
2090.4,0.089712474
2090.5,0.088265479
2090.6,0.085440107
2090.7,0.08244254
2090.8,0.082353938
2090.9,0.08260498
2091,0.084598364
2091.1,0.088895298
2091.2,0.091784735
2091.3,0.09237061
2091.4,0.08749824
2091.5,0.084327932
2091.6,0.081389586
2091.7,0.08046875
2091.8,0.083569123
2091.9,0.088062982
2092,0.089983194
2092.1,0.085584065
2092.2,0.081611293
2092.3,0.080109622
2092.4,0.083622733
2092.5,0.087924941
2092.6,0.085692326
2092.7,0.080450489
2092.8,0.075843057
2092.9,0.081976981
2093,0.086733874
2093.1,0.085716569
2093.2,0.080839804
2093.3,0.078362464
2093.4,0.081348211
2093.5,0.081498043
2093.6,0.079972183
2093.7,0.075789772
2093.8,0.078792738
2093.9,0.084010688
2094,0.081809686
2094.1,0.075598757
2094.2,0.073976242
2094.3,0.081364782
2094.4,0.080810589
2094.5,0.078446483
2094.6,0.077141969
2094.7,0.07747066
2094.8,0.078386178
2094.9,0.078859027
2095,0.078057563
2095.1,0.074181
2095.2,0.075716506
2095.3,0.08012637
2095.4,0.074966253
2095.5,0.07076372
2095.6,0.070756682
2095.7,0.075655582
2095.8,0.078302176
2095.9,0.074654454
2096,0.070489083
2096.1,0.069703706
2096.2,0.0697876
2096.3,0.070672698
2096.4,0.071229574
2096.5,0.07109221
2096.6,0.072335883
2096.7,0.072396836
2096.8,0.072450258
2096.9,0.073419182
2097,0.073091144
2097.1,0.073503084
2097.2,0.073533645
2097.3,0.07344971
2097.4,0.071016163
2097.5,0.069207864
2097.6,0.069314515
2097.7,0.068597546
2097.8,0.068704149
2097.9,0.067766013
2098,0.066903777
2098.1,0.06585103
2098.2,0.063303147
2098.3,0.062905769
2098.4,0.059534674
2098.5,0.058412103
2098.6,0.05849609
2098.7,0.058938454
2098.8,0.060654676
2098.9,0.061685021
2099,0.065170532
2099.1,0.067536476
2099.2,0.068177702
2099.3,0.067155944
2099.4,0.063860872
2099.5,0.060335934
2099.6,0.056094471
2099.7,0.055718541
2099.8,0.054506745
2099.9,0.057235422
2100,0.061370746
2100.1,0.064895731
2100.2,0.064493599
2100.3,0.06045142
2100.4,0.057116444
2100.5,0.053264362
2100.6,0.052971817
2100.7,0.056624591
2100.8,0.061202169
2100.9,0.06113683
2101,0.055989493
2101.1,0.053118214
2101.2,0.052476675
2101.3,0.058140531
2101.4,0.06032715
2101.5,0.056347939
2101.6,0.05218123
2101.7,0.050066584
2101.8,0.056719758
2101.9,0.058527418
2102,0.054875212
2102.1,0.050739724
2102.2,0.05561405
2102.3,0.060096092
2102.4,0.052980381
2102.5,0.048625011
2102.6,0.051656487
2102.7,0.056760255
2102.8,0.056643815
2102.9,0.055170641
2103,0.055939016
2103.1,0.055254844
2103.2,0.057264974
2103.3,0.054434003
2103.4,0.047699145
2103.5,0.0492145
2103.6,0.053876268
2103.7,0.052487411
2103.8,0.048825349
2103.9,0.051792422
2104,0.055959707
2104.1,0.054981544
2104.2,0.050025409
2104.3,0.048204339
2104.4,0.045026807
2104.5,0.044289553
2104.6,0.047109326
2104.7,0.048341055
2104.8,0.049971835
2104.9,0.052108037
2105,0.051814044
2105.1,0.051697976
2105.2,0.050677634
2105.3,0.051140008
2105.4,0.046837921
2105.5,0.043742914
2105.6,0.043679112
2105.7,0.043405856
2105.8,0.043899987
2105.9,0.043490155
2106,0.044341736
2106.1,0.044321415
2106.2,0.043931955
2106.3,0.044289409
2106.4,0.039157106
2106.5,0.038679858
2106.6,0.037503114
2106.7,0.036166038
2106.8,0.035471374
2106.9,0.03530273
2107,0.033977652
2107.1,0.030821564
2107.2,0.031355442
2107.3,0.0319458
2107.4,0.0319458
2107.5,0.032608283
2107.6,0.036615321
2107.7,0.038490957
2107.8,0.036672337
2107.9,0.036575517
2108,0.035282962
2108.1,0.032705155
2108.2,0.030400208
2108.3,0.029147183
2108.4,0.027348504
2108.5,0.028303318
2108.6,0.03264735
2108.7,0.034965143
2108.8,0.033978084
2108.9,0.030822429
2109,0.026498064
2109.1,0.025673462
2109.2,0.02716684
2109.3,0.033192209
2109.4,0.031770718
2109.5,0.02865395
2109.6,0.02422589
2109.7,0.023011265
2109.8,0.027068932
2109.9,0.030575446
2110,0.028686727
2110.1,0.023700331
2110.2,0.02350449
2110.3,0.029529098
2110.4,0.029874938
2110.5,0.02500579
2110.6,0.019869636
2110.7,0.024918331
2110.8,0.027809556
2110.9,0.025109536
2111,0.020259552
2111.1,0.02036802
2111.2,0.022945578
2111.3,0.023485379
2111.4,0.022297525
2111.5,0.019447667
2111.6,0.01851807
2111.7,0.021607293
2111.8,0.025438388
2111.9,0.023363529
2112,0.018870475
2112.1,0.022897968
2112.2,0.026691866
2112.3,0.024058643
2112.4,0.019039805
2112.5,0.01760254
2112.6,0.020691259
2112.7,0.023639953
2112.8,0.026301942
2112.9,0.02706299
2113,0.02684238
2113.1,0.025213591
2113.2,0.021533198
2113.3,0.020569718
2113.4,0.019110165
2113.5,0.019621005
2113.6,0.019602778
2113.7,0.018992434
2113.8,0.018602669
2113.9,0.016532927
2114,0.017977149
2114.1,0.019926055
2114.2,0.021451915
2114.3,0.022316108
2114.4,0.024029205
2114.5,0.024401037
2114.6,0.023213695
2114.7,0.025216454
2114.8,0.026809066
2114.9,0.02750405
2115,0.026570705
2115.1,0.025265371
2115.2,0.024706238
2115.3,0.021093346
2115.4,0.021723365
2115.5,0.021382816
2115.6,0.020077461
2115.7,0.018195279
2115.8,0.017823031
2115.9,0.019671639
2116,0.02034912
2116.1,0.024758778
2116.2,0.027995991
2116.3,0.028147922
2116.4,0.027317106
2116.5,0.024637852
2116.6,0.022383277
2116.7,0.019229495
2116.8,0.021078805
2116.9,0.024825589
2117,0.029369435
2117.1,0.03006377
2117.2,0.027605181
2117.3,0.023671725
2117.4,0.020942336
2117.5,0.023875945
2117.6,0.029199543
2117.7,0.032708867
2117.8,0.030385875
2117.9,0.025672651
2118,0.022993966
2118.1,0.026452602
2118.2,0.031725291
2118.3,0.030521764
2118.4,0.027520875
2118.5,0.027198582
2118.6,0.032436966
2118.7,0.035048341
2118.8,0.030234115
2118.9,0.026741096
2119,0.032317725
2119.1,0.03469238
2119.2,0.030946282
2119.3,0.026639783
2119.4,0.030825526
2119.5,0.036166525
2119.6,0.03942205
2119.7,0.038863514
2119.8,0.035930812
2119.9,0.031472272
2120,0.02989442
2120.1,0.0339957
2120.2,0.034726638
2120.3,0.031082488
2120.4,0.034656406
2120.5,0.040268654
2120.6,0.039949006
2120.7,0.033542256
2120.8,0.0333181
2120.9,0.036505224
2121,0.040522979
2121.1,0.041931708
2121.2,0.041576044
2121.3,0.03964405
2121.4,0.03808376
2121.5,0.039286006
2121.6,0.038118267
2121.7,0.037879483
2121.8,0.037608805
2121.9,0.037659214
2122,0.03774414
2122.1,0.036422688
2122.2,0.037014276
2122.3,0.03721873
2122.4,0.039776557
2122.5,0.041236352
2122.6,0.041626476
2122.7,0.041270987
2122.8,0.039559568
2122.9,0.041607367
2123,0.043067362
2123.1,0.044778725
2123.2,0.045813936
2123.3,0.047745442
2123.4,0.051067577
2123.5,0.05230759
2123.6,0.054814585
2123.7,0.053547723
2123.8,0.05247758
2123.9,0.0515119
2124,0.050071047
2124.1,0.047664531
2124.2,0.045138146
2124.3,0.044898318
2124.4,0.04638926
2124.5,0.048000143
2124.6,0.051947576
2124.7,0.055069214
2124.8,0.056850183
2124.9,0.056174737
2125,0.055529388
2125.1,0.053243113
2125.2,0.049751157
2125.3,0.047850014
2125.4,0.050371203
2125.5,0.055659074
2125.6,0.059036213
2125.7,0.058616307
2125.8,0.055329688
2125.9,0.051802637
2126,0.05064661
2126.1,0.05386276
2126.2,0.059320651
2126.3,0.058736754
2126.4,0.056125181
2126.5,0.053463736
2126.6,0.055778624
2126.7,0.060271089
2126.8,0.060007469
2126.9,0.056550968
2127,0.054344107
2127.1,0.058759389
2127.2,0.061512479
2127.3,0.058332473
2127.4,0.054769911
2127.5,0.05699883
2127.6,0.06347146
2127.7,0.062434882
2127.8,0.058602506
2127.9,0.056920537
2128,0.057105052
2128.1,0.058155398
2128.2,0.05849609
2128.3,0.062895982
2128.4,0.060859771
2128.5,0.058311687
2128.6,0.060965493
2128.7,0.065237897
2128.8,0.060051407
2128.9,0.056700683
2129,0.060979154
2129.1,0.065188141
2129.2,0.065685574
2129.3,0.061555956
2129.4,0.059362124
2129.5,0.058886501
2129.6,0.057701557
2129.7,0.061014344
2129.8,0.062243443
2129.9,0.063037927
2130,0.063818762
2130.1,0.064868947
2130.2,0.065649796
2130.3,0.064720737
2130.4,0.066933355
2130.5,0.066857007
2130.6,0.067090369
2130.7,0.066026803
2130.8,0.066614613
2130.9,0.0674808
2131,0.065452505
2131.1,0.065699023
2131.2,0.064806216
2131.3,0.063634812
2131.4,0.06337891
2131.5,0.062059708
2131.6,0.061327992
2131.7,0.05948381
2131.8,0.059240978
2131.9,0.05985132
2132,0.06090136
2132.1,0.06454031
2132.2,0.066919503
2132.3,0.069324698
2132.4,0.069213451
2132.5,0.066673805
2132.6,0.06384191
2132.7,0.060875545
2132.8,0.060461598
2132.9,0.063709671
2133,0.068421689
2133.1,0.069347996
2133.2,0.067418861
2133.3,0.063438923
2133.4,0.060619668
2133.5,0.060461542
2133.6,0.063489494
2133.7,0.068335843
2133.8,0.069128275
2133.9,0.06601506
2134,0.061828055
2134.1,0.059753273
2134.2,0.06204872
2134.3,0.065930539
2134.4,0.069678017
2134.5,0.06674769
2134.6,0.061913823
2134.7,0.059094152
2134.8,0.063549984
2134.9,0.068151904
2135,0.066320805
2135.1,0.063012736
2135.2,0.059961023
2135.3,0.065038731
2135.4,0.068225029
2135.5,0.064831889
2135.6,0.059863668
2135.7,0.06047338
2135.8,0.067833505
2135.9,0.067322287
2136,0.063049883
2136.1,0.059656206
2136.2,0.059679981
2136.3,0.06002197
2136.4,0.0576056
2136.5,0.058861704
2136.6,0.061913417
2136.7,0.065404449
2136.8,0.062476887
2136.9,0.057203445
2137,0.06124067
2137.1,0.06469676
2137.2,0.060597558
2137.3,0.058362003
2137.4,0.06060685
2137.5,0.063744114
2137.6,0.065258479
2137.7,0.063318956
2137.8,0.05829071
2137.9,0.05666504
2138,0.056006219
2138.1,0.056847522
2138.2,0.058812577
2138.3,0.059850807
2138.4,0.06002197
2138.5,0.060241559
2138.6,0.060985899
2138.7,0.06124268
2138.8,0.061681827
2138.9,0.062292169
2139,0.062024249
2139.1,0.062072588
2139.2,0.060840854
2139.3,0.060766257
2139.4,0.059620202
2139.5,0.058008718
2139.6,0.057361025
2139.7,0.056836315
2139.8,0.056225973
2139.9,0.054298446
2140,0.05427186
2140.1,0.054089767
2140.2,0.053259904
2140.3,0.053880984
2140.4,0.053345592
2140.5,0.055637004
2140.6,0.056006532
2140.7,0.059041985
2140.8,0.060985634
2140.9,0.060584208
2141,0.059449208
2141.1,0.057570068
2141.2,0.055872826
2141.3,0.052591173
2141.4,0.049940759
2141.5,0.049779751
2141.6,0.053243104
2141.7,0.056284471
2141.8,0.057628574
2141.9,0.057446841
2142,0.053983696
2142.1,0.050942218
2142.2,0.048500842
2142.3,0.050667587
2142.4,0.054195959
2142.5,0.05448088
2142.6,0.053565369
2142.7,0.049139166
2142.8,0.046632109
2142.9,0.049141395
2143,0.054644468
2143.1,0.054824046
2143.2,0.049396877
2143.3,0.046193402
2143.4,0.046775661
2143.5,0.052469857
2143.6,0.05211561
2143.7,0.047661825
2143.8,0.045192189
2143.9,0.048053733
2144,0.051095751
2144.1,0.046736897
2144.2,0.043666389
2144.3,0.047405027
2144.4,0.051009796
2144.5,0.04980811
2144.6,0.04662288
2144.7,0.048091426
2144.8,0.048596973
2144.9,0.048205964
2145,0.043733596
2145.1,0.042893886
2145.2,0.047185029
2145.3,0.046975955
2145.4,0.040586999
2145.5,0.03967033
2145.6,0.043913686
2145.7,0.046689325
2145.8,0.045011648
2145.9,0.039986319
2146,0.036161628
2146.1,0.038372685
2146.2,0.041110146
2146.3,0.043027071
2146.4,0.042446129
2146.5,0.0433322
2146.6,0.043189872
2146.7,0.041835839
2146.8,0.043160285
2146.9,0.043628407
2147,0.043103989
2147.1,0.043589858
2147.2,0.044505369
2147.3,0.043886246
2147.4,0.040692494
2147.5,0.040232873
2147.6,0.04049072
2147.7,0.04049072
2147.8,0.040052293
2147.9,0.039003532
2148,0.037782841
2148.1,0.036562154
2148.2,0.035999066
2148.3,0.034817119
2148.4,0.031537737
2148.5,0.02976236
2148.6,0.026874213
2148.7,0.026280645
2148.8,0.026233463
2148.9,0.027243311
2149,0.030303332
2149.1,0.033965394
2149.2,0.036750819
2149.3,0.03612404
2149.4,0.033416409
2149.5,0.031241278
2149.6,0.028533679
2149.7,0.025920234
2149.8,0.025451067
2149.9,0.025756243
2150,0.026718791
2150.1,0.031445425
2150.2,0.033823856
2150.3,0.032110006
2150.4,0.02651503
2150.5,0.022868737
2150.6,0.021522872
2150.7,0.022579234
2150.8,0.027915768
2150.9,0.029371391
2151,0.026132018
2151.1,0.022078692
2151.2,0.021397625
2151.3,0.026170378
2151.4,0.02688317
2151.5,0.02579544
2151.6,0.020936811
2151.7,0.02022371
2151.8,0.026130644
2151.9,0.028940842
2152,0.024818299
2152.1,0.018276784
2152.2,0.023172015
2152.3,0.027594557
2152.4,0.022369888
2152.5,0.01719661
2152.6,0.020457101
2152.7,0.025684464
2152.8,0.023339753
2152.9,0.02297005
2153,0.02230585
2153.1,0.023627018
2153.2,0.025630394
2153.3,0.02154859
2153.4,0.018205841
2153.5,0.020449352
2153.6,0.02485455
2153.7,0.021329945
2153.8,0.02030949
2153.9,0.023062966
2154,0.026419852
2154.1,0.026273357
2154.2,0.019930426
2154.3,0.018040447
2154.4,0.0050759005
2154.5,0.0012160184
2154.6,0.0034849332
2154.7,0.003955867
2154.8,0.0051832322
2154.9,0.0063574732
2155,0.0072729882
2155.1,0.0068749728
2155.2,0.0077108001
2155.3,0.0070475209
2155.4,-0.0065183805
2155.5,-0.01213215
2155.6,-0.012742492
2155.7,-0.012477246
2155.8,-0.01142911
2155.9,-0.010865094
2156,-0.01121658
2156.1,-0.01248357
2156.2,-0.012258405
2156.3,-0.013531626
2156.4,-0.0097583462
2156.5,-0.0086888241
2156.6,-0.0087288921
2156.7,-0.0092991511
2156.8,-0.012403204
2156.9,-0.01352539
2157,-0.01505731
2157.1,-0.015442782
2157.2,-0.016669473
2157.3,-0.016749834
2157.4,-0.017452467
2157.5,-0.01889198
2157.6,-0.015384941
2157.7,-0.012955294
2157.8,-0.010640538
2157.9,-0.009863281
2158,-0.01139492
2158.1,-0.013531122
2158.2,-0.018074104
2158.3,-0.01962891
2158.4,-0.018534961
2158.5,-0.014383671
2158.6,-0.010070877
2158.7,-0.0085101982
2158.8,-0.0096500468
2158.9,-0.014981389
2159,-0.017538619
2159.1,-0.017360328
2159.2,-0.013031103
2159.3,-0.0087641156
2159.4,-0.009914549
2159.5,-0.01427874
2159.6,-0.019161486
2159.7,-0.017263369
2159.8,-0.011592123
2159.9,-0.009425822
2160,-0.013408718
2160.1,-0.018332098
2160.2,-0.015035832
2160.3,-0.010814363
2160.4,-0.011612961
2160.5,-0.01624139
2160.6,-0.015610832
2160.7,-0.0097160461
2160.8,-0.010570072
2160.9,-0.015849444
2161,-0.018586102
2161.1,-0.014426236
2161.2,-0.011516471
2161.3,-0.0099906144
2161.4,-0.010651451
2161.5,-0.015019966
2161.6,-0.018107781
2161.7,-0.016745462
2161.8,-0.011156417
2161.9,-0.012095372
2162,-0.015843958
2162.1,-0.014039982
2162.2,-0.011384577
2162.3,-0.012746511
2162.4,-0.017242095
2162.5,-0.0163085
2162.6,-0.013170232
2162.7,-0.011211601
2162.8,-0.0088112866
2162.9,-0.0091252745
2163,-0.01021392
2163.1,-0.011785244
2163.2,-0.012960478
2163.3,-0.014968962
2163.4,-0.016098798
2163.5,-0.017146317
2163.6,-0.019678491
2163.7,-0.018795814
2163.8,-0.019195899
2163.9,-0.018317489
2164,-0.017579289
2164.1,-0.017274115
2164.2,-0.0171875
2164.3,-0.018498818
2164.4,-0.017707256
2164.5,-0.016531861
2164.6,-0.013868015
2164.7,-0.012477966
2164.8,-0.011212021
2164.9,-0.010341752
2165,-0.01147961
2165.1,-0.009377252
2165.2,-0.0089929552
2165.3,-0.0085973888
2165.4,-0.0098669673
2165.5,-0.011129149
2165.6,-0.013355673
2165.7,-0.016976212
2165.8,-0.017229051
2165.9,-0.017974769
2166,-0.01753426
2166.1,-0.016750538
2166.2,-0.014392373
2166.3,-0.011559129
2166.4,-0.010341872
2166.5,-0.0088576643
2166.6,-0.01095894
2166.7,-0.012873338
2166.8,-0.016497016
2166.9,-0.018453201
2167,-0.016528923
2167.1,-0.013477203
2167.2,-0.0086779865
2167.3,-0.0090826008
2167.4,-0.012921293
2167.5,-0.017412125
2167.6,-0.017621272
2167.7,-0.013692821
2167.8,-0.010994205
2167.9,-0.010692043
2168,-0.014273296
2168.1,-0.017627232
2168.2,-0.015132242
2168.3,-0.0092443037
2168.4,-0.0096057681
2168.5,-0.015714883
2168.6,-0.018234612
2168.7,-0.012075254
2168.8,-0.0093397321
2168.9,-0.013401951
2169,-0.017234927
2169.1,-0.013735797
2169.2,-0.0093792211
2169.3,-0.0098658746
2169.4,-0.014185572
2169.5,-0.017190038
2169.6,-0.018016194
2169.7,-0.018976378
2169.8,-0.01735873
2169.9,-0.014175521
2170,-0.010163657
2170.1,-0.012877542
2170.2,-0.017497364
2170.3,-0.015875302
2170.4,-0.014091167
2170.5,-0.016450236
2170.6,-0.018802485
2170.7,-0.014521184
2170.8,-0.010863517
2170.9,-0.0099501682
2171,-0.011827848
2171.1,-0.017412054
2171.2,-0.019760284
2171.3,-0.018842712
2171.4,-0.017316852
2171.5,-0.016664059
2171.6,-0.015704106
2171.7,-0.013828641
2171.8,-0.015184497
2171.9,-0.013129554
2172,-0.011344772
2172.1,-0.011738706
2172.2,-0.01221775
2172.3,-0.011868224
2172.4,-0.01103965
2172.5,-0.013615737
2172.6,-0.012563881
2172.7,-0.013003641
2172.8,-0.013307174
2172.9,-0.01452947
2173,-0.015269478
2173.1,-0.01535645
2173.2,-0.018193012
2173.3,-0.017796377
2173.4,-0.018278448
2173.5,-0.01827701
2173.6,-0.018539392
2173.7,-0.017622492
2173.8,-0.01544211
2173.9,-0.014091587
2174,-0.010558087
2174.1,-0.0094710908
2174.2,-0.0089036331
2174.3,-0.0095151914
2174.4,-0.010735876
2174.5,-0.012829146
2174.6,-0.016143087
2174.7,-0.016751226
2174.8,-0.018540349
2174.9,-0.017360567
2175,-0.013741517
2175.1,-0.010210528
2175.2,-0.0083804607
2175.3,-0.010867699
2175.4,-0.013090058
2175.5,-0.016796972
2175.6,-0.018321127
2175.7,-0.015572938
2175.8,-0.010297145
2175.9,-0.008642578
2176,-0.012350031
2176.1,-0.015575216
2176.2,-0.018452745
2176.3,-0.014526115
2176.4,-0.0097749611
2176.5,-0.011041295
2176.6,-0.014616246
2176.7,-0.018714422
2176.8,-0.01448275
2176.9,-0.0096880964
2177,-0.011913254
2177.1,-0.017799084
2177.2,-0.017230495
2177.3,-0.01016704
2177.4,-0.011651575
2177.5,-0.016272571
2177.6,-0.017710697
2177.7,-0.013219488
2177.8,-0.01008108
2177.9,-0.010866161
2178,-0.0085550914
2178.1,-0.0096018858
2178.2,-0.011563617
2178.3,-0.016577368
2178.4,-0.016446298
2178.5,-0.011955869
2178.6,-0.012217483
2178.7,-0.015530768
2178.8,-0.017013095
2178.9,-0.012610146
2179,-0.010124913
2179.1,-0.012042894
2179.2,-0.015530528
2179.3,-0.018756684
2179.4,-0.016577621
2179.5,-0.014048775
2179.6,-0.011781857
2179.7,-0.010430174
2179.8,-0.0088608582
2179.9,-0.0076836145
2180,-0.0093832043
2180.1,-0.0095146944
2180.2,-0.00925293
2180.3,-0.0099066716
2180.4,-0.0097326391
2180.5,-0.0093402003
2180.6,-0.0083813252
2180.7,-0.0095575094
2180.8,-0.0088610983
2180.9,-0.0087731807
2181,-0.0087298686
2181.1,-0.0092962214
2181.2,-0.0097759824
2181.3,-0.0089917883
2181.4,-0.011692748
2181.5,-0.012043581
2181.6,-0.013872946
2181.7,-0.015835377
2181.8,-0.016489826
2181.9,-0.01657715
2182,-0.017230687
2182.1,-0.019453249
2182.2,-0.018060887
2182.3,-0.015444832
2182.4,-0.012567804
2182.5,-0.0097339105
2182.6,-0.0080764694
2182.7,-0.0088161369
2182.8,-0.012302314
2182.9,-0.014178819
2183,-0.016836774
2183.1,-0.01779785
2183.2,-0.017580057
2183.3,-0.014443569
2183.4,-0.010388955
2183.5,-0.00925293
2183.6,-0.010995182
2183.7,-0.014307666
2183.8,-0.017316407
2183.9,-0.017014183
2184,-0.014181729
2184.1,-0.0097360349
2184.2,-0.0098617002
2184.3,-0.013304424
2184.4,-0.017707152
2184.5,-0.017494334
2184.6,-0.011438795
2184.7,-0.010341616
2184.8,-0.012302942
2184.9,-0.016834161
2185,-0.016666403
2185.1,-0.011176933
2185.2,-0.0094706466
2185.3,-0.014565508
2185.4,-0.01918966
2185.5,-0.013272693
2185.6,-0.01003823
2185.7,-0.013564132
2185.8,-0.017228203
2185.9,-0.012007733
2186,-0.0086873647
2186.1,-0.01203798
2186.2,-0.01374307
2186.3,-0.014265915
2186.4,-0.012917237
2186.5,-0.0099103723
2186.6,-0.0087300928
2186.7,-0.014084003
2186.8,-0.019972074
2186.9,-0.015365787
2187,-0.01291504
2187.1,-0.016614939
2187.2,-0.017232477
2187.3,-0.013617829
2187.4,-0.011216544
2187.5,-0.012519806
2187.6,-0.013655458
2187.7,-0.017530054
2187.8,-0.017930491
2187.9,-0.017710285
2188,-0.016492223
2188.1,-0.0159668
2188.2,-0.015531607
2188.3,-0.012310141
2188.4,-0.011736749
2188.5,-0.011564341
2188.6,-0.01138916
2188.7,-0.010954007
2188.8,-0.011431531
2188.9,-0.012782179
2189,-0.011914823
2189.1,-0.012912087
2189.2,-0.012872717
2189.3,-0.013915182
2189.4,-0.014658465
2189.5,-0.016268905
2189.6,-0.01818757
2189.7,-0.018278307
2189.8,-0.018755624
2189.9,-0.017930911
2190,-0.018362778
2190.1,-0.017625774
2190.2,-0.015229848
2190.3,-0.013788379
2190.4,-0.011132794
2190.5,-0.0086459232
2190.6,-0.0082497274
2190.7,-0.0098598792
2190.8,-0.011561096
2190.9,-0.013521933
2191,-0.016528079
2191.1,-0.017710157
2191.2,-0.01801533
2191.3,-0.015710823
2191.4,-0.012788871
2191.5,-0.011347113
2191.6,-0.0089093737
2191.7,-0.011076626
2191.8,-0.014479221
2191.9,-0.016443688
2192,-0.017752105
2192.1,-0.015276294
2192.2,-0.012396249
2192.3,-0.0099548737
2192.4,-0.013166648
2192.5,-0.015833216
2192.6,-0.017359076
2192.7,-0.014101761
2192.8,-0.0093486685
2192.9,-0.012162999
2193,-0.015787213
2193.1,-0.018098956
2193.2,-0.013495853
2193.3,-0.0089978382
2193.4,-0.011727835
2193.5,-0.016915755
2193.6,-0.018625584
2193.7,-0.011322564
2193.8,-0.011380621
2193.9,-0.015870396
2194,-0.015883314
2194.1,-0.010139785
2194.2,-0.011075225
2194.3,-0.019042631
2194.4,-0.020026346
2194.5,-0.016715591
2194.6,-0.014140234
2194.7,-0.015264088
2194.8,-0.016618793
2194.9,-0.01775164
2195,-0.017233726
2195.1,-0.01123198
2195.2,-0.012859459
2195.3,-0.016396735
2195.4,-0.013927864
2195.5,-0.010002204
2195.6,-0.010903465
2195.7,-0.017344059
2195.8,-0.017673268
2195.9,-0.014709437
2196,-0.01165772
2196.1,-0.0094751239
2196.2,-0.0080786466
2196.3,-0.007944324
2196.4,-0.010639456
2196.5,-0.011477072
2196.6,-0.012040944
2196.7,-0.013608228
2196.8,-0.0147875
2196.9,-0.015268522
2197,-0.015573691
2197.1,-0.016313344
2197.2,-0.015056492
2197.3,-0.014223684
2197.4,-0.012397914
2197.5,-0.01169434
2197.6,-0.011259892
2197.7,-0.010432335
2197.8,-0.01016846
2197.9,-0.0082135785
2198,-0.00720467
2198.1,-0.007551101
2198.2,-0.0094646275
2198.3,-0.011037229
2198.4,-0.01269229
2198.5,-0.014088954
2198.6,-0.015526825
2198.7,-0.017487037
2198.8,-0.01810303
2198.9,-0.018754531
2199,-0.019670046
2199.1,-0.016025189
2199.2,-0.012052191
2199.3,-0.0099982188
2199.4,-0.0084723617
2199.5,-0.0091179503
2199.6,-0.011078094
2199.7,-0.015385659
2199.8,-0.01688232
2199.9,-0.016230939
2200,-0.014446927
2200.1,-0.010356635
2200.2,-0.0082964039
2200.3,-0.0084664521
2200.4,-0.01515584
2200.5,-0.018449166
2200.6,-0.020015981
2200.7,-0.016419591
2200.8,-0.011923888
2200.9,-0.011430078
2201,-0.014733526
2201.1,-0.020959655
2201.2,-0.019295534
2201.3,-0.013890543
2201.4,-0.0088315883
2201.5,-0.010243717
2201.6,-0.01486213
2201.7,-0.012799064
2201.8,-0.0083504217
2201.9,-0.0082019427
2202,-0.014068694
2202.1,-0.014101561
2202.2,-0.0075772589
2202.3,-0.0072389395
2202.4,-0.017364465
2202.5,-0.021805859
2202.6,-0.015776708
2202.7,-0.014305294
2202.8,-0.016265179
2202.9,-0.017533348
2203,-0.017363842
2203.1,-0.015451492
2203.2,-0.014529097
2203.3,-0.014657909
2203.4,-0.011708249
2203.5,-0.0074358464
2203.6,-0.0031634423
2203.7,-0.0051833615
2203.8,-0.0071572658
2203.9,-0.0067709692
2204,-0.0026009838
2204.1,-0.001447105
2204.2,-0.0040100587
2204.3,-0.0075839008
2204.4,-0.050947573
2204.5,-0.071839914
2204.6,-0.073990664
2204.7,-0.072086002
2204.8,-0.069685082
2204.9,-0.068633524
2205,-0.068023182
2205.1,-0.066762076
2205.2,-0.065670048
2205.3,-0.066489834
2205.4,-0.10358874
2205.5,-0.12219322
2205.6,-0.1236938
2205.7,-0.12391071
2205.8,-0.12464973
2205.9,-0.12513143
2206,-0.1256535
2206.1,-0.12669762
2206.2,-0.1279183
2206.3,-0.12870521
2206.4,-0.11803836
2206.5,-0.11492422
2206.6,-0.11458666
2206.7,-0.11553457
2206.8,-0.11541389
2206.9,-0.11471524
2207,-0.11237012
2207.1,-0.10931843
2207.2,-0.10930244
2207.3,-0.10596964
2207.4,-0.1077202
2207.5,-0.11077999
2207.6,-0.11257092
2207.7,-0.11474723
2207.8,-0.11610452
2207.9,-0.12027218
2208,-0.11991155
2208.1,-0.11803218
2208.2,-0.11390475
2208.3,-0.11001761
2208.4,-0.10427603
2208.5,-0.10319864
2208.6,-0.10897172
2208.7,-0.11183198
2208.8,-0.11101332
2208.9,-0.10688623
2209,-0.10256535
2209.1,-0.10249982
2209.2,-0.10554297
2209.3,-0.11180605
2209.4,-0.11154399
2209.5,-0.10623642
2209.6,-0.10251712
2209.7,-0.10345509
2209.8,-0.10806381
2209.9,-0.11052271
2210,-0.10740892
2210.1,-0.10317632
2210.2,-0.10657745
2210.3,-0.11103564
2210.4,-0.10407899
2210.5,-0.097988516
2210.6,-0.10052231
2210.7,-0.10766046
2210.8,-0.10476029
2210.9,-0.099386384
2211,-0.099792566
2211.1,-0.10310066
2211.2,-0.1050293
2211.3,-0.10559999
2211.4,-0.10525513
2211.5,-0.10182816
2211.6,-0.098117223
2211.7,-0.099526783
2211.8,-0.10396693
2211.9,-0.10278352
2212,-0.097821595
2212.1,-0.10142737
2212.2,-0.1050687
2212.3,-0.1033055
2212.4,-0.097782331
2212.5,-0.095272975
2212.6,-0.096523663
2212.7,-0.099526343
2212.8,-0.10266658
2212.9,-0.10398545
2213,-0.10394598
2213.1,-0.10255784
2213.2,-0.10289278
2213.3,-0.1032471
2213.4,-0.10216414
2213.5,-0.1015046
2213.6,-0.1011994
2213.7,-0.1011108
2213.8,-0.099594822
2213.9,-0.099840874
2214,-0.10279407
2214.1,-0.10299116
2214.2,-0.10242013
2214.3,-0.1023315
2214.4,-0.1029812
2214.5,-0.10389671
2214.6,-0.10437916
2214.7,-0.10663312
2214.8,-0.1055707
2214.9,-0.1047729
2215,-0.10347379
2215.1,-0.1009932
2215.2,-0.098896212
2215.3,-0.097281697
2215.4,-0.097704411
2215.5,-0.096760057
2215.6,-0.097527029
2215.7,-0.097842588
2215.8,-0.098619877
2215.9,-0.10178896
2216,-0.10445727
2216.1,-0.10789236
2216.2,-0.10688068
2216.3,-0.10469483
2216.4,-0.10221437
2216.5,-0.099467829
2216.6,-0.09866943
2216.7,-0.100834
2216.8,-0.10518443
2216.9,-0.106604
2217,-0.10811909
2217.1,-0.10571008
2217.2,-0.10187057
2217.3,-0.098424918
2217.4,-0.10177727
2217.5,-0.10874644
2217.6,-0.11066006
2217.7,-0.10905641
2217.8,-0.10345758
2217.9,-0.10119957
2218,-0.10284203
2218.1,-0.10896221
2218.2,-0.11204718
2218.3,-0.10569417
2218.4,-0.10380745
2218.5,-0.10849028
2218.6,-0.11307905
2218.7,-0.1112041
2218.8,-0.10455159
2218.9,-0.10730801
2219,-0.11216335
2219.1,-0.11050521
2219.2,-0.10502348
2219.3,-0.10541058
2219.4,-0.11170751
2219.5,-0.11587531
2219.6,-0.1166748
2219.7,-0.11472776
2219.8,-0.11327922
2219.9,-0.10998408
2220,-0.10917288
2220.1,-0.11562389
2220.2,-0.1171191
2220.3,-0.11343014
2220.4,-0.11447657
2220.5,-0.11956385
2220.6,-0.119522
2220.7,-0.1157829
2220.8,-0.11432229
2220.9,-0.11488225
2221,-0.11882574
2221.1,-0.1205532
2221.2,-0.1217235
2221.3,-0.12065404
2221.4,-0.12111306
2221.5,-0.12307143
2221.6,-0.12023364
2221.7,-0.11794598
2221.8,-0.1173741
2221.9,-0.11706893
2222,-0.11676374
2222.1,-0.11645854
2222.2,-0.11896443
2222.3,-0.11786942
2222.4,-0.1202234
2222.5,-0.1215576
2222.6,-0.12220624
2222.7,-0.12290557
2222.8,-0.12351589
2222.9,-0.12607214
2223,-0.12553739
2223.1,-0.1266442
2223.2,-0.12865314
2223.3,-0.12853844
2223.4,-0.13129809
2223.5,-0.13232777
2223.6,-0.13331965
2223.7,-0.12987347
2223.8,-0.127623
2223.9,-0.12519429
2224,-0.12343955
2224.1,-0.12265115
2224.2,-0.12290545
2224.3,-0.12502888
2224.4,-0.12842387
2224.5,-0.13100519
2224.6,-0.13378983
2224.7,-0.13597698
2224.8,-0.13564667
2224.9,-0.13291311
2225,-0.12955626
2225.1,-0.12619933
2225.2,-0.1263003
2225.3,-0.12847449
2225.4,-0.1339414
2225.5,-0.13827802
2225.6,-0.13774512
2225.7,-0.13388011
2225.8,-0.1299508
2225.9,-0.13039447
2226,-0.133395
2226.1,-0.13696796
2226.2,-0.13738889
2226.3,-0.13280017
2226.4,-0.13058593
2226.5,-0.13386472
2226.6,-0.13917961
2226.7,-0.14035155
2226.8,-0.13477199
2226.9,-0.1325439
2227,-0.13578461
2227.1,-0.13993013
2227.2,-0.13655213
2227.3,-0.1323038
2227.4,-0.13607584
2227.5,-0.14192556
2227.6,-0.14201811
2227.7,-0.13620963
2227.8,-0.1340698
2227.9,-0.13342179
2228,-0.13445036
2228.1,-0.13347335
2228.2,-0.13587307
2228.3,-0.1423054
2228.4,-0.14228589
2228.5,-0.1392342
2228.6,-0.1381263
2228.7,-0.14343651
2228.8,-0.14177898
2228.9,-0.13714979
2229,-0.13698074
2229.1,-0.13980234
2229.2,-0.14380711
2229.3,-0.14397642
2229.4,-0.14245054
2229.5,-0.14006089
2229.6,-0.1379622
2229.7,-0.13829054
2229.8,-0.1362722
2229.9,-0.13701792
2230,-0.13708415
2230.1,-0.13724827
2230.2,-0.13764266
2230.3,-0.13730011
2230.4,-0.13971249
2230.5,-0.13905647
2230.6,-0.13963766
2230.7,-0.13909388
2230.8,-0.13843159
2230.9,-0.13726284
2231,-0.13573696
2231.1,-0.13723343
2231.2,-0.13674188
2231.3,-0.13750129
2231.4,-0.13911646
2231.5,-0.14021057
2231.6,-0.14091025
2231.7,-0.14152058
2231.8,-0.14407362
2231.9,-0.1444086
2232,-0.14673072
2232.1,-0.14737106
2232.2,-0.14848738
2232.3,-0.1479443
2232.4,-0.14533929
2232.5,-0.14487748
2232.6,-0.14160302
2232.7,-0.13931004
2232.8,-0.13808935
2232.9,-0.13989001
2233,-0.1407837
2233.1,-0.14272591
2233.2,-0.1465514
2233.3,-0.14823432
2233.4,-0.14798149
2233.5,-0.14348703
2233.6,-0.13910985
2233.7,-0.13825289
2233.8,-0.14028426
2233.9,-0.14475696
2234,-0.14692417
2234.1,-0.14762388
2234.2,-0.14305612
2234.3,-0.13871558
2234.4,-0.13945788
2234.5,-0.14297798
2234.6,-0.14737674
2234.7,-0.14591372
2234.8,-0.1412993
2234.9,-0.13965245
2235,-0.14279883
2235.1,-0.14823932
2235.2,-0.14562462
2235.3,-0.13995263
2235.4,-0.13963651
2235.5,-0.14384028
2235.6,-0.1462241
2235.7,-0.13989546
2235.8,-0.14035695
2235.9,-0.1436404
2236,-0.1468183
2236.1,-0.14478322
2236.2,-0.1415892
2236.3,-0.13948964
2236.4,-0.14110931
2236.5,-0.14610199
2236.6,-0.14435215
2236.7,-0.14141033
2236.8,-0.13970543
2236.9,-0.14443334
2237,-0.14507251
2237.1,-0.14056426
2237.2,-0.14067768
2237.3,-0.14441287
2237.4,-0.14523528
2237.5,-0.14225308
2237.6,-0.13807019
2237.7,-0.13530711
2237.8,-0.13640509
2237.9,-0.14078694
2238,-0.1423096
2238.1,-0.14381878
2238.2,-0.14509257
2238.3,-0.14471454
2238.4,-0.14336785
2238.5,-0.1429199
2238.6,-0.14421341
2238.7,-0.1430264
2238.8,-0.14209401
2238.9,-0.14308225
2239,-0.14309914
2239.1,-0.1429199
2239.2,-0.14313547
2239.3,-0.14365617
2239.4,-0.14232659
2239.5,-0.14213032
2239.6,-0.14144744
2239.7,-0.14044224
2239.8,-0.1406044
2239.9,-0.13927503
2240,-0.13778541
2240.1,-0.13570265
2240.2,-0.13390781
2240.3,-0.13173541
2240.4,-0.12972502
2240.5,-0.12961804
2240.6,-0.13044388
2240.7,-0.13308333
2240.8,-0.13342334
2240.9,-0.13552464
2241,-0.1369422
2241.1,-0.13884543
2241.2,-0.1404249
2241.3,-0.13905993
2241.4,-0.13511024
2241.5,-0.1298863
2241.6,-0.12762514
2241.7,-0.127356
2241.8,-0.12972595
2241.9,-0.13459099
2242,-0.13728326
2242.1,-0.13794736
2242.2,-0.1337284
2242.3,-0.1299947
2242.4,-0.12574016
2242.5,-0.12667384
2242.6,-0.13218492
2242.7,-0.13536233
2242.8,-0.13396218
2242.9,-0.1277691
2243,-0.12509413
2243.1,-0.12706856
2243.2,-0.13270503
2243.3,-0.13618792
2243.4,-0.1277701
2243.5,-0.12356827
2243.6,-0.12640397
2243.7,-0.12959949
2243.8,-0.12782325
2243.9,-0.12329972
2244,-0.12746228
2244.1,-0.1313049
2244.2,-0.13107218
2244.3,-0.12511373
2244.4,-0.12062486
2244.5,-0.12015725
2244.6,-0.12055226
2244.7,-0.12258013
2244.8,-0.12037403
2244.9,-0.12234609
2245,-0.12713904
2245.1,-0.12620814
2245.2,-0.12134406
2245.3,-0.12144909
2245.4,-0.12647414
2245.5,-0.12331947
2245.6,-0.11845356
2245.7,-0.11642402
2245.8,-0.11907854
2245.9,-0.12292035
2246,-0.1242143
2246.1,-0.12473479
2246.2,-0.12190071
2246.3,-0.11870464
2246.4,-0.11509701
2246.5,-0.11306715
2246.6,-0.11206174
2246.7,-0.111792
2246.8,-0.11351401
2246.9,-0.11272669
2247,-0.1120972
2247.1,-0.11166669
2247.2,-0.11256299
2247.3,-0.11215178
2247.4,-0.11007018
2247.5,-0.1106419
2247.6,-0.11010556
2247.7,-0.10922533
2247.8,-0.10861501
2247.9,-0.10994153
2248,-0.11100167
2248.1,-0.1120424
2248.2,-0.11304794
2248.3,-0.11374825
2248.4,-0.11156116
2248.5,-0.10971057
2248.6,-0.11236307
2248.7,-0.11512928
2248.8,-0.11468343
2248.9,-0.11530925
2249,-0.11360763
2249.1,-0.11098623
2249.2,-0.10682362
2249.3,-0.10495296
2249.4,-0.10541839
2249.5,-0.10504302
2249.6,-0.10692433
2249.7,-0.10825501
2249.8,-0.11015615
2249.9,-0.11173701
2250,-0.11274255
2250.1,-0.11322784
2250.2,-0.1083702
2250.3,-0.10500817
2250.4,-0.099305195
2250.5,-0.099724822
2250.6,-0.10360193
2250.7,-0.10627862
2250.8,-0.10712431
2250.9,-0.10097683
2251,-0.097503921
2251.1,-0.098434031
2251.2,-0.1026309
2251.3,-0.10545306
2251.4,-0.1064238
2251.5,-0.10445333
2251.6,-0.1035522
2251.7,-0.10742323
2251.8,-0.11033574
2251.9,-0.10636049
2252,-0.10188728
2252.1,-0.10360115
2252.2,-0.1105789
2252.3,-0.10978725
2252.4,-0.095533416
2252.5,-0.090554556
2252.6,-0.094390194
2252.7,-0.09635288
2252.8,-0.095243134
2252.9,-0.095132164
2253,-0.094237481
2253.1,-0.095721614
2253.2,-0.096748199
2253.3,-0.094473476
2253.4,-0.10186596
2253.5,-0.11075789
2253.6,-0.11752728
2253.7,-0.11490691
2253.8,-0.10935818
2253.9,-0.11233902
2254,-0.11616808
2254.1,-0.11526033
2254.2,-0.11174417
2254.3,-0.10992646
2254.4,-0.050545205
2254.5,-0.020143889
2254.6,-0.021021945
2254.7,-0.023020298
2254.8,-0.024580606
2254.9,-0.025337
2255,-0.025642169
2255.1,-0.024872744
2255.2,-0.02408189
2255.3,-0.02390137
2255.4,0.027031705
2255.5,0.053368075
2255.6,0.055659235
2255.7,0.055104822
2255.8,0.055478656
2255.9,0.055534627
2256,0.055014567
2256.1,0.054619105
2256.2,0.05366931
2256.3,0.054382461
2256.4,0.040222994
2256.5,0.034296896
2256.6,0.035676363
2256.7,0.037292538
2256.8,0.038173842
2256.9,0.038139647
2257,0.040412595
2257.1,0.04140625
2257.2,0.04226559
2257.3,0.040908303
2257.4,0.043837618
2257.5,0.044299422
2257.6,0.041269826
2257.7,0.039970732
2257.8,0.039665563
2257.9,0.040219617
2258,0.040920326
2258.1,0.044752661
2258.2,0.047148247
2258.3,0.047294976
2258.4,0.041834908
2258.5,0.03613866
2258.6,0.032974149
2258.7,0.030317996
2258.8,0.029933939
2258.9,0.032477189
2259,0.036263601
2259.1,0.039157038
2259.2,0.036873795
2259.3,0.032816138
2259.4,0.030566889
2259.5,0.033765382
2259.6,0.038953301
2259.7,0.038128633
2259.8,0.036274867
2259.9,0.032262723
2260,0.032442883
2260.1,0.037890328
2260.2,0.03988037
2260.3,0.035371432
2260.4,0.027889288
2260.5,0.03004588
2260.6,0.034307491
2260.7,0.031008827
2260.8,0.02576416
2260.9,0.028824844
2261,0.033945346
2261.1,0.034229339
2261.2,0.03420621
2261.3,0.033099178
2261.4,0.033844158
2261.5,0.033957884
2261.6,0.030986285
2261.7,0.027448364
2261.8,0.029457758
2261.9,0.033515512
2262,0.030614156
2262.1,0.02717693
2262.2,0.028169718
2262.3,0.032113512
2262.4,0.034115564
2262.5,0.032026349
2262.6,0.028884082
2262.7,0.025617747
2262.8,0.024192358
2262.9,0.02401123
2263,0.023582024
2263.1,0.024473877
2263.2,0.023853783
2263.3,0.023615467
2263.4,0.023062293
2263.5,0.023005109
2263.6,0.023524858
2263.7,0.022204023
2263.8,0.023500967
2263.9,0.022814439
2264,0.023682123
2264.1,0.024745527
2264.2,0.025784979
2264.3,0.026576561
2264.4,0.027186903
2264.5,0.030157226
2264.6,0.030906373
2264.7,0.032226847
2264.8,0.033075857
2264.9,0.034239137
2265,0.034477861
2265.1,0.031812978
2265.2,0.031797677
2265.3,0.030105866
2265.4,0.029842744
2265.5,0.028827727
2265.6,0.026782196
2265.7,0.025932969
2265.8,0.024340845
2265.9,0.026065414
2266,0.02706299
2266.1,0.030494656
2266.2,0.033447126
2266.3,0.034939913
2266.4,0.03530273
2266.5,0.032300245
2266.6,0.030815815
2266.7,0.028151637
2266.8,0.026848536
2266.9,0.028902284
2267,0.033455106
2267.1,0.037570831
2267.2,0.034585401
2267.3,0.031574739
2267.4,0.030172563
2267.5,0.030023996
2267.6,0.03440313
2267.7,0.03943449
2267.8,0.039080608
2267.9,0.033208716
2268,0.029958253
2268.1,0.030790789
2268.2,0.037124123
2268.3,0.038932025
2268.4,0.037587733
2268.5,0.03391804
2268.6,0.036414979
2268.7,0.041479321
2268.8,0.039502193
2268.9,0.033976344
2269,0.036752606
2269.1,0.042732494
2269.2,0.040813971
2269.3,0.034339945
2269.4,0.035894876
2269.5,0.038939369
2269.6,0.039789535
2269.7,0.039237363
2269.8,0.037250195
2269.9,0.0378094
2270,0.041355013
2270.1,0.044984465
2270.2,0.038911491
2270.3,0.036770332
2270.4,0.043134389
2270.5,0.04567871
2270.6,0.042678523
2270.7,0.039477595
2270.8,0.041445451
2270.9,0.045198396
2271,0.048003328
2271.1,0.04873047
2271.2,0.047230544
2271.3,0.046379966
2271.4,0.04650333
2271.5,0.04659424
2271.6,0.045737206
2271.7,0.045802049
2271.8,0.045555389
2271.9,0.043659561
2272,0.044003346
2272.1,0.044243768
2272.2,0.044581299
2272.3,0.045191648
2272.4,0.048586942
2272.5,0.049308499
2272.6,0.048392988
2272.7,0.050476483
2272.8,0.05276232
2272.9,0.053736523
2273,0.055417881
2273.1,0.056483087
2273.2,0.057521818
2273.3,0.055958022
2273.4,0.058137778
2273.5,0.05855489
2273.6,0.058619277
2273.7,0.056659518
2273.8,0.055321169
2273.9,0.052997488
2274,0.049731609
2274.1,0.0506579
2274.2,0.051691208
2274.3,0.055636946
2274.4,0.059845155
2274.5,0.062864786
2274.6,0.063041661
2274.7,0.060413067
2274.8,0.058983359
2274.9,0.056874128
2275,0.055412319
2275.1,0.055781519
2275.2,0.057553495
2275.3,0.061830809
2275.4,0.063807123
2275.5,0.064203359
2275.6,0.061082949
2275.7,0.059074513
2275.8,0.05880127
2275.9,0.063939359
2276,0.06612549
2276.1,0.062272064
2276.2,0.058277497
2276.3,0.057917605
2276.4,0.065255131
2276.5,0.068475779
2276.6,0.063643535
2276.7,0.059835414
2276.8,0.064885823
2276.9,0.068202376
2277,0.063429864
2277.1,0.060600561
2277.2,0.066320128
2277.3,0.065233542
2277.4,0.061543809
2277.5,0.065982898
2277.6,0.070187889
2277.7,0.067584062
2277.8,0.063557358
2277.9,0.061607354
2278,0.059530654
2278.1,0.061583253
2278.2,0.06469451
2278.3,0.068938994
2278.4,0.071039913
2278.5,0.067461783
2278.6,0.066034292
2278.7,0.067837285
2278.8,0.070920575
2278.9,0.067216555
2279,0.064782035
2279.1,0.066525239
2279.2,0.069699692
2279.3,0.072628684
2279.4,0.071738132
2279.5,0.072719846
2279.6,0.071524254
2279.7,0.068563776
2279.8,0.066153854
2279.9,0.06551514
2280,0.065087295
2280.1,0.062765599
2280.2,0.064420009
2280.3,0.064873405
2280.4,0.065241333
2280.5,0.065729039
2280.6,0.066034212
2280.7,0.065911592
2280.8,0.064964749
2280.9,0.066096818
2281,0.066949726
2281.1,0.067896533
2281.2,0.069117217
2281.3,0.070124035
2281.4,0.07253662
2281.5,0.074091294
2281.6,0.075648387
2281.7,0.076410141
2281.8,0.075646059
2281.9,0.07528076
2282,0.074211545
2282.1,0.07161649
2282.2,0.069633952
2282.3,0.068749582
2282.4,0.067283932
2282.5,0.066308195
2282.6,0.068049858
2282.7,0.071651667
2282.8,0.074763656
2282.9,0.07558594
2283,0.074730724
2283.1,0.073296242
2283.2,0.070060024
2283.3,0.067803115
2283.4,0.066918617
2283.5,0.070583928
2283.6,0.074153015
2283.7,0.076044458
2283.8,0.074149983
2283.9,0.070579328
2284,0.06734479
2284.1,0.067926971
2284.2,0.073910764
2284.3,0.075768789
2284.4,0.07366222
2284.5,0.068778246
2284.6,0.066613536
2284.7,0.070919097
2284.8,0.074762936
2284.9,0.074303575
2285,0.068625532
2285.1,0.067499255
2285.2,0.072658268
2285.3,0.074456696
2285.4,0.069236273
2285.5,0.065972505
2285.6,0.072139803
2285.7,0.073907115
2285.8,0.069816965
2285.9,0.066979596
2286,0.071345369
2286.1,0.075800174
2286.2,0.074669891
2286.3,0.075036908
2286.4,0.074303936
2286.5,0.07375488
2286.6,0.06884073
2286.7,0.06673584
2286.8,0.070581551
2286.9,0.07051983
2287,0.065728387
2287.1,0.06398926
2287.2,0.068902857
2287.3,0.072717349
2287.4,0.069818054
2287.5,0.065698247
2287.6,0.062249806
2287.7,0.06359244
2287.8,0.065881271
2287.9,0.067925907
2288,0.069634904
2288.1,0.070733568
2288.2,0.072930651
2288.3,0.071405385
2288.4,0.072106646
2288.5,0.07219861
2288.6,0.071710248
2288.7,0.072045798
2288.8,0.072656147
2288.9,0.073266492
2289,0.07152764
2289.1,0.072198038
2289.2,0.071771586
2289.3,0.071099926
2289.4,0.069940566
2289.5,0.06884179
2289.6,0.067926279
2289.7,0.065729559
2289.8,0.06533185
2289.9,0.064874558
2290,0.063531996
2290.1,0.062433172
2290.2,0.061090626
2290.3,0.060845834
2290.4,0.05816191
2290.5,0.059532243
2290.6,0.062553814
2290.7,0.065300361
2290.8,0.068046905
2290.9,0.068445098
2291,0.067834756
2291.1,0.064235706
2291.2,0.06276855
2291.3,0.060633849
2291.4,0.058435996
2291.5,0.057031892
2291.6,0.059226544
2291.7,0.063102057
2291.8,0.065361684
2291.9,0.064326184
2292,0.061549652
2292.1,0.058497939
2292.2,0.056726827
2292.3,0.058067308
2292.4,0.061789242
2292.5,0.062220042
2292.6,0.059292006
2292.7,0.056056772
2292.8,0.05428552
2292.9,0.058399998
2293,0.060753954
2293.1,0.060724098
2293.2,0.055510855
2293.3,0.05416167
2293.4,0.058156384
2293.5,0.059290036
2293.6,0.053985363
2293.7,0.049435105
2293.8,0.055466519
2293.9,0.058069358
2294,0.05447194
2294.1,0.053856362
2294.2,0.058064017
2294.3,0.057156592
2294.4,0.049014253
2294.5,0.046197229
2294.6,0.04778243
2294.7,0.04842529
2294.8,0.04799863
2294.9,0.048454922
2295,0.050863697
2295.1,0.05327546
2295.2,0.054558399
2295.3,0.050141153
2295.4,0.047266889
2295.5,0.049885652
2295.6,0.052451668
2295.7,0.051509868
2295.8,0.045961019
2295.9,0.044700804
2296,0.045494924
2296.1,0.047384941
2296.2,0.049399764
2296.3,0.051657337
2296.4,0.050259913
2296.5,0.048274507
2296.6,0.049734265
2296.7,0.050774777
2296.8,0.051079953
2296.9,0.050745381
2297,0.05056152
2297.1,0.049708568
2297.2,0.048914352
2297.3,0.051289237
2297.4,0.049833861
2297.5,0.048304026
2297.6,0.047906899
2297.7,0.047388512
2297.8,0.046564957
2297.9,0.045649446
2298,0.045799944
2298.1,0.045344293
2298.2,0.044215584
2298.3,0.042781707
2298.4,0.037631675
2298.5,0.03560791
2298.6,0.033689305
2298.7,0.033500855
2298.8,0.0342032
2298.9,0.035666206
2299,0.038136721
2299.1,0.039604317
2299.2,0.042651382
2299.3,0.044060806
2299.4,0.04116878
2299.5,0.037748944
2299.6,0.034910365
2299.7,0.032803226
2299.8,0.030119674
2299.9,0.033035493
2300,0.036823606
2300.1,0.04008844
2300.2,0.039822387
2300.3,0.038204467
2300.4,0.032629584
2300.5,0.026797177
2300.6,0.029067706
2300.7,0.033708422
2300.8,0.037128466
2300.9,0.034853021
2301,0.030701605
2301.1,0.027586686
2301.2,0.029101633
2301.3,0.035441508
2301.4,0.034335079
2301.5,0.03030458
2301.6,0.027281696
2301.7,0.03135289
2301.8,0.035176086
2301.9,0.031226067
2302,0.028134007
2302.1,0.029164609
2302.2,0.034496329
2302.3,0.033754041
2302.4,0.025739309
2302.5,0.025985861
2302.6,0.030137403
2302.7,0.030483395
2302.8,0.027984645
2302.9,0.026210967
2303,0.026481292
2303.1,0.0284618
2303.2,0.031329165
2303.3,0.029908081
2303.4,0.027829107
2303.5,0.029285007
2303.6,0.03245751
2303.7,0.03070301
2303.8,0.026309839
2303.9,0.029186083
2304,0.032521006
2304.1,0.034657208
2304.2,0.032108419
2304.3,0.027956742
2304.4,0.010147996
2304.5,0.0016764477
2304.6,0.0030394921
2304.7,0.0025920227
2304.8,0.0048066684
2304.9,0.0068575643
2305,0.008078252
2305.1,0.008447266
2305.2,0.0086601798
2305.3,0.010029906
2305.4,-0.0053844793
2305.5,-0.012730494
2305.6,-0.013979532
2305.7,-0.013589338
2305.8,-0.01322021
2305.9,-0.01407176
2306,-0.01444092
2306.1,-0.016143942
2306.2,-0.01688232
2306.3,-0.018159546
2306.4,-0.015520383
2306.5,-0.014987194
2306.6,-0.016420735
2306.7,-0.01688232
2306.8,-0.017520873
2306.9,-0.016946467
2307,-0.015725783
2307.1,-0.013228066
2307.2,-0.010389179
2307.3,-0.0093452753
2307.4,-0.00925293
2307.5,-0.010955511
2307.6,-0.01169434
2307.7,-0.01339685
2307.8,-0.015199792
2307.9,-0.016938461
2308,-0.020259106
2308.1,-0.020183174
2308.2,-0.016862581
2308.3,-0.012682557
2308.4,-0.0094740837
2308.5,-0.0092809245
2308.6,-0.011685886
2308.7,-0.016652571
2308.8,-0.017982661
2308.9,-0.016521256
2309,-0.011711553
2309.1,-0.0083739736
2309.2,-0.0094290869
2309.3,-0.01293421
2309.4,-0.019879891
2309.5,-0.01705693
2309.6,-0.011342281
2309.7,-0.010288748
2309.8,-0.013877319
2309.9,-0.016845533
2310,-0.015152731
2310.1,-0.012221277
2310.2,-0.011176443
2310.3,-0.016401739
2310.4,-0.017649848
2310.5,-0.012295351
2310.6,-0.0095303635
2310.7,-0.014144895
2310.8,-0.018824253
2310.9,-0.01270275
2311,-0.0097707874
2311.1,-0.011352027
2311.2,-0.013062882
2311.3,-0.013100051
2311.4,-0.011851708
2311.5,-0.011814483
2311.6,-0.0098729294
2311.7,-0.015327381
2311.8,-0.016614479
2311.9,-0.011926522
2312,-0.010593743
2312.1,-0.015669486
2312.2,-0.017159946
2312.3,-0.01305498
2312.4,-0.0096881508
2312.5,-0.0097982447
2312.6,-0.013570349
2312.7,-0.016752186
2312.8,-0.01749268
2312.9,-0.017067462
2313,-0.014968902
2313.1,-0.01413574
2313.2,-0.012647581
2313.3,-0.011149152
2313.4,-0.011841741
2313.5,-0.011241779
2313.6,-0.010991384
2313.7,-0.010446263
2313.8,-0.010381026
2313.9,-0.0100485
2314,-0.0096507187
2314.1,-0.012321361
2314.2,-0.011824954
2314.3,-0.012146731
2314.4,-0.012184769
2314.5,-0.012212055
2314.6,-0.012729765
2314.7,-0.013977711
2314.8,-0.016991282
2314.9,-0.01746545
2315,-0.018250111
2315.1,-0.018075824
2315.2,-0.018222877
2315.3,-0.017558162
2315.4,-0.016974991
2315.5,-0.015607311
2315.6,-0.012288791
2315.7,-0.010658993
2315.8,-0.0094111816
2315.9,-0.009585212
2316,-0.010288243
2316.1,-0.012173457
2316.2,-0.017376995
2316.3,-0.018473852
2316.4,-0.018952892
2316.5,-0.016136797
2316.6,-0.012196593
2316.7,-0.0087469884
2316.8,-0.0092142011
2316.9,-0.013474865
2317,-0.015901036
2317.1,-0.017759036
2317.2,-0.016496295
2317.3,-0.012475167
2317.4,-0.0098094269
2317.5,-0.009890198
2317.6,-0.015054073
2317.7,-0.018249571
2317.8,-0.016376872
2317.9,-0.010046296
2318,-0.0094262692
2318.1,-0.012929631
2318.2,-0.017534043
2318.3,-0.017107041
2318.4,-0.010749935
2318.5,-0.010036459
2318.6,-0.014389238
2318.7,-0.017453418
2318.8,-0.011944298
2318.9,-0.0090405638
2319,-0.014893893
2319.1,-0.018129749
2319.2,-0.012249936
2319.3,-0.0082840054
2319.4,-0.011124585
2319.5,-0.013883916
2319.6,-0.014653254
2319.7,-0.014321423
2319.8,-0.01158778
2319.9,-0.0087750243
2320,-0.011641697
2320.1,-0.015980347
2320.2,-0.015488985
2320.3,-0.011986064
2320.4,-0.015874154
2320.5,-0.018315328
2320.6,-0.01564833
2320.7,-0.011256509
2320.8,-0.0096509909
2320.9,-0.012742393
2321,-0.015621713
2321.1,-0.018819306
2321.2,-0.018448163
2321.3,-0.018434662
2321.4,-0.017864318
2321.5,-0.016643627
2321.6,-0.017333261
2321.7,-0.015887566
2321.8,-0.01505127
2321.9,-0.012716567
2322,-0.012755544
2322.1,-0.013432451
2322.2,-0.013737627
2322.3,-0.016589556
2322.4,-0.016100047
2322.5,-0.016205336
2322.6,-0.015940494
2322.7,-0.01672269
2322.8,-0.017399713
2322.9,-0.017917091
2323,-0.020225051
2323.1,-0.019881599
2323.2,-0.01826276
2323.3,-0.015888142
2323.4,-0.013565969
2323.5,-0.011217582
2323.6,-0.0096249205
2323.7,-0.01052597
2323.8,-0.0098109638
2323.9,-0.01031376
2324,-0.01183962
2324.1,-0.01421411
2324.2,-0.015687734
2324.3,-0.017451849
2324.4,-0.019588051
2324.5,-0.016632847
2324.6,-0.012293474
2324.7,-0.0091747778
2324.8,-0.008549532
2324.9,-0.01012746
2325,-0.013748516
2325.1,-0.01823304
2325.2,-0.019416793
2325.3,-0.01508153
2325.4,-0.010674943
2325.5,-0.0093460037
2325.6,-0.011161809
2325.7,-0.01539301
2325.8,-0.019639492
2325.9,-0.016395808
2326,-0.009775118
2326.1,-0.0094236757
2326.2,-0.013349563
2326.3,-0.016654724
2326.4,-0.015796151
2326.5,-0.01187034
2326.6,-0.010049516
2326.7,-0.014952573
2326.8,-0.017611599
2326.9,-0.012708749
2327,-0.01047363
2327.1,-0.013230125
2327.2,-0.017409393
2327.3,-0.012564514
2327.4,-0.010075309
2327.5,-0.014196875
2327.6,-0.018723028
2327.7,-0.016329844
2327.8,-0.011989966
2327.9,-0.010566801
2328,-0.009201621
2328.1,-0.011398547
2328.2,-0.015577773
2328.3,-0.017306305
2328.4,-0.01494885
2328.5,-0.011498766
2328.6,-0.014501208
2328.7,-0.015424077
2328.8,-0.012719605
2328.9,-0.0089387821
2329,-0.012390212
2329.1,-0.017832243
2329.2,-0.017416147
2329.3,-0.015305448
2329.4,-0.011990799
2329.5,-0.010142984
2329.6,-0.0079558411
2329.7,-0.0075405668
2329.8,-0.010905999
2329.9,-0.011456982
2330,-0.01108398
2330.1,-0.011295901
2330.2,-0.012872556
2330.3,-0.012889659
2330.4,-0.012397958
2330.5,-0.014847511
2330.6,-0.01363592
2330.7,-0.012186074
2330.8,-0.01199951
2330.9,-0.010940081
2331,-0.010049868
2331.1,-0.0096514031
2331.2,-0.010405601
2331.3,-0.008448242
2331.4,-0.0086930696
2331.5,-0.0084054832
2331.6,-0.0095152328
2331.7,-0.010804016
2331.8,-0.011295833
2331.9,-0.014354999
2332,-0.015026093
2332.1,-0.016864469
2332.2,-0.018009687
2332.3,-0.018314856
2332.4,-0.017560899
2332.5,-0.015492924
2332.6,-0.013898821
2332.7,-0.0097127442
2332.8,-0.0088794657
2332.9,-0.0098883489
2333,-0.011862869
2333.1,-0.014727838
2333.2,-0.017567762
2333.3,-0.019255364
2333.4,-0.015604982
2333.5,-0.012136314
2333.6,-0.0088478281
2333.7,-0.009633012
2333.8,-0.013226639
2333.9,-0.01634681
2334,-0.018034545
2334.1,-0.013326015
2334.2,-0.0093899536
2334.3,-0.0097013285
2334.4,-0.013556389
2334.5,-0.01759217
2334.6,-0.016384268
2334.7,-0.011545241
2334.8,-0.0096515512
2334.9,-0.014216068
2335,-0.017754021
2335.1,-0.014385565
2335.2,-0.010281012
2335.3,-0.011158315
2335.4,-0.015810216
2335.5,-0.01558736
2335.6,-0.01051214
2335.7,-0.011182903
2335.8,-0.016961857
2335.9,-0.01817181
2336,-0.011870766
2336.1,-0.0084062196
2336.2,-0.0084555738
2336.3,-0.0090659175
2336.4,-0.0084062676
2336.5,-0.00951386
2336.6,-0.016518186
2336.7,-0.017630499
2336.8,-0.012649332
2336.9,-0.011837039
2337,-0.017384089
2337.1,-0.017724166
2337.2,-0.013496184
2337.3,-0.012846026
2337.4,-0.013643467
2337.5,-0.017004889
2337.6,-0.018196586
2337.7,-0.016833345
2337.8,-0.014790703
2337.9,-0.01286611
2338,-0.011881488
2338.1,-0.0091551666
2338.2,-0.0088786012
2338.3,-0.0088297506
2338.4,-0.0099120895
2338.5,-0.0098388869
2338.6,-0.0097696827
2338.7,-0.010921149
2338.8,-0.010119742
2338.9,-0.01061593
2339,-0.010237737
2339.1,-0.0096517233
2339.2,-0.0091349983
2339.3,-0.0091593037
2339.4,-0.009464475
2339.5,-0.0082888562
2339.6,-0.0094193532
2339.7,-0.0099569242
2339.8,-0.011343987
2339.9,-0.01242256
2340,-0.013032902
2340.1,-0.014489319
2340.2,-0.014839754
2340.3,-0.016861187
2340.4,-0.01822086
2340.5,-0.019042706
2340.6,-0.017631747
2340.7,-0.015824859
2340.8,-0.012607083
2340.9,-0.0096972761
2341,-0.0083133097
2341.1,-0.0090896139
2341.2,-0.01061547
2341.3,-0.012564266
2341.4,-0.015123405
2341.5,-0.017869952
2341.6,-0.018079006
2341.7,-0.014837502
2341.8,-0.011410894
2341.9,-0.0087820684
2342,-0.011203847
2342.1,-0.013244174
2342.2,-0.016696894
2342.3,-0.018525888
2342.4,-0.014484867
2342.5,-0.010284226
2342.6,-0.0098871842
2342.7,-0.014819551
2342.8,-0.017093732
2342.9,-0.016976092
2343,-0.011808688
2343.1,-0.0099809023
2343.2,-0.012493786
2343.3,-0.017330397
2343.4,-0.01817301
2343.5,-0.011456408
2343.6,-0.0096994674
2343.7,-0.015030047
2343.8,-0.0171875
2343.9,-0.011691999
2344,-0.01073246
2344.1,-0.017941241
2344.2,-0.018524725
2344.3,-0.013688386
2344.4,-0.0090406754
2344.5,-0.0096291217
2344.6,-0.010262297
2344.7,-0.0099571244
2344.8,-0.011553918
2344.9,-0.013783968
2345,-0.016976777
2345.1,-0.014721946
2345.2,-0.010473139
2345.3,-0.014113044
2345.4,-0.017328498
2345.5,-0.015050935
2345.6,-0.0098159172
2345.7,-0.01077904
2345.8,-0.014957561
2345.9,-0.017117116
2346,-0.017070111
2346.1,-0.014769552
2346.2,-0.013196748
2346.3,-0.010168537
2346.4,-0.0093702844
2346.5,-0.0089243211
2346.6,-0.0084313205
2346.7,-0.0089711626
2346.8,-0.00925293
2346.9,-0.010942896
2347,-0.0091594411
2347.1,-0.009933364
2347.2,-0.010356344
2347.3,-0.0099572284
2347.4,-0.009863281
2347.5,-0.0096520595
2347.6,-0.0097693225
2347.7,-0.0077511474
2347.8,-0.0080787793
2347.9,-0.0084313725
2348,-0.0091822073
2348.1,-0.0099805021
2348.2,-0.010802035
2348.3,-0.012139927
2348.4,-0.01303223
2348.5,-0.01406494
2348.6,-0.015285627
2348.7,-0.016717487
2348.8,-0.018243347
2348.9,-0.018079882
2349,-0.017586693
2349.1,-0.015169945
2349.2,-0.012235362
2349.3,-0.0094888162
2349.4,-0.0084314325
2349.5,-0.010448815
2349.6,-0.011811434
2349.7,-0.01453311
2349.8,-0.017350657
2349.9,-0.018314151
2350,-0.017985958
2350.1,-0.013997741
2350.2,-0.011882464
2350.3,-0.0093721348
2350.4,-0.009604036
2350.5,-0.013546079
2350.6,-0.017584438
2350.7,-0.017446817
2350.8,-0.012449446
2350.9,-0.0096292911
2351,-0.0098861757
2351.1,-0.013334614
2351.2,-0.016645755
2351.3,-0.015381986
2351.4,-0.011486007
2351.5,-0.010590581
2351.6,-0.016055238
2351.7,-0.019041362
2351.8,-0.015735891
2351.9,-0.0099148367
2352,-0.011197843
2352.1,-0.016830608
2352.2,-0.017658213
2352.3,-0.013600002
2352.4,-0.010100284
2352.5,-0.014528458
2352.6,-0.016038253
2352.7,-0.011441356
2352.8,-0.0076590219
2352.9,-0.0063895129
2353,-0.0089441899
2353.1,-0.0093244691
2353.2,-0.014011589
2353.3,-0.015217023
2353.4,-0.01474609
2353.5,-0.012636283
2353.6,-0.019289514
2353.7,-0.022047745
2353.8,-0.016279941
2353.9,-0.014885397
2354,-0.018731828
2354.1,-0.021505
2354.2,-0.020382689
2354.3,-0.017097519
2354.4,-0.0028881954
2354.5,0.0067510434
2354.6,0.00739258
2354.7,0.0075541863
2354.8,0.0059385513
2354.9,0.0042466314
2355,0.0034477863
2355.1,0.0015719398
2355.2,0.0014506103
2355.3,0.00046794325
2355.4,0.010658509
2355.5,0.015888111
2355.6,0.01628756
2355.7,0.016592729
2355.8,0.016897902
2355.9,0.017203071
2356,0.017508244
2356.1,0.018235173
2356.2,0.019572437
2356.3,0.02004395
2356.4,0.0173027
2356.5,0.015444075
2356.6,0.016426277
2356.7,0.017413895
2356.8,0.01760254
2356.9,0.01760254
2357,0.015072446
2357.1,0.014783776
2357.2,0.012631132
2357.3,0.010866538
2357.4,0.0088968964
2357.5,0.0070879843
2357.6,0.0072486621
2357.7,0.0073209247
2357.8,0.011021129
2357.9,0.013984557
2358,0.016026387
2358.1,0.016265417
2358.2,0.014390313
2358.3,0.011738149
2358.4,0.0043543333
2358.5,0.0026929091
2358.6,0.003259277
2358.7,0.0068424201
2358.8,0.010976498
2358.9,0.011477083
2359,0.0080324321
2359.1,0.0028225835
2359.2,0.0028090715
2359.3,0.0058826932
2359.4,0.0094503305
2359.5,0.0088975688
2359.6,0.0049810337
2359.7,0.0014571223
2359.8,0.0011448828
2359.9,0.0075392495
2360,0.0088032729
2360.1,0.0045599001
2360.2,0.00042554497
2360.3,0.0049811366
2360.4,0.0073210328
2360.5,0.001959036
2360.6,-0.0020884082
2360.7,0.00010546474
2360.8,0.0054313143
2360.9,0.0038556016
2361,-0.0010271463
2361.1,-0.0023283855
2361.2,-0.0032872523
2361.3,-0.0027064208
2361.4,-0.0041298723
2361.5,-0.0026631974
2361.6,0.0011150063
2361.7,0.0042396272
2361.8,0.00024540442
2361.9,-0.001928711
2362,0.0022841096
2362.1,0.0035428935
2362.2,-0.001164016
2362.3,-0.0033600432
2362.4,-0.0017695901
2362.5,0.0021461313
2362.6,0.0041963038
2362.7,0.0036375281
2362.8,0.0017850143
2362.9,-0.001825423
2363,-0.0035706163
2363.1,-0.0050233475
2363.2,-0.0049590413
2363.3,-0.0053070597
2363.4,-0.0051696504
2363.5,-0.0047698879
2363.6,-0.0050964473
2363.7,-0.0050750719
2363.8,-0.0051910381
2363.9,-0.0042328201
2364,-0.0046020098
2364.1,-0.0047699119
2364.2,-0.0053069517
2364.3,-0.0060119182
2364.4,-0.0051484471
2364.5,-0.0065701616
2364.6,-0.0053165053
2364.7,-0.0050017163
2364.8,-0.0044435286
2364.9,-0.0025912667
2365,-0.0017181899
2365.1,-0.00036043344
2365.2,0.0002075195
2365.3,0.0031546444
2365.4,0.0051114953
2365.5,0.0051850069
2365.6,0.0046693378
2365.7,0.0027960367
2365.8,0.0011966184
2365.9,-0.0019184329
2366,-0.0023074904
2366.1,-0.0042439574
2366.2,-0.0042332803
2366.3,-0.0016550765
2366.4,0.0035012907
2366.5,0.0072896562
2366.6,0.0060375207
2366.7,0.0057216905
2366.8,0.0024282278
2366.9,-0.0012865782
2367,-0.0020234459
2367.1,0.00017565814
2367.2,0.0040691076
2367.3,0.0058163654
2367.4,0.0076892587
2367.5,0.00465969
2367.6,0.0019020175
2367.7,0.0022698745
2367.8,0.0066466949
2367.9,0.0092888854
2368,0.0060911535
2368.1,0.0025864081
2368.2,0.001733398
2368.3,0.0063619538
2368.4,0.011392656
2368.5,0.0095640147
2368.6,0.0054071908
2368.7,0.0062785331
2368.8,0.012696151
2368.9,0.010953835
2369,0.0054814826
2369.1,0.006183554
2369.2,0.01164397
2369.3,0.01363525
2369.4,0.012162836
2369.5,0.010657659
2369.6,0.0098576467
2369.7,0.011350635
2369.8,0.01337135
2369.9,0.01604368
2370,0.01446834
2370.1,0.0095443757
2370.2,0.011832855
2370.3,0.014055873
2370.4,0.012352861
2370.5,0.011078419
2370.6,0.012360747
2370.7,0.017230759
2370.8,0.01912842
2370.9,0.016394714
2371,0.012427483
2371.1,0.010563018
2371.2,0.01090914
2371.3,0.010773313
2371.4,0.015629849
2371.5,0.019169278
2371.6,0.01994903
2371.7,0.021095208
2371.8,0.021990323
2371.9,0.022390421
2372,0.021434145
2372.1,0.022431127
2372.2,0.022675236
2372.3,0.022275125
2372.4,0.024282422
2372.5,0.025021713
2372.6,0.024506328
2372.7,0.022634705
2372.8,0.023136249
2372.9,0.022655032
2373,0.020918972
2373.1,0.019928728
2373.2,0.019528574
2373.3,0.018382645
2373.4,0.019168822
2373.5,0.022050756
2373.6,0.02330588
2373.7,0.025502609
2373.8,0.028554322
2373.9,0.030345054
2374,0.031565741
2374.1,0.029844231
2374.2,0.030785413
2374.3,0.028278242
2374.4,0.027808534
2374.5,0.027232986
2374.6,0.025917265
2374.7,0.025957374
2374.8,0.027618361
2374.9,0.032065939
2375,0.034827457
2375.1,0.034462265
2375.2,0.030930337
2375.3,0.027403308
2375.4,0.027293057
2375.5,0.028723844
2375.6,0.034241542
2375.7,0.036943624
2375.8,0.035453078
2375.9,0.031961282
2376,0.028834375
2376.1,0.031129666
2376.2,0.034866954
2376.3,0.036543291
2376.4,0.034938029
2376.5,0.031771365
2376.6,0.033035721
2376.7,0.038703191
2376.8,0.03932556
2376.9,0.032988461
2377,0.03041992
2377.1,0.03567084
2377.2,0.038679413
2377.3,0.034134183
2377.4,0.032155828
2377.5,0.039181661
2377.6,0.041061676
2377.7,0.038180583
2377.8,0.034613686
2377.9,0.033261672
2378,0.033376504
2378.1,0.034521664
2378.2,0.038357441
2378.3,0.040510338
2378.4,0.039326008
2378.5,0.035929918
2378.6,0.038052011
2378.7,0.042724785
2378.8,0.041003305
2378.9,0.037475552
2379,0.035053716
2379.1,0.035017075
2379.2,0.038032117
2379.3,0.040109812
2379.4,0.04217028
2379.5,0.042722186
2379.6,0.044726318
2379.7,0.045258846
2379.8,0.045488216
2379.9,0.045258862
2380,0.0454882
2380.1,0.04567871
2380.2,0.043789498
2380.3,0.044611401
2380.4,0.044953725
2380.5,0.045182987
2380.6,0.045583433
2380.7,0.047147958
2380.8,0.047395164
2380.9,0.044685975
2381,0.045221527
2381.1,0.045354258
2381.2,0.044648616
2381.3,0.044038274
2381.4,0.044687116
2381.5,0.044858497
2381.6,0.040775905
2381.7,0.040853519
2381.8,0.039193247
2381.9,0.038259161
2382,0.037305286
2382.1,0.037667961
2382.2,0.038259149
2382.3,0.038144665
2382.4,0.040986863
2382.5,0.043790523
2382.6,0.047395441
2382.7,0.047681407
2382.8,0.047414401
2382.9,0.045201916
2383,0.041215623
2383.1,0.038621594
2383.2,0.037629729
2383.3,0.038487903
2383.4,0.04211161
2383.5,0.046479407
2383.6,0.047185609
2383.7,0.045011459
2383.8,0.042474686
2383.9,0.03856496
2384,0.037763073
2384.1,0.042034694
2384.2,0.04594518
2384.3,0.04689941
2384.4,0.043124012
2384.5,0.038469884
2384.6,0.037343523
2384.7,0.042682276
2384.8,0.047375371
2384.9,0.044440525
2385,0.039271424
2385.1,0.037953859
2385.2,0.044130977
2385.3,0.045850874
2385.4,0.041598855
2385.5,0.037993067
2385.6,0.040698631
2385.7,0.045257474
2385.8,0.041561716
2385.9,0.038221597
2386,0.039631263
2386.1,0.044055221
2386.2,0.046307729
2386.3,0.044707225
2386.4,0.04384766
2386.5,0.039235128
2386.6,0.03713379
2386.7,0.039859268
2386.8,0.044665095
2386.9,0.041676887
2387,0.034334185
2387.1,0.037396347
2387.2,0.041767061
2387.3,0.041159551
2387.4,0.036298235
2387.5,0.03438721
2387.6,0.035435293
2387.7,0.03591309
2387.8,0.03989565
2387.9,0.041292215
2388,0.042777876
2388.1,0.044590463
2388.2,0.043601213
2388.3,0.043141714
2388.4,0.040093539
2388.5,0.040755476
2388.6,0.040244396
2388.7,0.04146135
2388.8,0.041273937
2388.9,0.041634155
2389,0.0420166
2389.1,0.040759265
2389.2,0.04207152
2389.3,0.042093939
2389.4,0.042340058
2389.5,0.041369711
2389.6,0.040167289
2389.7,0.038832707
2389.8,0.036678267
2389.9,0.036541658
2390,0.035781007
2390.1,0.034883698
2390.2,0.03280677
2390.3,0.031736289
2390.4,0.029545582
2390.5,0.028798366
2390.6,0.032036488
2390.7,0.035985589
2390.8,0.038181233
2390.9,0.039078638
2391,0.038222618
2391.1,0.036906237
2391.2,0.033590828
2391.3,0.031203638
2391.4,0.028420988
2391.5,0.027577623
2391.6,0.030815187
2391.7,0.034554953
2391.8,0.035817361
2391.9,0.034237533
2392,0.031586718
2392.1,0.028002424
2392.2,0.027386109
2392.3,0.031233623
2392.4,0.03286133
2392.5,0.033070746
2392.6,0.03002526
2392.7,0.026075922
2392.8,0.025136164
2392.9,0.030676442
2393,0.033375903
2393.1,0.029283751
2393.2,0.025064847
2393.3,0.026105114
2393.4,0.03020375
2393.5,0.029337439
2393.6,0.024096168
2393.7,0.021970805
2393.8,0.026062369
2393.9,0.029234702
2394,0.025413005
2394.1,0.022563457
2394.2,0.026785925
2394.3,0.030150133
2394.4,0.026119524
2394.5,0.020871124
2394.6,0.021317622
2394.7,0.023226835
2394.8,0.025171354
2394.9,0.026888905
2395,0.023809721
2395.1,0.020087016
2395.2,0.021640167
2395.3,0.026976691
2395.4,0.020940478
2395.5,0.015622962
2395.6,0.018204698
2395.7,0.022250277
2395.8,0.024447322
2395.9,0.022206062
2396,0.020750194
2396.1,0.017305875
2396.2,0.015980755
2396.3,0.015867389
2396.4,0.014306631
2396.5,0.012798211
2396.6,0.01178678
2396.7,0.013382295
2396.8,0.013408612
2396.9,0.013443387
2397,0.012589055
2397.1,0.012946323
2397.2,0.012911617
2397.3,0.012301275
2397.4,0.011063258
2397.5,0.0093281759
2397.6,0.0085432253
2397.7,0.0082380537
2397.8,0.0093973394
2397.9,0.010391556
2398,0.010792696
2398.1,0.013608224
2398.2,0.01611111
2398.3,0.017523761
2398.4,0.015606687
2398.5,0.014132421
2398.6,0.01456796
2398.7,0.01192755
2398.8,0.011210999
2398.9,0.0089890523
2399,0.0070002734
2399.1,0.0055704301
2399.2,0.0040445712
2399.3,0.005865083
2399.4,0.0073396749
2399.5,0.0098322786
2399.6,0.011934351
2399.7,0.01115976
2399.8,0.0091196006
2399.9,0.0053104037
2400,0.0028240282
2400.1,0.0025528663
2400.2,0.0062038321
2400.3,0.0099279941
2400.4,0.0085885257
2400.5,0.0060680374
2400.6,0.0012135854
2400.7,-0.0017534686
2400.8,-0.00097935807
2400.9,0.0037788506
2401,0.006746084
2401.1,0.0045085726
2401.2,0.00054133981
2401.3,-0.0019624161
2401.4,0.0031056688
2401.5,0.0067459839
2401.6,0.0042997772
2401.7,0.00044547652
2401.8,0.00033723268
2401.9,0.0066711058
2402,0.0041367904
2402.1,-0.00014792679
2402.2,-0.0012222156
2402.3,0.0051615115
2402.4,0.0022894156
2402.5,-0.0047922534
2402.6,-0.006184475
2402.7,-0.0035968629
2402.8,0.0012230833
2402.9,0.0019090816
2403,0.0016372225
2403.1,0.00089741402
2403.2,-0.0028311776
2403.3,-0.0056240456
2403.4,-0.00097657019
2403.5,0.0062347643
2403.6,0.0030138883
2403.7,-0.0015770249
2403.8,0.0012223629
2403.9,0.0065064906
2404,0.0060524894
2404.1,-0.00013356872
2404.2,-0.0021211583
2404.3,-0.0010929188
2404.4,-0.021811354
2404.5,-0.032157582
2404.6,-0.030356928
2404.7,-0.029603465
2404.8,-0.03053542
2404.9,-0.029040095
2405,-0.027338145
2405.1,-0.02695312
2405.2,-0.026744212
2405.3,-0.026230135
2405.4,-0.044421154
2405.5,-0.056235468
2405.6,-0.056940298
2405.7,-0.057181851
2405.8,-0.056844041
2405.9,-0.05655518
2406,-0.058226216
2406.1,-0.05962321
2406.2,-0.061374214
2406.3,-0.062257211
2406.4,-0.05671419
2406.5,-0.052860606
2406.6,-0.053326991
2406.7,-0.055061706
2406.8,-0.054386558
2406.9,-0.05380859
2407,-0.050467152
2407.1,-0.047255096
2407.2,-0.044396059
2407.3,-0.043850275
2407.4,-0.047175332
2407.5,-0.049247065
2407.6,-0.052041922
2407.7,-0.053407055
2407.8,-0.054547461
2407.9,-0.054611693
2408,-0.052539745
2408.1,-0.050628379
2408.2,-0.047014605
2408.3,-0.047030365
2408.4,-0.045408452
2408.5,-0.046227165
2408.6,-0.048973712
2408.7,-0.049006224
2408.8,-0.046532929
2408.9,-0.041602335
2409,-0.041858111
2409.1,-0.044701072
2409.2,-0.047865119
2409.3,-0.048299534
2409.4,-0.043417889
2409.5,-0.041505126
2409.6,-0.042853979
2409.7,-0.047189792
2409.8,-0.04704723
2409.9,-0.041795999
2410,-0.03977051
2410.1,-0.043736112
2410.2,-0.049325661
2410.3,-0.044800775
2410.4,-0.038150066
2410.5,-0.039335375
2410.6,-0.043607782
2410.7,-0.039949894
2410.8,-0.036799524
2410.9,-0.041421984
2411,-0.044989873
2411.1,-0.04556885
2411.2,-0.043899472
2411.3,-0.044588115
2411.4,-0.04422035
2411.5,-0.042903153
2411.6,-0.040221878
2411.7,-0.035404422
2411.8,-0.038465896
2411.9,-0.0419379
2412,-0.039178854
2412.1,-0.035756559
2412.2,-0.038643071
2412.3,-0.04351028
2412.4,-0.040994647
2412.5,-0.036865337
2412.6,-0.033925679
2412.7,-0.032430803
2412.8,-0.032975546
2412.9,-0.033779027
2413,-0.035849567
2413.1,-0.03776173
2413.2,-0.039704773
2413.3,-0.040589451
2413.4,-0.041103207
2413.5,-0.04233929
2413.6,-0.041570811
2413.7,-0.041408353
2413.8,-0.040767291
2413.9,-0.041215113
2414,-0.040767323
2414.1,-0.03933808
2414.2,-0.039480637
2414.3,-0.03747648
2414.4,-0.036622117
2414.5,-0.035050429
2414.6,-0.033443199
2414.7,-0.033265175
2414.8,-0.03231918
2414.9,-0.034338226
2415,-0.034246928
2415.1,-0.0351266
2415.2,-0.036637272
2415.3,-0.038066463
2415.4,-0.040634839
2415.5,-0.042227061
2415.6,-0.045227538
2415.7,-0.044190966
2415.8,-0.042293491
2415.9,-0.039196448
2416,-0.036271616
2416.1,-0.034247192
2416.2,-0.034083932
2416.3,-0.037404359
2416.4,-0.039688833
2416.5,-0.04382796
2416.6,-0.045360391
2416.7,-0.045055222
2416.8,-0.040997993
2416.9,-0.037075721
2417,-0.037775914
2417.1,-0.039175109
2417.2,-0.042800236
2417.3,-0.046015564
2417.4,-0.046372704
2417.5,-0.041802387
2417.6,-0.038936842
2417.7,-0.042509623
2417.8,-0.046223815
2417.9,-0.047928343
2418,-0.043939037
2418.1,-0.039405991
2418.2,-0.040953719
2418.3,-0.045546119
2418.4,-0.049803715
2418.5,-0.045435762
2418.6,-0.04282227
2418.7,-0.047406443
2418.8,-0.050577969
2418.9,-0.045852921
2419,-0.041974102
2419.1,-0.0473387
2419.2,-0.050771537
2419.3,-0.04689506
2419.4,-0.044541807
2419.5,-0.044764825
2419.6,-0.044750161
2419.7,-0.044444985
2419.8,-0.046848073
2419.9,-0.051343434
2420,-0.053726347
2420.1,-0.049739142
2420.2,-0.046871835
2420.3,-0.051900379
2420.4,-0.057126894
2420.5,-0.055470035
2420.6,-0.05182252
2420.7,-0.052839751
2420.8,-0.056516333
2420.9,-0.058817299
2421,-0.058676919
2421.1,-0.056928301
2421.2,-0.055416916
2421.3,-0.053571427
2421.4,-0.054350915
2421.5,-0.054612782
2421.6,-0.054210691
2421.7,-0.054322025
2421.8,-0.053794205
2421.9,-0.053919906
2422,-0.053072571
2422.1,-0.05342083
2422.2,-0.053600362
2422.3,-0.05329519
2422.4,-0.057362715
2422.5,-0.059509976
2422.6,-0.059815148
2422.7,-0.060328532
2422.8,-0.061355288
2422.9,-0.062575979
2423,-0.063588464
2423.1,-0.066585936
2423.2,-0.067013916
2423.3,-0.067250538
2423.4,-0.068374239
2423.5,-0.068137669
2423.6,-0.065556751
2423.7,-0.0626162
2423.8,-0.062992169
2423.9,-0.060243604
2424,-0.060981163
2424.1,-0.061840182
2424.2,-0.06361653
2424.3,-0.065530482
2424.4,-0.069970348
2424.5,-0.07472792
2424.6,-0.072756256
2424.7,-0.069954824
2424.8,-0.06562626
2424.9,-0.062838778
2425,-0.063810357
2425.1,-0.066987137
2425.2,-0.07210598
2425.3,-0.073325876
2425.4,-0.073658982
2425.5,-0.069788206
2425.6,-0.065557631
2425.7,-0.067611119
2425.8,-0.071148257
2425.9,-0.07669698
2426,-0.075503739
2426.1,-0.069788686
2426.2,-0.066598247
2426.3,-0.069344706
2426.4,-0.075683899
2426.5,-0.076461064
2426.6,-0.071620137
2426.7,-0.070093839
2426.8,-0.075281224
2426.9,-0.07740426
2427,-0.071898103
2427.1,-0.069580592
2427.2,-0.073838363
2427.3,-0.077861527
2427.4,-0.074880563
2427.5,-0.07241061
2427.6,-0.075239375
2427.7,-0.078776896
2427.8,-0.081204592
2427.9,-0.081052751
2428,-0.08128806
2428.1,-0.079707632
2428.2,-0.076129117
2428.3,-0.072161886
2428.4,-0.07443416
2428.5,-0.080869956
2428.6,-0.079153936
2428.7,-0.075435388
2428.8,-0.07684819
2428.9,-0.079997116
2429,-0.07972148
2429.1,-0.077058631
2429.2,-0.07608643
2429.3,-0.073799004
2429.4,-0.074808926
2429.5,-0.076197128
2429.6,-0.077847148
2429.7,-0.080607146
2429.8,-0.082203374
2429.9,-0.084990202
2430,-0.08428595
2430.1,-0.084658136
2430.2,-0.083578406
2430.3,-0.083424014
2430.4,-0.084547432
2430.5,-0.084728625
2430.6,-0.086918197
2430.7,-0.085701477
2430.8,-0.085047124
2430.9,-0.083994396
2431,-0.082994882
2431.1,-0.081760912
2431.2,-0.081066543
2431.3,-0.081384974
2431.4,-0.079085229
2431.5,-0.076878182
2431.6,-0.074936612
2431.7,-0.074878926
2431.8,-0.075378743
2431.9,-0.076099602
2432,-0.079093515
2432.1,-0.08077456
2432.2,-0.081384902
2432.3,-0.083034381
2432.4,-0.08537841
2432.5,-0.085325948
2432.6,-0.084105261
2432.7,-0.082053326
2432.8,-0.078572918
2432.9,-0.075436901
2433,-0.075599548
2433.1,-0.078164378
2433.2,-0.081631677
2433.3,-0.084670382
2433.4,-0.086585791
2433.5,-0.08416384
2433.6,-0.079268108
2433.7,-0.075950133
2433.8,-0.076209738
2433.9,-0.0793977
2434,-0.083780452
2434.1,-0.086280477
2434.2,-0.081573793
2434.3,-0.076021974
2434.4,-0.076637978
2434.5,-0.080520657
2434.6,-0.083754387
2434.7,-0.081930839
2434.8,-0.077548155
2434.9,-0.075463258
2435,-0.081194762
2435.1,-0.085267289
2435.2,-0.080866977
2435.3,-0.077073879
2435.4,-0.078468635
2435.5,-0.08297425
2435.6,-0.080062051
2435.7,-0.075217496
2435.8,-0.077273195
2435.9,-0.082778993
2436,-0.08400831
2436.1,-0.078731612
2436.2,-0.076599274
2436.3,-0.075866106
2436.4,-0.076722053
2436.5,-0.080214359
2436.6,-0.082202558
2436.7,-0.080418606
2436.8,-0.075705712
2436.9,-0.079348925
2437,-0.08292296
2437.1,-0.081126654
2437.2,-0.077354507
2437.3,-0.079408465
2437.4,-0.084083591
2437.5,-0.082224967
2437.6,-0.079833601
2437.7,-0.077159639
2437.8,-0.075255996
2437.9,-0.074450515
2438,-0.07425537
2438.1,-0.075916135
2438.2,-0.074413272
2438.3,-0.075623304
2438.4,-0.074205781
2438.5,-0.074072567
2438.6,-0.07456055
2438.7,-0.073937834
2438.8,-0.075513124
2438.9,-0.073693281
2439,-0.073462117
2439.1,-0.073119974
2439.2,-0.07272949
2439.3,-0.072314397
2439.4,-0.069836167
2439.5,-0.070007442
2439.6,-0.069555583
2439.7,-0.070727632
2439.8,-0.070471153
2439.9,-0.071643098
2440,-0.073254395
2440.1,-0.073852538
2440.2,-0.076025307
2440.3,-0.07720946
2440.4,-0.077514629
2440.5,-0.077197303
2440.6,-0.076794459
2440.7,-0.074414373
2440.8,-0.071264973
2440.9,-0.070495569
2441,-0.067688552
2441.1,-0.067980604
2441.2,-0.068969677
2441.3,-0.071349523
2441.4,-0.072631779
2441.5,-0.074181704
2441.6,-0.075073178
2441.7,-0.071436775
2441.8,-0.067395814
2441.9,-0.064661252
2442,-0.066161225
2442.1,-0.069518114
2442.2,-0.072875007
2442.3,-0.074365053
2442.4,-0.069582393
2442.5,-0.063917625
2442.6,-0.063598008
2442.7,-0.06646609
2442.8,-0.071274833
2442.9,-0.070545832
2443,-0.066261571
2443.1,-0.063757944
2443.2,-0.06679469
2443.3,-0.071153066
2443.4,-0.067447124
2443.5,-0.062818925
2443.6,-0.061535789
2443.7,-0.065792783
2443.8,-0.068468783
2443.9,-0.063578128
2444,-0.061547527
2444.1,-0.065268198
2444.2,-0.070663474
2444.3,-0.066618595
2444.4,-0.059939871
2444.5,-0.056422341
2444.6,-0.056468988
2444.7,-0.057067684
2444.8,-0.058202166
2444.9,-0.064911101
2445,-0.065773488
2445.1,-0.061063251
2445.2,-0.058887139
2445.3,-0.063252161
2445.4,-0.061673817
2445.5,-0.056180729
2445.6,-0.055662717
2445.7,-0.057701037
2445.8,-0.061080965
2445.9,-0.062146234
2446,-0.06018283
2446.1,-0.057643557
2446.2,-0.055616727
2446.3,-0.055858366
2446.4,-0.052726527
2446.5,-0.050440231
2446.6,-0.049939229
2446.7,-0.050048557
2446.8,-0.049317494
2446.9,-0.049340265
2447,-0.051815764
2447.1,-0.050820718
2447.2,-0.050048537
2447.3,-0.049524804
2447.4,-0.047780399
2447.5,-0.045644197
2447.6,-0.046201787
2447.7,-0.048447241
2447.8,-0.047366098
2447.9,-0.047727595
2448,-0.04831543
2448.1,-0.049765795
2448.2,-0.050658854
2448.3,-0.052828705
2448.4,-0.05297986
2448.5,-0.052380708
2448.6,-0.052904237
2448.7,-0.052162384
2448.8,-0.051258027
2448.9,-0.048990378
2449,-0.046560137
2449.1,-0.04525256
2449.2,-0.043301289
2449.3,-0.043967119
2449.4,-0.043203319
2449.5,-0.04438134
2449.6,-0.048163559
2449.7,-0.050157525
2449.8,-0.05024453
2449.9,-0.046832514
2450,-0.042778242
2450.1,-0.040151755
2450.2,-0.040915107
2450.3,-0.045743702
2450.4,-0.046048254
2450.5,-0.046092071
2450.6,-0.043792142
2450.7,-0.038789455
2450.8,-0.037438103
2450.9,-0.039498025
2451,-0.045350756
2451.1,-0.046462627
2451.2,-0.041732605
2451.3,-0.037492769
2451.4,-0.038277142
2451.5,-0.042680156
2451.6,-0.043519922
2451.7,-0.039814627
2451.8,-0.036381209
2451.9,-0.04067412
2452,-0.044576712
2452.1,-0.039673731
2452.2,-0.034746585
2452.3,-0.03904969
2452.4,-0.043671791
2452.5,-0.037200638
2452.6,-0.032838932
2452.7,-0.033895366
2452.8,-0.036031568
2452.9,-0.037339761
2453,-0.037427278
2453.1,-0.036708113
2453.2,-0.033308711
2453.3,-0.034112793
2453.4,-0.040367446
2453.5,-0.039924559
2453.6,-0.034824255
2453.7,-0.039058797
2453.8,-0.045632141
2453.9,-0.043260646
2454,-0.037985043
2454.1,-0.035585753
2454.2,-0.036434579
2454.3,-0.039921186
2454.4,-0.034467276
2454.5,-0.030604772
2454.6,-0.029068447
2454.7,-0.027237418
2454.8,-0.02457868
2454.9,-0.02297542
2455,-0.022266823
2455.1,-0.021863399
2455.2,-0.023213516
2455.3,-0.022453022
2455.4,-0.01410973
2455.5,-0.0092322387
2455.6,-0.008849473
2455.7,-0.0095684263
2455.8,-0.010897715
2455.9,-0.012216689
2456,-0.012196103
2456.1,-0.012827007
2456.2,-0.01322021
2456.3,-0.014047682
2456.4,-0.018164448
2456.5,-0.019520363
2456.6,-0.020358005
2456.7,-0.019608501
2456.8,-0.018604857
2456.9,-0.016339777
2457,-0.013494895
2457.1,-0.01260986
2457.2,-0.011162045
2457.3,-0.01047363
2457.4,-0.009025872
2457.5,-0.0099919536
2457.6,-0.011192439
2457.7,-0.013043649
2457.8,-0.017139477
2457.9,-0.01809297
2458,-0.018211447
2458.1,-0.014479099
2458.2,-0.010541954
2458.3,-0.0079038109
2458.4,-0.009184529
2458.5,-0.014097257
2458.6,-0.016380349
2458.7,-0.0190584
2458.8,-0.01837836
2458.9,-0.013357422
2459,-0.0087012961
2459.1,-0.010523195
2459.2,-0.016341275
2459.3,-0.01861495
2459.4,-0.017266181
2459.5,-0.011201941
2459.6,-0.0088493129
2459.7,-0.011428521
2459.8,-0.015917493
2459.9,-0.019146458
2460,-0.013112363
2460.1,-0.010069998
2460.2,-0.01347583
2460.3,-0.016704926
2460.4,-0.013151917
2460.5,-0.0096370919
2460.6,-0.015148598
2460.7,-0.01851641
2460.8,-0.014993015
2460.9,-0.010119972
2461,-0.011329399
2461.1,-0.014469938
2461.2,-0.016389798
2461.3,-0.017502322
2461.4,-0.015731221
2461.5,-0.012266185
2461.6,-0.0096374001
2461.7,-0.013494069
2461.8,-0.016694854
2461.9,-0.013261289
2462,-0.012215713
2462.1,-0.015502745
2462.2,-0.017088954
2462.3,-0.013881475
2462.4,-0.010031839
2462.5,-0.0085345163
2462.6,-0.011436623
2462.7,-0.015807589
2462.8,-0.017600712
2462.9,-0.018004456
2463,-0.01665684
2463.1,-0.016793177
2463.2,-0.016361139
2463.3,-0.015553628
2463.4,-0.015563029
2463.5,-0.01421557
2463.6,-0.013112242
2463.7,-0.013121607
2463.8,-0.01342678
2463.9,-0.013938514
2464,-0.014755418
2464.1,-0.016084044
2464.2,-0.016370596
2464.3,-0.015858878
2464.4,-0.015868166
2464.5,-0.016792952
2464.6,-0.019252848
2464.7,-0.018793546
2464.8,-0.019135664
2464.9,-0.018802815
2465,-0.017375606
2465.1,-0.016056264
2465.2,-0.014009532
2465.3,-0.012807198
2465.4,-0.010338334
2465.5,-0.0090464312
2465.6,-0.008947754
2465.7,-0.010599679
2465.8,-0.012628077
2465.9,-0.013633181
2466,-0.017960138
2466.1,-0.019108184
2466.2,-0.01830044
2466.3,-0.016038363
2466.4,-0.012780184
2466.5,-0.010042669
2466.6,-0.0088400205
2466.7,-0.012358687
2466.8,-0.01413574
2466.9,-0.017025936
2467,-0.018201765
2467.1,-0.015006509
2467.2,-0.010428932
2467.3,-0.0093606068
2467.4,-0.012860868
2467.5,-0.016092264
2467.6,-0.017707983
2467.7,-0.014594049
2467.8,-0.0098189406
2467.9,-0.010401428
2468,-0.014278739
2468.1,-0.019583117
2468.2,-0.015061852
2468.3,-0.0095228723
2468.4,-0.011433141
2468.5,-0.016423477
2468.6,-0.016658408
2468.7,-0.011220275
2468.8,-0.011217788
2468.9,-0.014781041
2469,-0.016792232
2469.1,-0.011615928
2469.2,-0.010185858
2469.3,-0.014699394
2469.4,-0.016989834
2469.5,-0.018838211
2469.6,-0.017565563
2469.7,-0.017608803
2469.8,-0.016452415
2469.9,-0.014217363
2470,-0.010017975
2470.1,-0.012876322
2470.2,-0.017114377
2470.3,-0.013564285
2470.4,-0.011595465
2470.5,-0.015614012
2470.6,-0.01955562
2470.7,-0.018275237
2470.8,-0.01429949
2470.9,-0.011264778
2471,-0.0098547961
2471.1,-0.011827125
2471.2,-0.012708767
2471.3,-0.015910129
2471.4,-0.018111462
2471.5,-0.01778943
2471.6,-0.018317696
2471.7,-0.018507127
2471.8,-0.018201957
2471.9,-0.018515514
2472,-0.017888428
2472.1,-0.019348789
2472.2,-0.018383187
2472.3,-0.018730036
2472.4,-0.018086398
2472.5,-0.017698895
2472.6,-0.017385422
2472.7,-0.01595024
2472.8,-0.015768862
2472.9,-0.012873761
2473,-0.012420153
2473.1,-0.01167787
2473.2,-0.0096406499
2473.3,-0.0083291949
2473.4,-0.0086507741
2473.5,-0.011215718
2473.6,-0.011686165
2473.7,-0.013657032
2473.8,-0.015158429
2473.9,-0.017418069
2474,-0.019232838
2474.1,-0.01839198
2474.2,-0.018004003
2474.3,-0.014392391
2474.4,-0.011579147
2474.5,-0.0081980449
2474.6,-0.0090790038
2474.7,-0.011817499
2474.8,-0.014052745
2474.9,-0.018044053
2475,-0.018598317
2475.1,-0.016248002
2475.2,-0.011852572
2475.3,-0.0087257135
2475.4,-0.0098871492
2475.5,-0.013251991
2475.6,-0.018562804
2475.7,-0.018483531
2475.8,-0.013783121
2475.9,-0.0093204405
2476,-0.009886933
2476.1,-0.015106371
2476.2,-0.01759964
2476.3,-0.015943254
2476.4,-0.010517897
2476.5,-0.010604047
2476.6,-0.016021481
2476.7,-0.01810303
2476.8,-0.012127684
2476.9,-0.008840845
2477,-0.014205611
2477.1,-0.017912492
2477.2,-0.013463471
2477.3,-0.010259877
2477.4,-0.014189749
2477.5,-0.017714098
2477.6,-0.013875889
2477.7,-0.010458275
2477.8,-0.01006929
2477.9,-0.010374458
2478,-0.0096496388
2478.1,-0.00925293
2478.2,-0.011724814
2478.3,-0.016416809
2478.4,-0.017279096
2478.5,-0.011938843
2478.6,-0.011205899
2478.7,-0.015912946
2478.8,-0.016150124
2478.9,-0.013502784
2479,-0.010344321
2479.1,-0.01069461
2479.2,-0.013860564
2479.3,-0.017316677
2479.4,-0.017584433
2479.5,-0.016157808
2479.6,-0.017515027
2479.7,-0.01573111
2479.8,-0.014234991
2479.9,-0.012900209
2480,-0.012716526
2480.1,-0.012709123
2480.2,-0.011786221
2480.3,-0.012830504
2480.4,-0.01352539
2480.5,-0.014143087
2480.6,-0.014029133
2480.7,-0.013212897
2480.8,-0.013944472
2480.9,-0.014852683
2481,-0.01834532
2481.1,-0.01828709
2481.2,-0.018316159
2481.3,-0.018919242
2481.4,-0.018606827
2481.5,-0.016967193
2481.6,-0.016477827
2481.7,-0.016165451
2481.8,-0.013084953
2481.9,-0.010459284
2482,-0.0092457665
2482.1,-0.0091535884
2482.2,-0.0094587597
2482.3,-0.011204714
2482.4,-0.014881021
2482.5,-0.016889426
2482.6,-0.018216572
2482.7,-0.01871338
2482.8,-0.016449514
2482.9,-0.012475213
2483,-0.0090260011
2483.1,-0.01050176
2483.2,-0.012311706
2483.3,-0.014461941
2483.4,-0.017414267
2483.5,-0.017585089
2483.6,-0.013689337
2483.7,-0.0097360389
2483.8,-0.010700243
2483.9,-0.013134675
2484,-0.017328454
2484.1,-0.017989785
2484.2,-0.013377673
2484.3,-0.0091259524
2484.4,-0.010089646
2484.5,-0.015198747
2484.6,-0.018421902
2484.7,-0.014698217
2484.8,-0.0093182436
2484.9,-0.011018603
2485,-0.01610707
2485.1,-0.016152141
2485.2,-0.011859376
2485.3,-0.01016846
2485.4,-0.016133817
2485.5,-0.016755873
2485.6,-0.010519267
2485.7,-0.011528956
2485.8,-0.016511193
2485.9,-0.017280297
2486,-0.011946047
2486.1,-0.0081183863
2486.2,-0.007421875
2486.3,-0.0084502058
2486.4,-0.0099760627
2486.5,-0.012324552
2486.6,-0.017127639
2486.7,-0.016345102
2486.8,-0.010527055
2486.9,-0.010805107
2487,-0.015701
2487.1,-0.018109577
2487.2,-0.013678709
2487.3,-0.013239794
2487.4,-0.016397588
2487.5,-0.018520765
2487.6,-0.017990485
2487.7,-0.016670235
2487.8,-0.016066368
2487.9,-0.013499574
2488,-0.011071098
2488.1,-0.0094456615
2488.2,-0.0087421638
2488.3,-0.0082314062
2488.4,-0.0084433908
2488.5,-0.010492781
2488.6,-0.01036129
2488.7,-0.0096577108
2488.8,-0.0085302752
2488.9,-0.008648913
2489,-0.0091533122
2489.1,-0.0084307138
2489.2,-0.010087724
2489.3,-0.0092340681
2489.4,-0.0091595702
2489.5,-0.0091470293
2489.6,-0.010386489
2489.7,-0.012111631
2489.8,-0.013020911
2489.9,-0.015275432
2490,-0.0154499
2490.1,-0.017106412
2490.2,-0.018308536
2490.3,-0.018819211
2490.4,-0.018607547
2490.5,-0.01676422
2490.6,-0.015144819
2490.7,-0.011252762
2490.8,-0.008736161
2490.9,-0.008337402
2491,-0.0095702724
2491.1,-0.011812248
2491.2,-0.014459096
2491.3,-0.018438436
2491.4,-0.018290388
2491.5,-0.016876304
2491.6,-0.013700794
2491.7,-0.0098392881
2491.8,-0.0092589158
2491.9,-0.011407085
2492,-0.015386256
2492.1,-0.017498624
2492.2,-0.017386991
2492.3,-0.012668126
2492.4,-0.0092410998
2492.5,-0.011518431
2492.6,-0.015174591
2492.7,-0.018531484
2492.8,-0.015520787
2492.9,-0.009828155
2493,-0.010086204
2493.1,-0.014986466
2493.2,-0.019347
2493.3,-0.014382853
2493.4,-0.0091299587
2493.5,-0.011318275
2493.6,-0.017022516
2493.7,-0.016143371
2493.8,-0.0098173094
2493.9,-0.013582735
2494,-0.017809295
2494.1,-0.015738602
2494.2,-0.01074462
2494.3,-0.01079587
2494.4,-0.014158444
2494.5,-0.016588475
2494.6,-0.018624837
2494.7,-0.016038453
2494.8,-0.01279831
2494.9,-0.0099462918
2495,-0.012232843
2495.1,-0.016910274
2495.2,-0.014507311
2495.3,-0.011378028
2495.4,-0.013242434
2495.5,-0.016904496
2495.6,-0.016050089
2495.7,-0.011766633
2495.8,-0.0093473144
2495.9,-0.0097688836
2496,-0.01386346
2496.1,-0.015045796
2496.2,-0.017004063
2496.3,-0.017692499
2496.4,-0.017903203
2496.5,-0.018308284
2496.6,-0.017792443
2496.7,-0.018108425
2496.8,-0.016766237
2496.9,-0.016582521
2497,-0.016471845
2497.1,-0.016682437
2497.2,-0.016677094
2497.3,-0.016987601
2497.4,-0.018418828
2497.5,-0.017582025
2497.6,-0.017087537
2497.7,-0.01821355
2497.8,-0.018508171
2497.9,-0.017997797
2498,-0.01677186
2498.1,-0.01606678
2498.2,-0.013504521
2498.3,-0.012099501
2498.4,-0.010768422
2498.5,-0.009758102
2498.6,-0.009558105
2498.7,-0.0091477657
2498.8,-0.010999411
2498.9,-0.012409833
2499,-0.014045965
2499.1,-0.01679763
2499.2,-0.018208149
2499.3,-0.018818491
2499.4,-0.01635171
2499.5,-0.013410165
2499.6,-0.01035339
2499.7,-0.0084324108
2499.8,-0.0090578555
2499.9,-0.012019564
2500,-0.01547651
2500.1,-0.01760272
2500.2,-0.017487699
2500.3,-0.012470068
2500.4,-0.0093480508
2500.5,-0.010588536
2500.6,-0.013645189
2500.7,-0.018232618
2500.8,-0.018293398
2500.9,-0.014826613
2501,-0.010244146
2501.1,-0.011513612
2501.2,-0.016196155
2501.3,-0.019438379
2501.4,-0.014907654
2501.5,-0.0086136479
2501.6,-0.010092387
2501.7,-0.015180181
2501.8,-0.015652048
2501.9,-0.0095151414
2502,-0.0086568629
2502.1,-0.015914149
2502.2,-0.016558199
2502.3,-0.010025777
2502.4,-0.010702225
2502.5,-0.017430131
2502.6,-0.018293974
2502.7,-0.01482755
2502.8,-0.01352539
2502.9,-0.011885373
2503,-0.011698975
2503.1,-0.013844452
2503.2,-0.018230917
2503.3,-0.018294198
2503.4,-0.0094983891
2503.5,-0.0078455754
2503.6,-0.011407437
2503.7,-0.011175072
2503.8,-0.0078090776
2503.9,-0.0075311567
2504,-0.010696676
2504.1,-0.013844092
2504.2,-0.015155995
2504.3,-0.012282262
2504.4,-0.029428502
2504.5,-0.0385498
2504.6,-0.037935004
2504.7,-0.037224422
2504.8,-0.03743378
2504.9,-0.038863807
2505,-0.038850575
2505.1,-0.039164543
2505.2,-0.038850599
2505.3,-0.038754709
2505.4,-0.056271623
2505.5,-0.066229204
2505.6,-0.067545833
2505.7,-0.06620756
2505.8,-0.066019929
2505.9,-0.065501275
2506,-0.064280585
2506.1,-0.064494013
2506.2,-0.064999793
2506.3,-0.066329291
2506.4,-0.059760993
2506.5,-0.05625
2506.6,-0.056659706
2506.7,-0.057884599
2506.8,-0.060434688
2506.9,-0.06143799
2507,-0.063896042
2507.1,-0.064485597
2507.2,-0.063979738
2507.3,-0.061011832
2507.4,-0.058582821
2507.5,-0.057261782
2507.6,-0.055221845
2507.7,-0.055238186
2507.8,-0.056868481
2507.9,-0.058904311
2508,-0.061040513
2508.1,-0.063176715
2508.2,-0.064698553
2508.3,-0.061004385
2508.4,-0.05346748
2508.5,-0.049323397
2508.6,-0.051077887
2508.7,-0.054739946
2508.8,-0.057378179
2508.9,-0.059309623
2509,-0.054178898
2509.1,-0.050548171
2509.2,-0.051579727
2509.3,-0.055149155
2509.4,-0.056759918
2509.5,-0.054198765
2509.6,-0.051050462
2509.7,-0.050760671
2509.8,-0.054542346
2509.9,-0.056659442
2510,-0.051332979
2510.1,-0.048006467
2510.2,-0.051594562
2510.3,-0.058416355
2510.4,-0.052639578
2510.5,-0.046164239
2510.6,-0.049052368
2510.7,-0.053108907
2510.8,-0.048996634
2510.9,-0.045460971
2511,-0.049052048
2511.1,-0.051676032
2511.2,-0.052386878
2511.3,-0.052383222
2511.4,-0.049622113
2511.5,-0.046678167
2511.6,-0.044441445
2511.7,-0.049672628
2511.8,-0.05176931
2511.9,-0.047274356
2512,-0.044445122
2512.1,-0.049158805
2512.2,-0.051876992
2512.3,-0.049317405
2512.4,-0.04596404
2512.5,-0.042707703
2512.6,-0.042829245
2512.7,-0.045887935
2512.8,-0.04832236
2512.9,-0.049948788
2513,-0.05045166
2513.1,-0.051270032
2513.2,-0.050649412
2513.3,-0.04932814
2513.4,-0.049334942
2513.5,-0.04953613
2513.6,-0.049945276
2513.7,-0.049328204
2513.8,-0.050357738
2513.9,-0.04963008
2514,-0.049948568
2514.1,-0.05045166
2514.2,-0.05106531
2514.3,-0.05177628
2514.4,-0.052182078
2514.5,-0.051669102
2514.6,-0.050139986
2514.7,-0.048513482
2514.8,-0.0467831
2514.9,-0.044952068
2515,-0.04455266
2515.1,-0.042608184
2515.2,-0.042010578
2515.3,-0.042007408
2515.4,-0.044360758
2515.5,-0.04556885
2515.6,-0.04740929
2515.7,-0.051382774
2515.8,-0.05289307
2515.9,-0.053097548
2516,-0.052380332
2516.1,-0.049319382
2516.2,-0.045556616
2516.3,-0.04353028
2516.4,-0.046398821
2516.5,-0.04801025
2516.6,-0.050872597
2516.7,-0.05350941
2516.8,-0.05493155
2516.9,-0.051245645
2517,-0.046368837
2517.1,-0.046798399
2517.2,-0.04831837
2517.3,-0.051482565
2517.4,-0.055959387
2517.5,-0.054608857
2517.6,-0.049927627
2517.7,-0.048111018
2517.8,-0.05332479
2517.9,-0.056558026
2518,-0.056247156
2518.1,-0.051039384
2518.2,-0.049029388
2518.3,-0.053318664
2518.4,-0.058808955
2518.5,-0.057661177
2518.6,-0.05195816
2518.7,-0.054950542
2518.8,-0.059718724
2518.9,-0.056740409
2519,-0.051250043
2519.1,-0.05382755
2519.2,-0.059827458
2519.3,-0.057247567
2519.4,-0.055846663
2519.5,-0.054615299
2519.6,-0.054421592
2519.7,-0.055132778
2519.8,-0.058603681
2519.9,-0.062873464
2520,-0.060915494
2520.1,-0.056849999
2520.2,-0.05788705
2520.3,-0.062878382
2520.4,-0.062343303
2520.5,-0.060315623
2520.6,-0.062363631
2520.7,-0.066638562
2520.8,-0.068764711
2520.9,-0.067024565
2521,-0.063564298
2521.1,-0.062149244
2521.2,-0.061231265
2521.3,-0.06041911
2521.4,-0.060625812
2521.5,-0.061644667
2521.6,-0.062865351
2521.7,-0.063473292
2521.8,-0.064186958
2521.9,-0.064081262
2522,-0.06428787
2522.1,-0.063672812
2522.2,-0.06388173
2522.3,-0.06377612
2522.4,-0.065207986
2522.5,-0.066628274
2522.6,-0.066114299
2522.7,-0.066118868
2522.8,-0.065708182
2522.9,-0.066017876
2523,-0.067341787
2523.1,-0.067642484
2523.2,-0.070808534
2523.3,-0.071403393
2523.4,-0.0745737
2523.5,-0.077616667
2523.6,-0.078631006
2523.7,-0.078628838
2523.8,-0.077711171
2523.9,-0.077511287
2524,-0.073529158
2524.1,-0.070896328
2524.2,-0.06998081
2524.3,-0.070494316
2524.4,-0.073348135
2524.5,-0.077010197
2524.6,-0.081284654
2524.7,-0.082392033
2524.8,-0.081781691
2524.9,-0.07790541
2525,-0.074045256
2525.1,-0.072830554
2525.2,-0.073545932
2525.3,-0.07884872
2525.4,-0.083723625
2525.5,-0.084528327
2525.6,-0.080448399
2525.7,-0.075874674
2525.8,-0.075989146
2525.9,-0.079962078
2526,-0.085252977
2526.1,-0.084011656
2526.2,-0.078209667
2526.3,-0.07608643
2526.4,-0.081392021
2526.5,-0.086265627
2526.6,-0.083500919
2526.7,-0.078722902
2526.8,-0.08036781
2526.9,-0.085557509
2527,-0.08615371
2527.1,-0.080242011
2527.2,-0.079244536
2527.3,-0.084950315
2527.4,-0.087581954
2527.5,-0.082582677
2527.6,-0.082297853
2527.7,-0.085246728
2527.8,-0.087177257
2527.9,-0.08768311
2528,-0.08768311
2528.1,-0.086459147
2528.2,-0.082384233
2528.3,-0.082091956
2528.4,-0.087899823
2528.5,-0.08900185
2528.6,-0.084825915
2528.7,-0.084125317
2528.8,-0.089730476
2528.9,-0.09001717
2529,-0.086660284
2529.1,-0.08269153
2529.2,-0.081682314
2529.3,-0.084740001
2529.4,-0.087788755
2529.5,-0.091249816
2529.6,-0.091954119
2529.7,-0.092466104
2529.8,-0.090831844
2529.9,-0.090431098
2530,-0.092977953
2530.1,-0.091644842
2530.2,-0.090837507
2530.3,-0.090020514
2530.4,-0.090941467
2530.5,-0.090834804
2530.6,-0.09124526
2530.7,-0.093485391
2530.8,-0.093581432
2530.9,-0.094195676
2531,-0.094294397
2531.1,-0.093684055
2531.2,-0.092665969
2531.3,-0.091853011
2531.4,-0.094096724
2531.5,-0.092662355
2531.6,-0.089510534
2531.7,-0.087375539
2531.8,-0.085544506
2531.9,-0.084325002
2532,-0.084021
2532.1,-0.086670827
2532.2,-0.087784455
2532.3,-0.089313706
2532.4,-0.091551257
2532.5,-0.093076013
2532.6,-0.09348145
2532.7,-0.09348145
2532.8,-0.093073834
2532.9,-0.088795073
2533,-0.085748594
2533.1,-0.085853081
2533.2,-0.087176176
2533.3,-0.090332312
2533.4,-0.09287308
2533.5,-0.095722995
2533.6,-0.091947826
2533.7,-0.087272703
2533.8,-0.085138404
2533.9,-0.086261434
2534,-0.089517835
2534.1,-0.093587402
2534.2,-0.093581077
2534.3,-0.08757372
2534.4,-0.085344008
2534.5,-0.088399198
2534.6,-0.091856665
2534.7,-0.091852444
2534.8,-0.087270713
2534.9,-0.086464023
2535,-0.089924787
2535.1,-0.093586057
2535.2,-0.090627967
2535.3,-0.085543059
2535.4,-0.08666911
2535.5,-0.09165483
2535.6,-0.090833438
2535.7,-0.085236692
2535.8,-0.086364428
2535.9,-0.091247174
2536,-0.092260064
2536.1,-0.090937204
2536.2,-0.088596671
2536.3,-0.089108765
2536.4,-0.091244967
2536.5,-0.091140938
2536.6,-0.087883719
2536.7,-0.083611315
2536.8,-0.088910223
2536.9,-0.091446178
2537,-0.087170938
2537.1,-0.086259866
2537.2,-0.091043787
2537.3,-0.092972642
2537.4,-0.08981678
2537.5,-0.087682607
2537.6,-0.084120124
2537.7,-0.083716771
2537.8,-0.086565829
2537.9,-0.089311913
2538,-0.09032811
2538.1,-0.090022505
2538.2,-0.092465993
2538.3,-0.091954357
2538.4,-0.090836456
2538.5,-0.089106249
2538.6,-0.08829346
2538.7,-0.087682751
2538.8,-0.087785059
2538.9,-0.089820327
2539,-0.089513522
2539.1,-0.08971802
2539.2,-0.089513861
2539.3,-0.08920898
2539.4,-0.088191281
2539.5,-0.087886643
2539.6,-0.09002361
2539.7,-0.088597693
2539.8,-0.088599076
2539.9,-0.087377293
2540,-0.084834269
2540.1,-0.083206944
2540.2,-0.081375728
2540.3,-0.081274576
2540.4,-0.077509569
2540.5,-0.076697055
2540.6,-0.077103634
2540.7,-0.078019395
2540.8,-0.079952224
2540.9,-0.081884949
2541,-0.085343796
2541.1,-0.08615716
2541.2,-0.086055522
2541.3,-0.08412258
2541.4,-0.079239714
2541.5,-0.07527256
2541.6,-0.074051921
2541.7,-0.076798483
2541.8,-0.079646774
2541.9,-0.082393293
2542,-0.083207207
2542.1,-0.081478005
2542.2,-0.0774092
2542.3,-0.074560704
2542.4,-0.074763881
2542.5,-0.077408483
2542.6,-0.080765375
2542.7,-0.079443864
2542.8,-0.074357968
2542.9,-0.072831121
2543,-0.07466184
2543.1,-0.079543929
2543.2,-0.081172813
2543.3,-0.075681235
2543.4,-0.070390716
2543.5,-0.072524787
2543.6,-0.078526198
2543.7,-0.075986579
2543.8,-0.070391185
2543.9,-0.071405897
2544,-0.076593269
2544.1,-0.075884247
2544.2,-0.070900268
2544.3,-0.072117554
2544.4,-0.071814954
2544.5,-0.071915125
2544.6,-0.071407655
2544.7,-0.069678464
2544.8,-0.067440786
2544.9,-0.067235937
2545,-0.073437688
2545.1,-0.074155162
2545.2,-0.06957842
2545.3,-0.06784668
2545.4,-0.070082986
2545.5,-0.070187125
2545.6,-0.067034928
2545.7,-0.065507158
2545.8,-0.064388845
2545.9,-0.067131887
2546,-0.07038842
2546.1,-0.071406886
2546.2,-0.070085909
2546.3,-0.069575821
2546.4,-0.068254905
2546.5,-0.064695906
2546.6,-0.062456031
2546.7,-0.06204834
2546.8,-0.062454828
2546.9,-0.062455453
2547,-0.061743808
2547.1,-0.063673548
2547.2,-0.062762631
2547.3,-0.061946388
2547.4,-0.059812914
2547.5,-0.059707494
2547.6,-0.06021729
2547.7,-0.060826911
2547.8,-0.062555243
2547.9,-0.061643438
2548,-0.062250017
2548.1,-0.063776639
2548.2,-0.064794138
2548.3,-0.065912837
2548.4,-0.063679454
2548.5,-0.061743988
2548.6,-0.059406262
2548.7,-0.056760878
2548.8,-0.054929002
2548.9,-0.052996819
2549,-0.05228271
2549.1,-0.053095325
2549.2,-0.054722309
2549.3,-0.055740758
2549.4,-0.056960524
2549.5,-0.057876972
2549.6,-0.059096714
2549.7,-0.058794417
2549.8,-0.054729989
2549.9,-0.051268102
2550,-0.049639195
2550.1,-0.050246524
2550.2,-0.052787921
2550.3,-0.056652055
2550.4,-0.057268649
2550.5,-0.054016998
2550.6,-0.049947689
2550.7,-0.046589722
2550.8,-0.047599698
2550.9,-0.051666815
2551,-0.055432087
2551.1,-0.055133672
2551.2,-0.048529958
2551.3,-0.047193363
2551.4,-0.048822497
2551.5,-0.052479864
2551.6,-0.051474083
2551.7,-0.046491608
2551.8,-0.047089856
2551.9,-0.050142794
2552,-0.053092378
2552.1,-0.048225823
2552.2,-0.045060645
2552.3,-0.048206892
2552.4,-0.050856414
2552.5,-0.048524958
2552.6,-0.042831466
2552.7,-0.042513116
2552.8,-0.044447644
2552.9,-0.0449585
2553,-0.044349508
2553.1,-0.043028006
2553.2,-0.04393801
2553.3,-0.048510027
2553.4,-0.04963974
2553.5,-0.044359521
2553.6,-0.043124572
2553.7,-0.048203101
2553.8,-0.050045732
2553.9,-0.048014666
2554,-0.044253339
2554.1,-0.043431123
2554.2,-0.046579069
2554.3,-0.049633809
2554.4,-0.051060483
2554.5,-0.050758379
2554.6,-0.051060459
2554.7,-0.048729116
2554.8,-0.0473999
2554.9,-0.04618238
2555,-0.04556885
2555.1,-0.044351371
2555.2,-0.043331974
2555.3,-0.045562295
2555.4,-0.043543143
2555.5,-0.042921223
2555.6,-0.043229725
2555.7,-0.043938992
2555.8,-0.043536604
2555.9,-0.045156247
2556,-0.047599335
2556.1,-0.047503942
2556.2,-0.047703331
2556.3,-0.048213117
2556.4,-0.046286823
2556.5,-0.044249387
2556.6,-0.042723527
2556.7,-0.041806214
2556.8,-0.038964585
2556.9,-0.036214397
2557,-0.034483867
2557.1,-0.034377834
2557.2,-0.036407975
2557.3,-0.037531927
2557.4,-0.03844556
2557.5,-0.039057799
2557.6,-0.040782656
2557.7,-0.040790328
2557.8,-0.03916403
2557.9,-0.037333
2558,-0.033676801
2558.1,-0.032343905
2558.2,-0.0340686
2558.3,-0.036712759
2558.4,-0.03722872
2558.5,-0.037429482
2558.6,-0.037431505
2558.7,-0.032665427
2558.8,-0.02909347
2558.9,-0.030709369
2559,-0.034269018
2559.1,-0.037322821
2559.2,-0.035811648
2559.3,-0.03336605
2559.4,-0.028493912
2559.5,-0.029586558
2559.6,-0.03365838
2559.7,-0.033671326
2559.8,-0.02839398
2559.9,-0.02644304
2560,-0.032526728
2560.1,-0.035700759
2560.2,-0.031749055
2560.3,-0.027267257
2560.4,-0.027861902
2560.5,-0.031216537
2560.6,-0.02818975
2560.7,-0.026240285
2560.8,-0.029383038
2560.9,-0.033149892
2561,-0.032655933
2561.1,-0.027782489
2561.2,-0.025935091
2561.3,-0.026645588
2561.4,-0.030195691
2561.5,-0.031430628
2561.6,-0.029604368
2561.7,-0.024123269
2561.8,-0.023386291
2561.9,-0.027854071
2562,-0.027268073
2562.1,-0.024619174
2562.2,-0.024103995
2562.3,-0.027448535
2562.4,-0.028076257
2562.5,-0.026955629
2562.6,-0.024419216
2562.7,-0.022277977
2562.8,-0.021157325
2562.9,-0.020241807
2563,-0.020339272
2563.1,-0.020747025
2563.2,-0.022267728
2563.3,-0.023391008
2563.4,-0.02400135
2563.5,-0.025422002
2563.6,-0.025024738
2563.7,-0.024106584
2563.8,-0.022888548
2563.9,-0.023793412
2564,-0.024309161
2564.1,-0.022788674
2564.2,-0.021867766
2564.3,-0.02054987
2564.4,-0.019731544
2564.5,-0.01962891
2564.6,-0.01922384
2564.7,-0.02084131
2564.8,-0.022372708
2564.9,-0.023288223
2565,-0.02359619
2565.1,-0.024608752
2565.2,-0.026539628
2565.3,-0.028473329
2565.4,-0.031924364
2565.5,-0.031944346
2565.6,-0.031023095
2565.7,-0.027680599
2565.8,-0.024215243
2565.9,-0.021873658
2566,-0.02115479
2566.1,-0.023989401
2566.2,-0.025832186
2566.3,-0.028669632
2566.4,-0.031422102
2566.5,-0.03295094
2566.6,-0.031539744
2566.7,-0.026971164
2566.8,-0.025324517
2566.9,-0.025022364
2567,-0.027043693
2567.1,-0.029793284
2567.2,-0.032841945
2567.3,-0.030733384
2567.4,-0.027874835
2567.5,-0.028472801
2567.6,-0.02908936
2567.7,-0.032732706
2567.8,-0.035594542
2567.9,-0.032465192
2568,-0.0269721
2568.1,-0.027550777
2568.2,-0.034248665
2568.3,-0.036012008
2568.4,-0.031855202
2568.5,-0.029195377
2568.6,-0.033641114
2568.7,-0.037929713
2568.8,-0.034605332
2568.9,-0.031636851
2569,-0.032844436
2569.1,-0.037106979
2569.2,-0.035415059
2569.3,-0.030429484
2569.4,-0.031212263
2569.5,-0.033255633
2569.6,-0.034476323
2569.7,-0.032662086
2569.8,-0.033554003
2569.9,-0.037819642
2570,-0.040679231
2570.1,-0.038261705
2570.2,-0.034897978
2570.3,-0.039636686
2570.4,-0.042921689
2570.5,-0.042115958
2570.6,-0.039983227
2570.7,-0.040778461
2570.8,-0.044838112
2570.9,-0.046686656
2571,-0.04678955
2571.1,-0.044564558
2571.2,-0.043028085
2571.3,-0.042417736
2571.4,-0.042616436
2571.5,-0.043024522
2571.6,-0.042520682
2571.7,-0.042009666
2571.8,-0.040895518
2571.9,-0.040583103
2572,-0.04007933
2572.1,-0.0409839
2572.2,-0.042814932
2572.3,-0.04120815
2572.4,-0.044524525
2572.5,-0.0461829
2572.6,-0.04749172
2572.7,-0.047911015
2572.8,-0.048513894
2572.9,-0.051554385
2573,-0.05167989
2573.1,-0.052881738
2573.2,-0.054010781
2573.3,-0.054720324
2573.4,-0.055838018
2573.5,-0.055441298
2573.6,-0.054624957
2573.7,-0.050982091
2573.8,-0.048826633
2573.9,-0.047609809
2574,-0.047903352
2574.1,-0.048719733
2574.2,-0.050542967
2574.3,-0.054399347
2574.4,-0.058572644
2574.5,-0.060922791
2574.6,-0.060023066
2574.7,-0.057078347
2574.8,-0.053721457
2574.9,-0.050768811
2575,-0.051660353
2575.1,-0.054406897
2575.2,-0.057355552
2575.3,-0.059800958
2575.4,-0.06052246
2575.5,-0.057491017
2575.6,-0.053519715
2575.7,-0.056122383
2575.8,-0.059091471
2575.9,-0.062638133
2576,-0.062567959
2576.1,-0.057095505
2576.2,-0.05391585
2576.3,-0.056736443
2576.4,-0.06404391
2576.5,-0.064708536
2576.6,-0.059129073
2576.7,-0.05766854
2576.8,-0.0615158
2576.9,-0.064481284
2577,-0.059443092
2577.1,-0.057363306
2577.2,-0.061614413
2577.3,-0.065594462
2577.4,-0.06238356
2577.5,-0.05961124
2577.6,-0.062331936
2577.7,-0.065899472
2577.8,-0.067941171
2577.9,-0.068053031
2578,-0.067644681
2578.1,-0.06531959
2578.2,-0.061962704
2578.3,-0.059413752
2578.4,-0.064346849
2578.5,-0.068448183
2578.6,-0.064422026
2578.7,-0.061442434
2578.8,-0.065374053
2578.9,-0.067945426
2579,-0.06653621
2579.1,-0.063488981
2579.2,-0.060737934
2579.3,-0.060114057
2579.4,-0.063448328
2579.5,-0.066715584
2579.6,-0.068349232
2579.7,-0.07138727
2579.8,-0.072123716
2579.9,-0.071612044
2580,-0.071306871
2580.1,-0.070597879
2580.2,-0.069884268
2580.3,-0.070283444
2580.4,-0.072814164
2580.5,-0.073142612
2580.6,-0.072931385
2580.7,-0.072227114
2580.8,-0.07161208
2580.9,-0.070701272
2581,-0.071095592
2581.1,-0.072921893
2581.2,-0.071222604
2581.3,-0.069579183
2581.4,-0.067757678
2581.5,-0.06592187
2581.6,-0.063184901
2581.7,-0.06285573
2581.8,-0.06407642
2581.9,-0.063884228
2582,-0.064381562
2582.1,-0.065602246
2582.2,-0.06702476
2582.3,-0.0683488
2582.4,-0.070578588
2582.5,-0.074132393
2582.6,-0.073659764
2582.7,-0.07091322
2582.8,-0.067359456
2582.9,-0.064401225
2583,-0.06357422
2583.1,-0.064179597
2583.2,-0.068727295
2583.3,-0.07110022
2583.4,-0.072616069
2583.5,-0.071725637
2583.6,-0.067670085
2583.7,-0.063594412
2583.8,-0.063160573
2583.9,-0.067407658
2584,-0.070583092
2584.1,-0.072414125
2584.2,-0.06899971
2584.3,-0.064308483
2584.4,-0.063367349
2584.5,-0.066801992
2584.6,-0.071684738
2584.7,-0.071322567
2584.8,-0.066051883
2584.9,-0.062669074
2585,-0.066687803
2585.1,-0.071689637
2585.2,-0.068798806
2585.3,-0.06481064
2585.4,-0.065089593
2585.5,-0.07014776
2585.6,-0.068793863
2585.7,-0.062897397
2585.8,-0.064659633
2585.9,-0.069852856
2586,-0.071307111
2586.1,-0.067775188
2586.2,-0.065813956
2586.3,-0.066517103
2586.4,-0.06894775
2586.5,-0.071192842
2586.6,-0.067780927
2586.7,-0.062887381
2586.8,-0.06345443
2586.9,-0.067715985
2587,-0.066146389
2587.1,-0.063078328
2587.2,-0.066587703
2587.3,-0.071383316
2587.4,-0.07172139
2587.5,-0.067977759
2587.6,-0.064909518
2587.7,-0.063781355
2587.8,-0.061961387
2587.9,-0.063552008
2588,-0.06237577
2588.1,-0.061737587
2588.2,-0.061846749
2588.3,-0.061944747
2588.4,-0.06204834
2588.5,-0.061645189
2588.6,-0.063453709
2588.7,-0.062070936
2588.8,-0.061230766
2588.9,-0.060631753
2589,-0.059814173
2589.1,-0.05960693
2589.2,-0.058800741
2589.3,-0.059797036
2589.4,-0.057297826
2589.5,-0.056848861
2589.6,-0.058679894
2589.7,-0.059906345
2589.8,-0.060620336
2589.9,-0.061633717
2590,-0.06486956
2590.1,-0.065111733
2590.2,-0.066504822
2590.3,-0.066936994
2590.4,-0.064610981
2590.5,-0.060954772
2590.6,-0.057995
2590.7,-0.056359575
2590.8,-0.054332954
2590.9,-0.055115254
2591,-0.057758107
2591.1,-0.059900237
2591.2,-0.062940073
2591.3,-0.064386036
2591.4,-0.062475152
2591.5,-0.057811784
2591.6,-0.054333211
2591.7,-0.05229473
2591.8,-0.054089685
2591.9,-0.057147426
2592,-0.060296847
2592.1,-0.062042287
2592.2,-0.058123533
2592.3,-0.053527735
2592.4,-0.051879872
2592.5,-0.054290767
2592.6,-0.057855176
2592.7,-0.058190951
2592.8,-0.05394921
2592.9,-0.050970541
2593,-0.053472597
2593.1,-0.058251565
2593.2,-0.058099622
2593.3,-0.052332321
2593.4,-0.04823027
2593.5,-0.053239795
2593.6,-0.056048626
2593.7,-0.051313366
2593.8,-0.04872442
2593.9,-0.05325188
2594,-0.056847781
2594.1,-0.051027451
2594.2,-0.047906424
2594.3,-0.05082906
2594.4,-0.053088073
2594.5,-0.05350342
2594.6,-0.052899423
2594.7,-0.05238656
2594.8,-0.04926286
2594.9,-0.045691882
2595,-0.047069108
2595.1,-0.051133792
2595.2,-0.049769584
2595.3,-0.04569848
2595.4,-0.046159842
2595.5,-0.049510278
2595.6,-0.049549087
2595.7,-0.045906464
2595.8,-0.042536589
2595.9,-0.040796444
2596,-0.04078341
2596.1,-0.044614103
2596.2,-0.046886914
2596.3,-0.048704835
2596.4,-0.048127313
2596.5,-0.04659488
2596.6,-0.046380454
2596.7,-0.046685624
2596.8,-0.048198255
2596.9,-0.047718346
2597,-0.04830214
2597.1,-0.047919621
2597.2,-0.0473999
2597.3,-0.046393781
2597.4,-0.043258169
2597.5,-0.043315249
2597.6,-0.041628431
2597.7,-0.04017965
2597.8,-0.038466056
2597.9,-0.03703068
2598,-0.034103205
2598.1,-0.033153849
2598.2,-0.033965378
2598.3,-0.03407616
2598.4,-0.032563914
2598.5,-0.033244168
2598.6,-0.034575686
2598.7,-0.035893532
2598.8,-0.037821714
2598.9,-0.040360241
2599,-0.040491763
2599.1,-0.039673378
2599.2,-0.035844677
2599.3,-0.032363019
2599.4,-0.028513665
2599.5,-0.027757667
2599.6,-0.030185147
2599.7,-0.033035736
2599.8,-0.03578228
2599.9,-0.03611539
2600,-0.034797642
2600.1,-0.03146178
2600.2,-0.0277927
2600.3,-0.028658986
2600.4,-0.02909641
2600.5,-0.032403896
2600.6,-0.03367407
2600.7,-0.029943332
2600.8,-0.02656516
2600.9,-0.02573242
2601,-0.028748554
2601.1,-0.032923986
2601.2,-0.033070938
2601.3,-0.026615448
2601.4,-0.02359619
2601.5,-0.028421522
2601.6,-0.031523566
2601.7,-0.029021276
2601.8,-0.023542608
2601.9,-0.023671392
2602,-0.029641742
2602.1,-0.029728732
2602.2,-0.0262677
2602.3,-0.025524116
2602.4,-0.028546692
2602.5,-0.027190664
2602.6,-0.021310166
2602.7,-0.01901855
2602.8,-0.02062658
2602.9,-0.023670951
2603,-0.022002955
2603.1,-0.020343442
2603.2,-0.021445181
2603.3,-0.025888995
2603.4,-0.02726571
2603.5,-0.023134593
2603.6,-0.023365473
2603.7,-0.027124293
2603.8,-0.02827804
2603.9,-0.025762317
2604,-0.022904074
2604.1,-0.023075068
2604.2,-0.024801878
2604.3,-0.029245175
2604.4,-0.026804921
2604.5,-0.024310782
2604.6,-0.023000955
2604.7,-0.021973636
2604.8,-0.021564214
2604.9,-0.021660882
2605,-0.022367881
2605.1,-0.020068815
2605.2,-0.019717918
2605.3,-0.02044016
2605.4,-0.017932742
2605.5,-0.015974462
2605.6,-0.016063402
2605.7,-0.017678181
2605.8,-0.017604669
2605.9,-0.017589258
2606,-0.0173961
2606.1,-0.0171875
2606.2,-0.015982299
2606.3,-0.014151266
2606.4,-0.01412797
2606.5,-0.012030655
2606.6,-0.010176255
2606.7,-0.0082565024
2606.8,-0.0090286216
2606.9,-0.010867478
2607,-0.012995845
2607.1,-0.014834727
2607.2,-0.015958927
2607.3,-0.017677733
2607.4,-0.0184082
2607.5,-0.017604941
2607.6,-0.015380199
2607.7,-0.011629618
2607.8,-0.0085620316
2607.9,-0.0089318465
2608,-0.010963675
2608.1,-0.01350146
2608.2,-0.016649578
2608.3,-0.019203333
2608.4,-0.016520831
2608.5,-0.011332912
2608.6,-0.0087550199
2608.7,-0.010545845
2608.8,-0.014906551
2608.9,-0.017982465
2609,-0.01911489
2609.1,-0.013301194
2609.2,-0.0089639741
2609.3,-0.011147806
2609.4,-0.016223171
2609.5,-0.01770156
2609.6,-0.013277317
2609.7,-0.010883257
2609.8,-0.012183873
2609.9,-0.015925831
2610,-0.015485526
2610.1,-0.010225982
2610.2,-0.010440717
2610.3,-0.015708402
2610.4,-0.018801347
2610.5,-0.012500092
2610.6,-0.011757428
2610.7,-0.016631894
2610.8,-0.016200687
2610.9,-0.010837005
2611,-0.010047306
2611.1,-0.013387533
2611.2,-0.012739423
2611.3,-0.012095665
2611.4,-0.010699414
2611.5,-0.009863281
2611.6,-0.013475006
2611.7,-0.01656033
2611.8,-0.015181066
2611.9,-0.0095210391
2612,-0.013336392
2612.1,-0.016978411
2612.2,-0.01578311
2612.3,-0.011440051
2612.4,-0.0089562476
2612.5,-0.011049962
2612.6,-0.013107133
2612.7,-0.015932677
2612.8,-0.017789311
2612.9,-0.017902428
2613,-0.016995471
2613.1,-0.01657715
2613.2,-0.017178913
2613.3,-0.016890929
2613.4,-0.016777725
2613.5,-0.016080021
2613.6,-0.016664477
2613.7,-0.0171875
2613.8,-0.016786375
2613.9,-0.017579947
2614,-0.01810303
2614.1,-0.018303577
2614.2,-0.01860875
2614.3,-0.018913919
2614.4,-0.01901855
2614.5,-0.016812666
2614.6,-0.016062681
2614.7,-0.014066174
2614.8,-0.011711898
2614.9,-0.0098808681
2615,-0.0090524147
2615.1,-0.0099503078
2615.2,-0.0096716035
2615.3,-0.010856958
2615.4,-0.012897332
2615.5,-0.014928856
2615.6,-0.016664076
2615.7,-0.0171875
2615.8,-0.018791368
2615.9,-0.016621721
2616,-0.013046517
2616.1,-0.010195271
2616.2,-0.0088519955
2616.3,-0.010446746
2616.4,-0.012591912
2616.5,-0.017429773
2616.6,-0.0184262
2616.7,-0.0179983
2616.8,-0.013492834
2616.9,-0.0092800307
2617,-0.0095400148
2617.1,-0.012573634
2617.2,-0.017037402
2617.3,-0.018112109
2617.4,-0.014791561
2617.5,-0.0098131568
2617.6,-0.010036335
2617.7,-0.014290498
2617.8,-0.017970826
2617.9,-0.017014564
2618,-0.010556131
2618.1,-0.010532525
2618.2,-0.015205702
2618.3,-0.017082706
2618.4,-0.012578783
2618.5,-0.0097677076
2618.6,-0.014567382
2618.7,-0.017588233
2618.8,-0.013590227
2618.9,-0.0099866469
2619,-0.014061452
2619.1,-0.016777497
2619.2,-0.011472952
2619.3,-0.0094439501
2619.4,-0.010263957
2619.5,-0.012476982
2619.6,-0.012724068
2619.7,-0.010702072
2619.8,-0.0086613432
2619.9,-0.011237332
2620,-0.016320397
2620.1,-0.015298676
2620.2,-0.010625655
2620.3,-0.012753509
2620.4,-0.017149679
2620.5,-0.015804368
2620.6,-0.012638302
2620.7,-0.012094913
2620.8,-0.013706671
2620.9,-0.017445101
2621,-0.01901855
2621.1,-0.019419098
2621.2,-0.017826502
2621.3,-0.016481795
2621.4,-0.015270674
2621.5,-0.013544563
2621.6,-0.01291504
2621.7,-0.012114054
2621.8,-0.012094825
2621.9,-0.01230469
2622,-0.011503746
2622.1,-0.012285369
2622.2,-0.013115263
2622.3,-0.013820881
2622.4,-0.013935525
2622.5,-0.01383057
2622.6,-0.016032888
2622.7,-0.016386674
2622.8,-0.017968825
2622.9,-0.018217756
2623,-0.019199214
2623.1,-0.019733893
2623.2,-0.018427785
2623.3,-0.017197299
2623.4,-0.014279997
2623.5,-0.013115211
2623.6,-0.010617991
2623.7,-0.00925293
2623.8,-0.0090527669
2623.9,-0.0099485468
2624,-0.01287549
2624.1,-0.014335894
2624.2,-0.016842684
2624.3,-0.018703454
2624.4,-0.018618273
2624.5,-0.016206718
2624.6,-0.011849177
2624.7,-0.010568713
2624.8,-0.0093779485
2624.9,-0.011044007
2625,-0.014305841
2625.1,-0.017157447
2625.2,-0.017702817
2625.3,-0.015091445
2625.4,-0.013230272
2625.5,-0.0099136155
2625.6,-0.010338311
2625.7,-0.014190376
2625.8,-0.01786253
2625.9,-0.01781808
2626,-0.012985928
2626.1,-0.01077881
2626.2,-0.01077881
2626.3,-0.015180195
2626.4,-0.018292914
2626.5,-0.014912337
2626.6,-0.0093141235
2626.7,-0.010422577
2626.8,-0.017000586
2626.9,-0.018428673
2627,-0.01319705
2627.1,-0.010978837
2627.2,-0.014684468
2627.3,-0.01717722
2627.4,-0.012292186
2627.5,-0.011358241
2627.6,-0.013904773
2627.7,-0.017346182
2627.8,-0.01871338
2627.9,-0.018313383
2628,-0.017903032
2628.1,-0.015997934
2628.2,-0.012451438
2628.3,-0.010484036
2628.4,-0.014967953
2628.5,-0.016092856
2628.6,-0.011157059
2628.7,-0.010947421
2628.8,-0.015798804
2628.9,-0.017997812
2629,-0.014703797
2629.1,-0.01051563
2629.2,-0.0084531428
2629.3,-0.0092318835
2629.4,-0.012462488
2629.5,-0.015629982
2629.6,-0.017176944
2629.7,-0.018292385
2629.8,-0.018313535
2629.9,-0.017903108
2630,-0.01779785
2630.1,-0.019996873
2630.2,-0.019355624
2630.3,-0.018808005
2630.4,-0.018818655
2630.5,-0.018113694
2630.6,-0.017398069
2630.7,-0.018186935
2630.8,-0.020312445
2630.9,-0.019355876
2631,-0.018008451
2631.1,-0.016398755
2631.2,-0.013263218
2631.3,-0.011000195
2631.4,-0.0088747619
2631.5,-0.010230629
2631.6,-0.010789606
2631.7,-0.013271484
2631.8,-0.01594515
2631.9,-0.017576345
2632,-0.016504349
2632.1,-0.011665005
2632.2,-0.010956895
2632.3,-0.012493629
2632.4,-0.015712502
2632.5,-0.017986757
2632.6,-0.01561085
2632.7,-0.010739027
2632.8,-0.01034637
2632.9,-0.014080963
2633,-0.017060183
2633.1,-0.018796804
2633.2,-0.013529913
2633.3,-0.0088753703
2633.4,-0.010229793
2633.5,-0.014785331
2633.6,-0.019573713
2633.7,-0.017758755
2633.8,-0.011372256
2633.9,-0.0083484781
2634,-0.012227077
2634.1,-0.016438429
2634.2,-0.017093181
2634.3,-0.013087208
2634.4,-0.009685812
2634.5,-0.012343242
2634.6,-0.016532509
2634.7,-0.015001677
2634.8,-0.0097306594
2634.9,-0.010722833
2635,-0.017297554
2635.1,-0.017537551
2635.2,-0.010680185
2635.3,-0.010722593
2635.4,-0.01629866
2635.5,-0.015412784
2635.6,-0.010036445
2635.7,-0.01282471
2635.8,-0.016554543
2635.9,-0.013593287
2636,-0.0084995424
2636.1,-0.0088082298
2636.2,-0.010462282
2636.3,-0.01077881
2636.4,-0.0093811984
2636.5,-0.008642578
2636.6,-0.014232796
2636.7,-0.016987851
2636.8,-0.014087324
2636.9,-0.011611666
2637,-0.013479596
2637.1,-0.017341292
2637.2,-0.016916742
2637.3,-0.014569442
2637.4,-0.012233618
2637.5,-0.01138916
2637.6,-0.013385268
2637.7,-0.014640523
2637.8,-0.016143308
2637.9,-0.017680719
2638,-0.018302621
2638.1,-0.0184082
2638.2,-0.0184082
2638.3,-0.020404028
2638.4,-0.018865441
2638.5,-0.018091399
2638.6,-0.01760992
2638.7,-0.016987931
2638.8,-0.015884513
2638.9,-0.01535645
2639,-0.015755558
2639.1,-0.012973539
2639.2,-0.01138916
2639.3,-0.010191904
2639.4,-0.009558105
2639.5,-0.0087599667
2639.6,-0.0095345877
2639.7,-0.01236325
2639.8,-0.013126346
2639.9,-0.014710706
2640,-0.017257739
2640.1,-0.01850205
2640.2,-0.018513871
2640.3,-0.017011682
2640.4,-0.014675986
2640.5,-0.011037643
2640.6,-0.0089596335
2640.7,-0.0094405242
2640.8,-0.011060179
2640.9,-0.013888602
2641,-0.016248114
2641.1,-0.018478087
2641.2,-0.016930131
2641.3,-0.01306861
2641.4,-0.0095002932
2641.5,-0.0093346748
2641.6,-0.012256687
2641.7,-0.015320407
2641.8,-0.018465842
2641.9,-0.016437889
2642,-0.011156271
2642.1,-0.00925293
2642.2,-0.012643182
2642.3,-0.016634565
2642.4,-0.017199593
2642.5,-0.013492279
2642.6,-0.0098996428
2642.7,-0.012935884
2642.8,-0.017444101
2642.9,-0.0157224
2643,-0.010347246
2643.1,-0.0091349639
2643.2,-0.015539701
2643.3,-0.017716467
2643.4,-0.012203037
2643.5,-0.010554975
2643.6,-0.015669506
2643.7,-0.017106197
2643.8,-0.010197549
2643.9,-0.011994841
2644,-0.017138344
2644.1,-0.013823141
2644.2,-0.010193081
2644.3,-0.011950212
2644.4,-0.017406324
2644.5,-0.018831568
2644.6,-0.019006193
2644.7,-0.018127774
2644.8,-0.016097423
2644.9,-0.011370078
2645,-0.00925293
2645.1,-0.015830175
2645.2,-0.017330664
2645.3,-0.014278944
2645.4,-0.010629334
2645.5,-0.011245876
2645.6,-0.015294042
2645.7,-0.01767947
2645.8,-0.018501594
2645.9,-0.015724201
2646,-0.013737192
2646.1,-0.010934874
2646.2,-0.0097573716
2646.3,-0.0084684443
2646.4,-0.007727051
2646.5,-0.010118104
2646.6,-0.0097951568
2646.7,-0.009545493
2646.8,-0.0094647965
2646.9,-0.0090536914
2647,-0.0091469886
2647.1,-0.009850623
2647.2,-0.012160719
2647.3,-0.012224104
2647.4,-0.01388574
2647.5,-0.014852053
2647.6,-0.015343723
2647.7,-0.016458444
2647.8,-0.01728073
2647.9,-0.01968386
2648,-0.017861692
2648.1,-0.016072783
2648.2,-0.013775746
2648.3,-0.010817221
2648.4,-0.0090665676
2648.5,-0.0082442296
2648.6,-0.010422274
2648.7,-0.012491003
2648.8,-0.014110011
2648.9,-0.016538521
2649,-0.018488446
2649.1,-0.017823651
2649.2,-0.014200302
2649.3,-0.010817581
2649.4,-0.0090667277
2649.5,-0.0098373824
2649.6,-0.012464935
2649.7,-0.016114036
2649.8,-0.018886536
2649.9,-0.016841254
2650,-0.013564416
2650.1,-0.010021428
2650.2,-0.0088416845
2650.3,-0.010739678
2650.4,-0.014481716
2650.5,-0.018156835
2650.6,-0.018527371
2650.7,-0.016112165
2650.8,-0.011467788
2650.9,-0.009558105
2651,-0.011946994
2651.1,-0.015011848
2651.2,-0.019350928
2651.3,-0.016974476
2651.4,-0.010963985
2651.5,-0.0081515369
2651.6,-0.011907106
2651.7,-0.016723345
2651.8,-0.015316438
2651.9,-0.01144211
2652,-0.010765558
2652.1,-0.015064589
2652.2,-0.015197236
2652.3,-0.0097572511
2652.4,-0.010606169
2652.5,-0.016683
2652.6,-0.020809648
2652.7,-0.016590977
2652.8,-0.012437554
2652.9,-0.011097343
2653,-0.01217177
2653.1,-0.015700903
2653.2,-0.018580404
2653.3,-0.018527803
2653.4,-0.010740832
2653.5,-0.0091992126
2653.6,-0.013856126
2653.7,-0.013075062
2653.8,-0.008510941
2653.9,-0.0091990205
2654,-0.01405481
2654.1,-0.016961552
2654.2,-0.017293731
2654.3,-0.015397021
2654.4,-0.0231942
2654.5,-0.02766972
2654.6,-0.027165614
2654.7,-0.027152049
2654.8,-0.025070158
2654.9,-0.023702449
2655,-0.02339728
2655.1,-0.023887746
2655.2,-0.023410917
2655.3,-0.02298584
2655.4,-0.031538464
2655.5,-0.035909503
2655.6,-0.036598785
2655.7,-0.03702393
2655.8,-0.03821722
2655.9,-0.039252735
2656,-0.040459702
2656.1,-0.042184435
2656.2,-0.042623401
2656.3,-0.04410799
2656.4,-0.040782472
2656.5,-0.038947514
2656.6,-0.038563608
2656.7,-0.036852707
2656.8,-0.034318822
2656.9,-0.031373437
2657,-0.029713556
2657.1,-0.028599211
2657.2,-0.028969133
2657.3,-0.03098511
2657.4,-0.032631211
2657.5,-0.034647156
2657.6,-0.035696856
2657.7,-0.036598449
2657.8,-0.035035907
2657.9,-0.031188996
2658,-0.028705739
2658.1,-0.02817383
2658.2,-0.030360475
2658.3,-0.033717368
2658.4,-0.033496247
2658.5,-0.031757595
2658.6,-0.027647724
2658.7,-0.024738589
2658.8,-0.024007782
2658.9,-0.027677775
2659,-0.031289739
2659.1,-0.031346112
2659.2,-0.026547993
2659.3,-0.023610318
2659.4,-0.026073353
2659.5,-0.028954619
2659.6,-0.029302251
2659.7,-0.023723752
2659.8,-0.022439389
2659.9,-0.026669223
2660,-0.030068715
2660.1,-0.026946205
2660.2,-0.022233714
2660.3,-0.026015864
2660.4,-0.027790689
2660.5,-0.021694866
2660.6,-0.019309452
2660.7,-0.024596059
2660.8,-0.028450396
2660.9,-0.023129013
2661,-0.019536733
2661.1,-0.019522403
2661.2,-0.020423572
2661.3,-0.019061653
2661.4,-0.016513763
2661.5,-0.020032011
2661.6,-0.024163339
2661.7,-0.023930197
2661.8,-0.019914104
2661.9,-0.019493496
2662,-0.023218767
2662.1,-0.022631962
2662.2,-0.02086408
2662.3,-0.017962347
2662.4,-0.018563332
2662.5,-0.021416435
2662.6,-0.023964366
2662.7,-0.023625257
2662.8,-0.021794231
2662.9,-0.021750579
2663,-0.019687181
2663.1,-0.019003972
2663.2,-0.018529388
2663.3,-0.017904445
2663.4,-0.016804959
2663.5,-0.016669117
2663.6,-0.017875171
2663.7,-0.017018238
2663.8,-0.018059027
2663.9,-0.017827205
2664,-0.017584607
2664.1,-0.018790601
2664.2,-0.01932373
2664.3,-0.020514986
2664.4,-0.021353324
2664.5,-0.023048234
2664.6,-0.024298429
2664.7,-0.02391614
2664.8,-0.025184368
2664.9,-0.025243524
2665,-0.025015407
2665.1,-0.021945912
2665.2,-0.019842249
2665.3,-0.016849883
2665.4,-0.01535645
2665.5,-0.016944398
2665.6,-0.017996343
2665.7,-0.020087891
2665.8,-0.022345679
2665.9,-0.02377975
2666,-0.025397387
2666.1,-0.024648311
2666.2,-0.024298301
2666.3,-0.020542478
2666.4,-0.018805115
2666.5,-0.020407734
2666.6,-0.022147034
2666.7,-0.025062012
2666.8,-0.02733498
2666.9,-0.028662406
2667,-0.023533204
2667.1,-0.020147571
2667.2,-0.020330931
2667.3,-0.023322337
2667.4,-0.027396326
2667.5,-0.028585763
2667.6,-0.026891725
2667.7,-0.023061509
2667.8,-0.024039188
2667.9,-0.028403215
2668,-0.029409703
2668.1,-0.023336051
2668.2,-0.021627961
2668.3,-0.027930182
2668.4,-0.033300945
2668.5,-0.030019922
2668.6,-0.024984668
2668.7,-0.02716678
2668.8,-0.032064784
2668.9,-0.028906399
2669,-0.026541127
2669.1,-0.029821547
2669.2,-0.033315872
2669.3,-0.031302216
2669.4,-0.029104695
2669.5,-0.02779251
2669.6,-0.028051618
2669.7,-0.03204887
2669.8,-0.035558741
2669.9,-0.036215256
2670,-0.031943809
2670.1,-0.029303091
2670.2,-0.033452085
2670.3,-0.036398127
2670.4,-0.035132365
2670.5,-0.03328587
2670.6,-0.035924103
2670.7,-0.040211993
2670.8,-0.04259297
2670.9,-0.040946386
2671,-0.03897741
2671.1,-0.037558457
2671.2,-0.03504127
2671.3,-0.033179118
2671.4,-0.034337525
2671.5,-0.035391127
2671.6,-0.035299797
2671.7,-0.035589361
2671.8,-0.036199703
2671.9,-0.035620621
2672,-0.03519287
2672.1,-0.034399953
2672.2,-0.034765071
2672.3,-0.03519287
2672.4,-0.03717505
2672.5,-0.03943391
2672.6,-0.039679261
2672.7,-0.039663539
2672.8,-0.040563315
2672.9,-0.042378594
2673,-0.045307576
2673.1,-0.046087995
2673.2,-0.04726132
2673.3,-0.047613887
2673.4,-0.050570743
2673.5,-0.051490017
2673.6,-0.051656521
2673.7,-0.051184879
2673.8,-0.046991766
2673.9,-0.044562179
2674,-0.042168451
2674.1,-0.042972709
2674.2,-0.0450337
2674.3,-0.046757698
2674.4,-0.052947757
2674.5,-0.05574669
2674.6,-0.055837776
2674.7,-0.051982308
2674.8,-0.048256333
2674.9,-0.046013076
2675,-0.047046693
2675.1,-0.051774336
2675.2,-0.05380859
2675.3,-0.054997204
2675.4,-0.053460571
2675.5,-0.050499868
2675.6,-0.049932308
2675.7,-0.052721598
2675.8,-0.057877323
2675.9,-0.058327486
2676,-0.053113082
2676.1,-0.04917228
2676.2,-0.05108835
2676.3,-0.055954941
2676.4,-0.058964223
2676.5,-0.056041966
2676.6,-0.052331324
2676.7,-0.05592224
2676.8,-0.060168604
2676.9,-0.05499364
2677,-0.051870396
2677.1,-0.056334196
2677.2,-0.061265741
2677.3,-0.055331889
2677.4,-0.053743403
2677.5,-0.059385597
2677.6,-0.063525252
2677.7,-0.061717671
2677.8,-0.05843527
2677.9,-0.05865869
2678,-0.060093733
2678.1,-0.062700344
2678.2,-0.06170155
2678.3,-0.056760808
2678.4,-0.056703898
2678.5,-0.06153738
2678.6,-0.062188433
2678.7,-0.057478674
2678.8,-0.056720201
2678.9,-0.061033942
2679,-0.063359776
2679.1,-0.062584471
2679.2,-0.059277101
2679.3,-0.056390289
2679.4,-0.05563965
2679.5,-0.056431383
2679.6,-0.057652067
2679.7,-0.059070679
2679.8,-0.06198199
2679.9,-0.062873206
2680,-0.063648259
2680.1,-0.06418457
2680.2,-0.06458038
2680.3,-0.06479492
2680.4,-0.06499282
2680.5,-0.066683245
2680.6,-0.06457316
2680.7,-0.063953299
2680.8,-0.06270881
2680.9,-0.061545286
2681,-0.060646498
2681.1,-0.059227941
2681.2,-0.059285002
2681.3,-0.058419763
2681.4,-0.05757802
2681.5,-0.058262119
2681.6,-0.058889256
2681.7,-0.059985809
2681.8,-0.061511669
2681.9,-0.064224551
2682,-0.065009604
2682.1,-0.067168876
2682.2,-0.068259208
2682.3,-0.067360569
2682.4,-0.065546427
2682.5,-0.062223347
2682.6,-0.061025446
2682.7,-0.058561341
2682.8,-0.058945743
2682.9,-0.061296693
2683,-0.064224067
2683.1,-0.066987589
2683.2,-0.068044468
2683.3,-0.066965167
2683.4,-0.062167472
2683.5,-0.057934373
2683.6,-0.059035819
2683.7,-0.062392709
2683.8,-0.065947359
2683.9,-0.06703857
2684,-0.065546875
2684.1,-0.060444428
2684.2,-0.059069778
2684.3,-0.062177573
2684.4,-0.065551597
2684.5,-0.065637312
2684.6,-0.061145506
2684.7,-0.059985208
2684.8,-0.062895119
2684.9,-0.066557181
2685,-0.064683265
2685.1,-0.059207389
2685.2,-0.059933407
2685.3,-0.064798917
2685.4,-0.066032886
2685.5,-0.059186564
2685.6,-0.059198059
2685.7,-0.064888835
2685.8,-0.065349702
2685.9,-0.059350135
2686,-0.05655518
2686.1,-0.05912488
2686.2,-0.059929462
2686.3,-0.059211608
2686.4,-0.05662469
2686.5,-0.0569157
2686.6,-0.063310065
2686.7,-0.06513493
2686.8,-0.061525126
2686.9,-0.058331008
2687,-0.062411541
2687.1,-0.06391432
2687.2,-0.060502284
2687.3,-0.059984688
2687.4,-0.059731992
2687.5,-0.061673122
2687.6,-0.063951918
2687.7,-0.065477772
2687.8,-0.06542282
2687.9,-0.063914512
2688,-0.06504738
2688.1,-0.06285419
2688.2,-0.060540058
2688.3,-0.059031798
2688.4,-0.057793496
2688.5,-0.05727313
2688.6,-0.056770392
2688.7,-0.058925966
2688.8,-0.058636796
2688.9,-0.058368554
2689,-0.058493854
2689.1,-0.059176426
2689.2,-0.060397116
2689.3,-0.061222722
2689.4,-0.062030604
2689.5,-0.061958448
2689.6,-0.061545634
2689.7,-0.06183304
2689.8,-0.061258256
2689.9,-0.059642532
2690,-0.057811503
2690.1,-0.056375488
2690.2,-0.053377253
2690.3,-0.051187536
2690.4,-0.05036184
2690.5,-0.051331444
2690.6,-0.052964988
2690.7,-0.054885817
2690.8,-0.058206905
2690.9,-0.059211976
2691,-0.05879911
2691.1,-0.055926839
2691.2,-0.053234154
2691.3,-0.049823431
2691.4,-0.049105258
2691.5,-0.051313209
2691.6,-0.053072512
2691.7,-0.055872765
2691.8,-0.056573204
2691.9,-0.053288437
2692,-0.048908293
2692.1,-0.047794758
2692.2,-0.05156391
2692.3,-0.055082787
2692.4,-0.054957739
2692.5,-0.050273264
2692.6,-0.045641337
2692.7,-0.045927385
2692.8,-0.05073758
2692.9,-0.054669645
2693,-0.050507423
2693.1,-0.045928577
2693.2,-0.046537579
2693.3,-0.052334437
2693.4,-0.051871258
2693.5,-0.044620028
2693.6,-0.043772627
2693.7,-0.048313705
2693.8,-0.05014648
2693.9,-0.044817836
2694,-0.044077624
2694.1,-0.050592104
2694.2,-0.051135276
2694.3,-0.045499799
2694.4,-0.039970045
2694.5,-0.039231297
2694.6,-0.039375852
2694.7,-0.040541437
2694.8,-0.045440136
2694.9,-0.048099714
2695,-0.04594767
2695.1,-0.040904443
2695.2,-0.042801089
2695.3,-0.046931508
2695.4,-0.042288634
2695.5,-0.038568278
2695.6,-0.038441916
2695.7,-0.042890078
2695.8,-0.044671824
2695.9,-0.042967199
2696,-0.040436452
2696.1,-0.037689908
2696.2,-0.038099607
2696.3,-0.035501537
2696.4,-0.033075216
2696.5,-0.033540478
2696.6,-0.034366668
2696.7,-0.03418803
2696.8,-0.034958377
2696.9,-0.037075944
2697,-0.035967123
2697.1,-0.035479383
2697.2,-0.036000448
2697.3,-0.035516735
2697.4,-0.033417916
2697.5,-0.031263007
2697.6,-0.031404071
2697.7,-0.029666678
2697.8,-0.029465007
2697.9,-0.029807687
2698,-0.029502514
2698.1,-0.029788907
2698.2,-0.030596437
2698.3,-0.032497862
2698.4,-0.03060134
2698.5,-0.030469572
2698.6,-0.031817093
2698.7,-0.033126937
2698.8,-0.034061311
2698.9,-0.0344745
2699,-0.033596753
2699.1,-0.030493704
2699.2,-0.027315048
2699.3,-0.025357063
2699.4,-0.02383121
2699.5,-0.024473816
2699.6,-0.026896231
2699.7,-0.029642775
2699.8,-0.031995078
2699.9,-0.033934167
2700,-0.031822936
2700.1,-0.027156315
2700.2,-0.024244615
2700.3,-0.023990391
2700.4,-0.02302396
2700.5,-0.024740608
2700.6,-0.026628863
2700.7,-0.024982273
2700.8,-0.020353905
2700.9,-0.017816973
2701,-0.019660482
2701.1,-0.02479099
2701.2,-0.027150188
2701.3,-0.022725895
2701.4,-0.019648087
2701.5,-0.022082473
2701.6,-0.027537176
2701.7,-0.028320394
2701.8,-0.023622654
2701.9,-0.020868847
2702,-0.024879161
2702.1,-0.028440478
2702.2,-0.024360756
2702.3,-0.021371099
2702.4,-0.017608478
2702.5,-0.018616819
2702.6,-0.016299075
2702.7,-0.012165687
2702.8,-0.010295978
2702.9,-0.01006028
2703,-0.012926363
2703.1,-0.015031889
2703.2,-0.01850821
2703.3,-0.017481525
2703.4,-0.020694251
2703.5,-0.025457722
2703.6,-0.030587328
2703.7,-0.030978775
2703.8,-0.025080856
2703.9,-0.025723762
2704,-0.031305589
2704.1,-0.034937409
2704.2,-0.034030716
2704.3,-0.030102522
2704.4,0.011499225
2704.5,0.039970471
2704.6,0.043739412
2704.7,0.044241509
2704.8,0.043670321
2704.9,0.04343422
2705,0.043739396
2705.1,0.042272385
2705.2,0.042587677
2705.3,0.041858993
2705.4,0.076148747
2705.5,0.099163328
2705.6,0.10161451
2705.7,0.10281547
2705.8,0.1035538
2705.9,0.1036621
2706,0.10385899
2706.1,0.10416418
2706.2,0.1042725
2706.3,0.10368187
2706.4,0.091742355
2706.5,0.083973589
2706.6,0.083018485
2706.7,0.08113855
2706.8,0.078982527
2706.9,0.077742007
2707,0.076039159
2707.1,0.076855395
2707.2,0.077328521
2707.3,0.079867314
2707.4,0.08571425
2707.5,0.090263087
2707.6,0.09145508
2707.7,0.089683836
2707.8,0.087921292
2707.9,0.084929432
2708,0.082339749
2708.1,0.081099088
2708.2,0.082544994
2708.3,0.086472221
2708.4,0.084556157
2708.5,0.08260498
2708.6,0.079653443
2708.7,0.075862928
2708.8,0.073686604
2708.9,0.075505614
2709,0.079954686
2709.1,0.081099208
2709.2,0.079986946
2709.3,0.07502818
2709.4,0.074698284
2709.5,0.080022501
2709.6,0.0822998
2709.7,0.077184951
2709.8,0.072398025
2709.9,0.079182157
2710,0.081750095
2710.1,0.076446331
2710.2,0.075240287
2710.3,0.081595439
2710.4,0.077463426
2710.5,0.068729079
2710.6,0.073009601
2710.7,0.077200009
2710.8,0.073876736
2710.9,0.069367027
2711,0.071103312
2711.1,0.074609379
2711.2,0.074209286
2711.3,0.074039688
2711.4,0.071218721
2711.5,0.06889246
2711.6,0.071319981
2711.7,0.076182318
2711.8,0.073701245
2711.9,0.06915047
2712,0.072872366
2712.1,0.076175822
2712.2,0.07394534
2712.3,0.070371352
2712.4,0.068784011
2712.5,0.071516086
2712.6,0.073930964
2712.7,0.075544863
2712.8,0.075213285
2712.9,0.074277217
2713,0.07130776
2713.1,0.068804655
2713.2,0.06826172
2713.3,0.066492493
2713.4,0.066498025
2713.5,0.065861579
2713.6,0.066192805
2713.7,0.066342711
2713.8,0.06612549
2713.9,0.066322043
2714,0.066234111
2714.1,0.066911683
2714.2,0.067739279
2714.3,0.068546164
2714.4,0.06867553
2714.5,0.068959961
2714.6,0.071535597
2714.7,0.072642832
2714.8,0.074302866
2714.9,0.075870312
2715,0.076589315
2715.1,0.077003152
2715.2,0.075932788
2715.3,0.075673761
2715.4,0.074515633
2715.5,0.07375488
2715.6,0.071593505
2715.7,0.070004981
2715.8,0.068608712
2715.9,0.067563587
2716,0.069114444
2716.1,0.071468051
2716.2,0.074979507
2716.3,0.077287308
2716.4,0.078115083
2716.5,0.077350255
2716.6,0.073663461
2716.7,0.071334494
2716.8,0.069436771
2716.9,0.071120571
2717,0.076462839
2717.1,0.079423413
2717.2,0.079269124
2717.3,0.074818034
2717.4,0.072730599
2717.5,0.072446529
2717.6,0.076549995
2717.7,0.081496135
2717.8,0.080749747
2717.9,0.077589251
2718,0.072377213
2718.1,0.074609716
2718.2,0.079861206
2718.3,0.080598753
2718.4,0.078985312
2718.5,0.076761536
2718.6,0.080996697
2718.7,0.083432952
2718.8,0.080662644
2718.9,0.076891769
2719,0.079905696
2719.1,0.085441385
2719.2,0.084041099
2719.3,0.080140054
2719.4,0.077764853
2719.5,0.078486149
2719.6,0.079444375
2719.7,0.079945868
2719.8,0.082715743
2719.9,0.087271926
2720,0.088228421
2720.1,0.081707399
2720.2,0.08206231
2720.3,0.086879069
2720.4,0.088599619
2720.5,0.085960403
2720.6,0.085221193
2720.7,0.086834445
2720.8,0.088665478
2720.9,0.090103955
2721,0.09053955
2721.1,0.088969398
2721.2,0.085939231
2721.3,0.08513373
2721.4,0.086921616
2721.5,0.086811706
2721.6,0.086855838
2721.7,0.08718262
2721.8,0.087378857
2721.9,0.087684029
2722,0.08779297
2722.1,0.087400514
2722.2,0.087378841
2722.3,0.08709535
2722.4,0.08923204
2722.5,0.090735765
2722.6,0.091433351
2722.7,0.091564049
2722.8,0.093417088
2722.9,0.094310641
2723,0.095771204
2723.1,0.098212575
2723.2,0.099869226
2723.3,0.10108992
2723.4,0.10172209
2723.5,0.1018311
2723.6,0.10045789
2723.7,0.098910163
2723.8,0.096904833
2723.9,0.095248085
2724,0.09481201
2724.1,0.095008161
2724.2,0.099040079
2724.3,0.1018091
2724.4,0.10507829
2724.5,0.10396802
2724.6,0.10067624
2724.7,0.098518075
2724.8,0.09786377
2724.9,0.10355117
2725,0.10573332
2725.1,0.10381526
2725.2,0.10030631
2725.3,0.098190997
2725.4,0.10296226
2725.5,0.10756314
2725.6,0.10795665
2725.7,0.10429595
2725.8,0.1004806
2725.9,0.10272293
2726,0.10791084
2726.1,0.1093735
2726.2,0.10346943
2726.3,0.1003052
2726.4,0.10501055
2726.5,0.11115837
2726.6,0.11057396
2726.7,0.10621459
2726.8,0.10438161
2726.9,0.10838927
2727,0.1106812
2727.1,0.10597646
2727.2,0.10296488
2727.3,0.10823516
2727.4,0.11246763
2727.5,0.10979038
2727.6,0.1042104
2727.7,0.10409627
2727.8,0.10655998
2727.9,0.10595224
2728,0.105188
2728.1,0.10577595
2728.2,0.10943524
2728.3,0.11285934
2728.4,0.11177317
2728.5,0.10852546
2728.6,0.11085166
2728.7,0.11458109
2728.8,0.11144882
2728.9,0.10856738
2729,0.10902351
2729.1,0.11259563
2729.2,0.11551893
2729.3,0.1161743
2729.4,0.11539056
2729.5,0.11338614
2729.6,0.11172849
2729.7,0.10952817
2729.8,0.1085449
2729.9,0.1075653
2730,0.10760678
2730.1,0.1079346
2730.2,0.10715098
2730.3,0.10730158
2730.4,0.10821707
2730.5,0.1085449
2730.6,0.1085449
2730.7,0.10972024
2730.8,0.110376
2730.9,0.1086131
2731,0.1088046
2731.1,0.10985217
2731.2,0.11163771
2731.3,0.11329564
2731.4,0.11569149
2731.5,0.11756811
2731.6,0.11741781
2731.7,0.11846076
2731.8,0.11903024
2731.9,0.1189209
2732,0.11774588
2732.1,0.11689402
2732.2,0.11482643
2732.3,0.11118722
2732.4,0.10996143
2732.5,0.10948338
2732.6,0.11033012
2732.7,0.11176952
2732.8,0.1153398
2732.9,0.1180688
2733,0.11744098
2733.1,0.11737205
2733.2,0.11632973
2733.3,0.11360617
2733.4,0.11133758
2733.5,0.11087692
2733.6,0.1131398
2733.7,0.1147348
2733.8,0.11906457
2733.9,0.11783866
2734,0.11391161
2734.1,0.11085989
2734.2,0.11172307
2734.3,0.11575348
2734.4,0.11719925
2734.5,0.11630687
2734.6,0.11254177
2734.7,0.11009398
2734.8,0.11465861
2734.9,0.11935219
2735,0.11751107
2735.1,0.11097639
2735.2,0.11000105
2735.3,0.11548744
2735.4,0.11820105
2735.5,0.1136139
2735.6,0.11020355
2735.7,0.11544045
2735.8,0.11744165
2735.9,0.1142409
2736,0.11046934
2736.1,0.1095466
2736.2,0.10996128
2736.3,0.10948384
2736.4,0.10935091
2736.5,0.11180829
2736.6,0.11586164
2736.7,0.11504727
2736.8,0.11079832
2736.9,0.11287236
2737,0.1153449
2737.1,0.1143902
2737.2,0.11001606
2737.3,0.1079346
2737.4,0.10969516
2737.5,0.11244166
2737.6,0.11401457
2737.7,0.11336526
2737.8,0.1128174
2737.9,0.11105702
2738,0.10987519
2738.1,0.1097656
2738.2,0.10937446
2738.3,0.10954643
2738.4,0.1064408
2738.5,0.10672894
2738.6,0.1083257
2738.7,0.11030499
2738.8,0.1126604
2738.9,0.11518772
2739,0.11519653
2739.1,0.11288852
2739.2,0.11327069
2739.3,0.11169162
2739.4,0.1090072
2739.5,0.10687099
2739.6,0.10551693
2739.7,0.10362381
2739.8,0.10196452
2739.9,0.10445862
2740,0.10844964
2740.1,0.11152519
2740.2,0.11348973
2740.3,0.11364707
2740.4,0.11108175
2740.5,0.10663773
2740.6,0.10449186
2740.7,0.10290407
2740.8,0.10154978
2740.9,0.1020026
2741,0.10380969
2741.1,0.10692321
2741.2,0.10843518
2741.3,0.11049953
2741.4,0.10886029
2741.5,0.10634693
2741.6,0.1028666
2741.7,0.09965715
2741.8,0.099170179
2741.9,0.10173491
2742,0.10598326
2742.1,0.10723851
2742.2,0.10623731
2742.3,0.10325789
2742.4,0.09811816
2742.5,0.098768499
2742.6,0.10225924
2742.7,0.10511555
2742.8,0.10258634
2742.9,0.098461012
2743,0.098034987
2743.1,0.10335882
2743.2,0.1061035
2743.3,0.10160976
2743.4,0.095763074
2743.5,0.096436321
2743.6,0.10216185
2743.7,0.10164716
2743.8,0.094725273
2743.9,0.096448799
2744,0.10123334
2744.1,0.099901877
2744.2,0.094957928
2744.3,0.094152998
2744.4,0.094030667
2744.5,0.092809983
2744.6,0.09237061
2744.7,0.090612688
2744.8,0.091186584
2744.9,0.094995174
2745,0.098791501
2745.1,0.09589853
2745.2,0.091442967
2745.3,0.094335682
2745.4,0.09547129
2745.5,0.091882632
2745.6,0.089062648
2745.7,0.090160876
2745.8,0.09290742
2745.9,0.094091759
2746,0.096544926
2746.1,0.096301623
2746.2,0.095031833
2746.3,0.09344519
2746.4,0.088770661
2746.5,0.085791257
2746.6,0.083399078
2746.7,0.083080781
2746.8,0.08352051
2746.9,0.083325271
2747,0.083605793
2747.1,0.084020911
2747.2,0.084521307
2747.3,0.082984231
2747.4,0.082385061
2747.5,0.082019342
2747.6,0.082860702
2747.7,0.084301324
2747.8,0.085717211
2747.9,0.086657481
2748,0.087072635
2748.1,0.088744121
2748.2,0.090795128
2748.3,0.090869538
2748.4,0.087807086
2748.5,0.085681572
2748.6,0.084375719
2748.7,0.081874044
2748.8,0.080969086
2748.9,0.080103319
2749,0.078187156
2749.1,0.077026695
2749.2,0.07680664
2749.3,0.078367763
2749.4,0.080223731
2749.5,0.082725245
2749.6,0.084801321
2749.7,0.083985692
2749.8,0.082044613
2749.9,0.079433118
2750,0.07618629
2750.1,0.074585369
2750.2,0.077291792
2750.3,0.080893872
2750.4,0.081019149
2750.5,0.078908012
2750.6,0.075101024
2750.7,0.071889036
2750.8,0.070032899
2750.9,0.073774094
2751,0.077561794
2751.1,0.077942385
2751.2,0.074406081
2751.3,0.07019346
2751.4,0.071992964
2751.5,0.077655923
2751.6,0.080053444
2751.7,0.07567756
2751.8,0.071389171
2751.9,0.073908595
2752,0.078231494
2752.1,0.077993
2752.2,0.073601385
2752.3,0.073763874
2752.4,0.074780571
2752.5,0.071940243
2752.6,0.066497788
2752.7,0.062539396
2752.8,0.063692854
2752.9,0.063734811
2753,0.063853696
2753.1,0.064684411
2753.2,0.067634565
2753.3,0.071711986
2753.4,0.075094291
2753.5,0.075026455
2753.6,0.076704846
2753.7,0.080561874
2753.8,0.080434948
2753.9,0.076238968
2754,0.072610664
2754.1,0.071813601
2754.2,0.075237878
2754.3,0.077696635
2754.4,0.049956569
2754.5,0.031352984
2754.6,0.02980957
2754.7,0.030004497
2754.8,0.02914015
2754.9,0.028393951
2755,0.02828369
2755.1,0.02925823
2755.2,0.029224857
2755.3,0.029673644
2755.4,0.003024216
2755.5,-0.016397419
2755.6,-0.016374725
2755.7,-0.015830804
2755.8,-0.016077094
2755.9,-0.016551423
2756,-0.017077195
2756.1,-0.01796697
2756.2,-0.019967113
2756.3,-0.02084961
2756.4,-0.016757638
2756.5,-0.013661508
2756.6,-0.01419445
2756.7,-0.014356403
2756.8,-0.014330583
2756.9,-0.014246081
2757,-0.010628768
2757.1,-0.0072787833
2757.2,-0.0055322287
2757.3,-0.005175289
2757.4,-0.0095715924
2757.5,-0.014726875
2757.6,-0.018025239
2757.7,-0.019602963
2757.8,-0.020323679
2757.9,-0.019180859
2758,-0.015486327
2758.1,-0.012272265
2758.2,-0.011194373
2758.3,-0.01400568
2758.4,-0.015077291
2758.5,-0.01669381
2758.6,-0.016629246
2758.7,-0.011876757
2758.8,-0.0089738258
2758.9,-0.008642578
2759,-0.012537612
2759.1,-0.016109324
2759.2,-0.016298093
2759.3,-0.011098303
2759.4,-0.0089216098
2759.5,-0.014121222
2759.6,-0.01805069
2759.7,-0.017934487
2759.8,-0.012624682
2759.9,-0.011421009
2760,-0.014641232
2760.1,-0.017913873
2760.2,-0.016292698
2760.3,-0.011825598
2760.4,-0.014257071
2760.5,-0.01755061
2760.6,-0.012846458
2760.7,-0.009084546
2760.8,-0.013898929
2760.9,-0.020191809
2761,-0.017398187
2761.1,-0.013383416
2761.2,-0.01163654
2761.3,-0.01205728
2761.4,-0.01494573
2761.5,-0.017050581
2761.6,-0.01729803
2761.7,-0.012905336
2761.8,-0.012225386
2761.9,-0.015945116
2762,-0.015157099
2762.1,-0.011495037
2762.2,-0.01016846
2762.3,-0.014644712
2762.4,-0.0171875
2762.5,-0.017576722
2762.6,-0.015462557
2762.7,-0.012773514
2762.8,-0.01199951
2762.9,-0.010831939
2763,-0.01075223
2763.1,-0.010305632
2763.2,-0.0096686971
2763.3,-0.0089743661
2763.4,-0.0084480021
2763.5,-0.0091156888
2763.6,-0.010336377
2763.7,-0.011751629
2763.8,-0.010942772
2763.9,-0.01016846
2764,-0.0099739062
2764.1,-0.010446925
2764.2,-0.012140616
2764.3,-0.013887739
2764.4,-0.015413599
2764.5,-0.015772266
2764.6,-0.016050674
2764.7,-0.016855543
2764.8,-0.017771061
2764.9,-0.018881091
2765,-0.017573126
2765.1,-0.015799121
2765.2,-0.012633393
2765.3,-0.0095279854
2765.4,-0.0080590912
2765.5,-0.0090884924
2765.6,-0.011808158
2765.7,-0.013304006
2765.8,-0.016442587
2765.9,-0.01810303
2766,-0.01810303
2766.1,-0.017130691
2766.2,-0.014049119
2766.3,-0.011443105
2766.4,-0.0098065311
2766.5,-0.010419637
2766.6,-0.013028458
2766.7,-0.017052397
2766.8,-0.018324502
2766.9,-0.015186493
2767,-0.012553231
2767.1,-0.0096663793
2767.2,-0.010670485
2767.3,-0.014721384
2767.4,-0.018216128
2767.5,-0.015241087
2767.6,-0.01038774
2767.7,-0.011669401
2767.8,-0.014775409
2767.9,-0.017799969
2768,-0.014353157
2768.1,-0.010139237
2768.2,-0.010613615
2768.3,-0.015276755
2768.4,-0.018658931
2768.5,-0.012715096
2768.6,-0.0099195901
2768.7,-0.014749631
2768.8,-0.0171875
2768.9,-0.011356833
2769,-0.01075315
2769.1,-0.017163377
2769.2,-0.016824584
2769.3,-0.012524852
2769.4,-0.0091406273
2769.5,-0.0086152215
2769.6,-0.0085590986
2769.7,-0.008337402
2769.8,-0.012029473
2769.9,-0.016467527
2770,-0.016049047
2770.1,-0.011942351
2770.2,-0.011334278
2770.3,-0.015302603
2770.4,-0.01679891
2770.5,-0.014051357
2770.6,-0.010084124
2770.7,-0.011168262
2770.8,-0.015718337
2770.9,-0.018852608
2771,-0.019434636
2771.1,-0.018158128
2771.2,-0.01924105
2771.3,-0.018685181
2771.4,-0.01740934
2771.5,-0.01582774
2771.6,-0.01524552
2771.7,-0.014773718
2771.8,-0.014052442
2771.9,-0.01577292
2772,-0.015911168
2772.1,-0.015744904
2772.2,-0.01616102
2772.3,-0.01685463
2772.4,-0.01796436
2772.5,-0.0184082
2772.6,-0.018990824
2772.7,-0.018158512
2772.8,-0.017881078
2772.9,-0.015966876
2773,-0.013580944
2773.1,-0.012138292
2773.2,-0.010335053
2773.3,-0.0099464662
2773.4,-0.0097801069
2773.5,-0.010334792
2773.6,-0.011555478
2773.7,-0.013358654
2773.8,-0.016465654
2773.9,-0.018380318
2774,-0.01871338
2774.1,-0.017160198
2774.2,-0.014136394
2774.3,-0.011361922
2774.4,-0.0087264128
2774.5,-0.010250762
2774.6,-0.012082594
2774.7,-0.01560479
2774.8,-0.018075034
2774.9,-0.017825858
2775,-0.01399867
2775.1,-0.0094761146
2775.2,-0.010749676
2775.3,-0.012886984
2775.4,-0.016325742
2775.5,-0.019073488
2775.6,-0.015164895
2775.7,-0.010086777
2775.8,-0.0098070528
2775.9,-0.015713669
2776,-0.019101522
2776.1,-0.016218653
2776.2,-0.010753714
2776.3,-0.010389113
2776.4,-0.014882155
2776.5,-0.016688272
2776.6,-0.014054531
2776.7,-0.011057517
2776.8,-0.014825406
2776.9,-0.018462851
2777,-0.013585672
2777.1,-0.0096975224
2777.2,-0.014103512
2777.3,-0.018240455
2777.4,-0.012810061
2777.5,-0.010999031
2777.6,-0.014909623
2777.7,-0.017935173
2777.8,-0.01871338
2777.9,-0.01832539
2778,-0.019072988
2778.1,-0.016331124
2778.2,-0.012889051
2778.3,-0.010641655
2778.4,-0.01490664
2778.5,-0.016246083
2778.6,-0.012446938
2778.7,-0.011554661
2778.8,-0.015490782
2778.9,-0.01788059
2779,-0.015193758
2779.1,-0.010422233
2779.2,-0.008642578
2779.3,-0.009030457
2779.4,-0.010804415
2779.5,-0.012663991
2779.6,-0.015353415
2779.7,-0.016189304
2779.8,-0.016742475
2779.9,-0.018738825
2780,-0.019241082
2780.1,-0.01940637
2780.2,-0.018659393
2780.3,-0.01810303
2780.4,-0.018296922
2780.5,-0.018214312
2780.6,-0.018684687
2780.7,-0.017855253
2780.8,-0.016799742
2780.9,-0.015220023
2781,-0.013083821
2781.1,-0.01075375
2781.2,-0.0096694176
2781.3,-0.010527399
2781.4,-0.0093392849
2781.5,-0.0089189563
2781.6,-0.0096406242
2781.7,-0.010444812
2781.8,-0.011554165
2781.9,-0.013744026
2782,-0.017459727
2782.1,-0.018049419
2782.2,-0.019043262
2782.3,-0.018577345
2782.4,-0.016634961
2782.5,-0.01344725
2782.6,-0.010061438
2782.7,-0.01049818
2782.8,-0.010420164
2782.9,-0.011995026
2783,-0.014382961
2783.1,-0.016989144
2783.2,-0.018490596
2783.3,-0.016000471
2783.4,-0.013084494
2783.5,-0.009785662
2783.6,-0.010081305
2783.7,-0.012634088
2783.8,-0.016625536
2783.9,-0.018214448
2784,-0.013840501
2784.1,-0.010807917
2784.2,-0.011248607
2784.3,-0.014406689
2784.4,-0.016548001
2784.5,-0.015719936
2784.6,-0.010789271
2784.7,-0.010080908
2784.8,-0.015539526
2784.9,-0.018684171
2785,-0.014563194
2785.1,-0.0090939029
2785.2,-0.011489645
2785.3,-0.016736054
2785.4,-0.014921689
2785.5,-0.010784436
2785.6,-0.011688665
2785.7,-0.01601397
2785.8,-0.014117945
2785.9,-0.0094817339
2786,-0.0099689358
2786.1,-0.01282699
2786.2,-0.01383057
2786.3,-0.012281294
2786.4,-0.010614541
2786.5,-0.0093938535
2786.6,-0.012820698
2786.7,-0.016794057
2786.8,-0.014505983
2786.9,-0.011448052
2787,-0.012521489
2787.1,-0.01623617
2787.2,-0.015861617
2787.3,-0.01242266
2787.4,-0.012439286
2787.5,-0.012639381
2787.6,-0.013853543
2787.7,-0.015133302
2787.8,-0.017679634
2787.9,-0.018824959
2788,-0.018906967
2788.1,-0.020954423
2788.2,-0.019360147
2788.3,-0.018572165
2788.4,-0.01805068
2788.5,-0.01749268
2788.6,-0.01749268
2788.7,-0.017879805
2788.8,-0.019457944
2788.9,-0.018884374
2789,-0.018683679
2789.1,-0.018244364
2789.2,-0.01779785
2789.3,-0.016830154
2789.4,-0.015110762
2789.5,-0.014827981
2789.6,-0.011761309
2789.7,-0.010443851
2789.8,-0.0092306561
2789.9,-0.0091114623
2790,-0.009558105
2790.1,-0.010912658
2790.2,-0.014403383
2790.3,-0.014805802
2790.4,-0.016457681
2790.5,-0.018571812
2790.6,-0.01921204
2790.7,-0.016808453
2790.8,-0.012841219
2790.9,-0.011582638
2791,-0.0091792136
2791.1,-0.0094682527
2791.2,-0.012408262
2791.3,-0.015459982
2791.4,-0.018318244
2791.5,-0.017969573
2791.6,-0.015639921
2791.7,-0.010490345
2791.8,-0.0088059831
2791.9,-0.010993844
2792,-0.014900978
2792.1,-0.017931139
2792.2,-0.015812032
2792.3,-0.011427875
2792.4,-0.0094764513
2792.5,-0.012540919
2792.6,-0.016568395
2792.7,-0.017604451
2792.8,-0.013044498
2792.9,-0.0087330767
2793,-0.012175042
2793.1,-0.017646897
2793.2,-0.016422983
2793.3,-0.010878512
2793.4,-0.010769702
2793.5,-0.016253674
2793.6,-0.016973078
2793.7,-0.011132723
2793.8,-0.0098842752
2793.9,-0.016192749
2794,-0.016036762
2794.1,-0.010462148
2794.2,-0.012010918
2794.3,-0.015295777
2794.4,-0.017900145
2794.5,-0.01901855
2794.6,-0.01901855
2794.7,-0.017665289
2794.8,-0.014755813
2794.9,-0.011785556
2795,-0.011552052
2795.1,-0.016638878
2795.2,-0.015844279
2795.3,-0.010544485
2795.4,-0.011348708
2795.5,-0.016007694
2795.6,-0.018764286
2795.7,-0.015264789
2795.8,-0.011948644
2795.9,-0.010422785
2796,-0.0087036557
2796.1,-0.0086120276
2796.2,-0.0099140669
2796.3,-0.013179255
2796.4,-0.013779815
2796.5,-0.015539222
2796.6,-0.016495827
2796.7,-0.01627197
2796.8,-0.016658447
2796.9,-0.016109382
2797,-0.016434542
2797.1,-0.015916191
2797.2,-0.01477678
2797.3,-0.012895166
2797.4,-0.011806299
2797.5,-0.010921492
2797.6,-0.0093143902
2797.7,-0.0099949994
2797.8,-0.0096196157
2797.9,-0.0093341435
2798,-0.01033087
2798.1,-0.011358372
2798.2,-0.01246707
2798.3,-0.013301397
2798.4,-0.016229838
2798.5,-0.01779785
2798.6,-0.018956855
2798.7,-0.018469929
2798.8,-0.016832055
2798.9,-0.013181493
2799,-0.0092645006
2799.1,-0.0088048145
2799.2,-0.0094460724
2799.3,-0.01091008
2799.4,-0.013818821
2799.5,-0.01698258
2799.6,-0.018489283
2799.7,-0.01813401
2799.8,-0.015094186
2799.9,-0.011208012
2800,-0.010442615
2800.1,-0.012130558
2800.2,-0.015039169
2800.3,-0.017430567
2800.4,-0.016365178
2800.5,-0.011687721
2800.6,-0.0083995843
2800.7,-0.01023713
2800.8,-0.014397443
2800.9,-0.0159668
2801,-0.013263809
2801.1,-0.0084122014
2801.2,-0.0097884186
2801.3,-0.014204102
2801.4,-0.018557445
2801.5,-0.015219939
2801.6,-0.010953363
2801.7,-0.014415398
2801.8,-0.01881271
2801.9,-0.016073387
2802,-0.010742075
2802.1,-0.014352507
2802.2,-0.018650814
2802.3,-0.013726183
2802.4,-0.010087602
2802.5,-0.011600376
2802.6,-0.015118952
2802.7,-0.014840126
2802.8,-0.012093576
2802.9,-0.010697991
2803,-0.012403539
2803.1,-0.015841232
2803.2,-0.013906791
2803.3,-0.010069723
2803.4,-0.01280725
2803.5,-0.02006851
2803.6,-0.020670238
2803.7,-0.016622252
2803.8,-0.016980859
2803.9,-0.020032579
2804,-0.022891346
2804.1,-0.024480206
2804.2,-0.023466291
2804.3,-0.020172459
2804.4,0.003474121
2804.5,0.017346488
2804.6,0.020994543
2804.7,0.022597605
2804.8,0.023064108
2804.9,0.02340088
2805,0.023786701
2805.1,0.023625417
2805.2,0.021664757
2805.3,0.022583282
2805.4,0.041066583
2805.5,0.053100782
2805.6,0.05422363
2805.7,0.05422363
2805.8,0.053837874
2805.9,0.051298783
2806,0.050915524
2806.1,0.050705585
2806.2,0.049484895
2806.3,0.048071352
2806.4,0.039795576
2806.5,0.033952775
2806.6,0.031816573
2806.7,0.032765859
2806.8,0.034162536
2806.9,0.036894058
2807,0.040089965
2807.1,0.042065204
2807.2,0.04378389
2807.3,0.041372912
2807.4,0.040924903
2807.5,0.039204888
2807.6,0.036972915
2807.7,0.035173821
2807.8,0.034772806
2807.9,0.037503888
2808,0.041085542
2808.1,0.043671286
2808.2,0.042144618
2808.3,0.039060893
2808.4,0.032651624
2808.5,0.028733309
2808.6,0.031560724
2808.7,0.035592067
2808.8,0.037021371
2808.9,0.034242468
2809,0.030628642
2809.1,0.029118898
2809.2,0.031977927
2809.3,0.036282459
2809.4,0.034274919
2809.5,0.029938212
2809.6,0.02858887
2809.7,0.033406933
2809.8,0.035254666
2809.9,0.030452663
2810,0.027207673
2810.1,0.03138277
2810.2,0.036394462
2810.3,0.032733976
2810.4,0.025955675
2810.5,0.029486773
2810.6,0.029778346
2810.7,0.025473643
2810.8,0.024203911
2810.9,0.02932595
2811,0.033407001
2811.1,0.032733364
2811.2,0.0319458
2811.3,0.030789851
2811.4,0.031270675
2811.5,0.027514838
2811.6,0.024348819
2811.7,0.026322942
2811.8,0.030177638
2811.9,0.027787932
2812,0.022840282
2812.1,0.02569506
2812.2,0.030980406
2812.3,0.031785678
2812.4,0.027290545
2812.5,0.023385873
2812.6,0.021907529
2812.7,0.021184616
2812.8,0.024041052
2812.9,0.026805257
2813,0.027560753
2813.1,0.028058512
2813.2,0.028668854
2813.3,0.029086621
2813.4,0.028428924
2813.5,0.028941367
2813.6,0.029889528
2813.7,0.029922185
2813.8,0.029424454
2813.9,0.028814112
2814,0.02820377
2814.1,0.026823237
2814.2,0.026340005
2814.3,0.02645264
2814.4,0.025682498
2814.5,0.02407675
2814.6,0.022823299
2814.7,0.021907781
2814.8,0.020414712
2814.9,0.021856427
2815,0.02194064
2815.1,0.025307286
2815.2,0.028635853
2815.3,0.029776717
2815.4,0.031269714
2815.5,0.030598367
2815.6,0.028847137
2815.7,0.025011486
2815.8,0.023480656
2815.9,0.02370605
2816,0.026785583
2816.1,0.030898468
2816.2,0.031288667
2816.3,0.028992975
2816.4,0.025284152
2816.5,0.024475856
2816.6,0.028583243
2816.7,0.032264636
2816.8,0.032396748
2816.9,0.030213891
2817,0.027082487
2817.1,0.02507258
2817.2,0.028854876
2817.3,0.033836887
2817.4,0.032801345
2817.5,0.030180984
2817.6,0.028157545
2817.7,0.030639003
2817.8,0.035442129
2817.9,0.035594632
2818,0.031229355
2818.1,0.025928649
2818.2,0.03035985
2818.3,0.035428679
2818.4,0.036410637
2818.5,0.032291289
2818.6,0.032502699
2818.7,0.038698729
2818.8,0.036597292
2818.9,0.032045665
2819,0.033723175
2819.1,0.038764969
2819.2,0.038872474
2819.3,0.035051403
2819.4,0.033856348
2819.5,0.032735717
2819.6,0.034638369
2819.7,0.035641291
2819.8,0.037802872
2819.9,0.041962421
2820,0.041042448
2820.1,0.036498293
2820.2,0.035846198
2820.3,0.041523198
2820.4,0.043496537
2820.5,0.039470899
2820.6,0.038784971
2820.7,0.041882583
2820.8,0.043045025
2820.9,0.044085773
2821,0.04476318
2821.1,0.04476318
2821.2,0.042456031
2821.3,0.04110107
2821.4,0.04244685
2821.5,0.0428528
2821.6,0.042050216
2821.7,0.042480397
2821.8,0.042739889
2821.9,0.042242482
2822,0.042208833
2822.1,0.042514003
2822.2,0.043203619
2822.3,0.043350259
2822.4,0.046697162
2822.5,0.049307103
2822.6,0.051183647
2822.7,0.052664009
2822.8,0.053195131
2822.9,0.053884688
2823,0.054031443
2823.1,0.054110643
2823.2,0.052686175
2823.3,0.052166586
2823.4,0.052584751
2823.5,0.050583879
2823.6,0.049532989
2823.7,0.048685188
2823.8,0.04869659
2823.9,0.049804262
2824,0.054483652
2824.1,0.057354508
2824.2,0.05758057
2824.3,0.05815698
2824.4,0.05849609
2824.5,0.056190526
2824.6,0.053296974
2824.7,0.052008336
2824.8,0.053319172
2824.9,0.05556843
2825,0.059817849
2825.1,0.061276709
2825.2,0.057863865
2825.3,0.053365315
2825.4,0.05331898
2825.5,0.057873345
2825.6,0.06059823
2825.7,0.063050403
2825.8,0.060837024
2825.9,0.056304302
2826,0.055794332
2826.1,0.060777388
2826.2,0.063186845
2826.3,0.059232562
2826.4,0.057162267
2826.5,0.05938794
2826.6,0.065241431
2826.7,0.065267949
2826.8,0.059459237
2826.9,0.058698523
2827,0.062789282
2827.1,0.064407581
2827.2,0.059301852
2827.3,0.059432156
2827.4,0.065659005
2827.5,0.065765584
2827.6,0.061990355
2827.7,0.058712303
2827.8,0.059500547
2827.9,0.058904373
2828,0.059037685
2828.1,0.061636657
2828.2,0.06584027
2828.3,0.066691478
2828.4,0.062861927
2828.5,0.063817055
2828.6,0.068394629
2828.7,0.067981188
2828.8,0.062896673
2828.9,0.062551863
2829,0.066179436
2829.1,0.068611102
2829.2,0.0703289
2829.3,0.068513107
2829.4,0.066849083
2829.5,0.065200396
2829.6,0.063142876
2829.7,0.062655299
2829.8,0.062576635
2829.9,0.06246338
2830,0.06246338
2830.1,0.0630391
2830.2,0.063187005
2830.3,0.062689935
2830.4,0.064190426
2830.5,0.064058622
2830.6,0.063187021
2830.7,0.063265615
2830.8,0.063570785
2830.9,0.064067827
2831,0.0625676
2831.1,0.063082782
2831.2,0.063797395
2831.3,0.065027087
2831.4,0.066779581
2831.5,0.068689141
2831.6,0.071209034
2831.7,0.071461633
2831.8,0.072734842
2831.9,0.07375488
2832,0.072795729
2832.1,0.071845349
2832.2,0.070084077
2832.3,0.068601794
2832.4,0.065192696
2832.5,0.06472158
2832.6,0.0643643
2832.7,0.066369309
2832.8,0.069299126
2832.9,0.071818922
2833,0.073990098
2833.1,0.071601834
2833.2,0.068445126
2833.3,0.065350032
2833.4,0.06418103
2833.5,0.067362756
2833.6,0.071861975
2833.7,0.07344971
2833.8,0.069422791
2833.9,0.066082249
2834,0.065131641
2834.1,0.069698439
2834.2,0.073684629
2834.3,0.070913947
2834.4,0.06561259
2834.5,0.065984841
2834.6,0.071947616
2834.7,0.070260804
2834.8,0.065350753
2834.9,0.067056683
2835,0.07289798
2835.1,0.070871523
2835.2,0.064427676
2835.3,0.066950655
2835.4,0.072279619
2835.5,0.068770939
2835.6,0.064478508
2835.7,0.068859497
2835.8,0.072498866
2835.9,0.069772571
2836,0.066231511
2836.1,0.06463496
2836.2,0.064102772
2836.3,0.064564236
2836.4,0.066054711
2836.5,0.06941894
2836.6,0.070050069
2836.7,0.065841222
2836.8,0.064642271
2836.9,0.06942591
2837,0.070965679
2837.1,0.065798925
2837.2,0.063265355
2837.3,0.06491185
2837.4,0.066969997
2837.5,0.068034589
2837.6,0.068644931
2837.7,0.066381247
2837.8,0.062030818
2837.9,0.060710337
2838,0.060554321
2838.1,0.06032715
2838.2,0.060710313
2838.3,0.062086965
2838.4,0.061619109
2838.5,0.059404938
2838.6,0.05907079
2838.7,0.058836932
2838.8,0.059645441
2838.9,0.060135593
2839,0.060405069
2839.1,0.06063232
2839.2,0.059099988
2839.3,0.060297835
2839.4,0.060781716
2839.5,0.062242451
2839.6,0.064145012
2839.7,0.065748739
2839.8,0.066813701
2839.9,0.065891933
2840,0.065784491
2840.1,0.064976451
2840.2,0.064102932
2840.3,0.062840269
2840.4,0.059094299
2840.5,0.05631794
2840.6,0.054409109
2840.7,0.056294026
2840.8,0.059417566
2840.9,0.063007784
2841,0.066131372
2841.1,0.06550929
2841.2,0.062876454
2841.3,0.058406784
2841.4,0.05521114
2841.5,0.053763012
2841.6,0.056945582
2841.7,0.060829426
2841.8,0.06281022
2841.9,0.061273133
2842,0.056193376
2842.1,0.053344181
2842.2,0.05491715
2842.3,0.060074465
2842.4,0.06150631
2842.5,0.05806635
2842.6,0.053105965
2842.7,0.049640663
2842.8,0.055046599
2842.9,0.059566844
2843,0.057916684
2843.1,0.052645938
2843.2,0.052361548
2843.3,0.058014969
2843.4,0.056804846
2843.5,0.051275521
2843.6,0.049914919
2843.7,0.055231758
2843.8,0.055894625
2843.9,0.049936317
2844,0.049500789
2844.1,0.054310923
2844.2,0.055977177
2844.3,0.052305431
2844.4,0.047577677
2844.5,0.045792558
2844.6,0.044339429
2844.7,0.046412309
2844.8,0.049650659
2844.9,0.053048603
2845,0.049937374
2845.1,0.046630671
2845.2,0.049923795
2845.3,0.0522787
2845.4,0.047610231
2845.5,0.042658994
2845.6,0.044084251
2845.7,0.047974092
2845.8,0.05048849
2845.9,0.05136315
2846,0.048990546
2846.1,0.047318502
2846.2,0.046630803
2846.3,0.044759002
2846.4,0.041552614
2846.5,0.0392293
2846.6,0.038277179
2846.7,0.036136901
2846.8,0.037483648
2846.9,0.038391143
2847,0.03804932
2847.1,0.038431771
2847.2,0.03865967
2847.3,0.039233325
2847.4,0.036706991
2847.5,0.037865709
2847.6,0.040722432
2847.7,0.041788653
2847.8,0.043354984
2847.9,0.044535217
2848,0.045336751
2848.1,0.043575669
2848.2,0.043277689
2848.3,0.043082945
2848.4,0.039568172
2848.5,0.035450103
2848.6,0.033126201
2848.7,0.031982663
2848.8,0.030302516
2848.9,0.031798235
2849,0.034504548
2849.1,0.037787627
2849.2,0.040799156
2849.3,0.041138015
2849.4,0.037737762
2849.5,0.034192918
2849.6,0.031637498
2849.7,0.029196124
2849.8,0.029621514
2849.9,0.033095511
2850,0.03775014
2850.1,0.038810773
2850.2,0.034914662
2850.3,0.031332546
2850.4,0.026980236
2850.5,0.027219837
2850.6,0.03202841
2850.7,0.034273114
2850.8,0.031138888
2850.9,0.026715259
2851,0.026187279
2851.1,0.030388058
2851.2,0.032747214
2851.3,0.030186523
2851.4,0.02495885
2851.5,0.026802572
2851.6,0.032255949
2851.7,0.031407447
2851.8,0.026370895
2851.9,0.025653645
2852,0.03084632
2852.1,0.030797321
2852.2,0.026333893
2852.3,0.026722778
2852.4,0.029888652
2852.5,0.027592099
2852.6,0.022863032
2852.7,0.020309641
2852.8,0.018783781
2852.9,0.020122828
2853,0.020118709
2853.1,0.022107388
2853.2,0.02542489
2853.3,0.027789483
2853.4,0.02610621
2853.5,0.024430614
2853.6,0.028899579
2853.7,0.03106774
2853.8,0.027478819
2853.9,0.024009479
2854,0.025005197
2854.1,0.026338408
2854.2,0.026643578
2854.3,0.029049062
2854.4,0.016863635
2854.5,0.0079887227
2854.6,0.0060043334
2854.7,0.0047084885
2854.8,0.0046708977
2854.9,0.0032578474
2855,0.0034892077
2855.1,0.0036020878
2855.2,0.0036410804
2855.3,0.003869629
2855.4,-0.0089202419
2855.5,-0.016768036
2855.6,-0.018600295
2855.7,-0.016765684
2855.8,-0.015433024
2855.9,-0.015279874
2856,-0.014669532
2856.1,-0.013868322
2856.2,-0.014288834
2856.3,-0.017418095
2856.4,-0.017300869
2856.5,-0.017226218
2856.6,-0.019515459
2856.7,-0.021498638
2856.8,-0.021497802
2856.9,-0.021536456
2857,-0.022719288
2857.1,-0.019474506
2857.2,-0.015279283
2857.3,-0.013181652
2857.4,-0.015662881
2857.5,-0.019782395
2857.6,-0.02268123
2857.7,-0.026649013
2857.8,-0.028479
2857.9,-0.02828821
2858,-0.024167251
2858.1,-0.020048065
2858.2,-0.018636988
2858.3,-0.020125203
2858.4,-0.025924125
2858.5,-0.029738028
2858.6,-0.029165464
2858.7,-0.024473009
2858.8,-0.020353494
2858.9,-0.022375784
2859,-0.026877032
2859.1,-0.029623476
2859.2,-0.026876709
2859.3,-0.022146566
2859.4,-0.02359617
2859.5,-0.02847892
2859.6,-0.033743116
2859.7,-0.03046302
2859.8,-0.025541844
2859.9,-0.027181708
2860,-0.0312634
2860.1,-0.029700174
2860.2,-0.024626724
2860.3,-0.028020194
2860.4,-0.034276684
2860.5,-0.0324853
2860.6,-0.027449776
2860.7,-0.03049946
2860.8,-0.034505882
2860.9,-0.031570074
2861,-0.028631854
2861.1,-0.026648504
2861.2,-0.026685728
2861.3,-0.026876986
2861.4,-0.028935792
2861.5,-0.034313697
2861.6,-0.036528102
2861.7,-0.034316516
2861.8,-0.030578357
2861.9,-0.033855193
2862,-0.035765602
2862.1,-0.031952237
2862.2,-0.02867053
2862.3,-0.029393592
2862.4,-0.035456618
2862.5,-0.0385498
2862.6,-0.037977988
2862.7,-0.036490668
2862.8,-0.033897245
2862.9,-0.032370274
2863,-0.03214111
2863.1,-0.032903456
2863.2,-0.03202775
2863.3,-0.03103501
2863.4,-0.030539264
2863.5,-0.030500626
2863.6,-0.030805798
2863.7,-0.031873218
2863.8,-0.033017964
2863.9,-0.032599602
2864,-0.032903312
2864.1,-0.032790182
2864.2,-0.033589535
2864.3,-0.03446788
2864.4,-0.035344652
2864.5,-0.037708515
2864.6,-0.038283402
2864.7,-0.037748932
2864.8,-0.03744376
2864.9,-0.037900642
2865,-0.036720553
2865.1,-0.034088673
2865.2,-0.032675638
2865.3,-0.030731815
2865.4,-0.028556747
2865.5,-0.02729718
2865.6,-0.028857975
2865.7,-0.032100179
2865.8,-0.034504681
2865.9,-0.037097605
2866,-0.037863692
2866.1,-0.036301023
2866.2,-0.032069742
2866.3,-0.028481225
2866.4,-0.02775393
2866.5,-0.028059102
2866.6,-0.031030506
2866.7,-0.03351323
2866.8,-0.034353044
2866.9,-0.031726018
2867,-0.027719728
2867.1,-0.027675747
2867.2,-0.029621531
2867.3,-0.033166322
2867.4,-0.03279315
2867.5,-0.029055442
2867.6,-0.024136181
2867.7,-0.023974324
2867.8,-0.030072399
2867.9,-0.033437426
2868,-0.030620763
2868.1,-0.023643775
2868.2,-0.023400151
2868.3,-0.029310372
2868.4,-0.029932206
2868.5,-0.024976792
2868.6,-0.021919201
2868.7,-0.026218995
2868.8,-0.0275665
2868.9,-0.022650532
2869,-0.02176205
2869.1,-0.026106878
2869.2,-0.0298869
2869.3,-0.025400628
2869.4,-0.018644314
2869.5,-0.01657715
2869.6,-0.017338449
2869.7,-0.01951074
2869.8,-0.023589511
2869.9,-0.025236934
2870,-0.019793412
2870.1,-0.018099588
2870.2,-0.022634274
2870.3,-0.02367511
2870.4,-0.017657631
2870.5,-0.013299181
2870.6,-0.017366994
2870.7,-0.021380944
2870.8,-0.02226059
2870.9,-0.02237549
2871,-0.020282525
2871.1,-0.018257491
2871.2,-0.015895236
2871.3,-0.01626815
2871.4,-0.012050663
2871.5,-0.0093282521
2871.6,-0.009558105
2871.7,-0.0086068996
2871.8,-0.0082224637
2871.9,-0.0081471693
2872,-0.0093638329
2872.1,-0.0086466567
2872.2,-0.0088683777
2872.3,-0.009177671
2872.4,-0.0072358353
2872.5,-0.007152218
2872.6,-0.0079172563
2872.7,-0.0091734336
2872.8,-0.009482887
2872.9,-0.010964667
2873,-0.012760265
2873.1,-0.01322021
2873.2,-0.015122023
2873.3,-0.015511263
2873.4,-0.012579016
2873.5,-0.0093724601
2873.6,-0.0064357509
2873.7,-0.0039545166
2873.8,-0.0025789428
2873.9,-0.0028043462
2874,-0.0035297126
2874.1,-0.0049006365
2874.2,-0.0084429392
2874.3,-0.010738867
2874.4,-0.0099431841
2874.5,-0.0075417678
2874.6,-0.0051754717
2874.7,0.00019279034
2874.8,0.0014331647
2874.9,-0.001198323
2875,-0.004325087
2875.1,-0.0074918714
2875.2,-0.0078821736
2875.3,-0.004570418
2875.4,0.0019080896
2875.5,0.0026941761
2875.6,-0.00085279873
2875.7,-0.0041346982
2875.8,-0.0037650277
2875.9,0.0017175161
2876,0.0021991511
2876.1,-0.00032251976
2876.2,-0.0038641
2876.3,-0.0033101351
2876.4,0.0037728815
2876.5,0.0057061694
2876.6,0.00098425461
2876.7,-0.0024586057
2876.8,0.0031218099
2876.9,0.0050210561
2877,0.00063913482
2877.1,-0.0020784592
2877.2,0.0029715488
2877.3,0.0051709324
2877.4,0.00086973219
2877.5,1.1704245e-05
2877.6,0.0042379622
2877.7,0.0070710392
2877.8,0.0081017296
2877.9,0.0088272518
2878,0.0079176825
2878.1,0.0036168465
2878.2,0.00085827962
2878.3,0.0026024429
2878.4,0.007479117
2878.5,0.0068184332
2878.6,0.0030007163
2878.7,0.0049627361
2878.8,0.0084410431
2878.9,0.009362793
2879,0.0057537613
2879.1,0.0026147278
2879.2,0.002038574
2879.3,0.0033681335
2879.4,0.0062640679
2879.5,0.0077216672
2879.6,0.0091663895
2879.7,0.009973145
2879.8,0.010732814
2879.9,0.011003934
2880,0.011458399
2880.1,0.011994108
2880.2,0.010969971
2880.3,0.01027832
2880.4,0.01027832
2880.5,0.011037874
2880.6,0.01149902
2880.7,0.010169855
2880.8,0.010122303
2880.9,0.0086847675
2881,0.007531738
2881.1,0.006582413
2881.2,0.0048666935
2881.3,0.0043646615
2881.4,0.0031510094
2881.5,0.0038625416
2881.6,0.0044054664
2881.7,0.0060732142
2881.8,0.0087452582
2881.9,0.011186636
2882,0.013248351
2882.1,0.012991305
2882.2,0.01241455
2882.3,0.010896015
2882.4,0.0092138926
2882.5,0.0066645429
2882.6,0.0044464832
2882.7,0.0046288327
2882.8,0.0052801291
2882.9,0.0099505406
2883,0.013478884
2883.1,0.013750642
2883.2,0.012306784
2883.3,0.0090319218
2883.4,0.0058237816
2883.5,0.0030772357
2883.6,0.0069724625
2883.7,0.011870752
2883.8,0.013783932
2883.9,0.010640302
2884,0.0074985214
2884.1,0.0057829173
2884.2,0.0066082591
2884.3,0.011705953
2884.4,0.01234828
2884.5,0.008158186
2884.6,0.0046035109
2884.7,0.0079280362
2884.8,0.013239536
2884.9,0.0110617
2885,0.005906808
2885.1,0.0045542144
2885.2,0.01028648
2885.3,0.012307372
2885.4,0.0075154715
2885.5,0.00546971
2885.6,0.010063438
2885.7,0.011202281
2885.8,0.0064847829
2885.9,0.004174805
2886,0.0075888446
2886.1,0.010426627
2886.2,0.010509349
2886.3,0.0087610652
2886.4,0.0051817739
2886.5,0.003943751
2886.6,0.0075884124
2886.7,0.01194366
2886.8,0.0072616995
2886.9,0.0043229843
2887,0.0064918156
2887.1,0.010186486
2887.2,0.0089598866
2887.3,0.0047615432
2887.4,0.003259277
2887.5,0.0017424065
2887.6,0.0034723387
2887.7,0.005279933
2887.8,0.0080498636
2887.9,0.009478376
2888,0.010689913
2888.1,0.01093027
2888.2,0.0094460124
2888.3,0.0091315949
2888.4,0.0082253559
2888.5,0.0079108759
2888.6,0.0085212193
2888.7,0.0089420019
2888.8,0.0088680601
2888.9,0.0070464658
2889,0.0088490937
2889.1,0.0096357735
2889.2,0.0092471579
2889.3,0.008415109
2889.4,0.0066997171
2889.5,0.0052477439
2889.6,0.0025108588
2889.7,0.0013125679
2889.8,0.00067015564
2889.9,-0.00055053185
2890,-0.0019607273
2890.1,-0.001781043
2890.2,-0.0015078599
2890.3,-0.0010550448
2890.4,0.0013764128
2890.5,0.0037858582
2890.6,0.0063748278
2890.7,0.0056369303
2890.8,0.0035325968
2890.9,0.0012488469
2891,-0.0030134495
2891.1,-0.0046015392
2891.2,-0.0039911958
2891.3,-0.00072845772
2891.4,0.0020703108
2891.5,0.003217272
2891.6,0.0014805609
2891.7,-0.0026340914
2891.8,-0.0049384276
2891.9,-0.0060433759
2892,-0.0030966309
2892.1,0.00088106341
2892.2,0.0026068366
2892.3,0.00030226782
2892.4,-0.0064325024
2892.5,-0.0091792879
2892.6,-0.0045914455
2892.7,-3.4703729e-05
2892.8,-0.0011497133
2892.9,-0.0057587385
2893,-0.0082952169
2893.1,-0.0040973449
2893.2,-0.00037145573
2893.3,-0.0037693913
2893.4,-0.0092311324
2893.5,-0.0074859778
2893.6,-0.0039600918
2893.7,-0.0067472672
2893.8,-0.011977463
2893.9,-0.0073925765
2894,-0.0028865435
2894.1,-0.0059472669
2894.2,-0.010872335
2894.3,-0.011852515
2894.4,-0.01082116
2894.5,-0.010852286
2894.6,-0.010326684
2894.7,-0.012703092
2894.8,-0.014062288
2894.9,-0.010990878
2895,-0.0081170778
2895.1,-0.010640052
2895.2,-0.013745667
2895.3,-0.0098977989
2895.4,-0.0080631623
2895.5,-0.011860487
2895.6,-0.016859123
2895.7,-0.017956259
2895.8,-0.014842801
2895.9,-0.012273852
2896,-0.0094231141
2896.1,-0.0078429622
2896.2,-0.0084840935
2896.3,-0.0093262669
2896.4,-0.013910917
2896.5,-0.016009402
2896.6,-0.015850867
2896.7,-0.01634528
2896.8,-0.017144862
2896.9,-0.017303445
2897,-0.016809044
2897.1,-0.01828017
2897.2,-0.016863865
2897.3,-0.014978012
2897.4,-0.016070578
2897.5,-0.016125488
2897.6,-0.016040028
2897.7,-0.015325966
2897.8,-0.016448864
2897.9,-0.015789942
2898,-0.015124472
2898.1,-0.015734818
2898.2,-0.017858601
2898.3,-0.019586081
2898.4,-0.022582496
2898.5,-0.027233242
2898.6,-0.027765202
2898.7,-0.027898924
2898.8,-0.027344063
2898.9,-0.026269646
2899,-0.023200369
2899.1,-0.020135948
2899.2,-0.020269434
2899.3,-0.019714787
2899.4,-0.02185554
2899.5,-0.026054864
2899.6,-0.029454721
2899.7,-0.03061523
2899.8,-0.031749933
2899.9,-0.029420491
2900,-0.025105066
2900.1,-0.022272458
2900.2,-0.022783664
2900.3,-0.025865349
2900.4,-0.030851058
2900.5,-0.032867549
2900.6,-0.03086062
2900.7,-0.02610718
2900.8,-0.024468595
2900.9,-0.027842055
2901,-0.032535734
2901.1,-0.033521084
2901.2,-0.028519187
2901.3,-0.024787137
2901.4,-0.028554752
2901.5,-0.034817512
2901.6,-0.035511572
2901.7,-0.03061267
2901.8,-0.029686118
2901.9,-0.033261691
2902,-0.037534098
2902.1,-0.03216625
2902.2,-0.027679633
2902.3,-0.031532825
2902.4,-0.035862296
2902.5,-0.033810785
2902.6,-0.028811864
2902.7,-0.027898123
2902.8,-0.028479
2902.9,-0.02885699
2903,-0.027955426
2903.1,-0.029148146
2903.2,-0.035790495
2903.3,-0.035947559
2903.4,-0.033216276
2903.5,-0.033696303
2903.6,-0.038623527
2903.7,-0.038650944
2903.8,-0.034756452
2903.9,-0.035062391
2904,-0.037431039
2904.1,-0.040700905
2904.2,-0.041645093
2904.3,-0.04129639
2904.4,-0.03241656
2904.5,-0.023930266
2904.6,-0.022826012
2904.7,-0.021212891
2904.8,-0.019556248
2904.9,-0.018379167
2905,-0.018175666
2905.1,-0.018786008
2905.2,-0.019207453
2905.3,-0.020457112
2905.4,-0.013221305
2905.5,-0.0073929598
2905.6,-0.0064337545
2905.7,-0.0065789325
2905.8,-0.0070003995
2905.9,-0.0073055715
2906,-0.0089328221
2906.1,-0.0089189589
2906.2,-0.0089039836
2906.3,-0.00925293
2906.4,-0.011708008
2906.5,-0.014730999
2906.6,-0.016228155
2906.7,-0.018654392
2906.8,-0.019367569
2906.9,-0.019207385
2907,-0.019134899
2907.1,-0.017507959
2907.2,-0.015633047
2907.3,-0.012785473
2907.4,-0.010445098
2907.5,-0.0077863893
2907.6,-0.0076391738
2907.7,-0.010225406
2907.8,-0.013654717
2907.9,-0.015617649
2908,-0.017099527
2908.1,-0.01779785
2908.2,-0.014211023
2908.3,-0.010866855
2908.4,-0.0090358238
2908.5,-0.010225086
2908.6,-0.013654333
2908.7,-0.016938875
2908.8,-0.018858053
2908.9,-0.015171177
2909,-0.010344882
2909.1,-0.0093252423
2909.2,-0.012766689
2909.3,-0.017577137
2909.4,-0.018380068
2909.5,-0.013645825
2909.6,-0.0084418419
2909.7,-0.0098310509
2909.8,-0.01527995
2909.9,-0.017681389
2910,-0.014589808
2910.1,-0.01034541
2910.2,-0.012910463
2910.3,-0.016866017
2910.4,-0.01459008
2910.5,-0.0095908493
2910.6,-0.011878107
2910.7,-0.018969248
2910.8,-0.017048229
2910.9,-0.011683003
2911,-0.008659112
2911.1,-0.0096136946
2911.2,-0.01040149
2911.3,-0.0094138331
2911.4,-0.012154841
2911.5,-0.015456278
2911.6,-0.016083329
2911.7,-0.012759914
2911.8,-0.01077881
2911.9,-0.015305985
2912,-0.01583949
2912.1,-0.013497798
2912.2,-0.010462976
2912.3,-0.011588379
2912.4,-0.015672172
2912.5,-0.017753326
2912.6,-0.016405593
2912.7,-0.014036242
2912.8,-0.013597408
2912.9,-0.011567463
2913,-0.0090369285
2913.1,-0.008337402
2913.2,-0.0079602419
2913.3,-0.0084813559
2913.4,-0.0091363264
2913.5,-0.010761478
2913.6,-0.0099972595
2913.7,-0.008947754
2913.8,-0.0085706413
2913.9,-0.0081488503
2914,-0.0082207747
2914.1,-0.0085259464
2914.2,-0.0097738176
2914.3,-0.0097194871
2914.4,-0.0090643977
2914.5,-0.0091362823
2914.6,-0.010007025
2914.7,-0.011416232
2914.8,-0.013319123
2914.9,-0.015266816
2915,-0.015778289
2915.1,-0.016792648
2915.2,-0.01749268
2915.3,-0.017869671
2915.4,-0.017726047
2915.5,-0.016550238
2915.6,-0.014458924
2915.7,-0.01182907
2915.8,-0.0094594758
2915.9,-0.0090195226
2916,-0.0098183362
2916.1,-0.011864636
2916.2,-0.014234261
2916.3,-0.016558922
2916.4,-0.017681129
2916.5,-0.017986301
2916.6,-0.015276366
2916.7,-0.010698788
2916.8,-0.009889933
2916.9,-0.01047363
2917,-0.013300054
2917.1,-0.015993391
2917.2,-0.017707668
2917.3,-0.015770375
2917.4,-0.011497971
2917.5,-0.010993733
2917.6,-0.012636355
2917.7,-0.016046214
2917.8,-0.017044267
2917.9,-0.014128049
2918,-0.0095956521
2918.1,-0.0097992736
2918.2,-0.016547005
2918.3,-0.018803826
2918.4,-0.014147216
2918.5,-0.0092455521
2918.6,-0.011305969
2918.7,-0.016727513
2918.8,-0.015699684
2918.9,-0.011758693
2919,-0.011038676
2919.1,-0.015532732
2919.2,-0.01678465
2919.3,-0.013706766
2919.4,-0.010798032
2919.5,-0.010051611
2919.6,-0.01261667
2919.7,-0.014512379
2919.8,-0.016064302
2919.9,-0.014810889
2920,-0.010512461
2920.1,-0.012220357
2920.2,-0.016323922
2920.3,-0.01579801
2920.4,-0.01003879
2920.5,-0.010505882
2920.6,-0.015998977
2920.7,-0.017726471
2920.8,-0.016174748
2920.9,-0.014791632
2921,-0.014817455
2921.1,-0.012603834
2921.2,-0.0099544226
2921.3,-0.010005952
2921.4,-0.010285382
2921.5,-0.010544955
2921.6,-0.011531784
2921.7,-0.01331719
2921.8,-0.012253378
2921.9,-0.011272215
2922,-0.012330301
2922.1,-0.012350366
2922.2,-0.011811294
2922.3,-0.01112969
2922.4,-0.011155233
2922.5,-0.01044812
2922.6,-0.0092986691
2922.7,-0.0085713537
2922.8,-0.0077728142
2922.9,-0.0083628351
2923,-0.0091359421
2923.1,-0.011134771
2923.2,-0.011551966
2923.3,-0.01258939
2923.4,-0.014089908
2923.5,-0.01594626
2923.6,-0.018199468
2923.7,-0.018830394
2923.8,-0.01814891
2923.9,-0.017421547
2924,-0.014741573
2924.1,-0.011526915
2924.2,-0.009721072
2924.3,-0.0098173396
2924.4,-0.01016846
2924.5,-0.011485356
2924.6,-0.013997805
2924.7,-0.016932471
2924.8,-0.01810303
2924.9,-0.016786247
2925,-0.014650045
2925.1,-0.010256593
2925.2,-0.0089727263
2925.3,-0.011439063
2925.4,-0.015431241
2925.5,-0.018316025
2925.6,-0.016949629
2925.7,-0.013780819
2925.8,-0.010164875
2925.9,-0.011087511
2926,-0.014678611
2926.1,-0.017659374
2926.2,-0.014952179
2926.3,-0.0097890232
2926.4,-0.011793264
2926.5,-0.015640126
2926.6,-0.018081498
2926.7,-0.013941476
2926.8,-0.0096505936
2926.9,-0.011768232
2927,-0.017097921
2927.1,-0.016691396
2927.2,-0.010538792
2927.3,-0.011863402
2927.4,-0.017073086
2927.5,-0.016645295
2927.6,-0.012348383
2927.7,-0.0093456322
2927.8,-0.01052254
2927.9,-0.0090624509
2928,-0.0091137679
2928.1,-0.013176201
2928.2,-0.01693107
2928.3,-0.01565934
2928.4,-0.011692109
2928.5,-0.013927814
2928.6,-0.016459936
2928.7,-0.01469755
2928.8,-0.011081964
2928.9,-0.010309914
2929,-0.014161869
2929.1,-0.016835803
2929.2,-0.0181272
2929.3,-0.016270211
2929.4,-0.013430567
2929.5,-0.011482296
2929.6,-0.010402963
2929.7,-0.0097926182
2929.8,-0.0093701896
2929.9,-0.0094408414
2930,-0.0088064737
2930.1,-0.0081494986
2930.2,-0.0082201264
2930.3,-0.008525298
2930.4,-0.009018362
2930.5,-0.0088771541
2930.6,-0.0092062293
2930.7,-0.0091823457
2930.8,-0.0095113813
2930.9,-0.010239023
2931,-0.010849365
2931.1,-0.012586893
2931.2,-0.012961809
2931.3,-0.014300567
2931.4,-0.01535645
2931.5,-0.016859229
2931.6,-0.018361383
2931.7,-0.01871338
2931.8,-0.02002823
2931.9,-0.018219965
2932,-0.015074525
2932.1,-0.01206968
2932.2,-0.01021535
2932.3,-0.0091120179
2932.4,-0.0088303899
2932.5,-0.01157706
2932.6,-0.01322021
2932.7,-0.014910413
2932.8,-0.016530183
2932.9,-0.018384657
2933,-0.017445851
2933.1,-0.014394131
2933.2,-0.012281317
2933.3,-0.0098165797
2933.4,-0.01014475
2933.5,-0.013149429
2933.6,-0.016318559
2933.7,-0.017868199
2933.8,-0.015286692
2933.9,-0.011835625
2934,-0.010027818
2934.1,-0.011435541
2934.2,-0.01505048
2934.3,-0.017703562
2934.4,-0.014465834
2934.5,-0.0097467779
2934.6,-0.011528705
2934.7,-0.015214866
2934.8,-0.017398268
2934.9,-0.013785656
2935,-0.0097700286
2935.1,-0.012138716
2935.2,-0.017326636
2935.3,-0.017071381
2935.4,-0.010406252
2935.5,-0.010682766
2935.6,-0.016293344
2935.7,-0.015405326
2935.8,-0.010522579
2935.9,-0.0090179217
2936,-0.012630946
2936.1,-0.013620111
2936.2,-0.013102696
2936.3,-0.012094279
2936.4,-0.0095126429
2936.5,-0.010213879
2936.6,-0.015142037
2936.7,-0.016366839
2936.8,-0.010783093
2936.9,-0.011292053
2937,-0.015401668
2937.1,-0.015263784
2937.2,-0.0123771
2937.3,-0.0099582888
2937.4,-0.012629938
2937.5,-0.016622168
2937.6,-0.018923475
2937.7,-0.019816506
2937.8,-0.018808509
2937.9,-0.017165071
2938,-0.014513682
2938.1,-0.013407796
2938.2,-0.011837174
2938.3,-0.01115396
2938.4,-0.010638875
2938.5,-0.0099808904
2938.6,-0.011363792
2938.7,-0.010804211
2938.8,-0.010238391
2938.9,-0.010098528
2939,-0.010238375
2939.1,-0.01047363
2939.2,-0.011411329
2939.3,-0.014249938
2939.4,-0.014161365
2939.5,-0.013970325
2939.6,-0.01462844
2939.7,-0.016246249
2939.8,-0.017937561
2939.9,-0.018033178
2940,-0.019860438
2940.1,-0.019842259
2940.2,-0.017893555
2940.3,-0.016437519
2940.4,-0.014091883
2940.5,-0.011977601
2940.6,-0.0097018076
2940.7,-0.010142412
2940.8,-0.01033408
2940.9,-0.010613165
2941,-0.011833855
2941.1,-0.015304106
2941.2,-0.017562418
2941.3,-0.018360218
2941.4,-0.018900828
2941.5,-0.014332363
2941.6,-0.010077055
2941.7,-0.0086906109
2941.8,-0.0098368877
2941.9,-0.013402851
2942,-0.017300401
2942.1,-0.019837919
2942.2,-0.015484105
2942.3,-0.010617948
2942.4,-0.0089958705
2942.5,-0.011828509
2942.6,-0.016079413
2942.7,-0.017867478
2942.8,-0.015479493
2942.9,-0.0098953452
2943,-0.010045303
2943.1,-0.014692475
2943.2,-0.017701424
2943.3,-0.014098564
2943.4,-0.0097028162
2943.5,-0.012389927
2943.6,-0.016432367
2943.7,-0.015431721
2943.8,-0.010388631
2943.9,-0.011591908
2944,-0.016640779
2944.1,-0.017846174
2944.2,-0.014120565
2944.3,-0.0091894783
2944.4,-0.0079838693
2944.5,-0.009086712
2944.6,-0.009370782
2944.7,-0.010376844
2944.8,-0.014081033
2944.9,-0.01783991
2945,-0.015085093
2945.1,-0.0099876128
2945.2,-0.012457991
2945.3,-0.016549636
2945.4,-0.015807052
2945.5,-0.010813055
2945.6,-0.009835671
2945.7,-0.012838882
2945.8,-0.016008496
2945.9,-0.017000226
2946,-0.016320522
2946.1,-0.0159668
2946.2,-0.013719686
2946.3,-0.012117432
2946.4,-0.010314248
2946.5,-0.009814674
2946.6,-0.0099812146
2946.7,-0.009863281
2946.8,-0.011361166
2946.9,-0.01099407
2947,-0.0099812306
2947.1,-0.0096760574
2947.2,-0.0097453246
2947.3,-0.009863281
2947.4,-0.010612124
2947.5,-0.012394432
2947.6,-0.012845804
2947.7,-0.01260986
2947.8,-0.01223547
2947.9,-0.013871426
2948,-0.01505127
2948.1,-0.015987188
2948.2,-0.018636122
2948.3,-0.018998202
2948.4,-0.018782542
2948.5,-0.017521214
2948.6,-0.01657715
2948.7,-0.014331237
2948.8,-0.011979262
2948.9,-0.011202006
2949,-0.010148245
2949.1,-0.01049382
2949.2,-0.011271122
2949.3,-0.013447647
2949.4,-0.015681748
2949.5,-0.017394738
2949.6,-0.019225768
2949.7,-0.016004574
2949.8,-0.011654235
2949.9,-0.0089767409
2950,-0.008593549
2950.1,-0.011192993
2950.2,-0.015042155
2950.3,-0.018635197
2950.4,-0.017688983
2950.5,-0.013652747
2950.6,-0.0099415939
2950.7,-0.010326292
2950.8,-0.014569442
2950.9,-0.018073717
2951,-0.018083219
2951.1,-0.01206784
2951.2,-0.0099519945
2951.3,-0.013584642
2951.4,-0.016665809
2951.5,-0.015061061
2951.6,-0.0097845234
2951.7,-0.0096663445
2951.8,-0.013515442
2951.9,-0.015986427
2952,-0.011901466
2952.1,-0.0091347775
2952.2,-0.014302454
2952.3,-0.016183573
2952.4,-0.014234379
2952.5,-0.011094295
2952.6,-0.01255016
2952.7,-0.015562913
2952.8,-0.016832958
2952.9,-0.017935463
2953,-0.015416404
2953.1,-0.012777459
2953.2,-0.012678648
2953.3,-0.017776398
2953.4,-0.013931671
2953.5,-0.0065666284
2953.6,-0.0097233027
2953.7,-0.01291504
2953.8,-0.011419395
2953.9,-0.0080432651
2954,-0.0057585589
2954.1,-0.0064073043
2954.2,-0.011042424
2954.3,-0.016329421
2954.4,-0.033805254
2954.5,-0.04542014
2954.6,-0.04442822
2954.7,-0.043688199
2954.8,-0.042547645
2954.9,-0.041788474
2955,-0.042841277
2955.1,-0.040815975
2955.2,-0.03916016
2955.3,-0.03953395
2955.4,-0.054348028
2955.5,-0.064695541
2955.6,-0.066152807
2955.7,-0.067186613
2955.8,-0.066794001
2955.9,-0.066881415
2956,-0.068170667
2956.1,-0.068201619
2956.2,-0.068780977
2956.3,-0.069185702
2956.4,-0.064209248
2956.5,-0.058143256
2956.6,-0.055128943
2956.7,-0.053484753
2956.8,-0.051024716
2956.9,-0.049654476
2957,-0.049162477
2957.1,-0.050794014
2957.2,-0.051230265
2957.3,-0.052811805
2957.4,-0.05579507
2957.5,-0.057607577
2957.6,-0.058267856
2957.7,-0.058012633
2957.8,-0.056468314
2957.9,-0.053024574
2958,-0.049686106
2958.1,-0.050114872
2958.2,-0.052369464
2958.3,-0.055065993
2958.4,-0.054195519
2958.5,-0.053266603
2958.6,-0.050141679
2958.7,-0.045955901
2958.8,-0.045213587
2958.9,-0.047809865
2959,-0.051471927
2959.1,-0.052706324
2959.2,-0.050533761
2959.3,-0.045682992
2959.4,-0.044366277
2959.5,-0.048319587
2959.6,-0.052505613
2959.7,-0.050821085
2959.8,-0.044444615
2959.9,-0.044402229
2960,-0.049539926
2960.1,-0.05148566
2960.2,-0.046513012
2960.3,-0.044179399
2960.4,-0.048387146
2960.5,-0.049076651
2960.6,-0.044089905
2960.7,-0.041414884
2960.8,-0.045029889
2960.9,-0.048893271
2961,-0.048347971
2961.1,-0.047773225
2961.2,-0.047450277
2961.3,-0.048214658
2961.4,-0.047619222
2961.5,-0.044923077
2961.6,-0.040751502
2961.7,-0.04109465
2961.8,-0.046249795
2961.9,-0.044887985
2962,-0.039904311
2962.1,-0.040670727
2962.2,-0.045384436
2962.3,-0.047026671
2962.4,-0.044550216
2962.5,-0.041447977
2962.6,-0.038888033
2962.7,-0.037379657
2962.8,-0.036464143
2962.9,-0.036481581
2963,-0.038024859
2963.1,-0.03960131
2963.2,-0.041754897
2963.3,-0.042262543
2963.4,-0.041720166
2963.5,-0.041974693
2963.6,-0.0412791
2963.7,-0.041059157
2963.8,-0.040550166
2963.9,-0.041381537
2964,-0.040159895
2964.1,-0.039041526
2964.2,-0.037854387
2964.3,-0.036837392
2964.4,-0.035786094
2964.5,-0.035938976
2964.6,-0.038278802
2964.7,-0.038532734
2964.8,-0.039058544
2964.9,-0.040143531
2965,-0.041313396
2965.1,-0.042466251
2965.2,-0.044687256
2965.3,-0.04755248
2965.4,-0.047874642
2965.5,-0.047213417
2965.6,-0.044670448
2965.7,-0.04144913
2965.8,-0.038702586
2965.9,-0.037261339
2966,-0.039634468
2966.1,-0.042228706
2966.2,-0.045059779
2966.3,-0.046857289
2966.4,-0.048026986
2966.5,-0.047315481
2966.6,-0.043314848
2966.7,-0.040737071
2966.8,-0.040940167
2966.9,-0.044652145
2967,-0.047535256
2967.1,-0.048755946
2967.2,-0.047739606
2967.3,-0.041942761
2967.4,-0.042210375
2967.5,-0.046957843
2967.6,-0.051230251
2967.7,-0.050842677
2967.8,-0.045249047
2967.9,-0.045126563
2968,-0.048094259
2968.1,-0.051721527
2968.2,-0.049589463
2968.3,-0.044485481
2968.4,-0.045990571
2968.5,-0.052110325
2968.6,-0.055842301
2968.7,-0.050032612
2968.8,-0.048855704
2968.9,-0.0535521
2969,-0.05253927
2969.1,-0.046657294
2969.2,-0.046838056
2969.3,-0.051788299
2969.4,-0.055671901
2969.5,-0.057791985
2969.6,-0.056709325
2969.7,-0.053403822
2969.8,-0.050300707
2969.9,-0.051839312
2970,-0.057974787
2970.1,-0.056728974
2970.2,-0.051505586
2970.3,-0.052822027
2970.4,-0.058263647
2970.5,-0.059963598
2970.6,-0.057930385
2970.7,-0.055928955
2970.8,-0.055148199
2970.9,-0.058195906
2971,-0.062079954
2971.1,-0.063455305
2971.2,-0.063760475
2971.3,-0.06387939
2971.4,-0.066486908
2971.5,-0.067034375
2971.6,-0.06557583
2971.7,-0.064541382
2971.8,-0.06418457
2971.9,-0.06418457
2972,-0.064557023
2972.1,-0.066470925
2972.2,-0.066051753
2972.3,-0.065472529
2972.4,-0.066641505
2972.5,-0.0690984
2972.6,-0.07028809
2972.7,-0.070101889
2972.8,-0.070913885
2972.9,-0.070391642
2973,-0.068932984
2973.1,-0.066222835
2973.2,-0.064236382
2973.3,-0.062762344
2973.4,-0.063165362
2973.5,-0.06387939
2973.6,-0.064624046
2973.7,-0.065844733
2973.8,-0.067437732
2973.9,-0.069268762
2974,-0.072216672
2974.1,-0.07364502
2974.2,-0.073458879
2974.3,-0.071664628
2974.4,-0.069848739
2974.5,-0.068255796
2974.6,-0.067355381
2974.7,-0.070028108
2974.8,-0.072930652
2974.9,-0.075320016
2975,-0.076577709
2975.1,-0.075021856
2975.2,-0.070972615
2975.3,-0.068136905
2975.4,-0.07200768
2975.5,-0.076354417
2975.6,-0.079167959
2975.7,-0.078684176
2975.8,-0.07370473
2975.9,-0.070645402
2976,-0.073079088
2976.1,-0.079145168
2976.2,-0.080210236
2976.3,-0.075231031
2976.4,-0.072171336
2976.5,-0.075906991
2976.6,-0.080388259
2976.7,-0.079161083
2976.8,-0.076496094
2976.9,-0.07578125
2977,-0.080245893
2977.1,-0.080501152
2977.2,-0.075112632
2977.3,-0.075333696
2977.4,-0.081652222
2977.5,-0.084445341
2977.6,-0.0793041
2977.7,-0.075156436
2977.8,-0.07456055
2977.9,-0.075490504
2978,-0.076830375
2978.1,-0.080096873
2978.2,-0.084860428
2978.3,-0.08174626
2978.4,-0.077597976
2978.5,-0.080535318
2978.6,-0.084287994
2978.7,-0.083010195
2978.8,-0.078976225
2978.9,-0.078794738
2979,-0.081422059
2979.1,-0.084912372
2979.2,-0.085718647
2979.3,-0.084312026
2979.4,-0.083529887
2979.5,-0.082295083
2979.6,-0.081765515
2979.7,-0.080211497
2979.8,-0.080067754
2979.9,-0.08029224
2980,-0.079310085
2980.1,-0.079204814
2980.2,-0.079815156
2980.3,-0.08005371
2980.4,-0.079867823
2980.5,-0.081049746
2980.6,-0.08188477
2980.7,-0.081141251
2980.8,-0.082522808
2980.9,-0.082972339
2981,-0.08398205
2981.1,-0.08549411
2981.2,-0.08715306
2981.3,-0.087616572
2981.4,-0.088121331
2981.5,-0.089713713
2981.6,-0.088942946
2981.7,-0.087244927
2981.8,-0.085466738
2981.9,-0.083144703
2982,-0.081260806
2982.1,-0.079549127
2982.2,-0.081062834
2982.3,-0.080822789
2982.4,-0.082907316
2982.5,-0.086237166
2982.6,-0.088744979
2982.7,-0.090190936
2982.8,-0.088943331
2982.9,-0.086687746
2983,-0.082136321
2983.1,-0.079562755
2983.2,-0.081486923
2983.3,-0.085215363
2983.4,-0.087882201
2983.5,-0.089155931
2983.6,-0.087656533
2983.7,-0.082375715
2983.8,-0.080305799
2983.9,-0.083450321
2984,-0.08728491
2984.1,-0.08859863
2984.2,-0.085255338
2984.3,-0.081805328
2984.4,-0.081526433
2984.5,-0.085785027
2984.6,-0.088479179
2984.7,-0.085255698
2984.8,-0.080505466
2984.9,-0.082175798
2985,-0.088040304
2985.1,-0.086715636
2985.2,-0.080983598
2985.3,-0.081618424
2985.4,-0.086938761
2985.5,-0.086052313
2985.6,-0.080121661
2985.7,-0.081511555
2985.8,-0.086434766
2985.9,-0.087059927
2986,-0.083491737
2986.1,-0.080651277
2986.2,-0.08005371
2986.3,-0.080981983
2986.4,-0.085478251
2986.5,-0.086688755
2986.6,-0.08306741
2986.7,-0.079789306
2986.8,-0.082731334
2986.9,-0.0852417
2987,-0.082086048
2987.1,-0.079868091
2987.2,-0.08160472
2987.3,-0.086326966
2987.4,-0.08674253
2987.5,-0.08480445
2987.6,-0.083769361
2987.7,-0.081925856
2987.8,-0.080783643
2987.9,-0.07917934
2988,-0.07822266
2988.1,-0.077665911
2988.2,-0.077863867
2988.3,-0.078037083
2988.4,-0.076989627
2988.5,-0.077319433
2988.6,-0.077546356
2988.7,-0.077121569
2988.8,-0.076259734
2988.9,-0.07541015
2989,-0.075727541
2989.1,-0.075344256
2989.2,-0.075422337
2989.3,-0.07578125
2989.4,-0.07541019
2989.5,-0.074985371
2989.6,-0.075607814
2989.7,-0.077385059
2989.8,-0.078037143
2989.9,-0.079030546
2990,-0.080861576
2990.1,-0.082878107
2990.2,-0.083530319
2990.3,-0.082668664
2990.4,-0.082375433
2990.5,-0.077857955
2990.6,-0.073567343
2990.7,-0.071431141
2990.8,-0.070778737
2990.9,-0.072196733
2991,-0.074332935
2991.1,-0.079251075
2991.2,-0.081142932
2991.3,-0.081220425
2991.4,-0.077685132
2991.5,-0.072945543
2991.6,-0.069468926
2991.7,-0.069635364
2991.8,-0.073745646
2991.9,-0.077079263
2992,-0.079030042
2992.1,-0.076040089
2992.2,-0.07012207
2992.3,-0.069144581
2992.4,-0.070909963
2992.5,-0.075402324
2992.6,-0.076805068
2992.7,-0.071636868
2992.8,-0.067279053
2992.9,-0.068916265
2993,-0.07374483
2993.1,-0.074298189
2993.2,-0.070373787
2993.3,-0.06715941
2993.4,-0.070213577
2993.5,-0.073100222
2993.6,-0.067778971
2993.7,-0.064555286
2993.8,-0.069428783
2993.9,-0.073721772
2994,-0.068073423
2994.1,-0.065176786
2994.2,-0.068425022
2994.3,-0.072021586
2994.4,-0.071857201
2994.5,-0.071269092
2994.6,-0.071694109
2994.7,-0.069590145
2994.8,-0.065557454
2994.9,-0.061655672
2995,-0.063367493
2995.1,-0.067628898
2995.2,-0.065917307
2995.3,-0.06258233
2995.4,-0.062299033
2995.5,-0.065067415
2995.6,-0.064773155
2995.7,-0.062647828
2995.8,-0.06204834
2995.9,-0.059269283
2996,-0.0574707
2996.1,-0.057841224
2996.2,-0.058636827
2996.3,-0.059737601
2996.4,-0.058550032
2996.5,-0.060249397
2996.6,-0.061307373
2996.7,-0.061012875
2996.8,-0.060762342
2996.9,-0.059966767
2997,-0.058866027
2997.1,-0.05838623
2997.2,-0.059682758
2997.3,-0.057929461
2997.4,-0.054212689
2997.5,-0.051967038
2997.6,-0.050811582
2997.7,-0.049525668
2997.8,-0.05022214
2997.9,-0.052913914
2998,-0.052632278
2998.1,-0.053339005
2998.2,-0.054604125
2998.3,-0.055649992
2998.4,-0.055509321
2998.5,-0.056140295
2998.6,-0.057971327
2998.7,-0.057024981
2998.8,-0.05464874
2998.9,-0.050661041
2999,-0.047694878
2999.1,-0.046539302
2999.2,-0.047845443
2999.3,-0.050777124
2999.4,-0.051422148
2999.5,-0.052357893
2999.6,-0.053568484
2999.7,-0.052512763
2999.8,-0.048525423
2999.9,-0.045003496
3000,-0.045708925
3000.1,-0.047715062
3000.2,-0.051091905
3000.3,-0.053263257
3000.4,-0.049431433
3000.5,-0.043643083
3000.6,-0.041046318
3000.7,-0.044017445
3000.8,-0.048215014
3000.9,-0.049721203
3001,-0.045029589
3001.1,-0.04042624
3001.2,-0.042796381
3001.3,-0.047919366
3001.4,-0.049286158
3001.5,-0.043189348
3001.6,-0.040020458
3001.7,-0.044081626
3001.8,-0.047224515
3001.9,-0.044004474
3002,-0.041231509
3002.1,-0.045246718
3002.2,-0.047085165
3002.3,-0.042414066
3002.4,-0.037920407
3002.5,-0.040233867
3002.6,-0.044737116
3002.7,-0.045254209
3002.8,-0.045763288
3002.9,-0.044634477
3003,-0.043617603
3003.1,-0.041702988
3003.2,-0.038161122
3003.3,-0.039308388
3003.4,-0.043765764
3003.5,-0.044828981
3003.6,-0.040278977
3003.7,-0.039853778
3003.8,-0.044070698
3003.9,-0.046428872
3004,-0.046049767
3004.1,-0.041685066
3004.2,-0.039345095
3004.3,-0.040020134
3004.4,-0.032798723
3004.5,-0.02842343
3004.6,-0.029708791
3004.7,-0.032159243
3004.8,-0.032252332
3004.9,-0.031715673
3005,-0.031651031
3005.1,-0.031900563
3005.2,-0.032326011
3005.3,-0.031706715
3005.4,-0.024569545
3005.5,-0.017096195
3005.6,-0.014311744
3005.7,-0.014200325
3005.8,-0.013516549
3005.9,-0.011805816
3006,-0.010714249
3006.1,-0.010843353
3006.2,-0.0086808274
3006.3,-0.0074864074
3006.4,-0.0064331001
3006.5,-0.0070695891
3006.6,-0.0084019108
3006.7,-0.0095667702
3006.8,-0.012756136
3006.9,-0.013516769
3007,-0.014208822
3007.1,-0.015975381
3007.2,-0.01657715
3007.3,-0.014913825
3007.4,-0.0088406961
3007.5,-0.0042971779
3007.6,-0.0019761737
3007.7,-0.0024915682
3007.8,-0.004748148
3007.9,-0.0070691408
3008,-0.009695302
3008.1,-0.01077881
3008.2,-0.0091158071
3008.3,-0.0039671977
3008.4,-0.00076404911
3008.5,-0.0016961939
3008.6,-0.0049409689
3008.7,-0.0083539278
3008.8,-0.0086343354
3008.9,-0.0041524762
3009,3.9179153e-05
3009.1,-0.0016480834
3009.2,-0.0064103979
3009.3,-0.0094458081
3009.4,-0.0042570979
3009.5,0.0023680583
3009.6,0.0023275848
3009.7,-0.002201877
3009.8,-0.0049242594
3009.9,-0.00066789476
3010,0.00234375
3010.1,-0.0017196937
3010.2,-0.0049242114
3010.3,-0.0014070709
3010.4,0.0033393266
3010.5,-1.6679403e-05
3010.6,-0.0029647319
3010.7,0.0014033556
3010.8,0.0028820868
3010.9,0.0012998942
3011,-0.0017674526
3011.1,-0.0038239136
3011.2,-0.0035109673
3011.3,-0.0022261441
3011.4,0.0020694639
3011.5,0.0052185644
3011.6,0.0038542643
3011.7,0.00024863266
3011.8,0.0018204181
3011.9,0.0059005581
3012,0.0042725471
3012.1,0.00068215249
3012.2,-0.0011413037
3012.3,0.0031764273
3012.4,0.0068648646
3012.5,0.0081495917
3012.6,0.0081986354
3012.7,0.0061755326
3012.8,0.0034289866
3012.9,0.0012362104
3013,0.0012510387
3013.1,-0.00029700281
3013.2,-0.00088522339
3013.3,-0.00095655355
3013.4,-0.00094921939
3013.5,-0.00052344187
3013.6,-0.0015102037
3013.7,-0.00075742357
3013.8,2.2965611e-05
3013.9,0.00045599347
3014,0.0015560546
3014.1,0.0025922001
3014.2,0.004061329
3014.3,0.004785156
3014.4,0.0060768656
3014.5,0.0072904384
3014.6,0.0086388695
3014.7,0.009731829
3014.8,0.0094196029
3014.9,0.0077660481
3015,0.0050763281
3015.1,0.003869629
3015.2,0.0023936461
3015.3,0.0017972104
3015.4,-0.00054428423
3015.5,-0.002049401
3015.6,-0.00063733792
3015.7,0.0016833426
3015.8,0.0054160335
3015.9,0.007411032
3016,0.0071628066
3016.1,0.0050767683
3016.2,0.0018405926
3016.3,-0.00040957419
3016.4,-0.003042132
3016.5,-0.0019723211
3016.6,0.0019949119
3016.7,0.0050399556
3016.8,0.0048992564
3016.9,0.00085506799
3017,-0.0027937661
3017.1,-0.0033909221
3017.2,0.00035452484
3017.3,0.0046774777
3017.4,0.0028708922
3017.5,-0.0019482165
3017.6,-0.0070789987
3017.7,-0.0048273822
3017.8,0.00065280245
3017.9,0.0017905808
3018,-0.0026282653
3018.1,-0.0058387902
3018.2,-0.0012229713
3018.3,0.00056358372
3018.4,-0.0039058583
3018.5,-0.0089666598
3018.6,-0.0059854023
3018.7,-0.001185018
3018.8,-0.0034160243
3018.9,-0.0072499681
3019,-0.0059409069
3019.1,-0.0017893321
3019.2,-0.0032313988
3019.3,-0.0067603151
3019.4,-0.0099390081
3019.5,-0.011573488
3019.6,-0.011141373
3019.7,-0.0098572205
3019.8,-0.0059352822
3019.9,-0.005971483
3020,-0.010370769
3020.1,-0.0093558603
3020.2,-0.0044731105
3020.3,-0.0064092313
3020.4,-0.014660734
3020.5,-0.0158282
3020.6,-0.012108643
3020.7,-0.0089360318
3020.8,-0.0080955982
3020.9,-0.0092587508
3021,-0.014838458
3021.1,-0.019761384
3021.2,-0.019559806
3021.3,-0.01889763
3021.4,-0.019755553
3021.5,-0.020423502
3021.6,-0.019623221
3021.7,-0.019571265
3021.8,-0.021039486
3021.9,-0.020475532
3022,-0.020365811
3022.1,-0.020296943
3022.2,-0.0201183
3022.3,-0.019502401
3022.4,-0.022518535
3022.5,-0.02610633
3022.6,-0.02547951
3022.7,-0.024143326
3022.8,-0.022427818
3022.9,-0.021091582
3023,-0.01956031
3023.1,-0.017976655
3023.2,-0.01749268
3023.3,-0.016019288
3023.4,-0.016708796
3023.5,-0.017982018
3023.6,-0.019760484
3023.7,-0.022507028
3023.8,-0.024332803
3023.9,-0.02684254
3024,-0.028726269
3024.1,-0.027800363
3024.2,-0.025480022
3024.3,-0.022302116
3024.4,-0.021770259
3024.5,-0.021086611
3024.6,-0.022816963
3024.7,-0.025984657
3024.8,-0.028794258
3024.9,-0.030188992
3025,-0.028837213
3025.1,-0.027132245
3025.2,-0.022965994
3025.3,-0.022753554
3025.4,-0.027888335
3025.5,-0.032335
3025.6,-0.032746581
3025.7,-0.029011789
3025.8,-0.02676905
3025.9,-0.027384227
3026,-0.030997767
3026.1,-0.033976949
3026.2,-0.029612962
3026.3,-0.023950076
3026.4,-0.02716078
3026.5,-0.035647384
3026.6,-0.03621549
3026.7,-0.030412551
3026.8,-0.028788819
3026.9,-0.033259151
3027,-0.033594912
3027.1,-0.0286447
3027.2,-0.031495268
3027.3,-0.036175795
3027.4,-0.034263784
3027.5,-0.030606233
3027.6,-0.031970552
3027.7,-0.034954973
3027.8,-0.036723189
3027.9,-0.038249049
3028,-0.037383093
3028.1,-0.034573759
3028.2,-0.030602154
3028.3,-0.030439941
3028.4,-0.03594603
3028.5,-0.037935152
3028.6,-0.035673447
3028.7,-0.032926903
3028.8,-0.034779195
3028.9,-0.038374295
3029,-0.03946533
3029.1,-0.036890149
3029.2,-0.034641056
3029.3,-0.033541608
3029.4,-0.03250485
3029.5,-0.032325038
3029.6,-0.031710606
3029.7,-0.032329092
3029.8,-0.033792292
3029.9,-0.035012982
3030,-0.036785388
3030.1,-0.037266478
3030.2,-0.03684003
3030.3,-0.036534854
3030.4,-0.036597462
3030.5,-0.036534862
3030.6,-0.03641357
3030.7,-0.03641357
3030.8,-0.035678078
3030.9,-0.03519287
3031,-0.034641272
3031.1,-0.032622588
3031.2,-0.033001622
3031.3,-0.033052902
3031.4,-0.034100934
3031.5,-0.035009028
3031.6,-0.03617459
3031.7,-0.037391604
3031.8,-0.038001946
3031.9,-0.041921216
3032,-0.04324519
3032.1,-0.04380384
3032.2,-0.043550418
3032.3,-0.041719386
3032.4,-0.03860169
3032.5,-0.034634456
3032.6,-0.034894656
3032.7,-0.035740806
3032.8,-0.03715219
3032.9,-0.039714948
3033,-0.041972538
3033.1,-0.043189832
3033.2,-0.042329952
3033.3,-0.040682692
3033.4,-0.036032756
3033.5,-0.035015708
3033.6,-0.037762252
3033.7,-0.04087631
3033.8,-0.042946928
3033.9,-0.041411372
3034,-0.03860572
3034.1,-0.035796864
3034.2,-0.037522317
3034.3,-0.041670132
3034.4,-0.042392524
3034.5,-0.037497329
3034.6,-0.034031354
3034.7,-0.037892495
3034.8,-0.04252317
3034.9,-0.042084406
3035,-0.037317105
3035.1,-0.0348877
3035.2,-0.038929039
3035.3,-0.041785256
3035.4,-0.037865571
3035.5,-0.034641812
3035.6,-0.038869378
3035.7,-0.04172306
3035.8,-0.036642382
3035.9,-0.033178148
3036,-0.034158636
3036.1,-0.03543868
3036.2,-0.035435906
3036.3,-0.033907297
3036.4,-0.032872988
3036.5,-0.036975308
3036.6,-0.03903594
3036.7,-0.03542797
3036.8,-0.035565421
3036.9,-0.039411109
3037,-0.039522205
3037.1,-0.035244618
3037.2,-0.03287302
3037.3,-0.03642373
3037.4,-0.039956639
3037.5,-0.04068604
3037.6,-0.040135234
3037.7,-0.039036116
3037.8,-0.036530275
3037.9,-0.033724153
3038,-0.033118636
3038.1,-0.03262749
3038.2,-0.031957536
3038.3,-0.031652364
3038.4,-0.030062209
3038.5,-0.029272922
3038.6,-0.029761652
3038.7,-0.030371994
3038.8,-0.030064574
3038.9,-0.030066808
3039,-0.029025243
3039.1,-0.028540912
3039.2,-0.02896772
3039.3,-0.029456426
3039.4,-0.030433825
3039.5,-0.029452205
3039.6,-0.029947173
3039.7,-0.03092041
3039.8,-0.031287436
3039.9,-0.032631819
3040,-0.034646357
3040.1,-0.037333058
3040.2,-0.037265319
3040.3,-0.037331037
3040.4,-0.035003623
3040.5,-0.032506183
3040.6,-0.030673263
3040.7,-0.028415369
3040.8,-0.02774695
3040.9,-0.026767837
3041,-0.027321857
3041.1,-0.028357288
3041.2,-0.030863947
3041.3,-0.033547007
3041.4,-0.033726997
3041.5,-0.033545262
3041.6,-0.028897517
3041.7,-0.023714612
3041.8,-0.022925791
3041.9,-0.026409312
3042,-0.029946404
3042.1,-0.0325712
3042.2,-0.032933323
3042.3,-0.02731072
3042.4,-0.022067276
3042.5,-0.022683664
3042.6,-0.027019192
3042.7,-0.029822947
3042.8,-0.026458803
3042.9,-0.022801031
3043,-0.022253698
3043.1,-0.026043111
3043.2,-0.029212513
3043.3,-0.025848873
3043.4,-0.020357108
3043.5,-0.021342048
3043.6,-0.027508326
3043.7,-0.024809346
3043.8,-0.019137901
3043.9,-0.020731436
3044,-0.025980877
3044.1,-0.026157073
3044.2,-0.021333483
3044.3,-0.019935217
3044.4,-0.017794496
3044.5,-0.016333449
3044.6,-0.015293902
3044.7,-0.015907454
3044.8,-0.020731902
3044.9,-0.023657637
3045,-0.02115179
3045.1,-0.016390913
3045.2,-0.01938994
3045.3,-0.023230541
3045.4,-0.018647386
3045.5,-0.013890166
3045.6,-0.012548479
3045.7,-0.01468729
3045.8,-0.018471248
3045.9,-0.020300617
3046,-0.019444842
3046.1,-0.017980337
3046.2,-0.01749268
3046.3,-0.016026653
3046.4,-0.013035531
3046.5,-0.010778114
3046.6,-0.010351698
3046.7,-0.01065687
3046.8,-0.010595574
3046.9,-0.011389776
3047,-0.010716935
3047.1,-0.010779387
3047.2,-0.010656293
3047.3,-0.011450952
3047.4,-0.010839015
3047.5,-0.0096800757
3047.6,-0.01193972
3047.7,-0.011876617
3047.8,-0.011877966
3047.9,-0.013342621
3048,-0.013647382
3048.1,-0.014258113
3048.2,-0.014379737
3048.3,-0.014868437
3048.4,-0.0094950356
3048.5,-0.0048581597
3048.6,-0.0032711502
3048.7,-0.0019895909
3048.8,-0.0014403818
3048.9,-0.0033329993
3049,-0.0061404536
3049.1,-0.007116699
3049.2,-0.0087649328
3049.3,-0.010778946
3049.4,-0.0091916112
3049.5,-0.0049801746
3049.6,-0.00076884002
3049.7,0.00026851987
3049.8,0.00026856989
3049.9,-0.0013183951
3050,-0.005102533
3050.1,-0.0075439278
3050.2,-0.00656745
3050.3,-0.002112052
3050.4,0.0020384099
3050.5,0.002710022
3050.6,-0.0002193848
3050.7,-0.0037594816
3050.8,-0.0046143226
3050.9,-0.00015952889
3051,0.0042965114
3051.1,0.0024665312
3051.2,-0.0025992744
3051.3,-0.0050413993
3051.4,0.00093802249
3051.5,0.0061886024
3051.6,0.0047248942
3051.7,0.00051372199
3051.8,0.00032893822
3051.9,0.0058209191
3052,0.0058240409
3052.1,0.00039222953
3052.2,0.00081654443
3052.3,0.0059431602
3052.4,0.0063119998
3052.5,0.001247227
3052.6,-0.001318359
3052.7,-0.00076936819
3052.8,0.00051213307
3052.9,0.00039109092
3053,-0.00082959602
3053.1,0.00087741273
3053.2,0.0047224508
3053.3,0.00539617
3053.4,0.0033214042
3053.5,0.0045393296
3053.6,0.0094821184
3053.7,0.0094257587
3053.8,0.0049096666
3053.9,0.0024052547
3054,0.0042339141
3054.1,0.0069812705
3054.2,0.010032156
3054.3,0.010584357
3054.4,0.0010096252
3054.5,-0.0046146188
3054.6,-0.0060164056
3054.7,-0.0069337819
3054.8,-0.0075431754
3054.9,-0.0074834997
3055,-0.0072996041
3055.1,-0.0092508828
3055.2,-0.0086446622
3055.3,-0.0077876612
3055.4,-0.013701787
3055.5,-0.017309793
3055.6,-0.016455978
3055.7,-0.014869535
3055.8,-0.015781595
3055.9,-0.014322156
3056,-0.01260986
3056.1,-0.011695555
3056.2,-0.010718267
3056.3,-0.0097422202
3056.4,-0.0094357785
3056.5,-0.011386552
3056.6,-0.011695655
3056.7,-0.012546678
3056.8,-0.014439555
3056.9,-0.015234101
3057,-0.016453397
3057.1,-0.0171875
3057.2,-0.017735952
3057.3,-0.014812394
3057.4,-0.012061438
3057.5,-0.0095006791
3057.6,-0.0083978284
3057.7,-0.010470549
3057.8,-0.012791095
3057.9,-0.016632802
3058,-0.019444518
3058.1,-0.019202958
3058.2,-0.015423393
3058.3,-0.010661393
3058.4,-0.008582216
3058.5,-0.009799522
3058.6,-0.014616787
3058.7,-0.017735772
3058.8,-0.017737525
3058.9,-0.012923956
3059,-0.0082185773
3059.1,-0.010040552
3059.2,-0.014557825
3059.3,-0.01736837
3059.4,-0.014996639
3059.5,-0.010356891
3059.6,-0.0097389015
3059.7,-0.014493402
3059.8,-0.01846649
3059.9,-0.0145733
3060,-0.010841044
3060.1,-0.012848744
3060.2,-0.016815976
3060.3,-0.014754347
3060.4,-0.0093816673
3060.5,-0.012719733
3060.6,-0.01846414
3060.7,-0.015915188
3060.8,-0.010297448
3060.9,-0.0097987536
3061,-0.012422792
3061.1,-0.014438695
3061.2,-0.015233929
3061.3,-0.012799305
3061.4,-0.010353387
3061.5,-0.011507082
3061.6,-0.016080035
3061.7,-0.015668652
3061.8,-0.011456341
3061.9,-0.014063741
3062,-0.017795445
3062.1,-0.01621675
3062.2,-0.012189456
3062.3,-0.0090127297
3062.4,-0.010223535
3062.5,-0.014068199
3062.6,-0.018583231
3062.7,-0.018718467
3062.8,-0.017127489
3062.9,-0.015969381
3063,-0.014991275
3063.1,-0.014563513
3063.2,-0.014623493
3063.3,-0.015476385
3063.4,-0.014323676
3063.5,-0.013767906
3063.6,-0.013222936
3063.7,-0.013340091
3063.8,-0.014378224
3063.9,-0.015111193
3064,-0.01736444
3064.1,-0.017070515
3064.2,-0.016696945
3064.3,-0.017004965
3064.4,-0.017612439
3064.5,-0.017920503
3064.6,-0.018162891
3064.7,-0.019503304
3064.8,-0.017501567
3064.9,-0.014749076
3065,-0.012675706
3065.1,-0.010781836
3065.2,-0.0094384714
3065.3,-0.0085827683
3065.4,-0.0097973127
3065.5,-0.010231355
3065.6,-0.011505606
3065.7,-0.014069676
3065.8,-0.016511054
3065.9,-0.018222553
3066,-0.018165984
3066.1,-0.017615393
3066.2,-0.013661084
3066.3,-0.010354172
3066.4,-0.0091334863
3066.5,-0.010467027
3066.6,-0.013701185
3066.7,-0.016875638
3066.8,-0.018832759
3066.9,-0.015857585
3067,-0.012248418
3067.1,-0.0095649532
3067.2,-0.010526401
3067.3,-0.015647766
3067.4,-0.01810303
3067.5,-0.016461389
3067.6,-0.011526033
3067.7,-0.009312547
3067.8,-0.011746814
3067.9,-0.016138433
3068,-0.01865018
3068.1,-0.013182372
3068.2,-0.00925293
3068.3,-0.011988522
3068.4,-0.016748467
3068.5,-0.015430813
3068.6,-0.0097553608
3068.7,-0.012892575
3068.8,-0.017853618
3068.9,-0.014701708
3069,-0.0094466864
3069.1,-0.010462162
3069.2,-0.015039735
3069.3,-0.017611655
3069.4,-0.019196999
3069.5,-0.018110833
3069.6,-0.017429283
3069.7,-0.016521634
3069.8,-0.012926929
3069.9,-0.010719364
3070,-0.014484333
3070.1,-0.018099004
3070.2,-0.013791369
3070.3,-0.0097444615
3070.4,-0.013445566
3070.5,-0.017365681
3070.6,-0.016644783
3070.7,-0.013474301
3070.8,-0.012181785
3070.9,-0.0095706599
3071,-0.01100781
3071.1,-0.01449604
3071.2,-0.016449987
3071.3,-0.016822996
3071.4,-0.017306142
3071.5,-0.018891321
3071.6,-0.018170983
3071.7,-0.017916444
3071.8,-0.017861507
3071.9,-0.018039361
3072,-0.018043752
3072.1,-0.01779785
3072.2,-0.018708933
3072.3,-0.017501603
3072.4,-0.015360927
3072.5,-0.013652866
3072.6,-0.012732837
3072.7,-0.011698877
3072.8,-0.0098086349
3072.9,-0.0093121307
3073,-0.009558105
3073.1,-0.0097402857
3073.2,-0.009863281
3073.3,-0.011138488
3073.4,-0.012363846
3073.5,-0.013520683
3073.6,-0.016321667
3073.7,-0.018162162
3073.8,-0.018772504
3073.9,-0.017561366
3074,-0.015302139
3074.1,-0.012619514
3074.2,-0.0092035221
3074.3,-0.0088198456
3074.4,-0.01028662
3074.5,-0.012600056
3074.6,-0.01492329
3074.7,-0.017664899
3074.8,-0.019564889
3074.9,-0.015563475
3075,-0.011517236
3075.1,-0.009139905
3075.2,-0.010945771
3075.3,-0.014007592
3075.4,-0.017477419
3075.5,-0.01932373
3075.6,-0.013861318
3075.7,-0.0094401524
3075.8,-0.010404334
3075.9,-0.01466639
3076,-0.017792643
3076.1,-0.014766994
3076.2,-0.011030295
3076.3,-0.010896668
3076.4,-0.015576273
3076.5,-0.017862071
3076.6,-0.013123708
3076.7,-0.0096223491
3076.8,-0.012165448
3076.9,-0.018322398
3077,-0.015694053
3077.1,-0.010543347
3077.2,-0.01301642
3077.3,-0.018268647
3077.4,-0.014596998
3077.5,-0.0091407695
3077.6,-0.011126231
3077.7,-0.012674225
3077.8,-0.013578637
3077.9,-0.012439044
3078,-0.010356045
3078.1,-0.010773183
3078.2,-0.014664733
3078.3,-0.017428239
3078.4,-0.012884704
3078.5,-0.010831859
3078.6,-0.014969625
3078.7,-0.016277717
3078.8,-0.012750383
3078.9,-0.0095051703
3079,-0.010462024
3079.1,-0.013695682
3079.2,-0.016870635
3079.3,-0.018284959
3079.4,-0.016952777
3079.5,-0.016330648
3079.6,-0.015303708
3079.7,-0.014804752
3079.8,-0.014323622
3079.9,-0.01383057
3080,-0.012921047
3080.1,-0.012850387
3080.2,-0.013038317
3080.3,-0.012733145
3080.4,-0.013883078
3080.5,-0.014382322
3080.6,-0.014863266
3080.7,-0.015720202
3080.8,-0.015784925
3080.9,-0.016389092
3081,-0.017064187
3081.1,-0.018642385
3081.2,-0.018901481
3081.3,-0.018590055
3081.4,-0.017985989
3081.5,-0.015492388
3081.6,-0.01413574
3081.7,-0.012499214
3081.8,-0.011025496
3081.9,-0.0093241823
3082,-0.0092465237
3082.1,-0.010045103
3082.2,-0.010713905
3082.3,-0.01417479
3082.4,-0.01627197
3082.5,-0.017726407
3082.6,-0.018895177
3082.7,-0.017745976
3082.8,-0.014519023
3082.9,-0.010915368
3083,-0.010467024
3083.1,-0.010356861
3083.2,-0.0127717
3083.3,-0.015836727
3083.4,-0.018394834
3083.5,-0.017447738
3083.6,-0.013058631
3083.7,-0.011265739
3083.8,-0.011207405
3083.9,-0.013628461
3084,-0.017537376
3084.1,-0.01865507
3084.2,-0.01313785
3084.3,-0.0090129084
3084.4,-0.011913686
3084.5,-0.015771257
3084.6,-0.018517807
3084.7,-0.014904287
3084.8,-0.0098772149
3084.9,-0.010459663
3085,-0.014965014
3085.1,-0.0175509
3085.2,-0.012710356
3085.3,-0.01070647
3085.4,-0.015509792
3085.5,-0.017739662
3085.6,-0.011497229
3085.7,-0.0090569629
3085.8,-0.014891938
3085.9,-0.01810303
3086,-0.017558036
3086.1,-0.016642518
3086.2,-0.016453629
3086.3,-0.017485412
3086.4,-0.016831493
3086.5,-0.013060488
3086.6,-0.010902343
3086.7,-0.014774808
3086.8,-0.015676357
3086.9,-0.011534867
3087,-0.01064785
3087.1,-0.014658321
3087.2,-0.018335252
3087.3,-0.016236322
3087.4,-0.013227698
3087.5,-0.010975424
3087.6,-0.00895528
3087.7,-0.011242938
3087.8,-0.013946583
3087.9,-0.016075212
3088,-0.0171875
3088.1,-0.017550659
3088.2,-0.01725312
3088.3,-0.017063895
3088.4,-0.018095342
3088.5,-0.017805558
3088.6,-0.018458421
3088.7,-0.017871278
3088.8,-0.01688232
3088.9,-0.016519225
3089,-0.015545795
3089.1,-0.015595892
3089.2,-0.013425294
3089.3,-0.012601995
3089.4,-0.011041875
3089.5,-0.0099211554
3089.6,-0.0088978174
3089.7,-0.008032227
3089.8,-0.01002886
3089.9,-0.010844634
3090,-0.012107166
3090.1,-0.013401713
3090.2,-0.014977361
3090.3,-0.016511272
3090.4,-0.017971252
3090.5,-0.020165255
3090.6,-0.018614063
3090.7,-0.015430515
3090.8,-0.01208178
3090.9,-0.0088404187
3091,-0.0084529074
3091.1,-0.010580897
3091.2,-0.014597636
3091.3,-0.016940053
3091.4,-0.018457636
3091.5,-0.017509288
3091.6,-0.013731809
3091.7,-0.01018515
3091.8,-0.0091291862
3091.9,-0.012700064
3092,-0.015776965
3092.1,-0.01790475
3092.2,-0.017567225
3092.3,-0.013493143
3092.4,-0.0092122632
3092.5,-0.010810921
3092.6,-0.016543038
3092.7,-0.01901855
3092.8,-0.015209317
3092.9,-0.0095262647
3093,-0.0099612544
3093.1,-0.014415037
3093.2,-0.01736023
3093.3,-0.014294217
3093.4,-0.010606129
3093.5,-0.012039649
3093.6,-0.016245793
3093.7,-0.014838617
3093.8,-0.010796341
3093.9,-0.013366416
3094,-0.01904965
3094.1,-0.016077264
3094.2,-0.010252493
3094.3,-0.0090052423
3094.4,-0.010159571
3094.5,-0.011504104
3094.6,-0.010186311
3094.7,-0.010760913
3094.8,-0.014537878
3094.9,-0.016634585
3095,-0.013800156
3095.1,-0.010606537
3095.2,-0.014214386
3095.3,-0.016824917
3095.4,-0.015126844
3095.5,-0.010328777
3095.6,-0.0088147307
3095.7,-0.012821074
3095.8,-0.016863991
3095.9,-0.019009371
3096,-0.017635002
3096.1,-0.014821894
3096.2,-0.0132868
3096.3,-0.01291504
3096.4,-0.011827549
3096.5,-0.010902739
3096.6,-0.011685011
3096.7,-0.011398509
3096.8,-0.011141273
3096.9,-0.010845474
3097,-0.01119853
3097.1,-0.011150678
3097.2,-0.011322459
3097.3,-0.013325247
3097.4,-0.012810049
3097.5,-0.012962767
3097.6,-0.012562171
3097.7,-0.014049884
3097.8,-0.015480431
3097.9,-0.016443575
3098,-0.018636974
3098.1,-0.018904186
3098.2,-0.018045849
3098.3,-0.01779785
3098.4,-0.017254345
3098.5,-0.015614173
3098.6,-0.013659133
3098.7,-0.01291504
3098.8,-0.010378912
3098.9,-0.008642578
3099,-0.0093671537
3099.1,-0.01113126
3099.2,-0.013267461
3099.3,-0.016309323
3099.4,-0.019609131
3099.5,-0.018857249
3099.6,-0.016768196
3099.7,-0.013192998
3099.8,-0.0092728637
3099.9,-0.0087566586
3100,-0.010882864
3100.1,-0.015259312
3100.2,-0.017854871
3100.3,-0.017921936
3100.4,-0.014719355
3100.5,-0.0098936037
3100.6,-0.0087565465
3100.7,-0.012331221
3100.8,-0.016975926
3100.9,-0.01762697
3101,-0.013985299
3101.1,-0.0098267922
3101.2,-0.010510072
3101.3,-0.015439496
3101.4,-0.01779785
3101.5,-0.014539063
3101.6,-0.0097701306
3101.7,-0.011109834
3101.8,-0.016478787
3101.9,-0.015816936
3102,-0.010391115
3102.1,-0.010747523
3102.2,-0.016592211
3102.3,-0.01570349
3102.4,-0.0099620716
3102.5,-0.0097180906
3102.6,-0.013074982
3102.7,-0.015888883
3102.8,-0.016520337
3102.9,-0.01536703
3103,-0.01275527
3103.1,-0.0099413214
3103.2,-0.012024342
3103.3,-0.016126434
3103.4,-0.015140095
3103.5,-0.010810933
3103.6,-0.013471751
3103.7,-0.017120019
3103.8,-0.015502206
3103.9,-0.011602472
3104,-0.0096823371
3104.1,-0.012995965
3104.2,-0.016261124
3104.3,-0.017967914
3104.4,-0.01961802
3104.5,-0.020058334
3104.6,-0.01902948
3104.7,-0.016960877
3104.8,-0.016509531
3104.9,-0.014892336
3105,-0.013706296
3105.1,-0.012745168
3105.2,-0.012723091
3105.3,-0.012858427
3105.4,-0.013333415
3105.5,-0.014554103
3105.6,-0.013965988
3105.7,-0.01412459
3105.8,-0.01474609
3105.9,-0.015107831
3106,-0.015718177
3106.1,-0.016690237
3106.2,-0.01935777
3106.3,-0.019041091
3106.4,-0.018702089
3106.5,-0.018781197
3106.6,-0.018046521
3106.7,-0.016532
3106.8,-0.014395798
3106.9,-0.01352539
3107,-0.010451386
3107.1,-0.0085182219
3107.2,-0.009185025
3107.3,-0.010281353
3107.4,-0.011140425
3107.5,-0.013377999
3107.6,-0.016734891
3107.7,-0.017560641
3107.8,-0.018091459
3107.9,-0.017086292
3108,-0.013074256
3108.1,-0.0094569649
3108.2,-0.0088797295
3108.3,-0.011422191
3108.4,-0.014180414
3108.5,-0.017220435
3108.6,-0.01871338
3108.7,-0.015640532
3108.8,-0.010633363
3108.9,-0.0090040737
3109,-0.011783341
3109.1,-0.015513525
3109.2,-0.017966737
3109.3,-0.015460206
3109.4,-0.010690025
3109.5,-0.01075499
3109.6,-0.014168147
3109.7,-0.017107348
3109.8,-0.01503093
3109.9,-0.0094815934
3110,-0.01055007
3110.1,-0.015806233
3110.2,-0.017978548
3110.3,-0.012682278
3110.4,-0.010573945
3110.5,-0.01530801
3110.6,-0.018159208
3110.7,-0.012987932
3110.8,-0.0099756148
3110.9,-0.013364317
3111,-0.01553711
3111.1,-0.016022938
3111.2,-0.015549349
3111.3,-0.013786709
3111.4,-0.010747268
3111.5,-0.011240008
3111.6,-0.017125854
3111.7,-0.015904004
3111.8,-0.010205565
3111.9,-0.011588702
3112,-0.016901167
3112.1,-0.016128637
3112.2,-0.01214897
3112.3,-0.010959418
3112.4,-0.010903376
3112.5,-0.013487866
3112.6,-0.016981845
3112.7,-0.01846422
3112.8,-0.017268645
3112.9,-0.015549621
3113,-0.016857107
3113.1,-0.015033176
3113.2,-0.013095612
3113.3,-0.012317357
3113.4,-0.012416609
3113.5,-0.012553914
3113.6,-0.012665808
3113.7,-0.013998371
3113.8,-0.012579471
3113.9,-0.011986719
3114,-0.01260986
3114.1,-0.013693101
3114.2,-0.014260382
3114.3,-0.015218933
3114.4,-0.016869439
3114.5,-0.016590061
3114.6,-0.017049915
3114.7,-0.01743682
3114.8,-0.018270567
3114.9,-0.018838046
3115,-0.018171868
3115.1,-0.017436852
3115.2,-0.015021553
3115.3,-0.012622932
3115.4,-0.010736098
3115.5,-0.0089608632
3115.6,-0.0086983614
3115.7,-0.010030608
3115.8,-0.012222579
3115.9,-0.01358115
3116,-0.016176593
3116.1,-0.017978312
3116.2,-0.018283482
3116.3,-0.016423235
3116.4,-0.012525005
3116.5,-0.0095157044
3116.6,-0.0091838964
3116.7,-0.011362459
3116.8,-0.014775039
3116.9,-0.017715392
3117,-0.017991688
3117.1,-0.014425547
3117.2,-0.010320118
3117.3,-0.0087673424
3117.4,-0.011348688
3117.5,-0.016287071
3117.6,-0.018588602
3117.7,-0.016007446
3117.8,-0.0099867367
3117.9,-0.009642124
3118,-0.01445568
3118.1,-0.017479048
3118.2,-0.014315146
3118.3,-0.010251366
3118.4,-0.012499542
3118.5,-0.016730092
3118.6,-0.016479796
3118.7,-0.011027916
3118.8,-0.0098357389
3118.9,-0.015051626
3119,-0.016896132
3119.1,-0.013566882
3119.2,-0.0093499767
3119.3,-0.0097106944
3119.4,-0.011805294
3119.5,-0.01230469
3119.6,-0.010321175
3119.7,-0.008947754
3119.8,-0.013816163
3119.9,-0.016826886
3120,-0.014413508
3120.1,-0.010390847
3120.2,-0.012969671
3120.3,-0.016868258
3120.4,-0.014788367
3120.5,-0.012374188
3120.6,-0.010376996
3120.7,-0.012858441
3120.8,-0.016798618
3120.9,-0.018518918
3121,-0.017756706
3121.1,-0.017242844
3121.2,-0.01749268
3121.3,-0.014248151
3121.4,-0.01199951
3121.5,-0.011098292
3121.6,-0.010293394
3121.7,-0.0099882227
3121.8,-0.010223742
3121.9,-0.01065386
3122,-0.0091567988
3122.1,-0.009113543
3122.2,-0.0091424195
3122.3,-0.0097238448
3122.4,-0.01047363
3122.5,-0.010653836
3122.6,-0.011499606
3122.7,-0.01163912
3122.8,-0.012470306
3122.9,-0.01358059
3123,-0.014371116
3123.1,-0.015646988
3123.2,-0.01663232
3123.3,-0.018503867
3123.4,-0.018547903
3123.5,-0.018158176
3123.6,-0.017867726
3123.7,-0.015150657
3123.8,-0.012984934
3123.9,-0.010808388
3124,-0.0091978186
3124.1,-0.0084073362
3124.2,-0.0098335776
3124.3,-0.012344899
3124.4,-0.014300977
3124.5,-0.01721275
3124.6,-0.01817302
3124.7,-0.01743762
3124.8,-0.01430572
3124.9,-0.009963293
3125,-0.0086976089
3125.1,-0.010928848
3125.2,-0.015366312
3125.3,-0.017312586
3125.4,-0.01736759
3125.5,-0.013891011
3125.6,-0.0097684462
3125.7,-0.0095429564
3125.8,-0.0130496
3125.9,-0.018832683
3126,-0.018398883
3126.1,-0.013030905
3126.2,-0.0096984774
3126.3,-0.011468469
3126.4,-0.015380778
3126.5,-0.017602497
3126.6,-0.014502242
3126.7,-0.010559228
3126.8,-0.013338764
3126.9,-0.017587044
3127,-0.014752866
3127.1,-0.0098392794
3127.2,-0.012117721
3127.3,-0.018886354
3127.4,-0.016364918
3127.5,-0.010269819
3127.6,-0.009722572
3127.7,-0.011553605
3127.8,-0.011764715
3127.9,-0.010489224
3128,-0.011303149
3128.1,-0.013024605
3128.2,-0.016045043
3128.3,-0.01455837
3128.4,-0.010325049
3128.5,-0.01326687
3128.6,-0.017351729
3128.7,-0.015943567
3128.8,-0.010841894
3128.9,-0.010316824
3129,-0.013853659
3129.1,-0.016975902
3129.2,-0.017203353
3129.3,-0.015317632
3129.4,-0.013901137
3129.5,-0.011366312
3129.6,-0.01040304
3129.7,-0.0096993179
3129.8,-0.0084080205
3129.9,-0.0083920411
3130,-0.008642578
3130.1,-0.0090023767
3130.2,-0.0088931393
3130.3,-0.0090023607
3130.4,-0.0088931553
3130.5,-0.0081029286
3130.6,-0.0084465677
3130.7,-0.0085880033
3130.8,-0.0095964989
3130.9,-0.0097541631
3131,-0.0097925211
3131.1,-0.010708033
3131.2,-0.010724271
3131.3,-0.012092289
3131.4,-0.013040366
3131.5,-0.014713473
3131.6,-0.016146636
3131.7,-0.017350984
3131.8,-0.01810303
3131.9,-0.018282854
3132,-0.018588026
3132.1,-0.016375728
3132.2,-0.013487384
3132.3,-0.011171374
3132.4,-0.0098088437
3132.5,-0.0093783023
3132.6,-0.010151926
3132.7,-0.013116144
3132.8,-0.014566302
3132.9,-0.016238793
3133,-0.018032025
3133.1,-0.017149746
3133.2,-0.013755119
3133.3,-0.010561342
3133.4,-0.010816478
3133.5,-0.011514574
3133.6,-0.014085549
3133.7,-0.016865576
3133.8,-0.01749268
3133.9,-0.014077485
3134,-0.0095374204
3134.1,-0.010908053
3134.2,-0.013094772
3134.3,-0.01627564
3134.4,-0.017869023
3134.5,-0.01353877
3134.6,-0.0093410561
3134.7,-0.011572276
3134.8,-0.017424789
3134.9,-0.017058768
3135,-0.012176022
3135.1,-0.01016846
3135.2,-0.013762359
3135.3,-0.016990738
3135.4,-0.0130005
3135.5,-0.010402331
3135.6,-0.012934959
3135.7,-0.016237672
3135.8,-0.014438271
3135.9,-0.0097893497
3136,-0.008032227
3136.1,-0.0078525678
3136.2,-0.0089846362
3136.3,-0.009324328
3136.4,-0.012720345
3136.5,-0.016613951
3136.6,-0.014259173
3136.7,-0.010382796
3136.8,-0.013204815
3136.9,-0.016685306
3137,-0.013595036
3137.1,-0.010365506
3137.2,-0.011659432
3137.3,-0.015968429
3137.4,-0.01792342
3137.5,-0.015642613
3137.6,-0.013776543
3137.7,-0.012627414
3137.8,-0.01199951
3137.9,-0.011281164
3138,-0.010599224
3138.1,-0.010653212
3138.2,-0.01077881
3138.3,-0.011137951
3138.4,-0.012466559
3138.5,-0.013399775
3138.6,-0.012807156
3138.7,-0.012125133
3138.8,-0.012358611
3138.9,-0.011891674
3139,-0.011568705
3139.1,-0.011335257
3139.2,-0.010904448
3139.3,-0.010240216
3139.4,-0.0096837539
3139.5,-0.009917153
3139.6,-0.0089118256
3139.7,-0.0082117415
3139.8,-0.0086964242
3139.9,-0.0098452872
3140,-0.011012141
3140.1,-0.012107154
3140.2,-0.013686833
3140.3,-0.014620408
3140.4,-0.016002499
3140.5,-0.01742077
3140.6,-0.018336288
3140.7,-0.017995482
3140.8,-0.016236384
3140.9,-0.014459115
3141,-0.010600234
3141.1,-0.0090552378
3141.2,-0.0097375601
3141.3,-0.010760536
3141.4,-0.013542524
3141.5,-0.016486816
3141.6,-0.019466506
3141.7,-0.017440346
3141.8,-0.013077532
3141.9,-0.0097206411
3142,-0.0094139416
3142.1,-0.011962645
3142.2,-0.01537319
3142.3,-0.018855844
3142.4,-0.01557468
3142.5,-0.011228269
3142.6,-0.0095766371
3142.7,-0.011638677
3142.8,-0.015857475
3142.9,-0.016954518
3143,-0.013527639
3143.1,-0.0088778552
3143.2,-0.011780447
3143.3,-0.017024348
3143.4,-0.016614536
3143.5,-0.010872375
3143.6,-0.010058719
3143.7,-0.015640143
3143.8,-0.017152744
3143.9,-0.011788299
3144,-0.010436009
3144.1,-0.015281114
3144.2,-0.018515188
3144.3,-0.017763234
3144.4,-0.017061649
3144.5,-0.017366825
3144.6,-0.01749268
3144.7,-0.016416788
3144.8,-0.013330582
3144.9,-0.010439189
3145,-0.013144162
3145.1,-0.015840921
3145.2,-0.012918786
3145.3,-0.010240936
3145.4,-0.01344902
3145.5,-0.016863215
3145.6,-0.015879166
3145.7,-0.011698419
3145.8,-0.009558105
3145.9,-0.0090203047
3146,-0.010076678
3146.1,-0.011980275
3146.2,-0.014760918
3146.3,-0.017705979
3146.4,-0.017817145
3146.5,-0.01772523
3146.6,-0.018282265
3146.7,-0.0184082
3146.8,-0.0184082
3146.9,-0.018766653
3147,-0.019735445
3147.1,-0.018805507
3147.2,-0.017977067
3147.3,-0.01810303
3147.4,-0.018282233
3147.5,-0.018229001
3147.6,-0.018282225
3147.7,-0.018766589
3147.8,-0.017226647
3147.9,-0.014891676
3148,-0.013777375
3148.1,-0.01245032
3148.2,-0.011156814
3148.3,-0.0095246136
3148.4,-0.0095384138
3148.5,-0.0090934813
3148.6,-0.0094123566
3148.7,-0.01070592
3148.8,-0.011979735
3148.9,-0.013863887
3149,-0.01582095
3149.1,-0.018905951
3149.2,-0.019469624
3149.3,-0.017817726
3149.4,-0.014142344
3149.5,-0.010745652
3149.6,-0.0087885688
3149.7,-0.0089278003
3149.8,-0.011886545
3149.9,-0.014779137
3150,-0.017810853
3150.1,-0.017890938
3150.2,-0.014554091
3150.3,-0.010407769
3150.4,-0.0082844048
3150.5,-0.011255716
3150.6,-0.014778941
3150.7,-0.017273291
3150.8,-0.016438424
3150.9,-0.011469935
3151,-0.0093058791
3151.1,-0.011527752
3151.2,-0.016854246
3151.3,-0.017301248
3151.4,-0.012080686
3151.5,-0.0092000199
3151.6,-0.012170452
3151.7,-0.016768368
3151.8,-0.014290495
3151.9,-0.0099569465
3152,-0.010917005
3152.1,-0.016064082
3152.2,-0.015491112
3152.3,-0.0099980204
3152.4,-0.0095171186
3152.5,-0.013463852
3152.6,-0.017862431
3152.7,-0.018375947
3152.8,-0.01749268
3152.9,-0.01749268
3153,-0.016060816
3153.1,-0.012366588
3153.2,-0.0099367073
3153.3,-0.014390313
3153.4,-0.016903016
3153.5,-0.012334793
3153.6,-0.010273941
3153.7,-0.014894766
3153.8,-0.01743995
3153.9,-0.014145406
3154,-0.010746912
3154.1,-0.009863281
3154.2,-0.010936891
3154.3,-0.014199369
3154.4,-0.01811392
3154.5,-0.021239213
3154.6,-0.020765223
3154.7,-0.019271076
3154.8,-0.017945089
3154.9,-0.017008591
3155,-0.015451103
3155.1,-0.014619815
3155.2,-0.015461673
3155.3,-0.014893453
3155.4,-0.013956857
3155.5,-0.013651685
3155.6,-0.014598665
3155.7,-0.015177573
3155.8,-0.015230143
3155.9,-0.017145112
3156,-0.017513886
3156.1,-0.017418897
3156.2,-0.017976707
3156.3,-0.01846073
3156.4,-0.018355688
3156.5,-0.017745346
3156.6,-0.019281061
3156.7,-0.018398414
3156.8,-0.015809339
3156.9,-0.012905351
3157,-0.011031516
3157.1,-0.0091694422
3157.2,-0.0078534123
3157.3,-0.010051591
3157.4,-0.011336722
3157.5,-0.012514403
3157.6,-0.014419384
3157.7,-0.015945243
3157.8,-0.01657715
3157.9,-0.017113511
3158,-0.016598767
3158.1,-0.012570007
3158.2,-0.0099896836
3158.3,-0.0093269695
3158.4,-0.011092951
3158.5,-0.014039963
3158.6,-0.017196373
3158.7,-0.018177115
3158.8,-0.014222842
3158.9,-0.010085619
3159,-0.009841465
3159.1,-0.012261017
3159.2,-0.015848942
3159.3,-0.017671407
3159.4,-0.014402046
3159.5,-0.0098548404
3159.6,-0.011196896
3159.7,-0.015543502
3159.8,-0.017008787
3159.9,-0.013129484
3160,-0.0097588218
3160.1,-0.013362994
3160.2,-0.01734414
3160.3,-0.01506529
3160.4,-0.0098773689
3160.5,-0.011300703
3160.6,-0.017404137
3160.7,-0.016360593
3160.8,-0.011865191
3160.9,-0.010652299
3161,-0.012029447
3161.1,-0.012021747
3161.2,-0.011210503
3161.3,-0.011262633
3161.4,-0.010495928
3161.5,-0.014329346
3161.6,-0.016778122
3161.7,-0.013056552
3161.8,-0.010064287
3161.9,-0.014559648
3162,-0.01810303
3162.1,-0.013816186
3162.2,-0.009885737
3162.3,-0.010145983
3162.4,-0.0132793
3162.5,-0.016480092
3162.6,-0.017135478
3162.7,-0.017596702
3162.8,-0.015066991
3162.9,-0.013093623
3163,-0.012148718
3163.1,-0.011032004
3163.2,-0.010421662
3163.3,-0.01016846
3163.4,-0.01195412
3163.5,-0.010720339
3163.6,-0.010019105
3163.7,-0.0098860372
3163.8,-0.00925293
3163.9,-0.0096100225
3164,-0.010398909
3164.1,-0.012207114
3164.2,-0.011613401
3164.3,-0.011544816
3164.4,-0.012126161
3164.5,-0.012713598
3164.6,-0.013755767
3164.7,-0.014671285
3164.8,-0.017728928
3164.9,-0.018736377
3165,-0.018638533
3165.1,-0.017947562
3165.2,-0.017365997
3165.3,-0.015886262
3165.4,-0.013318203
3165.5,-0.011947726
3165.6,-0.010266511
3165.7,-0.0087175065
3165.8,-0.0094082262
3165.9,-0.011060793
3166,-0.013478959
3166.1,-0.016709136
3166.2,-0.018995303
3166.3,-0.018201305
3166.4,-0.014510803
3166.5,-0.010646996
3166.6,-0.008896053
3166.7,-0.010783792
3166.8,-0.01301841
3166.9,-0.016558639
3167,-0.018178111
3167.1,-0.014764737
3167.2,-0.01046889
3167.3,-0.0094829848
3167.4,-0.012539378
3167.5,-0.016760147
3167.6,-0.018586601
3167.7,-0.013896731
3167.8,-0.0088681187
3167.9,-0.010402847
3168,-0.015337191
3168.1,-0.019098084
3168.2,-0.014352908
3168.3,-0.0099900878
3168.4,-0.012538777
3168.5,-0.016759627
3168.6,-0.014662676
3168.7,-0.009859259
3168.8,-0.012974509
3168.9,-0.018055434
3169,-0.015221859
3169.1,-0.008559584
3169.2,-0.0089276767
3169.3,-0.012688957
3169.4,-0.014543873
3169.5,-0.015942882
3169.6,-0.013189102
3169.7,-0.0093522946
3169.8,-0.0099421923
3169.9,-0.014828417
3170,-0.016601168
3170.1,-0.012579133
3170.2,-0.012664579
3170.3,-0.016402111
3170.4,-0.016014986
3170.5,-0.012784987
3170.6,-0.009962934
3170.7,-0.0100174
3170.8,-0.014165945
3170.9,-0.018716346
3171,-0.01881316
3171.1,-0.018867403
3171.2,-0.01962891
3171.3,-0.018381158
3171.4,-0.016244956
3171.5,-0.014999961
3171.6,-0.015280806
3171.7,-0.013344578
3171.8,-0.012763719
3171.9,-0.013168938
3172,-0.013093259
3172.1,-0.01268556
3172.2,-0.013373973
3172.3,-0.015561424
3172.4,-0.015686118
3172.5,-0.016298685
3172.6,-0.016474709
3172.7,-0.017214159
3172.8,-0.01774665
3172.9,-0.018561795
3173,-0.019501915
3173.1,-0.018738018
3173.2,-0.017568506
3173.3,-0.014871284
3173.4,-0.011973047
3173.5,-0.0098368472
3173.6,-0.0082351213
3173.7,-0.0082615134
3173.8,-0.010067777
3173.9,-0.011796569
3174,-0.013017257
3174.1,-0.016019324
3174.2,-0.018332254
3174.3,-0.018000861
3174.4,-0.0169583
3174.5,-0.013549072
3174.6,-0.010498569
3174.7,-0.0091508244
3174.8,-0.0098893501
3174.9,-0.01434093
3175,-0.016704221
3175.1,-0.018180032
3175.2,-0.016118037
3175.3,-0.011515396
3175.4,-0.0091509364
3175.5,-0.011135729
3175.6,-0.01594237
3175.7,-0.018459177
3175.8,-0.016042326
3175.9,-0.011286683
3176,-0.0099651768
3176.1,-0.013500619
3176.2,-0.017086055
3176.3,-0.017212779
3176.4,-0.011591857
3176.5,-0.01105894
3176.6,-0.015712749
3176.7,-0.01749268
3176.8,-0.012685864
3176.9,-0.0094309557
3177,-0.01489877
3177.1,-0.018535359
3177.2,-0.013601822
3177.3,-0.010880499
3177.4,-0.014949285
3177.5,-0.018916693
3177.6,-0.017620108
3177.7,-0.016856771
3177.8,-0.016602729
3177.9,-0.017390685
3178,-0.018764163
3178.1,-0.016348882
3178.2,-0.011771307
3178.3,-0.011109071
3178.4,-0.016626628
3178.5,-0.0165528
3178.6,-0.011822288
3178.7,-0.011058231
3178.8,-0.014897439
3178.9,-0.01772134
3179,-0.015255952
3179.1,-0.013754026
3179.2,-0.011288796
3179.3,-0.00925293
3179.4,-0.0094308556
3179.5,-0.010269794
3179.6,-0.011668401
3179.7,-0.013550088
3179.8,-0.01693166
3179.9,-0.017468038
3180,-0.01764456
3180.1,-0.0184082
3180.2,-0.017696626
3180.3,-0.017009607
3180.4,-0.017060209
3180.5,-0.01825479
3180.6,-0.01830704
3180.7,-0.016908479
3180.8,-0.015560492
3180.9,-0.013806208
3181,-0.011847865
3181.1,-0.01108398
3181.2,-0.010906129
3181.3,-0.010067409
3181.4,-0.0090245671
3181.5,-0.0088204201
3181.6,-0.0098369424
3181.7,-0.010829297
3181.8,-0.011617472
3181.9,-0.014311251
3182,-0.016500262
3182.1,-0.017771411
3182.2,-0.018230389
3182.3,-0.017569598
3182.4,-0.017009692
3182.5,-0.014393093
3182.6,-0.011543075
3182.7,-0.0090008694
3182.8,-0.0096827382
3182.9,-0.01161734
3183,-0.013777331
3183.1,-0.018429052
3183.2,-0.019427416
3183.3,-0.016808271
3183.4,-0.012461835
3183.5,-0.0091018862
3183.6,-0.0086929182
3183.7,-0.012858341
3183.8,-0.018505618
3183.9,-0.019300209
3184,-0.014853364
3184.1,-0.0098163574
3184.2,-0.010165037
3184.3,-0.0138271
3184.4,-0.017311433
3184.5,-0.016936159
3184.6,-0.011574108
3184.7,-0.01059743
3184.8,-0.01502058
3184.9,-0.01807603
3185,-0.013382321
3185.1,-0.0093804075
3185.2,-0.014406055
3185.3,-0.018813788
3185.4,-0.015414638
3185.5,-0.010122315
3185.6,-0.012423997
3185.7,-0.016777838
3185.8,-0.015488144
3185.9,-0.012231572
3186,-0.0094850251
3186.1,-0.00851506
3186.2,-0.008464924
3186.3,-0.0099362488
3186.4,-0.014636901
3186.5,-0.01629929
3186.6,-0.013529965
3186.7,-0.011644243
3186.8,-0.015829905
3186.9,-0.016176537
3187,-0.010938547
3187.1,-0.010063519
3187.2,-0.014813877
3187.3,-0.019091168
3187.4,-0.017752778
3187.5,-0.01507879
3187.6,-0.012132145
3187.7,-0.0099408497
3187.8,-0.010623644
3187.9,-0.011566748
3188,-0.013114991
3188.1,-0.01235996
3188.2,-0.012326997
3188.3,-0.012687505
3188.4,-0.012482252
3188.5,-0.012964983
3188.6,-0.01322021
3188.7,-0.014285536
3188.8,-0.013630869
3188.9,-0.012254769
3189,-0.01199951
3189.1,-0.01199951
3189.2,-0.012177046
3189.3,-0.01070692
3189.4,-0.010090681
3189.5,-0.0090534572
3189.6,-0.0085647803
3189.7,-0.009657811
3189.8,-0.010523479
3189.9,-0.013086383
3190,-0.013503578
3190.1,-0.014207345
3190.2,-0.015711437
3190.3,-0.01685425
3190.4,-0.018202621
3190.5,-0.01871338
3190.6,-0.019778244
3190.7,-0.016107587
3190.8,-0.012205163
3190.9,-0.0093872823
3191,-0.0086143601
3191.1,-0.0097853049
3191.2,-0.011765543
3191.3,-0.016818937
3191.4,-0.018919123
3191.5,-0.017875879
3191.6,-0.015008546
3191.7,-0.011445877
3191.8,-0.0092813093
3191.9,-0.010416838
3192,-0.015597615
3192.1,-0.01858562
3192.2,-0.018003727
3192.3,-0.014121894
3192.4,-0.009742874
3192.5,-0.01011142
3192.6,-0.014227523
3192.7,-0.019287665
3192.8,-0.016847826
3192.9,-0.010509832
3193,-0.010465982
3193.1,-0.014837553
3193.2,-0.017946566
3193.3,-0.014456505
3193.4,-0.011211792
3193.5,-0.012325512
3193.6,-0.016235293
3193.7,-0.015215835
3193.8,-0.010432143
3193.9,-0.012544187
3194,-0.017661889
3194.1,-0.018082366
3194.2,-0.01293149
3194.3,-0.0091539622
3194.4,-0.0089972297
3194.5,-0.00925293
3194.6,-0.010139519
3194.7,-0.014502397
3194.8,-0.01860598
3194.9,-0.015728183
3195,-0.010610117
3195.1,-0.012848303
3195.2,-0.016902676
3195.3,-0.015315795
3195.4,-0.010511533
3195.5,-0.0099329349
3195.6,-0.014274982
3195.7,-0.017286243
3195.8,-0.017266039
3195.9,-0.01564146
3196,-0.014037045
3196.1,-0.011752812
3196.2,-0.0099418703
3196.3,-0.0090263562
3196.4,-0.0095288082
3196.5,-0.009105008
3196.6,-0.0086918776
3196.7,-0.010188387
3196.8,-0.010020605
3196.9,-0.00925293
3197,-0.0087212646
3197.1,-0.0088690554
3197.2,-0.0088985024
3197.3,-0.0091742068
3197.4,-0.010266929
3197.5,-0.0091839946
3197.6,-0.0087410175
3197.7,-0.009607317
3197.8,-0.011103608
3197.9,-0.01164514
3198,-0.012806615
3198.1,-0.015247987
3198.2,-0.015386101
3198.3,-0.016163449
3198.4,-0.01754183
3198.5,-0.018329336
3198.6,-0.018359066
3198.7,-0.017925874
3198.8,-0.016912101
3198.9,-0.012551913
3199,-0.0095089981
3199.1,-0.0085443796
3199.2,-0.0092721637
3199.3,-0.011585493
3199.4,-0.014381117
3199.5,-0.018318446
3199.6,-0.019176551
3199.7,-0.017522631
3199.8,-0.01422568
3199.9,-0.010179421
3200,-0.008642578
3200.1,-0.010767751
3200.2,-0.015846558
3200.3,-0.018231114
3200.4,-0.01774886
3200.5,-0.013773962
3200.6,-0.0098444396
3200.7,-0.010187266
3200.8,-0.013740025
3200.9,-0.018140537
3201,-0.01656991
3201.1,-0.011479878
3201.2,-0.0097351587
3201.3,-0.01358132
3201.4,-0.017511289
3201.5,-0.015398493
3201.6,-0.010918725
3201.7,-0.010492165
3201.8,-0.015814896
3201.9,-0.016717221
3202,-0.011510839
3202.1,-0.011071963
3202.2,-0.015442081
3202.3,-0.01696165
3202.4,-0.011620994
3202.5,-0.0096252414
3202.6,-0.011486798
3202.7,-0.012530492
3202.8,-0.013092026
3202.9,-0.011627341
3203,-0.010296652
3203.1,-0.010522414
3203.2,-0.014849199
3203.3,-0.016382098
3203.4,-0.011463206
3203.5,-0.011650926
3203.6,-0.0157771
3203.7,-0.016656638
3203.8,-0.013086881
3203.9,-0.010071027
3204,-0.010973636
3204.1,-0.014830508
3204.2,-0.01829779
3204.3,-0.01879294
3204.4,-0.0184082
3204.5,-0.018054358
3204.6,-0.017267096
3204.7,-0.015997758
3204.8,-0.013587354
3204.9,-0.01371993
3205,-0.01297708
3205.1,-0.01169434
3205.2,-0.01169434
3205.3,-0.011517448
3205.4,-0.011566048
3205.5,-0.012048102
3205.6,-0.013896586
3205.7,-0.013990026
3205.8,-0.014104558
3205.9,-0.01474609
3206,-0.01545354
3206.1,-0.016497368
3206.2,-0.017059176
3206.3,-0.019663392
3206.4,-0.020045194
3206.5,-0.018664868
3206.6,-0.017700852
3206.7,-0.015419164
3206.8,-0.012544276
3206.9,-0.010505033
3207,-0.010747388
3207.1,-0.0099746207
3207.2,-0.0094781941
3207.3,-0.011277758
3207.4,-0.013188718
3207.5,-0.014891376
3207.6,-0.016722408
3207.7,-0.019437405
3207.8,-0.018374559
3207.9,-0.014278937
3208,-0.0099581411
3208.1,-0.008562559
3208.2,-0.010361941
3208.3,-0.013333621
3208.4,-0.017751103
3208.5,-0.018873514
3208.6,-0.015274907
3208.7,-0.010745665
3208.8,-0.0093012524
3208.9,-0.011679047
3209,-0.016048076
3209.1,-0.018809978
3209.2,-0.015082128
3209.3,-0.010408947
3209.4,-0.010666735
3209.5,-0.01452188
3209.6,-0.017284018
3209.7,-0.01408687
3209.8,-0.010682324
3209.9,-0.012642335
3210,-0.016914738
3210.1,-0.01517943
3210.2,-0.0097827684
3210.3,-0.011437526
3210.4,-0.016962704
3210.5,-0.016368334
3210.6,-0.011084049
3210.7,-0.012352719
3210.8,-0.016641293
3210.9,-0.01815118
3211,-0.018231542
3211.1,-0.017573056
3211.2,-0.018424073
3211.3,-0.018617134
3211.4,-0.016513223
3211.5,-0.012176903
3211.6,-0.011099741
3211.7,-0.016768612
3211.8,-0.016530045
3211.9,-0.011711066
3212,-0.01069832
3212.1,-0.014439709
3212.2,-0.016352484
3212.3,-0.015083753
3212.4,-0.013557893
3212.5,-0.010442621
3212.6,-0.0089957729
3212.7,-0.0094295228
3212.8,-0.010441049
3212.9,-0.012143495
3213,-0.014680854
3213.1,-0.018438881
3213.2,-0.01829695
3213.3,-0.017765167
3213.4,-0.017701941
3213.5,-0.017540622
3213.6,-0.017621296
3213.7,-0.018198891
3213.8,-0.019949225
3213.9,-0.018554519
3214,-0.017235407
3214.1,-0.01590384
3214.2,-0.013510357
3214.3,-0.012256802
3214.4,-0.011469933
3214.5,-0.012319629
3214.6,-0.01021942
3214.7,-0.0087382799
3214.8,-0.0085468931
3214.9,-0.0085617425
3215,-0.0098302585
3215.1,-0.011356117
3215.2,-0.014293925
3215.3,-0.015790308
3215.4,-0.017073504
3215.5,-0.017573585
3215.6,-0.017716933
3215.7,-0.017220663
3215.8,-0.013400701
3215.9,-0.011436915
3216,-0.0099297254
3216.1,-0.0095248659
3216.2,-0.011050727
3216.3,-0.013988177
3216.4,-0.016896736
3216.5,-0.018150732
3216.6,-0.016996706
3216.7,-0.012967435
3216.8,-0.0093673754
3216.9,-0.0090431027
3217,-0.012204422
3217.1,-0.016429166
3217.2,-0.01810303
3217.3,-0.016162525
3217.4,-0.010865178
3217.5,-0.0085614304
3217.6,-0.011240918
3217.7,-0.01556094
3217.8,-0.017669066
3217.9,-0.013211836
3218,-0.0096868997
3218.1,-0.012027388
3218.2,-0.016828909
3218.3,-0.016020279
3218.4,-0.01083236
3218.5,-0.011464356
3218.6,-0.015112603
3218.7,-0.016624675
3218.8,-0.011768197
3218.9,-0.01050106
3219,-0.015302491
3219.1,-0.01625832
3219.2,-0.013593117
3219.3,-0.0098360808
3219.4,-0.0085612022
3219.5,-0.0091240753
3219.6,-0.010134516
3219.7,-0.014657701
3219.8,-0.017316368
3219.9,-0.015424447
3220,-0.011667525
3220.1,-0.013389225
3220.2,-0.015790504
3220.3,-0.012312127
3220.4,-0.010039568
3220.5,-0.012988956
3220.6,-0.018224256
3220.7,-0.018429152
3220.8,-0.015824708
3220.9,-0.013464885
3221,-0.011599642
3221.1,-0.010202697
3221.2,-0.010263118
3221.3,-0.012365051
3221.4,-0.011057959
3221.5,-0.010134136
3221.6,-0.010955044
3221.7,-0.010731515
3221.8,-0.010297404
3221.9,-0.010697131
3222,-0.011965086
3222.1,-0.011200127
3222.2,-0.0098160319
3222.3,-0.009029478
3222.4,-0.009171193
3222.5,-0.0086771002
3222.6,-0.008560818
3222.7,-0.0098287176
3222.8,-0.0099450642
3222.9,-0.010439028
3223,-0.011788708
3223.1,-0.012657043
3223.2,-0.013795906
3223.3,-0.015145594
3223.4,-0.017247104
3223.5,-0.017703558
3223.6,-0.018068286
3223.7,-0.017480309
3223.8,-0.01499181
3223.9,-0.012421408
3224,-0.0096277495
3224.1,-0.0085135392
3224.2,-0.0091709769
3224.3,-0.010967136
3224.4,-0.013760762
3224.5,-0.016636358
3224.6,-0.018854555
3224.7,-0.017691663
3224.8,-0.013630339
3224.9,-0.0097571823
3225,-0.0088657054
3225.1,-0.010661708
3225.2,-0.014511827
3225.3,-0.018690218
3225.4,-0.017245814
3225.5,-0.012233975
3225.6,-0.0091119961
3225.7,-0.010274207
3225.8,-0.014335371
3225.9,-0.017504425
3226,-0.016647595
3226.1,-0.010778966
3226.2,-0.0093584586
3226.3,-0.014123741
3226.4,-0.018161554
3226.5,-0.014922708
3226.6,-0.00922982
3226.7,-0.012878895
3226.8,-0.017938497
3226.9,-0.015544927
3227,-0.010227857
3227.1,-0.011200532
3227.2,-0.016869636
3227.3,-0.016155571
3227.4,-0.012246521
3227.5,-0.010907982
3227.6,-0.012362781
3227.7,-0.01352539
3227.8,-0.013701381
3227.9,-0.012774657
3228,-0.010239702
3228.1,-0.011939361
3228.2,-0.016071446
3228.3,-0.0167888
3228.4,-0.011872848
3228.5,-0.011281989
3228.6,-0.015683612
3228.7,-0.016436959
3228.8,-0.013198336
3228.9,-0.0098056557
3229,-0.010226046
3229.1,-0.013852276
3229.2,-0.016717221
3229.3,-0.017668606
3229.4,-0.016742303
3229.5,-0.015263112
3229.6,-0.013514672
3229.7,-0.012082126
3229.8,-0.011342517
3229.9,-0.010204458
3230,-0.009558105
3230.1,-0.009558105
3230.2,-0.0099098928
3230.3,-0.0089372363
3230.4,-0.0090875359
3230.5,-0.0095115196
3230.6,-0.009077053
3230.7,-0.0092994994
3230.8,-0.009558105
3230.9,-0.010085698
3231,-0.01012191
3231.1,-0.010742565
3231.2,-0.01209257
3231.3,-0.013137408
3231.4,-0.01352539
3231.5,-0.014580438
3231.6,-0.016235629
3231.7,-0.017585655
3231.8,-0.017927199
3231.9,-0.017973677
3232,-0.017751389
3232.1,-0.016789409
3232.2,-0.014162216
3232.3,-0.011906626
3232.4,-0.0098069165
3232.5,-0.008466777
3232.6,-0.0090405893
3232.7,-0.010788657
3232.8,-0.014331169
3232.9,-0.015920401
3233,-0.01741943
3233.1,-0.018010275
3233.2,-0.015559175
3233.3,-0.012202285
3233.4,-0.0093726905
3233.5,-0.010973815
3233.6,-0.011860496
3233.7,-0.014423283
3233.8,-0.017761065
3233.9,-0.017353734
3234,-0.012710851
3234.1,-0.0088088606
3234.2,-0.011195417
3234.3,-0.014404035
3234.4,-0.017159968
3234.5,-0.016429007
3234.6,-0.011407473
3234.7,-0.0092991792
3234.8,-0.01201803
3234.9,-0.01752037
3235,-0.016022441
3235.1,-0.010455285
3235.2,-0.010575198
3235.3,-0.01498622
3235.4,-0.0171875
3235.5,-0.012092758
3235.6,-0.010796875
3235.7,-0.014717934
3235.8,-0.01627197
3235.9,-0.012934339
3236,-0.0092440061
3236.1,-0.0085130589
3236.2,-0.0084669251
3236.3,-0.010972134
3236.4,-0.014144553
3236.5,-0.016632036
3236.6,-0.015690209
3236.7,-0.011149985
3236.8,-0.009825896
3236.9,-0.013986127
3237,-0.017982112
3237.1,-0.016384303
3237.2,-0.012860407
3237.3,-0.010113859
3237.4,-0.0092989631
3237.5,-0.0099093084
3237.6,-0.011222038
3237.7,-0.013755438
3237.8,-0.016280391
3237.9,-0.018065424
3238,-0.01871338
3238.1,-0.01871338
3238.2,-0.017835516
3238.3,-0.016836363
3238.4,-0.017103846
3238.5,-0.017141554
3238.6,-0.017233438
3238.7,-0.015737152
3238.8,-0.014616465
3238.9,-0.014395002
3239,-0.012555875
3239.1,-0.011564699
3239.2,-0.010816676
3239.3,-0.0099929295
3239.4,-0.0088101333
3239.5,-0.0085587888
3239.6,-0.0094743038
3239.7,-0.009863281
3239.8,-0.011091841
3239.9,-0.012877034
3240,-0.015280398
3240.1,-0.016928142
3240.2,-0.017538484
3240.3,-0.018850785
3240.4,-0.018049544
3240.5,-0.015127518
3240.6,-0.012426755
3240.7,-0.009985379
3240.8,-0.0084213483
3240.9,-0.0094359423
3241,-0.012930078
3241.1,-0.015447921
3241.2,-0.017370417
3241.3,-0.018232755
3241.4,-0.016524029
3241.5,-0.012198516
3241.6,-0.0081089146
3241.7,-0.010320176
3241.8,-0.01414304
3241.9,-0.017331787
3242,-0.018316869
3242.1,-0.014640353
3242.2,-0.0094980868
3242.3,-0.0090005542
3242.4,-0.014378171
3242.5,-0.018018878
3242.6,-0.016829632
3242.7,-0.011452198
3242.8,-0.0095651208
3242.9,-0.013279788
3243,-0.017110251
3243.1,-0.015952928
3243.2,-0.010277544
3243.3,-0.010929246
3243.4,-0.01668195
3243.5,-0.015511342
3243.6,-0.009758621
3243.7,-0.010928926
3243.8,-0.017909108
3243.9,-0.015719108
3244,-0.010992974
3244.1,-0.011876325
3244.2,-0.01572036
3244.3,-0.017973181
3244.4,-0.018453678
3244.5,-0.019765301
3244.6,-0.018966582
3244.7,-0.016570662
3244.8,-0.012155449
3244.9,-0.0093828009
3245,-0.013635441
3245.1,-0.016531728
3245.2,-0.014168459
3245.3,-0.010681688
3245.4,-0.011706913
3245.5,-0.015102914
3245.6,-0.017323632
3245.7,-0.016350303
3245.8,-0.013298583
3245.9,-0.01199951
3246,-0.010246906
3246.1,-0.0084219846
3246.2,-0.0075064691
3246.3,-0.0081681903
3246.4,-0.0092982427
3246.5,-0.0090323837
3246.6,-0.009343524
3246.7,-0.009162351
3246.8,-0.0088178066
3246.9,-0.0082468561
3247,-0.0084279329
3247.1,-0.0099990537
3247.2,-0.0099027469
3247.3,-0.010128973
3247.4,-0.01077881
3247.5,-0.01147961
3247.6,-0.012700294
3247.7,-0.014096173
3247.8,-0.016848352
3247.9,-0.018057832
3248,-0.018323393
3248.1,-0.018187849
3248.2,-0.017447506
3248.3,-0.016136492
3248.4,-0.013429637
3248.5,-0.012524993
3248.6,-0.010462849
3248.7,-0.0091680352
3248.8,-0.009558105
3248.9,-0.011134407
3249,-0.014231233
3249.1,-0.017062714
3249.2,-0.02020462
3249.3,-0.018787955
3249.4,-0.014300529
3249.5,-0.010158175
3249.6,-0.008337402
3249.7,-0.010088526
3249.8,-0.013315351
3249.9,-0.017897973
3250,-0.018663357
3250.1,-0.015391522
3250.2,-0.011029089
3250.3,-0.0085975769
3250.4,-0.010613501
3250.5,-0.014230573
3250.6,-0.01863792
3250.7,-0.018573666
3250.8,-0.013906162
3250.9,-0.010643951
3251,-0.0096882205
3251.1,-0.011133614
3251.2,-0.014580368
3251.3,-0.019072749
3251.4,-0.017128765
3251.5,-0.010985014
3251.6,-0.008992651
3251.7,-0.011878418
3251.8,-0.016631023
3251.9,-0.017663231
3252,-0.013206893
3252.1,-0.0099485822
3252.2,-0.012883343
3252.3,-0.016931524
3252.4,-0.014952948
3252.5,-0.010334857
3252.6,-0.0082925856
3252.7,-0.009257175
3252.8,-0.0092935164
3252.9,-0.0088175625
3253,-0.010872539
3253.1,-0.015804214
3253.2,-0.016308531
3253.3,-0.011421693
3253.4,-0.011222291
3253.5,-0.015189522
3253.6,-0.015132761
3253.7,-0.010856378
3253.8,-0.010392064
3253.9,-0.015543111
3254,-0.018233263
3254.1,-0.017228348
3254.2,-0.015702488
3254.3,-0.013476916
3254.4,-0.011954842
3254.5,-0.011519417
3254.6,-0.012263742
3254.7,-0.011690654
3254.8,-0.010254084
3254.9,-0.0095134727
3255,-0.0096027303
3255.1,-0.009863281
3255.2,-0.0089888194
3255.3,-0.010261176
3255.4,-0.0095957262
3255.5,-0.0087317481
3255.6,-0.008203672
3255.7,-0.008471109
3255.8,-0.0089031932
3255.9,-0.0093420351
3256,-0.011437022
3256.1,-0.011385866
3256.2,-0.011522747
3256.3,-0.012479535
3256.4,-0.013134394
3256.5,-0.014749272
3256.6,-0.016535802
3256.7,-0.018411326
3256.8,-0.018974074
3256.9,-0.018888201
3257,-0.017619991
3257.1,-0.015353436
3257.2,-0.012692796
3257.3,-0.010515119
3257.4,-0.009863281
3257.5,-0.00916408
3257.6,-0.010740135
3257.7,-0.013353441
3257.8,-0.015534048
3257.9,-0.017101504
3258,-0.018017017
3258.1,-0.017359545
3258.2,-0.013431246
3258.3,-0.0096858365
3258.4,-0.0096911619
3258.5,-0.012046471
3258.6,-0.015142532
3258.7,-0.017450912
3258.8,-0.017578784
3258.9,-0.013168385
3259,-0.0096442378
3259.1,-0.010650822
3259.2,-0.014664783
3259.3,-0.017755962
3259.4,-0.015437887
3259.5,-0.011473012
3259.6,-0.010343173
3259.7,-0.014142586
3259.8,-0.017755862
3259.9,-0.014564712
3260,-0.0094232352
3260.1,-0.010347495
3260.2,-0.016671992
3260.3,-0.01713907
3260.4,-0.01173227
3260.5,-0.010475691
3260.6,-0.015581389
3260.7,-0.017316
3260.8,-0.012429271
3260.9,-0.0099074353
3261,-0.01016846
3261.1,-0.010692424
3261.2,-0.009337461
3261.3,-0.0094294105
3261.4,-0.014665091
3261.5,-0.01779785
3261.6,-0.014479763
3261.7,-0.01095172
3261.8,-0.014534161
3261.9,-0.01640086
3262,-0.012911763
3262.1,-0.01108398
3262.2,-0.011433209
3262.3,-0.014837284
3262.4,-0.017711314
3262.5,-0.017230029
3262.6,-0.015180379
3262.7,-0.012564412
3262.8,-0.012262101
3262.9,-0.011169198
3263,-0.010037863
3263.1,-0.0094701538
3263.2,-0.0092968979
3263.3,-0.0090344008
3263.4,-0.0082934501
3263.5,-0.010301507
3263.6,-0.0097302817
3263.7,-0.0087304354
3263.8,-0.0089038335
3263.9,-0.0091662101
3264,-0.0093835653
3264.1,-0.0090783938
3264.2,-0.01174027
3264.3,-0.012259813
3264.4,-0.012480175
3264.5,-0.012827311
3264.6,-0.013351784
3264.7,-0.014833792
3264.8,-0.016054481
3264.9,-0.019020207
3265,-0.01962811
3265.1,-0.019062371
3265.2,-0.017753302
3265.3,-0.015530219
3265.4,-0.012826767
3265.5,-0.010342279
3265.6,-0.0099070591
3265.7,-0.0098195139
3265.8,-0.010779384
3265.9,-0.012392194
3266,-0.013787341
3266.1,-0.015836565
3266.2,-0.017929035
3266.3,-0.01853893
3266.4,-0.015965984
3266.5,-0.012042459
3266.6,-0.0092525791
3266.7,-0.0090351301
3266.8,-0.012174525
3266.9,-0.016054408
3267,-0.018539198
3267.1,-0.016533075
3267.2,-0.011824738
3267.3,-0.0088168332
3267.4,-0.010299478
3267.5,-0.014615512
3267.6,-0.017972315
3267.7,-0.016577062
3267.8,-0.011083944
3267.9,-0.009383708
3268,-0.012958539
3268.1,-0.016795031
3268.2,-0.015836191
3268.3,-0.010822749
3268.4,-0.011475956
3268.5,-0.016445966
3268.6,-0.016664644
3268.7,-0.011172
3268.8,-0.01029875
3268.9,-0.016532454
3269,-0.017144642
3269.1,-0.012087558
3269.2,-0.0088172895
3269.3,-0.0090781945
3269.4,-0.010211927
3269.5,-0.0099506714
3269.6,-0.010604001
3269.7,-0.011737783
3269.8,-0.015311362
3269.9,-0.015880508
3270,-0.011826419
3270.1,-0.010734761
3270.2,-0.015397873
3270.3,-0.01788534
3270.4,-0.012961294
3270.5,-0.010255226
3270.6,-0.013044394
3270.7,-0.016488811
3270.8,-0.018146385
3270.9,-0.017711146
3271,-0.017013238
3271.1,-0.014965507
3271.2,-0.013873893
3271.3,-0.01256751
3271.4,-0.01138916
3271.5,-0.01051796
3271.6,-0.0093405734
3271.7,-0.010341609
3271.8,-0.010343792
3271.9,-0.0086869859
3272,-0.007858007
3272.1,-0.0084239146
3272.2,-0.0085993299
3272.3,-0.0092084416
3272.4,-0.010908507
3272.5,-0.010474938
3272.6,-0.010080691
3272.7,-0.01047363
3272.8,-0.011867135
3272.9,-0.01291504
3273,-0.014308481
3273.1,-0.016227324
3273.2,-0.016708151
3273.3,-0.01797049
3273.4,-0.018670223
3273.5,-0.018756519
3273.6,-0.017973617
3273.7,-0.015620134
3273.8,-0.013744325
3273.9,-0.010782199
3274,-0.008773614
3274.1,-0.008816714
3274.2,-0.010340809
3274.3,-0.012608055
3274.4,-0.015092504
3274.5,-0.017490809
3274.6,-0.01753762
3274.7,-0.017404657
3274.8,-0.014489801
3274.9,-0.010780784
3275,-0.010037383
3275.1,-0.011213032
3275.2,-0.01461089
3275.3,-0.017099415
3275.4,-0.01749268
3275.5,-0.014533322
3275.6,-0.01056393
3275.7,-0.011167718
3275.8,-0.013828335
3275.9,-0.017182983
3276,-0.017277956
3276.1,-0.012833792
3276.2,-0.0090812173
3276.3,-0.011513182
3276.4,-0.017964706
3276.5,-0.018239011
3276.6,-0.012617219
3276.7,-0.010559406
3276.8,-0.014216484
3276.9,-0.017969337
3277,-0.015016096
3277.1,-0.012347541
3277.2,-0.014001957
3277.3,-0.017835393
3277.4,-0.016105995
3277.5,-0.010958216
3277.6,-0.0096009213
3277.7,-0.010385257
3277.8,-0.011996724
3277.9,-0.010305282
3278,-0.010251182
3278.1,-0.015521803
3278.2,-0.016842455
3278.3,-0.012878137
3278.4,-0.011300703
3278.5,-0.016913131
3278.6,-0.017370492
3278.7,-0.012832623
3278.8,-0.010171526
3278.9,-0.011166309
3279,-0.0153929
3279.1,-0.018014483
3279.2,-0.0184082
3279.3,-0.016321067
3279.4,-0.013528624
3279.5,-0.011566344
3279.6,-0.01077881
3279.7,-0.010083162
3279.8,-0.0093841977
3279.9,-0.010644162
3280,-0.01012924
3280.1,-0.008947754
3280.2,-0.0087738621
3280.3,-0.0089903537
3280.4,-0.0090790461
3280.5,-0.0085999943
3280.6,-0.010076159
3280.7,-0.010867543
3280.8,-0.011169105
3280.9,-0.012042067
3281,-0.01230469
3281.1,-0.012826253
3281.2,-0.013394064
3281.3,-0.015437713
3281.4,-0.017056166
3281.5,-0.018404378
3281.6,-0.018628389
3281.7,-0.018798355
3281.8,-0.017759282
3281.9,-0.014665086
3282,-0.013046394
3282.1,-0.011176882
3282.2,-0.009515658
3282.3,-0.0087315066
3282.4,-0.010075439
3282.5,-0.012953356
3282.6,-0.014657129
3282.7,-0.016962976
3282.8,-0.0184082
3282.9,-0.018060634
3283,-0.015017377
3283.1,-0.011003507
3283.2,-0.0099056503
3283.3,-0.010863529
3283.4,-0.013474324
3283.5,-0.016441349
3283.6,-0.018187701
3283.7,-0.016280857
3283.8,-0.011834704
3283.9,-0.010384513
3284,-0.011473767
3284.1,-0.015126755
3284.2,-0.018361333
3284.3,-0.016412639
3284.4,-0.010792723
3284.5,-0.0089008246
3284.6,-0.014248426
3284.7,-0.018492695
3284.8,-0.016065525
3284.9,-0.010877606
3285,-0.01124807
3285.1,-0.015651954
3285.2,-0.017145292
3285.3,-0.013408571
3285.4,-0.011126176
3285.5,-0.015036431
3285.6,-0.017103149
3285.7,-0.012235359
3285.8,-0.0086004185
3285.9,-0.0099003721
3286,-0.01351522
3286.1,-0.013793545
3286.2,-0.011741601
3286.3,-0.009521154
3286.4,-0.010247484
3286.5,-0.013951652
3286.6,-0.014619809
3286.7,-0.012962411
3286.8,-0.013520083
3286.9,-0.01687165
3287,-0.016282707
3287.1,-0.011315839
3287.2,-0.0087741423
3287.3,-0.01332998
3287.4,-0.018444757
3287.5,-0.01910811
3287.6,-0.017845402
3287.7,-0.015625177
3287.8,-0.013052217
3287.9,-0.01199951
3288,-0.011652352
3288.1,-0.01208346
3288.2,-0.010874146
3288.3,-0.009905242
3288.4,-0.0093006405
3288.5,-0.0079483399
3288.6,-0.0082896527
3288.7,-0.0086006507
3288.8,-0.0092051397
3288.9,-0.0089955633
3289,-0.0092050997
3289.1,-0.0093426746
3289.2,-0.0086006907
3289.3,-0.0095520932
3289.4,-0.010126584
3289.5,-0.011077917
3289.6,-0.012173028
3289.7,-0.01282522
3289.8,-0.01339372
3289.9,-0.014045902
3290,-0.016522914
3290.1,-0.01775604
3290.2,-0.018360132
3290.3,-0.018671576
3290.4,-0.018061234
3290.5,-0.017103934
3290.6,-0.014321966
3290.7,-0.013130276
3290.8,-0.010749911
3290.9,-0.0091629683
3291,-0.0099050259
3291.1,-0.01120919
3291.2,-0.013387124
3291.3,-0.016175396
3291.4,-0.020094328
3291.5,-0.019642158
3291.6,-0.015196316
3291.7,-0.010618741
3291.8,-0.0082957234
3291.9,-0.0095930387
3292,-0.013900358
3292.1,-0.018699786
3292.2,-0.01933055
3292.3,-0.015633682
3292.4,-0.010577532
3292.5,-0.0093778006
3292.6,-0.013116184
3292.7,-0.017263754
3292.8,-0.018886764
3292.9,-0.014163815
3293,-0.009953493
3293.1,-0.012158736
3293.2,-0.015869456
3293.3,-0.016667396
3293.4,-0.012111249
3293.5,-0.011374783
3293.6,-0.015473833
3293.7,-0.017707556
3293.8,-0.013249301
3293.9,-0.009558105
3294,-0.014238268
3294.1,-0.019184535
3294.2,-0.019372602
3294.3,-0.016113467
3294.4,-0.013269122
3294.5,-0.013303142
3294.6,-0.016256985
3294.7,-0.017409781
3294.8,-0.014802631
3294.9,-0.011833786
3295,-0.014071498
3295.1,-0.016403852
3295.2,-0.012979434
3295.3,-0.010300346
3295.4,-0.013460844
3295.5,-0.016833198
3295.6,-0.016799575
3295.7,-0.014192713
3295.8,-0.010703921
3295.9,-0.0083866131
3296,-0.0087666068
3296.1,-0.010597637
3296.2,-0.012255417
3296.3,-0.015513752
3296.4,-0.017319434
3296.5,-0.01770722
3296.6,-0.0184495
3296.7,-0.018886608
3296.8,-0.01919178
3296.9,-0.018977284
3297,-0.01923304
3297.1,-0.018589615
3297.2,-0.018144272
3297.3,-0.01858141
3297.4,-0.018366974
3297.5,-0.019142223
3297.6,-0.018028933
3297.7,-0.016923532
3297.8,-0.015975189
3297.9,-0.013838987
3298,-0.012568682
3298.1,-0.012131512
3298.2,-0.012172684
3298.3,-0.010053513
3298.4,-0.0088568923
3298.5,-0.0085602928
3298.6,-0.009936935
3298.7,-0.01138916
3298.8,-0.012774341
3298.9,-0.016774001
3299,-0.017979717
3299.1,-0.018053177
3299.2,-0.018540246
3299.3,-0.018235076
3299.4,-0.015506179
3299.5,-0.011447959
3299.6,-0.010036398
3299.7,-0.010341568
3299.8,-0.01185849
3299.9,-0.014472968
3300,-0.016873315
3300.1,-0.016932373
3300.2,-0.01471415
3300.3,-0.012313779
3300.4,-0.010523744
3300.5,-0.011940232
3300.6,-0.015256144
3300.7,-0.017961717
3300.8,-0.017287882
3300.9,-0.012505533
3301,-0.011420813
3301.1,-0.013129027
3301.2,-0.016986417
3301.3,-0.01841758
3301.4,-0.012647467
3301.5,-0.0092938322
3301.6,-0.012499702
3301.7,-0.01734156
3301.8,-0.014825022
3301.9,-0.0091398581
3302,-0.010190184
3302.1,-0.014726903
3302.2,-0.014674023
3302.3,-0.0092410468
3302.4,-0.010353249
3302.5,-0.015255383
3302.6,-0.017788116
3302.7,-0.018540386
3302.8,-0.0184082
3302.9,-0.016332401
3303,-0.012497363
3303.1,-0.011470709
3303.2,-0.01459408
3303.3,-0.01778792
3303.4,-0.013005594
3303.5,-0.008642578
3303.6,-0.012274637
3303.7,-0.014186513
3303.8,-0.011795917
3303.9,-0.0078794838
3304,-0.0074524486
3304.1,-0.010371932
3304.2,-0.014115376
3304.3,-0.01717729
3304.4,-0.026403338
3304.5,-0.034480653
3304.6,-0.035457391
3304.7,-0.034328314
3304.8,-0.033148267
3304.9,-0.031714044
3305,-0.031266207
3305.1,-0.030147602
3305.2,-0.028916466
3305.3,-0.029475727
3305.4,-0.037438856
3305.5,-0.043818955
3305.6,-0.044175268
3305.7,-0.046290292
3305.8,-0.047145919
3305.9,-0.047002965
3306,-0.047745617
3306.1,-0.04801025
3306.2,-0.04904736
3306.3,-0.050187003
3306.4,-0.050105975
3306.5,-0.048631436
3306.6,-0.04770508
3306.7,-0.047013757
3306.8,-0.045965897
3306.9,-0.043840618
3307,-0.040788898
3307.1,-0.040156594
3307.2,-0.038785114
3307.3,-0.038193136
3307.4,-0.040064601
3307.5,-0.042719202
3307.6,-0.044561357
3307.7,-0.046340825
3307.8,-0.049646135
3307.9,-0.050503274
3308,-0.047422403
3308.1,-0.043322771
3308.2,-0.040046621
3308.3,-0.039718816
3308.4,-0.041244676
3308.5,-0.045189163
3308.6,-0.047877832
3308.7,-0.04801025
3308.8,-0.043691576
3308.9,-0.039344399
3309,-0.038895283
3309.1,-0.042096651
3309.2,-0.047111841
3309.3,-0.048021871
3309.4,-0.043467547
3309.5,-0.03999516
3309.6,-0.042056058
3309.7,-0.046460924
3309.8,-0.047624604
3309.9,-0.043813372
3310,-0.04060559
3310.1,-0.044565751
3310.2,-0.048701018
3310.3,-0.044741097
3310.4,-0.040087609
3310.5,-0.042095699
3310.6,-0.047628966
3310.7,-0.04686573
3310.8,-0.041585469
3310.9,-0.039810655
3311,-0.039903024
3311.1,-0.040115819
3311.2,-0.039344951
3311.3,-0.040448921
3311.4,-0.044841672
3311.5,-0.047267366
3311.6,-0.044465104
3311.7,-0.040485604
3311.8,-0.044338968
3311.9,-0.046761824
3312,-0.043152185
3312.1,-0.040260697
3312.2,-0.042572331
3312.3,-0.046684565
3312.4,-0.04731984
3312.5,-0.04678955
3312.6,-0.044200623
3312.7,-0.041866729
3312.8,-0.040393451
3312.9,-0.039120165
3313,-0.039200137
3313.1,-0.039120181
3313.2,-0.04023555
3313.3,-0.04129639
3313.4,-0.04146895
3313.5,-0.040911326
3313.6,-0.040725969
3313.7,-0.04099121
3313.8,-0.040818666
3313.9,-0.041721295
3314,-0.041136776
3314.1,-0.039730611
3314.2,-0.039637863
3314.3,-0.039425457
3314.4,-0.038815109
3314.5,-0.038032247
3314.6,-0.040049489
3314.7,-0.040871671
3314.8,-0.040420699
3314.9,-0.04154855
3315,-0.042384411
3315.1,-0.043207068
3315.2,-0.044945226
3315.3,-0.04759889
3315.4,-0.04892578
3315.5,-0.049098261
3315.6,-0.048541056
3315.7,-0.046285545
3315.8,-0.042371495
3315.9,-0.039518545
3316,-0.039889736
3316.1,-0.040513583
3316.2,-0.041588016
3316.3,-0.04424156
3316.4,-0.04677595
3316.5,-0.047532639
3316.6,-0.046882599
3316.7,-0.044932498
3316.8,-0.040806532
3316.9,-0.03906707
3317,-0.04118952
3317.1,-0.044758486
3317.2,-0.047863663
3317.3,-0.046684494
3317.4,-0.043062065
3317.5,-0.039705174
3317.6,-0.041002946
3317.7,-0.045713305
3317.8,-0.047877464
3317.9,-0.044907361
3318,-0.039931405
3318.1,-0.04138695
3318.2,-0.045939047
3318.3,-0.047917002
3318.4,-0.043661631
3318.5,-0.039558608
3318.6,-0.043813737
3318.7,-0.048089307
3318.8,-0.044656629
3318.9,-0.03987813
3319,-0.042513597
3319.1,-0.046775194
3319.2,-0.047360419
3319.3,-0.046577748
3319.4,-0.045317585
3319.5,-0.046721146
3319.6,-0.04831543
3319.7,-0.046592321
3319.8,-0.04216215
3319.9,-0.040459719
3320,-0.046160172
3320.1,-0.04601141
3320.2,-0.040927068
3320.3,-0.043083352
3320.4,-0.047596849
3320.5,-0.045824764
3320.6,-0.041365322
3320.7,-0.040976405
3320.8,-0.041562207
3320.9,-0.044052593
3321,-0.047385011
3321.1,-0.048832196
3321.2,-0.048541953
3321.3,-0.048182499
3321.4,-0.049004399
3321.5,-0.047985982
3321.6,-0.045583907
3321.7,-0.043964399
3321.8,-0.043949296
3321.9,-0.043487031
3322,-0.042650049
3322.1,-0.043550376
3322.2,-0.043831512
3322.3,-0.043260411
3322.4,-0.043471845
3322.5,-0.043565595
3322.6,-0.04343262
3322.7,-0.044465762
3322.8,-0.046641166
3322.9,-0.04718853
3323,-0.047650444
3323.1,-0.048659779
3323.2,-0.048237099
3323.3,-0.047877243
3323.4,-0.047838091
3323.5,-0.048910191
3323.6,-0.047775453
3323.7,-0.044974145
3323.8,-0.042321502
3323.9,-0.04047478
3324,-0.038698574
3324.1,-0.037978549
3324.2,-0.040482326
3324.3,-0.04221191
3324.4,-0.044105263
3324.5,-0.046257323
3324.6,-0.047650124
3324.7,-0.047799096
3324.8,-0.04602305
3324.9,-0.043753781
3325,-0.039896591
3325.1,-0.039183131
3325.2,-0.041585495
3325.3,-0.044410042
3325.4,-0.048111098
3325.5,-0.048464678
3325.6,-0.045162932
3325.7,-0.040507418
3325.8,-0.039793229
3325.9,-0.042883897
3326,-0.046412844
3326.1,-0.048698473
3326.2,-0.044757643
3326.3,-0.040436156
3326.4,-0.041662977
3326.5,-0.046396175
3326.6,-0.047549506
3326.7,-0.042355644
3326.8,-0.040708399
3326.9,-0.043626968
3327,-0.047538776
3327.1,-0.045407778
3327.2,-0.040663815
3327.3,-0.042217435
3327.4,-0.046928181
3327.5,-0.050301771
3327.6,-0.048099292
3327.7,-0.04522487
3327.8,-0.045990417
3327.9,-0.047477479
3328,-0.047666294
3328.1,-0.043616462
3328.2,-0.041545888
3328.3,-0.045135343
3328.4,-0.046884016
3328.5,-0.043733038
3328.6,-0.040741786
3328.7,-0.043686648
3328.8,-0.047172165
3328.9,-0.047017311
3329,-0.043217547
3329.1,-0.039826366
3329.2,-0.03916016
3329.3,-0.040535569
3329.4,-0.043492712
3329.5,-0.04616193
3329.6,-0.048813871
3329.7,-0.049286932
3329.8,-0.048792513
3329.9,-0.048238171
3330,-0.047876975
3330.1,-0.047150782
3330.2,-0.04648438
3330.3,-0.048203241
3330.4,-0.048332952
3330.5,-0.047743656
3330.6,-0.047666502
3330.7,-0.047228033
3330.8,-0.047266593
3330.9,-0.048259213
3331,-0.049613212
3331.1,-0.048943498
3331.2,-0.048353956
3331.3,-0.04862061
3331.4,-0.047589552
3331.5,-0.046102198
3331.6,-0.045053345
3331.7,-0.04430966
3331.8,-0.04215288
3331.9,-0.041201503
3332,-0.039711558
3332.1,-0.03824463
3332.2,-0.038760063
3332.3,-0.040534609
3332.4,-0.042975982
3332.5,-0.044386566
3332.6,-0.04619947
3332.7,-0.047915273
3332.8,-0.048487219
3332.9,-0.047589912
3333,-0.044212871
3333.1,-0.041353042
3333.2,-0.039655414
3333.3,-0.040057345
3333.4,-0.042880595
3333.5,-0.045550455
3333.6,-0.04923245
3333.7,-0.04776043
3333.8,-0.04255405
3333.9,-0.039483837
3334,-0.03992371
3334.1,-0.042708556
3334.2,-0.046103736
3334.3,-0.048220261
3334.4,-0.043640657
3334.5,-0.040113946
3334.6,-0.042441434
3334.7,-0.046618629
3334.8,-0.046560132
3334.9,-0.041181044
3335,-0.0413352
3335.1,-0.045283045
3335.2,-0.048029593
3335.3,-0.045282168
3335.4,-0.04015172
3335.5,-0.040953303
3335.6,-0.045912408
3335.7,-0.046942064
3335.8,-0.041925693
3335.9,-0.039026645
3336,-0.039503476
3336.1,-0.039083888
3336.2,-0.038034853
3336.3,-0.039007448
3336.4,-0.045396596
3336.5,-0.047991385
3336.6,-0.043013591
3336.7,-0.040933833
3336.8,-0.044862462
3336.9,-0.044310699
3337,-0.040362175
3337.1,-0.041734372
3337.2,-0.045797115
3337.3,-0.048086329
3337.4,-0.047247789
3337.5,-0.044120019
3337.6,-0.040801145
3337.7,-0.03912215
3337.8,-0.039541324
3337.9,-0.041448341
3338,-0.043718138
3338.1,-0.04465332
3338.2,-0.045168033
3338.3,-0.045225718
3338.4,-0.045816313
3338.5,-0.047856844
3338.6,-0.048068007
3338.7,-0.047914553
3338.8,-0.047457698
3338.9,-0.046274921
3339,-0.046217101
3339.1,-0.04648438
3339.2,-0.046655907
3339.3,-0.045417337
3339.4,-0.045034233
3339.5,-0.044196701
3339.6,-0.042269868
3339.7,-0.04160156
3339.8,-0.040401016
3339.9,-0.039636835
3340,-0.038570022
3340.1,-0.03883474
3340.2,-0.039599017
3340.3,-0.040494251
3340.4,-0.043011209
3340.5,-0.044176665
3340.6,-0.045586238
3340.7,-0.04747543
3340.8,-0.048181719
3340.9,-0.047286659
3341,-0.045627088
3341.1,-0.044101228
3341.2,-0.040860863
3341.3,-0.03885498
3341.4,-0.039369308
3341.5,-0.041656329
3341.6,-0.044498917
3341.7,-0.046768862
3341.8,-0.049076487
3341.9,-0.04603235
3342,-0.040936665
3342.1,-0.040322402
3342.2,-0.041848262
3342.3,-0.044231154
3342.4,-0.047454273
3342.5,-0.048068788
3342.6,-0.042086677
3342.7,-0.039481967
3342.8,-0.04274267
3342.9,-0.046233349
3343,-0.046505432
3343.1,-0.041798614
3343.2,-0.040740051
3343.3,-0.043582842
3343.4,-0.047223756
3343.5,-0.045803792
3343.6,-0.040043066
3343.7,-0.040375883
3343.8,-0.046629401
3343.9,-0.04847057
3344,-0.042773771
3344.1,-0.040359499
3344.2,-0.042667028
3344.3,-0.044080442
3344.4,-0.044519465
3344.5,-0.043796728
3344.6,-0.042613496
3344.7,-0.041355364
3344.8,-0.044112162
3344.9,-0.046618251
3345,-0.042887112
3345.1,-0.04007568
3345.2,-0.044529226
3345.3,-0.047153824
3345.4,-0.043058733
3345.5,-0.040038304
3345.6,-0.040798153
3345.7,-0.044170615
3345.8,-0.047206795
3345.9,-0.046982679
3346,-0.046007939
3346.1,-0.044675241
3346.2,-0.043052791
3346.3,-0.040975875
3346.4,-0.040112994
3346.5,-0.040038384
3346.6,-0.039085569
3346.7,-0.039234725
3346.8,-0.038914378
3346.9,-0.038073405
3347,-0.03793945
3347.1,-0.038281877
3347.2,-0.039234645
3347.3,-0.03925689
3347.4,-0.039026185
3347.5,-0.038646564
3347.6,-0.038758214
3347.7,-0.038817775
3347.8,-0.039405731
3347.9,-0.042301051
3348,-0.042844723
3348.1,-0.043447306
3348.2,-0.044310981
3348.3,-0.045241133
3348.4,-0.046350365
3348.5,-0.047340166
3348.6,-0.0500641
3348.7,-0.049960863
3348.8,-0.048278313
3348.9,-0.045443122
3349,-0.042405788
3349.1,-0.039890217
3349.2,-0.0385498
3349.3,-0.040774442
3349.4,-0.042174847
3349.5,-0.043446802
3349.6,-0.045508891
3349.7,-0.046692532
3349.8,-0.04709473
3349.9,-0.045725911
3350,-0.043968929
3350.1,-0.040352923
3350.2,-0.039308173
3350.3,-0.042262805
3350.4,-0.045619697
3350.5,-0.047779041
3350.6,-0.046091464
3350.7,-0.042979583
3350.8,-0.040196078
3350.9,-0.041763037
3351,-0.045924607
3351.1,-0.047057793
3351.2,-0.04405275
3351.3,-0.039512095
3351.4,-0.041397202
3351.5,-0.046571638
3351.6,-0.047802326
3351.7,-0.042782091
3351.8,-0.038989132
3351.9,-0.042275424
3352,-0.047694788
3352.1,-0.046078999
3352.2,-0.0407333
3352.3,-0.042104095
3352.4,-0.046021339
3352.5,-0.04692373
3352.6,-0.045592592
3352.7,-0.044311341
3352.8,-0.046265786
3352.9,-0.04801025
3353,-0.046471449
3353.1,-0.04150224
3353.2,-0.040259502
3353.3,-0.045020883
3353.4,-0.045482571
3353.5,-0.041515338
3353.6,-0.041651002
3353.7,-0.045349793
3353.8,-0.046069051
3353.9,-0.042870482
3354,-0.040649335
3354.1,-0.040893664
3354.2,-0.043518477
3354.3,-0.046289229
3354.4,-0.048291184
3354.5,-0.048205449
3354.6,-0.048767214
3354.7,-0.050183129
3354.8,-0.048400788
3354.9,-0.045422332
3355,-0.043151854
3355.1,-0.04221191
3355.2,-0.042382802
3355.3,-0.042346202
3355.4,-0.042724557
3355.5,-0.042102175
3355.6,-0.041638137
3355.7,-0.041052389
3355.8,-0.041576922
3355.9,-0.042004503
3356,-0.042284996
3356.1,-0.044530805
3356.2,-0.045361474
3356.3,-0.044616803
3356.4,-0.044518984
3356.5,-0.045849185
3356.6,-0.046960386
3356.7,-0.048119707
3356.8,-0.05029239
3356.9,-0.049658969
3357,-0.047802975
3357.1,-0.046033392
3357.2,-0.043421206
3357.3,-0.040845466
3357.4,-0.039428907
3357.5,-0.04001415
3357.6,-0.040515244
3357.7,-0.041747182
3357.8,-0.043846983
3357.9,-0.046190356
3358,-0.04825379
3358.1,-0.047901139
3358.2,-0.045216257
3358.3,-0.039980944
3358.4,-0.038560786
3358.5,-0.04130733
3358.6,-0.044736894
3358.7,-0.047338125
3358.8,-0.047156525
3358.9,-0.044264733
3359,-0.03944381
3359.1,-0.039584935
3359.2,-0.04416251
3359.3,-0.047545009
3359.4,-0.04605978
3359.5,-0.04062861
3359.6,-0.039988017
3359.7,-0.043137948
3359.8,-0.046396611
3359.9,-0.045449726
3360,-0.040360055
3360.1,-0.040158473
3360.2,-0.045491227
3360.3,-0.047803371
3360.4,-0.042108762
3360.5,-0.03964623
3360.6,-0.044746037
3360.7,-0.047534408
3360.8,-0.045351909
3360.9,-0.041519189
3361,-0.03959985
3361.1,-0.03946533
3361.2,-0.040659879
3361.3,-0.04416125
3361.4,-0.04703241
3361.5,-0.045486785
3361.6,-0.041178286
3361.7,-0.042914013
3361.8,-0.046215276
3361.9,-0.043754426
3362,-0.040407235
3362.1,-0.04219515
3362.2,-0.048101558
3362.3,-0.048332318
3362.4,-0.044473181
3362.5,-0.041933255
3362.6,-0.039626457
3362.7,-0.038379213
3362.8,-0.039268142
3362.9,-0.041952084
3363,-0.04240915
3363.1,-0.043477875
3363.2,-0.045299639
3363.3,-0.046592242
3363.4,-0.047570464
3363.5,-0.047875635
3363.6,-0.04886302
3363.7,-0.047660084
3363.8,-0.04737302
3363.9,-0.04746272
3364,-0.046619015
3364.1,-0.045972777
3364.2,-0.045227791
3364.3,-0.045129023
3364.4,-0.043217408
3364.5,-0.041431045
3364.6,-0.040443821
3364.7,-0.039941017
3364.8,-0.03888214
3364.9,-0.038450957
3365,-0.039707469
3365.1,-0.04038086
3365.2,-0.040892331
3365.3,-0.04248979
3365.4,-0.044285029
3365.5,-0.045128975
3365.6,-0.046286515
3365.7,-0.048628957
3365.8,-0.048818513
3365.9,-0.046817018
3366,-0.043658072
3366.1,-0.040543108
3366.2,-0.038953979
3366.3,-0.038720248
3366.4,-0.041922929
3366.5,-0.045370769
3366.6,-0.047713102
3366.7,-0.048755354
3366.8,-0.045893794
3366.9,-0.04084062
3367,-0.037868131
3367.1,-0.040226134
3367.2,-0.044221188
3367.3,-0.047613719
3367.4,-0.047697346
3367.5,-0.043076423
3367.6,-0.038676922
3367.7,-0.039714555
3367.8,-0.045009276
3367.9,-0.048216227
3368,-0.044872299
3368.1,-0.039691879
3368.2,-0.03981352
3368.3,-0.044533338
3368.4,-0.047265088
3368.5,-0.044163104
3368.6,-0.040238734
3368.7,-0.043759598
3368.8,-0.04774059
3368.9,-0.042729658
3369,-0.039401489
3369.1,-0.040927349
3369.2,-0.044837824
3369.3,-0.04705925
3369.4,-0.047300516
3369.5,-0.046683171
3369.6,-0.043830256
3369.7,-0.041360367
3369.8,-0.04102665
3369.9,-0.04538363
3370,-0.045384955
3370.1,-0.040949036
3370.2,-0.042700833
3370.3,-0.046455669
3370.4,-0.046718775
3370.5,-0.042773645
3370.6,-0.040586502
3370.7,-0.041672287
3370.8,-0.044425366
3370.9,-0.047030509
3371,-0.048726623
3371.1,-0.049876636
3371.2,-0.046911737
3371.3,-0.045539865
3371.4,-0.045122445
3371.5,-0.043702496
3371.6,-0.042240985
3371.7,-0.041466616
3371.8,-0.043303817
3371.9,-0.042440442
3372,-0.041366909
3372.1,-0.040885455
3372.2,-0.040245892
3372.3,-0.04072127
3372.4,-0.041672015
3372.5,-0.043913887
3372.6,-0.044242511
3372.7,-0.043772998
3372.8,-0.043872782
3372.9,-0.044588699
3373,-0.045944384
3373.1,-0.046824726
3373.2,-0.049477104
3373.3,-0.049835701
3373.4,-0.048790768
3373.5,-0.047394363
3373.6,-0.045498587
3373.7,-0.043086851
3373.8,-0.040750832
3373.9,-0.040415968
3374,-0.039495072
3374.1,-0.03974074
3374.2,-0.041196425
3374.3,-0.043472945
3374.4,-0.045979227
3374.5,-0.047640138
3374.6,-0.047975204
3374.7,-0.045323547
3374.8,-0.040881035
3374.9,-0.038514778
3375,-0.039095118
3375.1,-0.042151819
3375.2,-0.046424223
3375.3,-0.049165858
3375.4,-0.046439677
3375.5,-0.041526785
3375.6,-0.039430364
3375.7,-0.040860851
3375.8,-0.045783291
3375.9,-0.048450546
3376,-0.045764566
3376.1,-0.040676829
3376.2,-0.039094878
3376.3,-0.043171417
3376.4,-0.047404398
3376.5,-0.046750194
3376.6,-0.041182865
3376.7,-0.040829952
3376.8,-0.045677824
3376.9,-0.046854972
3377,-0.041758746
3377.1,-0.039944766
3377.2,-0.046566684
3377.3,-0.048546766
3377.4,-0.043389524
3377.5,-0.039496052
3377.6,-0.040079746
3377.7,-0.041466376
3377.8,-0.04126159
3377.9,-0.041501156
3378,-0.041396806
3378.1,-0.044390682
3378.2,-0.046244882
3378.3,-0.043019366
3378.4,-0.041161174
3378.5,-0.044865496
3378.6,-0.048214942
3378.7,-0.044031973
3378.8,-0.039191242
3378.9,-0.040283928
3379,-0.044285864
3379.1,-0.047368734
3379.2,-0.047295856
3379.3,-0.047673858
3379.4,-0.045392103
3379.5,-0.042312516
3379.6,-0.041736824
3379.7,-0.041431654
3379.8,-0.040786672
3379.9,-0.040550764
3380,-0.041705422
3380.1,-0.041157941
3380.2,-0.040245572
3380.3,-0.039871202
3380.4,-0.040144859
3380.5,-0.04051616
3380.6,-0.040720606
3380.7,-0.041670686
3380.8,-0.04187218
3380.9,-0.042450868
3381,-0.043637014
3381.1,-0.044722382
3381.2,-0.045603368
3381.3,-0.046213715
3381.4,-0.047503426
3381.5,-0.048655104
3381.6,-0.049095616
3381.7,-0.048551639
3381.8,-0.046142173
3381.9,-0.043294747
3382,-0.041023189
3382.1,-0.039396428
3382.2,-0.03885498
3382.3,-0.039873815
3382.4,-0.041365244
3382.5,-0.043774509
3382.6,-0.046961605
3382.7,-0.04831543
3382.8,-0.048485218
3382.9,-0.045904104
3383,-0.042040021
3383.1,-0.040006943
3383.2,-0.03997464
3383.3,-0.042927342
3383.4,-0.045637544
3383.5,-0.047537261
3383.6,-0.047262581
3383.7,-0.04329346
3383.8,-0.039293755
3383.9,-0.040315828
3384,-0.045267185
3384.1,-0.04787481
3384.2,-0.047161608
3384.3,-0.042241244
3384.4,-0.039364145
3384.5,-0.042146552
3384.6,-0.046588671
3384.7,-0.047602351
3384.8,-0.042037802
3384.9,-0.040450744
3385,-0.044587677
3385.1,-0.047672233
3385.2,-0.043529927
3385.3,-0.039295648
3385.4,-0.04442028
3385.5,-0.048281251
3385.6,-0.043938096
3385.7,-0.039837693
3385.8,-0.041365806
3385.9,-0.044145411
3386,-0.045806787
3386.1,-0.046993336
3386.2,-0.044855165
3386.3,-0.041634753
3386.4,-0.039498546
3386.5,-0.043130008
3386.6,-0.046280649
3386.7,-0.043159953
3386.8,-0.042517836
3386.9,-0.045942869
3387,-0.047365846
3387.1,-0.044211304
3387.2,-0.040889082
3387.3,-0.03973647
3387.4,-0.041330947
3387.5,-0.046553405
3387.6,-0.049027354
3387.7,-0.048790196
3387.8,-0.048417023
3387.9,-0.046992765
3388,-0.0461792
3388.1,-0.045500909
3388.2,-0.046484622
3388.3,-0.045500729
3388.4,-0.044076912
3388.5,-0.043500359
3388.6,-0.04299182
3388.7,-0.04312744
3388.8,-0.043975167
3388.9,-0.04567057
3389,-0.045975767
3389.1,-0.046416517
3389.2,-0.046755672
3389.3,-0.046992952
3389.4,-0.048077989
3389.5,-0.048281571
3389.6,-0.049535873
3389.7,-0.049570276
3389.8,-0.048281595
3389.9,-0.046315242
3390,-0.043433021
3390.1,-0.04204242
3390.2,-0.040211847
3390.3,-0.039363437
3390.4,-0.039431549
3390.5,-0.040685453
3390.6,-0.042245685
3390.7,-0.043364436
3390.8,-0.046923879
3390.9,-0.049061496
3391,-0.04892578
3391.1,-0.045875625
3391.2,-0.042077025
3391.3,-0.038957868
3391.4,-0.038515188
3391.5,-0.042345763
3391.6,-0.045669922
3391.7,-0.048009241
3391.8,-0.048553256
3391.9,-0.045130095
3392,-0.040281011
3392.1,-0.039091696
3392.2,-0.04383633
3392.3,-0.047602941
3392.4,-0.048349057
3392.5,-0.044893872
3392.6,-0.039535237
3392.7,-0.039497558
3392.8,-0.044717684
3392.9,-0.049060125
3393,-0.045403922
3393.1,-0.040585324
3393.2,-0.042480414
3393.3,-0.046685702
3393.4,-0.045944375
3393.5,-0.040994539
3393.6,-0.041936864
3393.7,-0.04668551
3393.8,-0.046791325
3393.9,-0.041504663
3394,-0.040276675
3394.1,-0.044954733
3394.2,-0.048415877
3394.3,-0.050077586
3394.4,-0.049740911
3394.5,-0.048756466
3394.6,-0.047266103
3394.7,-0.043470256
3394.8,-0.040111255
3394.9,-0.043392684
3395,-0.048143929
3395.1,-0.04482934
3395.2,-0.040449944
3395.3,-0.043325496
3395.4,-0.046517761
3395.5,-0.045266058
3395.6,-0.042350238
3395.7,-0.040314136
3395.8,-0.040109039
3395.9,-0.040888645
3396,-0.042481189
3396.1,-0.045632907
3396.2,-0.047907649
3396.3,-0.047976941
3396.4,-0.048720524
3396.5,-0.049028423
3396.6,-0.048112909
3396.7,-0.04770508
3396.8,-0.048043529
3396.9,-0.048484653
3397,-0.048282171
3397.1,-0.048856316
3397.2,-0.048690084
3397.3,-0.048517867
3397.4,-0.048418175
3397.5,-0.048179449
3397.6,-0.0489922
3397.7,-0.048182621
3397.8,-0.046756361
3397.9,-0.044792569
3398,-0.043263441
3398.1,-0.04261992
3398.2,-0.041196899
3398.3,-0.040719189
3398.4,-0.039807083
3398.5,-0.039531606
3398.6,-0.040413991
3398.7,-0.04220838
3398.8,-0.043770909
3398.9,-0.045903519
3399,-0.049091271
3399.1,-0.049436865
3399.2,-0.047774965
3399.3,-0.044219605
3399.4,-0.040892011
3399.5,-0.039399214
3399.6,-0.03953143
3399.7,-0.042781428
3399.8,-0.045634918
3399.9,-0.04753201
3400,-0.047775125
3400.1,-0.045403799
3400.2,-0.041844811
3400.3,-0.039568429
3400.4,-0.04169637
3400.5,-0.044921328
3400.6,-0.047395681
3400.7,-0.047437128
3400.8,-0.04276495
3400.9,-0.039263326
3401,-0.041052723
3401.1,-0.046879535
3401.2,-0.048794092
3401.3,-0.044493226
3401.4,-0.040047286
3401.5,-0.041592468
3401.6,-0.046578466
3401.7,-0.047099345
3401.8,-0.043000601
3401.9,-0.039840935
3402,-0.044061646
3402.1,-0.04716519
3402.2,-0.042428166
3402.3,-0.039498169
3402.4,-0.042812524
3402.5,-0.047460632
3402.6,-0.047710025
3402.7,-0.04732932
3402.8,-0.047503299
3402.9,-0.046925747
3403,-0.044592853
3403.1,-0.040794595
3403.2,-0.041694689
3403.3,-0.045596407
3403.4,-0.045067199
3403.5,-0.040898265
3403.6,-0.041896129
3403.7,-0.046544478
3403.8,-0.046963869
3403.9,-0.043846729
3404,-0.040522546
3404.1,-0.03932909
3404.2,-0.040816763
3404.3,-0.044271687
3404.4,-0.047530569
3404.5,-0.048282772
3404.6,-0.04851699
3404.7,-0.049432508
3404.8,-0.049672403
3404.9,-0.050211737
3405,-0.049574562
3405.1,-0.04980286
3405.2,-0.048561282
3405.3,-0.048816168
3405.4,-0.049269494
3405.5,-0.048990936
3405.6,-0.049198385
3405.7,-0.048588043
3405.8,-0.050172941
3405.9,-0.049139451
3406,-0.047601296
3406.1,-0.046321726
3406.2,-0.0449585
3406.3,-0.043438892
3406.4,-0.041367711
3406.5,-0.041192546
3406.6,-0.039575566
3406.7,-0.038614769
3406.8,-0.039835457
3406.9,-0.041224965
3407,-0.043594909
3407.1,-0.044789685
3407.2,-0.047354259
3407.3,-0.048692105
3407.4,-0.048685457
3407.5,-0.047880584
3407.6,-0.044764036
3407.7,-0.040764398
3407.8,-0.038348624
3407.9,-0.040471163
3408,-0.043023422
3408.1,-0.045457894
3408.2,-0.047601032
3408.3,-0.047672721
3408.4,-0.045206013
3408.5,-0.040732508
3408.6,-0.039899824
3408.7,-0.041497458
3408.8,-0.044775402
3408.9,-0.048444653
3409,-0.047005083
3409.1,-0.042090042
3409.2,-0.038758135
3409.3,-0.041988844
3409.4,-0.046950879
3409.5,-0.048146711
3409.6,-0.043623719
3409.7,-0.03906343
3409.8,-0.041787428
3409.9,-0.046846432
3410,-0.047271034
3410.1,-0.041793189
3410.2,-0.040774963
3410.3,-0.045858593
3410.4,-0.046797305
3410.5,-0.041689282
3410.6,-0.040742548
3410.7,-0.046396469
3410.8,-0.04903014
3410.9,-0.048114626
3411,-0.046524483
3411.1,-0.045906155
3411.2,-0.047528392
3411.3,-0.048114674
3411.4,-0.045850029
3411.5,-0.041312682
3411.6,-0.042902165
3411.7,-0.046685088
3411.8,-0.043216358
3411.9,-0.040581544
3412,-0.043183229
3412.1,-0.046981852
3412.2,-0.047271739
3412.3,-0.044155944
3412.4,-0.040156681
3412.5,-0.038413223
3412.6,-0.040067138
3412.7,-0.041127799
3412.8,-0.042002721
3412.9,-0.044339495
3413,-0.046243155
3413.1,-0.046452406
3413.2,-0.047022044
3413.3,-0.049390728
3413.4,-0.049576916
3413.5,-0.048789163
3413.6,-0.048251571
3413.7,-0.048042176
3413.8,-0.047304165
3413.9,-0.046652917
3414,-0.047295161
3414.1,-0.046525352
3414.2,-0.04438915
3414.3,-0.042758518
3414.4,-0.040863748
3414.5,-0.038927926
3414.6,-0.038750169
3414.7,-0.039497176
3414.8,-0.03977051
3414.9,-0.040276013
3415,-0.040517541
3415.1,-0.041223324
3415.2,-0.043591627
3415.3,-0.045969405
3415.4,-0.0489798
3415.5,-0.049577504
3415.6,-0.04862061
3415.7,-0.046935923
3415.8,-0.043041879
3415.9,-0.040148906
3416,-0.038791505
3416.1,-0.040434511
3416.2,-0.042380361
3416.3,-0.044875314
3416.4,-0.047294873
3416.5,-0.048041952
3416.6,-0.046462674
3416.7,-0.042768926
3416.8,-0.040485935
3416.9,-0.040412526
3417,-0.042875452
3417.1,-0.046000623
3417.2,-0.04827359
3417.3,-0.045694465
3417.4,-0.040464657
3417.5,-0.040065373
3417.6,-0.04348549
3417.7,-0.047115948
3417.8,-0.046936763
3417.9,-0.042874763
3418,-0.04001253
3418.1,-0.042327664
3418.2,-0.047683951
3418.3,-0.046779193
3418.4,-0.040339037
3418.5,-0.039012666
3418.6,-0.044758025
3418.7,-0.047305341
3418.8,-0.041770729
3418.9,-0.040127879
3419,-0.04443179
3419.1,-0.046989373
3419.2,-0.045211632
3419.3,-0.042927645
3419.4,-0.043695333
3419.5,-0.045831535
3419.6,-0.047799428
3419.7,-0.046600908
3419.8,-0.042265624
3419.9,-0.040917183
3420,-0.045135786
3420.1,-0.047168792
3420.2,-0.042613741
3420.3,-0.041484744
3420.4,-0.045146806
3420.5,-0.047294381
3420.6,-0.045180991
3420.7,-0.041613025
3420.8,-0.041222183
3420.9,-0.040897174
3421,-0.041589993
3421.1,-0.044000037
3421.2,-0.046472735
3421.3,-0.048209815
3421.4,-0.04963005
3421.5,-0.051292843
3421.6,-0.050463449
3421.7,-0.049062729
3421.8,-0.04892578
3421.9,-0.048757563
3422,-0.048788823
3422.1,-0.048757571
3422.2,-0.050134485
3422.3,-0.050021552
3422.4,-0.048421177
3422.5,-0.047842057
3422.6,-0.047368696
3422.7,-0.046926539
3422.8,-0.046621369
3422.9,-0.045979837
3423,-0.043046202
3423.1,-0.04099121
3423.2,-0.039982202
3423.3,-0.038655665
3423.4,-0.038749113
3423.5,-0.039328313
3423.6,-0.041146855
3423.7,-0.041508202
3423.8,-0.043208202
3423.9,-0.045431813
3424,-0.046577666
3424.1,-0.048072433
3424.2,-0.047779967
3424.3,-0.046926603
3424.4,-0.043595263
3424.5,-0.040150627
3424.6,-0.03946533
3424.7,-0.040473983
3424.8,-0.042977429
3424.9,-0.044852443
3425,-0.048121309
3425.1,-0.048266462
3425.2,-0.044803495
3425.3,-0.04007093
3425.4,-0.038841822
3425.5,-0.042092597
3425.6,-0.046090803
3425.7,-0.048514457
3425.8,-0.045900624
3425.9,-0.040575593
3426,-0.039084912
3426.1,-0.04279545
3426.2,-0.047952442
3426.3,-0.047457772
3426.4,-0.041734824
3426.5,-0.039527124
3426.6,-0.043268294
3426.7,-0.047386279
3426.8,-0.044756046
3426.9,-0.04092948
3427,-0.042733088
3427.1,-0.04767754
3427.2,-0.046450301
3427.3,-0.041248561
3427.4,-0.040641332
3427.5,-0.043113526
3427.6,-0.04720401
3427.7,-0.048192227
3427.8,-0.046926743
3427.9,-0.044269844
3428,-0.040868103
3428.1,-0.041114285
3428.2,-0.045235343
3428.3,-0.046865258
3428.4,-0.042148152
3428.5,-0.042382061
3428.6,-0.046439336
3428.7,-0.045720416
3428.8,-0.041325145
3428.9,-0.038687037
3429,-0.042076467
3429.1,-0.045462293
3429.2,-0.047553304
3429.3,-0.048254085
3429.4,-0.046697555
3429.5,-0.045034438
3429.6,-0.04434814
3429.7,-0.045019777
3429.8,-0.043889806
3429.9,-0.042349187
3430,-0.041540327
3430.1,-0.040655426
3430.2,-0.040548751
3430.3,-0.040853921
3430.4,-0.042502131
3430.5,-0.042394783
3430.6,-0.041800003
3430.7,-0.042044045
3430.8,-0.041403146
3430.9,-0.041830512
3431,-0.043859942
3431.1,-0.046301314
3431.2,-0.046057118
3431.3,-0.046469097
3431.4,-0.0473694
3431.5,-0.047262563
3431.6,-0.047735564
3431.7,-0.04801025
3431.8,-0.04801025
3431.9,-0.04582859
3432,-0.043371707
3432.1,-0.041144147
3432.2,-0.038595853
3432.3,-0.037969888
3432.4,-0.039419231
3432.5,-0.041891025
3432.6,-0.043798607
3432.7,-0.045690448
3432.8,-0.047460685
3432.9,-0.047842473
3433,-0.046530647
3433.1,-0.04322004
3433.2,-0.040289778
3433.3,-0.03946533
3433.4,-0.040807413
3433.5,-0.043584303
3433.6,-0.046971526
3433.7,-0.04912385
3433.8,-0.045678016
3433.9,-0.040336465
3434,-0.038885277
3434.1,-0.04150841
3434.2,-0.045277628
3434.3,-0.047124997
3434.4,-0.04589042
3434.5,-0.04079585
3434.6,-0.040485388
3434.7,-0.045002473
3434.8,-0.047292664
3434.9,-0.043177174
3435,-0.038794547
3435.1,-0.042940009
3435.2,-0.047627991
3435.3,-0.046973955
3435.4,-0.041514337
3435.5,-0.040119242
3435.6,-0.044421824
3435.7,-0.046652045
3435.8,-0.045112908
3435.9,-0.040552248
3436,-0.038610078
3436.1,-0.038657202
3436.2,-0.039921112
3436.3,-0.044146341
3436.4,-0.046819659
3436.5,-0.045083096
3436.6,-0.041756298
3436.7,-0.044739191
3436.8,-0.045633446
3436.9,-0.040750694
3437,-0.039723118
3437.1,-0.044373502
3437.2,-0.049075982
3437.3,-0.047267182
3437.4,-0.042809721
3437.5,-0.040290811
3437.6,-0.038794963
3437.7,-0.039920512
3437.8,-0.041799138
3437.9,-0.045228355
3438,-0.048375383
3438.1,-0.049093354
3438.2,-0.049398525
3438.3,-0.049033442
3438.4,-0.048788167
3438.5,-0.04842311
3438.6,-0.049685772
3438.7,-0.050224269
3438.8,-0.049201043
3438.9,-0.048255622
3439,-0.047872613
3439.1,-0.048345319
3439.2,-0.048285549
3439.3,-0.049015397
3439.4,-0.04866867
3439.5,-0.047872593
3439.6,-0.045832596
3439.7,-0.043707955
3439.8,-0.0427626
3439.9,-0.041541912
3440,-0.04099121
3440.1,-0.03998626
3440.2,-0.038825179
3440.3,-0.038214833
3440.4,-0.039279292
3440.5,-0.041385714
3440.6,-0.043049271
3440.7,-0.044910066
3440.8,-0.04654388
3440.9,-0.047764568
3441,-0.047645608
3441.1,-0.046759827
3441.2,-0.045144794
3441.3,-0.041698755
3441.4,-0.038933309
3441.5,-0.038579501
3441.6,-0.040529301
3441.7,-0.044083301
3441.8,-0.04738084
3441.9,-0.049290288
3442,-0.046325575
3442.1,-0.041423676
3442.2,-0.03893347
3442.3,-0.040253478
3442.4,-0.044250339
3442.5,-0.047350972
3442.6,-0.047813253
3442.7,-0.042713038
3442.8,-0.039524514
3442.9,-0.041414722
3443,-0.045027731
3443.1,-0.046927356
3443.2,-0.042772718
3443.3,-0.040636877
3443.4,-0.043442523
3443.5,-0.047636194
3443.6,-0.045992217
3443.7,-0.039810004
3443.8,-0.040675981
3443.9,-0.046946758
3444,-0.049506639
3444.1,-0.043709007
3444.2,-0.039327485
3444.3,-0.039130683
3444.4,-0.03885498
3444.5,-0.039356929
3444.6,-0.041276316
3444.7,-0.047034406
3444.8,-0.047912672
3444.9,-0.042055553
3445,-0.040163933
3445.1,-0.044504339
3445.2,-0.045392445
3445.3,-0.040559396
3445.4,-0.040950491
3445.5,-0.044770824
3445.6,-0.04671038
3445.7,-0.046229025
3445.8,-0.043089242
3445.9,-0.04046009
3446,-0.038265208
3446.1,-0.038529196
3446.2,-0.039937755
3446.3,-0.041246387
3446.4,-0.042044673
3446.5,-0.0435791
3446.6,-0.045460192
3446.7,-0.045539565
3446.8,-0.046768684
3446.9,-0.047174156
3447,-0.046818811
3447.1,-0.046593093
3447.2,-0.046680825
3447.3,-0.046760323
3447.4,-0.045982779
3447.5,-0.045234459
3447.6,-0.043453769
3447.7,-0.042713475
3447.8,-0.042124339
3447.9,-0.040126131
3448,-0.039828862
3448.1,-0.039210657
3448.2,-0.0389133
3448.3,-0.03846235
3448.4,-0.039138717
3448.5,-0.040213702
3448.6,-0.041078594
3448.7,-0.043745364
3448.8,-0.044929383
3448.9,-0.04548902
3449,-0.046847742
3449.1,-0.048402694
3449.2,-0.04906383
3449.3,-0.047421667
3449.4,-0.044842239
3449.5,-0.041231057
3449.6,-0.038658823
3449.7,-0.038913059
3449.8,-0.041303475
3449.9,-0.044493264
3450,-0.047210788
3450.1,-0.049652166
3450.2,-0.046913817
3450.3,-0.041398617
3450.4,-0.038964089
3450.5,-0.039552258
3450.6,-0.042719864
3450.7,-0.046825204
3450.8,-0.049455924
3450.9,-0.04480057
3451,-0.03921147
3451.1,-0.039748095
3451.2,-0.043831023
3451.3,-0.047682593
3451.4,-0.045752024
3451.5,-0.041624119
3451.6,-0.039545701
3451.7,-0.043364732
3451.8,-0.047428777
3451.9,-0.044364683
3452,-0.039764389
3452.1,-0.041751876
3452.2,-0.047325443
3452.3,-0.04552804
3452.4,-0.039706918
3452.5,-0.038135263
3452.6,-0.039384759
3452.7,-0.04007568
3452.8,-0.039908699
3452.9,-0.039102587
3453,-0.041054438
3453.1,-0.045298075
3453.2,-0.045091117
3453.3,-0.040928162
3453.4,-0.041860253
3453.5,-0.045349877
3453.6,-0.044676636
3453.7,-0.040761453
3453.8,-0.040720071
3453.9,-0.044854245
3454,-0.047457291
3454.1,-0.047509459
3454.2,-0.045091597
3454.3,-0.043098773
3454.4,-0.041653832
3454.5,-0.040519122
3454.6,-0.038878656
3454.7,-0.039470263
3454.8,-0.041491923
3454.9,-0.040905339
3455,-0.040576368
3455.1,-0.040657428
3455.2,-0.040714634
3455.3,-0.040490558
3455.4,-0.04007568
3455.5,-0.040242558
3455.6,-0.039379627
3455.7,-0.039050404
3455.8,-0.039131604
3455.9,-0.03935556
3456,-0.038936231
3456.1,-0.03824463
3456.2,-0.040079952
3456.3,-0.040600501
3456.4,-0.040437867
3456.5,-0.040824378
3456.6,-0.04202069
3456.7,-0.043627924
3456.8,-0.044877089
3456.9,-0.047570686
3457,-0.048396881
3457.1,-0.048372325
3457.2,-0.048258551
3457.3,-0.046871061
3457.4,-0.044177604
3457.5,-0.041015931
3457.6,-0.040437675
3457.7,-0.039490123
3457.8,-0.039412115
3457.9,-0.041881875
3458,-0.044461647
3458.1,-0.046569477
3458.2,-0.04756667
3458.3,-0.047371554
3458.4,-0.042925737
3458.5,-0.03913182
3458.6,-0.039188482
3458.7,-0.041966546
3458.8,-0.045376921
3458.9,-0.047818293
3459,-0.047258423
3459.1,-0.041538999
3459.2,-0.039273273
3459.3,-0.042381543
3459.4,-0.046377044
3459.5,-0.046981703
3459.6,-0.042206369
3459.7,-0.040160403
3459.8,-0.042658247
3459.9,-0.046376763
3460,-0.046148385
3460.1,-0.041181
3460.2,-0.039883303
3460.3,-0.044491564
3460.4,-0.048733338
3460.5,-0.043840989
3460.6,-0.040021681
3460.7,-0.043157891
3460.8,-0.046791797
3460.9,-0.048648748
3461,-0.04859247
3461.1,-0.049315337
3461.2,-0.048979948
3461.3,-0.046843746
3461.4,-0.042374591
3461.5,-0.039965238
3461.6,-0.044380017
3461.7,-0.046538688
3461.8,-0.043236121
3461.9,-0.040463292
3462,-0.043769283
3462.1,-0.04642828
3462.2,-0.044541163
3462.3,-0.042766202
3462.4,-0.040379317
3462.5,-0.03852179
3462.6,-0.039577364
3462.7,-0.041518973
3462.8,-0.043211414
3462.9,-0.045375608
3463,-0.048649859
3463.1,-0.048952518
3463.2,-0.048871052
3463.3,-0.049008492
3463.4,-0.048148868
3463.5,-0.048176808
3463.6,-0.048648532
3463.7,-0.050258162
3463.8,-0.0498683
3463.9,-0.048454068
3464,-0.04764929
3464.1,-0.047261258
3464.2,-0.04756643
3464.3,-0.046872462
3464.4,-0.046012678
3464.5,-0.043875834
3464.6,-0.04171238
3464.7,-0.039631314
3464.8,-0.03841113
3464.9,-0.038050306
3465,-0.038466758
3465.1,-0.041158058
3465.2,-0.041656858
3465.3,-0.041851424
3465.4,-0.043155228
3465.5,-0.044930898
3465.6,-0.0473445
3465.7,-0.04831543
3465.8,-0.048981282
3465.9,-0.046206945
3466,-0.041768065
3466.1,-0.039548602
3466.2,-0.039187874
3466.3,-0.039798216
3466.4,-0.042738715
3466.5,-0.047787897
3466.6,-0.049147894
3466.7,-0.046817584
3466.8,-0.043072497
3466.9,-0.039160599
3467,-0.038466358
3467.1,-0.042321977
3467.2,-0.047454607
3467.3,-0.048371307
3467.4,-0.044071915
3467.5,-0.039965225
3467.6,-0.039686938
3467.7,-0.04354222
3467.8,-0.046844732
3467.9,-0.045736105
3468,-0.041020636
3468.1,-0.039741971
3468.2,-0.043653087
3468.3,-0.047537655
3468.4,-0.04443408
3468.5,-0.040020615
3468.6,-0.043125062
3468.7,-0.047010937
3468.8,-0.044045525
3468.9,-0.039161479
3469,-0.041127322
3469.1,-0.046870604
3469.2,-0.048399323
3469.3,-0.047039788
3469.4,-0.046817018
3469.5,-0.04775999
3469.6,-0.047317565
3469.7,-0.044654996
3469.8,-0.041298105
3469.9,-0.042264996
3470,-0.045844802
3470.1,-0.044434065
3470.2,-0.040881615
3470.3,-0.043096173
3470.4,-0.046871699
3470.5,-0.04770508
3470.6,-0.043880841
3470.7,-0.040353501
3470.8,-0.039743154
3470.9,-0.040961663
3471,-0.042710677
3471.1,-0.044956208
3471.2,-0.047648111
3471.3,-0.047623147
3471.4,-0.0491169
3471.5,-0.05072954
3471.6,-0.050285426
3471.7,-0.049647802
3471.8,-0.04939718
3471.9,-0.049868568
3472,-0.048982973
3472.1,-0.048675099
3472.2,-0.048898546
3472.3,-0.04878681
3472.4,-0.04892578
3472.5,-0.048261001
3472.6,-0.048203655
3472.7,-0.047623483
3472.8,-0.046124819
3472.9,-0.044239414
3473,-0.042628913
3473.1,-0.041048711
3473.2,-0.039743346
3473.3,-0.040129987
3473.4,-0.039024446
3473.5,-0.039295834
3473.6,-0.040353733
3473.7,-0.041737154
3473.8,-0.043792011
3473.9,-0.04551112
3474,-0.048477998
3474.1,-0.048983562
3474.2,-0.04801025
3474.3,-0.04518616
3474.4,-0.041161077
3474.5,-0.037943239
3474.6,-0.038074683
3474.7,-0.042123044
3474.8,-0.045178657
3474.9,-0.047202816
3475,-0.048481528
3475.1,-0.045797058
3475.2,-0.040609136
3475.3,-0.03824463
3475.4,-0.04073582
3475.5,-0.044815173
3475.6,-0.048311161
3475.7,-0.0473503
3475.8,-0.041776344
3475.9,-0.039353159
3476,-0.041929225
3476.1,-0.046560661
3476.2,-0.04776345
3476.3,-0.043468689
3476.4,-0.039689802
3476.5,-0.042009649
3476.6,-0.047475851
3476.7,-0.046022687
3476.8,-0.041328057
3476.9,-0.041237814
3477,-0.046196275
3477.1,-0.046547931
3477.2,-0.040390811
3477.3,-0.040981171
3477.4,-0.045868959
3477.5,-0.048893855
3477.6,-0.049482517
3477.7,-0.049589727
3477.8,-0.048652633
3477.9,-0.046901967
3478,-0.046152425
3478.1,-0.04155877
3478.2,-0.041590729
3478.3,-0.046478913
3478.4,-0.044857026
3478.5,-0.040054496
3478.6,-0.041231748
3478.7,-0.046890786
3478.8,-0.047212927
3478.9,-0.043604278
3479,-0.040884432
3479.1,-0.03877492
3479.2,-0.038437233
3479.3,-0.040182367
3479.4,-0.044448853
3479.5,-0.046596983
3479.6,-0.047672399
3479.7,-0.048593967
3479.8,-0.047817719
3479.9,-0.0480635
3480,-0.048786502
3480.1,-0.049921129
3480.2,-0.049595631
3480.3,-0.048952375
3480.4,-0.04856744
3480.5,-0.047844378
3480.6,-0.048036821
3480.7,-0.047651963
3480.8,-0.047924046
3480.9,-0.046796157
3481,-0.044268542
3481.1,-0.041939961
3481.2,-0.040520191
3481.3,-0.039717489
3481.4,-0.038994319
3481.5,-0.039352487
3481.6,-0.039936338
3481.7,-0.040241509
3481.8,-0.040712505
3481.9,-0.041820306
3482,-0.044009424
3482.1,-0.046755968
3482.2,-0.048507673
3482.3,-0.048594175
3482.4,-0.047154837
3482.5,-0.043692273
3482.6,-0.040938398
3482.7,-0.039220351
3482.8,-0.039239326
3482.9,-0.042065029
3483,-0.044566666
3483.1,-0.046258299
3483.2,-0.048255099
3483.3,-0.046578748
3483.4,-0.04285631
3483.5,-0.039778257
3483.6,-0.040565144
3483.7,-0.043677319
3483.8,-0.046310751
3483.9,-0.047207862
3484,-0.043474853
3484.1,-0.040520307
3484.2,-0.041540949
3484.3,-0.045334382
3484.4,-0.047373643
3484.5,-0.043448999
3484.6,-0.038889462
3484.7,-0.04028559
3484.8,-0.047322478
3484.9,-0.049047405
3485,-0.043283742
3485.1,-0.039578611
3485.2,-0.043633705
3485.3,-0.0473999
3485.4,-0.042926571
3485.5,-0.041313932
3485.6,-0.044949824
3485.7,-0.047478379
3485.8,-0.044836509
3485.9,-0.040912783
3486,-0.038916096
3486.1,-0.039430313
3486.2,-0.043667683
3486.3,-0.04667613
3486.4,-0.046100893
3486.5,-0.042447875
3486.6,-0.041235096
3486.7,-0.045027569
3486.8,-0.045909295
3486.9,-0.042831514
3487,-0.041793231
3487.1,-0.044861689
3487.2,-0.047425943
3487.3,-0.04704267
3487.4,-0.044000394
3487.5,-0.041409954
3487.6,-0.041156803
3487.7,-0.040137282
3487.8,-0.04031924
3487.9,-0.041461966
3488,-0.042595012
3488.1,-0.044757184
3488.2,-0.047032988
3488.3,-0.048838065
3488.4,-0.048211662
3488.5,-0.047425839
3488.6,-0.047373979
3488.7,-0.046929181
3488.8,-0.04662401
3488.9,-0.045656685
3489,-0.045786175
3489.1,-0.045325659
3489.2,-0.044017087
3489.3,-0.04257913
3489.4,-0.041436044
3489.5,-0.040799844
3489.6,-0.039387792
3489.7,-0.039211831
3489.8,-0.038942995
3489.9,-0.039568623
3490,-0.04068604
3490.1,-0.041678983
3490.2,-0.043510009
3490.3,-0.044513625
3490.4,-0.046473585
3490.5,-0.048341204
3490.6,-0.048786078
3490.7,-0.047602049
3490.8,-0.045326135
3490.9,-0.043024473
3491,-0.039590373
3491.1,-0.038792436
3491.2,-0.040101403
3491.3,-0.042531614
3491.4,-0.045175335
3491.5,-0.04752837
3491.6,-0.049256641
3491.7,-0.045400462
3491.8,-0.040417936
3491.9,-0.039325576
3492,-0.041946554
3492.1,-0.045862487
3492.2,-0.047730713
3492.3,-0.046687031
3492.4,-0.041764674
3492.5,-0.040038358
3492.6,-0.042784906
3492.7,-0.046689158
3492.8,-0.046610421
3492.9,-0.041841879
3493,-0.040126833
3493.1,-0.043331971
3493.2,-0.048380086
3493.3,-0.046292043
3493.4,-0.040532784
3493.5,-0.041335304
3493.6,-0.045912878
3493.7,-0.04652213
3493.8,-0.041956817
3493.9,-0.041970915
3494,-0.047158832
3494.1,-0.048709476
3494.2,-0.045365023
3494.3,-0.042466151
3494.4,-0.043725244
3494.5,-0.045759616
3494.6,-0.047997616
3494.7,-0.047552449
3494.8,-0.042733268
3494.9,-0.040571578
3495,-0.044627696
3495.1,-0.046713333
3495.2,-0.042402999
3495.3,-0.041118159
3495.4,-0.044996273
3495.5,-0.04709473
3495.6,-0.044946208
3495.7,-0.04180531
3495.8,-0.041347089
3495.9,-0.04008889
3496,-0.038715057
3496.1,-0.040507488
3496.2,-0.042567725
3496.3,-0.043788409
3496.4,-0.045670052
3496.5,-0.047946193
3496.6,-0.048430086
3496.7,-0.048340708
3496.8,-0.048455385
3496.9,-0.047654557
3497,-0.047259942
3497.1,-0.046739059
3497.2,-0.047666059
3497.3,-0.048099766
3497.4,-0.046739107
3497.5,-0.046014003
3497.6,-0.044056924
3497.7,-0.042847463
3497.8,-0.041475612
3497.9,-0.040571217
3498,-0.040330513
3498.1,-0.038944656
3498.2,-0.038740131
3498.3,-0.038994995
3498.4,-0.040836884
3498.5,-0.041691316
3498.6,-0.042973018
3498.7,-0.045148761
3498.8,-0.046559703
3498.9,-0.0473999
3499,-0.047730168
3499.1,-0.048835904
3499.2,-0.045738219
3499.3,-0.041361232
3499.4,-0.039555266
3499.5,-0.039350325
3499.6,-0.040265843
3499.7,-0.043327745
3499.8,-0.048540695
3499.9,-0.050236516
3500,-0.048380468
3500.1,-0.04409809
3500.2,-0.039810606
3500.3,-0.039210134
3500.4,-0.041256217
3500.5,-0.046148733
3500.6,-0.049065887
3500.7,-0.045459382
3500.8,-0.040041149
3500.9,-0.038599688
3501,-0.041801032
3501.1,-0.046353678
3501.2,-0.047820289
3501.3,-0.042778708
3501.4,-0.040505367
3501.5,-0.043887156
3501.6,-0.047384185
3501.7,-0.045955303
3501.8,-0.041287324
3501.9,-0.043260761
3502,-0.04846455
3502.1,-0.046351238
3502.2,-0.040487336
3502.3,-0.041379679
3502.4,-0.045032959
3502.5,-0.046698993
3502.6,-0.04772988
3502.7,-0.046525372
3502.8,-0.045923604
3502.9,-0.045659487
3503,-0.042978805
3503.1,-0.03948171
3503.2,-0.040743882
3503.3,-0.04560188
3503.4,-0.045560616
3503.5,-0.043077973
3503.6,-0.045486198
3503.7,-0.049164876
3503.8,-0.048661998
3503.9,-0.045750513
3504,-0.04385334
3504.1,-0.042607967
3504.2,-0.043556007
3504.3,-0.047432334
3504.4,-0.04063053
3504.5,-0.032726812
3504.6,-0.03211647
3504.7,-0.032000843
3504.8,-0.03214111
3504.9,-0.032470906
3505,-0.03275146
3505.1,-0.031762119
3505.2,-0.031744843
3505.3,-0.031786762
3505.4,-0.023641176
3505.5,-0.015703631
3505.6,-0.015430141
3505.7,-0.016436839
3505.8,-0.016742009
3505.9,-0.017706613
3506,-0.016759659
3506.1,-0.01634555
3506.2,-0.016857808
3506.3,-0.015588092
3506.4,-0.0160648
3506.5,-0.016198496
3506.6,-0.016180598
3506.7,-0.013750617
3506.8,-0.011248805
3506.9,-0.010070612
3507,-0.0099366415
3507.1,-0.011602863
3507.2,-0.013128723
3507.3,-0.016467408
3507.4,-0.016900599
3507.5,-0.016180417
3507.6,-0.01688232
3507.7,-0.016717537
3507.8,-0.013940632
3507.9,-0.010211332
3508,-0.0092773026
3508.1,-0.0092285644
3508.2,-0.011254482
3508.3,-0.013879263
3508.4,-0.017077054
3508.5,-0.018664714
3508.6,-0.015137519
3508.7,-0.011621384
3508.8,-0.01077881
3508.9,-0.013414624
3509,-0.017144229
3509.1,-0.01873766
3509.2,-0.015394573
3509.3,-0.010163297
3509.4,-0.010478743
3509.5,-0.014940119
3509.6,-0.018340473
3509.7,-0.015041363
3509.8,-0.0097421358
3509.9,-0.011301975
3510,-0.016136291
3510.1,-0.016785505
3510.2,-0.011379774
3510.3,-0.0098679242
3510.4,-0.015481941
3510.5,-0.017725331
3510.6,-0.013259575
3510.7,-0.010497792
3510.8,-0.013907395
3510.9,-0.016247834
3511,-0.016954724
3511.1,-0.01713925
3511.2,-0.014436745
3511.3,-0.011292724
3511.4,-0.010662371
3511.5,-0.015199842
3511.6,-0.016243923
3511.7,-0.011830972
3511.8,-0.011509505
3511.9,-0.016207404
3512,-0.017372411
3512.1,-0.012839203
3512.2,-0.010003852
3512.3,-0.010686293
3512.4,-0.013364341
3512.5,-0.016532618
3512.6,-0.01812703
3512.7,-0.0184082
3512.8,-0.01692696
3512.9,-0.01566162
3513,-0.015497049
3513.1,-0.014698165
3513.2,-0.013477476
3513.3,-0.013079599
3513.4,-0.013713886
3513.5,-0.012819309
3513.6,-0.012517087
3513.7,-0.013055667
3513.8,-0.013573208
3513.9,-0.013971205
3514,-0.014488706
3514.1,-0.016038449
3514.2,-0.015566113
3514.3,-0.015757095
3514.4,-0.017046841
3514.5,-0.017681044
3514.6,-0.01843205
3514.7,-0.018877883
3514.8,-0.020005567
3514.9,-0.01871113
3515,-0.016553332
3515.1,-0.014791559
3515.2,-0.012373986
3515.3,-0.010237784
3515.4,-0.0089239732
3515.5,-0.010287323
3515.6,-0.011529867
3515.7,-0.012869355
3515.8,-0.014958052
3515.9,-0.016812828
3516,-0.017633399
3516.1,-0.017328227
3516.2,-0.016365268
3516.3,-0.012701662
3516.4,-0.01000402
3516.5,-0.010027717
3516.6,-0.011977191
3516.7,-0.015169654
3516.8,-0.017234837
3516.9,-0.018126686
3517,-0.014462258
3517.1,-0.0097687004
3517.2,-0.010451046
3517.3,-0.014301141
3517.4,-0.017587158
3517.5,-0.016905045
3517.6,-0.013054982
3517.7,-0.0097688925
3517.8,-0.012258989
3517.9,-0.016835853
3518,-0.017609906
3518.1,-0.013078244
3518.2,-0.0089006402
3518.3,-0.012775183
3518.4,-0.017892012
3518.5,-0.015567112
3518.6,-0.0099802586
3518.7,-0.012000052
3518.8,-0.01697636
3518.9,-0.014651929
3519,-0.01021533
3519.1,-0.010098063
3519.2,-0.013055895
3519.3,-0.014910414
3519.4,-0.014558314
3519.5,-0.013642796
3519.6,-0.01042694
3519.7,-0.010003903
3519.8,-0.014980381
3519.9,-0.016647763
3520,-0.012704327
3520.1,-0.011154198
3520.2,-0.016106667
3520.3,-0.016836112
3520.4,-0.013290973
3520.5,-0.010826221
3520.6,-0.011365077
3520.7,-0.015379034
3520.8,-0.017985463
3520.9,-0.019558007
3521,-0.018901893
3521.1,-0.016342929
3521.2,-0.014206722
3521.3,-0.013384454
3521.4,-0.012704199
3521.5,-0.01199951
3521.6,-0.012984894
3521.7,-0.012680987
3521.8,-0.011530116
3521.9,-0.010896504
3522,-0.01047363
3522.1,-0.010802049
3522.2,-0.01108398
3522.3,-0.011904991
3522.4,-0.01260986
3522.5,-0.012938247
3522.6,-0.013548595
3522.7,-0.014651501
3522.8,-0.015848992
3522.9,-0.01627197
3523,-0.018406236
3523.1,-0.019254237
3523.2,-0.019393199
3523.3,-0.019418449
3523.4,-0.017892589
3523.5,-0.015874265
3523.6,-0.01326874
3523.7,-0.012656093
3523.8,-0.010922223
3523.9,-0.008947754
3524,-0.0096042919
3524.1,-0.01131737
3524.2,-0.012961193
3524.3,-0.015002488
3524.4,-0.018405508
3524.5,-0.019254573
3524.6,-0.016931211
3524.7,-0.012871816
3524.8,-0.0094890191
3524.9,-0.0088066762
3525,-0.011080977
3525.1,-0.016196838
3525.2,-0.019346727
3525.3,-0.017824004
3525.4,-0.013482642
3525.5,-0.0094432421
3525.6,-0.0098369971
3525.7,-0.013850152
3525.8,-0.018263668
3525.9,-0.016465921
3526,-0.01108751
3526.1,-0.010073181
3526.2,-0.013239502
3526.3,-0.017653038
3526.4,-0.015856032
3526.5,-0.010641454
3526.6,-0.010588053
3526.7,-0.015608084
3526.8,-0.01690914
3526.9,-0.011748051
3527,-0.010774758
3527.1,-0.01572605
3527.2,-0.018572208
3527.3,-0.014285324
3527.4,-0.010801625
3527.5,-0.012067947
3527.6,-0.013079027
3527.7,-0.014696088
3527.8,-0.013835032
3527.9,-0.010851665
3528,-0.011011098
3528.1,-0.015606851
3528.2,-0.01740165
3528.3,-0.012664808
3528.4,-0.012509349
3528.5,-0.016690811
3528.6,-0.01695538
3528.7,-0.012851826
3528.8,-0.0096766327
3528.9,-0.011384121
3529,-0.015187418
3529.1,-0.018357694
3529.2,-0.017825721
3529.3,-0.015288441
3529.4,-0.01296566
3529.5,-0.012022167
3529.6,-0.011812959
3529.7,-0.010405724
3529.8,-0.010541517
3529.9,-0.010405772
3530,-0.009558105
3530.1,-0.0090664354
3530.2,-0.0084786919
3530.3,-0.0086651661
3530.4,-0.0086199979
3530.5,-0.0098122652
3530.6,-0.0099368929
3530.7,-0.0094393516
3530.8,-0.009699419
3530.9,-0.0093942475
3531,-0.0097444932
3531.1,-0.010823858
3531.2,-0.012863772
3531.3,-0.013644213
3531.4,-0.014530915
3531.5,-0.015497789
3531.6,-0.015847936
3531.7,-0.016599621
3531.8,-0.017865254
3531.9,-0.01953247
3532,-0.01860112
3532.1,-0.016040831
3532.2,-0.013577018
3532.3,-0.010830471
3532.4,-0.0079201266
3532.5,-0.0079804929
3532.6,-0.011054617
3532.7,-0.012773648
3532.8,-0.015207986
3532.9,-0.017515055
3533,-0.018125397
3533.1,-0.016770506
3533.2,-0.012572429
3533.3,-0.01016846
3533.4,-0.01016846
3533.5,-0.011969751
3533.6,-0.014999138
3533.7,-0.017581939
3533.8,-0.017239704
3533.9,-0.012855781
3534,-0.01016846
3534.1,-0.01098711
3534.2,-0.014805131
3534.3,-0.017820123
3534.4,-0.014828671
3534.5,-0.011344656
3534.6,-0.011269941
3534.7,-0.014968454
3534.8,-0.018125253
3534.9,-0.014643152
3535,-0.0095885283
3535.1,-0.010814951
3535.2,-0.017803417
3535.3,-0.017182045
3535.4,-0.011092401
3535.5,-0.011380687
3535.6,-0.016002598
3535.7,-0.016771546
3535.8,-0.012083212
3535.9,-0.010234874
3536,-0.0094474446
3536.1,-0.0090141254
3536.2,-0.011663382
3536.3,-0.015674839
3536.4,-0.016325111
3536.5,-0.012105861
3536.6,-0.012176183
3536.7,-0.01640443
3536.8,-0.016466811
3536.9,-0.011942532
3537,-0.010398226
3537.1,-0.013843308
3537.2,-0.016621221
3537.3,-0.018005509
3537.4,-0.015768617
3537.5,-0.011584277
3537.6,-0.0091869196
3537.7,-0.008991745
3537.8,-0.009558105
3537.9,-0.011030306
3538,-0.014267575
3538.1,-0.016130367
3538.2,-0.01741693
3538.3,-0.017753955
3538.4,-0.01735106
3538.5,-0.016838461
3538.6,-0.017253271
3538.7,-0.018593663
3538.8,-0.018037302
3538.9,-0.016860425
3539,-0.015432414
3539.1,-0.013459739
3539.2,-0.012446337
3539.3,-0.01230469
3539.4,-0.01214117
3539.5,-0.01101843
3539.6,-0.01016846
3539.7,-0.0093509298
3539.8,-0.008152073
3539.9,-0.0087080369
3540,-0.010212081
3540.1,-0.012250216
3540.2,-0.013852361
3540.3,-0.015116633
3540.4,-0.016293755
3540.5,-0.017067573
3540.6,-0.018310024
3540.7,-0.018201226
3540.8,-0.016348448
3540.9,-0.012577668
3541,-0.0093511899
3541.1,-0.0083156789
3541.2,-0.0095032386
3541.3,-0.013393876
3541.4,-0.016642249
3541.5,-0.018636715
3541.6,-0.017994612
3541.7,-0.013962341
3541.8,-0.0092430127
3541.9,-0.0084240402
3542,-0.013153204
3542.1,-0.0167622
3542.2,-0.018821558
3542.3,-0.016644422
3542.4,-0.01074763
3542.5,-0.0085007958
3542.6,-0.011420204
3542.7,-0.018078597
3542.8,-0.018660889
3542.9,-0.012862625
3543,-0.01016846
3543.1,-0.012619001
3543.2,-0.015726287
3543.3,-0.014780169
3543.4,-0.011749992
3543.5,-0.011127048
3543.6,-0.016104777
3543.7,-0.017320551
3543.8,-0.011131071
3543.9,-0.010013777
3544,-0.014939518
3544.1,-0.019779294
3544.2,-0.019315254
3544.3,-0.016370891
3544.4,-0.016151574
3544.5,-0.017230403
3544.6,-0.017144613
3544.7,-0.014780785
3544.8,-0.012240403
3544.9,-0.014328515
3545,-0.01688232
3545.1,-0.013779818
3545.2,-0.010104269
3545.3,-0.013008405
3545.4,-0.017088358
3545.5,-0.016654935
3545.6,-0.012886036
3545.7,-0.009494038
3545.8,-0.0089691014
3545.9,-0.010558993
3546,-0.013653383
3546.1,-0.016335945
3546.2,-0.018493467
3546.3,-0.019302422
3546.4,-0.018528841
3546.5,-0.017123626
3546.6,-0.01627197
3546.7,-0.016761648
3546.8,-0.016697834
3546.9,-0.017251278
3547,-0.017286962
3547.1,-0.01706678
3547.2,-0.016513444
3547.3,-0.016477628
3547.4,-0.0173507
3547.5,-0.017329484
3547.6,-0.018166635
3547.7,-0.018855368
3547.8,-0.018550196
3547.9,-0.017429137
3548,-0.017066672
3548.1,-0.017329508
3548.2,-0.015719011
3548.3,-0.013625112
3548.4,-0.011609778
3548.5,-0.0099841707
3548.6,-0.0085792083
3548.7,-0.008379633
3548.8,-0.01041603
3548.9,-0.0115312
3549,-0.01285736
3549.1,-0.014788262
3549.2,-0.016661451
3549.3,-0.01779785
3549.4,-0.017471616
3549.5,-0.017024384
3549.6,-0.013457022
3549.7,-0.0096581041
3549.8,-0.0087846524
3549.9,-0.0099473556
3550,-0.012878012
3550.1,-0.016724172
3550.2,-0.019202638
3550.3,-0.01669344
3550.4,-0.01217881
3550.5,-0.0094951906
3550.6,-0.0099471314
3550.7,-0.014019161
3550.8,-0.016903272
3550.9,-0.0171875
3551,-0.013111163
3551.1,-0.0098842057
3551.2,-0.012288048
3551.3,-0.015766156
3551.4,-0.016861426
3551.5,-0.012501313
3551.6,-0.010251989
3551.7,-0.013019416
3551.8,-0.017212285
3551.9,-0.015227437
3552,-0.0095960126
3552.1,-0.010966396
3552.2,-0.015807465
3552.3,-0.016819844
3552.4,-0.011891863
3552.5,-0.0085003955
3552.6,-0.0084795885
3552.7,-0.0088263586
3552.8,-0.0086010044
3552.9,-0.0094990242
3553,-0.014853143
3553.1,-0.017430386
3553.2,-0.014132667
3553.3,-0.010695819
3553.4,-0.013957954
3553.5,-0.016168315
3553.6,-0.012138902
3553.7,-0.01051506
3553.8,-0.013365164
3553.9,-0.016822885
3554,-0.017125427
3554.1,-0.015294396
3554.2,-0.012811665
3554.3,-0.010737476
3554.4,-0.0098426234
3554.5,-0.0089064516
3554.6,-0.0088261305
3554.7,-0.0099045498
3554.8,-0.012265548
3554.9,-0.014970851
3555,-0.015315223
3555.1,-0.015071873
3555.2,-0.01568222
3555.3,-0.015315271
3555.4,-0.015071849
3555.5,-0.014867829
3555.6,-0.015092396
3555.7,-0.014358695
3555.8,-0.013383074
3555.9,-0.012711103
3556,-0.011185243
3556.1,-0.0096593849
3556.2,-0.0095991369
3556.3,-0.010819824
3556.4,-0.0095979497
3556.5,-0.0090092266
3556.6,-0.010026112
3556.7,-0.010331282
3556.8,-0.011450561
3556.9,-0.013607225
3557,-0.01669985
3557.1,-0.018082582
3557.2,-0.017960658
3557.3,-0.017777428
3557.4,-0.016841487
3557.5,-0.01415566
3557.6,-0.011327951
3557.7,-0.010961987
3557.8,-0.0099241284
3557.9,-0.0096192403
3558,-0.011775818
3558.1,-0.014379963
3558.2,-0.017289274
3558.3,-0.017574051
3558.4,-0.016088877
3558.5,-0.012081048
3558.6,-0.0092732523
3558.7,-0.01004634
3558.8,-0.013565714
3558.9,-0.01757387
3559,-0.017248782
3559.1,-0.014176775
3559.2,-0.010494433
3559.3,-0.010757953
3559.4,-0.014399753
3559.5,-0.016780367
3559.6,-0.014401204
3559.7,-0.0097418751
3559.8,-0.011448954
3559.9,-0.015905194
3560,-0.0171875
3560.1,-0.012144134
3560.2,-0.009353904
3560.3,-0.013869754
3560.4,-0.01771589
3560.5,-0.014971897
3560.6,-0.010880993
3560.7,-0.012283105
3560.8,-0.015437032
3560.9,-0.017227777
3561,-0.018123156
3561.1,-0.018245554
3561.2,-0.017452445
3561.3,-0.013629499
3561.4,-0.01012826
3561.5,-0.012973404
3561.6,-0.015478911
3561.7,-0.012774518
3561.8,-0.011104052
3561.9,-0.015779826
3562,-0.017352326
3562.1,-0.012592093
3562.2,-0.0090302223
3562.3,-0.0091704367
3562.4,-0.012932613
3562.5,-0.016332007
3562.6,-0.017837855
3562.7,-0.017432691
3562.8,-0.016089405
3562.9,-0.014686159
3563,-0.014318286
3563.1,-0.01474609
3563.2,-0.013120442
3563.3,-0.01218202
3563.4,-0.011797074
3563.5,-0.01108398
3563.6,-0.01108398
3563.7,-0.011246527
3563.8,-0.012689491
3563.9,-0.012205197
3564,-0.011754006
3564.1,-0.011959745
3564.2,-0.011876737
3564.3,-0.01279225
3564.4,-0.014032796
3564.5,-0.016046197
3564.6,-0.016537465
3564.7,-0.017104336
3564.8,-0.016965522
3564.9,-0.01694178
3565,-0.017472865
3565.1,-0.017999946
3565.2,-0.019363319
3565.3,-0.017009422
3565.4,-0.012978627
3565.5,-0.010557026
3565.6,-0.0089082286
3565.7,-0.0078500068
3565.8,-0.0082341806
3565.9,-0.012034437
3566,-0.014258735
3566.1,-0.015617508
3566.2,-0.0171875
3566.3,-0.017674825
3566.4,-0.016803531
3566.5,-0.013549993
3566.6,-0.011207051
3566.7,-0.010129109
3566.8,-0.011019896
3566.9,-0.013116776
3567,-0.015941937
3567.1,-0.01779785
3567.2,-0.015361772
3567.3,-0.012083403
3567.4,-0.010271997
3567.5,-0.011182034
3567.6,-0.015045698
3567.7,-0.017837039
3567.8,-0.01532296
3567.9,-0.010336583
3568,-0.010448253
3568.1,-0.013928382
3568.2,-0.016655367
3568.3,-0.014875353
3568.4,-0.0095446187
3568.5,-0.010526113
3568.6,-0.016122973
3568.7,-0.017109443
3568.8,-0.010771885
3568.9,-0.0087985622
3569,-0.014168308
3569.1,-0.01753164
3569.2,-0.017129077
3569.3,-0.015622688
3569.4,-0.01602517
3569.5,-0.01688232
3569.6,-0.01688232
3569.7,-0.014447748
3569.8,-0.010032475
3569.9,-0.012414245
3570,-0.01627197
3570.1,-0.014162216
3570.2,-0.010681839
3570.3,-0.01266083
3570.4,-0.016635285
3570.5,-0.016356769
3570.6,-0.014382833
3570.7,-0.01092915
3570.8,-0.0092916219
3570.9,-0.010836825
3571,-0.012667855
3571.1,-0.015310127
3571.2,-0.017044567
3571.3,-0.018972149
3571.4,-0.018597586
3571.5,-0.018829116
3571.6,-0.019733285
3571.7,-0.019829675
3571.8,-0.019408883
3571.9,-0.018245986
3572,-0.019562946
3572.1,-0.018903102
3572.2,-0.018485142
3572.3,-0.018980103
3572.4,-0.018570399
3572.5,-0.019037765
3572.6,-0.018512785
3572.7,-0.018933144
3572.8,-0.017987908
3572.9,-0.016109796
3573,-0.014507239
3573.1,-0.012085028
3573.2,-0.010597489
3573.3,-0.0091954926
3573.4,-0.0093103454
3573.5,-0.0090333881
3573.6,-0.0099780161
3573.7,-0.011532193
3573.8,-0.012524146
3573.9,-0.014498214
3574,-0.01600498
3574.1,-0.018036309
3574.2,-0.018675232
3574.3,-0.016806061
3574.4,-0.013391984
3574.5,-0.0096059183
3574.6,-0.007870118
3574.7,-0.0091859935
3574.8,-0.012580944
3574.9,-0.015737692
3575,-0.018179065
3575.1,-0.018189108
3575.2,-0.014107887
3575.3,-0.0096062705
3575.4,-0.0083563805
3575.5,-0.012046109
3575.6,-0.016834026
3575.7,-0.018084071
3575.8,-0.015042814
3575.9,-0.010016952
3576,-0.0090234754
3576.1,-0.013409434
3576.2,-0.017730373
3576.3,-0.015453655
3576.4,-0.0098741358
3576.5,-0.0098334802
3576.6,-0.0142868
3576.7,-0.017063226
3576.8,-0.012794073
3576.9,-0.01010073
3577,-0.014467404
3577.1,-0.017349511
3577.2,-0.013928572
3577.3,-0.0098068042
3577.4,-0.011539705
3577.5,-0.014802525
3577.6,-0.01728151
3577.7,-0.018227424
3577.8,-0.016663984
3577.9,-0.013555924
3578,-0.01007461
3578.1,-0.012529832
3578.2,-0.016938586
3578.3,-0.015368436
3578.4,-0.011114774
3578.5,-0.012815893
3578.6,-0.01693849
3578.7,-0.015368676
3578.8,-0.012734391
3578.9,-0.01019951
3579,-0.0094709303
3579.1,-0.012416776
3579.2,-0.015916916
3579.3,-0.017006916
3579.4,-0.01657715
3579.5,-0.017710539
3579.6,-0.016932385
3579.7,-0.01535645
3579.8,-0.015194547
3579.9,-0.014889371
3580,-0.014098521
3580.1,-0.013687281
3580.2,-0.015125645
3580.3,-0.014976927
3580.4,-0.014801828
3580.5,-0.015014131
3580.6,-0.014602786
3580.7,-0.015069824
3580.8,-0.016813196
3580.9,-0.018912314
3581,-0.018819646
3581.1,-0.01810303
3581.2,-0.018426719
3581.3,-0.017904176
3581.4,-0.016701988
3581.5,-0.016433805
3581.6,-0.015606175
3581.7,-0.01296602
3581.8,-0.010580056
3581.9,-0.0085687472
3582,-0.0075836879
3582.1,-0.0083742859
3582.2,-0.010403999
3582.3,-0.013150545
3582.4,-0.015411698
3582.5,-0.017242729
3582.6,-0.017941239
3582.7,-0.017150713
3582.8,-0.014473998
3582.9,-0.011153871
3583,-0.009863281
3583.1,-0.0097015122
3583.2,-0.011175751
3583.3,-0.014065711
3583.4,-0.017135772
3583.5,-0.01871338
3583.6,-0.014831411
3583.7,-0.010095203
3583.8,-0.008947754
3583.9,-0.011212065
3584,-0.015161003
3584.1,-0.017852695
3584.2,-0.016610957
3584.3,-0.011026516
3584.4,-0.010152802
3584.5,-0.013760103
3584.6,-0.016668358
3584.7,-0.015192343
3584.8,-0.010669454
3584.9,-0.012181688
3585,-0.016183118
3585.1,-0.017834253
3585.2,-0.013395977
3585.3,-0.0087860732
3585.4,-0.012361141
3585.5,-0.016955003
3585.6,-0.014869655
3585.7,-0.0102212
3585.8,-0.010420844
3585.9,-0.012161169
3586,-0.013436258
3586.1,-0.013471025
3586.2,-0.011478348
3586.3,-0.011281834
3586.4,-0.013292605
3586.5,-0.016380512
3586.6,-0.014062311
3586.7,-0.01047363
3586.8,-0.013544422
3586.9,-0.017080054
3587,-0.016504952
3587.1,-0.012285884
3587.2,-0.010042918
3587.3,-0.011281634
3587.4,-0.015069846
3587.5,-0.018282629
3587.6,-0.018390204
3587.7,-0.018910954
3587.8,-0.01752836
3587.9,-0.014369005
3588,-0.012735496
3588.1,-0.012143119
3588.2,-0.013130462
3588.3,-0.01445886
3588.4,-0.015230761
3588.5,-0.013722989
3588.6,-0.01199951
3588.7,-0.012322598
3588.8,-0.012771403
3588.9,-0.013399651
3589,-0.014476699
3589.1,-0.016343501
3589.2,-0.016362008
3589.3,-0.016325571
3589.4,-0.017833565
3589.5,-0.01824669
3589.6,-0.018264535
3589.7,-0.0184082
3589.8,-0.0187312
3589.9,-0.017080596
3590,-0.014064508
3590.1,-0.012107597
3590.2,-0.010097284
3590.3,-0.0087862733
3590.4,-0.0091270074
3590.5,-0.010365466
3590.6,-0.011729858
3590.7,-0.013919336
3590.8,-0.016325211
3590.9,-0.017671871
3591,-0.018748838
3591.1,-0.016256208
3591.2,-0.012233832
3591.3,-0.0096310175
3591.4,-0.0091445846
3591.5,-0.010993308
3591.6,-0.014259509
3591.7,-0.018209064
3591.8,-0.018481297
3591.9,-0.015089083
3592,-0.010637612
3592.1,-0.0088216278
3592.2,-0.011351186
3592.3,-0.016125422
3592.4,-0.019843155
3592.5,-0.015846442
3592.6,-0.0096138869
3592.7,-0.0096460693
3592.8,-0.014472975
3592.9,-0.017654053
3593,-0.014570403
3593.1,-0.011532969
3593.2,-0.012195983
3593.3,-0.016303609
3593.4,-0.017226099
3593.5,-0.011806693
3593.6,-0.010578761
3593.7,-0.016015611
3593.8,-0.018033004
3593.9,-0.012526238
3594,-0.010417234
3594.1,-0.014096782
3594.2,-0.017418719
3594.3,-0.018229417
3594.4,-0.017959169
3594.5,-0.017619091
3594.6,-0.013961329
3594.7,-0.010600071
3594.8,-0.013555768
3594.9,-0.01657715
3595,-0.013512594
3595.1,-0.010617519
3595.2,-0.014828312
3595.3,-0.017584417
3595.4,-0.015125663
3595.5,-0.011250209
3595.6,-0.0091090225
3595.7,-0.010220514
3595.8,-0.013180368
3595.9,-0.016825089
3596,-0.018085696
3596.1,-0.017475354
3596.2,-0.017348747
3596.3,-0.017331437
3596.4,-0.016381317
3596.5,-0.015822855
3596.6,-0.016450481
3596.7,-0.016237424
3596.8,-0.015822843
3596.9,-0.015644368
3597,-0.015517659
3597.1,-0.01566162
3597.2,-0.01566162
3597.3,-0.016790022
3597.4,-0.017959049
3597.5,-0.018747798
3597.6,-0.018356602
3597.7,-0.018137416
3597.8,-0.017907478
3597.9,-0.0171875
3598,-0.017348675
3598.1,-0.016042161
3598.2,-0.014101434
3598.3,-0.012236105
3598.4,-0.0097947314
3598.5,-0.008642578
3598.6,-0.0084814295
3598.7,-0.0099488456
3598.8,-0.011872582
3598.9,-0.013916055
3599,-0.016000978
3599.1,-0.017221662
3599.2,-0.01892572
3599.3,-0.018645121
3599.4,-0.016042629
3599.5,-0.012490518
3599.6,-0.0095069815
3599.7,-0.0092869952
3599.8,-0.010990982
3599.9,-0.014899247
3600,-0.017975953
3600.1,-0.019052557
3600.2,-0.016085054
3600.3,-0.011143156
3600.4,-0.0092359527
3600.5,-0.010236332
3600.6,-0.015576936
3600.7,-0.019162663
3600.8,-0.017891128
3600.9,-0.012855915
3601,-0.00925293
3601.1,-0.010863414
3601.2,-0.014720351
3601.3,-0.018814804
3601.4,-0.014747125
3601.5,-0.010363264
3601.6,-0.012533239
3601.7,-0.016245931
3601.8,-0.015670854
3601.9,-0.010643952
3602,-0.011718658
3602.1,-0.016195169
3602.2,-0.016204644
3602.3,-0.011348264
3602.4,-0.0089982042
3602.5,-0.010990226
3602.6,-0.013126428
3602.7,-0.01526263
3602.8,-0.014018247
3602.9,-0.010389748
3603,-0.0095916445
3603.1,-0.013387822
3603.2,-0.01627197
3603.3,-0.013535645
3603.4,-0.01204972
3603.5,-0.015651229
3603.6,-0.017137338
3603.7,-0.01321403
3603.8,-0.00950799
3603.9,-0.010251942
3604,-0.013786456
3604.1,-0.017914615
3604.2,-0.019290385
3604.3,-0.018069701
3604.4,-0.01652718
3604.5,-0.015339796
3604.6,-0.014246728
3604.7,-0.012720868
3604.8,-0.012964914
3604.9,-0.013508773
3605,-0.012898426
3605.1,-0.01277075
3605.2,-0.012110618
3605.3,-0.012676204
3605.4,-0.012543558
3605.5,-0.012837009
3605.6,-0.013331398
3605.7,-0.013414182
3605.8,-0.014618322
3605.9,-0.015372982
3606,-0.016626736
3606.1,-0.017653525
3606.2,-0.018602071
3606.3,-0.018358691
3606.4,-0.018136023
3606.5,-0.018874209
3606.6,-0.018696894
3606.7,-0.0184082
3606.8,-0.016317541
3606.9,-0.013315207
3607,-0.01021413
3607.1,-0.0084982103
3607.2,-0.008642578
3607.3,-0.0096073775
3607.4,-0.013207165
3607.5,-0.015018453
3607.6,-0.015888012
3607.7,-0.017669854
3607.8,-0.01810303
3607.9,-0.016816819
3608,-0.013250036
3608.1,-0.01124475
3608.2,-0.010103047
3608.3,-0.010555354
3608.4,-0.014410854
3608.5,-0.01754166
3608.6,-0.018086705
3608.7,-0.014743712
3608.8,-0.01199951
3608.9,-0.011195829
3609,-0.01256315
3609.1,-0.016530383
3609.2,-0.018086753
3609.3,-0.014262006
3609.4,-0.0097982534
3609.5,-0.012017532
3609.6,-0.016176226
3609.7,-0.0171875
3609.8,-0.013652097
3609.9,-0.009991543
3610,-0.01309333
3610.1,-0.017557477
3610.2,-0.01598175
3610.3,-0.010954509
3610.4,-0.012016776
3610.5,-0.016818661
3610.6,-0.016158847
3610.7,-0.011404452
3610.8,-0.0099117151
3610.9,-0.012224714
3611,-0.012240172
3611.1,-0.01108398
3611.2,-0.009959474
3611.3,-0.011196712
3611.4,-0.015629753
3611.5,-0.016673426
3611.6,-0.012449059
3611.7,-0.011806844
3611.8,-0.016239867
3611.9,-0.016480807
3612,-0.012497522
3612.1,-0.0099918071
3612.2,-0.011967165
3612.3,-0.015902344
3612.4,-0.017813871
3612.5,-0.016818292
3612.6,-0.015501035
3612.7,-0.013429441
3612.8,-0.012176076
3612.9,-0.011485828
3613,-0.010634204
3613.1,-0.010136537
3613.2,-0.010039796
3613.3,-0.0096708315
3613.4,-0.0092688657
3613.5,-0.010521417
3613.6,-0.0096231323
3613.7,-0.0089954906
3613.8,-0.010344902
3613.9,-0.010618272
3614,-0.010634164
3614.1,-0.011099865
3614.2,-0.012994401
3614.3,-0.012835719
3614.4,-0.012833803
3614.5,-0.014617277
3614.6,-0.015372285
3614.7,-0.016624647
3614.8,-0.017974176
3614.9,-0.019371179
3615,-0.019115816
3615.1,-0.01794254
3615.2,-0.016674462
3615.3,-0.014377778
3615.4,-0.011936406
3615.5,-0.0093345619
3615.6,-0.0097973742
3615.7,-0.010747306
3615.8,-0.011612598
3615.9,-0.01371732
3616,-0.015724532
3616.1,-0.01768456
3616.2,-0.017766426
3616.3,-0.017829258
3616.4,-0.014718175
3616.5,-0.010587
3616.6,-0.0095424254
3616.7,-0.011178017
3616.8,-0.014198401
3616.9,-0.016800192
3617,-0.018423853
3617.1,-0.014863589
3617.2,-0.010266333
3617.3,-0.0095737295
3617.4,-0.012590012
3617.5,-0.016334407
3617.6,-0.0171719
3617.7,-0.014316179
3617.8,-0.010556092
3617.9,-0.012139694
3618,-0.016830927
3618.1,-0.01727007
3618.2,-0.012278429
3618.3,-0.010230633
3618.4,-0.014916991
3618.5,-0.017782327
3618.6,-0.01412537
3618.7,-0.0098012312
3618.8,-0.011849374
3618.9,-0.016509788
3619,-0.014736061
3619.1,-0.010572042
3619.2,-0.0089168096
3619.3,-0.0094596398
3619.4,-0.0099926836
3619.5,-0.0082756102
3619.6,-0.009681624
3619.7,-0.01520559
3619.8,-0.01730153
3619.9,-0.013371231
3620,-0.011114801
3620.1,-0.014419229
3620.2,-0.015760333
3620.3,-0.013624131
3620.4,-0.010686552
3620.5,-0.011672374
3620.6,-0.01589869
3620.7,-0.017813207
3620.8,-0.01810303
3620.9,-0.016981239
3621,-0.016607806
3621.1,-0.015104276
3621.2,-0.013059969
3621.3,-0.011953598
3621.4,-0.010603276
3621.5,-0.0098479946
3621.6,-0.010519472
3621.7,-0.012991399
3621.8,-0.012678499
3621.9,-0.01188506
3622,-0.0118088
3622.1,-0.01124419
3622.2,-0.010908547
3622.3,-0.011595028
3622.4,-0.014211819
3622.5,-0.015020854
3622.6,-0.01524186
3622.7,-0.0159668
3622.8,-0.016607518
3622.9,-0.017668029
3623,-0.018263199
3623.1,-0.019849714
3623.2,-0.019713312
3623.3,-0.018087881
3623.4,-0.01555567
3623.5,-0.012884785
3623.6,-0.011183656
3623.7,-0.0095278834
3623.8,-0.0099085933
3623.9,-0.011099081
3624,-0.012029685
3624.1,-0.013570629
3624.2,-0.016042159
3624.3,-0.018293274
3624.4,-0.018378089
3624.5,-0.016677068
3624.6,-0.012939787
3624.7,-0.0091928017
3624.8,-0.0091529265
3624.9,-0.012249702
3625,-0.016056841
3625.1,-0.018438199
3625.2,-0.017577797
3625.3,-0.013230455
3625.4,-0.0093531012
3625.5,-0.010098193
3625.6,-0.014575557
3625.7,-0.01814788
3625.8,-0.016137477
3625.9,-0.01128461
3626,-0.010053189
3626.1,-0.013019477
3626.2,-0.017451927
3626.3,-0.015947993
3626.4,-0.010849469
3626.5,-0.011013277
3626.6,-0.015490362
3626.7,-0.017302911
3626.8,-0.012576657
3626.9,-0.010227879
3627,-0.015069427
3627.1,-0.01856821
3627.2,-0.013913269
3627.3,-0.010998104
3627.4,-0.013584652
3627.5,-0.01666599
3627.6,-0.01856819
3627.7,-0.018233428
3627.8,-0.017637873
3627.9,-0.015093043
3628,-0.011155351
3628.1,-0.01131775
3628.2,-0.015474457
3628.3,-0.014918578
3628.4,-0.010865088
3628.5,-0.014516604
3628.6,-0.017898917
3628.7,-0.015122942
3628.8,-0.011126296
3628.9,-0.008947754
3629,-0.010227207
3629.1,-0.014587715
3629.2,-0.018612145
3629.3,-0.018349551
3629.4,-0.01686767
3629.5,-0.016896972
3629.6,-0.016387961
3629.7,-0.015022007
3629.8,-0.014281018
3629.9,-0.014615428
3630,-0.014091917
3630.1,-0.012740551
3630.2,-0.012784337
3630.3,-0.013060333
3630.4,-0.012755162
3630.5,-0.01260986
3630.6,-0.015007876
3630.7,-0.015588863
3630.8,-0.014455458
3630.9,-0.015065806
3631,-0.015836001
3631.1,-0.016591664
3631.2,-0.017521698
3631.3,-0.019541585
3631.4,-0.019570923
3631.5,-0.018248371
3631.6,-0.017623546
3631.7,-0.016867854
3631.8,-0.014659315
3631.9,-0.012275779
3632,-0.011374712
3632.1,-0.009645714
3632.2,-0.0092962252
3632.3,-0.010488058
3632.4,-0.011737581
3632.5,-0.013568612
3632.6,-0.015559433
3632.7,-0.018174987
3632.8,-0.01867023
3632.9,-0.016839199
3633,-0.013570225
3633.1,-0.0096317173
3633.2,-0.0088310443
3633.3,-0.010037382
3633.4,-0.013828496
3633.5,-0.017042074
3633.6,-0.017986238
3633.7,-0.015837993
3633.8,-0.011143599
3633.9,-0.0095724008
3634,-0.011460597
3634.1,-0.015790133
3634.2,-0.017769308
3634.3,-0.014791705
3634.4,-0.01053356
3634.5,-0.010559118
3634.6,-0.015179423
3634.7,-0.018276962
3634.8,-0.015519388
3634.9,-0.010374124
3635,-0.010732775
3635.1,-0.015470039
3635.2,-0.016520385
3635.3,-0.012641898
3635.4,-0.010647483
3635.5,-0.014756428
3635.6,-0.017464356
3635.7,-0.013050398
3635.8,-0.008759808
3635.9,-0.0086708489
3636,-0.010530144
3636.1,-0.0096189207
3636.2,-0.0088445551
3636.3,-0.011619313
3636.4,-0.015774381
3636.5,-0.015389294
3636.6,-0.010361
3636.7,-0.013299803
3636.8,-0.01714531
3636.9,-0.01499505
3637,-0.011915232
3637.1,-0.010647279
3637.2,-0.013478034
3637.3,-0.017098014
3637.4,-0.019525368
3637.5,-0.017990968
3637.6,-0.015502036
3637.7,-0.013920195
3637.8,-0.011652386
3637.9,-0.010140507
3638,-0.009398534
3638.1,-0.010050768
3638.2,-0.010140555
3638.3,-0.010196344
3638.4,-0.010619252
3638.5,-0.009994977
3638.6,-0.0087603684
3638.7,-0.0086704006
3638.8,-0.010210164
3638.9,-0.010286305
3639,-0.0098771696
3639.1,-0.010647038
3639.2,-0.01108398
3639.3,-0.011243502
3639.4,-0.011867708
3639.5,-0.013899805
3639.6,-0.015834968
3639.7,-0.016431476
3639.8,-0.016896148
3639.9,-0.017665988
3640,-0.017784048
3640.1,-0.01733319
3640.2,-0.017665952
3640.3,-0.016189277
3640.4,-0.012846165
3640.5,-0.010272861
3640.6,-0.0090934625
3640.7,-0.0092666805
3640.8,-0.010195943
3640.9,-0.013489552
3641,-0.016285702
3641.1,-0.018171625
3641.2,-0.018512807
3641.3,-0.015579407
3641.4,-0.012236215
3641.5,-0.0090250644
3641.6,-0.0090161471
3641.7,-0.012067865
3641.8,-0.015916682
3641.9,-0.017943612
3642,-0.015884914
3642.1,-0.012063447
3642.2,-0.0098496515
3642.3,-0.011949094
3642.4,-0.015729694
3642.5,-0.017984457
3642.6,-0.014888083
3642.7,-0.0091577934
3642.8,-0.010941804
3642.9,-0.016353424
3643,-0.018421772
3643.1,-0.014251096
3643.2,-0.0098497316
3643.3,-0.012107855
3643.4,-0.016193827
3643.5,-0.016363689
3643.6,-0.011704976
3643.7,-0.011988788
3643.8,-0.016963342
3643.9,-0.015845342
3644,-0.010989574
3644.1,-0.0091070814
3644.2,-0.012120747
3644.3,-0.013949493
3644.4,-0.01290158
3644.5,-0.01117606
3644.6,-0.009863281
3644.7,-0.013208649
3644.8,-0.016112674
3644.9,-0.014851733
3645,-0.012396944
3645.1,-0.015066165
3645.2,-0.01680198
3645.3,-0.012024964
3645.4,-0.0090936546
3645.5,-0.011177549
3645.6,-0.016724091
3645.7,-0.018500712
3645.8,-0.016391203
3645.9,-0.013909814
3646,-0.011030679
3646.1,-0.0092262921
3646.2,-0.0088018214
3646.3,-0.0095847125
3646.4,-0.0098499877
3646.5,-0.010195031
3646.6,-0.010460356
3646.7,-0.01016846
3646.8,-0.0096908009
3646.9,-0.010367436
3647,-0.012344425
3647.1,-0.012264969
3647.2,-0.011070754
3647.3,-0.010301211
3647.4,-0.0092265002
3647.5,-0.008642578
3647.6,-0.0088017653
3647.7,-0.008947754
3647.8,-0.008947754
3647.9,-0.0091069293
3648,-0.0090937587
3648.1,-0.0091069213
3648.2,-0.010048747
3648.3,-0.011415445
3648.4,-0.013113596
3648.5,-0.014931497
3648.6,-0.016298207
3648.7,-0.017041465
3648.8,-0.017824055
3648.9,-0.019203876
3649,-0.0185019
3649.1,-0.015437103
3649.2,-0.012398457
3649.3,-0.010129267
3649.4,-0.0087755841
3649.5,-0.0092920707
3649.6,-0.013191496
3649.7,-0.016603211
3649.8,-0.017982996
3649.9,-0.01839519
3650,-0.015557568
3650.1,-0.010833905
3650.2,-0.008324412
3650.3,-0.010895651
3650.4,-0.014002617
3650.5,-0.01714513
3650.6,-0.018674504
3650.7,-0.014298459
3650.8,-0.0091752726
3650.9,-0.0088533728
3651,-0.013826635
3651.1,-0.01814178
3651.2,-0.017905248
3651.3,-0.012588266
3651.4,-0.0088016132
3651.5,-0.011651282
3651.6,-0.016521149
3651.7,-0.017123148
3651.8,-0.011527124
3651.9,-0.010748338
3652,-0.015433524
3652.1,-0.015915441
3652.2,-0.011407027
3652.3,-0.0097683918
3652.4,-0.014104887
3652.5,-0.017200307
3652.6,-0.01749268
3652.7,-0.016856744
3652.8,-0.016748909
3652.9,-0.015279799
3653,-0.011617737
3653.1,-0.011929855
3653.2,-0.015738127
3653.3,-0.015903088
3653.4,-0.011261817
3653.5,-0.010721669
3653.6,-0.015140299
3653.7,-0.016710669
3653.8,-0.014682578
3653.9,-0.011154057
3654,-0.0097297246
3654.1,-0.01112202
3654.2,-0.014542278
3654.3,-0.017041241
3654.4,-0.017982076
3654.5,-0.019031201
3654.6,-0.01837029
3654.7,-0.017333775
3654.8,-0.017028599
3654.9,-0.017676796
3655,-0.018884875
3655.1,-0.018688183
3655.2,-0.018420795
3655.3,-0.01728347
3655.4,-0.017237797
3655.5,-0.018249332
3655.6,-0.017944161
3655.7,-0.018909891
3655.8,-0.018822067
3655.9,-0.018750983
3656,-0.018993502
3656.1,-0.018725893
3656.2,-0.017906649
3656.3,-0.016246966
3656.4,-0.015820457
3656.5,-0.013266672
3656.6,-0.010302328
3656.7,-0.0087515202
3656.8,-0.0083623269
3656.9,-0.0095830155
3657,-0.011121324
3657.1,-0.014064003
3657.2,-0.014696374
3657.3,-0.015430978
3657.4,-0.017505089
3657.5,-0.018433012
3657.6,-0.017907041
3657.7,-0.014024228
3657.8,-0.01138916
3657.9,-0.0094838605
3658,-0.0094735293
3658.1,-0.012512887
3658.2,-0.015576961
3658.3,-0.017822534
3658.4,-0.017296916
3658.5,-0.014684459
3658.6,-0.01020402
3658.7,-0.0098030184
3658.8,-0.013269424
3658.9,-0.016187003
3659,-0.01779785
3659.1,-0.014147132
3659.2,-0.010143917
3659.3,-0.010827856
3659.4,-0.015332523
3659.5,-0.018090779
3659.6,-0.014306296
3659.7,-0.010131765
3659.8,-0.011792112
3659.9,-0.01762703
3660,-0.016882334
3660.1,-0.011157283
3660.2,-0.011315805
3660.3,-0.016393791
3660.4,-0.016467584
3660.5,-0.010815821
3660.6,-0.011522897
3660.7,-0.016015395
3660.8,-0.018298112
3660.9,-0.018689112
3661,-0.017627076
3661.1,-0.017663442
3661.2,-0.01715117
3661.3,-0.016113334
3661.4,-0.012318196
3661.5,-0.011327217
3661.6,-0.016063419
3661.7,-0.015235745
3661.8,-0.010242643
3661.9,-0.010558009
3662,-0.016575135
3662.1,-0.017860155
3662.2,-0.0145514
3662.3,-0.011305006
3662.4,-0.0086185506
3662.5,-0.0091423644
3662.6,-0.010802806
3662.7,-0.01313357
3662.8,-0.015697566
3662.9,-0.017528597
3663,-0.018249632
3663.1,-0.017944461
3663.2,-0.0184321
3663.3,-0.018859994
3663.4,-0.019030489
3663.5,-0.018848076
3663.6,-0.0184082
3663.7,-0.0184082
3663.8,-0.017932587
3663.9,-0.019236561
3664,-0.019422834
3664.1,-0.017944501
3664.2,-0.01732228
3664.3,-0.016248246
3664.4,-0.014869045
3664.5,-0.013026164
3664.6,-0.012950554
3664.7,-0.011611528
3664.8,-0.0093996066
3664.9,-0.0086189508
3665,-0.0083492083
3665.1,-0.0091180382
3665.2,-0.010825967
3665.3,-0.01374278
3665.4,-0.015673399
3665.5,-0.017234563
3665.6,-0.0184082
3665.7,-0.017932815
3665.8,-0.016383469
3665.9,-0.013613444
3666,-0.012157963
3666.1,-0.010561774
3666.2,-0.010056851
3666.3,-0.012509933
3666.4,-0.014781176
3666.5,-0.016770635
3666.6,-0.01779785
3666.7,-0.016055201
3666.8,-0.010955706
3666.9,-0.0093111993
3667,-0.011887685
3667.1,-0.014974325
3667.2,-0.01719913
3667.3,-0.015116697
3667.4,-0.011489488
3667.5,-0.010960414
3667.6,-0.013911754
3667.7,-0.017075479
3667.8,-0.015885728
3667.9,-0.010821448
3668,-0.0094575642
3668.1,-0.014896345
3668.2,-0.018555015
3668.3,-0.013974157
3668.4,-0.008913153
3668.5,-0.011990994
3668.6,-0.016611703
3668.7,-0.014167478
3668.8,-0.010925644
3668.9,-0.013470501
3669,-0.016600121
3669.1,-0.01512925
3669.2,-0.012111951
3669.3,-0.010292388
3669.4,-0.010507993
3669.5,-0.013763822
3669.6,-0.01723325
3669.7,-0.016508567
3669.8,-0.012055014
3669.9,-0.01066617
3670,-0.015176732
3670.1,-0.016508759
3670.2,-0.012688418
3670.3,-0.010620529
3670.4,-0.013639126
3670.5,-0.017526772
3670.6,-0.017300333
3670.7,-0.01627197
3670.8,-0.01421461
3670.9,-0.011829925
3671,-0.0094901521
3671.1,-0.0085182844
3671.2,-0.00925293
3671.3,-0.0094111683
3671.4,-0.01114045
3671.5,-0.011818706
3671.6,-0.012033343
3671.7,-0.012282151
3671.8,-0.011852556
3671.9,-0.01199951
3672,-0.011366669
3672.1,-0.011886256
3672.2,-0.010858405
3672.3,-0.0091059528
3672.4,-0.0090947352
3672.5,-0.0091059447
3672.6,-0.0090947433
3672.7,-0.009580486
3672.8,-0.011908423
3672.9,-0.011627295
3673,-0.011919501
3673.1,-0.01383057
3673.2,-0.015095868
3673.3,-0.016904608
3673.4,-0.018283448
3673.5,-0.019809304
3673.6,-0.018330378
3673.7,-0.015323117
3673.8,-0.012385116
3673.9,-0.0098410932
3674,-0.0089366686
3674.1,-0.0095913362
3674.2,-0.012212982
3674.3,-0.014621164
3674.4,-0.016937592
3674.5,-0.01809198
3674.6,-0.017165425
3674.7,-0.013415096
3674.8,-0.0093669412
3674.9,-0.0096021596
3675,-0.011411171
3675.1,-0.014686983
3675.2,-0.018294078
3675.3,-0.016794474
3675.4,-0.011753651
3675.5,-0.0090948593
3675.6,-0.011160683
3675.7,-0.016065339
3675.8,-0.01871338
3675.9,-0.014762013
3676,-0.0093454263
3676.1,-0.010571886
3676.2,-0.015748895
3676.3,-0.01810303
3676.4,-0.013361992
3676.5,-0.0098959379
3676.6,-0.013781314
3676.7,-0.017209239
3676.8,-0.014163425
3676.9,-0.010146751
3677,-0.013824389
3677.1,-0.018745892
3677.2,-0.014414824
3677.3,-0.010032099
3677.4,-0.012527561
3677.5,-0.016494794
3677.6,-0.017776256
3677.7,-0.018451362
3677.8,-0.017891143
3677.9,-0.014534252
3678,-0.010861423
3678.1,-0.010369455
3678.2,-0.015959324
3678.3,-0.015827159
3678.4,-0.010735875
3678.5,-0.012243262
3678.6,-0.017273238
3678.7,-0.016943887
3678.8,-0.012229782
3678.9,-0.010484328
3679,-0.010305018
3679.1,-0.011916327
3679.2,-0.01572564
3679.3,-0.017650595
3679.4,-0.017324105
3679.5,-0.017040233
3679.6,-0.018134936
3679.7,-0.017755333
3679.8,-0.01657715
3679.9,-0.015787677
3680,-0.01536705
3680.1,-0.015187959
3680.2,-0.014903975
3680.3,-0.016787931
3680.4,-0.016987331
3680.5,-0.016450973
3680.6,-0.017029631
3680.7,-0.017198049
3680.8,-0.017334819
3680.9,-0.0171875
3681,-0.018450305
3681.1,-0.018839677
3681.2,-0.017787346
3681.3,-0.017176999
3681.4,-0.015461811
3681.5,-0.013030927
3681.6,-0.011368206
3681.7,-0.011252279
3681.8,-0.0099583351
3681.9,-0.0089686596
3682,-0.0097159155
3682.1,-0.010652313
3682.2,-0.012335972
3682.3,-0.014798195
3682.4,-0.018007712
3682.5,-0.018997745
3682.6,-0.017461484
3682.7,-0.014525976
3682.8,-0.010874299
3682.9,-0.0079907345
3683,-0.0087047665
3683.1,-0.012682359
3683.2,-0.016008191
3683.3,-0.017976292
3683.4,-0.0176091
3683.5,-0.013106641
3683.6,-0.0095477885
3683.7,-0.0095684145
3683.8,-0.01301805
3683.9,-0.01707094
3684,-0.01778757
3684.1,-0.013391792
3684.2,-0.0090849381
3684.3,-0.011323792
3684.4,-0.015723143
3684.5,-0.017965807
3684.6,-0.014307835
3684.7,-0.0092120129
3684.8,-0.010713096
3684.9,-0.015901015
3685,-0.017304368
3685.1,-0.012172126
3685.2,-0.010860317
3685.3,-0.015743067
3685.4,-0.016053261
3685.5,-0.0097209716
3685.6,-0.0089018123
3685.7,-0.015468083
3685.8,-0.018398064
3685.9,-0.018260681
3686,-0.0177776
3686.1,-0.016872208
3686.2,-0.017050078
3686.3,-0.015443379
3686.4,-0.012737218
3686.5,-0.01136899
3686.6,-0.014404214
3686.7,-0.015591138
3686.8,-0.011161116
3686.9,-0.010208668
3687,-0.014698976
3687.1,-0.019058702
3687.2,-0.017402416
3687.3,-0.013485307
3687.4,-0.011043934
3687.5,-0.0093905103
3687.6,-0.0092629263
3687.7,-0.010661183
3687.8,-0.012954963
3687.9,-0.013505444
3688,-0.01323018
3688.1,-0.013210258
3688.2,-0.014333099
3688.3,-0.016449412
3688.4,-0.017029944
3688.5,-0.017512525
3688.6,-0.016054926
3688.7,-0.013663112
3688.8,-0.012274983
3688.9,-0.011861764
3689,-0.011674565
3689.1,-0.01108398
3689.2,-0.010926461
3689.3,-0.0096761815
3689.4,-0.0084850636
3689.5,-0.0084949124
3689.6,-0.010060134
3689.7,-0.01138916
3689.8,-0.012649148
3689.9,-0.015405508
3690,-0.01688232
3690.1,-0.017197297
3690.2,-0.018122607
3690.3,-0.017925988
3690.4,-0.016242657
3690.5,-0.013624274
3690.6,-0.011212178
3690.7,-0.0085840847
3690.8,-0.0083861052
3690.9,-0.011122916
3691,-0.013879193
3691.1,-0.016930908
3691.2,-0.018565644
3691.3,-0.017611313
3691.4,-0.012798729
3691.5,-0.0086232093
3691.6,-0.0096064865
3691.7,-0.012973047
3691.8,-0.01757962
3691.9,-0.018822533
3692,-0.014974113
3692.1,-0.0099339566
3692.2,-0.0094681033
3692.3,-0.013277938
3692.4,-0.017412184
3692.5,-0.018527179
3692.6,-0.012928479
3692.7,-0.0091147243
3692.8,-0.012233532
3692.9,-0.01663458
3693,-0.015418167
3693.1,-0.01024937
3693.2,-0.012438368
3693.3,-0.017521297
3693.4,-0.016205242
3693.5,-0.010988738
3693.6,-0.011336497
3693.7,-0.01664371
3693.8,-0.015566615
3693.9,-0.011665858
3694,-0.011722788
3694.1,-0.015284405
3694.2,-0.017955174
3694.3,-0.018260345
3694.4,-0.018093573
3694.5,-0.017011299
3694.6,-0.014856216
3694.7,-0.010379348
3694.8,-0.011983519
3694.9,-0.016586557
3695,-0.014208392
3695.1,-0.010436049
3695.2,-0.01318498
3695.3,-0.017983267
3695.4,-0.015715795
3695.5,-0.01103716
3695.6,-0.0090863069
3695.7,-0.0094288901
3695.8,-0.012370073
3695.9,-0.014755427
3696,-0.016781019
3696.1,-0.018093709
3696.2,-0.018112333
3696.3,-0.017779249
3696.4,-0.017030264
3696.5,-0.016725093
3696.6,-0.016262699
3696.7,-0.016438462
3696.8,-0.016253449
3696.9,-0.016290475
3697,-0.01688232
3697.1,-0.016567909
3697.2,-0.016743578
3697.3,-0.016873105
3697.4,-0.017834699
3697.5,-0.018704171
3697.6,-0.018722571
3697.7,-0.018389823
3697.8,-0.017011959
3697.9,-0.016114799
3698,-0.014395098
3698.1,-0.013543703
3698.2,-0.012564118
3698.3,-0.010141034
3698.4,-0.0087814676
3698.5,-0.0088088524
3698.6,-0.0097243695
3698.7,-0.010482743
3698.8,-0.012664467
3698.9,-0.015697989
3699,-0.017825103
3699.1,-0.018556252
3699.2,-0.018251081
3699.3,-0.016688969
3699.4,-0.012528395
3699.5,-0.0093919511
3699.6,-0.0087906479
3699.7,-0.010056496
3699.8,-0.013274336
3699.9,-0.015993832
3700,-0.01798195
3700.1,-0.016505175
3700.2,-0.011308265
3700.3,-0.0084854999
3700.4,-0.011164736
3700.5,-0.015244199
3700.6,-0.017833675
3700.7,-0.018390304
3700.8,-0.014028458
3700.9,-0.010787737
3701,-0.01296858
3701.1,-0.01678769
3701.2,-0.01792817
3701.3,-0.013104513
3701.4,-0.0098810643
3701.5,-0.012200963
3701.6,-0.015557854
3701.7,-0.014204083
3701.8,-0.0090338905
3701.9,-0.0091667325
3702,-0.013744311
3702.1,-0.014239731
3702.2,-0.0096268245
3702.3,-0.0094804874
3702.4,-0.015924361
3702.5,-0.020099876
3702.6,-0.019602517
3702.7,-0.019341306
3702.8,-0.02087595
3702.9,-0.0201954
3703,-0.016515801
3703.1,-0.01287126
3703.2,-0.015313206
3703.3,-0.018233765
3703.4,-0.01199929
3703.5,-0.006968473
3703.6,-0.0091569938
3703.7,-0.0126534
3703.8,-0.011624735
3703.9,-0.0078405248
3704,-0.0050939789
3704.1,-0.003759766
3704.2,-0.0053289846
3704.3,-0.007282277
3704.4,-0.027498202
3704.5,-0.048219026
3704.6,-0.050774107
3704.7,-0.05136719
3704.8,-0.051680985
3704.9,-0.052918901
3705,-0.053965482
3705.1,-0.054741312
3705.2,-0.054393181
3705.3,-0.052875905
3705.4,-0.066715111
3705.5,-0.081770718
3705.6,-0.08310547
3705.7,-0.082478024
3705.8,-0.081257335
3705.9,-0.079722939
3706,-0.078519311
3706.1,-0.077752121
3706.2,-0.075895554
3706.3,-0.074717385
3706.4,-0.070474373
3706.5,-0.066791291
3706.6,-0.067079502
3706.7,-0.06849937
3706.8,-0.071707904
3706.9,-0.073496656
3707,-0.074585877
3707.1,-0.075789686
3707.2,-0.075929626
3707.3,-0.073899676
3707.4,-0.072275936
3707.5,-0.072894686
3707.6,-0.07145841
3707.7,-0.070931986
3707.8,-0.07305981
3707.9,-0.075517934
3708,-0.078726421
3708.1,-0.079418292
3708.2,-0.077273739
3708.3,-0.073264786
3708.4,-0.070122997
3708.5,-0.069991234
3708.6,-0.073109512
3708.7,-0.07656496
3708.8,-0.075269536
3708.9,-0.072242704
3709,-0.070106502
3709.1,-0.071574996
3709.2,-0.075517414
3709.3,-0.076061646
3709.4,-0.071879911
3709.5,-0.070015885
3709.6,-0.074494431
3709.7,-0.078709217
3709.8,-0.076301188
3709.9,-0.071311035
3710,-0.072028078
3710.1,-0.077075717
3710.2,-0.076771586
3710.3,-0.072383421
3710.4,-0.071995156
3710.5,-0.076324734
3710.6,-0.075840049
3710.7,-0.070701037
3710.8,-0.069537355
3710.9,-0.070609523
3711,-0.072300158
3711.1,-0.071773387
3711.2,-0.06966152
3711.3,-0.070790398
3711.4,-0.075556992
3711.5,-0.076335014
3711.6,-0.07174936
3711.7,-0.073288101
3711.8,-0.07700195
3711.9,-0.075435817
3712,-0.071444441
3712.1,-0.069693806
3712.2,-0.072793716
3712.3,-0.076580278
3712.4,-0.078074076
3712.5,-0.076343583
3712.6,-0.074247379
3712.7,-0.073010707
3712.8,-0.071805985
3712.9,-0.071821937
3713,-0.070710014
3713.1,-0.069842258
3713.2,-0.069035595
3713.3,-0.068942584
3713.4,-0.06998291
3713.5,-0.070139462
3713.6,-0.070914271
3713.7,-0.070412998
3713.8,-0.069529095
3713.9,-0.06967773
3714,-0.070616911
3714.1,-0.071821841
3714.2,-0.072432183
3714.3,-0.074607702
3714.4,-0.07545252
3714.5,-0.075186587
3714.6,-0.075937758
3714.7,-0.077181941
3714.8,-0.078379155
3714.9,-0.078684326
3715,-0.079615459
3715.1,-0.077385663
3715.2,-0.073465179
3715.3,-0.071016017
3715.4,-0.069364784
3715.5,-0.068441503
3715.6,-0.06925487
3715.7,-0.073096645
3715.8,-0.075006701
3715.9,-0.075968632
3716,-0.07777648
3716.1,-0.077909764
3716.2,-0.075578562
3716.3,-0.071924208
3716.4,-0.07028809
3716.5,-0.070444517
3716.6,-0.071688239
3716.7,-0.075232235
3716.8,-0.078237974
3716.9,-0.077112457
3717,-0.072504287
3717.1,-0.069990546
3717.2,-0.070757291
3717.3,-0.07386237
3717.4,-0.077486355
3717.5,-0.076494768
3717.6,-0.071745606
3717.7,-0.069536526
3717.8,-0.073266839
3717.9,-0.077017093
3718,-0.076048608
3718.1,-0.071276874
3718.2,-0.070028194
3718.3,-0.074315685
3718.4,-0.077478548
3718.5,-0.073844868
3718.6,-0.06967773
3718.7,-0.073586272
3718.8,-0.07730713
3718.9,-0.072773456
3719,-0.06892602
3719.1,-0.071092139
3719.2,-0.074605349
3719.3,-0.075610012
3719.4,-0.074709409
3719.5,-0.072997453
3719.6,-0.070102041
3719.7,-0.070168923
3719.8,-0.074791038
3719.9,-0.076510839
3720,-0.07188882
3720.1,-0.071575348
3720.2,-0.075974465
3720.3,-0.076205803
3720.4,-0.072990437
3720.5,-0.070109724
3720.6,-0.070786304
3720.7,-0.074299459
3720.8,-0.077180232
3720.9,-0.078066404
3721,-0.078073732
3721.1,-0.077753922
3721.2,-0.075275988
3721.3,-0.073808554
3721.4,-0.073317971
3721.5,-0.072268088
3721.6,-0.071962912
3721.7,-0.072907515
3721.8,-0.075043722
3721.9,-0.074055652
3722,-0.07211914
3722.1,-0.07274396
3722.2,-0.073808446
3722.3,-0.074099175
3722.4,-0.074731163
3722.5,-0.077194158
3722.6,-0.077271154
3722.7,-0.07687452
3722.8,-0.07791748
3722.9,-0.078698348
3723,-0.079287188
3723.1,-0.078357352
3723.2,-0.078549271
3723.3,-0.076476368
3723.4,-0.072708097
3723.5,-0.070720914
3723.6,-0.068897007
3723.7,-0.06815186
3723.8,-0.068776408
3723.9,-0.072026829
3724,-0.074404418
3724.1,-0.075660498
3724.2,-0.077782558
3724.3,-0.078215596
3724.4,-0.077136912
3724.5,-0.073737739
3724.6,-0.070423082
3724.7,-0.069365528
3724.8,-0.070628355
3724.9,-0.073367889
3725,-0.076277532
3725.1,-0.078385738
3725.2,-0.076023542
3725.3,-0.07162299
3725.4,-0.069202542
3725.5,-0.071422349
3725.6,-0.075972088
3725.7,-0.078392608
3725.8,-0.075704921
3725.9,-0.069771411
3726,-0.06926497
3726.1,-0.073544293
3726.2,-0.077653747
3726.3,-0.075854502
3726.4,-0.070707949
3726.5,-0.071095764
3726.6,-0.075375047
3726.7,-0.077300258
3726.8,-0.07247745
3726.9,-0.070024016
3727,-0.07493415
3727.1,-0.07729346
3727.2,-0.072952747
3727.3,-0.069996548
3727.4,-0.07371313
3727.5,-0.077476727
3727.6,-0.07853463
3727.7,-0.078209081
3727.8,-0.076832418
3727.9,-0.073902798
3728,-0.069942333
3728.1,-0.072362921
3728.2,-0.076859485
3728.3,-0.074655854
3728.4,-0.070715561
3728.5,-0.073427243
3728.6,-0.078086857
3728.7,-0.075090417
3728.8,-0.070417229
3728.9,-0.069996292
3729,-0.071996623
3729.1,-0.075366872
3729.2,-0.077618972
3729.3,-0.078385233
3729.4,-0.07711796
3729.5,-0.075943799
3729.6,-0.074988453
3729.7,-0.073489117
3729.8,-0.072404459
3729.9,-0.071976471
3730,-0.073047876
3730.1,-0.072397936
3730.2,-0.071515372
3730.3,-0.071502206
3730.4,-0.071671231
3730.5,-0.071651531
3730.6,-0.071671207
3730.7,-0.073521891
3730.8,-0.073930579
3730.9,-0.073658082
3731,-0.074411221
3731.1,-0.075495619
3731.2,-0.076859125
3731.3,-0.077151291
3731.4,-0.079027785
3731.5,-0.079566778
3731.6,-0.07853431
3731.7,-0.07789808
3731.8,-0.076222863
3731.9,-0.073606311
3732,-0.070411678
3732.1,-0.070158017
3732.2,-0.069489798
3732.3,-0.069560448
3732.4,-0.071359405
3732.5,-0.072755106
3732.6,-0.075196479
3732.7,-0.076703162
3732.8,-0.078403949
3732.9,-0.078502352
3733,-0.075126361
3733.1,-0.07100972
3733.2,-0.068755858
3733.3,-0.069080057
3733.4,-0.070923758
3733.5,-0.075078375
3733.6,-0.07791748
3733.7,-0.077605998
3733.8,-0.074192383
3733.9,-0.069334811
3734,-0.069410251
3734.1,-0.07322804
3734.2,-0.07750672
3734.3,-0.077879933
3734.4,-0.073127879
3734.5,-0.069820961
3734.6,-0.071552432
3734.7,-0.076291941
3734.8,-0.07774313
3734.9,-0.073427224
3735,-0.07028809
3735.1,-0.073090421
3735.2,-0.077493741
3735.3,-0.075090573
3735.4,-0.070269573
3735.5,-0.071551928
3735.6,-0.076602658
3735.7,-0.07804241
3735.8,-0.073739294
3735.9,-0.070275824
3736,-0.070144679
3736.1,-0.072461002
3736.2,-0.075656139
3736.3,-0.076846316
3736.4,-0.074051015
3736.5,-0.070730644
3736.6,-0.073562287
3736.7,-0.07653509
3736.8,-0.074063405
3736.9,-0.070718623
3737,-0.073885226
3737.1,-0.077911445
3737.2,-0.076523092
3737.3,-0.073142116
3737.4,-0.069964879
3737.5,-0.070467681
3737.6,-0.071347208
3737.7,-0.072143086
3737.8,-0.073962152
3737.9,-0.075649562
3738,-0.076852346
3738.1,-0.077313079
3738.2,-0.078856791
3738.3,-0.079587037
3738.4,-0.079604841
3738.5,-0.079742613
3738.6,-0.080065539
3738.7,-0.079264191
3738.8,-0.07791748
3738.9,-0.079628342
3739,-0.080185707
3739.1,-0.079293707
3739.2,-0.07773263
3739.3,-0.076397463
3739.4,-0.075141648
3739.5,-0.073489509
3739.6,-0.07333984
3739.7,-0.071940331
3739.8,-0.070282267
3739.9,-0.068583473
3740,-0.068013776
3740.1,-0.068606723
3740.2,-0.069389919
3740.3,-0.071687383
3740.4,-0.073656561
3740.5,-0.075810062
3740.6,-0.077462592
3740.7,-0.077923226
3740.8,-0.077911742
3740.9,-0.076524129
3741,-0.074387927
3741.1,-0.071008168
3741.2,-0.06876221
3741.3,-0.070005703
3741.4,-0.071980776
3741.5,-0.074283781
3741.6,-0.077180074
3741.7,-0.07852783
3741.8,-0.075730326
3741.9,-0.071325123
3742,-0.069366913
3742.1,-0.070466024
3742.2,-0.075077386
3742.3,-0.078378054
3742.4,-0.077284689
3742.5,-0.072978648
3742.6,-0.069050602
3742.7,-0.070482572
3742.8,-0.074904768
3742.9,-0.078555681
3743,-0.075081904
3743.1,-0.069666627
3743.2,-0.072019239
3743.3,-0.077040717
3743.4,-0.076652533
3743.5,-0.070371648
3743.6,-0.070820292
3743.7,-0.076419131
3743.8,-0.078072819
3743.9,-0.074028668
3744,-0.06998291
3744.1,-0.071691483
3744.2,-0.074427087
3744.3,-0.077029241
3744.4,-0.076508764
3744.5,-0.073318076
3744.6,-0.070566089
3744.7,-0.071396896
3744.8,-0.075819177
3744.9,-0.074966914
3745,-0.07211914
3745.1,-0.074448416
3745.2,-0.077162619
3745.3,-0.07512787
3745.4,-0.070866214
3745.5,-0.068291035
3745.6,-0.070336272
3745.7,-0.075984628
3745.8,-0.077901466
3745.9,-0.07746771
3746,-0.076520241
3746.1,-0.074705164
3746.2,-0.073168684
3746.3,-0.07211914
3746.4,-0.07320577
3746.5,-0.07270308
3746.6,-0.07120361
3746.7,-0.070582728
3746.8,-0.06998291
3746.9,-0.06936206
3747,-0.069693461
3747.1,-0.071834901
3747.2,-0.071637863
3747.3,-0.071529662
3747.4,-0.07226391
3747.5,-0.07181396
3747.6,-0.071658778
3747.7,-0.073215778
3747.8,-0.075951958
3747.9,-0.07684678
3748,-0.077627791
3748.1,-0.077907172
3748.2,-0.077772614
3748.3,-0.077912342
3748.4,-0.07683654
3748.5,-0.076241576
3748.6,-0.074529861
3748.7,-0.071953785
3748.8,-0.069652245
3748.9,-0.067996725
3749,-0.069553096
3749.1,-0.07120361
3749.2,-0.073530425
3749.3,-0.076091483
3749.4,-0.078097845
3749.5,-0.078972995
3749.6,-0.076361401
3749.7,-0.073940143
3749.8,-0.071013391
3749.9,-0.069227485
3750,-0.070608266
3750.1,-0.073990146
3750.2,-0.076701761
3750.3,-0.077157029
3750.4,-0.07637669
3750.5,-0.071909488
3750.6,-0.069542484
3750.7,-0.071988806
3750.8,-0.075045468
3750.9,-0.077006885
3751,-0.074206151
3751.1,-0.071358657
3751.2,-0.071663828
3751.3,-0.074604626
3751.4,-0.078082295
3751.5,-0.075577406
3751.6,-0.069788897
3751.7,-0.069871684
3751.8,-0.07660977
3751.9,-0.078028842
3752,-0.072375897
3752.1,-0.070457593
3752.2,-0.073833803
3752.3,-0.076551417
3752.4,-0.074677062
3752.5,-0.071494385
3752.6,-0.069508367
3752.7,-0.069231934
3752.8,-0.070447842
3752.9,-0.073068058
3753,-0.075945744
3753.1,-0.074372307
3753.2,-0.07211914
3753.3,-0.074753406
3753.4,-0.076687321
3753.5,-0.073917143
3753.6,-0.070264516
3753.7,-0.071551142
3753.8,-0.07626955
3753.9,-0.078687455
3754,-0.076659321
3754.1,-0.073325824
3754.2,-0.071030029
3754.3,-0.068903151
3754.4,-0.06830677
3754.5,-0.069386485
3754.6,-0.071837133
3754.7,-0.073030039
3754.8,-0.073503974
3754.9,-0.07410048
3755,-0.075034421
3755.1,-0.07655108
3755.2,-0.076227546
3755.3,-0.077334591
3755.4,-0.076969962
3755.5,-0.075020591
3755.6,-0.073622252
3755.7,-0.07211914
3755.8,-0.072273999
3755.9,-0.071650056
3756,-0.070743589
3756.1,-0.069973883
3756.2,-0.069682241
3756.3,-0.068589381
3756.4,-0.068010494
3756.5,-0.070155667
3756.6,-0.071044315
3756.7,-0.072141468
3756.8,-0.07364502
3756.9,-0.075038333
3757,-0.0763916
3757.1,-0.077475232
3757.2,-0.079456637
3757.3,-0.078191737
3757.4,-0.075157671
3757.5,-0.072397906
3757.6,-0.069045412
3757.7,-0.068160626
3757.8,-0.069536094
3757.9,-0.07338354
3758,-0.076701137
3758.1,-0.077930541
3758.2,-0.077904443
3758.3,-0.074990116
3758.4,-0.070558629
3758.5,-0.06815186
3758.6,-0.071556238
3758.7,-0.075639424
3758.8,-0.077938967
3758.9,-0.078050767
3759,-0.072673836
3759.1,-0.068143308
3759.2,-0.069862311
3759.3,-0.075522907
3759.4,-0.078523586
3759.5,-0.075283196
3759.6,-0.070103749
3759.7,-0.069548385
3759.8,-0.074452238
3759.9,-0.077302916
3760,-0.074217557
3760.1,-0.07011663
3760.2,-0.072783906
3760.3,-0.077624837
3760.4,-0.074506343
3760.5,-0.070129253
3760.6,-0.072461696
3760.7,-0.078109451
3760.8,-0.079577332
3760.9,-0.07837731
3761,-0.077754587
3761.1,-0.077465885
3761.2,-0.076680353
3761.3,-0.073620431
3761.4,-0.07181396
3761.5,-0.074442647
3761.6,-0.076228827
3761.7,-0.072229039
3761.8,-0.070922779
3761.9,-0.074739456
3762,-0.075769126
3762.1,-0.073319673
3762.2,-0.070422556
3762.3,-0.06968577
3762.4,-0.071679422
3762.5,-0.074889733
3762.6,-0.077469703
3762.7,-0.077449757
3762.8,-0.077160506
3762.9,-0.076839442
3763,-0.07484988
3763.1,-0.072872197
3763.2,-0.072582823
3763.3,-0.073498341
3763.4,-0.072868327
3763.5,-0.072277607
3763.6,-0.071956767
3763.7,-0.071667233
3763.8,-0.071655529
3763.9,-0.07120361
3764,-0.07243984
3764.1,-0.073335972
3764.2,-0.07365275
3764.3,-0.073637306
3764.4,-0.073961743
3764.5,-0.074711214
3764.6,-0.075178566
3764.7,-0.077789759
3764.8,-0.078821558
3764.9,-0.078535448
3765,-0.078056761
3765.1,-0.077156437
3765.2,-0.076843687
3765.3,-0.075001313
3765.4,-0.074108439
3765.5,-0.071780114
3765.6,-0.06906738
3765.7,-0.068295077
3765.8,-0.068622695
3765.9,-0.071067806
3766,-0.073505459
3766.1,-0.076877214
3766.2,-0.078983742
3766.3,-0.078678571
3766.4,-0.076365776
3766.5,-0.072247803
3766.6,-0.069207119
3766.7,-0.06876954
3766.8,-0.071843222
3766.9,-0.074873018
3767,-0.077020156
3767.1,-0.077755807
3767.2,-0.074068342
3767.3,-0.069814043
3767.4,-0.069074598
3767.5,-0.072147949
3767.6,-0.076258777
3767.7,-0.078071863
3767.8,-0.074671999
3767.9,-0.069351141
3768,-0.069548292
3768.1,-0.073978619
3768.2,-0.078398288
3768.3,-0.075728194
3768.4,-0.069042677
3768.5,-0.06986377
3768.6,-0.075353346
3768.7,-0.075911057
3768.8,-0.071172142
3768.9,-0.070309019
3769,-0.074125412
3769.1,-0.076703726
3769.2,-0.07699849
3769.3,-0.077005412
3769.4,-0.077924378
3769.5,-0.077293366
3769.6,-0.074697687
3769.7,-0.070871035
3769.8,-0.07154296
3769.9,-0.075023423
3770,-0.073316033
3770.1,-0.070895042
3770.2,-0.073833147
3770.3,-0.07746478
3770.4,-0.075603393
3770.5,-0.07164289
3770.6,-0.068440265
3770.7,-0.069245057
3770.8,-0.074131149
3770.9,-0.077622292
3771,-0.078990576
3771.1,-0.078826384
3771.2,-0.077451458
3771.3,-0.075617126
3771.4,-0.075023243
3771.5,-0.076247212
3771.6,-0.074997036
3771.7,-0.075039532
3771.8,-0.075768222
3771.9,-0.075023183
3772,-0.075013449
3772.1,-0.074714751
3772.2,-0.075790925
3772.3,-0.076388388
3772.4,-0.076549003
3772.5,-0.075768447
3772.6,-0.075794021
3772.7,-0.07700195
3772.8,-0.078235362
3772.9,-0.08067674
3773,-0.07988058
3773.1,-0.078534136
3773.2,-0.077904901
3773.3,-0.076542622
3773.4,-0.075158385
3773.5,-0.072871157
3773.6,-0.072584682
3773.7,-0.070411174
3773.8,-0.06800391
3773.9,-0.068148766
3774,-0.069387964
3774.1,-0.071669062
3774.2,-0.073965519
3774.3,-0.077787816
3774.4,-0.078974924
3774.5,-0.077301048
3774.6,-0.074847528
3774.7,-0.071493666
3774.8,-0.068441946
3774.9,-0.068472074
3775,-0.072448321
3775.1,-0.075327974
3775.2,-0.076859812
3775.3,-0.077301177
3775.4,-0.073923476
3775.5,-0.069662931
3775.6,-0.068768115
3775.7,-0.072607824
3775.8,-0.076551532
3775.9,-0.077615234
3776,-0.073758176
3776.1,-0.069369642
3776.2,-0.071069905
3776.3,-0.074729067
3776.4,-0.07762386
3776.5,-0.073750079
3776.6,-0.069070258
3776.7,-0.071682865
3776.8,-0.076414458
3776.9,-0.075598754
3777,-0.070884237
3777.1,-0.072144634
3777.2,-0.076405723
3777.3,-0.07745549
3777.4,-0.073152147
3777.5,-0.06921857
3777.6,-0.06968332
3777.7,-0.069518188
3777.8,-0.069994016
3777.9,-0.07335922
3778,-0.076707817
3778.1,-0.075454054
3778.2,-0.071341105
3778.3,-0.073834549
3778.4,-0.077455622
3778.5,-0.074076935
3778.6,-0.069664172
3778.7,-0.071384603
3778.8,-0.075945975
3778.9,-0.077153196
3779,-0.07700195
3779.1,-0.07392347
3779.2,-0.070128839
3779.3,-0.068602979
3779.4,-0.068154504
3779.5,-0.068764846
3779.6,-0.069990808
3779.7,-0.07228354
3779.8,-0.07272164
3779.9,-0.07289121
3780,-0.074104085
3780.1,-0.073793716
3780.2,-0.073493722
3780.3,-0.073337269
3780.4,-0.0739579
3780.5,-0.073480908
3780.6,-0.07211914
3780.7,-0.071195982
3780.8,-0.069980373
3780.9,-0.069523881
3781,-0.068911014
3781.1,-0.069072405
3781.2,-0.067985491
3781.3,-0.067705324
3781.4,-0.06906738
3781.5,-0.069682696
3781.6,-0.070749559
3781.7,-0.071972711
3781.8,-0.07442147
3781.9,-0.075932616
3782,-0.077626947
3782.1,-0.079289554
3782.2,-0.078215382
3782.3,-0.076691947
3782.4,-0.073625753
3782.5,-0.070896035
3782.6,-0.069670558
3782.7,-0.069069769
3782.8,-0.070756544
3782.9,-0.073503088
3783,-0.075788331
3783.1,-0.076850541
3783.2,-0.077924513
3783.3,-0.075296617
3783.4,-0.070737696
3783.5,-0.06967773
3783.6,-0.070600197
3783.7,-0.07366115
3783.8,-0.076549931
3783.9,-0.077153396
3784,-0.073619936
3784.1,-0.06967319
3784.2,-0.070450859
3784.3,-0.07427342
3784.4,-0.07761905
3784.5,-0.075146252
3784.6,-0.070123217
3784.7,-0.069686632
3784.8,-0.074279749
3784.9,-0.077458611
3785,-0.072850176
3785.1,-0.069225451
3785.2,-0.072902831
3785.3,-0.077625363
3785.4,-0.075294214
3785.5,-0.070281604
3785.6,-0.071523856
3785.7,-0.075335278
3785.8,-0.0782312
3785.9,-0.07775319
3786,-0.076854666
3786.1,-0.0776123
3786.2,-0.076997742
3786.3,-0.074394335
3786.4,-0.069812575
3786.5,-0.071384283
3786.6,-0.076397817
3786.7,-0.075310068
3786.8,-0.070728372
3786.9,-0.070456036
3787,-0.075187216
3787.1,-0.076690678
3787.2,-0.076395648
3787.3,-0.074083626
3787.4,-0.070896427
3787.5,-0.069518144
3787.6,-0.06922495
3787.7,-0.069829328
3787.8,-0.07090634
3787.9,-0.07380843
3788,-0.074401095
3788.1,-0.07410766
3788.2,-0.074558601
3788.3,-0.073794701
3788.4,-0.073646948
3788.5,-0.074871485
3788.6,-0.076088337
3788.7,-0.074856199
3788.8,-0.072879236
3788.9,-0.071503126
3789,-0.06997915
3789.1,-0.069065513
3789.2,-0.068608688
3789.3,-0.069685159
3789.4,-0.070437903
3789.5,-0.070903955
3789.6,-0.070892939
3789.7,-0.07075041
3789.8,-0.07227627
3789.9,-0.07456959
3790,-0.077007355
3790.1,-0.078224447
3790.2,-0.079141753
3790.3,-0.077906829
3790.4,-0.075012127
3790.5,-0.072108585
3790.6,-0.069827697
3790.7,-0.06937256
3790.8,-0.069679471
3790.9,-0.071824333
3791,-0.073951915
3791.1,-0.075943251
3791.2,-0.0776123
3791.3,-0.075924507
3791.4,-0.073027913
3791.5,-0.06966597
3791.6,-0.068922319
3791.7,-0.071515446
3791.8,-0.07503073
3791.9,-0.07807419
3792,-0.076225075
3792.1,-0.07134396
3792.2,-0.068760581
3792.3,-0.071524949
3792.4,-0.075787682
3792.5,-0.077308725
3792.6,-0.07439124
3792.7,-0.07043671
3792.8,-0.072591871
3792.9,-0.077163164
3793,-0.075919021
3793.1,-0.070120757
3793.2,-0.069843448
3793.3,-0.075951503
3793.4,-0.078216543
3793.5,-0.073014907
3793.6,-0.070140787
3793.7,-0.074577088
3793.8,-0.07607745
3793.9,-0.071188736
3794,-0.071218414
3794.1,-0.074715343
3794.2,-0.076244138
3794.3,-0.077613761
3794.4,-0.076537675
3794.5,-0.073944436
3794.6,-0.071349757
3794.7,-0.072129107
3794.8,-0.076248218
3794.9,-0.076383158
3795,-0.071034927
3795.1,-0.069687473
3795.2,-0.07503284
3795.3,-0.077303003
3795.4,-0.075931783
3795.5,-0.072104182
3795.6,-0.068915471
3795.7,-0.069680423
3795.8,-0.073046692
3795.9,-0.076087753
3796,-0.07700459
3796.1,-0.078685011
3796.2,-0.078675857
3796.3,-0.0776123
3796.4,-0.076999375
3796.5,-0.0763916
3796.6,-0.076544826
3796.7,-0.077003219
3796.8,-0.07837964
3796.9,-0.078370878
3797,-0.077000715
3797.1,-0.077309593
3797.2,-0.078070682
3797.3,-0.078069462
3797.4,-0.07791748
3797.5,-0.078683419
3797.6,-0.078524255
3797.7,-0.077152764
3797.8,-0.075777723
3797.9,-0.074099861
3798,-0.072114501
3798.1,-0.070438947
3798.2,-0.06998291
3798.3,-0.06860451
3798.4,-0.068308392
3798.5,-0.070138299
3798.6,-0.071204727
3798.7,-0.073040188
3798.8,-0.075173091
3798.9,-0.077312568
3799,-0.078067371
3799.1,-0.07730713
3799.2,-0.075775932
3799.3,-0.072724212
3799.4,-0.070438051
3799.5,-0.06998395
3799.6,-0.071819123
3799.7,-0.074258441
3799.8,-0.076395662
3799.9,-0.077765394


==> Dan_twinanalysis_epoch4sparse/data.dat <==
200,-60.501256
200.1,-61.729599
200.2,-61.450503
200.3,-61.118851
200.4,-60.136261
200.5,-59.726569
200.6,-60.396859
200.7,-60.784129
200.8,-59.512837
200.9,-58.307457
201,-59.818927
201.1,-59.333449
201.2,-61.388839
201.3,-60.699767
201.4,-59.714127
201.5,-59.680788
201.6,-58.621368
201.7,-59.406724
201.8,-60.517213
201.9,-58.498583
202,-60.977606
202.1,-59.894994
202.2,-60.063578
202.3,-59.480212
202.4,-59.604105
202.5,-60.189668
202.6,-59.970709
202.7,-61.414917
202.8,-60.640469
202.9,-57.658161
203,-60.97198
203.1,-60.856153
203.2,-61.563382
203.3,-59.478023
203.4,-59.217073
203.5,-59.900293
203.6,-60.614832
203.7,-58.905426
203.8,-60.426326
203.9,-59.178006
204,-58.408501
204.1,-60.39278
204.2,-60.280549
204.3,-61.297645
204.4,-59.196786
204.5,-59.862517
204.6,-61.405519
204.7,-60.475392
204.8,-60.022498
204.9,-60.723035
205,-59.278294
205.1,-61.505409
205.2,-58.404938
205.3,-62.128993
205.4,-60.584216
205.5,-62.068925
205.6,-62.568211
205.7,-60.452892
205.8,-59.427746
205.9,-59.694892
206,-60.384567
206.1,-60.725076
206.2,-61.658023
206.3,-61.538555
206.4,-61.108481
206.5,-62.050618
206.6,-62.588088
206.7,-60.887321
206.8,-61.628182
206.9,-60.465888
207,-61.94176
207.1,-59.956203
207.2,-60.275559
207.3,-62.112384
207.4,-61.380245
207.5,-62.124092
207.6,-59.511744
207.7,-58.810047
207.8,-60.075939
207.9,-60.558386
208,-59.855641
208.1,-60.131293
208.2,-64.515532
208.3,-59.820055
208.4,-61.685317
208.5,-60.416313
208.6,-61.762871
208.7,-61.32082
208.8,-59.242525
208.9,-61.476711
209,-60.407799
209.1,-60.161525
209.2,-62.403238
209.3,-60.427349
209.4,-62.196292
209.5,-59.796907
209.6,-59.684439
209.7,-59.882783
209.8,-60.688992
209.9,-59.056875
210,-59.644898
210.1,-58.208731
210.2,-60.008136
210.3,-58.917081
210.4,-60.522156
210.5,-60.451002
210.6,-61.257469
210.7,-59.14797
210.8,-59.650232
210.9,-56.057831
211,-58.132568
211.1,-59.324327
211.2,-59.372613
211.3,-59.974429
211.4,-58.643072
211.5,-58.057603
211.6,-60.474415
211.7,-60.314063
211.8,-58.949569
211.9,-57.38758
212,-58.860242
212.1,-56.632173
212.2,-58.614702
212.3,-57.7448
212.4,-57.644731
212.5,-55.437404
212.6,-56.977769
212.7,-56.562023
212.8,-58.664606
212.9,-57.41232
213,-57.689221
213.1,-53.67014
213.2,-55.50737
213.3,-55.137667
213.4,-57.106666
213.5,-55.928103
213.6,-54.886274
213.7,-54.398342
213.8,-54.561177
213.9,-56.388826
214,-55.466072
214.1,-53.564056
214.2,-52.580501
214.3,-54.49989
214.4,-53.422969
214.5,-53.043755
214.6,-53.048001
214.7,-52.502511
214.8,-49.416781
214.9,-51.349285
215,-50.326494
215.1,-50.553674
215.2,-49.465716
215.3,-50.427087
215.4,-49.734212
215.5,-48.759612
215.6,-46.169013
215.7,-44.88794
215.8,-45.10914
215.9,-42.975697
216,-39.671183
216.1,-35.668776
216.2,-32.293317
216.3,-24.09494
216.4,-10.007656
216.5,6.554471
216.6,17.813476
216.7,23.032154
216.8,21.547015
216.9,14.884868
217,9.08441
217.1,2.1851986
217.2,-3.6145817
217.3,-11.08615
217.4,-18.920938
217.5,-20.760946
217.6,-28.644733
217.7,-34.244089
217.8,-40.751069
217.9,-44.496558
218,-48.915868
218.1,-50.36854
218.2,-55.977947
218.3,-57.937186
218.4,-58.980815
218.5,-59.149966
218.6,-61.359545
218.7,-61.043447
218.8,-61.878926
218.9,-62.047887
219,-62.208907
219.1,-60.919154
219.2,-62.833265
219.3,-63.352848
219.4,-63.596835
219.5,-61.318451
219.6,-62.180527
219.7,-63.381142
219.8,-60.280149
219.9,-63.352494
220,-62.546476
220.1,-60.416832
220.2,-62.574351
220.3,-61.343876
220.4,-62.728858
220.5,-61.078694
220.6,-63.044834
220.7,-61.339197
220.8,-60.323807
220.9,-60.951385
221,-62.332901
221.1,-60.660197
221.2,-59.630353
221.3,-60.845571
221.4,-60.239395
221.5,-62.59293
221.6,-62.190376
221.7,-60.144935
221.8,-60.719525
221.9,-60.09226
222,-59.789508
222.1,-60.156417
222.2,-60.835949
222.3,-63.017624
222.4,-58.992665
222.5,-58.866317
222.6,-60.363573
222.7,-59.835608
222.8,-60.462895
222.9,-61.289532
223,-60.86363
223.1,-58.410976
223.2,-60.147552
223.3,-61.910117
223.4,-59.888164
223.5,-61.052301
223.6,-59.089551
223.7,-60.072312
223.8,-59.493796
223.9,-57.929359
224,-59.938921
224.1,-60.477274
224.2,-58.721442
224.3,-59.830285
224.4,-59.274651
224.5,-59.112913
224.6,-58.877159
224.7,-58.02444
224.8,-58.521679
224.9,-59.97868
225,-59.883758
225.1,-61.071723
225.2,-58.241922
225.3,-60.544827
225.4,-60.622093
225.5,-59.188206
225.6,-59.554046
225.7,-59.670582
225.8,-60.846066
225.9,-58.366504
226,-59.100381
226.1,-57.888907
226.2,-60.227228
226.3,-58.417302
226.4,-59.091215
226.5,-58.083645
226.6,-58.596863
226.7,-57.885034
226.8,-59.542723
226.9,-59.841761
227,-57.931185
227.1,-57.358884
227.2,-59.132047
227.3,-59.476052
227.4,-58.373153
227.5,-58.335564
227.6,-57.711693
227.7,-57.939742
227.8,-58.051983
227.9,-57.768855
228,-56.946509
228.1,-58.652777
228.2,-59.968365
228.3,-56.744941
228.4,-59.378277
228.5,-59.176479
228.6,-58.944357
228.7,-59.695857
228.8,-58.790054
228.9,-57.934901
229,-58.184914
229.1,-57.35797
229.2,-58.803328
229.3,-56.949074
229.4,-60.036574
229.5,-58.530622
229.6,-58.241968
229.7,-59.502535
229.8,-60.737365
229.9,-60.327416
230,-58.574961
230.1,-60.142981
230.2,-57.875139
230.3,-58.761687
230.4,-58.623287
230.5,-59.517764
230.6,-58.522494
230.7,-59.658577
230.8,-58.934112
230.9,-60.367175
231,-59.604196
231.1,-60.326064
231.2,-59.532586
231.3,-59.844466
231.4,-60.588168
231.5,-60.382718
231.6,-58.953824
231.7,-60.224047
231.8,-59.405191
231.9,-61.039755
232,-59.878474
232.1,-60.94699
232.2,-59.950367
232.3,-59.272725
232.4,-59.572765
232.5,-60.921687
232.6,-60.841552
232.7,-59.559004
232.8,-60.106476
232.9,-58.898225
233,-59.751602
233.1,-58.992637
233.2,-60.131254
233.3,-59.646236
233.4,-60.217464
233.5,-59.174816
233.6,-59.603579
233.7,-60.118639
233.8,-56.371064
233.9,-61.115752
234,-60.32925
234.1,-61.013807
234.2,-60.135874
234.3,-60.082914
234.4,-60.410514
234.5,-61.924632
234.6,-61.893342
234.7,-59.437742
234.8,-60.945274
234.9,-60.145057
235,-61.402395
235.1,-60.87371
235.2,-62.782669
235.3,-60.334012
235.4,-61.128328
235.5,-62.232629
235.6,-60.887904
235.7,-62.758092
235.8,-62.069852
235.9,-61.891604
236,-60.558409
236.1,-61.936735
236.2,-62.263707
236.3,-61.774746
236.4,-62.717926
236.5,-62.684992
236.6,-62.324594
236.7,-60.65269
236.8,-63.432127
236.9,-61.047917
237,-61.166568
237.1,-62.57616
237.2,-61.858302
237.3,-61.774555
237.4,-60.906946
237.5,-62.613482
237.6,-62.614756
237.7,-61.807697
237.8,-62.165492
237.9,-62.324756
238,-61.289951
238.1,-60.780086
238.2,-62.520293
238.3,-61.473554
238.4,-62.212992
238.5,-64.140865
238.6,-64.388259
238.7,-60.515342
238.8,-62.53767
238.9,-63.148652
239,-62.021851
239.1,-63.047879
239.2,-62.306376
239.3,-62.222872
239.4,-62.959247
239.5,-62.001494
239.6,-64.050006
239.7,-61.104417
239.8,-60.85405
239.9,-62.322542
240,-61.71968
240.1,-63.968817
240.2,-62.942232
240.3,-61.503472
240.4,-63.961422
240.5,-63.254553
240.6,-62.709662
240.7,-61.094359
240.8,-63.434799
240.9,-62.52543
241,-63.036259
241.1,-61.123115
241.2,-62.25529
241.3,-62.312533
241.4,-62.690957
241.5,-63.288419
241.6,-63.463908
241.7,-63.68001
241.8,-63.294629
241.9,-62.285336
242,-63.102062
242.1,-63.138962
242.2,-62.654481
242.3,-61.984138
242.4,-60.101524
242.5,-62.965252
242.6,-62.269283
242.7,-63.414958
242.8,-61.875307
242.9,-61.410678
243,-62.513126
243.1,-62.93435
243.2,-62.191616
243.3,-63.005936
243.4,-63.400606
243.5,-60.850426
243.6,-61.261311
243.7,-62.70258
243.8,-62.840945
243.9,-61.648686
244,-62.410371
244.1,-63.142934
244.2,-61.901962
244.3,-61.786193
244.4,-63.283771
244.5,-63.755271
244.6,-61.59632
244.7,-62.621969
244.8,-62.68048
244.9,-63.580125
245,-62.498187
245.1,-62.306956
245.2,-62.514878
245.3,-61.622178
245.4,-64.270858
245.5,-64.54853
245.6,-61.982882
245.7,-60.689365
245.8,-64.710369
245.9,-62.721452
246,-61.720684
246.1,-62.893511
246.2,-62.848891
246.3,-63.126178
246.4,-64.177689
246.5,-63.231758
246.6,-62.451482
246.7,-62.885463
246.8,-62.829273
246.9,-64.267651
247,-62.48601
247.1,-60.273534
247.2,-60.188784
247.3,-61.699016
247.4,-61.363471
247.5,-60.146325
247.6,-62.70895
247.7,-62.672065
247.8,-62.298445
247.9,-61.147225
248,-61.845169
248.1,-62.697299
248.2,-61.060576
248.3,-61.334272
248.4,-62.257716
248.5,-60.714347
248.6,-61.270801
248.7,-63.492795
248.8,-60.136592
248.9,-61.957756
249,-60.270153
249.1,-59.82276
249.2,-60.267836
249.3,-60.971836
249.4,-61.84365
249.5,-61.977827
249.6,-60.2504
249.7,-62.684364
249.8,-59.378362
249.9,-61.677363
250,-61.272159
250.1,-61.207627
250.2,-59.450113
250.3,-58.684286
250.4,-60.533319
250.5,-58.622712
250.6,-59.761984
250.7,-59.052243
250.8,-60.350137
250.9,-59.047531
251,-60.202475
251.1,-58.867086
251.2,-59.965247
251.3,-57.826917
251.4,-59.040992
251.5,-59.142312
251.6,-57.691638
251.7,-60.154921
251.8,-59.362429
251.9,-59.835608
252,-57.558677
252.1,-58.667053
252.2,-58.577957
252.3,-58.112401
252.4,-58.255853
252.5,-58.333523
252.6,-57.508406
252.7,-56.965422
252.8,-57.399917
252.9,-55.99111
253,-57.381621
253.1,-56.168612
253.2,-58.08802
253.3,-55.372035
253.4,-56.773883
253.5,-55.879866
253.6,-54.346556
253.7,-57.14745
253.8,-55.098606
253.9,-55.989688
254,-55.207857
254.1,-55.37109
254.2,-54.199807
254.3,-53.541006
254.4,-53.313734
254.5,-53.994773
254.6,-52.958451
254.7,-53.583628
254.8,-53.04211
254.9,-53.348275
255,-51.353333
255.1,-50.327393
255.2,-49.687021
255.3,-51.844744
255.4,-50.932423
255.5,-49.919649
255.6,-49.998445
255.7,-46.532224
255.8,-46.792758
255.9,-46.039205
256,-44.313935
256.1,-43.96021
256.2,-39.598194
256.3,-36.979235
256.4,-31.739747
256.5,-22.31877
256.6,-7.4356739
256.7,10.578191
256.8,18.185999
256.9,23.689963
257,19.977426
257.1,13.740659
257.2,8.3307433
257.3,0.83966638
257.4,-5.2722531
257.5,-14.239957
257.6,-17.440938
257.7,-24.932096
257.8,-29.409828
257.9,-35.663743
258,-40.799761
258.1,-43.301824
258.2,-49.833673
258.3,-51.866248
258.4,-55.798392
258.5,-56.941168
258.6,-60.908381
258.7,-61.383346
258.8,-59.520945
258.9,-62.152755
259,-61.827596
259.1,-62.747573
259.2,-63.335987
259.3,-61.866957
259.4,-61.507851
259.5,-62.680194
259.6,-63.547273
259.7,-63.212608
259.8,-62.861705
259.9,-63.333752
260,-65.089495
260.1,-62.658294
260.2,-61.962943
260.3,-62.253426
260.4,-62.85955
260.5,-60.885338
260.6,-60.479603
260.7,-61.537206
260.8,-60.944671
260.9,-62.160385
261,-60.384001
261.1,-61.083676
261.2,-61.964891
261.3,-60.774394
261.4,-60.586383
261.5,-60.380078
261.6,-61.659287
261.7,-62.094945
261.8,-62.528341
261.9,-60.299516
262,-59.73653
262.1,-61.708012
262.2,-62.60779
262.3,-60.609751
262.4,-61.290156
262.5,-62.527078
262.6,-61.713584
262.7,-61.465141
262.8,-59.843991
262.9,-61.043188
263,-59.758408
263.1,-60.627451
263.2,-60.729926
263.3,-61.539966
263.4,-61.055586
263.5,-60.494657
263.6,-58.723804
263.7,-58.492842
263.8,-58.993533
263.9,-58.743821
264,-59.103335
264.1,-59.173257
264.2,-59.271973
264.3,-59.374259
264.4,-60.463538
264.5,-57.891533
264.6,-60.78082
264.7,-59.392831
264.8,-59.558648
264.9,-60.958898
265,-60.004006
265.1,-59.935609
265.2,-58.982625
265.3,-60.472633
265.4,-59.246403
265.5,-57.728275
265.6,-58.649643
265.7,-57.999529
265.8,-61.171818
265.9,-58.704388
266,-58.459804
266.1,-60.12941
266.2,-59.350371
266.3,-59.688437
266.4,-58.652181
266.5,-57.975643
266.6,-58.724796
266.7,-57.733618
266.8,-59.441752
266.9,-58.384467
267,-57.566449
267.1,-60.120986
267.2,-57.881323
267.3,-56.121085
267.4,-60.246373
267.5,-57.826517
267.6,-57.870883
267.7,-57.295281
267.8,-57.273484
267.9,-58.259755
268,-57.810919
268.1,-56.725205
268.2,-57.614817
268.3,-56.7743
268.4,-57.289968
268.5,-58.26953
268.6,-56.622335
268.7,-56.862274
268.8,-57.61494
268.9,-56.426699
269,-55.323221
269.1,-58.338442
269.2,-56.770027
269.3,-56.352976
269.4,-57.21557
269.5,-56.823443
269.6,-59.171724
269.7,-56.348996
269.8,-56.625926
269.9,-58.666774
270,-57.212772
270.1,-56.221295
270.2,-57.725054
270.3,-58.976784
270.4,-57.290805
270.5,-58.684026
270.6,-59.552402
270.7,-56.986273
270.8,-57.308475
270.9,-57.816194
271,-58.856228
271.1,-57.322605
271.2,-58.888346
271.3,-58.218178
271.4,-59.617855
271.5,-58.032751
271.6,-59.009966
271.7,-57.967787
271.8,-58.87153
271.9,-57.958245
272,-57.142569
272.1,-58.092604
272.2,-59.54317
272.3,-59.928686
272.4,-61.406204
272.5,-59.295557
272.6,-59.4921
272.7,-59.913234
272.8,-60.530512
272.9,-57.961594
273,-59.156462
273.1,-60.708849
273.2,-59.146323
273.3,-59.367976
273.4,-58.299396
273.5,-61.511258
273.6,-57.16839
273.7,-57.972378
273.8,-59.543022
273.9,-59.292315
274,-60.077892
274.1,-60.773231
274.2,-60.294224
274.3,-60.843721
274.4,-58.977126
274.5,-59.031945
274.6,-60.443601
274.7,-60.770128
274.8,-60.47262
274.9,-60.844788
275,-59.976623
275.1,-60.60834
275.2,-60.797762
275.3,-60.130117
275.4,-59.21733
275.5,-60.317581
275.6,-61.180248
275.7,-60.335051
275.8,-58.926883
275.9,-61.41456
276,-60.759094
276.1,-61.188458
276.2,-59.834047
276.3,-60.010331
276.4,-60.663987
276.5,-60.024514
276.6,-60.371106
276.7,-62.491743
276.8,-62.022343
276.9,-62.147689
277,-62.591236
277.1,-62.380082
277.2,-60.478487
277.3,-60.936535
277.4,-62.514497
277.5,-59.9901
277.6,-60.677862
277.7,-61.85401
277.8,-62.771328
277.9,-62.412364
278,-61.553731
278.1,-60.522091
278.2,-62.048092
278.3,-61.486738
278.4,-62.257231
278.5,-61.441262
278.6,-62.928373
278.7,-63.404399
278.8,-60.776057
278.9,-62.105507
279,-61.113191
279.1,-61.248709
279.2,-61.634575
279.3,-63.040628
279.4,-61.983734
279.5,-62.241177
279.6,-60.729463
279.7,-61.727912
279.8,-62.71364
279.9,-62.914474
280,-62.581187
280.1,-62.030937
280.2,-60.378905
280.3,-62.801946
280.4,-62.544653
280.5,-62.289
280.6,-62.819557
280.7,-61.607524
280.8,-61.059168
280.9,-63.540903
281,-62.511971
281.1,-62.600997
281.2,-62.089833
281.3,-63.409423
281.4,-62.272107
281.5,-64.369739
281.6,-64.480264
281.7,-61.212998
281.8,-62.979729
281.9,-62.809984
282,-63.971016
282.1,-62.940892
282.2,-63.722977
282.3,-63.573345
282.4,-63.602404
282.5,-61.547189
282.6,-62.969897
282.7,-61.862505
282.8,-65.655127
282.9,-62.359467
283,-64.458745
283.1,-63.8007
283.2,-62.326748
283.3,-62.904391
283.4,-61.467218
283.5,-62.746839
283.6,-62.842038
283.7,-63.598483
283.8,-62.368248
283.9,-61.952012
284,-62.547085
284.1,-61.746451
284.2,-61.115283
284.3,-62.041319
284.4,-61.76934
284.5,-62.730307
284.6,-62.110435
284.7,-61.779707
284.8,-62.336769
284.9,-63.297832
285,-63.010577
285.1,-63.025214
285.2,-63.504338
285.3,-62.393195
285.4,-62.940603
285.5,-62.362216
285.6,-64.958051
285.7,-63.958401
285.8,-61.458805
285.9,-63.297733
286,-63.373458
286.1,-61.982495
286.2,-63.061592
286.3,-63.581419
286.4,-63.612226
286.5,-64.85432
286.6,-62.565456
286.7,-62.494253
286.8,-63.980162
286.9,-62.064352
287,-62.894165
287.1,-61.617776
287.2,-63.753471
287.3,-63.910605
287.4,-63.929051
287.5,-62.116673
287.6,-63.346541
287.7,-62.085785
287.8,-64.234926
287.9,-62.339328
288,-61.458902
288.1,-63.66214
288.2,-62.059437
288.3,-62.883999
288.4,-63.637568
288.5,-62.583371
288.6,-62.288348
288.7,-63.919783
288.8,-62.423475
288.9,-62.961406
289,-64.04185
289.1,-64.364962
289.2,-61.163326
289.3,-62.991809
289.4,-61.698008
289.5,-62.540956
289.6,-62.018478
289.7,-61.906909
289.8,-63.602886
289.9,-63.347285
290,-63.916821
290.1,-61.940306
290.2,-63.367934
290.3,-61.262265
290.4,-61.643244
290.5,-61.474439
290.6,-62.658954
290.7,-62.037543
290.8,-61.847433
290.9,-62.015342
291,-61.22822
291.1,-62.173983
291.2,-61.574817
291.3,-59.609199
291.4,-62.306585
291.5,-61.586465
291.6,-61.141459
291.7,-61.851741
291.8,-60.620066
291.9,-61.122032
292,-61.33887
292.1,-60.970947
292.2,-60.253011
292.3,-61.35547
292.4,-61.83222
292.5,-62.688513
292.6,-60.220692
292.7,-60.971297
292.8,-60.590903
292.9,-59.424169
293,-60.233703
293.1,-59.937956
293.2,-60.281109
293.3,-58.291235
293.4,-61.054492
293.5,-61.419287
293.6,-59.886645
293.7,-58.07903
293.8,-57.882862
293.9,-59.531535
294,-59.829274
294.1,-59.423724
294.2,-59.100187
294.3,-58.893987
294.4,-58.6515
294.5,-58.946128
294.6,-59.878643
294.7,-60.662767
294.8,-57.775379
294.9,-59.094618
295,-57.574962
295.1,-58.171398
295.2,-58.141194
295.3,-56.45736
295.4,-58.025841
295.5,-58.190939
295.6,-57.298256
295.7,-57.436465
295.8,-55.448199
295.9,-57.399163
296,-56.016827
296.1,-56.630706
296.2,-57.156226
296.3,-55.497813
296.4,-56.842146
296.5,-55.638412
296.6,-55.0764
296.7,-53.372623
296.8,-53.840215
296.9,-54.493571
297,-55.232986
297.1,-52.30531
297.2,-52.449635
297.3,-53.296158
297.4,-53.27464
297.5,-51.445141
297.6,-50.20948
297.7,-53.72984
297.8,-49.568643
297.9,-49.481517
298,-48.961552
298.1,-48.521297
298.2,-47.47016
298.3,-46.678685
298.4,-44.769725
298.5,-42.389897
298.6,-39.333252
298.7,-37.620917
298.8,-33.313276
298.9,-23.344706
299,-9.0823411
299.1,7.8590695
299.2,18.245138
299.3,25.679456
299.4,21.917767
299.5,15.296472
299.6,9.21509
299.7,2.2703739
299.8,-3.8782478
299.9,-11.752862
300,-17.528053
300.1,-25.621104
300.2,-30.58027
300.3,-34.470615
300.4,-41.004614
300.5,-43.20508
300.6,-49.49201
300.7,-53.440496
300.8,-55.288695
300.9,-57.550389
301,-59.160082
301.1,-59.782391
301.2,-61.870799
301.3,-60.432474
301.4,-62.20543
301.5,-60.696959
301.6,-61.92308
301.7,-61.727373
301.8,-62.737606
301.9,-61.801459
302,-62.532407
302.1,-60.48953
302.2,-61.629678
302.3,-60.681901
302.4,-60.461681
302.5,-62.86424
302.6,-61.784871
302.7,-63.569729
302.8,-60.744049
302.9,-61.668255
303,-59.952911
303.1,-60.858615
303.2,-62.67169
303.3,-63.135072
303.4,-60.569479
303.5,-62.588995
303.6,-60.282784
303.7,-62.299659
303.8,-60.679342
303.9,-60.818968
304,-62.915937
304.1,-60.230521
304.2,-63.412611
304.3,-61.099384
304.4,-60.585525
304.5,-60.699874
304.6,-61.253634
304.7,-61.237585
304.8,-62.868327
304.9,-61.666746
305,-59.504934
305.1,-63.218187
305.2,-59.491453
305.3,-60.993237
305.4,-60.366631
305.5,-59.714133
305.6,-60.042477
305.7,-60.066157
305.8,-61.126061
305.9,-60.834472
306,-59.842591
306.1,-59.423519
306.2,-60.139589
306.3,-58.953068
306.4,-59.499596
306.5,-59.513637
306.6,-60.725721
306.7,-59.35728
306.8,-56.856409
306.9,-59.375064
307,-59.172244
307.1,-58.664506
307.2,-59.062132
307.3,-61.54037
307.4,-60.208551
307.5,-59.542543
307.6,-58.478085
307.7,-58.173093
307.8,-61.34986
307.9,-58.188173
308,-59.239723
308.1,-57.692487
308.2,-60.216096
308.3,-57.496891
308.4,-59.203151
308.5,-58.594476
308.6,-58.423159
308.7,-57.712054
308.8,-59.984094
308.9,-57.937013
309,-58.116305
309.1,-57.21377
309.2,-57.140094
309.3,-58.838297
309.4,-58.821229
309.5,-57.661028
309.6,-57.70009
309.7,-57.054344
309.8,-58.180902
309.9,-56.431718
310,-57.179804
310.1,-56.464923
310.2,-55.404102
310.3,-57.888488
310.4,-56.525686
310.5,-56.692193
310.6,-59.016448
310.7,-59.833592
310.8,-56.403869
310.9,-57.04592
311,-56.576842
311.1,-56.896564
311.2,-57.330624
311.3,-59.106845
311.4,-58.037068
311.5,-57.649419
311.6,-56.941704
311.7,-57.509021
311.8,-58.885936
311.9,-56.690129
312,-57.877974
312.1,-58.367546
312.2,-57.92805
312.3,-57.853294
312.4,-58.081446
312.5,-57.921036
312.6,-57.721242
312.7,-58.698886
312.8,-56.837826
312.9,-57.169256
313,-57.1104
313.1,-58.560663
313.2,-57.920917
313.3,-56.96739
313.4,-60.203657
313.5,-58.928971
313.6,-59.356317
313.7,-59.308431
313.8,-57.093691
313.9,-59.056905
314,-58.149233
314.1,-58.30032
314.2,-58.029964
314.3,-58.19154
314.4,-57.943581
314.5,-60.117762
314.6,-59.443858
314.7,-60.381689
314.8,-59.216056
314.9,-58.567697
315,-58.446148
315.1,-55.253131
315.2,-59.018301
315.3,-58.242511
315.4,-58.260182
315.5,-59.049785
315.6,-58.824292
315.7,-58.937502
315.8,-61.843646
315.9,-59.285506
316,-59.949345
316.1,-59.351581
316.2,-60.035408
316.3,-60.105376
316.4,-60.747037
316.5,-60.373751
316.6,-61.417642
316.7,-61.868341
316.8,-59.85359
316.9,-60.766631
317,-59.592051
317.1,-60.985608
317.2,-61.330258
317.3,-60.174677
317.4,-60.314166
317.5,-58.719682
317.6,-60.27751
317.7,-62.510307
317.8,-60.513503
317.9,-61.359422
318,-60.822712
318.1,-60.735234
318.2,-61.601761
318.3,-59.301279
318.4,-61.705255
318.5,-61.473182
318.6,-62.747662
318.7,-59.769842
318.8,-61.929042
318.9,-60.265656
319,-59.934806
319.1,-59.755094
319.2,-61.975853
319.3,-62.380627
319.4,-62.295417
319.5,-61.27505
319.6,-61.005005
319.7,-61.489226
319.8,-62.601374
319.9,-61.715814
320,-63.756034
320.1,-62.211385
320.2,-61.621176
320.3,-62.52408
320.4,-63.387304
320.5,-61.785147
320.6,-60.464255
320.7,-62.040106
320.8,-62.87229
320.9,-62.922833
321,-61.850874
321.1,-62.667045
321.2,-64.452409
321.3,-61.404496
321.4,-62.021586
321.5,-61.615018
321.6,-63.820772
321.7,-60.003268
321.8,-62.402508
321.9,-62.187086
322,-61.705213
322.1,-63.538155
322.2,-63.861518
322.3,-62.40414
322.4,-63.194593
322.5,-63.019726
322.6,-62.558319
322.7,-62.633937
322.8,-63.479531
322.9,-63.057492
323,-63.775922
323.1,-63.191284
323.2,-62.931348
323.3,-61.918681
323.4,-62.107569
323.5,-64.012779
323.6,-61.945904
323.7,-61.183673
323.8,-63.310978
323.9,-62.614639
324,-64.037777
324.1,-61.699699
324.2,-62.478812
324.3,-63.194826
324.4,-62.197296
324.5,-62.194341
324.6,-63.421753
324.7,-62.80391
324.8,-63.230614
324.9,-63.601048
325,-63.896178
325.1,-62.995512
325.2,-63.455968
325.3,-62.624762
325.4,-64.276112
325.5,-64.461735
325.6,-63.065994
325.7,-62.391999
325.8,-64.265945
325.9,-64.121128
326,-64.347438
326.1,-60.599419
326.2,-64.164624
326.3,-63.003343
326.4,-65.171101
326.5,-63.592739
326.6,-64.289327
326.7,-62.639727
326.8,-62.392708
326.9,-62.623801
327,-63.710917
327.1,-63.443967
327.2,-63.635237
327.3,-63.962329
327.4,-64.74544
327.5,-62.98953
327.6,-65.434411
327.7,-63.613163
327.8,-62.404785
327.9,-64.762271
328,-64.853085
328.1,-64.546387
328.2,-64.364217
328.3,-63.045247
328.4,-64.773766
328.5,-64.089997
328.6,-63.079532
328.7,-62.462191
328.8,-63.707212
328.9,-63.41537
329,-64.405916
329.1,-62.379995
329.2,-62.290651
329.3,-63.449011
329.4,-63.590854
329.5,-63.023403
329.6,-62.983576
329.7,-62.799093
329.8,-62.043726
329.9,-63.886497
330,-63.941297
330.1,-64.012793
330.2,-65.129463
330.3,-62.27072
330.4,-61.517101
330.5,-63.482467
330.6,-62.744997
330.7,-64.010878
330.8,-64.144071
330.9,-64.508687
331,-64.659596
331.1,-62.85051
331.2,-65.715151
331.3,-62.34624
331.4,-62.284895
331.5,-63.834778
331.6,-65.100222
331.7,-62.418343
331.8,-61.809723
331.9,-62.263312
332,-66.04955
332.1,-63.992456
332.2,-64.331014
332.3,-60.910374
332.4,-63.539176
332.5,-63.81702
332.6,-61.621714
332.7,-64.015056
332.8,-63.935273
332.9,-62.546537
333,-64.679444
333.1,-61.606035
333.2,-63.291999
333.3,-63.95889
333.4,-61.997029
333.5,-62.4475
333.6,-62.824998
333.7,-60.539316
333.8,-62.553794
333.9,-63.316003
334,-61.692819
334.1,-62.199185
334.2,-62.670766
334.3,-63.121599
334.4,-62.648482
334.5,-63.940707
334.6,-61.846809
334.7,-61.797944
334.8,-62.324897
334.9,-60.533379
335,-61.509063
335.1,-60.999984
335.2,-61.50657
335.3,-61.914668
335.4,-62.424171
335.5,-62.119947
335.6,-59.923364
335.7,-62.624809
335.8,-62.510072
335.9,-58.592771
336,-60.727315
336.1,-62.365276
336.2,-62.312391
336.3,-61.813567
336.4,-62.258711
336.5,-59.814455
336.6,-59.801774
336.7,-61.045893
336.8,-59.933987
336.9,-61.053506
337,-60.812213
337.1,-60.265228
337.2,-60.635068
337.3,-61.368008
337.4,-60.482132
337.5,-59.395604
337.6,-58.430118
337.7,-61.78841
337.8,-61.379349
337.9,-58.622482
338,-58.445762
338.1,-60.616606
338.2,-57.854489
338.3,-58.74539
338.4,-59.476835
338.5,-58.702462
338.6,-56.707577
338.7,-57.513978
338.8,-57.61561
338.9,-59.49478
339,-56.731402
339.1,-56.241691
339.2,-55.057394
339.3,-56.767349
339.4,-57.670283
339.5,-56.999805
339.6,-55.022831
339.7,-54.231844
339.8,-55.426945
339.9,-54.921673
340,-53.589825
340.1,-56.087732
340.2,-53.941813
340.3,-53.64815
340.4,-54.215854
340.5,-54.331829
340.6,-53.482945
340.7,-51.90434
340.8,-52.37927
340.9,-52.419706
341,-52.023243
341.1,-51.54816
341.2,-50.197885
341.3,-50.27868
341.4,-48.505792
341.5,-48.243342
341.6,-47.778127
341.7,-46.291984
341.8,-43.561305
341.9,-42.746382
342,-38.23007
342.1,-33.905349
342.2,-27.500639
342.3,-14.723815
342.4,2.8010734
342.5,17.113383
342.6,21.751843
342.7,22.404737
342.8,17.444168
342.9,11.046625
343,3.6826973
343.1,-3.2030669
343.2,-9.8906193
343.3,-17.820876
343.4,-22.350588
343.5,-27.588285
343.6,-33.945202
343.7,-41.241052
343.8,-44.534598
343.9,-48.273848
344,-53.643688
344.1,-55.02974
344.2,-56.838015
344.3,-58.200517
344.4,-61.009195
344.5,-60.895854
344.6,-60.536038
344.7,-61.806525
344.8,-61.686468
344.9,-62.524492
345,-63.04192
345.1,-61.110593
345.2,-63.766388
345.3,-63.597169
345.4,-62.16959
345.5,-63.629909
345.6,-63.058321
345.7,-62.158101
345.8,-63.117326
345.9,-62.196308
346,-62.024946
346.1,-61.219373
346.2,-62.58158
346.3,-61.088034
346.4,-62.449735
346.5,-61.985485
346.6,-61.552892
346.7,-61.177223
346.8,-61.175934
346.9,-60.967429
347,-61.821656
347.1,-61.937924
347.2,-61.052045
347.3,-60.263034
347.4,-60.861972
347.5,-61.022042
347.6,-58.628982
347.7,-59.932021
347.8,-61.098871
347.9,-61.146272
348,-58.957651
348.1,-59.559852
348.2,-60.462057
348.3,-60.84525
348.4,-61.334503
348.5,-59.7907
348.6,-59.238706
348.7,-61.297119
348.8,-60.341932
348.9,-61.404563
349,-61.1094
349.1,-57.71503
349.2,-59.744848
349.3,-60.376807
349.4,-59.356731
349.5,-60.948498
349.6,-58.505329
349.7,-58.875912
349.8,-59.410522
349.9,-59.092989
350,-61.542025
350.1,-58.547346
350.2,-58.784886
350.3,-60.10767
350.4,-59.189043
350.5,-59.244125
350.6,-58.580341
350.7,-59.652518
350.8,-59.475498
350.9,-56.632296
351,-59.875316
351.1,-57.434285
351.2,-57.279401
351.3,-58.789976
351.4,-56.994455
351.5,-57.323239
351.6,-57.787443
351.7,-56.467552
351.8,-59.672599
351.9,-56.721399
352,-56.308822
352.1,-58.928087
352.2,-57.665601
352.3,-58.726268
352.4,-56.767212
352.5,-58.286313
352.6,-58.961343
352.7,-57.241175
352.8,-55.932993
352.9,-57.68858
353,-59.779153
353.1,-55.992771
353.2,-58.078431
353.3,-57.473837
353.4,-57.850886
353.5,-59.272245
353.6,-57.044905
353.7,-57.644139
353.8,-56.88556
353.9,-57.531641
354,-58.358986
354.1,-58.220705
354.2,-56.886923
354.3,-57.503443
354.4,-58.500767
354.5,-58.571108
354.6,-58.828698
354.7,-57.109379
354.8,-57.302562
354.9,-58.475085
355,-57.346912
355.1,-57.832577
355.2,-57.992531
355.3,-58.991773
355.4,-59.240296
355.5,-57.158583
355.6,-59.456091
355.7,-58.135802
355.8,-59.179491
355.9,-56.993131
356,-58.809931
356.1,-59.483687
356.2,-58.749985
356.3,-58.409952
356.4,-57.170057
356.5,-58.551768
356.6,-57.257617
356.7,-59.139563
356.8,-58.251666
356.9,-56.810193
357,-58.779272
357.1,-57.490279
357.2,-57.056262
357.3,-59.127709
357.4,-58.916654
357.5,-59.053495
357.6,-59.251152
357.7,-59.944731
357.8,-58.660424
357.9,-59.846567
358,-59.436951
358.1,-59.02892
358.2,-60.622174
358.3,-61.638048
358.4,-58.867722
358.5,-58.80649
358.6,-58.963643
358.7,-56.7543
358.8,-59.519872
358.9,-60.345545
359,-59.615746
359.1,-60.403641
359.2,-59.850162
359.3,-59.658341
359.4,-61.740359
359.5,-60.181262
359.6,-60.360863
359.7,-58.838647
359.8,-59.065851
359.9,-61.569183
360,-59.6408
360.1,-59.757565
360.2,-58.996131
360.3,-62.099916
360.4,-59.631615
360.5,-61.150995
360.6,-60.999933
360.7,-61.114378
360.8,-60.635689
360.9,-62.353246
361,-61.887457
361.1,-58.039605
361.2,-61.156685
361.3,-60.492495
361.4,-61.149485
361.5,-61.624427
361.6,-59.192486
361.7,-60.139597
361.8,-61.1646
361.9,-60.196271
362,-60.317555
362.1,-60.189651
362.2,-59.473036
362.3,-62.561262
362.4,-60.242552
362.5,-60.950522
362.6,-61.613167
362.7,-60.539267
362.8,-62.092628
362.9,-61.734645
363,-59.892768
363.1,-62.357615
363.2,-61.601376
363.3,-62.335155
363.4,-61.79943
363.5,-61.723601
363.6,-58.521044
363.7,-59.974686
363.8,-61.881138
363.9,-62.862288
364,-63.013116
364.1,-62.396489
364.2,-62.792185
364.3,-61.825126
364.4,-62.879342
364.5,-63.417583
364.6,-63.878821
364.7,-61.203014
364.8,-63.046332
364.9,-63.198929
365,-61.632259
365.1,-62.034409
365.2,-62.071852
365.3,-61.6614
365.4,-61.029727
365.5,-60.766438
365.6,-61.199457
365.7,-62.270096
365.8,-61.421764
365.9,-63.491883
366,-61.438809
366.1,-63.606709
366.2,-62.868464
366.3,-62.780859
366.4,-63.423265
366.5,-61.760056
366.6,-63.091432
366.7,-61.749308
366.8,-62.35441
366.9,-62.89725
367,-62.553822
367.1,-62.861466
367.2,-63.830238
367.3,-62.678947
367.4,-63.287221
367.5,-62.85118
367.6,-62.777426
367.7,-62.950241
367.8,-63.673151
367.9,-64.10417
368,-62.6698
368.1,-63.426778
368.2,-64.480211
368.3,-63.645277
368.4,-63.607044
368.5,-62.97882
368.6,-66.051472
368.7,-61.910648
368.8,-65.372582
368.9,-62.701688
369,-64.712886
369.1,-64.998443
369.2,-62.482459
369.3,-63.906016
369.4,-63.571999
369.5,-64.109319
369.6,-62.407992
369.7,-60.498134
369.8,-65.317988
369.9,-64.018438
370,-62.883517
370.1,-64.376112
370.2,-62.870615
370.3,-62.13423
370.4,-63.681143
370.5,-62.29021
370.6,-64.832233
370.7,-64.702442
370.8,-64.13785
370.9,-64.702401
371,-64.061549
371.1,-64.410404
371.2,-63.593956
371.3,-63.254759
371.4,-63.827455
371.5,-61.765218
371.6,-62.634147
371.7,-63.054504
371.8,-64.792385
371.9,-62.171376
372,-63.516867
372.1,-65.291166
372.2,-62.064362
372.3,-61.229166
372.4,-64.506236
372.5,-64.510752
372.6,-64.500064
372.7,-62.629717
372.8,-64.418852
372.9,-65.938017
373,-64.081544
373.1,-64.113387
373.2,-64.752679
373.3,-63.448028
373.4,-64.895472
373.5,-63.613257
373.6,-64.813407
373.7,-63.722451
373.8,-63.413175
373.9,-62.514228
374,-64.528384
374.1,-64.534964
374.2,-63.45451
374.3,-62.939887
374.4,-65.237789
374.5,-64.597973
374.6,-65.419835
374.7,-63.83314
374.8,-61.690175
374.9,-64.511425
375,-61.692017
375.1,-63.571702
375.2,-63.136521
375.3,-63.958846
375.4,-63.580785
375.5,-61.789602
375.6,-63.574877
375.7,-62.855154
375.8,-63.394743
375.9,-64.434185
376,-63.845515
376.1,-63.205996
376.2,-63.809086
376.3,-63.203728
376.4,-63.166763
376.5,-64.35517
376.6,-62.787175
376.7,-62.367424
376.8,-63.673046
376.9,-63.246412
377,-62.028919
377.1,-64.483642
377.2,-62.276349
377.3,-63.488121
377.4,-63.133047
377.5,-61.38012
377.6,-64.956785
377.7,-63.440296
377.8,-62.981405
377.9,-62.918496
378,-63.519597
378.1,-63.955013
378.2,-63.68944
378.3,-63.009738
378.4,-62.305101
378.5,-62.902228
378.6,-62.371441
378.7,-62.493628
378.8,-62.039332
378.9,-61.985229
379,-62.053608
379.1,-59.901288
379.2,-62.728447
379.3,-61.810022
379.4,-60.850701
379.5,-63.521154
379.6,-62.365603
379.7,-62.368483
379.8,-61.760767
379.9,-60.95752
380,-61.88657
380.1,-62.023203
380.2,-63.360164
380.3,-62.313724
380.4,-61.294618
380.5,-60.732943
380.6,-63.65877
380.7,-62.069938
380.8,-60.095637
380.9,-59.362338
381,-60.150943
381.1,-59.59538
381.2,-60.03326
381.3,-60.890184
381.4,-61.122725
381.5,-60.937064
381.6,-60.935127
381.7,-62.294576
381.8,-62.273574
381.9,-60.626863
382,-60.495512
382.1,-60.794783
382.2,-59.876
382.3,-59.176507
382.4,-59.556295
382.5,-60.030135
382.6,-58.275258
382.7,-58.694338
382.8,-57.623439
382.9,-59.355893
383,-57.792129
383.1,-58.781345
383.2,-58.282575
383.3,-57.018648
383.4,-58.811559
383.5,-57.41305
383.6,-57.958773
383.7,-57.620681
383.8,-56.17145
383.9,-56.534695
384,-55.651498
384.1,-55.011834
384.2,-54.94154
384.3,-54.818705
384.4,-55.715075
384.5,-56.037025
384.6,-53.893863
384.7,-54.45583
384.8,-53.639574
384.9,-51.845187
385,-55.756618
385.1,-55.263288
385.2,-56.944584
385.3,-51.502155
385.4,-52.952431
385.5,-49.717592
385.6,-51.623562
385.7,-51.700393
385.8,-50.030036
385.9,-50.07021
386,-49.007329
386.1,-50.867377
386.2,-47.952845
386.3,-45.968799
386.4,-44.607701
386.5,-43.612981
386.6,-41.581844
386.7,-38.822532
386.8,-33.66675
386.9,-25.311683
387,-11.19173
387.1,9.6961733
387.2,19.080484
387.3,24.637988
387.4,21.99489
387.5,16.907811
387.6,10.342585
387.7,1.9449231
387.8,-3.4264057
387.9,-12.197483
388,-17.160304
388.1,-23.102961
388.2,-28.889238
388.3,-35.33133
388.4,-41.229019
388.5,-45.922373
388.6,-50.267601
388.7,-52.721537
388.8,-53.685625
388.9,-58.287438
389,-59.436321
389.1,-60.052694
389.2,-60.347885
389.3,-62.84378
389.4,-61.950996
389.5,-64.113095
389.6,-62.54326
389.7,-63.885964
389.8,-61.720675
389.9,-62.270083
390,-61.421437
390.1,-64.007418
390.2,-62.940476
390.3,-64.858026
390.4,-63.72988
390.5,-61.333555
390.6,-61.830963
390.7,-62.35103
390.8,-61.152695
390.9,-61.432391
391,-63.363135
391.1,-61.233855
391.2,-60.162515
391.3,-62.18516
391.4,-61.562551
391.5,-61.712937
391.6,-62.610292
391.7,-61.638026
391.8,-60.355234
391.9,-59.669849
392,-58.372568
392.1,-60.441339
392.2,-61.316023
392.3,-62.007183
392.4,-60.521828
392.5,-58.631618
392.6,-58.485898
392.7,-60.576214
392.8,-59.700619
392.9,-62.469224
393,-60.745548
393.1,-60.700149
393.2,-58.722274
393.3,-59.392871
393.4,-60.374415
393.5,-60.814012
393.6,-59.682928
393.7,-59.443173
393.8,-58.908372
393.9,-59.913767
394,-59.044092
394.1,-59.850839
394.2,-58.735349
394.3,-59.639817
394.4,-59.729314
394.5,-58.885996
394.6,-59.977666
394.7,-58.598426
394.8,-58.600403
394.9,-57.659878
395,-60.494488
395.1,-59.850613
395.2,-58.944696
395.3,-57.626878
395.4,-58.090676
395.5,-58.670814
395.6,-58.432584
395.7,-58.405464
395.8,-59.474063
395.9,-59.053271
396,-55.313619
396.1,-59.434363
396.2,-58.78322
396.3,-57.757521
396.4,-57.332657
396.5,-60.44697
396.6,-56.993303
396.7,-59.431671
396.8,-58.059204
396.9,-58.173809
397,-58.723731
397.1,-58.595741
397.2,-57.653149
397.3,-57.772316
397.4,-58.67414
397.5,-56.458377
397.6,-56.044811
397.7,-57.39616
397.8,-59.046989
397.9,-58.605202
398,-59.357123
398.1,-57.197736
398.2,-60.477773
398.3,-58.143583
398.4,-58.104846
398.5,-57.238996
398.6,-58.301525
398.7,-57.044039
398.8,-58.283999
398.9,-56.873038
399,-58.359315
399.1,-58.792382
399.2,-58.574188
399.3,-56.848903
399.4,-56.449848
399.5,-58.518261
399.6,-58.27214
399.7,-58.730525
399.8,-56.888242
399.9,-59.512091
400,-58.365548
400.1,-58.282142
400.2,-58.653918
400.3,-58.467936
400.4,-58.273679
400.5,-58.730769
400.6,-57.419782
400.7,-56.777857
400.8,-57.152881
400.9,-58.407076
401,-58.070536
401.1,-58.112816
401.2,-57.878576
401.3,-58.728421
401.4,-59.336555
401.5,-59.084127
401.6,-58.066897
401.7,-59.093105
401.8,-60.189922
401.9,-60.056495
402,-59.361889
402.1,-60.179382
402.2,-58.860151
402.3,-58.49941
402.4,-60.046209
402.5,-59.144929
402.6,-60.34325
402.7,-60.980632
402.8,-59.026811
402.9,-59.433856
403,-59.778756
403.1,-60.244319
403.2,-62.353441
403.3,-59.422314
403.4,-60.791552
403.5,-59.866596
403.6,-60.897801
403.7,-60.354285
403.8,-60.913131
403.9,-57.595742
404,-60.125832
404.1,-60.234492
404.2,-60.099397
404.3,-60.390278
404.4,-61.127159
404.5,-61.254755
404.6,-61.813129
404.7,-60.419943
404.8,-60.622578
404.9,-61.990096
405,-58.659829
405.1,-61.639522
405.2,-60.031273
405.3,-61.254347
405.4,-61.732739
405.5,-61.415551
405.6,-61.5504
405.7,-61.85601
405.8,-61.253298
405.9,-61.895413
406,-62.773798
406.1,-62.395495
406.2,-60.062913
406.3,-62.294325
406.4,-59.90882
406.5,-61.98622
406.6,-61.778662
406.7,-59.74256
406.8,-59.937383
406.9,-61.037636
407,-63.01301
407.1,-61.285996
407.2,-60.970387
407.3,-63.160272
407.4,-60.231838
407.5,-61.847142
407.6,-63.727739
407.7,-61.516221
407.8,-62.275854
407.9,-61.88156
408,-61.034449
408.1,-61.641583
408.2,-62.020967
408.3,-60.466748
408.4,-63.250096
408.5,-62.345846
408.6,-61.919998
408.7,-63.256944
408.8,-60.863124
408.9,-62.788495
409,-63.47887
409.1,-62.378044
409.2,-62.316303
409.3,-63.748395
409.4,-63.491984
409.5,-63.512498
409.6,-63.194808
409.7,-62.050263
409.8,-63.872659
409.9,-63.228806
410,-64.632764
410.1,-63.239453
410.2,-62.034306
410.3,-62.806202
410.4,-62.603854
410.5,-63.520757
410.6,-62.115228
410.7,-63.328171
410.8,-64.157035
410.9,-63.880441
411,-62.548112
411.1,-62.731852
411.2,-62.954216
411.3,-64.329072
411.4,-62.9801
411.5,-63.255505
411.6,-63.604739
411.7,-62.401616
411.8,-62.573917
411.9,-64.739564
412,-64.815624
412.1,-62.759331
412.2,-63.87229
412.3,-64.236897
412.4,-62.75934
412.5,-63.149864
412.6,-62.784075
412.7,-62.059875
412.8,-63.720596
412.9,-64.530064
413,-62.403782
413.1,-64.800957
413.2,-62.700249
413.3,-63.529458
413.4,-64.574149
413.5,-64.976704
413.6,-63.057582
413.7,-63.352425
413.8,-64.351743
413.9,-62.734594
414,-64.324521
414.1,-64.142625
414.2,-64.201962
414.3,-63.862825
414.4,-63.970239
414.5,-65.607999
414.6,-63.352104
414.7,-63.831032
414.8,-64.621543
414.9,-61.221496
415,-64.066403
415.1,-63.600475
415.2,-64.018177
415.3,-63.200856
415.4,-63.510302
415.5,-62.992459
415.6,-63.391483
415.7,-64.042939
415.8,-65.611544
415.9,-64.682564
416,-63.19316
416.1,-64.323328
416.2,-63.988152
416.3,-65.73784
416.4,-64.912379
416.5,-65.940224
416.6,-62.903093
416.7,-63.524855
416.8,-64.420122
416.9,-64.59983
417,-63.793563
417.1,-65.480521
417.2,-64.591625
417.3,-65.694925
417.4,-63.206829
417.5,-66.332322
417.6,-64.111506
417.7,-63.963645
417.8,-64.333006
417.9,-64.701724
418,-65.068947
418.1,-64.604831
418.2,-66.16124
418.3,-64.101051
418.4,-64.396647
418.5,-63.152961
418.6,-67.217857
418.7,-65.165258
418.8,-65.483598
418.9,-63.969824
419,-65.30111
419.1,-64.418291
419.2,-65.126485
419.3,-64.213911
419.4,-63.047241
419.5,-65.458445
419.6,-65.726682
419.7,-63.258618
419.8,-65.783633
419.9,-64.994411
420,-64.648895
420.1,-64.412221
420.2,-64.998203
420.3,-65.40779
420.4,-63.968585
420.5,-65.250933
420.6,-62.383426
420.7,-62.932624
420.8,-64.728842
420.9,-64.916158
421,-64.169186
421.1,-65.022113
421.2,-65.724947
421.3,-64.168181
421.4,-65.700509
421.5,-65.544564
421.6,-64.205466
421.7,-65.641751
421.8,-64.885714
421.9,-62.867952
422,-64.391567
422.1,-64.176543
422.2,-63.800483
422.3,-65.790157
422.4,-64.985386
422.5,-63.711748
422.6,-64.732748
422.7,-64.242368
422.8,-63.874275
422.9,-64.017873
423,-65.141379
423.1,-61.96214
423.2,-64.307608
423.3,-64.608148
423.4,-65.245782
423.5,-63.592488
423.6,-65.370319
423.7,-62.674267
423.8,-63.585798
423.9,-64.188149
424,-64.262158
424.1,-65.138895
424.2,-63.542633
424.3,-62.967572
424.4,-63.922138
424.5,-63.186558
424.6,-62.890602
424.7,-63.305833
424.8,-64.927724
424.9,-63.972311
425,-62.779197
425.1,-61.398612
425.2,-61.749031
425.3,-63.978059
425.4,-63.597133
425.5,-65.730791
425.6,-64.114766
425.7,-63.751144
425.8,-62.796617
425.9,-62.357774
426,-62.77505
426.1,-63.468578
426.2,-62.22843
426.3,-61.59859
426.4,-62.43789
426.5,-63.764569
426.6,-62.489682
426.7,-62.11325
426.8,-62.356475
426.9,-62.245915
427,-62.025309
427.1,-61.131544
427.2,-61.726553
427.3,-62.079023
427.4,-61.237797
427.5,-61.592506
427.6,-61.105624
427.7,-61.780231
427.8,-60.40434
427.9,-60.301624
428,-61.421416
428.1,-60.843034
428.2,-59.396929
428.3,-58.935348
428.4,-61.415778
428.5,-59.804578
428.6,-61.620258
428.7,-60.967346
428.8,-61.165321
428.9,-59.679835
429,-60.940585
429.1,-59.47481
429.2,-59.993601
429.3,-60.146377
429.4,-59.803105
429.5,-59.929452
429.6,-59.43398
429.7,-58.030078
429.8,-59.16008
429.9,-60.746357
430,-57.305438
430.1,-57.773913
430.2,-59.045463
430.3,-56.756038
430.4,-59.895558
430.5,-57.998194
430.6,-57.773364
430.7,-56.136257
430.8,-55.470543
430.9,-57.042883
431,-57.964986
431.1,-55.751811
431.2,-54.069879
431.3,-56.605413
431.4,-55.884466
431.5,-54.219183
431.6,-55.353695
431.7,-54.760307
431.8,-54.603282
431.9,-53.046764
432,-53.710615
432.1,-52.247164
432.2,-53.462968
432.3,-50.940324
432.4,-49.338523
432.5,-50.657685
432.6,-49.351043
432.7,-46.98944
432.8,-47.397797
432.9,-45.830431
433,-45.172155
433.1,-44.76777
433.2,-40.710104
433.3,-35.918302
433.4,-31.470871
433.5,-22.375354
433.6,-6.4212678
433.7,13.297917
433.8,22.764199
433.9,23.172334
434,20.025433
434.1,13.079062
434.2,7.7860971
434.3,2.2671437
434.4,-6.9524914
434.5,-12.373357
434.6,-20.454474
434.7,-25.687862
434.8,-31.302598
434.9,-35.382375
435,-40.942227
435.1,-46.74988
435.2,-52.007133
435.3,-53.860061
435.4,-56.285817
435.5,-59.683279
435.6,-58.692588
435.7,-60.992148
435.8,-62.846413
435.9,-61.79262
436,-61.32125
436.1,-63.606114
436.2,-62.947601
436.3,-60.29713
436.4,-61.437004
436.5,-61.776798
436.6,-63.879906
436.7,-62.617629
436.8,-64.498839
436.9,-63.846215
437,-63.282861
437.1,-62.325261
437.2,-62.770154
437.3,-62.465009
437.4,-63.505064
437.5,-63.30663
437.6,-61.213426
437.7,-62.608046
437.8,-62.039549
437.9,-61.734753
438,-60.648142
438.1,-61.826142
438.2,-62.237604
438.3,-61.105086
438.4,-62.807778
438.5,-59.711844
438.6,-61.204773
438.7,-60.985641
438.8,-62.581708
438.9,-61.699586
439,-59.702563
439.1,-60.772209
439.2,-59.200487
439.3,-60.013213
439.4,-60.350889
439.5,-60.238905
439.6,-60.344685
439.7,-60.820764
439.8,-59.907692
439.9,-60.179981
440,-57.895945
440.1,-58.045096
440.2,-58.713868
440.3,-60.226351
440.4,-57.593691
440.5,-58.83778
440.6,-59.880125
440.7,-60.26035
440.8,-59.04201
440.9,-59.538598
441,-58.318705
441.1,-57.339827
441.2,-58.526083
441.3,-58.174134
441.4,-59.333959
441.5,-58.887836
441.6,-57.380285
441.7,-56.346839
441.8,-57.405243
441.9,-60.34084
442,-58.727205
442.1,-57.145883
442.2,-58.029018
442.3,-58.884595
442.4,-56.272601
442.5,-57.097184
442.6,-59.083772
442.7,-58.045234
442.8,-58.970781
442.9,-57.728228
443,-58.577364
443.1,-56.930344
443.2,-60.038575
443.3,-56.41935
443.4,-56.876375
443.5,-57.949193
443.6,-59.440254
443.7,-58.213342
443.8,-57.068996
443.9,-57.927201
444,-56.155961
444.1,-57.599452
444.2,-57.497695
444.3,-57.125398
444.4,-59.136167
444.5,-58.006739
444.6,-58.887744
444.7,-55.76843
444.8,-57.878883
444.9,-55.834282
445,-59.064518
445.1,-56.587261
445.2,-58.288292
445.3,-56.643874
445.4,-56.674407
445.5,-56.710576
445.6,-56.690499
445.7,-56.713937
445.8,-58.837832
445.9,-57.696277
446,-57.095688
446.1,-57.457209
446.2,-58.553166
446.3,-57.972303
446.4,-56.335169
446.5,-55.769594
446.6,-56.807345
446.7,-56.497381
446.8,-59.761258
446.9,-58.326108
447,-56.518345
447.1,-57.753705
447.2,-57.664068
447.3,-58.036036
447.4,-57.397435
447.5,-59.149872
447.6,-58.987309
447.7,-58.062662
447.8,-57.949115
447.9,-59.263166
448,-59.194288
448.1,-58.912762
448.2,-57.961713
448.3,-59.065932
448.4,-59.14107
448.5,-60.189432
448.6,-58.16893
448.7,-58.461498
448.8,-58.501668
448.9,-59.58312
449,-59.738576
449.1,-60.282691
449.2,-59.045935
449.3,-59.118244
449.4,-60.351555
449.5,-59.330789
449.6,-57.548982
449.7,-59.512202
449.8,-58.069898
449.9,-59.957273
450,-59.75703
450.1,-60.249653
450.2,-60.294202
450.3,-59.684156
450.4,-59.706504
450.5,-59.796436
450.6,-59.647314
450.7,-59.953179
450.8,-60.174815
450.9,-60.496764
451,-60.007401
451.1,-60.867783
451.2,-59.674774
451.3,-60.021216
451.4,-60.418474
451.5,-60.577547
451.6,-61.74809
451.7,-59.158548
451.8,-59.753381
451.9,-62.163493
452,-63.779117
452.1,-63.442135
452.2,-60.744307
452.3,-61.173458
452.4,-62.305997
452.5,-62.300696
452.6,-61.475505
452.7,-62.519106
452.8,-62.06397
452.9,-62.205423
453,-61.973414
453.1,-61.507814
453.2,-62.703585
453.3,-64.029352
453.4,-61.716241
453.5,-63.670877
453.6,-62.192254
453.7,-63.040378
453.8,-63.278816
453.9,-63.051728
454,-60.835863
454.1,-63.178549
454.2,-61.998986
454.3,-64.631012
454.4,-61.561693
454.5,-62.74347
454.6,-62.004852
454.7,-63.157736
454.8,-64.554318
454.9,-62.256206
455,-62.596989
455.1,-63.206644
455.2,-62.789196
455.3,-63.175797
455.4,-62.992778
455.5,-62.555238
455.6,-61.633696
455.7,-62.574633
455.8,-62.62471
455.9,-64.772783
456,-65.499882
456.1,-62.521115
456.2,-63.091678
456.3,-62.434452
456.4,-63.178672
456.5,-63.807451
456.6,-62.247377
456.7,-62.126295
456.8,-62.683057
456.9,-62.652974
457,-64.646627
457.1,-64.00559
457.2,-64.922986
457.3,-62.968652
457.4,-64.47104
457.5,-62.420808
457.6,-62.9964
457.7,-63.316562
457.8,-62.632958
457.9,-64.784069
458,-65.655013
458.1,-65.194459
458.2,-63.294521
458.3,-65.036628
458.4,-62.995175
458.5,-65.425757
458.6,-65.691292
458.7,-64.209198
458.8,-65.221409
458.9,-64.466691
459,-64.857098
459.1,-62.597646
459.2,-65.596565
459.3,-64.219186
459.4,-65.477799
459.5,-65.002153
459.6,-64.315087
459.7,-64.379688
459.8,-65.043998
459.9,-65.326627
460,-66.15852
460.1,-65.98927
460.2,-65.028623
460.3,-65.706548
460.4,-65.081523
460.5,-63.689994
460.6,-63.430018
460.7,-63.185543
460.8,-64.101782
460.9,-65.966375
461,-65.312963
461.1,-66.27807
461.2,-64.591613
461.3,-64.125641
461.4,-66.754391
461.5,-64.62097
461.6,-67.053265
461.7,-66.19235
461.8,-66.396525
461.9,-66.853753
462,-65.685887
462.1,-64.440247
462.2,-66.228293
462.3,-65.879245
462.4,-67.262374
462.5,-65.163581
462.6,-64.420445
462.7,-65.463324
462.8,-63.925039
462.9,-65.40284
463,-66.579547
463.1,-65.490555
463.2,-65.905457
463.3,-64.513943
463.4,-65.570129
463.5,-66.719538
463.6,-65.120463
463.7,-64.123029
463.8,-64.364461
463.9,-64.813934
464,-64.845627
464.1,-65.96915
464.2,-66.298827
464.3,-64.028074
464.4,-67.751683
464.5,-65.338776
464.6,-66.064652
464.7,-66.478681
464.8,-64.58332
464.9,-65.899344
465,-65.674038
465.1,-66.87032
465.2,-67.167057
465.3,-66.899441
465.4,-65.88865
465.5,-64.570755
465.6,-65.814915
465.7,-65.737382
465.8,-68.166192
465.9,-65.866986
466,-66.183519
466.1,-65.531372
466.2,-66.879152
466.3,-65.490641
466.4,-68.238993
466.5,-67.195286
466.6,-65.47965
466.7,-65.652525
466.8,-66.098143
466.9,-67.340596
467,-65.677215
467.1,-67.042482
467.2,-67.11078
467.3,-65.082814
467.4,-66.966178
467.5,-67.551351
467.6,-65.253734
467.7,-66.768887
467.8,-67.800184
467.9,-65.225681
468,-65.379037
468.1,-65.684458
468.2,-66.575007
468.3,-65.512571
468.4,-67.663702
468.5,-67.428049
468.6,-65.729567
468.7,-64.367098
468.8,-64.435148
468.9,-64.924387
469,-66.090099
469.1,-65.938004
469.2,-66.243772
469.3,-66.256241
469.4,-66.325759
469.5,-65.77331
469.6,-65.638029
469.7,-66.405723
469.8,-65.272312
469.9,-66.31046
470,-66.801162
470.1,-67.280052
470.2,-66.481239
470.3,-65.890301
470.4,-64.826915
470.5,-66.581575
470.6,-67.948312
470.7,-64.888361
470.8,-67.131794
470.9,-65.788197
471,-65.388614
471.1,-65.34673
471.2,-66.51114
471.3,-65.729109
471.4,-65.626808
471.5,-66.440336
471.6,-65.07142
471.7,-66.208655
471.8,-66.076855
471.9,-64.66423
472,-65.829611
472.1,-66.001148
472.2,-66.685189
472.3,-66.221047
472.4,-65.932272
472.5,-65.644379
472.6,-66.745842
472.7,-66.01677
472.8,-63.535992
472.9,-64.824879
473,-65.992699
473.1,-66.18112
473.2,-65.980349
473.3,-64.026889
473.4,-66.172446
473.5,-65.627639
473.6,-66.330294
473.7,-63.455046
473.8,-66.723007
473.9,-66.045273
474,-66.480785
474.1,-65.75284
474.2,-66.965941
474.3,-65.470722
474.4,-65.385318
474.5,-64.415154
474.6,-64.724887
474.7,-67.71288
474.8,-65.349114
474.9,-65.161799
475,-64.364483
475.1,-65.665693
475.2,-65.918997
475.3,-66.044616
475.4,-64.393106
475.5,-64.887974
475.6,-63.960943
475.7,-67.076799
475.8,-66.060755
475.9,-67.40505
476,-66.183199
476.1,-66.87357
476.2,-64.955724
476.3,-63.509085
476.4,-65.869908
476.5,-65.905798
476.6,-64.815561
476.7,-63.862687
476.8,-66.312678
476.9,-62.106218
477,-64.598446
477.1,-64.520965
477.2,-64.788188
477.3,-66.485583
477.4,-64.491564
477.5,-65.178905
477.6,-63.376439
477.7,-64.693097
477.8,-63.375474
477.9,-64.190825
478,-63.15129
478.1,-65.078787
478.2,-62.273206
478.3,-64.527416
478.4,-64.194443
478.5,-63.239195
478.6,-63.980359
478.7,-64.815889
478.8,-63.750144
478.9,-64.00916
479,-64.746886
479.1,-65.345137
479.2,-65.108316
479.3,-63.612009
479.4,-63.458137
479.5,-64.67258
479.6,-64.66937
479.7,-64.174075
479.8,-62.170832
479.9,-62.028356
480,-62.588797
480.1,-63.465257
480.2,-63.138219
480.3,-63.062245
480.4,-62.937239
480.5,-62.853711
480.6,-65.235884
480.7,-64.566412
480.8,-62.707405
480.9,-62.911378
481,-63.519046
481.1,-62.730439
481.2,-63.849362
481.3,-63.027869
481.4,-62.542748
481.5,-61.756825
481.6,-63.635608
481.7,-63.459957
481.8,-62.07108
481.9,-61.856993
482,-62.765726
482.1,-60.232344
482.2,-63.12622
482.3,-62.020014
482.4,-61.670202
482.5,-60.735617
482.6,-61.057831
482.7,-59.530444
482.8,-61.83143
482.9,-62.875387
483,-62.565482
483.1,-61.42597
483.2,-61.655161
483.3,-59.811174
483.4,-62.186367
483.5,-61.438959
483.6,-60.859952
483.7,-61.394114
483.8,-61.110131
483.9,-61.871006
484,-62.384826
484.1,-60.559349
484.2,-59.546307
484.3,-59.281258
484.4,-61.223486
484.5,-58.351392
484.6,-59.277377
484.7,-58.04014
484.8,-59.033946
484.9,-59.146029
485,-60.252847
485.1,-58.683672
485.2,-58.530073
485.3,-60.624671
485.4,-60.012277
485.5,-58.940184
485.6,-56.274154
485.7,-56.623238
485.8,-57.487193
485.9,-57.417813
486,-56.248585
486.1,-57.324814
486.2,-54.743448
486.3,-55.244701
486.4,-56.355716
486.5,-54.676757
486.6,-56.013076
486.7,-55.402024
486.8,-53.175574
486.9,-54.379434
487,-53.866149
487.1,-54.385679
487.2,-51.788341
487.3,-53.673456
487.4,-49.794154
487.5,-50.86734
487.6,-50.882612
487.7,-48.412746
487.8,-50.381545
487.9,-45.729464
488,-44.374344
488.1,-45.77772
488.2,-42.94811
488.3,-38.07002
488.4,-31.239552
488.5,-22.663552
488.6,-7.115812
488.7,11.354413
488.8,22.390972
488.9,24.729234
489,23.317217
489.1,16.714661
489.2,8.3111269
489.3,2.2254577
489.4,-5.1313653
489.5,-10.123591
489.6,-18.238176
489.7,-24.263364
489.8,-30.00993
489.9,-35.528352
490,-41.739362
490.1,-43.645622
490.2,-49.589654
490.3,-52.424962
490.4,-54.603737
490.5,-57.940314
490.6,-59.356772
490.7,-58.844587
490.8,-61.333936
490.9,-60.169735
491,-61.887666
491.1,-62.554549
491.2,-62.525146
491.3,-60.459099
491.4,-61.983469
491.5,-61.125278
491.6,-60.687923
491.7,-61.02606
491.8,-61.920835
491.9,-62.290785
492,-60.878087
492.1,-61.042639
492.2,-62.688317
492.3,-61.661525
492.4,-62.167133
492.5,-61.925982
492.6,-62.129002
492.7,-60.854988
492.8,-63.043019
492.9,-61.655499
493,-61.101479
493.1,-59.996247
493.2,-59.549307
493.3,-59.987665
493.4,-62.488598
493.5,-60.917283
493.6,-61.317989
493.7,-61.504494
493.8,-60.463437
493.9,-60.539822
494,-58.967015
494.1,-59.894185
494.2,-59.062225
494.3,-61.941997
494.4,-58.508603
494.5,-59.463912
494.6,-60.370711
494.7,-61.342811
494.8,-58.687968
494.9,-58.756056
495,-58.163878
495.1,-58.393602
495.2,-58.186653
495.3,-57.12817
495.4,-58.041586
495.5,-57.697211
495.6,-59.326372
495.7,-57.265609
495.8,-60.11179
495.9,-57.21676
496,-58.502194
496.1,-58.807135
496.2,-57.188122
496.3,-56.332276
496.4,-58.179267
496.5,-58.883013
496.6,-58.773148
496.7,-58.055097
496.8,-57.087465
496.9,-55.123555
497,-57.397787
497.1,-58.160095
497.2,-56.928264
497.3,-55.388362
497.4,-57.268701
497.5,-57.378025
497.6,-56.134353
497.7,-57.55694
497.8,-56.871303
497.9,-56.494569
498,-55.971172
498.1,-55.762749
498.2,-57.959223
498.3,-55.507353
498.4,-56.869107
498.5,-55.774084
498.6,-54.296272
498.7,-56.108447
498.8,-57.31905
498.9,-55.302685
499,-56.652058
499.1,-55.279695
499.2,-57.020999
499.3,-57.776011
499.4,-54.709828
499.5,-55.611332
499.6,-55.379397
499.7,-58.50748
499.8,-55.664417
499.9,-54.1856
500,-55.491655
500.1,-56.630497
500.2,-57.271052
500.3,-55.912372
500.4,-55.210962
500.5,-57.322248
500.6,-57.682792
500.7,-56.947519
500.8,-55.527092
500.9,-56.71224
501,-57.392299
501.1,-56.004192
501.2,-56.178927
501.3,-57.170921
501.4,-56.645463
501.5,-58.45423
501.6,-57.207313
501.7,-57.62856
501.8,-57.585477
501.9,-57.81201
502,-59.48199
502.1,-57.832355
502.2,-57.90094
502.3,-59.249071
502.4,-58.037031
502.5,-58.658554
502.6,-56.641912
502.7,-57.946492
502.8,-57.295552
502.9,-57.393242
503,-58.320249
503.1,-58.774108
503.2,-58.731107
503.3,-57.134314
503.4,-58.735119
503.5,-57.666297
503.6,-59.003375
503.7,-59.352286
503.8,-58.483817
503.9,-57.323611
504,-59.082761
504.1,-59.350607
504.2,-58.324994
504.3,-58.990085
504.4,-58.142432
504.5,-58.259393
504.6,-60.384247
504.7,-58.629783
504.8,-62.893436
504.9,-59.112702
505,-59.795161
505.1,-59.495366
505.2,-59.664032
505.3,-60.319207
505.4,-59.411146
505.5,-60.139853
505.6,-60.558697
505.7,-60.444349
505.8,-62.123283
505.9,-59.343894
506,-60.862083
506.1,-60.901988
506.2,-62.446852
506.3,-61.867041
506.4,-59.613909
506.5,-60.013605
506.6,-61.224838
506.7,-59.946621
506.8,-61.627766
506.9,-60.141367
507,-60.705542
507.1,-61.334428
507.2,-61.003187
507.3,-61.675694
507.4,-60.86864
507.5,-61.838613
507.6,-61.205422
507.7,-61.604486
507.8,-62.985657
507.9,-60.466413
508,-61.916168
508.1,-62.142798
508.2,-63.050239
508.3,-61.111581
508.4,-64.305605
508.5,-62.214403
508.6,-62.387487
508.7,-62.866282
508.8,-63.602736
508.9,-62.479705
509,-62.602407
509.1,-63.152374
509.2,-60.881853
509.3,-63.261993
509.4,-61.557457
509.5,-64.525353
509.6,-63.229159
509.7,-63.02301
509.8,-64.356645
509.9,-62.823169
510,-63.010452
510.1,-64.832018
510.2,-64.120692
510.3,-62.095605
510.4,-63.085054
510.5,-65.129002
510.6,-64.599421
510.7,-63.814264
510.8,-65.459402
510.9,-62.99627
511,-65.022238
511.1,-64.874065
511.2,-61.840776
511.3,-64.766474
511.4,-62.933625
511.5,-64.651252
511.6,-65.556841
511.7,-65.180837
511.8,-65.047691
511.9,-66.105773
512,-65.357448
512.1,-64.497569
512.2,-63.855421
512.3,-65.943962
512.4,-63.502825
512.5,-65.675426
512.6,-66.214643
512.7,-65.194321
512.8,-66.972434
512.9,-64.041241
513,-64.854959
513.1,-64.090207
513.2,-65.680145
513.3,-63.066544
513.4,-64.448209
513.5,-66.443709
513.6,-65.847596
513.7,-67.288848
513.8,-64.674136
513.9,-65.216528
514,-65.974828
514.1,-66.650924
514.2,-65.590474
514.3,-66.347572
514.4,-66.936091
514.5,-66.731969
514.6,-66.890552
514.7,-66.457664
514.8,-67.121281
514.9,-67.841318
515,-65.662471
515.1,-67.016436
515.2,-66.342487
515.3,-67.104619
515.4,-65.787775
515.5,-66.596706
515.6,-65.464291
515.7,-67.161164
515.8,-66.998568
515.9,-67.236018
516,-68.216679
516.1,-65.683423
516.2,-65.509365
516.3,-66.034919
516.4,-66.989374
516.5,-67.350153
516.6,-67.386133
516.7,-67.139073
516.8,-67.85756
516.9,-67.178127
517,-66.563783
517.1,-67.537398
517.2,-67.858882
517.3,-66.675161
517.4,-68.247151
517.5,-67.184632
517.6,-67.703448
517.7,-67.412152
517.8,-67.5432
517.9,-66.779174
518,-68.866612
518.1,-69.00376
518.2,-67.207406
518.3,-68.320772
518.4,-71.675579
518.5,-68.353527
518.6,-67.577361
518.7,-70.760492
518.8,-68.453361
518.9,-69.10822
519,-69.04639
519.1,-69.057968
519.2,-68.332477
519.3,-67.745112
519.4,-67.520261
519.5,-67.645872
519.6,-68.80047
519.7,-69.686965
519.8,-68.455284
519.9,-68.6017
520,-67.696773
520.1,-66.916678
520.2,-68.120837
520.3,-68.92965
520.4,-68.550081
520.5,-69.274458
520.6,-70.38705
520.7,-68.91118
520.8,-71.466523
520.9,-69.914952
521,-69.518025
521.1,-68.824457
521.2,-69.637121
521.3,-68.647947
521.4,-69.045344
521.5,-70.872657
521.6,-68.355619
521.7,-69.353416
521.8,-69.037329
521.9,-69.099571
522,-68.816697
522.1,-69.889913
522.2,-67.625641
522.3,-69.518497
522.4,-70.684339
522.5,-70.807782
522.6,-69.758654
522.7,-68.430832
522.8,-67.72183
522.9,-70.11
523,-69.797409
523.1,-71.511631
523.2,-69.22837
523.3,-69.124096
523.4,-68.872242
523.5,-69.252841
523.6,-68.806012
523.7,-70.082993
523.8,-69.661266
523.9,-71.499743
524,-69.317137
524.1,-70.233536
524.2,-70.560502
524.3,-69.717004
524.4,-69.740534
524.5,-68.556068
524.6,-70.519651
524.7,-70.768175
524.8,-69.910825
524.9,-69.785377
525,-69.587634
525.1,-70.509848
525.2,-70.421278
525.3,-70.723727
525.4,-70.820049
525.5,-70.277083
525.6,-68.797705
525.7,-71.599411
525.8,-70.026636
525.9,-70.71725
526,-70.929721
526.1,-70.238133
526.2,-70.965853
526.3,-73.149568
526.4,-70.35972
526.5,-72.060887
526.6,-69.941488
526.7,-72.232816
526.8,-71.01775
526.9,-70.496276
527,-72.416088
527.1,-72.023198
527.2,-72.058135
527.3,-73.405973
527.4,-73.929419
527.5,-71.564595
527.6,-72.328283
527.7,-72.282321
527.8,-69.655338
527.9,-72.612487
528,-71.820846
528.1,-72.573228
528.2,-73.639045
528.3,-71.711598
528.4,-73.818803
528.5,-72.084243
528.6,-73.950105
528.7,-71.349502
528.8,-73.270228
528.9,-72.609486
529,-72.930328
529.1,-73.348003
529.2,-72.706498
529.3,-72.620452
529.4,-74.593331
529.5,-75.703256
529.6,-71.73318
529.7,-74.079385
529.8,-72.916605
529.9,-72.233878
530,-71.25909
530.1,-72.071042
530.2,-74.112085
530.3,-73.734816
530.4,-72.928046
530.5,-72.900268
530.6,-74.024008
530.7,-73.534896
530.8,-74.896058
530.9,-71.713857
531,-75.39642
531.1,-73.156033
531.2,-74.884192
531.3,-74.265226
531.4,-73.591613
531.5,-74.623916
531.6,-76.307982
531.7,-74.058289
531.8,-74.573659
531.9,-75.398904
532,-75.250937
532.1,-75.090045
532.2,-75.347074
532.3,-76.35664
532.4,-74.077701
532.5,-75.328504
532.6,-74.546058
532.7,-76.773903
532.8,-75.275745
532.9,-76.028411
533,-75.766561
533.1,-74.34575
533.2,-75.529878
533.3,-75.425931
533.4,-76.174393
533.5,-76.528748
533.6,-77.141273
533.7,-74.049946
533.8,-76.81904
533.9,-75.794988
534,-75.577961
534.1,-76.727136
534.2,-75.193907
534.3,-76.139276
534.4,-76.708724
534.5,-76.789876
534.6,-76.118647
534.7,-77.143989
534.8,-75.99081
534.9,-76.76147
535,-76.423949
535.1,-74.631647
535.2,-77.969152
535.3,-76.732186
535.4,-78.433466
535.5,-79.837543
535.6,-77.641356
535.7,-80.326456
535.8,-78.811851
535.9,-78.210224
536,-79.588467
536.1,-77.988123
536.2,-77.840534
536.3,-77.719633
536.4,-79.102351
536.5,-78.87427
536.6,-78.086817
536.7,-79.033151
536.8,-80.237098
536.9,-79.337359
537,-79.796601
537.1,-80.135935
537.2,-77.881713
537.3,-79.429744
537.4,-79.231173
537.5,-79.561568
537.6,-79.482495
537.7,-76.971901
537.8,-80.007698
537.9,-80.074397
538,-78.805551
538.1,-79.809573
538.2,-79.476073
538.3,-77.980848
538.4,-79.596454
538.5,-80.229056
538.6,-80.598657
538.7,-80.6515
538.8,-81.711404
538.9,-80.761228
539,-81.772388
539.1,-79.522882
539.2,-82.557431
539.3,-82.178494
539.4,-81.103637
539.5,-79.934869
539.6,-80.285345
539.7,-81.67539
539.8,-80.29695
539.9,-80.765068
540,-80.545449
540.1,-79.702665
540.2,-82.292958
540.3,-82.360297
540.4,-79.386451
540.5,-80.662666
540.6,-81.30766
540.7,-81.824077
540.8,-81.361445
540.9,-82.890847
541,-80.85895
541.1,-81.72408
541.2,-80.356147
541.3,-80.415848
541.4,-80.344827
541.5,-81.352273
541.6,-82.081162
541.7,-82.39897
541.8,-80.275144
541.9,-80.817411
542,-80.81184
542.1,-81.98722
542.2,-82.235382
542.3,-82.989477
542.4,-82.692233
542.5,-81.512775
542.6,-80.450178
542.7,-79.839513
542.8,-82.459249
542.9,-82.230113
543,-82.209368
543.1,-81.045735
543.2,-80.795523
543.3,-80.640002
543.4,-82.323583
543.5,-81.825323
543.6,-82.240574
543.7,-82.093143
543.8,-82.588398
543.9,-81.752154
544,-80.834348
544.1,-82.173269
544.2,-80.168457
544.3,-80.806905
544.4,-81.727165
544.5,-83.299108
544.6,-81.11289
544.7,-82.110849
544.8,-83.453606
544.9,-82.84578
545,-79.934004
545.1,-80.170386
545.2,-81.629866
545.3,-81.604731
545.4,-82.668937
545.5,-79.836786
545.6,-83.102814
545.7,-80.447205
545.8,-81.652434
545.9,-82.23522
546,-82.404712
546.1,-81.703663
546.2,-81.908856
546.3,-81.656117
546.4,-79.586697
546.5,-80.686123
546.6,-82.430893
546.7,-81.385853
546.8,-83.411462
546.9,-82.38802
547,-81.252196
547.1,-79.459394
547.2,-80.768453
547.3,-81.213998
547.4,-79.839795
547.5,-81.274911
547.6,-83.497802
547.7,-79.549576
547.8,-79.691195
547.9,-80.702467
548,-81.298078
548.1,-79.741978
548.2,-80.532877
548.3,-81.385649
548.4,-79.00493
548.5,-81.049763
548.6,-79.617812
548.7,-80.987467
548.8,-81.344915
548.9,-77.056131
549,-80.331166
549.1,-80.051018
549.2,-79.779568
549.3,-78.467692
549.4,-80.156553
549.5,-80.654789
549.6,-79.589275
549.7,-79.979408
549.8,-80.533632
549.9,-79.573087
550,-79.32912
550.1,-80.795027
550.2,-78.291468
550.3,-79.191823
550.4,-79.54842
550.5,-79.281418
550.6,-78.459082
550.7,-79.185106
550.8,-78.474904
550.9,-78.816829
551,-77.484334
551.1,-79.231146
551.2,-78.509646
551.3,-79.376032
551.4,-77.89554
551.5,-77.362345
551.6,-78.845386
551.7,-79.686261
551.8,-79.217658
551.9,-77.766164
552,-78.314031
552.1,-78.053105
552.2,-76.000311
552.3,-77.664381
552.4,-78.47782
552.5,-79.051641
552.6,-78.588876
552.7,-78.425771
552.8,-75.842086
552.9,-77.59226
553,-77.041977
553.1,-77.539734
553.2,-77.47078
553.3,-77.713028
553.4,-75.406952
553.5,-76.833814
553.6,-79.132059
553.7,-76.058359
553.8,-78.846999
553.9,-76.874192
554,-77.158045
554.1,-76.958242
554.2,-77.321044
554.3,-77.951966
554.4,-77.793052
554.5,-76.479084
554.6,-77.606512
554.7,-78.320569
554.8,-77.209814
554.9,-76.61179
555,-77.614669
555.1,-75.492119
555.2,-77.283943
555.3,-76.283059
555.4,-75.52059
555.5,-77.418035
555.6,-76.210745
555.7,-76.352499
555.8,-76.717449
555.9,-77.638932
556,-74.287289
556.1,-75.408946
556.2,-75.659955
556.3,-75.136907
556.4,-76.338481
556.5,-76.396915
556.6,-75.866852
556.7,-75.824731
556.8,-75.540577
556.9,-74.854807
557,-73.350983
557.1,-75.667097
557.2,-75.759577
557.3,-75.357451
557.4,-76.655599
557.5,-76.244104
557.6,-74.914624
557.7,-75.824521
557.8,-77.480968
557.9,-75.779049
558,-76.413354
558.1,-76.15082
558.2,-74.259953
558.3,-75.930131
558.4,-75.227251
558.5,-73.864281
558.6,-75.516769
558.7,-75.892119
558.8,-74.600301
558.9,-76.183074
559,-76.020207
559.1,-75.314387
559.2,-76.122623
559.3,-76.181872
559.4,-74.885346
559.5,-75.433557
559.6,-76.392706
559.7,-76.231294
559.8,-74.674119
559.9,-74.114559
560,-74.575102
560.1,-74.15514
560.2,-75.430806
560.3,-73.857015
560.4,-74.040361
560.5,-76.459907
560.6,-74.684973
560.7,-75.809655
560.8,-73.201947
560.9,-75.447964
561,-74.612669
561.1,-73.237805
561.2,-73.970632
561.3,-73.675037
561.4,-73.956073
561.5,-71.849226
561.6,-75.007647
561.7,-75.618092
561.8,-72.804757
561.9,-74.319281
562,-73.923681
562.1,-72.568913
562.2,-73.396645
562.3,-74.02241
562.4,-73.324717
562.5,-72.902249
562.6,-72.241364
562.7,-73.295352
562.8,-73.898723
562.9,-74.092204
563,-73.160538
563.1,-74.879729
563.2,-73.043402
563.3,-72.673799
563.4,-72.040865
563.5,-74.461144
563.6,-73.564093
563.7,-71.955327
563.8,-72.209068
563.9,-72.406712
564,-73.783122
564.1,-74.055977
564.2,-70.743832
564.3,-73.81906
564.4,-73.601143
564.5,-73.936096
564.6,-73.942666
564.7,-73.69301
564.8,-72.756115
564.9,-74.670473
565,-72.699506
565.1,-72.249839
565.2,-72.576093
565.3,-72.650985
565.4,-73.844201
565.5,-74.032221
565.6,-71.491785
565.7,-71.93843
565.8,-72.367344
565.9,-71.638837
566,-74.441412
566.1,-73.486214
566.2,-72.283821
566.3,-73.392711
566.4,-75.449839
566.5,-73.484182
566.6,-72.205713
566.7,-73.164868
566.8,-72.629564
566.9,-70.933912
567,-74.414351
567.1,-71.724402
567.2,-73.421531
567.3,-73.508726
567.4,-72.924903
567.5,-73.210944
567.6,-73.219749
567.7,-73.083247
567.8,-72.748516
567.9,-72.720163
568,-72.939782
568.1,-72.930637
568.2,-72.234315
568.3,-70.67976
568.4,-73.933217
568.5,-70.154156
568.6,-72.260299
568.7,-71.730854
568.8,-73.423859
568.9,-73.239159
569,-74.865458
569.1,-74.198021
569.2,-72.592486
569.3,-72.456404
569.4,-71.740768
569.5,-73.220665
569.6,-73.431835
569.7,-75.018042
569.8,-73.688318
569.9,-70.894465
570,-74.661232
570.1,-72.280879
570.2,-71.904279
570.3,-73.052882
570.4,-73.880376
570.5,-71.783209
570.6,-73.887846
570.7,-73.566489
570.8,-74.919429
570.9,-72.350055
571,-74.245519
571.1,-73.735542
571.2,-74.682516
571.3,-74.842974
571.4,-73.223811
571.5,-74.060413
571.6,-73.118957
571.7,-72.506066
571.8,-73.886003
571.9,-72.894815
572,-74.213266
572.1,-72.712134
572.2,-74.059408
572.3,-74.826414
572.4,-75.962607
572.5,-73.081861
572.6,-73.864663
572.7,-73.395106
572.8,-75.767287
572.9,-74.523647
573,-74.993147
573.1,-75.182286
573.2,-72.641618
573.3,-73.499435
573.4,-74.007313
573.5,-73.741171
573.6,-71.788495
573.7,-72.605526
573.8,-70.520903
573.9,-73.721641
574,-75.078498
574.1,-75.259228
574.2,-73.67589
574.3,-72.783375
574.4,-73.531353
574.5,-74.237981
574.6,-75.104471
574.7,-73.044713
574.8,-74.188927
574.9,-74.555766
575,-74.948176
575.1,-76.962027
575.2,-75.247611
575.3,-74.383194
575.4,-74.208236
575.5,-75.20163
575.6,-75.331494
575.7,-74.01035
575.8,-75.761445
575.9,-74.623918
576,-73.80927
576.1,-73.463218
576.2,-73.479063
576.3,-76.190477
576.4,-74.039797
576.5,-75.941211
576.6,-74.72927
576.7,-76.282189
576.8,-73.758592
576.9,-75.975324
577,-74.810649
577.1,-75.405737
577.2,-75.094506
577.3,-76.019966
577.4,-75.749684
577.5,-74.956209
577.6,-74.496003
577.7,-76.490042
577.8,-75.175699
577.9,-77.266058
578,-75.558157
578.1,-76.294232
578.2,-76.568077
578.3,-77.574636
578.4,-75.283076
578.5,-77.249686
578.6,-76.753135
578.7,-74.143484
578.8,-77.267405
578.9,-75.290129
579,-77.106477
579.1,-76.884445
579.2,-76.255344
579.3,-77.837532
579.4,-78.418235
579.5,-77.3104
579.6,-76.079354
579.7,-77.051445
579.8,-78.355883
579.9,-76.653849
580,-76.742692
580.1,-77.688472
580.2,-76.72876
580.3,-77.496337
580.4,-76.499507
580.5,-79.185095
580.6,-77.915346
580.7,-78.112913
580.8,-77.211337
580.9,-76.540683
581,-79.276824
581.1,-80.288874
581.2,-78.226772
581.3,-79.501598
581.4,-77.735306
581.5,-76.897993
581.6,-79.093157
581.7,-78.921004
581.8,-77.144996
581.9,-77.516089
582,-81.471958
582.1,-78.656651
582.2,-80.757254
582.3,-80.135768
582.4,-79.812916
582.5,-80.968254
582.6,-81.121438
582.7,-79.328952
582.8,-77.842435
582.9,-79.689717
583,-79.123071
583.1,-81.125307
583.2,-78.695157
583.3,-82.022998
583.4,-80.161778
583.5,-80.931322
583.6,-82.587307
583.7,-79.640653
583.8,-81.264853
583.9,-82.370635
584,-80.182455
584.1,-81.569313
584.2,-82.24853
584.3,-81.971551
584.4,-81.388056
584.5,-83.902181
584.6,-81.032281
584.7,-82.580306
584.8,-80.260339
584.9,-81.759312
585,-80.724505
585.1,-81.26183
585.2,-82.819516
585.3,-81.187721
585.4,-80.450409
585.5,-82.329136
585.6,-81.732812
585.7,-81.614533
585.8,-80.984419
585.9,-81.742204
586,-82.60008
586.1,-84.169917
586.2,-81.906829
586.3,-82.5596
586.4,-82.184407
586.5,-84.822852
586.6,-83.187502
586.7,-81.89319
586.8,-83.621564
586.9,-83.44705
587,-82.143061
587.1,-82.289302
587.2,-84.798364
587.3,-82.362339
587.4,-83.824204
587.5,-84.027238
587.6,-82.176142
587.7,-83.707299
587.8,-83.108071
587.9,-81.901224
588,-82.093606
588.1,-83.604776
588.2,-82.018655
588.3,-83.193333
588.4,-83.142219
588.5,-82.880653
588.6,-81.717112
588.7,-83.552195
588.8,-84.921063
588.9,-84.791924
589,-84.30676
589.1,-83.398388
589.2,-83.341987
589.3,-82.647096
589.4,-82.962817
589.5,-83.956351
589.6,-83.543316
589.7,-83.722498
589.8,-82.209771
589.9,-83.378787
590,-82.356062
590.1,-82.749815
590.2,-82.627125
590.3,-83.277137
590.4,-82.611856
590.5,-83.665305
590.6,-83.668629
590.7,-83.461554
590.8,-84.300458
590.9,-82.775475
591,-82.609947
591.1,-82.214603
591.2,-81.419298
591.3,-81.867336
591.4,-83.268681
591.5,-83.023353
591.6,-81.724792
591.7,-81.699746
591.8,-81.388708
591.9,-82.475288
592,-82.224467
592.1,-82.565837
592.2,-82.04991
592.3,-82.967963
592.4,-83.729803
592.5,-81.383222
592.6,-82.656598
592.7,-80.334247
592.8,-82.018108
592.9,-82.355726
593,-81.341591
593.1,-82.185535
593.2,-81.93274
593.3,-79.595466
593.4,-82.467919
593.5,-81.905003
593.6,-80.424909
593.7,-82.112309
593.8,-82.707035
593.9,-81.971761
594,-81.649485
594.1,-80.613804
594.2,-81.823403
594.3,-80.877158
594.4,-81.95249
594.5,-79.610523
594.6,-78.29698
594.7,-79.924731
594.8,-80.33565
594.9,-82.356939
595,-78.767762
595.1,-82.423439
595.2,-79.204835
595.3,-80.655639
595.4,-80.71658
595.5,-80.046053
595.6,-80.316171
595.7,-79.831334
595.8,-79.32135
595.9,-80.588046
596,-80.335702
596.1,-80.289548
596.2,-79.931163
596.3,-80.905255
596.4,-79.698933
596.5,-79.982476
596.6,-80.107912
596.7,-80.411963
596.8,-79.771218
596.9,-79.167641
597,-80.316883
597.1,-79.53785
597.2,-78.290084
597.3,-79.520803
597.4,-79.439059
597.5,-79.616609
597.6,-77.79508
597.7,-77.616519
597.8,-79.222833
597.9,-79.756405
598,-78.40412
598.1,-77.810906
598.2,-79.133874
598.3,-79.723454
598.4,-79.278295
598.5,-79.950971
598.6,-78.715326
598.7,-77.703636
598.8,-76.7612
598.9,-79.472198
599,-78.24791
599.1,-77.660727
599.2,-78.316598
599.3,-77.071378
599.4,-77.93828
599.5,-76.837684
599.6,-77.608714
599.7,-79.805398
599.8,-75.596101
599.9,-78.265582
600,-77.739735
600.1,-76.359091
600.2,-76.932805
600.3,-76.245139
600.4,-75.495182
600.5,-77.292322
600.6,-77.156914
600.7,-75.924884
600.8,-75.030141
600.9,-75.865651
601,-75.229331
601.1,-77.44276
601.2,-75.993493
601.3,-76.078507
601.4,-77.373236
601.5,-75.809875
601.6,-76.807648
601.7,-75.612777
601.8,-74.441324
601.9,-77.092287
602,-77.700886
602.1,-76.484853
602.2,-75.128227
602.3,-74.987262
602.4,-75.940504
602.5,-73.392165
602.6,-74.772875
602.7,-77.767405
602.8,-75.058477
602.9,-75.896584
603,-75.627311
603.1,-77.005127
603.2,-74.244122
603.3,-75.183987
603.4,-75.465098
603.5,-75.982257
603.6,-75.78567
603.7,-76.344777
603.8,-75.656964
603.9,-75.920156
604,-73.732365
604.1,-76.295519
604.2,-75.19095
604.3,-74.7216
604.4,-75.010562
604.5,-74.753175
604.6,-76.259712
604.7,-73.92523
604.8,-76.267212
604.9,-75.252385
605,-72.345248
605.1,-75.832296
605.2,-74.195236
605.3,-73.725909
605.4,-74.731455
605.5,-74.216681
605.6,-74.44225
605.7,-74.703644
605.8,-74.541968
605.9,-74.783925
606,-74.155935
606.1,-75.106644
606.2,-73.614826
606.3,-72.865105
606.4,-72.578277
606.5,-73.671519
606.6,-75.334083
606.7,-73.501541
606.8,-73.202884
606.9,-72.300549
607,-73.149451
607.1,-75.275427
607.2,-72.648704
607.3,-73.136574
607.4,-73.793897
607.5,-72.897256
607.6,-73.510364
607.7,-71.399118
607.8,-74.51514
607.9,-73.789861
608,-73.444217
608.1,-71.276938
608.2,-73.560331
608.3,-72.692619
608.4,-72.36488
608.5,-74.037698
608.6,-72.876866
608.7,-72.89544
608.8,-71.856694
608.9,-73.701293
609,-69.857981
609.1,-71.000296
609.2,-73.548201
609.3,-72.142347
609.4,-73.370225
609.5,-72.223517
609.6,-71.857914
609.7,-72.577351
609.8,-72.318524
609.9,-71.016314
610,-72.538609
610.1,-71.463806
610.2,-73.790171
610.3,-72.773714
610.4,-70.895823
610.5,-70.795035
610.6,-72.58892
610.7,-71.611112
610.8,-72.332919
610.9,-72.373878
611,-72.898878
611.1,-72.760198
611.2,-70.545078
611.3,-72.398473
611.4,-72.575586
611.5,-69.72642
611.6,-73.445616
611.7,-70.664815
611.8,-72.40367
611.9,-70.379619
612,-69.684618
612.1,-71.03833
612.2,-71.82218
612.3,-72.009495
612.4,-71.67017
612.5,-72.131823
612.6,-72.723246
612.7,-70.338861
612.8,-71.889835
612.9,-73.268138
613,-71.231844
613.1,-69.852341
613.2,-71.016239
613.3,-70.138811
613.4,-72.04723
613.5,-70.841158
613.6,-72.349963
613.7,-70.348025
613.8,-71.478276
613.9,-71.279642
614,-69.990124
614.1,-72.421432
614.2,-70.854293
614.3,-69.202438
614.4,-69.902945
614.5,-70.063703
614.6,-69.521111
614.7,-71.253971
614.8,-71.203815
614.9,-69.699454
615,-70.493453
615.1,-70.733444
615.2,-70.400468
615.3,-68.880343
615.4,-71.062834
615.5,-69.563056
615.6,-69.591799
615.7,-71.129488
615.8,-70.818388
615.9,-71.105195
616,-69.522379
616.1,-69.608228
616.2,-69.874896
616.3,-70.755166
616.4,-69.974111
616.5,-68.263843
616.6,-70.535282
616.7,-69.829237
616.8,-72.076929
616.9,-71.287194
617,-70.086935
617.1,-71.225969
617.2,-70.54435
617.3,-69.533588
617.4,-70.886373
617.5,-69.848821
617.6,-68.830186
617.7,-69.529131
617.8,-68.213584
617.9,-66.905036
618,-69.702605
618.1,-70.966489
618.2,-68.679965
618.3,-68.958505
618.4,-71.237178
618.5,-69.114723
618.6,-69.756627
618.7,-70.217386
618.8,-71.629357
618.9,-69.751566
619,-68.98327
619.1,-69.007507
619.2,-71.845517
619.3,-70.275154
619.4,-71.585831
619.5,-69.474488
619.6,-68.092019
619.7,-68.866228
619.8,-69.46726
619.9,-69.338494
620,-69.392493
620.1,-70.88841
620.2,-68.470715
620.3,-69.592831
620.4,-69.293003
620.5,-69.05377
620.6,-68.835249
620.7,-69.800172
620.8,-69.832129
620.9,-70.234406
621,-69.230117
621.1,-68.903464
621.2,-68.827274
621.3,-71.928092
621.4,-69.975261
621.5,-71.075229
621.6,-70.718134
621.7,-70.346267
621.8,-69.379751
621.9,-68.785688
622,-68.691537
622.1,-69.50097
622.2,-69.009637
622.3,-68.994645
622.4,-69.264788
622.5,-69.848461
622.6,-69.47982
622.7,-69.031964
622.8,-69.983692
622.9,-70.359565
623,-69.666768
623.1,-69.36783
623.2,-67.745663
623.3,-68.984384
623.4,-71.345912
623.5,-67.505374
623.6,-69.806264
623.7,-70.09054
623.8,-69.443999
623.9,-69.383047
624,-69.666766
624.1,-68.706479
624.2,-68.587725
624.3,-70.676176
624.4,-70.382765
624.5,-69.401585
624.6,-70.545809
624.7,-70.26648
624.8,-69.498842
624.9,-67.145007
625,-69.444219
625.1,-69.151251
625.2,-69.985943
625.3,-71.478712
625.4,-67.982822
625.5,-70.1099
625.6,-68.783152
625.7,-69.153559
625.8,-70.654306
625.9,-70.046745
626,-70.927382
626.1,-69.873739
626.2,-69.812523
626.3,-70.619027
626.4,-69.283634
626.5,-70.508814
626.6,-69.437102
626.7,-68.773976
626.8,-68.337899
626.9,-69.204547
627,-70.821031
627.1,-67.356402
627.2,-70.35347
627.3,-71.532121
627.4,-71.549291
627.5,-69.21769
627.6,-71.118309
627.7,-71.975995
627.8,-69.824662
627.9,-71.592655
628,-72.096647
628.1,-71.313463
628.2,-68.514256
628.3,-70.595835
628.4,-70.383174
628.5,-69.765309
628.6,-69.366969
628.7,-70.915244
628.8,-70.811028
628.9,-70.441968
629,-71.799406
629.1,-70.759662
629.2,-70.570862
629.3,-70.406041
629.4,-72.929831
629.5,-72.992981
629.6,-71.37046
629.7,-72.684508
629.8,-69.851474
629.9,-71.471158
630,-70.737923
630.1,-72.28393
630.2,-72.190914
630.3,-72.000075
630.4,-70.044325
630.5,-71.603572
630.6,-71.254059
630.7,-72.964959
630.8,-70.943097
630.9,-71.183095
631,-71.128757
631.1,-71.345493
631.2,-70.174236
631.3,-72.00074
631.4,-72.418008
631.5,-72.883954
631.6,-71.660832
631.7,-71.194688
631.8,-71.735895
631.9,-74.341524
632,-70.824817
632.1,-73.583935
632.2,-72.204542
632.3,-73.734766
632.4,-72.334231
632.5,-74.306368
632.6,-71.94081
632.7,-71.633044
632.8,-72.549171
632.9,-72.789887
633,-72.240699
633.1,-74.408463
633.2,-73.224199
633.3,-73.806617
633.4,-73.907257
633.5,-73.486055
633.6,-72.677186
633.7,-71.80214
633.8,-73.549179
633.9,-75.126578
634,-72.756995
634.1,-74.208308
634.2,-74.498868
634.3,-73.991052
634.4,-73.998564
634.5,-73.65958
634.6,-74.497873
634.7,-75.552832
634.8,-73.605054
634.9,-75.429676
635,-74.690027
635.1,-75.129651
635.2,-75.494964
635.3,-73.563867
635.4,-74.537655
635.5,-75.952685
635.6,-77.090103
635.7,-75.761635
635.8,-77.621323
635.9,-76.91866
636,-75.035414
636.1,-76.834259
636.2,-77.084783
636.3,-76.122883
636.4,-76.429699
636.5,-77.714337
636.6,-75.705914
636.7,-75.935822
636.8,-76.50317
636.9,-76.808095
637,-77.083675
637.1,-77.048131
637.2,-76.132309
637.3,-76.398845
637.4,-79.038938
637.5,-78.664765
637.6,-77.993264
637.7,-79.480467
637.8,-79.358354
637.9,-77.245352
638,-77.008479
638.1,-77.06718
638.2,-78.542082
638.3,-77.037819
638.4,-79.110149
638.5,-79.055123
638.6,-80.588308
638.7,-79.29235
638.8,-80.531511
638.9,-79.423841
639,-80.260475
639.1,-80.159987
639.2,-81.042128
639.3,-78.618438
639.4,-80.982901
639.5,-80.49066
639.6,-80.949021
639.7,-81.261069
639.8,-80.863611
639.9,-80.118856
640,-81.703287
640.1,-80.309309
640.2,-81.647547
640.3,-80.395024
640.4,-81.153356
640.5,-80.651371
640.6,-82.682193
640.7,-79.710504
640.8,-81.354253
640.9,-82.092185
641,-80.505576
641.1,-81.326491
641.2,-81.31062
641.3,-82.020955
641.4,-81.995561
641.5,-81.305849
641.6,-81.807823
641.7,-80.949155
641.8,-81.568417
641.9,-82.695898
642,-81.327741
642.1,-82.044458
642.2,-82.148657
642.3,-82.059572
642.4,-83.557974
642.5,-81.488452
642.6,-83.184836
642.7,-82.253995
642.8,-81.423396
642.9,-81.741624
643,-83.3514
643.1,-82.232787
643.2,-84.697321
643.3,-83.578022
643.4,-84.046176
643.5,-82.602767
643.6,-83.014571
643.7,-82.393306
643.8,-82.392118
643.9,-84.244514
644,-81.389331
644.1,-84.958026
644.2,-81.637348
644.3,-82.479476
644.4,-82.715529
644.5,-82.363632
644.6,-83.098539
644.7,-82.692388
644.8,-81.247846
644.9,-82.037064
645,-84.284022
645.1,-82.948951
645.2,-81.800567
645.3,-84.055943
645.4,-83.390988
645.5,-83.445947
645.6,-82.56354
645.7,-81.52377
645.8,-83.702107
645.9,-81.208897
646,-82.723502
646.1,-81.947115
646.2,-82.081281
646.3,-82.1487
646.4,-81.127257
646.5,-82.066322
646.6,-80.983822
646.7,-81.286708
646.8,-83.528803
646.9,-81.01185
647,-83.212537
647.1,-82.562377
647.2,-79.859292
647.3,-82.072146
647.4,-81.365473
647.5,-82.380976
647.6,-82.599014
647.7,-82.578151
647.8,-82.442351
647.9,-81.185965
648,-79.601114
648.1,-80.859906
648.2,-80.433553
648.3,-81.823188
648.4,-81.473853
648.5,-82.424793
648.6,-81.189966
648.7,-80.120989
648.8,-80.536981
648.9,-80.760769
649,-80.139932
649.1,-81.534395
649.2,-79.830016
649.3,-79.722858
649.4,-80.598562
649.5,-78.32161
649.6,-79.527875
649.7,-80.035764
649.8,-78.972953
649.9,-79.056717
650,-78.690348
650.1,-78.934174
650.2,-78.006418
650.3,-80.856101
650.4,-79.707691
650.5,-79.183824
650.6,-80.235298
650.7,-78.835096
650.8,-78.096207
650.9,-78.779931
651,-78.161
651.1,-79.647763
651.2,-79.65063
651.3,-78.740055
651.4,-78.417631
651.5,-78.494153
651.6,-79.323286
651.7,-78.00752
651.8,-79.348288
651.9,-76.237801
652,-77.445943
652.1,-78.974721
652.2,-77.587461
652.3,-76.691675
652.4,-78.120278
652.5,-77.716173
652.6,-76.243953
652.7,-78.714559
652.8,-76.782661
652.9,-77.672951
653,-76.460164
653.1,-76.786095
653.2,-78.82506
653.3,-76.693395
653.4,-75.749758
653.5,-78.607915
653.6,-77.437176
653.7,-78.748321
653.8,-76.943618
653.9,-77.387959
654,-77.151314
654.1,-76.437971
654.2,-77.067809
654.3,-75.622191
654.4,-77.193149
654.5,-75.197391
654.6,-74.28674
654.7,-76.866882
654.8,-75.268162
654.9,-76.355174
655,-75.36134
655.1,-77.12677
655.2,-75.365343
655.3,-74.244243
655.4,-75.678972
655.5,-72.710804
655.6,-73.765747
655.7,-73.150131
655.8,-73.531362
655.9,-73.907416
656,-74.034089
656.1,-73.335026
656.2,-75.995519
656.3,-73.881723
656.4,-73.666108
656.5,-74.056962
656.6,-73.254197
656.7,-74.697672
656.8,-72.606196
656.9,-74.555125
657,-72.892541
657.1,-74.132454
657.2,-72.100728
657.3,-74.922588
657.4,-74.650056
657.5,-73.005062
657.6,-73.216676
657.7,-73.91448
657.8,-72.792032
657.9,-72.310131
658,-73.898836
658.1,-73.843034
658.2,-71.287629
658.3,-71.875574
658.4,-72.681158
658.5,-71.338308
658.6,-75.607131
658.7,-73.315776
658.8,-74.770308
658.9,-71.971423
659,-73.563384
659.1,-70.745559
659.2,-73.070412
659.3,-72.312603
659.4,-72.374581
659.5,-71.021198
659.6,-73.653213
659.7,-72.489609
659.8,-71.718131
659.9,-72.434404
660,-69.977612
660.1,-70.681757
660.2,-71.255847
660.3,-71.973606
660.4,-70.765551
660.5,-71.073973
660.6,-70.89211
660.7,-71.591123
660.8,-69.68233
660.9,-69.467594
661,-71.304844
661.1,-72.906199
661.2,-73.509831
661.3,-70.301246
661.4,-71.450665
661.5,-69.868004
661.6,-69.595775
661.7,-69.363201
661.8,-68.467856
661.9,-69.777138
662,-68.172115
662.1,-68.479795
662.2,-70.182383
662.3,-71.294537
662.4,-69.050298
662.5,-69.141351
662.6,-69.390276
662.7,-68.939236
662.8,-67.475838
662.9,-67.787325
663,-68.0098
663.1,-68.602374
663.2,-70.651231
663.3,-68.456932
663.4,-67.441827
663.5,-68.796926
663.6,-68.898265
663.7,-68.071017
663.8,-69.91074
663.9,-68.256226
664,-68.026614
664.1,-68.99239
664.2,-69.028646
664.3,-68.665162
664.4,-67.260606
664.5,-65.605298
664.6,-67.915831
664.7,-67.667351
664.8,-67.682406
664.9,-67.865078
665,-67.534575
665.1,-68.244535
665.2,-68.780768
665.3,-68.644457
665.4,-66.110837
665.5,-65.577744
665.6,-66.667902
665.7,-67.77593
665.8,-68.777966
665.9,-66.926646
666,-67.271472
666.1,-65.355144
666.2,-65.348399
666.3,-67.34785
666.4,-64.950246
666.5,-65.728499
666.6,-67.184438
666.7,-67.738756
666.8,-66.669546
666.9,-65.602842
667,-65.335735
667.1,-67.352292
667.2,-64.93279
667.3,-65.521499
667.4,-62.396139
667.5,-66.419435
667.6,-64.95147
667.7,-64.212581
667.8,-63.804388
667.9,-63.670727
668,-64.571249
668.1,-64.568826
668.2,-64.189067
668.3,-63.319001
668.4,-65.164205
668.5,-62.766098
668.6,-64.671494
668.7,-62.6827
668.8,-61.187845
668.9,-64.927839
669,-63.157093
669.1,-63.429192
669.2,-63.206373
669.3,-63.115271
669.4,-62.006216
669.5,-61.76111
669.6,-61.627189
669.7,-61.456442
669.8,-62.573991
669.9,-60.991812
670,-63.496841
670.1,-61.345345
670.2,-61.367235
670.3,-62.190689
670.4,-59.632986
670.5,-60.354177
670.6,-62.184694
670.7,-59.504374
670.8,-60.506828
670.9,-60.997183
671,-59.742715
671.1,-60.039415
671.2,-59.467436
671.3,-61.638671
671.4,-58.254615
671.5,-60.378487
671.6,-57.707061
671.7,-58.89334
671.8,-58.444846
671.9,-59.742167
672,-58.54208
672.1,-59.165478
672.2,-57.947784
672.3,-57.488021
672.4,-57.075015
672.5,-56.419425
672.6,-56.958598
672.7,-56.922389
672.8,-55.424018
672.9,-55.008407
673,-55.862222
673.1,-53.855853
673.2,-56.332352
673.3,-53.947082
673.4,-52.045137
673.5,-54.126629
673.6,-52.192564
673.7,-52.795696
673.8,-52.704643
673.9,-51.170225
674,-49.962157
674.1,-48.515746
674.2,-48.073377
674.3,-46.365512
674.4,-43.33593
674.5,-42.899071
674.6,-38.283824
674.7,-32.258423
674.8,-19.404376
674.9,-4.0862282
675,15.387609
675.1,25.351593
675.2,26.986524
675.3,23.13133
675.4,17.329051
675.5,8.5868526
675.6,2.9547314
675.7,-4.4943239
675.8,-12.448062
675.9,-18.357732
676,-24.814766
676.1,-31.275877
676.2,-37.995887
676.3,-42.881117
676.4,-46.571794
676.5,-50.235318
676.6,-55.107971
676.7,-55.642047
676.8,-57.769207
676.9,-59.480009
677,-58.635704
677.1,-62.392318
677.2,-61.23382
677.3,-61.311659
677.4,-60.551737
677.5,-61.971516
677.6,-62.066078
677.7,-62.070455
677.8,-61.55562
677.9,-62.067718
678,-61.910444
678.1,-61.551393
678.2,-63.330837
678.3,-61.764976
678.4,-62.463751
678.5,-61.711456
678.6,-61.13699
678.7,-61.719315
678.8,-60.857838
678.9,-61.504625
679,-60.814032
679.1,-60.491884
679.2,-62.067067
679.3,-59.790667
679.4,-61.101773
679.5,-60.600769
679.6,-59.537139
679.7,-60.981733
679.8,-61.559632
679.9,-60.87324
680,-60.230315
680.1,-60.317813
680.2,-59.564284
680.3,-60.194289
680.4,-59.740466
680.5,-61.141081
680.6,-61.177418
680.7,-60.933339
680.8,-58.891289
680.9,-60.467132
681,-59.488995
681.1,-57.174321
681.2,-58.344665
681.3,-59.134054
681.4,-59.133123
681.5,-60.325963
681.6,-57.60911
681.7,-59.774827
681.8,-57.810234
681.9,-59.122403
682,-58.879116
682.1,-59.10238
682.2,-57.652607
682.3,-57.832395
682.4,-58.013226
682.5,-58.813212
682.6,-56.588791
682.7,-57.434247
682.8,-57.871865
682.9,-57.771467
683,-59.488789
683.1,-58.375429
683.2,-57.137212
683.3,-57.474357
683.4,-56.738779
683.5,-57.446846
683.6,-56.081129
683.7,-57.62214
683.8,-55.951813
683.9,-57.7309
684,-57.00898
684.1,-56.430008
684.2,-56.277265
684.3,-55.254089
684.4,-53.913072
684.5,-56.117484
684.6,-55.006018
684.7,-55.524391
684.8,-55.374492
684.9,-54.41386
685,-54.919996
685.1,-53.832434
685.2,-54.857903
685.3,-54.012866
685.4,-54.171477
685.5,-54.480758
685.6,-54.963616
685.7,-54.588839
685.8,-53.130143
685.9,-53.714951
686,-53.667805
686.1,-54.547505
686.2,-53.936642
686.3,-53.235165
686.4,-54.154013
686.5,-54.716908
686.6,-52.704924
686.7,-54.489405
686.8,-53.200182
686.9,-52.18093
687,-52.550232
687.1,-54.121358
687.2,-51.870704
687.3,-52.13505
687.4,-53.106921
687.5,-52.84121
687.6,-52.627581
687.7,-51.192637
687.8,-52.585307
687.9,-50.586615
688,-53.055164
688.1,-52.968271
688.2,-52.107548
688.3,-53.677609
688.4,-53.105003
688.5,-52.172677
688.6,-54.485178
688.7,-52.428562
688.8,-52.593186
688.9,-50.918544
689,-53.626104
689.1,-54.320019
689.2,-53.764074
689.3,-52.450187
689.4,-54.273364
689.5,-52.711918
689.6,-52.70916
689.7,-53.067348
689.8,-53.251723
689.9,-52.477121
690,-53.351335
690.1,-55.359932
690.2,-55.41958
690.3,-52.194938
690.4,-52.741275
690.5,-55.181128
690.6,-53.699915
690.7,-54.782001
690.8,-54.915139
690.9,-53.491299
691,-55.228819
691.1,-54.006663
691.2,-54.931285
691.3,-55.831928
691.4,-55.131986
691.5,-52.651057
691.6,-54.182941
691.7,-55.253729
691.8,-57.243024
691.9,-54.062541
692,-57.239658
692.1,-56.497848
692.2,-57.830353
692.3,-56.725135
692.4,-57.526365
692.5,-56.566238
692.6,-57.038459
692.7,-57.045894
692.8,-56.702085
692.9,-56.470667
693,-56.290923
693.1,-57.567662
693.2,-57.501162
693.3,-57.228126
693.4,-56.961356
693.5,-59.677538
693.6,-58.863416
693.7,-58.187445
693.8,-60.200737
693.9,-57.478347
694,-59.288668
694.1,-61.402982
694.2,-57.843869
694.3,-58.941972
694.4,-58.78678
694.5,-62.078749
694.6,-58.904039
694.7,-60.027871
694.8,-58.284261
694.9,-57.899962
695,-58.348866
695.1,-60.03466
695.2,-59.137612
695.3,-60.794152
695.4,-60.430368
695.5,-61.136878
695.6,-61.234776
695.7,-60.130178
695.8,-60.576572
695.9,-60.868112
696,-60.505414
696.1,-58.975262
696.2,-62.351985
696.3,-60.512712
696.4,-60.766236
696.5,-60.936407
696.6,-62.012491
696.7,-60.512571
696.8,-62.057841
696.9,-60.159434
697,-60.039856
697.1,-59.871857
697.2,-62.008758
697.3,-61.04667
697.4,-60.046875
697.5,-59.339535
697.6,-62.491966
697.7,-61.788607
697.8,-60.95816
697.9,-59.897723
698,-61.08828
698.1,-60.137808
698.2,-60.646926
698.3,-60.565836
698.4,-63.136732
698.5,-61.439247
698.6,-59.889653
698.7,-61.919012
698.8,-62.933452
698.9,-61.23754
699,-60.661959
699.1,-62.781784
699.2,-61.139798
699.3,-61.187451
699.4,-63.006122
699.5,-63.554001
699.6,-63.065249
699.7,-63.226267
699.8,-63.618558
699.9,-61.286895
700,-62.592705
700.1,-63.735902
700.2,-61.63436
700.3,-62.428507
700.4,-62.418196
700.5,-61.204238
700.6,-63.973123
700.7,-61.380404
700.8,-62.783756
700.9,-60.898355
701,-62.290734
701.1,-63.025392
701.2,-62.047913
701.3,-61.005219
701.4,-62.490302
701.5,-62.656181
701.6,-63.14494
701.7,-62.144301
701.8,-63.057477
701.9,-62.175224
702,-62.616608
702.1,-63.301241
702.2,-63.235159
702.3,-64.170839
702.4,-63.131805
702.5,-63.206153
702.6,-63.689679
702.7,-63.417102
702.8,-64.868388
702.9,-63.957919
703,-62.313501
703.1,-62.061344
703.2,-63.054506
703.3,-62.466099
703.4,-64.858609
703.5,-61.92698
703.6,-63.193746
703.7,-63.601742
703.8,-59.973851
703.9,-64.631573
704,-63.046217
704.1,-63.885233
704.2,-63.34785
704.3,-63.456613
704.4,-62.780218
704.5,-63.225907
704.6,-62.53669
704.7,-62.202528
704.8,-62.757167
704.9,-63.200701
705,-62.327219
705.1,-62.235488
705.2,-62.866349
705.3,-63.212731
705.4,-61.993058
705.5,-59.555803
705.6,-61.810046
705.7,-61.102999
705.8,-59.649057
705.9,-61.793453
706,-58.726905
706.1,-59.708656
706.2,-57.816658
706.3,-58.013099
706.4,-59.818656
706.5,-56.73633
706.6,-57.991376
706.7,-57.623325
706.8,-57.461815
706.9,-55.634863
707,-55.587975
707.1,-56.498338
707.2,-56.825384
707.3,-52.586052
707.4,-55.180451
707.5,-53.846576
707.6,-53.575164
707.7,-53.589748
707.8,-49.909138
707.9,-52.343183
708,-50.861146
708.1,-48.606372
708.2,-47.907535
708.3,-48.346832
708.4,-46.702927
708.5,-45.324653
708.6,-41.588838
708.7,-40.196525
708.8,-35.85668
708.9,-28.763787
709,-16.296965
709.1,1.8313123
709.2,16.670444
709.3,25.946419
709.4,25.101245
709.5,20.582191
709.6,14.200413
709.7,6.0846603
709.8,-1.1592059
709.9,-8.0632303
710,-14.439383
710.1,-21.697473
710.2,-26.43084
710.3,-32.860328
710.4,-38.211447
710.5,-45.663161
710.6,-48.562719
710.7,-53.854226
710.8,-55.846685
710.9,-57.421659
711,-59.89084
711.1,-60.030148
711.2,-59.885384
711.3,-63.374749
711.4,-62.218972
711.5,-62.683492
711.6,-63.199445
711.7,-64.215541
711.8,-63.398779
711.9,-62.37837
712,-62.757765
712.1,-62.656192
712.2,-62.596051
712.3,-64.618949
712.4,-63.899963
712.5,-63.222419
712.6,-63.201608
712.7,-62.861374
712.8,-64.848787
712.9,-61.741938
713,-61.493288
713.1,-63.218771
713.2,-61.96629
713.3,-60.131567
713.4,-62.521521
713.5,-61.584302
713.6,-60.676797
713.7,-62.044719
713.8,-62.295441
713.9,-62.706779
714,-60.952632
714.1,-61.322829
714.2,-61.923419
714.3,-61.54175
714.4,-59.466699
714.5,-61.388218
714.6,-61.224975
714.7,-60.107816
714.8,-61.278851
714.9,-61.337269
715,-60.343157
715.1,-59.973612
715.2,-61.645637
715.3,-60.313868
715.4,-60.146131
715.5,-58.268313
715.6,-60.207499
715.7,-59.333713
715.8,-59.823065
715.9,-62.81038
716,-60.413172
716.1,-61.85208
716.2,-60.090337
716.3,-58.953687
716.4,-58.63107
716.5,-59.272425
716.6,-58.987049
716.7,-59.182761
716.8,-58.544668
716.9,-59.552609
717,-61.484504
717.1,-60.09098
717.2,-59.417247
717.3,-60.386914
717.4,-59.507545
717.5,-59.089392
717.6,-57.526166
717.7,-58.565236
717.8,-59.544833
717.9,-58.99401
718,-57.216555
718.1,-59.866707
718.2,-58.794696
718.3,-59.230876
718.4,-57.582111
718.5,-55.707574
718.6,-60.22947
718.7,-59.171239
718.8,-55.41964
718.9,-57.799553
719,-57.675339
719.1,-58.30005
719.2,-57.052039
719.3,-57.467707
719.4,-56.625625
719.5,-57.891298
719.6,-56.143372
719.7,-55.327524
719.8,-57.465106
719.9,-55.440132
720,-56.35638
720.1,-56.068407
720.2,-55.052152
720.3,-54.906181
720.4,-54.290539
720.5,-53.463058
720.6,-56.114237
720.7,-54.793608
720.8,-54.412131
720.9,-55.455224
721,-54.011803
721.1,-54.039813
721.2,-52.763188
721.3,-54.133931
721.4,-55.242606
721.5,-52.950228
721.6,-54.507191
721.7,-54.064944
721.8,-52.527363
721.9,-53.417114
722,-53.597651
722.1,-54.88153
722.2,-52.398255
722.3,-53.197037
722.4,-52.447526
722.5,-52.888653
722.6,-51.250255
722.7,-52.28979
722.8,-51.818067
722.9,-53.714002
723,-50.458729
723.1,-51.122395
723.2,-52.193628
723.3,-51.463114
723.4,-50.551412
723.5,-48.854477
723.6,-49.44128
723.7,-50.929113
723.8,-48.767482
723.9,-50.917524
724,-49.246168
724.1,-48.611488
724.2,-49.50093
724.3,-48.29585
724.4,-46.28559
724.5,-46.27597
724.6,-46.033497
724.7,-44.823524
724.8,-44.643481
724.9,-44.487312
725,-41.817759
725.1,-41.022004
725.2,-39.51489
725.3,-35.939955
725.4,-31.254523
725.5,-22.016242
725.6,-10.389295
725.7,1.0945731
725.8,11.170428
725.9,14.771356
726,15.683209
726.1,12.504333
726.2,5.80719
726.3,1.5929657
726.4,-6.5222577
726.5,-9.5407198
726.6,-17.890508
726.7,-21.987301
726.8,-27.184449
726.9,-34.111049
727,-37.643674
727.1,-42.835644
727.2,-48.082316
727.3,-50.985254
727.4,-52.165695
727.5,-56.141207
727.6,-58.60794
727.7,-58.139852
727.8,-60.1314
727.9,-59.579798
728,-58.976496
728.1,-61.701285
728.2,-61.597522
728.3,-61.122845
728.4,-64.5739
728.5,-61.46634
728.6,-61.586977
728.7,-62.718472
728.8,-60.809949
728.9,-60.801426
729,-62.542039
729.1,-60.128468
729.2,-61.306238
729.3,-60.576713
729.4,-59.35698
729.5,-60.721878
729.6,-60.724732
729.7,-61.592679
729.8,-59.501573
729.9,-59.203221
730,-60.738142
730.1,-60.860089
730.2,-60.567242
730.3,-61.197315
730.4,-59.735338
730.5,-60.454466
730.6,-58.728431
730.7,-58.425789
730.8,-58.456781
730.9,-60.010535
731,-58.846937
731.1,-59.254474
731.2,-58.669012
731.3,-59.055167
731.4,-58.281093
731.5,-61.118036
731.6,-57.468756
731.7,-55.692127
731.8,-58.06084
731.9,-57.647237
732,-57.533869
732.1,-60.58436
732.2,-57.234178
732.3,-56.859613
732.4,-55.322781
732.5,-58.609615
732.6,-55.709841
732.7,-58.115262
732.8,-57.355945
732.9,-55.505536
733,-56.657816
733.1,-55.920853
733.2,-55.112638
733.3,-56.039962
733.4,-54.591166
733.5,-57.840471
733.6,-56.400524
733.7,-55.325287
733.8,-56.398864
733.9,-57.613805
734,-55.186619
734.1,-55.237157
734.2,-53.690432
734.3,-54.731504
734.4,-54.523433
734.5,-56.189419
734.6,-52.805618
734.7,-55.606555
734.8,-55.232947
734.9,-54.030676
735,-51.043241
735.1,-55.3876
735.2,-52.880807
735.3,-54.05975
735.4,-53.845361
735.5,-54.946234
735.6,-52.754126
735.7,-53.824761
735.8,-51.809974
735.9,-53.719383
736,-53.72064
736.1,-53.57616
736.2,-51.785133
736.3,-52.367003
736.4,-51.334665
736.5,-51.81257
736.6,-52.749333
736.7,-51.88573
736.8,-49.819799
736.9,-52.309645
737,-50.158756
737.1,-50.66252
737.2,-50.958872
737.3,-49.470776
737.4,-50.678163
737.5,-50.355285
737.6,-51.968414
737.7,-51.503012
737.8,-49.69948
737.9,-50.217112
738,-51.98026
738.1,-48.767929
738.2,-51.35056
738.3,-48.71943
738.4,-50.615877
738.5,-51.941825
738.6,-48.35474
738.7,-49.782373
738.8,-50.155071
738.9,-49.634461
739,-46.386154
739.1,-47.775949
739.2,-49.360132
739.3,-48.783266
739.4,-48.933319
739.5,-48.076338
739.6,-49.417375
739.7,-49.136974
739.8,-48.984862
739.9,-48.869963
740,-44.922718
740.1,-45.677566
740.2,-46.150025
740.3,-44.53788
740.4,-44.985691
740.5,-43.806319
740.6,-44.324008
740.7,-43.855631
740.8,-44.395371
740.9,-42.083607
741,-41.673757
741.1,-41.798147
741.2,-39.774072
741.3,-39.96241
741.4,-38.04689
741.5,-35.807517
741.6,-32.930831
741.7,-27.625771
741.8,-19.616238
741.9,-10.903632
742,-1.1701259
742.1,6.8858782
742.2,8.5728828
742.3,8.83192
742.4,5.0925204
742.5,0.19319296
742.6,-2.2281446
742.7,-9.2392999
742.8,-13.072501
742.9,-20.96377
743,-23.215223
743.1,-30.336215
743.2,-34.149397
743.3,-38.892925
743.4,-44.458854
743.5,-49.384921
743.6,-53.21315
743.7,-53.650297
743.8,-55.838248
743.9,-56.6632
744,-58.664545
744.1,-58.610539
744.2,-60.145539
744.3,-61.671801
744.4,-59.093687
744.5,-58.705328
744.6,-61.862691
744.7,-59.673599
744.8,-59.021246
744.9,-59.535405
745,-59.183703
745.1,-59.448131
745.2,-60.962513
745.3,-60.960729
745.4,-58.799692
745.5,-59.66255
745.6,-58.929485
745.7,-59.690143
745.8,-59.687508
745.9,-60.491434
746,-58.957278
746.1,-57.934168
746.2,-56.774356
746.3,-58.945065
746.4,-58.641214
746.5,-60.529255
746.6,-57.648318
746.7,-57.580266
746.8,-57.441109
746.9,-59.911128
747,-55.73242
747.1,-56.97568
747.2,-56.424198
747.3,-57.154157
747.4,-55.5751
747.5,-55.942184
747.6,-56.565271
747.7,-55.025359
747.8,-55.053417
747.9,-57.564989
748,-54.393908
748.1,-54.629185
748.2,-56.682914
748.3,-56.262422
748.4,-54.15174
748.5,-55.444761
748.6,-55.117516
748.7,-54.795296
748.8,-54.276227
748.9,-54.100585
749,-54.084127
749.1,-55.014982
749.2,-55.064962
749.3,-56.250973
749.4,-54.176882
749.5,-55.651359
749.6,-52.647635
749.7,-53.313385
749.8,-52.945703
749.9,-50.940385
750,-52.326069
750.1,-52.653256
750.2,-52.295202
750.3,-50.758052
750.4,-52.756833
750.5,-51.588602
750.6,-54.627419
750.7,-50.630251
750.8,-52.518709
750.9,-51.075061
751,-51.914988
751.1,-51.302647
751.2,-51.261042
751.3,-51.633402
751.4,-51.717676
751.5,-51.080477
751.6,-51.310858
751.7,-50.683998
751.8,-50.718075
751.9,-48.724687
752,-49.922095
752.1,-50.584899
752.2,-50.537624
752.3,-50.304531
752.4,-51.965474
752.5,-51.81638
752.6,-50.583829
752.7,-49.934669
752.8,-50.044752
752.9,-50.306051
753,-51.889738
753.1,-49.781724
753.2,-50.403006
753.3,-49.986277
753.4,-51.954903
753.5,-50.954213
753.6,-52.020373
753.7,-48.95427
753.8,-51.329341
753.9,-50.731158
754,-49.343978
754.1,-50.917792
754.2,-50.867646
754.3,-51.963473
754.4,-49.197928
754.5,-50.977296
754.6,-51.493346
754.7,-50.478464
754.8,-51.01648
754.9,-51.125228
755,-48.711809
755.1,-52.164766
755.2,-53.093246
755.3,-51.381286
755.4,-51.427536
755.5,-52.183945
755.6,-51.519965
755.7,-51.872006
755.8,-52.025227
755.9,-53.045825
756,-51.595634
756.1,-52.506622
756.2,-50.416062
756.3,-53.086486
756.4,-52.364559
756.5,-52.799246
756.6,-51.93297
756.7,-51.33588
756.8,-53.652757
756.9,-54.065537
757,-52.626018
757.1,-53.133857
757.2,-53.505283
757.3,-52.31726
757.4,-53.456293
757.5,-51.095149
757.6,-52.242904
757.7,-52.678117
757.8,-52.536274
757.9,-54.025533
758,-53.547635
758.1,-53.391435
758.2,-54.114369
758.3,-52.768623
758.4,-54.033657
758.5,-54.698095
758.6,-53.64006
758.7,-53.623377
758.8,-54.340132
758.9,-52.620736
759,-52.950881
759.1,-55.149511
759.2,-53.37508
759.3,-52.73986
759.4,-54.030601
759.5,-52.078543
759.6,-54.549009
759.7,-54.36862
759.8,-53.946928
759.9,-53.853842
760,-53.350626
760.1,-53.907904
760.2,-55.488429
760.3,-53.62238
760.4,-54.081514
760.5,-54.823963
760.6,-52.90055
760.7,-52.693308
760.8,-52.850907
760.9,-52.825163
761,-53.515571
761.1,-54.609352
761.2,-52.873706
761.3,-54.464615
761.4,-54.013263
761.5,-53.107673
761.6,-54.105053
761.7,-53.54482
761.8,-53.002744
761.9,-51.858026
762,-53.547738
762.1,-52.386476
762.2,-52.678706
762.3,-52.720104
762.4,-51.086104
762.5,-53.858384
762.6,-53.534454
762.7,-51.534159
762.8,-53.715781
762.9,-54.433787
763,-55.179209
763.1,-50.085897
763.2,-53.267335
763.3,-50.329764
763.4,-53.36835
763.5,-53.789662
763.6,-52.506256
763.7,-52.002128
763.8,-53.480921
763.9,-52.314376
764,-52.338343
764.1,-52.59586
764.2,-51.165866
764.3,-51.428522
764.4,-52.785514
764.5,-53.505404
764.6,-49.423197
764.7,-50.547375
764.8,-52.393948
764.9,-53.244868
765,-51.500713
765.1,-51.682247
765.2,-51.101594
765.3,-53.950499
765.4,-53.175451
765.5,-53.142113
765.6,-52.448007
765.7,-52.311024
765.8,-51.282319
765.9,-52.836506
766,-51.654102
766.1,-52.565841
766.2,-51.983896
766.3,-51.362528
766.4,-51.390309
766.5,-53.334411
766.6,-52.238539
766.7,-52.321969
766.8,-51.624586
766.9,-49.493619
767,-52.000194
767.1,-51.48541
767.2,-53.385637
767.3,-51.737488
767.4,-51.661939
767.5,-54.18421
767.6,-52.736546
767.7,-50.60826
767.8,-52.275402
767.9,-52.912251
768,-51.380247
768.1,-51.865899
768.2,-52.317034
768.3,-53.968012
768.4,-51.391842
768.5,-51.995025
768.6,-52.037098
768.7,-51.621123
768.8,-52.107034
768.9,-54.030888
769,-52.687503
769.1,-51.825934
769.2,-52.62274
769.3,-52.105652
769.4,-51.807551
769.5,-51.976762
769.6,-51.683323
769.7,-52.376641
769.8,-52.13564
769.9,-51.850709
770,-51.854705
770.1,-53.589011
770.2,-51.281257
770.3,-52.090766
770.4,-53.503126
770.5,-53.563099
770.6,-53.12324
770.7,-53.288847
770.8,-52.014663
770.9,-53.269531
771,-53.331891
771.1,-53.560671
771.2,-54.055077
771.3,-52.251106
771.4,-52.532539
771.5,-54.542184
771.6,-52.454966
771.7,-53.140868
771.8,-54.302128
771.9,-51.704199
772,-53.063297
772.1,-54.117551
772.2,-54.242073
772.3,-52.915736
772.4,-52.821005
772.5,-55.255207
772.6,-54.708532
772.7,-54.270536
772.8,-55.035116
772.9,-53.29058
773,-52.909985
773.1,-52.331641
773.2,-53.5248
773.3,-54.774833
773.4,-52.918592
773.5,-52.873549
773.6,-52.879542
773.7,-54.249685
773.8,-50.476609
773.9,-54.503037
774,-52.900858
774.1,-53.944506
774.2,-52.881613
774.3,-54.01794
774.4,-51.686923
774.5,-55.041082
774.6,-54.891163
774.7,-52.75229
774.8,-54.569042
774.9,-53.662558
775,-53.949708
775.1,-52.338944
775.2,-53.344464
775.3,-56.565996
775.4,-52.838365
775.5,-55.359855
775.6,-52.999786
775.7,-54.376622
775.8,-54.317259
775.9,-52.906221
776,-53.491318
776.1,-52.405234
776.2,-53.472482
776.3,-52.164979
776.4,-53.715071
776.5,-53.759689
776.6,-52.906842
776.7,-52.425342
776.8,-54.610324
776.9,-52.4295
777,-54.520279
777.1,-52.982708
777.2,-52.589163
777.3,-53.379747
777.4,-52.548105
777.5,-53.181671
777.6,-52.68804
777.7,-52.061416
777.8,-52.696174
777.9,-51.399464
778,-50.553976
778.1,-53.081021
778.2,-52.73777
778.3,-51.913579
778.4,-53.383917
778.5,-53.380593
778.6,-51.695554
778.7,-51.532137
778.8,-51.527203
778.9,-52.984086
779,-53.211604
779.1,-53.941891
779.2,-50.756265
779.3,-54.014079
779.4,-54.15205
779.5,-51.582537
779.6,-54.21252
779.7,-51.963345
779.8,-50.490314
779.9,-51.750343
780,-51.850333
780.1,-50.999558
780.2,-52.040233
780.3,-52.875858
780.4,-52.29922
780.5,-51.977789
780.6,-50.335608
780.7,-52.189116
780.8,-53.388526
780.9,-54.09748
781,-52.356095
781.1,-52.222643
781.2,-53.438989
781.3,-52.554827
781.4,-52.3004
781.5,-52.841104
781.6,-52.581815
781.7,-52.192018
781.8,-50.886604
781.9,-50.998039
782,-53.164663
782.1,-51.199658
782.2,-51.116941
782.3,-51.776858
782.4,-53.328599
782.5,-52.67846
782.6,-52.65733
782.7,-52.240467
782.8,-53.403135
782.9,-52.263528
783,-51.900339
783.1,-51.404821
783.2,-51.843576
783.3,-52.262046
783.4,-51.680468
783.5,-52.117658
783.6,-53.284399
783.7,-52.524738
783.8,-53.127818
783.9,-51.998062
784,-52.501151
784.1,-51.130943
784.2,-52.025741
784.3,-51.684306
784.4,-50.191713
784.5,-53.344227
784.6,-53.11597
784.7,-53.03123
784.8,-52.088284
784.9,-51.416342
785,-52.535456
785.1,-52.588161
785.2,-51.373434
785.3,-51.622956
785.4,-53.156468
785.5,-53.89186
785.6,-53.612231
785.7,-53.36782
785.8,-52.765732
785.9,-53.737249
786,-54.689331
786.1,-51.410136
786.2,-53.57677
786.3,-53.35061
786.4,-55.033815
786.5,-51.853565
786.6,-51.634437
786.7,-53.494649
786.8,-53.830565
786.9,-51.506474
787,-53.98446
787.1,-53.382023
787.2,-52.078788
787.3,-53.97109
787.4,-52.903185
787.5,-54.766372
787.6,-52.832499
787.7,-53.752889
787.8,-53.652237
787.9,-52.589533
788,-51.934032
788.1,-52.92562
788.2,-53.275709
788.3,-52.022558
788.4,-54.618619
788.5,-54.189936
788.6,-51.956782
788.7,-54.263982
788.8,-53.728443
788.9,-53.233716
789,-53.519993
789.1,-52.678898
789.2,-53.291052
789.3,-53.385122
789.4,-52.706446
789.5,-54.067515
789.6,-53.539941
789.7,-52.726252
789.8,-53.267111
789.9,-51.164835
790,-52.968237
790.1,-52.53749
790.2,-53.710567
790.3,-54.073702
790.4,-53.586387
790.5,-53.681005
790.6,-53.997864
790.7,-53.790146
790.8,-54.679137
790.9,-53.335784
791,-53.147681
791.1,-52.908826
791.2,-53.93034
791.3,-54.108598
791.4,-54.535765
791.5,-52.707421
791.6,-52.750409
791.7,-55.653788
791.8,-52.050436
791.9,-52.880589
792,-53.103349
792.1,-53.570412
792.2,-54.18446
792.3,-52.200835
792.4,-53.486579
792.5,-52.515206
792.6,-52.427741
792.7,-54.359267
792.8,-53.06409
792.9,-52.002521
793,-51.858277
793.1,-53.145656
793.2,-51.548197
793.3,-53.408302
793.4,-52.234675
793.5,-51.748076
793.6,-52.216923
793.7,-53.658163
793.8,-54.976586
793.9,-51.400878
794,-53.344175
794.1,-52.638127
794.2,-53.450139
794.3,-52.935113
794.4,-52.795044
794.5,-51.266899
794.6,-52.930059
794.7,-52.623595
794.8,-53.648534
794.9,-51.109269
795,-54.219692
795.1,-51.637103
795.2,-51.283745
795.3,-52.628522
795.4,-51.750064
795.5,-52.721543
795.6,-53.316525
795.7,-53.182953
795.8,-53.263097
795.9,-52.443247
796,-51.378066
796.1,-52.841372
796.2,-50.308501
796.3,-51.676293
796.4,-53.789464
796.5,-53.114236
796.6,-53.375501
796.7,-53.444466
796.8,-51.619221
796.9,-53.095376
797,-52.586017
797.1,-54.207122
797.2,-49.759556
797.3,-50.755504
797.4,-53.346126
797.5,-53.34049
797.6,-52.207364
797.7,-51.467201
797.8,-50.717476
797.9,-52.472347
798,-52.3104
798.1,-53.871256
798.2,-50.823984
798.3,-50.881582
798.4,-51.763299
798.5,-52.555119
798.6,-50.722805
798.7,-52.347838
798.8,-52.155016
798.9,-53.838721
799,-52.152538
799.1,-50.643231
799.2,-52.888952
799.3,-52.355159
799.4,-52.823265
799.5,-51.173732
799.6,-52.085183
799.7,-52.233463
799.8,-51.814531
799.9,-54.397536
800,-53.244975
800.1,-51.478183
800.2,-52.928173
800.3,-52.736632
800.4,-52.172148
800.5,-53.146772
800.6,-51.232627
800.7,-52.973819
800.8,-51.181582
800.9,-52.995561
801,-53.489538
801.1,-54.8015
801.2,-53.374156
801.3,-50.345482
801.4,-54.390532
801.5,-51.766554
801.6,-53.459418
801.7,-52.321718
801.8,-52.76885
801.9,-53.07577
802,-52.690136
802.1,-52.925833
802.2,-51.167927
802.3,-51.183101
802.4,-52.458651
802.5,-53.716156
802.6,-52.543972
802.7,-53.708572
802.8,-55.04113
802.9,-52.813595
803,-53.982305
803.1,-51.914919
803.2,-53.99514
803.3,-52.786995
803.4,-53.859452
803.5,-55.304986
803.6,-53.072441
803.7,-53.49495
803.8,-53.684147
803.9,-51.783712
804,-52.638878
804.1,-53.753353
804.2,-54.078389
804.3,-52.623253
804.4,-55.477047
804.5,-55.06992
804.6,-55.982127
804.7,-54.501837
804.8,-54.609479
804.9,-54.815418
805,-54.008807
805.1,-57.497863
805.2,-56.141762
805.3,-56.635906
805.4,-56.908459
805.5,-55.041543
805.6,-56.41449
805.7,-56.631345
805.8,-60.153622
805.9,-58.187537
806,-57.655705
806.1,-57.513524
806.2,-60.065281
806.3,-60.481334
806.4,-59.528078
806.5,-59.55125
806.6,-60.414496
806.7,-61.318708
806.8,-60.591053
806.9,-59.315403
807,-60.192093
807.1,-59.896405
807.2,-60.4422
807.3,-60.380056
807.4,-60.19162
807.5,-61.238542
807.6,-61.121209
807.7,-61.514964
807.8,-60.544962
807.9,-58.844239
808,-60.928239
808.1,-61.708489
808.2,-61.346093
808.3,-62.368998
808.4,-60.659123
808.5,-61.342229
808.6,-60.141145
808.7,-60.772872
808.8,-61.41545
808.9,-61.818356
809,-61.016764
809.1,-62.397692
809.2,-59.750767
809.3,-61.816922
809.4,-60.218157
809.5,-62.350732
809.6,-61.103441
809.7,-62.16444
809.8,-62.603606
809.9,-62.971239
810,-62.023082
810.1,-62.830257
810.2,-62.329685
810.3,-63.254695
810.4,-62.320416
810.5,-62.59083
810.6,-61.031863
810.7,-62.615023
810.8,-62.201095
810.9,-62.523407
811,-60.478784
811.1,-61.575327
811.2,-61.304946
811.3,-62.010329
811.4,-61.518281
811.5,-62.598489
811.6,-61.548132
811.7,-60.874441
811.8,-62.120189
811.9,-62.26295
812,-60.545238
812.1,-61.636409
812.2,-61.554317
812.3,-61.066978
812.4,-62.572781
812.5,-61.702694
812.6,-62.503812
812.7,-62.75344
812.8,-60.243929
812.9,-62.681736
813,-63.643264
813.1,-63.275179
813.2,-61.539792
813.3,-63.074931
813.4,-61.804041
813.5,-63.430737
813.6,-60.808768
813.7,-61.324109
813.8,-60.823825
813.9,-63.564628
814,-62.442774
814.1,-62.483235
814.2,-62.198591
814.3,-61.990874
814.4,-62.92035
814.5,-61.463472
814.6,-61.799406
814.7,-63.862099
814.8,-62.328543
814.9,-60.036538
815,-62.001749
815.1,-62.04261
815.2,-61.954766
815.3,-64.822912
815.4,-60.687165
815.5,-63.364498
815.6,-61.038975
815.7,-62.669558
815.8,-62.581379
815.9,-61.852653
816,-62.819094
816.1,-64.86747
816.2,-62.87367
816.3,-62.161543
816.4,-62.443996
816.5,-63.702158
816.6,-62.944291
816.7,-61.160977
816.8,-62.714755
816.9,-61.324988
817,-62.399177
817.1,-62.790258
817.2,-62.5783
817.3,-62.394817
817.4,-62.723397
817.5,-62.404761
817.6,-62.147616
817.7,-63.478608
817.8,-62.146127
817.9,-62.319878
818,-59.791735
818.1,-61.580487
818.2,-61.966232
818.3,-62.991416
818.4,-62.923544
818.5,-62.057159
818.6,-62.431762
818.7,-61.590604
818.8,-62.913002
818.9,-62.699617
819,-62.730103
819.1,-62.100606
819.2,-63.139638
819.3,-60.594538
819.4,-62.264487
819.5,-62.978784
819.6,-63.49381
819.7,-63.302167
819.8,-62.906881
819.9,-62.109355
820,-61.12165
820.1,-62.632382
820.2,-61.469816
820.3,-62.621267
820.4,-61.940361
820.5,-62.348054
820.6,-60.713841
820.7,-62.464348
820.8,-61.122558
820.9,-62.827651
821,-60.76899
821.1,-63.014497
821.2,-62.062199
821.3,-62.522695
821.4,-63.850348
821.5,-63.29912
821.6,-64.704076
821.7,-62.161122
821.8,-63.088588
821.9,-62.360186
822,-63.75395
822.1,-63.611384
822.2,-62.931085
822.3,-61.929225
822.4,-61.770139
822.5,-62.847117
822.6,-62.653259
822.7,-63.176692
822.8,-61.807966
822.9,-61.072134
823,-62.98912
823.1,-62.502525
823.2,-63.429236
823.3,-63.527298
823.4,-60.426304
823.5,-61.717161
823.6,-61.39055
823.7,-62.299882
823.8,-61.384791
823.9,-61.999784
824,-61.21401
824.1,-61.082348
824.2,-61.325432
824.3,-61.795623
824.4,-62.211847
824.5,-61.959456
824.6,-63.076
824.7,-62.764269
824.8,-64.08078
824.9,-63.695008
825,-60.905993
825.1,-60.487397
825.2,-62.738446
825.3,-61.296573
825.4,-62.414477
825.5,-63.931118
825.6,-62.968196
825.7,-61.674726
825.8,-60.876225
825.9,-63.594957
826,-61.901575
826.1,-61.084749
826.2,-62.493648
826.3,-61.477069
826.4,-62.237142
826.5,-62.961924
826.6,-63.140761
826.7,-62.692482
826.8,-62.384842
826.9,-62.018928
827,-61.824499
827.1,-62.524026
827.2,-62.098845
827.3,-62.285634
827.4,-63.205956
827.5,-62.23801
827.6,-61.517648
827.7,-63.065603
827.8,-61.321291
827.9,-62.0046
828,-61.58799
828.1,-63.210722
828.2,-61.151911
828.3,-61.327305
828.4,-62.036922
828.5,-62.391933
828.6,-61.481954
828.7,-60.55186
828.8,-62.49312
828.9,-62.922987
829,-61.855972
829.1,-60.71946
829.2,-61.574385
829.3,-61.439949
829.4,-61.821547
829.5,-60.528545
829.6,-61.245936
829.7,-63.612102
829.8,-60.846716
829.9,-62.982148
830,-61.551671
830.1,-62.099736
830.2,-61.342212
830.3,-63.124008
830.4,-61.597269
830.5,-62.114469
830.6,-62.083542
830.7,-61.918661
830.8,-62.129422
830.9,-61.422416
831,-63.270798
831.1,-60.46101
831.2,-63.183141
831.3,-61.807715
831.4,-60.707562
831.5,-61.54907
831.6,-59.608442
831.7,-61.077558
831.8,-61.169394
831.9,-61.684322
832,-61.11958
832.1,-60.909087
832.2,-59.429351
832.3,-60.960116
832.4,-61.598457
832.5,-60.579472
832.6,-61.563968
832.7,-62.600609
832.8,-61.521826
832.9,-60.666439
833,-60.807915
833.1,-59.581298
833.2,-61.414417
833.3,-60.54523
833.4,-60.857949
833.5,-59.911611
833.6,-60.641015
833.7,-61.32697
833.8,-61.074477
833.9,-60.097078
834,-61.089482
834.1,-61.654212
834.2,-58.874322
834.3,-59.745586
834.4,-60.531979
834.5,-60.428749
834.6,-61.982826
834.7,-62.289547
834.8,-62.361327
834.9,-60.648626
835,-61.552007
835.1,-62.325775
835.2,-59.376133
835.3,-60.958244
835.4,-61.116034
835.5,-60.194881
835.6,-62.363091
835.7,-60.12473
835.8,-61.063869
835.9,-60.488832
836,-59.057948
836.1,-61.937081
836.2,-61.769627
836.3,-60.610539
836.4,-60.172917
836.5,-60.444348
836.6,-59.693173
836.7,-60.432439
836.8,-60.027824
836.9,-61.065249
837,-61.468235
837.1,-60.767015
837.2,-57.971449
837.3,-59.474564
837.4,-59.196279
837.5,-59.851029
837.6,-59.950346
837.7,-59.626044
837.8,-61.725711
837.9,-59.554977
838,-60.678617
838.1,-60.956949
838.2,-60.288973
838.3,-59.654928
838.4,-58.983127
838.5,-60.944625
838.6,-61.873464
838.7,-60.46595
838.8,-60.388376
838.9,-59.522699
839,-59.896485
839.1,-59.102636
839.2,-59.173087
839.3,-61.366955
839.4,-58.554893
839.5,-59.880008
839.6,-59.359284
839.7,-60.034273
839.8,-60.762833
839.9,-60.261638
840,-58.933099
840.1,-59.833656
840.2,-59.247851
840.3,-59.146278
840.4,-59.959238
840.5,-60.067855
840.6,-57.754591
840.7,-59.753536
840.8,-59.96374
840.9,-59.504638
841,-61.49961
841.1,-59.422098
841.2,-60.94946
841.3,-59.077836
841.4,-58.779872
841.5,-58.979041
841.6,-60.244647
841.7,-59.705293
841.8,-58.263699
841.9,-60.26668
842,-60.701955
842.1,-59.394884
842.2,-61.66251
842.3,-59.01757
842.4,-58.669732
842.5,-57.658497
842.6,-60.177396
842.7,-58.607996
842.8,-58.106252
842.9,-58.973536
843,-59.253139
843.1,-61.113027
843.2,-58.745575
843.3,-59.451565
843.4,-60.05812
843.5,-58.584413
843.6,-59.995837
843.7,-58.564157
843.8,-58.307727
843.9,-59.683644
844,-58.901079
844.1,-58.525167
844.2,-60.057488
844.3,-59.461973
844.4,-59.730069
844.5,-58.679171
844.6,-59.483115
844.7,-60.187512
844.8,-58.08174
844.9,-59.35662
845,-60.762462
845.1,-59.797869
845.2,-58.839122
845.3,-59.892722
845.4,-59.755474
845.5,-59.480792
845.6,-59.805323
845.7,-58.962737
845.8,-59.825052
845.9,-60.185973
846,-60.800025
846.1,-60.484597
846.2,-57.878053
846.3,-59.815157
846.4,-58.881592
846.5,-59.52857
846.6,-57.651309
846.7,-58.169862
846.8,-57.368083
846.9,-60.06605
847,-59.909139
847.1,-58.134062
847.2,-60.098786
847.3,-56.889407
847.4,-61.260933
847.5,-58.424649
847.6,-61.610729
847.7,-59.396858
847.8,-58.52709
847.9,-57.742575
848,-59.512545
848.1,-58.985239
848.2,-58.198615
848.3,-59.213198
848.4,-59.329435
848.5,-59.57907
848.6,-58.806752
848.7,-59.590184
848.8,-59.819714
848.9,-60.279526
849,-56.930925
849.1,-59.870195
849.2,-58.95022
849.3,-60.577273
849.4,-60.554751
849.5,-57.716742
849.6,-58.088628
849.7,-58.370616
849.8,-60.260661
849.9,-59.300665
850,-58.906649
850.1,-61.14909
850.2,-58.721237
850.3,-59.108273
850.4,-58.916651
850.5,-57.750124
850.6,-57.826667
850.7,-59.443959
850.8,-60.159834
850.9,-58.568624
851,-57.853583
851.1,-60.420922
851.2,-58.989478
851.3,-58.869494
851.4,-59.25234
851.5,-60.428222
851.6,-58.237158
851.7,-58.986353
851.8,-58.119427
851.9,-58.805158
852,-58.68083
852.1,-58.694428
852.2,-58.090246
852.3,-59.54785
852.4,-60.073669
852.5,-58.138074
852.6,-57.945103
852.7,-59.546821
852.8,-59.515255
852.9,-58.65049
853,-60.083215
853.1,-60.176564
853.2,-58.086367
853.3,-60.154704
853.4,-59.543699
853.5,-61.440968
853.6,-58.795514
853.7,-58.909591
853.8,-59.616872
853.9,-59.560593
854,-59.304287
854.1,-59.309785
854.2,-60.066072
854.3,-60.316982
854.4,-60.036788
854.5,-57.616757
854.6,-60.101738
854.7,-60.354009
854.8,-57.772008
854.9,-58.904895
855,-59.223103
855.1,-58.370199
855.2,-58.827936
855.3,-58.693816
855.4,-59.93783
855.5,-57.988699
855.6,-61.089462
855.7,-60.269566
855.8,-60.29783
855.9,-60.663251
856,-60.616414
856.1,-61.300119
856.2,-58.539606
856.3,-60.467385
856.4,-58.827009
856.5,-58.321853
856.6,-57.540356
856.7,-59.718053
856.8,-58.87734
856.9,-59.599703
857,-59.249059
857.1,-60.290405
857.2,-58.873041
857.3,-58.713206
857.4,-60.465861
857.5,-57.820943
857.6,-61.325118
857.7,-58.594621
857.8,-59.384812
857.9,-60.292386
858,-59.72872
858.1,-60.725864
858.2,-58.958954
858.3,-59.566936
858.4,-60.023382
858.5,-58.551816
858.6,-58.813432
858.7,-59.758772
858.8,-59.420649
858.9,-59.383053
859,-61.113819
859.1,-60.478459
859.2,-59.501458
859.3,-61.170416
859.4,-61.384815
859.5,-58.25713
859.6,-58.903944
859.7,-60.256428
859.8,-61.458167
859.9,-60.958396
860,-60.120451
860.1,-60.290944
860.2,-61.252981
860.3,-60.256355
860.4,-59.160937
860.5,-60.141242
860.6,-59.148374
860.7,-60.860205
860.8,-59.148812
860.9,-62.459798
861,-59.189325
861.1,-58.698021
861.2,-59.635695
861.3,-57.524957
861.4,-59.693988
861.5,-60.675148
861.6,-58.981604
861.7,-59.954273
861.8,-60.064804
861.9,-59.376465
862,-59.889055
862.1,-58.31475
862.2,-59.944403
862.3,-60.537135
862.4,-58.074343
862.5,-59.652716
862.6,-61.08559
862.7,-62.648057
862.8,-59.355822
862.9,-59.444054
863,-59.228831
863.1,-59.599815
863.2,-60.941389
863.3,-59.070078
863.4,-59.484276
863.5,-59.862356
863.6,-60.937024
863.7,-59.250717
863.8,-59.019926
863.9,-60.503268
864,-60.252445
864.1,-60.678485
864.2,-60.214615
864.3,-59.80757
864.4,-58.968888
864.5,-61.443587
864.6,-60.250586
864.7,-59.998844
864.8,-60.423996
864.9,-61.624412
865,-60.708688
865.1,-58.417995
865.2,-61.239659
865.3,-60.407144
865.4,-59.390992
865.5,-58.953277
865.6,-60.908518
865.7,-60.204695
865.8,-61.536946
865.9,-60.536045
866,-61.060932
866.1,-59.403672
866.2,-62.35956
866.3,-62.205823
866.4,-59.202381
866.5,-59.400266
866.6,-59.044846
866.7,-60.809538
866.8,-60.700957
866.9,-60.071974
867,-59.895485
867.1,-59.322883
867.2,-59.519191
867.3,-60.987327
867.4,-61.680016
867.5,-58.995377
867.6,-60.458943
867.7,-60.8137
867.8,-61.507749
867.9,-59.509896
868,-60.577014
868.1,-60.498463
868.2,-58.571957
868.3,-62.022782
868.4,-59.787602
868.5,-60.262098
868.6,-59.953543
868.7,-61.264844
868.8,-59.239814
868.9,-60.835449
869,-61.071139
869.1,-61.541649
869.2,-60.701198
869.3,-61.660401
869.4,-62.63988
869.5,-59.442642
869.6,-60.028556
869.7,-60.352068
869.8,-59.759966
869.9,-59.900132
870,-58.940157
870.1,-59.360557
870.2,-59.42247
870.3,-59.603895
870.4,-60.114001
870.5,-57.63538
870.6,-59.754181
870.7,-59.720469
870.8,-60.086427
870.9,-59.152578
871,-61.746053
871.1,-59.375027
871.2,-60.315587
871.3,-60.544097
871.4,-60.052546
871.5,-59.73569
871.6,-60.559587
871.7,-59.355459
871.8,-60.123213
871.9,-60.540228
872,-61.715176
872.1,-62.17178
872.2,-59.400965
872.3,-61.171396
872.4,-60.722925
872.5,-60.042004
872.6,-61.154048
872.7,-62.404892
872.8,-60.506395
872.9,-60.966728
873,-60.786181
873.1,-61.202535
873.2,-61.753173
873.3,-60.512147
873.4,-62.154879
873.5,-61.712263
873.6,-59.955751
873.7,-60.084033
873.8,-59.629364
873.9,-60.150151
874,-59.965408
874.1,-62.238281
874.2,-60.760366
874.3,-57.473558
874.4,-59.595443
874.5,-60.246464
874.6,-60.250235
874.7,-61.951368
874.8,-57.718742
874.9,-60.265925
875,-61.234498
875.1,-61.31672
875.2,-58.768833
875.3,-60.869847
875.4,-60.151692
875.5,-60.242989
875.6,-59.404332
875.7,-60.591289
875.8,-61.207408
875.9,-60.557337
876,-59.555133
876.1,-59.319263
876.2,-60.816936
876.3,-61.069436
876.4,-60.771718
876.5,-61.361476
876.6,-59.963724
876.7,-59.295276
876.8,-59.677645
876.9,-60.148128
877,-60.483268
877.1,-61.948262
877.2,-59.423873
877.3,-60.223776
877.4,-58.606947
877.5,-59.014315
877.6,-60.76754
877.7,-61.987707
877.8,-60.779053
877.9,-58.797466
878,-60.259305
878.1,-58.41876
878.2,-59.01289
878.3,-61.003042
878.4,-61.121531
878.5,-59.797959
878.6,-59.631364
878.7,-58.438055
878.8,-59.21617
878.9,-60.125285
879,-58.14762
879.1,-61.759942
879.2,-62.431693
879.3,-59.306461
879.4,-59.32094
879.5,-58.800138
879.6,-59.799887
879.7,-59.373659
879.8,-60.984936
879.9,-61.110974
880,-60.958781
880.1,-59.355948
880.2,-62.040548
880.3,-60.12638
880.4,-59.595939
880.5,-60.952525
880.6,-61.586698
880.7,-58.571901
880.8,-59.99867
880.9,-59.464005
881,-62.271515
881.1,-59.483521
881.2,-59.861791
881.3,-59.842372
881.4,-57.552625
881.5,-60.603518
881.6,-59.596987
881.7,-58.646706
881.8,-60.441585
881.9,-59.695877
882,-58.678724
882.1,-59.129366
882.2,-58.259286
882.3,-59.895784
882.4,-59.166776
882.5,-61.952229
882.6,-58.653754
882.7,-59.050277
882.8,-59.718551
882.9,-59.087493
883,-58.754665
883.1,-58.821671
883.2,-59.618456
883.3,-57.576765
883.4,-59.710164
883.5,-59.421303
883.6,-59.269507
883.7,-59.968873
883.8,-59.68095
883.9,-60.791064
884,-61.147214
884.1,-60.260709
884.2,-58.759654
884.3,-59.373931
884.4,-58.2493
884.5,-59.587567
884.6,-60.727778
884.7,-58.753528
884.8,-59.097336
884.9,-61.539548
885,-59.804264
885.1,-59.552906
885.2,-59.462539
885.3,-57.804195
885.4,-61.353448
885.5,-59.762153
885.6,-59.841636
885.7,-60.293265
885.8,-57.544126
885.9,-59.750894
886,-60.207396
886.1,-58.071713
886.2,-58.881591
886.3,-61.014979
886.4,-58.700741
886.5,-59.601558
886.6,-59.719026
886.7,-59.622964
886.8,-60.504022
886.9,-58.094736
887,-59.299732
887.1,-59.861046
887.2,-59.768218
887.3,-60.483586
887.4,-59.586002
887.5,-61.066432
887.6,-59.825754
887.7,-60.446106
887.8,-58.783284
887.9,-59.894989
888,-59.310395
888.1,-59.711622
888.2,-59.73688
888.3,-60.033944
888.4,-60.533619
888.5,-60.202314
888.6,-59.99294
888.7,-59.512316
888.8,-59.373998
888.9,-59.662337
889,-62.445336
889.1,-59.321274
889.2,-61.073701
889.3,-59.274457
889.4,-60.377574
889.5,-59.383955
889.6,-58.155093
889.7,-59.557146
889.8,-60.996901
889.9,-60.306584
890,-59.594298
890.1,-61.926786
890.2,-61.68428
890.3,-59.318998
890.4,-59.037084
890.5,-59.868467
890.6,-61.339742
890.7,-58.936527
890.8,-59.996542
890.9,-59.222548
891,-60.037881
891.1,-59.720497
891.2,-59.508799
891.3,-59.891606
891.4,-59.558731
891.5,-59.616511
891.6,-60.242804
891.7,-60.360419
891.8,-59.837113
891.9,-59.55187
892,-60.966662
892.1,-60.505727
892.2,-59.635119
892.3,-59.198841
892.4,-59.820124
892.5,-59.040142
892.6,-62.20033
892.7,-57.912
892.8,-59.073386
892.9,-60.650247
893,-58.760902
893.1,-60.404734
893.2,-60.280094
893.3,-58.778047
893.4,-59.161321
893.5,-60.203672
893.6,-59.402175
893.7,-59.354285
893.8,-58.155903
893.9,-61.24396
894,-59.395427
894.1,-58.403757
894.2,-60.599071
894.3,-58.376203
894.4,-60.64554
894.5,-59.028242
894.6,-60.613343
894.7,-59.923242
894.8,-59.425891
894.9,-60.388294
895,-62.522861
895.1,-58.995686
895.2,-60.127531
895.3,-59.890068
895.4,-59.427493
895.5,-60.290805
895.6,-60.098356
895.7,-60.226122
895.8,-61.184348
895.9,-60.640465
896,-60.116147
896.1,-61.162482
896.2,-61.478597
896.3,-61.70718
896.4,-59.082976
896.5,-61.390647
896.6,-60.104411
896.7,-60.020043
896.8,-59.338052
896.9,-59.207715
897,-59.186613
897.1,-59.928442
897.2,-60.10108
897.3,-59.03101
897.4,-60.422385
897.5,-57.55688
897.6,-60.184598
897.7,-59.367786
897.8,-60.954127
897.9,-61.31753
898,-61.132156
898.1,-60.035312
898.2,-59.593992
898.3,-60.263118
898.4,-58.577603
898.5,-60.624586
898.6,-59.754282
898.7,-59.765286
898.8,-60.070789
898.9,-60.364829
899,-60.9963
899.1,-60.548821
899.2,-59.253706
899.3,-59.070861
899.4,-59.030974
899.5,-59.518537
899.6,-60.861449
899.7,-60.40347
899.8,-60.372044
899.9,-58.223924
900,-59.267084
900.1,-59.010443
900.2,-57.891465
900.3,-58.949372
900.4,-58.496228
900.5,-59.813224
900.6,-60.682622
900.7,-60.154094
900.8,-57.951586
900.9,-60.433372
901,-61.024845
901.1,-59.567752
901.2,-58.220216
901.3,-58.540882
901.4,-61.147556
901.5,-58.744775
901.6,-58.083398
901.7,-59.233806
901.8,-61.355221
901.9,-60.48832
902,-60.81152
902.1,-57.785879
902.2,-58.446216
902.3,-59.267793
902.4,-60.003957
902.5,-57.102426
902.6,-59.666699
902.7,-59.035105
902.8,-59.621292
902.9,-60.105137
903,-60.246322
903.1,-61.492119
903.2,-59.06564
903.3,-59.390472
903.4,-60.444994
903.5,-62.31293
903.6,-61.084078
903.7,-60.105479
903.8,-59.979322
903.9,-60.066442
904,-60.291211
904.1,-60.746313
904.2,-62.036043
904.3,-60.935621
904.4,-60.940474
904.5,-59.523556
904.6,-60.685252
904.7,-61.676852
904.8,-61.192567
904.9,-61.329471
905,-61.766305
905.1,-61.967851
905.2,-61.992336
905.3,-61.529741
905.4,-63.243038
905.5,-62.911802
905.6,-64.689905
905.7,-64.282851
905.8,-63.111485
905.9,-63.707801
906,-65.424493
906.1,-65.556052
906.2,-66.865174
906.3,-65.269754
906.4,-65.658161
906.5,-64.897006
906.6,-66.825799
906.7,-66.391517
906.8,-65.403071
906.9,-66.257186
907,-66.376123
907.1,-67.103606
907.2,-68.575151
907.3,-68.694658
907.4,-68.567931
907.5,-68.230651
907.6,-68.67869
907.7,-66.269875
907.8,-69.204574
907.9,-67.372004
908,-67.742194
908.1,-68.588841
908.2,-69.407464
908.3,-70.893525
908.4,-70.696688
908.5,-71.348816
908.6,-68.524261
908.7,-69.766726
908.8,-69.601513
908.9,-69.464024
909,-70.502705
909.1,-69.873105
909.2,-70.194943
909.3,-70.400158
909.4,-69.652084
909.5,-69.241142
909.6,-71.872788
909.7,-70.755737
909.8,-71.934863
909.9,-72.485552
910,-73.370264
910.1,-71.92792
910.2,-72.334144
910.3,-71.339468
910.4,-71.164925
910.5,-71.598651
910.6,-72.655713
910.7,-71.572994
910.8,-72.285056
910.9,-71.57901
911,-72.45349
911.1,-72.389034
911.2,-73.821172
911.3,-72.325261
911.4,-73.258143
911.5,-73.970067
911.6,-73.502723
911.7,-71.734814
911.8,-73.105529
911.9,-74.021287
912,-74.276409
912.1,-72.826925
912.2,-73.842772
912.3,-75.257207
912.4,-74.808191
912.5,-74.015477
912.6,-75.895919
912.7,-74.330959
912.8,-74.839576
912.9,-72.561933
913,-75.646163
913.1,-75.794477
913.2,-75.890094
913.3,-76.103189
913.4,-76.482646
913.5,-73.78098
913.6,-72.056491
913.7,-73.463098
913.8,-74.794289
913.9,-73.620553
914,-76.448823
914.1,-75.257499
914.2,-75.113306
914.3,-75.313345
914.4,-76.88028
914.5,-75.640676
914.6,-77.639653
914.7,-75.760657
914.8,-75.098583
914.9,-77.282739
915,-75.83486
915.1,-77.152852
915.2,-77.046737
915.3,-77.602855
915.4,-77.068319
915.5,-77.321688
915.6,-75.730402
915.7,-78.223822
915.8,-75.336328
915.9,-77.302366
916,-78.124504
916.1,-76.327002
916.2,-77.115594
916.3,-76.110902
916.4,-77.643487
916.5,-79.225331
916.6,-76.616936
916.7,-77.168549
916.8,-79.589497
916.9,-76.902227
917,-77.803102
917.1,-78.107405
917.2,-80.08745
917.3,-77.835668
917.4,-79.52324
917.5,-78.132668
917.6,-78.989717
917.7,-78.096583
917.8,-80.372525
917.9,-78.606415
918,-77.594064
918.1,-78.278371
918.2,-79.543952
918.3,-77.366031
918.4,-76.858908
918.5,-80.594375
918.6,-78.432478
918.7,-79.316447
918.8,-78.427701
918.9,-80.381712
919,-80.356056
919.1,-80.255468
919.2,-79.299085
919.3,-78.958937
919.4,-80.211902
919.5,-80.706527
919.6,-78.912612
919.7,-80.295075
919.8,-79.967688
919.9,-79.508617
920,-81.527522
920.1,-80.795858
920.2,-78.51606
920.3,-80.424912
920.4,-80.951269
920.5,-78.131117
920.6,-78.54376
920.7,-80.604328
920.8,-79.89189
920.9,-79.913047
921,-80.013601
921.1,-78.884334
921.2,-81.067539
921.3,-81.140577
921.4,-80.213438
921.5,-79.167174
921.6,-80.667157
921.7,-78.876192
921.8,-81.578755
921.9,-80.997832
922,-80.085089
922.1,-82.002211
922.2,-80.851684
922.3,-81.502603
922.4,-80.642731
922.5,-82.552035
922.6,-81.555524
922.7,-82.738144
922.8,-81.178196
922.9,-81.32356
923,-82.342734
923.1,-82.011695
923.2,-81.848356
923.3,-81.789414
923.4,-83.039776
923.5,-81.89649
923.6,-82.266103
923.7,-82.073217
923.8,-82.511477
923.9,-82.11708
924,-83.954547
924.1,-81.458112
924.2,-83.026717
924.3,-82.522585
924.4,-83.789076
924.5,-81.395739
924.6,-82.739112
924.7,-83.971056
924.8,-83.150959
924.9,-84.048853
925,-83.517411
925.1,-82.033184
925.2,-83.962396
925.3,-83.14499
925.4,-84.568627
925.5,-84.459574
925.6,-85.664772
925.7,-85.908257
925.8,-83.577727
925.9,-84.28341
926,-84.763928
926.1,-83.407296
926.2,-82.727996
926.3,-83.815764
926.4,-84.266483
926.5,-83.192228
926.6,-85.763924
926.7,-83.798392
926.8,-83.473061
926.9,-84.267045
927,-84.877324
927.1,-84.873486
927.2,-84.243823
927.3,-85.3469
927.4,-86.442802
927.5,-85.429843
927.6,-84.437914
927.7,-85.936447
927.8,-84.721054
927.9,-83.978946
928,-84.595069
928.1,-84.210943
928.2,-85.037899
928.3,-84.287321
928.4,-86.361741
928.5,-86.26459
928.6,-85.302136
928.7,-84.206203
928.8,-85.53294
928.9,-85.787181
929,-85.282572
929.1,-85.004901
929.2,-86.248275
929.3,-85.822405
929.4,-86.207016
929.5,-85.34497
929.6,-85.226327
929.7,-86.726669
929.8,-85.263961
929.9,-84.653174
930,-86.749869
930.1,-84.82411
930.2,-84.28174
930.3,-85.22981
930.4,-84.990622
930.5,-85.872136
930.6,-85.412032
930.7,-85.189122
930.8,-85.016609
930.9,-87.074328
931,-86.130273
931.1,-86.307142
931.2,-86.093805
931.3,-85.775607
931.4,-86.249343
931.5,-84.554763
931.6,-86.231773
931.7,-85.419985
931.8,-85.13921
931.9,-86.764856
932,-88.458716
932.1,-85.526073
932.2,-86.52222
932.3,-85.49942
932.4,-85.539004
932.5,-86.30567
932.6,-85.606091
932.7,-86.574449
932.8,-87.580828
932.9,-86.310932
933,-86.039737
933.1,-85.095624
933.2,-87.294858
933.3,-85.95383
933.4,-85.990578
933.5,-86.45736
933.6,-87.253065
933.7,-86.17808
933.8,-85.912782
933.9,-87.245009
934,-85.723248
934.1,-87.378167
934.2,-86.300856
934.3,-87.432729
934.4,-87.037005
934.5,-85.72058
934.6,-88.094913
934.7,-87.289668
934.8,-86.90829
934.9,-88.066871
935,-85.447327
935.1,-87.439515
935.2,-85.76584
935.3,-88.900612
935.4,-88.816594
935.5,-86.328293
935.6,-84.788793
935.7,-86.819486
935.8,-87.235179
935.9,-88.452109
936,-87.683164
936.1,-85.936757
936.2,-89.007114
936.3,-86.16597
936.4,-87.709306
936.5,-88.61103
936.6,-87.316823
936.7,-87.478859
936.8,-86.92474
936.9,-87.799155
937,-86.173802
937.1,-86.892162
937.2,-87.269345
937.3,-87.849442
937.4,-85.807508
937.5,-87.992468
937.6,-86.444515
937.7,-86.77111
937.8,-87.457687
937.9,-85.890137
938,-87.842947
938.1,-86.090314
938.2,-87.826102
938.3,-88.69005
938.4,-85.749706
938.5,-88.047745
938.6,-90.370155
938.7,-87.078166
938.8,-88.27409
938.9,-87.312566
939,-88.534445
939.1,-87.546462
939.2,-87.616163
939.3,-87.241359
939.4,-89.379285
939.5,-88.699131
939.6,-87.863183
939.7,-88.556874
939.8,-87.789574
939.9,-88.899936
940,-88.185408
940.1,-86.59731
940.2,-87.854474
940.3,-86.551632
940.4,-86.929664
940.5,-88.955373
940.6,-88.903789
940.7,-90.34813
940.8,-88.459036
940.9,-88.137213
941,-88.906329
941.1,-87.996578
941.2,-88.717069
941.3,-90.439753
941.4,-87.291315
941.5,-86.927632
941.6,-88.625568
941.7,-88.305463
941.8,-87.642175
941.9,-88.467039
942,-86.931077
942.1,-89.001674
942.2,-88.86365
942.3,-87.263278
942.4,-88.918875
942.5,-88.335403
942.6,-86.510987
942.7,-89.386738
942.8,-86.588864
942.9,-87.578486
943,-87.36837
943.1,-88.784695
943.2,-89.595061
943.3,-86.062725
943.4,-88.717943
943.5,-87.400742
943.6,-88.730354
943.7,-89.522304
943.8,-86.887668
943.9,-90.376577
944,-89.333542
944.1,-87.752659
944.2,-89.395778
944.3,-89.385415
944.4,-88.835608
944.5,-88.865202
944.6,-89.582174
944.7,-90.252303
944.8,-87.615282
944.9,-90.854735
945,-88.931346
945.1,-87.735084
945.2,-88.867026
945.3,-88.78139
945.4,-89.568269
945.5,-89.237164
945.6,-88.207004
945.7,-89.4546
945.8,-87.848038
945.9,-88.360631
946,-89.167408
946.1,-88.821625
946.2,-89.267086
946.3,-89.122375
946.4,-88.408251
946.5,-87.769036
946.6,-88.503719
946.7,-89.714163
946.8,-89.021132
946.9,-87.330036
947,-89.785567
947.1,-89.529648
947.2,-88.029311
947.3,-87.643739
947.4,-90.499071
947.5,-88.041467
947.6,-88.031426
947.7,-89.364843
947.8,-88.964495
947.9,-89.320835
948,-88.402682
948.1,-89.875412
948.2,-88.731899
948.3,-89.507616
948.4,-87.602979
948.5,-89.258905
948.6,-88.76869
948.7,-89.929627
948.8,-88.138168
948.9,-90.301658
949,-88.13209
949.1,-89.733804
949.2,-91.099216
949.3,-89.495383
949.4,-88.12667
949.5,-87.543894
949.6,-87.934717
949.7,-90.528169
949.8,-90.602887
949.9,-87.86963
950,-89.321599
950.1,-89.411508
950.2,-90.200505
950.3,-88.993369
950.4,-87.467379
950.5,-89.2842
950.6,-87.789235
950.7,-89.14308
950.8,-89.132631
950.9,-88.342047
951,-89.549277
951.1,-91.191507
951.2,-89.972055
951.3,-88.732851
951.4,-89.00645
951.5,-88.074184
951.6,-90.345778
951.7,-88.767622
951.8,-88.231899
951.9,-88.089203
952,-90.709669
952.1,-87.065576
952.2,-88.074459
952.3,-90.356848
952.4,-89.479368
952.5,-88.389281
952.6,-88.613727
952.7,-87.615339
952.8,-89.745768
952.9,-89.220575
953,-90.163585
953.1,-88.33484
953.2,-88.869295
953.3,-90.295104
953.4,-88.786247
953.5,-87.642034
953.6,-89.641829
953.7,-88.746092
953.8,-89.650185
953.9,-86.494785
954,-90.08524
954.1,-88.83927
954.2,-90.584989
954.3,-87.222229
954.4,-89.756988
954.5,-89.763619
954.6,-87.505946
954.7,-88.400029
954.8,-87.967536
954.9,-89.559872
955,-88.693472
955.1,-88.757731
955.2,-89.17238
955.3,-88.088836
955.4,-89.650859
955.5,-89.088455
955.6,-88.798334
955.7,-88.706598
955.8,-88.267035
955.9,-88.230243
956,-87.729015
956.1,-90.156809
956.2,-90.121972
956.3,-89.489854
956.4,-89.65097
956.5,-89.108894
956.6,-89.588113
956.7,-87.936022
956.8,-87.262379
956.9,-88.346733
957,-90.443733
957.1,-90.99367
957.2,-89.028565
957.3,-87.452721
957.4,-88.764437
957.5,-88.453914
957.6,-88.031948
957.7,-88.745051
957.8,-88.76915
957.9,-88.888598
958,-88.40395
958.1,-89.937982
958.2,-88.615353
958.3,-89.369853
958.4,-88.231905
958.5,-89.172049
958.6,-88.8339
958.7,-89.098707
958.8,-89.748641
958.9,-88.737014
959,-88.964449
959.1,-89.815667
959.2,-89.194924
959.3,-89.572318
959.4,-90.080975
959.5,-87.597305
959.6,-89.889487
959.7,-89.218221
959.8,-89.413212
959.9,-88.52038
960,-90.614832
960.1,-91.074285
960.2,-88.192419
960.3,-87.649538
960.4,-89.084978
960.5,-91.270098
960.6,-90.786078
960.7,-88.494317
960.8,-89.550218
960.9,-90.01326
961,-88.811428
961.1,-88.699651
961.2,-89.252017
961.3,-89.460817
961.4,-87.275073
961.5,-89.492646
961.6,-88.945858
961.7,-90.535049
961.8,-89.419504
961.9,-87.578923
962,-88.029668
962.1,-91.570284
962.2,-88.207618
962.3,-88.863363
962.4,-88.570782
962.5,-88.240515
962.6,-90.867274
962.7,-88.447198
962.8,-89.115117
962.9,-87.064491
963,-87.130113
963.1,-87.668912
963.2,-88.898262
963.3,-89.98816
963.4,-90.341969
963.5,-88.140115
963.6,-90.377217
963.7,-90.148726
963.8,-88.994428
963.9,-89.315796
964,-89.286363
964.1,-90.069319
964.2,-89.969437
964.3,-89.019716
964.4,-87.914611
964.5,-88.34034
964.6,-89.943968
964.7,-89.152048
964.8,-89.294595
964.9,-87.891089
965,-88.683105
965.1,-89.101576
965.2,-89.268146
965.3,-88.654411
965.4,-88.928936
965.5,-89.984029
965.6,-90.772234
965.7,-89.065466
965.8,-89.009814
965.9,-89.243679
966,-88.081705
966.1,-89.40432
966.2,-90.251059
966.3,-88.307372
966.4,-87.652296
966.5,-90.25136
966.6,-88.023686
966.7,-90.769776
966.8,-89.339802
966.9,-88.609499
967,-88.868213
967.1,-88.760051
967.2,-90.316858
967.3,-89.064686
967.4,-86.889819
967.5,-86.776837
967.6,-89.806794
967.7,-90.899423
967.8,-88.548098
967.9,-87.919785
968,-89.857615
968.1,-89.856782
968.2,-88.276225
968.3,-90.107394
968.4,-89.975633
968.5,-88.71534
968.6,-87.849515
968.7,-89.824783
968.8,-89.402273
968.9,-88.401557
969,-89.936016
969.1,-90.890281
969.2,-88.885693
969.3,-89.735892
969.4,-88.032012
969.5,-90.554182
969.6,-91.960846
969.7,-90.347529
969.8,-89.228736
969.9,-87.71327
970,-89.007507
970.1,-89.418806
970.2,-90.258053
970.3,-88.42257
970.4,-89.321013
970.5,-90.037775
970.6,-89.126569
970.7,-89.293928
970.8,-90.271803
970.9,-88.563484
971,-88.889117
971.1,-89.928913
971.2,-88.217337
971.3,-88.652455
971.4,-89.104669
971.5,-90.94557
971.6,-90.080491
971.7,-88.520696
971.8,-87.605744
971.9,-89.958489
972,-89.250668
972.1,-88.348294
972.2,-87.005477
972.3,-90.438971
972.4,-89.811543
972.5,-89.338983
972.6,-89.357528
972.7,-89.931667
972.8,-89.305443
972.9,-90.981773
973,-90.317451
973.1,-89.181251
973.2,-90.732496
973.3,-89.687174
973.4,-90.135255
973.5,-89.6753
973.6,-88.004308
973.7,-89.65607
973.8,-88.594721
973.9,-88.633751
974,-88.268942
974.1,-88.911376
974.2,-89.001765
974.3,-89.463556
974.4,-88.659896
974.5,-91.370018
974.6,-89.798563
974.7,-88.424081
974.8,-90.088208
974.9,-86.547156
975,-89.32366
975.1,-89.904719
975.2,-90.763682
975.3,-88.53214
975.4,-88.353293
975.5,-91.284557
975.6,-90.017786
975.7,-88.550747
975.8,-89.28542
975.9,-88.949137
976,-88.248988
976.1,-90.524896
976.2,-88.46179
976.3,-89.870214
976.4,-89.196329
976.5,-88.810937
976.6,-88.256664
976.7,-88.09918
976.8,-89.017292
976.9,-89.144852
977,-87.975716
977.1,-87.60968
977.2,-87.333343
977.3,-87.961061
977.4,-89.843588
977.5,-87.838997
977.6,-88.821664
977.7,-87.444657
977.8,-88.063716
977.9,-89.309211
978,-89.187558
978.1,-88.380523
978.2,-89.718297
978.3,-88.524717
978.4,-88.600107
978.5,-90.116128
978.6,-89.33986
978.7,-89.341358
978.8,-88.527082
978.9,-88.881629
979,-88.64039
979.1,-89.278894
979.2,-87.669173
979.3,-89.483864
979.4,-87.431774
979.5,-88.02211
979.6,-90.990043
979.7,-90.136509
979.8,-87.962142
979.9,-90.203469
980,-88.856715
980.1,-88.129442
980.2,-89.440801
980.3,-88.207537
980.4,-87.798948
980.5,-88.779863
980.6,-87.37473
980.7,-88.926368
980.8,-89.767637
980.9,-87.265782
981,-88.807991
981.1,-88.711796
981.2,-87.567
981.3,-88.974609
981.4,-89.945017
981.5,-90.727171
981.6,-90.217398
981.7,-88.686779
981.8,-88.185989
981.9,-89.096184
982,-88.676849
982.1,-87.98051
982.2,-89.505841
982.3,-88.454349
982.4,-89.881014
982.5,-89.48078
982.6,-87.846682
982.7,-88.054827
982.8,-89.429462
982.9,-89.054471
983,-88.176551
983.1,-88.002876
983.2,-86.843011
983.3,-88.579974
983.4,-85.422784
983.5,-86.910464
983.6,-88.527753
983.7,-88.367931
983.8,-89.55831
983.9,-89.083084
984,-88.618098
984.1,-87.400221
984.2,-90.263615
984.3,-87.484274
984.4,-89.533736
984.5,-87.817786
984.6,-88.440307
984.7,-88.54555
984.8,-88.981093
984.9,-88.883417
985,-87.589887
985.1,-87.840863
985.2,-89.097121
985.3,-88.924891
985.4,-88.333147
985.5,-89.301752
985.6,-88.189944
985.7,-87.533175
985.8,-87.916274
985.9,-88.388348
986,-89.797106
986.1,-88.794168
986.2,-88.16778
986.3,-88.797818
986.4,-88.898941
986.5,-87.985157
986.6,-87.064682
986.7,-87.181815
986.8,-89.13087
986.9,-89.53216
987,-89.221948
987.1,-88.04782
987.2,-88.617832
987.3,-86.430022
987.4,-88.623989
987.5,-90.223804
987.6,-88.290778
987.7,-89.46028
987.8,-87.844566
987.9,-87.909506
988,-88.046361
988.1,-90.384775
988.2,-87.013663
988.3,-88.115213
988.4,-90.107474
988.5,-88.269702
988.6,-88.429959
988.7,-87.570243
988.8,-88.994829
988.9,-88.786346
989,-88.284888
989.1,-89.039051
989.2,-88.221273
989.3,-89.393376
989.4,-88.426417
989.5,-87.990644
989.6,-89.088276
989.7,-88.306782
989.8,-86.38411
989.9,-87.287276
990,-89.029986
990.1,-87.949729
990.2,-86.845606
990.3,-89.11124
990.4,-87.827736
990.5,-88.368727
990.6,-88.71978
990.7,-85.292013
990.8,-88.978718
990.9,-87.475308
991,-87.038078
991.1,-88.74074
991.2,-90.252986
991.3,-87.269514
991.4,-89.494223
991.5,-88.643021
991.6,-85.799414
991.7,-85.550045
991.8,-88.010633
991.9,-90.148277
992,-88.087772
992.1,-88.164798
992.2,-88.202303
992.3,-89.578942
992.4,-87.236677
992.5,-88.756271
992.6,-89.054334
992.7,-88.557704
992.8,-86.389434
992.9,-88.064088
993,-85.699526
993.1,-88.033048
993.2,-88.251224
993.3,-87.525411
993.4,-89.421795
993.5,-87.610525
993.6,-89.935024
993.7,-87.626349
993.8,-89.876677
993.9,-87.732819
994,-88.441244
994.1,-89.255464
994.2,-90.780692
994.3,-89.345097
994.4,-88.652802
994.5,-88.23394
994.6,-89.738528
994.7,-88.512567
994.8,-87.954003
994.9,-87.26069
995,-88.333355
995.1,-85.745675
995.2,-89.455922
995.3,-87.496581
995.4,-89.046318
995.5,-88.894714
995.6,-88.140564
995.7,-86.651957
995.8,-88.844318
995.9,-88.727784
996,-87.433677
996.1,-87.661611
996.2,-88.84206
996.3,-89.012541
996.4,-90.285482
996.5,-87.386919
996.6,-88.559449
996.7,-88.57684
996.8,-86.817984
996.9,-88.406198
997,-86.336685
997.1,-88.272906
997.2,-88.301481
997.3,-87.133227
997.4,-87.808203
997.5,-88.310536
997.6,-87.244947
997.7,-87.379428
997.8,-85.855789
997.9,-87.317388
998,-89.224561
998.1,-89.606373
998.2,-89.098313
998.3,-86.796768
998.4,-88.869146
998.5,-87.978917
998.6,-89.094092
998.7,-88.778163
998.8,-87.640199
998.9,-86.47368
999,-88.92005
999.1,-87.247576
999.2,-89.33892
999.3,-87.228215
999.4,-88.766956
999.5,-88.124542
999.6,-89.552906
999.7,-88.997524
999.8,-88.743152
999.9,-88.298059
1000,-88.830608
1000.1,-86.816667
1000.2,-89.235454
1000.3,-90.106495
1000.4,-89.250454
1000.5,-88.055582
1000.6,-89.53143
1000.7,-87.986414
1000.8,-88.349829
1000.9,-88.233605
1001,-89.021705
1001.1,-88.111239
1001.2,-88.789726
1001.3,-88.289587
1001.4,-85.956163
1001.5,-87.782059
1001.6,-86.109747
1001.7,-88.345364
1001.8,-87.941422
1001.9,-87.417062
1002,-86.443461
1002.1,-88.75423
1002.2,-86.79368
1002.3,-88.255488
1002.4,-87.14996
1002.5,-88.663855
1002.6,-87.43997
1002.7,-87.80372
1002.8,-88.851218
1002.9,-88.932726
1003,-88.168217
1003.1,-87.829541
1003.2,-86.529285
1003.3,-87.822929
1003.4,-87.467386
1003.5,-88.043972
1003.6,-89.792057
1003.7,-87.792686
1003.8,-87.221795
1003.9,-87.889787
1004,-87.074861
1004.1,-88.897377
1004.2,-86.964361
1004.3,-86.384171
1004.4,-88.937937
1004.5,-87.289403
1004.6,-87.949462
1004.7,-87.546141
1004.8,-86.510104
1004.9,-86.115399
1005,-87.379311
1005.1,-86.392199
1005.2,-87.247205
1005.3,-88.128509
1005.4,-86.733147
1005.5,-86.622661
1005.6,-85.490935
1005.7,-86.71654
1005.8,-84.985318
1005.9,-85.675915
1006,-83.098131
1006.1,-84.506253
1006.2,-81.099553
1006.3,-82.684813
1006.4,-81.638024
1006.5,-82.422352
1006.6,-83.288798
1006.7,-83.012056
1006.8,-82.0121
1006.9,-81.410432
1007,-80.092616
1007.1,-82.69872
1007.2,-80.011966
1007.3,-81.507488
1007.4,-79.997798
1007.5,-80.906778
1007.6,-80.993903
1007.7,-78.222139
1007.8,-80.056336
1007.9,-80.681283
1008,-78.310431
1008.1,-77.605109
1008.2,-76.890473
1008.3,-77.832682
1008.4,-78.1538
1008.5,-76.043593
1008.6,-77.347785
1008.7,-78.897434
1008.8,-77.015584
1008.9,-76.206162
1009,-77.138653
1009.1,-75.780874
1009.2,-75.800484
1009.3,-75.678158
1009.4,-76.749877
1009.5,-74.736292
1009.6,-75.165612
1009.7,-75.134343
1009.8,-74.556556
1009.9,-75.525364
1010,-76.219759
1010.1,-73.24951
1010.2,-73.404714
1010.3,-73.695545
1010.4,-74.92167
1010.5,-73.467702
1010.6,-73.367363
1010.7,-73.070217
1010.8,-72.993502
1010.9,-74.419145
1011,-73.03477
1011.1,-72.337654
1011.2,-72.376978
1011.3,-74.232019
1011.4,-71.400829
1011.5,-72.438751
1011.6,-72.832592
1011.7,-71.547252
1011.8,-72.886206
1011.9,-70.03484
1012,-72.389194
1012.1,-72.202975
1012.2,-73.586663
1012.3,-70.398009
1012.4,-71.173051
1012.5,-71.422174
1012.6,-69.061325
1012.7,-69.511696
1012.8,-70.121006
1012.9,-71.008338
1013,-69.205462
1013.1,-70.214875
1013.2,-70.879554
1013.3,-71.049406
1013.4,-69.324982
1013.5,-70.28885
1013.6,-68.362798
1013.7,-69.079535
1013.8,-70.840088
1013.9,-69.496691
1014,-69.081395
1014.1,-68.415747
1014.2,-69.868774
1014.3,-68.440245
1014.4,-68.485753
1014.5,-67.220444
1014.6,-68.140154
1014.7,-67.522132
1014.8,-67.596338
1014.9,-66.071414
1015,-67.789178
1015.1,-67.385182
1015.2,-67.985208
1015.3,-66.755577
1015.4,-65.304027
1015.5,-64.854057
1015.6,-66.636257
1015.7,-67.766544
1015.8,-66.045173
1015.9,-65.670109
1016,-63.89816
1016.1,-67.051771
1016.2,-63.959897
1016.3,-65.388161
1016.4,-64.977033
1016.5,-63.578881
1016.6,-65.371654
1016.7,-64.870028
1016.8,-64.607104
1016.9,-64.257638
1017,-63.008562
1017.1,-63.885435
1017.2,-62.344676
1017.3,-62.693385
1017.4,-64.936576
1017.5,-65.664304
1017.6,-64.075182
1017.7,-60.169421
1017.8,-63.334757
1017.9,-62.940021
1018,-64.231543
1018.1,-63.880881
1018.2,-61.463394
1018.3,-62.867684
1018.4,-62.424954
1018.5,-59.635463
1018.6,-61.106468
1018.7,-60.582985
1018.8,-61.973786
1018.9,-62.146337
1019,-61.240682
1019.1,-60.188241
1019.2,-59.026308
1019.3,-58.926633
1019.4,-57.995597
1019.5,-58.700375
1019.6,-59.09904
1019.7,-58.70352
1019.8,-60.525073
1019.9,-57.177711
1020,-58.244121
1020.1,-58.446626
1020.2,-58.113194
1020.3,-57.414632
1020.4,-56.635766
1020.5,-56.670442
1020.6,-56.234139
1020.7,-56.699726
1020.8,-56.647912
1020.9,-57.206656
1021,-54.544559
1021.1,-52.136815
1021.2,-54.479921
1021.3,-54.409328
1021.4,-51.514298
1021.5,-53.155995
1021.6,-50.79768
1021.7,-50.040558
1021.8,-51.069649
1021.9,-48.623004
1022,-47.979645
1022.1,-47.124894
1022.2,-45.149554
1022.3,-44.121828
1022.4,-39.438612
1022.5,-34.246485
1022.6,-26.010792
1022.7,-13.030214
1022.8,8.0400962
1022.9,23.586786
1023,29.014289
1023.1,26.519732
1023.2,18.60871
1023.3,12.861348
1023.4,5.667952
1023.5,-2.2893492
1023.6,-11.391825
1023.7,-14.750402
1023.8,-23.14025
1023.9,-29.055522
1024,-32.961579
1024.1,-39.702283
1024.2,-44.517542
1024.3,-47.853751
1024.4,-52.810777
1024.5,-54.487708
1024.6,-57.110972
1024.7,-58.56222
1024.8,-57.734692
1024.9,-61.625883
1025,-61.160274
1025.1,-61.238732
1025.2,-61.679315
1025.3,-61.402592
1025.4,-62.149851
1025.5,-63.505125
1025.6,-62.82623
1025.7,-60.576761
1025.8,-62.532093
1025.9,-61.045406
1026,-60.495463
1026.1,-61.334562
1026.2,-62.187898
1026.3,-61.27559
1026.4,-61.243084
1026.5,-61.982898
1026.6,-60.292869
1026.7,-61.275369
1026.8,-61.483337
1026.9,-59.524346
1027,-59.660913
1027.1,-62.430268
1027.2,-60.839956
1027.3,-60.661921
1027.4,-63.621716
1027.5,-60.13054
1027.6,-62.564475
1027.7,-62.411468
1027.8,-61.440324
1027.9,-62.681747
1028,-62.115408
1028.1,-62.257065
1028.2,-61.370775
1028.3,-61.512727
1028.4,-60.803207
1028.5,-62.068321
1028.6,-61.888412
1028.7,-63.628393
1028.8,-61.841402
1028.9,-61.563423
1029,-62.067476
1029.1,-61.069283
1029.2,-60.529185
1029.3,-62.947613
1029.4,-63.305165
1029.5,-61.309232
1029.6,-59.352288
1029.7,-59.833963
1029.8,-60.04006
1029.9,-61.134585
1030,-62.701181
1030.1,-60.547325
1030.2,-60.851071
1030.3,-61.740644
1030.4,-61.915077
1030.5,-57.853947
1030.6,-60.485271
1030.7,-63.193959
1030.8,-62.620281
1030.9,-61.950895
1031,-61.931246
1031.1,-62.139335
1031.2,-62.272291
1031.3,-60.02466
1031.4,-62.930173
1031.5,-60.39498
1031.6,-59.958898
1031.7,-63.283029
1031.8,-61.425747
1031.9,-62.959233
1032,-61.160642
1032.1,-62.525387
1032.2,-61.075883
1032.3,-60.84965
1032.4,-61.014733
1032.5,-60.968816
1032.6,-59.346101
1032.7,-62.763654
1032.8,-60.41581
1032.9,-63.10846
1033,-61.07693
1033.1,-60.094742
1033.2,-60.326758
1033.3,-60.810573
1033.4,-61.395309
1033.5,-60.473087
1033.6,-60.628825
1033.7,-59.658078
1033.8,-61.947591
1033.9,-62.792606
1034,-62.36898
1034.1,-59.924633
1034.2,-61.849929
1034.3,-62.135507
1034.4,-61.513447
1034.5,-61.794241
1034.6,-59.955778
1034.7,-63.341468
1034.8,-61.491902
1034.9,-60.5744
1035,-62.093096
1035.1,-61.770974
1035.2,-60.827522
1035.3,-60.625078
1035.4,-60.055686
1035.5,-61.714369
1035.6,-60.692284
1035.7,-60.930243
1035.8,-62.014355
1035.9,-59.382899
1036,-61.843138
1036.1,-60.905674
1036.2,-62.101562
1036.3,-62.91409
1036.4,-60.790699
1036.5,-60.406945
1036.6,-60.51654
1036.7,-62.048133
1036.8,-61.453281
1036.9,-62.618925
1037,-61.227123
1037.1,-64.406715
1037.2,-62.481564
1037.3,-63.696311
1037.4,-62.328732
1037.5,-64.110314
1037.6,-60.059596
1037.7,-61.735182
1037.8,-62.075628
1037.9,-61.517231
1038,-60.118547
1038.1,-62.85503
1038.2,-61.65991
1038.3,-62.905211
1038.4,-60.538205
1038.5,-62.08325
1038.6,-61.338728
1038.7,-64.092757
1038.8,-63.333631
1038.9,-60.124074
1039,-60.516505
1039.1,-60.975671
1039.2,-61.603464
1039.3,-61.091597
1039.4,-62.216813
1039.5,-62.879728
1039.6,-61.914541
1039.7,-63.076629
1039.8,-62.047636
1039.9,-60.980655
1040,-62.362138
1040.1,-63.363969
1040.2,-61.157642
1040.3,-63.062956
1040.4,-62.141131
1040.5,-61.084103
1040.6,-61.951761
1040.7,-63.716974
1040.8,-61.833434
1040.9,-62.660266
1041,-61.29404
1041.1,-61.481986
1041.2,-60.363828
1041.3,-62.95888
1041.4,-60.214559
1041.5,-60.129874
1041.6,-61.894986
1041.7,-60.792447
1041.8,-61.961766
1041.9,-62.766562
1042,-61.940477
1042.1,-61.770987
1042.2,-60.461098
1042.3,-62.236287
1042.4,-61.74658
1042.5,-61.15568
1042.6,-62.925774
1042.7,-61.447866
1042.8,-62.233716
1042.9,-62.806685
1043,-62.444609
1043.1,-60.523646
1043.2,-60.632688
1043.3,-62.255928
1043.4,-62.105095
1043.5,-63.760493
1043.6,-60.504625
1043.7,-61.558292
1043.8,-62.53589
1043.9,-62.607382
1044,-61.302443
1044.1,-62.544595
1044.2,-61.706278
1044.3,-61.304559
1044.4,-60.802773
1044.5,-61.509849
1044.6,-61.243844
1044.7,-61.06246
1044.8,-60.874665
1044.9,-62.879309
1045,-61.847946
1045.1,-61.971001
1045.2,-63.806562
1045.3,-62.821268
1045.4,-60.460118
1045.5,-60.137343
1045.6,-60.414799
1045.7,-60.759204
1045.8,-63.236812
1045.9,-60.316647
1046,-59.133877
1046.1,-62.226641
1046.2,-62.635355
1046.3,-61.936337
1046.4,-61.246697
1046.5,-61.720042
1046.6,-62.260076
1046.7,-63.044737
1046.8,-61.51922
1046.9,-61.611644
1047,-61.360151
1047.1,-61.42763
1047.2,-64.412279
1047.3,-61.302739
1047.4,-62.00199
1047.5,-62.508565
1047.6,-62.185246
1047.7,-62.333021
1047.8,-60.977831
1047.9,-61.333859
1048,-59.575977
1048.1,-60.831201
1048.2,-61.122149
1048.3,-61.44202
1048.4,-60.381769
1048.5,-60.798227
1048.6,-60.228949
1048.7,-62.153243
1048.8,-61.018579
1048.9,-63.344008
1049,-60.046917
1049.1,-62.77078
1049.2,-61.860169
1049.3,-60.447629
1049.4,-61.333302
1049.5,-62.03023
1049.6,-60.155712
1049.7,-62.020063
1049.8,-60.173195
1049.9,-60.171671
1050,-60.242143
1050.1,-61.236213
1050.2,-61.893204
1050.3,-60.517812
1050.4,-59.678974
1050.5,-63.011217
1050.6,-61.770203
1050.7,-62.328668
1050.8,-60.379035
1050.9,-61.757801
1051,-61.092336
1051.1,-59.900341
1051.2,-60.445379
1051.3,-61.344585
1051.4,-59.463331
1051.5,-59.471688
1051.6,-59.456056
1051.7,-60.672199
1051.8,-61.10724
1051.9,-61.341466
1052,-59.892223
1052.1,-59.592719
1052.2,-60.292834
1052.3,-61.354065
1052.4,-61.157377
1052.5,-61.057836
1052.6,-60.966708
1052.7,-60.448374
1052.8,-62.259127
1052.9,-57.91619
1053,-62.054945
1053.1,-60.200549
1053.2,-60.459759
1053.3,-61.108892
1053.4,-60.107837
1053.5,-61.157101
1053.6,-61.803811
1053.7,-59.507635
1053.8,-59.579266
1053.9,-59.391751
1054,-61.312273
1054.1,-60.957969
1054.2,-59.511727
1054.3,-59.777302
1054.4,-59.651045
1054.5,-59.189446
1054.6,-58.639525
1054.7,-58.675742
1054.8,-61.030787
1054.9,-61.358837
1055,-59.951546
1055.1,-60.867854
1055.2,-61.853623
1055.3,-60.485933
1055.4,-59.419406
1055.5,-60.607652
1055.6,-59.7065
1055.7,-59.63174
1055.8,-61.241276
1055.9,-59.446548
1056,-58.765026
1056.1,-59.587612
1056.2,-59.994639
1056.3,-60.973127
1056.4,-59.59414
1056.5,-62.16699
1056.6,-60.131309
1056.7,-60.938587
1056.8,-58.227828
1056.9,-59.633925
1057,-60.011276
1057.1,-59.991354
1057.2,-60.22798
1057.3,-58.945787
1057.4,-59.454197
1057.5,-57.73212
1057.6,-60.43802
1057.7,-60.494268
1057.8,-58.707446
1057.9,-60.318855
1058,-60.878239
1058.1,-58.626596
1058.2,-60.085883
1058.3,-59.660653
1058.4,-58.902321
1058.5,-59.833332
1058.6,-58.550049
1058.7,-60.092722
1058.8,-58.46563
1058.9,-58.39611
1059,-58.506338
1059.1,-60.029081
1059.2,-59.2517
1059.3,-61.163006
1059.4,-60.480695
1059.5,-59.767362
1059.6,-61.203769
1059.7,-60.694739
1059.8,-61.482691
1059.9,-57.750298
1060,-58.477134
1060.1,-59.448264
1060.2,-58.525713
1060.3,-59.702219
1060.4,-60.127457
1060.5,-59.300002
1060.6,-57.800049
1060.7,-59.876127
1060.8,-59.262744
1060.9,-58.188926
1061,-59.350488
1061.1,-59.120169
1061.2,-59.294445
1061.3,-59.479846
1061.4,-61.15891
1061.5,-60.210517
1061.6,-60.343972
1061.7,-58.55312
1061.8,-60.021657
1061.9,-59.983205
1062,-60.477656
1062.1,-59.502557
1062.2,-58.36495
1062.3,-59.84791
1062.4,-60.472058
1062.5,-59.287336
1062.6,-60.308818
1062.7,-57.266204
1062.8,-57.951664
1062.9,-60.031503
1063,-59.33441
1063.1,-59.915189
1063.2,-58.253265
1063.3,-59.791657
1063.4,-58.558868
1063.5,-59.79027
1063.6,-58.628833
1063.7,-59.619529
1063.8,-57.023374
1063.9,-57.828234
1064,-59.340918
1064.1,-59.439898
1064.2,-59.070486
1064.3,-60.509468
1064.4,-59.232742
1064.5,-59.906682
1064.6,-58.337356
1064.7,-59.111031
1064.8,-60.010718
1064.9,-59.380453
1065,-60.091158
1065.1,-59.19547
1065.2,-59.810063
1065.3,-58.881297
1065.4,-60.084641
1065.5,-59.776094
1065.6,-59.198393
1065.7,-58.960748
1065.8,-59.465332
1065.9,-59.793026
1066,-60.461274
1066.1,-58.787323
1066.2,-59.519099
1066.3,-59.096799
1066.4,-59.506653
1066.5,-60.40003
1066.6,-59.905243
1066.7,-57.589409
1066.8,-60.140521
1066.9,-57.550396
1067,-58.194597
1067.1,-60.65024
1067.2,-58.243767
1067.3,-58.770024
1067.4,-59.248147
1067.5,-59.488825
1067.6,-59.993474
1067.7,-59.163792
1067.8,-56.875242
1067.9,-58.548398
1068,-58.23252
1068.1,-59.14774
1068.2,-58.140285
1068.3,-56.341524
1068.4,-59.111061
1068.5,-58.26768
1068.6,-59.489718
1068.7,-59.969577
1068.8,-60.629375
1068.9,-58.493334
1069,-59.086317
1069.1,-58.588292
1069.2,-59.120145
1069.3,-59.125441
1069.4,-60.289587
1069.5,-59.055298
1069.6,-58.277653
1069.7,-57.941855
1069.8,-59.988152
1069.9,-59.360676
1070,-57.409769
1070.1,-59.17904
1070.2,-58.15339
1070.3,-58.396602
1070.4,-58.874512
1070.5,-58.517906
1070.6,-59.822941
1070.7,-59.421421
1070.8,-58.210383
1070.9,-58.584681
1071,-59.507456
1071.1,-58.9633
1071.2,-61.35976
1071.3,-60.654492
1071.4,-59.907256
1071.5,-59.126242
1071.6,-59.337894
1071.7,-60.066037
1071.8,-59.460201
1071.9,-61.170813
1072,-58.086453
1072.1,-59.913886
1072.2,-59.395184
1072.3,-60.178607
1072.4,-58.298014
1072.5,-60.029402
1072.6,-58.45185
1072.7,-59.972892
1072.8,-59.829391
1072.9,-58.365801
1073,-58.723986
1073.1,-57.596539
1073.2,-58.331331
1073.3,-58.401401
1073.4,-59.863139
1073.5,-59.6374
1073.6,-56.729809
1073.7,-58.406908
1073.8,-59.463715
1073.9,-60.516319
1074,-57.999942
1074.1,-58.02632
1074.2,-57.613447
1074.3,-59.105955
1074.4,-60.107617
1074.5,-59.086952
1074.6,-58.84732
1074.7,-59.069425
1074.8,-58.817543
1074.9,-60.57492
1075,-58.08623
1075.1,-58.760866
1075.2,-58.985428
1075.3,-60.060678
1075.4,-59.090957
1075.5,-58.624351
1075.6,-59.321537
1075.7,-59.385592
1075.8,-59.210579
1075.9,-60.086622
1076,-59.718907
1076.1,-59.38897
1076.2,-60.569427
1076.3,-58.889496
1076.4,-60.15629
1076.5,-60.245518
1076.6,-59.770598
1076.7,-59.153987
1076.8,-60.039618
1076.9,-58.709933
1077,-58.896923
1077.1,-58.958112
1077.2,-56.418605
1077.3,-58.387429
1077.4,-59.237905
1077.5,-60.454462
1077.6,-60.5943
1077.7,-60.530404
1077.8,-60.472211
1077.9,-61.16741
1078,-60.108294
1078.1,-60.139955
1078.2,-59.105183
1078.3,-60.169624
1078.4,-58.642468
1078.5,-59.453247
1078.6,-59.285054
1078.7,-60.430594
1078.8,-60.728776
1078.9,-57.630672
1079,-60.939383
1079.1,-61.856034
1079.2,-59.146142
1079.3,-59.452412
1079.4,-60.485182
1079.5,-60.429056
1079.6,-59.398624
1079.7,-59.683679
1079.8,-57.05937
1079.9,-56.993251
1080,-59.435763
1080.1,-59.598081
1080.2,-59.140766
1080.3,-59.286966
1080.4,-59.447233
1080.5,-59.792228
1080.6,-59.610718
1080.7,-59.841614
1080.8,-58.829598
1080.9,-59.956598
1081,-58.470939
1081.1,-59.644252
1081.2,-59.937017
1081.3,-60.011357
1081.4,-59.234414
1081.5,-58.90429
1081.6,-60.236593
1081.7,-59.464052
1081.8,-60.453752
1081.9,-58.461271
1082,-60.262119
1082.1,-59.708323
1082.2,-58.556734
1082.3,-59.398022
1082.4,-60.045493
1082.5,-61.254827
1082.6,-58.734813
1082.7,-60.594302
1082.8,-59.060075
1082.9,-59.916379
1083,-60.917395
1083.1,-57.892632
1083.2,-59.739722
1083.3,-60.509783
1083.4,-59.77426
1083.5,-58.920206
1083.6,-59.8186
1083.7,-57.989489
1083.8,-59.678972
1083.9,-59.725495
1084,-58.699682
1084.1,-57.951063
1084.2,-60.252479
1084.3,-60.352048
1084.4,-59.260286
1084.5,-60.677374
1084.6,-59.726723
1084.7,-59.090051
1084.8,-60.045008
1084.9,-58.412413
1085,-61.806313
1085.1,-59.504071
1085.2,-59.40253
1085.3,-59.886506
1085.4,-60.847016
1085.5,-58.824684
1085.6,-60.837325
1085.7,-59.830857
1085.8,-60.845115
1085.9,-61.731684
1086,-60.954368
1086.1,-58.675861
1086.2,-59.474384
1086.3,-58.744938
1086.4,-60.681482
1086.5,-61.67795
1086.6,-60.210552
1086.7,-60.381232
1086.8,-58.7852
1086.9,-57.899548
1087,-61.922476
1087.1,-61.313764
1087.2,-58.395304
1087.3,-58.334596
1087.4,-58.669173
1087.5,-62.159
1087.6,-60.619585
1087.7,-59.587314
1087.8,-59.245682
1087.9,-58.117782
1088,-58.656497
1088.1,-61.513378
1088.2,-59.93771
1088.3,-60.931524
1088.4,-60.686337
1088.5,-61.509504
1088.6,-58.533498
1088.7,-60.366897
1088.8,-58.904162
1088.9,-58.444621
1089,-59.569708
1089.1,-60.332751
1089.2,-61.510863
1089.3,-57.59193
1089.4,-59.775115
1089.5,-60.277413
1089.6,-58.795655
1089.7,-59.053224
1089.8,-58.866165
1089.9,-59.593924
1090,-58.910433
1090.1,-58.949348
1090.2,-58.318312
1090.3,-59.566487
1090.4,-59.862963
1090.5,-59.568968
1090.6,-59.164183
1090.7,-60.993291
1090.8,-58.325385
1090.9,-59.671134
1091,-60.404611
1091.1,-60.121617
1091.2,-60.782029
1091.3,-59.915667
1091.4,-60.515821
1091.5,-59.453582
1091.6,-58.447604
1091.7,-59.536048
1091.8,-59.753959
1091.9,-59.382532
1092,-59.798203
1092.1,-58.571834
1092.2,-60.934083
1092.3,-59.749312
1092.4,-59.371091
1092.5,-60.477056
1092.6,-59.172754
1092.7,-59.948038
1092.8,-59.463853
1092.9,-58.029682
1093,-60.536723
1093.1,-58.32168
1093.2,-60.877444
1093.3,-59.735699
1093.4,-59.362768
1093.5,-59.289399
1093.6,-59.046403
1093.7,-57.077899
1093.8,-60.882168
1093.9,-60.139525
1094,-59.405428
1094.1,-58.189686
1094.2,-58.361982
1094.3,-59.171079
1094.4,-61.114056
1094.5,-59.08157
1094.6,-58.111796
1094.7,-57.498574
1094.8,-57.906844
1094.9,-60.402988
1095,-59.367856
1095.1,-58.902071
1095.2,-59.129809
1095.3,-58.916849
1095.4,-60.652106
1095.5,-59.773682
1095.6,-59.7266
1095.7,-60.757328
1095.8,-59.385326
1095.9,-58.564156
1096,-59.771042
1096.1,-56.331805
1096.2,-59.026042
1096.3,-58.666103
1096.4,-59.5091
1096.5,-57.994977
1096.6,-58.514769
1096.7,-59.491513
1096.8,-60.387727
1096.9,-60.639709
1097,-58.820644
1097.1,-59.275474
1097.2,-59.418393
1097.3,-60.192059
1097.4,-58.935077
1097.5,-58.862366
1097.6,-59.514877
1097.7,-59.025116
1097.8,-58.110403
1097.9,-59.004592
1098,-58.77678
1098.1,-59.78812
1098.2,-60.522361
1098.3,-60.038442
1098.4,-60.519441
1098.5,-59.330119
1098.6,-59.593764
1098.7,-61.525579
1098.8,-58.842168
1098.9,-59.957081
1099,-59.464673
1099.1,-59.966568
1099.2,-60.13069
1099.3,-59.399751
1099.4,-60.659839
1099.5,-58.266474
1099.6,-59.478827
1099.7,-59.924429
1099.8,-61.209937
1099.9,-59.321145
1100,-59.773151
1100.1,-59.244845
1100.2,-59.068846
1100.3,-57.667272
1100.4,-58.844836
1100.5,-60.717791
1100.6,-60.067971
1100.7,-60.809586
1100.8,-60.698815
1100.9,-58.917532
1101,-59.133243
1101.1,-59.438005
1101.2,-59.89424
1101.3,-60.917073
1101.4,-60.954
1101.5,-58.661246
1101.6,-59.571853
1101.7,-59.488893
1101.8,-59.022237
1101.9,-59.69238
1102,-57.79069
1102.1,-59.69727
1102.2,-59.195559
1102.3,-61.456174
1102.4,-59.664395
1102.5,-59.55869
1102.6,-61.401398
1102.7,-59.739232
1102.8,-59.498103
1102.9,-60.990409
1103,-60.166655
1103.1,-59.430702
1103.2,-60.879957
1103.3,-60.234554
1103.4,-59.513893
1103.5,-60.454904
1103.6,-61.052439
1103.7,-58.826122
1103.8,-59.322072
1103.9,-60.184402
1104,-58.919508
1104.1,-59.559938
1104.2,-58.684953
1104.3,-59.504801
1104.4,-61.84667
1104.5,-59.696899
1104.6,-59.870652
1104.7,-58.533675
1104.8,-61.255745
1104.9,-61.244576
1105,-60.884042
1105.1,-61.387343
1105.2,-63.652452
1105.3,-59.708949
1105.4,-61.186726
1105.5,-59.826356
1105.6,-60.549667
1105.7,-61.647888
1105.8,-59.677057
1105.9,-61.230339
1106,-60.399112
1106.1,-61.270904
1106.2,-60.576946
1106.3,-60.970471
1106.4,-62.650168
1106.5,-61.328879
1106.6,-61.285239
1106.7,-62.557058
1106.8,-60.424302
1106.9,-60.74626
1107,-61.295067
1107.1,-60.847851
1107.2,-63.114829
1107.3,-61.603022
1107.4,-61.128761
1107.5,-61.54498
1107.6,-59.72506
1107.7,-61.711225
1107.8,-60.32462
1107.9,-61.756694
1108,-62.61343
1108.1,-61.865904
1108.2,-60.857541
1108.3,-60.767817
1108.4,-61.954745
1108.5,-61.854654
1108.6,-62.246701
1108.7,-61.690214
1108.8,-61.197637
1108.9,-61.089424
1109,-61.162721
1109.1,-63.154388
1109.2,-61.601186
1109.3,-61.338858
1109.4,-61.278832
1109.5,-62.389312
1109.6,-62.679266
1109.7,-62.372362
1109.8,-62.74915
1109.9,-61.043095
1110,-60.682827
1110.1,-62.611923
1110.2,-63.717039
1110.3,-62.526114
1110.4,-61.546546
1110.5,-63.707243
1110.6,-61.673338
1110.7,-61.19348
1110.8,-61.832152
1110.9,-63.473463
1111,-64.022036
1111.1,-63.034522
1111.2,-62.347791
1111.3,-61.238986
1111.4,-62.640433
1111.5,-62.453067
1111.6,-60.636931
1111.7,-61.745424
1111.8,-62.621358
1111.9,-61.37504
1112,-62.163013
1112.1,-62.964615
1112.2,-60.331749
1112.3,-63.622563
1112.4,-64.118059
1112.5,-63.175738
1112.6,-60.583467
1112.7,-62.349597
1112.8,-61.159596
1112.9,-61.17239
1113,-62.098361
1113.1,-63.83671
1113.2,-64.276962
1113.3,-63.926591
1113.4,-62.521973
1113.5,-61.308402
1113.6,-63.535138
1113.7,-59.648944
1113.8,-63.695289
1113.9,-62.8213
1114,-61.540517
1114.1,-61.502025
1114.2,-61.939695
1114.3,-61.075371
1114.4,-61.441959
1114.5,-62.023101
1114.6,-61.195878
1114.7,-61.139291
1114.8,-62.432859
1114.9,-61.24775
1115,-62.105187
1115.1,-60.245899
1115.2,-61.423744
1115.3,-60.464907
1115.4,-60.498581
1115.5,-59.712126
1115.6,-62.270538
1115.7,-60.817743
1115.8,-60.094217
1115.9,-60.376649
1116,-60.694398
1116.1,-62.040603
1116.2,-59.862891
1116.3,-61.910431
1116.4,-60.463692
1116.5,-62.338493
1116.6,-60.372319
1116.7,-60.413823
1116.8,-60.649609
1116.9,-60.24768
1117,-60.010285
1117.1,-60.303556
1117.2,-61.043671
1117.3,-58.680416
1117.4,-59.718204
1117.5,-60.828517
1117.6,-60.156854
1117.7,-59.883664
1117.8,-59.542683
1117.9,-58.069052
1118,-60.389601
1118.1,-58.808516
1118.2,-58.808694
1118.3,-60.391646
1118.4,-57.393625
1118.5,-57.113918
1118.6,-57.683277
1118.7,-58.685266
1118.8,-57.214388
1118.9,-57.286502
1119,-57.639172
1119.1,-56.997423
1119.2,-58.516136
1119.3,-57.609862
1119.4,-56.230673
1119.5,-54.823401
1119.6,-55.045408
1119.7,-56.322512
1119.8,-56.246012
1119.9,-57.560171
1120,-54.771999
1120.1,-54.648924
1120.2,-54.239966
1120.3,-54.140549
1120.4,-53.377524
1120.5,-54.790085
1120.6,-55.527241
1120.7,-54.339069
1120.8,-54.556646
1120.9,-53.916797
1121,-51.049412
1121.1,-53.323394
1121.2,-50.543644
1121.3,-51.029827
1121.4,-49.996619
1121.5,-49.538731
1121.6,-50.517683
1121.7,-47.567659
1121.8,-47.108331
1121.9,-43.824878
1122,-42.523844
1122.1,-39.325132
1122.2,-34.680494
1122.3,-27.010507
1122.4,-15.765417
1122.5,2.3620195
1122.6,15.372377
1122.7,23.210736
1122.8,21.14027
1122.9,20.323346
1123,10.838152
1123.1,5.5775261
1123.2,-0.60471959
1123.3,-7.6404783
1123.4,-14.564718
1123.5,-21.112246
1123.6,-26.741851
1123.7,-32.085234
1123.8,-36.115905
1123.9,-44.111669
1124,-47.589765
1124.1,-51.157741
1124.2,-54.547904
1124.3,-56.003934
1124.4,-56.313768
1124.5,-61.183955
1124.6,-57.425852
1124.7,-61.34905
1124.8,-60.605429
1124.9,-61.091729
1125,-63.762358
1125.1,-61.763081
1125.2,-63.427869
1125.3,-61.528261
1125.4,-62.874665
1125.5,-63.592268
1125.6,-62.05709
1125.7,-61.009642
1125.8,-61.78425
1125.9,-62.028632
1126,-61.820939
1126.1,-62.980719
1126.2,-62.56055
1126.3,-61.91888
1126.4,-63.010492
1126.5,-60.463535
1126.6,-60.751216
1126.7,-60.256323
1126.8,-63.008549
1126.9,-61.579951
1127,-60.090792
1127.1,-62.231571
1127.2,-62.007329
1127.3,-59.246454
1127.4,-60.092477
1127.5,-61.097522
1127.6,-60.183452
1127.7,-62.731047
1127.8,-59.339122
1127.9,-60.150898
1128,-59.713558
1128.1,-60.104986
1128.2,-60.377285
1128.3,-60.80143
1128.4,-61.923888
1128.5,-60.450521
1128.6,-58.543967
1128.7,-59.793591
1128.8,-61.927603
1128.9,-59.766111
1129,-58.465733
1129.1,-58.150403
1129.2,-61.491461
1129.3,-59.263887
1129.4,-56.397136
1129.5,-58.645854
1129.6,-58.554896
1129.7,-59.169063
1129.8,-58.058701
1129.9,-60.966524
1130,-58.332205
1130.1,-59.283568
1130.2,-59.21454
1130.3,-59.546921
1130.4,-59.084416
1130.5,-59.168936
1130.6,-58.771307
1130.7,-59.466952
1130.8,-58.395658
1130.9,-59.380638
1131,-59.239638
1131.1,-57.862825
1131.2,-58.513576
1131.3,-59.276744
1131.4,-57.443142
1131.5,-59.313993
1131.6,-58.11774
1131.7,-59.303017
1131.8,-58.817599
1131.9,-59.266354
1132,-58.237002
1132.1,-57.281863
1132.2,-56.836352
1132.3,-58.08206
1132.4,-57.394332
1132.5,-57.322787
1132.6,-55.82874
1132.7,-58.045475
1132.8,-57.682177
1132.9,-58.064652
1133,-57.511149
1133.1,-57.726014
1133.2,-58.668071
1133.3,-57.444058
1133.4,-56.728995
1133.5,-56.061225
1133.6,-58.003739
1133.7,-57.961237
1133.8,-57.184837
1133.9,-57.853481
1134,-57.895269
1134.1,-57.466632
1134.2,-57.73795
1134.3,-59.032306
1134.4,-58.729461
1134.5,-58.924567
1134.6,-59.774687
1134.7,-58.380578
1134.8,-57.147153
1134.9,-57.624417
1135,-57.892189
1135.1,-55.441388
1135.2,-58.34186
1135.3,-57.030105
1135.4,-57.87461
1135.5,-57.365786
1135.6,-59.00976
1135.7,-58.432067
1135.8,-56.114156
1135.9,-58.366871
1136,-58.359363
1136.1,-57.22473
1136.2,-58.177849
1136.3,-57.306448
1136.4,-57.759598
1136.5,-59.061209
1136.6,-58.972669
1136.7,-58.298211
1136.8,-57.504054
1136.9,-58.036564
1137,-57.917571
1137.1,-57.919392
1137.2,-58.988693
1137.3,-57.981668
1137.4,-58.529963
1137.5,-57.563091
1137.6,-57.984449
1137.7,-59.28682
1137.8,-56.607957
1137.9,-58.913247
1138,-57.755938
1138.1,-57.043478
1138.2,-57.446909
1138.3,-57.568903
1138.4,-58.222858
1138.5,-59.64165
1138.6,-58.765267
1138.7,-57.209556
1138.8,-59.144048
1138.9,-58.070593
1139,-58.283787
1139.1,-60.415394
1139.2,-58.290519
1139.3,-58.386785
1139.4,-58.888507
1139.5,-58.101821
1139.6,-58.306752
1139.7,-58.859263
1139.8,-57.880522
1139.9,-58.198732
1140,-59.686193
1140.1,-58.276434
1140.2,-59.436656
1140.3,-59.14618
1140.4,-59.564326
1140.5,-59.207361
1140.6,-58.853883
1140.7,-61.702215
1140.8,-60.638194
1140.9,-58.692419
1141,-61.248238
1141.1,-59.403287
1141.2,-59.46114
1141.3,-60.358767
1141.4,-60.203056
1141.5,-60.999948
1141.6,-60.487445
1141.7,-59.471149
1141.8,-60.313023
1141.9,-59.981487
1142,-60.07644
1142.1,-59.175687
1142.2,-60.865566
1142.3,-60.502982
1142.4,-61.02293
1142.5,-61.126566
1142.6,-61.242229
1142.7,-61.305849
1142.8,-59.653423
1142.9,-60.446564
1143,-60.59548
1143.1,-61.934394
1143.2,-60.54121
1143.3,-60.847012
1143.4,-60.232741
1143.5,-60.733528
1143.6,-61.391244
1143.7,-61.680701
1143.8,-58.833027
1143.9,-62.284569
1144,-61.415122
1144.1,-62.138825
1144.2,-60.087996
1144.3,-61.995557
1144.4,-61.579087
1144.5,-61.240505
1144.6,-60.641446
1144.7,-61.318163
1144.8,-61.613766
1144.9,-60.986352
1145,-62.056967
1145.1,-61.523003
1145.2,-61.822837
1145.3,-62.320079
1145.4,-60.574964
1145.5,-60.257246
1145.6,-60.585334
1145.7,-60.222967
1145.8,-61.765778
1145.9,-63.190202
1146,-60.032946
1146.1,-61.721453
1146.2,-62.223301
1146.3,-62.214491
1146.4,-63.182002
1146.5,-63.479088
1146.6,-60.683426
1146.7,-60.161619
1146.8,-63.996258
1146.9,-63.642763
1147,-64.709242
1147.1,-62.307377
1147.2,-61.544935
1147.3,-63.263337
1147.4,-64.844717
1147.5,-62.500614
1147.6,-62.444094
1147.7,-61.544621
1147.8,-63.483168
1147.9,-61.575128
1148,-60.546473
1148.1,-64.219315
1148.2,-62.014153
1148.3,-60.813442
1148.4,-63.266847
1148.5,-62.682268
1148.6,-64.852654
1148.7,-62.190905
1148.8,-63.146807
1148.9,-64.388836
1149,-62.890885
1149.1,-63.49306
1149.2,-63.23897
1149.3,-63.211338
1149.4,-62.023684
1149.5,-61.702955
1149.6,-63.928029
1149.7,-62.987569
1149.8,-62.4053
1149.9,-62.64693
1150,-63.322196
1150.1,-62.245493
1150.2,-63.323428
1150.3,-64.249386
1150.4,-63.194295
1150.5,-63.896724
1150.6,-64.514351
1150.7,-64.867488
1150.8,-62.350829
1150.9,-64.478212
1151,-63.523961
1151.1,-63.021922
1151.2,-64.423375
1151.3,-64.590001
1151.4,-62.747791
1151.5,-64.852463
1151.6,-62.928537
1151.7,-64.291077
1151.8,-64.724061
1151.9,-64.142839
1152,-64.283793
1152.1,-62.059289
1152.2,-64.608174
1152.3,-65.022072
1152.4,-63.91471
1152.5,-63.744242
1152.6,-65.496595
1152.7,-64.236753
1152.8,-62.814418
1152.9,-63.786347
1153,-64.068635
1153.1,-64.436772
1153.2,-64.391603
1153.3,-65.118004
1153.4,-63.549357
1153.5,-64.688782
1153.6,-65.389851
1153.7,-65.719522
1153.8,-63.649852
1153.9,-64.265428
1154,-65.454691
1154.1,-64.374962
1154.2,-67.092473
1154.3,-63.938925
1154.4,-65.916266
1154.5,-63.209106
1154.6,-63.455891
1154.7,-65.314507
1154.8,-64.353912
1154.9,-64.452065
1155,-63.570308
1155.1,-64.576355
1155.2,-65.489002
1155.3,-65.540793
1155.4,-65.03953
1155.5,-64.870914
1155.6,-65.505949
1155.7,-66.166073
1155.8,-66.114094
1155.9,-64.537063
1156,-66.205937
1156.1,-64.203967
1156.2,-64.260807
1156.3,-65.560449
1156.4,-63.117352
1156.5,-65.106679
1156.6,-65.013134
1156.7,-67.425375
1156.8,-65.249879
1156.9,-65.321336
1157,-65.322321
1157.1,-65.021893
1157.2,-65.14945
1157.3,-66.079118
1157.4,-65.990757
1157.5,-66.802701
1157.6,-67.141574
1157.7,-65.626811
1157.8,-65.34394
1157.9,-66.177747
1158,-66.664769
1158.1,-66.584386
1158.2,-65.679277
1158.3,-66.150735
1158.4,-66.509939
1158.5,-65.823699
1158.6,-67.671718
1158.7,-65.03557
1158.8,-67.31405
1158.9,-67.440739
1159,-67.896617
1159.1,-67.584148
1159.2,-67.236339
1159.3,-67.803171
1159.4,-68.394633
1159.5,-66.225767
1159.6,-66.59091
1159.7,-67.55025
1159.8,-67.410926
1159.9,-67.479361
1160,-67.283857
1160.1,-68.822951
1160.2,-66.619953
1160.3,-67.902509
1160.4,-68.580327
1160.5,-66.948733
1160.6,-67.406602
1160.7,-66.535583
1160.8,-66.430112
1160.9,-68.833685
1161,-67.522386
1161.1,-67.694193
1161.2,-68.24648
1161.3,-69.000554
1161.4,-69.434779
1161.5,-67.771839
1161.6,-67.968944
1161.7,-68.789267
1161.8,-69.214043
1161.9,-69.672068
1162,-71.071244
1162.1,-68.443649
1162.2,-68.291776
1162.3,-69.178391
1162.4,-69.329059
1162.5,-71.412095
1162.6,-67.901563
1162.7,-69.767149
1162.8,-68.81588
1162.9,-68.852126
1163,-67.91349
1163.1,-70.400198
1163.2,-70.691002
1163.3,-71.752023
1163.4,-68.843984
1163.5,-70.003679
1163.6,-71.289455
1163.7,-70.168386
1163.8,-68.040617
1163.9,-70.14971
1164,-69.780544
1164.1,-69.024931
1164.2,-70.747629
1164.3,-72.875673
1164.4,-70.728475
1164.5,-71.369009
1164.6,-71.376447
1164.7,-71.777977
1164.8,-70.884492
1164.9,-70.954624
1165,-72.220706
1165.1,-70.803751
1165.2,-74.887236
1165.3,-70.913508
1165.4,-72.828666
1165.5,-72.637736
1165.6,-71.651823
1165.7,-74.641102
1165.8,-72.202133
1165.9,-72.996234
1166,-72.91496
1166.1,-72.469955
1166.2,-71.477617
1166.3,-72.728564
1166.4,-74.327065
1166.5,-73.802628
1166.6,-74.991666
1166.7,-73.768829
1166.8,-74.679307
1166.9,-73.327837
1167,-72.086294
1167.1,-74.64958
1167.2,-72.612591
1167.3,-75.067392
1167.4,-75.032112
1167.5,-73.882612
1167.6,-73.904711
1167.7,-74.942706
1167.8,-75.306014
1167.9,-76.850091
1168,-75.282094
1168.1,-77.033047
1168.2,-76.123811
1168.3,-75.978834
1168.4,-75.725811
1168.5,-76.691093
1168.6,-76.41057
1168.7,-75.023945
1168.8,-75.292788
1168.9,-77.58267
1169,-75.476976
1169.1,-75.357217
1169.2,-76.621629
1169.3,-76.891785
1169.4,-76.552057
1169.5,-77.010874
1169.6,-76.16147
1169.7,-77.506452
1169.8,-76.838868
1169.9,-77.514486
1170,-79.997099
1170.1,-76.896589
1170.2,-77.787243
1170.3,-78.1996
1170.4,-76.220968
1170.5,-77.695485
1170.6,-78.648895
1170.7,-77.530088
1170.8,-78.285018
1170.9,-77.48125
1171,-80.074964
1171.1,-79.060281
1171.2,-79.060557
1171.3,-79.245653
1171.4,-77.550662
1171.5,-78.884009
1171.6,-79.097407
1171.7,-80.47052
1171.8,-78.917057
1171.9,-80.153259
1172,-78.510084
1172.1,-78.644844
1172.2,-79.82927
1172.3,-79.643354
1172.4,-80.765335
1172.5,-78.899712
1172.6,-81.237793
1172.7,-79.860001
1172.8,-80.619011
1172.9,-80.059392
1173,-79.012098
1173.1,-79.685456
1173.2,-81.154685
1173.3,-78.965049
1173.4,-78.643037
1173.5,-80.415916
1173.6,-80.068311
1173.7,-78.456651
1173.8,-78.790899
1173.9,-79.855034
1174,-80.2975
1174.1,-80.684842
1174.2,-80.875812
1174.3,-80.22447
1174.4,-81.221386
1174.5,-80.082415
1174.6,-79.761759
1174.7,-81.617551
1174.8,-80.537442
1174.9,-79.61655
1175,-80.811935
1175.1,-81.669183
1175.2,-81.046085
1175.3,-80.441932
1175.4,-79.771825
1175.5,-81.177942
1175.6,-80.732473
1175.7,-81.570195
1175.8,-80.194539
1175.9,-82.983458
1176,-80.970394
1176.1,-80.115895
1176.2,-81.816896
1176.3,-81.365627
1176.4,-78.706751
1176.5,-80.902177
1176.6,-81.509053
1176.7,-81.288302
1176.8,-81.439646
1176.9,-79.408725
1177,-80.234265
1177.1,-81.90651
1177.2,-80.132056
1177.3,-77.851962
1177.4,-79.875016
1177.5,-79.813436
1177.6,-80.994642
1177.7,-81.402821
1177.8,-81.054428
1177.9,-79.09807
1178,-80.778961
1178.1,-80.351321
1178.2,-81.422788
1178.3,-80.302358
1178.4,-80.264306
1178.5,-80.167901
1178.6,-81.871383
1178.7,-81.537602
1178.8,-80.815483
1178.9,-80.139334
1179,-79.998226
1179.1,-79.034004
1179.2,-80.824497
1179.3,-79.852062
1179.4,-82.133129
1179.5,-76.699444
1179.6,-79.260616
1179.7,-79.467319
1179.8,-79.897956
1179.9,-80.982795
1180,-79.600245
1180.1,-79.33501
1180.2,-77.904167
1180.3,-81.575651
1180.4,-78.174663
1180.5,-79.098376
1180.6,-78.62677
1180.7,-78.655745
1180.8,-79.073326
1180.9,-78.824659
1181,-78.519449
1181.1,-78.629535
1181.2,-78.003889
1181.3,-79.062458
1181.4,-78.123775
1181.5,-79.194472
1181.6,-78.309993
1181.7,-77.602007
1181.8,-78.887649
1181.9,-77.119745
1182,-77.712871
1182.1,-78.898537
1182.2,-76.358422
1182.3,-77.548619
1182.4,-79.050485
1182.5,-78.453373
1182.6,-76.823615
1182.7,-79.140818
1182.8,-79.253617
1182.9,-76.184705
1183,-78.733449
1183.1,-75.651856
1183.2,-77.662711
1183.3,-78.061607
1183.4,-78.023949
1183.5,-79.015483
1183.6,-78.360895
1183.7,-77.385329
1183.8,-75.933647
1183.9,-78.752397
1184,-77.753617
1184.1,-79.302958
1184.2,-75.862299
1184.3,-78.570425
1184.4,-75.859034
1184.5,-77.686794
1184.6,-75.367177
1184.7,-76.997438
1184.8,-76.559682
1184.9,-75.234588
1185,-76.472305
1185.1,-76.305803
1185.2,-77.80565
1185.3,-77.056177
1185.4,-77.937297
1185.5,-77.672275
1185.6,-76.173042
1185.7,-76.334642
1185.8,-77.730885
1185.9,-77.878979
1186,-77.804271
1186.1,-76.67529
1186.2,-76.705701
1186.3,-76.302024
1186.4,-77.238567
1186.5,-75.015223
1186.6,-75.464692
1186.7,-77.482987
1186.8,-75.880918
1186.9,-75.214286
1187,-74.475118
1187.1,-76.729209
1187.2,-75.489512
1187.3,-76.866635
1187.4,-76.654215
1187.5,-75.600475
1187.6,-75.831188
1187.7,-75.808321
1187.8,-75.625344
1187.9,-74.286779
1188,-74.927472
1188.1,-75.347052
1188.2,-74.537412
1188.3,-75.221446
1188.4,-75.865573
1188.5,-74.259396
1188.6,-75.406908
1188.7,-74.285541
1188.8,-73.325535
1188.9,-74.501574
1189,-74.788631
1189.1,-74.189662
1189.2,-75.406582
1189.3,-74.558238
1189.4,-75.062857
1189.5,-72.718042
1189.6,-73.97663
1189.7,-73.970431
1189.8,-71.844787
1189.9,-75.32748
1190,-74.731592
1190.1,-75.112966
1190.2,-72.96897
1190.3,-73.64247
1190.4,-71.954938
1190.5,-73.370158
1190.6,-72.689589
1190.7,-74.709786
1190.8,-73.777991
1190.9,-75.161526
1191,-71.932939
1191.1,-73.464427
1191.2,-72.731447
1191.3,-73.755998
1191.4,-73.327421
1191.5,-73.318652
1191.6,-73.494265
1191.7,-73.199791
1191.8,-74.149665
1191.9,-72.424103
1192,-72.911324
1192.1,-73.536154
1192.2,-73.554009
1192.3,-73.004239
1192.4,-70.404012
1192.5,-73.893287
1192.6,-73.975894
1192.7,-73.655916
1192.8,-72.931286
1192.9,-71.053328
1193,-73.291917
1193.1,-73.205983
1193.2,-71.335893
1193.3,-73.291329
1193.4,-71.473214
1193.5,-72.991102
1193.6,-72.235479
1193.7,-73.773572
1193.8,-72.895335
1193.9,-73.059745
1194,-72.25755
1194.1,-71.793973
1194.2,-74.281584
1194.3,-72.235781
1194.4,-72.325158
1194.5,-71.352203
1194.6,-72.256707
1194.7,-72.705442
1194.8,-70.336814
1194.9,-71.590815
1195,-71.361361
1195.1,-71.412243
1195.2,-72.570366
1195.3,-70.02298
1195.4,-72.925077
1195.5,-71.601791
1195.6,-71.070118
1195.7,-71.711432
1195.8,-70.475437
1195.9,-70.962781
1196,-71.565091
1196.1,-70.382505
1196.2,-71.279082
1196.3,-72.663038
1196.4,-70.050635
1196.5,-71.749254
1196.6,-70.918993
1196.7,-70.399573
1196.8,-68.512566
1196.9,-72.443618
1197,-69.871618
1197.1,-70.311834
1197.2,-71.763171
1197.3,-71.583783
1197.4,-69.704495
1197.5,-70.683788
1197.6,-73.240086
1197.7,-69.797173
1197.8,-70.888835
1197.9,-70.098654
1198,-69.913424
1198.1,-68.378175
1198.2,-70.839352
1198.3,-71.153908
1198.4,-69.924363
1198.5,-69.809784
1198.6,-70.537531
1198.7,-71.051062
1198.8,-70.222489
1198.9,-71.559206
1199,-71.224115
1199.1,-67.837013
1199.2,-68.362358
1199.3,-69.100249
1199.4,-70.184677
1199.5,-71.572821
1199.6,-69.441822
1199.7,-68.790756
1199.8,-70.304199
1199.9,-69.398513
1200,-69.970489
1200.1,-70.252423
1200.2,-70.66868
1200.3,-68.906404
1200.4,-69.363324
1200.5,-69.324002
1200.6,-70.95982
1200.7,-70.056277
1200.8,-69.979129
1200.9,-69.976947
1201,-70.899702
1201.1,-68.253432
1201.2,-69.297352
1201.3,-69.17847
1201.4,-68.447443
1201.5,-68.931908
1201.6,-69.017363
1201.7,-70.625525
1201.8,-69.489014
1201.9,-69.719059
1202,-69.321766
1202.1,-69.421773
1202.2,-67.695327
1202.3,-69.395982
1202.4,-68.908356
1202.5,-66.919958
1202.6,-68.182304
1202.7,-69.315356
1202.8,-69.632953
1202.9,-68.972104
1203,-66.80286
1203.1,-68.380451
1203.2,-70.577543
1203.3,-68.648024
1203.4,-67.880222
1203.5,-68.081564
1203.6,-67.543215
1203.7,-67.905794
1203.8,-68.807702
1203.9,-68.261223
1204,-68.491674
1204.1,-70.393905
1204.2,-67.661426
1204.3,-68.555227
1204.4,-68.427434
1204.5,-67.808195
1204.6,-67.347311
1204.7,-70.013799
1204.8,-68.507176
1204.9,-68.898348
1205,-68.398026
1205.1,-66.577858
1205.2,-68.902901
1205.3,-68.358781
1205.4,-67.812569
1205.5,-68.263551
1205.6,-68.355415
1205.7,-66.221163
1205.8,-66.998844
1205.9,-67.943848
1206,-65.720528
1206.1,-68.757017
1206.2,-68.272074
1206.3,-67.426352
1206.4,-68.89382
1206.5,-67.711631
1206.6,-66.889193
1206.7,-68.19187
1206.8,-68.105914
1206.9,-67.784528
1207,-68.349317
1207.1,-68.401266
1207.2,-66.592963
1207.3,-68.415873
1207.4,-67.454053
1207.5,-67.530958
1207.6,-68.714453
1207.7,-67.239027
1207.8,-67.476792
1207.9,-67.130783
1208,-67.383885
1208.1,-67.617774
1208.2,-69.624343
1208.3,-66.522798
1208.4,-67.246691
1208.5,-67.373276
1208.6,-67.172248
1208.7,-67.031355
1208.8,-67.153357
1208.9,-65.906114
1209,-66.698024
1209.1,-65.701373
1209.2,-67.838074
1209.3,-66.82782
1209.4,-66.133583
1209.5,-66.856829
1209.6,-66.847196
1209.7,-66.935481
1209.8,-68.522365
1209.9,-67.363115
1210,-67.600534
1210.1,-66.672619
1210.2,-68.705134
1210.3,-66.762812
1210.4,-65.474165
1210.5,-66.084912
1210.6,-67.303182
1210.7,-66.21007
1210.8,-66.635306
1210.9,-69.447496
1211,-66.75216
1211.1,-67.33507
1211.2,-67.033954
1211.3,-66.717365
1211.4,-67.965246
1211.5,-67.931438
1211.6,-67.258104
1211.7,-67.369415
1211.8,-69.487628
1211.9,-66.984805
1212,-66.47182
1212.1,-67.663303
1212.2,-69.068742
1212.3,-68.580768
1212.4,-64.956412
1212.5,-68.1534
1212.6,-68.03897
1212.7,-67.018682
1212.8,-65.952251
1212.9,-67.462524
1213,-65.884103
1213.1,-66.870791
1213.2,-67.501701
1213.3,-65.877319
1213.4,-67.448222
1213.5,-67.984806
1213.6,-66.755545
1213.7,-69.245321
1213.8,-67.662922
1213.9,-67.601753
1214,-67.59426
1214.1,-67.419868
1214.2,-66.879949
1214.3,-66.794621
1214.4,-67.095809
1214.5,-68.431281
1214.6,-67.523742
1214.7,-66.937958
1214.8,-67.602999
1214.9,-69.612347
1215,-66.772843
1215.1,-67.392913
1215.2,-69.548485
1215.3,-69.041609
1215.4,-70.033011
1215.5,-68.46783
1215.6,-68.24762
1215.7,-67.785058
1215.8,-68.256738
1215.9,-66.171579
1216,-67.315408
1216.1,-68.71292
1216.2,-66.647241
1216.3,-68.143325
1216.4,-68.045705
1216.5,-67.037033
1216.6,-69.736777
1216.7,-68.719632
1216.8,-69.520946
1216.9,-68.089996
1217,-69.018541
1217.1,-67.568129
1217.2,-67.868535
1217.3,-70.368495
1217.4,-69.35387
1217.5,-70.163495
1217.6,-69.404135
1217.7,-70.881493
1217.8,-71.265516
1217.9,-70.904111
1218,-69.365322
1218.1,-70.990737
1218.2,-71.022698
1218.3,-70.623283
1218.4,-69.531558
1218.5,-69.471
1218.6,-70.04177
1218.7,-71.094255
1218.8,-70.980767
1218.9,-70.567505
1219,-70.667799
1219.1,-70.80156
1219.2,-70.952104
1219.3,-71.759226
1219.4,-72.570848
1219.5,-71.75522
1219.6,-72.591592
1219.7,-71.881376
1219.8,-70.816375
1219.9,-72.499599
1220,-72.879381
1220.1,-72.253762
1220.2,-71.29412
1220.3,-71.628628
1220.4,-69.605185
1220.5,-72.221662
1220.6,-73.94587
1220.7,-72.271174
1220.8,-72.369568
1220.9,-72.41094
1221,-72.957459
1221.1,-73.609012
1221.2,-73.529449
1221.3,-72.048754
1221.4,-70.919597
1221.5,-73.463337
1221.6,-72.721985
1221.7,-72.435435
1221.8,-73.075897
1221.9,-73.043819
1222,-73.697129
1222.1,-72.298142
1222.2,-73.198008
1222.3,-72.690734
1222.4,-73.069768
1222.5,-73.400054
1222.6,-73.610512
1222.7,-75.746448
1222.8,-75.932373
1222.9,-74.432588
1223,-74.328059
1223.1,-73.927465
1223.2,-75.001069
1223.3,-74.659527
1223.4,-75.228072
1223.5,-75.954733
1223.6,-74.080388
1223.7,-75.001108
1223.8,-76.953202
1223.9,-75.880325
1224,-75.025488
1224.1,-75.312139
1224.2,-75.885993
1224.3,-74.259322
1224.4,-75.149335
1224.5,-74.906132
1224.6,-76.556327
1224.7,-78.933738
1224.8,-77.345291
1224.9,-77.324616
1225,-77.058859
1225.1,-76.022569
1225.2,-77.220832
1225.3,-77.287219
1225.4,-76.780337
1225.5,-76.445037
1225.6,-76.71503
1225.7,-76.397567
1225.8,-76.7842
1225.9,-76.535113
1226,-78.494936
1226.1,-76.044832
1226.2,-77.205248
1226.3,-77.442861
1226.4,-78.569984
1226.5,-79.781267
1226.6,-78.465941
1226.7,-77.042189
1226.8,-78.128561
1226.9,-77.118995
1227,-77.656851
1227.1,-78.477694
1227.2,-78.316564
1227.3,-79.554427
1227.4,-79.03174
1227.5,-77.780325
1227.6,-76.832292
1227.7,-76.859449
1227.8,-78.145626
1227.9,-77.873175
1228,-77.500155
1228.1,-78.6643
1228.2,-79.762761
1228.3,-77.167679
1228.4,-79.724053
1228.5,-78.107737
1228.6,-79.720561
1228.7,-79.050177
1228.8,-78.057318
1228.9,-80.70723
1229,-78.818612
1229.1,-78.75737
1229.2,-78.865178
1229.3,-77.229321
1229.4,-78.622395
1229.5,-79.33321
1229.6,-78.427296
1229.7,-79.787451
1229.8,-79.980993
1229.9,-77.891161
1230,-78.688134
1230.1,-79.727639
1230.2,-79.473073
1230.3,-79.37355
1230.4,-79.297274
1230.5,-79.16899
1230.6,-81.051145
1230.7,-79.668219
1230.8,-78.648882
1230.9,-80.044548
1231,-80.400475
1231.1,-81.88465
1231.2,-80.298238
1231.3,-79.162385
1231.4,-80.065145
1231.5,-79.508458
1231.6,-80.859702
1231.7,-80.369189
1231.8,-80.082531
1231.9,-81.388664
1232,-81.505064
1232.1,-79.657835
1232.2,-79.732146
1232.3,-81.052546
1232.4,-77.694509
1232.5,-81.186583
1232.6,-80.939631
1232.7,-78.666868
1232.8,-81.088214
1232.9,-79.597625
1233,-79.639257
1233.1,-79.58167
1233.2,-79.194889
1233.3,-80.563946
1233.4,-80.020075
1233.5,-81.595604
1233.6,-77.787715
1233.7,-79.120794
1233.8,-77.829161
1233.9,-79.447448
1234,-79.117002
1234.1,-80.681401
1234.2,-79.568911
1234.3,-78.894388
1234.4,-80.382227
1234.5,-78.979267
1234.6,-77.973457
1234.7,-81.910577
1234.8,-80.575009
1234.9,-80.539274
1235,-79.061123
1235.1,-80.001961
1235.2,-77.661772
1235.3,-78.987972
1235.4,-81.371536
1235.5,-80.636252
1235.6,-78.742704
1235.7,-78.849159
1235.8,-80.339166
1235.9,-80.286428
1236,-80.251101
1236.1,-78.272661
1236.2,-79.713057
1236.3,-80.158669
1236.4,-77.977952
1236.5,-79.588085
1236.6,-78.621923
1236.7,-79.274966
1236.8,-77.670321
1236.9,-79.17406
1237,-81.258038
1237.1,-80.747004
1237.2,-80.299421
1237.3,-78.821205
1237.4,-78.582555
1237.5,-80.254378
1237.6,-78.304724
1237.7,-79.145377
1237.8,-79.468007
1237.9,-78.80609
1238,-77.967955
1238.1,-79.180716
1238.2,-77.495572
1238.3,-78.454832
1238.4,-76.396613
1238.5,-78.642357
1238.6,-79.228799
1238.7,-79.331765
1238.8,-79.59442
1238.9,-78.904779
1239,-77.838848
1239.1,-78.789591
1239.2,-77.967878
1239.3,-78.18902
1239.4,-78.833526
1239.5,-80.083781
1239.6,-77.2065
1239.7,-77.666475
1239.8,-77.371044
1239.9,-76.370337
1240,-77.927715
1240.1,-77.020849
1240.2,-77.772402
1240.3,-79.692294
1240.4,-79.229653
1240.5,-78.276134
1240.6,-77.620497
1240.7,-77.494572
1240.8,-78.51508
1240.9,-76.559882
1241,-76.374103
1241.1,-76.241271
1241.2,-77.123982
1241.3,-75.372309
1241.4,-75.838862
1241.5,-75.983051
1241.6,-77.141908
1241.7,-76.904849
1241.8,-78.166706
1241.9,-74.8346
1242,-77.467627
1242.1,-75.682479
1242.2,-77.198652
1242.3,-76.941291
1242.4,-78.258376
1242.5,-76.817768
1242.6,-75.440257
1242.7,-75.649613
1242.8,-75.877619
1242.9,-75.543524
1243,-75.248374
1243.1,-74.809569
1243.2,-74.769086
1243.3,-75.478925
1243.4,-75.339263
1243.5,-74.067069
1243.6,-76.915195
1243.7,-76.665623
1243.8,-77.441431
1243.9,-75.670356
1244,-77.263452
1244.1,-76.180722
1244.2,-77.393839
1244.3,-77.649012
1244.4,-74.520386
1244.5,-76.882511
1244.6,-75.506923
1244.7,-76.899327
1244.8,-75.124084
1244.9,-77.330105
1245,-76.254721
1245.1,-74.36666
1245.2,-76.578656
1245.3,-77.780658
1245.4,-75.235427
1245.5,-75.492125
1245.6,-74.61304
1245.7,-75.106099
1245.8,-75.145966
1245.9,-75.547775
1246,-73.487345
1246.1,-72.944341
1246.2,-73.501721
1246.3,-73.111902
1246.4,-73.982924
1246.5,-75.155006
1246.6,-74.333326
1246.7,-75.105441
1246.8,-73.31521
1246.9,-73.755298
1247,-73.724941
1247.1,-74.76288
1247.2,-75.243067
1247.3,-74.858613
1247.4,-74.430996
1247.5,-72.731545
1247.6,-75.448002
1247.7,-73.853202
1247.8,-74.616794
1247.9,-74.614359
1248,-74.977475
1248.1,-72.334857
1248.2,-73.743893
1248.3,-74.337204
1248.4,-73.510237
1248.5,-73.206943
1248.6,-72.26828
1248.7,-72.67712
1248.8,-74.341613
1248.9,-73.470977
1249,-72.578522
1249.1,-74.483086
1249.2,-73.986046
1249.3,-75.323874
1249.4,-73.406722
1249.5,-73.046653
1249.6,-73.540359
1249.7,-72.455811
1249.8,-72.056261
1249.9,-72.300579
1250,-73.723233
1250.1,-73.635132
1250.2,-74.516412
1250.3,-73.025973
1250.4,-72.225936
1250.5,-72.28651
1250.6,-74.244509
1250.7,-72.110188
1250.8,-72.17213
1250.9,-72.608953
1251,-73.202582
1251.1,-73.758726
1251.2,-73.399622
1251.3,-72.946454
1251.4,-72.471199
1251.5,-71.680453
1251.6,-73.130886
1251.7,-73.629981
1251.8,-72.058399
1251.9,-74.480727
1252,-73.272603
1252.1,-73.864433
1252.2,-70.928586
1252.3,-73.504614
1252.4,-73.205073
1252.5,-73.909827
1252.6,-72.839581
1252.7,-71.889674
1252.8,-70.778553
1252.9,-71.803682
1253,-72.063809
1253.1,-70.035997
1253.2,-72.408985
1253.3,-70.556171
1253.4,-73.379345
1253.5,-71.960877
1253.6,-72.414478
1253.7,-73.255529
1253.8,-72.320515
1253.9,-69.71697
1254,-70.718511
1254.1,-71.330758
1254.2,-71.575043
1254.3,-72.586313
1254.4,-70.992545
1254.5,-72.391058
1254.6,-71.935018
1254.7,-70.814644
1254.8,-71.376628
1254.9,-71.496947
1255,-72.448786
1255.1,-70.174219
1255.2,-70.116131
1255.3,-71.531297
1255.4,-71.950502
1255.5,-72.106244
1255.6,-71.831531
1255.7,-70.932862
1255.8,-71.440453
1255.9,-71.108162
1256,-72.273348
1256.1,-70.735151
1256.2,-72.057426
1256.3,-72.288885
1256.4,-71.998601
1256.5,-69.956922
1256.6,-70.307518
1256.7,-71.712725
1256.8,-70.736095
1256.9,-71.758294
1257,-69.633281
1257.1,-71.407223
1257.2,-72.183715
1257.3,-70.42953
1257.4,-71.649757
1257.5,-70.192026
1257.6,-71.382563
1257.7,-71.806399
1257.8,-72.584612
1257.9,-72.45983
1258,-72.334421
1258.1,-70.11921
1258.2,-73.04815
1258.3,-71.12149
1258.4,-70.087922
1258.5,-73.470922
1258.6,-70.489497
1258.7,-71.81582
1258.8,-73.001499
1258.9,-71.019754
1259,-70.22508
1259.1,-71.226201
1259.2,-70.449561
1259.3,-71.56563
1259.4,-70.688728
1259.5,-72.000836
1259.6,-70.874762
1259.7,-70.631239
1259.8,-71.158016
1259.9,-72.607606
1260,-70.581731
1260.1,-72.438389
1260.2,-70.305152
1260.3,-71.686521
1260.4,-71.380525
1260.5,-73.393066
1260.6,-70.882601
1260.7,-70.278164
1260.8,-72.337354
1260.9,-72.19631
1261,-70.071988
1261.1,-69.263883
1261.2,-71.279462
1261.3,-72.061089
1261.4,-72.72407
1261.5,-71.075053
1261.6,-71.520015
1261.7,-72.896394
1261.8,-72.753549
1261.9,-72.193856
1262,-72.509658
1262.1,-73.250862
1262.2,-70.866551
1262.3,-70.832053
1262.4,-72.15587
1262.5,-72.581182
1262.6,-71.621582
1262.7,-72.229059
1262.8,-71.067096
1262.9,-72.405996
1263,-73.539778
1263.1,-73.94633
1263.2,-71.713008
1263.3,-71.054511
1263.4,-72.834481
1263.5,-73.635117
1263.6,-73.005551
1263.7,-72.722653
1263.8,-73.013189
1263.9,-72.759189
1264,-72.300131
1264.1,-71.654693
1264.2,-72.233607
1264.3,-73.346287
1264.4,-74.583922
1264.5,-72.482725
1264.6,-73.633767
1264.7,-73.00629
1264.8,-73.026636
1264.9,-73.54485
1265,-76.220581
1265.1,-71.958
1265.2,-75.352324
1265.3,-74.197811
1265.4,-73.053331
1265.5,-73.982355
1265.6,-73.049793
1265.7,-74.189486
1265.8,-74.194975
1265.9,-73.049777
1266,-74.335568
1266.1,-74.878824
1266.2,-73.972387
1266.3,-73.513988
1266.4,-72.705702
1266.5,-74.70563
1266.6,-72.918359
1266.7,-74.422601
1266.8,-74.937248
1266.9,-74.098797
1267,-74.879517
1267.1,-74.996031
1267.2,-76.08732
1267.3,-76.334739
1267.4,-73.501621
1267.5,-75.268861
1267.6,-75.278608
1267.7,-75.562748
1267.8,-74.101082
1267.9,-76.072247
1268,-74.494813
1268.1,-76.520357
1268.2,-76.401235
1268.3,-76.099277
1268.4,-77.429717
1268.5,-74.263385
1268.6,-75.724946
1268.7,-78.068739
1268.8,-76.365511
1268.9,-74.868214
1269,-76.989033
1269.1,-74.911552
1269.2,-76.471842
1269.3,-77.180742
1269.4,-76.731847
1269.5,-77.450891
1269.6,-76.785
1269.7,-77.552072
1269.8,-77.056934
1269.9,-77.238464
1270,-77.571843
1270.1,-76.077725
1270.2,-76.68269
1270.3,-76.638577
1270.4,-78.480678
1270.5,-77.338375
1270.6,-78.677791
1270.7,-78.859767
1270.8,-77.374614
1270.9,-76.998416
1271,-77.856124
1271.1,-77.769017
1271.2,-77.544891
1271.3,-77.364801
1271.4,-77.491503
1271.5,-78.460723
1271.6,-76.587345
1271.7,-78.231066
1271.8,-79.095206
1271.9,-76.350472
1272,-77.571698
1272.1,-79.624351
1272.2,-78.501885
1272.3,-78.775478
1272.4,-76.854373
1272.5,-79.65713
1272.6,-77.323826
1272.7,-77.116929
1272.8,-79.647822
1272.9,-79.081838
1273,-78.76311
1273.1,-81.505554
1273.2,-80.883022
1273.3,-77.603957
1273.4,-80.970887
1273.5,-80.144294
1273.6,-78.056088
1273.7,-80.462736
1273.8,-79.555478
1273.9,-81.171429
1274,-80.92373
1274.1,-79.770344
1274.2,-79.486821
1274.3,-80.858968
1274.4,-80.610835
1274.5,-80.441428
1274.6,-80.176014
1274.7,-79.667832
1274.8,-79.356158
1274.9,-78.581374
1275,-81.065211
1275.1,-79.250054
1275.2,-81.006226
1275.3,-81.137483
1275.4,-79.645021
1275.5,-80.763932
1275.6,-80.876617
1275.7,-79.189534
1275.8,-79.487852
1275.9,-81.862973
1276,-81.456746
1276.1,-81.475808
1276.2,-79.998994
1276.3,-80.919477
1276.4,-79.266881
1276.5,-83.160776
1276.6,-82.191208
1276.7,-82.595107
1276.8,-81.226917
1276.9,-79.525413
1277,-80.138332
1277.1,-81.970889
1277.2,-80.996067
1277.3,-80.462417
1277.4,-81.176726
1277.5,-79.3736
1277.6,-82.118974
1277.7,-80.951765
1277.8,-81.022623
1277.9,-80.064881
1278,-80.183273
1278.1,-80.076381
1278.2,-81.528546
1278.3,-82.081621
1278.4,-80.762433
1278.5,-80.32634
1278.6,-80.498636
1278.7,-80.093351
1278.8,-82.327558
1278.9,-81.061905
1279,-80.706318
1279.1,-80.640504
1279.2,-82.303738
1279.3,-80.360589
1279.4,-80.708751
1279.5,-81.59504
1279.6,-79.737818
1279.7,-80.721083
1279.8,-80.912968
1279.9,-80.390855
1280,-81.127596
1280.1,-80.543109
1280.2,-80.010897
1280.3,-80.284808
1280.4,-80.19319
1280.5,-80.646752
1280.6,-79.903486
1280.7,-82.089523
1280.8,-79.691658
1280.9,-80.042994
1281,-80.698168
1281.1,-80.584264
1281.2,-81.222211
1281.3,-80.898949
1281.4,-80.103185
1281.5,-79.13903
1281.6,-80.017948
1281.7,-81.455813
1281.8,-80.776557
1281.9,-80.681635
1282,-81.635888
1282.1,-80.582174
1282.2,-80.15079
1282.3,-79.559977
1282.4,-80.68356
1282.5,-79.509641
1282.6,-78.76256
1282.7,-80.294224
1282.8,-78.808055
1282.9,-79.35317
1283,-79.411671
1283.1,-81.006646
1283.2,-79.320332
1283.3,-80.115416
1283.4,-79.536267
1283.5,-79.204035
1283.6,-79.511427
1283.7,-78.474896
1283.8,-80.661688
1283.9,-79.63021
1284,-78.763357
1284.1,-79.203466
1284.2,-78.544933
1284.3,-76.854686
1284.4,-79.467604
1284.5,-79.054357
1284.6,-79.935907
1284.7,-79.169582
1284.8,-79.973357
1284.9,-79.061714
1285,-78.883145
1285.1,-79.284347
1285.2,-78.799894
1285.3,-81.237277
1285.4,-77.145965
1285.5,-78.28186
1285.6,-79.488387
1285.7,-79.032574
1285.8,-78.786124
1285.9,-79.83059
1286,-79.745995
1286.1,-77.023685
1286.2,-78.460342
1286.3,-79.983245
1286.4,-77.450292
1286.5,-80.168317
1286.6,-79.658109
1286.7,-78.500184
1286.8,-78.843967
1286.9,-78.832143
1287,-78.456464
1287.1,-78.928407
1287.2,-79.687649
1287.3,-78.985629
1287.4,-78.166401
1287.5,-77.506971
1287.6,-77.401746
1287.7,-78.771162
1287.8,-79.381074
1287.9,-77.836649
1288,-77.473358
1288.1,-77.346192
1288.2,-77.590622
1288.3,-78.424095
1288.4,-77.223521
1288.5,-76.033911
1288.6,-78.35409
1288.7,-79.930431
1288.8,-77.2073
1288.9,-77.276788
1289,-79.123681
1289.1,-77.13209
1289.2,-77.556655
1289.3,-78.061882
1289.4,-76.5721
1289.5,-75.916009
1289.6,-77.78211
1289.7,-76.320928
1289.8,-75.283293
1289.9,-77.582062
1290,-76.11903
1290.1,-76.863481
1290.2,-75.592548
1290.3,-75.596998
1290.4,-77.34195
1290.5,-76.902546
1290.6,-77.564375
1290.7,-75.34514
1290.8,-78.65501
1290.9,-78.556781
1291,-75.809618
1291.1,-75.724787
1291.2,-75.302201
1291.3,-75.62138
1291.4,-76.763687
1291.5,-76.641892
1291.6,-75.901978
1291.7,-74.125522
1291.8,-74.098435
1291.9,-76.04585
1292,-74.254234
1292.1,-76.393489
1292.2,-75.760887
1292.3,-76.947775
1292.4,-76.179205
1292.5,-75.05219
1292.6,-77.53785
1292.7,-76.293973
1292.8,-75.02599
1292.9,-75.860068
1293,-74.237927
1293.1,-74.946375
1293.2,-74.256488
1293.3,-74.114394
1293.4,-76.537358
1293.5,-75.02038
1293.6,-75.308592
1293.7,-75.404145
1293.8,-75.823583
1293.9,-75.294354
1294,-76.563361
1294.1,-74.450455
1294.2,-74.892598
1294.3,-72.940213
1294.4,-74.171126
1294.5,-74.390949
1294.6,-75.356467
1294.7,-73.269036
1294.8,-74.315974
1294.9,-73.406533
1295,-75.012184
1295.1,-73.8583
1295.2,-76.039776
1295.3,-73.152727
1295.4,-75.713642
1295.5,-73.936025
1295.6,-73.271133
1295.7,-73.390596
1295.8,-74.874269
1295.9,-73.196713
1296,-73.872569
1296.1,-71.637939
1296.2,-73.640768
1296.3,-73.873654
1296.4,-75.264544
1296.5,-74.788634
1296.6,-72.067987
1296.7,-74.063507
1296.8,-72.845605
1296.9,-74.242041
1297,-73.064775
1297.1,-73.287856
1297.2,-73.287134
1297.3,-73.52234
1297.4,-74.761245
1297.5,-72.239912
1297.6,-73.530845
1297.7,-73.733456
1297.8,-73.050972
1297.9,-71.576895
1298,-73.063564
1298.1,-73.352523
1298.2,-73.32852
1298.3,-71.788614
1298.4,-73.510266
1298.5,-72.082556
1298.6,-73.560597
1298.7,-72.952996
1298.8,-73.108647
1298.9,-72.912706
1299,-72.745571
1299.1,-73.106798
1299.2,-73.072253
1299.3,-71.986551
1299.4,-70.77866
1299.5,-70.17564
1299.6,-73.044139
1299.7,-72.32544
1299.8,-70.554987
1299.9,-72.419084
1300,-71.749363
1300.1,-71.206903
1300.2,-71.115175
1300.3,-72.441321
1300.4,-72.112396
1300.5,-71.611142
1300.6,-71.943582
1300.7,-70.304802
1300.8,-71.824472
1300.9,-71.064351
1301,-71.014776
1301.1,-71.745387
1301.2,-71.171988
1301.3,-71.159737
1301.4,-71.94263
1301.5,-71.410718
1301.6,-71.339791
1301.7,-70.563183
1301.8,-71.151975
1301.9,-70.874695
1302,-71.210716
1302.1,-71.035141
1302.2,-69.360034
1302.3,-72.192587
1302.4,-70.714805
1302.5,-69.759285
1302.6,-70.640426
1302.7,-71.181207
1302.8,-68.843714
1302.9,-69.313033
1303,-68.875991
1303.1,-70.800118
1303.2,-70.821499
1303.3,-69.676509
1303.4,-67.010038
1303.5,-69.617096
1303.6,-69.109345
1303.7,-70.149385
1303.8,-67.643545
1303.9,-69.139445
1304,-68.511867
1304.1,-70.619573
1304.2,-68.643676
1304.3,-69.358681
1304.4,-69.632531
1304.5,-68.987998
1304.6,-68.678383
1304.7,-71.146422
1304.8,-68.86489
1304.9,-67.429068
1305,-68.40166
1305.1,-68.86472
1305.2,-68.92812
1305.3,-67.936664
1305.4,-68.581509
1305.5,-68.338583
1305.6,-68.952313
1305.7,-67.170517
1305.8,-66.485816
1305.9,-68.158426
1306,-67.887066
1306.1,-66.109005
1306.2,-67.140513
1306.3,-66.7492
1306.4,-66.86641
1306.5,-68.269937
1306.6,-66.412914
1306.7,-66.177077
1306.8,-66.406742
1306.9,-67.436116
1307,-66.424732
1307.1,-65.879176
1307.2,-64.04259
1307.3,-65.403898
1307.4,-65.741117
1307.5,-64.995798
1307.6,-65.283292
1307.7,-63.329336
1307.8,-65.648302
1307.9,-63.398917
1308,-63.126222
1308.1,-63.255485
1308.2,-63.786136
1308.3,-64.547835
1308.4,-63.505927
1308.5,-61.489004
1308.6,-62.231626
1308.7,-62.700811
1308.8,-62.56277
1308.9,-62.109341
1309,-63.42667
1309.1,-62.252615
1309.2,-60.90095
1309.3,-60.487067
1309.4,-58.500725
1309.5,-60.149789
1309.6,-58.754883
1309.7,-57.760202
1309.8,-58.544321
1309.9,-58.08297
1310,-57.384292
1310.1,-56.652964
1310.2,-58.846226
1310.3,-58.262804
1310.4,-56.770993
1310.5,-56.1728
1310.6,-56.177168
1310.7,-55.550218
1310.8,-53.976801
1310.9,-55.62
1311,-53.28615
1311.1,-51.222998
1311.2,-50.999224
1311.3,-48.028783
1311.4,-47.963937
1311.5,-45.730668
1311.6,-42.490434
1311.7,-40.515036
1311.8,-34.365105
1311.9,-23.928413
1312,-5.3608175
1312.1,14.80021
1312.2,27.578431
1312.3,30.087533
1312.4,26.217599
1312.5,18.527411
1312.6,10.643328
1312.7,1.7907968
1312.8,-6.0779281
1312.9,-11.500976
1313,-18.540177
1313.1,-26.556503
1313.2,-32.271447
1313.3,-37.950925
1313.4,-40.94795
1313.5,-46.302235
1313.6,-50.831959
1313.7,-54.526023
1313.8,-56.360793
1313.9,-56.572132
1314,-58.077776
1314.1,-58.8375
1314.2,-60.660576
1314.3,-62.455556
1314.4,-61.5292
1314.5,-58.997113
1314.6,-62.915298
1314.7,-61.525796
1314.8,-61.788114
1314.9,-62.33606
1315,-60.474248
1315.1,-61.76226
1315.2,-62.5215
1315.3,-62.016053
1315.4,-62.340728
1315.5,-62.039324
1315.6,-61.744336
1315.7,-61.391676
1315.8,-60.417526
1315.9,-63.452656
1316,-62.066987
1316.1,-61.179384
1316.2,-58.571532
1316.3,-58.486804
1316.4,-60.349509
1316.5,-59.864513
1316.6,-61.048144
1316.7,-62.725278
1316.8,-58.859352
1316.9,-58.274872
1317,-58.984726
1317.1,-58.563604
1317.2,-59.120528
1317.3,-59.749721
1317.4,-59.220149
1317.5,-60.29663
1317.6,-59.701394
1317.7,-58.583463
1317.8,-61.185208
1317.9,-60.072427
1318,-59.480597
1318.1,-59.460882
1318.2,-60.314736
1318.3,-61.797836
1318.4,-60.785757
1318.5,-60.037734
1318.6,-60.619017
1318.7,-60.030587
1318.8,-59.652535
1318.9,-59.027284
1319,-58.134977
1319.1,-59.653427
1319.2,-58.248561
1319.3,-58.368995
1319.4,-58.576753
1319.5,-58.582663
1319.6,-57.889649
1319.7,-58.4558
1319.8,-56.835104
1319.9,-57.263656
1320,-58.793426
1320.1,-57.995985
1320.2,-58.243039
1320.3,-56.235034
1320.4,-57.340995
1320.5,-57.665848
1320.6,-56.835752
1320.7,-58.438263
1320.8,-57.073602
1320.9,-58.535363
1321,-58.665869
1321.1,-58.467673
1321.2,-56.739258
1321.3,-56.571309
1321.4,-56.89539
1321.5,-58.034047
1321.6,-56.929839
1321.7,-59.042447
1321.8,-56.206852
1321.9,-54.759871
1322,-58.38766
1322.1,-56.924218
1322.2,-59.405606
1322.3,-58.819563
1322.4,-57.730671
1322.5,-58.774341
1322.6,-59.623701
1322.7,-54.885952
1322.8,-56.67902
1322.9,-57.292797
1323,-58.363319
1323.1,-59.210325
1323.2,-57.256427
1323.3,-56.547207
1323.4,-57.744624
1323.5,-57.850882
1323.6,-58.625225
1323.7,-57.106569
1323.8,-57.835578
1323.9,-57.608393
1324,-57.76987
1324.1,-56.996011
1324.2,-56.933516
1324.3,-56.932356
1324.4,-57.403297
1324.5,-58.531187
1324.6,-57.389618
1324.7,-56.979328
1324.8,-57.30346
1324.9,-58.455837
1325,-57.351451
1325.1,-58.058531
1325.2,-58.529045
1325.3,-57.713675
1325.4,-57.635626
1325.5,-56.98652
1325.6,-57.779247
1325.7,-57.220176
1325.8,-59.048005
1325.9,-58.658122
1326,-56.294998
1326.1,-58.527619
1326.2,-59.552226
1326.3,-58.636076
1326.4,-58.283402
1326.5,-59.849011
1326.6,-59.143454
1326.7,-57.842562
1326.8,-59.40565
1326.9,-59.254315
1327,-59.080185
1327.1,-58.512979
1327.2,-58.561723
1327.3,-58.237984
1327.4,-58.949925
1327.5,-59.294466
1327.6,-60.608912
1327.7,-59.830972
1327.8,-60.146849
1327.9,-59.855797
1328,-59.544776
1328.1,-59.571774
1328.2,-60.426422
1328.3,-60.196795
1328.4,-58.842056
1328.5,-58.538417
1328.6,-59.363881
1328.7,-61.269902
1328.8,-61.269613
1328.9,-59.352009
1329,-60.397523
1329.1,-58.344328
1329.2,-58.944669
1329.3,-60.096547
1329.4,-59.055242
1329.5,-60.750979
1329.6,-60.653829
1329.7,-61.440485
1329.8,-59.463415
1329.9,-61.479427
1330,-60.987355
1330.1,-59.327712
1330.2,-60.778849
1330.3,-59.854508
1330.4,-60.891821
1330.5,-60.588689
1330.6,-59.608821
1330.7,-60.933691
1330.8,-61.098334
1330.9,-60.823231
1331,-59.286944
1331.1,-61.376391
1331.2,-62.499535
1331.3,-58.392107
1331.4,-61.839066
1331.5,-61.759217
1331.6,-60.920154
1331.7,-62.08198
1331.8,-62.541381
1331.9,-59.879346
1332,-61.320133
1332.1,-62.30852
1332.2,-60.121565
1332.3,-60.088141
1332.4,-63.51068
1332.5,-61.979158
1332.6,-60.092402
1332.7,-60.139422
1332.8,-60.623905
1332.9,-61.282737
1333,-62.633876
1333.1,-59.839307
1333.2,-60.969979
1333.3,-59.685868
1333.4,-62.039981
1333.5,-62.846067
1333.6,-62.273158
1333.7,-61.930274
1333.8,-61.754546
1333.9,-63.227469
1334,-60.877929
1334.1,-60.919084
1334.2,-61.485027
1334.3,-60.932754
1334.4,-61.78231
1334.5,-62.739336
1334.6,-61.342169
1334.7,-63.224152
1334.8,-61.810589
1334.9,-64.331047
1335,-62.559959
1335.1,-61.231955
1335.2,-61.969095
1335.3,-61.212595
1335.4,-63.01703
1335.5,-61.580139
1335.6,-62.977989
1335.7,-62.566294
1335.8,-61.65738
1335.9,-62.22003
1336,-62.144782
1336.1,-62.729814
1336.2,-62.647019
1336.3,-62.740363
1336.4,-62.157249
1336.5,-62.344964
1336.6,-63.299566
1336.7,-62.083844
1336.8,-63.620585
1336.9,-62.511663
1337,-63.011429
1337.1,-62.413163
1337.2,-64.58423
1337.3,-63.769497
1337.4,-64.152122
1337.5,-63.477658
1337.6,-62.638026
1337.7,-63.679191
1337.8,-62.714687
1337.9,-63.174188
1338,-63.666717
1338.1,-64.347175
1338.2,-62.649442
1338.3,-61.982105
1338.4,-64.324324
1338.5,-63.722863
1338.6,-63.082554
1338.7,-63.216513
1338.8,-62.650565
1338.9,-65.265269
1339,-63.874863
1339.1,-62.940672
1339.2,-64.540576
1339.3,-63.325105
1339.4,-63.272059
1339.5,-62.69447
1339.6,-63.835248
1339.7,-64.516349
1339.8,-61.910027
1339.9,-64.167985
1340,-65.029349
1340.1,-66.211369
1340.2,-64.43498
1340.3,-64.601914
1340.4,-64.71892
1340.5,-63.862126
1340.6,-64.402595
1340.7,-64.566507
1340.8,-64.431199
1340.9,-63.775495
1341,-65.10348
1341.1,-63.851533
1341.2,-63.567135
1341.3,-65.906268
1341.4,-64.97475
1341.5,-63.58115
1341.6,-64.327919
1341.7,-63.207434
1341.8,-64.518653
1341.9,-64.055867
1342,-64.442917
1342.1,-63.88557
1342.2,-65.057062
1342.3,-64.514744
1342.4,-63.237462
1342.5,-65.003786
1342.6,-62.949282
1342.7,-63.912348
1342.8,-64.984872
1342.9,-65.360774
1343,-62.457438
1343.1,-64.053789
1343.2,-64.933158
1343.3,-66.053836
1343.4,-64.513397
1343.5,-64.900642
1343.6,-64.287283
1343.7,-66.281102
1343.8,-64.220373
1343.9,-64.678683
1344,-65.01616
1344.1,-64.8285
1344.2,-65.491228
1344.3,-62.753785
1344.4,-64.630551
1344.5,-65.127553
1344.6,-64.57517
1344.7,-66.06279
1344.8,-63.490662
1344.9,-65.240199
1345,-64.230134
1345.1,-66.963996
1345.2,-64.539834
1345.3,-63.766521
1345.4,-64.631266
1345.5,-63.824844
1345.6,-67.134119
1345.7,-65.616391
1345.8,-64.994843
1345.9,-63.958846
1346,-65.928888
1346.1,-66.368397
1346.2,-66.450496
1346.3,-66.322983
1346.4,-65.086069
1346.5,-63.934014
1346.6,-67.452157
1346.7,-62.760627
1346.8,-63.592894
1346.9,-64.881379
1347,-65.573887
1347.1,-65.426958
1347.2,-65.998675
1347.3,-65.925321
1347.4,-64.279611
1347.5,-64.002231
1347.6,-65.754728
1347.7,-66.037736
1347.8,-64.185613
1347.9,-66.001197
1348,-66.128626
1348.1,-66.127229
1348.2,-65.573901
1348.3,-64.557009
1348.4,-62.64665
1348.5,-64.7911
1348.6,-67.722574
1348.7,-66.589462
1348.8,-64.820997
1348.9,-64.711028
1349,-64.036484
1349.1,-64.208128
1349.2,-66.836718
1349.3,-67.394098
1349.4,-65.548514
1349.5,-66.037076
1349.6,-65.974635
1349.7,-67.245873
1349.8,-64.39134
1349.9,-63.269079
1350,-65.800728
1350.1,-65.10708
1350.2,-65.497599
1350.3,-65.377637
1350.4,-64.450003
1350.5,-64.880486
1350.6,-64.25982
1350.7,-65.337174
1350.8,-64.817804
1350.9,-64.758041
1351,-63.862744
1351.1,-64.998777
1351.2,-64.485515
1351.3,-63.815962
1351.4,-64.51926
1351.5,-65.217233
1351.6,-65.301039
1351.7,-65.239149
1351.8,-65.80482
1351.9,-64.556443
1352,-65.095515
1352.1,-64.253307
1352.2,-65.131447
1352.3,-65.159848
1352.4,-65.289162
1352.5,-65.701794
1352.6,-65.597099
1352.7,-64.917366
1352.8,-64.768262
1352.9,-64.647521
1353,-67.573637
1353.1,-65.656432
1353.2,-66.310325
1353.3,-63.881618
1353.4,-66.698018
1353.5,-66.850339
1353.6,-64.865324
1353.7,-63.81431
1353.8,-67.598344
1353.9,-65.74596
1354,-64.757443
1354.1,-64.234833
1354.2,-64.898476
1354.3,-66.770595
1354.4,-65.398995
1354.5,-65.350072
1354.6,-63.319986
1354.7,-66.154474
1354.8,-65.908314
1354.9,-64.9828
1355,-63.963856
1355.1,-66.329471
1355.2,-66.067753
1355.3,-65.574525
1355.4,-63.755515
1355.5,-64.853353
1355.6,-64.255256
1355.7,-65.135069
1355.8,-63.253352
1355.9,-64.391022
1356,-64.343627
1356.1,-66.199991
1356.2,-64.640746
1356.3,-64.312403
1356.4,-65.489771
1356.5,-64.483008
1356.6,-65.570688
1356.7,-65.945936
1356.8,-66.293654
1356.9,-63.612209
1357,-64.333615
1357.1,-62.54894
1357.2,-66.878515
1357.3,-63.754017
1357.4,-64.465691
1357.5,-64.474324
1357.6,-64.735034
1357.7,-64.299791
1357.8,-65.267861
1357.9,-65.875247
1358,-62.719323
1358.1,-65.285184
1358.2,-64.346597
1358.3,-64.22638
1358.4,-63.776277
1358.5,-65.670524
1358.6,-64.100932
1358.7,-66.454898
1358.8,-65.250174
1358.9,-64.776841
1359,-64.529866
1359.1,-65.309334
1359.2,-65.075897
1359.3,-64.481853
1359.4,-64.472963
1359.5,-63.50416
1359.6,-63.306947
1359.7,-64.016744
1359.8,-64.574206
1359.9,-65.101718
1360,-62.197314
1360.1,-66.552564
1360.2,-63.444308
1360.3,-64.285671
1360.4,-63.777059
1360.5,-63.773083
1360.6,-62.328166
1360.7,-64.669796
1360.8,-63.043199
1360.9,-65.725369
1361,-63.3975
1361.1,-62.714694
1361.2,-62.831422
1361.3,-64.200891
1361.4,-61.812512
1361.5,-63.740989
1361.6,-62.339707
1361.7,-62.2238
1361.8,-61.528153
1361.9,-64.294594
1362,-63.31599
1362.1,-60.554254
1362.2,-63.610437
1362.3,-62.787462
1362.4,-63.714089
1362.5,-59.714862
1362.6,-62.431269
1362.7,-61.915518
1362.8,-61.475031
1362.9,-60.980974
1363,-63.368498
1363.1,-61.837459
1363.2,-61.220088
1363.3,-58.897697
1363.4,-60.614096
1363.5,-61.016087
1363.6,-60.067117
1363.7,-60.106743
1363.8,-60.062569
1363.9,-59.848795
1364,-59.752789
1364.1,-58.710709
1364.2,-59.785306
1364.3,-60.25127
1364.4,-57.622767
1364.5,-58.701109
1364.6,-57.29552
1364.7,-58.004182
1364.8,-58.340687
1364.9,-55.388181
1365,-57.031111
1365.1,-57.119749
1365.2,-56.960588
1365.3,-57.73155
1365.4,-58.106259
1365.5,-55.329166
1365.6,-55.921505
1365.7,-55.352245
1365.8,-53.044706
1365.9,-52.504426
1366,-52.799907
1366.1,-52.836377
1366.2,-52.91012
1366.3,-53.236611
1366.4,-50.571436
1366.5,-49.197782
1366.6,-49.854844
1366.7,-48.984479
1366.8,-46.764825
1366.9,-46.718966
1367,-45.770967
1367.1,-42.927517
1367.2,-39.406904
1367.3,-35.310479
1367.4,-26.4677
1367.5,-10.688136
1367.6,9.2879081
1367.7,21.678633
1367.8,25.781154
1367.9,24.047473
1368,18.281432
1368.1,10.572343
1368.2,3.1829644
1368.3,-3.724853
1368.4,-10.266081
1368.5,-19.384988
1368.6,-22.811766
1368.7,-29.865153
1368.8,-35.914941
1368.9,-41.410468
1369,-45.105257
1369.1,-51.587671
1369.2,-53.931706
1369.3,-55.349466
1369.4,-56.696168
1369.5,-58.905814
1369.6,-60.616028
1369.7,-60.41512
1369.8,-61.127659
1369.9,-60.588538
1370,-62.927591
1370.1,-61.857491
1370.2,-62.995295
1370.3,-63.413649
1370.4,-62.904815
1370.5,-63.368254
1370.6,-63.305313
1370.7,-61.139664
1370.8,-61.505098
1370.9,-60.358221
1371,-60.608811
1371.1,-62.297512
1371.2,-61.990826
1371.3,-62.80984
1371.4,-61.832875
1371.5,-62.53511
1371.6,-62.771963
1371.7,-62.591747
1371.8,-62.121572
1371.9,-60.964599
1372,-60.883354
1372.1,-62.668964
1372.2,-61.239796
1372.3,-61.777848
1372.4,-61.55437
1372.5,-60.737749
1372.6,-58.879091
1372.7,-62.753114
1372.8,-62.436055
1372.9,-59.573358
1373,-59.935633
1373.1,-60.597219
1373.2,-60.671779
1373.3,-61.248547
1373.4,-58.600412
1373.5,-61.626426
1373.6,-61.796274
1373.7,-59.942688
1373.8,-60.670245
1373.9,-60.511802
1374,-59.26526
1374.1,-58.919536
1374.2,-60.207501
1374.3,-58.364182
1374.4,-59.631626
1374.5,-58.785951
1374.6,-61.353543
1374.7,-59.308302
1374.8,-60.257435
1374.9,-60.652448
1375,-58.324903
1375.1,-60.543015
1375.2,-58.526913
1375.3,-57.446392
1375.4,-57.279542
1375.5,-59.122391
1375.6,-58.47597
1375.7,-58.963711
1375.8,-57.167278
1375.9,-58.17888
1376,-58.225676
1376.1,-58.851096
1376.2,-57.480807
1376.3,-57.659278
1376.4,-59.175375
1376.5,-59.593692
1376.6,-58.318247
1376.7,-59.493135
1376.8,-59.184294
1376.9,-58.711504
1377,-57.315084
1377.1,-57.375195
1377.2,-57.982035
1377.3,-57.892743
1377.4,-59.521718
1377.5,-58.423089
1377.6,-57.531603
1377.7,-58.901276
1377.8,-58.597808
1377.9,-57.875666
1378,-57.523271
1378.1,-55.418688
1378.2,-57.284184
1378.3,-55.725639
1378.4,-56.523209
1378.5,-59.369826
1378.6,-59.227202
1378.7,-57.815593
1378.8,-58.613922
1378.9,-58.45276
1379,-59.397874
1379.1,-58.364756
1379.2,-56.332449
1379.3,-59.186585
1379.4,-57.221732
1379.5,-59.41468
1379.6,-56.132227
1379.7,-56.363666
1379.8,-59.261263
1379.9,-58.922
1380,-57.355506
1380.1,-56.753514
1380.2,-57.585202
1380.3,-58.290751
1380.4,-58.481625
1380.5,-58.342764
1380.6,-58.083397
1380.7,-58.103267
1380.8,-56.789205
1380.9,-58.509209
1381,-59.341957
1381.1,-57.637337
1381.2,-58.597611
1381.3,-59.208608
1381.4,-58.061959
1381.5,-57.877282
1381.6,-57.519054
1381.7,-58.328353
1381.8,-60.168907
1381.9,-59.603118
1382,-60.782401
1382.1,-56.460396
1382.2,-59.59741
1382.3,-58.105153
1382.4,-56.807478
1382.5,-57.283784
1382.6,-59.541264
1382.7,-60.52082
1382.8,-58.671656
1382.9,-59.782092
1383,-58.578832
1383.1,-58.868519
1383.2,-58.390489
1383.3,-59.990146
1383.4,-61.174184
1383.5,-59.129532
1383.6,-58.773384
1383.7,-60.418448
1383.8,-58.630165
1383.9,-59.544529
1384,-58.392914
1384.1,-61.364572
1384.2,-61.783907
1384.3,-58.699372
1384.4,-58.781331
1384.5,-58.971501
1384.6,-61.506149
1384.7,-60.447294
1384.8,-58.909003
1384.9,-59.959773
1385,-59.80241
1385.1,-61.938097
1385.2,-59.78834
1385.3,-62.039704
1385.4,-59.496465
1385.5,-61.653077
1385.6,-60.821717
1385.7,-59.867544
1385.8,-60.857696
1385.9,-61.467762
1386,-61.11161
1386.1,-59.968295
1386.2,-58.791141
1386.3,-61.352533
1386.4,-60.7411
1386.5,-59.749938
1386.6,-60.54473
1386.7,-59.497994
1386.8,-60.116066
1386.9,-60.805398
1387,-61.536109
1387.1,-60.040031
1387.2,-59.856131
1387.3,-61.88681
1387.4,-61.966614
1387.5,-60.068132
1387.6,-62.662047
1387.7,-59.820173
1387.8,-62.337178
1387.9,-61.505906
1388,-62.656792
1388.1,-61.371329
1388.2,-62.209046
1388.3,-62.938837
1388.4,-61.73567
1388.5,-62.145347
1388.6,-60.620439
1388.7,-60.446487
1388.8,-61.429202
1388.9,-61.09514
1389,-63.166283
1389.1,-63.346041
1389.2,-62.880062
1389.3,-62.548319
1389.4,-61.477275
1389.5,-62.396438
1389.6,-61.660496
1389.7,-62.949534
1389.8,-61.843799
1389.9,-62.060819
1390,-62.18399
1390.1,-62.479616
1390.2,-62.758395
1390.3,-61.464868
1390.4,-62.8106
1390.5,-63.324608
1390.6,-62.899691
1390.7,-62.982648
1390.8,-62.430823
1390.9,-62.394467
1391,-63.40554
1391.1,-63.864044
1391.2,-61.938195
1391.3,-61.667751
1391.4,-63.403516
1391.5,-62.52328
1391.6,-60.653109
1391.7,-61.028375
1391.8,-61.601007
1391.9,-62.932263
1392,-63.247605
1392.1,-61.563487
1392.2,-61.28534
1392.3,-60.731787
1392.4,-64.302341
1392.5,-63.973775
1392.6,-64.070349
1392.7,-64.277052
1392.8,-62.840025
1392.9,-62.985711
1393,-62.290936
1393.1,-61.645772
1393.2,-64.915091
1393.3,-62.453709
1393.4,-63.066367
1393.5,-63.138213
1393.6,-63.477351
1393.7,-62.245349
1393.8,-64.858718
1393.9,-63.141094
1394,-64.055324
1394.1,-63.537079
1394.2,-62.471484
1394.3,-63.518374
1394.4,-64.508683
1394.5,-65.070475
1394.6,-63.479568
1394.7,-64.766978
1394.8,-63.754269
1394.9,-63.513521
1395,-62.260995
1395.1,-64.213407
1395.2,-61.803409
1395.3,-65.333757
1395.4,-64.137691
1395.5,-63.154145
1395.6,-64.081926
1395.7,-64.710895
1395.8,-64.168348
1395.9,-63.943384
1396,-62.41165
1396.1,-63.744977
1396.2,-64.116859
1396.3,-64.842539
1396.4,-64.083656
1396.5,-64.568738
1396.6,-64.541934
1396.7,-64.698864
1396.8,-64.352869
1396.9,-63.992046
1397,-65.037338
1397.1,-65.172883
1397.2,-64.635372
1397.3,-64.970311
1397.4,-64.754741
1397.5,-64.269319
1397.6,-64.419452
1397.7,-63.675757
1397.8,-64.517321
1397.9,-64.653841
1398,-64.43115
1398.1,-64.756815
1398.2,-64.262408
1398.3,-65.990727
1398.4,-64.955692
1398.5,-63.674375
1398.6,-63.732354
1398.7,-64.222189
1398.8,-63.936452
1398.9,-62.050982
1399,-64.702999
1399.1,-64.350925
1399.2,-63.659906
1399.3,-64.866927
1399.4,-64.762059
1399.5,-65.834427
1399.6,-65.091203
1399.7,-65.545212
1399.8,-66.615455
1399.9,-64.764294
1400,-66.07663
1400.1,-64.371031
1400.2,-64.096668
1400.3,-65.336049
1400.4,-64.822321
1400.5,-64.625579
1400.6,-64.108794
1400.7,-63.927217
1400.8,-64.180561
1400.9,-66.28076
1401,-65.083625
1401.1,-64.651948
1401.2,-63.682593
1401.3,-64.130663
1401.4,-64.215097
1401.5,-66.402578
1401.6,-64.871264
1401.7,-64.583628
1401.8,-66.174188
1401.9,-64.843841
1402,-65.930807
1402.1,-64.890575
1402.2,-63.634774
1402.3,-64.157828
1402.4,-65.798721
1402.5,-64.674589
1402.6,-64.431387
1402.7,-65.092972
1402.8,-66.181168
1402.9,-64.753452
1403,-63.348856
1403.1,-63.457073
1403.2,-63.844198
1403.3,-64.124403
1403.4,-64.862208
1403.5,-65.016507
1403.6,-64.812835
1403.7,-65.40021
1403.8,-64.60947
1403.9,-64.916318
1404,-63.330599
1404.1,-63.240126
1404.2,-64.808527
1404.3,-65.452365
1404.4,-64.640831
1404.5,-64.070475
1404.6,-64.393357
1404.7,-63.971226
1404.8,-65.616712
1404.9,-63.956455
1405,-64.805508
1405.1,-63.396289
1405.2,-63.619311
1405.3,-62.348267
1405.4,-63.423049
1405.5,-63.359142
1405.6,-64.223702
1405.7,-64.774068
1405.8,-63.402071
1405.9,-62.609459
1406,-63.418233
1406.1,-64.51427
1406.2,-64.345025
1406.3,-62.592112
1406.4,-62.079657
1406.5,-61.86167
1406.6,-63.407073
1406.7,-62.857408
1406.8,-63.008975
1406.9,-63.838811
1407,-63.517492
1407.1,-63.28782
1407.2,-66.001028
1407.3,-60.438903
1407.4,-65.262595
1407.5,-65.075975
1407.6,-64.40862
1407.7,-63.295435
1407.8,-63.599936
1407.9,-62.674515
1408,-63.649403
1408.1,-61.813028
1408.2,-62.466392
1408.3,-63.306842
1408.4,-62.306166
1408.5,-61.179888
1408.6,-61.210325
1408.7,-63.142793
1408.8,-61.009647
1408.9,-60.720592
1409,-61.671915
1409.1,-60.452623
1409.2,-62.516946
1409.3,-62.292127
1409.4,-60.427449
1409.5,-60.454717
1409.6,-62.818979
1409.7,-62.043872
1409.8,-60.501629
1409.9,-59.192041
1410,-59.905871
1410.1,-59.864517
1410.2,-58.57674
1410.3,-59.323485
1410.4,-59.090898
1410.5,-61.265171
1410.6,-60.277143
1410.7,-58.615355
1410.8,-59.898818
1410.9,-57.798508
1411,-58.413675
1411.1,-58.432703
1411.2,-57.841597
1411.3,-57.362434
1411.4,-55.903248
1411.5,-58.70996
1411.6,-56.771878
1411.7,-56.938843
1411.8,-55.733324
1411.9,-56.606885
1412,-54.696239
1412.1,-55.963293
1412.2,-54.258335
1412.3,-55.699199
1412.4,-53.402359
1412.5,-54.306385
1412.6,-55.246318
1412.7,-54.0303
1412.8,-54.102564
1412.9,-51.667503
1413,-53.605899
1413.1,-50.336139
1413.2,-50.702679
1413.3,-50.541272
1413.4,-48.37575
1413.5,-47.510331
1413.6,-48.459428
1413.7,-43.632804
1413.8,-42.237725
1413.9,-40.080953
1414,-35.377831
1414.1,-28.153791
1414.2,-16.63272
1414.3,1.1186675
1414.4,16.427424
1414.5,23.358218
1414.6,23.52764
1414.7,21.075109
1414.8,12.094557
1414.9,5.5874407
1415,-2.3231066
1415.1,-8.5792046
1415.2,-15.450936
1415.3,-22.576788
1415.4,-28.196253
1415.5,-33.358499
1415.6,-38.598868
1415.7,-44.046736
1415.8,-47.901301
1415.9,-52.854423
1416,-54.957759
1416.1,-56.229741
1416.2,-59.278692
1416.3,-59.400433
1416.4,-61.583473
1416.5,-62.031679
1416.6,-60.670072
1416.7,-62.845707
1416.8,-61.710274
1416.9,-63.441133
1417,-63.589743
1417.1,-61.728014
1417.2,-64.013815
1417.3,-62.011172
1417.4,-64.56128
1417.5,-62.943049
1417.6,-64.11731
1417.7,-61.751003
1417.8,-62.785229
1417.9,-63.466493
1418,-61.826769
1418.1,-61.875095
1418.2,-62.499373
1418.3,-62.062375
1418.4,-62.727401
1418.5,-61.968491
1418.6,-61.032981
1418.7,-61.680847
1418.8,-61.683013
1418.9,-63.268456
1419,-61.171986
1419.1,-61.556652
1419.2,-59.666039
1419.3,-60.359141
1419.4,-60.807215
1419.5,-62.033221
1419.6,-60.099935
1419.7,-61.417874
1419.8,-59.514703
1419.9,-60.286181
1420,-60.677118
1420.1,-61.609124
1420.2,-60.641867
1420.3,-59.569014
1420.4,-59.640325
1420.5,-60.177283
1420.6,-61.041802
1420.7,-59.598969
1420.8,-59.655578
1420.9,-60.866523
1421,-60.325854
1421.1,-61.017695
1421.2,-61.111826
1421.3,-59.920662
1421.4,-58.597562
1421.5,-58.56284
1421.6,-57.680421
1421.7,-60.264604
1421.8,-58.987996
1421.9,-59.018939
1422,-61.432148
1422.1,-59.350323
1422.2,-60.292269
1422.3,-58.994056
1422.4,-59.011544
1422.5,-58.147235
1422.6,-59.356284
1422.7,-59.45695
1422.8,-59.681759
1422.9,-60.382876
1423,-59.543448
1423.1,-58.801321
1423.2,-60.785797
1423.3,-59.570383
1423.4,-59.757237
1423.5,-57.80098
1423.6,-58.587001
1423.7,-60.762977
1423.8,-57.751391
1423.9,-57.931586
1424,-59.616917
1424.1,-58.900849
1424.2,-57.902554
1424.3,-60.878014
1424.4,-58.413938
1424.5,-59.589823
1424.6,-57.829739
1424.7,-57.423989
1424.8,-57.890505
1424.9,-59.495796
1425,-57.49038
1425.1,-55.863429
1425.2,-58.739312
1425.3,-59.803689
1425.4,-57.414626
1425.5,-59.399664
1425.6,-58.990112
1425.7,-59.565649
1425.8,-57.164013
1425.9,-56.817504
1426,-58.414864
1426.1,-60.677221
1426.2,-59.322973
1426.3,-58.676756
1426.4,-57.518335
1426.5,-58.67017
1426.6,-59.160811
1426.7,-57.843391
1426.8,-57.878724
1426.9,-57.321497
1427,-59.311918
1427.1,-59.173177
1427.2,-58.691915
1427.3,-60.228536
1427.4,-57.596613
1427.5,-58.921319
1427.6,-58.073019
1427.7,-59.197699
1427.8,-59.239706
1427.9,-57.576
1428,-58.650682
1428.1,-58.46743
1428.2,-60.203254
1428.3,-58.849612
1428.4,-57.359789
1428.5,-57.966484
1428.6,-59.95921
1428.7,-59.611248
1428.8,-58.773069
1428.9,-56.908902
1429,-60.252235
1429.1,-57.785624
1429.2,-57.924163
1429.3,-59.44524
1429.4,-58.577299
1429.5,-57.171343
1429.6,-57.939001
1429.7,-60.297274
1429.8,-59.06417
1429.9,-58.591886
1430,-60.023328
1430.1,-60.205513
1430.2,-58.907825
1430.3,-56.264063
1430.4,-58.133118
1430.5,-58.603351
1430.6,-60.243903
1430.7,-59.385904
1430.8,-59.48979
1430.9,-58.173264
1431,-61.990889
1431.1,-60.00135
1431.2,-60.357232
1431.3,-59.406402
1431.4,-58.824441
1431.5,-62.547195
1431.6,-60.86275
1431.7,-59.519747
1431.8,-58.644677
1431.9,-60.331199
1432,-60.750293
1432.1,-59.323052
1432.2,-61.356885
1432.3,-60.554959
1432.4,-59.44591
1432.5,-60.243838
1432.6,-60.103356
1432.7,-59.744266
1432.8,-60.899256
1432.9,-61.388926
1433,-62.47383
1433.1,-61.838936
1433.2,-62.657906
1433.3,-60.937777
1433.4,-59.225392
1433.5,-62.521062
1433.6,-61.892961
1433.7,-60.130468
1433.8,-61.741706
1433.9,-62.198984
1434,-63.567309
1434.1,-60.35277
1434.2,-60.975639
1434.3,-61.154098
1434.4,-61.013037
1434.5,-62.118291
1434.6,-62.119902
1434.7,-61.36917
1434.8,-59.547113
1434.9,-62.863377
1435,-61.239805
1435.1,-62.291154
1435.2,-60.378347
1435.3,-62.18018
1435.4,-61.518569
1435.5,-61.862237
1435.6,-60.57082
1435.7,-61.845497
1435.8,-60.57973
1435.9,-60.643089
1436,-61.582672
1436.1,-62.136574
1436.2,-62.173145
1436.3,-63.395517
1436.4,-62.303288
1436.5,-60.532771
1436.6,-60.769961
1436.7,-63.174022
1436.8,-61.591205
1436.9,-61.525754
1437,-61.950483
1437.1,-62.417096
1437.2,-61.397382
1437.3,-62.439824
1437.4,-63.205843
1437.5,-63.402289
1437.6,-62.235248
1437.7,-62.343467
1437.8,-62.108329
1437.9,-63.537376
1438,-63.484267
1438.1,-62.470708
1438.2,-62.96243
1438.3,-63.54633
1438.4,-62.688069
1438.5,-63.747148
1438.6,-63.717006
1438.7,-61.900301
1438.8,-62.675052
1438.9,-60.495161
1439,-61.878162
1439.1,-61.954654
1439.2,-61.432976
1439.3,-64.274792
1439.4,-62.848254
1439.5,-60.928335
1439.6,-64.371458
1439.7,-59.824506
1439.8,-62.629761
1439.9,-63.104686
1440,-63.514946
1440.1,-62.283387
1440.2,-61.525197
1440.3,-62.096095
1440.4,-64.720455
1440.5,-62.131916
1440.6,-63.890894
1440.7,-62.785197
1440.8,-62.855626
1440.9,-62.522672
1441,-64.051575
1441.1,-62.627489
1441.2,-61.147604
1441.3,-65.238098
1441.4,-61.910596
1441.5,-62.410407
1441.6,-64.169706
1441.7,-64.023295
1441.8,-63.747352
1441.9,-62.143795
1442,-63.490333
1442.1,-64.16253
1442.2,-61.69151
1442.3,-62.821882
1442.4,-64.666638
1442.5,-62.815511
1442.6,-64.045737
1442.7,-61.917031
1442.8,-63.321504
1442.9,-62.730665
1443,-65.199317
1443.1,-63.07965
1443.2,-63.71983
1443.3,-64.08271
1443.4,-63.570668
1443.5,-63.558549
1443.6,-64.559836
1443.7,-64.122942
1443.8,-65.10866
1443.9,-64.22168
1444,-63.194681
1444.1,-63.029361
1444.2,-62.700157
1444.3,-62.627374
1444.4,-64.624027
1444.5,-63.941828
1444.6,-63.169332
1444.7,-63.824641
1444.8,-63.904264
1444.9,-62.397619
1445,-65.155022
1445.1,-63.217357
1445.2,-63.67289
1445.3,-63.403904
1445.4,-63.185484
1445.5,-64.229028
1445.6,-63.059633
1445.7,-63.103195
1445.8,-64.654569
1445.9,-64.005568
1446,-63.370854
1446.1,-64.336259
1446.2,-64.063456
1446.3,-65.156568
1446.4,-64.201448
1446.5,-62.673173
1446.6,-61.881578
1446.7,-64.210353
1446.8,-64.47118
1446.9,-65.69271
1447,-63.814164
1447.1,-61.180472
1447.2,-63.904002
1447.3,-65.264929
1447.4,-64.050301
1447.5,-63.257565
1447.6,-65.03237
1447.7,-63.173213
1447.8,-63.582133
1447.9,-62.715243
1448,-64.323962
1448.1,-63.456127
1448.2,-64.274517
1448.3,-64.139006
1448.4,-62.333928
1448.5,-65.080029
1448.6,-63.427115
1448.7,-65.105815
1448.8,-63.850589
1448.9,-62.591372
1449,-61.398127
1449.1,-63.288872
1449.2,-63.592904
1449.3,-62.220516
1449.4,-65.538241
1449.5,-61.66633
1449.6,-60.825951
1449.7,-63.299172
1449.8,-64.123754
1449.9,-62.585775
1450,-63.757403
1450.1,-60.184422
1450.2,-61.369942
1450.3,-62.391688
1450.4,-61.489767
1450.5,-63.246254
1450.6,-63.156542
1450.7,-63.032418
1450.8,-63.620811
1450.9,-62.864589
1451,-62.100716
1451.1,-63.710474
1451.2,-63.061173
1451.3,-61.539213
1451.4,-62.277628
1451.5,-62.777608
1451.6,-61.17101
1451.7,-63.217262
1451.8,-62.021373
1451.9,-61.820278
1452,-61.866145
1452.1,-60.953024
1452.2,-62.485622
1452.3,-61.633293
1452.4,-62.489985
1452.5,-61.852664
1452.6,-61.588543
1452.7,-60.283722
1452.8,-60.373211
1452.9,-60.79857
1453,-62.018663
1453.1,-61.185318
1453.2,-60.136391
1453.3,-61.992108
1453.4,-59.510636
1453.5,-59.656522
1453.6,-60.810972
1453.7,-61.153534
1453.8,-58.761897
1453.9,-61.252491
1454,-60.68884
1454.1,-59.658683
1454.2,-60.672354
1454.3,-60.912742
1454.4,-59.152887
1454.5,-60.107514
1454.6,-58.428939
1454.7,-58.161835
1454.8,-58.7429
1454.9,-60.217927
1455,-58.500162
1455.1,-57.196546
1455.2,-58.768627
1455.3,-56.42001
1455.4,-56.770339
1455.5,-59.598898
1455.6,-56.952873
1455.7,-56.725579
1455.8,-58.923041
1455.9,-57.855294
1456,-56.136277
1456.1,-56.691327
1456.2,-55.88525
1456.3,-55.538671
1456.4,-53.722057
1456.5,-53.697525
1456.6,-54.295162
1456.7,-54.465124
1456.8,-54.340468
1456.9,-53.098922
1457,-52.856268
1457.1,-52.541586
1457.2,-51.78601
1457.3,-52.920234
1457.4,-51.178666
1457.5,-51.007974
1457.6,-49.094327
1457.7,-49.140319
1457.8,-47.925094
1457.9,-47.625858
1458,-45.677139
1458.1,-43.069403
1458.2,-43.510723
1458.3,-38.913556
1458.4,-36.376931
1458.5,-28.894013
1458.6,-15.022482
1458.7,-2.0992191
1458.8,16.916761
1458.9,24.232381
1459,24.750412
1459.1,18.899444
1459.2,14.676797
1459.3,4.5516955
1459.4,-1.3813879
1459.5,-10.679232
1459.6,-15.629119
1459.7,-21.381852
1459.8,-27.784219
1459.9,-31.708736
1460,-39.381167
1460.1,-44.301597
1460.2,-47.994655
1460.3,-50.866187
1460.4,-55.864944
1460.5,-58.464911
1460.6,-60.008105
1460.7,-59.680345
1460.8,-59.550321
1460.9,-62.03126
1461,-61.570718
1461.1,-63.406909
1461.2,-63.275532
1461.3,-61.126692
1461.4,-64.198918
1461.5,-62.942305
1461.6,-63.782244
1461.7,-64.106607
1461.8,-61.081258
1461.9,-63.735431
1462,-62.526474
1462.1,-63.795762
1462.2,-62.474655
1462.3,-64.02851
1462.4,-63.072962
1462.5,-63.788983
1462.6,-61.880334
1462.7,-62.946606
1462.8,-60.131546
1462.9,-61.748558
1463,-60.525035
1463.1,-61.436921
1463.2,-62.480198
1463.3,-60.967173
1463.4,-62.865254
1463.5,-61.232105
1463.6,-59.449333
1463.7,-62.836643
1463.8,-62.9492
1463.9,-61.915905
1464,-59.477332
1464.1,-61.047149
1464.2,-59.924453
1464.3,-60.392229
1464.4,-61.923706
1464.5,-60.372588
1464.6,-60.367299
1464.7,-60.666782
1464.8,-60.663825
1464.9,-60.579282
1465,-59.817482
1465.1,-61.422533
1465.2,-60.388382
1465.3,-58.264045
1465.4,-59.609374
1465.5,-60.295765
1465.6,-60.339539
1465.7,-59.24689
1465.8,-60.776644
1465.9,-61.139239
1466,-60.524978
1466.1,-59.427871
1466.2,-58.57483
1466.3,-59.327038
1466.4,-58.342402
1466.5,-60.271463
1466.6,-60.320834
1466.7,-60.780869
1466.8,-60.060831
1466.9,-57.807964
1467,-58.9156
1467.1,-61.466484
1467.2,-60.589352
1467.3,-59.817285
1467.4,-59.214872
1467.5,-59.835641
1467.6,-60.385904
1467.7,-57.871728
1467.8,-58.192929
1467.9,-60.9452
1468,-57.899345
1468.1,-60.138235
1468.2,-57.59357
1468.3,-58.061923
1468.4,-58.57115
1468.5,-57.204723
1468.6,-59.66291
1468.7,-59.165909
1468.8,-59.176004
1468.9,-59.23873
1469,-58.46262
1469.1,-59.783109
1469.2,-59.246352
1469.3,-57.759567
1469.4,-59.517753
1469.5,-58.831769
1469.6,-57.842676
1469.7,-58.250816
1469.8,-57.633802
1469.9,-57.724203
1470,-58.701387
1470.1,-57.509925
1470.2,-58.825983
1470.3,-58.888496
1470.4,-59.148049
1470.5,-58.153308
1470.6,-58.447837
1470.7,-58.412009
1470.8,-59.10852
1470.9,-58.008959
1471,-57.626156
1471.1,-57.785142
1471.2,-58.522213
1471.3,-58.53302
1471.4,-58.086155
1471.5,-60.241858
1471.6,-58.431274
1471.7,-58.095186
1471.8,-57.83245
1471.9,-58.275494
1472,-58.012918
1472.1,-58.649115
1472.2,-58.881518
1472.3,-57.333578
1472.4,-57.521544
1472.5,-56.945796
1472.6,-60.539463
1472.7,-60.091521
1472.8,-59.173035
1472.9,-58.992834
1473,-57.785881
1473.1,-59.408269
1473.2,-57.20291
1473.3,-58.165525
1473.4,-57.885912
1473.5,-57.2086
1473.6,-59.495425
1473.7,-57.731349
1473.8,-58.313184
1473.9,-57.949285
1474,-56.734178
1474.1,-59.336139
1474.2,-58.590191
1474.3,-58.009032
1474.4,-60.750345
1474.5,-57.91233
1474.6,-59.700687
1474.7,-59.084424
1474.8,-59.536733
1474.9,-56.799605
1475,-57.780589
1475.1,-60.819737
1475.2,-58.52205
1475.3,-58.019904
1475.4,-59.717583
1475.5,-57.767725
1475.6,-57.913307
1475.7,-59.995647
1475.8,-58.105288
1475.9,-59.149336
1476,-59.917673
1476.1,-59.147187
1476.2,-60.70061
1476.3,-59.794661
1476.4,-60.408553
1476.5,-59.727694
1476.6,-60.037156
1476.7,-59.683964
1476.8,-59.075878
1476.9,-60.294426
1477,-59.089942
1477.1,-58.669677
1477.2,-60.357557
1477.3,-58.7422
1477.4,-58.951202
1477.5,-60.721809
1477.6,-59.827453
1477.7,-60.084575
1477.8,-59.992541
1477.9,-61.111764
1478,-61.531503
1478.1,-60.593833
1478.2,-59.528375
1478.3,-61.059054
1478.4,-61.656323
1478.5,-59.367878
1478.6,-60.966989
1478.7,-60.257195
1478.8,-61.269154
1478.9,-62.166708
1479,-59.374895
1479.1,-60.672569
1479.2,-61.530409
1479.3,-61.659434
1479.4,-61.525781
1479.5,-61.192335
1479.6,-63.49461
1479.7,-60.355071
1479.8,-59.884388
1479.9,-61.080265
1480,-61.125459
1480.1,-63.266844
1480.2,-61.576447
1480.3,-63.042623
1480.4,-62.760904
1480.5,-59.785955
1480.6,-63.294779
1480.7,-60.660012
1480.8,-59.617605
1480.9,-61.573717
1481,-62.340874
1481.1,-61.481528
1481.2,-61.311589
1481.3,-61.621853
1481.4,-62.02609
1481.5,-61.323518
1481.6,-62.845027
1481.7,-60.589081
1481.8,-63.796753
1481.9,-62.190688
1482,-63.489666
1482.1,-60.196793
1482.2,-61.914692
1482.3,-61.759194
1482.4,-62.347828
1482.5,-63.177024
1482.6,-61.504043
1482.7,-62.310831
1482.8,-63.405802
1482.9,-61.92496
1483,-60.48573
1483.1,-59.726077
1483.2,-63.629215
1483.3,-62.056974
1483.4,-63.711179
1483.5,-60.949345
1483.6,-64.01651
1483.7,-61.850267
1483.8,-63.089677
1483.9,-62.11036
1484,-63.295729
1484.1,-61.812621
1484.2,-62.588076
1484.3,-62.184856
1484.4,-62.21192
1484.5,-63.071125
1484.6,-62.45692
1484.7,-63.328667
1484.8,-62.926557
1484.9,-64.240652
1485,-63.930474
1485.1,-62.594476
1485.2,-62.546457
1485.3,-62.794588
1485.4,-62.656554
1485.5,-62.807044
1485.6,-62.992352
1485.7,-63.443081
1485.8,-63.094019
1485.9,-62.361404
1486,-62.970093
1486.1,-63.196522
1486.2,-62.125662
1486.3,-64.528053
1486.4,-64.032836
1486.5,-62.96138
1486.6,-62.079175
1486.7,-62.352694
1486.8,-60.256952
1486.9,-63.746573
1487,-63.148478
1487.1,-62.771273
1487.2,-63.016077
1487.3,-63.371093
1487.4,-62.52525
1487.5,-64.667188
1487.6,-63.870088
1487.7,-62.138012
1487.8,-61.748245
1487.9,-64.435009
1488,-63.601807
1488.1,-64.417242
1488.2,-62.387198
1488.3,-62.951409
1488.4,-62.734477
1488.5,-63.408616
1488.6,-65.08445
1488.7,-63.61258
1488.8,-64.842799
1488.9,-63.46473
1489,-63.654526
1489.1,-61.438362
1489.2,-62.159271
1489.3,-62.908775
1489.4,-63.223842
1489.5,-64.334213
1489.6,-64.406502
1489.7,-64.015566
1489.8,-64.628637
1489.9,-64.914978
1490,-62.204894
1490.1,-62.212294
1490.2,-63.73785
1490.3,-64.717835
1490.4,-62.280369
1490.5,-64.744944
1490.6,-64.486454
1490.7,-63.50729
1490.8,-62.746871
1490.9,-62.91426
1491,-65.079784
1491.1,-62.714301
1491.2,-63.72194
1491.3,-63.084702
1491.4,-64.085749
1491.5,-62.599194
1491.6,-62.06939
1491.7,-65.028318
1491.8,-62.002915
1491.9,-63.042511
1492,-62.710021
1492.1,-61.368784
1492.2,-63.507963
1492.3,-63.581329
1492.4,-65.04389
1492.5,-63.234908
1492.6,-64.589358
1492.7,-61.888305
1492.8,-63.956278
1492.9,-63.060471
1493,-61.12989
1493.1,-64.560532
1493.2,-62.737619
1493.3,-63.458519
1493.4,-62.093
1493.5,-62.027551
1493.6,-60.946982
1493.7,-62.602872
1493.8,-62.653448
1493.9,-63.088799
1494,-60.721664
1494.1,-62.772124
1494.2,-62.674035
1494.3,-62.803525
1494.4,-62.913776
1494.5,-60.916575
1494.6,-62.182675
1494.7,-60.159737
1494.8,-63.390224
1494.9,-61.952126
1495,-60.367738
1495.1,-62.719086
1495.2,-62.337241
1495.3,-64.002468
1495.4,-59.709521
1495.5,-60.469134
1495.6,-61.142994
1495.7,-62.518305
1495.8,-61.763242
1495.9,-62.634512
1496,-58.59681
1496.1,-61.488705
1496.2,-61.769124
1496.3,-61.903421
1496.4,-59.276688
1496.5,-60.409811
1496.6,-61.677208
1496.7,-61.081819
1496.8,-60.023496
1496.9,-60.560069
1497,-60.99262
1497.1,-59.116768
1497.2,-59.877279
1497.3,-58.257873
1497.4,-58.695175
1497.5,-60.602136
1497.6,-60.052005
1497.7,-57.786102
1497.8,-59.710686
1497.9,-58.189457
1498,-59.300683
1498.1,-57.602474
1498.2,-58.269238
1498.3,-56.7142
1498.4,-58.04246
1498.5,-58.75477
1498.6,-57.849312
1498.7,-55.294175
1498.8,-57.105223
1498.9,-57.224937
1499,-57.081079
1499.1,-56.304705
1499.2,-56.588022
1499.3,-57.85815
1499.4,-54.743527
1499.5,-57.286813
1499.6,-54.463831
1499.7,-55.862417
1499.8,-57.065171
1499.9,-54.58042
1500,-54.382115
1500.1,-54.882766
1500.2,-54.306328
1500.3,-53.65876
1500.4,-51.803534
1500.5,-53.749957
1500.6,-53.14905
1500.7,-51.252328
1500.8,-51.023479
1500.9,-53.81961
1501,-50.730146
1501.1,-49.188864
1501.2,-49.976878
1501.3,-49.541544
1501.4,-47.636314
1501.5,-47.352968
1501.6,-43.631187
1501.7,-43.624132
1501.8,-39.28222
1501.9,-36.754145
1502,-32.388226
1502.1,-20.288307
1502.2,-5.6613359
1502.3,11.473944
1502.4,20.933041
1502.5,23.226318
1502.6,21.585877
1502.7,14.538603
1502.8,9.7275844
1502.9,1.8484491
1503,-7.0988467
1503.1,-11.582553
1503.2,-17.652195
1503.3,-22.990804
1503.4,-30.328777
1503.5,-33.779546
1503.6,-41.219869
1503.7,-47.17843
1503.8,-49.109479
1503.9,-52.669856
1504,-55.904077
1504.1,-55.212328
1504.2,-60.183248
1504.3,-60.848463
1504.4,-60.646129
1504.5,-61.461333
1504.6,-61.956636
1504.7,-62.957004
1504.8,-63.585849
1504.9,-62.547312
1505,-62.879676
1505.1,-62.776066
1505.2,-62.322143
1505.3,-62.639652
1505.4,-64.002895
1505.5,-62.926746
1505.6,-62.714837
1505.7,-63.100528
1505.8,-61.928535
1505.9,-61.634234
1506,-62.058125
1506.1,-63.220052
1506.2,-61.784977
1506.3,-62.351724
1506.4,-63.513591
1506.5,-62.210586
1506.6,-61.801972
1506.7,-63.6354
1506.8,-61.883681
1506.9,-62.172693
1507,-61.004031
1507.1,-60.874507
1507.2,-61.59206
1507.3,-59.693854
1507.4,-62.075417
1507.5,-60.701385
1507.6,-59.87821
1507.7,-61.014239
1507.8,-62.289116
1507.9,-61.925933
1508,-61.824313
1508.1,-62.167483
1508.2,-61.298589
1508.3,-60.657202
1508.4,-60.279023
1508.5,-61.774253
1508.6,-60.568379
1508.7,-61.336183
1508.8,-57.633114
1508.9,-60.028261
1509,-58.499454
1509.1,-59.430178
1509.2,-60.554603
1509.3,-58.950369
1509.4,-60.157345
1509.5,-61.46568
1509.6,-61.092256
1509.7,-58.558138
1509.8,-59.82625
1509.9,-58.335326
1510,-58.66683
1510.1,-59.412284
1510.2,-60.498148
1510.3,-58.51553
1510.4,-61.779611
1510.5,-60.706534
1510.6,-60.164608
1510.7,-58.971879
1510.8,-58.726342
1510.9,-61.112261
1511,-59.628075
1511.1,-58.849545
1511.2,-59.004563
1511.3,-59.186815
1511.4,-60.389364
1511.5,-59.226541
1511.6,-60.171236
1511.7,-58.534144
1511.8,-58.568914
1511.9,-58.246956
1512,-58.348684
1512.1,-59.410647
1512.2,-60.541792
1512.3,-57.833787
1512.4,-58.867256
1512.5,-59.14802
1512.6,-59.393738
1512.7,-59.397905
1512.8,-57.837495
1512.9,-59.140564
1513,-57.591346
1513.1,-60.106064
1513.2,-59.79015
1513.3,-57.572158
1513.4,-60.325584
1513.5,-58.505287
1513.6,-58.375792
1513.7,-58.007899
1513.8,-58.394826
1513.9,-57.986645
1514,-60.257653
1514.1,-58.251066
1514.2,-59.561383
1514.3,-58.730155
1514.4,-59.696121
1514.5,-58.529969
1514.6,-59.648208
1514.7,-58.881116
1514.8,-59.715682
1514.9,-60.063211
1515,-58.429873
1515.1,-58.016462
1515.2,-58.755185
1515.3,-59.019479
1515.4,-58.45098
1515.5,-58.013079
1515.6,-58.720303
1515.7,-60.192035
1515.8,-59.735158
1515.9,-57.832947
1516,-57.501553
1516.1,-59.18361
1516.2,-56.697596
1516.3,-57.577794
1516.4,-59.223199
1516.5,-58.113971
1516.6,-61.059342
1516.7,-58.581471
1516.8,-59.68187
1516.9,-59.318643
1517,-60.128621
1517.1,-56.357429
1517.2,-57.698408
1517.3,-60.669372
1517.4,-57.433262
1517.5,-57.97261
1517.6,-61.443622
1517.7,-58.932
1517.8,-60.896997
1517.9,-58.677389
1518,-58.872297
1518.1,-58.925264
1518.2,-57.585435
1518.3,-59.382565
1518.4,-58.044252
1518.5,-58.803361
1518.6,-60.104024
1518.7,-60.96416
1518.8,-58.334982
1518.9,-59.300488
1519,-59.600923
1519.1,-60.070102
1519.2,-61.278799
1519.3,-60.679588
1519.4,-57.968903
1519.5,-58.105585
1519.6,-61.801558
1519.7,-60.049314
1519.8,-59.192306
1519.9,-60.787036
1520,-60.524324
1520.1,-60.869707
1520.2,-60.020888
1520.3,-58.983578
1520.4,-60.855264
1520.5,-58.714366
1520.6,-61.442244
1520.7,-60.634982
1520.8,-61.543293
1520.9,-59.170723
1521,-61.192294
1521.1,-59.90457
1521.2,-60.957889
1521.3,-61.107882
1521.4,-61.027763
1521.5,-60.975726
1521.6,-61.573207
1521.7,-59.990345
1521.8,-62.610751
1521.9,-62.111684
1522,-61.122077
1522.1,-61.298293
1522.2,-59.660969
1522.3,-60.288858
1522.4,-60.661113
1522.5,-61.732885
1522.6,-61.567584
1522.7,-60.309579
1522.8,-61.719809
1522.9,-60.878947
1523,-61.428544
1523.1,-60.972122
1523.2,-61.358074
1523.3,-60.416927
1523.4,-62.051599
1523.5,-60.588475
1523.6,-61.318126
1523.7,-61.245866
1523.8,-61.814179
1523.9,-60.47619
1524,-60.343948
1524.1,-61.147754
1524.2,-60.170591
1524.3,-59.940643
1524.4,-61.923789
1524.5,-61.805639
1524.6,-59.305555
1524.7,-61.847355
1524.8,-62.607679
1524.9,-60.864188
1525,-61.393424
1525.1,-61.958165
1525.2,-61.726572
1525.3,-57.678467
1525.4,-62.489504
1525.5,-60.996019
1525.6,-62.238202
1525.7,-62.837682
1525.8,-62.472138
1525.9,-61.596293
1526,-61.574803
1526.1,-62.676079
1526.2,-61.632825
1526.3,-62.17429
1526.4,-62.334438
1526.5,-62.387439
1526.6,-63.679377
1526.7,-60.680787
1526.8,-62.940182
1526.9,-63.118799
1527,-61.673793
1527.1,-60.627751
1527.2,-62.632181
1527.3,-62.568934
1527.4,-61.358138
1527.5,-63.286816
1527.6,-61.930401
1527.7,-63.471998
1527.8,-62.327139
1527.9,-61.156285
1528,-64.139346
1528.1,-62.418058
1528.2,-62.540609
1528.3,-63.905101
1528.4,-61.423952
1528.5,-60.6932
1528.6,-61.762092
1528.7,-62.51409
1528.8,-62.556256
1528.9,-61.345019
1529,-61.950217
1529.1,-63.683855
1529.2,-62.651372
1529.3,-63.351789
1529.4,-62.440854
1529.5,-62.671269
1529.6,-62.641638
1529.7,-61.790129
1529.8,-63.221814
1529.9,-63.674263
1530,-61.628957
1530.1,-60.292198
1530.2,-61.342073
1530.3,-61.084563
1530.4,-62.162586
1530.5,-62.586908
1530.6,-63.406282
1530.7,-61.931552
1530.8,-64.710581
1530.9,-63.147919
1531,-62.249937
1531.1,-60.994091
1531.2,-60.981599
1531.3,-62.715581
1531.4,-62.244933
1531.5,-63.609614
1531.6,-62.99822
1531.7,-61.656802
1531.8,-63.972211
1531.9,-62.685646
1532,-62.969747
1532.1,-62.725102
1532.2,-61.501557
1532.3,-62.908988
1532.4,-62.534476
1532.5,-63.06677
1532.6,-62.882887
1532.7,-62.423466
1532.8,-63.266782
1532.9,-63.500843
1533,-63.728971
1533.1,-63.255447
1533.2,-63.967263
1533.3,-63.674721
1533.4,-63.75372
1533.5,-63.870848
1533.6,-62.632349
1533.7,-63.090843
1533.8,-62.749118
1533.9,-63.355336
1534,-62.947183
1534.1,-63.516375
1534.2,-64.218483
1534.3,-61.531519
1534.4,-61.267922
1534.5,-62.592308
1534.6,-63.456765
1534.7,-62.443935
1534.8,-63.011024
1534.9,-63.433632
1535,-62.91614
1535.1,-63.502717
1535.2,-62.620164
1535.3,-63.712342
1535.4,-61.846216
1535.5,-63.0017
1535.6,-63.319602
1535.7,-62.338657
1535.8,-63.789402
1535.9,-63.626426
1536,-63.474775
1536.1,-62.311084
1536.2,-62.983745
1536.3,-62.676266
1536.4,-62.392401
1536.5,-62.458223
1536.6,-61.249926
1536.7,-62.497521
1536.8,-62.524076
1536.9,-63.622928
1537,-62.433983
1537.1,-60.575133
1537.2,-63.884848
1537.3,-61.948942
1537.4,-61.485152
1537.5,-63.709495
1537.6,-61.215247
1537.7,-62.69158
1537.8,-62.096907
1537.9,-61.113528
1538,-61.266508
1538.1,-62.833282
1538.2,-63.403751
1538.3,-62.271236
1538.4,-61.636674
1538.5,-60.576582
1538.6,-60.8124
1538.7,-61.970004
1538.8,-59.787682
1538.9,-60.556953
1539,-61.328334
1539.1,-61.128231
1539.2,-60.372142
1539.3,-62.260016
1539.4,-61.292926
1539.5,-58.961711
1539.6,-59.966696
1539.7,-59.851001
1539.8,-60.669402
1539.9,-60.532578
1540,-59.28287
1540.1,-61.348734
1540.2,-59.11366
1540.3,-58.806239
1540.4,-59.367435
1540.5,-58.880454
1540.6,-58.951166
1540.7,-59.989987
1540.8,-57.988692
1540.9,-60.068251
1541,-57.933923
1541.1,-60.015415
1541.2,-58.480629
1541.3,-58.263337
1541.4,-58.417625
1541.5,-57.750942
1541.6,-56.453067
1541.7,-57.333593
1541.8,-57.144448
1541.9,-57.222485
1542,-55.734991
1542.1,-56.261319
1542.2,-56.084754
1542.3,-56.65106
1542.4,-55.334307
1542.5,-53.327072
1542.6,-54.52523
1542.7,-56.145713
1542.8,-54.545693
1542.9,-54.038886
1543,-53.115237
1543.1,-53.66593
1543.2,-53.404907
1543.3,-52.442778
1543.4,-52.086512
1543.5,-51.620489
1543.6,-49.560959
1543.7,-51.625348
1543.8,-50.52009
1543.9,-48.417265
1544,-46.297537
1544.1,-48.226342
1544.2,-46.061888
1544.3,-43.511925
1544.4,-42.954058
1544.5,-39.78454
1544.6,-35.483244
1544.7,-31.18029
1544.8,-17.643595
1544.9,-2.4443805
1545,14.350308
1545.1,22.633609
1545.2,23.805521
1545.3,18.252918
1545.4,14.191485
1545.5,7.4810381
1545.6,-0.84403579
1545.7,-7.9858033
1545.8,-13.839847
1545.9,-22.015594
1546,-26.058102
1546.1,-31.47279
1546.2,-38.15081
1546.3,-42.471466
1546.4,-47.319467
1546.5,-50.310942
1546.6,-54.372559
1546.7,-55.883304
1546.8,-58.583976
1546.9,-62.454364
1547,-61.645954
1547.1,-60.588222
1547.2,-61.946175
1547.3,-62.319233
1547.4,-62.261811
1547.5,-61.16428
1547.6,-63.196359
1547.7,-62.649365
1547.8,-63.408924
1547.9,-63.145513
1548,-63.580334
1548.1,-63.364581
1548.2,-62.337191
1548.3,-61.343442
1548.4,-62.970939
1548.5,-62.088755
1548.6,-62.65225
1548.7,-61.758523
1548.8,-62.062511
1548.9,-61.492914
1549,-61.635622
1549.1,-61.211714
1549.2,-62.073364
1549.3,-60.426527
1549.4,-62.09369
1549.5,-63.052977
1549.6,-62.429339
1549.7,-61.113366
1549.8,-61.299021
1549.9,-61.535059
1550,-60.156135
1550.1,-61.022644
1550.2,-62.069111
1550.3,-61.565633
1550.4,-61.418697
1550.5,-61.606716
1550.6,-62.077246
1550.7,-59.2606
1550.8,-61.916652
1550.9,-60.345687
1551,-60.106136
1551.1,-61.922868
1551.2,-58.181866
1551.3,-59.137359
1551.4,-60.813684
1551.5,-58.779715
1551.6,-59.000258
1551.7,-58.841008
1551.8,-60.355322
1551.9,-58.353405
1552,-59.986901
1552.1,-58.978026
1552.2,-60.668049
1552.3,-59.698281
1552.4,-61.06762
1552.5,-61.581623
1552.6,-59.499656
1552.7,-60.920832
1552.8,-58.584931
1552.9,-59.993766
1553,-60.425456
1553.1,-57.571562
1553.2,-58.760322
1553.3,-58.151081
1553.4,-59.122388
1553.5,-59.005115
1553.6,-58.59578
1553.7,-59.999067
1553.8,-59.62777
1553.9,-58.084825
1554,-58.345993
1554.1,-59.506457
1554.2,-60.043872
1554.3,-59.235723
1554.4,-59.627724
1554.5,-59.54635
1554.6,-59.375855
1554.7,-59.320885
1554.8,-58.2985
1554.9,-57.331456
1555,-59.668024
1555.1,-59.761318
1555.2,-57.695257
1555.3,-57.691546
1555.4,-57.544329
1555.5,-57.891855
1555.6,-58.90352
1555.7,-59.939614
1555.8,-56.800017
1555.9,-59.224242
1556,-59.524478
1556.1,-58.870809
1556.2,-59.005514
1556.3,-58.837484
1556.4,-58.736563
1556.5,-59.057891
1556.6,-58.366953
1556.7,-58.125785
1556.8,-58.826213
1556.9,-57.074955
1557,-58.828745
1557.1,-56.757192
1557.2,-57.75903
1557.3,-58.809518
1557.4,-58.804503
1557.5,-58.920308
1557.6,-59.024544
1557.7,-59.087023
1557.8,-58.432525
1557.9,-58.603161
1558,-58.139641
1558.1,-57.699937
1558.2,-59.894986
1558.3,-58.108706
1558.4,-59.543562
1558.5,-57.413602
1558.6,-58.816619
1558.7,-59.808309
1558.8,-59.790674
1558.9,-60.957984
1559,-58.717858
1559.1,-60.544138
1559.2,-60.318836
1559.3,-56.804432
1559.4,-58.104616
1559.5,-58.059569
1559.6,-59.612065
1559.7,-58.496789
1559.8,-58.997027
1559.9,-58.984955
1560,-59.357121
1560.1,-57.614186
1560.2,-59.953626
1560.3,-60.774409
1560.4,-57.806491
1560.5,-58.51356
1560.6,-58.820813
1560.7,-59.400755
1560.8,-60.722945
1560.9,-58.560033
1561,-57.912654
1561.1,-58.127745
1561.2,-60.003471
1561.3,-58.176466
1561.4,-59.459701
1561.5,-60.300582
1561.6,-61.720185
1561.7,-58.894131
1561.8,-59.762057
1561.9,-59.093707
1562,-61.223219
1562.1,-60.336753
1562.2,-60.347663
1562.3,-59.044545
1562.4,-56.970425
1562.5,-60.027251
1562.6,-58.345982
1562.7,-60.653264
1562.8,-59.677794
1562.9,-59.791507
1563,-60.301287
1563.1,-61.97947
1563.2,-61.334471
1563.3,-61.036951
1563.4,-60.951839
1563.5,-58.801326
1563.6,-59.769981
1563.7,-61.332126
1563.8,-60.75737
1563.9,-59.824618
1564,-59.163114
1564.1,-60.323352
1564.2,-59.95531
1564.3,-60.303922
1564.4,-60.859854
1564.5,-61.38281
1564.6,-60.968542
1564.7,-60.980122
1564.8,-61.401095
1564.9,-61.231779
1565,-61.238993
1565.1,-61.663411
1565.2,-62.02473
1565.3,-59.453001
1565.4,-60.522843
1565.5,-61.670448
1565.6,-58.876627
1565.7,-60.081673
1565.8,-59.148693
1565.9,-62.130983
1566,-64.04382
1566.1,-60.356487
1566.2,-61.165185
1566.3,-61.157375
1566.4,-61.625216
1566.5,-61.070161
1566.6,-60.338718
1566.7,-60.984967
1566.8,-62.068438
1566.9,-61.564269
1567,-61.606398
1567.1,-60.893907
1567.2,-61.896173
1567.3,-60.135071
1567.4,-62.774476
1567.5,-61.170436
1567.6,-62.298286
1567.7,-62.814827
1567.8,-61.574565
1567.9,-62.304447
1568,-62.224063
1568.1,-61.658092
1568.2,-62.835654
1568.3,-61.575842
1568.4,-63.00837
1568.5,-63.46527
1568.6,-61.705209
1568.7,-62.080062
1568.8,-62.096843
1568.9,-61.955643
1569,-61.647479
1569.1,-60.751892
1569.2,-61.519972
1569.3,-60.85985
1569.4,-61.41616
1569.5,-61.973157
1569.6,-63.518612
1569.7,-61.129661
1569.8,-62.147739
1569.9,-62.711978
1570,-62.532526
1570.1,-62.825461
1570.2,-60.234693
1570.3,-63.387392
1570.4,-62.840951
1570.5,-63.602041
1570.6,-63.293824
1570.7,-63.390269
1570.8,-62.395552
1570.9,-61.515112
1571,-61.442086
1571.1,-62.268745
1571.2,-62.432111
1571.3,-60.906126
1571.4,-61.142387
1571.5,-63.925763
1571.6,-62.982133
1571.7,-60.16233
1571.8,-64.090986
1571.9,-62.177774
1572,-62.257278
1572.1,-62.633775
1572.2,-62.001463
1572.3,-62.045893
1572.4,-61.202005
1572.5,-62.079771
1572.6,-63.560081
1572.7,-61.817983
1572.8,-62.892101
1572.9,-62.459987
1573,-62.35483
1573.1,-61.198497
1573.2,-64.537734
1573.3,-62.067926
1573.4,-63.039179
1573.5,-63.899037
1573.6,-62.680043
1573.7,-63.334496
1573.8,-63.866486
1573.9,-63.33946
1574,-62.892296
1574.1,-62.445166
1574.2,-62.798094
1574.3,-59.76527
1574.4,-63.640025
1574.5,-61.383711
1574.6,-61.240964
1574.7,-62.793364
1574.8,-62.381073
1574.9,-61.803075
1575,-61.958649
1575.1,-63.582585
1575.2,-64.273319
1575.3,-63.261741
1575.4,-63.738204
1575.5,-62.425878
1575.6,-61.32831
1575.7,-63.221214
1575.8,-62.527049
1575.9,-62.799848
1576,-63.551782
1576.1,-63.065516
1576.2,-62.878423
1576.3,-61.855767
1576.4,-62.570827
1576.5,-61.303229
1576.6,-64.545211
1576.7,-63.137454
1576.8,-62.230355
1576.9,-63.307532
1577,-59.563264
1577.1,-63.064239
1577.2,-63.337134
1577.3,-62.91121
1577.4,-62.69658
1577.5,-63.47643
1577.6,-62.791745
1577.7,-63.275591
1577.8,-62.68096
1577.9,-63.179013
1578,-61.463555
1578.1,-63.378869
1578.2,-61.897352
1578.3,-61.063363
1578.4,-62.54814
1578.5,-61.870143
1578.6,-61.510638
1578.7,-63.400893
1578.8,-62.757703
1578.9,-61.622768
1579,-61.974919
1579.1,-62.584904
1579.2,-62.18096
1579.3,-61.912193
1579.4,-60.885754
1579.5,-60.756324
1579.6,-61.845274
1579.7,-61.99641
1579.8,-61.397672
1579.9,-62.325426
1580,-61.061098
1580.1,-61.636833
1580.2,-60.37485
1580.3,-61.396113
1580.4,-60.815365
1580.5,-59.618728
1580.6,-60.385273
1580.7,-60.205227
1580.8,-61.684828
1580.9,-61.246751
1581,-60.293121
1581.1,-60.483977
1581.2,-59.447651
1581.3,-61.278907
1581.4,-60.526902
1581.5,-61.019118
1581.6,-60.640302
1581.7,-59.990836
1581.8,-58.367198
1581.9,-59.423764
1582,-58.865436
1582.1,-58.569169
1582.2,-58.944474
1582.3,-57.133777
1582.4,-59.030761
1582.5,-59.093185
1582.6,-59.319453
1582.7,-58.216661
1582.8,-58.830048
1582.9,-58.641002
1583,-57.112568
1583.1,-57.420793
1583.2,-58.551295
1583.3,-55.815359
1583.4,-57.708998
1583.5,-56.156906
1583.6,-53.886384
1583.7,-57.228206
1583.8,-56.13847
1583.9,-56.560519
1584,-57.301452
1584.1,-56.495918
1584.2,-56.210768
1584.3,-53.205854
1584.4,-54.313566
1584.5,-53.925287
1584.6,-53.822437
1584.7,-53.344614
1584.8,-55.236095
1584.9,-53.290466
1585,-51.589324
1585.1,-53.641151
1585.2,-52.290765
1585.3,-51.603176
1585.4,-48.751485
1585.5,-50.240398
1585.6,-49.822687
1585.7,-49.674311
1585.8,-47.724321
1585.9,-47.31151
1586,-46.551482
1586.1,-40.940989
1586.2,-41.581484
1586.3,-40.318745
1586.4,-36.511517
1586.5,-33.02539
1586.6,-23.765003
1586.7,-7.4606834
1586.8,8.8445415
1586.9,20.750284
1587,22.292489
1587.1,20.308732
1587.2,14.036692
1587.3,9.7918073
1587.4,2.7473699
1587.5,-4.9086411
1587.6,-12.815053
1587.7,-18.211519
1587.8,-23.341576
1587.9,-32.196996
1588,-36.700896
1588.1,-40.167089
1588.2,-45.128183
1588.3,-49.687182
1588.4,-54.681328
1588.5,-54.660074
1588.6,-59.048438
1588.7,-59.141796
1588.8,-60.574332
1588.9,-60.090555
1589,-62.244202
1589.1,-61.766131
1589.2,-61.928427
1589.3,-61.70331
1589.4,-62.331663
1589.5,-61.50327
1589.6,-60.780891
1589.7,-61.662563
1589.8,-63.51579
1589.9,-61.155037
1590,-62.819522
1590.1,-61.692878
1590.2,-62.520052
1590.3,-60.966561
1590.4,-61.094595
1590.5,-62.750628
1590.6,-63.690597
1590.7,-61.792513
1590.8,-62.866386
1590.9,-63.171817
1591,-61.865041
1591.1,-60.652802
1591.2,-61.529542
1591.3,-63.083079
1591.4,-61.178634
1591.5,-60.946387
1591.6,-61.439401
1591.7,-59.642961
1591.8,-60.015268
1591.9,-60.685978
1592,-60.954425
1592.1,-59.438339
1592.2,-61.537245
1592.3,-60.71956
1592.4,-61.577053
1592.5,-59.959055
1592.6,-60.794069
1592.7,-61.408009
1592.8,-61.503534
1592.9,-59.446425
1593,-61.915848
1593.1,-60.398459
1593.2,-61.441793
1593.3,-60.927317
1593.4,-60.730149
1593.5,-59.980769
1593.6,-57.970638
1593.7,-59.455193
1593.8,-62.082116
1593.9,-58.845367
1594,-58.630773
1594.1,-59.797999
1594.2,-60.495567
1594.3,-60.40336
1594.4,-59.808812
1594.5,-61.695423
1594.6,-58.741061
1594.7,-59.294858
1594.8,-60.439942
1594.9,-61.628109
1595,-59.454371
1595.1,-59.805784
1595.2,-57.98962
1595.3,-60.01586
1595.4,-58.342835
1595.5,-58.300223
1595.6,-60.495199
1595.7,-60.580244
1595.8,-60.161157
1595.9,-60.655814
1596,-60.368477
1596.1,-60.22132
1596.2,-60.334587
1596.3,-60.046237
1596.4,-58.207554
1596.5,-59.296955
1596.6,-60.561896
1596.7,-58.946881
1596.8,-59.053395
1596.9,-60.053208
1597,-59.713527
1597.1,-61.301033
1597.2,-59.212221
1597.3,-61.116797
1597.4,-60.40944
1597.5,-57.67234
1597.6,-59.191462
1597.7,-57.398399
1597.8,-59.262651
1597.9,-60.502905
1598,-60.10585
1598.1,-58.804677
1598.2,-61.089883
1598.3,-57.491807
1598.4,-59.987326
1598.5,-56.636701
1598.6,-59.653583
1598.7,-59.489493
1598.8,-60.691986
1598.9,-58.189315
1599,-60.514908
1599.1,-60.830395
1599.2,-59.831196
1599.3,-58.577905
1599.4,-59.568048
1599.5,-59.187937
1599.6,-58.8642
1599.7,-58.807354
1599.8,-58.834143
1599.9,-58.801764
1600,-59.23478
1600.1,-60.543872
1600.2,-59.150541
1600.3,-60.046647
1600.4,-60.045102
1600.5,-61.912842
1600.6,-61.003958
1600.7,-58.010495
1600.8,-59.519064
1600.9,-60.375872
1601,-60.437635
1601.1,-59.880699
1601.2,-60.217071
1601.3,-60.131726
1601.4,-59.923514
1601.5,-58.661399
1601.6,-59.971134
1601.7,-59.092588
1601.8,-60.025899
1601.9,-61.013202
1602,-60.193863
1602.1,-61.797976
1602.2,-60.930059
1602.3,-61.032567
1602.4,-60.437336
1602.5,-60.553532
1602.6,-60.631386
1602.7,-60.242765
1602.8,-61.506639
1602.9,-61.506267
1603,-61.401507
1603.1,-59.777949
1603.2,-61.150989
1603.3,-61.237943
1603.4,-61.543487
1603.5,-61.754352
1603.6,-61.952853
1603.7,-61.852801
1603.8,-61.918207
1603.9,-61.436281
1604,-62.503066
1604.1,-60.774673
1604.2,-61.49902
1604.3,-61.22705
1604.4,-61.406555
1604.5,-62.838969
1604.6,-63.885708
1604.7,-63.381794
1604.8,-59.906287
1604.9,-64.49277
1605,-63.665891
1605.1,-65.086374
1605.2,-64.726428
1605.3,-62.779617
1605.4,-64.113047
1605.5,-63.715818
1605.6,-62.196797
1605.7,-65.040162
1605.8,-65.206595
1605.9,-67.297665
1606,-65.207708
1606.1,-65.814062
1606.2,-66.551961
1606.3,-65.020961
1606.4,-66.299987
1606.5,-64.725548
1606.6,-67.368002
1606.7,-65.837902
1606.8,-67.537139
1606.9,-66.747042
1607,-67.413267
1607.1,-68.955848
1607.2,-67.500901
1607.3,-64.852228
1607.4,-67.91362
1607.5,-68.933621
1607.6,-66.922955
1607.7,-67.314449
1607.8,-67.918045
1607.9,-69.47855
1608,-67.490582
1608.1,-67.667454
1608.2,-68.464818
1608.3,-69.005284
1608.4,-67.907471
1608.5,-68.798836
1608.6,-68.477418
1608.7,-70.333446
1608.8,-67.986171
1608.9,-68.726605
1609,-67.76802
1609.1,-68.39014
1609.2,-71.195389
1609.3,-69.283234
1609.4,-69.037149
1609.5,-68.272278
1609.6,-70.299907
1609.7,-69.202524
1609.8,-69.562784
1609.9,-70.525429
1610,-69.102173
1610.1,-70.681928
1610.2,-68.693722
1610.3,-68.411869
1610.4,-68.457001
1610.5,-70.392526
1610.6,-68.88424
1610.7,-69.444838
1610.8,-69.898272
1610.9,-68.956587
1611,-71.021066
1611.1,-69.435957
1611.2,-70.035811
1611.3,-70.382638
1611.4,-70.797025
1611.5,-68.743508
1611.6,-69.461163
1611.7,-70.767667
1611.8,-70.084461
1611.9,-69.880504
1612,-70.333779
1612.1,-70.451564
1612.2,-69.112064
1612.3,-69.571588
1612.4,-71.019428
1612.5,-70.563203
1612.6,-70.624023
1612.7,-71.072163
1612.8,-71.992821
1612.9,-70.934833
1613,-71.202258
1613.1,-70.353143
1613.2,-70.21385
1613.3,-69.69953
1613.4,-72.350595
1613.5,-71.443349
1613.6,-69.315655
1613.7,-70.942892
1613.8,-72.181187
1613.9,-70.97956
1614,-70.852812
1614.1,-71.650012
1614.2,-70.716586
1614.3,-73.162028
1614.4,-70.888641
1614.5,-69.97677
1614.6,-70.278335
1614.7,-71.243471
1614.8,-71.553691
1614.9,-70.8629
1615,-71.68341
1615.1,-69.934893
1615.2,-72.66914
1615.3,-71.323037
1615.4,-71.804018
1615.5,-71.997637
1615.6,-71.404618
1615.7,-72.35087
1615.8,-71.670929
1615.9,-70.275676
1616,-70.197858
1616.1,-71.168661
1616.2,-71.910068
1616.3,-72.038897
1616.4,-70.828668
1616.5,-70.632399
1616.6,-72.581587
1616.7,-69.104781
1616.8,-72.617638
1616.9,-69.674811
1617,-71.066454
1617.1,-72.281086
1617.2,-71.899491
1617.3,-71.756709
1617.4,-71.812961
1617.5,-72.587095
1617.6,-71.672209
1617.7,-71.917611
1617.8,-71.291184
1617.9,-72.700572
1618,-73.803666
1618.1,-71.693652
1618.2,-70.300402
1618.3,-72.823015
1618.4,-71.313132
1618.5,-70.436235
1618.6,-70.3312
1618.7,-73.468091
1618.8,-73.528076
1618.9,-72.804269
1619,-71.51648
1619.1,-72.055502
1619.2,-74.682985
1619.3,-72.526158
1619.4,-73.334063
1619.5,-73.43395
1619.6,-72.393712
1619.7,-72.167542
1619.8,-73.92657
1619.9,-71.777475
1620,-72.742983
1620.1,-72.415846
1620.2,-72.98169
1620.3,-73.236213
1620.4,-71.563297
1620.5,-73.676332
1620.6,-71.420547
1620.7,-75.183584
1620.8,-73.99917
1620.9,-74.30033
1621,-72.825998
1621.1,-72.505733
1621.2,-73.597887
1621.3,-72.875111
1621.4,-74.890094
1621.5,-74.555915
1621.6,-74.782114
1621.7,-74.842275
1621.8,-71.623226
1621.9,-74.153888
1622,-74.354262
1622.1,-75.034498
1622.2,-74.136956
1622.3,-74.269413
1622.4,-73.206238
1622.5,-74.515123
1622.6,-74.112918
1622.7,-72.761033
1622.8,-75.334749
1622.9,-74.026424
1623,-72.889663
1623.1,-74.271049
1623.2,-74.686706
1623.3,-74.599689
1623.4,-76.276423
1623.5,-72.759848
1623.6,-76.384199
1623.7,-74.159376
1623.8,-75.166502
1623.9,-75.206587
1624,-75.648558
1624.1,-74.305694
1624.2,-75.105996
1624.3,-74.712376
1624.4,-74.505778
1624.5,-74.064397
1624.6,-73.585811
1624.7,-76.92804
1624.8,-77.232658
1624.9,-75.443971
1625,-76.375724
1625.1,-75.629717
1625.2,-77.131196
1625.3,-73.800916
1625.4,-76.032163
1625.5,-76.094735
1625.6,-75.924815
1625.7,-77.790302
1625.8,-77.071075
1625.9,-78.27591
1626,-77.581759
1626.1,-77.052939
1626.2,-76.292528
1626.3,-75.415036
1626.4,-77.614253
1626.5,-77.302644
1626.6,-76.195111
1626.7,-78.135013
1626.8,-77.180913
1626.9,-76.211194
1627,-76.644281
1627.1,-77.313657
1627.2,-78.327384
1627.3,-77.341285
1627.4,-78.880989
1627.5,-76.44839
1627.6,-76.997405
1627.7,-78.103932
1627.8,-76.497818
1627.9,-77.996572
1628,-78.465029
1628.1,-79.503893
1628.2,-75.890542
1628.3,-78.643534
1628.4,-79.809852
1628.5,-76.764944
1628.6,-77.746489
1628.7,-76.231921
1628.8,-76.498034
1628.9,-78.486202
1629,-79.376783
1629.1,-79.228107
1629.2,-78.640244
1629.3,-78.858144
1629.4,-77.974544
1629.5,-79.824552
1629.6,-79.430524
1629.7,-78.423809
1629.8,-79.299436
1629.9,-77.368755
1630,-78.857069
1630.1,-76.471972
1630.2,-78.924251
1630.3,-80.298884
1630.4,-80.339532
1630.5,-78.922091
1630.6,-79.689245
1630.7,-79.008356
1630.8,-79.409184
1630.9,-78.9056
1631,-78.597107
1631.1,-80.257605
1631.2,-80.677132
1631.3,-80.960179
1631.4,-78.384852
1631.5,-78.355208
1631.6,-79.17944
1631.7,-79.854361
1631.8,-80.849737
1631.9,-80.91281
1632,-81.878799
1632.1,-79.218216
1632.2,-81.644695
1632.3,-82.789403
1632.4,-80.59897
1632.5,-80.157633
1632.6,-82.251493
1632.7,-81.145476
1632.8,-81.346751
1632.9,-81.080627
1633,-79.953288
1633.1,-80.987576
1633.2,-81.127675
1633.3,-82.448727
1633.4,-80.783721
1633.5,-78.770409
1633.6,-79.992163
1633.7,-81.290033
1633.8,-79.849957
1633.9,-79.603462
1634,-79.879453
1634.1,-84.586618
1634.2,-80.424656
1634.3,-81.486088
1634.4,-81.85734
1634.5,-81.551723
1634.6,-81.455101
1634.7,-81.739361
1634.8,-81.526428
1634.9,-82.65792
1635,-81.126376
1635.1,-81.049888
1635.2,-83.509643
1635.3,-84.424908
1635.4,-80.201265
1635.5,-80.991026
1635.6,-83.948548
1635.7,-82.507253
1635.8,-82.966808
1635.9,-84.22394
1636,-83.200773
1636.1,-82.192392
1636.2,-81.954298
1636.3,-83.899197
1636.4,-81.987089
1636.5,-82.056668
1636.6,-83.127756
1636.7,-83.015472
1636.8,-82.81345
1636.9,-82.91465
1637,-83.228623
1637.1,-79.84183
1637.2,-82.747776
1637.3,-80.083456
1637.4,-81.200095
1637.5,-81.482582
1637.6,-82.392135
1637.7,-81.26638
1637.8,-83.041065
1637.9,-82.503114
1638,-81.905626
1638.1,-81.897919
1638.2,-82.208669
1638.3,-83.57749
1638.4,-83.275103
1638.5,-81.415181
1638.6,-83.90596
1638.7,-84.052367
1638.8,-83.188439
1638.9,-81.654242
1639,-83.167156
1639.1,-83.8203
1639.2,-82.773302
1639.3,-80.740743
1639.4,-82.459499
1639.5,-84.524683
1639.6,-81.895126
1639.7,-84.327798
1639.8,-84.188298
1639.9,-82.795952
1640,-82.189896
1640.1,-83.736469
1640.2,-83.995945
1640.3,-82.652029
1640.4,-82.754883
1640.5,-83.72287
1640.6,-85.460624
1640.7,-81.947365
1640.8,-82.974871
1640.9,-82.786869
1641,-83.993976
1641.1,-84.932203
1641.2,-83.786661
1641.3,-83.053651
1641.4,-83.583169
1641.5,-82.905021
1641.6,-82.447028
1641.7,-83.674553
1641.8,-82.346625
1641.9,-84.047859
1642,-85.145761
1642.1,-83.966929
1642.2,-84.46327
1642.3,-83.247528
1642.4,-83.814986
1642.5,-81.834206
1642.6,-83.582063
1642.7,-84.028508
1642.8,-81.668927
1642.9,-85.615736
1643,-83.199127
1643.1,-83.149561
1643.2,-84.570053
1643.3,-85.026937
1643.4,-86.123599
1643.5,-82.811312
1643.6,-85.866668
1643.7,-84.892519
1643.8,-84.079511
1643.9,-84.286726
1644,-81.941883
1644.1,-83.03299
1644.2,-83.823948
1644.3,-81.580585
1644.4,-83.701956
1644.5,-84.358808
1644.6,-83.443827
1644.7,-83.996728
1644.8,-83.09508
1644.9,-82.570875
1645,-83.808272
1645.1,-83.899552
1645.2,-82.879606
1645.3,-83.889252
1645.4,-82.862933
1645.5,-82.515155
1645.6,-84.497219
1645.7,-82.202552
1645.8,-83.514508
1645.9,-84.513323
1646,-84.325547
1646.1,-83.210669
1646.2,-81.942685
1646.3,-81.944044
1646.4,-85.363867
1646.5,-83.374171
1646.6,-84.25331
1646.7,-82.576495
1646.8,-83.868671
1646.9,-83.267921
1647,-83.890834
1647.1,-83.24463
1647.2,-81.750129
1647.3,-84.421587
1647.4,-82.216354
1647.5,-82.939614
1647.6,-84.108505
1647.7,-81.954734
1647.8,-84.203203
1647.9,-82.371105
1648,-82.343526
1648.1,-83.459398
1648.2,-82.902243
1648.3,-82.729516
1648.4,-81.631459
1648.5,-83.360529
1648.6,-81.818829
1648.7,-81.837467
1648.8,-82.72543
1648.9,-82.039073
1649,-83.905059
1649.1,-81.490116
1649.2,-84.32866
1649.3,-83.69761
1649.4,-82.688258
1649.5,-82.234207
1649.6,-83.163075
1649.7,-82.294822
1649.8,-81.46469
1649.9,-80.450589
1650,-84.18014
1650.1,-81.843675
1650.2,-80.828681
1650.3,-80.915234
1650.4,-81.536586
1650.5,-81.268578
1650.6,-82.313879
1650.7,-80.725692
1650.8,-81.303159
1650.9,-81.679928
1651,-81.682885
1651.1,-79.700198
1651.2,-81.238487
1651.3,-80.366158
1651.4,-82.558629
1651.5,-81.40394
1651.6,-79.859678
1651.7,-79.982655
1651.8,-81.090781
1651.9,-80.029848
1652,-82.904286
1652.1,-81.562686
1652.2,-81.501898
1652.3,-82.663447
1652.4,-80.086686
1652.5,-80.868904
1652.6,-80.970848
1652.7,-81.40708
1652.8,-80.700125
1652.9,-80.504154
1653,-79.929347
1653.1,-78.277514
1653.2,-79.115465
1653.3,-78.800409
1653.4,-81.317956
1653.5,-81.211255
1653.6,-80.575669
1653.7,-78.851395
1653.8,-80.445598
1653.9,-80.481383
1654,-78.984838
1654.1,-79.185301
1654.2,-81.593183
1654.3,-81.213645
1654.4,-78.594501
1654.5,-79.816838
1654.6,-80.514312
1654.7,-81.903456
1654.8,-80.502306
1654.9,-80.71747
1655,-80.596499
1655.1,-80.514039
1655.2,-79.308235
1655.3,-79.675885
1655.4,-78.620746
1655.5,-79.632756
1655.6,-77.636624
1655.7,-78.399259
1655.8,-79.261801
1655.9,-79.365579
1656,-79.486647
1656.1,-78.117283
1656.2,-77.249397
1656.3,-78.025369
1656.4,-77.448387
1656.5,-77.719226
1656.6,-77.437955
1656.7,-77.128138
1656.8,-76.783125
1656.9,-77.331014
1657,-76.682241
1657.1,-77.681849
1657.2,-77.608868
1657.3,-77.291693
1657.4,-75.039693
1657.5,-76.099549
1657.6,-76.288417
1657.7,-75.81734
1657.8,-74.890245
1657.9,-75.685969
1658,-77.285777
1658.1,-76.05349
1658.2,-75.550338
1658.3,-75.227365
1658.4,-75.510323
1658.5,-75.728933
1658.6,-74.859816
1658.7,-76.301743
1658.8,-75.726913
1658.9,-74.146635
1659,-73.849025
1659.1,-75.024772
1659.2,-74.126867
1659.3,-72.878267
1659.4,-75.028346
1659.5,-74.727414
1659.6,-73.028283
1659.7,-73.302154
1659.8,-72.409988
1659.9,-72.18373
1660,-72.080311
1660.1,-73.029155
1660.2,-73.285813
1660.3,-73.459953
1660.4,-71.851748
1660.5,-70.937594
1660.6,-70.421311
1660.7,-71.21113
1660.8,-73.207979
1660.9,-73.423118
1661,-72.530408
1661.1,-70.779922
1661.2,-70.741748
1661.3,-72.593779
1661.4,-70.907602
1661.5,-70.475955
1661.6,-71.83942
1661.7,-72.969595
1661.8,-71.511182
1661.9,-69.316702
1662,-70.849357
1662.1,-71.431088
1662.2,-69.867854
1662.3,-70.559
1662.4,-70.858864
1662.5,-69.854354
1662.6,-68.930868
1662.7,-69.251308
1662.8,-68.803128
1662.9,-69.277492
1663,-69.796353
1663.1,-69.403409
1663.2,-67.96095
1663.3,-68.892703
1663.4,-67.705282
1663.5,-66.945958
1663.6,-68.4541
1663.7,-70.734203
1663.8,-68.496357
1663.9,-69.866436
1664,-69.342637
1664.1,-69.219041
1664.2,-67.427109
1664.3,-68.806437
1664.4,-66.154616
1664.5,-68.988193
1664.6,-68.905217
1664.7,-67.65821
1664.8,-69.336997
1664.9,-66.833544
1665,-68.755088
1665.1,-65.848775
1665.2,-66.713268
1665.3,-67.238717
1665.4,-67.136558
1665.5,-65.234194
1665.6,-67.08611
1665.7,-64.891628
1665.8,-64.472899
1665.9,-64.956379
1666,-65.692944
1666.1,-65.510228
1666.2,-66.687655
1666.3,-65.572742
1666.4,-65.181664
1666.5,-66.187556
1666.6,-64.257667
1666.7,-64.725224
1666.8,-66.61826
1666.9,-65.307685
1667,-63.662674
1667.1,-66.229885
1667.2,-66.774187
1667.3,-65.448163
1667.4,-62.275242
1667.5,-62.849212
1667.6,-64.160089
1667.7,-64.222602
1667.8,-65.086937
1667.9,-63.534647
1668,-62.773402
1668.1,-63.505209
1668.2,-62.3509
1668.3,-62.241355
1668.4,-64.143377
1668.5,-64.601618
1668.6,-64.314995
1668.7,-63.682289
1668.8,-61.807947
1668.9,-61.572692
1669,-61.240455
1669.1,-62.423808
1669.2,-63.222142
1669.3,-62.01584
1669.4,-63.009641
1669.5,-60.791481
1669.6,-59.861035
1669.7,-62.213979
1669.8,-60.546661
1669.9,-61.595017
1670,-61.118984
1670.1,-62.106053
1670.2,-62.518416
1670.3,-62.248407
1670.4,-59.929688
1670.5,-61.172165
1670.6,-60.923952
1670.7,-59.41969
1670.8,-61.648881
1670.9,-59.562453
1671,-60.738054
1671.1,-59.372895
1671.2,-59.742469
1671.3,-59.44795
1671.4,-58.523332
1671.5,-59.010163
1671.6,-59.894647
1671.7,-58.635341
1671.8,-57.030974
1671.9,-57.703471
1672,-58.267422
1672.1,-59.255821
1672.2,-57.883119
1672.3,-57.555972
1672.4,-57.958645
1672.5,-56.608405
1672.6,-55.236037
1672.7,-56.346685
1672.8,-55.646729
1672.9,-56.40994
1673,-57.381443
1673.1,-56.117454
1673.2,-56.079526
1673.3,-55.168453
1673.4,-56.661411
1673.5,-55.803162
1673.6,-55.10714
1673.7,-55.966698
1673.8,-54.470001
1673.9,-54.506835
1674,-54.078479
1674.1,-53.779274
1674.2,-53.621683
1674.3,-54.319072
1674.4,-53.875368
1674.5,-53.94924
1674.6,-52.691277
1674.7,-52.279307
1674.8,-50.803896
1674.9,-51.790847
1675,-51.244376
1675.1,-50.660102
1675.2,-49.100669
1675.3,-49.900349
1675.4,-49.174676
1675.5,-46.496571
1675.6,-47.347549
1675.7,-44.86495
1675.8,-45.609673
1675.9,-40.761494
1676,-37.970593
1676.1,-37.101993
1676.2,-30.290711
1676.3,-20.212264
1676.4,-2.2207321
1676.5,13.723912
1676.6,22.564328
1676.7,24.828904
1676.8,22.427197
1676.9,15.568242
1677,8.1710314
1677.1,0.63576699
1677.2,-6.265511
1677.3,-15.146
1677.4,-18.440583
1677.5,-23.66133
1677.6,-28.761974
1677.7,-36.661286
1677.8,-39.173873
1677.9,-45.373539
1678,-48.86258
1678.1,-53.668749
1678.2,-55.919734
1678.3,-55.86157
1678.4,-58.287065
1678.5,-61.359574
1678.6,-61.862076
1678.7,-59.626807
1678.8,-62.085254
1678.9,-60.50262
1679,-63.09625
1679.1,-61.262736
1679.2,-63.693193
1679.3,-60.930018
1679.4,-64.754448
1679.5,-63.630378
1679.6,-61.662136
1679.7,-62.705866
1679.8,-61.327627
1679.9,-62.954211
1680,-61.384352
1680.1,-62.043382
1680.2,-61.402122
1680.3,-63.209037
1680.4,-63.553695
1680.5,-62.724078
1680.6,-62.064815
1680.7,-61.476684
1680.8,-62.054284
1680.9,-61.893236
1681,-62.329307
1681.1,-60.966944
1681.2,-60.649349
1681.3,-62.151958
1681.4,-61.877264
1681.5,-63.582072
1681.6,-62.796872
1681.7,-64.05021
1681.8,-62.340247
1681.9,-63.346047
1682,-62.352376
1682.1,-62.672072
1682.2,-61.021452
1682.3,-61.222236
1682.4,-61.203136
1682.5,-62.379174
1682.6,-63.789509
1682.7,-62.474489
1682.8,-63.366203
1682.9,-61.582451
1683,-62.748415
1683.1,-63.995909
1683.2,-63.199833
1683.3,-63.91888
1683.4,-63.262893
1683.5,-62.702179
1683.6,-62.134409
1683.7,-61.787926
1683.8,-64.091464
1683.9,-63.080346
1684,-64.258018
1684.1,-63.67202
1684.2,-64.750254
1684.3,-62.882319
1684.4,-62.959932
1684.5,-62.238674
1684.6,-63.892406
1684.7,-62.246032
1684.8,-63.806556
1684.9,-63.111591
1685,-63.283447
1685.1,-64.920366
1685.2,-64.100536
1685.3,-64.654981
1685.4,-61.028737
1685.5,-62.694409
1685.6,-63.081316
1685.7,-64.836333
1685.8,-62.003571
1685.9,-62.467894
1686,-62.398283
1686.1,-65.038197
1686.2,-62.820442
1686.3,-65.147963
1686.4,-64.365174
1686.5,-64.06951
1686.6,-64.260704
1686.7,-63.983981
1686.8,-65.570377
1686.9,-65.439681
1687,-65.112584
1687.1,-65.178938
1687.2,-64.458997
1687.3,-64.209733
1687.4,-65.83428
1687.5,-65.560609
1687.6,-64.924051
1687.7,-65.494706
1687.8,-66.796259
1687.9,-64.922039
1688,-64.959071
1688.1,-63.565887
1688.2,-65.109694
1688.3,-65.003944
1688.4,-66.177252
1688.5,-65.709639
1688.6,-64.996676
1688.7,-64.959125
1688.8,-64.737174
1688.9,-64.991589
1689,-67.830535
1689.1,-65.815848
1689.2,-64.24979
1689.3,-65.39932
1689.4,-66.491376
1689.5,-65.057379
1689.6,-65.536363
1689.7,-65.581063
1689.8,-66.7238
1689.9,-64.891884
1690,-64.895248
1690.1,-66.213024
1690.2,-66.163995
1690.3,-66.803888
1690.4,-64.599361
1690.5,-65.667377
1690.6,-65.820998
1690.7,-64.704822
1690.8,-66.860457
1690.9,-64.734983
1691,-66.854524
1691.1,-67.141595
1691.2,-67.312967
1691.3,-65.461716
1691.4,-66.894927
1691.5,-65.422844
1691.6,-64.41923
1691.7,-65.818488
1691.8,-66.141303
1691.9,-66.842964
1692,-66.910021
1692.1,-67.811551
1692.2,-66.535127
1692.3,-66.451564
1692.4,-65.340689
1692.5,-67.418061
1692.6,-67.933844
1692.7,-66.059652
1692.8,-67.036988
1692.9,-64.585497
1693,-64.925529
1693.1,-67.32821
1693.2,-67.119834
1693.3,-66.550634
1693.4,-66.795003
1693.5,-65.748282
1693.6,-66.046685
1693.7,-67.13926
1693.8,-64.168225
1693.9,-65.757914
1694,-68.279199
1694.1,-66.545419
1694.2,-66.44989
1694.3,-66.907005
1694.4,-67.687511
1694.5,-66.393888
1694.6,-66.90382
1694.7,-67.25845
1694.8,-68.110577
1694.9,-66.961477
1695,-66.385744
1695.1,-66.084258
1695.2,-68.135862
1695.3,-65.93107
1695.4,-65.905948
1695.5,-66.674807
1695.6,-67.521859
1695.7,-65.541148
1695.8,-66.939389
1695.9,-66.953904
1696,-66.778574
1696.1,-66.442845
1696.2,-65.852687
1696.3,-66.961506
1696.4,-66.371027
1696.5,-66.635995
1696.6,-65.210946
1696.7,-64.671217
1696.8,-66.125548
1696.9,-65.728598
1697,-66.157533
1697.1,-65.272392
1697.2,-67.100558
1697.3,-67.07179
1697.4,-64.605642
1697.5,-66.50949
1697.6,-66.007943
1697.7,-64.938345
1697.8,-65.721945
1697.9,-66.709133
1698,-66.356346
1698.1,-65.556075
1698.2,-63.993517
1698.3,-66.060487
1698.4,-64.338462
1698.5,-66.696561
1698.6,-64.270308
1698.7,-66.566869
1698.8,-65.594206
1698.9,-65.624568
1699,-65.583222
1699.1,-64.852414
1699.2,-64.714902
1699.3,-64.652634
1699.4,-65.352051
1699.5,-64.171707
1699.6,-63.348316
1699.7,-66.382777
1699.8,-63.893626
1699.9,-66.365569
1700,-65.933657
1700.1,-65.941393
1700.2,-65.276774
1700.3,-64.464194
1700.4,-64.910487
1700.5,-64.439227
1700.6,-64.280992
1700.7,-63.837133
1700.8,-65.048284
1700.9,-65.012095
1701,-62.737463
1701.1,-64.487804
1701.2,-64.624409
1701.3,-64.586517
1701.4,-64.046153
1701.5,-64.917249
1701.6,-63.008469
1701.7,-64.135537
1701.8,-65.712017
1701.9,-64.235856
1702,-64.418547
1702.1,-63.35749
1702.2,-64.3751
1702.3,-63.998422
1702.4,-63.375768
1702.5,-63.86159
1702.6,-61.802708
1702.7,-62.828895
1702.8,-64.033327
1702.9,-64.438159
1703,-62.822895
1703.1,-62.597716
1703.2,-63.919655
1703.3,-62.127438
1703.4,-62.922226
1703.5,-63.671953
1703.6,-64.608515
1703.7,-62.650327
1703.8,-63.713616
1703.9,-61.328163
1704,-64.090172
1704.1,-60.943225
1704.2,-63.284952
1704.3,-63.887568
1704.4,-63.433495
1704.5,-62.846466
1704.6,-61.106049
1704.7,-62.355424
1704.8,-64.263389
1704.9,-64.610112
1705,-62.971629
1705.1,-60.629171
1705.2,-63.330958
1705.3,-64.992653
1705.4,-61.743948
1705.5,-62.951167
1705.6,-62.441665
1705.7,-62.187778
1705.8,-60.140207
1705.9,-61.215028
1706,-62.102798
1706.1,-61.192168
1706.2,-60.510637
1706.3,-60.85953
1706.4,-60.8318
1706.5,-60.737312
1706.6,-61.115252
1706.7,-61.733689
1706.8,-63.109881
1706.9,-60.787861
1707,-60.520064
1707.1,-61.155831
1707.2,-63.228085
1707.3,-60.677621
1707.4,-60.976248
1707.5,-59.82603
1707.6,-61.662399
1707.7,-62.343316
1707.8,-60.683745
1707.9,-61.459609
1708,-58.917146
1708.1,-60.900858
1708.2,-60.905158
1708.3,-60.811884
1708.4,-59.382313
1708.5,-62.485628
1708.6,-60.157146
1708.7,-62.037692
1708.8,-58.693645
1708.9,-59.350978
1709,-58.977532
1709.1,-59.395238
1709.2,-57.514889
1709.3,-60.726588
1709.4,-60.115501
1709.5,-58.319811
1709.6,-60.31071
1709.7,-60.138833
1709.8,-57.712846
1709.9,-59.841355
1710,-59.882955
1710.1,-60.57554
1710.2,-61.338882
1710.3,-58.878557
1710.4,-59.282977
1710.5,-59.762122
1710.6,-57.91293
1710.7,-58.66948
1710.8,-59.185224
1710.9,-57.604334
1711,-59.020881
1711.1,-59.421295
1711.2,-59.262276
1711.3,-58.10065
1711.4,-57.791371
1711.5,-56.962472
1711.6,-58.849059
1711.7,-59.71142
1711.8,-58.671344
1711.9,-60.59703
1712,-59.035173
1712.1,-58.332996
1712.2,-60.028402
1712.3,-57.544814
1712.4,-57.439064
1712.5,-58.79458
1712.6,-56.853359
1712.7,-57.667924
1712.8,-57.29386
1712.9,-56.288715
1713,-57.74445
1713.1,-56.515631
1713.2,-58.222751
1713.3,-58.575463
1713.4,-57.71177
1713.5,-56.771421
1713.6,-58.504905
1713.7,-56.799353
1713.8,-57.279798
1713.9,-57.745512
1714,-57.023243
1714.1,-56.60902
1714.2,-56.848344
1714.3,-57.50798
1714.4,-58.448875
1714.5,-57.741226
1714.6,-56.405857
1714.7,-57.599666
1714.8,-56.622368
1714.9,-56.90798
1715,-57.447744
1715.1,-57.455246
1715.2,-57.506585
1715.3,-57.243925
1715.4,-57.951294
1715.5,-56.667975
1715.6,-56.532023
1715.7,-58.158578
1715.8,-55.822892
1715.9,-55.999885
1716,-57.804593
1716.1,-56.343757
1716.2,-57.43809
1716.3,-56.149601
1716.4,-57.106894
1716.5,-57.257412
1716.6,-56.220917
1716.7,-58.231643
1716.8,-56.350685
1716.9,-58.307704
1717,-57.451278
1717.1,-55.475729
1717.2,-56.66931
1717.3,-58.155025
1717.4,-56.489735
1717.5,-56.483613
1717.6,-57.798849
1717.7,-58.535211
1717.8,-57.647127
1717.9,-57.368121
1718,-56.768129
1718.1,-56.492597
1718.2,-57.064259
1718.3,-57.697312
1718.4,-57.717087
1718.5,-59.206136
1718.6,-56.131461
1718.7,-56.481527
1718.8,-56.650733
1718.9,-56.860934
1719,-59.481023
1719.1,-58.001015
1719.2,-59.894399
1719.3,-58.653338
1719.4,-58.473077
1719.5,-55.696826
1719.6,-57.6749
1719.7,-58.398877
1719.8,-58.025746
1719.9,-56.270074
1720,-59.209652
1720.1,-59.286027
1720.2,-58.124993
1720.3,-57.475097
1720.4,-59.084732
1720.5,-57.359225
1720.6,-56.410263
1720.7,-59.300985
1720.8,-58.680322
1720.9,-57.911707
1721,-58.505648
1721.1,-59.157094
1721.2,-59.727479
1721.3,-59.572072
1721.4,-60.29406
1721.5,-59.314191
1721.6,-57.521963
1721.7,-59.477863
1721.8,-60.412325
1721.9,-60.438377
1722,-58.08943
1722.1,-59.211632
1722.2,-59.280804
1722.3,-59.632762
1722.4,-57.927696
1722.5,-56.084829
1722.6,-59.975711
1722.7,-57.347076
1722.8,-59.057217
1722.9,-58.982988
1723,-58.764618
1723.1,-59.441012
1723.2,-59.988362
1723.3,-60.616102
1723.4,-56.978534
1723.5,-57.262392
1723.6,-60.034073
1723.7,-58.975986
1723.8,-59.783049
1723.9,-59.119726
1724,-58.834108
1724.1,-60.007634
1724.2,-58.750511
1724.3,-59.617119
1724.4,-58.632094
1724.5,-58.576547
1724.6,-61.250734
1724.7,-58.196936
1724.8,-59.901217
1724.9,-60.895048
1725,-58.598895
1725.1,-59.871469
1725.2,-60.311331
1725.3,-58.002913
1725.4,-59.739237
1725.5,-59.140189
1725.6,-60.27508
1725.7,-59.872966
1725.8,-61.309086
1725.9,-60.488112
1726,-58.722074
1726.1,-58.902134
1726.2,-61.682204
1726.3,-57.975557
1726.4,-58.443569
1726.5,-59.725786
1726.6,-57.573275
1726.7,-59.36121
1726.8,-61.109749
1726.9,-59.848033
1727,-60.462293
1727.1,-60.496166
1727.2,-59.702275
1727.3,-58.879108
1727.4,-59.369746
1727.5,-60.118852
1727.6,-59.634561
1727.7,-59.603967
1727.8,-59.872545
1727.9,-59.541498
1728,-57.720665
1728.1,-61.367653
1728.2,-59.96585
1728.3,-60.162039
1728.4,-60.40601
1728.5,-58.465118
1728.6,-60.004174
1728.7,-60.368293
1728.8,-60.722942
1728.9,-59.282964
1729,-57.860231
1729.1,-58.675116
1729.2,-60.905759
1729.3,-57.970973
1729.4,-59.720619
1729.5,-58.60619
1729.6,-60.519235
1729.7,-60.586305
1729.8,-60.338258
1729.9,-59.65962
1730,-59.569621
1730.1,-59.574769
1730.2,-59.912286
1730.3,-60.076278
1730.4,-59.735319
1730.5,-60.728121
1730.6,-60.570046
1730.7,-60.642037
1730.8,-62.332822
1730.9,-61.188139
1731,-61.041447
1731.1,-59.835475
1731.2,-61.012809
1731.3,-60.487403
1731.4,-60.913971
1731.5,-60.156562
1731.6,-59.972492
1731.7,-58.131973
1731.8,-60.15486
1731.9,-58.68793
1732,-60.06023
1732.1,-59.149596
1732.2,-58.03946
1732.3,-59.553079
1732.4,-60.356565
1732.5,-61.426446
1732.6,-57.494418
1732.7,-61.156123
1732.8,-59.258789
1732.9,-60.178146
1733,-60.098765
1733.1,-61.397576
1733.2,-63.215757
1733.3,-60.763862
1733.4,-59.60755
1733.5,-60.082106
1733.6,-59.989444
1733.7,-60.992498
1733.8,-60.058285
1733.9,-60.357245
1734,-59.488264
1734.1,-60.595332
1734.2,-60.509577
1734.3,-58.555262
1734.4,-60.409027
1734.5,-60.070432
1734.6,-61.324433
1734.7,-60.02818
1734.8,-59.677104
1734.9,-61.583288
1735,-58.885375
1735.1,-59.509958
1735.2,-60.109411
1735.3,-60.031105
1735.4,-59.509599
1735.5,-61.012674
1735.6,-59.411648
1735.7,-60.226219
1735.8,-58.520578
1735.9,-59.897813
1736,-58.94959
1736.1,-61.144594
1736.2,-59.954629
1736.3,-60.914234
1736.4,-60.858708
1736.5,-61.422831
1736.6,-59.181277
1736.7,-60.325785
1736.8,-61.852691
1736.9,-59.761086
1737,-60.464678
1737.1,-59.925824
1737.2,-61.176217
1737.3,-60.862736
1737.4,-60.560419
1737.5,-60.632079
1737.6,-61.133372
1737.7,-60.575946
1737.8,-61.658123
1737.9,-58.694554
1738,-60.933614
1738.1,-60.896891
1738.2,-60.339524
1738.3,-60.839879
1738.4,-61.109424
1738.5,-58.212722
1738.6,-59.479528
1738.7,-59.616724
1738.8,-60.698217
1738.9,-59.286307
1739,-60.098472
1739.1,-60.446141
1739.2,-60.030674
1739.3,-60.577942
1739.4,-58.662874
1739.5,-57.999933
1739.6,-59.595548
1739.7,-60.479755
1739.8,-61.485803
1739.9,-61.054925
1740,-59.137967
1740.1,-59.81602
1740.2,-60.808834
1740.3,-60.162162
1740.4,-60.288627
1740.5,-59.434049
1740.6,-59.372123
1740.7,-60.076703
1740.8,-60.227032
1740.9,-60.681833
1741,-60.001092
1741.1,-60.762588
1741.2,-59.476879
1741.3,-60.108307
1741.4,-59.148424
1741.5,-58.28883
1741.6,-61.674312
1741.7,-59.566691
1741.8,-59.976757
1741.9,-59.012414
1742,-61.223145
1742.1,-58.91011
1742.2,-60.089303
1742.3,-60.665842
1742.4,-59.180175
1742.5,-58.718369
1742.6,-60.817096
1742.7,-59.848069
1742.8,-60.121801
1742.9,-60.436246
1743,-60.093021
1743.1,-59.37513
1743.2,-61.071189
1743.3,-60.804055
1743.4,-60.680401
1743.5,-56.795522
1743.6,-59.441827
1743.7,-60.131243
1743.8,-60.498369
1743.9,-60.533184
1744,-60.764294
1744.1,-59.147867
1744.2,-59.751021
1744.3,-60.071158
1744.4,-59.599879
1744.5,-59.157777
1744.6,-59.944569
1744.7,-60.401507
1744.8,-60.81546
1744.9,-60.46836
1745,-57.471332
1745.1,-58.871836
1745.2,-59.883652
1745.3,-61.883534
1745.4,-60.413741
1745.5,-59.273913
1745.6,-59.326371
1745.7,-59.550529
1745.8,-59.491889
1745.9,-60.222753
1746,-60.157149
1746.1,-60.7031
1746.2,-60.597899
1746.3,-60.710949
1746.4,-59.507778
1746.5,-60.540657
1746.6,-59.050407
1746.7,-60.989353
1746.8,-59.772504
1746.9,-58.897361
1747,-60.762916
1747.1,-59.148027
1747.2,-60.092894
1747.3,-60.482982
1747.4,-60.45101
1747.5,-58.899322
1747.6,-59.692335
1747.7,-58.862672
1747.8,-59.283916
1747.9,-59.982266
1748,-60.22508
1748.1,-59.909164
1748.2,-60.11055
1748.3,-60.635512
1748.4,-59.859466
1748.5,-61.099191
1748.6,-58.923619
1748.7,-58.48552
1748.8,-58.250413
1748.9,-59.714758
1749,-60.696229
1749.1,-58.91344
1749.2,-59.819725
1749.3,-57.828257
1749.4,-59.420306
1749.5,-61.146303
1749.6,-59.66152
1749.7,-60.848147
1749.8,-58.792299
1749.9,-59.682088
1750,-60.473865
1750.1,-61.443101
1750.2,-59.991177
1750.3,-60.772806
1750.4,-59.177537
1750.5,-60.377097
1750.6,-60.797454
1750.7,-60.034988
1750.8,-60.832163
1750.9,-59.467272
1751,-60.454072
1751.1,-61.256373
1751.2,-59.628699
1751.3,-60.26815
1751.4,-60.304845
1751.5,-59.296452
1751.6,-61.146124
1751.7,-59.751433
1751.8,-58.662778
1751.9,-60.455032
1752,-60.24468
1752.1,-59.944029
1752.2,-58.865024
1752.3,-59.342942
1752.4,-60.524394
1752.5,-59.908648
1752.6,-60.769208
1752.7,-60.237987
1752.8,-61.6174
1752.9,-59.933072
1753,-59.394816
1753.1,-60.64549
1753.2,-59.359527
1753.3,-61.457292
1753.4,-59.974833
1753.5,-60.601903
1753.6,-60.125318
1753.7,-61.446834
1753.8,-58.833528
1753.9,-59.900889
1754,-60.491136
1754.1,-59.985219
1754.2,-59.971971
1754.3,-59.905966
1754.4,-58.569433
1754.5,-60.296944
1754.6,-59.876986
1754.7,-60.390361
1754.8,-59.286194
1754.9,-60.691233
1755,-60.98299
1755.1,-60.068344
1755.2,-59.362918
1755.3,-60.190856
1755.4,-58.917256
1755.5,-60.084898
1755.6,-58.460916
1755.7,-58.441694
1755.8,-56.520308
1755.9,-57.192959
1756,-58.355031
1756.1,-59.076645
1756.2,-56.943365
1756.3,-59.719012
1756.4,-59.543209
1756.5,-59.151237
1756.6,-57.275454
1756.7,-58.130319
1756.8,-57.651538
1756.9,-57.935602
1757,-57.804504
1757.1,-58.392299
1757.2,-57.807785
1757.3,-56.61485
1757.4,-58.082455
1757.5,-56.73515
1757.6,-57.229408
1757.7,-57.34112
1757.8,-57.739247
1757.9,-58.238853
1758,-55.739536
1758.1,-56.702467
1758.2,-55.478412
1758.3,-55.817232
1758.4,-57.413951
1758.5,-58.787628
1758.6,-56.503288
1758.7,-55.805282
1758.8,-56.008422
1758.9,-57.071818
1759,-58.176466
1759.1,-57.242398
1759.2,-56.965024
1759.3,-56.037958
1759.4,-56.777
1759.5,-57.646054
1759.6,-54.908052
1759.7,-55.769256
1759.8,-56.311775
1759.9,-56.862318
1760,-57.599336
1760.1,-53.829157
1760.2,-56.963822
1760.3,-56.614586
1760.4,-57.834649
1760.5,-56.647999
1760.6,-56.398062
1760.7,-55.788081
1760.8,-57.482299
1760.9,-56.52028
1761,-57.432223
1761.1,-54.842256
1761.2,-54.755524
1761.3,-56.026935
1761.4,-54.612718
1761.5,-55.040349
1761.6,-55.407922
1761.7,-57.036433
1761.8,-55.590352
1761.9,-54.868494
1762,-55.188182
1762.1,-56.896749
1762.2,-56.462445
1762.3,-58.281967
1762.4,-58.83891
1762.5,-57.72392
1762.6,-55.511112
1762.7,-57.543497
1762.8,-57.901049
1762.9,-57.868729
1763,-57.930836
1763.1,-57.267254
1763.2,-56.243192
1763.3,-56.598878
1763.4,-57.290662
1763.5,-55.004896
1763.6,-56.78358
1763.7,-55.050623
1763.8,-58.732687
1763.9,-57.439728
1764,-57.3724
1764.1,-58.618926
1764.2,-57.899309
1764.3,-58.744161
1764.4,-58.575508
1764.5,-56.277232
1764.6,-57.482191
1764.7,-56.355066
1764.8,-56.230451
1764.9,-57.658499
1765,-58.844917
1765.1,-56.071566
1765.2,-56.6045
1765.3,-60.16863
1765.4,-57.047471
1765.5,-57.783837
1765.6,-59.395258
1765.7,-57.404958
1765.8,-58.944567
1765.9,-58.259355
1766,-58.524286
1766.1,-60.523118
1766.2,-58.658363
1766.3,-58.69777
1766.4,-58.727294
1766.5,-58.472694
1766.6,-57.982927
1766.7,-58.450212
1766.8,-59.806286
1766.9,-57.329343
1767,-60.225123
1767.1,-57.766442
1767.2,-57.057031
1767.3,-58.238551
1767.4,-58.197287
1767.5,-59.185117
1767.6,-59.563727
1767.7,-58.093354
1767.8,-60.133122
1767.9,-58.672255
1768,-58.31518
1768.1,-59.73518
1768.2,-58.059084
1768.3,-60.782868
1768.4,-58.454828
1768.5,-58.226757
1768.6,-57.234299
1768.7,-58.747108
1768.8,-60.229568
1768.9,-58.661511
1769,-57.690555
1769.1,-58.05312
1769.2,-57.806782
1769.3,-58.028631
1769.4,-60.388672
1769.5,-56.587053
1769.6,-57.990272
1769.7,-57.199349
1769.8,-59.154151
1769.9,-58.051908
1770,-58.674838
1770.1,-57.933034
1770.2,-57.172579
1770.3,-57.736409
1770.4,-58.085401
1770.5,-58.988528
1770.6,-59.99867
1770.7,-58.719061
1770.8,-56.878025
1770.9,-56.723855
1771,-59.241252
1771.1,-59.95637
1771.2,-57.749043
1771.3,-57.315224
1771.4,-57.758791
1771.5,-57.887233
1771.6,-58.575168
1771.7,-58.437876
1771.8,-56.863625
1771.9,-57.942219
1772,-56.9789
1772.1,-58.184954
1772.2,-57.693796
1772.3,-55.983585
1772.4,-57.844793
1772.5,-59.034108
1772.6,-56.629074
1772.7,-56.114591
1772.8,-57.698316
1772.9,-55.06847
1773,-56.354445
1773.1,-56.46841
1773.2,-56.308001
1773.3,-56.309798
1773.4,-57.302395
1773.5,-54.830727
1773.6,-56.050888
1773.7,-55.778023
1773.8,-55.33919
1773.9,-53.879786
1774,-57.33487
1774.1,-57.189043
1774.2,-56.653943
1774.3,-54.435246
1774.4,-56.326316
1774.5,-56.070002
1774.6,-56.214073
1774.7,-54.025453
1774.8,-58.357195
1774.9,-57.099497
1775,-56.940247
1775.1,-54.583536
1775.2,-55.608946
1775.3,-55.367579
1775.4,-56.015669
1775.5,-53.335049
1775.6,-55.579532
1775.7,-56.002122
1775.8,-55.075414
1775.9,-56.118142
1776,-55.920513
1776.1,-57.082072
1776.2,-55.866357
1776.3,-55.322325
1776.4,-55.737674
1776.5,-55.090699
1776.6,-53.870125
1776.7,-53.467808
1776.8,-56.463661
1776.9,-55.61703
1777,-54.462326
1777.1,-57.664841
1777.2,-55.134172
1777.3,-55.746902
1777.4,-52.033184
1777.5,-55.150968
1777.6,-54.76166
1777.7,-52.384321
1777.8,-54.977902
1777.9,-52.963449
1778,-55.367075
1778.1,-56.044804
1778.2,-54.347383
1778.3,-55.021
1778.4,-55.24262
1778.5,-54.377977
1778.6,-53.873504
1778.7,-54.983366
1778.8,-53.660808
1778.9,-53.251616
1779,-54.595291
1779.1,-55.009602
1779.2,-54.355995
1779.3,-53.557587
1779.4,-53.522376
1779.5,-54.414732
1779.6,-55.212239
1779.7,-54.409116
1779.8,-52.51762
1779.9,-53.77204
1780,-53.804348
1780.1,-53.470824
1780.2,-53.980944
1780.3,-54.505077
1780.4,-54.266638
1780.5,-54.81234
1780.6,-54.854106
1780.7,-50.840248
1780.8,-53.572459
1780.9,-52.428948
1781,-54.848913
1781.1,-53.225021
1781.2,-54.560176
1781.3,-53.411759
1781.4,-53.146558
1781.5,-53.319763
1781.6,-53.270486
1781.7,-52.804234
1781.8,-54.84873
1781.9,-53.724756
1782,-51.970769
1782.1,-52.403337
1782.2,-54.351969
1782.3,-53.521031
1782.4,-54.356335
1782.5,-54.064535
1782.6,-52.333085
1782.7,-51.65666
1782.8,-53.808604
1782.9,-53.766465
1783,-53.308591
1783.1,-53.238525
1783.2,-52.47793
1783.3,-53.152482
1783.4,-53.253013
1783.5,-52.41967
1783.6,-52.46247
1783.7,-53.578086
1783.8,-54.559769
1783.9,-54.133192
1784,-53.273279
1784.1,-53.491497
1784.2,-54.336152
1784.3,-53.002304
1784.4,-52.280467
1784.5,-54.209909
1784.6,-53.982199
1784.7,-52.838064
1784.8,-56.217434
1784.9,-52.818899
1785,-56.500304
1785.1,-54.834824
1785.2,-53.904929
1785.3,-55.438053
1785.4,-55.886002
1785.5,-54.315161
1785.6,-54.811807
1785.7,-53.917485
1785.8,-53.66621
1785.9,-54.042352
1786,-55.190771
1786.1,-54.6624
1786.2,-55.040889
1786.3,-56.458346
1786.4,-55.483577
1786.5,-57.660838
1786.6,-57.533083
1786.7,-55.319124
1786.8,-56.246721
1786.9,-55.870736
1787,-54.840979
1787.1,-55.873628
1787.2,-57.59523
1787.3,-58.060746
1787.4,-53.793414
1787.5,-58.024008
1787.6,-56.397349
1787.7,-56.622262
1787.8,-55.482517
1787.9,-54.626884
1788,-54.843936
1788.1,-56.763086
1788.2,-57.669957
1788.3,-58.394946
1788.4,-57.97817
1788.5,-58.680831
1788.6,-56.342369
1788.7,-55.626161
1788.8,-55.038535
1788.9,-56.419582
1789,-56.742112
1789.1,-56.704841
1789.2,-55.932674
1789.3,-56.744881
1789.4,-57.136954
1789.5,-56.776151
1789.6,-59.647524
1789.7,-57.709838
1789.8,-57.518361
1789.9,-57.707375
1790,-58.735145
1790.1,-59.198236
1790.2,-57.743219
1790.3,-58.0613
1790.4,-55.774218
1790.5,-57.022425
1790.6,-56.548173
1790.7,-59.112113
1790.8,-58.2603
1790.9,-54.909372
1791,-58.313147
1791.1,-56.82449
1791.2,-59.71945
1791.3,-57.321804
1791.4,-57.454929
1791.5,-57.063756
1791.6,-58.663617
1791.7,-59.406809
1791.8,-57.549283
1791.9,-57.299017
1792,-56.722062
1792.1,-57.610141
1792.2,-57.596411
1792.3,-59.230558
1792.4,-56.531695
1792.5,-56.714507
1792.6,-58.462011
1792.7,-56.559069
1792.8,-58.523502
1792.9,-57.776987
1793,-57.278574
1793.1,-56.496276
1793.2,-57.627695
1793.3,-59.431678
1793.4,-56.15468
1793.5,-58.682219
1793.6,-57.552948
1793.7,-57.77708
1793.8,-58.471566
1793.9,-58.4612
1794,-60.075195
1794.1,-56.221741
1794.2,-56.828241
1794.3,-58.863799
1794.4,-58.764097
1794.5,-57.413822
1794.6,-57.860054
1794.7,-58.182483
1794.8,-58.130151
1794.9,-58.104163
1795,-56.956704
1795.1,-58.508787
1795.2,-56.844783
1795.3,-56.55327
1795.4,-56.598492
1795.5,-57.928566
1795.6,-58.966421
1795.7,-57.073846
1795.8,-57.000954
1795.9,-57.917834
1796,-57.157418
1796.1,-58.27075
1796.2,-58.573108
1796.3,-59.383938
1796.4,-56.159467
1796.5,-57.831683
1796.6,-58.095582
1796.7,-58.314654
1796.8,-58.348637
1796.9,-57.586489
1797,-57.551937
1797.1,-58.80259
1797.2,-56.286535
1797.3,-58.188509
1797.4,-58.084554
1797.5,-57.115043
1797.6,-58.693109
1797.7,-57.710874
1797.8,-57.924628
1797.9,-58.042602
1798,-56.3845
1798.1,-57.01561
1798.2,-56.80698
1798.3,-56.195393
1798.4,-57.836917
1798.5,-57.292334
1798.6,-57.832369
1798.7,-57.905521
1798.8,-57.82673
1798.9,-58.505116
1799,-57.897133
1799.1,-57.649046
1799.2,-58.07403
1799.3,-57.723377
1799.4,-58.807522
1799.5,-58.668671
1799.6,-57.9261
1799.7,-56.702723
1799.8,-57.63706
1799.9,-58.717986
1800,-56.575268
1800.1,-57.345456
1800.2,-57.936472
1800.3,-57.121856
1800.4,-57.485155
1800.5,-59.240981
1800.6,-58.701869
1800.7,-59.149421
1800.8,-57.808774
1800.9,-58.22614
1801,-57.765812
1801.1,-60.261086
1801.2,-56.716869
1801.3,-59.722649
1801.4,-59.330808
1801.5,-58.006535
1801.6,-58.149257
1801.7,-58.439044
1801.8,-60.099638
1801.9,-59.512943
1802,-58.648752
1802.1,-59.162147
1802.2,-60.278149
1802.3,-58.190431
1802.4,-57.786297
1802.5,-57.926506
1802.6,-59.128181
1802.7,-59.914317
1802.8,-60.166445
1802.9,-60.120413
1803,-58.394243
1803.1,-60.016811
1803.2,-60.195756
1803.3,-57.241034
1803.4,-58.597862
1803.5,-59.513285
1803.6,-57.930609
1803.7,-57.465612
1803.8,-58.105878
1803.9,-59.246747
1804,-60.385725
1804.1,-57.754426
1804.2,-58.66855
1804.3,-57.541675
1804.4,-59.640937
1804.5,-57.207388
1804.6,-59.198666
1804.7,-60.299046
1804.8,-57.865149
1804.9,-60.34594
1805,-58.377564
1805.1,-58.406804
1805.2,-59.162757
1805.3,-58.938442
1805.4,-57.680306
1805.5,-56.453526
1805.6,-55.566529
1805.7,-56.719571
1805.8,-57.779842
1805.9,-58.578759
1806,-57.019825
1806.1,-57.775266
1806.2,-57.100685
1806.3,-57.705189
1806.4,-55.868215
1806.5,-57.388799
1806.6,-55.904077
1806.7,-56.214165
1806.8,-55.222372
1806.9,-56.252568
1807,-55.441353
1807.1,-55.319913
1807.2,-54.324464
1807.3,-56.609949
1807.4,-57.429457
1807.5,-55.298496
1807.6,-54.402672
1807.7,-54.926734
1807.8,-51.935471
1807.9,-55.524584
1808,-53.421344
1808.1,-55.61787
1808.2,-52.653628
1808.3,-54.643552
1808.4,-52.941904
1808.5,-54.897276
1808.6,-53.728089
1808.7,-53.547285
1808.8,-54.22864
1808.9,-52.398356
1809,-53.710396
1809.1,-50.946104
1809.2,-52.207571
1809.3,-50.831369
1809.4,-50.196737
1809.5,-51.157338
1809.6,-52.420583
1809.7,-51.962601
1809.8,-52.990845
1809.9,-50.270585
1810,-50.534601
1810.1,-50.852868
1810.2,-47.978808
1810.3,-48.418552
1810.4,-50.799286
1810.5,-49.966637
1810.6,-50.102841
1810.7,-48.604778
1810.8,-47.742009
1810.9,-48.390214
1811,-47.770311
1811.1,-46.918002
1811.2,-46.665235
1811.3,-44.908072
1811.4,-43.774573
1811.5,-43.172595
1811.6,-40.625829
1811.7,-40.962282
1811.8,-38.144201
1811.9,-32.058492
1812,-26.892556
1812.1,-14.912951
1812.2,-1.7048187
1812.3,9.6979172
1812.4,16.437165
1812.5,17.713617
1812.6,15.314195
1812.7,10.206688
1812.8,5.4265395
1812.9,-2.4777483
1813,-7.802907
1813.1,-15.423026
1813.2,-19.465234
1813.3,-25.412231
1813.4,-30.30918
1813.5,-35.41326
1813.6,-42.209265
1813.7,-48.091401
1813.8,-48.939346
1813.9,-51.891072
1814,-55.143911
1814.1,-58.639387
1814.2,-59.452753
1814.3,-59.291687
1814.4,-59.742525
1814.5,-58.927116
1814.6,-61.228524
1814.7,-61.409062
1814.8,-61.178525
1814.9,-62.72108
1815,-61.079352
1815.1,-62.058962
1815.2,-61.823055
1815.3,-62.063841
1815.4,-59.830281
1815.5,-60.908393
1815.6,-61.958105
1815.7,-64.515041
1815.8,-60.50533
1815.9,-59.636577
1816,-60.625526
1816.1,-59.964797
1816.2,-62.134747
1816.3,-60.862556
1816.4,-62.570431
1816.5,-61.335455
1816.6,-61.991782
1816.7,-62.298555
1816.8,-62.569726
1816.9,-60.815118
1817,-60.381458
1817.1,-60.232276
1817.2,-60.55834
1817.3,-60.605785
1817.4,-59.594598
1817.5,-59.902452
1817.6,-59.117006
1817.7,-60.187603
1817.8,-62.107252
1817.9,-61.742207
1818,-59.606153
1818.1,-59.265224
1818.2,-59.509495
1818.3,-60.05128
1818.4,-57.476395
1818.5,-60.046863
1818.6,-59.424053
1818.7,-58.292509
1818.8,-58.08411
1818.9,-61.235301
1819,-60.389374
1819.1,-59.86643
1819.2,-60.144153
1819.3,-59.319169
1819.4,-60.028037
1819.5,-59.397381
1819.6,-60.142678
1819.7,-59.957151
1819.8,-60.533945
1819.9,-59.035475
1820,-58.619524
1820.1,-57.831866
1820.2,-58.434423
1820.3,-57.680096
1820.4,-58.367311
1820.5,-58.867831
1820.6,-58.604231
1820.7,-58.086943
1820.8,-58.32394
1820.9,-56.746167
1821,-58.392496
1821.1,-57.499397
1821.2,-58.952122
1821.3,-58.044147
1821.4,-57.850543
1821.5,-59.241943
1821.6,-58.723245
1821.7,-57.874696
1821.8,-57.730699
1821.9,-56.33516
1822,-56.717008
1822.1,-56.83066
1822.2,-58.229786
1822.3,-56.09309
1822.4,-56.271263
1822.5,-57.903251
1822.6,-55.823541
1822.7,-54.953346
1822.8,-57.268669
1822.9,-55.813104
1823,-57.364329
1823.1,-57.16266
1823.2,-56.456428
1823.3,-56.613055
1823.4,-55.792687
1823.5,-55.5619
1823.6,-55.732725
1823.7,-54.637722
1823.8,-56.989665
1823.9,-56.799873
1824,-55.39262
1824.1,-54.980063
1824.2,-54.656331
1824.3,-53.334763
1824.4,-54.797912
1824.5,-55.609933
1824.6,-54.321518
1824.7,-54.55533
1824.8,-54.783504
1824.9,-54.488701
1825,-55.888254
1825.1,-51.531366
1825.2,-53.618725
1825.3,-53.942047
1825.4,-53.42857
1825.5,-52.727195
1825.6,-53.296009
1825.7,-51.757332
1825.8,-52.538857
1825.9,-51.384847
1826,-51.768598
1826.1,-54.209843
1826.2,-51.500017
1826.3,-52.009654
1826.4,-51.649024
1826.5,-52.233783
1826.6,-51.579342
1826.7,-51.450009
1826.8,-51.762045
1826.9,-54.237611
1827,-51.655262
1827.1,-49.035595
1827.2,-52.014751
1827.3,-50.736911
1827.4,-50.640543
1827.5,-50.382506
1827.6,-48.789188
1827.7,-48.697027
1827.8,-49.669202
1827.9,-49.557026
1828,-47.785881
1828.1,-48.657275
1828.2,-48.782609
1828.3,-48.899524
1828.4,-49.570306
1828.5,-47.816416
1828.6,-48.503968
1828.7,-45.772354
1828.8,-45.456717
1828.9,-47.760662
1829,-46.206261
1829.1,-45.137741
1829.2,-44.423044
1829.3,-44.807897
1829.4,-41.012933
1829.5,-40.964181
1829.6,-38.995408
1829.7,-37.134732
1829.8,-34.681373
1829.9,-29.590843
1830,-25.406304
1830.1,-14.484969
1830.2,-1.8529981
1830.3,9.1011851
1830.4,12.825318
1830.5,14.234918
1830.6,10.753351
1830.7,4.5131715
1830.8,-0.55654249
1830.9,-5.9267082
1831,-9.5036556
1831.1,-16.940307
1831.2,-20.919896
1831.3,-27.627137
1831.4,-31.342572
1831.5,-38.142707
1831.6,-41.611562
1831.7,-45.93248
1831.8,-51.31925
1831.9,-53.449655
1832,-55.818587
1832.1,-55.860888
1832.2,-59.191468
1832.3,-60.105656
1832.4,-60.921197
1832.5,-61.14136
1832.6,-61.810051
1832.7,-61.06659
1832.8,-61.95793
1832.9,-62.224934
1833,-62.361736
1833.1,-61.967897
1833.2,-62.102816
1833.3,-60.155468
1833.4,-61.488039
1833.5,-61.338062
1833.6,-60.75283
1833.7,-58.529861
1833.8,-59.34307
1833.9,-58.810288
1834,-61.844615
1834.1,-60.2277
1834.2,-60.016372
1834.3,-59.313479
1834.4,-61.014416
1834.5,-60.139722
1834.6,-61.172632
1834.7,-60.823411
1834.8,-61.051614
1834.9,-58.527461
1835,-59.849191
1835.1,-58.483108
1835.2,-59.864624
1835.3,-58.367471
1835.4,-60.034897
1835.5,-58.886663
1835.6,-59.178869
1835.7,-59.369235
1835.8,-61.229127
1835.9,-58.607978
1836,-59.19166
1836.1,-57.45658
1836.2,-56.824399
1836.3,-56.475159
1836.4,-58.363368
1836.5,-55.893697
1836.6,-58.667197
1836.7,-58.622858
1836.8,-58.073
1836.9,-58.194632
1837,-56.484246
1837.1,-56.927397
1837.2,-57.103215
1837.3,-57.251759
1837.4,-58.687561
1837.5,-56.789555
1837.6,-55.171425
1837.7,-54.949014
1837.8,-57.37276
1837.9,-56.70464
1838,-56.442012
1838.1,-56.232582
1838.2,-56.451679
1838.3,-54.401217
1838.4,-56.174371
1838.5,-56.893412
1838.6,-55.132053
1838.7,-55.281947
1838.8,-57.245299
1838.9,-55.527208
1839,-54.620553
1839.1,-54.688123
1839.2,-56.11928
1839.3,-54.293253
1839.4,-55.291802
1839.5,-54.462369
1839.6,-55.103216
1839.7,-54.432932
1839.8,-54.03089
1839.9,-53.737996
1840,-54.823255
1840.1,-55.266244
1840.2,-54.741067
1840.3,-56.122047
1840.4,-55.425885
1840.5,-52.096441
1840.6,-53.629164
1840.7,-55.426907
1840.8,-50.733655
1840.9,-53.281124
1841,-52.544917
1841.1,-52.081461
1841.2,-52.123679
1841.3,-53.421263
1841.4,-54.124695
1841.5,-52.007402
1841.6,-52.950823
1841.7,-51.299909
1841.8,-51.917982
1841.9,-51.571306
1842,-51.877908
1842.1,-51.268454
1842.2,-51.067662
1842.3,-51.655395
1842.4,-52.320714
1842.5,-51.912153
1842.6,-52.08802
1842.7,-51.922833
1842.8,-53.625114
1842.9,-50.212623
1843,-52.310394
1843.1,-52.274433
1843.2,-51.798786
1843.3,-51.429631
1843.4,-50.42817
1843.5,-52.89967
1843.6,-50.907289
1843.7,-51.537754
1843.8,-52.551177
1843.9,-54.120667
1844,-52.571978
1844.1,-51.833609
1844.2,-49.85195
1844.3,-50.281608
1844.4,-52.043015
1844.5,-51.362246
1844.6,-50.856318
1844.7,-52.889536
1844.8,-51.244492
1844.9,-54.169149
1845,-53.430233
1845.1,-52.817702
1845.2,-53.677207
1845.3,-54.138024
1845.4,-52.753547
1845.5,-51.764325
1845.6,-50.794459
1845.7,-51.953244
1845.8,-49.571443
1845.9,-52.13902
1846,-52.480427
1846.1,-52.318107
1846.2,-51.770031
1846.3,-54.126703
1846.4,-53.039563
1846.5,-54.179403
1846.6,-53.459221
1846.7,-53.49565
1846.8,-53.333324
1846.9,-54.257315
1847,-53.31861
1847.1,-53.464926
1847.2,-53.090325
1847.3,-53.6701
1847.4,-55.792232
1847.5,-54.053061
1847.6,-54.650244
1847.7,-53.707768
1847.8,-56.340005
1847.9,-54.038743
1848,-56.036783
1848.1,-56.23488
1848.2,-55.981592
1848.3,-53.162646
1848.4,-54.883213
1848.5,-56.393307
1848.6,-53.732348
1848.7,-56.0732
1848.8,-55.312343
1848.9,-56.125371
1849,-54.696042
1849.1,-56.0399
1849.2,-53.831988
1849.3,-56.39964
1849.4,-53.915432
1849.5,-56.172757
1849.6,-55.082243
1849.7,-56.600978
1849.8,-55.98606
1849.9,-58.037976
1850,-57.171076
1850.1,-56.898272
1850.2,-55.316435
1850.3,-57.385512
1850.4,-56.639542
1850.5,-58.867271
1850.6,-57.87085
1850.7,-55.444362
1850.8,-55.911923
1850.9,-57.052881
1851,-58.055349
1851.1,-56.556075
1851.2,-57.49065
1851.3,-55.944818
1851.4,-55.108161
1851.5,-56.078527
1851.6,-57.971104
1851.7,-55.308733
1851.8,-55.361719
1851.9,-58.494277
1852,-56.86817
1852.1,-55.399885
1852.2,-56.151681
1852.3,-56.50644
1852.4,-54.950535
1852.5,-56.800768
1852.6,-58.655999
1852.7,-55.358132
1852.8,-56.060681
1852.9,-56.148188
1853,-53.89584
1853.1,-57.213778
1853.2,-54.882999
1853.3,-56.06042
1853.4,-57.223309
1853.5,-56.057341
1853.6,-56.908715
1853.7,-57.012248
1853.8,-55.111145
1853.9,-56.718636
1854,-56.66867
1854.1,-55.76744
1854.2,-57.57546
1854.3,-54.398698
1854.4,-55.713769
1854.5,-55.334802
1854.6,-55.995593
1854.7,-53.888584
1854.8,-55.89836
1854.9,-57.841574
1855,-55.183271
1855.1,-56.638766
1855.2,-57.446701
1855.3,-57.960579
1855.4,-57.508088
1855.5,-58.296778
1855.6,-58.238219
1855.7,-55.211444
1855.8,-56.087443
1855.9,-57.207723
1856,-58.005874
1856.1,-58.366406
1856.2,-57.780571
1856.3,-58.544476
1856.4,-58.098347
1856.5,-59.100244
1856.6,-58.727715
1856.7,-57.09053
1856.8,-58.479081
1856.9,-56.856882
1857,-57.670193
1857.1,-58.554004
1857.2,-59.12226
1857.3,-59.585065
1857.4,-60.036578
1857.5,-57.77991
1857.6,-57.621426
1857.7,-59.07052
1857.8,-59.278119
1857.9,-60.121526
1858,-58.380029
1858.1,-58.86968
1858.2,-58.460215
1858.3,-58.368491
1858.4,-59.067208
1858.5,-57.295443
1858.6,-60.292147
1858.7,-58.855346
1858.8,-57.981677
1858.9,-60.902891
1859,-58.908725
1859.1,-60.36944
1859.2,-58.95209
1859.3,-57.644805
1859.4,-58.872774
1859.5,-56.774907
1859.6,-60.001693
1859.7,-59.624916
1859.8,-60.311249
1859.9,-57.085325
1860,-60.12064
1860.1,-59.333722
1860.2,-59.824725
1860.3,-59.117639
1860.4,-58.957469
1860.5,-60.032211
1860.6,-57.790036
1860.7,-58.293527
1860.8,-59.132003
1860.9,-59.695515
1861,-59.449502
1861.1,-59.229583
1861.2,-58.898154
1861.3,-60.99213
1861.4,-58.59292
1861.5,-59.969658
1861.6,-59.245289
1861.7,-59.685695
1861.8,-59.246961
1861.9,-58.79724
1862,-59.324412
1862.1,-59.444254
1862.2,-60.662123
1862.3,-61.164682
1862.4,-59.364485
1862.5,-59.859779
1862.6,-61.133171
1862.7,-60.684426
1862.8,-60.526477
1862.9,-60.258356
1863,-60.285228
1863.1,-61.172053
1863.2,-59.695103
1863.3,-60.041166
1863.4,-56.930659
1863.5,-60.091608
1863.6,-61.332122
1863.7,-59.519865
1863.8,-60.020917
1863.9,-60.543321
1864,-59.302134
1864.1,-59.26589
1864.2,-60.168893
1864.3,-59.184221
1864.4,-60.39342
1864.5,-60.554675
1864.6,-58.171369
1864.7,-60.387984
1864.8,-59.002397
1864.9,-60.916767
1865,-59.392619
1865.1,-60.549881
1865.2,-59.436834
1865.3,-59.210958
1865.4,-60.409458
1865.5,-59.863205
1865.6,-60.388726
1865.7,-59.913448
1865.8,-59.378685
1865.9,-62.23828
1866,-60.683673
1866.1,-60.135942
1866.2,-59.878421
1866.3,-61.98695
1866.4,-60.82724
1866.5,-59.436684
1866.6,-58.320453
1866.7,-58.680959
1866.8,-61.046101
1866.9,-62.528953
1867,-60.906946
1867.1,-60.224953
1867.2,-58.75264
1867.3,-62.082877
1867.4,-58.851967
1867.5,-61.702239
1867.6,-58.987791
1867.7,-60.79234
1867.8,-60.698594
1867.9,-60.023751
1868,-60.934559
1868.1,-61.141141
1868.2,-60.489309
1868.3,-61.483541
1868.4,-61.019978
1868.5,-61.270407
1868.6,-60.993579
1868.7,-61.917062
1868.8,-60.668986
1868.9,-59.2287
1869,-61.517717
1869.1,-61.336958
1869.2,-60.416898
1869.3,-61.546642
1869.4,-61.101336
1869.5,-63.136799
1869.6,-60.560509
1869.7,-59.9625
1869.8,-61.935947
1869.9,-60.430296
1870,-60.118646
1870.1,-60.741391
1870.2,-61.5247
1870.3,-62.747388
1870.4,-60.716231
1870.5,-61.030975
1870.6,-57.377851
1870.7,-60.750169
1870.8,-63.778118
1870.9,-60.33855
1871,-60.627592
1871.1,-60.297623
1871.2,-60.132807
1871.3,-60.254825
1871.4,-60.791887
1871.5,-61.839387
1871.6,-62.150341
1871.7,-61.294507
1871.8,-63.171284
1871.9,-59.422971
1872,-59.948716
1872.1,-60.568514
1872.2,-61.522528
1872.3,-62.05275
1872.4,-62.019237
1872.5,-60.698775
1872.6,-63.547399
1872.7,-61.745019
1872.8,-61.565975
1872.9,-62.295419
1873,-61.591443
1873.1,-61.694014
1873.2,-62.396672
1873.3,-60.186573
1873.4,-61.99229
1873.5,-61.202157
1873.6,-62.099961
1873.7,-61.532987
1873.8,-61.54422
1873.9,-61.93315
1874,-59.089638
1874.1,-59.180518
1874.2,-59.059044
1874.3,-61.258184
1874.4,-60.857696
1874.5,-61.734776
1874.6,-62.867333
1874.7,-61.866694
1874.8,-61.75479
1874.9,-60.641409
1875,-61.0595
1875.1,-60.000883
1875.2,-61.967675
1875.3,-61.646827
1875.4,-61.110918
1875.5,-62.815433
1875.6,-59.890894
1875.7,-62.488271
1875.8,-60.835408
1875.9,-62.315541
1876,-61.828855
1876.1,-60.982928
1876.2,-60.87092
1876.3,-61.365581
1876.4,-60.044884
1876.5,-61.165117
1876.6,-60.835679
1876.7,-60.599489
1876.8,-61.81471
1876.9,-61.171315
1877,-60.785873
1877.1,-61.918325
1877.2,-60.492897
1877.3,-61.132697
1877.4,-63.193471
1877.5,-62.390304
1877.6,-59.516984
1877.7,-61.522886
1877.8,-62.342527
1877.9,-61.79796
1878,-61.310088
1878.1,-61.467401
1878.2,-59.758796
1878.3,-61.99624
1878.4,-59.840234
1878.5,-60.319335
1878.6,-60.31593
1878.7,-60.710948
1878.8,-61.48051
1878.9,-62.405309
1879,-60.660055
1879.1,-62.406917
1879.2,-62.301842
1879.3,-62.103873
1879.4,-62.798854
1879.5,-61.307064
1879.6,-60.513098
1879.7,-62.267785
1879.8,-62.512145
1879.9,-61.496676
1880,-61.801867
1880.1,-60.99806
1880.2,-61.507038
1880.3,-62.220539
1880.4,-60.739112
1880.5,-62.491303
1880.6,-60.535267
1880.7,-59.281157
1880.8,-62.208745
1880.9,-61.567227
1881,-62.045849
1881.1,-62.016518
1881.2,-62.463566
1881.3,-61.183806
1881.4,-62.273317
1881.5,-62.93697
1881.6,-61.921534
1881.7,-62.72993
1881.8,-60.983941
1881.9,-61.704227
1882,-63.12952
1882.1,-60.384254
1882.2,-62.805046
1882.3,-62.088585
1882.4,-61.447267
1882.5,-60.299333
1882.6,-61.31771
1882.7,-60.944189
1882.8,-60.927227
1882.9,-60.50839
1883,-62.302249
1883.1,-61.302675
1883.2,-60.371878
1883.3,-60.232463
1883.4,-60.924782
1883.5,-59.965146
1883.6,-62.429075
1883.7,-61.606048
1883.8,-62.399298
1883.9,-60.535952
1884,-59.233109
1884.1,-63.678401
1884.2,-61.303497
1884.3,-61.314403
1884.4,-60.295957
1884.5,-61.090436
1884.6,-60.135178
1884.7,-60.076801
1884.8,-60.909791
1884.9,-61.854184
1885,-58.646959
1885.1,-60.58265
1885.2,-60.899292
1885.3,-60.738408
1885.4,-59.940726
1885.5,-60.660128
1885.6,-61.461059
1885.7,-59.333303
1885.8,-62.367927
1885.9,-61.474639
1886,-62.16273
1886.1,-61.235201
1886.2,-60.967687
1886.3,-61.09469
1886.4,-61.378185
1886.5,-61.555397
1886.6,-60.866786
1886.7,-59.39983
1886.8,-61.846564
1886.9,-61.325176
1887,-61.51865
1887.1,-59.84669
1887.2,-61.323633
1887.3,-62.322323
1887.4,-62.650876
1887.5,-61.035031
1887.6,-60.165349
1887.7,-61.365539
1887.8,-59.349147
1887.9,-60.546447
1888,-59.460274
1888.1,-59.279216
1888.2,-61.473016
1888.3,-60.44739
1888.4,-61.617228
1888.5,-61.306162
1888.6,-60.38195
1888.7,-58.712023
1888.8,-61.566243
1888.9,-60.436303
1889,-59.720529
1889.1,-61.616677
1889.2,-61.512683
1889.3,-61.17098
1889.4,-61.372416
1889.5,-59.627289
1889.6,-60.668791
1889.7,-59.750306
1889.8,-61.04428
1889.9,-61.295135
1890,-60.523237
1890.1,-60.081174
1890.2,-60.080142
1890.3,-59.773197
1890.4,-59.700277
1890.5,-60.485965
1890.6,-60.192499
1890.7,-58.678867
1890.8,-59.81588
1890.9,-61.232291
1891,-61.408574
1891.1,-60.972862
1891.2,-61.028827
1891.3,-61.616198
1891.4,-60.20629
1891.5,-60.86633
1891.6,-61.245999
1891.7,-60.275026
1891.8,-59.92573
1891.9,-61.151858
1892,-62.773594
1892.1,-59.744639
1892.2,-62.803439
1892.3,-60.796743
1892.4,-61.566186
1892.5,-60.805158
1892.6,-60.904242
1892.7,-59.648301
1892.8,-60.111884
1892.9,-59.97885
1893,-61.435745
1893.1,-60.399185
1893.2,-58.315624
1893.3,-61.046312
1893.4,-60.780749
1893.5,-62.15447
1893.6,-60.429513
1893.7,-63.120182
1893.8,-61.221476
1893.9,-59.158323
1894,-61.404166
1894.1,-59.822771
1894.2,-61.274899
1894.3,-61.844751
1894.4,-58.985851
1894.5,-61.128658
1894.6,-57.841764
1894.7,-61.148681
1894.8,-61.033736
1894.9,-58.946356
1895,-59.183053
1895.1,-60.103239
1895.2,-61.026866
1895.3,-59.846883
1895.4,-58.222216
1895.5,-60.758263
1895.6,-61.798414
1895.7,-59.3823
1895.8,-59.631605
1895.9,-60.676562
1896,-59.208213
1896.1,-60.469576
1896.2,-58.379335
1896.3,-58.128222
1896.4,-61.509675
1896.5,-59.988973
1896.6,-59.667745
1896.7,-58.903469
1896.8,-59.444279
1896.9,-60.155623
1897,-60.373225
1897.1,-60.673754
1897.2,-59.394953
1897.3,-59.963973
1897.4,-60.96852
1897.5,-59.872452
1897.6,-59.703352
1897.7,-60.566593
1897.8,-61.477471
1897.9,-60.865199
1898,-61.967889
1898.1,-59.9349
1898.2,-61.600545
1898.3,-59.973162
1898.4,-59.792317
1898.5,-60.388538
1898.6,-61.04961
1898.7,-61.415893
1898.8,-60.175925
1898.9,-60.543502
1899,-59.724006
1899.1,-60.63125
1899.2,-58.424972
1899.3,-60.853057
1899.4,-60.716797
1899.5,-60.98203
1899.6,-61.056263
1899.7,-61.967874
1899.8,-59.115186
1899.9,-60.707948
1900,-58.324292
1900.1,-59.845938
1900.2,-59.428319
1900.3,-60.325646
1900.4,-58.599221
1900.5,-62.019835
1900.6,-58.626032
1900.7,-58.110358
1900.8,-60.2142
1900.9,-60.064598
1901,-59.660736
1901.1,-59.133023
1901.2,-59.458282
1901.3,-59.03344
1901.4,-57.784879
1901.5,-59.20515
1901.6,-60.663814
1901.7,-60.620446
1901.8,-58.890083
1901.9,-59.077632
1902,-61.881902
1902.1,-59.545025
1902.2,-60.084671
1902.3,-60.494311
1902.4,-56.156956
1902.5,-60.082202
1902.6,-60.952442
1902.7,-59.866785
1902.8,-60.391426
1902.9,-58.66262
1903,-60.598192
1903.1,-58.919872
1903.2,-57.772453
1903.3,-61.300588
1903.4,-59.694257
1903.5,-59.187383
1903.6,-57.805404
1903.7,-60.744961
1903.8,-60.49213
1903.9,-59.726592
1904,-58.117745
1904.1,-62.253971
1904.2,-61.524497
1904.3,-60.3652
1904.4,-59.837468
1904.5,-59.267016
1904.6,-60.239982
1904.7,-59.251103
1904.8,-58.73326
1904.9,-59.125943
1905,-58.695424
1905.1,-59.63366
1905.2,-59.697035
1905.3,-57.812789
1905.4,-58.364792
1905.5,-58.522811
1905.6,-56.707368
1905.7,-58.229191
1905.8,-60.333902
1905.9,-56.884653
1906,-58.073458
1906.1,-56.7057
1906.2,-58.566638
1906.3,-56.952658
1906.4,-58.344034
1906.5,-58.129131
1906.6,-55.654092
1906.7,-56.571405
1906.8,-57.222675
1906.9,-56.60806
1907,-56.193864
1907.1,-56.295923
1907.2,-55.114446
1907.3,-56.885026
1907.4,-58.190176
1907.5,-56.42084
1907.6,-54.129099
1907.7,-56.822764
1907.8,-55.197554
1907.9,-58.694187
1908,-55.633606
1908.1,-56.54499
1908.2,-55.624104
1908.3,-55.117881
1908.4,-55.691501
1908.5,-54.84661
1908.6,-54.110325
1908.7,-55.325479
1908.8,-55.216924
1908.9,-54.897652
1909,-53.721466
1909.1,-55.692703
1909.2,-54.422153
1909.3,-54.205995
1909.4,-53.437243
1909.5,-53.400695
1909.6,-55.352964
1909.7,-53.530253
1909.8,-54.96349
1909.9,-54.701246
1910,-52.008382
1910.1,-53.394739
1910.2,-52.967647
1910.3,-54.259944
1910.4,-54.492191
1910.5,-52.851594
1910.6,-54.843376
1910.7,-54.408656
1910.8,-51.089414
1910.9,-54.513929
1911,-54.622589
1911.1,-52.099188
1911.2,-54.667317
1911.3,-52.236856
1911.4,-54.064352
1911.5,-53.42422
1911.6,-52.552223
1911.7,-52.369484
1911.8,-53.054824
1911.9,-53.942436
1912,-52.750046
1912.1,-54.229534
1912.2,-55.26302
1912.3,-53.237398
1912.4,-52.692855
1912.5,-53.831598
1912.6,-52.310278
1912.7,-53.560276
1912.8,-54.167701
1912.9,-54.034079
1913,-53.669673
1913.1,-54.076027
1913.2,-52.950328
1913.3,-53.219882
1913.4,-54.286557
1913.5,-53.880297
1913.6,-54.907928
1913.7,-53.820559
1913.8,-54.316861
1913.9,-53.337165
1914,-55.186107
1914.1,-54.706985
1914.2,-53.001349
1914.3,-55.763737
1914.4,-55.32716
1914.5,-53.999142
1914.6,-54.320759
1914.7,-55.074265
1914.8,-54.040553
1914.9,-55.156882
1915,-53.950877
1915.1,-54.20265
1915.2,-54.617179
1915.3,-55.236301
1915.4,-53.841389
1915.5,-55.636058
1915.6,-56.392219
1915.7,-55.613934
1915.8,-56.442171
1915.9,-56.518692
1916,-55.698997
1916.1,-55.759593
1916.2,-55.396713
1916.3,-56.242597
1916.4,-55.002872
1916.5,-57.202927
1916.6,-57.413374
1916.7,-55.870853
1916.8,-55.596905
1916.9,-56.741467
1917,-55.790432
1917.1,-54.994135
1917.2,-56.347031
1917.3,-56.674561
1917.4,-56.083655
1917.5,-56.321566
1917.6,-56.441469
1917.7,-58.46519
1917.8,-56.904563
1917.9,-58.338383
1918,-57.362555
1918.1,-57.110999
1918.2,-56.171145
1918.3,-57.673756
1918.4,-56.253109
1918.5,-58.797735
1918.6,-58.224651
1918.7,-59.853237
1918.8,-58.198227
1918.9,-57.703348
1919,-57.352018
1919.1,-57.526098
1919.2,-56.973853
1919.3,-57.314758
1919.4,-58.472403
1919.5,-60.397431
1919.6,-59.2382
1919.7,-58.70506
1919.8,-58.423743
1919.9,-57.205575
1920,-57.726534
1920.1,-58.861439
1920.2,-59.310645
1920.3,-57.511782
1920.4,-57.682396
1920.5,-60.92547
1920.6,-60.722988
1920.7,-58.892972
1920.8,-59.66251
1920.9,-57.682498
1921,-58.539857
1921.1,-57.907205
1921.2,-59.782132
1921.3,-60.060498
1921.4,-56.967939
1921.5,-59.225184
1921.6,-57.845604
1921.7,-57.330593
1921.8,-57.416032
1921.9,-57.46408
1922,-57.741073
1922.1,-59.489234
1922.2,-58.022737
1922.3,-57.233289
1922.4,-57.491767
1922.5,-57.880968
1922.6,-57.742819
1922.7,-58.909627
1922.8,-57.407164
1922.9,-58.120749
1923,-57.713145
1923.1,-58.3743
1923.2,-59.3866
1923.3,-58.013386
1923.4,-57.882024
1923.5,-58.027036
1923.6,-56.495541
1923.7,-57.465757
1923.8,-57.085946
1923.9,-58.30176
1924,-58.023812
1924.1,-56.913679
1924.2,-57.209789
1924.3,-59.283181
1924.4,-58.891347
1924.5,-57.788634
1924.6,-58.996997
1924.7,-57.45866
1924.8,-55.458133
1924.9,-59.53529
1925,-57.199219
1925.1,-56.240135
1925.2,-58.155062
1925.3,-56.547801
1925.4,-55.494088
1925.5,-55.243005
1925.6,-56.432301
1925.7,-57.013857
1925.8,-56.819048
1925.9,-57.232856
1926,-54.831699
1926.1,-55.968035
1926.2,-56.304087
1926.3,-54.654863
1926.4,-56.093322
1926.5,-54.607237
1926.6,-55.832342
1926.7,-54.804153
1926.8,-54.746916
1926.9,-56.5076
1927,-55.133343
1927.1,-54.683519
1927.2,-56.068693
1927.3,-55.967107
1927.4,-55.509871
1927.5,-55.964665
1927.6,-53.901726
1927.7,-55.959261
1927.8,-54.982286
1927.9,-55.812158
1928,-54.14739
1928.1,-52.955455
1928.2,-53.420802
1928.3,-54.85383
1928.4,-52.599532
1928.5,-54.042122
1928.6,-55.736937
1928.7,-53.604011
1928.8,-54.499828
1928.9,-54.431788
1929,-53.614177
1929.1,-53.899012
1929.2,-53.877752
1929.3,-53.66892
1929.4,-53.612735
1929.5,-52.627667
1929.6,-54.334402
1929.7,-55.350649
1929.8,-55.659441
1929.9,-52.947076
1930,-53.617846
1930.1,-53.081239
1930.2,-52.574358
1930.3,-53.594169
1930.4,-53.787117
1930.5,-52.43584
1930.6,-52.566163
1930.7,-51.557309
1930.8,-54.070963
1930.9,-53.647849
1931,-51.231893
1931.1,-53.627417
1931.2,-52.364613
1931.3,-53.825463
1931.4,-53.50706
1931.5,-51.247627
1931.6,-53.230462
1931.7,-53.396219
1931.8,-53.408239
1931.9,-52.578866
1932,-52.490943
1932.1,-53.435206
1932.2,-51.874389
1932.3,-51.585439
1932.4,-51.06913
1932.5,-54.109561
1932.6,-53.143069
1932.7,-52.628535
1932.8,-49.491042
1932.9,-52.404052
1933,-53.970983
1933.1,-50.026819
1933.2,-52.249024
1933.3,-52.831688
1933.4,-52.818762
1933.5,-53.23783
1933.6,-51.207674
1933.7,-53.226793
1933.8,-54.004274
1933.9,-51.857514
1934,-51.325559
1934.1,-51.983473
1934.2,-50.674735
1934.3,-53.785802
1934.4,-53.26277
1934.5,-51.446469
1934.6,-53.299373
1934.7,-53.110508
1934.8,-52.689538
1934.9,-53.20539
1935,-52.400269
1935.1,-52.352183
1935.2,-51.994094
1935.3,-51.940008
1935.4,-53.991916
1935.5,-54.390624
1935.6,-53.74363
1935.7,-54.737436
1935.8,-52.229769
1935.9,-51.53072
1936,-51.73293
1936.1,-53.990305
1936.2,-54.347035
1936.3,-53.078205
1936.4,-53.835716
1936.5,-53.999254
1936.6,-53.922391
1936.7,-54.786801
1936.8,-53.847797
1936.9,-52.623934
1937,-55.591475
1937.1,-54.992852
1937.2,-53.06187
1937.3,-53.935753
1937.4,-54.385221
1937.5,-55.202898
1937.6,-53.955313
1937.7,-54.450914
1937.8,-56.114377
1937.9,-54.460566
1938,-55.538652
1938.1,-53.761743
1938.2,-55.275072
1938.3,-55.953629
1938.4,-53.865726
1938.5,-55.894407
1938.6,-55.355403
1938.7,-56.415939
1938.8,-56.746526
1938.9,-54.824058
1939,-54.683952
1939.1,-55.428959
1939.2,-55.706313
1939.3,-56.900101
1939.4,-56.957009
1939.5,-56.072503
1939.6,-57.09663
1939.7,-54.633921
1939.8,-56.500684
1939.9,-54.870661
1940,-58.60895
1940.1,-57.91966
1940.2,-55.449211
1940.3,-56.218876
1940.4,-58.396018
1940.5,-56.515216
1940.6,-57.104595
1940.7,-55.868949
1940.8,-58.249387
1940.9,-58.804908
1941,-56.915696
1941.1,-56.408977
1941.2,-55.865904
1941.3,-57.840637
1941.4,-56.214183
1941.5,-56.725419
1941.6,-56.104548
1941.7,-57.822588
1941.8,-56.038082
1941.9,-57.338068
1942,-56.520664
1942.1,-56.684376
1942.2,-56.281731
1942.3,-56.016851
1942.4,-56.944526
1942.5,-56.315815
1942.6,-57.070023
1942.7,-55.877088
1942.8,-56.798766
1942.9,-55.855962
1943,-57.012631
1943.1,-57.198601
1943.2,-57.39816
1943.3,-56.430342
1943.4,-56.614423
1943.5,-57.136927
1943.6,-56.995446
1943.7,-57.749187
1943.8,-57.766385
1943.9,-56.664709
1944,-55.771779
1944.1,-57.212114
1944.2,-58.438357
1944.3,-59.168676
1944.4,-57.989917
1944.5,-56.137232
1944.6,-55.955775
1944.7,-57.59808
1944.8,-57.024934
1944.9,-56.015753
1945,-58.456242
1945.1,-56.408178
1945.2,-55.817541
1945.3,-57.798687
1945.4,-55.753984
1945.5,-56.476281
1945.6,-56.689651
1945.7,-56.618923
1945.8,-56.966331
1945.9,-56.413314
1946,-57.795998
1946.1,-55.713274
1946.2,-57.387299
1946.3,-56.878984
1946.4,-57.240368
1946.5,-56.834231
1946.6,-57.429617
1946.7,-56.245297
1946.8,-57.135516
1946.9,-56.542798
1947,-57.458255
1947.1,-55.78064
1947.2,-56.176716
1947.3,-57.027581
1947.4,-57.790292
1947.5,-56.31982
1947.6,-56.375614
1947.7,-57.243676
1947.8,-58.471614
1947.9,-58.434658
1948,-56.705401
1948.1,-57.931025
1948.2,-58.186031
1948.3,-57.686632
1948.4,-56.938831
1948.5,-55.665783
1948.6,-57.164233
1948.7,-57.888867
1948.8,-57.863182
1948.9,-57.650165
1949,-56.885945
1949.1,-57.348615
1949.2,-57.462835
1949.3,-57.774181
1949.4,-57.244055
1949.5,-58.180085
1949.6,-55.462271
1949.7,-56.497042
1949.8,-56.5231
1949.9,-56.782287
1950,-55.59537
1950.1,-55.719077
1950.2,-57.204499
1950.3,-57.187904
1950.4,-56.473655
1950.5,-57.893337
1950.6,-55.431094
1950.7,-55.505348
1950.8,-58.621822
1950.9,-56.205066
1951,-56.925493
1951.1,-58.62087
1951.2,-57.618514
1951.3,-56.824228
1951.4,-56.103396
1951.5,-57.30565
1951.6,-57.11296
1951.7,-55.625629
1951.8,-57.449185
1951.9,-55.792169
1952,-58.882015
1952.1,-58.723053
1952.2,-57.939125
1952.3,-57.343566
1952.4,-58.044822
1952.5,-55.826814
1952.6,-57.933763
1952.7,-58.019008
1952.8,-59.024238
1952.9,-59.240625
1953,-56.433486
1953.1,-58.166414
1953.2,-56.981481
1953.3,-58.367072
1953.4,-56.768591
1953.5,-57.447271
1953.6,-58.515017
1953.7,-58.128934
1953.8,-58.90287
1953.9,-58.039638
1954,-57.181881
1954.1,-57.301845
1954.2,-55.802807
1954.3,-57.697133
1954.4,-59.837747
1954.5,-57.094635
1954.6,-57.590951
1954.7,-57.665223
1954.8,-59.242626
1954.9,-60.118245
1955,-59.511972
1955.1,-59.071352
1955.2,-58.759108
1955.3,-60.257323
1955.4,-58.982942
1955.5,-58.318064
1955.6,-58.796327
1955.7,-58.990601
1955.8,-59.985546
1955.9,-58.670115
1956,-60.018176
1956.1,-59.656162
1956.2,-60.628261
1956.3,-61.915344
1956.4,-58.558259
1956.5,-59.066709
1956.6,-60.443575
1956.7,-60.685541
1956.8,-60.534282
1956.9,-59.739489
1957,-60.262817
1957.1,-60.659682
1957.2,-59.488805
1957.3,-59.166449
1957.4,-60.288978
1957.5,-60.124683
1957.6,-60.504069
1957.7,-62.417727
1957.8,-59.935729
1957.9,-60.347849
1958,-60.115311
1958.1,-61.77059
1958.2,-60.856452
1958.3,-61.662277
1958.4,-60.868514
1958.5,-61.381377
1958.6,-61.630518
1958.7,-60.404158
1958.8,-62.98572
1958.9,-61.606984
1959,-62.753813
1959.1,-63.2622
1959.2,-60.808161
1959.3,-61.306185
1959.4,-62.485825
1959.5,-62.236528
1959.6,-63.29079
1959.7,-61.645289
1959.8,-61.148135
1959.9,-62.372338
1960,-63.631704
1960.1,-61.841835
1960.2,-62.376402
1960.3,-63.822072
1960.4,-63.305407
1960.5,-63.596366
1960.6,-62.173398
1960.7,-64.4977
1960.8,-62.227186
1960.9,-62.854797
1961,-62.949091
1961.1,-62.660667
1961.2,-63.669975
1961.3,-62.415644
1961.4,-61.278941
1961.5,-62.852401
1961.6,-62.713262
1961.7,-63.797064
1961.8,-61.92268
1961.9,-61.469531
1962,-63.450741
1962.1,-62.787174
1962.2,-64.483831
1962.3,-63.175076
1962.4,-62.688552
1962.5,-65.127763
1962.6,-62.777279
1962.7,-63.480761
1962.8,-62.993766
1962.9,-62.046708
1963,-61.961235
1963.1,-60.819686
1963.2,-61.751272
1963.3,-63.196257
1963.4,-61.354564
1963.5,-62.532698
1963.6,-63.375548
1963.7,-62.544834
1963.8,-63.466089
1963.9,-62.922619
1964,-63.770987
1964.1,-64.055265
1964.2,-63.11777
1964.3,-64.197125
1964.4,-63.008756
1964.5,-63.413246
1964.6,-62.441883
1964.7,-61.357642
1964.8,-63.145046
1964.9,-62.040232
1965,-62.28598
1965.1,-61.192475
1965.2,-61.486092
1965.3,-63.091074
1965.4,-63.530412
1965.5,-62.223112
1965.6,-64.56593
1965.7,-62.048742
1965.8,-64.840446
1965.9,-64.410407
1966,-63.461677
1966.1,-63.031231
1966.2,-63.403293
1966.3,-62.816443
1966.4,-64.753182
1966.5,-62.427514
1966.6,-63.616931
1966.7,-62.911015
1966.8,-62.20876
1966.9,-63.538146
1967,-63.142104
1967.1,-62.745379
1967.2,-63.891821
1967.3,-63.170021
1967.4,-63.084
1967.5,-63.266876
1967.6,-65.567398
1967.7,-62.149112
1967.8,-64.643639
1967.9,-62.759469
1968,-62.875608
1968.1,-62.978001
1968.2,-63.272186
1968.3,-62.901299
1968.4,-64.579354
1968.5,-63.479811
1968.6,-64.88973
1968.7,-63.903469
1968.8,-62.194108
1968.9,-63.288317
1969,-62.118867
1969.1,-64.321719
1969.2,-65.546512
1969.3,-64.856111
1969.4,-64.32001
1969.5,-63.834645
1969.6,-63.183877
1969.7,-64.853217
1969.8,-62.703814
1969.9,-63.663259
1970,-62.610098
1970.1,-63.682096
1970.2,-65.517478
1970.3,-64.444165
1970.4,-63.59005
1970.5,-63.508927
1970.6,-63.9048
1970.7,-65.360313
1970.8,-64.142426
1970.9,-64.266549
1971,-63.049595
1971.1,-64.814789
1971.2,-64.726755
1971.3,-64.894672
1971.4,-64.115496
1971.5,-63.760081
1971.6,-65.487515
1971.7,-64.821241
1971.8,-64.670801
1971.9,-64.209459
1972,-63.101024
1972.1,-63.708354
1972.2,-65.490954
1972.3,-64.414521
1972.4,-64.985948
1972.5,-65.61441
1972.6,-65.707033
1972.7,-65.344766
1972.8,-65.68402
1972.9,-64.045982
1973,-66.385865
1973.1,-65.43104
1973.2,-66.816918
1973.3,-64.213436
1973.4,-65.59766
1973.5,-66.585267
1973.6,-66.564402
1973.7,-67.881399
1973.8,-65.135729
1973.9,-65.274241
1974,-64.990326
1974.1,-64.229179
1974.2,-64.234671
1974.3,-65.131761
1974.4,-66.838995
1974.5,-63.823465
1974.6,-66.310517
1974.7,-64.368743
1974.8,-65.555542
1974.9,-66.976191
1975,-66.336235
1975.1,-65.821076
1975.2,-65.396162
1975.3,-66.420701
1975.4,-65.570097
1975.5,-66.214244
1975.6,-66.702257
1975.7,-67.1982
1975.8,-66.031166
1975.9,-68.237077
1976,-67.433102
1976.1,-66.883938
1976.2,-68.064363
1976.3,-67.004839
1976.4,-67.739875
1976.5,-65.664068
1976.6,-66.056368
1976.7,-66.658153
1976.8,-67.79799
1976.9,-67.416492
1977,-65.971567
1977.1,-67.461409
1977.2,-66.198927
1977.3,-67.618107
1977.4,-66.793334
1977.5,-67.163304
1977.6,-67.865788
1977.7,-66.930144
1977.8,-70.183003
1977.9,-67.071725
1978,-67.985327
1978.1,-67.583176
1978.2,-66.014531
1978.3,-64.573376
1978.4,-66.680508
1978.5,-68.270086
1978.6,-67.129524
1978.7,-68.848389
1978.8,-67.003729
1978.9,-68.475033
1979,-69.186259
1979.1,-69.789944
1979.2,-67.70707
1979.3,-68.841312
1979.4,-66.946672
1979.5,-68.226211
1979.6,-65.636128
1979.7,-68.557934
1979.8,-68.338163
1979.9,-69.46581
1980,-68.762004
1980.1,-68.143296
1980.2,-69.235631
1980.3,-69.572891
1980.4,-69.389341
1980.5,-66.358075
1980.6,-68.852001
1980.7,-70.317736
1980.8,-69.291978
1980.9,-67.895484
1981,-69.730885
1981.1,-69.864799
1981.2,-69.325845
1981.3,-68.369644
1981.4,-68.956793
1981.5,-69.815929
1981.6,-68.558359
1981.7,-67.306631
1981.8,-69.276741
1981.9,-70.831142
1982,-69.71676
1982.1,-69.424128
1982.2,-68.414264
1982.3,-69.60838
1982.4,-70.192242
1982.5,-69.270957
1982.6,-69.310038
1982.7,-71.289297
1982.8,-67.892646
1982.9,-69.819823
1983,-69.187783
1983.1,-69.049858
1983.2,-68.987743
1983.3,-70.106625
1983.4,-68.909686
1983.5,-70.530426
1983.6,-68.376997
1983.7,-69.942428
1983.8,-70.618491
1983.9,-71.358374
1984,-70.726768
1984.1,-67.6941
1984.2,-70.161971
1984.3,-69.758698
1984.4,-67.621665
1984.5,-70.655739
1984.6,-69.401378
1984.7,-68.459941
1984.8,-69.446531
1984.9,-71.353864
1985,-69.015012
1985.1,-71.519735
1985.2,-70.091765
1985.3,-68.203224
1985.4,-69.437546
1985.5,-70.102856
1985.6,-69.226681
1985.7,-68.917146
1985.8,-69.214872
1985.9,-69.926452
1986,-69.138397
1986.1,-68.184335
1986.2,-68.113183
1986.3,-70.02395
1986.4,-70.083498
1986.5,-70.645779
1986.6,-70.211032
1986.7,-68.313202
1986.8,-71.947781
1986.9,-69.274906
1987,-69.210722
1987.1,-70.094131
1987.2,-69.487528
1987.3,-69.184473
1987.4,-70.08307
1987.5,-71.370066
1987.6,-71.180437
1987.7,-70.813151
1987.8,-70.610303
1987.9,-69.499817
1988,-71.487594
1988.1,-69.471033
1988.2,-71.210323
1988.3,-70.166081
1988.4,-69.886228
1988.5,-68.925979
1988.6,-70.451235
1988.7,-70.554181
1988.8,-70.893303
1988.9,-70.286307
1989,-70.099123
1989.1,-69.730255
1989.2,-69.553967
1989.3,-70.770775
1989.4,-70.128721
1989.5,-68.552741
1989.6,-72.259093
1989.7,-69.35891
1989.8,-69.930996
1989.9,-68.749837
1990,-70.827857
1990.1,-69.77362
1990.2,-69.995724
1990.3,-68.702744
1990.4,-70.660649
1990.5,-70.081141
1990.6,-71.19236
1990.7,-70.015666
1990.8,-70.229109
1990.9,-69.084961
1991,-70.245465
1991.1,-69.82879
1991.2,-70.367439
1991.3,-70.039013
1991.4,-70.076713
1991.5,-69.848971
1991.6,-69.629551
1991.7,-70.217949
1991.8,-69.227043
1991.9,-70.898666
1992,-71.071175
1992.1,-68.96905
1992.2,-69.59982
1992.3,-70.420086
1992.4,-69.816018
1992.5,-69.146825
1992.6,-69.819123
1992.7,-69.804568
1992.8,-69.926857
1992.9,-69.487962
1993,-69.116003
1993.1,-70.495066
1993.2,-70.670369
1993.3,-70.411831
1993.4,-69.332281
1993.5,-69.628017
1993.6,-68.432444
1993.7,-70.85041
1993.8,-67.940361
1993.9,-69.544045
1994,-70.512191
1994.1,-68.100829
1994.2,-68.815961
1994.3,-68.612308
1994.4,-68.931106
1994.5,-69.857084
1994.6,-69.900827
1994.7,-70.225151
1994.8,-68.896022
1994.9,-70.342154
1995,-68.843539
1995.1,-69.743248
1995.2,-70.70841
1995.3,-68.930863
1995.4,-67.692626
1995.5,-69.335258
1995.6,-70.027741
1995.7,-69.161421
1995.8,-69.147023
1995.9,-67.344891
1996,-69.246086
1996.1,-68.646232
1996.2,-66.35147
1996.3,-68.213323
1996.4,-68.675117
1996.5,-69.032557
1996.6,-68.305692
1996.7,-69.175023
1996.8,-70.422454
1996.9,-68.366745
1997,-68.831549
1997.1,-70.152993
1997.2,-66.533852
1997.3,-68.135904
1997.4,-68.775488
1997.5,-69.593052
1997.6,-68.454844
1997.7,-67.992296
1997.8,-69.685947
1997.9,-69.039775
1998,-68.279301
1998.1,-67.464811
1998.2,-68.408642
1998.3,-67.804678
1998.4,-67.127677
1998.5,-68.785402
1998.6,-65.105809
1998.7,-66.974495
1998.8,-67.05357
1998.9,-68.159362
1999,-68.034967
1999.1,-67.94442
1999.2,-66.376515
1999.3,-67.349407
1999.4,-66.946596
1999.5,-68.456581
1999.6,-67.331511
1999.7,-68.421427
1999.8,-67.346034
1999.9,-64.752751
2000,-66.897203
2000.1,-66.172931
2000.2,-67.84499
2000.3,-66.435375
2000.4,-65.941751
2000.5,-66.124889
2000.6,-65.491473
2000.7,-69.354067
2000.8,-65.036434
2000.9,-64.589896
2001,-67.354298
2001.1,-65.774995
2001.2,-67.535055
2001.3,-66.438952
2001.4,-65.726152
2001.5,-65.425132
2001.6,-66.490336
2001.7,-66.41935
2001.8,-65.108253
2001.9,-65.533376
2002,-64.254694
2002.1,-65.799982
2002.2,-66.014239
2002.3,-65.173219
2002.4,-64.85932
2002.5,-64.945254
2002.6,-64.745834
2002.7,-65.541212
2002.8,-65.010265
2002.9,-63.181614
2003,-64.050369
2003.1,-63.443194
2003.2,-64.148727
2003.3,-63.980268
2003.4,-63.596617
2003.5,-64.435237
2003.6,-64.364791
2003.7,-64.18711
2003.8,-64.585125
2003.9,-65.174249
2004,-64.964426
2004.1,-63.384452
2004.2,-64.919171
2004.3,-63.003826
2004.4,-65.309607
2004.5,-61.534127
2004.6,-63.856627
2004.7,-65.063267
2004.8,-64.107644
2004.9,-62.650486
2005,-62.650975
2005.1,-61.301774
2005.2,-63.636971
2005.3,-65.088705
2005.4,-61.634435
2005.5,-61.850478
2005.6,-61.26348
2005.7,-64.432828
2005.8,-62.054092
2005.9,-64.259176
2006,-63.706586
2006.1,-61.339074
2006.2,-60.477644
2006.3,-61.697498
2006.4,-60.489604
2006.5,-62.941423
2006.6,-62.348204
2006.7,-62.333875
2006.8,-61.437878
2006.9,-60.419
2007,-63.286638
2007.1,-60.735826
2007.2,-61.630013
2007.3,-59.743528
2007.4,-59.349071
2007.5,-60.668415
2007.6,-59.300808
2007.7,-60.917296
2007.8,-63.00442
2007.9,-58.770338
2008,-59.652296
2008.1,-59.925009
2008.2,-57.229426
2008.3,-57.758178
2008.4,-59.849235
2008.5,-59.399565
2008.6,-56.224236
2008.7,-60.577259
2008.8,-58.550615
2008.9,-56.601193
2009,-57.087843
2009.1,-57.68635
2009.2,-57.660352
2009.3,-57.641713
2009.4,-56.410445
2009.5,-57.307523
2009.6,-57.285167
2009.7,-54.940637
2009.8,-55.46539
2009.9,-56.041087
2010,-55.010918
2010.1,-54.661203
2010.2,-56.06898
2010.3,-57.793716
2010.4,-56.291395
2010.5,-57.053551
2010.6,-57.223792
2010.7,-55.898197
2010.8,-55.743365
2010.9,-54.268944
2011,-56.054517
2011.1,-54.093562
2011.2,-52.500326
2011.3,-54.912183
2011.4,-56.264277
2011.5,-53.386235
2011.6,-53.163123
2011.7,-53.426813
2011.8,-53.87006
2011.9,-53.53963
2012,-51.77098
2012.1,-51.752963
2012.2,-50.89875
2012.3,-50.439542
2012.4,-49.885374
2012.5,-50.505108
2012.6,-48.83456
2012.7,-48.782834
2012.8,-47.80777
2012.9,-46.999978
2013,-46.529
2013.1,-44.710363
2013.2,-43.163269
2013.3,-39.30732
2013.4,-35.519127
2013.5,-29.950582
2013.6,-19.57225
2013.7,-3.1663439
2013.8,13.645358
2013.9,21.478794
2014,22.082483
2014.1,20.960083
2014.2,14.308163
2014.3,7.4266696
2014.4,-0.040125515
2014.5,-6.9914772
2014.6,-12.721901
2014.7,-18.492669
2014.8,-25.428797
2014.9,-29.33437
2015,-34.858706
2015.1,-42.510883
2015.2,-46.919817
2015.3,-51.2432
2015.4,-54.21652
2015.5,-56.788195
2015.6,-58.683006
2015.7,-58.300828
2015.8,-59.692034
2015.9,-61.810995
2016,-63.323163
2016.1,-62.482134
2016.2,-62.710597
2016.3,-62.212546
2016.4,-62.721
2016.5,-63.093766
2016.6,-60.545048
2016.7,-64.281856
2016.8,-62.672819
2016.9,-63.860186
2017,-62.400707
2017.1,-62.163761
2017.2,-62.00797
2017.3,-62.129035
2017.4,-61.02052
2017.5,-63.203262
2017.6,-62.287618
2017.7,-59.794226
2017.8,-63.124199
2017.9,-62.214314
2018,-62.206267
2018.1,-62.785869
2018.2,-61.856217
2018.3,-61.582895
2018.4,-61.811894
2018.5,-62.673585
2018.6,-62.778497
2018.7,-62.111308
2018.8,-62.415279
2018.9,-62.009876
2019,-62.590494
2019.1,-61.780301
2019.2,-62.739343
2019.3,-62.044446
2019.4,-62.582888
2019.5,-61.622013
2019.6,-62.263898
2019.7,-62.82775
2019.8,-61.982855
2019.9,-61.845915
2020,-62.431883
2020.1,-61.847634
2020.2,-60.722551
2020.3,-61.815302
2020.4,-63.341814
2020.5,-62.848017
2020.6,-63.551563
2020.7,-61.440685
2020.8,-63.432551
2020.9,-60.705185
2021,-61.885351
2021.1,-62.608908
2021.2,-64.112879
2021.3,-62.782321
2021.4,-61.64244
2021.5,-62.805649
2021.6,-60.049642
2021.7,-60.738115
2021.8,-62.84074
2021.9,-62.491224
2022,-61.702449
2022.1,-62.544871
2022.2,-61.945539
2022.3,-60.321452
2022.4,-62.611671
2022.5,-60.90438
2022.6,-62.874592
2022.7,-62.182735
2022.8,-60.578482
2022.9,-63.199747
2023,-61.502833
2023.1,-62.17194
2023.2,-62.530399
2023.3,-61.503762
2023.4,-63.066061
2023.5,-62.06881
2023.6,-63.053196
2023.7,-63.418666
2023.8,-63.814136
2023.9,-61.041279
2024,-62.580148
2024.1,-61.310369
2024.2,-61.0606
2024.3,-64.517059
2024.4,-62.608988
2024.5,-62.42946
2024.6,-63.985081
2024.7,-63.946974
2024.8,-62.125546
2024.9,-62.194925
2025,-65.167341
2025.1,-61.333803
2025.2,-61.74461
2025.3,-62.764049
2025.4,-63.281558
2025.5,-62.557823
2025.6,-63.163069
2025.7,-64.317987
2025.8,-62.790647
2025.9,-62.321074
2026,-62.143221
2026.1,-63.46925
2026.2,-63.586014
2026.3,-63.514865
2026.4,-62.558866
2026.5,-63.966819
2026.6,-62.598891
2026.7,-62.50713
2026.8,-62.24701
2026.9,-62.100548
2027,-61.223997
2027.1,-63.339075
2027.2,-62.952563
2027.3,-62.209301
2027.4,-61.27917
2027.5,-64.043251
2027.6,-61.647688
2027.7,-63.335089
2027.8,-63.553372
2027.9,-64.669728
2028,-62.970968
2028.1,-62.122802
2028.2,-62.93414
2028.3,-62.720958
2028.4,-62.781667
2028.5,-63.974672
2028.6,-62.598682
2028.7,-62.393332
2028.8,-62.750379
2028.9,-61.853787
2029,-62.827379
2029.1,-63.014396
2029.2,-64.056811
2029.3,-63.782781
2029.4,-63.768406
2029.5,-62.579808
2029.6,-64.055298
2029.7,-65.00798
2029.8,-63.072359
2029.9,-63.633917
2030,-64.040852
2030.1,-63.071806
2030.2,-63.485431
2030.3,-65.057029
2030.4,-64.231615
2030.5,-62.702111
2030.6,-61.593411
2030.7,-60.166215
2030.8,-62.869366
2030.9,-61.805012
2031,-64.246337
2031.1,-62.774888
2031.2,-64.969247
2031.3,-63.926373
2031.4,-62.288662
2031.5,-62.029097
2031.6,-63.075123
2031.7,-61.549192
2031.8,-62.956771
2031.9,-62.815082
2032,-61.585895
2032.1,-62.273205
2032.2,-62.458617
2032.3,-63.718046
2032.4,-62.553467
2032.5,-63.830568
2032.6,-62.950172
2032.7,-63.647615
2032.8,-62.258041
2032.9,-62.260918
2033,-63.481296
2033.1,-63.943996
2033.2,-62.256256
2033.3,-65.063128
2033.4,-63.826335
2033.5,-62.837816
2033.6,-63.596113
2033.7,-63.646227
2033.8,-62.810244
2033.9,-61.376323
2034,-62.435842
2034.1,-65.321888
2034.2,-63.119209
2034.3,-63.049877
2034.4,-63.234245
2034.5,-63.3981
2034.6,-64.255067
2034.7,-62.886615
2034.8,-63.915217
2034.9,-63.307265
2035,-63.352455
2035.1,-62.408233
2035.2,-62.292336
2035.3,-62.262398
2035.4,-62.958245
2035.5,-64.933312
2035.6,-63.492867
2035.7,-61.772195
2035.8,-62.134183
2035.9,-63.093048
2036,-63.780496
2036.1,-63.188236
2036.2,-63.276439
2036.3,-62.825199
2036.4,-62.099252
2036.5,-62.59136
2036.6,-63.441948
2036.7,-64.252201
2036.8,-61.939897
2036.9,-65.79878
2037,-62.660732
2037.1,-61.439567
2037.2,-62.374958
2037.3,-61.916375
2037.4,-63.753285
2037.5,-60.750664
2037.6,-62.796158
2037.7,-62.054264
2037.8,-65.028764
2037.9,-64.510372
2038,-62.977344
2038.1,-62.00838
2038.2,-63.835736
2038.3,-61.22897
2038.4,-61.667513
2038.5,-60.794882
2038.6,-60.943805
2038.7,-61.804507
2038.8,-63.042066
2038.9,-61.699149
2039,-62.197458
2039.1,-63.47869
2039.2,-64.601576
2039.3,-62.291091
2039.4,-61.83873
2039.5,-63.219972
2039.6,-61.326192
2039.7,-62.999582
2039.8,-60.748899
2039.9,-62.165345
2040,-62.843989
2040.1,-61.962186
2040.2,-61.841773
2040.3,-63.491777
2040.4,-60.781819
2040.5,-61.682452
2040.6,-64.124444
2040.7,-61.392248
2040.8,-62.409956
2040.9,-62.651994
2041,-63.37716
2041.1,-60.848291
2041.2,-62.140284
2041.3,-63.34509
2041.4,-63.364974
2041.5,-60.723108
2041.6,-63.811128
2041.7,-64.177431
2041.8,-61.035039
2041.9,-60.799535
2042,-62.623024
2042.1,-63.382557
2042.2,-62.968499
2042.3,-62.339242
2042.4,-61.760165
2042.5,-63.457632
2042.6,-62.601905
2042.7,-62.823623
2042.8,-63.650771
2042.9,-60.933999
2043,-61.104375
2043.1,-62.127399
2043.2,-62.033903
2043.3,-61.034594
2043.4,-62.836917
2043.5,-63.053461
2043.6,-60.949046
2043.7,-60.924721
2043.8,-60.435914
2043.9,-61.601063
2044,-59.709149
2044.1,-62.143295
2044.2,-60.049632
2044.3,-61.822552
2044.4,-59.675787
2044.5,-61.187705
2044.6,-62.25947
2044.7,-61.355726
2044.8,-63.098262
2044.9,-59.148469
2045,-61.681667
2045.1,-62.003077
2045.2,-61.235166
2045.3,-62.614063
2045.4,-60.271816
2045.5,-59.861379
2045.6,-60.922345
2045.7,-61.174329
2045.8,-60.583832
2045.9,-60.892838
2046,-61.482676
2046.1,-60.264397
2046.2,-60.985883
2046.3,-60.426153
2046.4,-61.734993
2046.5,-62.86504
2046.6,-60.845653
2046.7,-61.409613
2046.8,-61.156325
2046.9,-61.032506
2047,-60.705835
2047.1,-59.755253
2047.2,-60.441921
2047.3,-59.563645
2047.4,-61.747898
2047.5,-62.498326
2047.6,-60.221859
2047.7,-60.689095
2047.8,-60.188803
2047.9,-59.676603
2048,-61.172754
2048.1,-60.489137
2048.2,-59.022595
2048.3,-61.049439
2048.4,-61.016181
2048.5,-62.023805
2048.6,-58.756722
2048.7,-61.440407
2048.8,-61.439102
2048.9,-60.725428
2049,-60.505765
2049.1,-61.344007
2049.2,-58.441196
2049.3,-60.341751
2049.4,-62.64075
2049.5,-60.00111
2049.6,-61.60565
2049.7,-60.353116
2049.8,-59.482077
2049.9,-59.573773
2050,-59.96544
2050.1,-60.542915
2050.2,-60.363966
2050.3,-59.942109
2050.4,-61.240329
2050.5,-58.957208
2050.6,-60.297968
2050.7,-61.585625
2050.8,-62.59012
2050.9,-61.438357
2051,-60.309995
2051.1,-60.126397
2051.2,-59.380496
2051.3,-62.039632
2051.4,-59.686735
2051.5,-59.936473
2051.6,-61.19483
2051.7,-60.478797
2051.8,-59.73904
2051.9,-61.273522
2052,-60.214864
2052.1,-61.847465
2052.2,-59.990003
2052.3,-59.056716
2052.4,-59.601951
2052.5,-60.88802
2052.6,-60.121177
2052.7,-59.007655
2052.8,-59.248295
2052.9,-58.183507
2053,-60.539838
2053.1,-59.287462
2053.2,-58.975255
2053.3,-59.5952
2053.4,-59.977054
2053.5,-59.491146
2053.6,-59.869665
2053.7,-61.456165
2053.8,-58.481513
2053.9,-59.578363
2054,-59.954564
2054.1,-59.842151
2054.2,-59.698183
2054.3,-59.433129
2054.4,-59.073714
2054.5,-57.159687
2054.6,-57.899356
2054.7,-58.894426
2054.8,-58.713475
2054.9,-57.892028
2055,-57.109756
2055.1,-58.332557
2055.2,-58.577172
2055.3,-56.864159
2055.4,-56.011902
2055.5,-57.63988
2055.6,-56.828364
2055.7,-55.03027
2055.8,-56.443949
2055.9,-56.113668
2056,-56.051064
2056.1,-55.435284
2056.2,-55.799725
2056.3,-54.066159
2056.4,-56.192211
2056.5,-53.699932
2056.6,-52.086137
2056.7,-52.531857
2056.8,-51.235797
2056.9,-49.885492
2057,-49.992422
2057.1,-49.87464
2057.2,-49.477969
2057.3,-49.45255
2057.4,-47.959247
2057.5,-48.378268
2057.6,-45.457894
2057.7,-44.237264
2057.8,-43.379636
2057.9,-40.031936
2058,-34.901657
2058.1,-30.017289
2058.2,-21.850998
2058.3,-2.0757607
2058.4,11.738957
2058.5,20.739303
2058.6,22.274963
2058.7,19.260325
2058.8,11.877389
2058.9,8.8019941
2059,0.3441029
2059.1,-6.8808785
2059.2,-13.189828
2059.3,-19.210293
2059.4,-24.335628
2059.5,-30.558039
2059.6,-35.90565
2059.7,-42.309184
2059.8,-45.347286
2059.9,-49.797701
2060,-53.227469
2060.1,-57.007603
2060.2,-56.88224
2060.3,-59.87298
2060.4,-60.158713
2060.5,-61.101465
2060.6,-61.146308
2060.7,-62.055003
2060.8,-63.17131
2060.9,-61.714471
2061,-63.130659
2061.1,-60.189665
2061.2,-62.504311
2061.3,-62.671295
2061.4,-62.287265
2061.5,-63.139312
2061.6,-60.648842
2061.7,-64.151961
2061.8,-62.455704
2061.9,-62.390248
2062,-64.219162
2062.1,-59.774668
2062.2,-61.400996
2062.3,-60.190847
2062.4,-62.389503
2062.5,-62.962643
2062.6,-60.707075
2062.7,-60.97956
2062.8,-63.003446
2062.9,-61.891661
2063,-62.239199
2063.1,-62.03884
2063.2,-61.651433
2063.3,-60.826977
2063.4,-60.689651
2063.5,-60.186082
2063.6,-61.573957
2063.7,-62.00741
2063.8,-60.619033
2063.9,-61.488866
2064,-60.465206
2064.1,-61.821518
2064.2,-60.780201
2064.3,-59.875076
2064.4,-61.24844
2064.5,-61.524916
2064.6,-60.717732
2064.7,-61.360424
2064.8,-63.042079
2064.9,-62.364777
2065,-60.838422
2065.1,-62.101495
2065.2,-61.911118
2065.3,-58.913245
2065.4,-60.068013
2065.5,-62.1945
2065.6,-59.671151
2065.7,-61.474333
2065.8,-59.276036
2065.9,-59.997661
2066,-59.538818
2066.1,-58.50703
2066.2,-63.156814
2066.3,-59.498833
2066.4,-59.850845
2066.5,-59.006088
2066.6,-59.5634
2066.7,-60.925431
2066.8,-59.742936
2066.9,-57.816956
2067,-59.779059
2067.1,-61.059283
2067.2,-58.133454
2067.3,-60.753388
2067.4,-59.82549
2067.5,-59.579734
2067.6,-60.086495
2067.7,-58.783432
2067.8,-60.459161
2067.9,-59.38468
2068,-60.69424
2068.1,-59.014496
2068.2,-59.69902
2068.3,-60.978698
2068.4,-60.335369
2068.5,-56.563147
2068.6,-57.041236
2068.7,-60.896076
2068.8,-58.526651
2068.9,-58.008184
2069,-58.52613
2069.1,-58.291191
2069.2,-57.93118
2069.3,-57.943503
2069.4,-56.514253
2069.5,-59.050386
2069.6,-56.575324
2069.7,-56.991492
2069.8,-58.498596
2069.9,-58.09872
2070,-56.090282
2070.1,-56.343074
2070.2,-55.585292
2070.3,-57.350726
2070.4,-57.58334
2070.5,-56.523758
2070.6,-58.114286
2070.7,-56.030895
2070.8,-57.697975
2070.9,-56.985683
2071,-56.330611
2071.1,-56.588313
2071.2,-57.5554
2071.3,-55.680175
2071.4,-57.257528
2071.5,-56.568898
2071.6,-57.151074
2071.7,-54.658676
2071.8,-55.567016
2071.9,-55.611285
2072,-54.204842
2072.1,-54.73477
2072.2,-54.025325
2072.3,-56.104598
2072.4,-54.011847
2072.5,-54.197692
2072.6,-54.716631
2072.7,-54.268744
2072.8,-53.464115
2072.9,-53.593812
2073,-54.352101
2073.1,-53.019925
2073.2,-54.322564
2073.3,-53.930987
2073.4,-52.245178
2073.5,-51.63862
2073.6,-51.247585
2073.7,-51.986835
2073.8,-52.749137
2073.9,-51.607616
2074,-53.767494
2074.1,-51.153853
2074.2,-50.53663
2074.3,-50.549757
2074.4,-52.143516
2074.5,-52.574705
2074.6,-50.566331
2074.7,-50.196363
2074.8,-51.933635
2074.9,-50.661208
2075,-48.767957
2075.1,-48.48526
2075.2,-48.832008
2075.3,-49.527446
2075.4,-49.063354
2075.5,-48.676993
2075.6,-48.641127
2075.7,-48.005822
2075.8,-48.641555
2075.9,-46.427039
2076,-46.397483
2076.1,-44.46647
2076.2,-44.145602
2076.3,-43.377672
2076.4,-41.231724
2076.5,-39.570104
2076.6,-36.006426
2076.7,-30.09816
2076.8,-25.134274
2076.9,-15.058958
2077,0.10236393
2077.1,11.130907
2077.2,18.959357
2077.3,16.776349
2077.4,11.761437
2077.5,6.9508008
2077.6,1.9981252
2077.7,-3.6812112
2077.8,-11.84007
2077.9,-15.713389
2078,-22.114626
2078.1,-25.254064
2078.2,-32.442282
2078.3,-38.41895
2078.4,-43.511567
2078.5,-48.032438
2078.6,-51.577875
2078.7,-54.049901
2078.8,-57.187674
2078.9,-59.246297
2079,-60.51198
2079.1,-59.032802
2079.2,-59.544128
2079.3,-61.669928
2079.4,-60.790754
2079.5,-61.614109
2079.6,-61.855531
2079.7,-62.418772
2079.8,-61.993954
2079.9,-61.446634
2080,-62.223307
2080.1,-60.976243
2080.2,-60.225722
2080.3,-62.262425
2080.4,-60.606485
2080.5,-63.054477
2080.6,-61.02596
2080.7,-58.882057
2080.8,-64.057609
2080.9,-59.72954
2081,-60.743641
2081.1,-60.827703
2081.2,-61.206801
2081.3,-59.394446
2081.4,-59.67536
2081.5,-60.432088
2081.6,-60.537772
2081.7,-60.514742
2081.8,-60.612887
2081.9,-61.019582
2082,-61.401167
2082.1,-58.251187
2082.2,-60.672499
2082.3,-58.4706
2082.4,-59.490028
2082.5,-58.625417
2082.6,-59.63277
2082.7,-60.707298
2082.8,-59.277676
2082.9,-58.028796
2083,-60.916009
2083.1,-56.337208
2083.2,-57.895271
2083.3,-58.679682
2083.4,-56.698091
2083.5,-58.244027
2083.6,-58.050834
2083.7,-57.747825
2083.8,-57.529052
2083.9,-56.709179
2084,-58.101927
2084.1,-56.56297
2084.2,-57.804771
2084.3,-57.154983
2084.4,-57.643121
2084.5,-58.265907
2084.6,-57.313802
2084.7,-55.768515
2084.8,-57.32472
2084.9,-56.496466
2085,-55.662721
2085.1,-56.814063
2085.2,-56.139754
2085.3,-56.240414
2085.4,-56.035071
2085.5,-56.042327
2085.6,-57.663324
2085.7,-55.005012
2085.8,-55.922659
2085.9,-55.002437
2086,-55.755257
2086.1,-55.421369
2086.2,-54.515201
2086.3,-56.153161
2086.4,-55.317506
2086.5,-54.754997
2086.6,-54.005893
2086.7,-54.402683
2086.8,-52.838334
2086.9,-55.436873
2087,-54.62222
2087.1,-52.965615
2087.2,-52.81101
2087.3,-53.655813
2087.4,-54.128933
2087.5,-53.073729
2087.6,-52.377455
2087.7,-52.598485
2087.8,-52.484603
2087.9,-53.092107
2088,-52.174629
2088.1,-52.576462
2088.2,-51.841507
2088.3,-53.077128
2088.4,-51.875019
2088.5,-51.45566
2088.6,-52.086473
2088.7,-51.53749
2088.8,-51.780465
2088.9,-52.889639
2089,-53.484185
2089.1,-51.812352
2089.2,-53.873272
2089.3,-52.842614
2089.4,-50.019216
2089.5,-52.566574
2089.6,-52.373675
2089.7,-51.06516
2089.8,-51.004731
2089.9,-52.867273
2090,-50.690135
2090.1,-51.931024
2090.2,-52.793927
2090.3,-51.095087
2090.4,-50.995884
2090.5,-50.103439
2090.6,-49.816418
2090.7,-49.902169
2090.8,-50.047746
2090.9,-49.119319
2091,-48.878379
2091.1,-48.132234
2091.2,-52.786396
2091.3,-49.883922
2091.4,-49.563308
2091.5,-51.847846
2091.6,-48.694497
2091.7,-50.287001
2091.8,-50.18029
2091.9,-49.578885
2092,-48.436409
2092.1,-49.488615
2092.2,-49.908333
2092.3,-49.855006
2092.4,-50.857348
2092.5,-51.468451
2092.6,-50.323647
2092.7,-49.588249
2092.8,-49.417847
2092.9,-51.264095
2093,-49.248004
2093.1,-49.312507
2093.2,-49.833297
2093.3,-51.166841
2093.4,-50.122612
2093.5,-49.945816
2093.6,-50.471788
2093.7,-49.527395
2093.8,-50.766335
2093.9,-51.22654
2094,-50.823474
2094.1,-50.157831
2094.2,-48.709806
2094.3,-50.123526
2094.4,-49.360184
2094.5,-50.438408
2094.6,-51.341512
2094.7,-50.187449
2094.8,-50.206216
2094.9,-53.215705
2095,-50.175873
2095.1,-51.952406
2095.2,-51.802557
2095.3,-51.486578
2095.4,-51.270993
2095.5,-51.115317
2095.6,-53.06056
2095.7,-51.461077
2095.8,-52.968763
2095.9,-53.648885
2096,-52.197556
2096.1,-54.515612
2096.2,-53.178317
2096.3,-53.663451
2096.4,-54.259919
2096.5,-54.39537
2096.6,-54.693008
2096.7,-53.932256
2096.8,-55.121268
2096.9,-55.245931
2097,-55.455877
2097.1,-53.674532
2097.2,-54.094013
2097.3,-55.905208
2097.4,-56.505611
2097.5,-55.535727
2097.6,-56.324319
2097.7,-55.304068
2097.8,-53.733157
2097.9,-53.410967
2098,-54.541285
2098.1,-55.2858
2098.2,-57.359009
2098.3,-57.269331
2098.4,-56.179962
2098.5,-55.129322
2098.6,-57.313836
2098.7,-56.220544
2098.8,-57.068011
2098.9,-56.416473
2099,-55.009262
2099.1,-55.695261
2099.2,-56.970665
2099.3,-55.510603
2099.4,-56.420255
2099.5,-53.970323
2099.6,-57.210375
2099.7,-55.434448
2099.8,-57.396195
2099.9,-55.386733
2100,-55.903923
2100.1,-55.092529
2100.2,-55.625619
2100.3,-55.524241
2100.4,-55.793736
2100.5,-55.995737
2100.6,-55.68432
2100.7,-56.29152
2100.8,-55.205789
2100.9,-55.889904
2101,-56.093912
2101.1,-54.935731
2101.2,-58.169491
2101.3,-55.203172
2101.4,-58.293884
2101.5,-57.074984
2101.6,-57.610694
2101.7,-57.238685
2101.8,-55.146667
2101.9,-53.786715
2102,-55.261443
2102.1,-54.227565
2102.2,-56.691744
2102.3,-55.068588
2102.4,-56.119431
2102.5,-56.449727
2102.6,-56.278478
2102.7,-55.596914
2102.8,-55.223483
2102.9,-54.127424
2103,-55.302017
2103.1,-57.130959
2103.2,-56.135273
2103.3,-56.369566
2103.4,-55.01582
2103.5,-54.781984
2103.6,-54.531483
2103.7,-54.341357
2103.8,-55.9212
2103.9,-55.266638
2104,-54.152725
2104.1,-55.023105
2104.2,-54.064883
2104.3,-54.55965
2104.4,-57.149306
2104.5,-54.728319
2104.6,-55.654536
2104.7,-56.466441
2104.8,-54.52178
2104.9,-56.424709
2105,-56.008216
2105.1,-54.359182
2105.2,-56.371895
2105.3,-54.731842
2105.4,-53.73168
2105.5,-54.900069
2105.6,-53.727846
2105.7,-54.395388
2105.8,-53.365802
2105.9,-54.7375
2106,-54.023119
2106.1,-53.849818
2106.2,-55.199562
2106.3,-56.73835
2106.4,-56.492955
2106.5,-54.936746
2106.6,-54.380286
2106.7,-55.141122
2106.8,-55.328293
2106.9,-55.517533
2107,-55.334589
2107.1,-55.900871
2107.2,-56.15591
2107.3,-55.622682
2107.4,-55.106575
2107.5,-54.884659
2107.6,-55.249119
2107.7,-53.702795
2107.8,-55.313026
2107.9,-55.040992
2108,-56.733089
2108.1,-56.197197
2108.2,-55.606678
2108.3,-55.56158
2108.4,-55.410947
2108.5,-58.461907
2108.6,-55.467829
2108.7,-56.261512
2108.8,-55.639776
2108.9,-56.281055
2109,-55.599225
2109.1,-56.265674
2109.2,-56.346603
2109.3,-56.137742
2109.4,-57.480779
2109.5,-55.48589
2109.6,-54.858898
2109.7,-56.272368
2109.8,-56.069493
2109.9,-55.718647
2110,-58.008717
2110.1,-56.630105
2110.2,-56.159017
2110.3,-56.208697
2110.4,-56.677283
2110.5,-56.04485
2110.6,-56.076773
2110.7,-55.503014
2110.8,-56.684707
2110.9,-56.569651
2111,-58.375709
2111.1,-56.774431
2111.2,-55.868315
2111.3,-56.789946
2111.4,-55.225764
2111.5,-57.227393
2111.6,-55.806687
2111.7,-57.210369
2111.8,-55.906693
2111.9,-58.880964
2112,-55.191135
2112.1,-57.63358
2112.2,-57.264652
2112.3,-56.714856
2112.4,-57.254202
2112.5,-58.563156
2112.6,-57.526174
2112.7,-58.233482
2112.8,-57.281671
2112.9,-56.55747
2113,-57.592585
2113.1,-57.925701
2113.2,-56.047083
2113.3,-56.785648
2113.4,-58.246814
2113.5,-56.94934
2113.6,-57.780221
2113.7,-57.292108
2113.8,-57.615067
2113.9,-58.591862
2114,-59.132119
2114.1,-57.357575
2114.2,-58.513755
2114.3,-56.979426
2114.4,-58.338443
2114.5,-59.344784
2114.6,-56.691607
2114.7,-56.298264
2114.8,-57.233887
2114.9,-58.850136
2115,-56.129148
2115.1,-57.691992
2115.2,-58.06659
2115.3,-57.399782
2115.4,-57.928945
2115.5,-55.962009
2115.6,-58.842802
2115.7,-57.776142
2115.8,-55.118932
2115.9,-57.495209
2116,-56.533757
2116.1,-57.468145
2116.2,-57.089488
2116.3,-57.058521
2116.4,-56.776844
2116.5,-57.109047
2116.6,-55.900988
2116.7,-57.120247
2116.8,-56.866151
2116.9,-56.646342
2117,-56.224879
2117.1,-57.97684
2117.2,-56.984231
2117.3,-55.478685
2117.4,-57.080796
2117.5,-58.383133
2117.6,-56.095217
2117.7,-57.380293
2117.8,-57.536718
2117.9,-57.191873
2118,-56.182311
2118.1,-57.363108
2118.2,-58.121811
2118.3,-57.099213
2118.4,-55.882059
2118.5,-57.367344
2118.6,-56.549377
2118.7,-56.639636
2118.8,-56.119678
2118.9,-55.923845
2119,-57.467581
2119.1,-56.275327
2119.2,-58.418501
2119.3,-55.814871
2119.4,-57.381304
2119.5,-57.647785
2119.6,-55.897593
2119.7,-55.74337
2119.8,-55.741426
2119.9,-56.637494
2120,-56.448698
2120.1,-55.698589
2120.2,-55.272679
2120.3,-56.649595
2120.4,-55.52885
2120.5,-55.730904
2120.6,-55.968313
2120.7,-54.109743
2120.8,-56.692517
2120.9,-57.985815
2121,-55.445722
2121.1,-56.037784
2121.2,-55.649786
2121.3,-56.024953
2121.4,-56.49305
2121.5,-52.921413
2121.6,-53.574582
2121.7,-54.785972
2121.8,-54.639764
2121.9,-53.907607
2122,-54.801627
2122.1,-53.426301
2122.2,-56.819372
2122.3,-55.159054
2122.4,-55.769679
2122.5,-56.061259
2122.6,-53.312002
2122.7,-54.648411
2122.8,-54.465633
2122.9,-55.870044
2123,-53.900258
2123.1,-55.882091
2123.2,-54.916373
2123.3,-54.953532
2123.4,-53.658402
2123.5,-55.035787
2123.6,-56.189876
2123.7,-53.743531
2123.8,-54.384613
2123.9,-55.330619
2124,-54.090288
2124.1,-52.329311
2124.2,-52.984919
2124.3,-53.952943
2124.4,-51.710783
2124.5,-54.320122
2124.6,-52.687488
2124.7,-52.511278
2124.8,-51.962909
2124.9,-53.064625
2125,-54.780087
2125.1,-52.613824
2125.2,-54.180795
2125.3,-53.76348
2125.4,-53.5658
2125.5,-52.624456
2125.6,-53.243076
2125.7,-52.693315
2125.8,-55.807822
2125.9,-52.474927
2126,-53.519561
2126.1,-53.137625
2126.2,-53.575439
2126.3,-54.291003
2126.4,-54.83905
2126.5,-53.662714
2126.6,-53.727565
2126.7,-52.63119
2126.8,-52.105815
2126.9,-51.438133
2127,-51.392117
2127.1,-51.054761
2127.2,-52.542954
2127.3,-52.465111
2127.4,-52.573298
2127.5,-53.23342
2127.6,-52.794288
2127.7,-51.356215
2127.8,-51.037348
2127.9,-52.436723
2128,-51.830854
2128.1,-50.728485
2128.2,-52.608214
2128.3,-52.252466
2128.4,-51.929928
2128.5,-52.406969
2128.6,-51.734512
2128.7,-50.962721
2128.8,-52.319391
2128.9,-51.225591
2129,-49.742823
2129.1,-50.562689
2129.2,-52.008723
2129.3,-49.453584
2129.4,-52.098888
2129.5,-51.200284
2129.6,-51.467068
2129.7,-51.636689
2129.8,-51.809107
2129.9,-49.913352
2130,-52.133247
2130.1,-51.236478
2130.2,-50.632115
2130.3,-52.896553
2130.4,-51.517938
2130.5,-50.78768
2130.6,-51.444139
2130.7,-51.796159
2130.8,-54.242995
2130.9,-52.731061
2131,-52.496723
2131.1,-52.058928
2131.2,-50.946614
2131.3,-51.369431
2131.4,-51.663422
2131.5,-50.951354
2131.6,-51.910904
2131.7,-54.114716
2131.8,-52.1496
2131.9,-52.211824
2132,-51.417583
2132.1,-52.341875
2132.2,-52.404847
2132.3,-51.942811
2132.4,-51.246478
2132.5,-50.838004
2132.6,-53.11998
2132.7,-52.351311
2132.8,-51.821831
2132.9,-53.118053
2133,-53.54265
2133.1,-52.352282
2133.2,-53.367479
2133.3,-52.735463
2133.4,-54.727154
2133.5,-54.976323
2133.6,-53.43503
2133.7,-54.816915
2133.8,-53.867602
2133.9,-55.325352
2134,-55.276092
2134.1,-54.187579
2134.2,-54.009309
2134.3,-55.138307
2134.4,-54.121602
2134.5,-53.621332
2134.6,-55.867718
2134.7,-53.838249
2134.8,-54.044988
2134.9,-55.655943
2135,-54.245354
2135.1,-55.808246
2135.2,-54.793801
2135.3,-55.339918
2135.4,-54.021849
2135.5,-54.926447
2135.6,-56.577228
2135.7,-55.869489
2135.8,-53.804915
2135.9,-56.614039
2136,-55.547411
2136.1,-53.926876
2136.2,-53.831039
2136.3,-54.34137
2136.4,-53.472288
2136.5,-56.551727
2136.6,-54.648153
2136.7,-55.737011
2136.8,-54.238311
2136.9,-56.62
2137,-56.632473
2137.1,-56.810024
2137.2,-56.273515
2137.3,-55.735608
2137.4,-55.110086
2137.5,-56.991843
2137.6,-57.53703
2137.7,-56.189642
2137.8,-57.259835
2137.9,-55.52432
2138,-55.247221
2138.1,-54.779178
2138.2,-56.017622
2138.3,-55.208919
2138.4,-57.445948
2138.5,-55.250217
2138.6,-56.520845
2138.7,-55.825324
2138.8,-55.983448
2138.9,-58.206512
2139,-55.239958
2139.1,-56.068752
2139.2,-57.345422
2139.3,-56.34139
2139.4,-56.305548
2139.5,-54.325212
2139.6,-56.447424
2139.7,-55.640833
2139.8,-55.903694
2139.9,-55.365828
2140,-55.565463
2140.1,-53.099497
2140.2,-55.287477
2140.3,-56.778588
2140.4,-55.664395
2140.5,-56.157538
2140.6,-55.650598
2140.7,-56.926546
2140.8,-52.861037
2140.9,-54.788642
2141,-54.554649
2141.1,-56.442866
2141.2,-55.20477
2141.3,-55.248721
2141.4,-56.304166
2141.5,-55.123982
2141.6,-53.146039
2141.7,-57.000309
2141.8,-54.869254
2141.9,-53.563579
2142,-55.55905
2142.1,-56.046599
2142.2,-55.769932
2142.3,-56.476655
2142.4,-54.651547
2142.5,-55.105404
2142.6,-52.630819
2142.7,-54.111493
2142.8,-56.118263
2142.9,-53.321673
2143,-55.844341
2143.1,-54.663093
2143.2,-54.304008
2143.3,-54.611815
2143.4,-56.764201
2143.5,-54.751772
2143.6,-55.152582
2143.7,-54.288527
2143.8,-54.439866
2143.9,-55.060667
2144,-55.790772
2144.1,-53.45706
2144.2,-53.0457
2144.3,-54.472523
2144.4,-54.564901
2144.5,-54.051161
2144.6,-54.615339
2144.7,-54.577297
2144.8,-53.887361
2144.9,-53.992629
2145,-55.796677
2145.1,-54.523484
2145.2,-55.383346
2145.3,-54.132651
2145.4,-54.933602
2145.5,-55.477114
2145.6,-56.374531
2145.7,-55.542629
2145.8,-55.994379
2145.9,-54.542794
2146,-54.933259
2146.1,-54.641863
2146.2,-57.400538
2146.3,-56.420415
2146.4,-55.562468
2146.5,-55.245592
2146.6,-54.342246
2146.7,-56.492004
2146.8,-55.286563
2146.9,-56.026691
2147,-55.005468
2147.1,-55.678048
2147.2,-55.19792
2147.3,-56.176018
2147.4,-56.697028
2147.5,-55.062017
2147.6,-56.005513
2147.7,-54.926556
2147.8,-54.599983
2147.9,-55.444632
2148,-55.403423
2148.1,-56.086177
2148.2,-57.061314
2148.3,-56.325987
2148.4,-57.012449
2148.5,-55.653291
2148.6,-56.511253
2148.7,-57.009628
2148.8,-58.300274
2148.9,-57.670578
2149,-56.318944
2149.1,-56.402803
2149.2,-56.677899
2149.3,-55.980899
2149.4,-57.039247
2149.5,-57.031616
2149.6,-56.065276
2149.7,-53.943869
2149.8,-57.3551
2149.9,-55.068986
2150,-58.467914
2150.1,-56.967775
2150.2,-58.151238
2150.3,-55.466135
2150.4,-57.63404
2150.5,-57.702459
2150.6,-56.224121
2150.7,-57.38205
2150.8,-57.248994
2150.9,-56.702058
2151,-57.6794
2151.1,-54.580805
2151.2,-54.921724
2151.3,-55.96757
2151.4,-56.688911
2151.5,-56.026931
2151.6,-58.01204
2151.7,-56.851978
2151.8,-58.216422
2151.9,-58.703324
2152,-56.254769
2152.1,-58.09556
2152.2,-57.564043
2152.3,-56.875434
2152.4,-57.035653
2152.5,-58.694308
2152.6,-56.033118
2152.7,-57.984187
2152.8,-54.495759
2152.9,-56.414415
2153,-58.043658
2153.1,-57.067234
2153.2,-56.621979
2153.3,-57.033077
2153.4,-58.831815
2153.5,-58.453524
2153.6,-57.615188
2153.7,-57.534312
2153.8,-58.142764
2153.9,-55.722068
2154,-57.774615
2154.1,-55.464923
2154.2,-58.070932
2154.3,-58.627516
2154.4,-56.631397
2154.5,-57.837444
2154.6,-58.671456
2154.7,-58.589203
2154.8,-58.32997
2154.9,-58.429505
2155,-56.794493
2155.1,-56.953042
2155.2,-58.416688
2155.3,-58.618225
2155.4,-56.460412
2155.5,-57.0653
2155.6,-57.161037
2155.7,-58.289098
2155.8,-58.086985
2155.9,-56.378773
2156,-56.964218
2156.1,-58.23618
2156.2,-58.259383
2156.3,-60.68192
2156.4,-58.73153
2156.5,-58.825231
2156.6,-58.581157
2156.7,-59.579133
2156.8,-59.813756
2156.9,-58.116061
2157,-58.333772
2157.1,-58.363544
2157.2,-58.278931
2157.3,-60.037588
2157.4,-59.330552
2157.5,-58.543355
2157.6,-59.769182
2157.7,-59.241457
2157.8,-61.227631
2157.9,-60.49766
2158,-57.924128
2158.1,-59.062248
2158.2,-59.659532
2158.3,-59.643008
2158.4,-58.145047
2158.5,-60.482518
2158.6,-59.49761
2158.7,-60.196551
2158.8,-60.283213
2158.9,-60.395227
2159,-59.620561
2159.1,-59.798087
2159.2,-60.092483
2159.3,-59.008284
2159.4,-60.051189
2159.5,-61.382879
2159.6,-60.32039
2159.7,-61.155073
2159.8,-61.256917
2159.9,-59.018731
2160,-59.779007
2160.1,-60.793314
2160.2,-61.522341
2160.3,-59.682928
2160.4,-60.226675
2160.5,-60.504678
2160.6,-61.650265
2160.7,-60.81864
2160.8,-61.07303
2160.9,-61.399979
2161,-59.829839
2161.1,-59.445307
2161.2,-61.307022
2161.3,-61.239542
2161.4,-60.653995
2161.5,-62.905249
2161.6,-59.994685
2161.7,-61.495294
2161.8,-61.539184
2161.9,-60.540587
2162,-60.091324
2162.1,-61.746344
2162.2,-63.185833
2162.3,-61.30311
2162.4,-60.028138
2162.5,-63.412666
2162.6,-62.36319
2162.7,-60.49909
2162.8,-61.361791
2162.9,-61.314761
2163,-62.051034
2163.1,-61.575164
2163.2,-59.765549
2163.3,-61.250991
2163.4,-60.693556
2163.5,-59.639445
2163.6,-61.758208
2163.7,-61.137943
2163.8,-60.60611
2163.9,-62.435176
2164,-61.046479
2164.1,-62.218844
2164.2,-61.51796
2164.3,-62.40537
2164.4,-59.942354
2164.5,-61.38868
2164.6,-60.768534
2164.7,-62.752432
2164.8,-59.901591
2164.9,-60.747201
2165,-62.267335
2165.1,-60.506777
2165.2,-61.468111
2165.3,-61.996672
2165.4,-62.383372
2165.5,-61.457163
2165.6,-61.32301
2165.7,-60.674208
2165.8,-61.199835
2165.9,-62.201463
2166,-60.447484
2166.1,-61.136306
2166.2,-60.151353
2166.3,-62.1835
2166.4,-61.401476
2166.5,-61.375773
2166.6,-61.217127
2166.7,-61.084851
2166.8,-61.958548
2166.9,-61.374167
2167,-60.197369
2167.1,-64.326554
2167.2,-61.851631
2167.3,-60.724277
2167.4,-60.098028
2167.5,-60.309315
2167.6,-60.936087
2167.7,-59.6795
2167.8,-60.262066
2167.9,-62.255199
2168,-61.653119
2168.1,-59.999533
2168.2,-62.027752
2168.3,-60.605881
2168.4,-58.736153
2168.5,-60.076996
2168.6,-62.758981
2168.7,-60.811991
2168.8,-60.232699
2168.9,-61.889646
2169,-60.978346
2169.1,-62.319518
2169.2,-62.182576
2169.3,-59.489028
2169.4,-61.290297
2169.5,-61.375384
2169.6,-60.372427
2169.7,-61.147412
2169.8,-64.258775
2169.9,-60.768524
2170,-63.177491
2170.1,-61.654646
2170.2,-60.919823
2170.3,-60.79246
2170.4,-62.584783
2170.5,-60.23304
2170.6,-62.314511
2170.7,-61.601351
2170.8,-59.624327
2170.9,-59.109565
2171,-60.705079
2171.1,-60.870252
2171.2,-61.520947
2171.3,-61.846907
2171.4,-61.597904
2171.5,-61.505142
2171.6,-61.922989
2171.7,-60.022269
2171.8,-61.857969
2171.9,-59.720309
2172,-60.356438
2172.1,-61.7279
2172.2,-59.227077
2172.3,-60.985186
2172.4,-62.352445
2172.5,-60.23931
2172.6,-60.052356
2172.7,-60.353132
2172.8,-61.487166
2172.9,-59.245124
2173,-62.349539
2173.1,-60.33486
2173.2,-61.748862
2173.3,-61.895007
2173.4,-60.512352
2173.5,-60.789703
2173.6,-61.506702
2173.7,-60.122461
2173.8,-60.333931
2173.9,-61.148918
2174,-60.356704
2174.1,-60.952367
2174.2,-61.424034
2174.3,-61.688921
2174.4,-59.826453
2174.5,-62.756732
2174.6,-62.104855
2174.7,-58.76504
2174.8,-61.481664
2174.9,-60.007486
2175,-60.933228
2175.1,-59.193361
2175.2,-60.304381
2175.3,-60.875168
2175.4,-61.716946
2175.5,-61.423656
2175.6,-60.427962
2175.7,-61.470187
2175.8,-63.297467
2175.9,-60.268749
2176,-60.228085
2176.1,-60.38269
2176.2,-61.774928
2176.3,-61.15254
2176.4,-60.210425
2176.5,-63.327448
2176.6,-62.714469
2176.7,-60.489842
2176.8,-62.254906
2176.9,-60.239462
2177,-61.343223
2177.1,-60.518399
2177.2,-61.578674
2177.3,-59.888789
2177.4,-62.667977
2177.5,-61.68091
2177.6,-61.089509
2177.7,-60.956455
2177.8,-60.788458
2177.9,-60.450236
2178,-61.356429
2178.1,-61.466739
2178.2,-61.465833
2178.3,-61.633091
2178.4,-59.999319
2178.5,-60.368749
2178.6,-60.748799
2178.7,-59.006211
2178.8,-59.597653
2178.9,-60.139384
2179,-60.953335
2179.1,-60.857176
2179.2,-59.097361
2179.3,-59.755452
2179.4,-60.514221
2179.5,-60.118327
2179.6,-60.982591
2179.7,-59.144276
2179.8,-62.137267
2179.9,-59.350177
2180,-60.240769
2180.1,-60.498248
2180.2,-59.915998
2180.3,-58.939668
2180.4,-57.981556
2180.5,-59.462133
2180.6,-59.752307
2180.7,-59.785569
2180.8,-60.548975
2180.9,-60.47227
2181,-60.130264
2181.1,-58.986392
2181.2,-60.333646
2181.3,-58.297229
2181.4,-58.724048
2181.5,-59.46976
2181.6,-59.548642
2181.7,-61.197203
2181.8,-60.148058
2181.9,-61.423992
2182,-57.586307
2182.1,-58.56967
2182.2,-58.748448
2182.3,-60.524814
2182.4,-59.870877
2182.5,-59.10459
2182.6,-61.980436
2182.7,-60.842794
2182.8,-59.960509
2182.9,-58.99846
2183,-60.83554
2183.1,-60.385154
2183.2,-61.77073
2183.3,-61.031341
2183.4,-61.358991
2183.5,-59.224515
2183.6,-59.02647
2183.7,-61.293183
2183.8,-59.100751
2183.9,-59.696176
2184,-59.962482
2184.1,-60.641224
2184.2,-61.717766
2184.3,-58.504135
2184.4,-60.872909
2184.5,-59.900263
2184.6,-60.2244
2184.7,-60.012476
2184.8,-61.661937
2184.9,-60.142579
2185,-59.131407
2185.1,-59.852207
2185.2,-57.804241
2185.3,-59.773788
2185.4,-62.124138
2185.5,-59.209894
2185.6,-61.366978
2185.7,-60.197924
2185.8,-60.290448
2185.9,-59.480263
2186,-61.174495
2186.1,-59.490514
2186.2,-59.509241
2186.3,-59.283392
2186.4,-61.651163
2186.5,-59.538308
2186.6,-59.935788
2186.7,-60.640994
2186.8,-59.634902
2186.9,-60.112101
2187,-58.745252
2187.1,-58.851684
2187.2,-60.441412
2187.3,-58.86032
2187.4,-60.416499
2187.5,-59.77875
2187.6,-57.99908
2187.7,-60.068672
2187.8,-59.576165
2187.9,-59.875377
2188,-57.792882
2188.1,-60.892269
2188.2,-59.745263
2188.3,-59.336179
2188.4,-59.556828
2188.5,-59.719806
2188.6,-61.136756
2188.7,-61.088136
2188.8,-59.874638
2188.9,-59.954778
2189,-60.156735
2189.1,-60.211659
2189.2,-59.44482
2189.3,-58.98751
2189.4,-60.319617
2189.5,-59.729334
2189.6,-59.14014
2189.7,-62.56667
2189.8,-61.93005
2189.9,-58.450063
2190,-59.103224
2190.1,-59.555159
2190.2,-59.216619
2190.3,-60.324571
2190.4,-59.313769
2190.5,-59.333434
2190.6,-59.187421
2190.7,-58.896141
2190.8,-60.835405
2190.9,-59.709626
2191,-58.751127
2191.1,-59.993982
2191.2,-60.736903
2191.3,-60.90987
2191.4,-59.572976
2191.5,-58.427623
2191.6,-57.762973
2191.7,-59.480431
2191.8,-60.622136
2191.9,-58.012287
2192,-61.184239
2192.1,-60.640931
2192.2,-57.597735
2192.3,-61.15113
2192.4,-60.551135
2192.5,-60.125079
2192.6,-60.241338
2192.7,-61.178177
2192.8,-59.948025
2192.9,-59.054841
2193,-60.842554
2193.1,-60.163948
2193.2,-62.43741
2193.3,-61.676011
2193.4,-61.17379
2193.5,-60.381244
2193.6,-60.108222
2193.7,-58.724077
2193.8,-59.318149
2193.9,-59.938049
2194,-60.27634
2194.1,-62.439622
2194.2,-62.223413
2194.3,-60.181748
2194.4,-60.783595
2194.5,-59.158858
2194.6,-61.023136
2194.7,-61.152486
2194.8,-60.012313
2194.9,-59.189678
2195,-60.221332
2195.1,-61.490081
2195.2,-59.602507
2195.3,-59.283565
2195.4,-60.936055
2195.5,-61.007049
2195.6,-60.299813
2195.7,-58.839151
2195.8,-60.601984
2195.9,-59.420722
2196,-60.657337
2196.1,-59.781981
2196.2,-57.285033
2196.3,-60.399538
2196.4,-60.297518
2196.5,-58.647305
2196.6,-60.663706
2196.7,-58.389253
2196.8,-58.258897
2196.9,-59.700853
2197,-58.833543
2197.1,-61.402755
2197.2,-59.111551
2197.3,-61.368414
2197.4,-59.952946
2197.5,-61.162214
2197.6,-59.763047
2197.7,-58.528252
2197.8,-61.013318
2197.9,-60.385238
2198,-60.543088
2198.1,-60.349716
2198.2,-59.922343
2198.3,-58.656361
2198.4,-59.821068
2198.5,-59.038493
2198.6,-60.503772
2198.7,-60.728626
2198.8,-61.436522
2198.9,-59.29257
2199,-59.679583
2199.1,-59.862866
2199.2,-58.313513
2199.3,-57.892055
2199.4,-58.276859
2199.5,-59.423427
2199.6,-58.731285
2199.7,-62.016834
2199.8,-59.135328
2199.9,-62.196041
2200,-60.460362
2200.1,-61.678928
2200.2,-60.615125
2200.3,-59.221606
2200.4,-59.429498
2200.5,-60.631135
2200.6,-59.736992
2200.7,-59.661482
2200.8,-60.570902
2200.9,-59.295253
2201,-59.962171
2201.1,-61.375001
2201.2,-60.494755
2201.3,-62.021971
2201.4,-60.436064
2201.5,-59.602634
2201.6,-59.589107
2201.7,-59.794394
2201.8,-58.846945
2201.9,-62.32316
2202,-58.372359
2202.1,-59.248837
2202.2,-58.530615
2202.3,-59.20613
2202.4,-59.920898
2202.5,-59.668982
2202.6,-60.231919
2202.7,-60.291233
2202.8,-59.955952
2202.9,-59.936354
2203,-61.169124
2203.1,-59.857918
2203.2,-59.366125
2203.3,-61.623931
2203.4,-59.609173
2203.5,-60.462044
2203.6,-59.631666
2203.7,-60.12273
2203.8,-57.803131
2203.9,-60.847702
2204,-60.815504
2204.1,-61.206625
2204.2,-57.826638
2204.3,-58.828928
2204.4,-59.559295
2204.5,-59.309196
2204.6,-59.244393
2204.7,-60.071344
2204.8,-61.245298
2204.9,-57.915734
2205,-60.069575
2205.1,-60.658055
2205.2,-61.349461
2205.3,-60.622575
2205.4,-61.046897
2205.5,-62.015196
2205.6,-64.021265
2205.7,-61.798782
2205.8,-61.383502
2205.9,-63.150977
2206,-63.731961
2206.1,-64.469573
2206.2,-64.053699
2206.3,-65.489042
2206.4,-64.786176
2206.5,-64.451555
2206.6,-63.467612
2206.7,-64.246176
2206.8,-66.089591
2206.9,-63.417352
2207,-64.013385
2207.1,-64.702729
2207.2,-67.103345
2207.3,-65.974788
2207.4,-66.513963
2207.5,-67.689499
2207.6,-66.783846
2207.7,-65.430056
2207.8,-66.749085
2207.9,-68.297958
2208,-66.441384
2208.1,-67.690319
2208.2,-66.109773
2208.3,-67.2173
2208.4,-68.598356
2208.5,-67.470277
2208.6,-67.634013
2208.7,-67.765129
2208.8,-67.561345
2208.9,-68.725367
2209,-68.470928
2209.1,-68.078444
2209.2,-68.060644
2209.3,-66.949024
2209.4,-68.527118
2209.5,-71.084407
2209.6,-70.30848
2209.7,-69.157607
2209.8,-68.399764
2209.9,-68.662328
2210,-70.232908
2210.1,-70.314201
2210.2,-68.243984
2210.3,-69.944297
2210.4,-68.901572
2210.5,-68.401959
2210.6,-69.373737
2210.7,-69.186008
2210.8,-71.016661
2210.9,-71.211832
2211,-68.892262
2211.1,-68.778989
2211.2,-73.169526
2211.3,-71.240713
2211.4,-70.764632
2211.5,-70.765587
2211.6,-69.414226
2211.7,-69.956374
2211.8,-69.977331
2211.9,-71.57781
2212,-71.460426
2212.1,-71.073534
2212.2,-71.310567
2212.3,-70.500693
2212.4,-70.839139
2212.5,-69.414937
2212.6,-72.456483
2212.7,-70.519359
2212.8,-71.615071
2212.9,-71.035596
2213,-71.241679
2213.1,-69.716089
2213.2,-71.356457
2213.3,-71.670899
2213.4,-70.981819
2213.5,-71.361315
2213.6,-72.855405
2213.7,-69.813539
2213.8,-71.196719
2213.9,-72.224212
2214,-71.2291
2214.1,-72.700179
2214.2,-72.540269
2214.3,-71.204162
2214.4,-70.469423
2214.5,-70.976229
2214.6,-72.478736
2214.7,-72.916658
2214.8,-71.936671
2214.9,-74.119893
2215,-71.860995
2215.1,-72.496305
2215.2,-72.531421
2215.3,-72.438503
2215.4,-72.471375
2215.5,-73.700171
2215.6,-72.133656
2215.7,-73.460323
2215.8,-70.703173
2215.9,-73.177795
2216,-72.210704
2216.1,-73.158694
2216.2,-72.217913
2216.3,-73.853838
2216.4,-71.575009
2216.5,-72.649041
2216.6,-75.094899
2216.7,-70.757774
2216.8,-73.390027
2216.9,-73.314707
2217,-73.751865
2217.1,-72.436481
2217.2,-74.025499
2217.3,-74.699313
2217.4,-72.425628
2217.5,-74.517109
2217.6,-76.27825
2217.7,-75.313459
2217.8,-73.150792
2217.9,-73.969348
2218,-74.873259
2218.1,-72.823238
2218.2,-74.702031
2218.3,-72.558262
2218.4,-74.043599
2218.5,-73.660681
2218.6,-73.043537
2218.7,-76.219226
2218.8,-74.703352
2218.9,-74.592253
2219,-76.197612
2219.1,-75.073913
2219.2,-74.52116
2219.3,-74.008596
2219.4,-75.460442
2219.5,-74.418257
2219.6,-74.354792
2219.7,-75.045531
2219.8,-75.569489
2219.9,-75.1909
2220,-75.118758
2220.1,-75.228735
2220.2,-76.96597
2220.3,-74.397233
2220.4,-76.177018
2220.5,-75.752485
2220.6,-74.922691
2220.7,-75.455954
2220.8,-76.264101
2220.9,-75.756453
2221,-75.618277
2221.1,-75.585889
2221.2,-76.685369
2221.3,-76.773356
2221.4,-75.856092
2221.5,-75.642546
2221.6,-77.613125
2221.7,-75.38782
2221.8,-78.058478
2221.9,-76.252624
2222,-77.377094
2222.1,-76.618468
2222.2,-78.101223
2222.3,-77.01959
2222.4,-77.802649
2222.5,-78.405204
2222.6,-77.673438
2222.7,-77.457283
2222.8,-76.640046
2222.9,-76.408686
2223,-77.832235
2223.1,-76.87698
2223.2,-77.761735
2223.3,-75.428562
2223.4,-77.513728
2223.5,-77.419031
2223.6,-77.57588
2223.7,-76.587646
2223.8,-80.381103
2223.9,-78.005008
2224,-77.075636
2224.1,-78.638237
2224.2,-77.526769
2224.3,-77.788982
2224.4,-77.451271
2224.5,-77.637798
2224.6,-78.66425
2224.7,-78.563786
2224.8,-78.901218
2224.9,-78.393821
2225,-80.172032
2225.1,-79.780181
2225.2,-79.56164
2225.3,-81.276915
2225.4,-79.456852
2225.5,-80.12924
2225.6,-81.505829
2225.7,-79.802732
2225.8,-80.055441
2225.9,-80.168797
2226,-80.463168
2226.1,-79.522757
2226.2,-82.16406
2226.3,-79.642738
2226.4,-80.332652
2226.5,-80.172541
2226.6,-79.600796
2226.7,-80.514692
2226.8,-78.951406
2226.9,-81.038119
2227,-80.584314
2227.1,-80.136718
2227.2,-78.59976
2227.3,-80.423864
2227.4,-82.002692
2227.5,-80.428569
2227.6,-80.096396
2227.7,-81.778697
2227.8,-81.007267
2227.9,-81.714678
2228,-82.894207
2228.1,-82.284115
2228.2,-83.445585
2228.3,-80.436067
2228.4,-81.085201
2228.5,-81.165567
2228.6,-82.533732
2228.7,-81.609872
2228.8,-81.570554
2228.9,-84.003493
2229,-82.740981
2229.1,-82.332291
2229.2,-82.168137
2229.3,-80.753415
2229.4,-84.267008
2229.5,-82.753826
2229.6,-81.929134
2229.7,-84.84492
2229.8,-84.848677
2229.9,-83.533762
2230,-82.938066
2230.1,-83.270431
2230.2,-83.385507
2230.3,-83.886659
2230.4,-82.97263
2230.5,-84.519392
2230.6,-84.132834
2230.7,-84.756763
2230.8,-85.402543
2230.9,-83.45688
2231,-84.567284
2231.1,-83.859224
2231.2,-85.048745
2231.3,-82.364127
2231.4,-86.337911
2231.5,-82.143542
2231.6,-83.554939
2231.7,-83.852967
2231.8,-83.861334
2231.9,-83.344805
2232,-84.916548
2232.1,-84.999931
2232.2,-85.377038
2232.3,-84.098066
2232.4,-83.332591
2232.5,-83.1064
2232.6,-85.103183
2232.7,-84.490265
2232.8,-85.268046
2232.9,-85.685155
2233,-85.650756
2233.1,-85.446908
2233.2,-83.203018
2233.3,-86.157072
2233.4,-84.583321
2233.5,-84.928598
2233.6,-84.02873
2233.7,-85.87851
2233.8,-84.003418
2233.9,-84.704219
2234,-86.458523
2234.1,-85.731036
2234.2,-86.363923
2234.3,-82.685345
2234.4,-86.826204
2234.5,-86.270596
2234.6,-85.451979
2234.7,-85.688147
2234.8,-86.674093
2234.9,-85.97847
2235,-85.756763
2235.1,-86.734198
2235.2,-83.971177
2235.3,-83.849791
2235.4,-86.117956
2235.5,-87.629487
2235.6,-88.312735
2235.7,-86.874057
2235.8,-86.5457
2235.9,-86.97763
2236,-86.012032
2236.1,-85.901926
2236.2,-88.103933
2236.3,-88.770661
2236.4,-87.022614
2236.5,-87.765023
2236.6,-87.829851
2236.7,-86.573132
2236.8,-85.18613
2236.9,-88.697749
2237,-86.671973
2237.1,-88.77408
2237.2,-87.299485
2237.3,-85.998487
2237.4,-86.484945
2237.5,-91.010444
2237.6,-87.602269
2237.7,-89.883327
2237.8,-86.895246
2237.9,-88.278392
2238,-87.782478
2238.1,-89.778879
2238.2,-88.547573
2238.3,-88.165778
2238.4,-87.83654
2238.5,-87.57243
2238.6,-89.369901
2238.7,-90.119108
2238.8,-88.112618
2238.9,-88.367542
2239,-89.031794
2239.1,-88.101342
2239.2,-88.406093
2239.3,-89.11404
2239.4,-87.942277
2239.5,-88.087921
2239.6,-88.853052
2239.7,-87.991422
2239.8,-89.094548
2239.9,-88.730879
2240,-88.012882
2240.1,-90.160753
2240.2,-88.231518
2240.3,-89.764254
2240.4,-87.973833
2240.5,-88.423111
2240.6,-87.17659
2240.7,-88.345355
2240.8,-89.553132
2240.9,-89.060041
2241,-88.7324
2241.1,-89.364629
2241.2,-88.985485
2241.3,-88.719534
2241.4,-87.718571
2241.5,-88.221208
2241.6,-89.743037
2241.7,-90.297384
2241.8,-88.404975
2241.9,-88.161839
2242,-88.761686
2242.1,-88.966977
2242.2,-89.240155
2242.3,-87.76324
2242.4,-90.409172
2242.5,-89.160218
2242.6,-88.780872
2242.7,-89.11013
2242.8,-88.468671
2242.9,-89.997864
2243,-89.828875
2243.1,-87.817422
2243.2,-88.650762
2243.3,-89.791303
2243.4,-87.269168
2243.5,-88.166631
2243.6,-86.969626
2243.7,-89.583118
2243.8,-88.470714
2243.9,-90.399295
2244,-89.065775
2244.1,-90.308859
2244.2,-88.803455
2244.3,-89.07665
2244.4,-89.095673
2244.5,-88.719472
2244.6,-87.926004
2244.7,-87.660389
2244.8,-88.839607
2244.9,-89.202655
2245,-89.008893
2245.1,-89.166138
2245.2,-88.913259
2245.3,-88.306949
2245.4,-90.051916
2245.5,-90.515817
2245.6,-87.681093
2245.7,-88.530862
2245.8,-89.01606
2245.9,-88.628667
2246,-87.364818
2246.1,-89.747651
2246.2,-88.818494
2246.3,-89.35101
2246.4,-87.647531
2246.5,-88.134885
2246.6,-86.783455
2246.7,-86.5439
2246.8,-88.388252
2246.9,-88.173817
2247,-88.446804
2247.1,-88.390812
2247.2,-87.595811
2247.3,-86.58502
2247.4,-87.766398
2247.5,-89.170559
2247.6,-88.53465
2247.7,-88.361893
2247.8,-91.265927
2247.9,-85.920256
2248,-87.50139
2248.1,-87.690434
2248.2,-87.876067
2248.3,-87.228618
2248.4,-88.210888
2248.5,-87.617982
2248.6,-86.946003
2248.7,-88.519268
2248.8,-87.657388
2248.9,-85.989351
2249,-86.946717
2249.1,-87.025059
2249.2,-86.653842
2249.3,-87.421425
2249.4,-87.554936
2249.5,-86.872075
2249.6,-85.51132
2249.7,-87.703103
2249.8,-89.871096
2249.9,-87.690958
2250,-87.497839
2250.1,-88.083084
2250.2,-86.882569
2250.3,-89.270968
2250.4,-88.192119
2250.5,-84.853998
2250.6,-87.06924
2250.7,-86.048251
2250.8,-86.739326
2250.9,-86.207653
2251,-85.630988
2251.1,-87.257148
2251.2,-86.078983
2251.3,-87.178275
2251.4,-86.81898
2251.5,-86.172041
2251.6,-85.562029
2251.7,-86.279296
2251.8,-86.871831
2251.9,-85.5095
2252,-88.311963
2252.1,-86.01655
2252.2,-84.973248
2252.3,-86.251236
2252.4,-86.407952
2252.5,-84.854139
2252.6,-84.88126
2252.7,-86.205066
2252.8,-86.350149
2252.9,-85.3276
2253,-84.223082
2253.1,-85.973375
2253.2,-84.445359
2253.3,-86.696272
2253.4,-84.505596
2253.5,-85.970578
2253.6,-85.824264
2253.7,-84.137945
2253.8,-85.774522
2253.9,-86.366317
2254,-85.896663
2254.1,-86.393867
2254.2,-85.047178
2254.3,-87.026066
2254.4,-86.022037
2254.5,-87.145334
2254.6,-84.726375
2254.7,-85.473714
2254.8,-86.176997
2254.9,-84.228042
2255,-83.629397
2255.1,-82.180901
2255.2,-83.212515
2255.3,-84.3105
2255.4,-80.297962
2255.5,-83.485176
2255.6,-83.09993
2255.7,-81.278714
2255.8,-81.972396
2255.9,-80.950868
2256,-81.197315
2256.1,-79.771144
2256.2,-81.54316
2256.3,-78.662274
2256.4,-79.7886
2256.5,-79.740225
2256.6,-78.565482
2256.7,-78.912051
2256.8,-75.681547
2256.9,-78.399439
2257,-76.331481
2257.1,-76.665042
2257.2,-75.964341
2257.3,-74.389857
2257.4,-74.089702
2257.5,-74.969503
2257.6,-75.442978
2257.7,-75.494692
2257.8,-73.218883
2257.9,-73.711095
2258,-73.267856
2258.1,-73.318231
2258.2,-74.879457
2258.3,-72.48764
2258.4,-70.740538
2258.5,-73.251004
2258.6,-72.894937
2258.7,-71.541173
2258.8,-71.289008
2258.9,-70.687194
2259,-68.260442
2259.1,-70.092701
2259.2,-71.103468
2259.3,-70.132386
2259.4,-70.288193
2259.5,-70.250768
2259.6,-71.497106
2259.7,-69.837719
2259.8,-69.561563
2259.9,-69.134362
2260,-70.259212
2260.1,-66.889355
2260.2,-67.908974
2260.3,-68.16689
2260.4,-66.759549
2260.5,-66.357264
2260.6,-67.916499
2260.7,-68.53407
2260.8,-64.412687
2260.9,-66.432647
2261,-66.384143
2261.1,-65.625429
2261.2,-65.187633
2261.3,-62.783143
2261.4,-63.424265
2261.5,-63.824878
2261.6,-64.799145
2261.7,-65.371229
2261.8,-63.654566
2261.9,-64.171837
2262,-61.668778
2262.1,-61.876248
2262.2,-61.819271
2262.3,-59.604334
2262.4,-61.732413
2262.5,-60.943161
2262.6,-59.615194
2262.7,-62.692258
2262.8,-62.126741
2262.9,-59.235027
2263,-59.757067
2263.1,-58.735989
2263.2,-55.941425
2263.3,-58.01354
2263.4,-58.068519
2263.5,-59.139766
2263.6,-56.925098
2263.7,-55.973641
2263.8,-55.846532
2263.9,-55.308679
2264,-53.236583
2264.1,-54.344856
2264.2,-55.678381
2264.3,-51.012892
2264.4,-49.873421
2264.5,-50.121008
2264.6,-48.020587
2264.7,-46.731957
2264.8,-42.080906
2264.9,-40.224794
2265,-36.478055
2265.1,-27.878128
2265.2,-9.8587276
2265.3,12.622705
2265.4,27.14204
2265.5,31.785217
2265.6,27.857151
2265.7,23.152938
2265.8,14.590938
2265.9,3.3032544
2266,-2.5548543
2266.1,-10.283152
2266.2,-18.268871
2266.3,-23.968419
2266.4,-30.561788
2266.5,-36.25733
2266.6,-40.713908
2266.7,-45.860314
2266.8,-50.247286
2266.9,-52.573902
2267,-55.422828
2267.1,-58.006844
2267.2,-56.379597
2267.3,-59.402244
2267.4,-61.531842
2267.5,-62.1773
2267.6,-60.137885
2267.7,-61.33171
2267.8,-58.476477
2267.9,-60.126232
2268,-61.344245
2268.1,-61.963363
2268.2,-59.246963
2268.3,-63.521512
2268.4,-61.695553
2268.5,-62.642079
2268.6,-62.055453
2268.7,-61.366508
2268.8,-60.95482
2268.9,-61.322558
2269,-59.336457
2269.1,-60.400425
2269.2,-63.82839
2269.3,-62.003858
2269.4,-62.04622
2269.5,-60.337506
2269.6,-61.009018
2269.7,-62.234318
2269.8,-59.547772
2269.9,-61.029924
2270,-61.215346
2270.1,-60.166119
2270.2,-61.856709
2270.3,-61.643052
2270.4,-61.404205
2270.5,-60.693591
2270.6,-61.212035
2270.7,-60.557693
2270.8,-61.132762
2270.9,-59.657929
2271,-61.466297
2271.1,-61.419159
2271.2,-60.896459
2271.3,-61.149447
2271.4,-59.509913
2271.5,-60.260206
2271.6,-61.44113
2271.7,-60.929638
2271.8,-58.580694
2271.9,-62.051132
2272,-58.885938
2272.1,-61.502435
2272.2,-60.194386
2272.3,-59.412602
2272.4,-61.069508
2272.5,-60.784227
2272.6,-58.662322
2272.7,-60.987952
2272.8,-56.871492
2272.9,-60.238634
2273,-59.539246
2273.1,-59.957835
2273.2,-59.143227
2273.3,-58.361781
2273.4,-59.745117
2273.5,-60.261178
2273.6,-60.615628
2273.7,-59.144099
2273.8,-58.453283
2273.9,-60.914281
2274,-59.044038
2274.1,-57.841211
2274.2,-59.196571
2274.3,-57.144526
2274.4,-58.631394
2274.5,-57.204216
2274.6,-57.387759
2274.7,-58.504001
2274.8,-57.608618
2274.9,-59.109686
2275,-59.828897
2275.1,-58.725783
2275.2,-57.388043
2275.3,-58.293974
2275.4,-58.789747
2275.5,-58.190071
2275.6,-57.247499
2275.7,-57.933446
2275.8,-55.969499
2275.9,-56.355056
2276,-56.358325
2276.1,-57.475547
2276.2,-57.668728
2276.3,-56.364636
2276.4,-55.419278
2276.5,-57.976379
2276.6,-56.881005
2276.7,-56.199817
2276.8,-55.660279
2276.9,-56.118576
2277,-56.58972
2277.1,-57.389979
2277.2,-56.954366
2277.3,-57.558277
2277.4,-54.769543
2277.5,-56.462163
2277.6,-57.021575
2277.7,-55.651971
2277.8,-56.654928
2277.9,-54.70895
2278,-56.09013
2278.1,-53.795701
2278.2,-54.888944
2278.3,-57.322951
2278.4,-54.559127
2278.5,-53.959341
2278.6,-55.183945
2278.7,-55.416648
2278.8,-51.887896
2278.9,-54.974364
2279,-53.565002
2279.1,-54.573342
2279.2,-52.710949
2279.3,-56.119729
2279.4,-54.555371
2279.5,-52.828297
2279.6,-55.766211
2279.7,-53.31323
2279.8,-53.465208
2279.9,-53.669386
2280,-52.693668
2280.1,-53.091656
2280.2,-52.864556
2280.3,-53.632406
2280.4,-54.248558
2280.5,-53.229135
2280.6,-51.492133
2280.7,-53.532619
2280.8,-52.699156
2280.9,-53.264401
2281,-50.81853
2281.1,-52.958211
2281.2,-53.320302
2281.3,-52.718245
2281.4,-50.525468
2281.5,-51.20738
2281.6,-52.221731
2281.7,-51.134164
2281.8,-50.858614
2281.9,-50.954962
2282,-50.166483
2282.1,-50.667251
2282.2,-51.32383
2282.3,-49.859475
2282.4,-52.108265
2282.5,-50.251031
2282.6,-49.224054
2282.7,-48.079046
2282.8,-49.286345
2282.9,-50.129212
2283,-48.90205
2283.1,-52.137436
2283.2,-48.386782
2283.3,-47.713918
2283.4,-49.53341
2283.5,-47.71562
2283.6,-47.14268
2283.7,-46.128144
2283.8,-44.636824
2283.9,-46.106167
2284,-44.113755
2284.1,-45.514481
2284.2,-41.344663
2284.3,-40.751761
2284.4,-39.967675
2284.5,-38.275131
2284.6,-34.400729
2284.7,-30.310859
2284.8,-22.207858
2284.9,-12.085199
2285,0.37614162
2285.1,10.572686
2285.2,14.219806
2285.3,14.039681
2285.4,10.580568
2285.5,6.5791912
2285.6,-1.5822713
2285.7,-3.7899831
2285.8,-9.3073052
2285.9,-16.025934
2286,-20.894823
2286.1,-27.379097
2286.2,-32.8187
2286.3,-38.87867
2286.4,-43.979825
2286.5,-47.25295
2286.6,-51.064936
2286.7,-54.188697
2286.8,-55.176457
2286.9,-56.903168
2287,-58.428186
2287.1,-59.192349
2287.2,-62.766523
2287.3,-60.185002
2287.4,-61.214744
2287.5,-60.605901
2287.6,-60.984696
2287.7,-63.16962
2287.8,-60.054368
2287.9,-61.2349
2288,-61.427698
2288.1,-60.45036
2288.2,-61.023956
2288.3,-59.055573
2288.4,-60.930345
2288.5,-60.925067
2288.6,-60.697766
2288.7,-61.41753
2288.8,-59.213551
2288.9,-60.24802
2289,-59.002711
2289.1,-60.204534
2289.2,-58.758304
2289.3,-62.318793
2289.4,-61.664597
2289.5,-59.690898
2289.6,-59.609864
2289.7,-60.672529
2289.8,-59.575603
2289.9,-59.991527
2290,-59.416255
2290.1,-58.785738
2290.2,-59.86609
2290.3,-58.834343
2290.4,-60.653128
2290.5,-60.326545
2290.6,-59.042114
2290.7,-60.866577
2290.8,-59.998866
2290.9,-57.951758
2291,-58.926203
2291.1,-60.900535
2291.2,-54.745072
2291.3,-57.113195
2291.4,-57.641549
2291.5,-59.414944
2291.6,-57.210795
2291.7,-56.387907
2291.8,-57.038112
2291.9,-57.029308
2292,-57.188359
2292.1,-58.176894
2292.2,-57.281827
2292.3,-57.656541
2292.4,-57.848326
2292.5,-56.5631
2292.6,-55.593458
2292.7,-55.319373
2292.8,-56.269051
2292.9,-57.182768
2293,-56.1661
2293.1,-54.82294
2293.2,-55.884439
2293.3,-55.288804
2293.4,-56.729348
2293.5,-56.296098
2293.6,-56.466387
2293.7,-56.488779
2293.8,-53.909462
2293.9,-56.433634
2294,-55.802187
2294.1,-56.90891
2294.2,-53.587026
2294.3,-54.573065
2294.4,-54.690282
2294.5,-53.939729
2294.6,-53.738058
2294.7,-54.968298
2294.8,-54.328063
2294.9,-54.53748
2295,-54.931262
2295.1,-55.185562
2295.2,-53.940417
2295.3,-54.072182
2295.4,-54.199617
2295.5,-55.147265
2295.6,-53.247063
2295.7,-53.331499
2295.8,-52.608612
2295.9,-52.929873
2296,-53.706369
2296.1,-54.762638
2296.2,-55.442466
2296.3,-53.627365
2296.4,-53.122463
2296.5,-53.911585
2296.6,-53.925742
2296.7,-52.903881
2296.8,-54.354254
2296.9,-51.875766
2297,-55.50558
2297.1,-54.563259
2297.2,-52.742421
2297.3,-53.597919
2297.4,-53.722185
2297.5,-53.280312
2297.6,-52.598372
2297.7,-52.525095
2297.8,-52.586499
2297.9,-53.630347
2298,-53.317444
2298.1,-54.406288
2298.2,-54.147573
2298.3,-52.586158
2298.4,-51.045394
2298.5,-51.711483
2298.6,-53.130854
2298.7,-53.71652
2298.8,-52.557741
2298.9,-54.653809
2299,-52.436542
2299.1,-53.267866
2299.2,-54.12419
2299.3,-53.733096
2299.4,-53.768599
2299.5,-53.470251
2299.6,-52.759032
2299.7,-54.717123
2299.8,-52.587405
2299.9,-55.314812
2300,-56.223916
2300.1,-53.48752
2300.2,-53.088502
2300.3,-54.480913
2300.4,-53.829838
2300.5,-53.894728
2300.6,-55.709515
2300.7,-52.419236
2300.8,-54.059045
2300.9,-54.146145
2301,-53.313043
2301.1,-54.608215
2301.2,-54.390228
2301.3,-54.654976
2301.4,-53.947479
2301.5,-55.992127
2301.6,-54.642382
2301.7,-54.133861
2301.8,-54.004458
2301.9,-56.177404
2302,-56.475389
2302.1,-57.479279
2302.2,-55.323091
2302.3,-55.029314
2302.4,-57.385562
2302.5,-55.66521
2302.6,-55.481924
2302.7,-55.201865
2302.8,-54.196581
2302.9,-55.59009
2303,-55.190201
2303.1,-55.307671
2303.2,-55.847546
2303.3,-56.495323
2303.4,-55.305474
2303.5,-57.364344
2303.6,-55.930107
2303.7,-55.535703
2303.8,-56.002583
2303.9,-55.533671
2304,-56.029884
2304.1,-56.34024
2304.2,-55.53887
2304.3,-55.480065
2304.4,-57.89008
2304.5,-56.284174
2304.6,-57.116075
2304.7,-58.244405
2304.8,-54.905386
2304.9,-57.53257
2305,-56.655597
2305.1,-55.513854
2305.2,-55.942936
2305.3,-55.481326
2305.4,-57.388039
2305.5,-57.949002
2305.6,-59.290258
2305.7,-57.853303
2305.8,-57.675741
2305.9,-57.496385
2306,-58.172087
2306.1,-56.832109
2306.2,-58.386766
2306.3,-58.630161
2306.4,-58.681131
2306.5,-57.827425
2306.6,-58.024993
2306.7,-57.808753
2306.8,-57.34013
2306.9,-59.011159
2307,-58.470763
2307.1,-59.02467
2307.2,-58.528843
2307.3,-57.449959
2307.4,-58.654344
2307.5,-57.68286
2307.6,-58.01839
2307.7,-60.865489
2307.8,-60.784845
2307.9,-58.070006
2308,-60.52189
2308.1,-59.267189
2308.2,-58.457597
2308.3,-57.075888
2308.4,-61.079855
2308.5,-59.56723
2308.6,-60.037947
2308.7,-58.422367
2308.8,-57.67889
2308.9,-59.859501
2309,-59.407742
2309.1,-60.461254
2309.2,-59.756436
2309.3,-59.034917
2309.4,-58.287992
2309.5,-58.615096
2309.6,-59.545507
2309.7,-59.263047
2309.8,-60.669431
2309.9,-59.499874
2310,-58.22856
2310.1,-60.793982
2310.2,-59.556972
2310.3,-58.87834
2310.4,-59.467569
2310.5,-60.670058
2310.6,-59.719659
2310.7,-59.390096
2310.8,-59.673759
2310.9,-60.096101
2311,-57.681673
2311.1,-60.08059
2311.2,-60.291803
2311.3,-58.409845
2311.4,-59.985408
2311.5,-58.517412
2311.6,-59.586417
2311.7,-57.956369
2311.8,-59.929381
2311.9,-59.78843
2312,-60.846802
2312.1,-60.016739
2312.2,-58.987163
2312.3,-59.568177
2312.4,-60.200601
2312.5,-58.317163
2312.6,-60.324771
2312.7,-59.554093
2312.8,-59.850076
2312.9,-59.545941
2313,-60.267525
2313.1,-59.563511
2313.2,-62.194482
2313.3,-61.332565
2313.4,-60.471848
2313.5,-59.862554
2313.6,-58.963245
2313.7,-59.088963
2313.8,-60.672216
2313.9,-59.784824
2314,-60.027358
2314.1,-59.924544
2314.2,-59.717404
2314.3,-60.469417
2314.4,-59.175807
2314.5,-61.008577
2314.6,-57.698361
2314.7,-60.987046
2314.8,-59.579607
2314.9,-59.026932
2315,-60.194554
2315.1,-59.012646
2315.2,-61.076253
2315.3,-60.08937
2315.4,-57.847997
2315.5,-59.140163
2315.6,-62.842531
2315.7,-60.619408
2315.8,-57.674569
2315.9,-60.321954
2316,-60.497362
2316.1,-59.915062
2316.2,-58.523671
2316.3,-60.235979
2316.4,-60.92348
2316.5,-60.311152
2316.6,-62.141026
2316.7,-59.74522
2316.8,-61.630548
2316.9,-60.833996
2317,-60.206683
2317.1,-59.225685
2317.2,-59.54017
2317.3,-60.333616
2317.4,-61.490695
2317.5,-58.727994
2317.6,-60.101403
2317.7,-59.429299
2317.8,-60.773127
2317.9,-60.681162
2318,-61.442466
2318.1,-59.233034
2318.2,-60.19676
2318.3,-59.701272
2318.4,-61.144751
2318.5,-61.751353
2318.6,-60.544098
2318.7,-58.947342
2318.8,-61.695881
2318.9,-60.239177
2319,-60.493372
2319.1,-61.260486
2319.2,-62.230112
2319.3,-61.161961
2319.4,-59.592823
2319.5,-60.49587
2319.6,-61.944335
2319.7,-60.847696
2319.8,-63.08873
2319.9,-62.270584
2320,-60.951533
2320.1,-61.176168
2320.2,-61.67734
2320.3,-61.87036
2320.4,-59.121738
2320.5,-60.298017
2320.6,-61.669671
2320.7,-58.759393
2320.8,-59.768644
2320.9,-63.123532
2321,-62.692271
2321.1,-62.070978
2321.2,-61.951007
2321.3,-60.506276
2321.4,-60.27335
2321.5,-60.860238
2321.6,-59.967366
2321.7,-60.034521
2321.8,-59.618137
2321.9,-60.872767
2322,-60.030618
2322.1,-58.854234
2322.2,-61.289264
2322.3,-60.704916
2322.4,-61.223809
2322.5,-62.166679
2322.6,-61.736199
2322.7,-62.328672
2322.8,-61.590182
2322.9,-62.472089
2323,-61.231133
2323.1,-59.869186
2323.2,-59.552127
2323.3,-61.272005
2323.4,-61.419386
2323.5,-59.886234
2323.6,-60.733043
2323.7,-60.140681
2323.8,-59.954733
2323.9,-60.907177
2324,-60.154621
2324.1,-61.741097
2324.2,-60.647792
2324.3,-60.153373
2324.4,-59.385444
2324.5,-59.65386
2324.6,-60.171726
2324.7,-61.035612
2324.8,-58.329361
2324.9,-61.131969
2325,-62.330758
2325.1,-60.482894
2325.2,-60.786174
2325.3,-61.177597
2325.4,-62.155455
2325.5,-61.234381
2325.6,-60.639653
2325.7,-60.156173
2325.8,-60.861678
2325.9,-61.07168
2326,-60.114152
2326.1,-61.240367
2326.2,-60.653623
2326.3,-62.180111
2326.4,-59.907096
2326.5,-62.65986
2326.6,-60.280551
2326.7,-61.159013
2326.8,-61.48971
2326.9,-59.692437
2327,-62.064272
2327.1,-63.667905
2327.2,-62.001472
2327.3,-59.81223
2327.4,-61.978206
2327.5,-62.147388
2327.6,-61.240073
2327.7,-61.072652
2327.8,-60.608987
2327.9,-60.517282
2328,-61.641642
2328.1,-60.757056
2328.2,-59.684283
2328.3,-60.963008
2328.4,-60.933902
2328.5,-61.943669
2328.6,-63.313582
2328.7,-62.146212
2328.8,-60.135689
2328.9,-60.315355
2329,-61.666476
2329.1,-60.571129
2329.2,-60.521094
2329.3,-62.367257
2329.4,-60.91357
2329.5,-61.471746
2329.6,-60.575294
2329.7,-61.378265
2329.8,-60.773981
2329.9,-60.8636
2330,-61.969381
2330.1,-60.154438
2330.2,-60.241233
2330.3,-61.75232
2330.4,-60.016665
2330.5,-60.878843
2330.6,-60.55963
2330.7,-60.424379
2330.8,-61.999706
2330.9,-60.967487
2331,-61.416543
2331.1,-62.781346
2331.2,-60.019493
2331.3,-60.009331
2331.4,-59.980788
2331.5,-62.384353
2331.6,-60.475826
2331.7,-58.403791
2331.8,-59.523973
2331.9,-62.203947
2332,-58.428706
2332.1,-59.327235
2332.2,-59.62999
2332.3,-62.049884
2332.4,-59.08549
2332.5,-61.030993
2332.6,-60.948024
2332.7,-62.248944
2332.8,-60.82855
2332.9,-60.154406
2333,-60.894541
2333.1,-60.124046
2333.2,-61.342764
2333.3,-57.718511
2333.4,-60.642983
2333.5,-60.797056
2333.6,-59.469684
2333.7,-60.838177
2333.8,-58.857518
2333.9,-59.812594
2334,-61.912398
2334.1,-59.351488
2334.2,-61.124091
2334.3,-59.997882
2334.4,-60.455002
2334.5,-59.339208
2334.6,-60.377532
2334.7,-60.487306
2334.8,-58.522629
2334.9,-60.496486
2335,-58.787477
2335.1,-60.750739
2335.2,-61.148727
2335.3,-60.838648
2335.4,-60.435456
2335.5,-62.736659
2335.6,-60.567061
2335.7,-61.35104
2335.8,-61.919001
2335.9,-61.284131
2336,-61.002218
2336.1,-59.741251
2336.2,-59.972318
2336.3,-61.066033
2336.4,-61.423823
2336.5,-60.664695
2336.6,-60.940105
2336.7,-58.728582
2336.8,-62.224579
2336.9,-60.527593
2337,-60.505963
2337.1,-60.108161
2337.2,-60.266153
2337.3,-60.391939
2337.4,-59.791274
2337.5,-59.965029
2337.6,-60.014216
2337.7,-59.516003
2337.8,-58.5898
2337.9,-61.205247
2338,-61.246204
2338.1,-60.58742
2338.2,-60.308782
2338.3,-61.379428
2338.4,-60.375555
2338.5,-59.550736
2338.6,-59.673409
2338.7,-61.409933
2338.8,-60.103054
2338.9,-60.989861
2339,-58.390697
2339.1,-59.051401
2339.2,-59.938652
2339.3,-58.151719
2339.4,-61.27709
2339.5,-61.211143
2339.6,-60.538253
2339.7,-59.762083
2339.8,-61.243888
2339.9,-59.9262
2340,-60.253696
2340.1,-60.905589
2340.2,-59.039782
2340.3,-59.553371
2340.4,-60.187277
2340.5,-61.236386
2340.6,-59.828638
2340.7,-60.913624
2340.8,-60.856979
2340.9,-59.157108
2341,-57.791872
2341.1,-61.603169
2341.2,-62.226989
2341.3,-59.150862
2341.4,-60.962284
2341.5,-59.926728
2341.6,-60.28269
2341.7,-60.412157
2341.8,-58.987493
2341.9,-59.704714
2342,-59.669033
2342.1,-58.762316
2342.2,-58.846968
2342.3,-58.655448
2342.4,-57.911046
2342.5,-59.993454
2342.6,-60.585752
2342.7,-60.230937
2342.8,-58.946616
2342.9,-60.272411
2343,-60.656985
2343.1,-58.329354
2343.2,-59.677899
2343.3,-58.968341
2343.4,-60.456706
2343.5,-60.176069
2343.6,-60.427891
2343.7,-60.219571
2343.8,-59.279402
2343.9,-59.947132
2344,-61.015626
2344.1,-58.768595
2344.2,-58.444681
2344.3,-60.954922
2344.4,-59.829698
2344.5,-60.266198
2344.6,-58.97124
2344.7,-58.019623
2344.8,-58.485366
2344.9,-60.083681
2345,-58.991928
2345.1,-60.717148
2345.2,-61.556816
2345.3,-60.744536
2345.4,-59.322218
2345.5,-59.22579
2345.6,-57.548471
2345.7,-57.973468
2345.8,-60.213383
2345.9,-60.292625
2346,-59.703923
2346.1,-60.496336
2346.2,-60.268266
2346.3,-58.374002
2346.4,-61.276684
2346.5,-59.155877
2346.6,-60.73825
2346.7,-62.548818
2346.8,-59.17427
2346.9,-59.503666
2347,-58.054093
2347.1,-61.341112
2347.2,-58.92703
2347.3,-59.331844
2347.4,-60.887284
2347.5,-60.291519
2347.6,-59.042992
2347.7,-58.452368
2347.8,-61.034386
2347.9,-59.076142
2348,-59.009073
2348.1,-59.867156
2348.2,-59.374755
2348.3,-59.587594
2348.4,-60.784474
2348.5,-60.556975
2348.6,-58.604624
2348.7,-59.515346
2348.8,-58.182712
2348.9,-60.628218
2349,-60.171407
2349.1,-59.45927
2349.2,-59.324182
2349.3,-60.443139
2349.4,-59.452096
2349.5,-59.133433
2349.6,-58.33923
2349.7,-60.500706
2349.8,-59.431935
2349.9,-59.16585
2350,-59.765893
2350.1,-59.754686
2350.2,-59.751026
2350.3,-61.086142
2350.4,-59.797328
2350.5,-60.536535
2350.6,-61.184979
2350.7,-60.441071
2350.8,-59.095713
2350.9,-59.014165
2351,-60.186587
2351.1,-59.290332
2351.2,-60.236541
2351.3,-60.747636
2351.4,-60.280199
2351.5,-59.910009
2351.6,-59.923248
2351.7,-61.070111
2351.8,-60.251702
2351.9,-56.993768
2352,-60.219327
2352.1,-60.918675
2352.2,-58.301184
2352.3,-58.389672
2352.4,-59.268975
2352.5,-59.602045
2352.6,-60.148797
2352.7,-60.203888
2352.8,-58.072084
2352.9,-60.98152
2353,-57.599983
2353.1,-59.296191
2353.2,-59.784654
2353.3,-57.908651
2353.4,-59.447015
2353.5,-59.120917
2353.6,-60.656162
2353.7,-59.689105
2353.8,-60.004917
2353.9,-59.609528
2354,-57.445601
2354.1,-57.821725
2354.2,-58.754876
2354.3,-58.80514
2354.4,-57.590078
2354.5,-58.534075
2354.6,-58.629959
2354.7,-60.991939
2354.8,-58.103234
2354.9,-58.10076
2355,-58.957275
2355.1,-59.644784
2355.2,-59.004476
2355.3,-59.765659
2355.4,-58.671763
2355.5,-58.6402
2355.6,-58.393312
2355.7,-57.316569
2355.8,-58.423169
2355.9,-58.189435
2356,-58.921306
2356.1,-58.156686
2356.2,-56.92936
2356.3,-59.200025
2356.4,-58.288741
2356.5,-59.263343
2356.6,-57.926751
2356.7,-57.733266
2356.8,-56.007065
2356.9,-58.08659
2357,-57.651946
2357.1,-58.354577
2357.2,-56.772424
2357.3,-56.927132
2357.4,-57.103001
2357.5,-56.846155
2357.6,-56.855509
2357.7,-57.654973
2357.8,-56.470084
2357.9,-56.995964
2358,-57.639711
2358.1,-57.820411
2358.2,-58.006577
2358.3,-58.392775
2358.4,-57.514363
2358.5,-55.810079
2358.6,-57.378654
2358.7,-55.108047
2358.8,-56.493249
2358.9,-55.968141
2359,-56.185277
2359.1,-56.701007
2359.2,-56.430776
2359.3,-56.021204
2359.4,-56.580193
2359.5,-57.354375
2359.6,-56.06688
2359.7,-57.450771
2359.8,-57.310218
2359.9,-54.83358
2360,-55.980623
2360.1,-57.037562
2360.2,-55.66793
2360.3,-57.455816
2360.4,-57.177357
2360.5,-56.286912
2360.6,-58.162085
2360.7,-56.307572
2360.8,-55.92855
2360.9,-56.76239
2361,-55.928987
2361.1,-56.582522
2361.2,-57.812392
2361.3,-56.227687
2361.4,-57.644195
2361.5,-58.055412
2361.6,-54.827819
2361.7,-58.088602
2361.8,-56.076683
2361.9,-58.013874
2362,-57.474524
2362.1,-57.745206
2362.2,-56.612326
2362.3,-56.699344
2362.4,-57.510208
2362.5,-55.603438
2362.6,-57.792945
2362.7,-56.002616
2362.8,-58.194267
2362.9,-54.920631
2363,-58.074009
2363.1,-57.238099
2363.2,-58.196544
2363.3,-58.39885
2363.4,-56.465736
2363.5,-56.779254
2363.6,-56.292442
2363.7,-59.646344
2363.8,-56.464952
2363.9,-57.919454
2364,-56.154445
2364.1,-58.363549
2364.2,-58.72342
2364.3,-58.238297
2364.4,-57.849326
2364.5,-58.678775
2364.6,-58.719473
2364.7,-57.224216
2364.8,-58.135834
2364.9,-57.796382
2365,-57.269856
2365.1,-55.303841
2365.2,-59.915854
2365.3,-59.385453
2365.4,-60.275372
2365.5,-58.859631
2365.6,-58.559295
2365.7,-57.45504
2365.8,-56.916138
2365.9,-56.416103
2366,-58.614159
2366.1,-57.760917
2366.2,-57.518078
2366.3,-59.482856
2366.4,-57.615771
2366.5,-59.735091
2366.6,-57.625825
2366.7,-59.570555
2366.8,-59.334879
2366.9,-55.93222
2367,-57.141818
2367.1,-57.180626
2367.2,-60.807849
2367.3,-59.494538
2367.4,-58.19516
2367.5,-58.050953
2367.6,-58.057053
2367.7,-57.892483
2367.8,-58.831743
2367.9,-58.058555
2368,-57.680354
2368.1,-59.257038
2368.2,-58.023578
2368.3,-56.060966
2368.4,-58.425398
2368.5,-56.873842
2368.6,-57.922576
2368.7,-59.068657
2368.8,-58.271937
2368.9,-57.686614
2369,-59.816632
2369.1,-59.583643
2369.2,-57.655924
2369.3,-57.599472
2369.4,-58.562389
2369.5,-59.118853
2369.6,-58.708987
2369.7,-57.333721
2369.8,-59.608161
2369.9,-56.942098
2370,-56.515108
2370.1,-55.887272
2370.2,-57.744377
2370.3,-59.176677
2370.4,-58.846764
2370.5,-59.943536
2370.6,-59.731503
2370.7,-57.326917
2370.8,-57.662242
2370.9,-57.923357
2371,-56.970036
2371.1,-57.175883
2371.2,-57.479297
2371.3,-58.751517
2371.4,-58.016569
2371.5,-56.744057
2371.6,-57.563829
2371.7,-57.184543
2371.8,-58.622526
2371.9,-58.521836
2372,-56.503284
2372.1,-56.912606
2372.2,-55.729913
2372.3,-57.434929
2372.4,-57.82903
2372.5,-57.79372
2372.6,-58.311327
2372.7,-55.855179
2372.8,-56.316118
2372.9,-56.921295
2373,-57.916901
2373.1,-57.077517
2373.2,-56.83517
2373.3,-55.302611
2373.4,-57.632889
2373.5,-57.882478
2373.6,-57.740001
2373.7,-57.976027
2373.8,-57.682058
2373.9,-55.961281
2374,-55.799461
2374.1,-54.696182
2374.2,-55.724037
2374.3,-56.718149
2374.4,-53.861362
2374.5,-56.021756
2374.6,-57.525512
2374.7,-56.890489
2374.8,-55.562907
2374.9,-56.965286
2375,-58.030856
2375.1,-54.277213
2375.2,-54.695145
2375.3,-54.738422
2375.4,-57.240782
2375.5,-56.827471
2375.6,-55.044348
2375.7,-54.407004
2375.8,-55.312186
2375.9,-55.770312
2376,-55.081306
2376.1,-56.284408
2376.2,-55.510883
2376.3,-54.45208
2376.4,-56.205207
2376.5,-53.477911
2376.6,-54.655932
2376.7,-55.354812
2376.8,-54.919881
2376.9,-54.681772
2377,-54.27683
2377.1,-54.498575
2377.2,-55.150975
2377.3,-53.379155
2377.4,-55.230661
2377.5,-53.659338
2377.6,-55.254138
2377.7,-52.579665
2377.8,-53.65539
2377.9,-55.175906
2378,-54.740309
2378.1,-54.943853
2378.2,-54.695541
2378.3,-53.015403
2378.4,-54.780454
2378.5,-54.109096
2378.6,-53.78881
2378.7,-53.222367
2378.8,-54.945832
2378.9,-53.409579
2379,-54.662888
2379.1,-52.268319
2379.2,-54.34483
2379.3,-52.801795
2379.4,-54.611696
2379.5,-52.206854
2379.6,-53.583429
2379.7,-54.486629
2379.8,-53.590049
2379.9,-54.637807
2380,-53.456291
2380.1,-53.725494
2380.2,-51.83458
2380.3,-53.813461
2380.4,-51.371946
2380.5,-52.984132
2380.6,-52.196858
2380.7,-54.754431
2380.8,-52.84265
2380.9,-53.857545
2381,-52.321364
2381.1,-51.672444
2381.2,-53.079174
2381.3,-51.230189
2381.4,-54.163035
2381.5,-52.773192
2381.6,-52.656157
2381.7,-54.295769
2381.8,-55.320752
2381.9,-52.884516
2382,-52.253976
2382.1,-52.744896
2382.2,-51.553183
2382.3,-53.562124
2382.4,-52.333836
2382.5,-52.369277
2382.6,-53.132819
2382.7,-52.854386
2382.8,-51.78683
2382.9,-51.065142
2383,-51.873125
2383.1,-52.572038
2383.2,-52.558068
2383.3,-52.778753
2383.4,-52.079647
2383.5,-51.833265
2383.6,-53.432446
2383.7,-52.899604
2383.8,-51.274172
2383.9,-52.945426
2384,-50.960432
2384.1,-51.604254
2384.2,-53.039165
2384.3,-53.06258
2384.4,-52.617614
2384.5,-51.555656
2384.6,-53.220324
2384.7,-52.972404
2384.8,-52.587202
2384.9,-52.506234
2385,-54.786498
2385.1,-52.718028
2385.2,-53.522594
2385.3,-52.306106
2385.4,-52.673988
2385.5,-53.291045
2385.6,-53.5052
2385.7,-52.938592
2385.8,-52.593932
2385.9,-53.984222
2386,-53.255754
2386.1,-54.285529
2386.2,-52.887713
2386.3,-53.25563
2386.4,-53.73588
2386.5,-54.143585
2386.6,-55.144172
2386.7,-57.630739
2386.8,-54.875466
2386.9,-56.199979
2387,-54.829077
2387.1,-54.780605
2387.2,-56.450878
2387.3,-56.191115
2387.4,-57.134408
2387.5,-57.412164
2387.6,-57.463876
2387.7,-57.393016
2387.8,-56.546263
2387.9,-56.059707
2388,-57.872577
2388.1,-57.091161
2388.2,-56.869361
2388.3,-55.814046
2388.4,-56.827406
2388.5,-57.129674
2388.6,-55.933273
2388.7,-56.695318
2388.8,-56.233707
2388.9,-54.890023
2389,-54.908074
2389.1,-57.364372
2389.2,-56.475774
2389.3,-56.859366
2389.4,-58.041834
2389.5,-55.303677
2389.6,-56.882875
2389.7,-56.730147
2389.8,-56.691947
2389.9,-56.611168
2390,-57.171584
2390.1,-56.828112
2390.2,-57.980614
2390.3,-57.35632
2390.4,-57.25278
2390.5,-57.457039
2390.6,-57.113699
2390.7,-57.547188
2390.8,-55.789925
2390.9,-58.862459
2391,-56.26932
2391.1,-57.44334
2391.2,-56.267618
2391.3,-56.541637
2391.4,-55.683988
2391.5,-54.949426
2391.6,-56.946621
2391.7,-56.536318
2391.8,-58.682293
2391.9,-57.543846
2392,-57.634331
2392.1,-57.178074
2392.2,-56.608126
2392.3,-58.881971
2392.4,-58.363878
2392.5,-56.746516
2392.6,-57.427204
2392.7,-57.859099
2392.8,-58.342828
2392.9,-57.827428
2393,-56.391776
2393.1,-58.315828
2393.2,-56.702193
2393.3,-58.604807
2393.4,-56.778396
2393.5,-55.919014
2393.6,-57.734182
2393.7,-58.017841
2393.8,-57.033875
2393.9,-56.76906
2394,-58.137664
2394.1,-56.47628
2394.2,-57.047301
2394.3,-56.959178
2394.4,-56.962287
2394.5,-57.499767
2394.6,-58.548702
2394.7,-58.473455
2394.8,-57.003693
2394.9,-57.760646
2395,-57.447009
2395.1,-57.476145
2395.2,-57.258758
2395.3,-58.10624
2395.4,-57.075533
2395.5,-56.699049
2395.6,-58.97293
2395.7,-57.088873
2395.8,-57.381705
2395.9,-56.267786
2396,-58.043297
2396.1,-57.947204
2396.2,-56.688028
2396.3,-56.784703
2396.4,-57.921665
2396.5,-57.879982
2396.6,-57.821031
2396.7,-57.657591
2396.8,-57.143803
2396.9,-56.025766
2397,-56.500898
2397.1,-57.22169
2397.2,-55.881677
2397.3,-55.567267
2397.4,-57.069801
2397.5,-58.835951
2397.6,-57.495632
2397.7,-58.909513
2397.8,-56.921959
2397.9,-58.17738
2398,-56.658783
2398.1,-57.641756
2398.2,-58.190697
2398.3,-58.512661
2398.4,-59.477984
2398.5,-59.008765
2398.6,-58.668202
2398.7,-55.912588
2398.8,-56.972486
2398.9,-60.53093
2399,-57.816901
2399.1,-55.932104
2399.2,-57.815449
2399.3,-58.886369
2399.4,-58.307051
2399.5,-56.927914
2399.6,-57.386445
2399.7,-59.228272
2399.8,-58.408868
2399.9,-58.590657
2400,-57.177327
2400.1,-59.710894
2400.2,-58.395296
2400.3,-58.099994
2400.4,-60.115946
2400.5,-58.308986
2400.6,-57.208786
2400.7,-58.783138
2400.8,-59.358749
2400.9,-57.283782
2401,-60.600492
2401.1,-58.512885
2401.2,-58.331639
2401.3,-58.823092
2401.4,-56.04033
2401.5,-56.170475
2401.6,-57.036602
2401.7,-56.115223
2401.8,-57.849087
2401.9,-59.127618
2402,-58.756315
2402.1,-57.09561
2402.2,-58.487344
2402.3,-58.974932
2402.4,-59.608699
2402.5,-60.233131
2402.6,-59.688838
2402.7,-58.180502
2402.8,-59.401128
2402.9,-58.079398
2403,-58.322033
2403.1,-59.02479
2403.2,-56.420337
2403.3,-57.385557
2403.4,-58.767457
2403.5,-59.018093
2403.6,-59.685731
2403.7,-59.556093
2403.8,-60.195709
2403.9,-58.182645
2404,-57.842621
2404.1,-58.712621
2404.2,-56.145587
2404.3,-59.116677
2404.4,-60.524584
2404.5,-60.548651
2404.6,-60.917627
2404.7,-58.974533
2404.8,-56.578993
2404.9,-60.504915
2405,-60.27356
2405.1,-58.717094
2405.2,-60.00169
2405.3,-59.931323
2405.4,-59.469433
2405.5,-61.414446
2405.6,-59.844156
2405.7,-60.362209
2405.8,-60.918219
2405.9,-60.529505
2406,-61.713635
2406.1,-60.48081
2406.2,-61.723996
2406.3,-61.578271
2406.4,-63.523157
2406.5,-60.148844
2406.6,-61.115106
2406.7,-60.152802
2406.8,-61.634598
2406.9,-62.196129
2407,-62.391843
2407.1,-61.967239
2407.2,-60.645474
2407.3,-62.565953
2407.4,-63.631444
2407.5,-62.46714
2407.6,-63.764229
2407.7,-64.022664
2407.8,-63.417057
2407.9,-62.998606
2408,-62.211342
2408.1,-62.448069
2408.2,-62.254874
2408.3,-63.35007
2408.4,-64.65585
2408.5,-61.896074
2408.6,-63.927414
2408.7,-63.942619
2408.8,-62.456076
2408.9,-64.0146
2409,-63.331065
2409.1,-63.598836
2409.2,-64.722376
2409.3,-62.77855
2409.4,-62.800876
2409.5,-64.027417
2409.6,-62.471087
2409.7,-63.757137
2409.8,-62.981708
2409.9,-62.671026
2410,-63.796588
2410.1,-65.148825
2410.2,-62.870134
2410.3,-65.028643
2410.4,-64.094123
2410.5,-63.998201
2410.6,-64.850608
2410.7,-63.545449
2410.8,-63.707493
2410.9,-64.899346
2411,-64.555964
2411.1,-63.942276
2411.2,-63.316791
2411.3,-63.564469
2411.4,-63.276677
2411.5,-64.621361
2411.6,-65.007942
2411.7,-64.249071
2411.8,-63.584957
2411.9,-64.937706
2412,-64.989002
2412.1,-64.258259
2412.2,-64.975727
2412.3,-65.442912
2412.4,-64.392146
2412.5,-64.152643
2412.6,-62.456823
2412.7,-64.835128
2412.8,-63.893101
2412.9,-65.579357
2413,-63.488432
2413.1,-63.797414
2413.2,-65.014422
2413.3,-64.693308
2413.4,-65.265321
2413.5,-63.523448
2413.6,-64.239859
2413.7,-63.340578
2413.8,-63.910862
2413.9,-64.705741
2414,-63.693308
2414.1,-63.607281
2414.2,-64.408814
2414.3,-66.556467
2414.4,-63.707477
2414.5,-65.966157
2414.6,-65.858773
2414.7,-65.595841
2414.8,-64.671535
2414.9,-65.921692
2415,-64.437526
2415.1,-64.419032
2415.2,-64.792394
2415.3,-66.297547
2415.4,-63.377268
2415.5,-66.100455
2415.6,-64.790044
2415.7,-65.253472
2415.8,-65.762214
2415.9,-67.21033
2416,-65.973559
2416.1,-65.486389
2416.2,-63.974773
2416.3,-64.343701
2416.4,-64.47826
2416.5,-64.518054
2416.6,-66.032798
2416.7,-65.280657
2416.8,-65.423204
2416.9,-65.222165
2417,-65.714042
2417.1,-63.461941
2417.2,-64.857066
2417.3,-67.771605
2417.4,-66.840348
2417.5,-64.715791
2417.6,-66.484785
2417.7,-65.837182
2417.8,-67.096125
2417.9,-65.887797
2418,-65.968273
2418.1,-66.209537
2418.2,-66.301531
2418.3,-66.074001
2418.4,-67.79579
2418.5,-65.574546
2418.6,-66.565004
2418.7,-65.006651
2418.8,-66.499024
2418.9,-65.177665
2419,-66.168894
2419.1,-67.127856
2419.2,-66.492689
2419.3,-65.38947
2419.4,-65.608134
2419.5,-66.959107
2419.6,-66.563297
2419.7,-64.809753
2419.8,-64.988944
2419.9,-67.21036
2420,-64.772704
2420.1,-68.288038
2420.2,-66.245904
2420.3,-65.359495
2420.4,-64.974184
2420.5,-66.321091
2420.6,-64.702483
2420.7,-67.125522
2420.8,-66.68039
2420.9,-66.473983
2421,-65.015125
2421.1,-66.866607
2421.2,-66.061793
2421.3,-66.319151
2421.4,-66.771535
2421.5,-67.718668
2421.6,-65.087846
2421.7,-67.812498
2421.8,-64.733668
2421.9,-66.56768
2422,-67.234371
2422.1,-66.653287
2422.2,-67.120053
2422.3,-67.385583
2422.4,-66.763661
2422.5,-67.652418
2422.6,-67.191155
2422.7,-67.639488
2422.8,-66.890748
2422.9,-68.236251
2423,-65.874476
2423.1,-68.41191
2423.2,-67.943427
2423.3,-66.081092
2423.4,-66.52292
2423.5,-68.928472
2423.6,-67.620271
2423.7,-67.458974
2423.8,-68.664778
2423.9,-69.149564
2424,-67.838804
2424.1,-69.11706
2424.2,-69.671336
2424.3,-67.877442
2424.4,-69.393953
2424.5,-67.612227
2424.6,-67.018627
2424.7,-67.712769
2424.8,-69.436374
2424.9,-68.60862
2425,-69.113271
2425.1,-68.982174
2425.2,-68.606153
2425.3,-67.027989
2425.4,-68.702077
2425.5,-69.243049
2425.6,-69.591857
2425.7,-68.459482
2425.8,-69.818321
2425.9,-68.126588
2426,-68.266061
2426.1,-68.53671
2426.2,-69.088539
2426.3,-68.269729
2426.4,-68.700918
2426.5,-69.043532
2426.6,-69.261912
2426.7,-68.997064
2426.8,-70.657902
2426.9,-70.884173
2427,-69.302001
2427.1,-71.370277
2427.2,-67.938156
2427.3,-70.926818
2427.4,-69.82615
2427.5,-69.45641
2427.6,-69.344668
2427.7,-70.574519
2427.8,-70.536142
2427.9,-69.28942
2428,-69.695755
2428.1,-69.907168
2428.2,-69.878822
2428.3,-71.794628
2428.4,-70.486432
2428.5,-70.311291
2428.6,-71.135937
2428.7,-70.941367
2428.8,-70.731052
2428.9,-71.150111
2429,-70.357984
2429.1,-70.03665
2429.2,-71.19217
2429.3,-68.194779
2429.4,-70.158348
2429.5,-72.7556
2429.6,-70.672871
2429.7,-71.321363
2429.8,-70.181143
2429.9,-71.914822
2430,-69.957573
2430.1,-70.815207
2430.2,-69.986893
2430.3,-70.569554
2430.4,-70.495179
2430.5,-70.379853
2430.6,-71.105804
2430.7,-71.956742
2430.8,-72.947306
2430.9,-71.416009
2431,-70.394543
2431.1,-70.475876
2431.2,-70.728686
2431.3,-70.304375
2431.4,-71.25464
2431.5,-71.746042
2431.6,-70.639625
2431.7,-70.751606
2431.8,-69.686459
2431.9,-72.367738
2432,-71.247336
2432.1,-72.084398
2432.2,-70.817463
2432.3,-71.290615
2432.4,-71.407533
2432.5,-70.286716
2432.6,-69.99102
2432.7,-72.453628
2432.8,-72.049012
2432.9,-71.433332
2433,-70.430664
2433.1,-71.739982
2433.2,-71.714071
2433.3,-72.644901
2433.4,-73.099849
2433.5,-72.787535
2433.6,-72.040779
2433.7,-71.280785
2433.8,-71.769867
2433.9,-72.571893
2434,-70.525623
2434.1,-72.366231
2434.2,-71.132362
2434.3,-71.576917
2434.4,-70.655634
2434.5,-71.720099
2434.6,-71.919725
2434.7,-71.549254
2434.8,-72.68218
2434.9,-72.513721
2435,-72.766241
2435.1,-72.005832
2435.2,-71.992807
2435.3,-71.758536
2435.4,-72.979073
2435.5,-71.549408
2435.6,-72.631949
2435.7,-73.476895
2435.8,-71.657081
2435.9,-74.065856
2436,-74.059929
2436.1,-73.288623
2436.2,-72.566402
2436.3,-72.950325
2436.4,-74.2638
2436.5,-71.801744
2436.6,-73.007737
2436.7,-73.013089
2436.8,-70.904184
2436.9,-72.844672
2437,-72.437981
2437.1,-72.413661
2437.2,-72.68254
2437.3,-71.833887
2437.4,-72.490449
2437.5,-72.339031
2437.6,-74.41505
2437.7,-72.581038
2437.8,-72.342919
2437.9,-72.516289
2438,-72.7776
2438.1,-71.281247
2438.2,-75.15721
2438.3,-71.268858
2438.4,-73.631729
2438.5,-72.773148
2438.6,-74.252355
2438.7,-73.593973
2438.8,-72.161015
2438.9,-74.012888
2439,-73.493438
2439.1,-72.266821
2439.2,-71.983483
2439.3,-72.212687
2439.4,-73.550659
2439.5,-72.893211
2439.6,-73.605062
2439.7,-72.10294
2439.8,-72.185107
2439.9,-73.275698
2440,-72.939466
2440.1,-73.507917
2440.2,-72.288235
2440.3,-73.232467
2440.4,-72.15579
2440.5,-73.080643
2440.6,-71.553459
2440.7,-72.067039
2440.8,-72.172784
2440.9,-72.556232
2441,-72.909517
2441.1,-72.24228
2441.2,-74.439448
2441.3,-72.627411
2441.4,-73.46142
2441.5,-74.392312
2441.6,-72.476821
2441.7,-72.016877
2441.8,-71.187735
2441.9,-70.664458
2442,-72.117609
2442.1,-74.399181
2442.2,-72.952996
2442.3,-74.250986
2442.4,-71.903433
2442.5,-72.872457
2442.6,-74.26152
2442.7,-71.380063
2442.8,-73.324289
2442.9,-72.061738
2443,-71.564585
2443.1,-73.895302
2443.2,-72.892573
2443.3,-73.600654
2443.4,-72.245357
2443.5,-73.796278
2443.6,-73.316079
2443.7,-72.160841
2443.8,-71.292635
2443.9,-73.964687
2444,-73.226166
2444.1,-73.646747
2444.2,-72.979038
2444.3,-73.075775
2444.4,-72.555563
2444.5,-73.230852
2444.6,-72.166381
2444.7,-70.760926
2444.8,-71.387785
2444.9,-72.600255
2445,-72.191725
2445.1,-71.510848
2445.2,-71.803869
2445.3,-72.698992
2445.4,-71.493963
2445.5,-72.947681
2445.6,-74.222833
2445.7,-71.389027
2445.8,-72.737247
2445.9,-70.1076
2446,-72.856592
2446.1,-72.821994
2446.2,-72.86989
2446.3,-71.99191
2446.4,-72.068665
2446.5,-72.71132
2446.6,-73.435813
2446.7,-73.118136
2446.8,-72.125261
2446.9,-72.8118
2447,-71.558113
2447.1,-72.481397
2447.2,-71.345103
2447.3,-72.904548
2447.4,-70.255009
2447.5,-71.228356
2447.6,-72.225254
2447.7,-70.772654
2447.8,-72.234956
2447.9,-71.626679
2448,-71.109367
2448.1,-70.770344
2448.2,-71.099278
2448.3,-70.193712
2448.4,-71.57265
2448.5,-71.753481
2448.6,-71.304538
2448.7,-70.533754
2448.8,-73.06507
2448.9,-71.415314
2449,-70.414028
2449.1,-70.462076
2449.2,-70.87046
2449.3,-71.340716
2449.4,-71.198076
2449.5,-72.51019
2449.6,-69.708329
2449.7,-72.080284
2449.8,-72.012138
2449.9,-71.098875
2450,-70.328169
2450.1,-71.445321
2450.2,-69.943473
2450.3,-69.689472
2450.4,-71.362506
2450.5,-69.512902
2450.6,-71.265651
2450.7,-70.336549
2450.8,-70.948782
2450.9,-68.839803
2451,-69.790455
2451.1,-71.030186
2451.2,-68.216652
2451.3,-70.129745
2451.4,-70.871596
2451.5,-69.252811
2451.6,-70.846704
2451.7,-71.689854
2451.8,-69.501392
2451.9,-68.550356
2452,-71.883107
2452.1,-69.019894
2452.2,-69.506383
2452.3,-68.469607
2452.4,-70.562354
2452.5,-70.812791
2452.6,-69.688891
2452.7,-71.368963
2452.8,-68.763882
2452.9,-69.886848
2453,-70.512077
2453.1,-67.916784
2453.2,-69.440042
2453.3,-68.962871
2453.4,-69.372855
2453.5,-68.970748
2453.6,-70.304649
2453.7,-71.908464
2453.8,-68.754941
2453.9,-68.203348
2454,-68.9698
2454.1,-68.641433
2454.2,-67.038422
2454.3,-66.542121
2454.4,-68.195898
2454.5,-67.49877
2454.6,-68.502525
2454.7,-69.885422
2454.8,-67.026165
2454.9,-67.443562
2455,-68.849454
2455.1,-67.829713
2455.2,-68.375254
2455.3,-68.522225
2455.4,-67.846843
2455.5,-68.111877
2455.6,-67.974101
2455.7,-69.14132
2455.8,-64.721689
2455.9,-67.473301
2456,-65.802878
2456.1,-66.49473
2456.2,-67.062765
2456.3,-67.355712
2456.4,-67.404035
2456.5,-64.355125
2456.6,-66.56137
2456.7,-65.834812
2456.8,-66.126351
2456.9,-67.043753
2457,-66.965078
2457.1,-66.846606
2457.2,-66.960575
2457.3,-66.214643
2457.4,-66.52622
2457.5,-65.769932
2457.6,-65.85895
2457.7,-65.889754
2457.8,-65.01188
2457.9,-66.576042
2458,-66.369082
2458.1,-63.973455
2458.2,-64.967052
2458.3,-66.18659
2458.4,-65.228318
2458.5,-64.129413
2458.6,-63.552547
2458.7,-64.670632
2458.8,-63.308026
2458.9,-63.760935
2459,-62.618364
2459.1,-63.783732
2459.2,-63.075218
2459.3,-63.528433
2459.4,-63.308833
2459.5,-63.27951
2459.6,-64.69856
2459.7,-63.716711
2459.8,-61.790639
2459.9,-63.231623
2460,-61.516998
2460.1,-62.734802
2460.2,-63.333968
2460.3,-61.99872
2460.4,-63.209825
2460.5,-61.387304
2460.6,-60.620188
2460.7,-61.111625
2460.8,-60.42455
2460.9,-60.200483
2461,-60.980242
2461.1,-60.649241
2461.2,-60.647793
2461.3,-59.695101
2461.4,-60.459459
2461.5,-59.823544
2461.6,-60.216111
2461.7,-60.081338
2461.8,-59.620399
2461.9,-59.700822
2462,-58.190057
2462.1,-57.539487
2462.2,-58.553042
2462.3,-57.714444
2462.4,-58.742706
2462.5,-58.830054
2462.6,-58.021692
2462.7,-57.309517
2462.8,-59.037645
2462.9,-59.577019
2463,-58.276833
2463.1,-56.318202
2463.2,-58.625315
2463.3,-55.447315
2463.4,-56.101811
2463.5,-54.697962
2463.6,-56.667467
2463.7,-57.048067
2463.8,-56.664669
2463.9,-54.663097
2464,-55.54142
2464.1,-55.079306
2464.2,-54.30057
2464.3,-53.757139
2464.4,-56.876893
2464.5,-54.494189
2464.6,-53.838281
2464.7,-54.606153
2464.8,-54.793694
2464.9,-54.990581
2465,-53.969446
2465.1,-53.068352
2465.2,-50.438472
2465.3,-49.789934
2465.4,-50.870499
2465.5,-50.64083
2465.6,-49.393114
2465.7,-49.622036
2465.8,-47.565671
2465.9,-46.655259
2466,-45.332505
2466.1,-44.347962
2466.2,-42.287816
2466.3,-38.067402
2466.4,-32.872442
2466.5,-26.313992
2466.6,-11.097605
2466.7,8.8398705
2466.8,21.505935
2466.9,23.790649
2467,22.885295
2467.1,16.874521
2467.2,10.234216
2467.3,0.81957633
2467.4,-3.3328736
2467.5,-11.294759
2467.6,-16.185825
2467.7,-24.345909
2467.8,-29.628048
2467.9,-33.726009
2468,-39.276622
2468.1,-45.638294
2468.2,-50.654331
2468.3,-52.00853
2468.4,-55.579592
2468.5,-57.393255
2468.6,-59.068199
2468.7,-60.317228
2468.8,-58.633848
2468.9,-61.157038
2469,-61.582075
2469.1,-62.053981
2469.2,-62.81782
2469.3,-62.084569
2469.4,-63.642234
2469.5,-62.93846
2469.6,-61.999381
2469.7,-64.055912
2469.8,-64.398184
2469.9,-64.33669
2470,-62.791477
2470.1,-63.548408
2470.2,-64.069609
2470.3,-62.813032
2470.4,-63.203714
2470.5,-63.23077
2470.6,-62.54448
2470.7,-63.877638
2470.8,-62.800539
2470.9,-62.048299
2471,-61.643115
2471.1,-62.721799
2471.2,-60.890041
2471.3,-63.527436
2471.4,-60.563359
2471.5,-60.813027
2471.6,-62.977735
2471.7,-62.25617
2471.8,-62.16222
2471.9,-62.217595
2472,-62.200415
2472.1,-63.718748
2472.2,-62.029559
2472.3,-62.9773
2472.4,-62.567437
2472.5,-62.176233
2472.6,-62.230997
2472.7,-60.960005
2472.8,-62.811229
2472.9,-62.649604
2473,-63.680505
2473.1,-61.873798
2473.2,-62.699998
2473.3,-63.738438
2473.4,-61.780352
2473.5,-62.334662
2473.6,-61.574038
2473.7,-61.664175
2473.8,-62.508581
2473.9,-61.738328
2474,-62.411056
2474.1,-62.858071
2474.2,-61.530835
2474.3,-62.4504
2474.4,-60.954869
2474.5,-63.143842
2474.6,-63.570162
2474.7,-63.280356
2474.8,-62.238561
2474.9,-61.883114
2475,-62.17611
2475.1,-61.428119
2475.2,-63.374023
2475.3,-61.659338
2475.4,-64.424811
2475.5,-61.811098
2475.6,-60.660003
2475.7,-62.084517
2475.8,-63.377596
2475.9,-61.264853
2476,-62.547589
2476.1,-62.649692
2476.2,-61.740967
2476.3,-64.697618
2476.4,-61.283321
2476.5,-62.693044
2476.6,-63.227243
2476.7,-64.022951
2476.8,-62.032056
2476.9,-62.811537
2477,-62.987278
2477.1,-62.535559
2477.2,-61.171654
2477.3,-62.315337
2477.4,-63.534725
2477.5,-63.524325
2477.6,-62.1206
2477.7,-60.896774
2477.8,-61.092662
2477.9,-61.563893
2478,-61.090381
2478.1,-62.378012
2478.2,-61.687309
2478.3,-61.921432
2478.4,-62.018024
2478.5,-63.500074
2478.6,-63.374126
2478.7,-62.060507
2478.8,-63.605261
2478.9,-60.503631
2479,-62.655352
2479.1,-62.813598
2479.2,-64.348113
2479.3,-62.513858
2479.4,-62.471321
2479.5,-61.664697
2479.6,-61.91235
2479.7,-63.220148
2479.8,-64.10682
2479.9,-64.220436
2480,-63.159454
2480.1,-63.249734
2480.2,-64.608631
2480.3,-62.142013
2480.4,-63.384415
2480.5,-61.686583
2480.6,-60.099596
2480.7,-61.387197
2480.8,-61.280957
2480.9,-62.625467
2481,-63.36373
2481.1,-64.390868
2481.2,-61.852982
2481.3,-63.61629
2481.4,-62.36744
2481.5,-64.907834
2481.6,-62.070656
2481.7,-62.82707
2481.8,-61.793764
2481.9,-62.887092
2482,-64.765863
2482.1,-62.30603
2482.2,-61.991572
2482.3,-62.03723
2482.4,-62.173088
2482.5,-61.204164
2482.6,-63.2045
2482.7,-63.700879
2482.8,-63.779599
2482.9,-61.324268
2483,-63.231418
2483.1,-62.368028
2483.2,-62.74242
2483.3,-62.596049
2483.4,-63.196832
2483.5,-63.67677
2483.6,-65.094972
2483.7,-62.841926
2483.8,-62.17461
2483.9,-61.793033
2484,-62.31354
2484.1,-63.965143
2484.2,-63.742
2484.3,-64.243416
2484.4,-62.695702
2484.5,-63.522644
2484.6,-62.210542
2484.7,-63.350014
2484.8,-64.01972
2484.9,-64.74369
2485,-63.349067
2485.1,-62.893258
2485.2,-63.638125
2485.3,-63.260473
2485.4,-63.403633
2485.5,-63.050315
2485.6,-62.29173
2485.7,-62.102843
2485.8,-63.491891
2485.9,-63.658962
2486,-62.551818
2486.1,-64.043198
2486.2,-64.335052
2486.3,-62.877002
2486.4,-61.484954
2486.5,-65.007727
2486.6,-62.923649
2486.7,-61.140604
2486.8,-63.345296
2486.9,-62.360831
2487,-62.518416
2487.1,-63.92039
2487.2,-62.50076
2487.3,-64.481909
2487.4,-64.878981
2487.5,-61.5385
2487.6,-64.196225
2487.7,-62.859437
2487.8,-64.288698
2487.9,-63.22154
2488,-63.282457
2488.1,-63.345518
2488.2,-64.567078
2488.3,-64.046595
2488.4,-64.485883
2488.5,-61.964699
2488.6,-62.460878
2488.7,-63.282855
2488.8,-61.384437
2488.9,-63.134848
2489,-62.351185
2489.1,-62.757081
2489.2,-62.41964
2489.3,-63.267814
2489.4,-62.398789
2489.5,-64.342763
2489.6,-63.635847
2489.7,-62.983969
2489.8,-61.179045
2489.9,-63.516773
2490,-61.765266
2490.1,-62.834901
2490.2,-63.081972
2490.3,-63.788256
2490.4,-63.43384
2490.5,-64.366605
2490.6,-63.826384
2490.7,-62.391452
2490.8,-61.104241
2490.9,-63.034621
2491,-63.746844
2491.1,-63.138635
2491.2,-62.333551
2491.3,-61.961334
2491.4,-63.6289
2491.5,-61.779137
2491.6,-63.399231
2491.7,-62.240914
2491.8,-63.765865
2491.9,-64.321038
2492,-62.708448
2492.1,-61.179715
2492.2,-62.003374
2492.3,-63.644099
2492.4,-63.03916
2492.5,-62.916694
2492.6,-62.245819
2492.7,-63.982004
2492.8,-62.541859
2492.9,-62.179547
2493,-63.879683
2493.1,-63.0479
2493.2,-63.441421
2493.3,-61.114231
2493.4,-63.143394
2493.5,-62.083885
2493.6,-62.264535
2493.7,-63.47787
2493.8,-60.526272
2493.9,-64.30721
2494,-62.025147
2494.1,-62.449469
2494.2,-63.382246
2494.3,-61.141311
2494.4,-62.986634
2494.5,-64.124125
2494.6,-61.247483
2494.7,-62.388934
2494.8,-61.718267
2494.9,-63.403407
2495,-61.093642
2495.1,-61.52902
2495.2,-63.092024
2495.3,-61.686185
2495.4,-62.107477
2495.5,-60.450252
2495.6,-61.56376
2495.7,-63.501174
2495.8,-61.133263
2495.9,-61.93834
2496,-60.724159
2496.1,-62.334686
2496.2,-62.160123
2496.3,-60.758688
2496.4,-61.030865
2496.5,-61.549796
2496.6,-60.903634
2496.7,-61.102319
2496.8,-61.922311
2496.9,-61.763985
2497,-62.005842
2497.1,-63.534911
2497.2,-61.935416
2497.3,-62.404313
2497.4,-62.363811
2497.5,-61.655589
2497.6,-62.548371
2497.7,-62.321404
2497.8,-60.330148
2497.9,-62.971949
2498,-61.587557
2498.1,-61.316647
2498.2,-60.702053
2498.3,-59.662245
2498.4,-59.875515
2498.5,-61.36998
2498.6,-61.845586
2498.7,-60.463373
2498.8,-62.25569
2498.9,-61.529562
2499,-61.57717
2499.1,-62.367921
2499.2,-61.792261
2499.3,-63.454195
2499.4,-61.61643
2499.5,-61.362549
2499.6,-60.107923
2499.7,-60.402738
2499.8,-58.812395
2499.9,-61.607794
2500,-60.258811
2500.1,-60.107014
2500.2,-61.221945
2500.3,-59.99175
2500.4,-60.613012
2500.5,-61.507906
2500.6,-59.684405
2500.7,-61.114126
2500.8,-59.187074
2500.9,-59.406512
2501,-60.6663
2501.1,-62.396433
2501.2,-58.978182
2501.3,-62.460292
2501.4,-60.093942
2501.5,-62.382384
2501.6,-61.600858
2501.7,-61.505248
2501.8,-60.774544
2501.9,-61.893653
2502,-61.407475
2502.1,-60.977899
2502.2,-61.590324
2502.3,-59.190783
2502.4,-59.837225
2502.5,-62.857425
2502.6,-61.787165
2502.7,-57.808029
2502.8,-58.483307
2502.9,-60.042052
2503,-58.643424
2503.1,-59.176656
2503.2,-59.490202
2503.3,-60.51957
2503.4,-60.391844
2503.5,-61.053035
2503.6,-59.439797
2503.7,-57.606683
2503.8,-59.429346
2503.9,-60.237081
2504,-58.868498
2504.1,-60.362313
2504.2,-58.767054
2504.3,-58.963159
2504.4,-57.733576
2504.5,-59.042261
2504.6,-60.197613
2504.7,-60.187052
2504.8,-61.317828
2504.9,-60.14797
2505,-59.44334
2505.1,-59.375089
2505.2,-59.347774
2505.3,-61.776384
2505.4,-57.663116
2505.5,-59.195658
2505.6,-60.275288
2505.7,-62.086768
2505.8,-61.908653
2505.9,-60.287599
2506,-60.973357
2506.1,-61.099454
2506.2,-60.854298
2506.3,-63.88774
2506.4,-60.259623
2506.5,-61.376316
2506.6,-60.580611
2506.7,-62.487591
2506.8,-62.065602
2506.9,-63.758613
2507,-61.480137
2507.1,-63.726976
2507.2,-62.363602
2507.3,-61.516011
2507.4,-62.798222
2507.5,-63.949106
2507.6,-63.809917
2507.7,-61.810221
2507.8,-62.856069
2507.9,-63.115523
2508,-62.655795
2508.1,-63.032134
2508.2,-64.550156
2508.3,-64.253238
2508.4,-62.983628
2508.5,-64.991332
2508.6,-65.452608
2508.7,-63.427093
2508.8,-62.701188
2508.9,-63.312097
2509,-63.071206
2509.1,-62.393711
2509.2,-64.17438
2509.3,-63.593254
2509.4,-65.160643
2509.5,-62.962925
2509.6,-64.742812
2509.7,-65.537608
2509.8,-64.888028
2509.9,-62.94581
2510,-64.957712
2510.1,-64.117971
2510.2,-65.62974
2510.3,-62.553651
2510.4,-64.581969
2510.5,-62.753952
2510.6,-64.373064
2510.7,-65.113335
2510.8,-65.596821
2510.9,-64.542454
2511,-65.430031
2511.1,-64.6072
2511.2,-63.184067
2511.3,-65.472986
2511.4,-62.60256
2511.5,-63.116972
2511.6,-65.720287
2511.7,-64.339831
2511.8,-64.915914
2511.9,-65.113357
2512,-63.429806
2512.1,-65.844884
2512.2,-64.503761
2512.3,-64.997117
2512.4,-64.63865
2512.5,-66.019085
2512.6,-64.788637
2512.7,-67.326166
2512.8,-65.836672
2512.9,-64.929649
2513,-65.114638
2513.1,-66.330686
2513.2,-65.213095
2513.3,-66.829027
2513.4,-65.786136
2513.5,-65.339735
2513.6,-65.253538
2513.7,-65.302094
2513.8,-65.025552
2513.9,-65.846727
2514,-65.522361
2514.1,-65.525549
2514.2,-65.375197
2514.3,-66.622678
2514.4,-64.976787
2514.5,-66.840481
2514.6,-64.075679
2514.7,-65.448497
2514.8,-65.09355
2514.9,-65.384662
2515,-65.358556
2515.1,-66.896999
2515.2,-66.258585
2515.3,-66.94029
2515.4,-67.812126
2515.5,-66.640997
2515.6,-66.240903
2515.7,-65.31726
2515.8,-67.089254
2515.9,-65.327819
2516,-65.56272
2516.1,-64.905676
2516.2,-66.093696
2516.3,-64.089578
2516.4,-65.356345
2516.5,-66.842917
2516.6,-65.435945
2516.7,-65.535263
2516.8,-65.909771
2516.9,-67.624352
2517,-66.799866
2517.1,-65.146128
2517.2,-66.983208
2517.3,-65.569305
2517.4,-66.094849
2517.5,-66.610904
2517.6,-65.806449
2517.7,-67.233905
2517.8,-65.850898
2517.9,-66.020491
2518,-65.582143
2518.1,-67.109133
2518.2,-64.825357
2518.3,-65.854476
2518.4,-68.522212
2518.5,-66.514373
2518.6,-66.650044
2518.7,-66.708736
2518.8,-68.82325
2518.9,-67.805572
2519,-66.209871
2519.1,-66.468877
2519.2,-66.013418
2519.3,-65.963721
2519.4,-67.706284
2519.5,-66.145719
2519.6,-66.864347
2519.7,-68.492395
2519.8,-66.303406
2519.9,-65.50382
2520,-66.866504
2520.1,-64.944943
2520.2,-66.668795
2520.3,-67.534277
2520.4,-65.138334
2520.5,-67.695568
2520.6,-68.241138
2520.7,-68.289221
2520.8,-67.989347
2520.9,-67.468166
2521,-67.377697
2521.1,-68.024385
2521.2,-68.572166
2521.3,-66.363522
2521.4,-67.173025
2521.5,-67.649482
2521.6,-66.994478
2521.7,-66.713287
2521.8,-66.816456
2521.9,-67.678299
2522,-67.825049
2522.1,-70.424802
2522.2,-69.102458
2522.3,-67.500423
2522.4,-68.852818
2522.5,-67.663834
2522.6,-67.28124
2522.7,-68.071243
2522.8,-69.266373
2522.9,-68.024792
2523,-66.521839
2523.1,-66.589046
2523.2,-66.967184
2523.3,-69.228316
2523.4,-68.479849
2523.5,-69.186712
2523.6,-68.411723
2523.7,-67.735917
2523.8,-66.346298
2523.9,-70.094253
2524,-68.337372
2524.1,-66.953976
2524.2,-68.518594
2524.3,-69.311249
2524.4,-68.939477
2524.5,-69.848701
2524.6,-68.965946
2524.7,-67.966327
2524.8,-70.003537
2524.9,-67.972257
2525,-69.777497
2525.1,-68.68134
2525.2,-70.466915
2525.3,-69.095071
2525.4,-69.666775
2525.5,-71.439981
2525.6,-69.500623
2525.7,-68.267493
2525.8,-68.14099
2525.9,-69.631445
2526,-69.066139
2526.1,-71.195238
2526.2,-68.639017
2526.3,-70.190907
2526.4,-71.708965
2526.5,-70.684067
2526.6,-71.090619
2526.7,-69.982685
2526.8,-69.751262
2526.9,-71.312598
2527,-69.537609
2527.1,-70.861358
2527.2,-71.980187
2527.3,-70.76076
2527.4,-70.839485
2527.5,-69.61962
2527.6,-70.071923
2527.7,-69.350977
2527.8,-71.428273
2527.9,-71.063539
2528,-68.963959
2528.1,-71.712426
2528.2,-72.248599
2528.3,-69.687511
2528.4,-70.695849
2528.5,-73.245208
2528.6,-69.818896
2528.7,-71.778583
2528.8,-71.034302
2528.9,-70.363197
2529,-71.313921
2529.1,-71.460697
2529.2,-72.70987
2529.3,-70.578977
2529.4,-71.255818
2529.5,-72.258602
2529.6,-72.011175
2529.7,-70.528003
2529.8,-71.900071
2529.9,-71.806332
2530,-72.294409
2530.1,-71.012284
2530.2,-70.965957
2530.3,-71.557083
2530.4,-72.066474
2530.5,-72.772795
2530.6,-72.750694
2530.7,-72.01499
2530.8,-71.665057
2530.9,-71.775028
2531,-71.921269
2531.1,-72.850449
2531.2,-72.440458
2531.3,-74.013589
2531.4,-73.140181
2531.5,-73.117473
2531.6,-70.978931
2531.7,-71.74034
2531.8,-72.387985
2531.9,-73.427592
2532,-73.666713
2532.1,-73.752991
2532.2,-73.333026
2532.3,-71.883881
2532.4,-73.413137
2532.5,-73.052921
2532.6,-74.570679
2532.7,-71.27965
2532.8,-72.164053
2532.9,-73.317146
2533,-69.333405
2533.1,-75.327791
2533.2,-74.295526
2533.3,-74.323749
2533.4,-73.487076
2533.5,-73.006991
2533.6,-73.066355
2533.7,-71.568314
2533.8,-70.595445
2533.9,-72.967134
2534,-71.059249
2534.1,-71.76558
2534.2,-73.718896
2534.3,-72.739455
2534.4,-72.813192
2534.5,-74.562496
2534.6,-73.131686
2534.7,-74.102684
2534.8,-74.361086
2534.9,-73.973563
2535,-75.399779
2535.1,-74.203783
2535.2,-70.806722
2535.3,-74.791224
2535.4,-74.008273
2535.5,-74.806791
2535.6,-73.482187
2535.7,-73.631375
2535.8,-75.276122
2535.9,-73.205274
2536,-73.540432
2536.1,-73.990245
2536.2,-74.432934
2536.3,-74.499097
2536.4,-75.390628
2536.5,-75.421575
2536.6,-74.014742
2536.7,-73.726095
2536.8,-73.848723
2536.9,-74.531479
2537,-73.548446
2537.1,-73.669751
2537.2,-73.767242
2537.3,-73.639213
2537.4,-74.254161
2537.5,-74.716136
2537.6,-74.506122
2537.7,-74.858659
2537.8,-73.439038
2537.9,-73.57921
2538,-74.14632
2538.1,-74.069437
2538.2,-74.526221
2538.3,-74.205119
2538.4,-75.096387
2538.5,-74.434901
2538.6,-73.543263
2538.7,-74.573869
2538.8,-74.53481
2538.9,-75.643587
2539,-73.67501
2539.1,-74.95085
2539.2,-75.641572
2539.3,-76.03313
2539.4,-74.19108
2539.5,-74.495733
2539.6,-74.000486
2539.7,-74.228481
2539.8,-74.867121
2539.9,-75.826591
2540,-75.34856
2540.1,-76.844016
2540.2,-74.717177
2540.3,-73.203379
2540.4,-75.396355
2540.5,-74.920498
2540.6,-75.534764
2540.7,-74.821993
2540.8,-77.178892
2540.9,-73.810375
2541,-75.791385
2541.1,-76.359505
2541.2,-74.439262
2541.3,-74.957555
2541.4,-75.748892
2541.5,-75.222009
2541.6,-75.72362
2541.7,-74.269303
2541.8,-73.612999
2541.9,-75.744253
2542,-75.733364
2542.1,-74.961497
2542.2,-74.798757
2542.3,-74.214682
2542.4,-75.039904
2542.5,-75.454585
2542.6,-75.562945
2542.7,-73.921381
2542.8,-75.467868
2542.9,-76.17007
2543,-75.581353
2543.1,-76.180315
2543.2,-75.048322
2543.3,-74.513259
2543.4,-76.779988
2543.5,-75.505346
2543.6,-75.914428
2543.7,-76.134915
2543.8,-75.744022
2543.9,-75.053676
2544,-75.110713
2544.1,-74.756645
2544.2,-76.546448
2544.3,-75.264523
2544.4,-75.540478
2544.5,-75.22037
2544.6,-75.35134
2544.7,-76.761495
2544.8,-74.81745
2544.9,-75.432437
2545,-76.316458
2545.1,-74.707588
2545.2,-75.516599
2545.3,-75.261412
2545.4,-73.449032
2545.5,-75.588119
2545.6,-75.368744
2545.7,-75.415279
2545.8,-74.08166
2545.9,-76.499519
2546,-75.175516
2546.1,-74.412622
2546.2,-75.102482
2546.3,-74.393245
2546.4,-75.894842
2546.5,-73.958728
2546.6,-74.944393
2546.7,-75.088069
2546.8,-75.592796
2546.9,-75.29741
2547,-74.594486
2547.1,-75.563377
2547.2,-74.147154
2547.3,-73.869555
2547.4,-73.869853
2547.5,-76.302217
2547.6,-74.391485
2547.7,-74.430439
2547.8,-73.13747
2547.9,-75.550776
2548,-73.802576
2548.1,-74.471673
2548.2,-76.17377
2548.3,-74.040204
2548.4,-75.903489
2548.5,-73.137438
2548.6,-73.840067
2548.7,-74.123184
2548.8,-72.236716
2548.9,-73.279603
2549,-73.673069
2549.1,-75.300903
2549.2,-72.440844
2549.3,-73.753123
2549.4,-73.388533
2549.5,-74.489509
2549.6,-74.006807
2549.7,-73.905653
2549.8,-73.285693
2549.9,-72.507834
2550,-72.552734
2550.1,-73.266099
2550.2,-74.563453
2550.3,-72.284241
2550.4,-70.218039
2550.5,-72.63264
2550.6,-73.264214
2550.7,-73.426957
2550.8,-70.932239
2550.9,-71.667319
2551,-73.524973
2551.1,-71.490293
2551.2,-71.427034
2551.3,-72.715327
2551.4,-72.73426
2551.5,-73.6098
2551.6,-74.661434
2551.7,-73.060696
2551.8,-73.373252
2551.9,-72.662634
2552,-70.866093
2552.1,-73.041295
2552.2,-73.11558
2552.3,-72.409227
2552.4,-69.036791
2552.5,-72.618027
2552.6,-70.379816
2552.7,-72.449745
2552.8,-71.605019
2552.9,-70.10856
2553,-72.923548
2553.1,-70.986223
2553.2,-71.628879
2553.3,-73.242226
2553.4,-72.632027
2553.5,-71.133081
2553.6,-72.908832
2553.7,-71.846674
2553.8,-71.475896
2553.9,-71.802093
2554,-70.740688
2554.1,-72.168279
2554.2,-70.207636
2554.3,-70.773731
2554.4,-72.409182
2554.5,-71.788445
2554.6,-70.838395
2554.7,-70.874195
2554.8,-70.134943
2554.9,-72.168729
2555,-70.121581
2555.1,-70.857518
2555.2,-71.471821
2555.3,-71.570402
2555.4,-70.914635
2555.5,-70.660552
2555.6,-72.084611
2555.7,-68.763833
2555.8,-71.360123
2555.9,-70.818017
2556,-69.442253
2556.1,-69.502065
2556.2,-69.474043
2556.3,-71.091759
2556.4,-71.071263
2556.5,-70.392918
2556.6,-71.442218
2556.7,-70.810692
2556.8,-70.113135
2556.9,-67.581695
2557,-69.885893
2557.1,-69.350106
2557.2,-68.857404
2557.3,-69.911389
2557.4,-69.896954
2557.5,-69.646101
2557.6,-68.770667
2557.7,-68.407003
2557.8,-71.037281
2557.9,-69.863851
2558,-70.457504
2558.1,-68.674053
2558.2,-65.990226
2558.3,-71.404924
2558.4,-69.94732
2558.5,-68.56896
2558.6,-68.450757
2558.7,-68.178997
2558.8,-68.949666
2558.9,-69.528716
2559,-67.863508
2559.1,-67.782308
2559.2,-66.774987
2559.3,-67.643792
2559.4,-69.576372
2559.5,-69.436861
2559.6,-67.857503
2559.7,-69.210925
2559.8,-69.181897
2559.9,-67.602759
2560,-66.797577
2560.1,-68.193928
2560.2,-67.545635
2560.3,-69.352405
2560.4,-68.76549
2560.5,-67.321008
2560.6,-67.751406
2560.7,-66.863592
2560.8,-67.388886
2560.9,-66.528692
2561,-67.689195
2561.1,-67.744983
2561.2,-69.171575
2561.3,-68.45274
2561.4,-67.447857
2561.5,-67.145334
2561.6,-67.296524
2561.7,-65.878494
2561.8,-68.065452
2561.9,-66.331541
2562,-66.189574
2562.1,-65.972775
2562.2,-68.317802
2562.3,-67.063742
2562.4,-66.047
2562.5,-65.767071
2562.6,-64.506286
2562.7,-64.962739
2562.8,-68.103345
2562.9,-65.060255
2563,-65.850344
2563.1,-64.102743
2563.2,-65.440276
2563.3,-65.43905
2563.4,-64.632064
2563.5,-65.058377
2563.6,-64.713554
2563.7,-63.688217
2563.8,-64.854397
2563.9,-64.941099
2564,-65.395703
2564.1,-64.013123
2564.2,-66.007255
2564.3,-65.591912
2564.4,-64.302748
2564.5,-63.478772
2564.6,-65.408756
2564.7,-64.707888
2564.8,-62.415818
2564.9,-64.838879
2565,-61.990442
2565.1,-65.146262
2565.2,-64.599934
2565.3,-63.254694
2565.4,-64.393462
2565.5,-63.694141
2565.6,-62.828065
2565.7,-62.274572
2565.8,-65.429759
2565.9,-62.8599
2566,-64.868811
2566.1,-62.147633
2566.2,-62.085045
2566.3,-61.472408
2566.4,-62.79267
2566.5,-62.313422
2566.6,-63.33102
2566.7,-62.306863
2566.8,-61.055147
2566.9,-60.348756
2567,-63.781725
2567.1,-63.879145
2567.2,-61.585243
2567.3,-62.689802
2567.4,-61.508877
2567.5,-62.870809
2567.6,-63.366952
2567.7,-61.592007
2567.8,-60.629086
2567.9,-61.104787
2568,-60.026319
2568.1,-62.365825
2568.2,-59.494653
2568.3,-59.274957
2568.4,-61.868138
2568.5,-59.549644
2568.6,-61.281124
2568.7,-59.997947
2568.8,-59.185785
2568.9,-61.600226
2569,-59.331866
2569.1,-60.928988
2569.2,-61.000588
2569.3,-61.325717
2569.4,-59.438029
2569.5,-57.381778
2569.6,-59.791535
2569.7,-58.477468
2569.8,-60.892973
2569.9,-58.061944
2570,-58.496904
2570.1,-57.801859
2570.2,-57.975457
2570.3,-59.278336
2570.4,-59.048459
2570.5,-57.854322
2570.6,-58.784755
2570.7,-59.663809
2570.8,-57.632712
2570.9,-57.501823
2571,-57.429858
2571.1,-58.626708
2571.2,-56.471046
2571.3,-59.362684
2571.4,-58.476274
2571.5,-55.989311
2571.6,-58.125591
2571.7,-58.786207
2571.8,-57.807396
2571.9,-58.537642
2572,-60.098835
2572.1,-57.230965
2572.2,-56.961928
2572.3,-56.68043
2572.4,-57.2168
2572.5,-59.450188
2572.6,-58.767069
2572.7,-57.822249
2572.8,-57.235256
2572.9,-57.908233
2573,-56.884656
2573.1,-58.572152
2573.2,-58.457374
2573.3,-57.744861
2573.4,-58.223804
2573.5,-58.179243
2573.6,-59.535439
2573.7,-60.862764
2573.8,-57.640984
2573.9,-57.311062
2574,-57.976239
2574.1,-58.209529
2574.2,-58.542942
2574.3,-57.742383
2574.4,-57.509914
2574.5,-60.902567
2574.6,-57.342892
2574.7,-56.826599
2574.8,-58.040117
2574.9,-57.849529
2575,-57.829179
2575.1,-57.564941
2575.2,-56.859796
2575.3,-56.820905
2575.4,-57.771206
2575.5,-58.142429
2575.6,-58.777041
2575.7,-59.930969
2575.8,-57.360628
2575.9,-59.448405
2576,-58.296969
2576.1,-58.405925
2576.2,-57.768379
2576.3,-59.407779
2576.4,-58.406232
2576.5,-59.913853
2576.6,-60.457443
2576.7,-59.594092
2576.8,-59.251633
2576.9,-59.4259
2577,-58.736257
2577.1,-59.454678
2577.2,-59.131683
2577.3,-56.972912
2577.4,-60.084309
2577.5,-58.768413
2577.6,-59.48209
2577.7,-59.702317
2577.8,-58.347652
2577.9,-58.179664
2578,-58.67411
2578.1,-60.664809
2578.2,-60.856402
2578.3,-60.181225
2578.4,-60.616203
2578.5,-60.306683
2578.6,-59.506706
2578.7,-60.154663
2578.8,-59.835661
2578.9,-61.496704
2579,-61.997671
2579.1,-61.112587
2579.2,-60.564407
2579.3,-62.557084
2579.4,-61.704436
2579.5,-61.337089
2579.6,-63.145558
2579.7,-61.401684
2579.8,-63.251354
2579.9,-62.116064
2580,-60.118312
2580.1,-62.847513
2580.2,-63.36005
2580.3,-62.735725
2580.4,-62.083687
2580.5,-62.826572
2580.6,-61.764691
2580.7,-64.635276
2580.8,-62.537318
2580.9,-63.460142
2581,-63.516169
2581.1,-63.360098
2581.2,-60.857145
2581.3,-62.96212
2581.4,-64.538408
2581.5,-62.219583
2581.6,-62.868131
2581.7,-65.127487
2581.8,-62.633944
2581.9,-61.577682
2582,-64.036867
2582.1,-63.426511
2582.2,-62.520679
2582.3,-64.460008
2582.4,-63.207275
2582.5,-63.742994
2582.6,-65.034665
2582.7,-62.164882
2582.8,-63.047313
2582.9,-63.067723
2583,-63.764586
2583.1,-63.462527
2583.2,-64.975653
2583.3,-63.898735
2583.4,-64.342541
2583.5,-64.694498
2583.6,-63.441612
2583.7,-66.286172
2583.8,-63.419358
2583.9,-65.043207
2584,-63.366293
2584.1,-66.405531
2584.2,-63.700616
2584.3,-64.374754
2584.4,-65.403479
2584.5,-64.16924
2584.6,-64.734569
2584.7,-65.832952
2584.8,-66.247732
2584.9,-64.660752
2585,-64.950535
2585.1,-65.154437
2585.2,-65.665457
2585.3,-65.905338
2585.4,-63.950715
2585.5,-64.771342
2585.6,-65.351191
2585.7,-64.352821
2585.8,-64.260447
2585.9,-65.900728
2586,-65.451429
2586.1,-65.007489
2586.2,-66.080196
2586.3,-65.112804
2586.4,-64.450792
2586.5,-65.753896
2586.6,-65.593634
2586.7,-66.370585
2586.8,-66.492386
2586.9,-66.11098
2587,-66.269721
2587.1,-65.961714
2587.2,-66.000883
2587.3,-66.440625
2587.4,-66.819499
2587.5,-67.329458
2587.6,-66.794874
2587.7,-67.649438
2587.8,-67.244458
2587.9,-65.877271
2588,-67.906085
2588.1,-67.486908
2588.2,-66.201874
2588.3,-67.721453
2588.4,-66.547854
2588.5,-65.86947
2588.6,-66.934809
2588.7,-67.287228
2588.8,-66.834466
2588.9,-66.43046
2589,-66.380326
2589.1,-65.340218
2589.2,-67.786126
2589.3,-67.714024
2589.4,-65.778173
2589.5,-65.37407
2589.6,-66.098572
2589.7,-66.297086
2589.8,-66.235862
2589.9,-67.399978
2590,-67.43013
2590.1,-68.489157
2590.2,-67.861327
2590.3,-66.616963
2590.4,-68.076154
2590.5,-68.078599
2590.6,-67.091816
2590.7,-66.708602
2590.8,-67.830487
2590.9,-68.725227
2591,-69.919787
2591.1,-67.730516
2591.2,-67.437827
2591.3,-68.720225
2591.4,-66.587445
2591.5,-65.592729
2591.6,-66.815945
2591.7,-67.059167
2591.8,-66.737732
2591.9,-67.989209
2592,-67.350064
2592.1,-67.15933
2592.2,-68.633914
2592.3,-64.99573
2592.4,-69.148943
2592.5,-67.266657
2592.6,-67.797141
2592.7,-67.292961
2592.8,-67.211271
2592.9,-69.315856
2593,-68.714369
2593.1,-67.937192
2593.2,-68.938238
2593.3,-67.452922
2593.4,-66.2299
2593.5,-67.929284
2593.6,-68.394148
2593.7,-67.518513
2593.8,-64.929887
2593.9,-67.540476
2594,-66.699895
2594.1,-66.313714
2594.2,-68.055007
2594.3,-67.421158
2594.4,-66.896211
2594.5,-67.8046
2594.6,-68.744027
2594.7,-66.505438
2594.8,-66.706534
2594.9,-69.810363
2595,-66.693527
2595.1,-67.0142
2595.2,-67.021476
2595.3,-68.575405
2595.4,-67.709614
2595.5,-68.510054
2595.6,-68.135579
2595.7,-66.234387
2595.8,-68.46916
2595.9,-68.685584
2596,-67.430892
2596.1,-68.338362
2596.2,-66.530849
2596.3,-67.740378
2596.4,-66.97604
2596.5,-67.099648
2596.6,-68.412248
2596.7,-68.466533
2596.8,-68.31019
2596.9,-66.134668
2597,-67.505898
2597.1,-67.931442
2597.2,-68.397207
2597.3,-68.123405
2597.4,-66.501056
2597.5,-68.99572
2597.6,-66.375392
2597.7,-65.92121
2597.8,-67.327825
2597.9,-67.912251
2598,-67.641021
2598.1,-66.792289
2598.2,-68.130434
2598.3,-66.041197
2598.4,-69.951511
2598.5,-66.547633
2598.6,-65.486057
2598.7,-66.571089
2598.8,-66.490655
2598.9,-67.572714
2599,-67.85764
2599.1,-65.375112
2599.2,-66.939339
2599.3,-67.033118
2599.4,-64.517635
2599.5,-68.054759
2599.6,-64.018397
2599.7,-67.524001
2599.8,-67.369371
2599.9,-66.942367
2600,-65.772508
2600.1,-65.02414
2600.2,-66.904301
2600.3,-65.608882
2600.4,-66.248873
2600.5,-65.388878
2600.6,-67.444221
2600.7,-65.363974
2600.8,-66.129333
2600.9,-63.479498
2601,-65.362194
2601.1,-66.081577
2601.2,-65.81888
2601.3,-67.265938
2601.4,-65.239923
2601.5,-65.647697
2601.6,-64.30619
2601.7,-65.636425
2601.8,-65.182028
2601.9,-66.576698
2602,-65.568698
2602.1,-64.368108
2602.2,-66.620981
2602.3,-64.780041
2602.4,-68.446846
2602.5,-63.523435
2602.6,-65.113229
2602.7,-66.540607
2602.8,-64.756375
2602.9,-64.713526
2603,-65.439991
2603.1,-64.718409
2603.2,-63.17754
2603.3,-65.709821
2603.4,-66.041809
2603.5,-64.800928
2603.6,-64.722175
2603.7,-62.848797
2603.8,-63.415145
2603.9,-65.736458
2604,-64.490906
2604.1,-65.05068
2604.2,-64.55685
2604.3,-63.845816
2604.4,-63.87428
2604.5,-65.009117
2604.6,-64.957467
2604.7,-64.210559
2604.8,-64.751495
2604.9,-63.494057
2605,-65.069182
2605.1,-62.897938
2605.2,-63.252506
2605.3,-63.021498
2605.4,-64.098082
2605.5,-62.334594
2605.6,-63.433959
2605.7,-64.992319
2605.8,-64.164382
2605.9,-63.978415
2606,-61.820936
2606.1,-62.964595
2606.2,-63.129116
2606.3,-62.190617
2606.4,-63.592915
2606.5,-61.809362
2606.6,-63.500253
2606.7,-62.678472
2606.8,-62.293114
2606.9,-62.664873
2607,-61.978391
2607.1,-62.911245
2607.2,-60.44501
2607.3,-60.790243
2607.4,-61.923894
2607.5,-62.558664
2607.6,-60.32967
2607.7,-61.233133
2607.8,-62.255336
2607.9,-62.285922
2608,-61.849793
2608.1,-61.984036
2608.2,-60.274958
2608.3,-60.437293
2608.4,-61.124691
2608.5,-61.13983
2608.6,-60.523169
2608.7,-58.720181
2608.8,-60.985006
2608.9,-59.867313
2609,-59.378035
2609.1,-59.699305
2609.2,-59.522445
2609.3,-60.328596
2609.4,-59.843613
2609.5,-60.873168
2609.6,-60.189245
2609.7,-60.272965
2609.8,-59.750966
2609.9,-59.577538
2610,-59.750557
2610.1,-59.602609
2610.2,-60.977733
2610.3,-59.065399
2610.4,-58.36462
2610.5,-58.392436
2610.6,-59.539924
2610.7,-58.309668
2610.8,-57.795736
2610.9,-59.268411
2611,-58.313583
2611.1,-58.444881
2611.2,-59.682236
2611.3,-58.870483
2611.4,-57.444287
2611.5,-59.57674
2611.6,-57.776103
2611.7,-57.286021
2611.8,-58.213971
2611.9,-56.814651
2612,-55.60166
2612.1,-57.435843
2612.2,-55.657812
2612.3,-56.535231
2612.4,-56.796214
2612.5,-57.12577
2612.6,-56.73942
2612.7,-55.864962
2612.8,-55.999513
2612.9,-57.47322
2613,-54.164663
2613.1,-56.224195
2613.2,-57.347993
2613.3,-56.252513
2613.4,-55.384662
2613.5,-56.576599
2613.6,-58.548572
2613.7,-55.537452
2613.8,-54.660575
2613.9,-53.82898
2614,-54.518357
2614.1,-54.247484
2614.2,-54.886897
2614.3,-55.527376
2614.4,-52.728039
2614.5,-55.489943
2614.6,-53.275971
2614.7,-54.480184
2614.8,-54.907832
2614.9,-52.532844
2615,-54.416714
2615.1,-54.299756
2615.2,-54.611044
2615.3,-51.496621
2615.4,-53.360759
2615.5,-55.104321
2615.6,-51.779906
2615.7,-53.615125
2615.8,-51.95057
2615.9,-51.934915
2616,-52.411247
2616.1,-51.440021
2616.2,-50.51918
2616.3,-52.209069
2616.4,-54.064564
2616.5,-52.617439
2616.6,-53.205692
2616.7,-52.762559
2616.8,-50.731159
2616.9,-50.837225
2617,-50.212849
2617.1,-51.161132
2617.2,-51.508038
2617.3,-50.853725
2617.4,-50.387235
2617.5,-49.560009
2617.6,-50.102911
2617.7,-48.816822
2617.8,-48.599789
2617.9,-48.948889
2618,-48.630901
2618.1,-46.26249
2618.2,-46.016375
2618.3,-44.680857
2618.4,-42.628135
2618.5,-41.302185
2618.6,-41.398412
2618.7,-39.516541
2618.8,-33.483843
2618.9,-27.928106
2619,-18.485765
2619.1,-3.2045158
2619.2,8.4617149
2619.3,17.139607
2619.4,19.698543
2619.5,16.510523
2619.6,9.781697
2619.7,3.5399216
2619.8,-1.016091
2619.9,-7.5960666
2620,-13.99795
2620.1,-19.159542
2620.2,-26.375529
2620.3,-30.436694
2620.4,-34.883453
2620.5,-43.077762
2620.6,-47.38739
2620.7,-49.41882
2620.8,-52.325627
2620.9,-55.103836
2621,-57.756265
2621.1,-58.161642
2621.2,-60.037307
2621.3,-58.793109
2621.4,-59.666089
2621.5,-61.590409
2621.6,-62.568913
2621.7,-62.17796
2621.8,-62.781131
2621.9,-61.610882
2622,-60.03137
2622.1,-62.457701
2622.2,-61.37312
2622.3,-62.522495
2622.4,-61.326411
2622.5,-61.301441
2622.6,-61.556397
2622.7,-61.067912
2622.8,-62.787485
2622.9,-60.713533
2623,-62.375934
2623.1,-61.336358
2623.2,-62.649835
2623.3,-61.277083
2623.4,-61.507952
2623.5,-60.66401
2623.6,-62.114843
2623.7,-63.130535
2623.8,-62.936765
2623.9,-61.597955
2624,-60.227555
2624.1,-60.880752
2624.2,-61.555738
2624.3,-60.674656
2624.4,-60.835885
2624.5,-60.563837
2624.6,-62.360876
2624.7,-60.893662
2624.8,-61.891262
2624.9,-60.556953
2625,-61.916659
2625.1,-61.629551
2625.2,-62.420886
2625.3,-61.116615
2625.4,-58.46441
2625.5,-60.796462
2625.6,-61.293795
2625.7,-60.053639
2625.8,-60.227997
2625.9,-61.44136
2626,-62.547163
2626.1,-61.373974
2626.2,-60.495954
2626.3,-60.119069
2626.4,-60.191246
2626.5,-62.090573
2626.6,-60.736663
2626.7,-59.614438
2626.8,-62.163088
2626.9,-59.824026
2627,-61.675327
2627.1,-61.170794
2627.2,-62.557482
2627.3,-59.74456
2627.4,-59.966953
2627.5,-60.638005
2627.6,-61.346199
2627.7,-62.092875
2627.8,-61.889089
2627.9,-61.592816
2628,-60.175729
2628.1,-60.438114
2628.2,-60.553689
2628.3,-60.594733
2628.4,-61.26991
2628.5,-61.393978
2628.6,-62.671041
2628.7,-59.68495
2628.8,-59.510879
2628.9,-62.220669
2629,-62.286077
2629.1,-62.08992
2629.2,-59.913295
2629.3,-61.719476
2629.4,-62.375513
2629.5,-61.812099
2629.6,-62.117265
2629.7,-62.305356
2629.8,-61.20055
2629.9,-62.317766
2630,-62.301
2630.1,-61.184367
2630.2,-61.375623
2630.3,-61.328684
2630.4,-61.364605
2630.5,-61.399622
2630.6,-61.14769
2630.7,-61.329573
2630.8,-61.791085
2630.9,-62.04081
2631,-63.159905
2631.1,-60.639485
2631.2,-62.401008
2631.3,-59.594337
2631.4,-62.539396
2631.5,-61.923401
2631.6,-61.887745
2631.7,-62.598407
2631.8,-59.968259
2631.9,-61.066735
2632,-63.739749
2632.1,-63.19313
2632.2,-61.683424
2632.3,-64.320814
2632.4,-62.624467
2632.5,-62.292213
2632.6,-61.631809
2632.7,-61.716817
2632.8,-64.412653
2632.9,-60.959197
2633,-61.294802
2633.1,-62.331729
2633.2,-61.761757
2633.3,-62.372135
2633.4,-61.776657
2633.5,-63.997297
2633.6,-62.312526
2633.7,-61.421098
2633.8,-63.31538
2633.9,-63.705786
2634,-62.58869
2634.1,-62.558106
2634.2,-62.184699
2634.3,-61.235574
2634.4,-60.443622
2634.5,-62.6112
2634.6,-63.202216
2634.7,-63.766071
2634.8,-65.492981
2634.9,-63.361424
2635,-62.232382
2635.1,-63.412068
2635.2,-63.135415
2635.3,-62.41403
2635.4,-64.195306
2635.5,-60.684533
2635.6,-62.478954
2635.7,-61.499241
2635.8,-62.911177
2635.9,-62.551842
2636,-61.738454
2636.1,-61.903456
2636.2,-63.678264
2636.3,-63.363093
2636.4,-62.46234
2636.5,-63.336846
2636.6,-61.027651
2636.7,-62.690204
2636.8,-64.249521
2636.9,-63.672329
2637,-62.616497
2637.1,-64.250777
2637.2,-62.139075
2637.3,-63.064263
2637.4,-64.051045
2637.5,-62.28018
2637.6,-63.195372
2637.7,-61.01559
2637.8,-63.060175
2637.9,-61.706473
2638,-64.182902
2638.1,-62.600069
2638.2,-63.133858
2638.3,-62.245155
2638.4,-63.481578
2638.5,-63.566057
2638.6,-61.931841
2638.7,-63.965364
2638.8,-63.31888
2638.9,-60.913706
2639,-63.061784
2639.1,-62.566597
2639.2,-63.732526
2639.3,-62.840781
2639.4,-63.376085
2639.5,-61.363374
2639.6,-60.959028
2639.7,-63.311041
2639.8,-62.016173
2639.9,-63.234504
2640,-63.072671
2640.1,-61.285139
2640.2,-63.405552
2640.3,-62.676913
2640.4,-62.437638
2640.5,-64.099823
2640.6,-61.699869
2640.7,-62.431252
2640.8,-63.513317
2640.9,-62.482513
2641,-62.08811
2641.1,-62.421677
2641.2,-61.526497
2641.3,-61.662123
2641.4,-62.698235
2641.5,-62.680788
2641.6,-62.701478
2641.7,-61.956277
2641.8,-63.195123
2641.9,-62.454942
2642,-62.950727
2642.1,-62.607877
2642.2,-61.763072
2642.3,-62.585662
2642.4,-62.317134
2642.5,-62.305524
2642.6,-62.630609
2642.7,-63.134742
2642.8,-62.981257
2642.9,-62.399055
2643,-62.217987
2643.1,-62.972776
2643.2,-62.329319
2643.3,-64.104938
2643.4,-61.2493
2643.5,-64.029359
2643.6,-64.890764
2643.7,-62.94872
2643.8,-63.058635
2643.9,-62.57462
2644,-61.140464
2644.1,-62.515949
2644.2,-63.591952
2644.3,-62.203186
2644.4,-62.995288
2644.5,-61.112264
2644.6,-64.052783
2644.7,-63.951794
2644.8,-63.111973
2644.9,-61.313329
2645,-63.326787
2645.1,-63.509101
2645.2,-62.642643
2645.3,-63.890653
2645.4,-62.256309
2645.5,-63.579266
2645.6,-62.010044
2645.7,-63.176441
2645.8,-59.898662
2645.9,-61.94093
2646,-63.725959
2646.1,-63.437499
2646.2,-61.11435
2646.3,-62.632593
2646.4,-64.632524
2646.5,-63.434976
2646.6,-61.742636
2646.7,-62.056816
2646.8,-61.956425
2646.9,-63.848554
2647,-60.535218
2647.1,-63.390028
2647.2,-61.502009
2647.3,-63.014083
2647.4,-60.355743
2647.5,-62.933663
2647.6,-61.789893
2647.7,-60.264214
2647.8,-61.917309
2647.9,-59.912655
2648,-62.856136
2648.1,-62.320656
2648.2,-64.593797
2648.3,-62.259483
2648.4,-62.547417
2648.5,-60.905094
2648.6,-62.862106
2648.7,-62.285693
2648.8,-59.851524
2648.9,-61.100468
2649,-61.7288
2649.1,-61.754082
2649.2,-62.875988
2649.3,-59.724935
2649.4,-62.792734
2649.5,-59.994959
2649.6,-61.795988
2649.7,-62.272006
2649.8,-59.821098
2649.9,-61.407929
2650,-61.77972
2650.1,-61.748349
2650.2,-61.284203
2650.3,-62.221004
2650.4,-61.225196
2650.5,-62.840371
2650.6,-63.114417
2650.7,-60.997801
2650.8,-60.727412
2650.9,-60.813928
2651,-61.135377
2651.1,-61.278987
2651.2,-60.212212
2651.3,-61.913731
2651.4,-61.677438
2651.5,-62.88178
2651.6,-59.998866
2651.7,-61.043414
2651.8,-61.626846
2651.9,-60.680255
2652,-61.946314
2652.1,-60.304825
2652.2,-61.991237
2652.3,-60.413225
2652.4,-59.296888
2652.5,-61.545909
2652.6,-61.085887
2652.7,-60.299826
2652.8,-60.52591
2652.9,-60.785456
2653,-59.987081
2653.1,-62.881094
2653.2,-61.208143
2653.3,-60.62243
2653.4,-60.861023
2653.5,-61.616464
2653.6,-60.606858
2653.7,-62.41092
2653.8,-61.269431
2653.9,-62.694949
2654,-60.390332
2654.1,-61.220295
2654.2,-60.300443
2654.3,-61.823913
2654.4,-60.08295
2654.5,-61.564176
2654.6,-60.981842
2654.7,-58.756169
2654.8,-60.695984
2654.9,-59.879261
2655,-60.785462
2655.1,-61.905074
2655.2,-61.531477
2655.3,-61.056916
2655.4,-61.36717
2655.5,-63.276773
2655.6,-60.810105
2655.7,-61.212511
2655.8,-61.652507
2655.9,-62.399094
2656,-59.9306
2656.1,-61.568969
2656.2,-60.245249
2656.3,-61.583591
2656.4,-61.186252
2656.5,-62.30318
2656.6,-61.691917
2656.7,-62.167964
2656.8,-62.113828
2656.9,-61.942318
2657,-62.513644
2657.1,-60.257048
2657.2,-62.777321
2657.3,-62.756751
2657.4,-61.283975
2657.5,-64.073559
2657.6,-63.545338
2657.7,-62.183125
2657.8,-63.407112
2657.9,-62.490739
2658,-62.47692
2658.1,-62.217755
2658.2,-61.144131
2658.3,-62.250259
2658.4,-62.055271
2658.5,-62.873735
2658.6,-62.755539
2658.7,-63.562479
2658.8,-62.034425
2658.9,-62.160271
2659,-61.386357
2659.1,-64.141283
2659.2,-62.577273
2659.3,-60.156614
2659.4,-63.513314
2659.5,-62.238729
2659.6,-62.760755
2659.7,-62.975961
2659.8,-62.952042
2659.9,-60.857745
2660,-63.886601
2660.1,-62.143714
2660.2,-62.58031
2660.3,-63.330622
2660.4,-62.880212
2660.5,-61.92037
2660.6,-62.663629
2660.7,-63.230697
2660.8,-62.499443
2660.9,-62.491105
2661,-63.510076
2661.1,-61.512935
2661.2,-62.77692
2661.3,-63.393747
2661.4,-63.952483
2661.5,-63.772745
2661.6,-61.34155
2661.7,-61.888625
2661.8,-64.110365
2661.9,-63.360331
2662,-63.943051
2662.1,-61.833452
2662.2,-62.650755
2662.3,-62.00132
2662.4,-63.474594
2662.5,-59.526517
2662.6,-62.622296
2662.7,-62.300425
2662.8,-62.274293
2662.9,-61.363545
2663,-61.325245
2663.1,-61.594855
2663.2,-61.37069
2663.3,-60.145646
2663.4,-61.344892
2663.5,-61.744906
2663.6,-62.597432
2663.7,-62.043994
2663.8,-61.86383
2663.9,-61.201675
2664,-60.619736
2664.1,-61.415133
2664.2,-62.334392
2664.3,-62.202245
2664.4,-61.789968
2664.5,-62.33279
2664.6,-61.899186
2664.7,-61.884342
2664.8,-61.944627
2664.9,-62.586623
2665,-61.03441
2665.1,-61.60656
2665.2,-60.360321
2665.3,-61.481169
2665.4,-61.298817
2665.5,-61.341991
2665.6,-61.439018
2665.7,-61.48544
2665.8,-61.930333
2665.9,-61.938797
2666,-62.209184
2666.1,-60.172279
2666.2,-59.92109
2666.3,-60.688555
2666.4,-60.347174
2666.5,-62.650298
2666.6,-61.609638
2666.7,-61.415459
2666.8,-61.046713
2666.9,-60.067434
2667,-61.82236
2667.1,-60.845274
2667.2,-62.668372
2667.3,-61.88876
2667.4,-60.483286
2667.5,-61.505533
2667.6,-61.95653
2667.7,-60.430489
2667.8,-60.671995
2667.9,-62.269693
2668,-63.05569
2668.1,-61.204899
2668.2,-59.245024
2668.3,-61.495797
2668.4,-61.920509
2668.5,-63.002789
2668.6,-61.33082
2668.7,-61.542247
2668.8,-62.675809
2668.9,-61.316108
2669,-61.734851
2669.1,-61.090037
2669.2,-62.089972
2669.3,-61.706958
2669.4,-60.94363
2669.5,-62.781366
2669.6,-63.045793
2669.7,-61.193527
2669.8,-61.489529
2669.9,-61.239028
2670,-61.752338
2670.1,-63.518385
2670.2,-60.47982
2670.3,-61.108411
2670.4,-61.755088
2670.5,-62.23333
2670.6,-61.640373
2670.7,-61.062609
2670.8,-60.840704
2670.9,-64.899898
2671,-61.322056
2671.1,-61.10255
2671.2,-63.387894
2671.3,-62.156861
2671.4,-61.720793
2671.5,-62.000621
2671.6,-61.806323
2671.7,-60.921755
2671.8,-61.438978
2671.9,-63.036871
2672,-63.093127
2672.1,-64.613195
2672.2,-63.11359
2672.3,-62.481114
2672.4,-62.270776
2672.5,-61.08754
2672.6,-62.517765
2672.7,-64.934194
2672.8,-63.554437
2672.9,-61.561552
2673,-63.292156
2673.1,-64.787626
2673.2,-63.923331
2673.3,-63.061338
2673.4,-62.273416
2673.5,-63.217279
2673.6,-62.684062
2673.7,-63.088133
2673.8,-63.192829
2673.9,-62.281258
2674,-61.645358
2674.1,-63.68712
2674.2,-63.754123
2674.3,-62.768688
2674.4,-63.64687
2674.5,-63.66605
2674.6,-63.787128
2674.7,-63.696817
2674.8,-63.95888
2674.9,-63.606165
2675,-64.252038
2675.1,-63.35668
2675.2,-63.269536
2675.3,-61.860709
2675.4,-63.897284
2675.5,-64.017678
2675.6,-64.968741
2675.7,-63.194541
2675.8,-62.973667
2675.9,-64.284742
2676,-63.143671
2676.1,-64.413743
2676.2,-64.987247
2676.3,-66.308202
2676.4,-65.584376
2676.5,-63.598951
2676.6,-65.136696
2676.7,-64.911008
2676.8,-62.57826
2676.9,-64.75396
2677,-64.629752
2677.1,-65.623208
2677.2,-65.848939
2677.3,-65.08694
2677.4,-65.356456
2677.5,-66.479842
2677.6,-65.301016
2677.7,-65.192971
2677.8,-66.188051
2677.9,-64.887442
2678,-65.410876
2678.1,-64.57331
2678.2,-65.69457
2678.3,-65.047034
2678.4,-67.160389
2678.5,-65.305526
2678.6,-65.850729
2678.7,-66.727882
2678.8,-65.194042
2678.9,-66.490608
2679,-64.591163
2679.1,-67.709534
2679.2,-64.366494
2679.3,-65.978188
2679.4,-64.558394
2679.5,-65.830304
2679.6,-65.250137
2679.7,-66.409251
2679.8,-66.291973
2679.9,-67.139131
2680,-65.609465
2680.1,-66.016177
2680.2,-68.666689
2680.3,-64.662221
2680.4,-66.841666
2680.5,-65.213467
2680.6,-66.123653
2680.7,-67.582988
2680.8,-65.789668
2680.9,-67.568106
2681,-67.414727
2681.1,-66.790478
2681.2,-64.641892
2681.3,-64.761688
2681.4,-66.203446
2681.5,-65.983898
2681.6,-66.615633
2681.7,-66.073333
2681.8,-68.087818
2681.9,-68.894672
2682,-67.305632
2682.1,-66.785494
2682.2,-67.906391
2682.3,-67.23064
2682.4,-67.090993
2682.5,-68.641163
2682.6,-67.463648
2682.7,-66.682439
2682.8,-67.189592
2682.9,-66.999313
2683,-66.257734
2683.1,-66.382369
2683.2,-68.714753
2683.3,-68.543281
2683.4,-67.208781
2683.5,-66.311845
2683.6,-68.426886
2683.7,-67.929799
2683.8,-69.12314
2683.9,-68.27157
2684,-68.366867
2684.1,-66.288341
2684.2,-66.649904
2684.3,-66.949734
2684.4,-67.281929
2684.5,-66.648494
2684.6,-66.61119
2684.7,-68.581349
2684.8,-68.632185
2684.9,-68.539334
2685,-66.982897
2685.1,-68.902639
2685.2,-65.918226
2685.3,-67.356926
2685.4,-67.231023
2685.5,-68.951691
2685.6,-68.495581
2685.7,-68.408844
2685.8,-67.34739
2685.9,-68.148071
2686,-67.961181
2686.1,-66.794051
2686.2,-68.318122
2686.3,-67.764016
2686.4,-65.277073
2686.5,-69.65232
2686.6,-68.025917
2686.7,-70.004105
2686.8,-68.135466
2686.9,-67.952981
2687,-67.389871
2687.1,-67.660554
2687.2,-66.21802
2687.3,-67.774412
2687.4,-68.778166
2687.5,-67.272607
2687.6,-68.326269
2687.7,-67.713801
2687.8,-69.095989
2687.9,-69.936737
2688,-64.739958
2688.1,-66.410428
2688.2,-68.499266
2688.3,-68.732655
2688.4,-68.513352
2688.5,-69.057312
2688.6,-69.094079
2688.7,-68.765132
2688.8,-67.618812
2688.9,-69.759206
2689,-68.556536
2689.1,-67.534164
2689.2,-69.395573
2689.3,-68.979929
2689.4,-67.11275
2689.5,-68.599453
2689.6,-64.955925
2689.7,-68.288318
2689.8,-69.113067
2689.9,-69.274666
2690,-68.340382
2690.1,-70.136829
2690.2,-69.007109
2690.3,-67.800245
2690.4,-68.862246
2690.5,-68.391549
2690.6,-69.685197
2690.7,-67.333234
2690.8,-69.631861
2690.9,-68.896834
2691,-69.532186
2691.1,-70.125531
2691.2,-68.803349
2691.3,-67.721435
2691.4,-69.811661
2691.5,-69.892585
2691.6,-69.3895
2691.7,-70.987572
2691.8,-67.239627
2691.9,-69.330188
2692,-68.435323
2692.1,-68.28917
2692.2,-68.41422
2692.3,-69.440445
2692.4,-67.201304
2692.5,-68.548448
2692.6,-69.19211
2692.7,-67.498413
2692.8,-68.407973
2692.9,-66.220302
2693,-68.660373
2693.1,-68.445614
2693.2,-68.826063
2693.3,-69.053742
2693.4,-68.793763
2693.5,-68.930916
2693.6,-69.251219
2693.7,-68.846313
2693.8,-67.490004
2693.9,-66.255265
2694,-68.024988
2694.1,-67.015745
2694.2,-68.215723
2694.3,-65.662228
2694.4,-67.347149
2694.5,-67.843591
2694.6,-67.374794
2694.7,-66.749041
2694.8,-67.581424
2694.9,-69.4104
2695,-69.29346
2695.1,-68.337404
2695.2,-68.036986
2695.3,-69.144158
2695.4,-67.527446
2695.5,-67.569203
2695.6,-67.969052
2695.7,-68.90011
2695.8,-66.671682
2695.9,-68.262535
2696,-66.872368
2696.1,-66.26465
2696.2,-66.445549
2696.3,-68.263198
2696.4,-67.189668
2696.5,-69.868263
2696.6,-67.907443
2696.7,-67.765762
2696.8,-66.968463
2696.9,-69.2948
2697,-68.154485
2697.1,-67.433919
2697.2,-66.98598
2697.3,-67.130374
2697.4,-66.543034
2697.5,-66.502884
2697.6,-66.908564
2697.7,-67.285454
2697.8,-65.707418
2697.9,-67.159172
2698,-66.783772
2698.1,-63.681532
2698.2,-65.95779
2698.3,-66.430759
2698.4,-67.355058
2698.5,-68.167871
2698.6,-65.378629
2698.7,-66.181717
2698.8,-67.448335
2698.9,-64.809445
2699,-66.579865
2699.1,-65.881526
2699.2,-66.024415
2699.3,-66.917265
2699.4,-67.008206
2699.5,-65.282561
2699.6,-65.236163
2699.7,-67.206887
2699.8,-65.945157
2699.9,-66.084553
2700,-65.689948
2700.1,-66.457245
2700.2,-66.639471
2700.3,-65.613346
2700.4,-65.64123
2700.5,-66.316545
2700.6,-64.07776
2700.7,-65.930129
2700.8,-65.3351
2700.9,-66.47906
2701,-65.824827
2701.1,-65.303716
2701.2,-64.204159
2701.3,-63.715433
2701.4,-67.185121
2701.5,-65.314474
2701.6,-63.889684
2701.7,-65.160831
2701.8,-61.602732
2701.9,-65.677947
2702,-62.455231
2702.1,-64.219181
2702.2,-63.213388
2702.3,-63.272033
2702.4,-62.998286
2702.5,-63.445666
2702.6,-62.747666
2702.7,-64.232904
2702.8,-64.023891
2702.9,-61.171155
2703,-62.589547
2703.1,-64.410568
2703.2,-61.939299
2703.3,-62.379638
2703.4,-62.838831
2703.5,-63.718171
2703.6,-63.695234
2703.7,-62.362498
2703.8,-64.554401
2703.9,-62.914512
2704,-64.994384
2704.1,-61.463072
2704.2,-61.928389
2704.3,-61.191523
2704.4,-63.273472
2704.5,-60.909256
2704.6,-60.23332
2704.7,-59.841249
2704.8,-62.228172
2704.9,-61.220723
2705,-59.384736
2705.1,-59.444973
2705.2,-58.476501
2705.3,-58.578356
2705.4,-57.611421
2705.5,-56.959418
2705.6,-55.56076
2705.7,-56.481869
2705.8,-56.426664
2705.9,-56.525524
2706,-54.751718
2706.1,-55.025741
2706.2,-54.480027
2706.3,-51.69534
2706.4,-52.647364
2706.5,-51.207901
2706.6,-50.820885
2706.7,-47.923404
2706.8,-48.091508
2706.9,-47.233236
2707,-42.68386
2707.1,-41.014113
2707.2,-36.930305
2707.3,-28.797741
2707.4,-17.35797
2707.5,2.4620188
2707.6,18.994703
2707.7,27.003664
2707.8,28.376899
2707.9,20.890092
2708,15.980147
2708.1,7.8608359
2708.2,-1.3627058
2708.3,-10.074294
2708.4,-16.021061
2708.5,-21.924929
2708.6,-28.577829
2708.7,-33.866556
2708.8,-40.398905
2708.9,-44.760626
2709,-49.31855
2709.1,-55.573382
2709.2,-56.103713
2709.3,-58.720837
2709.4,-60.633238
2709.5,-62.133636
2709.6,-59.617858
2709.7,-61.34446
2709.8,-62.340396
2709.9,-61.46824
2710,-62.623056
2710.1,-62.841101
2710.2,-62.942435
2710.3,-63.617547
2710.4,-62.09234
2710.5,-63.79158
2710.6,-63.681875
2710.7,-63.022028
2710.8,-64.307879
2710.9,-63.826046
2711,-62.675536
2711.1,-64.068023
2711.2,-63.805914
2711.3,-63.107144
2711.4,-63.632762
2711.5,-62.275877
2711.6,-63.232059
2711.7,-62.553527
2711.8,-63.437546
2711.9,-62.504997
2712,-62.271109
2712.1,-62.503655
2712.2,-62.626661
2712.3,-62.613483
2712.4,-62.585799
2712.5,-62.439013
2712.6,-61.279228
2712.7,-62.270507
2712.8,-61.517374
2712.9,-61.257978
2713,-62.508095
2713.1,-62.045429
2713.2,-61.753141
2713.3,-61.516451
2713.4,-62.427208
2713.5,-60.076942
2713.6,-62.096972
2713.7,-62.424479
2713.8,-63.199346
2713.9,-60.017733
2714,-60.541483
2714.1,-60.415757
2714.2,-61.455984
2714.3,-60.867875
2714.4,-61.007532
2714.5,-60.32262
2714.6,-61.286901
2714.7,-60.768583
2714.8,-62.811947
2714.9,-60.91851
2715,-60.04532
2715.1,-61.368097
2715.2,-61.344553
2715.3,-61.18579
2715.4,-60.468381
2715.5,-59.065886
2715.6,-59.903228
2715.7,-58.930332
2715.8,-61.001769
2715.9,-59.786527
2716,-59.387055
2716.1,-59.505887
2716.2,-60.810952
2716.3,-60.389975
2716.4,-59.827172
2716.5,-59.375665
2716.6,-61.377507
2716.7,-59.235316
2716.8,-59.436185
2716.9,-61.045407
2717,-59.109912
2717.1,-59.111991
2717.2,-59.330732
2717.3,-58.060272
2717.4,-58.907242
2717.5,-57.260006
2717.6,-57.892294
2717.7,-57.219807
2717.8,-57.70594
2717.9,-60.261823
2718,-59.408323
2718.1,-59.025528
2718.2,-58.187462
2718.3,-57.447514
2718.4,-58.368597
2718.5,-56.848912
2718.6,-57.000846
2718.7,-56.562447
2718.8,-58.281331
2718.9,-56.099857
2719,-57.054522
2719.1,-57.16216
2719.2,-57.396913
2719.3,-58.653529
2719.4,-58.53019
2719.5,-56.071285
2719.6,-57.388005
2719.7,-54.709952
2719.8,-56.028866
2719.9,-56.818327
2720,-53.991411
2720.1,-56.599323
2720.2,-54.288781
2720.3,-56.564436
2720.4,-56.424952
2720.5,-55.800708
2720.6,-53.764656
2720.7,-55.883512
2720.8,-56.517833
2720.9,-53.490021
2721,-55.103157
2721.1,-53.718346
2721.2,-55.324604
2721.3,-54.522748
2721.4,-54.250299
2721.5,-53.202899
2721.6,-54.055668
2721.7,-54.30429
2721.8,-54.201763
2721.9,-52.848928
2722,-54.300944
2722.1,-51.604028
2722.2,-53.594714
2722.3,-54.177851
2722.4,-52.145994
2722.5,-53.028712
2722.6,-53.714268
2722.7,-50.18539
2722.8,-52.724891
2722.9,-49.861958
2723,-51.67221
2723.1,-52.157918
2723.2,-51.31286
2723.3,-50.245495
2723.4,-49.744048
2723.5,-49.295677
2723.6,-49.366049
2723.7,-47.874407
2723.8,-46.165992
2723.9,-48.562605
2724,-46.335082
2724.1,-47.354281
2724.2,-46.346038
2724.3,-44.806206
2724.4,-44.13494
2724.5,-42.150429
2724.6,-40.859146
2724.7,-38.134333
2724.8,-33.14181
2724.9,-30.079148
2725,-22.058447
2725.1,-7.2734759
2725.2,6.0027702
2725.3,15.248437
2725.4,17.133029
2725.5,15.133236
2725.6,11.271482
2725.7,5.6983732
2725.8,-0.766579
2725.9,-6.580316
2726,-12.889759
2726.1,-18.691406
2726.2,-25.05259
2726.3,-30.801931
2726.4,-35.288811
2726.5,-40.89357
2726.6,-43.993604
2726.7,-50.655096
2726.8,-51.733806
2726.9,-55.787486
2727,-57.059761
2727.1,-57.29445
2727.2,-59.520573
2727.3,-59.395506
2727.4,-60.833836
2727.5,-60.506416
2727.6,-61.204842
2727.7,-61.620607
2727.8,-61.310834
2727.9,-62.868783
2728,-63.488664
2728.1,-62.221843
2728.2,-62.22107
2728.3,-61.39689
2728.4,-60.593008
2728.5,-63.230473
2728.6,-60.553731
2728.7,-60.981067
2728.8,-60.062073
2728.9,-61.266957
2729,-60.964045
2729.1,-60.28903
2729.2,-59.566556
2729.3,-59.070739
2729.4,-59.08927
2729.5,-61.469688
2729.6,-59.134665
2729.7,-61.170982
2729.8,-59.468442
2729.9,-60.98062
2730,-60.726875
2730.1,-58.97031
2730.2,-61.09595
2730.3,-60.052506
2730.4,-58.605986
2730.5,-60.643117
2730.6,-60.779904
2730.7,-60.003302
2730.8,-59.318263
2730.9,-60.153902
2731,-57.391489
2731.1,-58.057929
2731.2,-57.250545
2731.3,-58.917699
2731.4,-57.550028
2731.5,-56.914952
2731.6,-57.885788
2731.7,-59.181167
2731.8,-56.071323
2731.9,-57.959117
2732,-58.515423
2732.1,-56.357311
2732.2,-56.710627
2732.3,-58.033259
2732.4,-56.181078
2732.5,-58.196476
2732.6,-55.333459
2732.7,-55.916746
2732.8,-56.176418
2732.9,-56.553596
2733,-56.169939
2733.1,-56.012979
2733.2,-55.449399
2733.3,-56.220359
2733.4,-56.420542
2733.5,-55.425476
2733.6,-55.433521
2733.7,-56.592254
2733.8,-57.496367
2733.9,-56.032778
2734,-56.060807
2734.1,-55.205446
2734.2,-54.293635
2734.3,-54.951209
2734.4,-54.716105
2734.5,-53.036602
2734.6,-52.893611
2734.7,-53.096795
2734.8,-52.805788
2734.9,-53.556782
2735,-54.620069
2735.1,-53.64172
2735.2,-52.31588
2735.3,-53.039207
2735.4,-53.368105
2735.5,-52.066644
2735.6,-53.352649
2735.7,-52.366054
2735.8,-51.906343
2735.9,-51.453058
2736,-52.645537
2736.1,-51.190465
2736.2,-51.345048
2736.3,-49.541236
2736.4,-51.621797
2736.5,-50.931218
2736.6,-51.763118
2736.7,-51.605863
2736.8,-52.216608
2736.9,-51.704617
2737,-49.983648
2737.1,-51.088469
2737.2,-50.345127
2737.3,-48.905677
2737.4,-50.674632
2737.5,-49.928844
2737.6,-51.728831
2737.7,-50.332003
2737.8,-48.366161
2737.9,-50.448942
2738,-50.423875
2738.1,-47.79785
2738.2,-48.810676
2738.3,-48.05387
2738.4,-48.991797
2738.5,-48.897853
2738.6,-48.450797
2738.7,-47.23164
2738.8,-46.880691
2738.9,-48.560258
2739,-47.364377
2739.1,-46.345944
2739.2,-46.555599
2739.3,-45.820661
2739.4,-43.846332
2739.5,-45.404189
2739.6,-41.977819
2739.7,-42.883292
2739.8,-43.485552
2739.9,-40.033712
2740,-38.848581
2740.1,-36.689727
2740.2,-36.239857
2740.3,-32.647603
2740.4,-29.846209
2740.5,-22.63426
2740.6,-12.225991
2740.7,-3.3560884
2740.8,6.1719645
2740.9,11.13489
2741,10.551188
2741.1,8.6878064
2741.2,4.0397324
2741.3,-0.30695685
2741.4,-5.7872647
2741.5,-11.189971
2741.6,-17.995116
2741.7,-21.751124
2741.8,-26.375674
2741.9,-32.759879
2742,-38.462114
2742.1,-42.490341
2742.2,-46.713897
2742.3,-51.862514
2742.4,-54.798206
2742.5,-56.505725
2742.6,-58.388766
2742.7,-58.518989
2742.8,-59.849715
2742.9,-59.574981
2743,-59.060747
2743.1,-60.55981
2743.2,-60.655888
2743.3,-61.312123
2743.4,-60.639951
2743.5,-63.20208
2743.6,-59.092625
2743.7,-61.352322
2743.8,-59.199582
2743.9,-60.256063
2744,-61.594594
2744.1,-58.851572
2744.2,-60.069007
2744.3,-59.403252
2744.4,-59.89865
2744.5,-61.145894
2744.6,-59.979806
2744.7,-58.779139
2744.8,-61.867704
2744.9,-57.767608
2745,-57.426531
2745.1,-59.521699
2745.2,-60.098194
2745.3,-59.509259
2745.4,-58.69648
2745.5,-59.43453
2745.6,-58.358293
2745.7,-58.844851
2745.8,-57.851482
2745.9,-58.672432
2746,-58.106651
2746.1,-56.48709
2746.2,-57.463424
2746.3,-57.552167
2746.4,-56.435022
2746.5,-57.186277
2746.6,-56.501572
2746.7,-57.340328
2746.8,-57.562678
2746.9,-56.701995
2747,-57.115075
2747.1,-56.03902
2747.2,-55.550899
2747.3,-53.589876
2747.4,-57.57893
2747.5,-55.868862
2747.6,-55.974293
2747.7,-56.596884
2747.8,-56.493512
2747.9,-56.805801
2748,-55.020226
2748.1,-54.829093
2748.2,-56.360025
2748.3,-55.100306
2748.4,-54.220714
2748.5,-56.677973
2748.6,-54.716121
2748.7,-52.628803
2748.8,-55.632288
2748.9,-54.857619
2749,-55.958854
2749.1,-54.149178
2749.2,-54.829743
2749.3,-54.536633
2749.4,-54.238948
2749.5,-54.663676
2749.6,-55.271627
2749.7,-52.25585
2749.8,-53.819657
2749.9,-53.944922
2750,-53.827261
2750.1,-53.101723
2750.2,-54.132005
2750.3,-52.735815
2750.4,-53.790851
2750.5,-52.572449
2750.6,-53.560136
2750.7,-51.029387
2750.8,-52.33434
2750.9,-51.555376
2751,-50.454613
2751.1,-52.815666
2751.2,-52.398784
2751.3,-50.972873
2751.4,-50.623468
2751.5,-51.601898
2751.6,-52.84059
2751.7,-52.038478
2751.8,-51.25117
2751.9,-51.435432
2752,-52.149529
2752.1,-50.577694
2752.2,-53.659691
2752.3,-49.53638
2752.4,-52.042655
2752.5,-52.063952
2752.6,-51.130394
2752.7,-51.882496
2752.8,-51.675646
2752.9,-49.716112
2753,-51.038708
2753.1,-51.116427
2753.2,-52.188252
2753.3,-51.774919
2753.4,-52.271352
2753.5,-51.280411
2753.6,-51.808612
2753.7,-52.7459
2753.8,-51.724836
2753.9,-51.711555
2754,-52.223492
2754.1,-50.286137
2754.2,-51.500907
2754.3,-51.28963
2754.4,-51.952876
2754.5,-53.337327
2754.6,-52.915746
2754.7,-52.432291
2754.8,-51.754598
2754.9,-53.030552
2755,-52.817861
2755.1,-54.975993
2755.2,-54.434132
2755.3,-55.722254
2755.4,-53.551466
2755.5,-54.268553
2755.6,-55.167311
2755.7,-54.289061
2755.8,-55.523223
2755.9,-54.529675
2756,-55.034499
2756.1,-55.166527
2756.2,-54.0921
2756.3,-56.151505
2756.4,-56.208021
2756.5,-55.736983
2756.6,-56.800612
2756.7,-58.066344
2756.8,-56.494023
2756.9,-58.180976
2757,-56.06558
2757.1,-58.142027
2757.2,-57.056586
2757.3,-57.790258
2757.4,-57.197273
2757.5,-59.350169
2757.6,-57.758623
2757.7,-57.464422
2757.8,-58.264625
2757.9,-59.184917
2758,-59.567563
2758.1,-58.687744
2758.2,-60.185054
2758.3,-58.462063
2758.4,-58.383245
2758.5,-60.167628
2758.6,-57.883472
2758.7,-58.388707
2758.8,-58.462279
2758.9,-59.387059
2759,-59.362697
2759.1,-59.406772
2759.2,-59.186028
2759.3,-61.228293
2759.4,-60.002219
2759.5,-58.679771
2759.6,-59.999313
2759.7,-58.638951
2759.8,-58.728059
2759.9,-59.897595
2760,-59.219737
2760.1,-59.981899
2760.2,-58.368855
2760.3,-59.829556
2760.4,-61.50809
2760.5,-60.610671
2760.6,-58.177765
2760.7,-58.106632
2760.8,-58.815091
2760.9,-59.791512
2761,-60.354874
2761.1,-61.188268
2761.2,-56.759627
2761.3,-59.078695
2761.4,-60.948793
2761.5,-59.417817
2761.6,-60.692654
2761.7,-59.606372
2761.8,-60.189959
2761.9,-58.88254
2762,-58.966432
2762.1,-60.671566
2762.2,-59.324947
2762.3,-58.656364
2762.4,-61.464444
2762.5,-60.302433
2762.6,-59.114077
2762.7,-60.118085
2762.8,-58.222789
2762.9,-60.205762
2763,-58.417264
2763.1,-58.435467
2763.2,-58.920966
2763.3,-58.218811
2763.4,-59.659445
2763.5,-59.883329
2763.6,-60.308123
2763.7,-61.617813
2763.8,-58.563783
2763.9,-60.938984
2764,-60.561362
2764.1,-57.571991
2764.2,-61.742858
2764.3,-60.208483
2764.4,-59.291499
2764.5,-58.645026
2764.6,-60.026294
2764.7,-61.542299
2764.8,-59.016103
2764.9,-60.803125
2765,-60.692771
2765.1,-59.418299
2765.2,-58.488154
2765.3,-58.619443
2765.4,-59.839573
2765.5,-59.297528
2765.6,-60.543963
2765.7,-60.692039
2765.8,-60.424968
2765.9,-58.951249
2766,-58.440267
2766.1,-59.107202
2766.2,-59.455983
2766.3,-59.804044
2766.4,-59.191827
2766.5,-60.203654
2766.6,-59.053385
2766.7,-58.554416
2766.8,-59.926328
2766.9,-60.757564
2767,-59.95262
2767.1,-58.88582
2767.2,-61.164738
2767.3,-58.944488
2767.4,-59.643833
2767.5,-60.283895
2767.6,-59.847554
2767.7,-60.998254
2767.8,-59.562211
2767.9,-61.778415
2768,-58.666121
2768.1,-60.148402
2768.2,-60.868302
2768.3,-59.725974
2768.4,-60.690033
2768.5,-62.221334
2768.6,-60.200216
2768.7,-59.178066
2768.8,-57.937861
2768.9,-59.120875
2769,-59.712467
2769.1,-58.20472
2769.2,-59.9396
2769.3,-60.700742
2769.4,-59.287808
2769.5,-60.930656
2769.6,-59.863859
2769.7,-60.494484
2769.8,-59.778824
2769.9,-59.928519
2770,-60.797102
2770.1,-61.503278
2770.2,-60.582137
2770.3,-59.25476
2770.4,-61.278132
2770.5,-60.241213
2770.6,-59.861612
2770.7,-62.21334
2770.8,-61.042684
2770.9,-59.297235
2771,-61.797334
2771.1,-60.994489
2771.2,-61.342056
2771.3,-60.144757
2771.4,-61.605115
2771.5,-60.143768
2771.6,-62.328523
2771.7,-59.161634
2771.8,-62.380136
2771.9,-60.697003
2772,-59.469499
2772.1,-61.60625
2772.2,-60.485473
2772.3,-59.707824
2772.4,-60.029205
2772.5,-59.577554
2772.6,-61.898476
2772.7,-59.554893
2772.8,-60.101285
2772.9,-60.899779
2773,-60.64691
2773.1,-59.887893
2773.2,-60.104905
2773.3,-59.563763
2773.4,-62.668519
2773.5,-61.674418
2773.6,-60.867669
2773.7,-60.570953
2773.8,-60.970774
2773.9,-59.481416
2774,-60.971511
2774.1,-62.279393
2774.2,-60.708604
2774.3,-61.381188
2774.4,-58.732666
2774.5,-60.954063
2774.6,-60.665756
2774.7,-60.869781
2774.8,-60.666656
2774.9,-61.179011
2775,-60.623885
2775.1,-62.5329
2775.2,-60.536914
2775.3,-61.327108
2775.4,-61.672075
2775.5,-62.734201
2775.6,-62.488338
2775.7,-61.744478
2775.8,-60.979247
2775.9,-61.498034
2776,-62.374734
2776.1,-59.548794
2776.2,-61.872626
2776.3,-62.447449
2776.4,-63.276656
2776.5,-63.303891
2776.6,-60.88312
2776.7,-62.627687
2776.8,-61.026366
2776.9,-61.276493
2777,-61.542646
2777.1,-61.329364
2777.2,-61.476361
2777.3,-60.61229
2777.4,-61.657308
2777.5,-61.728466
2777.6,-61.516419
2777.7,-60.184594
2777.8,-61.326651
2777.9,-61.780669
2778,-62.431697
2778.1,-62.328579
2778.2,-62.119166
2778.3,-63.325794
2778.4,-62.476844
2778.5,-61.437863
2778.6,-60.870429
2778.7,-61.059498
2778.8,-63.249426
2778.9,-64.030499
2779,-59.759042
2779.1,-62.080505
2779.2,-61.988793
2779.3,-62.303584
2779.4,-62.48413
2779.5,-64.353758
2779.6,-62.021491
2779.7,-60.662748
2779.8,-61.629148
2779.9,-62.02376
2780,-63.572263
2780.1,-60.762182
2780.2,-61.999303
2780.3,-61.278021
2780.4,-60.704764
2780.5,-61.129738
2780.6,-61.022481
2780.7,-61.567652
2780.8,-60.262717
2780.9,-61.86575
2781,-62.018321
2781.1,-62.640033
2781.2,-62.740056
2781.3,-61.462059
2781.4,-63.554793
2781.5,-63.158495
2781.6,-61.894113
2781.7,-62.879181
2781.8,-61.667732
2781.9,-61.613225
2782,-63.200136
2782.1,-59.621377
2782.2,-62.4097
2782.3,-61.640647
2782.4,-61.128649
2782.5,-61.549719
2782.6,-61.029247
2782.7,-61.831245
2782.8,-61.253399
2782.9,-61.443203
2783,-61.126351
2783.1,-61.940295
2783.2,-62.323488
2783.3,-61.997797
2783.4,-62.025473
2783.5,-60.34409
2783.6,-63.109452
2783.7,-62.141221
2783.8,-61.909392
2783.9,-60.657982
2784,-60.386988
2784.1,-61.148341
2784.2,-60.637395
2784.3,-61.934452
2784.4,-61.171543
2784.5,-62.985346
2784.6,-60.795866
2784.7,-61.341403
2784.8,-60.885786
2784.9,-62.891403
2785,-61.260349
2785.1,-61.379687
2785.2,-61.012355
2785.3,-61.254557
2785.4,-61.491527
2785.5,-61.428021
2785.6,-62.143639
2785.7,-62.23066
2785.8,-60.210475
2785.9,-61.801264
2786,-60.848146
2786.1,-61.428774
2786.2,-61.166578
2786.3,-61.224539
2786.4,-62.12506
2786.5,-60.855735
2786.6,-60.505237
2786.7,-60.402563
2786.8,-60.973971
2786.9,-59.536147
2787,-61.616997
2787.1,-60.891943
2787.2,-61.252514
2787.3,-61.492779
2787.4,-61.081457
2787.5,-60.883273
2787.6,-61.035847
2787.7,-61.316657
2787.8,-59.064659
2787.9,-61.782214
2788,-59.685008
2788.1,-61.386578
2788.2,-63.198026
2788.3,-60.900831
2788.4,-59.692354
2788.5,-60.491363
2788.6,-60.36342
2788.7,-61.804706
2788.8,-60.106844
2788.9,-60.608341
2789,-61.941962
2789.1,-62.368411
2789.2,-61.289497
2789.3,-61.031267
2789.4,-60.196207
2789.5,-61.855598
2789.6,-61.849077
2789.7,-61.610349
2789.8,-59.404261
2789.9,-59.819016
2790,-61.848586
2790.1,-61.071551
2790.2,-61.919425
2790.3,-61.702269
2790.4,-61.324594
2790.5,-60.051334
2790.6,-61.96883
2790.7,-61.172017
2790.8,-60.657061
2790.9,-61.293894
2791,-60.83976
2791.1,-58.231638
2791.2,-60.3192
2791.3,-60.211135
2791.4,-61.639674
2791.5,-61.363113
2791.6,-59.468836
2791.7,-61.712712
2791.8,-59.597586
2791.9,-60.305886
2792,-60.633451
2792.1,-59.206931
2792.2,-60.553003
2792.3,-61.780973
2792.4,-60.733918
2792.5,-61.787799
2792.6,-60.795143
2792.7,-61.067628
2792.8,-59.992349
2792.9,-59.80277
2793,-60.040184
2793.1,-60.26214
2793.2,-60.927766
2793.3,-60.032716
2793.4,-60.810013
2793.5,-61.204032
2793.6,-60.859081
2793.7,-59.78479
2793.8,-61.520559
2793.9,-60.573887
2794,-59.595964
2794.1,-60.823297
2794.2,-61.674708
2794.3,-62.413398
2794.4,-60.144069
2794.5,-59.78733
2794.6,-60.020232
2794.7,-59.670103
2794.8,-59.216462
2794.9,-57.871839
2795,-58.521349
2795.1,-60.11926
2795.2,-61.770023
2795.3,-59.202271
2795.4,-59.938658
2795.5,-59.728182
2795.6,-61.70767
2795.7,-60.183861
2795.8,-60.075656
2795.9,-60.440297
2796,-59.806089
2796.1,-59.747685
2796.2,-60.031437
2796.3,-62.668778
2796.4,-60.071048
2796.5,-61.965901
2796.6,-59.126403
2796.7,-61.806694
2796.8,-59.472843
2796.9,-60.674845
2797,-60.308859
2797.1,-61.249766
2797.2,-57.643731
2797.3,-58.951037
2797.4,-60.977546
2797.5,-60.15568
2797.6,-60.334658
2797.7,-59.712441
2797.8,-60.201663
2797.9,-59.988945
2798,-61.305129
2798.1,-60.004997
2798.2,-59.786189
2798.3,-58.673972
2798.4,-59.40912
2798.5,-61.214996
2798.6,-60.658696
2798.7,-59.535028
2798.8,-61.118604
2798.9,-58.663614
2799,-60.138543
2799.1,-58.500729
2799.2,-59.139811
2799.3,-60.818005
2799.4,-58.875945
2799.5,-60.073598
2799.6,-61.204074
2799.7,-60.928386
2799.8,-61.012803
2799.9,-60.439091
2800,-60.515296
2800.1,-57.46981
2800.2,-61.064789
2800.3,-61.414181
2800.4,-59.107694
2800.5,-58.777754
2800.6,-59.612495
2800.7,-58.114302
2800.8,-60.842058
2800.9,-59.121256
2801,-58.665461
2801.1,-58.717729
2801.2,-59.440682
2801.3,-59.354643
2801.4,-59.224251
2801.5,-58.025675
2801.6,-58.561634
2801.7,-59.154681
2801.8,-59.888732
2801.9,-58.148321
2802,-58.480148
2802.1,-60.158915
2802.2,-59.147709
2802.3,-59.011193
2802.4,-58.258934
2802.5,-60.290186
2802.6,-60.410447
2802.7,-58.751888
2802.8,-58.396756
2802.9,-59.1814
2803,-59.230603
2803.1,-58.141471
2803.2,-58.603144
2803.3,-58.89366
2803.4,-58.656502
2803.5,-60.360177
2803.6,-59.709626
2803.7,-60.722215
2803.8,-57.386348
2803.9,-58.662869
2804,-58.968696
2804.1,-58.859395
2804.2,-60.702561
2804.3,-59.163582
2804.4,-58.861386
2804.5,-61.182107
2804.6,-57.653394
2804.7,-60.321447
2804.8,-59.939254
2804.9,-59.399823
2805,-57.178869
2805.1,-59.092687
2805.2,-59.075087
2805.3,-58.698117
2805.4,-57.748098
2805.5,-56.771502
2805.6,-58.720465
2805.7,-56.932639
2805.8,-57.840113
2805.9,-58.718746
2806,-56.889739
2806.1,-59.057339
2806.2,-56.157653
2806.3,-58.198669
2806.4,-56.162401
2806.5,-56.19868
2806.6,-56.238092
2806.7,-55.644188
2806.8,-56.498783
2806.9,-56.947291
2807,-55.263083
2807.1,-54.223827
2807.2,-55.345682
2807.3,-54.614667
2807.4,-54.573672
2807.5,-54.081683
2807.6,-54.574196
2807.7,-54.713346
2807.8,-54.527024
2807.9,-53.525456
2808,-53.812698
2808.1,-53.990043
2808.2,-53.411186
2808.3,-54.384279
2808.4,-52.450697
2808.5,-52.535152
2808.6,-52.046241
2808.7,-51.696654
2808.8,-51.127677
2808.9,-51.367922
2809,-50.336372
2809.1,-50.252371
2809.2,-50.548071
2809.3,-50.883036
2809.4,-49.120477
2809.5,-49.322884
2809.6,-49.377627
2809.7,-45.995473
2809.8,-46.263893
2809.9,-45.949251
2810,-43.616682
2810.1,-44.029417
2810.2,-42.298402
2810.3,-41.025771
2810.4,-36.656391
2810.5,-28.882349
2810.6,-22.740244
2810.7,-6.4213258
2810.8,9.0093137
2810.9,16.358263
2811,19.323978
2811.1,19.496468
2811.2,12.554483
2811.3,6.0538018
2811.4,1.2073293
2811.5,-4.3837518
2811.6,-13.526408
2811.7,-19.306759
2811.8,-23.960411
2811.9,-30.536017
2812,-36.296282
2812.1,-40.991706
2812.2,-45.782659
2812.3,-49.127225
2812.4,-52.284347
2812.5,-57.529402
2812.6,-57.58538
2812.7,-59.446179
2812.8,-60.224356
2812.9,-59.871676
2813,-60.966887
2813.1,-60.722036
2813.2,-61.177646
2813.3,-62.727201
2813.4,-60.704125
2813.5,-62.827367
2813.6,-62.009759
2813.7,-63.48018
2813.8,-63.403051
2813.9,-63.200171
2814,-61.447758
2814.1,-63.553673
2814.2,-62.687556
2814.3,-63.224296
2814.4,-61.966258
2814.5,-63.062658
2814.6,-62.223851
2814.7,-62.676047
2814.8,-62.08487
2814.9,-60.558666
2815,-62.387771
2815.1,-62.895935
2815.2,-61.153828
2815.3,-61.902659
2815.4,-62.155913
2815.5,-60.445006
2815.6,-61.991649
2815.7,-61.611617
2815.8,-62.257632
2815.9,-63.17313
2816,-61.206877
2816.1,-60.661754
2816.2,-63.068402
2816.3,-62.59918
2816.4,-62.12403
2816.5,-60.318098
2816.6,-60.482699
2816.7,-62.031906
2816.8,-62.259369
2816.9,-62.623524
2817,-59.126995
2817.1,-60.929168
2817.2,-60.275347
2817.3,-60.804075
2817.4,-61.343664
2817.5,-62.037293
2817.6,-60.370791
2817.7,-61.405512
2817.8,-60.389126
2817.9,-60.88771
2818,-61.474169
2818.1,-61.723403
2818.2,-61.16522
2818.3,-59.91149
2818.4,-60.366318
2818.5,-59.994407
2818.6,-61.030532
2818.7,-60.134038
2818.8,-58.637071
2818.9,-60.199403
2819,-60.1426
2819.1,-60.422994
2819.2,-61.21928
2819.3,-60.882215
2819.4,-61.628948
2819.5,-60.642884
2819.6,-59.083856
2819.7,-59.405642
2819.8,-60.126093
2819.9,-58.442802
2820,-60.284688
2820.1,-59.836156
2820.2,-60.540238
2820.3,-60.310185
2820.4,-59.532589
2820.5,-58.023939
2820.6,-60.447852
2820.7,-59.157422
2820.8,-58.440048
2820.9,-58.240866
2821,-58.944945
2821.1,-58.238485
2821.2,-58.193897
2821.3,-57.553623
2821.4,-57.153507
2821.5,-59.011983
2821.6,-59.592146
2821.7,-58.519049
2821.8,-58.64228
2821.9,-58.2647
2822,-58.904301
2822.1,-58.712375
2822.2,-57.01584
2822.3,-56.585282
2822.4,-58.143875
2822.5,-59.435582
2822.6,-58.332891
2822.7,-57.710561
2822.8,-57.408748
2822.9,-58.025702
2823,-57.490304
2823.1,-58.218386
2823.2,-58.477078
2823.3,-56.34906
2823.4,-57.958903
2823.5,-58.027005
2823.6,-54.214927
2823.7,-54.936222
2823.8,-56.360063
2823.9,-56.240203
2824,-57.66712
2824.1,-56.557416
2824.2,-56.087584
2824.3,-56.14256
2824.4,-54.888155
2824.5,-58.17066
2824.6,-56.196044
2824.7,-55.284132
2824.8,-57.944706
2824.9,-55.677245
2825,-56.370761
2825.1,-55.496407
2825.2,-55.79335
2825.3,-55.871187
2825.4,-55.587819
2825.5,-55.063967
2825.6,-53.113126
2825.7,-55.239252
2825.8,-55.729595
2825.9,-56.229525
2826,-57.098359
2826.1,-55.571994
2826.2,-54.713728
2826.3,-53.677498
2826.4,-54.759078
2826.5,-53.368526
2826.6,-53.19763
2826.7,-54.806897
2826.8,-54.131902
2826.9,-52.954773
2827,-53.87408
2827.1,-55.486841
2827.2,-55.588454
2827.3,-53.794215
2827.4,-53.061133
2827.5,-51.72228
2827.6,-52.001675
2827.7,-53.74142
2827.8,-54.059705
2827.9,-54.132381
2828,-52.305789
2828.1,-52.323042
2828.2,-50.326224
2828.3,-52.823671
2828.4,-52.332469
2828.5,-51.848091
2828.6,-51.26835
2828.7,-51.00425
2828.8,-49.530798
2828.9,-51.843183
2829,-50.749275
2829.1,-51.672744
2829.2,-51.243212
2829.3,-51.874317
2829.4,-48.861681
2829.5,-49.080466
2829.6,-50.115608
2829.7,-49.895988
2829.8,-49.772127
2829.9,-50.829602
2830,-50.431376
2830.1,-49.638779
2830.2,-48.850992
2830.3,-49.032554
2830.4,-48.292232
2830.5,-48.885254
2830.6,-46.726734
2830.7,-46.829603
2830.8,-45.437494
2830.9,-47.113331
2831,-46.5081
2831.1,-44.018912
2831.2,-42.859622
2831.3,-43.808657
2831.4,-40.331977
2831.5,-39.284984
2831.6,-36.567817
2831.7,-34.185812
2831.8,-29.661664
2831.9,-18.642031
2832,-6.5983819
2832.1,6.4773599
2832.2,13.781052
2832.3,16.797127
2832.4,13.704975
2832.5,11.714148
2832.6,2.8527453
2832.7,-3.4301827
2832.8,-8.4110424
2832.9,-14.413172
2833,-19.140568
2833.1,-25.280283
2833.2,-29.244084
2833.3,-35.281564
2833.4,-42.343049
2833.5,-43.419103
2833.6,-47.576605
2833.7,-52.28935
2833.8,-54.788146
2833.9,-56.995532
2834,-58.957441
2834.1,-60.610649
2834.2,-61.878105
2834.3,-58.916532
2834.4,-62.013674
2834.5,-61.636129
2834.6,-60.746445
2834.7,-60.740058
2834.8,-61.619619
2834.9,-61.047976
2835,-62.505699
2835.1,-60.256116
2835.2,-61.361059
2835.3,-60.616244
2835.4,-61.121587
2835.5,-59.909558
2835.6,-60.057698
2835.7,-60.368396
2835.8,-61.557951
2835.9,-59.872602
2836,-61.975506
2836.1,-61.602137
2836.2,-62.064037
2836.3,-60.041484
2836.4,-61.551689
2836.5,-60.149315
2836.6,-59.648053
2836.7,-60.812205
2836.8,-60.010324
2836.9,-61.135243
2837,-60.689733
2837.1,-58.606421
2837.2,-60.31074
2837.3,-59.750341
2837.4,-59.916888
2837.5,-58.098267
2837.6,-58.49445
2837.7,-58.926036
2837.8,-60.433708
2837.9,-59.166196
2838,-59.469852
2838.1,-60.167508
2838.2,-59.349868
2838.3,-58.592551
2838.4,-58.164671
2838.5,-58.967989
2838.6,-57.973247
2838.7,-59.427951
2838.8,-59.248625
2838.9,-59.705927
2839,-57.732046
2839.1,-58.155498
2839.2,-58.244952
2839.3,-58.650379
2839.4,-57.610798
2839.5,-59.403696
2839.6,-57.805297
2839.7,-58.501613
2839.8,-57.227219
2839.9,-56.289122
2840,-55.753235
2840.1,-57.363724
2840.2,-58.010404
2840.3,-56.911883
2840.4,-56.277975
2840.5,-56.636878
2840.6,-57.659481
2840.7,-56.114434
2840.8,-57.890672
2840.9,-56.706688
2841,-57.709428
2841.1,-56.357682
2841.2,-55.850745
2841.3,-54.788941
2841.4,-57.200812
2841.5,-55.670057
2841.6,-57.79281
2841.7,-54.108903
2841.8,-56.487841
2841.9,-54.105365
2842,-56.275449
2842.1,-57.718112
2842.2,-55.723203
2842.3,-56.579786
2842.4,-54.679635
2842.5,-55.80466
2842.6,-54.647017
2842.7,-55.20466
2842.8,-55.801315
2842.9,-57.433184
2843,-55.88341
2843.1,-52.83422
2843.2,-55.971975
2843.3,-54.480525
2843.4,-55.076937
2843.5,-55.309612
2843.6,-53.618807
2843.7,-54.303475
2843.8,-53.464014
2843.9,-54.323806
2844,-55.973504
2844.1,-55.066933
2844.2,-53.87753
2844.3,-52.805116
2844.4,-54.94401
2844.5,-54.523528
2844.6,-55.189159
2844.7,-53.69514
2844.8,-53.900221
2844.9,-53.821858
2845,-54.78972
2845.1,-53.798936
2845.2,-54.610363
2845.3,-53.194115
2845.4,-53.094977
2845.5,-53.867324
2845.6,-53.956372
2845.7,-53.465949
2845.8,-53.951216
2845.9,-54.152707
2846,-53.99374
2846.1,-52.506632
2846.2,-54.428016
2846.3,-55.23137
2846.4,-52.562818
2846.5,-54.378641
2846.6,-55.730589
2846.7,-54.478029
2846.8,-53.007573
2846.9,-54.372458
2847,-53.697621
2847.1,-54.173171
2847.2,-53.983238
2847.3,-51.905353
2847.4,-55.354003
2847.5,-52.885334
2847.6,-54.565966
2847.7,-53.070218
2847.8,-55.726818
2847.9,-53.787976
2848,-56.644716
2848.1,-53.81023
2848.2,-53.892299
2848.3,-56.243634
2848.4,-51.985322
2848.5,-55.41635
2848.6,-56.613667
2848.7,-53.839355
2848.8,-55.465836
2848.9,-54.963088
2849,-55.869845
2849.1,-53.966243
2849.2,-54.151692
2849.3,-55.479161
2849.4,-55.587816
2849.5,-56.848813
2849.6,-53.368918
2849.7,-54.510725
2849.8,-53.526683
2849.9,-55.313011
2850,-54.084663
2850.1,-56.772939
2850.2,-53.211582
2850.3,-55.227895
2850.4,-52.699102
2850.5,-55.105728
2850.6,-54.861268
2850.7,-55.089547
2850.8,-55.570872
2850.9,-54.480914
2851,-57.870799
2851.1,-55.26774
2851.2,-56.984119
2851.3,-55.574434
2851.4,-55.926506
2851.5,-55.315857
2851.6,-55.803221
2851.7,-56.396309
2851.8,-56.440534
2851.9,-54.724475
2852,-57.246331
2852.1,-55.58819
2852.2,-58.513966
2852.3,-57.809286
2852.4,-56.687643
2852.5,-55.709767
2852.6,-56.844775
2852.7,-54.733725
2852.8,-57.1788
2852.9,-57.740756
2853,-57.382787
2853.1,-55.29343
2853.2,-57.439603
2853.3,-57.558882
2853.4,-55.138159
2853.5,-55.412633
2853.6,-56.342278
2853.7,-57.426241
2853.8,-56.439676
2853.9,-55.370613
2854,-54.82061
2854.1,-55.969603
2854.2,-59.075958
2854.3,-57.369366
2854.4,-55.686193
2854.5,-54.876626
2854.6,-56.686356
2854.7,-56.942395
2854.8,-58.071216
2854.9,-56.832265
2855,-57.442202
2855.1,-57.80836
2855.2,-56.113111
2855.3,-58.325124
2855.4,-56.838538
2855.5,-58.392448
2855.6,-56.535088
2855.7,-59.027529
2855.8,-55.924389
2855.9,-58.623542
2856,-57.526628
2856.1,-57.1192
2856.2,-59.274591
2856.3,-58.772455
2856.4,-58.069644
2856.5,-59.411933
2856.6,-57.997315
2856.7,-58.689439
2856.8,-58.803789
2856.9,-57.466956
2857,-59.95334
2857.1,-60.158489
2857.2,-59.798119
2857.3,-58.93229
2857.4,-58.385115
2857.5,-59.591326
2857.6,-58.329722
2857.7,-57.706397
2857.8,-59.552341
2857.9,-58.985661
2858,-60.311531
2858.1,-59.189314
2858.2,-59.333021
2858.3,-57.535526
2858.4,-60.221033
2858.5,-59.566847
2858.6,-60.390482
2858.7,-59.929353
2858.8,-61.174494
2858.9,-59.030779
2859,-60.470858
2859.1,-60.167297
2859.2,-61.185097
2859.3,-58.977385
2859.4,-59.863788
2859.5,-62.280558
2859.6,-61.273315
2859.7,-59.235087
2859.8,-60.99901
2859.9,-61.238692
2860,-62.05212
2860.1,-59.557268
2860.2,-61.580461
2860.3,-59.516548
2860.4,-61.277157
2860.5,-58.798614
2860.6,-62.806676
2860.7,-60.423609
2860.8,-60.393303
2860.9,-62.547361
2861,-60.442338
2861.1,-60.175821
2861.2,-63.061346
2861.3,-61.199276
2861.4,-64.206219
2861.5,-61.407484
2861.6,-64.376325
2861.7,-61.455158
2861.8,-61.573006
2861.9,-62.874899
2862,-62.177636
2862.1,-63.592885
2862.2,-61.833602
2862.3,-61.71319
2862.4,-60.41977
2862.5,-62.651199
2862.6,-60.79723
2862.7,-62.314436
2862.8,-60.450352
2862.9,-61.470023
2863,-61.496699
2863.1,-63.59288
2863.2,-62.009759
2863.3,-62.036966
2863.4,-64.448293
2863.5,-63.278917
2863.6,-62.044868
2863.7,-61.984616
2863.8,-62.854562
2863.9,-64.475516
2864,-61.224963
2864.1,-59.723775
2864.2,-62.722476
2864.3,-61.728749
2864.4,-63.236415
2864.5,-61.753133
2864.6,-62.571412
2864.7,-63.144493
2864.8,-60.957415
2864.9,-63.340331
2865,-64.752975
2865.1,-64.139227
2865.2,-64.252479
2865.3,-63.70791
2865.4,-63.599721
2865.5,-61.779402
2865.6,-65.127926
2865.7,-63.060696
2865.8,-65.195748
2865.9,-64.141151
2866,-62.978897
2866.1,-65.025814
2866.2,-64.907553
2866.3,-64.578053
2866.4,-63.839758
2866.5,-63.011444
2866.6,-64.13456
2866.7,-66.056681
2866.8,-65.610891
2866.9,-62.479528
2867,-63.605071
2867.1,-63.080521
2867.2,-63.728159
2867.3,-63.583867
2867.4,-64.888434
2867.5,-63.813881
2867.6,-64.696044
2867.7,-63.915809
2867.8,-64.946268
2867.9,-63.000586
2868,-63.888577
2868.1,-63.589916
2868.2,-64.0611
2868.3,-62.959803
2868.4,-62.336061
2868.5,-65.148134
2868.6,-63.969778
2868.7,-63.713329
2868.8,-61.124849
2868.9,-65.059775
2869,-64.305864
2869.1,-64.619987
2869.2,-64.735752
2869.3,-63.777811
2869.4,-64.460012
2869.5,-63.804376
2869.6,-63.225082
2869.7,-63.397259
2869.8,-65.277662
2869.9,-64.692033
2870,-64.502904
2870.1,-63.094029
2870.2,-63.870879
2870.3,-63.519131
2870.4,-63.707745
2870.5,-63.467229
2870.6,-64.47507
2870.7,-64.519579
2870.8,-61.955895
2870.9,-64.880945
2871,-63.887082
2871.1,-62.820501
2871.2,-65.492155
2871.3,-62.272783
2871.4,-65.253858
2871.5,-63.166946
2871.6,-63.271832
2871.7,-64.308347
2871.8,-62.150256
2871.9,-61.510179
2872,-64.095067
2872.1,-62.756018
2872.2,-63.373484
2872.3,-64.286133
2872.4,-62.713604
2872.5,-63.049794
2872.6,-62.68678
2872.7,-64.794702
2872.8,-63.173247
2872.9,-63.053753
2873,-62.147295
2873.1,-64.722007
2873.2,-62.788187
2873.3,-62.785946
2873.4,-62.33762
2873.5,-62.872635
2873.6,-62.824988
2873.7,-63.144814
2873.8,-64.074045
2873.9,-62.012128
2874,-63.026101
2874.1,-63.880546
2874.2,-61.297126
2874.3,-61.881224
2874.4,-62.383917
2874.5,-62.582619
2874.6,-62.172174
2874.7,-61.658967
2874.8,-61.324115
2874.9,-62.10911
2875,-63.384903
2875.1,-61.367388
2875.2,-60.838718
2875.3,-63.040188
2875.4,-62.349911
2875.5,-61.196051
2875.6,-60.815011
2875.7,-63.59968
2875.8,-61.210487
2875.9,-61.744934
2876,-62.154607
2876.1,-61.113912
2876.2,-61.334834
2876.3,-59.738424
2876.4,-61.699664
2876.5,-59.71284
2876.6,-63.185744
2876.7,-59.718005
2876.8,-59.878405
2876.9,-60.739229
2877,-62.70908
2877.1,-59.713149
2877.2,-61.774785
2877.3,-59.97787
2877.4,-60.860817
2877.5,-61.666423
2877.6,-59.872329
2877.7,-59.566983
2877.8,-60.667102
2877.9,-59.763451
2878,-61.416903
2878.1,-58.965639
2878.2,-59.503
2878.3,-60.225976
2878.4,-60.901575
2878.5,-59.063674
2878.6,-59.772793
2878.7,-59.041878
2878.8,-59.904968
2878.9,-60.106403
2879,-60.425392
2879.1,-58.977337
2879.2,-58.991013
2879.3,-58.733375
2879.4,-59.275023
2879.5,-58.738527
2879.6,-58.82282
2879.7,-58.776389
2879.8,-58.098425
2879.9,-57.413307
2880,-56.289114
2880.1,-57.816464
2880.2,-59.092664
2880.3,-57.307871
2880.4,-57.787782
2880.5,-56.761421
2880.6,-57.369675
2880.7,-56.314515
2880.8,-57.936718
2880.9,-58.580646
2881,-57.858067
2881.1,-56.890158
2881.2,-54.954692
2881.3,-56.223381
2881.4,-57.329254
2881.5,-56.108121
2881.6,-54.358653
2881.7,-57.509705
2881.8,-56.827526
2881.9,-56.493314
2882,-56.084382
2882.1,-55.281024
2882.2,-57.128619
2882.3,-55.795003
2882.4,-55.508682
2882.5,-56.015342
2882.6,-58.248501
2882.7,-57.308827
2882.8,-53.924068
2882.9,-56.533546
2883,-54.968076
2883.1,-54.786587
2883.2,-54.209866
2883.3,-56.228409
2883.4,-53.976487
2883.5,-55.564827
2883.6,-53.610873
2883.7,-53.989688
2883.8,-54.961466
2883.9,-53.225016
2884,-54.810745
2884.1,-55.476064
2884.2,-54.687718
2884.3,-52.982884
2884.4,-52.985428
2884.5,-53.896532
2884.6,-53.67433
2884.7,-54.630189
2884.8,-53.722089
2884.9,-52.849111
2885,-51.657058
2885.1,-53.260906
2885.2,-53.178358
2885.3,-53.171368
2885.4,-51.966688
2885.5,-52.682275
2885.6,-52.826863
2885.7,-52.57024
2885.8,-53.028703
2885.9,-51.264546
2886,-52.794083
2886.1,-51.393709
2886.2,-51.635912
2886.3,-50.525923
2886.4,-52.602784
2886.5,-50.953842
2886.6,-49.500732
2886.7,-51.329935
2886.8,-52.594059
2886.9,-52.234914
2887,-50.370476
2887.1,-51.17033
2887.2,-52.069529
2887.3,-50.174109
2887.4,-50.552003
2887.5,-50.256898
2887.6,-50.918152
2887.7,-49.241433
2887.8,-49.183849
2887.9,-46.685815
2888,-49.291206
2888.1,-46.890182
2888.2,-47.177813
2888.3,-46.779865
2888.4,-46.034396
2888.5,-43.213936
2888.6,-42.498619
2888.7,-41.001271
2888.8,-40.139624
2888.9,-37.848772
2889,-34.759528
2889.1,-28.226708
2889.2,-16.143881
2889.3,-4.6996934
2889.4,8.742854
2889.5,17.358746
2889.6,17.981547
2889.7,14.419713
2889.8,9.6319289
2889.9,4.8336822
2890,-3.6426681
2890.1,-7.8625677
2890.2,-14.474988
2890.3,-18.060595
2890.4,-23.938315
2890.5,-30.23835
2890.6,-35.926921
2890.7,-41.937811
2890.8,-44.390158
2890.9,-49.50694
2891,-52.705103
2891.1,-55.919083
2891.2,-56.500061
2891.3,-56.786508
2891.4,-61.939733
2891.5,-60.723164
2891.6,-59.930958
2891.7,-61.731611
2891.8,-60.911795
2891.9,-62.636676
2892,-60.322722
2892.1,-62.117625
2892.2,-61.142514
2892.3,-61.847336
2892.4,-61.544927
2892.5,-61.451855
2892.6,-62.745664
2892.7,-62.640522
2892.8,-64.370569
2892.9,-60.072621
2893,-61.874877
2893.1,-63.766715
2893.2,-61.859915
2893.3,-61.11611
2893.4,-60.884025
2893.5,-61.557319
2893.6,-61.295808
2893.7,-62.466594
2893.8,-61.226982
2893.9,-59.376865
2894,-61.457683
2894.1,-61.086045
2894.2,-60.948849
2894.3,-60.569042
2894.4,-62.199086
2894.5,-61.033387
2894.6,-61.116493
2894.7,-60.712683
2894.8,-64.216597
2894.9,-62.945185
2895,-61.411352
2895.1,-61.826582
2895.2,-62.715434
2895.3,-63.228222
2895.4,-61.816761
2895.5,-62.046084
2895.6,-62.051032
2895.7,-61.818703
2895.8,-62.347748
2895.9,-59.845453
2896,-60.170599
2896.1,-61.27105
2896.2,-61.303009
2896.3,-61.278244
2896.4,-60.790524
2896.5,-62.021182
2896.6,-60.755213
2896.7,-61.588508
2896.8,-59.807995
2896.9,-60.435295
2897,-62.307418
2897.1,-62.076202
2897.2,-60.92656
2897.3,-61.536241
2897.4,-60.640476
2897.5,-63.045578
2897.6,-60.643832
2897.7,-59.997012
2897.8,-62.00911
2897.9,-61.77068
2898,-62.227107
2898.1,-60.05075
2898.2,-62.320026
2898.3,-62.73088
2898.4,-60.472849
2898.5,-60.972934
2898.6,-60.429766
2898.7,-63.481485
2898.8,-59.871684
2898.9,-60.937471
2899,-61.304656
2899.1,-61.86508
2899.2,-62.302781
2899.3,-62.371532
2899.4,-60.454301
2899.5,-62.354035
2899.6,-62.611308
2899.7,-60.96276
2899.8,-64.10988
2899.9,-61.545254
2900,-62.123483
2900.1,-62.389475
2900.2,-60.891387
2900.3,-61.513854
2900.4,-63.501098
2900.5,-62.853028
2900.6,-61.094591
2900.7,-62.225306
2900.8,-61.277165
2900.9,-62.56659
2901,-63.860914
2901.1,-60.714617
2901.2,-64.105412
2901.3,-62.185097
2901.4,-62.294246
2901.5,-61.891121
2901.6,-62.973552
2901.7,-63.192724
2901.8,-64.138426
2901.9,-63.963164
2902,-63.088336
2902.1,-63.331708
2902.2,-62.224143
2902.3,-64.600211
2902.4,-63.398458
2902.5,-63.619868
2902.6,-62.786543
2902.7,-63.22679
2902.8,-63.318757
2902.9,-65.149854
2903,-63.985683
2903.1,-63.260337
2903.2,-63.960006
2903.3,-64.029538
2903.4,-64.771807
2903.5,-64.693249
2903.6,-62.800512
2903.7,-64.094676
2903.8,-65.595371
2903.9,-63.751141
2904,-63.118959
2904.1,-64.716745
2904.2,-63.383204
2904.3,-62.411897
2904.4,-65.242429
2904.5,-64.262836
2904.6,-63.995222
2904.7,-62.413657
2904.8,-64.604202
2904.9,-66.246015
2905,-64.693151
2905.1,-64.675388
2905.2,-64.758633
2905.3,-64.225868
2905.4,-62.859299
2905.5,-64.934597
2905.6,-62.388374
2905.7,-64.572563
2905.8,-64.798652
2905.9,-64.543978
2906,-61.883984
2906.1,-62.939606
2906.2,-64.061536
2906.3,-64.551949
2906.4,-65.362131
2906.5,-63.889157
2906.6,-64.9899
2906.7,-64.090223
2906.8,-64.761088
2906.9,-64.608432
2907,-63.129603
2907.1,-62.221499
2907.2,-65.207749
2907.3,-64.139413
2907.4,-64.213058
2907.5,-63.58736
2907.6,-64.246501
2907.7,-64.32761
2907.8,-63.475056
2907.9,-64.092674
2908,-63.741816
2908.1,-63.246596
2908.2,-62.637355
2908.3,-63.994561
2908.4,-63.359369
2908.5,-64.297798
2908.6,-62.404226
2908.7,-61.337352
2908.8,-63.30686
2908.9,-63.979299
2909,-64.207624
2909.1,-62.396219
2909.2,-63.135253
2909.3,-64.527246
2909.4,-63.349405
2909.5,-63.019788
2909.6,-65.297891
2909.7,-62.179115
2909.8,-63.441589
2909.9,-61.865733
2910,-63.899437
2910.1,-61.048501
2910.2,-65.888619
2910.3,-64.670792
2910.4,-63.593132
2910.5,-64.146901
2910.6,-64.191338
2910.7,-63.444074
2910.8,-62.045343
2910.9,-62.724713
2911,-63.574342
2911.1,-62.146335
2911.2,-63.332666
2911.3,-64.764555
2911.4,-63.541005
2911.5,-62.816264
2911.6,-62.875703
2911.7,-63.124126
2911.8,-63.165851
2911.9,-61.294125
2912,-61.021101
2912.1,-64.554516
2912.2,-65.12815
2912.3,-64.43653
2912.4,-65.266867
2912.5,-65.010935
2912.6,-63.138992
2912.7,-62.297756
2912.8,-63.29541
2912.9,-62.725806
2913,-63.828424
2913.1,-65.734071
2913.2,-63.230719
2913.3,-60.711084
2913.4,-62.922557
2913.5,-64.134892
2913.6,-62.240096
2913.7,-64.740461
2913.8,-62.851228
2913.9,-62.615391
2914,-62.795017
2914.1,-61.619836
2914.2,-65.956431
2914.3,-60.503671
2914.4,-63.246072
2914.5,-62.271346
2914.6,-62.487351
2914.7,-62.639904
2914.8,-63.207621
2914.9,-59.886982
2915,-62.275629
2915.1,-63.625433
2915.2,-62.329862
2915.3,-61.574085
2915.4,-61.518923
2915.5,-63.733699
2915.6,-61.81171
2915.7,-62.266733
2915.8,-62.332197
2915.9,-62.02765
2916,-64.587953
2916.1,-63.580472
2916.2,-63.202569
2916.3,-62.417314
2916.4,-61.561077
2916.5,-62.123
2916.6,-62.487809
2916.7,-63.740279
2916.8,-64.149077
2916.9,-63.560284
2917,-62.597899
2917.1,-62.503774
2917.2,-63.211891
2917.3,-61.757902
2917.4,-61.928172
2917.5,-63.081564
2917.6,-63.113319
2917.7,-63.608166
2917.8,-64.30233
2917.9,-63.764432
2918,-60.954033
2918.1,-59.248994
2918.2,-61.530994
2918.3,-63.474761
2918.4,-60.094975
2918.5,-61.811424
2918.6,-62.17758
2918.7,-61.831584
2918.8,-60.997482
2918.9,-61.428163
2919,-61.433238
2919.1,-62.442224
2919.2,-61.37626
2919.3,-61.554301
2919.4,-61.853459
2919.5,-63.157469
2919.6,-61.694106
2919.7,-61.990616
2919.8,-61.90599
2919.9,-63.65807
2920,-62.093388
2920.1,-62.79828
2920.2,-61.501946
2920.3,-61.656471
2920.4,-62.254495
2920.5,-62.336048
2920.6,-60.01526
2920.7,-62.285732
2920.8,-59.372962
2920.9,-62.041922
2921,-63.089422
2921.1,-62.458771
2921.2,-61.661295
2921.3,-64.178097
2921.4,-59.548827
2921.5,-62.228854
2921.6,-61.797666
2921.7,-59.950195
2921.8,-62.084521
2921.9,-60.854757
2922,-59.678398
2922.1,-62.21328
2922.2,-60.385396
2922.3,-60.487001
2922.4,-60.315204
2922.5,-60.378331
2922.6,-60.19873
2922.7,-60.992227
2922.8,-62.230526
2922.9,-61.487643
2923,-60.744771
2923.1,-62.647667
2923.2,-61.038433
2923.3,-61.356731
2923.4,-60.369206
2923.5,-60.832399
2923.6,-58.165483
2923.7,-60.42635
2923.8,-61.163036
2923.9,-61.018504
2924,-61.782261
2924.1,-60.132238
2924.2,-59.016249
2924.3,-60.845787
2924.4,-60.655232
2924.5,-59.107595
2924.6,-61.740187
2924.7,-60.826927
2924.8,-60.972863
2924.9,-61.799847
2925,-60.582584
2925.1,-59.807492
2925.2,-60.481423
2925.3,-59.317347
2925.4,-60.613962
2925.5,-60.248382
2925.6,-60.791974
2925.7,-60.556684
2925.8,-59.226391
2925.9,-60.448437
2926,-60.54906
2926.1,-59.776392
2926.2,-60.735936
2926.3,-60.601135
2926.4,-59.957663
2926.5,-60.296607
2926.6,-60.888984
2926.7,-59.918688
2926.8,-60.252655
2926.9,-62.126655
2927,-59.206525
2927.1,-59.828945
2927.2,-60.569916
2927.3,-60.488784
2927.4,-61.165919
2927.5,-62.907888
2927.6,-60.949943
2927.7,-60.576048
2927.8,-60.790152
2927.9,-60.484266
2928,-63.066252
2928.1,-59.562215
2928.2,-61.02161
2928.3,-61.725643
2928.4,-59.586728
2928.5,-60.629444
2928.6,-61.130793
2928.7,-59.479458
2928.8,-59.967344
2928.9,-60.819764
2929,-60.872192
2929.1,-59.419331
2929.2,-59.094069
2929.3,-60.868015
2929.4,-59.277652
2929.5,-57.877298
2929.6,-58.061902
2929.7,-59.558154
2929.8,-60.954758
2929.9,-59.648576
2930,-60.002917
2930.1,-58.324799
2930.2,-58.51753
2930.3,-61.888642
2930.4,-58.201427
2930.5,-60.078097
2930.6,-58.866951
2930.7,-59.600576
2930.8,-61.953812
2930.9,-59.76349
2931,-60.65978
2931.1,-61.421723
2931.2,-60.108899
2931.3,-58.602374
2931.4,-60.677844
2931.5,-57.529415
2931.6,-59.45013
2931.7,-61.691135
2931.8,-60.346912
2931.9,-60.302944
2932,-60.863055
2932.1,-59.772273
2932.2,-59.886728
2932.3,-61.171933
2932.4,-59.855015
2932.5,-58.523123
2932.6,-61.6563
2932.7,-60.743085
2932.8,-59.030001
2932.9,-58.683552
2933,-58.488641
2933.1,-59.763985
2933.2,-61.028033
2933.3,-59.668851
2933.4,-59.51852
2933.5,-59.79213
2933.6,-60.451782
2933.7,-60.174208
2933.8,-58.449872
2933.9,-60.49336
2934,-59.477407
2934.1,-60.131782
2934.2,-59.85943
2934.3,-60.020525
2934.4,-60.4881
2934.5,-60.996935
2934.6,-58.757602
2934.7,-58.930021
2934.8,-60.874778
2934.9,-59.851668
2935,-59.024147
2935.1,-58.912452
2935.2,-57.659306
2935.3,-58.561777
2935.4,-59.417074
2935.5,-58.594479
2935.6,-58.814389
2935.7,-57.95636
2935.8,-60.231247
2935.9,-57.503369
2936,-59.734134
2936.1,-58.811879
2936.2,-60.837668
2936.3,-58.994707
2936.4,-57.854073
2936.5,-60.406062
2936.6,-59.443722
2936.7,-58.328188
2936.8,-57.030649
2936.9,-59.534349
2937,-57.654361
2937.1,-60.369104
2937.2,-58.811725
2937.3,-60.243273
2937.4,-59.366307
2937.5,-58.996425
2937.6,-60.525488
2937.7,-57.691283
2937.8,-58.788935
2937.9,-57.412168
2938,-59.350831
2938.1,-57.438615
2938.2,-58.037274
2938.3,-58.088928
2938.4,-59.025771
2938.5,-59.54662
2938.6,-57.143901
2938.7,-58.705593
2938.8,-59.600903
2938.9,-56.829851
2939,-57.391084
2939.1,-58.701729
2939.2,-58.561578
2939.3,-59.38061
2939.4,-57.658897
2939.5,-59.594061
2939.6,-59.595506
2939.7,-58.321861
2939.8,-59.806357
2939.9,-58.451499
2940,-60.940228
2940.1,-60.049418
2940.2,-60.163283
2940.3,-59.920587
2940.4,-59.350065
2940.5,-59.239573
2940.6,-59.443454
2940.7,-58.929377
2940.8,-59.683867
2940.9,-58.661032
2941,-58.360344
2941.1,-59.203921
2941.2,-56.950059
2941.3,-59.262348
2941.4,-60.448145
2941.5,-60.78295
2941.6,-58.038915
2941.7,-59.400421
2941.8,-58.710505
2941.9,-57.125735
2942,-58.958817
2942.1,-58.609734
2942.2,-60.248224
2942.3,-59.307995
2942.4,-60.234567
2942.5,-61.376231
2942.6,-59.754525
2942.7,-58.833242
2942.8,-60.054341
2942.9,-59.640076
2943,-59.719588
2943.1,-59.765435
2943.2,-56.40976
2943.3,-59.508273
2943.4,-59.762036
2943.5,-59.769641
2943.6,-62.042471
2943.7,-58.756916
2943.8,-58.758936
2943.9,-58.446555
2944,-59.879478
2944.1,-59.471682
2944.2,-59.635828
2944.3,-57.480617
2944.4,-59.908681
2944.5,-59.53516
2944.6,-60.34902
2944.7,-59.323624
2944.8,-60.228958
2944.9,-58.705407
2945,-61.739031
2945.1,-59.049052
2945.2,-58.645032
2945.3,-58.621389
2945.4,-60.122983
2945.5,-58.865579
2945.6,-59.891425
2945.7,-59.028017
2945.8,-60.017539
2945.9,-60.195471
2946,-58.717647
2946.1,-59.58303
2946.2,-59.567611
2946.3,-60.249742
2946.4,-59.63885
2946.5,-60.364663
2946.6,-58.198363
2946.7,-59.215214
2946.8,-59.70902
2946.9,-60.441158
2947,-58.909512
2947.1,-60.961479
2947.2,-59.871335
2947.3,-60.328303
2947.4,-60.393146
2947.5,-58.843661
2947.6,-60.738053
2947.7,-57.99174
2947.8,-59.723689
2947.9,-59.093615
2948,-60.140238
2948.1,-59.785302
2948.2,-61.049698
2948.3,-59.582271
2948.4,-60.386167
2948.5,-58.564285
2948.6,-59.797388
2948.7,-58.057523
2948.8,-61.009885
2948.9,-60.014203
2949,-58.926341
2949.1,-59.690991
2949.2,-60.86208
2949.3,-59.655941
2949.4,-59.952473
2949.5,-59.134526
2949.6,-59.667421
2949.7,-58.194658
2949.8,-60.161848
2949.9,-59.885294
2950,-59.087844
2950.1,-59.574274
2950.2,-61.606713
2950.3,-59.571563
2950.4,-60.118311
2950.5,-59.763491
2950.6,-59.71223
2950.7,-60.503173
2950.8,-59.733705
2950.9,-59.068611
2951,-60.669474
2951.1,-62.598145
2951.2,-59.136939
2951.3,-60.7424
2951.4,-59.277692
2951.5,-59.51505
2951.6,-59.573555
2951.7,-60.65597
2951.8,-60.091549
2951.9,-58.565537
2952,-60.020889
2952.1,-59.280752
2952.2,-60.914064
2952.3,-60.90023
2952.4,-58.607723
2952.5,-59.824682
2952.6,-60.981114
2952.7,-58.768422
2952.8,-60.445264
2952.9,-59.185707
2953,-60.795967
2953.1,-59.40449
2953.2,-60.94566
2953.3,-59.910074
2953.4,-61.443708
2953.5,-59.712682
2953.6,-59.746076
2953.7,-59.338153
2953.8,-59.533128
2953.9,-58.893352
2954,-59.968781
2954.1,-59.562537
2954.2,-60.031666
2954.3,-58.007277
2954.4,-60.087679
2954.5,-60.714115
2954.6,-60.08802
2954.7,-60.73052
2954.8,-59.721886
2954.9,-60.864172
2955,-59.5152
2955.1,-59.459664
2955.2,-62.731665
2955.3,-59.792123
2955.4,-60.388633
2955.5,-62.873957
2955.6,-60.109909
2955.7,-62.773034
2955.8,-61.71925
2955.9,-60.958686
2956,-61.307644
2956.1,-61.904214
2956.2,-62.216734
2956.3,-64.349466
2956.4,-62.155785
2956.5,-61.416637
2956.6,-62.342758
2956.7,-62.610822
2956.8,-62.170084
2956.9,-62.558803
2957,-64.219464
2957.1,-62.068874
2957.2,-62.753741
2957.3,-64.698784
2957.4,-62.62199
2957.5,-61.968757
2957.6,-65.601409
2957.7,-62.820414
2957.8,-63.153663
2957.9,-63.249751
2958,-65.724894
2958.1,-63.705857
2958.2,-63.404023
2958.3,-64.029948
2958.4,-63.783502
2958.5,-65.384358
2958.6,-64.377295
2958.7,-63.929035
2958.8,-64.430958
2958.9,-62.426969
2959,-62.458949
2959.1,-65.041324
2959.2,-65.652492
2959.3,-63.429213
2959.4,-64.976489
2959.5,-63.809284
2959.6,-65.485294
2959.7,-63.860911
2959.8,-64.038534
2959.9,-66.361743
2960,-64.084764
2960.1,-64.464206
2960.2,-63.518309
2960.3,-64.376352
2960.4,-63.406953
2960.5,-64.958899
2960.6,-65.779925
2960.7,-66.738606
2960.8,-66.521696
2960.9,-65.858626
2961,-63.463469
2961.1,-66.314123
2961.2,-67.84537
2961.3,-65.374662
2961.4,-66.261125
2961.5,-66.090605
2961.6,-64.214839
2961.7,-64.386096
2961.8,-63.637568
2961.9,-64.236005
2962,-65.557973
2962.1,-63.835559
2962.2,-65.312645
2962.3,-65.563642
2962.4,-65.069288
2962.5,-64.921464
2962.6,-66.793032
2962.7,-62.822154
2962.8,-64.75615
2962.9,-64.230085
2963,-67.019851
2963.1,-64.945143
2963.2,-63.881364
2963.3,-64.972031
2963.4,-66.512936
2963.5,-65.736571
2963.6,-65.78929
2963.7,-65.44517
2963.8,-65.817331
2963.9,-65.564253
2964,-64.661627
2964.1,-65.89501
2964.2,-67.038419
2964.3,-65.861174
2964.4,-64.221194
2964.5,-65.35937
2964.6,-65.2211
2964.7,-64.296176
2964.8,-67.053513
2964.9,-65.294873
2965,-65.42736
2965.1,-65.213684
2965.2,-67.280967
2965.3,-67.435988
2965.4,-64.311999
2965.5,-65.3334
2965.6,-65.320932
2965.7,-65.980733
2965.8,-67.429655
2965.9,-65.887526
2966,-66.725658
2966.1,-65.698875
2966.2,-65.996252
2966.3,-65.22524
2966.4,-67.463168
2966.5,-65.368558
2966.6,-65.023445
2966.7,-64.943662
2966.8,-64.678433
2966.9,-67.259964
2967,-64.42256
2967.1,-66.826094
2967.2,-64.173894
2967.3,-65.86753
2967.4,-64.356807
2967.5,-66.873654
2967.6,-65.94231
2967.7,-66.025977
2967.8,-64.428558
2967.9,-66.352834
2968,-66.216812
2968.1,-66.187919
2968.2,-68.416893
2968.3,-67.472602
2968.4,-65.438896
2968.5,-66.995642
2968.6,-66.445142
2968.7,-66.000688
2968.8,-66.761584
2968.9,-64.440541
2969,-66.994161
2969.1,-66.848208
2969.2,-64.517799
2969.3,-65.838584
2969.4,-67.815579
2969.5,-65.932595
2969.6,-67.152099
2969.7,-66.31782
2969.8,-65.657195
2969.9,-66.772221
2970,-68.128256
2970.1,-66.558477
2970.2,-68.85552
2970.3,-66.312507
2970.4,-67.361011
2970.5,-67.154165
2970.6,-67.180825
2970.7,-66.339475
2970.8,-64.953869
2970.9,-69.716594
2971,-67.781866
2971.1,-67.494868
2971.2,-67.693308
2971.3,-67.125784
2971.4,-68.095595
2971.5,-68.309671
2971.6,-67.28453
2971.7,-67.112669
2971.8,-68.14952
2971.9,-67.900617
2972,-68.028107
2972.1,-66.84493
2972.2,-68.362825
2972.3,-68.641496
2972.4,-66.685442
2972.5,-68.173806
2972.6,-68.330577
2972.7,-68.797668
2972.8,-67.91897
2972.9,-65.823784
2973,-68.313903
2973.1,-66.580393
2973.2,-67.627567
2973.3,-68.947982
2973.4,-70.872669
2973.5,-70.251689
2973.6,-67.388108
2973.7,-68.264994
2973.8,-67.627878
2973.9,-68.336939
2974,-68.7018
2974.1,-69.321649
2974.2,-68.793785
2974.3,-69.989606
2974.4,-69.265732
2974.5,-67.121231
2974.6,-67.933538
2974.7,-67.586721
2974.8,-68.529684
2974.9,-69.817753
2975,-69.410835
2975.1,-68.609372
2975.2,-69.21069
2975.3,-69.157383
2975.4,-68.563502
2975.5,-70.368797
2975.6,-69.163846
2975.7,-71.418032
2975.8,-68.457329
2975.9,-69.452272
2976,-69.204143
2976.1,-69.804097
2976.2,-68.923736
2976.3,-68.563462
2976.4,-69.491445
2976.5,-70.251803
2976.6,-69.779752
2976.7,-69.184122
2976.8,-70.205503
2976.9,-70.196339
2977,-70.351112
2977.1,-70.253403
2977.2,-69.116921
2977.3,-70.999967
2977.4,-69.399134
2977.5,-70.478193
2977.6,-70.139111
2977.7,-69.603738
2977.8,-71.183794
2977.9,-71.157849
2978,-72.426273
2978.1,-72.395079
2978.2,-70.193911
2978.3,-69.612345
2978.4,-70.483064
2978.5,-71.06472
2978.6,-69.905604
2978.7,-71.314101
2978.8,-68.970449
2978.9,-72.208428
2979,-68.951268
2979.1,-70.737822
2979.2,-70.83294
2979.3,-72.858268
2979.4,-70.407057
2979.5,-71.739052
2979.6,-72.378843
2979.7,-70.811773
2979.8,-68.88481
2979.9,-72.73828
2980,-73.83734
2980.1,-72.363038
2980.2,-69.801498
2980.3,-72.077573
2980.4,-70.149441
2980.5,-72.843387
2980.6,-70.751994
2980.7,-71.757587
2980.8,-73.057968
2980.9,-70.544222
2981,-71.610123
2981.1,-72.245571
2981.2,-71.13636
2981.3,-71.016607
2981.4,-72.535891
2981.5,-69.551544
2981.6,-73.067535
2981.7,-72.868238
2981.8,-72.451029
2981.9,-72.975123
2982,-75.132757
2982.1,-73.929688
2982.2,-74.495263
2982.3,-72.175353
2982.4,-73.755201
2982.5,-73.631193
2982.6,-73.33015
2982.7,-71.109849
2982.8,-72.158046
2982.9,-71.75194
2983,-73.131508
2983.1,-71.772434
2983.2,-72.077529
2983.3,-73.922217
2983.4,-75.578273
2983.5,-75.341449
2983.6,-72.700222
2983.7,-74.3822
2983.8,-75.100227
2983.9,-71.956133
2984,-73.211981
2984.1,-73.047518
2984.2,-73.887292
2984.3,-73.158749
2984.4,-70.875308
2984.5,-73.896208
2984.6,-74.342739
2984.7,-73.76021
2984.8,-72.268741
2984.9,-75.305465
2985,-75.870351
2985.1,-74.222756
2985.2,-71.574984
2985.3,-73.144958
2985.4,-74.643822
2985.5,-72.993678
2985.6,-73.068437
2985.7,-74.748885
2985.8,-73.550529
2985.9,-75.375528
2986,-74.393991
2986.1,-73.135879
2986.2,-72.652987
2986.3,-72.992897
2986.4,-74.551295
2986.5,-73.987581
2986.6,-73.582324
2986.7,-74.867086
2986.8,-74.043769
2986.9,-73.249925
2987,-74.47095
2987.1,-71.927031
2987.2,-75.129846
2987.3,-74.227917
2987.4,-74.289655
2987.5,-73.321245
2987.6,-74.85129
2987.7,-74.594552
2987.8,-74.392808
2987.9,-73.776679
2988,-72.677704
2988.1,-72.871073
2988.2,-74.497587
2988.3,-73.110907
2988.4,-74.333132
2988.5,-74.127526
2988.6,-74.169613
2988.7,-73.744831
2988.8,-76.176153
2988.9,-74.958365
2989,-73.255132
2989.1,-73.245794
2989.2,-75.102727
2989.3,-72.089447
2989.4,-73.509424
2989.5,-74.143118
2989.6,-72.199009
2989.7,-74.095885
2989.8,-73.998351
2989.9,-73.575058
2990,-72.776757
2990.1,-72.050227
2990.2,-72.952212
2990.3,-73.503594
2990.4,-75.625352
2990.5,-74.122428
2990.6,-73.541878
2990.7,-73.083433
2990.8,-73.387119
2990.9,-73.895635
2991,-74.069385
2991.1,-75.310606
2991.2,-75.638433
2991.3,-75.586254
2991.4,-75.510097
2991.5,-74.331663
2991.6,-72.802293
2991.7,-73.066351
2991.8,-74.360141
2991.9,-73.459291
2992,-74.358253
2992.1,-75.424917
2992.2,-75.232283
2992.3,-73.94813
2992.4,-71.939265
2992.5,-72.695322
2992.6,-75.622487
2992.7,-74.599575
2992.8,-74.427921
2992.9,-73.419576
2993,-74.039237
2993.1,-73.903949
2993.2,-75.183028
2993.3,-73.16352
2993.4,-73.373766
2993.5,-73.796793
2993.6,-73.690211
2993.7,-73.78331
2993.8,-73.082399
2993.9,-75.606367
2994,-74.337901
2994.1,-74.045466
2994.2,-72.573118
2994.3,-73.380664
2994.4,-73.006729
2994.5,-74.236677
2994.6,-74.344615
2994.7,-72.796748
2994.8,-75.131861
2994.9,-73.967594
2995,-73.117755
2995.1,-73.558623
2995.2,-73.572306
2995.3,-73.043646
2995.4,-71.574215
2995.5,-74.310853
2995.6,-73.406023
2995.7,-74.386992
2995.8,-74.957291
2995.9,-73.724795
2996,-72.615262
2996.1,-74.092458
2996.2,-71.495778
2996.3,-74.873845
2996.4,-74.089543
2996.5,-72.993521
2996.6,-73.939058
2996.7,-73.256397
2996.8,-72.448241
2996.9,-75.534557
2997,-72.073403
2997.1,-74.160897
2997.2,-72.456659
2997.3,-74.636902
2997.4,-73.069488
2997.5,-73.872979
2997.6,-73.815134
2997.7,-72.748351
2997.8,-75.376302
2997.9,-72.993246
2998,-71.390975
2998.1,-71.192644
2998.2,-73.332483
2998.3,-74.479909
2998.4,-73.729438
2998.5,-72.173493
2998.6,-74.013066
2998.7,-73.267297
2998.8,-73.974215
2998.9,-73.926932
2999,-71.485876
2999.1,-71.162956
2999.2,-73.537228
2999.3,-73.25536
2999.4,-70.610019
2999.5,-72.503351
2999.6,-73.501572
2999.7,-71.980528
2999.8,-71.730582
2999.9,-73.12938
3000,-70.638357
3000.1,-72.768456
3000.2,-73.28024
3000.3,-72.570536
3000.4,-72.487079
3000.5,-72.103321
3000.6,-72.261409
3000.7,-70.579497
3000.8,-72.162064
3000.9,-71.823356
3001,-71.717536
3001.1,-71.251794
3001.2,-72.218864
3001.3,-71.613757
3001.4,-71.188461
3001.5,-70.081854
3001.6,-70.598838
3001.7,-70.279185
3001.8,-71.670307
3001.9,-71.404744
3002,-71.903408
3002.1,-71.136299
3002.2,-70.101552
3002.3,-71.252176
3002.4,-69.957187
3002.5,-71.47547
3002.6,-67.811001
3002.7,-70.347694
3002.8,-69.982943
3002.9,-69.561062
3003,-70.022621
3003.1,-69.763526
3003.2,-69.367199
3003.3,-70.206099
3003.4,-69.404196
3003.5,-70.603085
3003.6,-69.008399
3003.7,-71.024607
3003.8,-70.348579
3003.9,-70.139606
3004,-69.907002
3004.1,-71.990093
3004.2,-69.994456
3004.3,-70.307858
3004.4,-70.289616
3004.5,-69.986025
3004.6,-70.570578
3004.7,-70.678888
3004.8,-68.482186
3004.9,-68.18877
3005,-67.457461
3005.1,-68.404961
3005.2,-69.361915
3005.3,-70.40929
3005.4,-67.975772
3005.5,-69.285769
3005.6,-68.632465
3005.7,-68.382468
3005.8,-69.091823
3005.9,-66.96366
3006,-67.330207
3006.1,-69.338188
3006.2,-68.297849
3006.3,-68.796038
3006.4,-68.037605
3006.5,-67.821947
3006.6,-68.008966
3006.7,-67.200466
3006.8,-66.564641
3006.9,-68.790088
3007,-69.78751
3007.1,-66.293296
3007.2,-67.070236
3007.3,-66.710055
3007.4,-66.471576
3007.5,-65.744211
3007.6,-66.099938
3007.7,-64.80017
3007.8,-66.076723
3007.9,-66.315145
3008,-66.763119
3008.1,-65.294014
3008.2,-65.198466
3008.3,-64.747613
3008.4,-65.861526
3008.5,-64.504483
3008.6,-65.774118
3008.7,-64.054808
3008.8,-64.412711
3008.9,-63.36913
3009,-64.20992
3009.1,-63.648853
3009.2,-63.376178
3009.3,-61.887271
3009.4,-61.615967
3009.5,-65.316668
3009.6,-62.640388
3009.7,-63.82308
3009.8,-63.012357
3009.9,-60.79524
3010,-61.21908
3010.1,-62.337379
3010.2,-61.265825
3010.3,-61.318765
3010.4,-60.527039
3010.5,-60.547538
3010.6,-60.386681
3010.7,-59.544482
3010.8,-61.09831
3010.9,-61.34771
3011,-59.600093
3011.1,-58.965648
3011.2,-60.843277
3011.3,-59.206552
3011.4,-58.255566
3011.5,-59.02674
3011.6,-59.21826
3011.7,-60.800696
3011.8,-57.104221
3011.9,-58.365617
3012,-59.344207
3012.1,-56.533876
3012.2,-55.983953
3012.3,-57.712846
3012.4,-56.42576
3012.5,-55.463878
3012.6,-55.761471
3012.7,-56.545495
3012.8,-55.639625
3012.9,-54.473174
3013,-55.780521
3013.1,-52.895808
3013.2,-55.166873
3013.3,-52.622072
3013.4,-52.638464
3013.5,-51.993646
3013.6,-51.786231
3013.7,-49.409966
3013.8,-50.789314
3013.9,-49.534548
3014,-50.970078
3014.1,-45.713073
3014.2,-45.61478
3014.3,-41.024734
3014.4,-38.961598
3014.5,-37.617774
3014.6,-28.824856
3014.7,-18.035422
3014.8,2.6306536
3014.9,17.858743
3015,24.257583
3015.1,24.820596
3015.2,21.946849
3015.3,13.457599
3015.4,7.1452513
3015.5,-0.74621206
3015.6,-6.8069732
3015.7,-15.308635
3015.8,-21.76797
3015.9,-28.264134
3016,-31.469872
3016.1,-40.271062
3016.2,-44.96663
3016.3,-48.33723
3016.4,-51.900845
3016.5,-54.354718
3016.6,-56.986704
3016.7,-59.565469
3016.8,-59.11194
3016.9,-61.18667
3017,-60.159976
3017.1,-60.042839
3017.2,-62.503344
3017.3,-62.199086
3017.4,-61.671842
3017.5,-63.831649
3017.6,-62.197977
3017.7,-62.313352
3017.8,-61.937245
3017.9,-63.216606
3018,-61.56023
3018.1,-63.912816
3018.2,-63.293723
3018.3,-62.204417
3018.4,-63.80206
3018.5,-62.23226
3018.6,-61.067479
3018.7,-61.262272
3018.8,-62.939634
3018.9,-62.021789
3019,-62.122732
3019.1,-63.390296
3019.2,-63.9216
3019.3,-62.193708
3019.4,-61.072499
3019.5,-63.084032
3019.6,-61.87478
3019.7,-63.243074
3019.8,-63.280239
3019.9,-62.611768
3020,-61.933374
3020.1,-62.23643
3020.2,-60.997407
3020.3,-61.92589
3020.4,-61.775251
3020.5,-62.476824
3020.6,-63.123335
3020.7,-62.403581
3020.8,-60.95216
3020.9,-63.890716
3021,-62.950989
3021.1,-62.294377
3021.2,-62.069363
3021.3,-63.929276
3021.4,-63.292672
3021.5,-61.872836
3021.6,-62.639957
3021.7,-60.183134
3021.8,-61.346923
3021.9,-63.534501
3022,-62.211269
3022.1,-63.156025
3022.2,-65.308546
3022.3,-64.039098
3022.4,-61.552652
3022.5,-61.785415
3022.6,-63.163776
3022.7,-63.386847
3022.8,-64.20533
3022.9,-63.057629
3023,-62.710509
3023.1,-62.327928
3023.2,-62.897632
3023.3,-64.280539
3023.4,-62.800729
3023.5,-62.310847
3023.6,-62.240646
3023.7,-64.327982
3023.8,-63.823925
3023.9,-62.920261
3024,-62.569537
3024.1,-62.512681
3024.2,-65.275726
3024.3,-64.5443
3024.4,-63.919247
3024.5,-63.794235
3024.6,-61.208823
3024.7,-64.444655
3024.8,-65.449951
3024.9,-63.104965
3025,-65.511347
3025.1,-65.933961
3025.2,-63.209409
3025.3,-62.08799
3025.4,-64.329178
3025.5,-63.032338
3025.6,-64.120016
3025.7,-63.703123
3025.8,-65.811685
3025.9,-63.939672
3026,-65.262622
3026.1,-63.865591
3026.2,-64.936566
3026.3,-64.518669
3026.4,-63.87448
3026.5,-64.606014
3026.6,-63.043694
3026.7,-64.309796
3026.8,-63.52352
3026.9,-63.603753
3027,-65.145391
3027.1,-64.897905
3027.2,-64.965452
3027.3,-65.049651
3027.4,-64.649403
3027.5,-64.64393
3027.6,-64.502883
3027.7,-64.493135
3027.8,-64.158725
3027.9,-63.85165
3028,-65.757847
3028.1,-65.303289
3028.2,-66.457894
3028.3,-64.355467
3028.4,-65.900329
3028.5,-63.681725
3028.6,-64.424126
3028.7,-63.831333
3028.8,-63.556848
3028.9,-66.665176
3029,-64.041039
3029.1,-65.339136
3029.2,-65.119496
3029.3,-64.995619
3029.4,-65.193455
3029.5,-64.433337
3029.6,-63.945045
3029.7,-64.905082
3029.8,-66.236044
3029.9,-65.436876
3030,-66.769906
3030.1,-64.869302
3030.2,-66.425137
3030.3,-65.425328
3030.4,-65.7989
3030.5,-67.476784
3030.6,-65.979069
3030.7,-66.857745
3030.8,-64.593994
3030.9,-65.849455
3031,-64.976389
3031.1,-64.774391
3031.2,-66.4489
3031.3,-67.031609
3031.4,-64.175418
3031.5,-66.115594
3031.6,-67.043146
3031.7,-66.397088
3031.8,-65.226011
3031.9,-64.198039
3032,-66.159023
3032.1,-65.337969
3032.2,-64.196752
3032.3,-64.759621
3032.4,-64.747154
3032.5,-65.241594
3032.6,-64.368618
3032.7,-64.771114
3032.8,-65.631395
3032.9,-64.636737
3033,-64.601252
3033.1,-65.77789
3033.2,-65.457483
3033.3,-65.454778
3033.4,-64.393037
3033.5,-67.800515
3033.6,-65.704493
3033.7,-65.229453
3033.8,-66.260725
3033.9,-64.498985
3034,-67.395026
3034.1,-66.430138
3034.2,-64.775656
3034.3,-67.350538
3034.4,-65.020348
3034.5,-65.781977
3034.6,-66.212842
3034.7,-65.136633
3034.8,-66.727343
3034.9,-66.204451
3035,-65.900159
3035.1,-66.198701
3035.2,-65.298935
3035.3,-65.156483
3035.4,-65.988338
3035.5,-65.606978
3035.6,-66.982488
3035.7,-67.209614
3035.8,-65.783528
3035.9,-65.692125
3036,-65.424014
3036.1,-64.248114
3036.2,-64.888391
3036.3,-67.28699
3036.4,-65.238974
3036.5,-66.117436
3036.6,-66.888189
3036.7,-65.804264
3036.8,-64.752191
3036.9,-66.730451
3037,-66.653925
3037.1,-66.368193
3037.2,-65.573408
3037.3,-67.111136
3037.4,-66.733623
3037.5,-66.308647
3037.6,-67.109376
3037.7,-64.845168
3037.8,-66.972385
3037.9,-65.816596
3038,-66.752305
3038.1,-66.456403
3038.2,-65.840469
3038.3,-65.842284
3038.4,-66.640048
3038.5,-65.096161
3038.6,-65.079535
3038.7,-66.593737
3038.8,-64.731909
3038.9,-66.911664
3039,-66.883296
3039.1,-66.865016
3039.2,-66.384752
3039.3,-65.694692
3039.4,-64.627301
3039.5,-66.09888
3039.6,-64.622082
3039.7,-66.941885
3039.8,-64.58628
3039.9,-66.912743
3040,-68.457881
3040.1,-65.79692
3040.2,-65.838892
3040.3,-66.621466
3040.4,-64.678229
3040.5,-64.693552
3040.6,-64.13172
3040.7,-67.418944
3040.8,-65.840259
3040.9,-67.111543
3041,-66.006959
3041.1,-66.231747
3041.2,-66.124223
3041.3,-66.864265
3041.4,-66.06056
3041.5,-66.002881
3041.6,-66.097984
3041.7,-66.458692
3041.8,-65.952434
3041.9,-65.716052
3042,-65.667706
3042.1,-65.338611
3042.2,-64.692444
3042.3,-65.57417
3042.4,-64.932242
3042.5,-65.226616
3042.6,-67.336445
3042.7,-63.71521
3042.8,-64.858195
3042.9,-65.805846
3043,-66.222406
3043.1,-65.475402
3043.2,-66.779836
3043.3,-64.80537
3043.4,-63.817157
3043.5,-63.248593
3043.6,-64.904846
3043.7,-64.24953
3043.8,-64.231068
3043.9,-68.14981
3044,-65.677874
3044.1,-65.090442
3044.2,-63.965388
3044.3,-63.464046
3044.4,-65.809526
3044.5,-64.185496
3044.6,-64.511895
3044.7,-65.685687
3044.8,-64.395901
3044.9,-64.44681
3045,-65.149865
3045.1,-63.759166
3045.2,-64.289821
3045.3,-62.584757
3045.4,-63.253492
3045.5,-64.098972
3045.6,-65.846399
3045.7,-65.227862
3045.8,-63.69883
3045.9,-63.78055
3046,-62.341484
3046.1,-64.572194
3046.2,-62.98565
3046.3,-62.520761
3046.4,-63.568604
3046.5,-64.571344
3046.6,-61.421098
3046.7,-63.685516
3046.8,-63.64857
3046.9,-61.552323
3047,-63.99329
3047.1,-63.032875
3047.2,-63.715854
3047.3,-62.812258
3047.4,-62.417646
3047.5,-63.510994
3047.6,-62.022705
3047.7,-62.030415
3047.8,-64.023982
3047.9,-62.658256
3048,-62.733956
3048.1,-61.470683
3048.2,-61.808182
3048.3,-61.446967
3048.4,-62.9631
3048.5,-61.511305
3048.6,-61.053948
3048.7,-63.133222
3048.8,-62.663381
3048.9,-61.331533
3049,-60.355551
3049.1,-60.412934
3049.2,-60.787164
3049.3,-62.299487
3049.4,-60.302724
3049.5,-60.089111
3049.6,-61.325383
3049.7,-62.265572
3049.8,-59.824475
3049.9,-61.20181
3050,-59.407842
3050.1,-61.69376
3050.2,-60.891134
3050.3,-61.163056
3050.4,-60.711502
3050.5,-60.987865
3050.6,-60.989532
3050.7,-59.803633
3050.8,-58.651536
3050.9,-57.642802
3051,-58.364686
3051.1,-58.38614
3051.2,-59.188159
3051.3,-58.20154
3051.4,-58.073576
3051.5,-59.036237
3051.6,-58.713062
3051.7,-58.725368
3051.8,-57.905936
3051.9,-59.612101
3052,-59.245053
3052.1,-57.432302
3052.2,-57.89637
3052.3,-57.652372
3052.4,-57.892008
3052.5,-57.440271
3052.6,-57.851911
3052.7,-56.118103
3052.8,-56.519877
3052.9,-58.322095
3053,-57.130876
3053.1,-57.850095
3053.2,-57.715018
3053.3,-54.471377
3053.4,-56.38633
3053.5,-56.192529
3053.6,-56.338179
3053.7,-55.938413
3053.8,-56.645443
3053.9,-53.796453
3054,-57.202193
3054.1,-54.647486
3054.2,-54.247492
3054.3,-55.692977
3054.4,-54.185887
3054.5,-53.095584
3054.6,-53.958387
3054.7,-53.78917
3054.8,-52.923959
3054.9,-53.385885
3055,-54.287472
3055.1,-53.712493
3055.2,-50.166982
3055.3,-51.644145
3055.4,-51.812366
3055.5,-54.464051
3055.6,-51.001866
3055.7,-53.304915
3055.8,-51.932701
3055.9,-52.315423
3056,-52.728667
3056.1,-51.355491
3056.2,-51.852848
3056.3,-50.781061
3056.4,-50.720408
3056.5,-51.553778
3056.6,-50.107531
3056.7,-47.99599
3056.8,-49.037482
3056.9,-48.277723
3057,-49.128659
3057.1,-48.326519
3057.2,-46.710696
3057.3,-45.725846
3057.4,-45.064511
3057.5,-43.157197
3057.6,-40.570716
3057.7,-38.638954
3057.8,-37.038272
3057.9,-32.176747
3058,-25.49741
3058.1,-12.542558
3058.2,4.8373064
3058.3,16.181526
3058.4,21.193065
3058.5,18.815365
3058.6,13.190304
3058.7,9.1045994
3058.8,3.4599088
3058.9,-5.4284363
3059,-10.299287
3059.1,-17.220421
3059.2,-20.896206
3059.3,-27.91746
3059.4,-32.157876
3059.5,-38.388457
3059.6,-43.194834
3059.7,-47.330176
3059.8,-50.510087
3059.9,-53.826739
3060,-57.616439
3060.1,-59.40317
3060.2,-58.212045
3060.3,-61.630564
3060.4,-62.156142
3060.5,-63.009792
3060.6,-62.137945
3060.7,-64.195145
3060.8,-60.747163
3060.9,-63.371732
3061,-63.829551
3061.1,-61.6735
3061.2,-63.269271
3061.3,-62.81838
3061.4,-62.828549
3061.5,-64.004007
3061.6,-61.106497
3061.7,-62.898867
3061.8,-61.617705
3061.9,-62.653348
3062,-63.101543
3062.1,-63.465157
3062.2,-63.927426
3062.3,-62.540394
3062.4,-61.785877
3062.5,-63.098357
3062.6,-61.179897
3062.7,-60.977465
3062.8,-62.178985
3062.9,-63.125091
3063,-60.765559
3063.1,-61.888347
3063.2,-59.981062
3063.3,-63.573263
3063.4,-62.967918
3063.5,-62.028949
3063.6,-62.873939
3063.7,-62.046325
3063.8,-63.27133
3063.9,-62.337589
3064,-61.945811
3064.1,-60.772225
3064.2,-61.889195
3064.3,-61.053801
3064.4,-60.002609
3064.5,-63.093185
3064.6,-61.591678
3064.7,-61.317151
3064.8,-62.306114
3064.9,-62.671707
3065,-62.1629
3065.1,-63.076097
3065.2,-60.662668
3065.3,-62.393069
3065.4,-63.05709
3065.5,-60.558543
3065.6,-62.974802
3065.7,-61.718038
3065.8,-60.658396
3065.9,-62.099161
3066,-61.598894
3066.1,-63.602579
3066.2,-62.771247
3066.3,-62.224621
3066.4,-62.256017
3066.5,-62.257406
3066.6,-63.532939
3066.7,-61.532281
3066.8,-62.255221
3066.9,-60.822611
3067,-63.064995
3067.1,-62.554687
3067.2,-62.303689
3067.3,-60.53543
3067.4,-60.889626
3067.5,-60.624091
3067.6,-61.048799
3067.7,-62.799662
3067.8,-62.022434
3067.9,-62.772219
3068,-62.050697
3068.1,-62.00881
3068.2,-63.981503
3068.3,-61.054915
3068.4,-60.296603
3068.5,-63.197045
3068.6,-60.162618
3068.7,-61.740131
3068.8,-62.152399
3068.9,-60.642515
3069,-62.19873
3069.1,-63.141445
3069.2,-61.405937
3069.3,-62.219438
3069.4,-60.221073
3069.5,-61.59556
3069.6,-62.377085
3069.7,-62.374042
3069.8,-60.581201
3069.9,-61.93254
3070,-62.245361
3070.1,-61.100727
3070.2,-63.443293
3070.3,-63.914126
3070.4,-63.471872
3070.5,-60.304543
3070.6,-60.820913
3070.7,-62.246828
3070.8,-63.057514
3070.9,-62.306818
3071,-62.603295
3071.1,-62.214366
3071.2,-62.126122
3071.3,-63.495567
3071.4,-62.551024
3071.5,-63.16218
3071.6,-62.588131
3071.7,-62.731859
3071.8,-63.532125
3071.9,-62.84969
3072,-62.93062
3072.1,-64.681225
3072.2,-62.732879
3072.3,-64.057388
3072.4,-63.301597
3072.5,-63.030046
3072.6,-64.292187
3072.7,-63.114996
3072.8,-62.987753
3072.9,-62.11715
3073,-62.132513
3073.1,-64.499374
3073.2,-65.983923
3073.3,-63.134208
3073.4,-61.517523
3073.5,-62.76129
3073.6,-61.815338
3073.7,-61.84352
3073.8,-61.522405
3073.9,-62.655392
3074,-64.477847
3074.1,-63.343095
3074.2,-63.358532
3074.3,-62.928067
3074.4,-63.510229
3074.5,-62.480938
3074.6,-63.865589
3074.7,-63.638433
3074.8,-62.908991
3074.9,-64.286203
3075,-61.854815
3075.1,-62.785819
3075.2,-61.860045
3075.3,-63.009189
3075.4,-63.244572
3075.5,-63.497158
3075.6,-64.761843
3075.7,-62.985296
3075.8,-63.021007
3075.9,-63.706564
3076,-61.511476
3076.1,-65.255956
3076.2,-64.20473
3076.3,-63.637982
3076.4,-63.142419
3076.5,-61.857816
3076.6,-64.327584
3076.7,-63.825666
3076.8,-63.302305
3076.9,-62.594044
3077,-62.857808
3077.1,-61.783122
3077.2,-62.856742
3077.3,-63.257657
3077.4,-62.899587
3077.5,-63.564748
3077.6,-63.333076
3077.7,-62.164898
3077.8,-64.735917
3077.9,-63.317418
3078,-64.216833
3078.1,-64.552048
3078.2,-63.355326
3078.3,-64.316262
3078.4,-62.478015
3078.5,-64.1551
3078.6,-64.258718
3078.7,-63.824241
3078.8,-63.341721
3078.9,-63.362604
3079,-62.372236
3079.1,-65.156259
3079.2,-62.91397
3079.3,-62.885769
3079.4,-61.745733
3079.5,-64.796032
3079.6,-62.051016
3079.7,-64.173046
3079.8,-64.239364
3079.9,-62.81534
3080,-62.359146
3080.1,-61.99578
3080.2,-64.528755
3080.3,-63.526142
3080.4,-64.23743
3080.5,-63.228965
3080.6,-62.481158
3080.7,-64.307929
3080.8,-65.545217
3080.9,-63.612647
3081,-63.299042
3081.1,-62.847411
3081.2,-62.247257
3081.3,-65.096033
3081.4,-64.176908
3081.5,-63.485353
3081.6,-62.175693
3081.7,-62.842692
3081.8,-63.88965
3081.9,-62.045311
3082,-63.330608
3082.1,-63.592885
3082.2,-62.708472
3082.3,-62.759543
3082.4,-64.088155
3082.5,-64.917922
3082.6,-61.171956
3082.7,-62.465457
3082.8,-65.908585
3082.9,-64.489407
3083,-63.434571
3083.1,-63.928101
3083.2,-63.634849
3083.3,-62.374113
3083.4,-62.74993
3083.5,-62.546344
3083.6,-61.95809
3083.7,-62.585835
3083.8,-63.934691
3083.9,-61.331251
3084,-63.853356
3084.1,-63.20221
3084.2,-63.081627
3084.3,-63.821982
3084.4,-63.444622
3084.5,-63.047134
3084.6,-62.075222
3084.7,-60.654344
3084.8,-61.825014
3084.9,-62.468849
3085,-62.930034
3085.1,-61.339605
3085.2,-64.157539
3085.3,-63.420626
3085.4,-61.250839
3085.5,-62.500223
3085.6,-62.74526
3085.7,-61.214678
3085.8,-62.663267
3085.9,-63.027797
3086,-64.12434
3086.1,-63.159513
3086.2,-65.012614
3086.3,-61.113533
3086.4,-63.413356
3086.5,-62.193975
3086.6,-62.393736
3086.7,-62.950784
3086.8,-61.885469
3086.9,-61.936298
3087,-62.728094
3087.1,-63.952405
3087.2,-63.759994
3087.3,-62.369817
3087.4,-62.310207
3087.5,-61.645848
3087.6,-60.563955
3087.7,-61.050168
3087.8,-62.996195
3087.9,-63.794939
3088,-62.897558
3088.1,-63.898437
3088.2,-62.337725
3088.3,-62.636885
3088.4,-60.899146
3088.5,-61.961785
3088.6,-62.117856
3088.7,-61.425935
3088.8,-62.047384
3088.9,-63.665402
3089,-62.988556
3089.1,-61.467211
3089.2,-60.667359
3089.3,-60.800435
3089.4,-61.407051
3089.5,-59.1575
3089.6,-62.046212
3089.7,-61.895954
3089.8,-62.455524
3089.9,-61.955081
3090,-61.821564
3090.1,-61.513619
3090.2,-63.140634
3090.3,-61.649577
3090.4,-62.517692
3090.5,-61.36233
3090.6,-60.29248
3090.7,-62.596758
3090.8,-60.897732
3090.9,-61.432682
3091,-61.279188
3091.1,-62.910104
3091.2,-62.601353
3091.3,-62.180174
3091.4,-61.468269
3091.5,-61.373781
3091.6,-60.748055
3091.7,-60.559437
3091.8,-60.236696
3091.9,-63.608129
3092,-60.049006
3092.1,-62.102705
3092.2,-62.088887
3092.3,-60.922272
3092.4,-61.467986
3092.5,-61.637897
3092.6,-60.519903
3092.7,-62.984108
3092.8,-60.323043
3092.9,-61.725215
3093,-60.376565
3093.1,-60.534342
3093.2,-61.622212
3093.3,-60.420523
3093.4,-63.152796
3093.5,-61.782152
3093.6,-62.451531
3093.7,-59.815361
3093.8,-60.445074
3093.9,-61.521261
3094,-62.351667
3094.1,-60.057964
3094.2,-59.928371
3094.3,-58.80631
3094.4,-62.352784
3094.5,-58.874618
3094.6,-58.577112
3094.7,-60.48109
3094.8,-61.394896
3094.9,-60.335079
3095,-61.87818
3095.1,-58.877934
3095.2,-59.795776
3095.3,-59.056102
3095.4,-60.653728
3095.5,-59.836841
3095.6,-61.373088
3095.7,-60.470929
3095.8,-59.516315
3095.9,-62.086014
3096,-60.015576
3096.1,-61.404998
3096.2,-62.955944
3096.3,-59.912364
3096.4,-61.419901
3096.5,-60.181874
3096.6,-62.092384
3096.7,-60.5999
3096.8,-60.881767
3096.9,-60.859441
3097,-60.922749
3097.1,-61.225747
3097.2,-61.248625
3097.3,-60.231732
3097.4,-61.288315
3097.5,-59.016114
3097.6,-59.877828
3097.7,-59.384436
3097.8,-59.287095
3097.9,-60.118371
3098,-58.890913
3098.1,-59.539871
3098.2,-60.925212
3098.3,-59.207361
3098.4,-59.4022
3098.5,-60.278547
3098.6,-61.011969
3098.7,-57.83383
3098.8,-59.457695
3098.9,-59.179163
3099,-59.162503
3099.1,-59.768025
3099.2,-60.240167
3099.3,-58.903886
3099.4,-60.462341
3099.5,-60.745971
3099.6,-59.671981
3099.7,-60.132773
3099.8,-57.697074
3099.9,-59.649347
3100,-59.091956
3100.1,-61.217623
3100.2,-59.389428
3100.3,-59.987104
3100.4,-57.707289
3100.5,-59.529612
3100.6,-60.571314
3100.7,-61.007336
3100.8,-58.764807
3100.9,-60.060099
3101,-59.263858
3101.1,-57.960617
3101.2,-59.234648
3101.3,-60.02175
3101.4,-58.583551
3101.5,-57.351141
3101.6,-60.679581
3101.7,-58.112749
3101.8,-60.075665
3101.9,-59.683415
3102,-57.509355
3102.1,-60.451243
3102.2,-59.281261
3102.3,-59.562523
3102.4,-57.132536
3102.5,-60.237001
3102.6,-58.733501
3102.7,-60.190548
3102.8,-59.318515
3102.9,-59.683694
3103,-60.300202
3103.1,-58.980543
3103.2,-58.377287
3103.3,-60.017463
3103.4,-59.408703
3103.5,-59.677854
3103.6,-60.199677
3103.7,-59.869617
3103.8,-58.772302
3103.9,-59.145015
3104,-59.891017
3104.1,-57.82516
3104.2,-59.168803
3104.3,-58.830568
3104.4,-60.230654
3104.5,-58.737293
3104.6,-58.939204
3104.7,-59.115309
3104.8,-59.123845
3104.9,-59.203684
3105,-57.584526
3105.1,-59.774194
3105.2,-60.382121
3105.3,-59.786102
3105.4,-59.148073
3105.5,-57.240957
3105.6,-60.953047
3105.7,-57.304783
3105.8,-60.390777
3105.9,-58.602849
3106,-58.812859
3106.1,-59.629273
3106.2,-61.478652
3106.3,-58.52296
3106.4,-60.933718
3106.5,-59.33098
3106.6,-58.468679
3106.7,-59.485534
3106.8,-59.529345
3106.9,-56.728698
3107,-59.408578
3107.1,-61.168098
3107.2,-58.711769
3107.3,-58.892145
3107.4,-58.693932
3107.5,-59.642469
3107.6,-58.348146
3107.7,-59.443026
3107.8,-59.897388
3107.9,-59.167141
3108,-60.270936
3108.1,-57.776726
3108.2,-60.35174
3108.3,-59.447151
3108.4,-58.047226
3108.5,-59.675894
3108.6,-58.139753
3108.7,-61.414108
3108.8,-60.855067
3108.9,-58.480905
3109,-59.946532
3109.1,-58.678984
3109.2,-60.279603
3109.3,-59.46904
3109.4,-59.992307
3109.5,-61.350406
3109.6,-59.465642
3109.7,-57.930057
3109.8,-58.000689
3109.9,-57.883004
3110,-60.533059
3110.1,-58.651898
3110.2,-56.887518
3110.3,-59.810798
3110.4,-59.377
3110.5,-57.779109
3110.6,-59.198217
3110.7,-60.166158
3110.8,-58.86336
3110.9,-59.073345
3111,-59.84433
3111.1,-58.32718
3111.2,-60.376702
3111.3,-60.887947
3111.4,-58.137159
3111.5,-58.150125
3111.6,-60.307803
3111.7,-59.240611
3111.8,-59.462838
3111.9,-59.194827
3112,-59.048989
3112.1,-58.851918
3112.2,-59.744277
3112.3,-59.858293
3112.4,-59.118456
3112.5,-60.74468
3112.6,-60.842389
3112.7,-57.091876
3112.8,-59.865124
3112.9,-57.141517
3113,-59.755986
3113.1,-58.425481
3113.2,-60.156381
3113.3,-60.574584
3113.4,-57.849814
3113.5,-58.339286
3113.6,-60.152038
3113.7,-60.406624
3113.8,-59.343612
3113.9,-60.06448
3114,-60.253172
3114.1,-59.73711
3114.2,-60.392798
3114.3,-60.697443
3114.4,-60.074399
3114.5,-60.479437
3114.6,-59.99215
3114.7,-59.456314
3114.8,-60.505399
3114.9,-60.618664
3115,-60.369166
3115.1,-60.809121
3115.2,-58.55356
3115.3,-59.898917
3115.4,-59.583196
3115.5,-60.179586
3115.6,-57.968911
3115.7,-59.824563
3115.8,-57.980244
3115.9,-62.264563
3116,-59.390736
3116.1,-58.682917
3116.2,-59.595532
3116.3,-58.402166
3116.4,-59.751177
3116.5,-60.50647
3116.6,-58.059881
3116.7,-61.436892
3116.8,-59.99825
3116.9,-60.849645
3117,-58.137597
3117.1,-60.240191
3117.2,-59.095829
3117.3,-61.050959
3117.4,-62.316642
3117.5,-60.711891
3117.6,-59.189082
3117.7,-61.658563
3117.8,-58.868875
3117.9,-58.618245
3118,-59.627018
3118.1,-59.071199
3118.2,-59.312042
3118.3,-57.88455
3118.4,-61.480652
3118.5,-59.14957
3118.6,-58.492129
3118.7,-59.220495
3118.8,-59.510648
3118.9,-58.761721
3119,-59.290004
3119.1,-60.291671
3119.2,-60.8992
3119.3,-60.071273
3119.4,-59.873584
3119.5,-59.82242
3119.6,-61.13139
3119.7,-61.421661
3119.8,-59.749285
3119.9,-60.215191
3120,-60.963674
3120.1,-59.865078
3120.2,-61.705859
3120.3,-61.015656
3120.4,-59.308987
3120.5,-60.102959
3120.6,-60.591795
3120.7,-60.58871
3120.8,-59.065712
3120.9,-60.462205
3121,-58.985513
3121.1,-61.702233
3121.2,-60.275875
3121.3,-61.318262
3121.4,-59.975559
3121.5,-61.531145
3121.6,-59.629547
3121.7,-58.130668
3121.8,-61.208399
3121.9,-59.801795
3122,-60.450465
3122.1,-59.264272
3122.2,-59.209173
3122.3,-58.399298
3122.4,-60.54728
3122.5,-58.054816
3122.6,-60.931311
3122.7,-61.466609
3122.8,-60.500884
3122.9,-58.374562
3123,-59.951615
3123.1,-61.885487
3123.2,-59.279626
3123.3,-59.751357
3123.4,-60.612276
3123.5,-60.601038
3123.6,-62.312181
3123.7,-60.920108
3123.8,-58.484418
3123.9,-59.63484
3124,-59.750728
3124.1,-59.646235
3124.2,-60.70842
3124.3,-61.540174
3124.4,-60.257389
3124.5,-60.242103
3124.6,-59.1925
3124.7,-60.258721
3124.8,-61.458457
3124.9,-59.21162
3125,-60.443709
3125.1,-59.920871
3125.2,-60.118855
3125.3,-61.875517
3125.4,-61.107633
3125.5,-58.357389
3125.6,-61.376524
3125.7,-59.642152
3125.8,-59.833521
3125.9,-59.914577
3126,-59.877383
3126.1,-60.156178
3126.2,-60.574468
3126.3,-57.135226
3126.4,-59.975083
3126.5,-59.801656
3126.6,-58.722774
3126.7,-60.470703
3126.8,-59.64202
3126.9,-61.888372
3127,-61.129606
3127.1,-58.043303
3127.2,-59.153305
3127.3,-60.037788
3127.4,-61.702278
3127.5,-58.736671
3127.6,-59.556204
3127.7,-60.058943
3127.8,-61.205984
3127.9,-59.040634
3128,-60.013965
3128.1,-59.90207
3128.2,-59.426871
3128.3,-59.166756
3128.4,-61.331881
3128.5,-60.948875
3128.6,-58.354891
3128.7,-59.088133
3128.8,-59.377627
3128.9,-58.01949
3129,-59.412941
3129.1,-60.672517
3129.2,-59.813747
3129.3,-60.076658
3129.4,-60.539972
3129.5,-61.850514
3129.6,-61.023661
3129.7,-59.596398
3129.8,-59.934253
3129.9,-60.593066
3130,-60.815724
3130.1,-61.171913
3130.2,-60.289067
3130.3,-60.689534
3130.4,-59.602946
3130.5,-60.386038
3130.6,-60.483209
3130.7,-59.691299
3130.8,-59.39145
3130.9,-59.35131
3131,-60.00496
3131.1,-57.832075
3131.2,-58.314869
3131.3,-59.144611
3131.4,-59.439434
3131.5,-58.979257
3131.6,-60.85874
3131.7,-59.171179
3131.8,-59.948716
3131.9,-59.068286
3132,-61.188235
3132.1,-59.884401
3132.2,-59.811984
3132.3,-58.218553
3132.4,-60.755352
3132.5,-61.039102
3132.6,-58.163752
3132.7,-59.923216
3132.8,-60.669812
3132.9,-61.498685
3133,-58.494714
3133.1,-60.115812
3133.2,-58.894335
3133.3,-58.578827
3133.4,-60.883546
3133.5,-59.128505
3133.6,-58.966211
3133.7,-60.829759
3133.8,-58.495672
3133.9,-59.368307
3134,-61.845948
3134.1,-59.207369
3134.2,-59.714609
3134.3,-59.987354
3134.4,-59.838714
3134.5,-60.826842
3134.6,-60.98803
3134.7,-59.310924
3134.8,-61.129453
3134.9,-61.004594
3135,-61.392185
3135.1,-60.301166
3135.2,-59.766811
3135.3,-60.015769
3135.4,-59.735391
3135.5,-61.377484
3135.6,-59.642256
3135.7,-59.90857
3135.8,-60.048969
3135.9,-60.533212
3136,-59.384245
3136.1,-59.937655
3136.2,-62.835417
3136.3,-59.516503
3136.4,-59.196852
3136.5,-58.913888
3136.6,-59.345431
3136.7,-60.400492
3136.8,-60.661315
3136.9,-59.729746
3137,-59.62335
3137.1,-58.892771
3137.2,-58.412667
3137.3,-59.359521
3137.4,-61.876278
3137.5,-59.700458
3137.6,-60.471604
3137.7,-60.129995
3137.8,-60.673875
3137.9,-59.471711
3138,-57.26561
3138.1,-59.114884
3138.2,-59.076784
3138.3,-59.322008
3138.4,-58.942108
3138.5,-57.887036
3138.6,-60.803701
3138.7,-58.303007
3138.8,-58.871484
3138.9,-60.004241
3139,-60.033047
3139.1,-61.229892
3139.2,-60.598655
3139.3,-58.230619
3139.4,-59.30891
3139.5,-58.388462
3139.6,-57.807882
3139.7,-59.824476
3139.8,-58.674204
3139.9,-60.210391
3140,-57.841197
3140.1,-60.042271
3140.2,-58.121596
3140.3,-59.265701
3140.4,-59.38787
3140.5,-61.922111
3140.6,-59.50197
3140.7,-59.353838
3140.8,-59.01422
3140.9,-58.997966
3141,-60.353245
3141.1,-59.216747
3141.2,-59.650408
3141.3,-59.21096
3141.4,-57.913377
3141.5,-57.395215
3141.6,-58.539235
3141.7,-59.909081
3141.8,-60.679196
3141.9,-57.633839
3142,-60.082958
3142.1,-60.906153
3142.2,-60.992263
3142.3,-59.682688
3142.4,-58.242101
3142.5,-59.719138
3142.6,-60.128334
3142.7,-61.176623
3142.8,-58.282188
3142.9,-58.447454
3143,-56.698322
3143.1,-60.615415
3143.2,-58.697779
3143.3,-60.224871
3143.4,-60.190258
3143.5,-58.598121
3143.6,-59.575682
3143.7,-58.521272
3143.8,-58.418636
3143.9,-59.371148
3144,-59.208765
3144.1,-59.867085
3144.2,-59.172695
3144.3,-58.559665
3144.4,-60.647863
3144.5,-59.623198
3144.6,-60.894326
3144.7,-58.876876
3144.8,-61.323508
3144.9,-59.141228
3145,-60.450886
3145.1,-58.027927
3145.2,-59.23184
3145.3,-58.532272
3145.4,-58.993524
3145.5,-61.004919
3145.6,-58.57057
3145.7,-60.598165
3145.8,-60.614915
3145.9,-59.484917
3146,-60.23602
3146.1,-59.130384
3146.2,-60.080747
3146.3,-59.170491
3146.4,-58.84794
3146.5,-60.652439
3146.6,-59.769183
3146.7,-58.713404
3146.8,-59.253464
3146.9,-59.394726
3147,-58.742859
3147.1,-59.198907
3147.2,-61.231584
3147.3,-59.564213
3147.4,-60.294536
3147.5,-59.599034
3147.6,-60.269804
3147.7,-58.582315
3147.8,-58.418285
3147.9,-60.45488
3148,-59.024559
3148.1,-60.064009
3148.2,-59.212009
3148.3,-58.86236
3148.4,-59.596643
3148.5,-58.96519
3148.6,-58.890947
3148.7,-57.802011
3148.8,-60.313253
3148.9,-59.696085
3149,-58.527744
3149.1,-59.932985
3149.2,-60.874197
3149.3,-60.586458
3149.4,-61.275289
3149.5,-57.778955
3149.6,-60.000848
3149.7,-59.21333
3149.8,-59.987932
3149.9,-59.302108
3150,-57.738255
3150.1,-59.575708
3150.2,-59.188326
3150.3,-58.479707
3150.4,-61.352334
3150.5,-61.277897
3150.6,-59.056317
3150.7,-60.172095
3150.8,-59.395439
3150.9,-59.986974
3151,-58.745313
3151.1,-59.502573
3151.2,-59.925328
3151.3,-60.55371
3151.4,-60.718343
3151.5,-60.320909
3151.6,-59.900155
3151.7,-60.656895
3151.8,-61.775603
3151.9,-61.515477
3152,-58.817884
3152.1,-59.527074
3152.2,-60.874668
3152.3,-59.531147
3152.4,-59.986395
3152.5,-60.387527
3152.6,-58.973528
3152.7,-58.181692
3152.8,-59.73342
3152.9,-59.480597
3153,-59.644687
3153.1,-58.661218
3153.2,-60.407199
3153.3,-59.960925
3153.4,-61.614859
3153.5,-57.860966
3153.6,-59.77332
3153.7,-59.062429
3153.8,-58.86715
3153.9,-59.928016
3154,-60.06398
3154.1,-59.468864
3154.2,-60.059444
3154.3,-58.248951
3154.4,-59.871638
3154.5,-58.870655
3154.6,-59.211424
3154.7,-58.472496
3154.8,-59.207335
3154.9,-59.659668
3155,-58.454245
3155.1,-59.721905
3155.2,-58.33531
3155.3,-59.605099
3155.4,-59.640013
3155.5,-60.088018
3155.6,-58.801104
3155.7,-60.101176
3155.8,-59.446237
3155.9,-61.196687
3156,-62.698038
3156.1,-57.645269
3156.2,-61.211179
3156.3,-60.707039
3156.4,-59.90052
3156.5,-61.191331
3156.6,-59.983636
3156.7,-59.372282
3156.8,-60.312424
3156.9,-57.997753
3157,-60.126925
3157.1,-61.606152
3157.2,-61.207215
3157.3,-61.384589
3157.4,-61.799209
3157.5,-57.787688
3157.6,-59.7887
3157.7,-61.205532
3157.8,-58.528374
3157.9,-60.63666
3158,-59.585721
3158.1,-59.848139
3158.2,-62.944973
3158.3,-60.111085
3158.4,-58.221337
3158.5,-59.902392
3158.6,-60.987588
3158.7,-60.698406
3158.8,-59.394396
3158.9,-59.396859
3159,-59.155273
3159.1,-61.382744
3159.2,-59.231322
3159.3,-60.540802
3159.4,-59.91025
3159.5,-60.801595
3159.6,-59.679018
3159.7,-59.664224
3159.8,-59.063159
3159.9,-61.537696
3160,-60.783415
3160.1,-61.363973
3160.2,-61.465838
3160.3,-60.233073
3160.4,-61.25604
3160.5,-58.625905
3160.6,-60.064233
3160.7,-60.505638
3160.8,-61.650163
3160.9,-59.411476
3161,-61.331118
3161.1,-60.737624
3161.2,-58.697533
3161.3,-58.250667
3161.4,-59.805181
3161.5,-59.384056
3161.6,-60.536271
3161.7,-60.003933
3161.8,-60.999727
3161.9,-61.060788
3162,-58.934389
3162.1,-60.055982
3162.2,-59.46701
3162.3,-59.329426
3162.4,-58.656476
3162.5,-59.367021
3162.6,-59.379069
3162.7,-60.856614
3162.8,-60.032827
3162.9,-60.142826
3163,-61.470845
3163.1,-59.67735
3163.2,-59.540896
3163.3,-60.239644
3163.4,-59.202013
3163.5,-60.003017
3163.6,-58.591722
3163.7,-61.528351
3163.8,-61.85769
3163.9,-59.23786
3164,-59.487255
3164.1,-59.41984
3164.2,-57.859645
3164.3,-60.118558
3164.4,-58.557708
3164.5,-60.919633
3164.6,-60.355816
3164.7,-58.746451
3164.8,-60.517149
3164.9,-61.449336
3165,-57.527413
3165.1,-60.919479
3165.2,-61.692405
3165.3,-60.152716
3165.4,-60.600102
3165.5,-60.157789
3165.6,-59.885411
3165.7,-60.30286
3165.8,-59.945145
3165.9,-60.473537
3166,-60.897858
3166.1,-60.329057
3166.2,-59.67833
3166.3,-59.30331
3166.4,-60.437977
3166.5,-60.006306
3166.6,-58.939811
3166.7,-60.427442
3166.8,-60.496343
3166.9,-60.96855
3167,-60.747859
3167.1,-59.93528
3167.2,-59.851024
3167.3,-60.196828
3167.4,-61.632837
3167.5,-60.556617
3167.6,-60.02583
3167.7,-60.105589
3167.8,-60.97278
3167.9,-57.658684
3168,-61.75137
3168.1,-59.52693
3168.2,-60.179678
3168.3,-60.78079
3168.4,-60.122344
3168.5,-60.123149
3168.6,-59.115946
3168.7,-59.748436
3168.8,-58.961008
3168.9,-59.845804
3169,-61.074812
3169.1,-60.276892
3169.2,-60.055113
3169.3,-59.780052
3169.4,-60.871416
3169.5,-60.733617
3169.6,-59.384691
3169.7,-61.808963
3169.8,-61.708898
3169.9,-59.553219
3170,-60.331869
3170.1,-60.405752
3170.2,-61.083933
3170.3,-60.913395
3170.4,-59.560958
3170.5,-62.812675
3170.6,-60.439365
3170.7,-58.879681
3170.8,-60.957722
3170.9,-60.438625
3171,-60.043455
3171.1,-62.010741
3171.2,-61.256473
3171.3,-62.467031
3171.4,-58.690525
3171.5,-60.64864
3171.6,-58.103743
3171.7,-61.547017
3171.8,-59.793856
3171.9,-60.847773
3172,-59.657514
3172.1,-59.788563
3172.2,-60.442737
3172.3,-61.725935
3172.4,-60.438773
3172.5,-58.867587
3172.6,-60.413927
3172.7,-60.494657
3172.8,-58.066025
3172.9,-60.815303
3173,-59.383548
3173.1,-60.120875
3173.2,-60.882205
3173.3,-58.972312
3173.4,-60.168027
3173.5,-61.059308
3173.6,-61.092806
3173.7,-60.733361
3173.8,-60.586589
3173.9,-59.854487
3174,-61.638393
3174.1,-58.941454
3174.2,-61.036083
3174.3,-60.890303
3174.4,-60.865229
3174.5,-61.818617
3174.6,-58.965098
3174.7,-58.67809
3174.8,-61.425994
3174.9,-60.145653
3175,-60.248223
3175.1,-59.105859
3175.2,-61.97737
3175.3,-62.114538
3175.4,-61.309727
3175.5,-61.599406
3175.6,-60.590898
3175.7,-59.602823
3175.8,-58.857956
3175.9,-60.914638
3176,-60.705942
3176.1,-61.375786
3176.2,-61.684308
3176.3,-59.708211
3176.4,-59.569415
3176.5,-60.722452
3176.6,-61.824797
3176.7,-59.383384
3176.8,-59.360386
3176.9,-61.007388
3177,-60.703079
3177.1,-61.471258
3177.2,-59.798767
3177.3,-60.600117
3177.4,-59.385006
3177.5,-60.265618
3177.6,-60.400275
3177.7,-60.483973
3177.8,-59.554804
3177.9,-58.668309
3178,-59.118707
3178.1,-60.217233
3178.2,-60.083575
3178.3,-61.065493
3178.4,-60.800357
3178.5,-59.66724
3178.6,-59.014884
3178.7,-58.860009
3178.8,-57.417649
3178.9,-58.958787
3179,-59.16697
3179.1,-61.268373
3179.2,-59.694785
3179.3,-61.59014
3179.4,-61.462318
3179.5,-59.620699
3179.6,-59.220842
3179.7,-60.558766
3179.8,-62.80684
3179.9,-61.674605
3180,-58.561821
3180.1,-61.906379
3180.2,-59.68761
3180.3,-59.83963
3180.4,-59.107256
3180.5,-60.357089
3180.6,-60.210306
3180.7,-61.336523
3180.8,-61.341841
3180.9,-61.166751
3181,-60.257113
3181.1,-61.246917
3181.2,-61.19444
3181.3,-60.706222
3181.4,-60.156854
3181.5,-61.113422
3181.6,-61.055695
3181.7,-58.959117
3181.8,-60.460586
3181.9,-61.089669
3182,-60.453196
3182.1,-61.61058
3182.2,-58.673825
3182.3,-59.971362
3182.4,-59.182007
3182.5,-61.109095
3182.6,-63.019384
3182.7,-60.19575
3182.8,-61.225939
3182.9,-60.717452
3183,-59.133764
3183.1,-60.554989
3183.2,-59.892505
3183.3,-59.002269
3183.4,-59.645733
3183.5,-60.737575
3183.6,-59.5659
3183.7,-59.622535
3183.8,-60.835609
3183.9,-61.118249
3184,-59.226642
3184.1,-58.990139
3184.2,-60.129614
3184.3,-60.793805
3184.4,-58.9552
3184.5,-58.857506
3184.6,-60.170268
3184.7,-59.555026
3184.8,-60.964375
3184.9,-60.969419
3185,-60.055225
3185.1,-59.579408
3185.2,-59.263693
3185.3,-62.183951
3185.4,-59.814128
3185.5,-59.670991
3185.6,-59.078192
3185.7,-59.493043
3185.8,-59.880594
3185.9,-62.180058
3186,-61.62314
3186.1,-60.594486
3186.2,-58.913542
3186.3,-59.602146
3186.4,-58.934423
3186.5,-59.981224
3186.6,-59.539615
3186.7,-59.277502
3186.8,-60.390343
3186.9,-60.874834
3187,-59.606367
3187.1,-59.43434
3187.2,-60.592642
3187.3,-59.366399
3187.4,-58.329314
3187.5,-60.786359
3187.6,-60.448089
3187.7,-61.007625
3187.8,-60.009642
3187.9,-59.969902
3188,-58.6425
3188.1,-58.676228
3188.2,-61.140079
3188.3,-60.214442
3188.4,-61.505042
3188.5,-59.55958
3188.6,-59.396884
3188.7,-60.052963
3188.8,-56.872584
3188.9,-61.125567
3189,-60.809881
3189.1,-60.88362
3189.2,-58.777423
3189.3,-61.094665
3189.4,-59.483786
3189.5,-60.804915
3189.6,-59.797445
3189.7,-59.67886
3189.8,-58.651368
3189.9,-58.941536
3190,-59.723457
3190.1,-59.811
3190.2,-59.341913
3190.3,-59.382875
3190.4,-59.556795
3190.5,-61.098061
3190.6,-59.547979
3190.7,-61.635204
3190.8,-60.736098
3190.9,-58.733622
3191,-58.056472
3191.1,-58.772712
3191.2,-59.750677
3191.3,-60.580414
3191.4,-60.184637
3191.5,-57.922026
3191.6,-61.684877
3191.7,-58.225002
3191.8,-61.731196
3191.9,-57.516556
3192,-62.190518
3192.1,-58.869475
3192.2,-59.366659
3192.3,-58.078998
3192.4,-59.654914
3192.5,-58.548721
3192.6,-59.787812
3192.7,-60.305103
3192.8,-57.660776
3192.9,-60.729452
3193,-58.578208
3193.1,-59.6036
3193.2,-60.109422
3193.3,-61.1204
3193.4,-60.631637
3193.5,-60.062639
3193.6,-60.183941
3193.7,-60.485958
3193.8,-60.56971
3193.9,-60.455539
3194,-58.549324
3194.1,-59.610126
3194.2,-59.974521
3194.3,-60.717651
3194.4,-60.932452
3194.5,-60.019245
3194.6,-61.043852
3194.7,-59.942792
3194.8,-61.609136
3194.9,-59.370712
3195,-59.088738
3195.1,-60.240296
3195.2,-59.989908
3195.3,-58.861999
3195.4,-59.187688
3195.5,-59.218348
3195.6,-58.457341
3195.7,-59.310832
3195.8,-60.120684
3195.9,-59.090031
3196,-60.332454
3196.1,-57.790162
3196.2,-58.662169
3196.3,-62.394908
3196.4,-60.62512
3196.5,-59.336577
3196.6,-60.520865
3196.7,-58.756165
3196.8,-60.311564
3196.9,-59.251879
3197,-60.168851
3197.1,-59.374929
3197.2,-58.932839
3197.3,-59.132817
3197.4,-59.431848
3197.5,-60.452544
3197.6,-60.232159
3197.7,-58.345587
3197.8,-58.060481
3197.9,-60.949243
3198,-58.86395
3198.1,-60.526953
3198.2,-59.470989
3198.3,-59.001508
3198.4,-60.510712
3198.5,-59.25713
3198.6,-59.919694
3198.7,-57.361566
3198.8,-60.48807
3198.9,-61.236292
3199,-59.371454
3199.1,-60.7866
3199.2,-60.40516
3199.3,-59.569444
3199.4,-58.37739
3199.5,-58.838583
3199.6,-58.523908
3199.7,-59.480385
3199.8,-60.794741
3199.9,-59.651155
3200,-59.813868
3200.1,-57.555602
3200.2,-59.841519
3200.3,-62.265511
3200.4,-58.84266
3200.5,-59.307197
3200.6,-58.501625
3200.7,-57.941704
3200.8,-62.260418
3200.9,-60.011388
3201,-59.18045
3201.1,-59.091142
3201.2,-60.487274
3201.3,-59.968771
3201.4,-60.119309
3201.5,-60.222392
3201.6,-57.340551
3201.7,-59.520021
3201.8,-58.406422
3201.9,-60.128859
3202,-60.749786
3202.1,-59.762702
3202.2,-59.515956
3202.3,-60.044572
3202.4,-60.584355
3202.5,-61.290497
3202.6,-58.561917
3202.7,-60.194545
3202.8,-61.172429
3202.9,-60.572028
3203,-58.306253
3203.1,-57.702978
3203.2,-60.925161
3203.3,-58.325638
3203.4,-60.876217
3203.5,-61.253785
3203.6,-61.429008
3203.7,-58.469241
3203.8,-60.982782
3203.9,-59.269774
3204,-59.650158
3204.1,-59.148895
3204.2,-60.421667
3204.3,-58.627382
3204.4,-59.450205
3204.5,-59.724268
3204.6,-60.545399
3204.7,-60.469295
3204.8,-61.698789
3204.9,-59.736851
3205,-59.723371
3205.1,-61.176746
3205.2,-58.92761
3205.3,-61.476503
3205.4,-58.730548
3205.5,-58.913016
3205.6,-57.962342
3205.7,-59.544715
3205.8,-59.503775
3205.9,-58.620337
3206,-58.863971
3206.1,-60.719059
3206.2,-61.457667
3206.3,-61.338643
3206.4,-59.247879
3206.5,-59.238208
3206.6,-58.682763
3206.7,-58.745449
3206.8,-59.082019
3206.9,-60.648313
3207,-59.791231
3207.1,-59.208699
3207.2,-60.534952
3207.3,-61.273088
3207.4,-62.815684
3207.5,-58.573664
3207.6,-60.255639
3207.7,-57.797277
3207.8,-60.103283
3207.9,-60.569485
3208,-59.206582
3208.1,-59.479521
3208.2,-60.117541
3208.3,-58.521791
3208.4,-59.11718
3208.5,-59.41695
3208.6,-61.755976
3208.7,-60.188268
3208.8,-58.251802
3208.9,-60.757903
3209,-60.555271
3209.1,-60.24117
3209.2,-60.48254
3209.3,-59.881213
3209.4,-60.388313
3209.5,-58.662988
3209.6,-59.398527
3209.7,-60.780512
3209.8,-58.742066
3209.9,-62.475412
3210,-62.232477
3210.1,-59.657313
3210.2,-61.511619
3210.3,-58.474734
3210.4,-61.06361
3210.5,-58.483849
3210.6,-60.008997
3210.7,-61.03134
3210.8,-59.837729
3210.9,-59.268825
3211,-61.260903
3211.1,-61.979942
3211.2,-60.541369
3211.3,-60.348807
3211.4,-59.710945
3211.5,-59.133916
3211.6,-61.335296
3211.7,-62.514736
3211.8,-60.662648
3211.9,-60.830915
3212,-59.768577
3212.1,-60.343192
3212.2,-60.071405
3212.3,-60.37679
3212.4,-59.963083
3212.5,-58.982857
3212.6,-57.644806
3212.7,-59.377543
3212.8,-59.92304
3212.9,-60.831912
3213,-62.092427
3213.1,-59.060676
3213.2,-59.949013
3213.3,-60.812593
3213.4,-60.992963
3213.5,-60.713013
3213.6,-60.00093
3213.7,-61.139595
3213.8,-58.788297
3213.9,-59.879465
3214,-59.775989
3214.1,-61.534589
3214.2,-59.821635
3214.3,-61.964959
3214.4,-59.679317
3214.5,-60.08844
3214.6,-62.48196
3214.7,-59.527257
3214.8,-61.363663
3214.9,-60.877608
3215,-61.310675
3215.1,-58.518831
3215.2,-60.390331
3215.3,-60.942475
3215.4,-59.889946
3215.5,-61.313754
3215.6,-60.198774
3215.7,-59.096545
3215.8,-59.37934
3215.9,-60.527313
3216,-58.832137
3216.1,-59.40651
3216.2,-60.38417
3216.3,-61.549064
3216.4,-61.308338
3216.5,-58.824976
3216.6,-61.552399
3216.7,-60.799981
3216.8,-59.946998
3216.9,-59.734127
3217,-59.949538
3217.1,-60.251059
3217.2,-60.642358
3217.3,-62.438628
3217.4,-60.379264
3217.5,-58.211506
3217.6,-63.60053
3217.7,-60.247293
3217.8,-59.116713
3217.9,-60.195107
3218,-59.356819
3218.1,-60.325504
3218.2,-59.877754
3218.3,-61.21151
3218.4,-60.116344
3218.5,-59.158176
3218.6,-60.778782
3218.7,-62.247542
3218.8,-61.117183
3218.9,-58.437376
3219,-60.048035
3219.1,-58.22285
3219.2,-61.333171
3219.3,-59.276962
3219.4,-61.358721
3219.5,-60.8339
3219.6,-61.117646
3219.7,-60.120308
3219.8,-60.035328
3219.9,-61.553234
3220,-59.078719
3220.1,-59.02176
3220.2,-59.452184
3220.3,-56.56406
3220.4,-59.671169
3220.5,-59.225191
3220.6,-60.895236
3220.7,-59.452429
3220.8,-61.443622
3220.9,-60.807723
3221,-59.905665
3221.1,-60.889096
3221.2,-59.909404
3221.3,-58.233938
3221.4,-59.468229
3221.5,-60.651159
3221.6,-59.999549
3221.7,-60.102085
3221.8,-60.445088
3221.9,-59.278819
3222,-58.120285
3222.1,-60.581424
3222.2,-60.724312
3222.3,-59.549239
3222.4,-60.172292
3222.5,-59.739709
3222.6,-61.334171
3222.7,-61.507825
3222.8,-58.651516
3222.9,-59.398258
3223,-59.545703
3223.1,-59.650819
3223.2,-59.365302
3223.3,-60.680057
3223.4,-61.054961
3223.5,-59.447364
3223.6,-57.742694
3223.7,-58.523386
3223.8,-59.158713
3223.9,-59.852133
3224,-58.755567
3224.1,-59.991968
3224.2,-59.17276
3224.3,-60.652187
3224.4,-60.032714
3224.5,-61.570143
3224.6,-60.788447
3224.7,-59.246096
3224.8,-60.100284
3224.9,-60.635652
3225,-60.789868
3225.1,-57.966184
3225.2,-60.952912
3225.3,-59.533049
3225.4,-60.875843
3225.5,-59.316112
3225.6,-57.753285
3225.7,-61.865217
3225.8,-60.980022
3225.9,-60.108984
3226,-60.474828
3226.1,-60.750544
3226.2,-60.662854
3226.3,-60.158698
3226.4,-59.862392
3226.5,-60.438147
3226.6,-60.62784
3226.7,-60.878757
3226.8,-59.376088
3226.9,-60.545442
3227,-59.393413
3227.1,-59.627897
3227.2,-59.075849
3227.3,-59.872122
3227.4,-59.450124
3227.5,-60.043929
3227.6,-60.335258
3227.7,-61.238892
3227.8,-60.174251
3227.9,-60.289733
3228,-60.29648
3228.1,-59.50464
3228.2,-59.345151
3228.3,-59.827001
3228.4,-60.672976
3228.5,-59.354963
3228.6,-60.169248
3228.7,-60.233395
3228.8,-58.485223
3228.9,-58.034483
3229,-59.109836
3229.1,-59.188024
3229.2,-58.789579
3229.3,-60.460254
3229.4,-58.427778
3229.5,-60.207025
3229.6,-60.499996
3229.7,-58.07215
3229.8,-59.994391
3229.9,-61.893704
3230,-60.165535
3230.1,-62.310856
3230.2,-59.488391
3230.3,-59.760735
3230.4,-58.825523
3230.5,-60.972436
3230.6,-60.004636
3230.7,-59.169538
3230.8,-58.957498
3230.9,-58.409134
3231,-58.606593
3231.1,-59.065552
3231.2,-60.37198
3231.3,-59.7628
3231.4,-60.391298
3231.5,-59.820374
3231.6,-57.953045
3231.7,-60.536348
3231.8,-58.714819
3231.9,-58.774767
3232,-59.764759
3232.1,-59.624078
3232.2,-61.248034
3232.3,-60.200573
3232.4,-59.361481
3232.5,-58.598383
3232.6,-59.198935
3232.7,-59.535933
3232.8,-59.165586
3232.9,-59.472805
3233,-58.279266
3233.1,-62.024129
3233.2,-59.814302
3233.3,-60.242864
3233.4,-59.240964
3233.5,-60.422174
3233.6,-59.145741
3233.7,-60.666865
3233.8,-58.076969
3233.9,-59.685883
3234,-57.052708
3234.1,-57.206657
3234.2,-59.510607
3234.3,-59.266419
3234.4,-58.111059
3234.5,-61.208369
3234.6,-59.775844
3234.7,-59.004196
3234.8,-58.701478
3234.9,-59.094986
3235,-59.921048
3235.1,-58.819267
3235.2,-60.624527
3235.3,-59.338361
3235.4,-59.949861
3235.5,-60.296213
3235.6,-59.694948
3235.7,-59.468882
3235.8,-59.639117
3235.9,-57.634231
3236,-59.650766
3236.1,-60.741639
3236.2,-59.311359
3236.3,-61.308747
3236.4,-60.718882
3236.5,-60.076698
3236.6,-59.688354
3236.7,-60.342558
3236.8,-59.281191
3236.9,-58.713975
3237,-59.60025
3237.1,-60.765687
3237.2,-59.102663
3237.3,-60.979574
3237.4,-59.583293
3237.5,-60.122729
3237.6,-60.781825
3237.7,-58.735904
3237.8,-59.878873
3237.9,-57.534222
3238,-59.585167
3238.1,-58.925978
3238.2,-59.430914
3238.3,-59.705286
3238.4,-62.164324
3238.5,-59.022802
3238.6,-60.254277
3238.7,-59.583492
3238.8,-59.655956
3238.9,-60.141287
3239,-60.644266
3239.1,-59.126661
3239.2,-60.228163
3239.3,-60.488579
3239.4,-59.244148
3239.5,-61.747532
3239.6,-57.919188
3239.7,-61.651597
3239.8,-58.691067
3239.9,-58.820949
3240,-59.991766
3240.1,-61.089847
3240.2,-62.795583
3240.3,-60.822882
3240.4,-60.444047
3240.5,-59.597638
3240.6,-61.144364
3240.7,-59.462564
3240.8,-58.565465
3240.9,-59.23793
3241,-58.673076
3241.1,-60.752294
3241.2,-58.818413
3241.3,-58.390647
3241.4,-59.981299
3241.5,-57.197347
3241.6,-58.980353
3241.7,-61.171474
3241.8,-60.044446
3241.9,-59.531783
3242,-59.988202
3242.1,-59.532102
3242.2,-60.076755
3242.3,-59.536175
3242.4,-59.377352
3242.5,-59.728111
3242.6,-59.239103
3242.7,-61.153973
3242.8,-61.36273
3242.9,-59.064033
3243,-58.155593
3243.1,-59.955591
3243.2,-59.060736
3243.3,-59.748917
3243.4,-61.249025
3243.5,-60.738324
3243.6,-60.775425
3243.7,-60.528568
3243.8,-58.444127
3243.9,-60.547402
3244,-58.167179
3244.1,-60.108417
3244.2,-57.674235
3244.3,-61.715297
3244.4,-59.783516
3244.5,-61.455052
3244.6,-59.889117
3244.7,-60.097208
3244.8,-60.458358
3244.9,-61.584874
3245,-61.11115
3245.1,-58.690042
3245.2,-60.873894
3245.3,-60.516176
3245.4,-60.154331
3245.5,-60.632765
3245.6,-60.745853
3245.7,-61.596202
3245.8,-59.644107
3245.9,-59.236746
3246,-61.423365
3246.1,-60.581764
3246.2,-60.772898
3246.3,-61.095796
3246.4,-60.001349
3246.5,-60.487141
3246.6,-60.89555
3246.7,-58.96598
3246.8,-59.630075
3246.9,-60.051296
3247,-60.316365
3247.1,-60.713877
3247.2,-61.493455
3247.3,-59.894338
3247.4,-60.327675
3247.5,-59.846581
3247.6,-60.389907
3247.7,-61.631281
3247.8,-60.134068
3247.9,-59.534466
3248,-59.318469
3248.1,-59.816175
3248.2,-59.312786
3248.3,-59.201254
3248.4,-61.005074
3248.5,-59.035748
3248.6,-60.385446
3248.7,-59.600718
3248.8,-59.195893
3248.9,-59.301355
3249,-60.156736
3249.1,-59.889499
3249.2,-59.638758
3249.3,-61.437984
3249.4,-59.835637
3249.5,-59.464337
3249.6,-60.227809
3249.7,-57.73414
3249.8,-60.555783
3249.9,-59.222562
3250,-59.282446
3250.1,-59.158571
3250.2,-59.728778
3250.3,-58.51811
3250.4,-61.01819
3250.5,-61.745705
3250.6,-60.13016
3250.7,-59.857523
3250.8,-61.546445
3250.9,-61.209741
3251,-62.061368
3251.1,-59.619041
3251.2,-58.926696
3251.3,-58.261252
3251.4,-58.757347
3251.5,-56.41801
3251.6,-59.624927
3251.7,-62.036171
3251.8,-59.013819
3251.9,-60.68125
3252,-60.377651
3252.1,-59.29851
3252.2,-59.312517
3252.3,-59.602592
3252.4,-59.346923
3252.5,-59.495033
3252.6,-60.569465
3252.7,-60.922116
3252.8,-59.26422
3252.9,-58.976867
3253,-59.118287
3253.1,-59.306788
3253.2,-62.56758
3253.3,-58.929096
3253.4,-59.368921
3253.5,-58.498022
3253.6,-59.868858
3253.7,-59.801414
3253.8,-61.496495
3253.9,-60.365811
3254,-61.284076
3254.1,-61.577968
3254.2,-60.761453
3254.3,-58.818818
3254.4,-60.737036
3254.5,-58.996732
3254.6,-59.422865
3254.7,-60.15863
3254.8,-58.689355
3254.9,-61.839785
3255,-59.635388
3255.1,-59.145583
3255.2,-60.653017
3255.3,-59.94273
3255.4,-59.382718
3255.5,-60.143696
3255.6,-59.169671
3255.7,-59.354837
3255.8,-59.289494
3255.9,-59.436657
3256,-58.6216
3256.1,-58.665904
3256.2,-59.775176
3256.3,-60.215665
3256.4,-59.206411
3256.5,-59.954513
3256.6,-59.365817
3256.7,-60.871544
3256.8,-60.070627
3256.9,-59.147384
3257,-57.616863
3257.1,-61.434482
3257.2,-61.649602
3257.3,-59.125527
3257.4,-60.917154
3257.5,-59.268683
3257.6,-59.202368
3257.7,-61.081098
3257.8,-59.053885
3257.9,-59.162467
3258,-59.889687
3258.1,-59.171091
3258.2,-59.235301
3258.3,-59.758786
3258.4,-59.50611
3258.5,-59.78338
3258.6,-60.794295
3258.7,-59.073244
3258.8,-60.364388
3258.9,-59.242428
3259,-58.940767
3259.1,-60.156933
3259.2,-59.031773
3259.3,-58.637864
3259.4,-59.207546
3259.5,-60.445594
3259.6,-59.391057
3259.7,-61.549577
3259.8,-58.984329
3259.9,-59.218011
3260,-58.45719
3260.1,-61.44427
3260.2,-61.114051
3260.3,-59.825482
3260.4,-58.235505
3260.5,-59.143116
3260.6,-59.172109
3260.7,-58.816241
3260.8,-60.472371
3260.9,-58.154674
3261,-58.678103
3261.1,-60.774048
3261.2,-60.310673
3261.3,-60.149088
3261.4,-60.04862
3261.5,-59.634563
3261.6,-60.261592
3261.7,-58.902199
3261.8,-60.221766
3261.9,-59.520744
3262,-61.745706
3262.1,-61.187416
3262.2,-61.871613
3262.3,-60.350692
3262.4,-59.917845
3262.5,-57.432703
3262.6,-59.61594
3262.7,-59.683584
3262.8,-60.876381
3262.9,-59.377177
3263,-59.989625
3263.1,-60.823309
3263.2,-59.222871
3263.3,-59.493215
3263.4,-60.229392
3263.5,-60.525451
3263.6,-58.596734
3263.7,-60.613943
3263.8,-59.270727
3263.9,-60.121333
3264,-61.679353
3264.1,-60.275839
3264.2,-59.714391
3264.3,-59.977134
3264.4,-59.303683
3264.5,-60.684247
3264.6,-59.364739
3264.7,-59.398193
3264.8,-59.950495
3264.9,-60.373173
3265,-62.851633
3265.1,-61.091146
3265.2,-61.806352
3265.3,-60.286465
3265.4,-59.829592
3265.5,-59.157084
3265.6,-59.395493
3265.7,-60.194764
3265.8,-61.589586
3265.9,-60.530046
3266,-59.457083
3266.1,-60.015574
3266.2,-59.480118
3266.3,-59.552979
3266.4,-61.339267
3266.5,-59.329584
3266.6,-58.180719
3266.7,-61.511781
3266.8,-59.157477
3266.9,-60.758217
3267,-59.846418
3267.1,-57.657557
3267.2,-59.103063
3267.3,-61.185938
3267.4,-60.327666
3267.5,-58.528733
3267.6,-60.50153
3267.7,-59.978419
3267.8,-60.622464
3267.9,-60.446214
3268,-60.855766
3268.1,-59.254477
3268.2,-60.544563
3268.3,-60.487226
3268.4,-60.472997
3268.5,-60.265634
3268.6,-59.197283
3268.7,-59.741924
3268.8,-59.063202
3268.9,-59.985028
3269,-59.342054
3269.1,-60.712185
3269.2,-60.063444
3269.3,-59.079181
3269.4,-60.181662
3269.5,-61.927658
3269.6,-60.658862
3269.7,-59.751433
3269.8,-60.553268
3269.9,-61.090965
3270,-59.68535
3270.1,-58.819972
3270.2,-59.955164
3270.3,-58.582674
3270.4,-58.555688
3270.5,-59.444129
3270.6,-58.852803
3270.7,-60.662378
3270.8,-60.172536
3270.9,-60.091179
3271,-60.533729
3271.1,-60.359918
3271.2,-60.54551
3271.3,-61.963529
3271.4,-58.615311
3271.5,-59.30492
3271.6,-59.58811
3271.7,-59.800175
3271.8,-58.918605
3271.9,-59.322741
3272,-60.619718
3272.1,-59.041938
3272.2,-57.760975
3272.3,-59.67479
3272.4,-60.634449
3272.5,-57.999637
3272.6,-59.302952
3272.7,-59.411188
3272.8,-59.35044
3272.9,-61.068818
3273,-59.661142
3273.1,-60.11973
3273.2,-61.170345
3273.3,-60.330894
3273.4,-61.166645
3273.5,-59.945734
3273.6,-60.077838
3273.7,-59.679799
3273.8,-58.604436
3273.9,-59.90029
3274,-61.9474
3274.1,-61.5905
3274.2,-58.935662
3274.3,-59.384975
3274.4,-58.840796
3274.5,-58.834465
3274.6,-61.838916
3274.7,-60.84052
3274.8,-61.264821
3274.9,-59.028263
3275,-59.13434
3275.1,-58.979828
3275.2,-62.205434
3275.3,-60.462851
3275.4,-61.010122
3275.5,-58.00807
3275.6,-59.771522
3275.7,-60.712203
3275.8,-59.372693
3275.9,-60.888509
3276,-62.452371
3276.1,-60.135753
3276.2,-62.902783
3276.3,-61.088204
3276.4,-58.231844
3276.5,-60.072482
3276.6,-59.896836
3276.7,-58.522721
3276.8,-61.083145
3276.9,-60.181517
3277,-59.804212
3277.1,-60.655846
3277.2,-60.051162
3277.3,-60.324788
3277.4,-59.895849
3277.5,-60.820177
3277.6,-60.618487
3277.7,-60.237104
3277.8,-59.76204
3277.9,-59.231547
3278,-60.456153
3278.1,-60.252575
3278.2,-61.101091
3278.3,-61.079948
3278.4,-60.665771
3278.5,-60.935388
3278.6,-60.14291
3278.7,-61.183539
3278.8,-60.220761
3278.9,-60.582377
3279,-59.925962
3279.1,-60.155975
3279.2,-59.291508
3279.3,-62.179315
3279.4,-59.025529
3279.5,-60.387065
3279.6,-58.465425
3279.7,-59.760843
3279.8,-61.065621
3279.9,-61.269071
3280,-60.694657
3280.1,-61.116938
3280.2,-59.490086
3280.3,-60.079224
3280.4,-61.502865
3280.5,-61.438278
3280.6,-59.689673
3280.7,-60.683079
3280.8,-59.517608
3280.9,-59.584961
3281,-58.785194
3281.1,-60.380346
3281.2,-58.793863
3281.3,-60.025412
3281.4,-59.879511
3281.5,-59.01932
3281.6,-60.104095
3281.7,-60.738445
3281.8,-60.037836
3281.9,-60.55972
3282,-61.055838
3282.1,-60.459165
3282.2,-59.945137
3282.3,-59.836088
3282.4,-62.039297
3282.5,-61.022438
3282.6,-59.672012
3282.7,-60.080162
3282.8,-59.66929
3282.9,-60.844519
3283,-59.599944
3283.1,-60.671346
3283.2,-59.984355
3283.3,-61.514039
3283.4,-61.137604
3283.5,-60.336763
3283.6,-61.997154
3283.7,-58.926947
3283.8,-58.816353
3283.9,-61.948362
3284,-61.326584
3284.1,-59.723824
3284.2,-59.334882
3284.3,-60.282493
3284.4,-59.831477
3284.5,-58.834125
3284.6,-61.043824
3284.7,-60.709129
3284.8,-61.008883
3284.9,-61.718983
3285,-60.113558
3285.1,-61.002832
3285.2,-61.442474
3285.3,-59.30985
3285.4,-59.019558
3285.5,-59.296742
3285.6,-62.127021
3285.7,-60.866451
3285.8,-60.638075
3285.9,-60.732383
3286,-60.644705
3286.1,-59.753973
3286.2,-61.492997
3286.3,-58.276561
3286.4,-58.880459
3286.5,-59.826427
3286.6,-61.129985
3286.7,-60.152201
3286.8,-59.386834
3286.9,-61.940638
3287,-61.198191
3287.1,-59.049947
3287.2,-60.329341
3287.3,-58.265589
3287.4,-60.024509
3287.5,-62.125306
3287.6,-59.532185
3287.7,-59.582101
3287.8,-59.600481
3287.9,-58.280623
3288,-61.944686
3288.1,-59.026595
3288.2,-60.584488
3288.3,-59.207625
3288.4,-59.733921
3288.5,-59.436366
3288.6,-58.141218
3288.7,-59.661729
3288.8,-59.925481
3288.9,-59.068285
3289,-59.267049
3289.1,-62.087822
3289.2,-59.084244
3289.3,-59.462926
3289.4,-58.205564
3289.5,-61.433664
3289.6,-61.034505
3289.7,-61.242365
3289.8,-59.351558
3289.9,-60.50038
3290,-61.076943
3290.1,-60.712492
3290.2,-60.072312
3290.3,-61.532444
3290.4,-60.0311
3290.5,-59.59579
3290.6,-58.785667
3290.7,-60.298831
3290.8,-59.807684
3290.9,-59.361704
3291,-60.169502
3291.1,-58.999734
3291.2,-60.496206
3291.3,-60.644744
3291.4,-58.783147
3291.5,-57.900629
3291.6,-60.081605
3291.7,-59.09707
3291.8,-60.94814
3291.9,-58.693733
3292,-60.425622
3292.1,-59.297024
3292.2,-60.960988
3292.3,-60.073627
3292.4,-58.694703
3292.5,-59.966723
3292.6,-59.943686
3292.7,-59.910934
3292.8,-60.267308
3292.9,-58.650473
3293,-59.863147
3293.1,-60.019058
3293.2,-59.324244
3293.3,-58.797033
3293.4,-58.58491
3293.5,-59.605504
3293.6,-59.347775
3293.7,-59.630052
3293.8,-62.576232
3293.9,-59.481064
3294,-58.012826
3294.1,-59.127471
3294.2,-60.357532
3294.3,-61.232577
3294.4,-59.720812
3294.5,-60.76869
3294.6,-59.52749
3294.7,-60.068856
3294.8,-58.178586
3294.9,-61.979939
3295,-61.218022
3295.1,-57.612514
3295.2,-58.997636
3295.3,-60.016376
3295.4,-60.810267
3295.5,-60.214218
3295.6,-60.011797
3295.7,-59.289145
3295.8,-60.419798
3295.9,-62.02793
3296,-60.969885
3296.1,-60.89006
3296.2,-59.002274
3296.3,-62.690739
3296.4,-58.218898
3296.5,-58.438278
3296.6,-61.120213
3296.7,-59.727634
3296.8,-59.951728
3296.9,-61.703822
3297,-60.524166
3297.1,-61.641179
3297.2,-60.173894
3297.3,-59.595547
3297.4,-59.974148
3297.5,-59.299767
3297.6,-61.021691
3297.7,-58.464476
3297.8,-58.807845
3297.9,-60.96042
3298,-61.138286
3298.1,-60.544928
3298.2,-59.26247
3298.3,-62.953051
3298.4,-58.384888
3298.5,-59.963029
3298.6,-60.161235
3298.7,-59.241113
3298.8,-59.204718
3298.9,-59.91754
3299,-58.875964
3299.1,-60.416743
3299.2,-58.555901
3299.3,-59.890794
3299.4,-59.187134
3299.5,-59.268489
3299.6,-59.355123
3299.7,-58.985236
3299.8,-60.999888
3299.9,-58.283183
3300,-59.417631
3300.1,-61.542974
3300.2,-60.412848
3300.3,-59.494604
3300.4,-60.28837
3300.5,-59.700455
3300.6,-60.511887
3300.7,-60.821889
3300.8,-62.08866
3300.9,-60.321259
3301,-59.610594
3301.1,-59.612254
3301.2,-59.182128
3301.3,-58.82739
3301.4,-59.014953
3301.5,-57.919858
3301.6,-61.573762
3301.7,-58.41329
3301.8,-58.062957
3301.9,-58.628469
3302,-61.126151
3302.1,-59.256089
3302.2,-59.661119
3302.3,-60.006467
3302.4,-61.367628
3302.5,-60.013626
3302.6,-59.780698
3302.7,-59.349399
3302.8,-59.105716
3302.9,-59.39778
3303,-60.087361
3303.1,-57.979766
3303.2,-61.003968
3303.3,-60.237548
3303.4,-58.314501
3303.5,-58.924006
3303.6,-59.872585
3303.7,-59.421674
3303.8,-60.125564
3303.9,-59.168592
3304,-60.369817
3304.1,-59.553572
3304.2,-58.041142
3304.3,-61.423018
3304.4,-59.210784
3304.5,-59.416238
3304.6,-59.913129
3304.7,-60.401108
3304.8,-60.386068
3304.9,-59.440953
3305,-59.549493
3305.1,-60.76464
3305.2,-60.338467
3305.3,-61.002539
3305.4,-62.130705
3305.5,-61.513394
3305.6,-60.50318
3305.7,-60.774384
3305.8,-61.408365
3305.9,-62.664025
3306,-60.867816
3306.1,-60.077023
3306.2,-62.471688
3306.3,-61.604114
3306.4,-60.437505
3306.5,-60.941683
3306.6,-61.548779
3306.7,-61.375573
3306.8,-61.673503
3306.9,-62.59147
3307,-63.265569
3307.1,-62.507274
3307.2,-60.649793
3307.3,-62.576533
3307.4,-60.144296
3307.5,-63.558821
3307.6,-61.294546
3307.7,-62.701425
3307.8,-63.322218
3307.9,-61.422312
3308,-62.151834
3308.1,-61.99135
3308.2,-62.029466
3308.3,-63.226193
3308.4,-64.480272
3308.5,-63.234185
3308.6,-61.457066
3308.7,-62.545173
3308.8,-63.110771
3308.9,-61.806625
3309,-64.600485
3309.1,-62.382467
3309.2,-63.168148
3309.3,-61.502946
3309.4,-65.33666
3309.5,-63.461161
3309.6,-63.707629
3309.7,-62.44319
3309.8,-63.765707
3309.9,-63.384309
3310,-61.836341
3310.1,-63.754949
3310.2,-63.392086
3310.3,-63.282834
3310.4,-63.074215
3310.5,-62.575885
3310.6,-63.26808
3310.7,-65.251388
3310.8,-62.727235
3310.9,-62.239354
3311,-62.738397
3311.1,-62.63633
3311.2,-63.230903
3311.3,-63.748091
3311.4,-63.609635
3311.5,-64.238588
3311.6,-64.447942
3311.7,-62.528502
3311.8,-64.2432
3311.9,-63.820933
3312,-63.239336
3312.1,-66.498118
3312.2,-63.601902
3312.3,-65.664358
3312.4,-65.431191
3312.5,-65.203958
3312.6,-65.188269
3312.7,-64.960536
3312.8,-63.307363
3312.9,-63.821899
3313,-64.024582
3313.1,-63.505296
3313.2,-62.980839
3313.3,-64.24928
3313.4,-64.526902
3313.5,-63.985725
3313.6,-66.2226
3313.7,-63.72762
3313.8,-63.972862
3313.9,-65.916619
3314,-65.455931
3314.1,-65.61326
3314.2,-64.692061
3314.3,-64.222258
3314.4,-63.225063
3314.5,-64.250445
3314.6,-66.08216
3314.7,-65.966085
3314.8,-67.425031
3314.9,-64.660829
3315,-66.691607
3315.1,-65.49734
3315.2,-62.811663
3315.3,-64.180982
3315.4,-65.952559
3315.5,-63.368186
3315.6,-65.169116
3315.7,-65.745859
3315.8,-65.025063
3315.9,-65.694114
3316,-64.2058
3316.1,-65.173176
3316.2,-64.754337
3316.3,-66.03243
3316.4,-65.851844
3316.5,-63.742324
3316.6,-65.409617
3316.7,-65.188838
3316.8,-63.97881
3316.9,-65.676137
3317,-67.374962
3317.1,-65.763835
3317.2,-64.355676
3317.3,-65.145578
3317.4,-66.237892
3317.5,-67.720552
3317.6,-66.601472
3317.7,-63.739983
3317.8,-66.557437
3317.9,-66.402622
3318,-68.275755
3318.1,-65.944309
3318.2,-63.367835
3318.3,-66.669584
3318.4,-66.22855
3318.5,-64.17704
3318.6,-64.368177
3318.7,-64.968686
3318.8,-63.247983
3318.9,-66.116566
3319,-66.652584
3319.1,-65.719094
3319.2,-64.389324
3319.3,-65.132236
3319.4,-65.742631
3319.5,-64.107866
3319.6,-67.456473
3319.7,-65.101509
3319.8,-65.954957
3319.9,-67.889513
3320,-65.629703
3320.1,-66.212245
3320.2,-66.007929
3320.3,-66.333919
3320.4,-66.727593
3320.5,-64.784649
3320.6,-65.326996
3320.7,-65.14811
3320.8,-65.031498
3320.9,-66.982674
3321,-65.024574
3321.1,-67.153378
3321.2,-65.464769
3321.3,-66.877672
3321.4,-64.725089
3321.5,-64.982646
3321.6,-65.827519
3321.7,-65.937266
3321.8,-64.951336
3321.9,-66.211987
3322,-64.006748
3322.1,-66.935976
3322.2,-67.181663
3322.3,-64.087769
3322.4,-66.83385
3322.5,-66.191058
3322.6,-65.70277
3322.7,-65.496557
3322.8,-64.99325
3322.9,-66.429706
3323,-66.32306
3323.1,-66.764689
3323.2,-66.288981
3323.3,-66.102878
3323.4,-65.342657
3323.5,-67.537466
3323.6,-67.518527
3323.7,-65.085281
3323.8,-67.201004
3323.9,-67.669779
3324,-67.147081
3324.1,-65.713409
3324.2,-65.720067
3324.3,-64.986285
3324.4,-66.969384
3324.5,-65.347424
3324.6,-65.371708
3324.7,-66.638509
3324.8,-66.668815
3324.9,-68.664425
3325,-66.75772
3325.1,-64.033267
3325.2,-66.820612
3325.3,-68.153657
3325.4,-66.11505
3325.5,-66.711494
3325.6,-66.420477
3325.7,-65.972395
3325.8,-65.168943
3325.9,-66.726385
3326,-67.91515
3326.1,-66.900284
3326.2,-65.937952
3326.3,-67.988483
3326.4,-65.471488
3326.5,-67.188311
3326.6,-66.243346
3326.7,-67.387616
3326.8,-66.788307
3326.9,-67.339981
3327,-66.467685
3327.1,-69.076298
3327.2,-66.306432
3327.3,-67.063373
3327.4,-66.629705
3327.5,-65.889463
3327.6,-65.481378
3327.7,-65.616413
3327.8,-66.584077
3327.9,-66.343449
3328,-68.210382
3328.1,-66.071089
3328.2,-66.353543
3328.3,-67.843564
3328.4,-67.322161
3328.5,-66.504948
3328.6,-66.756972
3328.7,-67.084885
3328.8,-64.715888
3328.9,-65.55461
3329,-66.458187
3329.1,-66.876694
3329.2,-67.25878
3329.3,-66.967999
3329.4,-66.17523
3329.5,-67.739833
3329.6,-65.340033
3329.7,-65.819454
3329.8,-66.800034
3329.9,-66.086
3330,-66.586074
3330.1,-65.961749
3330.2,-66.471328
3330.3,-68.678552
3330.4,-67.962387
3330.5,-65.752927
3330.6,-66.670541
3330.7,-64.450895
3330.8,-67.832849
3330.9,-66.397462
3331,-67.310021
3331.1,-66.931109
3331.2,-67.219558
3331.3,-66.997764
3331.4,-67.300214
3331.5,-66.437034
3331.6,-67.057082
3331.7,-65.859675
3331.8,-68.314015
3331.9,-67.367827
3332,-67.810133
3332.1,-65.316907
3332.2,-66.896811
3332.3,-67.905162
3332.4,-67.314969
3332.5,-65.953478
3332.6,-65.577645
3332.7,-64.923695
3332.8,-68.06796
3332.9,-68.705084
3333,-67.016444
3333.1,-66.775586
3333.2,-67.023145
3333.3,-67.705866
3333.4,-69.053973
3333.5,-66.198912
3333.6,-66.25269
3333.7,-65.151737
3333.8,-67.415443
3333.9,-66.28228
3334,-66.526414
3334.1,-66.232778
3334.2,-63.827074
3334.3,-67.167417
3334.4,-67.850278
3334.5,-67.587955
3334.6,-67.015253
3334.7,-65.280207
3334.8,-66.404532
3334.9,-66.305236
3335,-67.116644
3335.1,-66.520073
3335.2,-66.796947
3335.3,-66.479431
3335.4,-65.914458
3335.5,-65.901167
3335.6,-67.397084
3335.7,-66.968725
3335.8,-66.602341
3335.9,-65.382673
3336,-64.411116
3336.1,-67.373852
3336.2,-66.238321
3336.3,-68.64301
3336.4,-64.601847
3336.5,-65.440084
3336.6,-65.404672
3336.7,-66.060552
3336.8,-64.984831
3336.9,-66.802939
3337,-67.329962
3337.1,-65.185715
3337.2,-64.062841
3337.3,-65.243019
3337.4,-66.443416
3337.5,-65.433539
3337.6,-65.605535
3337.7,-66.495768
3337.8,-66.836588
3337.9,-65.493612
3338,-65.928259
3338.1,-65.920076
3338.2,-67.258037
3338.3,-64.380793
3338.4,-65.893461
3338.5,-66.928602
3338.6,-67.682243
3338.7,-66.113343
3338.8,-67.844091
3338.9,-67.643044
3339,-66.657933
3339.1,-66.519424
3339.2,-67.628511
3339.3,-65.669962
3339.4,-66.806729
3339.5,-65.259195
3339.6,-66.338085
3339.7,-65.945592
3339.8,-63.81503
3339.9,-65.780861
3340,-67.557295
3340.1,-65.832306
3340.2,-66.435445
3340.3,-65.338698
3340.4,-67.93648
3340.5,-68.432409
3340.6,-65.066454
3340.7,-66.178474
3340.8,-66.319725
3340.9,-67.550678
3341,-66.14206
3341.1,-66.985121
3341.2,-65.688902
3341.3,-65.155376
3341.4,-67.236274
3341.5,-66.271604
3341.6,-64.41579
3341.7,-65.384716
3341.8,-65.365571
3341.9,-65.930194
3342,-67.58552
3342.1,-66.778218
3342.2,-66.131696
3342.3,-67.109761
3342.4,-66.925637
3342.5,-67.116777
3342.6,-66.567715
3342.7,-67.706463
3342.8,-65.063199
3342.9,-66.815522
3343,-66.061183
3343.1,-66.438653
3343.2,-67.122959
3343.3,-65.687991
3343.4,-67.384241
3343.5,-66.642269
3343.6,-68.737865
3343.7,-65.850227
3343.8,-66.737486
3343.9,-64.7089
3344,-65.508255
3344.1,-66.74085
3344.2,-67.477613
3344.3,-65.210083
3344.4,-66.565869
3344.5,-65.726761
3344.6,-65.756034
3344.7,-64.975062
3344.8,-65.36758
3344.9,-66.296514
3345,-67.742998
3345.1,-65.652628
3345.2,-64.719519
3345.3,-64.797318
3345.4,-65.490196
3345.5,-66.264629
3345.6,-66.101689
3345.7,-67.319769
3345.8,-63.922094
3345.9,-65.844713
3346,-65.607889
3346.1,-64.486367
3346.2,-65.243269
3346.3,-66.354903
3346.4,-65.798272
3346.5,-65.238837
3346.6,-65.975807
3346.7,-65.33614
3346.8,-66.292985
3346.9,-65.797986
3347,-66.258516
3347.1,-66.860191
3347.2,-64.663986
3347.3,-64.888544
3347.4,-64.786411
3347.5,-65.65914
3347.6,-65.491164
3347.7,-66.772825
3347.8,-65.563135
3347.9,-66.427569
3348,-65.578914
3348.1,-62.309226
3348.2,-66.605285
3348.3,-64.628155
3348.4,-65.547338
3348.5,-64.405688
3348.6,-66.290108
3348.7,-65.06395
3348.8,-65.408468
3348.9,-66.175911
3349,-63.977411
3349.1,-66.462522
3349.2,-66.128573
3349.3,-64.743665
3349.4,-63.697154
3349.5,-65.448124
3349.6,-64.978171
3349.7,-67.160362
3349.8,-65.997013
3349.9,-65.989702
3350,-66.988157
3350.1,-65.8844
3350.2,-66.599672
3350.3,-65.200244
3350.4,-66.37546
3350.5,-65.694988
3350.6,-65.508939
3350.7,-65.406277
3350.8,-64.51135
3350.9,-66.446437
3351,-65.798082
3351.1,-65.125665
3351.2,-66.228806
3351.3,-66.520701
3351.4,-67.123798
3351.5,-65.174578
3351.6,-66.437644
3351.7,-65.108147
3351.8,-65.51067
3351.9,-64.354503
3352,-63.256195
3352.1,-67.717178
3352.2,-64.404738
3352.3,-64.47383
3352.4,-64.797211
3352.5,-66.388969
3352.6,-67.24948
3352.7,-66.5357
3352.8,-66.34364
3352.9,-66.773735
3353,-64.635457
3353.1,-66.024293
3353.2,-64.293419
3353.3,-66.834731
3353.4,-66.043157
3353.5,-65.386795
3353.6,-65.179509
3353.7,-63.840236
3353.8,-65.766075
3353.9,-63.324547
3354,-66.334973
3354.1,-64.125637
3354.2,-63.860623
3354.3,-65.464697
3354.4,-63.999725
3354.5,-64.218375
3354.6,-66.487002
3354.7,-64.333769
3354.8,-64.443855
3354.9,-65.035806
3355,-63.646095
3355.1,-66.432997
3355.2,-66.645353
3355.3,-65.142688
3355.4,-64.524255
3355.5,-65.084632
3355.6,-64.983988
3355.7,-66.207039
3355.8,-67.829061
3355.9,-66.005273
3356,-65.379612
3356.1,-66.463897
3356.2,-63.752728
3356.3,-64.780623
3356.4,-64.554218
3356.5,-65.287029
3356.6,-64.545943
3356.7,-65.359601
3356.8,-64.552255
3356.9,-65.401071
3357,-65.062006
3357.1,-64.806533
3357.2,-64.189312
3357.3,-66.065425
3357.4,-63.638462
3357.5,-63.509154
3357.6,-66.106899
3357.7,-66.43815
3357.8,-63.798499
3357.9,-64.282864
3358,-65.089862
3358.1,-65.448183
3358.2,-65.757754
3358.3,-64.236343
3358.4,-66.056142
3358.5,-65.594635
3358.6,-65.174654
3358.7,-64.91899
3358.8,-65.073065
3358.9,-65.723218
3359,-65.236474
3359.1,-65.409609
3359.2,-64.652245
3359.3,-65.625258
3359.4,-63.683327
3359.5,-64.595787
3359.6,-64.827189
3359.7,-63.411133
3359.8,-64.16937
3359.9,-64.655585
3360,-64.477525
3360.1,-65.072028
3360.2,-66.917796
3360.3,-64.129194
3360.4,-64.146285
3360.5,-64.625039
3360.6,-65.701969
3360.7,-63.644829
3360.8,-63.675524
3360.9,-67.494309
3361,-66.264408
3361.1,-66.312139
3361.2,-63.818656
3361.3,-64.111615
3361.4,-63.480366
3361.5,-63.380826
3361.6,-63.064455
3361.7,-63.576893
3361.8,-65.097251
3361.9,-64.210795
3362,-65.845014
3362.1,-64.861423
3362.2,-64.471145
3362.3,-65.84203
3362.4,-65.30841
3362.5,-65.377895
3362.6,-63.978318
3362.7,-64.469458
3362.8,-64.781337
3362.9,-64.417974
3363,-66.039215
3363.1,-65.754961
3363.2,-65.394349
3363.3,-62.884841
3363.4,-63.201835
3363.5,-65.22224
3363.6,-63.08657
3363.7,-64.844538
3363.8,-64.865875
3363.9,-64.703356
3364,-64.244778
3364.1,-65.514902
3364.2,-65.444236
3364.3,-64.099669
3364.4,-64.582117
3364.5,-64.022268
3364.6,-64.340309
3364.7,-65.393668
3364.8,-63.569662
3364.9,-63.96108
3365,-62.909408
3365.1,-62.827382
3365.2,-63.50741
3365.3,-64.190837
3365.4,-64.977138
3365.5,-66.152282
3365.6,-64.435694
3365.7,-64.860825
3365.8,-64.864784
3365.9,-64.932866
3366,-65.542103
3366.1,-63.32504
3366.2,-65.842163
3366.3,-64.739795
3366.4,-66.516517
3366.5,-64.975607
3366.6,-65.310234
3366.7,-63.879215
3366.8,-63.991406
3366.9,-65.654627
3367,-62.736136
3367.1,-64.168983
3367.2,-65.196212
3367.3,-63.955503
3367.4,-64.953584
3367.5,-62.858744
3367.6,-63.946205
3367.7,-64.780809
3367.8,-65.090382
3367.9,-62.806185
3368,-64.564311
3368.1,-64.955278
3368.2,-67.055434
3368.3,-64.28229
3368.4,-65.320689
3368.5,-64.353374
3368.6,-63.964668
3368.7,-64.698259
3368.8,-65.208633
3368.9,-63.728567
3369,-63.804222
3369.1,-63.757479
3369.2,-65.063853
3369.3,-64.065473
3369.4,-61.815363
3369.5,-62.880572
3369.6,-64.949359
3369.7,-64.709289
3369.8,-65.841151
3369.9,-64.999916
3370,-64.967329
3370.1,-63.220721
3370.2,-64.504425
3370.3,-64.61448
3370.4,-66.08784
3370.5,-64.429741
3370.6,-64.065366
3370.7,-63.78494
3370.8,-64.064921
3370.9,-65.406476
3371,-65.786254
3371.1,-64.371274
3371.2,-64.579431
3371.3,-63.476416
3371.4,-65.677132
3371.5,-65.17687
3371.6,-65.477913
3371.7,-64.81927
3371.8,-64.381495
3371.9,-65.520091
3372,-64.276433
3372.1,-63.109025
3372.2,-63.629021
3372.3,-65.409385
3372.4,-63.684718
3372.5,-66.096241
3372.6,-62.780462
3372.7,-64.499289
3372.8,-63.80455
3372.9,-64.338685
3373,-63.166062
3373.1,-64.691607
3373.2,-65.030597
3373.3,-65.017097
3373.4,-65.006821
3373.5,-65.023926
3373.6,-65.913285
3373.7,-63.65664
3373.8,-63.561111
3373.9,-62.721829
3374,-63.07223
3374.1,-64.68421
3374.2,-62.380756
3374.3,-64.719327
3374.4,-62.776793
3374.5,-65.333409
3374.6,-63.677212
3374.7,-63.919486
3374.8,-64.048097
3374.9,-64.40812
3375,-64.902334
3375.1,-66.082872
3375.2,-65.09104
3375.3,-63.593724
3375.4,-64.910275
3375.5,-63.332829
3375.6,-65.151409
3375.7,-64.531171
3375.8,-63.523129
3375.9,-64.851984
3376,-64.272959
3376.1,-62.576033
3376.2,-62.841718
3376.3,-62.604675
3376.4,-65.198438
3376.5,-65.94594
3376.6,-63.463016
3376.7,-65.680713
3376.8,-66.400663
3376.9,-64.648742
3377,-64.116124
3377.1,-63.669083
3377.2,-62.849082
3377.3,-64.010096
3377.4,-63.099219
3377.5,-62.947945
3377.6,-64.322739
3377.7,-64.15693
3377.8,-63.486979
3377.9,-63.278475
3378,-63.540424
3378.1,-64.142866
3378.2,-65.425598
3378.3,-64.195302
3378.4,-64.263087
3378.5,-64.971733
3378.6,-63.637156
3378.7,-64.763023
3378.8,-65.830673
3378.9,-62.269144
3379,-64.480765
3379.1,-64.431825
3379.2,-65.271861
3379.3,-62.47372
3379.4,-64.613213
3379.5,-63.902532
3379.6,-65.044479
3379.7,-63.775441
3379.8,-62.288055
3379.9,-64.824889
3380,-63.543614
3380.1,-62.631627
3380.2,-63.714877
3380.3,-63.596039
3380.4,-63.233378
3380.5,-64.014003
3380.6,-64.359888
3380.7,-63.788673
3380.8,-65.437176
3380.9,-62.128648
3381,-64.972461
3381.1,-65.600727
3381.2,-64.154576
3381.3,-64.828615
3381.4,-62.153537
3381.5,-65.94141
3381.6,-64.088806
3381.7,-65.038085
3381.8,-64.760088
3381.9,-64.651942
3382,-65.56309
3382.1,-63.865609
3382.2,-64.684663
3382.3,-64.815133
3382.4,-62.80177
3382.5,-64.382927
3382.6,-65.48972
3382.7,-65.53419
3382.8,-64.975544
3382.9,-62.600023
3383,-65.428167
3383.1,-62.895442
3383.2,-64.990047
3383.3,-63.268405
3383.4,-65.239781
3383.5,-64.286605
3383.6,-63.984774
3383.7,-62.583028
3383.8,-63.647295
3383.9,-64.946152
3384,-65.21575
3384.1,-64.662881
3384.2,-64.103137
3384.3,-63.396082
3384.4,-64.850402
3384.5,-63.62011
3384.6,-65.527786
3384.7,-63.387912
3384.8,-63.953814
3384.9,-65.569263
3385,-65.445226
3385.1,-64.532525
3385.2,-63.644335
3385.3,-66.314291
3385.4,-63.5309
3385.5,-63.654523
3385.6,-66.162272
3385.7,-64.731039
3385.8,-64.418008
3385.9,-61.661012
3386,-65.128629
3386.1,-64.939641
3386.2,-66.0737
3386.3,-65.037942
3386.4,-64.300606
3386.5,-62.724764
3386.6,-64.595136
3386.7,-63.501986
3386.8,-65.51266
3386.9,-64.660524
3387,-65.071227
3387.1,-64.397025
3387.2,-63.493957
3387.3,-62.881586
3387.4,-65.343094
3387.5,-64.591212
3387.6,-65.282168
3387.7,-63.701452
3387.8,-62.985251
3387.9,-63.360951
3388,-67.083592
3388.1,-65.186622
3388.2,-64.900054
3388.3,-64.208147
3388.4,-65.060531
3388.5,-63.191794
3388.6,-63.776867
3388.7,-65.546637
3388.8,-64.479586
3388.9,-64.143224
3389,-64.034398
3389.1,-64.701209
3389.2,-66.122124
3389.3,-63.38124
3389.4,-64.120566
3389.5,-65.174877
3389.6,-65.630202
3389.7,-66.704368
3389.8,-63.742844
3389.9,-65.095225
3390,-64.240441
3390.1,-64.370517
3390.2,-65.412165
3390.3,-64.616197
3390.4,-63.92565
3390.5,-64.936561
3390.6,-63.372839
3390.7,-67.010048
3390.8,-65.24417
3390.9,-64.809453
3391,-64.398047
3391.1,-64.983504
3391.2,-65.230954
3391.3,-64.668377
3391.4,-65.062995
3391.5,-64.495879
3391.6,-66.446128
3391.7,-66.312999
3391.8,-63.62411
3391.9,-64.288669
3392,-64.661337
3392.1,-65.377756
3392.2,-64.403738
3392.3,-62.606696
3392.4,-65.571585
3392.5,-66.347616
3392.6,-66.276667
3392.7,-64.871257
3392.8,-64.610879
3392.9,-65.119085
3393,-66.934729
3393.1,-65.226177
3393.2,-64.55638
3393.3,-66.336945
3393.4,-65.188082
3393.5,-64.11656
3393.6,-64.212267
3393.7,-65.421772
3393.8,-63.899329
3393.9,-66.065074
3394,-63.593093
3394.1,-64.956584
3394.2,-66.898474
3394.3,-64.809455
3394.4,-65.225218
3394.5,-65.172804
3394.6,-64.916319
3394.7,-63.631888
3394.8,-64.377313
3394.9,-66.045088
3395,-63.931516
3395.1,-65.638561
3395.2,-63.976958
3395.3,-63.63228
3395.4,-66.213103
3395.5,-64.810563
3395.6,-63.119893
3395.7,-65.552664
3395.8,-65.546695
3395.9,-65.694438
3396,-64.967389
3396.1,-63.803452
3396.2,-62.496965
3396.3,-64.081914
3396.4,-64.475528
3396.5,-64.925406
3396.6,-65.5636
3396.7,-65.104552
3396.8,-66.146271
3396.9,-66.697905
3397,-67.435702
3397.1,-65.016575
3397.2,-64.792945
3397.3,-65.228985
3397.4,-63.872426
3397.5,-64.954358
3397.6,-65.221646
3397.7,-63.983857
3397.8,-64.432209
3397.9,-64.608922
3398,-66.627399
3398.1,-64.732714
3398.2,-65.793553
3398.3,-65.383204
3398.4,-66.017151
3398.5,-63.752335
3398.6,-65.810171
3398.7,-64.451725
3398.8,-65.456686
3398.9,-66.488115
3399,-66.874368
3399.1,-64.219953
3399.2,-64.273866
3399.3,-63.702163
3399.4,-63.988407
3399.5,-64.52262
3399.6,-65.150835
3399.7,-63.750483
3399.8,-66.140939
3399.9,-65.695241
3400,-65.165522
3400.1,-64.961597
3400.2,-65.525303
3400.3,-65.490111
3400.4,-65.397904
3400.5,-65.839373
3400.6,-64.897918
3400.7,-64.336379
3400.8,-65.4444
3400.9,-65.41448
3401,-64.509352
3401.1,-65.482924
3401.2,-65.112922
3401.3,-65.945163
3401.4,-66.151643
3401.5,-66.29268
3401.6,-65.331238
3401.7,-66.482882
3401.8,-65.048173
3401.9,-66.119001
3402,-65.597385
3402.1,-64.961031
3402.2,-64.245472
3402.3,-66.898719
3402.4,-66.2919
3402.5,-65.784614
3402.6,-64.899945
3402.7,-65.789756
3402.8,-64.674286
3402.9,-63.950322
3403,-68.099227
3403.1,-62.44639
3403.2,-65.582944
3403.3,-65.489109
3403.4,-65.24582
3403.5,-65.548924
3403.6,-65.928267
3403.7,-66.235778
3403.8,-65.017821
3403.9,-65.373256
3404,-64.674427
3404.1,-63.808991
3404.2,-66.784504
3404.3,-65.107592
3404.4,-64.103992
3404.5,-65.32517
3404.6,-65.3607
3404.7,-64.668954
3404.8,-66.214326
3404.9,-65.030265
3405,-65.778146
3405.1,-65.18247
3405.2,-63.620661
3405.3,-66.607894
3405.4,-63.640326
3405.5,-66.200313
3405.6,-66.014053
3405.7,-64.705971
3405.8,-64.449289
3405.9,-65.798691
3406,-65.270107
3406.1,-65.666836
3406.2,-63.95538
3406.3,-66.502088
3406.4,-65.189073
3406.5,-64.966226
3406.6,-64.837328
3406.7,-66.645001
3406.8,-65.926072
3406.9,-66.911089
3407,-63.57704
3407.1,-65.984653
3407.2,-66.234036
3407.3,-64.589055
3407.4,-66.210598
3407.5,-65.136917
3407.6,-65.814864
3407.7,-63.809824
3407.8,-63.304476
3407.9,-65.743455
3408,-65.043556
3408.1,-66.136673
3408.2,-65.314226
3408.3,-66.259874
3408.4,-64.925311
3408.5,-65.160572
3408.6,-64.791599
3408.7,-66.29272
3408.8,-64.933312
3408.9,-65.931405
3409,-66.09275
3409.1,-65.823368
3409.2,-64.725374
3409.3,-65.603225
3409.4,-66.801679
3409.5,-65.15471
3409.6,-66.351933
3409.7,-62.51314
3409.8,-65.614585
3409.9,-64.916811
3410,-66.090529
3410.1,-63.496804
3410.2,-64.260448
3410.3,-65.82454
3410.4,-64.086466
3410.5,-66.120867
3410.6,-66.22248
3410.7,-65.996478
3410.8,-67.144458
3410.9,-65.692304
3411,-67.733239
3411.1,-65.452045
3411.2,-65.181393
3411.3,-65.561995
3411.4,-65.72217
3411.5,-64.839825
3411.6,-64.874996
3411.7,-64.976615
3411.8,-65.680564
3411.9,-65.770621
3412,-64.214537
3412.1,-64.418005
3412.2,-65.01442
3412.3,-65.800761
3412.4,-64.780274
3412.5,-65.086322
3412.6,-66.796328
3412.7,-64.529125
3412.8,-64.420497
3412.9,-64.895535
3413,-64.276131
3413.1,-65.116924
3413.2,-66.913327
3413.3,-64.760463
3413.4,-68.119335
3413.5,-66.522113
3413.6,-65.390439
3413.7,-64.414266
3413.8,-64.701397
3413.9,-65.644827
3414,-65.382149
3414.1,-63.99712
3414.2,-66.113403
3414.3,-65.637174
3414.4,-66.662062
3414.5,-64.554058
3414.6,-64.194575
3414.7,-63.901909
3414.8,-64.178691
3414.9,-64.723324
3415,-65.320501
3415.1,-64.29459
3415.2,-66.094197
3415.3,-65.279504
3415.4,-66.814008
3415.5,-65.407906
3415.6,-65.662253
3415.7,-66.817358
3415.8,-63.881977
3415.9,-65.47791
3416,-65.569153
3416.1,-64.690877
3416.2,-66.897434
3416.3,-64.909034
3416.4,-64.987034
3416.5,-64.90868
3416.6,-65.729492
3416.7,-64.513456
3416.8,-66.027595
3416.9,-64.052828
3417,-64.620319
3417.1,-66.465517
3417.2,-67.03473
3417.3,-64.95566
3417.4,-65.462241
3417.5,-65.481669
3417.6,-66.246482
3417.7,-64.076554
3417.8,-64.823093
3417.9,-64.349141
3418,-67.310266
3418.1,-64.120777
3418.2,-64.956024
3418.3,-65.023254
3418.4,-65.107121
3418.5,-66.538259
3418.6,-65.706749
3418.7,-66.451959
3418.8,-64.412098
3418.9,-64.551625
3419,-65.377467
3419.1,-64.658956
3419.2,-64.874301
3419.3,-63.634693
3419.4,-63.615264
3419.5,-64.192111
3419.6,-66.367218
3419.7,-64.789439
3419.8,-65.353295
3419.9,-64.252819
3420,-64.418196
3420.1,-62.907348
3420.2,-65.882847
3420.3,-66.919675
3420.4,-66.659438
3420.5,-64.72631
3420.6,-64.160178
3420.7,-65.244215
3420.8,-67.765157
3420.9,-64.182601
3421,-65.14866
3421.1,-64.337081
3421.2,-65.081612
3421.3,-65.279976
3421.4,-64.292107
3421.5,-65.684323
3421.6,-65.196191
3421.7,-63.958904
3421.8,-65.850629
3421.9,-64.628917
3422,-66.322661
3422.1,-64.927074
3422.2,-66.826107
3422.3,-63.647263
3422.4,-65.662562
3422.5,-64.803574
3422.6,-66.290611
3422.7,-64.582512
3422.8,-66.651381
3422.9,-64.784309
3423,-64.924855
3423.1,-64.147996
3423.2,-65.330382
3423.3,-65.509357
3423.4,-65.63161
3423.5,-64.814657
3423.6,-65.037897
3423.7,-66.514361
3423.8,-65.274366
3423.9,-63.987048
3424,-66.271522
3424.1,-64.666748
3424.2,-65.30433
3424.3,-65.454141
3424.4,-65.43335
3424.5,-67.792606
3424.6,-65.439732
3424.7,-65.019118
3424.8,-65.443055
3424.9,-64.917957
3425,-67.188123
3425.1,-65.303704
3425.2,-63.672215
3425.3,-64.318948
3425.4,-64.564552
3425.5,-66.071135
3425.6,-65.231894
3425.7,-63.358168
3425.8,-64.597099
3425.9,-64.184172
3426,-65.697997
3426.1,-65.134536
3426.2,-65.00992
3426.3,-64.25693
3426.4,-64.254984
3426.5,-65.168459
3426.6,-62.357456
3426.7,-65.6518
3426.8,-65.57792
3426.9,-64.476525
3427,-67.003356
3427.1,-65.760448
3427.2,-65.422644
3427.3,-65.516119
3427.4,-65.029995
3427.5,-64.428346
3427.6,-63.663429
3427.7,-63.7363
3427.8,-66.765495
3427.9,-63.7155
3428,-65.70162
3428.1,-65.8367
3428.2,-66.222331
3428.3,-66.658869
3428.4,-65.155437
3428.5,-64.816134
3428.6,-63.622326
3428.7,-64.454437
3428.8,-64.547012
3428.9,-63.569725
3429,-66.52132
3429.1,-63.887649
3429.2,-65.577398
3429.3,-65.972887
3429.4,-64.940277
3429.5,-67.004359
3429.6,-64.012442
3429.7,-64.347144
3429.8,-64.932953
3429.9,-65.17963
3430,-63.554095
3430.1,-66.208754
3430.2,-64.925417
3430.3,-65.356214
3430.4,-65.696723
3430.5,-63.117505
3430.6,-63.226904
3430.7,-62.846153
3430.8,-65.05965
3430.9,-64.708657
3431,-63.953822
3431.1,-64.436221
3431.2,-65.617075
3431.3,-65.04057
3431.4,-65.237046
3431.5,-64.95911
3431.6,-65.779402
3431.7,-64.053694
3431.8,-65.824554
3431.9,-65.499506
3432,-64.719961
3432.1,-65.938171
3432.2,-66.346188
3432.3,-65.753895
3432.4,-65.02999
3432.5,-63.384923
3432.6,-64.888998
3432.7,-65.837532
3432.8,-63.943483
3432.9,-63.837551
3433,-64.193818
3433.1,-64.851718
3433.2,-65.209655
3433.3,-64.599258
3433.4,-65.422149
3433.5,-65.260982
3433.6,-64.651527
3433.7,-64.567824
3433.8,-64.933687
3433.9,-64.204691
3434,-64.239142
3434.1,-64.395716
3434.2,-66.167251
3434.3,-65.062268
3434.4,-64.130498
3434.5,-65.936187
3434.6,-64.66328
3434.7,-63.032979
3434.8,-65.027863
3434.9,-63.349535
3435,-65.546349
3435.1,-63.991003
3435.2,-64.056013
3435.3,-65.146928
3435.4,-63.960664
3435.5,-65.75748
3435.6,-65.982782
3435.7,-65.374527
3435.8,-63.724072
3435.9,-64.867686
3436,-63.328828
3436.1,-65.030667
3436.2,-63.225884
3436.3,-64.551534
3436.4,-64.339277
3436.5,-65.604102
3436.6,-64.880366
3436.7,-63.678755
3436.8,-64.228826
3436.9,-65.601585
3437,-63.648215
3437.1,-63.979815
3437.2,-64.726111
3437.3,-65.427107
3437.4,-62.198995
3437.5,-63.426977
3437.6,-64.015423
3437.7,-65.424291
3437.8,-62.492388
3437.9,-63.737111
3438,-64.985338
3438.1,-64.866343
3438.2,-64.369356
3438.3,-64.466591
3438.4,-64.80871
3438.5,-65.108397
3438.6,-63.867478
3438.7,-66.047906
3438.8,-64.731678
3438.9,-63.639635
3439,-67.547463
3439.1,-64.366219
3439.2,-64.639034
3439.3,-63.474652
3439.4,-63.390345
3439.5,-63.89473
3439.6,-64.330135
3439.7,-63.296128
3439.8,-63.686944
3439.9,-64.979312
3440,-65.875527
3440.1,-64.559229
3440.2,-64.827523
3440.3,-65.292114
3440.4,-64.876775
3440.5,-65.369525
3440.6,-63.857274
3440.7,-62.877571
3440.8,-66.163246
3440.9,-63.225002
3441,-63.822805
3441.1,-63.348718
3441.2,-64.444456
3441.3,-62.011601
3441.4,-64.129393
3441.5,-63.928798
3441.6,-65.382242
3441.7,-66.228802
3441.8,-63.498587
3441.9,-64.536733
3442,-65.574491
3442.1,-64.488288
3442.2,-64.695417
3442.3,-64.876491
3442.4,-65.943085
3442.5,-66.033346
3442.6,-63.88485
3442.7,-62.976047
3442.8,-65.213395
3442.9,-63.401226
3443,-64.961258
3443.1,-63.918664
3443.2,-64.213987
3443.3,-63.271974
3443.4,-63.735625
3443.5,-64.082518
3443.6,-64.870749
3443.7,-63.698737
3443.8,-65.14035
3443.9,-65.233193
3444,-62.700147
3444.1,-65.462939
3444.2,-63.770847
3444.3,-62.54113
3444.4,-64.457914
3444.5,-64.532439
3444.6,-64.947368
3444.7,-65.730582
3444.8,-65.169441
3444.9,-65.381589
3445,-65.482953
3445.1,-65.673066
3445.2,-64.344174
3445.3,-64.715793
3445.4,-66.350124
3445.5,-65.155536
3445.6,-66.178014
3445.7,-64.112271
3445.8,-65.448121
3445.9,-62.772156
3446,-63.628323
3446.1,-64.592453
3446.2,-64.414512
3446.3,-65.42427
3446.4,-64.500855
3446.5,-64.92647
3446.6,-63.889787
3446.7,-66.255906
3446.8,-65.525596
3446.9,-64.340709
3447,-64.978275
3447.1,-62.735912
3447.2,-62.991167
3447.3,-63.161844
3447.4,-65.087817
3447.5,-65.897573
3447.6,-64.629978
3447.7,-63.859424
3447.8,-63.658155
3447.9,-65.381317
3448,-65.170864
3448.1,-64.334446
3448.2,-63.833115
3448.3,-65.314413
3448.4,-65.189103
3448.5,-63.666427
3448.6,-63.615582
3448.7,-64.64873
3448.8,-65.220961
3448.9,-63.795445
3449,-65.689274
3449.1,-65.559185
3449.2,-61.995178
3449.3,-67.898008
3449.4,-63.96743
3449.5,-62.737325
3449.6,-63.641821
3449.7,-65.634259
3449.8,-66.260915
3449.9,-66.427549
3450,-64.568448
3450.1,-65.439969
3450.2,-63.932672
3450.3,-66.042502
3450.4,-62.981517
3450.5,-63.001077
3450.6,-63.383871
3450.7,-64.49859
3450.8,-63.981168
3450.9,-64.049034
3451,-63.790706
3451.1,-64.923849
3451.2,-65.504806
3451.3,-65.274272
3451.4,-64.82621
3451.5,-63.74905
3451.6,-64.698073
3451.7,-65.022018
3451.8,-62.690546
3451.9,-65.885041
3452,-65.545767
3452.1,-64.276816
3452.2,-64.545711
3452.3,-65.837372
3452.4,-66.323977
3452.5,-65.871226
3452.6,-64.680261
3452.7,-65.086045
3452.8,-64.978166
3452.9,-64.995089
3453,-64.262114
3453.1,-64.905243
3453.2,-64.66771
3453.3,-63.710839
3453.4,-65.177549
3453.5,-63.626513
3453.6,-65.233321
3453.7,-66.961926
3453.8,-64.977044
3453.9,-66.273798
3454,-64.718281
3454.1,-63.792595
3454.2,-65.682672
3454.3,-65.312667
3454.4,-65.167454
3454.5,-64.230168
3454.6,-64.912378
3454.7,-64.180471
3454.8,-63.954658
3454.9,-64.769312
3455,-64.256546
3455.1,-67.945303
3455.2,-65.487593
3455.3,-63.882148
3455.4,-64.59024
3455.5,-64.898319
3455.6,-65.426272
3455.7,-66.680221
3455.8,-66.410892
3455.9,-65.691853
3456,-66.862489
3456.1,-65.395329
3456.2,-64.974267
3456.3,-63.851407
3456.4,-63.999455
3456.5,-64.006514
3456.6,-63.57399
3456.7,-63.912845
3456.8,-66.623658
3456.9,-64.282048
3457,-63.875445
3457.1,-65.553869
3457.2,-67.054421
3457.3,-65.083567
3457.4,-64.676737
3457.5,-65.466327
3457.6,-63.895299
3457.7,-64.596235
3457.8,-64.568778
3457.9,-65.750565
3458,-64.358775
3458.1,-64.985524
3458.2,-64.978046
3458.3,-64.275118
3458.4,-63.776235
3458.5,-64.705658
3458.6,-63.541094
3458.7,-65.357642
3458.8,-64.509707
3458.9,-65.671113
3459,-64.194886
3459.1,-65.124208
3459.2,-67.171813
3459.3,-65.329826
3459.4,-66.252314
3459.5,-66.635938
3459.6,-63.58917
3459.7,-64.356912
3459.8,-63.995803
3459.9,-64.780357
3460,-64.555908
3460.1,-64.411516
3460.2,-65.049184
3460.3,-64.24728
3460.4,-65.213013
3460.5,-64.815194
3460.6,-64.664951
3460.7,-65.557923
3460.8,-64.596075
3460.9,-63.631624
3461,-65.313383
3461.1,-64.92745
3461.2,-65.909405
3461.3,-64.616403
3461.4,-64.100978
3461.5,-65.702597
3461.6,-63.565578
3461.7,-64.593366
3461.8,-63.185508
3461.9,-66.591027
3462,-65.273581
3462.1,-65.397179
3462.2,-64.812923
3462.3,-65.457001
3462.4,-64.624899
3462.5,-64.910501
3462.6,-65.750994
3462.7,-66.640626
3462.8,-65.943737
3462.9,-63.374195
3463,-63.245836
3463.1,-66.435546
3463.2,-65.421901
3463.3,-66.015358
3463.4,-64.027261
3463.5,-64.817353
3463.6,-64.626829
3463.7,-64.424651
3463.8,-64.433258
3463.9,-67.050369
3464,-64.994511
3464.1,-64.53695
3464.2,-64.176365
3464.3,-65.237149
3464.4,-65.032157
3464.5,-65.25064
3464.6,-65.687171
3464.7,-64.826767
3464.8,-65.505592
3464.9,-66.401299
3465,-66.112175
3465.1,-63.892521
3465.2,-64.292631
3465.3,-65.363806
3465.4,-64.919995
3465.5,-66.945148
3465.6,-64.47281
3465.7,-66.796922
3465.8,-64.608398
3465.9,-65.253743
3466,-63.443355
3466.1,-63.685813
3466.2,-65.367693
3466.3,-63.957354
3466.4,-65.116202
3466.5,-64.793541
3466.6,-65.622799
3466.7,-65.605596
3466.8,-63.28785
3466.9,-64.721398
3467,-64.714285
3467.1,-63.00792
3467.2,-62.784265
3467.3,-65.022876
3467.4,-64.879777
3467.5,-64.399841
3467.6,-64.450828
3467.7,-65.17875
3467.8,-64.796721
3467.9,-65.305249
3468,-63.262713
3468.1,-63.882624
3468.2,-65.681707
3468.3,-66.052557
3468.4,-65.127517
3468.5,-63.524279
3468.6,-63.853981
3468.7,-63.561222
3468.8,-64.403715
3468.9,-63.922794
3469,-62.266451
3469.1,-64.311463
3469.2,-64.695925
3469.3,-65.108647
3469.4,-64.975816
3469.5,-65.442647
3469.6,-64.147079
3469.7,-67.381049
3469.8,-66.857851
3469.9,-65.649006
3470,-64.001152
3470.1,-67.185396
3470.2,-65.710175
3470.3,-64.164935
3470.4,-65.086936
3470.5,-64.226159
3470.6,-62.98049
3470.7,-63.750532
3470.8,-65.97211
3470.9,-65.78556
3471,-62.975222
3471.1,-62.833849
3471.2,-64.729061
3471.3,-66.298287
3471.4,-64.02535
3471.5,-65.16426
3471.6,-64.64157
3471.7,-65.424273
3471.8,-64.307307
3471.9,-66.341411
3472,-64.820437
3472.1,-65.148013
3472.2,-64.566562
3472.3,-65.300125
3472.4,-65.66393
3472.5,-64.332233
3472.6,-64.771498
3472.7,-64.6425
3472.8,-64.974272
3472.9,-65.126821
3473,-63.978437
3473.1,-64.477778
3473.2,-64.662222
3473.3,-64.871535
3473.4,-64.217932
3473.5,-63.426174
3473.6,-65.659056
3473.7,-64.703932
3473.8,-65.095982
3473.9,-63.986264
3474,-63.635692
3474.1,-63.803617
3474.2,-64.226938
3474.3,-66.243456
3474.4,-65.421467
3474.5,-64.950554
3474.6,-64.540272
3474.7,-66.402303
3474.8,-65.078618
3474.9,-65.425394
3475,-65.6047
3475.1,-67.08392
3475.2,-64.016249
3475.3,-65.997305
3475.4,-65.67459
3475.5,-64.673691
3475.6,-65.313603
3475.7,-65.374889
3475.8,-63.291009
3475.9,-64.854741
3476,-64.302537
3476.1,-64.665557
3476.2,-64.116031
3476.3,-63.342057
3476.4,-64.429791
3476.5,-65.179538
3476.6,-63.354755
3476.7,-66.836075
3476.8,-65.646777
3476.9,-65.248125
3477,-65.666791
3477.1,-64.968924
3477.2,-65.868651
3477.3,-63.106043
3477.4,-65.517799
3477.5,-64.912638
3477.6,-66.03971
3477.7,-66.218551
3477.8,-65.345858
3477.9,-65.852376
3478,-66.145749
3478.1,-63.626459
3478.2,-66.018414
3478.3,-65.743407
3478.4,-67.580653
3478.5,-65.388181
3478.6,-64.975916
3478.7,-64.817043
3478.8,-66.79854
3478.9,-63.440046
3479,-64.347468
3479.1,-66.129622
3479.2,-65.493254
3479.3,-65.599102
3479.4,-66.383118
3479.5,-65.218829
3479.6,-64.74237
3479.7,-66.170213
3479.8,-64.990218
3479.9,-65.195928
3480,-64.806628
3480.1,-64.446967
3480.2,-65.408226
3480.3,-64.851746
3480.4,-66.866419
3480.5,-66.281562
3480.6,-64.408756
3480.7,-64.426262
3480.8,-64.869323
3480.9,-64.51342
3481,-63.34462
3481.1,-64.855923
3481.2,-64.841203
3481.3,-66.941197
3481.4,-64.288354
3481.5,-66.891511
3481.6,-65.156791
3481.7,-65.840219
3481.8,-64.429523
3481.9,-65.835959
3482,-63.601767
3482.1,-65.169693
3482.2,-64.332369
3482.3,-64.764652
3482.4,-65.512642
3482.5,-65.874674
3482.6,-65.547945
3482.7,-64.976517
3482.8,-65.494347
3482.9,-64.899746
3483,-66.527462
3483.1,-64.995536
3483.2,-66.115239
3483.3,-64.548007
3483.4,-66.222549
3483.5,-65.63749
3483.6,-65.762003
3483.7,-64.015813
3483.8,-62.409071
3483.9,-64.180365
3484,-64.682014
3484.1,-64.13038
3484.2,-64.662716
3484.3,-65.626292
3484.4,-65.653005
3484.5,-65.066273
3484.6,-65.379081
3484.7,-64.726233
3484.8,-64.317077
3484.9,-65.718436
3485,-65.022197
3485.1,-66.539791
3485.2,-64.402813
3485.3,-67.303337
3485.4,-65.648526
3485.5,-64.870333
3485.6,-64.500093
3485.7,-65.598235
3485.8,-65.543905
3485.9,-64.528542
3486,-66.692498
3486.1,-66.139548
3486.2,-64.274327
3486.3,-63.765184
3486.4,-62.304174
3486.5,-64.419787
3486.6,-64.750838
3486.7,-62.667864
3486.8,-64.543138
3486.9,-64.62557
3487,-64.033576
3487.1,-63.882666
3487.2,-63.787848
3487.3,-66.451324
3487.4,-64.297281
3487.5,-64.158002
3487.6,-64.34588
3487.7,-65.246608
3487.8,-62.455557
3487.9,-64.457835
3488,-65.947071
3488.1,-65.089046
3488.2,-63.865697
3488.3,-65.361631
3488.4,-64.212253
3488.5,-65.873959
3488.6,-65.358026
3488.7,-64.196906
3488.8,-64.114644
3488.9,-65.34895
3489,-64.688017
3489.1,-66.033715
3489.2,-66.359304
3489.3,-65.238754
3489.4,-63.693151
3489.5,-65.978717
3489.6,-65.469434
3489.7,-65.749547
3489.8,-63.628774
3489.9,-67.491277
3490,-63.023179
3490.1,-65.380195
3490.2,-65.121649
3490.3,-62.526245
3490.4,-65.235101
3490.5,-64.087672
3490.6,-65.859352
3490.7,-66.06187
3490.8,-63.487514
3490.9,-64.264501
3491,-66.412595
3491.1,-63.424163
3491.2,-65.038581
3491.3,-63.760115
3491.4,-63.98429
3491.5,-65.74367
3491.6,-66.592852
3491.7,-66.157032
3491.8,-64.56423
3491.9,-66.156347
3492,-65.910876
3492.1,-65.240488
3492.2,-64.779035
3492.3,-64.524094
3492.4,-65.68018
3492.5,-64.638808
3492.6,-65.029889
3492.7,-64.614633
3492.8,-64.668847
3492.9,-63.022243
3493,-64.676025
3493.1,-64.514579
3493.2,-65.048093
3493.3,-64.45809
3493.4,-63.039654
3493.5,-64.681399
3493.6,-64.30391
3493.7,-65.796575
3493.8,-64.316517
3493.9,-65.431365
3494,-65.062815
3494.1,-63.741261
3494.2,-65.017881
3494.3,-63.560156
3494.4,-65.872317
3494.5,-65.215476
3494.6,-63.385895
3494.7,-65.360054
3494.8,-63.567759
3494.9,-64.172763
3495,-64.578997
3495.1,-63.734891
3495.2,-65.852974
3495.3,-63.888604
3495.4,-65.286515
3495.5,-66.285058
3495.6,-64.415411
3495.7,-65.147943
3495.8,-64.699678
3495.9,-63.76367
3496,-65.661609
3496.1,-63.658524
3496.2,-66.049939
3496.3,-65.885219
3496.4,-63.271638
3496.5,-64.426512
3496.6,-64.016105
3496.7,-64.527022
3496.8,-65.162978
3496.9,-64.400799
3497,-63.838308
3497.1,-65.088441
3497.2,-63.685052
3497.3,-63.81765
3497.4,-63.867148
3497.5,-63.674663
3497.6,-66.639476
3497.7,-64.885801
3497.8,-65.469785
3497.9,-64.78596
3498,-64.362143
3498.1,-64.923948
3498.2,-63.903476
3498.3,-65.109732
3498.4,-63.77269
3498.5,-65.111629
3498.6,-63.847392
3498.7,-67.009533
3498.8,-63.825661
3498.9,-65.457156
3499,-63.004385
3499.1,-65.045786
3499.2,-64.400801
3499.3,-64.293071
3499.4,-64.024205
3499.5,-65.048994
3499.6,-63.856902
3499.7,-67.031137
3499.8,-63.878429
3499.9,-63.122414
3500,-63.569848
3500.1,-66.064196
3500.2,-66.305069
3500.3,-65.816737
3500.4,-64.944299
3500.5,-65.016132
3500.6,-64.762934
3500.7,-64.013785
3500.8,-65.108267
3500.9,-63.749903
3501,-65.344449
3501.1,-66.276006
3501.2,-63.009062
3501.3,-64.8103
3501.4,-63.293941
3501.5,-64.068521
3501.6,-64.556179
3501.7,-66.06988
3501.8,-64.902777
3501.9,-66.663848
3502,-64.165624
3502.1,-64.867724
3502.2,-65.087613
3502.3,-63.83119
3502.4,-66.00165
3502.5,-66.210687
3502.6,-65.839321
3502.7,-66.66392
3502.8,-64.075038
3502.9,-65.67842
3503,-64.876913
3503.1,-65.752581
3503.2,-65.692604
3503.3,-64.496458
3503.4,-64.542303
3503.5,-65.253398
3503.6,-63.85044
3503.7,-64.637531
3503.8,-64.550262
3503.9,-65.908438
3504,-64.65241
3504.1,-63.781284
3504.2,-63.393735
3504.3,-66.005283
3504.4,-64.453819
3504.5,-64.5492
3504.6,-61.356381
3504.7,-63.495102
3504.8,-65.579988
3504.9,-64.923575
3505,-64.00684
3505.1,-65.315943
3505.2,-64.83468
3505.3,-64.926703
3505.4,-63.389729
3505.5,-64.181337
3505.6,-65.466973
3505.7,-64.342154
3505.8,-64.836374
3505.9,-63.964123
3506,-64.538679
3506.1,-63.43744
3506.2,-64.464564
3506.3,-63.327069
3506.4,-63.505389
3506.5,-65.05233
3506.6,-62.285883
3506.7,-63.672103
3506.8,-62.665893
3506.9,-65.317282
3507,-63.756258
3507.1,-62.649173
3507.2,-61.928943
3507.3,-64.387213
3507.4,-63.069905
3507.5,-62.703661
3507.6,-61.587845
3507.7,-61.770999
3507.8,-63.240405
3507.9,-61.602535
3508,-60.852025
3508.1,-62.145753
3508.2,-61.33746
3508.3,-63.56425
3508.4,-63.198781
3508.5,-63.298519
3508.6,-61.498873
3508.7,-60.428745
3508.8,-60.828061
3508.9,-61.509531
3509,-61.089869
3509.1,-62.498218
3509.2,-62.334705
3509.3,-63.312427
3509.4,-62.777495
3509.5,-60.601525
3509.6,-60.010721
3509.7,-61.803986
3509.8,-62.883646
3509.9,-60.849461
3510,-61.464152
3510.1,-63.284932
3510.2,-61.474567
3510.3,-60.395415
3510.4,-60.191599
3510.5,-60.379942
3510.6,-58.96468
3510.7,-60.553134
3510.8,-59.372726
3510.9,-60.341091
3511,-61.398428
3511.1,-60.720304
3511.2,-60.922469
3511.3,-59.389497
3511.4,-57.816412
3511.5,-60.123172
3511.6,-59.371022
3511.7,-58.353484
3511.8,-61.720958
3511.9,-59.28313
3512,-61.166475
3512.1,-59.969219
3512.2,-59.299661
3512.3,-60.716584
3512.4,-60.301161
3512.5,-60.005517
3512.6,-59.107422
3512.7,-59.700512
3512.8,-59.514119
3512.9,-57.543595
3513,-59.006514
3513.1,-60.145798
3513.2,-60.362803
3513.3,-59.822135
3513.4,-58.653858
3513.5,-58.298217
3513.6,-59.154471
3513.7,-59.995263
3513.8,-58.214822
3513.9,-60.195363
3514,-56.984862
3514.1,-59.817394
3514.2,-60.641046
3514.3,-57.857974
3514.4,-58.178089
3514.5,-57.747501
3514.6,-59.529427
3514.7,-57.367936
3514.8,-59.248368
3514.9,-58.513096
3515,-58.241486
3515.1,-58.306198
3515.2,-57.789761
3515.3,-59.012939
3515.4,-59.058118
3515.5,-58.630438
3515.6,-58.160402
3515.7,-57.126095
3515.8,-56.620452
3515.9,-57.61148
3516,-56.499597
3516.1,-57.842229
3516.2,-57.269798
3516.3,-55.89359
3516.4,-57.376907
3516.5,-54.327156
3516.6,-55.248757
3516.7,-57.302092
3516.8,-56.973258
3516.9,-56.513597
3517,-57.558811
3517.1,-55.805859
3517.2,-57.311602
3517.3,-57.794506
3517.4,-55.941791
3517.5,-56.49185
3517.6,-54.95942
3517.7,-55.47921
3517.8,-58.261154
3517.9,-57.315838
3518,-56.832832
3518.1,-56.344732
3518.2,-54.642681
3518.3,-55.905235
3518.4,-54.247566
3518.5,-57.696878
3518.6,-56.700591
3518.7,-54.18367
3518.8,-55.697533
3518.9,-54.38201
3519,-57.561168
3519.1,-54.308887
3519.2,-56.486127
3519.3,-56.142031
3519.4,-55.428034
3519.5,-57.393002
3519.6,-55.394998
3519.7,-56.135417
3519.8,-52.696803
3519.9,-56.010098
3520,-55.419671
3520.1,-55.127348
3520.2,-56.617997
3520.3,-56.878048
3520.4,-55.989035
3520.5,-54.981592
3520.6,-56.094133
3520.7,-56.603611
3520.8,-55.878834
3520.9,-56.805517
3521,-55.736704
3521.1,-55.989595
3521.2,-56.777586
3521.3,-56.878965
3521.4,-55.103611
3521.5,-57.07772
3521.6,-56.299996
3521.7,-55.923923
3521.8,-56.457112
3521.9,-55.643179
3522,-57.331735
3522.1,-54.158078
3522.2,-56.161823
3522.3,-56.259459
3522.4,-55.835426
3522.5,-58.049221
3522.6,-57.478948
3522.7,-57.589149
3522.8,-58.096103
3522.9,-56.682064
3523,-56.542061
3523.1,-58.797906
3523.2,-58.200534
3523.3,-57.541334
3523.4,-57.615218
3523.5,-56.190398
3523.6,-57.564462
3523.7,-55.79028
3523.8,-58.189526
3523.9,-58.209414
3524,-58.886032
3524.1,-59.311912
3524.2,-58.484055
3524.3,-58.658073
3524.4,-58.123323
3524.5,-56.786437
3524.6,-59.131023
3524.7,-57.91076
3524.8,-58.991496
3524.9,-59.435058
3525,-58.391858
3525.1,-58.629759
3525.2,-58.21359
3525.3,-58.794503
3525.4,-59.470692
3525.5,-58.20081
3525.6,-59.510122
3525.7,-58.781154
3525.8,-57.808042
3525.9,-58.714817
3526,-59.174157
3526.1,-57.061122
3526.2,-60.363409
3526.3,-58.763983
3526.4,-59.013978
3526.5,-59.814866
3526.6,-61.121668
3526.7,-59.17191
3526.8,-59.5269
3526.9,-59.400222
3527,-59.360898
3527.1,-60.157158
3527.2,-59.374653
3527.3,-58.480343
3527.4,-60.670283
3527.5,-59.576799
3527.6,-59.359912
3527.7,-59.514543
3527.8,-58.582261
3527.9,-61.34533
3528,-59.627462
3528.1,-58.571315
3528.2,-61.344033
3528.3,-60.009551
3528.4,-60.005963
3528.5,-59.288082
3528.6,-58.18928
3528.7,-62.798369
3528.8,-60.057749
3528.9,-60.336551
3529,-60.270948
3529.1,-60.122291
3529.2,-60.71065
3529.3,-59.172432
3529.4,-61.042595
3529.5,-58.402768
3529.6,-60.694108
3529.7,-60.240965
3529.8,-61.522057
3529.9,-59.032245
3530,-62.300178
3530.1,-60.611589
3530.2,-59.925819
3530.3,-60.094044
3530.4,-61.361968
3530.5,-59.695292
3530.6,-59.285611
3530.7,-59.768718
3530.8,-59.022431
3530.9,-58.251852
3531,-61.233426
3531.1,-60.925696
3531.2,-59.990545
3531.3,-57.369033
3531.4,-59.26896
3531.5,-60.853778
3531.6,-60.370934
3531.7,-59.761634
3531.8,-59.622352
3531.9,-61.87749
3532,-60.808913
3532.1,-60.474445
3532.2,-60.119497
3532.3,-59.327741
3532.4,-58.423761
3532.5,-60.922251
3532.6,-61.840805
3532.7,-58.997968
3532.8,-59.60216
3532.9,-60.075419
3533,-60.374419
3533.1,-59.860116
3533.2,-60.431686
3533.3,-60.322886
3533.4,-60.159987
3533.5,-59.759135
3533.6,-58.158143
3533.7,-59.847811
3533.8,-60.346548
3533.9,-60.110058
3534,-60.106465
3534.1,-59.642856
3534.2,-59.203221
3534.3,-58.822534
3534.4,-59.869704
3534.5,-59.828151
3534.6,-60.701374
3534.7,-60.777731
3534.8,-59.566215
3534.9,-59.319589
3535,-60.94752
3535.1,-59.818471
3535.2,-60.791703
3535.3,-60.692547
3535.4,-59.786049
3535.5,-60.474484
3535.6,-58.841645
3535.7,-61.638264
3535.8,-59.552983
3535.9,-59.454088
3536,-59.9076
3536.1,-60.534162
3536.2,-59.762677
3536.3,-58.389809
3536.4,-60.367821
3536.5,-60.548183
3536.6,-60.103082
3536.7,-60.180121
3536.8,-61.946274
3536.9,-59.935178
3537,-61.396389
3537.1,-60.690051
3537.2,-61.083149
3537.3,-59.645542
3537.4,-61.656859
3537.5,-61.408357
3537.6,-58.882464
3537.7,-60.786023
3537.8,-61.027436
3537.9,-61.203411
3538,-59.175412
3538.1,-61.399999
3538.2,-60.606691
3538.3,-60.486647
3538.4,-60.236034
3538.5,-59.28489
3538.6,-60.431994
3538.7,-58.990919
3538.8,-59.12549
3538.9,-61.314169
3539,-60.983653
3539.1,-60.717444
3539.2,-60.12605
3539.3,-61.031526
3539.4,-58.101525
3539.5,-59.952446
3539.6,-58.855861
3539.7,-59.910129
3539.8,-59.896686
3539.9,-62.507119
3540,-58.840444
3540.1,-60.632627
3540.2,-60.964692
3540.3,-59.930496
3540.4,-58.137584
3540.5,-61.8835
3540.6,-61.87374
3540.7,-62.487076
3540.8,-60.040651
3540.9,-62.150487
3541,-59.469133
3541.1,-59.333773
3541.2,-62.626378
3541.3,-58.946213
3541.4,-57.119169
3541.5,-61.627721
3541.6,-60.381039
3541.7,-59.770672
3541.8,-60.699942
3541.9,-60.385716
3542,-61.62947
3542.1,-60.269726
3542.2,-61.833512
3542.3,-62.010352
3542.4,-60.101098
3542.5,-59.40125
3542.6,-62.076914
3542.7,-58.762889
3542.8,-61.791371
3542.9,-59.831638
3543,-59.888418
3543.1,-58.91696
3543.2,-59.080929
3543.3,-58.447475
3543.4,-60.133143
3543.5,-60.216799
3543.6,-59.093745
3543.7,-60.000047
3543.8,-61.98452
3543.9,-60.80737
3544,-60.431557
3544.1,-61.681254
3544.2,-59.964463
3544.3,-62.347221
3544.4,-60.741467
3544.5,-59.553646
3544.6,-60.416423
3544.7,-60.737428
3544.8,-60.920708
3544.9,-59.814692
3545,-60.466589
3545.1,-61.382325
3545.2,-61.471527
3545.3,-60.485472
3545.4,-59.425282
3545.5,-59.331448
3545.6,-60.304483
3545.7,-61.164177
3545.8,-60.697267
3545.9,-60.493396
3546,-60.561373
3546.1,-58.956314
3546.2,-58.566328
3546.3,-61.476641
3546.4,-59.641564
3546.5,-58.911431
3546.6,-60.524477
3546.7,-59.039269
3546.8,-61.136601
3546.9,-59.397513
3547,-60.156114
3547.1,-59.568724
3547.2,-61.722618
3547.3,-60.414036
3547.4,-59.274532
3547.5,-61.61041
3547.6,-59.488522
3547.7,-60.073793
3547.8,-61.584193
3547.9,-61.11544
3548,-60.875277
3548.1,-59.25422
3548.2,-58.43218
3548.3,-60.221411
3548.4,-59.112321
3548.5,-60.436228
3548.6,-61.319007
3548.7,-60.32638
3548.8,-59.800237
3548.9,-61.553588
3549,-59.55571
3549.1,-61.689224
3549.2,-60.387123
3549.3,-60.842252
3549.4,-60.948858
3549.5,-60.568384
3549.6,-61.255356
3549.7,-59.745265
3549.8,-60.491415
3549.9,-62.047691
3550,-60.49206
3550.1,-61.322664
3550.2,-60.505105
3550.3,-60.038647
3550.4,-60.930644
3550.5,-60.649966
3550.6,-60.872012
3550.7,-60.353549
3550.8,-61.784286
3550.9,-60.052775
3551,-60.400471
3551.1,-58.400344
3551.2,-61.592949
3551.3,-59.113846
3551.4,-59.311795
3551.5,-59.737613
3551.6,-61.80631
3551.7,-61.504912
3551.8,-60.306459
3551.9,-61.301808
3552,-58.122739
3552.1,-60.101548
3552.2,-60.505905
3552.3,-58.177655
3552.4,-60.856256
3552.5,-61.435497
3552.6,-60.33387
3552.7,-60.203825
3552.8,-60.310708
3552.9,-61.516123
3553,-59.758517
3553.1,-58.982931
3553.2,-61.098191
3553.3,-60.280892
3553.4,-60.920177
3553.5,-61.606695
3553.6,-60.886025
3553.7,-59.954705
3553.8,-59.537203
3553.9,-59.492318
3554,-60.005409
3554.1,-60.250147
3554.2,-61.351241
3554.3,-57.892301
3554.4,-60.935255
3554.5,-60.475503
3554.6,-60.463794
3554.7,-58.869346
3554.8,-61.000083
3554.9,-58.858312
3555,-59.04965
3555.1,-60.506569
3555.2,-59.63771
3555.3,-61.22959
3555.4,-58.289333
3555.5,-58.380322
3555.6,-58.465593
3555.7,-59.732292
3555.8,-59.653868
3555.9,-61.743379
3556,-59.700979
3556.1,-59.174471
3556.2,-60.111684
3556.3,-59.468694
3556.4,-58.459118
3556.5,-60.237389
3556.6,-58.139385
3556.7,-59.419683
3556.8,-59.973651
3556.9,-60.124113
3557,-60.295586
3557.1,-59.109677
3557.2,-56.981108
3557.3,-57.650354
3557.4,-59.539677
3557.5,-57.901614
3557.6,-57.649781
3557.7,-59.617634
3557.8,-58.27463
3557.9,-59.563853
3558,-59.179656
3558.1,-57.878969
3558.2,-60.9875
3558.3,-59.75739
3558.4,-58.322664
3558.5,-59.717694
3558.6,-59.40371
3558.7,-58.977633
3558.8,-59.095006
3558.9,-60.443778
3559,-59.97939
3559.1,-60.117517
3559.2,-60.948327
3559.3,-58.489722
3559.4,-59.026569
3559.5,-59.731595
3559.6,-60.931984
3559.7,-61.330234
3559.8,-59.236894
3559.9,-59.980972
3560,-60.393195
3560.1,-60.656991
3560.2,-60.312863
3560.3,-59.746204
3560.4,-58.037021
3560.5,-59.513126
3560.6,-60.407175
3560.7,-59.126514
3560.8,-60.123443
3560.9,-60.901169
3561,-59.566474
3561.1,-59.542582
3561.2,-61.134764
3561.3,-59.263025
3561.4,-60.529365
3561.5,-59.42066
3561.6,-60.373939
3561.7,-58.974931
3561.8,-60.784679
3561.9,-59.383637
3562,-59.461598
3562.1,-61.11015
3562.2,-60.42033
3562.3,-59.925763
3562.4,-61.100321
3562.5,-59.790193
3562.6,-60.677574
3562.7,-60.770675
3562.8,-59.448214
3562.9,-60.443496
3563,-60.912221
3563.1,-60.093254
3563.2,-61.871215
3563.3,-59.32551
3563.4,-59.805591
3563.5,-59.827032
3563.6,-60.382176
3563.7,-60.332261
3563.8,-60.419011
3563.9,-58.814367
3564,-61.152783
3564.1,-61.720177
3564.2,-60.291629
3564.3,-59.310431
3564.4,-58.656828
3564.5,-60.236681
3564.6,-59.100902
3564.7,-58.913735
3564.8,-60.004019
3564.9,-58.565312
3565,-61.432899
3565.1,-59.519683
3565.2,-62.487925
3565.3,-59.784566
3565.4,-60.152748
3565.5,-57.923563
3565.6,-58.526899
3565.7,-60.164991
3565.8,-60.132668
3565.9,-59.374175
3566,-59.704731
3566.1,-59.240337
3566.2,-60.050582
3566.3,-59.514314
3566.4,-59.454922
3566.5,-59.731454
3566.6,-60.454485
3566.7,-60.743667
3566.8,-60.942244
3566.9,-59.657788
3567,-59.85314
3567.1,-59.562885
3567.2,-57.516216
3567.3,-60.471403
3567.4,-61.002408
3567.5,-61.048403
3567.6,-59.466957
3567.7,-58.897509
3567.8,-59.51618
3567.9,-59.834196
3568,-59.242036
3568.1,-61.378168
3568.2,-59.741377
3568.3,-60.425558
3568.4,-58.898156
3568.5,-58.931762
3568.6,-60.308093
3568.7,-58.45421
3568.8,-59.242741
3568.9,-60.281312
3569,-60.413751
3569.1,-60.30794
3569.2,-60.103376
3569.3,-58.831471
3569.4,-61.070551
3569.5,-59.040376
3569.6,-59.359506
3569.7,-58.878318
3569.8,-59.343992
3569.9,-60.045752
3570,-59.307714
3570.1,-60.888188
3570.2,-60.979547
3570.3,-61.215843
3570.4,-58.537672
3570.5,-62.021871
3570.6,-59.969148
3570.7,-58.174973
3570.8,-58.757226
3570.9,-60.544907
3571,-59.939934
3571.1,-58.940525
3571.2,-59.077076
3571.3,-58.765175
3571.4,-60.52662
3571.5,-59.592224
3571.6,-59.467457
3571.7,-60.7499
3571.8,-59.753084
3571.9,-61.319802
3572,-59.638489
3572.1,-57.954641
3572.2,-59.930746
3572.3,-60.244733
3572.4,-59.272627
3572.5,-58.313418
3572.6,-61.582716
3572.7,-59.117594
3572.8,-61.608487
3572.9,-61.396831
3573,-60.815868
3573.1,-60.764124
3573.2,-59.479553
3573.3,-60.55235
3573.4,-60.324747
3573.5,-59.873638
3573.6,-60.053964
3573.7,-61.124487
3573.8,-58.590936
3573.9,-59.650633
3574,-59.437622
3574.1,-61.995556
3574.2,-59.941165
3574.3,-59.773102
3574.4,-61.675023
3574.5,-59.95247
3574.6,-59.598289
3574.7,-60.009163
3574.8,-62.859507
3574.9,-58.430086
3575,-58.689365
3575.1,-59.097535
3575.2,-60.152474
3575.3,-61.367619
3575.4,-60.970193
3575.5,-59.389568
3575.6,-60.13883
3575.7,-58.355011
3575.8,-60.966654
3575.9,-62.743454
3576,-60.74834
3576.1,-59.108347
3576.2,-59.519049
3576.3,-59.636006
3576.4,-60.059577
3576.5,-57.939124
3576.6,-59.902487
3576.7,-57.754322
3576.8,-60.837984
3576.9,-58.596442
3577,-60.553352
3577.1,-58.802006
3577.2,-59.009684
3577.3,-62.014605
3577.4,-61.677569
3577.5,-59.100762
3577.6,-60.421214
3577.7,-59.299087
3577.8,-62.431958
3577.9,-60.4009
3578,-61.396933
3578.1,-58.977573
3578.2,-60.337427
3578.3,-60.346737
3578.4,-60.61595
3578.5,-59.238261
3578.6,-60.53812
3578.7,-60.224094
3578.8,-59.538205
3578.9,-58.705094
3579,-60.729827
3579.1,-59.789691
3579.2,-60.096287
3579.3,-60.008745
3579.4,-60.82337
3579.5,-60.259824
3579.6,-60.260518
3579.7,-59.581728
3579.8,-57.459449
3579.9,-59.958458
3580,-60.898684
3580.1,-59.702612
3580.2,-59.425294
3580.3,-60.227575
3580.4,-60.210516
3580.5,-60.916908
3580.6,-59.271226
3580.7,-61.432064
3580.8,-60.411413
3580.9,-62.15606
3581,-60.604569
3581.1,-60.033974
3581.2,-59.155615
3581.3,-59.369034
3581.4,-60.20811
3581.5,-61.073767
3581.6,-60.04518
3581.7,-59.560997
3581.8,-59.689989
3581.9,-59.842498
3582,-60.827369
3582.1,-59.755673
3582.2,-60.534286
3582.3,-60.192034
3582.4,-58.890102
3582.5,-60.650563
3582.6,-60.914416
3582.7,-58.934658
3582.8,-61.683241
3582.9,-59.964461
3583,-60.976086
3583.1,-60.206222
3583.2,-59.859344
3583.3,-61.188654
3583.4,-59.367198
3583.5,-59.816475
3583.6,-60.975047
3583.7,-59.257857
3583.8,-60.360749
3583.9,-59.31314
3584,-60.372616
3584.1,-62.385806
3584.2,-61.050617
3584.3,-59.197527
3584.4,-59.103557
3584.5,-59.955733
3584.6,-60.600584
3584.7,-59.473442
3584.8,-60.4361
3584.9,-61.386196
3585,-60.112783
3585.1,-59.465161
3585.2,-62.517303
3585.3,-59.927108
3585.4,-60.153397
3585.5,-61.071251
3585.6,-61.949419
3585.7,-60.133309
3585.8,-59.758462
3585.9,-60.988573
3586,-61.487576
3586.1,-59.802425
3586.2,-61.017264
3586.3,-59.195218
3586.4,-61.254144
3586.5,-59.776
3586.6,-58.940959
3586.7,-59.802722
3586.8,-60.077489
3586.9,-59.539415
3587,-59.788436
3587.1,-62.048072
3587.2,-60.06295
3587.3,-58.841534
3587.4,-62.318686
3587.5,-59.907888
3587.6,-58.567895
3587.7,-60.570108
3587.8,-59.545283
3587.9,-59.963173
3588,-58.944558
3588.1,-62.512421
3588.2,-60.169311
3588.3,-58.14981
3588.4,-60.530359
3588.5,-60.157329
3588.6,-59.54205
3588.7,-59.923011
3588.8,-60.616619
3588.9,-60.955851
3589,-60.650123
3589.1,-59.361501
3589.2,-59.938926
3589.3,-60.434256
3589.4,-60.466329
3589.5,-60.265121
3589.6,-60.986139
3589.7,-60.339051
3589.8,-60.802242
3589.9,-62.531806
3590,-60.368245
3590.1,-60.059905
3590.2,-62.189651
3590.3,-60.461334
3590.4,-60.277972
3590.5,-58.932598
3590.6,-59.588551
3590.7,-61.853607
3590.8,-59.792226
3590.9,-61.351378
3591,-59.838617
3591.1,-60.129409
3591.2,-59.236662
3591.3,-59.569388
3591.4,-59.477754
3591.5,-60.884338
3591.6,-61.387155
3591.7,-60.158225
3591.8,-60.584336
3591.9,-61.648902
3592,-62.367388
3592.1,-60.756819
3592.2,-61.265792
3592.3,-60.292014
3592.4,-60.122536
3592.5,-59.391847
3592.6,-61.974865
3592.7,-60.435018
3592.8,-59.703573
3592.9,-60.750683
3593,-60.352425
3593.1,-60.743046
3593.2,-60.509881
3593.3,-58.746811
3593.4,-60.874021
3593.5,-59.603898
3593.6,-60.123225
3593.7,-59.386292
3593.8,-59.60797
3593.9,-60.118254
3594,-59.897499
3594.1,-57.96571
3594.2,-59.688562
3594.3,-61.689366
3594.4,-59.056951
3594.5,-60.951729
3594.6,-59.35345
3594.7,-60.679579
3594.8,-61.296175
3594.9,-58.847317
3595,-59.75581
3595.1,-60.797791
3595.2,-60.692469
3595.3,-60.462094
3595.4,-60.435174
3595.5,-62.165016
3595.6,-60.979318
3595.7,-60.990746
3595.8,-61.288887
3595.9,-60.069296
3596,-59.59457
3596.1,-59.258535
3596.2,-60.485277
3596.3,-61.278377
3596.4,-60.012092
3596.5,-59.257241
3596.6,-58.741379
3596.7,-59.879858
3596.8,-61.153419
3596.9,-59.532637
3597,-59.733451
3597.1,-59.286018
3597.2,-60.393718
3597.3,-59.288898
3597.4,-62.01131
3597.5,-60.156678
3597.6,-59.772819
3597.7,-61.708817
3597.8,-60.144114
3597.9,-58.716369
3598,-60.736633
3598.1,-60.254901
3598.2,-60.501028
3598.3,-57.104988
3598.4,-60.238904
3598.5,-59.54595
3598.6,-59.505085
3598.7,-58.591164
3598.8,-58.141284
3598.9,-60.344015
3599,-59.621621
3599.1,-60.358036
3599.2,-59.4401
3599.3,-61.130848
3599.4,-59.811392
3599.5,-59.115623
3599.6,-59.41865
3599.7,-60.108698
3599.8,-59.203235
3599.9,-60.464469
3600,-59.167928
3600.1,-60.910591
3600.2,-60.188827
3600.3,-60.236671
3600.4,-59.688615
3600.5,-60.864876
3600.6,-58.772999
3600.7,-59.149738
3600.8,-59.648798
3600.9,-60.208649
3601,-59.555419
3601.1,-59.383438
3601.2,-59.51697
3601.3,-59.16227
3601.4,-60.054792
3601.5,-59.190359
3601.6,-60.283106
3601.7,-59.643624
3601.8,-59.169901
3601.9,-59.556375
3602,-59.896735
3602.1,-60.003532
3602.2,-58.306345
3602.3,-59.708769
3602.4,-57.890787
3602.5,-57.477843
3602.6,-59.433654
3602.7,-58.466288
3602.8,-57.787649
3602.9,-59.650702
3603,-60.842678
3603.1,-58.032949
3603.2,-59.837014
3603.3,-60.294903
3603.4,-59.554188
3603.5,-61.187184
3603.6,-58.344844
3603.7,-58.534916
3603.8,-59.317736
3603.9,-58.419134
3604,-59.661872
3604.1,-58.548355
3604.2,-59.637922
3604.3,-59.162522
3604.4,-59.037211
3604.5,-59.973497
3604.6,-59.311959
3604.7,-59.306949
3604.8,-59.908763
3604.9,-60.307739
3605,-59.651809
3605.1,-59.786226
3605.2,-60.126454
3605.3,-59.694598
3605.4,-59.421686
3605.5,-59.164725
3605.6,-60.02298
3605.7,-60.537136
3605.8,-62.289486
3605.9,-59.921888
3606,-61.757829
3606.1,-60.23346
3606.2,-58.370592
3606.3,-59.84066
3606.4,-60.345074
3606.5,-58.019154
3606.6,-59.530897
3606.7,-59.191922
3606.8,-60.096804
3606.9,-60.237523
3607,-61.003661
3607.1,-59.317403
3607.2,-61.559535
3607.3,-59.588282
3607.4,-59.692853
3607.5,-61.363254
3607.6,-60.471526
3607.7,-60.51225
3607.8,-58.216668
3607.9,-59.020446
3608,-60.217793
3608.1,-59.648497
3608.2,-61.549932
3608.3,-59.651085
3608.4,-59.912119
3608.5,-60.51662
3608.6,-60.246696
3608.7,-61.050018
3608.8,-59.643892
3608.9,-59.845304
3609,-59.572406
3609.1,-61.684167
3609.2,-61.252618
3609.3,-60.691352
3609.4,-60.615132
3609.5,-57.994187
3609.6,-60.231912
3609.7,-58.778154
3609.8,-58.3364
3609.9,-61.934263
3610,-59.687732
3610.1,-57.152023
3610.2,-60.579319
3610.3,-60.865854
3610.4,-57.231567
3610.5,-59.460159
3610.6,-59.29686
3610.7,-59.971825
3610.8,-59.584869
3610.9,-59.081271
3611,-58.681529
3611.1,-60.31736
3611.2,-61.105464
3611.3,-58.589381
3611.4,-60.814899
3611.5,-62.248638
3611.6,-60.695212
3611.7,-60.829693
3611.8,-58.342259
3611.9,-61.620633
3612,-60.081043
3612.1,-60.463861
3612.2,-60.41106
3612.3,-58.502553
3612.4,-60.066794
3612.5,-59.894828
3612.6,-59.874898
3612.7,-60.197678
3612.8,-59.272325
3612.9,-58.738964
3613,-61.057917
3613.1,-58.854352
3613.2,-59.687342
3613.3,-60.735946
3613.4,-62.162762
3613.5,-59.565028
3613.6,-60.240431
3613.7,-60.641309
3613.8,-59.714618
3613.9,-61.250719
3614,-59.746099
3614.1,-60.077182
3614.2,-61.81102
3614.3,-59.601668
3614.4,-59.32909
3614.5,-59.177216
3614.6,-60.600121
3614.7,-60.40971
3614.8,-60.958778
3614.9,-60.571137
3615,-60.205948
3615.1,-60.894523
3615.2,-60.855396
3615.3,-61.920104
3615.4,-58.311861
3615.5,-60.9266
3615.6,-60.777813
3615.7,-59.777822
3615.8,-60.718868
3615.9,-59.402836
3616,-59.374089
3616.1,-60.379738
3616.2,-60.002855
3616.3,-60.338356
3616.4,-59.545114
3616.5,-58.376606
3616.6,-62.262217
3616.7,-60.070861
3616.8,-59.543337
3616.9,-60.031463
3617,-60.729466
3617.1,-60.453462
3617.2,-59.22751
3617.3,-61.687033
3617.4,-58.725994
3617.5,-58.630771
3617.6,-60.482005
3617.7,-59.328356
3617.8,-61.841016
3617.9,-60.359365
3618,-60.126519
3618.1,-59.929435
3618.2,-58.792359
3618.3,-60.626198
3618.4,-59.623378
3618.5,-60.799168
3618.6,-60.130776
3618.7,-59.703126
3618.8,-60.085404
3618.9,-60.035238
3619,-59.278241
3619.1,-59.515094
3619.2,-60.024634
3619.3,-61.166679
3619.4,-61.257431
3619.5,-59.807865
3619.6,-60.065476
3619.7,-59.117361
3619.8,-60.842642
3619.9,-60.375916
3620,-60.27019
3620.1,-60.998796
3620.2,-60.378096
3620.3,-59.503526
3620.4,-59.250075
3620.5,-59.720562
3620.6,-60.969295
3620.7,-59.322892
3620.8,-59.680092
3620.9,-60.912876
3621,-60.489867
3621.1,-60.086675
3621.2,-59.311983
3621.3,-61.690348
3621.4,-58.14512
3621.5,-60.868552
3621.6,-59.360872
3621.7,-58.878857
3621.8,-59.25098
3621.9,-60.829576
3622,-57.992098
3622.1,-60.138851
3622.2,-59.797418
3622.3,-61.172399
3622.4,-59.551424
3622.5,-59.124749
3622.6,-58.944285
3622.7,-57.673668
3622.8,-59.630171
3622.9,-60.77556
3623,-60.307021
3623.1,-59.087202
3623.2,-58.076431
3623.3,-58.051529
3623.4,-59.816199
3623.5,-59.364376
3623.6,-61.293319
3623.7,-61.174406
3623.8,-61.256965
3623.9,-57.697416
3624,-60.233265
3624.1,-59.187325
3624.2,-59.521201
3624.3,-59.843255
3624.4,-59.597027
3624.5,-57.897175
3624.6,-61.131039
3624.7,-60.738379
3624.8,-58.41581
3624.9,-59.668222
3625,-60.866334
3625.1,-59.969774
3625.2,-59.945403
3625.3,-61.185741
3625.4,-60.068103
3625.5,-60.007501
3625.6,-60.076803
3625.7,-60.410641
3625.8,-60.031316
3625.9,-62.227903
3626,-59.112134
3626.1,-60.449125
3626.2,-60.317103
3626.3,-59.295823
3626.4,-61.053018
3626.5,-59.466506
3626.6,-58.257093
3626.7,-59.599807
3626.8,-60.927608
3626.9,-58.121622
3627,-61.244905
3627.1,-60.048897
3627.2,-61.402557
3627.3,-60.243283
3627.4,-60.20193
3627.5,-60.537719
3627.6,-59.888474
3627.7,-59.552992
3627.8,-59.243844
3627.9,-59.625951
3628,-59.85667
3628.1,-59.130776
3628.2,-59.38875
3628.3,-58.574293
3628.4,-59.460016
3628.5,-59.601761
3628.6,-58.521142
3628.7,-59.556328
3628.8,-58.817256
3628.9,-60.220688
3629,-60.042456
3629.1,-60.677318
3629.2,-59.76092
3629.3,-60.296157
3629.4,-59.763137
3629.5,-60.671949
3629.6,-60.043086
3629.7,-61.206276
3629.8,-59.223808
3629.9,-59.56811
3630,-60.366073
3630.1,-59.354132
3630.2,-60.162037
3630.3,-60.3197
3630.4,-60.147765
3630.5,-59.428224
3630.6,-60.723893
3630.7,-59.813559
3630.8,-59.704033
3630.9,-59.410183
3631,-60.987996
3631.1,-60.389574
3631.2,-59.262413
3631.3,-60.406264
3631.4,-59.871783
3631.5,-60.646121
3631.6,-60.642299
3631.7,-62.746675
3631.8,-59.979019
3631.9,-60.102772
3632,-59.601044
3632.1,-60.234515
3632.2,-59.782731
3632.3,-59.392222
3632.4,-57.551648
3632.5,-59.279113
3632.6,-58.834462
3632.7,-60.828915
3632.8,-58.901568
3632.9,-58.805319
3633,-58.827742
3633.1,-59.252278
3633.2,-60.411003
3633.3,-59.572151
3633.4,-61.017795
3633.5,-59.764187
3633.6,-61.350341
3633.7,-59.940256
3633.8,-58.855179
3633.9,-60.061739
3634,-61.016176
3634.1,-59.738277
3634.2,-61.651232
3634.3,-59.457766
3634.4,-60.030374
3634.5,-58.169114
3634.6,-60.912048
3634.7,-61.472662
3634.8,-59.032303
3634.9,-61.165071
3635,-59.836877
3635.1,-60.642778
3635.2,-61.439547
3635.3,-59.061267
3635.4,-60.893698
3635.5,-60.868004
3635.6,-59.463519
3635.7,-61.633657
3635.8,-60.049792
3635.9,-61.558015
3636,-61.328684
3636.1,-61.233353
3636.2,-60.376097
3636.3,-59.112486
3636.4,-59.626206
3636.5,-60.35765
3636.6,-60.761241
3636.7,-60.722902
3636.8,-59.215807
3636.9,-62.019311
3637,-60.484361
3637.1,-59.581796
3637.2,-60.144251
3637.3,-60.203198
3637.4,-60.650363
3637.5,-58.8673
3637.6,-59.623557
3637.7,-60.525584
3637.8,-60.472641
3637.9,-60.706558
3638,-59.85121
3638.1,-60.327034
3638.2,-61.535285
3638.3,-59.88447
3638.4,-60.851613
3638.5,-61.007849
3638.6,-59.936597
3638.7,-60.279932
3638.8,-60.195761
3638.9,-58.308196
3639,-58.62909
3639.1,-60.877161
3639.2,-59.596944
3639.3,-60.810277
3639.4,-61.011481
3639.5,-60.596847
3639.6,-60.776081
3639.7,-61.928578
3639.8,-60.317307
3639.9,-58.727744
3640,-59.413264
3640.1,-62.066159
3640.2,-58.43104
3640.3,-60.159446
3640.4,-58.981128
3640.5,-61.432386
3640.6,-59.326697
3640.7,-60.147105
3640.8,-60.314875
3640.9,-59.69119
3641,-60.549108
3641.1,-60.259502
3641.2,-58.981506
3641.3,-60.658929
3641.4,-60.264609
3641.5,-59.246275
3641.6,-58.872369
3641.7,-57.952449
3641.8,-59.704215
3641.9,-59.243083
3642,-59.123792
3642.1,-61.609336
3642.2,-58.416516
3642.3,-60.180359
3642.4,-60.558582
3642.5,-61.127169
3642.6,-60.876061
3642.7,-61.600808
3642.8,-59.265038
3642.9,-59.785882
3643,-59.380793
3643.1,-60.775125
3643.2,-59.386852
3643.3,-59.574971
3643.4,-60.005262
3643.5,-59.822894
3643.6,-58.754317
3643.7,-59.614321
3643.8,-60.570371
3643.9,-60.883063
3644,-58.269406
3644.1,-59.850561
3644.2,-58.866176
3644.3,-60.715467
3644.4,-60.57318
3644.5,-60.58315
3644.6,-59.957835
3644.7,-59.516309
3644.8,-58.968354
3644.9,-60.228484
3645,-59.995282
3645.1,-58.681857
3645.2,-60.489026
3645.3,-59.848395
3645.4,-59.598772
3645.5,-60.706165
3645.6,-59.318794
3645.7,-60.175502
3645.8,-59.037925
3645.9,-60.07425
3646,-60.720825
3646.1,-61.59752
3646.2,-58.716012
3646.3,-58.642976
3646.4,-61.28612
3646.5,-59.804601
3646.6,-60.788867
3646.7,-59.629861
3646.8,-59.298677
3646.9,-61.862113
3647,-58.859303
3647.1,-59.637449
3647.2,-59.190335
3647.3,-59.254919
3647.4,-61.414235
3647.5,-59.375609
3647.6,-60.19163
3647.7,-58.72962
3647.8,-59.987687
3647.9,-57.397096
3648,-58.524556
3648.1,-60.050075
3648.2,-59.186408
3648.3,-59.356075
3648.4,-60.420087
3648.5,-61.870314
3648.6,-59.050066
3648.7,-60.339677
3648.8,-60.259636
3648.9,-60.39664
3649,-60.647699
3649.1,-59.950879
3649.2,-59.592165
3649.3,-58.221713
3649.4,-60.052461
3649.5,-60.069741
3649.6,-59.38093
3649.7,-59.313091
3649.8,-59.053039
3649.9,-59.438281
3650,-58.450574
3650.1,-60.409809
3650.2,-60.00436
3650.3,-59.37897
3650.4,-60.248549
3650.5,-60.707988
3650.6,-61.818771
3650.7,-60.234485
3650.8,-59.479172
3650.9,-61.600069
3651,-59.350609
3651.1,-61.181105
3651.2,-59.486976
3651.3,-60.895037
3651.4,-60.972994
3651.5,-59.612861
3651.6,-58.100892
3651.7,-58.336997
3651.8,-60.600924
3651.9,-59.738763
3652,-60.774947
3652.1,-59.865228
3652.2,-59.874472
3652.3,-60.314324
3652.4,-59.505302
3652.5,-59.675064
3652.6,-57.88821
3652.7,-59.507669
3652.8,-60.345695
3652.9,-62.068705
3653,-58.774142
3653.1,-59.927812
3653.2,-60.154244
3653.3,-61.003363
3653.4,-61.021996
3653.5,-57.761953
3653.6,-59.581317
3653.7,-60.249623
3653.8,-60.942221
3653.9,-60.872041
3654,-59.864683
3654.1,-60.124489
3654.2,-59.330718
3654.3,-58.532439
3654.4,-59.874863
3654.5,-59.509287
3654.6,-61.87199
3654.7,-61.125243
3654.8,-60.236192
3654.9,-59.080353
3655,-58.852649
3655.1,-60.126618
3655.2,-60.110103
3655.3,-59.795606
3655.4,-60.870683
3655.5,-60.596415
3655.6,-59.778801
3655.7,-60.6978
3655.8,-62.014954
3655.9,-58.740785
3656,-59.254038
3656.1,-61.722025
3656.2,-59.745354
3656.3,-58.536858
3656.4,-60.673634
3656.5,-59.533387
3656.6,-58.966114
3656.7,-61.575966
3656.8,-58.625763
3656.9,-60.826884
3657,-58.788724
3657.1,-58.890307
3657.2,-58.733351
3657.3,-59.681642
3657.4,-59.383329
3657.5,-60.264094
3657.6,-59.980409
3657.7,-58.992513
3657.8,-58.710928
3657.9,-60.744217
3658,-60.669571
3658.1,-59.747385
3658.2,-61.153921
3658.3,-60.320637
3658.4,-59.17023
3658.5,-61.01305
3658.6,-60.68434
3658.7,-58.221223
3658.8,-58.763432
3658.9,-60.122489
3659,-59.107359
3659.1,-60.693758
3659.2,-61.599015
3659.3,-58.049299
3659.4,-61.589098
3659.5,-60.372537
3659.6,-59.547604
3659.7,-59.919634
3659.8,-60.595058
3659.9,-60.603229
3660,-60.174071
3660.1,-58.57664
3660.2,-59.465763
3660.3,-61.446292
3660.4,-58.337197
3660.5,-59.500188
3660.6,-61.092155
3660.7,-58.476553
3660.8,-59.583775
3660.9,-59.04814
3661,-59.541069
3661.1,-61.182796
3661.2,-62.582966
3661.3,-61.649342
3661.4,-61.520831
3661.5,-59.992013
3661.6,-60.637391
3661.7,-58.973884
3661.8,-61.199929
3661.9,-60.379279
3662,-59.607002
3662.1,-60.256301
3662.2,-60.260005
3662.3,-60.202088
3662.4,-61.964075
3662.5,-60.231138
3662.6,-61.586398
3662.7,-60.048452
3662.8,-62.061245
3662.9,-61.012661
3663,-60.853418
3663.1,-60.418493
3663.2,-59.660292
3663.3,-60.452241
3663.4,-59.974774
3663.5,-60.410946
3663.6,-59.756966
3663.7,-61.933911
3663.8,-60.498265
3663.9,-60.184745
3664,-62.047585
3664.1,-60.127998
3664.2,-60.450167
3664.3,-60.077936
3664.4,-61.203707
3664.5,-60.509085
3664.6,-61.605921
3664.7,-60.816528
3664.8,-58.773969
3664.9,-58.920886
3665,-58.554881
3665.1,-60.353807
3665.2,-60.455978
3665.3,-59.518413
3665.4,-59.809345
3665.5,-62.483224
3665.6,-59.519591
3665.7,-59.266909
3665.8,-61.158227
3665.9,-61.372494
3666,-59.624753
3666.1,-60.815308
3666.2,-60.539698
3666.3,-59.707355
3666.4,-58.071197
3666.5,-59.244327
3666.6,-58.645361
3666.7,-61.634801
3666.8,-61.260663
3666.9,-59.500944
3667,-60.255367
3667.1,-60.222333
3667.2,-61.36914
3667.3,-60.20268
3667.4,-58.550651
3667.5,-60.254678
3667.6,-62.23999
3667.7,-58.785541
3667.8,-58.382549
3667.9,-59.702159
3668,-61.103535
3668.1,-59.593082
3668.2,-60.7405
3668.3,-61.036927
3668.4,-60.095099
3668.5,-61.190409
3668.6,-59.81798
3668.7,-59.434778
3668.8,-58.132425
3668.9,-58.350015
3669,-60.273435
3669.1,-59.712044
3669.2,-59.972933
3669.3,-59.563549
3669.4,-59.424827
3669.5,-59.9344
3669.6,-58.994624
3669.7,-58.734286
3669.8,-61.10353
3669.9,-61.170558
3670,-61.269818
3670.1,-59.547967
3670.2,-60.006506
3670.3,-60.935524
3670.4,-57.840792
3670.5,-60.21751
3670.6,-59.457374
3670.7,-59.744702
3670.8,-60.576804
3670.9,-60.998007
3671,-60.270806
3671.1,-59.152298
3671.2,-60.151037
3671.3,-58.180834
3671.4,-61.200389
3671.5,-60.124207
3671.6,-59.08509
3671.7,-59.378684
3671.8,-60.050835
3671.9,-59.737359
3672,-60.185159
3672.1,-59.620388
3672.2,-60.629404
3672.3,-59.802092
3672.4,-59.215107
3672.5,-59.548257
3672.6,-60.092415
3672.7,-58.231312
3672.8,-58.820578
3672.9,-62.059033
3673,-58.577637
3673.1,-58.618024
3673.2,-59.442597
3673.3,-61.045249
3673.4,-61.660018
3673.5,-60.534466
3673.6,-60.985924
3673.7,-60.36008
3673.8,-61.492826
3673.9,-61.10969
3674,-61.817611
3674.1,-61.03598
3674.2,-58.487954
3674.3,-57.373762
3674.4,-57.836722
3674.5,-59.796534
3674.6,-59.052037
3674.7,-58.562064
3674.8,-59.846588
3674.9,-60.969209
3675,-57.601873
3675.1,-58.166255
3675.2,-59.829989
3675.3,-60.069824
3675.4,-59.382787
3675.5,-58.952605
3675.6,-58.990891
3675.7,-59.158916
3675.8,-59.628517
3675.9,-60.221278
3676,-58.528998
3676.1,-58.440372
3676.2,-60.251277
3676.3,-59.966491
3676.4,-59.749039
3676.5,-60.092843
3676.6,-59.345336
3676.7,-58.035182
3676.8,-59.548817
3676.9,-61.047228
3677,-59.116287
3677.1,-59.347402
3677.2,-58.305645
3677.3,-59.757908
3677.4,-60.100755
3677.5,-58.785211
3677.6,-60.421971
3677.7,-60.124226
3677.8,-59.088926
3677.9,-60.203852
3678,-60.295059
3678.1,-60.536802
3678.2,-59.321758
3678.3,-57.43126
3678.4,-59.132655
3678.5,-60.307759
3678.6,-58.99451
3678.7,-57.73353
3678.8,-60.592457
3678.9,-60.50306
3679,-59.941213
3679.1,-60.522696
3679.2,-59.308237
3679.3,-60.292481
3679.4,-60.828095
3679.5,-57.887887
3679.6,-59.652307
3679.7,-59.507239
3679.8,-60.860297
3679.9,-59.507354
3680,-58.879078
3680.1,-59.876673
3680.2,-59.984482
3680.3,-59.244309
3680.4,-57.703479
3680.5,-58.21283
3680.6,-59.370702
3680.7,-61.801907
3680.8,-60.514839
3680.9,-58.961018
3681,-58.920387
3681.1,-59.836133
3681.2,-58.636029
3681.3,-58.831595
3681.4,-59.454245
3681.5,-58.895098
3681.6,-60.60808
3681.7,-58.578735
3681.8,-59.25971
3681.9,-60.946741
3682,-59.256054
3682.1,-61.326803
3682.2,-58.306173
3682.3,-60.171367
3682.4,-60.497494
3682.5,-58.864504
3682.6,-59.803923
3682.7,-59.586277
3682.8,-58.304124
3682.9,-60.437431
3683,-58.882946
3683.1,-60.149607
3683.2,-60.303475
3683.3,-60.377671
3683.4,-61.646233
3683.5,-58.515871
3683.6,-58.663025
3683.7,-58.205444
3683.8,-59.618965
3683.9,-61.114417
3684,-60.537251
3684.1,-58.420345
3684.2,-59.847741
3684.3,-58.631977
3684.4,-60.452841
3684.5,-61.186069
3684.6,-58.257812
3684.7,-60.060609
3684.8,-59.455376
3684.9,-58.47514
3685,-60.915143
3685.1,-61.279915
3685.2,-60.001292
3685.3,-60.489567
3685.4,-60.84725
3685.5,-59.726419
3685.6,-59.689565
3685.7,-58.440317
3685.8,-59.93698
3685.9,-60.158714
3686,-58.98323
3686.1,-58.518479
3686.2,-59.783014
3686.3,-60.138153
3686.4,-60.792882
3686.5,-60.477835
3686.6,-59.241548
3686.7,-59.990086
3686.8,-59.214985
3686.9,-58.095124
3687,-57.985956
3687.1,-59.4244
3687.2,-61.03922
3687.3,-60.347676
3687.4,-59.045604
3687.5,-60.756245
3687.6,-60.316477
3687.7,-61.910871
3687.8,-59.169314
3687.9,-60.056492
3688,-60.516713
3688.1,-61.774011
3688.2,-59.862004
3688.3,-58.580574
3688.4,-60.053283
3688.5,-58.919635
3688.6,-59.568271
3688.7,-59.755685
3688.8,-60.540411
3688.9,-59.945796
3689,-61.162959
3689.1,-59.715371
3689.2,-59.935052
3689.3,-59.965553
3689.4,-60.833519
3689.5,-61.146928
3689.6,-60.217335
3689.7,-60.195313
3689.8,-60.041022
3689.9,-60.083048
3690,-59.609664
3690.1,-60.728114
3690.2,-60.593755
3690.3,-60.657415
3690.4,-59.71024
3690.5,-61.959256
3690.6,-60.296522
3690.7,-61.318124
3690.8,-59.72642
3690.9,-59.241524
3691,-58.389191
3691.1,-59.708642
3691.2,-60.141106
3691.3,-59.69176
3691.4,-61.268626
3691.5,-61.047253
3691.6,-60.512411
3691.7,-59.216334
3691.8,-60.12407
3691.9,-58.46853
3692,-61.135303
3692.1,-59.301615
3692.2,-59.056111
3692.3,-60.684033
3692.4,-61.824245
3692.5,-61.262873
3692.6,-59.730014
3692.7,-59.093549
3692.8,-60.566989
3692.9,-58.995561
3693,-61.455008
3693.1,-60.416456
3693.2,-60.74148
3693.3,-60.165061
3693.4,-59.904082
3693.5,-61.394032
3693.6,-59.468354
3693.7,-59.899791
3693.8,-60.223457
3693.9,-61.976558
3694,-59.4613
3694.1,-59.551874
3694.2,-60.762983
3694.3,-59.914008
3694.4,-59.219359
3694.5,-60.514591
3694.6,-59.401614
3694.7,-60.89969
3694.8,-59.903498
3694.9,-61.234355
3695,-60.64538
3695.1,-59.103589
3695.2,-60.914584
3695.3,-61.089813
3695.4,-60.18171
3695.5,-58.881604
3695.6,-59.045663
3695.7,-60.160362
3695.8,-62.227563
3695.9,-60.740807
3696,-61.380402
3696.1,-60.406483
3696.2,-60.721284
3696.3,-61.234623
3696.4,-59.152857
3696.5,-59.833071
3696.6,-61.475581
3696.7,-59.459438
3696.8,-60.209199
3696.9,-61.59955
3697,-58.875483
3697.1,-61.171875
3697.2,-62.017736
3697.3,-60.680116
3697.4,-60.989212
3697.5,-59.82211
3697.6,-58.800712
3697.7,-60.206928
3697.8,-60.668156
3697.9,-59.463988
3698,-59.833581
3698.1,-60.993178
3698.2,-59.473111
3698.3,-61.031561
3698.4,-63.077271
3698.5,-61.103862
3698.6,-60.703995
3698.7,-59.634564
3698.8,-59.932258
3698.9,-61.200402
3699,-61.344648
3699.1,-59.987993
3699.2,-58.367633
3699.3,-60.760273
3699.4,-59.800579
3699.5,-60.226165
3699.6,-61.221698
3699.7,-59.15062
3699.8,-60.169206
3699.9,-60.8167
3700,-61.104153
3700.1,-59.528425
3700.2,-60.409787
3700.3,-61.032186
3700.4,-58.692827
3700.5,-60.459924
3700.6,-60.837967
3700.7,-60.038862
3700.8,-59.349693
3700.9,-61.299827
3701,-61.985612
3701.1,-60.523026
3701.2,-60.469735
3701.3,-60.44312
3701.4,-60.892532
3701.5,-60.227282
3701.6,-59.38326
3701.7,-60.794564
3701.8,-60.586148
3701.9,-60.242254
3702,-60.072875
3702.1,-60.525841
3702.2,-62.049651
3702.3,-60.517127
3702.4,-59.480436
3702.5,-61.061581
3702.6,-59.772678
3702.7,-61.040739
3702.8,-58.495938
3702.9,-61.784127
3703,-61.354801
3703.1,-59.841602
3703.2,-58.912169
3703.3,-59.795324
3703.4,-59.624429
3703.5,-59.504811
3703.6,-61.348125
3703.7,-61.217251
3703.8,-60.332857
3703.9,-60.164241
3704,-60.306942
3704.1,-59.357985
3704.2,-60.420616
3704.3,-60.148637
3704.4,-61.229662
3704.5,-59.108258
3704.6,-60.608091
3704.7,-58.341072
3704.8,-57.997723
3704.9,-61.0294
3705,-61.809961
3705.1,-61.148227
3705.2,-60.192062
3705.3,-60.748266
3705.4,-60.741737
3705.5,-61.402539
3705.6,-59.573809
3705.7,-61.721644
3705.8,-62.945964
3705.9,-62.280658
3706,-62.388732
3706.1,-61.196884
3706.2,-62.696381
3706.3,-63.608074
3706.4,-63.016786
3706.5,-59.393922
3706.6,-63.266661
3706.7,-62.704946
3706.8,-61.91703
3706.9,-63.762481
3707,-63.424117
3707.1,-63.478345
3707.2,-63.631271
3707.3,-62.501089
3707.4,-61.946986
3707.5,-64.312859
3707.6,-64.42742
3707.7,-66.539965
3707.8,-64.44715
3707.9,-65.171299
3708,-65.101299
3708.1,-64.230415
3708.2,-65.197469
3708.3,-66.856143
3708.4,-65.671676
3708.5,-65.767308
3708.6,-64.168246
3708.7,-66.454821
3708.8,-67.535182
3708.9,-65.035233
3709,-65.154823
3709.1,-64.065232
3709.2,-63.519768
3709.3,-66.080467
3709.4,-65.704615
3709.5,-67.422614
3709.6,-65.541243
3709.7,-64.960554
3709.8,-68.322604
3709.9,-65.990383
3710,-66.309161
3710.1,-65.745295
3710.2,-66.763837
3710.3,-68.763364
3710.4,-66.83774
3710.5,-64.912395
3710.6,-68.172688
3710.7,-65.79473
3710.8,-67.217487
3710.9,-68.201561
3711,-66.452944
3711.1,-67.263336
3711.2,-66.884923
3711.3,-66.524036
3711.4,-67.145101
3711.5,-66.82023
3711.6,-68.835393
3711.7,-67.134573
3711.8,-68.118859
3711.9,-67.615826
3712,-66.462688
3712.1,-66.378779
3712.2,-67.500093
3712.3,-68.107241
3712.4,-67.729266
3712.5,-69.472415
3712.6,-67.360792
3712.7,-68.50217
3712.8,-68.339306
3712.9,-68.476004
3713,-69.279876
3713.1,-67.670532
3713.2,-67.842887
3713.3,-67.018652
3713.4,-66.163761
3713.5,-68.4967
3713.6,-67.685584
3713.7,-69.865624
3713.8,-67.585618
3713.9,-68.526351
3714,-68.651704
3714.1,-67.668809
3714.2,-67.606808
3714.3,-70.235854
3714.4,-69.777732
3714.5,-69.636133
3714.6,-68.694994
3714.7,-70.120139
3714.8,-69.970672
3714.9,-68.884627
3715,-70.732623
3715.1,-67.986379
3715.2,-68.618437
3715.3,-69.089178
3715.4,-69.453417
3715.5,-71.23307
3715.6,-69.666043
3715.7,-69.096367
3715.8,-68.939373
3715.9,-68.09971
3716,-69.968253
3716.1,-70.564288
3716.2,-70.125115
3716.3,-68.789582
3716.4,-68.440074
3716.5,-68.572583
3716.6,-70.662342
3716.7,-70.498999
3716.8,-69.661834
3716.9,-68.068011
3717,-67.991092
3717.1,-69.769935
3717.2,-69.807305
3717.3,-68.648786
3717.4,-70.586963
3717.5,-69.683238
3717.6,-69.901075
3717.7,-72.792547
3717.8,-69.180453
3717.9,-68.638822
3718,-71.009963
3718.1,-71.10964
3718.2,-71.435596
3718.3,-70.20723
3718.4,-69.615632
3718.5,-71.678392
3718.6,-70.872428
3718.7,-69.285415
3718.8,-71.3087
3718.9,-70.129401
3719,-69.386343
3719.1,-71.075786
3719.2,-71.068538
3719.3,-69.534299
3719.4,-70.304732
3719.5,-70.700178
3719.6,-69.421507
3719.7,-70.247181
3719.8,-70.515641
3719.9,-71.182917
3720,-72.145069
3720.1,-69.2514
3720.2,-70.138631
3720.3,-70.181999
3720.4,-72.51791
3720.5,-71.569752
3720.6,-72.636814
3720.7,-70.688862
3720.8,-69.757463
3720.9,-70.570694
3721,-70.881392
3721.1,-70.088738
3721.2,-69.829731
3721.3,-71.157529
3721.4,-69.711286
3721.5,-70.682732
3721.6,-71.784632
3721.7,-70.525711
3721.8,-70.677073
3721.9,-70.670445
3722,-71.356223
3722.1,-71.688124
3722.2,-69.471406
3722.3,-71.472827
3722.4,-70.649075
3722.5,-71.437546
3722.6,-71.602285
3722.7,-71.352063
3722.8,-71.183625
3722.9,-71.541366
3723,-71.982069
3723.1,-72.492979
3723.2,-72.108959
3723.3,-70.702865
3723.4,-71.054574
3723.5,-73.740863
3723.6,-70.266153
3723.7,-71.557161
3723.8,-71.602131
3723.9,-72.868119
3724,-70.958803
3724.1,-72.004718
3724.2,-68.731523
3724.3,-71.122267
3724.4,-69.980469
3724.5,-70.756308
3724.6,-70.921722
3724.7,-72.558962
3724.8,-72.028819
3724.9,-71.925797
3725,-71.098817
3725.1,-73.250788
3725.2,-73.442052
3725.3,-71.943303
3725.4,-71.434987
3725.5,-71.095308
3725.6,-71.662684
3725.7,-72.134144
3725.8,-72.59637
3725.9,-71.285097
3726,-70.618737
3726.1,-72.218627
3726.2,-70.273861
3726.3,-71.719427
3726.4,-72.77455
3726.5,-71.091071
3726.6,-71.107006
3726.7,-71.95625
3726.8,-71.480482
3726.9,-74.344119
3727,-70.441845
3727.1,-71.146086
3727.2,-72.353091
3727.3,-72.644936
3727.4,-73.366912
3727.5,-72.960976
3727.6,-73.041542
3727.7,-70.941197
3727.8,-72.983839
3727.9,-71.591288
3728,-71.853335
3728.1,-72.139086
3728.2,-71.699296
3728.3,-71.459562
3728.4,-72.049446
3728.5,-70.953451
3728.6,-71.602494
3728.7,-69.961172
3728.8,-72.410948
3728.9,-74.414523
3729,-71.855771
3729.1,-72.633354
3729.2,-73.159733
3729.3,-72.54991
3729.4,-71.539354
3729.5,-74.001286
3729.6,-71.836762
3729.7,-72.587675
3729.8,-73.016989
3729.9,-72.748648
3730,-74.317355
3730.1,-73.399619
3730.2,-74.492504
3730.3,-73.06667
3730.4,-72.57453
3730.5,-73.114403
3730.6,-72.083633
3730.7,-71.779836
3730.8,-72.47141
3730.9,-71.136412
3731,-72.557562
3731.1,-72.911845
3731.2,-74.280901
3731.3,-73.226134
3731.4,-70.433943
3731.5,-72.92424
3731.6,-72.499389
3731.7,-73.109144
3731.8,-73.803636
3731.9,-71.263424
3732,-73.594685
3732.1,-74.113889
3732.2,-72.044274
3732.3,-73.947974
3732.4,-72.35214
3732.5,-73.326592
3732.6,-71.541674
3732.7,-71.821543
3732.8,-71.346294
3732.9,-72.589363
3733,-71.889718
3733.1,-73.573236
3733.2,-70.247862
3733.3,-73.052088
3733.4,-73.344569
3733.5,-72.525535
3733.6,-71.377456
3733.7,-72.347797
3733.8,-73.179862
3733.9,-71.048654
3734,-72.334131
3734.1,-73.041059
3734.2,-73.033989
3734.3,-70.662561
3734.4,-71.937127
3734.5,-73.116564
3734.6,-72.555162
3734.7,-72.972128
3734.8,-71.481903
3734.9,-72.054348
3735,-71.749017
3735.1,-71.901432
3735.2,-71.743288
3735.3,-73.011203
3735.4,-73.62058
3735.5,-73.688401
3735.6,-71.766734
3735.7,-75.166399
3735.8,-71.85038
3735.9,-71.894853
3736,-72.847824
3736.1,-72.267739
3736.2,-71.728597
3736.3,-72.548824
3736.4,-74.545365
3736.5,-73.32858
3736.6,-72.929528
3736.7,-71.525241
3736.8,-72.606894
3736.9,-72.905792
3737,-71.830744
3737.1,-73.390821
3737.2,-73.070931
3737.3,-73.517614
3737.4,-72.266004
3737.5,-72.556954
3737.6,-73.123393
3737.7,-73.843514
3737.8,-72.030788
3737.9,-71.802927
3738,-71.285239
3738.1,-72.271188
3738.2,-73.491087
3738.3,-73.255271
3738.4,-75.357499
3738.5,-71.924456
3738.6,-72.039732
3738.7,-73.752614
3738.8,-72.209656
3738.9,-74.597208
3739,-74.590553
3739.1,-73.496023
3739.2,-75.104608
3739.3,-73.694559
3739.4,-72.660624
3739.5,-73.026271
3739.6,-71.576218
3739.7,-73.27481
3739.8,-72.5771
3739.9,-73.408067
3740,-72.691368
3740.1,-73.775318
3740.2,-72.089877
3740.3,-73.004473
3740.4,-73.559465
3740.5,-72.422867
3740.6,-71.391202
3740.7,-74.336632
3740.8,-74.515872
3740.9,-71.816668
3741,-72.136555
3741.1,-73.135137
3741.2,-73.561732
3741.3,-73.017491
3741.4,-74.129912
3741.5,-72.95576
3741.6,-74.374331
3741.7,-73.238286
3741.8,-73.40669
3741.9,-73.663981
3742,-72.520862
3742.1,-74.120644
3742.2,-73.346709
3742.3,-71.852511
3742.4,-74.551672
3742.5,-71.810037
3742.6,-73.557098
3742.7,-73.131948
3742.8,-74.424374
3742.9,-72.40928
3743,-73.208116
3743.1,-73.728745
3743.2,-74.609468
3743.3,-73.059102
3743.4,-72.338082
3743.5,-73.738877
3743.6,-72.76614
3743.7,-72.50274
3743.8,-73.134108
3743.9,-73.450504
3744,-71.858636
3744.1,-73.822684
3744.2,-72.519571
3744.3,-72.266054
3744.4,-73.478639
3744.5,-73.415555
3744.6,-72.984125
3744.7,-73.822393
3744.8,-72.746973
3744.9,-73.400085
3745,-73.538188
3745.1,-74.066154
3745.2,-73.611669
3745.3,-73.10663
3745.4,-73.272098
3745.5,-74.050483
3745.6,-73.689994
3745.7,-72.144861
3745.8,-73.543151
3745.9,-73.827387
3746,-75.134054
3746.1,-73.570795
3746.2,-76.49692
3746.3,-72.993236
3746.4,-73.687484
3746.5,-74.053632
3746.6,-70.960692
3746.7,-72.955462
3746.8,-71.121415
3746.9,-73.63891
3747,-75.818608
3747.1,-74.510535
3747.2,-74.218302
3747.3,-74.059452
3747.4,-73.792674
3747.5,-73.573134
3747.6,-72.735983
3747.7,-73.684081
3747.8,-74.190022
3747.9,-73.451283
3748,-73.087426
3748.1,-72.593352
3748.2,-76.227765
3748.3,-73.499171
3748.4,-74.103978
3748.5,-73.004941
3748.6,-73.311267
3748.7,-71.354549
3748.8,-73.336905
3748.9,-73.293668
3749,-75.621002
3749.1,-73.436034
3749.2,-73.197415
3749.3,-73.171714
3749.4,-73.542938
3749.5,-72.13769
3749.6,-72.082506
3749.7,-73.397419
3749.8,-71.774473
3749.9,-72.495551
3750,-73.152545
3750.1,-73.197478
3750.2,-75.639968
3750.3,-74.309533
3750.4,-73.215911
3750.5,-73.017856
3750.6,-71.294325
3750.7,-75.651339
3750.8,-74.703233
3750.9,-74.779462
3751,-73.004725
3751.1,-71.92058
3751.2,-73.723112
3751.3,-74.462639
3751.4,-74.260957
3751.5,-74.099991
3751.6,-73.522281
3751.7,-71.727445
3751.8,-73.216181
3751.9,-74.513247
3752,-71.978858
3752.1,-73.058977
3752.2,-73.244878
3752.3,-73.029722
3752.4,-74.595847
3752.5,-73.44563
3752.6,-74.885668
3752.7,-75.603913
3752.8,-73.308929
3752.9,-72.174156
3753,-73.65228
3753.1,-74.329986
3753.2,-74.533555
3753.3,-73.590311
3753.4,-72.815584
3753.5,-74.722828
3753.6,-74.530155
3753.7,-75.599869
3753.8,-73.613226
3753.9,-74.167625
3754,-72.385649
3754.1,-74.765579
3754.2,-74.069648
3754.3,-74.49996
3754.4,-74.234146
3754.5,-74.670202
3754.6,-73.824401
3754.7,-73.55367
3754.8,-74.129128
3754.9,-73.714335
3755,-73.100736
3755.1,-74.848925
3755.2,-74.114596
3755.3,-75.834605
3755.4,-74.823187
3755.5,-73.182334
3755.6,-73.591287
3755.7,-72.639332
3755.8,-72.97925
3755.9,-73.170008
3756,-73.447336
3756.1,-72.937717
3756.2,-72.099236
3756.3,-75.201108
3756.4,-73.558082
3756.5,-73.548834
3756.6,-74.412628
3756.7,-75.680176
3756.8,-73.802211
3756.9,-73.270976
3757,-74.403511
3757.1,-73.489828
3757.2,-73.086708
3757.3,-73.463435
3757.4,-71.80259
3757.5,-73.87657
3757.6,-72.752968
3757.7,-73.408902
3757.8,-75.418107
3757.9,-73.338963
3758,-76.248721
3758.1,-74.003107
3758.2,-74.550476
3758.3,-72.338456
3758.4,-74.069397
3758.5,-74.511411
3758.6,-72.854677
3758.7,-75.046889
3758.8,-74.148504
3758.9,-76.180454
3759,-73.92528
3759.1,-76.10933
3759.2,-74.492143
3759.3,-74.571374
3759.4,-74.490856
3759.5,-73.986303
3759.6,-72.074152
3759.7,-75.067767
3759.8,-74.090293
3759.9,-75.83495
3760,-74.435479
3760.1,-75.038354
3760.2,-75.224
3760.3,-72.539573
3760.4,-74.779261
3760.5,-73.037652
3760.6,-72.985889
3760.7,-74.78996
3760.8,-75.620763
3760.9,-72.408739
3761,-72.465267
3761.1,-72.865455
3761.2,-73.310205
3761.3,-74.286837
3761.4,-72.405192
3761.5,-74.422487
3761.6,-73.345007
3761.7,-75.232467
3761.8,-74.920631
3761.9,-73.890335
3762,-73.882766
3762.1,-74.625759
3762.2,-73.834079
3762.3,-74.498799
3762.4,-75.271454
3762.5,-75.257847
3762.6,-75.838413
3762.7,-74.568458
3762.8,-74.727214
3762.9,-75.007747
3763,-73.450498
3763.1,-74.259477
3763.2,-73.962244
3763.3,-74.710998
3763.4,-74.493704
3763.5,-75.813789
3763.6,-75.045171
3763.7,-74.352145
3763.8,-76.821156
3763.9,-74.557331
3764,-73.605029
3764.1,-75.712164
3764.2,-73.046115
3764.3,-74.788475
3764.4,-74.645851
3764.5,-74.683937
3764.6,-73.057829
3764.7,-72.387212
3764.8,-71.869773
3764.9,-74.721057
3765,-73.222895
3765.1,-75.407672
3765.2,-73.519312
3765.3,-73.950195
3765.4,-74.532389
3765.5,-74.280411
3765.6,-72.588318
3765.7,-75.970354
3765.8,-75.261558
3765.9,-73.413356
3766,-74.615452
3766.1,-74.880416
3766.2,-75.841696
3766.3,-72.548239
3766.4,-73.835357
3766.5,-72.565399
3766.6,-74.255464
3766.7,-73.979853
3766.8,-72.734766
3766.9,-74.176528
3767,-73.256656
3767.1,-73.840654
3767.2,-74.037432
3767.3,-75.928717
3767.4,-72.766933
3767.5,-74.474743
3767.6,-75.208134
3767.7,-74.380071
3767.8,-73.04511
3767.9,-74.116468
3768,-73.858516
3768.1,-74.594709
3768.2,-75.927327
3768.3,-73.451442
3768.4,-73.953416
3768.5,-74.07984
3768.6,-72.72784
3768.7,-73.080567
3768.8,-74.052875
3768.9,-73.858416
3769,-73.636419
3769.1,-73.815982
3769.2,-73.705688
3769.3,-72.683258
3769.4,-73.997831
3769.5,-73.613552
3769.6,-74.117342
3769.7,-75.046366
3769.8,-75.488298
3769.9,-73.541601
3770,-75.807778
3770.1,-75.053806
3770.2,-73.488949
3770.3,-75.327016
3770.4,-74.094197
3770.5,-75.204484
3770.6,-73.991953
3770.7,-74.374597
3770.8,-75.974868
3770.9,-74.949651
3771,-75.000129
3771.1,-73.550294
3771.2,-73.840208
3771.3,-73.375021
3771.4,-74.231896
3771.5,-74.172378
3771.6,-74.851638
3771.7,-74.934113
3771.8,-75.092351
3771.9,-74.348296
3772,-74.325562
3772.1,-74.018096
3772.2,-73.554143
3772.3,-72.9802
3772.4,-73.033666
3772.5,-73.003674
3772.6,-76.661781
3772.7,-73.763579
3772.8,-74.119821
3772.9,-73.116928
3773,-73.684896
3773.1,-73.610748
3773.2,-74.902756
3773.3,-73.508329
3773.4,-73.940896
3773.5,-75.131327
3773.6,-73.727853
3773.7,-74.505111
3773.8,-75.033371
3773.9,-76.071261
3774,-74.707097
3774.1,-73.981407
3774.2,-74.578936
3774.3,-75.254259
3774.4,-73.774395
3774.5,-73.776441
3774.6,-75.850561
3774.7,-74.038464
3774.8,-75.106333
3774.9,-75.38127
3775,-74.09688
3775.1,-75.076829
3775.2,-75.137504
3775.3,-75.280318
3775.4,-74.406812
3775.5,-74.631109
3775.6,-73.924225
3775.7,-72.995205
3775.8,-74.393963
3775.9,-73.288104
3776,-74.033079
3776.1,-74.876227
3776.2,-72.758016
3776.3,-73.185259
3776.4,-73.67093
3776.5,-75.769216
3776.6,-73.227953
3776.7,-74.137817
3776.8,-74.409172
3776.9,-74.816821
3777,-74.626602
3777.1,-71.651783
3777.2,-73.389567
3777.3,-74.608664
3777.4,-74.721673
3777.5,-76.834102
3777.6,-74.585741
3777.7,-75.283211
3777.8,-72.416677
3777.9,-73.275672
3778,-73.488057
3778.1,-72.96698
3778.2,-76.858744
3778.3,-72.535563
3778.4,-74.457717
3778.5,-74.15591
3778.6,-76.088671
3778.7,-73.48082
3778.8,-74.292902
3778.9,-74.308162
3779,-72.754249
3779.1,-72.882606
3779.2,-74.377531
3779.3,-73.674152
3779.4,-75.628552
3779.5,-75.475629
3779.6,-74.815934
3779.7,-74.349423
3779.8,-73.174353
3779.9,-73.994515
3780,-75.26071
3780.1,-75.540325
3780.2,-74.847611
3780.3,-74.789821
3780.4,-73.379741
3780.5,-74.073328
3780.6,-73.671392
3780.7,-74.442479
3780.8,-74.399899
3780.9,-75.402181
3781,-74.252082
3781.1,-72.43089
3781.2,-74.896926
3781.3,-72.850367
3781.4,-72.070106
3781.5,-73.732016
3781.6,-74.432668
3781.7,-73.646587
3781.8,-74.322307
3781.9,-74.620971
3782,-73.745765
3782.1,-75.214336
3782.2,-73.843224
3782.3,-73.302082
3782.4,-74.618974
3782.5,-74.672717
3782.6,-74.812344
3782.7,-74.136675
3782.8,-75.357104
3782.9,-76.477569
3783,-72.562411
3783.1,-74.041324
3783.2,-73.094019
3783.3,-74.349265
3783.4,-75.872038
3783.5,-74.85167
3783.6,-74.024807
3783.7,-74.299013
3783.8,-74.568065
3783.9,-73.423293
3784,-74.40092
3784.1,-73.902439
3784.2,-74.956322
3784.3,-74.208817
3784.4,-74.664876
3784.5,-75.219434
3784.6,-73.541664
3784.7,-75.773955
3784.8,-73.62004
3784.9,-74.741912
3785,-73.327511
3785.1,-76.136301
3785.2,-73.692627
3785.3,-75.664276
3785.4,-73.690701
3785.5,-75.425784
3785.6,-73.744361
3785.7,-75.008041
3785.8,-75.107386
3785.9,-74.732784
3786,-75.406819
3786.1,-73.815945
3786.2,-73.77277
3786.3,-75.92503
3786.4,-75.779184
3786.5,-74.502708
3786.6,-74.282705
3786.7,-74.209014
3786.8,-73.402256
3786.9,-74.588619
3787,-74.72266
3787.1,-74.616227
3787.2,-75.509875
3787.3,-74.155552
3787.4,-74.870217
3787.5,-75.711387
3787.6,-75.08066
3787.7,-74.83656
3787.8,-75.007202
3787.9,-72.689868
3788,-74.504588
3788.1,-74.653189
3788.2,-74.221812
3788.3,-76.417943
3788.4,-75.647485
3788.5,-75.930781
3788.6,-74.699993
3788.7,-75.934032
3788.8,-73.552254
3788.9,-75.934758
3789,-75.078537
3789.1,-74.101094
3789.2,-74.77872
3789.3,-74.163766
3789.4,-74.812951
3789.5,-74.265008
3789.6,-74.066479
3789.7,-73.063627
3789.8,-75.688803
3789.9,-75.883622
3790,-74.523684
3790.1,-76.129175
3790.2,-74.320711
3790.3,-74.014333
3790.4,-72.092208
3790.5,-73.707915
3790.6,-73.974503
3790.7,-72.789812
3790.8,-74.874945
3790.9,-74.553149
3791,-75.635207
3791.1,-75.899436
3791.2,-73.524663
3791.3,-73.710984
3791.4,-76.362489
3791.5,-74.9307
3791.6,-75.902824
3791.7,-73.400204
3791.8,-74.212272
3791.9,-75.472938
3792,-74.439235
3792.1,-74.387399
3792.2,-75.312968
3792.3,-75.013334
3792.4,-74.618104
3792.5,-73.098242
3792.6,-75.573007
3792.7,-75.482917
3792.8,-74.350911
3792.9,-74.643943
3793,-73.477107
3793.1,-73.843583
3793.2,-74.517004
3793.3,-74.140619
3793.4,-73.685452
3793.5,-72.583857
3793.6,-74.574412
3793.7,-74.701524
3793.8,-74.033575
3793.9,-75.069709
3794,-73.567804
3794.1,-74.580528
3794.2,-73.902442
3794.3,-75.395576
3794.4,-75.616474
3794.5,-73.549378
3794.6,-73.700273
3794.7,-75.101719
3794.8,-72.764572
3794.9,-75.765883
3795,-75.683527
3795.1,-73.978095
3795.2,-75.368077
3795.3,-74.194371
3795.4,-75.092593
3795.5,-73.335809
3795.6,-73.298354
3795.7,-75.776832
3795.8,-73.151199
3795.9,-75.359898
3796,-75.854894
3796.1,-74.754676
3796.2,-76.300949
3796.3,-76.925182
3796.4,-73.506225
3796.5,-75.624197
3796.6,-74.560384
3796.7,-73.113948
3796.8,-72.927227
3796.9,-74.64593
3797,-76.441198
3797.1,-75.056447
3797.2,-73.776763
3797.3,-73.679308
3797.4,-74.103877
3797.5,-73.963737
3797.6,-74.404583
3797.7,-74.830376
3797.8,-75.217185
3797.9,-76.669213
3798,-74.80011
3798.1,-74.628592
3798.2,-74.062758
3798.3,-75.155246
3798.4,-74.928356
3798.5,-74.321872
3798.6,-73.486875
3798.7,-74.562585
3798.8,-74.714344
3798.9,-74.320917
3799,-74.560634
3799.1,-74.861858
3799.2,-74.384253
3799.3,-75.351269
3799.4,-74.438721
3799.5,-74.518378
3799.6,-75.175029
3799.7,-74.379627
3799.8,-75.457801
3799.9,-73.670992


==> Dan_twinanalysis_epoch4sparse/esimate_Vs.dat <==
200,-60.4284
200.1,-60.44548
200.2,-60.43422
200.3,-60.42302
200.4,-60.40862
200.5,-60.3782
200.6,-60.33717
200.7,-60.29953
200.8,-60.27442
200.9,-60.26335
201,-60.26095
201.1,-60.24322
201.2,-60.21366
201.3,-60.19455
201.4,-60.18619
201.5,-60.18701
201.6,-60.17951
201.7,-60.16117
201.8,-60.14953
201.9,-60.15321
202,-60.15287
202.1,-60.13039
202.2,-60.10985
202.3,-60.10819
202.4,-60.10949
202.5,-60.09362
202.6,-60.08105
202.7,-60.08949
202.8,-60.0863
202.9,-60.07057
203,-60.06903
203.1,-60.07664
203.2,-60.07419
203.3,-60.05427
203.4,-60.0242
203.5,-59.98836
203.6,-59.95947
203.7,-59.94626
203.8,-59.94286
203.9,-59.93377
204,-59.90879
204.1,-59.88218
204.2,-59.86973
204.3,-59.86541
204.4,-59.87614
204.5,-59.89963
204.6,-59.92199
204.7,-59.94475
204.8,-59.97183
204.9,-60.00786
205,-60.05405
205.1,-60.10086
205.2,-60.14553
205.3,-60.18946
205.4,-60.24387
205.5,-60.31188
205.6,-60.37901
205.7,-60.45255
205.8,-60.52389
205.9,-60.58557
206,-60.64294
206.1,-60.6941
206.2,-60.73833
206.3,-60.78057
206.4,-60.80551
206.5,-60.80494
206.6,-60.80041
206.7,-60.8009
206.8,-60.80546
206.9,-60.81568
207,-60.83207
207.1,-60.85933
207.2,-60.88887
207.3,-60.91555
207.4,-60.93079
207.5,-60.92616
207.6,-60.91347
207.7,-60.89559
207.8,-60.88004
207.9,-60.86874
208,-60.8642
208.1,-60.86606
208.2,-60.87035
208.3,-60.88095
208.4,-60.86976
208.5,-60.82869
208.6,-60.78238
208.7,-60.73944
208.8,-60.70652
208.9,-60.68463
209,-60.66442
209.1,-60.63223
209.2,-60.59017
209.3,-60.55155
209.4,-60.50881
209.5,-60.45679
209.6,-60.39816
209.7,-60.32352
209.8,-60.24754
209.9,-60.19099
210,-60.14488
210.1,-60.08533
210.2,-60.01109
210.3,-59.94557
210.4,-59.87957
210.5,-59.80132
210.6,-59.70971
210.7,-59.60158
210.8,-59.49868
210.9,-59.41473
211,-59.33044
211.1,-59.23219
211.2,-59.13342
211.3,-59.05174
211.4,-58.96391
211.5,-58.84428
211.6,-58.71016
211.7,-58.5764
211.8,-58.45245
211.9,-58.33903
212,-58.22792
212.1,-58.10693
212.2,-57.97134
212.3,-57.84498
212.4,-57.71358
212.5,-57.5581
212.6,-57.39204
212.7,-57.23171
212.8,-57.08072
212.9,-56.92224
213,-56.75231
213.1,-56.56944
213.2,-56.38495
213.3,-56.20153
213.4,-56.00187
213.5,-55.78668
213.6,-55.57253
213.7,-55.36174
213.8,-55.14744
213.9,-54.92967
214,-54.70346
214.1,-54.46737
214.2,-54.22271
214.3,-53.96871
214.4,-53.68922
214.5,-53.3774
214.6,-53.04889
214.7,-52.694
214.8,-52.30682
214.9,-51.8866
215,-51.4244
215.1,-50.91523
215.2,-50.34699
215.3,-49.71172
215.4,-48.97564
215.5,-48.11221
215.6,-47.09696
215.7,-45.8799
215.8,-44.37873
215.9,-42.48152
216,-39.97195
216.1,-36.54033
216.2,-31.47274
216.3,-23.58376
216.4,-11.48089
216.5,4.426116
216.6,17.90079
216.7,23.19394
216.8,21.458
216.9,15.77127
217,8.580673
217.1,1.324611
217.2,-5.573931
217.3,-11.93755
217.4,-17.85547
217.5,-23.46415
217.6,-28.94481
217.7,-34.43445
217.8,-39.89677
217.9,-45.15949
218,-49.87862
218.1,-53.71903
218.2,-56.57035
218.3,-58.48903
218.4,-59.70367
218.5,-60.45268
218.6,-60.91634
218.7,-61.19509
218.8,-61.33239
218.9,-61.39754
219,-61.43229
219.1,-61.4337
219.2,-61.40261
219.3,-61.37683
219.4,-61.35184
219.5,-61.29713
219.6,-61.23617
219.7,-61.1945
219.8,-61.15634
219.9,-61.1062
220,-61.05158
220.1,-60.9974
220.2,-60.94754
220.3,-60.90788
220.4,-60.87195
220.5,-60.82417
220.6,-60.76894
220.7,-60.73555
220.8,-60.70428
220.9,-60.65286
221,-60.59979
221.1,-60.56166
221.2,-60.53277
221.3,-60.49656
221.4,-60.45727
221.5,-60.41446
221.6,-60.36704
221.7,-60.31977
221.8,-60.27664
221.9,-60.23845
222,-60.20152
222.1,-60.16844
222.2,-60.13621
222.3,-60.10288
222.4,-60.07594
222.5,-60.0546
222.6,-60.03212
222.7,-60.00634
222.8,-59.97839
222.9,-59.94626
223,-59.90995
223.1,-59.87049
223.2,-59.82861
223.3,-59.7803
223.4,-59.73897
223.5,-59.71035
223.6,-59.67794
223.7,-59.64037
223.8,-59.60232
223.9,-59.56745
224,-59.53522
224.1,-59.50565
224.2,-59.47943
224.3,-59.45241
224.4,-59.43813
224.5,-59.44044
224.6,-59.43699
224.7,-59.42595
224.8,-59.40395
224.9,-59.37124
225,-59.33361
225.1,-59.29194
225.2,-59.2534
225.3,-59.21931
225.4,-59.20935
225.5,-59.21902
225.6,-59.22233
225.7,-59.20943
225.8,-59.18049
225.9,-59.1487
226,-59.12155
226.1,-59.1109
226.2,-59.10649
226.3,-59.09235
226.4,-59.07672
226.5,-59.06191
226.6,-59.04852
226.7,-59.04624
226.8,-59.0553
226.9,-59.04957
227,-59.02456
227.1,-59.00159
227.2,-58.99083
227.3,-58.98487
227.4,-58.97436
227.5,-58.97116
227.6,-58.98047
227.7,-58.9981
227.8,-59.00177
227.9,-58.98706
228,-58.97992
228.1,-58.986
228.2,-58.99527
228.3,-58.99191
228.4,-58.99198
228.5,-59.0088
228.6,-59.03071
228.7,-59.05192
228.8,-59.06006
228.9,-59.0584
229,-59.06358
229.1,-59.07786
229.2,-59.08272
229.3,-59.06957
229.4,-59.07364
229.5,-59.10651
229.6,-59.14056
229.7,-59.16237
229.8,-59.17327
229.9,-59.176
230,-59.1733
230.1,-59.17167
230.2,-59.17459
230.3,-59.1819
230.4,-59.20273
230.5,-59.23753
230.6,-59.27282
230.7,-59.30626
230.8,-59.33875
230.9,-59.37209
231,-59.40289
231.1,-59.42853
231.2,-59.45083
231.3,-59.46775
231.4,-59.48775
231.5,-59.51726
231.6,-59.54514
231.7,-59.56922
231.8,-59.5913
231.9,-59.60747
232,-59.62073
232.1,-59.63403
232.2,-59.65371
232.3,-59.6774
232.4,-59.71099
232.5,-59.75872
232.6,-59.80869
232.7,-59.8598
232.8,-59.90987
232.9,-59.96198
233,-60.00725
233.1,-60.03934
233.2,-60.06212
233.3,-60.07673
233.4,-60.09754
233.5,-60.12969
233.6,-60.17309
233.7,-60.2246
233.8,-60.27534
233.9,-60.31696
234,-60.34352
234.1,-60.3584
234.2,-60.37502
234.3,-60.40893
234.4,-60.45556
234.5,-60.50553
234.6,-60.54426
234.7,-60.56
234.8,-60.57612
234.9,-60.61008
235,-60.66069
235.1,-60.70756
235.2,-60.73321
235.3,-60.74929
235.4,-60.77453
235.5,-60.81663
235.6,-60.85255
235.7,-60.87321
235.8,-60.89376
235.9,-60.93199
236,-60.97412
236.1,-60.9895
236.2,-60.99901
236.3,-61.02937
236.4,-61.07006
236.5,-61.0966
236.6,-61.10853
236.7,-61.11938
236.8,-61.13046
236.9,-61.14521
237,-61.17187
237.1,-61.21186
237.2,-61.24189
237.3,-61.25343
237.4,-61.27509
237.5,-61.30639
237.6,-61.32742
237.7,-61.33825
237.8,-61.3577
237.9,-61.39362
238,-61.43158
238.1,-61.45979
238.2,-61.47849
238.3,-61.49302
238.4,-61.50388
238.5,-61.51379
238.6,-61.52282
238.7,-61.53223
238.8,-61.54015
238.9,-61.54733
239,-61.56009
239.1,-61.57356
239.2,-61.58618
239.3,-61.59756
239.4,-61.60732
239.5,-61.61452
239.6,-61.61887
239.7,-61.6288
239.8,-61.638
239.9,-61.6432
240,-61.64883
240.1,-61.65636
240.2,-61.66276
240.3,-61.66888
240.4,-61.68426
240.5,-61.70297
240.6,-61.7224
240.7,-61.74486
240.8,-61.76945
240.9,-61.79433
241,-61.82089
241.1,-61.85218
241.2,-61.87741
241.3,-61.89215
241.4,-61.89599
241.5,-61.88913
241.6,-61.88155
241.7,-61.88246
241.8,-61.89369
241.9,-61.91248
242,-61.93511
242.1,-61.95918
242.2,-61.97442
242.3,-61.97464
242.4,-61.9658
242.5,-61.96391
242.6,-61.97162
242.7,-61.98764
242.8,-62.00903
242.9,-62.01723
243,-62.01013
243.1,-62.00038
243.2,-62.00292
243.3,-62.01937
243.4,-62.03689
243.5,-62.03575
243.6,-62.01917
243.7,-62.01046
243.8,-62.01667
243.9,-62.03092
244,-62.03115
244.1,-62.0171
244.2,-62.0149
244.3,-62.02816
244.4,-62.02701
244.5,-62.00671
244.6,-62.00172
244.7,-62.01226
244.8,-62.01313
244.9,-61.99711
245,-61.97636
245.1,-61.95841
245.2,-61.94083
245.3,-61.93626
245.4,-61.94076
245.5,-61.93544
245.6,-61.91482
245.7,-61.89517
245.8,-61.89198
245.9,-61.88725
246,-61.86995
246.1,-61.84619
246.2,-61.83377
246.3,-61.83583
246.4,-61.82969
246.5,-61.81205
246.6,-61.7857
246.7,-61.75177
246.8,-61.71244
246.9,-61.67365
247,-61.63919
247.1,-61.60285
247.2,-61.57244
247.3,-61.54574
247.4,-61.50996
247.5,-61.46379
247.6,-61.41543
247.7,-61.36976
247.8,-61.3226
247.9,-61.28048
248,-61.23798
248.1,-61.18905
248.2,-61.13857
248.3,-61.09101
248.4,-61.03751
248.5,-60.97127
248.6,-60.91141
248.7,-60.85586
248.8,-60.79805
248.9,-60.74712
249,-60.70268
249.1,-60.66196
249.2,-60.62423
249.3,-60.59467
249.4,-60.55523
249.5,-60.49413
249.6,-60.42625
249.7,-60.34794
249.8,-60.26342
249.9,-60.17957
250,-60.10368
250.1,-60.03386
250.2,-59.96842
250.3,-59.91433
250.4,-59.85159
250.5,-59.76721
250.6,-59.66928
250.7,-59.56806
250.8,-59.46878
250.9,-59.37721
251,-59.29847
251.1,-59.22293
251.2,-59.13587
251.3,-59.03479
251.4,-58.9222
251.5,-58.81031
251.6,-58.71203
251.7,-58.61578
251.8,-58.5037
251.9,-58.37647
252,-58.25585
252.1,-58.15451
252.2,-58.05047
252.3,-57.92527
252.4,-57.78608
252.5,-57.65035
252.6,-57.52034
252.7,-57.36962
252.8,-57.20755
252.9,-57.06318
253,-56.92599
253.1,-56.77191
253.2,-56.60271
253.3,-56.43628
253.4,-56.25543
253.5,-56.05353
253.6,-55.84883
253.7,-55.65115
253.8,-55.45835
253.9,-55.25409
254,-55.03566
254.1,-54.81462
254.2,-54.59566
254.3,-54.36452
254.4,-54.10026
254.5,-53.80589
254.6,-53.50665
254.7,-53.21071
254.8,-52.89714
254.9,-52.55571
255,-52.1845
255.1,-51.77636
255.2,-51.32691
255.3,-50.82597
255.4,-50.25667
255.5,-49.60067
255.6,-48.84555
255.7,-47.96695
255.8,-46.92466
255.9,-45.66885
256,-44.10466
256.1,-42.11429
256.2,-39.45287
256.3,-35.78318
256.4,-30.29637
256.5,-21.62745
256.6,-8.609471
256.7,7.394114
256.8,19.71198
256.9,23.47706
257,20.72317
257.1,14.60858
257.2,7.313967
257.3,0.0918594
257.4,-6.719681
257.5,-12.99974
257.6,-18.85997
257.7,-24.44145
257.8,-29.92072
257.9,-35.42343
258,-40.88735
258.1,-46.10111
258.2,-50.70298
258.3,-54.3612
258.4,-57.0162
258.5,-58.78784
258.6,-59.92282
258.7,-60.63121
258.8,-61.04809
258.9,-61.28736
259,-61.41238
259.1,-61.47542
259.2,-61.50552
259.3,-61.51357
259.4,-61.49306
259.5,-61.44159
259.6,-61.3832
259.7,-61.33383
259.8,-61.2943
259.9,-61.25839
260,-61.20966
260.1,-61.14595
260.2,-61.08689
260.3,-61.04989
260.4,-61.01575
260.5,-60.9635
260.6,-60.90077
260.7,-60.84692
260.8,-60.81255
260.9,-60.77079
261,-60.71357
261.1,-60.66457
261.2,-60.62992
261.3,-60.58864
261.4,-60.53133
261.5,-60.48328
261.6,-60.44466
261.7,-60.40561
261.8,-60.36511
261.9,-60.31747
262,-60.26159
262.1,-60.21006
262.2,-60.17903
262.3,-60.14423
262.4,-60.09396
262.5,-60.0536
262.6,-60.02481
262.7,-59.9879
262.8,-59.93768
262.9,-59.88752
263,-59.84042
263.1,-59.80123
263.2,-59.76828
263.3,-59.73129
263.4,-59.69689
263.5,-59.66451
263.6,-59.63243
263.7,-59.5982
263.8,-59.55802
263.9,-59.5156
264,-59.46868
264.1,-59.41971
264.2,-59.373
264.3,-59.33001
264.4,-59.29496
264.5,-59.26892
264.6,-59.2431
264.7,-59.21094
264.8,-59.17797
264.9,-59.14518
265,-59.11441
265.1,-59.08108
265.2,-59.04356
265.3,-59.0003
265.4,-58.95927
265.5,-58.92712
265.6,-58.88902
265.7,-58.84741
265.8,-58.80091
265.9,-58.75099
266,-58.70179
266.1,-58.65561
266.2,-58.61632
266.3,-58.57954
266.4,-58.56115
266.5,-58.55846
266.6,-58.54488
266.7,-58.51456
266.8,-58.47348
266.9,-58.43042
267,-58.39226
267.1,-58.36489
267.2,-58.34482
267.3,-58.32424
267.4,-58.30768
267.5,-58.28874
267.6,-58.26456
267.7,-58.24318
267.8,-58.23056
267.9,-58.22782
268,-58.21753
268.1,-58.18408
268.2,-58.14681
268.3,-58.12956
268.4,-58.13637
268.5,-58.15266
268.6,-58.15003
268.7,-58.13485
268.8,-58.12946
268.9,-58.13595
269,-58.13629
269.1,-58.11797
269.2,-58.10154
269.3,-58.10013
269.4,-58.10269
269.5,-58.10062
269.6,-58.10617
269.7,-58.13245
269.8,-58.15282
269.9,-58.15331
270,-58.14348
270.1,-58.13168
270.2,-58.12642
270.3,-58.13001
270.4,-58.15445
270.5,-58.18283
270.6,-58.19617
270.7,-58.21976
270.8,-58.25073
270.9,-58.26596
271,-58.27198
271.1,-58.29105
271.2,-58.32109
271.3,-58.34414
271.4,-58.37172
271.5,-58.40616
271.6,-58.43312
271.7,-58.45369
271.8,-58.47612
271.9,-58.49635
272,-58.51232
272.1,-58.53235
272.2,-58.55445
272.3,-58.57158
272.4,-58.59977
272.5,-58.64596
272.6,-58.68868
272.7,-58.72402
272.8,-58.75761
272.9,-58.79035
273,-58.82106
273.1,-58.8466
273.2,-58.87136
273.3,-58.88985
273.4,-58.91518
273.5,-58.95684
273.6,-58.99876
273.7,-59.04211
273.8,-59.087
273.9,-59.13481
274,-59.18373
274.1,-59.23534
274.2,-59.28987
274.3,-59.3449
274.4,-59.40609
274.5,-59.46727
274.6,-59.51778
274.7,-59.55691
274.8,-59.59128
274.9,-59.62407
275,-59.65991
275.1,-59.70592
275.2,-59.75724
275.3,-59.81051
275.4,-59.86523
275.5,-59.91372
275.6,-59.95123
275.7,-59.97961
275.8,-60.01334
275.9,-60.05647
276,-60.10658
276.1,-60.15788
276.2,-60.19595
276.3,-60.21914
276.4,-60.24609
276.5,-60.29794
276.6,-60.35584
276.7,-60.39763
276.8,-60.42496
276.9,-60.44922
277,-60.4869
277.1,-60.53729
277.2,-60.57949
277.3,-60.59903
277.4,-60.6248
277.5,-60.67509
277.6,-60.71768
277.7,-60.74026
277.8,-60.76977
277.9,-60.82193
278,-60.8645
278.1,-60.88595
278.2,-60.9084
278.3,-60.93566
278.4,-60.96718
278.5,-60.9948
278.6,-61.01772
278.7,-61.03957
278.8,-61.0705
278.9,-61.11236
279,-61.14409
279.1,-61.16455
279.2,-61.19382
279.3,-61.23589
279.4,-61.27026
279.5,-61.28981
279.6,-61.30659
279.7,-61.32851
279.8,-61.36092
279.9,-61.40005
280,-61.44177
280.1,-61.47858
280.2,-61.51085
280.3,-61.54258
280.4,-61.57008
280.5,-61.59722
280.6,-61.624
280.7,-61.65315
280.8,-61.67989
280.9,-61.70322
281,-61.72719
281.1,-61.75204
281.2,-61.77974
281.3,-61.80839
281.4,-61.83924
281.5,-61.87081
281.6,-61.90171
281.7,-61.93135
281.8,-61.96044
281.9,-61.99263
282,-62.02089
282.1,-62.04477
282.2,-62.06087
282.3,-62.06743
282.4,-62.06829
282.5,-62.06642
282.6,-62.07255
282.7,-62.0825
282.8,-62.09644
282.9,-62.11714
283,-62.14235
283.1,-62.17003
283.2,-62.19458
283.3,-62.21589
283.4,-62.22465
283.5,-62.22185
283.6,-62.21966
283.7,-62.22352
283.8,-62.23963
283.9,-62.26445
284,-62.29211
284.1,-62.30659
284.2,-62.30437
284.3,-62.29864
284.4,-62.30006
284.5,-62.31716
284.6,-62.33883
284.7,-62.35224
284.8,-62.35164
284.9,-62.3514
285,-62.36406
285.1,-62.38739
285.2,-62.40236
285.3,-62.39553
285.4,-62.39334
285.5,-62.40959
285.6,-62.42531
285.7,-62.4186
285.8,-62.40418
285.9,-62.40961
286,-62.4238
286.1,-62.4221
286.2,-62.41281
286.3,-62.41964
286.4,-62.43231
286.5,-62.4299
286.6,-62.4143
286.7,-62.39442
286.8,-62.37989
286.9,-62.36969
287,-62.36516
287.1,-62.37064
287.2,-62.36803
287.3,-62.35295
287.4,-62.34754
287.5,-62.35152
287.6,-62.34238
287.7,-62.31642
287.8,-62.29532
287.9,-62.29282
288,-62.29753
288.1,-62.29603
288.2,-62.28943
288.3,-62.27758
288.4,-62.25645
288.5,-62.22897
288.6,-62.19924
288.7,-62.17005
288.8,-62.14031
288.9,-62.1107
289,-62.07944
289.1,-62.04686
289.2,-62.01454
289.3,-61.98098
289.4,-61.9453
289.5,-61.90279
289.6,-61.85698
289.7,-61.81303
289.8,-61.77274
289.9,-61.73622
290,-61.70112
290.1,-61.67313
290.2,-61.64914
290.3,-61.62806
290.4,-61.60149
290.5,-61.5666
290.6,-61.5338
290.7,-61.50282
290.8,-61.47563
290.9,-61.44076
291,-61.39517
291.1,-61.34345
291.2,-61.28569
291.3,-61.22758
291.4,-61.16285
291.5,-61.09845
291.6,-61.0419
291.7,-60.98912
291.8,-60.94041
291.9,-60.89189
292,-60.83238
292.1,-60.75671
292.2,-60.68167
292.3,-60.61252
292.4,-60.5416
292.5,-60.47133
292.6,-60.40243
292.7,-60.32099
292.8,-60.22331
292.9,-60.13043
293,-60.05093
293.1,-59.98446
293.2,-59.91398
293.3,-59.8238
293.4,-59.71688
293.5,-59.60733
293.6,-59.51171
293.7,-59.41249
293.8,-59.29689
293.9,-59.17822
294,-59.07394
294.1,-58.97696
294.2,-58.86166
294.3,-58.74187
294.4,-58.62826
294.5,-58.50631
294.6,-58.36728
294.7,-58.22082
294.8,-58.08685
294.9,-57.95935
295,-57.83494
295.1,-57.70835
295.2,-57.57517
295.3,-57.44052
295.4,-57.28013
295.5,-57.0965
295.6,-56.92232
295.7,-56.75491
295.8,-56.57172
295.9,-56.37525
296,-56.18789
296.1,-56.00543
296.2,-55.81442
296.3,-55.60866
296.4,-55.3775
296.5,-55.12268
296.6,-54.86003
296.7,-54.59475
296.8,-54.32327
296.9,-54.04761
297,-53.76186
297.1,-53.46104
297.2,-53.14341
297.3,-52.80609
297.4,-52.43205
297.5,-52.00797
297.6,-51.5477
297.7,-51.04376
297.8,-50.47884
297.9,-49.84482
298,-49.1161
298.1,-48.26258
298.2,-47.24792
298.3,-46.03443
298.4,-44.51548
298.5,-42.57109
298.6,-39.99325
298.7,-36.46484
298.8,-31.24124
298.9,-23.06083
299,-10.55355
299.1,5.61516
299.2,18.93144
299.3,23.79206
299.4,21.69932
299.5,15.81741
299.6,8.528542
299.7,1.223366
299.8,-5.703232
299.9,-12.08951
300,-18.03297
300.1,-23.66872
300.2,-29.17227
300.3,-34.68076
300.4,-40.15273
300.5,-45.40919
300.6,-50.11407
300.7,-53.9293
300.8,-56.74415
300.9,-58.62999
301,-59.82681
301.1,-60.57369
301.2,-61.03286
301.3,-61.31427
301.4,-61.45706
301.5,-61.50663
301.6,-61.52567
301.7,-61.53841
301.8,-61.52644
301.9,-61.48093
302,-61.43129
302.1,-61.39934
302.2,-61.36169
302.3,-61.30092
302.4,-61.23796
302.5,-61.19503
302.6,-61.15293
302.7,-61.08973
302.8,-61.0273
302.9,-60.9885
303,-60.95464
303.1,-60.9008
303.2,-60.8375
303.3,-60.77962
303.4,-60.72491
303.5,-60.67077
303.6,-60.62142
303.7,-60.58888
303.8,-60.56001
303.9,-60.51417
304,-60.46066
304.1,-60.42305
304.2,-60.39032
304.3,-60.33957
304.4,-60.28825
304.5,-60.2434
304.6,-60.20683
304.7,-60.17898
304.8,-60.14601
304.9,-60.10917
305,-60.06781
305.1,-60.02342
305.2,-59.97479
305.3,-59.91999
305.4,-59.867
305.5,-59.81697
305.6,-59.76794
305.7,-59.71685
305.8,-59.66977
305.9,-59.6223
306,-59.57247
306.1,-59.52319
306.2,-59.47342
306.3,-59.42497
306.4,-59.38683
306.5,-59.36591
306.6,-59.34396
306.7,-59.31766
306.8,-59.28901
306.9,-59.2587
307,-59.22944
307.1,-59.19257
307.2,-59.15218
307.3,-59.10127
307.4,-59.04996
307.5,-59.00828
307.6,-58.96385
307.7,-58.92065
307.8,-58.88066
307.9,-58.84996
308,-58.82221
308.1,-58.79123
308.2,-58.76049
308.3,-58.72005
308.4,-58.68095
308.5,-58.64612
308.6,-58.61151
308.7,-58.58128
308.8,-58.55455
308.9,-58.53451
309,-58.51464
309.1,-58.4817
309.2,-58.43323
309.3,-58.3839
309.4,-58.35675
309.5,-58.35489
309.6,-58.35405
309.7,-58.33695
309.8,-58.30546
309.9,-58.27675
310,-58.26358
310.1,-58.25248
310.2,-58.2224
310.3,-58.17741
310.4,-58.15699
310.5,-58.17339
310.6,-58.181
310.7,-58.16411
310.8,-58.1488
310.9,-58.1501
311,-58.14478
311.1,-58.12165
311.2,-58.11021
311.3,-58.1108
311.4,-58.11447
311.5,-58.11482
311.6,-58.10913
311.7,-58.10509
311.8,-58.10002
311.9,-58.09787
312,-58.10052
312.1,-58.11336
312.2,-58.12521
312.3,-58.11654
312.4,-58.11556
312.5,-58.14523
312.6,-58.18507
312.7,-58.20947
312.8,-58.21734
312.9,-58.21962
313,-58.22601
313.1,-58.24581
313.2,-58.27145
313.3,-58.29988
313.4,-58.33995
313.5,-58.38762
313.6,-58.43123
313.7,-58.47331
313.8,-58.51445
313.9,-58.54984
314,-58.58936
314.1,-58.62991
314.2,-58.6655
314.3,-58.69862
314.4,-58.74371
314.5,-58.80359
314.6,-58.8597
314.7,-58.91563
314.8,-58.96711
314.9,-59.00735
315,-59.03958
315.1,-59.06565
315.2,-59.08648
315.3,-59.10197
315.4,-59.12894
315.5,-59.16963
315.6,-59.20916
315.7,-59.2514
315.8,-59.29967
315.9,-59.35366
316,-59.41059
316.1,-59.47024
316.2,-59.52274
316.3,-59.55628
316.4,-59.58519
316.5,-59.61768
316.6,-59.65261
316.7,-59.69555
316.8,-59.74891
316.9,-59.80535
317,-59.85744
317.1,-59.89689
317.2,-59.9226
317.3,-59.94724
317.4,-59.98316
317.5,-60.0366
317.6,-60.09402
317.7,-60.13934
317.8,-60.17049
317.9,-60.19787
318,-60.23655
318.1,-60.2859
318.2,-60.33364
318.3,-60.36443
318.4,-60.39198
318.5,-60.43885
318.6,-60.49501
318.7,-60.54198
318.8,-60.57243
318.9,-60.60726
319,-60.65406
319.1,-60.69196
319.2,-60.71515
319.3,-60.74496
319.4,-60.7961
319.5,-60.83336
319.6,-60.85308
319.7,-60.88835
319.8,-60.93454
319.9,-60.97741
320,-61.01592
320.1,-61.05959
320.2,-61.10646
320.3,-61.14781
320.4,-61.18091
320.5,-61.2036
320.6,-61.23146
320.7,-61.27099
320.8,-61.3073
320.9,-61.32882
321,-61.3512
321.1,-61.3917
321.2,-61.43218
321.3,-61.46335
321.4,-61.4861
321.5,-61.50722
321.6,-61.52693
321.7,-61.54563
321.8,-61.56796
321.9,-61.59239
322,-61.62105
322.1,-61.65147
322.2,-61.68494
322.3,-61.71656
322.4,-61.7471
322.5,-61.78041
322.6,-61.81218
322.7,-61.84225
322.8,-61.86812
322.9,-61.8931
323,-61.91363
323.1,-61.92993
323.2,-61.94531
323.3,-61.95599
323.4,-61.96681
323.5,-61.97808
323.6,-61.99124
323.7,-62.00493
323.8,-62.02033
323.9,-62.04223
324,-62.0697
324.1,-62.10404
324.2,-62.14163
324.3,-62.18028
324.4,-62.21611
324.5,-62.24301
324.6,-62.2607
324.7,-62.2699
324.8,-62.27617
324.9,-62.28285
325,-62.29675
325.1,-62.31938
325.2,-62.34843
325.3,-62.38371
325.4,-62.41285
325.5,-62.42909
325.6,-62.43353
325.7,-62.4356
325.8,-62.4479
325.9,-62.47427
326,-62.50646
326.1,-62.52857
326.2,-62.53844
326.3,-62.53883
326.4,-62.54525
326.5,-62.56996
326.6,-62.59547
326.7,-62.60076
326.8,-62.59809
326.9,-62.61463
327,-62.64168
327.1,-62.65828
327.2,-62.65804
327.3,-62.65887
327.4,-62.6745
327.5,-62.69062
327.6,-62.69552
327.7,-62.69384
327.8,-62.70454
327.9,-62.71999
328,-62.72051
328.1,-62.71694
328.2,-62.72158
328.3,-62.73957
328.4,-62.75887
328.5,-62.77025
328.6,-62.77379
328.7,-62.76506
328.8,-62.7563
328.9,-62.7644
329,-62.77886
329.1,-62.77462
329.2,-62.76475
329.3,-62.7721
329.4,-62.78445
329.5,-62.7852
329.6,-62.77597
329.7,-62.76041
329.8,-62.74256
329.9,-62.73052
330,-62.72343
330.1,-62.72232
330.2,-62.72893
330.3,-62.73561
330.4,-62.74229
330.5,-62.7469
330.6,-62.74984
330.7,-62.75416
330.8,-62.75782
330.9,-62.76103
331,-62.76218
331.1,-62.763
331.2,-62.75903
331.3,-62.75042
331.4,-62.73681
331.5,-62.71409
331.6,-62.68625
331.7,-62.65304
331.8,-62.62146
331.9,-62.59484
332,-62.56761
332.1,-62.54468
332.2,-62.52796
332.3,-62.51933
332.4,-62.51134
332.5,-62.50307
332.6,-62.49691
332.7,-62.48462
332.8,-62.46482
332.9,-62.43297
333,-62.397
333.1,-62.35952
333.2,-62.32591
333.3,-62.30571
333.4,-62.2859
333.5,-62.26205
333.6,-62.23396
333.7,-62.19816
333.8,-62.15058
333.9,-62.09742
334,-62.05348
334.1,-62.02125
334.2,-61.99602
334.3,-61.96688
334.4,-61.9184
334.5,-61.84818
334.6,-61.78136
334.7,-61.73099
334.8,-61.68748
334.9,-61.63719
335,-61.57524
335.1,-61.5225
335.2,-61.48407
335.3,-61.44694
335.4,-61.38284
335.5,-61.29382
335.6,-61.21527
335.7,-61.15072
335.8,-61.08163
335.9,-60.99778
336,-60.92132
336.1,-60.8588
336.2,-60.78207
336.3,-60.69171
336.4,-60.60267
336.5,-60.51743
336.6,-60.43367
336.7,-60.34593
336.8,-60.25767
336.9,-60.17157
337,-60.07971
337.1,-59.97343
337.2,-59.86542
337.3,-59.77404
337.4,-59.67381
337.5,-59.543
337.6,-59.40342
337.7,-59.27659
337.8,-59.16144
337.9,-59.04467
338,-58.91844
338.1,-58.78322
338.2,-58.64075
338.3,-58.49583
338.4,-58.34007
338.5,-58.16976
338.6,-58.00237
338.7,-57.83546
338.8,-57.66451
338.9,-57.49008
339,-57.31349
339.1,-57.13597
339.2,-56.95437
339.3,-56.77011
339.4,-56.56725
339.5,-56.33994
339.6,-56.10071
339.7,-55.85277
339.8,-55.60262
339.9,-55.34465
340,-55.07822
340.1,-54.8061
340.2,-54.52474
340.3,-54.23263
340.4,-53.91675
340.5,-53.57942
340.6,-53.22265
340.7,-52.84192
340.8,-52.4303
340.9,-51.97536
341,-51.46834
341.1,-50.89731
341.2,-50.25779
341.3,-49.53602
341.4,-48.69295
341.5,-47.69524
341.6,-46.50186
341.7,-45.05058
341.8,-43.21214
341.9,-40.81575
342,-37.49853
342.1,-32.74074
342.2,-25.35325
342.3,-13.38008
342.4,2.481673
342.5,16.96627
342.6,24.14104
342.7,23.15502
342.8,17.65514
342.9,10.47801
343,2.988062
343.1,-4.082772
343.2,-10.62692
343.3,-16.6731
343.4,-22.37599
343.5,-27.89938
343.6,-33.38191
343.7,-38.88314
343.8,-44.23933
343.9,-49.12492
344,-53.18651
344.1,-56.219
344.2,-58.31857
344.3,-59.66539
344.4,-60.49003
344.5,-61.0041
344.6,-61.3061
344.7,-61.46677
344.8,-61.54697
344.9,-61.58663
345,-61.59867
345.1,-61.59016
345.2,-61.56258
345.3,-61.51779
345.4,-61.46375
345.5,-61.41285
345.6,-61.36791
345.7,-61.31486
345.8,-61.25298
345.9,-61.20111
346,-61.16114
346.1,-61.12272
346.2,-61.07516
346.3,-61.01702
346.4,-60.95537
346.5,-60.89476
346.6,-60.84232
346.7,-60.79417
346.8,-60.7509
346.9,-60.71126
347,-60.67181
347.1,-60.63547
347.2,-60.5985
347.3,-60.56379
347.4,-60.52921
347.5,-60.49162
347.6,-60.45025
347.7,-60.40498
347.8,-60.35559
347.9,-60.30213
348,-60.24948
348.1,-60.19354
348.2,-60.13317
348.3,-60.07165
348.4,-60.01772
348.5,-59.97195
348.6,-59.9287
348.7,-59.8943
348.8,-59.86125
348.9,-59.8258
349,-59.79348
349.1,-59.76285
349.2,-59.72747
349.3,-59.67921
349.4,-59.63348
349.5,-59.58771
349.6,-59.53546
349.7,-59.49112
349.8,-59.45218
349.9,-59.41715
350,-59.38728
350.1,-59.36002
350.2,-59.3205
350.3,-59.25874
350.4,-59.20246
350.5,-59.16636
350.6,-59.13909
350.7,-59.11774
350.8,-59.09682
350.9,-59.05863
351,-59.00263
351.1,-58.94749
351.2,-58.9036
351.3,-58.86916
351.4,-58.84272
351.5,-58.81541
351.6,-58.78417
351.7,-58.7633
351.8,-58.75266
351.9,-58.73472
352,-58.6944
352.1,-58.64823
352.2,-58.61808
352.3,-58.58904
352.4,-58.55808
352.5,-58.53733
352.6,-58.52906
352.7,-58.52092
352.8,-58.49228
352.9,-58.46118
353,-58.44413
353.1,-58.43108
353.2,-58.40445
353.3,-58.36098
353.4,-58.33341
353.5,-58.32511
353.6,-58.32457
353.7,-58.33309
353.8,-58.3339
353.9,-58.31675
354,-58.29655
354.1,-58.29596
354.2,-58.2933
354.3,-58.27053
354.4,-58.25546
354.5,-58.26456
354.6,-58.28699
354.7,-58.31119
354.8,-58.33345
354.9,-58.34403
355,-58.34741
355.1,-58.34943
355.2,-58.34515
355.3,-58.33614
355.4,-58.33894
355.5,-58.35929
355.6,-58.37914
355.7,-58.39774
355.8,-58.41421
355.9,-58.42793
356,-58.44238
356.1,-58.45459
356.2,-58.47129
356.3,-58.48905
356.4,-58.52015
356.5,-58.57289
356.6,-58.62681
356.7,-58.67528
356.8,-58.71907
356.9,-58.76468
357,-58.8024
357.1,-58.82522
357.2,-58.84222
357.3,-58.8531
357.4,-58.87349
357.5,-58.90865
357.6,-58.95263
357.7,-59.00154
357.8,-59.05022
357.9,-59.10554
358,-59.16078
358.1,-59.20708
358.2,-59.24216
358.3,-59.26654
358.4,-59.29682
358.5,-59.34019
358.6,-59.38995
358.7,-59.44674
358.8,-59.50663
358.9,-59.55997
359,-59.60187
359.1,-59.63248
359.2,-59.6639
359.3,-59.70686
359.4,-59.76162
359.5,-59.81891
359.6,-59.86166
359.7,-59.89527
359.8,-59.93598
359.9,-59.99114
360,-60.04624
360.1,-60.07916
360.2,-60.10313
360.3,-60.14061
360.4,-60.19553
360.5,-60.24264
360.6,-60.27259
360.7,-60.31204
360.8,-60.36343
360.9,-60.40766
361,-60.43867
361.1,-60.47933
361.2,-60.53147
361.3,-60.56786
361.4,-60.59283
361.5,-60.6267
361.6,-60.67471
361.7,-60.72612
361.8,-60.77321
361.9,-60.81259
362,-60.8406
362.1,-60.86466
362.2,-60.8997
362.3,-60.94859
362.4,-60.99011
362.5,-61.01887
362.6,-61.05646
362.7,-61.10637
362.8,-61.14946
362.9,-61.17973
363,-61.20777
363.1,-61.23094
363.2,-61.25174
363.3,-61.2777
363.4,-61.30748
363.5,-61.34037
363.6,-61.37946
363.7,-61.42861
363.8,-61.47691
363.9,-61.52026
364,-61.56176
364.1,-61.60147
364.2,-61.63684
364.3,-61.66764
364.4,-61.70045
364.5,-61.73
364.6,-61.75227
364.7,-61.76986
364.8,-61.78477
364.9,-61.80032
365,-61.81963
365.1,-61.8457
365.2,-61.87407
365.3,-61.90541
365.4,-61.94116
365.5,-61.98253
365.6,-62.02754
365.7,-62.07264
365.8,-62.11624
365.9,-62.14852
366,-62.16972
366.1,-62.1816
366.2,-62.19065
366.3,-62.20763
366.4,-62.23485
366.5,-62.27426
366.6,-62.31867
366.7,-62.36171
366.8,-62.3944
366.9,-62.41228
367,-62.42465
367.1,-62.4407
367.2,-62.46895
367.3,-62.50533
367.4,-62.54085
367.5,-62.56772
367.6,-62.58112
367.7,-62.59278
367.8,-62.6135
367.9,-62.65057
368,-62.69053
368.1,-62.70863
368.2,-62.71435
368.3,-62.73305
368.4,-62.77363
368.5,-62.815
368.6,-62.83525
368.7,-62.84323
368.8,-62.86357
368.9,-62.89988
369,-62.92106
369.1,-62.93165
369.2,-62.95624
369.3,-62.98992
369.4,-63.00615
369.5,-63.00719
369.6,-63.02441
369.7,-63.05161
369.8,-63.07177
369.9,-63.0775
370,-63.07633
370.1,-63.07361
370.2,-63.07231
370.3,-63.08364
370.4,-63.10558
370.5,-63.13093
370.6,-63.14299
370.7,-63.14886
370.8,-63.1683
370.9,-63.18621
371,-63.19257
371.1,-63.19312
371.2,-63.20185
371.3,-63.22389
371.4,-63.24781
371.5,-63.27039
371.6,-63.28959
371.7,-63.30142
371.8,-63.30937
371.9,-63.31927
372,-63.32497
372.1,-63.32568
372.2,-63.32701
372.3,-63.32879
372.4,-63.32881
372.5,-63.32429
372.6,-63.32369
372.7,-63.3252
372.8,-63.32672
372.9,-63.33425
373,-63.3458
373.1,-63.35964
373.2,-63.3754
373.3,-63.39325
373.4,-63.40786
373.5,-63.41677
373.6,-63.42271
373.7,-63.42178
373.8,-63.41306
373.9,-63.3987
374,-63.38019
374.1,-63.36112
374.2,-63.3468
374.3,-63.33964
374.4,-63.3363
374.5,-63.33702
374.6,-63.3422
374.7,-63.35063
374.8,-63.35497
374.9,-63.34776
375,-63.3299
375.1,-63.3063
375.2,-63.28663
375.3,-63.27496
375.4,-63.2719
375.5,-63.27621
375.6,-63.27502
375.7,-63.25872
375.8,-63.23186
375.9,-63.20823
376,-63.195
376.1,-63.19422
376.2,-63.19601
376.3,-63.18328
376.4,-63.15553
376.5,-63.12736
376.6,-63.11618
376.7,-63.11233
376.8,-63.09517
376.9,-63.06329
377,-63.03887
377.1,-63.0346
377.2,-63.02513
377.3,-62.99714
377.4,-62.9675
377.5,-62.95344
377.6,-62.93677
377.7,-62.89856
377.8,-62.86215
377.9,-62.84785
378,-62.83416
378.1,-62.79823
378.2,-62.75972
378.3,-62.73056
378.4,-62.69341
378.5,-62.64351
378.6,-62.58675
378.7,-62.5347
378.8,-62.49734
378.9,-62.46703
379,-62.4273
379.1,-62.37561
379.2,-62.33041
379.3,-62.29957
379.4,-62.2618
379.5,-62.19809
379.6,-62.12185
379.7,-62.04583
379.8,-61.97031
379.9,-61.89794
380,-61.83025
380.1,-61.77094
380.2,-61.71822
380.3,-61.67036
380.4,-61.61158
380.5,-61.53627
380.6,-61.45906
380.7,-61.37989
380.8,-61.30116
380.9,-61.2199
381,-61.13373
381.1,-61.0453
381.2,-60.95056
381.3,-60.85358
381.4,-60.74373
381.5,-60.62114
381.6,-60.49981
381.7,-60.38137
381.8,-60.26886
381.9,-60.15763
382,-60.0524
382.1,-59.95224
382.2,-59.85559
382.3,-59.75933
382.4,-59.64008
382.5,-59.49362
382.6,-59.33595
382.7,-59.17939
382.8,-59.02637
382.9,-58.87752
383,-58.73552
383.1,-58.59886
383.2,-58.46177
383.3,-58.31991
383.4,-58.15542
383.5,-57.95761
383.6,-57.75397
383.7,-57.55903
383.8,-57.37123
383.9,-57.18696
384,-56.99257
384.1,-56.78362
384.2,-56.56373
384.3,-56.3451
384.4,-56.11938
384.5,-55.87618
384.6,-55.61175
384.7,-55.32105
384.8,-55.02666
384.9,-54.7374
385,-54.44273
385.1,-54.12086
385.2,-53.76593
385.3,-53.39957
385.4,-53.00673
385.5,-52.56617
385.6,-52.07215
385.7,-51.52878
385.8,-50.94025
385.9,-50.27161
386,-49.49415
386.1,-48.60759
386.2,-47.57609
386.3,-46.3217
386.4,-44.74051
386.5,-42.73254
386.6,-40.06801
386.7,-36.4062
386.8,-30.9425
386.9,-22.29111
387,-9.066868
387.1,7.608691
387.2,20.71682
387.3,24.90283
387.4,22.22379
387.5,15.98955
387.6,8.484618
387.7,1.060265
387.8,-5.918735
387.9,-12.32565
388,-18.27181
388.1,-23.90515
388.2,-29.41048
388.3,-34.93241
388.4,-40.41652
388.5,-45.67506
388.6,-50.36047
388.7,-54.13078
388.8,-56.89544
388.9,-58.7465
389,-59.92915
389.1,-60.66068
389.2,-61.09544
389.3,-61.35713
389.4,-61.49933
389.5,-61.56999
389.6,-61.60071
389.7,-61.60596
389.8,-61.59342
389.9,-61.56969
390,-61.53551
390.1,-61.48937
390.2,-61.43838
390.3,-61.38079
390.4,-61.31512
390.5,-61.24998
390.6,-61.19028
390.7,-61.13756
390.8,-61.08942
390.9,-61.05157
391,-61.01839
391.1,-60.98233
391.2,-60.94187
391.3,-60.89249
391.4,-60.83488
391.5,-60.77231
391.6,-60.71695
391.7,-60.66636
391.8,-60.61979
391.9,-60.58021
392,-60.54523
392.1,-60.50872
392.2,-60.45961
392.3,-60.40204
392.4,-60.34677
392.5,-60.3032
392.6,-60.27042
392.7,-60.24072
392.8,-60.20111
392.9,-60.1439
393,-60.08832
393.1,-60.04194
393.2,-60.00322
393.3,-59.96398
393.4,-59.91606
393.5,-59.86998
393.6,-59.834
393.7,-59.81294
393.8,-59.77982
393.9,-59.72394
394,-59.67397
394.1,-59.64033
394.2,-59.59768
394.3,-59.53377
394.4,-59.49334
394.5,-59.48074
394.6,-59.45207
394.7,-59.40689
394.8,-59.36696
394.9,-59.33674
395,-59.30572
395.1,-59.27504
395.2,-59.23973
395.3,-59.18912
395.4,-59.14439
395.5,-59.11668
395.6,-59.10038
395.7,-59.08097
395.8,-59.04583
395.9,-59.0037
396,-58.97052
396.1,-58.94587
396.2,-58.91507
396.3,-58.87312
396.4,-58.83915
396.5,-58.81787
396.6,-58.79211
396.7,-58.76428
396.8,-58.73408
396.9,-58.70517
397,-58.67903
397.1,-58.64941
397.2,-58.6164
397.3,-58.5793
397.4,-58.55737
397.5,-58.55181
397.6,-58.5417
397.7,-58.53197
397.8,-58.51944
397.9,-58.50237
398,-58.48555
398.1,-58.46789
398.2,-58.45056
398.3,-58.43145
398.4,-58.43758
398.5,-58.46501
398.6,-58.49019
398.7,-58.51729
398.8,-58.54128
398.9,-58.55882
399,-58.56487
399.1,-58.56472
399.2,-58.5555
399.3,-58.53765
399.4,-58.54126
399.5,-58.57059
399.6,-58.60666
399.7,-58.64375
399.8,-58.68423
399.9,-58.71493
400,-58.72968
400.1,-58.73493
400.2,-58.73662
400.3,-58.74354
400.4,-58.77403
400.5,-58.83614
400.6,-58.8939
400.7,-58.93127
400.8,-58.95603
400.9,-58.97725
401,-59.00828
401.1,-59.05096
401.2,-59.09431
401.3,-59.11428
401.4,-59.13675
401.5,-59.1871
401.6,-59.24979
401.7,-59.31515
401.8,-59.36455
401.9,-59.40611
402,-59.45618
402.1,-59.51334
402.2,-59.55905
402.3,-59.58509
402.4,-59.62905
402.5,-59.70032
402.6,-59.75894
402.7,-59.80022
402.8,-59.85331
402.9,-59.91478
403,-59.9594
403.1,-59.99386
403.2,-60.0343
403.3,-60.07984
403.4,-60.13159
403.5,-60.18545
403.6,-60.23099
403.7,-60.26724
403.8,-60.31215
403.9,-60.37012
404,-60.41837
404.1,-60.44983
404.2,-60.48794
404.3,-60.54094
404.4,-60.59369
404.5,-60.6432
404.6,-60.68301
404.7,-60.71495
404.8,-60.75232
404.9,-60.79827
405,-60.85121
405.1,-60.90484
405.2,-60.96052
405.3,-61.0143
405.4,-61.06894
405.5,-61.12684
405.6,-61.18233
405.7,-61.239
405.8,-61.29383
405.9,-61.34756
406,-61.39916
406.1,-61.45165
406.2,-61.50255
406.3,-61.54758
406.4,-61.59175
406.5,-61.63303
406.6,-61.67225
406.7,-61.70343
406.8,-61.72924
406.9,-61.75382
407,-61.77558
407.1,-61.79856
407.2,-61.82371
407.3,-61.8562
407.4,-61.89501
407.5,-61.94108
407.6,-61.99244
407.7,-62.04582
407.8,-62.09694
407.9,-62.14059
408,-62.17791
408.1,-62.20457
408.2,-62.2247
408.3,-62.24666
408.4,-62.27653
408.5,-62.31834
408.6,-62.36618
408.7,-62.42072
408.8,-62.47017
408.9,-62.50184
409,-62.52199
409.1,-62.54356
409.2,-62.57637
409.3,-62.61786
409.4,-62.66403
409.5,-62.70002
409.6,-62.72187
409.7,-62.74576
409.8,-62.78026
409.9,-62.82564
410,-62.86543
410.1,-62.8881
410.2,-62.90864
410.3,-62.94373
410.4,-62.98949
410.5,-63.01952
410.6,-63.03501
410.7,-63.06339
410.8,-63.10828
410.9,-63.14058
411,-63.15731
411.1,-63.1877
411.2,-63.22943
411.3,-63.25958
411.4,-63.27656
411.5,-63.30055
411.6,-63.33371
411.7,-63.36586
411.8,-63.3955
411.9,-63.41943
412,-63.43886
412.1,-63.45743
412.2,-63.48842
412.3,-63.52513
412.4,-63.54578
412.5,-63.55996
412.6,-63.58664
412.7,-63.62886
412.8,-63.66376
412.9,-63.68088
413,-63.68933
413.1,-63.69769
413.2,-63.7096
413.3,-63.72633
413.4,-63.75634
413.5,-63.79128
413.6,-63.82441
413.7,-63.85788
413.8,-63.89106
413.9,-63.9236
414,-63.95455
414.1,-63.99165
414.2,-64.0285
414.3,-64.05895
414.4,-64.08457
414.5,-64.10522
414.6,-64.12005
414.7,-64.12935
414.8,-64.14013
414.9,-64.1459
415,-64.14483
415.1,-64.14348
415.2,-64.14111
415.3,-64.14075
415.4,-64.14668
415.5,-64.16133
415.6,-64.18084
415.7,-64.20323
415.8,-64.22921
415.9,-64.25384
416,-64.27458
416.1,-64.28742
416.2,-64.29212
416.3,-64.28869
416.4,-64.28325
416.5,-64.28114
416.6,-64.28678
416.7,-64.30321
416.8,-64.32535
416.9,-64.3478
417,-64.3575
417.1,-64.35062
417.2,-64.34113
417.3,-64.34319
417.4,-64.35669
417.5,-64.37578
417.6,-64.3892
417.7,-64.38498
417.8,-64.37326
417.9,-64.36954
418,-64.38015
418.1,-64.39932
418.2,-64.40446
418.3,-64.39787
418.4,-64.40017
418.5,-64.41545
418.6,-64.42768
418.7,-64.41779
418.8,-64.40687
418.9,-64.41492
419,-64.42818
419.1,-64.42138
419.2,-64.40502
419.3,-64.41037
419.4,-64.41827
419.5,-64.40871
419.6,-64.39526
419.7,-64.39594
419.8,-64.40284
419.9,-64.3997
420,-64.38978
420.1,-64.37903
420.2,-64.3806
420.3,-64.39066
420.4,-64.39059
420.5,-64.37013
420.6,-64.34515
420.7,-64.34144
420.8,-64.34088
420.9,-64.32954
421,-64.31108
421.1,-64.29658
421.2,-64.29633
421.3,-64.30001
421.4,-64.29682
421.5,-64.28535
421.6,-64.27152
421.7,-64.24875
421.8,-64.22115
421.9,-64.19431
422,-64.16379
422.1,-64.13145
422.2,-64.0982
422.3,-64.07159
422.4,-64.04255
422.5,-64.00702
422.6,-63.97368
422.7,-63.94206
422.8,-63.91311
422.9,-63.88459
423,-63.86043
423.1,-63.83795
423.2,-63.81735
423.3,-63.80502
423.4,-63.79259
423.5,-63.77728
423.6,-63.76226
423.7,-63.74927
423.8,-63.73433
423.9,-63.71406
424,-63.68585
424.1,-63.64857
424.2,-63.60793
424.3,-63.5643
424.4,-63.52023
424.5,-63.47873
424.6,-63.44457
424.7,-63.41893
424.8,-63.39605
424.9,-63.37503
425,-63.34544
425.1,-63.30443
425.2,-63.25756
425.3,-63.2126
425.4,-63.16901
425.5,-63.12621
425.6,-63.09105
425.7,-63.05046
425.8,-62.9959
425.9,-62.93307
426,-62.87541
426.1,-62.8303
426.2,-62.79473
426.3,-62.7583
426.4,-62.69419
426.5,-62.6092
426.6,-62.53469
426.7,-62.47675
426.8,-62.41728
426.9,-62.33593
427,-62.25377
427.1,-62.19193
427.2,-62.13501
427.3,-62.0614
427.4,-61.96671
427.5,-61.87498
427.6,-61.79075
427.7,-61.69199
427.8,-61.58769
427.9,-61.50085
428,-61.4192
428.1,-61.31867
428.2,-61.20575
428.3,-61.09738
428.4,-60.98072
428.5,-60.84485
428.6,-60.7051
428.7,-60.57614
428.8,-60.45981
428.9,-60.33761
429,-60.19585
429.1,-60.05781
429.2,-59.93763
429.3,-59.81855
429.4,-59.67266
429.5,-59.49489
429.6,-59.30918
429.7,-59.12673
429.8,-58.95474
429.9,-58.78872
430,-58.62295
430.1,-58.45731
430.2,-58.29131
430.3,-58.12511
430.4,-57.93852
430.5,-57.7333
430.6,-57.52394
430.7,-57.30764
430.8,-57.08647
430.9,-56.86071
431,-56.62692
431.1,-56.38433
431.2,-56.13273
431.3,-55.86621
431.4,-55.56729
431.5,-55.23475
431.6,-54.88089
431.7,-54.50953
431.8,-54.12168
431.9,-53.71592
432,-53.28519
432.1,-52.8246
432.2,-52.32949
432.3,-51.79332
432.4,-51.18524
432.5,-50.48018
432.6,-49.66951
432.7,-48.72372
432.8,-47.59778
432.9,-46.24009
433,-44.55624
433.1,-42.41982
433.2,-39.55044
433.3,-35.56093
433.4,-29.48538
433.5,-19.63844
433.6,-5.021164
433.7,11.7686
433.8,23.29407
433.9,25.55037
434,21.59691
434.1,14.79438
434.2,7.13564
434.3,-0.2764139
434.4,-7.18623
434.5,-13.52532
434.6,-19.41668
434.7,-25.00838
434.8,-30.49929
434.9,-36.02297
435,-41.49839
435.1,-46.68119
435.2,-51.21285
435.3,-54.79478
435.4,-57.36704
435.5,-59.04407
435.6,-60.10375
435.7,-60.7823
435.8,-61.18591
435.9,-61.41405
436,-61.54735
436.1,-61.61358
436.2,-61.62555
436.3,-61.62173
436.4,-61.60492
436.5,-61.55996
436.6,-61.50355
436.7,-61.44603
436.8,-61.38736
436.9,-61.33413
437,-61.29175
437.1,-61.25696
437.2,-61.21124
437.3,-61.15575
437.4,-61.10447
437.5,-61.05682
437.6,-61.00534
437.7,-60.94346
437.8,-60.88152
437.9,-60.83327
438,-60.79697
438.1,-60.76013
438.2,-60.71754
438.3,-60.67495
438.4,-60.62814
438.5,-60.57661
438.6,-60.52419
438.7,-60.47204
438.8,-60.41875
438.9,-60.36249
439,-60.3067
439.1,-60.25339
439.2,-60.20304
439.3,-60.15248
439.4,-60.10966
439.5,-60.0729
439.6,-60.03357
439.7,-59.99626
439.8,-59.95836
439.9,-59.92229
440,-59.88513
440.1,-59.8406
440.2,-59.79015
440.3,-59.72999
440.4,-59.67355
440.5,-59.62479
440.6,-59.5744
440.7,-59.52229
440.8,-59.46876
440.9,-59.41795
441,-59.37287
441.1,-59.33165
441.2,-59.29152
441.3,-59.25442
441.4,-59.22385
441.5,-59.19347
441.6,-59.15072
441.7,-59.10163
441.8,-59.0563
441.9,-59.01751
442,-58.98747
442.1,-58.95973
442.2,-58.91997
442.3,-58.85979
442.4,-58.81105
442.5,-58.7875
442.6,-58.77245
442.7,-58.77007
442.8,-58.75662
442.9,-58.71607
443,-58.66956
443.1,-58.63457
443.2,-58.60996
443.3,-58.57735
443.4,-58.54983
443.5,-58.53653
443.6,-58.53208
443.7,-58.5366
443.8,-58.52598
443.9,-58.49782
444,-58.47609
444.1,-58.4716
444.2,-58.45446
444.3,-58.41423
444.4,-58.40711
444.5,-58.43364
444.6,-58.44297
444.7,-58.43714
444.8,-58.44196
444.9,-58.45655
445,-58.47095
445.1,-58.48213
445.2,-58.48646
445.3,-58.4774
445.4,-58.47408
445.5,-58.49655
445.6,-58.53317
445.7,-58.56603
445.8,-58.5818
445.9,-58.58806
446,-58.60267
446.1,-58.6279
446.2,-58.65176
446.3,-58.66062
446.4,-58.68037
446.5,-58.71788
446.6,-58.74693
446.7,-58.77466
446.8,-58.79876
446.9,-58.8222
447,-58.84781
447.1,-58.87082
447.2,-58.89198
447.3,-58.90778
447.4,-58.94154
447.5,-58.99242
447.6,-59.04242
447.7,-59.08899
447.8,-59.13215
447.9,-59.1757
448,-59.21721
448.1,-59.26487
448.2,-59.31529
448.3,-59.36498
448.4,-59.43095
448.5,-59.51414
448.6,-59.59593
448.7,-59.67097
448.8,-59.74491
448.9,-59.80981
449,-59.86305
449.1,-59.90832
449.2,-59.94919
449.3,-59.99146
449.4,-60.04237
449.5,-60.11338
449.6,-60.19158
449.7,-60.26857
449.8,-60.33808
449.9,-60.39106
450,-60.43079
450.1,-60.46563
450.2,-60.51172
450.3,-60.56916
450.4,-60.63698
450.5,-60.7091
450.6,-60.76553
450.7,-60.80322
450.8,-60.84201
450.9,-60.90296
451,-60.97321
451.1,-61.03203
451.2,-61.07444
451.3,-61.10703
451.4,-61.15295
451.5,-61.21954
451.6,-61.28425
451.7,-61.3327
451.8,-61.38078
451.9,-61.44552
452,-61.51144
452.1,-61.55353
452.2,-61.58604
452.3,-61.6418
452.4,-61.70936
452.5,-61.75625
452.6,-61.79778
452.7,-61.85858
452.8,-61.915
452.9,-61.95127
453,-61.99284
453.1,-62.05213
453.2,-62.11297
453.3,-62.16146
453.4,-62.20838
453.5,-62.26719
453.6,-62.32943
453.7,-62.38525
453.8,-62.4279
453.9,-62.46211
454,-62.50661
454.1,-62.55832
454.2,-62.60129
454.3,-62.63438
454.4,-62.67715
454.5,-62.73461
454.6,-62.79321
454.7,-62.84722
454.8,-62.89357
454.9,-62.9387
455,-62.97996
455.1,-63.01502
455.2,-63.04649
455.3,-63.0741
455.4,-63.10161
455.5,-63.13272
455.6,-63.16727
455.7,-63.20072
455.8,-63.23415
455.9,-63.2654
456,-63.29533
456.1,-63.33001
456.2,-63.36748
456.3,-63.4125
456.4,-63.46265
456.5,-63.51318
456.6,-63.56623
456.7,-63.62353
456.8,-63.68002
456.9,-63.73267
457,-63.78783
457.1,-63.83556
457.2,-63.86989
457.3,-63.89372
457.4,-63.91567
457.5,-63.93916
457.6,-63.96406
457.7,-64.00125
457.8,-64.04579
457.9,-64.09246
458,-64.14126
458.1,-64.18896
458.2,-64.22869
458.3,-64.25281
458.4,-64.27292
458.5,-64.29756
458.6,-64.32911
458.7,-64.37098
458.8,-64.41856
458.9,-64.45958
459,-64.48574
459.1,-64.50821
459.2,-64.53242
459.3,-64.56636
459.4,-64.61283
459.5,-64.65068
459.6,-64.67092
459.7,-64.68777
459.8,-64.71898
459.9,-64.76202
460,-64.7969
460.1,-64.81276
460.2,-64.82914
460.3,-64.86434
460.4,-64.90437
460.5,-64.9292
460.6,-64.94589
460.7,-64.97824
460.8,-65.01731
460.9,-65.03482
461,-65.04937
461.1,-65.08671
461.2,-65.12148
461.3,-65.13271
461.4,-65.14483
461.5,-65.17403
461.6,-65.21188
461.7,-65.25728
461.8,-65.29744
461.9,-65.32671
462,-65.34685
462.1,-65.3552
462.2,-65.37094
462.3,-65.4004
462.4,-65.42681
462.5,-65.43779
462.6,-65.44699
462.7,-65.47247
462.8,-65.50527
462.9,-65.53112
463,-65.54601
463.1,-65.56033
463.2,-65.56947
463.3,-65.56749
463.4,-65.56705
463.5,-65.57152
463.6,-65.57808
463.7,-65.58634
463.8,-65.601
463.9,-65.61356
464,-65.6207
464.1,-65.62728
464.2,-65.63288
464.3,-65.63897
464.4,-65.6427
464.5,-65.64866
464.6,-65.65367
464.7,-65.65695
464.8,-65.66341
464.9,-65.67352
465,-65.68808
465.1,-65.70675
465.2,-65.73099
465.3,-65.75634
465.4,-65.78374
465.5,-65.81211
465.6,-65.83415
465.7,-65.8472
465.8,-65.85144
465.9,-65.84993
466,-65.84572
466.1,-65.8464
466.2,-65.85515
466.3,-65.87322
466.4,-65.89742
466.5,-65.92106
466.6,-65.93696
466.7,-65.93647
466.8,-65.92963
466.9,-65.92566
467,-65.93081
467.1,-65.94708
467.2,-65.96633
467.3,-65.97883
467.4,-65.97588
467.5,-65.96836
467.6,-65.97028
467.7,-65.9848
467.8,-66.00195
467.9,-66.00066
468,-65.98908
468.1,-65.98918
468.2,-66.00307
468.3,-66.01753
468.4,-66.01844
468.5,-66.01711
468.6,-66.02593
468.7,-66.0456
468.8,-66.05326
468.9,-66.04199
469,-66.04301
469.1,-66.05688
469.2,-66.05949
469.3,-66.04951
469.4,-66.05052
469.5,-66.05418
469.6,-66.04191
469.7,-66.02721
469.8,-66.02435
469.9,-66.03937
470,-66.05654
470.1,-66.06914
470.2,-66.07871
470.3,-66.07555
470.4,-66.05952
470.5,-66.04243
470.6,-66.04432
470.7,-66.04774
470.8,-66.03554
470.9,-66.0206
471,-66.01836
471.1,-66.02428
471.2,-66.0235
471.3,-66.02056
471.4,-66.00998
471.5,-65.99021
471.6,-65.96915
471.7,-65.95063
471.8,-65.93617
471.9,-65.92375
472,-65.91557
472.1,-65.90578
472.2,-65.89447
472.3,-65.88504
472.4,-65.87234
472.5,-65.857
472.6,-65.83749
472.7,-65.81891
472.8,-65.79912
472.9,-65.77531
473,-65.75211
473.1,-65.72557
473.2,-65.69876
473.3,-65.67448
473.4,-65.65602
473.5,-65.64172
473.6,-65.62785
473.7,-65.61791
473.8,-65.61201
473.9,-65.60999
474,-65.60857
474.1,-65.60882
474.2,-65.60218
474.3,-65.58156
474.4,-65.55192
474.5,-65.51354
474.6,-65.47927
474.7,-65.45353
474.8,-65.43699
474.9,-65.4323
475,-65.42927
475.1,-65.41621
475.2,-65.39106
475.3,-65.35932
475.4,-65.32547
475.5,-65.3004
475.6,-65.28636
475.7,-65.27785
475.8,-65.26302
475.9,-65.2284
476,-65.18986
476.1,-65.16205
476.2,-65.14722
476.3,-65.14055
476.4,-65.11732
476.5,-65.07251
476.6,-65.03139
476.7,-65.01431
476.8,-65.00231
476.9,-64.96913
477,-64.92666
477.1,-64.89862
477.2,-64.88263
477.3,-64.8535
477.4,-64.81145
477.5,-64.77945
477.6,-64.75759
477.7,-64.71704
477.8,-64.66648
477.9,-64.63731
478,-64.61563
478.1,-64.58418
478.2,-64.54031
478.3,-64.4942
478.4,-64.44653
478.5,-64.38874
478.6,-64.33352
478.7,-64.29627
478.8,-64.27052
478.9,-64.23179
479,-64.18194
479.1,-64.14327
479.2,-64.11323
479.3,-64.07424
479.4,-64.01825
479.5,-63.9592
479.6,-63.90747
479.7,-63.86324
479.8,-63.82608
479.9,-63.78866
480,-63.74912
480.1,-63.70688
480.2,-63.66637
480.3,-63.62406
480.4,-63.57238
480.5,-63.51474
480.6,-63.45628
480.7,-63.40061
480.8,-63.34555
480.9,-63.29435
481,-63.24498
481.1,-63.19489
481.2,-63.14648
481.3,-63.10051
481.4,-63.05208
481.5,-62.99408
481.6,-62.93546
481.7,-62.87353
481.8,-62.80373
481.9,-62.72625
482,-62.64331
482.1,-62.5605
482.2,-62.47602
482.3,-62.39455
482.4,-62.30754
482.5,-62.21525
482.6,-62.12888
482.7,-62.0486
482.8,-61.97459
482.9,-61.89872
483,-61.81453
483.1,-61.71569
483.2,-61.6064
483.3,-61.50179
483.4,-61.39254
483.5,-61.27957
483.6,-61.17174
483.7,-61.06344
483.8,-60.94297
483.9,-60.8028
484,-60.66148
484.1,-60.5317
484.2,-60.41509
484.3,-60.30699
484.4,-60.17086
484.5,-59.99389
484.6,-59.81102
484.7,-59.64445
484.8,-59.48996
484.9,-59.33064
485,-59.15146
485.1,-58.96941
485.2,-58.80257
485.3,-58.64387
485.4,-58.45103
485.5,-58.21577
485.6,-57.98985
485.7,-57.77725
485.8,-57.54542
485.9,-57.28982
486,-57.03958
486.1,-56.79593
486.2,-56.53012
486.3,-56.25612
486.4,-55.96674
486.5,-55.64602
486.6,-55.31015
486.7,-54.95951
486.8,-54.59335
486.9,-54.20301
487,-53.78364
487.1,-53.32145
487.2,-52.82293
487.3,-52.29975
487.4,-51.69765
487.5,-50.98622
487.6,-50.18581
487.7,-49.29161
487.8,-48.24384
487.9,-46.97793
488,-45.41319
488.1,-43.43752
488.2,-40.82518
488.3,-37.26426
488.4,-31.96127
488.5,-23.57639
488.6,-10.5006
488.7,6.753884
488.8,21.05377
488.9,26.22999
489,23.97963
489.1,17.75
489.2,10.09019
489.3,2.480699
489.4,-4.664404
489.5,-11.19272
489.6,-17.22467
489.7,-22.89566
489.8,-28.39337
489.9,-33.87007
490,-39.32353
490.1,-44.61705
490.2,-49.41199
490.3,-53.35752
490.4,-56.29713
490.5,-58.28439
490.6,-59.57255
490.7,-60.38255
490.8,-60.87428
490.9,-61.16754
491,-61.32947
491.1,-61.40581
491.2,-61.42926
491.3,-61.42964
491.4,-61.40236
491.5,-61.35908
491.6,-61.3162
491.7,-61.26764
491.8,-61.20447
491.9,-61.13527
492,-61.07682
492.1,-61.02996
492.2,-60.98777
492.3,-60.93584
492.4,-60.86304
492.5,-60.77762
492.6,-60.70528
492.7,-60.65037
492.8,-60.59614
492.9,-60.52578
493,-60.45082
493.1,-60.39438
493.2,-60.34667
493.3,-60.29813
493.4,-60.22887
493.5,-60.14091
493.6,-60.06876
493.7,-60.01361
493.8,-59.95639
493.9,-59.87983
494,-59.80256
494.1,-59.74477
494.2,-59.68478
494.3,-59.6037
494.4,-59.52707
494.5,-59.47757
494.6,-59.42013
494.7,-59.33821
494.8,-59.25542
494.9,-59.18234
495,-59.11313
495.1,-59.04013
495.2,-58.96276
495.3,-58.87534
495.4,-58.80014
495.5,-58.75068
495.6,-58.69467
495.7,-58.61604
495.8,-58.53832
495.9,-58.48089
496,-58.41935
496.1,-58.33656
496.2,-58.24534
496.3,-58.15227
496.4,-58.07886
496.5,-58.03371
496.6,-57.99257
496.7,-57.94382
496.8,-57.89052
496.9,-57.83494
497,-57.77474
497.1,-57.71471
497.2,-57.65179
497.3,-57.58181
497.4,-57.53024
497.5,-57.49899
497.6,-57.46635
497.7,-57.42967
497.8,-57.39187
497.9,-57.3496
498,-57.30232
498.1,-57.25077
498.2,-57.19322
498.3,-57.12651
498.4,-57.0776
498.5,-57.05706
498.6,-57.02856
498.7,-56.9881
498.8,-56.94355
498.9,-56.89779
499,-56.85298
499.1,-56.81082
499.2,-56.77638
499.3,-56.74004
499.4,-56.72982
499.5,-56.75044
499.6,-56.76518
499.7,-56.76578
499.8,-56.75188
499.9,-56.73659
500,-56.72134
500.1,-56.70847
500.2,-56.70139
500.3,-56.69641
500.4,-56.71855
500.5,-56.75788
500.6,-56.78699
500.7,-56.80997
500.8,-56.83257
500.9,-56.8646
501,-56.90221
501.1,-56.93002
501.2,-56.94114
501.3,-56.94536
501.4,-56.98169
501.5,-57.0616
501.6,-57.13975
501.7,-57.19176
501.8,-57.23864
501.9,-57.29942
502,-57.3706
502.1,-57.42773
502.2,-57.46417
502.3,-57.50271
502.4,-57.57679
502.5,-57.67301
502.6,-57.75031
502.7,-57.83115
502.8,-57.92265
502.9,-58.00003
503,-58.06205
503.1,-58.12497
503.2,-58.1948
503.3,-58.26403
503.4,-58.34706
503.5,-58.443
503.6,-58.52831
503.7,-58.60043
503.8,-58.6777
503.9,-58.76928
504,-58.84909
504.1,-58.91134
504.2,-58.97801
504.3,-59.05393
504.4,-59.13452
504.5,-59.21312
504.6,-59.28367
504.7,-59.34847
504.8,-59.41287
504.9,-59.48188
505,-59.55656
505.1,-59.63246
505.2,-59.70649
505.3,-59.78355
505.4,-59.86609
505.5,-59.95069
505.6,-60.03513
505.7,-60.11803
505.8,-60.19521
505.9,-60.26863
506,-60.34502
506.1,-60.41898
506.2,-60.48556
506.3,-60.54768
506.4,-60.6125
506.5,-60.67977
506.6,-60.74006
506.7,-60.79884
506.8,-60.85422
506.9,-60.9023
507,-60.95058
507.1,-61.00121
507.2,-61.05469
507.3,-61.10959
507.4,-61.17877
507.5,-61.25955
507.6,-61.33865
507.7,-61.41729
507.8,-61.48907
507.9,-61.55083
508,-61.60213
508.1,-61.65152
508.2,-61.7002
508.3,-61.75013
508.4,-61.8163
508.5,-61.89626
508.6,-61.97798
508.7,-62.04971
508.8,-62.10896
508.9,-62.15642
509,-62.20407
509.1,-62.26751
509.2,-62.33929
509.3,-62.41104
509.4,-62.47447
509.5,-62.53108
509.6,-62.58697
509.7,-62.65536
509.8,-62.73459
509.9,-62.79973
510,-62.8485
510.1,-62.8995
510.2,-62.96572
510.3,-63.03672
510.4,-63.09551
510.5,-63.14706
510.6,-63.21168
510.7,-63.28903
510.8,-63.35181
510.9,-63.40101
511,-63.46144
511.1,-63.53264
511.2,-63.59047
511.3,-63.6357
511.4,-63.69823
511.5,-63.77713
511.6,-63.85464
511.7,-63.92693
511.8,-63.99855
511.9,-64.06584
512,-64.12419
512.1,-64.17372
512.2,-64.22321
512.3,-64.28374
512.4,-64.34414
512.5,-64.39137
512.6,-64.43789
512.7,-64.50054
512.8,-64.57306
512.9,-64.6373
513,-64.68824
513.1,-64.73108
513.2,-64.76948
513.3,-64.80613
513.4,-64.84646
513.5,-64.90003
513.6,-64.95681
513.7,-65.00993
513.8,-65.06348
513.9,-65.11661
514,-65.16942
514.1,-65.21999
514.2,-65.27119
514.3,-65.31692
514.4,-65.36111
514.5,-65.40637
514.6,-65.44661
514.7,-65.48586
514.8,-65.52436
514.9,-65.56835
515,-65.61381
515.1,-65.65809
515.2,-65.70724
515.3,-65.75921
515.4,-65.81816
515.5,-65.88249
515.6,-65.95157
515.7,-66.01597
515.8,-66.07474
515.9,-66.12975
516,-66.17321
516.1,-66.20892
516.2,-66.2406
516.3,-66.2789
516.4,-66.32401
516.5,-66.3756
516.6,-66.43702
516.7,-66.50077
516.8,-66.55903
516.9,-66.60307
517,-66.63553
517.1,-66.66748
517.2,-66.70627
517.3,-66.75423
517.4,-66.8132
517.5,-66.87316
517.6,-66.91713
517.7,-66.94986
517.8,-66.98529
517.9,-67.03325
518,-67.09055
518.1,-67.14055
518.2,-67.17512
518.3,-67.20223
518.4,-67.24524
518.5,-67.31245
518.6,-67.37342
518.7,-67.41035
518.8,-67.44877
518.9,-67.50851
519,-67.56459
519.1,-67.5949
519.2,-67.62322
519.3,-67.67522
519.4,-67.72901
519.5,-67.76091
519.6,-67.79775
519.7,-67.85363
519.8,-67.9105
519.9,-67.95824
520,-67.9988
520.1,-68.0402
520.2,-68.08801
520.3,-68.144
520.4,-68.19181
520.5,-68.22484
520.6,-68.26444
520.7,-68.31742
520.8,-68.36348
520.9,-68.3948
521,-68.4318
521.1,-68.48124
521.2,-68.53447
521.3,-68.58233
521.4,-68.62222
521.5,-68.65975
521.6,-68.69355
521.7,-68.72806
521.8,-68.76181
521.9,-68.79254
522,-68.82479
522.1,-68.85714
522.2,-68.88965
522.3,-68.92097
522.4,-68.95704
522.5,-68.99597
522.6,-69.03352
522.7,-69.07041
522.8,-69.10401
522.9,-69.13725
523,-69.1678
523.1,-69.20133
523.2,-69.2383
523.3,-69.27379
523.4,-69.31617
523.5,-69.36847
523.6,-69.42524
523.7,-69.48222
523.8,-69.54405
523.9,-69.60956
524,-69.67288
524.1,-69.73284
524.2,-69.78501
524.3,-69.82486
524.4,-69.85911
524.5,-69.89747
524.6,-69.93837
524.7,-69.98216
524.8,-70.03237
524.9,-70.08974
525,-70.15233
525.1,-70.21224
525.2,-70.26391
525.3,-70.30291
525.4,-70.33865
525.5,-70.38237
525.6,-70.43699
525.7,-70.50441
525.8,-70.57283
525.9,-70.62888
526,-70.6695
526.1,-70.70738
526.2,-70.75594
526.3,-70.8155
526.4,-70.88282
526.5,-70.9387
526.6,-70.98201
526.7,-71.03552
526.8,-71.10394
526.9,-71.173
527,-71.22312
527.1,-71.26681
527.2,-71.32364
527.3,-71.39189
527.4,-71.45149
527.5,-71.50089
527.6,-71.56355
527.7,-71.6404
527.8,-71.70522
527.9,-71.75491
528,-71.81489
528.1,-71.88823
528.2,-71.96129
528.3,-72.02294
528.4,-72.0868
528.5,-72.16833
528.6,-72.25231
528.7,-72.32471
528.8,-72.38136
528.9,-72.43632
529,-72.50399
529.1,-72.56914
529.2,-72.6239
529.3,-72.66947
529.4,-72.73004
529.5,-72.81534
529.6,-72.90014
529.7,-72.97297
529.8,-73.03376
529.9,-73.09616
530,-73.15593
530.1,-73.20713
530.2,-73.25744
530.3,-73.30512
530.4,-73.35882
530.5,-73.42117
530.6,-73.4868
530.7,-73.55123
530.8,-73.61328
530.9,-73.67418
531,-73.73284
531.1,-73.79149
531.2,-73.84943
531.3,-73.91102
531.4,-73.98269
531.5,-74.0654
531.6,-74.1528
531.7,-74.23983
531.8,-74.32855
531.9,-74.42019
532,-74.51405
532.1,-74.60805
532.2,-74.69757
532.3,-74.77706
532.4,-74.8516
532.5,-74.92817
532.6,-75.0019
532.7,-75.07463
532.8,-75.15055
532.9,-75.23253
533,-75.32011
533.1,-75.41075
533.2,-75.50612
533.3,-75.59522
533.4,-75.67749
533.5,-75.75714
533.6,-75.83184
533.7,-75.90965
533.8,-75.99733
533.9,-76.09819
534,-76.20084
534.1,-76.28964
534.2,-76.36153
534.3,-76.42422
534.4,-76.5004
534.5,-76.59851
534.6,-76.70742
534.7,-76.80145
534.8,-76.87563
534.9,-76.95398
535,-77.04373
535.1,-77.1436
535.2,-77.23409
535.3,-77.31202
535.4,-77.40057
535.5,-77.50521
535.6,-77.60303
535.7,-77.67586
535.8,-77.74999
535.9,-77.8452
536,-77.94159
536.1,-78.0173
536.2,-78.09121
536.3,-78.18244
536.4,-78.27293
536.5,-78.34983
536.6,-78.41782
536.7,-78.48859
536.8,-78.56174
536.9,-78.63913
537,-78.72581
537.1,-78.81307
537.2,-78.88815
537.3,-78.95591
537.4,-79.03821
537.5,-79.12511
537.6,-79.19726
537.7,-79.25622
537.8,-79.32217
537.9,-79.40592
538,-79.49533
538.1,-79.58633
538.2,-79.67071
538.3,-79.74437
538.4,-79.81121
538.5,-79.87314
538.6,-79.93122
538.7,-79.98792
538.8,-80.04577
538.9,-80.09841
539,-80.14695
539.1,-80.19767
539.2,-80.25218
539.3,-80.31034
539.4,-80.36563
539.5,-80.41878
539.6,-80.47305
539.7,-80.52817
539.8,-80.58732
539.9,-80.64977
540,-80.71757
540.1,-80.78981
540.2,-80.86159
540.3,-80.92773
540.4,-80.98131
540.5,-81.02014
540.6,-81.05127
540.7,-81.08182
540.8,-81.10751
540.9,-81.13168
541,-81.1595
541.1,-81.19361
541.2,-81.23572
541.3,-81.28591
541.4,-81.33909
541.5,-81.38026
541.6,-81.40761
541.7,-81.42405
541.8,-81.43291
541.9,-81.44268
542,-81.46016
542.1,-81.4971
542.2,-81.5435
542.3,-81.58499
542.4,-81.60406
542.5,-81.59853
542.6,-81.59396
542.7,-81.59884
542.8,-81.62177
542.9,-81.64782
543,-81.65594
543.1,-81.65139
543.2,-81.653
543.3,-81.67426
543.4,-81.69161
543.5,-81.68485
543.6,-81.66633
543.7,-81.66106
543.8,-81.66844
543.9,-81.66317
544,-81.64625
544.1,-81.63652
544.2,-81.64478
544.3,-81.64554
544.4,-81.62302
544.5,-81.60453
544.6,-81.59835
544.7,-81.5822
544.8,-81.55139
544.9,-81.52143
545,-81.49446
545.1,-81.46725
545.2,-81.44106
545.3,-81.4241
545.4,-81.41073
545.5,-81.38735
545.6,-81.35305
545.7,-81.31645
545.8,-81.29254
545.9,-81.2744
546,-81.24511
546.1,-81.20654
546.2,-81.16855
546.3,-81.14479
546.4,-81.12582
546.5,-81.09811
546.6,-81.0698
546.7,-81.04013
546.8,-81.007
546.9,-80.97232
547,-80.9408
547.1,-80.91042
547.2,-80.87856
547.3,-80.84888
547.4,-80.81304
547.5,-80.77181
547.6,-80.73173
547.7,-80.69464
547.8,-80.66188
547.9,-80.6303
548,-80.59952
548.1,-80.56849
548.2,-80.54049
548.3,-80.51267
548.4,-80.47238
548.5,-80.4174
548.6,-80.35531
548.7,-80.29019
548.8,-80.22069
548.9,-80.15648
549,-80.10047
549.1,-80.0479
549.2,-80.0027
549.3,-79.96625
549.4,-79.9291
549.5,-79.88361
549.6,-79.83807
549.7,-79.78484
549.8,-79.71819
549.9,-79.64776
550,-79.58318
550.1,-79.52827
550.2,-79.48242
550.3,-79.45173
550.4,-79.41718
550.5,-79.36355
550.6,-79.29626
550.7,-79.225
550.8,-79.16092
550.9,-79.11038
551,-79.07409
551.1,-79.03036
551.2,-78.96962
551.3,-78.90618
551.4,-78.8488
551.5,-78.80074
551.6,-78.75395
551.7,-78.69376
551.8,-78.6301
551.9,-78.5834
552,-78.54906
552.1,-78.50313
552.2,-78.43902
552.3,-78.38096
552.4,-78.34002
552.5,-78.29086
552.6,-78.22516
552.7,-78.16663
552.8,-78.12151
552.9,-78.06635
553,-77.99654
553.1,-77.93706
553.2,-77.89023
553.3,-77.84891
553.4,-77.80701
553.5,-77.7554
553.6,-77.69555
553.7,-77.62621
553.8,-77.56586
553.9,-77.52495
554,-77.47809
554.1,-77.41341
554.2,-77.35479
554.3,-77.31901
554.4,-77.28385
554.5,-77.23618
554.6,-77.17952
554.7,-77.11545
554.8,-77.05096
554.9,-76.98873
555,-76.93592
555.1,-76.89093
555.2,-76.84826
555.3,-76.80743
555.4,-76.76474
555.5,-76.72157
555.6,-76.67786
555.7,-76.63806
555.8,-76.59695
555.9,-76.55084
556,-76.50121
556.1,-76.44565
556.2,-76.38768
556.3,-76.32812
556.4,-76.27067
556.5,-76.21195
556.6,-76.15112
556.7,-76.09433
556.8,-76.04265
556.9,-75.99537
557,-75.95347
557.1,-75.92315
557.2,-75.89726
557.3,-75.87117
557.4,-75.84366
557.5,-75.8094
557.6,-75.7647
557.7,-75.70976
557.8,-75.65447
557.9,-75.59993
558,-75.54703
558.1,-75.50471
558.2,-75.47312
558.3,-75.44722
558.4,-75.41975
558.5,-75.38653
558.6,-75.3401
558.7,-75.28199
558.8,-75.23004
558.9,-75.19319
559,-75.16813
559.1,-75.14352
559.2,-75.11005
559.3,-75.06058
559.4,-75.00893
559.5,-74.9729
559.6,-74.94912
559.7,-74.92155
559.8,-74.87705
559.9,-74.82981
560,-74.79501
560.1,-74.77488
560.2,-74.74795
560.3,-74.7002
560.4,-74.65838
560.5,-74.63552
560.6,-74.61081
560.7,-74.56679
560.8,-74.5245
560.9,-74.50686
561,-74.48429
561.1,-74.44206
561.2,-74.40805
561.3,-74.39011
561.4,-74.36682
561.5,-74.32849
561.6,-74.28597
561.7,-74.24407
561.8,-74.20449
561.9,-74.16891
562,-74.14452
562.1,-74.12691
562.2,-74.09646
562.3,-74.05552
562.4,-74.02885
562.5,-74.01743
562.6,-73.99397
562.7,-73.95514
562.8,-73.91725
562.9,-73.89227
563,-73.8778
563.1,-73.86629
563.2,-73.85607
563.3,-73.83823
563.4,-73.81525
563.5,-73.79236
563.6,-73.76812
563.7,-73.74133
563.8,-73.7127
563.9,-73.68992
564,-73.66749
564.1,-73.64101
564.2,-73.61678
564.3,-73.59573
564.4,-73.57766
564.5,-73.56188
564.6,-73.55264
564.7,-73.54627
564.8,-73.53975
564.9,-73.53568
565,-73.53278
565.1,-73.52532
565.2,-73.50856
565.3,-73.49119
565.4,-73.47054
565.5,-73.44342
565.6,-73.41343
565.7,-73.38629
565.8,-73.36467
565.9,-73.34416
566,-73.33402
566.1,-73.33358
566.2,-73.33512
566.3,-73.33598
566.4,-73.32848
566.5,-73.30828
566.6,-73.28198
566.7,-73.26046
566.8,-73.2454
566.9,-73.24015
567,-73.24308
567.1,-73.24613
567.2,-73.24086
567.3,-73.21754
567.4,-73.19446
567.5,-73.18248
567.6,-73.18038
567.7,-73.18894
567.8,-73.19241
567.9,-73.17919
568,-73.15814
568.1,-73.14971
568.2,-73.15627
568.3,-73.1639
568.4,-73.15811
568.5,-73.14657
568.6,-73.1524
568.7,-73.17455
568.8,-73.18748
568.9,-73.17799
569,-73.16966
569.1,-73.18114
569.2,-73.18806
569.3,-73.17686
569.4,-73.17364
569.5,-73.19411
569.6,-73.20816
569.7,-73.1989
569.8,-73.18755
569.9,-73.18684
570,-73.19909
570.1,-73.20967
570.2,-73.20953
570.3,-73.20132
570.4,-73.19741
570.5,-73.21321
570.6,-73.23371
570.7,-73.24346
570.8,-73.25089
570.9,-73.27061
571,-73.29641
571.1,-73.31149
571.2,-73.31582
571.3,-73.31117
571.4,-73.31309
571.5,-73.32701
571.6,-73.34303
571.7,-73.36153
571.8,-73.38196
571.9,-73.40538
572,-73.43112
572.1,-73.46137
572.2,-73.49108
572.3,-73.51371
572.4,-73.53635
572.5,-73.56095
572.6,-73.58462
572.7,-73.60499
572.8,-73.62288
572.9,-73.6388
573,-73.65012
573.1,-73.6574
573.2,-73.66391
573.3,-73.67426
573.4,-73.69486
573.5,-73.73175
573.6,-73.77282
573.7,-73.81249
573.8,-73.85765
573.9,-73.90746
574,-73.95544
574.1,-73.99824
574.2,-74.03473
574.3,-74.05554
574.4,-74.07243
574.5,-74.0997
574.6,-74.1317
574.7,-74.16892
574.8,-74.21543
574.9,-74.27083
575,-74.32689
575.1,-74.37381
575.2,-74.40631
575.3,-74.42667
575.4,-74.45638
575.5,-74.50369
575.6,-74.56358
575.7,-74.63025
575.8,-74.68751
575.9,-74.72486
576,-74.75495
576.1,-74.7978
576.2,-74.85316
576.3,-74.91242
576.4,-74.96704
576.5,-75.01634
576.6,-75.06911
576.7,-75.13723
576.8,-75.21086
576.9,-75.26209
577,-75.30103
577.1,-75.35624
577.2,-75.42205
577.3,-75.47084
577.4,-75.51564
577.5,-75.59075
577.6,-75.67532
577.7,-75.73557
577.8,-75.78744
577.9,-75.85841
578,-75.93377
578.1,-75.99243
578.2,-76.04229
578.3,-76.08753
578.4,-76.13754
578.5,-76.19853
578.6,-76.26753
578.7,-76.35146
578.8,-76.4351
578.9,-76.50361
579,-76.56549
579.1,-76.64165
579.2,-76.72332
579.3,-76.78867
579.4,-76.84981
579.5,-76.91728
579.6,-76.99754
579.7,-77.08652
579.8,-77.17672
579.9,-77.26952
580,-77.35845
580.1,-77.43892
580.2,-77.51527
580.3,-77.59495
580.4,-77.68052
580.5,-77.77101
580.6,-77.86258
580.7,-77.95249
580.8,-78.04315
580.9,-78.13116
581,-78.21948
581.1,-78.31038
581.2,-78.40045
581.3,-78.48946
581.4,-78.58122
581.5,-78.67777
581.6,-78.76607
581.7,-78.84864
581.8,-78.92506
581.9,-78.99133
582,-79.05493
582.1,-79.11818
582.2,-79.18407
582.3,-79.25126
582.4,-79.33039
582.5,-79.42203
582.6,-79.51771
582.7,-79.61736
582.8,-79.71245
582.9,-79.79521
583,-79.86501
583.1,-79.92868
583.2,-79.99234
583.3,-80.06238
583.4,-80.14557
583.5,-80.24029
583.6,-80.33667
583.7,-80.42106
583.8,-80.49159
583.9,-80.55678
584,-80.62479
584.1,-80.70466
584.2,-80.79221
584.3,-80.87667
584.4,-80.94503
584.5,-80.99998
584.6,-81.06314
584.7,-81.14443
584.8,-81.22817
584.9,-81.29067
585,-81.34587
585.1,-81.41206
585.2,-81.49086
585.3,-81.57189
585.4,-81.63442
585.5,-81.68822
585.6,-81.75328
585.7,-81.82614
585.8,-81.8843
585.9,-81.93569
586,-82.00038
586.1,-82.05957
586.2,-82.10222
586.3,-82.15088
586.4,-82.21363
586.5,-82.2733
586.6,-82.32722
586.7,-82.37937
586.8,-82.43062
586.9,-82.48314
587,-82.52982
587.1,-82.56735
587.2,-82.60155
587.3,-82.64968
587.4,-82.69744
587.5,-82.72119
587.6,-82.73217
587.7,-82.74802
587.8,-82.7823
587.9,-82.82385
588,-82.86294
588.1,-82.89884
588.2,-82.92749
588.3,-82.95162
588.4,-82.96589
588.5,-82.97031
588.6,-82.97105
588.7,-82.96888
588.8,-82.96591
588.9,-82.96428
589,-82.96484
589.1,-82.96708
589.2,-82.97467
589.3,-82.98761
589.4,-82.99186
589.5,-82.98482
589.6,-82.98249
589.7,-82.98721
589.8,-82.99374
589.9,-83.00396
590,-83.01236
590.1,-83.01411
590.2,-83.00705
590.3,-82.99224
590.4,-82.9661
590.5,-82.9238
590.6,-82.88098
590.7,-82.84427
590.8,-82.81244
590.9,-82.78893
591,-82.77382
591.1,-82.77217
591.2,-82.77264
591.3,-82.76285
591.4,-82.73061
591.5,-82.67263
591.6,-82.61278
591.7,-82.5632
591.8,-82.52958
591.9,-82.50644
592,-82.48471
592.1,-82.45209
592.2,-82.40435
592.3,-82.35848
592.4,-82.31341
592.5,-82.27494
592.6,-82.24253
592.7,-82.19699
592.8,-82.13503
592.9,-82.07339
593,-82.02811
593.1,-81.99696
593.2,-81.96465
593.3,-81.91247
593.4,-81.8491
593.5,-81.79214
593.6,-81.73867
593.7,-81.67081
593.8,-81.598
593.9,-81.55121
594,-81.51396
594.1,-81.4525
594.2,-81.38345
594.3,-81.33956
594.4,-81.29199
594.5,-81.21293
594.6,-81.13966
594.7,-81.08514
594.8,-81.03609
594.9,-80.98385
595,-80.9259
595.1,-80.87262
595.2,-80.82433
595.3,-80.78105
595.4,-80.72348
595.5,-80.64194
595.6,-80.56704
595.7,-80.50592
595.8,-80.43839
595.9,-80.35889
596,-80.28575
596.1,-80.22917
596.2,-80.17783
596.3,-80.12565
596.4,-80.06032
596.5,-79.98058
596.6,-79.89814
596.7,-79.81399
596.8,-79.72802
596.9,-79.64253
597,-79.56001
597.1,-79.47876
597.2,-79.4004
597.3,-79.32317
597.4,-79.24127
597.5,-79.15394
597.6,-79.06778
597.7,-78.98731
597.8,-78.90991
597.9,-78.83873
598,-78.77182
598.1,-78.70818
598.2,-78.64939
598.3,-78.59597
598.4,-78.54404
598.5,-78.48732
598.6,-78.43432
598.7,-78.38075
598.8,-78.31993
598.9,-78.25282
599,-78.17746
599.1,-78.09591
599.2,-78.01619
599.3,-77.94815
599.4,-77.88177
599.5,-77.81601
599.6,-77.76001
599.7,-77.70775
599.8,-77.65306
599.9,-77.58901
600,-77.51688
600.1,-77.4385
600.2,-77.36507
600.3,-77.30746
600.4,-77.25705
600.5,-77.20633
600.6,-77.14682
600.7,-77.07557
600.8,-76.99899
600.9,-76.92885
601,-76.87163
601.1,-76.82606
601.2,-76.77274
601.3,-76.69838
601.4,-76.62469
601.5,-76.56669
601.6,-76.51861
601.7,-76.45752
601.8,-76.3815
601.9,-76.31697
602,-76.27103
602.1,-76.22631
602.2,-76.16576
602.3,-76.10293
602.4,-76.05365
602.5,-76.00247
602.6,-75.9354
602.7,-75.86891
602.8,-75.81854
602.9,-75.76216
603,-75.69162
603.1,-75.62485
603.2,-75.56601
603.3,-75.51432
603.4,-75.46163
603.5,-75.40299
603.6,-75.33947
603.7,-75.27293
603.8,-75.21763
603.9,-75.17369
604,-75.11999
604.1,-75.05199
604.2,-74.99597
604.3,-74.95533
604.4,-74.91065
604.5,-74.8565
604.6,-74.79205
604.7,-74.72403
604.8,-74.65797
604.9,-74.59835
605,-74.5457
605.1,-74.49675
605.2,-74.45159
605.3,-74.4074
605.4,-74.36489
605.5,-74.32201
605.6,-74.27839
605.7,-74.23333
605.8,-74.18428
605.9,-74.13286
606,-74.078
606.1,-74.02303
606.2,-73.96668
606.3,-73.90715
606.4,-73.8457
606.5,-73.78298
606.6,-73.71897
606.7,-73.65794
606.8,-73.60693
606.9,-73.5612
607,-73.51926
607.1,-73.4821
607.2,-73.4485
607.3,-73.4183
607.4,-73.38404
607.5,-73.34576
607.6,-73.29996
607.7,-73.24171
607.8,-73.17962
607.9,-73.12299
608,-73.07414
608.1,-73.0306
608.2,-72.99869
608.3,-72.97243
608.4,-72.93984
608.5,-72.89425
608.6,-72.8371
608.7,-72.78048
608.8,-72.73045
608.9,-72.69536
609,-72.66996
609.1,-72.63806
609.2,-72.59144
609.3,-72.53438
609.4,-72.48284
609.5,-72.44785
609.6,-72.42542
609.7,-72.38945
609.8,-72.3357
609.9,-72.28338
610,-72.24503
610.1,-72.21699
610.2,-72.17744
610.3,-72.12766
610.4,-72.08604
610.5,-72.06111
610.6,-72.03004
610.7,-71.97888
610.8,-71.93306
610.9,-71.90433
611,-71.86959
611.1,-71.82037
611.2,-71.7837
611.3,-71.76223
611.4,-71.73032
611.5,-71.68384
611.6,-71.63323
611.7,-71.58141
611.8,-71.53235
611.9,-71.49126
612,-71.46331
612.1,-71.43901
612.2,-71.4046
612.3,-71.36175
612.4,-71.33028
612.5,-71.30908
612.6,-71.27718
612.7,-71.23377
612.8,-71.18682
612.9,-71.15625
613,-71.13862
613.1,-71.12232
613.2,-71.10441
613.3,-71.07943
613.4,-71.0517
613.5,-71.01854
613.6,-70.9871
613.7,-70.95636
613.8,-70.92208
613.9,-70.8883
614,-70.85426
614.1,-70.82209
614.2,-70.79107
614.3,-70.76746
614.4,-70.74694
614.5,-70.72592
614.6,-70.70889
614.7,-70.69222
614.8,-70.67399
614.9,-70.65698
615,-70.6468
615.1,-70.63582
615.2,-70.61714
615.3,-70.5927
615.4,-70.56156
615.5,-70.52413
615.6,-70.48214
615.7,-70.44312
615.8,-70.40696
615.9,-70.37179
616,-70.34293
616.1,-70.32183
616.2,-70.30708
616.3,-70.29457
616.4,-70.28194
616.5,-70.25908
616.6,-70.22281
616.7,-70.1836
616.8,-70.14931
616.9,-70.12596
617,-70.1143
617.1,-70.11061
617.2,-70.09862
617.3,-70.06802
617.4,-70.03022
617.5,-69.99802
617.6,-69.98026
617.7,-69.97513
617.8,-69.96754
617.9,-69.94035
618,-69.90493
618.1,-69.87964
618.2,-69.86703
618.3,-69.85738
618.4,-69.83384
618.5,-69.80867
618.6,-69.79969
618.7,-69.80401
618.8,-69.79654
618.9,-69.7698
619,-69.75196
619.1,-69.75148
619.2,-69.74284
619.3,-69.71399
619.4,-69.69499
619.5,-69.695
619.6,-69.68416
619.7,-69.66311
619.8,-69.64764
619.9,-69.64129
620,-69.6371
620.1,-69.62794
620.2,-69.61243
620.3,-69.5866
620.4,-69.56839
620.5,-69.57151
620.6,-69.57583
620.7,-69.55966
620.8,-69.53789
620.9,-69.53137
621,-69.53337
621.1,-69.53627
621.2,-69.53014
621.3,-69.51027
621.4,-69.48856
621.5,-69.47262
621.6,-69.46267
621.7,-69.45805
621.8,-69.4623
621.9,-69.46929
622,-69.47462
622.1,-69.47967
622.2,-69.48393
622.3,-69.4889
622.4,-69.495
622.5,-69.50645
622.6,-69.51546
622.7,-69.51591
622.8,-69.5112
622.9,-69.50261
623,-69.49121
623.1,-69.47631
623.2,-69.46381
623.3,-69.44875
623.4,-69.43565
623.5,-69.43505
623.6,-69.44003
623.7,-69.44942
623.8,-69.46324
623.9,-69.48478
624,-69.50837
624.1,-69.52997
624.2,-69.54949
624.3,-69.55659
624.4,-69.55553
624.5,-69.5524
624.6,-69.55206
624.7,-69.55554
624.8,-69.56465
624.9,-69.58784
625,-69.61621
625.1,-69.64259
625.2,-69.65719
625.3,-69.65671
625.4,-69.65877
625.5,-69.67317
625.6,-69.6976
625.7,-69.73145
625.8,-69.76452
625.9,-69.78005
626,-69.78566
626.1,-69.79734
626.2,-69.82162
626.3,-69.8549
626.4,-69.88288
626.5,-69.90015
626.6,-69.91703
626.7,-69.94961
626.8,-69.99203
626.9,-70.01782
627,-70.02986
627.1,-70.05347
627.2,-70.09342
627.3,-70.11887
627.4,-70.13486
627.5,-70.17099
627.6,-70.21992
627.7,-70.25464
627.8,-70.27693
627.9,-70.32037
628,-70.37422
628.1,-70.41301
628.2,-70.43744
628.3,-70.45448
628.4,-70.47706
628.5,-70.51121
628.6,-70.56015
628.7,-70.61888
628.8,-70.66955
628.9,-70.70299
629,-70.73685
629.1,-70.78879
629.2,-70.83802
629.3,-70.87229
629.4,-70.90621
629.5,-70.95042
629.6,-71.00689
629.7,-71.07145
629.8,-71.13516
629.9,-71.19047
630,-71.24617
630.1,-71.30105
630.2,-71.34991
630.3,-71.39727
630.4,-71.45029
630.5,-71.51227
630.6,-71.5732
630.7,-71.6377
630.8,-71.70445
630.9,-71.76806
631,-71.83267
631.1,-71.89904
631.2,-71.9639
631.3,-72.02624
631.4,-72.10304
631.5,-72.1915
631.6,-72.27657
631.7,-72.35916
631.8,-72.4327
631.9,-72.49299
632,-72.54664
632.1,-72.60103
632.2,-72.65299
632.3,-72.70342
632.4,-72.76702
632.5,-72.84797
632.6,-72.93583
632.7,-73.02925
632.8,-73.12668
632.9,-73.21769
633,-73.29744
633.1,-73.36201
633.2,-73.41751
633.3,-73.4771
633.4,-73.55603
633.5,-73.65914
633.6,-73.77042
633.7,-73.87505
633.8,-73.96072
633.9,-74.02861
634,-74.1015
634.1,-74.18778
634.2,-74.28361
634.3,-74.37762
634.4,-74.46533
634.5,-74.55264
634.6,-74.64454
634.7,-74.75534
634.8,-74.86984
634.9,-74.96393
635,-75.04517
635.1,-75.13331
635.2,-75.2353
635.3,-75.33463
635.4,-75.43178
635.5,-75.53731
635.6,-75.65402
635.7,-75.7699
635.8,-75.86622
635.9,-75.9614
636,-76.06985
636.1,-76.17547
636.2,-76.26549
636.3,-76.3574
636.4,-76.47077
636.5,-76.59282
636.6,-76.70646
636.7,-76.81313
636.8,-76.9279
636.9,-77.04791
637,-77.15988
637.1,-77.25656
637.2,-77.34325
637.3,-77.44322
637.4,-77.55517
637.5,-77.667
637.6,-77.76942
637.7,-77.86767
637.8,-77.97645
637.9,-78.09455
638,-78.21107
638.1,-78.3186
638.2,-78.42325
638.3,-78.52291
638.4,-78.61835
638.5,-78.71209
638.6,-78.80248
638.7,-78.89338
638.8,-78.983
638.9,-79.07582
639,-79.16887
639.1,-79.25731
639.2,-79.34422
639.3,-79.43442
639.4,-79.52909
639.5,-79.62498
639.6,-79.72646
639.7,-79.83071
639.8,-79.93303
639.9,-80.0354
640,-80.13987
640.1,-80.24319
640.2,-80.33975
640.3,-80.42933
640.4,-80.5043
640.5,-80.56274
640.6,-80.62064
640.7,-80.6839
640.8,-80.75345
640.9,-80.83221
641,-80.91709
641.1,-81.00403
641.2,-81.089
641.3,-81.16773
641.4,-81.22751
641.5,-81.27184
641.6,-81.31641
641.7,-81.3677
641.8,-81.42975
641.9,-81.49931
642,-81.56626
642.1,-81.61882
642.2,-81.66448
642.3,-81.71176
642.4,-81.75743
642.5,-81.80407
642.6,-81.84674
642.7,-81.87337
642.8,-81.89354
642.9,-81.92958
643,-81.9776
643.1,-82.02061
643.2,-82.0491
643.3,-82.07231
643.4,-82.09523
643.5,-82.11751
643.6,-82.13383
643.7,-82.13172
643.8,-82.13457
643.9,-82.1566
644,-82.17251
644.1,-82.17324
644.2,-82.18314
644.3,-82.21589
644.4,-82.22391
644.5,-82.20003
644.6,-82.18976
644.7,-82.19177
644.8,-82.18474
644.9,-82.16534
645,-82.14588
645.1,-82.1252
645.2,-82.11491
645.3,-82.12244
645.4,-82.11455
645.5,-82.07389
645.6,-82.02845
645.7,-82.00062
645.8,-81.97841
645.9,-81.94352
646,-81.89944
646.1,-81.86303
646.2,-81.84
646.3,-81.82538
646.4,-81.8001
646.5,-81.75393
646.6,-81.70136
646.7,-81.6457
646.8,-81.58777
646.9,-81.53259
647,-81.47872
647.1,-81.42486
647.2,-81.37159
647.3,-81.32253
647.4,-81.26308
647.5,-81.18931
647.6,-81.11829
647.7,-81.04927
647.8,-80.98628
647.9,-80.92929
648,-80.87596
648.1,-80.82787
648.2,-80.78268
648.3,-80.7462
648.4,-80.701
648.5,-80.63767
648.6,-80.56948
648.7,-80.49428
648.8,-80.41382
648.9,-80.32754
649,-80.24139
649.1,-80.15963
649.2,-80.08501
649.3,-80.0216
649.4,-79.95563
649.5,-79.88698
649.6,-79.81954
649.7,-79.75406
649.8,-79.67983
649.9,-79.58984
650,-79.49923
650.1,-79.41608
650.2,-79.34383
650.3,-79.28295
650.4,-79.223
650.5,-79.14641
650.6,-79.05303
650.7,-78.95522
650.8,-78.86404
650.9,-78.78645
651,-78.71948
651.1,-78.65563
651.2,-78.57781
651.3,-78.49019
651.4,-78.40669
651.5,-78.33048
651.6,-78.25049
651.7,-78.1505
651.8,-78.05466
651.9,-77.98466
652,-77.92577
652.1,-77.85055
652.2,-77.76205
652.3,-77.68828
652.4,-77.61887
652.5,-77.53021
652.6,-77.43573
652.7,-77.35756
652.8,-77.28393
652.9,-77.19047
653,-77.09121
653.1,-77.00915
653.2,-76.94143
653.3,-76.87949
653.4,-76.81362
653.5,-76.74029
653.6,-76.65684
653.7,-76.5591
653.8,-76.46192
653.9,-76.38553
654,-76.31704
654.1,-76.23175
654.2,-76.14102
654.3,-76.06475
654.4,-75.99452
654.5,-75.92125
654.6,-75.84452
654.7,-75.75795
654.8,-75.66635
654.9,-75.57301
655,-75.47669
655.1,-75.38545
655.2,-75.29711
655.3,-75.2104
655.4,-75.12163
655.5,-75.02616
655.6,-74.92919
655.7,-74.83576
655.8,-74.74649
655.9,-74.65466
656,-74.5633
656.1,-74.47422
656.2,-74.38354
656.3,-74.29552
656.4,-74.21093
656.5,-74.13294
656.6,-74.06116
656.7,-73.9932
656.8,-73.93013
656.9,-73.86984
657,-73.8087
657.1,-73.74693
657.2,-73.68458
657.3,-73.61402
657.4,-73.53062
657.5,-73.4368
657.6,-73.3443
657.7,-73.2592
657.8,-73.18185
657.9,-73.12052
658,-73.06695
658.1,-73.01022
658.2,-72.9443
658.3,-72.86502
658.4,-72.77779
658.5,-72.68967
658.6,-72.61389
658.7,-72.54965
658.8,-72.48969
658.9,-72.42019
659,-72.33489
659.1,-72.24752
659.2,-72.17004
659.3,-72.11226
659.4,-72.05771
659.5,-71.98239
659.6,-71.89207
659.7,-71.8079
659.8,-71.73999
659.9,-71.67953
660,-71.60778
660.1,-71.52337
660.2,-71.44899
660.3,-71.392
660.4,-71.32239
660.5,-71.23271
660.6,-71.1536
660.7,-71.09457
660.8,-71.02219
660.9,-70.9321
661,-70.86052
661.1,-70.79659
661.2,-70.71725
661.3,-70.63584
661.4,-70.56816
661.5,-70.5062
661.6,-70.44379
661.7,-70.38319
661.8,-70.32324
661.9,-70.26236
662,-70.18915
662.1,-70.10436
662.2,-70.02775
662.3,-69.96413
662.4,-69.89269
662.5,-69.80308
662.6,-69.71808
662.7,-69.64869
662.8,-69.58364
662.9,-69.51091
663,-69.43154
663.1,-69.347
663.2,-69.25576
663.3,-69.16788
663.4,-69.07794
663.5,-68.98044
663.6,-68.88587
663.7,-68.79668
663.8,-68.70772
663.9,-68.61721
664,-68.53108
664.1,-68.44336
664.2,-68.35123
664.3,-68.26087
664.4,-68.16768
664.5,-68.07187
664.6,-67.97715
664.7,-67.89012
664.8,-67.80591
664.9,-67.72222
665,-67.64496
665.1,-67.57434
665.2,-67.50751
665.3,-67.44061
665.4,-67.37342
665.5,-67.29746
665.6,-67.21086
665.7,-67.11726
665.8,-67.01709
665.9,-66.91739
666,-66.82022
666.1,-66.72934
666.2,-66.64742
666.3,-66.57334
666.4,-66.50017
666.5,-66.41696
666.6,-66.32111
666.7,-66.21318
666.8,-66.10435
666.9,-66.0025
667,-65.91192
667.1,-65.83071
667.2,-65.74673
667.3,-65.64845
667.4,-65.53505
667.5,-65.42217
667.6,-65.32071
667.7,-65.23369
667.8,-65.14267
667.9,-65.02946
668,-64.90846
668.1,-64.79685
668.2,-64.70133
668.3,-64.60417
668.4,-64.48566
668.5,-64.35761
668.6,-64.24565
668.7,-64.14829
668.8,-64.03475
668.9,-63.90969
669,-63.79575
669.1,-63.68728
669.2,-63.56442
669.3,-63.43311
669.4,-63.312
669.5,-63.18517
669.6,-63.04152
669.7,-62.89627
669.8,-62.76082
669.9,-62.63191
670,-62.50314
670.1,-62.37525
670.2,-62.23944
670.3,-62.09048
670.4,-61.92897
670.5,-61.76693
670.6,-61.60631
670.7,-61.42863
670.8,-61.24763
670.9,-61.07756
671,-60.91262
671.1,-60.74219
671.2,-60.56089
671.3,-60.36767
671.4,-60.15268
671.5,-59.92789
671.6,-59.70389
671.7,-59.4741
671.8,-59.24194
671.9,-59.00821
672,-58.76871
672.1,-58.52012
672.2,-58.27003
672.3,-58.01545
672.4,-57.73671
672.5,-57.43169
672.6,-57.11191
672.7,-56.77722
672.8,-56.42483
672.9,-56.0598
673,-55.67543
673.1,-55.26597
673.2,-54.83274
673.3,-54.37522
673.4,-53.87507
673.5,-53.3221
673.6,-52.72599
673.7,-52.06983
673.8,-51.33568
673.9,-50.50654
674,-49.54694
674.1,-48.4145
674.2,-47.0377
674.3,-45.3357
674.4,-43.12632
674.5,-40.18423
674.6,-36.00187
674.7,-29.75826
674.8,-19.6865
674.9,-3.688938
675,14.10807
675.1,25.56755
675.2,27.96966
675.3,23.67493
675.4,16.38353
675.5,8.445617
675.6,0.7300512
675.7,-6.334823
675.8,-12.76926
675.9,-18.67417
676,-24.25194
676.1,-29.68527
676.2,-35.07954
676.3,-40.43096
676.4,-45.51034
676.5,-50.01887
676.6,-53.69046
676.7,-56.37093
676.8,-58.18746
676.9,-59.36757
677,-60.11442
677.1,-60.56737
677.2,-60.82921
677.3,-60.99756
677.4,-61.0827
677.5,-61.09617
677.6,-61.09671
677.7,-61.09668
677.8,-61.07084
677.9,-61.03418
678,-61.00898
678.1,-60.9845
678.2,-60.94897
678.3,-60.91217
678.4,-60.86476
678.5,-60.80915
678.6,-60.76181
678.7,-60.7155
678.8,-60.66274
678.9,-60.60753
679,-60.57114
679.1,-60.53909
679.2,-60.49353
679.3,-60.44375
679.4,-60.39103
679.5,-60.34217
679.6,-60.29621
679.7,-60.25097
679.8,-60.20176
679.9,-60.14461
680,-60.08683
680.1,-60.02976
680.2,-59.97402
680.3,-59.92042
680.4,-59.86124
680.5,-59.79055
680.6,-59.71956
680.7,-59.65213
680.8,-59.58708
680.9,-59.52671
681,-59.46785
681.1,-59.41312
681.2,-59.35917
681.3,-59.30204
681.4,-59.24111
681.5,-59.17497
681.6,-59.11093
681.7,-59.05049
681.8,-58.99455
681.9,-58.93764
682,-58.87648
682.1,-58.81417
682.2,-58.74435
682.3,-58.66613
682.4,-58.57954
682.5,-58.48723
682.6,-58.39591
682.7,-58.30855
682.8,-58.22918
682.9,-58.15766
683,-58.09106
683.1,-58.02363
683.2,-57.94749
683.3,-57.85669
683.4,-57.75816
683.5,-57.66157
683.6,-57.57207
683.7,-57.49483
683.8,-57.42068
683.9,-57.33925
684,-57.24473
684.1,-57.14011
684.2,-57.03905
684.3,-56.94967
684.4,-56.87509
684.5,-56.79644
684.6,-56.69893
684.7,-56.59695
684.8,-56.50671
684.9,-56.43004
685,-56.34588
685.1,-56.24606
685.2,-56.14373
685.3,-56.05549
685.4,-55.98425
685.5,-55.90517
685.6,-55.81557
685.7,-55.73723
685.8,-55.6694
685.9,-55.58232
686,-55.48373
686.1,-55.40387
686.2,-55.32703
686.3,-55.22775
686.4,-55.1303
686.5,-55.0629
686.6,-55.00148
686.7,-54.9348
686.8,-54.86371
686.9,-54.78395
687,-54.70333
687.1,-54.63471
687.2,-54.57449
687.3,-54.49497
687.4,-54.42183
687.5,-54.38304
687.6,-54.35327
687.7,-54.31402
687.8,-54.26391
687.9,-54.2113
688,-54.15839
688.1,-54.11066
688.2,-54.07357
688.3,-54.04117
688.4,-54.02744
688.5,-54.03471
688.6,-54.04422
688.7,-54.052
688.8,-54.06008
688.9,-54.07084
689,-54.08111
689.1,-54.09595
689.2,-54.11373
689.3,-54.12813
689.4,-54.15974
689.5,-54.21284
689.6,-54.26737
689.7,-54.31732
689.8,-54.36231
689.9,-54.40245
690,-54.44268
690.1,-54.48419
690.2,-54.52786
690.3,-54.57482
690.4,-54.64684
690.5,-54.74984
690.6,-54.85918
690.7,-54.96945
690.8,-55.07376
690.9,-55.1638
691,-55.24544
691.1,-55.32951
691.2,-55.42288
691.3,-55.52225
691.4,-55.64244
691.5,-55.77811
691.6,-55.89927
691.7,-56.00693
691.8,-56.11347
691.9,-56.23162
692,-56.35433
692.1,-56.47663
692.2,-56.58906
692.3,-56.67695
692.4,-56.77403
692.5,-56.89897
692.6,-57.03503
692.7,-57.16662
692.8,-57.27918
692.9,-57.37375
693,-57.46624
693.1,-57.57035
693.2,-57.67799
693.3,-57.7705
693.4,-57.85757
693.5,-57.96175
693.6,-58.07665
693.7,-58.18559
693.8,-58.27445
693.9,-58.35168
694,-58.44416
694.1,-58.5398
694.2,-58.61322
694.3,-58.67546
694.4,-58.75931
694.5,-58.85553
694.6,-58.9314
694.7,-59.00295
694.8,-59.08114
694.9,-59.16103
695,-59.24029
695.1,-59.31202
695.2,-59.37303
695.3,-59.41897
695.4,-59.47206
695.5,-59.5476
695.6,-59.61956
695.7,-59.66885
695.8,-59.71655
695.9,-59.78166
696,-59.84569
696.1,-59.8987
696.2,-59.94212
696.3,-59.97583
696.4,-60.01384
696.5,-60.06437
696.6,-60.12016
696.7,-60.17841
696.8,-60.23995
696.9,-60.30164
697,-60.36138
697.1,-60.41922
697.2,-60.47588
697.3,-60.53263
697.4,-60.59235
697.5,-60.65613
697.6,-60.71962
697.7,-60.77932
697.8,-60.8344
697.9,-60.88541
698,-60.93405
698.1,-60.97754
698.2,-61.01632
698.3,-61.04975
698.4,-61.07715
698.5,-61.10243
698.6,-61.12735
698.7,-61.15718
698.8,-61.19312
698.9,-61.23287
699,-61.27641
699.1,-61.3249
699.2,-61.37604
699.3,-61.42572
699.4,-61.481
699.5,-61.53607
699.6,-61.58033
699.7,-61.61471
699.8,-61.64693
699.9,-61.6848
700,-61.72919
700.1,-61.78571
700.2,-61.8467
700.3,-61.90307
700.4,-61.94394
700.5,-61.96505
700.6,-61.9851
700.7,-62.01331
700.8,-62.05564
700.9,-62.10838
701,-62.15099
701.1,-62.17262
701.2,-62.18972
701.3,-62.21813
701.4,-62.2678
701.5,-62.33742
701.6,-62.39208
701.7,-62.42852
701.8,-62.4759
701.9,-62.5369
702,-62.59447
702.1,-62.63272
702.2,-62.67382
702.3,-62.73706
702.4,-62.78565
702.5,-62.79777
702.6,-62.80422
702.7,-62.83001
702.8,-62.85454
702.9,-62.86483
703,-62.8754
703.1,-62.89752
703.2,-62.92852
703.3,-62.95518
703.4,-63.00352
703.5,-63.08014
703.6,-63.15302
703.7,-63.21205
703.8,-63.27402
703.9,-63.34961
704,-63.41642
704.1,-63.46687
704.2,-63.52293
704.3,-63.6162
704.4,-63.59422
704.5,-63.40536
704.6,-63.19787
704.7,-62.9992
704.8,-62.80792
704.9,-62.62969
705,-62.46397
705.1,-62.30733
705.2,-62.1572
705.3,-62.02538
705.4,-61.79172
705.5,-61.42798
705.6,-61.05644
705.7,-60.69365
705.8,-60.33521
705.9,-59.97595
706,-59.61133
706.1,-59.24049
706.2,-58.86773
706.3,-58.48579
706.4,-58.11971
706.5,-57.77646
706.6,-57.42534
706.7,-57.06489
706.8,-56.69664
706.9,-56.32593
707,-55.94844
707.1,-55.55844
707.2,-55.15564
707.3,-54.73847
707.4,-54.28717
707.5,-53.79024
707.6,-53.25966
707.7,-52.68051
707.8,-52.03722
707.9,-51.32424
708,-50.52697
708.1,-49.62386
708.2,-48.58339
708.3,-47.36873
708.4,-45.90503
708.5,-44.08977
708.6,-41.71366
708.7,-38.50852
708.8,-33.86175
708.9,-26.76059
709,-15.48261
709.1,0.9781644
709.2,16.94002
709.3,25.04487
709.4,24.93703
709.5,19.66349
709.6,12.2785
709.7,4.626433
709.8,-2.689937
709.9,-9.414582
710,-15.63676
710.1,-21.47831
710.2,-27.12165
710.3,-32.72954
710.4,-38.35795
710.5,-43.90946
710.6,-49.00744
710.7,-53.24784
710.8,-56.46395
710.9,-58.67776
711,-60.10377
711.1,-60.99502
711.2,-61.54714
711.3,-61.87123
711.4,-62.04102
711.5,-62.12945
711.6,-62.171
711.7,-62.18204
711.8,-62.16785
711.9,-62.13369
712,-62.09017
712.1,-62.05371
712.2,-62.01712
712.3,-61.96784
712.4,-61.91281
712.5,-61.87228
712.6,-61.83785
712.7,-61.79122
712.8,-61.73527
712.9,-61.67424
713,-61.61877
713.1,-61.57267
713.2,-61.53383
713.3,-61.49772
713.4,-61.46112
713.5,-61.42348
713.6,-61.38398
713.7,-61.34828
713.8,-61.31065
713.9,-61.27003
714,-61.22953
714.1,-61.18586
714.2,-61.14076
714.3,-61.09575
714.4,-61.05514
714.5,-61.01335
714.6,-60.96905
714.7,-60.92401
714.8,-60.87397
714.9,-60.81894
715,-60.75918
715.1,-60.70094
715.2,-60.63896
715.3,-60.57258
715.4,-60.50701
715.5,-60.44251
715.6,-60.38279
715.7,-60.32696
715.8,-60.27955
715.9,-60.2365
716,-60.19227
716.1,-60.14613
716.2,-60.09234
716.3,-60.02677
716.4,-59.95359
716.5,-59.88193
716.6,-59.80999
716.7,-59.7431
716.8,-59.68433
716.9,-59.62896
717,-59.57351
717.1,-59.50531
717.2,-59.42583
717.3,-59.34222
717.4,-59.26323
717.5,-59.19506
717.6,-59.13138
717.7,-59.06042
717.8,-58.97423
717.9,-58.88495
718,-58.80248
718.1,-58.7312
718.2,-58.66063
718.3,-58.57123
718.4,-58.47128
718.5,-58.38051
718.6,-58.30442
718.7,-58.22782
718.8,-58.13329
718.9,-58.03221
719,-57.94487
719.1,-57.86139
719.2,-57.76028
719.3,-57.65486
719.4,-57.56222
719.5,-57.46546
719.6,-57.35165
719.7,-57.23324
719.8,-57.12518
719.9,-57.02403
720,-56.92138
720.1,-56.81152
720.2,-56.69162
720.3,-56.56236
720.4,-56.43927
720.5,-56.33574
720.6,-56.22545
720.7,-56.09507
720.8,-55.96852
720.9,-55.85185
721,-55.73158
721.1,-55.60076
721.2,-55.46361
721.3,-55.3213
721.4,-55.17793
721.5,-55.03942
721.6,-54.90414
721.7,-54.77218
721.8,-54.64045
721.9,-54.51056
722,-54.37745
722.1,-54.2395
722.2,-54.09697
722.3,-53.94788
722.4,-53.79514
722.5,-53.6412
722.6,-53.48725
722.7,-53.32515
722.8,-53.15385
722.9,-52.97248
723,-52.77986
723.1,-52.57768
723.2,-52.36342
723.3,-52.14113
723.4,-51.90515
723.5,-51.65223
723.6,-51.38637
723.7,-51.10601
723.8,-50.80992
723.9,-50.49573
724,-50.16381
724.1,-49.80482
724.2,-49.40408
724.3,-48.95074
724.4,-48.4322
724.5,-47.83671
724.6,-47.1505
724.7,-46.3595
724.8,-45.42897
724.9,-44.31096
725,-42.92239
725.1,-41.15407
725.2,-38.81186
725.3,-35.63654
725.4,-31.06015
725.5,-24.16668
725.6,-13.8869
725.7,-0.2697038
725.8,12.05342
725.9,17.9756
726,17.51848
726.1,12.97857
726.2,6.686279
726.3,0.06056669
726.4,-6.422602
726.5,-12.51893
726.6,-18.25513
726.7,-23.71492
726.8,-29.06232
726.9,-34.43053
727,-39.77389
727.1,-44.90613
727.2,-49.49624
727.3,-53.23365
727.4,-56.00613
727.5,-57.86168
727.6,-59.03137
727.7,-59.75312
727.8,-60.18646
727.9,-60.42525
728,-60.53501
728.1,-60.57734
728.2,-60.57729
728.3,-60.54859
728.4,-60.49635
728.5,-60.42808
728.6,-60.35212
728.7,-60.29071
728.8,-60.22975
728.9,-60.14812
729,-60.0576
729.1,-59.97765
729.2,-59.90619
729.3,-59.82615
729.4,-59.73957
729.5,-59.64985
729.6,-59.56349
729.7,-59.48435
729.8,-59.4121
729.9,-59.34119
730,-59.26709
730.1,-59.19659
730.2,-59.12315
730.3,-59.04385
730.4,-58.96172
730.5,-58.87851
730.6,-58.79586
730.7,-58.71305
730.8,-58.63355
730.9,-58.55316
731,-58.47136
731.1,-58.38871
731.2,-58.30569
731.3,-58.22487
731.4,-58.14322
731.5,-58.06125
731.6,-57.97435
731.7,-57.87908
731.8,-57.77845
731.9,-57.67336
732,-57.56589
732.1,-57.45657
732.2,-57.35218
732.3,-57.25083
732.4,-57.15006
732.5,-57.0552
732.6,-56.96541
732.7,-56.8784
732.8,-56.79226
732.9,-56.70644
733,-56.61082
733.1,-56.49951
733.2,-56.38216
733.3,-56.26726
733.4,-56.16021
733.5,-56.06221
733.6,-55.97053
733.7,-55.88105
733.8,-55.781
733.9,-55.66723
734,-55.54936
734.1,-55.43798
734.2,-55.33524
734.3,-55.24186
734.4,-55.14888
734.5,-55.03903
734.6,-54.91787
734.7,-54.80094
734.8,-54.70079
734.9,-54.60895
735,-54.50541
735.1,-54.38539
735.2,-54.26792
735.3,-54.17115
735.4,-54.08159
735.5,-53.97872
735.6,-53.86812
735.7,-53.76741
735.8,-53.67204
735.9,-53.56099
736,-53.44188
736.1,-53.33742
736.2,-53.24589
736.3,-53.13814
736.4,-53.01599
736.5,-52.90048
736.6,-52.79004
736.7,-52.67946
736.8,-52.56343
736.9,-52.44786
737,-52.33881
737.1,-52.24073
737.2,-52.1401
737.3,-52.02288
737.4,-51.90804
737.5,-51.80817
737.6,-51.70907
737.7,-51.59497
737.8,-51.47036
737.9,-51.34806
738,-51.23251
738.1,-51.1236
738.2,-51.01705
738.3,-50.91602
738.4,-50.81113
738.5,-50.697
738.6,-50.58179
738.7,-50.46306
738.8,-50.33943
738.9,-50.21189
739,-50.08257
739.1,-49.94607
739.2,-49.80517
739.3,-49.66133
739.4,-49.51188
739.5,-49.35694
739.6,-49.19156
739.7,-49.01669
739.8,-48.82579
739.9,-48.61475
740,-48.38331
740.1,-48.12777
740.2,-47.84498
740.3,-47.53267
740.4,-47.19064
740.5,-46.81493
740.6,-46.39686
740.7,-45.92738
740.8,-45.38689
740.9,-44.75116
741,-43.98725
741.1,-43.06471
741.2,-41.93942
741.3,-40.54599
741.4,-38.7606
741.5,-36.4168
741.6,-33.18507
741.7,-28.58312
741.8,-21.84986
741.9,-12.15343
742,-0.840987
742.1,8.556479
742.2,12.99771
742.3,12.11811
742.4,8.028926
742.5,2.518649
742.6,-3.455708
742.7,-9.333087
742.8,-14.97752
742.9,-20.35014
743,-25.55705
743.1,-30.71644
743.2,-35.8828
743.3,-41.01019
743.4,-45.84041
743.5,-50.04773
743.6,-53.39939
743.7,-55.81217
743.8,-57.4273
743.9,-58.42912
744,-59.00938
744.1,-59.34081
744.2,-59.51946
744.3,-59.58742
744.4,-59.57894
744.5,-59.53988
744.6,-59.48275
744.7,-59.40452
744.8,-59.30183
744.9,-59.1867
745,-59.06745
745.1,-58.95394
745.2,-58.84639
745.3,-58.74097
745.4,-58.62925
745.5,-58.49988
745.6,-58.37165
745.7,-58.25926
745.8,-58.1478
745.9,-58.02003
746,-57.88699
746.1,-57.76591
746.2,-57.65379
746.3,-57.54188
746.4,-57.42499
746.5,-57.30619
746.6,-57.18107
746.7,-57.04919
746.8,-56.91779
746.9,-56.78704
747,-56.65466
747.1,-56.52394
747.2,-56.39771
747.3,-56.27076
747.4,-56.14287
747.5,-56.01564
747.6,-55.88938
747.7,-55.76438
747.8,-55.64143
747.9,-55.52184
748,-55.40467
748.1,-55.29012
748.2,-55.17899
748.3,-55.06981
748.4,-54.96233
748.5,-54.85679
748.6,-54.75237
748.7,-54.64668
748.8,-54.53501
748.9,-54.41574
749,-54.29172
749.1,-54.17071
749.2,-54.05461
749.3,-53.9427
749.4,-53.83606
749.5,-53.73828
749.6,-53.64742
749.7,-53.55764
749.8,-53.47238
749.9,-53.38341
750,-53.28449
750.1,-53.18157
750.2,-53.08016
750.3,-52.98837
750.4,-52.90981
750.5,-52.84586
750.6,-52.78189
750.7,-52.70525
750.8,-52.62027
750.9,-52.53692
751,-52.46497
751.1,-52.40684
751.2,-52.35831
751.3,-52.29866
751.4,-52.22753
751.5,-52.16341
751.6,-52.11256
751.7,-52.07138
751.8,-52.02463
751.9,-51.97217
752,-51.92966
752.1,-51.90704
752.2,-51.88382
752.3,-51.83816
752.4,-51.79467
752.5,-51.77399
752.6,-51.76079
752.7,-51.73178
752.8,-51.7027
752.9,-51.69382
753,-51.68709
753.1,-51.66971
753.2,-51.6473
753.3,-51.63251
753.4,-51.62175
753.5,-51.61464
753.6,-51.62117
753.7,-51.6358
753.8,-51.64568
753.9,-51.64638
754,-51.66075
754.1,-51.68985
754.2,-51.71339
754.3,-51.72755
754.4,-51.74096
754.5,-51.76622
754.6,-51.80463
754.7,-51.85481
754.8,-51.90804
754.9,-51.95945
755,-52.01165
755.1,-52.06292
755.2,-52.11668
755.3,-52.17367
755.4,-52.23335
755.5,-52.29417
755.6,-52.35465
755.7,-52.41842
755.8,-52.48519
755.9,-52.55615
756,-52.62647
756.1,-52.69335
756.2,-52.75146
756.3,-52.79742
756.4,-52.83954
756.5,-52.88264
756.6,-52.93153
756.7,-52.98581
756.8,-53.04681
756.9,-53.11229
757,-53.17515
757.1,-53.23351
757.2,-53.28082
757.3,-53.31996
757.4,-53.35277
757.5,-53.38146
757.6,-53.41361
757.7,-53.44898
757.8,-53.48988
757.9,-53.53437
758,-53.58056
758.1,-53.61976
758.2,-53.64294
758.3,-53.65432
758.4,-53.66265
758.5,-53.67254
758.6,-53.68804
758.7,-53.71759
758.8,-53.74746
758.9,-53.76425
759,-53.76737
759.1,-53.75992
759.2,-53.75347
759.3,-53.7559
759.4,-53.77109
759.5,-53.78218
759.6,-53.77262
759.7,-53.75385
759.8,-53.74275
759.9,-53.74288
760,-53.7436
760.1,-53.73048
760.2,-53.70668
760.3,-53.6906
760.4,-53.68497
760.5,-53.67083
760.6,-53.64343
760.7,-53.62028
760.8,-53.61045
760.9,-53.59111
761,-53.55876
761.1,-53.54034
761.2,-53.53144
761.3,-53.50748
761.4,-53.4696
761.5,-53.43588
761.6,-53.40545
761.7,-53.37436
761.8,-53.34012
761.9,-53.30235
762,-53.27532
762.1,-53.25944
762.2,-53.23428
762.3,-53.19503
762.4,-53.16367
762.5,-53.14699
762.6,-53.12534
762.7,-53.0927
762.8,-53.05267
762.9,-53.01505
763,-52.98758
763.1,-52.96878
763.2,-52.95314
763.3,-52.9355
763.4,-52.91941
763.5,-52.90215
763.6,-52.88511
763.7,-52.86847
763.8,-52.8517
763.9,-52.8358
764,-52.82063
764.1,-52.81131
764.2,-52.80183
764.3,-52.79383
764.4,-52.7888
764.5,-52.78432
764.6,-52.78119
764.7,-52.77788
764.8,-52.77605
764.9,-52.77118
765,-52.76191
765.1,-52.74793
765.2,-52.7283
765.3,-52.70504
765.4,-52.68015
765.5,-52.66115
765.6,-52.6439
765.7,-52.63051
765.8,-52.62473
765.9,-52.62313
766,-52.62717
766.1,-52.63426
766.2,-52.64444
766.3,-52.64515
766.4,-52.63577
766.5,-52.62279
766.6,-52.60962
766.7,-52.60232
766.8,-52.6031
766.9,-52.61878
767,-52.63971
767.1,-52.65307
767.2,-52.65487
767.3,-52.64932
767.4,-52.64718
767.5,-52.65371
767.6,-52.67438
767.7,-52.70097
767.8,-52.71507
767.9,-52.71715
768,-52.72295
768.1,-52.74328
768.2,-52.77304
768.3,-52.79822
768.4,-52.8102
768.5,-52.82506
768.6,-52.85361
768.7,-52.88834
768.8,-52.91517
768.9,-52.93257
769,-52.96264
769.1,-53.00417
769.2,-53.03171
769.3,-53.04883
769.4,-53.08018
769.5,-53.12118
769.6,-53.14957
769.7,-53.16836
769.8,-53.19249
769.9,-53.22159
770,-53.25158
770.1,-53.27519
770.2,-53.29495
770.3,-53.31711
770.4,-53.34941
770.5,-53.39041
770.6,-53.4205
770.7,-53.43824
770.8,-53.46448
770.9,-53.50833
771,-53.54966
771.1,-53.57781
771.2,-53.59738
771.3,-53.60985
771.4,-53.62169
771.5,-53.63667
771.6,-53.65719
771.7,-53.68002
771.8,-53.69859
771.9,-53.71244
772,-53.72195
772.1,-53.72925
772.2,-53.73356
772.3,-53.7403
772.4,-53.74726
772.5,-53.75364
772.6,-53.76394
772.7,-53.77375
772.8,-53.78789
772.9,-53.80684
773,-53.83138
773.1,-53.85555
773.2,-53.87389
773.3,-53.8866
773.4,-53.89353
773.5,-53.89328
773.6,-53.88601
773.7,-53.88031
773.8,-53.87251
773.9,-53.86361
774,-53.85786
774.1,-53.85702
774.2,-53.86213
774.3,-53.8701
774.4,-53.88234
774.5,-53.89117
774.6,-53.88754
774.7,-53.87407
774.8,-53.85434
774.9,-53.83266
775,-53.81597
775.1,-53.8106
775.2,-53.81044
775.3,-53.8117
775.4,-53.80887
775.5,-53.79257
775.6,-53.76689
775.7,-53.74014
775.8,-53.7242
775.9,-53.71865
776,-53.71419
776.1,-53.69811
776.2,-53.66818
776.3,-53.64073
776.4,-53.62595
776.5,-53.62147
776.6,-53.60714
776.7,-53.57488
776.8,-53.54463
776.9,-53.53054
777,-53.52375
777.1,-53.49913
777.2,-53.4651
777.3,-53.44531
777.4,-53.43316
777.5,-53.40393
777.6,-53.36965
777.7,-53.36074
777.8,-53.35212
777.9,-53.32233
778,-53.28905
778.1,-53.26757
778.2,-53.25346
778.3,-53.23964
778.4,-53.22906
778.5,-53.21125
778.6,-53.18128
778.7,-53.15004
778.8,-53.1304
778.9,-53.11524
779,-53.08889
779.1,-53.06407
779.2,-53.04855
779.3,-53.03779
779.4,-53.02287
779.5,-52.99878
779.6,-52.96754
779.7,-52.93222
779.8,-52.90294
779.9,-52.87818
780,-52.85769
780.1,-52.84498
780.2,-52.8354
780.3,-52.82602
780.4,-52.81808
780.5,-52.81695
780.6,-52.81676
780.7,-52.81307
780.8,-52.81011
780.9,-52.80748
781,-52.80267
781.1,-52.79271
781.2,-52.78137
781.3,-52.76849
781.4,-52.75188
781.5,-52.73368
781.6,-52.71453
781.7,-52.6968
781.8,-52.6796
781.9,-52.66686
782,-52.66055
782.1,-52.65872
782.2,-52.66219
782.3,-52.67151
782.4,-52.68441
782.5,-52.6973
782.6,-52.70992
782.7,-52.71613
782.8,-52.71335
782.9,-52.70764
783,-52.70346
783.1,-52.70483
783.2,-52.71526
783.3,-52.73835
783.4,-52.76782
783.5,-52.79203
783.6,-52.80565
783.7,-52.80832
783.8,-52.81191
783.9,-52.828
784,-52.85879
784.1,-52.89615
784.2,-52.92361
784.3,-52.93681
784.4,-52.94769
784.5,-52.97167
784.6,-53.00906
784.7,-53.04934
784.8,-53.07826
784.9,-53.09672
785,-53.12362
785.1,-53.16517
785.2,-53.20807
785.3,-53.23145
785.4,-53.25587
785.5,-53.30465
785.6,-53.3546
785.7,-53.38346
785.8,-53.4079
785.9,-53.45656
786,-53.50618
786.1,-53.53342
786.2,-53.56183
786.3,-53.60746
786.4,-53.65231
786.5,-53.68396
786.6,-53.71422
786.7,-53.74259
786.8,-53.77594
786.9,-53.82033
787,-53.86141
787.1,-53.88642
787.2,-53.90241
787.3,-53.9358
787.4,-53.97798
787.5,-54.00868
787.6,-54.02627
787.7,-54.0351
787.8,-54.04603
787.9,-54.06263
788,-54.08961
788.1,-54.12084
788.2,-54.15003
788.3,-54.17694
788.4,-54.20054
788.5,-54.22212
788.6,-54.24016
788.7,-54.25894
788.8,-54.27454
788.9,-54.28294
789,-54.28431
789.1,-54.2804
789.2,-54.27342
789.3,-54.26267
789.4,-54.24954
789.5,-54.23083
789.6,-54.20883
789.7,-54.18584
789.8,-54.16342
789.9,-54.14479
790,-54.12706
790.1,-54.11434
790.2,-54.10386
790.3,-54.09228
790.4,-54.08317
790.5,-54.07553
790.6,-54.06804
790.7,-54.0577
790.8,-54.04262
790.9,-54.01658
791,-53.98053
791.1,-53.94092
791.2,-53.90075
791.3,-53.86544
791.4,-53.83549
791.5,-53.8141
791.6,-53.79748
791.7,-53.77863
791.8,-53.75294
791.9,-53.71341
792,-53.66806
792.1,-53.62442
792.2,-53.58894
792.3,-53.56404
792.4,-53.54085
792.5,-53.50999
792.6,-53.46582
792.7,-53.42211
792.8,-53.38521
792.9,-53.35708
793,-53.33231
793.1,-53.29271
793.2,-53.24132
793.3,-53.1955
793.4,-53.16809
793.5,-53.14645
793.6,-53.10981
793.7,-53.05867
793.8,-53.01377
793.9,-52.98649
794,-52.95572
794.1,-52.91082
794.2,-52.86937
794.3,-52.84318
794.4,-52.81332
794.5,-52.76509
794.6,-52.71837
794.7,-52.68611
794.8,-52.66562
794.9,-52.64692
795,-52.62424
795.1,-52.60129
795.2,-52.57465
795.3,-52.53538
795.4,-52.4928
795.5,-52.46918
795.6,-52.44925
795.7,-52.41079
795.8,-52.36861
795.9,-52.34294
796,-52.32655
796.1,-52.30322
796.2,-52.27334
796.3,-52.23518
796.4,-52.1938
796.5,-52.15671
796.6,-52.12408
796.7,-52.09569
796.8,-52.07499
796.9,-52.0636
797,-52.05186
797.1,-52.0403
797.2,-52.03336
797.3,-52.0288
797.4,-52.02452
797.5,-52.01995
797.6,-52.01675
797.7,-52.01067
797.8,-52.00216
797.9,-51.99378
798,-51.98413
798.1,-51.97455
798.2,-51.96432
798.3,-51.95354
798.4,-51.94409
798.5,-51.93955
798.6,-51.94139
798.7,-51.94939
798.8,-51.96568
798.9,-51.98696
799,-52.01537
799.1,-52.05223
799.2,-52.09086
799.3,-52.12931
799.4,-52.16192
799.5,-52.18942
799.6,-52.21319
799.7,-52.23973
799.8,-52.27895
799.9,-52.33205
800,-52.3922
800.1,-52.44079
800.2,-52.4815
800.3,-52.52566
800.4,-52.58704
800.5,-52.67021
800.6,-52.74588
800.7,-52.80413
800.8,-52.86558
800.9,-52.95052
801,-53.04514
801.1,-53.12106
801.2,-53.18791
801.3,-53.26799
801.4,-53.35498
801.5,-53.42518
801.6,-53.48482
801.7,-53.55184
801.8,-53.62924
801.9,-53.69805
802,-53.75195
802.1,-53.81716
802.2,-53.89422
802.3,-53.95826
802.4,-54.02174
802.5,-54.11293
802.6,-54.20145
802.7,-54.2665
802.8,-54.3335
802.9,-54.40885
803,-54.47615
803.1,-54.52792
803.2,-54.57628
803.3,-54.63128
803.4,-54.66303
803.5,-54.66041
803.6,-54.64948
803.7,-54.65033
803.8,-54.66159
803.9,-54.66674
804,-54.65704
804.1,-54.63348
804.2,-54.61028
804.3,-54.58267
804.4,-54.65595
804.5,-54.8466
804.6,-55.0365
804.7,-55.2105
804.8,-55.37352
804.9,-55.52927
805,-55.68146
805.1,-55.83199
805.2,-55.97506
805.3,-56.09767
805.4,-56.29944
805.5,-56.60226
805.6,-56.90345
805.7,-57.18955
805.8,-57.4639
805.9,-57.72529
806,-57.9732
806.1,-58.20727
806.2,-58.42826
806.3,-58.64248
806.4,-58.82284
806.5,-58.96071
806.6,-59.08195
806.7,-59.19012
806.8,-59.28399
806.9,-59.36554
807,-59.44598
807.1,-59.52439
807.2,-59.60164
807.3,-59.67958
807.4,-59.76734
807.5,-59.86604
807.6,-59.96026
807.7,-60.05152
807.8,-60.12941
807.9,-60.19076
808,-60.24567
808.1,-60.29853
808.2,-60.35384
808.3,-60.41813
808.4,-60.48584
808.5,-60.53826
808.6,-60.57118
808.7,-60.59142
808.8,-60.61125
808.9,-60.64179
809,-60.68409
809.1,-60.7334
809.2,-60.76854
809.3,-60.78405
809.4,-60.80715
809.5,-60.84932
809.6,-60.89667
809.7,-60.92888
809.8,-60.95404
809.9,-60.98564
810,-61.0257
810.1,-61.06669
810.2,-61.08934
810.3,-61.10454
810.4,-61.13066
810.5,-61.17144
810.6,-61.20706
810.7,-61.22093
810.8,-61.23412
810.9,-61.26381
811,-61.29906
811.1,-61.31682
811.2,-61.32766
811.3,-61.35063
811.4,-61.38363
811.5,-61.42208
811.6,-61.4576
811.7,-61.48959
811.8,-61.51609
811.9,-61.53369
812,-61.55104
812.1,-61.58327
812.2,-61.61305
812.3,-61.62332
812.4,-61.64076
812.5,-61.67181
812.6,-61.69595
812.7,-61.70548
812.8,-61.71197
812.9,-61.72868
813,-61.75546
813.1,-61.78669
813.2,-61.81601
813.3,-61.84348
813.4,-61.86642
813.5,-61.8821
813.6,-61.89657
813.7,-61.91006
813.8,-61.92442
813.9,-61.93848
814,-61.95025
814.1,-61.96105
814.2,-61.97136
814.3,-61.9832
814.4,-61.99633
814.5,-62.01482
814.6,-62.03318
814.7,-62.0488
814.8,-62.06705
814.9,-62.09076
815,-62.11594
815.1,-62.14024
815.2,-62.1709
815.3,-62.20205
815.4,-62.2289
815.5,-62.25071
815.6,-62.26486
815.7,-62.2725
815.8,-62.27335
815.9,-62.27506
816,-62.27704
816.1,-62.27715
816.2,-62.28252
816.3,-62.29719
816.4,-62.31889
816.5,-62.34358
816.6,-62.37198
816.7,-62.39026
816.8,-62.3917
816.9,-62.38395
817,-62.37757
817.1,-62.3834
817.2,-62.39895
817.3,-62.42529
817.4,-62.44946
817.5,-62.45499
817.6,-62.44794
817.7,-62.44313
817.8,-62.44797
817.9,-62.46317
818,-62.48403
818.1,-62.48834
818.2,-62.47918
818.3,-62.47843
818.4,-62.49098
818.5,-62.50773
818.6,-62.51036
818.7,-62.50344
818.8,-62.50806
818.9,-62.5315
819,-62.54761
819.1,-62.54097
819.2,-62.53844
819.3,-62.55361
819.4,-62.56393
819.5,-62.55411
819.6,-62.54728
819.7,-62.55767
819.8,-62.57382
819.9,-62.58963
820,-62.60468
820.1,-62.61789
820.2,-62.62344
820.3,-62.61657
820.4,-62.60563
820.5,-62.60741
820.6,-62.61677
820.7,-62.60851
820.8,-62.59477
820.9,-62.5986
821,-62.60884
821.1,-62.61127
821.2,-62.60316
821.3,-62.59161
821.4,-62.58045
821.5,-62.57154
821.6,-62.57106
821.7,-62.57666
821.8,-62.58512
821.9,-62.5951
822,-62.60677
822.1,-62.61584
822.2,-62.62119
822.3,-62.62694
822.4,-62.63239
822.5,-62.63945
822.6,-62.64797
822.7,-62.65799
822.8,-62.66496
822.9,-62.66908
823,-62.67405
823.1,-62.67718
823.2,-62.67859
823.3,-62.67569
823.4,-62.66975
823.5,-62.65662
823.6,-62.63569
823.7,-62.61212
823.8,-62.58565
823.9,-62.56068
824,-62.53734
824.1,-62.51938
824.2,-62.50737
824.3,-62.49833
824.4,-62.49484
824.5,-62.49708
824.6,-62.50086
824.7,-62.50117
824.8,-62.49605
824.9,-62.48009
825,-62.4535
825.1,-62.42595
825.2,-62.40491
825.3,-62.39327
825.4,-62.38984
825.5,-62.39601
825.6,-62.39538
825.7,-62.37411
825.8,-62.34608
825.9,-62.3229
826,-62.30948
826.1,-62.30575
826.2,-62.30473
826.3,-62.28954
826.4,-62.26326
826.5,-62.2445
826.6,-62.23596
826.7,-62.23038
826.8,-62.21439
826.9,-62.18941
827,-62.17202
827.1,-62.16963
827.2,-62.1619
827.3,-62.13251
827.4,-62.10607
827.5,-62.09952
827.6,-62.09422
827.7,-62.0696
827.8,-62.04434
827.9,-62.03752
828,-62.03408
828.1,-62.0229
828.2,-62.00263
828.3,-61.9792
828.4,-61.95796
828.5,-61.94609
828.6,-61.94024
828.7,-61.92379
828.8,-61.89908
828.9,-61.88204
829,-61.87555
829.1,-61.86227
829.2,-61.83426
829.3,-61.80308
829.4,-61.78393
829.5,-61.78248
829.6,-61.78145
829.7,-61.76829
829.8,-61.745
829.9,-61.71526
830,-61.68151
830.1,-61.64586
830.2,-61.6161
830.3,-61.58697
830.4,-61.5565
830.5,-61.52699
830.6,-61.49532
830.7,-61.46405
830.8,-61.43459
830.9,-61.40927
831,-61.3823
831.1,-61.34988
831.2,-61.31501
831.3,-61.27833
831.4,-61.24477
831.5,-61.21488
831.6,-61.19039
831.7,-61.16713
831.8,-61.14328
831.9,-61.12143
832,-61.10397
832.1,-61.09403
832.2,-61.0877
832.3,-61.0861
832.4,-61.08219
832.5,-61.06751
832.6,-61.04304
832.7,-61.01227
832.8,-60.97758
832.9,-60.94267
833,-60.91768
833.1,-60.90199
833.2,-60.88913
833.3,-60.88181
833.4,-60.87445
833.5,-60.85925
833.6,-60.83306
833.7,-60.8005
833.8,-60.77152
833.9,-60.75239
834,-60.74121
834.1,-60.7335
834.2,-60.71951
834.3,-60.68823
834.4,-60.65503
834.5,-60.63424
834.6,-60.62431
834.7,-60.61503
834.8,-60.59101
834.9,-60.56083
835,-60.53904
835.1,-60.53029
835.2,-60.52159
835.3,-60.49374
835.4,-60.46423
835.5,-60.45343
835.6,-60.45676
835.7,-60.44399
835.8,-60.41445
835.9,-60.39838
836,-60.39121
836.1,-60.36687
836.2,-60.33389
836.3,-60.32263
836.4,-60.32354
836.5,-60.31906
836.6,-60.31012
836.7,-60.3025
836.8,-60.29638
836.9,-60.28577
837,-60.26762
837.1,-60.24234
837.2,-60.22459
837.3,-60.21596
837.4,-60.19723
837.5,-60.17155
837.6,-60.15684
837.7,-60.15612
837.8,-60.15197
837.9,-60.13412
838,-60.111
838.1,-60.08478
838.2,-60.05668
838.3,-60.03015
838.4,-60.00882
838.5,-59.98791
838.6,-59.96711
838.7,-59.95061
838.8,-59.93312
838.9,-59.91572
839,-59.8985
839.1,-59.88254
839.2,-59.86376
839.3,-59.84085
839.4,-59.81808
839.5,-59.79378
839.6,-59.76797
839.7,-59.7403
839.8,-59.71332
839.9,-59.68755
840,-59.66383
840.1,-59.64631
840.2,-59.63359
840.3,-59.62456
840.4,-59.61882
840.5,-59.61912
840.6,-59.62326
840.7,-59.6259
840.8,-59.62554
840.9,-59.61959
841,-59.60591
841.1,-59.58295
841.2,-59.55846
841.3,-59.54014
841.4,-59.52907
841.5,-59.52464
841.6,-59.52622
841.7,-59.53452
841.8,-59.53652
841.9,-59.52766
842,-59.51087
842.1,-59.49191
842.2,-59.48177
842.3,-59.48377
842.4,-59.4951
842.5,-59.49693
842.6,-59.48438
842.7,-59.46559
842.8,-59.45377
842.9,-59.45922
843,-59.46901
843.1,-59.47021
843.2,-59.45975
843.3,-59.44859
843.4,-59.45107
843.5,-59.46375
843.6,-59.46283
843.7,-59.44727
843.8,-59.44649
843.9,-59.46051
844,-59.46333
844.1,-59.45138
844.2,-59.44931
844.3,-59.46261
844.4,-59.46306
844.5,-59.45512
844.6,-59.46078
844.7,-59.47811
844.8,-59.49498
844.9,-59.50596
845,-59.5159
845.1,-59.52625
845.2,-59.54076
845.3,-59.54711
845.4,-59.54019
845.5,-59.54119
845.6,-59.55258
845.7,-59.55666
845.8,-59.54865
845.9,-59.54711
846,-59.55977
846.1,-59.5757
846.2,-59.58587
846.3,-59.58516
846.4,-59.57596
846.5,-59.5629
846.6,-59.5546
846.7,-59.54787
846.8,-59.54358
846.9,-59.54769
847,-59.55214
847.1,-59.55674
847.2,-59.56573
847.3,-59.57986
847.4,-59.59197
847.5,-59.59974
847.6,-59.60614
847.7,-59.60935
847.8,-59.61048
847.9,-59.60893
848,-59.60624
848.1,-59.60101
848.2,-59.59332
848.3,-59.58424
848.4,-59.57321
848.5,-59.56724
848.6,-59.56821
848.7,-59.57471
848.8,-59.58566
848.9,-59.59722
849,-59.61173
849.1,-59.63102
849.2,-59.65388
849.3,-59.67422
849.4,-59.68563
849.5,-59.68711
849.6,-59.68113
849.7,-59.67305
849.8,-59.66885
849.9,-59.67956
850,-59.70083
850.1,-59.72599
850.2,-59.74909
850.3,-59.75645
850.4,-59.75013
850.5,-59.74307
850.6,-59.74876
850.7,-59.76625
850.8,-59.78787
850.9,-59.8059
851,-59.8078
851.1,-59.79945
851.2,-59.79946
851.3,-59.82046
851.4,-59.84911
851.5,-59.85996
851.6,-59.85453
851.7,-59.85254
851.8,-59.86555
851.9,-59.88518
852,-59.89599
852.1,-59.89676
852.2,-59.90814
852.3,-59.93549
852.4,-59.9492
852.5,-59.94618
852.6,-59.95315
852.7,-59.97677
852.8,-59.98862
852.9,-59.9835
853,-59.98574
853.1,-60.00156
853.2,-60.02262
853.3,-60.04217
853.4,-60.0639
853.5,-60.07874
853.6,-60.0805
853.7,-60.07325
853.8,-60.07698
853.9,-60.09507
854,-60.1035
854.1,-60.10471
854.2,-60.11527
854.3,-60.13434
854.4,-60.14692
854.5,-60.15066
854.6,-60.14884
854.7,-60.14157
854.8,-60.13831
854.9,-60.14029
855,-60.14597
855.1,-60.15679
855.2,-60.17106
855.3,-60.18846
855.4,-60.20655
855.5,-60.22487
855.6,-60.24209
855.7,-60.25766
855.8,-60.27174
855.9,-60.28415
856,-60.29645
856.1,-60.30653
856.2,-60.31254
856.3,-60.31105
856.4,-60.30548
856.5,-60.29881
856.6,-60.28973
856.7,-60.28432
856.8,-60.28007
856.9,-60.27522
857,-60.27339
857.1,-60.27772
857.2,-60.28827
857.3,-60.30196
857.4,-60.32239
857.5,-60.34441
857.6,-60.36083
857.7,-60.36868
857.8,-60.36615
857.9,-60.35805
858,-60.3497
858.1,-60.3505
858.2,-60.3579
858.3,-60.36899
858.4,-60.38688
858.5,-60.4047
858.6,-60.41295
858.7,-60.40757
858.8,-60.4014
858.9,-60.39589
859,-60.3985
859.1,-60.41717
859.2,-60.43484
859.3,-60.4377
859.4,-60.42797
859.5,-60.4261
859.6,-60.43755
859.7,-60.45702
859.8,-60.4685
859.9,-60.46068
860,-60.45216
860.1,-60.45982
860.2,-60.47871
860.3,-60.48143
860.4,-60.47265
860.5,-60.4801
860.6,-60.49711
860.7,-60.49892
860.8,-60.48804
860.9,-60.49361
861,-60.51143
861.1,-60.51268
861.2,-60.50506
861.3,-60.51102
861.4,-60.52773
861.5,-60.5435
861.6,-60.56006
861.7,-60.57843
861.8,-60.5931
861.9,-60.5977
862,-60.5901
862.1,-60.58549
862.2,-60.59185
862.3,-60.59804
862.4,-60.59351
862.5,-60.587
862.6,-60.59324
862.7,-60.60705
862.8,-60.6147
862.9,-60.61074
863,-60.6002
863.1,-60.5872
863.2,-60.57488
863.3,-60.56846
863.4,-60.56631
863.5,-60.56911
863.6,-60.57671
863.7,-60.58669
863.8,-60.59819
863.9,-60.60879
864,-60.61824
864.1,-60.62521
864.2,-60.63285
864.3,-60.63839
864.4,-60.63897
864.5,-60.63765
864.6,-60.63287
864.7,-60.62493
864.8,-60.61092
864.9,-60.59972
865,-60.58976
865.1,-60.57683
865.2,-60.56821
865.3,-60.56398
865.4,-60.56336
865.5,-60.56439
865.6,-60.57314
865.7,-60.58611
865.8,-60.59933
865.9,-60.61225
866,-60.6201
866.1,-60.61941
866.2,-60.60926
866.3,-60.59829
866.4,-60.58895
866.5,-60.58242
866.6,-60.58435
866.7,-60.59588
866.8,-60.61008
866.9,-60.61928
867,-60.62183
867.1,-60.61184
867.2,-60.59802
867.3,-60.59383
867.4,-60.59944
867.5,-60.61181
867.6,-60.61797
867.7,-60.61288
867.8,-60.60252
867.9,-60.59691
868,-60.60263
868.1,-60.61322
868.2,-60.61232
868.3,-60.59705
868.4,-60.58879
868.5,-60.59787
868.6,-60.61019
868.7,-60.60482
868.8,-60.59324
868.9,-60.5999
869,-60.61618
869.1,-60.61821
869.2,-60.60793
869.3,-60.60937
869.4,-60.61983
869.5,-60.61568
869.6,-60.60067
869.7,-60.59369
869.8,-60.59782
869.9,-60.60513
870,-60.61137
870.1,-60.61296
870.2,-60.60594
870.3,-60.59387
870.4,-60.5897
870.5,-60.59896
870.6,-60.60119
870.7,-60.58723
870.8,-60.58094
870.9,-60.58957
871,-60.59828
871.1,-60.59531
871.2,-60.58253
871.3,-60.56851
871.4,-60.55872
871.5,-60.56129
871.6,-60.57173
871.7,-60.58953
871.8,-60.60673
871.9,-60.61945
872,-60.63083
872.1,-60.63865
872.2,-60.64756
872.3,-60.65647
872.4,-60.66878
872.5,-60.68065
872.6,-60.68923
872.7,-60.69674
872.8,-60.70413
872.9,-60.71253
873,-60.71783
873.1,-60.72401
873.2,-60.72495
873.3,-60.71509
873.4,-60.70012
873.5,-60.68167
873.6,-60.663
873.7,-60.6465
873.8,-60.63728
873.9,-60.63143
874,-60.62646
874.1,-60.62755
874.2,-60.63487
874.3,-60.64659
874.4,-60.6573
874.5,-60.66546
874.6,-60.66202
874.7,-60.64386
874.8,-60.62371
874.9,-60.60929
875,-60.60156
875.1,-60.60236
875.2,-60.61426
875.3,-60.62675
875.4,-60.62702
875.5,-60.61514
875.6,-60.5973
875.7,-60.58539
875.8,-60.5863
875.9,-60.59884
876,-60.60715
876.1,-60.59693
876.2,-60.5789
876.3,-60.56877
876.4,-60.57112
876.5,-60.57899
876.6,-60.57806
876.7,-60.56157
876.8,-60.54761
876.9,-60.55358
877,-60.56306
877.1,-60.55577
877.2,-60.54014
877.3,-60.53947
877.4,-60.54842
877.5,-60.54104
877.6,-60.52575
877.7,-60.52866
877.8,-60.54171
877.9,-60.53771
878,-60.52178
878.1,-60.51199
878.2,-60.50807
878.3,-60.50475
878.4,-60.49877
878.5,-60.48901
878.6,-60.47873
878.7,-60.4816
878.8,-60.48897
878.9,-60.47937
879,-60.46758
879.1,-60.47164
879.2,-60.48086
879.3,-60.47609
879.4,-60.46051
879.5,-60.44687
879.6,-60.44329
879.7,-60.44959
879.8,-60.45829
879.9,-60.47023
880,-60.4781
880.1,-60.47879
880.2,-60.47784
880.3,-60.47633
880.4,-60.47403
880.5,-60.46866
880.6,-60.46586
880.7,-60.46392
880.8,-60.46027
880.9,-60.45909
881,-60.45716
881.1,-60.4564
881.2,-60.45872
881.3,-60.46773
881.4,-60.47906
881.5,-60.48666
881.6,-60.49607
881.7,-60.50732
881.8,-60.51679
881.9,-60.52378
882,-60.52801
882.1,-60.52479
882.2,-60.51309
882.3,-60.49589
882.4,-60.47712
882.5,-60.45769
882.6,-60.44332
882.7,-60.44042
882.8,-60.44318
882.9,-60.44899
883,-60.45811
883.1,-60.46629
883.2,-60.46943
883.3,-60.46091
883.4,-60.44551
883.5,-60.43123
883.6,-60.42088
883.7,-60.41785
883.8,-60.42211
883.9,-60.43335
884,-60.43806
884.1,-60.43128
884.2,-60.41798
884.3,-60.40635
884.4,-60.40516
884.5,-60.41252
884.6,-60.4196
884.7,-60.41129
884.8,-60.39703
884.9,-60.39055
885,-60.39558
885.1,-60.403
885.2,-60.39675
885.3,-60.38537
885.4,-60.38189
885.5,-60.39608
885.6,-60.40872
885.7,-60.39929
885.8,-60.38839
885.9,-60.39672
886,-60.40821
886.1,-60.39806
886.2,-60.38643
886.3,-60.39194
886.4,-60.40272
886.5,-60.40955
886.6,-60.41334
886.7,-60.42377
886.8,-60.4362
886.9,-60.44217
887,-60.43599
887.1,-60.42103
887.2,-60.41827
887.3,-60.42128
887.4,-60.41575
887.5,-60.40839
887.6,-60.41069
887.7,-60.41939
887.8,-60.42034
887.9,-60.41322
888,-60.40066
888.1,-60.39132
888.2,-60.38502
888.3,-60.38018
888.4,-60.37975
888.5,-60.37845
888.6,-60.38049
888.7,-60.3861
888.8,-60.39612
888.9,-60.40588
889,-60.4137
889.1,-60.4215
889.2,-60.4258
889.3,-60.43086
889.4,-60.43602
889.5,-60.44172
889.6,-60.44395
889.7,-60.43933
889.8,-60.42933
889.9,-60.41531
890,-60.3997
890.1,-60.38219
890.2,-60.36966
890.3,-60.35894
890.4,-60.34747
890.5,-60.33935
890.6,-60.33534
890.7,-60.3369
890.8,-60.34381
890.9,-60.35659
891,-60.37067
891.1,-60.38189
891.2,-60.38628
891.3,-60.3817
891.4,-60.36912
891.5,-60.35147
891.6,-60.33753
891.7,-60.33013
891.8,-60.33008
891.9,-60.33927
892,-60.35339
892.1,-60.36418
892.2,-60.36149
892.3,-60.3477
892.4,-60.33469
892.5,-60.33029
892.6,-60.33693
892.7,-60.35012
892.8,-60.35847
892.9,-60.34921
893,-60.33575
893.1,-60.33207
893.2,-60.33826
893.3,-60.34672
893.4,-60.34241
893.5,-60.33398
893.6,-60.33388
893.7,-60.34574
893.8,-60.35232
893.9,-60.33852
894,-60.32695
894.1,-60.33587
894.2,-60.34928
894.3,-60.34341
894.4,-60.33433
894.5,-60.34443
894.6,-60.35725
894.7,-60.35621
894.8,-60.34399
894.9,-60.33455
895,-60.32652
895.1,-60.3175
895.2,-60.31898
895.3,-60.33047
895.4,-60.33563
895.5,-60.32653
895.6,-60.32773
895.7,-60.33985
895.8,-60.34016
895.9,-60.32584
896,-60.31634
896.1,-60.32714
896.2,-60.34146
896.3,-60.35072
896.4,-60.3525
896.5,-60.34384
896.6,-60.32973
896.7,-60.31399
896.8,-60.30117
896.9,-60.29054
897,-60.28533
897.1,-60.28091
897.2,-60.27296
897.3,-60.26652
897.4,-60.25895
897.5,-60.2503
897.6,-60.24215
897.7,-60.23349
897.8,-60.22187
897.9,-60.20686
898,-60.19061
898.1,-60.17534
898.2,-60.16034
898.3,-60.1448
898.4,-60.13719
898.5,-60.13387
898.6,-60.12977
898.7,-60.13049
898.8,-60.1353
898.9,-60.14436
899,-60.15909
899.1,-60.17919
899.2,-60.20013
899.3,-60.21627
899.4,-60.22379
899.5,-60.22177
899.6,-60.21308
899.7,-60.19767
899.8,-60.18195
899.9,-60.17089
900,-60.16679
900.1,-60.17188
900.2,-60.18328
900.3,-60.20177
900.4,-60.21543
900.5,-60.21696
900.6,-60.21143
900.7,-60.20671
900.8,-60.21059
900.9,-60.22401
901,-60.24937
901.1,-60.26829
901.2,-60.26907
901.3,-60.26269
901.4,-60.25555
901.5,-60.25482
901.6,-60.26066
901.7,-60.26378
901.8,-60.25186
901.9,-60.23431
902,-60.23039
902.1,-60.23644
902.2,-60.23451
902.3,-60.21671
902.4,-60.22049
902.5,-60.25722
902.6,-60.2849
902.7,-60.29023
902.8,-60.29997
902.9,-60.32952
903,-60.3581
903.1,-60.37679
903.2,-60.38738
903.3,-60.39546
903.4,-60.38843
903.5,-60.36685
903.6,-60.3491
903.7,-60.32197
903.8,-60.28873
903.9,-60.26685
904,-60.24851
904.1,-60.21515
904.2,-60.17472
904.3,-60.13265
904.4,-60.19773
904.5,-60.39368
904.6,-60.59448
904.7,-60.77293
904.8,-60.941
904.9,-61.1062
905,-61.26819
905.1,-61.43132
905.2,-61.59855
905.3,-61.74935
905.4,-61.98273
905.5,-62.33234
905.6,-62.68959
905.7,-63.03254
905.8,-63.3663
905.9,-63.69132
906,-64.00428
906.1,-64.30283
906.2,-64.58945
906.3,-64.86743
906.4,-65.1165
906.5,-65.3293
906.6,-65.52956
906.7,-65.72073
906.8,-65.90249
906.9,-66.08198
907,-66.25899
907.1,-66.43554
907.2,-66.61105
907.3,-66.7821
907.4,-66.96295
907.5,-67.15815
907.6,-67.35558
907.7,-67.54823
907.8,-67.73838
907.9,-67.92127
908,-68.08905
908.1,-68.2428
908.2,-68.38597
908.3,-68.52503
908.4,-68.65897
908.5,-68.79387
908.6,-68.93251
908.7,-69.07336
908.8,-69.21379
908.9,-69.34434
909,-69.46092
909.1,-69.56667
909.2,-69.67667
909.3,-69.79667
909.4,-69.92715
909.5,-70.06508
909.6,-70.19316
909.7,-70.30367
909.8,-70.41058
909.9,-70.53354
910,-70.66749
910.1,-70.79332
910.2,-70.90246
910.3,-71.0018
910.4,-71.10841
910.5,-71.22649
910.6,-71.34048
910.7,-71.43444
910.8,-71.52703
910.9,-71.64092
911,-71.75619
911.1,-71.85083
911.2,-71.94219
911.3,-72.05371
911.4,-72.17411
911.5,-72.29028
911.6,-72.40591
911.7,-72.52162
911.8,-72.63633
911.9,-72.74388
912,-72.83868
912.1,-72.92935
912.2,-73.03161
912.3,-73.13629
912.4,-73.22649
912.5,-73.31597
912.6,-73.41692
912.7,-73.5248
912.8,-73.62553
912.9,-73.71366
913,-73.79364
913.1,-73.87271
913.2,-73.95825
913.3,-74.0485
913.4,-74.14615
913.5,-74.25026
913.6,-74.35698
913.7,-74.46318
913.8,-74.56952
913.9,-74.68079
914,-74.79166
914.1,-74.89721
914.2,-74.99985
914.3,-75.10483
914.4,-75.20943
914.5,-75.30909
914.6,-75.40918
914.7,-75.50522
914.8,-75.5948
914.9,-75.67996
915,-75.75988
915.1,-75.83574
915.2,-75.90666
915.3,-75.9811
915.4,-76.05574
915.5,-76.12751
915.6,-76.20468
915.7,-76.28704
915.8,-76.37474
915.9,-76.46712
916,-76.56756
916.1,-76.67002
916.2,-76.76885
916.3,-76.8636
916.4,-76.94996
916.5,-77.02621
916.6,-77.09584
916.7,-77.17207
916.8,-77.25391
916.9,-77.34113
917,-77.43658
917.1,-77.53442
917.2,-77.62697
917.3,-77.70574
917.4,-77.77601
917.5,-77.84587
917.6,-77.92475
917.7,-78.01886
917.8,-78.1152
917.9,-78.19829
918,-78.26694
918.1,-78.33874
918.2,-78.42202
918.3,-78.51633
918.4,-78.60841
918.5,-78.67841
918.6,-78.74276
918.7,-78.82352
918.8,-78.91806
918.9,-79.00317
919,-79.07537
919.1,-79.15548
919.2,-79.24767
919.3,-79.33163
919.4,-79.40011
919.5,-79.47417
919.6,-79.56066
919.7,-79.64888
919.8,-79.72956
919.9,-79.80227
920,-79.87762
920.1,-79.96164
920.2,-80.04869
920.3,-80.12664
920.4,-80.19089
920.5,-80.26075
920.6,-80.34307
920.7,-80.42112
920.8,-80.48588
920.9,-80.55343
921,-80.63542
921.1,-80.72057
921.2,-80.79695
921.3,-80.86392
921.4,-80.92759
921.5,-80.98459
921.6,-81.04011
921.7,-81.09996
921.8,-81.16333
921.9,-81.22875
922,-81.29461
922.1,-81.36731
922.2,-81.43896
922.3,-81.50399
922.4,-81.56993
922.5,-81.63572
922.6,-81.69764
922.7,-81.75731
922.8,-81.81842
922.9,-81.87535
923,-81.92818
923.1,-81.9812
923.2,-82.03331
923.3,-82.08611
923.4,-82.14161
923.5,-82.20366
923.6,-82.2674
923.7,-82.33221
923.8,-82.40121
923.9,-82.47404
924,-82.55158
924.1,-82.62964
924.2,-82.70926
924.3,-82.78471
924.4,-82.85103
924.5,-82.90783
924.6,-82.95496
924.7,-83.00064
924.8,-83.0484
924.9,-83.10283
925,-83.16617
925.1,-83.23623
925.2,-83.31125
925.3,-83.38263
925.4,-83.44138
925.5,-83.48489
925.6,-83.52551
925.7,-83.57434
925.8,-83.63541
925.9,-83.70832
926,-83.77631
926.1,-83.82698
926.2,-83.86629
926.3,-83.91227
926.4,-83.97216
926.5,-84.04197
926.6,-84.10447
926.7,-84.14584
926.8,-84.18546
926.9,-84.24015
927,-84.3044
927.1,-84.35463
927.2,-84.39194
927.3,-84.44039
927.4,-84.50309
927.5,-84.55842
927.6,-84.59645
927.7,-84.64459
927.8,-84.7082
927.9,-84.76264
928,-84.80002
928.1,-84.83358
928.2,-84.87165
928.3,-84.91013
928.4,-84.94581
928.5,-84.98131
928.6,-85.02742
928.7,-85.08384
928.8,-85.13222
928.9,-85.17155
929,-85.21825
929.1,-85.2737
929.2,-85.32049
929.3,-85.35237
929.4,-85.38491
929.5,-85.43336
929.6,-85.49234
929.7,-85.54792
929.8,-85.59627
929.9,-85.635
930,-85.66801
930.1,-85.69866
930.2,-85.72538
930.3,-85.75465
930.4,-85.7823
930.5,-85.80714
930.6,-85.83391
930.7,-85.85852
930.8,-85.88197
930.9,-85.90435
931,-85.92974
931.1,-85.95712
931.2,-85.98277
931.3,-86.00877
931.4,-86.03513
931.5,-86.06329
931.6,-86.0937
931.7,-86.12786
931.8,-86.16568
931.9,-86.20705
932,-86.25189
932.1,-86.29794
932.2,-86.34623
932.3,-86.3946
932.4,-86.44458
932.5,-86.49347
932.6,-86.53312
932.7,-86.56194
932.8,-86.58139
932.9,-86.59679
933,-86.61226
933.1,-86.63597
933.2,-86.67067
933.3,-86.71175
933.4,-86.75699
933.5,-86.80284
933.6,-86.83965
933.7,-86.86094
933.8,-86.87651
933.9,-86.89353
934,-86.91734
934.1,-86.95317
934.2,-86.99649
934.3,-87.03341
934.4,-87.05402
934.5,-87.06826
934.6,-87.08767
934.7,-87.12116
934.8,-87.16506
934.9,-87.19793
935,-87.21406
935.1,-87.22836
935.2,-87.25677
935.3,-87.2972
935.4,-87.32711
935.5,-87.34156
935.6,-87.36334
935.7,-87.40861
935.8,-87.45021
935.9,-87.46733
936,-87.48363
936.1,-87.51547
936.2,-87.54711
936.3,-87.55785
936.4,-87.56289
936.5,-87.57472
936.6,-87.58721
936.7,-87.59644
936.8,-87.60314
936.9,-87.62043
937,-87.64849
937.1,-87.67602
937.2,-87.69284
937.3,-87.71365
937.4,-87.74717
937.5,-87.7729
937.6,-87.78585
937.7,-87.79205
937.8,-87.81012
937.9,-87.84425
938,-87.88037
938.1,-87.91308
938.2,-87.93914
938.3,-87.95672
938.4,-87.96608
938.5,-87.97538
938.6,-87.9851
938.7,-87.99048
938.8,-87.99366
938.9,-87.99425
939,-87.99382
939.1,-87.99351
939.2,-87.99738
939.3,-88.00274
939.4,-88.00692
939.5,-88.01195
939.6,-88.01889
939.7,-88.02804
939.8,-88.03778
939.9,-88.05538
940,-88.07756
940.1,-88.10107
940.2,-88.12747
940.3,-88.15492
940.4,-88.18336
940.5,-88.21083
940.6,-88.24043
940.7,-88.26867
940.8,-88.28736
940.9,-88.29658
941,-88.2967
941.1,-88.28993
941.2,-88.28357
941.3,-88.28609
941.4,-88.29759
941.5,-88.31666
941.6,-88.34158
941.7,-88.3682
941.8,-88.39142
941.9,-88.40291
942,-88.4041
942.1,-88.40119
942.2,-88.40289
942.3,-88.41564
942.4,-88.43695
942.5,-88.46389
942.6,-88.48157
942.7,-88.48106
942.8,-88.47742
942.9,-88.4856
943,-88.50649
943.1,-88.52675
943.2,-88.53722
943.3,-88.53703
943.4,-88.53937
943.5,-88.55592
943.6,-88.57634
943.7,-88.57912
943.8,-88.57159
943.9,-88.58393
944,-88.60932
944.1,-88.62137
944.2,-88.62112
944.3,-88.62918
944.4,-88.64782
944.5,-88.65548
944.6,-88.65294
944.7,-88.65537
944.8,-88.66411
944.9,-88.67818
945,-88.69078
945.1,-88.69453
945.2,-88.68929
945.3,-88.69206
945.4,-88.70771
945.5,-88.7216
945.6,-88.72299
945.7,-88.72155
945.8,-88.73284
945.9,-88.7464
946,-88.75323
946.1,-88.74801
946.2,-88.73988
946.3,-88.74356
946.4,-88.75601
946.5,-88.77264
946.6,-88.78986
946.7,-88.80951
946.8,-88.82547
946.9,-88.83461
947,-88.83975
947.1,-88.84235
947.2,-88.84599
947.3,-88.84877
947.4,-88.85321
947.5,-88.85791
947.6,-88.86076
947.7,-88.86166
947.8,-88.86325
947.9,-88.87047
948,-88.87903
948.1,-88.89078
948.2,-88.90621
948.3,-88.92217
948.4,-88.93609
948.5,-88.95016
948.6,-88.96801
948.7,-88.98488
948.8,-88.9982
948.9,-89.00488
949,-89.00361
949.1,-88.99355
949.2,-88.97698
949.3,-88.96365
949.4,-88.95496
949.5,-88.95121
949.6,-88.9543
949.7,-88.96401
949.8,-88.97913
949.9,-88.9956
950,-89.00831
950.1,-89.00802
950.2,-88.99565
950.3,-88.98023
950.4,-88.97148
950.5,-88.97667
950.6,-88.99167
950.7,-89.01147
950.8,-89.02023
950.9,-89.01105
951,-88.99795
951.1,-88.99344
951.2,-89.00417
951.3,-89.01972
951.4,-89.02606
951.5,-89.01771
951.6,-89.00753
951.7,-89.01297
951.8,-89.02571
951.9,-89.02291
952,-89.0087
952.1,-89.01089
952.2,-89.02947
952.3,-89.04142
952.4,-89.03724
952.5,-89.03253
952.6,-89.04125
952.7,-89.04679
952.8,-89.03978
952.9,-89.03288
953,-89.03595
953.1,-89.048
953.2,-89.0625
953.3,-89.07623
953.4,-89.08782
953.5,-89.10155
953.6,-89.10362
953.7,-89.09057
953.8,-89.08602
953.9,-89.0924
954,-89.09217
954.1,-89.08147
954.2,-89.07924
954.3,-89.08924
954.4,-89.09805
954.5,-89.09497
954.6,-89.08311
954.7,-89.06941
954.8,-89.05486
954.9,-89.045
955,-89.04071
955.1,-89.03964
955.2,-89.04068
955.3,-89.04472
955.4,-89.05119
955.5,-89.05732
955.6,-89.06414
955.7,-89.07037
955.8,-89.07548
955.9,-89.07886
956,-89.0775
956.1,-89.07364
956.2,-89.06689
956.3,-89.05724
956.4,-89.04477
956.5,-89.02939
956.6,-89.01218
956.7,-88.99584
956.8,-88.98388
956.9,-88.9727
957,-88.96579
957.1,-88.96527
957.2,-88.9694
957.3,-88.98037
957.4,-88.99448
957.5,-89.01237
957.6,-89.02537
957.7,-89.02718
957.8,-89.01927
957.9,-89.00357
958,-88.98686
958.1,-88.97225
958.2,-88.96925
958.3,-88.97705
958.4,-88.99112
958.5,-89.00589
958.6,-89.0097
958.7,-88.99787
958.8,-88.9797
958.9,-88.97195
959,-88.97522
959.1,-88.9884
959.2,-89.00055
959.3,-88.99703
959.4,-88.98252
959.5,-88.96866
959.6,-88.97114
959.7,-88.98931
959.8,-88.99801
959.9,-88.98217
960,-88.96581
960.1,-88.97009
960.2,-88.9813
960.3,-88.97976
960.4,-88.96705
960.5,-88.96657
960.6,-88.9785
960.7,-88.97528
960.8,-88.95931
960.9,-88.95465
961,-88.96506
961.1,-88.96265
961.2,-88.94816
961.3,-88.94778
961.4,-88.95912
961.5,-88.9716
961.6,-88.98168
961.7,-88.99785
961.8,-89.01343
961.9,-89.01243
962,-88.99896
962.1,-88.99226
962.2,-88.99619
962.3,-88.99325
962.4,-88.98201
962.5,-88.97902
962.6,-88.9872
962.7,-88.99463
962.8,-88.99108
962.9,-88.97848
963,-88.95979
963.1,-88.94217
963.2,-88.93165
963.3,-88.92479
963.4,-88.9224
963.5,-88.92317
963.6,-88.92955
963.7,-88.9395
963.8,-88.95136
963.9,-88.96458
964,-88.97764
964.1,-88.98939
964.2,-88.99583
964.3,-89.005
964.4,-89.01336
964.5,-89.01647
964.6,-89.01759
964.7,-89.01234
964.8,-88.99978
964.9,-88.98278
965,-88.96606
965.1,-88.94639
965.2,-88.9263
965.3,-88.9116
965.4,-88.89905
965.5,-88.88808
965.6,-88.88279
965.7,-88.88895
965.8,-88.90061
965.9,-88.91396
966,-88.92808
966.1,-88.93387
966.2,-88.92746
966.3,-88.9106
966.4,-88.89381
966.5,-88.88055
966.6,-88.87055
966.7,-88.86986
966.8,-88.87725
966.9,-88.88827
967,-88.89316
967.1,-88.88781
967.2,-88.87519
967.3,-88.86249
967.4,-88.85932
967.5,-88.86539
967.6,-88.87315
967.7,-88.86685
967.8,-88.85155
967.9,-88.84328
968,-88.84433
968.1,-88.85244
968.2,-88.85263
968.3,-88.83612
968.4,-88.8199
968.5,-88.82593
968.6,-88.83861
968.7,-88.83174
968.8,-88.81574
968.9,-88.81712
969,-88.83274
969.1,-88.83459
969.2,-88.82507
969.3,-88.82762
969.4,-88.83582
969.5,-88.82419
969.6,-88.80348
969.7,-88.79655
969.8,-88.80185
969.9,-88.8144
970,-88.82386
970.1,-88.82432
970.2,-88.8162
970.3,-88.79996
970.4,-88.79158
970.5,-88.79791
970.6,-88.79894
970.7,-88.78393
970.8,-88.77504
970.9,-88.78171
971,-88.78581
971.1,-88.78153
971.2,-88.7684
971.3,-88.75332
971.4,-88.74096
971.5,-88.73369
971.6,-88.73639
971.7,-88.74638
971.8,-88.76132
971.9,-88.77447
972,-88.78487
972.1,-88.79375
972.2,-88.80267
972.3,-88.81152
972.4,-88.81924
972.5,-88.83329
972.6,-88.84593
972.7,-88.84963
972.8,-88.85137
972.9,-88.85224
973,-88.84805
973.1,-88.83574
973.2,-88.82321
973.3,-88.80658
973.4,-88.78221
973.5,-88.75932
973.6,-88.74102
973.7,-88.72871
973.8,-88.72169
973.9,-88.72447
974,-88.73176
974.1,-88.73993
974.2,-88.75109
974.3,-88.75857
974.4,-88.75832
974.5,-88.74705
974.6,-88.73122
974.7,-88.7111
974.8,-88.69173
974.9,-88.68414
975,-88.68592
975.1,-88.69513
975.2,-88.70402
975.3,-88.70478
975.4,-88.69213
975.5,-88.67378
975.6,-88.66269
975.7,-88.66386
975.8,-88.6747
975.9,-88.67928
976,-88.67013
976.1,-88.65349
976.2,-88.64346
976.3,-88.64961
976.4,-88.6591
976.5,-88.65011
976.6,-88.62992
976.7,-88.62359
976.8,-88.63174
976.9,-88.63526
977,-88.62301
977.1,-88.61048
977.2,-88.61371
977.3,-88.61797
977.4,-88.60658
977.5,-88.59535
977.6,-88.59991
977.7,-88.60159
977.8,-88.58993
977.9,-88.58257
978,-88.5878
978.1,-88.59976
978.2,-88.61302
978.3,-88.62659
978.4,-88.63854
978.5,-88.64355
978.6,-88.63877
978.7,-88.62402
978.8,-88.61688
978.9,-88.62275
979,-88.6196
979.1,-88.60254
979.2,-88.5932
979.3,-88.60563
979.4,-88.61652
979.5,-88.61298
979.6,-88.60038
979.7,-88.58051
979.8,-88.56108
979.9,-88.54476
980,-88.53437
980.1,-88.53143
980.2,-88.53419
980.3,-88.5395
980.4,-88.54582
980.5,-88.5531
980.6,-88.55985
980.7,-88.56836
980.8,-88.57505
980.9,-88.57781
981,-88.57782
981.1,-88.57266
981.2,-88.56342
981.3,-88.54971
981.4,-88.53617
981.5,-88.51992
981.6,-88.49785
981.7,-88.47792
981.8,-88.46169
981.9,-88.44758
982,-88.43702
982.1,-88.43795
982.2,-88.44449
982.3,-88.45069
982.4,-88.46022
982.5,-88.47356
982.6,-88.48342
982.7,-88.48213
982.8,-88.47515
982.9,-88.46166
983,-88.44322
983.1,-88.42693
983.2,-88.41781
983.3,-88.41766
983.4,-88.42464
983.5,-88.44066
983.6,-88.44929
983.7,-88.43938
983.8,-88.42183
983.9,-88.40602
984,-88.40087
984.1,-88.40791
984.2,-88.42005
984.3,-88.42096
984.4,-88.40591
984.5,-88.3899
984.6,-88.38428
984.7,-88.39221
984.8,-88.39737
984.9,-88.3858
985,-88.37038
985.1,-88.36805
985.2,-88.37778
985.3,-88.37477
985.4,-88.35925
985.5,-88.35052
985.6,-88.35865
985.7,-88.36904
985.8,-88.36205
985.9,-88.35266
986,-88.35563
986.1,-88.36104
986.2,-88.35275
986.3,-88.34247
986.4,-88.34282
986.5,-88.34868
986.6,-88.35405
986.7,-88.35498
986.8,-88.35268
986.9,-88.33798
987,-88.32126
987.1,-88.32434
987.2,-88.33035
987.3,-88.31733
987.4,-88.30023
987.5,-88.30608
987.6,-88.32091
987.7,-88.32353
987.8,-88.31495
987.9,-88.29863
988,-88.28085
988.1,-88.26909
988.2,-88.2697
988.3,-88.27883
988.4,-88.28953
988.5,-88.29927
988.6,-88.30822
988.7,-88.31683
988.8,-88.32562
988.9,-88.33859
989,-88.35259
989.1,-88.36481
989.2,-88.37432
989.3,-88.37883
989.4,-88.37999
989.5,-88.37848
989.6,-88.37532
989.7,-88.36822
989.8,-88.35368
989.9,-88.33355
990,-88.31006
990.1,-88.28937
990.2,-88.27291
990.3,-88.26286
990.4,-88.25855
990.5,-88.25692
990.6,-88.26043
990.7,-88.26944
990.8,-88.27969
990.9,-88.28835
991,-88.29351
991.1,-88.28755
991.2,-88.27022
991.3,-88.24668
991.4,-88.22778
991.5,-88.21926
991.6,-88.21863
991.7,-88.22848
991.8,-88.24101
991.9,-88.24257
992,-88.22997
992.1,-88.20897
992.2,-88.19409
992.3,-88.19201
992.4,-88.20061
992.5,-88.21054
992.6,-88.20703
992.7,-88.18827
992.8,-88.17217
992.9,-88.17529
993,-88.18925
993.1,-88.1941
993.2,-88.18049
993.3,-88.16326
993.4,-88.16103
993.5,-88.16861
993.6,-88.16859
993.7,-88.15597
993.8,-88.15018
993.9,-88.1581
994,-88.15618
994.1,-88.13929
994.2,-88.13262
994.3,-88.14686
994.4,-88.1506
994.5,-88.13849
994.6,-88.13642
994.7,-88.14655
994.8,-88.15993
994.9,-88.17048
995,-88.18402
995.1,-88.19706
995.2,-88.20084
995.3,-88.19008
995.4,-88.17392
995.5,-88.17369
995.6,-88.17828
995.7,-88.17239
995.8,-88.16099
995.9,-88.15855
996,-88.16686
996.1,-88.17155
996.2,-88.16547
996.3,-88.14851
996.4,-88.13022
996.5,-88.11206
996.6,-88.09333
996.7,-88.079
996.8,-88.07206
996.9,-88.07235
997,-88.07559
997.1,-88.08488
997.2,-88.0946
997.3,-88.098
997.4,-88.10191
997.5,-88.10861
997.6,-88.11231
997.7,-88.11003
997.8,-88.1071
997.9,-88.10252
998,-88.09114
998.1,-88.07561
998.2,-88.05769
998.3,-88.03779
998.4,-88.01846
998.5,-88.0017
998.6,-87.98639
998.7,-87.97432
998.8,-87.969
998.9,-87.96804
999,-87.97327
999.1,-87.98393
999.2,-87.99579
999.3,-88.00239
999.4,-88.0029
999.5,-87.99802
999.6,-87.98638
999.7,-87.97331
999.8,-87.96295
999.9,-87.96033
1000,-87.96521
1000.1,-87.97849
1000.2,-87.99591
1000.3,-88.00535
1000.4,-87.9999
1000.5,-87.97963
1000.6,-87.9572
1000.7,-87.94515
1000.8,-87.94507
1000.9,-87.95045
1001,-87.94739
1001.1,-87.93259
1001.2,-87.91322
1001.3,-87.89932
1001.4,-87.90485
1001.5,-87.92194
1001.6,-87.92612
1001.7,-87.91919
1001.8,-87.9258
1001.9,-87.94954
1002,-87.96616
1002.1,-87.96222
1002.2,-87.95738
1002.3,-87.97708
1002.4,-87.99106
1002.5,-87.97182
1002.6,-87.94395
1002.7,-87.93288
1002.8,-87.92514
1002.9,-87.89742
1003,-87.864
1003.1,-87.83675
1003.2,-87.8173
1003.3,-87.79581
1003.4,-87.78995
1003.5,-87.80818
1003.6,-87.83083
1003.7,-87.86692
1003.8,-87.90597
1003.9,-87.93224
1004,-87.95784
1004.1,-87.99516
1004.2,-88.03208
1004.3,-88.07223
1004.4,-88.00737
1004.5,-87.80362
1004.6,-87.58963
1004.7,-87.39228
1004.8,-87.20442
1004.9,-87.02595
1005,-86.85113
1005.1,-86.67672
1005.2,-86.50127
1005.3,-86.34335
1005.4,-86.10133
1005.5,-85.73616
1005.6,-85.3566
1005.7,-84.9867
1005.8,-84.6234
1005.9,-84.26878
1006,-83.92665
1006.1,-83.59409
1006.2,-83.26866
1006.3,-82.9472
1006.4,-82.65188
1006.5,-82.39284
1006.6,-82.14444
1006.7,-81.89955
1006.8,-81.653
1006.9,-81.401
1007,-81.1473
1007.1,-80.89213
1007.2,-80.641
1007.3,-80.39874
1007.4,-80.15336
1007.5,-79.90325
1007.6,-79.66192
1007.7,-79.43169
1007.8,-79.20791
1007.9,-78.99357
1008,-78.77942
1008.1,-78.55469
1008.2,-78.32277
1008.3,-78.08814
1008.4,-77.86543
1008.5,-77.66056
1008.6,-77.47583
1008.7,-77.3061
1008.8,-77.13425
1008.9,-76.95015
1009,-76.75592
1009.1,-76.56185
1009.2,-76.37902
1009.3,-76.2186
1009.4,-76.06317
1009.5,-75.88813
1009.6,-75.69871
1009.7,-75.5117
1009.8,-75.3381
1009.9,-75.17637
1010,-75.01433
1010.1,-74.8391
1010.2,-74.66329
1010.3,-74.50748
1010.4,-74.36089
1010.5,-74.19769
1010.6,-74.02746
1010.7,-73.88111
1010.8,-73.74636
1010.9,-73.59379
1011,-73.43557
1011.1,-73.29692
1011.2,-73.16611
1011.3,-73.01904
1011.4,-72.86281
1011.5,-72.70654
1011.6,-72.55004
1011.7,-72.39305
1011.8,-72.24056
1011.9,-72.10403
1012,-71.97289
1012.1,-71.83274
1012.2,-71.687
1012.3,-71.55385
1012.4,-71.42744
1012.5,-71.28795
1012.6,-71.13927
1012.7,-70.99817
1012.8,-70.87344
1012.9,-70.75286
1013,-70.62754
1013.1,-70.49615
1013.2,-70.357
1013.3,-70.21176
1013.4,-70.06509
1013.5,-69.92148
1013.6,-69.77767
1013.7,-69.63257
1013.8,-69.48675
1013.9,-69.33655
1014,-69.18703
1014.1,-69.04102
1014.2,-68.89675
1014.3,-68.75298
1014.4,-68.60919
1014.5,-68.46554
1014.6,-68.31996
1014.7,-68.17745
1014.8,-68.03891
1014.9,-67.90308
1015,-67.76833
1015.1,-67.63502
1015.2,-67.50563
1015.3,-67.3766
1015.4,-67.25387
1015.5,-67.13541
1015.6,-67.01597
1015.7,-66.89486
1015.8,-66.76519
1015.9,-66.62384
1016,-66.47313
1016.1,-66.32171
1016.2,-66.16983
1016.3,-66.01752
1016.4,-65.87066
1016.5,-65.72958
1016.6,-65.59245
1016.7,-65.45664
1016.8,-65.32115
1016.9,-65.17254
1017,-65.00758
1017.1,-64.83658
1017.2,-64.66795
1017.3,-64.50577
1017.4,-64.351
1017.5,-64.20625
1017.6,-64.05226
1017.7,-63.87586
1017.8,-63.69088
1017.9,-63.51321
1018,-63.34251
1018.1,-63.17162
1018.2,-62.99297
1018.3,-62.7982
1018.4,-62.60156
1018.5,-62.41753
1018.6,-62.2342
1018.7,-62.0302
1018.8,-61.80959
1018.9,-61.60095
1019,-61.40531
1019.1,-61.19673
1019.2,-60.96945
1019.3,-60.74288
1019.4,-60.51946
1019.5,-60.27384
1019.6,-60.01452
1019.7,-59.75982
1019.8,-59.50505
1019.9,-59.24697
1020,-58.97929
1020.1,-58.70205
1020.2,-58.40924
1020.3,-58.09448
1020.4,-57.76378
1020.5,-57.433
1020.6,-57.09455
1020.7,-56.72362
1020.8,-56.32565
1020.9,-55.91645
1021,-55.49551
1021.1,-55.04958
1021.2,-54.56582
1021.3,-54.03421
1021.4,-53.44706
1021.5,-52.80103
1021.6,-52.08259
1021.7,-51.27514
1021.8,-50.34962
1021.9,-49.27253
1022,-47.98755
1022.1,-46.41637
1022.2,-44.42758
1022.3,-41.83816
1022.4,-38.23598
1022.5,-33.01542
1022.6,-24.67988
1022.7,-10.70883
1022.8,7.496643
1022.9,22.85598
1023,29.34461
1023.1,27.21926
1023.2,20.67705
1023.3,12.69996
1023.4,4.638621
1023.5,-2.807776
1023.6,-9.583462
1023.7,-15.7254
1023.8,-21.40901
1023.9,-26.82295
1024,-32.12387
1024.1,-37.40028
1024.2,-42.5397
1024.3,-47.31313
1024.4,-51.40506
1024.5,-54.57066
1024.6,-56.82822
1024.7,-58.32277
1024.8,-59.27794
1024.9,-59.8821
1025,-60.25908
1025.1,-60.49831
1025.2,-60.64657
1025.3,-60.74005
1025.4,-60.78971
1025.5,-60.80475
1025.6,-60.7981
1025.7,-60.78918
1025.8,-60.78226
1025.9,-60.77882
1026,-60.77619
1026.1,-60.76673
1026.2,-60.74719
1026.3,-60.72053
1026.4,-60.70335
1026.5,-60.70021
1026.6,-60.70193
1026.7,-60.6915
1026.8,-60.66897
1026.9,-60.65458
1027,-60.65557
1027.1,-60.66527
1027.2,-60.66118
1027.3,-60.64484
1027.4,-60.63987
1027.5,-60.649
1027.6,-60.65134
1027.7,-60.64002
1027.8,-60.63969
1027.9,-60.65484
1028,-60.66514
1028.1,-60.66303
1028.2,-60.65673
1028.3,-60.65461
1028.4,-60.66062
1028.5,-60.67776
1028.6,-60.69371
1028.7,-60.69421
1028.8,-60.69047
1028.9,-60.70072
1029,-60.71948
1029.1,-60.72289
1029.2,-60.7176
1029.3,-60.7231
1029.4,-60.73776
1029.5,-60.75649
1029.6,-60.77175
1029.7,-60.78289
1029.8,-60.78764
1029.9,-60.78582
1030,-60.78059
1030.1,-60.77776
1030.2,-60.78207
1030.3,-60.78738
1030.4,-60.79819
1030.5,-60.80945
1030.6,-60.81706
1030.7,-60.82469
1030.8,-60.8328
1030.9,-60.84044
1031,-60.84766
1031.1,-60.86062
1031.2,-60.87061
1031.3,-60.87319
1031.4,-60.87693
1031.5,-60.88592
1031.6,-60.89875
1031.7,-60.91287
1031.8,-60.93295
1031.9,-60.95564
1032,-60.97841
1032.1,-61.00436
1032.2,-61.03326
1032.3,-61.06402
1032.4,-61.09284
1032.5,-61.11969
1032.6,-61.13693
1032.7,-61.1423
1032.8,-61.14271
1032.9,-61.14195
1033,-61.14674
1033.1,-61.15809
1033.2,-61.1794
1033.3,-61.20708
1033.4,-61.23361
1033.5,-61.25745
1033.6,-61.26874
1033.7,-61.26701
1033.8,-61.26582
1033.9,-61.27442
1034,-61.29224
1034.1,-61.31876
1034.2,-61.34483
1034.3,-61.35512
1034.4,-61.3534
1034.5,-61.35345
1034.6,-61.36654
1034.7,-61.39381
1034.8,-61.41721
1034.9,-61.42334
1035,-61.42333
1035.1,-61.43584
1035.2,-61.45971
1035.3,-61.47892
1035.4,-61.48321
1035.5,-61.48334
1035.6,-61.49972
1035.7,-61.52687
1035.8,-61.54399
1035.9,-61.54807
1036,-61.56026
1036.1,-61.58334
1036.2,-61.59295
1036.3,-61.58877
1036.4,-61.5867
1036.5,-61.59676
1036.6,-61.61171
1036.7,-61.62189
1036.8,-61.62415
1036.9,-61.61954
1037,-61.62581
1037.1,-61.64331
1037.2,-61.65498
1037.3,-61.65289
1037.4,-61.6563
1037.5,-61.67526
1037.6,-61.69128
1037.7,-61.69489
1037.8,-61.68943
1037.9,-61.6858
1038,-61.68642
1038.1,-61.69348
1038.2,-61.70744
1038.3,-61.72532
1038.4,-61.74268
1038.5,-61.75593
1038.6,-61.77473
1038.7,-61.79497
1038.8,-61.8116
1038.9,-61.8277
1039,-61.84243
1039.1,-61.85421
1039.2,-61.86372
1039.3,-61.87722
1039.4,-61.88807
1039.5,-61.8904
1039.6,-61.88732
1039.7,-61.87865
1039.8,-61.86645
1039.9,-61.85062
1040,-61.83746
1040.1,-61.8265
1040.2,-61.81449
1040.3,-61.80416
1040.4,-61.79737
1040.5,-61.7972
1040.6,-61.80229
1040.7,-61.81707
1040.8,-61.83435
1040.9,-61.84652
1041,-61.85085
1041.1,-61.84086
1041.2,-61.82318
1041.3,-61.80412
1041.4,-61.7901
1041.5,-61.78292
1041.6,-61.78247
1041.7,-61.78766
1041.8,-61.79394
1041.9,-61.79574
1042,-61.78528
1042.1,-61.76708
1042.2,-61.75078
1042.3,-61.7459
1042.4,-61.75194
1042.5,-61.75829
1042.6,-61.75501
1042.7,-61.73599
1042.8,-61.71687
1042.9,-61.71429
1043,-61.72044
1043.1,-61.7193
1043.2,-61.70344
1043.3,-61.68673
1043.4,-61.68131
1043.5,-61.68834
1043.6,-61.68798
1043.7,-61.66578
1043.8,-61.64679
1043.9,-61.64827
1044,-61.65179
1044.1,-61.63557
1044.2,-61.62028
1044.3,-61.62506
1044.4,-61.62241
1044.5,-61.60274
1044.6,-61.58615
1044.7,-61.58647
1044.8,-61.59539
1044.9,-61.60166
1045,-61.60491
1045.1,-61.60301
1045.2,-61.59237
1045.3,-61.56944
1045.4,-61.55571
1045.5,-61.55536
1045.6,-61.54622
1045.7,-61.52241
1045.8,-61.50322
1045.9,-61.49976
1046,-61.49803
1046.1,-61.49087
1046.2,-61.47274
1046.3,-61.44556
1046.4,-61.41803
1046.5,-61.3946
1046.6,-61.37714
1046.7,-61.36399
1046.8,-61.35984
1046.9,-61.35991
1047,-61.35631
1047.1,-61.35298
1047.2,-61.35113
1047.3,-61.34764
1047.4,-61.34503
1047.5,-61.34718
1047.6,-61.34552
1047.7,-61.33677
1047.8,-61.32443
1047.9,-61.30687
1048,-61.2856
1048.1,-61.26128
1048.2,-61.23435
1048.3,-61.20452
1048.4,-61.17081
1048.5,-61.13783
1048.6,-61.10981
1048.7,-61.08698
1048.8,-61.06951
1048.9,-61.06046
1049,-61.05422
1049.1,-61.0512
1049.2,-61.0506
1049.3,-61.04431
1049.4,-61.03181
1049.5,-61.01026
1049.6,-60.98098
1049.7,-60.94792
1049.8,-60.91922
1049.9,-60.89933
1050,-60.88854
1050.1,-60.88709
1050.2,-60.88455
1050.3,-60.87005
1050.4,-60.84219
1050.5,-60.81034
1050.6,-60.78462
1050.7,-60.77059
1050.8,-60.76835
1050.9,-60.76212
1051,-60.73979
1051.1,-60.70704
1051.2,-60.67953
1051.3,-60.66684
1051.4,-60.66197
1051.5,-60.65311
1051.6,-60.62827
1051.7,-60.60035
1051.8,-60.58753
1051.9,-60.58395
1052,-60.567
1052.1,-60.53475
1052.2,-60.51711
1052.3,-60.5167
1052.4,-60.50821
1052.5,-60.48524
1052.6,-60.46862
1052.7,-60.46338
1052.8,-60.4456
1052.9,-60.41722
1053,-60.39523
1053.1,-60.38285
1053.2,-60.37577
1053.3,-60.3685
1053.4,-60.35845
1053.5,-60.33619
1053.6,-60.30724
1053.7,-60.28689
1053.8,-60.27725
1053.9,-60.2641
1054,-60.23856
1054.1,-60.21742
1054.2,-60.2097
1054.3,-60.20501
1054.4,-60.19257
1054.5,-60.16996
1054.6,-60.14177
1054.7,-60.11235
1054.8,-60.08919
1054.9,-60.07128
1055,-60.05967
1055.1,-60.05146
1055.2,-60.04375
1055.3,-60.03992
1055.4,-60.0346
1055.5,-60.02657
1055.6,-60.01759
1055.7,-60.0124
1055.8,-60.00589
1055.9,-59.99388
1056,-59.97824
1056.1,-59.95751
1056.2,-59.93416
1056.3,-59.90784
1056.4,-59.87992
1056.5,-59.85149
1056.6,-59.82244
1056.7,-59.79429
1056.8,-59.76938
1056.9,-59.75
1057,-59.73444
1057.1,-59.72636
1057.2,-59.72512
1057.3,-59.72511
1057.4,-59.72463
1057.5,-59.72058
1057.6,-59.71132
1057.7,-59.69382
1057.8,-59.66934
1057.9,-59.64199
1058,-59.61834
1058.1,-59.60122
1058.2,-59.59106
1058.3,-59.5934
1058.4,-59.59816
1058.5,-59.59197
1058.6,-59.57443
1058.7,-59.54955
1058.8,-59.52562
1058.9,-59.51047
1059,-59.51107
1059.1,-59.51795
1059.2,-59.51263
1059.3,-59.49137
1059.4,-59.46696
1059.5,-59.45557
1059.6,-59.45691
1059.7,-59.46095
1059.8,-59.45095
1059.9,-59.43199
1060,-59.42315
1060.1,-59.42852
1060.2,-59.42761
1060.3,-59.4067
1060.4,-59.39203
1060.5,-59.39619
1060.6,-59.39961
1060.7,-59.38563
1060.8,-59.36983
1060.9,-59.37232
1061,-59.37418
1061.1,-59.36139
1061.2,-59.3508
1061.3,-59.35535
1061.4,-59.36701
1061.5,-59.3749
1061.6,-59.38117
1061.7,-59.3888
1061.8,-59.4001
1061.9,-59.40175
1062,-59.38847
1062.1,-59.38019
1062.2,-59.38261
1062.3,-59.37986
1062.4,-59.36741
1062.5,-59.36044
1062.6,-59.36483
1062.7,-59.37515
1062.8,-59.37719
1062.9,-59.3689
1063,-59.35645
1063.1,-59.33864
1063.2,-59.32263
1063.3,-59.31074
1063.4,-59.30105
1063.5,-59.29024
1063.6,-59.28286
1063.7,-59.28361
1063.8,-59.28577
1063.9,-59.28938
1064,-59.29226
1064.1,-59.29241
1064.2,-59.28958
1064.3,-59.28222
1064.4,-59.2753
1064.5,-59.26772
1064.6,-59.25738
1064.7,-59.24469
1064.8,-59.22875
1064.9,-59.21344
1065,-59.20103
1065.1,-59.19498
1065.2,-59.19495
1065.3,-59.19906
1065.4,-59.20591
1065.5,-59.21612
1065.6,-59.2312
1065.7,-59.2472
1065.8,-59.26617
1065.9,-59.27878
1066,-59.27916
1066.1,-59.27075
1066.2,-59.25768
1066.3,-59.24894
1066.4,-59.24724
1066.5,-59.26009
1066.6,-59.28051
1066.7,-59.30085
1066.8,-59.31493
1066.9,-59.31397
1067,-59.30467
1067.1,-59.29418
1067.2,-59.29598
1067.3,-59.31086
1067.4,-59.32973
1067.5,-59.34139
1067.6,-59.33756
1067.7,-59.3269
1067.8,-59.32312
1067.9,-59.34018
1068,-59.36357
1068.1,-59.3662
1068.2,-59.35669
1068.3,-59.3551
1068.4,-59.3676
1068.5,-59.38287
1068.6,-59.38739
1068.7,-59.38239
1068.8,-59.38595
1068.9,-59.40363
1069,-59.41402
1069.1,-59.41499
1069.2,-59.42689
1069.3,-59.44808
1069.4,-59.45308
1069.5,-59.44722
1069.6,-59.45418
1069.7,-59.47287
1069.8,-59.49204
1069.9,-59.50795
1070,-59.52555
1070.1,-59.54042
1070.2,-59.54781
1070.3,-59.54492
1070.4,-59.53993
1070.5,-59.55067
1070.6,-59.56379
1070.7,-59.56169
1070.8,-59.55682
1070.9,-59.56845
1071,-59.58798
1071.1,-59.60092
1071.2,-59.60671
1071.3,-59.60269
1071.4,-59.59361
1071.5,-59.58642
1071.6,-59.58305
1071.7,-59.58102
1071.8,-59.58074
1071.9,-59.58614
1072,-59.59265
1072.1,-59.59652
1072.2,-59.60053
1072.3,-59.60608
1072.4,-59.60917
1072.5,-59.60723
1072.6,-59.60589
1072.7,-59.60078
1072.8,-59.59045
1072.9,-59.58057
1073,-59.57097
1073.1,-59.56391
1073.2,-59.5592
1073.3,-59.55938
1073.4,-59.56235
1073.5,-59.56754
1073.6,-59.57695
1073.7,-59.58963
1073.8,-59.60696
1073.9,-59.62641
1074,-59.64656
1074.1,-59.65964
1074.2,-59.66325
1074.3,-59.66035
1074.4,-59.6506
1074.5,-59.64154
1074.6,-59.63669
1074.7,-59.64148
1074.8,-59.65482
1074.9,-59.67248
1075,-59.69167
1075.1,-59.70305
1075.2,-59.70102
1075.3,-59.6895
1075.4,-59.68375
1075.5,-59.68697
1075.6,-59.69964
1075.7,-59.72048
1075.8,-59.73292
1075.9,-59.72641
1076,-59.71205
1076.1,-59.71301
1076.2,-59.72927
1076.3,-59.74806
1076.4,-59.75416
1076.5,-59.74605
1076.6,-59.74406
1076.7,-59.75711
1076.8,-59.77273
1076.9,-59.77043
1077,-59.7613
1077.1,-59.77054
1077.2,-59.78794
1077.3,-59.78872
1077.4,-59.78008
1077.5,-59.78804
1077.6,-59.80451
1077.7,-59.80332
1077.8,-59.79648
1077.9,-59.80437
1078,-59.82185
1078.1,-59.83861
1078.2,-59.8532
1078.3,-59.86626
1078.4,-59.88036
1078.5,-59.89558
1078.6,-59.89972
1078.7,-59.89245
1078.8,-59.89278
1078.9,-59.90669
1079,-59.91414
1079.1,-59.90689
1079.2,-59.90215
1079.3,-59.91066
1079.4,-59.92635
1079.5,-59.93698
1079.6,-59.93887
1079.7,-59.93382
1079.8,-59.92262
1079.9,-59.909
1080,-59.89474
1080.1,-59.88814
1080.2,-59.88769
1080.3,-59.88785
1080.4,-59.88785
1080.5,-59.88743
1080.6,-59.88525
1080.7,-59.87963
1080.8,-59.87894
1080.9,-59.87776
1081,-59.87014
1081.1,-59.8609
1081.2,-59.84969
1081.3,-59.83642
1081.4,-59.8245
1081.5,-59.82014
1081.6,-59.81803
1081.7,-59.81487
1081.8,-59.81579
1081.9,-59.81935
1082,-59.82635
1082.1,-59.84039
1082.2,-59.86316
1082.3,-59.88617
1082.4,-59.90241
1082.5,-59.90969
1082.6,-59.90716
1082.7,-59.89807
1082.8,-59.8873
1082.9,-59.88345
1083,-59.88535
1083.1,-59.89346
1083.2,-59.9081
1083.3,-59.92262
1083.4,-59.93338
1083.5,-59.93519
1083.6,-59.93053
1083.7,-59.92364
1083.8,-59.92156
1083.9,-59.93026
1084,-59.94464
1084.1,-59.95483
1084.2,-59.95174
1084.3,-59.94362
1084.4,-59.94233
1084.5,-59.95056
1084.6,-59.96609
1084.7,-59.97372
1084.8,-59.96741
1084.9,-59.96137
1085,-59.96804
1085.1,-59.98499
1085.2,-59.99128
1085.3,-59.9827
1085.4,-59.98223
1085.5,-60.00053
1085.6,-60.01145
1085.7,-60.00724
1085.8,-60.0135
1085.9,-60.0345
1086,-60.04141
1086.1,-60.03236
1086.2,-60.03776
1086.3,-60.05727
1086.4,-60.074
1086.5,-60.07972
1086.6,-60.08036
1086.7,-60.08492
1086.8,-60.09625
1086.9,-60.1116
1087,-60.1168
1087.1,-60.11017
1087.2,-60.11188
1087.3,-60.12221
1087.4,-60.12283
1087.5,-60.11409
1087.6,-60.11807
1087.7,-60.13343
1087.8,-60.14754
1087.9,-60.15654
1088,-60.15828
1088.1,-60.15651
1088.2,-60.15136
1088.3,-60.14588
1088.4,-60.13848
1088.5,-60.12875
1088.6,-60.1182
1088.7,-60.10673
1088.8,-60.09622
1088.9,-60.08476
1089,-60.07715
1089.1,-60.0682
1089.2,-60.05451
1089.3,-60.04212
1089.4,-60.03047
1089.5,-60.02105
1089.6,-60.0157
1089.7,-60.01782
1089.8,-60.02035
1089.9,-60.02389
1090,-60.03207
1090.1,-60.04363
1090.2,-60.05988
1090.3,-60.07742
1090.4,-60.09774
1090.5,-60.11602
1090.6,-60.12421
1090.7,-60.12209
1090.8,-60.11406
1090.9,-60.1025
1091,-60.09153
1091.1,-60.08976
1091.2,-60.09507
1091.3,-60.10496
1091.4,-60.11994
1091.5,-60.1352
1091.6,-60.14466
1091.7,-60.14169
1091.8,-60.13039
1091.9,-60.1202
1092,-60.11981
1092.1,-60.13168
1092.2,-60.14878
1092.3,-60.1612
1092.4,-60.15899
1092.5,-60.1466
1092.6,-60.14241
1092.7,-60.15495
1092.8,-60.17273
1092.9,-60.17872
1093,-60.17261
1093.1,-60.1666
1093.2,-60.17156
1093.3,-60.18594
1093.4,-60.19222
1093.5,-60.1851
1093.6,-60.18355
1093.7,-60.20176
1093.8,-60.21652
1093.9,-60.20913
1094,-60.20359
1094.1,-60.21838
1094.2,-60.22907
1094.3,-60.22341
1094.4,-60.22847
1094.5,-60.24746
1094.6,-60.2578
1094.7,-60.25187
1094.8,-60.24072
1094.9,-60.23241
1095,-60.22336
1095.1,-60.21987
1095.2,-60.227
1095.3,-60.24099
1095.4,-60.24953
1095.5,-60.24521
1095.6,-60.24636
1095.7,-60.2582
1095.8,-60.2681
1095.9,-60.26213
1096,-60.25252
1096.1,-60.2585
1096.2,-60.27205
1096.3,-60.28631
1096.4,-60.29683
1096.5,-60.30457
1096.6,-60.3074
1096.7,-60.30545
1096.8,-60.30036
1096.9,-60.29506
1097,-60.29034
1097.1,-60.28053
1097.2,-60.27255
1097.3,-60.26447
1097.4,-60.25557
1097.5,-60.24798
1097.6,-60.23969
1097.7,-60.23377
1097.8,-60.23016
1097.9,-60.22891
1098,-60.229
1098.1,-60.23361
1098.2,-60.24264
1098.3,-60.25129
1098.4,-60.26262
1098.5,-60.27769
1098.6,-60.29488
1098.7,-60.31093
1098.8,-60.32408
1098.9,-60.33033
1099,-60.3276
1099.1,-60.31797
1099.2,-60.30354
1099.3,-60.29213
1099.4,-60.28672
1099.5,-60.286
1099.6,-60.29262
1099.7,-60.30553
1099.8,-60.31972
1099.9,-60.32923
1100,-60.32924
1100.1,-60.31905
1100.2,-60.30587
1100.3,-60.29953
1100.4,-60.30317
1100.5,-60.31939
1100.6,-60.33561
1100.7,-60.34051
1100.8,-60.3342
1100.9,-60.32233
1101,-60.31845
1101.1,-60.32896
1101.2,-60.34699
1101.3,-60.35058
1101.4,-60.33792
1101.5,-60.32687
1101.6,-60.32822
1101.7,-60.34092
1101.8,-60.34302
1101.9,-60.3317
1102,-60.32503
1102.1,-60.33234
1102.2,-60.33795
1102.3,-60.325
1102.4,-60.31701
1102.5,-60.33298
1102.6,-60.35084
1102.7,-60.34534
1102.8,-60.33957
1102.9,-60.35126
1103,-60.36579
1103.1,-60.37243
1103.2,-60.37013
1103.3,-60.37129
1103.4,-60.37661
1103.5,-60.38129
1103.6,-60.37766
1103.7,-60.3591
1103.8,-60.34518
1103.9,-60.34461
1104,-60.34069
1104.1,-60.32245
1104.2,-60.30742
1104.3,-60.30731
1104.4,-60.32379
1104.5,-60.35471
1104.6,-60.379
1104.7,-60.39621
1104.8,-60.4113
1104.9,-60.42593
1105,-60.44329
1105.1,-60.46315
1105.2,-60.48577
1105.3,-60.5051
1105.4,-60.54445
1105.5,-60.60746
1105.6,-60.67049
1105.7,-60.73346
1105.8,-60.79443
1105.9,-60.85193
1106,-60.90575
1106.1,-60.95862
1106.2,-61.00856
1106.3,-61.05492
1106.4,-61.09398
1106.5,-61.12262
1106.6,-61.148
1106.7,-61.17117
1106.8,-61.19473
1106.9,-61.22048
1107,-61.24719
1107.1,-61.27525
1107.2,-61.30706
1107.3,-61.34471
1107.4,-61.3879
1107.5,-61.43822
1107.6,-61.48968
1107.7,-61.53752
1107.8,-61.57691
1107.9,-61.60371
1108,-61.62243
1108.1,-61.63811
1108.2,-61.65777
1108.3,-61.68516
1108.4,-61.71772
1108.5,-61.75423
1108.6,-61.78936
1108.7,-61.8175
1108.8,-61.83438
1108.9,-61.84096
1109,-61.85024
1109.1,-61.87229
1109.2,-61.906
1109.3,-61.93734
1109.4,-61.95407
1109.5,-61.9577
1109.6,-61.96552
1109.7,-61.98765
1109.8,-62.01605
1109.9,-62.03192
1110,-62.03231
1110.1,-62.04269
1110.2,-62.06885
1110.3,-62.0969
1110.4,-62.10689
1110.5,-62.10012
1110.6,-62.10296
1110.7,-62.11912
1110.8,-62.12881
1110.9,-62.1228
1111,-62.12748
1111.1,-62.14828
1111.2,-62.15714
1111.3,-62.14913
1111.4,-62.13742
1111.5,-62.13411
1111.6,-62.13251
1111.7,-62.12347
1111.8,-62.11089
1111.9,-62.1062
1112,-62.11325
1112.1,-62.11559
1112.2,-62.10905
1112.3,-62.10723
1112.4,-62.11051
1112.5,-62.1067
1112.6,-62.08982
1112.7,-62.06287
1112.8,-62.0403
1112.9,-62.03518
1113,-62.03946
1113.1,-62.04168
1113.2,-62.03937
1113.3,-62.03421
1113.4,-62.02108
1113.5,-61.99875
1113.6,-61.97681
1113.7,-61.9533
1113.8,-61.92689
1113.9,-61.90045
1114,-61.87296
1114.1,-61.84635
1114.2,-61.82249
1114.3,-61.80306
1114.4,-61.78011
1114.5,-61.75036
1114.6,-61.72061
1114.7,-61.68792
1114.8,-61.65936
1114.9,-61.63945
1115,-61.6218
1115.1,-61.60538
1115.2,-61.58796
1115.3,-61.56824
1115.4,-61.53382
1115.5,-61.48333
1115.6,-61.42533
1115.7,-61.36095
1115.8,-61.29374
1115.9,-61.22743
1116,-61.16503
1116.1,-61.10516
1116.2,-61.05531
1116.3,-61.01698
1116.4,-60.96738
1116.5,-60.89715
1116.6,-60.81498
1116.7,-60.72071
1116.8,-60.61849
1116.9,-60.52324
1117,-60.43661
1117.1,-60.3568
1117.2,-60.28447
1117.3,-60.21436
1117.4,-60.11608
1117.5,-59.98088
1117.6,-59.84633
1117.7,-59.72412
1117.8,-59.61216
1117.9,-59.50446
1118,-59.38452
1118.1,-59.24663
1118.2,-59.1091
1118.3,-58.9965
1118.4,-58.87584
1118.5,-58.71352
1118.6,-58.53484
1118.7,-58.36246
1118.8,-58.19892
1118.9,-58.03254
1119,-57.85588
1119.1,-57.67969
1119.2,-57.5154
1119.3,-57.35084
1119.4,-57.14802
1119.5,-56.91487
1119.6,-56.68826
1119.7,-56.47142
1119.8,-56.25003
1119.9,-56.01684
1120,-55.7772
1120.1,-55.53011
1120.2,-55.26821
1120.3,-54.98496
1120.4,-54.67862
1120.5,-54.35178
1120.6,-54.00207
1120.7,-53.61954
1120.8,-53.21401
1120.9,-52.79732
1121,-52.35043
1121.1,-51.85406
1121.2,-51.29928
1121.3,-50.68162
1121.4,-49.97169
1121.5,-49.14216
1121.6,-48.1839
1121.7,-47.05768
1121.8,-45.6915
1121.9,-43.99534
1122,-41.79676
1122.1,-38.86539
1122.2,-34.67123
1122.3,-28.39127
1122.4,-18.44059
1122.5,-3.297909
1122.6,12.81399
1122.7,22.67724
1122.8,24.32506
1122.9,20.0558
1123,13.1562
1123.1,5.698996
1123.2,-1.575308
1123.3,-8.3139
1123.4,-14.53028
1123.5,-20.31483
1123.6,-25.86682
1123.7,-31.36279
1123.8,-36.86374
1123.9,-42.31182
1124,-47.41546
1124.1,-51.80558
1124.2,-55.23216
1124.3,-57.63309
1124.4,-59.20613
1124.5,-60.18665
1124.6,-60.78255
1124.7,-61.14964
1124.8,-61.36533
1124.9,-61.48716
1125,-61.54044
1125.1,-61.54687
1125.2,-61.52477
1125.3,-61.49155
1125.4,-61.4539
1125.5,-61.41316
1125.6,-61.37099
1125.7,-61.31961
1125.8,-61.2581
1125.9,-61.19646
1126,-61.14383
1126.1,-61.09933
1126.2,-61.05538
1126.3,-61.00182
1126.4,-60.93863
1126.5,-60.88271
1126.6,-60.83916
1126.7,-60.80189
1126.8,-60.75531
1126.9,-60.69207
1127,-60.63268
1127.1,-60.59194
1127.2,-60.55448
1127.3,-60.49632
1127.4,-60.43865
1127.5,-60.404
1127.6,-60.37235
1127.7,-60.32367
1127.8,-60.26928
1127.9,-60.23174
1128,-60.2014
1128.1,-60.16397
1128.2,-60.11961
1128.3,-60.07467
1128.4,-60.04051
1128.5,-60.00869
1128.6,-59.96591
1128.7,-59.91344
1128.8,-59.8686
1128.9,-59.82858
1129,-59.77517
1129.1,-59.72121
1129.2,-59.67854
1129.3,-59.63819
1129.4,-59.60099
1129.5,-59.5651
1129.6,-59.51965
1129.7,-59.46817
1129.8,-59.42156
1129.9,-59.37966
1130,-59.34013
1130.1,-59.30337
1130.2,-59.26598
1130.3,-59.22839
1130.4,-59.20261
1130.5,-59.19286
1130.6,-59.18165
1130.7,-59.16367
1130.8,-59.14104
1130.9,-59.11226
1131,-59.07842
1131.1,-59.0425
1131.2,-59.00682
1131.3,-58.9638
1131.4,-58.92422
1131.5,-58.89657
1131.6,-58.86407
1131.7,-58.82636
1131.8,-58.78545
1131.9,-58.74549
1132,-58.70579
1132.1,-58.66286
1132.2,-58.6212
1132.3,-58.58084
1132.4,-58.5582
1132.5,-58.55727
1132.6,-58.56256
1132.7,-58.56421
1132.8,-58.55482
1132.9,-58.53187
1133,-58.49956
1133.1,-58.46114
1133.2,-58.42036
1133.3,-58.3864
1133.4,-58.37135
1133.5,-58.37595
1133.6,-58.3847
1133.7,-58.38927
1133.8,-58.38214
1133.9,-58.36027
1134,-58.33759
1134.1,-58.32106
1134.2,-58.31097
1134.3,-58.30359
1134.4,-58.30309
1134.5,-58.30576
1134.6,-58.30028
1134.7,-58.30249
1134.8,-58.3159
1134.9,-58.33064
1135,-58.33282
1135.1,-58.31759
1135.2,-58.30622
1135.3,-58.30865
1135.4,-58.32454
1135.5,-58.33671
1135.6,-58.34116
1135.7,-58.36261
1135.8,-58.3934
1135.9,-58.4118
1136,-58.41837
1136.1,-58.43525
1136.2,-58.45867
1136.3,-58.46394
1136.4,-58.46671
1136.5,-58.48141
1136.6,-58.49862
1136.7,-58.5166
1136.8,-58.54515
1136.9,-58.58203
1137,-58.60834
1137.1,-58.61953
1137.2,-58.63506
1137.3,-58.66565
1137.4,-58.69789
1137.5,-58.72648
1137.6,-58.7579
1137.7,-58.80027
1137.8,-58.84666
1137.9,-58.88762
1138,-58.92485
1138.1,-58.95406
1138.2,-58.97375
1138.3,-58.98713
1138.4,-59.00663
1138.5,-59.03925
1138.6,-59.07479
1138.7,-59.11502
1138.8,-59.15402
1138.9,-59.18436
1139,-59.21255
1139.1,-59.24303
1139.2,-59.27396
1139.3,-59.29957
1139.4,-59.33301
1139.5,-59.37409
1139.6,-59.40973
1139.7,-59.44141
1139.8,-59.47313
1139.9,-59.50847
1140,-59.54471
1140.1,-59.58564
1140.2,-59.6278
1140.3,-59.66714
1140.4,-59.71302
1140.5,-59.7669
1140.6,-59.82481
1140.7,-59.88443
1140.8,-59.94502
1140.9,-60.00005
1141,-60.04286
1141.1,-60.07457
1141.2,-60.0992
1141.3,-60.1228
1141.4,-60.15315
1141.5,-60.19469
1141.6,-60.24179
1141.7,-60.29378
1141.8,-60.34884
1141.9,-60.39989
1142,-60.43929
1142.1,-60.46445
1142.2,-60.4891
1142.3,-60.51828
1142.4,-60.55778
1142.5,-60.61035
1142.6,-60.66045
1142.7,-60.69613
1142.8,-60.7207
1142.9,-60.75174
1143,-60.79386
1143.1,-60.8415
1143.2,-60.88335
1143.3,-60.90661
1143.4,-60.93268
1143.5,-60.97846
1143.6,-61.03121
1143.7,-61.06815
1143.8,-61.09158
1143.9,-61.12453
1144,-61.17013
1144.1,-61.21503
1144.2,-61.24493
1144.3,-61.27372
1144.4,-61.31856
1144.5,-61.36282
1144.6,-61.39124
1144.7,-61.41104
1144.8,-61.43692
1144.9,-61.46674
1145,-61.49262
1145.1,-61.51516
1145.2,-61.54432
1145.3,-61.58813
1145.4,-61.62886
1145.5,-61.66006
1145.6,-61.69619
1145.7,-61.74041
1145.8,-61.77896
1145.9,-61.80328
1146,-61.82407
1146.1,-61.85714
1146.2,-61.90387
1146.3,-61.94889
1146.4,-61.98798
1146.5,-62.02423
1146.6,-62.05508
1146.7,-62.08162
1146.8,-62.10506
1146.9,-62.13001
1147,-62.15153
1147.1,-62.17026
1147.2,-62.19074
1147.3,-62.21001
1147.4,-62.22936
1147.5,-62.25008
1147.6,-62.27445
1147.7,-62.29686
1147.8,-62.31827
1147.9,-62.34243
1148,-62.36775
1148.1,-62.39515
1148.2,-62.42266
1148.3,-62.45266
1148.4,-62.48654
1148.5,-62.52611
1148.6,-62.56871
1148.7,-62.61334
1148.8,-62.66054
1148.9,-62.70658
1149,-62.75154
1149.1,-62.79222
1149.2,-62.82547
1149.3,-62.84811
1149.4,-62.86545
1149.5,-62.8829
1149.6,-62.90164
1149.7,-62.92759
1149.8,-62.96181
1149.9,-63.00347
1150,-63.04985
1150.1,-63.09495
1150.2,-63.1313
1150.3,-63.15295
1150.4,-63.16846
1150.5,-63.18789
1150.6,-63.21651
1150.7,-63.25566
1150.8,-63.30038
1150.9,-63.34478
1151,-63.37419
1151.1,-63.38924
1151.2,-63.40645
1151.3,-63.43455
1151.4,-63.47632
1151.5,-63.51727
1151.6,-63.54525
1151.7,-63.56566
1151.8,-63.59372
1151.9,-63.63645
1152,-63.67544
1152.1,-63.69449
1152.2,-63.70845
1152.3,-63.74426
1152.4,-63.79389
1152.5,-63.82946
1152.6,-63.85554
1152.7,-63.89221
1152.8,-63.93612
1152.9,-63.96743
1153,-63.98713
1153.1,-64.00382
1153.2,-64.01859
1153.3,-64.03276
1153.4,-64.05107
1153.5,-64.08432
1153.6,-64.12554
1153.7,-64.16471
1153.8,-64.19299
1153.9,-64.22348
1154,-64.26522
1154.1,-64.29739
1154.2,-64.31558
1154.3,-64.33224
1154.4,-64.36741
1154.5,-64.41729
1154.6,-64.4656
1154.7,-64.50778
1154.8,-64.54125
1154.9,-64.56768
1155,-64.5889
1155.1,-64.61071
1155.2,-64.63157
1155.3,-64.64588
1155.4,-64.66157
1155.5,-64.68249
1155.6,-64.70574
1155.7,-64.72926
1155.8,-64.75406
1155.9,-64.77894
1156,-64.80337
1156.1,-64.82866
1156.2,-64.85192
1156.3,-64.87663
1156.4,-64.90915
1156.5,-64.9535
1156.6,-65.0018
1156.7,-65.04973
1156.8,-65.09904
1156.9,-65.14926
1157,-65.20228
1157.1,-65.25615
1157.2,-65.30934
1157.3,-65.35857
1157.4,-65.40596
1157.5,-65.44895
1157.6,-65.4852
1157.7,-65.51986
1157.8,-65.55263
1157.9,-65.58947
1158,-65.63122
1158.1,-65.6749
1158.2,-65.72421
1158.3,-65.7792
1158.4,-65.84244
1158.5,-65.90399
1158.6,-65.95118
1158.7,-65.98853
1158.8,-66.02613
1158.9,-66.0728
1159,-66.12936
1159.1,-66.19911
1159.2,-66.26268
1159.3,-66.30326
1159.4,-66.3416
1159.5,-66.39386
1159.6,-66.45899
1159.7,-66.53394
1159.8,-66.60474
1159.9,-66.65394
1160,-66.69528
1160.1,-66.74949
1160.2,-66.81442
1160.3,-66.86839
1160.4,-66.91493
1160.5,-66.98364
1160.6,-67.06962
1160.7,-67.1481
1160.8,-67.20852
1160.9,-67.26632
1161,-67.33874
1161.1,-67.41158
1161.2,-67.47091
1161.3,-67.52202
1161.4,-67.5852
1161.5,-67.66545
1161.6,-67.74791
1161.7,-67.82575
1161.8,-67.89421
1161.9,-67.96337
1162,-68.04376
1162.1,-68.12426
1162.2,-68.19025
1162.3,-68.24784
1162.4,-68.32759
1162.5,-68.43167
1162.6,-68.52994
1162.7,-68.61025
1162.8,-68.6819
1162.9,-68.75532
1163,-68.83667
1163.1,-68.92593
1163.2,-69.0172
1163.3,-69.10884
1163.4,-69.2093
1163.5,-69.32214
1163.6,-69.4355
1163.7,-69.54602
1163.8,-69.65466
1163.9,-69.75997
1164,-69.86401
1164.1,-69.96426
1164.2,-70.06128
1164.3,-70.15563
1164.4,-70.26204
1164.5,-70.38647
1164.6,-70.50934
1164.7,-70.62738
1164.8,-70.73945
1164.9,-70.84168
1165,-70.93494
1165.1,-71.01886
1165.2,-71.10012
1165.3,-71.17499
1165.4,-71.25805
1165.5,-71.36292
1165.6,-71.47443
1165.7,-71.58773
1165.8,-71.70462
1165.9,-71.83127
1166,-71.95866
1166.1,-72.07936
1166.2,-72.19185
1166.3,-72.2911
1166.4,-72.39028
1166.5,-72.49673
1166.6,-72.6109
1166.7,-72.73131
1166.8,-72.8567
1166.9,-72.98756
1167,-73.11447
1167.1,-73.22628
1167.2,-73.32169
1167.3,-73.41642
1167.4,-73.52762
1167.5,-73.65924
1167.6,-73.79735
1167.7,-73.9246
1167.8,-74.03505
1167.9,-74.13561
1168,-74.24713
1168.1,-74.37481
1168.2,-74.49892
1168.3,-74.60104
1168.4,-74.69928
1168.5,-74.8198
1168.6,-74.95168
1168.7,-75.07649
1168.8,-75.18652
1168.9,-75.29796
1169,-75.42379
1169.1,-75.54619
1169.2,-75.6526
1169.3,-75.75809
1169.4,-75.87924
1169.5,-75.99921
1169.6,-76.10232
1169.7,-76.1995
1169.8,-76.29915
1169.9,-76.39939
1170,-76.4945
1170.1,-76.58858
1170.2,-76.69177
1170.3,-76.80789
1170.4,-76.91909
1170.5,-77.01157
1170.6,-77.10625
1170.7,-77.21518
1170.8,-77.32134
1170.9,-77.41202
1171,-77.49722
1171.1,-77.59429
1171.2,-77.70207
1171.3,-77.81097
1171.4,-77.91331
1171.5,-78.00835
1171.6,-78.09756
1171.7,-78.17995
1171.8,-78.25863
1171.9,-78.33299
1172,-78.40501
1172.1,-78.47757
1172.2,-78.55018
1172.3,-78.62257
1172.4,-78.68886
1172.5,-78.7474
1172.6,-78.80399
1172.7,-78.86539
1172.8,-78.93147
1172.9,-78.99936
1173,-79.07088
1173.1,-79.14446
1173.2,-79.21893
1173.3,-79.29668
1173.4,-79.37279
1173.5,-79.43839
1173.6,-79.49958
1173.7,-79.55967
1173.8,-79.61367
1173.9,-79.65922
1174,-79.69809
1174.1,-79.73644
1174.2,-79.77145
1174.3,-79.80815
1174.4,-79.84178
1174.5,-79.8665
1174.6,-79.89434
1174.7,-79.93081
1174.8,-79.97787
1174.9,-80.02437
1175,-80.06097
1175.1,-80.08512
1175.2,-80.09934
1175.3,-80.11462
1175.4,-80.12924
1175.5,-80.14966
1175.6,-80.17845
1175.7,-80.20562
1175.8,-80.2209
1175.9,-80.21816
1176,-80.21427
1176.1,-80.22412
1176.2,-80.25119
1176.3,-80.28602
1176.4,-80.29729
1176.5,-80.27877
1176.6,-80.26266
1176.7,-80.26408
1176.8,-80.27113
1176.9,-80.26731
1177,-80.25562
1177.1,-80.25377
1177.2,-80.26446
1177.3,-80.27078
1177.4,-80.25587
1177.5,-80.23315
1177.6,-80.22506
1177.7,-80.21451
1177.8,-80.1884
1177.9,-80.16351
1178,-80.15262
1178.1,-80.1554
1178.2,-80.16166
1178.3,-80.169
1178.4,-80.16132
1178.5,-80.12816
1178.6,-80.08567
1178.7,-80.05491
1178.8,-80.03724
1178.9,-80.01006
1179,-79.97523
1179.1,-79.95226
1179.2,-79.94044
1179.3,-79.92645
1179.4,-79.89506
1179.5,-79.84817
1179.6,-79.79858
1179.7,-79.75356
1179.8,-79.71775
1179.9,-79.68867
1180,-79.66734
1180.1,-79.64824
1180.2,-79.63304
1180.3,-79.62288
1180.4,-79.60428
1180.5,-79.57365
1180.6,-79.5415
1180.7,-79.51397
1180.8,-79.48736
1180.9,-79.46428
1181,-79.44189
1181.1,-79.41583
1181.2,-79.38909
1181.3,-79.36327
1181.4,-79.33087
1181.5,-79.28563
1181.6,-79.23678
1181.7,-79.18238
1181.8,-79.12068
1181.9,-79.05846
1182,-78.99502
1182.1,-78.93448
1182.2,-78.88039
1182.3,-78.83806
1182.4,-78.79639
1182.5,-78.74664
1182.6,-78.70288
1182.7,-78.66629
1182.8,-78.63083
1182.9,-78.59026
1183,-78.54416
1183.1,-78.48697
1183.2,-78.42124
1183.3,-78.36163
1183.4,-78.3079
1183.5,-78.25827
1183.6,-78.21651
1183.7,-78.18163
1183.8,-78.13651
1183.9,-78.07403
1184,-78.00877
1184.1,-77.94898
1184.2,-77.90172
1184.3,-77.86876
1184.4,-77.83028
1184.5,-77.7686
1184.6,-77.69765
1184.7,-77.63772
1184.8,-77.59322
1184.9,-77.5556
1185,-77.50549
1185.1,-77.44247
1185.2,-77.38625
1185.3,-77.34911
1185.4,-77.31011
1185.5,-77.2462
1185.6,-77.18009
1185.7,-77.1319
1185.8,-77.0893
1185.9,-77.03397
1186,-76.97732
1186.1,-76.93704
1186.2,-76.9011
1186.3,-76.8562
1186.4,-76.7956
1186.5,-76.72594
1186.6,-76.65629
1186.7,-76.59068
1186.8,-76.53818
1186.9,-76.4983
1187,-76.45606
1187.1,-76.39591
1187.2,-76.33944
1187.3,-76.30152
1187.4,-76.25684
1187.5,-76.1936
1187.6,-76.13194
1187.7,-76.09105
1187.8,-76.05711
1187.9,-76.01867
1188,-75.97394
1188.1,-75.9217
1188.2,-75.86614
1188.3,-75.80755
1188.4,-75.74588
1188.5,-75.67975
1188.6,-75.61266
1188.7,-75.54723
1188.8,-75.48288
1188.9,-75.41946
1189,-75.35696
1189.1,-75.29782
1189.2,-75.23808
1189.3,-75.17642
1189.4,-75.11397
1189.5,-75.05208
1189.6,-74.99271
1189.7,-74.93367
1189.8,-74.87874
1189.9,-74.82817
1190,-74.78075
1190.1,-74.73669
1190.2,-74.69595
1190.3,-74.66195
1190.4,-74.63021
1190.5,-74.6018
1190.6,-74.57341
1190.7,-74.53874
1190.8,-74.49737
1190.9,-74.44675
1191,-74.389
1191.1,-74.32636
1191.2,-74.2673
1191.3,-74.21608
1191.4,-74.1689
1191.5,-74.12747
1191.6,-74.09133
1191.7,-74.05658
1191.8,-74.01865
1191.9,-73.97446
1192,-73.92078
1192.1,-73.86387
1192.2,-73.81497
1192.3,-73.77352
1192.4,-73.73794
1192.5,-73.70407
1192.6,-73.66145
1192.7,-73.60368
1192.8,-73.54507
1192.9,-73.50035
1193,-73.46719
1193.1,-73.43411
1193.2,-73.38557
1193.3,-73.32957
1193.4,-73.28236
1193.5,-73.25012
1193.6,-73.21591
1193.7,-73.15916
1193.8,-73.10095
1193.9,-73.06381
1194,-73.03639
1194.1,-72.99104
1194.2,-72.93504
1194.3,-72.8952
1194.4,-72.86291
1194.5,-72.82102
1194.6,-72.76952
1194.7,-72.72154
1194.8,-72.68136
1194.9,-72.63975
1195,-72.59383
1195.1,-72.54001
1195.2,-72.48829
1195.3,-72.45279
1195.4,-72.4229
1195.5,-72.38185
1195.6,-72.3327
1195.7,-72.29077
1195.8,-72.25825
1195.9,-72.22784
1196,-72.1869
1196.1,-72.13212
1196.2,-72.07792
1196.3,-72.03103
1196.4,-71.99099
1196.5,-71.95681
1196.6,-71.93026
1196.7,-71.90819
1196.8,-71.88345
1196.9,-71.85737
1197,-71.82983
1197.1,-71.80092
1197.2,-71.77315
1197.3,-71.75219
1197.4,-71.7311
1197.5,-71.70484
1197.6,-71.67706
1197.7,-71.64845
1197.8,-71.62234
1197.9,-71.59596
1198,-71.56908
1198.1,-71.5384
1198.2,-71.50048
1198.3,-71.45588
1198.4,-71.4049
1198.5,-71.35091
1198.6,-71.29504
1198.7,-71.24108
1198.8,-71.19053
1198.9,-71.14241
1199,-71.09755
1199.1,-71.05753
1199.2,-71.02517
1199.3,-71.0008
1199.4,-70.9807
1199.5,-70.95547
1199.6,-70.91921
1199.7,-70.87096
1199.8,-70.81661
1199.9,-70.76455
1200,-70.72063
1200.1,-70.69173
1200.2,-70.67109
1200.3,-70.64856
1200.4,-70.61534
1200.5,-70.56646
1200.6,-70.51573
1200.7,-70.47344
1200.8,-70.44408
1200.9,-70.4245
1201,-70.39557
1201.1,-70.34784
1201.2,-70.29783
1201.3,-70.2647
1201.4,-70.24407
1201.5,-70.21935
1201.6,-70.17853
1201.7,-70.13134
1201.8,-70.09677
1201.9,-70.07514
1202,-70.0493
1202.1,-70.00883
1202.2,-69.97198
1202.3,-69.9502
1202.4,-69.92032
1202.5,-69.87607
1202.6,-69.84291
1202.7,-69.83163
1202.8,-69.8098
1202.9,-69.76454
1203,-69.72118
1203.1,-69.6879
1203.2,-69.65938
1203.3,-69.62582
1203.4,-69.58918
1203.5,-69.54979
1203.6,-69.51546
1203.7,-69.49254
1203.8,-69.46451
1203.9,-69.4262
1204,-69.39592
1204.1,-69.37989
1204.2,-69.3568
1204.3,-69.31762
1204.4,-69.27599
1204.5,-69.24599
1204.6,-69.22822
1204.7,-69.21675
1204.8,-69.20779
1204.9,-69.19367
1205,-69.17397
1205.1,-69.1519
1205.2,-69.12617
1205.3,-69.09934
1205.4,-69.07253
1205.5,-69.0486
1205.6,-69.02167
1205.7,-68.9928
1205.8,-68.96815
1205.9,-68.94415
1206,-68.92192
1206.1,-68.90297
1206.2,-68.88818
1206.3,-68.87424
1206.4,-68.86148
1206.5,-68.85217
1206.6,-68.84435
1206.7,-68.83694
1206.8,-68.82808
1206.9,-68.8172
1207,-68.79956
1207.1,-68.77263
1207.2,-68.74016
1207.3,-68.70208
1207.4,-68.66425
1207.5,-68.63087
1207.6,-68.6022
1207.7,-68.58138
1207.8,-68.56876
1207.9,-68.56
1208,-68.55439
1208.1,-68.55291
1208.2,-68.54092
1208.3,-68.51533
1208.4,-68.48672
1208.5,-68.45973
1208.6,-68.44089
1208.7,-68.43129
1208.8,-68.43238
1208.9,-68.43665
1209,-68.4267
1209.1,-68.40046
1209.2,-68.3731
1209.3,-68.35654
1209.4,-68.35416
1209.5,-68.36608
1209.6,-68.36843
1209.7,-68.34727
1209.8,-68.32568
1209.9,-68.32187
1210,-68.32775
1210.1,-68.31977
1210.2,-68.30183
1210.3,-68.29066
1210.4,-68.29324
1210.5,-68.30221
1210.6,-68.2965
1210.7,-68.28623
1210.8,-68.29012
1210.9,-68.30221
1211,-68.30149
1211.1,-68.29463
1211.2,-68.30125
1211.3,-68.31458
1211.4,-68.32769
1211.5,-68.33819
1211.6,-68.35315
1211.7,-68.37394
1211.8,-68.39145
1211.9,-68.40048
1212,-68.39808
1212.1,-68.40054
1212.2,-68.4156
1212.3,-68.42743
1212.4,-68.42907
1212.5,-68.4344
1212.6,-68.45467
1212.7,-68.48373
1212.8,-68.50665
1212.9,-68.51852
1213,-68.52592
1213.1,-68.52872
1213.2,-68.52634
1213.3,-68.52322
1213.4,-68.52874
1213.5,-68.54495
1213.6,-68.56588
1213.7,-68.59269
1213.8,-68.61964
1213.9,-68.64202
1214,-68.66301
1214.1,-68.68154
1214.2,-68.69949
1214.3,-68.71635
1214.4,-68.73838
1214.5,-68.76713
1214.6,-68.79445
1214.7,-68.81707
1214.8,-68.83581
1214.9,-68.85804
1215,-68.88385
1215.1,-68.91464
1215.2,-68.94934
1215.3,-68.98408
1215.4,-69.02753
1215.5,-69.08372
1215.6,-69.14963
1215.7,-69.21711
1215.8,-69.28163
1215.9,-69.34106
1216,-69.38989
1216.1,-69.42506
1216.2,-69.451
1216.3,-69.48257
1216.4,-69.52909
1216.5,-69.59201
1216.6,-69.66417
1216.7,-69.73989
1216.8,-69.81239
1216.9,-69.87098
1217,-69.92094
1217.1,-69.96643
1217.2,-70.01384
1217.3,-70.06865
1217.4,-70.1393
1217.5,-70.22385
1217.6,-70.29816
1217.7,-70.36043
1217.8,-70.42164
1217.9,-70.49145
1218,-70.57099
1218.1,-70.64534
1218.2,-70.70152
1218.3,-70.74702
1218.4,-70.81647
1218.5,-70.91643
1218.6,-71.01082
1218.7,-71.08389
1218.8,-71.1532
1218.9,-71.23812
1219,-71.32361
1219.1,-71.39336
1219.2,-71.46394
1219.3,-71.55081
1219.4,-71.64508
1219.5,-71.72635
1219.6,-71.80247
1219.7,-71.88804
1219.8,-71.982
1219.9,-72.07464
1220,-72.15697
1220.1,-72.22925
1220.2,-72.29897
1220.3,-72.38244
1220.4,-72.48094
1220.5,-72.57671
1220.6,-72.66868
1220.7,-72.77354
1220.8,-72.8779
1220.9,-72.96533
1221,-73.04461
1221.1,-73.12515
1221.2,-73.21763
1221.3,-73.31949
1221.4,-73.42847
1221.5,-73.54148
1221.6,-73.64961
1221.7,-73.75152
1221.8,-73.84727
1221.9,-73.94061
1222,-74.02984
1222.1,-74.11367
1222.2,-74.19329
1222.3,-74.26935
1222.4,-74.35318
1222.5,-74.4477
1222.6,-74.54397
1222.7,-74.63857
1222.8,-74.73126
1222.9,-74.82395
1223,-74.91675
1223.1,-75.01494
1223.2,-75.11468
1223.3,-75.21341
1223.4,-75.32049
1223.5,-75.43298
1223.6,-75.5444
1223.7,-75.65291
1223.8,-75.76463
1223.9,-75.8753
1224,-75.97823
1224.1,-76.07369
1224.2,-76.15733
1224.3,-76.23189
1224.4,-76.30529
1224.5,-76.38976
1224.6,-76.47882
1224.7,-76.56775
1224.8,-76.66345
1224.9,-76.76298
1225,-76.8639
1225.1,-76.95993
1225.2,-77.04909
1225.3,-77.12592
1225.4,-77.19506
1225.5,-77.2696
1225.6,-77.35218
1225.7,-77.44519
1225.8,-77.53905
1225.9,-77.62349
1226,-77.69484
1226.1,-77.76033
1226.2,-77.83477
1226.3,-77.92309
1226.4,-78.00939
1226.5,-78.07253
1226.6,-78.12855
1226.7,-78.19578
1226.8,-78.27454
1226.9,-78.35246
1227,-78.41334
1227.1,-78.46688
1227.2,-78.53335
1227.3,-78.61628
1227.4,-78.68478
1227.5,-78.73016
1227.6,-78.78223
1227.7,-78.85172
1227.8,-78.9145
1227.9,-78.95799
1228,-79.00261
1228.1,-79.0553
1228.2,-79.10902
1228.3,-79.15999
1228.4,-79.19906
1228.5,-79.2286
1228.6,-79.26988
1228.7,-79.3244
1228.8,-79.36803
1228.9,-79.39902
1229,-79.43956
1229.1,-79.49097
1229.2,-79.53505
1229.3,-79.56496
1229.4,-79.58826
1229.5,-79.61379
1229.6,-79.64696
1229.7,-79.68489
1229.8,-79.72266
1229.9,-79.7583
1230,-79.78995
1230.1,-79.81892
1230.2,-79.84441
1230.3,-79.86546
1230.4,-79.87822
1230.5,-79.8821
1230.6,-79.88821
1230.7,-79.89552
1230.8,-79.90107
1230.9,-79.90829
1231,-79.91686
1231.1,-79.9258
1231.2,-79.93751
1231.3,-79.96128
1231.4,-79.98091
1231.5,-79.98811
1231.6,-79.99423
1231.7,-80.00411
1231.8,-80.01794
1231.9,-80.03207
1232,-80.05168
1232.1,-80.06881
1232.2,-80.07462
1232.3,-80.07334
1232.4,-80.06026
1232.5,-80.03344
1232.6,-80.00214
1232.7,-79.97941
1232.8,-79.96282
1232.9,-79.94793
1233,-79.94093
1233.1,-79.94457
1233.2,-79.95257
1233.3,-79.95532
1233.4,-79.9444
1233.5,-79.91247
1233.6,-79.87328
1233.7,-79.83924
1233.8,-79.81564
1233.9,-79.8064
1234,-79.80177
1234.1,-79.79148
1234.2,-79.76723
1234.3,-79.7356
1234.4,-79.70622
1234.5,-79.68422
1234.6,-79.66781
1234.7,-79.64098
1234.8,-79.60232
1234.9,-79.56234
1235,-79.5358
1235.1,-79.52523
1235.2,-79.50774
1235.3,-79.47309
1235.4,-79.4358
1235.5,-79.41087
1235.6,-79.38491
1235.7,-79.33952
1235.8,-79.29642
1235.9,-79.27557
1236,-79.2613
1236.1,-79.22812
1236.2,-79.18621
1236.3,-79.15649
1236.4,-79.13135
1236.5,-79.10316
1236.6,-79.07389
1236.7,-79.04267
1236.8,-79.00158
1236.9,-78.95105
1237,-78.91024
1237.1,-78.88171
1237.2,-78.84592
1237.3,-78.80267
1237.4,-78.76752
1237.5,-78.73522
1237.6,-78.6931
1237.7,-78.64066
1237.8,-78.58495
1237.9,-78.53696
1238,-78.50214
1238.1,-78.48012
1238.2,-78.46055
1238.3,-78.43878
1238.4,-78.41063
1238.5,-78.37046
1238.6,-78.32682
1238.7,-78.28177
1238.8,-78.23905
1238.9,-78.19525
1239,-78.1486
1239.1,-78.1059
1239.2,-78.06493
1239.3,-78.02574
1239.4,-77.98443
1239.5,-77.94398
1239.6,-77.90561
1239.7,-77.86769
1239.8,-77.83254
1239.9,-77.80006
1240,-77.77009
1240.1,-77.73923
1240.2,-77.71078
1240.3,-77.68309
1240.4,-77.64469
1240.5,-77.59349
1240.6,-77.53505
1240.7,-77.47122
1240.8,-77.4035
1240.9,-77.3412
1241,-77.28501
1241.1,-77.23191
1241.2,-77.18558
1241.3,-77.14631
1241.4,-77.10888
1241.5,-77.07144
1241.6,-77.0336
1241.7,-76.98599
1241.8,-76.92697
1241.9,-76.86444
1242,-76.80721
1242.1,-76.75715
1242.2,-76.71728
1242.3,-76.68913
1242.4,-76.65376
1242.5,-76.59817
1242.6,-76.53425
1242.7,-76.47739
1242.8,-76.43306
1242.9,-76.4003
1243,-76.3629
1243.1,-76.30646
1243.2,-76.24609
1243.3,-76.20329
1243.4,-76.17068
1243.5,-76.12908
1243.6,-76.07419
1243.7,-76.01961
1243.8,-75.97833
1243.9,-75.94404
1244,-75.89673
1244.1,-75.83722
1244.2,-75.79495
1244.3,-75.76561
1244.4,-75.72215
1244.5,-75.66733
1244.6,-75.61868
1244.7,-75.58075
1244.8,-75.54795
1244.9,-75.52164
1245,-75.49459
1245.1,-75.4577
1245.2,-75.40867
1245.3,-75.35548
1245.4,-75.31189
1245.5,-75.26964
1245.6,-75.22143
1245.7,-75.1675
1245.8,-75.12289
1245.9,-75.09132
1246,-75.05348
1246.1,-75.0018
1246.2,-74.94336
1246.3,-74.89054
1246.4,-74.83959
1246.5,-74.79095
1246.6,-74.74913
1246.7,-74.71255
1246.8,-74.67985
1246.9,-74.64857
1247,-74.624
1247.1,-74.60152
1247.2,-74.57577
1247.3,-74.54914
1247.4,-74.51951
1247.5,-74.48663
1247.6,-74.45311
1247.7,-74.42458
1247.8,-74.39473
1247.9,-74.35649
1248,-74.31146
1248.1,-74.2612
1248.2,-74.20828
1248.3,-74.15113
1248.4,-74.09454
1248.5,-74.03934
1248.6,-73.98581
1248.7,-73.93487
1248.8,-73.88694
1248.9,-73.84683
1249,-73.81406
1249.1,-73.79178
1249.2,-73.7721
1249.3,-73.74787
1249.4,-73.71531
1249.5,-73.66867
1249.6,-73.61552
1249.7,-73.56141
1249.8,-73.51509
1249.9,-73.47938
1250,-73.45037
1250.1,-73.42982
1250.2,-73.40601
1250.3,-73.36799
1250.4,-73.31855
1250.5,-73.26895
1250.6,-73.22936
1250.7,-73.20197
1250.8,-73.18131
1250.9,-73.15166
1251,-73.10889
1251.1,-73.06162
1251.2,-73.02417
1251.3,-72.99978
1251.4,-72.97406
1251.5,-72.93438
1251.6,-72.88889
1251.7,-72.85852
1251.8,-72.84106
1251.9,-72.81564
1252,-72.77242
1252.1,-72.72968
1252.2,-72.70467
1252.3,-72.68005
1252.4,-72.64417
1252.5,-72.61355
1252.6,-72.59843
1252.7,-72.58041
1252.8,-72.54379
1252.9,-72.50378
1253,-72.47584
1253.1,-72.46039
1253.2,-72.44633
1253.3,-72.42582
1253.4,-72.39715
1253.5,-72.3603
1253.6,-72.32529
1253.7,-72.30504
1253.8,-72.29057
1253.9,-72.25835
1254,-72.22133
1254.1,-72.20305
1254.2,-72.18941
1254.3,-72.16318
1254.4,-72.12937
1254.5,-72.09694
1254.6,-72.06798
1254.7,-72.04732
1254.8,-72.03584
1254.9,-72.02914
1255,-72.02397
1255.1,-72.01713
1255.2,-72.01063
1255.3,-72.00188
1255.4,-71.99176
1255.5,-71.98406
1255.6,-71.97693
1255.7,-71.96848
1255.8,-71.95925
1255.9,-71.95503
1256,-71.95251
1256.1,-71.94979
1256.2,-71.94549
1256.3,-71.93628
1256.4,-71.92757
1256.5,-71.91681
1256.6,-71.90227
1256.7,-71.88405
1256.8,-71.86038
1256.9,-71.8305
1257,-71.79849
1257.1,-71.77026
1257.2,-71.74627
1257.3,-71.7272
1257.4,-71.71777
1257.5,-71.72159
1257.6,-71.73052
1257.7,-71.73777
1257.8,-71.74344
1257.9,-71.7391
1258,-71.72175
1258.1,-71.69771
1258.2,-71.67534
1258.3,-71.66051
1258.4,-71.6578
1258.5,-71.67239
1258.6,-71.69073
1258.7,-71.70023
1258.8,-71.69532
1258.9,-71.68031
1259,-71.67145
1259.1,-71.67491
1259.2,-71.689
1259.3,-71.70069
1259.4,-71.70128
1259.5,-71.69531
1259.6,-71.69663
1259.7,-71.71585
1259.8,-71.73977
1259.9,-71.75166
1260,-71.75212
1260.1,-71.75676
1260.2,-71.77291
1260.3,-71.7848
1260.4,-71.78623
1260.5,-71.79135
1260.6,-71.81644
1260.7,-71.84545
1260.8,-71.85656
1260.9,-71.86669
1261,-71.89154
1261.1,-71.91521
1261.2,-71.92095
1261.3,-71.9253
1261.4,-71.94277
1261.5,-71.97192
1261.6,-72.00306
1261.7,-72.02718
1261.8,-72.04299
1261.9,-72.06
1262,-72.09517
1262.1,-72.13142
1262.2,-72.14935
1262.3,-72.16728
1262.4,-72.20425
1262.5,-72.25039
1262.6,-72.28632
1262.7,-72.31532
1262.8,-72.34383
1262.9,-72.37485
1263,-72.41452
1263.1,-72.46082
1263.2,-72.50739
1263.3,-72.54815
1263.4,-72.59879
1263.5,-72.66396
1263.6,-72.72537
1263.7,-72.78089
1263.8,-72.83375
1263.9,-72.88477
1264,-72.93587
1264.1,-72.99074
1264.2,-73.04595
1264.3,-73.09877
1264.4,-73.15754
1264.5,-73.22433
1264.6,-73.29384
1264.7,-73.36445
1264.8,-73.43387
1264.9,-73.49793
1265,-73.55332
1265.1,-73.59858
1265.2,-73.63553
1265.3,-73.67024
1265.4,-73.71075
1265.5,-73.76216
1265.6,-73.82018
1265.7,-73.88128
1265.8,-73.94682
1265.9,-74.0151
1266,-74.0893
1266.1,-74.16778
1266.2,-74.23858
1266.3,-74.2944
1266.4,-74.34702
1266.5,-74.40519
1266.6,-74.46627
1266.7,-74.53948
1266.8,-74.62209
1266.9,-74.70799
1267,-74.7906
1267.1,-74.85684
1267.2,-74.90879
1267.3,-74.95736
1267.4,-75.02589
1267.5,-75.11895
1267.6,-75.21566
1267.7,-75.29856
1267.8,-75.36077
1267.9,-75.41951
1268,-75.49301
1268.1,-75.58483
1268.2,-75.67155
1268.3,-75.73222
1268.4,-75.79329
1268.5,-75.87879
1268.6,-75.97354
1268.7,-76.0514
1268.8,-76.12147
1268.9,-76.203
1269,-76.29139
1269.1,-76.36485
1269.2,-76.42879
1269.3,-76.50921
1269.4,-76.60326
1269.5,-76.69123
1269.6,-76.76374
1269.7,-76.8347
1269.8,-76.90862
1269.9,-76.98269
1270,-77.05372
1270.1,-77.11739
1270.2,-77.19131
1270.3,-77.27956
1270.4,-77.3608
1270.5,-77.42982
1270.6,-77.50457
1270.7,-77.5923
1270.8,-77.67672
1270.9,-77.74972
1271,-77.81526
1271.1,-77.88369
1271.2,-77.96211
1271.3,-78.04831
1271.4,-78.13778
1271.5,-78.2261
1271.6,-78.31179
1271.7,-78.38988
1271.8,-78.46091
1271.9,-78.52837
1272,-78.59349
1272.1,-78.65964
1272.2,-78.72496
1272.3,-78.79091
1272.4,-78.85471
1272.5,-78.91799
1272.6,-78.98243
1272.7,-79.04653
1272.8,-79.11599
1272.9,-79.1883
1273,-79.26106
1273.1,-79.33524
1273.2,-79.4114
1273.3,-79.48785
1273.4,-79.55669
1273.5,-79.6214
1273.6,-79.67871
1273.7,-79.72402
1273.8,-79.76292
1273.9,-79.7982
1274,-79.83231
1274.1,-79.86728
1274.2,-79.91232
1274.3,-79.96431
1274.4,-80.0152
1274.5,-80.06634
1274.6,-80.11855
1274.7,-80.16984
1274.8,-80.21133
1274.9,-80.24432
1275,-80.26996
1275.1,-80.29282
1275.2,-80.32635
1275.3,-80.37445
1275.4,-80.42469
1275.5,-80.46444
1275.6,-80.49279
1275.7,-80.50543
1275.8,-80.51767
1275.9,-80.54437
1276,-80.5814
1276.1,-80.62189
1276.2,-80.64945
1276.3,-80.66547
1276.4,-80.68124
1276.5,-80.70388
1276.6,-80.73026
1276.7,-80.73975
1276.8,-80.73912
1276.9,-80.74836
1277,-80.77236
1277.1,-80.79045
1277.2,-80.79367
1277.3,-80.80631
1277.4,-80.82683
1277.5,-80.83274
1277.6,-80.82283
1277.7,-80.81995
1277.8,-80.83295
1277.9,-80.84532
1278,-80.84659
1278.1,-80.83859
1278.2,-80.82834
1278.3,-80.81959
1278.4,-80.81513
1278.5,-80.81873
1278.6,-80.82
1278.7,-80.80326
1278.8,-80.78216
1278.9,-80.77797
1279,-80.77718
1279.1,-80.76466
1279.2,-80.74725
1279.3,-80.73975
1279.4,-80.7385
1279.5,-80.73201
1279.6,-80.72091
1279.7,-80.70209
1279.8,-80.67648
1279.9,-80.64769
1280,-80.61641
1280.1,-80.58401
1280.2,-80.552
1280.3,-80.52323
1280.4,-80.48938
1280.5,-80.44784
1280.6,-80.40679
1280.7,-80.36686
1280.8,-80.32723
1280.9,-80.28691
1281,-80.24878
1281.1,-80.21402
1281.2,-80.18102
1281.3,-80.153
1281.4,-80.1247
1281.5,-80.09255
1281.6,-80.06104
1281.7,-80.0342
1281.8,-80.0129
1281.9,-79.99564
1282,-79.98315
1282.1,-79.97214
1282.2,-79.95941
1282.3,-79.94034
1282.4,-79.91055
1282.5,-79.86641
1282.6,-79.81313
1282.7,-79.75815
1282.8,-79.70756
1282.9,-79.66507
1283,-79.63139
1283.1,-79.6125
1283.2,-79.59903
1283.3,-79.582
1283.4,-79.55067
1283.5,-79.49869
1283.6,-79.43932
1283.7,-79.38517
1283.8,-79.3465
1283.9,-79.32019
1284,-79.29511
1284.1,-79.26023
1284.2,-79.2122
1284.3,-79.15996
1284.4,-79.11205
1284.5,-79.07866
1284.6,-79.05088
1284.7,-79.00746
1284.8,-78.95138
1284.9,-78.90064
1285,-78.86276
1285.1,-78.83061
1285.2,-78.7907
1285.3,-78.74027
1285.4,-78.69311
1285.5,-78.65825
1285.6,-78.61585
1285.7,-78.55697
1285.8,-78.5062
1285.9,-78.47877
1286,-78.44812
1286.1,-78.39917
1286.2,-78.35016
1286.3,-78.31146
1286.4,-78.28072
1286.5,-78.24652
1286.6,-78.21134
1286.7,-78.17278
1286.8,-78.12191
1286.9,-78.06123
1287,-78.01048
1287.1,-77.9771
1287.2,-77.93545
1287.3,-77.88425
1287.4,-77.84027
1287.5,-77.80208
1287.6,-77.75614
1287.7,-77.69459
1287.8,-77.63396
1287.9,-77.58201
1288,-77.53924
1288.1,-77.50606
1288.2,-77.4754
1288.3,-77.4455
1288.4,-77.41216
1288.5,-77.37864
1288.6,-77.34338
1288.7,-77.30387
1288.8,-77.2621
1288.9,-77.21845
1289,-77.17679
1289.1,-77.1356
1289.2,-77.10047
1289.3,-77.06871
1289.4,-77.03254
1289.5,-76.99358
1289.6,-76.95473
1289.7,-76.91863
1289.8,-76.8833
1289.9,-76.85055
1290,-76.81467
1290.1,-76.77066
1290.2,-76.71969
1290.3,-76.66198
1290.4,-76.59865
1290.5,-76.52981
1290.6,-76.46381
1290.7,-76.40233
1290.8,-76.34401
1290.9,-76.29031
1291,-76.2422
1291.1,-76.20322
1291.2,-76.17182
1291.3,-76.14681
1291.4,-76.11296
1291.5,-76.05818
1291.6,-75.99267
1291.7,-75.92424
1291.8,-75.86026
1291.9,-75.80624
1292,-75.76531
1292.1,-75.73344
1292.2,-75.6974
1292.3,-75.65193
1292.4,-75.59459
1292.5,-75.53097
1292.6,-75.47378
1292.7,-75.43319
1292.8,-75.40248
1292.9,-75.36206
1293,-75.30603
1293.1,-75.24566
1293.2,-75.19791
1293.3,-75.1649
1293.4,-75.12724
1293.5,-75.06757
1293.6,-75.00426
1293.7,-74.95929
1293.8,-74.92291
1293.9,-74.87632
1294,-74.82015
1294.1,-74.77622
1294.2,-74.74392
1294.3,-74.69797
1294.4,-74.63886
1294.5,-74.58626
1294.6,-74.54975
1294.7,-74.51945
1294.8,-74.48655
1294.9,-74.453
1295,-74.41832
1295.1,-74.38163
1295.2,-74.33472
1295.3,-74.28044
1295.4,-74.23306
1295.5,-74.19295
1295.6,-74.14432
1295.7,-74.08376
1295.8,-74.03
1295.9,-73.99036
1296,-73.95588
1296.1,-73.91336
1296.2,-73.86023
1296.3,-73.80109
1296.4,-73.73596
1296.5,-73.66896
1296.6,-73.60472
1296.7,-73.54876
1296.8,-73.49709
1296.9,-73.44618
1297,-73.39793
1297.1,-73.3516
1297.2,-73.30798
1297.3,-73.26266
1297.4,-73.21443
1297.5,-73.16111
1297.6,-73.10421
1297.7,-73.04734
1297.8,-72.9877
1297.9,-72.9239
1298,-72.85898
1298.1,-72.79776
1298.2,-72.73687
1298.3,-72.67822
1298.4,-72.62005
1298.5,-72.56055
1298.6,-72.50651
1298.7,-72.45878
1298.8,-72.4194
1298.9,-72.38325
1299,-72.34797
1299.1,-72.31165
1299.2,-72.26851
1299.3,-72.21721
1299.4,-72.15427
1299.5,-72.08456
1299.6,-72.01738
1299.7,-71.95687
1299.8,-71.9046
1299.9,-71.86124
1300,-71.82266
1300.1,-71.77827
1300.2,-71.7235
1300.3,-71.6574
1300.4,-71.5867
1300.5,-71.5235
1300.6,-71.47132
1300.7,-71.42681
1300.8,-71.37543
1300.9,-71.31026
1301,-71.23964
1301.1,-71.17534
1301.2,-71.12569
1301.3,-71.08504
1301.4,-71.03078
1301.5,-70.95269
1301.6,-70.87694
1301.7,-70.81853
1301.8,-70.7646
1301.9,-70.69758
1302,-70.62082
1302.1,-70.55987
1302.2,-70.51357
1302.3,-70.45607
1302.4,-70.3811
1302.5,-70.30578
1302.6,-70.24235
1302.7,-70.17146
1302.8,-70.09229
1302.9,-70.02068
1303,-69.95672
1303.1,-69.90053
1303.2,-69.84516
1303.3,-69.7867
1303.4,-69.71375
1303.5,-69.6231
1303.6,-69.53191
1303.7,-69.45633
1303.8,-69.38346
1303.9,-69.29448
1304,-69.20821
1304.1,-69.13705
1304.2,-69.06784
1304.3,-68.98984
1304.4,-68.89507
1304.5,-68.7908
1304.6,-68.6948
1304.7,-68.60885
1304.8,-68.52716
1304.9,-68.4519
1305,-68.37652
1305.1,-68.29408
1305.2,-68.20811
1305.3,-68.12211
1305.4,-68.02644
1305.5,-67.91527
1305.6,-67.80542
1305.7,-67.70016
1305.8,-67.59393
1305.9,-67.48836
1306,-67.38466
1306.1,-67.28183
1306.2,-67.1807
1306.3,-67.08839
1306.4,-66.98475
1306.5,-66.86025
1306.6,-66.73115
1306.7,-66.59899
1306.8,-66.46358
1306.9,-66.32316
1307,-66.18003
1307.1,-66.0313
1307.2,-65.87671
1307.3,-65.72313
1307.4,-65.54471
1307.5,-65.33528
1307.6,-65.12394
1307.7,-64.92103
1307.8,-64.72669
1307.9,-64.53841
1308,-64.35138
1308.1,-64.16087
1308.2,-63.96343
1308.3,-63.75718
1308.4,-63.51754
1308.5,-63.2382
1308.6,-62.95745
1308.7,-62.68781
1308.8,-62.42194
1308.9,-62.16038
1309,-61.88943
1309.1,-61.5955
1309.2,-61.28888
1309.3,-60.98597
1309.4,-60.66202
1309.5,-60.30492
1309.6,-59.93402
1309.7,-59.53589
1309.8,-59.11711
1309.9,-58.69613
1310,-58.27106
1310.1,-57.82912
1310.2,-57.35317
1310.3,-56.85475
1310.4,-56.31706
1310.5,-55.72306
1310.6,-55.07561
1310.7,-54.36509
1310.8,-53.59831
1310.9,-52.76991
1311,-51.84262
1311.1,-50.77194
1311.2,-49.52897
1311.3,-48.07553
1311.4,-46.27023
1311.5,-43.95708
1311.6,-40.8641
1311.7,-36.57476
1311.8,-29.9786
1311.9,-18.99526
1312,-2.36184
1312.1,16.4356
1312.2,28.64085
1312.3,30.37173
1312.4,25.57601
1312.5,17.95126
1312.6,9.577386
1312.7,1.635076
1312.8,-5.641375
1312.9,-12.20768
1313,-18.22034
1313.1,-23.85724
1313.2,-29.31164
1313.3,-34.73272
1313.4,-40.0824
1313.5,-45.19515
1313.6,-49.76276
1313.7,-53.47253
1313.8,-56.22863
1313.9,-58.09988
1314,-59.30957
1314.1,-60.0702
1314.2,-60.53118
1314.3,-60.80897
1314.4,-60.96236
1314.5,-61.04042
1314.6,-61.07347
1314.7,-61.07951
1314.8,-61.06564
1314.9,-61.03781
1315,-61.00411
1315.1,-60.96662
1315.2,-60.92613
1315.3,-60.8819
1315.4,-60.83172
1315.5,-60.77388
1315.6,-60.71018
1315.7,-60.64696
1315.8,-60.58329
1315.9,-60.51988
1316,-60.46081
1316.1,-60.40695
1316.2,-60.35715
1316.3,-60.31048
1316.4,-60.2753
1316.5,-60.24448
1316.6,-60.20257
1316.7,-60.1476
1316.8,-60.08288
1316.9,-60.01736
1317,-59.95783
1317.1,-59.91447
1317.2,-59.8779
1317.3,-59.83104
1317.4,-59.78255
1317.5,-59.73128
1317.6,-59.67603
1317.7,-59.62862
1317.8,-59.59453
1317.9,-59.56108
1318,-59.51085
1318.1,-59.4451
1318.2,-59.37888
1318.3,-59.32033
1318.4,-59.2809
1318.5,-59.25548
1318.6,-59.21744
1318.7,-59.17511
1318.8,-59.14174
1318.9,-59.10197
1319,-59.04343
1319.1,-58.98186
1319.2,-58.93782
1319.3,-58.89186
1319.4,-58.84403
1319.5,-58.81435
1319.6,-58.79215
1319.7,-58.77121
1319.8,-58.74859
1319.9,-58.7247
1320,-58.69387
1320.1,-58.64935
1320.2,-58.59053
1320.3,-58.52625
1320.4,-58.49114
1320.5,-58.47931
1320.6,-58.45898
1320.7,-58.43655
1320.8,-58.42023
1320.9,-58.39932
1321,-58.36375
1321.1,-58.31542
1321.2,-58.26434
1321.3,-58.21548
1321.4,-58.19095
1321.5,-58.19804
1321.6,-58.20609
1321.7,-58.2061
1321.8,-58.20094
1321.9,-58.19087
1322,-58.17907
1322.1,-58.16516
1322.2,-58.1469
1322.3,-58.12193
1322.4,-58.11155
1322.5,-58.12605
1322.6,-58.14263
1322.7,-58.15568
1322.8,-58.1645
1322.9,-58.16706
1323,-58.16535
1323.1,-58.15961
1323.2,-58.15272
1323.3,-58.13618
1323.4,-58.12757
1323.5,-58.13605
1323.6,-58.13854
1323.7,-58.1343
1323.8,-58.12766
1323.9,-58.12601
1324,-58.12584
1324.1,-58.12452
1324.2,-58.12688
1324.3,-58.12842
1324.4,-58.14723
1324.5,-58.18831
1324.6,-58.23161
1324.7,-58.2619
1324.8,-58.27733
1324.9,-58.28386
1325,-58.28626
1325.1,-58.29387
1325.2,-58.308
1325.3,-58.3327
1325.4,-58.37476
1325.5,-58.42459
1325.6,-58.46243
1325.7,-58.48313
1325.8,-58.50186
1325.9,-58.53179
1326,-58.5745
1326.1,-58.62014
1326.2,-58.65194
1326.3,-58.66301
1326.4,-58.68078
1326.5,-58.72847
1326.6,-58.78938
1326.7,-58.84552
1326.8,-58.8841
1326.9,-58.915
1327,-58.95644
1327.1,-59.00746
1327.2,-59.04607
1327.3,-59.06654
1327.4,-59.10605
1327.5,-59.16969
1327.6,-59.22341
1327.7,-59.25906
1327.8,-59.29837
1327.9,-59.35216
1328,-59.40927
1328.1,-59.46394
1328.2,-59.51539
1328.3,-59.56428
1328.4,-59.61359
1328.5,-59.65845
1328.6,-59.69193
1328.7,-59.72624
1328.8,-59.77382
1328.9,-59.81796
1329,-59.84688
1329.1,-59.87369
1329.2,-59.91221
1329.3,-59.95646
1329.4,-59.99987
1329.5,-60.04189
1329.6,-60.07464
1329.7,-60.09902
1329.8,-60.12275
1329.9,-60.14961
1330,-60.18282
1330.1,-60.21935
1330.2,-60.25606
1330.3,-60.29456
1330.4,-60.33685
1330.5,-60.38234
1330.6,-60.42667
1330.7,-60.47201
1330.8,-60.51494
1330.9,-60.55212
1331,-60.58487
1331.1,-60.61179
1331.2,-60.63625
1331.3,-60.65794
1331.4,-60.68367
1331.5,-60.71264
1331.6,-60.74059
1331.7,-60.76914
1331.8,-60.79897
1331.9,-60.83602
1332,-60.87642
1332.1,-60.92262
1332.2,-60.97376
1332.3,-61.02364
1332.4,-61.07553
1332.5,-61.12618
1332.6,-61.17081
1332.7,-61.20711
1332.8,-61.23932
1332.9,-61.26626
1333,-61.28926
1333.1,-61.31842
1333.2,-61.355
1333.3,-61.40058
1333.4,-61.45432
1333.5,-61.51013
1333.6,-61.55302
1333.7,-61.57905
1333.8,-61.60167
1333.9,-61.63272
1334,-61.67472
1334.1,-61.72449
1334.2,-61.77356
1334.3,-61.80529
1334.4,-61.82689
1334.5,-61.85627
1334.6,-61.89837
1334.7,-61.94987
1334.8,-61.99141
1334.9,-62.01869
1335,-62.04758
1335.1,-62.08817
1335.2,-62.13437
1335.3,-62.16822
1335.4,-62.19229
1335.5,-62.22614
1335.6,-62.27403
1335.7,-62.31293
1335.8,-62.33719
1335.9,-62.37111
1336,-62.42
1336.1,-62.462
1336.2,-62.48948
1336.3,-62.51805
1336.4,-62.5513
1336.5,-62.58681
1336.6,-62.61956
1336.7,-62.64591
1336.8,-62.67091
1336.9,-62.70601
1337,-62.75045
1337.1,-62.78187
1337.2,-62.80288
1337.3,-62.83712
1337.4,-62.88049
1337.5,-62.91843
1337.6,-62.94385
1337.7,-62.96453
1337.8,-62.99345
1337.9,-63.03285
1338,-63.07802
1338.1,-63.12039
1338.2,-63.16234
1338.3,-63.20084
1338.4,-63.23254
1338.5,-63.25979
1338.6,-63.28392
1338.7,-63.30855
1338.8,-63.33228
1338.9,-63.3589
1339,-63.38518
1339.1,-63.4073
1339.2,-63.42872
1339.3,-63.45049
1339.4,-63.47621
1339.5,-63.50351
1339.6,-63.53629
1339.7,-63.57218
1339.8,-63.60564
1339.9,-63.64035
1340,-63.67715
1340.1,-63.71793
1340.2,-63.75883
1340.3,-63.80168
1340.4,-63.84152
1340.5,-63.87017
1340.6,-63.89177
1340.7,-63.90549
1340.8,-63.91512
1340.9,-63.924
1341,-63.93672
1341.1,-63.95317
1341.2,-63.97152
1341.3,-63.99635
1341.4,-64.02816
1341.5,-64.06534
1341.6,-64.10109
1341.7,-64.13024
1341.8,-64.14616
1341.9,-64.15096
1342,-64.15815
1342.1,-64.17624
1342.2,-64.20496
1342.3,-64.23988
1342.4,-64.27262
1342.5,-64.28965
1342.6,-64.2971
1342.7,-64.30942
1342.8,-64.3328
1342.9,-64.36672
1343,-64.3949
1343.1,-64.4077
1343.2,-64.41361
1343.3,-64.42834
1343.4,-64.45697
1343.5,-64.48512
1343.6,-64.49877
1343.7,-64.50476
1343.8,-64.52458
1343.9,-64.55497
1344,-64.57177
1344.1,-64.57551
1344.2,-64.58995
1344.3,-64.621
1344.4,-64.64177
1344.5,-64.64762
1344.6,-64.65762
1344.7,-64.67756
1344.8,-64.70081
1344.9,-64.7219
1345,-64.74143
1345.1,-64.74945
1345.2,-64.75346
1345.3,-64.77254
1345.4,-64.79623
1345.5,-64.80338
1345.6,-64.80783
1345.7,-64.83343
1345.8,-64.86047
1345.9,-64.86894
1346,-64.86664
1346.1,-64.86631
1346.2,-64.87608
1346.3,-64.89496
1346.4,-64.92312
1346.5,-64.95118
1346.6,-64.9726
1346.7,-64.99287
1346.8,-65.01025
1346.9,-65.023
1347,-65.03461
1347.1,-65.05227
1347.2,-65.06837
1347.3,-65.07693
1347.4,-65.08444
1347.5,-65.09242
1347.6,-65.10202
1347.7,-65.11328
1347.8,-65.13032
1347.9,-65.14751
1348,-65.163
1348.1,-65.18015
1348.2,-65.1968
1348.3,-65.21642
1348.4,-65.23729
1348.5,-65.25912
1348.6,-65.27771
1348.7,-65.28664
1348.8,-65.28803
1348.9,-65.28185
1349,-65.2701
1349.1,-65.25761
1349.2,-65.24966
1349.3,-65.24552
1349.4,-65.24522
1349.5,-65.25307
1349.6,-65.2671
1349.7,-65.28514
1349.8,-65.3019
1349.9,-65.31179
1350,-65.30939
1350.1,-65.29733
1350.2,-65.28622
1350.3,-65.28376
1350.4,-65.28993
1350.5,-65.30271
1350.6,-65.31752
1350.7,-65.32016
1350.8,-65.31111
1350.9,-65.29976
1351,-65.29604
1351.1,-65.30661
1351.2,-65.31948
1351.3,-65.32105
1351.4,-65.31024
1351.5,-65.29858
1351.6,-65.29806
1351.7,-65.30936
1351.8,-65.31547
1351.9,-65.30169
1352,-65.29099
1352.1,-65.29954
1352.2,-65.30698
1352.3,-65.29353
1352.4,-65.27551
1352.5,-65.27915
1352.6,-65.28766
1352.7,-65.27799
1352.8,-65.26512
1352.9,-65.26685
1353,-65.27621
1353.1,-65.28431
1353.2,-65.29346
1353.3,-65.30107
1353.4,-65.29988
1353.5,-65.28546
1353.6,-65.26638
1353.7,-65.26099
1353.8,-65.25838
1353.9,-65.24353
1354,-65.22847
1354.1,-65.22579
1354.2,-65.22757
1354.3,-65.22023
1354.4,-65.20001
1354.5,-65.17027
1354.6,-65.14912
1354.7,-65.14077
1354.8,-65.1389
1354.9,-65.14104
1355,-65.14253
1355.1,-65.14228
1355.2,-65.13915
1355.3,-65.13995
1355.4,-65.13786
1355.5,-65.12788
1355.6,-65.117
1355.7,-65.10542
1355.8,-65.09427
1355.9,-65.08263
1356,-65.07513
1356.1,-65.06908
1356.2,-65.06264
1356.3,-65.05754
1356.4,-65.04634
1356.5,-65.02987
1356.6,-65.01341
1356.7,-65.00086
1356.8,-64.98353
1356.9,-64.95638
1357,-64.92508
1357.1,-64.88665
1357.2,-64.84416
1357.3,-64.80296
1357.4,-64.76257
1357.5,-64.72026
1357.6,-64.68067
1357.7,-64.648
1357.8,-64.62059
1357.9,-64.59934
1358,-64.58089
1358.1,-64.56352
1358.2,-64.53832
1358.3,-64.50074
1358.4,-64.45087
1358.5,-64.39233
1358.6,-64.34106
1358.7,-64.30219
1358.8,-64.27334
1358.9,-64.2482
1359,-64.21422
1359.1,-64.16324
1359.2,-64.10733
1359.3,-64.06546
1359.4,-64.02994
1359.5,-63.99424
1359.6,-63.95232
1359.7,-63.89036
1359.8,-63.82225
1359.9,-63.76883
1360,-63.73225
1360.1,-63.69197
1360.2,-63.63475
1360.3,-63.57492
1360.4,-63.52043
1360.5,-63.4661
1360.6,-63.39947
1360.7,-63.32683
1360.8,-63.26571
1360.9,-63.21495
1361,-63.15496
1361.1,-63.08042
1361.2,-63.01364
1361.3,-62.96245
1361.4,-62.90683
1361.5,-62.83308
1361.6,-62.75238
1361.7,-62.6671
1361.8,-62.57254
1361.9,-62.46913
1362,-62.37178
1362.1,-62.29198
1362.2,-62.20635
1362.3,-62.10427
1362.4,-61.9896
1362.5,-61.86708
1362.6,-61.74148
1362.7,-61.60452
1362.8,-61.46078
1362.9,-61.31287
1363,-61.16472
1363.1,-61.02052
1363.2,-60.8828
1363.3,-60.75555
1363.4,-60.61452
1363.5,-60.45331
1363.6,-60.2853
1363.7,-60.11486
1363.8,-59.94548
1363.9,-59.77433
1364,-59.60086
1364.1,-59.42502
1364.2,-59.24901
1364.3,-59.07106
1364.4,-58.8691
1364.5,-58.63661
1364.6,-58.39297
1364.7,-58.1422
1364.8,-57.88308
1364.9,-57.61511
1365,-57.33455
1365.1,-57.04309
1365.2,-56.74032
1365.3,-56.43166
1365.4,-56.09797
1365.5,-55.7261
1365.6,-55.33753
1365.7,-54.93568
1365.8,-54.51921
1365.9,-54.08262
1366,-53.61676
1366.1,-53.11644
1366.2,-52.56425
1366.3,-51.94859
1366.4,-51.23955
1366.5,-50.41692
1366.6,-49.47767
1366.7,-48.39322
1366.8,-47.10698
1366.9,-45.53877
1367,-43.53684
1367.1,-40.9082
1367.2,-37.24143
1367.3,-31.92187
1367.4,-23.4855
1367.5,-9.681611
1367.6,7.593712
1367.7,21.44107
1367.8,26.77039
1367.9,24.23126
1368,17.76525
1368.1,10.10343
1368.2,2.406102
1368.3,-4.741925
1368.4,-11.30964
1368.5,-17.35651
1368.6,-23.05578
1368.7,-28.57915
1368.8,-34.07178
1368.9,-39.59027
1369,-44.91223
1369.1,-49.69386
1369.2,-53.62918
1369.3,-56.549
1369.4,-58.53674
1369.5,-59.79175
1369.6,-60.57221
1369.7,-61.06048
1369.8,-61.35182
1369.9,-61.52165
1370,-61.6092
1370.1,-61.64361
1370.2,-61.63902
1370.3,-61.61479
1370.4,-61.58453
1370.5,-61.55026
1370.6,-61.5059
1370.7,-61.44697
1370.8,-61.38749
1370.9,-61.34052
1371,-61.30365
1371.1,-61.26488
1371.2,-61.21721
1371.3,-61.16291
1371.4,-61.10526
1371.5,-61.04542
1371.6,-60.98602
1371.7,-60.93257
1371.8,-60.88181
1371.9,-60.82949
1372,-60.778
1372.1,-60.72676
1372.2,-60.6747
1372.3,-60.62344
1372.4,-60.57898
1372.5,-60.54019
1372.6,-60.49821
1372.7,-60.45075
1372.8,-60.39914
1372.9,-60.3491
1373,-60.30066
1373.1,-60.25238
1373.2,-60.20539
1373.3,-60.15993
1373.4,-60.1229
1373.5,-60.09306
1373.6,-60.0678
1373.7,-60.04426
1373.8,-60.01902
1373.9,-59.99107
1374,-59.95848
1374.1,-59.92051
1374.2,-59.87321
1374.3,-59.81823
1374.4,-59.76658
1374.5,-59.72365
1374.6,-59.68431
1374.7,-59.64679
1374.8,-59.61197
1374.9,-59.58242
1375,-59.55722
1375.1,-59.52553
1375.2,-59.47834
1375.3,-59.41548
1375.4,-59.36182
1375.5,-59.33218
1375.6,-59.31386
1375.7,-59.30426
1375.8,-59.28741
1375.9,-59.24881
1376,-59.19962
1376.1,-59.15245
1376.2,-59.11426
1376.3,-59.08279
1376.4,-59.05835
1376.5,-59.03377
1376.6,-59.00813
1376.7,-58.99395
1376.8,-58.98048
1376.9,-58.95004
1377,-58.9083
1377.1,-58.87979
1377.2,-58.86148
1377.3,-58.82452
1377.4,-58.78689
1377.5,-58.77864
1377.6,-58.7822
1377.7,-58.76872
1377.8,-58.74345
1377.9,-58.72348
1378,-58.70862
1378.1,-58.69456
1378.2,-58.6794
1378.3,-58.65981
1378.4,-58.64382
1378.5,-58.63858
1378.6,-58.63511
1378.7,-58.64017
1378.8,-58.64182
1378.9,-58.62424
1379,-58.60478
1379.1,-58.59913
1379.2,-58.5978
1379.3,-58.58235
1379.4,-58.56817
1379.5,-58.5655
1379.6,-58.56367
1379.7,-58.56613
1379.8,-58.57385
1379.9,-58.58618
1380,-58.60029
1380.1,-58.61372
1380.2,-58.62583
1380.3,-58.63259
1380.4,-58.65156
1380.5,-58.68809
1380.6,-58.72564
1380.7,-58.75753
1380.8,-58.78581
1380.9,-58.8129
1381,-58.8357
1381.1,-58.85925
1381.2,-58.88014
1381.3,-58.89175
1381.4,-58.90637
1381.5,-58.93
1381.6,-58.95166
1381.7,-58.96631
1381.8,-58.97975
1381.9,-58.99273
1382,-59.00408
1382.1,-59.01758
1382.2,-59.03418
1382.3,-59.05408
1382.4,-59.08857
1382.5,-59.14522
1382.6,-59.20318
1382.7,-59.24919
1382.8,-59.28564
1382.9,-59.31075
1383,-59.32903
1383.1,-59.34593
1383.2,-59.37089
1383.3,-59.40051
1383.4,-59.44402
1383.5,-59.50636
1383.6,-59.56219
1383.7,-59.60021
1383.8,-59.62829
1383.9,-59.6631
1384,-59.70628
1384.1,-59.75503
1384.2,-59.80347
1384.3,-59.83763
1384.4,-59.86587
1384.5,-59.90233
1384.6,-59.95164
1384.7,-60.01011
1384.8,-60.05869
1384.9,-60.09112
1385,-60.1255
1385.1,-60.17478
1385.2,-60.22355
1385.3,-60.25413
1385.4,-60.28224
1385.5,-60.32936
1385.6,-60.38352
1385.7,-60.41952
1385.8,-60.44626
1385.9,-60.48718
1386,-60.53459
1386.1,-60.56823
1386.2,-60.59487
1386.3,-60.62639
1386.4,-60.6672
1386.5,-60.71768
1386.6,-60.76293
1386.7,-60.7992
1386.8,-60.82849
1386.9,-60.86015
1387,-60.90215
1387.1,-60.94108
1387.2,-60.9688
1387.3,-60.99887
1387.4,-61.04266
1387.5,-61.08806
1387.6,-61.12296
1387.7,-61.1488
1387.8,-61.17219
1387.9,-61.20631
1388,-61.25084
1388.1,-61.29825
1388.2,-61.34587
1388.3,-61.39142
1388.4,-61.43693
1388.5,-61.48182
1388.6,-61.52694
1388.7,-61.56991
1388.8,-61.60976
1388.9,-61.64846
1389,-61.68803
1389.1,-61.72815
1389.2,-61.76635
1389.3,-61.8076
1389.4,-61.85255
1389.5,-61.89902
1389.6,-61.94547
1389.7,-61.98835
1389.8,-62.02592
1389.9,-62.05923
1390,-62.09043
1390.1,-62.11498
1390.2,-62.13281
1390.3,-62.14755
1390.4,-62.16126
1390.5,-62.17491
1390.6,-62.19303
1390.7,-62.22287
1390.8,-62.258
1390.9,-62.29441
1391,-62.33459
1391.1,-62.37612
1391.2,-62.41322
1391.3,-62.44101
1391.4,-62.46367
1391.5,-62.48085
1391.6,-62.49573
1391.7,-62.51628
1391.8,-62.54469
1391.9,-62.58342
1392,-62.62371
1392.1,-62.65766
1392.2,-62.67874
1392.3,-62.69127
1392.4,-62.70913
1392.5,-62.73884
1392.6,-62.77715
1392.7,-62.80834
1392.8,-62.82845
1392.9,-62.84472
1393,-62.86712
1393.1,-62.90155
1393.2,-62.93427
1393.3,-62.95005
1393.4,-62.96027
1393.5,-62.98719
1393.6,-63.02407
1393.7,-63.04709
1393.8,-63.05791
1393.9,-63.07865
1394,-63.1145
1394.1,-63.14121
1394.2,-63.15402
1394.3,-63.17488
1394.4,-63.20658
1394.5,-63.23113
1394.6,-63.24181
1394.7,-63.25229
1394.8,-63.26586
1394.9,-63.27829
1395,-63.28832
1395.1,-63.30127
1395.2,-63.32711
1395.3,-63.35504
1395.4,-63.37371
1395.5,-63.39223
1395.6,-63.42
1395.7,-63.44571
1395.8,-63.45771
1395.9,-63.46226
1396,-63.47027
1396.1,-63.49475
1396.2,-63.52817
1396.3,-63.55717
1396.4,-63.57982
1396.5,-63.59575
1396.6,-63.60859
1396.7,-63.618
1396.8,-63.62854
1396.9,-63.64082
1397,-63.64939
1397.1,-63.65606
1397.2,-63.66124
1397.3,-63.66766
1397.4,-63.67539
1397.5,-63.6882
1397.6,-63.70094
1397.7,-63.70729
1397.8,-63.71632
1397.9,-63.72993
1398,-63.74618
1398.1,-63.76331
1398.2,-63.78457
1398.3,-63.80673
1398.4,-63.82713
1398.5,-63.84924
1398.6,-63.86863
1398.7,-63.88299
1398.8,-63.89029
1398.9,-63.89331
1399,-63.89056
1399.1,-63.88206
1399.2,-63.876
1399.3,-63.87494
1399.4,-63.87977
1399.5,-63.88982
1399.6,-63.90625
1399.7,-63.92536
1399.8,-63.93799
1399.9,-63.9385
1400,-63.92845
1400.1,-63.91653
1400.2,-63.91015
1400.3,-63.9151
1400.4,-63.92902
1400.5,-63.94394
1400.6,-63.94929
1400.7,-63.93686
1400.8,-63.91954
1400.9,-63.91226
1401,-63.91753
1401.1,-63.92871
1401.2,-63.93014
1401.3,-63.91659
1401.4,-63.9022
1401.5,-63.90064
1401.6,-63.90722
1401.7,-63.90574
1401.8,-63.88929
1401.9,-63.87186
1402,-63.87001
1402.1,-63.87741
1402.2,-63.8734
1402.3,-63.85574
1402.4,-63.84404
1402.5,-63.84478
1402.6,-63.8349
1402.7,-63.8103
1402.8,-63.79534
1402.9,-63.79994
1403,-63.80777
1403.1,-63.80958
1403.2,-63.8106
1403.3,-63.81151
1403.4,-63.80557
1403.5,-63.78143
1403.6,-63.75154
1403.7,-63.73433
1403.8,-63.72355
1403.9,-63.70071
1404,-63.67254
1404.1,-63.65763
1404.2,-63.64868
1404.3,-63.6365
1404.4,-63.61176
1404.5,-63.57255
1404.6,-63.53372
1404.7,-63.50259
1404.8,-63.47801
1404.9,-63.45821
1405,-63.44581
1405.1,-63.43483
1405.2,-63.42156
1405.3,-63.40804
1405.4,-63.38946
1405.5,-63.36291
1405.6,-63.33385
1405.7,-63.31075
1405.8,-63.28934
1405.9,-63.26362
1406,-63.2369
1406.1,-63.21107
1406.2,-63.18414
1406.3,-63.15561
1406.4,-63.12323
1406.5,-63.08064
1406.6,-63.0321
1406.7,-62.97913
1406.8,-62.91787
1406.9,-62.85357
1407,-62.78995
1407.1,-62.73069
1407.2,-62.67514
1407.3,-62.62215
1407.4,-62.5646
1407.5,-62.49917
1407.6,-62.43797
1407.7,-62.3813
1407.8,-62.31903
1407.9,-62.24213
1408,-62.15799
1408.1,-62.07579
1408.2,-62.00247
1408.3,-61.94641
1408.4,-61.87588
1408.5,-61.77222
1408.6,-61.65797
1408.7,-61.54982
1408.8,-61.45314
1408.9,-61.36155
1409,-61.26157
1409.1,-61.14854
1409.2,-61.04089
1409.3,-60.95049
1409.4,-60.84377
1409.5,-60.69939
1409.6,-60.5472
1409.7,-60.41486
1409.8,-60.29208
1409.9,-60.15289
1410,-59.99958
1410.1,-59.85508
1410.2,-59.72418
1410.3,-59.58437
1410.4,-59.41901
1410.5,-59.24281
1410.6,-59.06739
1410.7,-58.87423
1410.8,-58.67154
1410.9,-58.48583
1411,-58.30033
1411.1,-58.09845
1411.2,-57.89152
1411.3,-57.69236
1411.4,-57.48086
1411.5,-57.24299
1411.6,-56.99557
1411.7,-56.73817
1411.8,-56.46699
1411.9,-56.18111
1412,-55.89146
1412.1,-55.60205
1412.2,-55.29421
1412.3,-54.96425
1412.4,-54.60749
1412.5,-54.22646
1412.6,-53.82094
1412.7,-53.37698
1412.8,-52.89212
1412.9,-52.36148
1413,-51.77598
1413.1,-51.1264
1413.2,-50.40026
1413.3,-49.5766
1413.4,-48.60542
1413.5,-47.44029
1413.6,-46.02362
1413.7,-44.26683
1413.8,-41.98915
1413.9,-38.94688
1414,-34.56989
1414.1,-27.9493
1414.2,-17.4004
1414.3,-1.486115
1414.4,14.9359
1414.5,24.33195
1414.6,25.30392
1414.7,20.5519
1414.8,13.34976
1414.9,5.71635
1415,-1.659897
1415.1,-8.460018
1415.2,-14.72328
1415.3,-20.55838
1415.4,-26.14314
1415.5,-31.64952
1415.6,-37.15498
1415.7,-42.59619
1415.8,-47.67441
1415.9,-52.02175
1416,-55.40664
1416.1,-57.78487
1416.2,-59.35892
1416.3,-60.35514
1416.4,-60.95056
1416.5,-61.29441
1416.6,-61.48557
1416.7,-61.59511
1416.8,-61.65626
1416.9,-61.68522
1417,-61.67998
1417.1,-61.64385
1417.2,-61.60152
1417.3,-61.56871
1417.4,-61.53554
1417.5,-61.4846
1417.6,-61.4221
1417.7,-61.3684
1417.8,-61.32806
1417.9,-61.28916
1418,-61.23588
1418.1,-61.1813
1418.2,-61.13934
1418.3,-61.1001
1418.4,-61.04949
1418.5,-60.99322
1418.6,-60.95422
1418.7,-60.92071
1418.8,-60.87163
1418.9,-60.81882
1419,-60.77885
1419.1,-60.73912
1419.2,-60.68619
1419.3,-60.64061
1419.4,-60.61229
1419.5,-60.58246
1419.6,-60.53853
1419.7,-60.48756
1419.8,-60.43687
1419.9,-60.38354
1420,-60.33288
1420.1,-60.29339
1420.2,-60.26146
1420.3,-60.21981
1420.4,-60.1735
1420.5,-60.14677
1420.6,-60.12222
1420.7,-60.08189
1420.8,-60.04042
1420.9,-60.01025
1421,-59.97958
1421.1,-59.9342
1421.2,-59.87916
1421.3,-59.82023
1421.4,-59.78015
1421.5,-59.76462
1421.6,-59.75067
1421.7,-59.73137
1421.8,-59.70461
1421.9,-59.67071
1422,-59.63201
1422.1,-59.59201
1422.2,-59.54942
1422.3,-59.50064
1422.4,-59.45931
1422.5,-59.42991
1422.6,-59.40188
1422.7,-59.37384
1422.8,-59.34683
1422.9,-59.31798
1423,-59.28742
1423.1,-59.2569
1423.2,-59.22516
1423.3,-59.19382
1423.4,-59.17583
1423.5,-59.1726
1423.6,-59.16823
1423.7,-59.15485
1423.8,-59.13037
1423.9,-59.09513
1424,-59.05495
1424.1,-59.01032
1424.2,-58.9629
1424.3,-58.91439
1424.4,-58.88032
1424.5,-58.86715
1424.6,-58.85993
1424.7,-58.8602
1424.8,-58.86008
1424.9,-58.85302
1425,-58.83457
1425.1,-58.7992
1425.2,-58.75698
1425.3,-58.71564
1425.4,-58.69709
1425.5,-58.70458
1425.6,-58.71581
1425.7,-58.71982
1425.8,-58.70783
1425.9,-58.68147
1426,-58.65609
1426.1,-58.64905
1426.2,-58.65181
1426.3,-58.64495
1426.4,-58.63343
1426.5,-58.62526
1426.6,-58.62438
1426.7,-58.63751
1426.8,-58.65505
1426.9,-58.65581
1427,-58.64426
1427.1,-58.64128
1427.2,-58.64822
1427.3,-58.64201
1427.4,-58.63243
1427.5,-58.64972
1427.6,-58.68177
1427.7,-58.7038
1427.8,-58.70731
1427.9,-58.70704
1428,-58.71458
1428.1,-58.72614
1428.2,-58.73896
1428.3,-58.74442
1428.4,-58.74863
1428.5,-58.76484
1428.6,-58.79539
1428.7,-58.82774
1428.8,-58.84418
1428.9,-58.8654
1429,-58.89749
1429.1,-58.92132
1429.2,-58.93182
1429.3,-58.9323
1429.4,-58.9485
1429.5,-58.99062
1429.6,-59.04105
1429.7,-59.08757
1429.8,-59.1256
1429.9,-59.15662
1430,-59.18225
1430.1,-59.20577
1430.2,-59.22544
1430.3,-59.24154
1430.4,-59.2661
1430.5,-59.2983
1430.6,-59.32985
1430.7,-59.36018
1430.8,-59.39119
1430.9,-59.42251
1431,-59.45269
1431.1,-59.48158
1431.2,-59.50931
1431.3,-59.53566
1431.4,-59.56934
1431.5,-59.61948
1431.6,-59.67301
1431.7,-59.72393
1431.8,-59.77616
1431.9,-59.82953
1432,-59.88431
1432.1,-59.93852
1432.2,-59.99438
1432.3,-60.04819
1432.4,-60.0975
1432.5,-60.14246
1432.6,-60.18108
1432.7,-60.21414
1432.8,-60.2415
1432.9,-60.27297
1433,-60.30873
1433.1,-60.34409
1433.2,-60.38436
1433.3,-60.43089
1433.4,-60.48321
1433.5,-60.53314
1433.6,-60.57412
1433.7,-60.60313
1433.8,-60.62549
1433.9,-60.65181
1434,-60.68752
1434.1,-60.73473
1434.2,-60.78317
1434.3,-60.82214
1434.4,-60.84856
1434.5,-60.87272
1434.6,-60.90496
1434.7,-60.94888
1434.8,-60.99626
1434.9,-61.02784
1435,-61.04983
1435.1,-61.07655
1435.2,-61.11449
1435.3,-61.15992
1435.4,-61.19412
1435.5,-61.21653
1435.6,-61.24747
1435.7,-61.29494
1435.8,-61.33275
1435.9,-61.35108
1436,-61.37786
1436.1,-61.42325
1436.2,-61.46937
1436.3,-61.49928
1436.4,-61.5193
1436.5,-61.53924
1436.6,-61.5624
1436.7,-61.59635
1436.8,-61.63944
1436.9,-61.67543
1437,-61.69662
1437.1,-61.72471
1437.2,-61.76413
1437.3,-61.79427
1437.4,-61.81429
1437.5,-61.83856
1437.6,-61.87496
1437.7,-61.91557
1437.8,-61.95112
1437.9,-61.97683
1438,-61.99613
1438.1,-62.01202
1438.2,-62.02547
1438.3,-62.04207
1438.4,-62.06139
1438.5,-62.08551
1438.6,-62.11299
1438.7,-62.13978
1438.8,-62.16628
1438.9,-62.19134
1439,-62.21818
1439.1,-62.24497
1439.2,-62.26959
1439.3,-62.293
1439.4,-62.31632
1439.5,-62.33647
1439.6,-62.35103
1439.7,-62.36799
1439.8,-62.38317
1439.9,-62.39343
1440,-62.40503
1440.1,-62.41783
1440.2,-62.43096
1440.3,-62.44472
1440.4,-62.46559
1440.5,-62.49241
1440.6,-62.52086
1440.7,-62.55451
1440.8,-62.59131
1440.9,-62.62657
1441,-62.65795
1441.1,-62.68678
1441.2,-62.70874
1441.3,-62.71935
1441.4,-62.72407
1441.5,-62.72848
1441.6,-62.73669
1441.7,-62.75291
1441.8,-62.78235
1441.9,-62.81928
1442,-62.84991
1442.1,-62.86782
1442.2,-62.87208
1442.3,-62.87253
1442.4,-62.88145
1442.5,-62.90498
1442.6,-62.93665
1442.7,-62.96178
1442.8,-62.97185
1442.9,-62.97098
1443,-62.976
1443.1,-62.99499
1443.2,-63.0214
1443.3,-63.03809
1443.4,-63.04111
1443.5,-63.04444
1443.6,-63.05786
1443.7,-63.07733
1443.8,-63.08474
1443.9,-63.08554
1444,-63.09794
1444.1,-63.12001
1444.2,-63.12997
1444.3,-63.12568
1444.4,-63.13325
1444.5,-63.15577
1444.6,-63.17618
1444.7,-63.18558
1444.8,-63.188
1444.9,-63.19006
1445,-63.20028
1445.1,-63.21929
1445.2,-63.23149
1445.3,-63.2287
1445.4,-63.22848
1445.5,-63.23738
1445.6,-63.23823
1445.7,-63.2247
1445.8,-63.21777
1445.9,-63.22973
1446,-63.24371
1446.1,-63.24794
1446.2,-63.24164
1446.3,-63.22885
1446.4,-63.21193
1446.5,-63.19763
1446.6,-63.1856
1446.7,-63.17328
1446.8,-63.16378
1446.9,-63.15574
1447,-63.14977
1447.1,-63.14519
1447.2,-63.14466
1447.3,-63.14523
1447.4,-63.13867
1447.5,-63.12329
1447.6,-63.10574
1447.7,-63.08901
1447.8,-63.07048
1447.9,-63.05286
1448,-63.03266
1448.1,-63.00716
1448.2,-62.98118
1448.3,-62.95728
1448.4,-62.93338
1448.5,-62.9091
1448.6,-62.89054
1448.7,-62.87486
1448.8,-62.86051
1448.9,-62.85058
1449,-62.84427
1449.1,-62.84198
1449.2,-62.8386
1449.3,-62.83247
1449.4,-62.81275
1449.5,-62.77472
1449.6,-62.7308
1449.7,-62.68908
1449.8,-62.65425
1449.9,-62.62785
1450,-62.61218
1450.1,-62.60041
1450.2,-62.58451
1450.3,-62.56031
1450.4,-62.5204
1450.5,-62.4678
1450.6,-62.4192
1450.7,-62.38697
1450.8,-62.36341
1450.9,-62.33946
1451,-62.30533
1451.1,-62.25606
1451.2,-62.20765
1451.3,-62.17207
1451.4,-62.13943
1451.5,-62.09287
1451.6,-62.02859
1451.7,-61.95719
1451.8,-61.89628
1451.9,-61.85341
1452,-61.80613
1452.1,-61.73717
1452.2,-61.66683
1452.3,-61.61729
1452.4,-61.56117
1452.5,-61.47005
1452.6,-61.37435
1452.7,-61.29842
1452.8,-61.23057
1452.9,-61.15389
1453,-61.06361
1453.1,-60.96495
1453.2,-60.86644
1453.3,-60.77998
1453.4,-60.69054
1453.5,-60.58848
1453.6,-60.4762
1453.7,-60.3496
1453.8,-60.22976
1453.9,-60.11975
1454,-60.00468
1454.1,-59.87813
1454.2,-59.75135
1454.3,-59.64186
1454.4,-59.52502
1454.5,-59.38305
1454.6,-59.22879
1454.7,-59.07173
1454.8,-58.90992
1454.9,-58.74111
1455,-58.56966
1455.1,-58.39356
1455.2,-58.21499
1455.3,-58.0355
1455.4,-57.84223
1455.5,-57.6292
1455.6,-57.40808
1455.7,-57.18225
1455.8,-56.95142
1455.9,-56.71597
1456,-56.47149
1456.1,-56.2211
1456.2,-55.96389
1456.3,-55.69963
1456.4,-55.41527
1456.5,-55.10248
1456.6,-54.77491
1456.7,-54.43569
1456.8,-54.08508
1456.9,-53.71875
1457,-53.33112
1457.1,-52.91653
1457.2,-52.47012
1457.3,-51.98686
1457.4,-51.43695
1457.5,-50.80308
1457.6,-50.07976
1457.7,-49.24739
1457.8,-48.27466
1457.9,-47.12287
1458,-45.72411
1458.1,-43.98741
1458.2,-41.73804
1458.3,-38.73611
1458.4,-34.40464
1458.5,-27.83877
1458.6,-17.41379
1458.7,-1.763187
1458.8,14.36219
1458.9,23.62312
1459,24.62725
1459.1,19.97873
1459.2,12.89784
1459.3,5.374836
1459.4,-1.911312
1459.5,-8.644
1459.6,-14.86582
1459.7,-20.671
1459.8,-26.23661
1459.9,-31.7374
1460,-37.24568
1460.1,-42.70282
1460.2,-47.78792
1460.3,-52.11477
1460.4,-55.46064
1460.5,-57.80457
1460.6,-59.35126
1460.7,-60.31296
1460.8,-60.90028
1460.9,-61.27231
1461,-61.48448
1461.1,-61.58798
1461.2,-61.63458
1461.3,-61.65754
1461.4,-61.6557
1461.5,-61.63599
1461.6,-61.60435
1461.7,-61.56529
1461.8,-61.51918
1461.9,-61.45886
1462,-61.39691
1462.1,-61.35175
1462.2,-61.31546
1462.3,-61.26489
1462.4,-61.20473
1462.5,-61.15084
1462.6,-61.10765
1462.7,-61.07032
1462.8,-61.02893
1462.9,-60.98569
1463,-60.93683
1463.1,-60.88141
1463.2,-60.82537
1463.3,-60.76994
1463.4,-60.72064
1463.5,-60.67712
1463.6,-60.63747
1463.7,-60.5985
1463.8,-60.55888
1463.9,-60.51741
1464,-60.47404
1464.1,-60.43096
1464.2,-60.38602
1464.3,-60.34305
1464.4,-60.30272
1464.5,-60.26208
1464.6,-60.21809
1464.7,-60.17161
1464.8,-60.12567
1464.9,-60.08011
1465,-60.03801
1465.1,-59.99809
1465.2,-59.95723
1465.3,-59.91525
1465.4,-59.88399
1465.5,-59.86725
1465.6,-59.85255
1465.7,-59.83625
1465.8,-59.81499
1465.9,-59.78361
1466,-59.74164
1466.1,-59.69085
1466.2,-59.63604
1466.3,-59.57715
1466.4,-59.53146
1466.5,-59.50712
1466.6,-59.48733
1466.7,-59.47003
1466.8,-59.4508
1466.9,-59.42333
1467,-59.38114
1467.1,-59.32801
1467.2,-59.27715
1467.3,-59.23385
1467.4,-59.20906
1467.5,-59.19832
1467.6,-59.18216
1467.7,-59.1479
1467.8,-59.10615
1467.9,-59.07477
1468,-59.05081
1468.1,-59.02388
1468.2,-58.98427
1468.3,-58.93758
1468.4,-58.90943
1468.5,-58.90677
1468.6,-58.89746
1468.7,-58.86427
1468.8,-58.82745
1468.9,-58.80729
1469,-58.79654
1469.1,-58.76696
1469.2,-58.72402
1469.3,-58.69271
1469.4,-58.68134
1469.5,-58.67437
1469.6,-58.65632
1469.7,-58.6357
1469.8,-58.6131
1469.9,-58.5859
1470,-58.55696
1470.1,-58.53663
1470.2,-58.52645
1470.3,-58.50789
1470.4,-58.48964
1470.5,-58.49153
1470.6,-58.50034
1470.7,-58.49762
1470.8,-58.48332
1470.9,-58.46778
1471,-58.46228
1471.1,-58.46811
1471.2,-58.47116
1471.3,-58.46343
1471.4,-58.45953
1471.5,-58.46477
1471.6,-58.46736
1471.7,-58.46437
1471.8,-58.45757
1471.9,-58.44836
1472,-58.43635
1472.1,-58.42187
1472.2,-58.4059
1472.3,-58.38825
1472.4,-58.38148
1472.5,-58.39071
1472.6,-58.40039
1472.7,-58.40699
1472.8,-58.41472
1472.9,-58.4235
1473,-58.43317
1473.1,-58.44445
1473.2,-58.4587
1473.3,-58.47437
1473.4,-58.5008
1473.5,-58.54188
1473.6,-58.585
1473.7,-58.62821
1473.8,-58.66737
1473.9,-58.69999
1474,-58.72475
1474.1,-58.74084
1474.2,-58.75173
1474.3,-58.75524
1474.4,-58.76931
1474.5,-58.79791
1474.6,-58.83137
1474.7,-58.87196
1474.8,-58.91611
1474.9,-58.9631
1475,-59.0064
1475.1,-59.04039
1475.2,-59.06114
1475.3,-59.07187
1475.4,-59.09316
1475.5,-59.1339
1475.6,-59.18566
1475.7,-59.2407
1475.8,-59.29054
1475.9,-59.3225
1476,-59.34545
1476.1,-59.37677
1476.2,-59.41722
1476.3,-59.46231
1476.4,-59.5048
1476.5,-59.54207
1476.6,-59.57966
1476.7,-59.63037
1476.8,-59.68809
1476.9,-59.73049
1477,-59.75848
1477.1,-59.79062
1477.2,-59.8384
1477.3,-59.88198
1477.4,-59.91263
1477.5,-59.95119
1477.6,-60.00289
1477.7,-60.05084
1477.8,-60.08236
1477.9,-60.11152
1478,-60.14618
1478.1,-60.18264
1478.2,-60.21751
1478.3,-60.24631
1478.4,-60.27289
1478.5,-60.30854
1478.6,-60.35732
1478.7,-60.4006
1478.8,-60.42974
1478.9,-60.46437
1479,-60.50897
1479.1,-60.54642
1479.2,-60.56866
1479.3,-60.58774
1479.4,-60.61891
1479.5,-60.66414
1479.6,-60.71299
1479.7,-60.75644
1479.8,-60.79491
1479.9,-60.82784
1480,-60.85954
1480.1,-60.89038
1480.2,-60.91737
1480.3,-60.94065
1480.4,-60.96277
1480.5,-60.98854
1480.6,-61.01515
1480.7,-61.0433
1480.8,-61.07269
1480.9,-61.10092
1481,-61.12841
1481.1,-61.15327
1481.2,-61.18095
1481.3,-61.21194
1481.4,-61.24629
1481.5,-61.28537
1481.6,-61.32498
1481.7,-61.36537
1481.8,-61.40545
1481.9,-61.44908
1482,-61.49235
1482.1,-61.53025
1482.2,-61.56116
1482.3,-61.58236
1482.4,-61.59779
1482.5,-61.60769
1482.6,-61.62061
1482.7,-61.63854
1482.8,-61.6608
1482.9,-61.69059
1483,-61.7251
1483.1,-61.76293
1483.2,-61.7991
1483.3,-61.83129
1483.4,-61.85438
1483.5,-61.86681
1483.6,-61.87879
1483.7,-61.89689
1483.8,-61.9224
1483.9,-61.95676
1484,-61.99505
1484.1,-62.01922
1484.2,-62.02723
1484.3,-62.03417
1484.4,-62.05111
1484.5,-62.08144
1484.6,-62.11276
1484.7,-62.1332
1484.8,-62.14413
1484.9,-62.16046
1485,-62.18922
1485.1,-62.22047
1485.2,-62.23661
1485.3,-62.2415
1485.4,-62.26019
1485.5,-62.29373
1485.6,-62.31816
1485.7,-62.32521
1485.8,-62.33612
1485.9,-62.36151
1486,-62.38145
1486.1,-62.39048
1486.2,-62.40452
1486.3,-62.42967
1486.4,-62.45808
1486.5,-62.48332
1486.6,-62.5051
1486.7,-62.51752
1486.8,-62.52288
1486.9,-62.53392
1487,-62.55426
1487.1,-62.5687
1487.2,-62.57169
1487.3,-62.58158
1487.4,-62.60188
1487.5,-62.61984
1487.6,-62.62631
1487.7,-62.62461
1487.8,-62.62537
1487.9,-62.63444
1488,-62.65448
1488.1,-62.67803
1488.2,-62.70159
1488.3,-62.72301
1488.4,-62.73879
1488.5,-62.74837
1488.6,-62.75584
1488.7,-62.76822
1488.8,-62.77909
1488.9,-62.78715
1489,-62.79509
1489.1,-62.80126
1489.2,-62.80821
1489.3,-62.81662
1489.4,-62.8286
1489.5,-62.84063
1489.6,-62.85141
1489.7,-62.86086
1489.8,-62.86908
1489.9,-62.87764
1490,-62.88524
1490.1,-62.89456
1490.2,-62.89705
1490.3,-62.88753
1490.4,-62.86979
1490.5,-62.84723
1490.6,-62.82499
1490.7,-62.80316
1490.8,-62.78731
1490.9,-62.77646
1491,-62.76816
1491.1,-62.76731
1491.2,-62.77047
1491.3,-62.77616
1491.4,-62.77572
1491.5,-62.76436
1491.6,-62.74359
1491.7,-62.71144
1491.8,-62.67996
1491.9,-62.65993
1492,-62.65131
1492.1,-62.64875
1492.2,-62.64848
1492.3,-62.63779
1492.4,-62.60764
1492.5,-62.5721
1492.6,-62.54565
1492.7,-62.53329
1492.8,-62.52622
1492.9,-62.50998
1493,-62.47889
1493.1,-62.44515
1493.2,-62.42423
1493.3,-62.41631
1493.4,-62.39752
1493.5,-62.3525
1493.6,-62.30727
1493.7,-62.28035
1493.8,-62.25604
1493.9,-62.21489
1494,-62.16989
1494.1,-62.1433
1494.2,-62.12139
1494.3,-62.0845
1494.4,-62.03214
1494.5,-61.98134
1494.6,-61.93958
1494.7,-61.89908
1494.8,-61.85977
1494.9,-61.82011
1495,-61.77671
1495.1,-61.72273
1495.2,-61.65907
1495.3,-61.60458
1495.4,-61.54903
1495.5,-61.47323
1495.6,-61.38809
1495.7,-61.31151
1495.8,-61.24265
1495.9,-61.16868
1496,-61.08658
1496.1,-60.99518
1496.2,-60.9053
1496.3,-60.82766
1496.4,-60.74717
1496.5,-60.65433
1496.6,-60.56028
1496.7,-60.46541
1496.8,-60.36993
1496.9,-60.27936
1497,-60.18645
1497.1,-60.08825
1497.2,-59.98875
1497.3,-59.89191
1497.4,-59.78426
1497.5,-59.65732
1497.6,-59.52816
1497.7,-59.40022
1497.8,-59.27149
1497.9,-59.14339
1498,-59.01502
1498.1,-58.88581
1498.2,-58.75436
1498.3,-58.62776
1498.4,-58.48797
1498.5,-58.32233
1498.6,-58.1483
1498.7,-57.96715
1498.8,-57.77606
1498.9,-57.57682
1499,-57.37608
1499.1,-57.17152
1499.2,-56.96215
1499.3,-56.75537
1499.4,-56.53598
1499.5,-56.29843
1499.6,-56.05744
1499.7,-55.81777
1499.8,-55.57146
1499.9,-55.30656
1500,-55.01894
1500.1,-54.71131
1500.2,-54.39007
1500.3,-54.0619
1500.4,-53.71663
1500.5,-53.3409
1500.6,-52.93371
1500.7,-52.48349
1500.8,-51.98086
1500.9,-51.42752
1501,-50.82366
1501.1,-50.16063
1501.2,-49.40635
1501.3,-48.52333
1501.4,-47.45667
1501.5,-46.15895
1501.6,-44.56151
1501.7,-42.54425
1501.8,-39.84174
1501.9,-36.09683
1502,-30.4989
1502.1,-21.62628
1502.2,-8.182327
1502.3,8.393426
1502.4,21.04123
1502.5,24.74189
1502.6,21.76724
1502.7,15.43569
1502.8,7.948301
1502.9,0.5663287
1503,-6.380367
1503.1,-12.76398
1503.2,-18.69432
1503.3,-24.32532
1503.4,-29.82837
1503.5,-35.33459
1503.6,-40.80516
1503.7,-46.055
1503.8,-50.70578
1503.9,-54.40458
1504,-57.08943
1504.1,-58.88377
1504.2,-60.03743
1504.3,-60.75757
1504.4,-61.18738
1504.5,-61.43611
1504.6,-61.56752
1504.7,-61.63092
1504.8,-61.64901
1504.9,-61.63941
1505,-61.61207
1505.1,-61.58018
1505.2,-61.54176
1505.3,-61.49526
1505.4,-61.44661
1505.5,-61.39551
1505.6,-61.34342
1505.7,-61.29199
1505.8,-61.2458
1505.9,-61.20212
1506,-61.15709
1506.1,-61.1139
1506.2,-61.07214
1506.3,-61.02996
1506.4,-60.99074
1506.5,-60.95956
1506.6,-60.92962
1506.7,-60.89686
1506.8,-60.8631
1506.9,-60.82718
1507,-60.78788
1507.1,-60.7478
1507.2,-60.706
1507.3,-60.65663
1507.4,-60.6053
1507.5,-60.55649
1507.6,-60.50899
1507.7,-60.46342
1507.8,-60.42272
1507.9,-60.39127
1508,-60.36637
1508.1,-60.34206
1508.2,-60.31285
1508.3,-60.2718
1508.4,-60.22612
1508.5,-60.18045
1508.6,-60.13863
1508.7,-60.10573
1508.8,-60.08006
1508.9,-60.0596
1509,-60.03105
1509.1,-59.98805
1509.2,-59.9363
1509.3,-59.8858
1509.4,-59.85394
1509.5,-59.84336
1509.6,-59.82458
1509.7,-59.78267
1509.8,-59.73935
1509.9,-59.70737
1510,-59.6831
1510.1,-59.65337
1510.2,-59.60792
1510.3,-59.5559
1510.4,-59.52407
1510.5,-59.51791
1510.6,-59.50027
1510.7,-59.46607
1510.8,-59.44112
1510.9,-59.42394
1511,-59.39139
1511.1,-59.34256
1511.2,-59.30457
1511.3,-59.27848
1511.4,-59.26351
1511.5,-59.25957
1511.6,-59.24926
1511.7,-59.22374
1511.8,-59.18715
1511.9,-59.16226
1512,-59.14684
1512.1,-59.11858
1512.2,-59.07884
1512.3,-59.04458
1512.4,-59.02844
1512.5,-59.01676
1512.6,-58.99777
1512.7,-58.9735
1512.8,-58.95003
1512.9,-58.93699
1513,-58.92683
1513.1,-58.91257
1513.2,-58.89558
1513.3,-58.87567
1513.4,-58.86185
1513.5,-58.85629
1513.6,-58.84924
1513.7,-58.83582
1513.8,-58.8186
1513.9,-58.79966
1514,-58.78175
1514.1,-58.76311
1514.2,-58.74038
1514.3,-58.71459
1514.4,-58.69817
1514.5,-58.69687
1514.6,-58.69973
1514.7,-58.70575
1514.8,-58.71024
1514.9,-58.71117
1515,-58.71219
1515.1,-58.71413
1515.2,-58.71635
1515.3,-58.71856
1515.4,-58.73198
1515.5,-58.75443
1515.6,-58.77222
1515.7,-58.77954
1515.8,-58.77656
1515.9,-58.76859
1516,-58.75877
1516.1,-58.75171
1516.2,-58.74814
1516.3,-58.74642
1516.4,-58.75757
1516.5,-58.78556
1516.6,-58.81902
1516.7,-58.84725
1516.8,-58.86364
1516.9,-58.86832
1517,-58.86716
1517.1,-58.86824
1517.2,-58.87816
1517.3,-58.90198
1517.4,-58.93544
1517.5,-58.9661
1517.6,-58.98441
1517.7,-58.99526
1517.8,-59.01107
1517.9,-59.04028
1518,-59.07889
1518.1,-59.10201
1518.2,-59.10834
1518.3,-59.11734
1518.4,-59.14435
1518.5,-59.18823
1518.6,-59.22351
1518.7,-59.24784
1518.8,-59.27762
1518.9,-59.3189
1519,-59.35306
1519.1,-59.36778
1519.2,-59.38277
1519.3,-59.41326
1519.4,-59.4546
1519.5,-59.49011
1519.6,-59.51942
1519.7,-59.55172
1519.8,-59.58202
1519.9,-59.60771
1520,-59.63051
1520.1,-59.66132
1520.2,-59.70307
1520.3,-59.73778
1520.4,-59.76502
1520.5,-59.80302
1520.6,-59.85194
1520.7,-59.89284
1520.8,-59.92411
1520.9,-59.95456
1521,-59.99155
1521.1,-60.03682
1521.2,-60.08068
1521.3,-60.12033
1521.4,-60.15732
1521.5,-60.19391
1521.6,-60.2261
1521.7,-60.25164
1521.8,-60.2727
1521.9,-60.29032
1522,-60.30721
1522.1,-60.32345
1522.2,-60.34199
1522.3,-60.36017
1522.4,-60.37854
1522.5,-60.39849
1522.6,-60.41774
1522.7,-60.43897
1522.8,-60.46196
1522.9,-60.4881
1523,-60.51559
1523.1,-60.54327
1523.2,-60.57032
1523.3,-60.59789
1523.4,-60.6329
1523.5,-60.6751
1523.6,-60.72107
1523.7,-60.76842
1523.8,-60.81403
1523.9,-60.85539
1524,-60.89182
1524.1,-60.92378
1524.2,-60.94876
1524.3,-60.96637
1524.4,-60.98059
1524.5,-60.99709
1524.6,-61.01856
1524.7,-61.047
1524.8,-61.08483
1524.9,-61.12767
1525,-61.16998
1525.1,-61.20333
1525.2,-61.22247
1525.3,-61.23363
1525.4,-61.24687
1525.5,-61.27384
1525.6,-61.31136
1525.7,-61.35153
1525.8,-61.38536
1525.9,-61.40307
1526,-61.41247
1526.1,-61.42729
1526.2,-61.4581
1526.3,-61.49899
1526.4,-61.53082
1526.5,-61.54444
1526.6,-61.55206
1526.7,-61.57461
1526.8,-61.6099
1526.9,-61.63992
1527,-61.6575
1527.1,-61.6767
1527.2,-61.70701
1527.3,-61.73261
1527.4,-61.74477
1527.5,-61.75762
1527.6,-61.78805
1527.7,-61.82022
1527.8,-61.83469
1527.9,-61.84151
1528,-61.85143
1528.1,-61.86665
1528.2,-61.88195
1528.3,-61.89412
1528.4,-61.90609
1528.5,-61.92907
1528.6,-61.95643
1528.7,-61.97045
1528.8,-61.97861
1528.9,-61.99896
1529,-62.02768
1529.1,-62.04454
1529.2,-62.04837
1529.3,-62.05189
1529.4,-62.0674
1529.5,-62.09245
1529.6,-62.11803
1529.7,-62.14178
1529.8,-62.15963
1529.9,-62.16959
1530,-62.17529
1530.1,-62.17958
1530.2,-62.18381
1530.3,-62.18811
1530.4,-62.1928
1530.5,-62.19536
1530.6,-62.19517
1530.7,-62.19433
1530.8,-62.19392
1530.9,-62.19782
1531,-62.20428
1531.1,-62.21191
1531.2,-62.22028
1531.3,-62.22836
1531.4,-62.23659
1531.5,-62.24522
1531.6,-62.25971
1531.7,-62.27942
1531.8,-62.29967
1531.9,-62.31784
1532,-62.33413
1532.1,-62.35035
1532.2,-62.36071
1532.3,-62.3673
1532.4,-62.36665
1532.5,-62.3548
1532.6,-62.3398
1532.7,-62.32611
1532.8,-62.31934
1532.9,-62.3199
1533,-62.33081
1533.1,-62.34681
1533.2,-62.36079
1533.3,-62.36831
1533.4,-62.36151
1533.5,-62.34441
1533.6,-62.32498
1533.7,-62.31548
1533.8,-62.31688
1533.9,-62.32379
1534,-62.33014
1534.1,-62.32588
1534.2,-62.3092
1534.3,-62.28851
1534.4,-62.27833
1534.5,-62.27896
1534.6,-62.27909
1534.7,-62.26586
1534.8,-62.24035
1534.9,-62.22067
1535,-62.21607
1535.1,-62.2201
1535.2,-62.21226
1535.3,-62.19049
1535.4,-62.1701
1535.5,-62.1572
1535.6,-62.13777
1535.7,-62.10139
1535.8,-62.07199
1535.9,-62.05894
1536,-62.03798
1536.1,-62.00428
1536.2,-61.97494
1536.3,-61.95898
1536.4,-61.9428
1536.5,-61.9135
1536.6,-61.87369
1536.7,-61.82165
1536.8,-61.76742
1536.9,-61.72775
1537,-61.69537
1537.1,-61.6516
1537.2,-61.60458
1537.3,-61.57065
1537.4,-61.53038
1537.5,-61.46731
1537.6,-61.394
1537.7,-61.3216
1537.8,-61.26093
1537.9,-61.21432
1538,-61.16985
1538.1,-61.12079
1538.2,-61.06668
1538.3,-61.00968
1538.4,-60.94136
1538.5,-60.85468
1538.6,-60.76373
1538.7,-60.67242
1538.8,-60.57944
1538.9,-60.48572
1539,-60.3917
1539.1,-60.30324
1539.2,-60.21598
1539.3,-60.12835
1539.4,-60.03095
1539.5,-59.9203
1539.6,-59.80887
1539.7,-59.69813
1539.8,-59.59408
1539.9,-59.49417
1540,-59.39264
1540.1,-59.29093
1540.2,-59.19088
1540.3,-59.09198
1540.4,-58.97717
1540.5,-58.84401
1540.6,-58.69995
1540.7,-58.54478
1540.8,-58.38511
1540.9,-58.22386
1541,-58.06315
1541.1,-57.90471
1541.2,-57.75282
1541.3,-57.60696
1541.4,-57.45028
1541.5,-57.27769
1541.6,-57.09673
1541.7,-56.90506
1541.8,-56.69882
1541.9,-56.48668
1542,-56.27416
1542.1,-56.05978
1542.2,-55.84846
1542.3,-55.6414
1542.4,-55.41184
1542.5,-55.14135
1542.6,-54.8542
1542.7,-54.56272
1542.8,-54.26842
1542.9,-53.96976
1543,-53.64614
1543.1,-53.28459
1543.2,-52.89671
1543.3,-52.49925
1543.4,-52.06812
1543.5,-51.57105
1543.6,-51.00749
1543.7,-50.38392
1543.8,-49.69155
1543.9,-48.89753
1544,-47.95694
1544.1,-46.83288
1544.2,-45.47285
1544.3,-43.78612
1544.4,-41.57095
1544.5,-38.59282
1544.6,-34.33105
1544.7,-27.93172
1544.8,-17.82711
1544.9,-2.6482
1545,13.19731
1545.1,22.6006
1545.2,23.9007
1545.3,19.49034
1545.4,12.58786
1545.5,5.187685
1545.6,-2.031304
1545.7,-8.730418
1545.8,-14.92188
1545.9,-20.69891
1546,-26.25071
1546.1,-31.75295
1546.2,-37.26675
1546.3,-42.72061
1546.4,-47.79771
1546.5,-52.12198
1546.6,-55.47542
1546.7,-57.81559
1546.8,-59.35107
1546.9,-60.31995
1547,-60.90979
1547.1,-61.26696
1547.2,-61.4726
1547.3,-61.59117
1547.4,-61.64649
1547.5,-61.65844
1547.6,-61.64647
1547.7,-61.62031
1547.8,-61.58264
1547.9,-61.53446
1548,-61.48258
1548.1,-61.42625
1548.2,-61.3658
1548.3,-61.30893
1548.4,-61.25759
1548.5,-61.21186
1548.6,-61.17001
1548.7,-61.13605
1548.8,-61.10312
1548.9,-61.06605
1549,-61.03143
1549.1,-60.99668
1549.2,-60.9608
1549.3,-60.92018
1549.4,-60.87579
1549.5,-60.82792
1549.6,-60.7759
1549.7,-60.72567
1549.8,-60.68104
1549.9,-60.64594
1550,-60.61775
1550.1,-60.59558
1550.2,-60.57046
1550.3,-60.53291
1550.4,-60.4889
1550.5,-60.44405
1550.6,-60.40239
1550.7,-60.36801
1550.8,-60.34339
1550.9,-60.32188
1551,-60.29052
1551.1,-60.24483
1551.2,-60.19364
1551.3,-60.15025
1551.4,-60.1254
1551.5,-60.11389
1551.6,-60.08906
1551.7,-60.04638
1551.8,-60.00772
1551.9,-59.98449
1552,-59.96349
1552.1,-59.92391
1552.2,-59.87568
1552.3,-59.8366
1552.4,-59.814
1552.5,-59.79095
1552.6,-59.75717
1552.7,-59.73467
1552.8,-59.72284
1552.9,-59.70616
1553,-59.67847
1553.1,-59.64259
1553.2,-59.60583
1553.3,-59.57496
1553.4,-59.55842
1553.5,-59.54464
1553.6,-59.51751
1553.7,-59.49293
1553.8,-59.47476
1553.9,-59.44529
1554,-59.40822
1554.1,-59.38334
1554.2,-59.36522
1554.3,-59.33764
1554.4,-59.30915
1554.5,-59.2848
1554.6,-59.25788
1554.7,-59.23128
1554.8,-59.21347
1554.9,-59.20043
1555,-59.18722
1555.1,-59.17435
1555.2,-59.16003
1555.3,-59.14167
1555.4,-59.13061
1555.5,-59.13643
1555.6,-59.14168
1555.7,-59.13942
1555.8,-59.13543
1555.9,-59.12967
1556,-59.1224
1556.1,-59.11306
1556.2,-59.10434
1556.3,-59.09145
1556.4,-59.0821
1556.5,-59.0851
1556.6,-59.08696
1556.7,-59.08232
1556.8,-59.06999
1556.9,-59.05233
1557,-59.02942
1557.1,-59.00185
1557.2,-58.97247
1557.3,-58.94313
1557.4,-58.92611
1557.5,-58.92401
1557.6,-58.92975
1557.7,-58.93918
1557.8,-58.94987
1557.9,-58.96249
1558,-58.97335
1558.1,-58.97699
1558.2,-58.96841
1558.3,-58.94884
1558.4,-58.9356
1558.5,-58.93793
1558.6,-58.94916
1558.7,-58.96661
1558.8,-58.98817
1558.9,-59.00385
1559,-59.00825
1559.1,-59.00008
1559.2,-58.99081
1559.3,-58.99316
1559.4,-59.0115
1559.5,-59.04384
1559.6,-59.06608
1559.7,-59.07196
1559.8,-59.07911
1559.9,-59.09787
1560,-59.12369
1560.1,-59.13988
1560.2,-59.14255
1560.3,-59.14465
1560.4,-59.16731
1560.5,-59.20573
1560.6,-59.22991
1560.7,-59.24301
1560.8,-59.26695
1560.9,-59.30373
1561,-59.32837
1561.1,-59.33776
1561.2,-59.35321
1561.3,-59.3772
1561.4,-59.41175
1561.5,-59.45307
1561.6,-59.49204
1561.7,-59.52074
1561.8,-59.5393
1561.9,-59.56695
1562,-59.60322
1562.1,-59.62769
1562.2,-59.64274
1562.3,-59.67022
1562.4,-59.71264
1562.5,-59.75333
1562.6,-59.78226
1562.7,-59.80266
1562.8,-59.82557
1562.9,-59.8583
1563,-59.90201
1563.1,-59.94839
1563.2,-59.9896
1563.3,-60.02653
1563.4,-60.06447
1563.5,-60.10373
1563.6,-60.13903
1563.7,-60.17574
1563.8,-60.21272
1563.9,-60.24463
1564,-60.27544
1564.1,-60.3062
1564.2,-60.33625
1564.3,-60.36344
1564.4,-60.39631
1564.5,-60.43695
1564.6,-60.4779
1564.7,-60.5177
1564.8,-60.55683
1564.9,-60.59638
1565,-60.63554
1565.1,-60.6771
1565.2,-60.71852
1565.3,-60.75526
1565.4,-60.78782
1565.5,-60.81505
1565.6,-60.83522
1565.7,-60.84926
1565.8,-60.86247
1565.9,-60.87735
1566,-60.89539
1566.1,-60.91841
1566.2,-60.94354
1566.3,-60.97368
1566.4,-61.01136
1566.5,-61.05304
1566.6,-61.0906
1566.7,-61.11684
1566.8,-61.13044
1566.9,-61.13815
1567,-61.15336
1567.1,-61.1785
1567.2,-61.21106
1567.3,-61.24717
1567.4,-61.27845
1567.5,-61.2959
1567.6,-61.3045
1567.7,-61.32139
1567.8,-61.34988
1567.9,-61.3867
1568,-61.41851
1568.1,-61.43235
1568.2,-61.43879
1568.3,-61.45514
1568.4,-61.4888
1568.5,-61.52391
1568.6,-61.54249
1568.7,-61.55232
1568.8,-61.57126
1568.9,-61.60184
1569,-61.62413
1569.1,-61.63691
1569.2,-61.65759
1569.3,-61.689
1569.4,-61.71358
1569.5,-61.72057
1569.6,-61.72676
1569.7,-61.74144
1569.8,-61.76111
1569.9,-61.77597
1570,-61.78337
1570.1,-61.79256
1570.2,-61.81248
1570.3,-61.83772
1570.4,-61.85219
1570.5,-61.86815
1570.6,-61.89482
1570.7,-61.92024
1570.8,-61.93349
1570.9,-61.9351
1571,-61.94021
1571.1,-61.95767
1571.2,-61.98807
1571.3,-62.02079
1571.4,-62.04721
1571.5,-62.06736
1571.6,-62.08206
1571.7,-62.09484
1571.8,-62.10417
1571.9,-62.11367
1572,-62.12323
1572.1,-62.12842
1572.2,-62.13131
1572.3,-62.13489
1572.4,-62.14099
1572.5,-62.14686
1572.6,-62.1549
1572.7,-62.16484
1572.8,-62.17597
1572.9,-62.18947
1573,-62.2054
1573.1,-62.22518
1573.2,-62.24746
1573.3,-62.27229
1573.4,-62.29337
1573.5,-62.30565
1573.6,-62.31174
1573.7,-62.30947
1573.8,-62.30144
1573.9,-62.29027
1574,-62.27826
1574.1,-62.26676
1574.2,-62.25836
1574.3,-62.26037
1574.4,-62.26696
1574.5,-62.27772
1574.6,-62.29388
1574.7,-62.30695
1574.8,-62.30906
1574.9,-62.29883
1575,-62.28246
1575.1,-62.26734
1575.2,-62.26083
1575.3,-62.26332
1575.4,-62.26992
1575.5,-62.27466
1575.6,-62.26882
1575.7,-62.25158
1575.8,-62.23198
1575.9,-62.22343
1576,-62.22786
1576.1,-62.23511
1576.2,-62.23053
1576.3,-62.20828
1576.4,-62.18437
1576.5,-62.17346
1576.6,-62.17338
1576.7,-62.16263
1576.8,-62.13673
1576.9,-62.11585
1577,-62.10761
1577.1,-62.10042
1577.2,-62.08014
1577.3,-62.06214
1577.4,-62.04988
1577.5,-62.02531
1577.6,-61.98806
1577.7,-61.95083
1577.8,-61.92633
1577.9,-61.90992
1578,-61.89468
1578.1,-61.87373
1578.2,-61.85029
1578.3,-61.8339
1578.4,-61.8067
1578.5,-61.75565
1578.6,-61.69748
1578.7,-61.65504
1578.8,-61.61711
1578.9,-61.56314
1579,-61.50539
1579.1,-61.46092
1579.2,-61.42391
1579.3,-61.38421
1579.4,-61.32924
1579.5,-61.25185
1579.6,-61.16692
1579.7,-61.08386
1579.8,-61.00535
1579.9,-60.93168
1580,-60.86519
1580.1,-60.80597
1580.2,-60.74918
1580.3,-60.69593
1580.4,-60.63434
1580.5,-60.55779
1580.6,-60.47828
1580.7,-60.39818
1580.8,-60.31856
1580.9,-60.23871
1581,-60.15565
1581.1,-60.06877
1581.2,-59.97824
1581.3,-59.88749
1581.4,-59.78123
1581.5,-59.65459
1581.6,-59.52346
1581.7,-59.39266
1581.8,-59.26165
1581.9,-59.13177
1582,-59.00702
1582.1,-58.8832
1582.2,-58.76332
1582.3,-58.65238
1582.4,-58.53545
1582.5,-58.40366
1582.6,-58.26434
1582.7,-58.12208
1582.8,-57.9706
1582.9,-57.80712
1583,-57.63754
1583.1,-57.46736
1583.2,-57.30119
1583.3,-57.14168
1583.4,-56.97988
1583.5,-56.80426
1583.6,-56.6145
1583.7,-56.40874
1583.8,-56.18985
1583.9,-55.96669
1584,-55.74374
1584.1,-55.53038
1584.2,-55.31819
1584.3,-55.09052
1584.4,-54.83071
1584.5,-54.53856
1584.6,-54.23832
1584.7,-53.9378
1584.8,-53.628
1584.9,-53.28561
1585,-52.9098
1585.1,-52.51476
1585.2,-52.09814
1585.3,-51.64261
1585.4,-51.11573
1585.5,-50.51724
1585.6,-49.85602
1585.7,-49.10508
1585.8,-48.21795
1585.9,-47.16341
1586,-45.89757
1586.1,-44.33916
1586.2,-42.33166
1586.3,-39.6778
1586.4,-35.93688
1586.5,-30.4431
1586.6,-21.80525
1586.7,-8.149905
1586.8,8.032357
1586.9,20.11532
1587,24.17531
1587.1,21.26838
1587.2,14.94168
1587.3,7.618877
1587.4,0.2888971
1587.5,-6.556051
1587.6,-12.90138
1587.7,-18.80173
1587.8,-24.42148
1587.9,-29.93541
1588,-35.44512
1588.1,-40.94476
1588.2,-46.18139
1588.3,-50.79742
1588.4,-54.49486
1588.5,-57.14777
1588.6,-58.92633
1588.7,-60.05997
1588.8,-60.76042
1588.9,-61.18753
1589,-61.43628
1589.1,-61.57743
1589.2,-61.64659
1589.3,-61.67379
1589.4,-61.66955
1589.5,-61.64637
1589.6,-61.60978
1589.7,-61.56389
1589.8,-61.51474
1589.9,-61.46149
1590,-61.4067
1590.1,-61.35516
1590.2,-61.30882
1590.3,-61.26565
1590.4,-61.2253
1590.5,-61.18735
1590.6,-61.15189
1590.7,-61.1199
1590.8,-61.09052
1590.9,-61.06596
1591,-61.03696
1591.1,-60.99748
1591.2,-60.95055
1591.3,-60.89802
1591.4,-60.84756
1591.5,-60.80541
1591.6,-60.77327
1591.7,-60.74581
1591.8,-60.72108
1591.9,-60.69907
1592,-60.67268
1592.1,-60.63407
1592.2,-60.58617
1592.3,-60.54248
1592.4,-60.51258
1592.5,-60.49695
1592.6,-60.48467
1592.7,-60.46002
1592.8,-60.41936
1592.9,-60.37667
1593,-60.34816
1593.1,-60.33046
1593.2,-60.30587
1593.3,-60.26238
1593.4,-60.22128
1593.5,-60.2038
1593.6,-60.19634
1593.7,-60.18132
1593.8,-60.15071
1593.9,-60.11677
1594,-60.09517
1594.1,-60.07237
1594.2,-60.03691
1594.3,-60.00088
1594.4,-59.98663
1594.5,-59.98546
1594.6,-59.97064
1594.7,-59.9432
1594.8,-59.91393
1594.9,-59.89124
1595,-59.87568
1595.1,-59.8638
1595.2,-59.84171
1595.3,-59.80241
1595.4,-59.77767
1595.5,-59.77813
1595.6,-59.77513
1595.7,-59.75562
1595.8,-59.73683
1595.9,-59.7288
1596,-59.72204
1596.1,-59.71009
1596.2,-59.68884
1596.3,-59.66157
1596.4,-59.63837
1596.5,-59.62252
1596.6,-59.60953
1596.7,-59.59906
1596.8,-59.58909
1596.9,-59.5779
1597,-59.5692
1597.1,-59.55891
1597.2,-59.54446
1597.3,-59.52776
1597.4,-59.51976
1597.5,-59.52524
1597.6,-59.52939
1597.7,-59.53202
1597.8,-59.53041
1597.9,-59.52219
1598,-59.51272
1598.1,-59.50339
1598.2,-59.49564
1598.3,-59.48631
1598.4,-59.49411
1598.5,-59.52364
1598.6,-59.55607
1598.7,-59.58876
1598.8,-59.6217
1598.9,-59.65673
1599,-59.69012
1599.1,-59.71956
1599.2,-59.73881
1599.3,-59.7433
1599.4,-59.75246
1599.5,-59.77476
1599.6,-59.80252
1599.7,-59.83527
1599.8,-59.87285
1599.9,-59.91598
1600,-59.96108
1600.1,-59.99942
1600.2,-60.02398
1600.3,-60.03258
1600.4,-60.05381
1600.5,-60.10637
1600.6,-60.17126
1600.7,-60.23969
1600.8,-60.30527
1600.9,-60.35584
1601,-60.39229
1601.1,-60.42739
1601.2,-60.47401
1601.3,-60.53016
1601.4,-60.58769
1601.5,-60.63948
1601.6,-60.68629
1601.7,-60.74024
1601.8,-60.8019
1601.9,-60.85971
1602,-60.90277
1602.1,-60.94135
1602.2,-60.9928
1602.3,-61.04451
1602.4,-61.09343
1602.5,-61.15471
1602.6,-61.2322
1602.7,-61.31229
1602.8,-61.37539
1602.9,-61.42892
1603,-61.48423
1603.1,-61.54464
1603.2,-61.60187
1603.3,-61.65026
1603.4,-61.70416
1603.5,-61.77336
1603.6,-61.84132
1603.7,-61.88874
1603.8,-61.93678
1603.9,-62.00033
1604,-62.06228
1604.1,-62.10732
1604.2,-62.14467
1604.3,-62.18293
1604.4,-62.27901
1604.5,-62.45765
1604.6,-62.64604
1604.7,-62.81482
1604.8,-62.97049
1604.9,-63.11511
1605,-63.24969
1605.1,-63.3771
1605.2,-63.50362
1605.3,-63.62084
1605.4,-63.76475
1605.5,-63.95556
1605.6,-64.15194
1605.7,-64.33824
1605.8,-64.51742
1605.9,-64.6981
1606,-64.87555
1606.1,-65.0453
1606.2,-65.20996
1606.3,-65.37218
1606.4,-65.51908
1606.5,-65.64673
1606.6,-65.7751
1606.7,-65.90469
1606.8,-66.03137
1606.9,-66.15483
1607,-66.2736
1607.1,-66.389
1607.2,-66.50008
1607.3,-66.60595
1607.4,-66.70325
1607.5,-66.7919
1607.6,-66.87344
1607.7,-66.95089
1607.8,-67.03231
1607.9,-67.1214
1608,-67.21802
1608.1,-67.31915
1608.2,-67.42155
1608.3,-67.52299
1608.4,-67.60629
1608.5,-67.66632
1608.6,-67.71896
1608.7,-67.7744
1608.8,-67.83698
1608.9,-67.90936
1609,-67.98829
1609.1,-68.06145
1609.2,-68.12125
1609.3,-68.17189
1609.4,-68.22513
1609.5,-68.29083
1609.6,-68.36502
1609.7,-68.43146
1609.8,-68.48271
1609.9,-68.53123
1610,-68.59069
1610.1,-68.66449
1610.2,-68.73414
1610.3,-68.78134
1610.4,-68.82054
1610.5,-68.8719
1610.6,-68.93275
1610.7,-68.9803
1610.8,-69.01932
1610.9,-69.0739
1611,-69.13452
1611.1,-69.18007
1611.2,-69.21292
1611.3,-69.25203
1611.4,-69.29568
1611.5,-69.33666
1611.6,-69.37405
1611.7,-69.40627
1611.8,-69.44847
1611.9,-69.50306
1612,-69.55315
1612.1,-69.59222
1612.2,-69.63807
1612.3,-69.69199
1612.4,-69.73425
1612.5,-69.76305
1612.6,-69.79148
1612.7,-69.83787
1612.8,-69.89534
1612.9,-69.94861
1613,-69.99445
1613.1,-70.03385
1613.2,-70.06826
1613.3,-70.09621
1613.4,-70.12502
1613.5,-70.15475
1613.6,-70.18158
1613.7,-70.20621
1613.8,-70.2313
1613.9,-70.25707
1614,-70.2824
1614.1,-70.31232
1614.2,-70.34404
1614.3,-70.37219
1614.4,-70.4002
1614.5,-70.43184
1614.6,-70.46575
1614.7,-70.50258
1614.8,-70.54377
1614.9,-70.58474
1615,-70.62766
1615.1,-70.67405
1615.2,-70.72376
1615.3,-70.77737
1615.4,-70.83297
1615.5,-70.89172
1615.6,-70.94782
1615.7,-70.9954
1615.8,-71.035
1615.9,-71.06624
1616,-71.09208
1616.1,-71.11715
1616.2,-71.14636
1616.3,-71.17993
1616.4,-71.22289
1616.5,-71.27926
1616.6,-71.3399
1616.7,-71.39961
1616.8,-71.45021
1616.9,-71.48619
1617,-71.51308
1617.1,-71.54263
1617.2,-71.58211
1617.3,-71.63125
1617.4,-71.69059
1617.5,-71.74811
1617.6,-71.79089
1617.7,-71.82307
1617.8,-71.85967
1617.9,-71.90986
1618,-71.96865
1618.1,-72.0248
1618.2,-72.065
1618.3,-72.09649
1618.4,-72.1425
1618.5,-72.2076
1618.6,-72.26711
1618.7,-72.30774
1618.8,-72.35289
1618.9,-72.41459
1619,-72.47497
1619.1,-72.51576
1619.2,-72.55146
1619.3,-72.60374
1619.4,-72.66379
1619.5,-72.72017
1619.6,-72.76776
1619.7,-72.81224
1619.8,-72.85842
1619.9,-72.89988
1620,-72.94404
1620.1,-73.00309
1620.2,-73.0677
1620.3,-73.1159
1620.4,-73.16157
1620.5,-73.22798
1620.6,-73.29852
1620.7,-73.35474
1620.8,-73.40314
1620.9,-73.46333
1621,-73.53442
1621.1,-73.60371
1621.2,-73.66856
1621.3,-73.72604
1621.4,-73.7803
1621.5,-73.83388
1621.6,-73.88679
1621.7,-73.93639
1621.8,-73.98248
1621.9,-74.02964
1622,-74.07468
1622.1,-74.119
1622.2,-74.16538
1622.3,-74.21213
1622.4,-74.26211
1622.5,-74.31474
1622.6,-74.3664
1622.7,-74.41937
1622.8,-74.47412
1622.9,-74.53052
1623,-74.58899
1623.1,-74.64812
1623.2,-74.70864
1623.3,-74.77157
1623.4,-74.84058
1623.5,-74.91874
1623.6,-75.00216
1623.7,-75.08987
1623.8,-75.17774
1623.9,-75.26081
1624,-75.33849
1624.1,-75.40484
1624.2,-75.46183
1624.3,-75.51308
1624.4,-75.56503
1624.5,-75.62299
1624.6,-75.68512
1624.7,-75.75331
1624.8,-75.82542
1624.9,-75.90621
1625,-75.99155
1625.1,-76.0698
1625.2,-76.135
1625.3,-76.18456
1625.4,-76.23473
1625.5,-76.2978
1625.6,-76.37512
1625.7,-76.46295
1625.8,-76.54516
1625.9,-76.60905
1626,-76.66169
1626.1,-76.71648
1626.2,-76.7828
1626.3,-76.8649
1626.4,-76.94461
1626.5,-77.00647
1626.6,-77.06244
1626.7,-77.12889
1626.8,-77.20524
1626.9,-77.27569
1627,-77.33627
1627.1,-77.39732
1627.2,-77.46953
1627.3,-77.54414
1627.4,-77.60542
1627.5,-77.66002
1627.6,-77.7276
1627.7,-77.81107
1627.8,-77.88357
1627.9,-77.93946
1628,-77.99384
1628.1,-78.04916
1628.2,-78.10051
1628.3,-78.14937
1628.4,-78.21344
1628.5,-78.29479
1628.6,-78.37152
1628.7,-78.42925
1628.8,-78.48634
1628.9,-78.55762
1629,-78.62511
1629.1,-78.68149
1629.2,-78.73679
1629.3,-78.79984
1629.4,-78.87273
1629.5,-78.9474
1629.6,-79.01525
1629.7,-79.07679
1629.8,-79.13558
1629.9,-79.18879
1630,-79.23694
1630.1,-79.28332
1630.2,-79.32644
1630.3,-79.36904
1630.4,-79.41439
1630.5,-79.4654
1630.6,-79.51836
1630.7,-79.56674
1630.8,-79.61151
1630.9,-79.65395
1631,-79.69789
1631.1,-79.74426
1631.2,-79.79284
1631.3,-79.84375
1631.4,-79.89554
1631.5,-79.94808
1631.6,-79.99956
1631.7,-80.05809
1631.8,-80.12326
1631.9,-80.19122
1632,-80.26291
1632.1,-80.33584
1632.2,-80.40726
1632.3,-80.47544
1632.4,-80.54554
1632.5,-80.60882
1632.6,-80.66023
1632.7,-80.70531
1632.8,-80.74517
1632.9,-80.78251
1633,-80.82469
1633.1,-80.88125
1633.2,-80.94693
1633.3,-81.01463
1633.4,-81.08104
1633.5,-81.13811
1633.6,-81.18106
1633.7,-81.21411
1633.8,-81.25369
1633.9,-81.30451
1634,-81.36296
1634.1,-81.42636
1634.2,-81.48143
1634.3,-81.51903
1634.4,-81.55009
1634.5,-81.59503
1634.6,-81.65392
1634.7,-81.71563
1634.8,-81.76436
1634.9,-81.79334
1635,-81.82372
1635.1,-81.8718
1635.2,-81.9293
1635.3,-81.97414
1635.4,-82.0058
1635.5,-82.0448
1635.6,-82.09396
1635.7,-82.1335
1635.8,-82.15923
1635.9,-82.19559
1636,-82.24653
1636.1,-82.29078
1636.2,-82.32198
1636.3,-82.34673
1636.4,-82.37141
1636.5,-82.39642
1636.6,-82.42189
1636.7,-82.45502
1636.8,-82.49931
1636.9,-82.54175
1637,-82.56935
1637.1,-82.60096
1637.2,-82.64395
1637.3,-82.68274
1637.4,-82.70908
1637.5,-82.7333
1637.6,-82.76885
1637.7,-82.8084
1637.8,-82.84355
1637.9,-82.87007
1638,-82.89088
1638.1,-82.90764
1638.2,-82.92135
1638.3,-82.93605
1638.4,-82.95077
1638.5,-82.9682
1638.6,-82.98872
1638.7,-83.01243
1638.8,-83.03787
1638.9,-83.06102
1639,-83.08199
1639.1,-83.10321
1639.2,-83.12773
1639.3,-83.15031
1639.4,-83.16822
1639.5,-83.18122
1639.6,-83.18858
1639.7,-83.19314
1639.8,-83.19632
1639.9,-83.20276
1640,-83.2101
1640.1,-83.21527
1640.2,-83.22185
1640.3,-83.23113
1640.4,-83.24058
1640.5,-83.25031
1640.6,-83.26794
1640.7,-83.29137
1640.8,-83.31591
1640.9,-83.34248
1641,-83.37006
1641.1,-83.39535
1641.2,-83.41342
1641.3,-83.4267
1641.4,-83.4299
1641.5,-83.4188
1641.6,-83.4076
1641.7,-83.40666
1641.8,-83.41602
1641.9,-83.43335
1642,-83.45721
1642.1,-83.47521
1642.2,-83.47708
1642.3,-83.46864
1642.4,-83.45897
1642.5,-83.45524
1642.6,-83.46188
1642.7,-83.47759
1642.8,-83.48539
1642.9,-83.47418
1643,-83.45905
1643.1,-83.45606
1643.2,-83.46545
1643.3,-83.47315
1643.4,-83.46436
1643.5,-83.44398
1643.6,-83.43249
1643.7,-83.43651
1643.8,-83.4356
1643.9,-83.41559
1644,-83.39701
1644.1,-83.40032
1644.2,-83.40384
1644.3,-83.38806
1644.4,-83.36697
1644.5,-83.35561
1644.6,-83.35463
1644.7,-83.35697
1644.8,-83.35977
1644.9,-83.35857
1645,-83.34974
1645.1,-83.32936
1645.2,-83.30486
1645.3,-83.29697
1645.4,-83.29071
1645.5,-83.26299
1645.6,-83.2316
1645.7,-83.21454
1645.8,-83.20307
1645.9,-83.18208
1646,-83.15142
1646.1,-83.1183
1646.2,-83.08921
1646.3,-83.06952
1646.4,-83.05605
1646.5,-83.04146
1646.6,-83.02599
1646.7,-83.01542
1646.8,-83.0024
1646.9,-82.98372
1647,-82.96478
1647.1,-82.94565
1647.2,-82.92595
1647.3,-82.90576
1647.4,-82.88461
1647.5,-82.85667
1647.6,-82.82784
1647.7,-82.80288
1647.8,-82.77949
1647.9,-82.75889
1648,-82.74042
1648.1,-82.72738
1648.2,-82.71318
1648.3,-82.69646
1648.4,-82.67717
1648.5,-82.64849
1648.6,-82.61395
1648.7,-82.57508
1648.8,-82.53323
1648.9,-82.48368
1649,-82.42819
1649.1,-82.37361
1649.2,-82.32111
1649.3,-82.27472
1649.4,-82.23153
1649.5,-82.19528
1649.6,-82.1675
1649.7,-82.14377
1649.8,-82.12055
1649.9,-82.09056
1650,-82.04947
1650.1,-81.99658
1650.2,-81.94488
1650.3,-81.90252
1650.4,-81.86337
1650.5,-81.82809
1650.6,-81.79574
1650.7,-81.75363
1650.8,-81.69668
1650.9,-81.63812
1651,-81.5879
1651.1,-81.55022
1651.2,-81.52102
1651.3,-81.48458
1651.4,-81.43277
1651.5,-81.37453
1651.6,-81.32932
1651.7,-81.3026
1651.8,-81.27335
1651.9,-81.22522
1652,-81.17381
1652.1,-81.13979
1652.2,-81.11453
1652.3,-81.07839
1652.4,-81.02697
1652.5,-80.97768
1652.6,-80.93808
1652.7,-80.88635
1652.8,-80.8232
1652.9,-80.77073
1653,-80.73039
1653.1,-80.6946
1653.2,-80.6558
1653.3,-80.60735
1653.4,-80.5565
1653.5,-80.52444
1653.6,-80.50833
1653.7,-80.48874
1653.8,-80.45843
1653.9,-80.42893
1654,-80.40954
1654.1,-80.38575
1654.2,-80.35519
1654.3,-80.32461
1654.4,-80.26331
1654.5,-80.16395
1654.6,-80.06363
1654.7,-79.97012
1654.8,-79.87786
1654.9,-79.78798
1655,-79.6976
1655.1,-79.60426
1655.2,-79.50979
1655.3,-79.41841
1655.4,-79.29422
1655.5,-79.12301
1655.6,-78.94752
1655.7,-78.77669
1655.8,-78.6084
1655.9,-78.44642
1656,-78.28826
1656.1,-78.13454
1656.2,-77.98728
1656.3,-77.84937
1656.4,-77.71805
1656.5,-77.59167
1656.6,-77.46875
1656.7,-77.34516
1656.8,-77.21816
1656.9,-77.08549
1657,-76.95315
1657.1,-76.81781
1657.2,-76.67627
1657.3,-76.53501
1657.4,-76.389
1657.5,-76.23714
1657.6,-76.09236
1657.7,-75.96313
1657.8,-75.84273
1657.9,-75.72573
1658,-75.60814
1658.1,-75.48244
1658.2,-75.34765
1658.3,-75.20627
1658.4,-75.06665
1658.5,-74.93559
1658.6,-74.81362
1658.7,-74.69836
1658.8,-74.58653
1658.9,-74.46955
1659,-74.33922
1659.1,-74.20829
1659.2,-74.08871
1659.3,-73.98357
1659.4,-73.88017
1659.5,-73.75914
1659.6,-73.62438
1659.7,-73.48926
1659.8,-73.36899
1659.9,-73.26413
1660,-73.15204
1660.1,-73.02071
1660.2,-72.89192
1660.3,-72.78817
1660.4,-72.68658
1660.5,-72.5625
1660.6,-72.43263
1660.7,-72.31908
1660.8,-72.21236
1660.9,-72.08884
1661,-71.96515
1661.1,-71.86032
1661.2,-71.76527
1661.3,-71.66936
1661.4,-71.56462
1661.5,-71.45437
1661.6,-71.34756
1661.7,-71.2488
1661.8,-71.14218
1661.9,-71.0182
1662,-70.89754
1662.1,-70.78946
1662.2,-70.67755
1662.3,-70.55216
1662.4,-70.4343
1662.5,-70.33346
1662.6,-70.23176
1662.7,-70.11889
1662.8,-69.99556
1662.9,-69.86782
1663,-69.73966
1663.1,-69.62017
1663.2,-69.5068
1663.3,-69.39471
1663.4,-69.28859
1663.5,-69.18516
1663.6,-69.08449
1663.7,-68.98664
1663.8,-68.89244
1663.9,-68.79613
1664,-68.69556
1664.1,-68.5965
1664.2,-68.4974
1664.3,-68.39656
1664.4,-68.29212
1664.5,-68.18763
1664.6,-68.07998
1664.7,-67.96264
1664.8,-67.84075
1664.9,-67.71819
1665,-67.59356
1665.1,-67.46613
1665.2,-67.3414
1665.3,-67.21746
1665.4,-67.09494
1665.5,-66.98
1665.6,-66.87174
1665.7,-66.76885
1665.8,-66.6703
1665.9,-66.5763
1666,-66.48
1666.1,-66.37664
1666.2,-66.26307
1666.3,-66.13602
1666.4,-66.00834
1666.5,-65.88721
1666.6,-65.77226
1666.7,-65.66641
1666.8,-65.56895
1666.9,-65.47397
1667,-65.37027
1667.1,-65.25157
1667.2,-65.12365
1667.3,-64.99691
1667.4,-64.8835
1667.5,-64.78677
1667.6,-64.69038
1667.7,-64.57616
1667.8,-64.45172
1667.9,-64.33032
1668,-64.21594
1668.1,-64.11141
1668.2,-63.99971
1668.3,-63.86877
1668.4,-63.74074
1668.5,-63.63797
1668.6,-63.53987
1668.7,-63.42046
1668.8,-63.29107
1668.9,-63.17249
1669,-63.06314
1669.1,-62.9397
1669.2,-62.80716
1669.3,-62.68636
1669.4,-62.57522
1669.5,-62.45922
1669.6,-62.3325
1669.7,-62.19981
1669.8,-62.06522
1669.9,-61.93334
1670,-61.80705
1670.1,-61.68983
1670.2,-61.56946
1670.3,-61.42881
1670.4,-61.29085
1670.5,-61.17376
1670.6,-61.05462
1670.7,-60.91779
1670.8,-60.77536
1670.9,-60.64283
1671,-60.51849
1671.1,-60.39164
1671.2,-60.25451
1671.3,-60.11065
1671.4,-59.96547
1671.5,-59.8187
1671.6,-59.66619
1671.7,-59.50798
1671.8,-59.34608
1671.9,-59.17987
1672,-59.01217
1672.1,-58.8411
1672.2,-58.66516
1672.3,-58.48505
1672.4,-58.30527
1672.5,-58.12913
1672.6,-57.94828
1672.7,-57.7644
1672.8,-57.57863
1672.9,-57.38913
1673,-57.19545
1673.1,-56.99739
1673.2,-56.79732
1673.3,-56.59162
1673.4,-56.38885
1673.5,-56.19094
1673.6,-55.99076
1673.7,-55.78665
1673.8,-55.57496
1673.9,-55.35567
1674,-55.12192
1674.1,-54.87022
1674.2,-54.59958
1674.3,-54.3062
1674.4,-53.99749
1674.5,-53.67805
1674.6,-53.34405
1674.7,-52.9919
1674.8,-52.61648
1674.9,-52.20904
1675,-51.75514
1675.1,-51.23878
1675.2,-50.64597
1675.3,-49.97184
1675.4,-49.20387
1675.5,-48.31727
1675.6,-47.25949
1675.7,-45.96263
1675.8,-44.31793
1675.9,-42.1891
1676,-39.31102
1676.1,-35.29083
1676.2,-29.15748
1676.3,-19.20209
1676.4,-4.495838
1676.5,12.19175
1676.6,23.50925
1676.7,25.63433
1676.8,21.64007
1676.9,14.82591
1677,7.151301
1677.1,-0.2634303
1677.2,-7.145496
1677.3,-13.41428
1677.4,-19.22466
1677.5,-24.73512
1677.6,-30.09789
1677.7,-35.43725
1677.8,-40.71727
1677.9,-45.75788
1678,-50.22408
1678.1,-53.8146
1678.2,-56.45231
1678.3,-58.2244
1678.4,-59.36638
1678.5,-60.08972
1678.6,-60.5444
1678.7,-60.83182
1678.8,-61.00067
1678.9,-61.10101
1679,-61.16607
1679.1,-61.20723
1679.2,-61.22119
1679.3,-61.21663
1679.4,-61.20893
1679.5,-61.2105
1679.6,-61.21794
1679.7,-61.22568
1679.8,-61.23187
1679.9,-61.23508
1680,-61.23803
1680.1,-61.24337
1680.2,-61.25067
1680.3,-61.25781
1680.4,-61.26638
1680.5,-61.27585
1680.6,-61.28472
1680.7,-61.29728
1680.8,-61.31418
1680.9,-61.33555
1681,-61.35845
1681.1,-61.37864
1681.2,-61.3989
1681.3,-61.42192
1681.4,-61.4482
1681.5,-61.47587
1681.6,-61.50195
1681.7,-61.52593
1681.8,-61.54568
1681.9,-61.56205
1682,-61.57748
1682.1,-61.59592
1682.2,-61.61823
1682.3,-61.64399
1682.4,-61.67551
1682.5,-61.71155
1682.6,-61.75336
1682.7,-61.8015
1682.8,-61.85561
1682.9,-61.90887
1683,-61.95364
1683.1,-61.98904
1683.2,-62.01558
1683.3,-62.04155
1683.4,-62.07683
1683.5,-62.12665
1683.6,-62.1857
1683.7,-62.24571
1683.8,-62.29799
1683.9,-62.33456
1684,-62.36564
1684.1,-62.40366
1684.2,-62.45621
1684.3,-62.52021
1684.4,-62.57967
1684.5,-62.62181
1684.6,-62.65569
1684.7,-62.69795
1684.8,-62.7537
1684.9,-62.82163
1685,-62.8783
1685.1,-62.91637
1685.2,-62.95968
1685.3,-63.02082
1685.4,-63.07955
1685.5,-63.11916
1685.6,-63.16152
1685.7,-63.22328
1685.8,-63.2837
1685.9,-63.32277
1686,-63.36181
1686.1,-63.41816
1686.2,-63.48089
1686.3,-63.54793
1686.4,-63.61398
1686.5,-63.67607
1686.6,-63.73819
1686.7,-63.79604
1686.8,-63.84484
1686.9,-63.8837
1687,-63.93012
1687.1,-63.98621
1687.2,-64.03257
1687.3,-64.06972
1687.4,-64.11465
1687.5,-64.17178
1687.6,-64.22678
1687.7,-64.27419
1687.8,-64.31323
1687.9,-64.3454
1688,-64.3806
1688.1,-64.42194
1688.2,-64.46987
1688.3,-64.52415
1688.4,-64.5812
1688.5,-64.63481
1688.6,-64.68614
1688.7,-64.73902
1688.8,-64.79145
1688.9,-64.84566
1689,-64.89976
1689.1,-64.95138
1689.2,-65.00104
1689.3,-65.04969
1689.4,-65.09522
1689.5,-65.13401
1689.6,-65.17105
1689.7,-65.20291
1689.8,-65.22991
1689.9,-65.25532
1690,-65.27765
1690.1,-65.29705
1690.2,-65.31599
1690.3,-65.34425
1690.4,-65.37333
1690.5,-65.39815
1690.6,-65.42846
1690.7,-65.46659
1690.8,-65.51029
1690.9,-65.55549
1691,-65.60181
1691.1,-65.63922
1691.2,-65.66254
1691.3,-65.6798
1691.4,-65.69382
1691.5,-65.70697
1691.6,-65.72652
1691.7,-65.76093
1691.8,-65.80185
1691.9,-65.84041
1692,-65.8697
1692.1,-65.88318
1692.2,-65.89252
1692.3,-65.90807
1692.4,-65.93333
1692.5,-65.96488
1692.6,-65.99144
1692.7,-66.00394
1692.8,-66.00768
1692.9,-66.01688
1693,-66.03833
1693.1,-66.06985
1693.2,-66.091
1693.3,-66.09617
1693.4,-66.10401
1693.5,-66.12307
1693.6,-66.14074
1693.7,-66.13927
1693.8,-66.13488
1693.9,-66.14894
1694,-66.16876
1694.1,-66.17339
1694.2,-66.17418
1694.3,-66.19287
1694.4,-66.21276
1694.5,-66.21561
1694.6,-66.20541
1694.7,-66.19181
1694.8,-66.1806
1694.9,-66.17027
1695,-66.16958
1695.1,-66.18173
1695.2,-66.19413
1695.3,-66.19353
1695.4,-66.18836
1695.5,-66.19141
1695.6,-66.19102
1695.7,-66.17669
1695.8,-66.15811
1695.9,-66.1534
1696,-66.16025
1696.1,-66.16715
1696.2,-66.16802
1696.3,-66.15978
1696.4,-66.14278
1696.5,-66.11498
1696.6,-66.08455
1696.7,-66.05772
1696.8,-66.033
1696.9,-66.00981
1697,-65.98812
1697.1,-65.96993
1697.2,-65.95263
1697.3,-65.93349
1697.4,-65.91113
1697.5,-65.88426
1697.6,-65.85433
1697.7,-65.82122
1697.8,-65.78892
1697.9,-65.75769
1698,-65.72624
1698.1,-65.69686
1698.2,-65.66983
1698.3,-65.6468
1698.4,-65.62107
1698.5,-65.59607
1698.6,-65.57591
1698.7,-65.55835
1698.8,-65.54503
1698.9,-65.53349
1699,-65.52276
1699.1,-65.5084
1699.2,-65.49046
1699.3,-65.46626
1699.4,-65.42926
1699.5,-65.38121
1699.6,-65.33257
1699.7,-65.28992
1699.8,-65.2539
1699.9,-65.23155
1700,-65.21784
1700.1,-65.2021
1700.2,-65.17683
1700.3,-65.1368
1700.4,-65.08597
1700.5,-65.03271
1700.6,-64.99173
1700.7,-64.96344
1700.8,-64.93775
1700.9,-64.90327
1701,-64.85375
1701.1,-64.79827
1701.2,-64.75298
1701.3,-64.72916
1701.4,-64.70558
1701.5,-64.65771
1701.6,-64.59858
1701.7,-64.549
1701.8,-64.51317
1701.9,-64.47811
1702,-64.42841
1702.1,-64.37252
1702.2,-64.32944
1702.3,-64.29652
1702.4,-64.25053
1702.5,-64.18931
1702.6,-64.1369
1702.7,-64.10137
1702.8,-64.05925
1702.9,-63.99893
1703,-63.93352
1703.1,-63.87076
1703.2,-63.81311
1703.3,-63.76088
1703.4,-63.71737
1703.5,-63.67746
1703.6,-63.62621
1703.7,-63.56448
1703.8,-63.51094
1703.9,-63.46899
1704,-63.4179
1704.1,-63.35452
1704.2,-63.29934
1704.3,-63.25842
1704.4,-63.21745
1704.5,-63.16894
1704.6,-63.11786
1704.7,-63.0626
1704.8,-63.00221
1704.9,-62.93521
1705,-62.8629
1705.1,-62.79319
1705.2,-62.72497
1705.3,-62.66158
1705.4,-62.59895
1705.5,-62.53241
1705.6,-62.46504
1705.7,-62.39534
1705.8,-62.32469
1705.9,-62.25398
1706,-62.18628
1706.1,-62.11686
1706.2,-62.04403
1706.3,-61.97256
1706.4,-61.90167
1706.5,-61.83317
1706.6,-61.76959
1706.7,-61.71376
1706.8,-61.66076
1706.9,-61.60832
1707,-61.55758
1707.1,-61.5078
1707.2,-61.46018
1707.3,-61.41205
1707.4,-61.36347
1707.5,-61.3077
1707.6,-61.23866
1707.7,-61.16225
1707.8,-61.085
1707.9,-61.00999
1708,-60.94149
1708.1,-60.88567
1708.2,-60.83819
1708.3,-60.79066
1708.4,-60.73547
1708.5,-60.66676
1708.6,-60.58919
1708.7,-60.51179
1708.8,-60.44403
1708.9,-60.38817
1709,-60.33726
1709.1,-60.2818
1709.2,-60.21381
1709.3,-60.13621
1709.4,-60.0617
1709.5,-60.00224
1709.6,-59.95252
1709.7,-59.89176
1709.8,-59.81527
1709.9,-59.73704
1710,-59.67358
1710.1,-59.62376
1710.2,-59.56455
1710.3,-59.48747
1710.4,-59.41255
1710.5,-59.35378
1710.6,-59.2956
1710.7,-59.22516
1710.8,-59.15473
1710.9,-59.10132
1711,-59.04809
1711.1,-58.97411
1711.2,-58.89371
1711.3,-58.82016
1711.4,-58.75384
1711.5,-58.68809
1711.6,-58.61639
1711.7,-58.54184
1711.8,-58.47738
1711.9,-58.4217
1712,-58.35708
1712.1,-58.28907
1712.2,-58.23226
1712.3,-58.1796
1712.4,-58.11502
1712.5,-58.03897
1712.6,-57.96707
1712.7,-57.90811
1712.8,-57.86166
1712.9,-57.81816
1713,-57.76793
1713.1,-57.70783
1713.2,-57.64287
1713.3,-57.57964
1713.4,-57.51562
1713.5,-57.45402
1713.6,-57.39358
1713.7,-57.3295
1713.8,-57.26196
1713.9,-57.194
1714,-57.12988
1714.1,-57.06711
1714.2,-57.00782
1714.3,-56.95109
1714.4,-56.89314
1714.5,-56.83561
1714.6,-56.78037
1714.7,-56.72943
1714.8,-56.68296
1714.9,-56.64406
1715,-56.60918
1715.1,-56.57666
1715.2,-56.54995
1715.3,-56.52698
1715.4,-56.50786
1715.5,-56.49049
1715.6,-56.47386
1715.7,-56.45413
1715.8,-56.42796
1715.9,-56.39747
1716,-56.36436
1716.1,-56.33445
1716.2,-56.31251
1716.3,-56.30213
1716.4,-56.30115
1716.5,-56.30732
1716.6,-56.31865
1716.7,-56.32663
1716.8,-56.32685
1716.9,-56.31941
1717,-56.31476
1717.1,-56.31986
1717.2,-56.33608
1717.3,-56.36437
1717.4,-56.3959
1717.5,-56.42107
1717.6,-56.43813
1717.7,-56.45764
1717.8,-56.48851
1717.9,-56.53299
1718,-56.58079
1718.1,-56.61706
1718.2,-56.6507
1718.3,-56.69522
1718.4,-56.75255
1718.5,-56.81165
1718.6,-56.85901
1718.7,-56.90066
1718.8,-56.95577
1718.9,-57.03099
1719,-57.09905
1719.1,-57.15058
1719.2,-57.2114
1719.3,-57.28849
1719.4,-57.35971
1719.5,-57.4119
1719.6,-57.46696
1719.7,-57.53284
1719.8,-57.5983
1719.9,-57.65898
1720,-57.71927
1720.1,-57.79153
1720.2,-57.87183
1720.3,-57.94686
1720.4,-58.01587
1720.5,-58.09072
1720.6,-58.16787
1720.7,-58.23297
1720.8,-58.29095
1720.9,-58.35561
1721,-58.43398
1721.1,-58.51657
1721.2,-58.5908
1721.3,-58.65455
1721.4,-58.71148
1721.5,-58.76514
1721.6,-58.81383
1721.7,-58.86319
1721.8,-58.91157
1721.9,-58.95331
1722,-58.99387
1722.1,-59.0359
1722.2,-59.0795
1722.3,-59.12146
1722.4,-59.16321
1722.5,-59.20252
1722.6,-59.23774
1722.7,-59.27281
1722.8,-59.30602
1722.9,-59.33648
1723,-59.36657
1723.1,-59.40099
1723.2,-59.43678
1723.3,-59.47086
1723.4,-59.50722
1723.5,-59.54603
1723.6,-59.58649
1723.7,-59.62947
1723.8,-59.67682
1723.9,-59.72582
1724,-59.77343
1724.1,-59.81939
1724.2,-59.85915
1724.3,-59.88957
1724.4,-59.91193
1724.5,-59.92954
1724.6,-59.94359
1724.7,-59.95911
1724.8,-59.98387
1724.9,-60.01625
1725,-60.05521
1725.1,-60.09793
1725.2,-60.13268
1725.3,-60.15247
1725.4,-60.16161
1725.5,-60.17084
1725.6,-60.18919
1725.7,-60.22164
1725.8,-60.25957
1725.9,-60.29038
1726,-60.30676
1726.1,-60.31259
1726.2,-60.32371
1726.3,-60.34825
1726.4,-60.38348
1726.5,-60.40916
1726.6,-60.41714
1726.7,-60.4224
1726.8,-60.43947
1726.9,-60.46738
1727,-60.48519
1727.1,-60.49422
1727.2,-60.50988
1727.3,-60.53602
1727.4,-60.55608
1727.5,-60.55992
1727.6,-60.56825
1727.7,-60.59234
1727.8,-60.62137
1727.9,-60.63739
1728,-60.64027
1728.1,-60.64133
1728.2,-60.64881
1728.3,-60.66627
1728.4,-60.68828
1728.5,-60.70685
1728.6,-60.71421
1728.7,-60.72332
1728.8,-60.73967
1728.9,-60.74691
1729,-60.74592
1729.1,-60.75277
1729.2,-60.77352
1729.3,-60.79466
1729.4,-60.80553
1729.5,-60.80623
1729.6,-60.80099
1729.7,-60.79412
1729.8,-60.78888
1729.9,-60.79168
1730,-60.79956
1730.1,-60.80777
1730.2,-60.8214
1730.3,-60.83838
1730.4,-60.85487
1730.5,-60.86974
1730.6,-60.88675
1730.7,-60.90463
1730.8,-60.92025
1730.9,-60.93408
1731,-60.94513
1731.1,-60.95562
1731.2,-60.96323
1731.3,-60.96704
1731.4,-60.96638
1731.5,-60.96234
1731.6,-60.95562
1731.7,-60.94335
1731.8,-60.9319
1731.9,-60.92213
1732,-60.91298
1732.1,-60.90681
1732.2,-60.90381
1732.3,-60.9065
1732.4,-60.91411
1732.5,-60.93073
1732.6,-60.9518
1732.7,-60.96788
1732.8,-60.97946
1732.9,-60.98553
1733,-60.98251
1733.1,-60.97088
1733.2,-60.96181
1733.3,-60.95898
1733.4,-60.95894
1733.5,-60.96453
1733.6,-60.97662
1733.7,-60.99006
1733.8,-60.99495
1733.9,-60.99058
1734,-60.98152
1734.1,-60.97306
1734.2,-60.97425
1734.3,-60.98623
1734.4,-60.99699
1734.5,-60.99298
1734.6,-60.98254
1734.7,-60.97717
1734.8,-60.97984
1734.9,-60.99108
1735,-60.99543
1735.1,-60.98254
1735.2,-60.96904
1735.3,-60.97681
1735.4,-60.99071
1735.5,-60.98653
1735.6,-60.97238
1735.7,-60.97041
1735.8,-60.98014
1735.9,-60.97783
1736,-60.96622
1736.1,-60.96059
1736.2,-60.96288
1736.3,-60.97275
1736.4,-60.98723
1736.5,-61.00214
1736.6,-61.01154
1736.7,-61.01039
1736.8,-60.99982
1736.9,-60.99549
1737,-60.99927
1737.1,-60.99151
1737.2,-60.97825
1737.3,-60.97911
1737.4,-60.98673
1737.5,-60.98307
1737.6,-60.96899
1737.7,-60.9542
1737.8,-60.94715
1737.9,-60.95214
1738,-60.96332
1738.1,-60.97556
1738.2,-60.98396
1738.3,-60.98565
1738.4,-60.98272
1738.5,-60.97438
1738.6,-60.96492
1738.7,-60.95561
1738.8,-60.94482
1738.9,-60.93373
1739,-60.92347
1739.1,-60.9149
1739.2,-60.90579
1739.3,-60.89874
1739.4,-60.89245
1739.5,-60.88651
1739.6,-60.88328
1739.7,-60.88355
1739.8,-60.88804
1739.9,-60.8935
1740,-60.90262
1740.1,-60.91299
1740.2,-60.91966
1740.3,-60.92385
1740.4,-60.92573
1740.5,-60.92343
1740.6,-60.91464
1740.7,-60.9032
1740.8,-60.88661
1740.9,-60.86292
1741,-60.84115
1741.1,-60.82546
1741.2,-60.81579
1741.3,-60.81352
1741.4,-60.81953
1741.5,-60.82646
1741.6,-60.82905
1741.7,-60.82455
1741.8,-60.80925
1741.9,-60.78497
1742,-60.76217
1742.1,-60.75293
1742.2,-60.75334
1742.3,-60.75874
1742.4,-60.76406
1742.5,-60.75688
1742.6,-60.7366
1742.7,-60.71555
1742.8,-60.70791
1742.9,-60.71242
1743,-60.71553
1743.1,-60.70648
1743.2,-60.68726
1743.3,-60.67109
1743.4,-60.66801
1743.5,-60.67447
1743.6,-60.66824
1743.7,-60.64639
1743.8,-60.63391
1743.9,-60.63993
1744,-60.64029
1744.1,-60.62195
1744.2,-60.60902
1744.3,-60.61313
1744.4,-60.61577
1744.5,-60.60265
1744.6,-60.58121
1744.7,-60.56015
1744.8,-60.53884
1744.9,-60.52246
1745,-60.51639
1745.1,-60.5199
1745.2,-60.51903
1745.3,-60.5024
1745.4,-60.49072
1745.5,-60.48968
1745.6,-60.48229
1745.7,-60.46444
1745.8,-60.45151
1745.9,-60.45313
1746,-60.45767
1746.1,-60.45617
1746.2,-60.44307
1746.3,-60.42222
1746.4,-60.39959
1746.5,-60.37804
1746.6,-60.36002
1746.7,-60.34566
1746.8,-60.33687
1746.9,-60.33123
1747,-60.32739
1747.1,-60.3262
1747.2,-60.32651
1747.3,-60.3268
1747.4,-60.32661
1747.5,-60.33029
1747.6,-60.33077
1747.7,-60.32359
1747.8,-60.31576
1747.9,-60.30847
1748,-60.299
1748.1,-60.28552
1748.2,-60.27118
1748.3,-60.25367
1748.4,-60.23071
1748.5,-60.20756
1748.6,-60.18715
1748.7,-60.17028
1748.8,-60.15634
1748.9,-60.14798
1749,-60.14281
1749.1,-60.1377
1749.2,-60.13791
1749.3,-60.14368
1749.4,-60.15318
1749.5,-60.16047
1749.6,-60.16291
1749.7,-60.15905
1749.8,-60.14549
1749.9,-60.12603
1750,-60.10896
1750.1,-60.09881
1750.2,-60.09564
1750.3,-60.10356
1750.4,-60.11574
1750.5,-60.12008
1750.6,-60.11124
1750.7,-60.09135
1750.8,-60.07231
1750.9,-60.06076
1751,-60.06063
1751.1,-60.06918
1751.2,-60.07011
1751.3,-60.05475
1751.4,-60.03678
1751.5,-60.03041
1751.6,-60.03664
1751.7,-60.04764
1751.8,-60.04608
1751.9,-60.03218
1752,-60.0259
1752.1,-60.0365
1752.2,-60.04528
1752.3,-60.03269
1752.4,-60.01635
1752.5,-60.0152
1752.6,-60.01562
1752.7,-60.00008
1752.8,-59.97618
1752.9,-59.96034
1753,-59.95294
1753.1,-59.95032
1753.2,-59.94628
1753.3,-59.93173
1753.4,-59.92061
1753.5,-59.92865
1753.6,-59.94398
1753.7,-59.94456
1753.8,-59.94315
1753.9,-59.95826
1754,-59.97268
1754.1,-59.97358
1754.2,-59.96856
1754.3,-59.97768
1754.4,-59.97521
1754.5,-59.94193
1754.6,-59.90175
1754.7,-59.85736
1754.8,-59.80773
1754.9,-59.75088
1755,-59.69226
1755.1,-59.63316
1755.2,-59.57045
1755.3,-59.51013
1755.4,-59.43135
1755.5,-59.32479
1755.6,-59.21297
1755.7,-59.10718
1755.8,-59.00235
1755.9,-58.89449
1756,-58.78614
1756.1,-58.68126
1756.2,-58.57994
1756.3,-58.47582
1756.4,-58.38285
1756.5,-58.30621
1756.6,-58.2331
1756.7,-58.16084
1756.8,-58.09177
1756.9,-58.02778
1757,-57.96814
1757.1,-57.91461
1757.2,-57.86264
1757.3,-57.80822
1757.4,-57.75148
1757.5,-57.68981
1757.6,-57.62208
1757.7,-57.54703
1757.8,-57.46984
1757.9,-57.39506
1758,-57.32254
1758.1,-57.25345
1758.2,-57.19011
1758.3,-57.13249
1758.4,-57.08442
1758.5,-57.0492
1758.6,-57.0106
1758.7,-56.95869
1758.8,-56.90028
1758.9,-56.8436
1759,-56.79673
1759.1,-56.76129
1759.2,-56.73324
1759.3,-56.69893
1759.4,-56.65398
1759.5,-56.60878
1759.6,-56.57169
1759.7,-56.54745
1759.8,-56.52929
1759.9,-56.50589
1760,-56.47203
1760.1,-56.43967
1760.2,-56.4214
1760.3,-56.4105
1760.4,-56.39437
1760.5,-56.37396
1760.6,-56.36629
1760.7,-56.37691
1760.8,-56.38209
1760.9,-56.37169
1761,-56.36716
1761.1,-56.38089
1761.2,-56.40334
1761.3,-56.42369
1761.4,-56.44579
1761.5,-56.47574
1761.6,-56.50893
1761.7,-56.53714
1761.8,-56.55917
1761.9,-56.5782
1762,-56.60765
1762.1,-56.64589
1762.2,-56.67477
1762.3,-56.70112
1762.4,-56.74025
1762.5,-56.79409
1762.6,-56.84569
1762.7,-56.88441
1762.8,-56.91872
1762.9,-56.95432
1763,-56.9948
1763.1,-57.04061
1763.2,-57.09784
1763.3,-57.16511
1763.4,-57.23366
1763.5,-57.30234
1763.6,-57.37001
1763.7,-57.43717
1763.8,-57.50348
1763.9,-57.57359
1764,-57.64558
1764.1,-57.71557
1764.2,-57.7846
1764.3,-57.85073
1764.4,-57.91489
1764.5,-57.97751
1764.6,-58.04323
1764.7,-58.10989
1764.8,-58.17191
1764.9,-58.2285
1765,-58.27788
1765.1,-58.32167
1765.2,-58.36065
1765.3,-58.39904
1765.4,-58.43404
1765.5,-58.46243
1765.6,-58.48949
1765.7,-58.51657
1765.8,-58.54588
1765.9,-58.57856
1766,-58.61874
1766.1,-58.665
1766.2,-58.71189
1766.3,-58.75856
1766.4,-58.79454
1766.5,-58.81431
1766.6,-58.8244
1766.7,-58.83341
1766.8,-58.84594
1766.9,-58.86455
1767,-58.88977
1767.1,-58.92
1767.2,-58.95059
1767.3,-58.97132
1767.4,-58.97664
1767.5,-58.97212
1767.6,-58.97211
1767.7,-58.9835
1767.8,-59.00014
1767.9,-59.0132
1768,-59.0141
1768.1,-59.00779
1768.2,-59.01013
1768.3,-59.02565
1768.4,-59.03387
1768.5,-59.01733
1768.6,-58.99807
1768.7,-58.99476
1768.8,-59.00029
1768.9,-58.99623
1769,-58.97762
1769.1,-58.96255
1769.2,-58.95974
1769.3,-58.9577
1769.4,-58.93841
1769.5,-58.90882
1769.6,-58.88498
1769.7,-58.86881
1769.8,-58.8546
1769.9,-58.83508
1770,-58.8118
1770.1,-58.78769
1770.2,-58.77122
1770.3,-58.75971
1770.4,-58.73275
1770.5,-58.69678
1770.6,-58.67065
1770.7,-58.65336
1770.8,-58.62773
1770.9,-58.58824
1771,-58.54744
1771.1,-58.51568
1771.2,-58.49622
1771.3,-58.48116
1771.4,-58.46233
1771.5,-58.4359
1771.6,-58.40234
1771.7,-58.36316
1771.8,-58.32204
1771.9,-58.28073
1772,-58.23812
1772.1,-58.19798
1772.2,-58.15811
1772.3,-58.11603
1772.4,-58.06914
1772.5,-58.01756
1772.6,-57.96948
1772.7,-57.92688
1772.8,-57.88782
1772.9,-57.84754
1773,-57.80708
1773.1,-57.76949
1773.2,-57.73452
1773.3,-57.70035
1773.4,-57.66074
1773.5,-57.61659
1773.6,-57.56469
1773.7,-57.50292
1773.8,-57.4376
1773.9,-57.36857
1774,-57.29776
1774.1,-57.22935
1774.2,-57.16694
1774.3,-57.10946
1774.4,-57.05342
1774.5,-57.00037
1774.6,-56.94995
1774.7,-56.89924
1774.8,-56.84111
1774.9,-56.77288
1775,-56.69806
1775.1,-56.62267
1775.2,-56.55391
1775.3,-56.49633
1775.4,-56.44706
1775.5,-56.39497
1775.6,-56.33066
1775.7,-56.25192
1775.8,-56.17032
1775.9,-56.09842
1776,-56.03843
1776.1,-55.99175
1776.2,-55.93921
1776.3,-55.86592
1776.4,-55.78635
1776.5,-55.71695
1776.6,-55.65825
1776.7,-55.59289
1776.8,-55.51882
1776.9,-55.44321
1777,-55.37767
1777.1,-55.3205
1777.2,-55.25136
1777.3,-55.17465
1777.4,-55.10744
1777.5,-55.05125
1777.6,-54.98434
1777.7,-54.90525
1777.8,-54.83448
1777.9,-54.77572
1778,-54.7228
1778.1,-54.67057
1778.2,-54.6188
1778.3,-54.55867
1778.4,-54.48635
1778.5,-54.41177
1778.6,-54.34678
1778.7,-54.28743
1778.8,-54.21883
1778.9,-54.14848
1779,-54.08918
1779.1,-54.0366
1779.2,-53.97773
1779.3,-53.90861
1779.4,-53.83512
1779.5,-53.75979
1779.6,-53.68994
1779.7,-53.62922
1779.8,-53.57387
1779.9,-53.52537
1780,-53.48061
1780.1,-53.43462
1780.2,-53.38968
1780.3,-53.34929
1780.4,-53.30933
1780.5,-53.26805
1780.6,-53.22876
1780.7,-53.19179
1780.8,-53.15737
1780.9,-53.12237
1781,-53.08957
1781.1,-53.05989
1781.2,-53.02668
1781.3,-52.98952
1781.4,-52.94756
1781.5,-52.90181
1781.6,-52.85352
1781.7,-52.80927
1781.8,-52.77503
1781.9,-52.74814
1782,-52.72863
1782.1,-52.71643
1782.2,-52.71067
1782.3,-52.70205
1782.4,-52.68497
1782.5,-52.66262
1782.6,-52.64244
1782.7,-52.63242
1782.8,-52.63392
1782.9,-52.6495
1783,-52.67159
1783.1,-52.69018
1783.2,-52.70335
1783.3,-52.71005
1783.4,-52.72097
1783.5,-52.74365
1783.6,-52.78333
1783.7,-52.84028
1783.8,-52.89989
1783.9,-52.95106
1784,-52.99611
1784.1,-53.04653
1784.2,-53.11054
1784.3,-53.19572
1784.4,-53.29342
1784.5,-53.38473
1784.6,-53.46773
1784.7,-53.55489
1784.8,-53.65635
1784.9,-53.77333
1785,-53.89569
1785.1,-54.0078
1785.2,-54.12062
1785.3,-54.25286
1785.4,-54.39356
1785.5,-54.52102
1785.6,-54.64239
1785.7,-54.78299
1785.8,-54.93341
1785.9,-55.06742
1786,-55.19049
1786.1,-55.32288
1786.2,-55.46527
1786.3,-55.60797
1786.4,-55.75396
1786.5,-55.90152
1786.6,-56.04325
1786.7,-56.17159
1786.8,-56.28223
1786.9,-56.38904
1787,-56.50357
1787.1,-56.61776
1787.2,-56.7168
1787.3,-56.80828
1787.4,-56.90699
1787.5,-57.0068
1787.6,-57.09287
1787.7,-57.16402
1787.8,-57.22781
1787.9,-57.28817
1788,-57.34615
1788.1,-57.40356
1788.2,-57.46299
1788.3,-57.52015
1788.4,-57.57621
1788.5,-57.63521
1788.6,-57.69003
1788.7,-57.73912
1788.8,-57.78289
1788.9,-57.82204
1789,-57.8594
1789.1,-57.89241
1789.2,-57.92072
1789.3,-57.94409
1789.4,-57.96354
1789.5,-57.97847
1789.6,-57.98717
1789.7,-57.99363
1789.8,-57.99505
1789.9,-57.98993
1790,-57.98125
1790.1,-57.96887
1790.2,-57.95649
1790.3,-57.94527
1790.4,-57.94221
1790.5,-57.94793
1790.6,-57.95556
1790.7,-57.964
1790.8,-57.97127
1790.9,-57.9782
1791,-57.97918
1791.1,-57.97246
1791.2,-57.95696
1791.3,-57.93254
1791.4,-57.90944
1791.5,-57.89472
1791.6,-57.88868
1791.7,-57.88835
1791.8,-57.89458
1791.9,-57.89583
1792,-57.8816
1792.1,-57.85548
1792.2,-57.82813
1792.3,-57.81055
1792.4,-57.80649
1792.5,-57.81516
1792.6,-57.81516
1792.7,-57.79387
1792.8,-57.76953
1792.9,-57.75636
1793,-57.75246
1793.1,-57.74538
1793.2,-57.72763
1793.3,-57.70263
1793.4,-57.68841
1793.5,-57.694
1793.6,-57.69358
1793.7,-57.67442
1793.8,-57.65762
1793.9,-57.66021
1794,-57.65988
1794.1,-57.63845
1794.2,-57.62007
1794.3,-57.62085
1794.4,-57.62323
1794.5,-57.61302
1794.6,-57.59897
1794.7,-57.58239
1794.8,-57.56262
1794.9,-57.54653
1795,-57.54164
1795.1,-57.54858
1795.2,-57.54925
1795.3,-57.53482
1795.4,-57.52728
1795.5,-57.53722
1795.6,-57.54428
1795.7,-57.53743
1795.8,-57.53033
1795.9,-57.5347
1796,-57.54633
1796.1,-57.55662
1796.2,-57.56042
1796.3,-57.55624
1796.4,-57.55021
1796.5,-57.54722
1796.6,-57.54277
1796.7,-57.53523
1796.8,-57.52793
1796.9,-57.5235
1797,-57.52011
1797.1,-57.51594
1797.2,-57.51449
1797.3,-57.51157
1797.4,-57.50732
1797.5,-57.50914
1797.6,-57.51417
1797.7,-57.52019
1797.8,-57.52648
1797.9,-57.53668
1798,-57.54775
1798.1,-57.55619
1798.2,-57.56595
1798.3,-57.57929
1798.4,-57.60208
1798.5,-57.63265
1798.6,-57.67013
1798.7,-57.70985
1798.8,-57.74616
1798.9,-57.78057
1799,-57.81077
1799.1,-57.83467
1799.2,-57.85068
1799.3,-57.86225
1799.4,-57.87595
1799.5,-57.89569
1799.6,-57.92239
1799.7,-57.95848
1799.8,-58.0009
1799.9,-58.0444
1800,-58.08446


==> Dan_twinanalysis_epoch4sparse/max_current.dat <==
1.214576581711157814e+04 1.537184196895953392e+04 1.307418670360676515e+04 8.852546582143149863e+03 1.183578853288750361e+04 1.172914496838353080e+04 1.226620716195983732e+04 1.147032616929878350e+04 1.183155821121098234e+04 9.301848288404522464e+03 8.346485394297247694e+03 7.132996495210270041e+03 7.952187379088908529e+03 8.358421335486693351e+03 8.283294371223641065e+03 8.115838609788630492e+03 8.175172794342081033e+03 8.330164668669614912e+03 8.192515008698845122e+03 8.248171743571601837e+03 8.310710491194191491e+03 8.576477806560646059e+03 9.470828457919762513e+03 7.667290504413921553e+03 8.029187313318405359e+03 8.220507882537216574e+03 8.191178498001239859e+03 8.213361442059524052e+03 8.368550967322482393e+03 8.389988310390015613e+03 8.302507167052895966e+03 8.222374550410077063e+03 8.283852908298966213e+03 8.251431636278717633e+03 8.239227749508849229e+03 8.428443163306867064e+03 8.657175088433112251e+03 9.000057673302904732e+03 9.737684839607178219e+03 9.699282621521177134e+03 9.462240027243378790e+03 1.077513810603626735e+04 1.236095061536479989e+04 1.258851364019253197e+04 7.735981115131085971e+03 6.383910686323621121e+03 7.363925318211056947e+03 7.638178524848594861e+03 7.763004723023612314e+03 7.916059464991191817e+03 7.984055107448277340e+03 8.203973987123950792e+03 8.202330781630733327e+03 8.234777896582703761e+03 8.223359809782259617e+03 8.233246399249210299e+03 8.336744666038301148e+03 1.454314924597309437e+04 1.235878704906736311e+04 8.219471238625985279e+03
1.241829801795969615e+04 7.290290033928221419e+03 6.758492391913602660e+03 5.014545625233728970e+03 5.790406991269950595e+03 9.001798778571719595e+03 7.687726804983683905e+03 2.131470229156276037e+04 1.369430079085466787e+04 1.129710298213466376e+04 1.045293769029853866e+04 8.378466489436481424e+03 6.807388252865417599e+03 6.783466690489437497e+03 6.868199334437372272e+03 6.985784928165158817e+03 7.166998511490508463e+03 7.456640460608809008e+03 7.869903776836140423e+03 8.468143244696551847e+03 9.084837274342862656e+03 9.786239829136538901e+03 1.143554210477569359e+04 9.072565165237559995e+03 6.903450677498203731e+03 6.656211828009270903e+03 6.696536141470105576e+03 6.767730603394286845e+03 6.861364602677902440e+03 6.974796320819069479e+03 7.132217863262669198e+03 7.329452351597004053e+03 7.677259827145394411e+03 8.207307811697202851e+03 8.803762984812665309e+03 9.422228397104814576e+03 1.018753921422506210e+04 1.102563482539717916e+04 1.199576561126145680e+04 7.013877545213356825e+03 1.023458100810363430e+04 7.437868155074870629e+03 6.394286876089397992e+03 1.449130001461578104e+04 9.497542748251542434e+03 6.673780891232623617e+03 5.939106097222408607e+03 5.998110033131012642e+03 6.084294990443483584e+03 6.161143180301884058e+03 6.230325390978615360e+03 6.308441346509383948e+03 6.389239985212869215e+03 6.437310103858086222e+03 6.478291673437805912e+03 6.545280141367964461e+03 6.635129433713577782e+03 9.567249758826197649e+03 7.526112435675852794e+03 5.908575745131493022e+03
1.244542845569040219e+04 6.335380044246844591e+03 4.665580146298232648e+03 4.529960216142888385e+03 3.643001557352321015e+03 8.576555113655944297e+03 6.519896354661875193e+03 2.152369906681626526e+04 4.396467638914252348e+03 3.522166744158956590e+03 3.181764634001707691e+03 2.562317082774352002e+03 2.043057411175201196e+03 2.026892593681726567e+03 2.054980470424124633e+03 2.097399595810333722e+03 2.162529727309679856e+03 2.289600472783970417e+03 2.513007281973028512e+03 2.730690625989933324e+03 2.969322984867487776e+03 3.204275620597472880e+03 3.640614041781728702e+03 2.783304732880245865e+03 2.070955991600284960e+03 1.989665702243955138e+03 2.001544686766560972e+03 2.032177397602511519e+03 2.070803069601641710e+03 2.117468416165853341e+03 2.180395190421681491e+03 2.259411230472029729e+03 2.446886065031652379e+03 2.650789498341475792e+03 2.871397117156625427e+03 3.091024076648294795e+03 3.347265700062077485e+03 3.609400415908817649e+03 3.899129079406532583e+03 7.832612732932357176e+03 1.082219885526475082e+04 7.710955428804450094e+03 3.633195209869826158e+03 4.652559297923965460e+03 2.893798855306431960e+03 2.007448357334241109e+03 1.692371414671374623e+03 1.690047242743271909e+03 1.715309957476078353e+03 1.734515515584834475e+03 1.755053147755121245e+03 1.834478360788762302e+03 1.817150281666895808e+03 1.854459072072561639e+03 1.893522385980138324e+03 1.932725622306404830e+03 1.969499969502356407e+03 8.573590183412472470e+03 4.292431826703055776e+03 1.665301906217761825e+03
1.721440611420159144e+02 2.117772439227630628e+02 2.231164105282077230e+02 2.286285277258475048e+02 2.196811194501885893e+02 1.954615106290349047e+02 2.170553898586585433e+02 2.633067605120785402e+02 6.124443872290568436e+01 8.675374807421567880e+01 1.219271485343855375e+02 1.364143406978348594e+02 1.544270215593563194e+02 1.645596161008211880e+02 1.690802410239050459e+02 1.706372732045186353e+02 1.703246443618851345e+02 1.697000554075254684e+02 1.692668314210199298e+02 1.688203020801540788e+02 1.675896501404602930e+02 1.651003443400519757e+02 6.566289078898429921e+01 1.107602130913617628e+02 1.389900814084408864e+02 1.502184054926510726e+02 1.615177331282209252e+02 1.682825886327685794e+02 1.718287101969892774e+02 1.729332272635685399e+02 1.717235650732623640e+02 1.699373750390391820e+02 1.683735931048063037e+02 1.675222694382615884e+02 1.660527634707904667e+02 1.634727173426215074e+02 1.614825436279890027e+02 1.598273450885770899e+02 1.583020138354272319e+02 2.039481862359890556e+02 2.815753032407398564e+02 2.693984743392665564e+02 2.069815895854025882e+02 5.919900133754273952e+01 6.827570841847040128e+01 9.301608835003537479e+01 1.401323400856397541e+02 1.587999274929886440e+02 1.795252253073481086e+02 1.833768597354615508e+02 1.838491896904264991e+02 1.843954808077192808e+02 1.843042393559537686e+02 1.833149856409272331e+02 1.830449551275546298e+02 1.828372465301514183e+02 1.824600722381582045e+02 9.853996223942857569e+01 1.416520465625935969e+02 1.876226092089880026e+01


==> Dan_twinanalysis_epoch4sparse/predict_Vs.dat <==
1800,-58.08446
1800.1,-58.107212
1800.2,-58.12355
1800.3,-58.139986
1800.4,-58.169712
1800.5,-58.210149
1800.6,-58.252636
1800.7,-58.289668
1800.8,-58.308525
1800.9,-58.323024
1801,-58.347308
1801.1,-58.38526
1801.2,-58.423449
1801.3,-58.445903
1801.4,-58.469225
1801.5,-58.49738
1801.6,-58.543937
1801.7,-58.595263
1801.8,-58.627479
1801.9,-58.646903
1802,-58.675532
1802.1,-58.721297
1802.2,-58.756987
1802.3,-58.774128
1802.4,-58.792631
1802.5,-58.828539
1802.6,-58.850801
1802.7,-58.855862
1802.8,-58.868286
1802.9,-58.887064
1803,-58.911757
1803.1,-58.937629
1803.2,-58.958175
1803.3,-58.970983
1803.4,-58.998026
1803.5,-59.050506
1803.6,-59.101581
1803.7,-59.13812
1803.8,-59.167938
1803.9,-59.214936
1804,-59.265751
1804.1,-59.300936
1804.2,-59.325721
1804.3,-59.349469
1804.4,-59.301005
1804.5,-59.234483
1804.6,-59.176231
1804.7,-59.129017
1804.8,-59.075675
1804.9,-59.018721
1805,-58.956848
1805.1,-58.895633
1805.2,-58.83169
1805.3,-58.766269
1805.4,-58.643379
1805.5,-58.490274
1805.6,-58.339472
1805.7,-58.191849
1805.8,-58.048025
1805.9,-57.904419
1806,-57.762598
1806.1,-57.631162
1806.2,-57.494339
1806.3,-57.356183
1806.4,-57.239084
1806.5,-57.129441
1806.6,-57.016719
1806.7,-56.89731
1806.8,-56.781085
1806.9,-56.651164
1807,-56.515376
1807.1,-56.373911
1807.2,-56.231923
1807.3,-56.093046
1807.4,-55.955957
1807.5,-55.829437
1807.6,-55.704166
1807.7,-55.579816
1807.8,-55.454557
1807.9,-55.320391
1808,-55.176966
1808.1,-55.025448
1808.2,-54.870044
1808.3,-54.712201
1808.4,-54.574018
1808.5,-54.442013
1808.6,-54.31355
1808.7,-54.180487
1808.8,-54.031826
1808.9,-53.872732
1809,-53.710679
1809.1,-53.550681
1809.2,-53.397301
1809.3,-53.242245
1809.4,-53.068992
1809.5,-52.879489
1809.6,-52.689846
1809.7,-52.503323
1809.8,-52.313372
1809.9,-52.097992
1810,-51.857373
1810.1,-51.611704
1810.2,-51.364056
1810.3,-51.097576
1810.4,-50.793431
1810.5,-50.463497
1810.6,-50.116216
1810.7,-49.73696
1810.8,-49.292354
1810.9,-48.793708
1811,-48.240556
1811.1,-47.602577
1811.2,-46.841973
1811.3,-45.929465
1811.4,-44.824296
1811.5,-43.46582
1811.6,-41.744787
1811.7,-39.474863
1811.8,-36.350884
1811.9,-31.856852
1812,-25.087766
1812.1,-14.704862
1812.2,-0.59552539
1812.3,12.724823
1812.4,19.508809
1812.5,19.275941
1812.6,14.712668
1812.7,8.2868277
1812.8,1.4206737
1812.9,-5.2478247
1813,-11.50201
1813.1,-17.346842
1813.2,-22.897592
1813.3,-28.315486
1813.4,-33.729099
1813.5,-39.153915
1813.6,-44.427187
1813.7,-49.207497
1813.8,-53.155067
1813.9,-56.093488
1814,-58.103484
1814.1,-59.402715
1814.2,-60.214787
1814.3,-60.714154
1814.4,-61.004376
1814.5,-61.167548
1814.6,-61.25021
1814.7,-61.285495
1814.8,-61.288105
1814.9,-61.267826
1815,-61.234613
1815.1,-61.187895
1815.2,-61.133867
1815.3,-61.076716
1815.4,-61.018988
1815.5,-60.963844
1815.6,-60.916936
1815.7,-60.877619
1815.8,-60.839136
1815.9,-60.802931
1816,-60.769125
1816.1,-60.740469
1816.2,-60.707479
1816.3,-60.668342
1816.4,-60.621614
1816.5,-60.564622
1816.6,-60.512848
1816.7,-60.470172
1816.8,-60.43711
1816.9,-60.412877
1817,-60.391309
1817.1,-60.362956
1817.2,-60.318332
1817.3,-60.270918
1817.4,-60.224234
1817.5,-60.191389
1817.6,-60.16937
1817.7,-60.144095
1817.8,-60.102141
1817.9,-60.052479
1818,-60.015736
1818.1,-59.993287
1818.2,-59.973956
1818.3,-59.942211
1818.4,-59.891603
1818.5,-59.848246
1818.6,-59.822242
1818.7,-59.791174
1818.8,-59.740671
1818.9,-59.697252
1819,-59.677101
1819.1,-59.646423
1819.2,-59.598887
1819.3,-59.556253
1819.4,-59.522916
1819.5,-59.493669
1819.6,-59.459452
1819.7,-59.427112
1819.8,-59.394816
1819.9,-59.367349
1820,-59.331353
1820.1,-59.282386
1820.2,-59.23159
1820.3,-59.198781
1820.4,-59.158492
1820.5,-59.093933
1820.6,-59.033961
1820.7,-58.991443
1820.8,-58.951348
1820.9,-58.902314
1821,-58.84296
1821.1,-58.783949
1821.2,-58.723032
1821.3,-58.669674
1821.4,-58.611622
1821.5,-58.560952
1821.6,-58.510465
1821.7,-58.460349
1821.8,-58.416529
1821.9,-58.369319
1822,-58.319574
1822.1,-58.270769
1822.2,-58.221246
1822.3,-58.171002
1822.4,-58.112629
1822.5,-58.054349
1822.6,-57.993286
1822.7,-57.93059
1822.8,-57.865641
1822.9,-57.79451
1823,-57.717259
1823.1,-57.635883
1823.2,-57.557117
1823.3,-57.476503
1823.4,-57.383917
1823.5,-57.287706
1823.6,-57.195673
1823.7,-57.104328
1823.8,-57.019279
1823.9,-56.943435
1824,-56.869556
1824.1,-56.800603
1824.2,-56.730926
1824.3,-56.66005
1824.4,-56.579439
1824.5,-56.485758
1824.6,-56.384962
1824.7,-56.275368
1824.8,-56.173612
1824.9,-56.07958
1825,-55.994018
1825.1,-55.915148
1825.2,-55.833039
1825.3,-55.745461
1825.4,-55.638973
1825.5,-55.524132
1825.6,-55.414859
1825.7,-55.315102
1825.8,-55.228611
1825.9,-55.140204
1826,-55.034647
1826.1,-54.917331
1826.2,-54.805717
1826.3,-54.708557
1826.4,-54.609906
1826.5,-54.501641
1826.6,-54.373982
1826.7,-54.253272
1826.8,-54.148574
1826.9,-54.043184
1827,-53.914743
1827.1,-53.784385
1827.2,-53.672095
1827.3,-53.559918
1827.4,-53.423246
1827.5,-53.279449
1827.6,-53.151067
1827.7,-53.023324
1827.8,-52.883031
1827.9,-52.734158
1828,-52.575311
1828.1,-52.411433
1828.2,-52.249102
1828.3,-52.094086
1828.4,-51.926353
1828.5,-51.739397
1828.6,-51.543479
1828.7,-51.349013
1828.8,-51.142804
1828.9,-50.908382
1829,-50.654767
1829.1,-50.396183
1829.2,-50.124598
1829.3,-49.830419
1829.4,-49.492106
1829.5,-49.109088
1829.6,-48.677118
1829.7,-48.192139
1829.8,-47.644624
1829.9,-47.020947
1830,-46.301137
1830.1,-45.445582
1830.2,-44.416719
1830.3,-43.151122
1830.4,-41.551794
1830.5,-39.474006
1830.6,-36.672254
1830.7,-32.730682
1830.8,-26.906126
1830.9,-18.083213
1831,-5.6534359
1831.1,7.5892944
1831.2,16.050615
1831.3,17.680821
1831.4,14.398478
1831.5,8.6925488
1831.6,2.1847375
1831.7,-4.3186061
1831.8,-10.509346
1831.9,-16.328529
1832,-21.848499
1832.1,-27.212443
1832.2,-32.549493
1832.3,-37.901657
1832.4,-43.139612
1832.5,-47.975229
1832.6,-52.067693
1832.7,-55.184529
1832.8,-57.350808
1832.9,-58.756416
1833,-59.624141
1833.1,-60.13263
1833.2,-60.417316
1833.3,-60.570864
1833.4,-60.639618
1833.5,-60.659276
1833.6,-60.651759
1833.7,-60.623001
1833.8,-60.574927
1833.9,-60.507815
1834,-60.433968
1834.1,-60.355752
1834.2,-60.286943
1834.3,-60.22245
1834.4,-60.15852
1834.5,-60.080312
1834.6,-59.995727
1834.7,-59.921826
1834.8,-59.85727
1834.9,-59.799723
1835,-59.728698
1835.1,-59.643508
1835.2,-59.562937
1835.3,-59.500886
1835.4,-59.448717
1835.5,-59.373528
1835.6,-59.295273
1835.7,-59.228334
1835.8,-59.168658
1835.9,-59.092784
1836,-59.01149
1836.1,-58.944422
1836.2,-58.883363
1836.3,-58.82422
1836.4,-58.764867
1836.5,-58.701654
1836.6,-58.631219
1836.7,-58.553042
1836.8,-58.484996
1836.9,-58.422377
1837,-58.35052
1837.1,-58.265179
1837.2,-58.194072
1837.3,-58.131901
1837.4,-58.061939
1837.5,-57.98298
1837.6,-57.900388
1837.7,-57.826797
1837.8,-57.761725
1837.9,-57.700958
1838,-57.6361
1838.1,-57.566614
1838.2,-57.495389
1838.3,-57.414651
1838.4,-57.333728
1838.5,-57.249584
1838.6,-57.164602
1838.7,-57.080559
1838.8,-56.996683
1838.9,-56.915224
1839,-56.830552
1839.1,-56.744024
1839.2,-56.658045
1839.3,-56.573662
1839.4,-56.497442
1839.5,-56.421673
1839.6,-56.349892
1839.7,-56.277613
1839.8,-56.20532
1839.9,-56.13323
1840,-56.064626
1840.1,-55.999392
1840.2,-55.93038
1840.3,-55.863023
1840.4,-55.796442
1840.5,-55.724931
1840.6,-55.646321
1840.7,-55.561053
1840.8,-55.475629
1840.9,-55.38617
1841,-55.298022
1841.1,-55.211664
1841.2,-55.132525
1841.3,-55.059177
1841.4,-54.996085
1841.5,-54.945962
1841.6,-54.886744
1841.7,-54.814934
1841.8,-54.732591
1841.9,-54.645364
1842,-54.563624
1842.1,-54.494549
1842.2,-54.439612
1842.3,-54.385292
1842.4,-54.328143
1842.5,-54.25493
1842.6,-54.179681
1842.7,-54.114086
1842.8,-54.060323
1842.9,-54.018724
1843,-53.962422
1843.1,-53.89129
1843.2,-53.823138
1843.3,-53.772299
1843.4,-53.733655
1843.5,-53.685577
1843.6,-53.628434
1843.7,-53.578549
1843.8,-53.546905
1843.9,-53.508848
1844,-53.454365
1844.1,-53.406942
1844.2,-53.378959
1844.3,-53.35528
1844.4,-53.319548
1844.5,-53.278865
1844.6,-53.24113
1844.7,-53.207749
1844.8,-53.173777
1844.9,-53.143788
1845,-53.130136
1845.1,-53.123099
1845.2,-53.106375
1845.3,-53.081167
1845.4,-53.080416
1845.5,-53.089731
1845.6,-53.090252
1845.7,-53.086345
1845.8,-53.086255
1845.9,-53.102647
1846,-53.125961
1846.1,-53.147213
1846.2,-53.162943
1846.3,-53.174717
1846.4,-53.195872
1846.5,-53.215033
1846.6,-53.239072
1846.7,-53.268293
1846.8,-53.30234
1846.9,-53.343936
1847,-53.385554
1847.1,-53.432527
1847.2,-53.478846
1847.3,-53.529264
1847.4,-53.588947
1847.5,-53.652801
1847.6,-53.720928
1847.7,-53.782387
1847.8,-53.843918
1847.9,-53.904194
1848,-53.967177
1848.1,-54.031907
1848.2,-54.096925
1848.3,-54.170023
1848.4,-54.246803
1848.5,-54.329893
1848.6,-54.416277
1848.7,-54.505964
1848.8,-54.599206
1848.9,-54.695224
1849,-54.800022
1849.1,-54.897141
1849.2,-54.990714
1849.3,-55.078089
1849.4,-55.160871
1849.5,-55.233841
1849.6,-55.301839
1849.7,-55.376509
1849.8,-55.447575
1849.9,-55.523765
1850,-55.607311
1850.1,-55.688817
1850.2,-55.761054
1850.3,-55.81564
1850.4,-55.870561
1850.5,-55.925694
1850.6,-55.990336
1850.7,-56.059938
1850.8,-56.127504
1850.9,-56.178389
1851,-56.211382
1851.1,-56.253419
1851.2,-56.304907
1851.3,-56.355531
1851.4,-56.387219
1851.5,-56.411092
1851.6,-56.44672
1851.7,-56.487504
1851.8,-56.509698
1851.9,-56.521303
1852,-56.54705
1852.1,-56.57624
1852.2,-56.583304
1852.3,-56.590134
1852.4,-56.620158
1852.5,-56.647921
1852.6,-56.656526
1852.7,-56.668843
1852.8,-56.69264
1852.9,-56.718768
1853,-56.744759
1853.1,-56.770273
1853.2,-56.795098
1853.3,-56.810599
1853.4,-56.800969
1853.5,-56.78359
1853.6,-56.778442
1853.7,-56.77178
1853.8,-56.74886
1853.9,-56.729662
1854,-56.723904
1854.1,-56.718083
1854.2,-56.702194
1854.3,-56.677541
1854.4,-56.71303
1854.5,-56.772502
1854.6,-56.837133
1854.7,-56.905068
1854.8,-56.974906
1854.9,-57.043908
1855,-57.109647
1855.1,-57.174545
1855.2,-57.235314
1855.3,-57.294678
1855.4,-57.408339
1855.5,-57.539865
1855.6,-57.664817
1855.7,-57.784732
1855.8,-57.907841
1855.9,-58.025026
1856,-58.139477
1856.1,-58.249702
1856.2,-58.355381
1856.3,-58.45577
1856.4,-58.539281
1856.5,-58.615686
1856.6,-58.679954
1856.7,-58.734047
1856.8,-58.783042
1856.9,-58.826502
1857,-58.865021
1857.1,-58.908097
1857.2,-58.960365
1857.3,-59.01181
1857.4,-59.07389
1857.5,-59.139988
1857.6,-59.20734
1857.7,-59.270074
1857.8,-59.325497
1857.9,-59.375032
1858,-59.412693
1858.1,-59.44499
1858.2,-59.480691
1858.3,-59.519752
1858.4,-59.56284
1858.5,-59.612679
1858.6,-59.661515
1858.7,-59.692133
1858.8,-59.712103
1858.9,-59.731203
1859,-59.759256
1859.1,-59.79831
1859.2,-59.839045
1859.3,-59.871164
1859.4,-59.890912
1859.5,-59.914556
1859.6,-59.945993
1859.7,-59.98849
1859.8,-60.021677
1859.9,-60.03992
1860,-60.063299
1860.1,-60.097666
1860.2,-60.139228
1860.3,-60.160021
1860.4,-60.171626
1860.5,-60.199562
1860.6,-60.239021
1860.7,-60.261586
1860.8,-60.275666
1860.9,-60.30356
1861,-60.338507
1861.1,-60.366738
1861.2,-60.383315
1861.3,-60.394808
1861.4,-60.408924
1861.5,-60.425208
1861.6,-60.453701
1861.7,-60.486794
1861.8,-60.510781
1861.9,-60.527305
1862,-60.55209
1862.1,-60.58593
1862.2,-60.606473
1862.3,-60.614438
1862.4,-60.62822
1862.5,-60.658075
1862.6,-60.697714
1862.7,-60.726454
1862.8,-60.74456
1862.9,-60.751801
1863,-60.754942
1863.1,-60.757666
1863.2,-60.763837
1863.3,-60.778756
1863.4,-60.793521
1863.5,-60.808603
1863.6,-60.821841
1863.7,-60.837194
1863.8,-60.853899
1863.9,-60.870013
1864,-60.891132
1864.1,-60.90638
1864.2,-60.918473
1864.3,-60.92547
1864.4,-60.929856
1864.5,-60.934084
1864.6,-60.935979
1864.7,-60.944951
1864.8,-60.952601
1864.9,-60.96037
1865,-60.967244
1865.1,-60.978731
1865.2,-60.995112
1865.3,-61.015902
1865.4,-61.046922
1865.5,-61.077813
1865.6,-61.110548
1865.7,-61.141235
1865.8,-61.166071
1865.9,-61.181357
1866,-61.189543
1866.1,-61.19717
1866.2,-61.198967
1866.3,-61.201678
1866.4,-61.215371
1866.5,-61.236675
1866.6,-61.262828
1866.7,-61.289922
1866.8,-61.314347
1866.9,-61.321272
1867,-61.319489
1867.1,-61.320338
1867.2,-61.329914
1867.3,-61.352709
1867.4,-61.378472
1867.5,-61.399192
1867.6,-61.401138
1867.7,-61.39661
1867.8,-61.401234
1867.9,-61.421337
1868,-61.446664
1868.1,-61.457162
1868.2,-61.454857
1868.3,-61.456222
1868.4,-61.476239
1868.5,-61.495038
1868.6,-61.498056
1868.7,-61.500341
1868.8,-61.512533
1868.9,-61.532734
1869,-61.539464
1869.1,-61.534474
1869.2,-61.542241
1869.3,-61.561714
1869.4,-61.575579
1869.5,-61.571205
1869.6,-61.560521
1869.7,-61.551608
1869.8,-61.549488
1869.9,-61.557173
1870,-61.577336
1870.1,-61.601602
1870.2,-61.604203
1870.3,-61.601149
1870.4,-61.616855
1870.5,-61.629272
1870.6,-61.62718
1870.7,-61.619737
1870.8,-61.629183
1870.9,-61.647496
1871,-61.66373
1871.1,-61.674121
1871.2,-61.677794
1871.3,-61.67557
1871.4,-61.667487
1871.5,-61.661729
1871.6,-61.653651
1871.7,-61.644486
1871.8,-61.632708
1871.9,-61.623051
1872,-61.613552
1872.1,-61.603212
1872.2,-61.596134
1872.3,-61.587901
1872.4,-61.580157
1872.5,-61.568548
1872.6,-61.55705
1872.7,-61.543904
1872.8,-61.529722
1872.9,-61.521831
1873,-61.51583
1873.1,-61.513785
1873.2,-61.513415
1873.3,-61.515018
1873.4,-61.51841
1873.5,-61.525684
1873.6,-61.541948
1873.7,-61.557819
1873.8,-61.572838
1873.9,-61.583613
1874,-61.583504
1874.1,-61.574091
1874.2,-61.556354
1874.3,-61.542143
1874.4,-61.530709
1874.5,-61.526022
1874.6,-61.528132
1874.7,-61.537428
1874.8,-61.546475
1874.9,-61.556223
1875,-61.557734
1875.1,-61.543331
1875.2,-61.527671
1875.3,-61.515662
1875.4,-61.512579
1875.5,-61.520761
1875.6,-61.531834
1875.7,-61.531332
1875.8,-61.516068
1875.9,-61.498392
1876,-61.492387
1876.1,-61.500163
1876.2,-61.511627
1876.3,-61.504173
1876.4,-61.487984
1876.5,-61.479682
1876.6,-61.485673
1876.7,-61.4889
1876.8,-61.473376
1876.9,-61.463383
1877,-61.464728
1877.1,-61.473529
1877.2,-61.464799
1877.3,-61.446877
1877.4,-61.443495
1877.5,-61.450414
1877.6,-61.44795
1877.7,-61.429905
1877.8,-61.420746
1877.9,-61.418334
1878,-61.419023
1878.1,-61.416268
1878.2,-61.405796
1878.3,-61.393426
1878.4,-61.379186
1878.5,-61.381605
1878.6,-61.379102
1878.7,-61.361544
1878.8,-61.348402
1878.9,-61.350393
1879,-61.354286
1879.1,-61.342146
1879.2,-61.320831
1879.3,-61.30195
1879.4,-61.294389
1879.5,-61.293955
1879.6,-61.298593
1879.7,-61.307753
1879.8,-61.309574
1879.9,-61.305776
1880,-61.297674
1880.1,-61.288039
1880.2,-61.27908
1880.3,-61.2705
1880.4,-61.264527
1880.5,-61.255022
1880.6,-61.244827
1880.7,-61.233561
1880.8,-61.224074
1880.9,-61.216617
1881,-61.210366
1881.1,-61.209737
1881.2,-61.209068
1881.3,-61.208345
1881.4,-61.208388
1881.5,-61.209811
1881.6,-61.210707
1881.7,-61.211187
1881.8,-61.211144
1881.9,-61.202225
1882,-61.185215
1882.1,-61.165487
1882.2,-61.142977
1882.3,-61.119939
1882.4,-61.096161
1882.5,-61.080534
1882.6,-61.06484
1882.7,-61.056149
1882.8,-61.056026
1882.9,-61.060793
1883,-61.066807
1883.1,-61.059677
1883.2,-61.041411
1883.3,-61.014009
1883.4,-60.987604
1883.5,-60.971163
1883.6,-60.963509
1883.7,-60.970927
1883.8,-60.974833
1883.9,-60.964995
1884,-60.940259
1884.1,-60.915231
1884.2,-60.899744
1884.3,-60.896258
1884.4,-60.904178
1884.5,-60.898075
1884.6,-60.875047
1884.7,-60.849169
1884.8,-60.839056
1884.9,-60.84055
1885,-60.832118
1885.1,-60.815739
1885.2,-60.796943
1885.3,-60.790815
1885.4,-60.791658
1885.5,-60.773392
1885.6,-60.750107
1885.7,-60.742206
1885.8,-60.748612
1885.9,-60.733253
1886,-60.704799
1886.1,-60.684409
1886.2,-60.677661
1886.3,-60.675809
1886.4,-60.674143
1886.5,-60.674403
1886.6,-60.663101
1886.7,-60.645314
1886.8,-60.636504
1886.9,-60.635661
1887,-60.624451
1887.1,-60.603029
1887.2,-60.598962
1887.3,-60.600187
1887.4,-60.593323
1887.5,-60.574945
1887.6,-60.550362
1887.7,-60.530498
1887.8,-60.520011
1887.9,-60.522012
1888,-60.52657
1888.1,-60.531176
1888.2,-60.534874
1888.3,-60.536006
1888.4,-60.53422
1888.5,-60.527905
1888.6,-60.52404
1888.7,-60.519347
1888.8,-60.515425
1888.9,-60.510604
1889,-60.506213
1889.1,-60.504169
1889.2,-60.502172
1889.3,-60.503428
1889.4,-60.505727
1889.5,-60.510044
1889.6,-60.516228
1889.7,-60.521735
1889.8,-60.522399
1889.9,-60.515581
1890,-60.506873
1890.1,-60.490149
1890.2,-60.471247
1890.3,-60.449293
1890.4,-60.424868
1890.5,-60.405115
1890.6,-60.386025
1890.7,-60.375091
1890.8,-60.368911
1890.9,-60.368693
1891,-60.371285
1891.1,-60.376112
1891.2,-60.381886
1891.3,-60.370917
1891.4,-60.352818
1891.5,-60.326262
1891.6,-60.306507
1891.7,-60.295127
1891.8,-60.294621
1891.9,-60.304475
1892,-60.309245
1892.1,-60.30073
1892.2,-60.279805
1892.3,-60.259962
1892.4,-60.247822
1892.5,-60.248437
1892.6,-60.259316
1892.7,-60.253869
1892.8,-60.232868
1892.9,-60.214618
1893,-60.212556
1893.1,-60.217348
1893.2,-60.209741
1893.3,-60.194336
1893.4,-60.18113
1893.5,-60.183078
1893.6,-60.189449
1893.7,-60.177923
1893.8,-60.158138
1893.9,-60.155342
1894,-60.166267
1894.1,-60.156249
1894.2,-60.140739
1894.3,-60.137928
1894.4,-60.146578
1894.5,-60.149839
1894.6,-60.144661
1894.7,-60.142278
1894.8,-60.143894
1894.9,-60.152859
1895,-60.158013
1895.1,-60.147254
1895.2,-60.128331
1895.3,-60.128432
1895.4,-60.135654
1895.5,-60.125988
1895.6,-60.110765
1895.7,-60.107898
1895.8,-60.110745
1895.9,-60.113366
1896,-60.106729
1896.1,-60.097867
1896.2,-60.080652
1896.3,-60.062617
1896.4,-60.04434
1896.5,-60.029128
1896.6,-60.021355
1896.7,-60.017828
1896.8,-60.022276
1896.9,-60.02738
1897,-60.034386
1897.1,-60.039284
1897.2,-60.043481
1897.3,-60.05031
1897.4,-60.052578
1897.5,-60.056523
1897.6,-60.055946
1897.7,-60.050918
1897.8,-60.041943
1897.9,-60.031763
1898,-60.022701
1898.1,-60.005397
1898.2,-59.989233
1898.3,-59.973212
1898.4,-59.957848
1898.5,-59.945879
1898.6,-59.938855
1898.7,-59.943086
1898.8,-59.947541
1898.9,-59.957008
1899,-59.967516
1899.1,-59.979474
1899.2,-59.988289
1899.3,-59.993263
1899.4,-59.996326
1899.5,-59.987561
1899.6,-59.975201
1899.7,-59.964389
1899.8,-59.960196
1899.9,-59.965638
1900,-59.97836
1900.1,-60.000459
1900.2,-60.013514
1900.3,-60.012074
1900.4,-59.996308
1900.5,-59.979365
1900.6,-59.974411
1900.7,-59.980272
1900.8,-59.998026
1900.9,-60.002342
1901,-59.990534
1901.1,-59.973401
1901.2,-59.968679
1901.3,-59.979702
1901.4,-59.995805
1901.5,-60.000887
1901.6,-59.992209
1901.7,-59.991926
1901.8,-60.004915
1901.9,-60.019339
1902,-60.015275
1902.1,-60.009952
1902.2,-60.023597
1902.3,-60.040678
1902.4,-60.03115
1902.5,-60.013222
1902.6,-60.010814
1902.7,-60.017577
1902.8,-60.02007
1902.9,-60.014888
1903,-60.000914
1903.1,-59.990364
1903.2,-59.99765
1903.3,-60.011647
1903.4,-60.029554
1903.5,-60.034905
1903.6,-60.045615
1903.7,-60.066389
1903.8,-60.080181
1903.9,-60.083923
1904,-60.092287
1904.1,-60.118297
1904.2,-60.143447
1904.3,-60.160804
1904.4,-60.114804
1904.5,-60.039918
1904.6,-59.963814
1904.7,-59.893276
1904.8,-59.827068
1904.9,-59.762078
1905,-59.698902
1905.1,-59.638539
1905.2,-59.580351
1905.3,-59.52072
1905.4,-59.415776
1905.5,-59.302397
1905.6,-59.182832
1905.7,-59.062717
1905.8,-58.939708
1905.9,-58.817107
1906,-58.693357
1906.1,-58.564553
1906.2,-58.439969
1906.3,-58.309572
1906.4,-58.19392
1906.5,-58.087767
1906.6,-57.985347
1906.7,-57.88451
1906.8,-57.786526
1906.9,-57.695662
1907,-57.605155
1907.1,-57.518709
1907.2,-57.43485
1907.3,-57.351834
1907.4,-57.268694
1907.5,-57.181143
1907.6,-57.087092
1907.7,-56.981545
1907.8,-56.873233
1907.9,-56.763591
1908,-56.661722
1908.1,-56.566392
1908.2,-56.479437
1908.3,-56.400005
1908.4,-56.328634
1908.5,-56.24823
1908.6,-56.155179
1908.7,-56.05904
1908.8,-55.969909
1908.9,-55.892369
1909,-55.827234
1909.1,-55.757502
1909.2,-55.676459
1909.3,-55.584605
1909.4,-55.500557
1909.5,-55.429973
1909.6,-55.370294
1909.7,-55.307363
1909.8,-55.227058
1909.9,-55.143466
1910,-55.076625
1910.1,-55.020431
1910.2,-54.954604
1910.3,-54.874735
1910.4,-54.814435
1910.5,-54.769058
1910.6,-54.723888
1910.7,-54.659639
1910.8,-54.603361
1910.9,-54.566641
1911,-54.5297
1911.1,-54.485487
1911.2,-54.432178
1911.3,-54.378342
1911.4,-54.330409
1911.5,-54.288513
1911.6,-54.263716
1911.7,-54.246991
1911.8,-54.228823
1911.9,-54.19848
1912,-54.180196
1912.1,-54.174189
1912.2,-54.163839
1912.3,-54.150001
1912.4,-54.141939
1912.5,-54.15261
1912.6,-54.175628
1912.7,-54.198731
1912.8,-54.2168
1912.9,-54.234576
1913,-54.257809
1913.1,-54.27919
1913.2,-54.303592
1913.3,-54.333986
1913.4,-54.371572
1913.5,-54.415097
1913.6,-54.462143
1913.7,-54.522066
1913.8,-54.583929
1913.9,-54.648322
1914,-54.716296
1914.1,-54.788155
1914.2,-54.863306
1914.3,-54.942303
1914.4,-55.028785
1914.5,-55.117083
1914.6,-55.209682
1914.7,-55.306567
1914.8,-55.40897
1914.9,-55.516534
1915,-55.630554
1915.1,-55.75844
1915.2,-55.890537
1915.3,-56.026353
1915.4,-56.164567
1915.5,-56.301359
1915.6,-56.433466
1915.7,-56.557774
1915.8,-56.6789
1915.9,-56.79066
1916,-56.900032
1916.1,-57.012166
1916.2,-57.127999
1916.3,-57.251072
1916.4,-57.371083
1916.5,-57.490519
1916.6,-57.589485
1916.7,-57.676509
1916.8,-57.762423
1916.9,-57.857187
1917,-57.954996
1917.1,-58.050196
1917.2,-58.129025
1917.3,-58.192508
1917.4,-58.254652
1917.5,-58.327499
1917.6,-58.402707
1917.7,-58.458645
1917.8,-58.498476
1917.9,-58.547084
1918,-58.603475
1918.1,-58.662716
1918.2,-58.705644
1918.3,-58.730754
1918.4,-58.756579
1918.5,-58.792749
1918.6,-58.832187
1918.7,-58.850968
1918.8,-58.864405
1918.9,-58.886487
1919,-58.91452
1919.1,-58.927742
1919.2,-58.927686
1919.3,-58.942066
1919.4,-58.958735
1919.5,-58.970639
1919.6,-58.976734
1919.7,-58.977563
1919.8,-58.990364
1919.9,-59.001562
1920,-59.004946
1920.1,-58.994205
1920.2,-58.985008
1920.3,-58.985159
1920.4,-58.967226
1920.5,-58.943135
1920.6,-58.922316
1920.7,-58.915606
1920.8,-58.903967
1920.9,-58.880996
1921,-58.847926
1921.1,-58.810157
1921.2,-58.780864
1921.3,-58.757253
1921.4,-58.732472
1921.5,-58.706812
1921.6,-58.683205
1921.7,-58.656594
1921.8,-58.630516
1921.9,-58.612335
1922,-58.589814
1922.1,-58.565653
1922.2,-58.542087
1922.3,-58.516383
1922.4,-58.480001
1922.5,-58.443823
1922.6,-58.41259
1922.7,-58.378818
1922.8,-58.342294
1922.9,-58.302744
1923,-58.254082
1923.1,-58.197934
1923.2,-58.141453
1923.3,-58.084687
1923.4,-58.015149
1923.5,-57.94335
1923.6,-57.869258
1923.7,-57.796433
1923.8,-57.724787
1923.9,-57.66105
1924,-57.60739
1924.1,-57.55705
1924.2,-57.511
1924.3,-57.462463
1924.4,-57.402411
1924.5,-57.334927
1924.6,-57.256122
1924.7,-57.175252
1924.8,-57.090929
1924.9,-57.012711
1925,-56.942901
1925.1,-56.879529
1925.2,-56.82292
1925.3,-56.764618
1925.4,-56.691572
1925.5,-56.60167
1925.6,-56.510419
1925.7,-56.424479
1925.8,-56.351157
1925.9,-56.290644
1926,-56.22147
1926.1,-56.137607
1926.2,-56.045014
1926.3,-55.960917
1926.4,-55.883338
1926.5,-55.808439
1926.6,-55.724941
1926.7,-55.627702
1926.8,-55.540919
1926.9,-55.467306
1927,-55.391474
1927.1,-55.293088
1927.2,-55.196941
1927.3,-55.12308
1927.4,-55.045731
1927.5,-54.947768
1927.6,-54.845844
1927.7,-54.757301
1927.8,-54.674319
1927.9,-54.596115
1928,-54.523487
1928.1,-54.443058
1928.2,-54.357332
1928.3,-54.26109
1928.4,-54.151945
1928.5,-54.047732
1928.6,-53.953536
1928.7,-53.855505
1928.8,-53.744457
1928.9,-53.645867
1929,-53.550678
1929.1,-53.442987
1929.2,-53.323616
1929.3,-53.196608
1929.4,-53.075559
1929.5,-52.956543
1929.6,-52.839808
1929.7,-52.722115
1929.8,-52.600732
1929.9,-52.473966
1930,-52.342716
1930.1,-52.209029
1930.2,-52.065341
1930.3,-51.913606
1930.4,-51.74953
1930.5,-51.57509
1930.6,-51.391642
1930.7,-51.198708
1930.8,-50.997564
1930.9,-50.781375
1931,-50.54868
1931.1,-50.29506
1931.2,-50.017372
1931.3,-49.715919
1931.4,-49.381259
1931.5,-49.010272
1931.6,-48.591984
1931.7,-48.115126
1931.8,-47.56304
1931.9,-46.916028
1932,-46.151751
1932.1,-45.232176
1932.2,-44.108967
1932.3,-42.702889
1932.4,-40.906239
1932.5,-38.533217
1932.6,-35.267112
1932.7,-30.554765
1932.8,-23.444778
1932.9,-12.75111
1933,1.0157694
1933.1,12.993665
1933.2,18.395853
1933.3,17.413414
1933.4,12.65299
1933.5,6.3167008
1933.6,-0.36348269
1933.7,-6.833118
1933.8,-12.918866
1933.9,-18.635116
1934,-24.097829
1934.1,-29.459742
1934.2,-34.827458
1934.3,-40.189423
1934.4,-45.33787
1934.5,-49.930751
1934.6,-53.638561
1934.7,-56.337529
1934.8,-58.160341
1934.9,-59.329827
1935,-60.056147
1935.1,-60.479745
1935.2,-60.709905
1935.3,-60.837145
1935.4,-60.909727
1935.5,-60.933438
1935.6,-60.90748
1935.7,-60.87393
1935.8,-60.840457
1935.9,-60.785348
1936,-60.718108
1936.1,-60.662512
1936.2,-60.622039
1936.3,-60.577674
1936.4,-60.530023
1936.5,-60.481577
1936.6,-60.427344
1936.7,-60.367312
1936.8,-60.301626
1936.9,-60.250626
1937,-60.207971
1937.1,-60.156997
1937.2,-60.094101
1937.3,-60.034588
1937.4,-59.994271
1937.5,-59.958004
1937.6,-59.922385
1937.7,-59.876837
1937.8,-59.822199
1937.9,-59.763862
1938,-59.70632
1938.1,-59.652055
1938.2,-59.603338
1938.3,-59.561983
1938.4,-59.525203
1938.5,-59.488668
1938.6,-59.452222
1938.7,-59.415605
1938.8,-59.378282
1938.9,-59.341684
1939,-59.307555
1939.1,-59.270438
1939.2,-59.229002
1939.3,-59.182927
1939.4,-59.141353
1939.5,-59.100971
1939.6,-59.056162
1939.7,-59.007952
1939.8,-58.959698
1939.9,-58.910905
1940,-58.856544
1940.1,-58.807343
1940.2,-58.762393
1940.3,-58.720728
1940.4,-58.686391
1940.5,-58.656681
1940.6,-58.629749
1940.7,-58.600903
1940.8,-58.575494
1940.9,-58.554341
1941,-58.525326
1941.1,-58.485308
1941.2,-58.434902
1941.3,-58.376192
1941.4,-58.32501
1941.5,-58.28163
1941.6,-58.251308
1941.7,-58.226188
1941.8,-58.202504
1941.9,-58.172539
1942,-58.132034
1942.1,-58.079694
1942.2,-58.027084
1942.3,-57.987344
1942.4,-57.95937
1942.5,-57.93978
1942.6,-57.91142
1942.7,-57.867125
1942.8,-57.815109
1942.9,-57.77126
1943,-57.747103
1943.1,-57.723359
1943.2,-57.684773
1943.3,-57.630558
1943.4,-57.587971
1943.5,-57.563972
1943.6,-57.542783
1943.7,-57.508166
1943.8,-57.463106
1943.9,-57.431752
1944,-57.406474
1944.1,-57.366123
1944.2,-57.320306
1944.3,-57.286738
1944.4,-57.274992
1944.5,-57.259543
1944.6,-57.238372
1944.7,-57.21145
1944.8,-57.189203
1944.9,-57.165487
1945,-57.135403
1945.1,-57.098955
1945.2,-57.065418
1945.3,-57.04179
1945.4,-57.014498
1945.5,-56.981266
1945.6,-56.957441
1945.7,-56.944282
1945.8,-56.925537
1945.9,-56.892073
1946,-56.851381
1946.1,-56.814729
1946.2,-56.785115
1946.3,-56.766547
1946.4,-56.758319
1946.5,-56.756943
1946.6,-56.753124
1946.7,-56.74426
1946.8,-56.738544
1946.9,-56.73025
1947,-56.721198
1947.1,-56.709958
1947.2,-56.699279
1947.3,-56.687657
1947.4,-56.681641
1947.5,-56.678864
1947.6,-56.679701
1947.7,-56.684204
1947.8,-56.686121
1947.9,-56.688854
1948,-56.691663
1948.1,-56.695485
1948.2,-56.698656
1948.3,-56.705511
1948.4,-56.72145
1948.5,-56.733753
1948.6,-56.739498
1948.7,-56.736378
1948.8,-56.73056
1948.9,-56.720636
1949,-56.710485
1949.1,-56.707157
1949.2,-56.702805
1949.3,-56.702483
1949.4,-56.709984
1949.5,-56.725757
1949.6,-56.746822
1949.7,-56.76941
1949.8,-56.795146
1949.9,-56.806636
1950,-56.805694
1950.1,-56.798253
1950.2,-56.798
1950.3,-56.807552
1950.4,-56.834121
1950.5,-56.875663
1950.6,-56.908534
1950.7,-56.927396
1950.8,-56.933308
1950.9,-56.94413
1951,-56.964204
1951.1,-56.994165
1951.2,-57.030245
1951.3,-57.050275
1951.4,-57.056124
1951.5,-57.067986
1951.6,-57.097719
1951.7,-57.131945
1951.8,-57.151665
1951.9,-57.160989
1952,-57.174381
1952.1,-57.204802
1952.2,-57.233575
1952.3,-57.24417
1952.4,-57.266475
1952.5,-57.30813
1952.6,-57.353308
1952.7,-57.381667
1952.8,-57.398783
1952.9,-57.417147
1953,-57.435827
1953.1,-57.453852
1953.2,-57.477287
1953.3,-57.514889
1953.4,-57.547126
1953.5,-57.564606
1953.6,-57.57008
1953.7,-57.585831
1953.8,-57.610629
1953.9,-57.622517
1954,-57.623778
1954.1,-57.628881
1954.2,-57.650648
1954.3,-57.681854
1954.4,-57.772005
1954.5,-57.880262
1954.6,-57.976154
1954.7,-58.063615
1954.8,-58.142065
1954.9,-58.221412
1955,-58.299929
1955.1,-58.379652
1955.2,-58.461143
1955.3,-58.543511
1955.4,-58.674725
1955.5,-58.820124
1955.6,-58.96466
1955.7,-59.105965
1955.8,-59.243606
1955.9,-59.379187
1956,-59.505356
1956.1,-59.626932
1956.2,-59.74403
1956.3,-59.857727
1956.4,-59.948094
1956.5,-60.033952
1956.6,-60.124326
1956.7,-60.209768
1956.8,-60.296112
1956.9,-60.38153
1957,-60.471033
1957.1,-60.560422
1957.2,-60.652438
1957.3,-60.749208
1957.4,-60.837032
1957.5,-60.918657
1957.6,-60.989904
1957.7,-61.052352
1957.8,-61.107774
1957.9,-61.160141
1958,-61.221212
1958.1,-61.28231
1958.2,-61.350433
1958.3,-61.424888
1958.4,-61.489919
1958.5,-61.543963
1958.6,-61.585276
1958.7,-61.619146
1958.8,-61.647376
1958.9,-61.687155
1959,-61.738901
1959.1,-61.795679
1959.2,-61.847815
1959.3,-61.884596
1959.4,-61.91092
1959.5,-61.938567
1959.6,-61.981761
1959.7,-62.033064
1959.8,-62.071738
1959.9,-62.095986
1960,-62.124234
1960.1,-62.168851
1960.2,-62.217193
1960.3,-62.249562
1960.4,-62.265602
1960.5,-62.290041
1960.6,-62.330203
1960.7,-62.356898
1960.8,-62.370576
1960.9,-62.393663
1961,-62.43233
1961.1,-62.472716
1961.2,-62.504977
1961.3,-62.531689
1961.4,-62.553238
1961.5,-62.583709
1961.6,-62.617839
1961.7,-62.642709
1961.8,-62.654292
1961.9,-62.672509
1962,-62.707098
1962.1,-62.728698
1962.2,-62.737829
1962.3,-62.756031
1962.4,-62.784626
1962.5,-62.809106
1962.6,-62.826067
1962.7,-62.839754
1962.8,-62.841796
1962.9,-62.845317
1963,-62.856097
1963.1,-62.874332
1963.2,-62.899169
1963.3,-62.930645
1963.4,-62.966529
1963.5,-62.997418
1963.6,-63.027139
1963.7,-63.055157
1963.8,-63.085362
1963.9,-63.114324
1964,-63.144691
1964.1,-63.179817
1964.2,-63.207088
1964.3,-63.231276
1964.4,-63.256623
1964.5,-63.281298
1964.6,-63.303943
1964.7,-63.324738
1964.8,-63.346145
1964.9,-63.359018
1965,-63.367332
1965.1,-63.369836
1965.2,-63.367582
1965.3,-63.363644
1965.4,-63.362074
1965.5,-63.370464
1965.6,-63.378706
1965.7,-63.390451
1965.8,-63.405397
1965.9,-63.427229
1966,-63.451946
1966.1,-63.47747
1966.2,-63.506987
1966.3,-63.526916
1966.4,-63.539268
1966.5,-63.544848
1966.6,-63.552421
1966.7,-63.564486
1966.8,-63.584082
1966.9,-63.613946
1967,-63.646522
1967.1,-63.673059
1967.2,-63.683513
1967.3,-63.685448
1967.4,-63.698976
1967.5,-63.723481
1967.6,-63.760945
1967.7,-63.796192
1967.8,-63.814098
1967.9,-63.819884
1968,-63.833585
1968.1,-63.863563
1968.2,-63.895353
1968.3,-63.91637
1968.4,-63.929227
1968.5,-63.954662
1968.6,-63.993459
1968.7,-64.026691
1968.8,-64.042945
1968.9,-64.059439
1969,-64.093221
1969.1,-64.128894
1969.2,-64.145527
1969.3,-64.158615
1969.4,-64.190397
1969.5,-64.234485
1969.6,-64.280101
1969.7,-64.324778
1969.8,-64.364868
1969.9,-64.400697
1970,-64.426453
1970.1,-64.450023
1970.2,-64.490117
1970.3,-64.526824
1970.4,-64.554968
1970.5,-64.586088
1970.6,-64.629762
1970.7,-64.671073
1970.8,-64.699926
1970.9,-64.727095
1971,-64.749023
1971.1,-64.78015
1971.2,-64.822289
1971.3,-64.866665
1971.4,-64.919036
1971.5,-64.971614
1971.6,-65.028477
1971.7,-65.075657
1971.8,-65.121227
1971.9,-65.162801
1972,-65.200621
1972.1,-65.234961
1972.2,-65.271987
1972.3,-65.317087
1972.4,-65.365776
1972.5,-65.416734
1972.6,-65.46884
1972.7,-65.515784
1972.8,-65.563125
1972.9,-65.613471
1973,-65.667098
1973.1,-65.715613
1973.2,-65.764112
1973.3,-65.806728
1973.4,-65.847604
1973.5,-65.884459
1973.6,-65.915881
1973.7,-65.948325
1973.8,-65.974095
1973.9,-65.998695
1974,-66.025277
1974.1,-66.055964
1974.2,-66.093536
1974.3,-66.135788
1974.4,-66.193319
1974.5,-66.254317
1974.6,-66.31216
1974.7,-66.353734
1974.8,-66.38422
1974.9,-66.409576
1975,-66.436003
1975.1,-66.471498
1975.2,-66.51594
1975.3,-66.56946
1975.4,-66.623614
1975.5,-66.669375
1975.6,-66.70323
1975.7,-66.733416
1975.8,-66.773451
1975.9,-66.825641
1976,-66.880546
1976.1,-66.922183
1976.2,-66.950341
1976.3,-66.982655
1976.4,-67.030033
1976.5,-67.090075
1976.6,-67.138624
1976.7,-67.170595
1976.8,-67.201464
1976.9,-67.249239
1977,-67.308506
1977.1,-67.346381
1977.2,-67.3739
1977.3,-67.418723
1977.4,-67.475624
1977.5,-67.515449
1977.6,-67.549313
1977.7,-67.597912
1977.8,-67.652902
1977.9,-67.710975
1978,-67.765659
1978.1,-67.818379
1978.2,-67.865882
1978.3,-67.901347
1978.4,-67.935188
1978.5,-67.976814
1978.6,-68.026203
1978.7,-68.062815
1978.8,-68.08997
1978.9,-68.126446
1979,-68.174858
1979.1,-68.224889
1979.2,-68.257326
1979.3,-68.278804
1979.4,-68.301462
1979.5,-68.332143
1979.6,-68.369714
1979.7,-68.417247
1979.8,-68.470543
1979.9,-68.521869
1980,-68.571483
1980.1,-68.621033
1980.2,-68.671727
1980.3,-68.720287
1980.4,-68.769751
1980.5,-68.822698
1980.6,-68.871926
1980.7,-68.919591
1980.8,-68.96656
1980.9,-69.011593
1981,-69.05746
1981.1,-69.102859
1981.2,-69.149014
1981.3,-69.185472
1981.4,-69.221931
1981.5,-69.255652
1981.6,-69.284116
1981.7,-69.306844
1981.8,-69.324163
1981.9,-69.339255
1982,-69.350348
1982.1,-69.367474
1982.2,-69.390716
1982.3,-69.418288
1982.4,-69.4528
1982.5,-69.491381
1982.6,-69.535131
1982.7,-69.577297
1982.8,-69.618605
1982.9,-69.647128
1983,-69.666268
1983.1,-69.680777
1983.2,-69.696625
1983.3,-69.721033
1983.4,-69.75194
1983.5,-69.791038
1983.6,-69.830782
1983.7,-69.8584
1983.8,-69.877368
1983.9,-69.889255
1984,-69.909867
1984.1,-69.94428
1984.2,-69.98387
1984.3,-70.012337
1984.4,-70.026119
1984.5,-70.043599
1984.6,-70.068652
1984.7,-70.10447
1984.8,-70.135489
1984.9,-70.150488
1985,-70.164362
1985.1,-70.192068
1985.2,-70.233123
1985.3,-70.252031
1985.4,-70.257229
1985.5,-70.275489
1985.6,-70.306946
1985.7,-70.324106
1985.8,-70.330709
1985.9,-70.353571
1986,-70.384485
1986.1,-70.41069
1986.2,-70.425765
1986.3,-70.433461
1986.4,-70.443306
1986.5,-70.462155
1986.6,-70.498505
1986.7,-70.529975
1986.8,-70.544989
1986.9,-70.556605
1987,-70.582457
1987.1,-70.603644
1987.2,-70.61123
1987.3,-70.619603
1987.4,-70.636953
1987.5,-70.662893
1987.6,-70.685912
1987.7,-70.700564
1987.8,-70.707961
1987.9,-70.710153
1988,-70.71298
1988.1,-70.71222
1988.2,-70.7114
1988.3,-70.708802
1988.4,-70.706431
1988.5,-70.704509
1988.6,-70.701343
1988.7,-70.701587
1988.8,-70.69959
1988.9,-70.698329
1989,-70.695475
1989.1,-70.692933
1989.2,-70.686539
1989.3,-70.680223
1989.4,-70.673303
1989.5,-70.665343
1989.6,-70.660805
1989.7,-70.657945
1989.8,-70.657793
1989.9,-70.662717
1990,-70.671134
1990.1,-70.687245
1990.2,-70.704816
1990.3,-70.727493
1990.4,-70.743696
1990.5,-70.756331
1990.6,-70.763258
1990.7,-70.76067
1990.8,-70.751037
1990.9,-70.733865
1991,-70.722631
1991.1,-70.716304
1991.2,-70.716567
1991.3,-70.728512
1991.4,-70.741189
1991.5,-70.749061
1991.6,-70.745305
1991.7,-70.728556
1991.8,-70.705272
1991.9,-70.68965
1992,-70.691686
1992.1,-70.702663
1992.2,-70.714366
1992.3,-70.70957
1992.4,-70.685819
1992.5,-70.661467
1992.6,-70.651771
1992.7,-70.658924
1992.8,-70.659279
1992.9,-70.642348
1993,-70.62005
1993.1,-70.611253
1993.2,-70.612333
1993.3,-70.605501
1993.4,-70.581219
1993.5,-70.556308
1993.6,-70.547626
1993.7,-70.539436
1993.8,-70.512149
1993.9,-70.483522
1994,-70.475782
1994.1,-70.474301
1994.2,-70.452876
1994.3,-70.432675
1994.4,-70.418499
1994.5,-70.40746
1994.6,-70.3967
1994.7,-70.387862
1994.8,-70.384766
1994.9,-70.37357
1995,-70.347833
1995.1,-70.313283
1995.2,-70.292891
1995.3,-70.276282
1995.4,-70.242089
1995.5,-70.203838
1995.6,-70.177311
1995.7,-70.15875
1995.8,-70.134019
1995.9,-70.096912
1996,-70.054786
1996.1,-70.010502
1996.2,-69.974922
1996.3,-69.942876
1996.4,-69.910599
1996.5,-69.879086
1996.6,-69.853112
1996.7,-69.831607
1996.8,-69.810365
1996.9,-69.793761
1997,-69.77439
1997.1,-69.754533
1997.2,-69.732047
1997.3,-69.709666
1997.4,-69.68414
1997.5,-69.65386
1997.6,-69.623237
1997.7,-69.585888
1997.8,-69.544783
1997.9,-69.498978
1998,-69.450361
1998.1,-69.401279
1998.2,-69.347341
1998.3,-69.294829
1998.4,-69.230604
1998.5,-69.166382
1998.6,-69.107106
1998.7,-69.055968
1998.8,-69.017317
1998.9,-68.981571
1999,-68.951163
1999.1,-68.918973
1999.2,-68.886756
1999.3,-68.84635
1999.4,-68.789647
1999.5,-68.729059
1999.6,-68.663671
1999.7,-68.603938
1999.8,-68.549232
1999.9,-68.507166
2000,-68.471541
2000.1,-68.433446
2000.2,-68.387759
2000.3,-68.327726
2000.4,-68.258925
2000.5,-68.195587
2000.6,-68.14432
2000.7,-68.101304
2000.8,-68.054998
2000.9,-67.996785
2001,-67.926397
2001.1,-67.865821
2001.2,-67.818323
2001.3,-67.775664
2001.4,-67.715122
2001.5,-67.643171
2001.6,-67.585175
2001.7,-67.536903
2001.8,-67.484472
2001.9,-67.416351
2002,-67.349299
2002.1,-67.296201
2002.2,-67.248728
2002.3,-67.185833
2002.4,-67.112721
2002.5,-67.055799
2002.6,-66.999396
2002.7,-66.925621
2002.8,-66.84376
2002.9,-66.766653
2003,-66.695206
2003.1,-66.62007
2003.2,-66.545625
2003.3,-66.486107
2003.4,-66.442443
2003.5,-66.390185
2003.6,-66.322637
2003.7,-66.264455
2003.8,-66.212921
2003.9,-66.151353
2004,-66.080112
2004.1,-66.011815
2004.2,-65.957716
2004.3,-65.911154
2004.4,-65.850382
2004.5,-65.778793
2004.6,-65.70155
2004.7,-65.62095
2004.8,-65.53606
2004.9,-65.449569
2005,-65.357444
2005.1,-65.264235
2005.2,-65.170193
2005.3,-65.074527
2005.4,-64.971951
2005.5,-64.866501
2005.6,-64.763714
2005.7,-64.657071
2005.8,-64.551451
2005.9,-64.446767
2006,-64.342288
2006.1,-64.24058
2006.2,-64.142126
2006.3,-64.049329
2006.4,-63.958215
2006.5,-63.870857
2006.6,-63.787058
2006.7,-63.705182
2006.8,-63.6265
2006.9,-63.54934
2007,-63.475032
2007.1,-63.39502
2007.2,-63.309562
2007.3,-63.214793
2007.4,-63.109461
2007.5,-62.997394
2007.6,-62.883737
2007.7,-62.78005
2007.8,-62.679946
2007.9,-62.58674
2008,-62.499875
2008.1,-62.41548
2008.2,-62.324644
2008.3,-62.218619
2008.4,-62.107476
2008.5,-61.99256
2008.6,-61.882724
2008.7,-61.783356
2008.8,-61.69139
2008.9,-61.596877
2009,-61.48559
2009.1,-61.366026
2009.2,-61.246305
2009.3,-61.137682
2009.4,-61.036619
2009.5,-60.932387
2009.6,-60.809008
2009.7,-60.676662
2009.8,-60.560777
2009.9,-60.454387
2010,-60.338293
2010.1,-60.204044
2010.2,-60.071388
2010.3,-59.951564
2010.4,-59.832894
2010.5,-59.698976
2010.6,-59.560058
2010.7,-59.437667
2010.8,-59.31456
2010.9,-59.170426
2011,-59.020143
2011.1,-58.880084
2011.2,-58.750557
2011.3,-58.620843
2011.4,-58.487753
2011.5,-58.345286
2011.6,-58.192685
2011.7,-58.031927
2011.8,-57.88047
2011.9,-57.735167
2012,-57.572885
2012.1,-57.403064
2012.2,-57.23977
2012.3,-57.078144
2012.4,-56.912672
2012.5,-56.731172
2012.6,-56.537998
2012.7,-56.345561
2012.8,-56.159418
2012.9,-55.973106
2013,-55.781712
2013.1,-55.589733
2013.2,-55.386875
2013.3,-55.175426
2013.4,-54.950572
2013.5,-54.713252
2013.6,-54.462023
2013.7,-54.198659
2013.8,-53.928071
2013.9,-53.639083
2014,-53.330111
2014.1,-52.99603
2014.2,-52.63757
2014.3,-52.249248
2014.4,-51.82914
2014.5,-51.370589
2014.6,-50.857838
2014.7,-50.282909
2014.8,-49.626098
2014.9,-48.864327
2015,-47.969226
2015.1,-46.898397
2015.2,-45.590164
2015.3,-43.940022
2015.4,-41.791839
2015.5,-38.882943
2015.6,-34.745244
2015.7,-28.499931
2015.8,-18.609596
2015.9,-3.7621792
2016,12.648846
2016.1,22.880301
2016.2,24.531582
2016.3,20.388911
2016.4,13.599921
2016.5,6.1141192
2016.6,-1.1652749
2016.7,-7.9238894
2016.8,-14.143562
2016.9,-19.930388
2017,-25.450506
2017.1,-30.875935
2017.2,-36.299554
2017.3,-41.658202
2017.4,-46.707515
2017.5,-51.114241
2017.6,-54.601787
2017.7,-57.109691
2017.8,-58.785944
2017.9,-59.847602
2018,-60.508013
2018.1,-60.921056
2018.2,-61.179311
2018.3,-61.332765
2018.4,-61.410934
2018.5,-61.449461
2018.6,-61.475713
2018.7,-61.490888
2018.8,-61.477865
2018.9,-61.461975
2019,-61.456446
2019.1,-61.439794
2019.2,-61.418297
2019.3,-61.407276
2019.4,-61.402851
2019.5,-61.386567
2019.6,-61.360242
2019.7,-61.337541
2019.8,-61.323833
2019.9,-61.32419
2020,-61.332835
2020.1,-61.339635
2020.2,-61.332716
2020.3,-61.316313
2020.4,-61.313395
2020.5,-61.325449
2020.6,-61.338442
2020.7,-61.338167
2020.8,-61.329092
2020.9,-61.322003
2021,-61.324471
2021.1,-61.334014
2021.2,-61.352273
2021.3,-61.379938
2021.4,-61.402146
2021.5,-61.419156
2021.6,-61.433814
2021.7,-61.448562
2021.8,-61.464554
2021.9,-61.481855
2022,-61.503984
2022.1,-61.524864
2022.2,-61.544481
2022.3,-61.561556
2022.4,-61.579421
2022.5,-61.596585
2022.6,-61.614393
2022.7,-61.635142
2022.8,-61.649734
2022.9,-61.657356
2023,-61.661547
2023.1,-61.664677
2023.2,-61.665335
2023.3,-61.671324
2023.4,-61.68388
2023.5,-61.697547
2023.6,-61.718689
2023.7,-61.746365
2023.8,-61.779474
2023.9,-61.813341
2024,-61.844689
2024.1,-61.871553
2024.2,-61.886104
2024.3,-61.895219
2024.4,-61.901579
2024.5,-61.913718
2024.6,-61.936033
2024.7,-61.966731
2024.8,-62.002834
2024.9,-62.034866
2025,-62.055786
2025.1,-62.06688
2025.2,-62.078023
2025.3,-62.09975
2025.4,-62.132894
2025.5,-62.169725
2025.6,-62.193322
2025.7,-62.205778
2025.8,-62.217758
2025.9,-62.246017
2026,-62.28448
2026.1,-62.310594
2026.2,-62.324656
2026.3,-62.338509
2026.4,-62.364746
2026.5,-62.397779
2026.6,-62.415618
2026.7,-62.425931
2026.8,-62.44671
2026.9,-62.481721
2027,-62.502831
2027.1,-62.513577
2027.2,-62.536017
2027.3,-62.566572
2027.4,-62.586143
2027.5,-62.597708
2027.6,-62.625013
2027.7,-62.659711
2027.8,-62.683362
2027.9,-62.694266
2028,-62.703194
2028.1,-62.720573
2028.2,-62.743436
2028.3,-62.774264
2028.4,-62.79785
2028.5,-62.808031
2028.6,-62.81371
2028.7,-62.835668
2028.8,-62.865665
2028.9,-62.880676
2029,-62.883079
2029.1,-62.890003
2029.2,-62.909068
2029.3,-62.93343
2029.4,-62.959481
2029.5,-62.988211
2029.6,-63.007537
2029.7,-63.021893
2029.8,-63.030736
2029.9,-63.036979
2030,-63.040179
2030.1,-63.044423
2030.2,-63.052459
2030.3,-63.056296
2030.4,-63.057173
2030.5,-63.053667
2030.6,-63.050257
2030.7,-63.047212
2030.8,-63.046762
2030.9,-63.051298
2031,-63.051123
2031.1,-63.052056
2031.2,-63.05449
2031.3,-63.055097
2031.4,-63.051415
2031.5,-63.047944
2031.6,-63.045549
2031.7,-63.042903
2031.8,-63.041987
2031.9,-63.042172
2032,-63.042715
2032.1,-63.046309
2032.2,-63.05205
2032.3,-63.064058
2032.4,-63.078463
2032.5,-63.095921
2032.6,-63.117477
2032.7,-63.139759
2032.8,-63.158866
2032.9,-63.164235
2033,-63.162308
2033.1,-63.151849
2033.2,-63.142538
2033.3,-63.141859
2033.4,-63.1512
2033.5,-63.169656
2033.6,-63.187651
2033.7,-63.198715
2033.8,-63.192383
2033.9,-63.181404
2034,-63.174188
2034.1,-63.179198
2034.2,-63.19872
2034.3,-63.211076
2034.4,-63.206565
2034.5,-63.189921
2034.6,-63.183039
2034.7,-63.189893
2034.8,-63.204126
2034.9,-63.207502
2035,-63.192818
2035.1,-63.181438
2035.2,-63.186854
2035.3,-63.195386
2035.4,-63.186894
2035.5,-63.174824
2035.6,-63.181186
2035.7,-63.186394
2035.8,-63.173331
2035.9,-63.155258
2036,-63.148278
2036.1,-63.153728
2036.2,-63.163919
2036.3,-63.177948
2036.4,-63.185096
2036.5,-63.18588
2036.6,-63.179284
2036.7,-63.164794
2036.8,-63.161065
2036.9,-63.164897
2037,-63.161312
2037.1,-63.145385
2037.2,-63.141316
2037.3,-63.144184
2037.4,-63.138321
2037.5,-63.120935
2037.6,-63.101155
2037.7,-63.08747
2037.8,-63.077689
2037.9,-63.078651
2038,-63.085045
2038.1,-63.087504
2038.2,-63.087265
2038.3,-63.08567
2038.4,-63.081984
2038.5,-63.071528
2038.6,-63.060678
2038.7,-63.049243
2038.8,-63.037732
2038.9,-63.025072
2039,-63.012927
2039.1,-63.004009
2039.2,-62.995271
2039.3,-62.986966
2039.4,-62.981349
2039.5,-62.977488
2039.6,-62.973932
2039.7,-62.972455
2039.8,-62.970613
2039.9,-62.967347
2040,-62.962592
2040.1,-62.954838
2040.2,-62.941801
2040.3,-62.922487
2040.4,-62.894061
2040.5,-62.861863
2040.6,-62.82759
2040.7,-62.796404
2040.8,-62.769065
2040.9,-62.747945
2041,-62.735511
2041.1,-62.723678
2041.2,-62.719305
2041.3,-62.715066
2041.4,-62.706063
2041.5,-62.684202
2041.6,-62.653559
2041.7,-62.625123
2041.8,-62.597014
2041.9,-62.57873
2042,-62.569885
2042.1,-62.565654
2042.2,-62.552487
2042.3,-62.527531
2042.4,-62.498417
2042.5,-62.468542
2042.6,-62.452762
2042.7,-62.447439
2042.8,-62.434996
2042.9,-62.404812
2043,-62.37113
2043.1,-62.35093
2043.2,-62.339857
2043.3,-62.327472
2043.4,-62.297761
2043.5,-62.265724
2043.6,-62.247896
2043.7,-62.239126
2043.8,-62.220707
2043.9,-62.187257
2044,-62.165478
2044.1,-62.156379
2044.2,-62.134711
2044.3,-62.09934
2044.4,-62.068699
2044.5,-62.051455
2044.6,-62.037973
2044.7,-62.022522
2044.8,-61.998979
2044.9,-61.966501
2045,-61.936193
2045.1,-61.918247
2045.2,-61.903155
2045.3,-61.875905
2045.4,-61.848763
2045.5,-61.833401
2045.6,-61.816968
2045.7,-61.786051
2045.8,-61.747169
2045.9,-61.720164
2046,-61.703739
2046.1,-61.692838
2046.2,-61.679531
2046.3,-61.659848
2046.4,-61.634288
2046.5,-61.604498
2046.6,-61.574314
2046.7,-61.542594
2046.8,-61.510088
2046.9,-61.475562
2047,-61.439212
2047.1,-61.402131
2047.2,-61.362744
2047.3,-61.328108
2047.4,-61.29426
2047.5,-61.261058
2047.6,-61.22756
2047.7,-61.194434
2047.8,-61.16593
2047.9,-61.139864
2048,-61.11665
2048.1,-61.092485
2048.2,-61.073257
2048.3,-61.056581
2048.4,-61.041577
2048.5,-61.029654
2048.6,-61.016305
2048.7,-61.003909
2048.8,-60.987464
2048.9,-60.966603
2049,-60.937462
2049.1,-60.901026
2049.2,-60.862005
2049.3,-60.822586
2049.4,-60.789539
2049.5,-60.763409
2049.6,-60.742437
2049.7,-60.727797
2049.8,-60.71822
2049.9,-60.711952
2050,-60.69723
2050.1,-60.672105
2050.2,-60.637528
2050.3,-60.604643
2050.4,-60.573269
2050.5,-60.550353
2050.6,-60.539663
2050.7,-60.523428
2050.8,-60.49304
2050.9,-60.451816
2051,-60.413055
2051.1,-60.38509
2051.2,-60.369598
2051.3,-60.357044
2051.4,-60.332724
2051.5,-60.304134
2051.6,-60.286086
2051.7,-60.281403
2051.8,-60.273251
2051.9,-60.249872
2052,-60.228582
2052.1,-60.217594
2052.2,-60.213303
2052.3,-60.193633
2052.4,-60.150341
2052.5,-60.112689
2052.6,-60.089137
2052.7,-60.06819
2052.8,-60.030756
2052.9,-59.987404
2053,-59.943046
2053.1,-59.902049
2053.2,-59.873444
2053.3,-59.858395
2053.4,-59.861686
2053.5,-59.860142
2053.6,-59.867092
2053.7,-59.879322
2053.8,-59.87905
2053.9,-59.873687
2054,-59.878796
2054.1,-59.896492
2054.2,-59.910131
2054.3,-59.900806
2054.4,-59.77691
2054.5,-59.608687
2054.6,-59.446942
2054.7,-59.292276
2054.8,-59.145659
2054.9,-59.003378
2055,-58.865089
2055.1,-58.725497
2055.2,-58.586396
2055.3,-58.439135
2055.4,-58.199873
2055.5,-57.92459
2055.6,-57.643831
2055.7,-57.361479
2055.8,-57.074719
2055.9,-56.783407
2056,-56.488938
2056.1,-56.179437
2056.2,-55.855526
2056.3,-55.519083
2056.4,-55.196585
2056.5,-54.869683
2056.6,-54.524377
2056.7,-54.16355
2056.8,-53.77938
2056.9,-53.373885
2057,-52.941598
2057.1,-52.478385
2057.2,-51.980332
2057.3,-51.440107
2057.4,-50.845811
2057.5,-50.175829
2057.6,-49.413176
2057.7,-48.526871
2057.8,-47.474213
2057.9,-46.201081
2058,-44.624837
2058.1,-42.617826
2058.2,-39.961749
2058.3,-36.279257
2058.4,-30.869139
2058.5,-22.420914
2058.6,-9.2492498
2058.7,7.3875801
2058.8,20.229952
2058.9,24.471479
2059,21.820568
2059.1,15.634876
2059.2,8.264406
2059.3,0.8929012
2059.4,-6.0315444
2059.5,-12.422818
2059.6,-18.36191
2059.7,-24.008237
2059.8,-29.532761
2059.9,-35.050976
2060,-40.556125
2060.1,-45.840217
2060.2,-50.539302
2060.3,-54.300541
2060.4,-57.03356
2060.5,-58.884198
2060.6,-60.068644
2060.7,-60.790837
2060.8,-61.235564
2060.9,-61.511315
2061,-61.658533
2061.1,-61.726982
2061.2,-61.754693
2061.3,-61.761736
2061.4,-61.75405
2061.5,-61.730104
2061.6,-61.699835
2061.7,-61.679036
2061.8,-61.656029
2061.9,-61.619849
2062,-61.579386
2062.1,-61.55313
2062.2,-61.526233
2062.3,-61.48778
2062.4,-61.445269
2062.5,-61.411621
2062.6,-61.390828
2062.7,-61.372811
2062.8,-61.357184
2062.9,-61.331643
2063,-61.299444
2063.1,-61.263922
2063.2,-61.229773
2063.3,-61.197456
2063.4,-61.166388
2063.5,-61.136719
2063.6,-61.105438
2063.7,-61.076523
2063.8,-61.047423
2063.9,-61.020053
2064,-60.992607
2064.1,-60.968357
2064.2,-60.948479
2064.3,-60.923152
2064.4,-60.900416
2064.5,-60.878872
2064.6,-60.858816
2064.7,-60.840733
2064.8,-60.824874
2064.9,-60.815838
2065,-60.804138
2065.1,-60.795434
2065.2,-60.78728
2065.3,-60.775887
2065.4,-60.757177
2065.5,-60.733676
2065.6,-60.706117
2065.7,-60.67031
2065.8,-60.630892
2065.9,-60.591352
2066,-60.556597
2066.1,-60.525981
2066.2,-60.503735
2066.3,-60.490402
2066.4,-60.473451
2066.5,-60.452401
2066.6,-60.422079
2066.7,-60.38131
2066.8,-60.333575
2066.9,-60.288823
2067,-60.258304
2067.1,-60.234863
2067.2,-60.214593
2067.3,-60.185183
2067.4,-60.137892
2067.5,-60.082484
2067.6,-60.033824
2067.7,-59.999458
2067.8,-59.972341
2067.9,-59.937152
2068,-59.883481
2068.1,-59.828213
2068.2,-59.784354
2068.3,-59.750044
2068.4,-59.708275
2068.5,-59.645621
2068.6,-59.584934
2068.7,-59.536973
2068.8,-59.493125
2068.9,-59.433187
2069,-59.369209
2069.1,-59.320356
2069.2,-59.27713
2069.3,-59.219291
2069.4,-59.141715
2069.5,-59.061268
2069.6,-58.990592
2069.7,-58.918954
2069.8,-58.84411
2069.9,-58.769364
2070,-58.71294
2070.1,-58.659943
2070.2,-58.595894
2070.3,-58.525817
2070.4,-58.45866
2070.5,-58.392024
2070.6,-58.311263
2070.7,-58.220898
2070.8,-58.132455
2070.9,-58.057736
2071,-57.993826
2071.1,-57.926355
2071.2,-57.854084
2071.3,-57.77352
2071.4,-57.676721
2071.5,-57.572491
2071.6,-57.470002
2071.7,-57.369848
2071.8,-57.262544
2071.9,-57.155203
2072,-57.043901
2072.1,-56.928778
2072.2,-56.813347
2072.3,-56.699219
2072.4,-56.587038
2072.5,-56.467866
2072.6,-56.34854
2072.7,-56.229615
2072.8,-56.108186
2072.9,-55.987843
2073,-55.871073
2073.1,-55.763223
2073.2,-55.655035
2073.3,-55.544642
2073.4,-55.426435
2073.5,-55.304537
2073.6,-55.178593
2073.7,-55.047215
2073.8,-54.910532
2073.9,-54.761464
2074,-54.604971
2074.1,-54.443141
2074.2,-54.28139
2074.3,-54.118914
2074.4,-53.952966
2074.5,-53.788043
2074.6,-53.621849
2074.7,-53.451398
2074.8,-53.27104
2074.9,-53.074387
2075,-52.86189
2075.1,-52.636774
2075.2,-52.411372
2075.3,-52.180788
2075.4,-51.939566
2075.5,-51.681144
2075.6,-51.392506
2075.7,-51.073175
2075.8,-50.733424
2075.9,-50.375718
2076,-49.987805
2076.1,-49.548033
2076.2,-49.042726
2076.3,-48.476243
2076.4,-47.839148
2076.5,-47.095051
2076.6,-46.200848
2076.7,-45.129169
2076.8,-43.831215
2076.9,-42.196501
2077,-40.055299
2077.1,-37.176873
2077.2,-33.1155
2077.3,-27.055042
2077.4,-17.745049
2077.5,-4.5015302
2077.6,9.487325
2077.7,18.099621
2077.8,19.428078
2077.9,15.736408
2078,9.6689294
2078.1,2.8869448
2078.2,-3.8217363
2078.3,-10.161994
2078.4,-16.08383
2078.5,-21.679828
2078.6,-27.105763
2078.7,-32.510222
2078.8,-37.925119
2078.9,-43.221257
2079,-48.106453
2079.1,-52.239997
2079.2,-55.390735
2079.3,-57.56797
2079.4,-58.972534
2079.5,-59.84135
2079.6,-60.358976
2079.7,-60.654716
2079.8,-60.815129
2079.9,-60.895302
2080,-60.918984
2080.1,-60.911109
2080.2,-60.881766
2080.3,-60.83612
2080.4,-60.778712
2080.5,-60.717125
2080.6,-60.652457
2080.7,-60.581947
2080.8,-60.511016
2080.9,-60.43991
2081,-60.368961
2081.1,-60.295378
2081.2,-60.220882
2081.3,-60.14868
2081.4,-60.07786
2081.5,-60.009892
2081.6,-59.94383
2081.7,-59.881127
2081.8,-59.820314
2081.9,-59.760913
2082,-59.704869
2082.1,-59.651019
2082.2,-59.595456
2082.3,-59.539471
2082.4,-59.479448
2082.5,-59.412213
2082.6,-59.33484
2082.7,-59.253992
2082.8,-59.172004
2082.9,-59.096189
2083,-59.026743
2083.1,-58.965289
2083.2,-58.908818
2083.3,-58.850393
2083.4,-58.790212
2083.5,-58.717661
2083.6,-58.635292
2083.7,-58.549129
2083.8,-58.470598
2083.9,-58.403466
2084,-58.341674
2084.1,-58.2789
2084.2,-58.200361
2084.3,-58.112603
2084.4,-58.025451
2084.5,-57.951641
2084.6,-57.889328
2084.7,-57.81849
2084.8,-57.730644
2084.9,-57.637749
2085,-57.557068
2085.1,-57.487044
2085.2,-57.40898
2085.3,-57.319423
2085.4,-57.229816
2085.5,-57.152934
2085.6,-57.074377
2085.7,-56.980267
2085.8,-56.883626
2085.9,-56.800818
2086,-56.727627
2086.1,-56.641097
2086.2,-56.545259
2086.3,-56.446223
2086.4,-56.351537
2086.5,-56.266331
2086.6,-56.185147
2086.7,-56.10366
2086.8,-56.010591
2086.9,-55.922805
2087,-55.839024
2087.1,-55.743134
2087.2,-55.638483
2087.3,-55.543923
2087.4,-55.467488
2087.5,-55.382222
2087.6,-55.288843
2087.7,-55.187651
2087.8,-55.08112
2087.9,-54.974923
2088,-54.875846
2088.1,-54.786355
2088.2,-54.69611
2088.3,-54.608596
2088.4,-54.524682
2088.5,-54.44077
2088.6,-54.355759
2088.7,-54.271696
2088.8,-54.191667
2088.9,-54.108296
2089,-54.022201
2089.1,-53.935787
2089.2,-53.848637
2089.3,-53.760105
2089.4,-53.671538
2089.5,-53.583808
2089.6,-53.490435
2089.7,-53.391369
2089.8,-53.288608
2089.9,-53.183099
2090,-53.078277
2090.1,-52.973037
2090.2,-52.870852
2090.3,-52.770252
2090.4,-52.675949
2090.5,-52.585135
2090.6,-52.501625
2090.7,-52.424397
2090.8,-52.346049
2090.9,-52.265733
2091,-52.17832
2091.1,-52.079048
2091.2,-51.972908
2091.3,-51.867718
2091.4,-51.775454
2091.5,-51.690191
2091.6,-51.610501
2091.7,-51.529719
2091.8,-51.437726
2091.9,-51.333172
2092,-51.2257
2092.1,-51.13007
2092.2,-51.042263
2092.3,-50.953409
2092.4,-50.851072
2092.5,-50.737374
2092.6,-50.630102
2092.7,-50.534765
2092.8,-50.443587
2092.9,-50.330261
2093,-50.202897
2093.1,-50.077211
2093.2,-49.95965
2093.3,-49.839942
2093.4,-49.705615
2093.5,-49.565086
2093.6,-49.422571
2093.7,-49.279902
2093.8,-49.116497
2093.9,-48.930274
2094,-48.740255
2094.1,-48.550607
2094.2,-48.342467
2094.3,-48.095454
2094.4,-47.828418
2094.5,-47.539374
2094.6,-47.218786
2094.7,-46.855817
2094.8,-46.44108
2094.9,-45.965244
2095,-45.418115
2095.1,-44.785155
2095.2,-44.025235
2095.3,-43.100108
2095.4,-41.980159
2095.5,-40.58181
2095.6,-38.774568
2095.7,-36.358874
2095.8,-33.028052
2095.9,-28.270522
2096,-21.29028
2096.1,-11.392681
2096.2,0.30152147
2096.3,9.7261051
2096.4,13.630744
2096.5,12.406957
2096.6,8.0951671
2096.7,2.4208277
2096.8,-3.6113333
2096.9,-9.5313991
2097,-15.182455
2097.1,-20.574361
2097.2,-25.807239
2097.3,-30.99931
2097.4,-36.21223
2097.5,-41.364847
2097.6,-46.214431
2097.7,-50.438121
2097.8,-53.771158
2097.9,-56.155337
2098,-57.733426
2098.1,-58.723954
2098.2,-59.322237
2098.3,-59.66581
2098.4,-59.854088
2098.5,-59.939957
2098.6,-59.959322
2098.7,-59.935628
2098.8,-59.882384
2098.9,-59.810505
2099,-59.721935
2099.1,-59.625643
2099.2,-59.528374
2099.3,-59.434754
2099.4,-59.348427
2099.5,-59.268034
2099.6,-59.191932
2099.7,-59.111524
2099.8,-59.028945
2099.9,-58.935993
2100,-58.833307
2100.1,-58.726811
2100.2,-58.627568
2100.3,-58.540733
2100.4,-58.461378
2100.5,-58.38733
2100.6,-58.307786
2100.7,-58.215418
2100.8,-58.113923
2100.9,-58.018352
2101,-57.937136
2101.1,-57.860204
2101.2,-57.778785
2101.3,-57.681509
2101.4,-57.583343
2101.5,-57.498392
2101.6,-57.422686
2101.7,-57.34538
2101.8,-57.249156
2101.9,-57.152538
2102,-57.068158
2102.1,-56.989813
2102.2,-56.895369
2102.3,-56.7952
2102.4,-56.716365
2102.5,-56.643961
2102.6,-56.558711
2102.7,-56.461374
2102.8,-56.367332
2102.9,-56.27756
2103,-56.186437
2103.1,-56.096519
2103.2,-56.003502
2103.3,-55.921691
2103.4,-55.854501
2103.5,-55.778371
2103.6,-55.691141
2103.7,-55.610707
2103.8,-55.537863
2103.9,-55.454777
2104,-55.363189
2104.1,-55.278834
2104.2,-55.20833
2104.3,-55.14269
2104.4,-55.084095
2104.5,-55.024456
2104.6,-54.956752
2104.7,-54.886283
2104.8,-54.812096
2104.9,-54.734525
2105,-54.659731
2105.1,-54.587091
2105.2,-54.517865
2105.3,-54.450471
2105.4,-54.396169
2105.5,-54.34904
2105.6,-54.301629
2105.7,-54.254989
2105.8,-54.208058
2105.9,-54.162812
2106,-54.116538
2106.1,-54.071917
2106.2,-54.029384
2106.3,-53.989728
2106.4,-53.964155
2106.5,-53.940042
2106.6,-53.919983
2106.7,-53.904164
2106.8,-53.890757
2106.9,-53.879271
2107,-53.873679
2107.1,-53.876338
2107.2,-53.877545
2107.3,-53.878302
2107.4,-53.88006
2107.5,-53.879464
2107.6,-53.869573
2107.7,-53.858506
2107.8,-53.854194
2107.9,-53.851832
2108,-53.855019
2108.1,-53.866434
2108.2,-53.884371
2108.3,-53.906411
2108.4,-53.932755
2108.5,-53.954862
2108.6,-53.966188
2108.7,-53.974599
2108.8,-53.989151
2108.9,-54.014708
2109,-54.051307
2109.1,-54.088413
2109.2,-54.118724
2109.3,-54.135755
2109.4,-54.160265
2109.5,-54.195537
2109.6,-54.242038
2109.7,-54.288332
2109.8,-54.322265
2109.9,-54.349584
2110,-54.385591
2110.1,-54.434082
2110.2,-54.478622
2110.3,-54.507493
2110.4,-54.539339
2110.5,-54.586303
2110.6,-54.642012
2110.7,-54.681592
2110.8,-54.715681
2110.9,-54.759525
2111,-54.814444
2111.1,-54.865677
2111.2,-54.909013
2111.3,-54.951363
2111.4,-54.997642
2111.5,-55.050374
2111.6,-55.10201
2111.7,-55.14243
2111.8,-55.173999
2111.9,-55.213239
2112,-55.260409
2112.1,-55.293284
2112.2,-55.31757
2112.3,-55.351106
2112.4,-55.396486
2112.5,-55.441222
2112.6,-55.474606
2112.7,-55.498569
2112.8,-55.515397
2112.9,-55.530499
2113,-55.546621
2113.1,-55.56788
2113.2,-55.597426
2113.3,-55.627982
2113.4,-55.660177
2113.5,-55.68943
2113.6,-55.717921
2113.7,-55.747106
2113.8,-55.777179
2113.9,-55.810518
2114,-55.837682
2114.1,-55.858391
2114.2,-55.874517
2114.3,-55.887379
2114.4,-55.89546
2114.5,-55.903108
2114.6,-55.912321
2114.7,-55.914878
2114.8,-55.912928
2114.9,-55.909758
2115,-55.9095
2115.1,-55.912249
2115.2,-55.917452
2115.3,-55.930633
2115.4,-55.940979
2115.5,-55.952206
2115.6,-55.967121
2115.7,-55.986185
2115.8,-56.004249
2115.9,-56.016665
2116,-56.025123
2116.1,-56.02092
2116.2,-56.009542
2116.3,-55.999346
2116.4,-55.993039
2116.5,-55.994482
2116.6,-56.002405
2116.7,-56.016297
2116.8,-56.022391
2116.9,-56.016671
2117,-56.000112
2117.1,-55.984595
2117.2,-55.978092
2117.3,-55.982609
2117.4,-55.991399
2117.5,-55.98903
2117.6,-55.971858
2117.7,-55.948631
2117.8,-55.935256
2117.9,-55.935271
2118,-55.939242
2118.1,-55.930889
2118.2,-55.910553
2118.3,-55.89647
2118.4,-55.89064
2118.5,-55.88257
2118.6,-55.859985
2118.7,-55.834788
2118.8,-55.824881
2118.9,-55.820463
2119,-55.80008
2119.1,-55.776946
2119.2,-55.766771
2119.3,-55.765138
2119.4,-55.749462
2119.5,-55.719656
2119.6,-55.683891
2119.7,-55.652855
2119.8,-55.632352
2119.9,-55.623804
2120,-55.616342
2120.1,-55.597943
2120.2,-55.580841
2120.3,-55.572078
2120.4,-55.551415
2120.5,-55.518057
2120.6,-55.491002
2120.7,-55.481278
2120.8,-55.469847
2120.9,-55.448462
2121,-55.417474
2121.1,-55.384941
2121.2,-55.355729
2121.3,-55.333041
2121.4,-55.313947
2121.5,-55.292676
2121.6,-55.275301
2121.7,-55.259253
2121.8,-55.244577
2121.9,-55.230527
2122,-55.217865
2122.1,-55.209181
2122.2,-55.19962
2122.3,-55.189244
2122.4,-55.172771
2122.5,-55.154022
2122.6,-55.135999
2122.7,-55.121001
2122.8,-55.110175
2122.9,-55.094024
2123,-55.074563
2123.1,-55.051635
2123.2,-55.026528
2123.3,-54.996099
2123.4,-54.958053
2123.5,-54.917221
2123.6,-54.87202
2123.7,-54.831879
2123.8,-54.795467
2123.9,-54.762562
2124,-54.734879
2124.1,-54.714894
2124.2,-54.701596
2124.3,-54.688394
2124.4,-54.671479
2124.5,-54.649914
2124.6,-54.618498
2124.7,-54.580499
2124.8,-54.540467
2124.9,-54.504128
2125,-54.471571
2125.1,-54.447326
2125.2,-54.43324
2125.3,-54.422746
2125.4,-54.403683
2125.5,-54.371238
2125.6,-54.333093
2125.7,-54.300055
2125.8,-54.278483
2125.9,-54.266845
2126,-54.25666
2126.1,-54.236339
2126.2,-54.204613
2126.3,-54.178426
2126.4,-54.161808
2126.5,-54.15147
2126.6,-54.133629
2126.7,-54.106389
2126.8,-54.084076
2126.9,-54.073222
2127,-54.066295
2127.1,-54.047692
2127.2,-54.026138
2127.3,-54.016728
2127.4,-54.01613
2127.5,-54.007231
2127.6,-53.984571
2127.7,-53.969552
2127.8,-53.966764
2127.9,-53.968894
2128,-53.97106
2128.1,-53.972038
2128.2,-53.971813
2128.3,-53.963689
2128.4,-53.964742
2128.5,-53.972337
2128.6,-53.972194
2128.7,-53.966296
2128.8,-53.977804
2128.9,-53.996283
2129,-54.002655
2129.1,-54.00066
2129.2,-54.002449
2129.3,-54.01776
2129.4,-54.039643
2129.5,-54.064288
2129.6,-54.091494
2129.7,-54.111257
2129.8,-54.129921
2129.9,-54.148371
2130,-54.166247
2130.1,-54.182856
2130.2,-54.199725
2130.3,-54.219264
2130.4,-54.234451
2130.5,-54.251267
2130.6,-54.269264
2130.7,-54.290678
2130.8,-54.310919
2130.9,-54.33108
2131,-54.357225
2131.1,-54.383722
2131.2,-54.413818
2131.3,-54.447544
2131.4,-54.483073
2131.5,-54.522865
2131.6,-54.565858
2131.7,-54.613967
2131.8,-54.662492
2131.9,-54.709297
2132,-54.752081
2132.1,-54.785201
2132.2,-54.812264
2132.3,-54.834356
2132.4,-54.858837
2132.5,-54.891168
2132.6,-54.931289
2132.7,-54.977749
2132.8,-55.022067
2132.9,-55.054885
2133,-55.075628
2133.1,-55.095858
2133.2,-55.123055
2133.3,-55.160687
2133.4,-55.203568
2133.5,-55.243318
2133.6,-55.271644
2133.7,-55.2872
2133.8,-55.30288
2133.9,-55.328233
2134,-55.363541
2134.1,-55.400469
2134.2,-55.42755
2134.3,-55.442037
2134.4,-55.448689
2134.5,-55.465317
2134.6,-55.494047
2134.7,-55.524879
2134.8,-55.53981
2134.9,-55.543732
2135,-55.554093
2135.1,-55.573177
2135.2,-55.595057
2135.3,-55.600385
2135.4,-55.599256
2135.5,-55.609099
2135.6,-55.629334
2135.7,-55.64152
2135.8,-55.63422
2135.9,-55.630941
2136,-55.639471
2136.1,-55.654462
2136.2,-55.667006
2136.3,-55.678535
2136.4,-55.694239
2136.5,-55.703562
2136.6,-55.702474
2136.7,-55.694097
2136.8,-55.695978
2136.9,-55.707463
2137,-55.704755
2137.1,-55.695193
2137.2,-55.697034
2137.3,-55.701702
2137.4,-55.697448
2137.5,-55.683941
2137.6,-55.667704
2137.7,-55.658875
2137.8,-55.662393
2137.9,-55.668304
2138,-55.673806
2138.1,-55.674987
2138.2,-55.670102
2138.3,-55.662393
2138.4,-55.65394
2138.5,-55.644125
2138.6,-55.631839
2138.7,-55.618279
2138.8,-55.602832
2138.9,-55.585589
2139,-55.568605
2139.1,-55.551646
2139.2,-55.537267
2139.3,-55.522951
2139.4,-55.511799
2139.5,-55.5043
2139.6,-55.497884
2139.7,-55.492495
2139.8,-55.489214
2139.9,-55.490307
2140,-55.490911
2140.1,-55.492114
2140.2,-55.494829
2140.3,-55.496012
2140.4,-55.497237
2140.5,-55.492426
2140.6,-55.485395
2140.7,-55.469917
2140.8,-55.450463
2140.9,-55.433158
2141,-55.419671
2141.1,-55.411379
2141.2,-55.408452
2141.3,-55.414453
2141.4,-55.426146
2141.5,-55.435437
2141.6,-55.43418
2141.7,-55.425379
2141.8,-55.414339
2141.9,-55.406349
2142,-55.408829
2142.1,-55.419523
2142.2,-55.434172
2142.3,-55.440707
2142.4,-55.438621
2142.5,-55.437289
2142.6,-55.441171
2142.7,-55.457424
2142.8,-55.477575
2142.9,-55.487626
2143,-55.484274
2143.1,-55.484884
2143.2,-55.50129
2143.3,-55.524342
2143.4,-55.541718
2143.5,-55.54498
2143.6,-55.552788
2143.7,-55.573365
2143.8,-55.597591
2143.9,-55.61215
2144,-55.621898
2144.1,-55.644878
2144.2,-55.672623
2144.3,-55.688076
2144.4,-55.695632
2144.5,-55.708763
2144.6,-55.72885
2144.7,-55.744125
2144.8,-55.75817
2144.9,-55.775558
2145,-55.804148
2145.1,-55.831099
2145.2,-55.846684
2145.3,-55.866794
2145.4,-55.903106
2145.5,-55.937613
2145.6,-55.958952
2145.7,-55.974616
2145.8,-55.997689
2145.9,-56.034825
2146,-56.078505
2146.1,-56.113319
2146.2,-56.139671
2146.3,-56.161601
2146.4,-56.184471
2146.5,-56.204662
2146.6,-56.225466
2146.7,-56.248145
2146.8,-56.266198
2146.9,-56.282741
2147,-56.299637
2147.1,-56.313917
2147.2,-56.325516
2147.3,-56.339836
2147.4,-56.361406
2147.5,-56.382386
2147.6,-56.401474
2147.7,-56.419858
2147.8,-56.439041
2147.9,-56.460549
2148,-56.484653
2148.1,-56.51086
2148.2,-56.537849
2148.3,-56.568466
2148.4,-56.606939
2148.5,-56.649674
2148.6,-56.698206
2148.7,-56.74632
2148.8,-56.792448
2148.9,-56.833056
2149,-56.863053
2149.1,-56.882025
2149.2,-56.894465
2149.3,-56.909961
2149.4,-56.932575
2149.5,-56.960491
2149.6,-56.994752
2149.7,-57.033678
2149.8,-57.071449
2149.9,-57.106209
2150,-57.134531
2150.1,-57.148758
2150.2,-57.158027
2150.3,-57.174607
2150.4,-57.20604
2150.5,-57.244893
2150.6,-57.283959
2150.7,-57.315282
2150.8,-57.331233
2150.9,-57.345408
2151,-57.369612
2151.1,-57.402757
2151.2,-57.432646
2151.3,-57.448546
2151.4,-57.462972
2151.5,-57.482301
2151.6,-57.512976
2151.7,-57.539853
2151.8,-57.54876
2151.9,-57.553055
2152,-57.5714
2152.1,-57.601703
2152.2,-57.614701
2152.3,-57.619126
2152.4,-57.639667
2152.5,-57.669574
2152.6,-57.686024
2152.7,-57.69003
2152.8,-57.700346
2152.9,-57.711116
2153,-57.721851
2153.1,-57.727147
2153.2,-57.729248
2153.3,-57.743161
2153.4,-57.762665
2153.5,-57.772286
2153.6,-57.772318
2153.7,-57.781941
2153.8,-57.791484
2153.9,-57.791209
2154,-57.782467
2154.1,-57.778064
2154.2,-57.790291
2154.3,-57.812974
2154.4,-57.868553
2154.5,-57.92858
2154.6,-57.979744
2154.7,-58.02773
2154.8,-58.071036
2154.9,-58.110232
2155,-58.14684
2155.1,-58.183386
2155.2,-58.217381
2155.3,-58.260196
2155.4,-58.338945
2155.5,-58.427995
2155.6,-58.514634
2155.7,-58.597319
2155.8,-58.675035
2155.9,-58.749949
2156,-58.824948
2156.1,-58.90125
2156.2,-58.97572
2156.3,-59.049291
2156.4,-59.110753
2156.5,-59.168474
2156.6,-59.225461
2156.7,-59.284266
2156.8,-59.349804
2156.9,-59.416716
2157,-59.485434
2157.1,-59.553545
2157.2,-59.622689
2157.3,-59.690282
2157.4,-59.758521
2157.5,-59.826309
2157.6,-59.8818
2157.7,-59.928784
2157.8,-59.968813
2157.9,-60.007299
2158,-60.050197
2158.1,-60.099867
2158.2,-60.160127
2158.3,-60.221199
2158.4,-60.274901
2158.5,-60.314212
2158.6,-60.341417
2158.7,-60.36566
2158.8,-60.395978
2158.9,-60.440562
2159,-60.489622
2159.1,-60.533784
2159.2,-60.563248
2159.3,-60.582567
2159.4,-60.607849
2159.5,-60.646674
2159.6,-60.695248
2159.7,-60.733648
2159.8,-60.755557
2159.9,-60.774756
2160,-60.807229
2160.1,-60.849206
2160.2,-60.878684
2160.3,-60.897562
2160.4,-60.921561
2160.5,-60.9566
2160.6,-60.985305
2160.7,-60.99899
2160.8,-61.018569
2160.9,-61.05299
2161,-61.090535
2161.1,-61.114469
2161.2,-61.130057
2161.3,-61.142552
2161.4,-61.159653
2161.5,-61.189482
2161.6,-61.225185
2161.7,-61.252768
2161.8,-61.266216
2161.9,-61.28484
2162,-61.311783
2162.1,-61.331708
2162.2,-61.345494
2162.3,-61.36562
2162.4,-61.396213
2162.5,-61.421401
2162.6,-61.436908
2162.7,-61.446186
2162.8,-61.449954
2162.9,-61.455737
2163,-61.465399
2163.1,-61.479561
2163.2,-61.497431
2163.3,-61.520472
2163.4,-61.546173
2163.5,-61.57522
2163.6,-61.609291
2163.7,-61.640242
2163.8,-61.670989
2163.9,-61.698396
2164,-61.723319
2164.1,-61.747098
2164.2,-61.771111
2164.3,-61.797585
2164.4,-61.820708
2164.5,-61.838869
2164.6,-61.849308
2164.7,-61.855743
2164.8,-61.858761
2164.9,-61.860595
2165,-61.864329
2165.1,-61.862442
2165.2,-61.859675
2165.3,-61.856912
2165.4,-61.858316
2165.5,-61.864115
2165.6,-61.877386
2165.7,-61.8993
2165.8,-61.921187
2165.9,-61.943899
2166,-61.964291
2166.1,-61.980792
2166.2,-61.989337
2166.3,-61.990118
2166.4,-61.987406
2166.5,-61.982618
2166.6,-61.984731
2166.7,-61.993687
2166.8,-62.012472
2166.9,-62.034013
2167,-62.047809
2167.1,-62.050628
2167.2,-62.041788
2167.3,-62.03718
2167.4,-62.045342
2167.5,-62.064423
2167.6,-62.080467
2167.7,-62.084142
2167.8,-62.080942
2167.9,-62.079593
2168,-62.089541
2168.1,-62.105853
2168.2,-62.111273
2168.3,-62.101799
2168.4,-62.097753
2168.5,-62.110979
2168.6,-62.125863
2168.7,-62.122447
2168.8,-62.114962
2168.9,-62.120664
2169,-62.133474
2169.1,-62.133788
2169.2,-62.12334
2169.3,-62.117397
2169.4,-62.124409
2169.5,-62.13882
2169.6,-62.154905
2169.7,-62.171612
2169.8,-62.181525
2169.9,-62.180648
2170,-62.171523
2170.1,-62.172785
2170.2,-62.184573
2170.3,-62.190203
2170.4,-62.19239
2170.5,-62.20196
2170.6,-62.21434
2170.7,-62.212847
2170.8,-62.201709
2170.9,-62.190023
2171,-62.186921
2171.1,-62.199229
2171.2,-62.215816
2171.3,-62.228042
2171.4,-62.235422
2171.5,-62.240349
2171.6,-62.241557
2171.7,-62.238813
2171.8,-62.238423
2171.9,-62.231527
2172,-62.220502
2172.1,-62.211087
2172.2,-62.202729
2172.3,-62.192893
2172.4,-62.182518
2172.5,-62.178097
2172.6,-62.170868
2172.7,-62.164839
2172.8,-62.160154
2172.9,-62.158806
2173,-62.159009
2173.1,-62.160777
2173.2,-62.169155
2173.3,-62.17608
2173.4,-62.183773
2173.5,-62.191172
2173.6,-62.198292
2173.7,-62.201374
2173.8,-62.197925
2173.9,-62.189037
2174,-62.17076
2174.1,-62.15002
2174.2,-62.128716
2174.3,-62.110054
2174.4,-62.095862
2174.5,-62.088846
2174.6,-62.090136
2174.7,-62.093249
2174.8,-62.099549
2174.9,-62.099929
2175,-62.088703
2175.1,-62.067778
2175.2,-62.044473
2175.3,-62.029463
2175.4,-62.02228
2175.5,-62.024977
2175.6,-62.02895
2175.7,-62.021941
2175.8,-62.000538
2175.9,-61.978012
2176,-61.967476
2176.1,-61.96658
2176.2,-61.969808
2176.3,-61.959282
2176.4,-61.937634
2176.5,-61.922149
2176.6,-61.918382
2176.7,-61.921807
2176.8,-61.910589
2176.9,-61.888742
2177,-61.876921
2177.1,-61.879601
2177.2,-61.875479
2177.3,-61.853974
2177.4,-61.839893
2177.5,-61.838511
2177.6,-61.837261
2177.7,-61.822082
2177.8,-61.799791
2177.9,-61.778664
2178,-61.752542
2178.1,-61.730731
2178.2,-61.717059
2178.3,-61.715658
2178.4,-61.710168
2178.5,-61.693005
2178.6,-61.67896
2178.7,-61.674316
2178.8,-61.670166
2178.9,-61.652836
2179,-61.630809
2179.1,-61.616341
2179.2,-61.612628
2179.3,-61.615077
2179.4,-61.609593
2179.5,-61.596162
2179.6,-61.576444
2179.7,-61.552793
2179.8,-61.52488
2179.9,-61.495529
2180,-61.470963
2180.1,-61.446532
2180.2,-61.421829
2180.3,-61.398703
2180.4,-61.374826
2180.5,-61.349367
2180.6,-61.322307
2180.7,-61.297973
2180.8,-61.271767
2180.9,-61.245406
2181,-61.219365
2181.1,-61.195109
2181.2,-61.171526
2181.3,-61.147585
2181.4,-61.130747
2181.5,-61.115576
2181.6,-61.106004
2181.7,-61.101372
2181.8,-61.097923
2181.9,-61.094724
2182,-61.094336
2182.1,-61.098404
2182.2,-61.096826
2182.3,-61.086791
2182.4,-61.068076
2182.5,-61.041787
2182.6,-61.012527
2182.7,-60.987934
2182.8,-60.973469
2182.9,-60.964955
2183,-60.963212
2183.1,-60.963079
2183.2,-60.959932
2183.3,-60.946145
2183.4,-60.921844
2183.5,-60.896609
2183.6,-60.878422
2183.7,-60.870472
2183.8,-60.869385
2183.9,-60.865051
2184,-60.850519
2184.1,-60.825237
2184.2,-60.803303
2184.3,-60.793197
2184.4,-60.793675
2184.5,-60.788971
2184.6,-60.768054
2184.7,-60.746426
2184.8,-60.733157
2184.9,-60.731131
2185,-60.724526
2185.1,-60.702824
2185.2,-60.680831
2185.3,-60.675179
2185.4,-60.676901
2185.5,-60.660865
2185.6,-60.639494
2185.7,-60.630056
2185.8,-60.626334
2185.9,-60.606855
2186,-60.581772
2186.1,-60.566988
2186.2,-60.556724
2186.3,-60.546658
2186.4,-60.531153
2186.5,-60.50758
2186.6,-60.485079
2186.7,-60.480232
2186.8,-60.486631
2186.9,-60.478845
2187,-60.467532
2187.1,-60.466396
2187.2,-60.46423
2187.3,-60.451339
2187.4,-60.433818
2187.5,-60.420967
2187.6,-60.413594
2187.7,-60.416104
2187.8,-60.418896
2187.9,-60.420066
2188,-60.417808
2188.1,-60.414172
2188.2,-60.407627
2188.3,-60.392919
2188.4,-60.377348
2188.5,-60.36171
2188.6,-60.345673
2188.7,-60.329105
2188.8,-60.314842
2188.9,-60.303506
2189,-60.290565
2189.1,-60.280258
2189.2,-60.270515
2189.3,-60.263925
2189.4,-60.260167
2189.5,-60.261577
2189.6,-60.267605
2189.7,-60.273816
2189.8,-60.280573
2189.9,-60.285477
2190,-60.291136
2190.1,-60.293482
2190.2,-60.289138
2190.3,-60.280038
2190.4,-60.263286
2190.5,-60.240855
2190.6,-60.219303
2190.7,-60.203383
2190.8,-60.193023
2190.9,-60.189305
2191,-60.193503
2191.1,-60.200274
2191.2,-60.205938
2191.3,-60.203841
2191.4,-60.193931
2191.5,-60.179598
2191.6,-60.161263
2191.7,-60.151281
2191.8,-60.151109
2191.9,-60.156229
2192,-60.162552
2192.1,-60.160525
2192.2,-60.150088
2192.3,-60.136358
2192.4,-60.133115
2192.5,-60.137402
2192.6,-60.142972
2192.7,-60.137039
2192.8,-60.121573
2192.9,-60.116476
2193,-60.121969
2193.1,-60.129747
2193.2,-60.122688
2193.3,-60.106825
2193.4,-60.102161
2193.5,-60.111589
2193.6,-60.119813
2193.7,-60.10944
2193.8,-60.103121
2193.9,-60.108456
2194,-60.109692
2194.1,-60.097191
2194.2,-60.093114
2194.3,-60.109751
2194.4,-60.125598
2194.5,-60.13096
2194.6,-60.130978
2194.7,-60.135272
2194.8,-60.143804
2194.9,-60.154691
2195,-60.160203
2195.1,-60.151966
2195.2,-60.151102
2195.3,-60.157656
2195.4,-60.155151
2195.5,-60.143798
2195.6,-60.139691
2195.7,-60.152012
2195.8,-60.162341
2195.9,-60.162932
2196,-60.154897
2196.1,-60.141285
2196.2,-60.124907
2196.3,-60.110631
2196.4,-60.103972
2196.5,-60.099574
2196.6,-60.097438
2196.7,-60.099845
2196.8,-60.105234
2196.9,-60.111757
2197,-60.119375
2197.1,-60.127926
2197.2,-60.132723
2197.3,-60.134468
2197.4,-60.131528
2197.5,-60.127053
2197.6,-60.121366
2197.7,-60.113785
2197.8,-60.104624
2197.9,-60.090259
2198,-60.074163
2198.1,-60.06067
2198.2,-60.053178
2198.3,-60.050525
2198.4,-60.052618
2198.5,-60.058765
2198.6,-60.06941
2198.7,-60.084944
2198.8,-60.101969
2198.9,-60.120904
2199,-60.139473
2199.1,-60.146204
2199.2,-60.142306
2199.3,-60.133281
2199.4,-60.121746
2199.5,-60.11378
2199.6,-60.113737
2199.7,-60.125117
2199.8,-60.138982
2199.9,-60.149478
2200,-60.152739
2200.1,-60.144826
2200.2,-60.132799
2200.3,-60.126385
2200.4,-60.138982
2200.5,-60.159804
2200.6,-60.181131
2200.7,-60.189924
2200.8,-60.18759
2200.9,-60.187111
2201,-60.199382
2201.1,-60.225562
2201.2,-60.242877
2201.3,-60.24325
2201.4,-60.232873
2201.5,-60.230247
2201.6,-60.237981
2201.7,-60.237125
2201.8,-60.225326
2201.9,-60.217861
2202,-60.225291
2202.1,-60.227747
2202.2,-60.213622
2202.3,-60.206335
2202.4,-60.22742
2202.5,-60.254005
2202.6,-60.263369
2202.7,-60.270725
2202.8,-60.284126
2202.9,-60.300368
2203,-60.314615
2203.1,-60.323405
2203.2,-60.330242
2203.3,-60.335687
2203.4,-60.331146
2203.5,-60.313838
2203.6,-60.288411
2203.7,-60.270522
2203.8,-60.257556
2203.9,-60.240773
2204,-60.21308
2204.1,-60.185086
2204.2,-60.166438
2204.3,-60.18534
2204.4,-60.323894
2204.5,-60.507399
2204.6,-60.687245
2204.7,-60.856049
2204.8,-61.015367
2204.9,-61.16965
2205,-61.319622
2205.1,-61.463693
2205.2,-61.60356
2205.3,-61.768007
2205.4,-62.033047
2205.5,-62.334636
2205.6,-62.628827
2205.7,-62.9148
2205.8,-63.194662
2205.9,-63.468087
2206,-63.73563
2206.1,-63.99871
2206.2,-64.257377
2206.3,-64.502853
2206.4,-64.712264
2206.5,-64.908558
2206.6,-65.099742
2206.7,-65.288108
2206.8,-65.47044
2206.9,-65.644422
2207,-65.805908
2207.1,-65.955903
2207.2,-66.10036
2207.3,-66.234542
2207.4,-66.372606
2207.5,-66.516492
2207.6,-66.662813
2207.7,-66.811869
2207.8,-66.963371
2207.9,-67.12123
2208,-67.272712
2208.1,-67.413079
2208.2,-67.537644
2208.3,-67.646772
2208.4,-67.739805
2208.5,-67.833908
2208.6,-67.943963
2208.7,-68.058946
2208.8,-68.167121
2208.9,-68.260591
2209,-68.342694
2209.1,-68.426843
2209.2,-68.522709
2209.3,-68.633149
2209.4,-68.737439
2209.5,-68.824491
2209.6,-68.902581
2209.7,-68.98636
2209.8,-69.083121
2209.9,-69.182826
2210,-69.270557
2210.1,-69.349447
2210.2,-69.439963
2210.3,-69.536241
2210.4,-69.609706
2210.5,-69.669805
2210.6,-69.742098
2210.7,-69.830521
2210.8,-69.907039
2210.9,-69.970098
2211,-70.037034
2211.1,-70.113901
2211.2,-70.195673
2211.3,-70.278043
2211.4,-70.356621
2211.5,-70.423632
2211.6,-70.482459
2211.7,-70.548499
2211.8,-70.625103
2211.9,-70.694842
2212,-70.754373
2212.1,-70.825983
2212.2,-70.905356
2212.3,-70.975817
2212.4,-71.030405
2212.5,-71.080133
2212.6,-71.135867
2212.7,-71.201731
2212.8,-71.276281
2212.9,-71.353554
2213,-71.429105
2213.1,-71.500815
2213.2,-71.573283
2213.3,-71.645522
2213.4,-71.714164
2213.5,-71.780696
2213.6,-71.846247
2213.7,-71.910401
2213.8,-71.970773
2213.9,-72.033851
2214,-72.10447
2214.1,-72.174713
2214.2,-72.243001
2214.3,-72.311161
2214.4,-72.381267
2214.5,-72.453593
2214.6,-72.528149
2214.7,-72.607082
2214.8,-72.681937
2214.9,-72.753258
2215,-72.819114
2215.1,-72.876981
2215.2,-72.928492
2215.3,-72.976497
2215.4,-73.025339
2215.5,-73.072606
2215.6,-73.122382
2215.7,-73.173691
2215.8,-73.229267
2215.9,-73.294676
2216,-73.368745
2216.1,-73.450043
2216.2,-73.526161
2216.3,-73.594182
2216.4,-73.653532
2216.5,-73.705213
2216.6,-73.75651
2216.7,-73.816447
2216.8,-73.888181
2216.9,-73.963808
2217,-74.040757
2217.1,-74.108004
2217.2,-74.162591
2217.3,-74.210713
2217.4,-74.272435
2217.5,-74.352895
2217.6,-74.435997
2217.7,-74.509961
2217.8,-74.567308
2217.9,-74.619933
2218,-74.681024
2218.1,-74.75954
2218.2,-74.840507
2218.3,-74.902841
2218.4,-74.96328
2218.5,-75.03859
2218.6,-75.123454
2218.7,-75.197695
2218.8,-75.256065
2218.9,-75.324692
2219,-75.403985
2219.1,-75.474226
2219.2,-75.530085
2219.3,-75.5912
2219.4,-75.67098
2219.5,-75.760916
2219.6,-75.850154
2219.7,-75.932095
2219.8,-76.007044
2219.9,-76.072257
2220,-76.139475
2220.1,-76.223736
2220.2,-76.308107
2220.3,-76.382649
2220.4,-76.462676
2220.5,-76.554759
2220.6,-76.642756
2220.7,-76.718986
2220.8,-76.791127
2220.9,-76.866833
2221,-76.953077
2221.1,-77.043418
2221.2,-77.134758
2221.3,-77.222407
2221.4,-77.311488
2221.5,-77.402448
2221.6,-77.483334
2221.7,-77.557119
2221.8,-77.628615
2221.9,-77.698562
2222,-77.766995
2222.1,-77.835914
2222.2,-77.909983
2222.3,-77.9822
2222.4,-78.060761
2222.5,-78.142351
2222.6,-78.225171
2222.7,-78.309256
2222.8,-78.395709
2222.9,-78.487287
2223,-78.577058
2223.1,-78.669944
2223.2,-78.766675
2223.3,-78.863713
2223.4,-78.967221
2223.5,-79.072542
2223.6,-79.176435
2223.7,-79.268437
2223.8,-79.351883
2223.9,-79.427062
2224,-79.496624
2224.1,-79.563935
2224.2,-79.633022
2224.3,-79.709496
2224.4,-79.795811
2224.5,-79.889708
2224.6,-79.991074
2224.7,-80.096397
2224.8,-80.197444
2224.9,-80.287769
2225,-80.366124
2225.1,-80.435305
2225.2,-80.505898
2225.3,-80.585457
2225.4,-80.681347
2225.5,-80.786744
2225.6,-80.886553
2225.7,-80.97239
2225.8,-81.047606
2225.9,-81.125524
2226,-81.213002
2226.1,-81.308987
2226.2,-81.401619
2226.3,-81.479845
2226.4,-81.554065
2226.5,-81.639902
2226.6,-81.739293
2226.7,-81.836459
2226.8,-81.916539
2226.9,-81.992502
2227,-82.07911
2227.1,-82.173048
2227.2,-82.254204
2227.3,-82.32639
2227.4,-82.411889
2227.5,-82.511558
2227.6,-82.606073
2227.7,-82.683047
2227.8,-82.753452
2227.9,-82.822468
2228,-82.892994
2228.1,-82.962226
2228.2,-83.041703
2228.3,-83.136895
2228.4,-83.228673
2228.5,-83.310758
2228.6,-83.392949
2228.7,-83.48676
2228.8,-83.571888
2228.9,-83.644128
2229,-83.717384
2229.1,-83.800127
2229.2,-83.892386
2229.3,-83.982867
2229.4,-84.066673
2229.5,-84.141975
2229.6,-84.211468
2229.7,-84.279847
2229.8,-84.343079
2229.9,-84.407894
2230,-84.472552
2230.1,-84.537466
2230.2,-84.602684
2230.3,-84.668259
2230.4,-84.739048
2230.5,-84.807918
2230.6,-84.877288
2230.7,-84.944174
2230.8,-85.007961
2230.9,-85.067172
2231,-85.123151
2231.1,-85.182299
2231.2,-85.240317
2231.3,-85.301037
2231.4,-85.366206
2231.5,-85.434075
2231.6,-85.503502
2231.7,-85.575599
2231.8,-85.653685
2231.9,-85.733349
2232,-85.818436
2232.1,-85.90484
2232.2,-85.992564
2232.3,-86.075849
2232.4,-86.151056
2232.5,-86.221861
2232.6,-86.281866
2232.7,-86.334613
2232.8,-86.385181
2232.9,-86.440692
2233,-86.499445
2233.1,-86.565379
2233.2,-86.641599
2233.3,-86.720975
2233.4,-86.795429
2233.5,-86.854291
2233.6,-86.90078
2233.7,-86.946266
2233.8,-86.999914
2233.9,-87.066104
2234,-87.137561
2234.1,-87.206611
2234.2,-87.259987
2234.3,-87.302305
2234.4,-87.348827
2234.5,-87.407187
2234.6,-87.475115
2234.7,-87.5351
2234.8,-87.581402
2234.9,-87.625391
2235,-87.681029
2235.1,-87.748101
2235.2,-87.803505
2235.3,-87.843547
2235.4,-87.885558
2235.5,-87.939733
2235.6,-87.994827
2235.7,-88.033415
2235.8,-88.075296
2235.9,-88.127528
2236,-88.185817
2236.1,-88.235844
2236.2,-88.275626
2236.3,-88.310883
2236.4,-88.353665
2236.5,-88.407537
2236.6,-88.454122
2236.7,-88.49143
2236.8,-88.527494
2236.9,-88.57583
2237,-88.621949
2237.1,-88.656083
2237.2,-88.692951
2237.3,-88.739631
2237.4,-88.785678
2237.5,-88.820507
2237.6,-88.842329
2237.7,-88.857866
2237.8,-88.879503
2237.9,-88.913403
2238,-88.951963
2238.1,-88.994858
2238.2,-89.040187
2238.3,-89.082965
2238.4,-89.121421
2238.5,-89.159216
2238.6,-89.19901
2238.7,-89.234593
2238.8,-89.268108
2238.9,-89.303796
2239,-89.338973
2239.1,-89.373429
2239.2,-89.408412
2239.3,-89.443346
2239.4,-89.474309
2239.5,-89.503934
2239.6,-89.530768
2239.7,-89.554894
2239.8,-89.578257
2239.9,-89.596949
2240,-89.610219
2240.1,-89.61688
2240.2,-89.61753
2240.3,-89.611449
2240.4,-89.60058
2240.5,-89.590552
2240.6,-89.585048
2240.7,-89.586901
2240.8,-89.591355
2240.9,-89.602335
2241,-89.6183
2241.1,-89.640135
2241.2,-89.664736
2241.3,-89.682627
2241.4,-89.686428
2241.5,-89.675366
2241.6,-89.658785
2241.7,-89.643812
2241.8,-89.63895
2241.9,-89.648748
2242,-89.665837
2242.1,-89.681307
2242.2,-89.683084
2242.3,-89.672331
2242.4,-89.651798
2242.5,-89.638275
2242.6,-89.641569
2242.7,-89.65198
2242.8,-89.654158
2242.9,-89.63865
2243,-89.618222
2243.1,-89.607521
2243.2,-89.614075
2243.3,-89.623266
2243.4,-89.607785
2243.5,-89.584101
2243.6,-89.5706
2243.7,-89.564302
2243.8,-89.550348
2243.9,-89.528291
2244,-89.520209
2244.1,-89.521968
2244.2,-89.518748
2244.3,-89.497153
2244.4,-89.464296
2244.5,-89.431296
2244.6,-89.401545
2244.7,-89.376001
2244.8,-89.346859
2244.9,-89.326914
2245,-89.318917
2245.1,-89.305124
2245.2,-89.279316
2245.3,-89.25804
2245.4,-89.247676
2245.5,-89.225891
2245.6,-89.190674
2245.7,-89.152999
2245.8,-89.125713
2245.9,-89.109713
2246,-89.097687
2246.1,-89.085103
2246.2,-89.063166
2246.3,-89.030859
2246.4,-88.988531
2246.5,-88.941164
2246.6,-88.892017
2246.7,-88.844461
2246.8,-88.801663
2246.9,-88.757242
2247,-88.711781
2247.1,-88.666784
2247.2,-88.624641
2247.3,-88.580719
2247.4,-88.532775
2247.5,-88.486822
2247.6,-88.439728
2247.7,-88.390846
2247.8,-88.34233
2247.9,-88.298898
2248,-88.259733
2248.1,-88.224661
2248.2,-88.193269
2248.3,-88.162559
2248.4,-88.125436
2248.5,-88.086236
2248.6,-88.056527
2248.7,-88.033999
2248.8,-88.011119
2248.9,-87.98889
2249,-87.960706
2249.1,-87.92322
2249.2,-87.874425
2249.3,-87.822135
2249.4,-87.771721
2249.5,-87.722681
2249.6,-87.68029
2249.7,-87.643434
2249.8,-87.61319
2249.9,-87.588164
2250,-87.566396
2250.1,-87.542509
2250.2,-87.504119
2250.3,-87.453598
2250.4,-87.389837
2250.5,-87.331243
2250.6,-87.285565
2250.7,-87.248087
2250.8,-87.208761
2250.9,-87.151885
2251,-87.08794
2251.1,-87.030681
2251.2,-86.987199
2251.3,-86.952307
2251.4,-86.918919
2251.5,-86.88035
2251.6,-86.842996
2251.7,-86.818209
2251.8,-86.798124
2251.9,-86.7648
2252,-86.721921
2252.1,-86.689318
2252.2,-86.674271
2252.3,-86.646607
2252.4,-86.579468
2252.5,-86.503863
2252.6,-86.440892
2252.7,-86.383195
2252.8,-86.323615
2252.9,-86.26413
2253,-86.204542
2253.1,-86.15052
2253.2,-86.0983
2253.3,-86.04674
2253.4,-86.021423
2253.5,-86.023937
2253.6,-86.041227
2253.7,-86.047015
2253.8,-86.040579
2253.9,-86.044443
2254,-86.056946
2254.1,-86.063952
2254.2,-86.060278
2254.3,-86.007166
2254.4,-85.781966
2254.5,-85.485496
2254.6,-85.199251
2254.7,-84.925375
2254.8,-84.661782
2254.9,-84.405808
2255,-84.155273
2255.1,-83.907278
2255.2,-83.662139
2255.3,-83.383031
2255.4,-82.960999
2255.5,-82.479603
2255.6,-82.002949
2255.7,-81.537209
2255.8,-81.079865
2255.9,-80.631818
2256,-80.194078
2256.1,-79.766394
2256.2,-79.348556
2256.3,-78.947257
2256.4,-78.593331
2256.5,-78.259279
2256.6,-77.925997
2256.7,-77.59339
2256.8,-77.263925
2256.9,-76.938011
2257,-76.610605
2257.1,-76.284975
2257.2,-75.962978
2257.3,-75.646751
2257.4,-75.327103
2257.5,-75.012859
2257.6,-74.711241
2257.7,-74.416726
2257.8,-74.125895
2257.9,-73.836299
2258,-73.545064
2258.1,-73.245313
2258.2,-72.942422
2258.3,-72.64618
2258.4,-72.370536
2258.5,-72.113565
2258.6,-71.868044
2258.7,-71.630719
2258.8,-71.39348
2258.9,-71.148013
2259,-70.891996
2259.1,-70.631693
2259.2,-70.381343
2259.3,-70.143607
2259.4,-69.909408
2259.5,-69.663428
2259.6,-69.405421
2259.7,-69.151308
2259.8,-68.904944
2259.9,-68.668172
2260,-68.426113
2260.1,-68.168212
2260.2,-67.908211
2260.3,-67.664336
2260.4,-67.436036
2260.5,-67.197111
2260.6,-66.94823
2260.7,-66.70975
2260.8,-66.479651
2260.9,-66.235217
2261,-65.97512
2261.1,-65.711609
2261.2,-65.445789
2261.3,-65.178493
2261.4,-64.905117
2261.5,-64.62924
2261.6,-64.358506
2261.7,-64.089482
2261.8,-63.806338
2261.9,-63.509115
2262,-63.21513
2262.1,-62.921437
2262.2,-62.614095
2262.3,-62.286827
2262.4,-61.946997
2262.5,-61.604538
2262.6,-61.260928
2262.7,-60.913958
2262.8,-60.557119
2262.9,-60.186581
2263,-59.80082
2263.1,-59.396299
2263.2,-58.974765
2263.3,-58.533396
2263.4,-58.070133
2263.5,-57.580372
2263.6,-57.060519
2263.7,-56.508642
2263.8,-55.914114
2263.9,-55.273445
2264,-54.573096
2264.1,-53.799913
2264.2,-52.936752
2264.3,-51.960133
2264.4,-50.834335
2264.5,-49.505105
2264.6,-47.90174
2264.7,-45.904867
2264.8,-43.320974
2264.9,-39.807445
2265,-34.71494
2265.1,-26.726966
2265.2,-13.463208
2265.3,6.0174268
2265.4,24.082215
2265.5,32.204563
2265.6,31.079672
2265.7,24.742185
2265.8,16.39409
2265.9,7.8720997
2266,-0.051666138
2266.1,-7.1848042
2266.2,-13.587829
2266.3,-19.419887
2266.4,-24.880211
2266.5,-30.159193
2266.6,-35.371427
2266.7,-40.498818
2266.8,-45.35254
2266.9,-49.641402
2267,-53.110197
2267.1,-55.673131
2267.2,-57.440262
2267.3,-58.600387
2267.4,-59.338505
2267.5,-59.795548
2267.6,-60.065327
2267.7,-60.219683
2267.8,-60.313943
2267.9,-60.376876
2268,-60.411656
2268.1,-60.417477
2268.2,-60.39851
2268.3,-60.374259
2268.4,-60.353631
2268.5,-60.335017
2268.6,-60.30449
2268.7,-60.266776
2268.8,-60.240277
2268.9,-60.221896
2269,-60.190957
2269.1,-60.151468
2269.2,-60.124794
2269.3,-60.109841
2269.4,-60.086443
2269.5,-60.056256
2269.6,-60.026685
2269.7,-60.001255
2269.8,-59.979773
2269.9,-59.953864
2270,-59.918663
2270.1,-59.883508
2270.2,-59.865029
2270.3,-59.844416
2270.4,-59.807776
2270.5,-59.771079
2270.6,-59.745572
2270.7,-59.724937
2270.8,-59.696014
2270.9,-59.657759
2271,-59.615535
2271.1,-59.575778
2271.2,-59.541757
2271.3,-59.50994
2271.4,-59.47782
2271.5,-59.446266
2271.6,-59.416477
2271.7,-59.386329
2271.8,-59.357826
2271.9,-59.332508
2272,-59.305034
2272.1,-59.276034
2272.2,-59.245322
2272.3,-59.210384
2272.4,-59.167743
2272.5,-59.125546
2272.6,-59.084605
2272.7,-59.037689
2272.8,-58.986149
2272.9,-58.932736
2273,-58.876244
2273.1,-58.818187
2273.2,-58.760488
2273.3,-58.705703
2273.4,-58.646213
2273.5,-58.586808
2273.6,-58.529561
2273.7,-58.478023
2273.8,-58.430702
2273.9,-58.390078
2274,-58.354333
2274.1,-58.31366
2274.2,-58.266561
2274.3,-58.207115
2274.4,-58.136982
2274.5,-58.061781
2274.6,-57.98997
2274.7,-57.925916
2274.8,-57.866246
2274.9,-57.81159
2275,-57.758683
2275.1,-57.70238
2275.2,-57.638171
2275.3,-57.563041
2275.4,-57.484333
2275.5,-57.408144
2275.6,-57.340837
2275.7,-57.2774
2275.8,-57.209522
2275.9,-57.127932
2276,-57.045417
2276.1,-56.975348
2276.2,-56.913605
2276.3,-56.845408
2276.4,-56.757563
2276.5,-56.667642
2276.6,-56.592603
2276.7,-56.52128
2276.8,-56.434793
2276.9,-56.345143
2277,-56.269116
2277.1,-56.193999
2277.2,-56.105863
2277.3,-56.023685
2277.4,-55.946137
2277.5,-55.854455
2277.6,-55.755929
2277.7,-55.667302
2277.8,-55.588775
2277.9,-55.514987
2278,-55.443169
2278.1,-55.363413
2278.2,-55.273451
2278.3,-55.173015
2278.4,-55.071684
2278.5,-54.980016
2278.6,-54.889334
2278.7,-54.7914
2278.8,-54.689287
2278.9,-54.597561
2279,-54.508919
2279.1,-54.412801
2279.2,-54.307003
2279.3,-54.195532
2279.4,-54.085392
2279.5,-53.973225
2279.6,-53.8652
2279.7,-53.764332
2279.8,-53.667552
2279.9,-53.570792
2280,-53.475479
2280.1,-53.382948
2280.2,-53.285047
2280.3,-53.185139
2280.4,-53.083198
2280.5,-52.978918
2280.6,-52.872863
2280.7,-52.766379
2280.8,-52.65939
2280.9,-52.547125
2281,-52.430194
2281.1,-52.307879
2281.2,-52.179326
2281.3,-52.043422
2281.4,-51.897034
2281.5,-51.741464
2281.6,-51.576234
2281.7,-51.403122
2281.8,-51.223804
2281.9,-51.036353
2282,-50.842158
2282.1,-50.642557
2282.2,-50.433577
2282.3,-50.211616
2282.4,-49.975761
2282.5,-49.720294
2282.6,-49.434689
2282.7,-49.111369
2282.8,-48.747677
2282.9,-48.34226
2283,-47.889314
2283.1,-47.379344
2283.2,-46.800497
2283.3,-46.130008
2283.4,-45.335356
2283.5,-44.369791
2283.6,-43.180471
2283.7,-41.690718
2283.8,-39.78046
2283.9,-37.244201
2284,-33.727059
2284.1,-28.610645
2284.2,-20.917782
2284.3,-9.7731855
2284.4,3.3313808
2284.5,13.320078
2284.6,16.818153
2284.7,14.836342
2284.8,9.8155811
2284.9,3.5950548
2285,-2.827737
2285.1,-9.0095144
2285.2,-14.826103
2285.3,-20.329163
2285.4,-25.642353
2285.5,-30.884009
2285.6,-36.114243
2285.7,-41.277878
2285.8,-46.147332
2285.9,-50.391175
2286,-53.736718
2286.1,-56.130528
2286.2,-57.72231
2286.3,-58.724079
2286.4,-59.330993
2286.5,-59.686788
2286.6,-59.889343
2286.7,-59.986338
2286.8,-60.01024
2286.9,-59.998732
2287,-59.970269
2287.1,-59.920364
2287.2,-59.846188
2287.3,-59.763813
2287.4,-59.688891
2287.5,-59.62025
2287.6,-59.551237
2287.7,-59.473091
2287.8,-59.38789
2287.9,-59.29877
2288,-59.20793
2288.1,-59.115978
2288.2,-59.023754
2288.3,-58.936561
2288.4,-58.848868
2288.5,-58.762479
2288.6,-58.677475
2288.7,-58.591621
2288.8,-58.50461
2288.9,-58.418497
2289,-58.335729
2289.1,-58.251404
2289.2,-58.168363
2289.3,-58.087103
2289.4,-58.008134
2289.5,-57.930703
2289.6,-57.855193
2289.7,-57.78251
2289.8,-57.708543
2289.9,-57.634621
2290,-57.56247
2290.1,-57.491479
2290.2,-57.421198
2290.3,-57.351273
2290.4,-57.283685
2290.5,-57.20835
2290.6,-57.123782
2290.7,-57.032192
2290.8,-56.93631
2290.9,-56.84213
2291,-56.753307
2291.1,-56.673269
2291.2,-56.596545
2291.3,-56.52445
2291.4,-56.456085
2291.5,-56.386732
2291.6,-56.308017
2291.7,-56.219454
2291.8,-56.128493
2291.9,-56.043412
2292,-55.966837
2292.1,-55.897063
2292.2,-55.828268
2292.3,-55.752317
2292.4,-55.668194
2292.5,-55.586813
2292.6,-55.514877
2292.7,-55.450463
2292.8,-55.385099
2292.9,-55.308224
2293,-55.227505
2293.1,-55.152447
2293.2,-55.090115
2293.3,-55.026283
2293.4,-54.952546
2293.5,-54.881914
2293.6,-54.827127
2293.7,-54.776119
2293.8,-54.70894
2293.9,-54.640724
2294,-54.582332
2294.1,-54.521954
2294.2,-54.453786
2294.3,-54.395861
2294.4,-54.358228
2294.5,-54.323735
2294.6,-54.28443
2294.7,-54.244664
2294.8,-54.206354
2294.9,-54.165958
2295,-54.119576
2295.1,-54.06877
2295.2,-54.020762
2295.3,-53.986142
2295.4,-53.955646
2295.5,-53.917539
2295.6,-53.87619
2295.7,-53.843277
2295.8,-53.824399
2295.9,-53.807385
2296,-53.787619
2296.1,-53.76349
2296.2,-53.735145
2296.3,-53.705259
2296.4,-53.682195
2296.5,-53.663552
2296.6,-53.641896
2296.7,-53.619429
2296.8,-53.598404
2296.9,-53.57995
2297,-53.56408
2297.1,-53.552161
2297.2,-53.541382
2297.3,-53.528057
2297.4,-53.521183
2297.5,-53.51937
2297.6,-53.520072
2297.7,-53.52401
2297.8,-53.531981
2297.9,-53.543284
2298,-53.556114
2298.1,-53.57255
2298.2,-53.594205
2298.3,-53.624524
2298.4,-53.668757
2298.5,-53.719208
2298.6,-53.774662
2298.7,-53.830844
2298.8,-53.885641
2298.9,-53.936879
2299,-53.983375
2299.1,-54.026171
2299.2,-54.062919
2299.3,-54.100735
2299.4,-54.148784
2299.5,-54.206413
2299.6,-54.271108
2299.7,-54.341592
2299.8,-54.414595
2299.9,-54.477254
2300,-54.529328
2300.1,-54.575379
2300.2,-54.624043
2300.3,-54.680449
2300.4,-54.752453
2300.5,-54.832654
2300.6,-54.901137
2300.7,-54.955503
2300.8,-55.004196
2300.9,-55.061029
2301,-55.127729
2301.1,-55.197192
2301.2,-55.255342
2301.3,-55.298933
2301.4,-55.347892
2301.5,-55.406426
2301.6,-55.465325
2301.7,-55.509299
2301.8,-55.546859
2301.9,-55.594596
2302,-55.645624
2302.1,-55.68709
2302.2,-55.71556
2302.3,-55.751443
2302.4,-55.802708
2302.5,-55.846239
2302.6,-55.877876
2302.7,-55.909598
2302.8,-55.946631
2302.9,-55.984925
2303,-56.018526
2303.1,-56.043493
2303.2,-56.062079
2303.3,-56.084589
2303.4,-56.108756
2303.5,-56.12509
2303.6,-56.134619
2303.7,-56.150886
2303.8,-56.172782
2303.9,-56.183279
2304,-56.18375
2304.1,-56.181376
2304.2,-56.187658
2304.3,-56.216158
2304.4,-56.287832
2304.5,-56.370735
2304.6,-56.445632
2304.7,-56.516756
2304.8,-56.57909
2304.9,-56.63454
2305,-56.685923
2305.1,-56.735152
2305.2,-56.781392
2305.3,-56.835786
2305.4,-56.928202
2305.5,-57.032113
2305.6,-57.132936
2305.7,-57.228474
2305.8,-57.320703
2305.9,-57.412251
2306,-57.503011
2306.1,-57.595099
2306.2,-57.686525
2306.3,-57.7753
2306.4,-57.854559
2306.5,-57.931434
2306.6,-58.009371
2306.7,-58.085951
2306.8,-58.160606
2306.9,-58.230182
2307,-58.29258
2307.1,-58.345142
2307.2,-58.389213
2307.3,-58.429974
2307.4,-58.470875
2307.5,-58.514822
2307.6,-58.560014
2307.7,-58.608662
2307.8,-58.660716
2307.9,-58.717215
2308,-58.778745
2308.1,-58.834776
2308.2,-58.878116
2308.3,-58.908832
2308.4,-58.932413
2308.5,-58.957915
2308.6,-58.992658
2308.7,-59.038394
2308.8,-59.083803
2308.9,-59.120294
2309,-59.14257
2309.1,-59.158758
2309.2,-59.180905
2309.3,-59.216458
2309.4,-59.263885
2309.5,-59.297995
2309.6,-59.317858
2309.7,-59.339066
2309.8,-59.371062
2309.9,-59.407432
2310,-59.436413
2310.1,-59.457657
2310.2,-59.481258
2310.3,-59.517682
2310.4,-59.551244
2310.5,-59.569685
2310.6,-59.586422
2310.7,-59.618056
2310.8,-59.654235
2310.9,-59.672973
2311,-59.687041
2311.1,-59.706866
2311.2,-59.730566
2311.3,-59.752931
2311.4,-59.77227
2311.5,-59.790022
2311.6,-59.808086
2311.7,-59.839726
2311.8,-59.869322
2311.9,-59.886579
2312,-59.905632
2312.1,-59.937684
2312.2,-59.968741
2312.3,-59.987045
2312.4,-59.998332
2312.5,-60.013887
2312.6,-60.040893
2312.7,-60.074993
2312.8,-60.109354
2312.9,-60.140224
2313,-60.1653
2313.1,-60.187374
2313.2,-60.20502
2313.3,-60.220231
2313.4,-60.236915
2313.5,-60.252121
2313.6,-60.266458
2313.7,-60.279655
2313.8,-60.29261
2313.9,-60.30461
2314,-60.318114
2314.1,-60.337321
2314.2,-60.355249
2314.3,-60.373782
2314.4,-60.392265
2314.5,-60.41112
2314.6,-60.432075
2314.7,-60.458143
2314.8,-60.490913
2314.9,-60.524491
2315,-60.558971
2315.1,-60.592509
2315.2,-60.625324
2315.3,-60.655702
2315.4,-60.683332
2315.5,-60.70491
2315.6,-60.717721
2315.7,-60.726385
2315.8,-60.732955
2315.9,-60.741009
2316,-60.75245
2316.1,-60.772478
2316.2,-60.804665
2316.3,-60.838429
2316.4,-60.869873
2316.5,-60.890911
2316.6,-60.900192
2316.7,-60.902776
2316.8,-60.91094
2316.9,-60.931068
2317,-60.95756
2317.1,-60.986269
2317.2,-61.007818
2317.3,-61.017729
2317.4,-61.022184
2317.5,-61.031863
2317.6,-61.056118
2317.7,-61.085086
2317.8,-61.10333
2317.9,-61.106469
2318,-61.112067
2318.1,-61.129946
2318.2,-61.157365
2318.3,-61.177271
2318.4,-61.181658
2318.5,-61.188856
2318.6,-61.208865
2318.7,-61.23044
2318.8,-61.236197
2318.9,-61.240789
2319,-61.261932
2319.1,-61.284559
2319.2,-61.289509
2319.3,-61.288343
2319.4,-61.296751
2319.5,-61.311906
2319.6,-61.327892
2319.7,-61.340262
2319.8,-61.343775
2319.9,-61.343642
2320,-61.354212
2320.1,-61.373858
2320.2,-61.388434
2320.3,-61.397907
2320.4,-61.418426
2320.5,-61.441479
2320.6,-61.453862
2320.7,-61.454838
2320.8,-61.45541
2320.9,-61.4659
2321,-61.485254
2321.1,-61.510699
2321.2,-61.534184
2321.3,-61.55646
2321.4,-61.575867
2321.5,-61.592742
2321.6,-61.609775
2321.7,-61.622477
2321.8,-61.631199
2321.9,-61.634662
2322,-61.639066
2322.1,-61.645305
2322.2,-61.654503
2322.3,-61.669471
2322.4,-61.682715
2322.5,-61.695555
2322.6,-61.708105
2322.7,-61.722721
2322.8,-61.738894
2322.9,-61.757732
2323,-61.780981
2323.1,-61.80124
2323.2,-61.815258
2323.3,-61.821733
2323.4,-61.821116
2323.5,-61.814209
2323.6,-61.805016
2323.7,-61.797757
2323.8,-61.789433
2323.9,-61.783727
2324,-61.783503
2324.1,-61.789619
2324.2,-61.799991
2324.3,-61.815544
2324.4,-61.832643
2324.5,-61.83848
2324.6,-61.831751
2324.7,-61.818026
2324.8,-61.805023
2324.9,-61.799188
2325,-61.805365
2325.1,-61.822029
2325.2,-61.83647
2325.3,-61.836419
2325.4,-61.825397
2325.5,-61.813646
2325.6,-61.810178
2325.7,-61.819864
2325.8,-61.835551
2325.9,-61.837019
2326,-61.823041
2326.1,-61.812538
2326.2,-61.814217
2326.3,-61.822179
2326.4,-61.823979
2326.5,-61.81497
2326.6,-61.806444
2326.7,-61.81169
2326.8,-61.818072
2326.9,-61.810629
2327,-61.800794
2327.1,-61.801221
2327.2,-61.806609
2327.3,-61.798042
2327.4,-61.78766
2327.5,-61.790945
2327.6,-61.801886
2327.7,-61.802618
2327.8,-61.792062
2327.9,-61.777582
2328,-61.762344
2328.1,-61.756083
2328.2,-61.760562
2328.3,-61.766096
2328.4,-61.762554
2328.5,-61.753722
2328.6,-61.752863
2328.7,-61.751414
2328.8,-61.740205
2328.9,-61.723629
2329,-61.720182
2329.1,-61.72838
2329.2,-61.732756
2329.3,-61.728922
2329.4,-61.715958
2329.5,-61.697353
2329.6,-61.673933
2329.7,-61.653067
2329.8,-61.640619
2329.9,-61.628747
2330,-61.615943
2330.1,-61.604883
2330.2,-61.597265
2330.3,-61.588927
2330.4,-61.581396
2330.5,-61.578243
2330.6,-61.570627
2330.7,-61.559471
2330.8,-61.547087
2330.9,-61.531589
2331,-61.513885
2331.1,-61.496132
2331.2,-61.47851
2331.3,-61.456638
2331.4,-61.435329
2331.5,-61.414429
2331.6,-61.397237
2331.7,-61.383246
2331.8,-61.372754
2331.9,-61.369495
2332,-61.368722
2332.1,-61.372612
2332.2,-61.378756
2332.3,-61.384368
2332.4,-61.386057
2332.5,-61.381506
2332.6,-61.369846
2332.7,-61.348286
2332.8,-61.326448
2332.9,-61.30906
2333,-61.298678
2333.1,-61.296923
2333.2,-61.302401
2333.3,-61.307677
2333.4,-61.300986
2333.5,-61.283743
2333.6,-61.260332
2333.7,-61.242573
2333.8,-61.235849
2333.9,-61.237164
2334,-61.237413
2334.1,-61.222966
2334.2,-61.200287
2334.3,-61.18242
2334.4,-61.177059
2334.5,-61.179246
2334.6,-61.173615
2334.7,-61.155172
2334.8,-61.137038
2334.9,-61.132796
2335,-61.1331
2335.1,-61.121464
2335.2,-61.101482
2335.3,-61.088198
2335.4,-61.08532
2335.5,-61.07686
2335.6,-61.057311
2335.7,-61.044942
2335.8,-61.046778
2335.9,-61.044993
2336,-61.025443
2336.1,-60.998802
2336.2,-60.973652
2336.3,-60.949718
2336.4,-60.925421
2336.5,-60.909955
2336.6,-60.911103
2336.7,-60.90929
2336.8,-60.894911
2336.9,-60.883993
2337,-60.886108
2337.1,-60.884576
2337.2,-60.872608
2337.3,-60.860312
2337.4,-60.853059
2337.5,-60.854402
2337.6,-60.856703
2337.7,-60.853708
2337.8,-60.844412
2337.9,-60.830225
2338,-60.811857
2338.1,-60.787519
2338.2,-60.763123
2338.3,-60.739945
2338.4,-60.71934
2338.5,-60.698493
2338.6,-60.678549
2338.7,-60.660537
2338.8,-60.641074
2338.9,-60.622503
2339,-60.602586
2339.1,-60.581018
2339.2,-60.558507
2339.3,-60.536536
2339.4,-60.51436
2339.5,-60.490639
2339.6,-60.470183
2339.7,-60.452168
2339.8,-60.438179
2339.9,-60.426973
2340,-60.418226
2340.1,-60.412905
2340.2,-60.409917
2340.3,-60.412514
2340.4,-60.418541
2340.5,-60.424817
2340.6,-60.426093
2340.7,-60.420597
2340.8,-60.405704
2340.9,-60.383789
2341,-60.360277
2341.1,-60.340487
2341.2,-60.326048
2341.3,-60.318142
2341.4,-60.318086
2341.5,-60.323852
2341.6,-60.326609
2341.7,-60.318837
2341.8,-60.301506
2341.9,-60.281235
2342,-60.268968
2342.1,-60.264373
2342.2,-60.26885
2342.3,-60.273219
2342.4,-60.264364
2342.5,-60.24624
2342.6,-60.232507
2342.7,-60.232289
2342.8,-60.236578
2342.9,-60.235498
2343,-60.221143
2343.1,-60.205722
2343.2,-60.200876
2343.3,-60.207515
2343.4,-60.209364
2343.5,-60.194339
2343.6,-60.181049
2343.7,-60.182253
2343.8,-60.182948
2343.9,-60.17013
2344,-60.162283
2344.1,-60.171461
2344.2,-60.176818
2344.3,-60.166898
2344.4,-60.147797
2344.5,-60.131628
2344.6,-60.117066
2344.7,-60.103452
2344.8,-60.095572
2344.9,-60.095407
2345,-60.099988
2345.1,-60.095215
2345.2,-60.084428
2345.3,-60.085359
2345.4,-60.091254
2345.5,-60.086944
2345.6,-60.07209
2345.7,-60.06406
2345.8,-60.067577
2345.9,-60.075421
2346,-60.080634
2346.1,-60.079195
2346.2,-60.071908
2346.3,-60.057679
2346.4,-60.042042
2346.5,-60.02553
2346.6,-60.008814
2346.7,-59.993891
2346.8,-59.981264
2346.9,-59.970887
2347,-59.957141
2347.1,-59.945789
2347.2,-59.935128
2347.3,-59.923583
2347.4,-59.911828
2347.5,-59.899907
2347.6,-59.88666
2347.7,-59.869433
2347.8,-59.853741
2347.9,-59.839779
2348,-59.828363
2348.1,-59.819515
2348.2,-59.813683
2348.3,-59.811579
2348.4,-59.812256
2348.5,-59.816203
2348.6,-59.824012
2348.7,-59.83619
2348.8,-59.851367
2348.9,-59.865471
2349,-59.876281
2349.1,-59.879249
2349.2,-59.873772
2349.3,-59.862049
2349.4,-59.850653
2349.5,-59.845545
2349.6,-59.845923
2349.7,-59.854688
2349.8,-59.870083
2349.9,-59.886706
2350,-59.89863
2350.1,-59.899788
2350.2,-59.894664
2350.3,-59.884907
2350.4,-59.879977
2350.5,-59.887728
2350.6,-59.903835
2350.7,-59.914342
2350.8,-59.911009
2350.9,-59.902398
2351,-59.898282
2351.1,-59.905121
2351.2,-59.917774
2351.3,-59.923501
2351.4,-59.919796
2351.5,-59.919686
2351.6,-59.934748
2351.7,-59.952772
2351.8,-59.957537
2351.9,-59.950882
2352,-59.953184
2352.1,-59.96892
2352.2,-59.982082
2352.3,-59.982714
2352.4,-59.980122
2352.5,-59.989406
2352.6,-59.997538
2352.7,-59.991802
2352.8,-59.977213
2352.9,-59.963081
2353,-59.955593
2353.1,-59.953159
2353.2,-59.962064
2353.3,-59.972462
2353.4,-59.979415
2353.5,-59.987632
2353.6,-60.013222
2353.7,-60.038706
2353.8,-60.049394
2353.9,-60.060999
2354,-60.083982
2354.1,-60.111585
2354.2,-60.133049
2354.3,-60.134236
2354.4,-60.09598
2354.5,-60.038577
2354.6,-59.982491
2354.7,-59.929101
2354.8,-59.881692
2354.9,-59.839004
2355,-59.799761
2355.1,-59.764729
2355.2,-59.730679
2355.3,-59.689561
2355.4,-59.621395
2355.5,-59.543173
2355.6,-59.46557
2355.7,-59.388027
2355.8,-59.310157
2355.9,-59.231768
2356,-59.152374
2356.1,-59.070448
2356.2,-58.985472
2356.3,-58.902349
2356.4,-58.827204
2356.5,-58.754996
2356.6,-58.679423
2356.7,-58.601591
2356.8,-58.523593
2356.9,-58.448088
2357,-58.378517
2357.1,-58.311301
2357.2,-58.250355
2357.3,-58.194862
2357.4,-58.145164
2357.5,-58.099151
2357.6,-58.052696
2357.7,-58.00303
2357.8,-57.943059
2357.9,-57.875781
2358,-57.80491
2358.1,-57.736137
2358.2,-57.674426
2358.3,-57.625352
2358.4,-57.593799
2358.5,-57.564647
2358.6,-57.530978
2358.7,-57.486386
2358.8,-57.433655
2358.9,-57.384575
2359,-57.348879
2359.1,-57.324958
2359.2,-57.298275
2359.3,-57.262307
2359.4,-57.220445
2359.5,-57.185013
2359.6,-57.162458
2359.7,-57.148379
2359.8,-57.129588
2359.9,-57.096703
2360,-57.067005
2360.1,-57.05198
2360.2,-57.042548
2360.3,-57.021637
2360.4,-57.002266
2360.5,-57.000027
2360.6,-57.005327
2360.7,-57.001673
2360.8,-56.989503
2360.9,-56.987527
2361,-56.998869
2361.1,-57.014732
2361.2,-57.033276
2361.3,-57.053209
2361.4,-57.076528
2361.5,-57.09469
2361.6,-57.103625
2361.7,-57.111673
2361.8,-57.132487
2361.9,-57.155161
2362,-57.16847
2362.1,-57.185136
2362.2,-57.215553
2362.3,-57.249844
2362.4,-57.277726
2362.5,-57.296491
2362.6,-57.313084
2362.7,-57.334152
2362.8,-57.363564
2362.9,-57.402942
2363,-57.447544
2363.1,-57.49546
2363.2,-57.543895
2363.3,-57.593525
2363.4,-57.643052
2363.5,-57.692599
2363.6,-57.743397
2363.7,-57.794642
2363.8,-57.845566
2363.9,-57.89498
2364,-57.945626
2364.1,-57.997169
2364.2,-58.05044
2364.3,-58.104198
2364.4,-58.15705
2364.5,-58.211592
2364.6,-58.262602
2364.7,-58.31214
2364.8,-58.358413
2364.9,-58.399545
2365,-58.437379
2365.1,-58.471517
2365.2,-58.501489
2365.3,-58.522993
2365.4,-58.540253
2365.5,-58.557849
2365.6,-58.577954
2365.7,-58.602969
2365.8,-58.633351
2365.9,-58.669706
2366,-58.707298
2366.1,-58.747961
2366.2,-58.785034
2366.3,-58.810918
2366.4,-58.821973
2366.5,-58.826548
2366.6,-58.834679
2366.7,-58.846277
2366.8,-58.867877
2366.9,-58.896992
2367,-58.924154
2367.1,-58.941888
2367.2,-58.94926
2367.3,-58.951401
2367.4,-58.952517
2367.5,-58.96284
2367.6,-58.978017
2367.7,-58.987297
2367.8,-58.984124
2367.9,-58.978546
2368,-58.983465
2368.1,-58.996097
2368.2,-59.005178
2368.3,-58.99886
2368.4,-58.983759
2368.5,-58.977302
2368.6,-58.97887
2368.7,-58.971725
2368.8,-58.952096
2368.9,-58.942128
2369,-58.943194
2369.1,-58.936616
2369.2,-58.916054
2369.3,-58.893274
2369.4,-58.875638
2369.5,-58.861926
2369.6,-58.848202
2369.7,-58.829065
2369.8,-58.803191
2369.9,-58.773428
2370,-58.752214
2370.1,-58.739389
2370.2,-58.718733
2370.3,-58.694903
2370.4,-58.676279
2370.5,-58.659072
2370.6,-58.634329
2370.7,-58.597529
2370.8,-58.560127
2370.9,-58.53301
2371,-58.516006
2371.1,-58.501974
2371.2,-58.48675
2371.3,-58.467139
2371.4,-58.433827
2371.5,-58.393092
2371.6,-58.350656
2371.7,-58.305569
2371.8,-58.258701
2371.9,-58.212277
2372,-58.167253
2372.1,-58.119877
2372.2,-58.072578
2372.3,-58.024457
2372.4,-57.971446
2372.5,-57.917767
2372.6,-57.867309
2372.7,-57.820535
2372.8,-57.772987
2372.9,-57.72822
2373,-57.68819
2373.1,-57.650568
2373.2,-57.614864
2373.3,-57.581016
2373.4,-57.542911
2373.5,-57.497903
2373.6,-57.449026
2373.7,-57.393372
2373.8,-57.330368
2373.9,-57.263355
2374,-57.1961
2374.1,-57.132179
2374.2,-57.068606
2374.3,-57.011033
2374.4,-56.954804
2374.5,-56.901038
2374.6,-56.850161
2374.7,-56.797728
2374.8,-56.737917
2374.9,-56.666709
2375,-56.591104
2375.1,-56.520572
2375.2,-56.461269
2375.3,-56.409333
2375.4,-56.355921
2375.5,-56.294481
2375.6,-56.21941
2375.7,-56.141321
2375.8,-56.070723
2375.9,-56.010758
2376,-55.955068
2376.1,-55.890774
2376.2,-55.817593
2376.3,-55.743438
2376.4,-55.676517
2376.5,-55.615424
2376.6,-55.546272
2376.7,-55.465005
2376.8,-55.389582
2376.9,-55.33066
2377,-55.271822
2377.1,-55.19893
2377.2,-55.12506
2377.3,-55.063804
2377.4,-55.000223
2377.5,-54.920193
2377.6,-54.840281
2377.7,-54.770708
2377.8,-54.710002
2377.9,-54.651888
2378,-54.592729
2378.1,-54.528272
2378.2,-54.45471
2378.3,-54.379062
2378.4,-54.310141
2378.5,-54.246812
2378.6,-54.174628
2378.7,-54.094857
2378.8,-54.023065
2378.9,-53.961183
2379,-53.904278
2379.1,-53.844729
2379.2,-53.777558
2379.3,-53.705286
2379.4,-53.629225
2379.5,-53.550921
2379.6,-53.468222
2379.7,-53.384361
2379.8,-53.299975
2379.9,-53.2153
2380,-53.129165
2380.1,-53.043519
2380.2,-52.960064
2380.3,-52.873252
2380.4,-52.784416
2380.5,-52.693509
2380.6,-52.598875
2380.7,-52.499085
2380.8,-52.399482
2380.9,-52.302704
2381,-52.201718
2381.1,-52.098276
2381.2,-51.993793
2381.3,-51.886485
2381.4,-51.773839
2381.5,-51.660588
2381.6,-51.55119
2381.7,-51.437795
2381.8,-51.323473
2381.9,-51.206306
2382,-51.084781
2382.1,-50.955468
2382.2,-50.818011
2382.3,-50.670166
2382.4,-50.504507
2382.5,-50.318946
2382.6,-50.112599
2382.7,-49.889916
2382.8,-49.650057
2382.9,-49.394862
2383,-49.122487
2383.1,-48.824051
2383.2,-48.489538
2383.3,-48.106042
2383.4,-47.658159
2383.5,-47.135134
2383.6,-46.529483
2383.7,-45.823466
2383.8,-44.98742
2383.9,-43.977987
2384,-42.721587
2384.1,-41.112981
2384.2,-39.002309
2384.3,-36.143485
2384.4,-32.106296
2384.5,-26.135242
2384.6,-17.126129
2384.7,-4.6644002
2384.8,8.1480625
2384.9,15.938285
2385,17.09296
2385.1,13.619803
2385.2,7.8994875
2385.3,1.4456604
2385.4,-4.9906758
2385.5,-11.108713
2385.6,-16.855246
2385.7,-22.321746
2385.8,-27.656637
2385.9,-32.976534
2386,-38.300375
2386.1,-43.487719
2386.2,-48.248065
2386.3,-52.248161
2386.4,-55.282534
2386.5,-57.388521
2386.6,-58.754136
2386.7,-59.594384
2386.8,-60.095243
2386.9,-60.396476
2387,-60.56924
2387.1,-60.644202
2387.2,-60.661124
2387.3,-60.653277
2387.4,-60.633592
2387.5,-60.598997
2387.6,-60.551204
2387.7,-60.493337
2387.8,-60.425743
2387.9,-60.356314
2388,-60.285185
2388.1,-60.214951
2388.2,-60.149773
2388.3,-60.089615
2388.4,-60.034433
2388.5,-59.977652
2388.6,-59.920803
2388.7,-59.862411
2388.8,-59.805196
2388.9,-59.747932
2389,-59.692239
2389.1,-59.638433
2389.2,-59.582598
2389.3,-59.527591
2389.4,-59.473942
2389.5,-59.423845
2389.6,-59.377074
2389.7,-59.334035
2389.8,-59.293776
2389.9,-59.252717
2390,-59.212678
2390.1,-59.174986
2390.2,-59.140643
2390.3,-59.108281
2390.4,-59.078599
2390.5,-59.044805
2390.6,-58.999648
2390.7,-58.945741
2390.8,-58.889094
2390.9,-58.833899
2391,-58.783325
2391.1,-58.739072
2391.2,-58.703056
2391.3,-58.672548
2391.4,-58.645944
2391.5,-58.61532
2391.6,-58.573219
2391.7,-58.52306
2391.8,-58.473498
2391.9,-58.430649
2392,-58.396191
2392.1,-58.367923
2392.2,-58.335027
2392.3,-58.291797
2392.4,-58.245738
2392.5,-58.202918
2392.6,-58.170009
2392.7,-58.144474
2392.8,-58.113313
2392.9,-58.067372
2393,-58.021078
2393.1,-57.987919
2393.2,-57.961025
2393.3,-57.926235
2393.4,-57.88354
2393.5,-57.848272
2393.6,-57.825111
2393.7,-57.800267
2393.8,-57.762619
2393.9,-57.722626
2394,-57.693681
2394.1,-57.665379
2394.2,-57.6242
2394.3,-57.580761
2394.4,-57.551375
2394.5,-57.531123
2394.6,-57.506158
2394.7,-57.474549
2394.8,-57.437364
2394.9,-57.400156
2395,-57.373187
2395.1,-57.351416
2395.2,-57.320023
2395.3,-57.283557
2395.4,-57.265311
2395.5,-57.253952
2395.6,-57.231507
2395.7,-57.198486
2395.8,-57.164027
2395.9,-57.13631
2396,-57.114629
2396.1,-57.100573
2396.2,-57.088095
2396.3,-57.076377
2396.4,-57.068637
2396.5,-57.064103
2396.6,-57.059174
2396.7,-57.050257
2396.8,-57.041161
2396.9,-57.032677
2397,-57.025402
2397.1,-57.01709
2397.2,-57.00928
2397.3,-57.003741
2397.4,-57.00209
2397.5,-57.004197
2397.6,-57.007476
2397.7,-57.009669
2397.8,-57.008169
2397.9,-57.004315
2398,-56.997132
2398.1,-56.982037
2398.2,-56.961283
2398.3,-56.940501
2398.4,-56.92583
2398.5,-56.913731
2398.6,-56.903097
2398.7,-56.898574
2398.8,-56.897211
2398.9,-56.901995
2399,-56.911663
2399.1,-56.925107
2399.2,-56.939351
2399.3,-56.94799
2399.4,-56.951461
2399.5,-56.948343
2399.6,-56.94256
2399.7,-56.941232
2399.8,-56.948047
2399.9,-56.964759
2400,-56.985921
2400.1,-57.003228
2400.2,-57.009152
2400.3,-57.009516
2400.4,-57.016193
2400.5,-57.032983
2400.6,-57.062127
2400.7,-57.095365
2400.8,-57.121275
2400.9,-57.134318
2401,-57.144388
2401.1,-57.163856
2401.2,-57.193768
2401.3,-57.222933
2401.4,-57.237329
2401.5,-57.247337
2401.6,-57.267059
2401.7,-57.294602
2401.8,-57.315282
2401.9,-57.325128
2402,-57.345356
2402.1,-57.375229
2402.2,-57.40005
2402.3,-57.413997
2402.4,-57.441616
2402.5,-57.484713
2402.6,-57.526423
2402.7,-57.556983
2402.8,-57.576946
2402.9,-57.596578
2403,-57.617862
2403.1,-57.644296
2403.2,-57.680748
2403.3,-57.717276
2403.4,-57.736078
2403.5,-57.743627
2403.6,-57.763684
2403.7,-57.790217
2403.8,-57.804761
2403.9,-57.808947
2404,-57.821081
2404.1,-57.848009
2404.2,-57.876737
2404.3,-57.922618
2404.4,-58.020361
2404.5,-58.132696
2404.6,-58.235899
2404.7,-58.336074
2404.8,-58.435032
2404.9,-58.527553
2405,-58.61493
2405.1,-58.700238
2405.2,-58.783349
2405.3,-58.881903
2405.4,-59.02766
2405.5,-59.192558
2405.6,-59.352542
2405.7,-59.507727
2405.8,-59.657749
2405.9,-59.80509
2406,-59.953647
2406.1,-60.102856
2406.2,-60.252425
2406.3,-60.394075
2406.4,-60.516484
2406.5,-60.628925
2406.6,-60.742075
2406.7,-60.855637
2406.8,-60.964303
2406.9,-61.065874
2407,-61.15507
2407.1,-61.233361
2407.2,-61.304345
2407.3,-61.376966
2407.4,-61.457706
2407.5,-61.543777
2407.6,-61.634986
2407.7,-61.727833
2407.8,-61.820868
2407.9,-61.909854
2408,-61.990843
2408.1,-62.063136
2408.2,-62.127252
2408.3,-62.189755
2408.4,-62.249382
2408.5,-62.313321
2408.6,-62.382485
2408.7,-62.448167
2408.8,-62.502965
2408.9,-62.547646
2409,-62.596485
2409.1,-62.654682
2409.2,-62.719378
2409.3,-62.779043
2409.4,-62.825834
2409.5,-62.87038
2409.6,-62.922575
2409.7,-62.983592
2409.8,-63.038084
2409.9,-63.078986
2410,-63.120206
2410.1,-63.175943
2410.2,-63.23835
2410.3,-63.28323
2410.4,-63.315355
2410.5,-63.355419
2410.6,-63.401208
2410.7,-63.435674
2410.8,-63.468566
2410.9,-63.515518
2411,-63.570106
2411.1,-63.623248
2411.2,-63.672769
2411.3,-63.723043
2411.4,-63.770762
2411.5,-63.812687
2411.6,-63.844102
2411.7,-63.868885
2411.8,-63.904681
2411.9,-63.94511
2412,-63.975746
2412.1,-64.00224
2412.2,-64.040378
2412.3,-64.086101
2412.4,-64.121399
2412.5,-64.144864
2412.6,-64.161237
2412.7,-64.175934
2412.8,-64.19348
2412.9,-64.215343
2413,-64.243753
2413.1,-64.277983
2413.2,-64.316754
2413.3,-64.357237
2413.4,-64.399378
2413.5,-64.442711
2413.6,-64.483493
2413.7,-64.522766
2413.8,-64.560668
2413.9,-64.598715
2414,-64.633926
2414.1,-64.665898
2414.2,-64.696033
2414.3,-64.720858
2414.4,-64.742408
2414.5,-64.759173
2414.6,-64.772689
2414.7,-64.785357
2414.8,-64.798414
2414.9,-64.816055
2415,-64.834335
2415.1,-64.85599
2415.2,-64.882118
2415.3,-64.913465
2415.4,-64.951289
2415.5,-64.994605
2415.6,-65.042216
2415.7,-65.084364
2415.8,-65.118439
2415.9,-65.142489
2416,-65.15829
2416.1,-65.169968
2416.2,-65.185119
2416.3,-65.209885
2416.4,-65.243254
2416.5,-65.286217
2416.6,-65.330838
2416.7,-65.369438
2416.8,-65.394472
2416.9,-65.411701
2417,-65.432171
2417.1,-65.459263
2417.2,-65.496955
2417.3,-65.540889
2417.4,-65.579648
2417.5,-65.604685
2417.6,-65.627052
2417.7,-65.660917
2417.8,-65.703763
2417.9,-65.745005
2418,-65.771922
2418.1,-65.790372
2418.2,-65.817043
2418.3,-65.857577
2418.4,-65.901715
2418.5,-65.932394
2418.6,-65.961634
2418.7,-66.003697
2418.8,-66.046695
2418.9,-66.074329
2419,-66.098767
2419.1,-66.138252
2419.2,-66.180188
2419.3,-66.210154
2419.4,-66.234848
2419.5,-66.259846
2419.6,-66.284218
2419.7,-66.310056
2419.8,-66.345279
2419.9,-66.391792
2420,-66.437985
2420.1,-66.471297
2420.2,-66.503008
2420.3,-66.550556
2420.4,-66.60644
2420.5,-66.653289
2420.6,-66.69217
2420.7,-66.736405
2420.8,-66.790023
2420.9,-66.847042
2421,-66.900413
2421.1,-66.947159
2421.2,-66.987834
2421.3,-67.024648
2421.4,-67.062924
2421.5,-67.10069
2421.6,-67.13701
2421.7,-67.172416
2421.8,-67.206196
2421.9,-67.238862
2422,-67.269528
2422.1,-67.300715
2422.2,-67.331503
2422.3,-67.36531
2422.4,-67.409564
2422.5,-67.457662
2422.6,-67.505706
2422.7,-67.554791
2422.8,-67.606229
2422.9,-67.66016
2423,-67.718077
2423.1,-67.781543
2423.2,-67.844513
2423.3,-67.907612
2423.4,-67.971422
2423.5,-68.030561
2423.6,-68.079799
2423.7,-68.12223
2423.8,-68.16216
2423.9,-68.196341
2424,-68.232741
2424.1,-68.272356
2424.2,-68.317149
2424.3,-68.369766
2424.4,-68.435715
2424.5,-68.508225
2424.6,-68.571545
2424.7,-68.622903
2424.8,-68.66115
2424.9,-68.694075
2425,-68.732294
2425.1,-68.782238
2425.2,-68.843548
2425.3,-68.906298
2425.4,-68.964291
2425.5,-69.008274
2425.6,-69.04462
2425.7,-69.088899
2425.8,-69.145937
2425.9,-69.212581
2426,-69.269032
2426.1,-69.308609
2426.2,-69.343777
2426.3,-69.391333
2426.4,-69.452725
2426.5,-69.509348
2426.6,-69.552651
2426.7,-69.597501
2426.8,-69.655302
2426.9,-69.710827
2427,-69.750822
2427.1,-69.789834
2427.2,-69.84199
2427.3,-69.898874
2427.4,-69.945488
2427.5,-69.988977
2427.6,-70.04181
2427.7,-70.10392
2427.8,-70.169821
2427.9,-70.234168
2428,-70.296091
2428.1,-70.349682
2428.2,-70.390547
2428.3,-70.424828
2428.4,-70.470717
2428.5,-70.528285
2428.6,-70.577061
2428.7,-70.618447
2428.8,-70.665831
2428.9,-70.719156
2429,-70.768175
2429.1,-70.80964
2429.2,-70.846235
2429.3,-70.878662
2429.4,-70.914689
2429.5,-70.9552
2429.6,-71.001709
2429.7,-71.055198
2429.8,-71.114085
2429.9,-71.177193
2430,-71.237855
2430.1,-71.297102
2430.2,-71.352795
2430.3,-71.408452
2430.4,-71.465897
2430.5,-71.525061
2430.6,-71.586752
2430.7,-71.643984
2430.8,-71.697796
2430.9,-71.74751
2431,-71.793159
2431.1,-71.834933
2431.2,-71.875196
2431.3,-71.913477
2431.4,-71.944175
2431.5,-71.968062
2431.6,-71.987914
2431.7,-72.008556
2431.8,-72.031342
2431.9,-72.059002
2432,-72.094947
2432.1,-72.134841
2432.2,-72.177295
2432.3,-72.225252
2432.4,-72.277552
2432.5,-72.327574
2432.6,-72.372025
2432.7,-72.407837
2432.8,-72.432567
2432.9,-72.45081
2433,-72.472511
2433.1,-72.503675
2433.2,-72.545418
2433.3,-72.595218
2433.4,-72.645818
2433.5,-72.685138
2433.6,-72.709877
2433.7,-72.727804
2433.8,-72.750039
2433.9,-72.784011
2434,-72.829888
2434.1,-72.875555
2434.2,-72.904363
2434.3,-72.921608
2434.4,-72.94467
2434.5,-72.979745
2434.6,-73.019617
2434.7,-73.05034
2434.8,-73.069082
2434.9,-73.089532
2435,-73.127009
2435.1,-73.168302
2435.2,-73.195314
2435.3,-73.215421
2435.4,-73.243515
2435.5,-73.278308
2435.6,-73.301207
2435.7,-73.315677
2435.8,-73.340797
2435.9,-73.379207
2436,-73.414181
2436.1,-73.434896
2436.2,-73.450297
2436.3,-73.465278
2436.4,-73.486064
2436.5,-73.516621
2436.6,-73.549313
2436.7,-73.572733
2436.8,-73.589582
2436.9,-73.618391
2437,-73.652876
2437.1,-73.678961
2437.2,-73.698778
2437.3,-73.728101
2437.4,-73.765444
2437.5,-73.795597
2437.6,-73.817399
2437.7,-73.83134
2437.8,-73.840521
2437.9,-73.848128
2438,-73.857456
2438.1,-73.869156
2438.2,-73.879023
2438.3,-73.890313
2438.4,-73.898538
2438.5,-73.907284
2438.6,-73.916702
2438.7,-73.92663
2438.8,-73.938299
2438.9,-73.945847
2439,-73.952795
2439.1,-73.958862
2439.2,-73.963917
2439.3,-73.965755
2439.4,-73.962732
2439.5,-73.960168
2439.6,-73.958349
2439.7,-73.959283
2439.8,-73.961232
2439.9,-73.967751
2440,-73.978575
2440.1,-73.992998
2440.2,-74.013327
2440.3,-74.036276
2440.4,-74.059199
2440.5,-74.080656
2440.6,-74.098442
2440.7,-74.107532
2440.8,-74.109046
2440.9,-74.106288
2441,-74.098155
2441.1,-74.092332
2441.2,-74.091693
2441.3,-74.097922
2441.4,-74.108656
2441.5,-74.123647
2441.6,-74.136532
2441.7,-74.137047
2441.8,-74.126123
2441.9,-74.111466
2442,-74.104407
2442.1,-74.108699
2442.2,-74.121962
2442.3,-74.133171
2442.4,-74.127742
2442.5,-74.109999
2442.6,-74.095427
2442.7,-74.092894
2442.8,-74.100334
2442.9,-74.101497
2443,-74.090733
2443.1,-74.078239
2443.2,-74.077584
2443.3,-74.082663
2443.4,-74.074634
2443.5,-74.055504
2443.6,-74.038841
2443.7,-74.034962
2443.8,-74.0319
2443.9,-74.016097
2444,-74.000385
2444.1,-73.99911
2444.2,-74.00539
2444.3,-73.995507
2444.4,-73.967641
2444.5,-73.933091
2444.6,-73.900393
2444.7,-73.871187
2444.8,-73.852406
2444.9,-73.849678
2445,-73.843741
2445.1,-73.825254
2445.2,-73.807181
2445.3,-73.797483
2445.4,-73.778661
2445.5,-73.747763
2445.6,-73.718788
2445.7,-73.698638
2445.8,-73.68745
2445.9,-73.676635
2446,-73.658971
2446.1,-73.633993
2446.2,-73.605472
2446.3,-73.574854
2446.4,-73.535685
2446.5,-73.491973
2446.6,-73.448371
2446.7,-73.405256
2446.8,-73.361535
2446.9,-73.321478
2447,-73.286593
2447.1,-73.249345
2447.2,-73.210578
2447.3,-73.169576
2447.4,-73.123307
2447.5,-73.073944
2447.6,-73.029245
2447.7,-72.989148
2447.8,-72.947751
2447.9,-72.908503
2448,-72.872741
2448.1,-72.841642
2448.2,-72.815205
2448.3,-72.793929
2448.4,-72.772455
2448.5,-72.750394
2448.6,-72.728881
2448.7,-72.704958
2448.8,-72.676904
2448.9,-72.641696
2449,-72.600397
2449.1,-72.554929
2449.2,-72.506766
2449.3,-72.460128
2449.4,-72.413877
2449.5,-72.375001
2449.6,-72.347002
2449.7,-72.323595
2449.8,-72.296763
2449.9,-72.258354
2450,-72.208902
2450.1,-72.155478
2450.2,-72.10988
2450.3,-72.075793
2450.4,-72.042675
2450.5,-72.007457
2450.6,-71.962232
2450.7,-71.905369
2450.8,-71.848826
2450.9,-71.804012
2451,-71.773647
2451.1,-71.740662
2451.2,-71.693035
2451.3,-71.637754
2451.4,-71.589845
2451.5,-71.553035
2451.6,-71.514296
2451.7,-71.464142
2451.8,-71.411866
2451.9,-71.373885
2452,-71.339344
2452.1,-71.288995
2452.2,-71.233292
2452.3,-71.192772
2452.4,-71.155609
2452.5,-71.099874
2452.6,-71.036656
2452.7,-70.979067
2452.8,-70.928275
2452.9,-70.880907
2453,-70.833342
2453.1,-70.780977
2453.2,-70.72269
2453.3,-70.673656
2453.4,-70.638132
2453.5,-70.596107
2453.6,-70.547843
2453.7,-70.516347
2453.8,-70.496447
2453.9,-70.465277
2454,-70.420142
2454.1,-70.371266
2454.2,-70.328578
2454.3,-70.287868
2454.4,-70.23139
2454.5,-70.165653
2454.6,-70.095616
2454.7,-70.019768
2454.8,-69.937556
2454.9,-69.852349
2455,-69.766404
2455.1,-69.682208
2455.2,-69.601148
2455.3,-69.510312
2455.4,-69.397348
2455.5,-69.27529
2455.6,-69.155138
2455.7,-69.039651
2455.8,-68.92984
2455.9,-68.82397
2456,-68.719704
2456.1,-68.618133
2456.2,-68.519114
2456.3,-68.427052
2456.4,-68.345839
2456.5,-68.268615
2456.6,-68.192513
2456.7,-68.113865
2456.8,-68.03089
2456.9,-67.940375
2457,-67.843395
2457.1,-67.743683
2457.2,-67.640807
2457.3,-67.535568
2457.4,-67.428915
2457.5,-67.32625
2457.6,-67.228559
2457.7,-67.13947
2457.8,-67.060144
2457.9,-66.982644
2458,-66.901074
2458.1,-66.807135
2458.2,-66.70221
2458.3,-66.59357
2458.4,-66.493495
2458.5,-66.406485
2458.6,-66.326837
2458.7,-66.251632
2458.8,-66.168926
2458.9,-66.070152
2459,-65.963642
2459.1,-65.867699
2459.2,-65.78647
2459.3,-65.707894
2459.4,-65.619146
2459.5,-65.514589
2459.6,-65.408011
2459.7,-65.311876
2459.8,-65.228371
2459.9,-65.14432
2460,-65.043297
2460.1,-64.939376
2460.2,-64.846076
2460.3,-64.755116
2460.4,-64.651985
2460.5,-64.54702
2460.6,-64.45712
2460.7,-64.369554
2460.8,-64.268172
2460.9,-64.157271
2461,-64.052111
2461.1,-63.955037
2461.2,-63.86222
2461.3,-63.768736
2461.4,-63.666703
2461.5,-63.553742
2461.6,-63.438926
2461.7,-63.335165
2461.8,-63.233269
2461.9,-63.121692
2462,-63.01062
2462.1,-62.907257
2462.2,-62.802413
2462.3,-62.68531
2462.4,-62.557552
2462.5,-62.429042
2462.6,-62.3104
2462.7,-62.201379
2462.8,-62.094717
2462.9,-61.985682
2463,-61.872405
2463.1,-61.75757
2463.2,-61.639529
2463.3,-61.518381
2463.4,-61.394359
2463.5,-61.264789
2463.6,-61.131415
2463.7,-60.996821
2463.8,-60.861653
2463.9,-60.726531
2464,-60.592535
2464.1,-60.459494
2464.2,-60.324277
2464.3,-60.185821
2464.4,-60.046263
2464.5,-59.909105
2464.6,-59.774218
2464.7,-59.636242
2464.8,-59.496275
2464.9,-59.351693
2465,-59.200342
2465.1,-59.041652
2465.2,-58.874895
2465.3,-58.700276
2465.4,-58.516127
2465.5,-58.32592
2465.6,-58.133574
2465.7,-57.942617
2465.8,-57.752228
2465.9,-57.563608
2466,-57.380036
2466.1,-57.192509
2466.2,-56.995499
2466.3,-56.78489
2466.4,-56.558857
2466.5,-56.319458
2466.6,-56.073911
2466.7,-55.828762
2466.8,-55.580218
2466.9,-55.327785
2467,-55.062149
2467.1,-54.771703
2467.2,-54.455845
2467.3,-54.124134
2467.4,-53.782104
2467.5,-53.423562
2467.6,-53.036107
2467.7,-52.603425
2467.8,-52.121305
2467.9,-51.594875
2468,-51.020052
2468.1,-50.374012
2468.2,-49.616037
2468.3,-48.724448
2468.4,-47.676956
2468.5,-46.416223
2468.6,-44.840597
2468.7,-42.808688
2468.8,-40.10643
2468.9,-36.332954
2469,-30.716543
2469.1,-21.834656
2469.2,-7.9230785
2469.3,9.3559163
2469.4,22.156053
2469.5,25.97453
2469.6,22.910927
2469.7,16.406794
2469.8,8.8096853
2469.9,1.2883743
2470,-5.7276473
2470.1,-12.166159
2470.2,-18.100538
2470.3,-23.686799
2470.4,-29.118188
2470.5,-34.534152
2470.6,-39.929444
2470.7,-45.110574
2470.8,-49.751492
2470.9,-53.537725
2471,-56.336873
2471.1,-58.251598
2471.2,-59.498868
2471.3,-60.292104
2471.4,-60.786719
2471.5,-61.090018
2471.6,-61.274703
2471.7,-61.384241
2471.8,-61.446616
2471.9,-61.479362
2472,-61.494232
2472.1,-61.49877
2472.2,-61.494671
2472.3,-61.486588
2472.4,-61.475116
2472.5,-61.46244
2472.6,-61.448423
2472.7,-61.433447
2472.8,-61.417472
2472.9,-61.399204
2473,-61.383371
2473.1,-61.367571
2473.2,-61.350583
2473.3,-61.33585
2473.4,-61.327979
2473.5,-61.32692
2473.6,-61.329179
2473.7,-61.336485
2473.8,-61.348008
2473.9,-61.36407
2474,-61.380501
2474.1,-61.393539
2474.2,-61.401788
2474.3,-61.401653
2474.4,-61.395888
2474.5,-61.389039
2474.6,-61.39073
2474.7,-61.401774
2474.8,-61.421302
2474.9,-61.447471
2475,-61.470022
2475.1,-61.482641
2475.2,-61.485069
2475.3,-61.48608
2475.4,-61.495919
2475.5,-61.518921
2475.6,-61.550646
2475.7,-61.574913
2475.8,-61.585099
2475.9,-61.589601
2476,-61.603589
2476.1,-61.631021
2476.2,-61.660111
2476.3,-61.679024
2476.4,-61.688436
2476.5,-61.706006
2476.6,-61.736777
2476.7,-61.76366
2476.8,-61.77504
2476.9,-61.787863
2477,-61.816457
2477.1,-61.846361
2477.2,-61.863277
2477.3,-61.879377
2477.4,-61.907957
2477.5,-61.938392
2477.6,-61.956791
2477.7,-61.969015
2477.8,-61.982324
2477.9,-61.996548
2478,-62.009774
2478.1,-62.02583
2478.2,-62.052348
2478.3,-62.088233
2478.4,-62.118282
2478.5,-62.136368
2478.6,-62.15897
2478.7,-62.191158
2478.8,-62.219819
2478.9,-62.239271
2479,-62.253398
2479.1,-62.272635
2479.2,-62.302093
2479.3,-62.33772
2479.4,-62.370863
2479.5,-62.401713
2479.6,-62.432681
2479.7,-62.457802
2479.8,-62.478422
2479.9,-62.496461
2480,-62.514501
2480.1,-62.531722
2480.2,-62.548457
2480.3,-62.568215
2480.4,-62.589868
2480.5,-62.612287
2480.6,-62.633194
2480.7,-62.653054
2480.8,-62.675247
2480.9,-62.702734
2481,-62.736319
2481.1,-62.76849
2481.2,-62.800405
2481.3,-62.832275
2481.4,-62.860821
2481.5,-62.884948
2481.6,-62.907493
2481.7,-62.925763
2481.8,-62.934938
2481.9,-62.938135
2482,-62.939689
2482.1,-62.942177
2482.2,-62.947733
2482.3,-62.961065
2482.4,-62.983588
2482.5,-63.010556
2482.6,-63.039547
2482.7,-63.065854
2482.8,-63.082335
2482.9,-63.086901
2483,-63.086858
2483.1,-63.092604
2483.2,-63.104485
2483.3,-63.123569
2483.4,-63.147916
2483.5,-63.167113
2483.6,-63.173401
2483.7,-63.173101
2483.8,-63.17811
2483.9,-63.192734
2484,-63.215856
2484.1,-63.233924
2484.2,-63.237189
2484.3,-63.2333
2484.4,-63.237767
2484.5,-63.256065
2484.6,-63.275606
2484.7,-63.280524
2484.8,-63.276524
2484.9,-63.282277
2485,-63.298115
2485.1,-63.308228
2485.2,-63.307248
2485.3,-63.309806
2485.4,-63.325115
2485.5,-63.333674
2485.6,-63.330223
2485.7,-63.334805
2485.8,-63.350062
2485.9,-63.359851
2486,-63.353936
2486.1,-63.339946
2486.2,-63.326473
2486.3,-63.31727
2486.4,-63.313832
2486.5,-63.320203
2486.6,-63.334603
2486.7,-63.339645
2486.8,-63.332722
2486.9,-63.332222
2487,-63.344164
2487.1,-63.354985
2487.2,-63.355438
2487.3,-63.358477
2487.4,-63.37001
2487.5,-63.384376
2487.6,-63.395209
2487.7,-63.402037
2487.8,-63.404364
2487.9,-63.398542
2488,-63.386138
2488.1,-63.37004
2488.2,-63.352345
2488.3,-63.334166
2488.4,-63.318948
2488.5,-63.307729
2488.6,-63.295166
2488.7,-63.279748
2488.8,-63.262183
2488.9,-63.24554
2489,-63.2291
2489.1,-63.212994
2489.2,-63.19923
2489.3,-63.183397
2489.4,-63.167327
2489.5,-63.152523
2489.6,-63.142022
2489.7,-63.135657
2489.8,-63.133104
2489.9,-63.13467
2490,-63.13765
2490.1,-63.144635
2490.2,-63.153779
2490.3,-63.162852
2490.4,-63.168637
2490.5,-63.168286
2490.6,-63.160019
2490.7,-63.141056
2490.8,-63.117024
2490.9,-63.094081
2491,-63.076397
2491.1,-63.066083
2491.2,-63.065085
2491.3,-63.07109
2491.4,-63.074062
2491.5,-63.069843
2491.6,-63.054534
2491.7,-63.030987
2491.8,-63.009221
2491.9,-62.99652
2492,-62.993897
2492.1,-62.994544
2492.2,-62.988752
2492.3,-62.969084
2492.4,-62.945402
2492.5,-62.930911
2492.6,-62.927372
2492.7,-62.926407
2492.8,-62.912023
2492.9,-62.886383
2493,-62.867392
2493.1,-62.863291
2493.2,-62.861554
2493.3,-62.842889
2493.4,-62.816252
2493.5,-62.80108
2493.6,-62.796217
2493.7,-62.781519
2493.8,-62.758049
2493.9,-62.747399
2494,-62.742475
2494.1,-62.726896
2494.2,-62.701169
2494.3,-62.679823
2494.4,-62.668088
2494.5,-62.663038
2494.6,-62.658412
2494.7,-62.644203
2494.8,-62.620146
2494.9,-62.593297
2495,-62.576772
2495.1,-62.566675
2495.2,-62.547457
2495.3,-62.523974
2495.4,-62.508626
2495.5,-62.499393
2495.6,-62.4829
2495.7,-62.454824
2495.8,-62.422766
2495.9,-62.396673
2496,-62.380198
2496.1,-62.367774
2496.2,-62.35951
2496.3,-62.35223
2496.4,-62.345307
2496.5,-62.33819
2496.6,-62.330028
2496.7,-62.320712
2496.8,-62.308244
2496.9,-62.295215
2497,-62.282097
2497.1,-62.269252
2497.2,-62.256564
2497.3,-62.245937
2497.4,-62.236968
2497.5,-62.225373
2497.6,-62.213894
2497.7,-62.204864
2497.8,-62.195537
2497.9,-62.183513
2498,-62.168097
2498.1,-62.148364
2498.2,-62.121996
2498.3,-62.091651
2498.4,-62.057854
2498.5,-62.022173
2498.6,-61.98595
2498.7,-61.951235
2498.8,-61.921964
2498.9,-61.897201
2499,-61.878546
2499.1,-61.866568
2499.2,-61.857483
2499.3,-61.846249
2499.4,-61.826367
2499.5,-61.797256
2499.6,-61.760312
2499.7,-61.720893
2499.8,-61.686664
2499.9,-61.662448
2500,-61.647197
2500.1,-61.635386
2500.2,-61.616983
2500.3,-61.584775
2500.4,-61.548319
2500.5,-61.518464
2500.6,-61.500052
2500.7,-61.490411
2500.8,-61.476129
2500.9,-61.449329
2501,-61.415179
2501.1,-61.389614
2501.2,-61.377169
2501.3,-61.365375
2501.4,-61.336719
2501.5,-61.297599
2501.6,-61.268181
2501.7,-61.249602
2501.8,-61.22438
2501.9,-61.185777
2502,-61.154478
2502.1,-61.138652
2502.2,-61.115865
2502.3,-61.080574
2502.4,-61.055008
2502.5,-61.043911
2502.6,-61.029775
2502.7,-61.006858
2502.8,-60.979747
2502.9,-60.949505
2503,-60.921755
2503.1,-60.90349
2503.2,-60.893765
2503.3,-60.873421
2503.4,-60.833632
2503.5,-60.795756
2503.6,-60.765369
2503.7,-60.73059
2503.8,-60.688933
2503.9,-60.650879
2504,-60.622974
2504.1,-60.602528
2504.2,-60.580879
2504.3,-60.572978
2504.4,-60.609422
2504.5,-60.660921
2504.6,-60.708226
2504.7,-60.753441
2504.8,-60.800339
2504.9,-60.849767
2505,-60.89914
2505.1,-60.948473
2505.2,-60.996766
2505.3,-61.064784
2505.4,-61.178157
2505.5,-61.309565
2505.6,-61.438713
2505.7,-61.562642
2505.8,-61.683941
2505.9,-61.801293
2506,-61.915049
2506.1,-62.028447
2506.2,-62.142834
2506.3,-62.250539
2506.4,-62.339496
2506.5,-62.421321
2506.6,-62.504795
2506.7,-62.592589
2506.8,-62.685141
2506.9,-62.780705
2507,-62.879942
2507.1,-62.977692
2507.2,-63.069106
2507.3,-63.150272
2507.4,-63.224097
2507.5,-63.292208
2507.6,-63.355633
2507.7,-63.420471
2507.8,-63.490141
2507.9,-63.565196
2508,-63.645548
2508.1,-63.730269
2508.2,-63.811965
2508.3,-63.876021
2508.4,-63.919767
2508.5,-63.957881
2508.6,-64.004353
2508.7,-64.060978
2508.8,-64.124194
2508.9,-64.184118
2509,-64.228632
2509.1,-64.267171
2509.2,-64.312237
2509.3,-64.366067
2509.4,-64.419309
2509.5,-64.463033
2509.6,-64.500013
2509.7,-64.541045
2509.8,-64.592
2509.9,-64.640239
2510,-64.67335
2510.1,-64.704348
2510.2,-64.750877
2510.3,-64.803736
2510.4,-64.836425
2510.5,-64.859794
2510.6,-64.894488
2510.7,-64.932441
2510.8,-64.957645
2510.9,-64.980365
2511,-65.013875
2511.1,-65.053225
2511.2,-65.093454
2511.3,-65.129965
2511.4,-65.157264
2511.5,-65.176337
2511.6,-65.197649
2511.7,-65.232333
2511.8,-65.265503
2511.9,-65.285989
2512,-65.306735
2512.1,-65.340509
2512.2,-65.376286
2512.3,-65.402463
2512.4,-65.418194
2512.5,-65.428128
2512.6,-65.442676
2512.7,-65.466605
2512.8,-65.497127
2512.9,-65.531007
2513,-65.566277
2513.1,-65.60193
2513.2,-65.634284
2513.3,-65.663692
2513.4,-65.693223
2513.5,-65.72345
2513.6,-65.753524
2513.7,-65.78329
2513.8,-65.81404
2513.9,-65.843361
2514,-65.873676
2514.1,-65.905419
2514.2,-65.938841
2514.3,-65.973704
2514.4,-66.008261
2514.5,-66.039512
2514.6,-66.065474
2514.7,-66.086081
2514.8,-66.101218
2514.9,-66.112538
2515,-66.121218
2515.1,-66.125722
2515.2,-66.129604
2515.3,-66.136754
2515.4,-66.150355
2515.5,-66.168474
2515.6,-66.194716
2515.7,-66.230172
2515.8,-66.267951
2515.9,-66.304383
2516,-66.335041
2516.1,-66.354709
2516.2,-66.364541
2516.3,-66.374179
2516.4,-66.39189
2516.5,-66.416057
2516.6,-66.448637
2516.7,-66.487392
2516.8,-66.523669
2516.9,-66.545978
2517,-66.558923
2517.1,-66.574914
2517.2,-66.597761
2517.3,-66.631925
2517.4,-66.672665
2517.5,-66.704041
2517.6,-66.723301
2517.7,-66.745138
2517.8,-66.781213
2517.9,-66.822552
2518,-66.856047
2518.1,-66.876054
2518.2,-66.897162
2518.3,-66.933363
2518.4,-66.978431
2518.5,-67.013189
2518.6,-67.039323
2518.7,-67.077004
2518.8,-67.120009
2518.9,-67.149448
2519,-67.170518
2519.1,-67.203971
2519.2,-67.245876
2519.3,-67.279827
2519.4,-67.308937
2519.5,-67.335003
2519.6,-67.361297
2519.7,-67.392847
2519.8,-67.435901
2519.9,-67.484188
2520,-67.522439
2520.1,-67.553029
2520.2,-67.591353
2520.3,-67.638434
2520.4,-67.680875
2520.5,-67.720794
2520.6,-67.769241
2520.7,-67.827759
2520.8,-67.886984
2520.9,-67.937128
2521,-67.977648
2521.1,-68.013734
2521.2,-68.046632
2521.3,-68.077834
2521.4,-68.110375
2521.5,-68.146017
2521.6,-68.184279
2521.7,-68.223928
2521.8,-68.264178
2521.9,-68.303735
2522,-68.342321
2522.1,-68.37929
2522.2,-68.416025
2522.3,-68.453706
2522.4,-68.495391
2522.5,-68.538571
2522.6,-68.579893
2522.7,-68.620046
2522.8,-68.659104
2522.9,-68.699775
2523,-68.742825
2523.1,-68.789467
2523.2,-68.842328
2523.3,-68.898981
2523.4,-68.964413
2523.5,-69.035609
2523.6,-69.107074
2523.7,-69.175751
2523.8,-69.240824
2523.9,-69.299455
2524,-69.345852
2524.1,-69.38533
2524.2,-69.423289
2524.3,-69.465387
2524.4,-69.517077
2524.5,-69.58027
2524.6,-69.651973
2524.7,-69.723425
2524.8,-69.787383
2524.9,-69.83765
2525,-69.87804
2525.1,-69.916598
2525.2,-69.962686
2525.3,-70.024701
2525.4,-70.096195
2525.5,-70.162738
2525.6,-70.214165
2525.7,-70.255802
2525.8,-70.302164
2525.9,-70.362355
2526,-70.430614
2526.1,-70.487912
2526.2,-70.529954
2526.3,-70.573777
2526.4,-70.633806
2526.5,-70.699263
2526.6,-70.752026
2526.7,-70.796321
2526.8,-70.849811
2526.9,-70.913744
2527,-70.970537
2527.1,-71.013217
2527.2,-71.060429
2527.3,-71.121871
2527.4,-71.181507
2527.5,-71.22959
2527.6,-71.280131
2527.7,-71.338348
2527.8,-71.400112
2527.9,-71.461802
2528,-71.520968
2528.1,-71.571838
2528.2,-71.613502
2528.3,-71.661331
2528.4,-71.721777
2528.5,-71.778377
2528.6,-71.824772
2528.7,-71.87606
2528.8,-71.938461
2528.9,-71.996297
2529,-72.04166
2529.1,-72.077401
2529.2,-72.11478
2529.3,-72.161924
2529.4,-72.218871
2529.5,-72.28276
2529.6,-72.347513
2529.7,-72.410198
2529.8,-72.468053
2529.9,-72.527352
2530,-72.589373
2530.1,-72.646727
2530.2,-72.700687
2530.3,-72.753453
2530.4,-72.807362
2530.5,-72.860881
2530.6,-72.917278
2530.7,-72.977587
2530.8,-73.037911
2530.9,-73.098713
2531,-73.15809
2531.1,-73.214168
2531.2,-73.266506
2531.3,-73.319341
2531.4,-73.374438
2531.5,-73.422127
2531.6,-73.460434
2531.7,-73.492144
2531.8,-73.518823
2531.9,-73.542961
2532,-73.57003
2532.1,-73.604039
2532.2,-73.642068
2532.3,-73.685672
2532.4,-73.735238
2532.5,-73.787763
2532.6,-73.840397
2532.7,-73.891851
2532.8,-73.936685
2532.9,-73.968751
2533,-73.994834
2533.1,-74.023009
2533.2,-74.05783
2533.3,-74.102019
2533.4,-74.15434
2533.5,-74.207146
2533.6,-74.245855
2533.7,-74.272272
2533.8,-74.295942
2533.9,-74.326133
2534,-74.367885
2534.1,-74.417485
2534.2,-74.459101
2534.3,-74.4854
2534.4,-74.51105
2534.5,-74.547291
2534.6,-74.590326
2534.7,-74.627311
2534.8,-74.653725
2534.9,-74.682824
2535,-74.723417
2535.1,-74.767463
2535.2,-74.798775
2535.3,-74.821028
2535.4,-74.851875
2535.5,-74.891793
2535.6,-74.922812
2535.7,-74.943684
2535.8,-74.973041
2535.9,-75.013506
2536,-75.053937
2536.1,-75.088376
2536.2,-75.118441
2536.3,-75.152065
2536.4,-75.189698
2536.5,-75.222792
2536.6,-75.243857
2536.7,-75.262858
2536.8,-75.295995
2536.9,-75.328827
2537,-75.351572
2537.1,-75.37838
2537.2,-75.417229
2537.3,-75.455685
2537.4,-75.484666
2537.5,-75.50486
2537.6,-75.517481
2537.7,-75.533156
2537.8,-75.558237
2537.9,-75.590059
2538,-75.623277
2538.1,-75.658504
2538.2,-75.697698
2538.3,-75.733979
2538.4,-75.765477
2538.5,-75.792228
2538.6,-75.816495
2538.7,-75.839624
2538.8,-75.865444
2538.9,-75.894934
2539,-75.92381
2539.1,-75.952645
2539.2,-75.980482
2539.3,-76.006282
2539.4,-76.029527
2539.5,-76.054718
2539.6,-76.082416
2539.7,-76.107001
2539.8,-76.130007
2539.9,-76.147361
2540,-76.157669
2540.1,-76.162761
2540.2,-76.164471
2540.3,-76.161929
2540.4,-76.15138
2540.5,-76.140555
2540.6,-76.13252
2540.7,-76.129431
2540.8,-76.133176
2540.9,-76.145393
2541,-76.165686
2541.1,-76.187318
2541.2,-76.20616
2541.3,-76.214984
2541.4,-76.209234
2541.5,-76.194578
2541.6,-76.181703
2541.7,-76.178692
2541.8,-76.185277
2541.9,-76.198569
2542,-76.211326
2542.1,-76.215551
2542.2,-76.208249
2542.3,-76.195996
2542.4,-76.188123
2542.5,-76.190281
2542.6,-76.197853
2542.7,-76.196542
2542.8,-76.183347
2542.9,-76.169989
2543,-76.167003
2543.1,-76.176253
2543.2,-76.182009
2543.3,-76.170159
2543.4,-76.150782
2543.5,-76.143932
2543.6,-76.146555
2543.7,-76.137218
2543.8,-76.118214
2543.9,-76.108402
2544,-76.1087
2544.1,-76.101535
2544.2,-76.086088
2544.3,-76.073358
2544.4,-76.060625
2544.5,-76.047948
2544.6,-76.032584
2544.7,-76.011488
2544.8,-75.986303
2544.9,-75.969114
2545,-75.965934
2545.1,-75.958663
2545.2,-75.940196
2545.3,-75.92155
2545.4,-75.908146
2545.5,-75.891459
2545.6,-75.866972
2545.7,-75.838721
2545.8,-75.812376
2545.9,-75.796322
2546,-75.788505
2546.1,-75.781255
2546.2,-75.770826
2546.3,-75.757982
2546.4,-75.738396
2546.5,-75.709344
2546.6,-75.676043
2546.7,-75.643289
2546.8,-75.612183
2546.9,-75.580951
2547,-75.551378
2547.1,-75.525266
2547.2,-75.496848
2547.3,-75.464769
2547.4,-75.428961
2547.5,-75.394385
2547.6,-75.362358
2547.7,-75.334362
2547.8,-75.309279
2547.9,-75.283537
2548,-75.261382
2548.1,-75.243935
2548.2,-75.230155
2548.3,-75.216006
2548.4,-75.195092
2548.5,-75.167742
2548.6,-75.132938
2548.7,-75.091268
2548.8,-75.044431
2548.9,-74.99384
2549,-74.943913
2549.1,-74.898689
2549.2,-74.858887
2549.3,-74.823346
2549.4,-74.791978
2549.5,-74.764424
2549.6,-74.739309
2549.7,-74.708848
2549.8,-74.666351
2549.9,-74.615674
2550,-74.563499
2550.1,-74.516737
2550.2,-74.480722
2550.3,-74.453768
2550.4,-74.424259
2550.5,-74.38347
2550.6,-74.331006
2550.7,-74.274037
2550.8,-74.225274
2550.9,-74.190195
2551,-74.162733
2551.1,-74.126649
2551.2,-74.076055
2551.3,-74.025711
2551.4,-73.984062
2551.5,-73.949114
2551.6,-73.906316
2551.7,-73.854825
2551.8,-73.809212
2551.9,-73.774079
2552,-73.739186
2552.1,-73.690885
2552.2,-73.640881
2552.3,-73.601306
2552.4,-73.564618
2552.5,-73.516517
2552.6,-73.457266
2552.7,-73.40083
2552.8,-73.349826
2552.9,-73.299781
2553,-73.247535
2553.1,-73.194485
2553.2,-73.149685
2553.3,-73.115971
2553.4,-73.078111
2553.5,-73.028399
2553.6,-72.98322
2553.7,-72.951086
2553.8,-72.92024
2553.9,-72.880738
2554,-72.833052
2554.1,-72.788283
2554.2,-72.754169
2554.3,-72.728134
2554.4,-72.704538
2554.5,-72.680616
2554.6,-72.654372
2554.7,-72.621847
2554.8,-72.585405
2554.9,-72.546126
2555,-72.504527
2555.1,-72.459693
2555.2,-72.416133
2555.3,-72.375026
2555.4,-72.329467
2555.5,-72.283575
2555.6,-72.239707
2555.7,-72.197205
2555.8,-72.156301
2555.9,-72.122039
2556,-72.092698
2556.1,-72.063423
2556.2,-72.035235
2556.3,-72.005708
2556.4,-71.969878
2556.5,-71.928371
2556.6,-71.883132
2556.7,-71.833064
2556.8,-71.774534
2556.9,-71.709226
2557,-71.641355
2557.1,-71.576859
2557.2,-71.518707
2557.3,-71.464577
2557.4,-71.413564
2557.5,-71.366368
2557.6,-71.322973
2557.7,-71.277804
2557.8,-71.227429
2557.9,-71.169336
2558,-71.103003
2558.1,-71.037116
2558.2,-70.978849
2558.3,-70.927072
2558.4,-70.876931
2558.5,-70.827527
2558.6,-70.77251
2558.7,-70.704036
2558.8,-70.631402
2558.9,-70.567455
2559,-70.515067
2559.1,-70.467132
2559.2,-70.413266
2559.3,-70.348836
2559.4,-70.276794
2559.5,-70.21297
2559.6,-70.157866
2559.7,-70.096451
2559.8,-70.022591
2559.9,-69.953376
2560,-69.900953
2560.1,-69.849995
2560.2,-69.785658
2560.3,-69.713752
2560.4,-69.648053
2560.5,-69.585769
2560.6,-69.515392
2560.7,-69.445737
2560.8,-69.387651
2560.9,-69.336617
2561,-69.278471
2561.1,-69.208603
2561.2,-69.136641
2561.3,-69.071207
2561.4,-69.014755
2561.5,-68.958536
2561.6,-68.891928
2561.7,-68.814001
2561.8,-68.741038
2561.9,-68.676753
2562,-68.608167
2562.1,-68.534041
2562.2,-68.463628
2562.3,-68.401011
2562.4,-68.338309
2562.5,-68.270326
2562.6,-68.194958
2562.7,-68.11449
2562.8,-68.031287
2562.9,-67.947021
2563,-67.864036
2563.1,-67.784231
2563.2,-67.709164
2563.3,-67.637233
2563.4,-67.56836
2563.5,-67.501808
2563.6,-67.43328
2563.7,-67.361473
2563.8,-67.288575
2563.9,-67.218299
2564,-67.147187
2564.1,-67.071985
2564.2,-66.993509
2564.3,-66.911659
2564.4,-66.828363
2564.5,-66.744632
2564.6,-66.662346
2564.7,-66.585292
2564.8,-66.512316
2564.9,-66.441322
2565,-66.371988
2565.1,-66.306843
2565.2,-66.247597
2565.3,-66.19602
2565.4,-66.150608
2565.5,-66.103345
2565.6,-66.049536
2565.7,-65.984546
2565.8,-65.909907
2565.9,-65.830066
2566,-65.752674
2566.1,-65.683214
2566.2,-65.620622
2566.3,-65.566551
2566.4,-65.519099
2566.5,-65.472084
2566.6,-65.415905
2566.7,-65.348465
2566.8,-65.277557
2566.9,-65.208695
2567,-65.147142
2567.1,-65.094384
2567.2,-65.044258
2567.3,-64.985739
2567.4,-64.922142
2567.5,-64.860417
2567.6,-64.804249
2567.7,-64.758358
2567.8,-64.713343
2567.9,-64.654628
2568,-64.585851
2568.1,-64.526873
2568.2,-64.482881
2568.3,-64.436211
2568.4,-64.377488
2568.5,-64.319145
2568.6,-64.274758
2568.7,-64.233828
2568.8,-64.181959
2568.9,-64.125681
2569,-64.0771
2569.1,-64.034281
2569.2,-63.981271
2569.3,-63.919432
2569.4,-63.861878
2569.5,-63.809679
2569.6,-63.757165
2569.7,-63.701904
2569.8,-63.653586
2569.9,-63.616721
2570,-63.581565
2570.1,-63.536821
2570.2,-63.491419
2570.3,-63.459276
2570.4,-63.43183
2570.5,-63.399465
2570.6,-63.363686
2570.7,-63.334482
2570.8,-63.315113
2570.9,-63.298781
2571,-63.27926
2571.1,-63.253209
2571.2,-63.223452
2571.3,-63.192887
2571.4,-63.163283
2571.5,-63.133799
2571.6,-63.102644
2571.7,-63.069114
2571.8,-63.033133
2571.9,-62.996077
2572,-62.959332
2572.1,-62.926736
2572.2,-62.895558
2572.3,-62.865373
2572.4,-62.843652
2572.5,-62.826455
2572.6,-62.811981
2572.7,-62.798817
2572.8,-62.79051
2572.9,-62.787996
2573,-62.786907
2573.1,-62.789369
2573.2,-62.794693
2573.3,-62.802604
2573.4,-62.811997
2573.5,-62.819475
2573.6,-62.820833
2573.7,-62.81279
2573.8,-62.79974
2573.9,-62.785415
2574,-62.77325
2574.1,-62.765303
2574.2,-62.765885
2574.3,-62.779002
2574.4,-62.802586
2574.5,-62.828867
2574.6,-62.849247
2574.7,-62.859798
2574.8,-62.860724
2574.9,-62.857965
2575,-62.861195
2575.1,-62.873759
2575.2,-62.894976
2575.3,-62.921457
2575.4,-62.945133
2575.5,-62.957963
2575.6,-62.967077
2575.7,-62.98561
2575.8,-63.014402
2575.9,-63.049562
2576,-63.077214
2576.1,-63.090496
2576.2,-63.102134
2576.3,-63.12918
2576.4,-63.170893
2576.5,-63.206045
2576.6,-63.22856
2576.7,-63.2538
2576.8,-63.290521
2576.9,-63.326241
2577,-63.349581
2577.1,-63.37497
2577.2,-63.413936
2577.3,-63.456072
2577.4,-63.48818
2577.5,-63.518764
2577.6,-63.559434
2577.7,-63.609281
2577.8,-63.66258
2577.9,-63.715009
2578,-63.763354
2578.1,-63.80292
2578.2,-63.833189
2578.3,-63.865568
2578.4,-63.912995
2578.5,-63.962645
2578.6,-64.000348
2578.7,-64.037684
2578.8,-64.086069
2578.9,-64.137167
2579,-64.181259
2579.1,-64.216074
2579.2,-64.245341
2579.3,-64.278313
2579.4,-64.322107
2579.5,-64.373892
2579.6,-64.432039
2579.7,-64.496154
2579.8,-64.560112
2579.9,-64.621982
2580,-64.681855
2580.1,-64.739079
2580.2,-64.795189
2580.3,-64.855048
2580.4,-64.919677
2580.5,-64.983935
2580.6,-65.046263
2580.7,-65.105967
2580.8,-65.162978
2580.9,-65.218506
2581,-65.2769
2581.1,-65.336189
2581.2,-65.389651
2581.3,-65.437502
2581.4,-65.479625
2581.5,-65.515045
2581.6,-65.545349
2581.7,-65.57725
2581.8,-65.611671
2581.9,-65.646578
2582,-65.684183
2582.1,-65.725981
2582.2,-65.77203
2582.3,-65.823134
2582.4,-65.882529
2582.5,-65.947255
2582.6,-66.006534
2582.7,-66.055423
2582.8,-66.093716
2582.9,-66.125742
2583,-66.157567
2583.1,-66.196817
2583.2,-66.247756
2583.3,-66.304508
2583.4,-66.362175
2583.5,-66.412178
2583.6,-66.448924
2583.7,-66.477715
2583.8,-66.511795
2583.9,-66.558292
2584,-66.612712
2584.1,-66.665424
2584.2,-66.704963
2584.3,-66.73446
2584.4,-66.767146
2584.5,-66.81293
2584.6,-66.867091
2584.7,-66.912918
2584.8,-66.943994
2584.9,-66.974224
2585,-67.01896
2585.1,-67.069067
2585.2,-67.107794
2585.3,-67.139226
2585.4,-67.178022
2585.5,-67.224608
2585.6,-67.260424
2585.7,-67.287248
2585.8,-67.32461
2585.9,-67.373602
2586,-67.420052
2586.1,-67.456666
2586.2,-67.490445
2586.3,-67.528798
2586.4,-67.574502
2586.5,-67.619533
2586.6,-67.651217
2586.7,-67.674458
2586.8,-67.704829
2586.9,-67.741401
2587,-67.770702
2587.1,-67.798751
2587.2,-67.839864
2587.3,-67.890062
2587.4,-67.935143
2587.5,-67.968529
2587.6,-67.994632
2587.7,-68.016561
2587.8,-68.037474
2587.9,-68.060303
2588,-68.080251
2588.1,-68.099432
2588.2,-68.119271
2588.3,-68.139669
2588.4,-68.159937
2588.5,-68.181958
2588.6,-68.205756
2588.7,-68.225818
2588.8,-68.243686
2588.9,-68.259628
2589,-68.274056
2589.1,-68.287397
2589.2,-68.300851
2589.3,-68.313308
2589.4,-68.320722
2589.5,-68.330204
2589.6,-68.345189
2589.7,-68.363558
2589.8,-68.384589
2589.9,-68.411644
2590,-68.444874
2590.1,-68.479787
2590.2,-68.517357
2590.3,-68.5521
2590.4,-68.577172
2590.5,-68.591382
2590.6,-68.598221
2590.7,-68.599941
2590.8,-68.599532
2590.9,-68.604784
2591,-68.618278
2591.1,-68.639821
2591.2,-68.668742
2591.3,-68.697379
2591.4,-68.715821
2591.5,-68.720835
2591.6,-68.717141
2591.7,-68.712748
2591.8,-68.716553
2591.9,-68.730623
2592,-68.752855
2592.1,-68.772887
2592.2,-68.77916
2592.3,-68.774866
2592.4,-68.771343
2592.5,-68.777726
2592.6,-68.791505
2592.7,-68.800215
2592.8,-68.796992
2592.9,-68.791936
2593,-68.798532
2593.1,-68.814141
2593.2,-68.821609
2593.3,-68.812769
2593.4,-68.803397
2593.5,-68.808034
2593.6,-68.811904
2593.7,-68.803386
2593.8,-68.796461
2593.9,-68.803429
2594,-68.809563
2594.1,-68.800407
2594.2,-68.789741
2594.3,-68.788273
2594.4,-68.791844
2594.5,-68.795383
2594.6,-68.797104
2594.7,-68.79388
2594.8,-68.780325
2594.9,-68.762442
2595,-68.753321
2595.1,-68.750569
2595.2,-68.739936
2595.3,-68.722537
2595.4,-68.711111
2595.5,-68.706538
2595.6,-68.697354
2595.7,-68.677088
2595.8,-68.648857
2595.9,-68.61829
2596,-68.5937
2596.1,-68.580077
2596.2,-68.573351
2596.3,-68.569296
2596.4,-68.562044
2596.5,-68.551693
2596.6,-68.541596
2596.7,-68.534296
2596.8,-68.529367
2596.9,-68.52429
2597,-68.519874
2597.1,-68.514064
2597.2,-68.506029
2597.3,-68.492132
2597.4,-68.472696
2597.5,-68.451732
2597.6,-68.426188
2597.7,-68.396297
2597.8,-68.362025
2597.9,-68.322049
2598,-68.27625
2598.1,-68.230864
2598.2,-68.188211
2598.3,-68.144636
2598.4,-68.099909
2598.5,-68.0591
2598.6,-68.023243
2598.7,-67.992904
2598.8,-67.969862
2598.9,-67.951885
2599,-67.933006
2599.1,-67.90758
2599.2,-67.870608
2599.3,-67.822716
2599.4,-67.767575
2599.5,-67.715417
2599.6,-67.672587
2599.7,-67.639293
2599.8,-67.611807
2599.9,-67.583205
2600,-67.547823
2600.1,-67.501691
2600.2,-67.45052
2600.3,-67.402501
2600.4,-67.360324
2600.5,-67.326512
2600.6,-67.29027
2600.7,-67.242689
2600.8,-67.188278
2600.9,-67.137132
2601,-67.097864
2601.1,-67.066853
2601.2,-67.027464
2601.3,-66.972077
2601.4,-66.918207
2601.5,-66.878323
2601.6,-66.841098
2601.7,-66.791893
2601.8,-66.732968
2601.9,-66.68302
2602,-66.644919
2602.1,-66.60229
2602.2,-66.552242
2602.3,-66.505241
2602.4,-66.462491
2602.5,-66.409499
2602.6,-66.342819
2602.7,-66.274885
2602.8,-66.214846
2602.9,-66.158774
2603,-66.097531
2603.1,-66.035019
2603.2,-65.980908
2603.3,-65.937123
2603.4,-65.890218
2603.5,-65.835727
2603.6,-65.786958
2603.7,-65.746883
2603.8,-65.705375
2603.9,-65.655179
2604,-65.600033
2604.1,-65.547865
2604.2,-65.504975
2604.3,-65.467045
2604.4,-65.42081
2604.5,-65.36819
2604.6,-65.312026
2604.7,-65.253693
2604.8,-65.195011
2604.9,-65.137665
2605,-65.078731
2605.1,-65.015119
2605.2,-64.95209
2605.3,-64.887303
2605.4,-64.815376
2605.5,-64.740288
2605.6,-64.667917
2605.7,-64.598685
2605.8,-64.529298
2605.9,-64.459642
2606,-64.38937
2606.1,-64.317141
2606.2,-64.240297
2606.3,-64.160176
2606.4,-64.077468
2606.5,-63.988558
2606.6,-63.893945
2606.7,-63.797112
2606.8,-63.704436
2606.9,-63.617983
2607,-63.537624
2607.1,-63.461695
2607.2,-63.389573
2607.3,-63.321058
2607.4,-63.252247
2607.5,-63.178494
2607.6,-63.095358
2607.7,-63.00117
2607.8,-62.90199
2607.9,-62.806361
2608,-62.717659
2608.1,-62.637265
2608.2,-62.565284
2608.3,-62.493519
2608.4,-62.409048
2608.5,-62.311246
2608.6,-62.211138
2608.7,-62.120055
2608.8,-62.040512
2608.9,-61.967111
2609,-61.887019
2609.1,-61.789669
2609.2,-61.687121
2609.3,-61.595263
2609.4,-61.514025
2609.5,-61.42849
2609.6,-61.330701
2609.7,-61.229869
2609.8,-61.135996
2609.9,-61.04764
2610,-60.95042
2610.1,-60.843055
2610.2,-60.742722
2610.3,-60.655403
2610.4,-60.564097
2610.5,-60.459089
2610.6,-60.358775
2610.7,-60.266135
2610.8,-60.164405
2610.9,-60.050955
2611,-59.940071
2611.1,-59.83368
2611.2,-59.724056
2611.3,-59.610372
2611.4,-59.492056
2611.5,-59.376057
2611.6,-59.269657
2611.7,-59.165577
2611.8,-59.050038
2611.9,-58.92825
2612,-58.817563
2612.1,-58.710558
2612.2,-58.594151
2612.3,-58.46551
2612.4,-58.334378
2612.5,-58.208773
2612.6,-58.089121
2612.7,-57.975367
2612.8,-57.863429
2612.9,-57.749
2613,-57.631161
2613.1,-57.512324
2613.2,-57.393128
2613.3,-57.272093
2613.4,-57.148769
2613.5,-57.023745
2613.6,-56.899211
2613.7,-56.77367
2613.8,-56.646975
2613.9,-56.520918
2614,-56.394461
2614.1,-56.267128
2614.2,-56.139079
2614.3,-56.010001
2614.4,-55.876397
2614.5,-55.735958
2614.6,-55.589567
2614.7,-55.434098
2614.8,-55.269189
2614.9,-55.096507
2615,-54.919335
2615.1,-54.738324
2615.2,-54.552426
2615.3,-54.364686
2615.4,-54.175796
2615.5,-53.984599
2615.6,-53.788295
2615.7,-53.585443
2615.8,-53.372118
2615.9,-53.138479
2616,-52.881388
2616.1,-52.601571
2616.2,-52.302078
2616.3,-51.984638
2616.4,-51.649054
2616.5,-51.289974
2616.6,-50.892836
2616.7,-50.44255
2616.8,-49.922141
2616.9,-49.323671
2617,-48.638711
2617.1,-47.847405
2617.2,-46.912423
2617.3,-45.772581
2617.4,-44.344138
2617.5,-42.514171
2617.6,-40.104782
2617.7,-36.792107
2617.8,-31.972353
2617.9,-24.539145
2618,-12.905043
2618.1,2.7835289
2618.2,16.722233
2618.3,22.940924
2618.4,21.795507
2618.5,16.426782
2618.6,9.4000607
2618.7,2.1317422
2618.8,-4.785243
2618.9,-11.196821
2619,-17.140314
2619.1,-22.737127
2619.2,-28.158052
2619.3,-33.552763
2619.4,-38.951085
2619.5,-44.196496
2619.6,-48.970826
2619.7,-52.934506
2619.8,-55.910667
2619.9,-57.97077
2620,-59.317114
2620.1,-60.158279
2620.2,-60.674666
2620.3,-60.996351
2620.4,-61.191444
2620.5,-61.298101
2620.6,-61.350678
2620.7,-61.375299
2620.8,-61.387608
2620.9,-61.392515
2621,-61.389015
2621.1,-61.376969
2621.2,-61.357761
2621.3,-61.334992
2621.4,-61.309856
2621.5,-61.284148
2621.6,-61.259719
2621.7,-61.237208
2621.8,-61.21779
2621.9,-61.199972
2622,-61.184197
2622.1,-61.172659
2622.2,-61.164469
2622.3,-61.158219
2622.4,-61.152678
2622.5,-61.150679
2622.6,-61.152825
2622.7,-61.157215
2622.8,-61.163943
2622.9,-61.171751
2623,-61.181361
2623.1,-61.18966
2623.2,-61.194503
2623.3,-61.194837
2623.4,-61.191316
2623.5,-61.185761
2623.6,-61.177792
2623.7,-61.171076
2623.8,-61.168467
2623.9,-61.17346
2624,-61.186009
2624.1,-61.203909
2624.2,-61.227396
2624.3,-61.252262
2624.4,-61.272469
2624.5,-61.28284
2624.6,-61.286001
2624.7,-61.288192
2624.8,-61.293142
2624.9,-61.307004
2625,-61.330371
2625.1,-61.358208
2625.2,-61.382212
2625.3,-61.399035
2625.4,-61.409254
2625.5,-61.416232
2625.6,-61.431019
2625.7,-61.457782
2625.8,-61.489665
2625.9,-61.51368
2626,-61.526617
2626.1,-61.53739
2626.2,-61.555582
2626.3,-61.585773
2626.4,-61.615643
2626.5,-61.631525
2626.6,-61.640491
2626.7,-61.661932
2626.8,-61.696529
2626.9,-61.725077
2627,-61.741229
2627.1,-61.759622
2627.2,-61.788351
2627.3,-61.814197
2627.4,-61.830158
2627.5,-61.848891
2627.6,-61.877089
2627.7,-61.912408
2627.8,-61.948265
2627.9,-61.981772
2628,-62.011335
2628.1,-62.03263
2628.2,-62.04572
2628.3,-62.062615
2628.4,-62.089406
2628.5,-62.110992
2628.6,-62.123749
2628.7,-62.143595
2628.8,-62.17493
2628.9,-62.204621
2629,-62.222223
2629.1,-62.230293
2629.2,-62.237091
2629.3,-62.250699
2629.4,-62.274481
2629.5,-62.305197
2629.6,-62.338959
2629.7,-62.373521
2629.8,-62.406471
2629.9,-62.437733
2630,-62.471123
2630.1,-62.5067
2630.2,-62.539394
2630.3,-62.570436
2630.4,-62.599976
2630.5,-62.62681
2630.6,-62.653125
2630.7,-62.683342
2630.8,-62.715307
2630.9,-62.742899
2631,-62.765487
2631.1,-62.780915
2631.2,-62.788101
2631.3,-62.789246
2631.4,-62.789496
2631.5,-62.79378
2631.6,-62.802752
2631.7,-62.819696
2631.8,-62.84297
2631.9,-62.866741
2632,-62.881255
2632.1,-62.886186
2632.2,-62.892581
2632.3,-62.906364
2632.4,-62.928583
2632.5,-62.950691
2632.6,-62.961175
2632.7,-62.962581
2632.8,-62.969024
2632.9,-62.986247
2633,-63.010356
2633.1,-63.029298
2633.2,-63.031915
2633.3,-63.028636
2633.4,-63.034717
2633.5,-63.055273
2633.6,-63.080761
2633.7,-63.093029
2633.8,-63.089584
2633.9,-63.086813
2634,-63.097176
2634.1,-63.115351
2634.2,-63.128201
2634.3,-63.128736
2634.4,-63.127117
2634.5,-63.136264
2634.6,-63.150274
2634.7,-63.153535
2634.8,-63.148672
2634.9,-63.154978
2635,-63.172944
2635.1,-63.180813
2635.2,-63.17608
2635.3,-63.17949
2635.4,-63.191443
2635.5,-63.193621
2635.6,-63.189818
2635.7,-63.196335
2635.8,-63.204936
2635.9,-63.200603
2636,-63.187752
2636.1,-63.178326
2636.2,-63.17245
2636.3,-63.16507
2636.4,-63.154095
2636.5,-63.149526
2636.6,-63.158454
2636.7,-63.167274
2636.8,-63.166632
2636.9,-63.163939
2637,-63.169793
2637.1,-63.181336
2637.2,-63.187947
2637.3,-63.186634
2637.4,-63.179927
2637.5,-63.174576
2637.6,-63.174445
2637.7,-63.178146
2637.8,-63.185992
2637.9,-63.19664
2638,-63.207685
2638.1,-63.218141
2638.2,-63.230648
2638.3,-63.24389
2638.4,-63.252527
2638.5,-63.258658
2638.6,-63.262708
2638.7,-63.263818
2638.8,-63.262003
2638.9,-63.259648
2639,-63.254015
2639.1,-63.24112
2639.2,-63.223991
2639.3,-63.204168
2639.4,-63.182426
2639.5,-63.160589
2639.6,-63.144201
2639.7,-63.133759
2639.8,-63.126378
2639.9,-63.124812
2640,-63.128809
2640.1,-63.134176
2640.2,-63.136722
2640.3,-63.132854
2640.4,-63.119658
2640.5,-63.097347
2640.6,-63.07254
2640.7,-63.051279
2640.8,-63.036874
2640.9,-63.030436
2641,-63.030585
2641.1,-63.031729
2641.2,-63.02404
2641.3,-63.004365
2641.4,-62.978488
2641.5,-62.956871
2641.6,-62.944795
2641.7,-62.942035
2641.8,-62.941258
2641.9,-62.928791
2642,-62.904203
2642.1,-62.881411
2642.2,-62.87041
2642.3,-62.866807
2642.4,-62.858291
2642.5,-62.837787
2642.6,-62.81529
2642.7,-62.804695
2642.8,-62.799301
2642.9,-62.78269
2643,-62.754777
2643.1,-62.734035
2643.2,-62.72774
2643.3,-62.716894
2643.4,-62.693437
2643.5,-62.674385
2643.6,-62.666434
2643.7,-62.65084
2643.8,-62.625138
2643.9,-62.610132
2644,-62.599433
2644.1,-62.577205
2644.2,-62.551047
2644.3,-62.535821
2644.4,-62.531906
2644.5,-62.529833
2644.6,-62.526088
2644.7,-62.517455
2644.8,-62.498483
2644.9,-62.468402
2645,-62.444256
2645.1,-62.434059
2645.2,-62.421587
2645.3,-62.398172
2645.4,-62.369287
2645.5,-62.347464
2645.6,-62.336017
2645.7,-62.329279
2645.8,-62.319448
2645.9,-62.301508
2646,-62.276243
2646.1,-62.244686
2646.2,-62.209728
2646.3,-62.171853
2646.4,-62.136328
2646.5,-62.104753
2646.6,-62.072095
2646.7,-62.038831
2646.8,-62.004851
2646.9,-61.970283
2647,-61.936879
2647.1,-61.907878
2647.2,-61.882846
2647.3,-61.85983
2647.4,-61.840773
2647.5,-61.823682
2647.6,-61.808605
2647.7,-61.796269
2647.8,-61.788297
2647.9,-61.781572
2648,-61.768651
2648.1,-61.749317
2648.2,-61.72201
2648.3,-61.687454
2648.4,-61.649216
2648.5,-61.613009
2648.6,-61.583715
2648.7,-61.560079
2648.8,-61.542227
2648.9,-61.530831
2649,-61.521309
2649.1,-61.505046
2649.2,-61.477613
2649.3,-61.44223
2649.4,-61.405446
2649.5,-61.3741
2649.6,-61.352443
2649.7,-61.34061
2649.8,-61.330078
2649.9,-61.310799
2650,-61.28087
2650.1,-61.243557
2650.2,-61.207453
2650.3,-61.180231
2650.4,-61.164494
2650.5,-61.155077
2650.6,-61.142231
2650.7,-61.118393
2650.8,-61.084038
2650.9,-61.050346
2651,-61.025543
2651.1,-61.011973
2651.2,-61.002145
2651.3,-60.97917
2651.4,-60.941947
2651.5,-60.905857
2651.6,-60.883605
2651.7,-60.867539
2651.8,-60.84305
2651.9,-60.810882
2652,-60.783982
2652.1,-60.764943
2652.2,-60.738228
2652.3,-60.703239
2652.4,-60.678779
2652.5,-60.670658
2652.6,-60.663113
2652.7,-60.641821
2652.8,-60.611786
2652.9,-60.581622
2653,-60.558719
2653.1,-60.545994
2653.2,-60.537787
2653.3,-60.518207
2653.4,-60.48306
2653.5,-60.452722
2653.6,-60.429944
2653.7,-60.399301
2653.8,-60.361917
2653.9,-60.333122
2654,-60.316928
2654.1,-60.305739
2654.2,-60.292005
2654.3,-60.285703
2654.4,-60.299121
2654.5,-60.318664
2654.6,-60.336482
2654.7,-60.351138
2654.8,-60.360321
2654.9,-60.367079
2655,-60.37439
2655.1,-60.382146
2655.2,-60.388621
2655.3,-60.406431
2655.4,-60.444985
2655.5,-60.490882
2655.6,-60.537473
2655.7,-60.585819
2655.8,-60.637211
2655.9,-60.691593
2656,-60.749955
2656.1,-60.811313
2656.2,-60.87481
2656.3,-60.935587
2656.4,-60.987467
2656.5,-61.03558
2656.6,-61.080616
2656.7,-61.119045
2656.8,-61.149032
2656.9,-61.171882
2657,-61.190717
2657.1,-61.208476
2657.2,-61.229875
2657.3,-61.256937
2657.4,-61.289185
2657.5,-61.325757
2657.6,-61.364669
2657.7,-61.402282
2657.8,-61.431297
2657.9,-61.450142
2658,-61.464396
2658.1,-61.481259
2658.2,-61.506746
2658.3,-61.537333
2658.4,-61.56443
2658.5,-61.582452
2658.6,-61.589461
2658.7,-61.591099
2658.8,-61.597341
2658.9,-61.615304
2659,-61.639161
2659.1,-61.655733
2659.2,-61.659741
2659.3,-61.662741
2659.4,-61.674619
2659.5,-61.691871
2659.6,-61.70152
2659.7,-61.699741
2659.8,-61.702426
2659.9,-61.71759
2660,-61.733844
2660.1,-61.737632
2660.2,-61.738929
2660.3,-61.749862
2660.4,-61.755151
2660.5,-61.74657
2660.6,-61.742166
2660.7,-61.75289
2660.8,-61.762381
2660.9,-61.757235
2661,-61.746497
2661.1,-61.737833
2661.2,-61.729317
2661.3,-61.715193
2661.4,-61.702151
2661.5,-61.70153
2661.6,-61.707498
2661.7,-61.706912
2661.8,-61.698796
2661.9,-61.69573
2662,-61.698515
2662.1,-61.697572
2662.2,-61.689579
2662.3,-61.677855
2662.4,-61.671782
2662.5,-61.674405
2662.6,-61.680656
2662.7,-61.683347
2662.8,-61.682752
2662.9,-61.679384
2663,-61.671731
2663.1,-61.662667
2663.2,-61.652284
2663.3,-61.639622
2663.4,-61.625241
2663.5,-61.61272
2663.6,-61.601329
2663.7,-61.590024
2663.8,-61.580368
2663.9,-61.570023
2664,-61.561083
2664.1,-61.555076
2664.2,-61.551602
2664.3,-61.551259
2664.4,-61.554546
2664.5,-61.562253
2664.6,-61.571187
2664.7,-61.580897
2664.8,-61.592647
2664.9,-61.603873
2665,-61.61018
2665.1,-61.608247
2665.2,-61.598897
2665.3,-61.58288
2665.4,-61.567268
2665.5,-61.556404
2665.6,-61.550388
2665.7,-61.551027
2665.8,-61.557193
2665.9,-61.567591
2666,-61.579199
2666.1,-61.58856
2666.2,-61.591846
2666.3,-61.586292
2666.4,-61.580534
2666.5,-61.580386
2666.6,-61.587284
2666.7,-61.602031
2666.8,-61.621893
2666.9,-61.636074
2667,-61.636277
2667.1,-61.631402
2667.2,-61.631679
2667.3,-61.642989
2667.4,-61.662503
2667.5,-61.680837
2667.6,-61.69028
2667.7,-61.694515
2667.8,-61.706932
2667.9,-61.728076
2668,-61.741649
2668.1,-61.742061
2668.2,-61.748995
2668.3,-61.77451
2668.4,-61.803659
2668.5,-61.818961
2668.6,-61.828621
2668.7,-61.849309
2668.8,-61.873566
2668.9,-61.888313
2669,-61.903611
2669.1,-61.929507
2669.2,-61.957921
2669.3,-61.978976
2669.4,-61.994188
2669.5,-62.0076
2669.6,-62.027203
2669.7,-62.058373
2669.8,-62.095611
2669.9,-62.126853
2670,-62.146391
2670.1,-62.167402
2670.2,-62.19976
2670.3,-62.234637
2670.4,-62.263866
2670.5,-62.293264
2670.6,-62.332965
2670.7,-62.382536
2670.8,-62.432544
2670.9,-62.475744
2671,-62.512915
2671.1,-62.543774
2671.2,-62.567559
2671.3,-62.589926
2671.4,-62.615863
2671.5,-62.643199
2671.6,-62.670374
2671.7,-62.698549
2671.8,-62.726546
2671.9,-62.752532
2672,-62.77639
2672.1,-62.799214
2672.2,-62.823131
2672.3,-62.850343
2672.4,-62.883768
2672.5,-62.920724
2672.6,-62.957246
2672.7,-62.994341
2672.8,-63.034948
2672.9,-63.082093
2673,-63.134366
2673.1,-63.18842
2673.2,-63.243849
2673.3,-63.302952
2673.4,-63.367262
2673.5,-63.431936
2673.6,-63.494868
2673.7,-63.549831
2673.8,-63.593305
2673.9,-63.628997
2674,-63.66173
2674.1,-63.698809
2674.2,-63.741507
2674.3,-63.795229
2674.4,-63.862389
2674.5,-63.932606
2674.6,-63.995666
2674.7,-64.045486
2674.8,-64.085215
2674.9,-64.12252
2675,-64.168293
2675.1,-64.224481
2675.2,-64.284574
2675.3,-64.343146
2675.4,-64.393643
2675.5,-64.437522
2675.6,-64.484075
2675.7,-64.542263
2675.8,-64.60879
2675.9,-64.66697
2676,-64.709386
2676.1,-64.747566
2676.2,-64.796019
2676.3,-64.856471
2676.4,-64.916529
2676.5,-64.964876
2676.6,-65.011357
2676.7,-65.069723
2676.8,-65.126875
2676.9,-65.169392
2677,-65.212639
2677.1,-65.270393
2677.2,-65.326995
2677.3,-65.369802
2677.4,-65.417665
2677.5,-65.480692
2677.6,-65.546832
2677.7,-65.603531
2677.8,-65.653919
2677.9,-65.706208
2678,-65.763993
2678.1,-65.823822
2678.2,-65.873642
2678.3,-65.914159
2678.4,-65.961404
2678.5,-66.017434
2678.6,-66.066695
2678.7,-66.105918
2678.8,-66.149875
2678.9,-66.204234
2679,-66.260438
2679.1,-66.309405
2679.2,-66.34778
2679.3,-66.379922
2679.4,-66.412017
2679.5,-66.447246
2679.6,-66.486391
2679.7,-66.531712
2679.8,-66.582621
2679.9,-66.635177
2680,-66.688844
2680.1,-66.743014
2680.2,-66.797205
2680.3,-66.851106
2680.4,-66.906868
2680.5,-66.961556
2680.6,-67.010706
2680.7,-67.056352
2680.8,-67.097638
2680.9,-67.135264
2681,-67.169066
2681.1,-67.200388
2681.2,-67.230524
2681.3,-67.257891
2681.4,-67.284819
2681.5,-67.313878
2681.6,-67.345486
2681.7,-67.380955
2681.8,-67.422564
2681.9,-67.469349
2682,-67.519697
2682.1,-67.574402
2682.2,-67.628565
2682.3,-67.677465
2682.4,-67.717634
2682.5,-67.749909
2682.6,-67.776521
2682.7,-67.799519
2682.8,-67.826835
2682.9,-67.862446
2683,-67.906682
2683.1,-67.956408
2683.2,-68.005353
2683.3,-68.044523
2683.4,-68.068719
2683.5,-68.087354
2683.6,-68.113232
2683.7,-68.150107
2683.8,-68.194191
2683.9,-68.237116
2684,-68.269264
2684.1,-68.290239
2684.2,-68.313605
2684.3,-68.347416
2684.4,-68.386808
2684.5,-68.419106
2684.6,-68.441487
2684.7,-68.466199
2684.8,-68.501315
2684.9,-68.539593
2685,-68.565942
2685.1,-68.583627
2685.2,-68.609972
2685.3,-68.646493
2685.4,-68.674564
2685.5,-68.690343
2685.6,-68.714766
2685.7,-68.749749
2685.8,-68.776174
2685.9,-68.787757
2686,-68.798643
2686.1,-68.815649
2686.2,-68.833075
2686.3,-68.845486
2686.4,-68.853996
2686.5,-68.872697
2686.6,-68.905202
2686.7,-68.934933
2686.8,-68.953135
2686.9,-68.971709
2687,-68.999691
2687.1,-69.024898
2687.2,-69.043032
2687.3,-69.059928
2687.4,-69.079254
2687.5,-69.105223
2687.6,-69.137024
2687.7,-69.170813
2687.8,-69.201632
2687.9,-69.230958
2688,-69.258694
2688.1,-69.278845
2688.2,-69.292704
2688.3,-69.302308
2688.4,-69.309291
2688.5,-69.314985
2688.6,-69.323285
2688.7,-69.33516
2688.8,-69.346147
2688.9,-69.356904
2689,-69.368953
2689.1,-69.383998
2689.2,-69.402284
2689.3,-69.422966
2689.4,-69.444648
2689.5,-69.465271
2689.6,-69.485325
2689.7,-69.504825
2689.8,-69.520742
2689.9,-69.531075
2690,-69.536237
2690.1,-69.534815
2690.2,-69.525446
2690.3,-69.511812
2690.4,-69.499017
2690.5,-69.491071
2690.6,-69.489298
2690.7,-69.49598
2690.8,-69.509877
2690.9,-69.524587
2691,-69.534059
2691.1,-69.534496
2691.2,-69.525543
2691.3,-69.5102
2691.4,-69.497673
2691.5,-69.49224
2691.6,-69.494281
2691.7,-69.502258
2691.8,-69.506436
2691.9,-69.498405
2692,-69.48154
2692.1,-69.469051
2692.2,-69.468902
2692.3,-69.47475
2692.4,-69.473289
2692.5,-69.456926
2692.6,-69.433574
2692.7,-69.418724
2692.8,-69.418599
2692.9,-69.419159
2693,-69.405564
2693.1,-69.385327
2693.2,-69.375418
2693.3,-69.375294
2693.4,-69.363561
2693.5,-69.338177
2693.6,-69.318881
2693.7,-69.310828
2693.8,-69.298237
2693.9,-69.275441
2694,-69.261601
2694.1,-69.260313
2694.2,-69.251462
2694.3,-69.224714
2694.4,-69.188025
2694.5,-69.151416
2694.6,-69.117783
2694.7,-69.094182
2694.8,-69.083462
2694.9,-69.074132
2695,-69.053521
2695.1,-69.027256
2695.2,-69.011043
2695.3,-68.995443
2695.4,-68.966348
2695.5,-68.931243
2695.6,-68.903325
2695.7,-68.886342
2695.8,-68.870013
2695.9,-68.847033
2696,-68.815938
2696.1,-68.781296
2696.2,-68.744298
2696.3,-68.699915
2696.4,-68.652929
2696.5,-68.608966
2696.6,-68.566972
2696.7,-68.526454
2696.8,-68.491
2696.9,-68.458026
2697,-68.422704
2697.1,-68.387739
2697.2,-68.353405
2697.3,-68.315524
2697.4,-68.271314
2697.5,-68.224268
2697.6,-68.175698
2697.7,-68.124543
2697.8,-68.074346
2697.9,-68.025002
2698,-67.976173
2698.1,-67.929622
2698.2,-67.887777
2698.3,-67.846775
2698.4,-67.802545
2698.5,-67.760525
2698.6,-67.723144
2698.7,-67.689598
2698.8,-67.658346
2698.9,-67.626531
2699,-67.588676
2699.1,-67.541026
2699.2,-67.485585
2699.3,-67.425316
2699.4,-67.364224
2699.5,-67.308629
2699.6,-67.261814
2699.7,-67.223417
2699.8,-67.191874
2699.9,-67.160331
2700,-67.118053
2700.1,-67.063656
2700.2,-67.004536
2700.3,-66.944321
2700.4,-66.88562
2700.5,-66.83322
2700.6,-66.781905
2700.7,-66.721077
2700.8,-66.649005
2700.9,-66.576165
2701,-66.514923
2701.1,-66.466349
2701.2,-66.415125
2701.3,-66.351648
2701.4,-66.286955
2701.5,-66.235069
2701.6,-66.19377
2701.7,-66.146472
2701.8,-66.086887
2701.9,-66.028905
2702,-65.98347
2702.1,-65.937942
2702.2,-65.880711
2702.3,-65.813069
2702.4,-65.741007
2702.5,-65.667907
2702.6,-65.585157
2702.7,-65.493204
2702.8,-65.398567
2702.9,-65.308543
2703,-65.22704
2703.1,-65.154362
2703.2,-65.085951
2703.3,-65.020214
2703.4,-64.966838
2703.5,-64.928672
2703.6,-64.898965
2703.7,-64.860162
2703.8,-64.811663
2703.9,-64.772558
2704,-64.748049
2704.1,-64.727523
2704.2,-64.698716
2704.3,-64.60114
2704.4,-64.391589
2704.5,-64.132852
2704.6,-63.872231
2704.7,-63.614842
2704.8,-63.360482
2704.9,-63.10669
2705,-62.854457
2705.1,-62.603593
2705.2,-62.352029
2705.3,-62.049296
2705.4,-61.652758
2705.5,-61.213795
2705.6,-60.767674
2705.7,-60.313862
2705.8,-59.851359
2705.9,-59.378683
2706,-58.893156
2706.1,-58.392453
2706.2,-57.875227
2706.3,-57.356356
2706.4,-56.845343
2706.5,-56.321115
2706.6,-55.769976
2706.7,-55.189531
2706.8,-54.572692
2706.9,-53.910364
2707,-53.188703
2707.1,-52.389164
2707.2,-51.488796
2707.3,-50.450081
2707.4,-49.226723
2707.5,-47.761703
2707.6,-45.966513
2707.7,-43.689594
2707.8,-40.668293
2707.9,-36.421634
2708,-30.005166
2708.1,-19.615243
2708.2,-3.2631368
2708.3,15.570156
2708.4,27.411021
2708.5,29.389616
2708.6,24.841587
2708.7,17.366435
2708.8,9.1867487
2708.9,1.3276724
2709,-5.8896745
2709.1,-12.45925
2709.2,-18.509352
2709.3,-24.222362
2709.4,-29.784469
2709.5,-35.330762
2709.6,-40.855092
2709.7,-46.138951
2709.8,-50.805563
2709.9,-54.531066
2710,-57.236509
2710.1,-59.064289
2710.2,-60.231548
2710.3,-60.960152
2710.4,-61.42374
2710.5,-61.707194
2710.6,-61.863357
2710.7,-61.950501
2710.8,-62.004317
2710.9,-62.029728
2711,-62.027396
2711.1,-62.010761
2711.2,-61.989458
2711.3,-61.968431
2711.4,-61.950498
2711.5,-61.927924
2711.6,-61.8933
2711.7,-61.8577
2711.8,-61.83389
2711.9,-61.809621
2712,-61.774941
2712.1,-61.741376
2712.2,-61.717852
2712.3,-61.700624
2712.4,-61.679537
2712.5,-61.650466
2712.6,-61.617177
2712.7,-61.584419
2712.8,-61.555389
2712.9,-61.532725
2713,-61.517133
2713.1,-61.503696
2713.2,-61.491149
2713.3,-61.478815
2713.4,-61.465179
2713.5,-61.450233
2713.6,-61.433159
2713.7,-61.415189
2713.8,-61.396412
2713.9,-61.376711
2714,-61.355536
2714.1,-61.331734
2714.2,-61.305497
2714.3,-61.278121
2714.4,-61.250409
2714.5,-61.218715
2714.6,-61.182227
2714.7,-61.142949
2714.8,-61.100315
2714.9,-61.055914
2715,-61.011421
2715.1,-60.969141
2715.2,-60.929571
2715.3,-60.892197
2715.4,-60.857418
2715.5,-60.826237
2715.6,-60.799471
2715.7,-60.77538
2715.8,-60.752914
2715.9,-60.727648
2716,-60.694867
2716.1,-60.652625
2716.2,-60.601897
2716.3,-60.54742
2716.4,-60.493813
2716.5,-60.447291
2716.6,-60.409292
2716.7,-60.375988
2716.8,-60.341097
2716.9,-60.294023
2717,-60.233997
2717.1,-60.170532
2717.2,-60.114691
2717.3,-60.068464
2717.4,-60.024283
2717.5,-59.972822
2717.6,-59.906822
2717.7,-59.834732
2717.8,-59.769283
2717.9,-59.716109
2718,-59.666122
2718.1,-59.602939
2718.2,-59.529951
2718.3,-59.458523
2718.4,-59.392677
2718.5,-59.323078
2718.6,-59.242413
2718.7,-59.162162
2718.8,-59.091659
2718.9,-59.021328
2719,-58.936685
2719.1,-58.845298
2719.2,-58.762157
2719.3,-58.687796
2719.4,-58.614391
2719.5,-58.536778
2719.6,-58.455774
2719.7,-58.368985
2719.8,-58.270458
2719.9,-58.163339
2720,-58.064604
2720.1,-57.97481
2720.2,-57.875494
2720.3,-57.765081
2720.4,-57.655674
2720.5,-57.550877
2720.6,-57.443527
2720.7,-57.329721
2720.8,-57.210072
2720.9,-57.086818
2721,-56.964399
2721.1,-56.847765
2721.2,-56.735364
2721.3,-56.619592
2721.4,-56.499533
2721.5,-56.378276
2721.6,-56.255021
2721.7,-56.129466
2721.8,-56.001608
2721.9,-55.871487
2722,-55.740057
2722.1,-55.607406
2722.2,-55.473177
2722.3,-55.334086
2722.4,-55.187252
2722.5,-55.034946
2722.6,-54.878971
2722.7,-54.717215
2722.8,-54.548023
2722.9,-54.37176
2723,-54.185531
2723.1,-53.98843
2723.2,-53.781629
2723.3,-53.565649
2723.4,-53.340993
2723.5,-53.109342
2723.6,-52.871801
2723.7,-52.627733
2723.8,-52.375762
2723.9,-52.11186
2724,-51.831321
2724.1,-51.525184
2724.2,-51.186281
2724.3,-50.811597
2724.4,-50.40074
2724.5,-49.955952
2724.6,-49.46932
2724.7,-48.925567
2724.8,-48.298852
2724.9,-47.565177
2725,-46.708247
2725.1,-45.696884
2725.2,-44.475261
2725.3,-42.948549
2725.4,-40.976762
2725.5,-38.34984
2725.6,-34.702835
2725.7,-29.36832
2725.8,-21.199625
2725.9,-9.0034691
2726,5.6066286
2726.1,16.538903
2726.2,20.02909
2726.3,17.551402
2726.4,11.955028
2726.5,5.2383963
2726.6,-1.5763809
2726.7,-8.0676319
2726.8,-14.125275
2726.9,-19.809982
2727,-25.271742
2727.1,-30.662902
2727.2,-36.056188
2727.3,-41.385452
2727.4,-46.418717
2727.5,-50.81906
2727.6,-54.294202
2727.7,-56.771792
2727.8,-58.411328
2727.9,-59.446144
2728,-60.074812
2728.1,-60.437703
2728.2,-60.630609
2728.3,-60.7234
2728.4,-60.760805
2728.5,-60.757616
2728.6,-60.720319
2728.7,-60.669121
2728.8,-60.616526
2728.9,-60.558043
2729,-60.487814
2729.1,-60.407358
2729.2,-60.324093
2729.3,-60.243501
2729.4,-60.168002
2729.5,-60.097024
2729.6,-60.029689
2729.7,-59.964221
2729.8,-59.89886
2729.9,-59.832483
2730,-59.763874
2730.1,-59.694974
2730.2,-59.626035
2730.3,-59.554716
2730.4,-59.481424
2730.5,-59.407799
2730.6,-59.332509
2730.7,-59.254932
2730.8,-59.179572
2730.9,-59.10617
2731,-59.030205
2731.1,-58.949948
2731.2,-58.865333
2731.3,-58.776099
2731.4,-58.682519
2731.5,-58.588652
2731.6,-58.495135
2731.7,-58.400446
2731.8,-58.306135
2731.9,-58.214292
2732,-58.125229
2732.1,-58.03957
2732.2,-57.960666
2732.3,-57.886081
2732.4,-57.810704
2732.5,-57.731954
2732.6,-57.647759
2732.7,-57.555021
2732.8,-57.453051
2732.9,-57.349036
2733,-57.246736
2733.1,-57.145965
2733.2,-57.050126
2733.3,-56.960132
2733.4,-56.871872
2733.5,-56.778695
2733.6,-56.678519
2733.7,-56.569281
2733.8,-56.456069
2733.9,-56.351109
2734,-56.255461
2734.1,-56.160832
2734.2,-56.057016
2734.3,-55.944631
2734.4,-55.831901
2734.5,-55.726098
2734.6,-55.628393
2734.7,-55.525597
2734.8,-55.408113
2734.9,-55.287248
2735,-55.179514
2735.1,-55.081657
2735.2,-54.974953
2735.3,-54.855494
2735.4,-54.739666
2735.5,-54.635672
2735.6,-54.527461
2735.7,-54.407763
2735.8,-54.290472
2735.9,-54.183476
2736,-54.082166
2736.1,-53.980131
2736.2,-53.8773
2736.3,-53.774851
2736.4,-53.668478
2736.5,-53.552347
2736.6,-53.432
2736.7,-53.319612
2736.8,-53.209639
2736.9,-53.091817
2737,-52.971508
2737.1,-52.858784
2737.2,-52.754364
2737.3,-52.648595
2737.4,-52.53492
2737.5,-52.414428
2737.6,-52.292288
2737.7,-52.17109
2737.8,-52.051842
2737.9,-51.935063
2738,-51.818004
2738.1,-51.699528
2738.2,-51.579253
2738.3,-51.461102
2738.4,-51.344505
2738.5,-51.222175
2738.6,-51.0919
2738.7,-50.952484
2738.8,-50.802638
2738.9,-50.645058
2739,-50.485695
2739.1,-50.322398
2739.2,-50.152961
2739.3,-49.981065
2739.4,-49.80625
2739.5,-49.625433
2739.6,-49.437312
2739.7,-49.241178
2739.8,-49.029022
2739.9,-48.790892
2740,-48.523675
2740.1,-48.226462
2740.2,-47.898091
2740.3,-47.538495
2740.4,-47.146394
2740.5,-46.711844
2740.6,-46.219894
2740.7,-45.655774
2740.8,-44.9979
2740.9,-44.215927
2741,-43.269341
2741.1,-42.10477
2741.2,-40.642598
2741.3,-38.761931
2741.4,-36.268497
2741.5,-32.833392
2741.6,-27.907034
2741.7,-20.66185
2741.8,-10.443778
2741.9,1.3749245
2742,10.511816
2742.1,13.943461
2742.2,12.339281
2742.3,7.8013946
2742.4,2.024353
2742.5,-4.0357983
2742.6,-9.9498669
2742.7,-15.588325
2742.8,-20.977276
2742.9,-26.213831
2743,-31.403091
2743.1,-36.595067
2743.2,-41.711368
2743.3,-46.509432
2743.4,-50.656792
2743.5,-53.892804
2743.6,-56.184573
2743.7,-57.701028
2743.8,-58.64833
2743.9,-59.202283
2744,-59.510138
2744.1,-59.674165
2744.2,-59.745447
2744.3,-59.752812
2744.4,-59.720761
2744.5,-59.663793
2744.6,-59.591784
2744.7,-59.508419
2744.8,-59.410661
2744.9,-59.299929
2745,-59.189855
2745.1,-59.089865
2745.2,-58.987935
2745.3,-58.878601
2745.4,-58.773283
2745.5,-58.675321
2745.6,-58.576027
2745.7,-58.468962
2745.8,-58.356803
2745.9,-58.241019
2746,-58.124505
2746.1,-58.011964
2746.2,-57.903725
2746.3,-57.803372
2746.4,-57.710497
2746.5,-57.620479
2746.6,-57.529404
2746.7,-57.434219
2746.8,-57.336171
2746.9,-57.236181
2747,-57.133843
2747.1,-57.029345
2747.2,-56.925928
2747.3,-56.824621
2747.4,-56.723347
2747.5,-56.620155
2747.6,-56.513062
2747.7,-56.402137
2747.8,-56.288798
2747.9,-56.174767
2748,-56.058885
2748.1,-55.939124
2748.2,-55.818508
2748.3,-55.70435
2748.4,-55.598296
2748.5,-55.496579
2748.6,-55.399583
2748.7,-55.306348
2748.8,-55.214506
2748.9,-55.125878
2749,-55.040731
2749.1,-54.956494
2749.2,-54.869556
2749.3,-54.777805
2749.4,-54.680818
2749.5,-54.579077
2749.6,-54.477997
2749.7,-54.382965
2749.8,-54.295583
2749.9,-54.216926
2750,-54.144793
2750.1,-54.070322
2750.2,-53.987209
2750.3,-53.90097
2750.4,-53.820168
2750.5,-53.749556
2750.6,-53.689509
2750.7,-53.636435
2750.8,-53.580113
2750.9,-53.513785
2751,-53.444133
2751.1,-53.382012
2751.2,-53.332795
2751.3,-53.28715
2751.4,-53.231072
2751.5,-53.165839
2751.6,-53.107209
2751.7,-53.063463
2751.8,-53.02261
2751.9,-52.972667
2752,-52.919575
2752.1,-52.876368
2752.2,-52.840876
2752.3,-52.804787
2752.4,-52.773411
2752.5,-52.756077
2752.6,-52.753252
2752.7,-52.754608
2752.8,-52.755316
2752.9,-52.757874
2753,-52.761308
2753.1,-52.761567
2753.2,-52.754343
2753.3,-52.739669
2753.4,-52.723952
2753.5,-52.70895
2753.6,-52.688296
2753.7,-52.665169
2753.8,-52.651312
2753.9,-52.650486
2754,-52.656646
2754.1,-52.65958
2754.2,-52.655807
2754.3,-52.693054
2754.4,-52.797315
2754.5,-52.924976
2754.6,-53.050965
2754.7,-53.177995
2754.8,-53.30858
2754.9,-53.441443
2755,-53.573639
2755.1,-53.704778
2755.2,-53.835073
2755.3,-54.003945
2755.4,-54.235167
2755.5,-54.482875
2755.6,-54.71877
2755.7,-54.946141
2755.8,-55.166942
2755.9,-55.381036
2756,-55.588327
2756.1,-55.790324
2756.2,-55.986182
2756.3,-56.166247
2756.4,-56.32551
2756.5,-56.472151
2756.6,-56.610967
2756.7,-56.740781
2756.8,-56.861403
2756.9,-56.967766
2757,-57.056133
2757.1,-57.130777
2757.2,-57.196919
2757.3,-57.263998
2757.4,-57.3395
2757.5,-57.42056
2757.6,-57.501481
2757.7,-57.578918
2757.8,-57.649552
2757.9,-57.707708
2758,-57.751723
2758.1,-57.786866
2758.2,-57.822702
2758.3,-57.861806
2758.4,-57.901862
2758.5,-57.941135
2758.6,-57.970213
2758.7,-57.986149
2758.8,-57.996914
2758.9,-58.012904
2759,-58.03904
2759.1,-58.068584
2759.2,-58.088243
2759.3,-58.095946
2759.4,-58.108734
2759.5,-58.134874
2759.6,-58.164822
2759.7,-58.184599
2759.8,-58.194087
2759.9,-58.20727
2760,-58.2302
2760.1,-58.254413
2760.2,-58.268308
2760.3,-58.279415
2760.4,-58.299641
2760.5,-58.316942
2760.6,-58.321098
2760.7,-58.328049
2760.8,-58.352469
2760.9,-58.380849
2761,-58.397598
2761.1,-58.405884
2761.2,-58.413178
2761.3,-58.426334
2761.4,-58.44716
2761.5,-58.470966
2761.6,-58.487802
2761.7,-58.497195
2761.8,-58.512222
2761.9,-58.531887
2762,-58.54447
2762.1,-58.549985
2762.2,-58.561477
2762.3,-58.584035
2762.4,-58.610413
2762.5,-58.633482
2762.6,-58.649133
2762.7,-58.660169
2762.8,-58.669139
2762.9,-58.677053
2763,-58.684911
2763.1,-58.691729
2763.2,-58.69714
2763.3,-58.701371
2763.4,-58.706547
2763.5,-58.715203
2763.6,-58.728183
2763.7,-58.742082
2763.8,-58.753639
2763.9,-58.764125
2764,-58.775554
2764.1,-58.790725
2764.2,-58.811299
2764.3,-58.836683
2764.4,-58.864554
2764.5,-58.893051
2764.6,-58.923018
2764.7,-58.955447
2764.8,-58.990712
2764.9,-59.025257
2765,-59.054822
2765.1,-59.076985
2765.2,-59.090162
2765.3,-59.097416
2765.4,-59.105214
2765.5,-59.1196
2765.6,-59.14057
2765.7,-59.168347
2765.8,-59.20288
2765.9,-59.239094
2766,-59.273137
2766.1,-59.300641
2766.2,-59.319644
2766.3,-59.332904
2766.4,-59.34553
2766.5,-59.36382
2766.6,-59.392429
2766.7,-59.428522
2766.8,-59.460705
2766.9,-59.483608
2767,-59.498425
2767.1,-59.511223
2767.2,-59.532597
2767.3,-59.565511
2767.4,-59.598248
2767.5,-59.618223
2767.6,-59.633247
2767.7,-59.655819
2767.8,-59.687799
2767.9,-59.718315
2768,-59.736509
2768.1,-59.749542
2768.2,-59.771347
2768.3,-59.805491
2768.4,-59.834582
2768.5,-59.849774
2768.6,-59.868971
2768.7,-59.899668
2768.8,-59.924284
2768.9,-59.938827
2769,-59.963118
2769.1,-59.996533
2769.2,-60.021792
2769.3,-60.035063
2769.4,-60.043056
2769.5,-60.050998
2769.6,-60.059035
2769.7,-60.072846
2769.8,-60.099186
2769.9,-60.130813
2770,-60.154379
2770.1,-60.170528
2770.2,-60.192381
2770.3,-60.222579
2770.4,-60.250051
2770.5,-60.266686
2770.6,-60.279319
2770.7,-60.301293
2770.8,-60.334892
2770.9,-60.373177
2771,-60.409276
2771.1,-60.444433
2771.2,-60.47993
2771.3,-60.512077
2771.4,-60.539524
2771.5,-60.563613
2771.6,-60.586158
2771.7,-60.606878
2771.8,-60.629213
2771.9,-60.654265
2772,-60.678875
2772.1,-60.703565
2772.2,-60.729689
2772.3,-60.758248
2772.4,-60.788713
2772.5,-60.820204
2772.6,-60.850729
2772.7,-60.879075
2772.8,-60.903705
2772.9,-60.921525
2773,-60.933635
2773.1,-60.941118
2773.2,-60.945701
2773.3,-60.949897
2773.4,-60.955021
2773.5,-60.963068
2773.6,-60.975757
2773.7,-60.995781
2773.8,-61.022939
2773.9,-61.052629
2774,-61.079522
2774.1,-61.098744
2774.2,-61.10895
2774.3,-61.111196
2774.4,-61.112495
2774.5,-61.119576
2774.6,-61.134987
2774.7,-61.159179
2774.8,-61.185843
2774.9,-61.205204
2775,-61.211267
2775.1,-61.21291
2775.2,-61.220543
2775.3,-61.236892
2775.4,-61.262321
2775.5,-61.284827
2775.6,-61.292623
2775.7,-61.292511
2775.8,-61.30202
2775.9,-61.325912
2776,-61.349427
2776.1,-61.359016
2776.2,-61.359773
2776.3,-61.367716
2776.4,-61.385442
2776.5,-61.40107
2776.6,-61.407406
2776.7,-61.415245
2776.8,-61.434721
2776.9,-61.45135
2777,-61.453744
2777.1,-61.457551
2777.2,-61.474977
2777.3,-61.489466
2777.4,-61.492147
2777.5,-61.498578
2777.6,-61.515865
2777.7,-61.538326
2777.8,-61.56047
2777.9,-61.58252
2778,-61.60084
2778.1,-61.609136
2778.2,-61.608787
2778.3,-61.612281
2778.4,-61.62464
2778.5,-61.63249
2778.6,-61.6328
2778.7,-61.63823
2778.8,-61.653422
2778.9,-61.667299
2779,-61.668885
2779.1,-61.66051
2779.2,-61.65071
2779.3,-61.644841
2779.4,-61.644767
2779.5,-61.651546
2779.6,-61.663224
2779.7,-61.676347
2779.8,-61.692885
2779.9,-61.712665
2780,-61.73275
2780.1,-61.751288
2780.2,-61.767326
2780.3,-61.78252
2780.4,-61.797607
2780.5,-61.812991
2780.6,-61.827428
2780.7,-61.838569
2780.8,-61.845402
2780.9,-61.846401
2781,-61.840604
2781.1,-61.829914
2781.2,-61.819426
2781.3,-61.808682
2781.4,-61.795587
2781.5,-61.783235
2781.6,-61.773415
2781.7,-61.76656
2781.8,-61.764719
2781.9,-61.7718
2782,-61.784831
2782.1,-61.799463
2782.2,-61.814173
2782.3,-61.824486
2782.4,-61.826459
2782.5,-61.818268
2782.6,-61.806104
2782.7,-61.795055
2782.8,-61.786621
2782.9,-61.784426
2783,-61.789718
2783.1,-61.800761
2783.2,-61.809342
2783.3,-61.80891
2783.4,-61.798792
2783.5,-61.784543
2783.6,-61.775357
2783.7,-61.776531
2783.8,-61.785856
2783.9,-61.789779
2784,-61.781692
2784.1,-61.769978
2784.2,-61.764399
2784.3,-61.767029
2784.4,-61.771072
2784.5,-61.765429
2784.6,-61.751107
2784.7,-61.744936
2784.8,-61.752151
2784.9,-61.756778
2785,-61.745733
2785.1,-61.730487
2785.2,-61.727881
2785.3,-61.730127
2785.4,-61.722314
2785.5,-61.709625
2785.6,-61.705586
2785.7,-61.704938
2785.8,-61.693458
2785.9,-61.675798
2786,-61.663958
2786.1,-61.658128
2786.2,-61.650979
2786.3,-61.638541
2786.4,-61.621687
2786.5,-61.608713
2786.6,-61.607399
2786.7,-61.607918
2786.8,-61.599397
2786.9,-61.587931
2787,-61.584277
2787.1,-61.585456
2787.2,-61.579994
2787.3,-61.569163
2787.4,-61.558926
2787.5,-61.550999
2787.6,-61.546883
2787.7,-61.548505
2787.8,-61.555363
2787.9,-61.563453
2788,-61.574385
2788.1,-61.585368
2788.2,-61.592134
2788.3,-61.596684
2788.4,-61.599445
2788.5,-61.601281
2788.6,-61.603658
2788.7,-61.608997
2788.8,-61.615517
2788.9,-61.620444
2789,-61.624129
2789.1,-61.626247
2789.2,-61.626019
2789.3,-61.621506
2789.4,-61.614014
2789.5,-61.601355
2789.6,-61.58215
2789.7,-61.559496
2789.8,-61.535264
2789.9,-61.511962
2790,-61.491737
2790.1,-61.479206
2790.2,-61.472345
2790.3,-61.468218
2790.4,-61.469589
2790.5,-61.474679
2790.6,-61.47631
2790.7,-61.467616
2790.8,-61.451116
2790.9,-61.429419
2791,-61.405074
2791.1,-61.386425
2791.2,-61.377255
2791.3,-61.376915
2791.4,-61.379678
2791.5,-61.377505
2791.6,-61.363286
2791.7,-61.338896
2791.8,-61.31627
2791.9,-61.303733
2792,-61.301828
2792.1,-61.300457
2792.2,-61.28825
2792.3,-61.266385
2792.4,-61.247114
2792.5,-61.239342
2792.6,-61.23901
2792.7,-61.232252
2792.8,-61.211411
2792.9,-61.190144
2793,-61.18347
2793.1,-61.182773
2793.2,-61.170597
2793.3,-61.149888
2793.4,-61.138454
2793.5,-61.136524
2793.6,-61.125677
2793.7,-61.103888
2793.8,-61.091002
2793.9,-61.087543
2794,-61.074281
2794.1,-61.055082
2794.2,-61.044031
2794.3,-61.042082
2794.4,-61.04537
2794.5,-61.049755
2794.6,-61.051517
2794.7,-61.046357
2794.8,-61.032174
2794.9,-61.013642
2795,-61.003541
2795.1,-60.999904
2795.2,-60.98605
2795.3,-60.965609
2795.4,-60.954483
2795.5,-60.954824
2795.6,-60.953055
2795.7,-60.940224
2795.8,-60.920243
2795.9,-60.895778
2796,-60.869132
2796.1,-60.844952
2796.2,-60.828242
2796.3,-60.817284
2796.4,-60.809672
2796.5,-60.805934
2796.6,-60.802918
2796.7,-60.799936
2796.8,-60.796541
2796.9,-60.792787
2797,-60.788704
2797.1,-60.782007
2797.2,-60.770674
2797.3,-60.755035
2797.4,-60.73674
2797.5,-60.714897
2797.6,-60.692135
2797.7,-60.670161
2797.8,-60.647337
2797.9,-60.625886
2798,-60.607722
2798.1,-60.592858
2798.2,-60.580883
2798.3,-60.574733
2798.4,-60.575248
2798.5,-60.579527
2798.6,-60.584338
2798.7,-60.58549
2798.8,-60.578297
2798.9,-60.559665
2799,-60.535207
2799.1,-60.511951
2799.2,-60.492504
2799.3,-60.48011
2799.4,-60.477025
2799.5,-60.480624
2799.6,-60.485306
2799.7,-60.484139
2799.8,-60.472153
2799.9,-60.45367
2800,-60.437534
2800.1,-60.42905
2800.2,-60.428718
2800.3,-60.429824
2800.4,-60.4214
2800.5,-60.400871
2800.6,-60.379208
2800.7,-60.367734
2800.8,-60.36502
2800.9,-60.35981
2801,-60.342497
2801.1,-60.320659
2801.2,-60.308774
2801.3,-60.310601
2801.4,-60.312924
2801.5,-60.302827
2801.6,-60.292355
2801.7,-60.294694
2801.8,-60.298867
2801.9,-60.289897
2802,-60.279246
2802.1,-60.281586
2802.2,-60.282101
2802.3,-60.269097
2802.4,-60.253754
2802.5,-60.247042
2802.6,-60.245164
2802.7,-60.238135
2802.8,-60.224843
2802.9,-60.212712
2803,-60.209053
2803.1,-60.207249
2803.2,-60.196073
2803.3,-60.183978
2803.4,-60.188248
2803.5,-60.203942
2803.6,-60.213036
2803.7,-60.216449
2803.8,-60.225692
2803.9,-60.244122
2804,-60.268945
2804.1,-60.293897
2804.2,-60.311585
2804.3,-60.286016
2804.4,-60.204405
2804.5,-60.100377
2804.6,-59.992075
2804.7,-59.882997
2804.8,-59.774075
2804.9,-59.66481
2805,-59.555681
2805.1,-59.450233
2805.2,-59.346187
2805.3,-59.210519
2805.4,-59.028671
2805.5,-58.829675
2805.6,-58.630857
2805.7,-58.432819
2805.8,-58.23856
2805.9,-58.047006
2806,-57.854131
2806.1,-57.661181
2806.2,-57.469756
2806.3,-57.291009
2806.4,-57.130685
2806.5,-56.978591
2806.6,-56.824562
2806.7,-56.663969
2806.8,-56.494458
2806.9,-56.31339
2807,-56.121903
2807.1,-55.92174
2807.2,-55.719242
2807.3,-55.51642
2807.4,-55.311524
2807.5,-55.106711
2807.6,-54.901408
2807.7,-54.692154
2807.8,-54.471316
2807.9,-54.232332
2808,-53.97462
2808.1,-53.704631
2808.2,-53.428599
2808.3,-53.151613
2808.4,-52.872122
2808.5,-52.573358
2808.6,-52.24133
2808.7,-51.875222
2808.8,-51.480334
2808.9,-51.057131
2809,-50.595155
2809.1,-50.074534
2809.2,-49.473862
2809.3,-48.783366
2809.4,-47.990843
2809.5,-47.060699
2809.6,-45.931453
2809.7,-44.528822
2809.8,-42.757789
2809.9,-40.447654
2810,-37.283097
2810.1,-32.707538
2810.2,-25.727482
2810.3,-14.809268
2810.4,0.42128342
2810.5,14.955105
2810.6,22.26069
2810.7,21.916393
2810.8,16.974362
2810.9,10.127266
2811,2.890115
2811.1,-4.0710935
2811.2,-10.548407
2811.3,-16.555109
2811.4,-22.222694
2811.5,-27.724495
2811.6,-33.2008
2811.7,-38.684302
2811.8,-44.035358
2811.9,-48.940572
2812,-53.029335
2812.1,-56.089844
2812.2,-58.191479
2812.3,-59.56361
2812.4,-60.43411
2812.5,-60.972877
2812.6,-61.298407
2812.7,-61.485055
2812.8,-61.581859
2812.9,-61.625568
2813,-61.638175
2813.1,-61.631065
2813.2,-61.611649
2813.3,-61.586384
2813.4,-61.557134
2813.5,-61.523781
2813.6,-61.489098
2813.7,-61.455803
2813.8,-61.424647
2813.9,-61.395554
2814,-61.369555
2814.1,-61.345775
2814.2,-61.322112
2814.3,-61.299664
2814.4,-61.280852
2814.5,-61.265531
2814.6,-61.25225
2814.7,-61.241408
2814.8,-61.229003
2814.9,-61.21428
2815,-61.194718
2815.1,-61.167539
2815.2,-61.137963
2815.3,-61.108531
2815.4,-61.081877
2815.5,-61.061674
2815.6,-61.051118
2815.7,-61.047384
2815.8,-61.043646
2815.9,-61.033568
2816,-61.013346
2816.1,-60.989494
2816.2,-60.971598
2816.3,-60.96402
2816.4,-60.962088
2816.5,-60.953364
2816.6,-60.933481
2816.7,-60.910637
2816.8,-60.893506
2816.9,-60.885441
2817,-60.884369
2817.1,-60.878583
2817.2,-60.85934
2817.3,-60.836831
2817.4,-60.822018
2817.5,-60.814597
2817.6,-60.805395
2817.7,-60.78492
2817.8,-60.759135
2817.9,-60.742231
2818,-60.740358
2818.1,-60.737049
2818.2,-60.718283
2818.3,-60.692081
2818.4,-60.673074
2818.5,-60.660055
2818.6,-60.636412
2818.7,-60.608603
2818.8,-60.592575
2818.9,-60.579934
2819,-60.556125
2819.1,-60.525903
2819.2,-60.503162
2819.3,-60.487993
2819.4,-60.475614
2819.5,-60.460866
2819.6,-60.441334
2819.7,-60.416985
2819.8,-60.383327
2819.9,-60.346574
2820,-60.31983
2820.1,-60.300523
2820.2,-60.272022
2820.3,-60.232474
2820.4,-60.197989
2820.5,-60.17081
2820.6,-60.139089
2820.7,-60.101115
2820.8,-60.060422
2820.9,-60.017812
2821,-59.974871
2821.1,-59.936165
2821.2,-59.902913
2821.3,-59.868811
2821.4,-59.831706
2821.5,-59.795252
2821.6,-59.75904
2821.7,-59.721501
2821.8,-59.6842
2821.9,-59.647393
2822,-59.609756
2822.1,-59.570217
2822.2,-59.529229
2822.3,-59.482373
2822.4,-59.42661
2822.5,-59.364743
2822.6,-59.298601
2822.7,-59.230253
2822.8,-59.160636
2822.9,-59.090222
2823,-59.019753
2823.1,-58.951637
2823.2,-58.886277
2823.3,-58.820587
2823.4,-58.757263
2823.5,-58.698096
2823.6,-58.641111
2823.7,-58.584591
2823.8,-58.525582
2823.9,-58.456892
2824,-58.376973
2824.1,-58.293305
2824.2,-58.208884
2824.3,-58.123201
2824.4,-58.040767
2824.5,-57.965986
2824.6,-57.896523
2824.7,-57.825645
2824.8,-57.748433
2824.9,-57.660787
2825,-57.564934
2825.1,-57.473061
2825.2,-57.393245
2825.3,-57.318782
2825.4,-57.235614
2825.5,-57.141013
2825.6,-57.038719
2825.7,-56.936814
2825.8,-56.845331
2825.9,-56.760079
2826,-56.666021
2826.1,-56.560322
2826.2,-56.457778
2826.3,-56.36381
2826.4,-56.267918
2826.5,-56.158255
2826.6,-56.040015
2826.7,-55.931208
2826.8,-55.83079
2826.9,-55.723009
2827,-55.605691
2827.1,-55.493892
2827.2,-55.387943
2827.3,-55.269846
2827.4,-55.141721
2827.5,-55.018886
2827.6,-54.905121
2827.7,-54.792385
2827.8,-54.67736
2827.9,-54.561163
2828,-54.438691
2828.1,-54.303902
2828.2,-54.160115
2828.3,-54.019327
2828.4,-53.879204
2828.5,-53.726359
2828.6,-53.563997
2828.7,-53.406374
2828.8,-53.251003
2828.9,-53.083924
2829,-52.901522
2829.1,-52.706137
2829.2,-52.503247
2829.3,-52.29581
2829.4,-52.081765
2829.5,-51.860211
2829.6,-51.627534
2829.7,-51.379068
2829.8,-51.112151
2829.9,-50.82375
2830,-50.509063
2830.1,-50.163333
2830.2,-49.78232
2830.3,-49.3561
2830.4,-48.875014
2830.5,-48.330045
2830.6,-47.704083
2830.7,-46.973462
2830.8,-46.107356
2830.9,-45.065844
2831,-43.785747
2831.1,-42.169204
2831.2,-40.064538
2831.3,-37.218281
2831.4,-33.187815
2831.5,-27.184352
2831.6,-17.970401
2831.7,-4.8009852
2831.8,9.2449354
2831.9,18.016332
2832,19.485361
2832.1,15.865539
2832.2,9.8201961
2832.3,3.0326022
2832.4,-3.6839338
2832.5,-10.028319
2832.6,-15.956957
2832.7,-21.55869
2832.8,-26.984914
2832.9,-32.378101
2833,-37.793662
2833.1,-43.113041
2833.2,-48.038857
2833.3,-52.211523
2833.4,-55.389482
2833.5,-57.588929
2833.6,-59.015736
2833.7,-59.911268
2833.8,-60.461249
2833.9,-60.787107
2834,-60.962431
2834.1,-61.039649
2834.2,-61.066094
2834.3,-61.070665
2834.4,-61.055197
2834.5,-61.013113
2834.6,-60.960213
2834.7,-60.913488
2834.8,-60.864341
2834.9,-60.800702
2835,-60.735419
2835.1,-60.684595
2835.2,-60.634908
2835.3,-60.572178
2835.4,-60.511373
2835.5,-60.46328
2835.6,-60.411719
2835.7,-60.349218
2835.8,-60.289877
2835.9,-60.241417
2836,-60.198804
2836.1,-60.15688
2836.2,-60.113093
2836.3,-60.065436
2836.4,-60.010831
2836.5,-59.952952
2836.6,-59.903338
2836.7,-59.860986
2836.8,-59.811083
2836.9,-59.753291
2837,-59.703987
2837.1,-59.665228
2837.2,-59.624822
2837.3,-59.577532
2837.4,-59.526003
2837.5,-59.472942
2837.6,-59.423584
2837.7,-59.38404
2837.8,-59.350223
2837.9,-59.315571
2838,-59.279222
2838.1,-59.240798
2838.2,-59.198341
2838.3,-59.154222
2838.4,-59.113827
2838.5,-59.075639
2838.6,-59.036685
2838.7,-58.995374
2838.8,-58.951256
2838.9,-58.905503
2839,-58.858602
2839.1,-58.813507
2839.2,-58.767723
2839.3,-58.718837
2839.4,-58.66663
2839.5,-58.609414
2839.6,-58.547592
2839.7,-58.482788
2839.8,-58.419033
2839.9,-58.35719
2840,-58.296853
2840.1,-58.238801
2840.2,-58.183448
2840.3,-58.135085
2840.4,-58.094696
2840.5,-58.058811
2840.6,-58.019889
2840.7,-57.971508
2840.8,-57.912501
2840.9,-57.844033
2841,-57.773517
2841.1,-57.708995
2841.2,-57.655106
2841.3,-57.610999
2841.4,-57.571288
2841.5,-57.525997
2841.6,-57.468707
2841.7,-57.402987
2841.8,-57.337785
2841.9,-57.283206
2842,-57.239031
2842.1,-57.194037
2842.2,-57.136821
2842.3,-57.070139
2842.4,-57.007864
2842.5,-56.958271
2842.6,-56.919597
2842.7,-56.874446
2842.8,-56.813324
2842.9,-56.749374
2843,-56.696863
2843.1,-56.651049
2843.2,-56.594789
2843.3,-56.532642
2843.4,-56.481664
2843.5,-56.439568
2843.6,-56.388973
2843.7,-56.329645
2843.8,-56.279781
2843.9,-56.238184
2844,-56.187952
2844.1,-56.12825
2844.2,-56.073049
2844.3,-56.030695
2844.4,-55.996638
2844.5,-55.966082
2844.6,-55.933073
2844.7,-55.891491
2844.8,-55.840342
2844.9,-55.790758
2845,-55.751439
2845.1,-55.710639
2845.2,-55.661216
2845.3,-55.617005
2845.4,-55.587534
2845.5,-55.561505
2845.6,-55.526397
2845.7,-55.482338
2845.8,-55.434555
2845.9,-55.390577
2846,-55.353064
2846.1,-55.318886
2846.2,-55.288698
2846.3,-55.266398
2846.4,-55.252137
2846.5,-55.242361
2846.6,-55.237476
2846.7,-55.233499
2846.8,-55.226748
2846.9,-55.220404
2847,-55.214967
2847.1,-55.209624
2847.2,-55.204033
2847.3,-55.202908
2847.4,-55.204057
2847.5,-55.199536
2847.6,-55.190584
2847.7,-55.179009
2847.8,-55.164643
2847.9,-55.148578
2848,-55.13547
2848.1,-55.125998
2848.2,-55.117722
2848.3,-55.116144
2848.4,-55.126547
2848.5,-55.146279
2848.6,-55.170941
2848.7,-55.200215
2848.8,-55.229796
2848.9,-55.253696
2849,-55.269895
2849.1,-55.278411
2849.2,-55.28416
2849.3,-55.296668
2849.4,-55.320376
2849.5,-55.353031
2849.6,-55.392907
2849.7,-55.43513
2849.8,-55.471047
2849.9,-55.495291
2850,-55.512972
2850.1,-55.537224
2850.2,-55.573232
2850.3,-55.620866
2850.4,-55.673054
2850.5,-55.716113
2850.6,-55.749209
2850.7,-55.785469
2850.8,-55.833687
2850.9,-55.887975
2851,-55.93489
2851.1,-55.971926
2851.2,-56.010501
2851.3,-56.061236
2851.4,-56.114757
2851.5,-56.155317
2851.6,-56.18976
2851.7,-56.233892
2851.8,-56.28499
2851.9,-56.326689
2852,-56.360654
2852.1,-56.401941
2852.2,-56.447474
2852.3,-56.485551
2852.4,-56.522258
2852.5,-56.56915
2852.6,-56.624924
2852.7,-56.684391
2852.8,-56.741476
2852.9,-56.795
2853,-56.843824
2853.1,-56.883199
2853.2,-56.913388
2853.3,-56.942759
2853.4,-56.976374
2853.5,-57.003193
2853.6,-57.019099
2853.7,-57.037615
2853.8,-57.065805
2853.9,-57.095035
2854,-57.118738
2854.1,-57.138833
2854.2,-57.153423
2854.3,-57.184427
2854.4,-57.24495
2854.5,-57.316814
2854.6,-57.389655
2854.7,-57.461381
2854.8,-57.53316
2854.9,-57.604343
2855,-57.672935
2855.1,-57.739419
2855.2,-57.803601
2855.3,-57.887186
2855.4,-57.998159
2855.5,-58.117703
2855.6,-58.231649
2855.7,-58.337001
2855.8,-58.437348
2855.9,-58.53374
2856,-58.62523
2856.1,-58.713715
2856.2,-58.805399
2856.3,-58.898033
2856.4,-58.987028
2856.5,-59.076738
2856.6,-59.169796
2856.7,-59.262099
2856.8,-59.351098
2856.9,-59.439098
2857,-59.520238
2857.1,-59.587256
2857.2,-59.64339
2857.3,-59.699796
2857.4,-59.76512
2857.5,-59.838584
2857.6,-59.919732
2857.7,-60.006104
2857.8,-60.091223
2857.9,-60.166057
2858,-60.226143
2858.1,-60.277175
2858.2,-60.328204
2858.3,-60.390177
2858.4,-60.464648
2858.5,-60.540504
2858.6,-60.604886
2858.7,-60.654208
2858.8,-60.700855
2858.9,-60.757504
2859,-60.823558
2859.1,-60.886539
2859.2,-60.935872
2859.3,-60.980497
2859.4,-61.03512
2859.5,-61.104177
2859.6,-61.1726
2859.7,-61.225974
2859.8,-61.274596
2859.9,-61.332064
2860,-61.391282
2860.1,-61.43822
2860.2,-61.483426
2860.3,-61.543706
2860.4,-61.608036
2860.5,-61.659407
2860.6,-61.708276
2860.7,-61.767796
2860.8,-61.826499
2860.9,-61.874749
2861,-61.915063
2861.1,-61.952692
2861.2,-61.990721
2861.3,-62.032331
2861.4,-62.08549
2861.5,-62.148648
2861.6,-62.209224
2861.7,-62.258833
2861.8,-62.308272
2861.9,-62.365063
2862,-62.416815
2862.1,-62.456761
2862.2,-62.493354
2862.3,-62.541455
2862.4,-62.602538
2862.5,-62.665229
2862.6,-62.722917
2862.7,-62.772964
2862.8,-62.816185
2862.9,-62.856691
2863,-62.898038
2863.1,-62.938609
2863.2,-62.975845
2863.3,-63.010613
2863.4,-63.044505
2863.5,-63.078715
2863.6,-63.114958
2863.7,-63.154276
2863.8,-63.193896
2863.9,-63.232851
2864,-63.27154
2864.1,-63.310954
2864.2,-63.352485
2864.3,-63.3961
2864.4,-63.444245
2864.5,-63.49572
2864.6,-63.545916
2864.7,-63.593832
2864.8,-63.641301
2864.9,-63.686605
2865,-63.725015
2865.1,-63.756962
2865.2,-63.783578
2865.3,-63.803873
2865.4,-63.819324
2865.5,-63.836226
2865.6,-63.861244
2865.7,-63.894727
2865.8,-63.935309
2865.9,-63.979818
2866,-64.021548
2866.1,-64.052884
2866.2,-64.07181
2866.3,-64.084859
2866.4,-64.098044
2866.5,-64.117196
2866.6,-64.144796
2866.7,-64.176768
2866.8,-64.204614
2866.9,-64.221336
2867,-64.232511
2867.1,-64.24747
2867.2,-64.271429
2867.3,-64.299304
2867.4,-64.319477
2867.5,-64.325638
2867.6,-64.325132
2867.7,-64.335816
2867.8,-64.36107
2867.9,-64.385371
2868,-64.392873
2868.1,-64.390362
2868.2,-64.398644
2868.3,-64.416519
2868.4,-64.42611
2868.5,-64.423288
2868.6,-64.424248
2868.7,-64.434056
2868.8,-64.436984
2868.9,-64.43146
2869,-64.432823
2869.1,-64.44709
2869.2,-64.45834
2869.3,-64.451045
2869.4,-64.4312
2869.5,-64.410971
2869.6,-64.396584
2869.7,-64.392858
2869.8,-64.397691
2869.9,-64.394877
2870,-64.381319
2870.1,-64.37386
2870.2,-64.374908
2870.3,-64.366649
2870.4,-64.342397
2870.5,-64.320017
2870.6,-64.311201
2870.7,-64.309524
2870.8,-64.308849
2870.9,-64.304338
2871,-64.293227
2871.1,-64.275385
2871.2,-64.255343
2871.3,-64.229019
2871.4,-64.192583
2871.5,-64.153717
2871.6,-64.114499
2871.7,-64.074037
2871.8,-64.033634
2871.9,-63.995881
2872,-63.959066
2872.1,-63.921981
2872.2,-63.886144
2872.3,-63.847673
2872.4,-63.806692
2872.5,-63.767446
2872.6,-63.731844
2872.7,-63.698725
2872.8,-63.668673
2872.9,-63.643818
2873,-63.622082
2873.1,-63.60401
2873.2,-63.58896
2873.3,-63.568916
2873.4,-63.538965
2873.5,-63.499663
2873.6,-63.452488
2873.7,-63.400166
2873.8,-63.347065
2873.9,-63.296152
2874,-63.249006
2874.1,-63.210104
2874.2,-63.180008
2874.3,-63.151226
2874.4,-63.116659
2874.5,-63.074488
2874.6,-63.019869
2874.7,-62.956152
2874.8,-62.896183
2874.9,-62.845869
2875,-62.805392
2875.1,-62.769569
2875.2,-62.727931
2875.3,-62.670105
2875.4,-62.602271
2875.5,-62.540375
2875.6,-62.489526
2875.7,-62.442326
2875.8,-62.384561
2875.9,-62.318282
2876,-62.256207
2876.1,-62.203983
2876.2,-62.155382
2876.3,-62.093086
2876.4,-62.017535
2876.5,-61.948193
2876.6,-61.891685
2876.7,-61.829702
2876.8,-61.756204
2876.9,-61.687994
2877,-61.630664
2877.1,-61.567695
2877.2,-61.493418
2877.3,-61.423806
2877.4,-61.361665
2877.5,-61.29278
2877.6,-61.212759
2877.7,-61.127182
2877.8,-61.039114
2877.9,-60.951664
2878,-60.872849
2878.1,-60.804307
2878.2,-60.735626
2878.3,-60.655213
2878.4,-60.568979
2878.5,-60.490413
2878.6,-60.413304
2878.7,-60.326737
2878.8,-60.233508
2878.9,-60.145274
2879,-60.067158
2879.1,-59.993536
2879.2,-59.917476
2879.3,-59.833886
2879.4,-59.743457
2879.5,-59.648385
2879.6,-59.549735
2879.7,-59.448369
2879.8,-59.345076
2879.9,-59.240092
2880,-59.13292
2880.1,-59.026125
2880.2,-58.921181
2880.3,-58.816266
2880.4,-58.709093
2880.5,-58.599218
2880.6,-58.49024
2880.7,-58.382299
2880.8,-58.275945
2880.9,-58.172603
2881,-58.071463
2881.1,-57.973635
2881.2,-57.878109
2881.3,-57.784536
2881.4,-57.690671
2881.5,-57.594285
2881.6,-57.493837
2881.7,-57.386099
2881.8,-57.270168
2881.9,-57.146981
2882,-57.020896
2882.1,-56.895289
2882.2,-56.771839
2882.3,-56.651879
2882.4,-56.537012
2882.5,-56.427835
2882.6,-56.31977
2882.7,-56.208991
2882.8,-56.088143
2882.9,-55.953928
2883,-55.813596
2883.1,-55.674029
2883.2,-55.540027
2883.3,-55.41346
2883.4,-55.293224
2883.5,-55.167223
2883.6,-55.025065
2883.7,-54.870913
2883.8,-54.717138
2883.9,-54.569569
2884,-54.424872
2884.1,-54.276437
2884.2,-54.113353
2884.3,-53.937479
2884.4,-53.762537
2884.5,-53.59257
2884.6,-53.413674
2884.7,-53.212635
2884.8,-52.999109
2884.9,-52.786531
2885,-52.570005
2885.1,-52.330378
2885.2,-52.062984
2885.3,-51.781867
2885.4,-51.487221
2885.5,-51.159436
2885.6,-50.790906
2885.7,-50.389804
2885.8,-49.950851
2885.9,-49.450346
2886,-48.868389
2886.1,-48.19182
2886.2,-47.401099
2886.3,-46.46554
2886.4,-45.332769
2886.5,-43.916915
2886.6,-42.094332
2886.7,-39.688053
2886.8,-36.377086
2886.9,-31.558172
2887,-24.155579
2887.1,-12.686313
2887.2,2.5549397
2887.3,15.93764
2887.4,21.837822
2887.5,20.643404
2887.6,15.38643
2887.7,8.527739
2887.8,1.4102238
2887.9,-5.3950968
2888,-11.724085
2888.1,-17.612252
2888.2,-23.190682
2888.3,-28.627946
2888.4,-34.056669
2888.5,-39.485802
2888.6,-44.738831
2888.7,-49.486428
2888.8,-53.391866
2888.9,-56.286639
2889,-58.259588
2889.1,-59.535658
2889.2,-60.335873
2889.3,-60.828847
2889.4,-61.127957
2889.5,-61.307614
2889.6,-61.411639
2889.7,-61.46629
2889.8,-61.490706
2889.9,-61.497304
2890,-61.490787
2890.1,-61.474798
2890.2,-61.452976
2890.3,-61.424615
2890.4,-61.390464
2890.5,-61.352562
2890.6,-61.317498
2890.7,-61.290257
2890.8,-61.270475
2890.9,-61.259861
2891,-61.254257
2891.1,-61.246608
2891.2,-61.231599
2891.3,-61.209666
2891.4,-61.186133
2891.5,-61.168003
2891.6,-61.161043
2891.7,-61.16235
2891.8,-61.166343
2891.9,-61.16493
2892,-61.153545
2892.1,-61.137303
2892.2,-61.126561
2892.3,-61.132041
2892.4,-61.148823
2892.5,-61.157998
2892.6,-61.153195
2892.7,-61.147172
2892.8,-61.152689
2892.9,-61.168035
2893,-61.177666
2893.1,-61.175753
2893.2,-61.177284
2893.3,-61.193662
2893.4,-61.212463
2893.5,-61.221747
2893.6,-61.23209
2893.7,-61.255303
2893.8,-61.275528
2893.9,-61.281517
2894,-61.28885
2894.1,-61.309763
2894.2,-61.337565
2894.3,-61.363054
2894.4,-61.38625
2894.5,-61.408102
2894.6,-61.433166
2894.7,-61.462956
2894.8,-61.487973
2894.9,-61.503778
2895,-61.521272
2895.1,-61.547962
2895.2,-61.571253
2895.3,-61.586294
2895.4,-61.606587
2895.5,-61.640641
2895.6,-61.681482
2895.7,-61.716215
2895.8,-61.741465
2895.9,-61.75873
2896,-61.77068
2896.1,-61.78321
2896.2,-61.799222
2896.3,-61.824917
2896.4,-61.859722
2896.5,-61.895573
2896.6,-61.930839
2896.7,-61.967191
2896.8,-62.003901
2896.9,-62.039033
2897,-62.075398
2897.1,-62.11043
2897.2,-62.139656
2897.3,-62.168283
2897.4,-62.198399
2897.5,-62.228134
2897.6,-62.256231
2897.7,-62.285217
2897.8,-62.314285
2897.9,-62.341023
2898,-62.36789
2898.1,-62.399177
2898.2,-62.435761
2898.3,-62.478884
2898.4,-62.532684
2898.5,-62.591331
2898.6,-62.648466
2898.7,-62.702774
2898.8,-62.752816
2898.9,-62.794794
2899,-62.82671
2899.1,-62.854941
2899.2,-62.882632
2899.3,-62.913421
2899.4,-62.954178
2899.5,-63.005381
2899.6,-63.061256
2899.7,-63.118608
2899.8,-63.171403
2899.9,-63.211985
2900,-63.241328
2900.1,-63.268099
2900.2,-63.301289
2900.3,-63.347009
2900.4,-63.401551
2900.5,-63.453237
2900.6,-63.492223
2900.7,-63.521412
2900.8,-63.554565
2900.9,-63.600282
2901,-63.65272
2901.1,-63.695824
2901.2,-63.724605
2901.3,-63.755189
2901.4,-63.801862
2901.5,-63.856791
2901.6,-63.901984
2901.7,-63.93782
2901.8,-63.978431
2901.9,-64.030704
2902,-64.077563
2902.1,-64.107928
2902.2,-64.139082
2902.3,-64.18301
2902.4,-64.227946
2902.5,-64.259921
2902.6,-64.283181
2902.7,-64.30648
2902.8,-64.331285
2902.9,-64.3548
2903,-64.37904
2903.1,-64.416506
2903.2,-64.462195
2903.3,-64.501621
2903.4,-64.537193
2903.5,-64.581567
2903.6,-64.631468
2903.7,-64.672884
2903.8,-64.708604
2903.9,-64.748453
2904,-64.796495
2904.1,-64.849272
2904.2,-64.901066
2904.3,-64.935018
2904.4,-64.941284
2904.5,-64.935217
2904.6,-64.926407
2904.7,-64.913794
2904.8,-64.898112
2904.9,-64.881735
2905,-64.867324
2905.1,-64.855411
2905.2,-64.847001
2905.3,-64.8278
2905.4,-64.789274
2905.5,-64.743137
2905.6,-64.6982
2905.7,-64.656063
2905.8,-64.616528
2905.9,-64.581547
2906,-64.549704
2906.1,-64.518538
2906.2,-64.488704
2906.3,-64.464419
2906.4,-64.449299
2906.5,-64.440925
2906.6,-64.43862
2906.7,-64.440421
2906.8,-64.442323
2906.9,-64.443415
2907,-64.441139
2907.1,-64.43311
2907.2,-64.417523
2907.3,-64.394254
2907.4,-64.36368
2907.5,-64.330065
2907.6,-64.30174
2907.7,-64.283529
2907.8,-64.273366
2907.9,-64.268033
2908,-64.26537
2908.1,-64.2566
2908.2,-64.23668
2908.3,-64.209249
2908.4,-64.182066
2908.5,-64.163112
2908.6,-64.154664
2908.7,-64.153544
2908.8,-64.147551
2908.9,-64.127335
2909,-64.098975
2909.1,-64.076016
2909.2,-64.066579
2909.3,-64.064565
2909.4,-64.05423
2909.5,-64.027698
2909.6,-63.997047
2909.7,-63.978688
2909.8,-63.971884
2909.9,-63.96198
2910,-63.939663
2910.1,-63.916338
2910.2,-63.903843
2910.3,-63.892187
2910.4,-63.867893
2910.5,-63.841067
2910.6,-63.830441
2910.7,-63.825424
2910.8,-63.807216
2910.9,-63.776148
2911,-63.743204
2911.1,-63.713413
2911.2,-63.683
2911.3,-63.656218
2911.4,-63.63901
2911.5,-63.626869
2911.6,-63.60887
2911.7,-63.582455
2911.8,-63.561659
2911.9,-63.547842
2912,-63.529947
2912.1,-63.50307
2912.2,-63.474232
2912.3,-63.454476
2912.4,-63.443691
2912.5,-63.432546
2912.6,-63.414675
2912.7,-63.392602
2912.8,-63.366267
2912.9,-63.332677
2913,-63.294694
2913.1,-63.255454
2913.2,-63.216899
2913.3,-63.180359
2913.4,-63.147611
2913.5,-63.11548
2913.6,-63.08019
2913.7,-63.042762
2913.8,-63.004115
2913.9,-62.965079
2914,-62.92672
2914.1,-62.89099
2914.2,-62.856685
2914.3,-62.820894
2914.4,-62.784221
2914.5,-62.74915
2914.6,-62.717656
2914.7,-62.691213
2914.8,-62.670409
2914.9,-62.652556
2915,-62.636621
2915.1,-62.622786
2915.2,-62.610045
2915.3,-62.597057
2915.4,-62.581333
2915.5,-62.559965
2915.6,-62.530969
2915.7,-62.494332
2915.8,-62.454075
2915.9,-62.415017
2916,-62.380847
2916.1,-62.353534
2916.2,-62.333155
2916.3,-62.31729
2916.4,-62.302808
2916.5,-62.283269
2916.6,-62.25154
2916.7,-62.212472
2916.8,-62.173865
2916.9,-62.141391
2917,-62.11744
2917.1,-62.099683
2917.2,-62.080052
2917.3,-62.049643
2917.4,-62.012709
2917.5,-61.978456
2917.6,-61.952667
2917.7,-61.932912
2917.8,-61.908635
2917.9,-61.87198
2918,-61.82995
2918.1,-61.80091
2918.2,-61.784771
2918.3,-61.762367
2918.4,-61.724469
2918.5,-61.684194
2918.6,-61.656966
2918.7,-61.634818
2918.8,-61.603589
2918.9,-61.565796
2919,-61.535532
2919.1,-61.513462
2919.2,-61.486977
2919.3,-61.450914
2919.4,-61.409923
2919.5,-61.373004
2919.6,-61.343039
2919.7,-61.318128
2919.8,-61.29261
2919.9,-61.257362
2920,-61.219715
2920.1,-61.19214
2920.2,-61.16885
2920.3,-61.133995
2920.4,-61.09252
2920.5,-61.062177
2920.6,-61.04216
2920.7,-61.021031
2920.8,-60.995011
2920.9,-60.967278
2921,-60.93571
2921.1,-60.896619
2921.2,-60.854578
2921.3,-60.813566
2921.4,-60.77361
2921.5,-60.735884
2921.6,-60.7027
2921.7,-60.669786
2921.8,-60.633568
2921.9,-60.598108
2922,-60.564208
2922.1,-60.529377
2922.2,-60.49269
2922.3,-60.45532
2922.4,-60.416913
2922.5,-60.375676
2922.6,-60.331873
2922.7,-60.285984
2922.8,-60.240429
2922.9,-60.197292
2923,-60.158884
2923.1,-60.123788
2923.2,-60.090999
2923.3,-60.062241
2923.4,-60.038741
2923.5,-60.021632
2923.6,-60.008424
2923.7,-59.994649
2923.8,-59.978744
2923.9,-59.957317
2924,-59.927056
2924.1,-59.890099
2924.2,-59.851824
2924.3,-59.81498
2924.4,-59.78138
2924.5,-59.754272
2924.6,-59.735757
2924.7,-59.722982
2924.8,-59.70912
2924.9,-59.689741
2925,-59.660069
2925.1,-59.623189
2925.2,-59.590123
2925.3,-59.56812
2925.4,-59.55657
2925.5,-59.545996
2925.6,-59.527821
2925.7,-59.499461
2925.8,-59.469015
2925.9,-59.447188
2926,-59.435773
2926.1,-59.423203
2926.2,-59.397834
2926.3,-59.370236
2926.4,-59.353174
2926.5,-59.345801
2926.6,-59.333966
2926.7,-59.309217
2926.8,-59.283756
2926.9,-59.271674
2927,-59.265935
2927.1,-59.248395
2927.2,-59.225952
2927.3,-59.215721
2927.4,-59.211751
2927.5,-59.199405
2927.6,-59.176632
2927.7,-59.153226
2927.8,-59.129629
2927.9,-59.104899
2928,-59.088298
2928.1,-59.084087
2928.2,-59.082247
2928.3,-59.071539
2928.4,-59.060466
2928.5,-59.057714
2928.6,-59.05535
2928.7,-59.044486
2928.8,-59.028421
2928.9,-59.019425
2929,-59.020843
2929.1,-59.028108
2929.2,-59.033685
2929.3,-59.032046
2929.4,-59.024034
2929.5,-59.012605
2929.6,-58.999672
2929.7,-58.986041
2929.8,-58.972715
2929.9,-58.95894
2930,-58.943715
2930.1,-58.928386
2930.2,-58.91429
2930.3,-58.901979
2930.4,-58.890476
2930.5,-58.879815
2930.6,-58.869993
2930.7,-58.861198
2930.8,-58.854625
2930.9,-58.850519
2931,-58.850738
2931.1,-58.854166
2931.2,-58.860771
2931.3,-58.87132
2931.4,-58.886215
2931.5,-58.906003
2931.6,-58.928526
2931.7,-58.954116
2931.8,-58.978362
2931.9,-58.994959
2932,-59.002877
2932.1,-59.004669
2932.2,-59.003189
2932.3,-59.000721
2932.4,-59.003622
2932.5,-59.013356
2932.6,-59.02822
2932.7,-59.048077
2932.8,-59.073233
2932.9,-59.098869
2933,-59.117721
2933.1,-59.129279
2933.2,-59.134437
2933.3,-59.137918
2933.4,-59.148028
2933.5,-59.167947
2933.6,-59.194414
2933.7,-59.217687
2933.8,-59.231298
2933.9,-59.237771
2934,-59.24532
2934.1,-59.261781
2934.2,-59.287601
2934.3,-59.310362
2934.4,-59.320185
2934.5,-59.32788
2934.6,-59.345245
2934.7,-59.371197
2934.8,-59.392799
2934.9,-59.40231
2935,-59.411647
2935.1,-59.434003
2935.2,-59.462134
2935.3,-59.477111
2935.4,-59.484347
2935.5,-59.502942
2935.6,-59.52695
2935.7,-59.540366
2935.8,-59.545026
2935.9,-59.555073
2936,-59.57172
2936.1,-59.58834
2936.2,-59.602232
2936.3,-59.610133
2936.4,-59.616334
2936.5,-59.632784
2936.6,-59.657443
2936.7,-59.672702
2936.8,-59.681736
2936.9,-59.699401
2937,-59.721863
2937.1,-59.738357
2937.2,-59.746715
2937.3,-59.757317
2937.4,-59.778828
2937.5,-59.809109
2937.6,-59.843072
2937.7,-59.875524
2937.8,-59.903191
2937.9,-59.923805
2938,-59.939249
2938.1,-59.950783
2938.2,-59.959412
2938.3,-59.966545
2938.4,-59.972031
2938.5,-59.979388
2938.6,-59.987479
2938.7,-59.993702
2938.8,-59.998967
2938.9,-60.004366
2939,-60.010383
2939.1,-60.018377
2939.2,-60.032634
2939.3,-60.049918
2939.4,-60.066229
2939.5,-60.08323
2939.6,-60.103815
2939.7,-60.12919
2939.8,-60.156333
2939.9,-60.186406
2940,-60.218234
2940.1,-60.245888
2940.2,-60.268132
2940.3,-60.284269
2940.4,-60.293791
2940.5,-60.296878
2940.6,-60.298422
2940.7,-60.30129
2940.8,-60.305027
2940.9,-60.311347
2941,-60.325435
2941.1,-60.347566
2941.2,-60.373185
2941.3,-60.400021
2941.4,-60.418524
2941.5,-60.423303
2941.6,-60.420794
2941.7,-60.419449
2941.8,-60.426543
2941.9,-60.445124
2942,-60.472503
2942.1,-60.494018
2942.2,-60.500522
2942.3,-60.498339
2942.4,-60.500113
2942.5,-60.513604
2942.6,-60.535275
2942.7,-60.553934
2942.8,-60.55878
2942.9,-60.557183
2943,-60.565008
2943.1,-60.584186
2943.2,-60.599751
2943.3,-60.602175
2943.4,-60.604383
2943.5,-60.61783
2943.6,-60.634124
2943.7,-60.639252
2943.8,-60.640346
2943.9,-60.652703
2944,-60.673337
2944.1,-60.687795
2944.2,-60.688118
2944.3,-60.680499
2944.4,-60.674205
2944.5,-60.670272
2944.6,-60.66865
2944.7,-60.675088
2944.8,-60.692736
2944.9,-60.709162
2945,-60.712024
2945.1,-60.713266
2945.2,-60.725594
2945.3,-60.741333
2945.4,-60.746308
2945.5,-60.743248
2945.6,-60.745065
2945.7,-60.756661
2945.8,-60.773584
2945.9,-60.789805
2946,-60.804037
2946.1,-60.813432
2946.2,-60.817036
2946.3,-60.815554
2946.4,-60.811254
2946.5,-60.807017
2946.6,-60.802986
2946.7,-60.80167
2946.8,-60.80151
2946.9,-60.798854
2947,-60.79438
2947.1,-60.789777
2947.2,-60.785564
2947.3,-60.782923
2947.4,-60.784476
2947.5,-60.788879
2947.6,-60.793072
2947.7,-60.796048
2947.8,-60.801488
2947.9,-60.81101
2948,-60.82338
2948.1,-60.841407
2948.2,-60.862867
2948.3,-60.883715
2948.4,-60.901479
2948.5,-60.915657
2948.6,-60.924436
2948.7,-60.926153
2948.8,-60.923836
2948.9,-60.919004
2949,-60.913807
2949.1,-60.910701
2949.2,-60.912616
2949.3,-60.921164
2949.4,-60.935164
2949.5,-60.954053
2949.6,-60.96856
2949.7,-60.970535
2949.8,-60.962408
2949.9,-60.950933
2950,-60.944441
2950.1,-60.948536
2950.2,-60.963691
2950.3,-60.980712
2950.4,-60.988244
2950.5,-60.983702
2950.6,-60.975748
2950.7,-60.976734
2950.8,-60.989494
2950.9,-61.005944
2951,-61.010454
2951.1,-61.003427
2951.2,-61.001147
2951.3,-61.009409
2951.4,-61.018086
2951.5,-61.014459
2951.6,-61.004221
2951.7,-61.001595
2951.8,-61.008439
2951.9,-61.010246
2952,-61.001512
2952.1,-60.999338
2952.2,-61.007258
2952.3,-61.013312
2952.4,-61.010686
2952.5,-61.006993
2952.6,-61.010988
2952.7,-61.020876
2952.8,-61.033862
2952.9,-61.043004
2953,-61.043797
2953.1,-61.041316
2953.2,-61.048523
2953.3,-61.054739
2953.4,-61.04203
2953.5,-61.026603
2953.6,-61.021883
2953.7,-61.018268
2953.8,-61.006229
2953.9,-60.985943
2954,-60.964622
2954.1,-60.953272
2954.2,-60.957506
2954.3,-61.000103
2954.4,-61.084079
2954.5,-61.177027
2954.6,-61.2641
2954.7,-61.346184
2954.8,-61.424094
2954.9,-61.501977
2955,-61.576328
2955.1,-61.643986
2955.2,-61.709491
2955.3,-61.802295
2955.4,-61.930856
2955.5,-62.071042
2955.6,-62.210776
2955.7,-62.347555
2955.8,-62.4809
2955.9,-62.613945
2956,-62.745838
2956.1,-62.87596
2956.2,-63.004723
2956.3,-63.121836
2956.4,-63.218977
2956.5,-63.301479
2956.6,-63.376332
2956.7,-63.443782
2956.8,-63.504909
2956.9,-63.562856
2957,-63.62267
2957.1,-63.684559
2957.2,-63.74892
2957.3,-63.819709
2957.4,-63.896177
2957.5,-63.974421
2957.6,-64.051284
2957.7,-64.123377
2957.8,-64.185827
2957.9,-64.236942
2958,-64.284481
2958.1,-64.336714
2958.2,-64.396341
2958.3,-64.456744
2958.4,-64.513231
2958.5,-64.561918
2958.6,-64.598446
2958.7,-64.628536
2958.8,-64.663083
2958.9,-64.707909
2959,-64.759134
2959.1,-64.806919
2959.2,-64.842172
2959.3,-64.868863
2959.4,-64.901846
2959.5,-64.947802
2959.6,-64.995174
2959.7,-65.027584
2959.8,-65.051853
2959.9,-65.086304
2960,-65.130851
2960.1,-65.167738
2960.2,-65.19354
2960.3,-65.224638
2960.4,-65.262437
2960.5,-65.291247
2960.6,-65.308637
2960.7,-65.330054
2960.8,-65.363713
2960.9,-65.400847
2961,-65.435568
2961.1,-65.468557
2961.2,-65.502322
2961.3,-65.535653
2961.4,-65.562845
2961.5,-65.578723
2961.6,-65.590444
2961.7,-65.613007
2961.8,-65.639605
2961.9,-65.654719
2962,-65.665195
2962.1,-65.686131
2962.2,-65.71616
2962.3,-65.743039
2962.4,-65.760528
2962.5,-65.769398
2962.6,-65.772725
2962.7,-65.773142
2962.8,-65.77318
2962.9,-65.776814
2963,-65.785815
2963.1,-65.801006
2963.2,-65.81974
2963.3,-65.837786
2963.4,-65.855412
2963.5,-65.871916
2963.6,-65.88703
2963.7,-65.900896
2963.8,-65.915701
2963.9,-65.92923
2964,-65.939053
2964.1,-65.94535
2964.2,-65.948477
2964.3,-65.948679
2964.4,-65.948261
2964.5,-65.952877
2964.6,-65.961101
2964.7,-65.970555
2964.8,-65.982634
2964.9,-65.998133
2965,-66.016989
2965.1,-66.041093
2965.2,-66.072857
2965.3,-66.107998
2965.4,-66.141299
2965.5,-66.168121
2965.6,-66.185101
2965.7,-66.192714
2965.8,-66.194403
2965.9,-66.199224
2966,-66.212243
2966.1,-66.233709
2966.2,-66.261598
2966.3,-66.293159
2966.4,-66.323959
2966.5,-66.34546
2966.6,-66.356603
2966.7,-66.364978
2966.8,-66.380862
2966.9,-66.406763
2967,-66.437947
2967.1,-66.467849
2967.2,-66.484659
2967.3,-66.494378
2967.4,-66.51368
2967.5,-66.546884
2967.6,-66.583836
2967.7,-66.608536
2967.8,-66.625347
2967.9,-66.647622
2968,-66.680251
2968.1,-66.712622
2968.2,-66.731688
2968.3,-66.746865
2968.4,-66.775651
2968.5,-66.818734
2968.6,-66.854223
2968.7,-66.879059
2968.8,-66.911034
2968.9,-66.946498
2969,-66.968578
2969.1,-66.983185
2969.2,-67.007577
2969.3,-67.045321
2969.4,-67.091037
2969.5,-67.13608
2969.6,-67.172225
2969.7,-67.197491
2969.8,-67.221487
2969.9,-67.258964
2970,-67.301103
2970.1,-67.330554
2970.2,-67.355315
2970.3,-67.391953
2970.4,-67.438045
2970.5,-67.481198
2970.6,-67.516879
2970.7,-67.547871
2970.8,-67.583257
2970.9,-67.62935
2971,-67.681931
2971.1,-67.73548
2971.2,-67.788321
2971.3,-67.845068
2971.4,-67.904887
2971.5,-67.961174
2971.6,-68.01235
2971.7,-68.060528
2971.8,-68.107376
2971.9,-68.154097
2972,-68.204097
2972.1,-68.254756
2972.2,-68.302716
2972.3,-68.35126
2972.4,-68.405097
2972.5,-68.463237
2972.6,-68.521229
2972.7,-68.57927
2972.8,-68.636144
2972.9,-68.6884
2973,-68.732653
2973.1,-68.769011
2973.2,-68.799705
2973.3,-68.829151
2973.4,-68.860368
2973.5,-68.893663
2973.6,-68.929871
2973.7,-68.970193
2973.8,-69.0154
2973.9,-69.067755
2974,-69.125538
2974.1,-69.183503
2974.2,-69.236548
2974.3,-69.282818
2974.4,-69.323031
2974.5,-69.359035
2974.6,-69.398713
2974.7,-69.446932
2974.8,-69.502599
2974.9,-69.562587
2975,-69.619907
2975.1,-69.666307
2975.2,-69.701395
2975.3,-69.740087
2975.4,-69.791782
2975.5,-69.853527
2975.6,-69.9166
2975.7,-69.968111
2975.8,-70.006477
2975.9,-70.045324
2976,-70.098678
2976.1,-70.160958
2976.2,-70.213683
2976.3,-70.253179
2976.4,-70.295604
2976.5,-70.351053
2976.6,-70.408911
2976.7,-70.458919
2976.8,-70.503351
2976.9,-70.55495
2977,-70.612032
2977.1,-70.658009
2977.2,-70.696848
2977.3,-70.747887
2977.4,-70.811703
2977.5,-70.867894
2977.6,-70.908444
2977.7,-70.942191
2977.8,-70.976931
2977.9,-71.015314
2978,-71.061385
2978.1,-71.120208
2978.2,-71.178047
2978.3,-71.22276
2978.4,-71.267264
2978.5,-71.322363
2978.6,-71.378942
2978.7,-71.425093
2978.8,-71.465133
2978.9,-71.509731
2979,-71.563975
2979.1,-71.623399
2979.2,-71.680065
2979.3,-71.732457
2979.4,-71.780719
2979.5,-71.825784
2979.6,-71.866708
2979.7,-71.90502
2979.8,-71.943348
2979.9,-71.979804
2980,-72.014568
2980.1,-72.050216
2980.2,-72.086907
2980.3,-72.123284
2980.4,-72.161441
2980.5,-72.202423
2980.6,-72.242611
2980.7,-72.284102
2980.8,-72.32782
2980.9,-72.373548
2981,-72.422922
2981.1,-72.47675
2981.2,-72.532763
2981.3,-72.589426
2981.4,-72.6489
2981.5,-72.707949
2981.6,-72.761731
2981.7,-72.809113
2981.8,-72.849179
2981.9,-72.882328
2982,-72.909692
2982.1,-72.937914
2982.2,-72.967718
2982.3,-73.001218
2982.4,-73.043705
2982.5,-73.094866
2982.6,-73.151263
2982.7,-73.206153
2982.8,-73.254165
2982.9,-73.289836
2983,-73.314469
2983.1,-73.339739
2983.2,-73.37492
2983.3,-73.419879
2983.4,-73.470172
2983.5,-73.518427
2983.6,-73.553816
2983.7,-73.578143
2983.8,-73.606101
2983.9,-73.645636
2984,-73.69229
2984.1,-73.73349
2984.2,-73.763192
2984.3,-73.787856
2984.4,-73.820575
2984.5,-73.863895
2984.6,-73.903881
2984.7,-73.930004
2984.8,-73.95327
2984.9,-73.990269
2985,-74.03197
2985.1,-74.060262
2985.2,-74.082291
2985.3,-74.115681
2985.4,-74.154027
2985.5,-74.179238
2985.6,-74.199473
2985.7,-74.231312
2985.8,-74.270546
2985.9,-74.303149
2986,-74.325337
2986.1,-74.342799
2986.2,-74.361565
2986.3,-74.39048
2986.4,-74.427414
2986.5,-74.458405
2986.6,-74.478061
2986.7,-74.499355
2986.8,-74.529457
2986.9,-74.556434
2987,-74.57485
2987.1,-74.593933
2987.2,-74.624598
2987.3,-74.661927
2987.4,-74.695498
2987.5,-74.724171
2987.6,-74.747728
2987.7,-74.766654
2987.8,-74.781092
2987.9,-74.791832
2988,-74.800595
2988.1,-74.809408
2988.2,-74.819175
2988.3,-74.827427
2988.4,-74.835298
2988.5,-74.844379
2988.6,-74.853206
2988.7,-74.860081
2988.8,-74.864509
2988.9,-74.868858
2989,-74.87326
2989.1,-74.877678
2989.2,-74.883253
2989.3,-74.888877
2989.4,-74.893476
2989.5,-74.899051
2989.6,-74.909187
2989.7,-74.923015
2989.8,-74.939621
2989.9,-74.961004
2990,-74.988469
2990.1,-75.019404
2990.2,-75.048987
2990.3,-75.076429
2990.4,-75.0943
2990.5,-75.097867
2990.6,-75.092095
2990.7,-75.082943
2990.8,-75.076437
2990.9,-75.076536
2991,-75.08936
2991.1,-75.112188
2991.2,-75.137229
2991.3,-75.155032
2991.4,-75.158817
2991.5,-75.149954
2991.6,-75.137587
2991.7,-75.134231
2991.8,-75.143133
2991.9,-75.160168
2992,-75.173622
2992.1,-75.171495
2992.2,-75.16018
2992.3,-75.151735
2992.4,-75.154911
2992.5,-75.166792
2992.6,-75.170222
2992.7,-75.15856
2992.8,-75.145087
2992.9,-75.143858
2993,-75.150201
2993.1,-75.149545
2993.2,-75.137724
2993.3,-75.1283
2993.4,-75.128963
2993.5,-75.123065
2993.6,-75.104285
2993.7,-75.091627
2993.8,-75.094217
2993.9,-75.091296
2994,-75.075568
2994.1,-75.063074
2994.2,-75.062325
2994.3,-75.06599
2994.4,-75.068252
2994.5,-75.070603
2994.6,-75.069407
2994.7,-75.057718
2994.8,-75.033627
2994.9,-75.008679
2995,-74.995117
2995.1,-74.984119
2995.2,-74.964671
2995.3,-74.940938
2995.4,-74.922992
2995.5,-74.908546
2995.6,-74.88992
2995.7,-74.86788
2995.8,-74.840219
2995.9,-74.806198
2996,-74.771512
2996.1,-74.739789
2996.2,-74.712043
2996.3,-74.684037
2996.4,-74.658484
2996.5,-74.637774
2996.6,-74.618264
2996.7,-74.598262
2996.8,-74.576779
2996.9,-74.552554
2997,-74.526495
2997.1,-74.502935
2997.2,-74.47808
2997.3,-74.444165
2997.4,-74.401821
2997.5,-74.355324
2997.6,-74.305905
2997.7,-74.257338
2997.8,-74.216033
2997.9,-74.178456
2998,-74.142588
2998.1,-74.110763
2998.2,-74.083145
2998.3,-74.056993
2998.4,-74.032266
2998.5,-74.012289
2998.6,-73.993001
2998.7,-73.968002
2998.8,-73.932472
2998.9,-73.886669
2999,-73.835757
2999.1,-73.787009
2999.2,-73.746671
2999.3,-73.712034
2999.4,-73.68054
2999.5,-73.653028
2999.6,-73.625282
2999.7,-73.588641
2999.8,-73.540541
2999.9,-73.49025
3000,-73.445781
3000.1,-73.411263
3000.2,-73.385761
3000.3,-73.355633
3000.4,-73.309496
3000.5,-73.251649
3000.6,-73.197487
3000.7,-73.156382
3000.8,-73.124141
3000.9,-73.084831
3001,-73.030937
3001.1,-72.976784
3001.2,-72.936706
3001.3,-72.906322
3001.4,-72.865818
3001.5,-72.811765
3001.6,-72.762605
3001.7,-72.725581
3001.8,-72.686547
3001.9,-72.63832
3002,-72.595174
3002.1,-72.561319
3002.2,-72.520819
3002.3,-72.465927
3002.4,-72.410763
3002.5,-72.368308
3002.6,-72.333038
3002.7,-72.299622
3002.8,-72.264814
3002.9,-72.226802
3003,-72.184084
3003.1,-72.132433
3003.2,-72.079293
3003.3,-72.037185
3003.4,-72.003235
3003.5,-71.961774
3003.6,-71.914067
3003.7,-71.87475
3003.8,-71.845774
3003.9,-71.819032
3004,-71.783143
3004.1,-71.73736
3004.2,-71.690538
3004.3,-71.630893
3004.4,-71.554345
3004.5,-71.47618
3004.6,-71.405833
3004.7,-71.339774
3004.8,-71.273586
3004.9,-71.207402
3005,-71.142441
3005.1,-71.079399
3005.2,-71.016367
3005.3,-70.939125
3005.4,-70.839174
3005.5,-70.726016
3005.6,-70.611147
3005.7,-70.496691
3005.8,-70.379725
3005.9,-70.260154
3006,-70.141162
3006.1,-70.019664
3006.2,-69.894669
3006.3,-69.767722
3006.4,-69.642308
3006.5,-69.521811
3006.6,-69.406552
3006.7,-69.300126
3006.8,-69.200011
3006.9,-69.102822
3007,-69.010559
3007.1,-68.922155
3007.2,-68.831569
3007.3,-68.727321
3007.4,-68.60728
3007.5,-68.478173
3007.6,-68.348494
3007.7,-68.225082
3007.8,-68.109909
3007.9,-68.003329
3008,-67.902411
3008.1,-67.799649
3008.2,-67.684803
3008.3,-67.557708
3008.4,-67.42927
3008.5,-67.309117
3008.6,-67.200073
3008.7,-67.095759
3008.8,-66.982717
3008.9,-66.855855
3009,-66.727549
3009.1,-66.611125
3009.2,-66.506498
3009.3,-66.394851
3009.4,-66.263328
3009.5,-66.123912
3009.6,-65.993848
3009.7,-65.874625
3009.8,-65.749752
3009.9,-65.613151
3010,-65.480693
3010.1,-65.359217
3010.2,-65.233897
3010.3,-65.094042
3010.4,-64.954554
3010.5,-64.824512
3010.6,-64.688456
3010.7,-64.543131
3010.8,-64.398376
3010.9,-64.2607
3011,-64.129576
3011.1,-63.998829
3011.2,-63.86362
3011.3,-63.716917
3011.4,-63.55748
3011.5,-63.395762
3011.6,-63.241478
3011.7,-63.086636
3011.8,-62.919748
3011.9,-62.749223
3012,-62.585824
3012.1,-62.427975
3012.2,-62.261089
3012.3,-62.079047
3012.4,-61.887584
3012.5,-61.691888
3012.6,-61.497168
3012.7,-61.306924
3012.8,-61.120525
3012.9,-60.932682
3013,-60.743728
3013.1,-60.553602
3013.2,-60.359966
3013.3,-60.161928
3013.4,-59.958422
3013.5,-59.75153
3013.6,-59.539236
3013.7,-59.319074
3013.8,-59.091422
3013.9,-58.854973
3014,-58.608564
3014.1,-58.35086
3014.2,-58.082123
3014.3,-57.8013
3014.4,-57.506877
3014.5,-57.197547
3014.6,-56.872287
3014.7,-56.53253
3014.8,-56.180638
3014.9,-55.817998
3015,-55.440445
3015.1,-55.043998
3015.2,-54.62398
3015.3,-54.178663
3015.4,-53.703264
3015.5,-53.184475
3015.6,-52.608487
3015.7,-51.959702
3015.8,-51.223431
3015.9,-50.383251
3016,-49.413733
3016.1,-48.275073
3016.2,-46.903087
3016.3,-45.20155
3016.4,-43.011081
3016.5,-40.061939
3016.6,-35.87695
3016.7,-29.542393
3016.8,-19.357877
3016.9,-3.5597255
3017,14.47764
3017.1,25.907275
3017.2,27.910172
3017.3,23.563963
3017.4,16.322141
3017.5,8.3459902
3017.6,0.65582045
3017.7,-6.4122383
3017.8,-12.847704
3017.9,-18.776523
3018,-24.374977
3018.1,-29.816988
3018.2,-35.232139
3018.3,-40.615539
3018.4,-45.763241
3018.5,-50.326735
3018.6,-53.995947
3018.7,-56.679674
3018.8,-58.508088
3018.9,-59.692286
3019,-60.431744
3019.1,-60.891688
3019.2,-61.182393
3019.3,-61.367561
3019.4,-61.483743
3019.5,-61.552181
3019.6,-61.58783
3019.7,-61.597793
3019.8,-61.596267
3019.9,-61.598343
3020,-61.597207
3020.1,-61.583147
3020.2,-61.569789
3020.3,-61.574319
3020.4,-61.584442
3020.5,-61.584345
3020.6,-61.574717
3020.7,-61.56355
3020.8,-61.557122
3020.9,-61.563977
3021,-61.583637
3021.1,-61.603374
3021.2,-61.618403
3021.3,-61.633009
3021.4,-61.648838
3021.5,-61.663047
3021.6,-61.676307
3021.7,-61.692624
3021.8,-61.70921
3021.9,-61.72508
3022,-61.741149
3022.1,-61.757372
3022.2,-61.772934
3022.3,-61.794421
3022.4,-61.825456
3022.5,-61.857043
3022.6,-61.883869
3022.7,-61.905773
3022.8,-61.924149
3022.9,-61.939667
3023,-61.952455
3023.1,-61.964911
3023.2,-61.976231
3023.3,-61.989545
3023.4,-62.007798
3023.5,-62.031685
3023.6,-62.06273
3023.7,-62.099227
3023.8,-62.1409
3023.9,-62.186794
3024,-62.230548
3024.1,-62.267121
3024.2,-62.294628
3024.3,-62.318522
3024.4,-62.341707
3024.5,-62.368534
3024.6,-62.403755
3024.7,-62.44707
3024.8,-62.494432
3024.9,-62.538743
3025,-62.576976
3025.1,-62.604918
3025.2,-62.628757
3025.3,-62.663488
3025.4,-62.712107
3025.5,-62.764389
3025.6,-62.8077
3025.7,-62.841684
3025.8,-62.874666
3025.9,-62.915593
3026,-62.965539
3026.1,-63.008565
3026.2,-63.034902
3026.3,-63.062234
3026.4,-63.110422
3026.5,-63.167529
3026.6,-63.211493
3026.7,-63.245002
3026.8,-63.285767
3026.9,-63.331658
3027,-63.367111
3027.1,-63.40252
3027.2,-63.450233
3027.3,-63.498124
3027.4,-63.53539
3027.5,-63.571021
3027.6,-63.613972
3027.7,-63.662902
3027.8,-63.715435
3027.9,-63.766398
3028,-63.809518
3028.1,-63.841058
3028.2,-63.868133
3028.3,-63.906422
3028.4,-63.954321
3028.5,-63.998597
3028.6,-64.033892
3028.7,-64.069528
3028.8,-64.114114
3028.9,-64.163887
3029,-64.208378
3029.1,-64.244563
3029.2,-64.275778
3029.3,-64.303762
3029.4,-64.330385
3029.5,-64.355755
3029.6,-64.381789
3029.7,-64.411449
3029.8,-64.444896
3029.9,-64.482665
3030,-64.522563
3030.1,-64.561213
3030.2,-64.597973
3030.3,-64.633881
3030.4,-64.669158
3030.5,-64.703572
3030.6,-64.737324
3030.7,-64.769121
3030.8,-64.798707
3030.9,-64.826354
3031,-64.849158
3031.1,-64.870433
3031.2,-64.892348
3031.3,-64.916356
3031.4,-64.943151
3031.5,-64.972878
3031.6,-65.005765
3031.7,-65.040499
3031.8,-65.082883
3031.9,-65.131184
3032,-65.180548
3032.1,-65.228548
3032.2,-65.271276
3032.3,-65.304706
3032.4,-65.32621
3032.5,-65.34385
3032.6,-65.363798
3032.7,-65.387533
3032.8,-65.417686
3032.9,-65.454591
3033,-65.495457
3033.1,-65.534785
3033.2,-65.568774
3033.3,-65.590894
3033.4,-65.605559
3033.5,-65.62487
3033.6,-65.653524
3033.7,-65.689235
3033.8,-65.72321
3033.9,-65.748886
3034,-65.765319
3034.1,-65.782057
3034.2,-65.809134
3034.3,-65.841854
3034.4,-65.864663
3034.5,-65.874463
3034.6,-65.888331
3034.7,-65.916049
3034.8,-65.947499
3034.9,-65.967909
3035,-65.977597
3035.1,-65.992851
3035.2,-66.018474
3035.3,-66.038864
3035.4,-66.047768
3035.5,-66.061602
3035.6,-66.086034
3035.7,-66.102895
3035.8,-66.106546
3035.9,-66.108539
3036,-66.114673
3036.1,-66.122376
3036.2,-66.126945
3036.3,-66.127738
3036.4,-66.135816
3036.5,-66.152711
3036.6,-66.164167
3036.7,-66.171382
3036.8,-66.18649
3036.9,-66.205919
3037,-66.216234
3037.1,-66.21662
3037.2,-66.221719
3037.3,-66.238127
3037.4,-66.259543
3037.5,-66.279903
3037.6,-66.296753
3037.7,-66.306852
3037.8,-66.308275
3037.9,-66.305463
3038,-66.301346
3038.1,-66.295631
3038.2,-66.288832
3038.3,-66.278783
3038.4,-66.265678
3038.5,-66.253126
3038.6,-66.242781
3038.7,-66.23278
3038.8,-66.222625
3038.9,-66.210588
3039,-66.196633
3039.1,-66.183323
3039.2,-66.171784
3039.3,-66.162959
3039.4,-66.153344
3039.5,-66.143648
3039.6,-66.136597
3039.7,-66.131398
3039.8,-66.129229
3039.9,-66.13248
3040,-66.143076
3040.1,-66.155987
3040.2,-66.168209
3040.3,-66.175223
3040.4,-66.174136
3040.5,-66.166463
3040.6,-66.152351
3040.7,-66.13468
3040.8,-66.114738
3040.9,-66.095223
3041,-66.078813
3041.1,-66.068839
3041.2,-66.067087
3041.3,-66.068385
3041.4,-66.069011
3041.5,-66.05966
3041.6,-66.034486
3041.7,-66.002404
3041.8,-65.977357
3041.9,-65.963963
3042,-65.959841
3042.1,-65.958996
3042.2,-65.946661
3042.3,-65.917183
3042.4,-65.883611
3042.5,-65.860363
3042.6,-65.848074
3042.7,-65.831947
3042.8,-65.804392
3042.9,-65.77192
3043,-65.747092
3043.1,-65.733298
3043.2,-65.716082
3043.3,-65.683697
3043.4,-65.647463
3043.5,-65.625547
3043.6,-65.605334
3043.7,-65.570317
3043.8,-65.532431
3043.9,-65.507661
3044,-65.489332
3044.1,-65.461106
3044.2,-65.424587
3044.3,-65.382662
3044.4,-65.335925
3044.5,-65.286105
3044.6,-65.237034
3044.7,-65.199022
3044.8,-65.17262
3044.9,-65.144149
3045,-65.102917
3045.1,-65.062638
3045.2,-65.034011
3045.3,-65.000366
3045.4,-64.951754
3045.5,-64.895552
3045.6,-64.84298
3045.7,-64.801081
3045.8,-64.767267
3045.9,-64.733515
3046,-64.695581
3046.1,-64.655
3046.2,-64.611045
3046.3,-64.559572
3046.4,-64.500526
3046.5,-64.438666
3046.6,-64.377553
3046.7,-64.317104
3046.8,-64.258504
3046.9,-64.199657
3047,-64.140314
3047.1,-64.080982
3047.2,-64.023269
3047.3,-63.965306
3047.4,-63.904345
3047.5,-63.846795
3047.6,-63.791753
3047.7,-63.736508
3047.8,-63.684156
3047.9,-63.633949
3048,-63.585098
3048.1,-63.536967
3048.2,-63.48974
3048.3,-63.431952
3048.4,-63.358715
3048.5,-63.27759
3048.6,-63.192756
3048.7,-63.10587
3048.8,-63.022558
3048.9,-62.947188
3049,-62.876708
3049.1,-62.810227
3049.2,-62.749236
3049.3,-62.686755
3049.4,-62.613484
3049.5,-62.526879
3049.6,-62.43377
3049.7,-62.339878
3049.8,-62.249328
3049.9,-62.168074
3050,-62.0955
3050.1,-62.022874
3050.2,-61.9394
3050.3,-61.842223
3050.4,-61.739163
3050.5,-61.641433
3050.6,-61.55389
3050.7,-61.471284
3050.8,-61.37968
3050.9,-61.273459
3051,-61.165863
3051.1,-61.070415
3051.2,-60.984794
3051.3,-60.888602
3051.4,-60.774266
3051.5,-60.65688
3051.6,-60.549418
3051.7,-60.446141
3051.8,-60.330744
3051.9,-60.208384
3052,-60.096451
3052.1,-59.988615
3052.2,-59.868503
3052.3,-59.740942
3052.4,-59.622468
3052.5,-59.513587
3052.6,-59.404794
3052.7,-59.291308
3052.8,-59.175465
3052.9,-59.061142
3053,-58.943513
3053.1,-58.81499
3053.2,-58.679818
3053.3,-58.54705
3053.4,-58.41265
3053.5,-58.265185
3053.6,-58.110804
3053.7,-57.963981
3053.8,-57.824956
3053.9,-57.68235
3054,-57.529696
3054.1,-57.365631
3054.2,-57.194817
3054.3,-57.040147
3054.4,-56.904037
3054.5,-56.773149
3054.6,-56.642394
3054.7,-56.511245
3054.8,-56.378347
3054.9,-56.24287
3055,-56.109042
3055.1,-55.973913
3055.2,-55.834072
3055.3,-55.702934
3055.4,-55.582983
3055.5,-55.462526
3055.6,-55.335655
3055.7,-55.206992
3055.8,-55.074387
3055.9,-54.934487
3056,-54.788379
3056.1,-54.63631
3056.2,-54.477569
3056.3,-54.312817
3056.4,-54.14656
3056.5,-53.977081
3056.6,-53.802952
3056.7,-53.626197
3056.8,-53.444936
3056.9,-53.258019
3057,-53.064053
3057.1,-52.861038
3057.2,-52.640449
3057.3,-52.397151
3057.4,-52.129206
3057.5,-51.836204
3057.6,-51.521636
3057.7,-51.184137
3057.8,-50.821154
3057.9,-50.425585
3058,-49.982225
3058.1,-49.470435
3058.2,-48.870108
3058.3,-48.164913
3058.4,-47.335081
3058.5,-46.350773
3058.6,-45.155628
3058.7,-43.658432
3058.8,-41.716002
3058.9,-39.105507
3059,-35.454833
3059.1,-30.071371
3059.2,-21.711637
3059.3,-8.9198103
3059.4,6.8259192
3059.5,18.787544
3059.6,22.671795
3059.7,20.077767
3059.8,14.135673
3059.9,7.0408957
3060,-0.099698213
3060.1,-6.8465148
3060.2,-13.08868
3060.3,-18.889
3060.4,-24.413464
3060.5,-29.836902
3060.6,-35.258929
3060.7,-40.646455
3060.8,-45.794452
3060.9,-50.367716
3061,-54.051632
3061.1,-56.734877
3061.2,-58.54049
3061.3,-59.695932
3061.4,-60.418788
3061.5,-60.870829
3061.6,-61.145476
3061.7,-61.299305
3061.8,-61.387274
3061.9,-61.440843
3062,-61.464196
3062.1,-61.460592
3062.2,-61.439983
3062.3,-61.417193
3062.4,-61.401332
3062.5,-61.393779
3062.6,-61.385223
3062.7,-61.370393
3062.8,-61.351646
3062.9,-61.331539
3063,-61.312086
3063.1,-61.294822
3063.2,-61.281347
3063.3,-61.267934
3063.4,-61.25436
3063.5,-61.241579
3063.6,-61.230906
3063.7,-61.224371
3063.8,-61.221444
3063.9,-61.224164
3064,-61.228114
3064.1,-61.230981
3064.2,-61.23465
3064.3,-61.240419
3064.4,-61.247774
3064.5,-61.256223
3064.6,-61.267841
3064.7,-61.276825
3064.8,-61.279387
3064.9,-61.277576
3065,-61.273205
3065.1,-61.267849
3065.2,-61.262998
3065.3,-61.262886
3065.4,-61.267031
3065.5,-61.275565
3065.6,-61.291172
3065.7,-61.313836
3065.8,-61.341092
3065.9,-61.368373
3066,-61.393346
3066.1,-61.409496
3066.2,-61.416256
3066.3,-61.419753
3066.4,-61.427318
3066.5,-61.444353
3066.6,-61.471143
3066.7,-61.50395
3066.8,-61.531265
3066.9,-61.547983
3067,-61.556926
3067.1,-61.567176
3067.2,-61.590226
3067.3,-61.623147
3067.4,-61.65392
3067.5,-61.672412
3067.6,-61.682433
3067.7,-61.696974
3067.8,-61.723867
3067.9,-61.759736
3068,-61.785809
3068.1,-61.798367
3068.2,-61.813982
3068.3,-61.842991
3068.4,-61.873624
3068.5,-61.89079
3068.6,-61.909287
3068.7,-61.941715
3068.8,-61.972032
3068.9,-61.98791
3069,-62.001421
3069.1,-62.026369
3069.2,-62.061039
3069.3,-62.100369
3069.4,-62.137719
3069.5,-62.171515
3069.6,-62.202216
3069.7,-62.224463
3069.8,-62.238974
3069.9,-62.259846
3070,-62.292245
3070.1,-62.318819
3070.2,-62.332366
3070.3,-62.350098
3070.4,-62.38011
3070.5,-62.411984
3070.6,-62.435779
3070.7,-62.453558
3070.8,-62.465149
3070.9,-62.477724
3071,-62.499489
3071.1,-62.528597
3071.2,-62.559617
3071.3,-62.591086
3071.4,-62.62546
3071.5,-62.659083
3071.6,-62.690556
3071.7,-62.721021
3071.8,-62.751222
3071.9,-62.781048
3072,-62.809815
3072.1,-62.839662
3072.2,-62.867414
3072.3,-62.889028
3072.4,-62.904829
3072.5,-62.917232
3072.6,-62.926941
3072.7,-62.932128
3072.8,-62.934901
3072.9,-62.938312
3073,-62.942833
3073.1,-62.9481
3073.2,-62.956299
3073.3,-62.968348
3073.4,-62.983782
3073.5,-63.005708
3073.6,-63.033571
3073.7,-63.063517
3073.8,-63.090505
3073.9,-63.110751
3074,-63.122748
3074.1,-63.125025
3074.2,-63.123479
3074.3,-63.12521
3074.4,-63.133515
3074.5,-63.14879
3074.6,-63.171468
3074.7,-63.199914
3074.8,-63.220904
3074.9,-63.22858
3075,-63.227231
3075.1,-63.227658
3075.2,-63.236629
3075.3,-63.255637
3075.4,-63.281176
3075.5,-63.296211
3075.6,-63.295754
3075.7,-63.292997
3075.8,-63.300519
3075.9,-63.318717
3076,-63.333036
3076.1,-63.335693
3076.2,-63.33412
3076.3,-63.342305
3076.4,-63.359821
3076.5,-63.369031
3076.6,-63.365447
3076.7,-63.363672
3076.8,-63.377464
3076.9,-63.391626
3077,-63.391421
3077.1,-63.390801
3077.2,-63.403764
3077.3,-63.414028
3077.4,-63.408375
3077.5,-63.401213
3077.6,-63.399722
3077.7,-63.401568
3077.8,-63.401619
3077.9,-63.395831
3078,-63.388674
3078.1,-63.390062
3078.2,-63.400905
3078.3,-63.404393
3078.4,-63.398235
3078.5,-63.398539
3078.6,-63.405755
3078.7,-63.406359
3078.8,-63.396099
3078.9,-63.384571
3079,-63.380993
3079.1,-63.387148
3079.2,-63.398812
3079.3,-63.408232
3079.4,-63.414159
3079.5,-63.416814
3079.6,-63.417012
3079.7,-63.415452
3079.8,-63.412154
3079.9,-63.406268
3080,-63.399143
3080.1,-63.392241
3080.2,-63.384743
3080.3,-63.379114
3080.4,-63.375481
3080.5,-63.372979
3080.6,-63.372349
3080.7,-63.372299
3080.8,-63.37308
3080.9,-63.375432
3081,-63.381245
3081.1,-63.388639
3081.2,-63.39496
3081.3,-63.399109
3081.4,-63.396985
3081.5,-63.389187
3081.6,-63.376591
3081.7,-63.359336
3081.8,-63.337222
3081.9,-63.313458
3082,-63.291576
3082.1,-63.272043
3082.2,-63.260324
3082.3,-63.256272
3082.4,-63.256756
3082.5,-63.26043
3082.6,-63.262189
3082.7,-63.255419
3082.8,-63.237564
3082.9,-63.215237
3083,-63.19262
3083.1,-63.17512
3083.2,-63.166474
3083.3,-63.165885
3083.4,-63.165243
3083.5,-63.153759
3083.6,-63.133734
3083.7,-63.11198
3083.8,-63.09543
3083.9,-63.089481
3084,-63.089422
3084.1,-63.078262
3084.2,-63.052372
3084.3,-63.028589
3084.4,-63.016243
3084.5,-63.013332
3084.6,-63.005047
3084.7,-62.981954
3084.8,-62.954976
3084.9,-62.938416
3085,-62.93185
3085.1,-62.917271
3085.2,-62.893033
3085.3,-62.876901
3085.4,-62.870412
3085.5,-62.852645
3085.6,-62.822964
3085.7,-62.803297
3085.8,-62.796509
3085.9,-62.791251
3086,-62.782791
3086.1,-62.772568
3086.2,-62.764046
3086.3,-62.754956
3086.4,-62.737009
3086.5,-62.710606
3086.6,-62.690347
3086.7,-62.676121
3086.8,-62.65383
3086.9,-62.625226
3087,-62.604322
3087.1,-62.595231
3087.2,-62.585
3087.3,-62.565698
3087.4,-62.538491
3087.5,-62.504993
3087.6,-62.474551
3087.7,-62.452366
3087.8,-62.4372
3087.9,-62.426062
3088,-62.416267
3088.1,-62.405735
3088.2,-62.39413
3088.3,-62.384224
3088.4,-62.374522
3088.5,-62.36557
3088.6,-62.355804
3088.7,-62.3431
3088.8,-62.328475
3088.9,-62.311384
3089,-62.29336
3089.1,-62.270858
3089.2,-62.244422
3089.3,-62.214087
3089.4,-62.180018
3089.5,-62.14294
3089.6,-62.103289
3089.7,-62.067187
3089.8,-62.034992
3089.9,-62.006142
3090,-61.9811
3090.1,-61.960399
3090.2,-61.944175
3090.3,-61.932158
3090.4,-61.925768
3090.5,-61.917881
3090.6,-61.901302
3090.7,-61.874432
3090.8,-61.837712
3090.9,-61.797432
3091,-61.761778
3091.1,-61.73693
3091.2,-61.72085
3091.3,-61.709749
3091.4,-61.69763
3091.5,-61.676213
3091.6,-61.643503
3091.7,-61.605395
3091.8,-61.574222
3091.9,-61.55335
3092,-61.53973
3092.1,-61.527036
3092.2,-61.505025
3092.3,-61.469847
3092.4,-61.434115
3092.5,-61.412531
3092.6,-61.401861
3092.7,-61.385103
3092.8,-61.352182
3092.9,-61.314727
3093,-61.287669
3093.1,-61.271413
3093.2,-61.251303
3093.3,-61.220012
3093.4,-61.188201
3093.5,-61.167026
3093.6,-61.147104
3093.7,-61.116956
3093.8,-61.088195
3093.9,-61.074245
3094,-61.05958
3094.1,-61.029225
3094.2,-60.99062
3094.3,-60.953868
3094.4,-60.921532
3094.5,-60.887893
3094.6,-60.854126
3094.7,-60.828958
3094.8,-60.811901
3094.9,-60.790621
3095,-60.759567
3095.1,-60.733119
3095.2,-60.716104
3095.3,-60.697963
3095.4,-60.66786
3095.5,-60.630031
3095.6,-60.59971
3095.7,-60.582223
3095.8,-60.573007
3095.9,-60.562564
3096,-60.544541
3096.1,-60.520623
3096.2,-60.494825
3096.3,-60.466805
3096.4,-60.436102
3096.5,-60.406467
3096.6,-60.377306
3096.7,-60.347474
3096.8,-60.316945
3096.9,-60.287057
3097,-60.257613
3097.1,-60.228626
3097.2,-60.204156
3097.3,-60.180692
3097.4,-60.157014
3097.5,-60.132789
3097.6,-60.111453
3097.7,-60.094771
3097.8,-60.081552
3097.9,-60.073847
3098,-60.068842
3098.1,-60.062221
3098.2,-60.054331
3098.3,-60.045336
3098.4,-60.032675
3098.5,-60.014679
3098.6,-59.993711
3098.7,-59.967275
3098.8,-59.935238
3098.9,-59.90366
3099,-59.877045
3099.1,-59.856895
3099.2,-59.845233
3099.3,-59.843328
3099.4,-59.842817
3099.5,-59.836953
3099.6,-59.821756
3099.7,-59.795415
3099.8,-59.765023
3099.9,-59.739509
3100,-59.725798
3100.1,-59.721885
3100.2,-59.720367
3100.3,-59.712019
3100.4,-59.690628
3100.5,-59.662849
3100.6,-59.642428
3100.7,-59.63584
3100.8,-59.635128
3100.9,-59.627144
3101,-59.607013
3101.1,-59.584967
3101.2,-59.57479
3101.3,-59.574724
3101.4,-59.569947
3101.5,-59.552003
3101.6,-59.532866
3101.7,-59.527172
3101.8,-59.525623
3101.9,-59.51191
3102,-59.494019
3102.1,-59.489575
3102.2,-59.489321
3102.3,-59.476015
3102.4,-59.457007
3102.5,-59.445725
3102.6,-59.444125
3102.7,-59.446595
3102.8,-59.447182
3102.9,-59.441332
3103,-59.427523
3103.1,-59.416106
3103.2,-59.416036
3103.3,-59.418063
3103.4,-59.409983
3103.5,-59.403677
3103.6,-59.408295
3103.7,-59.413183
3103.8,-59.408291
3103.9,-59.396063
3104,-59.389762
3104.1,-59.394142
3104.2,-59.405284
3104.3,-59.421347
3104.4,-59.439801
3104.5,-59.456472
3104.6,-59.467961
3104.7,-59.476914
3104.8,-59.482604
3104.9,-59.484751
3105,-59.484315
3105.1,-59.483463
3105.2,-59.483342
3105.3,-59.48469
3105.4,-59.489308
3105.5,-59.49402
3105.6,-59.498593
3105.7,-59.504843
3105.8,-59.512635
3105.9,-59.522186
3106,-59.534481
3106.1,-59.55337
3106.2,-59.574096
3106.3,-59.593615
3106.4,-59.613019
3106.5,-59.631088
3106.6,-59.645425
3106.7,-59.654094
3106.8,-59.659316
3106.9,-59.657765
3107,-59.649724
3107.1,-59.641934
3107.2,-59.63766
3107.3,-59.636479
3107.4,-59.640862
3107.5,-59.654364
3107.6,-59.672496
3107.7,-59.692075
3107.8,-59.709792
3107.9,-59.718041
3108,-59.715132
3108.1,-59.708298
3108.2,-59.707061
3108.3,-59.714454
3108.4,-59.730749
3108.5,-59.752674
3108.6,-59.769048
3108.7,-59.771724
3108.8,-59.766633
3108.9,-59.766668
3109,-59.777703
3109.1,-59.797303
3109.2,-59.813451
3109.3,-59.816802
3109.4,-59.816036
3109.5,-59.823184
3109.6,-59.839979
3109.7,-59.854866
3109.8,-59.855739
3109.9,-59.853851
3110,-59.864738
3110.1,-59.885246
3110.2,-59.896084
3110.3,-59.89715
3110.4,-59.90668
3110.5,-59.92701
3110.6,-59.938712
3110.7,-59.938839
3110.8,-59.943752
3110.9,-59.956907
3111,-59.972928
3111.1,-59.988055
3111.2,-59.998809
3111.3,-60.001499
3111.4,-60.00265
3111.5,-60.017116
3111.6,-60.034537
3111.7,-60.038184
3111.8,-60.039383
3111.9,-60.053658
3112,-60.071263
3112.1,-60.079168
3112.2,-60.080733
3112.3,-60.081491
3112.4,-60.08798
3112.5,-60.104356
3112.6,-60.12678
3112.7,-60.147442
3112.8,-60.162884
3112.9,-60.179373
3113,-60.193305
3113.1,-60.201339
3113.2,-60.206085
3113.3,-60.210605
3113.4,-60.215723
3113.5,-60.221273
3113.6,-60.229745
3113.7,-60.236409
3113.8,-60.24034
3113.9,-60.245123
3114,-60.252856
3114.1,-60.26273
3114.2,-60.274967
3114.3,-60.291373
3114.4,-60.30844
3114.5,-60.32585
3114.6,-60.344288
3114.7,-60.364618
3114.8,-60.386671
3114.9,-60.407533
3115,-60.425936
3115.1,-60.438422
3115.2,-60.443599
3115.3,-60.44284
3115.4,-60.437002
3115.5,-60.429421
3115.6,-60.424857
3115.7,-60.426398
3115.8,-60.432768
3115.9,-60.445561
3116,-60.464178
3116.1,-60.484539
3116.2,-60.500695
3116.3,-60.506555
3116.4,-60.502525
3116.5,-60.495539
3116.6,-60.493468
3116.7,-60.500936
3116.8,-60.517598
3116.9,-60.536989
3117,-60.548414
3117.1,-60.547507
3117.2,-60.539804
3117.3,-60.536771
3117.4,-60.54702
3117.5,-60.566517
3117.6,-60.581925
3117.7,-60.581562
3117.8,-60.574968
3117.9,-60.578967
3118,-60.594106
3118.1,-60.604834
3118.2,-60.603455
3118.3,-60.603209
3118.4,-60.614472
3118.5,-60.628973
3118.6,-60.631099
3118.7,-60.625466
3118.8,-60.630318
3118.9,-60.644181
3119,-60.652161
3119.1,-60.647677
3119.2,-60.640285
3119.3,-60.638249
3119.4,-60.639412
3119.5,-60.636685
3119.6,-60.629121
3119.7,-60.630826
3119.8,-60.643583
3119.9,-60.653451
3120,-60.651955
3120.1,-60.652245
3120.2,-60.663593
3120.3,-60.673925
3120.4,-60.676669
3120.5,-60.672922
3120.6,-60.672881
3120.7,-60.683789
3120.8,-60.701741
3120.9,-60.719002
3121,-60.733885
3121.1,-60.748552
3121.2,-60.756398
3121.3,-60.75636
3121.4,-60.752637
3121.5,-60.746768
3121.6,-60.739808
3121.7,-60.733311
3121.8,-60.728099
3121.9,-60.72015
3122,-60.710746
3122.1,-60.701561
3122.2,-60.69376
3122.3,-60.688155
3122.4,-60.683598
3122.5,-60.680917
3122.6,-60.679243
3122.7,-60.679334
3122.8,-60.682453
3122.9,-60.688103
3123,-60.696942
3123.1,-60.708787
3123.2,-60.725173
3123.3,-60.742994
3123.4,-60.759549
3123.5,-60.774808
3123.6,-60.783817
3123.7,-60.785626
3123.8,-60.78105
3123.9,-60.771415
3124,-60.75905
3124.1,-60.749411
3124.2,-60.746704
3124.3,-60.750402
3124.4,-60.761728
3124.5,-60.777285
3124.6,-60.791512
3124.7,-60.797913
3124.8,-60.792037
3124.9,-60.779794
3125,-60.771803
3125.1,-60.77574
3125.2,-60.78776
3125.3,-60.801039
3125.4,-60.806375
3125.5,-60.799451
3125.6,-60.788564
3125.7,-60.785547
3125.8,-60.798323
3125.9,-60.815071
3126,-60.819082
3126.1,-60.810716
3126.2,-60.803532
3126.3,-60.80687
3126.4,-60.818518
3126.5,-60.825062
3126.6,-60.819858
3126.7,-60.817115
3126.8,-60.82642
3126.9,-60.833365
3127,-60.826663
3127.1,-60.820424
3127.2,-60.831259
3127.3,-60.842766
3127.4,-60.83813
3127.5,-60.826698
3127.6,-60.819332
3127.7,-60.814445
3127.8,-60.806996
3127.9,-60.800106
3128,-60.797762
3128.1,-60.803385
3128.2,-60.808301
3128.3,-60.802342
3128.4,-60.798787
3128.5,-60.807049
3128.6,-60.81581
3128.7,-60.811806
3128.8,-60.801957
3128.9,-60.799721
3129,-60.807636
3129.1,-60.818537
3129.2,-60.82505
3129.3,-60.826499
3129.4,-60.821274
3129.5,-60.811876
3129.6,-60.800482
3129.7,-60.786004
3129.8,-60.77059
3129.9,-60.756004
3130,-60.742595
3130.1,-60.729367
3130.2,-60.716312
3130.3,-60.703186
3130.4,-60.688327
3130.5,-60.673573
3130.6,-60.659596
3130.7,-60.647986
3130.8,-60.637672
3130.9,-60.627524
3131,-60.619347
3131.1,-60.612032
3131.2,-60.607586
3131.3,-60.606364
3131.4,-60.609407
3131.5,-60.616814
3131.6,-60.627772
3131.7,-60.641068
3131.8,-60.655067
3131.9,-60.669563
3132,-60.679358
3132.1,-60.680783
3132.2,-60.674786
3132.3,-60.664168
3132.4,-60.651854
3132.5,-60.64119
3132.6,-60.637805
3132.7,-60.64019
3132.8,-60.647105
3132.9,-60.658988
3133,-60.670167
3133.1,-60.672825
3133.2,-60.665466
3133.3,-60.656115
3133.4,-60.649008
3133.5,-60.648261
3133.6,-60.65578
3133.7,-60.666797
3133.8,-60.670537
3133.9,-60.66115
3134,-60.65089
3134.1,-60.647178
3134.2,-60.652386
3134.3,-60.663637
3134.4,-60.666514
3134.5,-60.656088
3134.6,-60.647009
3134.7,-60.653102
3134.8,-60.663633
3134.9,-60.662666
3135,-60.652748
3135.1,-60.649185
3135.2,-60.656175
3135.3,-60.657237
3135.4,-60.648687
3135.5,-60.643497
3135.6,-60.648058
3135.7,-60.651578
3135.8,-60.643075
3135.9,-60.626676
3136,-60.608902
3136.1,-60.593921
3136.2,-60.580983
3136.3,-60.575694
3136.4,-60.581788
3136.5,-60.585883
3136.6,-60.578932
3136.7,-60.574592
3136.8,-60.580679
3136.9,-60.583086
3137,-60.575358
3137.1,-60.5677
3137.2,-60.570907
3137.3,-60.582193
3137.4,-60.589816
3137.5,-60.590926
3137.6,-60.587937
3137.7,-60.582804
3137.8,-60.575814
3137.9,-60.56692
3138,-60.557742
3138.1,-60.549073
3138.2,-60.541396
3138.3,-60.536954
3138.4,-60.535692
3138.5,-60.53384
3138.6,-60.529834
3138.7,-60.525732
3138.8,-60.520927
3138.9,-60.515051
3139,-60.508474
3139.1,-60.500867
3139.2,-60.49155
3139.3,-60.480576
3139.4,-60.469783
3139.5,-60.457216
3139.6,-60.442352
3139.7,-60.428126
3139.8,-60.417025
3139.9,-60.409543
3140,-60.405391
3140.1,-60.405482
3140.2,-60.408809
3140.3,-60.415687
3140.4,-60.426613
3140.5,-60.440484
3140.6,-60.454112
3140.7,-60.463373
3140.8,-60.467139
3140.9,-60.461162
3141,-60.448742
3141.1,-60.437031
3141.2,-60.428609
3141.3,-60.427249
3141.4,-60.434646
3141.5,-60.450706
3141.6,-60.46448
3141.7,-60.466452
3141.8,-60.457295
3141.9,-60.445014
3142,-60.438606
3142.1,-60.44214
3142.2,-60.456045
3142.3,-60.465443
3142.4,-60.461951
3142.5,-60.451173
3142.6,-60.443959
3142.7,-60.448123
3142.8,-60.458328
3142.9,-60.46159
3143,-60.451458
3143.1,-60.443767
3143.2,-60.450597
3143.3,-60.461098
3143.4,-60.45822
3143.5,-60.448337
3143.6,-60.450359
3143.7,-60.460884
3143.8,-60.460659
3143.9,-60.452439
3144,-60.453953
3144.1,-60.467043
3144.2,-60.480921
3144.3,-60.492035
3144.4,-60.502969
3144.5,-60.514381
3144.6,-60.523481
3144.7,-60.524884
3144.8,-60.51742
3144.9,-60.513684
3145,-60.518653
3145.1,-60.519583
3145.2,-60.511834
3145.3,-60.508881
3145.4,-60.516501
3145.5,-60.524773
3145.6,-60.522652
3145.7,-60.512156
3145.8,-60.499093
3145.9,-60.48835
3146,-60.482981
3146.1,-60.485343
3146.2,-60.496312
3146.3,-60.509655
3146.4,-60.522335
3146.5,-60.535827
3146.6,-60.549901
3146.7,-60.563897
3146.8,-60.578518
3146.9,-60.595421
3147,-60.610988
3147.1,-60.623703
3147.2,-60.635901
3147.3,-60.648601
3147.4,-60.661266
3147.5,-60.673883
3147.6,-60.687486
3147.7,-60.698049
3147.8,-60.70205
3147.9,-60.701689
3148,-60.697768
3148.1,-60.690165
3148.2,-60.678204
3148.3,-60.665186
3148.4,-60.651609
3148.5,-60.638571
3148.6,-60.628828
3148.7,-60.623071
3148.8,-60.622439
3148.9,-60.627515
3149,-60.640681
3149.1,-60.657341
3149.2,-60.670325
3149.3,-60.673534
3149.4,-60.666199
3149.5,-60.65213
3149.6,-60.637316
3149.7,-60.629621
3149.8,-60.631041
3149.9,-60.641342
3150,-60.653984
3150.1,-60.658868
3150.2,-60.65157
3150.3,-60.636349
3150.4,-60.626388
3150.5,-60.627218
3150.6,-60.63644
3150.7,-60.645551
3150.8,-60.642636
3150.9,-60.630601
3151,-60.62206
3151.1,-60.627523
3151.2,-60.638533
3151.3,-60.63795
3151.4,-60.626266
3151.5,-60.619016
3151.6,-60.624872
3151.7,-60.629225
3151.8,-60.621463
3151.9,-60.61209
3152,-60.615259
3152.1,-60.621753
3152.2,-60.615288
3152.3,-60.602889
3152.4,-60.599232
3152.5,-60.608867
3152.6,-60.623091
3152.7,-60.63515
3152.8,-60.646023
3152.9,-60.653639
3153,-60.651901
3153.1,-60.641817
3153.2,-60.639824
3153.3,-60.647625
3153.4,-60.647356
3153.5,-60.638259
3153.6,-60.637779
3153.7,-60.647187
3153.8,-60.651241
3153.9,-60.644599
3154,-60.633281
3154.1,-60.624035
3154.2,-60.623166
3154.3,-60.633663
3154.4,-60.653937
3154.5,-60.675164
3154.6,-60.691985
3154.7,-60.704266
3154.8,-60.713308
3154.9,-60.71823
3155,-60.720115
3155.1,-60.723324
3155.2,-60.726178
3155.3,-60.726465
3155.4,-60.725315
3155.5,-60.726078
3155.6,-60.728984
3155.7,-60.732406
3155.8,-60.739916
3155.9,-60.749762
3156,-60.759404
3156.1,-60.769943
3156.2,-60.781868
3156.3,-60.793782
3156.4,-60.804072
3156.5,-60.817046
3156.6,-60.829341
3156.7,-60.834976
3156.8,-60.832003
3156.9,-60.822724
3157,-60.808258
3157.1,-60.789815
3157.2,-60.775548
3157.3,-60.766396
3157.4,-60.760903
3157.5,-60.760447
3157.6,-60.764756
3157.7,-60.771432
3157.8,-60.779475
3157.9,-60.786592
3158,-60.784271
3158.1,-60.772852
3158.2,-60.758266
3158.3,-60.747532
3158.4,-60.745113
3158.5,-60.752086
3158.6,-60.763529
3158.7,-60.766612
3158.8,-60.756906
3158.9,-60.743434
3159,-60.735686
3159.1,-60.738191
3159.2,-60.747615
3159.3,-60.75096
3159.4,-60.741147
3159.5,-60.730581
3159.6,-60.73128
3159.7,-60.739014
3159.8,-60.739066
3159.9,-60.728083
3160,-60.722399
3160.1,-60.729003
3160.2,-60.733825
3160.3,-60.724827
3160.4,-60.71456
3160.5,-60.719455
3160.6,-60.727362
3160.7,-60.723897
3160.8,-60.713779
3160.9,-60.706085
3161,-60.699901
3161.1,-60.691978
3161.2,-60.683527
3161.3,-60.673574
3161.4,-60.671447
3161.5,-60.678057
3161.6,-60.678215
3161.7,-60.66822
3161.8,-60.665758
3161.9,-60.6753
3162,-60.67814
3162.1,-60.668192
3162.2,-60.655734
3162.3,-60.65094
3162.4,-60.65606
3162.5,-60.665077
3162.6,-60.675155
3162.7,-60.679734
3162.8,-60.67762
3162.9,-60.671938
3163,-60.663325
3163.1,-60.652704
3163.2,-60.641294
3163.3,-60.633812
3163.4,-60.625293
3163.5,-60.614104
3163.6,-60.602153
3163.7,-60.58888
3163.8,-60.575995
3163.9,-60.565319
3164,-60.559352
3164.1,-60.553587
3164.2,-60.546984
3164.3,-60.541603
3164.4,-60.538032
3164.5,-60.537213
3164.6,-60.539211
3164.7,-60.548537
3164.8,-60.562448
3164.9,-60.576525
3165,-60.588636
3165.1,-60.598687
3165.2,-60.604948
3165.3,-60.604343
3165.4,-60.598737
3165.5,-60.588661
3165.6,-60.574121
3165.7,-60.560183
3165.8,-60.550839
3165.9,-60.548321
3166,-60.554803
3166.1,-60.56867
3166.2,-60.582152
3166.3,-60.586312
3166.4,-60.578712
3166.5,-60.564375
3166.6,-60.55335
3166.7,-60.549336
3166.8,-60.555014
3166.9,-60.566969
3167,-60.572241
3167.1,-60.564776
3167.2,-60.551745
3167.3,-60.545208
3167.4,-60.550916
3167.5,-60.564004
3167.6,-60.567741
3167.7,-60.556022
3167.8,-60.543805
3167.9,-60.544463
3168,-60.557687
3168.1,-60.563126
3168.2,-60.55435
3168.3,-60.547778
3168.4,-60.553229
3168.5,-60.557588
3168.6,-60.54916
3168.7,-60.543607
3168.8,-60.55239
3168.9,-60.559077
3169,-60.548124
3169.1,-60.532487
3169.2,-60.526244
3169.3,-60.527581
3169.4,-60.533294
3169.5,-60.533783
3169.6,-60.523235
3169.7,-60.510995
3169.8,-60.51056
3169.9,-60.518295
3170,-60.518197
3170.1,-60.514541
3170.2,-60.519455
3170.3,-60.526734
3170.4,-60.526206
3170.5,-60.516658
3170.6,-60.50522
3170.7,-60.50347
3170.8,-60.515422
3170.9,-60.530991
3171,-60.546029
3171.1,-60.562397
3171.2,-60.576406
3171.3,-60.584433
3171.4,-60.587939
3171.5,-60.591244
3171.6,-60.590741
3171.7,-60.587424
3171.8,-60.584775
3171.9,-60.582482
3172,-60.579271
3172.1,-60.577283
3172.2,-60.580754
3172.3,-60.586255
3172.4,-60.592925
3172.5,-60.600319
3172.6,-60.609316
3172.7,-60.619969
3172.8,-60.632672
3172.9,-60.647934
3173,-60.66205
3173.1,-60.672681
3173.2,-60.67631
3173.3,-60.671386
3173.4,-60.659702
3173.5,-60.643244
3173.6,-60.626073
3173.7,-60.613391
3173.8,-60.606288
3173.9,-60.603263
3174,-60.607674
3174.1,-60.619431
3174.2,-60.631889
3174.3,-60.64126
3174.4,-60.642019
3174.5,-60.633244
3174.6,-60.6194
3174.7,-60.606664
3174.8,-60.604843
3174.9,-60.612056
3175,-60.624028
3175.1,-60.63216
3175.2,-60.628008
3175.3,-60.614901
3175.4,-60.604812
3175.5,-60.607548
3175.6,-60.619839
3175.7,-60.628316
3175.8,-60.623734
3175.9,-60.612346
3176,-60.608265
3176.1,-60.615449
3176.2,-60.625647
3176.3,-60.623001
3176.4,-60.614313
3176.5,-60.616007
3176.6,-60.625764
3176.7,-60.625956
3176.8,-60.614623
3176.9,-60.6131
3177,-60.624652
3177.1,-60.627897
3177.2,-60.620489
3177.3,-60.620137
3177.4,-60.632336
3177.5,-60.644634
3177.6,-60.653564
3177.7,-60.661127
3177.8,-60.670193
3177.9,-60.682918
3178,-60.691272
3178.1,-60.687259
3178.2,-60.678186
3178.3,-60.681388
3178.4,-60.689277
3178.5,-60.686154
3178.6,-60.677256
3178.7,-60.676683
3178.8,-60.685796
3178.9,-60.691438
3179,-60.691252
3179.1,-60.684425
3179.2,-60.671286
3179.3,-60.657298
3179.4,-60.645789
3179.5,-60.638309
3179.6,-60.636193
3179.7,-60.642987
3179.8,-60.653447
3179.9,-60.6642
3180,-60.676443
3180.1,-60.687511
3180.2,-60.696245
3180.3,-60.704466
3180.4,-60.715384
3180.5,-60.727343
3180.6,-60.736041
3180.7,-60.740462
3180.8,-60.739956
3180.9,-60.733845
3181,-60.724731
3181.1,-60.714981
3181.2,-60.70352
3181.3,-60.689262
3181.4,-60.673937
3181.5,-60.660983
3181.6,-60.65126
3181.7,-60.644117
3181.8,-60.643527
3181.9,-60.649875
3182,-60.660462
3182.1,-60.672657
3182.2,-60.683374
3182.3,-60.692048
3182.4,-60.694376
3182.5,-60.688263
3182.6,-60.674508
3182.7,-60.660711
3182.8,-60.652329
3182.9,-60.650531
3183,-60.660708
3183.1,-60.676548
3183.2,-60.686664
3183.3,-60.684515
3183.4,-60.671444
3183.5,-60.655297
3183.6,-60.648757
3183.7,-60.658527
3183.8,-60.674323
3183.9,-60.680058
3184,-60.670499
3184.1,-60.657926
3184.2,-60.654505
3184.3,-60.662108
3184.4,-60.67141
3184.5,-60.667937
3184.6,-60.657749
3184.7,-60.657131
3184.8,-60.667236
3184.9,-60.669016
3185,-60.657591
3185.1,-60.654423
3185.2,-60.665714
3185.3,-60.672688
3185.4,-60.664486
3185.5,-60.657223
3185.6,-60.662149
3185.7,-60.667751
3185.8,-60.664579
3185.9,-60.65259
3186,-60.636588
3186.1,-60.62022
3186.2,-60.607495
3186.3,-60.606661
3186.4,-60.613272
3186.5,-60.614504
3186.6,-60.608865
3186.7,-60.611147
3186.8,-60.617834
3186.9,-60.612777
3187,-60.601373
3187.1,-60.600371
3187.2,-60.613066
3187.3,-60.625819
3187.4,-60.630839
3187.5,-60.626945
3187.6,-60.616014
3187.7,-60.605301
3187.8,-60.597727
3187.9,-60.594536
3188,-60.590897
3188.1,-60.586415
3188.2,-60.582731
3188.3,-60.578911
3188.4,-60.575986
3188.5,-60.574051
3188.6,-60.574662
3188.7,-60.57463
3188.8,-60.570874
3188.9,-60.565472
3189,-60.560048
3189.1,-60.555155
3189.2,-60.547208
3189.3,-60.536757
3189.4,-60.523724
3189.5,-60.508985
3189.6,-60.496559
3189.7,-60.487159
3189.8,-60.484194
3189.9,-60.484144
3190,-60.485697
3190.1,-60.490992
3190.2,-60.499876
3190.3,-60.512424
3190.4,-60.526913
3190.5,-60.543873
3190.6,-60.553232
3190.7,-60.550683
3190.8,-60.539017
3190.9,-60.523969
3191,-60.511552
3191.1,-60.504904
3191.2,-60.511204
3191.3,-60.526022
3191.4,-60.53949
3191.5,-60.545129
3191.6,-60.540344
3191.7,-60.528136
3191.8,-60.517288
3191.9,-60.519447
3192,-60.532517
3192.1,-60.546108
3192.2,-60.549932
3192.3,-60.540643
3192.4,-60.529041
3192.5,-60.527613
3192.6,-60.541047
3192.7,-60.552685
3192.8,-60.547454
3192.9,-60.537025
3193,-60.537032
3193.1,-60.547796
3193.2,-60.552866
3193.3,-60.547389
3193.4,-60.541986
3193.5,-60.546659
3193.6,-60.552229
3193.7,-60.545884
3193.8,-60.540413
3193.9,-60.548585
3194,-60.561738
3194.1,-60.563089
3194.2,-60.551579
3194.3,-60.537178
3194.4,-60.523904
3194.5,-60.513195
3194.6,-60.51315
3194.7,-60.525735
3194.8,-60.534609
3194.9,-60.52904
3195,-60.524449
3195.1,-60.531293
3195.2,-60.537801
3195.3,-60.531847
3195.4,-60.520789
3195.5,-60.51956
3195.6,-60.528843
3195.7,-60.540111
3195.8,-60.547199
3195.9,-60.549149
3196,-60.544771
3196.1,-60.534752
3196.2,-60.521646
3196.3,-60.509373
3196.4,-60.49689
3196.5,-60.483298
3196.6,-60.472903
3196.7,-60.463475
3196.8,-60.45215
3196.9,-60.439073
3197,-60.42607
3197.1,-60.413439
3197.2,-60.401575
3197.3,-60.392487
3197.4,-60.381896
3197.5,-60.369423
3197.6,-60.358703
3197.7,-60.352192
3197.8,-60.348099
3197.9,-60.346921
3198,-60.352044
3198.1,-60.359234
3198.2,-60.367941
3198.3,-60.380174
3198.4,-60.395071
3198.5,-60.410391
3198.6,-60.424514
3198.7,-60.435869
3198.8,-60.436589
3198.9,-60.427149
3199,-60.413707
3199.1,-60.401771
3199.2,-60.396031
3199.3,-60.398513
3199.4,-60.411826
3199.5,-60.42971
3199.6,-60.443869
3199.7,-60.448877
3199.8,-60.44218
3199.9,-60.42924
3200,-60.420533
3200.1,-60.425398
3200.2,-60.439572
3200.3,-60.453917
3200.4,-60.458368
3200.5,-60.450659
3200.6,-60.441016
3200.7,-60.440258
3200.8,-60.452422
3200.9,-60.46418
3201,-60.462615
3201.1,-60.45304
3201.2,-60.451287
3201.3,-60.461816
3201.4,-60.470412
3201.5,-60.466722
3201.6,-60.458571
3201.7,-60.462574
3201.8,-60.473029
3201.9,-60.47199
3202,-60.465599
3202.1,-60.469149
3202.2,-60.479765
3202.3,-60.479153
3202.4,-60.46956
3202.5,-60.463072
3202.6,-60.460841
3202.7,-60.460708
3202.8,-60.45762
3202.9,-60.450313
3203,-60.442636
3203.1,-60.445122
3203.2,-60.454508
3203.3,-60.453557
3203.4,-60.44885
3203.5,-60.453974
3203.6,-60.464433
3203.7,-60.467128
3203.8,-60.459983
3203.9,-60.452823
3204,-60.455549
3204.1,-60.469195
3204.2,-60.486237
3204.3,-60.502173
3204.4,-60.516618
3204.5,-60.528823
3204.6,-60.537468
3204.7,-60.539708
3204.8,-60.540516
3204.9,-60.54007
3205,-60.53629
3205.1,-60.531671
3205.2,-60.526879
3205.3,-60.522179
3205.4,-60.518695
3205.5,-60.519803
3205.6,-60.522516
3205.7,-60.525335
3205.8,-60.529571
3205.9,-60.535816
3206,-60.544836
3206.1,-60.555764
3206.2,-60.57277
3206.3,-60.592411
3206.4,-60.608764
3206.5,-60.621546
3206.6,-60.628381
3206.7,-60.627018
3206.8,-60.619109
3206.9,-60.610644
3207,-60.601091
3207.1,-60.590046
3207.2,-60.58291
3207.3,-60.581659
3207.4,-60.585618
3207.5,-60.594749
3207.6,-60.611074
3207.7,-60.626663
3207.8,-60.631637
3207.9,-60.623548
3208,-60.609389
3208.1,-60.598943
3208.2,-60.597123
3208.3,-60.607624
3208.4,-60.623712
3208.5,-60.631827
3208.6,-60.626466
3208.7,-60.614554
3208.8,-60.60754
3208.9,-60.612702
3209,-60.627406
3209.1,-60.635238
3209.2,-60.629052
3209.3,-60.620021
3209.4,-60.620522
3209.5,-60.630482
3209.6,-60.634984
3209.7,-60.628859
3209.8,-60.624708
3209.9,-60.632174
3210,-60.638958
3210.1,-60.6317
3210.2,-60.624028
3210.3,-60.630731
3210.4,-60.640392
3210.5,-60.637035
3210.6,-60.632295
3210.7,-60.63873
3210.8,-60.651922
3210.9,-60.665964
3211,-60.678125
3211.1,-60.691431
3211.2,-60.705708
3211.3,-60.715152
3211.4,-60.713001
3211.5,-60.705247
3211.6,-60.710073
3211.7,-60.719037
3211.8,-60.7164
3211.9,-60.707584
3212,-60.706925
3212.1,-60.713773
3212.2,-60.718915
3212.3,-60.719252
3212.4,-60.711324
3212.5,-60.697917
3212.6,-60.684859
3212.7,-60.674851
3212.8,-60.669661
3212.9,-60.671517
3213,-60.683631
3213.1,-60.69787
3213.2,-60.710138
3213.3,-60.721514
3213.4,-60.732326
3213.5,-60.743084
3213.6,-60.755125
3213.7,-60.771466
3213.8,-60.785781
3213.9,-60.795686
3214,-60.801496
3214.1,-60.80093
3214.2,-60.795867
3214.3,-60.788407
3214.4,-60.782597
3214.5,-60.772908
3214.6,-60.758316
3214.7,-60.742469
3214.8,-60.726869
3214.9,-60.714414
3215,-60.706548
3215.1,-60.706478
3215.2,-60.711858
3215.3,-60.720861
3215.4,-60.731585
3215.5,-60.742648
3215.6,-60.752424
3215.7,-60.752963
3215.8,-60.746105
3215.9,-60.734751
3216,-60.721785
3216.1,-60.712393
3216.2,-60.711097
3216.3,-60.718599
3216.4,-60.730778
3216.5,-60.74074
3216.6,-60.740234
3216.7,-60.728412
3216.8,-60.713568
3216.9,-60.70631
3217,-60.711406
3217.1,-60.723298
3217.2,-60.73144
3217.3,-60.725566
3217.4,-60.71044
3217.5,-60.700287
3217.6,-60.702556
3217.7,-60.712844
3217.8,-60.714052
3217.9,-60.703391
3218,-60.695682
3218.1,-60.7012
3218.2,-60.70847
3218.3,-60.702761
3218.4,-60.69441
3218.5,-60.695351
3218.6,-60.702643
3218.7,-60.699666
3218.8,-60.68982
3218.9,-60.690353
3219,-60.696994
3219.1,-60.697883
3219.2,-60.687909
3219.3,-60.672379
3219.4,-60.657709
3219.5,-60.646203
3219.6,-60.645939
3219.7,-60.655101
3219.8,-60.66142
3219.9,-60.657193
3220,-60.654019
3220.1,-60.657999
3220.2,-60.655837
3220.3,-60.64562
3220.4,-60.640699
3220.5,-60.650312
3220.6,-60.664147
3220.7,-60.671498
3220.8,-60.671132
3220.9,-60.66484
3221,-60.654279
3221.1,-60.643185
3221.2,-60.637287
3221.3,-60.630163
3221.4,-60.619824
3221.5,-60.610778
3221.6,-60.60202
3221.7,-60.592124
3221.8,-60.582881
3221.9,-60.576941
3222,-60.570235
3222.1,-60.559697
3222.2,-60.546408
3222.3,-60.533084
3222.4,-60.518977
3222.5,-60.504381
3222.6,-60.492764
3222.7,-60.482493
3222.8,-60.4734
3222.9,-60.467767
3223,-60.465099
3223.1,-60.465548
3223.2,-60.469782
3223.3,-60.479627
3223.4,-60.49183
3223.5,-60.504836
3223.6,-60.516513
3223.7,-60.521879
3223.8,-60.519477
3223.9,-60.509032
3224,-60.494387
3224.1,-60.480956
3224.2,-60.472522
3224.3,-60.471947
3224.4,-60.479887
3224.5,-60.494648
3224.6,-60.507866
3224.7,-60.510411
3224.8,-60.500963
3224.9,-60.487018
3225,-60.477165
3225.1,-60.477876
3225.2,-60.490996
3225.3,-60.503458
3225.4,-60.502686
3225.5,-60.490898
3225.6,-60.479958
3225.7,-60.479773
3225.8,-60.49
3225.9,-60.500219
3226,-60.495825
3226.1,-60.483694
3226.2,-60.482014
3226.3,-60.493538
3226.4,-60.500296
3226.5,-60.491021
3226.6,-60.485982
3226.7,-60.495899
3226.8,-60.503969
3226.9,-60.497487
3227,-60.489295
3227.1,-60.4954
3227.2,-60.504211
3227.3,-60.502983
3227.4,-60.495632
3227.5,-60.490988
3227.6,-60.490414
3227.7,-60.491103
3227.8,-60.489679
3227.9,-60.4817
3228,-60.47585
3228.1,-60.481062
3228.2,-60.490923
3228.3,-60.489569
3228.4,-60.482947
3228.5,-60.4864
3228.6,-60.495071
3228.7,-60.496495
3228.8,-60.48751
3228.9,-60.477265
3229,-60.476169
3229.1,-60.484513
3229.2,-60.496821
3229.3,-60.507213
3229.4,-60.513177
3229.5,-60.513965
3229.6,-60.510312
3229.7,-60.504175
3229.8,-60.495188
3229.9,-60.484137
3230,-60.472896
3230.1,-60.462703
3230.2,-60.450691
3230.3,-60.438391
3230.4,-60.427365
3230.5,-60.415773
3230.6,-60.404431
3230.7,-60.393974
3230.8,-60.384997
3230.9,-60.376547
3231,-60.369561
3231.1,-60.366169
3231.2,-60.366147
3231.3,-60.367649
3231.4,-60.371698
3231.5,-60.380212
3231.6,-60.392867
3231.7,-60.407014
3231.8,-60.421219
3231.9,-60.434732
3232,-60.445738
3232.1,-60.449942
3232.2,-60.447113
3232.3,-60.438141
3232.4,-60.424985
3232.5,-60.412636
3232.6,-60.405121
3232.7,-60.407163
3232.8,-60.41531
3232.9,-60.427594
3233,-60.441909
3233.1,-60.450628
3233.2,-60.449584
3233.3,-60.439749
3233.4,-60.432011
3233.5,-60.42803
3233.6,-60.430683
3233.7,-60.442815
3233.8,-60.456095
3233.9,-60.45785
3234,-60.447053
3234.1,-60.439359
3234.2,-60.441435
3234.3,-60.45222
3234.4,-60.462964
3234.5,-60.461136
3234.6,-60.450683
3234.7,-60.445478
3234.8,-60.455393
3234.9,-60.465752
3235,-60.461549
3235.1,-60.453465
3235.2,-60.456194
3235.3,-60.467431
3235.4,-60.468143
3235.5,-60.461771
3235.6,-60.463873
3235.7,-60.472702
3235.8,-60.474669
3235.9,-60.465424
3236,-60.452088
3236.1,-60.438682
3236.2,-60.431413
3236.3,-60.433477
3236.4,-60.443387
3236.5,-60.452481
3236.6,-60.449945
3236.7,-60.440975
3236.8,-60.441115
3236.9,-60.453834
3237,-60.465443
3237.1,-60.467175
3237.2,-60.459932
3237.3,-60.449196
3237.4,-60.43979
3237.5,-60.43421
3237.6,-60.435539
3237.7,-60.444429
3237.8,-60.458911
3237.9,-60.4757
3238,-60.492491
3238.1,-60.506919
3238.2,-60.518208
3238.3,-60.529354
3238.4,-60.540821
3238.5,-60.552478
3238.6,-60.56067
3238.7,-60.565118
3238.8,-60.568349
3238.9,-60.567323
3239,-60.562783
3239.1,-60.55606
3239.2,-60.547146
3239.3,-60.535134
3239.4,-60.521929
3239.5,-60.510948
3239.6,-60.501724
3239.7,-60.495648
3239.8,-60.494574
3239.9,-60.500205
3240,-60.511102
3240.1,-60.524178
3240.2,-60.540319
3240.3,-60.55524
3240.4,-60.562514
3240.5,-60.561367
3240.6,-60.552931
3240.7,-60.539595
3240.8,-60.528008
3240.9,-60.52567
3241,-60.531754
3241.1,-60.543727
3241.2,-60.558587
3241.3,-60.569633
3241.4,-60.569108
3241.5,-60.556069
3241.6,-60.545749
3241.7,-60.546569
3241.8,-60.557579
3241.9,-60.572728
3242,-60.579487
3242.1,-60.571332
3242.2,-60.558599
3242.3,-60.558659
3242.4,-60.571352
3242.5,-60.583438
3242.6,-60.581595
3242.7,-60.571387
3242.8,-60.568972
3242.9,-60.578521
3243,-60.587896
3243.1,-60.582766
3243.2,-60.574993
3243.3,-60.58158
3243.4,-60.589726
3243.5,-60.583155
3243.6,-60.575091
3243.7,-60.584608
3243.8,-60.594129
3243.9,-60.590421
3244,-60.585307
3244.1,-60.5902
3244.2,-60.603147
3244.3,-60.61839
3244.4,-60.636511
3244.5,-60.653352
3244.6,-60.663697
3244.7,-60.661978
3244.8,-60.650897
3244.9,-60.648302
3245,-60.65601
3245.1,-60.660066
3245.2,-60.653927
3245.3,-60.647757
3245.4,-60.650607
3245.5,-60.661078
3245.6,-60.670486
3245.7,-60.671672
3245.8,-60.667569
3245.9,-60.658771
3246,-60.644811
3246.1,-60.627823
3246.2,-60.612157
3246.3,-60.599943
3246.4,-60.588051
3246.5,-60.576685
3246.6,-60.565188
3246.7,-60.552807
3246.8,-60.538955
3246.9,-60.525256
3247,-60.51551
3247.1,-60.50676
3247.2,-60.498389
3247.3,-60.491697
3247.4,-60.487107
3247.5,-60.485807
3247.6,-60.488529
3247.7,-60.498463
3247.8,-60.51289
3247.9,-60.528334
3248,-60.543266
3248.1,-60.556122
3248.2,-60.565261
3248.3,-60.567167
3248.4,-60.565176
3248.5,-60.558101
3248.6,-60.546839
3248.7,-60.535945
3248.8,-60.52933
3248.9,-60.531146
3249,-60.541589
3249.1,-60.560886
3249.2,-60.57852
3249.3,-60.584062
3249.4,-60.576642
3249.5,-60.562501
3249.6,-60.551836
3249.7,-60.550437
3249.8,-60.562012
3249.9,-60.578211
3250,-60.586617
3250.1,-60.58213
3250.2,-60.569089
3250.3,-60.55961
3250.4,-60.56051
3250.5,-60.574223
3250.6,-60.590448
3250.7,-60.595035
3250.8,-60.588415
3250.9,-60.577646
3251,-60.570122
3251.1,-60.572006
3251.2,-60.586758
3251.3,-60.599701
3251.4,-60.596261
3251.5,-60.583775
3251.6,-60.577255
3251.7,-60.584343
3251.8,-60.597058
3251.9,-60.599514
3252,-60.590879
3252.1,-60.587119
3252.2,-60.595336
3252.3,-60.601657
3252.4,-60.595336
3252.5,-60.581033
3252.6,-60.568097
3252.7,-60.556429
3252.8,-60.543857
3252.9,-60.535862
3253,-60.54092
3253.1,-60.550411
3253.2,-60.548233
3253.3,-60.541855
3253.4,-60.544973
3253.5,-60.55091
3253.6,-60.546496
3253.7,-60.537891
3253.8,-60.541387
3253.9,-60.554965
3254,-60.567582
3254.1,-60.575384
3254.2,-60.576756
3254.3,-60.573105
3254.4,-60.567661
3254.5,-60.563962
3254.6,-60.559641
3254.7,-60.551593
3254.8,-60.540922
3254.9,-60.530179
3255,-60.520329
3255.1,-60.508747
3255.2,-60.499599
3255.3,-60.48994
3255.4,-60.477781
3255.5,-60.463896
3255.6,-60.450465
3255.7,-60.438426
3255.8,-60.427818
3255.9,-60.422452
3256,-60.418423
3256.1,-60.414477
3256.2,-60.412801
3256.3,-60.413291
3256.4,-60.417901
3256.5,-60.427679
3256.6,-60.442821
3256.7,-60.460228
3256.8,-60.477414
3256.9,-60.491278
3257,-60.498796
3257.1,-60.498568
3257.2,-60.49167
3257.3,-60.482166
3257.4,-60.471033
3257.5,-60.463405
3257.6,-60.463202
3257.7,-60.469824
3257.8,-60.481272
3257.9,-60.495507
3258,-60.508419
3258.1,-60.511361
3258.2,-60.502762
3258.3,-60.492002
3258.4,-60.48737
3258.5,-60.491894
3258.6,-60.503806
3258.7,-60.517161
3258.8,-60.519797
3258.9,-60.510916
3259,-60.502353
3259.1,-60.50445
3259.2,-60.516681
3259.3,-60.525205
3259.4,-60.52232
3259.5,-60.514081
3259.6,-60.514406
3259.7,-60.526114
3259.8,-60.532534
3259.9,-60.524197
3260,-60.514623
3260.1,-60.521116
3260.2,-60.533199
3260.3,-60.532313
3260.4,-60.524451
3260.5,-60.528122
3260.6,-60.539671
3260.7,-60.540532
3260.8,-60.531764
3260.9,-60.522261
3261,-60.514641
3261.1,-60.504429
3261.2,-60.493594
3261.3,-60.495304
3261.4,-60.508012
3261.5,-60.514528
3261.6,-60.509911
3261.7,-60.511374
3261.8,-60.520069
3261.9,-60.521655
3262,-60.516281
3262.1,-60.510737
3262.2,-60.513739
3262.3,-60.525903
3262.4,-60.538536
3262.5,-60.545524
3262.6,-60.544774
3262.7,-60.541661
3262.8,-60.536127
3262.9,-60.527412
3263,-60.516845
3263.1,-60.505758
3263.2,-60.494161
3263.3,-60.480815
3263.4,-60.47183
3263.5,-60.463052
3263.6,-60.451451
3263.7,-60.439644
3263.8,-60.428756
3263.9,-60.418671
3264,-60.408087
3264.1,-60.403598
3264.2,-60.402216
3264.3,-60.40148
3264.4,-60.401564
3264.5,-60.403044
3264.6,-60.408297
3264.7,-60.417326
3264.8,-60.43393
3264.9,-60.453687
3265,-60.47203
3265.1,-60.486564
3265.2,-60.494841
3265.3,-60.49531
3265.4,-60.488367
3265.5,-60.479151
3265.6,-60.46992
3265.7,-60.463173
3265.8,-60.461027
3265.9,-60.46322
3266,-60.470971
3266.1,-60.484751
3266.2,-60.500983
3266.3,-60.511119
3266.4,-60.509992
3266.5,-60.499801
3266.6,-60.487738
3266.7,-60.483482
3266.8,-60.490758
3266.9,-60.506259
3267,-60.51814
3267.1,-60.517031
3267.2,-60.505644
3267.3,-60.49624
3267.4,-60.498577
3267.5,-60.511814
3267.6,-60.523561
3267.7,-60.520846
3267.8,-60.510327
3267.9,-60.507636
3268,-60.516818
3268.1,-60.526116
3268.2,-60.522441
3268.3,-60.516811
3268.4,-60.523805
3268.5,-60.534776
3268.6,-60.532464
3268.7,-60.524171
3268.8,-60.53046
3268.9,-60.542664
3269,-60.542806
3269.1,-60.53154
3269.2,-60.519132
3269.3,-60.510157
3269.4,-60.501607
3269.5,-60.494457
3269.6,-60.490494
3269.7,-60.495682
3269.8,-60.504454
3269.9,-60.503588
3270,-60.497178
3270.1,-60.501358
3270.2,-60.514768
3270.3,-60.517824
3270.4,-60.510753
3270.5,-60.508788
3270.6,-60.517249
3270.7,-60.531795
3270.8,-60.545945
3270.9,-60.557712
3271,-60.563979
3271.1,-60.566261
3271.2,-60.564921
3271.3,-60.560135
3271.4,-60.552759
3271.5,-60.542288
3271.6,-60.533645
3271.7,-60.52594
3271.8,-60.514375
3271.9,-60.499816
3272,-60.4863
3272.1,-60.473831
3272.2,-60.463025
3272.3,-60.456705
3272.4,-60.450493
3272.5,-60.442913
3272.6,-60.436012
3272.7,-60.432744
3272.8,-60.432894
3272.9,-60.436901
3273,-60.446189
3273.1,-60.457637
3273.2,-60.472037
3273.3,-60.488674
3273.4,-60.505672
3273.5,-60.520602
3273.6,-60.529271
3273.7,-60.531915
3273.8,-60.526543
3273.9,-60.51478
3274,-60.502286
3274.1,-60.493897
3274.2,-60.492104
3274.3,-60.497627
3274.4,-60.510164
3274.5,-60.523947
3274.6,-60.53694
3274.7,-60.542663
3274.8,-60.537557
3274.9,-60.528511
3275,-60.522295
3275.1,-60.525238
3275.2,-60.536321
3275.3,-60.549576
3275.4,-60.555594
3275.5,-60.549985
3275.6,-60.543379
3275.7,-60.543997
3275.8,-60.554474
3275.9,-60.567139
3276,-60.568838
3276.1,-60.558481
3276.2,-60.551795
3276.3,-60.562564
3276.4,-60.578195
3276.5,-60.579953
3276.6,-60.572758
3276.7,-60.573304
3276.8,-60.585546
3276.9,-60.593021
3277,-60.591699
3277.1,-60.592603
3277.2,-60.603967
3277.3,-60.61367
3277.4,-60.609567
3277.5,-60.598849
3277.6,-60.589665
3277.7,-60.585249
3277.8,-60.578022
3277.9,-60.569479
3278,-60.573547
3278.1,-60.584262
3278.2,-60.585887
3278.3,-60.580774
3278.4,-60.588174
3278.5,-60.600584
3278.6,-60.602024
3278.7,-60.593894
3278.8,-60.586757
3278.9,-60.590762
3279,-60.603841
3279.1,-60.619108
3279.2,-60.629136
3279.3,-60.630843
3279.4,-60.626129
3279.5,-60.618603
3279.6,-60.6093
3279.7,-60.598183
3279.8,-60.589847
3279.9,-60.581327
3280,-60.569667
3280.1,-60.556921
3280.2,-60.544791
3280.3,-60.533176
3280.4,-60.520583
3280.5,-60.511266
3280.6,-60.504914
3280.7,-60.499729
3280.8,-60.496723
3280.9,-60.494855
3281,-60.494289
3281.1,-60.495352
3281.2,-60.501552
3281.3,-60.512811
3281.4,-60.52802
3281.5,-60.544276
3281.6,-60.560718
3281.7,-60.574546
3281.8,-60.580164
3281.9,-60.579925
3282,-60.574515
3282.1,-60.564273
3282.2,-60.551475
3282.3,-60.541744
3282.4,-60.540006
3282.5,-60.544163
3282.6,-60.554572
3282.7,-60.56953
3282.8,-60.584122
3282.9,-60.590826
3283,-60.585835
3283.1,-60.575885
3283.2,-60.568072
3283.3,-60.567487
3283.4,-60.575718
3283.5,-60.589741
3283.6,-60.59986
3283.7,-60.597721
3283.8,-60.589255
3283.9,-60.582935
3284,-60.586405
3284.1,-60.599971
3284.2,-60.610572
3284.3,-60.605974
3284.4,-60.593202
3284.5,-60.592542
3284.6,-60.605902
3284.7,-60.615829
3284.8,-60.611179
3284.9,-60.604022
3285,-60.608132
3285.1,-60.618822
3285.2,-60.621169
3285.3,-60.615313
3285.4,-60.617536
3285.5,-60.627533
3285.6,-60.626976
3285.7,-60.614281
3285.8,-60.602735
3285.9,-60.601237
3286,-60.602868
3286.1,-60.599472
3286.2,-60.589307
3286.3,-60.579622
3286.4,-60.579571
3286.5,-60.583576
3286.6,-60.5837
3286.7,-60.58385
3286.8,-60.592403
3286.9,-60.601643
3287,-60.598265
3287.1,-60.585528
3287.2,-60.582529
3287.3,-60.595152
3287.4,-60.61234
3287.5,-60.626204
3287.6,-60.633494
3287.7,-60.633114
3287.8,-60.628756
3287.9,-60.62326
3288,-60.618864
3288.1,-60.612044
3288.2,-60.602201
3288.3,-60.590485
3288.4,-60.575383
3288.5,-60.560454
3288.6,-60.546782
3288.7,-60.534903
3288.8,-60.522989
3288.9,-60.511462
3289,-60.500473
3289.1,-60.48786
3289.2,-60.477107
3289.3,-60.468484
3289.4,-60.462506
3289.5,-60.459717
3289.6,-60.459097
3289.7,-60.460103
3289.8,-60.462901
3289.9,-60.471909
3290,-60.485291
3290.1,-60.500539
3290.2,-60.516571
3290.3,-60.531073
3290.4,-60.542686
3290.5,-60.546971
3290.6,-60.546688
3290.7,-60.540269
3290.8,-60.528834
3290.9,-60.518572
3291,-60.512277
3291.1,-60.512122
3291.2,-60.519914
3291.3,-60.538528
3291.4,-60.558041
3291.5,-60.565925
3291.6,-60.559741
3291.7,-60.545449
3291.8,-60.533475
3291.9,-60.533214
3292,-60.547281
3292.1,-60.565442
3292.2,-60.574381
3292.3,-60.568435
3292.4,-60.556621
3292.5,-60.553648
3292.6,-60.563389
3292.7,-60.5794
3292.8,-60.584535
3292.9,-60.576148
3293,-60.570682
3293.1,-60.576083
3293.2,-60.585755
3293.3,-60.584614
3293.4,-60.578564
3293.5,-60.582223
3293.6,-60.59404
3293.7,-60.596227
3293.8,-60.586363
3293.9,-60.585681
3294,-60.60031
3294.1,-60.618198
3294.2,-60.627672
3294.3,-60.627887
3294.4,-60.626548
3294.5,-60.632671
3294.6,-60.643548
3294.7,-60.648613
3294.8,-60.64465
3294.9,-60.644331
3295,-60.651379
3295.1,-60.651598
3295.2,-60.642959
3295.3,-60.64046
3295.4,-60.648425
3295.5,-60.658256
3295.6,-60.661327
3295.7,-60.654177
3295.8,-60.639481
3295.9,-60.624754
3296,-60.615192
3296.1,-60.610997
3296.2,-60.615583
3296.3,-60.626317
3296.4,-60.638624
3296.5,-60.652494
3296.6,-60.667568
3296.7,-60.683371
3296.8,-60.698606
3296.9,-60.71411
3297,-60.728083
3297.1,-60.740421
3297.2,-60.753461
3297.3,-60.766201
3297.4,-60.780526
3297.5,-60.792541
3297.6,-60.801005
3297.7,-60.806471
3297.8,-60.806282
3297.9,-60.801831
3298,-60.795826
3298.1,-60.789929
3298.2,-60.779168
3298.3,-60.764346
3298.4,-60.748406
3298.5,-60.735928
3298.6,-60.728039
3298.7,-60.724378
3298.8,-60.731051
3298.9,-60.742874
3299,-60.755054
3299.1,-60.768008
3299.2,-60.78027
3299.3,-60.785558
3299.4,-60.779307
3299.5,-60.767406
3299.6,-60.755957
3299.7,-60.748811
3299.8,-60.749098
3299.9,-60.75671
3300,-60.765605
3300.1,-60.768768
3300.2,-60.764548
3300.3,-60.754675
3300.4,-60.747449
3300.5,-60.749449
3300.6,-60.760025
3300.7,-60.770269
3300.8,-60.768091
3300.9,-60.760174
3301,-60.756143
3301.1,-60.762778
3301.2,-60.775191
3301.3,-60.774125
3301.4,-60.761044
3301.5,-60.754071
3301.6,-60.761321
3301.7,-60.765421
3301.8,-60.753712
3301.9,-60.741051
3302,-60.740609
3302.1,-60.743038
3302.2,-60.731961
3302.3,-60.720064
3302.4,-60.721193
3302.5,-60.731572
3302.6,-60.744834
3302.7,-60.757687
3302.8,-60.76507
3302.9,-60.761734
3303,-60.753688
3303.1,-60.753011
3303.2,-60.762279
3303.3,-60.761777
3303.4,-60.747382
3303.5,-60.739381
3303.6,-60.738856
3303.7,-60.733662
3303.8,-60.717337
3303.9,-60.697771
3304,-60.685545
3304.1,-60.684486
3304.2,-60.692964
3304.3,-60.725071
3304.4,-60.781641
3304.5,-60.844024
3304.6,-60.902468
3304.7,-60.956142
3304.8,-61.004894
3304.9,-61.051186
3305,-61.094142
3305.1,-61.133047
3305.2,-61.172216
3305.3,-61.230632
3305.4,-61.308734
3305.5,-61.389977
3305.6,-61.474533
3305.7,-61.560844
3305.8,-61.645698
3305.9,-61.730718
3306,-61.81543
3306.1,-61.901351
3306.2,-61.989206
3306.3,-62.075998
3306.4,-62.157547
3306.5,-62.23445
3306.6,-62.307866
3306.7,-62.377165
3306.8,-62.43959
3306.9,-62.492381
3307,-62.541096
3307.1,-62.585723
3307.2,-62.627627
3307.3,-62.673323
3307.4,-62.726148
3307.5,-62.784261
3307.6,-62.846702
3307.7,-62.917009
3307.8,-62.990067
3307.9,-63.054584
3308,-63.105882
3308.1,-63.145984
3308.2,-63.183092
3308.3,-63.223748
3308.4,-63.274721
3308.5,-63.334064
3308.6,-63.394267
3308.7,-63.442811
3308.8,-63.477184
3308.9,-63.507588
3309,-63.545719
3309.1,-63.597979
3309.2,-63.654881
3309.3,-63.700061
3309.4,-63.733009
3309.5,-63.768635
3309.6,-63.81634
3309.7,-63.869168
3309.8,-63.912451
3309.9,-63.944699
3310,-63.984374
3310.1,-64.036587
3310.2,-64.081037
3310.3,-64.11067
3310.4,-64.142045
3310.5,-64.188354
3310.6,-64.235912
3310.7,-64.269132
3310.8,-64.294145
3310.9,-64.318458
3311,-64.343586
3311.1,-64.367051
3311.2,-64.392708
3311.3,-64.429771
3311.4,-64.475214
3311.5,-64.514509
3311.6,-64.541463
3311.7,-64.575021
3311.8,-64.616989
3311.9,-64.651111
3312,-64.675212
3312.1,-64.703046
3312.2,-64.742494
3312.3,-64.785697
3312.4,-64.827131
3312.5,-64.861143
3312.6,-64.887295
3312.7,-64.908255
3312.8,-64.925306
3312.9,-64.941966
3313,-64.958736
3313.1,-64.978304
3313.2,-65.001225
3313.3,-65.025104
3313.4,-65.047483
3313.5,-65.068849
3313.6,-65.090632
3313.7,-65.112053
3313.8,-65.135422
3313.9,-65.157789
3314,-65.176108
3314.1,-65.193192
3314.2,-65.209741
3314.3,-65.224667
3314.4,-65.237302
3314.5,-65.25444
3314.6,-65.274941
3314.7,-65.294634
3314.8,-65.316524
3314.9,-65.340971
3315,-65.367616
3315.1,-65.398612
3315.2,-65.436698
3315.3,-65.478997
3315.4,-65.5216
3315.5,-65.561966
3315.6,-65.59559
3315.7,-65.61753
3315.8,-65.629702
3315.9,-65.641144
3316,-65.654694
3316.1,-65.671394
3316.2,-65.695226
3316.3,-65.7267
3316.4,-65.76105
3316.5,-65.79349
3316.6,-65.819996
3316.7,-65.834625
3316.8,-65.842191
3316.9,-65.854147
3317,-65.876504
3317.1,-65.908602
3317.2,-65.939164
3317.3,-65.959247
3317.4,-65.968311
3317.5,-65.978472
3317.6,-66.001341
3317.7,-66.03246
3317.8,-66.056987
3317.9,-66.066667
3318,-66.076577
3318.1,-66.098937
3318.2,-66.128989
3318.3,-66.149197
3318.4,-66.155934
3318.5,-66.170504
3318.6,-66.198614
3318.7,-66.220626
3318.8,-66.227947
3318.9,-66.238562
3319,-66.261671
3319.1,-66.288748
3319.2,-66.313591
3319.3,-66.334232
3319.4,-66.357107
3319.5,-66.384532
3319.6,-66.408262
3319.7,-66.419412
3319.8,-66.423303
3319.9,-66.440407
3320,-66.46102
3320.1,-66.46851
3320.2,-66.47775
3320.3,-66.499741
3320.4,-66.520085
3320.5,-66.527677
3320.6,-66.531225
3320.7,-66.536254
3320.8,-66.547989
3320.9,-66.569539
3321,-66.596441
3321.1,-66.622877
3321.2,-66.647531
3321.3,-66.673415
3321.4,-66.696838
3321.5,-66.713161
3321.6,-66.723624
3321.7,-66.732969
3321.8,-66.741247
3321.9,-66.747172
3322,-66.754817
3322.1,-66.763807
3322.2,-66.771496
3322.3,-66.779252
3322.4,-66.787347
3322.5,-66.795115
3322.6,-66.805273
3322.7,-66.82138
3322.8,-66.840004
3322.9,-66.859668
3323,-66.881674
3323.1,-66.902829
3323.2,-66.922313
3323.3,-66.941065
3323.4,-66.962098
3323.5,-66.980665
3323.6,-66.991154
3323.7,-66.993064
3323.8,-66.988822
3323.9,-66.979367
3324,-66.967464
3324.1,-66.961846
3324.2,-66.962588
3324.3,-66.969216
3324.4,-66.982269
3324.5,-66.999851
3324.6,-67.01822
3324.7,-67.031767
3324.8,-67.038147
3324.9,-67.033398
3325,-67.024559
3325.1,-67.021707
3325.2,-67.027778
3325.3,-67.044809
3325.4,-67.064738
3325.5,-67.076058
3325.6,-67.073229
3325.7,-67.06565
3325.8,-67.06572
3325.9,-67.076843
3326,-67.09574
3326.1,-67.105834
3326.2,-67.102121
3326.3,-67.098691
3326.4,-67.108174
3326.5,-67.123614
3326.6,-67.126451
3326.7,-67.121466
3326.8,-67.122891
3326.9,-67.136144
3327,-67.146437
3327.1,-67.143086
3327.2,-67.140429
3327.3,-67.150795
3327.4,-67.172536
3327.5,-67.190419
3327.6,-67.198997
3327.7,-67.207287
3327.8,-67.219717
3327.9,-67.233368
3328,-67.236748
3328.1,-67.23213
3328.2,-67.235295
3328.3,-67.245364
3328.4,-67.248513
3328.5,-67.241919
3328.6,-67.24084
3328.7,-67.250629
3328.8,-67.262141
3328.9,-67.263672
3329,-67.254084
3329.1,-67.240892
3329.2,-67.231192
3329.3,-67.230129
3329.4,-67.237731
3329.5,-67.253409
3329.6,-67.271489
3329.7,-67.288007
3329.8,-67.302277
3329.9,-67.314882
3330,-67.325131
3330.1,-67.333001
3330.2,-67.34454
3330.3,-67.357351
3330.4,-67.368431
3330.5,-67.378629
3330.6,-67.387457
3330.7,-67.395891
3330.8,-67.406652
3330.9,-67.421221
3331,-67.434675
3331.1,-67.445827
3331.2,-67.456983
3331.3,-67.465534
3331.4,-67.469511
3331.5,-67.469845
3331.6,-67.467726
3331.7,-67.45991
3331.8,-67.448555
3331.9,-67.433275
3332,-67.41383
3332.1,-67.39526
3332.2,-67.382018
3332.3,-67.376398
3332.4,-67.375998
3332.5,-67.380913
3332.6,-67.391048
3332.7,-67.403353
3332.8,-67.413347
3332.9,-67.413965
3333,-67.405123
3333.1,-67.390441
3333.2,-67.37612
3333.3,-67.369575
3333.4,-67.371768
3333.5,-67.384756
3333.6,-67.39606
3333.7,-67.392848
3333.8,-67.378436
3333.9,-67.363526
3334,-67.35638
3334.1,-67.359783
3334.2,-67.370544
3334.3,-67.370834
3334.4,-67.358988
3334.5,-67.350873
3334.6,-67.355069
3334.7,-67.361782
3334.8,-67.35465
3334.9,-67.344274
3335,-67.344204
3335.1,-67.353658
3335.2,-67.357705
3335.3,-67.34676
3335.4,-67.334561
3335.5,-67.335709
3335.6,-67.342752
3335.7,-67.337571
3335.8,-67.321688
3335.9,-67.30548
3336,-67.289037
3336.1,-67.270067
3336.2,-67.253211
3336.3,-67.253303
3336.4,-67.264047
3336.5,-67.26348
3336.6,-67.254029
3336.7,-67.253178
3336.8,-67.253638
3336.9,-67.243654
3337,-67.234533
3337.1,-67.236727
3337.2,-67.24722
3337.3,-67.256641
3337.4,-67.257188
3337.5,-67.247184
3337.6,-67.230995
3337.7,-67.215193
3337.8,-67.204855
3337.9,-67.201653
3338,-67.202213
3338.1,-67.204429
3338.2,-67.206866
3338.3,-67.210573
3338.4,-67.219537
3338.5,-67.230035
3338.6,-67.239843
3338.7,-67.24802
3338.8,-67.252635
3338.9,-67.256132
3339,-67.260151
3339.1,-67.264633
3339.2,-67.265964
3339.3,-67.265402
3339.4,-67.262484
3339.5,-67.254229
3339.6,-67.24319
3339.7,-67.228994
3339.8,-67.212422
3339.9,-67.193062
3340,-67.174085
3340.1,-67.157615
3340.2,-67.144197
3340.3,-67.137841
3340.4,-67.136054
3340.5,-67.138358
3340.6,-67.146042
3340.7,-67.156344
3340.8,-67.164397
3340.9,-67.167319
3341,-67.16515
3341.1,-67.153883
3341.2,-67.13571
3341.3,-67.117999
3341.4,-67.106835
3341.5,-67.104513
3341.6,-67.109637
3341.7,-67.121662
3341.8,-67.127041
3341.9,-67.117236
3342,-67.102677
3342.1,-67.092
3342.2,-67.088589
3342.3,-67.094807
3342.4,-67.104353
3342.5,-67.098822
3342.6,-67.082713
3342.7,-67.073514
3342.8,-67.075537
3342.9,-67.080368
3343,-67.073212
3343.1,-67.06026
3343.2,-67.05408
3343.3,-67.059062
3343.4,-67.062617
3343.5,-67.050436
3343.6,-67.035429
3343.7,-67.036786
3343.8,-67.046854
3343.9,-67.043314
3344,-67.029756
3344.1,-67.020757
3344.2,-67.017106
3344.3,-67.015464
3344.4,-67.01217
3344.5,-67.005352
3344.6,-66.994664
3344.7,-66.990257
3344.8,-66.994023
3344.9,-66.989821
3345,-66.975962
3345.1,-66.971724
3345.2,-66.977156
3345.3,-66.973711
3345.4,-66.959808
3345.5,-66.946136
3345.6,-66.941807
3345.7,-66.947356
3345.8,-66.953987
3345.9,-66.957585
3346,-66.956939
3346.1,-66.951273
3346.2,-66.939431
3346.3,-66.924344
3346.4,-66.908891
3346.5,-66.891351
3346.6,-66.873905
3346.7,-66.856099
3346.8,-66.836278
3346.9,-66.815912
3347,-66.796686
3347.1,-66.780391
3347.2,-66.764982
3347.3,-66.749157
3347.4,-66.732398
3347.5,-66.715877
3347.6,-66.699797
3347.7,-66.685418
3347.8,-66.678833
3347.9,-66.675443
3348,-66.673682
3348.1,-66.674258
3348.2,-66.677486
3348.3,-66.683804
3348.4,-66.692965
3348.5,-66.709184
3348.6,-66.726335
3348.7,-66.738538
3348.8,-66.742071
3348.9,-66.735996
3349,-66.721813
3349.1,-66.703051
3349.2,-66.689537
3349.3,-66.681339
3349.4,-66.677291
3349.5,-66.679149
3349.6,-66.685066
3349.7,-66.692381
3349.8,-66.696128
3349.9,-66.694316
3350,-66.682247
3350.1,-66.665485
3350.2,-66.655962
3350.3,-66.657052
3350.4,-66.665559
3350.5,-66.67075
3350.6,-66.666635
3350.7,-66.653501
3350.8,-66.642853
3350.9,-66.644025
3351,-66.650643
3351.1,-66.650023
3351.2,-66.635834
3351.3,-66.623765
3351.4,-66.626357
3351.5,-66.635266
3351.6,-66.631844
3351.7,-66.615479
3351.8,-66.605378
3351.9,-66.611421
3352,-66.61664
3352.1,-66.606913
3352.2,-66.59729
3352.3,-66.598763
3352.4,-66.60496
3352.5,-66.608018
3352.6,-66.606749
3352.7,-66.609548
3352.8,-66.617932
3352.9,-66.623259
3353,-66.614809
3353.1,-66.600203
3353.2,-66.597304
3353.3,-66.598799
3353.4,-66.590378
3353.5,-66.579805
3353.6,-66.578953
3353.7,-66.582306
3353.8,-66.57779
3353.9,-66.565577
3354,-66.552874
3354.1,-66.547314
3354.2,-66.550535
3354.3,-66.56035
3354.4,-66.570782
3354.5,-66.582119
3354.6,-66.597008
3354.7,-66.607878
3354.8,-66.609741
3354.9,-66.603957
3355,-66.594624
3355.1,-66.585493
3355.2,-66.5767
3355.3,-66.569054
3355.4,-66.560249
3355.5,-66.550032
3355.6,-66.538257
3355.7,-66.527686
3355.8,-66.518759
3355.9,-66.510953
3356,-66.50909
3356.1,-66.51071
3356.2,-66.510776
3356.3,-66.509977
3356.4,-66.51243
3356.5,-66.51843
3356.6,-66.527829
3356.7,-66.543121
3356.8,-66.557728
3356.9,-66.566762
3357,-66.569899
3357.1,-66.565311
3357.2,-66.552779
3357.3,-66.535489
3357.4,-66.519358
3357.5,-66.505364
3357.6,-66.495132
3357.7,-66.491172
3357.8,-66.494446
3357.9,-66.50417
3358,-66.513887
3358.1,-66.516175
3358.2,-66.503397
3358.3,-66.484084
3358.4,-66.471498
3358.5,-66.469762
3358.6,-66.476732
3358.7,-66.484516
3358.8,-66.484465
3358.9,-66.470288
3359,-66.45381
3359.1,-66.449584
3359.2,-66.456965
3359.3,-66.462364
3359.4,-66.452715
3359.5,-66.438163
3359.6,-66.431684
3359.7,-66.435669
3359.8,-66.439099
3359.9,-66.428759
3360,-66.414857
3360.1,-66.414789
3360.2,-66.423983
3360.3,-66.419784
3360.4,-66.405637
3360.5,-66.403284
3360.6,-66.411383
3360.7,-66.415343
3360.8,-66.407915
3360.9,-66.393362
3361,-66.377729
3361.1,-66.365514
3361.2,-66.363213
3361.3,-66.370351
3361.4,-66.374992
3361.5,-66.367392
3361.6,-66.36158
3361.7,-66.365475
3361.8,-66.365079
3361.9,-66.35449
3362,-66.346568
3362.1,-66.35502
3362.2,-66.367508
3362.3,-66.369777
3362.4,-66.362979
3362.5,-66.348984
3362.6,-66.330842
3362.7,-66.314725
3362.8,-66.306415
3362.9,-66.301088
3363,-66.298697
3363.1,-66.301497
3363.2,-66.308499
3363.3,-66.31845
3363.4,-66.329389
3363.5,-66.342636
3363.6,-66.353061
3363.7,-66.361686
3363.8,-66.370172
3363.9,-66.376401
3364,-66.380336
3364.1,-66.381936
3364.2,-66.382844
3364.3,-66.378883
3364.4,-66.369333
3364.5,-66.356489
3364.6,-66.342177
3364.7,-66.325282
3364.8,-66.307069
3364.9,-66.292237
3365,-66.280239
3365.1,-66.270143
3365.2,-66.264539
3365.3,-66.264501
3365.4,-66.267562
3365.5,-66.273833
3365.6,-66.286476
3365.7,-66.300626
3365.8,-66.309316
3365.9,-66.308462
3366,-66.297817
3366.1,-66.281614
3366.2,-66.264414
3366.3,-66.255734
3366.4,-66.258031
3366.5,-66.268205
3366.6,-66.28199
3366.7,-66.288602
3366.8,-66.280307
3366.9,-66.261584
3367,-66.247684
3367.1,-66.245924
3367.2,-66.255259
3367.3,-66.266468
3367.4,-66.265472
3367.5,-66.250342
3367.6,-66.235617
3367.7,-66.235559
3367.8,-66.246948
3367.9,-66.251322
3368,-66.240112
3368.1,-66.226297
3368.2,-66.225084
3368.3,-66.233819
3368.4,-66.235957
3368.5,-66.225941
3368.6,-66.222718
3368.7,-66.232012
3368.8,-66.230709
3368.9,-66.217665
3369,-66.206864
3369.1,-66.207365
3369.2,-66.215894
3369.3,-66.226006
3369.4,-66.234262
3369.5,-66.234584
3369.6,-66.226846
3369.7,-66.21704
3369.8,-66.218489
3369.9,-66.222652
3370,-66.21527
3370.1,-66.20971
3370.2,-66.215043
3370.3,-66.223191
3370.4,-66.221095
3370.5,-66.210971
3370.6,-66.202629
3370.7,-66.202293
3370.8,-66.210281
3370.9,-66.223855
3371,-66.240898
3371.1,-66.250539
3371.2,-66.254552
3371.3,-66.256669
3371.4,-66.254985
3371.5,-66.248842
3371.6,-66.240094
3371.7,-66.235878
3371.8,-66.230769
3371.9,-66.222479
3372,-66.212513
3372.1,-66.200899
3372.2,-66.19041
3372.3,-66.182904
3372.4,-66.181828
3372.5,-66.182902
3372.6,-66.182803
3372.7,-66.182577
3372.8,-66.184207
3372.9,-66.189661
3373,-66.198002
3373.1,-66.213356
3373.2,-66.230799
3373.3,-66.245248
3373.4,-66.255105
3373.5,-66.259093
3373.6,-66.255801
3373.7,-66.245321
3373.8,-66.233017
3373.9,-66.218652
3374,-66.204796
3374.1,-66.195206
3374.2,-66.192536
3374.3,-66.197621
3374.4,-66.20819
3374.5,-66.220185
3374.6,-66.225184
3374.7,-66.217057
3374.8,-66.200492
3374.9,-66.184611
3375,-66.177461
3375.1,-66.183279
3375.2,-66.19841
3375.3,-66.207628
3375.4,-66.202213
3375.5,-66.18863
3375.6,-66.17798
3375.7,-66.181197
3375.8,-66.194126
3375.9,-66.201286
3376,-66.193459
3376.1,-66.178735
3376.2,-66.174045
3376.3,-66.182892
3376.4,-66.192296
3376.5,-66.186629
3376.6,-66.176765
3376.7,-66.179506
3376.8,-66.188206
3376.9,-66.184225
3377,-66.172515
3377.1,-66.177064
3377.2,-66.190687
3377.3,-66.191782
3377.4,-66.17962
3377.5,-66.167041
3377.6,-66.158884
3377.7,-66.151297
3377.8,-66.144333
3377.9,-66.137377
3378,-66.138134
3378.1,-66.145365
3378.2,-66.145126
3378.3,-66.138047
3378.4,-66.139548
3378.5,-66.151886
3378.6,-66.155117
3378.7,-66.14319
3378.8,-66.131531
3378.9,-66.13127
3379,-66.14134
3379.1,-66.15267
3379.2,-66.16443
3379.3,-66.170207
3379.4,-66.166558
3379.5,-66.15977
3379.6,-66.152199
3379.7,-66.143081
3379.8,-66.133242
3379.9,-66.12649
3380,-66.119192
3380.1,-66.109341
3380.2,-66.098192
3380.3,-66.087783
3380.4,-66.078722
3380.5,-66.07057
3380.6,-66.065091
3380.7,-66.060745
3380.8,-66.057996
3380.9,-66.0586
3381,-66.062582
3381.1,-66.069251
3381.2,-66.077729
3381.3,-66.089564
3381.4,-66.104757
3381.5,-66.121309
3381.6,-66.136257
3381.7,-66.144311
3381.8,-66.143477
3381.9,-66.135295
3382,-66.12199
3382.1,-66.106843
3382.2,-66.094495
3382.3,-66.086937
3382.4,-66.086578
3382.5,-66.095715
3382.6,-66.109819
3382.7,-66.124601
3382.8,-66.13236
3382.9,-66.12844
3383,-66.117218
3383.1,-66.10521
3383.2,-66.101217
3383.3,-66.106083
3383.4,-66.117204
3383.5,-66.128306
3383.6,-66.128648
3383.7,-66.116336
3383.8,-66.104741
3383.9,-66.106967
3384,-66.118807
3384.1,-66.129876
3384.2,-66.127448
3384.3,-66.11475
3384.4,-66.107999
3384.5,-66.114657
3384.6,-66.126341
3384.7,-66.123861
3384.8,-66.113967
3384.9,-66.114179
3385,-66.124885
3385.1,-66.126411
3385.2,-66.114425
3385.3,-66.113492
3385.4,-66.125731
3385.5,-66.12868
3385.6,-66.11827
3385.7,-66.109724
3385.8,-66.109636
3385.9,-66.115479
3386,-66.125098
3386.1,-66.129566
3386.2,-66.124309
3386.3,-66.111862
3386.4,-66.107963
3386.5,-66.11454
3386.6,-66.1147
3386.7,-66.111208
3386.8,-66.116277
3386.9,-66.126935
3387,-66.129946
3387.1,-66.122399
3387.2,-66.110229
3387.3,-66.101964
3387.4,-66.108387
3387.5,-66.124043
3387.6,-66.139924
3387.7,-66.154124
3387.8,-66.16404
3387.9,-66.170811
3388,-66.175304
3388.1,-66.181924
3388.2,-66.186537
3388.3,-66.18684
3388.4,-66.184907
3388.5,-66.1815
3388.6,-66.178328
3388.7,-66.177576
3388.8,-66.181741
3388.9,-66.187573
3389,-66.194517
3389.1,-66.202402
3389.2,-66.2109
3389.3,-66.222134
3389.4,-66.234278
3389.5,-66.249474
3389.6,-66.265146
3389.7,-66.277151
3389.8,-66.283106
3389.9,-66.28049
3390,-66.272879
3390.1,-66.260188
3390.2,-66.244766
3390.3,-66.2296
3390.4,-66.218208
3390.5,-66.211898
3390.6,-66.209499
3390.7,-66.216895
3390.8,-66.231593
3390.9,-66.246652
3391,-66.25326
3391.1,-66.248128
3391.2,-66.233036
3391.3,-66.215621
3391.4,-66.208505
3391.5,-66.212482
3391.6,-66.224204
3391.7,-66.238211
3391.8,-66.243198
3391.9,-66.23351
3392,-66.218322
3392.1,-66.21533
3392.2,-66.225039
3392.3,-66.23849
3392.4,-66.242934
3392.5,-66.231351
3392.6,-66.216979
3392.7,-66.216685
3392.8,-66.230737
3392.9,-66.237364
3393,-66.229043
3393.1,-66.223093
3393.2,-66.229458
3393.3,-66.236211
3393.4,-66.229451
3393.5,-66.222405
3393.6,-66.228526
3393.7,-66.237556
3393.8,-66.232613
3393.9,-66.22151
3394,-66.22224
3394.1,-66.234712
3394.2,-66.253025
3394.3,-66.270779
3394.4,-66.285228
3394.5,-66.294895
3394.6,-66.293738
3394.7,-66.281896
3394.8,-66.277132
3394.9,-66.286911
3395,-66.29061
3395.1,-66.280824
3395.2,-66.276268
3395.3,-66.281941
3395.4,-66.286062
3395.5,-66.28171
3395.6,-66.270543
3395.7,-66.258088
3395.8,-66.247985
3395.9,-66.242757
3396,-66.246701
3396.1,-66.258149
3396.2,-66.270622
3396.3,-66.28459
3396.4,-66.299372
3396.5,-66.311566
3396.6,-66.321887
3396.7,-66.332671
3396.8,-66.344612
3396.9,-66.356048
3397,-66.368622
3397.1,-66.380855
3397.2,-66.392299
3397.3,-66.40318
3397.4,-66.413209
3397.5,-66.42505
3397.6,-66.435072
3397.7,-66.440758
3397.8,-66.44053
3397.9,-66.435397
3398,-66.42806
3398.1,-66.417051
3398.2,-66.404418
3398.3,-66.389618
3398.4,-66.374052
3398.5,-66.36109
3398.6,-66.353645
3398.7,-66.351429
3398.8,-66.355589
3398.9,-66.369005
3399,-66.384666
3399.1,-66.395661
3399.2,-66.396175
3399.3,-66.386107
3399.4,-66.370748
3399.5,-66.355507
3399.6,-66.349311
3399.7,-66.352571
3399.8,-66.362165
3399.9,-66.373059
3400,-66.377529
3400.1,-66.371261
3400.2,-66.357321
3400.3,-66.348142
3400.4,-66.348929
3400.5,-66.357918
3400.6,-66.368046
3400.7,-66.365674
3400.8,-66.351573
3400.9,-66.340646
3401,-66.346319
3401.1,-66.360119
3401.2,-66.363271
3401.3,-66.352208
3401.4,-66.343013
3401.5,-66.348067
3401.6,-66.35719
3401.7,-66.355556
3401.8,-66.343348
3401.9,-66.340725
3402,-66.348766
3402.1,-66.345964
3402.2,-66.332786
3402.3,-66.326985
3402.4,-66.335401
3402.5,-66.346791
3402.6,-66.356819
3402.7,-66.366721
3402.8,-66.374951
3402.9,-66.376588
3403,-66.36705
3403.1,-66.358073
3403.2,-66.360162
3403.3,-66.363068
3403.4,-66.354639
3403.5,-66.346626
3403.6,-66.351581
3403.7,-66.360116
3403.8,-66.36039
3403.9,-66.35017
3404,-66.335318
3404.1,-66.324186
3404.2,-66.323242
3404.3,-66.332681
3404.4,-66.345487
3404.5,-66.358782
3404.6,-66.374125
3404.7,-66.390169
3404.8,-66.40731
3404.9,-66.42267
3405,-66.437893
3405.1,-66.449706
3405.2,-66.461255
3405.3,-66.473954
3405.4,-66.485948
3405.5,-66.49809
3405.6,-66.508542
3405.7,-66.522587
3405.8,-66.534584
3405.9,-66.541739
3406,-66.544643
3406.1,-66.543377
3406.2,-66.537608
3406.3,-66.525923
3406.4,-66.5131
3406.5,-66.49648
3406.6,-66.476983
3406.7,-66.460732
3406.8,-66.449265
3406.9,-66.445
3407,-66.445192
3407.1,-66.452574
3407.2,-66.464565
3407.3,-66.476834
3407.4,-66.486594
3407.5,-66.487528
3407.6,-66.476344
3407.7,-66.4571
3407.8,-66.44277
3407.9,-66.436821
3408,-66.438769
3408.1,-66.447477
3408.2,-66.457178
3408.3,-66.460097
3408.4,-66.449857
3408.5,-66.435302
3408.6,-66.42502
3408.7,-66.424534
3408.8,-66.435408
3408.9,-66.444133
3409,-66.438814
3409.1,-66.42218
3409.2,-66.412711
3409.3,-66.418392
3409.4,-66.42973
3409.5,-66.429419
3409.6,-66.414566
3409.7,-66.404768
3409.8,-66.410117
3409.9,-66.419199
3410,-66.413776
3410.1,-66.402679
3410.2,-66.404697
3410.3,-66.412002
3410.4,-66.406146
3410.5,-66.395022
3410.6,-66.398527
3410.7,-66.412004
3410.8,-66.424003
3410.9,-66.430849
3411,-66.434984
3411.1,-66.442954
3411.2,-66.4532
3411.3,-66.457573
3411.4,-66.44873
3411.5,-66.441849
3411.6,-66.446106
3411.7,-66.443313
3411.8,-66.431668
3411.9,-66.425726
3412,-66.431396
3412.1,-66.439703
3412.2,-66.43964
3412.3,-66.42733
3412.4,-66.408663
3412.5,-66.393999
3412.6,-66.383501
3412.7,-66.376083
3412.8,-66.375329
3412.9,-66.38073
3413,-66.38741
3413.1,-66.395354
3413.2,-66.409496
3413.3,-66.425003
3413.4,-66.438044
3413.5,-66.44888
3413.6,-66.458633
3413.7,-66.466154
3413.8,-66.471435
3413.9,-66.477985
3414,-66.482788
3414.1,-66.481495
3414.2,-66.474871
3414.3,-66.462693
3414.4,-66.444853
3414.5,-66.426064
3414.6,-66.409716
3414.7,-66.394923
3414.8,-66.381913
3414.9,-66.370057
3415,-66.360378
3415.1,-66.357414
3415.2,-66.361915
3415.3,-66.375288
3415.4,-66.39133
3415.5,-66.404576
3415.6,-66.412445
3415.7,-66.409013
3415.8,-66.396054
3415.9,-66.378483
3416,-66.365097
3416.1,-66.358133
3416.2,-66.358868
3416.3,-66.367125
3416.4,-66.378256
3416.5,-66.385186
3416.6,-66.381288
3416.7,-66.369513
3416.8,-66.356743
3416.9,-66.350827
3417,-66.354605
3417.1,-66.365814
3417.2,-66.371019
3417.3,-66.360816
3417.4,-66.347001
3417.5,-66.342463
3417.6,-66.349466
3417.7,-66.357654
3417.8,-66.354677
3417.9,-66.34198
3418,-66.334217
3418.1,-66.342059
3418.2,-66.350162
3418.3,-66.34044
3418.4,-66.323924
3418.5,-66.32235
3418.6,-66.330684
3418.7,-66.32547
3418.8,-66.312887
3418.9,-66.311109
3419,-66.318468
3419.1,-66.322198
3419.2,-66.318695
3419.3,-66.316031
3419.4,-66.319502
3419.5,-66.329167
3419.6,-66.336394
3419.7,-66.331296
3419.8,-66.320445
3419.9,-66.320357
3420,-66.327966
3420.1,-66.324386
3420.2,-66.315338
3420.3,-66.31561
3420.4,-66.323533
3420.5,-66.326731
3420.6,-66.319204
3420.7,-66.308934
3420.8,-66.297983
3420.9,-66.288998
3421,-66.286934
3421.1,-66.292636
3421.2,-66.303924
3421.3,-66.319397
3421.4,-66.339451
3421.5,-66.357592
3421.6,-66.371063
3421.7,-66.383108
3421.8,-66.394431
3421.9,-66.405536
3422,-66.416389
3422.1,-66.430622
3422.2,-66.445002
3422.3,-66.45477
3422.4,-66.461975
3422.5,-66.467579
3422.6,-66.471755
3422.7,-66.474902
3422.8,-66.476229
3422.9,-66.469572
3423,-66.456225
3423.1,-66.43966
3423.2,-66.419668
3423.3,-66.399847
3423.4,-66.38218
3423.5,-66.370059
3423.6,-66.360109
3423.7,-66.35495
3423.8,-66.356568
3423.9,-66.362199
3424,-66.37207
3424.1,-66.381595
3424.2,-66.388377
3424.3,-66.385751
3424.4,-66.372409
3424.5,-66.355931
3424.6,-66.342354
3424.7,-66.336327
3424.8,-66.336679
3424.9,-66.346474
3425,-66.35797
3425.1,-66.359942
3425.2,-66.347492
3425.3,-66.329716
3425.4,-66.320503
3425.5,-66.323871
3425.6,-66.335539
3425.7,-66.341085
3425.8,-66.330896
3425.9,-66.314241
3426,-66.307179
3426.1,-66.315938
3426.2,-66.325768
3426.3,-66.319753
3426.4,-66.304952
3426.5,-66.299372
3426.6,-66.306869
3426.7,-66.309303
3426.8,-66.299989
3426.9,-66.293629
3427,-66.301516
3427.1,-66.308525
3427.2,-66.300791
3427.3,-66.288858
3427.4,-66.283572
3427.5,-66.290557
3427.6,-66.302018
3427.7,-66.310159
3427.8,-66.310286
3427.9,-66.30004
3428,-66.289015
3428.1,-66.289413
3428.2,-66.296288
3428.3,-66.291243
3428.4,-66.284326
3428.5,-66.288498
3428.6,-66.292801
3428.7,-66.284869
3428.8,-66.267826
3428.9,-66.258896
3429,-66.261011
3429.1,-66.270242
3429.2,-66.281968
3429.3,-66.289472
3429.4,-66.291483
3429.5,-66.290776
3429.6,-66.291571
3429.7,-66.289769
3429.8,-66.283356
3429.9,-66.2742
3430,-66.262572
3430.1,-66.250532
3430.2,-66.239564
3430.3,-66.233351
3430.4,-66.227802
3430.5,-66.220631
3430.6,-66.213881
3430.7,-66.205678
3430.8,-66.198402
3430.9,-66.196836
3431,-66.202726
3431.1,-66.208938
3431.2,-66.215765
3431.3,-66.224918
3431.4,-66.23396
3431.5,-66.243902
3431.6,-66.254541
3431.7,-66.265032
3431.8,-66.269487
3431.9,-66.266223
3432,-66.255988
3432.1,-66.238269
3432.2,-66.218165
3432.3,-66.202202
3432.4,-66.193951
3432.5,-66.192133
3432.6,-66.196157
3432.7,-66.205539
3432.8,-66.216423
3432.9,-66.223597
3433,-66.221079
3433.1,-66.209189
3433.2,-66.194041
3433.3,-66.182548
3433.4,-66.179443
3433.5,-66.186732
3433.6,-66.201098
3433.7,-66.206874
3433.8,-66.196417
3433.9,-66.179697
3434,-66.169798
3434.1,-66.171582
3434.2,-66.180054
3434.3,-66.185787
3434.4,-66.177082
3434.5,-66.165123
3434.6,-66.165411
3434.7,-66.174117
3434.8,-66.172715
3434.9,-66.157464
3435,-66.151385
3435.1,-66.16015
3435.2,-66.169245
3435.3,-66.163077
3435.4,-66.150491
3435.5,-66.149048
3435.6,-66.155836
3435.7,-66.159367
3435.8,-66.149786
3435.9,-66.132949
3436,-66.115808
3436.1,-66.102571
3436.2,-66.101488
3436.3,-66.109555
3436.4,-66.113932
3436.5,-66.108256
3436.6,-66.108868
3436.7,-66.113428
3436.8,-66.105294
3436.9,-66.092067
3437,-66.091084
3437.1,-66.104999
3437.2,-66.115974
3437.3,-66.113664
3437.4,-66.102422
3437.5,-66.08636
3437.6,-66.073058
3437.7,-66.065715
3437.8,-66.068539
3437.9,-66.081222
3438,-66.096851
3438.1,-66.113021
3438.2,-66.127843
3438.3,-66.1414
3438.4,-66.153537
3438.5,-66.168569
3438.6,-66.185354
3438.7,-66.199286
3438.8,-66.209868
3438.9,-66.218782
3439,-66.228649
3439.1,-66.238454
3439.2,-66.249991
3439.3,-66.260758
3439.4,-66.269019
3439.5,-66.271345
3439.6,-66.267063
3439.7,-66.25949
3439.8,-66.24859
3439.9,-66.23604
3440,-66.220991
3440.1,-66.202818
3440.2,-66.182968
3440.3,-66.166191
3440.4,-66.155988
3440.5,-66.151449
3440.6,-66.152656
3440.7,-66.15895
3440.8,-66.168992
3440.9,-66.178947
3441,-66.186143
3441.1,-66.188406
3441.2,-66.180701
3441.3,-66.164222
3441.4,-66.14602
3441.5,-66.133454
3441.6,-66.131683
3441.7,-66.14041
3441.8,-66.155437
3441.9,-66.16294
3442,-66.155578
3442.1,-66.139394
3442.2,-66.126099
3442.3,-66.124591
3442.4,-66.133353
3442.5,-66.144488
3442.6,-66.141811
3442.7,-66.128077
3442.8,-66.118273
3442.9,-66.119435
3443,-66.127398
3443.1,-66.12489
3443.2,-66.114545
3443.3,-66.110938
3443.4,-66.120067
3443.5,-66.126596
3443.6,-66.115498
3443.7,-66.103882
3443.8,-66.109876
3443.9,-66.125678
3444,-66.126692
3444.1,-66.112949
3444.2,-66.096992
3444.3,-66.080818
3444.4,-66.066323
3444.5,-66.057547
3444.6,-66.06519
3444.7,-66.077676
3444.8,-66.074379
3444.9,-66.063047
3445,-66.062744
3445.1,-66.067067
3445.2,-66.058709
3445.3,-66.049098
3445.4,-66.050201
3445.5,-66.058328
3445.6,-66.065749
3445.7,-66.064222
3445.8,-66.054123
3445.9,-66.037221
3446,-66.020478
3446.1,-66.008134
3446.2,-66.000257
3446.3,-65.995227
3446.4,-65.994644
3446.5,-65.999691
3446.6,-66.00558
3446.7,-66.014462
3446.8,-66.024706
3446.9,-66.033848
3447,-66.041928
3447.1,-66.049916
3447.2,-66.057971
3447.3,-66.063803
3447.4,-66.06712
3447.5,-66.065289
3447.6,-66.060719
3447.7,-66.054423
3447.8,-66.042733
3447.9,-66.029603
3448,-66.015083
3448.1,-65.999841
3448.2,-65.983619
3448.3,-65.969339
3448.4,-65.958553
3448.5,-65.950754
3448.6,-65.950536
3448.7,-65.954627
3448.8,-65.960473
3448.9,-65.969899
3449,-65.983782
3449.1,-65.999727
3449.2,-66.011109
3449.3,-66.014468
3449.4,-66.00691
3449.5,-65.991063
3449.6,-65.975236
3449.7,-65.966469
3449.8,-65.967619
3449.9,-65.977414
3450,-65.994591
3450.1,-66.005001
3450.2,-65.998918
3450.3,-65.983855
3450.4,-65.969794
3450.5,-65.965006
3450.6,-65.972855
3450.7,-65.989374
3450.8,-65.994082
3450.9,-65.981293
3451,-65.967653
3451.1,-65.965767
3451.2,-65.976249
3451.3,-65.983026
3451.4,-65.977448
3451.5,-65.964437
3451.6,-65.961096
3451.7,-65.970661
3451.8,-65.973648
3451.9,-65.962574
3452,-65.95489
3452.1,-65.963421
3452.2,-65.969598
3452.3,-65.958961
3452.4,-65.941557
3452.5,-65.927366
3452.6,-65.916094
3452.7,-65.904949
3452.8,-65.891757
3452.9,-65.883643
3453,-65.887954
3453.1,-65.893495
3453.2,-65.887397
3453.3,-65.881814
3453.4,-65.886226
3453.5,-65.890368
3453.6,-65.883442
3453.7,-65.874641
3453.8,-65.877187
3453.9,-65.888626
3454,-65.900979
3454.1,-65.906393
3454.2,-65.905102
3454.3,-65.899084
3454.4,-65.889594
3454.5,-65.875501
3454.6,-65.862612
3454.7,-65.855792
3454.8,-65.848489
3454.9,-65.840064
3455,-65.831822
3455.1,-65.823907
3455.2,-65.815536
3455.3,-65.806072
3455.4,-65.797016
3455.5,-65.785884
3455.6,-65.773646
3455.7,-65.761708
3455.8,-65.750626
3455.9,-65.7387
3456,-65.724893
3456.1,-65.715905
3456.2,-65.709307
3456.3,-65.702495
3456.4,-65.696638
3456.5,-65.694176
3456.6,-65.696509
3456.7,-65.702727
3456.8,-65.716412
3456.9,-65.733081
3457,-65.749486
3457.1,-65.765026
3457.2,-65.776365
3457.3,-65.779554
3457.4,-65.772988
3457.5,-65.763689
3457.6,-65.751989
3457.7,-65.74001
3457.8,-65.734933
3457.9,-65.738033
3458,-65.747768
3458.1,-65.760726
3458.2,-65.773123
3458.3,-65.773087
3458.4,-65.760755
3458.5,-65.747269
3458.6,-65.741804
3458.7,-65.746986
3458.8,-65.760072
3458.9,-65.772271
3459,-65.76838
3459.1,-65.755779
3459.2,-65.75098
3459.3,-65.758641
3459.4,-65.769536
3459.5,-65.767441
3459.6,-65.757572
3459.7,-65.753841
3459.8,-65.761483
3459.9,-65.770008
3460,-65.764718
3460.1,-65.753693
3460.2,-65.754877
3460.3,-65.769683
3460.4,-65.772826
3460.5,-65.763138
3460.6,-65.760437
3460.7,-65.769219
3460.8,-65.784422
3460.9,-65.799801
3461,-65.816589
3461.1,-65.832378
3461.2,-65.841886
3461.3,-65.838231
3461.4,-65.826289
3461.5,-65.825669
3461.6,-65.833151
3461.7,-65.832518
3461.8,-65.822829
3461.9,-65.821088
3462,-65.828235
3462.1,-65.831317
3462.2,-65.828569
3462.3,-65.818701
3462.4,-65.803092
3462.5,-65.790003
3462.6,-65.783077
3462.7,-65.781769
3462.8,-65.786995
3462.9,-65.801772
3463,-65.818372
3463.1,-65.834307
3463.2,-65.850119
3463.3,-65.863313
3463.4,-65.875902
3463.5,-65.88958
3463.6,-65.907565
3463.7,-65.924882
3463.8,-65.937816
3463.9,-65.947713
3464,-65.956116
3464.1,-65.965125
3464.2,-65.972344
3464.3,-65.976869
3464.4,-65.975281
3464.5,-65.967092
3464.6,-65.952724
3464.7,-65.934702
3464.8,-65.915811
3464.9,-65.898501
3465,-65.889136
3465.1,-65.882592
3465.2,-65.876842
3465.3,-65.874762
3465.4,-65.878064
3465.5,-65.888523
3465.6,-65.902346
3465.7,-65.917948
3465.8,-65.925938
3465.9,-65.9205
3466,-65.907345
3466.1,-65.89281
3466.2,-65.880348
3466.3,-65.876509
3466.4,-65.887721
3466.5,-65.904504
3466.6,-65.914961
3466.7,-65.913864
3466.8,-65.900614
3466.9,-65.884248
3467,-65.878623
3467.1,-65.888859
3467.2,-65.903547
3467.3,-65.906448
3467.4,-65.896129
3467.5,-65.883583
3467.6,-65.881851
3467.7,-65.890927
3467.8,-65.898183
3467.9,-65.891863
3468,-65.88009
3468.1,-65.878763
3468.2,-65.889849
3468.3,-65.893947
3468.4,-65.884436
3468.5,-65.881581
3468.6,-65.890885
3468.7,-65.893685
3468.8,-65.881733
3468.9,-65.873225
3469,-65.881528
3469.1,-65.896355
3469.2,-65.907608
3469.3,-65.917217
3469.4,-65.929046
3469.5,-65.939853
3469.6,-65.943022
3469.7,-65.935907
3469.8,-65.930232
3469.9,-65.935021
3470,-65.937567
3470.1,-65.929726
3470.2,-65.926486
3470.3,-65.934678
3470.4,-65.946605
3470.5,-65.948139
3470.6,-65.938317
3470.7,-65.925643
3470.8,-65.916517
3470.9,-65.91301
3471,-65.916434
3471.1,-65.927972
3471.2,-65.940238
3471.3,-65.956068
3471.4,-65.976487
3471.5,-65.995871
3471.6,-66.012815
3471.7,-66.028426
3471.8,-66.044917
3471.9,-66.058933
3472,-66.071466
3472.1,-66.084292
3472.2,-66.096737
3472.3,-66.109312
3472.4,-66.119958
3472.5,-66.130001
3472.6,-66.138342
3472.7,-66.142298
3472.8,-66.140536
3472.9,-66.133817
3473,-66.122492
3473.1,-66.107429
3473.2,-66.0934
3473.3,-66.077069
3473.4,-66.061456
3473.5,-66.049297
3473.6,-66.041677
3473.7,-66.040384
3473.8,-66.044609
3473.9,-66.057408
3474,-66.072464
3474.1,-66.084591
3474.2,-66.088288
3474.3,-66.0798
3474.4,-66.061205
3474.5,-66.042268
3474.6,-66.035075
3474.7,-66.038226
3474.8,-66.048004
3474.9,-66.061712
3475,-66.068219
3475.1,-66.059224
3475.2,-66.041838
3475.3,-66.030843
3475.4,-66.032481
3475.5,-66.045334
3475.6,-66.056631
3475.7,-66.051905
3475.8,-66.038221
3475.9,-66.031
3476,-66.037838
3476.1,-66.049777
3476.2,-66.050114
3476.3,-66.038175
3476.4,-66.031271
3476.5,-66.040581
3476.6,-66.04812
3476.7,-66.041881
3476.8,-66.03344
3476.9,-66.038787
3477,-66.047209
3477.1,-66.038715
3477.2,-66.029236
3477.3,-66.033709
3477.4,-66.048481
3477.5,-66.065635
3477.6,-66.082721
3477.7,-66.096798
3477.8,-66.105351
3477.9,-66.110956
3478,-66.103766
3478.1,-66.094918
3478.2,-66.099856
3478.3,-66.102533
3478.4,-66.091271
3478.5,-66.081392
3478.6,-66.087833
3478.7,-66.097501
3478.8,-66.097069
3478.9,-66.087593
3479,-66.071547
3479.1,-66.054222
3479.2,-66.042061
3479.3,-66.042599
3479.4,-66.050743
3479.5,-66.062313
3479.6,-66.076376
3479.7,-66.088257
3479.8,-66.100095
3479.9,-66.113728
3480,-66.130443
3480.1,-66.146363
3480.2,-66.160003
3480.3,-66.172027
3480.4,-66.181711
3480.5,-66.191467
3480.6,-66.200138
3480.7,-66.209252
3480.8,-66.215291
3480.9,-66.213898
3481,-66.205238
3481.1,-66.192116
3481.2,-66.176733
3481.3,-66.159585
3481.4,-66.143631
3481.5,-66.129886
3481.6,-66.117564
3481.7,-66.106913
3481.8,-66.09969
3481.9,-66.099008
3482,-66.106663
3482.1,-66.119932
3482.2,-66.133688
3482.3,-66.143082
3482.4,-66.142154
3482.5,-66.132322
3482.6,-66.117045
3482.7,-66.101647
3482.8,-66.094476
3482.9,-66.095547
3483,-66.102153
3483.1,-66.114582
3483.2,-66.122851
3483.3,-66.119914
3483.4,-66.107077
3483.5,-66.095531
3483.6,-66.093263
3483.7,-66.09959
3483.8,-66.109205
3483.9,-66.10863
3484,-66.098304
3484.1,-66.089836
3484.2,-66.092493
3484.3,-66.102272
3484.4,-66.101833
3484.5,-66.087145
3484.6,-66.074743
3484.7,-66.082611
3484.8,-66.098004
3484.9,-66.097761
3485,-66.084759
3485.1,-66.081674
3485.2,-66.090853
3485.3,-66.08914
3485.4,-66.080963
3485.5,-66.082276
3485.6,-66.092086
3485.7,-66.095414
3485.8,-66.086674
3485.9,-66.071067
3486,-66.056552
3486.1,-66.05428
3486.2,-66.062074
3486.3,-66.069191
3486.4,-66.065698
3486.5,-66.057333
3486.6,-66.059092
3486.7,-66.064891
3486.8,-66.062392
3486.9,-66.055708
3487,-66.057168
3487.1,-66.066941
3487.2,-66.076399
3487.3,-66.077
3487.4,-66.069172
3487.5,-66.05984
3487.6,-66.047987
3487.7,-66.036537
3487.8,-66.028594
3487.9,-66.024392
3488,-66.026575
3488.1,-66.035708
3488.2,-66.050335
3488.3,-66.063476
3488.4,-66.073729
3488.5,-66.083223
3488.6,-66.091272
3488.7,-66.09813
3488.8,-66.102094
3488.9,-66.105957
3489,-66.108588
3489.1,-66.107426
3489.2,-66.101863
3489.3,-66.092785
3489.4,-66.081801
3489.5,-66.067043
3489.6,-66.051616
3489.7,-66.035809
3489.8,-66.021978
3489.9,-66.011768
3490,-66.004905
3490.1,-66.003502
3490.2,-66.005503
3490.3,-66.013062
3490.4,-66.026217
3490.5,-66.04089
3490.6,-66.052007
3490.7,-66.056056
3490.8,-66.052784
3490.9,-66.039356
3491,-66.022782
3491.1,-66.010041
3491.2,-66.004892
3491.3,-66.008056
3491.4,-66.018522
3491.5,-66.034235
3491.6,-66.039541
3491.7,-66.029328
3491.8,-66.014391
3491.9,-66.006765
3492,-66.011249
3492.1,-66.022284
3492.2,-66.030758
3492.3,-66.024946
3492.4,-66.01247
3492.5,-66.007265
3492.6,-66.014139
3492.7,-66.022184
3492.8,-66.016736
3492.9,-66.004659
3493,-66.001071
3493.1,-66.012821
3493.2,-66.020562
3493.3,-66.011223
3493.4,-66.001897
3493.5,-66.005863
3493.6,-66.013333
3493.7,-66.008197
3493.8,-66.001228
3493.9,-66.008756
3494,-66.022525
3494.1,-66.027239
3494.2,-66.022373
3494.3,-66.019952
3494.4,-66.023825
3494.5,-66.034585
3494.6,-66.044703
3494.7,-66.041068
3494.8,-66.029593
3494.9,-66.028808
3495,-66.035591
3495.1,-66.031162
3495.2,-66.021422
3495.3,-66.02213
3495.4,-66.030253
3495.5,-66.033025
3495.6,-66.026105
3495.7,-66.016832
3495.8,-66.004279
3495.9,-65.987818
3496,-65.976169
3496.1,-65.971235
3496.2,-65.970523
3496.3,-65.975332
3496.4,-65.986885
3496.5,-66.000258
3496.6,-66.013092
3496.7,-66.025801
3496.8,-66.036029
3496.9,-66.044601
3497,-66.051432
3497.1,-66.06049
3497.2,-66.070963
3497.3,-66.077641
3497.4,-66.081629
3497.5,-66.07994
3497.6,-66.074273
3497.7,-66.064626
3497.8,-66.052297
3497.9,-66.039356
3498,-66.022909
3498.1,-66.005771
3498.2,-65.989713
3498.3,-65.979199
3498.4,-65.971981
3498.5,-65.968672
3498.6,-65.971803
3498.7,-65.979473
3498.8,-65.989664
3498.9,-66.00071
3499,-66.014557
3499.1,-66.019959
3499.2,-66.011906
3499.3,-65.997438
3499.4,-65.98226
3499.5,-65.970048
3499.6,-65.966968
3499.7,-65.979471
3499.8,-65.998258
3499.9,-66.01187
3500,-66.012437
3500.1,-65.999486
3500.2,-65.983661
3500.3,-65.973855
3500.4,-65.978673
3500.5,-65.993301
3500.6,-65.998593
3500.7,-65.987186
3500.8,-65.969964
3500.9,-65.961612
3501,-65.967401
3501.1,-65.978813
3501.2,-65.976431
3501.3,-65.965661
3501.4,-65.963658
3501.5,-65.972804
3501.6,-65.979103
3501.7,-65.971649
3501.8,-65.967906
3501.9,-65.979522
3502,-65.987101
3502.1,-65.977308
3502.2,-65.967858
3502.3,-65.969269
3502.4,-65.976737
3502.5,-65.987387
3502.6,-65.994741
3502.7,-65.999682
3502.8,-66.00355
3502.9,-65.999883
3503,-65.985654
3503.1,-65.973988
3503.2,-65.976672
3503.3,-65.981121
3503.4,-65.978406
3503.5,-65.981305
3503.6,-65.995265
3503.7,-66.008886
3503.8,-66.013782
3503.9,-66.01214
3504,-66.006478
3504.1,-66.003212
3504.2,-66.011198
3504.3,-66.001805
3504.4,-65.968039
3504.5,-65.930502
3504.6,-65.893687
3504.7,-65.858248
3504.8,-65.824616
3504.9,-65.792585
3505,-65.758532
3505.1,-65.724655
3505.2,-65.691499
3505.3,-65.636494
3505.4,-65.557464
3505.5,-65.476444
3505.6,-65.400075
3505.7,-65.326459
3505.8,-65.25683
3505.9,-65.185967
3506,-65.114522
3506.1,-65.045275
3506.2,-64.973583
3506.3,-64.90354
3506.4,-64.834856
3506.5,-64.766862
3506.6,-64.692786
3506.7,-64.611588
3506.8,-64.527081
3506.9,-64.442707
3507,-64.363719
3507.1,-64.290184
3507.2,-64.22679
3507.3,-64.165962
3507.4,-64.103258
3507.5,-64.042293
3507.6,-63.981255
3507.7,-63.912586
3507.8,-63.832813
3507.9,-63.749568
3508,-63.66645
3508.1,-63.589324
3508.2,-63.520393
3508.3,-63.461162
3508.4,-63.407159
3508.5,-63.343555
3508.6,-63.268701
3508.7,-63.1904
3508.8,-63.119351
3508.9,-63.059619
3509,-63.005323
3509.1,-62.941857
3509.2,-62.862401
3509.3,-62.782027
3509.4,-62.714349
3509.5,-62.657545
3509.6,-62.592314
3509.7,-62.510777
3509.8,-62.431626
3509.9,-62.366516
3510,-62.304623
3510.1,-62.227445
3510.2,-62.143838
3510.3,-62.075228
3510.4,-62.014603
3510.5,-61.941788
3510.6,-61.85927
3510.7,-61.785106
3510.8,-61.718459
3510.9,-61.654056
3511,-61.589813
3511.1,-61.517678
3511.2,-61.435574
3511.3,-61.350517
3511.4,-61.277688
3511.5,-61.208997
3511.6,-61.127842
3511.7,-61.043795
3511.8,-60.972415
3511.9,-60.905476
3512,-60.825746
3512.1,-60.736153
3512.2,-60.647358
3512.3,-60.566019
3512.4,-60.493888
3512.5,-60.426561
3512.6,-60.359823
3512.7,-60.288507
3512.8,-60.212799
3512.9,-60.135984
3513,-60.056724
3513.1,-59.97359
3513.2,-59.888715
3513.3,-59.805215
3513.4,-59.719147
3513.5,-59.631562
3513.6,-59.545007
3513.7,-59.459679
3513.8,-59.375181
3513.9,-59.2918
3514,-59.212436
3514.1,-59.131884
3514.2,-59.051315
3514.3,-58.974097
3514.4,-58.898816
3514.5,-58.825566
3514.6,-58.753624
3514.7,-58.684835
3514.8,-58.612842
3514.9,-58.534541
3515,-58.450911
3515.1,-58.360346
3515.2,-58.263343
3515.3,-58.162186
3515.4,-58.064346
3515.5,-57.970166
3515.6,-57.879667
3515.7,-57.794915
3515.8,-57.715573
3515.9,-57.638828
3516,-57.561434
3516.1,-57.481444
3516.2,-57.391419
3516.3,-57.293249
3516.4,-57.194754
3516.5,-57.101879
3516.6,-57.018388
3516.7,-56.941447
3516.8,-56.86755
3516.9,-56.784098
3517,-56.687099
3517.1,-56.591194
3517.2,-56.506655
3517.3,-56.432568
3517.4,-56.357782
3517.5,-56.272603
3517.6,-56.177934
3517.7,-56.089901
3517.8,-56.015843
3517.9,-55.945725
3518,-55.863919
3518.1,-55.770111
3518.2,-55.686656
3518.3,-55.619263
3518.4,-55.54764
3518.5,-55.460737
3518.6,-55.378768
3518.7,-55.312203
3518.8,-55.241681
3518.9,-55.159241
3519,-55.076403
3519.1,-55.002862
3519.2,-54.936268
3519.3,-54.870213
3519.4,-54.802745
3519.5,-54.727685
3519.6,-54.652045
3519.7,-54.591367
3519.8,-54.538094
3519.9,-54.47597
3520,-54.410269
3520.1,-54.359721
3520.2,-54.31469
3520.3,-54.262286
3520.4,-54.204599
3520.5,-54.150353
3520.6,-54.109769
3520.7,-54.079941
3520.8,-54.05786
3520.9,-54.037738
3521,-54.014333
3521.1,-53.988691
3521.2,-53.964702
3521.3,-53.943083
3521.4,-53.923729
3521.5,-53.911233
3521.6,-53.902651
3521.7,-53.895437
3521.8,-53.891009
3521.9,-53.890275
3522,-53.895449
3522.1,-53.906744
3522.2,-53.925773
3522.3,-53.95261
3522.4,-53.986462
3522.5,-54.028297
3522.6,-54.079829
3522.7,-54.141695
3522.8,-54.212048
3522.9,-54.295565
3523,-54.389411
3523.1,-54.491408
3523.2,-54.601202
3523.3,-54.71458
3523.4,-54.829687
3523.5,-54.944621
3523.6,-55.064285
3523.7,-55.185653
3523.8,-55.307159
3523.9,-55.435375
3524,-55.573209
3524.1,-55.719942
3524.2,-55.875937
3524.3,-56.044374
3524.4,-56.217993
3524.5,-56.386934
3524.6,-56.545433
3524.7,-56.694741
3524.8,-56.842008
3524.9,-56.995217
3525,-57.161774
3525.1,-57.335892
3525.2,-57.503519
3525.3,-57.655709
3525.4,-57.792965
3525.5,-57.927648
3525.6,-58.07035
3525.7,-58.222104
3525.8,-58.365253
3525.9,-58.488464
3526,-58.603521
3526.1,-58.723291
3526.2,-58.851656
3526.3,-58.971296
3526.4,-59.07139
3526.5,-59.166057
3526.6,-59.270848
3526.7,-59.3763
3526.8,-59.463432
3526.9,-59.542723
3527,-59.632107
3527.1,-59.726895
3527.2,-59.806526
3527.3,-59.871921
3527.4,-59.937267
3527.5,-60.003247
3527.6,-60.071132
3527.7,-60.1342
3527.8,-60.186177
3527.9,-60.235658
3528,-60.295863
3528.1,-60.359815
3528.2,-60.408535
3528.3,-60.453441
3528.4,-60.508242
3528.5,-60.562944
3528.6,-60.604284
3528.7,-60.634301
3528.8,-60.66736
3528.9,-60.710451
3529,-60.761721
3529.1,-60.810357
3529.2,-60.849968
3529.3,-60.88122
3529.4,-60.90851
3529.5,-60.93445
3529.6,-60.955935
3529.7,-60.976927
3529.8,-60.997163
3529.9,-61.014553
3530,-61.029954
3530.1,-61.04331
3530.2,-61.056764
3530.3,-61.069899
3530.4,-61.085977
3530.5,-61.102314
3530.6,-61.116819
3530.7,-61.131502
3530.8,-61.14508
3530.9,-61.159207
3531,-61.176068
3531.1,-61.198375
3531.2,-61.222705
3531.3,-61.248864
3531.4,-61.277109
3531.5,-61.305738
3531.6,-61.33569
3531.7,-61.368506
3531.8,-61.405348
3531.9,-61.43904
3532,-61.46446
3532.1,-61.481847
3532.2,-61.490871
3532.3,-61.491309
3532.4,-61.491551
3532.5,-61.500697
3532.6,-61.515365
3532.7,-61.536674
3532.8,-61.564254
3532.9,-61.593174
3533,-61.617531
3533.1,-61.629212
3533.2,-61.632928
3533.3,-61.636287
3533.4,-61.644897
3533.5,-61.662298
3533.6,-61.687143
3533.7,-61.710872
3533.8,-61.721537
3533.9,-61.723242
3534,-61.726726
3534.1,-61.741208
3534.2,-61.76477
3534.3,-61.780069
3534.4,-61.78422
3534.5,-61.787164
3534.6,-61.800501
3534.7,-61.823349
3534.8,-61.836656
3534.9,-61.834374
3535,-61.83422
3535.1,-61.854084
3535.2,-61.873729
3535.3,-61.875392
3535.4,-61.875915
3535.5,-61.889585
3535.6,-61.906411
3535.7,-61.909755
3535.8,-61.906369
3535.9,-61.900549
3536,-61.893603
3536.1,-61.894081
3536.2,-61.906356
3536.3,-61.920982
3536.4,-61.923299
3536.5,-61.924262
3536.6,-61.937014
3536.7,-61.950778
3536.8,-61.951346
3536.9,-61.946127
3537,-61.950271
3537.1,-61.963055
3537.2,-61.979872
3537.3,-61.990099
3537.4,-61.987532
3537.5,-61.97714
3537.6,-61.965939
3537.7,-61.956639
3537.8,-61.951736
3537.9,-61.956139
3538,-61.966205
3538.1,-61.979664
3538.2,-61.993685
3538.3,-62.006002
3538.4,-62.016246
3538.5,-62.027093
3538.6,-62.041415
3538.7,-62.054087
3538.8,-62.062815
3538.9,-62.066904
3539,-62.064955
3539.1,-62.059649
3539.2,-62.053791
3539.3,-62.047519
3539.4,-62.038079
3539.5,-62.025984
3539.6,-62.011482
3539.7,-61.993571
3539.8,-61.97707
3539.9,-61.965082
3540,-61.959139
3540.1,-61.957948
3540.2,-61.96027
3540.3,-61.965706
3540.4,-61.973086
3540.5,-61.983592
3540.6,-61.993588
3540.7,-61.997851
3540.8,-61.990773
3540.9,-61.973709
3541,-61.953278
3541.1,-61.936353
3541.2,-61.930852
3541.3,-61.93528
3541.4,-61.945517
3541.5,-61.953708
3541.6,-61.949802
3541.7,-61.931402
3541.8,-61.909764
3541.9,-61.901623
3542,-61.90494
3542.1,-61.914411
3542.2,-61.917589
3542.3,-61.903141
3542.4,-61.880849
3542.5,-61.866618
3542.6,-61.872035
3542.7,-61.88045
3542.8,-61.871965
3542.9,-61.854026
3543,-61.842506
3543.1,-61.840546
3543.2,-61.836517
3543.3,-61.823349
3543.4,-61.807531
3543.5,-61.805594
3543.6,-61.808267
3543.7,-61.793403
3543.8,-61.773517
3543.9,-61.767442
3544,-61.776225
3544.1,-61.784355
3544.2,-61.783311
3544.3,-61.78047
3544.4,-61.78052
3544.5,-61.780456
3544.6,-61.773506
3544.7,-61.758699
3544.8,-61.749189
3544.9,-61.747507
3545,-61.737585
3545.1,-61.716284
3545.2,-61.702308
3545.3,-61.700749
3545.4,-61.698749
3545.5,-61.685569
3545.6,-61.661759
3545.7,-61.635906
3545.8,-61.614805
3545.9,-61.602976
3546,-61.599302
3546.1,-61.601893
3546.2,-61.606708
3546.3,-61.608981
3546.4,-61.606691
3546.5,-61.601452
3546.6,-61.597319
3546.7,-61.593089
3546.8,-61.590251
3546.9,-61.587499
3547,-61.583932
3547.1,-61.578588
3547.2,-61.572879
3547.3,-61.569512
3547.4,-61.566173
3547.5,-61.564961
3547.6,-61.565681
3547.7,-61.565448
3547.8,-61.561741
3547.9,-61.556586
3548,-61.552034
3548.1,-61.542989
3548.2,-61.527625
3548.3,-61.506232
3548.4,-61.480078
3548.5,-61.449956
3548.6,-61.419309
3548.7,-61.394664
3548.8,-61.373821
3548.9,-61.356879
3549,-61.345512
3549.1,-61.339628
3549.2,-61.337039
3549.3,-61.333432
3549.4,-61.328175
3549.5,-61.312674
3549.6,-61.285691
3549.7,-61.255735
3549.8,-61.229387
3549.9,-61.211873
3550,-61.205867
3550.1,-61.207407
3550.2,-61.201963
3550.3,-61.182806
3550.4,-61.155113
3550.5,-61.128521
3550.6,-61.113917
3550.7,-61.108495
3550.8,-61.104211
3550.9,-61.088149
3551,-61.061906
3551.1,-61.041958
3551.2,-61.032737
3551.3,-61.027343
3551.4,-61.009649
3551.5,-60.984431
3551.6,-60.966766
3551.7,-60.961818
3551.8,-60.952162
3551.9,-60.925868
3552,-60.902169
3552.1,-60.892878
3552.2,-60.887632
3552.3,-60.86843
3552.4,-60.838394
3552.5,-60.807935
3552.6,-60.778979
3552.7,-60.749773
3552.8,-60.723192
3552.9,-60.711939
3553,-60.709082
3553.1,-60.697074
3553.2,-60.674286
3553.3,-60.660019
3553.4,-60.653066
3553.5,-60.635228
3553.6,-60.61176
3553.7,-60.596238
3553.8,-60.591352
3553.9,-60.587975
3554,-60.579198
3554.1,-60.562914
3554.2,-60.540416
3554.3,-60.515305
3554.4,-60.487788
3554.5,-60.460171
3554.6,-60.435854
3554.7,-60.418584
3554.8,-60.409439
3554.9,-60.401683
3555,-60.393044
3555.1,-60.385957
3555.2,-60.377991
3555.3,-60.36927
3555.4,-60.360012
3555.5,-60.351455
3555.6,-60.341014
3555.7,-60.327774
3555.8,-60.312613
3555.9,-60.293262
3556,-60.269553
3556.1,-60.245674
3556.2,-60.225562
3556.3,-60.202523
3556.4,-60.177655
3556.5,-60.15574
3556.6,-60.135131
3556.7,-60.117823
3556.8,-60.106892
3556.9,-60.105095
3557,-60.107705
3557.1,-60.110005
3557.2,-60.111594
3557.3,-60.110538
3557.4,-60.101867
3557.5,-60.08494
3557.6,-60.066847
3557.7,-60.046324
3557.8,-60.025108
3557.9,-60.01023
3558,-60.003367
3558.1,-60.00519
3558.2,-60.008242
3558.3,-60.00693
3558.4,-59.994024
3558.5,-59.972646
3558.6,-59.953447
3558.7,-59.94489
3558.8,-59.948575
3558.9,-59.952043
3559,-59.946496
3559.1,-59.929985
3559.2,-59.913856
3559.3,-59.908608
3559.4,-59.911107
3559.5,-59.907315
3559.6,-59.889821
3559.7,-59.876439
3559.8,-59.87654
3559.9,-59.881346
3560,-59.87204
3560.1,-59.853798
3560.2,-59.848194
3560.3,-59.854862
3560.4,-59.854526
3560.5,-59.84189
3560.6,-59.832614
3560.7,-59.833048
3560.8,-59.839348
3560.9,-59.848398
3561,-59.857831
3561.1,-59.864999
3561.2,-59.861336
3561.3,-59.847306
3561.4,-59.841128
3561.5,-59.843195
3561.6,-59.838274
3561.7,-59.828047
3561.8,-59.830915
3561.9,-59.839464
3562,-59.834763
3562.1,-59.819011
3562.2,-59.803465
3562.3,-59.799161
3562.4,-59.805485
3562.5,-59.816562
3562.6,-59.826482
3562.7,-59.832348
3562.8,-59.834045
3562.9,-59.834665
3563,-59.836731
3563.1,-59.83457
3563.2,-59.829628
3563.3,-59.823734
3563.4,-59.816081
3563.5,-59.808558
3563.6,-59.801764
3563.7,-59.799256
3563.8,-59.795817
3563.9,-59.791039
3564,-59.786893
3564.1,-59.782746
3564.2,-59.78131
3564.3,-59.783685
3564.4,-59.792
3564.5,-59.802041
3564.6,-59.813618
3564.7,-59.824858
3564.8,-59.835984
3564.9,-59.848647
3565,-59.862955
3565.1,-59.8812
3565.2,-59.893064
3565.3,-59.893067
3565.4,-59.885765
3565.5,-59.873957
3565.6,-59.859441
3565.7,-59.846304
3565.8,-59.844307
3565.9,-59.849444
3566,-59.858558
3566.1,-59.872041
3566.2,-59.886944
3566.3,-59.899253
3566.4,-59.902145
3566.5,-59.897945
3566.6,-59.890707
3566.7,-59.886264
3566.8,-59.888254
3566.9,-59.898683
3567,-59.914706
3567.1,-59.923897
3567.2,-59.923138
3567.3,-59.916851
3567.4,-59.913246
3567.5,-59.921092
3567.6,-59.937599
3567.7,-59.947219
3567.8,-59.941983
3567.9,-59.936292
3568,-59.940995
3568.1,-59.954264
3568.2,-59.962808
3568.3,-59.955708
3568.4,-59.9505
3568.5,-59.961804
3568.6,-59.97705
3568.7,-59.974187
3568.8,-59.964393
3568.9,-59.969908
3569,-59.986291
3569.1,-60.001807
3569.2,-60.012528
3569.3,-60.023931
3569.4,-60.037872
3569.5,-60.051935
3569.6,-60.059037
3569.7,-60.05324
3569.8,-60.053626
3569.9,-60.065845
3570,-60.072807
3570.1,-60.069229
3570.2,-60.070677
3570.3,-60.084037
3570.4,-60.09726
3570.5,-60.104447
3570.6,-60.101397
3570.7,-60.093282
3570.8,-60.089682
3570.9,-60.091897
3571,-60.101909
3571.1,-60.117086
3571.2,-60.137615
3571.3,-60.157031
3571.4,-60.176615
3571.5,-60.198573
3571.6,-60.220768
3571.7,-60.241544
3571.8,-60.258771
3571.9,-60.279385
3572,-60.298341
3572.1,-60.315785
3572.2,-60.334434
3572.3,-60.35191
3572.4,-60.370456
3572.5,-60.387469
3572.6,-60.40538
3572.7,-60.420573
3572.8,-60.430131
3572.9,-60.434807
3573,-60.432519
3573.1,-60.425846
3573.2,-60.415334
3573.3,-60.405267
3573.4,-60.394786
3573.5,-60.387119
3573.6,-60.384153
3573.7,-60.384246
3573.8,-60.389936
3573.9,-60.400037
3574,-60.41582
3574.1,-60.433409
3574.2,-60.445412
3574.3,-60.447167
3574.4,-60.437704
3574.5,-60.423103
3574.6,-60.412542
3574.7,-60.412289
3574.8,-60.421634
3574.9,-60.438091
3575,-60.454472
3575.1,-60.458794
3575.2,-60.449454
3575.3,-60.436145
3575.4,-60.433685
3575.5,-60.445798
3575.6,-60.46204
3575.7,-60.469275
3575.8,-60.461363
3575.9,-60.449923
3576,-60.451297
3576.1,-60.465978
3576.2,-60.474635
3576.3,-60.466543
3576.4,-60.457374
3576.5,-60.461344
3576.6,-60.474152
3576.7,-60.474988
3576.8,-60.467052
3576.9,-60.471239
3577,-60.484652
3577.1,-60.488555
3577.2,-60.479792
3577.3,-60.475391
3577.4,-60.480986
3577.5,-60.494161
3577.6,-60.510059
3577.7,-60.521211
3577.8,-60.522944
3577.9,-60.514281
3578,-60.512288
3578.1,-60.523649
3578.2,-60.531225
3578.3,-60.526007
3578.4,-60.524824
3578.5,-60.535954
3578.6,-60.543274
3578.7,-60.542419
3578.8,-60.53388
3578.9,-60.523107
3579,-60.520942
3579.1,-60.52942
3579.2,-60.541347
3579.3,-60.551742
3579.4,-60.564887
3579.5,-60.575807
3579.6,-60.581873
3579.7,-60.587134
3579.8,-60.591578
3579.9,-60.593745
3580,-60.59463
3580.1,-60.599578
3580.2,-60.604368
3580.3,-60.608474
3580.4,-60.613057
3580.5,-60.616443
3580.6,-60.621003
3580.7,-60.630542
3580.8,-60.646194
3580.9,-60.661616
3581,-60.674557
3581.1,-60.688026
3581.2,-60.699929
3581.3,-60.708165
3581.4,-60.715356
3581.5,-60.720174
3581.6,-60.717362
3581.7,-60.707421
3581.8,-60.691695
3581.9,-60.673273
3582,-60.65739
3582.1,-60.647753
3582.2,-60.646353
3582.3,-60.651667
3582.4,-60.662181
3582.5,-60.674538
3582.6,-60.684324
3582.7,-60.686062
3582.8,-60.677854
3582.9,-60.665684
3583,-60.653314
3583.1,-60.645481
3583.2,-60.646299
3583.3,-60.656236
3583.4,-60.670785
3583.5,-60.674038
3583.6,-60.662801
3583.7,-60.647751
3583.8,-60.639543
3583.9,-60.643314
3584,-60.655305
3584.1,-60.663734
3584.2,-60.655584
3584.3,-60.643959
3584.4,-60.642954
3584.5,-60.651095
3584.6,-60.655261
3584.7,-60.645918
3584.8,-60.640119
3584.9,-60.646347
3585,-60.657914
3585.1,-60.656692
3585.2,-60.641298
3585.3,-60.635629
3585.4,-60.644158
3585.5,-60.647365
3585.6,-60.63651
3585.7,-60.625471
3585.8,-60.619873
3585.9,-60.618375
3586,-60.617079
3586.1,-60.609973
3586.2,-60.601929
3586.3,-60.599745
3586.4,-60.606753
3586.5,-60.607465
3586.6,-60.597216
3586.7,-60.595203
3586.8,-60.604088
3586.9,-60.61172
3587,-60.606805
3587.1,-60.5947
3587.2,-60.586128
3587.3,-60.588925
3587.4,-60.601489
3587.5,-60.614457
3587.6,-60.628366
3587.7,-60.638084
3587.8,-60.638337
3587.9,-60.633441
3588,-60.6269
3588.1,-60.623375
3588.2,-60.623971
3588.3,-60.626938
3588.4,-60.625565
3588.5,-60.618889
3588.6,-60.612938
3588.7,-60.608515
3588.8,-60.60602
3588.9,-60.606667
3589,-60.612713
3589.1,-60.618907
3589.2,-60.624725
3589.3,-60.634651
3589.4,-60.645854
3589.5,-60.656907
3589.6,-60.66815
3589.7,-60.680168
3589.8,-60.68737
3589.9,-60.685574
3590,-60.677816
3590.1,-60.664363
3590.2,-60.647242
3590.3,-60.631303
3590.4,-60.619307
3590.5,-60.611554
3590.6,-60.61022
3590.7,-60.615931
3590.8,-60.625538
3590.9,-60.638005
3591,-60.643157
3591.1,-60.636167
3591.2,-60.621267
3591.3,-60.60507
3591.4,-60.594593
3591.5,-60.594021
3591.6,-60.605162
3591.7,-60.617295
3591.8,-60.619197
3591.9,-60.607582
3592,-60.590332
3592.1,-60.580603
3592.2,-60.585331
3592.3,-60.601322
3592.4,-60.60592
3592.5,-60.591525
3592.6,-60.576435
3592.7,-60.575815
3592.8,-60.585297
3592.9,-60.586095
3593,-60.5773
3593.1,-60.570046
3593.2,-60.574962
3593.3,-60.583185
3593.4,-60.575687
3593.5,-60.563649
3593.6,-60.567387
3593.7,-60.577967
3593.8,-60.572694
3593.9,-60.560231
3594,-60.558352
3594.1,-60.566867
3594.2,-60.577969
3594.3,-60.587957
3594.4,-60.596603
3594.5,-60.594584
3594.6,-60.582388
3594.7,-60.578514
3594.8,-60.584176
3594.9,-60.581433
3595,-60.569659
3595.1,-60.569674
3595.2,-60.57851
3595.3,-60.580436
3595.4,-60.570536
3595.5,-60.554041
3595.6,-60.540875
3595.7,-60.536771
3595.8,-60.543625
3595.9,-60.554347
3596,-60.563004
3596.1,-60.570831
3596.2,-60.578444
3596.3,-60.583243
3596.4,-60.586248
3596.5,-60.59101
3596.6,-60.595299
3596.7,-60.598305
3596.8,-60.600716
3596.9,-60.602747
3597,-60.60517
3597.1,-60.60761
3597.2,-60.613244
3597.3,-60.622328
3597.4,-60.633658
3597.5,-60.643738
3597.6,-60.652895
3597.7,-60.661242
3597.8,-60.667419
3597.9,-60.673899
3598,-60.676669
3598.1,-60.673666
3598.2,-60.665165
3598.3,-60.649673
3598.4,-60.630895
3598.5,-60.611949
3598.6,-60.597571
3598.7,-60.589145
3598.8,-60.586841
3598.9,-60.590618
3599,-60.597897
3599.1,-60.609874
3599.2,-60.620962
3599.3,-60.624216
3599.4,-60.616798
3599.5,-60.600558
3599.6,-60.583765
3599.7,-60.5724
3599.8,-60.572786
3599.9,-60.582504
3600,-60.595315
3600.1,-60.59925
3600.2,-60.588265
3600.3,-60.571303
3600.4,-60.557549
3600.5,-60.559739
3600.6,-60.573054
3600.7,-60.582717
3600.8,-60.577183
3600.9,-60.560511
3601,-60.548442
3601.1,-60.548246
3601.2,-60.560428
3601.3,-60.561147
3601.4,-60.548214
3601.5,-60.541094
3601.6,-60.545421
3601.7,-60.548615
3601.8,-60.536972
3601.9,-60.527681
3602,-60.531841
3602.1,-60.536724
3602.2,-60.527297
3602.3,-60.510344
3602.4,-60.499245
3602.5,-60.495002
3602.6,-60.497213
3602.7,-60.495953
3602.8,-60.483844
3602.9,-60.469007
3603,-60.465369
3603.1,-60.470782
3603.2,-60.468481
3603.3,-60.461201
3603.4,-60.464179
3603.5,-60.47208
3603.6,-60.468643
3603.7,-60.453823
3603.8,-60.440966
3603.9,-60.438885
3604,-60.449297
3604.1,-60.463915
3604.2,-60.47465
3604.3,-60.480384
3604.4,-60.482417
3604.5,-60.481262
3604.6,-60.475743
3604.7,-60.470926
3604.8,-60.467948
3604.9,-60.463387
3605,-60.458391
3605.1,-60.451563
3605.2,-60.446346
3605.3,-60.440937
3605.4,-60.436373
3605.5,-60.433308
3605.6,-60.43055
3605.7,-60.431235
3605.8,-60.434222
3605.9,-60.440785
3606,-60.45031
3606.1,-60.462483
3606.2,-60.473849
3606.3,-60.484316
3606.4,-60.496758
3606.5,-60.508709
3606.6,-60.519656
3606.7,-60.524457
3606.8,-60.520333
3606.9,-60.507111
3607,-60.488988
3607.1,-60.471609
3607.2,-60.457489
3607.3,-60.454087
3607.4,-60.456368
3607.5,-60.461048
3607.6,-60.470629
3607.7,-60.481415
3607.8,-60.488236
3607.9,-60.484442
3608,-60.4745
3608.1,-60.461426
3608.2,-60.449937
3608.3,-60.449942
3608.4,-60.45954
3608.5,-60.470747
3608.6,-60.471928
3608.7,-60.464543
3608.8,-60.45474
3608.9,-60.449175
3609,-60.455475
3609.1,-60.466718
3609.2,-60.466727
3609.3,-60.453106
3609.4,-60.445603
3609.5,-60.450904
3609.6,-60.459652
3609.7,-60.457949
3609.8,-60.445026
3609.9,-60.440859
3610,-60.450398
3610.1,-60.455832
3610.2,-60.446131
3610.3,-60.43887
3610.4,-60.446049
3610.5,-60.451995
3610.6,-60.44376
3610.7,-60.430577
3610.8,-60.42434
3610.9,-60.418792
3611,-60.409897
3611.1,-60.397658
3611.2,-60.389025
3611.3,-60.393529
3611.4,-60.401534
3611.5,-60.397051
3611.6,-60.389968
3611.7,-60.395885
3611.8,-60.403201
3611.9,-60.39873
3612,-60.386429
3612.1,-60.379887
3612.2,-60.385344
3612.3,-60.396762
3612.4,-60.405132
3612.5,-60.409214
3612.6,-60.407085
3612.7,-60.401203
3612.8,-60.393459
3612.9,-60.383455
3613,-60.372148
3613.1,-60.360734
3613.2,-60.348442
3613.3,-60.335094
3613.4,-60.325467
3613.5,-60.313543
3613.6,-60.299712
3613.7,-60.289843
3613.8,-60.281085
3613.9,-60.272399
3614,-60.265083
3614.1,-60.263336
3614.2,-60.261348
3614.3,-60.259194
3614.4,-60.262167
3614.5,-60.267517
3614.6,-60.27641
3614.7,-60.289186
3614.8,-60.305937
3614.9,-60.321849
3615,-60.334064
3615.1,-60.342356
3615.2,-60.343909
3615.3,-60.338296
3615.4,-60.325204
3615.5,-60.313576
3615.6,-60.305209
3615.7,-60.299641
3615.8,-60.300269
3615.9,-60.306845
3616,-60.319055
3616.1,-60.331385
3616.2,-60.343535
3616.3,-60.346505
3616.4,-60.33711
3616.5,-60.324548
3616.6,-60.317165
3616.7,-60.319066
3616.8,-60.328826
3616.9,-60.343251
3617,-60.347139
3617.1,-60.337022
3617.2,-60.32464
3617.3,-60.321479
3617.4,-60.329801
3617.5,-60.340791
3617.6,-60.343173
3617.7,-60.334108
3617.8,-60.329408
3617.9,-60.338891
3618,-60.350165
3618.1,-60.346606
3618.2,-60.336385
3618.3,-60.339906
3618.4,-60.352567
3618.5,-60.354646
3618.6,-60.343441
3618.7,-60.337919
3618.8,-60.346606
3618.9,-60.350665
3619,-60.342074
3619.1,-60.328283
3619.2,-60.316337
3619.3,-60.3064
3619.4,-60.29173
3619.5,-60.281043
3619.6,-60.286728
3619.7,-60.299008
3619.8,-60.299583
3619.9,-60.292804
3620,-60.295569
3620.1,-60.302857
3620.2,-60.303928
3620.3,-60.296096
3620.4,-60.290976
3620.5,-60.298555
3620.6,-60.312158
3620.7,-60.326389
3620.8,-60.337003
3620.9,-60.346186
3621,-60.350951
3621.1,-60.349662
3621.2,-60.345124
3621.3,-60.336851
3621.4,-60.326519
3621.5,-60.318345
3621.6,-60.317626
3621.7,-60.316291
3621.8,-60.31243
3621.9,-60.308227
3622,-60.302468
3622.1,-60.29575
3622.2,-60.29111
3622.3,-60.294226
3622.4,-60.299929
3622.5,-60.306094
3622.6,-60.314179
3622.7,-60.324063
3622.8,-60.336933
3622.9,-60.351463
3623,-60.370431
3623.1,-60.388935
3623.2,-60.4024
3623.3,-60.408191
3623.4,-60.406046
3623.5,-60.398982
3623.6,-60.387349
3623.7,-60.377044
3623.8,-60.370586
3623.9,-60.367088
3624,-60.368113
3624.1,-60.376342
3624.2,-60.391108
3624.3,-60.405947
3624.4,-60.415426
3624.5,-60.413669
3624.6,-60.400761
3624.7,-60.387821
3624.8,-60.384456
3624.9,-60.392712
3625,-60.408042
3625.1,-60.420596
3625.2,-60.419965
3625.3,-60.407545
3625.4,-60.397328
3625.5,-60.400756
3625.6,-60.415145
3625.7,-60.423641
3625.8,-60.417328
3625.9,-60.406966
3626,-60.405587
3626.1,-60.417685
3626.2,-60.425658
3626.3,-60.418172
3626.4,-60.410642
3626.5,-60.416603
3626.6,-60.428407
3626.7,-60.426277
3626.8,-60.416575
3626.9,-60.42105
3627,-60.436467
3627.1,-60.438335
3627.2,-60.430831
3627.3,-60.43082
3627.4,-60.440367
3627.5,-60.455614
3627.6,-60.46966
3627.7,-60.48153
3627.8,-60.485748
3627.9,-60.478243
3628,-60.4711
3628.1,-60.47655
3628.2,-60.480936
3628.3,-60.473169
3628.4,-60.475588
3628.5,-60.48849
3628.6,-60.493375
3628.7,-60.485951
3628.8,-60.471926
3628.9,-60.4619
3629,-60.465114
3629.1,-60.48048
3629.2,-60.494997
3629.3,-60.504547
3629.4,-60.513749
3629.5,-60.521432
3629.6,-60.525045
3629.7,-60.526391
3629.8,-60.528764
3629.9,-60.529753
3630,-60.526774
3630.1,-60.523861
3630.2,-60.521917
3630.3,-60.51918
3630.4,-60.516003
3630.5,-60.519839
3630.6,-60.52558
3630.7,-60.527827
3630.8,-60.53158
3630.9,-60.537631
3631,-60.545863
3631.1,-60.556716
3631.2,-60.573343
3631.3,-60.589969
3631.4,-60.602373
3631.5,-60.612606
3631.6,-60.620544
3631.7,-60.621983
3631.8,-60.616351
3631.9,-60.608137
3632,-60.595172
3632.1,-60.581341
3632.2,-60.571295
3632.3,-60.565211
3632.4,-60.564575
3632.5,-60.569775
3632.6,-60.582512
3632.7,-60.596549
3632.8,-60.604828
3632.9,-60.603135
3633,-60.589736
3633.1,-60.57406
3633.2,-60.562434
3633.3,-60.562349
3633.4,-60.572001
3633.5,-60.584295
3633.6,-60.589885
3633.7,-60.581263
3633.8,-60.567749
3633.9,-60.560138
3634,-60.565715
3634.1,-60.577395
3634.2,-60.580094
3634.3,-60.569724
3634.4,-60.55921
3634.5,-60.562669
3634.6,-60.575733
3634.7,-60.580605
3634.8,-60.569758
3634.9,-60.55962
3635,-60.563873
3635.1,-60.571751
3635.2,-60.568011
3635.3,-60.557884
3635.4,-60.559861
3635.5,-60.570354
3635.6,-60.567884
3635.7,-60.552167
3635.8,-60.536145
3635.9,-60.526132
3636,-60.513913
3636.1,-60.499377
3636.2,-60.493023
3636.3,-60.499172
3636.4,-60.504302
3636.5,-60.494222
3636.6,-60.492187
3636.7,-60.502006
3636.8,-60.505718
3636.9,-60.499848
3637,-60.490064
3637.1,-60.488785
3637.2,-60.49856
3637.3,-60.51552
3637.4,-60.527696
3637.5,-60.53199
3637.6,-60.531365
3637.7,-60.52417
3637.8,-60.51264
3637.9,-60.499184
3638,-60.487919
3638.1,-60.477226
3638.2,-60.466791
3638.3,-60.457662
3638.4,-60.446788
3638.5,-60.43228
3638.6,-60.417539
3638.7,-60.40751
3638.8,-60.39796
3638.9,-60.38718
3639,-60.378641
3639.1,-60.371512
3639.2,-60.364879
3639.3,-60.360073
3639.4,-60.361259
3639.5,-60.368196
3639.6,-60.376799
3639.7,-60.386503
3639.8,-60.398277
3639.9,-60.410275
3640,-60.420775
3640.1,-60.432082
3640.2,-60.439033
3640.3,-60.436012
3640.4,-60.425329
3640.5,-60.411401
3640.6,-60.398351
3640.7,-60.388383
3640.8,-60.388287
3640.9,-60.396585
3641,-60.410252
3641.1,-60.424584
3641.2,-60.429916
3641.3,-60.425014
3641.4,-60.410658
3641.5,-60.396496
3641.6,-60.391811
3641.7,-60.39886
3641.8,-60.411912
3641.9,-60.418583
3642,-60.413497
3642.1,-60.401682
3642.2,-60.396269
3642.3,-60.40247
3642.4,-60.415495
3642.5,-60.41919
3642.6,-60.405492
3642.7,-60.396795
3642.8,-60.404693
3642.9,-60.419096
3643,-60.420907
3643.1,-60.409131
3643.2,-60.403915
3643.3,-60.411346
3643.4,-60.419547
3643.5,-60.413706
3643.6,-60.408222
3643.7,-60.417701
3643.8,-60.424331
3643.9,-60.416229
3644,-60.402236
3644.1,-60.397427
3644.2,-60.398573
3644.3,-60.396672
3644.4,-60.38944
3644.5,-60.378284
3644.6,-60.377073
3644.7,-60.384811
3644.8,-60.388809
3644.9,-60.385151
3645,-60.389132
3645.1,-60.39857
3645.2,-60.393925
3645.3,-60.380171
3645.4,-60.372743
3645.5,-60.382188
3645.6,-60.397178
3645.7,-60.40553
3645.8,-60.406028
3645.9,-60.397922
3646,-60.384609
3646.1,-60.370378
3646.2,-60.358834
3646.3,-60.348387
3646.4,-60.339058
3646.5,-60.33058
3646.6,-60.321288
3646.7,-60.310607
3646.8,-60.301965
3646.9,-60.29929
3647,-60.296518
3647.1,-60.29008
3647.2,-60.28129
3647.3,-60.269445
3647.4,-60.256011
3647.5,-60.243254
3647.6,-60.231154
3647.7,-60.2192
3647.8,-60.207812
3647.9,-60.196505
3648,-60.18531
3648.1,-60.176973
3648.2,-60.172789
3648.3,-60.173658
3648.4,-60.179852
3648.5,-60.189967
3648.6,-60.202081
3648.7,-60.216279
3648.8,-60.23437
3648.9,-60.250278
3649,-60.256894
3649.1,-60.254356
3649.2,-60.245262
3649.3,-60.232502
3649.4,-60.22164
3649.5,-60.222628
3649.6,-60.233962
3649.7,-60.249193
3649.8,-60.265197
3649.9,-60.272476
3650,-60.265487
3650.1,-60.251059
3650.2,-60.244631
3650.3,-60.247985
3650.4,-60.260726
3650.5,-60.277795
3650.6,-60.281584
3650.7,-60.269717
3650.8,-60.256925
3650.9,-60.259391
3651,-60.275117
3651.1,-60.290006
3651.2,-60.288638
3651.3,-60.275627
3651.4,-60.27124
3651.5,-60.281883
3651.6,-60.2945
3651.7,-60.290185
3651.8,-60.283042
3651.9,-60.29007
3652,-60.298991
3652.1,-60.29433
3652.2,-60.284451
3652.3,-60.287629
3652.4,-60.300436
3652.5,-60.313961
3652.6,-60.325166
3652.7,-60.335753
3652.8,-60.341912
3652.9,-60.337173
3653,-60.33332
3653.1,-60.3411
3653.2,-60.349677
3653.3,-60.344278
3653.4,-60.336932
3653.5,-60.342963
3653.6,-60.354026
3653.7,-60.358842
3653.8,-60.352858
3653.9,-60.342583
3654,-60.336742
3654.1,-60.341377
3654.2,-60.353539
3654.3,-60.368232
3654.4,-60.385616
3654.5,-60.400748
3654.6,-60.41249
3654.7,-60.423161
3654.8,-60.435722
3654.9,-60.451847
3655,-60.467309
3655.1,-60.481727
3655.2,-60.492617
3655.3,-60.503219
3655.4,-60.516803
3655.5,-60.529465
3655.6,-60.544771
3655.7,-60.559723
3655.8,-60.57423
3655.9,-60.589273
3656,-60.603381
3656.1,-60.61489
3656.2,-60.621352
3656.3,-60.626463
3656.4,-60.624135
3656.5,-60.613051
3656.6,-60.597587
3656.7,-60.581396
3656.8,-60.569225
3656.9,-60.56193
3657,-60.563426
3657.1,-60.566783
3657.2,-60.571993
3657.3,-60.583122
3657.4,-60.596856
3657.5,-60.608729
3657.6,-60.608824
3657.7,-60.600899
3657.8,-60.587597
3657.9,-60.574655
3658,-60.571136
3658.1,-60.577005
3658.2,-60.589424
3658.3,-60.59995
3658.4,-60.60229
3658.5,-60.591126
3658.6,-60.578812
3658.7,-60.577282
3658.8,-60.584807
3658.9,-60.596989
3659,-60.598032
3659.1,-60.586755
3659.2,-60.577564
3659.3,-60.582215
3659.4,-60.595338
3659.5,-60.59698
3659.6,-60.58569
3659.7,-60.579328
3659.8,-60.590767
3659.9,-60.600248
3660,-60.59221
3660.1,-60.584258
3660.2,-60.591799
3660.3,-60.599922
3660.4,-60.590904
3660.5,-60.583596
3660.6,-60.590059
3660.7,-60.603551
3660.8,-60.617863
3660.9,-60.628575
3661,-60.63903
3661.1,-60.647893
3661.2,-60.653567
3661.3,-60.647945
3661.4,-60.639346
3661.5,-60.645135
3661.6,-60.648887
3661.7,-60.637486
3661.8,-60.626792
3661.9,-60.634381
3662,-60.646127
3662.1,-60.647584
3662.2,-60.638931
3662.3,-60.622369
3662.4,-60.607689
3662.5,-60.59844
3662.6,-60.596363
3662.7,-60.601901
3662.8,-60.612682
3662.9,-60.625253
3663,-60.636536
3663.1,-60.648941
3663.2,-60.662454
3663.3,-60.676295
3663.4,-60.689406
3663.5,-60.701029
3663.6,-60.712506
3663.7,-60.722486
3663.8,-60.736206
3663.9,-60.750432
3664,-60.760044
3664.1,-60.767563
3664.2,-60.771869
3664.3,-60.772067
3664.4,-60.766841
3664.5,-60.7615
3664.6,-60.752441
3664.7,-60.736934
3664.8,-60.719289
3664.9,-60.701205
3665,-60.685704
3665.1,-60.675519
3665.2,-60.674109
3665.3,-60.678388
3665.4,-60.687014
3665.5,-60.698795
3665.6,-60.708836
3665.7,-60.713946
3665.8,-60.710662
3665.9,-60.703063
3666,-60.691004
3666.1,-60.677722
3666.2,-60.672045
3666.3,-60.673393
3666.4,-60.680574
3666.5,-60.690552
3666.6,-60.695016
3666.7,-60.684003
3666.8,-60.668024
3666.9,-60.660192
3667,-60.662021
3667.1,-60.670486
3667.2,-60.672482
3667.3,-60.663273
3667.4,-60.652434
3667.5,-60.650726
3667.6,-60.658714
3667.7,-60.663052
3667.8,-60.65191
3667.9,-60.636532
3668,-60.63776
3668.1,-60.650336
3668.2,-60.649009
3668.3,-60.63201
3668.4,-60.624251
3668.5,-60.630886
3668.6,-60.63034
3668.7,-60.619653
3668.8,-60.616493
3668.9,-60.623014
3669,-60.625129
3669.1,-60.617891
3669.2,-60.60516
3669.3,-60.593333
3669.4,-60.59153
3669.5,-60.600255
3669.6,-60.606642
3669.7,-60.599302
3669.8,-60.587596
3669.9,-60.589642
3670,-60.596042
3670.1,-60.590811
3670.2,-60.579093
3670.3,-60.576568
3670.4,-60.585983
3670.5,-60.594642
3670.6,-60.599767
3670.7,-60.598528
3670.8,-60.590137
3670.9,-60.574944
3671,-60.557162
3671.1,-60.541977
3671.2,-60.527614
3671.3,-60.518528
3671.4,-60.51157
3671.5,-60.505165
3671.6,-60.499417
3671.7,-60.492356
3671.8,-60.485707
3671.9,-60.477241
3672,-60.470354
3672.1,-60.460525
3672.2,-60.445494
3672.3,-60.430566
3672.4,-60.415944
3672.5,-60.401474
3672.6,-60.388585
3672.7,-60.382744
3672.8,-60.376141
3672.9,-60.370239
3673,-60.370009
3673.1,-60.373558
3673.2,-60.382335
3673.3,-60.395039
3673.4,-60.412022
3673.5,-60.424327
3673.6,-60.427343
3673.7,-60.421545
3673.8,-60.408405
3673.9,-60.392969
3674,-60.37994
3674.1,-60.375067
3674.2,-60.377519
3674.3,-60.386711
3674.4,-60.399042
3674.5,-60.408233
3674.6,-60.405922
3674.7,-60.391448
3674.8,-60.377982
3674.9,-60.370487
3675,-60.373047
3675.1,-60.386352
3675.2,-60.394882
3675.3,-60.387858
3675.4,-60.372772
3675.5,-60.364282
3675.6,-60.370929
3675.7,-60.385552
3675.8,-60.387957
3675.9,-60.373707
3676,-60.363243
3676.1,-60.368846
3676.2,-60.381694
3676.3,-60.380004
3676.4,-60.367526
3676.5,-60.366885
3676.6,-60.376963
3676.7,-60.377837
3676.8,-60.366314
3676.9,-60.365856
3677,-60.380551
3677.1,-60.382208
3677.2,-60.370228
3677.3,-60.365844
3677.4,-60.373827
3677.5,-60.385659
3677.6,-60.399114
3677.7,-60.410569
3677.8,-60.411755
3677.9,-60.401893
3678,-60.39085
3678.1,-60.396993
3678.2,-60.403054
3678.3,-60.39352
3678.4,-60.388306
3678.5,-60.398534
3678.6,-60.407846
3678.7,-60.402616
3678.8,-60.39198
3678.9,-60.381196
3679,-60.375602
3679.1,-60.381611
3679.2,-60.393332
3679.3,-60.403686
3679.4,-60.412802
3679.5,-60.425014
3679.6,-60.436012
3679.7,-60.443318
3679.8,-60.448193
3679.9,-60.451872
3680,-60.455102
3680.1,-60.45755
3680.2,-60.465661
3680.3,-60.474386
3680.4,-60.481314
3680.5,-60.489829
3680.6,-60.498804
3680.7,-60.508076
3680.8,-60.516806
3680.9,-60.529211
3681,-60.542698
3681.1,-60.552831
3681.2,-60.560959
3681.3,-60.563936
3681.4,-60.559674
3681.5,-60.55062
3681.6,-60.541556
3681.7,-60.528964
3681.8,-60.51363
3681.9,-60.500805
3682,-60.491054
3682.1,-60.486435
3682.2,-60.489166
3682.3,-60.501335
3682.4,-60.516135
3682.5,-60.525855
3682.6,-60.52645
3682.7,-60.516109
3682.8,-60.497455
3682.9,-60.481487
3683,-60.478
3683.1,-60.484691
3683.2,-60.496992
3683.3,-60.507726
3683.4,-60.504563
3683.5,-60.49061
3683.6,-60.477117
3683.7,-60.47452
3683.8,-60.484323
3683.9,-60.496051
3684,-60.494118
3684.1,-60.479015
3684.2,-60.470947
3684.3,-60.476622
3684.4,-60.489052
3684.5,-60.490111
3684.6,-60.475526
3684.7,-60.465653
3684.8,-60.471912
3684.9,-60.482479
3685,-60.477227
3685.1,-60.467748
3685.2,-60.473255
3685.3,-60.47995
3685.4,-60.46734
3685.5,-60.452163
3685.6,-60.457225
3685.7,-60.471363
3685.8,-60.484586
3685.9,-60.495822
3686,-60.504073
3686.1,-60.512749
3686.2,-60.51661
3686.3,-60.512337
3686.4,-60.504122
3686.5,-60.505349
3686.6,-60.510391
3686.7,-60.501979
3686.8,-60.490578
3686.9,-60.493006
3687,-60.508722
3687.1,-60.5191
3687.2,-60.517146
3687.3,-60.507778
3687.4,-60.493803
3687.5,-60.479888
3687.6,-60.470569
3687.7,-60.468348
3687.8,-60.467749
3687.9,-60.466115
3688,-60.464297
3688.1,-60.465813
3688.2,-60.473661
3688.3,-60.483105
3688.4,-60.493713
3688.5,-60.499729
3688.6,-60.498419
3688.7,-60.493029
3688.8,-60.486678
3688.9,-60.480041
3689,-60.47182
3689.1,-60.463264
3689.2,-60.451103
3689.3,-60.435508
3689.4,-60.420177
3689.5,-60.409815
3689.6,-60.403592
3689.7,-60.401099
3689.8,-60.406748
3689.9,-60.416625
3690,-60.427079
3690.1,-60.439988
3690.2,-60.452085
3690.3,-60.458917
3690.4,-60.457802
3690.5,-60.449586
3690.6,-60.433827
3690.7,-60.417926
3690.8,-60.410728
3690.9,-60.412037
3691,-60.422351
3691.1,-60.437192
3691.2,-60.448663
3691.3,-60.445284
3691.4,-60.429339
3691.5,-60.416857
3691.6,-60.415109
3691.7,-60.427365
3691.8,-60.443042
3691.9,-60.446554
3692,-60.434581
3692.1,-60.421491
3692.2,-60.42046
3692.3,-60.432121
3692.4,-60.446838
3692.5,-60.444178
3692.6,-60.429802
3692.7,-60.425262
3692.8,-60.434454
3692.9,-60.439861
3693,-60.429305
3693.1,-60.425353
3693.2,-60.437105
3693.3,-60.444794
3693.4,-60.436321
3693.5,-60.428899
3693.6,-60.437894
3693.7,-60.443717
3693.8,-60.437398
3693.9,-60.43124
3694,-60.436135
3694.1,-60.449133
3694.2,-60.462703
3694.3,-60.475335
3694.4,-60.48444
3694.5,-60.486936
3694.6,-60.476022
3694.7,-60.470256
3694.8,-60.478849
3694.9,-60.480266
3695,-60.469982
3695.1,-60.468108
3695.2,-60.480999
3695.3,-60.48685
3695.4,-60.47815
3695.5,-60.463672
3695.6,-60.450739
3695.7,-60.447097
3695.8,-60.450769
3695.9,-60.4603
3696,-60.473407
3696.1,-60.486145
3696.2,-60.497559
3696.3,-60.506527
3696.4,-60.514499
3696.5,-60.521075
3696.6,-60.528182
3696.7,-60.534741
3696.8,-60.541373
3696.9,-60.54975
3697,-60.557106
3697.1,-60.564879
3697.2,-60.572973
3697.3,-60.583873
3697.4,-60.597265
3697.5,-60.610474
3697.6,-60.62246
3697.7,-60.63013
3697.8,-60.635041
3697.9,-60.634836
3698,-60.6322
3698.1,-60.626833
3698.2,-60.614373
3698.3,-60.598089
3698.4,-60.582288
3698.5,-60.569626
3698.6,-60.559439
3698.7,-60.55587
3698.8,-60.561368
3698.9,-60.572981
3699,-60.586326
3699.1,-60.598301
3699.2,-60.605264
3699.3,-60.599576
3699.4,-60.584636
3699.5,-60.568442
3699.6,-60.556657
3699.7,-60.55491
3699.8,-60.561344
3699.9,-60.57342
3700,-60.580565
3700.1,-60.571662
3700.2,-60.554364
3700.3,-60.545756
3700.4,-60.549924
3700.5,-60.561788
3700.6,-60.574846
3700.7,-60.574246
3700.8,-60.563709
3700.9,-60.560154
3701,-60.568518
3701.1,-60.580195
3701.2,-60.576874
3701.3,-60.563672
3701.4,-60.557918
3701.5,-60.562705
3701.6,-60.563304
3701.7,-60.548009
3701.8,-60.533298
3701.9,-60.532941
3702,-60.53418
3702.1,-60.521166
3702.2,-60.507704
3702.3,-60.514114
3702.4,-60.533124
3702.5,-60.549945
3702.6,-60.565295
3702.7,-60.58495
3702.8,-60.602291
3702.9,-60.608223
3703,-60.60314
3703.1,-60.605834
3703.2,-60.61772
3703.3,-60.610597
3703.4,-60.588176
3703.5,-60.573038
3703.6,-60.569135
3703.7,-60.562163
3703.8,-60.543555
3703.9,-60.516817
3704,-60.486592
3704.1,-60.461721
3704.2,-60.44318
3704.3,-60.485859
3704.4,-60.590302
3704.5,-60.699495
3704.6,-60.807021
3704.7,-60.913161
3704.8,-61.021329
3704.9,-61.131138
3705,-61.241722
3705.1,-61.349604
3705.2,-61.451248
3705.3,-61.593209
3705.4,-61.778442
3705.5,-61.963453
3705.6,-62.141594
3705.7,-62.311776
3705.8,-62.473541
3705.9,-62.628203
3706,-62.777284
3706.1,-62.917574
3706.2,-63.051261
3706.3,-63.169267
3706.4,-63.27363
3706.5,-63.376952
3706.6,-63.48281
3706.7,-63.596338
3706.8,-63.712863
3706.9,-63.829943
3707,-63.947895
3707.1,-64.063513
3707.2,-64.170287
3707.3,-64.269757
3707.4,-64.369147
3707.5,-64.462355
3707.6,-64.552192
3707.7,-64.646937
3707.8,-64.747504
3707.9,-64.855829
3708,-64.963936
3708.1,-65.063042
3708.2,-65.147796
3708.3,-65.221478
3708.4,-65.293876
3708.5,-65.3751
3708.6,-65.465866
3708.7,-65.551141
3708.8,-65.625526
3708.9,-65.69223
3709,-65.762724
3709.1,-65.844619
3709.2,-65.927096
3709.3,-65.995367
3709.4,-66.056854
3709.5,-66.131519
3709.6,-66.218404
3709.7,-66.296551
3709.8,-66.357919
3709.9,-66.420659
3710,-66.498478
3710.1,-66.574563
3710.2,-66.635937
3710.3,-66.695242
3710.4,-66.767427
3710.5,-66.8375
3710.6,-66.890791
3710.7,-66.939891
3710.8,-66.992265
3710.9,-67.049752
3711,-67.105288
3711.1,-67.153858
3711.2,-67.205585
3711.3,-67.271771
3711.4,-67.339797
3711.5,-67.392712
3711.6,-67.449556
3711.7,-67.517484
3711.8,-67.579916
3711.9,-67.629121
3712,-67.672416
3712.1,-67.725197
3712.2,-67.789535
3712.3,-67.857827
3712.4,-67.919746
3712.5,-67.974204
3712.6,-68.024214
3712.7,-68.070161
3712.8,-68.115936
3712.9,-68.158173
3713,-68.197607
3713.1,-68.234546
3713.2,-68.27127
3713.3,-68.311294
3713.4,-68.35183
3713.5,-68.39463
3713.6,-68.435727
3713.7,-68.473866
3713.8,-68.512333
3713.9,-68.553644
3714,-68.598539
3714.1,-68.645042
3714.2,-68.69784
3714.3,-68.752727
3714.4,-68.806055
3714.5,-68.860946
3714.6,-68.918989
3714.7,-68.979958
3714.8,-69.040974
3714.9,-69.103891
3715,-69.158957
3715.1,-69.200984
3715.2,-69.234909
3715.3,-69.263682
3715.4,-69.289784
3715.5,-69.318689
3715.6,-69.359749
3715.7,-69.406737
3715.8,-69.456239
3715.9,-69.510702
3716,-69.564867
3716.1,-69.610983
3716.2,-69.645073
3716.3,-69.673765
3716.4,-69.703019
3716.5,-69.736297
3716.6,-69.78061
3716.7,-69.834036
3716.8,-69.883342
3716.9,-69.917523
3717,-69.943365
3717.1,-69.971613
3717.2,-70.009702
3717.3,-70.059024
3717.4,-70.104839
3717.5,-70.135171
3717.6,-70.158175
3717.7,-70.192846
3717.8,-70.239352
3717.9,-70.282523
3718,-70.3102
3718.1,-70.333573
3718.2,-70.370384
3718.3,-70.417141
3718.4,-70.452187
3718.5,-70.473622
3718.6,-70.507045
3718.7,-70.552242
3718.8,-70.583033
3718.9,-70.601243
3719,-70.62616
3719.1,-70.662315
3719.2,-70.701554
3719.3,-70.737555
3719.4,-70.76775
3719.5,-70.788627
3719.6,-70.809625
3719.7,-70.845193
3719.8,-70.886182
3719.9,-70.912328
3720,-70.936955
3720.1,-70.975278
3720.2,-71.014268
3720.3,-71.042716
3720.4,-71.061723
3720.5,-71.082772
3720.6,-71.114958
3720.7,-71.156148
3720.8,-71.199706
3720.9,-71.24261
3721,-71.283831
3721.1,-71.316702
3721.2,-71.344464
3721.3,-71.370463
3721.4,-71.393097
3721.5,-71.414721
3721.6,-71.439318
3721.7,-71.470599
3721.8,-71.49868
3721.9,-71.52039
3722,-71.543866
3722.1,-71.570685
3722.2,-71.598326
3722.3,-71.627736
3722.4,-71.664599
3722.5,-71.701398
3722.6,-71.736418
3722.7,-71.774183
3722.8,-71.813947
3722.9,-71.85501
3723,-71.892579
3723.1,-71.93013
3723.2,-71.960729
3723.3,-71.979088
3723.4,-71.991032
3723.5,-71.997463
3723.6,-72.001911
3723.7,-72.008786
3723.8,-72.026292
3723.9,-72.051566
3724,-72.080715
3724.1,-72.116212
3724.2,-72.152675
3724.3,-72.185199
3724.4,-72.206545
3724.5,-72.217156
3724.6,-72.224467
3724.7,-72.236049
3724.8,-72.256554
3724.9,-72.286315
3725,-72.322504
3725.1,-72.350854
3725.2,-72.364839
3725.3,-72.370972
3725.4,-72.384246
3725.5,-72.412127
3725.6,-72.447645
3725.7,-72.474322
3725.8,-72.481822
3725.9,-72.487494
3726,-72.506931
3726.1,-72.539556
3726.2,-72.566368
3726.3,-72.576498
3726.4,-72.587549
3726.5,-72.612243
3726.6,-72.643092
3726.7,-72.658492
3726.8,-72.66573
3726.9,-72.688417
3727,-72.718754
3727.1,-72.735194
3727.2,-72.741891
3727.3,-72.76025
3727.4,-72.790676
3727.5,-72.824241
3727.6,-72.856248
3727.7,-72.883349
3727.8,-72.900765
3727.9,-72.905447
3728,-72.917717
3728.1,-72.944439
3728.2,-72.964275
3728.3,-72.97133
3728.4,-72.986748
3728.5,-73.017028
3728.6,-73.03781
3728.7,-73.043395
3728.8,-73.047497
3728.9,-73.058182
3729,-73.079723
3729.1,-73.108355
3729.2,-73.139074
3729.3,-73.165306
3729.4,-73.187322
3729.5,-73.205981
3729.6,-73.219707
3729.7,-73.229906
3729.8,-73.238779
3729.9,-73.251119
3730,-73.261542
3730.1,-73.269184
3730.2,-73.276848
3730.3,-73.28517
3730.4,-73.293557
3730.5,-73.302084
3730.6,-73.316509
3730.7,-73.332277
3730.8,-73.34706
3730.9,-73.364057
3731,-73.384344
3731.1,-73.408725
3731.2,-73.433731
3731.3,-73.464231
3731.4,-73.496007
3731.5,-73.52397
3731.6,-73.549347
3731.7,-73.569015
3731.8,-73.580097
3731.9,-73.580965
3732,-73.581122
3732.1,-73.579544
3732.2,-73.578511
3732.3,-73.583507
3732.4,-73.593199
3732.5,-73.610677
3732.6,-73.632847
3732.7,-73.660094
3732.8,-73.687255
3732.9,-73.703274
3733,-73.705869
3733.1,-73.701281
3733.2,-73.698014
3733.3,-73.701005
3733.4,-73.717435
3733.5,-73.742919
3733.6,-73.767128
3733.7,-73.780072
3733.8,-73.777308
3733.9,-73.774758
3734,-73.784639
3734.1,-73.808306
3734.2,-73.833041
3734.3,-73.842316
3734.4,-73.840734
3734.5,-73.844671
3734.6,-73.863873
3734.7,-73.887731
3734.8,-73.897613
3734.9,-73.897175
3735,-73.905591
3735.1,-73.92816
3735.2,-73.943089
3735.3,-73.942385
3735.4,-73.945585
3735.5,-73.965003
3735.6,-73.98905
3735.7,-73.999133
3735.8,-73.99785
3735.9,-73.996166
3736,-74.002092
3736.1,-74.018351
3736.2,-74.038353
3736.3,-74.049232
3736.4,-74.049283
3736.5,-74.058227
3736.6,-74.076773
3736.7,-74.087423
3736.8,-74.087191
3736.9,-74.096903
3737,-74.119536
3737.1,-74.137646
3737.2,-74.144614
3737.3,-74.141286
3737.4,-74.139624
3737.5,-74.141069
3737.6,-74.145257
3737.7,-74.155308
3737.8,-74.17071
3737.9,-74.189755
3738,-74.209963
3738.1,-74.234669
3738.2,-74.261276
3738.3,-74.287409
3738.4,-74.313435
3738.5,-74.339963
3738.6,-74.363449
3738.7,-74.382179
3738.8,-74.405917
3738.9,-74.431126
3739,-74.453075
3739.1,-74.469632
3739.2,-74.481631
3739.3,-74.489479
3739.4,-74.49205
3739.5,-74.494212
3739.6,-74.492131
3739.7,-74.484993
3739.8,-74.472793
3739.9,-74.459234
3740,-74.448097
3740.1,-74.439985
3740.2,-74.439582
3740.3,-74.445733
3740.4,-74.458791
3740.5,-74.476983
3740.6,-74.496358
3740.7,-74.515316
3740.8,-74.529492
3740.9,-74.536571
3741,-74.532784
3741.1,-74.521942
3741.2,-74.515377
3741.3,-74.515535
3741.4,-74.523269
3741.5,-74.540243
3741.6,-74.561324
3741.7,-74.573156
3741.8,-74.570623
3741.9,-74.561801
3742,-74.556747
3742.1,-74.566695
3742.2,-74.587288
3742.3,-74.604168
3742.4,-74.606943
3742.5,-74.597013
3742.6,-74.591783
3742.7,-74.60099
3742.8,-74.621952
3742.9,-74.631671
3743,-74.623786
3743.1,-74.62332
3743.2,-74.639122
3743.3,-74.65373
3743.4,-74.648075
3743.5,-74.643655
3743.6,-74.657299
3743.7,-74.676329
3743.8,-74.6822
3743.9,-74.67488
3744,-74.673032
3744.1,-74.680187
3744.2,-74.695694
3744.3,-74.709385
3744.4,-74.712615
3744.5,-74.70691
3744.6,-74.703938
3744.7,-74.715274
3744.8,-74.724009
3744.9,-74.723476
3745,-74.730236
3745.1,-74.745699
3745.2,-74.754552
3745.3,-74.749574
3745.4,-74.736383
3745.5,-74.730008
3745.6,-74.742001
3745.7,-74.760209
3745.8,-74.776694
3745.9,-74.789734
3746,-74.796674
3746.1,-74.798525
3746.2,-74.797011
3746.3,-74.799036
3746.4,-74.799601
3746.5,-74.795445
3746.6,-74.789424
3746.7,-74.781721
3746.8,-74.772306
3746.9,-74.76424
3747,-74.763289
3747.1,-74.761932
3747.2,-74.760287
3747.3,-74.761053
3747.4,-74.760458
3747.5,-74.759395
3747.6,-74.763341
3747.7,-74.77602
3747.8,-74.791399
3747.9,-74.80891
3748,-74.826916
3748.1,-74.844063
3748.2,-74.861235
3748.3,-74.874604
3748.4,-74.885727
3748.5,-74.891166
3748.6,-74.888262
3748.7,-74.878068
3748.8,-74.862866
3748.9,-74.853032
3749,-74.848904
3749.1,-74.852442
3749.2,-74.864199
3749.3,-74.882191
3749.4,-74.902609
3749.5,-74.914243
3749.6,-74.917742
3749.7,-74.911778
3749.8,-74.900225
3749.9,-74.893378
3750,-74.897651
3750.1,-74.910696
3750.2,-74.925016
3750.3,-74.936507
3750.4,-74.933465
3750.5,-74.922767
3750.6,-74.920105
3750.7,-74.927486
3750.8,-74.941135
3750.9,-74.945639
3751,-74.940814
3751.1,-74.936992
3751.2,-74.942735
3751.3,-74.959627
3751.4,-74.968317
3751.5,-74.958216
3751.6,-74.94837
3751.7,-74.960358
3751.8,-74.977001
3751.9,-74.975275
3752,-74.967175
3752.1,-74.970022
3752.2,-74.981723
3752.3,-74.987326
3752.4,-74.98255
3752.5,-74.971451
3752.6,-74.95974
3752.7,-74.952276
3752.8,-74.953484
3752.9,-74.963991
3753,-74.969362
3753.1,-74.967306
3753.2,-74.973606
3753.3,-74.986092
3753.4,-74.989539
3753.5,-74.981115
3753.6,-74.976862
3753.7,-74.987912
3753.8,-75.006665
3753.9,-75.018573
3754,-75.019417
3754.1,-75.012783
3754.2,-74.999503
3754.3,-74.984645
3754.4,-74.973666
3754.5,-74.970898
3754.6,-74.972156
3754.7,-74.974939
3754.8,-74.979565
3754.9,-74.987073
3755,-74.999267
3755.1,-75.010179
3755.2,-75.02432
3755.3,-75.036989
3755.4,-75.043107
3755.5,-75.044536
3755.6,-75.041119
3755.7,-75.03827
3755.8,-75.033576
3755.9,-75.026133
3756,-75.016425
3756.1,-75.006047
3756.2,-74.992478
3756.3,-74.977392
3756.4,-74.969547
3756.5,-74.964864
3756.6,-74.963833
3756.7,-74.967657
3756.8,-74.975871
3756.9,-74.988224
3757,-75.00374
3757.1,-75.025201
3757.2,-75.042129
3757.3,-75.048856
3757.4,-75.046462
3757.5,-75.033357
3757.6,-75.017686
3757.7,-75.006856
3757.8,-75.008722
3757.9,-75.021324
3758,-75.037638
3758.1,-75.05345
3758.2,-75.059509
3758.3,-75.051115
3758.4,-75.035095
3758.5,-75.030344
3758.6,-75.038988
3758.7,-75.054941
3758.8,-75.070896
3758.9,-75.069225
3759,-75.052869
3759.1,-75.042302
3759.2,-75.050273
3759.3,-75.067906
3759.4,-75.07481
3759.5,-75.064792
3759.6,-75.05306
3759.7,-75.057365
3759.8,-75.070933
3759.9,-75.07438
3760,-75.064458
3760.1,-75.063173
3760.2,-75.077579
3760.3,-75.081849
3760.4,-75.071837
3760.5,-75.069386
3760.6,-75.085223
3760.7,-75.105592
3760.8,-75.121603
3760.9,-75.135124
3761,-75.147355
3761.1,-75.156776
3761.2,-75.15617
3761.3,-75.149726
3761.4,-75.151868
3761.5,-75.159854
3761.6,-75.154933
3761.7,-75.145811
3761.8,-75.149159
3761.9,-75.155928
3762,-75.154723
3762.1,-75.144186
3762.2,-75.131501
3762.3,-75.125563
3762.4,-75.130186
3762.5,-75.143083
3762.6,-75.155659
3762.7,-75.166944
3762.8,-75.176897
3762.9,-75.18022
3763,-75.177075
3763.1,-75.173066
3763.2,-75.172146
3763.3,-75.169317
3763.4,-75.164675
3763.5,-75.159138
3763.6,-75.152837
3763.7,-75.146685
3763.8,-75.139272
3763.9,-75.136009
3764,-75.135766
3764.1,-75.136569
3764.2,-75.13731
3764.3,-75.139067
3764.4,-75.143192
3764.5,-75.148734
3764.6,-75.162511
3764.7,-75.179325
3764.8,-75.194799
3764.9,-75.208312
3765,-75.21858
3765.1,-75.227574
3765.2,-75.230457
3765.3,-75.230383
3765.4,-75.222876
3765.5,-75.206846
3765.6,-75.18874
3765.7,-75.172207
3765.8,-75.16401
3765.9,-75.163954
3766,-75.174782
3766.1,-75.192162
3766.2,-75.20813
3766.3,-75.216211
3766.4,-75.210784
3766.5,-75.195647
3766.6,-75.179479
3766.7,-75.173656
3766.8,-75.177853
3766.9,-75.188916
3767,-75.202083
3767.1,-75.203059
3767.2,-75.19022
3767.3,-75.175245
3767.4,-75.170573
3767.5,-75.179357
3767.6,-75.193849
3767.7,-75.197054
3767.8,-75.182947
3767.9,-75.169702
3768,-75.171101
3768.1,-75.186819
3768.2,-75.193651
3768.3,-75.178695
3768.4,-75.166568
3768.5,-75.172485
3768.6,-75.180224
3768.7,-75.17251
3768.8,-75.162056
3768.9,-75.164142
3769,-75.174588
3769.1,-75.185749
3769.2,-75.1966
3769.3,-75.210097
3769.4,-75.221235
3769.5,-75.223712
3769.6,-75.213769
3769.7,-75.20618
3769.8,-75.210062
3769.9,-75.208482
3770,-75.199099
3770.1,-75.199348
3770.2,-75.211377
3770.3,-75.217195
3770.4,-75.210035
3770.5,-75.192665
3770.6,-75.178302
3770.7,-75.180099
3770.8,-75.193215
3770.9,-75.210427
3771,-75.226637
3771.1,-75.237956
3771.2,-75.243029
3771.3,-75.246032
3771.4,-75.252912
3771.5,-75.255659
3771.6,-75.258435
3771.7,-75.263535
3771.8,-75.266148
3771.9,-75.268667
3772,-75.270179
3772.1,-75.275136
3772.2,-75.281934
3772.3,-75.289099
3772.4,-75.293582
3772.5,-75.298028
3772.6,-75.306281
3772.7,-75.318343
3772.8,-75.337992
3772.9,-75.354635
3773,-75.366492
3773.1,-75.376018
3773.2,-75.380954
3773.3,-75.381334
3773.4,-75.374387
3773.5,-75.366729
3773.6,-75.352355
3773.7,-75.330633
3773.8,-75.309967
3773.9,-75.293909
3774,-75.285683
3774.1,-75.285128
3774.2,-75.29693
3774.3,-75.312287
3774.4,-75.321828
3774.5,-75.323155
3774.6,-75.313604
3774.7,-75.294454
3774.8,-75.275903
3774.9,-75.270714
3775,-75.275051
3775.1,-75.28424
3775.2,-75.29459
3775.3,-75.293755
3775.4,-75.279124
3775.5,-75.261942
3775.6,-75.257627
3775.7,-75.266241
3775.8,-75.278097
3775.9,-75.277177
3776,-75.262016
3776.1,-75.252679
3776.2,-75.25546
3776.3,-75.267571
3776.4,-75.266882
3776.5,-75.251
3776.6,-75.243888
3776.7,-75.252313
3776.8,-75.257952
3776.9,-75.248167
3777,-75.242599
3777.1,-75.25097
3777.2,-75.262571
3777.3,-75.25995
3777.4,-75.244603
3777.5,-75.231112
3777.6,-75.217493
3777.7,-75.205772
3777.8,-75.205209
3777.9,-75.215493
3778,-75.221448
3778.1,-75.21388
3778.2,-75.214459
3778.3,-75.226758
3778.4,-75.227852
3778.5,-75.214566
3778.6,-75.207115
3778.7,-75.214641
3778.8,-75.225909
3778.9,-75.236349
3779,-75.236525
3779.1,-75.22437
3779.2,-75.207573
3779.3,-75.189787
3779.4,-75.174453
3779.5,-75.163485
3779.6,-75.160195
3779.7,-75.158385
3779.8,-75.157105
3779.9,-75.159714
3780,-75.161216
3780.1,-75.161646
3780.2,-75.161515
3780.3,-75.163354
3780.4,-75.16358
3780.5,-75.159356
3780.6,-75.152213
3780.7,-75.141307
3780.8,-75.129177
3780.9,-75.115369
3781,-75.102408
3781.1,-75.086242
3781.2,-75.069531
3781.3,-75.057613
3781.4,-75.047952
3781.5,-75.04192
3781.6,-75.039928
3781.7,-75.045825
3781.8,-75.056381
3781.9,-75.072047
3782,-75.092599
3782.1,-75.109065
3782.2,-75.120087
3782.3,-75.120856
3782.4,-75.112736
3782.5,-75.100856
3782.6,-75.087356
3782.7,-75.079665
3782.8,-75.081056
3782.9,-75.08977
3783,-75.101635
3783.1,-75.116587
3783.2,-75.12259
3783.3,-75.113615
3783.4,-75.101413
3783.5,-75.092541
3783.6,-75.09382
3783.7,-75.10441
3783.8,-75.116628
3783.9,-75.117023
3784,-75.104564
3784.1,-75.094931
3784.2,-75.097954
3784.3,-75.111735
3784.4,-75.117104
3784.5,-75.105991
3784.6,-75.093716
3784.7,-75.096663
3784.8,-75.109844
3784.9,-75.107713
3785,-75.093814
3785.1,-75.092175
3785.2,-75.105909
3785.3,-75.111709
3785.4,-75.101041
3785.5,-75.094634
3785.6,-75.100776
3785.7,-75.116135
3785.8,-75.129494
3785.9,-75.139528
3786,-75.151721
3786.1,-75.161603
3786.2,-75.162777
3786.3,-75.149081
3786.4,-75.140863
3786.5,-75.149175
3786.6,-75.15376
3786.7,-75.14333
3786.8,-75.132278
3786.9,-75.136887
3787,-75.146265
3787.1,-75.154395
3787.2,-75.154778
3787.3,-75.144805
3787.4,-75.130645
3787.5,-75.115949
3787.6,-75.103626
3787.7,-75.095127
3787.8,-75.096239
3787.9,-75.09921
3788,-75.10109
3788.1,-75.104334
3788.2,-75.104989
3788.3,-75.10512
3788.4,-75.109206
3788.5,-75.117115
3788.6,-75.120791
3788.7,-75.11793
3788.8,-75.11068
3788.9,-75.098695
3789,-75.084081
3789.1,-75.068383
3789.2,-75.056591
3789.3,-75.047537
3789.4,-75.040183
3789.5,-75.032945
3789.6,-75.025384
3789.7,-75.022926
3789.8,-75.02792
3789.9,-75.040626
3790,-75.056865
3790.1,-75.075568
3790.2,-75.089705
3790.3,-75.094033
3790.4,-75.088823
3790.5,-75.076384
3790.6,-75.062843
3790.7,-75.05069
3790.8,-75.045824
3790.9,-75.047966
3791,-75.056459
3791.1,-75.070074
3791.2,-75.077779
3791.3,-75.075829
3791.4,-75.063015
3791.5,-75.048165
3791.6,-75.042168
3791.7,-75.047733
3791.8,-75.062979
3791.9,-75.071722
3792,-75.064321
3792.1,-75.048737
3792.2,-75.042598
3792.3,-75.050479
3792.4,-75.06303
3792.5,-75.065689
3792.6,-75.055402
3792.7,-75.052415
3792.8,-75.064372
3792.9,-75.071912
3793,-75.060357
3793.1,-75.048238
3793.2,-75.056337
3793.3,-75.071535
3793.4,-75.069336
3793.5,-75.057845
3793.6,-75.061129
3793.7,-75.069189
3793.8,-75.06109
3793.9,-75.053295
3794,-75.057119
3794.1,-75.06578
3794.2,-75.078604
3794.3,-75.087527
3794.4,-75.087764
3794.5,-75.07958
3794.6,-75.074199
3794.7,-75.082389
3794.8,-75.090758
3794.9,-75.081461
3795,-75.068073
3795.1,-75.072489
3795.2,-75.084133
3795.3,-75.090934
3795.4,-75.08507
3795.5,-75.069028
3795.6,-75.055977
3795.7,-75.054258
3795.8,-75.06244
3795.9,-75.073303
3796,-75.089279
3796.1,-75.104739
3796.2,-75.116292
3796.3,-75.125548
3796.4,-75.132605
3796.5,-75.140002
3796.6,-75.148717
3796.7,-75.161706
3796.8,-75.174328
3796.9,-75.182159
3797,-75.190827
3797.1,-75.201786
3797.2,-75.212477
3797.3,-75.222421
3797.4,-75.234638
3797.5,-75.246045
3797.6,-75.252725
3797.7,-75.25482
3797.8,-75.251483
3797.9,-75.241869
3798,-75.227166
3798.1,-75.211475
3798.2,-75.191791
3798.3,-75.171741
3798.4,-75.158239
3798.5,-75.148564
3798.6,-75.1451
3798.7,-75.148628
3798.8,-75.158969
3798.9,-75.17142
3799,-75.181013
3799.1,-75.185356
3799.2,-75.179674
3799.3,-75.166771
3799.4,-75.152828
3799.5,-75.1453
3799.6,-75.145918
3799.7,-75.153432
3799.8,-75.165141
3799.9,-75.168484


==> README.txt <==
Data is organized into folders with their corresponding draft figures.

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%


Injected current, data, estimates, predictions are all in normal format (t,V(t)). Some of this data should be found in the 'figures' folder, the rest is in folders with 'Dan' and 'Sasha' as prefixes

Some time series are just data with no corresponding estimations or predictions. These should have self explanatory file names and are in the folders 'Sashafigures' and 'figures'


%%%%%%%%%%%%%%%%%%%%%%%%%

Action Level data is in format of:

beta = 0, A(path 1),  A(path 2),...,  A(path N)
beta = 1,A,...
...
beta = N,A,...

%%%%%%%%%%%%%%%%%%%%%%%%%%%

Steady State I-V Curves are for twin experiment analysis only, there are in the format of columns of:

V,path1,path2,...,true_path

%%%%%%%%%%%%%%%%%%%%%%%%%%%%5

Max and average magnitude data is in format of

(units of pA)

INa is Row 1 Data, eg: path1, path2, path3, ..., pathN, true value*** 

***true value is for twin experiments, with real data, this is obviously unknown so not included

IK is Row 2 Data, eg: path1, path2, path3, ..., pathN, true value
ICaT is Row 3 Data, eg: path1, path2, path3, ..., pathN, true value
IH is Row 4 Data, eg: path1, path2, path3, ..., pathN, true value

With the values corresponding to estimated ionic currents in real experiments, negative values should be replaced with their absolute value to be consistent with the format of twin experiments.


==> SashaEpoch0/Action-Epoch0-50k.txt <==
0	1
0	8.8004e-05
1	5.218e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022574
20	0.024746
21	0.026662
22	0.028458
23	0.030318
24	0.032441
25	0.03497
26	0.038247
27	0.042521
28	0.048775
29	0.05785
30	0.070762
31	0.089002
32	0.1145
33	0.14966
34	0.19748
0	8.8004e-05
1	5.218e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022574
20	0.024746
21	0.026662
22	0.028458
23	0.030318
24	0.032441
25	0.03497
26	0.038247
27	0.042521
28	0.048775
29	0.05785
30	0.070762
31	0.089002
32	0.1145
33	0.14966
34	0.19748
0	8.8004e-05
1	5.218e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022574
20	0.024746
21	0.026662
22	0.028458
23	0.030318
24	0.032441
25	0.03497
26	0.038247
27	0.042521
28	0.048775
29	0.05785
30	0.070762
31	0.089002
32	0.1145
33	0.14966
34	0.19748
0	8.8004e-05
1	5.218e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022574
20	0.024746
21	0.026662
22	0.028458
23	0.030318
24	0.032441
25	0.03497
26	0.038247
27	0.042521
28	0.048775
29	0.05785
30	0.070762
31	0.089002
32	0.1145
33	0.14966
34	0.19748
0	8.8004e-05
1	5.218e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022574
20	0.024746
21	0.026662
22	0.028458
23	0.030318
24	0.032441
25	0.03497
26	0.038247
27	0.042521
28	0.048775
29	0.05785
30	0.070762
31	0.089002
32	0.1145
33	0.14966
34	0.19748
0	8.8004e-05
1	5.218e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022574
20	0.024746
21	0.026662
22	0.028458
23	0.030318
24	0.032441
25	0.03497
26	0.038247
27	0.042521
28	0.048775
29	0.05785
30	0.070762
31	0.089002
32	0.1145
33	0.14966
34	0.19748
0	8.8004e-05
1	5.218e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022574
20	0.024746
21	0.026662
22	0.028458
23	0.030318
24	0.032441
25	0.03497
26	0.038247
27	0.042521
28	0.048775
29	0.05785
30	0.070762
31	0.089002
32	0.1145
33	0.14966
34	0.19748
0	8.8004e-05
1	5.218e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022574
20	0.024746
21	0.026662
22	0.028458
23	0.030318
24	0.032441
25	0.03497
26	0.038247
27	0.042521
28	0.048775
29	0.05785
30	0.070762
31	0.089002
32	0.1145
33	0.14966
34	0.19748
0	8.8004e-05
1	5.218e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022574
20	0.024746
21	0.026662
22	0.028458
23	0.030318
24	0.032441
25	0.03497
26	0.038247
27	0.042521
28	0.048775
29	0.05785
30	0.070762
31	0.089002
32	0.1145
33	0.14966
34	0.19748
0	7.1089e-05
1	5.218e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022584
20	0.024746
21	0.026662
22	0.028464
23	0.030325
24	0.032464
25	0.035148
26	0.038708
27	0.043491
28	0.049969
29	0.059183
30	0.072227
31	0.090782
32	0.11686
33	0.15304
34	0.20246
0	7.1089e-05
1	5.218e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022584
20	0.024746
21	0.026662
22	0.028464
23	0.030325
24	0.032464
25	0.035148
26	0.038708
27	0.043491
28	0.049969
29	0.059183
30	0.072227
31	0.090782
32	0.11686
33	0.15304
34	0.20246
0	7.1089e-05
1	5.218e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022584
20	0.024746
21	0.026662
22	0.028464
23	0.030325
24	0.032464
25	0.035148
26	0.038708
27	0.043491
28	0.049969
29	0.059183
30	0.072227
31	0.090782
32	0.11686
33	0.15304
34	0.20246
0	7.1089e-05
1	5.218e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022584
20	0.024746
21	0.026662
22	0.028464
23	0.030325
24	0.032464
25	0.035148
26	0.038708
27	0.043491
28	0.049969
29	0.059183
30	0.072227
31	0.090782
32	0.11686
33	0.15304
34	0.20246
0	7.1089e-05
1	5.218e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022584
20	0.024746
21	0.026662
22	0.028464
23	0.030325
24	0.032464
25	0.035148
26	0.038708
27	0.043491
28	0.049969
29	0.059183
30	0.072227
31	0.090782
32	0.11686
33	0.15304
34	0.20246
0	7.1089e-05
1	5.218e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022584
20	0.024746
21	0.026662
22	0.028464
23	0.030325
24	0.032464
25	0.035148
26	0.038708
27	0.043491
28	0.049969
29	0.059183
30	0.072227
31	0.090782
32	0.11686
33	0.15304
34	0.20246
0	7.1089e-05
1	5.218e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022584
20	0.024746
21	0.026662
22	0.028464
23	0.030325
24	0.032464
25	0.035148
26	0.038708
27	0.043491
28	0.049969
29	0.059183
30	0.072227
31	0.090782
32	0.11686
33	0.15304
34	0.20246
0	7.1089e-05
1	5.218e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022584
20	0.024746
21	0.026662
22	0.028464
23	0.030325
24	0.032464
25	0.035148
26	0.038708
27	0.043491
28	0.049969
29	0.059183
30	0.072227
31	0.090782
32	0.11686
33	0.15304
34	0.20246
0	7.1089e-05
1	5.218e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022584
20	0.024746
21	0.026662
22	0.028464
23	0.030325
24	0.032464
25	0.035148
26	0.038708
27	0.043491
28	0.049969
29	0.059183
30	0.072227
31	0.090782
32	0.11686
33	0.15304
34	0.20246
0	7.8001e-05
1	5.2264e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022798
20	0.024917
21	0.026755
22	0.02849
23	0.030283
24	0.032337
25	0.03493
26	0.038344
27	0.043013
28	0.049511
29	0.058587
30	0.071236
31	0.083985
32	0.10141
33	0.12593
34	0.15191
0	7.8001e-05
1	5.2264e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022798
20	0.024917
21	0.026755
22	0.02849
23	0.030283
24	0.032337
25	0.03493
26	0.038344
27	0.043013
28	0.049511
29	0.058587
30	0.071236
31	0.083985
32	0.10141
33	0.12593
34	0.15191
0	7.8001e-05
1	5.2264e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022798
20	0.024917
21	0.026755
22	0.02849
23	0.030283
24	0.032337
25	0.03493
26	0.038344
27	0.043013
28	0.049511
29	0.058587
30	0.071236
31	0.083985
32	0.10141
33	0.12593
34	0.15191
0	7.8001e-05
1	5.2264e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022798
20	0.024917
21	0.026755
22	0.02849
23	0.030283
24	0.032337
25	0.03493
26	0.038344
27	0.043013
28	0.049511
29	0.058587
30	0.071236
31	0.083985
32	0.10141
33	0.12593
34	0.15191
0	7.8001e-05
1	5.2264e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022798
20	0.024917
21	0.026755
22	0.02849
23	0.030283
24	0.032337
25	0.03493
26	0.038344
27	0.043013
28	0.049511
29	0.058587
30	0.071236
31	0.083985
32	0.10141
33	0.12593
34	0.15191
0	7.8001e-05
1	5.2264e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022798
20	0.024917
21	0.026755
22	0.02849
23	0.030283
24	0.032337
25	0.03493
26	0.038344
27	0.043013
28	0.049511
29	0.058587
30	0.071236
31	0.083985
32	0.10141
33	0.12593
34	0.15191
0	7.8001e-05
1	5.2264e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022798
20	0.024917
21	0.026755
22	0.02849
23	0.030283
24	0.032337
25	0.03493
26	0.038344
27	0.043013
28	0.049511
29	0.058587
30	0.071236
31	0.083985
32	0.10141
33	0.12593
34	0.15191
0	7.8001e-05
1	5.2264e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022798
20	0.024917
21	0.026755
22	0.02849
23	0.030283
24	0.032337
25	0.03493
26	0.038344
27	0.043013
28	0.049511
29	0.058587
30	0.071236
31	0.083985
32	0.10141
33	0.12593
34	0.15191
0	7.8001e-05
1	5.2264e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022798
20	0.024917
21	0.026755
22	0.02849
23	0.030283
24	0.032337
25	0.03493
26	0.038344
27	0.043013
28	0.049511
29	0.058587
30	0.071236
31	0.083985
32	0.10141
33	0.12593
34	0.15191
0	9.5631e-05
1	5.218e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022579
20	0.024746
21	0.026662
22	0.028464
23	0.030325
24	0.032471
25	0.035164
26	0.038726
27	0.043581
28	0.050327
29	0.05969
30	0.072661
31	0.090719
32	0.11574
33	0.15024
34	0.1968
0	9.5631e-05
1	5.218e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022579
20	0.024746
21	0.026662
22	0.028464
23	0.030325
24	0.032471
25	0.035164
26	0.038726
27	0.043581
28	0.050327
29	0.05969
30	0.072661
31	0.090719
32	0.11574
33	0.15024
34	0.1968
0	9.5631e-05
1	5.218e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022579
20	0.024746
21	0.026662
22	0.028464
23	0.030325
24	0.032471
25	0.035164
26	0.038726
27	0.043581
28	0.050327
29	0.05969
30	0.072661
31	0.090719
32	0.11574
33	0.15024
34	0.1968
0	9.5631e-05
1	5.218e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022579
20	0.024746
21	0.026662
22	0.028464
23	0.030325
24	0.032471
25	0.035164
26	0.038726
27	0.043581
28	0.050327
29	0.05969
30	0.072661
31	0.090719
32	0.11574
33	0.15024
34	0.1968
0	9.5631e-05
1	5.218e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022579
20	0.024746
21	0.026662
22	0.028464
23	0.030325
24	0.032471
25	0.035164
26	0.038726
27	0.043581
28	0.050327
29	0.05969
30	0.072661
31	0.090719
32	0.11574
33	0.15024
34	0.1968
0	9.5631e-05
1	5.218e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022579
20	0.024746
21	0.026662
22	0.028464
23	0.030325
24	0.032471
25	0.035164
26	0.038726
27	0.043581
28	0.050327
29	0.05969
30	0.072661
31	0.090719
32	0.11574
33	0.15024
34	0.1968
0	9.5631e-05
1	5.218e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022579
20	0.024746
21	0.026662
22	0.028464
23	0.030325
24	0.032471
25	0.035164
26	0.038726
27	0.043581
28	0.050327
29	0.05969
30	0.072661
31	0.090719
32	0.11574
33	0.15024
34	0.1968
0	9.5631e-05
1	5.218e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022579
20	0.024746
21	0.026662
22	0.028464
23	0.030325
24	0.032471
25	0.035164
26	0.038726
27	0.043581
28	0.050327
29	0.05969
30	0.072661
31	0.090719
32	0.11574
33	0.15024
34	0.1968
0	9.5631e-05
1	5.218e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022579
20	0.024746
21	0.026662
22	0.028464
23	0.030325
24	0.032471
25	0.035164
26	0.038726
27	0.043581
28	0.050327
29	0.05969
30	0.072661
31	0.090719
32	0.11574
33	0.15024
34	0.1968
0	3.4866e-05
1	5.2192e-05
2	7.8217e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022574
20	0.024746
21	0.026662
22	0.028464
23	0.030325
24	0.032479
25	0.035188
26	0.038779
27	0.043712
28	0.050617
29	0.060339
30	0.073995
31	0.092897
32	0.11883
33	0.15489
34	0.20418
0	3.4866e-05
1	5.2192e-05
2	7.8217e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022574
20	0.024746
21	0.026662
22	0.028464
23	0.030325
24	0.032479
25	0.035188
26	0.038779
27	0.043712
28	0.050617
29	0.060339
30	0.073995
31	0.092897
32	0.11883
33	0.15489
34	0.20418
0	3.4866e-05
1	5.2192e-05
2	7.8217e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022574
20	0.024746
21	0.026662
22	0.028464
23	0.030325
24	0.032479
25	0.035188
26	0.038779
27	0.043712
28	0.050617
29	0.060339
30	0.073995
31	0.092897
32	0.11883
33	0.15489
34	0.20418
0	3.4866e-05
1	5.2192e-05
2	7.8217e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022574
20	0.024746
21	0.026662
22	0.028464
23	0.030325
24	0.032479
25	0.035188
26	0.038779
27	0.043712
28	0.050617
29	0.060339
30	0.073995
31	0.092897
32	0.11883
33	0.15489
34	0.20418
0	3.4866e-05
1	5.2192e-05
2	7.8217e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022574
20	0.024746
21	0.026662
22	0.028464
23	0.030325
24	0.032479
25	0.035188
26	0.038779
27	0.043712
28	0.050617
29	0.060339
30	0.073995
31	0.092897
32	0.11883
33	0.15489
34	0.20418
0	3.4866e-05
1	5.2192e-05
2	7.8217e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022574
20	0.024746
21	0.026662
22	0.028464
23	0.030325
24	0.032479
25	0.035188
26	0.038779
27	0.043712
28	0.050617
29	0.060339
30	0.073995
31	0.092897
32	0.11883
33	0.15489
34	0.20418
0	3.4866e-05
1	5.2192e-05
2	7.8217e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022574
20	0.024746
21	0.026662
22	0.028464
23	0.030325
24	0.032479
25	0.035188
26	0.038779
27	0.043712
28	0.050617
29	0.060339
30	0.073995
31	0.092897
32	0.11883
33	0.15489
34	0.20418
0	3.4866e-05
1	5.2192e-05
2	7.8217e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022574
20	0.024746
21	0.026662
22	0.028464
23	0.030325
24	0.032479
25	0.035188
26	0.038779
27	0.043712
28	0.050617
29	0.060339
30	0.073995
31	0.092897
32	0.11883
33	0.15489
34	0.20418
0	3.4866e-05
1	5.2192e-05
2	7.8217e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022574
20	0.024746
21	0.026662
22	0.028464
23	0.030325
24	0.032479
25	0.035188
26	0.038779
27	0.043712
28	0.050617
29	0.060339
30	0.073995
31	0.092897
32	0.11883
33	0.15489
34	0.20418
0	3.4938e-05
1	5.2384e-05
2	7.8505e-05
3	0.0001176
4	0.00017608
5	0.00026339
6	0.00039346
7	0.00058668
8	0.00087217
9	0.0012912
10	0.0019002
11	0.0027733
12	0.0040004
13	0.0056833
14	0.0079195
15	0.010775
16	0.014236
17	0.018088
18	0.021513
19	0.021782
20	0.0239
21	0.025918
22	0.027606
23	0.029161
24	0.030825
25	0.03281
26	0.035359
27	0.038806
28	0.043601
29	0.050362
30	0.059924
31	0.073418
32	0.092278
33	0.1183
34	0.15365
0	3.4938e-05
1	5.2384e-05
2	7.8505e-05
3	0.0001176
4	0.00017608
5	0.00026339
6	0.00039346
7	0.00058668
8	0.00087217
9	0.0012912
10	0.0019002
11	0.0027733
12	0.0040004
13	0.0056833
14	0.0079195
15	0.010775
16	0.014236
17	0.018088
18	0.021513
19	0.021782
20	0.0239
21	0.025918
22	0.027606
23	0.029161
24	0.030825
25	0.03281
26	0.035359
27	0.038806
28	0.043601
29	0.050362
30	0.059924
31	0.073418
32	0.092278
33	0.1183
34	0.15365
0	3.4938e-05
1	5.2384e-05
2	7.8505e-05
3	0.0001176
4	0.00017608
5	0.00026339
6	0.00039346
7	0.00058668
8	0.00087217
9	0.0012912
10	0.0019002
11	0.0027733
12	0.0040004
13	0.0056833
14	0.0079195
15	0.010775
16	0.014236
17	0.018088
18	0.021513
19	0.021782
20	0.0239
21	0.025918
22	0.027606
23	0.029161
24	0.030825
25	0.03281
26	0.035359
27	0.038806
28	0.043601
29	0.050362
30	0.059924
31	0.073418
32	0.092278
33	0.1183
34	0.15365
0	3.4938e-05
1	5.2384e-05
2	7.8505e-05
3	0.0001176
4	0.00017608
5	0.00026339
6	0.00039346
7	0.00058668
8	0.00087217
9	0.0012912
10	0.0019002
11	0.0027733
12	0.0040004
13	0.0056833
14	0.0079195
15	0.010775
16	0.014236
17	0.018088
18	0.021513
19	0.021782
20	0.0239
21	0.025918
22	0.027606
23	0.029161
24	0.030825
25	0.03281
26	0.035359
27	0.038806
28	0.043601
29	0.050362
30	0.059924
31	0.073418
32	0.092278
33	0.1183
34	0.15365
0	3.4938e-05
1	5.2384e-05
2	7.8505e-05
3	0.0001176
4	0.00017608
5	0.00026339
6	0.00039346
7	0.00058668
8	0.00087217
9	0.0012912
10	0.0019002
11	0.0027733
12	0.0040004
13	0.0056833
14	0.0079195
15	0.010775
16	0.014236
17	0.018088
18	0.021513
19	0.021782
20	0.0239
21	0.025918
22	0.027606
23	0.029161
24	0.030825
25	0.03281
26	0.035359
27	0.038806
28	0.043601
29	0.050362
30	0.059924
31	0.073418
32	0.092278
33	0.1183
34	0.15365
0	3.4938e-05
1	5.2384e-05
2	7.8505e-05
3	0.0001176
4	0.00017608
5	0.00026339
6	0.00039346
7	0.00058668
8	0.00087217
9	0.0012912
10	0.0019002
11	0.0027733
12	0.0040004
13	0.0056833
14	0.0079195
15	0.010775
16	0.014236
17	0.018088
18	0.021513
19	0.021782
20	0.0239
21	0.025918
22	0.027606
23	0.029161
24	0.030825
25	0.03281
26	0.035359
27	0.038806
28	0.043601
29	0.050362
30	0.059924
31	0.073418
32	0.092278
33	0.1183
34	0.15365
0	3.4938e-05
1	5.2384e-05
2	7.8505e-05
3	0.0001176
4	0.00017608
5	0.00026339
6	0.00039346
7	0.00058668
8	0.00087217
9	0.0012912
10	0.0019002
11	0.0027733
12	0.0040004
13	0.0056833
14	0.0079195
15	0.010775
16	0.014236
17	0.018088
18	0.021513
19	0.021782
20	0.0239
21	0.025918
22	0.027606
23	0.029161
24	0.030825
25	0.03281
26	0.035359
27	0.038806
28	0.043601
29	0.050362
30	0.059924
31	0.073418
32	0.092278
33	0.1183
34	0.15365
0	3.4938e-05
1	5.2384e-05
2	7.8505e-05
3	0.0001176
4	0.00017608
5	0.00026339
6	0.00039346
7	0.00058668
8	0.00087217
9	0.0012912
10	0.0019002
11	0.0027733
12	0.0040004
13	0.0056833
14	0.0079195
15	0.010775
16	0.014236
17	0.018088
18	0.021513
19	0.021782
20	0.0239
21	0.025918
22	0.027606
23	0.029161
24	0.030825
25	0.03281
26	0.035359
27	0.038806
28	0.043601
29	0.050362
30	0.059924
31	0.073418
32	0.092278
33	0.1183
34	0.15365
0	3.4938e-05
1	5.2384e-05
2	7.8505e-05
3	0.0001176
4	0.00017608
5	0.00026339
6	0.00039346
7	0.00058668
8	0.00087217
9	0.0012912
10	0.0019002
11	0.0027733
12	0.0040004
13	0.0056833
14	0.0079195
15	0.010775
16	0.014236
17	0.018088
18	0.021513
19	0.021782
20	0.0239
21	0.025918
22	0.027606
23	0.029161
24	0.030825
25	0.03281
26	0.035359
27	0.038806
28	0.043601
29	0.050362
30	0.059924
31	0.073418
32	0.092278
33	0.1183
34	0.15365
0	0.00016077
1	5.218e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022574
20	0.024746
21	0.026662
22	0.028464
23	0.030325
24	0.032464
25	0.035148
26	0.03869
27	0.043511
28	0.0502
29	0.059402
30	0.072394
31	0.090469
32	0.11544
33	0.14984
34	0.19665
0	0.00016077
1	5.218e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022574
20	0.024746
21	0.026662
22	0.028464
23	0.030325
24	0.032464
25	0.035148
26	0.03869
27	0.043511
28	0.0502
29	0.059402
30	0.072394
31	0.090469
32	0.11544
33	0.14984
34	0.19665
0	0.00016077
1	5.218e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022574
20	0.024746
21	0.026662
22	0.028464
23	0.030325
24	0.032464
25	0.035148
26	0.03869
27	0.043511
28	0.0502
29	0.059402
30	0.072394
31	0.090469
32	0.11544
33	0.14984
34	0.19665
0	0.00016077
1	5.218e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022574
20	0.024746
21	0.026662
22	0.028464
23	0.030325
24	0.032464
25	0.035148
26	0.03869
27	0.043511
28	0.0502
29	0.059402
30	0.072394
31	0.090469
32	0.11544
33	0.14984
34	0.19665
0	0.00016077
1	5.218e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022574
20	0.024746
21	0.026662
22	0.028464
23	0.030325
24	0.032464
25	0.035148
26	0.03869
27	0.043511
28	0.0502
29	0.059402
30	0.072394
31	0.090469
32	0.11544
33	0.14984
34	0.19665
0	0.00016077
1	5.218e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022574
20	0.024746
21	0.026662
22	0.028464
23	0.030325
24	0.032464
25	0.035148
26	0.03869
27	0.043511
28	0.0502
29	0.059402
30	0.072394
31	0.090469
32	0.11544
33	0.14984
34	0.19665
0	0.00016077
1	5.218e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022574
20	0.024746
21	0.026662
22	0.028464
23	0.030325
24	0.032464
25	0.035148
26	0.03869
27	0.043511
28	0.0502
29	0.059402
30	0.072394
31	0.090469
32	0.11544
33	0.14984
34	0.19665
0	0.00016077
1	5.218e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022574
20	0.024746
21	0.026662
22	0.028464
23	0.030325
24	0.032464
25	0.035148
26	0.03869
27	0.043511
28	0.0502
29	0.059402
30	0.072394
31	0.090469
32	0.11544
33	0.14984
34	0.19665
0	0.00016077
1	5.218e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022574
20	0.024746
21	0.026662
22	0.028464
23	0.030325
24	0.032464
25	0.035148
26	0.03869
27	0.043511
28	0.0502
29	0.059402
30	0.072394
31	0.090469
32	0.11544
33	0.14984
34	0.19665
0	6.2806e-05
1	5.218e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022574
20	0.024746
21	0.026662
22	0.028464
23	0.030332
24	0.032479
25	0.035188
26	0.038779
27	0.043722
28	0.050652
29	0.060437
30	0.074097
31	0.092683
32	0.11885
33	0.15519
34	0.20506
0	6.2806e-05
1	5.218e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022574
20	0.024746
21	0.026662
22	0.028464
23	0.030332
24	0.032479
25	0.035188
26	0.038779
27	0.043722
28	0.050652
29	0.060437
30	0.074097
31	0.092683
32	0.11885
33	0.15519
34	0.20506
0	6.2806e-05
1	5.218e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022574
20	0.024746
21	0.026662
22	0.028464
23	0.030332
24	0.032479
25	0.035188
26	0.038779
27	0.043722
28	0.050652
29	0.060437
30	0.074097
31	0.092683
32	0.11885
33	0.15519
34	0.20506
0	6.2806e-05
1	5.218e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022574
20	0.024746
21	0.026662
22	0.028464
23	0.030332
24	0.032479
25	0.035188
26	0.038779
27	0.043722
28	0.050652
29	0.060437
30	0.074097
31	0.092683
32	0.11885
33	0.15519
34	0.20506
0	6.2806e-05
1	5.218e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022574
20	0.024746
21	0.026662
22	0.028464
23	0.030332
24	0.032479
25	0.035188
26	0.038779
27	0.043722
28	0.050652
29	0.060437
30	0.074097
31	0.092683
32	0.11885
33	0.15519
34	0.20506
0	6.2806e-05
1	5.218e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022574
20	0.024746
21	0.026662
22	0.028464
23	0.030332
24	0.032479
25	0.035188
26	0.038779
27	0.043722
28	0.050652
29	0.060437
30	0.074097
31	0.092683
32	0.11885
33	0.15519
34	0.20506
0	6.2806e-05
1	5.218e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022574
20	0.024746
21	0.026662
22	0.028464
23	0.030332
24	0.032479
25	0.035188
26	0.038779
27	0.043722
28	0.050652
29	0.060437
30	0.074097
31	0.092683
32	0.11885
33	0.15519
34	0.20506
0	6.2806e-05
1	5.218e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022574
20	0.024746
21	0.026662
22	0.028464
23	0.030332
24	0.032479
25	0.035188
26	0.038779
27	0.043722
28	0.050652
29	0.060437
30	0.074097
31	0.092683
32	0.11885
33	0.15519
34	0.20506
0	6.2806e-05
1	5.218e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022574
20	0.024746
21	0.026662
22	0.028464
23	0.030332
24	0.032479
25	0.035188
26	0.038779
27	0.043722
28	0.050652
29	0.060437
30	0.074097
31	0.092683
32	0.11885
33	0.15519
34	0.20506
0	3.9147e-05
1	5.2204e-05
2	7.8235e-05
3	0.00011719
4	0.00017547
5	0.00026248
6	0.0003921
7	0.00058466
8	0.00086916
9	0.0012868
10	0.0018932
11	0.0027618
12	0.0039829
13	0.0056572
14	0.0078759
15	0.010703
16	0.014109
17	0.017873
18	0.021335
19	0.022589
20	0.024746
21	0.026662
22	0.028458
23	0.030325
24	0.032464
25	0.035148
26	0.03869
27	0.043491
28	0.049957
29	0.059156
30	0.072194
31	0.090761
32	0.11686
33	0.15305
34	0.2026
0	3.9147e-05
1	5.2204e-05
2	7.8235e-05
3	0.00011719
4	0.00017547
5	0.00026248
6	0.0003921
7	0.00058466
8	0.00086916
9	0.0012868
10	0.0018932
11	0.0027618
12	0.0039829
13	0.0056572
14	0.0078759
15	0.010703
16	0.014109
17	0.017873
18	0.021335
19	0.022589
20	0.024746
21	0.026662
22	0.028458
23	0.030325
24	0.032464
25	0.035148
26	0.03869
27	0.043491
28	0.049957
29	0.059156
30	0.072194
31	0.090761
32	0.11686
33	0.15305
34	0.2026
0	3.9147e-05
1	5.2204e-05
2	7.8235e-05
3	0.00011719
4	0.00017547
5	0.00026248
6	0.0003921
7	0.00058466
8	0.00086916
9	0.0012868
10	0.0018932
11	0.0027618
12	0.0039829
13	0.0056572
14	0.0078759
15	0.010703
16	0.014109
17	0.017873
18	0.021335
19	0.022589
20	0.024746
21	0.026662
22	0.028458
23	0.030325
24	0.032464
25	0.035148
26	0.03869
27	0.043491
28	0.049957
29	0.059156
30	0.072194
31	0.090761
32	0.11686
33	0.15305
34	0.2026
0	3.9147e-05
1	5.2204e-05
2	7.8235e-05
3	0.00011719
4	0.00017547
5	0.00026248
6	0.0003921
7	0.00058466
8	0.00086916
9	0.0012868
10	0.0018932
11	0.0027618
12	0.0039829
13	0.0056572
14	0.0078759
15	0.010703
16	0.014109
17	0.017873
18	0.021335
19	0.022589
20	0.024746
21	0.026662
22	0.028458
23	0.030325
24	0.032464
25	0.035148
26	0.03869
27	0.043491
28	0.049957
29	0.059156
30	0.072194
31	0.090761
32	0.11686
33	0.15305
34	0.2026
0	3.9147e-05
1	5.2204e-05
2	7.8235e-05
3	0.00011719
4	0.00017547
5	0.00026248
6	0.0003921
7	0.00058466
8	0.00086916
9	0.0012868
10	0.0018932
11	0.0027618
12	0.0039829
13	0.0056572
14	0.0078759
15	0.010703
16	0.014109
17	0.017873
18	0.021335
19	0.022589
20	0.024746
21	0.026662
22	0.028458
23	0.030325
24	0.032464
25	0.035148
26	0.03869
27	0.043491
28	0.049957
29	0.059156
30	0.072194
31	0.090761
32	0.11686
33	0.15305
34	0.2026
0	3.9147e-05
1	5.2204e-05
2	7.8235e-05
3	0.00011719
4	0.00017547
5	0.00026248
6	0.0003921
7	0.00058466
8	0.00086916
9	0.0012868
10	0.0018932
11	0.0027618
12	0.0039829
13	0.0056572
14	0.0078759
15	0.010703
16	0.014109
17	0.017873
18	0.021335
19	0.022589
20	0.024746
21	0.026662
22	0.028458
23	0.030325
24	0.032464
25	0.035148
26	0.03869
27	0.043491
28	0.049957
29	0.059156
30	0.072194
31	0.090761
32	0.11686
33	0.15305
34	0.2026
0	3.9147e-05
1	5.2204e-05
2	7.8235e-05
3	0.00011719
4	0.00017547
5	0.00026248
6	0.0003921
7	0.00058466
8	0.00086916
9	0.0012868
10	0.0018932
11	0.0027618
12	0.0039829
13	0.0056572
14	0.0078759
15	0.010703
16	0.014109
17	0.017873
18	0.021335
19	0.022589
20	0.024746
21	0.026662
22	0.028458
23	0.030325
24	0.032464
25	0.035148
26	0.03869
27	0.043491
28	0.049957
29	0.059156
30	0.072194
31	0.090761
32	0.11686
33	0.15305
34	0.2026
0	3.9147e-05
1	5.2204e-05
2	7.8235e-05
3	0.00011719
4	0.00017547
5	0.00026248
6	0.0003921
7	0.00058466
8	0.00086916
9	0.0012868
10	0.0018932
11	0.0027618
12	0.0039829
13	0.0056572
14	0.0078759
15	0.010703
16	0.014109
17	0.017873
18	0.021335
19	0.022589
20	0.024746
21	0.026662
22	0.028458
23	0.030325
24	0.032464
25	0.035148
26	0.03869
27	0.043491
28	0.049957
29	0.059156
30	0.072194
31	0.090761
32	0.11686
33	0.15305
34	0.2026
0	3.9147e-05
1	5.2204e-05
2	7.8235e-05
3	0.00011719
4	0.00017547
5	0.00026248
6	0.0003921
7	0.00058466
8	0.00086916
9	0.0012868
10	0.0018932
11	0.0027618
12	0.0039829
13	0.0056572
14	0.0078759
15	0.010703
16	0.014109
17	0.017873
18	0.021335
19	0.022589
20	0.024746
21	0.026662
22	0.028458
23	0.030325
24	0.032464
25	0.035148
26	0.03869
27	0.043491
28	0.049957
29	0.059156
30	0.072194
31	0.090761
32	0.11686
33	0.15305
34	0.2026
0	0.00013183
1	5.2626e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022574
20	0.024746
21	0.026662
22	0.028464
23	0.030325
24	0.032479
25	0.03518
26	0.038761
27	0.043692
28	0.050571
29	0.060256
0	0.00013183
1	5.2626e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022574
20	0.024746
21	0.026662
22	0.028464
23	0.030325
24	0.032479
25	0.03518
26	0.038761
27	0.043692
28	0.050571
29	0.060256
0	0.00013183
1	5.2626e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022574
20	0.024746
21	0.026662
22	0.028464
23	0.030325
24	0.032479
25	0.03518
26	0.038761
27	0.043692
28	0.050571
29	0.060256
0	0.00013183
1	5.2626e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022574
20	0.024746
21	0.026662
22	0.028464
23	0.030325
24	0.032479
25	0.03518
26	0.038761
27	0.043692
28	0.050571
29	0.060256
0	0.00013183
1	5.2626e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022574
20	0.024746
21	0.026662
22	0.028464
23	0.030325
24	0.032479
25	0.03518
26	0.038761
27	0.043692
28	0.050571
29	0.060256
0	0.00013183
1	5.2626e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022574
20	0.024746
21	0.026662
22	0.028464
23	0.030325
24	0.032479
25	0.03518
26	0.038761
27	0.043692
28	0.050571
29	0.060256
0	0.00013183
1	5.2626e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022574
20	0.024746
21	0.026662
22	0.028464
23	0.030325
24	0.032479
25	0.03518
26	0.038761
27	0.043692
28	0.050571
29	0.060256
0	0.00013183
1	5.2626e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022574
20	0.024746
21	0.026662
22	0.028464
23	0.030325
24	0.032479
25	0.03518
26	0.038761
27	0.043692
28	0.050571
29	0.060256
0	0.00013183
1	5.2626e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022574
20	0.024746
21	0.026662
22	0.028464
23	0.030325
24	0.032479
25	0.03518
26	0.038761
27	0.043692
28	0.050571
29	0.060256
0	0.00013183
1	5.2626e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022574
20	0.024746
21	0.026662
22	0.028464
23	0.030325
24	0.032479
25	0.03518
26	0.038761
27	0.043692
28	0.050571
29	0.060256


==> SashaEpoch0down/Action-Epoch0-10kHz.txt <==
0	0.13101
1	8.9764e-06
2	1.3207e-05
3	1.9797e-05
4	2.9669e-05
5	4.4443e-05
6	6.6527e-05
7	9.9495e-05
8	0.00014859
9	0.00022146
10	0.000329
11	0.00048686
12	0.00071614
13	0.0010454
14	0.0015111
15	0.0021592
16	0.0030444
17	0.0042355
18	0.005817
19	0.0047217
20	0.0061334
21	0.0078795
22	0.010039
23	0.012712
24	0.016018
25	0.024149
26	0.024328
27	0.025864
28	0.026309
29	0.02509
30	0.027189
31	0.029895
32	0.033636
33	0.037705
34	0.044055
35	0.053456
36	0.068865
37	0.091812
38	0.12984
39	0.18737
0	0.00056273
1	1.0703e-05
2	1.3207e-05
3	1.9797e-05
4	2.9669e-05
5	4.4443e-05
6	6.6527e-05
7	9.9495e-05
8	0.00014859
9	0.00022146
10	0.00032908
11	0.00048686
12	0.00071614
13	0.0010454
14	0.0015111
15	0.0021592
16	0.0030444
17	0.0042355
18	0.005817
19	0.0047228
20	0.0061334
21	0.010977
22	0.011722
23	0.012712
24	0.013471
25	0.012948
26	0.012963
27	0.014109
28	0.015999
29	0.018189
30	0.020535
31	0.023458
32	0.027152
33	0.033335
34	0.041333
35	0.039337
36	0.056338
37	0.082186
38	0.12108
39	0.17925
0	0.00042024
1	1.039e-05
2	1.3207e-05
3	1.9797e-05
4	2.9669e-05
5	4.4443e-05
6	6.6527e-05
7	9.9495e-05
8	0.00014859
9	0.00022146
10	0.000329
11	0.00048686
12	0.00071614
13	0.0010454
14	0.0015111
15	0.0021592
16	0.0030444
17	0.0042355
18	0.005817
19	0.0047217
20	0.0061334
21	0.0078795
22	0.010039
23	0.012712
24	0.016092
25	0.018239
26	0.018698
27	0.015613
28	0.010106
29	0.0053506
30	0.0019806
31	0.0017002
32	0.0021262
33	0.0026675
34	0.0033205
35	0.0041134
36	0.0050957
37	0.0063606
38	0.0079891
39	0.010141
0	0.00045772
1	1.0742e-05
2	1.321e-05
3	1.9797e-05
4	2.9669e-05
5	4.4443e-05
6	6.6527e-05
7	9.9495e-05
8	0.00014859
9	0.00022146
10	0.00032908
11	0.00048686
12	0.00071614
13	0.0010454
14	0.0015111
15	0.0021592
16	0.0030444
17	0.0042355
18	0.005817
19	0.004761
20	0.0061348
21	0.010907
22	0.011371
23	0.012624
24	0.013471
25	0.012677
26	0.012656
27	0.01381
28	0.015325
29	0.017318
30	0.019382
31	0.022131
32	0.025799
33	0.031725
34	0.027568
35	0.038672
36	0.055924
37	0.081941
38	0.12086
39	0.17902
0	0.00050781
1	9.7185e-06
2	1.321e-05
3	1.9733e-05
4	2.9573e-05
5	4.43e-05
6	6.6328e-05
7	9.9197e-05
8	0.00014812
9	0.00022075
10	0.00032802
11	0.0004854
12	0.000714
13	0.0010423
14	0.001507
15	0.0021533
16	0.0030367
17	0.0042247
18	0.0058023
19	0.0078868
20	0.0061334
21	0.0078795
22	0.010039
23	0.012712
24	0.016014
25	0.025948
26	0.022553
27	0.025504
28	0.027906
29	0.032367
30	0.038107
31	0.042121
32	0.046377
33	0.051475
34	0.053839
35	0.052954
36	0.044514
37	0.036224
38	0.035555
39	0.037489
0	0.061759
1	1.0137e-05
2	8.6696e-06
3	1.2477e-05
4	1.8159e-05
5	2.2238e-05
6	2.3752e-05
7	2.2919e-05
8	4.4566e-06
9	4.4137e-06
10	6.5073e-06
11	9.4254e-06
12	1.3341e-05
13	1.9006e-05
14	2.6607e-05
15	3.6475e-05
16	4.8876e-05
17	6.4032e-05
18	8.2243e-05
19	0.00010399
20	0.00013014
21	0.00016203
22	0.00020151
23	0.0002513
24	0.00031492
25	0.00039719
26	0.00050431
27	0.00064432
28	0.00082737
29	0.0010656
30	0.0013731
31	0.0017644
32	0.0022568
33	0.0028688
34	0.0036166
35	0.0045562
36	0.0057624
37	0.0073485
38	0.0094798
39	0.012388
0	1.0186e-05
1	1.0632e-05
2	1.321e-05
3	1.9802e-05
4	2.9676e-05
5	4.4453e-05
6	6.6543e-05
7	9.9518e-05
8	0.00014863
9	0.00022146
10	0.00032908
11	0.00048686
12	0.00071631
13	0.0010454
14	0.0015115
15	0.0021592
16	0.0030451
17	0.0042355
18	0.0058184
19	0.0047808
20	0.0061334
21	0.01078
22	0.011384
23	0.01232
24	0.011598
25	0.011241
26	0.011424
27	0.0125
28	0.013696
29	0.015143
30	0.016455
31	0.018319
32	0.014171
33	0.018548
34	0.026248
35	0.037931
36	0.055399
37	0.081489
38	0.12043
39	0.17852
0	0.0020091
1	9.528e-06
2	1.3207e-05
3	1.9797e-05
4	2.9669e-05
5	4.4443e-05
6	6.6527e-05
7	9.9495e-05
8	0.00014859
9	0.00022146
10	0.000329
11	0.00048686
12	0.00071614
13	0.0010454
14	0.0015111
15	0.0021592
16	0.0030444
17	0.0042355
18	0.005817
19	0.0047228
20	0.0087902
21	0.009264
22	0.0094798
23	0.008179
24	0.0074834
25	0.0077339
26	0.0088085
27	0.0095565
28	0.010072
29	0.010209
30	0.0077002
31	0.0091411
32	0.012552
33	0.017799
34	0.025728
35	0.037532
36	0.055093
37	0.081264
38	0.12029
39	0.17856
0	0.00043351
1	1.8201e-05
2	1.5933e-05
3	1.9802e-05
4	2.9669e-05
5	4.4443e-05
6	6.6527e-05
7	9.9495e-05
8	0.00014859
9	0.00022146
10	0.00032908
11	0.00048686
12	0.00071614
13	0.0010454
14	0.0015111
15	0.0021592
16	0.0030444
17	0.0042355
18	0.005817
19	0.0047228
20	0.0085803
21	0.0092534
22	0.009594
23	0.0083464
24	0.0076155
25	0.0079068
26	0.008764
27	0.0095017
28	0.0097972
29	0.0096006
30	0.0076842
31	0.0091538
32	0.01256
33	0.017807
34	0.025734
35	0.03754
36	0.055106
37	0.081264
38	0.1203
39	0.17857
0	1.5481
1	1.061e-05
2	1.321e-05
3	1.9802e-05
4	2.9676e-05
5	4.4453e-05
6	6.6543e-05
7	9.9518e-05
8	0.00014859
9	0.00022146
10	0.00032908
11	0.00048686
12	0.00071631
13	0.0010454
14	0.0015115
15	0.0021592
16	0.0030451
17	0.0042355
18	0.0058184
19	0.004725
20	0.0086856
21	0.0092576
22	0.0095719
23	0.0081171
24	0.0073013
25	0.0075736
26	0.0082871
27	0.0088675
28	0.0091054
29	0.0068802
30	0.0067764
31	0.0090116
32	0.01252
33	0.017803
34	0.025739
35	0.037549
36	0.055106
37	0.081264
38	0.12028
39	0.17846
0	0.29102
1	1.0671e-05
2	1.3207e-05
3	1.9797e-05
4	2.9669e-05
5	4.4443e-05
6	6.6527e-05
7	9.9495e-05
8	0.00014859
9	0.00022146
10	0.000329
11	0.00048686
12	0.00071614
13	0.0010454
14	0.0015111
15	0.0021592
16	0.0030444
17	0.0042355
18	0.005817
19	0.0047217
20	0.0061334
21	0.0078795
22	0.010039
23	0.012712
24	0.016018
25	0.024934
26	0.024746
27	0.026134
28	0.02832
29	0.026315
30	0.027587
31	0.030437
32	0.034127
33	0.038681
34	0.044627
35	0.053358
36	0.068312
37	0.092918
38	0.13118
39	0.18869
0	0.00054941
1	1.0602e-05
2	1.321e-05
3	1.9802e-05
4	2.9676e-05
5	4.4453e-05
6	6.6543e-05
7	9.9518e-05
8	0.00014859
9	0.00022075
10	0.00032802
11	0.0004854
12	0.000714
13	0.0010423
14	0.001507
15	0.0021533
16	0.0030367
17	0.0042247
18	0.0058023
19	0.0078868
20	0.0061334
21	0.0078795
22	0.010039
23	0.012712
24	0.016014
25	0.024826
26	0.024626
27	0.026008
28	0.02724
29	0.025212
30	0.027302
31	0.029999
32	0.033458
33	0.037171
34	0.042238
35	0.052493
36	0.068691
37	0.093605
38	0.13167
39	0.18896
0	0.00073266
1	9.2278e-06
2	1.3207e-05
3	1.9797e-05
4	2.9669e-05
5	4.4443e-05
6	6.6527e-05
7	9.9495e-05
8	0.00014859
9	0.00022146
10	0.000329
11	0.00048686
12	0.00071614
13	0.0010454
14	0.0015111
15	0.0021592
16	0.0030444
17	0.0042355
18	0.005817
19	0.0047217
20	0.0061334
21	0.0078795
22	0.010039
23	0.012712
24	0.020545
25	0.020559
26	0.021727
27	0.023094
28	0.021473
29	0.022914
30	0.025194
31	0.028197
32	0.032063
33	0.037205
34	0.044484
35	0.056715
36	0.074989
37	0.10011
38	0.13283
39	0.18567
0	8.6517e-05
1	1.2639e-05
2	1.5258e-05
3	1.9898e-05
4	2.973e-05
5	4.4432e-05
6	6.6313e-05
7	9.8401e-05
8	0.00014461
9	0.00020888
10	0.00029404
11	0.00039994
12	0.00054363
13	0.00074714
14	0.00102
15	0.0013731
16	0.0018365
17	0.0024485
18	0.0032226
19	0.0041773
20	0.0052772
21	0.0065948
22	0.0081677
23	0.0099954
24	0.012095
25	0.014451
26	0.017033
27	0.019679
28	0.022714
29	0.024621
30	0.027114
31	0.029888
32	0.032931
33	0.0364
34	0.040654
35	0.046047
36	0.052991
37	0.062044
38	0.073995
39	0.089475
0	0.001074
1	9.5104e-06
2	1.321e-05
3	1.9733e-05
4	2.9573e-05
5	4.43e-05
6	6.6328e-05
7	9.9197e-05
8	0.00014812
9	0.00022075
10	0.00032802
11	0.0004854
12	0.000714
13	0.0010423
14	0.001507
15	0.0021533
16	0.0030367
17	0.0042247
18	0.0058023
19	0.0078868
20	0.0061334
21	0.0078795
22	0.010039
23	0.012712
24	0.016014
25	0.024541
26	0.024395
27	0.025509
28	0.026134
29	0.024677
30	0.026589
31	0.029322
32	0.032711
33	0.036847
34	0.042855
35	0.052131
36	0.067298
37	0.09247
38	0.13067
39	0.18807
0	0.00048809
1	1.3884e-05
2	1.321e-05
3	1.9802e-05
4	2.9676e-05
5	4.4443e-05
6	6.6543e-05
7	9.9518e-05
8	0.00014859
9	0.00022146
10	0.00032908
11	0.00048686
12	0.00071631
13	0.0010454
14	0.0015115
15	0.0021592
16	0.0030451
17	0.0042355
18	0.0058184
19	0.0047217
20	0.0086716
21	0.0089269
22	0.0084859
23	0.0074131
24	0.0074559
25	0.0075963
26	0.0078578
27	0.0082871
28	0.0084508
29	0.0069968
30	0.0068549
31	0.0091538
32	0.012709
33	0.017993
34	0.025942
35	0.037722
36	0.055246
37	0.081358
38	0.12027
39	0.17829
0	1.1924
1	9.158e-06
2	1.3207e-05
3	1.9797e-05
4	2.9669e-05
5	4.4443e-05
6	6.6527e-05
7	9.9495e-05
8	0.00014859
9	0.00022146
10	0.00032908
11	0.00048686
12	0.00071614
13	0.0010454
14	0.0015111
15	0.0021592
16	0.0030444
17	0.0042355
18	0.005817
19	0.0047228
20	0.0061674
21	0.0078813
22	0.013487
23	0.013951
24	0.015122
25	0.015164
26	0.014911
27	0.015639
28	0.017531
29	0.019521
30	0.021863
31	0.024894
32	0.02892
33	0.034922
34	0.044432
35	0.054866
36	0.05805
37	0.083311
38	0.12187
39	0.17982
0	9.5345e-05
1	1.0212e-05
2	1.321e-05
3	1.9802e-05
4	2.9676e-05
5	4.4453e-05
6	6.6543e-05
7	9.9518e-05
8	0.00014859
9	0.00022146
10	0.00032908
11	0.00048686
12	0.00071631
13	0.0010454
14	0.0015115
15	0.0021592
16	0.0030451
17	0.0042355
18	0.0058184
19	0.0047217
20	0.0061334
21	0.0078795
22	0.013446
23	0.014116
24	0.015212
25	0.014754
26	0.014689
27	0.015164
28	0.016554
29	0.018323
30	0.020399
31	0.02319
32	0.026742
33	0.032085
34	0.040198
35	0.039518
36	0.056364
37	0.082167
38	0.12102
39	0.17909
0	0.00012726
1	9.1706e-06
2	1.3384e-05
3	1.9957e-05
4	2.9874e-05
5	4.471e-05
6	6.6804e-05
7	9.9586e-05
8	0.00014863
9	0.00022146
10	0.00032908
11	0.00048686
12	0.00071631
13	0.0010457
14	0.0015115
15	0.0021592
16	0.0030437
17	0.0042257
18	0.0057943
19	0.0078451
20	0.0061263
21	0.0078253
22	0.0099129
23	0.012482
24	0.015631
25	0.019436
26	0.023994
27	0.029417
28	0.035752
29	0.042855
30	0.0502
31	0.050839
32	0.055731
33	0.06156
34	0.067671
35	0.073401
36	0.077732
37	0.083676
38	0.087902
39	0.096962
0	0.00023922
1	8.8125e-06
2	1.321e-05
3	1.9733e-05
4	2.9573e-05
5	4.43e-05
6	6.6328e-05
7	9.9197e-05
8	0.00014812
9	0.00022075
10	0.00032802
11	0.0004854
12	0.000714
13	0.0010423
14	0.001507
15	0.0021533
16	0.0030367
17	0.0042247
18	0.0058023
19	0.0078868
20	0.0061334
21	0.0078795
22	0.010039
23	0.012712
24	0.016014
25	0.025545
26	0.025067
27	0.026236
28	0.028681
29	0.026829
30	0.027542
31	0.030095
32	0.033636
33	0.038265
34	0.043914
35	0.05379
36	0.06778
37	0.082985
38	0.10304
39	0.10383
0	0.0034459
1	9.5852e-06
2	1.3207e-05
3	1.9797e-05
4	2.9669e-05
5	4.4443e-05
6	6.6527e-05
7	9.9495e-05
8	0.00014859
9	0.00022146
10	0.00032908
11	0.00048686
12	0.00071614
13	0.0010454
14	0.0015111
15	0.0021592
16	0.0030444
17	0.0042355
18	0.005817
19	0.0047228
20	0.0070599
21	0.0087478
22	0.010947
23	0.013381
24	0.015985
25	0.018945
26	0.022315
27	0.025621
28	0.027391
29	0.024632
30	0.016047
31	0.011535
32	0.0071023
33	0.004835
34	0.0047577
35	0.0051322
36	0.006387
37	0.0081377
38	0.010571
39	0.013839
0	0.00071895
1	1.0627e-05
2	1.3207e-05
3	1.9797e-05
4	2.9669e-05
5	4.4443e-05
6	6.6527e-05
7	9.9495e-05
8	0.00014859
9	0.00022146
10	0.000329
11	0.00048686
12	0.00071614
13	0.0010454
14	0.0015111
15	0.0021592
16	0.0030444
17	0.0042355
18	0.005817
19	0.0047217
20	0.0068691
21	0.0087478
22	0.010947
23	0.013381
24	0.015981
25	0.018937
26	0.02231
27	0.025615
28	0.027391
29	0.025468
30	0.017144
31	0.012996
32	0.0093197
33	0.0062734
34	0.0055246
35	0.006101
36	0.0065509
37	0.0080316
38	0.0097566
39	0.012636
0	0.00046795
1	1.6129e-05
2	1.8651e-05
3	1.992e-05
4	2.9676e-05
5	4.4443e-05
6	6.6543e-05
7	9.9495e-05
8	0.00014859
9	0.00022146
10	0.000329
11	0.00048686
12	0.00071614
13	0.0010454
14	0.0015111
15	0.0021592
16	0.0030444
17	0.0042355
18	0.005817
19	0.0047217
20	0.0061334
21	0.0078795
22	0.010039
23	0.012712
24	0.016018
25	0.019643
26	0.022501
27	0.025966
28	0.029628
29	0.033869
30	0.039792
31	0.045509
32	0.050652
33	0.055539
34	0.056951
35	0.033466
36	0.030803
37	0.032456
38	0.035367
39	0.039792
0	5.4013e-05
1	8.8105e-06
2	1.321e-05
3	1.9802e-05
4	2.9573e-05
5	4.43e-05
6	6.6328e-05
7	9.9197e-05
8	0.00014812
9	0.00022075
10	0.00032802
11	0.0004854
12	0.000714
13	0.0010423
14	0.001507
15	0.0021533
16	0.0030367
17	0.0042247
18	0.0058023
19	0.0078868
20	0.0061334
21	0.0078795
22	0.010039
23	0.012712
24	0.016014
25	0.025032
26	0.024632
27	0.02602
28	0.026965
29	0.025032
30	0.027027
31	0.029662
32	0.033212
33	0.037334
34	0.042179
35	0.052012
36	0.068124
37	0.093132
38	0.13126
39	0.18862
0	9.9129e-06
1	1.2963e-05
2	1.5506e-05
3	1.977e-05
4	2.9431e-05
5	4.3182e-05
6	5.2167e-05
7	7.3181e-05
8	0.00010442
9	0.00014639
10	0.00021174
11	0.0003086
12	0.00044864
13	0.00064729
14	0.00092427
15	0.0012993
16	0.0017931
17	0.0024249
18	0.0032114
19	0.0041219
20	0.0052432
21	0.006569
22	0.0081264
23	0.009938
24	0.012009
25	0.014328
26	0.016854
27	0.019534
28	0.022336
29	0.025316
30	0.028569
31	0.032233
32	0.036459
33	0.041419
34	0.04737
35	0.054526
36	0.063416
37	0.074353
38	0.086119
39	0.10196
0	0.0006052
1	8.8573e-06
2	1.321e-05
3	1.9802e-05
4	2.9573e-05
5	4.43e-05
6	6.6328e-05
7	9.9197e-05
8	0.00014812
9	0.00022075
10	0.00032802
11	0.0004854
12	0.000714
13	0.0010423
14	0.001507
15	0.0021533
16	0.0030367
17	0.0042247
18	0.0058023
19	0.0078868
20	0.0061334
21	0.0078795
22	0.010039
23	0.012712
24	0.016014
25	0.024272
26	0.024177
27	0.025739
28	0.02626
29	0.024877
30	0.026872
31	0.02941
32	0.033029
33	0.03683
34	0.041966
35	0.051251
36	0.06736
37	0.092406
38	0.13058
39	0.18799
0	0.00055898
1	9.7096e-06
2	1.3207e-05
3	1.9797e-05
4	2.9669e-05
5	4.4443e-05
6	6.6527e-05
7	9.9495e-05
8	0.00014859
9	0.00022146
10	0.000329
11	0.00048686
12	0.00071614
13	0.0010454
14	0.0015111
15	0.0021592
16	0.0030444
17	0.0042355
18	0.005817
19	0.0047228
20	0.0085664
21	0.0092151
22	0.0092278
23	0.0079013
24	0.0072711
25	0.0075928
26	0.0085566
27	0.0090157
28	0.0092598
29	0.0069711
30	0.0074628
31	0.0090365
32	0.0125
33	0.017766
34	0.02571
35	0.037523
36	0.055093
37	0.081264
38	0.12029
39	0.17857
0	0.00057043
1	1.0306e-05
2	1.321e-05
3	1.9802e-05
4	2.9676e-05
5	4.4443e-05
6	6.6543e-05
7	9.9518e-05
8	0.00014859
9	0.00022075
10	0.00032802
11	0.0004854
12	0.000714
13	0.0010423
14	0.001507
15	0.0021533
16	0.0030367
17	0.0042247
18	0.0058023
19	0.0078868
20	0.0061334
21	0.0078795
22	0.010039
23	0.012712
24	0.019971
25	0.020128
26	0.021291
27	0.020845
28	0.021213
29	0.022553
30	0.024468
31	0.027127
32	0.030655
33	0.035011
34	0.041899
35	0.053125
36	0.069871
37	0.092704
38	0.12723
39	0.18475
0	0.00087297
1	1.0742e-05
2	1.321e-05
3	1.9797e-05
4	2.9669e-05
5	4.4443e-05
6	6.6527e-05
7	9.9495e-05
8	0.00014859
9	0.00022146
10	0.000329
11	0.00048686
12	0.00071614
13	0.0010454
14	0.0015111
15	0.0021592
16	0.0030444
17	0.0042355
18	0.005817
19	0.0047217
20	0.0061334
21	0.0078795
22	0.010039
23	0.012712
24	0.016018
25	0.024831
26	0.024786
27	0.026122
28	0.028132
29	0.025876
30	0.027695
31	0.030556
32	0.034293
33	0.038486
34	0.04473
35	0.053864
36	0.069072
37	0.09279
38	0.13104
39	0.18853
0	1.6125e-05
1	1.2485e-05
2	1.3219e-05
3	1.9797e-05
4	2.9669e-05
5	4.4443e-05
6	6.6527e-05
7	9.9495e-05
8	0.00014859
9	0.00022146
10	0.000329
11	0.00048686
12	0.00071614
13	0.0010454
14	0.0015111
15	0.0021592
16	0.0030444
17	0.0042355
18	0.005817
19	0.0047217
20	0.0061334
21	0.0078795
22	0.010039
23	0.012712
24	0.016092
25	0.018243
26	0.018659
27	0.015297
28	0.0097949
29	0.0051761
30	0.0018672
31	0.0016901
32	0.0021262
33	0.0026675
34	0.0033205
35	0.0041134
36	0.005098
37	0.0063489
38	0.0079744
39	0.010118
0	6.5509e-05
1	8.8166e-06
2	1.3213e-05
3	1.9802e-05
4	2.9676e-05
5	4.4453e-05
6	6.6543e-05
7	9.9518e-05
8	0.00014859
9	0.00022146
10	0.00032908
11	0.00048686
12	0.00071631
13	0.0010454
14	0.0015115
15	0.0021592
16	0.0030451
17	0.0042355
18	0.0058184
19	0.0047217
20	0.0061334
21	0.0078868
22	0.013298
23	0.0139
24	0.014904
25	0.014018
26	0.014161
27	0.014818
28	0.016312
29	0.01791
30	0.019847
31	0.02248
32	0.025793
33	0.031304
34	0.028543
35	0.038967
36	0.05604
37	0.081997
38	0.1209
39	0.17912
0	0.001627
1	1.5951e-05
2	1.321e-05
3	1.9802e-05
4	2.9676e-05
5	4.4453e-05
6	6.6543e-05
7	9.9518e-05
8	0.00014859
9	0.00022146
10	0.00032908
11	0.00048686
12	0.00071631
13	0.0010454
14	0.0015115
15	0.0021592
16	0.0030451
17	0.0042355
18	0.0058184
19	0.0047217
20	0.0068707
21	0.0087478
22	0.010947
23	0.013381
24	0.015981
25	0.018937
26	0.02231
27	0.025609
28	0.027302
29	0.024843
30	0.016554
31	0.012159
32	0.0080854
33	0.0054026
34	0.0050165
35	0.0058614
36	0.0072194
37	0.0082699
38	0.01071
39	0.014022
0	0.00058143
1	8.8125e-06
2	1.321e-05
3	1.9802e-05
4	2.9573e-05
5	4.43e-05
6	6.6328e-05
7	9.9197e-05
8	0.00014812
9	0.00022075
10	0.00032802
11	0.0004854
12	0.000714
13	0.0010423
14	0.001507
15	0.0021533
16	0.0030367
17	0.0042247
18	0.0058023
19	0.0078868
20	0.0061334
21	0.0078795
22	0.010039
23	0.012712
24	0.016014
25	0.024446
26	0.024138
27	0.025686
28	0.026394
29	0.024621
30	0.026736
31	0.029235
32	0.032584
33	0.036737
34	0.042766
35	0.052216
36	0.067035
37	0.092215
38	0.13047
39	0.18792
0	0.0005358
1	8.8838e-06
2	1.321e-05
3	1.9802e-05
4	2.9676e-05
5	4.4443e-05
6	6.6543e-05
7	9.9518e-05
8	0.00014859
9	0.00022146
10	0.00032908
11	0.00048686
12	0.00071631
13	0.0010454
14	0.0015115
15	0.0021592
16	0.0030451
17	0.0042355
18	0.0058184
19	0.0047217
20	0.0061334
21	0.0078795
22	0.010039
23	0.012712
24	0.016014
25	0.024763
26	0.02248
27	0.025468
28	0.027797
29	0.032367
30	0.038107
31	0.042189
32	0.046377
33	0.051428
34	0.053666
35	0.052167
36	0.039802
37	0.035892
38	0.037085
39	0.038089
0	0.00060982
1	8.8227e-06
2	1.321e-05
3	1.9802e-05
4	2.9676e-05
5	4.4453e-05
6	6.6543e-05
7	9.9518e-05
8	0.00014859
9	0.00022075
10	0.00032802
11	0.0004854
12	0.000714
13	0.0010423
14	0.001507
15	0.0021533
16	0.0030367
17	0.0042247
18	0.0058023
19	0.0078868
20	0.0061334
21	0.0078795
22	0.010039
23	0.012712
24	0.016014
25	0.025021
26	0.024666
27	0.025864
28	0.027046
29	0.025183
30	0.027121
31	0.029785
32	0.03306
33	0.037162
34	0.042403
35	0.052048
36	0.068218
37	0.093175
38	0.13133
39	0.18869
0	4.5102e-05
1	8.8491e-06
2	1.321e-05
3	1.9802e-05
4	2.9676e-05
5	4.4443e-05
6	6.6543e-05
7	9.9518e-05
8	0.00014859
9	0.00022146
10	0.00032908
11	0.00048686
12	0.00071631
13	0.0010454
14	0.0015115
15	0.0021592
16	0.0030451
17	0.0042355
18	0.0058184
19	0.0047217
20	0.0061334
21	0.0078795
22	0.010039
23	0.012712
24	0.016014
25	0.025096
26	0.024871
27	0.025924
28	0.027752
29	0.025334
30	0.027133
31	0.02973
32	0.03322
33	0.037222
34	0.042648
35	0.05236
36	0.068628
37	0.093584
38	0.13164
39	0.18898
0	0.00038327
1	8.8389e-06
2	1.3207e-05
3	1.9797e-05
4	2.9669e-05
5	4.4443e-05
6	6.6527e-05
7	9.9495e-05
8	0.00014859
9	0.00022146
10	0.00032908
11	0.00048686
12	0.00071614
13	0.0010454
14	0.0015115
15	0.0021592
16	0.0030444
17	0.0042355
18	0.005817
19	0.0047632
20	0.0061334
21	0.0078795
22	0.010039
23	0.012712
24	0.020035
25	0.020592
26	0.021888
27	0.022867
28	0.021454
29	0.02302
30	0.025328
31	0.028132
32	0.031864
33	0.036618
34	0.043571
35	0.055526
36	0.073367
37	0.097769
38	0.12968
39	0.18546
0	0.0003767
1	9.0615e-06
2	1.321e-05
3	1.9802e-05
4	2.9676e-05
5	4.4453e-05
6	6.6543e-05
7	9.9518e-05
8	0.00014859
9	0.00022146
10	0.00032802
11	0.0004854
12	0.000714
13	0.0010423
14	0.001507
15	0.0021533
16	0.0030367
17	0.0042247
18	0.0058023
19	0.0078868
20	0.0061334
21	0.0078795
22	0.010039
23	0.012712
24	0.016014
25	0.024734
26	0.024587
27	0.025811
28	0.027214
29	0.024929
30	0.026891
31	0.029655
32	0.03335
33	0.037566
34	0.042462
35	0.05224
36	0.068549
37	0.093605
38	0.13172
39	0.18906
0	0.00047863
1	1.06e-05
2	1.321e-05
3	1.9802e-05
4	2.9573e-05
5	4.43e-05
6	6.6328e-05
7	9.9197e-05
8	0.00014812
9	0.00022075
10	0.00032802
11	0.0004854
12	0.000714
13	0.0010423
14	0.001507
15	0.0021533
16	0.0030367
17	0.0042247
18	0.0058023
19	0.0078868
20	0.0061334
21	0.0078795
22	0.010039
23	0.012712
24	0.016092
25	0.018268
26	0.018733
27	0.016036
28	0.010544
29	0.0057069
30	0.0020086
31	0.0016967
32	0.0021242
33	0.0026644
34	0.0033159
35	0.0041058
36	0.0050851
37	0.0063329
38	0.0079506
39	0.010081
0	1.5004e-05
1	8.8125e-06
2	1.321e-05
3	1.9802e-05
4	2.9676e-05
5	4.4453e-05
6	6.6543e-05
7	9.9518e-05
8	0.00014863
9	0.00022146
10	0.00032908
11	0.00048686
12	0.00071631
13	0.0010454
14	0.0015115
15	0.0021592
16	0.0030451
17	0.0042355
18	0.0058184
19	0.0047446
20	0.0061334
21	0.0078795
22	0.013397
23	0.013996
24	0.015049
25	0.014279
26	0.014358
27	0.014846
28	0.016084
29	0.017669
30	0.019738
31	0.022377
32	0.025604
33	0.03106
34	0.028074
35	0.038842
36	0.055976
37	0.081979
38	0.12088
39	0.1791
0	0.0023496
1	9.9655e-06
2	1.3207e-05
3	1.9797e-05
4	2.9669e-05
5	4.4443e-05
6	6.6527e-05
7	9.9495e-05
8	0.00014859
9	0.00022146
10	0.000329
11	0.00048686
12	0.00071614
13	0.0010454
14	0.0015111
15	0.0021592
16	0.0030444
17	0.0042355
18	0.005817
19	0.0047217
20	0.0061334
21	0.0078795
22	0.010039
23	0.012712
24	0.016018
25	0.024564
26	0.024717
27	0.026164
28	0.028556
29	0.026638
30	0.027447
31	0.030451
32	0.034451
33	0.038887
34	0.045342
35	0.054702
36	0.07
37	0.093282
38	0.13157
39	0.18907
0	0.00066896
1	1.5823e-05
2	1.321e-05
3	1.9797e-05
4	2.9669e-05
5	4.4443e-05
6	6.6527e-05
7	9.9495e-05
8	0.00014859
9	0.00022146
10	0.000329
11	0.00048686
12	0.00071614
13	0.0010454
14	0.0015111
15	0.0021592
16	0.0030444
17	0.0042355
18	0.005817
19	0.0047217
20	0.0061334
21	0.0078795
22	0.010039
23	0.012712
24	0.016018
25	0.025078
26	0.024848
27	0.026104
28	0.028009
29	0.025627
30	0.027479
31	0.030311
32	0.034096
33	0.038256
34	0.044443
35	0.054013
36	0.069438
37	0.092576
38	0.13085
39	0.18835
0	0.0010349
1	5.0431e-05
2	3.4072e-05
3	3.8054e-05
4	4.2628e-05
5	4.4443e-05
6	6.6527e-05
7	9.9495e-05
8	0.00014859
9	0.00022146
10	0.00032908
11	0.00048686
12	0.00071614
13	0.0010454
14	0.0015111
15	0.0021592
16	0.0030444
17	0.0042355
18	0.005817
19	0.0047217
20	0.0086278
21	0.009264
22	0.0095389
23	0.0084801
24	0.0076718
25	0.0080519
26	0.0089619
27	0.0097499
28	0.010438
29	0.010889
30	0.008091
31	0.0094406
32	0.012712
33	0.017939
34	0.025846
35	0.037618
36	0.055144
37	0.081264
38	0.12023
39	0.17845
0	2.6268
1	1.0035e-05
2	1.3207e-05
3	1.9797e-05
4	2.9669e-05
5	4.4443e-05
6	6.6527e-05
7	9.9495e-05
8	0.00014859
9	0.00022146
10	0.000329
11	0.00048686
12	0.00071614
13	0.0010454
14	0.0015111
15	0.0021592
16	0.0030444
17	0.0042355
18	0.005817
19	0.0047217
20	0.0086636
21	0.0092704
22	0.009723
23	0.0086258
24	0.0078289
25	0.0081171
26	0.0091348
27	0.0099609
28	0.010615
29	0.011251
30	0.0084353
31	0.0096006
32	0.012741
33	0.017939
34	0.025834
35	0.03761
36	0.055157
37	0.081302
38	0.12033
39	0.1786
0	0.029888
1	9.4929e-06
2	1.3207e-05
3	1.9797e-05
4	2.9669e-05
5	4.4443e-05
6	6.6527e-05
7	9.9495e-05
8	0.00014859
9	0.00022146
10	0.000329
11	0.00048686
12	0.00071614
13	0.0010454
14	0.0015111
15	0.0021592
16	0.0030444
17	0.0042355
18	0.005817
19	0.0047228
20	0.008774
21	0.0092832
22	0.0096962
23	0.0085743
24	0.0078037
25	0.0081246
26	0.009139
27	0.010005
28	0.010532
29	0.011179
30	0.0082566
31	0.0094406
32	0.012715
33	0.017931
34	0.025829
35	0.037601
36	0.055132
37	0.081339
38	0.12032
39	0.17854
0	0.00069888
1	9.9862e-06
2	1.321e-05
3	1.9802e-05
4	2.9676e-05
5	4.4443e-05
6	6.6543e-05
7	9.9518e-05
8	0.00014859
9	0.00022075
10	0.00032802
11	0.0004854
12	0.000714
13	0.0010423
14	0.001507
15	0.0021533
16	0.0030367
17	0.0042247
18	0.0058023
19	0.0078868
20	0.0061334
21	0.0078795
22	0.010039
23	0.012712
24	0.016014
25	0.024468
26	0.024519
27	0.025972
28	0.027568
29	0.025235
30	0.02724
31	0.029669
32	0.033174
33	0.037334
34	0.041562
35	0.052348
36	0.06858
37	0.093519
38	0.13158
39	0.1889
0	0.00013434
1	9.2151e-06
2	1.321e-05
3	1.9802e-05
4	2.9676e-05
5	4.4453e-05
6	6.6543e-05
7	9.9518e-05
8	0.00014859
9	0.00022146
10	0.00032908
11	0.00048686
12	0.00071631
13	0.0010454
14	0.0015115
15	0.0021592
16	0.0030451
17	0.0042355
18	0.0058184
19	0.0047479
20	0.0061334
21	0.0088777
22	0.01095
23	0.013381
24	0.015981
25	0.018937
26	0.02231
27	0.025609
28	0.027258
29	0.025739
30	0.017242
31	0.012153
32	0.0076754
33	0.0050536
34	0.0043793
35	0.0050629
36	0.0062474
37	0.0079323
38	0.0102
39	0.013237
0	0.00066942
1	1.4448e-05
2	1.3213e-05
3	1.9797e-05
4	2.9669e-05
5	4.4443e-05
6	6.6527e-05
7	9.9495e-05
8	0.00014859
9	0.00022146
10	0.00032908
11	0.00048686
12	0.00071614
13	0.0010454
14	0.0015111
15	0.0021592
16	0.0030444
17	0.0042355
18	0.005817
19	0.0047261
20	0.0068691
21	0.0087478
22	0.010947
23	0.013381
24	0.015981
25	0.018937
26	0.022233
27	0.025305
28	0.028867
29	0.032938
30	0.038388
31	0.044999
32	0.051642
33	0.056247
34	0.046281
35	0.031688
36	0.032122
37	0.033845
38	0.036091
39	0.039692
0	8.7963e-05
1	9.0761e-06
2	1.321e-05
3	1.9802e-05
4	2.9676e-05
5	4.4453e-05
6	6.6543e-05
7	9.9518e-05
8	0.00014863
9	0.00022146
10	0.00032908
11	0.00048686
12	0.00071631
13	0.0010454
14	0.0015115
15	0.0021592
16	0.0030451
17	0.0042355
18	0.0058184
19	0.0047424
20	0.0061334
21	0.0078795
22	0.010039
23	0.016873
24	0.017167
25	0.018357
26	0.019196
27	0.018268
28	0.019266
29	0.020907
30	0.023094
31	0.025763
32	0.029594
33	0.034826
34	0.043281
35	0.056312
36	0.074199
37	0.09339
38	0.1244
39	0.18162
0	0.00054175
1	8.8125e-06
2	1.321e-05
3	1.9802e-05
4	2.9676e-05
5	4.4453e-05
6	6.6543e-05
7	9.9518e-05
8	0.00014859
9	0.00022146
10	0.00032802
11	0.0004854
12	0.000714
13	0.0010423
14	0.001507
15	0.0021533
16	0.0030367
17	0.0042247
18	0.0058023
19	0.0078868
20	0.0061334
21	0.0078795
22	0.010039
23	0.012712
24	0.016014
25	0.024575
26	0.024519
27	0.025918
28	0.026644
29	0.0249
30	0.026829
31	0.029424
32	0.0329
33	0.03672
34	0.042316
35	0.051274
36	0.067329
37	0.092427
38	0.13062
39	0.18804
0	0.00053481
1	1.3158e-05
2	1.321e-05
3	1.9797e-05
4	2.9669e-05
5	4.4443e-05
6	6.6527e-05
7	9.9495e-05
8	0.00014859
9	0.00022146
10	0.000329
11	0.00048686
12	0.00071614
13	0.0010454
14	0.0015111
15	0.0021592
16	0.0030444
17	0.0042355
18	0.005817
19	0.0047217
20	0.0061334
21	0.0078795
22	0.010039
23	0.012712
24	0.016018
25	0.024502
26	0.024462
27	0.025704
28	0.027146
29	0.025107
30	0.027127
31	0.029978
32	0.033473
33	0.038098
34	0.044999
35	0.054853
36	0.070941
37	0.094667
38	0.13042
39	0.18797
0	6.9679e-05
1	8.9516e-06
2	1.321e-05
3	1.9802e-05
4	2.9676e-05
5	4.4453e-05
6	6.6543e-05
7	9.9518e-05
8	0.00014863
9	0.00022146
10	0.00032908
11	0.00048686
12	0.00071631
13	0.0010454
14	0.0015115
15	0.0021592
16	0.0030451
17	0.0042355
18	0.0058184
19	0.0047217
20	0.0061334
21	0.0078795
22	0.010039
23	0.017002
24	0.017434
25	0.018425
26	0.020003
27	0.018647
28	0.019539
29	0.021439
30	0.02367
31	0.026564
32	0.030332
33	0.035506
34	0.043531
35	0.056507
36	0.074989
37	0.09938
38	0.1263
39	0.18364
0	2.6509e-05
1	8.8105e-06
2	1.3207e-05
3	1.9797e-05
4	2.9669e-05
5	4.4443e-05
6	6.6527e-05
7	9.9495e-05
8	0.00014859
9	0.00022146
10	0.000329
11	0.00048686
12	0.00071614
13	0.0010454
14	0.0015111
15	0.0021592
16	0.0030444
17	0.0042355
18	0.005817
19	0.0047217
20	0.0085704
21	0.0092342
22	0.008843
23	0.007308
24	0.0068486
25	0.0072111
26	0.0075805
27	0.0078037
28	0.0074972
29	0.0061958
30	0.0070259
31	0.0089536
32	0.012514
33	0.017811
34	0.025781
35	0.037584
36	0.055119
37	0.081264
38	0.12025
39	0.17846
0	3.0353e-05
1	8.9516e-06
2	1.321e-05
3	1.9802e-05
4	2.9676e-05
5	4.4453e-05
6	6.6543e-05
7	9.9518e-05
8	0.00014859
9	0.00022075
10	0.00032802
11	0.0004854
12	0.000714
13	0.0010423
14	0.001507
15	0.0021533
16	0.0030367
17	0.0042247
18	0.0058023
19	0.0078868
20	0.0061334
21	0.0078795
22	0.010039
23	0.012712
24	0.016014
25	0.02457
26	0.024406
27	0.025876
28	0.026891
29	0.0249
30	0.02587
31	0.028987
32	0.032961
33	0.037792
34	0.044596
35	0.054916
36	0.070843
37	0.094146
38	0.13161
39	0.18903
0	0.00074182
1	8.8125e-06
2	1.321e-05
3	1.9802e-05
4	2.9676e-05
5	4.4453e-05
6	6.6543e-05
7	9.9518e-05
8	0.00014859
9	0.00022146
10	0.00032802
11	0.0004854
12	0.000714
13	0.0010423
14	0.001507
15	0.0021533
16	0.0030367
17	0.0042247
18	0.0058023
19	0.0078868
20	0.0061334
21	0.0078795
22	0.010039
23	0.012712
24	0.020347
25	0.020399
26	0.021652
27	0.021812
28	0.020898
29	0.022367
30	0.024547
31	0.027146
32	0.030556
33	0.035237
34	0.042218
35	0.053666
36	0.071499
37	0.094667
38	0.12877
39	0.18638
0	0.00010807
1	1.0622e-05
2	1.3222e-05
3	1.9806e-05
4	2.9682e-05
5	4.4453e-05
6	6.6558e-05
7	9.9518e-05
8	0.00014863
9	0.00022151
10	0.00032908
11	0.00048697
12	0.00071631
13	0.0010457
14	0.0015115
15	0.0021592
16	0.0030451
17	0.0042355
18	0.0058184
19	0.0047217
20	0.0061334
21	0.0078795
22	0.010039
23	0.012712
24	0.016092
25	0.018084
26	0.018315
27	0.013428
28	0.0083849
29	0.0040719
30	0.0017758
31	0.0018776
32	0.0023405
33	0.0029302
34	0.0036543
35	0.0045698
36	0.005789
37	0.0073995
38	0.0095675
39	0.012485
0	0.0035083
1	4.5134e-05
2	3.2248e-05
3	3.4658e-05
4	3.635e-05
5	4.4443e-05
6	6.6527e-05
7	9.9495e-05
8	0.00014859
9	0.00022146
10	0.00032908
11	0.00048686
12	0.00071614
13	0.0010454
14	0.0015111
15	0.0021592
16	0.0030444
17	0.0042355
18	0.005817
19	0.0047501
20	0.0061348
21	0.010794
22	0.011347
23	0.012297
24	0.012249
25	0.012526
26	0.012526
27	0.013658
28	0.015115
29	0.016749
30	0.018599
31	0.021125
32	0.024462
33	0.025398
34	0.026853
35	0.038256
36	0.055667
37	0.081715
38	0.12067
39	0.17887
0	0.00063768
1	8.8105e-06
2	1.321e-05
3	1.9733e-05
4	2.9573e-05
5	4.43e-05
6	6.6328e-05
7	9.9197e-05
8	0.00014812
9	0.00022075
10	0.00032802
11	0.0004854
12	0.000714
13	0.0010423
14	0.001507
15	0.0021533
16	0.0030367
17	0.0042247
18	0.0058023
19	0.0078868
20	0.0061334
21	0.0078795
22	0.010039
23	0.012712
24	0.020031
25	0.020384
26	0.021702
27	0.022248
28	0.021179
29	0.02272
30	0.024866
31	0.027708
32	0.031268
33	0.036074
34	0.043371
35	0.054815
36	0.072011
37	0.096139
38	0.12832
39	0.18596
0	0.00071763
1	2.9662e-05
2	2.6773e-05
3	2.4462e-05
4	2.9676e-05
5	4.4443e-05
6	6.6527e-05
7	9.9495e-05
8	0.00014859
9	0.00022146
10	0.000329
11	0.00048686
12	0.00071614
13	0.0010454
14	0.0015111
15	0.0021592
16	0.0030444
17	0.0042355
18	0.005817
19	0.0047228
20	0.0068691
21	0.0087478
22	0.010947
23	0.013403
24	0.015988
25	0.018941
26	0.02231
27	0.025609
28	0.027277
29	0.024305
30	0.015805
31	0.011161
32	0.0067593
33	0.0047764
34	0.0047764
35	0.0050957
36	0.0062777
37	0.0075823
38	0.0095896
39	0.012563
0	0.00028327
1	8.8145e-06
2	1.321e-05
3	1.9802e-05
4	2.9676e-05
5	4.4453e-05
6	6.6543e-05
7	9.9518e-05
8	0.00014863
9	0.00022146
10	0.00032908
11	0.00048686
12	0.00071631
13	0.0010454
14	0.0015115
15	0.0021592
16	0.0030451
17	0.0042355
18	0.0058184
19	0.0047217
20	0.0061334
21	0.0078795
22	0.010039
23	0.014461
24	0.016158
25	0.018915
26	0.021523
27	0.023195
28	0.027454
29	0.032486
30	0.038028
31	0.04139
32	0.046377
33	0.05157
34	0.054777
35	0.054238
36	0.046015
37	0.03869
38	0.03576
39	0.037549
0	0.17149
1	1.003e-05
2	1.3207e-05
3	1.9797e-05
4	2.9669e-05
5	4.4443e-05
6	6.6527e-05
7	9.9495e-05
8	0.00014859
9	0.00022146
10	0.00032908
11	0.00048686
12	0.00071614
13	0.0010454
14	0.0015111
15	0.0021592
16	0.0030444
17	0.0042355
18	0.005817
19	0.0047261
20	0.0061348
21	0.0087498
22	0.010947
23	0.013381
24	0.015981
25	0.018941
26	0.022315
27	0.025615
28	0.027328
29	0.024621
30	0.016854
31	0.01052
32	0.0045311
33	0.0034064
34	0.0038788
35	0.0047786
36	0.0060145
37	0.0076472
38	0.0098152
39	0.012753
0	0.00046591
1	1.0597e-05
2	1.321e-05
3	1.9802e-05
4	2.9676e-05
5	4.4453e-05
6	6.6543e-05
7	9.9518e-05
8	0.00014859
9	0.00022146
10	0.00032908
11	0.00048686
12	0.00071631
13	0.0010454
14	0.0015115
15	0.0021592
16	0.0030451
17	0.0042355
18	0.0058184
19	0.0047217
20	0.0069056
21	0.0087478
22	0.010947
23	0.013381
24	0.015981
25	0.01891
26	0.022014
27	0.024786
28	0.028216
29	0.03281
30	0.038388
31	0.044988
32	0.051677
33	0.05652
34	0.054639
35	0.06298
36	0.04552
37	0.037128
38	0.039391
39	0.044351
0	0.000201
1	8.8105e-06
2	1.3207e-05
3	1.9797e-05
4	2.9669e-05
5	4.4443e-05
6	6.6527e-05
7	9.9495e-05
8	0.00014859
9	0.00022146
10	0.00032908
11	0.00048686
12	0.00071614
13	0.0010454
14	0.0015115
15	0.0021592
16	0.0030451
17	0.0042355
18	0.005817
19	0.0047239
20	0.0061348
21	0.0078795
22	0.013546
23	0.014213
24	0.01529
25	0.015108
26	0.014812
27	0.015244
28	0.016565
29	0.018395
30	0.020711
31	0.023383
32	0.026767
33	0.032629
34	0.040729
35	0.039373
36	0.056286
37	0.082111
38	0.12098
39	0.17911
0	1.0074
1	8.9125e-06
2	1.3207e-05
3	1.9797e-05
4	2.9669e-05
5	4.4443e-05
6	6.6527e-05
7	9.9495e-05
8	0.00014859
9	0.00022146
10	0.000329
11	0.00048686
12	0.00071614
13	0.0010454
14	0.0015111
15	0.0021592
16	0.0030444
17	0.0042355
18	0.005817
19	0.0047217
20	0.0068707
21	0.0087478
22	0.010947
23	0.013381
24	0.015985
25	0.018937
26	0.022274
27	0.025539
28	0.029007
29	0.033159
30	0.038397
31	0.044999
32	0.051701
33	0.056715
34	0.057332
35	0.062073
36	0.042737
37	0.03706
38	0.039156
39	0.044045
0	0.14482
1	8.841e-06
2	1.3207e-05
3	1.9797e-05
4	2.9669e-05
5	4.4443e-05
6	6.6527e-05
7	9.9495e-05
8	0.00014859
9	0.00022146
10	0.000329
11	0.00048686
12	0.00071614
13	0.0010454
14	0.0015111
15	0.0021592
16	0.0030444
17	0.0042355
18	0.005817
19	0.0047217
20	0.0061334
21	0.0078795
22	0.010039
23	0.012712
24	0.016018
25	0.019458
26	0.022228
27	0.024871
28	0.027454
29	0.032486
30	0.038045
31	0.041419
32	0.046377
33	0.051428
34	0.053678
35	0.05005
36	0.039564
37	0.035653
38	0.036274
39	0.037775
0	9.1496e-06
1	1.0139e-05
2	1.3195e-05
3	1.9747e-05
4	2.89e-05
5	3.7897e-05
6	5.2e-05
7	7.2912e-05
8	0.00010421
9	0.00014921
10	0.00021647
11	0.00031492
12	0.00045625
13	0.00065645
14	0.0009339
15	0.0013059
16	0.0017964
17	0.0024266
18	0.0032129
19	0.0041668
20	0.0053052
21	0.0066497
22	0.0082281
23	0.010058
24	0.012134
25	0.014424
26	0.016869
27	0.019258
28	0.021827
29	0.024401
30	0.027152
31	0.030082
32	0.033597
33	0.03794
34	0.043311
35	0.050119
36	0.058803
37	0.069775
38	0.083772
39	0.10194
0	9.5763e-05
1	9.3368e-06
2	1.321e-05
3	1.9802e-05
4	2.9676e-05
5	4.4453e-05
6	6.6543e-05
7	9.9518e-05
8	0.00014859
9	0.00022146
10	0.00032908
11	0.00048686
12	0.00071631
13	0.0010454
14	0.0015115
15	0.0021592
16	0.0030451
17	0.0042355
18	0.0058184
19	0.0047217
20	0.0061688
21	0.0078795
22	0.013176
23	0.013693
24	0.014534
25	0.01369
26	0.013772
27	0.014335
28	0.015567
29	0.017041
30	0.018871
31	0.021125
32	0.024311
33	0.028048
34	0.027171
35	0.03838
36	0.055744
37	0.08179
38	0.12073
39	0.17893
0	0.00043341
1	8.8105e-06
2	1.321e-05
3	1.9802e-05
4	2.9573e-05
5	4.43e-05
6	6.6328e-05
7	9.9197e-05
8	0.00014812
9	0.00022075
10	0.00032802
11	0.0004854
12	0.000714
13	0.0010423
14	0.001507
15	0.0021533
16	0.0030367
17	0.0042247
18	0.0058023
19	0.0078868
20	0.0061334
21	0.0078795
22	0.010039
23	0.012712
24	0.020479
25	0.020597
26	0.021742
27	0.022279
28	0.021208
29	0.022709
30	0.024751
31	0.027378
32	0.030782
33	0.035449
34	0.042413
35	0.053716
36	0.070827
37	0.094363
38	0.12771
39	0.18532
0	0.00055757
1	1.0595e-05
2	1.321e-05
3	1.9802e-05
4	2.9676e-05
5	4.4453e-05
6	6.6543e-05
7	9.9518e-05
8	0.00014859
9	0.00022146
10	0.00032908
11	0.00048686
12	0.00071631
13	0.0010454
14	0.0015115
15	0.0021592
16	0.0030451
17	0.0042355
18	0.005817
19	0.0047217
20	0.0061334
21	0.010857
22	0.011421
23	0.012563
24	0.012257
25	0.012511
26	0.012595
27	0.014571
28	0.016459
29	0.018582
30	0.020941
31	0.023807
32	0.027473
33	0.033736
34	0.042855
35	0.040013
36	0.056676
37	0.082395
38	0.12116
39	0.17925
0	5.6002e-05
1	1.0627e-05
2	1.321e-05
3	1.9802e-05
4	2.9676e-05
5	4.4453e-05
6	6.6543e-05
7	9.9518e-05
8	0.00014859
9	0.00022146
10	0.00032908
11	0.00048686
12	0.00071631
13	0.0010454
14	0.0015115
15	0.0021592
16	0.0030451
17	0.0042355
18	0.0058184
19	0.0047217
20	0.0063067
21	0.0078795
22	0.013633
23	0.014292
24	0.015258
25	0.016132
26	0.015392
27	0.016073
28	0.017811
29	0.019852
30	0.022182
31	0.025439
32	0.029717
33	0.035678
34	0.045092
35	0.05902
36	0.076931
37	0.08531
38	0.12323
39	0.18085
0	0.0004643
1	4.2825e-05
2	3.1805e-05
3	3.473e-05
4	4.2668e-05
5	4.7304e-05
6	6.6527e-05
7	9.9495e-05
8	0.00014859
9	0.00022146
10	0.000329
11	0.00048686
12	0.00071614
13	0.0010454
14	0.0015111
15	0.0021592
16	0.0030444
17	0.0042355
18	0.005817
19	0.0047228
20	0.0087136
21	0.0093004
22	0.0098537
23	0.0089351
24	0.0078289
25	0.0080501
26	0.0089023
27	0.0095962
28	0.010081
29	0.010498
30	0.0078723
31	0.0092811
32	0.012668
33	0.017906
34	0.025823
35	0.03761
36	0.055144
37	0.081283
38	0.12027
39	0.17849
0	0.00011888
1	9.0365e-06
2	1.321e-05
3	1.9802e-05
4	2.9676e-05
5	4.4453e-05
6	6.6543e-05
7	9.9518e-05
8	0.00014859
9	0.00022146
10	0.00032908
11	0.00048686
12	0.00071631
13	0.0010454
14	0.0015115
15	0.0021592
16	0.0030451
17	0.0042355
18	0.0058184
19	0.0047217
20	0.0061334
21	0.010765
22	0.011324
23	0.012246
24	0.011556
25	0.011308
26	0.01154
27	0.012656
28	0.013999
29	0.015549
30	0.017278
31	0.019068
32	0.021444
33	0.018841
34	0.026382
35	0.038036
36	0.055488
37	0.081583
38	0.12056
39	0.17879
0	8.3907e-06
1	1.0486e-05
2	1.321e-05
3	1.9802e-05
4	2.9676e-05
5	4.4453e-05
6	6.6543e-05
7	9.9518e-05
8	0.00014859
9	0.00022146
10	0.00032908
11	0.00048686
12	0.00071631
13	0.0010454
14	0.0015115
15	0.0021592
16	0.0030451
17	0.0042355
18	0.0058184
19	0.0047228
20	0.0061334
21	0.0078795
22	0.013618
23	0.014292
24	0.015304
25	0.015146
26	0.014952
27	0.015399
28	0.016692
29	0.01848
30	0.020687
31	0.023529
32	0.027102
33	0.032862
34	0.041773
35	0.040013
36	0.056637
37	0.082376
38	0.12119
39	0.17935
0	2.8445e-05
1	1.5856e-05
2	1.6372e-05
3	1.9802e-05
4	2.9669e-05
5	4.4443e-05
6	6.6527e-05
7	9.9495e-05
8	0.00014859
9	0.00022146
10	0.00032908
11	0.00048686
12	0.00071614
13	0.0010454
14	0.0015111
15	0.0021592
16	0.0030444
17	0.0042355
18	0.005817
19	0.0047228
20	0.0069775
21	0.0087498
22	0.010947
23	0.013381
24	0.015981
25	0.018937
26	0.02231
27	0.025609
28	0.02729
29	0.024946
30	0.016604
31	0.0095609
32	0.0040318
33	0.003352
34	0.0038388
35	0.0047228
36	0.0059238
37	0.0074851
38	0.0096073
39	0.012566
0	0.0011066
1	4.4473e-05
2	3.2614e-05
3	3.4666e-05
4	3.5514e-05
5	4.4443e-05
6	6.6527e-05
7	9.9495e-05
8	0.00014859
9	0.00022146
10	0.00032908
11	0.00048686
12	0.00071614
13	0.0010454
14	0.0015111
15	0.0021592
16	0.0030444
17	0.0042355
18	0.005817
19	0.0047228
20	0.0086278
21	0.0092768
22	0.0098356
23	0.0088328
24	0.0079341
25	0.0082452
26	0.009247
27	0.010037
28	0.010742
29	0.011487
30	0.0086298
31	0.0096073
32	0.012747
33	0.017947
34	0.02584
35	0.037618
36	0.055157
37	0.081302
38	0.12032
39	0.17858
0	0.00045509
1	1.0622e-05
2	1.3207e-05
3	1.9797e-05
4	2.9669e-05
5	4.4443e-05
6	6.6527e-05
7	9.9495e-05
8	0.00014859
9	0.00022146
10	0.00032908
11	0.00048686
12	0.00071614
13	0.0010454
14	0.0015111
15	0.0021592
16	0.0030444
17	0.0042355
18	0.005817
19	0.0047217
20	0.0061376
21	0.0093004
22	0.010947
23	0.013381
24	0.015981
25	0.018937
26	0.02231
27	0.025615
28	0.027409
29	0.025142
30	0.016838
31	0.010109
32	0.0046089
33	0.003461
34	0.0039246
35	0.0048273
36	0.0060646
37	0.0076825
38	0.0096805
39	0.012557
0	1.5506e-05
1	8.8105e-06
2	1.321e-05
3	1.9802e-05
4	2.9676e-05
5	4.4453e-05
6	6.6543e-05
7	9.9518e-05
8	0.00014859
9	0.00022075
10	0.00032802
11	0.0004854
12	0.000714
13	0.0010423
14	0.001507
15	0.0021533
16	0.0030367
17	0.0042247
18	0.0058023
19	0.0078868
20	0.0061334
21	0.0078795
22	0.010039
23	0.012712
24	0.016014
25	0.024558
26	0.024446
27	0.02587
28	0.026564
29	0.024871
30	0.026866
31	0.029587
32	0.032915
33	0.037145
34	0.04215
35	0.051701
36	0.067842
37	0.092875
38	0.13104
39	0.18843
0	0.00063856
1	1.7811e-05
2	1.321e-05
3	1.9802e-05
4	2.9669e-05
5	4.4443e-05
6	6.6527e-05
7	9.9495e-05
8	0.00014859
9	0.00022146
10	0.000329
11	0.00048686
12	0.00071614
13	0.0010454
14	0.0015111
15	0.0021592
16	0.0030444
17	0.0042355
18	0.005817
19	0.0047217
20	0.0061334
21	0.0078795
22	0.010039
23	0.012712
24	0.016018
25	0.0249
26	0.024689
27	0.026188
28	0.02834
29	0.026278
30	0.027498
31	0.030423
32	0.034261
33	0.038663
34	0.044566
35	0.053481
36	0.06847
37	0.093154
38	0.13141
39	0.18888
0	8.6537e-06
1	1.0294e-05
2	1.3195e-05
3	1.9774e-05
4	2.9594e-05
5	4.4218e-05
6	6.2402e-05
7	7.9013e-05
8	0.00011079
9	0.00015693
10	0.00021827
11	0.00031239
12	0.00045082
13	0.00064625
14	0.00092024
15	0.0012921
16	0.0017844
17	0.0024166
18	0.0032055
19	0.0041706
20	0.0052857
21	0.0065872
22	0.0081283
23	0.0099357
24	0.012006
25	0.014319
26	0.016842
27	0.019404
28	0.0221
29	0.023686
30	0.025363
31	0.026285
32	0.026971
33	0.028093
34	0.029431
35	0.031046
36	0.03287
37	0.034962
38	0.03742
39	0.04042
0	0.00034364
1	1.0644e-05
2	1.321e-05
3	1.9802e-05
4	2.9573e-05
5	4.43e-05
6	6.6328e-05
7	9.9197e-05
8	0.00014812
9	0.00022075
10	0.00032802
11	0.0004854
12	0.000714
13	0.0010423
14	0.001507
15	0.0021533
16	0.0030367
17	0.0042247
18	0.0058023
19	0.0078868
20	0.0061334
21	0.0078795
22	0.010039
23	0.012712
24	0.016014
25	0.025217
26	0.024837
27	0.026062
28	0.028125
29	0.025763
30	0.027108
31	0.02984
32	0.033504
33	0.037402
34	0.042316
35	0.052735
36	0.069119
37	0.094081
38	0.13209
39	0.18933
0	8.9228e-05
1	9.7926e-06
2	8.333e-06
3	7.2761e-06
4	5.1892e-06
5	4.3702e-06
6	4.592e-06
7	3.993e-06
8	4.4269e-06
9	5.577e-06
10	7.885e-06
11	1.1768e-05
12	1.6459e-05
13	2.341e-05
14	3.3121e-05
15	4.6238e-05
16	6.3533e-05
17	8.604e-05
18	0.00011529
19	0.0001536
20	0.0002046
21	0.00027372
22	0.00036915
23	0.00050281
24	0.00069231
25	0.00096339
26	0.0013539
27	0.0019191
28	0.0027403
29	0.0039364
30	0.0056807
31	0.0082262
32	0.011951
33	0.01741
34	0.025439
35	0.037299
36	0.054878
37	0.080984
38	0.11986
39	0.17771
0	0.00021602
1	1.0637e-05
2	1.321e-05
3	1.9733e-05
4	2.9573e-05
5	4.43e-05
6	6.6328e-05
7	9.9197e-05
8	0.00014812
9	0.00022075
10	0.00032802
11	0.0004854
12	0.000714
13	0.0010423
14	0.001507
15	0.0021533
16	0.0030367
17	0.0042247
18	0.0058023
19	0.0078868
20	0.0061334
21	0.0078795
22	0.010039
23	0.012712
24	0.016014
25	0.024524
26	0.024434
27	0.025966
28	0.027315
29	0.025044
30	0.026922
31	0.029587
32	0.033205
33	0.037471
34	0.043471
35	0.052711
36	0.068549
37	0.093541
38	0.13165
39	0.18898
0	0.00062893
1	9.1559e-06
2	1.3207e-05
3	1.9797e-05
4	2.9669e-05
5	4.4443e-05
6	6.6527e-05
7	9.9495e-05
8	0.00014859
9	0.00022146
10	0.000329
11	0.00048686
12	0.00071614
13	0.0010454
14	0.0015111
15	0.0021592
16	0.0030444
17	0.0042355
18	0.005817
19	0.0047217
20	0.0061334
21	0.0078795
22	0.010039
23	0.012712
24	0.016018
25	0.023972
26	0.024188
27	0.025633
28	0.026062
29	0.024854
30	0.026984
31	0.029895
32	0.032923
33	0.037094
34	0.043371
35	0.052905
36	0.06836
37	0.091685
38	0.12997
39	0.18749
0	0.018985
1	8.892e-06
2	1.3207e-05
3	1.9797e-05
4	2.9669e-05
5	4.4443e-05
6	6.6527e-05
7	9.9495e-05
8	0.00014859
9	0.00022146
10	0.000329
11	0.00048686
12	0.00071614
13	0.0010454
14	0.0015111
15	0.0021592
16	0.0030444
17	0.0042355
18	0.005817
19	0.0047217
20	0.0061334
21	0.0078795
22	0.010039
23	0.012712
24	0.016018
25	0.024244
26	0.024333
27	0.025739
28	0.026724
29	0.024871
30	0.027058
31	0.030082
32	0.033597
33	0.038186
34	0.04474
35	0.054313
36	0.070323
37	0.093627
38	0.13027
39	0.18783
0	8.4567e-05
1	9.6872e-06
2	1.321e-05
3	1.9802e-05
4	2.9676e-05
5	4.4453e-05
6	6.6543e-05
7	9.9518e-05
8	0.00014863
9	0.00022146
10	0.00032908
11	0.00048686
12	0.00071631
13	0.0010454
14	0.0015115
15	0.0021592
16	0.0030451
17	0.0042355
18	0.0058184
19	0.0047446
20	0.0061334
21	0.0078795
22	0.013237
23	0.013957
24	0.014949
25	0.014138
26	0.014289
27	0.01472
28	0.015834
29	0.017382
30	0.019445
31	0.021928
32	0.02486
33	0.030026
34	0.027428
35	0.03853
36	0.055821
37	0.081828
38	0.12069
39	0.17881
0	0.0004761
1	1.0021e-05
2	1.3207e-05
3	1.9797e-05
4	2.9669e-05
5	4.4443e-05
6	6.6527e-05
7	9.9495e-05
8	0.00014859
9	0.00022146
10	0.00032908
11	0.00048686
12	0.00071614
13	0.0010454
14	0.0015111
15	0.0021592
16	0.0030444
17	0.0042355
18	0.005817
19	0.0047239
20	0.007055
21	0.0087478
22	0.010947
23	0.013381
24	0.015985
25	0.018941
26	0.022315
27	0.025609
28	0.027227
29	0.024706
30	0.016081
31	0.010975
32	0.0061773
33	0.0044157
34	0.0046677
35	0.0056676
36	0.006904
37	0.0082718
38	0.010777
39	0.014217
0	7.6878e-05
1	9.6939e-06
2	1.321e-05
3	1.9802e-05
4	2.9676e-05
5	4.4453e-05
6	6.6543e-05
7	9.9518e-05
8	0.00014863
9	0.00022146
10	0.00032908
11	0.00048686
12	0.00071631
13	0.0010454
14	0.0015115
15	0.0021592
16	0.0030451
17	0.0042355
18	0.0058184
19	0.0047217
20	0.0061334
21	0.010718
22	0.011308
23	0.012365
24	0.011503
25	0.011176
26	0.011431
27	0.012505
28	0.013718
29	0.015111
30	0.016672
31	0.018247
32	0.015787
33	0.018634
34	0.02626
35	0.037949
36	0.055412
37	0.081508
38	0.12049
39	0.17872
0	0.00061221
1	4.9843e-05
2	3.3535e-05
3	3.6974e-05
4	4.056e-05
5	4.4443e-05
6	6.6527e-05
7	9.9495e-05
8	0.00014859
9	0.00022146
10	0.00032908
11	0.00048686
12	0.00071614
13	0.0010454
14	0.0015111
15	0.0021592
16	0.0030444
17	0.0042355
18	0.005817
19	0.0047228
20	0.0086856
21	0.0093111
22	0.0098356
23	0.0087983
24	0.0078542
25	0.0081583
26	0.0091876
27	0.0099174
28	0.010627
29	0.011212
30	0.0082699
31	0.0094471
32	0.01272
33	0.017935
34	0.025834
35	0.03761
36	0.055157
37	0.081302
38	0.12032
39	0.17857
0	6.7624e-05
1	8.8859e-06
2	1.321e-05
3	1.9802e-05
4	2.9676e-05
5	4.4453e-05
6	6.6543e-05
7	9.9518e-05
8	0.00014859
9	0.00022146
10	0.00032908
11	0.00048686
12	0.00071631
13	0.0010454
14	0.0015115
15	0.0021592
16	0.0030451
17	0.0042355
18	0.0058184
19	0.0047228
20	0.0061334
21	0.008843
22	0.01095
23	0.013384
24	0.015985
25	0.018941
26	0.022315
27	0.025615
28	0.027196
29	0.025433
30	0.016581
31	0.011087
32	0.0060926
33	0.0043162
34	0.0041908
35	0.0047033
36	0.0058318
37	0.0073824
38	0.0094973
39	0.012397
0	8.2414e-05
1	8.9557e-06
2	1.321e-05
3	1.9802e-05
4	2.9676e-05
5	4.4453e-05
6	6.6543e-05
7	9.9518e-05
8	0.00014859
9	0.00022146
10	0.00032908
11	0.00048686
12	0.00071631
13	0.0010454
14	0.0015115
15	0.0021592
16	0.0030444
17	0.0042355
18	0.005817
19	0.0047217
20	0.0061334
21	0.010849
22	0.011342
23	0.012514
24	0.011984
25	0.011888
26	0.012081
27	0.013259
28	0.014716
29	0.016474
30	0.018357
31	0.020778
32	0.02406
33	0.019588
34	0.02665
35	0.038212
36	0.055629
37	0.081696
38	0.12065
39	0.17886
0	1.348e-05
1	8.8105e-06
2	1.321e-05
3	1.9802e-05
4	2.9676e-05
5	4.4453e-05
6	6.6543e-05
7	9.9518e-05
8	0.00014859
9	0.00022146
10	0.00032908
11	0.00048686
12	0.00071631
13	0.0010454
14	0.0015115
15	0.0021592
16	0.0030451
17	0.0042355
18	0.0058184
19	0.0047217
20	0.0061334
21	0.010854
22	0.011366
23	0.012266
24	0.011529
25	0.011179
26	0.011508
27	0.012809
28	0.014035
29	0.015696
30	0.017502
31	0.019702
32	0.022295
33	0.019059
34	0.026448
35	0.03808
36	0.055526
37	0.081621
38	0.12058
39	0.17881
0	18.621
1	8.8756e-06
2	1.3207e-05
3	1.9797e-05
4	2.9669e-05
5	4.4443e-05
6	6.6527e-05
7	9.9495e-05
8	0.00014859
9	0.00022146
10	0.000329
11	0.00048686
12	0.00071614
13	0.0010454
14	0.0015111
15	0.0021592
16	0.0030444
17	0.0042355
18	0.005817
19	0.0047217
20	0.0061334
21	0.0078795
22	0.010039
23	0.012712
24	0.016018
25	0.02416
26	0.024127
27	0.025474
28	0.025936
29	0.024632
30	0.026878
31	0.029648
32	0.033335
33	0.037853
34	0.044792
35	0.054714
36	0.070827
37	0.094471
38	0.13015
39	0.18769
0	0.00081564
1	1.0177e-05
2	1.3207e-05
3	1.9797e-05
4	2.9669e-05
5	4.4443e-05
6	6.6527e-05
7	9.9495e-05
8	0.00014859
9	0.00022146
10	0.000329
11	0.00048686
12	0.00071614
13	0.0010454
14	0.0015111
15	0.0021592
16	0.0030444
17	0.0042355
18	0.005817
19	0.004761
20	0.0061334
21	0.0092832
22	0.01095
23	0.013381
24	0.015981
25	0.018937
26	0.02231
27	0.025609
28	0.02734
29	0.025252
30	0.016263
31	0.011148
32	0.0063944
33	0.0044555
34	0.0041831
35	0.0049992
36	0.0062417
37	0.0079031
38	0.0096095
39	0.01256
0	6.3665e-05
1	8.8105e-06
2	1.321e-05
3	1.9733e-05
4	2.9573e-05
5	4.43e-05
6	6.6328e-05
7	9.9197e-05
8	0.00014812
9	0.00022075
10	0.00032802
11	0.0004854
12	0.000714
13	0.0010423
14	0.001507
15	0.0021533
16	0.0030367
17	0.0042247
18	0.0058023
19	0.0078868
20	0.0061334
21	0.0078795
22	0.010039
23	0.012712
24	0.016014
25	0.024457
26	0.024462
27	0.025787
28	0.027064
29	0.024866
30	0.026909
31	0.02958
32	0.033266
33	0.037532
34	0.043212
35	0.05218
36	0.068407
37	0.093411
38	0.13153
39	0.18887
0	0.00061688
1	9.6228e-06
2	1.3207e-05
3	1.9797e-05
4	2.9669e-05
5	4.4443e-05
6	6.6527e-05
7	9.9495e-05
8	0.00014859
9	0.00022146
10	0.000329
11	0.00048686
12	0.00071614
13	0.0010454
14	0.0015111
15	0.0021592
16	0.0030444
17	0.0042355
18	0.005817
19	0.0047228
20	0.0086836
21	0.0092342
22	0.0098742
23	0.008964
24	0.0080131
25	0.00831
26	0.009247
27	0.010139
28	0.010884
29	0.011652
30	0.008531
31	0.0095719
32	0.012735
33	0.017939
34	0.025858
35	0.037636
36	0.055182
37	0.08132
38	0.12035
39	0.17861
0	0.00037757
1	9.0532e-06
2	8.89e-06
3	1.2468e-05
4	1.8365e-05
5	2.4553e-05
6	2.7958e-05
7	2.9485e-05
8	3.1326e-05
9	5.0804e-06
10	6.6283e-06
11	9.5411e-06
12	1.3363e-05
13	1.8998e-05
14	2.6595e-05
15	3.6459e-05
16	4.8854e-05
17	6.4018e-05
18	8.2224e-05
19	0.00010397
20	0.00013011
21	0.00016199
22	0.00020147
23	0.00025125
24	0.00031485
25	0.0003971
26	0.0005042
27	0.00064417
28	0.00082737
29	0.0010656
30	0.0013728
31	0.0017644
32	0.0022563
33	0.0028681
34	0.0036158
35	0.0042189
36	0.0049659
37	0.0061419
38	0.0076577
39	0.009645
0	0.00063241
1	8.8512e-06
2	1.321e-05
3	1.9802e-05
4	2.9676e-05
5	4.4453e-05
6	6.6543e-05
7	9.9518e-05
8	0.00014859
9	0.00022146
10	0.00032802
11	0.0004854
12	0.000714
13	0.0010423
14	0.001507
15	0.0021533
16	0.0030367
17	0.0042247
18	0.0058023
19	0.0078868
20	0.0061334
21	0.0078795
22	0.010039
23	0.012712
24	0.016014
25	0.024547
26	0.024429
27	0.025882
28	0.026761
29	0.025021
30	0.027108
31	0.029635
32	0.033113
33	0.036872
34	0.041822
35	0.051916
36	0.068046
37	0.093046
38	0.13119
39	0.18855
0	0.00018009
1	8.9619e-06
2	1.3207e-05
3	1.9797e-05
4	2.9669e-05
5	4.4443e-05
6	6.6527e-05
7	9.9495e-05
8	0.00014859
9	0.00022146
10	0.00032908
11	0.00048686
12	0.00071614
13	0.0010454
14	0.0015111
15	0.0021592
16	0.0030444
17	0.0042355
18	0.005817
19	0.0047577
20	0.0061362
21	0.0078813
22	0.013449
23	0.01406
24	0.015272
25	0.014918
26	0.014805
27	0.015216
28	0.016634
29	0.018298
30	0.020417
31	0.022814
32	0.02593
33	0.031506
34	0.035059
35	0.039003
36	0.056053
37	0.081997
38	0.12088
39	0.17904
0	2.0031e-05
1	1.875e-05
2	1.8399e-05
3	2.1727e-05
4	2.9669e-05
5	4.4443e-05
6	6.6527e-05
7	9.9495e-05
8	0.00014859
9	0.00022146
10	0.00032908
11	0.00048686
12	0.00071614
13	0.0010454
14	0.0015111
15	0.0021592
16	0.0030444
17	0.0042355
18	0.005817
19	0.0047228
20	0.0086557
21	0.0093282
22	0.0099816
23	0.0095763
24	0.0085251
25	0.0085369
26	0.0093713
27	0.010198
28	0.01096
29	0.011763
30	0.0086836
31	0.0095984
32	0.012759
33	0.017951
34	0.02584
35	0.03761
36	0.055157
37	0.081302
38	0.12031
39	0.17857
0	9.0824e-05
1	1.924e-05
2	1.7187e-05
3	1.9802e-05
4	2.9669e-05
5	4.4443e-05
6	6.6527e-05
7	9.9495e-05
8	0.00014859
9	0.00022146
10	0.000329
11	0.00048686
12	0.00071614
13	0.0010454
14	0.0015111
15	0.0021592
16	0.0030444
17	0.0042355
18	0.005817
19	0.0047228
20	0.0086816
21	0.0092534
22	0.0099334
23	0.0093411
24	0.0082985
25	0.0083985
26	0.0092811
27	0.0102
28	0.011013
29	0.011781
30	0.0086696
31	0.0096405
32	0.012773
33	0.017968
34	0.025858
35	0.037636
36	0.05517
37	0.08132
38	0.12032
39	0.17857


==> SashaEpoch0down/AveCurrentData.txt <==
0.49737	-0.49908	3.0721e-07	0.00046501	-5.9567e-06
0.49157	-0.49373	3.0733e-07	0.00090996	-5.935e-06
0.48239	-0.48531	3.0448e-07	0.0016699	-5.875e-06
0.50918	-0.51155	3.2532e-07	0.0011072	-5.684e-06
0.48544	-0.48907	3.3406e-07	0.0023755	-5.8346e-06
0.66975	-0.6711	5.8558e-07	0.00012329	4.1891e-06
0.47482	-0.47624	4.2112e-07	0.00014152	2.2998e-05
0.57054	-0.57197	4.1381e-07	0.00013593	2.2601e-05
0.58758	-0.63649	0.04759	0.00010589	-8.1357e-06


==> SashaEpoch0down/HCurrent.txt <==
0	2.822e-07
0.1	2.827e-07
0.2	2.8187e-07
0.3	2.8197e-07
0.4	2.816e-07
0.5	2.8151e-07
0.6	2.8122e-07
0.7	2.8097e-07
0.8	2.8067e-07
0.9	2.8048e-07
1	2.8033e-07
1.1	2.8023e-07
1.2	2.8016e-07
1.3	2.8003e-07
1.4	2.7984e-07
1.5	2.7963e-07
1.6	2.7941e-07
1.7	2.7918e-07
1.8	2.7895e-07
1.9	2.7879e-07
2	2.7869e-07
2.1	2.7858e-07
2.2	2.7841e-07
2.3	2.7828e-07
2.4	2.782e-07
2.5	2.7806e-07
2.6	2.7795e-07
2.7	2.779e-07
2.8	2.7782e-07
2.9	2.777e-07
3	2.7765e-07
3.1	2.7769e-07
3.2	2.7769e-07
3.3	2.7763e-07
3.4	2.7758e-07
3.5	2.7749e-07
3.6	2.7738e-07
3.7	2.7727e-07
3.8	2.7714e-07
3.9	2.7698e-07
4	2.7678e-07
4.1	2.7654e-07
4.2	2.763e-07
4.3	2.7608e-07
4.4	2.7589e-07
4.5	2.7568e-07
4.6	2.7542e-07
4.7	2.7517e-07
4.8	2.7492e-07
4.9	2.7466e-07
5	2.7438e-07
5.1	2.741e-07
5.2	2.7381e-07
5.3	2.7349e-07
5.4	2.7314e-07
5.5	2.728e-07
5.6	2.7246e-07
5.7	2.721e-07
5.8	2.7172e-07
5.9	2.7135e-07
6	2.7097e-07
6.1	2.7058e-07
6.2	2.702e-07
6.3	2.6981e-07
6.4	2.6941e-07
6.5	2.69e-07
6.6	2.6856e-07
6.7	2.6812e-07
6.8	2.6765e-07
6.9	2.6719e-07
7	2.6673e-07
7.1	2.6626e-07
7.2	2.658e-07
7.3	2.6538e-07
7.4	2.6496e-07
7.5	2.6456e-07
7.6	2.6419e-07
7.7	2.6385e-07
7.8	2.6355e-07
7.9	2.6329e-07
8	2.6303e-07
8.1	2.6277e-07
8.2	2.6249e-07
8.3	2.6215e-07
8.4	2.6175e-07
8.5	2.6134e-07
8.6	2.6094e-07
8.7	2.6062e-07
8.8	2.6036e-07
8.9	2.6013e-07
9	2.5988e-07
9.1	2.5957e-07
9.2	2.5918e-07
9.3	2.5879e-07
9.4	2.5846e-07
9.5	2.582e-07
9.6	2.5796e-07
9.7	2.577e-07
9.8	2.5739e-07
9.9	2.5705e-07
10	2.567e-07
10.1	2.5637e-07
10.2	2.5609e-07
10.3	2.5585e-07
10.4	2.5554e-07
10.5	2.5518e-07
10.6	2.549e-07
10.7	2.5461e-07
10.8	2.5428e-07
10.9	2.5399e-07
11	2.5369e-07
11.1	2.5335e-07
11.2	2.5303e-07
11.3	2.5279e-07
11.4	2.5251e-07
11.5	2.5216e-07
11.6	2.5184e-07
11.7	2.5159e-07
11.8	2.5137e-07
11.9	2.5112e-07
12	2.5083e-07
12.1	2.5052e-07
12.2	2.502e-07
12.3	2.499e-07
12.4	2.4965e-07
12.5	2.4945e-07
12.6	2.4927e-07
12.7	2.4908e-07
12.8	2.489e-07
12.9	2.4872e-07
13	2.4852e-07
13.1	2.4829e-07
13.2	2.4804e-07
13.3	2.4774e-07
13.4	2.4741e-07
13.5	2.4707e-07
13.6	2.4674e-07
13.7	2.4641e-07
13.8	2.4607e-07
13.9	2.4576e-07
14	2.4547e-07
14.1	2.4517e-07
14.2	2.4487e-07
14.3	2.446e-07
14.4	2.4436e-07
14.5	2.441e-07
14.6	2.4385e-07
14.7	2.4358e-07
14.8	2.4331e-07
14.9	2.4308e-07
15	2.4286e-07
15.1	2.4266e-07
15.2	2.4245e-07
15.3	2.4226e-07
15.4	2.4209e-07
15.5	2.4193e-07
15.6	2.4177e-07
15.7	2.4162e-07
15.8	2.4149e-07
15.9	2.4137e-07
16	2.4123e-07
16.1	2.4107e-07
16.2	2.4089e-07
16.3	2.4068e-07
16.4	2.4042e-07
16.5	2.4013e-07
16.6	2.3985e-07
16.7	2.3959e-07
16.8	2.3938e-07
16.9	2.3923e-07
17	2.391e-07
17.1	2.3901e-07
17.2	2.389e-07
17.3	2.3874e-07
17.4	2.3851e-07
17.5	2.3828e-07
17.6	2.381e-07
17.7	2.3798e-07
17.8	2.3791e-07
17.9	2.3784e-07
18	2.3771e-07
18.1	2.3751e-07
18.2	2.3729e-07
18.3	2.3707e-07
18.4	2.3683e-07
18.5	2.3662e-07
18.6	2.3646e-07
18.7	2.3635e-07
18.8	2.362e-07
18.9	2.36e-07
19	2.3586e-07
19.1	2.357e-07
19.2	2.3549e-07
19.3	2.3535e-07
19.4	2.3521e-07
19.5	2.3502e-07
19.6	2.3488e-07
19.7	2.3482e-07
19.8	2.3474e-07
19.9	2.3458e-07
20	2.3438e-07
20.1	2.3427e-07
20.2	2.3423e-07
20.3	2.3418e-07
20.4	2.3413e-07
20.5	2.3406e-07
20.6	2.3392e-07
20.7	2.3374e-07
20.8	2.3353e-07
20.9	2.3335e-07
21	2.3318e-07
21.1	2.3304e-07
21.2	2.3292e-07
21.3	2.328e-07
21.4	2.3269e-07
21.5	2.3258e-07
21.6	2.3247e-07
21.7	2.3236e-07
21.8	2.3225e-07
21.9	2.3214e-07
22	2.3202e-07
22.1	2.319e-07
22.2	2.3179e-07
22.3	2.3167e-07
22.4	2.3154e-07
22.5	2.314e-07
22.6	2.3124e-07
22.7	2.3104e-07
22.8	2.3083e-07
22.9	2.3063e-07
23	2.304e-07
23.1	2.3015e-07
23.2	2.2987e-07
23.3	2.2956e-07
23.4	2.2923e-07
23.5	2.2892e-07
23.6	2.2862e-07
23.7	2.2834e-07
23.8	2.2807e-07
23.9	2.278e-07
24	2.2757e-07
24.1	2.2737e-07
24.2	2.2721e-07
24.3	2.2709e-07
24.4	2.2698e-07
24.5	2.2684e-07
24.6	2.2665e-07
24.7	2.264e-07
24.8	2.2611e-07
24.9	2.2584e-07
25	2.2561e-07
25.1	2.2542e-07
25.2	2.2527e-07
25.3	2.2513e-07
25.4	2.2499e-07
25.5	2.2476e-07
25.6	2.2444e-07
25.7	2.2415e-07
25.8	2.2393e-07
25.9	2.2376e-07
26	2.236e-07
26.1	2.2335e-07
26.2	2.2304e-07
26.3	2.2275e-07
26.4	2.2251e-07
26.5	2.2232e-07
26.6	2.2216e-07
26.7	2.22e-07
26.8	2.2183e-07
26.9	2.2162e-07
27	2.2137e-07
27.1	2.2119e-07
27.2	2.2107e-07
27.3	2.2085e-07
27.4	2.206e-07
27.5	2.2043e-07
27.6	2.2023e-07
27.7	2.1999e-07
27.8	2.1979e-07
27.9	2.1963e-07
28	2.1942e-07
28.1	2.1913e-07
28.2	2.1886e-07
28.3	2.1865e-07
28.4	2.1847e-07
28.5	2.1829e-07
28.6	2.1809e-07
28.7	2.1784e-07
28.8	2.1755e-07
28.9	2.1724e-07
29	2.1695e-07
29.1	2.167e-07
29.2	2.1648e-07
29.3	2.1628e-07
29.4	2.1611e-07
29.5	2.1596e-07
29.6	2.1581e-07
29.7	2.1567e-07
29.8	2.1553e-07
29.9	2.1542e-07
30	2.1531e-07
30.1	2.1523e-07
30.2	2.1515e-07
30.3	2.1507e-07
30.4	2.1498e-07
30.5	2.149e-07
30.6	2.1481e-07
30.7	2.1472e-07
30.8	2.1462e-07
30.9	2.1452e-07
31	2.1443e-07
31.1	2.1433e-07
31.2	2.1421e-07
31.3	2.1408e-07
31.4	2.1393e-07
31.5	2.1378e-07
31.6	2.1361e-07
31.7	2.1343e-07
31.8	2.1323e-07
31.9	2.1306e-07
32	2.1288e-07
32.1	2.1265e-07
32.2	2.124e-07
32.3	2.1214e-07
32.4	2.1189e-07
32.5	2.1162e-07
32.6	2.1133e-07
32.7	2.1103e-07
32.8	2.1072e-07
32.9	2.1038e-07
33	2.1005e-07
33.1	2.0975e-07
33.2	2.0947e-07
33.3	2.0926e-07
33.4	2.0909e-07
33.5	2.0894e-07
33.6	2.0882e-07
33.7	2.0867e-07
33.8	2.0846e-07
33.9	2.0821e-07
34	2.0793e-07
34.1	2.0768e-07
34.2	2.0749e-07
34.3	2.0736e-07
34.4	2.0723e-07
34.5	2.0708e-07
34.6	2.0685e-07
34.7	2.0659e-07
34.8	2.0634e-07
34.9	2.0609e-07
35	2.0584e-07
35.1	2.0556e-07
35.2	2.0524e-07
35.3	2.0498e-07
35.4	2.0479e-07
35.5	2.0458e-07
35.6	2.0429e-07
35.7	2.0407e-07
35.8	2.0388e-07
35.9	2.0357e-07
36	2.0332e-07
36.1	2.0312e-07
36.2	2.0285e-07
36.3	2.0259e-07
36.4	2.024e-07
36.5	2.022e-07
36.6	2.0194e-07
36.7	2.0161e-07
36.8	2.0132e-07
36.9	2.011e-07
37	2.0092e-07
37.1	2.0073e-07
37.2	2.0051e-07
37.3	2.0022e-07
37.4	1.9989e-07
37.5	1.9957e-07
37.6	1.9926e-07
37.7	1.9898e-07
37.8	1.9876e-07
37.9	1.9858e-07
38	1.9842e-07
38.1	1.9829e-07
38.2	1.9818e-07
38.3	1.9809e-07
38.4	1.9802e-07
38.5	1.9795e-07
38.6	1.9787e-07
38.7	1.9778e-07
38.8	1.9767e-07
38.9	1.9755e-07
39	1.9745e-07
39.1	1.9733e-07
39.2	1.972e-07
39.3	1.9708e-07
39.4	1.9696e-07
39.5	1.9682e-07
39.6	1.9669e-07
39.7	1.9656e-07
39.8	1.9641e-07
39.9	1.9625e-07
40	1.9608e-07
40.1	1.9589e-07
40.2	1.9567e-07
40.3	1.9542e-07
40.4	1.9515e-07
40.5	1.9486e-07
40.6	1.9453e-07
40.7	1.9419e-07
40.8	1.9384e-07
40.9	1.9346e-07
41	1.9306e-07
41.1	1.9268e-07
41.2	1.9234e-07
41.3	1.9204e-07
41.4	1.9179e-07
41.5	1.9158e-07
41.6	1.9138e-07
41.7	1.9122e-07
41.8	1.9104e-07
41.9	1.9084e-07
42	1.9058e-07
42.1	1.9026e-07
42.2	1.8993e-07
42.3	1.8967e-07
42.4	1.8944e-07
42.5	1.8927e-07
42.6	1.8912e-07
42.7	1.8894e-07
42.8	1.887e-07
42.9	1.8841e-07
43	1.8816e-07
43.1	1.8794e-07
43.2	1.8776e-07
43.3	1.8764e-07
43.4	1.8753e-07
43.5	1.8737e-07
43.6	1.8716e-07
43.7	1.8702e-07
43.8	1.8693e-07
43.9	1.8676e-07
44	1.866e-07
44.1	1.865e-07
44.2	1.8636e-07
44.3	1.8622e-07
44.4	1.8613e-07
44.5	1.86e-07
44.6	1.858e-07
44.7	1.8563e-07
44.8	1.8553e-07
44.9	1.8544e-07
45	1.8531e-07
45.1	1.8508e-07
45.2	1.8482e-07
45.3	1.8462e-07
45.4	1.8446e-07
45.5	1.8433e-07
45.6	1.8421e-07
45.7	1.8405e-07
45.8	1.8383e-07
45.9	1.8356e-07
46	1.8324e-07
46.1	1.8289e-07
46.2	1.8257e-07
46.3	1.8228e-07
46.4	1.8201e-07
46.5	1.8175e-07
46.6	1.8153e-07
46.7	1.8132e-07
46.8	1.8114e-07
46.9	1.8101e-07
47	1.8092e-07
47.1	1.8086e-07
47.2	1.8081e-07
47.3	1.8079e-07
47.4	1.8078e-07
47.5	1.8078e-07
47.6	1.8079e-07
47.7	1.8078e-07
47.8	1.8073e-07
47.9	1.8065e-07
48	1.8053e-07
48.1	1.8038e-07
48.2	1.8021e-07
48.3	1.8e-07
48.4	1.7975e-07
48.5	1.7947e-07
48.6	1.7917e-07
48.7	1.7885e-07
48.8	1.7854e-07
48.9	1.7821e-07
49	1.7789e-07
49.1	1.7762e-07
49.2	1.7737e-07
49.3	1.7719e-07
49.4	1.7707e-07
49.5	1.7699e-07
49.6	1.7694e-07
49.7	1.7692e-07
49.8	1.7689e-07
49.9	1.7679e-07
50	1.7665e-07
50.1	1.7642e-07
50.2	1.7617e-07
50.3	1.7595e-07
50.4	1.7577e-07
50.5	1.7565e-07
50.6	1.7558e-07
50.7	1.7552e-07
50.8	1.7541e-07
50.9	1.752e-07
51	1.7496e-07
51.1	1.7477e-07
51.2	1.7464e-07
51.3	1.7459e-07
51.4	1.7454e-07
51.5	1.7444e-07
51.6	1.743e-07
51.7	1.7413e-07
51.8	1.74e-07
51.9	1.7391e-07
52	1.738e-07
52.1	1.7359e-07
52.2	1.7338e-07
52.3	1.7323e-07
52.4	1.7304e-07
52.5	1.7286e-07
52.6	1.727e-07
52.7	1.7246e-07
52.8	1.722e-07
52.9	1.7202e-07
53	1.7185e-07
53.1	1.716e-07
53.2	1.7129e-07
53.3	1.7105e-07
53.4	1.7086e-07
53.5	1.7067e-07
53.6	1.7046e-07
53.7	1.702e-07
53.8	1.699e-07
53.9	1.696e-07
54	1.6935e-07
54.1	1.6916e-07
54.2	1.6902e-07
54.3	1.6892e-07
54.4	1.6882e-07
54.5	1.6876e-07
54.6	1.6869e-07
54.7	1.686e-07
54.8	1.6849e-07
54.9	1.6834e-07
55	1.6815e-07
55.1	1.6793e-07
55.2	1.677e-07
55.3	1.6741e-07
55.4	1.671e-07
55.5	1.6678e-07
55.6	1.6644e-07
55.7	1.6608e-07
55.8	1.6572e-07
55.9	1.6537e-07
56	1.6501e-07
56.1	1.6464e-07
56.2	1.6428e-07
56.3	1.6396e-07
56.4	1.6366e-07
56.5	1.6339e-07
56.6	1.6315e-07
56.7	1.6294e-07
56.8	1.6274e-07
56.9	1.6257e-07
57	1.6243e-07
57.1	1.623e-07
57.2	1.6217e-07
57.3	1.6206e-07
57.4	1.6193e-07
57.5	1.6175e-07
57.6	1.6151e-07
57.7	1.6121e-07
57.8	1.6086e-07
57.9	1.6044e-07
58	1.5999e-07
58.1	1.5956e-07
58.2	1.5916e-07
58.3	1.5882e-07
58.4	1.5854e-07
58.5	1.5835e-07
58.6	1.5821e-07
58.7	1.581e-07
58.8	1.5793e-07
58.9	1.5767e-07
59	1.5738e-07
59.1	1.5709e-07
59.2	1.5687e-07
59.3	1.5676e-07
59.4	1.5666e-07
59.5	1.5648e-07
59.6	1.5623e-07
59.7	1.5593e-07
59.8	1.5564e-07
59.9	1.5539e-07
60	1.5513e-07
60.1	1.5485e-07
60.2	1.5455e-07
60.3	1.543e-07
60.4	1.5407e-07
60.5	1.5378e-07
60.6	1.5346e-07
60.7	1.532e-07
60.8	1.5293e-07
60.9	1.5258e-07
61	1.5227e-07
61.1	1.52e-07
61.2	1.5166e-07
61.3	1.5131e-07
61.4	1.5103e-07
61.5	1.5076e-07
61.6	1.5045e-07
61.7	1.5008e-07
61.8	1.4972e-07
61.9	1.4942e-07
62	1.4916e-07
62.1	1.4893e-07
62.2	1.4871e-07
62.3	1.4848e-07
62.4	1.4819e-07
62.5	1.4782e-07
62.6	1.4741e-07
62.7	1.4693e-07
62.8	1.4642e-07
62.9	1.4589e-07
63	1.4537e-07
63.1	1.4488e-07
63.2	1.4441e-07
63.3	1.4399e-07
63.4	1.4361e-07
63.5	1.4331e-07
63.6	1.431e-07
63.7	1.4297e-07
63.8	1.4289e-07
63.9	1.4283e-07
64	1.4282e-07
64.1	1.4277e-07
64.2	1.4269e-07
64.3	1.426e-07
64.4	1.4247e-07
64.5	1.423e-07
64.6	1.4209e-07
64.7	1.4183e-07
64.8	1.415e-07
64.9	1.4109e-07
65	1.4064e-07
65.1	1.4014e-07
65.2	1.3957e-07
65.3	1.3893e-07
65.4	1.3828e-07
65.5	1.3758e-07
65.6	1.3684e-07
65.7	1.361e-07
65.8	1.3542e-07
65.9	1.3479e-07
66	1.3424e-07
66.1	1.3382e-07
66.2	1.3345e-07
66.3	1.3317e-07
66.4	1.3292e-07
66.5	1.3267e-07
66.6	1.3238e-07
66.7	1.3194e-07
66.8	1.3141e-07
66.9	1.3078e-07
67	1.301e-07
67.1	1.2945e-07
67.2	1.2886e-07
67.3	1.2834e-07
67.4	1.2779e-07
67.5	1.2717e-07
67.6	1.2647e-07
67.7	1.2576e-07
67.8	1.2514e-07
67.9	1.2464e-07
68	1.2416e-07
68.1	1.2363e-07
68.2	1.2303e-07
68.3	1.2235e-07
68.4	1.2164e-07
68.5	1.2091e-07
68.6	1.2019e-07
68.7	1.1953e-07
68.8	1.1881e-07
68.9	1.1807e-07
69	1.174e-07
69.1	1.1667e-07
69.2	1.1588e-07
69.3	1.151e-07
69.4	1.1429e-07
69.5	1.1334e-07
69.6	1.1238e-07
69.7	1.1149e-07
69.8	1.1054e-07
69.9	1.0954e-07
70	1.0851e-07
70.1	1.0752e-07
70.2	1.0662e-07
70.3	1.0587e-07
70.4	1.051e-07
70.5	1.0444e-07
70.6	1.0357e-07
70.7	1.0241e-07
70.8	1.0065e-07
70.9	9.8039e-08
71	9.4025e-08
71.1	8.7938e-08
71.2	7.8733e-08
71.3	6.4335e-08
71.4	4.2491e-08
71.5	8.2921e-09
71.6	-4.3543e-08
71.7	-1.1428e-07
71.8	-1.9535e-07
71.9	-2.7262e-07
72	-3.3947e-07
72.1	-3.9506e-07
72.2	-4.3806e-07
72.3	-4.7088e-07
72.4	-4.9371e-07
72.5	-5.0758e-07
72.6	-5.1379e-07
72.7	-5.1261e-07
72.8	-5.0549e-07
72.9	-4.923e-07
73	-4.7455e-07
73.1	-4.522e-07
73.2	-4.2674e-07
73.3	-3.9873e-07
73.4	-3.689e-07
73.5	-3.3785e-07
73.6	-3.0601e-07
73.7	-2.7417e-07
73.8	-2.4281e-07
73.9	-2.1292e-07
74	-1.8428e-07
74.1	-1.5681e-07
74.2	-1.3046e-07
74.3	-1.0522e-07
74.4	-8.1042e-08
74.5	-5.788e-08
74.6	-3.575e-08
74.7	-1.4474e-08
74.8	5.0015e-09
74.9	2.2242e-08
75	3.7887e-08
75.1	5.2209e-08
75.2	6.5438e-08
75.3	7.7716e-08
75.4	8.9091e-08
75.5	9.948e-08
75.6	1.0899e-07
75.7	1.1763e-07
75.8	1.2555e-07
75.9	1.3287e-07
76	1.3961e-07
76.1	1.4583e-07
76.2	1.5149e-07
76.3	1.5661e-07
76.4	1.6126e-07
76.5	1.6552e-07
76.6	1.6947e-07
76.7	1.7312e-07
76.8	1.7647e-07
76.9	1.7962e-07
77	1.826e-07
77.1	1.8537e-07
77.2	1.8787e-07
77.3	1.9022e-07
77.4	1.9246e-07
77.5	1.9448e-07
77.6	1.964e-07
77.7	1.9825e-07
77.8	1.9988e-07
77.9	2.0138e-07
78	2.0285e-07
78.1	2.0422e-07
78.2	2.0546e-07
78.3	2.0659e-07
78.4	2.0767e-07
78.5	2.0875e-07
78.6	2.0977e-07
78.7	2.107e-07
78.8	2.1153e-07
78.9	2.1226e-07
79	2.1293e-07
79.1	2.1357e-07
79.2	2.1421e-07
79.3	2.1483e-07
79.4	2.1543e-07
79.5	2.1603e-07
79.6	2.1661e-07
79.7	2.1716e-07
79.8	2.1766e-07
79.9	2.1812e-07
80	2.1852e-07
80.1	2.1889e-07
80.2	2.1922e-07
80.3	2.195e-07
80.4	2.1975e-07
80.5	2.1998e-07
80.6	2.2019e-07
80.7	2.2036e-07
80.8	2.2051e-07
80.9	2.2063e-07
81	2.2077e-07
81.1	2.209e-07
81.2	2.2102e-07
81.3	2.2112e-07
81.4	2.2118e-07
81.5	2.2123e-07
81.6	2.2127e-07
81.7	2.213e-07
81.8	2.2131e-07
81.9	2.2133e-07
82	2.2133e-07
82.1	2.2128e-07
82.2	2.2119e-07
82.3	2.2108e-07
82.4	2.2092e-07
82.5	2.2074e-07
82.6	2.2052e-07
82.7	2.2027e-07
82.8	2.2002e-07
82.9	2.1976e-07
83	2.1953e-07
83.1	2.1932e-07
83.2	2.1916e-07
83.3	2.1904e-07
83.4	2.1893e-07
83.5	2.1881e-07
83.6	2.1864e-07
83.7	2.1842e-07
83.8	2.1817e-07
83.9	2.1791e-07
84	2.1769e-07
84.1	2.1752e-07
84.2	2.1739e-07
84.3	2.1727e-07
84.4	2.1709e-07
84.5	2.1681e-07
84.6	2.1654e-07
84.7	2.1633e-07
84.8	2.1619e-07
84.9	2.1608e-07
85	2.1596e-07
85.1	2.1584e-07
85.2	2.157e-07
85.3	2.155e-07
85.4	2.1531e-07
85.5	2.1522e-07
85.6	2.1514e-07
85.7	2.1495e-07
85.8	2.1479e-07
85.9	2.1469e-07
86	2.1454e-07
86.1	2.1439e-07
86.2	2.1429e-07
86.3	2.1413e-07
86.4	2.1392e-07
86.5	2.1377e-07
86.6	2.137e-07
86.7	2.136e-07
86.8	2.1343e-07
86.9	2.1322e-07
87	2.1299e-07
87.1	2.1279e-07
87.2	2.1264e-07
87.3	2.1251e-07
87.4	2.1238e-07
87.5	2.1222e-07
87.6	2.1203e-07
87.7	2.118e-07
87.8	2.115e-07
87.9	2.1114e-07
88	2.1078e-07
88.1	2.1043e-07
88.2	2.1009e-07
88.3	2.0975e-07
88.4	2.094e-07
88.5	2.0907e-07
88.6	2.0875e-07
88.7	2.0841e-07
88.8	2.0807e-07
88.9	2.0774e-07
89	2.0741e-07
89.1	2.0709e-07
89.2	2.0677e-07
89.3	2.0645e-07
89.4	2.0614e-07
89.5	2.0584e-07
89.6	2.0558e-07
89.7	2.0533e-07
89.8	2.0509e-07
89.9	2.0488e-07
90	2.0469e-07
90.1	2.0449e-07
90.2	2.0431e-07
90.3	2.0419e-07
90.4	2.0409e-07
90.5	2.0403e-07
90.6	2.0401e-07
90.7	2.0396e-07
90.8	2.0392e-07
90.9	2.039e-07
91	2.0387e-07
91.1	2.0383e-07
91.2	2.0376e-07
91.3	2.0364e-07
91.4	2.0348e-07
91.5	2.0326e-07
91.6	2.0303e-07
91.7	2.0283e-07
91.8	2.0267e-07
91.9	2.0257e-07
92	2.0251e-07
92.1	2.0242e-07
92.2	2.0228e-07
92.3	2.0208e-07
92.4	2.0184e-07
92.5	2.0162e-07
92.6	2.0147e-07
92.7	2.0136e-07
92.8	2.0127e-07
92.9	2.0114e-07
93	2.0092e-07
93.1	2.0068e-07
93.2	2.0045e-07
93.3	2.0024e-07
93.4	2e-07
93.5	1.9973e-07
93.6	1.9948e-07
93.7	1.9931e-07
93.8	1.9912e-07
93.9	1.9886e-07
94	1.9866e-07
94.1	1.9849e-07
94.2	1.9825e-07
94.3	1.9806e-07
94.4	1.979e-07
94.5	1.9765e-07
94.6	1.9742e-07
94.7	1.9728e-07
94.8	1.9715e-07
94.9	1.9697e-07
95	1.9673e-07
95.1	1.965e-07
95.2	1.9633e-07
95.3	1.9622e-07
95.4	1.9612e-07
95.5	1.96e-07
95.6	1.9585e-07
95.7	1.9566e-07
95.8	1.9541e-07
95.9	1.9512e-07
96	1.9487e-07
96.1	1.9465e-07
96.2	1.9449e-07
96.3	1.9435e-07
96.4	1.9422e-07
96.5	1.9412e-07
96.6	1.9406e-07
96.7	1.9401e-07
96.8	1.9396e-07
96.9	1.9394e-07
97	1.9393e-07
97.1	1.9393e-07
97.2	1.9393e-07
97.3	1.9394e-07
97.4	1.9395e-07
97.5	1.9392e-07
97.6	1.9388e-07
97.7	1.9383e-07
97.8	1.9376e-07
97.9	1.9367e-07
98	1.9358e-07
98.1	1.9347e-07
98.2	1.9333e-07
98.3	1.9317e-07
98.4	1.9299e-07
98.5	1.9277e-07
98.6	1.9252e-07
98.7	1.9226e-07
98.8	1.9199e-07
98.9	1.9168e-07
99	1.9137e-07
99.1	1.9106e-07
99.2	1.9077e-07
99.3	1.9052e-07
99.4	1.9032e-07
99.5	1.9019e-07
99.6	1.9009e-07
99.7	1.9001e-07
99.8	1.8997e-07
99.9	1.8992e-07
100	1.898e-07
100.1	1.8962e-07
100.2	1.8943e-07
100.3	1.8924e-07
100.4	1.891e-07
100.5	1.8902e-07
100.6	1.8897e-07
100.7	1.8893e-07
100.8	1.8885e-07
100.9	1.8867e-07
101	1.8846e-07
101.1	1.8832e-07
101.2	1.8826e-07
101.3	1.8822e-07
101.4	1.8816e-07
101.5	1.8805e-07
101.6	1.8792e-07
101.7	1.8777e-07
101.8	1.8764e-07
101.9	1.8755e-07
102	1.8745e-07
102.1	1.8727e-07
102.2	1.8705e-07
102.3	1.8693e-07
102.4	1.8679e-07
102.5	1.8659e-07
102.6	1.8644e-07
102.7	1.8628e-07
102.8	1.8607e-07
102.9	1.859e-07
103	1.8577e-07
103.1	1.856e-07
103.2	1.8535e-07
103.3	1.8511e-07
103.4	1.8495e-07
103.5	1.8484e-07
103.6	1.8471e-07
103.7	1.8455e-07
103.8	1.8435e-07
103.9	1.841e-07
104	1.8385e-07
104.1	1.8367e-07
104.2	1.8352e-07
104.3	1.8337e-07
104.4	1.8326e-07
104.5	1.832e-07
104.6	1.8317e-07
104.7	1.8315e-07
104.8	1.8314e-07
104.9	1.8315e-07
105	1.8313e-07
105.1	1.8307e-07
105.2	1.8299e-07
105.3	1.8289e-07
105.4	1.828e-07
105.5	1.8272e-07
105.6	1.8262e-07
105.7	1.825e-07
105.8	1.8238e-07
105.9	1.8226e-07
106	1.8215e-07
106.1	1.8206e-07
106.2	1.8198e-07
106.3	1.819e-07
106.4	1.8181e-07
106.5	1.817e-07
106.6	1.816e-07
106.7	1.8149e-07
106.8	1.8138e-07
106.9	1.8126e-07
107	1.8112e-07
107.1	1.8094e-07
107.2	1.8071e-07
107.3	1.8046e-07
107.4	1.8016e-07
107.5	1.7983e-07
107.6	1.7949e-07
107.7	1.7914e-07
107.8	1.788e-07
107.9	1.7851e-07
108	1.7827e-07
108.1	1.7808e-07
108.2	1.7793e-07
108.3	1.7784e-07
108.4	1.7775e-07
108.5	1.7764e-07
108.6	1.7748e-07
108.7	1.7723e-07
108.8	1.7697e-07
108.9	1.7675e-07
109	1.7658e-07
109.1	1.7644e-07
109.2	1.7633e-07
109.3	1.7617e-07
109.4	1.7594e-07
109.5	1.7566e-07
109.6	1.754e-07
109.7	1.7521e-07
109.8	1.7507e-07
109.9	1.7493e-07
110	1.7482e-07
110.1	1.7474e-07
110.2	1.7463e-07
110.3	1.7446e-07
110.4	1.7427e-07
110.5	1.7415e-07
110.6	1.7404e-07
110.7	1.7387e-07
110.8	1.7374e-07
110.9	1.7357e-07
111	1.7338e-07
111.1	1.7327e-07
111.2	1.7315e-07
111.3	1.7296e-07
111.4	1.7278e-07
111.5	1.7267e-07
111.6	1.7259e-07
111.7	1.7247e-07
111.8	1.7229e-07
111.9	1.7211e-07
112	1.7198e-07
112.1	1.7191e-07
112.2	1.7189e-07
112.3	1.7188e-07
112.4	1.7182e-07
112.5	1.7172e-07
112.6	1.716e-07
112.7	1.7143e-07
112.8	1.7127e-07
112.9	1.7114e-07
113	1.7103e-07
113.1	1.7096e-07
113.2	1.7091e-07
113.3	1.7089e-07
113.4	1.7092e-07
113.5	1.7097e-07
113.6	1.7105e-07
113.7	1.7116e-07
113.8	1.7129e-07
113.9	1.7144e-07
114	1.716e-07
114.1	1.7172e-07
114.2	1.7183e-07
114.3	1.7192e-07
114.4	1.72e-07
114.5	1.7206e-07
114.6	1.7209e-07
114.7	1.7209e-07
114.8	1.7209e-07
114.9	1.7204e-07
115	1.7195e-07
115.1	1.7184e-07
115.2	1.7171e-07
115.3	1.7152e-07
115.4	1.7129e-07
115.5	1.7103e-07
115.6	1.7071e-07
115.7	1.704e-07
115.8	1.7007e-07
115.9	1.6971e-07
116	1.6936e-07
116.1	1.6902e-07
116.2	1.6872e-07
116.3	1.6849e-07
116.4	1.6831e-07
116.5	1.6821e-07
116.6	1.6817e-07
116.7	1.681e-07
116.8	1.6804e-07
116.9	1.6791e-07
117	1.677e-07
117.1	1.6742e-07
117.2	1.6715e-07
117.3	1.6693e-07
117.4	1.6675e-07
117.5	1.6661e-07
117.6	1.6648e-07
117.7	1.6628e-07
117.8	1.6601e-07
117.9	1.6572e-07
118	1.6546e-07
118.1	1.6525e-07
118.2	1.6511e-07
118.3	1.6502e-07
118.4	1.6497e-07
118.5	1.6494e-07
118.6	1.6488e-07
118.7	1.6478e-07
118.8	1.6472e-07
118.9	1.6472e-07
119	1.6465e-07
119.1	1.646e-07
119.2	1.6459e-07
119.3	1.6452e-07
119.4	1.6442e-07
119.5	1.6439e-07
119.6	1.6432e-07
119.7	1.6416e-07
119.8	1.6405e-07
119.9	1.6401e-07
120	1.6393e-07
120.1	1.638e-07
120.2	1.6362e-07
120.3	1.6342e-07
120.4	1.6327e-07
120.5	1.6319e-07
120.6	1.6312e-07
120.7	1.6303e-07
120.8	1.629e-07
120.9	1.6278e-07
121	1.6262e-07
121.1	1.624e-07
121.2	1.6215e-07
121.3	1.6188e-07
121.4	1.6162e-07
121.5	1.6138e-07
121.6	1.6118e-07
121.7	1.61e-07
121.8	1.6085e-07
121.9	1.6071e-07
122	1.6062e-07
122.1	1.6057e-07
122.2	1.6055e-07
122.3	1.6056e-07
122.4	1.6061e-07
122.5	1.6068e-07
122.6	1.6075e-07
122.7	1.6082e-07
122.8	1.6086e-07
122.9	1.6088e-07
123	1.6089e-07
123.1	1.6088e-07
123.2	1.6083e-07
123.3	1.6074e-07
123.4	1.6061e-07
123.5	1.6043e-07
123.6	1.6022e-07
123.7	1.5999e-07
123.8	1.5976e-07
123.9	1.5954e-07
124	1.5932e-07
124.1	1.5911e-07
124.2	1.5892e-07
124.3	1.588e-07
124.4	1.5872e-07
124.5	1.5872e-07
124.6	1.5877e-07
124.7	1.5887e-07
124.8	1.5895e-07
124.9	1.5899e-07
125	1.5896e-07
125.1	1.5884e-07
125.2	1.5866e-07
125.3	1.5846e-07
125.4	1.5827e-07
125.5	1.5812e-07
125.6	1.5802e-07
125.7	1.5796e-07
125.8	1.5792e-07
125.9	1.5779e-07
126	1.5758e-07
126.1	1.5733e-07
126.2	1.5713e-07
126.3	1.5698e-07
126.4	1.5689e-07
126.5	1.5681e-07
126.6	1.5676e-07
126.7	1.5672e-07
126.8	1.5667e-07
126.9	1.5663e-07
127	1.5654e-07
127.1	1.5641e-07
127.2	1.5633e-07
127.3	1.5631e-07
127.4	1.5623e-07
127.5	1.5616e-07
127.6	1.561e-07
127.7	1.5592e-07
127.8	1.5577e-07
127.9	1.5569e-07
128	1.5558e-07
128.1	1.5541e-07
128.2	1.5527e-07
128.3	1.552e-07
128.4	1.5512e-07
128.5	1.5504e-07
128.6	1.5493e-07
128.7	1.5477e-07
128.8	1.5465e-07
128.9	1.5456e-07
129	1.5452e-07
129.1	1.5452e-07
129.2	1.5453e-07
129.3	1.5455e-07
129.4	1.5456e-07
129.5	1.5459e-07
129.6	1.5458e-07
129.7	1.5449e-07
129.8	1.5434e-07
129.9	1.5415e-07
130	1.5393e-07
130.1	1.537e-07
130.2	1.5344e-07
130.3	1.5313e-07
130.4	1.528e-07
130.5	1.5243e-07
130.6	1.5206e-07
130.7	1.5171e-07
130.8	1.5139e-07
130.9	1.5108e-07
131	1.5078e-07
131.1	1.5052e-07
131.2	1.5028e-07
131.3	1.5006e-07
131.4	1.4987e-07
131.5	1.4975e-07
131.6	1.4965e-07
131.7	1.4959e-07
131.8	1.4957e-07
131.9	1.4958e-07
132	1.4962e-07
132.1	1.497e-07
132.2	1.498e-07
132.3	1.4993e-07
132.4	1.5006e-07
132.5	1.5018e-07
132.6	1.5027e-07
132.7	1.5028e-07
132.8	1.5023e-07
132.9	1.501e-07
133	1.4988e-07
133.1	1.4957e-07
133.2	1.4924e-07
133.3	1.4888e-07
133.4	1.4855e-07
133.5	1.4831e-07
133.6	1.4814e-07
133.7	1.4804e-07
133.8	1.4796e-07
133.9	1.4782e-07
134	1.4761e-07
134.1	1.4737e-07
134.2	1.4719e-07
134.3	1.4712e-07
134.4	1.471e-07
134.5	1.4712e-07
134.6	1.4708e-07
134.7	1.4694e-07
134.8	1.4678e-07
134.9	1.4664e-07
135	1.4649e-07
135.1	1.4634e-07
135.2	1.4617e-07
135.3	1.4597e-07
135.4	1.4582e-07
135.5	1.4571e-07
135.6	1.4554e-07
135.7	1.4539e-07
135.8	1.4529e-07
135.9	1.4509e-07
136	1.4492e-07
136.1	1.4486e-07
136.2	1.4477e-07
136.3	1.4462e-07
136.4	1.4451e-07
136.5	1.4448e-07
136.6	1.4445e-07
136.7	1.4436e-07
136.8	1.4422e-07
136.9	1.441e-07
137	1.4402e-07
137.1	1.4397e-07
137.2	1.4394e-07
137.3	1.4393e-07
137.4	1.4389e-07
137.5	1.4382e-07
137.6	1.4368e-07
137.7	1.4348e-07
137.8	1.4323e-07
137.9	1.4294e-07
138	1.4265e-07
138.1	1.4233e-07
138.2	1.4199e-07
138.3	1.4165e-07
138.4	1.4131e-07
138.5	1.4098e-07
138.6	1.4067e-07
138.7	1.4041e-07
138.8	1.402e-07
138.9	1.4001e-07
139	1.3984e-07
139.1	1.3969e-07
139.2	1.3955e-07
139.3	1.3943e-07
139.4	1.3932e-07
139.5	1.3921e-07
139.6	1.3908e-07
139.7	1.3894e-07
139.8	1.3877e-07
139.9	1.3858e-07
140	1.3842e-07
140.1	1.3826e-07
140.2	1.3813e-07
140.3	1.3798e-07
140.4	1.3784e-07
140.5	1.3773e-07
140.6	1.3764e-07
140.7	1.3761e-07
140.8	1.3763e-07
140.9	1.377e-07
141	1.3776e-07
141.1	1.3781e-07
141.2	1.3779e-07
141.3	1.3769e-07
141.4	1.375e-07
141.5	1.3719e-07
141.6	1.3682e-07
141.7	1.3643e-07
141.8	1.3606e-07
141.9	1.3578e-07
142	1.3556e-07
142.1	1.3538e-07
142.2	1.3518e-07
142.3	1.3491e-07
142.4	1.3459e-07
142.5	1.3428e-07
142.6	1.3405e-07
142.7	1.3393e-07
142.8	1.3382e-07
142.9	1.336e-07
143	1.3334e-07
143.1	1.3311e-07
143.2	1.3293e-07
143.3	1.328e-07
143.4	1.3267e-07
143.5	1.3254e-07
143.6	1.3239e-07
143.7	1.3229e-07
143.8	1.3224e-07
143.9	1.3213e-07
144	1.3195e-07
144.1	1.318e-07
144.2	1.3168e-07
144.3	1.315e-07
144.4	1.3137e-07
144.5	1.3127e-07
144.6	1.3113e-07
144.7	1.3094e-07
144.8	1.3081e-07
144.9	1.3075e-07
145	1.3069e-07
145.1	1.306e-07
145.2	1.3046e-07
145.3	1.3028e-07
145.4	1.301e-07
145.5	1.2995e-07
145.6	1.2983e-07
145.7	1.2974e-07
145.8	1.2967e-07
145.9	1.2965e-07
146	1.2961e-07
146.1	1.2959e-07
146.2	1.295e-07
146.3	1.2933e-07
146.4	1.2913e-07
146.5	1.2885e-07
146.6	1.2849e-07
146.7	1.2809e-07
146.8	1.2766e-07
146.9	1.2718e-07
147	1.2668e-07
147.1	1.2617e-07
147.2	1.2565e-07
147.3	1.2513e-07
147.4	1.2463e-07
147.5	1.2416e-07
147.6	1.2372e-07
147.7	1.2332e-07
147.8	1.2296e-07
147.9	1.2268e-07
148	1.2247e-07
148.1	1.2233e-07
148.2	1.2223e-07
148.3	1.222e-07
148.4	1.2222e-07
148.5	1.2229e-07
148.6	1.2238e-07
148.7	1.2248e-07
148.8	1.2258e-07
148.9	1.2262e-07
149	1.2261e-07
149.1	1.225e-07
149.2	1.2229e-07
149.3	1.2194e-07
149.4	1.215e-07
149.5	1.2098e-07
149.6	1.2044e-07
149.7	1.1995e-07
149.8	1.1954e-07
149.9	1.1929e-07
150	1.1913e-07
150.1	1.1904e-07
150.2	1.1892e-07
150.3	1.187e-07
150.4	1.1843e-07
150.5	1.1811e-07
150.6	1.1785e-07
150.7	1.1771e-07
150.8	1.1762e-07
150.9	1.1748e-07
151	1.1727e-07
151.1	1.17e-07
151.2	1.1679e-07
151.3	1.1672e-07
151.4	1.167e-07
151.5	1.1667e-07
151.6	1.1658e-07
151.7	1.1638e-07
151.8	1.1614e-07
151.9	1.1589e-07
152	1.1563e-07
152.1	1.1539e-07
152.2	1.1509e-07
152.3	1.1483e-07
152.4	1.1457e-07
152.5	1.1421e-07
152.6	1.1385e-07
152.7	1.1353e-07
152.8	1.1313e-07
152.9	1.1267e-07
153	1.1228e-07
153.1	1.1195e-07
153.2	1.1157e-07
153.3	1.1113e-07
153.4	1.1069e-07
153.5	1.1029e-07
153.6	1.0997e-07
153.7	1.0969e-07
153.8	1.0944e-07
153.9	1.0923e-07
154	1.0898e-07
154.1	1.0866e-07
154.2	1.0828e-07
154.3	1.0784e-07
154.4	1.0736e-07
154.5	1.0684e-07
154.6	1.0629e-07
154.7	1.0571e-07
154.8	1.0511e-07
154.9	1.0455e-07
155	1.0402e-07
155.1	1.0354e-07
155.2	1.0309e-07
155.3	1.0268e-07
155.4	1.023e-07
155.5	1.019e-07
155.6	1.0148e-07
155.7	1.0106e-07
155.8	1.0065e-07
155.9	1.0021e-07
156	9.9749e-08
156.1	9.9237e-08
156.2	9.8695e-08
156.3	9.8152e-08
156.4	9.7636e-08
156.5	9.7135e-08
156.6	9.6649e-08
156.7	9.6203e-08
156.8	9.5806e-08
156.9	9.5476e-08
157	9.5203e-08
157.1	9.5074e-08
157.2	9.5021e-08
157.3	9.5023e-08
157.4	9.5057e-08
157.5	9.5053e-08
157.6	9.4953e-08
157.7	9.4661e-08
157.8	9.4212e-08
157.9	9.3551e-08
158	9.2782e-08
158.1	9.1964e-08
158.2	9.1162e-08
158.3	9.0493e-08
158.4	8.988e-08
158.5	8.9372e-08
158.6	8.8848e-08
158.7	8.8177e-08
158.8	8.7393e-08
158.9	8.6483e-08
159	8.5604e-08
159.1	8.4896e-08
159.2	8.4246e-08
159.3	8.3556e-08
159.4	8.2811e-08
159.5	8.1993e-08
159.6	8.1259e-08
159.7	8.0752e-08
159.8	8.0293e-08
159.9	7.9781e-08
160	7.9234e-08
160.1	7.8582e-08
160.2	7.7918e-08
160.3	7.73e-08
160.4	7.6617e-08
160.5	7.5836e-08
160.6	7.507e-08
160.7	7.4354e-08
160.8	7.3569e-08
160.9	7.2747e-08
161	7.1954e-08
161.1	7.1153e-08
161.2	7.0289e-08
161.3	6.939e-08
161.4	6.8502e-08
161.5	6.7734e-08
161.6	6.6867e-08
161.7	6.5814e-08
161.8	6.4451e-08
161.9	6.2712e-08
162	6.0322e-08
162.1	5.7147e-08
162.2	5.246e-08
162.3	4.5612e-08
162.4	3.548e-08
162.5	1.9943e-08
162.6	-2.22e-09
162.7	-3.3409e-08
162.8	-7.4581e-08
162.9	-1.2188e-07
163	-1.7256e-07
163.1	-2.2395e-07
163.2	-2.7228e-07
163.3	-3.1642e-07
163.4	-3.5405e-07
163.5	-3.8527e-07
163.6	-4.0995e-07
163.7	-4.286e-07
163.8	-4.4149e-07
163.9	-4.4888e-07
164	-4.5138e-07
164.1	-4.4898e-07
164.2	-4.4262e-07
164.3	-4.3233e-07
164.4	-4.1895e-07
164.5	-4.0255e-07
164.6	-3.8398e-07
164.7	-3.6336e-07
164.8	-3.4149e-07
164.9	-3.1907e-07
165	-2.9613e-07
165.1	-2.7316e-07
165.2	-2.4979e-07
165.3	-2.2572e-07
165.4	-2.0154e-07
165.5	-1.7729e-07
165.6	-1.536e-07
165.7	-1.3106e-07
165.8	-1.0954e-07
165.9	-8.9037e-08
166	-6.977e-08
166.1	-5.1987e-08
166.2	-3.5264e-08
166.3	-1.9345e-08
166.4	-4.1909e-09
166.5	1.0533e-08
166.6	2.4371e-08
166.7	3.7091e-08
166.8	4.8749e-08
166.9	5.905e-08
167	6.855e-08
167.1	7.7446e-08
167.2	8.5898e-08
167.3	9.4044e-08
167.4	1.0177e-07
167.5	1.0893e-07
167.6	1.1554e-07
167.7	1.2158e-07
167.8	1.2721e-07
167.9	1.3254e-07
168	1.3752e-07
168.1	1.4217e-07
168.2	1.4645e-07
168.3	1.5036e-07
168.4	1.5398e-07
168.5	1.5738e-07
168.6	1.6059e-07
168.7	1.636e-07
168.8	1.6637e-07
168.9	1.6894e-07
169	1.7139e-07
169.1	1.7364e-07
169.2	1.7575e-07
169.3	1.7782e-07
169.4	1.7974e-07
169.5	1.8149e-07
169.6	1.8318e-07
169.7	1.848e-07
169.8	1.8629e-07
169.9	1.8763e-07
170	1.8892e-07
170.1	1.9021e-07
170.2	1.9144e-07
170.3	1.9256e-07
170.4	1.9358e-07
170.5	1.9451e-07
170.6	1.9536e-07
170.7	1.9618e-07
170.8	1.9699e-07
170.9	1.978e-07
171	1.9858e-07
171.1	1.9934e-07
171.2	2.0008e-07
171.3	2.0081e-07
171.4	2.0148e-07
171.5	2.0211e-07
171.6	2.0271e-07
171.7	2.0327e-07
171.8	2.0377e-07
171.9	2.0422e-07
172	2.0463e-07
172.1	2.0503e-07
172.2	2.054e-07
172.3	2.0575e-07
172.4	2.0609e-07
172.5	2.064e-07
172.6	2.0671e-07
172.7	2.0697e-07
172.8	2.0723e-07
172.9	2.0748e-07
173	2.0774e-07
173.1	2.0796e-07
173.2	2.0814e-07
173.3	2.0831e-07
173.4	2.0846e-07
173.5	2.0859e-07
173.6	2.0867e-07
173.7	2.0875e-07
173.8	2.088e-07
173.9	2.0879e-07
174	2.0873e-07
174.1	2.0863e-07
174.2	2.0851e-07
174.3	2.0837e-07
174.4	2.0825e-07
174.5	2.0816e-07
174.6	2.0809e-07
174.7	2.0803e-07
174.8	2.0801e-07
174.9	2.0801e-07
175	2.0802e-07
175.1	2.08e-07
175.2	2.0793e-07
175.3	2.0777e-07
175.4	2.0759e-07
175.5	2.0745e-07
175.6	2.0736e-07
175.7	2.073e-07
175.8	2.0726e-07
175.9	2.072e-07
176	2.0707e-07
176.1	2.0686e-07
176.2	2.0668e-07
176.3	2.066e-07
176.4	2.0655e-07
176.5	2.065e-07
176.6	2.0644e-07
176.7	2.0639e-07
176.8	2.0636e-07
176.9	2.0634e-07
177	2.0627e-07
177.1	2.0615e-07
177.2	2.0605e-07
177.3	2.0599e-07
177.4	2.0586e-07
177.5	2.0579e-07
177.6	2.0575e-07
177.7	2.0565e-07
177.8	2.0557e-07
177.9	2.0553e-07
178	2.0544e-07
178.1	2.0531e-07
178.2	2.0518e-07
178.3	2.0512e-07
178.4	2.051e-07
178.5	2.0504e-07
178.6	2.0493e-07
178.7	2.0477e-07
178.8	2.0462e-07
178.9	2.0452e-07
179	2.0447e-07
179.1	2.0447e-07
179.2	2.0449e-07
179.3	2.045e-07
179.4	2.0448e-07
179.5	2.0445e-07
179.6	2.0438e-07
179.7	2.043e-07
179.8	2.0418e-07
179.9	2.0404e-07
180	2.0389e-07
180.1	2.037e-07
180.2	2.0349e-07
180.3	2.0329e-07
180.4	2.0311e-07
180.5	2.0294e-07
180.6	2.0278e-07
180.7	2.026e-07
180.8	2.0242e-07
180.9	2.0223e-07
181	2.0203e-07
181.1	2.0188e-07
181.2	2.0173e-07
181.3	2.016e-07
181.4	2.0147e-07
181.5	2.0133e-07
181.6	2.012e-07
181.7	2.011e-07
181.8	2.0103e-07
181.9	2.0095e-07
182	2.0091e-07
182.1	2.0086e-07
182.2	2.0081e-07
182.3	2.0074e-07
182.4	2.0064e-07
182.5	2.0051e-07
182.6	2.0033e-07
182.7	2.0009e-07
182.8	1.9983e-07
182.9	1.9956e-07
183	1.9928e-07
183.1	1.9902e-07
183.2	1.9877e-07
183.3	1.9855e-07
183.4	1.9838e-07
183.5	1.9824e-07
183.6	1.9808e-07
183.7	1.9788e-07
183.8	1.976e-07
183.9	1.9728e-07
184	1.9698e-07
184.1	1.9674e-07
184.2	1.9654e-07
184.3	1.9637e-07
184.4	1.9617e-07
184.5	1.9588e-07
184.6	1.9557e-07
184.7	1.9529e-07
184.8	1.9508e-07
184.9	1.949e-07
185	1.9472e-07
185.1	1.9458e-07
185.2	1.9445e-07
185.3	1.9429e-07
185.4	1.941e-07
185.5	1.9394e-07
185.6	1.9384e-07
185.7	1.9364e-07
185.8	1.9346e-07
185.9	1.9338e-07
186	1.9324e-07
186.1	1.9306e-07
186.2	1.9295e-07
186.3	1.9285e-07
186.4	1.9267e-07
186.5	1.9248e-07
186.6	1.9237e-07
186.7	1.923e-07
186.8	1.9218e-07
186.9	1.9202e-07
187	1.9183e-07
187.1	1.9162e-07
187.2	1.9145e-07
187.3	1.9133e-07
187.4	1.9124e-07
187.5	1.9113e-07
187.6	1.9104e-07
187.7	1.9091e-07
187.8	1.9076e-07
187.9	1.906e-07
188	1.9041e-07
188.1	1.9017e-07
188.2	1.8989e-07
188.3	1.8958e-07
188.4	1.8926e-07
188.5	1.8897e-07
188.6	1.8869e-07
188.7	1.8839e-07
188.8	1.881e-07
188.9	1.8781e-07
189	1.8751e-07
189.1	1.8721e-07
189.2	1.8692e-07
189.3	1.8664e-07
189.4	1.8638e-07
189.5	1.8614e-07
189.6	1.8593e-07
189.7	1.8574e-07
189.8	1.8557e-07
189.9	1.8544e-07
190	1.8532e-07
190.1	1.8525e-07
190.2	1.8519e-07
190.3	1.8513e-07
190.4	1.8509e-07
190.5	1.8505e-07
190.6	1.8502e-07
190.7	1.8497e-07
190.8	1.849e-07
190.9	1.848e-07
191	1.8465e-07
191.1	1.8443e-07
191.2	1.8417e-07
191.3	1.8388e-07
191.4	1.8359e-07
191.5	1.8332e-07
191.6	1.8309e-07
191.7	1.8288e-07
191.8	1.8271e-07
191.9	1.8256e-07
192	1.8241e-07
192.1	1.8221e-07
192.2	1.8192e-07
192.3	1.816e-07
192.4	1.813e-07
192.5	1.8107e-07
192.6	1.8087e-07
192.7	1.8071e-07
192.8	1.8051e-07
192.9	1.8021e-07
193	1.799e-07
193.1	1.7962e-07
193.2	1.7939e-07
193.3	1.7919e-07
193.4	1.7903e-07
193.5	1.7886e-07
193.6	1.7863e-07
193.7	1.784e-07
193.8	1.7822e-07
193.9	1.7804e-07
194	1.7782e-07
194.1	1.7769e-07
194.2	1.7757e-07
194.3	1.7734e-07
194.4	1.7717e-07
194.5	1.7706e-07
194.6	1.7686e-07
194.7	1.7662e-07
194.8	1.7644e-07
194.9	1.7633e-07
195	1.7619e-07
195.1	1.76e-07
195.2	1.7578e-07
195.3	1.7556e-07
195.4	1.754e-07
195.5	1.7525e-07
195.6	1.7512e-07
195.7	1.7502e-07
195.8	1.7489e-07
195.9	1.7474e-07
196	1.7454e-07
196.1	1.7427e-07
196.2	1.7396e-07
196.3	1.7362e-07
196.4	1.7325e-07
196.5	1.7288e-07
196.6	1.7251e-07
196.7	1.7215e-07
196.8	1.7178e-07
196.9	1.7139e-07
197	1.71e-07
197.1	1.7062e-07
197.2	1.7025e-07
197.3	1.699e-07
197.4	1.6959e-07
197.5	1.6932e-07
197.6	1.6902e-07
197.7	1.6875e-07
197.8	1.6849e-07
197.9	1.6824e-07
198	1.6802e-07
198.1	1.6782e-07
198.2	1.6761e-07
198.3	1.6741e-07
198.4	1.6721e-07
198.5	1.6701e-07
198.6	1.6682e-07
198.7	1.6665e-07
198.8	1.6651e-07
198.9	1.6641e-07
199	1.6633e-07
199.1	1.6627e-07
199.2	1.6623e-07
199.3	1.6622e-07
199.4	1.6623e-07
199.5	1.6624e-07
199.6	1.6621e-07
199.7	1.6611e-07
199.8	1.6592e-07
199.9	1.6566e-07
200	1.6538e-07
200.1	1.651e-07
200.2	1.6487e-07
200.3	1.6471e-07
200.4	1.6457e-07
200.5	1.6444e-07
200.6	1.6428e-07
200.7	1.6407e-07
200.8	1.6381e-07
200.9	1.6357e-07
201	1.6339e-07
201.1	1.6328e-07
201.2	1.6318e-07
201.3	1.6302e-07
201.4	1.6278e-07
201.5	1.6252e-07
201.6	1.6226e-07
201.7	1.6201e-07
201.8	1.6175e-07
201.9	1.6141e-07
202	1.6108e-07
202.1	1.6083e-07
202.2	1.606e-07
202.3	1.6034e-07
202.4	1.601e-07
202.5	1.5989e-07
202.6	1.5964e-07
202.7	1.5944e-07
202.8	1.593e-07
202.9	1.5911e-07
203	1.5895e-07
203.1	1.5887e-07
203.2	1.5885e-07
203.3	1.5882e-07
203.4	1.5875e-07
203.5	1.5877e-07
203.6	1.5895e-07
203.7	1.5921e-07
203.8	1.5951e-07
203.9	1.5983e-07
204	1.6013e-07
204.1	1.6037e-07
204.2	1.6058e-07
204.3	1.6078e-07
204.4	1.6096e-07
204.5	1.6124e-07
204.6	1.6162e-07
204.7	1.6201e-07
204.8	1.6244e-07
204.9	1.6291e-07
205	1.6339e-07
205.1	1.6389e-07
205.2	1.6442e-07
205.3	1.6497e-07
205.4	1.6556e-07
205.5	1.6613e-07
205.6	1.6667e-07
205.7	1.672e-07
205.8	1.677e-07
205.9	1.6819e-07
206	1.6866e-07
206.1	1.6909e-07
206.2	1.6947e-07
206.3	1.6982e-07
206.4	1.7013e-07
206.5	1.7043e-07
206.6	1.7071e-07
206.7	1.7091e-07
206.8	1.711e-07
206.9	1.7125e-07
207	1.7137e-07
207.1	1.7146e-07
207.2	1.7154e-07
207.3	1.7164e-07
207.4	1.7178e-07
207.5	1.7194e-07
207.6	1.7214e-07
207.7	1.7239e-07
207.8	1.7268e-07
207.9	1.7299e-07
208	1.7334e-07
208.1	1.7372e-07
208.2	1.7408e-07
208.3	1.7439e-07
208.4	1.7462e-07
208.5	1.7481e-07
208.6	1.7497e-07
208.7	1.7515e-07
208.8	1.7539e-07
208.9	1.7568e-07
209	1.76e-07
209.1	1.7627e-07
209.2	1.765e-07
209.3	1.7664e-07
209.4	1.7675e-07
209.5	1.769e-07
209.6	1.7712e-07
209.7	1.7735e-07
209.8	1.7757e-07
209.9	1.7774e-07
210	1.7785e-07
210.1	1.7798e-07
210.2	1.7815e-07
210.3	1.7836e-07
210.4	1.7852e-07
210.5	1.7863e-07
210.6	1.7879e-07
210.7	1.7895e-07
210.8	1.7905e-07
210.9	1.7922e-07
211	1.7944e-07
211.1	1.7956e-07
211.2	1.797e-07
211.3	1.7992e-07
211.4	1.8011e-07
211.5	1.8022e-07
211.6	1.8034e-07
211.7	1.8052e-07
211.8	1.8074e-07
211.9	1.8095e-07
212	1.8112e-07
212.1	1.8123e-07
212.2	1.8131e-07
212.3	1.8142e-07
212.4	1.8156e-07
212.5	1.8176e-07
212.6	1.8199e-07
212.7	1.8225e-07
212.8	1.8248e-07
212.9	1.8271e-07
213	1.8294e-07
213.1	1.8318e-07
213.2	1.834e-07
213.3	1.8358e-07
213.4	1.8371e-07
213.5	1.8382e-07
213.6	1.8393e-07
213.7	1.8399e-07
213.8	1.8405e-07
213.9	1.8411e-07
214	1.8418e-07
214.1	1.8424e-07
214.2	1.843e-07
214.3	1.8435e-07
214.4	1.8442e-07
214.5	1.8451e-07
214.6	1.8459e-07
214.7	1.847e-07
214.8	1.8483e-07
214.9	1.8498e-07
215	1.8513e-07
215.1	1.8529e-07
215.2	1.8549e-07
215.3	1.8572e-07
215.4	1.8594e-07
215.5	1.8618e-07
215.6	1.8639e-07
215.7	1.866e-07
215.8	1.868e-07
215.9	1.8693e-07
216	1.8704e-07
216.1	1.8712e-07
216.2	1.8717e-07
216.3	1.872e-07
216.4	1.8725e-07
216.5	1.873e-07
216.6	1.8741e-07
216.7	1.8758e-07
216.8	1.8777e-07
216.9	1.8798e-07
217	1.8819e-07
217.1	1.8832e-07
217.2	1.8837e-07
217.3	1.8842e-07
217.4	1.885e-07
217.5	1.8864e-07
217.6	1.8883e-07
217.7	1.8903e-07
217.8	1.8919e-07
217.9	1.8925e-07
218	1.8928e-07
218.1	1.8936e-07
218.2	1.8949e-07
218.3	1.8967e-07
218.4	1.8985e-07
218.5	1.9003e-07
218.6	1.9018e-07
218.7	1.9027e-07
218.8	1.9039e-07
218.9	1.9058e-07
219	1.9073e-07
219.1	1.9088e-07
219.2	1.9109e-07
219.3	1.9123e-07
219.4	1.9132e-07
219.5	1.915e-07
219.6	1.9171e-07
219.7	1.9183e-07
219.8	1.9195e-07
219.9	1.9214e-07
220	1.9236e-07
220.1	1.9256e-07
220.2	1.9271e-07
220.3	1.9282e-07
220.4	1.9292e-07
220.5	1.9308e-07
220.6	1.9331e-07
220.7	1.9355e-07
220.8	1.9377e-07
220.9	1.9401e-07
221	1.9424e-07
221.1	1.9444e-07
221.2	1.9461e-07
221.3	1.9474e-07
221.4	1.9485e-07
221.5	1.9492e-07
221.6	1.9498e-07
221.7	1.9501e-07
221.8	1.9504e-07
221.9	1.9509e-07
222	1.9517e-07
222.1	1.9524e-07
222.2	1.9529e-07
222.3	1.9532e-07
222.4	1.9535e-07
222.5	1.9541e-07
222.6	1.9549e-07
222.7	1.9557e-07
222.8	1.9566e-07
222.9	1.9574e-07
223	1.9583e-07
223.1	1.9594e-07
223.2	1.9608e-07
223.3	1.9624e-07
223.4	1.9642e-07
223.5	1.9664e-07
223.6	1.9687e-07
223.7	1.9711e-07
223.8	1.9733e-07
223.9	1.9756e-07
224	1.9779e-07
224.1	1.9801e-07
224.2	1.982e-07
224.3	1.9835e-07
224.4	1.9845e-07
224.5	1.9849e-07
224.6	1.9851e-07
224.7	1.9851e-07
224.8	1.9855e-07
224.9	1.9864e-07
225	1.9875e-07
225.1	1.9889e-07
225.2	1.9904e-07
225.3	1.9917e-07
225.4	1.9926e-07
225.5	1.9926e-07
225.6	1.9925e-07
225.7	1.9928e-07
225.8	1.9934e-07
225.9	1.9946e-07
226	1.996e-07
226.1	1.9967e-07
226.2	1.9968e-07
226.3	1.9971e-07
226.4	1.9979e-07
226.5	1.9992e-07
226.6	2.0007e-07
226.7	2.0024e-07
226.8	2.0043e-07
226.9	2.0058e-07
227	2.0067e-07
227.1	2.0082e-07
227.2	2.0102e-07
227.3	2.0113e-07
227.4	2.0123e-07
227.5	2.0142e-07
227.6	2.0157e-07
227.7	2.0167e-07
227.8	2.0182e-07
227.9	2.0197e-07
228	2.0203e-07
228.1	2.0208e-07
228.2	2.0218e-07
228.3	2.023e-07
228.4	2.024e-07
228.5	2.0243e-07
228.6	2.0241e-07
228.7	2.0242e-07
228.8	2.0248e-07
228.9	2.0256e-07
229	2.0266e-07
229.1	2.0275e-07
229.2	2.0282e-07
229.3	2.0284e-07
229.4	2.0283e-07
229.5	2.0277e-07
229.6	2.0268e-07
229.7	2.0254e-07
229.8	2.0238e-07
229.9	2.0225e-07
230	2.0215e-07
230.1	2.0206e-07
230.2	2.0195e-07
230.3	2.0185e-07
230.4	2.0176e-07
230.5	2.0167e-07
230.6	2.0158e-07
230.7	2.0151e-07
230.8	2.0144e-07
230.9	2.0137e-07
231	2.0132e-07
231.1	2.0127e-07
231.2	2.0122e-07
231.3	2.0118e-07
231.4	2.0116e-07
231.5	2.0115e-07
231.6	2.0114e-07
231.7	2.0113e-07
231.8	2.0113e-07
231.9	2.0117e-07
232	2.0125e-07
232.1	2.0134e-07
232.2	2.0145e-07
232.3	2.0156e-07
232.4	2.017e-07
232.5	2.0188e-07
232.6	2.0209e-07
232.7	2.0229e-07
232.8	2.025e-07
232.9	2.0267e-07
233	2.0279e-07
233.1	2.0285e-07
233.2	2.0286e-07
233.3	2.0286e-07
233.4	2.0288e-07
233.5	2.0293e-07
233.6	2.0302e-07
233.7	2.0315e-07
233.8	2.0327e-07
233.9	2.0336e-07
234	2.034e-07
234.1	2.0336e-07
234.2	2.0334e-07
234.3	2.034e-07
234.4	2.0351e-07
234.5	2.0365e-07
234.6	2.0376e-07
234.7	2.038e-07
234.8	2.038e-07
234.9	2.038e-07
235	2.0381e-07
235.1	2.0378e-07
235.2	2.0374e-07
235.3	2.0372e-07
235.4	2.0376e-07
235.5	2.0383e-07
235.6	2.0384e-07
235.7	2.0385e-07
235.8	2.0394e-07
235.9	2.0397e-07
236	2.0398e-07
236.1	2.0406e-07
236.2	2.0413e-07
236.3	2.0414e-07
236.4	2.0418e-07
236.5	2.0429e-07
236.6	2.0441e-07
236.7	2.0446e-07
236.8	2.0445e-07
236.9	2.0445e-07
237	2.0449e-07
237.1	2.0458e-07
237.2	2.047e-07
237.3	2.0481e-07
237.4	2.0487e-07
237.5	2.0493e-07
237.6	2.0495e-07
237.7	2.0492e-07
237.8	2.0486e-07
237.9	2.0478e-07
238	2.0469e-07
238.1	2.0463e-07
238.2	2.0456e-07
238.3	2.0449e-07
238.4	2.0446e-07
238.5	2.0443e-07
238.6	2.0439e-07
238.7	2.0435e-07
238.8	2.0431e-07
238.9	2.0426e-07
239	2.0422e-07
239.1	2.0421e-07
239.2	2.042e-07
239.3	2.0418e-07
239.4	2.0417e-07
239.5	2.0419e-07
239.6	2.0422e-07
239.7	2.0427e-07
239.8	2.0431e-07
239.9	2.0438e-07
240	2.0449e-07
240.1	2.046e-07
240.2	2.0472e-07
240.3	2.0488e-07
240.4	2.0507e-07
240.5	2.0526e-07
240.6	2.0548e-07
240.7	2.057e-07
240.8	2.0591e-07
240.9	2.0611e-07
241	2.0627e-07
241.1	2.0637e-07
241.2	2.0643e-07
241.3	2.0644e-07
241.4	2.0644e-07
241.5	2.0647e-07
241.6	2.0651e-07
241.7	2.0657e-07
241.8	2.0668e-07
241.9	2.068e-07
242	2.069e-07
242.1	2.0695e-07
242.2	2.0696e-07
242.3	2.0691e-07
242.4	2.0687e-07
242.5	2.0689e-07
242.6	2.0694e-07
242.7	2.0701e-07
242.8	2.0701e-07
242.9	2.0695e-07
243	2.0688e-07
243.1	2.0687e-07
243.2	2.069e-07
243.3	2.0695e-07
243.4	2.0702e-07
243.5	2.0711e-07
243.6	2.0716e-07
243.7	2.0714e-07
243.8	2.0715e-07
243.9	2.0721e-07
244	2.0722e-07
244.1	2.0726e-07
244.2	2.0736e-07
244.3	2.0738e-07
244.4	2.0737e-07
244.5	2.0746e-07
244.6	2.0754e-07
244.7	2.0751e-07
244.8	2.075e-07
244.9	2.0757e-07
245	2.0765e-07
245.1	2.0773e-07
245.2	2.0774e-07
245.3	2.0767e-07
245.4	2.0762e-07
245.5	2.0767e-07
245.6	2.0774e-07
245.7	2.0783e-07
245.8	2.0791e-07
245.9	2.0796e-07
246	2.0796e-07
246.1	2.079e-07
246.2	2.0779e-07
246.3	2.0766e-07
246.4	2.075e-07
246.5	2.0735e-07
246.6	2.0721e-07
246.7	2.0706e-07
246.8	2.069e-07
246.9	2.0678e-07
247	2.0666e-07
247.1	2.0654e-07
247.2	2.0644e-07
247.3	2.0635e-07
247.4	2.0626e-07
247.5	2.0617e-07
247.6	2.0609e-07
247.7	2.0604e-07
247.8	2.06e-07
247.9	2.0597e-07
248	2.0595e-07
248.1	2.0592e-07
248.2	2.059e-07
248.3	2.0591e-07
248.4	2.0594e-07
248.5	2.06e-07
248.6	2.0608e-07
248.7	2.0617e-07
248.8	2.063e-07
248.9	2.0645e-07
249	2.0661e-07
249.1	2.0678e-07
249.2	2.0698e-07
249.3	2.0719e-07
249.4	2.0741e-07
249.5	2.0759e-07
249.6	2.0774e-07
249.7	2.0785e-07
249.8	2.0791e-07
249.9	2.0794e-07
250	2.0797e-07
250.1	2.08e-07
250.2	2.0805e-07
250.3	2.0815e-07
250.4	2.0828e-07
250.5	2.0844e-07
250.6	2.0857e-07
250.7	2.0859e-07
250.8	2.0856e-07
250.9	2.0857e-07
251	2.0863e-07
251.1	2.0873e-07
251.2	2.0886e-07
251.3	2.0897e-07
251.4	2.09e-07
251.5	2.0898e-07
251.6	2.0896e-07
251.7	2.0896e-07
251.8	2.0894e-07
251.9	2.0888e-07
252	2.0882e-07
252.1	2.0884e-07
252.2	2.0888e-07
252.3	2.0885e-07
252.4	2.088e-07
252.5	2.0884e-07
252.6	2.0881e-07
252.7	2.0879e-07
252.8	2.0885e-07
252.9	2.0887e-07
253	2.0883e-07
253.1	2.0884e-07
253.2	2.0892e-07
253.3	2.0898e-07
253.4	2.0899e-07
253.5	2.0895e-07
253.6	2.0891e-07
253.7	2.0894e-07
253.8	2.0902e-07
253.9	2.0911e-07
254	2.0919e-07
254.1	2.0924e-07
254.2	2.0925e-07
254.3	2.0921e-07
254.4	2.0914e-07
254.5	2.0905e-07
254.6	2.0899e-07
254.7	2.0899e-07
254.8	2.0899e-07
254.9	2.09e-07
255	2.0904e-07
255.1	2.0909e-07
255.2	2.0913e-07
255.3	2.0916e-07
255.4	2.0921e-07
255.5	2.0926e-07
255.6	2.0932e-07
255.7	2.0935e-07
255.8	2.0937e-07
255.9	2.0937e-07
256	2.0937e-07
256.1	2.0936e-07
256.2	2.0933e-07
256.3	2.0929e-07
256.4	2.0923e-07
256.5	2.0915e-07
256.6	2.0907e-07
256.7	2.0898e-07
256.8	2.0889e-07
256.9	2.088e-07
257	2.0872e-07
257.1	2.0867e-07
257.2	2.0865e-07
257.3	2.0864e-07
257.4	2.0861e-07
257.5	2.0863e-07
257.6	2.0869e-07
257.7	2.0877e-07
257.8	2.0889e-07
257.9	2.0902e-07
258	2.0915e-07
258.1	2.0922e-07
258.2	2.0922e-07
258.3	2.0921e-07
258.4	2.092e-07
258.5	2.0922e-07
258.6	2.0929e-07
258.7	2.0942e-07
258.8	2.096e-07
258.9	2.0979e-07
259	2.0994e-07
259.1	2.1002e-07
259.2	2.1005e-07
259.3	2.1013e-07
259.4	2.1027e-07
259.5	2.1047e-07
259.6	2.1069e-07
259.7	2.1083e-07
259.8	2.1091e-07
259.9	2.1094e-07
260	2.1095e-07
260.1	2.1096e-07
260.2	2.1095e-07
260.3	2.1101e-07
260.4	2.1112e-07
260.5	2.1117e-07
260.6	2.1115e-07
260.7	2.112e-07
260.8	2.1127e-07
260.9	2.1126e-07
261	2.1127e-07
261.1	2.113e-07
261.2	2.1129e-07
261.3	2.113e-07
261.4	2.1136e-07
261.5	2.114e-07
261.6	2.1137e-07
261.7	2.113e-07
261.8	2.1126e-07
261.9	2.113e-07
262	2.1137e-07
262.1	2.1144e-07
262.2	2.1147e-07
262.3	2.1144e-07
262.4	2.1138e-07
262.5	2.1129e-07
262.6	2.1126e-07
262.7	2.1129e-07
262.8	2.1135e-07
262.9	2.1145e-07
263	2.1156e-07
263.1	2.1165e-07
263.2	2.1175e-07
263.3	2.1186e-07
263.4	2.1195e-07
263.5	2.1205e-07
263.6	2.1216e-07
263.7	2.1224e-07
263.8	2.1229e-07
263.9	2.1233e-07
264	2.124e-07
264.1	2.1246e-07
264.2	2.1251e-07
264.3	2.1259e-07
264.4	2.1266e-07
264.5	2.1271e-07
264.6	2.1277e-07
264.7	2.1284e-07
264.8	2.1291e-07
264.9	2.1301e-07
265	2.131e-07
265.1	2.1317e-07
265.2	2.1322e-07
265.3	2.1325e-07
265.4	2.1327e-07
265.5	2.1327e-07
265.6	2.1326e-07
265.7	2.1322e-07
265.8	2.1317e-07
265.9	2.1309e-07
266	2.13e-07
266.1	2.1293e-07
266.2	2.1288e-07
266.3	2.1286e-07
266.4	2.1287e-07
266.5	2.129e-07
266.6	2.1298e-07
266.7	2.1308e-07
266.8	2.1316e-07
266.9	2.1321e-07
267	2.132e-07
267.1	2.1314e-07
267.2	2.1309e-07
267.3	2.1309e-07
267.4	2.1312e-07
267.5	2.1319e-07
267.6	2.1326e-07
267.7	2.1328e-07
267.8	2.1326e-07
267.9	2.132e-07
268	2.1317e-07
268.1	2.1319e-07
268.2	2.1325e-07
268.3	2.1333e-07
268.4	2.1342e-07
268.5	2.1352e-07
268.6	2.1361e-07
268.7	2.1363e-07
268.8	2.136e-07
268.9	2.1364e-07
269	2.1373e-07
269.1	2.1373e-07
269.2	2.1375e-07
269.3	2.1385e-07
269.4	2.1387e-07
269.5	2.1387e-07
269.6	2.1394e-07
269.7	2.1403e-07
269.8	2.1403e-07
269.9	2.1401e-07
270	2.1406e-07
270.1	2.1418e-07
270.2	2.1431e-07
270.3	2.1441e-07
270.4	2.1446e-07
270.5	2.1444e-07
270.6	2.1443e-07
270.7	2.1446e-07
270.8	2.1454e-07
270.9	2.1466e-07
271	2.1481e-07
271.1	2.1499e-07
271.2	2.1517e-07
271.3	2.1536e-07
271.4	2.1555e-07
271.5	2.1573e-07
271.6	2.1588e-07
271.7	2.1603e-07
271.8	2.1616e-07
271.9	2.1627e-07
272	2.1637e-07
272.1	2.1646e-07
272.2	2.1655e-07
272.3	2.1662e-07
272.4	2.1669e-07
272.5	2.1679e-07
272.6	2.1686e-07
272.7	2.1692e-07
272.8	2.1697e-07
272.9	2.1703e-07
273	2.171e-07
273.1	2.1714e-07
273.2	2.1717e-07
273.3	2.1716e-07
273.4	2.1714e-07
273.5	2.171e-07
273.6	2.1703e-07
273.7	2.1692e-07
273.8	2.1677e-07
273.9	2.1661e-07
274	2.1644e-07
274.1	2.1626e-07
274.2	2.1611e-07
274.3	2.16e-07
274.4	2.1592e-07
274.5	2.1586e-07
274.6	2.1585e-07
274.7	2.1585e-07
274.8	2.1587e-07
274.9	2.159e-07
275	2.1591e-07
275.1	2.1586e-07
275.2	2.1575e-07
275.3	2.1566e-07
275.4	2.1562e-07
275.5	2.1563e-07
275.6	2.1567e-07
275.7	2.1575e-07
275.8	2.1578e-07
275.9	2.1573e-07
276	2.1565e-07
276.1	2.1563e-07
276.2	2.1566e-07
276.3	2.1575e-07
276.4	2.1581e-07
276.5	2.1579e-07
276.6	2.1574e-07
276.7	2.157e-07
276.8	2.1568e-07
276.9	2.157e-07
277	2.1577e-07
277.1	2.1581e-07
277.2	2.1579e-07
277.3	2.1582e-07
277.4	2.1591e-07
277.5	2.1592e-07
277.6	2.1595e-07
277.7	2.1601e-07
277.8	2.1603e-07
277.9	2.1605e-07
278	2.1613e-07
278.1	2.1623e-07
278.2	2.1628e-07
278.3	2.1625e-07
278.4	2.1628e-07
278.5	2.1639e-07
278.6	2.1652e-07
278.7	2.1662e-07
278.8	2.1667e-07
278.9	2.1668e-07
279	2.1667e-07
279.1	2.1669e-07
279.2	2.1677e-07
279.3	2.169e-07
279.4	2.1705e-07
279.5	2.172e-07
279.6	2.1735e-07
279.7	2.1747e-07
279.8	2.1759e-07
279.9	2.1772e-07
280	2.1782e-07
280.1	2.179e-07
280.2	2.1796e-07
280.3	2.1795e-07
280.4	2.1793e-07
280.5	2.1791e-07
280.6	2.1791e-07
280.7	2.1791e-07
280.8	2.1789e-07
280.9	2.1788e-07
281	2.1788e-07
281.1	2.179e-07
281.2	2.1791e-07
281.3	2.1794e-07
281.4	2.1797e-07
281.5	2.1797e-07
281.6	2.1798e-07
281.7	2.18e-07
281.8	2.1802e-07
281.9	2.1803e-07
282	2.1804e-07
282.1	2.1804e-07
282.2	2.1802e-07
282.3	2.1796e-07
282.4	2.1789e-07
282.5	2.1778e-07
282.6	2.1763e-07
282.7	2.1749e-07
282.8	2.1733e-07
282.9	2.1716e-07
283	2.1703e-07
283.1	2.1694e-07
283.2	2.1688e-07
283.3	2.1688e-07
283.4	2.1688e-07
283.5	2.1689e-07
283.6	2.1688e-07
283.7	2.168e-07
283.8	2.1669e-07
283.9	2.1659e-07
284	2.1653e-07
284.1	2.1651e-07
284.2	2.1654e-07
284.3	2.1655e-07
284.4	2.1653e-07
284.5	2.1644e-07
284.6	2.1635e-07
284.7	2.163e-07
284.8	2.1629e-07
284.9	2.1634e-07
285	2.1642e-07
285.1	2.1651e-07
285.2	2.1661e-07
285.3	2.1672e-07
285.4	2.1676e-07
285.5	2.1675e-07
285.6	2.1682e-07
285.7	2.1691e-07
285.8	2.1694e-07
285.9	2.1701e-07
286	2.1711e-07
286.1	2.1714e-07
286.2	2.1717e-07
286.3	2.173e-07
286.4	2.1738e-07
286.5	2.1739e-07
286.6	2.1742e-07
286.7	2.1754e-07
286.8	2.1765e-07
286.9	2.1775e-07
287	2.178e-07
287.1	2.1779e-07
287.2	2.178e-07
287.3	2.1781e-07
287.4	2.1789e-07
287.5	2.1801e-07
287.6	2.1813e-07
287.7	2.1825e-07
287.8	2.1835e-07
287.9	2.1841e-07
288	2.1848e-07
288.1	2.1851e-07
288.2	2.1851e-07
288.3	2.185e-07
288.4	2.1845e-07
288.5	2.1839e-07
288.6	2.1834e-07
288.7	2.1828e-07
288.8	2.1824e-07
288.9	2.182e-07
289	2.1818e-07
289.1	2.1818e-07
289.2	2.1819e-07
289.3	2.1819e-07
289.4	2.182e-07
289.5	2.1823e-07
289.6	2.1827e-07
289.7	2.183e-07
289.8	2.1833e-07
289.9	2.1837e-07
290	2.1842e-07
290.1	2.185e-07
290.2	2.1857e-07
290.3	2.1867e-07
290.4	2.1876e-07
290.5	2.1885e-07
290.6	2.1894e-07
290.7	2.19e-07
290.8	2.1905e-07
290.9	2.1906e-07
291	2.1904e-07
291.1	2.1897e-07
291.2	2.1886e-07
291.3	2.1875e-07
291.4	2.1866e-07
291.5	2.1863e-07
291.6	2.1862e-07
291.7	2.1866e-07
291.8	2.1873e-07
291.9	2.188e-07
292	2.1884e-07
292.1	2.1884e-07
292.2	2.1878e-07
292.3	2.1872e-07
292.4	2.1872e-07
292.5	2.1875e-07
292.6	2.1881e-07
292.7	2.1889e-07
292.8	2.1892e-07
292.9	2.1887e-07
293	2.1883e-07
293.1	2.1886e-07
293.2	2.1895e-07
293.3	2.1906e-07
293.4	2.1918e-07
293.5	2.1929e-07
293.6	2.1936e-07
293.7	2.1935e-07
293.8	2.1939e-07
293.9	2.1953e-07
294	2.1962e-07
294.1	2.1968e-07
294.2	2.1979e-07
294.3	2.1986e-07
294.4	2.1989e-07
294.5	2.1999e-07
294.6	2.2011e-07
294.7	2.2015e-07
294.8	2.2015e-07
294.9	2.2022e-07
295	2.2034e-07
295.1	2.2041e-07
295.2	2.2045e-07
295.3	2.2042e-07
295.4	2.2037e-07
295.5	2.2038e-07
295.6	2.2044e-07
295.7	2.2052e-07
295.8	2.2061e-07
295.9	2.2067e-07
296	2.2072e-07
296.1	2.2075e-07
296.2	2.2073e-07
296.3	2.2068e-07
296.4	2.2058e-07
296.5	2.2045e-07
296.6	2.2033e-07
296.7	2.202e-07
296.8	2.201e-07
296.9	2.2003e-07
297	2.1995e-07
297.1	2.1987e-07
297.2	2.198e-07
297.3	2.1976e-07
297.4	2.1973e-07
297.5	2.197e-07
297.6	2.1967e-07
297.7	2.1966e-07
297.8	2.1965e-07
297.9	2.1965e-07
298	2.1966e-07
298.1	2.1969e-07
298.2	2.1974e-07
298.3	2.1982e-07
298.4	2.199e-07
298.5	2.2e-07
298.6	2.2011e-07
298.7	2.2025e-07
298.8	2.2042e-07
298.9	2.2063e-07
299	2.2085e-07
299.1	2.2104e-07
299.2	2.2123e-07
299.3	2.2141e-07
299.4	2.2158e-07
299.5	2.2171e-07
299.6	2.218e-07
299.7	2.2186e-07
299.8	2.2189e-07
299.9	2.2192e-07
300	2.2197e-07
300.1	2.2207e-07
300.2	2.2219e-07
300.3	2.2237e-07
300.4	2.2255e-07
300.5	2.2266e-07
300.6	2.227e-07
300.7	2.2268e-07
300.8	2.227e-07
300.9	2.2278e-07
301	2.2291e-07
301.1	2.2305e-07
301.2	2.2315e-07
301.3	2.2317e-07
301.4	2.2316e-07
301.5	2.2318e-07
301.6	2.2323e-07
301.7	2.2334e-07
301.8	2.2345e-07
301.9	2.2352e-07
302	2.2355e-07
302.1	2.2358e-07
302.2	2.2366e-07
302.3	2.2372e-07
302.4	2.2376e-07
302.5	2.2388e-07
302.6	2.2401e-07
302.7	2.2405e-07
302.8	2.2412e-07
302.9	2.2424e-07
303	2.2429e-07
303.1	2.243e-07
303.2	2.2437e-07
303.3	2.2449e-07
303.4	2.246e-07
303.5	2.2468e-07
303.6	2.247e-07
303.7	2.2469e-07
303.8	2.2473e-07
303.9	2.2481e-07
304	2.2492e-07
304.1	2.2505e-07
304.2	2.2519e-07
304.3	2.2528e-07
304.4	2.2533e-07
304.5	2.2536e-07
304.6	2.2536e-07
304.7	2.2532e-07
304.8	2.2527e-07
304.9	2.252e-07
305	2.2515e-07
305.1	2.2512e-07
305.2	2.2508e-07
305.3	2.2506e-07
305.4	2.2505e-07
305.5	2.2505e-07
305.6	2.2507e-07
305.7	2.2509e-07
305.8	2.2511e-07
305.9	2.2512e-07
306	2.2513e-07
306.1	2.2516e-07
306.2	2.2521e-07
306.3	2.2526e-07
306.4	2.2532e-07
306.5	2.2539e-07
306.6	2.2545e-07
306.7	2.2553e-07
306.8	2.2563e-07
306.9	2.2575e-07
307	2.2588e-07
307.1	2.2603e-07
307.2	2.2618e-07
307.3	2.2631e-07
307.4	2.2644e-07
307.5	2.2658e-07
307.6	2.267e-07
307.7	2.2676e-07
307.8	2.268e-07
307.9	2.2678e-07
308	2.2672e-07
308.1	2.2666e-07
308.2	2.2662e-07
308.3	2.2661e-07
308.4	2.2666e-07
308.5	2.2674e-07
308.6	2.2684e-07
308.7	2.269e-07
308.8	2.2689e-07
308.9	2.2681e-07
309	2.2673e-07
309.1	2.2672e-07
309.2	2.2675e-07
309.3	2.2685e-07
309.4	2.2694e-07
309.5	2.2693e-07
309.6	2.2687e-07
309.7	2.2683e-07
309.8	2.2687e-07
309.9	2.2694e-07
310	2.2702e-07
310.1	2.2708e-07
310.2	2.2712e-07
310.3	2.2713e-07
310.4	2.271e-07
310.5	2.2717e-07
310.6	2.2728e-07
310.7	2.273e-07
310.8	2.2731e-07
310.9	2.2738e-07
311	2.274e-07
311.1	2.2744e-07
311.2	2.2754e-07
311.3	2.2759e-07
311.4	2.2758e-07
311.5	2.2762e-07
311.6	2.2769e-07
311.7	2.2777e-07
311.8	2.2782e-07
311.9	2.2778e-07
312	2.2774e-07
312.1	2.2775e-07
312.2	2.2781e-07
312.3	2.2787e-07
312.4	2.2793e-07
312.5	2.2799e-07
312.6	2.2802e-07
312.7	2.2799e-07
312.8	2.2791e-07
312.9	2.2781e-07
313	2.2768e-07
313.1	2.2755e-07
313.2	2.2745e-07
313.3	2.2736e-07
313.4	2.2729e-07
313.5	2.2725e-07
313.6	2.2722e-07
313.7	2.2718e-07
313.8	2.2714e-07
313.9	2.2712e-07
314	2.2712e-07
314.1	2.271e-07
314.2	2.2708e-07
314.3	2.2707e-07
314.4	2.2706e-07
314.5	2.2705e-07
314.6	2.2705e-07
314.7	2.2706e-07
314.8	2.2706e-07
314.9	2.2709e-07
315	2.2713e-07
315.1	2.2716e-07
315.2	2.272e-07
315.3	2.2726e-07
315.4	2.2734e-07
315.5	2.2743e-07
315.6	2.2754e-07
315.7	2.2768e-07
315.8	2.2787e-07
315.9	2.2805e-07
316	2.2825e-07
316.1	2.2847e-07
316.2	2.2867e-07
316.3	2.2886e-07
316.4	2.2903e-07
316.5	2.2914e-07
316.6	2.2919e-07
316.7	2.2924e-07
316.8	2.293e-07
316.9	2.2941e-07
317	2.2957e-07
317.1	2.2975e-07
317.2	2.2994e-07
317.3	2.301e-07
317.4	2.302e-07
317.5	2.3025e-07
317.6	2.3031e-07
317.7	2.3044e-07
317.8	2.3062e-07
317.9	2.3081e-07
318	2.3096e-07
318.1	2.3103e-07
318.2	2.3105e-07
318.3	2.3108e-07
318.4	2.3109e-07
318.5	2.3108e-07
318.6	2.3108e-07
318.7	2.3116e-07
318.8	2.3126e-07
318.9	2.3131e-07
319	2.3134e-07
319.1	2.314e-07
319.2	2.315e-07
319.3	2.3154e-07
319.4	2.3159e-07
319.5	2.3168e-07
319.6	2.3171e-07
319.7	2.3171e-07
319.8	2.3177e-07
319.9	2.3188e-07
320	2.3197e-07
320.1	2.32e-07
320.2	2.3197e-07
320.3	2.3198e-07
320.4	2.3205e-07
320.5	2.3215e-07
320.6	2.3225e-07
320.7	2.3236e-07
320.8	2.3244e-07
320.9	2.3247e-07
321	2.3243e-07
321.1	2.3235e-07
321.2	2.3227e-07
321.3	2.322e-07
321.4	2.3215e-07
321.5	2.3213e-07
321.6	2.321e-07
321.7	2.3207e-07
321.8	2.3206e-07
321.9	2.3209e-07
322	2.3212e-07
322.1	2.3214e-07
322.2	2.3217e-07
322.3	2.322e-07
322.4	2.322e-07
322.5	2.3221e-07
322.6	2.3224e-07
322.7	2.3227e-07
322.8	2.323e-07
322.9	2.3236e-07
323	2.3243e-07
323.1	2.325e-07
323.2	2.3256e-07
323.3	2.3262e-07
323.4	2.3271e-07
323.5	2.3281e-07
323.6	2.3293e-07
323.7	2.3306e-07
323.8	2.3319e-07
323.9	2.3334e-07
324	2.3353e-07
324.1	2.3374e-07
324.2	2.3395e-07
324.3	2.3414e-07
324.4	2.3433e-07
324.5	2.345e-07
324.6	2.3461e-07
324.7	2.3466e-07
324.8	2.347e-07
324.9	2.3474e-07
325	2.348e-07
325.1	2.3488e-07
325.2	2.3502e-07
325.3	2.3516e-07
325.4	2.353e-07
325.5	2.354e-07
325.6	2.3543e-07
325.7	2.3542e-07
325.8	2.3542e-07
325.9	2.3549e-07
326	2.356e-07
326.1	2.3571e-07
326.2	2.3577e-07
326.3	2.3575e-07
326.4	2.3573e-07
326.5	2.3576e-07
326.6	2.3583e-07
326.7	2.3592e-07
326.8	2.36e-07
326.9	2.3604e-07
327	2.3604e-07
327.1	2.3608e-07
327.2	2.3617e-07
327.3	2.362e-07
327.4	2.3621e-07
327.5	2.3632e-07
327.6	2.3639e-07
327.7	2.3641e-07
327.8	2.3649e-07
327.9	2.3655e-07
328	2.3653e-07
328.1	2.3656e-07
328.2	2.3668e-07
328.3	2.3675e-07
328.4	2.3675e-07
328.5	2.3671e-07
328.6	2.3668e-07
328.7	2.3672e-07
328.8	2.3682e-07
328.9	2.3692e-07
329	2.37e-07
329.1	2.3705e-07
329.2	2.3705e-07
329.3	2.3702e-07
329.4	2.3696e-07
329.5	2.3692e-07
329.6	2.3692e-07
329.7	2.3694e-07
329.8	2.3698e-07
329.9	2.3704e-07
330	2.3713e-07
330.1	2.3724e-07
330.2	2.3735e-07
330.3	2.3745e-07
330.4	2.3755e-07
330.5	2.3762e-07
330.6	2.3769e-07
330.7	2.3777e-07
330.8	2.3784e-07
330.9	2.379e-07
331	2.3794e-07
331.1	2.3796e-07
331.2	2.3796e-07
331.3	2.3794e-07
331.4	2.3793e-07
331.5	2.3792e-07
331.6	2.3789e-07
331.7	2.3783e-07
331.8	2.3775e-07
331.9	2.3764e-07
332	2.3752e-07
332.1	2.374e-07
332.2	2.3728e-07
332.3	2.3715e-07
332.4	2.3704e-07
332.5	2.3693e-07
332.6	2.368e-07
332.7	2.3668e-07
332.8	2.3661e-07
332.9	2.3658e-07
333	2.366e-07
333.1	2.3664e-07
333.2	2.3667e-07
333.3	2.3667e-07
333.4	2.3664e-07
333.5	2.3653e-07
333.6	2.364e-07
333.7	2.3627e-07
333.8	2.3615e-07
333.9	2.3609e-07
334	2.3609e-07
334.1	2.3608e-07
334.2	2.3607e-07
334.3	2.3601e-07
334.4	2.3588e-07
334.5	2.3574e-07
334.6	2.3565e-07
334.7	2.3564e-07
334.8	2.3563e-07
334.9	2.3561e-07
335	2.3559e-07
335.1	2.3556e-07
335.2	2.3556e-07
335.3	2.3558e-07
335.4	2.356e-07
335.5	2.3552e-07
335.6	2.3544e-07
335.7	2.3546e-07
335.8	2.3543e-07
335.9	2.3539e-07
336	2.3541e-07
336.1	2.3539e-07
336.2	2.3532e-07
336.3	2.353e-07
336.4	2.3534e-07
336.5	2.3533e-07
336.6	2.3527e-07
336.7	2.3526e-07
336.8	2.3531e-07
336.9	2.3538e-07
337	2.3543e-07
337.1	2.3547e-07
337.2	2.3549e-07
337.3	2.3545e-07
337.4	2.3542e-07
337.5	2.3546e-07
337.6	2.3554e-07
337.7	2.3564e-07
337.8	2.3578e-07
337.9	2.3593e-07
338	2.3605e-07
338.1	2.3618e-07
338.2	2.363e-07
338.3	2.3638e-07
338.4	2.3644e-07
338.5	2.3648e-07
338.6	2.3651e-07
338.7	2.3652e-07
338.8	2.3654e-07
338.9	2.3656e-07
339	2.3657e-07
339.1	2.3657e-07
339.2	2.3661e-07
339.3	2.3666e-07
339.4	2.3672e-07
339.5	2.3678e-07
339.6	2.3685e-07
339.7	2.3694e-07
339.8	2.3701e-07
339.9	2.3707e-07
340	2.3714e-07
340.1	2.372e-07
340.2	2.3726e-07
340.3	2.373e-07
340.4	2.3733e-07
340.5	2.3735e-07
340.6	2.3732e-07
340.7	2.3726e-07
340.8	2.3718e-07
340.9	2.3708e-07
341	2.3697e-07
341.1	2.3685e-07
341.2	2.3675e-07
341.3	2.3665e-07
341.4	2.3657e-07
341.5	2.3654e-07
341.6	2.3654e-07
341.7	2.3655e-07
341.8	2.3658e-07
341.9	2.3661e-07
342	2.3655e-07
342.1	2.3644e-07
342.2	2.3632e-07
342.3	2.3624e-07
342.4	2.3621e-07
342.5	2.3624e-07
342.6	2.3628e-07
342.7	2.3628e-07
342.8	2.3619e-07
342.9	2.3607e-07
343	2.3599e-07
343.1	2.3599e-07
343.2	2.3603e-07
343.3	2.3611e-07
343.4	2.3618e-07
343.5	2.3625e-07
343.6	2.363e-07
343.7	2.3632e-07
343.8	2.363e-07
343.9	2.3634e-07
344	2.3644e-07
344.1	2.3644e-07
344.2	2.3644e-07
344.3	2.3651e-07
344.4	2.3653e-07
344.5	2.3654e-07
344.6	2.3663e-07
344.7	2.3671e-07
344.8	2.3671e-07
344.9	2.3671e-07
345	2.3677e-07
345.1	2.3687e-07
345.2	2.3696e-07
345.3	2.3701e-07
345.4	2.37e-07
345.5	2.3698e-07
345.6	2.3699e-07
345.7	2.3706e-07
345.8	2.3717e-07
345.9	2.3729e-07
346	2.374e-07
346.1	2.3752e-07
346.2	2.3762e-07
346.3	2.3769e-07
346.4	2.3772e-07
346.5	2.3772e-07
346.6	2.3769e-07
346.7	2.3764e-07
346.8	2.3757e-07
346.9	2.3751e-07
347	2.3749e-07
347.1	2.3748e-07
347.2	2.3748e-07
347.3	2.3748e-07
347.4	2.3751e-07
347.5	2.3754e-07
347.6	2.3757e-07
347.7	2.376e-07
347.8	2.3765e-07
347.9	2.3771e-07
348	2.3777e-07
348.1	2.3783e-07
348.2	2.379e-07
348.3	2.3799e-07
348.4	2.381e-07
348.5	2.3823e-07
348.6	2.3835e-07
348.7	2.385e-07
348.8	2.3864e-07
348.9	2.3877e-07
349	2.3888e-07
349.1	2.3898e-07
349.2	2.3906e-07
349.3	2.3912e-07
349.4	2.3914e-07
349.5	2.3911e-07
349.6	2.3905e-07
349.7	2.3901e-07
349.8	2.3899e-07
349.9	2.39e-07
350	2.3906e-07
350.1	2.3915e-07
350.2	2.3923e-07
350.3	2.3932e-07
350.4	2.3935e-07
350.5	2.3932e-07
350.6	2.3927e-07
350.7	2.3927e-07
350.8	2.3931e-07
350.9	2.3939e-07
351	2.3949e-07
351.1	2.3953e-07
351.2	2.395e-07
351.3	2.3945e-07
351.4	2.3946e-07
351.5	2.3952e-07
351.6	2.3963e-07
351.7	2.3975e-07
351.8	2.3988e-07
351.9	2.3999e-07
352	2.4011e-07
352.1	2.4018e-07
352.2	2.4024e-07
352.3	2.4038e-07
352.4	2.4048e-07
352.5	2.4054e-07
352.6	2.4065e-07
352.7	2.4077e-07
352.8	2.4085e-07
352.9	2.4098e-07
353	2.4116e-07
353.1	2.4125e-07
353.2	2.4129e-07
353.3	2.4143e-07
353.4	2.4161e-07
353.5	2.4181e-07
353.6	2.4197e-07
353.7	2.4205e-07
353.8	2.4211e-07
353.9	2.4218e-07
354	2.423e-07
354.1	2.4248e-07
354.2	2.4268e-07
354.3	2.4288e-07
354.4	2.4307e-07
354.5	2.4324e-07
354.6	2.4339e-07
354.7	2.4352e-07
354.8	2.436e-07
354.9	2.4366e-07
355	2.4371e-07
355.1	2.4372e-07
355.2	2.4372e-07
355.3	2.4375e-07
355.4	2.4381e-07
355.5	2.4387e-07
355.6	2.4393e-07
355.7	2.4401e-07
355.8	2.441e-07
355.9	2.4419e-07
356	2.4428e-07
356.1	2.4441e-07
356.2	2.4454e-07
356.3	2.4466e-07
356.4	2.448e-07
356.5	2.4496e-07
356.6	2.4511e-07
356.7	2.4525e-07
356.8	2.454e-07
356.9	2.4557e-07
357	2.4574e-07
357.1	2.4591e-07
357.2	2.4606e-07
357.3	2.462e-07
357.4	2.4631e-07
357.5	2.4642e-07
357.6	2.465e-07
357.7	2.4653e-07
357.8	2.4655e-07
357.9	2.4659e-07
358	2.4664e-07
358.1	2.4668e-07
358.2	2.4676e-07
358.3	2.469e-07
358.4	2.4708e-07
358.5	2.4727e-07
358.6	2.4744e-07
358.7	2.4754e-07
358.8	2.4757e-07
358.9	2.4759e-07
359	2.4765e-07
359.1	2.4776e-07
359.2	2.4792e-07
359.3	2.4812e-07
359.4	2.4826e-07
359.5	2.4829e-07
359.6	2.483e-07
359.7	2.4838e-07
359.8	2.4853e-07
359.9	2.487e-07
360	2.4886e-07
360.1	2.4904e-07
360.2	2.4923e-07
360.3	2.4937e-07
360.4	2.4945e-07
360.5	2.4954e-07
360.6	2.4969e-07
360.7	2.4981e-07
360.8	2.499e-07
360.9	2.5005e-07
361	2.5019e-07
361.1	2.5024e-07
361.2	2.5034e-07
361.3	2.5048e-07
361.4	2.5056e-07
361.5	2.5059e-07
361.6	2.5068e-07
361.7	2.5084e-07
361.8	2.5099e-07
361.9	2.5106e-07
362	2.5107e-07
362.1	2.5107e-07
362.2	2.5109e-07
362.3	2.5118e-07
362.4	2.5129e-07
362.5	2.5142e-07
362.6	2.5153e-07
362.7	2.5163e-07
362.8	2.517e-07
362.9	2.5174e-07
363	2.5173e-07
363.1	2.5169e-07
363.2	2.5163e-07
363.3	2.5154e-07
363.4	2.5145e-07
363.5	2.5137e-07
363.6	2.5133e-07
363.7	2.513e-07
363.8	2.5128e-07
363.9	2.5126e-07
364	2.5124e-07
364.1	2.5123e-07
364.2	2.5123e-07
364.3	2.5123e-07
364.4	2.5125e-07
364.5	2.5128e-07
364.6	2.5132e-07
364.7	2.5133e-07
364.8	2.5133e-07
364.9	2.5137e-07
365	2.5145e-07
365.1	2.5154e-07
365.2	2.5164e-07
365.3	2.5175e-07
365.4	2.5188e-07
365.5	2.52e-07
365.6	2.5213e-07
365.7	2.5228e-07
365.8	2.5245e-07
365.9	2.5261e-07
366	2.5275e-07
366.1	2.5284e-07
366.2	2.5286e-07
366.3	2.5286e-07
366.4	2.5284e-07
366.5	2.5283e-07
366.6	2.5284e-07
366.7	2.5291e-07
366.8	2.53e-07
366.9	2.5309e-07
367	2.5322e-07
367.1	2.5334e-07
367.2	2.534e-07
367.3	2.534e-07
367.4	2.534e-07
367.5	2.5344e-07
367.6	2.5352e-07
367.7	2.5366e-07
367.8	2.5379e-07
367.9	2.5383e-07
368	2.5382e-07
368.1	2.5384e-07
368.2	2.5392e-07
368.3	2.5402e-07
368.4	2.5413e-07
368.5	2.5425e-07
368.6	2.5436e-07
368.7	2.544e-07
368.8	2.5443e-07
368.9	2.5456e-07
369	2.547e-07
369.1	2.5476e-07
369.2	2.5485e-07
369.3	2.5498e-07
369.4	2.5506e-07
369.5	2.5515e-07
369.6	2.5531e-07
369.7	2.5542e-07
369.8	2.5546e-07
369.9	2.5555e-07
370	2.5571e-07
370.1	2.5586e-07
370.2	2.5596e-07
370.3	2.5602e-07
370.4	2.5604e-07
370.5	2.5608e-07
370.6	2.5616e-07
370.7	2.5629e-07
370.8	2.5643e-07
370.9	2.5655e-07
371	2.5667e-07
371.1	2.5677e-07
371.2	2.5683e-07
371.3	2.568e-07
371.4	2.5676e-07
371.5	2.5674e-07
371.6	2.567e-07
371.7	2.5665e-07
371.8	2.5663e-07
371.9	2.5662e-07
372	2.5661e-07
372.1	2.5662e-07
372.2	2.5665e-07
372.3	2.5667e-07
372.4	2.5669e-07
372.5	2.5675e-07
372.6	2.5681e-07
372.7	2.5686e-07
372.8	2.5689e-07
372.9	2.5695e-07
373	2.5702e-07
373.1	2.5709e-07
373.2	2.5719e-07
373.3	2.5731e-07
373.4	2.5741e-07
373.5	2.5753e-07
373.6	2.5766e-07
373.7	2.5777e-07
373.8	2.5789e-07
373.9	2.5805e-07
374	2.5821e-07
374.1	2.5835e-07
374.2	2.5847e-07
374.3	2.5854e-07
374.4	2.5858e-07
374.5	2.5858e-07
374.6	2.5855e-07
374.7	2.5854e-07
374.8	2.5855e-07
374.9	2.5859e-07
375	2.5865e-07
375.1	2.5875e-07
375.2	2.5887e-07
375.3	2.5898e-07
375.4	2.5906e-07
375.5	2.5908e-07
375.6	2.5905e-07
375.7	2.5904e-07
375.8	2.5909e-07
375.9	2.592e-07
376	2.5932e-07
376.1	2.5939e-07
376.2	2.594e-07
376.3	2.5938e-07
376.4	2.594e-07
376.5	2.5948e-07
376.6	2.596e-07
376.7	2.5973e-07
376.8	2.5985e-07
376.9	2.5995e-07
377	2.6e-07
377.1	2.6001e-07
377.2	2.6011e-07
377.3	2.6024e-07
377.4	2.6029e-07
377.5	2.6037e-07
377.6	2.6051e-07
377.7	2.6056e-07
377.8	2.6062e-07
377.9	2.6075e-07
378	2.6084e-07
378.1	2.6085e-07
378.2	2.6092e-07
378.3	2.6106e-07
378.4	2.6118e-07
378.5	2.6122e-07
378.6	2.6122e-07
378.7	2.6123e-07
378.8	2.6129e-07
378.9	2.6143e-07
379	2.616e-07
379.1	2.6175e-07
379.2	2.6188e-07
379.3	2.6196e-07
379.4	2.6199e-07
379.5	2.6199e-07
379.6	2.62e-07
379.7	2.6203e-07
379.8	2.6212e-07
379.9	2.6223e-07
380	2.6235e-07
380.1	2.6248e-07
380.2	2.6264e-07
380.3	2.6279e-07
380.4	2.6294e-07
380.5	2.6309e-07
380.6	2.6325e-07
380.7	2.634e-07
380.8	2.6353e-07
380.9	2.6367e-07
381	2.638e-07
381.1	2.6393e-07
381.2	2.6405e-07
381.3	2.6418e-07
381.4	2.6431e-07
381.5	2.6442e-07
381.6	2.6449e-07
381.7	2.6457e-07
381.8	2.6465e-07
381.9	2.6473e-07
382	2.6484e-07
382.1	2.6497e-07
382.2	2.6509e-07
382.3	2.652e-07
382.4	2.6532e-07
382.5	2.6546e-07
382.6	2.6562e-07
382.7	2.6581e-07
382.8	2.6603e-07
382.9	2.6627e-07
383	2.6651e-07
383.1	2.6674e-07
383.2	2.6696e-07
383.3	2.671e-07
383.4	2.6721e-07
383.5	2.6731e-07
383.6	2.6739e-07
383.7	2.675e-07
383.8	2.6765e-07
383.9	2.6783e-07
384	2.6804e-07
384.1	2.6824e-07
384.2	2.6838e-07
384.3	2.6845e-07
384.4	2.685e-07
384.5	2.686e-07
384.6	2.6877e-07
384.7	2.6899e-07
384.8	2.6919e-07
384.9	2.6931e-07
385	2.6936e-07
385.1	2.6938e-07
385.2	2.6944e-07
385.3	2.6956e-07
385.4	2.6973e-07
385.5	2.6986e-07
385.6	2.6992e-07
385.7	2.7004e-07
385.8	2.7018e-07
385.9	2.7019e-07
386	2.7023e-07
386.1	2.7036e-07
386.2	2.7042e-07
386.3	2.7049e-07
386.4	2.7061e-07
386.5	2.7073e-07
386.6	2.7078e-07
386.7	2.7078e-07
386.8	2.7084e-07
386.9	2.7098e-07
387	2.7113e-07
387.1	2.7128e-07
387.2	2.7138e-07
387.3	2.7141e-07
387.4	2.7139e-07
387.5	2.7141e-07
387.6	2.7148e-07
387.7	2.7159e-07
387.8	2.7175e-07
387.9	2.7193e-07
388	2.7211e-07
388.1	2.7227e-07
388.2	2.7242e-07
388.3	2.7257e-07
388.4	2.7269e-07
388.5	2.7282e-07
388.6	2.7292e-07
388.7	2.7298e-07
388.8	2.7302e-07
388.9	2.7306e-07
389	2.7309e-07
389.1	2.7314e-07
389.2	2.7319e-07
389.3	2.7322e-07
389.4	2.7327e-07
389.5	2.7332e-07
389.6	2.7338e-07
389.7	2.7344e-07
389.8	2.735e-07
389.9	2.7357e-07
390	2.7366e-07
390.1	2.7373e-07
390.2	2.7378e-07
390.3	2.7382e-07
390.4	2.7385e-07
390.5	2.7385e-07
390.6	2.7384e-07
390.7	2.7379e-07
390.8	2.7372e-07
390.9	2.7366e-07
391	2.7358e-07
391.1	2.7353e-07
391.2	2.7351e-07
391.3	2.7348e-07
391.4	2.7348e-07
391.5	2.7353e-07
391.6	2.7359e-07
391.7	2.7368e-07
391.8	2.7376e-07
391.9	2.7377e-07
392	2.7372e-07
392.1	2.7364e-07
392.2	2.736e-07
392.3	2.7361e-07
392.4	2.7367e-07
392.5	2.7376e-07
392.6	2.7385e-07
392.7	2.7388e-07
392.8	2.7385e-07
392.9	2.7383e-07
393	2.7387e-07
393.1	2.7395e-07
393.2	2.7406e-07
393.3	2.7417e-07
393.4	2.7429e-07
393.5	2.7441e-07
393.6	2.7455e-07
393.7	2.7464e-07
393.8	2.7466e-07
393.9	2.7473e-07
394	2.7485e-07
394.1	2.7489e-07
394.2	2.7492e-07
394.3	2.7505e-07
394.4	2.7512e-07
394.5	2.7517e-07
394.6	2.7529e-07
394.7	2.7537e-07
394.8	2.7538e-07
394.9	2.7539e-07
395	2.7549e-07
395.1	2.7562e-07
395.2	2.7572e-07
395.3	2.7576e-07
395.4	2.7573e-07
395.5	2.7569e-07
395.6	2.7572e-07
395.7	2.7582e-07
395.8	2.7594e-07
395.9	2.7606e-07
396	2.7615e-07
396.1	2.7623e-07
396.2	2.7627e-07
396.3	2.7624e-07
396.4	2.7618e-07
396.5	2.7612e-07
396.6	2.7604e-07
396.7	2.7594e-07
396.8	2.7585e-07
396.9	2.758e-07
397	2.7577e-07
397.1	2.7577e-07
397.2	2.7577e-07
397.3	2.7578e-07
397.4	2.758e-07
397.5	2.7583e-07
397.6	2.7587e-07
397.7	2.7589e-07
397.8	2.7591e-07
397.9	2.7593e-07
398	2.7597e-07
398.1	2.7602e-07
398.2	2.7606e-07
398.3	2.761e-07
398.4	2.7616e-07
398.5	2.7621e-07
398.6	2.7629e-07
398.7	2.7639e-07
398.8	2.7649e-07
398.9	2.7659e-07
399	2.7672e-07
399.1	2.7683e-07
399.2	2.7696e-07
399.3	2.771e-07
399.4	2.7722e-07
399.5	2.7733e-07
399.6	2.7739e-07
399.7	2.7741e-07
399.8	2.774e-07
399.9	2.7737e-07
400	2.7739e-07
400.1	2.7745e-07
400.2	2.7755e-07
400.3	2.7768e-07
400.4	2.7784e-07
400.5	2.7797e-07
400.6	2.7803e-07
400.7	2.7803e-07
400.8	2.7802e-07
400.9	2.7807e-07
401	2.7817e-07
401.1	2.7831e-07
401.2	2.7845e-07
401.3	2.7855e-07
401.4	2.7858e-07
401.5	2.7858e-07
401.6	2.7861e-07
401.7	2.7868e-07
401.8	2.7876e-07
401.9	2.7882e-07
402	2.7885e-07
402.1	2.7892e-07
402.2	2.7906e-07
402.3	2.7917e-07
402.4	2.7922e-07
402.5	2.7933e-07
402.6	2.7945e-07
402.7	2.7948e-07
402.8	2.7953e-07
402.9	2.7962e-07
403	2.7966e-07
403.1	2.7965e-07
403.2	2.7971e-07
403.3	2.7981e-07
403.4	2.7985e-07
403.5	2.799e-07
403.6	2.8e-07
403.7	2.8014e-07
403.8	2.8034e-07
403.9	2.8058e-07
404	2.8083e-07
404.1	2.8105e-07
404.2	2.8123e-07
404.3	2.8136e-07
404.4	2.8149e-07
404.5	2.8165e-07
404.6	2.8187e-07
404.7	2.8212e-07
404.8	2.824e-07
404.9	2.8271e-07
405	2.8307e-07
405.1	2.8348e-07
405.2	2.8391e-07
405.3	2.8434e-07
405.4	2.8478e-07
405.5	2.852e-07
405.6	2.8558e-07
405.7	2.8596e-07
405.8	2.8635e-07
405.9	2.8673e-07
406	2.871e-07
406.1	2.8746e-07
406.2	2.8781e-07
406.3	2.8815e-07
406.4	2.8848e-07
406.5	2.8883e-07
406.6	2.8919e-07
406.7	2.8956e-07
406.8	2.8991e-07
406.9	2.9027e-07
407	2.9065e-07
407.1	2.9102e-07
407.2	2.9142e-07
407.3	2.9183e-07
407.4	2.9225e-07
407.5	2.927e-07
407.6	2.9314e-07
407.7	2.9357e-07
407.8	2.9398e-07
407.9	2.944e-07
408	2.9477e-07
408.1	2.9508e-07
408.2	2.9536e-07
408.3	2.9563e-07
408.4	2.9592e-07
408.5	2.9623e-07
408.6	2.9659e-07
408.7	2.9698e-07
408.8	2.9738e-07
408.9	2.9777e-07
409	2.9812e-07
409.1	2.9837e-07
409.2	2.9862e-07
409.3	2.9894e-07
409.4	2.9931e-07
409.5	2.9969e-07
409.6	3.0006e-07
409.7	3.0035e-07
409.8	3.0058e-07
409.9	3.008e-07
410	3.0104e-07
410.1	3.013e-07
410.2	3.0152e-07
410.3	3.0172e-07
410.4	3.0196e-07
410.5	3.0227e-07
410.6	3.0253e-07
410.7	3.0274e-07
410.8	3.0302e-07
410.9	3.033e-07
411	3.0354e-07
411.1	3.0382e-07
411.2	3.0411e-07
411.3	3.0431e-07
411.4	3.045e-07
411.5	3.0479e-07
411.6	3.0508e-07
411.7	3.0531e-07
411.8	3.0548e-07
411.9	3.0567e-07
412	3.0591e-07
412.1	3.062e-07
412.2	3.0652e-07
412.3	3.0682e-07
412.4	3.0709e-07
412.5	3.0733e-07
412.6	3.0754e-07
412.7	3.0773e-07
412.8	3.0791e-07
412.9	3.0814e-07
413	3.0844e-07
413.1	3.0877e-07
413.2	3.0909e-07
413.3	3.0943e-07
413.4	3.0977e-07
413.5	3.101e-07
413.6	3.1042e-07
413.7	3.1074e-07
413.8	3.1104e-07
413.9	3.1131e-07
414	3.116e-07
414.1	3.1189e-07
414.2	3.1214e-07
414.3	3.1235e-07
414.4	3.1255e-07
414.5	3.1276e-07
414.6	3.1296e-07
414.7	3.1317e-07
414.8	3.1335e-07
414.9	3.135e-07
415	3.1365e-07
415.1	3.138e-07
415.2	3.1395e-07
415.3	3.1409e-07
415.4	3.1426e-07
415.5	3.1445e-07
415.6	3.1462e-07
415.7	3.1479e-07
415.8	3.1498e-07
415.9	3.152e-07
416	3.1545e-07
416.1	3.1573e-07
416.2	3.1601e-07
416.3	3.1632e-07
416.4	3.166e-07
416.5	3.1687e-07
416.6	3.1711e-07
416.7	3.1728e-07
416.8	3.1744e-07
416.9	3.1758e-07
417	3.1774e-07
417.1	3.1795e-07
417.2	3.1822e-07
417.3	3.185e-07
417.4	3.1875e-07
417.5	3.1898e-07
417.6	3.1913e-07
417.7	3.1924e-07
417.8	3.1942e-07
417.9	3.1968e-07
418	3.1997e-07
418.1	3.2022e-07
418.2	3.2041e-07
418.3	3.2055e-07
418.4	3.2065e-07
418.5	3.2075e-07
418.6	3.2088e-07
418.7	3.2108e-07
418.8	3.2134e-07
418.9	3.2156e-07
419	3.2173e-07
419.1	3.2193e-07
419.2	3.2215e-07
419.3	3.2232e-07
419.4	3.225e-07
419.5	3.2272e-07
419.6	3.229e-07
419.7	3.2306e-07
419.8	3.2328e-07
419.9	3.2351e-07
420	3.2371e-07
420.1	3.2384e-07
420.2	3.2398e-07
420.3	3.2418e-07
420.4	3.2443e-07
420.5	3.2469e-07
420.6	3.2491e-07
420.7	3.2508e-07
420.8	3.2523e-07
420.9	3.2536e-07
421	3.2547e-07
421.1	3.2559e-07
421.2	3.2575e-07
421.3	3.2594e-07
421.4	3.2616e-07
421.5	3.2646e-07
421.6	3.2678e-07
421.7	3.2707e-07
421.8	3.2735e-07
421.9	3.2763e-07
422	3.2788e-07
422.1	3.2813e-07
422.2	3.2837e-07
422.3	3.2859e-07
422.4	3.2881e-07
422.5	3.2902e-07
422.6	3.2921e-07
422.7	3.2937e-07
422.8	3.295e-07
422.9	3.2965e-07
423	3.298e-07
423.1	3.2993e-07
423.2	3.3006e-07
423.3	3.3019e-07
423.4	3.303e-07
423.5	3.3039e-07
423.6	3.3048e-07
423.7	3.3061e-07
423.8	3.3074e-07
423.9	3.3089e-07
424	3.3104e-07
424.1	3.3119e-07
424.2	3.3135e-07
424.3	3.3156e-07
424.4	3.318e-07
424.5	3.3206e-07
424.6	3.3235e-07
424.7	3.3264e-07
424.8	3.3289e-07
424.9	3.3308e-07
425	3.3323e-07
425.1	3.3335e-07
425.2	3.3348e-07
425.3	3.3364e-07
425.4	3.3385e-07
425.5	3.341e-07
425.6	3.3438e-07
425.7	3.3464e-07
425.8	3.3484e-07
425.9	3.3499e-07
426	3.3513e-07
426.1	3.3531e-07
426.2	3.3557e-07
426.3	3.3585e-07
426.4	3.3612e-07
426.5	3.3629e-07
426.6	3.3641e-07
426.7	3.3654e-07
426.8	3.3669e-07
426.9	3.3686e-07
427	3.3707e-07
427.1	3.3731e-07
427.2	3.375e-07
427.3	3.3764e-07
427.4	3.3782e-07
427.5	3.3801e-07
427.6	3.3818e-07
427.7	3.3839e-07
427.8	3.3861e-07
427.9	3.3874e-07
428	3.3892e-07
428.1	3.3917e-07
428.2	3.394e-07
428.3	3.3954e-07
428.4	3.3966e-07
428.5	3.3985e-07
428.6	3.4009e-07
428.7	3.4036e-07
428.8	3.4059e-07
428.9	3.4079e-07
429	3.4095e-07
429.1	3.4108e-07
429.2	3.4123e-07
429.3	3.4142e-07
429.4	3.4166e-07
429.5	3.4195e-07
429.6	3.4226e-07
429.7	3.4257e-07
429.8	3.4284e-07
429.9	3.4308e-07
430	3.433e-07
430.1	3.4353e-07
430.2	3.4373e-07
430.3	3.439e-07
430.4	3.4404e-07
430.5	3.4416e-07
430.6	3.4426e-07
430.7	3.4437e-07
430.8	3.4446e-07
430.9	3.4457e-07
431	3.4467e-07
431.1	3.4478e-07
431.2	3.449e-07
431.3	3.4501e-07
431.4	3.4513e-07
431.5	3.4523e-07
431.6	3.4532e-07
431.7	3.4541e-07
431.8	3.4551e-07
431.9	3.4561e-07
432	3.4568e-07
432.1	3.4574e-07
432.2	3.4579e-07
432.3	3.4585e-07
432.4	3.4589e-07
432.5	3.4592e-07
432.6	3.4594e-07
432.7	3.4597e-07
432.8	3.4603e-07
432.9	3.4612e-07
433	3.4624e-07
433.1	3.4639e-07
433.2	3.4657e-07
433.3	3.4674e-07
433.4	3.4689e-07
433.5	3.47e-07
433.6	3.4707e-07
433.7	3.4712e-07
433.8	3.4716e-07
433.9	3.4723e-07
434	3.4736e-07
434.1	3.4751e-07
434.2	3.4766e-07
434.3	3.4782e-07
434.4	3.479e-07
434.5	3.4793e-07
434.6	3.4799e-07
434.7	3.4814e-07
434.8	3.4833e-07
434.9	3.485e-07
435	3.4866e-07
435.1	3.4885e-07
435.2	3.4906e-07
435.3	3.4929e-07
435.4	3.495e-07
435.5	3.496e-07
435.6	3.4968e-07
435.7	3.4986e-07
435.8	3.5004e-07
435.9	3.502e-07
436	3.5039e-07
436.1	3.5056e-07
436.2	3.5067e-07
436.3	3.5084e-07
436.4	3.5106e-07
436.5	3.5124e-07
436.6	3.5137e-07
436.7	3.5151e-07
436.8	3.5171e-07
436.9	3.5192e-07
437	3.5213e-07
437.1	3.5232e-07
437.2	3.5247e-07
437.3	3.5258e-07
437.4	3.5267e-07
437.5	3.5282e-07
437.6	3.5302e-07
437.7	3.5326e-07
437.8	3.5351e-07
437.9	3.5376e-07
438	3.5401e-07
438.1	3.5427e-07
438.2	3.5449e-07
438.3	3.5467e-07
438.4	3.5483e-07
438.5	3.55e-07
438.6	3.5514e-07
438.7	3.5528e-07
438.8	3.5541e-07
438.9	3.5552e-07
439	3.5563e-07
439.1	3.5573e-07
439.2	3.5583e-07
439.3	3.5596e-07
439.4	3.5607e-07
439.5	3.5622e-07
439.6	3.5638e-07
439.7	3.5652e-07
439.8	3.5664e-07
439.9	3.5677e-07
440	3.5691e-07
440.1	3.5704e-07
440.2	3.5718e-07
440.3	3.573e-07
440.4	3.5738e-07
440.5	3.5745e-07
440.6	3.5751e-07
440.7	3.5757e-07
440.8	3.5763e-07
440.9	3.5769e-07
441	3.578e-07
441.1	3.5794e-07
441.2	3.5807e-07
441.3	3.5826e-07
441.4	3.5849e-07
441.5	3.5872e-07
441.6	3.5896e-07
441.7	3.5916e-07
441.8	3.593e-07
441.9	3.5939e-07
442	3.5947e-07
442.1	3.5957e-07
442.2	3.5974e-07
442.3	3.5996e-07
442.4	3.602e-07
442.5	3.6043e-07
442.6	3.6059e-07
442.7	3.6068e-07
442.8	3.6077e-07
442.9	3.6095e-07
443	3.6117e-07
443.1	3.6138e-07
443.2	3.6157e-07
443.3	3.6176e-07
443.4	3.6193e-07
443.5	3.6212e-07
443.6	3.6236e-07
443.7	3.6262e-07
443.8	3.6281e-07
443.9	3.6294e-07
444	3.6313e-07
444.1	3.6336e-07
444.2	3.6352e-07
444.3	3.6374e-07
444.4	3.6399e-07
444.5	3.6412e-07
444.6	3.6424e-07
444.7	3.645e-07
444.8	3.6476e-07
444.9	3.6491e-07
445	3.6503e-07
445.1	3.652e-07
445.2	3.6544e-07
445.3	3.6568e-07
445.4	3.6593e-07
445.5	3.6613e-07
445.6	3.6627e-07
445.7	3.664e-07
445.8	3.6655e-07
445.9	3.6674e-07
446	3.6699e-07
446.1	3.673e-07
446.2	3.6761e-07
446.3	3.6788e-07
446.4	3.6814e-07
446.5	3.6838e-07
446.6	3.6861e-07
446.7	3.6883e-07
446.8	3.6902e-07
446.9	3.6917e-07
447	3.6929e-07
447.1	3.6941e-07
447.2	3.6952e-07
447.3	3.6963e-07
447.4	3.6972e-07
447.5	3.6985e-07
447.6	3.6999e-07
447.7	3.701e-07
447.8	3.7022e-07
447.9	3.7037e-07
448	3.7053e-07
448.1	3.7069e-07
448.2	3.7083e-07
448.3	3.7098e-07
448.4	3.7112e-07
448.5	3.7125e-07
448.6	3.7137e-07
448.7	3.7148e-07
448.8	3.7156e-07
448.9	3.7162e-07
449	3.717e-07
449.1	3.7176e-07
449.2	3.7183e-07
449.3	3.7191e-07
449.4	3.72e-07
449.5	3.7212e-07
449.6	3.7226e-07
449.7	3.7242e-07
449.8	3.7264e-07
449.9	3.7286e-07
450	3.731e-07
450.1	3.7332e-07
450.2	3.7346e-07
450.3	3.7352e-07
450.4	3.7359e-07
450.5	3.737e-07
450.6	3.7386e-07
450.7	3.7409e-07
450.8	3.7435e-07
450.9	3.7455e-07
451	3.7465e-07
451.1	3.747e-07
451.2	3.7481e-07
451.3	3.75e-07
451.4	3.7522e-07
451.5	3.7544e-07
451.6	3.7564e-07
451.7	3.7579e-07
451.8	3.7593e-07
451.9	3.7612e-07
452	3.7633e-07
452.1	3.7655e-07
452.2	3.7672e-07
452.3	3.7686e-07
452.4	3.7704e-07
452.5	3.7718e-07
452.6	3.7729e-07
452.7	3.7752e-07
452.8	3.7771e-07
452.9	3.7782e-07
453	3.7799e-07
453.1	3.782e-07
453.2	3.7837e-07
453.3	3.7848e-07
453.4	3.786e-07
453.5	3.788e-07
453.6	3.7901e-07
453.7	3.7919e-07
453.8	3.7932e-07
453.9	3.7939e-07
454	3.7947e-07
454.1	3.7958e-07
454.2	3.7971e-07
454.3	3.7989e-07
454.4	3.8009e-07
454.5	3.8029e-07
454.6	3.8047e-07
454.7	3.8066e-07
454.8	3.8085e-07
454.9	3.81e-07
455	3.8111e-07
455.1	3.8123e-07
455.2	3.8132e-07
455.3	3.8139e-07
455.4	3.8147e-07
455.5	3.8154e-07
455.6	3.8161e-07
455.7	3.8169e-07
455.8	3.8179e-07
455.9	3.8191e-07
456	3.8206e-07
456.1	3.8222e-07
456.2	3.8237e-07
456.3	3.8253e-07
456.4	3.827e-07
456.5	3.8288e-07
456.6	3.8307e-07
456.7	3.8324e-07
456.8	3.8339e-07
456.9	3.8354e-07
457	3.837e-07
457.1	3.8384e-07
457.2	3.8395e-07
457.3	3.8403e-07
457.4	3.8409e-07
457.5	3.8412e-07
457.6	3.8415e-07
457.7	3.8419e-07
457.8	3.8423e-07
457.9	3.843e-07
458	3.844e-07
458.1	3.8453e-07
458.2	3.8469e-07
458.3	3.8486e-07
458.4	3.8506e-07
458.5	3.8526e-07
458.6	3.8541e-07
458.7	3.8548e-07
458.8	3.855e-07
458.9	3.8555e-07
459	3.8566e-07
459.1	3.8581e-07
459.2	3.8602e-07
459.3	3.8621e-07
459.4	3.8633e-07
459.5	3.8637e-07
459.6	3.8641e-07
459.7	3.8653e-07
459.8	3.8671e-07
459.9	3.869e-07
460	3.8711e-07
460.1	3.873e-07
460.2	3.8747e-07
460.3	3.8763e-07
460.4	3.8774e-07
460.5	3.8785e-07
460.6	3.8803e-07
460.7	3.8816e-07
460.8	3.8824e-07
460.9	3.884e-07
461	3.8855e-07
461.1	3.8865e-07
461.2	3.8881e-07
461.3	3.8901e-07
461.4	3.8913e-07
461.5	3.8924e-07
461.6	3.894e-07
461.7	3.8959e-07
461.8	3.8975e-07
461.9	3.8982e-07
462	3.8986e-07
462.1	3.8999e-07
462.2	3.902e-07
462.3	3.9042e-07
462.4	3.9064e-07
462.5	3.9084e-07
462.6	3.91e-07
462.7	3.9112e-07
462.8	3.9121e-07
462.9	3.913e-07
463	3.9139e-07
463.1	3.915e-07
463.2	3.9163e-07
463.3	3.918e-07
463.4	3.9201e-07
463.5	3.9223e-07
463.6	3.9246e-07
463.7	3.9269e-07
463.8	3.9288e-07
463.9	3.9306e-07
464	3.9326e-07
464.1	3.9344e-07
464.2	3.936e-07
464.3	3.9372e-07
464.4	3.9384e-07
464.5	3.9395e-07
464.6	3.9403e-07
464.7	3.9414e-07
464.8	3.9421e-07
464.9	3.9429e-07
465	3.9439e-07
465.1	3.9448e-07
465.2	3.9455e-07
465.3	3.9464e-07
465.4	3.9474e-07
465.5	3.9482e-07
465.6	3.9492e-07
465.7	3.9503e-07
465.8	3.9517e-07
465.9	3.9533e-07
466	3.955e-07
466.1	3.9569e-07
466.2	3.959e-07
466.3	3.9612e-07
466.4	3.9633e-07
466.5	3.9655e-07
466.6	3.9672e-07
466.7	3.9682e-07
466.8	3.9688e-07
466.9	3.9693e-07
467	3.97e-07
467.1	3.9713e-07
467.2	3.973e-07
467.3	3.9751e-07
467.4	3.9773e-07
467.5	3.979e-07
467.6	3.98e-07
467.7	3.9807e-07
467.8	3.9815e-07
467.9	3.983e-07
468	3.9852e-07
468.1	3.9873e-07
468.2	3.9889e-07
468.3	3.9899e-07
468.4	3.9904e-07
468.5	3.991e-07
468.6	3.992e-07
468.7	3.9937e-07
468.8	3.9957e-07
468.9	3.9967e-07
469	3.9974e-07
469.1	3.999e-07
469.2	4.0006e-07
469.3	4.0013e-07
469.4	4.0027e-07
469.5	4.0042e-07
469.6	4.005e-07
469.7	4.0063e-07
469.8	4.0084e-07
469.9	4.0101e-07
470	4.011e-07
470.1	4.0115e-07
470.2	4.0125e-07
470.3	4.0143e-07
470.4	4.0163e-07
470.5	4.018e-07
470.6	4.0195e-07
470.7	4.0203e-07
470.8	4.0207e-07
470.9	4.021e-07
471	4.0216e-07
471.1	4.0228e-07
471.2	4.0245e-07
471.3	4.0264e-07
471.4	4.0282e-07
471.5	4.0301e-07
471.6	4.0319e-07
471.7	4.0336e-07
471.8	4.0352e-07
471.9	4.0367e-07
472	4.0381e-07
472.1	4.0392e-07
472.2	4.0401e-07
472.3	4.0406e-07
472.4	4.0409e-07
472.5	4.0412e-07
472.6	4.0416e-07
472.7	4.0419e-07
472.8	4.0421e-07
472.9	4.0423e-07
473	4.0425e-07
473.1	4.0425e-07
473.2	4.0424e-07
473.3	4.0425e-07
473.4	4.0428e-07
473.5	4.043e-07
473.6	4.0431e-07
473.7	4.0431e-07
473.8	4.043e-07
473.9	4.0431e-07
474	4.0432e-07
474.1	4.0435e-07
474.2	4.0439e-07
474.3	4.0446e-07
474.4	4.0457e-07
474.5	4.0468e-07
474.6	4.0483e-07
474.7	4.0499e-07
474.8	4.0516e-07
474.9	4.0533e-07
475	4.0545e-07
475.1	4.0549e-07
475.2	4.0551e-07
475.3	4.0553e-07
475.4	4.0558e-07
475.5	4.0568e-07
475.6	4.0582e-07
475.7	4.06e-07
475.8	4.0616e-07
475.9	4.0625e-07
476	4.0627e-07
476.1	4.0631e-07
476.2	4.064e-07
476.3	4.0656e-07
476.4	4.0675e-07
476.5	4.0689e-07
476.6	4.0695e-07
476.7	4.0699e-07
476.8	4.0706e-07
476.9	4.0717e-07
477	4.0735e-07
477.1	4.0752e-07
477.2	4.0761e-07
477.3	4.0767e-07
477.4	4.0779e-07
477.5	4.079e-07
477.6	4.0799e-07
477.7	4.0814e-07
477.8	4.0827e-07
477.9	4.0833e-07
478	4.0844e-07
478.1	4.0863e-07
478.2	4.0878e-07
478.3	4.0887e-07
478.4	4.0895e-07
478.5	4.091e-07
478.6	4.0929e-07
478.7	4.0946e-07
478.8	4.0959e-07
478.9	4.0967e-07
479	4.0973e-07
479.1	4.098e-07
479.2	4.0992e-07
479.3	4.1008e-07
479.4	4.1026e-07
479.5	4.1046e-07
479.6	4.1067e-07
479.7	4.1088e-07
479.8	4.1107e-07
479.9	4.1121e-07
480	4.1134e-07
480.1	4.1145e-07
480.2	4.1153e-07
480.3	4.1157e-07
480.4	4.1159e-07
480.5	4.1162e-07
480.6	4.1165e-07
480.7	4.1168e-07
480.8	4.1172e-07
480.9	4.1175e-07
481	4.118e-07
481.1	4.1187e-07
481.2	4.1195e-07
481.3	4.1205e-07
481.4	4.1217e-07
481.5	4.1228e-07
481.6	4.124e-07
481.7	4.1251e-07
481.8	4.1259e-07
481.9	4.1268e-07
482	4.1277e-07
482.1	4.1282e-07
482.2	4.1286e-07
482.3	4.1289e-07
482.4	4.129e-07
482.5	4.1291e-07
482.6	4.1293e-07
482.7	4.1295e-07
482.8	4.1297e-07
482.9	4.1301e-07
483	4.1308e-07
483.1	4.1317e-07
483.2	4.133e-07
483.3	4.1346e-07
483.4	4.1363e-07
483.5	4.1379e-07
483.6	4.1387e-07
483.7	4.1388e-07
483.8	4.1388e-07
483.9	4.1388e-07
484	4.1395e-07
484.1	4.1411e-07
484.2	4.1428e-07
484.3	4.1442e-07
484.4	4.145e-07
484.5	4.1451e-07
484.6	4.1454e-07
484.7	4.1463e-07
484.8	4.1477e-07
484.9	4.1495e-07
485	4.1511e-07
485.1	4.1526e-07
485.2	4.1543e-07
485.3	4.1559e-07
485.4	4.1571e-07
485.5	4.1577e-07
485.6	4.1584e-07
485.7	4.1599e-07
485.8	4.1609e-07
485.9	4.1614e-07
486	4.1625e-07
486.1	4.1635e-07
486.2	4.1641e-07
486.3	4.1652e-07
486.4	4.1666e-07
486.5	4.1671e-07
486.6	4.1672e-07
486.7	4.1678e-07
486.8	4.1692e-07
486.9	4.171e-07
487	4.1724e-07
487.1	4.173e-07
487.2	4.1731e-07
487.3	4.1731e-07
487.4	4.1732e-07
487.5	4.1738e-07
487.6	4.1752e-07
487.7	4.1768e-07
487.8	4.1783e-07
487.9	4.1795e-07
488	4.1807e-07
488.1	4.1818e-07
488.2	4.1828e-07
488.3	4.1836e-07
488.4	4.1842e-07
488.5	4.1842e-07
488.6	4.1841e-07
488.7	4.184e-07
488.8	4.1838e-07
488.9	4.1838e-07
489	4.1841e-07
489.1	4.1844e-07
489.2	4.1847e-07
489.3	4.185e-07
489.4	4.1854e-07
489.5	4.1861e-07
489.6	4.1868e-07
489.7	4.1877e-07
489.8	4.1887e-07
489.9	4.1894e-07
490	4.1899e-07
490.1	4.1905e-07
490.2	4.1912e-07
490.3	4.1914e-07
490.4	4.1915e-07
490.5	4.1918e-07
490.6	4.1918e-07
490.7	4.1916e-07
490.8	4.1913e-07
490.9	4.1911e-07
491	4.1911e-07
491.1	4.1914e-07
491.2	4.1919e-07
491.3	4.1927e-07
491.4	4.1937e-07
491.5	4.1948e-07
491.6	4.1963e-07
491.7	4.198e-07
491.8	4.1991e-07
491.9	4.1997e-07
492	4.1997e-07
492.1	4.1993e-07
492.2	4.1995e-07
492.3	4.2006e-07
492.4	4.2022e-07
492.5	4.2039e-07
492.6	4.2052e-07
492.7	4.2055e-07
492.8	4.2054e-07
492.9	4.2058e-07
493	4.2072e-07
493.1	4.209e-07
493.2	4.2106e-07
493.3	4.2116e-07
493.4	4.2127e-07
493.5	4.2137e-07
493.6	4.2149e-07
493.7	4.2167e-07
493.8	4.2181e-07
493.9	4.2185e-07
494	4.2193e-07
494.1	4.2209e-07
494.2	4.2217e-07
494.3	4.2225e-07
494.4	4.2238e-07
494.5	4.2245e-07
494.6	4.2252e-07
494.7	4.2268e-07
494.8	4.2285e-07
494.9	4.2292e-07
495	4.2294e-07
495.1	4.2308e-07
495.2	4.2329e-07
495.3	4.2345e-07
495.4	4.2357e-07
495.5	4.2364e-07
495.6	4.2368e-07
495.7	4.2371e-07
495.8	4.2381e-07
495.9	4.2398e-07
496	4.2419e-07
496.1	4.2441e-07
496.2	4.246e-07
496.3	4.2477e-07
496.4	4.249e-07
496.5	4.2502e-07
496.6	4.2513e-07
496.7	4.252e-07
496.8	4.2523e-07
496.9	4.2528e-07
497	4.2531e-07
497.1	4.2535e-07
497.2	4.254e-07
497.3	4.2547e-07
497.4	4.2558e-07
497.5	4.257e-07
497.6	4.2584e-07
497.7	4.2598e-07
497.8	4.2614e-07
497.9	4.263e-07
498	4.2647e-07
498.1	4.2666e-07
498.2	4.2684e-07
498.3	4.2702e-07
498.4	4.2719e-07
498.5	4.2736e-07
498.6	4.2754e-07
498.7	4.2773e-07
498.8	4.2791e-07
498.9	4.2808e-07
499	4.2821e-07
499.1	4.2831e-07
499.2	4.2837e-07
499.3	4.2842e-07
499.4	4.2847e-07
499.5	4.2851e-07
499.6	4.2856e-07
499.7	4.2862e-07
499.8	4.2869e-07
499.9	4.2882e-07
500	4.2898e-07
500.1	4.2915e-07
500.2	4.2934e-07
500.3	4.2952e-07
500.4	4.2962e-07
500.5	4.2968e-07
500.6	4.2972e-07
500.7	4.2977e-07
500.8	4.2989e-07
500.9	4.3008e-07
501	4.3026e-07
501.1	4.3037e-07
501.2	4.3043e-07
501.3	4.3046e-07
501.4	4.3054e-07
501.5	4.307e-07
501.6	4.3088e-07
501.7	4.3106e-07
501.8	4.3125e-07
501.9	4.3145e-07
502	4.3164e-07
502.1	4.3175e-07
502.2	4.3182e-07
502.3	4.3196e-07
502.4	4.3212e-07
502.5	4.3217e-07
502.6	4.3227e-07
502.7	4.3243e-07
502.8	4.3252e-07
502.9	4.3263e-07
503	4.3282e-07
503.1	4.3294e-07
503.2	4.33e-07
503.3	4.3312e-07
503.4	4.333e-07
503.5	4.3348e-07
503.6	4.3362e-07
503.7	4.3368e-07
503.8	4.3371e-07
503.9	4.3377e-07
504	4.3389e-07
504.1	4.3406e-07
504.2	4.3423e-07
504.3	4.3441e-07
504.4	4.3455e-07
504.5	4.3466e-07
504.6	4.3476e-07
504.7	4.3483e-07
504.8	4.3486e-07
504.9	4.3488e-07
505	4.3489e-07
505.1	4.3492e-07
505.2	4.3497e-07
505.3	4.3508e-07
505.4	4.352e-07
505.5	4.3536e-07
505.6	4.3553e-07
505.7	4.3573e-07
505.8	4.3593e-07
505.9	4.3613e-07
506	4.3634e-07
506.1	4.3655e-07
506.2	4.3675e-07
506.3	4.3693e-07
506.4	4.3711e-07
506.5	4.3731e-07
506.6	4.375e-07
506.7	4.3768e-07
506.8	4.3786e-07
506.9	4.3804e-07
507	4.3822e-07
507.1	4.3841e-07
507.2	4.3861e-07
507.3	4.3884e-07
507.4	4.3906e-07
507.5	4.3923e-07
507.6	4.3937e-07
507.7	4.3951e-07
507.8	4.3962e-07
507.9	4.3968e-07
508	4.3974e-07
508.1	4.3977e-07
508.2	4.3978e-07
508.3	4.3983e-07
508.4	4.3993e-07
508.5	4.4006e-07
508.6	4.4023e-07
508.7	4.4043e-07
508.8	4.4061e-07
508.9	4.4071e-07
509	4.4075e-07
509.1	4.4073e-07
509.2	4.4077e-07
509.3	4.4088e-07
509.4	4.4104e-07
509.5	4.4123e-07
509.6	4.4134e-07
509.7	4.4137e-07
509.8	4.4139e-07
509.9	4.4148e-07
510	4.4158e-07
510.1	4.417e-07
510.2	4.4183e-07
510.3	4.4188e-07
510.4	4.4192e-07
510.5	4.4203e-07
510.6	4.4219e-07
510.7	4.4223e-07
510.8	4.423e-07
510.9	4.4244e-07
511	4.4249e-07
511.1	4.4258e-07
511.2	4.4274e-07
511.3	4.4284e-07
511.4	4.4289e-07
511.5	4.4302e-07
511.6	4.432e-07
511.7	4.4332e-07
511.8	4.4337e-07
511.9	4.4339e-07
512	4.4351e-07
512.1	4.437e-07
512.2	4.4389e-07
512.3	4.4402e-07
512.4	4.4413e-07
512.5	4.442e-07
512.6	4.4425e-07
512.7	4.4432e-07
512.8	4.4442e-07
512.9	4.4453e-07
513	4.447e-07
513.1	4.449e-07
513.2	4.451e-07
513.3	4.4529e-07
513.4	4.4547e-07
513.5	4.4562e-07
513.6	4.4575e-07
513.7	4.4587e-07
513.8	4.4597e-07
513.9	4.4605e-07
514	4.4611e-07
514.1	4.4616e-07
514.2	4.462e-07
514.3	4.462e-07
514.4	4.4622e-07
514.5	4.4625e-07
514.6	4.4629e-07
514.7	4.4632e-07
514.8	4.4635e-07
514.9	4.4641e-07
515	4.4648e-07
515.1	4.4654e-07
515.2	4.4659e-07
515.3	4.4665e-07
515.4	4.467e-07
515.5	4.4673e-07
515.6	4.4677e-07
515.7	4.4679e-07
515.8	4.4678e-07
515.9	4.4679e-07
516	4.4679e-07
516.1	4.4679e-07
516.2	4.4682e-07
516.3	4.469e-07
516.4	4.4701e-07
516.5	4.4715e-07
516.6	4.4732e-07
516.7	4.4751e-07
516.8	4.477e-07
516.9	4.4787e-07
517	4.48e-07
517.1	4.4805e-07
517.2	4.4807e-07
517.3	4.4809e-07
517.4	4.4816e-07
517.5	4.4831e-07
517.6	4.485e-07
517.7	4.4866e-07
517.8	4.4875e-07
517.9	4.4879e-07
518	4.4882e-07
518.1	4.4889e-07
518.2	4.49e-07
518.3	4.4917e-07
518.4	4.4937e-07
518.5	4.4957e-07
518.6	4.4975e-07
518.7	4.499e-07
518.8	4.4997e-07
518.9	4.5001e-07
519	4.5015e-07
519.1	4.5026e-07
519.2	4.5031e-07
519.3	4.5044e-07
519.4	4.5056e-07
519.5	4.5061e-07
519.6	4.507e-07
519.7	4.5082e-07
519.8	4.5088e-07
519.9	4.5089e-07
520	4.5096e-07
520.1	4.5112e-07
520.2	4.5126e-07
520.3	4.5135e-07
520.4	4.5138e-07
520.5	4.5137e-07
520.6	4.514e-07
520.7	4.5149e-07
520.8	4.5161e-07
520.9	4.5175e-07
521	4.5188e-07
521.1	4.5198e-07
521.2	4.5205e-07
521.3	4.5207e-07
521.4	4.5207e-07
521.5	4.5205e-07
521.6	4.5203e-07
521.7	4.5201e-07
521.8	4.52e-07
521.9	4.5206e-07
522	4.5215e-07
522.1	4.5225e-07
522.2	4.5237e-07
522.3	4.5251e-07
522.4	4.5266e-07
522.5	4.5279e-07
522.6	4.5293e-07
522.7	4.5309e-07
522.8	4.5325e-07
522.9	4.534e-07
523	4.5355e-07
523.1	4.5369e-07
523.2	4.5383e-07
523.3	4.5395e-07
523.4	4.5408e-07
523.5	4.5423e-07
523.6	4.5439e-07
523.7	4.5452e-07
523.8	4.5466e-07
523.9	4.5479e-07
524	4.5491e-07
524.1	4.5504e-07
524.2	4.5517e-07
524.3	4.5528e-07
524.4	4.5536e-07
524.5	4.554e-07
524.6	4.5538e-07
524.7	4.5533e-07
524.8	4.5528e-07
524.9	4.5527e-07
525	4.553e-07
525.1	4.5536e-07
525.2	4.5546e-07
525.3	4.5557e-07
525.4	4.5567e-07
525.5	4.5573e-07
525.6	4.5573e-07
525.7	4.5568e-07
525.8	4.5564e-07
525.9	4.5567e-07
526	4.5575e-07
526.1	4.5585e-07
526.2	4.5593e-07
526.3	4.5596e-07
526.4	4.5591e-07
526.5	4.5587e-07
526.6	4.5588e-07
526.7	4.5593e-07
526.8	4.56e-07
526.9	4.5603e-07
527	4.56e-07
527.1	4.5599e-07
527.2	4.5606e-07
527.3	4.5611e-07
527.4	4.561e-07
527.5	4.5615e-07
527.6	4.5622e-07
527.7	4.5622e-07
527.8	4.5625e-07
527.9	4.5632e-07
528	4.5633e-07
528.1	4.5634e-07
528.2	4.5643e-07
528.3	4.5653e-07
528.4	4.5657e-07
528.5	4.5654e-07
528.6	4.565e-07
528.7	4.5655e-07
528.8	4.5665e-07
528.9	4.5676e-07
529	4.5684e-07
529.1	4.5691e-07
529.2	4.5694e-07
529.3	4.5692e-07
529.4	4.5688e-07
529.5	4.5688e-07
529.6	4.5691e-07
529.7	4.5701e-07
529.8	4.5713e-07
529.9	4.5724e-07
530	4.5735e-07
530.1	4.5747e-07
530.2	4.5756e-07
530.3	4.5763e-07
530.4	4.5767e-07
530.5	4.5769e-07
530.6	4.5769e-07
530.7	4.5768e-07
530.8	4.5765e-07
530.9	4.5759e-07
531	4.5753e-07
531.1	4.5747e-07
531.2	4.574e-07
531.3	4.5734e-07
531.4	4.5727e-07
531.5	4.5719e-07
531.6	4.5715e-07
531.7	4.571e-07
531.8	4.5702e-07
531.9	4.5695e-07
532	4.5687e-07
532.1	4.5679e-07
532.2	4.5671e-07
532.3	4.5663e-07
532.4	4.5655e-07
532.5	4.5649e-07
532.6	4.5644e-07
532.7	4.5639e-07
532.8	4.5636e-07
532.9	4.5638e-07
533	4.5645e-07
533.1	4.5655e-07
533.2	4.5667e-07
533.3	4.5677e-07
533.4	4.5687e-07
533.5	4.5692e-07
533.6	4.5691e-07
533.7	4.5688e-07
533.8	4.5683e-07
533.9	4.5681e-07
534	4.5685e-07
534.1	4.5694e-07
534.2	4.5705e-07
534.3	4.5715e-07
534.4	4.5718e-07
534.5	4.5715e-07
534.6	4.5713e-07
534.7	4.5718e-07
534.8	4.5729e-07
534.9	4.5741e-07
535	4.5752e-07
535.1	4.576e-07
535.2	4.577e-07
535.3	4.5783e-07
535.4	4.5794e-07
535.5	4.5796e-07
535.6	4.5793e-07
535.7	4.5799e-07
535.8	4.5807e-07
535.9	4.5809e-07
536	4.5814e-07
536.1	4.582e-07
536.2	4.5818e-07
536.3	4.5821e-07
536.4	4.5833e-07
536.5	4.5838e-07
536.6	4.5837e-07
536.7	4.5841e-07
536.8	4.585e-07
536.9	4.5858e-07
537	4.5864e-07
537.1	4.5865e-07
537.2	4.5861e-07
537.3	4.5856e-07
537.4	4.5855e-07
537.5	4.5861e-07
537.6	4.5869e-07
537.7	4.5878e-07
537.8	4.5887e-07
537.9	4.5895e-07
538	4.5901e-07
538.1	4.5906e-07
538.2	4.5905e-07
538.3	4.5901e-07
538.4	4.5896e-07
538.5	4.5889e-07
538.6	4.5881e-07
538.7	4.5877e-07
538.8	4.5875e-07
538.9	4.5873e-07
539	4.5875e-07
539.1	4.588e-07
539.2	4.5886e-07
539.3	4.5892e-07
539.4	4.5899e-07
539.5	4.5909e-07
539.6	4.5918e-07
539.7	4.5928e-07
539.8	4.5937e-07
539.9	4.5945e-07
540	4.5956e-07
540.1	4.5968e-07
540.2	4.5977e-07
540.3	4.5984e-07
540.4	4.5991e-07
540.5	4.6001e-07
540.6	4.6009e-07
540.7	4.6011e-07
540.8	4.6009e-07
540.9	4.6007e-07
541	4.6002e-07
541.1	4.5995e-07
541.2	4.599e-07
541.3	4.5986e-07
541.4	4.5985e-07
541.5	4.5989e-07
541.6	4.5994e-07
541.7	4.6002e-07
541.8	4.6013e-07
541.9	4.6024e-07
542	4.603e-07
542.1	4.603e-07
542.2	4.6023e-07
542.3	4.6016e-07
542.4	4.6016e-07
542.5	4.602e-07
542.6	4.6028e-07
542.7	4.604e-07
542.8	4.6046e-07
542.9	4.6041e-07
543	4.6035e-07
543.1	4.6038e-07
543.2	4.6047e-07
543.3	4.6059e-07
543.4	4.6072e-07
543.5	4.6081e-07
543.6	4.6087e-07
543.7	4.6091e-07
543.8	4.6091e-07
543.9	4.6096e-07
544	4.6106e-07
544.1	4.6106e-07
544.2	4.6105e-07
544.3	4.6114e-07
544.4	4.6119e-07
544.5	4.6118e-07
544.6	4.6126e-07
544.7	4.6134e-07
544.8	4.6134e-07
544.9	4.6135e-07
545	4.6141e-07
545.1	4.6151e-07
545.2	4.6159e-07
545.3	4.6158e-07
545.4	4.6151e-07
545.5	4.615e-07
545.6	4.6157e-07
545.7	4.6169e-07
545.8	4.6182e-07
545.9	4.6194e-07
546	4.6204e-07
546.1	4.621e-07
546.2	4.6212e-07
546.3	4.621e-07
546.4	4.6206e-07
546.5	4.6203e-07
546.6	4.6203e-07
546.7	4.6207e-07
546.8	4.6212e-07
546.9	4.6221e-07
547	4.6234e-07
547.1	4.6247e-07
547.2	4.6259e-07
547.3	4.627e-07
547.4	4.6282e-07
547.5	4.6292e-07
547.6	4.63e-07
547.7	4.631e-07
547.8	4.6319e-07
547.9	4.6326e-07
548	4.6333e-07
548.1	4.6342e-07
548.2	4.6349e-07
548.3	4.6355e-07
548.4	4.6362e-07
548.5	4.6369e-07
548.6	4.6376e-07
548.7	4.6382e-07
548.8	4.6391e-07
548.9	4.6402e-07
549	4.6415e-07
549.1	4.6428e-07
549.2	4.6442e-07
549.3	4.6455e-07
549.4	4.6467e-07
549.5	4.6481e-07
549.6	4.6493e-07
549.7	4.6501e-07
549.8	4.6504e-07
549.9	4.6505e-07
550	4.6502e-07
550.1	4.6497e-07
550.2	4.6497e-07
550.3	4.6505e-07
550.4	4.6517e-07
550.5	4.6534e-07
550.6	4.6549e-07
550.7	4.656e-07
550.8	4.6563e-07
550.9	4.656e-07
551	4.656e-07
551.1	4.6568e-07
551.2	4.6582e-07
551.3	4.6599e-07
551.4	4.6609e-07
551.5	4.6607e-07
551.6	4.6604e-07
551.7	4.6607e-07
551.8	4.6611e-07
551.9	4.6612e-07
552	4.6612e-07
552.1	4.6615e-07
552.2	4.6624e-07
552.3	4.6637e-07
552.4	4.6643e-07
552.5	4.6653e-07
552.6	4.6668e-07
552.7	4.6671e-07
552.8	4.6677e-07
552.9	4.6692e-07
553	4.6698e-07
553.1	4.6702e-07
553.2	4.6712e-07
553.3	4.6727e-07
553.4	4.6738e-07
553.5	4.6743e-07
553.6	4.6746e-07
553.7	4.6757e-07
553.8	4.6775e-07
553.9	4.6794e-07
554	4.681e-07
554.1	4.6821e-07
554.2	4.6828e-07
554.3	4.6827e-07
554.4	4.6826e-07
554.5	4.6827e-07
554.6	4.6832e-07
554.7	4.6846e-07
554.8	4.6863e-07
554.9	4.6879e-07
555	4.6896e-07
555.1	4.6915e-07
555.2	4.6933e-07
555.3	4.6947e-07
555.4	4.6961e-07
555.5	4.6973e-07
555.6	4.6986e-07
555.7	4.6997e-07
555.8	4.7004e-07
555.9	4.7009e-07
556	4.7012e-07
556.1	4.7016e-07
556.2	4.7019e-07
556.3	4.7022e-07
556.4	4.7024e-07
556.5	4.7024e-07
556.6	4.7023e-07
556.7	4.7021e-07
556.8	4.702e-07
556.9	4.702e-07
557	4.7023e-07
557.1	4.7027e-07
557.2	4.703e-07
557.3	4.7035e-07
557.4	4.704e-07
557.5	4.7045e-07
557.6	4.7054e-07
557.7	4.7069e-07
557.8	4.7085e-07
557.9	4.7104e-07
558	4.7126e-07
558.1	4.7145e-07
558.2	4.7162e-07
558.3	4.7176e-07
558.4	4.7185e-07
558.5	4.7194e-07
558.6	4.72e-07
558.7	4.7206e-07
558.8	4.7216e-07
558.9	4.723e-07
559	4.7247e-07
559.1	4.7266e-07
559.2	4.7284e-07
559.3	4.7291e-07
559.4	4.7292e-07
559.5	4.7298e-07
559.6	4.7309e-07
559.7	4.7329e-07
559.8	4.7347e-07
559.9	4.7359e-07
560	4.7367e-07
560.1	4.7373e-07
560.2	4.7382e-07
560.3	4.7395e-07
560.4	4.7411e-07
560.5	4.7425e-07
560.6	4.7432e-07
560.7	4.7444e-07
560.8	4.7461e-07
560.9	4.7467e-07
561	4.7473e-07
561.1	4.7486e-07
561.2	4.7495e-07
561.3	4.7504e-07
561.4	4.7519e-07
561.5	4.7533e-07
561.6	4.754e-07
561.7	4.7542e-07
561.8	4.7551e-07
561.9	4.7566e-07
562	4.7581e-07
562.1	4.7593e-07
562.2	4.7599e-07
562.3	4.7601e-07
562.4	4.7602e-07
562.5	4.7608e-07
562.6	4.7619e-07
562.7	4.7636e-07
562.8	4.7654e-07
562.9	4.7673e-07
563	4.769e-07
563.1	4.7704e-07
563.2	4.7714e-07
563.3	4.772e-07
563.4	4.7724e-07
563.5	4.7724e-07
563.6	4.7722e-07
563.7	4.7721e-07
563.8	4.7722e-07
563.9	4.7721e-07
564	4.7721e-07
564.1	4.7727e-07
564.2	4.7735e-07
564.3	4.7743e-07
564.4	4.7753e-07
564.5	4.7766e-07
564.6	4.778e-07
564.7	4.7792e-07
564.8	4.7802e-07
564.9	4.7814e-07
565	4.7829e-07
565.1	4.7847e-07
565.2	4.7864e-07
565.3	4.7878e-07
565.4	4.789e-07
565.5	4.7901e-07
565.6	4.7912e-07
565.7	4.7921e-07
565.8	4.7927e-07
565.9	4.7931e-07
566	4.7933e-07
566.1	4.7927e-07
566.2	4.7921e-07
566.3	4.7916e-07
566.4	4.7915e-07
566.5	4.7916e-07
566.6	4.7922e-07
566.7	4.7932e-07
566.8	4.7944e-07
566.9	4.7957e-07
567	4.7968e-07
567.1	4.7969e-07
567.2	4.7965e-07
567.3	4.7962e-07
567.4	4.796e-07
567.5	4.7965e-07
567.6	4.7976e-07
567.7	4.7985e-07
567.8	4.7993e-07
567.9	4.7995e-07
568	4.7992e-07
568.1	4.7992e-07
568.2	4.7999e-07
568.3	4.8009e-07
568.4	4.802e-07
568.5	4.8033e-07
568.6	4.8046e-07
568.7	4.8056e-07
568.8	4.8056e-07
568.9	4.8053e-07
569	4.8057e-07
569.1	4.8062e-07
569.2	4.8063e-07
569.3	4.8071e-07
569.4	4.8079e-07
569.5	4.8077e-07
569.6	4.8081e-07
569.7	4.809e-07
569.8	4.809e-07
569.9	4.8084e-07
570	4.8085e-07
570.1	4.8096e-07
570.2	4.8108e-07
570.3	4.8113e-07
570.4	4.8111e-07
570.5	4.8106e-07
570.6	4.8104e-07
570.7	4.811e-07
570.8	4.812e-07
570.9	4.813e-07
571	4.814e-07
571.1	4.8146e-07
571.2	4.8151e-07
571.3	4.8152e-07
571.4	4.8149e-07
571.5	4.8144e-07
571.6	4.814e-07
571.7	4.8136e-07
571.8	4.8134e-07
571.9	4.8132e-07
572	4.8134e-07
572.1	4.814e-07
572.2	4.8149e-07
572.3	4.816e-07
572.4	4.8171e-07
572.5	4.8183e-07
572.6	4.8196e-07
572.7	4.8208e-07
572.8	4.8219e-07
572.9	4.8232e-07
573	4.8246e-07
573.1	4.8257e-07
573.2	4.8268e-07
573.3	4.8281e-07
573.4	4.8293e-07
573.5	4.8306e-07
573.6	4.8318e-07
573.7	4.8332e-07
573.8	4.8344e-07
573.9	4.8356e-07
574	4.8368e-07
574.1	4.8378e-07
574.2	4.8385e-07
574.3	4.8388e-07
574.4	4.8386e-07
574.5	4.838e-07
574.6	4.8372e-07
574.7	4.8364e-07
574.8	4.8362e-07
574.9	4.8361e-07
575	4.8363e-07
575.1	4.8369e-07
575.2	4.8377e-07
575.3	4.8388e-07
575.4	4.8396e-07
575.5	4.8399e-07
575.6	4.8394e-07
575.7	4.8386e-07
575.8	4.8382e-07
575.9	4.8386e-07
576	4.8396e-07
576.1	4.8406e-07
576.2	4.8411e-07
576.3	4.8407e-07
576.4	4.8401e-07
576.5	4.8402e-07
576.6	4.8408e-07
576.7	4.8417e-07
576.8	4.8427e-07
576.9	4.8434e-07
577	4.8436e-07
577.1	4.843e-07
577.2	4.8429e-07
577.3	4.8438e-07
577.4	4.844e-07
577.5	4.8441e-07
577.6	4.8449e-07
577.7	4.8449e-07
577.8	4.8446e-07
577.9	4.8451e-07
578	4.8457e-07
578.1	4.8454e-07
578.2	4.8452e-07
578.3	4.8461e-07
578.4	4.8471e-07
578.5	4.8474e-07
578.6	4.8473e-07
578.7	4.8467e-07
578.8	4.8464e-07
578.9	4.8472e-07
579	4.8483e-07
579.1	4.8496e-07
579.2	4.8507e-07
579.3	4.8514e-07
579.4	4.8517e-07
579.5	4.8515e-07
579.6	4.8511e-07
579.7	4.8505e-07
579.8	4.8503e-07
579.9	4.8504e-07
580	4.8509e-07
580.1	4.8515e-07
580.2	4.8525e-07
580.3	4.8537e-07
580.4	4.8548e-07
580.5	4.8557e-07
580.6	4.8564e-07
580.7	4.8574e-07
580.8	4.8584e-07
580.9	4.859e-07
581	4.8594e-07
581.1	4.8599e-07
581.2	4.8603e-07
581.3	4.8606e-07
581.4	4.8607e-07
581.5	4.8611e-07
581.6	4.8614e-07
581.7	4.8615e-07
581.8	4.8615e-07
581.9	4.8618e-07
582	4.8622e-07
582.1	4.8625e-07
582.2	4.8631e-07
582.3	4.864e-07
582.4	4.865e-07
582.5	4.866e-07
582.6	4.8671e-07
582.7	4.8682e-07
582.8	4.8695e-07
582.9	4.8707e-07
583	4.8718e-07
583.1	4.8724e-07
583.2	4.8724e-07
583.3	4.872e-07
583.4	4.8715e-07
583.5	4.871e-07
583.6	4.871e-07
583.7	4.8717e-07
583.8	4.8726e-07
583.9	4.8739e-07
584	4.875e-07
584.1	4.8752e-07
584.2	4.8747e-07
584.3	4.8741e-07
584.4	4.8743e-07
584.5	4.8753e-07
584.6	4.8765e-07
584.7	4.8774e-07
584.8	4.8777e-07
584.9	4.8771e-07
585	4.8766e-07
585.1	4.8764e-07
585.2	4.8762e-07
585.3	4.8755e-07
585.4	4.875e-07
585.5	4.8753e-07
585.6	4.8762e-07
585.7	4.8763e-07
585.8	4.8758e-07
585.9	4.8764e-07
586	4.8769e-07
586.1	4.8768e-07
586.2	4.8773e-07
586.3	4.8778e-07
586.4	4.8778e-07
586.5	4.8782e-07
586.6	4.8795e-07
586.7	4.8804e-07
586.8	4.8803e-07
586.9	4.8797e-07
587	4.8799e-07
587.1	4.8808e-07
587.2	4.8819e-07
587.3	4.8829e-07
587.4	4.8835e-07
587.5	4.8834e-07
587.6	4.8829e-07
587.7	4.8824e-07
587.8	4.8821e-07
587.9	4.8819e-07
588	4.8824e-07
588.1	4.8835e-07
588.2	4.8848e-07
588.3	4.886e-07
588.4	4.887e-07
588.5	4.8879e-07
588.6	4.8887e-07
588.7	4.8893e-07
588.8	4.8896e-07
588.9	4.8896e-07
589	4.8896e-07
589.1	4.8895e-07
589.2	4.8891e-07
589.3	4.8884e-07
589.4	4.8876e-07
589.5	4.887e-07
589.6	4.8864e-07
589.7	4.8854e-07
589.8	4.8846e-07
589.9	4.8838e-07
590	4.8829e-07
590.1	4.8821e-07
590.2	4.8814e-07
590.3	4.8805e-07
590.4	4.8795e-07
590.5	4.8788e-07
590.6	4.878e-07
590.7	4.8773e-07
590.8	4.8772e-07
590.9	4.8772e-07
591	4.8772e-07
591.1	4.8775e-07
591.2	4.878e-07
591.3	4.8788e-07
591.4	4.8799e-07
591.5	4.881e-07
591.6	4.882e-07
591.7	4.8827e-07
591.8	4.8825e-07
591.9	4.882e-07
592	4.8814e-07
592.1	4.8809e-07
592.2	4.8808e-07
592.3	4.8814e-07
592.4	4.8825e-07
592.5	4.8835e-07
592.6	4.884e-07
592.7	4.8834e-07
592.8	4.8823e-07
592.9	4.8822e-07
593	4.8828e-07
593.1	4.8836e-07
593.2	4.8845e-07
593.3	4.885e-07
593.4	4.8851e-07
593.5	4.8856e-07
593.6	4.8863e-07
593.7	4.8871e-07
593.8	4.8877e-07
593.9	4.8871e-07
594	4.8867e-07
594.1	4.887e-07
594.2	4.8869e-07
594.3	4.8869e-07
594.4	4.8874e-07
594.5	4.8872e-07
594.6	4.887e-07
594.7	4.8874e-07
594.8	4.8876e-07
594.9	4.8869e-07
595	4.8862e-07
595.1	4.8864e-07
595.2	4.8872e-07
595.3	4.8878e-07
595.4	4.8874e-07
595.5	4.8864e-07
595.6	4.8857e-07
595.7	4.8854e-07
595.8	4.8858e-07
595.9	4.8867e-07
596	4.8878e-07
596.1	4.8883e-07
596.2	4.8885e-07
596.3	4.8883e-07
596.4	4.8877e-07
596.5	4.8867e-07
596.6	4.8856e-07
596.7	4.8847e-07
596.8	4.8837e-07
596.9	4.8828e-07
597	4.8825e-07
597.1	4.8828e-07
597.2	4.8833e-07
597.3	4.8838e-07
597.4	4.8843e-07
597.5	4.8848e-07
597.6	4.8852e-07
597.7	4.8854e-07
597.8	4.8856e-07
597.9	4.886e-07
598	4.8865e-07
598.1	4.887e-07
598.2	4.8871e-07
598.3	4.887e-07
598.4	4.8871e-07
598.5	4.8876e-07
598.6	4.8881e-07
598.7	4.8883e-07
598.8	4.889e-07
598.9	4.8898e-07
599	4.8903e-07
599.1	4.8908e-07
599.2	4.8914e-07
599.3	4.892e-07
599.4	4.8924e-07
599.5	4.8928e-07
599.6	4.8929e-07
599.7	4.8926e-07
599.8	4.8913e-07
599.9	4.8899e-07
600	4.8887e-07
600.1	4.8874e-07
600.2	4.8865e-07
600.3	4.8863e-07
600.4	4.8863e-07
600.5	4.8863e-07
600.6	4.8866e-07
600.7	4.8864e-07
600.8	4.8853e-07
600.9	4.8837e-07
601	4.8824e-07
601.1	4.8821e-07
601.2	4.8823e-07
601.3	4.8826e-07
601.4	4.8826e-07
601.5	4.8817e-07
601.6	4.8801e-07
601.7	4.8786e-07
601.8	4.8772e-07
601.9	4.8756e-07
602	4.8738e-07
602.1	4.8727e-07
602.2	4.8723e-07
602.3	4.872e-07
602.4	4.871e-07
602.5	4.8707e-07
602.6	4.8707e-07
602.7	4.8698e-07
602.8	4.8694e-07
602.9	4.8696e-07
603	4.8689e-07
603.1	4.8681e-07
603.2	4.8682e-07
603.3	4.8681e-07
603.4	4.8675e-07
603.5	4.8654e-07
603.6	4.8627e-07
603.7	4.861e-07
603.8	4.8596e-07
603.9	4.858e-07
604	4.8558e-07
604.1	4.8531e-07
604.2	4.8501e-07
604.3	4.8467e-07
604.4	4.8437e-07
604.5	4.8405e-07
604.6	4.8368e-07
604.7	4.8331e-07
604.8	4.8296e-07
604.9	4.826e-07
605	4.8225e-07
605.1	4.8189e-07
605.2	4.8153e-07
605.3	4.8113e-07
605.4	4.8068e-07
605.5	4.8024e-07
605.6	4.798e-07
605.7	4.7935e-07
605.8	4.7889e-07
605.9	4.7842e-07
606	4.7795e-07
606.1	4.7748e-07
606.2	4.7701e-07
606.3	4.7657e-07
606.4	4.7613e-07
606.5	4.7566e-07
606.6	4.7519e-07
606.7	4.7476e-07
606.8	4.7433e-07
606.9	4.7387e-07
607	4.734e-07
607.1	4.7292e-07
607.2	4.7244e-07
607.3	4.7196e-07
607.4	4.7149e-07
607.5	4.7101e-07
607.6	4.7052e-07
607.7	4.7007e-07
607.8	4.6966e-07
607.9	4.6926e-07
608	4.689e-07
608.1	4.6859e-07
608.2	4.6831e-07
608.3	4.6802e-07
608.4	4.6775e-07
608.5	4.675e-07
608.6	4.6716e-07
608.7	4.6676e-07
608.8	4.6636e-07
608.9	4.6597e-07
609	4.6559e-07
609.1	4.6527e-07
609.2	4.6502e-07
609.3	4.6481e-07
609.4	4.6454e-07
609.5	4.6417e-07
609.6	4.6376e-07
609.7	4.6336e-07
609.8	4.6305e-07
609.9	4.6284e-07
610	4.6263e-07
610.1	4.6239e-07
610.2	4.6217e-07
610.3	4.6196e-07
610.4	4.617e-07
610.5	4.6135e-07
610.6	4.61e-07
610.7	4.6076e-07
610.8	4.605e-07
610.9	4.6018e-07
611	4.5994e-07
611.1	4.5965e-07
611.2	4.5929e-07
611.3	4.5902e-07
611.4	4.588e-07
611.5	4.5848e-07
611.6	4.5812e-07
611.7	4.5785e-07
611.8	4.5762e-07
611.9	4.5738e-07
612	4.5709e-07
612.1	4.5673e-07
612.2	4.5635e-07
612.3	4.5604e-07
612.4	4.5579e-07
612.5	4.5559e-07
612.6	4.5541e-07
612.7	4.5522e-07
612.8	4.5501e-07
612.9	4.5477e-07
613	4.5447e-07
613.1	4.5411e-07
613.2	4.5373e-07
613.3	4.5335e-07
613.4	4.53e-07
613.5	4.5267e-07
613.6	4.5238e-07
613.7	4.5211e-07
613.8	4.5187e-07
613.9	4.5163e-07
614	4.514e-07
614.1	4.5119e-07
614.2	4.51e-07
614.3	4.5083e-07
614.4	4.5065e-07
614.5	4.5047e-07
614.6	4.5029e-07
614.7	4.5009e-07
614.8	4.4992e-07
614.9	4.4977e-07
615	4.4961e-07
615.1	4.4943e-07
615.2	4.4926e-07
615.3	4.4909e-07
615.4	4.4892e-07
615.5	4.4877e-07
615.6	4.4864e-07
615.7	4.4854e-07
615.8	4.484e-07
615.9	4.4825e-07
616	4.4809e-07
616.1	4.4791e-07
616.2	4.4769e-07
616.3	4.4742e-07
616.4	4.4713e-07
616.5	4.468e-07
616.6	4.4648e-07
616.7	4.462e-07
616.8	4.4598e-07
616.9	4.458e-07
617	4.4567e-07
617.1	4.4553e-07
617.2	4.4536e-07
617.3	4.4513e-07
617.4	4.4484e-07
617.5	4.4452e-07
617.6	4.4426e-07
617.7	4.441e-07
617.8	4.4396e-07
617.9	4.4377e-07
618	4.4354e-07
618.1	4.4322e-07
618.2	4.4292e-07
618.3	4.4269e-07
618.4	4.4249e-07
618.5	4.4229e-07
618.6	4.4206e-07
618.7	4.4179e-07
618.8	4.415e-07
618.9	4.4131e-07
619	4.4118e-07
619.1	4.4093e-07
619.2	4.4066e-07
619.3	4.405e-07
619.4	4.4029e-07
619.5	4.4004e-07
619.6	4.3986e-07
619.7	4.3971e-07
619.8	4.3946e-07
619.9	4.392e-07
620	4.3903e-07
620.1	4.389e-07
620.2	4.3874e-07
620.3	4.3852e-07
620.4	4.3825e-07
620.5	4.3795e-07
620.6	4.3772e-07
620.7	4.3758e-07
620.8	4.3747e-07
620.9	4.3735e-07
621	4.3722e-07
621.1	4.3705e-07
621.2	4.3681e-07
621.3	4.3654e-07
621.4	4.3624e-07
621.5	4.3595e-07
621.6	4.3568e-07
621.7	4.3542e-07
621.8	4.3518e-07
621.9	4.3493e-07
622	4.3474e-07
622.1	4.3459e-07
622.2	4.3445e-07
622.3	4.3434e-07
622.4	4.3423e-07
622.5	4.3412e-07
622.6	4.3402e-07
622.7	4.3395e-07
622.8	4.3389e-07
622.9	4.338e-07
623	4.3374e-07
623.1	4.3368e-07
623.2	4.3361e-07
623.3	4.3354e-07
623.4	4.3347e-07
623.5	4.334e-07
623.6	4.3335e-07
623.7	4.333e-07
623.8	4.3324e-07
623.9	4.3317e-07
624	4.331e-07
624.1	4.3299e-07
624.2	4.3286e-07
624.3	4.3268e-07
624.4	4.3247e-07
624.5	4.3225e-07
624.6	4.3202e-07
624.7	4.3176e-07
624.8	4.3152e-07
624.9	4.3132e-07
625	4.3113e-07
625.1	4.3098e-07
625.2	4.3089e-07
625.3	4.3082e-07
625.4	4.3075e-07
625.5	4.3065e-07
625.6	4.305e-07
625.7	4.3025e-07
625.8	4.2997e-07
625.9	4.2978e-07
626	4.2965e-07
626.1	4.2957e-07
626.2	4.295e-07
626.3	4.2935e-07
626.4	4.2911e-07
626.5	4.2885e-07
626.6	4.2864e-07
626.7	4.285e-07
626.8	4.2837e-07
626.9	4.2821e-07
627	4.2798e-07
627.1	4.2774e-07
627.2	4.2757e-07
627.3	4.2746e-07
627.4	4.2728e-07
627.5	4.2713e-07
627.6	4.2702e-07
627.7	4.2679e-07
627.8	4.2663e-07
627.9	4.2653e-07
628	4.2631e-07
628.1	4.261e-07
628.2	4.2598e-07
628.3	4.2587e-07
628.4	4.2573e-07
628.5	4.2552e-07
628.6	4.253e-07
628.7	4.2513e-07
628.8	4.2504e-07
628.9	4.2497e-07
629	4.2489e-07
629.1	4.2478e-07
629.2	4.2462e-07
629.3	4.2439e-07
629.4	4.2415e-07
629.5	4.2397e-07
629.6	4.2386e-07
629.7	4.2379e-07
629.8	4.2374e-07
629.9	4.2368e-07
630	4.236e-07
630.1	4.2352e-07
630.2	4.2343e-07
630.3	4.2332e-07
630.4	4.2321e-07
630.5	4.2307e-07
630.6	4.2292e-07
630.7	4.2275e-07
630.8	4.2259e-07
630.9	4.2245e-07
631	4.2229e-07
631.1	4.2214e-07
631.2	4.22e-07
631.3	4.219e-07
631.4	4.218e-07
631.5	4.2171e-07
631.6	4.2165e-07
631.7	4.2162e-07
631.8	4.2158e-07
631.9	4.2156e-07
632	4.2157e-07
632.1	4.2157e-07
632.2	4.2152e-07
632.3	4.2139e-07
632.4	4.212e-07
632.5	4.2099e-07
632.6	4.208e-07
632.7	4.2067e-07
632.8	4.2058e-07
632.9	4.2056e-07
633	4.2056e-07
633.1	4.2055e-07
633.2	4.2052e-07
633.3	4.2044e-07
633.4	4.2031e-07
633.5	4.2015e-07
633.6	4.1999e-07
633.7	4.1987e-07
633.8	4.1982e-07
633.9	4.1982e-07
634	4.1983e-07
634.1	4.1978e-07
634.2	4.1964e-07
634.3	4.1946e-07
634.4	4.1935e-07
634.5	4.1935e-07
634.6	4.1938e-07
634.7	4.1935e-07
634.8	4.1922e-07
634.9	4.1906e-07
635	4.1896e-07
635.1	4.1888e-07
635.2	4.1884e-07
635.3	4.188e-07
635.4	4.1872e-07
635.5	4.1858e-07
635.6	4.1849e-07
635.7	4.1848e-07
635.8	4.184e-07
635.9	4.1831e-07
636	4.1833e-07
636.1	4.1826e-07
636.2	4.1812e-07
636.3	4.1809e-07
636.4	4.181e-07
636.5	4.1804e-07
636.6	4.1793e-07
636.7	4.1787e-07
636.8	4.1788e-07
636.9	4.179e-07
637	4.1792e-07
637.1	4.1787e-07
637.2	4.1776e-07
637.3	4.1762e-07
637.4	4.175e-07
637.5	4.174e-07
637.6	4.1735e-07
637.7	4.1736e-07
637.8	4.174e-07
637.9	4.1741e-07
638	4.1744e-07
638.1	4.1751e-07
638.2	4.1758e-07
638.3	4.176e-07
638.4	4.176e-07
638.5	4.1759e-07
638.6	4.176e-07
638.7	4.1759e-07
638.8	4.1758e-07
638.9	4.1757e-07
639	4.1751e-07
639.1	4.1743e-07
639.2	4.1735e-07
639.3	4.1728e-07
639.4	4.172e-07
639.5	4.1711e-07
639.6	4.1703e-07
639.7	4.1694e-07
639.8	4.1682e-07
639.9	4.1672e-07
640	4.1665e-07
640.1	4.1658e-07
640.2	4.1653e-07
640.3	4.165e-07
640.4	4.1648e-07
640.5	4.1647e-07
640.6	4.1647e-07
640.7	4.165e-07
640.8	4.1655e-07
640.9	4.1664e-07
641	4.1672e-07
641.1	4.1677e-07
641.2	4.1676e-07
641.3	4.1669e-07
641.4	4.1661e-07
641.5	4.1651e-07
641.6	4.164e-07
641.7	4.1629e-07
641.8	4.1621e-07
641.9	4.1617e-07
642	4.1614e-07
642.1	4.1615e-07
642.2	4.162e-07
642.3	4.1626e-07
642.4	4.1633e-07
642.5	4.1636e-07
642.6	4.1631e-07
642.7	4.1619e-07
642.8	4.1607e-07
642.9	4.1602e-07
643	4.1602e-07
643.1	4.1605e-07
643.2	4.1609e-07
643.3	4.1611e-07
643.4	4.1612e-07
643.5	4.1618e-07
643.6	4.1626e-07
643.7	4.1633e-07
643.8	4.1633e-07
643.9	4.1624e-07
644	4.1618e-07
644.1	4.162e-07
644.2	4.1619e-07
644.3	4.1622e-07
644.4	4.1628e-07
644.5	4.1619e-07
644.6	4.1614e-07
644.7	4.1618e-07
644.8	4.1616e-07
644.9	4.1608e-07
645	4.1602e-07
645.1	4.1603e-07
645.2	4.1608e-07
645.3	4.1612e-07
645.4	4.1608e-07
645.5	4.1595e-07
645.6	4.1585e-07
645.7	4.158e-07
645.8	4.1579e-07
645.9	4.1584e-07
646	4.1593e-07
646.1	4.1601e-07
646.2	4.1605e-07
646.3	4.1606e-07
646.4	4.1605e-07
646.5	4.1598e-07
646.6	4.1587e-07
646.7	4.1575e-07
646.8	4.1563e-07
646.9	4.1546e-07
647	4.1531e-07
647.1	4.1524e-07
647.2	4.1516e-07
647.3	4.151e-07
647.4	4.1507e-07
647.5	4.1507e-07
647.6	4.1508e-07
647.7	4.1508e-07
647.8	4.1508e-07
647.9	4.1511e-07
648	4.1514e-07
648.1	4.1518e-07
648.2	4.1522e-07
648.3	4.1524e-07
648.4	4.1528e-07
648.5	4.1534e-07
648.6	4.1539e-07
648.7	4.1543e-07
648.8	4.1544e-07
648.9	4.1548e-07
649	4.1553e-07
649.1	4.1555e-07
649.2	4.1556e-07
649.3	4.1556e-07
649.4	4.1551e-07
649.5	4.1542e-07
649.6	4.1529e-07
649.7	4.1511e-07
649.8	4.1493e-07
649.9	4.148e-07
650	4.1472e-07
650.1	4.1468e-07
650.2	4.1469e-07
650.3	4.1469e-07
650.4	4.1469e-07
650.5	4.1463e-07
650.6	4.145e-07
650.7	4.1433e-07
650.8	4.1419e-07
650.9	4.1411e-07
651	4.1409e-07
651.1	4.1408e-07
651.2	4.1405e-07
651.3	4.1393e-07
651.4	4.1376e-07
651.5	4.1362e-07
651.6	4.1354e-07
651.7	4.1353e-07
651.8	4.1353e-07
651.9	4.1353e-07
652	4.1351e-07
652.1	4.134e-07
652.2	4.1325e-07
652.3	4.1317e-07
652.4	4.1316e-07
652.5	4.1303e-07
652.6	4.1292e-07
652.7	4.1287e-07
652.8	4.1274e-07
652.9	4.1264e-07
653	4.1261e-07
653.1	4.1254e-07
653.2	4.124e-07
653.3	4.1229e-07
653.4	4.1227e-07
653.5	4.1227e-07
653.6	4.122e-07
653.7	4.1208e-07
653.8	4.1193e-07
653.9	4.1178e-07
654	4.1169e-07
654.1	4.1166e-07
654.2	4.1167e-07
654.3	4.1164e-07
654.4	4.1158e-07
654.5	4.1152e-07
654.6	4.1141e-07
654.7	4.1121e-07
654.8	4.1101e-07
654.9	4.1084e-07
655	4.1069e-07
655.1	4.1056e-07
655.2	4.1045e-07
655.3	4.1038e-07
655.4	4.1031e-07
655.5	4.1028e-07
655.6	4.1027e-07
655.7	4.1027e-07
655.8	4.1027e-07
655.9	4.1027e-07
656	4.103e-07
656.1	4.1032e-07
656.2	4.1031e-07
656.3	4.103e-07
656.4	4.1033e-07
656.5	4.1035e-07
656.6	4.1038e-07
656.7	4.1041e-07
656.8	4.1042e-07
656.9	4.1045e-07
657	4.1051e-07
657.1	4.1058e-07
657.2	4.1064e-07
657.3	4.1071e-07
657.4	4.1079e-07
657.5	4.1086e-07
657.6	4.1091e-07
657.7	4.1094e-07
657.8	4.1095e-07
657.9	4.1092e-07
658	4.1084e-07
658.1	4.1073e-07
658.2	4.106e-07
658.3	4.1048e-07
658.4	4.1042e-07
658.5	4.1041e-07
658.6	4.1045e-07
658.7	4.1051e-07
658.8	4.1057e-07
658.9	4.106e-07
659	4.1055e-07
659.1	4.1044e-07
659.2	4.1035e-07
659.3	4.1033e-07
659.4	4.1037e-07
659.5	4.1046e-07
659.6	4.1049e-07
659.7	4.1042e-07
659.8	4.1032e-07
659.9	4.1025e-07
660	4.1022e-07
660.1	4.1019e-07
660.2	4.1016e-07
660.3	4.101e-07
660.4	4.1001e-07
660.5	4.0996e-07
660.6	4.0999e-07
660.7	4.0998e-07
660.8	4.099e-07
660.9	4.0991e-07
661	4.0991e-07
661.1	4.0986e-07
661.2	4.0984e-07
661.3	4.0984e-07
661.4	4.0978e-07
661.5	4.0974e-07
661.6	4.0979e-07
661.7	4.0985e-07
661.8	4.0983e-07
661.9	4.0972e-07
662	4.0963e-07
662.1	4.0964e-07
662.2	4.097e-07
662.3	4.0975e-07
662.4	4.0978e-07
662.5	4.0981e-07
662.6	4.0979e-07
662.7	4.0973e-07
662.8	4.0967e-07
662.9	4.0963e-07
663	4.0963e-07
663.1	4.097e-07
663.2	4.0978e-07
663.3	4.0989e-07
663.4	4.1e-07
663.5	4.101e-07
663.6	4.1019e-07
663.7	4.1027e-07
663.8	4.1033e-07
663.9	4.1038e-07
664	4.1041e-07
664.1	4.1043e-07
664.2	4.1043e-07
664.3	4.1041e-07
664.4	4.1038e-07
664.5	4.1035e-07
664.6	4.1029e-07
664.7	4.1023e-07
664.8	4.1013e-07
664.9	4.1002e-07
665	4.0992e-07
665.1	4.0983e-07
665.2	4.0973e-07
665.3	4.0961e-07
665.4	4.095e-07
665.5	4.094e-07
665.6	4.0932e-07
665.7	4.0926e-07
665.8	4.092e-07
665.9	4.0914e-07
666	4.0911e-07
666.1	4.0908e-07
666.2	4.0908e-07
666.3	4.0912e-07
666.4	4.0921e-07
666.5	4.0932e-07
666.6	4.0941e-07
666.7	4.0946e-07
666.8	4.0942e-07
666.9	4.0935e-07
667	4.0927e-07
667.1	4.092e-07
667.2	4.0918e-07
667.3	4.0924e-07
667.4	4.0933e-07
667.5	4.0942e-07
667.6	4.0945e-07
667.7	4.0938e-07
667.8	4.0927e-07
667.9	4.0926e-07
668	4.0932e-07
668.1	4.0943e-07
668.2	4.0954e-07
668.3	4.0955e-07
668.4	4.0952e-07
668.5	4.095e-07
668.6	4.0947e-07
668.7	4.095e-07
668.8	4.0959e-07
668.9	4.0965e-07
669	4.0965e-07
669.1	4.0967e-07
669.2	4.0975e-07
669.3	4.0973e-07
669.4	4.0972e-07
669.5	4.0977e-07
669.6	4.0978e-07
669.7	4.0973e-07
669.8	4.0973e-07
669.9	4.098e-07
670	4.0983e-07
670.1	4.0977e-07
670.2	4.0972e-07
670.3	4.0976e-07
670.4	4.0985e-07
670.5	4.0992e-07
670.6	4.0998e-07
670.7	4.0999e-07
670.8	4.0992e-07
670.9	4.0983e-07
671	4.0975e-07
671.1	4.0973e-07
671.2	4.0978e-07
671.3	4.0985e-07
671.4	4.0994e-07
671.5	4.1002e-07
671.6	4.101e-07
671.7	4.1019e-07
671.8	4.1023e-07
671.9	4.1023e-07
672	4.1024e-07
672.1	4.1025e-07
672.2	4.1021e-07
672.3	4.1017e-07
672.4	4.1011e-07
672.5	4.1002e-07
672.6	4.0994e-07
672.7	4.0984e-07
672.8	4.0972e-07
672.9	4.0961e-07
673	4.0949e-07
673.1	4.0937e-07
673.2	4.0925e-07
673.3	4.0915e-07
673.4	4.0901e-07
673.5	4.0889e-07
673.6	4.0876e-07
673.7	4.0858e-07
673.8	4.0842e-07
673.9	4.0825e-07
674	4.0808e-07
674.1	4.0792e-07
674.2	4.0778e-07
674.3	4.0768e-07
674.4	4.0762e-07
674.5	4.0758e-07
674.6	4.0757e-07
674.7	4.0761e-07
674.8	4.0765e-07
674.9	4.0769e-07
675	4.0772e-07
675.1	4.0766e-07
675.2	4.0757e-07
675.3	4.0743e-07
675.4	4.0731e-07
675.5	4.0723e-07
675.6	4.0721e-07
675.7	4.0724e-07
675.8	4.0726e-07
675.9	4.0724e-07
676	4.0716e-07
676.1	4.0702e-07
676.2	4.0692e-07
676.3	4.0694e-07
676.4	4.0701e-07
676.5	4.0703e-07
676.6	4.0697e-07
676.7	4.0686e-07
676.8	4.0674e-07
676.9	4.066e-07
677	4.0653e-07
677.1	4.0655e-07
677.2	4.0656e-07
677.3	4.0646e-07
677.4	4.0635e-07
677.5	4.0633e-07
677.6	4.0625e-07
677.7	4.062e-07
677.8	4.0622e-07
677.9	4.0613e-07
678	4.0602e-07
678.1	4.0603e-07
678.2	4.0604e-07
678.3	4.0591e-07
678.4	4.0576e-07
678.5	4.0572e-07
678.6	4.0573e-07
678.7	4.0577e-07
678.8	4.0577e-07
678.9	4.0568e-07
679	4.0552e-07
679.1	4.0537e-07
679.2	4.0534e-07
679.3	4.0537e-07
679.4	4.0541e-07
679.5	4.0545e-07
679.6	4.055e-07
679.7	4.0552e-07
679.8	4.055e-07
679.9	4.0543e-07
680	4.0531e-07
680.1	4.0515e-07
680.2	4.0497e-07
680.3	4.0482e-07
680.4	4.047e-07
680.5	4.0459e-07
680.6	4.0453e-07
680.7	4.0449e-07
680.8	4.0446e-07
680.9	4.0442e-07
681	4.0443e-07
681.1	4.0446e-07
681.2	4.0447e-07
681.3	4.0451e-07
681.4	4.0456e-07
681.5	4.0456e-07
681.6	4.0456e-07
681.7	4.0463e-07
681.8	4.047e-07
681.9	4.0476e-07
682	4.0483e-07
682.1	4.0492e-07
682.2	4.05e-07
682.3	4.0507e-07
682.4	4.0516e-07
682.5	4.0523e-07
682.6	4.0531e-07
682.7	4.054e-07
682.8	4.0546e-07
682.9	4.0547e-07
683	4.0543e-07
683.1	4.0535e-07
683.2	4.0524e-07
683.3	4.0511e-07
683.4	4.0503e-07
683.5	4.0499e-07
683.6	4.0499e-07
683.7	4.0501e-07
683.8	4.0506e-07
683.9	4.0511e-07
684	4.0511e-07
684.1	4.0503e-07
684.2	4.0491e-07
684.3	4.0481e-07
684.4	4.0476e-07
684.5	4.0477e-07
684.6	4.0482e-07
684.7	4.0486e-07
684.8	4.048e-07
684.9	4.0468e-07
685	4.0456e-07
685.1	4.0444e-07
685.2	4.0432e-07
685.3	4.0419e-07
685.4	4.0405e-07
685.5	4.0397e-07
685.6	4.0398e-07
685.7	4.0395e-07
685.8	4.0383e-07
685.9	4.0376e-07
686	4.0375e-07
686.1	4.0364e-07
686.2	4.0355e-07
686.3	4.0354e-07
686.4	4.0346e-07
686.5	4.033e-07
686.6	4.032e-07
686.7	4.0319e-07
686.8	4.0317e-07
686.9	4.0304e-07
687	4.0285e-07
687.1	4.0272e-07
687.2	4.0264e-07
687.3	4.0262e-07
687.4	4.0261e-07
687.5	4.0257e-07
687.6	4.0249e-07
687.7	4.0237e-07
687.8	4.022e-07
687.9	4.0199e-07
688	4.0177e-07
688.1	4.0156e-07
688.2	4.014e-07
688.3	4.0124e-07
688.4	4.0112e-07
688.5	4.0106e-07
688.6	4.0101e-07
688.7	4.0096e-07
688.8	4.0092e-07
688.9	4.0086e-07
689	4.0081e-07
689.1	4.0077e-07
689.2	4.0074e-07
689.3	4.0072e-07
689.4	4.0067e-07
689.5	4.0061e-07
689.6	4.0054e-07
689.7	4.0049e-07
689.8	4.0042e-07
689.9	4.0037e-07
690	4.0036e-07
690.1	4.0035e-07
690.2	4.003e-07
690.3	4.0024e-07
690.4	4.0023e-07
690.5	4.0024e-07
690.6	4.0026e-07
690.7	4.0031e-07
690.8	4.0036e-07
690.9	4.0041e-07
691	4.0047e-07
691.1	4.005e-07
691.2	4.005e-07
691.3	4.0048e-07
691.4	4.004e-07
691.5	4.0025e-07
691.6	4.0011e-07
691.7	4.0002e-07
691.8	3.9999e-07
691.9	3.9999e-07
692	4.0002e-07
692.1	4.0005e-07
692.2	4.0006e-07
692.3	4.0004e-07
692.4	3.9996e-07
692.5	3.9984e-07
692.6	3.9975e-07
692.7	3.9975e-07
692.8	3.9981e-07
692.9	3.9982e-07
693	3.9973e-07
693.1	3.9959e-07
693.2	3.995e-07
693.3	3.9949e-07
693.4	3.995e-07
693.5	3.995e-07
693.6	3.9945e-07
693.7	3.9936e-07
693.8	3.9925e-07
693.9	3.9924e-07
694	3.9929e-07
694.1	3.9923e-07
694.2	3.9915e-07
694.3	3.9915e-07
694.4	3.991e-07
694.5	3.9904e-07
694.6	3.9905e-07
694.7	3.9903e-07
694.8	3.9896e-07
694.9	3.9891e-07
695	3.9892e-07
695.1	3.9892e-07
695.2	3.9886e-07
695.3	3.9877e-07
695.4	3.9865e-07
695.5	3.9858e-07
695.6	3.9857e-07
695.7	3.9861e-07
695.8	3.9864e-07
695.9	3.9863e-07
696	3.9861e-07
696.1	3.9857e-07
696.2	3.9848e-07
696.3	3.9836e-07
696.4	3.9823e-07
696.5	3.9809e-07
696.6	3.9799e-07
696.7	3.9797e-07
696.8	3.9797e-07
696.9	3.9797e-07
697	3.9799e-07
697.1	3.9803e-07
697.2	3.9807e-07
697.3	3.9809e-07
697.4	3.9812e-07
697.5	3.9815e-07
697.6	3.9818e-07
697.7	3.9819e-07
697.8	3.9819e-07
697.9	3.9821e-07
698	3.9821e-07
698.1	3.982e-07
698.2	3.9819e-07
698.3	3.9819e-07
698.4	3.9821e-07
698.5	3.9821e-07
698.6	3.9824e-07
698.7	3.9827e-07
698.8	3.983e-07
698.9	3.9834e-07
699	3.9841e-07
699.1	3.9849e-07
699.2	3.9858e-07
699.3	3.9868e-07
699.4	3.9877e-07
699.5	3.9888e-07
699.6	3.9897e-07
699.7	3.9902e-07
699.8	3.9906e-07
699.9	3.9901e-07
700	3.9893e-07
700.1	3.9885e-07
700.2	3.988e-07
700.3	3.9881e-07
700.4	3.9886e-07
700.5	3.9894e-07
700.6	3.9904e-07
700.7	3.9909e-07
700.8	3.9904e-07
700.9	3.9892e-07
701	3.9884e-07
701.1	3.9884e-07
701.2	3.9891e-07
701.3	3.9899e-07
701.4	3.9901e-07
701.5	3.9892e-07
701.6	3.9881e-07
701.7	3.9875e-07
701.8	3.9872e-07
701.9	3.9868e-07
702	3.986e-07
702.1	3.9848e-07
702.2	3.984e-07
702.3	3.984e-07
702.4	3.9839e-07
702.5	3.9833e-07
702.6	3.9829e-07
702.7	3.9822e-07
702.8	3.9815e-07
702.9	3.9817e-07
703	3.9817e-07
703.1	3.9806e-07
703.2	3.9798e-07
703.3	3.9799e-07
703.4	3.9802e-07
703.5	3.9802e-07
703.6	3.9794e-07
703.7	3.9779e-07
703.8	3.9768e-07
703.9	3.9769e-07
704	3.9773e-07
704.1	3.9773e-07
704.2	3.9771e-07
704.3	3.9765e-07
704.4	3.9753e-07
704.5	3.9735e-07
704.6	3.9717e-07
704.7	3.9701e-07
704.8	3.9683e-07
704.9	3.9671e-07
705	3.9665e-07
705.1	3.9662e-07
705.2	3.9662e-07
705.3	3.966e-07
705.4	3.9658e-07
705.5	3.966e-07
705.6	3.9664e-07
705.7	3.9666e-07
705.8	3.9666e-07
705.9	3.9666e-07
706	3.9667e-07
706.1	3.9667e-07
706.2	3.9668e-07
706.3	3.9668e-07
706.4	3.9667e-07
706.5	3.9663e-07
706.6	3.9659e-07
706.7	3.9656e-07
706.8	3.9655e-07
706.9	3.9654e-07
707	3.9655e-07
707.1	3.9659e-07
707.2	3.9663e-07
707.3	3.9668e-07
707.4	3.9673e-07
707.5	3.9682e-07
707.6	3.9692e-07
707.7	3.9701e-07
707.8	3.9709e-07
707.9	3.9717e-07
708	3.9721e-07
708.1	3.9718e-07
708.2	3.9711e-07
708.3	3.97e-07
708.4	3.9689e-07
708.5	3.9685e-07
708.6	3.9684e-07
708.7	3.9689e-07
708.8	3.9697e-07
708.9	3.9705e-07
709	3.9708e-07
709.1	3.9702e-07
709.2	3.969e-07
709.3	3.9681e-07
709.4	3.968e-07
709.5	3.9686e-07
709.6	3.9694e-07
709.7	3.9695e-07
709.8	3.9685e-07
709.9	3.9675e-07
710	3.9671e-07
710.1	3.9669e-07
710.2	3.9665e-07
710.3	3.9657e-07
710.4	3.9646e-07
710.5	3.964e-07
710.6	3.9642e-07
710.7	3.9638e-07
710.8	3.9633e-07
710.9	3.9636e-07
711	3.9636e-07
711.1	3.9626e-07
711.2	3.9624e-07
711.3	3.9625e-07
711.4	3.9617e-07
711.5	3.9613e-07
711.6	3.9617e-07
711.7	3.9619e-07
711.8	3.9613e-07
711.9	3.96e-07
712	3.9592e-07
712.1	3.9594e-07
712.2	3.9602e-07
712.3	3.9609e-07
712.4	3.9611e-07
712.5	3.9608e-07
712.6	3.9602e-07
712.7	3.9596e-07
712.8	3.9591e-07
712.9	3.959e-07
713	3.9595e-07
713.1	3.9605e-07
713.2	3.9614e-07
713.3	3.9626e-07
713.4	3.9637e-07
713.5	3.9647e-07
713.6	3.9658e-07
713.7	3.9667e-07
713.8	3.9672e-07
713.9	3.9675e-07
714	3.9674e-07
714.1	3.9672e-07
714.2	3.9668e-07
714.3	3.9663e-07
714.4	3.9659e-07
714.5	3.9652e-07
714.6	3.9644e-07
714.7	3.9637e-07
714.8	3.9629e-07
714.9	3.9622e-07
715	3.9617e-07
715.1	3.961e-07
715.2	3.9601e-07
715.3	3.9594e-07
715.4	3.9586e-07
715.5	3.9581e-07
715.6	3.9574e-07
715.7	3.9565e-07
715.8	3.9554e-07
715.9	3.9542e-07
716	3.9531e-07
716.1	3.9521e-07
716.2	3.9513e-07
716.3	3.9509e-07
716.4	3.951e-07
716.5	3.9513e-07
716.6	3.9517e-07
716.7	3.9526e-07
716.8	3.9534e-07
716.9	3.9538e-07
717	3.9535e-07
717.1	3.9529e-07
717.2	3.9521e-07
717.3	3.9516e-07
717.4	3.9516e-07
717.5	3.952e-07
717.6	3.9528e-07
717.7	3.9536e-07
717.8	3.9537e-07
717.9	3.9528e-07
718	3.952e-07
718.1	3.952e-07
718.2	3.9528e-07
718.3	3.9538e-07
718.4	3.9545e-07
718.5	3.9553e-07
718.6	3.9564e-07
718.7	3.9578e-07
718.8	3.9593e-07
718.9	3.9599e-07
719	3.9597e-07
719.1	3.9601e-07
719.2	3.9607e-07
719.3	3.9607e-07
719.4	3.9611e-07
719.5	3.9618e-07
719.6	3.9616e-07
719.7	3.9623e-07
719.8	3.9635e-07
719.9	3.9638e-07
720	3.9637e-07
720.1	3.9636e-07
720.2	3.9643e-07
720.3	3.9656e-07
720.4	3.9667e-07
720.5	3.9671e-07
720.6	3.967e-07
720.7	3.9665e-07
720.8	3.966e-07
720.9	3.9662e-07
721	3.9668e-07
721.1	3.968e-07
721.2	3.9692e-07
721.3	3.9701e-07
721.4	3.9708e-07
721.5	3.9714e-07
721.6	3.9717e-07
721.7	3.9716e-07
721.8	3.9711e-07
721.9	3.9701e-07
722	3.969e-07
722.1	3.9681e-07
722.2	3.9672e-07
722.3	3.9664e-07
722.4	3.9658e-07
722.5	3.9658e-07
722.6	3.9659e-07
722.7	3.9658e-07
722.8	3.9658e-07
722.9	3.966e-07
723	3.9664e-07
723.1	3.9668e-07
723.2	3.9673e-07
723.3	3.9679e-07
723.4	3.9682e-07
723.5	3.9684e-07
723.6	3.9687e-07
723.7	3.969e-07
723.8	3.9693e-07
723.9	3.9694e-07
724	3.969e-07
724.1	3.9679e-07
724.2	3.9666e-07
724.3	3.9651e-07
724.4	3.9634e-07
724.5	3.9617e-07
724.6	3.9602e-07
724.7	3.9589e-07
724.8	3.9576e-07
724.9	3.9568e-07
725	3.9565e-07
725.1	3.9564e-07
725.2	3.9564e-07
725.3	3.9564e-07
725.4	3.9556e-07
725.5	3.954e-07
725.6	3.9519e-07
725.7	3.9501e-07
725.8	3.9491e-07
725.9	3.9488e-07
726	3.9491e-07
726.1	3.9488e-07
726.2	3.9474e-07
726.3	3.9452e-07
726.4	3.9433e-07
726.5	3.9424e-07
726.6	3.942e-07
726.7	3.942e-07
726.8	3.9423e-07
726.9	3.9425e-07
727	3.9425e-07
727.1	3.942e-07
727.2	3.9409e-07
727.3	3.94e-07
727.4	3.94e-07
727.5	3.9391e-07
727.6	3.9379e-07
727.7	3.9378e-07
727.8	3.937e-07
727.9	3.9356e-07
728	3.935e-07
728.1	3.9347e-07
728.2	3.9335e-07
728.3	3.9321e-07
728.4	3.9316e-07
728.5	3.9313e-07
728.6	3.9309e-07
728.7	3.93e-07
728.8	3.9284e-07
728.9	3.9266e-07
729	3.9254e-07
729.1	3.9251e-07
729.2	3.9252e-07
729.3	3.9255e-07
729.4	3.9259e-07
729.5	3.9259e-07
729.6	3.9254e-07
729.7	3.9244e-07
729.8	3.9229e-07
729.9	3.9211e-07
730	3.9192e-07
730.1	3.9176e-07
730.2	3.9163e-07
730.3	3.9153e-07
730.4	3.9146e-07
730.5	3.9143e-07
730.6	3.9139e-07
730.7	3.9136e-07
730.8	3.9134e-07
730.9	3.9132e-07
731	3.9133e-07
731.1	3.9134e-07
731.2	3.9135e-07
731.3	3.9135e-07
731.4	3.9136e-07
731.5	3.9137e-07
731.6	3.9139e-07
731.7	3.9142e-07
731.8	3.9144e-07
731.9	3.9148e-07
732	3.9152e-07
732.1	3.9153e-07
732.2	3.9155e-07
732.3	3.916e-07
732.4	3.9167e-07
732.5	3.9177e-07
732.6	3.9185e-07
732.7	3.9192e-07
732.8	3.9197e-07
732.9	3.9196e-07
733	3.919e-07
733.1	3.9182e-07
733.2	3.9171e-07
733.3	3.916e-07
733.4	3.9151e-07
733.5	3.9147e-07
733.6	3.9145e-07
733.7	3.9148e-07
733.8	3.9152e-07
733.9	3.9154e-07
734	3.9151e-07
734.1	3.9139e-07
734.2	3.9126e-07
734.3	3.9117e-07
734.4	3.9112e-07
734.5	3.9115e-07
734.6	3.9117e-07
734.7	3.9108e-07
734.8	3.9094e-07
734.9	3.9082e-07
735	3.9072e-07
735.1	3.9067e-07
735.2	3.9065e-07
735.3	3.9062e-07
735.4	3.9054e-07
735.5	3.9039e-07
735.6	3.9028e-07
735.7	3.9027e-07
735.8	3.902e-07
735.9	3.901e-07
736	3.9006e-07
736.1	3.8995e-07
736.2	3.8983e-07
736.3	3.8981e-07
736.4	3.8976e-07
736.5	3.8961e-07
736.6	3.8946e-07
736.7	3.8942e-07
736.8	3.8941e-07
736.9	3.8935e-07
737	3.8921e-07
737.1	3.8901e-07
737.2	3.8884e-07
737.3	3.8873e-07
737.4	3.8868e-07
737.5	3.8867e-07
737.6	3.8862e-07
737.7	3.8853e-07
737.8	3.8839e-07
737.9	3.8818e-07
738	3.8793e-07
738.1	3.877e-07
738.2	3.8748e-07
738.3	3.8727e-07
738.4	3.871e-07
738.5	3.8697e-07
738.6	3.8688e-07
738.7	3.868e-07
738.8	3.8671e-07
738.9	3.8664e-07
739	3.8658e-07
739.1	3.8653e-07
739.2	3.8649e-07
739.3	3.8644e-07
739.4	3.8637e-07
739.5	3.8626e-07
739.6	3.8618e-07
739.7	3.861e-07
739.8	3.86e-07
739.9	3.8593e-07
740	3.8586e-07
740.1	3.8576e-07
740.2	3.8567e-07
740.3	3.8562e-07
740.4	3.8558e-07
740.5	3.8551e-07
740.6	3.8546e-07
740.7	3.8545e-07
740.8	3.8545e-07
740.9	3.8547e-07
741	3.855e-07
741.1	3.8551e-07
741.2	3.855e-07
741.3	3.8546e-07
741.4	3.8538e-07
741.5	3.8526e-07
741.6	3.851e-07
741.7	3.8493e-07
741.8	3.8478e-07
741.9	3.8467e-07
742	3.846e-07
742.1	3.846e-07
742.2	3.8463e-07
742.3	3.8461e-07
742.4	3.8453e-07
742.5	3.8437e-07
742.6	3.8418e-07
742.7	3.8406e-07
742.8	3.8402e-07
742.9	3.8407e-07
743	3.8409e-07
743.1	3.8399e-07
743.2	3.838e-07
743.3	3.8363e-07
743.4	3.8351e-07
743.5	3.834e-07
743.6	3.8329e-07
743.7	3.8313e-07
743.8	3.8295e-07
743.9	3.8288e-07
744	3.8284e-07
744.1	3.8268e-07
744.2	3.8258e-07
744.3	3.8257e-07
744.4	3.8246e-07
744.5	3.8234e-07
744.6	3.8229e-07
744.7	3.8218e-07
744.8	3.8201e-07
744.9	3.8194e-07
745	3.8195e-07
745.1	3.819e-07
745.2	3.8176e-07
745.3	3.8154e-07
745.4	3.8136e-07
745.5	3.813e-07
745.6	3.813e-07
745.7	3.813e-07
745.8	3.8126e-07
745.9	3.8118e-07
746	3.8104e-07
746.1	3.8086e-07
746.2	3.807e-07
746.3	3.8056e-07
746.4	3.8045e-07
746.5	3.8043e-07
746.6	3.8045e-07
746.7	3.8043e-07
746.8	3.804e-07
746.9	3.8041e-07
747	3.8044e-07
747.1	3.8046e-07
747.2	3.8046e-07
747.3	3.8044e-07
747.4	3.8041e-07
747.5	3.8035e-07
747.6	3.8028e-07
747.7	3.8022e-07
747.8	3.8012e-07
747.9	3.8003e-07
748	3.7994e-07
748.1	3.7983e-07
748.2	3.797e-07
748.3	3.7955e-07
748.4	3.7938e-07
748.5	3.7923e-07
748.6	3.7911e-07
748.7	3.7897e-07
748.8	3.7884e-07
748.9	3.7868e-07
749	3.7855e-07
749.1	3.7847e-07
749.2	3.7839e-07
749.3	3.7834e-07
749.4	3.7831e-07
749.5	3.783e-07
749.6	3.783e-07
749.7	3.7832e-07
749.8	3.7834e-07
749.9	3.7837e-07
750	3.7834e-07
750.1	3.7819e-07
750.2	3.7801e-07
750.3	3.7786e-07
750.4	3.7774e-07
750.5	3.777e-07
750.6	3.7771e-07
750.7	3.7772e-07
750.8	3.7774e-07
750.9	3.7769e-07
751	3.7753e-07
751.1	3.7737e-07
751.2	3.7727e-07
751.3	3.7725e-07
751.4	3.7727e-07
751.5	3.7725e-07
751.6	3.7715e-07
751.7	3.7699e-07
751.8	3.768e-07
751.9	3.7659e-07
752	3.7636e-07
752.1	3.7618e-07
752.2	3.7608e-07
752.3	3.7604e-07
752.4	3.7593e-07
752.5	3.7577e-07
752.6	3.7566e-07
752.7	3.755e-07
752.8	3.7531e-07
752.9	3.7525e-07
753	3.752e-07
753.1	3.7501e-07
753.2	3.7482e-07
753.3	3.7474e-07
753.4	3.7467e-07
753.5	3.7456e-07
753.6	3.7437e-07
753.7	3.7415e-07
753.8	3.7394e-07
753.9	3.7382e-07
754	3.7377e-07
754.1	3.7369e-07
754.2	3.7358e-07
754.3	3.7348e-07
754.4	3.7334e-07
754.5	3.7316e-07
754.6	3.7297e-07
754.7	3.7275e-07
754.8	3.7247e-07
754.9	3.722e-07
755	3.7194e-07
755.1	3.717e-07
755.2	3.7149e-07
755.3	3.7131e-07
755.4	3.7115e-07
755.5	3.7098e-07
755.6	3.7086e-07
755.7	3.7075e-07
755.8	3.7064e-07
755.9	3.7054e-07
756	3.7044e-07
756.1	3.7036e-07
756.2	3.7027e-07
756.3	3.7018e-07
756.4	3.7012e-07
756.5	3.7008e-07
756.6	3.7004e-07
756.7	3.7001e-07
756.8	3.6997e-07
756.9	3.6991e-07
757	3.6987e-07
757.1	3.6983e-07
757.2	3.698e-07
757.3	3.6976e-07
757.4	3.6967e-07
757.5	3.6954e-07
757.6	3.6938e-07
757.7	3.6918e-07
757.8	3.6894e-07
757.9	3.6873e-07
758	3.6856e-07
758.1	3.6839e-07
758.2	3.6824e-07
758.3	3.6814e-07
758.4	3.6809e-07
758.5	3.6803e-07
758.6	3.6797e-07
758.7	3.6784e-07
758.8	3.6765e-07
758.9	3.6742e-07
759	3.6723e-07
759.1	3.6712e-07
759.2	3.6705e-07
759.3	3.67e-07
759.4	3.6691e-07
759.5	3.667e-07
759.6	3.6647e-07
759.7	3.6632e-07
759.8	3.6621e-07
759.9	3.6613e-07
760	3.6604e-07
760.1	3.659e-07
760.2	3.6573e-07
760.3	3.6561e-07
760.4	3.6555e-07
760.5	3.6553e-07
760.6	3.6544e-07
760.7	3.6528e-07
760.8	3.6519e-07
760.9	3.6511e-07
761	3.6497e-07
761.1	3.6493e-07
761.2	3.6489e-07
761.3	3.6472e-07
761.4	3.6459e-07
761.5	3.6455e-07
761.6	3.6448e-07
761.7	3.6435e-07
761.8	3.6418e-07
761.9	3.6406e-07
762	3.6402e-07
762.1	3.6398e-07
762.2	3.6392e-07
762.3	3.6383e-07
762.4	3.6369e-07
762.5	3.6351e-07
762.6	3.6336e-07
762.7	3.6326e-07
762.8	3.6323e-07
762.9	3.6325e-07
763	3.6329e-07
763.1	3.6334e-07
763.2	3.6339e-07
763.3	3.6346e-07
763.4	3.6348e-07
763.5	3.6347e-07
763.6	3.6346e-07
763.7	3.6347e-07
763.8	3.6345e-07
763.9	3.634e-07
764	3.6334e-07
764.1	3.6325e-07
764.2	3.6314e-07
764.3	3.6301e-07
764.4	3.629e-07
764.5	3.6279e-07
764.6	3.6268e-07
764.7	3.6255e-07
764.8	3.6241e-07
764.9	3.6225e-07
765	3.6207e-07
765.1	3.6193e-07
765.2	3.6178e-07
765.3	3.6159e-07
765.4	3.6139e-07
765.5	3.6123e-07
765.6	3.6104e-07
765.7	3.6082e-07
765.8	3.6063e-07
765.9	3.6048e-07
766	3.6037e-07
766.1	3.6031e-07
766.2	3.6027e-07
766.3	3.6025e-07
766.4	3.6026e-07
766.5	3.6026e-07
766.6	3.6026e-07
766.7	3.6022e-07
766.8	3.6015e-07
766.9	3.6005e-07
767	3.5991e-07
767.1	3.598e-07
767.2	3.5975e-07
767.3	3.5974e-07
767.4	3.5977e-07
767.5	3.5982e-07
767.6	3.5978e-07
767.7	3.5966e-07
767.8	3.5953e-07
767.9	3.5945e-07
768	3.5947e-07
768.1	3.5951e-07
768.2	3.5949e-07
768.3	3.5936e-07
768.4	3.5919e-07
768.5	3.5902e-07
768.6	3.5883e-07
768.7	3.5863e-07
768.8	3.5848e-07
768.9	3.5844e-07
769	3.5842e-07
769.1	3.5827e-07
769.2	3.5813e-07
769.3	3.5807e-07
769.4	3.5794e-07
769.5	3.5782e-07
769.6	3.5778e-07
769.7	3.5769e-07
769.8	3.5752e-07
769.9	3.5738e-07
770	3.5734e-07
770.1	3.5728e-07
770.2	3.5714e-07
770.3	3.5694e-07
770.4	3.5675e-07
770.5	3.5665e-07
770.6	3.5658e-07
770.7	3.565e-07
770.8	3.5642e-07
770.9	3.5631e-07
771	3.5616e-07
771.1	3.5594e-07
771.2	3.5568e-07
771.3	3.5542e-07
771.4	3.5516e-07
771.5	3.5494e-07
771.6	3.5475e-07
771.7	3.5458e-07
771.8	3.5444e-07
771.9	3.5434e-07
772	3.5426e-07
772.1	3.5418e-07
772.2	3.5412e-07
772.3	3.5407e-07
772.4	3.54e-07
772.5	3.5392e-07
772.6	3.5384e-07
772.7	3.5375e-07
772.8	3.5365e-07
772.9	3.5356e-07
773	3.5348e-07
773.1	3.5338e-07
773.2	3.5328e-07
773.3	3.5319e-07
773.4	3.5314e-07
773.5	3.531e-07
773.6	3.5309e-07
773.7	3.5307e-07
773.8	3.5305e-07
773.9	3.5304e-07
774	3.5305e-07
774.1	3.5309e-07
774.2	3.5314e-07
774.3	3.5322e-07
774.4	3.5329e-07
774.5	3.5331e-07
774.6	3.5326e-07
774.7	3.5316e-07
774.8	3.5305e-07
774.9	3.5291e-07
775	3.528e-07
775.1	3.5276e-07
775.2	3.5272e-07
775.3	3.5272e-07
775.4	3.5276e-07
775.5	3.5278e-07
775.6	3.5276e-07
775.7	3.5266e-07
775.8	3.5247e-07
775.9	3.5235e-07
776	3.5232e-07
776.1	3.5231e-07
776.2	3.523e-07
776.3	3.5225e-07
776.4	3.5213e-07
776.5	3.5199e-07
776.6	3.5189e-07
776.7	3.5184e-07
776.8	3.5181e-07
776.9	3.5181e-07
777	3.5181e-07
777.1	3.5174e-07
777.2	3.5162e-07
777.3	3.5155e-07
777.4	3.5154e-07
777.5	3.5141e-07
777.6	3.5132e-07
777.7	3.5132e-07
777.8	3.5123e-07
777.9	3.5113e-07
778	3.5112e-07
778.1	3.5107e-07
778.2	3.5095e-07
778.3	3.5084e-07
778.4	3.5081e-07
778.5	3.5085e-07
778.6	3.5087e-07
778.7	3.5081e-07
778.8	3.5068e-07
778.9	3.5053e-07
779	3.5041e-07
779.1	3.504e-07
779.2	3.5044e-07
779.3	3.5051e-07
779.4	3.5061e-07
779.5	3.5068e-07
779.6	3.507e-07
779.7	3.507e-07
779.8	3.5069e-07
779.9	3.5061e-07
780	3.505e-07
780.1	3.5037e-07
780.2	3.5025e-07
780.3	3.5014e-07
780.4	3.5001e-07
780.5	3.499e-07
780.6	3.498e-07
780.7	3.4972e-07
780.8	3.4968e-07
780.9	3.4963e-07
781	3.4961e-07
781.1	3.4959e-07
781.2	3.4959e-07
781.3	3.4958e-07
781.4	3.4958e-07
781.5	3.4962e-07
781.6	3.4967e-07
781.7	3.4969e-07
781.8	3.4971e-07
781.9	3.4975e-07
782	3.498e-07
782.1	3.4983e-07
782.2	3.4984e-07
782.3	3.4982e-07
782.4	3.4976e-07
782.5	3.497e-07
782.6	3.4961e-07
782.7	3.4947e-07
782.8	3.4935e-07
782.9	3.4923e-07
783	3.4913e-07
783.1	3.4908e-07
783.2	3.4908e-07
783.3	3.4911e-07
783.4	3.4918e-07
783.5	3.4925e-07
783.6	3.4927e-07
783.7	3.4922e-07
783.8	3.491e-07
783.9	3.4899e-07
784	3.4893e-07
784.1	3.4893e-07
784.2	3.49e-07
784.3	3.4908e-07
784.4	3.4908e-07
784.5	3.49e-07
784.6	3.489e-07
784.7	3.4884e-07
784.8	3.4885e-07
784.9	3.4891e-07
785	3.4895e-07
785.1	3.4894e-07
785.2	3.4888e-07
785.3	3.4883e-07
785.4	3.4882e-07
785.5	3.4884e-07
785.6	3.4884e-07
785.7	3.4878e-07
785.8	3.4874e-07
785.9	3.4877e-07
786	3.4872e-07
786.1	3.4863e-07
786.2	3.4864e-07
786.3	3.4858e-07
786.4	3.4844e-07
786.5	3.4842e-07
786.6	3.4846e-07
786.7	3.4844e-07
786.8	3.4834e-07
786.9	3.4816e-07
787	3.4803e-07
787.1	3.48e-07
787.2	3.48e-07
787.3	3.4797e-07
787.4	3.479e-07
787.5	3.4779e-07
787.6	3.4762e-07
787.7	3.4742e-07
787.8	3.4721e-07
787.9	3.4707e-07
788	3.4696e-07
788.1	3.4688e-07
788.2	3.4683e-07
788.3	3.4679e-07
788.4	3.4677e-07
788.5	3.4676e-07
788.6	3.4677e-07
788.7	3.4673e-07
788.8	3.4669e-07
788.9	3.4664e-07
789	3.4657e-07
789.1	3.4648e-07
789.2	3.4638e-07
789.3	3.4631e-07
789.4	3.4621e-07
789.5	3.4611e-07
789.6	3.46e-07
789.7	3.459e-07
789.8	3.4576e-07
789.9	3.4562e-07
790	3.4552e-07
790.1	3.4543e-07
790.2	3.4533e-07
790.3	3.4522e-07
790.4	3.4513e-07
790.5	3.4507e-07
790.6	3.4502e-07
790.7	3.45e-07
790.8	3.4503e-07
790.9	3.4508e-07
791	3.4512e-07
791.1	3.4519e-07
791.2	3.4526e-07
791.3	3.453e-07
791.4	3.4531e-07
791.5	3.4528e-07
791.6	3.4519e-07
791.7	3.4505e-07
791.8	3.4492e-07
791.9	3.4488e-07
792	3.4489e-07
792.1	3.4494e-07
792.2	3.4502e-07
792.3	3.4508e-07
792.4	3.4505e-07
792.5	3.4496e-07
792.6	3.449e-07
792.7	3.4488e-07
792.8	3.4492e-07
792.9	3.4502e-07
793	3.4507e-07
793.1	3.4499e-07
793.2	3.449e-07
793.3	3.4489e-07
793.4	3.4492e-07
793.5	3.4496e-07
793.6	3.4499e-07
793.7	3.4501e-07
793.8	3.4496e-07
793.9	3.4491e-07
794	3.4497e-07
794.1	3.45e-07
794.2	3.4494e-07
794.3	3.4498e-07
794.4	3.4507e-07
794.5	3.4502e-07
794.6	3.4501e-07
794.7	3.4511e-07
794.8	3.4514e-07
794.9	3.4504e-07
795	3.4499e-07
795.1	3.4505e-07
795.2	3.4511e-07
795.3	3.4507e-07
795.4	3.45e-07
795.5	3.449e-07
795.6	3.4484e-07
795.7	3.4484e-07
795.8	3.4488e-07
795.9	3.4492e-07
796	3.4498e-07
796.1	3.4502e-07
796.2	3.4502e-07
796.3	3.4497e-07
796.4	3.4485e-07
796.5	3.4472e-07
796.6	3.4458e-07
796.7	3.4445e-07
796.8	3.4433e-07
796.9	3.4421e-07
797	3.441e-07
797.1	3.4402e-07
797.2	3.4393e-07
797.3	3.4387e-07
797.4	3.4384e-07
797.5	3.4383e-07
797.6	3.4382e-07
797.7	3.4379e-07
797.8	3.4375e-07
797.9	3.4371e-07
798	3.4369e-07
798.1	3.437e-07
798.2	3.4374e-07
798.3	3.4376e-07
798.4	3.4376e-07
798.5	3.4377e-07
798.6	3.438e-07
798.7	3.4384e-07
798.8	3.4391e-07
798.9	3.4402e-07
799	3.4412e-07
799.1	3.442e-07
799.2	3.4425e-07
799.3	3.4428e-07
799.4	3.4428e-07
799.5	3.4425e-07
799.6	3.4418e-07
799.7	3.4411e-07
799.8	3.4399e-07
799.9	3.4386e-07
800	3.4378e-07
800.1	3.4372e-07
800.2	3.4372e-07
800.3	3.4376e-07
800.4	3.4382e-07
800.5	3.4385e-07
800.6	3.4377e-07
800.7	3.4361e-07
800.8	3.4347e-07
800.9	3.4338e-07
801	3.4336e-07
801.1	3.4342e-07
801.2	3.4342e-07
801.3	3.4329e-07
801.4	3.431e-07
801.5	3.4299e-07
801.6	3.4298e-07
801.7	3.43e-07
801.8	3.4301e-07
801.9	3.4302e-07
802	3.4304e-07
802.1	3.4304e-07
802.2	3.4302e-07
802.3	3.4294e-07
802.4	3.4284e-07
802.5	3.4283e-07
802.6	3.4275e-07
802.7	3.4269e-07
802.8	3.4267e-07
802.9	3.4259e-07
803	3.4249e-07
803.1	3.4249e-07
803.2	3.4252e-07
803.3	3.4245e-07
803.4	3.4231e-07
803.5	3.4223e-07
803.6	3.4224e-07
803.7	3.4227e-07
803.8	3.423e-07
803.9	3.4229e-07
804	3.422e-07
804.1	3.4205e-07
804.2	3.4191e-07
804.3	3.4186e-07
804.4	3.4187e-07
804.5	3.4189e-07
804.6	3.4196e-07
804.7	3.4205e-07
804.8	3.4212e-07
804.9	3.4216e-07
805	3.422e-07
805.1	3.4224e-07
805.2	3.4227e-07
805.3	3.4226e-07
805.4	3.4224e-07
805.5	3.4219e-07
805.6	3.4213e-07
805.7	3.4206e-07
805.8	3.4198e-07
805.9	3.4191e-07
806	3.4186e-07
806.1	3.4179e-07
806.2	3.4172e-07
806.3	3.4165e-07
806.4	3.4156e-07
806.5	3.4148e-07
806.6	3.4139e-07
806.7	3.4129e-07
806.8	3.4118e-07
806.9	3.4109e-07
807	3.4097e-07
807.1	3.4079e-07
807.2	3.406e-07
807.3	3.4039e-07
807.4	3.4016e-07
807.5	3.3995e-07
807.6	3.3976e-07
807.7	3.396e-07
807.8	3.3945e-07
807.9	3.3932e-07
808	3.3927e-07
808.1	3.3922e-07
808.2	3.3919e-07
808.3	3.3917e-07
808.4	3.3912e-07
808.5	3.3901e-07
808.6	3.3882e-07
808.7	3.3861e-07
808.8	3.3843e-07
808.9	3.3829e-07
809	3.3821e-07
809.1	3.3821e-07
809.2	3.3816e-07
809.3	3.3805e-07
809.4	3.3787e-07
809.5	3.3769e-07
809.6	3.3757e-07
809.7	3.3753e-07
809.8	3.3752e-07
809.9	3.3741e-07
810	3.3724e-07
810.1	3.3701e-07
810.2	3.3679e-07
810.3	3.3658e-07
810.4	3.3643e-07
810.5	3.3635e-07
810.6	3.3625e-07
810.7	3.3605e-07
810.8	3.3583e-07
810.9	3.3572e-07
811	3.3558e-07
811.1	3.3542e-07
811.2	3.3535e-07
811.3	3.3521e-07
811.4	3.3497e-07
811.5	3.3481e-07
811.6	3.3475e-07
811.7	3.3463e-07
811.8	3.3445e-07
811.9	3.3421e-07
812	3.3401e-07
812.1	3.3388e-07
812.2	3.3379e-07
812.3	3.3371e-07
812.4	3.3358e-07
812.5	3.3341e-07
812.6	3.3322e-07
812.7	3.3299e-07
812.8	3.3273e-07
812.9	3.3248e-07
813	3.3228e-07
813.1	3.3214e-07
813.2	3.3205e-07
813.3	3.3194e-07
813.4	3.3184e-07
813.5	3.3179e-07
813.6	3.3175e-07
813.7	3.3169e-07
813.8	3.3163e-07
813.9	3.3157e-07
814	3.3151e-07
814.1	3.3144e-07
814.2	3.3137e-07
814.3	3.313e-07
814.4	3.3123e-07
814.5	3.3116e-07
814.6	3.3108e-07
814.7	3.3099e-07
814.8	3.3093e-07
814.9	3.3084e-07
815	3.3075e-07
815.1	3.3072e-07
815.2	3.3071e-07
815.3	3.3067e-07
815.4	3.3065e-07
815.5	3.3066e-07
815.6	3.3069e-07
815.7	3.3075e-07
815.8	3.3083e-07
815.9	3.3092e-07
816	3.3102e-07
816.1	3.3111e-07
816.2	3.3121e-07
816.3	3.3128e-07
816.4	3.3132e-07
816.5	3.3134e-07
816.6	3.313e-07
816.7	3.3123e-07
816.8	3.3117e-07
816.9	3.3116e-07
817	3.3118e-07
817.1	3.3126e-07
817.2	3.3136e-07
817.3	3.3141e-07
817.4	3.3139e-07
817.5	3.313e-07
817.6	3.312e-07
817.7	3.3118e-07
817.8	3.3121e-07
817.9	3.3128e-07
818	3.3132e-07
818.1	3.3123e-07
818.2	3.3111e-07
818.3	3.3107e-07
818.4	3.3107e-07
818.5	3.3107e-07
818.6	3.3111e-07
818.7	3.3112e-07
818.8	3.3108e-07
818.9	3.3098e-07
819	3.3091e-07
819.1	3.3093e-07
819.2	3.3087e-07
819.3	3.3085e-07
819.4	3.3091e-07
819.5	3.3083e-07
819.6	3.3073e-07
819.7	3.3076e-07
819.8	3.3079e-07
819.9	3.3068e-07
820	3.3059e-07
820.1	3.3063e-07
820.2	3.3071e-07
820.3	3.3076e-07
820.4	3.3075e-07
820.5	3.3068e-07
820.6	3.3058e-07
820.7	3.305e-07
820.8	3.3051e-07
820.9	3.3057e-07
821	3.3064e-07
821.1	3.3072e-07
821.2	3.3081e-07
821.3	3.3087e-07
821.4	3.3087e-07
821.5	3.3083e-07
821.6	3.3076e-07
821.7	3.3069e-07
821.8	3.3061e-07
821.9	3.3052e-07
822	3.304e-07
822.1	3.3031e-07
822.2	3.3026e-07
822.3	3.3023e-07
822.4	3.3024e-07
822.5	3.3024e-07
822.6	3.3026e-07
822.7	3.3028e-07
822.8	3.3029e-07
822.9	3.3032e-07
823	3.3036e-07
823.1	3.3043e-07
823.2	3.3049e-07
823.3	3.3054e-07
823.4	3.306e-07
823.5	3.3068e-07
823.6	3.3074e-07
823.7	3.3081e-07
823.8	3.3085e-07
823.9	3.3091e-07
824	3.3097e-07
824.1	3.3097e-07
824.2	3.3093e-07
824.3	3.3084e-07
824.4	3.3071e-07
824.5	3.3057e-07
824.6	3.3046e-07
824.7	3.3039e-07
824.8	3.3035e-07
824.9	3.3036e-07
825	3.3038e-07
825.1	3.3042e-07
825.2	3.3047e-07
825.3	3.3049e-07
825.4	3.3048e-07
825.5	3.3039e-07
825.6	3.3026e-07
825.7	3.3016e-07
825.8	3.3015e-07
825.9	3.3021e-07
826	3.3026e-07
826.1	3.3024e-07
826.2	3.3016e-07
826.3	3.3002e-07
826.4	3.2992e-07
826.5	3.2994e-07
826.6	3.3e-07
826.7	3.3001e-07
826.8	3.2998e-07
826.9	3.2993e-07
827	3.299e-07
827.1	3.2991e-07
827.2	3.2992e-07
827.3	3.2984e-07
827.4	3.2974e-07
827.5	3.2975e-07
827.6	3.2972e-07
827.7	3.2962e-07
827.8	3.2956e-07
827.9	3.2952e-07
828	3.294e-07
828.1	3.2933e-07
828.2	3.2934e-07
828.3	3.2935e-07
828.4	3.2926e-07
828.5	3.2907e-07
828.6	3.2895e-07
828.7	3.2891e-07
828.8	3.2889e-07
828.9	3.2888e-07
829	3.2885e-07
829.1	3.2873e-07
829.2	3.2856e-07
829.3	3.2836e-07
829.4	3.2818e-07
829.5	3.2806e-07
829.6	3.2797e-07
829.7	3.2793e-07
829.8	3.2791e-07
829.9	3.2789e-07
830	3.2786e-07
830.1	3.2788e-07
830.2	3.2789e-07
830.3	3.2788e-07
830.4	3.2787e-07
830.5	3.2786e-07
830.6	3.2783e-07
830.7	3.2776e-07
830.8	3.2772e-07
830.9	3.2768e-07
831	3.2759e-07
831.1	3.275e-07
831.2	3.274e-07
831.3	3.273e-07
831.4	3.2718e-07
831.5	3.2706e-07
831.6	3.2695e-07
831.7	3.2684e-07
831.8	3.2669e-07
831.9	3.2658e-07
832	3.2651e-07
832.1	3.2645e-07
832.2	3.2642e-07
832.3	3.2642e-07
832.4	3.2643e-07
832.5	3.2645e-07
832.6	3.265e-07
832.7	3.2657e-07
832.8	3.2664e-07
832.9	3.2673e-07
833	3.2682e-07
833.1	3.2682e-07
833.2	3.2675e-07
833.3	3.2663e-07
833.4	3.2651e-07
833.5	3.2642e-07
833.6	3.2639e-07
833.7	3.2644e-07
833.8	3.265e-07
833.9	3.2657e-07
834	3.266e-07
834.1	3.2649e-07
834.2	3.2635e-07
834.3	3.2628e-07
834.4	3.2628e-07
834.5	3.2635e-07
834.6	3.2642e-07
834.7	3.2638e-07
834.8	3.2625e-07
834.9	3.2615e-07
835	3.2612e-07
835.1	3.2612e-07
835.2	3.2616e-07
835.3	3.2621e-07
835.4	3.2622e-07
835.5	3.2616e-07
835.6	3.2605e-07
835.7	3.2603e-07
835.8	3.2608e-07
835.9	3.2604e-07
836	3.2601e-07
836.1	3.2602e-07
836.2	3.2598e-07
836.3	3.2597e-07
836.4	3.2601e-07
836.5	3.2607e-07
836.6	3.2605e-07
836.7	3.2596e-07
836.8	3.2594e-07
836.9	3.26e-07
837	3.2607e-07
837.1	3.2609e-07
837.2	3.2607e-07
837.3	3.26e-07
837.4	3.2594e-07
837.5	3.2591e-07
837.6	3.2595e-07
837.7	3.2602e-07
837.8	3.2611e-07
837.9	3.262e-07
838	3.2633e-07
838.1	3.2643e-07
838.2	3.2649e-07
838.3	3.2655e-07
838.4	3.266e-07
838.5	3.2659e-07
838.6	3.2657e-07
838.7	3.2654e-07
838.8	3.2651e-07
838.9	3.2647e-07
839	3.2644e-07
839.1	3.2643e-07
839.2	3.2638e-07
839.3	3.2631e-07
839.4	3.2627e-07
839.5	3.2622e-07
839.6	3.2618e-07
839.7	3.2614e-07
839.8	3.2608e-07
839.9	3.2601e-07
840	3.2593e-07
840.1	3.2584e-07
840.2	3.2573e-07
840.3	3.2559e-07
840.4	3.2543e-07
840.5	3.2528e-07
840.6	3.2508e-07
840.7	3.2485e-07
840.8	3.2465e-07
840.9	3.2446e-07
841	3.2431e-07
841.1	3.242e-07
841.2	3.2411e-07
841.3	3.2404e-07
841.4	3.2403e-07
841.5	3.2404e-07
841.6	3.2405e-07
841.7	3.2406e-07
841.8	3.24e-07
841.9	3.2387e-07
842	3.2375e-07
842.1	3.2365e-07
842.2	3.2362e-07
842.3	3.2365e-07
842.4	3.2373e-07
842.5	3.2378e-07
842.6	3.2375e-07
842.7	3.2367e-07
842.8	3.2362e-07
842.9	3.2364e-07
843	3.2375e-07
843.1	3.2388e-07
843.2	3.2392e-07
843.3	3.2384e-07
843.4	3.2376e-07
843.5	3.2375e-07
843.6	3.2373e-07
843.7	3.2369e-07
843.8	3.2364e-07
843.9	3.2364e-07
844	3.2369e-07
844.1	3.2365e-07
844.2	3.236e-07
844.3	3.237e-07
844.4	3.2377e-07
844.5	3.2373e-07
844.6	3.2375e-07
844.7	3.2381e-07
844.8	3.2379e-07
844.9	3.2376e-07
845	3.2382e-07
845.1	3.2392e-07
845.2	3.2397e-07
845.3	3.2392e-07
845.4	3.2385e-07
845.5	3.2382e-07
845.6	3.2385e-07
845.7	3.2395e-07
845.8	3.2405e-07
845.9	3.2415e-07
846	3.2423e-07
846.1	3.243e-07
846.2	3.2434e-07
846.3	3.2433e-07
846.4	3.2427e-07
846.5	3.2423e-07
846.6	3.2417e-07
846.7	3.2406e-07
846.8	3.2401e-07
846.9	3.2401e-07
847	3.2399e-07
847.1	3.24e-07
847.2	3.2405e-07
847.3	3.2408e-07
847.4	3.2411e-07
847.5	3.2414e-07
847.6	3.2419e-07
847.7	3.2426e-07
847.8	3.2432e-07
847.9	3.2439e-07
848	3.2448e-07
848.1	3.2458e-07
848.2	3.2466e-07
848.3	3.2474e-07
848.4	3.2487e-07
848.5	3.2502e-07
848.6	3.2515e-07
848.7	3.2529e-07
848.8	3.2544e-07
848.9	3.256e-07
849	3.2574e-07
849.1	3.2591e-07
849.2	3.2606e-07
849.3	3.2613e-07
849.4	3.2618e-07
849.5	3.2618e-07
849.6	3.2615e-07
849.7	3.2609e-07
849.8	3.2602e-07
849.9	3.26e-07
850	3.2603e-07
850.1	3.2609e-07
850.2	3.262e-07
850.3	3.2633e-07
850.4	3.2642e-07
850.5	3.2643e-07
850.6	3.2636e-07
850.7	3.2629e-07
850.8	3.2626e-07
850.9	3.2632e-07
851	3.2643e-07
851.1	3.2652e-07
851.2	3.2652e-07
851.3	3.2643e-07
851.4	3.2637e-07
851.5	3.2639e-07
851.6	3.2644e-07
851.7	3.2652e-07
851.8	3.2658e-07
851.9	3.2667e-07
852	3.2677e-07
852.1	3.2689e-07
852.2	3.27e-07
852.3	3.27e-07
852.4	3.2695e-07
852.5	3.2701e-07
852.6	3.2711e-07
852.7	3.2709e-07
852.8	3.2708e-07
852.9	3.2711e-07
853	3.2709e-07
853.1	3.2711e-07
853.2	3.272e-07
853.3	3.2729e-07
853.4	3.2729e-07
853.5	3.2723e-07
853.6	3.2724e-07
853.7	3.2735e-07
853.8	3.2747e-07
853.9	3.2756e-07
854	3.2762e-07
854.1	3.2761e-07
854.2	3.2755e-07
854.3	3.2749e-07
854.4	3.2748e-07
854.5	3.275e-07
854.6	3.2758e-07
854.7	3.2771e-07
854.8	3.2785e-07
854.9	3.2798e-07
855	3.2811e-07
855.1	3.2826e-07
855.2	3.2842e-07
855.3	3.2854e-07
855.4	3.2866e-07
855.5	3.2879e-07
855.6	3.2889e-07
855.7	3.2897e-07
855.8	3.2902e-07
855.9	3.2904e-07
856	3.2907e-07
856.1	3.2911e-07
856.2	3.2911e-07
856.3	3.291e-07
856.4	3.2907e-07
856.5	3.2904e-07
856.6	3.29e-07
856.7	3.2895e-07
856.8	3.2887e-07
856.9	3.2879e-07
857	3.2869e-07
857.1	3.286e-07
857.2	3.2852e-07
857.3	3.2844e-07
857.4	3.2839e-07
857.5	3.2838e-07
857.6	3.2837e-07
857.7	3.2839e-07
857.8	3.2844e-07
857.9	3.2849e-07
858	3.2856e-07
858.1	3.2863e-07
858.2	3.2865e-07
858.3	3.2865e-07
858.4	3.286e-07
858.5	3.2848e-07
858.6	3.2837e-07
858.7	3.2834e-07
858.8	3.2832e-07
858.9	3.2836e-07
859	3.2846e-07
859.1	3.2849e-07
859.2	3.2844e-07
859.3	3.2836e-07
859.4	3.2828e-07
859.5	3.2825e-07
859.6	3.2828e-07
859.7	3.2836e-07
859.8	3.2835e-07
859.9	3.2823e-07
860	3.2811e-07
860.1	3.2805e-07
860.2	3.2802e-07
860.3	3.2797e-07
860.4	3.2787e-07
860.5	3.2775e-07
860.6	3.2768e-07
860.7	3.2769e-07
860.8	3.2763e-07
860.9	3.2759e-07
861	3.2761e-07
861.1	3.2752e-07
861.2	3.2742e-07
861.3	3.2744e-07
861.4	3.2744e-07
861.5	3.273e-07
861.6	3.2721e-07
861.7	3.2722e-07
861.8	3.2726e-07
861.9	3.2725e-07
862	3.2715e-07
862.1	3.2699e-07
862.2	3.2688e-07
862.3	3.2687e-07
862.4	3.2691e-07
862.5	3.2694e-07
862.6	3.2696e-07
862.7	3.2697e-07
862.8	3.2695e-07
862.9	3.2688e-07
863	3.2674e-07
863.1	3.2658e-07
863.2	3.2644e-07
863.3	3.2628e-07
863.4	3.261e-07
863.5	3.2593e-07
863.6	3.2581e-07
863.7	3.2574e-07
863.8	3.2566e-07
863.9	3.2557e-07
864	3.2549e-07
864.1	3.2542e-07
864.2	3.2539e-07
864.3	3.2535e-07
864.4	3.2532e-07
864.5	3.253e-07
864.6	3.2528e-07
864.7	3.2523e-07
864.8	3.2521e-07
864.9	3.2522e-07
865	3.2523e-07
865.1	3.2527e-07
865.2	3.2531e-07
865.3	3.2534e-07
865.4	3.2537e-07
865.5	3.2543e-07
865.6	3.2549e-07
865.7	3.2557e-07
865.8	3.2566e-07
865.9	3.2574e-07
866	3.2581e-07
866.1	3.2581e-07
866.2	3.2576e-07
866.3	3.2568e-07
866.4	3.2558e-07
866.5	3.2547e-07
866.6	3.254e-07
866.7	3.2538e-07
866.8	3.2539e-07
866.9	3.2545e-07
867	3.2554e-07
867.1	3.2558e-07
867.2	3.2557e-07
867.3	3.2548e-07
867.4	3.2536e-07
867.5	3.2528e-07
867.6	3.2527e-07
867.7	3.2533e-07
867.8	3.2536e-07
867.9	3.2533e-07
868	3.2524e-07
868.1	3.2513e-07
868.2	3.251e-07
868.3	3.2516e-07
868.4	3.2524e-07
868.5	3.2528e-07
868.6	3.2535e-07
868.7	3.2546e-07
868.8	3.2555e-07
868.9	3.2559e-07
869	3.2557e-07
869.1	3.2565e-07
869.2	3.2574e-07
869.3	3.257e-07
869.4	3.2573e-07
869.5	3.2583e-07
869.6	3.2583e-07
869.7	3.2585e-07
869.8	3.2595e-07
869.9	3.2599e-07
870	3.2596e-07
870.1	3.2595e-07
870.2	3.2603e-07
870.3	3.2614e-07
870.4	3.2624e-07
870.5	3.263e-07
870.6	3.2628e-07
870.7	3.2621e-07
870.8	3.2618e-07
870.9	3.2622e-07
871	3.263e-07
871.1	3.2642e-07
871.2	3.2656e-07
871.3	3.2669e-07
871.4	3.2679e-07
871.5	3.2687e-07
871.6	3.2695e-07
871.7	3.2702e-07
871.8	3.2705e-07
871.9	3.2703e-07
872	3.27e-07
872.1	3.2695e-07
872.2	3.2689e-07
872.3	3.2682e-07
872.4	3.2677e-07
872.5	3.2673e-07
872.6	3.267e-07
872.7	3.2669e-07
872.8	3.2668e-07
872.9	3.2666e-07
873	3.2667e-07
873.1	3.267e-07
873.2	3.2671e-07
873.3	3.2676e-07
873.4	3.2679e-07
873.5	3.2678e-07
873.6	3.2676e-07
873.7	3.2674e-07
873.8	3.267e-07
873.9	3.2665e-07
874	3.2658e-07
874.1	3.2646e-07
874.2	3.2632e-07
874.3	3.2616e-07
874.4	3.2599e-07
874.5	3.2585e-07
874.6	3.2571e-07
874.7	3.2562e-07
874.8	3.2559e-07
874.9	3.2557e-07
875	3.2558e-07
875.1	3.2563e-07
875.2	3.2564e-07
875.3	3.2561e-07
875.4	3.2555e-07
875.5	3.2544e-07
875.6	3.253e-07
875.7	3.2522e-07
875.8	3.2521e-07
875.9	3.2525e-07
876	3.253e-07
876.1	3.2527e-07
876.2	3.2517e-07
876.3	3.2507e-07
876.4	3.2502e-07
876.5	3.2506e-07
876.6	3.2513e-07
876.7	3.2517e-07
876.8	3.2517e-07
876.9	3.2516e-07
877	3.2521e-07
877.1	3.2527e-07
877.2	3.2531e-07
877.3	3.253e-07
877.4	3.2524e-07
877.5	3.2528e-07
877.6	3.2532e-07
877.7	3.2528e-07
877.8	3.2531e-07
877.9	3.2535e-07
878	3.2529e-07
878.1	3.2528e-07
878.2	3.2536e-07
878.3	3.2539e-07
878.4	3.2535e-07
878.5	3.2528e-07
878.6	3.2527e-07
878.7	3.2531e-07
878.8	3.2539e-07
878.9	3.2547e-07
879	3.2546e-07
879.1	3.254e-07
879.2	3.2532e-07
879.3	3.2524e-07
879.4	3.2521e-07
879.5	3.2525e-07
879.6	3.2535e-07
879.7	3.2549e-07
879.8	3.2563e-07
879.9	3.2577e-07
880	3.2592e-07
880.1	3.2605e-07
880.2	3.2615e-07
880.3	3.2623e-07
880.4	3.263e-07
880.5	3.2637e-07
880.6	3.2642e-07
880.7	3.2644e-07
880.8	3.2641e-07
880.9	3.2639e-07
881	3.2639e-07
881.1	3.2636e-07
881.2	3.2635e-07
881.3	3.2633e-07
881.4	3.2628e-07
881.5	3.2623e-07
881.6	3.2616e-07
881.7	3.2609e-07
881.8	3.26e-07
881.9	3.2591e-07
882	3.2583e-07
882.1	3.257e-07
882.2	3.2556e-07
882.3	3.2538e-07
882.4	3.2522e-07
882.5	3.2509e-07
882.6	3.2499e-07
882.7	3.2489e-07
882.8	3.2481e-07
882.9	3.2478e-07
883	3.2479e-07
883.1	3.2481e-07
883.2	3.2487e-07
883.3	3.2494e-07
883.4	3.2498e-07
883.5	3.2495e-07
883.6	3.2485e-07
883.7	3.2476e-07
883.8	3.2467e-07
883.9	3.2464e-07
884	3.247e-07
884.1	3.2478e-07
884.2	3.2486e-07
884.3	3.2486e-07
884.4	3.2479e-07
884.5	3.2471e-07
884.6	3.247e-07
884.7	3.2479e-07
884.8	3.2491e-07
884.9	3.2497e-07
885	3.2494e-07
885.1	3.2484e-07
885.2	3.2472e-07
885.3	3.2461e-07
885.4	3.2449e-07
885.5	3.2441e-07
885.6	3.2441e-07
885.7	3.2442e-07
885.8	3.2435e-07
885.9	3.2428e-07
886	3.2429e-07
886.1	3.2418e-07
886.2	3.2408e-07
886.3	3.241e-07
886.4	3.2406e-07
886.5	3.2393e-07
886.6	3.2382e-07
886.7	3.2381e-07
886.8	3.2379e-07
886.9	3.2368e-07
887	3.2352e-07
887.1	3.2338e-07
887.2	3.233e-07
887.3	3.2329e-07
887.4	3.2326e-07
887.5	3.2318e-07
887.6	3.2308e-07
887.7	3.2294e-07
887.8	3.2273e-07
887.9	3.2248e-07
888	3.2224e-07
888.1	3.2202e-07
888.2	3.2182e-07
888.3	3.2169e-07
888.4	3.2157e-07
888.5	3.2146e-07
888.6	3.214e-07
888.7	3.2137e-07
888.8	3.213e-07
888.9	3.2121e-07
889	3.2115e-07
889.1	3.2109e-07
889.2	3.2101e-07
889.3	3.2092e-07
889.4	3.2086e-07
889.5	3.2077e-07
889.6	3.2065e-07
889.7	3.2056e-07
889.8	3.2046e-07
889.9	3.2038e-07
890	3.2031e-07
890.1	3.2024e-07
890.2	3.2017e-07
890.3	3.2008e-07
890.4	3.1999e-07
890.5	3.1996e-07
890.6	3.1996e-07
890.7	3.1998e-07
890.8	3.2003e-07
890.9	3.2009e-07
891	3.2016e-07
891.1	3.2024e-07
891.2	3.2032e-07
891.3	3.2038e-07
891.4	3.2039e-07
891.5	3.2037e-07
891.6	3.203e-07
891.7	3.2019e-07
891.8	3.2007e-07
891.9	3.2001e-07
892	3.2001e-07
892.1	3.2006e-07
892.2	3.2013e-07
892.3	3.2019e-07
892.4	3.2018e-07
892.5	3.2006e-07
892.6	3.1993e-07
892.7	3.1989e-07
892.8	3.1991e-07
892.9	3.1997e-07
893	3.2002e-07
893.1	3.1998e-07
893.2	3.1985e-07
893.3	3.1975e-07
893.4	3.1972e-07
893.5	3.1973e-07
893.6	3.1973e-07
893.7	3.1972e-07
893.8	3.1967e-07
893.9	3.1956e-07
894	3.1955e-07
894.1	3.1957e-07
894.2	3.1952e-07
894.3	3.1952e-07
894.4	3.1957e-07
894.5	3.1951e-07
894.6	3.1944e-07
894.7	3.1945e-07
894.8	3.1946e-07
894.9	3.194e-07
895	3.1933e-07
895.1	3.1938e-07
895.2	3.1944e-07
895.3	3.1946e-07
895.4	3.1937e-07
895.5	3.1925e-07
895.6	3.1916e-07
895.7	3.1914e-07
895.8	3.1916e-07
895.9	3.1922e-07
896	3.1928e-07
896.1	3.193e-07
896.2	3.1933e-07
896.3	3.1933e-07
896.4	3.1927e-07
896.5	3.1918e-07
896.6	3.1906e-07
896.7	3.1892e-07
896.8	3.1877e-07
896.9	3.1865e-07
897	3.1855e-07
897.1	3.1846e-07
897.2	3.1838e-07
897.3	3.1832e-07
897.4	3.1826e-07
897.5	3.1822e-07
897.6	3.1819e-07
897.7	3.1816e-07
897.8	3.1813e-07
897.9	3.1812e-07
898	3.1812e-07
898.1	3.1815e-07
898.2	3.1818e-07
898.3	3.182e-07
898.4	3.1825e-07
898.5	3.1831e-07
898.6	3.1838e-07
898.7	3.1846e-07
898.8	3.1855e-07
898.9	3.1864e-07
899	3.1873e-07
899.1	3.188e-07
899.2	3.1886e-07
899.3	3.1889e-07
899.4	3.1888e-07
899.5	3.1884e-07
899.6	3.1873e-07
899.7	3.1861e-07
899.8	3.1849e-07
899.9	3.1841e-07
900	3.1839e-07
900.1	3.1842e-07
900.2	3.1849e-07
900.3	3.1858e-07
900.4	3.1862e-07
900.5	3.1858e-07
900.6	3.1847e-07
900.7	3.1837e-07
900.8	3.1831e-07
900.9	3.1833e-07
901	3.1841e-07
901.1	3.1847e-07
901.2	3.1843e-07
901.3	3.183e-07
901.4	3.1818e-07
901.5	3.1814e-07
901.6	3.1817e-07
901.7	3.1823e-07
901.8	3.1826e-07
901.9	3.1825e-07
902	3.1827e-07
902.1	3.1834e-07
902.2	3.184e-07
902.3	3.1839e-07
902.4	3.1834e-07
902.5	3.1836e-07
902.6	3.1841e-07
902.7	3.1833e-07
902.8	3.1828e-07
902.9	3.1832e-07
903	3.1827e-07
903.1	3.1824e-07
903.2	3.1828e-07
903.3	3.1831e-07
903.4	3.1826e-07
903.5	3.1814e-07
903.6	3.1808e-07
903.7	3.1812e-07
903.8	3.1817e-07
903.9	3.1819e-07
904	3.1818e-07
904.1	3.181e-07
904.2	3.1798e-07
904.3	3.1783e-07
904.4	3.1771e-07
904.5	3.1765e-07
904.6	3.1762e-07
904.7	3.1764e-07
904.8	3.1765e-07
904.9	3.1767e-07
905	3.1771e-07
905.1	3.1777e-07
905.2	3.1786e-07
905.3	3.1792e-07
905.4	3.1794e-07
905.5	3.1796e-07
905.6	3.1798e-07
905.7	3.1801e-07
905.8	3.1802e-07
905.9	3.1801e-07
906	3.1799e-07
906.1	3.1796e-07
906.2	3.1791e-07
906.3	3.1783e-07
906.4	3.1776e-07
906.5	3.1767e-07
906.6	3.1758e-07
906.7	3.1751e-07
906.8	3.174e-07
906.9	3.1728e-07
907	3.1717e-07
907.1	3.171e-07
907.2	3.1702e-07
907.3	3.1696e-07
907.4	3.1693e-07
907.5	3.1695e-07
907.6	3.1698e-07
907.7	3.1703e-07
907.8	3.1709e-07
907.9	3.1715e-07
908	3.1724e-07
908.1	3.1731e-07
908.2	3.1735e-07
908.3	3.1735e-07
908.4	3.1728e-07
908.5	3.1718e-07
908.6	3.171e-07
908.7	3.1708e-07
908.8	3.1713e-07
908.9	3.1724e-07
909	3.1736e-07
909.1	3.1742e-07
909.2	3.1741e-07
909.3	3.1731e-07
909.4	3.1726e-07
909.5	3.1733e-07
909.6	3.1744e-07
909.7	3.1753e-07
909.8	3.1755e-07
909.9	3.1746e-07
910	3.174e-07
910.1	3.174e-07
910.2	3.1742e-07
910.3	3.1742e-07
910.4	3.1741e-07
910.5	3.1735e-07
910.6	3.1732e-07
910.7	3.1738e-07
910.8	3.1741e-07
910.9	3.174e-07
911	3.1742e-07
911.1	3.1745e-07
911.2	3.1742e-07
911.3	3.1744e-07
911.4	3.175e-07
911.5	3.1749e-07
911.6	3.1743e-07
911.7	3.1746e-07
911.8	3.1754e-07
911.9	3.1758e-07
912	3.1759e-07
912.1	3.1751e-07
912.2	3.174e-07
912.3	3.1738e-07
912.4	3.1743e-07
912.5	3.1753e-07
912.6	3.1764e-07
912.7	3.1771e-07
912.8	3.1776e-07
912.9	3.178e-07
913	3.178e-07
913.1	3.1777e-07
913.2	3.1771e-07
913.3	3.176e-07
913.4	3.1747e-07
913.5	3.1734e-07
913.6	3.1723e-07
913.7	3.1714e-07
913.8	3.1703e-07
913.9	3.1694e-07
914	3.1687e-07
914.1	3.1679e-07
914.2	3.1672e-07
914.3	3.1666e-07
914.4	3.1661e-07
914.5	3.1659e-07
914.6	3.1659e-07
914.7	3.1659e-07
914.8	3.1656e-07
914.9	3.1654e-07
915	3.1654e-07
915.1	3.1655e-07
915.2	3.1657e-07
915.3	3.1661e-07
915.4	3.1669e-07
915.5	3.1673e-07
915.6	3.1676e-07
915.7	3.1679e-07
915.8	3.1677e-07
915.9	3.1673e-07
916	3.1666e-07
916.1	3.1654e-07
916.2	3.1638e-07
916.3	3.1622e-07
916.4	3.1607e-07
916.5	3.1596e-07
916.6	3.1591e-07
916.7	3.1587e-07
916.8	3.1587e-07
916.9	3.1589e-07
917	3.1589e-07
917.1	3.1583e-07
917.2	3.1571e-07
917.3	3.1559e-07
917.4	3.1552e-07
917.5	3.1549e-07
917.6	3.1551e-07
917.7	3.1554e-07
917.8	3.155e-07
917.9	3.1537e-07
918	3.1527e-07
918.1	3.1523e-07
918.2	3.1523e-07
918.3	3.1526e-07
918.4	3.1527e-07
918.5	3.1525e-07
918.6	3.1521e-07
918.7	3.1521e-07
918.8	3.1526e-07
918.9	3.1534e-07
919	3.1534e-07
919.1	3.1527e-07
919.2	3.1524e-07
919.3	3.1529e-07
919.4	3.1528e-07
919.5	3.1531e-07
919.6	3.1538e-07
919.7	3.1535e-07
919.8	3.1528e-07
919.9	3.1532e-07
920	3.1541e-07
920.1	3.1541e-07
920.2	3.1535e-07
920.3	3.153e-07
920.4	3.1532e-07
920.5	3.1536e-07
920.6	3.1541e-07
920.7	3.1545e-07
920.8	3.1544e-07
920.9	3.1534e-07
921	3.1518e-07
921.1	3.1504e-07
921.2	3.1491e-07
921.3	3.1477e-07
921.4	3.1467e-07
921.5	3.1463e-07
921.6	3.1462e-07
921.7	3.1462e-07
921.8	3.1461e-07
921.9	3.146e-07
922	3.1458e-07
922.1	3.1458e-07
922.2	3.1459e-07
922.3	3.1461e-07
922.4	3.1461e-07
922.5	3.1461e-07
922.6	3.1461e-07
922.7	3.1459e-07
922.8	3.1456e-07
922.9	3.1453e-07
923	3.1451e-07
923.1	3.145e-07
923.2	3.1448e-07
923.3	3.1445e-07
923.4	3.1441e-07
923.5	3.1441e-07
923.6	3.1441e-07
923.7	3.1445e-07
923.8	3.1449e-07
923.9	3.1455e-07
924	3.1464e-07
924.1	3.1475e-07
924.2	3.1487e-07
924.3	3.1501e-07
924.4	3.1515e-07
924.5	3.1527e-07
924.6	3.1539e-07
924.7	3.1545e-07
924.8	3.1545e-07
924.9	3.1539e-07
925	3.1531e-07
925.1	3.1527e-07
925.2	3.1528e-07
925.3	3.1534e-07
925.4	3.1544e-07
925.5	3.1556e-07
925.6	3.1565e-07
925.7	3.1562e-07
925.8	3.1552e-07
925.9	3.1544e-07
926	3.1542e-07
926.1	3.1548e-07
926.2	3.1557e-07
926.3	3.1559e-07
926.4	3.1554e-07
926.5	3.1545e-07
926.6	3.154e-07
926.7	3.1543e-07
926.8	3.1552e-07
926.9	3.1561e-07
927	3.1569e-07
927.1	3.1574e-07
927.2	3.1573e-07
927.3	3.1566e-07
927.4	3.1568e-07
927.5	3.1572e-07
927.6	3.1568e-07
927.7	3.157e-07
927.8	3.1577e-07
927.9	3.1571e-07
928	3.1568e-07
928.1	3.1577e-07
928.2	3.1585e-07
928.3	3.158e-07
928.4	3.1575e-07
928.5	3.1582e-07
928.6	3.1593e-07
928.7	3.16e-07
928.8	3.16e-07
928.9	3.1594e-07
929	3.1586e-07
929.1	3.158e-07
929.2	3.1584e-07
929.3	3.1595e-07
929.4	3.1609e-07
929.5	3.1622e-07
929.6	3.1635e-07
929.7	3.1645e-07
929.8	3.1652e-07
929.9	3.1654e-07
930	3.1652e-07
930.1	3.165e-07
930.2	3.1647e-07
930.3	3.1641e-07
930.4	3.1633e-07
930.5	3.1625e-07
930.6	3.1616e-07
930.7	3.161e-07
930.8	3.1603e-07
930.9	3.1601e-07
931	3.16e-07
931.1	3.1597e-07
931.2	3.1594e-07
931.3	3.1593e-07
931.4	3.1593e-07
931.5	3.1593e-07
931.6	3.1591e-07
931.7	3.1592e-07
931.8	3.159e-07
931.9	3.1587e-07
932	3.1586e-07
932.1	3.1586e-07
932.2	3.1584e-07
932.3	3.1581e-07
932.4	3.1577e-07
932.5	3.1566e-07
932.6	3.1549e-07
932.7	3.153e-07
932.8	3.1509e-07
932.9	3.1487e-07
933	3.1467e-07
933.1	3.145e-07
933.2	3.1436e-07
933.3	3.1424e-07
933.4	3.1416e-07
933.5	3.1411e-07
933.6	3.1407e-07
933.7	3.14e-07
933.8	3.1384e-07
933.9	3.1363e-07
934	3.1343e-07
934.1	3.1327e-07
934.2	3.1317e-07
934.3	3.1317e-07
934.4	3.1318e-07
934.5	3.1305e-07
934.6	3.1285e-07
934.7	3.1267e-07
934.8	3.1257e-07
934.9	3.1255e-07
935	3.1254e-07
935.1	3.1251e-07
935.2	3.1246e-07
935.3	3.124e-07
935.4	3.1236e-07
935.5	3.1238e-07
935.6	3.1238e-07
935.7	3.1226e-07
935.8	3.1212e-07
935.9	3.1208e-07
936	3.1204e-07
936.1	3.1194e-07
936.2	3.1188e-07
936.3	3.1184e-07
936.4	3.1174e-07
936.5	3.117e-07
936.6	3.1173e-07
936.7	3.1171e-07
936.8	3.1159e-07
936.9	3.1144e-07
937	3.114e-07
937.1	3.1144e-07
937.2	3.1147e-07
937.3	3.1146e-07
937.4	3.1141e-07
937.5	3.113e-07
937.6	3.1116e-07
937.7	3.1107e-07
937.8	3.1105e-07
937.9	3.1108e-07
938	3.1115e-07
938.1	3.1123e-07
938.2	3.113e-07
938.3	3.114e-07
938.4	3.115e-07
938.5	3.1158e-07
938.6	3.1165e-07
938.7	3.1173e-07
938.8	3.1178e-07
938.9	3.118e-07
939	3.1181e-07
939.1	3.1184e-07
939.2	3.1185e-07
939.3	3.1183e-07
939.4	3.1182e-07
939.5	3.1182e-07
939.6	3.118e-07
939.7	3.1175e-07
939.8	3.1171e-07
939.9	3.1167e-07
940	3.1162e-07
940.1	3.1156e-07
940.2	3.1147e-07
940.3	3.1136e-07
940.4	3.1124e-07
940.5	3.1113e-07
940.6	3.1101e-07
940.7	3.1085e-07
940.8	3.1067e-07
940.9	3.1051e-07
941	3.1039e-07
941.1	3.1028e-07
941.2	3.1018e-07
941.3	3.1013e-07
941.4	3.1014e-07
941.5	3.1016e-07
941.6	3.102e-07
941.7	3.1026e-07
941.8	3.1027e-07
941.9	3.1021e-07
942	3.1011e-07
942.1	3.0997e-07
942.2	3.0986e-07
942.3	3.0984e-07
942.4	3.0988e-07
942.5	3.0993e-07
942.6	3.0998e-07
942.7	3.0994e-07
942.8	3.0984e-07
942.9	3.0976e-07
943	3.0972e-07
943.1	3.0975e-07
943.2	3.098e-07
943.3	3.0979e-07
943.4	3.0971e-07
943.5	3.0959e-07
943.6	3.0946e-07
943.7	3.0936e-07
943.8	3.093e-07
943.9	3.0929e-07
944	3.0926e-07
944.1	3.0911e-07
944.2	3.0902e-07
944.3	3.0902e-07
944.4	3.089e-07
944.5	3.0883e-07
944.6	3.0884e-07
944.7	3.0871e-07
944.8	3.0852e-07
944.9	3.0846e-07
945	3.0847e-07
945.1	3.0841e-07
945.2	3.0831e-07
945.3	3.0816e-07
945.4	3.0805e-07
945.5	3.0801e-07
945.6	3.0798e-07
945.7	3.0793e-07
945.8	3.0783e-07
945.9	3.077e-07
946	3.0754e-07
946.1	3.0733e-07
946.2	3.0714e-07
946.3	3.0702e-07
946.4	3.0696e-07
946.5	3.0693e-07
946.6	3.0693e-07
946.7	3.0694e-07
946.8	3.0694e-07
946.9	3.0692e-07
947	3.0692e-07
947.1	3.0691e-07
947.2	3.0689e-07
947.3	3.069e-07
947.4	3.069e-07
947.5	3.0687e-07
947.6	3.0682e-07
947.7	3.0679e-07
947.8	3.0671e-07
947.9	3.0662e-07
948	3.0654e-07
948.1	3.0644e-07
948.2	3.063e-07
948.3	3.0613e-07
948.4	3.0595e-07
948.5	3.0579e-07
948.6	3.0564e-07
948.7	3.0549e-07
948.8	3.0534e-07
948.9	3.0519e-07
949	3.0504e-07
949.1	3.0492e-07
949.2	3.0482e-07
949.3	3.0476e-07
949.4	3.0474e-07
949.5	3.0472e-07
949.6	3.0471e-07
949.7	3.0474e-07
949.8	3.0477e-07
949.9	3.0479e-07
950	3.0477e-07
950.1	3.0467e-07
950.2	3.0454e-07
950.3	3.0439e-07
950.4	3.0428e-07
950.5	3.0424e-07
950.6	3.0425e-07
950.7	3.043e-07
950.8	3.0434e-07
950.9	3.0432e-07
951	3.042e-07
951.1	3.0407e-07
951.2	3.0401e-07
951.3	3.0404e-07
951.4	3.0412e-07
951.5	3.0413e-07
951.6	3.0404e-07
951.7	3.039e-07
951.8	3.0377e-07
951.9	3.0369e-07
952	3.0364e-07
952.1	3.0354e-07
952.2	3.034e-07
952.3	3.0333e-07
952.4	3.0332e-07
952.5	3.0325e-07
952.6	3.0315e-07
952.7	3.0317e-07
952.8	3.032e-07
952.9	3.0309e-07
953	3.0305e-07
953.1	3.0307e-07
953.2	3.0301e-07
953.3	3.029e-07
953.4	3.0288e-07
953.5	3.0292e-07
953.6	3.0296e-07
953.7	3.0294e-07
953.8	3.0285e-07
953.9	3.0272e-07
954	3.0264e-07
954.1	3.0267e-07
954.2	3.0275e-07
954.3	3.0281e-07
954.4	3.0287e-07
954.5	3.0292e-07
954.6	3.0295e-07
954.7	3.0297e-07
954.8	3.0295e-07
954.9	3.0289e-07
955	3.0282e-07
955.1	3.0272e-07
955.2	3.0262e-07
955.3	3.0252e-07
955.4	3.0243e-07
955.5	3.0238e-07
955.6	3.0233e-07
955.7	3.0228e-07
955.8	3.0225e-07
955.9	3.0222e-07
956	3.0221e-07
956.1	3.022e-07
956.2	3.022e-07
956.3	3.0222e-07
956.4	3.0223e-07
956.5	3.0227e-07
956.6	3.0233e-07
956.7	3.0239e-07
956.8	3.0243e-07
956.9	3.0249e-07
957	3.0256e-07
957.1	3.026e-07
957.2	3.0263e-07
957.3	3.0264e-07
957.4	3.0261e-07
957.5	3.0257e-07
957.6	3.0247e-07
957.7	3.0232e-07
957.8	3.0216e-07
957.9	3.0203e-07
958	3.0194e-07
958.1	3.0192e-07
958.2	3.0194e-07
958.3	3.02e-07
958.4	3.0207e-07
958.5	3.0214e-07
958.6	3.022e-07
958.7	3.0219e-07
958.8	3.0214e-07
958.9	3.0208e-07
959	3.0203e-07
959.1	3.0205e-07
959.2	3.0213e-07
959.3	3.0222e-07
959.4	3.0227e-07
959.5	3.0226e-07
959.6	3.0222e-07
959.7	3.0223e-07
959.8	3.0231e-07
959.9	3.0241e-07
960	3.0252e-07
960.1	3.0255e-07
960.2	3.0252e-07
960.3	3.0251e-07
960.4	3.0254e-07
960.5	3.0262e-07
960.6	3.0272e-07
960.7	3.0274e-07
960.8	3.0272e-07
960.9	3.0281e-07
961	3.0289e-07
961.1	3.0286e-07
961.2	3.0288e-07
961.3	3.0297e-07
961.4	3.0294e-07
961.5	3.0292e-07
961.6	3.03e-07
961.7	3.0309e-07
961.8	3.031e-07
961.9	3.0302e-07
962	3.0293e-07
962.1	3.0292e-07
962.2	3.0299e-07
962.3	3.0308e-07
962.4	3.0314e-07
962.5	3.0314e-07
962.6	3.0311e-07
962.7	3.0299e-07
962.8	3.0281e-07
962.9	3.0267e-07
963	3.0255e-07
963.1	3.0245e-07
963.2	3.0239e-07
963.3	3.0231e-07
963.4	3.0221e-07
963.5	3.0212e-07
963.6	3.0207e-07
963.7	3.0203e-07
963.8	3.0198e-07
963.9	3.0193e-07
964	3.019e-07
964.1	3.0186e-07
964.2	3.0182e-07
964.3	3.0178e-07
964.4	3.0175e-07
964.5	3.0172e-07
964.6	3.017e-07
964.7	3.0169e-07
964.8	3.017e-07
964.9	3.017e-07
965	3.0172e-07
965.1	3.0176e-07
965.2	3.0181e-07
965.3	3.0185e-07
965.4	3.0192e-07
965.5	3.0206e-07
965.6	3.0223e-07
965.7	3.024e-07
965.8	3.0254e-07
965.9	3.0267e-07
966	3.028e-07
966.1	3.0294e-07
966.2	3.0307e-07
966.3	3.0312e-07
966.4	3.0313e-07
966.5	3.031e-07
966.6	3.0307e-07
966.7	3.0304e-07
966.8	3.031e-07
966.9	3.032e-07
967	3.0332e-07
967.1	3.0346e-07
967.2	3.0352e-07
967.3	3.0346e-07
967.4	3.0336e-07
967.5	3.0331e-07
967.6	3.0333e-07
967.7	3.0343e-07
967.8	3.0352e-07
967.9	3.0351e-07
968	3.0343e-07
968.1	3.0335e-07
968.2	3.0333e-07
968.3	3.0339e-07
968.4	3.0348e-07
968.5	3.0353e-07
968.6	3.0356e-07
968.7	3.0359e-07
968.8	3.0365e-07
968.9	3.0373e-07
969	3.0378e-07
969.1	3.0377e-07
969.2	3.0379e-07
969.3	3.0382e-07
969.4	3.0376e-07
969.5	3.0379e-07
969.6	3.0387e-07
969.7	3.0381e-07
969.8	3.0374e-07
969.9	3.038e-07
970	3.0387e-07
970.1	3.0387e-07
970.2	3.038e-07
970.3	3.0371e-07
970.4	3.0371e-07
970.5	3.0378e-07
970.6	3.0385e-07
970.7	3.0388e-07
970.8	3.0386e-07
970.9	3.0377e-07
971	3.0363e-07
971.1	3.0347e-07
971.2	3.0332e-07
971.3	3.032e-07
971.4	3.0308e-07
971.5	3.0301e-07
971.6	3.0297e-07
971.7	3.0293e-07
971.8	3.029e-07
971.9	3.0288e-07
972	3.0287e-07
972.1	3.0287e-07
972.2	3.0288e-07
972.3	3.0286e-07
972.4	3.0285e-07
972.5	3.0284e-07
972.6	3.0283e-07
972.7	3.0281e-07
972.8	3.0279e-07
972.9	3.0277e-07
973	3.0274e-07
973.1	3.0274e-07
973.2	3.0275e-07
973.3	3.0277e-07
973.4	3.0282e-07
973.5	3.0287e-07
973.6	3.0292e-07
973.7	3.0298e-07
973.8	3.0307e-07
973.9	3.0317e-07
974	3.0328e-07
974.1	3.0341e-07
974.2	3.0356e-07
974.3	3.0372e-07
974.4	3.0386e-07
974.5	3.0398e-07
974.6	3.0404e-07
974.7	3.0401e-07
974.8	3.0395e-07
974.9	3.039e-07
975	3.0387e-07
975.1	3.039e-07
975.2	3.0397e-07
975.3	3.0407e-07
975.4	3.0418e-07
975.5	3.0425e-07
975.6	3.0423e-07
975.7	3.0411e-07
975.8	3.04e-07
975.9	3.0396e-07
976	3.04e-07
976.1	3.0407e-07
976.2	3.041e-07
976.3	3.0402e-07
976.4	3.0389e-07
976.5	3.0383e-07
976.6	3.0384e-07
976.7	3.0388e-07
976.8	3.0392e-07
976.9	3.0397e-07
977	3.0402e-07
977.1	3.0409e-07
977.2	3.0415e-07
977.3	3.0412e-07
977.4	3.0405e-07
977.5	3.0407e-07
977.6	3.041e-07
977.7	3.0402e-07
977.8	3.0398e-07
977.9	3.0399e-07
978	3.039e-07
978.1	3.0385e-07
978.2	3.0388e-07
978.3	3.0387e-07
978.4	3.0378e-07
978.5	3.0368e-07
978.6	3.0361e-07
978.7	3.0364e-07
978.8	3.0368e-07
978.9	3.0366e-07
979	3.0359e-07
979.1	3.0348e-07
979.2	3.0335e-07
979.3	3.032e-07
979.4	3.0308e-07
979.5	3.0304e-07
979.6	3.0305e-07
979.7	3.0311e-07
979.8	3.0316e-07
979.9	3.0321e-07
980	3.0328e-07
980.1	3.0336e-07
980.2	3.0342e-07
980.3	3.0349e-07
980.4	3.0356e-07
980.5	3.0361e-07
980.6	3.0368e-07
980.7	3.037e-07
980.8	3.0369e-07
980.9	3.0369e-07
981	3.0367e-07
981.1	3.0365e-07
981.2	3.0362e-07
981.3	3.0358e-07
981.4	3.0351e-07
981.5	3.0345e-07
981.6	3.0338e-07
981.7	3.033e-07
981.8	3.0318e-07
981.9	3.0307e-07
982	3.0298e-07
982.1	3.0288e-07
982.2	3.0278e-07
982.3	3.0271e-07
982.4	3.0266e-07
982.5	3.0263e-07
982.6	3.0263e-07
982.7	3.0266e-07
982.8	3.0274e-07
982.9	3.0283e-07
983	3.029e-07
983.1	3.0299e-07
983.2	3.0306e-07
983.3	3.0306e-07
983.4	3.0302e-07
983.5	3.0292e-07
983.6	3.0281e-07
983.7	3.028e-07
983.8	3.028e-07
983.9	3.0287e-07
984	3.0298e-07
984.1	3.0302e-07
984.2	3.0298e-07
984.3	3.0288e-07
984.4	3.0284e-07
984.5	3.029e-07
984.6	3.0298e-07
984.7	3.0307e-07
984.8	3.0309e-07
984.9	3.0301e-07
985	3.0296e-07
985.1	3.0298e-07
985.2	3.0306e-07
985.3	3.0316e-07
985.4	3.0323e-07
985.5	3.0328e-07
985.6	3.0327e-07
985.7	3.0332e-07
985.8	3.0344e-07
985.9	3.0348e-07
986	3.035e-07
986.1	3.0362e-07
986.2	3.0374e-07
986.3	3.0375e-07
986.4	3.0381e-07
986.5	3.0394e-07
986.6	3.04e-07
986.7	3.0404e-07
986.8	3.0412e-07
986.9	3.0428e-07
987	3.0445e-07
987.1	3.0459e-07
987.2	3.0468e-07
987.3	3.0469e-07
987.4	3.0473e-07
987.5	3.0483e-07
987.6	3.0499e-07
987.7	3.0516e-07
987.8	3.0533e-07
987.9	3.0551e-07
988	3.0568e-07
988.1	3.0585e-07
988.2	3.0603e-07
988.3	3.062e-07
988.4	3.0632e-07
988.5	3.0639e-07
988.6	3.0643e-07
988.7	3.065e-07
988.8	3.0657e-07
988.9	3.0663e-07
989	3.0668e-07
989.1	3.0672e-07
989.2	3.0677e-07
989.3	3.0683e-07
989.4	3.069e-07
989.5	3.0701e-07
989.6	3.0714e-07
989.7	3.0723e-07
989.8	3.073e-07
989.9	3.074e-07
990	3.075e-07
990.1	3.0758e-07
990.2	3.0766e-07
990.3	3.077e-07
990.4	3.0772e-07
990.5	3.0772e-07
990.6	3.0768e-07
990.7	3.0763e-07
990.8	3.0757e-07
990.9	3.0749e-07
991	3.0738e-07
991.1	3.0728e-07
991.2	3.0721e-07
991.3	3.0718e-07
991.4	3.0718e-07
991.5	3.0722e-07
991.6	3.0732e-07
991.7	3.0742e-07
991.8	3.0748e-07
991.9	3.0752e-07
992	3.0749e-07
992.1	3.0738e-07
992.2	3.0729e-07
992.3	3.0729e-07
992.4	3.0737e-07
992.5	3.0747e-07
992.6	3.0755e-07
992.7	3.0758e-07
992.8	3.0751e-07
992.9	3.0744e-07
993	3.0747e-07
993.1	3.0756e-07
993.2	3.0768e-07
993.3	3.0773e-07
993.4	3.0769e-07
993.5	3.076e-07
993.6	3.0748e-07
993.7	3.0738e-07
993.8	3.0735e-07
993.9	3.0738e-07
994	3.074e-07
994.1	3.0731e-07
994.2	3.0723e-07
994.3	3.0726e-07
994.4	3.0725e-07
994.5	3.0719e-07
994.6	3.0719e-07
994.7	3.0717e-07
994.8	3.0706e-07
994.9	3.07e-07
995	3.0704e-07
995.1	3.0705e-07
995.2	3.0699e-07
995.3	3.0687e-07
995.4	3.0674e-07
995.5	3.0668e-07
995.6	3.0667e-07
995.7	3.067e-07
995.8	3.0669e-07
995.9	3.0663e-07
996	3.0655e-07
996.1	3.0644e-07
996.2	3.0628e-07
996.3	3.061e-07
996.4	3.0593e-07
996.5	3.0573e-07
996.6	3.0557e-07
996.7	3.0543e-07
996.8	3.053e-07
996.9	3.0521e-07
997	3.0513e-07
997.1	3.0504e-07
997.2	3.0496e-07
997.3	3.0487e-07
997.4	3.0478e-07
997.5	3.0473e-07
997.6	3.0469e-07
997.7	3.0464e-07
997.8	3.0456e-07
997.9	3.045e-07
998	3.0445e-07
998.1	3.0443e-07
998.2	3.0442e-07
998.3	3.0442e-07
998.4	3.0442e-07
998.5	3.0443e-07
998.6	3.0448e-07
998.7	3.0455e-07
998.8	3.0467e-07
998.9	3.0483e-07
999	3.0501e-07
999.1	3.0521e-07
999.2	3.0538e-07
999.3	3.0554e-07
999.4	3.057e-07
999.5	3.058e-07
999.6	3.0584e-07
999.7	3.0586e-07
999.8	3.0585e-07
999.9	3.0583e-07
1000	3.0588e-07


==> SashaEpoch0down/LeakCurrent.txt <==
0	-5.4856e-06
0.1	-5.4572e-06
0.2	-5.5053e-06
0.3	-5.5001e-06
0.4	-5.5222e-06
0.5	-5.5279e-06
0.6	-5.545e-06
0.7	-5.56e-06
0.8	-5.5777e-06
0.9	-5.5892e-06
1	-5.5989e-06
1.1	-5.6049e-06
1.2	-5.6096e-06
1.3	-5.6177e-06
1.4	-5.629e-06
1.5	-5.6415e-06
1.6	-5.655e-06
1.7	-5.6689e-06
1.8	-5.6823e-06
1.9	-5.6922e-06
2	-5.6984e-06
2.1	-5.7052e-06
2.2	-5.7154e-06
2.3	-5.7236e-06
2.4	-5.729e-06
2.5	-5.7375e-06
2.6	-5.7445e-06
2.7	-5.7476e-06
2.8	-5.753e-06
2.9	-5.7602e-06
3	-5.7635e-06
3.1	-5.762e-06
3.2	-5.7626e-06
3.3	-5.7665e-06
3.4	-5.7698e-06
3.5	-5.7753e-06
3.6	-5.7821e-06
3.7	-5.789e-06
3.8	-5.7972e-06
3.9	-5.807e-06
4	-5.8189e-06
4.1	-5.8332e-06
4.2	-5.8475e-06
4.3	-5.8604e-06
4.4	-5.8718e-06
4.5	-5.8845e-06
4.6	-5.9001e-06
4.7	-5.9149e-06
4.8	-5.9297e-06
4.9	-5.9455e-06
5	-5.9618e-06
5.1	-5.9785e-06
5.2	-5.9953e-06
5.3	-6.0146e-06
5.4	-6.0349e-06
5.5	-6.0549e-06
5.6	-6.0752e-06
5.7	-6.0963e-06
5.8	-6.1182e-06
5.9	-6.1403e-06
6	-6.1626e-06
6.1	-6.1852e-06
6.2	-6.2077e-06
6.3	-6.2303e-06
6.4	-6.2536e-06
6.5	-6.278e-06
6.6	-6.3034e-06
6.7	-6.3295e-06
6.8	-6.3565e-06
6.9	-6.3838e-06
7	-6.4104e-06
7.1	-6.4376e-06
7.2	-6.4644e-06
7.3	-6.4892e-06
7.4	-6.5135e-06
7.5	-6.5369e-06
7.6	-6.5586e-06
7.7	-6.5784e-06
7.8	-6.596e-06
7.9	-6.6116e-06
8	-6.6266e-06
8.1	-6.6421e-06
8.2	-6.6586e-06
8.3	-6.6787e-06
8.4	-6.7018e-06
8.5	-6.7256e-06
8.6	-6.7489e-06
8.7	-6.7681e-06
8.8	-6.7832e-06
8.9	-6.7968e-06
9	-6.8113e-06
9.1	-6.8298e-06
9.2	-6.8524e-06
9.3	-6.8751e-06
9.4	-6.8944e-06
9.5	-6.9099e-06
9.6	-6.9237e-06
9.7	-6.9389e-06
9.8	-6.9572e-06
9.9	-6.977e-06
10	-6.9976e-06
10.1	-7.017e-06
10.2	-7.0331e-06
10.3	-7.0474e-06
10.4	-7.0657e-06
10.5	-7.0863e-06
10.6	-7.1029e-06
10.7	-7.1199e-06
10.8	-7.1392e-06
10.9	-7.156e-06
11	-7.1734e-06
11.1	-7.1936e-06
11.2	-7.2118e-06
11.3	-7.2261e-06
11.4	-7.2423e-06
11.5	-7.2628e-06
11.6	-7.2817e-06
11.7	-7.2961e-06
11.8	-7.309e-06
11.9	-7.3239e-06
12	-7.3406e-06
12.1	-7.3585e-06
12.2	-7.3772e-06
12.3	-7.3945e-06
12.4	-7.4093e-06
12.5	-7.4211e-06
12.6	-7.432e-06
12.7	-7.443e-06
12.8	-7.4537e-06
12.9	-7.4642e-06
13	-7.4761e-06
13.1	-7.4892e-06
13.2	-7.504e-06
13.3	-7.5216e-06
13.4	-7.5409e-06
13.5	-7.5607e-06
13.6	-7.5797e-06
13.7	-7.5987e-06
13.8	-7.6183e-06
13.9	-7.6365e-06
14	-7.6532e-06
14.1	-7.6711e-06
14.2	-7.6885e-06
14.3	-7.7039e-06
14.4	-7.7184e-06
14.5	-7.7334e-06
14.6	-7.748e-06
14.7	-7.7634e-06
14.8	-7.779e-06
14.9	-7.7929e-06
15	-7.8056e-06
15.1	-7.8175e-06
15.2	-7.8296e-06
15.3	-7.8406e-06
15.4	-7.8505e-06
15.5	-7.8597e-06
15.6	-7.8692e-06
15.7	-7.8782e-06
15.8	-7.8857e-06
15.9	-7.8932e-06
16	-7.9011e-06
16.1	-7.9104e-06
16.2	-7.9213e-06
16.3	-7.9337e-06
16.4	-7.9486e-06
16.5	-7.9652e-06
16.6	-7.9817e-06
16.7	-7.9968e-06
16.8	-8.0088e-06
16.9	-8.0181e-06
17	-8.0253e-06
17.1	-8.031e-06
17.2	-8.0372e-06
17.3	-8.0469e-06
17.4	-8.06e-06
17.5	-8.0734e-06
17.6	-8.0843e-06
17.7	-8.0911e-06
17.8	-8.0952e-06
17.9	-8.0995e-06
18	-8.1073e-06
18.1	-8.1191e-06
18.2	-8.1319e-06
18.3	-8.1447e-06
18.4	-8.1581e-06
18.5	-8.1705e-06
18.6	-8.18e-06
18.7	-8.1864e-06
18.8	-8.1952e-06
18.9	-8.2071e-06
19	-8.2153e-06
19.1	-8.2245e-06
19.2	-8.2368e-06
19.3	-8.245e-06
19.4	-8.2528e-06
19.5	-8.2639e-06
19.6	-8.2723e-06
19.7	-8.2759e-06
19.8	-8.2807e-06
19.9	-8.2902e-06
20	-8.3016e-06
20.1	-8.3082e-06
20.2	-8.3107e-06
20.3	-8.3139e-06
20.4	-8.3166e-06
20.5	-8.321e-06
20.6	-8.3292e-06
20.7	-8.3398e-06
20.8	-8.3516e-06
20.9	-8.3622e-06
21	-8.372e-06
21.1	-8.3804e-06
21.2	-8.3877e-06
21.3	-8.3946e-06
21.4	-8.4007e-06
21.5	-8.4073e-06
21.6	-8.4138e-06
21.7	-8.4204e-06
21.8	-8.4268e-06
21.9	-8.4333e-06
22	-8.4406e-06
22.1	-8.4474e-06
22.2	-8.4537e-06
22.3	-8.4607e-06
22.4	-8.4681e-06
22.5	-8.4764e-06
22.6	-8.4861e-06
22.7	-8.4976e-06
22.8	-8.5095e-06
22.9	-8.5211e-06
23	-8.5343e-06
23.1	-8.5491e-06
23.2	-8.5652e-06
23.3	-8.5833e-06
23.4	-8.602e-06
23.5	-8.6201e-06
23.6	-8.6375e-06
23.7	-8.6536e-06
23.8	-8.6694e-06
23.9	-8.6848e-06
24	-8.6982e-06
24.1	-8.7097e-06
24.2	-8.7192e-06
24.3	-8.7261e-06
24.4	-8.7323e-06
24.5	-8.7402e-06
24.6	-8.7514e-06
24.7	-8.766e-06
24.8	-8.7824e-06
24.9	-8.7982e-06
25	-8.8116e-06
25.1	-8.8222e-06
25.2	-8.8313e-06
25.3	-8.8391e-06
25.4	-8.8473e-06
25.5	-8.8609e-06
25.6	-8.879e-06
25.7	-8.8958e-06
25.8	-8.9087e-06
25.9	-8.9183e-06
26	-8.9276e-06
26.1	-8.942e-06
26.2	-8.9602e-06
26.3	-8.9767e-06
26.4	-8.9904e-06
26.5	-9.0013e-06
26.6	-9.0105e-06
26.7	-9.0199e-06
26.8	-9.0297e-06
26.9	-9.0418e-06
27	-9.0563e-06
27.1	-9.0667e-06
27.2	-9.0738e-06
27.3	-9.0866e-06
27.4	-9.1008e-06
27.5	-9.1103e-06
27.6	-9.1221e-06
27.7	-9.1362e-06
27.8	-9.1477e-06
27.9	-9.1569e-06
28	-9.1691e-06
28.1	-9.1854e-06
28.2	-9.2009e-06
28.3	-9.2129e-06
28.4	-9.2232e-06
28.5	-9.234e-06
28.6	-9.2452e-06
28.7	-9.2597e-06
28.8	-9.2764e-06
28.9	-9.294e-06
29	-9.311e-06
29.1	-9.3254e-06
29.2	-9.3382e-06
29.3	-9.3494e-06
29.4	-9.3593e-06
29.5	-9.3681e-06
29.6	-9.3763e-06
29.7	-9.3848e-06
29.8	-9.3927e-06
29.9	-9.3991e-06
30	-9.4054e-06
30.1	-9.4103e-06
30.2	-9.4147e-06
30.3	-9.4195e-06
30.4	-9.4243e-06
30.5	-9.4294e-06
30.6	-9.4345e-06
30.7	-9.4394e-06
30.8	-9.4453e-06
30.9	-9.4514e-06
31	-9.4565e-06
31.1	-9.4624e-06
31.2	-9.4689e-06
31.3	-9.4767e-06
31.4	-9.485e-06
31.5	-9.494e-06
31.6	-9.5036e-06
31.7	-9.5141e-06
31.8	-9.5254e-06
31.9	-9.5352e-06
32	-9.5457e-06
32.1	-9.5586e-06
32.2	-9.5732e-06
32.3	-9.5878e-06
32.4	-9.6022e-06
32.5	-9.6178e-06
32.6	-9.6345e-06
32.7	-9.6516e-06
32.8	-9.6695e-06
32.9	-9.6891e-06
33	-9.7078e-06
33.1	-9.7253e-06
33.2	-9.7413e-06
33.3	-9.753e-06
33.4	-9.7626e-06
33.5	-9.7713e-06
33.6	-9.7782e-06
33.7	-9.7868e-06
33.8	-9.7992e-06
33.9	-9.8135e-06
34	-9.8291e-06
34.1	-9.8437e-06
34.2	-9.8544e-06
34.3	-9.8623e-06
34.4	-9.8696e-06
34.5	-9.8783e-06
34.6	-9.8911e-06
34.7	-9.9059e-06
34.8	-9.9202e-06
34.9	-9.9347e-06
35	-9.9492e-06
35.1	-9.9653e-06
35.2	-9.9835e-06
35.3	-9.9984e-06
35.4	-1.0009e-05
35.5	-1.0021e-05
35.6	-1.0038e-05
35.7	-1.005e-05
35.8	-1.0061e-05
35.9	-1.0079e-05
36	-1.0093e-05
36.1	-1.0105e-05
36.2	-1.012e-05
36.3	-1.0135e-05
36.4	-1.0146e-05
36.5	-1.0157e-05
36.6	-1.0172e-05
36.7	-1.0191e-05
36.8	-1.0208e-05
36.9	-1.022e-05
37	-1.023e-05
37.1	-1.0241e-05
37.2	-1.0254e-05
37.3	-1.0271e-05
37.4	-1.0289e-05
37.5	-1.0308e-05
37.6	-1.0326e-05
37.7	-1.0341e-05
37.8	-1.0354e-05
37.9	-1.0364e-05
38	-1.0373e-05
38.1	-1.0381e-05
38.2	-1.0387e-05
38.3	-1.0392e-05
38.4	-1.0396e-05
38.5	-1.04e-05
38.6	-1.0405e-05
38.7	-1.041e-05
38.8	-1.0416e-05
38.9	-1.0423e-05
39	-1.0429e-05
39.1	-1.0435e-05
39.2	-1.0443e-05
39.3	-1.045e-05
39.4	-1.0457e-05
39.5	-1.0464e-05
39.6	-1.0472e-05
39.7	-1.0479e-05
39.8	-1.0488e-05
39.9	-1.0497e-05
40	-1.0507e-05
40.1	-1.0517e-05
40.2	-1.053e-05
40.3	-1.0544e-05
40.4	-1.056e-05
40.5	-1.0576e-05
40.6	-1.0595e-05
40.7	-1.0614e-05
40.8	-1.0635e-05
40.9	-1.0656e-05
41	-1.0679e-05
41.1	-1.0701e-05
41.2	-1.072e-05
41.3	-1.0737e-05
41.4	-1.0751e-05
41.5	-1.0764e-05
41.6	-1.0775e-05
41.7	-1.0784e-05
41.8	-1.0794e-05
41.9	-1.0805e-05
42	-1.082e-05
42.1	-1.0839e-05
42.2	-1.0857e-05
42.3	-1.0872e-05
42.4	-1.0885e-05
42.5	-1.0895e-05
42.6	-1.0903e-05
42.7	-1.0914e-05
42.8	-1.0928e-05
42.9	-1.0944e-05
43	-1.0958e-05
43.1	-1.0971e-05
43.2	-1.0981e-05
43.3	-1.0988e-05
43.4	-1.0994e-05
43.5	-1.1003e-05
43.6	-1.1015e-05
43.7	-1.1023e-05
43.8	-1.1028e-05
43.9	-1.1037e-05
44	-1.1046e-05
44.1	-1.1052e-05
44.2	-1.106e-05
44.3	-1.1068e-05
44.4	-1.1073e-05
44.5	-1.108e-05
44.6	-1.1092e-05
44.7	-1.1102e-05
44.8	-1.1107e-05
44.9	-1.1112e-05
45	-1.112e-05
45.1	-1.1133e-05
45.2	-1.1148e-05
45.3	-1.1159e-05
45.4	-1.1168e-05
45.5	-1.1175e-05
45.6	-1.1182e-05
45.7	-1.1191e-05
45.8	-1.1203e-05
45.9	-1.1219e-05
46	-1.1237e-05
46.1	-1.1257e-05
46.2	-1.1275e-05
46.3	-1.1292e-05
46.4	-1.1308e-05
46.5	-1.1322e-05
46.6	-1.1334e-05
46.7	-1.1346e-05
46.8	-1.1357e-05
46.9	-1.1364e-05
47	-1.1369e-05
47.1	-1.1373e-05
47.2	-1.1375e-05
47.3	-1.1376e-05
47.4	-1.1377e-05
47.5	-1.1377e-05
47.6	-1.1376e-05
47.7	-1.1376e-05
47.8	-1.1379e-05
47.9	-1.1384e-05
48	-1.139e-05
48.1	-1.1399e-05
48.2	-1.1409e-05
48.3	-1.142e-05
48.4	-1.1435e-05
48.5	-1.145e-05
48.6	-1.1468e-05
48.7	-1.1486e-05
48.8	-1.1504e-05
48.9	-1.1522e-05
49	-1.154e-05
49.1	-1.1556e-05
49.2	-1.157e-05
49.3	-1.158e-05
49.4	-1.1587e-05
49.5	-1.1591e-05
49.6	-1.1594e-05
49.7	-1.1595e-05
49.8	-1.1597e-05
49.9	-1.1602e-05
50	-1.161e-05
50.1	-1.1623e-05
50.2	-1.1638e-05
50.3	-1.165e-05
50.4	-1.166e-05
50.5	-1.1667e-05
50.6	-1.1671e-05
50.7	-1.1674e-05
50.8	-1.1681e-05
50.9	-1.1692e-05
51	-1.1706e-05
51.1	-1.1717e-05
51.2	-1.1724e-05
51.3	-1.1727e-05
51.4	-1.173e-05
51.5	-1.1735e-05
51.6	-1.1743e-05
51.7	-1.1752e-05
51.8	-1.176e-05
51.9	-1.1765e-05
52	-1.1771e-05
52.1	-1.1783e-05
52.2	-1.1795e-05
52.3	-1.1803e-05
52.4	-1.1814e-05
52.5	-1.1824e-05
52.6	-1.1833e-05
52.7	-1.1847e-05
52.8	-1.1862e-05
52.9	-1.1872e-05
53	-1.1881e-05
53.1	-1.1896e-05
53.2	-1.1913e-05
53.3	-1.1927e-05
53.4	-1.1938e-05
53.5	-1.1948e-05
53.6	-1.196e-05
53.7	-1.1975e-05
53.8	-1.1992e-05
53.9	-1.2009e-05
54	-1.2023e-05
54.1	-1.2034e-05
54.2	-1.2042e-05
54.3	-1.2048e-05
54.4	-1.2053e-05
54.5	-1.2056e-05
54.6	-1.206e-05
54.7	-1.2065e-05
54.8	-1.2071e-05
54.9	-1.208e-05
55	-1.2091e-05
55.1	-1.2103e-05
55.2	-1.2116e-05
55.3	-1.2133e-05
55.4	-1.215e-05
55.5	-1.2168e-05
55.6	-1.2188e-05
55.7	-1.2209e-05
55.8	-1.2229e-05
55.9	-1.2249e-05
56	-1.2269e-05
56.1	-1.2291e-05
56.2	-1.2311e-05
56.3	-1.2329e-05
56.4	-1.2346e-05
56.5	-1.2361e-05
56.6	-1.2375e-05
56.7	-1.2387e-05
56.8	-1.2398e-05
56.9	-1.2408e-05
57	-1.2416e-05
57.1	-1.2423e-05
57.2	-1.243e-05
57.3	-1.2437e-05
57.4	-1.2443e-05
57.5	-1.2454e-05
57.6	-1.2467e-05
57.7	-1.2485e-05
57.8	-1.2504e-05
57.9	-1.2528e-05
58	-1.2554e-05
58.1	-1.2578e-05
58.2	-1.2601e-05
58.3	-1.262e-05
58.4	-1.2636e-05
58.5	-1.2647e-05
58.6	-1.2655e-05
58.7	-1.2661e-05
58.8	-1.2671e-05
58.9	-1.2685e-05
59	-1.2702e-05
59.1	-1.2718e-05
59.2	-1.2731e-05
59.3	-1.2737e-05
59.4	-1.2742e-05
59.5	-1.2752e-05
59.6	-1.2767e-05
59.7	-1.2784e-05
59.8	-1.28e-05
59.9	-1.2815e-05
60	-1.2829e-05
60.1	-1.2845e-05
60.2	-1.2862e-05
60.3	-1.2876e-05
60.4	-1.2889e-05
60.5	-1.2905e-05
60.6	-1.2923e-05
60.7	-1.2938e-05
60.8	-1.2954e-05
60.9	-1.2974e-05
61	-1.2991e-05
61.1	-1.3007e-05
61.2	-1.3026e-05
61.3	-1.3046e-05
61.4	-1.3062e-05
61.5	-1.3077e-05
61.6	-1.3094e-05
61.7	-1.3115e-05
61.8	-1.3136e-05
61.9	-1.3153e-05
62	-1.3168e-05
62.1	-1.3181e-05
62.2	-1.3193e-05
62.3	-1.3206e-05
62.4	-1.3223e-05
62.5	-1.3243e-05
62.6	-1.3267e-05
62.7	-1.3294e-05
62.8	-1.3324e-05
62.9	-1.3354e-05
63	-1.3383e-05
63.1	-1.3411e-05
63.2	-1.3438e-05
63.3	-1.3462e-05
63.4	-1.3483e-05
63.5	-1.35e-05
63.6	-1.3512e-05
63.7	-1.3519e-05
63.8	-1.3524e-05
63.9	-1.3527e-05
64	-1.3527e-05
64.1	-1.353e-05
64.2	-1.3535e-05
64.3	-1.354e-05
64.4	-1.3546e-05
64.5	-1.3556e-05
64.6	-1.3568e-05
64.7	-1.3583e-05
64.8	-1.3602e-05
64.9	-1.3625e-05
65	-1.3651e-05
65.1	-1.3679e-05
65.2	-1.3712e-05
65.3	-1.3748e-05
65.4	-1.3785e-05
65.5	-1.3825e-05
65.6	-1.3868e-05
65.7	-1.3909e-05
65.8	-1.3948e-05
65.9	-1.3984e-05
66	-1.4016e-05
66.1	-1.404e-05
66.2	-1.406e-05
66.3	-1.4077e-05
66.4	-1.4091e-05
66.5	-1.4105e-05
66.6	-1.4121e-05
66.7	-1.4147e-05
66.8	-1.4177e-05
66.9	-1.4213e-05
67	-1.4251e-05
67.1	-1.4288e-05
67.2	-1.4322e-05
67.3	-1.4352e-05
67.4	-1.4383e-05
67.5	-1.4419e-05
67.6	-1.4459e-05
67.7	-1.4499e-05
67.8	-1.4535e-05
67.9	-1.4563e-05
68	-1.459e-05
68.1	-1.462e-05
68.2	-1.4655e-05
68.3	-1.4693e-05
68.4	-1.4734e-05
68.5	-1.4776e-05
68.6	-1.4817e-05
68.7	-1.4855e-05
68.8	-1.4896e-05
68.9	-1.4938e-05
69	-1.4976e-05
69.1	-1.5018e-05
69.2	-1.5063e-05
69.3	-1.5108e-05
69.4	-1.5154e-05
69.5	-1.5209e-05
69.6	-1.5263e-05
69.7	-1.5314e-05
69.8	-1.5369e-05
69.9	-1.5426e-05
70	-1.5485e-05
70.1	-1.5542e-05
70.2	-1.5593e-05
70.3	-1.5636e-05
70.4	-1.568e-05
70.5	-1.5718e-05
70.6	-1.5767e-05
70.7	-1.5834e-05
70.8	-1.5935e-05
70.9	-1.6085e-05
71	-1.6315e-05
71.1	-1.6665e-05
71.2	-1.7194e-05
71.3	-1.8022e-05
71.4	-1.9278e-05
71.5	-2.1245e-05
71.6	-2.4227e-05
71.7	-2.8297e-05
71.8	-3.2963e-05
71.9	-3.7412e-05
72	-4.1263e-05
72.1	-4.4467e-05
72.2	-4.6947e-05
72.3	-4.8843e-05
72.4	-5.0164e-05
72.5	-5.0969e-05
72.6	-5.1334e-05
72.7	-5.1272e-05
72.8	-5.0868e-05
72.9	-5.0114e-05
73	-4.9096e-05
73.1	-4.7812e-05
73.2	-4.6349e-05
73.3	-4.4737e-05
73.4	-4.3019e-05
73.5	-4.123e-05
73.6	-3.9395e-05
73.7	-3.7559e-05
73.8	-3.575e-05
73.9	-3.4025e-05
74	-3.2372e-05
74.1	-3.0786e-05
74.2	-2.9263e-05
74.3	-2.7805e-05
74.4	-2.6408e-05
74.5	-2.5069e-05
74.6	-2.379e-05
74.7	-2.2559e-05
74.8	-2.1433e-05
74.9	-2.0436e-05
75	-1.9531e-05
75.1	-1.8702e-05
75.2	-1.7937e-05
75.3	-1.7226e-05
75.4	-1.6568e-05
75.5	-1.5966e-05
75.6	-1.5416e-05
75.7	-1.4915e-05
75.8	-1.4457e-05
75.9	-1.4033e-05
76	-1.3643e-05
76.1	-1.3283e-05
76.2	-1.2955e-05
76.3	-1.2659e-05
76.4	-1.239e-05
76.5	-1.2143e-05
76.6	-1.1914e-05
76.7	-1.1703e-05
76.8	-1.1509e-05
76.9	-1.1326e-05
77	-1.1154e-05
77.1	-1.0994e-05
77.2	-1.0849e-05
77.3	-1.0712e-05
77.4	-1.0583e-05
77.5	-1.0466e-05
77.6	-1.0355e-05
77.7	-1.0248e-05
77.8	-1.0154e-05
77.9	-1.0067e-05
78	-9.9816e-06
78.1	-9.9021e-06
78.2	-9.8304e-06
78.3	-9.7654e-06
78.4	-9.7024e-06
78.5	-9.6401e-06
78.6	-9.5813e-06
78.7	-9.5276e-06
78.8	-9.4793e-06
78.9	-9.4375e-06
79	-9.399e-06
79.1	-9.3615e-06
79.2	-9.3247e-06
79.3	-9.2888e-06
79.4	-9.2543e-06
79.5	-9.22e-06
79.6	-9.1862e-06
79.7	-9.1544e-06
79.8	-9.1256e-06
79.9	-9.0995e-06
80	-9.076e-06
80.1	-9.0547e-06
80.2	-9.0362e-06
80.3	-9.0201e-06
80.4	-9.0056e-06
80.5	-8.9924e-06
80.6	-8.9806e-06
80.7	-8.9705e-06
80.8	-8.9623e-06
80.9	-8.955e-06
81	-8.9475e-06
81.1	-8.9399e-06
81.2	-8.9329e-06
81.3	-8.9275e-06
81.4	-8.9242e-06
81.5	-8.9215e-06
81.6	-8.919e-06
81.7	-8.9176e-06
81.8	-8.9168e-06
81.9	-8.9158e-06
82	-8.9161e-06
82.1	-8.9191e-06
82.2	-8.9244e-06
82.3	-8.9313e-06
82.4	-8.9402e-06
82.5	-8.951e-06
82.6	-8.9637e-06
82.7	-8.9782e-06
82.8	-8.993e-06
82.9	-9.0082e-06
83	-9.0215e-06
83.1	-9.0336e-06
83.2	-9.0435e-06
83.3	-9.0506e-06
83.4	-9.0568e-06
83.5	-9.0636e-06
83.6	-9.0741e-06
83.7	-9.0869e-06
83.8	-9.1013e-06
83.9	-9.1165e-06
84	-9.1295e-06
84.1	-9.1392e-06
84.2	-9.147e-06
84.3	-9.1542e-06
84.4	-9.1645e-06
84.5	-9.1805e-06
84.6	-9.1966e-06
84.7	-9.2087e-06
84.8	-9.2168e-06
84.9	-9.2236e-06
85	-9.2305e-06
85.1	-9.2375e-06
85.2	-9.2455e-06
85.3	-9.257e-06
85.4	-9.2686e-06
85.5	-9.2735e-06
85.6	-9.2784e-06
85.7	-9.2897e-06
85.8	-9.2991e-06
85.9	-9.3046e-06
86	-9.3137e-06
86.1	-9.3225e-06
86.2	-9.3282e-06
86.3	-9.3374e-06
86.4	-9.3499e-06
86.5	-9.3584e-06
86.6	-9.3623e-06
86.7	-9.3683e-06
86.8	-9.3781e-06
86.9	-9.3904e-06
87	-9.4039e-06
87.1	-9.4155e-06
87.2	-9.4245e-06
87.3	-9.432e-06
87.4	-9.4398e-06
87.5	-9.449e-06
87.6	-9.46e-06
87.7	-9.4733e-06
87.8	-9.4909e-06
87.9	-9.5115e-06
88	-9.5325e-06
88.1	-9.5529e-06
88.2	-9.5726e-06
88.3	-9.5924e-06
88.4	-9.6126e-06
88.5	-9.6316e-06
88.6	-9.6501e-06
88.7	-9.6701e-06
88.8	-9.6901e-06
88.9	-9.7091e-06
89	-9.728e-06
89.1	-9.7468e-06
89.2	-9.7653e-06
89.3	-9.7839e-06
89.4	-9.8019e-06
89.5	-9.8191e-06
89.6	-9.8344e-06
89.7	-9.8489e-06
89.8	-9.8624e-06
89.9	-9.8746e-06
90	-9.8859e-06
90.1	-9.8976e-06
90.2	-9.9079e-06
90.3	-9.9148e-06
90.4	-9.9206e-06
90.5	-9.9242e-06
90.6	-9.9255e-06
90.7	-9.9281e-06
90.8	-9.9305e-06
90.9	-9.9318e-06
91	-9.9336e-06
91.1	-9.9361e-06
91.2	-9.94e-06
91.3	-9.9468e-06
91.4	-9.9564e-06
91.5	-9.9689e-06
91.6	-9.9826e-06
91.7	-9.9941e-06
91.8	-1.0004e-05
91.9	-1.0009e-05
92	-1.0012e-05
92.1	-1.0018e-05
92.2	-1.0026e-05
92.3	-1.0037e-05
92.4	-1.0052e-05
92.5	-1.0064e-05
92.6	-1.0073e-05
92.7	-1.0079e-05
92.8	-1.0084e-05
92.9	-1.0092e-05
93	-1.0105e-05
93.1	-1.0119e-05
93.2	-1.0132e-05
93.3	-1.0144e-05
93.4	-1.0158e-05
93.5	-1.0174e-05
93.6	-1.0188e-05
93.7	-1.0198e-05
93.8	-1.0209e-05
93.9	-1.0224e-05
94	-1.0235e-05
94.1	-1.0245e-05
94.2	-1.0259e-05
94.3	-1.027e-05
94.4	-1.028e-05
94.5	-1.0294e-05
94.6	-1.0307e-05
94.7	-1.0315e-05
94.8	-1.0323e-05
94.9	-1.0333e-05
95	-1.0347e-05
95.1	-1.0361e-05
95.2	-1.037e-05
95.3	-1.0377e-05
95.4	-1.0382e-05
95.5	-1.0389e-05
95.6	-1.0398e-05
95.7	-1.0409e-05
95.8	-1.0424e-05
95.9	-1.044e-05
96	-1.0455e-05
96.1	-1.0467e-05
96.2	-1.0477e-05
96.3	-1.0485e-05
96.4	-1.0492e-05
96.5	-1.0498e-05
96.6	-1.0502e-05
96.7	-1.0505e-05
96.8	-1.0507e-05
96.9	-1.0508e-05
97	-1.0509e-05
97.1	-1.0509e-05
97.2	-1.0509e-05
97.3	-1.0508e-05
97.4	-1.0508e-05
97.5	-1.051e-05
97.6	-1.0512e-05
97.7	-1.0514e-05
97.8	-1.0519e-05
97.9	-1.0523e-05
98	-1.0529e-05
98.1	-1.0535e-05
98.2	-1.0543e-05
98.3	-1.0553e-05
98.4	-1.0563e-05
98.5	-1.0575e-05
98.6	-1.059e-05
98.7	-1.0605e-05
98.8	-1.0621e-05
98.9	-1.0639e-05
99	-1.0657e-05
99.1	-1.0674e-05
99.2	-1.0691e-05
99.3	-1.0705e-05
99.4	-1.0717e-05
99.5	-1.0724e-05
99.6	-1.073e-05
99.7	-1.0735e-05
99.8	-1.0737e-05
99.9	-1.074e-05
100	-1.0747e-05
100.1	-1.0757e-05
100.2	-1.0768e-05
100.3	-1.0779e-05
100.4	-1.0787e-05
100.5	-1.0792e-05
100.6	-1.0795e-05
100.7	-1.0797e-05
100.8	-1.0802e-05
100.9	-1.0812e-05
101	-1.0824e-05
101.1	-1.0832e-05
101.2	-1.0836e-05
101.3	-1.0838e-05
101.4	-1.0841e-05
101.5	-1.0847e-05
101.6	-1.0855e-05
101.7	-1.0863e-05
101.8	-1.0871e-05
101.9	-1.0876e-05
102	-1.0882e-05
102.1	-1.0893e-05
102.2	-1.0905e-05
102.3	-1.0912e-05
102.4	-1.092e-05
102.5	-1.0932e-05
102.6	-1.094e-05
102.7	-1.0949e-05
102.8	-1.0961e-05
102.9	-1.0971e-05
103	-1.0979e-05
103.1	-1.0989e-05
103.2	-1.1003e-05
103.3	-1.1017e-05
103.4	-1.1026e-05
103.5	-1.1032e-05
103.6	-1.1039e-05
103.7	-1.1049e-05
103.8	-1.106e-05
103.9	-1.1075e-05
104	-1.1089e-05
104.1	-1.11e-05
104.2	-1.1108e-05
104.3	-1.1117e-05
104.4	-1.1123e-05
104.5	-1.1126e-05
104.6	-1.1128e-05
104.7	-1.1129e-05
104.8	-1.113e-05
104.9	-1.1129e-05
105	-1.113e-05
105.1	-1.1133e-05
105.2	-1.1138e-05
105.3	-1.1144e-05
105.4	-1.1149e-05
105.5	-1.1154e-05
105.6	-1.1159e-05
105.7	-1.1166e-05
105.8	-1.1173e-05
105.9	-1.118e-05
106	-1.1186e-05
106.1	-1.1191e-05
106.2	-1.1196e-05
106.3	-1.12e-05
106.4	-1.1206e-05
106.5	-1.1212e-05
106.6	-1.1218e-05
106.7	-1.1224e-05
106.8	-1.123e-05
106.9	-1.1237e-05
107	-1.1245e-05
107.1	-1.1256e-05
107.2	-1.1268e-05
107.3	-1.1283e-05
107.4	-1.13e-05
107.5	-1.1319e-05
107.6	-1.1339e-05
107.7	-1.1359e-05
107.8	-1.1379e-05
107.9	-1.1395e-05
108	-1.1409e-05
108.1	-1.142e-05
108.2	-1.1429e-05
108.3	-1.1434e-05
108.4	-1.1439e-05
108.5	-1.1445e-05
108.6	-1.1454e-05
108.7	-1.1469e-05
108.8	-1.1484e-05
108.9	-1.1496e-05
109	-1.1506e-05
109.1	-1.1514e-05
109.2	-1.152e-05
109.3	-1.1529e-05
109.4	-1.1543e-05
109.5	-1.1559e-05
109.6	-1.1574e-05
109.7	-1.1585e-05
109.8	-1.1593e-05
109.9	-1.1601e-05
110	-1.1607e-05
110.1	-1.1612e-05
110.2	-1.1618e-05
110.3	-1.1628e-05
110.4	-1.1638e-05
110.5	-1.1645e-05
110.6	-1.1652e-05
110.7	-1.1661e-05
110.8	-1.1669e-05
110.9	-1.1678e-05
111	-1.1689e-05
111.1	-1.1696e-05
111.2	-1.1702e-05
111.3	-1.1713e-05
111.4	-1.1724e-05
111.5	-1.173e-05
111.6	-1.1734e-05
111.7	-1.1741e-05
111.8	-1.1752e-05
111.9	-1.1762e-05
112	-1.1769e-05
112.1	-1.1773e-05
112.2	-1.1774e-05
112.3	-1.1775e-05
112.4	-1.1778e-05
112.5	-1.1784e-05
112.6	-1.1791e-05
112.7	-1.18e-05
112.8	-1.1809e-05
112.9	-1.1817e-05
113	-1.1823e-05
113.1	-1.1827e-05
113.2	-1.183e-05
113.3	-1.1831e-05
113.4	-1.1829e-05
113.5	-1.1826e-05
113.6	-1.1822e-05
113.7	-1.1815e-05
113.8	-1.1808e-05
113.9	-1.1799e-05
114	-1.1789e-05
114.1	-1.1782e-05
114.2	-1.1776e-05
114.3	-1.177e-05
114.4	-1.1765e-05
114.5	-1.1762e-05
114.6	-1.176e-05
114.7	-1.176e-05
114.8	-1.176e-05
114.9	-1.1763e-05
115	-1.1768e-05
115.1	-1.1774e-05
115.2	-1.1781e-05
115.3	-1.1793e-05
115.4	-1.1806e-05
115.5	-1.1821e-05
115.6	-1.1839e-05
115.7	-1.1857e-05
115.8	-1.1876e-05
115.9	-1.1897e-05
116	-1.1917e-05
116.1	-1.1936e-05
116.2	-1.1954e-05
116.3	-1.1967e-05
116.4	-1.1977e-05
116.5	-1.1983e-05
116.6	-1.1985e-05
116.7	-1.1989e-05
116.8	-1.1992e-05
116.9	-1.2e-05
117	-1.2012e-05
117.1	-1.2028e-05
117.2	-1.2043e-05
117.3	-1.2056e-05
117.4	-1.2066e-05
117.5	-1.2074e-05
117.6	-1.2082e-05
117.7	-1.2093e-05
117.8	-1.2108e-05
117.9	-1.2125e-05
118	-1.214e-05
118.1	-1.2152e-05
118.2	-1.216e-05
118.3	-1.2165e-05
118.4	-1.2168e-05
118.5	-1.217e-05
118.6	-1.2173e-05
118.7	-1.2179e-05
118.8	-1.2182e-05
118.9	-1.2182e-05
119	-1.2186e-05
119.1	-1.2189e-05
119.2	-1.2189e-05
119.3	-1.2193e-05
119.4	-1.2198e-05
119.5	-1.22e-05
119.6	-1.2204e-05
119.7	-1.2213e-05
119.8	-1.2219e-05
119.9	-1.2222e-05
120	-1.2226e-05
120.1	-1.2234e-05
120.2	-1.2244e-05
120.3	-1.2255e-05
120.4	-1.2264e-05
120.5	-1.2268e-05
120.6	-1.2272e-05
120.7	-1.2278e-05
120.8	-1.2285e-05
120.9	-1.2292e-05
121	-1.2301e-05
121.1	-1.2313e-05
121.2	-1.2328e-05
121.3	-1.2343e-05
121.4	-1.2358e-05
121.5	-1.2372e-05
121.6	-1.2384e-05
121.7	-1.2394e-05
121.8	-1.2402e-05
121.9	-1.241e-05
122	-1.2415e-05
122.1	-1.2418e-05
122.2	-1.2419e-05
122.3	-1.2418e-05
122.4	-1.2415e-05
122.5	-1.2411e-05
122.6	-1.2407e-05
122.7	-1.2403e-05
122.8	-1.24e-05
122.9	-1.2399e-05
123	-1.2398e-05
123.1	-1.2399e-05
123.2	-1.2402e-05
123.3	-1.2407e-05
123.4	-1.2414e-05
123.5	-1.2424e-05
123.6	-1.2436e-05
123.7	-1.2449e-05
123.8	-1.2462e-05
123.9	-1.2475e-05
124	-1.2488e-05
124.1	-1.25e-05
124.2	-1.2511e-05
124.3	-1.2518e-05
124.4	-1.2522e-05
124.5	-1.2522e-05
124.6	-1.2519e-05
124.7	-1.2513e-05
124.8	-1.2508e-05
124.9	-1.2506e-05
125	-1.2507e-05
125.1	-1.2514e-05
125.2	-1.2524e-05
125.3	-1.2536e-05
125.4	-1.2547e-05
125.5	-1.2555e-05
125.6	-1.2561e-05
125.7	-1.2564e-05
125.8	-1.2567e-05
125.9	-1.2574e-05
126	-1.2586e-05
126.1	-1.26e-05
126.2	-1.2612e-05
126.3	-1.262e-05
126.4	-1.2625e-05
126.5	-1.2629e-05
126.6	-1.2632e-05
126.7	-1.2635e-05
126.8	-1.2637e-05
126.9	-1.2639e-05
127	-1.2644e-05
127.1	-1.2652e-05
127.2	-1.2656e-05
127.3	-1.2657e-05
127.4	-1.2662e-05
127.5	-1.2666e-05
127.6	-1.2669e-05
127.7	-1.2679e-05
127.8	-1.2688e-05
127.9	-1.2692e-05
128	-1.2699e-05
128.1	-1.2708e-05
128.2	-1.2716e-05
128.3	-1.272e-05
128.4	-1.2725e-05
128.5	-1.2729e-05
128.6	-1.2735e-05
128.7	-1.2744e-05
128.8	-1.2752e-05
128.9	-1.2756e-05
129	-1.2758e-05
129.1	-1.2759e-05
129.2	-1.2758e-05
129.3	-1.2756e-05
129.4	-1.2755e-05
129.5	-1.2754e-05
129.6	-1.2754e-05
129.7	-1.2759e-05
129.8	-1.2768e-05
129.9	-1.2779e-05
130	-1.2791e-05
130.1	-1.2804e-05
130.2	-1.282e-05
130.3	-1.2837e-05
130.4	-1.2856e-05
130.5	-1.2877e-05
130.6	-1.2899e-05
130.7	-1.2919e-05
130.8	-1.2937e-05
130.9	-1.2955e-05
131	-1.2972e-05
131.1	-1.2987e-05
131.2	-1.3001e-05
131.3	-1.3014e-05
131.4	-1.3025e-05
131.5	-1.3032e-05
131.6	-1.3037e-05
131.7	-1.3041e-05
131.8	-1.3041e-05
131.9	-1.304e-05
132	-1.3038e-05
132.1	-1.3033e-05
132.2	-1.3027e-05
132.3	-1.302e-05
132.4	-1.3012e-05
132.5	-1.3005e-05
132.6	-1.3e-05
132.7	-1.2999e-05
132.8	-1.3002e-05
132.9	-1.3009e-05
133	-1.3022e-05
133.1	-1.3039e-05
133.2	-1.3058e-05
133.3	-1.3079e-05
133.4	-1.3098e-05
133.5	-1.3111e-05
133.6	-1.3121e-05
133.7	-1.3127e-05
133.8	-1.3132e-05
133.9	-1.314e-05
134	-1.3151e-05
134.1	-1.3165e-05
134.2	-1.3175e-05
134.3	-1.3179e-05
134.4	-1.318e-05
134.5	-1.3179e-05
134.6	-1.3181e-05
134.7	-1.3189e-05
134.8	-1.3198e-05
134.9	-1.3206e-05
135	-1.3215e-05
135.1	-1.3223e-05
135.2	-1.3233e-05
135.3	-1.3244e-05
135.4	-1.3253e-05
135.5	-1.3259e-05
135.6	-1.3269e-05
135.7	-1.3277e-05
135.8	-1.3283e-05
135.9	-1.3294e-05
136	-1.3304e-05
136.1	-1.3307e-05
136.2	-1.3313e-05
136.3	-1.3321e-05
136.4	-1.3327e-05
136.5	-1.3329e-05
136.6	-1.3331e-05
136.7	-1.3336e-05
136.8	-1.3343e-05
136.9	-1.335e-05
137	-1.3355e-05
137.1	-1.3357e-05
137.2	-1.3359e-05
137.3	-1.3359e-05
137.4	-1.3361e-05
137.5	-1.3365e-05
137.6	-1.3373e-05
137.7	-1.3385e-05
137.8	-1.3399e-05
137.9	-1.3416e-05
138	-1.3433e-05
138.1	-1.3451e-05
138.2	-1.347e-05
138.3	-1.349e-05
138.4	-1.3509e-05
138.5	-1.3529e-05
138.6	-1.3546e-05
138.7	-1.3561e-05
138.8	-1.3573e-05
138.9	-1.3584e-05
139	-1.3594e-05
139.1	-1.3602e-05
139.2	-1.3611e-05
139.3	-1.3617e-05
139.4	-1.3623e-05
139.5	-1.363e-05
139.6	-1.3637e-05
139.7	-1.3645e-05
139.8	-1.3655e-05
139.9	-1.3665e-05
140	-1.3675e-05
140.1	-1.3683e-05
140.2	-1.3691e-05
140.3	-1.37e-05
140.4	-1.3708e-05
140.5	-1.3714e-05
140.6	-1.3719e-05
140.7	-1.372e-05
140.8	-1.3719e-05
140.9	-1.3715e-05
141	-1.3711e-05
141.1	-1.3708e-05
141.2	-1.3709e-05
141.3	-1.3715e-05
141.4	-1.3725e-05
141.5	-1.3743e-05
141.6	-1.3764e-05
141.7	-1.3787e-05
141.8	-1.3808e-05
141.9	-1.3825e-05
142	-1.3837e-05
142.1	-1.3847e-05
142.2	-1.3859e-05
142.3	-1.3874e-05
142.4	-1.3892e-05
142.5	-1.391e-05
142.6	-1.3923e-05
142.7	-1.3931e-05
142.8	-1.3937e-05
142.9	-1.3949e-05
143	-1.3964e-05
143.1	-1.3978e-05
143.2	-1.3988e-05
143.3	-1.3995e-05
143.4	-1.4003e-05
143.5	-1.401e-05
143.6	-1.4018e-05
143.7	-1.4024e-05
143.8	-1.4027e-05
143.9	-1.4033e-05
144	-1.4043e-05
144.1	-1.4051e-05
144.2	-1.4059e-05
144.3	-1.4068e-05
144.4	-1.4076e-05
144.5	-1.4081e-05
144.6	-1.409e-05
144.7	-1.41e-05
144.8	-1.4108e-05
144.9	-1.4111e-05
145	-1.4115e-05
145.1	-1.412e-05
145.2	-1.4127e-05
145.3	-1.4138e-05
145.4	-1.4148e-05
145.5	-1.4156e-05
145.6	-1.4163e-05
145.7	-1.4168e-05
145.8	-1.4172e-05
145.9	-1.4173e-05
146	-1.4175e-05
146.1	-1.4176e-05
146.2	-1.4181e-05
146.3	-1.4191e-05
146.4	-1.4203e-05
146.5	-1.4219e-05
146.6	-1.4239e-05
146.7	-1.4262e-05
146.8	-1.4287e-05
146.9	-1.4315e-05
147	-1.4344e-05
147.1	-1.4373e-05
147.2	-1.4403e-05
147.3	-1.4433e-05
147.4	-1.4462e-05
147.5	-1.4489e-05
147.6	-1.4515e-05
147.7	-1.4538e-05
147.8	-1.4559e-05
147.9	-1.4575e-05
148	-1.4587e-05
148.1	-1.4595e-05
148.2	-1.46e-05
148.3	-1.4602e-05
148.4	-1.4601e-05
148.5	-1.4596e-05
148.6	-1.4591e-05
148.7	-1.4585e-05
148.8	-1.4579e-05
148.9	-1.4576e-05
149	-1.4576e-05
149.1	-1.4583e-05
149.2	-1.4595e-05
149.3	-1.4615e-05
149.4	-1.4641e-05
149.5	-1.4671e-05
149.6	-1.4702e-05
149.7	-1.473e-05
149.8	-1.4754e-05
149.9	-1.4768e-05
150	-1.4777e-05
150.1	-1.4783e-05
150.2	-1.4789e-05
150.3	-1.4802e-05
150.4	-1.4817e-05
150.5	-1.4835e-05
150.6	-1.4851e-05
150.7	-1.4858e-05
150.8	-1.4864e-05
150.9	-1.4871e-05
151	-1.4883e-05
151.1	-1.4899e-05
151.2	-1.4911e-05
151.3	-1.4915e-05
151.4	-1.4916e-05
151.5	-1.4918e-05
151.6	-1.4923e-05
151.7	-1.4934e-05
151.8	-1.4948e-05
151.9	-1.4962e-05
152	-1.4977e-05
152.1	-1.4991e-05
152.2	-1.5008e-05
152.3	-1.5023e-05
152.4	-1.5038e-05
152.5	-1.5059e-05
152.6	-1.5079e-05
152.7	-1.5098e-05
152.8	-1.5121e-05
152.9	-1.5148e-05
153	-1.517e-05
153.1	-1.5189e-05
153.2	-1.5211e-05
153.3	-1.5237e-05
153.4	-1.5262e-05
153.5	-1.5285e-05
153.6	-1.5304e-05
153.7	-1.532e-05
153.8	-1.5334e-05
153.9	-1.5346e-05
154	-1.5361e-05
154.1	-1.5379e-05
154.2	-1.5401e-05
154.3	-1.5427e-05
154.4	-1.5455e-05
154.5	-1.5485e-05
154.6	-1.5516e-05
154.7	-1.555e-05
154.8	-1.5585e-05
154.9	-1.5617e-05
155	-1.5648e-05
155.1	-1.5676e-05
155.2	-1.5702e-05
155.3	-1.5725e-05
155.4	-1.5747e-05
155.5	-1.5771e-05
155.6	-1.5795e-05
155.7	-1.5819e-05
155.8	-1.5843e-05
155.9	-1.5868e-05
156	-1.5895e-05
156.1	-1.5925e-05
156.2	-1.5956e-05
156.3	-1.5988e-05
156.4	-1.6018e-05
156.5	-1.6047e-05
156.6	-1.6075e-05
156.7	-1.6101e-05
156.8	-1.6124e-05
156.9	-1.6143e-05
157	-1.6158e-05
157.1	-1.6166e-05
157.2	-1.6169e-05
157.3	-1.6168e-05
157.4	-1.6166e-05
157.5	-1.6166e-05
157.6	-1.6172e-05
157.7	-1.6189e-05
157.8	-1.6215e-05
157.9	-1.6253e-05
158	-1.6298e-05
158.1	-1.6345e-05
158.2	-1.6392e-05
158.3	-1.6431e-05
158.4	-1.6467e-05
158.5	-1.6496e-05
158.6	-1.6526e-05
158.7	-1.6565e-05
158.8	-1.6611e-05
158.9	-1.6664e-05
159	-1.6715e-05
159.1	-1.6756e-05
159.2	-1.6794e-05
159.3	-1.6834e-05
159.4	-1.6878e-05
159.5	-1.6925e-05
159.6	-1.6968e-05
159.7	-1.6998e-05
159.8	-1.7024e-05
159.9	-1.7054e-05
160	-1.7086e-05
160.1	-1.7124e-05
160.2	-1.7162e-05
160.3	-1.7198e-05
160.4	-1.7238e-05
160.5	-1.7284e-05
160.6	-1.7328e-05
160.7	-1.737e-05
160.8	-1.7416e-05
160.9	-1.7464e-05
161	-1.751e-05
161.1	-1.7556e-05
161.2	-1.7607e-05
161.3	-1.7659e-05
161.4	-1.7711e-05
161.5	-1.7756e-05
161.6	-1.7806e-05
161.7	-1.7868e-05
161.8	-1.7947e-05
161.9	-1.8049e-05
162	-1.8189e-05
162.1	-1.8375e-05
162.2	-1.8649e-05
162.3	-1.905e-05
162.4	-1.9644e-05
162.5	-2.0554e-05
162.6	-2.1853e-05
162.7	-2.368e-05
162.8	-2.6094e-05
162.9	-2.8867e-05
163	-3.1839e-05
163.1	-3.4853e-05
163.2	-3.769e-05
163.3	-4.0281e-05
163.4	-4.2492e-05
163.5	-4.4328e-05
163.6	-4.5781e-05
163.7	-4.688e-05
163.8	-4.7642e-05
163.9	-4.8082e-05
164	-4.8234e-05
164.1	-4.8099e-05
164.2	-4.773e-05
164.3	-4.7131e-05
164.4	-4.635e-05
164.5	-4.5391e-05
164.6	-4.4303e-05
164.7	-4.3094e-05
164.8	-4.1812e-05
164.9	-4.0496e-05
165	-3.915e-05
165.1	-3.7801e-05
165.2	-3.6428e-05
165.3	-3.5013e-05
165.4	-3.3591e-05
165.5	-3.2165e-05
165.6	-3.077e-05
165.7	-2.9444e-05
165.8	-2.8176e-05
165.9	-2.6969e-05
166	-2.5834e-05
166.1	-2.4786e-05
166.2	-2.3801e-05
166.3	-2.2863e-05
166.4	-2.1969e-05
166.5	-2.1101e-05
166.6	-2.0285e-05
166.7	-1.9535e-05
166.8	-1.8848e-05
166.9	-1.824e-05
167	-1.768e-05
167.1	-1.7155e-05
167.2	-1.6656e-05
167.3	-1.6175e-05
167.4	-1.572e-05
167.5	-1.5297e-05
167.6	-1.4907e-05
167.7	-1.455e-05
167.8	-1.4218e-05
167.9	-1.3903e-05
168	-1.3609e-05
168.1	-1.3335e-05
168.2	-1.3082e-05
168.3	-1.2851e-05
168.4	-1.2638e-05
168.5	-1.2437e-05
168.6	-1.2247e-05
168.7	-1.207e-05
168.8	-1.1906e-05
168.9	-1.1755e-05
169	-1.161e-05
169.1	-1.1477e-05
169.2	-1.1352e-05
169.3	-1.123e-05
169.4	-1.1117e-05
169.5	-1.1014e-05
169.6	-1.0914e-05
169.7	-1.0818e-05
169.8	-1.073e-05
169.9	-1.0651e-05
170	-1.0575e-05
170.1	-1.0499e-05
170.2	-1.0426e-05
170.3	-1.036e-05
170.4	-1.03e-05
170.5	-1.0245e-05
170.6	-1.0196e-05
170.7	-1.0147e-05
170.8	-1.0099e-05
170.9	-1.0052e-05
171	-1.0005e-05
171.1	-9.9607e-06
171.2	-9.917e-06
171.3	-9.8745e-06
171.4	-9.8347e-06
171.5	-9.7978e-06
171.6	-9.7624e-06
171.7	-9.7294e-06
171.8	-9.7e-06
171.9	-9.6732e-06
172	-9.6494e-06
172.1	-9.6262e-06
172.2	-9.6044e-06
172.3	-9.5836e-06
172.4	-9.5639e-06
172.5	-9.5454e-06
172.6	-9.5274e-06
172.7	-9.5119e-06
172.8	-9.4971e-06
172.9	-9.482e-06
173	-9.4672e-06
173.1	-9.4544e-06
173.2	-9.4437e-06
173.3	-9.4338e-06
173.4	-9.4248e-06
173.5	-9.4178e-06
173.6	-9.4127e-06
173.7	-9.408e-06
173.8	-9.4054e-06
173.9	-9.4061e-06
174	-9.4096e-06
174.1	-9.4156e-06
174.2	-9.4232e-06
174.3	-9.4315e-06
174.4	-9.4387e-06
174.5	-9.444e-06
174.6	-9.4481e-06
174.7	-9.4518e-06
174.8	-9.4535e-06
174.9	-9.4531e-06
175	-9.4529e-06
175.1	-9.454e-06
175.2	-9.4585e-06
175.3	-9.4681e-06
175.4	-9.4789e-06
175.5	-9.4872e-06
175.6	-9.4928e-06
175.7	-9.4962e-06
175.8	-9.4987e-06
175.9	-9.502e-06
176	-9.5103e-06
176.1	-9.5227e-06
176.2	-9.5331e-06
176.3	-9.5381e-06
176.4	-9.5411e-06
176.5	-9.5444e-06
176.6	-9.5479e-06
176.7	-9.551e-06
176.8	-9.5526e-06
176.9	-9.5544e-06
177	-9.5585e-06
177.1	-9.5658e-06
177.2	-9.5712e-06
177.3	-9.5753e-06
177.4	-9.5827e-06
177.5	-9.587e-06
177.6	-9.5896e-06
177.7	-9.5959e-06
177.8	-9.6004e-06
177.9	-9.6029e-06
178	-9.6081e-06
178.1	-9.6159e-06
178.2	-9.6239e-06
178.3	-9.6274e-06
178.4	-9.6285e-06
178.5	-9.6321e-06
178.6	-9.6392e-06
178.7	-9.6486e-06
178.8	-9.6576e-06
178.9	-9.6636e-06
179	-9.6666e-06
179.1	-9.6668e-06
179.2	-9.6653e-06
179.3	-9.6651e-06
179.4	-9.6659e-06
179.5	-9.6684e-06
179.6	-9.6723e-06
179.7	-9.6773e-06
179.8	-9.6844e-06
179.9	-9.6924e-06
180	-9.7013e-06
180.1	-9.7126e-06
180.2	-9.7251e-06
180.3	-9.737e-06
180.4	-9.748e-06
180.5	-9.7581e-06
180.6	-9.7677e-06
180.7	-9.7785e-06
180.8	-9.7892e-06
180.9	-9.8005e-06
181	-9.8119e-06
181.1	-9.8211e-06
181.2	-9.8298e-06
181.3	-9.8377e-06
181.4	-9.8453e-06
181.5	-9.8535e-06
181.6	-9.8616e-06
181.7	-9.8673e-06
181.8	-9.8716e-06
181.9	-9.8762e-06
182	-9.8791e-06
182.1	-9.8819e-06
182.2	-9.8848e-06
182.3	-9.889e-06
182.4	-9.8953e-06
182.5	-9.903e-06
182.6	-9.9133e-06
182.7	-9.9275e-06
182.8	-9.9429e-06
182.9	-9.9589e-06
183	-9.9755e-06
183.1	-9.9909e-06
183.2	-1.0006e-05
183.3	-1.0019e-05
183.4	-1.0029e-05
183.5	-1.0037e-05
183.6	-1.0047e-05
183.7	-1.0059e-05
183.8	-1.0075e-05
183.9	-1.0094e-05
184	-1.0112e-05
184.1	-1.0126e-05
184.2	-1.0138e-05
184.3	-1.0148e-05
184.4	-1.016e-05
184.5	-1.0177e-05
184.6	-1.0195e-05
184.7	-1.0212e-05
184.8	-1.0224e-05
184.9	-1.0235e-05
185	-1.0245e-05
185.1	-1.0254e-05
185.2	-1.0261e-05
185.3	-1.0271e-05
185.4	-1.0282e-05
185.5	-1.0291e-05
185.6	-1.0298e-05
185.7	-1.0309e-05
185.8	-1.032e-05
185.9	-1.0325e-05
186	-1.0333e-05
186.1	-1.0344e-05
186.2	-1.035e-05
186.3	-1.0356e-05
186.4	-1.0367e-05
186.5	-1.0378e-05
186.6	-1.0384e-05
186.7	-1.0389e-05
186.8	-1.0396e-05
186.9	-1.0405e-05
187	-1.0416e-05
187.1	-1.0429e-05
187.2	-1.0439e-05
187.3	-1.0446e-05
187.4	-1.0452e-05
187.5	-1.0458e-05
187.6	-1.0463e-05
187.7	-1.0471e-05
187.8	-1.0479e-05
187.9	-1.0489e-05
188	-1.05e-05
188.1	-1.0515e-05
188.2	-1.0531e-05
188.3	-1.0549e-05
188.4	-1.0568e-05
188.5	-1.0585e-05
188.6	-1.0602e-05
188.7	-1.0619e-05
188.8	-1.0637e-05
188.9	-1.0654e-05
189	-1.0671e-05
189.1	-1.0689e-05
189.2	-1.0706e-05
189.3	-1.0723e-05
189.4	-1.0738e-05
189.5	-1.0752e-05
189.6	-1.0764e-05
189.7	-1.0776e-05
189.8	-1.0786e-05
189.9	-1.0794e-05
190	-1.08e-05
190.1	-1.0805e-05
190.2	-1.0808e-05
190.3	-1.0812e-05
190.4	-1.0814e-05
190.5	-1.0816e-05
190.6	-1.0818e-05
190.7	-1.0821e-05
190.8	-1.0825e-05
190.9	-1.0831e-05
191	-1.084e-05
191.1	-1.0852e-05
191.2	-1.0868e-05
191.3	-1.0885e-05
191.4	-1.0902e-05
191.5	-1.0918e-05
191.6	-1.0932e-05
191.7	-1.0944e-05
191.8	-1.0954e-05
191.9	-1.0963e-05
192	-1.0971e-05
192.1	-1.0984e-05
192.2	-1.1e-05
192.3	-1.1019e-05
192.4	-1.1037e-05
192.5	-1.1051e-05
192.6	-1.1062e-05
192.7	-1.1071e-05
192.8	-1.1083e-05
192.9	-1.1101e-05
193	-1.112e-05
193.1	-1.1136e-05
193.2	-1.1149e-05
193.3	-1.1161e-05
193.4	-1.117e-05
193.5	-1.1181e-05
193.6	-1.1194e-05
193.7	-1.1208e-05
193.8	-1.1218e-05
193.9	-1.1228e-05
194	-1.1241e-05
194.1	-1.1249e-05
194.2	-1.1256e-05
194.3	-1.1269e-05
194.4	-1.128e-05
194.5	-1.1286e-05
194.6	-1.1298e-05
194.7	-1.1312e-05
194.8	-1.1322e-05
194.9	-1.1329e-05
195	-1.1337e-05
195.1	-1.1348e-05
195.2	-1.1361e-05
195.3	-1.1374e-05
195.4	-1.1384e-05
195.5	-1.1392e-05
195.6	-1.14e-05
195.7	-1.1406e-05
195.8	-1.1413e-05
195.9	-1.1422e-05
196	-1.1434e-05
196.1	-1.145e-05
196.2	-1.1468e-05
196.3	-1.1488e-05
196.4	-1.1509e-05
196.5	-1.1531e-05
196.6	-1.1553e-05
196.7	-1.1574e-05
196.8	-1.1596e-05
196.9	-1.1619e-05
197	-1.1642e-05
197.1	-1.1664e-05
197.2	-1.1686e-05
197.3	-1.1706e-05
197.4	-1.1725e-05
197.5	-1.1741e-05
197.6	-1.1758e-05
197.7	-1.1774e-05
197.8	-1.1789e-05
197.9	-1.1804e-05
198	-1.1817e-05
198.1	-1.1829e-05
198.2	-1.1841e-05
198.3	-1.1853e-05
198.4	-1.1864e-05
198.5	-1.1876e-05
198.6	-1.1887e-05
198.7	-1.1897e-05
198.8	-1.1905e-05
198.9	-1.1911e-05
199	-1.1916e-05
199.1	-1.1919e-05
199.2	-1.1921e-05
199.3	-1.1922e-05
199.4	-1.1921e-05
199.5	-1.1921e-05
199.6	-1.1922e-05
199.7	-1.1928e-05
199.8	-1.1939e-05
199.9	-1.1955e-05
200	-1.1971e-05
200.1	-1.1987e-05
200.2	-1.2001e-05
200.3	-1.201e-05
200.4	-1.2018e-05
200.5	-1.2026e-05
200.6	-1.2035e-05
200.7	-1.2048e-05
200.8	-1.2062e-05
200.9	-1.2077e-05
201	-1.2087e-05
201.1	-1.2094e-05
201.2	-1.2099e-05
201.3	-1.2109e-05
201.4	-1.2123e-05
201.5	-1.2138e-05
201.6	-1.2153e-05
201.7	-1.2168e-05
201.8	-1.2183e-05
201.9	-1.2203e-05
202	-1.2222e-05
202.1	-1.2237e-05
202.2	-1.225e-05
202.3	-1.2266e-05
202.4	-1.228e-05
202.5	-1.2292e-05
202.6	-1.2306e-05
202.7	-1.2318e-05
202.8	-1.2326e-05
202.9	-1.2337e-05
203	-1.2347e-05
203.1	-1.2351e-05
203.2	-1.2352e-05
203.3	-1.2354e-05
203.4	-1.2359e-05
203.5	-1.2357e-05
203.6	-1.2346e-05
203.7	-1.2331e-05
203.8	-1.2313e-05
203.9	-1.2294e-05
204	-1.2276e-05
204.1	-1.2262e-05
204.2	-1.225e-05
204.3	-1.2238e-05
204.4	-1.2227e-05
204.5	-1.221e-05
204.6	-1.2187e-05
204.7	-1.2164e-05
204.8	-1.2139e-05
204.9	-1.2111e-05
205	-1.2083e-05
205.1	-1.2053e-05
205.2	-1.2022e-05
205.3	-1.1989e-05
205.4	-1.1955e-05
205.5	-1.1921e-05
205.6	-1.1889e-05
205.7	-1.1857e-05
205.8	-1.1828e-05
205.9	-1.1799e-05
206	-1.1771e-05
206.1	-1.1746e-05
206.2	-1.1723e-05
206.3	-1.1702e-05
206.4	-1.1684e-05
206.5	-1.1666e-05
206.6	-1.165e-05
206.7	-1.1637e-05
206.8	-1.1627e-05
206.9	-1.1618e-05
207	-1.1611e-05
207.1	-1.1605e-05
207.2	-1.16e-05
207.3	-1.1594e-05
207.4	-1.1586e-05
207.5	-1.1576e-05
207.6	-1.1565e-05
207.7	-1.155e-05
207.8	-1.1533e-05
207.9	-1.1514e-05
208	-1.1493e-05
208.1	-1.1471e-05
208.2	-1.1449e-05
208.3	-1.1431e-05
208.4	-1.1418e-05
208.5	-1.1406e-05
208.6	-1.1397e-05
208.7	-1.1386e-05
208.8	-1.1372e-05
208.9	-1.1355e-05
209	-1.1336e-05
209.1	-1.132e-05
209.2	-1.1306e-05
209.3	-1.1298e-05
209.4	-1.1292e-05
209.5	-1.1282e-05
209.6	-1.127e-05
209.7	-1.1256e-05
209.8	-1.1243e-05
209.9	-1.1233e-05
210	-1.1226e-05
210.1	-1.1219e-05
210.2	-1.1208e-05
210.3	-1.1196e-05
210.4	-1.1187e-05
210.5	-1.118e-05
210.6	-1.1171e-05
210.7	-1.1161e-05
210.8	-1.1155e-05
210.9	-1.1145e-05
211	-1.1132e-05
211.1	-1.1125e-05
211.2	-1.1117e-05
211.3	-1.1104e-05
211.4	-1.1092e-05
211.5	-1.1086e-05
211.6	-1.1079e-05
211.7	-1.1068e-05
211.8	-1.1055e-05
211.9	-1.1043e-05
212	-1.1033e-05
212.1	-1.1027e-05
212.2	-1.1022e-05
212.3	-1.1015e-05
212.4	-1.1006e-05
212.5	-1.0995e-05
212.6	-1.0981e-05
212.7	-1.0966e-05
212.8	-1.0952e-05
212.9	-1.0939e-05
213	-1.0925e-05
213.1	-1.0911e-05
213.2	-1.0898e-05
213.3	-1.0888e-05
213.4	-1.088e-05
213.5	-1.0873e-05
213.6	-1.0867e-05
213.7	-1.0863e-05
213.8	-1.086e-05
213.9	-1.0856e-05
214	-1.0852e-05
214.1	-1.0848e-05
214.2	-1.0845e-05
214.3	-1.0842e-05
214.4	-1.0837e-05
214.5	-1.0832e-05
214.6	-1.0827e-05
214.7	-1.0821e-05
214.8	-1.0813e-05
214.9	-1.0804e-05
215	-1.0796e-05
215.1	-1.0786e-05
215.2	-1.0774e-05
215.3	-1.0761e-05
215.4	-1.0748e-05
215.5	-1.0734e-05
215.6	-1.0721e-05
215.7	-1.0709e-05
215.8	-1.0697e-05
215.9	-1.0689e-05
216	-1.0683e-05
216.1	-1.0678e-05
216.2	-1.0675e-05
216.3	-1.0674e-05
216.4	-1.0671e-05
216.5	-1.0668e-05
216.6	-1.0661e-05
216.7	-1.0651e-05
216.8	-1.064e-05
216.9	-1.0627e-05
217	-1.0615e-05
217.1	-1.0608e-05
217.2	-1.0605e-05
217.3	-1.0602e-05
217.4	-1.0597e-05
217.5	-1.0589e-05
217.6	-1.0578e-05
217.7	-1.0566e-05
217.8	-1.0556e-05
217.9	-1.0553e-05
218	-1.0551e-05
218.1	-1.0546e-05
218.2	-1.0539e-05
218.3	-1.0528e-05
218.4	-1.0518e-05
218.5	-1.0507e-05
218.6	-1.0498e-05
218.7	-1.0493e-05
218.8	-1.0486e-05
218.9	-1.0474e-05
219	-1.0465e-05
219.1	-1.0457e-05
219.2	-1.0444e-05
219.3	-1.0436e-05
219.4	-1.0431e-05
219.5	-1.042e-05
219.6	-1.0408e-05
219.7	-1.0401e-05
219.8	-1.0394e-05
219.9	-1.0383e-05
220	-1.0369e-05
220.1	-1.0358e-05
220.2	-1.0349e-05
220.3	-1.0343e-05
220.4	-1.0336e-05
220.5	-1.0327e-05
220.6	-1.0314e-05
220.7	-1.0299e-05
220.8	-1.0287e-05
220.9	-1.0273e-05
221	-1.0259e-05
221.1	-1.0247e-05
221.2	-1.0237e-05
221.3	-1.0229e-05
221.4	-1.0223e-05
221.5	-1.0219e-05
221.6	-1.0216e-05
221.7	-1.0214e-05
221.8	-1.0212e-05
221.9	-1.0209e-05
222	-1.0205e-05
222.1	-1.0201e-05
222.2	-1.0198e-05
222.3	-1.0196e-05
222.4	-1.0194e-05
222.5	-1.0191e-05
222.6	-1.0186e-05
222.7	-1.0181e-05
222.8	-1.0176e-05
222.9	-1.0171e-05
223	-1.0166e-05
223.1	-1.016e-05
223.2	-1.0152e-05
223.3	-1.0142e-05
223.4	-1.0132e-05
223.5	-1.0119e-05
223.6	-1.0105e-05
223.7	-1.0091e-05
223.8	-1.0078e-05
223.9	-1.0065e-05
224	-1.0051e-05
224.1	-1.0038e-05
224.2	-1.0027e-05
224.3	-1.0018e-05
224.4	-1.0012e-05
224.5	-1.001e-05
224.6	-1.0009e-05
224.7	-1.0009e-05
224.8	-1.0007e-05
224.9	-1.0002e-05
225	-9.995e-06
225.1	-9.9867e-06
225.2	-9.9782e-06
225.3	-9.9703e-06
225.4	-9.965e-06
225.5	-9.9649e-06
225.6	-9.9657e-06
225.7	-9.964e-06
225.8	-9.9606e-06
225.9	-9.9538e-06
226	-9.9454e-06
226.1	-9.9411e-06
226.2	-9.9407e-06
226.3	-9.939e-06
226.4	-9.9344e-06
226.5	-9.9272e-06
226.6	-9.9182e-06
226.7	-9.9081e-06
226.8	-9.8971e-06
226.9	-9.8885e-06
227	-9.883e-06
227.1	-9.8742e-06
227.2	-9.8627e-06
227.3	-9.8561e-06
227.4	-9.8503e-06
227.5	-9.8393e-06
227.6	-9.8305e-06
227.7	-9.8246e-06
227.8	-9.8158e-06
227.9	-9.807e-06
228	-9.8035e-06
228.1	-9.8007e-06
228.2	-9.7946e-06
228.3	-9.7879e-06
228.4	-9.7822e-06
228.5	-9.7806e-06
228.6	-9.7819e-06
228.7	-9.7809e-06
228.8	-9.7775e-06
228.9	-9.773e-06
229	-9.7674e-06
229.1	-9.762e-06
229.2	-9.7581e-06
229.3	-9.7566e-06
229.4	-9.7575e-06
229.5	-9.761e-06
229.6	-9.7665e-06
229.7	-9.7748e-06
229.8	-9.7845e-06
229.9	-9.7922e-06
230	-9.798e-06
230.1	-9.8038e-06
230.2	-9.81e-06
230.3	-9.816e-06
230.4	-9.8218e-06
230.5	-9.827e-06
230.6	-9.8322e-06
230.7	-9.8362e-06
230.8	-9.8406e-06
230.9	-9.8447e-06
231	-9.8478e-06
231.1	-9.8508e-06
231.2	-9.8537e-06
231.3	-9.8564e-06
231.4	-9.8578e-06
231.5	-9.8586e-06
231.6	-9.859e-06
231.7	-9.8597e-06
231.8	-9.8597e-06
231.9	-9.8572e-06
232	-9.853e-06
232.1	-9.8476e-06
232.2	-9.8412e-06
232.3	-9.8345e-06
232.4	-9.8268e-06
232.5	-9.816e-06
232.6	-9.804e-06
232.7	-9.7919e-06
232.8	-9.7797e-06
232.9	-9.7696e-06
233	-9.7628e-06
233.1	-9.7593e-06
233.2	-9.759e-06
233.3	-9.7591e-06
233.4	-9.7579e-06
233.5	-9.755e-06
233.6	-9.7495e-06
233.7	-9.7422e-06
233.8	-9.7349e-06
233.9	-9.7301e-06
234	-9.728e-06
234.1	-9.7299e-06
234.2	-9.7315e-06
234.3	-9.7282e-06
234.4	-9.7217e-06
234.5	-9.7134e-06
234.6	-9.7073e-06
234.7	-9.7049e-06
234.8	-9.7047e-06
234.9	-9.7047e-06
235	-9.7045e-06
235.1	-9.7062e-06
235.2	-9.7089e-06
235.3	-9.7103e-06
235.4	-9.708e-06
235.5	-9.7037e-06
235.6	-9.7033e-06
235.7	-9.7025e-06
235.8	-9.6978e-06
235.9	-9.696e-06
236	-9.6955e-06
236.1	-9.6909e-06
236.2	-9.6864e-06
236.3	-9.6859e-06
236.4	-9.6839e-06
236.5	-9.6775e-06
236.6	-9.6707e-06
236.7	-9.6678e-06
236.8	-9.6682e-06
236.9	-9.6684e-06
237	-9.666e-06
237.1	-9.661e-06
237.2	-9.6538e-06
237.3	-9.6476e-06
237.4	-9.644e-06
237.5	-9.641e-06
237.6	-9.6398e-06
237.7	-9.6413e-06
237.8	-9.645e-06
237.9	-9.6501e-06
238	-9.6551e-06
238.1	-9.6591e-06
238.2	-9.6634e-06
238.3	-9.6676e-06
238.4	-9.6695e-06
238.5	-9.6712e-06
238.6	-9.6737e-06
238.7	-9.6759e-06
238.8	-9.6783e-06
238.9	-9.6815e-06
239	-9.6841e-06
239.1	-9.6849e-06
239.2	-9.6851e-06
239.3	-9.6867e-06
239.4	-9.6874e-06
239.5	-9.6863e-06
239.6	-9.6843e-06
239.7	-9.6817e-06
239.8	-9.6795e-06
239.9	-9.6756e-06
240	-9.669e-06
240.1	-9.6623e-06
240.2	-9.6556e-06
240.3	-9.6462e-06
240.4	-9.6353e-06
240.5	-9.6241e-06
240.6	-9.6111e-06
240.7	-9.5985e-06
240.8	-9.586e-06
240.9	-9.5743e-06
241	-9.565e-06
241.1	-9.5592e-06
241.2	-9.556e-06
241.3	-9.5552e-06
241.4	-9.5556e-06
241.5	-9.5535e-06
241.6	-9.5515e-06
241.7	-9.548e-06
241.8	-9.5417e-06
241.9	-9.5347e-06
242	-9.5288e-06
242.1	-9.5261e-06
242.2	-9.5258e-06
242.3	-9.5286e-06
242.4	-9.531e-06
242.5	-9.5302e-06
242.6	-9.5273e-06
242.7	-9.5233e-06
242.8	-9.5231e-06
242.9	-9.5273e-06
243	-9.5311e-06
243.1	-9.5319e-06
243.2	-9.5304e-06
243.3	-9.5274e-06
243.4	-9.5233e-06
243.5	-9.5182e-06
243.6	-9.5153e-06
243.7	-9.5168e-06
243.8	-9.5163e-06
243.9	-9.5128e-06
244	-9.5125e-06
244.1	-9.5103e-06
244.2	-9.5041e-06
244.3	-9.5031e-06
244.4	-9.5038e-06
244.5	-9.4989e-06
244.6	-9.4943e-06
244.7	-9.4961e-06
244.8	-9.4968e-06
244.9	-9.4927e-06
245	-9.4879e-06
245.1	-9.4836e-06
245.2	-9.4827e-06
245.3	-9.4874e-06
245.4	-9.4902e-06
245.5	-9.4875e-06
245.6	-9.4831e-06
245.7	-9.478e-06
245.8	-9.4737e-06
245.9	-9.4709e-06
246	-9.4708e-06
246.1	-9.4747e-06
246.2	-9.4809e-06
246.3	-9.489e-06
246.4	-9.4985e-06
246.5	-9.5076e-06
246.6	-9.5157e-06
246.7	-9.5246e-06
246.8	-9.5343e-06
246.9	-9.5416e-06
247	-9.5485e-06
247.1	-9.5556e-06
247.2	-9.5619e-06
247.3	-9.5672e-06
247.4	-9.5725e-06
247.5	-9.578e-06
247.6	-9.5826e-06
247.7	-9.586e-06
247.8	-9.5882e-06
247.9	-9.5903e-06
248	-9.5914e-06
248.1	-9.5931e-06
248.2	-9.5946e-06
248.3	-9.5942e-06
248.4	-9.5926e-06
248.5	-9.589e-06
248.6	-9.5846e-06
248.7	-9.5789e-06
248.8	-9.5715e-06
248.9	-9.5626e-06
249	-9.5533e-06
249.1	-9.5437e-06
249.2	-9.5322e-06
249.3	-9.5194e-06
249.4	-9.507e-06
249.5	-9.4961e-06
249.6	-9.4873e-06
249.7	-9.4813e-06
249.8	-9.4778e-06
249.9	-9.476e-06
250	-9.4745e-06
250.1	-9.4731e-06
250.2	-9.4698e-06
250.3	-9.4641e-06
250.4	-9.4568e-06
250.5	-9.4473e-06
250.6	-9.4396e-06
250.7	-9.4388e-06
250.8	-9.4404e-06
250.9	-9.4399e-06
251	-9.437e-06
251.1	-9.4311e-06
251.2	-9.4233e-06
251.3	-9.417e-06
251.4	-9.4155e-06
251.5	-9.4166e-06
251.6	-9.418e-06
251.7	-9.4181e-06
251.8	-9.4193e-06
251.9	-9.4232e-06
252	-9.4267e-06
252.1	-9.4259e-06
252.2	-9.4232e-06
252.3	-9.4256e-06
252.4	-9.4282e-06
252.5	-9.4264e-06
252.6	-9.4279e-06
252.7	-9.4291e-06
252.8	-9.426e-06
252.9	-9.4248e-06
253	-9.4274e-06
253.1	-9.4267e-06
253.2	-9.4222e-06
253.3	-9.4189e-06
253.4	-9.4181e-06
253.5	-9.421e-06
253.6	-9.4235e-06
253.7	-9.4215e-06
253.8	-9.4169e-06
253.9	-9.412e-06
254	-9.4075e-06
254.1	-9.4046e-06
254.2	-9.4039e-06
254.3	-9.4064e-06
254.4	-9.411e-06
254.5	-9.4162e-06
254.6	-9.4195e-06
254.7	-9.4199e-06
254.8	-9.4202e-06
254.9	-9.4196e-06
255	-9.4174e-06
255.1	-9.4146e-06
255.2	-9.4122e-06
255.3	-9.4104e-06
255.4	-9.4078e-06
255.5	-9.4048e-06
255.6	-9.4017e-06
255.7	-9.3998e-06
255.8	-9.3987e-06
255.9	-9.3987e-06
256	-9.399e-06
256.1	-9.3994e-06
256.2	-9.4014e-06
256.3	-9.4043e-06
256.4	-9.4079e-06
256.5	-9.4125e-06
256.6	-9.4175e-06
256.7	-9.4226e-06
256.8	-9.4283e-06
256.9	-9.4339e-06
257	-9.4384e-06
257.1	-9.4416e-06
257.2	-9.4427e-06
257.3	-9.4437e-06
257.4	-9.4452e-06
257.5	-9.4444e-06
257.6	-9.4411e-06
257.7	-9.4363e-06
257.8	-9.4294e-06
257.9	-9.4216e-06
258	-9.4143e-06
258.1	-9.4105e-06
258.2	-9.4105e-06
258.3	-9.4113e-06
258.4	-9.4116e-06
258.5	-9.4109e-06
258.6	-9.407e-06
258.7	-9.399e-06
258.8	-9.3888e-06
258.9	-9.3777e-06
259	-9.3687e-06
259.1	-9.3646e-06
259.2	-9.3626e-06
259.3	-9.3583e-06
259.4	-9.3503e-06
259.5	-9.3382e-06
259.6	-9.3256e-06
259.7	-9.3172e-06
259.8	-9.3131e-06
259.9	-9.3114e-06
260	-9.3105e-06
260.1	-9.3105e-06
260.2	-9.311e-06
260.3	-9.3076e-06
260.4	-9.3012e-06
260.5	-9.2987e-06
260.6	-9.2997e-06
260.7	-9.2969e-06
260.8	-9.2928e-06
260.9	-9.2934e-06
261	-9.2932e-06
261.1	-9.2914e-06
261.2	-9.292e-06
261.3	-9.2918e-06
261.4	-9.2884e-06
261.5	-9.2859e-06
261.6	-9.2881e-06
261.7	-9.2924e-06
261.8	-9.2945e-06
261.9	-9.2925e-06
262	-9.2888e-06
262.1	-9.2848e-06
262.2	-9.2828e-06
262.3	-9.2848e-06
262.4	-9.2888e-06
262.5	-9.2938e-06
262.6	-9.2958e-06
262.7	-9.2942e-06
262.8	-9.2908e-06
262.9	-9.285e-06
263	-9.2789e-06
263.1	-9.2737e-06
263.2	-9.2677e-06
263.3	-9.2614e-06
263.4	-9.2564e-06
263.5	-9.2505e-06
263.6	-9.2442e-06
263.7	-9.2396e-06
263.8	-9.2371e-06
263.9	-9.2346e-06
264	-9.2305e-06
264.1	-9.2275e-06
264.2	-9.2246e-06
264.3	-9.22e-06
264.4	-9.2159e-06
264.5	-9.2129e-06
264.6	-9.2095e-06
264.7	-9.2058e-06
264.8	-9.2015e-06
264.9	-9.196e-06
265	-9.191e-06
265.1	-9.187e-06
265.2	-9.184e-06
265.3	-9.1823e-06
265.4	-9.1815e-06
265.5	-9.1813e-06
265.6	-9.1823e-06
265.7	-9.1847e-06
265.8	-9.188e-06
265.9	-9.1929e-06
266	-9.1979e-06
266.1	-9.2022e-06
266.2	-9.2054e-06
266.3	-9.2068e-06
266.4	-9.2064e-06
266.5	-9.2045e-06
266.6	-9.1999e-06
266.7	-9.1945e-06
266.8	-9.1895e-06
266.9	-9.1871e-06
267	-9.1878e-06
267.1	-9.191e-06
267.2	-9.1943e-06
267.3	-9.1947e-06
267.4	-9.1931e-06
267.5	-9.189e-06
267.6	-9.1852e-06
267.7	-9.1839e-06
267.8	-9.1854e-06
267.9	-9.1887e-06
268	-9.1908e-06
268.1	-9.1898e-06
268.2	-9.1863e-06
268.3	-9.1819e-06
268.4	-9.1768e-06
268.5	-9.1707e-06
268.6	-9.1656e-06
268.7	-9.1646e-06
268.8	-9.1668e-06
268.9	-9.1643e-06
269	-9.1593e-06
269.1	-9.1594e-06
269.2	-9.1582e-06
269.3	-9.1529e-06
269.4	-9.1515e-06
269.5	-9.1517e-06
269.6	-9.1478e-06
269.7	-9.1428e-06
269.8	-9.1425e-06
269.9	-9.144e-06
270	-9.1413e-06
270.1	-9.1344e-06
270.2	-9.127e-06
270.3	-9.1212e-06
270.4	-9.1185e-06
270.5	-9.1199e-06
270.6	-9.1206e-06
270.7	-9.1189e-06
270.8	-9.1143e-06
270.9	-9.1073e-06
271	-9.0986e-06
271.1	-9.0883e-06
271.2	-9.0778e-06
271.3	-9.0669e-06
271.4	-9.056e-06
271.5	-9.0453e-06
271.6	-9.0364e-06
271.7	-9.0283e-06
271.8	-9.0207e-06
271.9	-9.0142e-06
272	-9.0084e-06
272.1	-9.0033e-06
272.2	-8.9983e-06
272.3	-8.9943e-06
272.4	-8.9901e-06
272.5	-8.9848e-06
272.6	-8.9804e-06
272.7	-8.9772e-06
272.8	-8.9746e-06
272.9	-8.9712e-06
273	-8.9673e-06
273.1	-8.9648e-06
273.2	-8.9634e-06
273.3	-8.9639e-06
273.4	-8.9652e-06
273.5	-8.9679e-06
273.6	-8.9723e-06
273.7	-8.9791e-06
273.8	-8.9878e-06
273.9	-8.9973e-06
274	-9.0077e-06
274.1	-9.0184e-06
274.2	-9.0273e-06
274.3	-9.0336e-06
274.4	-9.0389e-06
274.5	-9.0423e-06
274.6	-9.0433e-06
274.7	-9.0431e-06
274.8	-9.0421e-06
274.9	-9.0404e-06
275	-9.0402e-06
275.1	-9.0431e-06
275.2	-9.0497e-06
275.3	-9.0551e-06
275.4	-9.0575e-06
275.5	-9.0575e-06
275.6	-9.0549e-06
275.7	-9.0506e-06
275.8	-9.0489e-06
275.9	-9.0523e-06
276	-9.0567e-06
276.1	-9.0584e-06
276.2	-9.0565e-06
276.3	-9.0514e-06
276.4	-9.0482e-06
276.5	-9.0497e-06
276.6	-9.0528e-06
276.7	-9.0553e-06
276.8	-9.0564e-06
276.9	-9.0551e-06
277	-9.0516e-06
277.1	-9.0493e-06
277.2	-9.0506e-06
277.3	-9.049e-06
277.4	-9.0439e-06
277.5	-9.0431e-06
277.6	-9.0415e-06
277.7	-9.0384e-06
277.8	-9.0376e-06
277.9	-9.0362e-06
278	-9.0318e-06
278.1	-9.026e-06
278.2	-9.0235e-06
278.3	-9.0249e-06
278.4	-9.0238e-06
278.5	-9.0174e-06
278.6	-9.0097e-06
278.7	-9.0038e-06
278.8	-9.0013e-06
278.9	-9.001e-06
279	-9.0015e-06
279.1	-9.0003e-06
279.2	-8.9958e-06
279.3	-8.9883e-06
279.4	-8.98e-06
279.5	-8.9713e-06
279.6	-8.9625e-06
279.7	-8.9556e-06
279.8	-8.9486e-06
279.9	-8.9414e-06
280	-8.9356e-06
280.1	-8.931e-06
280.2	-8.928e-06
280.3	-8.9283e-06
280.4	-8.9297e-06
280.5	-8.9311e-06
280.6	-8.9316e-06
280.7	-8.9315e-06
280.8	-8.9329e-06
280.9	-8.9338e-06
281	-8.9336e-06
281.1	-8.933e-06
281.2	-8.9324e-06
281.3	-8.9307e-06
281.4	-8.9293e-06
281.5	-8.929e-06
281.6	-8.9287e-06
281.7	-8.9277e-06
281.8	-8.9268e-06
281.9	-8.9264e-06
282	-8.9261e-06
282.1	-8.9263e-06
282.2	-8.9276e-06
282.3	-8.9311e-06
282.4	-8.9356e-06
282.5	-8.9421e-06
282.6	-8.951e-06
282.7	-8.9595e-06
282.8	-8.9691e-06
282.9	-8.9791e-06
283	-8.9867e-06
283.1	-8.9926e-06
283.2	-8.9961e-06
283.3	-8.9964e-06
283.4	-8.9964e-06
283.5	-8.9959e-06
283.6	-8.9967e-06
283.7	-9.0014e-06
283.8	-9.008e-06
283.9	-9.014e-06
284	-9.0178e-06
284.1	-9.0189e-06
284.2	-9.0177e-06
284.3	-9.0169e-06
284.4	-9.0186e-06
284.5	-9.0237e-06
284.6	-9.029e-06
284.7	-9.0325e-06
284.8	-9.0332e-06
284.9	-9.0305e-06
285	-9.0257e-06
285.1	-9.0204e-06
285.2	-9.0149e-06
285.3	-9.0088e-06
285.4	-9.0064e-06
285.5	-9.0069e-06
285.6	-9.003e-06
285.7	-8.9978e-06
285.8	-8.9961e-06
285.9	-8.9922e-06
286	-8.9865e-06
286.1	-8.9854e-06
286.2	-8.9833e-06
286.3	-8.9763e-06
286.4	-8.9715e-06
286.5	-8.971e-06
286.6	-8.9694e-06
286.7	-8.9626e-06
286.8	-8.9562e-06
286.9	-8.9508e-06
287	-8.948e-06
287.1	-8.9483e-06
287.2	-8.9482e-06
287.3	-8.9474e-06
287.4	-8.9433e-06
287.5	-8.9365e-06
287.6	-8.9293e-06
287.7	-8.9223e-06
287.8	-8.9171e-06
287.9	-8.9133e-06
288	-8.9097e-06
288.1	-8.9077e-06
288.2	-8.9079e-06
288.3	-8.9091e-06
288.4	-8.9119e-06
288.5	-8.9156e-06
288.6	-8.9189e-06
288.7	-8.9222e-06
288.8	-8.9251e-06
288.9	-8.9272e-06
289	-8.9289e-06
289.1	-8.9288e-06
289.2	-8.9284e-06
289.3	-8.9286e-06
289.4	-8.9282e-06
289.5	-8.9268e-06
289.6	-8.9243e-06
289.7	-8.9227e-06
289.8	-8.9212e-06
289.9	-8.9193e-06
290	-8.9162e-06
290.1	-8.9119e-06
290.2	-8.9076e-06
290.3	-8.9021e-06
290.4	-8.8968e-06
290.5	-8.8918e-06
290.6	-8.8869e-06
290.7	-8.8831e-06
290.8	-8.8808e-06
290.9	-8.8804e-06
291	-8.8817e-06
291.1	-8.886e-06
291.2	-8.8922e-06
291.3	-8.8993e-06
291.4	-8.9045e-06
291.5	-8.9067e-06
291.6	-8.9072e-06
291.7	-8.9052e-06
291.8	-8.9012e-06
291.9	-8.8974e-06
292	-8.8952e-06
292.1	-8.8952e-06
292.2	-8.8985e-06
292.3	-8.9022e-06
292.4	-8.9028e-06
292.5	-8.9009e-06
292.6	-8.8974e-06
292.7	-8.8929e-06
292.8	-8.8914e-06
292.9	-8.8944e-06
293	-8.897e-06
293.1	-8.8955e-06
293.2	-8.8905e-06
293.3	-8.8839e-06
293.4	-8.8773e-06
293.5	-8.871e-06
293.6	-8.867e-06
293.7	-8.8676e-06
293.8	-8.8655e-06
293.9	-8.8576e-06
294	-8.8524e-06
294.1	-8.8489e-06
294.2	-8.8429e-06
294.3	-8.8391e-06
294.4	-8.8373e-06
294.5	-8.8316e-06
294.6	-8.8246e-06
294.7	-8.8224e-06
294.8	-8.8226e-06
294.9	-8.8186e-06
295	-8.8122e-06
295.1	-8.8079e-06
295.2	-8.8056e-06
295.3	-8.8077e-06
295.4	-8.8107e-06
295.5	-8.8105e-06
295.6	-8.8074e-06
295.7	-8.8024e-06
295.8	-8.7977e-06
295.9	-8.7941e-06
296	-8.7912e-06
296.1	-8.7899e-06
296.2	-8.791e-06
296.3	-8.7943e-06
296.4	-8.8003e-06
296.5	-8.8078e-06
296.6	-8.8154e-06
296.7	-8.8229e-06
296.8	-8.8289e-06
296.9	-8.8336e-06
297	-8.8385e-06
297.1	-8.8432e-06
297.2	-8.8472e-06
297.3	-8.8496e-06
297.4	-8.8516e-06
297.5	-8.8539e-06
297.6	-8.8557e-06
297.7	-8.8566e-06
297.8	-8.8571e-06
297.9	-8.8573e-06
298	-8.8567e-06
298.1	-8.8555e-06
298.2	-8.8526e-06
298.3	-8.8481e-06
298.4	-8.8433e-06
298.5	-8.8381e-06
298.6	-8.8318e-06
298.7	-8.8236e-06
298.8	-8.8139e-06
298.9	-8.8017e-06
299	-8.7891e-06
299.1	-8.7777e-06
299.2	-8.7668e-06
299.3	-8.7566e-06
299.4	-8.7466e-06
299.5	-8.7391e-06
299.6	-8.7345e-06
299.7	-8.731e-06
299.8	-8.7292e-06
299.9	-8.7277e-06
300	-8.7248e-06
300.1	-8.7197e-06
300.2	-8.7124e-06
300.3	-8.7021e-06
300.4	-8.6917e-06
300.5	-8.6853e-06
300.6	-8.6836e-06
300.7	-8.6846e-06
300.8	-8.6838e-06
300.9	-8.6792e-06
301	-8.6717e-06
301.1	-8.6637e-06
301.2	-8.6583e-06
301.3	-8.6572e-06
301.4	-8.6578e-06
301.5	-8.6571e-06
301.6	-8.654e-06
301.7	-8.6479e-06
301.8	-8.6416e-06
301.9	-8.6378e-06
302	-8.6364e-06
302.1	-8.6345e-06
302.2	-8.6302e-06
302.3	-8.6267e-06
302.4	-8.6247e-06
302.5	-8.6179e-06
302.6	-8.6104e-06
302.7	-8.6083e-06
302.8	-8.6043e-06
302.9	-8.5978e-06
303	-8.595e-06
303.1	-8.5945e-06
303.2	-8.5904e-06
303.3	-8.5839e-06
303.4	-8.5774e-06
303.5	-8.5731e-06
303.6	-8.5723e-06
303.7	-8.5725e-06
303.8	-8.5708e-06
303.9	-8.566e-06
304	-8.5601e-06
304.1	-8.5523e-06
304.2	-8.5445e-06
304.3	-8.5395e-06
304.4	-8.537e-06
304.5	-8.5352e-06
304.6	-8.5355e-06
304.7	-8.5378e-06
304.8	-8.5412e-06
304.9	-8.5455e-06
305	-8.5482e-06
305.1	-8.5504e-06
305.2	-8.553e-06
305.3	-8.5543e-06
305.4	-8.555e-06
305.5	-8.5552e-06
305.6	-8.5543e-06
305.7	-8.5533e-06
305.8	-8.5522e-06
305.9	-8.552e-06
306	-8.5518e-06
306.1	-8.55e-06
306.2	-8.5473e-06
306.3	-8.5446e-06
306.4	-8.541e-06
306.5	-8.5374e-06
306.6	-8.534e-06
306.7	-8.5295e-06
306.8	-8.5242e-06
306.9	-8.5173e-06
307	-8.5098e-06
307.1	-8.5014e-06
307.2	-8.4926e-06
307.3	-8.485e-06
307.4	-8.4778e-06
307.5	-8.4696e-06
307.6	-8.4628e-06
307.7	-8.4596e-06
307.8	-8.4577e-06
307.9	-8.459e-06
308	-8.4628e-06
308.1	-8.4661e-06
308.2	-8.4689e-06
308.3	-8.4696e-06
308.4	-8.467e-06
308.5	-8.4623e-06
308.6	-8.4571e-06
308.7	-8.4538e-06
308.8	-8.4547e-06
308.9	-8.4594e-06
309	-8.4639e-06
309.1	-8.4651e-06
309.2	-8.4631e-06
309.3	-8.4575e-06
309.4	-8.4529e-06
309.5	-8.4532e-06
309.6	-8.4571e-06
309.7	-8.4596e-06
309.8	-8.4578e-06
309.9	-8.4536e-06
310	-8.4492e-06
310.1	-8.4461e-06
310.2	-8.4435e-06
310.3	-8.4437e-06
310.4	-8.4455e-06
310.5	-8.4416e-06
310.6	-8.4355e-06
310.7	-8.4343e-06
310.8	-8.4337e-06
310.9	-8.4302e-06
311	-8.4292e-06
311.1	-8.427e-06
311.2	-8.4212e-06
311.3	-8.4186e-06
311.4	-8.4192e-06
311.5	-8.4176e-06
311.6	-8.4135e-06
311.7	-8.4088e-06
311.8	-8.4063e-06
311.9	-8.4087e-06
312	-8.4116e-06
312.1	-8.411e-06
312.2	-8.4079e-06
312.3	-8.4046e-06
312.4	-8.4013e-06
312.5	-8.3978e-06
312.6	-8.3962e-06
312.7	-8.3983e-06
312.8	-8.403e-06
312.9	-8.4092e-06
313	-8.4171e-06
313.1	-8.4248e-06
313.2	-8.431e-06
313.3	-8.4366e-06
313.4	-8.4409e-06
313.5	-8.4431e-06
313.6	-8.4452e-06
313.7	-8.4479e-06
313.8	-8.4502e-06
313.9	-8.4514e-06
314	-8.4519e-06
314.1	-8.4533e-06
314.2	-8.4548e-06
314.3	-8.4553e-06
314.4	-8.4561e-06
314.5	-8.4569e-06
314.6	-8.4572e-06
314.7	-8.4568e-06
314.8	-8.4569e-06
314.9	-8.4557e-06
315	-8.4535e-06
315.1	-8.452e-06
315.2	-8.4496e-06
315.3	-8.4461e-06
315.4	-8.4419e-06
315.5	-8.4367e-06
315.6	-8.4306e-06
315.7	-8.4223e-06
315.8	-8.4118e-06
315.9	-8.4012e-06
316	-8.3897e-06
316.1	-8.3773e-06
316.2	-8.3658e-06
316.3	-8.3548e-06
316.4	-8.3453e-06
316.5	-8.3392e-06
316.6	-8.3361e-06
316.7	-8.3338e-06
316.8	-8.3303e-06
316.9	-8.3239e-06
317	-8.3147e-06
317.1	-8.3045e-06
317.2	-8.2939e-06
317.3	-8.2848e-06
317.4	-8.2791e-06
317.5	-8.2764e-06
317.6	-8.2729e-06
317.7	-8.2658e-06
317.8	-8.2555e-06
317.9	-8.2445e-06
318	-8.236e-06
318.1	-8.2325e-06
318.2	-8.2312e-06
318.3	-8.2298e-06
318.4	-8.2295e-06
318.5	-8.2303e-06
318.6	-8.2304e-06
318.7	-8.2262e-06
318.8	-8.2206e-06
318.9	-8.2175e-06
319	-8.2162e-06
319.1	-8.2128e-06
319.2	-8.2074e-06
319.3	-8.2053e-06
319.4	-8.2024e-06
319.5	-8.1973e-06
319.6	-8.1959e-06
319.7	-8.1963e-06
319.8	-8.1929e-06
319.9	-8.187e-06
320	-8.1818e-06
320.1	-8.1802e-06
320.2	-8.1821e-06
320.3	-8.1817e-06
320.4	-8.1779e-06
320.5	-8.1726e-06
320.6	-8.1666e-06
320.7	-8.1604e-06
320.8	-8.1559e-06
320.9	-8.155e-06
321	-8.1571e-06
321.1	-8.1621e-06
321.2	-8.1669e-06
321.3	-8.1713e-06
321.4	-8.1746e-06
321.5	-8.1762e-06
321.6	-8.1778e-06
321.7	-8.18e-06
321.8	-8.1809e-06
321.9	-8.1795e-06
322	-8.1778e-06
322.1	-8.1765e-06
322.2	-8.175e-06
322.3	-8.1737e-06
322.4	-8.1738e-06
322.5	-8.1735e-06
322.6	-8.172e-06
322.7	-8.1705e-06
322.8	-8.1688e-06
322.9	-8.1659e-06
323	-8.1621e-06
323.1	-8.1581e-06
323.2	-8.1549e-06
323.3	-8.1514e-06
323.4	-8.1466e-06
323.5	-8.1409e-06
323.6	-8.1342e-06
323.7	-8.1271e-06
323.8	-8.1196e-06
323.9	-8.1109e-06
324	-8.1002e-06
324.1	-8.0882e-06
324.2	-8.0764e-06
324.3	-8.0651e-06
324.4	-8.0545e-06
324.5	-8.0448e-06
324.6	-8.0387e-06
324.7	-8.036e-06
324.8	-8.034e-06
324.9	-8.032e-06
325	-8.0288e-06
325.1	-8.024e-06
325.2	-8.0163e-06
325.3	-8.0082e-06
325.4	-8.0006e-06
325.5	-7.995e-06
325.6	-7.9934e-06
325.7	-7.9945e-06
325.8	-7.9945e-06
325.9	-7.9905e-06
326	-7.9843e-06
326.1	-7.9783e-06
326.2	-7.9753e-06
326.3	-7.9764e-06
326.4	-7.978e-06
326.5	-7.9766e-06
326.6	-7.9728e-06
326.7	-7.9678e-06
326.8	-7.9635e-06
326.9	-7.9613e-06
327	-7.9614e-06
327.1	-7.9595e-06
327.2	-7.9543e-06
327.3	-7.9529e-06
327.4	-7.9524e-06
327.5	-7.9464e-06
327.6	-7.9425e-06
327.7	-7.9417e-06
327.8	-7.9374e-06
327.9	-7.9342e-06
328	-7.9357e-06
328.1	-7.9338e-06
328.2	-7.9273e-06
328.3	-7.9237e-06
328.4	-7.9239e-06
328.5	-7.9266e-06
328.6	-7.9283e-06
328.7	-7.926e-06
328.8	-7.9207e-06
328.9	-7.9152e-06
329	-7.9105e-06
329.1	-7.9082e-06
329.2	-7.9083e-06
329.3	-7.9105e-06
329.4	-7.9139e-06
329.5	-7.9165e-06
329.6	-7.9172e-06
329.7	-7.9162e-06
329.8	-7.9142e-06
329.9	-7.9109e-06
330	-7.9059e-06
330.1	-7.8996e-06
330.2	-7.8937e-06
330.3	-7.8878e-06
330.4	-7.8823e-06
330.5	-7.8786e-06
330.6	-7.875e-06
330.7	-7.8706e-06
330.8	-7.8665e-06
330.9	-7.8635e-06
331	-7.8612e-06
331.1	-7.8602e-06
331.2	-7.8607e-06
331.3	-7.8619e-06
331.4	-7.8627e-06
331.5	-7.864e-06
331.6	-7.866e-06
331.7	-7.8694e-06
331.8	-7.8745e-06
331.9	-7.8812e-06
332	-7.8887e-06
332.1	-7.8958e-06
332.2	-7.9032e-06
332.3	-7.9107e-06
332.4	-7.9176e-06
332.5	-7.9244e-06
332.6	-7.9322e-06
332.7	-7.9393e-06
332.8	-7.9437e-06
332.9	-7.9455e-06
333	-7.9444e-06
333.1	-7.9425e-06
333.2	-7.9414e-06
333.3	-7.9411e-06
333.4	-7.9437e-06
333.5	-7.9501e-06
333.6	-7.9578e-06
333.7	-7.9659e-06
333.8	-7.9729e-06
333.9	-7.9764e-06
334	-7.9772e-06
334.1	-7.9776e-06
334.2	-7.9785e-06
334.3	-7.9823e-06
334.4	-7.9903e-06
334.5	-7.9988e-06
334.6	-8.0039e-06
334.7	-8.0048e-06
334.8	-8.0056e-06
334.9	-8.0071e-06
335	-8.0088e-06
335.1	-8.0105e-06
335.2	-8.0111e-06
335.3	-8.01e-06
335.4	-8.0092e-06
335.5	-8.0137e-06
335.6	-8.0186e-06
335.7	-8.0181e-06
335.8	-8.0197e-06
335.9	-8.0223e-06
336	-8.0215e-06
336.1	-8.0231e-06
336.2	-8.0276e-06
336.3	-8.0288e-06
336.4	-8.0267e-06
336.5	-8.0273e-06
336.6	-8.0311e-06
336.7	-8.0322e-06
336.8	-8.0296e-06
336.9	-8.0255e-06
337	-8.0227e-06
337.1	-8.0206e-06
337.2	-8.0201e-06
337.3	-8.0225e-06
337.4	-8.0245e-06
337.5	-8.0224e-06
337.6	-8.0181e-06
337.7	-8.0124e-06
337.8	-8.0043e-06
337.9	-7.9962e-06
338	-7.9893e-06
338.1	-7.9821e-06
338.2	-7.9754e-06
338.3	-7.9708e-06
338.4	-7.9676e-06
338.5	-7.9655e-06
338.6	-7.9642e-06
338.7	-7.9636e-06
338.8	-7.963e-06
338.9	-7.9621e-06
339	-7.9618e-06
339.1	-7.9616e-06
339.2	-7.9599e-06
339.3	-7.9569e-06
339.4	-7.9538e-06
339.5	-7.9504e-06
339.6	-7.9465e-06
339.7	-7.9419e-06
339.8	-7.9382e-06
339.9	-7.935e-06
340	-7.931e-06
340.1	-7.9275e-06
340.2	-7.9247e-06
340.3	-7.9227e-06
340.4	-7.921e-06
340.5	-7.92e-06
340.6	-7.9218e-06
340.7	-7.9256e-06
340.8	-7.9307e-06
340.9	-7.9366e-06
341	-7.9433e-06
341.1	-7.9505e-06
341.2	-7.9569e-06
341.3	-7.9631e-06
341.4	-7.9677e-06
341.5	-7.9698e-06
341.6	-7.97e-06
341.7	-7.9695e-06
341.8	-7.9679e-06
341.9	-7.9669e-06
342	-7.9701e-06
342.1	-7.9769e-06
342.2	-7.984e-06
342.3	-7.9892e-06
342.4	-7.9911e-06
342.5	-7.9898e-06
342.6	-7.9876e-06
342.7	-7.9881e-06
342.8	-7.9932e-06
342.9	-8.0006e-06
343	-8.0053e-06
343.1	-8.0059e-06
343.2	-8.0033e-06
343.3	-7.9994e-06
343.4	-7.9952e-06
343.5	-7.9916e-06
343.6	-7.9889e-06
343.7	-7.9881e-06
343.8	-7.9896e-06
343.9	-7.9871e-06
344	-7.9818e-06
344.1	-7.982e-06
344.2	-7.9823e-06
344.3	-7.9786e-06
344.4	-7.9776e-06
344.5	-7.9772e-06
344.6	-7.9724e-06
344.7	-7.9678e-06
344.8	-7.9678e-06
344.9	-7.9681e-06
345	-7.965e-06
345.1	-7.9596e-06
345.2	-7.9544e-06
345.3	-7.9521e-06
345.4	-7.953e-06
345.5	-7.9544e-06
345.6	-7.9537e-06
345.7	-7.95e-06
345.8	-7.944e-06
345.9	-7.9374e-06
346	-7.9308e-06
346.1	-7.9243e-06
346.2	-7.9189e-06
346.3	-7.9152e-06
346.4	-7.9133e-06
346.5	-7.9138e-06
346.6	-7.9159e-06
346.7	-7.9191e-06
346.8	-7.9233e-06
346.9	-7.9268e-06
347	-7.9286e-06
347.1	-7.9293e-06
347.2	-7.9297e-06
347.3	-7.9295e-06
347.4	-7.9281e-06
347.5	-7.9268e-06
347.6	-7.9253e-06
347.7	-7.9239e-06
347.8	-7.921e-06
347.9	-7.9177e-06
348	-7.9145e-06
348.1	-7.9113e-06
348.2	-7.9076e-06
348.3	-7.9027e-06
348.4	-7.8965e-06
348.5	-7.8895e-06
348.6	-7.8824e-06
348.7	-7.8742e-06
348.8	-7.8662e-06
348.9	-7.8591e-06
349	-7.8526e-06
349.1	-7.847e-06
349.2	-7.8429e-06
349.3	-7.8399e-06
349.4	-7.8387e-06
349.5	-7.8409e-06
349.6	-7.8446e-06
349.7	-7.8473e-06
349.8	-7.8484e-06
349.9	-7.8483e-06
350	-7.8449e-06
350.1	-7.84e-06
350.2	-7.8355e-06
350.3	-7.831e-06
350.4	-7.8292e-06
350.5	-7.8312e-06
350.6	-7.8342e-06
350.7	-7.8348e-06
350.8	-7.8327e-06
350.9	-7.828e-06
351	-7.8227e-06
351.1	-7.8207e-06
351.2	-7.8226e-06
351.3	-7.8258e-06
351.4	-7.8257e-06
351.5	-7.8221e-06
351.6	-7.8164e-06
351.7	-7.8095e-06
351.8	-7.8024e-06
351.9	-7.7958e-06
352	-7.7893e-06
352.1	-7.7858e-06
352.2	-7.7822e-06
352.3	-7.7745e-06
352.4	-7.769e-06
352.5	-7.766e-06
352.6	-7.7595e-06
352.7	-7.7529e-06
352.8	-7.7488e-06
352.9	-7.7412e-06
353	-7.7311e-06
353.1	-7.7264e-06
353.2	-7.724e-06
353.3	-7.7166e-06
353.4	-7.706e-06
353.5	-7.6951e-06
353.6	-7.6862e-06
353.7	-7.6814e-06
353.8	-7.6786e-06
353.9	-7.6748e-06
354	-7.6677e-06
354.1	-7.6577e-06
354.2	-7.6466e-06
354.3	-7.6353e-06
354.4	-7.6244e-06
354.5	-7.6149e-06
354.6	-7.6064e-06
354.7	-7.5992e-06
354.8	-7.5947e-06
354.9	-7.5914e-06
355	-7.589e-06
355.1	-7.5887e-06
355.2	-7.5889e-06
355.3	-7.5873e-06
355.4	-7.5844e-06
355.5	-7.5813e-06
355.6	-7.578e-06
355.7	-7.5735e-06
355.8	-7.5688e-06
355.9	-7.5639e-06
356	-7.5587e-06
356.1	-7.5517e-06
356.2	-7.5446e-06
356.3	-7.5381e-06
356.4	-7.53e-06
356.5	-7.5211e-06
356.6	-7.5125e-06
356.7	-7.5049e-06
356.8	-7.4962e-06
356.9	-7.4869e-06
357	-7.4773e-06
357.1	-7.4679e-06
357.2	-7.4593e-06
357.3	-7.4518e-06
357.4	-7.4456e-06
357.5	-7.4397e-06
357.6	-7.4353e-06
357.7	-7.4335e-06
357.8	-7.4326e-06
357.9	-7.4311e-06
358	-7.4285e-06
358.1	-7.4262e-06
358.2	-7.4219e-06
358.3	-7.414e-06
358.4	-7.404e-06
358.5	-7.3932e-06
358.6	-7.384e-06
358.7	-7.3782e-06
358.8	-7.3767e-06
358.9	-7.3759e-06
359	-7.3728e-06
359.1	-7.3669e-06
359.2	-7.358e-06
359.3	-7.3465e-06
359.4	-7.3386e-06
359.5	-7.3376e-06
359.6	-7.3374e-06
359.7	-7.3328e-06
359.8	-7.3247e-06
359.9	-7.3152e-06
360	-7.3061e-06
360.1	-7.2962e-06
360.2	-7.2855e-06
360.3	-7.2774e-06
360.4	-7.2729e-06
360.5	-7.2683e-06
360.6	-7.2598e-06
360.7	-7.2532e-06
360.8	-7.2487e-06
360.9	-7.2401e-06
361	-7.2325e-06
361.1	-7.2298e-06
361.2	-7.2243e-06
361.3	-7.2164e-06
361.4	-7.2123e-06
361.5	-7.2106e-06
361.6	-7.2058e-06
361.7	-7.1969e-06
361.8	-7.1886e-06
361.9	-7.1849e-06
362	-7.1845e-06
362.1	-7.1854e-06
362.2	-7.1841e-06
362.3	-7.1796e-06
362.4	-7.1733e-06
362.5	-7.1663e-06
362.6	-7.16e-06
362.7	-7.1546e-06
362.8	-7.1511e-06
362.9	-7.1491e-06
363	-7.1499e-06
363.1	-7.1526e-06
363.2	-7.1566e-06
363.3	-7.1623e-06
363.4	-7.1677e-06
363.5	-7.1724e-06
363.6	-7.1751e-06
363.7	-7.177e-06
363.8	-7.179e-06
363.9	-7.1805e-06
364	-7.1817e-06
364.1	-7.1827e-06
364.2	-7.1834e-06
364.3	-7.1834e-06
364.4	-7.1826e-06
364.5	-7.1811e-06
364.6	-7.1791e-06
364.7	-7.1788e-06
364.8	-7.1791e-06
364.9	-7.1771e-06
365	-7.1732e-06
365.1	-7.1684e-06
365.2	-7.1627e-06
365.3	-7.1565e-06
365.4	-7.1498e-06
365.5	-7.1431e-06
365.6	-7.1357e-06
365.7	-7.1273e-06
365.8	-7.1181e-06
365.9	-7.1093e-06
366	-7.1015e-06
366.1	-7.0966e-06
366.2	-7.0954e-06
366.3	-7.0963e-06
366.4	-7.0973e-06
366.5	-7.0984e-06
366.6	-7.0982e-06
366.7	-7.0945e-06
366.8	-7.0899e-06
366.9	-7.0848e-06
367	-7.0779e-06
367.1	-7.0712e-06
367.2	-7.0681e-06
367.3	-7.0684e-06
367.4	-7.0685e-06
367.5	-7.0669e-06
367.6	-7.0625e-06
367.7	-7.0549e-06
367.8	-7.0478e-06
367.9	-7.0456e-06
368	-7.0465e-06
368.1	-7.0455e-06
368.2	-7.0416e-06
368.3	-7.0361e-06
368.4	-7.0303e-06
368.5	-7.0236e-06
368.6	-7.0176e-06
368.7	-7.0158e-06
368.8	-7.0144e-06
368.9	-7.0071e-06
369	-6.9992e-06
369.1	-6.9963e-06
369.2	-6.9916e-06
369.3	-6.9841e-06
369.4	-6.98e-06
369.5	-6.9749e-06
369.6	-6.9661e-06
369.7	-6.9604e-06
369.8	-6.9585e-06
369.9	-6.9535e-06
370	-6.9448e-06
370.1	-6.9365e-06
370.2	-6.9307e-06
370.3	-6.9278e-06
370.4	-6.9269e-06
370.5	-6.9251e-06
370.6	-6.9206e-06
370.7	-6.9139e-06
370.8	-6.9062e-06
370.9	-6.8992e-06
371	-6.893e-06
371.1	-6.8874e-06
371.2	-6.8846e-06
371.3	-6.8865e-06
371.4	-6.8892e-06
371.5	-6.891e-06
371.6	-6.8934e-06
371.7	-6.8969e-06
371.8	-6.8984e-06
371.9	-6.8991e-06
372	-6.9004e-06
372.1	-6.8999e-06
372.2	-6.8985e-06
372.3	-6.8977e-06
372.4	-6.897e-06
372.5	-6.8941e-06
372.6	-6.8908e-06
372.7	-6.8884e-06
372.8	-6.887e-06
372.9	-6.8839e-06
373	-6.8802e-06
373.1	-6.8767e-06
373.2	-6.8711e-06
373.3	-6.8648e-06
373.4	-6.8591e-06
373.5	-6.8529e-06
373.6	-6.8456e-06
373.7	-6.8394e-06
373.8	-6.8332e-06
373.9	-6.8242e-06
374	-6.8154e-06
374.1	-6.8075e-06
374.2	-6.8011e-06
374.3	-6.7973e-06
374.4	-6.7952e-06
374.5	-6.7957e-06
374.6	-6.7978e-06
374.7	-6.7988e-06
374.8	-6.7985e-06
374.9	-6.7971e-06
375	-6.7939e-06
375.1	-6.7883e-06
375.2	-6.7818e-06
375.3	-6.7758e-06
375.4	-6.7714e-06
375.5	-6.7712e-06
375.6	-6.7733e-06
375.7	-6.7739e-06
375.8	-6.7713e-06
375.9	-6.7657e-06
376	-6.7591e-06
376.1	-6.7552e-06
376.2	-6.7554e-06
376.3	-6.757e-06
376.4	-6.7562e-06
376.5	-6.7519e-06
376.6	-6.7454e-06
376.7	-6.7384e-06
376.8	-6.7318e-06
376.9	-6.7261e-06
377	-6.7236e-06
377.1	-6.7233e-06
377.2	-6.7183e-06
377.3	-6.7109e-06
377.4	-6.7086e-06
377.5	-6.7041e-06
377.6	-6.6966e-06
377.7	-6.6943e-06
377.8	-6.6914e-06
377.9	-6.6841e-06
378	-6.6793e-06
378.1	-6.6789e-06
378.2	-6.6754e-06
378.3	-6.6678e-06
378.4	-6.6611e-06
378.5	-6.6595e-06
378.6	-6.6599e-06
378.7	-6.6594e-06
378.8	-6.6564e-06
378.9	-6.6487e-06
379	-6.6396e-06
379.1	-6.6311e-06
379.2	-6.624e-06
379.3	-6.6197e-06
379.4	-6.6187e-06
379.5	-6.6188e-06
379.6	-6.6189e-06
379.7	-6.6176e-06
379.8	-6.6129e-06
379.9	-6.6066e-06
380	-6.6003e-06
380.1	-6.5931e-06
380.2	-6.5847e-06
380.3	-6.5763e-06
380.4	-6.5678e-06
380.5	-6.5597e-06
380.6	-6.5513e-06
380.7	-6.5429e-06
380.8	-6.5359e-06
380.9	-6.5283e-06
381	-6.5209e-06
381.1	-6.5142e-06
381.2	-6.5076e-06
381.3	-6.5002e-06
381.4	-6.4932e-06
381.5	-6.4876e-06
381.6	-6.4837e-06
381.7	-6.4798e-06
381.8	-6.4755e-06
381.9	-6.471e-06
382	-6.4652e-06
382.1	-6.4581e-06
382.2	-6.4515e-06
382.3	-6.4461e-06
382.4	-6.4396e-06
382.5	-6.432e-06
382.6	-6.4231e-06
382.7	-6.4124e-06
382.8	-6.4002e-06
382.9	-6.387e-06
383	-6.3735e-06
383.1	-6.3605e-06
383.2	-6.3484e-06
383.3	-6.3406e-06
383.4	-6.3352e-06
383.5	-6.3298e-06
383.6	-6.3254e-06
383.7	-6.3197e-06
383.8	-6.3113e-06
383.9	-6.3013e-06
384	-6.2897e-06
384.1	-6.2788e-06
384.2	-6.2711e-06
384.3	-6.2674e-06
384.4	-6.2653e-06
384.5	-6.26e-06
384.6	-6.2508e-06
384.7	-6.2383e-06
384.8	-6.2275e-06
384.9	-6.2212e-06
385	-6.2184e-06
385.1	-6.2177e-06
385.2	-6.2151e-06
385.3	-6.2083e-06
385.4	-6.1988e-06
385.5	-6.1919e-06
385.6	-6.1889e-06
385.7	-6.1827e-06
385.8	-6.1752e-06
385.9	-6.1749e-06
386	-6.1733e-06
386.1	-6.1664e-06
386.2	-6.1629e-06
386.3	-6.1598e-06
386.4	-6.1532e-06
386.5	-6.1466e-06
386.6	-6.1441e-06
386.7	-6.1446e-06
386.8	-6.1416e-06
386.9	-6.1345e-06
387	-6.126e-06
387.1	-6.118e-06
387.2	-6.1124e-06
387.3	-6.1113e-06
387.4	-6.1127e-06
387.5	-6.112e-06
387.6	-6.1085e-06
387.7	-6.1027e-06
387.8	-6.0943e-06
387.9	-6.0845e-06
388	-6.0746e-06
388.1	-6.066e-06
388.2	-6.0575e-06
388.3	-6.0495e-06
388.4	-6.0429e-06
388.5	-6.0363e-06
388.6	-6.031e-06
388.7	-6.0279e-06
388.8	-6.026e-06
388.9	-6.0244e-06
389	-6.0228e-06
389.1	-6.0205e-06
389.2	-6.0184e-06
389.3	-6.0167e-06
389.4	-6.0144e-06
389.5	-6.012e-06
389.6	-6.0092e-06
389.7	-6.0061e-06
389.8	-6.0034e-06
389.9	-5.9997e-06
390	-5.9953e-06
390.1	-5.9914e-06
390.2	-5.9893e-06
390.3	-5.9872e-06
390.4	-5.9861e-06
390.5	-5.9865e-06
390.6	-5.9879e-06
390.7	-5.9913e-06
390.8	-5.9954e-06
390.9	-5.9998e-06
391	-6.0045e-06
391.1	-6.008e-06
391.2	-6.0098e-06
391.3	-6.0119e-06
391.4	-6.0125e-06
391.5	-6.0102e-06
391.6	-6.007e-06
391.7	-6.0022e-06
391.8	-5.9985e-06
391.9	-5.9983e-06
392	-6.0015e-06
392.1	-6.0063e-06
392.2	-6.0094e-06
392.3	-6.0091e-06
392.4	-6.0063e-06
392.5	-6.0017e-06
392.6	-5.9971e-06
392.7	-5.9956e-06
392.8	-5.998e-06
392.9	-5.9997e-06
393	-5.9978e-06
393.1	-5.9935e-06
393.2	-5.9881e-06
393.3	-5.9823e-06
393.4	-5.9758e-06
393.5	-5.969e-06
393.6	-5.9618e-06
393.7	-5.9571e-06
393.8	-5.9563e-06
393.9	-5.9528e-06
394	-5.9463e-06
394.1	-5.9446e-06
394.2	-5.9433e-06
394.3	-5.9367e-06
394.4	-5.9328e-06
394.5	-5.9304e-06
394.6	-5.9244e-06
394.7	-5.92e-06
394.8	-5.9202e-06
394.9	-5.9199e-06
395	-5.9147e-06
395.1	-5.9078e-06
395.2	-5.9025e-06
395.3	-5.9007e-06
395.4	-5.9032e-06
395.5	-5.9058e-06
395.6	-5.9047e-06
395.7	-5.8993e-06
395.8	-5.893e-06
395.9	-5.8868e-06
396	-5.8817e-06
396.1	-5.8779e-06
396.2	-5.8759e-06
396.3	-5.8784e-06
396.4	-5.8824e-06
396.5	-5.8864e-06
396.6	-5.8914e-06
396.7	-5.8975e-06
396.8	-5.9029e-06
396.9	-5.9065e-06
397	-5.9088e-06
397.1	-5.9093e-06
397.2	-5.9095e-06
397.3	-5.9094e-06
397.4	-5.9089e-06
397.5	-5.9078e-06
397.6	-5.9061e-06
397.7	-5.9051e-06
397.8	-5.9048e-06
397.9	-5.9039e-06
398	-5.9023e-06
398.1	-5.9001e-06
398.2	-5.8984e-06
398.3	-5.8966e-06
398.4	-5.8935e-06
398.5	-5.8908e-06
398.6	-5.8868e-06
398.7	-5.8815e-06
398.8	-5.8765e-06
398.9	-5.8711e-06
399	-5.8645e-06
399.1	-5.8584e-06
399.2	-5.8514e-06
399.3	-5.844e-06
399.4	-5.8378e-06
399.5	-5.8319e-06
399.6	-5.8292e-06
399.7	-5.8283e-06
399.8	-5.8296e-06
399.9	-5.8315e-06
400	-5.8309e-06
400.1	-5.8281e-06
400.2	-5.8231e-06
400.3	-5.8159e-06
400.4	-5.8072e-06
400.5	-5.8006e-06
400.6	-5.7974e-06
400.7	-5.7977e-06
400.8	-5.7988e-06
400.9	-5.7969e-06
401	-5.7916e-06
401.1	-5.7839e-06
401.2	-5.7762e-06
401.3	-5.7715e-06
401.4	-5.7702e-06
401.5	-5.7705e-06
401.6	-5.7695e-06
401.7	-5.766e-06
401.8	-5.7618e-06
401.9	-5.7588e-06
402	-5.7574e-06
402.1	-5.754e-06
402.2	-5.7465e-06
402.3	-5.7412e-06
402.4	-5.7388e-06
402.5	-5.7326e-06
402.6	-5.7263e-06
402.7	-5.7253e-06
402.8	-5.7231e-06
402.9	-5.7183e-06
403	-5.7167e-06
403.1	-5.7175e-06
403.2	-5.7145e-06
403.3	-5.7095e-06
403.4	-5.7079e-06
403.5	-5.7056e-06
403.6	-5.7003e-06
403.7	-5.6926e-06
403.8	-5.6818e-06
403.9	-5.6685e-06
404	-5.6549e-06
404.1	-5.6426e-06
404.2	-5.6332e-06
404.3	-5.6259e-06
404.4	-5.6191e-06
404.5	-5.6108e-06
404.6	-5.5985e-06
404.7	-5.5846e-06
404.8	-5.5695e-06
404.9	-5.552e-06
405	-5.5322e-06
405.1	-5.5095e-06
405.2	-5.4855e-06
405.3	-5.461e-06
405.4	-5.4365e-06
405.5	-5.4131e-06
405.6	-5.3919e-06
405.7	-5.371e-06
405.8	-5.3492e-06
405.9	-5.3278e-06
406	-5.3072e-06
406.1	-5.2875e-06
406.2	-5.2679e-06
406.3	-5.2491e-06
406.4	-5.2306e-06
406.5	-5.2112e-06
406.6	-5.1912e-06
406.7	-5.171e-06
406.8	-5.1517e-06
406.9	-5.1314e-06
407	-5.1104e-06
407.1	-5.0901e-06
407.2	-5.0678e-06
407.3	-5.045e-06
407.4	-5.0214e-06
407.5	-4.9966e-06
407.6	-4.9717e-06
407.7	-4.9477e-06
407.8	-4.925e-06
407.9	-4.9021e-06
408	-4.8812e-06
408.1	-4.8641e-06
408.2	-4.849e-06
408.3	-4.8341e-06
408.4	-4.8182e-06
408.5	-4.8012e-06
408.6	-4.7816e-06
408.7	-4.7595e-06
408.8	-4.7376e-06
408.9	-4.7157e-06
409	-4.6966e-06
409.1	-4.683e-06
409.2	-4.6695e-06
409.3	-4.652e-06
409.4	-4.6316e-06
409.5	-4.6102e-06
409.6	-4.59e-06
409.7	-4.5742e-06
409.8	-4.5618e-06
409.9	-4.5501e-06
410	-4.5368e-06
410.1	-4.523e-06
410.2	-4.5108e-06
410.3	-4.5005e-06
410.4	-4.4874e-06
410.5	-4.47e-06
410.6	-4.4562e-06
410.7	-4.4447e-06
410.8	-4.4293e-06
410.9	-4.4141e-06
411	-4.4016e-06
411.1	-4.3864e-06
411.2	-4.3701e-06
411.3	-4.3597e-06
411.4	-4.3494e-06
411.5	-4.3338e-06
411.6	-4.3178e-06
411.7	-4.3058e-06
411.8	-4.2964e-06
411.9	-4.2863e-06
412	-4.2733e-06
412.1	-4.2576e-06
412.2	-4.2406e-06
412.3	-4.224e-06
412.4	-4.2096e-06
412.5	-4.1966e-06
412.6	-4.1849e-06
412.7	-4.1753e-06
412.8	-4.1658e-06
412.9	-4.1533e-06
413	-4.137e-06
413.1	-4.1192e-06
413.2	-4.1013e-06
413.3	-4.0831e-06
413.4	-4.0645e-06
413.5	-4.0465e-06
413.6	-4.0286e-06
413.7	-4.0112e-06
413.8	-3.9952e-06
413.9	-3.9802e-06
414	-3.9648e-06
414.1	-3.9493e-06
414.2	-3.9357e-06
414.3	-3.9244e-06
414.4	-3.9137e-06
414.5	-3.9025e-06
414.6	-3.8919e-06
414.7	-3.8811e-06
414.8	-3.8717e-06
414.9	-3.8639e-06
415	-3.8559e-06
415.1	-3.8481e-06
415.2	-3.8407e-06
415.3	-3.8335e-06
415.4	-3.8245e-06
415.5	-3.8149e-06
415.6	-3.806e-06
415.7	-3.7969e-06
415.8	-3.7869e-06
415.9	-3.7753e-06
416	-3.7617e-06
416.1	-3.747e-06
416.2	-3.7314e-06
416.3	-3.7151e-06
416.4	-3.6997e-06
416.5	-3.6852e-06
416.6	-3.6725e-06
416.7	-3.6634e-06
416.8	-3.6554e-06
416.9	-3.6479e-06
417	-3.6397e-06
417.1	-3.6287e-06
417.2	-3.6146e-06
417.3	-3.5994e-06
417.4	-3.5857e-06
417.5	-3.574e-06
417.6	-3.5662e-06
417.7	-3.5606e-06
417.8	-3.5512e-06
417.9	-3.5373e-06
418	-3.5217e-06
418.1	-3.5082e-06
418.2	-3.4985e-06
418.3	-3.4915e-06
418.4	-3.4869e-06
418.5	-3.4818e-06
418.6	-3.4755e-06
418.7	-3.4649e-06
418.8	-3.4509e-06
418.9	-3.4391e-06
419	-3.4306e-06
419.1	-3.4203e-06
419.2	-3.4082e-06
419.3	-3.3997e-06
419.4	-3.3903e-06
419.5	-3.3786e-06
419.6	-3.3696e-06
419.7	-3.3614e-06
419.8	-3.3498e-06
419.9	-3.3372e-06
420	-3.3272e-06
420.1	-3.3203e-06
420.2	-3.3136e-06
420.3	-3.3031e-06
420.4	-3.2896e-06
420.5	-3.276e-06
420.6	-3.2645e-06
420.7	-3.2555e-06
420.8	-3.248e-06
420.9	-3.2417e-06
421	-3.2363e-06
421.1	-3.2302e-06
421.2	-3.2221e-06
421.3	-3.2121e-06
421.4	-3.2006e-06
421.5	-3.1847e-06
421.6	-3.1673e-06
421.7	-3.1518e-06
421.8	-3.1367e-06
421.9	-3.1221e-06
422	-3.1086e-06
422.1	-3.0958e-06
422.2	-3.0828e-06
422.3	-3.0712e-06
422.4	-3.0595e-06
422.5	-3.0488e-06
422.6	-3.039e-06
422.7	-3.0309e-06
422.8	-3.0244e-06
422.9	-3.0167e-06
423	-3.0092e-06
423.1	-3.0028e-06
423.2	-2.9966e-06
423.3	-2.99e-06
423.4	-2.9849e-06
423.5	-2.981e-06
423.6	-2.9765e-06
423.7	-2.9703e-06
423.8	-2.9636e-06
423.9	-2.9564e-06
424	-2.9486e-06
424.1	-2.9413e-06
424.2	-2.9329e-06
424.3	-2.9222e-06
424.4	-2.9095e-06
424.5	-2.8956e-06
424.6	-2.8805e-06
424.7	-2.8647e-06
424.8	-2.8516e-06
424.9	-2.8422e-06
425	-2.8345e-06
425.1	-2.8286e-06
425.2	-2.8225e-06
425.3	-2.814e-06
425.4	-2.8033e-06
425.5	-2.79e-06
425.6	-2.7754e-06
425.7	-2.7615e-06
425.8	-2.7511e-06
425.9	-2.7438e-06
426	-2.7369e-06
426.1	-2.7275e-06
426.2	-2.7142e-06
426.3	-2.6991e-06
426.4	-2.685e-06
426.5	-2.6761e-06
426.6	-2.6708e-06
426.7	-2.6641e-06
426.8	-2.6565e-06
426.9	-2.6483e-06
427	-2.6371e-06
427.1	-2.6244e-06
427.2	-2.6151e-06
427.3	-2.6082e-06
427.4	-2.5989e-06
427.5	-2.5892e-06
427.6	-2.5807e-06
427.7	-2.5696e-06
427.8	-2.5585e-06
427.9	-2.5518e-06
428	-2.5432e-06
428.1	-2.5297e-06
428.2	-2.5182e-06
428.3	-2.5111e-06
428.4	-2.5053e-06
428.5	-2.4959e-06
428.6	-2.483e-06
428.7	-2.4691e-06
428.8	-2.4568e-06
428.9	-2.4467e-06
429	-2.4387e-06
429.1	-2.4324e-06
429.2	-2.4252e-06
429.3	-2.4153e-06
429.4	-2.4026e-06
429.5	-2.3874e-06
429.6	-2.3711e-06
429.7	-2.3548e-06
429.8	-2.3402e-06
429.9	-2.3281e-06
430	-2.3165e-06
430.1	-2.3048e-06
430.2	-2.2944e-06
430.3	-2.2862e-06
430.4	-2.279e-06
430.5	-2.2737e-06
430.6	-2.2691e-06
430.7	-2.2641e-06
430.8	-2.2596e-06
430.9	-2.2549e-06
431	-2.2501e-06
431.1	-2.2449e-06
431.2	-2.2394e-06
431.3	-2.2343e-06
431.4	-2.2287e-06
431.5	-2.224e-06
431.6	-2.22e-06
431.7	-2.2159e-06
431.8	-2.2116e-06
431.9	-2.2072e-06
432	-2.2041e-06
432.1	-2.2019e-06
432.2	-2.2001e-06
432.3	-2.1981e-06
432.4	-2.1965e-06
432.5	-2.1959e-06
432.6	-2.196e-06
432.7	-2.1957e-06
432.8	-2.1932e-06
432.9	-2.1892e-06
433	-2.1839e-06
433.1	-2.1766e-06
433.2	-2.1676e-06
433.3	-2.1591e-06
433.4	-2.1516e-06
433.5	-2.1465e-06
433.6	-2.1436e-06
433.7	-2.1418e-06
433.8	-2.1409e-06
433.9	-2.138e-06
434	-2.1318e-06
434.1	-2.1245e-06
434.2	-2.1167e-06
434.3	-2.1094e-06
434.4	-2.1056e-06
434.5	-2.1054e-06
434.6	-2.103e-06
434.7	-2.0957e-06
434.8	-2.0863e-06
434.9	-2.0773e-06
435	-2.0698e-06
435.1	-2.0604e-06
435.2	-2.0494e-06
435.3	-2.0377e-06
435.4	-2.0268e-06
435.5	-2.0222e-06
435.6	-2.0187e-06
435.7	-2.0099e-06
435.8	-2.0011e-06
435.9	-1.9934e-06
436	-1.9835e-06
436.1	-1.975e-06
436.2	-1.9699e-06
436.3	-1.9616e-06
436.4	-1.9504e-06
436.5	-1.9414e-06
436.6	-1.9351e-06
436.7	-1.9285e-06
436.8	-1.9187e-06
436.9	-1.9077e-06
437	-1.8969e-06
437.1	-1.8875e-06
437.2	-1.8801e-06
437.3	-1.8755e-06
437.4	-1.8716e-06
437.5	-1.8643e-06
437.6	-1.8541e-06
437.7	-1.8416e-06
437.8	-1.8286e-06
437.9	-1.8158e-06
438	-1.8028e-06
438.1	-1.7899e-06
438.2	-1.7783e-06
438.3	-1.7696e-06
438.4	-1.7615e-06
438.5	-1.7535e-06
438.6	-1.7463e-06
438.7	-1.74e-06
438.8	-1.734e-06
438.9	-1.7289e-06
439	-1.7237e-06
439.1	-1.7194e-06
439.2	-1.715e-06
439.3	-1.7091e-06
439.4	-1.7037e-06
439.5	-1.6966e-06
439.6	-1.6886e-06
439.7	-1.682e-06
439.8	-1.6764e-06
439.9	-1.6702e-06
440	-1.6637e-06
440.1	-1.6575e-06
440.2	-1.651e-06
440.3	-1.6456e-06
440.4	-1.6421e-06
440.5	-1.6394e-06
440.6	-1.6372e-06
440.7	-1.6353e-06
440.8	-1.633e-06
440.9	-1.6306e-06
441	-1.6258e-06
441.1	-1.6193e-06
441.2	-1.6129e-06
441.3	-1.604e-06
441.4	-1.5922e-06
441.5	-1.5803e-06
441.6	-1.5683e-06
441.7	-1.5578e-06
441.8	-1.5513e-06
441.9	-1.5475e-06
442	-1.5444e-06
442.1	-1.5398e-06
442.2	-1.5317e-06
442.3	-1.5208e-06
442.4	-1.5084e-06
442.5	-1.4969e-06
442.6	-1.4889e-06
442.7	-1.4851e-06
442.8	-1.481e-06
442.9	-1.4725e-06
443	-1.4615e-06
443.1	-1.4508e-06
443.2	-1.4415e-06
443.3	-1.4321e-06
443.4	-1.4237e-06
443.5	-1.4145e-06
443.6	-1.4021e-06
443.7	-1.3889e-06
443.8	-1.3792e-06
443.9	-1.3733e-06
444	-1.364e-06
444.1	-1.3524e-06
444.2	-1.3443e-06
444.3	-1.3335e-06
444.4	-1.3207e-06
444.5	-1.3147e-06
444.6	-1.3091e-06
444.7	-1.296e-06
444.8	-1.2827e-06
444.9	-1.2757e-06
445	-1.2703e-06
445.1	-1.2616e-06
445.2	-1.2499e-06
445.3	-1.2373e-06
445.4	-1.2249e-06
445.5	-1.2149e-06
445.6	-1.2081e-06
445.7	-1.2022e-06
445.8	-1.1951e-06
445.9	-1.1857e-06
446	-1.1733e-06
446.1	-1.1574e-06
446.2	-1.1409e-06
446.3	-1.1271e-06
446.4	-1.114e-06
446.5	-1.1018e-06
446.6	-1.0905e-06
446.7	-1.0794e-06
446.8	-1.07e-06
446.9	-1.0628e-06
447	-1.0573e-06
447.1	-1.0524e-06
447.2	-1.0473e-06
447.3	-1.0428e-06
447.4	-1.0385e-06
447.5	-1.0329e-06
447.6	-1.0265e-06
447.7	-1.0213e-06
447.8	-1.0161e-06
447.9	-1.0091e-06
448	-1.0013e-06
448.1	-9.9409e-07
448.2	-9.8707e-07
448.3	-9.8021e-07
448.4	-9.7376e-07
448.5	-9.6783e-07
448.6	-9.6263e-07
448.7	-9.5781e-07
448.8	-9.5472e-07
448.9	-9.5227e-07
449	-9.4965e-07
449.1	-9.4713e-07
449.2	-9.4467e-07
449.3	-9.4182e-07
449.4	-9.3772e-07
449.5	-9.324e-07
449.6	-9.2626e-07
449.7	-9.1839e-07
449.8	-9.0772e-07
449.9	-8.9639e-07
450	-8.8477e-07
450.1	-8.7372e-07
450.2	-8.6729e-07
450.3	-8.6521e-07
450.4	-8.6255e-07
450.5	-8.576e-07
450.6	-8.5026e-07
450.7	-8.3881e-07
450.8	-8.2556e-07
450.9	-8.1584e-07
451	-8.1146e-07
451.1	-8.1001e-07
451.2	-8.0565e-07
451.3	-7.962e-07
451.4	-7.855e-07
451.5	-7.7459e-07
451.6	-7.6462e-07
451.7	-7.5783e-07
451.8	-7.5129e-07
451.9	-7.4212e-07
452	-7.3167e-07
452.1	-7.2081e-07
452.2	-7.1269e-07
452.3	-7.0622e-07
452.4	-6.9727e-07
452.5	-6.9125e-07
452.6	-6.861e-07
452.7	-6.7514e-07
452.8	-6.6585e-07
452.9	-6.6086e-07
453	-6.5283e-07
453.1	-6.4237e-07
453.2	-6.347e-07
453.3	-6.3004e-07
453.4	-6.245e-07
453.5	-6.1494e-07
453.6	-6.0419e-07
453.7	-5.9566e-07
453.8	-5.8998e-07
453.9	-5.873e-07
454	-5.8457e-07
454.1	-5.7999e-07
454.2	-5.737e-07
454.3	-5.6529e-07
454.4	-5.5542e-07
454.5	-5.4591e-07
454.6	-5.3698e-07
454.7	-5.2813e-07
454.8	-5.1898e-07
454.9	-5.1225e-07
455	-5.0707e-07
455.1	-5.0189e-07
455.2	-4.9868e-07
455.3	-4.9576e-07
455.4	-4.931e-07
455.5	-4.9042e-07
455.6	-4.8783e-07
455.7	-4.8472e-07
455.8	-4.81e-07
455.9	-4.7578e-07
456	-4.6845e-07
456.1	-4.6136e-07
456.2	-4.5421e-07
456.3	-4.4666e-07
456.4	-4.3858e-07
456.5	-4.3013e-07
456.6	-4.2126e-07
456.7	-4.1288e-07
456.8	-4.0612e-07
456.9	-3.9909e-07
457	-3.9208e-07
457.1	-3.8559e-07
457.2	-3.8085e-07
457.3	-3.7785e-07
457.4	-3.7584e-07
457.5	-3.756e-07
457.6	-3.7534e-07
457.7	-3.7488e-07
457.8	-3.7388e-07
457.9	-3.7165e-07
458	-3.6762e-07
458.1	-3.6168e-07
458.2	-3.5418e-07
458.3	-3.4592e-07
458.4	-3.3634e-07
458.5	-3.2659e-07
458.6	-3.1987e-07
458.7	-3.1771e-07
458.8	-3.1807e-07
458.9	-3.1658e-07
459	-3.1217e-07
459.1	-3.0475e-07
459.2	-2.9496e-07
459.3	-2.8583e-07
459.4	-2.8068e-07
459.5	-2.7987e-07
459.6	-2.7884e-07
459.7	-2.7369e-07
459.8	-2.6538e-07
459.9	-2.5602e-07
460	-2.4628e-07
460.1	-2.37e-07
460.2	-2.2877e-07
460.3	-2.2163e-07
460.4	-2.172e-07
460.5	-2.1252e-07
460.6	-2.0378e-07
460.7	-1.9795e-07
460.8	-1.9523e-07
460.9	-1.8799e-07
461	-1.8118e-07
461.1	-1.7689e-07
461.2	-1.6919e-07
461.3	-1.6006e-07
461.4	-1.5494e-07
461.5	-1.5031e-07
461.6	-1.4289e-07
461.7	-1.3373e-07
461.8	-1.2627e-07
461.9	-1.2399e-07
462	-1.2318e-07
462.1	-1.1737e-07
462.2	-1.0733e-07
462.3	-9.6783e-08
462.4	-8.5901e-08
462.5	-7.6545e-08
462.6	-6.9208e-08
462.7	-6.3899e-08
462.8	-6.0398e-08
462.9	-5.7063e-08
463	-5.3342e-08
463.1	-4.9053e-08
463.2	-4.3325e-08
463.3	-3.4979e-08
463.4	-2.5287e-08
463.5	-1.4499e-08
463.6	-3.021e-09
463.7	7.8447e-09
463.8	1.7084e-08
463.9	2.548e-08
464	3.4902e-08
464.1	4.3408e-08
464.2	5.0619e-08
464.3	5.5657e-08
464.4	6.1082e-08
464.5	6.5459e-08
464.6	6.8673e-08
464.7	7.2714e-08
464.8	7.5415e-08
464.9	7.8442e-08
465	8.2218e-08
465.1	8.546e-08
465.2	8.8128e-08
465.3	9.1513e-08
465.4	9.5305e-08
465.5	9.8492e-08
465.6	1.021e-07
465.7	1.0683e-07
465.8	1.1282e-07
465.9	1.2049e-07
466	1.2847e-07
466.1	1.3715e-07
466.2	1.4727e-07
466.3	1.5784e-07
466.4	1.6814e-07
466.5	1.7853e-07
466.6	1.8623e-07
466.7	1.9022e-07
466.8	1.923e-07
466.9	1.9309e-07
467	1.9574e-07
467.1	2.012e-07
467.2	2.0899e-07
467.3	2.1937e-07
467.4	2.2979e-07
467.5	2.3751e-07
467.6	2.417e-07
467.7	2.4379e-07
467.8	2.464e-07
467.9	2.535e-07
468	2.6407e-07
468.1	2.7411e-07
468.2	2.8149e-07
468.3	2.8491e-07
468.4	2.8659e-07
468.5	2.8814e-07
468.6	2.919e-07
468.7	2.9992e-07
468.8	3.091e-07
468.9	3.135e-07
469	3.1556e-07
469.1	3.2299e-07
469.2	3.3018e-07
469.3	3.3258e-07
469.4	3.3837e-07
469.5	3.4507e-07
469.6	3.4772e-07
469.7	3.535e-07
469.8	3.6328e-07
469.9	3.7124e-07
470	3.7489e-07
470.1	3.7597e-07
470.2	3.799e-07
470.3	3.8827e-07
470.4	3.9737e-07
470.5	4.053e-07
470.6	4.1197e-07
470.7	4.1494e-07
470.8	4.1549e-07
470.9	4.1545e-07
471	4.1717e-07
471.1	4.223e-07
471.2	4.3003e-07
471.3	4.3901e-07
471.4	4.474e-07
471.5	4.5583e-07
471.6	4.6424e-07
471.7	4.7209e-07
471.8	4.7911e-07
471.9	4.8599e-07
472	4.9211e-07
472.1	4.9675e-07
472.2	4.9975e-07
472.3	5.007e-07
472.4	5.0095e-07
472.5	5.0126e-07
472.6	5.0147e-07
472.7	5.0183e-07
472.8	5.0135e-07
472.9	5.0053e-07
473	5.0008e-07
473.1	4.9873e-07
473.2	4.9644e-07
473.3	4.9565e-07
473.4	4.953e-07
473.5	4.9485e-07
473.6	4.9411e-07
473.7	4.9203e-07
473.8	4.9029e-07
473.9	4.8886e-07
474	4.8813e-07
474.1	4.8818e-07
474.2	4.8872e-07
474.3	4.9093e-07
474.4	4.9511e-07
474.5	4.9993e-07
474.6	5.0621e-07
474.7	5.137e-07
474.8	5.2143e-07
474.9	5.2929e-07
475	5.3424e-07
475.1	5.3478e-07
475.2	5.3441e-07
475.3	5.3377e-07
475.4	5.3456e-07
475.5	5.3852e-07
475.6	5.4478e-07
475.7	5.5303e-07
475.8	5.6044e-07
475.9	5.6369e-07
476	5.6321e-07
476.1	5.6344e-07
476.2	5.6683e-07
476.3	5.7418e-07
476.4	5.8297e-07
476.5	5.8902e-07
476.6	5.9071e-07
476.7	5.9139e-07
476.8	5.9329e-07
476.9	5.9776e-07
477	6.061e-07
477.1	6.1399e-07
477.2	6.1705e-07
477.3	6.1862e-07
477.4	6.238e-07
477.5	6.2817e-07
477.6	6.3151e-07
477.7	6.3799e-07
477.8	6.437e-07
477.9	6.4545e-07
478	6.4986e-07
478.1	6.5846e-07
478.2	6.6514e-07
478.3	6.682e-07
478.4	6.7087e-07
478.5	6.7743e-07
478.6	6.8636e-07
478.7	6.9427e-07
478.8	6.9959e-07
478.9	7.0223e-07
479	7.0384e-07
479.1	7.0626e-07
479.2	7.1114e-07
479.3	7.1829e-07
479.4	7.2658e-07
479.5	7.3579e-07
479.6	7.4532e-07
479.7	7.5513e-07
479.8	7.6388e-07
479.9	7.7018e-07
480	7.7543e-07
480.1	7.7975e-07
480.2	7.8274e-07
480.3	7.8303e-07
480.4	7.8249e-07
480.5	7.8258e-07
480.6	7.8276e-07
480.7	7.8289e-07
480.8	7.8312e-07
480.9	7.8348e-07
481	7.8443e-07
481.1	7.8653e-07
481.2	7.8915e-07
481.3	7.9327e-07
481.4	7.9766e-07
481.5	8.0245e-07
481.6	8.0738e-07
481.7	8.1156e-07
481.8	8.1431e-07
481.9	8.1741e-07
482	8.2086e-07
482.1	8.221e-07
482.2	8.2257e-07
482.3	8.2236e-07
482.4	8.212e-07
482.5	8.2037e-07
482.6	8.1982e-07
482.7	8.191e-07
482.8	8.1828e-07
482.9	8.1889e-07
483	8.2133e-07
483.1	8.2458e-07
483.2	8.2994e-07
483.3	8.3683e-07
483.4	8.4435e-07
483.5	8.5173e-07
483.6	8.5446e-07
483.7	8.5336e-07
483.8	8.5143e-07
483.9	8.5004e-07
484	8.5207e-07
484.1	8.594e-07
484.2	8.6706e-07
484.3	8.727e-07
484.4	8.7546e-07
484.5	8.7464e-07
484.6	8.7457e-07
484.7	8.7757e-07
484.8	8.8385e-07
484.9	8.9197e-07
485	8.9886e-07
485.1	9.0524e-07
485.2	9.1307e-07
485.3	9.2012e-07
485.4	9.25e-07
485.5	9.2647e-07
485.6	9.2839e-07
485.7	9.3511e-07
485.8	9.3885e-07
485.9	9.3974e-07
486	9.4447e-07
486.1	9.4805e-07
486.2	9.4977e-07
486.3	9.5416e-07
486.4	9.5965e-07
486.5	9.6084e-07
486.6	9.5997e-07
486.7	9.6159e-07
486.8	9.6743e-07
486.9	9.7519e-07
487	9.8129e-07
487.1	9.8321e-07
487.2	9.8172e-07
487.3	9.8012e-07
487.4	9.7878e-07
487.5	9.8067e-07
487.6	9.8649e-07
487.7	9.9379e-07
487.8	1.0002e-06
487.9	1.0051e-06
488	1.0096e-06
488.1	1.0141e-06
488.2	1.0177e-06
488.3	1.0205e-06
488.4	1.0219e-06
488.5	1.0205e-06
488.6	1.0181e-06
488.7	1.0159e-06
488.8	1.0133e-06
488.9	1.0116e-06
489	1.0113e-06
489.1	1.0116e-06
489.2	1.0115e-06
489.3	1.0112e-06
489.4	1.0119e-06
489.5	1.0138e-06
489.6	1.0163e-06
489.7	1.0195e-06
489.8	1.0228e-06
489.9	1.0251e-06
490	1.0263e-06
490.1	1.0278e-06
490.2	1.0297e-06
490.3	1.0293e-06
490.4	1.0284e-06
490.5	1.0282e-06
490.6	1.0266e-06
490.7	1.0235e-06
490.8	1.0202e-06
490.9	1.0175e-06
491	1.016e-06
491.1	1.0161e-06
491.2	1.0172e-06
491.3	1.0195e-06
491.4	1.0233e-06
491.5	1.0277e-06
491.6	1.0341e-06
491.7	1.0415e-06
491.8	1.046e-06
491.9	1.0474e-06
492	1.0458e-06
492.1	1.0421e-06
492.2	1.0414e-06
492.3	1.0457e-06
492.4	1.0526e-06
492.5	1.0603e-06
492.6	1.0656e-06
492.7	1.0656e-06
492.8	1.0635e-06
492.9	1.064e-06
493	1.0697e-06
493.1	1.078e-06
493.2	1.0846e-06
493.3	1.0888e-06
493.4	1.0928e-06
493.5	1.0966e-06
493.6	1.1016e-06
493.7	1.1094e-06
493.8	1.1154e-06
493.9	1.1156e-06
494	1.1184e-06
494.1	1.1255e-06
494.2	1.1282e-06
494.3	1.1307e-06
494.4	1.1363e-06
494.5	1.1382e-06
494.6	1.1401e-06
494.7	1.1472e-06
494.8	1.1547e-06
494.9	1.1568e-06
495	1.1562e-06
495.1	1.1622e-06
495.2	1.1715e-06
495.3	1.1787e-06
495.4	1.1835e-06
495.5	1.1859e-06
495.6	1.1861e-06
495.7	1.1859e-06
495.8	1.1894e-06
495.9	1.197e-06
496	1.2071e-06
496.1	1.2169e-06
496.2	1.2257e-06
496.3	1.2329e-06
496.4	1.2383e-06
496.5	1.2433e-06
496.6	1.2473e-06
496.7	1.2492e-06
496.8	1.2496e-06
496.9	1.2501e-06
497	1.2504e-06
497.1	1.2505e-06
497.2	1.2516e-06
497.3	1.2539e-06
497.4	1.2578e-06
497.5	1.2629e-06
497.6	1.2685e-06
497.7	1.2747e-06
497.8	1.2812e-06
497.9	1.2883e-06
498	1.2959e-06
498.1	1.3042e-06
498.2	1.3126e-06
498.3	1.3205e-06
498.4	1.328e-06
498.5	1.335e-06
498.6	1.343e-06
498.7	1.3516e-06
498.8	1.3598e-06
498.9	1.3671e-06
499	1.3725e-06
499.1	1.376e-06
499.2	1.3776e-06
499.3	1.3786e-06
499.4	1.3797e-06
499.5	1.3801e-06
499.6	1.3809e-06
499.7	1.3822e-06
499.8	1.3847e-06
499.9	1.3896e-06
500	1.3966e-06
500.1	1.4041e-06
500.2	1.4127e-06
500.3	1.4203e-06
500.4	1.424e-06
500.5	1.4256e-06
500.6	1.4263e-06
500.7	1.4272e-06
500.8	1.4318e-06
500.9	1.4401e-06
501	1.4481e-06
501.1	1.4523e-06
501.2	1.4536e-06
501.3	1.4538e-06
501.4	1.4564e-06
501.5	1.4632e-06
501.6	1.4713e-06
501.7	1.4792e-06
501.8	1.4873e-06
501.9	1.4964e-06
502	1.5047e-06
502.1	1.5092e-06
502.2	1.5112e-06
502.3	1.517e-06
502.4	1.5236e-06
502.5	1.5246e-06
502.6	1.5281e-06
502.7	1.5354e-06
502.8	1.5382e-06
502.9	1.5425e-06
503	1.5506e-06
503.1	1.5555e-06
503.2	1.5573e-06
503.3	1.5615e-06
503.4	1.5694e-06
503.5	1.5775e-06
503.6	1.5832e-06
503.7	1.5846e-06
503.8	1.5846e-06
503.9	1.586e-06
504	1.5905e-06
504.1	1.5979e-06
504.2	1.6057e-06
504.3	1.6133e-06
504.4	1.6191e-06
504.5	1.6233e-06
504.6	1.6267e-06
504.7	1.6286e-06
504.8	1.6287e-06
504.9	1.6277e-06
505	1.6268e-06
505.1	1.6266e-06
505.2	1.6277e-06
505.3	1.6313e-06
505.4	1.6365e-06
505.5	1.6432e-06
505.6	1.6506e-06
505.7	1.6594e-06
505.8	1.6684e-06
505.9	1.6773e-06
506	1.6866e-06
506.1	1.696e-06
506.2	1.705e-06
506.3	1.713e-06
506.4	1.7209e-06
506.5	1.7298e-06
506.6	1.738e-06
506.7	1.7458e-06
506.8	1.7542e-06
506.9	1.762e-06
507	1.7698e-06
507.1	1.7779e-06
507.2	1.7867e-06
507.3	1.7972e-06
507.4	1.8072e-06
507.5	1.8145e-06
507.6	1.8204e-06
507.7	1.826e-06
507.8	1.8302e-06
507.9	1.8318e-06
508	1.8329e-06
508.1	1.8329e-06
508.2	1.8313e-06
508.3	1.8321e-06
508.4	1.8358e-06
508.5	1.841e-06
508.6	1.8486e-06
508.7	1.8575e-06
508.8	1.8651e-06
508.9	1.8686e-06
509	1.8687e-06
509.1	1.8662e-06
509.2	1.8662e-06
509.3	1.8704e-06
509.4	1.8771e-06
509.5	1.8855e-06
509.6	1.8898e-06
509.7	1.8893e-06
509.8	1.8888e-06
509.9	1.8915e-06
510	1.8953e-06
510.1	1.8997e-06
510.2	1.9045e-06
510.3	1.9057e-06
510.4	1.9058e-06
510.5	1.9102e-06
510.6	1.9166e-06
510.7	1.9171e-06
510.8	1.9189e-06
510.9	1.9246e-06
511	1.9253e-06
511.1	1.9283e-06
511.2	1.9349e-06
511.3	1.9384e-06
511.4	1.9394e-06
511.5	1.9446e-06
511.6	1.9522e-06
511.7	1.9569e-06
511.8	1.9576e-06
511.9	1.957e-06
512	1.9615e-06
512.1	1.9699e-06
512.2	1.9782e-06
512.3	1.9836e-06
512.4	1.9873e-06
512.5	1.9892e-06
512.6	1.9899e-06
512.7	1.9921e-06
512.8	1.9954e-06
512.9	1.9996e-06
513	2.0066e-06
513.1	2.0155e-06
513.2	2.0242e-06
513.3	2.0328e-06
513.4	2.0404e-06
513.5	2.0468e-06
513.6	2.0518e-06
513.7	2.056e-06
513.8	2.0598e-06
513.9	2.0624e-06
514	2.0636e-06
514.1	2.0645e-06
514.2	2.0645e-06
514.3	2.0627e-06
514.4	2.0622e-06
514.5	2.0619e-06
514.6	2.0617e-06
514.7	2.0618e-06
514.8	2.0616e-06
514.9	2.0628e-06
515	2.065e-06
515.1	2.0663e-06
515.2	2.0668e-06
515.3	2.0681e-06
515.4	2.069e-06
515.5	2.069e-06
515.6	2.0692e-06
515.7	2.0683e-06
515.8	2.0662e-06
515.9	2.0644e-06
516	2.0629e-06
516.1	2.0609e-06
516.2	2.0608e-06
516.3	2.0632e-06
516.4	2.0669e-06
516.5	2.0728e-06
516.6	2.0797e-06
516.7	2.0881e-06
516.8	2.0965e-06
516.9	2.1036e-06
517	2.1086e-06
517.1	2.1093e-06
517.2	2.1085e-06
517.3	2.108e-06
517.4	2.1098e-06
517.5	2.1158e-06
517.6	2.1244e-06
517.7	2.1309e-06
517.8	2.134e-06
517.9	2.1339e-06
518	2.1338e-06
518.1	2.1355e-06
518.2	2.1397e-06
518.3	2.1469e-06
518.4	2.1554e-06
518.5	2.1643e-06
518.6	2.1723e-06
518.7	2.1783e-06
518.8	2.18e-06
518.9	2.1804e-06
519	2.1859e-06
519.1	2.1901e-06
519.2	2.1908e-06
519.3	2.1955e-06
519.4	2.2001e-06
519.5	2.2009e-06
519.6	2.2036e-06
519.7	2.2085e-06
519.8	2.2099e-06
519.9	2.2081e-06
520	2.2102e-06
520.1	2.2165e-06
520.2	2.2225e-06
520.3	2.2251e-06
520.4	2.2248e-06
520.5	2.2227e-06
520.6	2.2223e-06
520.7	2.2251e-06
520.8	2.2295e-06
520.9	2.2355e-06
521	2.2404e-06
521.1	2.2435e-06
521.2	2.2453e-06
521.3	2.245e-06
521.4	2.2429e-06
521.5	2.2401e-06
521.6	2.2372e-06
521.7	2.2342e-06
521.8	2.2318e-06
521.9	2.2328e-06
522	2.2359e-06
522.1	2.2396e-06
522.2	2.2437e-06
522.3	2.2495e-06
522.4	2.2554e-06
522.5	2.2605e-06
522.6	2.266e-06
522.7	2.2728e-06
522.8	2.2794e-06
522.9	2.2855e-06
523	2.2914e-06
523.1	2.2969e-06
523.2	2.3025e-06
523.3	2.3069e-06
523.4	2.3116e-06
523.5	2.3181e-06
523.6	2.3243e-06
523.7	2.3297e-06
523.8	2.3349e-06
523.9	2.34e-06
524	2.3446e-06
524.1	2.3495e-06
524.2	2.3545e-06
524.3	2.3583e-06
524.4	2.3608e-06
524.5	2.3609e-06
524.6	2.358e-06
524.7	2.3536e-06
524.8	2.349e-06
524.9	2.3466e-06
525	2.3462e-06
525.1	2.3475e-06
525.2	2.3507e-06
525.3	2.3546e-06
525.4	2.3582e-06
525.5	2.3593e-06
525.6	2.3576e-06
525.7	2.3531e-06
525.8	2.3492e-06
525.9	2.349e-06
526	2.3511e-06
526.1	2.3543e-06
526.2	2.3571e-06
526.3	2.3565e-06
526.4	2.352e-06
526.5	2.348e-06
526.6	2.3468e-06
526.7	2.3477e-06
526.8	2.3495e-06
526.9	2.349e-06
527	2.3456e-06
527.1	2.3429e-06
527.2	2.3448e-06
527.3	2.3459e-06
527.4	2.3434e-06
527.5	2.3441e-06
527.6	2.3461e-06
527.7	2.3442e-06
527.8	2.3436e-06
527.9	2.3456e-06
528	2.3444e-06
528.1	2.3429e-06
528.2	2.3459e-06
528.3	2.3491e-06
528.4	2.3496e-06
528.5	2.346e-06
528.6	2.3419e-06
528.7	2.3427e-06
528.8	2.3462e-06
528.9	2.3502e-06
529	2.3527e-06
529.1	2.354e-06
529.2	2.354e-06
529.3	2.351e-06
529.4	2.3473e-06
529.5	2.345e-06
529.6	2.3452e-06
529.7	2.3481e-06
529.8	2.3527e-06
529.9	2.3567e-06
530	2.3606e-06
530.1	2.3649e-06
530.2	2.368e-06
530.3	2.3698e-06
530.4	2.3702e-06
530.5	2.369e-06
530.6	2.3672e-06
530.7	2.3648e-06
530.8	2.3612e-06
530.9	2.3566e-06
531	2.3515e-06
531.1	2.3463e-06
531.2	2.3411e-06
531.3	2.3358e-06
531.4	2.3302e-06
531.5	2.3245e-06
531.6	2.3202e-06
531.7	2.3157e-06
531.8	2.3097e-06
531.9	2.304e-06
532	2.2983e-06
532.1	2.292e-06
532.2	2.2859e-06
532.3	2.2799e-06
532.4	2.274e-06
532.5	2.2688e-06
532.6	2.2642e-06
532.7	2.2601e-06
532.8	2.2567e-06
532.9	2.2559e-06
533	2.2577e-06
533.1	2.2613e-06
533.2	2.2656e-06
533.3	2.2692e-06
533.4	2.2723e-06
533.5	2.2734e-06
533.6	2.2708e-06
533.7	2.2674e-06
533.8	2.263e-06
533.9	2.26e-06
534	2.2604e-06
534.1	2.2632e-06
534.2	2.2673e-06
534.3	2.2707e-06
534.4	2.2701e-06
534.5	2.2668e-06
534.6	2.2642e-06
534.7	2.2648e-06
534.8	2.2687e-06
534.9	2.2732e-06
535	2.2771e-06
535.1	2.2795e-06
535.2	2.2832e-06
535.3	2.2881e-06
535.4	2.2918e-06
535.5	2.2912e-06
535.6	2.2878e-06
535.7	2.2889e-06
535.8	2.2914e-06
535.9	2.2905e-06
536	2.2916e-06
536.1	2.2928e-06
536.2	2.2898e-06
536.3	2.2897e-06
536.4	2.2938e-06
536.5	2.2947e-06
536.6	2.2925e-06
536.7	2.2926e-06
536.8	2.2954e-06
536.9	2.298e-06
537	2.2992e-06
537.1	2.2977e-06
537.2	2.2941e-06
537.3	2.2895e-06
537.4	2.2872e-06
537.5	2.2884e-06
537.6	2.2908e-06
537.7	2.2936e-06
537.8	2.2969e-06
537.9	2.2992e-06
538	2.3006e-06
538.1	2.3012e-06
538.2	2.299e-06
538.3	2.2948e-06
538.4	2.2906e-06
538.5	2.285e-06
538.6	2.279e-06
538.7	2.2752e-06
538.8	2.2723e-06
538.9	2.2692e-06
539	2.2684e-06
539.1	2.2692e-06
539.2	2.2706e-06
539.3	2.2722e-06
539.4	2.2741e-06
539.5	2.2773e-06
539.6	2.2802e-06
539.7	2.2833e-06
539.8	2.2866e-06
539.9	2.2891e-06
540	2.2926e-06
540.1	2.2971e-06
540.2	2.3003e-06
540.3	2.3019e-06
540.4	2.304e-06
540.5	2.3072e-06
540.6	2.3094e-06
540.7	2.3087e-06
540.8	2.3061e-06
540.9	2.3029e-06
541	2.2985e-06
541.1	2.2933e-06
541.2	2.2886e-06
541.3	2.2848e-06
541.4	2.2824e-06
541.5	2.2827e-06
541.6	2.2837e-06
541.7	2.286e-06
541.8	2.29e-06
541.9	2.2936e-06
542	2.2952e-06
542.1	2.2931e-06
542.2	2.288e-06
542.3	2.2824e-06
542.4	2.2803e-06
542.5	2.2808e-06
542.6	2.283e-06
542.7	2.2879e-06
542.8	2.2892e-06
542.9	2.2845e-06
543	2.2795e-06
543.1	2.2793e-06
543.2	2.2821e-06
543.3	2.2865e-06
543.4	2.2915e-06
543.5	2.2945e-06
543.6	2.2959e-06
543.7	2.2962e-06
543.8	2.2944e-06
543.9	2.2952e-06
544	2.2986e-06
544.1	2.2967e-06
544.2	2.2945e-06
544.3	2.2976e-06
544.4	2.2981e-06
544.5	2.296e-06
544.6	2.2983e-06
544.7	2.3006e-06
544.8	2.2987e-06
544.9	2.2975e-06
545	2.2989e-06
545.1	2.3023e-06
545.2	2.3047e-06
545.3	2.3022e-06
545.4	2.2967e-06
545.5	2.2942e-06
545.6	2.2963e-06
545.7	2.3008e-06
545.8	2.3059e-06
545.9	2.3102e-06
546	2.3135e-06
546.1	2.3147e-06
546.2	2.3139e-06
546.3	2.3114e-06
546.4	2.3075e-06
546.5	2.3039e-06
546.6	2.302e-06
546.7	2.3024e-06
546.8	2.3032e-06
546.9	2.3062e-06
547	2.3111e-06
547.1	2.316e-06
547.2	2.3205e-06
547.3	2.3244e-06
547.4	2.3288e-06
547.5	2.3321e-06
547.6	2.3347e-06
547.7	2.3381e-06
547.8	2.341e-06
547.9	2.3427e-06
548	2.3448e-06
548.1	2.3474e-06
548.2	2.3491e-06
548.3	2.3505e-06
548.4	2.3525e-06
548.5	2.3543e-06
548.6	2.3559e-06
548.7	2.3575e-06
548.8	2.3604e-06
548.9	2.3644e-06
549	2.369e-06
549.1	2.374e-06
549.2	2.3793e-06
549.3	2.3843e-06
549.4	2.3891e-06
549.5	2.3943e-06
549.6	2.3987e-06
549.7	2.4009e-06
549.8	2.4011e-06
549.9	2.3994e-06
550	2.396e-06
550.1	2.3917e-06
550.2	2.3901e-06
550.3	2.3923e-06
550.4	2.397e-06
550.5	2.4036e-06
550.6	2.4098e-06
550.7	2.4137e-06
550.8	2.4132e-06
550.9	2.4099e-06
551	2.4084e-06
551.1	2.4103e-06
551.2	2.4158e-06
551.3	2.4229e-06
551.4	2.4262e-06
551.5	2.4236e-06
551.6	2.4201e-06
551.7	2.4197e-06
551.8	2.4199e-06
551.9	2.4188e-06
552	2.4169e-06
552.1	2.4166e-06
552.2	2.4199e-06
552.3	2.4247e-06
552.4	2.4258e-06
552.5	2.429e-06
552.6	2.4351e-06
552.7	2.4347e-06
552.8	2.4364e-06
552.9	2.4422e-06
553	2.4437e-06
553.1	2.4435e-06
553.2	2.4469e-06
553.3	2.4528e-06
553.4	2.4568e-06
553.5	2.4576e-06
553.6	2.4576e-06
553.7	2.4615e-06
553.8	2.469e-06
553.9	2.477e-06
554	2.4831e-06
554.1	2.4869e-06
554.2	2.4887e-06
554.3	2.4868e-06
554.4	2.4842e-06
554.5	2.4828e-06
554.6	2.4839e-06
554.7	2.4892e-06
554.8	2.4963e-06
554.9	2.5025e-06
555	2.5095e-06
555.1	2.5177e-06
555.2	2.5248e-06
555.3	2.5303e-06
555.4	2.5356e-06
555.5	2.5404e-06
555.6	2.545e-06
555.7	2.5489e-06
555.8	2.5508e-06
555.9	2.5517e-06
556	2.5515e-06
556.1	2.5513e-06
556.2	2.5513e-06
556.3	2.5507e-06
556.4	2.55e-06
556.5	2.5484e-06
556.6	2.546e-06
556.7	2.5433e-06
556.8	2.5408e-06
556.9	2.539e-06
557	2.5387e-06
557.1	2.5387e-06
557.2	2.5387e-06
557.3	2.5392e-06
557.4	2.5399e-06
557.5	2.5409e-06
557.6	2.5439e-06
557.7	2.5496e-06
557.8	2.5562e-06
557.9	2.5642e-06
558	2.5735e-06
558.1	2.5815e-06
558.2	2.5885e-06
558.3	2.5938e-06
558.4	2.5968e-06
558.5	2.5997e-06
558.6	2.6009e-06
558.7	2.6019e-06
558.8	2.6052e-06
558.9	2.6108e-06
559	2.6176e-06
559.1	2.6255e-06
559.2	2.6329e-06
559.3	2.6347e-06
559.4	2.6337e-06
559.5	2.6345e-06
559.6	2.6387e-06
559.7	2.6468e-06
559.8	2.6546e-06
559.9	2.659e-06
560	2.6611e-06
560.1	2.6622e-06
560.2	2.6649e-06
560.3	2.6701e-06
560.4	2.6765e-06
560.5	2.6817e-06
560.6	2.6833e-06
560.7	2.6877e-06
560.8	2.6945e-06
560.9	2.6957e-06
561	2.6971e-06
561.1	2.7021e-06
561.2	2.7049e-06
561.3	2.7076e-06
561.4	2.7135e-06
561.5	2.7188e-06
561.6	2.7207e-06
561.7	2.7199e-06
561.8	2.7224e-06
561.9	2.7284e-06
562	2.7344e-06
562.1	2.7386e-06
562.2	2.74e-06
562.3	2.7387e-06
562.4	2.7377e-06
562.5	2.739e-06
562.6	2.7427e-06
562.7	2.7495e-06
562.8	2.7572e-06
562.9	2.7648e-06
563	2.7716e-06
563.1	2.7771e-06
563.2	2.7805e-06
563.3	2.7817e-06
563.4	2.7815e-06
563.5	2.7797e-06
563.6	2.7768e-06
563.7	2.7748e-06
563.8	2.7734e-06
563.9	2.7711e-06
564	2.7691e-06
564.1	2.7702e-06
564.2	2.7727e-06
564.3	2.7747e-06
564.4	2.7781e-06
564.5	2.7827e-06
564.6	2.788e-06
564.7	2.7926e-06
564.8	2.7956e-06
564.9	2.8e-06
565	2.8061e-06
565.1	2.8133e-06
565.2	2.82e-06
565.3	2.8256e-06
565.4	2.8298e-06
565.5	2.8335e-06
565.6	2.8373e-06
565.7	2.84e-06
565.8	2.8411e-06
565.9	2.8416e-06
566	2.8407e-06
566.1	2.8359e-06
566.2	2.8306e-06
566.3	2.8265e-06
566.4	2.8237e-06
566.5	2.8225e-06
566.6	2.8236e-06
566.7	2.8272e-06
566.8	2.8314e-06
566.9	2.836e-06
567	2.8399e-06
567.1	2.8387e-06
567.2	2.8346e-06
567.3	2.8312e-06
567.4	2.8283e-06
567.5	2.8293e-06
567.6	2.8327e-06
567.7	2.8358e-06
567.8	2.8379e-06
567.9	2.837e-06
568	2.8336e-06
568.1	2.8318e-06
568.2	2.8333e-06
568.3	2.8366e-06
568.4	2.8406e-06
568.5	2.8451e-06
568.6	2.8499e-06
568.7	2.8533e-06
568.8	2.8517e-06
568.9	2.848e-06
569	2.8483e-06
569.1	2.8491e-06
569.2	2.8477e-06
569.3	2.8499e-06
569.4	2.852e-06
569.5	2.8491e-06
569.6	2.8494e-06
569.7	2.852e-06
569.8	2.8503e-06
569.9	2.8456e-06
570	2.8442e-06
570.1	2.8478e-06
570.2	2.852e-06
570.3	2.853e-06
570.4	2.8501e-06
570.5	2.8455e-06
570.6	2.8425e-06
570.7	2.8437e-06
570.8	2.8471e-06
570.9	2.8506e-06
571	2.8535e-06
571.1	2.8551e-06
571.2	2.8555e-06
571.3	2.8545e-06
571.4	2.851e-06
571.5	2.8466e-06
571.6	2.8425e-06
571.7	2.8389e-06
571.8	2.8357e-06
571.9	2.8332e-06
572	2.8324e-06
572.1	2.8335e-06
572.2	2.8362e-06
572.3	2.8397e-06
572.4	2.8435e-06
572.5	2.8481e-06
572.6	2.853e-06
572.7	2.8569e-06
572.8	2.8608e-06
572.9	2.8657e-06
573	2.8708e-06
573.1	2.8744e-06
573.2	2.8784e-06
573.3	2.883e-06
573.4	2.8874e-06
573.5	2.8921e-06
573.6	2.8966e-06
573.7	2.9018e-06
573.8	2.9061e-06
573.9	2.9101e-06
574	2.9143e-06
574.1	2.9176e-06
574.2	2.9194e-06
574.3	2.9191e-06
574.4	2.9163e-06
574.5	2.9113e-06
574.6	2.9054e-06
574.7	2.8997e-06
574.8	2.8965e-06
574.9	2.8944e-06
575	2.8936e-06
575.1	2.8945e-06
575.2	2.8971e-06
575.3	2.9006e-06
575.4	2.9028e-06
575.5	2.9023e-06
575.6	2.8979e-06
575.7	2.8922e-06
575.8	2.8881e-06
575.9	2.8885e-06
576	2.8919e-06
576.1	2.895e-06
576.2	2.8959e-06
576.3	2.8921e-06
576.4	2.887e-06
576.5	2.8855e-06
576.6	2.8867e-06
576.7	2.8895e-06
576.8	2.8927e-06
576.9	2.8948e-06
577	2.8938e-06
577.1	2.8889e-06
577.2	2.8867e-06
577.3	2.889e-06
577.4	2.8883e-06
577.5	2.887e-06
577.6	2.8891e-06
577.7	2.8876e-06
577.8	2.8841e-06
577.9	2.8851e-06
578	2.8861e-06
578.1	2.8829e-06
578.2	2.8801e-06
578.3	2.8825e-06
578.4	2.8856e-06
578.5	2.8854e-06
578.6	2.8829e-06
578.7	2.8781e-06
578.8	2.8751e-06
578.9	2.8772e-06
579	2.8809e-06
579.1	2.886e-06
579.2	2.8897e-06
579.3	2.891e-06
579.4	2.8909e-06
579.5	2.8882e-06
579.6	2.884e-06
579.7	2.8794e-06
579.8	2.8764e-06
579.9	2.8753e-06
580	2.8757e-06
580.1	2.8773e-06
580.2	2.8805e-06
580.3	2.8846e-06
580.4	2.8884e-06
580.5	2.8912e-06
580.6	2.8929e-06
580.7	2.896e-06
580.8	2.8992e-06
580.9	2.9004e-06
581	2.9009e-06
581.1	2.9013e-06
581.2	2.9015e-06
581.3	2.9011e-06
581.4	2.9001e-06
581.5	2.9e-06
581.6	2.9e-06
581.7	2.8985e-06
581.8	2.8966e-06
581.9	2.8965e-06
582	2.8967e-06
582.1	2.8965e-06
582.2	2.8978e-06
582.3	2.9004e-06
582.4	2.9033e-06
582.5	2.9069e-06
582.6	2.9107e-06
582.7	2.9144e-06
582.8	2.9191e-06
582.9	2.9234e-06
583	2.9268e-06
583.1	2.9282e-06
583.2	2.9264e-06
583.3	2.9228e-06
583.4	2.9181e-06
583.5	2.9137e-06
583.6	2.9119e-06
583.7	2.9136e-06
583.8	2.9166e-06
583.9	2.921e-06
584	2.9248e-06
584.1	2.924e-06
584.2	2.9196e-06
584.3	2.915e-06
584.4	2.9142e-06
584.5	2.9173e-06
584.6	2.9215e-06
584.7	2.9245e-06
584.8	2.9239e-06
584.9	2.9194e-06
585	2.915e-06
585.1	2.9122e-06
585.2	2.9092e-06
585.3	2.9041e-06
585.4	2.8994e-06
585.5	2.8992e-06
585.6	2.9022e-06
585.7	2.9004e-06
585.8	2.8965e-06
585.9	2.8976e-06
586	2.898e-06
586.1	2.8961e-06
586.2	2.8965e-06
586.3	2.8972e-06
586.4	2.8954e-06
586.5	2.8959e-06
586.6	2.9003e-06
586.7	2.9032e-06
586.8	2.9011e-06
586.9	2.8963e-06
587	2.8951e-06
587.1	2.8979e-06
587.2	2.9017e-06
587.3	2.9052e-06
587.4	2.9061e-06
587.5	2.904e-06
587.6	2.8998e-06
587.7	2.8955e-06
587.8	2.892e-06
587.9	2.8892e-06
588	2.8898e-06
588.1	2.8936e-06
588.2	2.8985e-06
588.3	2.9025e-06
588.4	2.9061e-06
588.5	2.9086e-06
588.6	2.9106e-06
588.7	2.912e-06
588.8	2.9115e-06
588.9	2.9102e-06
589	2.9083e-06
589.1	2.9058e-06
589.2	2.9022e-06
589.3	2.8968e-06
589.4	2.8908e-06
589.5	2.8861e-06
589.6	2.8812e-06
589.7	2.8746e-06
589.8	2.8684e-06
589.9	2.8626e-06
590	2.8564e-06
590.1	2.8509e-06
590.2	2.8452e-06
590.3	2.8388e-06
590.4	2.8325e-06
590.5	2.8268e-06
590.6	2.821e-06
590.7	2.816e-06
590.8	2.8137e-06
590.9	2.812e-06
591	2.8102e-06
591.1	2.8097e-06
591.2	2.8105e-06
591.3	2.8127e-06
591.4	2.8164e-06
591.5	2.8202e-06
591.6	2.8234e-06
591.7	2.8251e-06
591.8	2.8226e-06
591.9	2.8184e-06
592	2.8135e-06
592.1	2.8092e-06
592.2	2.8068e-06
592.3	2.808e-06
592.4	2.8121e-06
592.5	2.8151e-06
592.6	2.8159e-06
592.7	2.811e-06
592.8	2.8041e-06
592.9	2.8016e-06
593	2.8027e-06
593.1	2.8051e-06
593.2	2.8078e-06
593.3	2.8086e-06
593.4	2.8074e-06
593.5	2.808e-06
593.6	2.8098e-06
593.7	2.8122e-06
593.8	2.8133e-06
593.9	2.8088e-06
594	2.8047e-06
594.1	2.8048e-06
594.2	2.8022e-06
594.3	2.8003e-06
594.4	2.8013e-06
594.5	2.7984e-06
594.6	2.7956e-06
594.7	2.7961e-06
594.8	2.7951e-06
594.9	2.79e-06
595	2.7845e-06
595.1	2.784e-06
595.2	2.7864e-06
595.3	2.7874e-06
595.4	2.7835e-06
595.5	2.7772e-06
595.6	2.7716e-06
595.7	2.7685e-06
595.8	2.7687e-06
595.9	2.7717e-06
596	2.7753e-06
596.1	2.776e-06
596.2	2.7752e-06
596.3	2.7728e-06
596.4	2.768e-06
596.5	2.7611e-06
596.6	2.7538e-06
596.7	2.7475e-06
596.8	2.7408e-06
596.9	2.7348e-06
597	2.7316e-06
597.1	2.7312e-06
597.2	2.7317e-06
597.3	2.7325e-06
597.4	2.7336e-06
597.5	2.7343e-06
597.6	2.7347e-06
597.7	2.7338e-06
597.8	2.7331e-06
597.9	2.7334e-06
598	2.7342e-06
598.1	2.7348e-06
598.2	2.7338e-06
598.3	2.7316e-06
598.4	2.7301e-06
598.5	2.7307e-06
598.6	2.7316e-06
598.7	2.7312e-06
598.8	2.7329e-06
598.9	2.7352e-06
599	2.7357e-06
599.1	2.7364e-06
599.2	2.738e-06
599.3	2.739e-06
599.4	2.7396e-06
599.5	2.7399e-06
599.6	2.7386e-06
599.7	2.7351e-06
599.8	2.7272e-06
599.9	2.7183e-06
600	2.7104e-06
600.1	2.7021e-06
600.2	2.6963e-06
600.3	2.6933e-06
600.4	2.6916e-06
600.5	2.6902e-06
600.6	2.6896e-06
600.7	2.6869e-06
600.8	2.6799e-06
600.9	2.6701e-06
601	2.6622e-06
601.1	2.659e-06
601.2	2.6579e-06
601.3	2.658e-06
601.4	2.6563e-06
601.5	2.65e-06
601.6	2.6406e-06
601.7	2.6312e-06
601.8	2.6226e-06
601.9	2.6126e-06
602	2.6023e-06
602.1	2.595e-06
602.2	2.5913e-06
602.3	2.588e-06
602.4	2.5813e-06
602.5	2.578e-06
602.6	2.5766e-06
602.7	2.5704e-06
602.8	2.5668e-06
602.9	2.5659e-06
603	2.5607e-06
603.1	2.5555e-06
603.2	2.5539e-06
603.3	2.5521e-06
603.4	2.547e-06
603.5	2.535e-06
603.6	2.5202e-06
603.7	2.5098e-06
603.8	2.5013e-06
603.9	2.4914e-06
604	2.4789e-06
604.1	2.464e-06
604.2	2.4471e-06
604.3	2.4289e-06
604.4	2.4123e-06
604.5	2.3946e-06
604.6	2.3743e-06
604.7	2.3547e-06
604.8	2.3353e-06
604.9	2.316e-06
605	2.2967e-06
605.1	2.2775e-06
605.2	2.258e-06
605.3	2.2362e-06
605.4	2.2124e-06
605.5	2.1886e-06
605.6	2.1653e-06
605.7	2.1413e-06
605.8	2.1169e-06
605.9	2.0921e-06
606	2.0668e-06
606.1	2.0418e-06
606.2	2.0173e-06
606.3	1.9936e-06
606.4	1.9702e-06
606.5	1.9453e-06
606.6	1.9205e-06
606.7	1.8977e-06
606.8	1.8747e-06
606.9	1.8501e-06
607	1.8252e-06
607.1	1.8002e-06
607.2	1.7749e-06
607.3	1.7491e-06
607.4	1.7243e-06
607.5	1.699e-06
607.6	1.6732e-06
607.7	1.6496e-06
607.8	1.6276e-06
607.9	1.6064e-06
608	1.5871e-06
608.1	1.5703e-06
608.2	1.5547e-06
608.3	1.5388e-06
608.4	1.5243e-06
608.5	1.5102e-06
608.6	1.492e-06
608.7	1.471e-06
608.8	1.4497e-06
608.9	1.4285e-06
609	1.4083e-06
609.1	1.3913e-06
609.2	1.3775e-06
609.3	1.3653e-06
609.4	1.3508e-06
609.5	1.3308e-06
609.6	1.3092e-06
609.7	1.2883e-06
609.8	1.2715e-06
609.9	1.2595e-06
610	1.2477e-06
610.1	1.2344e-06
610.2	1.2222e-06
610.3	1.2104e-06
610.4	1.1963e-06
610.5	1.1777e-06
610.6	1.1586e-06
610.7	1.1457e-06
610.8	1.1315e-06
610.9	1.1143e-06
611	1.1007e-06
611.1	1.0853e-06
611.2	1.0658e-06
611.3	1.0514e-06
611.4	1.0393e-06
611.5	1.0217e-06
611.6	1.0027e-06
611.7	9.88e-07
611.8	9.7557e-07
611.9	9.6205e-07
612	9.4651e-07
612.1	9.2736e-07
612.2	9.0744e-07
612.3	8.9061e-07
612.4	8.771e-07
612.5	8.6596e-07
612.6	8.5544e-07
612.7	8.4482e-07
612.8	8.3334e-07
612.9	8.1996e-07
613	8.0387e-07
613.1	7.8484e-07
613.2	7.6486e-07
613.3	7.4479e-07
613.4	7.2603e-07
613.5	7.0877e-07
613.6	6.9281e-07
613.7	6.7859e-07
613.8	6.6521e-07
613.9	6.5226e-07
614	6.3944e-07
614.1	6.2778e-07
614.2	6.1753e-07
614.3	6.0753e-07
614.4	5.9747e-07
614.5	5.8753e-07
614.6	5.7721e-07
614.7	5.6633e-07
614.8	5.5657e-07
614.9	5.482e-07
615	5.39e-07
615.1	5.2881e-07
615.2	5.1925e-07
615.3	5.0969e-07
615.4	5.0032e-07
615.5	4.9142e-07
615.6	4.8409e-07
615.7	4.7781e-07
615.8	4.6992e-07
615.9	4.6106e-07
616	4.5201e-07
616.1	4.4203e-07
616.2	4.2976e-07
616.3	4.1559e-07
616.4	3.9989e-07
616.5	3.8256e-07
616.6	3.6518e-07
616.7	3.5062e-07
616.8	3.3851e-07
616.9	3.2827e-07
617	3.2082e-07
617.1	3.1284e-07
617.2	3.034e-07
617.3	2.9075e-07
617.4	2.7513e-07
617.5	2.5834e-07
617.6	2.442e-07
617.7	2.3517e-07
617.8	2.27e-07
617.9	2.1693e-07
618	2.0421e-07
618.1	1.8751e-07
618.2	1.7124e-07
618.3	1.5876e-07
618.4	1.4789e-07
618.5	1.3688e-07
618.6	1.2463e-07
618.7	1.1014e-07
618.8	9.4627e-08
618.9	8.3993e-08
619	7.6501e-08
619.1	6.3199e-08
619.2	4.8954e-08
619.3	3.9676e-08
619.4	2.8281e-08
619.5	1.5122e-08
619.6	5.1435e-09
619.7	-3.6495e-09
619.8	-1.6886e-08
619.9	-3.1059e-08
620	-4.0453e-08
620.1	-4.7691e-08
620.2	-5.6837e-08
620.3	-6.8827e-08
620.4	-8.3039e-08
620.5	-9.8845e-08
620.6	-1.1134e-07
620.7	-1.1903e-07
620.8	-1.2575e-07
620.9	-1.3266e-07
621	-1.3993e-07
621.1	-1.4976e-07
621.2	-1.6229e-07
621.3	-1.7676e-07
621.4	-1.9249e-07
621.5	-2.0776e-07
621.6	-2.2254e-07
621.7	-2.3594e-07
621.8	-2.492e-07
621.9	-2.6234e-07
622	-2.7295e-07
622.1	-2.8135e-07
622.2	-2.8882e-07
622.3	-2.956e-07
622.4	-3.0188e-07
622.5	-3.0813e-07
622.6	-3.1432e-07
622.7	-3.1863e-07
622.8	-3.2264e-07
622.9	-3.2797e-07
623	-3.3231e-07
623.1	-3.3598e-07
623.2	-3.4048e-07
623.3	-3.4484e-07
623.4	-3.4914e-07
623.5	-3.5357e-07
623.6	-3.5738e-07
623.7	-3.6083e-07
623.8	-3.6472e-07
623.9	-3.689e-07
624	-3.7373e-07
624.1	-3.8008e-07
624.2	-3.8737e-07
624.3	-3.9721e-07
624.4	-4.0865e-07
624.5	-4.2017e-07
624.6	-4.3271e-07
624.7	-4.4643e-07
624.8	-4.5902e-07
624.9	-4.6991e-07
625	-4.8023e-07
625.1	-4.8846e-07
625.2	-4.941e-07
625.3	-4.9844e-07
625.4	-5.0297e-07
625.5	-5.0881e-07
625.6	-5.1718e-07
625.7	-5.3054e-07
625.8	-5.4495e-07
625.9	-5.5557e-07
626	-5.6297e-07
626.1	-5.678e-07
626.2	-5.719e-07
626.3	-5.8016e-07
626.4	-5.9321e-07
626.5	-6.0699e-07
626.6	-6.1838e-07
626.7	-6.2611e-07
626.8	-6.3309e-07
626.9	-6.4222e-07
627	-6.5424e-07
627.1	-6.672e-07
627.2	-6.7654e-07
627.3	-6.8271e-07
627.4	-6.9269e-07
627.5	-7.0066e-07
627.6	-7.069e-07
627.7	-7.1915e-07
627.8	-7.2807e-07
627.9	-7.3387e-07
628	-7.4546e-07
628.1	-7.5702e-07
628.2	-7.6385e-07
628.3	-7.6996e-07
628.4	-7.7787e-07
628.5	-7.8896e-07
628.6	-8.0099e-07
628.7	-8.0992e-07
628.8	-8.1546e-07
628.9	-8.1977e-07
629	-8.2455e-07
629.1	-8.3081e-07
629.2	-8.396e-07
629.3	-8.5155e-07
629.4	-8.6453e-07
629.5	-8.743e-07
629.6	-8.8061e-07
629.7	-8.8473e-07
629.8	-8.8811e-07
629.9	-8.9212e-07
630	-8.9694e-07
630.1	-9.0176e-07
630.2	-9.0682e-07
630.3	-9.1306e-07
630.4	-9.1964e-07
630.5	-9.27e-07
630.6	-9.3527e-07
630.7	-9.4461e-07
630.8	-9.5326e-07
630.9	-9.6118e-07
631	-9.697e-07
631.1	-9.7779e-07
631.2	-9.8555e-07
631.3	-9.9178e-07
631.4	-9.9739e-07
631.5	-1.0025e-06
631.6	-1.0063e-06
631.7	-1.0089e-06
631.8	-1.0113e-06
631.9	-1.0133e-06
632	-1.0136e-06
632.1	-1.0145e-06
632.2	-1.0181e-06
632.3	-1.0251e-06
632.4	-1.0353e-06
632.5	-1.0465e-06
632.6	-1.0565e-06
632.7	-1.064e-06
632.8	-1.0693e-06
632.9	-1.0711e-06
633	-1.0716e-06
633.1	-1.0733e-06
633.2	-1.0753e-06
633.3	-1.0801e-06
633.4	-1.0874e-06
633.5	-1.0958e-06
633.6	-1.1048e-06
633.7	-1.1115e-06
633.8	-1.1148e-06
633.9	-1.1153e-06
634	-1.1161e-06
634.1	-1.1193e-06
634.2	-1.1268e-06
634.3	-1.1365e-06
634.4	-1.1428e-06
634.5	-1.1438e-06
634.6	-1.1431e-06
634.7	-1.1454e-06
634.8	-1.1522e-06
634.9	-1.1609e-06
635	-1.167e-06
635.1	-1.1714e-06
635.2	-1.1744e-06
635.3	-1.1769e-06
635.4	-1.1818e-06
635.5	-1.1894e-06
635.6	-1.1946e-06
635.7	-1.1963e-06
635.8	-1.201e-06
635.9	-1.2058e-06
636	-1.206e-06
636.1	-1.2101e-06
636.2	-1.2177e-06
636.3	-1.22e-06
636.4	-1.2205e-06
636.5	-1.2243e-06
636.6	-1.2305e-06
636.7	-1.2342e-06
636.8	-1.2343e-06
636.9	-1.234e-06
637	-1.234e-06
637.1	-1.2371e-06
637.2	-1.2434e-06
637.3	-1.251e-06
637.4	-1.2578e-06
637.5	-1.2634e-06
637.6	-1.2669e-06
637.7	-1.2668e-06
637.8	-1.266e-06
637.9	-1.2659e-06
638	-1.2655e-06
638.1	-1.2627e-06
638.2	-1.2602e-06
638.3	-1.2599e-06
638.4	-1.2609e-06
638.5	-1.262e-06
638.6	-1.2622e-06
638.7	-1.2638e-06
638.8	-1.2651e-06
638.9	-1.2664e-06
639	-1.2701e-06
639.1	-1.2748e-06
639.2	-1.2794e-06
639.3	-1.2835e-06
639.4	-1.2883e-06
639.5	-1.2933e-06
639.6	-1.2981e-06
639.7	-1.3036e-06
639.8	-1.31e-06
639.9	-1.3159e-06
640	-1.3202e-06
640.1	-1.324e-06
640.2	-1.3274e-06
640.3	-1.3298e-06
640.4	-1.3314e-06
640.5	-1.3327e-06
640.6	-1.3335e-06
640.7	-1.3327e-06
640.8	-1.3309e-06
640.9	-1.3277e-06
641	-1.3243e-06
641.1	-1.3226e-06
641.2	-1.3238e-06
641.3	-1.3279e-06
641.4	-1.3331e-06
641.5	-1.3386e-06
641.6	-1.3449e-06
641.7	-1.3509e-06
641.8	-1.3555e-06
641.9	-1.3581e-06
642	-1.3603e-06
642.1	-1.3609e-06
642.2	-1.3593e-06
642.3	-1.3568e-06
642.4	-1.3544e-06
642.5	-1.3538e-06
642.6	-1.3566e-06
642.7	-1.3636e-06
642.8	-1.3702e-06
642.9	-1.3733e-06
643	-1.374e-06
643.1	-1.3735e-06
643.2	-1.3721e-06
643.3	-1.3721e-06
643.4	-1.372e-06
643.5	-1.3701e-06
643.6	-1.3671e-06
643.7	-1.3642e-06
643.8	-1.3649e-06
643.9	-1.37e-06
644	-1.3739e-06
644.1	-1.3735e-06
644.2	-1.3751e-06
644.3	-1.3744e-06
644.4	-1.3721e-06
644.5	-1.3771e-06
644.6	-1.3806e-06
644.7	-1.3793e-06
644.8	-1.3809e-06
644.9	-1.3859e-06
645	-1.3894e-06
645.1	-1.3895e-06
645.2	-1.3879e-06
645.3	-1.3866e-06
645.4	-1.3897e-06
645.5	-1.3966e-06
645.6	-1.4023e-06
645.7	-1.4054e-06
645.8	-1.4066e-06
645.9	-1.4049e-06
646	-1.4015e-06
646.1	-1.3983e-06
646.2	-1.3969e-06
646.3	-1.3974e-06
646.4	-1.3986e-06
646.5	-1.4027e-06
646.6	-1.4086e-06
646.7	-1.4153e-06
646.8	-1.422e-06
646.9	-1.4311e-06
647	-1.4391e-06
647.1	-1.4434e-06
647.2	-1.448e-06
647.3	-1.4519e-06
647.4	-1.454e-06
647.5	-1.4546e-06
647.6	-1.4549e-06
647.7	-1.4555e-06
647.8	-1.4562e-06
647.9	-1.4559e-06
648	-1.4548e-06
648.1	-1.4539e-06
648.2	-1.4528e-06
648.3	-1.4523e-06
648.4	-1.4509e-06
648.5	-1.4488e-06
648.6	-1.4473e-06
648.7	-1.4462e-06
648.8	-1.4463e-06
648.9	-1.4453e-06
649	-1.4437e-06
649.1	-1.4434e-06
649.2	-1.4436e-06
649.3	-1.4444e-06
649.4	-1.4474e-06
649.5	-1.4528e-06
649.6	-1.4597e-06
649.7	-1.4691e-06
649.8	-1.4789e-06
649.9	-1.4855e-06
650	-1.4904e-06
650.1	-1.4932e-06
650.2	-1.4935e-06
650.3	-1.4939e-06
650.4	-1.4949e-06
650.5	-1.4986e-06
650.6	-1.5055e-06
650.7	-1.5143e-06
650.8	-1.5223e-06
650.9	-1.5269e-06
651	-1.5286e-06
651.1	-1.5295e-06
651.2	-1.5319e-06
651.3	-1.5384e-06
651.4	-1.5477e-06
651.5	-1.5552e-06
651.6	-1.5595e-06
651.7	-1.561e-06
651.8	-1.5615e-06
651.9	-1.5622e-06
652	-1.5642e-06
652.1	-1.5701e-06
652.2	-1.5782e-06
652.3	-1.5826e-06
652.4	-1.5841e-06
652.5	-1.591e-06
652.6	-1.5971e-06
652.7	-1.6004e-06
652.8	-1.6072e-06
652.9	-1.6128e-06
653	-1.6149e-06
653.1	-1.619e-06
653.2	-1.6268e-06
653.3	-1.633e-06
653.4	-1.6346e-06
653.5	-1.6353e-06
653.6	-1.6392e-06
653.7	-1.6458e-06
653.8	-1.6538e-06
653.9	-1.6617e-06
654	-1.667e-06
654.1	-1.6689e-06
654.2	-1.6695e-06
654.3	-1.6716e-06
654.4	-1.675e-06
654.5	-1.6788e-06
654.6	-1.6848e-06
654.7	-1.6951e-06
654.8	-1.7058e-06
654.9	-1.7147e-06
655	-1.7226e-06
655.1	-1.7296e-06
655.2	-1.7355e-06
655.3	-1.7397e-06
655.4	-1.7438e-06
655.5	-1.7462e-06
655.6	-1.7473e-06
655.7	-1.7479e-06
655.8	-1.7486e-06
655.9	-1.7491e-06
656	-1.7486e-06
656.1	-1.7483e-06
656.2	-1.7496e-06
656.3	-1.7507e-06
656.4	-1.75e-06
656.5	-1.7496e-06
656.6	-1.7488e-06
656.7	-1.7482e-06
656.8	-1.748e-06
656.9	-1.7472e-06
657	-1.7449e-06
657.1	-1.7426e-06
657.2	-1.7403e-06
657.3	-1.7373e-06
657.4	-1.7342e-06
657.5	-1.7317e-06
657.6	-1.7299e-06
657.7	-1.7291e-06
657.8	-1.7293e-06
657.9	-1.7314e-06
658	-1.7361e-06
658.1	-1.742e-06
658.2	-1.749e-06
658.3	-1.7554e-06
658.4	-1.7589e-06
658.5	-1.7602e-06
658.6	-1.7591e-06
658.7	-1.7567e-06
658.8	-1.7543e-06
658.9	-1.7535e-06
659	-1.7567e-06
659.1	-1.7629e-06
659.2	-1.768e-06
659.3	-1.7695e-06
659.4	-1.7682e-06
659.5	-1.7647e-06
659.6	-1.7638e-06
659.7	-1.7678e-06
659.8	-1.7735e-06
659.9	-1.7774e-06
660	-1.7794e-06
660.1	-1.7816e-06
660.2	-1.7838e-06
660.3	-1.7874e-06
660.4	-1.7924e-06
660.5	-1.7955e-06
660.6	-1.7949e-06
660.7	-1.7962e-06
660.8	-1.8007e-06
660.9	-1.8008e-06
661	-1.8013e-06
661.1	-1.8047e-06
661.2	-1.8062e-06
661.3	-1.8068e-06
661.4	-1.8102e-06
661.5	-1.813e-06
661.6	-1.8114e-06
661.7	-1.8091e-06
661.8	-1.8106e-06
661.9	-1.8168e-06
662	-1.8219e-06
662.1	-1.8222e-06
662.2	-1.8197e-06
662.3	-1.818e-06
662.4	-1.8169e-06
662.5	-1.8164e-06
662.6	-1.818e-06
662.7	-1.8216e-06
662.8	-1.8251e-06
662.9	-1.8276e-06
663	-1.8283e-06
663.1	-1.8255e-06
663.2	-1.8222e-06
663.3	-1.8179e-06
663.4	-1.813e-06
663.5	-1.809e-06
663.6	-1.8051e-06
663.7	-1.8022e-06
663.8	-1.7999e-06
663.9	-1.7982e-06
664	-1.7971e-06
664.1	-1.7967e-06
664.2	-1.7973e-06
664.3	-1.799e-06
664.4	-1.8012e-06
664.5	-1.8035e-06
664.6	-1.8068e-06
664.7	-1.8108e-06
664.8	-1.816e-06
664.9	-1.8222e-06
665	-1.8275e-06
665.1	-1.8326e-06
665.2	-1.838e-06
665.3	-1.8447e-06
665.4	-1.8507e-06
665.5	-1.8561e-06
665.6	-1.8609e-06
665.7	-1.8643e-06
665.8	-1.8676e-06
665.9	-1.8712e-06
666	-1.8736e-06
666.1	-1.8755e-06
666.2	-1.8764e-06
666.3	-1.875e-06
666.4	-1.8711e-06
666.5	-1.8666e-06
666.6	-1.8628e-06
666.7	-1.8609e-06
666.8	-1.8635e-06
666.9	-1.868e-06
667	-1.8723e-06
667.1	-1.8762e-06
667.2	-1.8777e-06
667.3	-1.8759e-06
667.4	-1.8721e-06
667.5	-1.8684e-06
667.6	-1.8673e-06
667.7	-1.8713e-06
667.8	-1.8773e-06
667.9	-1.8787e-06
668	-1.8763e-06
668.1	-1.8716e-06
668.2	-1.867e-06
668.3	-1.867e-06
668.4	-1.869e-06
668.5	-1.8709e-06
668.6	-1.8728e-06
668.7	-1.8719e-06
668.8	-1.8686e-06
668.9	-1.8661e-06
669	-1.8671e-06
669.1	-1.8666e-06
669.2	-1.8634e-06
669.3	-1.865e-06
669.4	-1.8662e-06
669.5	-1.8641e-06
669.6	-1.8646e-06
669.7	-1.8677e-06
669.8	-1.8683e-06
669.9	-1.8653e-06
670	-1.8645e-06
670.1	-1.8681e-06
670.2	-1.8713e-06
670.3	-1.87e-06
670.4	-1.8664e-06
670.5	-1.8634e-06
670.6	-1.861e-06
670.7	-1.8616e-06
670.8	-1.8653e-06
670.9	-1.8704e-06
671	-1.8749e-06
671.1	-1.8764e-06
671.2	-1.8749e-06
671.3	-1.872e-06
671.4	-1.8685e-06
671.5	-1.8653e-06
671.6	-1.8618e-06
671.7	-1.8583e-06
671.8	-1.8569e-06
671.9	-1.8576e-06
672	-1.8578e-06
672.1	-1.8581e-06
672.2	-1.8602e-06
672.3	-1.8633e-06
672.4	-1.8668e-06
672.5	-1.8714e-06
672.6	-1.8763e-06
672.7	-1.8817e-06
672.8	-1.8881e-06
672.9	-1.8941e-06
673	-1.9003e-06
673.1	-1.9068e-06
673.2	-1.9131e-06
673.3	-1.9189e-06
673.4	-1.926e-06
673.5	-1.9328e-06
673.6	-1.9396e-06
673.7	-1.9489e-06
673.8	-1.9574e-06
673.9	-1.9661e-06
674	-1.9752e-06
674.1	-1.9835e-06
674.2	-1.9907e-06
674.3	-1.9963e-06
674.4	-1.9996e-06
674.5	-2.0023e-06
674.6	-2.0035e-06
674.7	-2.0022e-06
674.8	-2.0011e-06
674.9	-1.9994e-06
675	-1.9989e-06
675.1	-2.0021e-06
675.2	-2.0074e-06
675.3	-2.0144e-06
675.4	-2.0208e-06
675.5	-2.0253e-06
675.6	-2.0273e-06
675.7	-2.0263e-06
675.8	-2.0258e-06
675.9	-2.0273e-06
676	-2.032e-06
676.1	-2.0393e-06
676.2	-2.0448e-06
676.3	-2.0446e-06
676.4	-2.0418e-06
676.5	-2.0414e-06
676.6	-2.045e-06
676.7	-2.0508e-06
676.8	-2.0572e-06
676.9	-2.0643e-06
677	-2.0683e-06
677.1	-2.0681e-06
677.2	-2.0682e-06
677.3	-2.0738e-06
677.4	-2.0796e-06
677.5	-2.0813e-06
677.6	-2.0857e-06
677.7	-2.0888e-06
677.8	-2.0886e-06
677.9	-2.0936e-06
678	-2.0992e-06
678.1	-2.0993e-06
678.2	-2.0996e-06
678.3	-2.1062e-06
678.4	-2.1142e-06
678.5	-2.1168e-06
678.6	-2.1166e-06
678.7	-2.1155e-06
678.8	-2.1161e-06
678.9	-2.1211e-06
679	-2.1296e-06
679.1	-2.1371e-06
679.2	-2.1394e-06
679.3	-2.1382e-06
679.4	-2.1371e-06
679.5	-2.1355e-06
679.6	-2.134e-06
679.7	-2.1334e-06
679.8	-2.1349e-06
679.9	-2.1391e-06
680	-2.1453e-06
680.1	-2.1536e-06
680.2	-2.163e-06
680.3	-2.1708e-06
680.4	-2.1774e-06
680.5	-2.183e-06
680.6	-2.1866e-06
680.7	-2.189e-06
680.8	-2.191e-06
680.9	-2.1935e-06
681	-2.194e-06
681.1	-2.1929e-06
681.2	-2.1928e-06
681.3	-2.1915e-06
681.4	-2.1898e-06
681.5	-2.1906e-06
681.6	-2.1911e-06
681.7	-2.1884e-06
681.8	-2.1854e-06
681.9	-2.1831e-06
682	-2.1801e-06
682.1	-2.1767e-06
682.2	-2.1735e-06
682.3	-2.1705e-06
682.4	-2.167e-06
682.5	-2.1639e-06
682.6	-2.1607e-06
682.7	-2.1568e-06
682.8	-2.1544e-06
682.9	-2.1549e-06
683	-2.1573e-06
683.1	-2.1617e-06
683.2	-2.1678e-06
683.3	-2.1743e-06
683.4	-2.1788e-06
683.5	-2.1813e-06
683.6	-2.1822e-06
683.7	-2.1817e-06
683.8	-2.1796e-06
683.9	-2.1778e-06
684	-2.1783e-06
684.1	-2.1828e-06
684.2	-2.1893e-06
684.3	-2.1945e-06
684.4	-2.1977e-06
684.5	-2.1976e-06
684.6	-2.1959e-06
684.7	-2.1948e-06
684.8	-2.198e-06
684.9	-2.2043e-06
685	-2.2111e-06
685.1	-2.2174e-06
685.2	-2.2237e-06
685.3	-2.2305e-06
685.4	-2.2378e-06
685.5	-2.2421e-06
685.6	-2.2425e-06
685.7	-2.2443e-06
685.8	-2.2507e-06
685.9	-2.2544e-06
686	-2.2556e-06
686.1	-2.2616e-06
686.2	-2.2663e-06
686.3	-2.2676e-06
686.4	-2.2718e-06
686.5	-2.2803e-06
686.6	-2.2856e-06
686.7	-2.2866e-06
686.8	-2.2883e-06
686.9	-2.2947e-06
687	-2.3045e-06
687.1	-2.3117e-06
687.2	-2.3159e-06
687.3	-2.3176e-06
687.4	-2.3185e-06
687.5	-2.3208e-06
687.6	-2.3252e-06
687.7	-2.3314e-06
687.8	-2.3402e-06
687.9	-2.351e-06
688	-2.3622e-06
688.1	-2.3729e-06
688.2	-2.3814e-06
688.3	-2.3896e-06
688.4	-2.3959e-06
688.5	-2.3994e-06
688.6	-2.4022e-06
688.7	-2.4048e-06
688.8	-2.4077e-06
688.9	-2.411e-06
689	-2.4138e-06
689.1	-2.4162e-06
689.2	-2.4182e-06
689.3	-2.4198e-06
689.4	-2.4226e-06
689.5	-2.4262e-06
689.6	-2.4299e-06
689.7	-2.4332e-06
689.8	-2.4368e-06
689.9	-2.4397e-06
690	-2.4409e-06
690.1	-2.442e-06
690.2	-2.4447e-06
690.3	-2.4482e-06
690.4	-2.4495e-06
690.5	-2.4494e-06
690.6	-2.4488e-06
690.7	-2.447e-06
690.8	-2.4451e-06
690.9	-2.4431e-06
691	-2.4409e-06
691.1	-2.4399e-06
691.2	-2.4405e-06
691.3	-2.4421e-06
691.4	-2.4465e-06
691.5	-2.4542e-06
691.6	-2.4617e-06
691.7	-2.4662e-06
691.8	-2.4684e-06
691.9	-2.469e-06
692	-2.4678e-06
692.1	-2.4672e-06
692.2	-2.4673e-06
692.3	-2.4686e-06
692.4	-2.4731e-06
692.5	-2.4794e-06
692.6	-2.4843e-06
692.7	-2.4847e-06
692.8	-2.4823e-06
692.9	-2.4825e-06
693	-2.4871e-06
693.1	-2.4944e-06
693.2	-2.4994e-06
693.3	-2.5e-06
693.4	-2.5001e-06
693.5	-2.5009e-06
693.6	-2.5036e-06
693.7	-2.5088e-06
693.8	-2.5146e-06
693.9	-2.5156e-06
694	-2.5134e-06
694.1	-2.5167e-06
694.2	-2.5212e-06
694.3	-2.5218e-06
694.4	-2.5249e-06
694.5	-2.5282e-06
694.6	-2.5282e-06
694.7	-2.5297e-06
694.8	-2.5334e-06
694.9	-2.5363e-06
695	-2.5365e-06
695.1	-2.5372e-06
695.2	-2.5404e-06
695.3	-2.5455e-06
695.4	-2.5516e-06
695.5	-2.5556e-06
695.6	-2.5564e-06
695.7	-2.555e-06
695.8	-2.5539e-06
695.9	-2.5549e-06
696	-2.5564e-06
696.1	-2.5588e-06
696.2	-2.5639e-06
696.3	-2.5699e-06
696.4	-2.5768e-06
696.5	-2.5842e-06
696.6	-2.5895e-06
696.7	-2.591e-06
696.8	-2.5914e-06
696.9	-2.592e-06
697	-2.5916e-06
697.1	-2.59e-06
697.2	-2.5883e-06
697.3	-2.5878e-06
697.4	-2.5871e-06
697.5	-2.5863e-06
697.6	-2.5855e-06
697.7	-2.5852e-06
697.8	-2.5856e-06
697.9	-2.5854e-06
698	-2.5859e-06
698.1	-2.587e-06
698.2	-2.5878e-06
698.3	-2.5881e-06
698.4	-2.5878e-06
698.5	-2.5882e-06
698.6	-2.5876e-06
698.7	-2.5864e-06
698.8	-2.5854e-06
698.9	-2.5841e-06
699	-2.5813e-06
699.1	-2.5777e-06
699.2	-2.5739e-06
699.3	-2.5696e-06
699.4	-2.5658e-06
699.5	-2.5612e-06
699.6	-2.5576e-06
699.7	-2.5553e-06
699.8	-2.5543e-06
699.9	-2.5571e-06
700	-2.5615e-06
700.1	-2.5659e-06
700.2	-2.5687e-06
700.3	-2.5685e-06
700.4	-2.5667e-06
700.5	-2.5635e-06
700.6	-2.5593e-06
700.7	-2.5571e-06
700.8	-2.5602e-06
700.9	-2.5666e-06
701	-2.5706e-06
701.1	-2.571e-06
701.2	-2.5684e-06
701.3	-2.5651e-06
701.4	-2.5647e-06
701.5	-2.5692e-06
701.6	-2.5752e-06
701.7	-2.5786e-06
701.8	-2.5806e-06
701.9	-2.5829e-06
702	-2.5874e-06
702.1	-2.5936e-06
702.2	-2.5979e-06
702.3	-2.5984e-06
702.4	-2.5992e-06
702.5	-2.6027e-06
702.6	-2.6051e-06
702.7	-2.6088e-06
702.8	-2.6127e-06
702.9	-2.6123e-06
703	-2.613e-06
703.1	-2.6184e-06
703.2	-2.6231e-06
703.3	-2.6229e-06
703.4	-2.6219e-06
703.5	-2.6227e-06
703.6	-2.6269e-06
703.7	-2.6345e-06
703.8	-2.6402e-06
703.9	-2.6406e-06
704	-2.6388e-06
704.1	-2.6395e-06
704.2	-2.6409e-06
704.3	-2.644e-06
704.4	-2.6504e-06
704.5	-2.6597e-06
704.6	-2.6687e-06
704.7	-2.6769e-06
704.8	-2.6861e-06
704.9	-2.6923e-06
705	-2.6955e-06
705.1	-2.6973e-06
705.2	-2.698e-06
705.3	-2.6994e-06
705.4	-2.7006e-06
705.5	-2.7003e-06
705.6	-2.6992e-06
705.7	-2.6985e-06
705.8	-2.6991e-06
705.9	-2.6994e-06
706	-2.6994e-06
706.1	-2.6997e-06
706.2	-2.6999e-06
706.3	-2.7002e-06
706.4	-2.7014e-06
706.5	-2.7036e-06
706.6	-2.7061e-06
706.7	-2.7079e-06
706.8	-2.7089e-06
706.9	-2.71e-06
707	-2.71e-06
707.1	-2.7087e-06
707.2	-2.7069e-06
707.3	-2.7052e-06
707.4	-2.7032e-06
707.5	-2.6994e-06
707.6	-2.6952e-06
707.7	-2.6912e-06
707.8	-2.6881e-06
707.9	-2.6846e-06
708	-2.6829e-06
708.1	-2.685e-06
708.2	-2.6888e-06
708.3	-2.6948e-06
708.4	-2.7002e-06
708.5	-2.7026e-06
708.6	-2.7037e-06
708.7	-2.702e-06
708.8	-2.6983e-06
708.9	-2.6948e-06
709	-2.6939e-06
709.1	-2.6976e-06
709.2	-2.7035e-06
709.3	-2.7084e-06
709.4	-2.7095e-06
709.5	-2.707e-06
709.6	-2.7037e-06
709.7	-2.7036e-06
709.8	-2.7087e-06
709.9	-2.7141e-06
710	-2.7165e-06
710.1	-2.718e-06
710.2	-2.7202e-06
710.3	-2.7245e-06
710.4	-2.7306e-06
710.5	-2.7337e-06
710.6	-2.7332e-06
710.7	-2.7356e-06
710.8	-2.7384e-06
710.9	-2.7374e-06
711	-2.7382e-06
711.1	-2.7433e-06
711.2	-2.7448e-06
711.3	-2.7446e-06
711.4	-2.749e-06
711.5	-2.7514e-06
711.6	-2.75e-06
711.7	-2.7493e-06
711.8	-2.7528e-06
711.9	-2.7596e-06
712	-2.7638e-06
712.1	-2.7633e-06
712.2	-2.76e-06
712.3	-2.757e-06
712.4	-2.7563e-06
712.5	-2.7586e-06
712.6	-2.7618e-06
712.7	-2.765e-06
712.8	-2.768e-06
712.9	-2.7689e-06
713	-2.7668e-06
713.1	-2.7628e-06
713.2	-2.7586e-06
713.3	-2.7536e-06
713.4	-2.7487e-06
713.5	-2.7444e-06
713.6	-2.7395e-06
713.7	-2.7359e-06
713.8	-2.7337e-06
713.9	-2.733e-06
714	-2.7338e-06
714.1	-2.7352e-06
714.2	-2.7376e-06
714.3	-2.7404e-06
714.4	-2.7431e-06
714.5	-2.7465e-06
714.6	-2.7508e-06
714.7	-2.7546e-06
714.8	-2.7589e-06
714.9	-2.7631e-06
715	-2.7655e-06
715.1	-2.7693e-06
715.2	-2.7741e-06
715.3	-2.7782e-06
715.4	-2.7824e-06
715.5	-2.7854e-06
715.6	-2.789e-06
715.7	-2.7937e-06
715.8	-2.7995e-06
715.9	-2.8059e-06
716	-2.8117e-06
716.1	-2.8169e-06
716.2	-2.8208e-06
716.3	-2.8233e-06
716.4	-2.8232e-06
716.5	-2.8223e-06
716.6	-2.821e-06
716.7	-2.8171e-06
716.8	-2.8135e-06
716.9	-2.8123e-06
717	-2.8141e-06
717.1	-2.8175e-06
717.2	-2.8217e-06
717.3	-2.8246e-06
717.4	-2.825e-06
717.5	-2.8234e-06
717.6	-2.8202e-06
717.7	-2.8169e-06
717.8	-2.8168e-06
717.9	-2.8213e-06
718	-2.8257e-06
718.1	-2.826e-06
718.2	-2.8229e-06
718.3	-2.8187e-06
718.4	-2.8158e-06
718.5	-2.8122e-06
718.6	-2.8075e-06
718.7	-2.8013e-06
718.8	-2.7944e-06
718.9	-2.7921e-06
719	-2.7936e-06
719.1	-2.7922e-06
719.2	-2.7894e-06
719.3	-2.79e-06
719.4	-2.7884e-06
719.5	-2.7859e-06
719.6	-2.7873e-06
719.7	-2.7843e-06
719.8	-2.7792e-06
719.9	-2.7779e-06
720	-2.779e-06
720.1	-2.7799e-06
720.2	-2.7771e-06
720.3	-2.7712e-06
720.4	-2.7663e-06
720.5	-2.765e-06
720.6	-2.7658e-06
720.7	-2.7688e-06
720.8	-2.7714e-06
720.9	-2.7712e-06
721	-2.7685e-06
721.1	-2.7633e-06
721.2	-2.758e-06
721.3	-2.7543e-06
721.4	-2.7516e-06
721.5	-2.7491e-06
721.6	-2.748e-06
721.7	-2.749e-06
721.8	-2.7516e-06
721.9	-2.7569e-06
722	-2.7625e-06
722.1	-2.7677e-06
722.2	-2.7724e-06
722.3	-2.7766e-06
722.4	-2.78e-06
722.5	-2.7804e-06
722.6	-2.7804e-06
722.7	-2.7813e-06
722.8	-2.7817e-06
722.9	-2.7814e-06
723	-2.7798e-06
723.1	-2.7781e-06
723.2	-2.7761e-06
723.3	-2.774e-06
723.4	-2.7731e-06
723.5	-2.7724e-06
723.6	-2.7713e-06
723.7	-2.7703e-06
723.8	-2.7697e-06
723.9	-2.7696e-06
724	-2.772e-06
724.1	-2.7776e-06
724.2	-2.7842e-06
724.3	-2.7918e-06
724.4	-2.8002e-06
724.5	-2.8087e-06
724.6	-2.8168e-06
724.7	-2.8234e-06
724.8	-2.8296e-06
724.9	-2.8341e-06
725	-2.8362e-06
725.1	-2.8371e-06
725.2	-2.8376e-06
725.3	-2.8379e-06
725.4	-2.842e-06
725.5	-2.8501e-06
725.6	-2.8606e-06
725.7	-2.8697e-06
725.8	-2.8746e-06
725.9	-2.8769e-06
726	-2.8759e-06
726.1	-2.8775e-06
726.2	-2.8846e-06
726.3	-2.8958e-06
726.4	-2.9052e-06
726.5	-2.9099e-06
726.6	-2.9123e-06
726.7	-2.9126e-06
726.8	-2.9117e-06
726.9	-2.9111e-06
727	-2.9115e-06
727.1	-2.9143e-06
727.2	-2.9202e-06
727.3	-2.9246e-06
727.4	-2.9254e-06
727.5	-2.93e-06
727.6	-2.9359e-06
727.7	-2.9369e-06
727.8	-2.941e-06
727.9	-2.9483e-06
728	-2.9514e-06
728.1	-2.9534e-06
728.2	-2.9594e-06
728.3	-2.9665e-06
728.4	-2.9697e-06
728.5	-2.9712e-06
728.6	-2.9736e-06
728.7	-2.9784e-06
728.8	-2.9866e-06
728.9	-2.9955e-06
729	-3.0017e-06
729.1	-3.0033e-06
729.2	-3.0035e-06
729.3	-3.0025e-06
729.4	-3.001e-06
729.5	-3.0014e-06
729.6	-3.0042e-06
729.7	-3.0093e-06
729.8	-3.0166e-06
729.9	-3.0259e-06
730	-3.0354e-06
730.1	-3.0431e-06
730.2	-3.0497e-06
730.3	-3.0552e-06
730.4	-3.0586e-06
730.5	-3.0605e-06
730.6	-3.063e-06
730.7	-3.0648e-06
730.8	-3.066e-06
730.9	-3.0673e-06
731	-3.0675e-06
731.1	-3.0673e-06
731.2	-3.0674e-06
731.3	-3.0677e-06
731.4	-3.0679e-06
731.5	-3.0677e-06
731.6	-3.0671e-06
731.7	-3.0662e-06
731.8	-3.0655e-06
731.9	-3.0641e-06
732	-3.0626e-06
732.1	-3.0623e-06
732.2	-3.0616e-06
732.3	-3.0598e-06
732.4	-3.0568e-06
732.5	-3.0527e-06
732.6	-3.0491e-06
732.7	-3.0461e-06
732.8	-3.0441e-06
732.9	-3.0452e-06
733	-3.0484e-06
733.1	-3.0528e-06
733.2	-3.0583e-06
733.3	-3.0638e-06
733.4	-3.0684e-06
733.5	-3.071e-06
733.6	-3.0721e-06
733.7	-3.0711e-06
733.8	-3.0696e-06
733.9	-3.069e-06
734	-3.071e-06
734.1	-3.077e-06
734.2	-3.0835e-06
734.3	-3.0883e-06
734.4	-3.0912e-06
734.5	-3.0904e-06
734.6	-3.0896e-06
734.7	-3.0941e-06
734.8	-3.1012e-06
734.9	-3.1077e-06
735	-3.1127e-06
735.1	-3.1153e-06
735.2	-3.1168e-06
735.3	-3.1187e-06
735.4	-3.1226e-06
735.5	-3.1301e-06
735.6	-3.136e-06
735.7	-3.1368e-06
735.8	-3.1404e-06
735.9	-3.1456e-06
736	-3.1478e-06
736.1	-3.1535e-06
736.2	-3.1597e-06
736.3	-3.1609e-06
736.4	-3.1637e-06
736.5	-3.1714e-06
736.6	-3.179e-06
736.7	-3.1813e-06
736.8	-3.182e-06
736.9	-3.1854e-06
737	-3.1923e-06
737.1	-3.2024e-06
737.2	-3.2109e-06
737.3	-3.2162e-06
737.4	-3.2189e-06
737.5	-3.2201e-06
737.6	-3.2224e-06
737.7	-3.2273e-06
737.8	-3.2345e-06
737.9	-3.2446e-06
738	-3.2568e-06
738.1	-3.2684e-06
738.2	-3.2791e-06
738.3	-3.2893e-06
738.4	-3.2982e-06
738.5	-3.3044e-06
738.6	-3.3091e-06
738.7	-3.3132e-06
738.8	-3.318e-06
738.9	-3.3219e-06
739	-3.3246e-06
739.1	-3.3275e-06
739.2	-3.3299e-06
739.3	-3.3327e-06
739.4	-3.3365e-06
739.5	-3.3418e-06
739.6	-3.346e-06
739.7	-3.3504e-06
739.8	-3.3554e-06
739.9	-3.3592e-06
740	-3.3629e-06
740.1	-3.3679e-06
740.2	-3.3724e-06
740.3	-3.3751e-06
740.4	-3.3776e-06
740.5	-3.3811e-06
740.6	-3.3838e-06
740.7	-3.3845e-06
740.8	-3.385e-06
740.9	-3.3843e-06
741	-3.3834e-06
741.1	-3.3834e-06
741.2	-3.3842e-06
741.3	-3.3864e-06
741.4	-3.3904e-06
741.5	-3.3964e-06
741.6	-3.4043e-06
741.7	-3.4129e-06
741.8	-3.4203e-06
741.9	-3.4262e-06
742	-3.4297e-06
742.1	-3.43e-06
742.2	-3.4289e-06
742.3	-3.4302e-06
742.4	-3.4346e-06
742.5	-3.4424e-06
742.6	-3.4515e-06
742.7	-3.4579e-06
742.8	-3.4599e-06
742.9	-3.4578e-06
743	-3.4571e-06
743.1	-3.4625e-06
743.2	-3.472e-06
743.3	-3.4801e-06
743.4	-3.4864e-06
743.5	-3.4919e-06
743.6	-3.4972e-06
743.7	-3.5052e-06
743.8	-3.5142e-06
743.9	-3.5177e-06
744	-3.52e-06
744.1	-3.5278e-06
744.2	-3.5332e-06
744.3	-3.5341e-06
744.4	-3.5393e-06
744.5	-3.5456e-06
744.6	-3.5484e-06
744.7	-3.5538e-06
744.8	-3.5621e-06
744.9	-3.5659e-06
745	-3.5658e-06
745.1	-3.5685e-06
745.2	-3.5756e-06
745.3	-3.5861e-06
745.4	-3.5948e-06
745.5	-3.5981e-06
745.6	-3.5987e-06
745.7	-3.5988e-06
745.8	-3.6009e-06
745.9	-3.6051e-06
746	-3.612e-06
746.1	-3.621e-06
746.2	-3.6288e-06
746.3	-3.6358e-06
746.4	-3.6413e-06
746.5	-3.6425e-06
746.6	-3.642e-06
746.7	-3.6433e-06
746.8	-3.6452e-06
746.9	-3.6448e-06
747	-3.6435e-06
747.1	-3.6431e-06
747.2	-3.6434e-06
747.3	-3.6446e-06
747.4	-3.6465e-06
747.5	-3.6497e-06
747.6	-3.653e-06
747.7	-3.6565e-06
747.8	-3.6614e-06
747.9	-3.666e-06
748	-3.6707e-06
748.1	-3.6763e-06
748.2	-3.6827e-06
748.3	-3.69e-06
748.4	-3.6984e-06
748.5	-3.7056e-06
748.6	-3.7121e-06
748.7	-3.7186e-06
748.8	-3.7254e-06
748.9	-3.7331e-06
749	-3.7395e-06
749.1	-3.744e-06
749.2	-3.7476e-06
749.3	-3.7507e-06
749.4	-3.7522e-06
749.5	-3.7532e-06
749.6	-3.7531e-06
749.7	-3.7526e-06
749.8	-3.752e-06
749.9	-3.7509e-06
750	-3.7526e-06
750.1	-3.76e-06
750.2	-3.7688e-06
750.3	-3.7764e-06
750.4	-3.7823e-06
750.5	-3.7845e-06
750.6	-3.7844e-06
750.7	-3.784e-06
750.8	-3.7834e-06
750.9	-3.7861e-06
751	-3.7938e-06
751.1	-3.8017e-06
751.2	-3.8069e-06
751.3	-3.8083e-06
751.4	-3.8073e-06
751.5	-3.8085e-06
751.6	-3.8137e-06
751.7	-3.8216e-06
751.8	-3.8309e-06
751.9	-3.8409e-06
752	-3.8522e-06
752.1	-3.8612e-06
752.2	-3.8661e-06
752.3	-3.8683e-06
752.4	-3.8741e-06
752.5	-3.8817e-06
752.6	-3.8872e-06
752.7	-3.8952e-06
752.8	-3.9042e-06
752.9	-3.9076e-06
753	-3.9103e-06
753.1	-3.9196e-06
753.2	-3.9287e-06
753.3	-3.9329e-06
753.4	-3.9363e-06
753.5	-3.9418e-06
753.6	-3.9509e-06
753.7	-3.9618e-06
753.8	-3.9719e-06
753.9	-3.9778e-06
754	-3.9805e-06
754.1	-3.9849e-06
754.2	-3.9904e-06
754.3	-3.9954e-06
754.4	-4.0022e-06
754.5	-4.0108e-06
754.6	-4.02e-06
754.7	-4.0311e-06
754.8	-4.0442e-06
754.9	-4.0575e-06
755	-4.0702e-06
755.1	-4.0815e-06
755.2	-4.0918e-06
755.3	-4.1007e-06
755.4	-4.1087e-06
755.5	-4.1168e-06
755.6	-4.123e-06
755.7	-4.1284e-06
755.8	-4.1339e-06
755.9	-4.1389e-06
756	-4.1435e-06
756.1	-4.1479e-06
756.2	-4.1524e-06
756.3	-4.1568e-06
756.4	-4.16e-06
756.5	-4.1621e-06
756.6	-4.1639e-06
756.7	-4.1656e-06
756.8	-4.1676e-06
756.9	-4.1708e-06
757	-4.1732e-06
757.1	-4.1753e-06
757.2	-4.177e-06
757.3	-4.1791e-06
757.4	-4.1833e-06
757.5	-4.1896e-06
757.6	-4.1976e-06
757.7	-4.2076e-06
757.8	-4.2192e-06
757.9	-4.2293e-06
758	-4.2377e-06
758.1	-4.2459e-06
758.2	-4.2531e-06
758.3	-4.2579e-06
758.4	-4.2608e-06
758.5	-4.2637e-06
758.6	-4.2669e-06
758.7	-4.2731e-06
758.8	-4.2825e-06
758.9	-4.2934e-06
759	-4.3029e-06
759.1	-4.3084e-06
759.2	-4.3115e-06
759.3	-4.3142e-06
759.4	-4.3187e-06
759.5	-4.3289e-06
759.6	-4.34e-06
759.7	-4.3476e-06
759.8	-4.3528e-06
759.9	-4.3567e-06
760	-4.3613e-06
760.1	-4.368e-06
760.2	-4.3763e-06
760.3	-4.3822e-06
760.4	-4.3853e-06
760.5	-4.3865e-06
760.6	-4.3908e-06
760.7	-4.3988e-06
760.8	-4.4032e-06
760.9	-4.4074e-06
761	-4.4139e-06
761.1	-4.4161e-06
761.2	-4.4183e-06
761.3	-4.4264e-06
761.4	-4.4328e-06
761.5	-4.4351e-06
761.6	-4.4383e-06
761.7	-4.4448e-06
761.8	-4.4533e-06
761.9	-4.459e-06
762	-4.4612e-06
762.1	-4.4631e-06
762.2	-4.466e-06
762.3	-4.4706e-06
762.4	-4.4775e-06
762.5	-4.4861e-06
762.6	-4.4936e-06
762.7	-4.4983e-06
762.8	-4.5e-06
762.9	-4.4992e-06
763	-4.4975e-06
763.1	-4.4955e-06
763.2	-4.4931e-06
763.3	-4.4904e-06
763.4	-4.4892e-06
763.5	-4.4901e-06
763.6	-4.4907e-06
763.7	-4.4904e-06
763.8	-4.4915e-06
763.9	-4.494e-06
764	-4.497e-06
764.1	-4.5015e-06
764.2	-4.5072e-06
764.3	-4.5133e-06
764.4	-4.5189e-06
764.5	-4.5241e-06
764.6	-4.5295e-06
764.7	-4.5358e-06
764.8	-4.5429e-06
764.9	-4.5506e-06
765	-4.559e-06
765.1	-4.566e-06
765.2	-4.5731e-06
765.3	-4.5827e-06
765.4	-4.5921e-06
765.5	-4.5999e-06
765.6	-4.6093e-06
765.7	-4.6195e-06
765.8	-4.6288e-06
765.9	-4.6361e-06
766	-4.6416e-06
766.1	-4.6447e-06
766.2	-4.6466e-06
766.3	-4.6476e-06
766.4	-4.6476e-06
766.5	-4.6476e-06
766.6	-4.6477e-06
766.7	-4.6499e-06
766.8	-4.6531e-06
766.9	-4.6581e-06
767	-4.6649e-06
767.1	-4.6705e-06
767.2	-4.6729e-06
767.3	-4.6735e-06
767.4	-4.6721e-06
767.5	-4.6699e-06
767.6	-4.672e-06
767.7	-4.678e-06
767.8	-4.6844e-06
767.9	-4.6881e-06
768	-4.6877e-06
768.1	-4.686e-06
768.2	-4.687e-06
768.3	-4.6931e-06
768.4	-4.7015e-06
768.5	-4.7097e-06
768.6	-4.7189e-06
768.7	-4.7283e-06
768.8	-4.7358e-06
768.9	-4.7379e-06
769	-4.739e-06
769.1	-4.746e-06
769.2	-4.7529e-06
769.3	-4.756e-06
769.4	-4.7624e-06
769.5	-4.7679e-06
769.6	-4.7702e-06
769.7	-4.7746e-06
769.8	-4.7828e-06
769.9	-4.7894e-06
770	-4.7914e-06
770.1	-4.7946e-06
770.2	-4.8013e-06
770.3	-4.8109e-06
770.4	-4.8201e-06
770.5	-4.8251e-06
770.6	-4.8286e-06
770.7	-4.8323e-06
770.8	-4.8361e-06
770.9	-4.8418e-06
771	-4.8491e-06
771.1	-4.8593e-06
771.2	-4.8717e-06
771.3	-4.8844e-06
771.4	-4.8967e-06
771.5	-4.9076e-06
771.6	-4.9166e-06
771.7	-4.9247e-06
771.8	-4.9316e-06
771.9	-4.9362e-06
772	-4.9402e-06
772.1	-4.9441e-06
772.2	-4.9471e-06
772.3	-4.9497e-06
772.4	-4.9531e-06
772.5	-4.9571e-06
772.6	-4.9611e-06
772.7	-4.9655e-06
772.8	-4.9703e-06
772.9	-4.9747e-06
773	-4.9786e-06
773.1	-4.9833e-06
773.2	-4.9884e-06
773.3	-4.9925e-06
773.4	-4.9953e-06
773.5	-4.9971e-06
773.6	-4.9978e-06
773.7	-4.9986e-06
773.8	-4.9999e-06
773.9	-5.0004e-06
774	-4.9999e-06
774.1	-4.9984e-06
774.2	-4.9961e-06
774.3	-4.9924e-06
774.4	-4.9891e-06
774.5	-4.9884e-06
774.6	-4.9908e-06
774.7	-4.9955e-06
774.8	-5.0012e-06
774.9	-5.008e-06
775	-5.013e-06
775.1	-5.0154e-06
775.2	-5.0172e-06
775.3	-5.0173e-06
775.4	-5.0155e-06
775.5	-5.0146e-06
775.6	-5.0159e-06
775.7	-5.0209e-06
775.8	-5.0295e-06
775.9	-5.0354e-06
776	-5.037e-06
776.1	-5.0377e-06
776.2	-5.0381e-06
776.3	-5.0405e-06
776.4	-5.0467e-06
776.5	-5.0534e-06
776.6	-5.058e-06
776.7	-5.0608e-06
776.8	-5.0623e-06
776.9	-5.062e-06
777	-5.0623e-06
777.1	-5.0657e-06
777.2	-5.0716e-06
777.3	-5.0748e-06
777.4	-5.0758e-06
777.5	-5.0817e-06
777.6	-5.0863e-06
777.7	-5.0863e-06
777.8	-5.0906e-06
777.9	-5.0956e-06
778	-5.096e-06
778.1	-5.0985e-06
778.2	-5.1046e-06
778.3	-5.1096e-06
778.4	-5.1111e-06
778.5	-5.1095e-06
778.6	-5.1087e-06
778.7	-5.1115e-06
778.8	-5.1177e-06
778.9	-5.1252e-06
779	-5.1308e-06
779.1	-5.1314e-06
779.2	-5.1296e-06
779.3	-5.1264e-06
779.4	-5.1219e-06
779.5	-5.1187e-06
779.6	-5.1178e-06
779.7	-5.1178e-06
779.8	-5.1186e-06
779.9	-5.1223e-06
780	-5.1277e-06
780.1	-5.134e-06
780.2	-5.1396e-06
780.3	-5.145e-06
780.4	-5.1512e-06
780.5	-5.1568e-06
780.6	-5.1615e-06
780.7	-5.1653e-06
780.8	-5.1675e-06
780.9	-5.1696e-06
781	-5.1711e-06
781.1	-5.1719e-06
781.2	-5.1721e-06
781.3	-5.1724e-06
781.4	-5.1724e-06
781.5	-5.1707e-06
781.6	-5.1688e-06
781.7	-5.1679e-06
781.8	-5.1669e-06
781.9	-5.1651e-06
782	-5.1628e-06
782.1	-5.1616e-06
782.2	-5.1614e-06
782.3	-5.1623e-06
782.4	-5.165e-06
782.5	-5.168e-06
782.6	-5.1726e-06
782.7	-5.1791e-06
782.8	-5.1848e-06
782.9	-5.1905e-06
783	-5.1956e-06
783.1	-5.1979e-06
783.2	-5.1982e-06
783.3	-5.1968e-06
783.4	-5.1934e-06
783.5	-5.1903e-06
783.6	-5.1897e-06
783.7	-5.1921e-06
783.8	-5.1979e-06
783.9	-5.2032e-06
784	-5.206e-06
784.1	-5.2061e-06
784.2	-5.2029e-06
784.3	-5.1992e-06
784.4	-5.1991e-06
784.5	-5.2033e-06
784.6	-5.2081e-06
784.7	-5.2111e-06
784.8	-5.2106e-06
784.9	-5.2077e-06
785	-5.2058e-06
785.1	-5.2067e-06
785.2	-5.2095e-06
785.3	-5.2118e-06
785.4	-5.2126e-06
785.5	-5.2117e-06
785.6	-5.2116e-06
785.7	-5.2146e-06
785.8	-5.2169e-06
785.9	-5.2155e-06
786	-5.2178e-06
786.1	-5.2221e-06
786.2	-5.2219e-06
786.3	-5.2247e-06
786.4	-5.2314e-06
786.5	-5.2326e-06
786.6	-5.2309e-06
786.7	-5.2317e-06
786.8	-5.2366e-06
786.9	-5.2451e-06
787	-5.2513e-06
787.1	-5.2528e-06
787.2	-5.2531e-06
787.3	-5.2544e-06
787.4	-5.2577e-06
787.5	-5.2634e-06
787.6	-5.2712e-06
787.7	-5.281e-06
787.8	-5.2907e-06
787.9	-5.2976e-06
788	-5.3027e-06
788.1	-5.3068e-06
788.2	-5.3093e-06
788.3	-5.3111e-06
788.4	-5.3125e-06
788.5	-5.3128e-06
788.6	-5.3126e-06
788.7	-5.3142e-06
788.8	-5.3163e-06
788.9	-5.3189e-06
789	-5.322e-06
789.1	-5.3267e-06
789.2	-5.3314e-06
789.3	-5.3347e-06
789.4	-5.3393e-06
789.5	-5.3446e-06
789.6	-5.3498e-06
789.7	-5.3546e-06
789.8	-5.3609e-06
789.9	-5.3678e-06
790	-5.3725e-06
790.1	-5.3769e-06
790.2	-5.3819e-06
790.3	-5.3872e-06
790.4	-5.3915e-06
790.5	-5.3945e-06
790.6	-5.3969e-06
790.7	-5.3978e-06
790.8	-5.3963e-06
790.9	-5.3943e-06
791	-5.3924e-06
791.1	-5.3892e-06
791.2	-5.3859e-06
791.3	-5.3842e-06
791.4	-5.3838e-06
791.5	-5.3851e-06
791.6	-5.3893e-06
791.7	-5.3962e-06
791.8	-5.4022e-06
791.9	-5.4044e-06
792	-5.4042e-06
792.1	-5.4017e-06
792.2	-5.3978e-06
792.3	-5.3952e-06
792.4	-5.3967e-06
792.5	-5.401e-06
792.6	-5.4039e-06
792.7	-5.4047e-06
792.8	-5.4032e-06
792.9	-5.3984e-06
793	-5.3963e-06
793.1	-5.4002e-06
793.2	-5.4043e-06
793.3	-5.405e-06
793.4	-5.4036e-06
793.5	-5.4017e-06
793.6	-5.4001e-06
793.7	-5.3996e-06
793.8	-5.4021e-06
793.9	-5.4043e-06
794	-5.4016e-06
794.1	-5.4004e-06
794.2	-5.4033e-06
794.3	-5.4011e-06
794.4	-5.3972e-06
794.5	-5.3997e-06
794.6	-5.4001e-06
794.7	-5.3954e-06
794.8	-5.3943e-06
794.9	-5.3989e-06
795	-5.4015e-06
795.1	-5.3984e-06
795.2	-5.396e-06
795.3	-5.3977e-06
795.4	-5.4013e-06
795.5	-5.4058e-06
795.6	-5.4088e-06
795.7	-5.4087e-06
795.8	-5.4073e-06
795.9	-5.4051e-06
796	-5.4024e-06
796.1	-5.4006e-06
796.2	-5.4006e-06
796.3	-5.4034e-06
796.4	-5.409e-06
796.5	-5.4151e-06
796.6	-5.4221e-06
796.7	-5.4283e-06
796.8	-5.4337e-06
796.9	-5.4398e-06
797	-5.4448e-06
797.1	-5.4488e-06
797.2	-5.4528e-06
797.3	-5.4557e-06
797.4	-5.4572e-06
797.5	-5.4581e-06
797.6	-5.4587e-06
797.7	-5.4599e-06
797.8	-5.462e-06
797.9	-5.4639e-06
798	-5.4647e-06
798.1	-5.4643e-06
798.2	-5.4629e-06
798.3	-5.4619e-06
798.4	-5.4617e-06
798.5	-5.4613e-06
798.6	-5.4601e-06
798.7	-5.4581e-06
798.8	-5.4551e-06
798.9	-5.45e-06
799	-5.445e-06
799.1	-5.4415e-06
799.2	-5.4393e-06
799.3	-5.438e-06
799.4	-5.4378e-06
799.5	-5.4394e-06
799.6	-5.4425e-06
799.7	-5.4463e-06
799.8	-5.452e-06
799.9	-5.4578e-06
800	-5.4619e-06
800.1	-5.465e-06
800.2	-5.465e-06
800.3	-5.4631e-06
800.4	-5.4605e-06
800.5	-5.4591e-06
800.6	-5.4626e-06
800.7	-5.4703e-06
800.8	-5.477e-06
800.9	-5.4812e-06
801	-5.4823e-06
801.1	-5.4797e-06
801.2	-5.4799e-06
801.3	-5.486e-06
801.4	-5.495e-06
801.5	-5.5e-06
801.6	-5.5007e-06
801.7	-5.5e-06
801.8	-5.4993e-06
801.9	-5.4991e-06
802	-5.4982e-06
802.1	-5.4984e-06
802.2	-5.4991e-06
802.3	-5.5032e-06
802.4	-5.5077e-06
802.5	-5.5085e-06
802.6	-5.5122e-06
802.7	-5.5153e-06
802.8	-5.5161e-06
802.9	-5.52e-06
803	-5.5246e-06
803.1	-5.525e-06
803.2	-5.5235e-06
803.3	-5.5269e-06
803.4	-5.5336e-06
803.5	-5.5374e-06
803.6	-5.5371e-06
803.7	-5.5355e-06
803.8	-5.5341e-06
803.9	-5.5349e-06
804	-5.5389e-06
804.1	-5.5459e-06
804.2	-5.5529e-06
804.3	-5.5554e-06
804.4	-5.5551e-06
804.5	-5.5538e-06
804.6	-5.5508e-06
804.7	-5.5465e-06
804.8	-5.5432e-06
804.9	-5.5412e-06
805	-5.5397e-06
805.1	-5.5379e-06
805.2	-5.5365e-06
805.3	-5.5367e-06
805.4	-5.5381e-06
805.5	-5.5402e-06
805.6	-5.5432e-06
805.7	-5.5464e-06
805.8	-5.5502e-06
805.9	-5.5536e-06
806	-5.5562e-06
806.1	-5.5595e-06
806.2	-5.5627e-06
806.3	-5.5665e-06
806.4	-5.5707e-06
806.5	-5.5744e-06
806.6	-5.5787e-06
806.7	-5.5837e-06
806.8	-5.5886e-06
806.9	-5.5932e-06
807	-5.5989e-06
807.1	-5.6072e-06
807.2	-5.6163e-06
807.3	-5.6262e-06
807.4	-5.637e-06
807.5	-5.6474e-06
807.6	-5.6564e-06
807.7	-5.664e-06
807.8	-5.6712e-06
807.9	-5.677e-06
808	-5.6796e-06
808.1	-5.6819e-06
808.2	-5.6835e-06
808.3	-5.6845e-06
808.4	-5.6866e-06
808.5	-5.6921e-06
808.6	-5.7012e-06
808.7	-5.7112e-06
808.8	-5.7197e-06
808.9	-5.7264e-06
809	-5.7299e-06
809.1	-5.7302e-06
809.2	-5.7325e-06
809.3	-5.7379e-06
809.4	-5.7461e-06
809.5	-5.7546e-06
809.6	-5.7607e-06
809.7	-5.7622e-06
809.8	-5.7631e-06
809.9	-5.768e-06
810	-5.7762e-06
810.1	-5.7872e-06
810.2	-5.7978e-06
810.3	-5.8074e-06
810.4	-5.8146e-06
810.5	-5.8186e-06
810.6	-5.8232e-06
810.7	-5.8325e-06
810.8	-5.8429e-06
810.9	-5.8481e-06
811	-5.8551e-06
811.1	-5.8624e-06
811.2	-5.8656e-06
811.3	-5.8726e-06
811.4	-5.8838e-06
811.5	-5.8912e-06
811.6	-5.8943e-06
811.7	-5.8998e-06
811.8	-5.9087e-06
811.9	-5.9196e-06
812	-5.9296e-06
812.1	-5.9356e-06
812.2	-5.9396e-06
812.3	-5.9437e-06
812.4	-5.9495e-06
812.5	-5.9576e-06
812.6	-5.9667e-06
812.7	-5.9775e-06
812.8	-5.9897e-06
812.9	-6.0016e-06
813	-6.0114e-06
813.1	-6.0176e-06
813.2	-6.0221e-06
813.3	-6.0271e-06
813.4	-6.032e-06
813.5	-6.0345e-06
813.6	-6.0363e-06
813.7	-6.039e-06
813.8	-6.0421e-06
813.9	-6.045e-06
814	-6.0478e-06
814.1	-6.0511e-06
814.2	-6.0541e-06
814.3	-6.0574e-06
814.4	-6.0609e-06
814.5	-6.0643e-06
814.6	-6.0679e-06
814.7	-6.072e-06
814.8	-6.0752e-06
814.9	-6.079e-06
815	-6.0837e-06
815.1	-6.0847e-06
815.2	-6.0852e-06
815.3	-6.0872e-06
815.4	-6.0883e-06
815.5	-6.0876e-06
815.6	-6.0861e-06
815.7	-6.0835e-06
815.8	-6.0797e-06
815.9	-6.0755e-06
816	-6.0706e-06
816.1	-6.0662e-06
816.2	-6.0617e-06
816.3	-6.0583e-06
816.4	-6.0565e-06
816.5	-6.0553e-06
816.6	-6.0572e-06
816.7	-6.0609e-06
816.8	-6.0636e-06
816.9	-6.0639e-06
817	-6.0628e-06
817.1	-6.0595e-06
817.2	-6.0544e-06
817.3	-6.0522e-06
817.4	-6.0531e-06
817.5	-6.0574e-06
817.6	-6.0623e-06
817.7	-6.063e-06
817.8	-6.0617e-06
817.9	-6.0584e-06
818	-6.0565e-06
818.1	-6.0607e-06
818.2	-6.0663e-06
818.3	-6.0683e-06
818.4	-6.0683e-06
818.5	-6.0681e-06
818.6	-6.0664e-06
818.7	-6.0658e-06
818.8	-6.0677e-06
818.9	-6.0723e-06
819	-6.0755e-06
819.1	-6.0749e-06
819.2	-6.0774e-06
819.3	-6.0785e-06
819.4	-6.0757e-06
819.5	-6.0794e-06
819.6	-6.0842e-06
819.7	-6.0826e-06
819.8	-6.0815e-06
819.9	-6.0863e-06
820	-6.0908e-06
820.1	-6.0888e-06
820.2	-6.085e-06
820.3	-6.0826e-06
820.4	-6.0831e-06
820.5	-6.0864e-06
820.6	-6.0912e-06
820.7	-6.0951e-06
820.8	-6.0945e-06
820.9	-6.0915e-06
821	-6.0885e-06
821.1	-6.0847e-06
821.2	-6.0804e-06
821.3	-6.0777e-06
821.4	-6.0776e-06
821.5	-6.0793e-06
821.6	-6.0825e-06
821.7	-6.086e-06
821.8	-6.0896e-06
821.9	-6.0939e-06
822	-6.0997e-06
822.1	-6.1041e-06
822.2	-6.1061e-06
822.3	-6.1075e-06
822.4	-6.1074e-06
822.5	-6.1071e-06
822.6	-6.1061e-06
822.7	-6.1053e-06
822.8	-6.1047e-06
822.9	-6.1032e-06
823	-6.1012e-06
823.1	-6.0983e-06
823.2	-6.0955e-06
823.3	-6.0931e-06
823.4	-6.0899e-06
823.5	-6.0865e-06
823.6	-6.0834e-06
823.7	-6.0802e-06
823.8	-6.0783e-06
823.9	-6.0754e-06
824	-6.0725e-06
824.1	-6.0725e-06
824.2	-6.0743e-06
824.3	-6.0787e-06
824.4	-6.0847e-06
824.5	-6.0912e-06
824.6	-6.0969e-06
824.7	-6.1e-06
824.8	-6.1016e-06
824.9	-6.1016e-06
825	-6.1002e-06
825.1	-6.0985e-06
825.2	-6.0963e-06
825.3	-6.0951e-06
825.4	-6.0957e-06
825.5	-6.0997e-06
825.6	-6.1061e-06
825.7	-6.1107e-06
825.8	-6.1112e-06
825.9	-6.1085e-06
826	-6.1061e-06
826.1	-6.1068e-06
826.2	-6.1107e-06
826.3	-6.1174e-06
826.4	-6.1219e-06
826.5	-6.121e-06
826.6	-6.1182e-06
826.7	-6.1177e-06
826.8	-6.1194e-06
826.9	-6.1216e-06
827	-6.123e-06
827.1	-6.1226e-06
827.2	-6.122e-06
827.3	-6.1256e-06
827.4	-6.1304e-06
827.5	-6.1302e-06
827.6	-6.1314e-06
827.7	-6.1363e-06
827.8	-6.1388e-06
827.9	-6.1407e-06
828	-6.1462e-06
828.1	-6.1496e-06
828.2	-6.1491e-06
828.3	-6.1486e-06
828.4	-6.153e-06
828.5	-6.1618e-06
828.6	-6.1675e-06
828.7	-6.1695e-06
828.8	-6.1706e-06
828.9	-6.1708e-06
829	-6.1725e-06
829.1	-6.178e-06
829.2	-6.186e-06
829.3	-6.1955e-06
829.4	-6.2037e-06
829.5	-6.2094e-06
829.6	-6.2136e-06
829.7	-6.2158e-06
829.8	-6.2166e-06
829.9	-6.2177e-06
830	-6.2188e-06
830.1	-6.2181e-06
830.2	-6.2174e-06
830.3	-6.2181e-06
830.4	-6.2186e-06
830.5	-6.219e-06
830.6	-6.2203e-06
830.7	-6.2237e-06
830.8	-6.2253e-06
830.9	-6.2272e-06
831	-6.2314e-06
831.1	-6.2357e-06
831.2	-6.2404e-06
831.3	-6.2453e-06
831.4	-6.2507e-06
831.5	-6.2563e-06
831.6	-6.2616e-06
831.7	-6.267e-06
831.8	-6.2737e-06
831.9	-6.2791e-06
832	-6.2824e-06
832.1	-6.2852e-06
832.2	-6.2863e-06
832.3	-6.2863e-06
832.4	-6.2858e-06
832.5	-6.2848e-06
832.6	-6.2826e-06
832.7	-6.2792e-06
832.8	-6.2758e-06
832.9	-6.2715e-06
833	-6.2675e-06
833.1	-6.2674e-06
833.2	-6.2709e-06
833.3	-6.2762e-06
833.4	-6.2819e-06
833.5	-6.2862e-06
833.6	-6.2874e-06
833.7	-6.2851e-06
833.8	-6.2821e-06
833.9	-6.2789e-06
834	-6.2775e-06
834.1	-6.2825e-06
834.2	-6.2893e-06
834.3	-6.2926e-06
834.4	-6.2926e-06
834.5	-6.2893e-06
834.6	-6.2861e-06
834.7	-6.2876e-06
834.8	-6.2938e-06
834.9	-6.2987e-06
835	-6.3001e-06
835.1	-6.3e-06
835.2	-6.2981e-06
835.3	-6.2957e-06
835.4	-6.2952e-06
835.5	-6.2979e-06
835.6	-6.303e-06
835.7	-6.3039e-06
835.8	-6.3015e-06
835.9	-6.3033e-06
836	-6.3049e-06
836.1	-6.3045e-06
836.2	-6.3063e-06
836.3	-6.3068e-06
836.4	-6.3049e-06
836.5	-6.3018e-06
836.6	-6.3028e-06
836.7	-6.3071e-06
836.8	-6.308e-06
836.9	-6.3049e-06
837	-6.3016e-06
837.1	-6.3006e-06
837.2	-6.3015e-06
837.3	-6.3048e-06
837.4	-6.3078e-06
837.5	-6.3091e-06
837.6	-6.3074e-06
837.7	-6.3037e-06
837.8	-6.2998e-06
837.9	-6.2953e-06
838	-6.2893e-06
838.1	-6.2843e-06
838.2	-6.2816e-06
838.3	-6.2785e-06
838.4	-6.2765e-06
838.5	-6.2767e-06
838.6	-6.2776e-06
838.7	-6.2788e-06
838.8	-6.2804e-06
838.9	-6.2823e-06
839	-6.2837e-06
839.1	-6.2842e-06
839.2	-6.2867e-06
839.3	-6.2895e-06
839.4	-6.2917e-06
839.5	-6.2938e-06
839.6	-6.2959e-06
839.7	-6.2976e-06
839.8	-6.3003e-06
839.9	-6.304e-06
840	-6.3074e-06
840.1	-6.3119e-06
840.2	-6.3171e-06
840.3	-6.3237e-06
840.4	-6.3308e-06
840.5	-6.3381e-06
840.6	-6.3477e-06
840.7	-6.3583e-06
840.8	-6.368e-06
840.9	-6.3769e-06
841	-6.384e-06
841.1	-6.3891e-06
841.2	-6.3933e-06
841.3	-6.3964e-06
841.4	-6.3971e-06
841.5	-6.3964e-06
841.6	-6.3957e-06
841.7	-6.3954e-06
841.8	-6.3983e-06
841.9	-6.4041e-06
842	-6.41e-06
842.1	-6.4145e-06
842.2	-6.416e-06
842.3	-6.4143e-06
842.4	-6.4108e-06
842.5	-6.4082e-06
842.6	-6.4096e-06
842.7	-6.4133e-06
842.8	-6.4158e-06
842.9	-6.415e-06
843	-6.4097e-06
843.1	-6.4036e-06
843.2	-6.4016e-06
843.3	-6.4052e-06
843.4	-6.4088e-06
843.5	-6.4095e-06
843.6	-6.4103e-06
843.7	-6.4121e-06
843.8	-6.4146e-06
843.9	-6.4146e-06
844	-6.412e-06
844.1	-6.4137e-06
844.2	-6.4162e-06
844.3	-6.4116e-06
844.4	-6.4079e-06
844.5	-6.4097e-06
844.6	-6.4091e-06
844.7	-6.4062e-06
844.8	-6.407e-06
844.9	-6.4082e-06
845	-6.4056e-06
845.1	-6.4008e-06
845.2	-6.3983e-06
845.3	-6.4004e-06
845.4	-6.4037e-06
845.5	-6.4052e-06
845.6	-6.4036e-06
845.7	-6.3992e-06
845.8	-6.394e-06
845.9	-6.3893e-06
846	-6.3855e-06
846.1	-6.3823e-06
846.2	-6.3805e-06
846.3	-6.3808e-06
846.4	-6.3835e-06
846.5	-6.3855e-06
846.6	-6.3884e-06
846.7	-6.3935e-06
846.8	-6.3958e-06
846.9	-6.396e-06
847	-6.3967e-06
847.1	-6.3962e-06
847.2	-6.3938e-06
847.3	-6.3922e-06
847.4	-6.391e-06
847.5	-6.3896e-06
847.6	-6.387e-06
847.7	-6.3834e-06
847.8	-6.3809e-06
847.9	-6.3776e-06
848	-6.3729e-06
848.1	-6.3684e-06
848.2	-6.3643e-06
848.3	-6.3606e-06
848.4	-6.3545e-06
848.5	-6.3476e-06
848.6	-6.3412e-06
848.7	-6.3348e-06
848.8	-6.3274e-06
848.9	-6.3201e-06
849	-6.3131e-06
849.1	-6.3049e-06
849.2	-6.2982e-06
849.3	-6.2947e-06
849.4	-6.2923e-06
849.5	-6.292e-06
849.6	-6.2937e-06
849.7	-6.2964e-06
849.8	-6.2998e-06
849.9	-6.3007e-06
850	-6.2992e-06
850.1	-6.2963e-06
850.2	-6.2909e-06
850.3	-6.2848e-06
850.4	-6.2808e-06
850.5	-6.28e-06
850.6	-6.2832e-06
850.7	-6.2866e-06
850.8	-6.2879e-06
850.9	-6.2854e-06
851	-6.28e-06
851.1	-6.2758e-06
851.2	-6.2758e-06
851.3	-6.28e-06
851.4	-6.2826e-06
851.5	-6.282e-06
851.6	-6.2793e-06
851.7	-6.2756e-06
851.8	-6.2726e-06
851.9	-6.2686e-06
852	-6.2636e-06
852.1	-6.2582e-06
852.2	-6.2529e-06
852.3	-6.2527e-06
852.4	-6.2548e-06
852.5	-6.2522e-06
852.6	-6.2476e-06
852.7	-6.2484e-06
852.8	-6.249e-06
852.9	-6.2474e-06
853	-6.2483e-06
853.1	-6.2473e-06
853.2	-6.243e-06
853.3	-6.2388e-06
853.4	-6.2389e-06
853.5	-6.2417e-06
853.6	-6.2411e-06
853.7	-6.2359e-06
853.8	-6.23e-06
853.9	-6.2259e-06
854	-6.2232e-06
854.1	-6.2234e-06
854.2	-6.2264e-06
854.3	-6.2292e-06
854.4	-6.2297e-06
854.5	-6.2284e-06
854.6	-6.2246e-06
854.7	-6.2188e-06
854.8	-6.212e-06
854.9	-6.2057e-06
855	-6.1998e-06
855.1	-6.1924e-06
855.2	-6.185e-06
855.3	-6.1794e-06
855.4	-6.1736e-06
855.5	-6.1673e-06
855.6	-6.1628e-06
855.7	-6.1591e-06
855.8	-6.1565e-06
855.9	-6.1553e-06
856	-6.1538e-06
856.1	-6.1524e-06
856.2	-6.1519e-06
856.3	-6.1524e-06
856.4	-6.1539e-06
856.5	-6.1555e-06
856.6	-6.1572e-06
856.7	-6.1598e-06
856.8	-6.1635e-06
856.9	-6.1674e-06
857	-6.1718e-06
857.1	-6.1761e-06
857.2	-6.1799e-06
857.3	-6.1837e-06
857.4	-6.1861e-06
857.5	-6.1866e-06
857.6	-6.1869e-06
857.7	-6.1859e-06
857.8	-6.1836e-06
857.9	-6.1811e-06
858	-6.1777e-06
858.1	-6.1748e-06
858.2	-6.1735e-06
858.3	-6.1735e-06
858.4	-6.176e-06
858.5	-6.1818e-06
858.6	-6.1866e-06
858.7	-6.1882e-06
858.8	-6.1891e-06
858.9	-6.187e-06
859	-6.1826e-06
859.1	-6.1813e-06
859.2	-6.1832e-06
859.3	-6.1873e-06
859.4	-6.1909e-06
859.5	-6.1923e-06
859.6	-6.1909e-06
859.7	-6.187e-06
859.8	-6.1875e-06
859.9	-6.1932e-06
860	-6.1987e-06
860.1	-6.2016e-06
860.2	-6.2032e-06
860.3	-6.2057e-06
860.4	-6.2103e-06
860.5	-6.216e-06
860.6	-6.2189e-06
860.7	-6.2187e-06
860.8	-6.2214e-06
860.9	-6.2236e-06
861	-6.2226e-06
861.1	-6.2267e-06
861.2	-6.2313e-06
861.3	-6.2303e-06
861.4	-6.2305e-06
861.5	-6.2367e-06
861.6	-6.2414e-06
861.7	-6.2405e-06
861.8	-6.2389e-06
861.9	-6.2394e-06
862	-6.2441e-06
862.1	-6.2516e-06
862.2	-6.2567e-06
862.3	-6.2569e-06
862.4	-6.2553e-06
862.5	-6.2538e-06
862.6	-6.2526e-06
862.7	-6.2524e-06
862.8	-6.2532e-06
862.9	-6.2565e-06
863	-6.2632e-06
863.1	-6.2706e-06
863.2	-6.2774e-06
863.3	-6.2848e-06
863.4	-6.2934e-06
863.5	-6.3011e-06
863.6	-6.3067e-06
863.7	-6.3103e-06
863.8	-6.3142e-06
863.9	-6.3183e-06
864	-6.3219e-06
864.1	-6.3251e-06
864.2	-6.3268e-06
864.3	-6.3283e-06
864.4	-6.33e-06
864.5	-6.3307e-06
864.6	-6.3316e-06
864.7	-6.3338e-06
864.8	-6.3349e-06
864.9	-6.3344e-06
865	-6.3338e-06
865.1	-6.3322e-06
865.2	-6.3301e-06
865.3	-6.3288e-06
865.4	-6.3273e-06
865.5	-6.3246e-06
865.6	-6.3215e-06
865.7	-6.3175e-06
865.8	-6.3136e-06
865.9	-6.3097e-06
866	-6.3061e-06
866.1	-6.3062e-06
866.2	-6.3087e-06
866.3	-6.3125e-06
866.4	-6.3172e-06
866.5	-6.3221e-06
866.6	-6.3256e-06
866.7	-6.3266e-06
866.8	-6.3259e-06
866.9	-6.323e-06
867	-6.3189e-06
867.1	-6.317e-06
867.2	-6.3174e-06
867.3	-6.3216e-06
867.4	-6.3272e-06
867.5	-6.3308e-06
867.6	-6.3314e-06
867.7	-6.3285e-06
867.8	-6.327e-06
867.9	-6.3284e-06
868	-6.3328e-06
868.1	-6.3376e-06
868.2	-6.3391e-06
868.3	-6.3361e-06
868.4	-6.3324e-06
868.5	-6.3305e-06
868.6	-6.3271e-06
868.7	-6.3221e-06
868.8	-6.3177e-06
868.9	-6.3159e-06
869	-6.3167e-06
869.1	-6.313e-06
869.2	-6.3086e-06
869.3	-6.3104e-06
869.4	-6.3092e-06
869.5	-6.3044e-06
869.6	-6.3043e-06
869.7	-6.3033e-06
869.8	-6.2986e-06
869.9	-6.2966e-06
870	-6.298e-06
870.1	-6.2982e-06
870.2	-6.2946e-06
870.3	-6.2891e-06
870.4	-6.2845e-06
870.5	-6.2819e-06
870.6	-6.2827e-06
870.7	-6.2861e-06
870.8	-6.2874e-06
870.9	-6.2856e-06
871	-6.2817e-06
871.1	-6.276e-06
871.2	-6.2694e-06
871.3	-6.2632e-06
871.4	-6.2584e-06
871.5	-6.2543e-06
871.6	-6.2508e-06
871.7	-6.2473e-06
871.8	-6.2458e-06
871.9	-6.2468e-06
872	-6.2484e-06
872.1	-6.2506e-06
872.2	-6.2535e-06
872.3	-6.2565e-06
872.4	-6.259e-06
872.5	-6.2609e-06
872.6	-6.2623e-06
872.7	-6.2629e-06
872.8	-6.2632e-06
872.9	-6.2641e-06
873	-6.2635e-06
873.1	-6.2623e-06
873.2	-6.2616e-06
873.3	-6.2595e-06
873.4	-6.2578e-06
873.5	-6.2581e-06
873.6	-6.2594e-06
873.7	-6.2601e-06
873.8	-6.2619e-06
873.9	-6.2644e-06
874	-6.2676e-06
874.1	-6.2732e-06
874.2	-6.2798e-06
874.3	-6.2877e-06
874.4	-6.2954e-06
874.5	-6.302e-06
874.6	-6.3085e-06
874.7	-6.3129e-06
874.8	-6.3145e-06
874.9	-6.3153e-06
875	-6.3146e-06
875.1	-6.3126e-06
875.2	-6.3117e-06
875.3	-6.313e-06
875.4	-6.3158e-06
875.5	-6.3214e-06
875.6	-6.3277e-06
875.7	-6.3314e-06
875.8	-6.3319e-06
875.9	-6.3299e-06
876	-6.3277e-06
876.1	-6.3291e-06
876.2	-6.3336e-06
876.3	-6.3386e-06
876.4	-6.3409e-06
876.5	-6.3388e-06
876.6	-6.3354e-06
876.7	-6.3334e-06
876.8	-6.3336e-06
876.9	-6.3338e-06
877	-6.3318e-06
877.1	-6.329e-06
877.2	-6.3267e-06
877.3	-6.3275e-06
877.4	-6.33e-06
877.5	-6.328e-06
877.6	-6.3263e-06
877.7	-6.3279e-06
877.8	-6.3266e-06
877.9	-6.3249e-06
878	-6.3273e-06
878.1	-6.3278e-06
878.2	-6.3244e-06
878.3	-6.3226e-06
878.4	-6.3245e-06
878.5	-6.328e-06
878.6	-6.3284e-06
878.7	-6.3263e-06
878.8	-6.3224e-06
878.9	-6.3189e-06
879	-6.3193e-06
879.1	-6.3221e-06
879.2	-6.3258e-06
879.3	-6.3295e-06
879.4	-6.3308e-06
879.5	-6.3288e-06
879.6	-6.3244e-06
879.7	-6.3178e-06
879.8	-6.311e-06
879.9	-6.3042e-06
880	-6.297e-06
880.1	-6.2909e-06
880.2	-6.2862e-06
880.3	-6.2823e-06
880.4	-6.2789e-06
880.5	-6.2757e-06
880.6	-6.2732e-06
880.7	-6.2725e-06
880.8	-6.2738e-06
880.9	-6.2747e-06
881	-6.2748e-06
881.1	-6.2761e-06
881.2	-6.2767e-06
881.3	-6.2775e-06
881.4	-6.2795e-06
881.5	-6.2821e-06
881.6	-6.2854e-06
881.7	-6.2885e-06
881.8	-6.293e-06
881.9	-6.2972e-06
882	-6.3011e-06
882.1	-6.3068e-06
882.2	-6.3137e-06
882.3	-6.3222e-06
882.4	-6.3297e-06
882.5	-6.3358e-06
882.6	-6.3406e-06
882.7	-6.345e-06
882.8	-6.349e-06
882.9	-6.3502e-06
883	-6.3501e-06
883.1	-6.3489e-06
883.2	-6.3458e-06
883.3	-6.3428e-06
883.4	-6.3408e-06
883.5	-6.3421e-06
883.6	-6.3467e-06
883.7	-6.3511e-06
883.8	-6.3553e-06
883.9	-6.3567e-06
884	-6.3538e-06
884.1	-6.3497e-06
884.2	-6.3463e-06
884.3	-6.3461e-06
884.4	-6.3493e-06
884.5	-6.353e-06
884.6	-6.3537e-06
884.7	-6.3492e-06
884.8	-6.3434e-06
884.9	-6.3408e-06
885	-6.3419e-06
885.1	-6.3467e-06
885.2	-6.3525e-06
885.3	-6.3576e-06
885.4	-6.3632e-06
885.5	-6.3668e-06
885.6	-6.3672e-06
885.7	-6.3664e-06
885.8	-6.3697e-06
885.9	-6.3729e-06
886	-6.3727e-06
886.1	-6.3776e-06
886.2	-6.3822e-06
886.3	-6.3815e-06
886.4	-6.3832e-06
886.5	-6.3896e-06
886.6	-6.3946e-06
886.7	-6.3951e-06
886.8	-6.3959e-06
886.9	-6.401e-06
887	-6.4088e-06
887.1	-6.4153e-06
887.2	-6.4188e-06
887.3	-6.4195e-06
887.4	-6.4207e-06
887.5	-6.4246e-06
887.6	-6.4293e-06
887.7	-6.4358e-06
887.8	-6.4456e-06
887.9	-6.4576e-06
888	-6.4688e-06
888.1	-6.4794e-06
888.2	-6.4887e-06
888.3	-6.4949e-06
888.4	-6.5005e-06
888.5	-6.5054e-06
888.6	-6.5083e-06
888.7	-6.5097e-06
888.8	-6.5128e-06
888.9	-6.5171e-06
889	-6.52e-06
889.1	-6.5227e-06
889.2	-6.5263e-06
889.3	-6.5307e-06
889.4	-6.5337e-06
889.5	-6.5377e-06
889.6	-6.5431e-06
889.7	-6.5476e-06
889.8	-6.5521e-06
889.9	-6.5562e-06
890	-6.5593e-06
890.1	-6.5623e-06
890.2	-6.5655e-06
890.3	-6.57e-06
890.4	-6.574e-06
890.5	-6.5755e-06
890.6	-6.5756e-06
890.7	-6.5744e-06
890.8	-6.5722e-06
890.9	-6.5692e-06
891	-6.5659e-06
891.1	-6.5622e-06
891.2	-6.5581e-06
891.3	-6.5551e-06
891.4	-6.5547e-06
891.5	-6.5557e-06
891.6	-6.5587e-06
891.7	-6.5642e-06
891.8	-6.5694e-06
891.9	-6.5724e-06
892	-6.5724e-06
892.1	-6.5701e-06
892.2	-6.5666e-06
892.3	-6.5637e-06
892.4	-6.5643e-06
892.5	-6.5698e-06
892.6	-6.5759e-06
892.7	-6.5778e-06
892.8	-6.5767e-06
892.9	-6.5738e-06
893	-6.5712e-06
893.1	-6.5733e-06
893.2	-6.5795e-06
893.3	-6.5841e-06
893.4	-6.5851e-06
893.5	-6.5846e-06
893.6	-6.5849e-06
893.7	-6.585e-06
893.8	-6.5874e-06
893.9	-6.5924e-06
894	-6.5932e-06
894.1	-6.592e-06
894.2	-6.5941e-06
894.3	-6.5944e-06
894.4	-6.5919e-06
894.5	-6.5948e-06
894.6	-6.5979e-06
894.7	-6.5973e-06
894.8	-6.5968e-06
894.9	-6.5998e-06
895	-6.6031e-06
895.1	-6.6006e-06
895.2	-6.5973e-06
895.3	-6.5968e-06
895.4	-6.6006e-06
895.5	-6.6063e-06
895.6	-6.6104e-06
895.7	-6.6115e-06
895.8	-6.6104e-06
895.9	-6.6074e-06
896	-6.6045e-06
896.1	-6.6036e-06
896.2	-6.6023e-06
896.3	-6.6022e-06
896.4	-6.6049e-06
896.5	-6.6094e-06
896.6	-6.6147e-06
896.7	-6.6214e-06
896.8	-6.6285e-06
896.9	-6.6341e-06
897	-6.6386e-06
897.1	-6.6428e-06
897.2	-6.6464e-06
897.3	-6.6496e-06
897.4	-6.6521e-06
897.5	-6.6539e-06
897.6	-6.6555e-06
897.7	-6.6568e-06
897.8	-6.6582e-06
897.9	-6.6585e-06
898	-6.6582e-06
898.1	-6.6571e-06
898.2	-6.6556e-06
898.3	-6.6543e-06
898.4	-6.652e-06
898.5	-6.6493e-06
898.6	-6.6458e-06
898.7	-6.6417e-06
898.8	-6.6377e-06
898.9	-6.6332e-06
899	-6.629e-06
899.1	-6.6257e-06
899.2	-6.6227e-06
899.3	-6.6212e-06
899.4	-6.6214e-06
899.5	-6.6235e-06
899.6	-6.6284e-06
899.7	-6.6342e-06
899.8	-6.6396e-06
899.9	-6.6435e-06
900	-6.6443e-06
900.1	-6.6429e-06
900.2	-6.6397e-06
900.3	-6.6352e-06
900.4	-6.6332e-06
900.5	-6.6353e-06
900.6	-6.6405e-06
900.7	-6.6449e-06
900.8	-6.6476e-06
900.9	-6.6468e-06
901	-6.6428e-06
901.1	-6.6402e-06
901.2	-6.6417e-06
901.3	-6.6478e-06
901.4	-6.6534e-06
901.5	-6.6555e-06
901.6	-6.6539e-06
901.7	-6.6509e-06
901.8	-6.6497e-06
901.9	-6.6498e-06
902	-6.6489e-06
902.1	-6.6458e-06
902.2	-6.6428e-06
902.3	-6.6429e-06
902.4	-6.6456e-06
902.5	-6.6445e-06
902.6	-6.6418e-06
902.7	-6.6458e-06
902.8	-6.6478e-06
902.9	-6.6462e-06
903	-6.6484e-06
903.1	-6.6497e-06
903.2	-6.6476e-06
903.3	-6.6461e-06
903.4	-6.6486e-06
903.5	-6.6544e-06
903.6	-6.6571e-06
903.7	-6.6551e-06
903.8	-6.6525e-06
903.9	-6.6514e-06
904	-6.6519e-06
904.1	-6.6555e-06
904.2	-6.6616e-06
904.3	-6.6683e-06
904.4	-6.6739e-06
904.5	-6.677e-06
904.6	-6.678e-06
904.7	-6.6771e-06
904.8	-6.6765e-06
904.9	-6.6755e-06
905	-6.6738e-06
905.1	-6.6706e-06
905.2	-6.6662e-06
905.3	-6.6637e-06
905.4	-6.6626e-06
905.5	-6.6617e-06
905.6	-6.6603e-06
905.7	-6.6592e-06
905.8	-6.6587e-06
905.9	-6.6587e-06
906	-6.6597e-06
906.1	-6.6613e-06
906.2	-6.6635e-06
906.3	-6.667e-06
906.4	-6.6704e-06
906.5	-6.6746e-06
906.6	-6.6789e-06
906.7	-6.6823e-06
906.8	-6.6871e-06
906.9	-6.6929e-06
907	-6.6978e-06
907.1	-6.7014e-06
907.2	-6.7047e-06
907.3	-6.7078e-06
907.4	-6.7092e-06
907.5	-6.7082e-06
907.6	-6.7068e-06
907.7	-6.7043e-06
907.8	-6.7012e-06
907.9	-6.6981e-06
908	-6.6938e-06
908.1	-6.6905e-06
908.2	-6.6885e-06
908.3	-6.6888e-06
908.4	-6.6919e-06
908.5	-6.6963e-06
908.6	-6.7e-06
908.7	-6.7009e-06
908.8	-6.6989e-06
908.9	-6.6933e-06
909	-6.6879e-06
909.1	-6.6847e-06
909.2	-6.6853e-06
909.3	-6.6901e-06
909.4	-6.6923e-06
909.5	-6.6886e-06
909.6	-6.6834e-06
909.7	-6.6793e-06
909.8	-6.6782e-06
909.9	-6.6823e-06
910	-6.6852e-06
910.1	-6.6849e-06
910.2	-6.6839e-06
910.3	-6.6838e-06
910.4	-6.6844e-06
910.5	-6.687e-06
910.6	-6.6883e-06
910.7	-6.6858e-06
910.8	-6.6839e-06
910.9	-6.6846e-06
911	-6.6833e-06
911.1	-6.6819e-06
911.2	-6.6834e-06
911.3	-6.6826e-06
911.4	-6.6794e-06
911.5	-6.68e-06
911.6	-6.6829e-06
911.7	-6.6813e-06
911.8	-6.6773e-06
911.9	-6.6753e-06
912	-6.6751e-06
912.1	-6.6788e-06
912.2	-6.6838e-06
912.3	-6.6847e-06
912.4	-6.6823e-06
912.5	-6.6776e-06
912.6	-6.6723e-06
912.7	-6.6688e-06
912.8	-6.6663e-06
912.9	-6.6644e-06
913	-6.6642e-06
913.1	-6.6658e-06
913.2	-6.6686e-06
913.3	-6.6738e-06
913.4	-6.6799e-06
913.5	-6.6858e-06
913.6	-6.6908e-06
913.7	-6.6953e-06
913.8	-6.7002e-06
913.9	-6.7046e-06
914	-6.7078e-06
914.1	-6.7114e-06
914.2	-6.7149e-06
914.3	-6.7174e-06
914.4	-6.7199e-06
914.5	-6.7207e-06
914.6	-6.7206e-06
914.7	-6.7207e-06
914.8	-6.7218e-06
914.9	-6.7226e-06
915	-6.7228e-06
915.1	-6.7222e-06
915.2	-6.7213e-06
915.3	-6.7191e-06
915.4	-6.7155e-06
915.5	-6.7133e-06
915.6	-6.7118e-06
915.7	-6.7105e-06
915.8	-6.7111e-06
915.9	-6.7129e-06
916	-6.7161e-06
916.1	-6.7219e-06
916.2	-6.7294e-06
916.3	-6.7372e-06
916.4	-6.744e-06
916.5	-6.749e-06
916.6	-6.7516e-06
916.7	-6.7532e-06
916.8	-6.7535e-06
916.9	-6.7521e-06
917	-6.7521e-06
917.1	-6.7549e-06
917.2	-6.7604e-06
917.3	-6.766e-06
917.4	-6.7694e-06
917.5	-6.7706e-06
917.6	-6.7695e-06
917.7	-6.7682e-06
917.8	-6.7703e-06
917.9	-6.7761e-06
918	-6.7807e-06
918.1	-6.7828e-06
918.2	-6.7827e-06
918.3	-6.781e-06
918.4	-6.7805e-06
918.5	-6.7814e-06
918.6	-6.7831e-06
918.7	-6.7833e-06
918.8	-6.7807e-06
918.9	-6.7771e-06
919	-6.7766e-06
919.1	-6.7802e-06
919.2	-6.7813e-06
919.3	-6.779e-06
919.4	-6.7795e-06
919.5	-6.7781e-06
919.6	-6.7744e-06
919.7	-6.7756e-06
919.8	-6.7789e-06
919.9	-6.777e-06
920	-6.7726e-06
920.1	-6.7725e-06
920.2	-6.7754e-06
920.3	-6.7775e-06
920.4	-6.7768e-06
920.5	-6.775e-06
920.6	-6.7723e-06
920.7	-6.7702e-06
920.8	-6.7708e-06
920.9	-6.7754e-06
921	-6.7828e-06
921.1	-6.7894e-06
921.2	-6.7958e-06
921.3	-6.802e-06
921.4	-6.8068e-06
921.5	-6.8087e-06
921.6	-6.8088e-06
921.7	-6.8091e-06
921.8	-6.8092e-06
921.9	-6.8099e-06
922	-6.8104e-06
922.1	-6.8104e-06
922.2	-6.8099e-06
922.3	-6.8089e-06
922.4	-6.8088e-06
922.5	-6.8087e-06
922.6	-6.8086e-06
922.7	-6.8096e-06
922.8	-6.811e-06
922.9	-6.8124e-06
923	-6.8131e-06
923.1	-6.8135e-06
923.2	-6.8143e-06
923.3	-6.8161e-06
923.4	-6.8176e-06
923.5	-6.8178e-06
923.6	-6.8173e-06
923.7	-6.8157e-06
923.8	-6.8136e-06
923.9	-6.8106e-06
924	-6.8064e-06
924.1	-6.8013e-06
924.2	-6.7955e-06
924.3	-6.7887e-06
924.4	-6.7818e-06
924.5	-6.776e-06
924.6	-6.7706e-06
924.7	-6.7674e-06
924.8	-6.7673e-06
924.9	-6.7699e-06
925	-6.7739e-06
925.1	-6.7757e-06
925.2	-6.775e-06
925.3	-6.7723e-06
925.4	-6.7674e-06
925.5	-6.7616e-06
925.6	-6.7574e-06
925.7	-6.7585e-06
925.8	-6.7633e-06
925.9	-6.7669e-06
926	-6.7679e-06
926.1	-6.7649e-06
926.2	-6.7606e-06
926.3	-6.7595e-06
926.4	-6.7618e-06
926.5	-6.766e-06
926.6	-6.7686e-06
926.7	-6.767e-06
926.8	-6.7629e-06
926.9	-6.7582e-06
927	-6.7545e-06
927.1	-6.7518e-06
927.2	-6.7526e-06
927.3	-6.7555e-06
927.4	-6.7545e-06
927.5	-6.7528e-06
927.6	-6.7544e-06
927.7	-6.7534e-06
927.8	-6.7503e-06
927.9	-6.7527e-06
928	-6.7542e-06
928.1	-6.7498e-06
928.2	-6.7459e-06
928.3	-6.7482e-06
928.4	-6.7506e-06
928.5	-6.7474e-06
928.6	-6.7421e-06
928.7	-6.7388e-06
928.8	-6.7385e-06
928.9	-6.7413e-06
929	-6.7453e-06
929.1	-6.7477e-06
929.2	-6.7459e-06
929.3	-6.7403e-06
929.4	-6.7338e-06
929.5	-6.7275e-06
929.6	-6.7216e-06
929.7	-6.7164e-06
929.8	-6.7133e-06
929.9	-6.7123e-06
930	-6.7129e-06
930.1	-6.7141e-06
930.2	-6.7155e-06
930.3	-6.718e-06
930.4	-6.7216e-06
930.5	-6.7258e-06
930.6	-6.7296e-06
930.7	-6.7327e-06
930.8	-6.7356e-06
930.9	-6.7367e-06
931	-6.7369e-06
931.1	-6.7384e-06
931.2	-6.7398e-06
931.3	-6.7403e-06
931.4	-6.74e-06
931.5	-6.7402e-06
931.6	-6.7408e-06
931.7	-6.7406e-06
931.8	-6.7413e-06
931.9	-6.7426e-06
932	-6.7428e-06
932.1	-6.7429e-06
932.2	-6.744e-06
932.3	-6.7451e-06
932.4	-6.7472e-06
932.5	-6.7522e-06
932.6	-6.7602e-06
932.7	-6.7694e-06
932.8	-6.7791e-06
932.9	-6.7896e-06
933	-6.7987e-06
933.1	-6.8067e-06
933.2	-6.8134e-06
933.3	-6.8191e-06
933.4	-6.8229e-06
933.5	-6.825e-06
933.6	-6.8269e-06
933.7	-6.8303e-06
933.8	-6.8375e-06
933.9	-6.8475e-06
934	-6.8567e-06
934.1	-6.8644e-06
934.2	-6.869e-06
934.3	-6.869e-06
934.4	-6.8686e-06
934.5	-6.8744e-06
934.6	-6.884e-06
934.7	-6.8922e-06
934.8	-6.8971e-06
934.9	-6.8979e-06
935	-6.8982e-06
935.1	-6.8997e-06
935.2	-6.9018e-06
935.3	-6.9046e-06
935.4	-6.9063e-06
935.5	-6.9056e-06
935.6	-6.9056e-06
935.7	-6.9111e-06
935.8	-6.9177e-06
935.9	-6.9194e-06
936	-6.9213e-06
936.1	-6.9259e-06
936.2	-6.9288e-06
936.3	-6.9307e-06
936.4	-6.935e-06
936.5	-6.9369e-06
936.6	-6.9353e-06
936.7	-6.9363e-06
936.8	-6.9419e-06
936.9	-6.9487e-06
937	-6.9509e-06
937.1	-6.9489e-06
937.2	-6.9471e-06
937.3	-6.9476e-06
937.4	-6.9497e-06
937.5	-6.9548e-06
937.6	-6.9616e-06
937.7	-6.9656e-06
937.8	-6.9665e-06
937.9	-6.9651e-06
938	-6.9618e-06
938.1	-6.9579e-06
938.2	-6.9543e-06
938.3	-6.9498e-06
938.4	-6.9449e-06
938.5	-6.9408e-06
938.6	-6.9373e-06
938.7	-6.9337e-06
938.8	-6.9312e-06
938.9	-6.9302e-06
939	-6.9294e-06
939.1	-6.9279e-06
939.2	-6.9273e-06
939.3	-6.9284e-06
939.4	-6.9288e-06
939.5	-6.9286e-06
939.6	-6.9294e-06
939.7	-6.9316e-06
939.8	-6.9336e-06
939.9	-6.9355e-06
940	-6.9376e-06
940.1	-6.9406e-06
940.2	-6.9447e-06
940.3	-6.9495e-06
940.4	-6.9554e-06
940.5	-6.9606e-06
940.6	-6.9661e-06
940.7	-6.9737e-06
940.8	-6.9822e-06
940.9	-6.9895e-06
941	-6.9952e-06
941.1	-7.0002e-06
941.2	-7.0049e-06
941.3	-7.0072e-06
941.4	-7.0065e-06
941.5	-7.0055e-06
941.6	-7.0036e-06
941.7	-7.0007e-06
941.8	-7.0001e-06
941.9	-7.0027e-06
942	-7.0074e-06
942.1	-7.014e-06
942.2	-7.0192e-06
942.3	-7.02e-06
942.4	-7.0183e-06
942.5	-7.0155e-06
942.6	-7.0129e-06
942.7	-7.015e-06
942.8	-7.0198e-06
942.9	-7.0234e-06
943	-7.025e-06
943.1	-7.0238e-06
943.2	-7.0211e-06
943.3	-7.0215e-06
943.4	-7.0253e-06
943.5	-7.0307e-06
943.6	-7.0371e-06
943.7	-7.0415e-06
943.8	-7.0445e-06
943.9	-7.0447e-06
944	-7.0463e-06
944.1	-7.0532e-06
944.2	-7.057e-06
944.3	-7.0573e-06
944.4	-7.0625e-06
944.5	-7.0658e-06
944.6	-7.0654e-06
944.7	-7.0714e-06
944.8	-7.0804e-06
944.9	-7.0829e-06
945	-7.0827e-06
945.1	-7.0853e-06
945.2	-7.0902e-06
945.3	-7.0971e-06
945.4	-7.102e-06
945.5	-7.1039e-06
945.6	-7.1052e-06
945.7	-7.1075e-06
945.8	-7.1119e-06
945.9	-7.1183e-06
946	-7.1259e-06
946.1	-7.1355e-06
946.2	-7.1447e-06
946.3	-7.1499e-06
946.4	-7.1526e-06
946.5	-7.1543e-06
946.6	-7.1542e-06
946.7	-7.1533e-06
946.8	-7.1536e-06
946.9	-7.1544e-06
947	-7.1542e-06
947.1	-7.1543e-06
947.2	-7.1551e-06
947.3	-7.1548e-06
947.4	-7.1544e-06
947.5	-7.156e-06
947.6	-7.1581e-06
947.7	-7.1598e-06
947.8	-7.1631e-06
947.9	-7.1673e-06
948	-7.1711e-06
948.1	-7.1757e-06
948.2	-7.1822e-06
948.3	-7.1901e-06
948.4	-7.1988e-06
948.5	-7.2062e-06
948.6	-7.2131e-06
948.7	-7.2202e-06
948.8	-7.227e-06
948.9	-7.2344e-06
949	-7.2414e-06
949.1	-7.247e-06
949.2	-7.2515e-06
949.3	-7.2543e-06
949.4	-7.2552e-06
949.5	-7.2558e-06
949.6	-7.2561e-06
949.7	-7.2546e-06
949.8	-7.2533e-06
949.9	-7.2522e-06
950	-7.253e-06
950.1	-7.2575e-06
950.2	-7.2636e-06
950.3	-7.2704e-06
950.4	-7.2755e-06
950.5	-7.2775e-06
950.6	-7.2769e-06
950.7	-7.2747e-06
950.8	-7.2722e-06
950.9	-7.2734e-06
951	-7.2791e-06
951.1	-7.285e-06
951.2	-7.2878e-06
951.3	-7.2861e-06
951.4	-7.2823e-06
951.5	-7.2817e-06
951.6	-7.2856e-06
951.7	-7.2921e-06
951.8	-7.2983e-06
951.9	-7.3022e-06
952	-7.3044e-06
952.1	-7.3087e-06
952.2	-7.3152e-06
952.3	-7.3187e-06
952.4	-7.3192e-06
952.5	-7.322e-06
952.6	-7.3269e-06
952.7	-7.3257e-06
952.8	-7.3242e-06
952.9	-7.3292e-06
953	-7.331e-06
953.1	-7.3299e-06
953.2	-7.3328e-06
953.3	-7.3377e-06
953.4	-7.3388e-06
953.5	-7.3366e-06
953.6	-7.3348e-06
953.7	-7.3353e-06
953.8	-7.3397e-06
953.9	-7.3459e-06
954	-7.3493e-06
954.1	-7.3477e-06
954.2	-7.344e-06
954.3	-7.3409e-06
954.4	-7.3381e-06
954.5	-7.3354e-06
954.6	-7.3338e-06
954.7	-7.3329e-06
954.8	-7.3335e-06
954.9	-7.3362e-06
955	-7.3398e-06
955.1	-7.3441e-06
955.2	-7.3488e-06
955.3	-7.3534e-06
955.4	-7.3575e-06
955.5	-7.36e-06
955.6	-7.3624e-06
955.7	-7.3643e-06
955.8	-7.3655e-06
955.9	-7.3671e-06
956	-7.3675e-06
956.1	-7.3677e-06
956.2	-7.3674e-06
956.3	-7.3663e-06
956.4	-7.3658e-06
956.5	-7.3641e-06
956.6	-7.3611e-06
956.7	-7.3582e-06
956.8	-7.3561e-06
956.9	-7.3532e-06
957	-7.3495e-06
957.1	-7.3476e-06
957.2	-7.3461e-06
957.3	-7.3456e-06
957.4	-7.3467e-06
957.5	-7.3486e-06
957.6	-7.3533e-06
957.7	-7.36e-06
957.8	-7.3674e-06
957.9	-7.3737e-06
958	-7.3778e-06
958.1	-7.3788e-06
958.2	-7.3777e-06
958.3	-7.3748e-06
958.4	-7.371e-06
958.5	-7.3678e-06
958.6	-7.3646e-06
958.7	-7.365e-06
958.8	-7.3673e-06
958.9	-7.3702e-06
959	-7.3723e-06
959.1	-7.3711e-06
959.2	-7.3675e-06
959.3	-7.3627e-06
959.4	-7.3603e-06
959.5	-7.3609e-06
959.6	-7.3627e-06
959.7	-7.3618e-06
959.8	-7.358e-06
959.9	-7.3531e-06
960	-7.3479e-06
960.1	-7.3463e-06
960.2	-7.3475e-06
960.3	-7.3479e-06
960.4	-7.3465e-06
960.5	-7.3425e-06
960.6	-7.3375e-06
960.7	-7.3365e-06
960.8	-7.3373e-06
960.9	-7.3331e-06
961	-7.3289e-06
961.1	-7.3304e-06
961.2	-7.3292e-06
961.3	-7.325e-06
961.4	-7.3263e-06
961.5	-7.3271e-06
961.6	-7.3232e-06
961.7	-7.3189e-06
961.8	-7.3182e-06
961.9	-7.3218e-06
962	-7.3262e-06
962.1	-7.3265e-06
962.2	-7.3231e-06
962.3	-7.3184e-06
962.4	-7.3156e-06
962.5	-7.3157e-06
962.6	-7.3168e-06
962.7	-7.3223e-06
962.8	-7.3305e-06
962.9	-7.3373e-06
963	-7.3431e-06
963.1	-7.3473e-06
963.2	-7.3504e-06
963.3	-7.354e-06
963.4	-7.3587e-06
963.5	-7.3627e-06
963.6	-7.3652e-06
963.7	-7.3666e-06
963.8	-7.3689e-06
963.9	-7.3714e-06
964	-7.3728e-06
964.1	-7.3746e-06
964.2	-7.376e-06
964.3	-7.3778e-06
964.4	-7.3792e-06
964.5	-7.3803e-06
964.6	-7.3814e-06
964.7	-7.3816e-06
964.8	-7.3812e-06
964.9	-7.381e-06
965	-7.3801e-06
965.1	-7.378e-06
965.2	-7.3752e-06
965.3	-7.3735e-06
965.4	-7.3701e-06
965.5	-7.3633e-06
965.6	-7.355e-06
965.7	-7.3468e-06
965.8	-7.34e-06
965.9	-7.3336e-06
966	-7.3272e-06
966.1	-7.3204e-06
966.2	-7.3144e-06
966.3	-7.3116e-06
966.4	-7.3113e-06
966.5	-7.3123e-06
966.6	-7.314e-06
966.7	-7.3149e-06
966.8	-7.3122e-06
966.9	-7.3073e-06
967	-7.3014e-06
967.1	-7.2947e-06
967.2	-7.2919e-06
967.3	-7.2945e-06
967.4	-7.2993e-06
967.5	-7.3015e-06
967.6	-7.3005e-06
967.7	-7.2955e-06
967.8	-7.2911e-06
967.9	-7.2914e-06
968	-7.2951e-06
968.1	-7.299e-06
968.2	-7.2998e-06
968.3	-7.2968e-06
968.4	-7.2923e-06
968.5	-7.2897e-06
968.6	-7.2885e-06
968.7	-7.2868e-06
968.8	-7.2837e-06
968.9	-7.2797e-06
969	-7.2773e-06
969.1	-7.2778e-06
969.2	-7.2765e-06
969.3	-7.2752e-06
969.4	-7.2777e-06
969.5	-7.2764e-06
969.6	-7.2726e-06
969.7	-7.2754e-06
969.8	-7.2783e-06
969.9	-7.2753e-06
970	-7.2721e-06
970.1	-7.2718e-06
970.2	-7.2749e-06
970.3	-7.2791e-06
970.4	-7.2794e-06
970.5	-7.2758e-06
970.6	-7.2723e-06
970.7	-7.2709e-06
970.8	-7.2718e-06
970.9	-7.2758e-06
971	-7.2821e-06
971.1	-7.2897e-06
971.2	-7.2967e-06
971.3	-7.3025e-06
971.4	-7.3079e-06
971.5	-7.311e-06
971.6	-7.3131e-06
971.7	-7.315e-06
971.8	-7.3163e-06
971.9	-7.3171e-06
972	-7.3175e-06
972.1	-7.3174e-06
972.2	-7.3167e-06
972.3	-7.3174e-06
972.4	-7.3178e-06
972.5	-7.318e-06
972.6	-7.3187e-06
972.7	-7.3192e-06
972.8	-7.3201e-06
972.9	-7.3212e-06
973	-7.3222e-06
973.1	-7.3222e-06
973.2	-7.3216e-06
973.3	-7.3204e-06
973.4	-7.318e-06
973.5	-7.3157e-06
973.6	-7.3133e-06
973.7	-7.31e-06
973.8	-7.3058e-06
973.9	-7.3009e-06
974	-7.2956e-06
974.1	-7.2892e-06
974.2	-7.2821e-06
974.3	-7.2744e-06
974.4	-7.2675e-06
974.5	-7.2617e-06
974.6	-7.2585e-06
974.7	-7.2601e-06
974.8	-7.263e-06
974.9	-7.265e-06
975	-7.2663e-06
975.1	-7.265e-06
975.2	-7.2612e-06
975.3	-7.2564e-06
975.4	-7.2513e-06
975.5	-7.2479e-06
975.6	-7.2486e-06
975.7	-7.2539e-06
975.8	-7.2594e-06
975.9	-7.2612e-06
976	-7.2593e-06
976.1	-7.2556e-06
976.2	-7.2539e-06
976.3	-7.258e-06
976.4	-7.264e-06
976.5	-7.2668e-06
976.6	-7.2662e-06
976.7	-7.2639e-06
976.8	-7.2621e-06
976.9	-7.2596e-06
977	-7.2571e-06
977.1	-7.2537e-06
977.2	-7.2506e-06
977.3	-7.2521e-06
977.4	-7.2551e-06
977.5	-7.2539e-06
977.6	-7.2524e-06
977.7	-7.2561e-06
977.8	-7.258e-06
977.9	-7.2574e-06
978	-7.2616e-06
978.1	-7.2641e-06
978.2	-7.2624e-06
978.3	-7.2629e-06
978.4	-7.2667e-06
978.5	-7.2716e-06
978.6	-7.2747e-06
978.7	-7.2733e-06
978.8	-7.2713e-06
978.9	-7.2723e-06
979	-7.2752e-06
979.1	-7.2803e-06
979.2	-7.2866e-06
979.3	-7.2935e-06
979.4	-7.2989e-06
979.5	-7.3011e-06
979.6	-7.3004e-06
979.7	-7.2976e-06
979.8	-7.295e-06
979.9	-7.2922e-06
980	-7.2888e-06
980.1	-7.2853e-06
980.2	-7.2819e-06
980.3	-7.2785e-06
980.4	-7.2752e-06
980.5	-7.2727e-06
980.6	-7.2695e-06
980.7	-7.2682e-06
980.8	-7.2685e-06
980.9	-7.2686e-06
981	-7.2691e-06
981.1	-7.2703e-06
981.2	-7.2716e-06
981.3	-7.2734e-06
981.4	-7.2765e-06
981.5	-7.2794e-06
981.6	-7.2825e-06
981.7	-7.2863e-06
981.8	-7.2917e-06
981.9	-7.297e-06
982	-7.3011e-06
982.1	-7.3059e-06
982.2	-7.3104e-06
982.3	-7.3134e-06
982.4	-7.3156e-06
982.5	-7.3172e-06
982.6	-7.317e-06
982.7	-7.3155e-06
982.8	-7.3116e-06
982.9	-7.3073e-06
983	-7.3036e-06
983.1	-7.2992e-06
983.2	-7.2957e-06
983.3	-7.2956e-06
983.4	-7.2976e-06
983.5	-7.3024e-06
983.6	-7.3074e-06
983.7	-7.3079e-06
983.8	-7.3074e-06
983.9	-7.3039e-06
984	-7.2987e-06
984.1	-7.2967e-06
984.2	-7.2985e-06
984.3	-7.3032e-06
984.4	-7.3049e-06
984.5	-7.3022e-06
984.6	-7.2983e-06
984.7	-7.2938e-06
984.8	-7.2925e-06
984.9	-7.2963e-06
985	-7.2987e-06
985.1	-7.2975e-06
985.2	-7.2937e-06
985.3	-7.289e-06
985.4	-7.2853e-06
985.5	-7.2829e-06
985.6	-7.2832e-06
985.7	-7.2809e-06
985.8	-7.275e-06
985.9	-7.2727e-06
986	-7.2717e-06
986.1	-7.266e-06
986.2	-7.2604e-06
986.3	-7.2594e-06
986.4	-7.2564e-06
986.5	-7.2503e-06
986.6	-7.2472e-06
986.7	-7.2455e-06
986.8	-7.2415e-06
986.9	-7.234e-06
987	-7.2256e-06
987.1	-7.2187e-06
987.2	-7.2146e-06
987.3	-7.2136e-06
987.4	-7.212e-06
987.5	-7.2071e-06
987.6	-7.1994e-06
987.7	-7.1912e-06
987.8	-7.1826e-06
987.9	-7.1741e-06
988	-7.1661e-06
988.1	-7.1577e-06
988.2	-7.1489e-06
988.3	-7.1408e-06
988.4	-7.1352e-06
988.5	-7.1317e-06
988.6	-7.1295e-06
988.7	-7.1264e-06
988.8	-7.1229e-06
988.9	-7.1199e-06
989	-7.1174e-06
989.1	-7.1153e-06
989.2	-7.1128e-06
989.3	-7.11e-06
989.4	-7.1063e-06
989.5	-7.1012e-06
989.6	-7.095e-06
989.7	-7.0908e-06
989.8	-7.0869e-06
989.9	-7.082e-06
990	-7.0773e-06
990.1	-7.0733e-06
990.2	-7.0698e-06
990.3	-7.0675e-06
990.4	-7.0666e-06
990.5	-7.0665e-06
990.6	-7.0681e-06
990.7	-7.0708e-06
990.8	-7.0733e-06
990.9	-7.0772e-06
991	-7.0822e-06
991.1	-7.087e-06
991.2	-7.0901e-06
991.3	-7.0914e-06
991.4	-7.0913e-06
991.5	-7.0894e-06
991.6	-7.0848e-06
991.7	-7.0797e-06
991.8	-7.0766e-06
991.9	-7.075e-06
992	-7.0761e-06
992.1	-7.081e-06
992.2	-7.0854e-06
992.3	-7.0853e-06
992.4	-7.0816e-06
992.5	-7.0767e-06
992.6	-7.0726e-06
992.7	-7.0711e-06
992.8	-7.0744e-06
992.9	-7.0777e-06
993	-7.0761e-06
993.1	-7.0716e-06
993.2	-7.066e-06
993.3	-7.0633e-06
993.4	-7.0653e-06
993.5	-7.0697e-06
993.6	-7.0751e-06
993.7	-7.0797e-06
993.8	-7.0813e-06
993.9	-7.0798e-06
994	-7.0787e-06
994.1	-7.0829e-06
994.2	-7.0868e-06
994.3	-7.0851e-06
994.4	-7.0855e-06
994.5	-7.0884e-06
994.6	-7.0883e-06
994.7	-7.0891e-06
994.8	-7.0943e-06
994.9	-7.0969e-06
995	-7.095e-06
995.1	-7.0945e-06
995.2	-7.0969e-06
995.3	-7.1028e-06
995.4	-7.1087e-06
995.5	-7.1118e-06
995.6	-7.1118e-06
995.7	-7.1105e-06
995.8	-7.1109e-06
995.9	-7.1136e-06
996	-7.1175e-06
996.1	-7.1223e-06
996.2	-7.1299e-06
996.3	-7.1382e-06
996.4	-7.1467e-06
996.5	-7.1559e-06
996.6	-7.1636e-06
996.7	-7.1701e-06
996.8	-7.1761e-06
996.9	-7.1805e-06
997	-7.184e-06
997.1	-7.188e-06
997.2	-7.1918e-06
997.3	-7.1962e-06
997.4	-7.2001e-06
997.5	-7.2027e-06
997.6	-7.2046e-06
997.7	-7.2067e-06
997.8	-7.2102e-06
997.9	-7.2132e-06
998	-7.2152e-06
998.1	-7.2164e-06
998.2	-7.2168e-06
998.3	-7.2167e-06
998.4	-7.2166e-06
998.5	-7.2161e-06
998.6	-7.2135e-06
998.7	-7.21e-06
998.8	-7.2042e-06
998.9	-7.1963e-06
999	-7.1876e-06
999.1	-7.1783e-06
999.2	-7.1698e-06
999.3	-7.1621e-06
999.4	-7.1544e-06
999.5	-7.1496e-06
999.6	-7.1477e-06
999.7	-7.1466e-06
999.8	-7.1471e-06
999.9	-7.1476e-06
1000	-7.1454e-06


==> SashaEpoch0down/MaxCurrentData.txt <==
6.5935	2.5262	5.1972e-07	0.0017502	5.1917e-05
6.4998	2.4925	5.1944e-07	0.0036747	5.1869e-05
6.3821	2.4478	5.1379e-07	0.0069786	5.1334e-05
6.3041	2.633	5.7524e-07	0.0049544	4.9753e-05
6.2633	2.5162	5.9087e-07	0.010997	5.1093e-05
8.2915	3.3203	1.0804e-06	0.00019337	5.7602e-05
6.2447	2.4304	7.9931e-07	0.00017729	3.1645e-05
6.5376	2.9652	7.8552e-07	0.00016709	3.1094e-05
8.9074	3.3715	0.19218	0.00021008	7.1273e-05


==> SashaEpoch0down/PotassiumCurrent.txt <==
0	-0.47924
0.1	-0.47803
0.2	-0.48006
0.3	-0.47983
0.4	-0.48075
0.5	-0.48098
0.6	-0.48166
0.7	-0.48228
0.8	-0.48299
0.9	-0.48345
1	-0.48383
1.1	-0.48405
1.2	-0.48422
1.3	-0.48453
1.4	-0.48498
1.5	-0.48546
1.6	-0.48602
1.7	-0.48657
1.8	-0.48714
1.9	-0.48753
2	-0.48781
2.1	-0.48808
2.2	-0.48855
2.3	-0.4889
2.4	-0.48918
2.5	-0.48956
2.6	-0.48993
2.7	-0.49011
2.8	-0.49044
2.9	-0.49081
3	-0.49108
3.1	-0.4911
3.2	-0.49129
3.3	-0.49158
3.4	-0.49191
3.5	-0.49229
3.6	-0.49281
3.7	-0.49328
3.8	-0.49389
3.9	-0.49452
4	-0.49531
4.1	-0.49616
4.2	-0.49708
4.3	-0.4979
4.4	-0.49871
4.5	-0.49955
4.6	-0.50057
4.7	-0.50153
4.8	-0.50253
4.9	-0.50356
5	-0.50463
5.1	-0.50571
5.2	-0.5068
5.3	-0.508
5.4	-0.50924
5.5	-0.51047
5.6	-0.51169
5.7	-0.51296
5.8	-0.51424
5.9	-0.51556
6	-0.51684
6.1	-0.51817
6.2	-0.51945
6.3	-0.52077
6.4	-0.52209
6.5	-0.52347
6.6	-0.52487
6.7	-0.52632
6.8	-0.52779
6.9	-0.52928
7	-0.53072
7.1	-0.5322
7.2	-0.53364
7.3	-0.53502
7.4	-0.53634
7.5	-0.53765
7.6	-0.53884
7.7	-0.53998
7.8	-0.54097
7.9	-0.54192
8	-0.54278
8.1	-0.5437
8.2	-0.54461
8.3	-0.54571
8.4	-0.54691
8.5	-0.54815
8.6	-0.54935
8.7	-0.55038
8.8	-0.55121
8.9	-0.552
9	-0.55279
9.1	-0.55378
9.2	-0.55492
9.3	-0.55608
9.4	-0.55707
9.5	-0.55792
9.6	-0.55866
9.7	-0.55948
9.8	-0.56043
9.9	-0.56144
10	-0.56248
10.1	-0.56348
10.2	-0.56433
10.3	-0.56511
10.4	-0.56605
10.5	-0.5671
10.6	-0.56798
10.7	-0.56887
10.8	-0.56986
10.9	-0.57074
11	-0.57164
11.1	-0.57267
11.2	-0.57361
11.3	-0.57438
11.4	-0.57522
11.5	-0.57626
11.6	-0.57721
11.7	-0.57797
11.8	-0.57866
11.9	-0.57945
12	-0.58029
12.1	-0.58119
12.2	-0.58212
12.3	-0.58299
12.4	-0.58374
12.5	-0.58436
12.6	-0.58494
12.7	-0.58553
12.8	-0.5861
12.9	-0.58666
13	-0.58726
13.1	-0.58794
13.2	-0.58866
13.3	-0.58952
13.4	-0.59043
13.5	-0.59138
13.6	-0.59228
13.7	-0.59318
13.8	-0.59411
13.9	-0.59497
14	-0.59578
14.1	-0.59663
14.2	-0.59748
14.3	-0.59823
14.4	-0.59894
14.5	-0.59968
14.6	-0.60041
14.7	-0.60117
14.8	-0.60194
14.9	-0.60264
15	-0.60329
15.1	-0.6039
15.2	-0.60451
15.3	-0.60508
15.4	-0.6056
15.5	-0.6061
15.6	-0.60659
15.7	-0.60707
15.8	-0.60747
15.9	-0.60788
16	-0.6083
16.1	-0.60878
16.2	-0.60933
16.3	-0.60995
16.4	-0.61068
16.5	-0.61148
16.6	-0.61228
16.7	-0.61303
16.8	-0.61363
16.9	-0.61412
17	-0.6145
17.1	-0.61482
17.2	-0.61515
17.3	-0.61565
17.4	-0.61628
17.5	-0.61693
17.6	-0.61746
17.7	-0.61782
17.8	-0.61804
17.9	-0.61828
18	-0.61866
18.1	-0.61922
18.2	-0.61982
18.3	-0.62042
18.4	-0.62105
18.5	-0.62163
18.6	-0.62209
18.7	-0.62241
18.8	-0.62285
18.9	-0.62342
19	-0.62382
19.1	-0.62427
19.2	-0.62486
19.3	-0.62527
19.4	-0.62566
19.5	-0.62619
19.6	-0.6266
19.7	-0.6268
19.8	-0.62705
19.9	-0.62751
20	-0.62804
20.1	-0.62837
20.2	-0.62851
20.3	-0.62868
20.4	-0.62882
20.5	-0.62905
20.6	-0.62942
20.7	-0.62991
20.8	-0.63044
20.9	-0.63093
21	-0.63137
21.1	-0.63175
21.2	-0.63208
21.3	-0.63239
21.4	-0.63268
21.5	-0.63297
21.6	-0.63328
21.7	-0.63359
21.8	-0.63389
21.9	-0.63419
22	-0.63454
22.1	-0.63486
22.2	-0.63517
22.3	-0.6355
22.4	-0.63586
22.5	-0.63625
22.6	-0.63672
22.7	-0.63726
22.8	-0.63782
22.9	-0.63837
23	-0.63899
23.1	-0.63968
23.2	-0.64044
23.3	-0.64128
23.4	-0.64215
23.5	-0.643
23.6	-0.64382
23.7	-0.64458
23.8	-0.64532
23.9	-0.64606
24	-0.64669
24.1	-0.64726
24.2	-0.6477
24.3	-0.64805
24.4	-0.64834
24.5	-0.64872
24.6	-0.64923
24.7	-0.64989
24.8	-0.65064
24.9	-0.65136
25	-0.65197
25.1	-0.65246
25.2	-0.65288
25.3	-0.65324
25.4	-0.65361
25.5	-0.65423
25.6	-0.65505
25.7	-0.6558
25.8	-0.6564
25.9	-0.65684
26	-0.65727
26.1	-0.65792
26.2	-0.65875
26.3	-0.6595
26.4	-0.66013
26.5	-0.66065
26.6	-0.66107
26.7	-0.66152
26.8	-0.66196
26.9	-0.66251
27	-0.66316
27.1	-0.66362
27.2	-0.66394
27.3	-0.66451
27.4	-0.66514
27.5	-0.66556
27.6	-0.66608
27.7	-0.6667
27.8	-0.66721
27.9	-0.66762
28	-0.66815
28.1	-0.66887
28.2	-0.66956
28.3	-0.67008
28.4	-0.67054
28.5	-0.67102
28.6	-0.67152
28.7	-0.67216
28.8	-0.67289
28.9	-0.67367
29	-0.67442
29.1	-0.67506
29.2	-0.67564
29.3	-0.67614
29.4	-0.67659
29.5	-0.677
29.6	-0.67738
29.7	-0.67777
29.8	-0.67813
29.9	-0.67843
30	-0.6787
30.1	-0.67893
30.2	-0.67911
30.3	-0.67932
30.4	-0.6795
30.5	-0.67972
30.6	-0.67991
30.7	-0.6801
30.8	-0.68033
30.9	-0.68056
31	-0.68074
31.1	-0.68097
31.2	-0.68121
31.3	-0.68152
31.4	-0.68184
31.5	-0.6822
31.6	-0.68258
31.7	-0.683
31.8	-0.68345
31.9	-0.68384
32	-0.68426
32.1	-0.68479
32.2	-0.68539
32.3	-0.68599
32.4	-0.68659
32.5	-0.68723
32.6	-0.68793
32.7	-0.68865
32.8	-0.6894
32.9	-0.69023
33	-0.69103
33.1	-0.69177
33.2	-0.69244
33.3	-0.69293
33.4	-0.69331
33.5	-0.69365
33.6	-0.6939
33.7	-0.69424
33.8	-0.69473
33.9	-0.6953
34	-0.69594
34.1	-0.69653
34.2	-0.69694
34.3	-0.69724
34.4	-0.6975
34.5	-0.69783
34.6	-0.69833
34.7	-0.69892
34.8	-0.69949
34.9	-0.70007
35	-0.70065
35.1	-0.7013
35.2	-0.70204
35.3	-0.70263
35.4	-0.70303
35.5	-0.70352
35.6	-0.70419
35.7	-0.70466
35.8	-0.70509
35.9	-0.70579
36	-0.70637
36.1	-0.70681
36.2	-0.7074
36.3	-0.70799
36.4	-0.7084
36.5	-0.70882
36.6	-0.70943
36.7	-0.71016
36.8	-0.71083
36.9	-0.7113
37	-0.71169
37.1	-0.71209
37.2	-0.71257
37.3	-0.71324
37.4	-0.71399
37.5	-0.71473
37.6	-0.71543
37.7	-0.71605
37.8	-0.71653
37.9	-0.71689
38	-0.71723
38.1	-0.71749
38.2	-0.71768
38.3	-0.71784
38.4	-0.71793
38.5	-0.71804
38.6	-0.71814
38.7	-0.71828
38.8	-0.71845
38.9	-0.71863
39	-0.71878
39.1	-0.71897
39.2	-0.71918
39.3	-0.71936
39.4	-0.71956
39.5	-0.71979
39.6	-0.72001
39.7	-0.72022
39.8	-0.72046
39.9	-0.72075
40	-0.72108
40.1	-0.72143
40.2	-0.72188
40.3	-0.72241
40.4	-0.72297
40.5	-0.7236
40.6	-0.72432
40.7	-0.72507
40.8	-0.72586
40.9	-0.72671
41	-0.72762
41.1	-0.72848
41.2	-0.72924
41.3	-0.72989
41.4	-0.73043
41.5	-0.73087
41.6	-0.73124
41.7	-0.73156
41.8	-0.73187
41.9	-0.73227
42	-0.7328
42.1	-0.73349
42.2	-0.73419
42.3	-0.73474
42.4	-0.73519
42.5	-0.73552
42.6	-0.73576
42.7	-0.7361
42.8	-0.73659
42.9	-0.73718
43	-0.7377
43.1	-0.73813
43.2	-0.73846
43.3	-0.73865
43.4	-0.7388
43.5	-0.73909
43.6	-0.73946
43.7	-0.73969
43.8	-0.73979
43.9	-0.74007
44	-0.74034
44.1	-0.74047
44.2	-0.74068
44.3	-0.7409
44.4	-0.74099
44.5	-0.74119
44.6	-0.74156
44.7	-0.74185
44.8	-0.74196
44.9	-0.74205
45	-0.74225
45.1	-0.74269
45.2	-0.7432
45.3	-0.74356
45.4	-0.74384
45.5	-0.74402
45.6	-0.74419
45.7	-0.74445
45.8	-0.74487
45.9	-0.74542
46	-0.74608
46.1	-0.74683
46.2	-0.7475
46.3	-0.74809
46.4	-0.74868
46.5	-0.74919
46.6	-0.74963
46.7	-0.75005
46.8	-0.7504
46.9	-0.7506
47	-0.75071
47.1	-0.75076
47.2	-0.75073
47.3	-0.75068
47.4	-0.75057
47.5	-0.75044
47.6	-0.75025
47.7	-0.75014
47.8	-0.7501
47.9	-0.75016
48	-0.75029
48.1	-0.75051
48.2	-0.75081
48.3	-0.75117
48.4	-0.75166
48.5	-0.7522
48.6	-0.75282
48.7	-0.75347
48.8	-0.75413
48.9	-0.75482
49	-0.75549
49.1	-0.75606
49.2	-0.75655
49.3	-0.75687
49.4	-0.75704
49.5	-0.75713
49.6	-0.75711
49.7	-0.75702
49.8	-0.75696
49.9	-0.75706
50	-0.75728
50.1	-0.7577
50.2	-0.75819
50.3	-0.75859
50.4	-0.7589
50.5	-0.75907
50.6	-0.75911
50.7	-0.75913
50.8	-0.75928
50.9	-0.75965
51	-0.76013
51.1	-0.76046
51.2	-0.76063
51.3	-0.76064
51.4	-0.76062
51.5	-0.76072
51.6	-0.76095
51.7	-0.76121
51.8	-0.76141
51.9	-0.7615
52	-0.76164
52.1	-0.76204
52.2	-0.76244
52.3	-0.76266
52.4	-0.76301
52.5	-0.76333
52.6	-0.76359
52.7	-0.76408
52.8	-0.76458
52.9	-0.7649
53	-0.76519
53.1	-0.7657
53.2	-0.76633
53.3	-0.76681
53.4	-0.76716
53.5	-0.76749
53.6	-0.76789
53.7	-0.76842
53.8	-0.76903
53.9	-0.76965
54	-0.77015
54.1	-0.7705
54.2	-0.77074
54.3	-0.77089
54.4	-0.771
54.5	-0.77104
54.6	-0.77109
54.7	-0.7712
54.8	-0.77132
54.9	-0.77157
55	-0.77191
55.1	-0.7723
55.2	-0.77274
55.3	-0.77331
55.4	-0.77395
55.5	-0.7746
55.6	-0.77533
55.7	-0.7761
55.8	-0.77687
55.9	-0.7776
56	-0.7784
56.1	-0.77921
56.2	-0.77999
56.3	-0.78066
56.4	-0.78131
56.5	-0.78188
56.6	-0.78236
56.7	-0.78278
56.8	-0.78316
56.9	-0.78349
57	-0.78372
57.1	-0.78393
57.2	-0.78414
57.3	-0.7843
57.4	-0.78449
57.5	-0.78482
57.6	-0.7853
57.7	-0.78593
57.8	-0.78669
57.9	-0.7876
58	-0.78861
58.1	-0.78959
58.2	-0.79048
58.3	-0.79123
58.4	-0.79183
58.5	-0.79222
58.6	-0.79245
58.7	-0.79263
58.8	-0.79295
58.9	-0.79348
59	-0.7941
59.1	-0.79471
59.2	-0.79517
59.3	-0.79534
59.4	-0.79549
59.5	-0.79583
59.6	-0.79636
59.7	-0.79699
59.8	-0.79763
59.9	-0.79816
60	-0.7987
60.1	-0.79931
60.2	-0.79995
60.3	-0.80048
60.4	-0.80096
60.5	-0.80158
60.6	-0.80228
60.7	-0.80284
60.8	-0.80345
60.9	-0.80422
61	-0.80491
61.1	-0.8055
61.2	-0.80626
61.3	-0.80705
61.4	-0.80767
61.5	-0.80825
61.6	-0.80895
61.7	-0.80979
61.8	-0.8106
61.9	-0.81126
62	-0.81186
62.1	-0.81236
62.2	-0.81283
62.3	-0.81336
62.4	-0.814
62.5	-0.81482
62.6	-0.81576
62.7	-0.81687
62.8	-0.81808
62.9	-0.81932
63	-0.82055
63.1	-0.8217
63.2	-0.82283
63.3	-0.82383
63.4	-0.82474
63.5	-0.82543
63.6	-0.82594
63.7	-0.82622
63.8	-0.8264
63.9	-0.8265
64	-0.82648
64.1	-0.82656
64.2	-0.82672
64.3	-0.82691
64.4	-0.82716
64.5	-0.82754
64.6	-0.82802
64.7	-0.82862
64.8	-0.82941
64.9	-0.83036
65	-0.83146
65.1	-0.83266
65.2	-0.83404
65.3	-0.83558
65.4	-0.83718
65.5	-0.83886
65.6	-0.84069
65.7	-0.84248
65.8	-0.84416
65.9	-0.84572
66	-0.84708
66.1	-0.84813
66.2	-0.84903
66.3	-0.84974
66.4	-0.85034
66.5	-0.85095
66.6	-0.85167
66.7	-0.85275
66.8	-0.85405
66.9	-0.85559
67	-0.85728
67.1	-0.85888
67.2	-0.86036
67.3	-0.86166
67.4	-0.86302
67.5	-0.86458
67.6	-0.86632
67.7	-0.86807
67.8	-0.86965
67.9	-0.87091
68	-0.87211
68.1	-0.87345
68.2	-0.87495
68.3	-0.87665
68.4	-0.87843
68.5	-0.88027
68.6	-0.88209
68.7	-0.88375
68.8	-0.88557
68.9	-0.88743
69	-0.88912
69.1	-0.89096
69.2	-0.89296
69.3	-0.89491
69.4	-0.89697
69.5	-0.89935
69.6	-0.90176
69.7	-0.90402
69.8	-0.90641
69.9	-0.90894
70	-0.91154
70.1	-0.91404
70.2	-0.91632
70.3	-0.91824
70.4	-0.92019
70.5	-0.92192
70.6	-0.92407
70.7	-0.92699
70.8	-0.9313
70.9	-0.93776
71	-0.94758
71.1	-0.96254
71.2	-0.98511
71.3	-1.0205
71.4	-1.0742
71.5	-1.1582
71.6	-1.2858
71.7	-1.4599
71.8	-1.6594
71.9	-1.8498
72	-2.0147
72.1	-2.1519
72.2	-2.2583
72.3	-2.3396
72.4	-2.3967
72.5	-2.4315
72.6	-2.4478
72.7	-2.4457
72.8	-2.429
72.9	-2.3974
73	-2.3543
73.1	-2.2999
73.2	-2.2377
73.3	-2.1691
73.4	-2.0958
73.5	-2.0195
73.6	-1.9411
73.7	-1.8628
73.8	-1.7854
73.9	-1.7117
74	-1.6407
74.1	-1.5727
74.2	-1.5072
74.3	-1.4445
74.4	-1.3842
74.5	-1.3266
74.6	-1.2713
74.7	-1.2183
74.8	-1.1696
74.9	-1.1266
75	-1.0875
75.1	-1.0517
75.2	-1.0186
75.3	-0.9879
75.4	-0.95943
75.5	-0.93341
75.6	-0.90959
75.7	-0.88792
75.8	-0.86811
75.9	-0.84976
76	-0.8329
76.1	-0.81731
76.2	-0.80315
76.3	-0.7903
76.4	-0.77867
76.5	-0.76797
76.6	-0.7581
76.7	-0.74896
76.8	-0.74062
76.9	-0.73273
77	-0.72533
77.1	-0.71842
77.2	-0.71224
77.3	-0.70637
77.4	-0.70088
77.5	-0.69587
77.6	-0.69119
77.7	-0.68665
77.8	-0.68272
77.9	-0.67905
78	-0.67555
78.1	-0.67222
78.2	-0.66931
78.3	-0.66663
78.4	-0.66411
78.5	-0.66157
78.6	-0.65925
78.7	-0.65711
78.8	-0.65525
78.9	-0.65363
79	-0.6522
79.1	-0.65078
79.2	-0.64945
79.3	-0.64812
79.4	-0.6469
79.5	-0.64566
79.6	-0.64448
79.7	-0.64337
79.8	-0.64239
79.9	-0.64154
80	-0.64078
80.1	-0.64013
80.2	-0.63958
80.3	-0.63915
80.4	-0.63877
80.5	-0.63846
80.6	-0.63819
80.7	-0.638
80.8	-0.6379
80.9	-0.63784
81	-0.63777
81.1	-0.63769
81.2	-0.63765
81.3	-0.63767
81.4	-0.63778
81.5	-0.63792
81.6	-0.63808
81.7	-0.63828
81.8	-0.6385
81.9	-0.63872
82	-0.63899
82.1	-0.63938
82.2	-0.63987
82.3	-0.64043
82.4	-0.64107
82.5	-0.6418
82.6	-0.64261
82.7	-0.6435
82.8	-0.6444
82.9	-0.64532
83	-0.64615
83.1	-0.64694
83.2	-0.64761
83.3	-0.64817
83.4	-0.64867
83.5	-0.64921
83.6	-0.64988
83.7	-0.65066
83.8	-0.6515
83.9	-0.65238
84	-0.65315
84.1	-0.65379
84.2	-0.65432
84.3	-0.65484
84.4	-0.65547
84.5	-0.65636
84.6	-0.65724
84.7	-0.65796
84.8	-0.65848
84.9	-0.65897
85	-0.65943
85.1	-0.65991
85.2	-0.66041
85.3	-0.66108
85.4	-0.66171
85.5	-0.66208
85.6	-0.66241
85.7	-0.66305
85.8	-0.66357
85.9	-0.66394
86	-0.66446
86.1	-0.66496
86.2	-0.66532
86.3	-0.66584
86.4	-0.66648
86.5	-0.66696
86.6	-0.66723
86.7	-0.6676
86.8	-0.66812
86.9	-0.66875
87	-0.66942
87.1	-0.67002
87.2	-0.67049
87.3	-0.67091
87.4	-0.67133
87.5	-0.67182
87.6	-0.67237
87.7	-0.67303
87.8	-0.67386
87.9	-0.67483
88	-0.6758
88.1	-0.67676
88.2	-0.67769
88.3	-0.67861
88.4	-0.67957
88.5	-0.68046
88.6	-0.68136
88.7	-0.68231
88.8	-0.68327
88.9	-0.68418
89	-0.6851
89.1	-0.686
89.2	-0.6869
89.3	-0.6878
89.4	-0.68866
89.5	-0.68949
89.6	-0.69022
89.7	-0.69092
89.8	-0.69156
89.9	-0.69216
90	-0.69269
90.1	-0.69325
90.2	-0.69373
90.3	-0.69408
90.4	-0.69435
90.5	-0.69453
90.6	-0.69459
90.7	-0.69472
90.8	-0.69482
90.9	-0.69488
91	-0.69494
91.1	-0.69505
91.2	-0.6952
91.3	-0.69548
91.4	-0.6959
91.5	-0.69643
91.6	-0.69704
91.7	-0.69753
91.8	-0.69795
91.9	-0.6982
92	-0.69834
92.1	-0.69858
92.2	-0.69891
92.3	-0.69942
92.4	-0.70004
92.5	-0.70059
92.6	-0.70098
92.7	-0.70126
92.8	-0.70145
92.9	-0.70179
93	-0.70234
93.1	-0.70293
93.2	-0.70349
93.3	-0.70401
93.4	-0.7046
93.5	-0.70527
93.6	-0.70587
93.7	-0.7063
93.8	-0.70676
93.9	-0.7074
94	-0.70788
94.1	-0.7083
94.2	-0.7089
94.3	-0.70935
94.4	-0.70973
94.5	-0.71034
94.6	-0.71089
94.7	-0.71122
94.8	-0.7115
94.9	-0.71193
95	-0.71251
95.1	-0.71305
95.2	-0.71344
95.3	-0.71367
95.4	-0.71387
95.5	-0.71414
95.6	-0.71446
95.7	-0.71489
95.8	-0.71548
95.9	-0.71615
96	-0.71675
96.1	-0.71723
96.2	-0.71762
96.3	-0.71792
96.4	-0.71821
96.5	-0.71843
96.6	-0.71857
96.7	-0.71866
96.8	-0.71872
96.9	-0.71875
97	-0.71871
97.1	-0.71866
97.2	-0.71858
97.3	-0.71848
97.4	-0.71839
97.5	-0.71839
97.6	-0.71838
97.7	-0.71843
97.8	-0.71852
97.9	-0.71865
98	-0.7188
98.1	-0.719
98.2	-0.71927
98.3	-0.71957
98.4	-0.71994
98.5	-0.72041
98.6	-0.72099
98.7	-0.72155
98.8	-0.72218
98.9	-0.72288
99	-0.7236
99.1	-0.72432
99.2	-0.725
99.3	-0.72555
99.4	-0.72599
99.5	-0.72626
99.6	-0.72644
99.7	-0.72658
99.8	-0.72659
99.9	-0.72663
100	-0.72684
100.1	-0.7272
100.2	-0.72759
100.3	-0.72798
100.4	-0.72824
100.5	-0.72835
100.6	-0.72838
100.7	-0.72839
100.8	-0.7285
100.9	-0.72886
101	-0.7293
101.1	-0.72955
101.2	-0.7296
101.3	-0.72961
101.4	-0.72966
101.5	-0.72983
101.6	-0.73007
101.7	-0.73033
101.8	-0.73056
101.9	-0.73069
102	-0.73085
102.1	-0.73123
102.2	-0.73168
102.3	-0.73189
102.4	-0.73214
102.5	-0.73255
102.6	-0.73284
102.7	-0.73314
102.8	-0.73357
102.9	-0.73391
103	-0.73414
103.1	-0.73449
103.2	-0.73501
103.3	-0.73553
103.4	-0.73583
103.5	-0.73602
103.6	-0.73623
103.7	-0.73655
103.8	-0.73695
103.9	-0.7375
104	-0.73802
104.1	-0.73837
104.2	-0.73866
104.3	-0.73892
104.4	-0.73909
104.5	-0.73915
104.6	-0.73915
104.7	-0.7391
104.8	-0.739
104.9	-0.73888
105	-0.73881
105.1	-0.73885
105.2	-0.73893
105.3	-0.73906
105.4	-0.73915
105.5	-0.73924
105.6	-0.73937
105.7	-0.73954
105.8	-0.73972
105.9	-0.7399
106	-0.74006
106.1	-0.74016
106.2	-0.74024
106.3	-0.74033
106.4	-0.74045
106.5	-0.74059
106.6	-0.74073
106.7	-0.74089
106.8	-0.74106
106.9	-0.74124
107	-0.74147
107.1	-0.74181
107.2	-0.74226
107.3	-0.74279
107.4	-0.74341
107.5	-0.74412
107.6	-0.74489
107.7	-0.74565
107.8	-0.7464
107.9	-0.74701
108	-0.74751
108.1	-0.7479
108.2	-0.74814
108.3	-0.74827
108.4	-0.74835
108.5	-0.74851
108.6	-0.74878
108.7	-0.74928
108.8	-0.74981
108.9	-0.75023
109	-0.75055
109.1	-0.75076
109.2	-0.75091
109.3	-0.75117
109.4	-0.75162
109.5	-0.7522
109.6	-0.75273
109.7	-0.75307
109.8	-0.75331
109.9	-0.75352
110	-0.75369
110.1	-0.75377
110.2	-0.7539
110.3	-0.75421
110.4	-0.75454
110.5	-0.75471
110.6	-0.75487
110.7	-0.75515
110.8	-0.75536
110.9	-0.75563
111	-0.75598
111.1	-0.75613
111.2	-0.75629
111.3	-0.75663
111.4	-0.75697
111.5	-0.7571
111.6	-0.75716
111.7	-0.75735
111.8	-0.75766
111.9	-0.75798
112	-0.75816
112.1	-0.7582
112.2	-0.75813
112.3	-0.75802
112.4	-0.75804
112.5	-0.75814
112.6	-0.75832
112.7	-0.7586
112.8	-0.75884
112.9	-0.75904
113	-0.75919
113.1	-0.75922
113.2	-0.75921
113.3	-0.75914
113.4	-0.75896
113.5	-0.7587
113.6	-0.7584
113.7	-0.758
113.8	-0.75754
113.9	-0.75704
114	-0.75649
114.1	-0.75605
114.2	-0.75564
114.3	-0.75526
114.4	-0.75491
114.5	-0.75461
114.6	-0.7544
114.7	-0.75425
114.8	-0.75411
114.9	-0.75406
115	-0.75416
115.1	-0.75427
115.2	-0.75446
115.3	-0.7548
115.4	-0.75522
115.5	-0.75573
115.6	-0.75638
115.7	-0.75703
115.8	-0.75772
115.9	-0.75848
116	-0.75922
116.1	-0.75994
116.2	-0.76057
116.3	-0.76101
116.4	-0.76133
116.5	-0.76146
116.6	-0.76143
116.7	-0.76146
116.8	-0.76146
116.9	-0.76164
117	-0.76202
117.1	-0.76255
117.2	-0.76309
117.3	-0.76349
117.4	-0.76379
117.5	-0.76399
117.6	-0.76419
117.7	-0.76452
117.8	-0.76505
117.9	-0.76563
118	-0.76614
118.1	-0.76652
118.2	-0.76674
118.3	-0.76682
118.4	-0.76681
118.5	-0.76676
118.6	-0.76676
118.7	-0.76687
118.8	-0.76686
118.9	-0.76671
119	-0.76673
119.1	-0.76671
119.2	-0.76657
119.3	-0.76661
119.4	-0.76669
119.5	-0.76663
119.6	-0.76665
119.7	-0.7669
119.8	-0.76701
119.9	-0.76697
120	-0.76702
120.1	-0.7672
120.2	-0.7675
120.3	-0.76783
120.4	-0.76806
120.5	-0.76812
120.6	-0.76815
120.7	-0.76825
120.8	-0.76841
120.9	-0.76858
121	-0.76881
121.1	-0.76919
121.2	-0.76966
121.3	-0.77018
121.4	-0.77066
121.5	-0.7711
121.6	-0.77148
121.7	-0.77176
121.8	-0.77201
121.9	-0.77221
122	-0.77231
122.1	-0.7723
122.2	-0.77223
122.3	-0.77207
122.4	-0.77181
122.5	-0.77149
122.6	-0.77117
122.7	-0.77087
122.8	-0.7706
122.9	-0.7704
123	-0.77023
123.1	-0.77011
123.2	-0.77007
123.3	-0.77014
123.4	-0.7703
123.5	-0.77059
123.6	-0.77096
123.7	-0.77137
123.8	-0.77178
123.9	-0.77219
124	-0.77258
124.1	-0.77297
124.2	-0.7733
124.3	-0.77347
124.4	-0.77352
124.5	-0.77339
124.6	-0.77312
124.7	-0.77275
124.8	-0.77238
124.9	-0.77214
125	-0.77206
125.1	-0.7722
125.2	-0.77248
125.3	-0.77282
125.4	-0.77316
125.5	-0.77337
125.6	-0.77349
125.7	-0.77349
125.8	-0.77346
125.9	-0.77364
126	-0.774
126.1	-0.77445
126.2	-0.77482
126.3	-0.77504
126.4	-0.77513
126.5	-0.77517
126.6	-0.77517
126.7	-0.77513
126.8	-0.77511
126.9	-0.77507
127	-0.77514
127.1	-0.77533
127.2	-0.77537
127.3	-0.77529
127.4	-0.77534
127.5	-0.77537
127.6	-0.77539
127.7	-0.77567
127.8	-0.77591
127.9	-0.77595
128	-0.77609
128.1	-0.77636
128.2	-0.77657
128.3	-0.7766
128.4	-0.77667
128.5	-0.77674
128.6	-0.77686
128.7	-0.7771
128.8	-0.77727
128.9	-0.77733
129	-0.7773
129.1	-0.77718
129.2	-0.77703
129.3	-0.77685
129.4	-0.77667
129.5	-0.77648
129.6	-0.77636
129.7	-0.77643
129.8	-0.77664
129.9	-0.77697
130	-0.77735
130.1	-0.77776
130.2	-0.77826
130.3	-0.77886
130.4	-0.77954
130.5	-0.78029
130.6	-0.78107
130.7	-0.78179
130.8	-0.78246
130.9	-0.78309
131	-0.78368
131.1	-0.78419
131.2	-0.78466
131.3	-0.78508
131.4	-0.78541
131.5	-0.78559
131.6	-0.78571
131.7	-0.78573
131.8	-0.78564
131.9	-0.78549
132	-0.78526
132.1	-0.78495
132.2	-0.78456
132.3	-0.78413
132.4	-0.78368
132.5	-0.78326
132.6	-0.7829
132.7	-0.78274
132.8	-0.78273
132.9	-0.7829
133	-0.78331
133.1	-0.7839
133.2	-0.7846
133.3	-0.78535
133.4	-0.78604
133.5	-0.78649
133.6	-0.7868
133.7	-0.78694
133.8	-0.78702
133.9	-0.78724
134	-0.78762
134.1	-0.78807
134.2	-0.78839
134.3	-0.78846
134.4	-0.78838
134.5	-0.78824
134.6	-0.78821
134.7	-0.78843
134.8	-0.78869
134.9	-0.78891
135	-0.78915
135.1	-0.78939
135.2	-0.7897
135.3	-0.79006
135.4	-0.79031
135.5	-0.79046
135.6	-0.79075
135.7	-0.791
135.8	-0.79114
135.9	-0.7915
136	-0.7918
136.1	-0.79183
136.2	-0.79195
136.3	-0.79221
136.4	-0.79235
136.5	-0.79234
136.6	-0.7923
136.7	-0.79241
136.8	-0.79262
136.9	-0.79281
137	-0.7929
137.1	-0.79289
137.2	-0.79286
137.3	-0.7928
137.4	-0.79278
137.5	-0.79286
137.6	-0.79307
137.7	-0.79344
137.8	-0.79394
137.9	-0.79451
138	-0.79512
138.1	-0.79578
138.2	-0.79649
138.3	-0.79721
138.4	-0.79794
138.5	-0.79865
138.6	-0.79931
138.7	-0.79984
138.8	-0.80026
138.9	-0.80063
139	-0.80096
139.1	-0.80122
139.2	-0.80148
139.3	-0.80168
139.4	-0.80184
139.5	-0.80202
139.6	-0.80224
139.7	-0.80249
139.8	-0.80281
139.9	-0.80315
140	-0.80347
140.1	-0.80375
140.2	-0.80397
140.3	-0.80426
140.4	-0.80452
140.5	-0.8047
140.6	-0.80484
140.7	-0.80483
140.8	-0.8047
140.9	-0.80447
141	-0.80422
141.1	-0.80403
141.2	-0.804
141.3	-0.80415
141.4	-0.80451
141.5	-0.80517
141.6	-0.80598
141.7	-0.80683
141.8	-0.80766
141.9	-0.80828
142	-0.80873
142.1	-0.80912
142.2	-0.80953
142.3	-0.8101
142.4	-0.8108
142.5	-0.81147
142.6	-0.81197
142.7	-0.81221
142.8	-0.81242
142.9	-0.81286
143	-0.81343
143.1	-0.81393
143.2	-0.81431
143.3	-0.81457
143.4	-0.81482
143.5	-0.81507
143.6	-0.81536
143.7	-0.81555
143.8	-0.81562
143.9	-0.81582
144	-0.81621
144.1	-0.8165
144.2	-0.81675
144.3	-0.81711
144.4	-0.81739
144.5	-0.81757
144.6	-0.81788
144.7	-0.81827
144.8	-0.81854
144.9	-0.81865
145	-0.81876
145.1	-0.81894
145.2	-0.81921
145.3	-0.81961
145.4	-0.81997
145.5	-0.8203
145.6	-0.82056
145.7	-0.82073
145.8	-0.82089
145.9	-0.82092
146	-0.82096
146.1	-0.821
146.2	-0.82117
146.3	-0.82153
146.4	-0.82199
146.5	-0.82262
146.6	-0.82343
146.7	-0.82436
146.8	-0.82536
146.9	-0.82648
147	-0.82768
147.1	-0.82887
147.2	-0.8301
147.3	-0.83133
147.4	-0.83253
147.5	-0.83362
147.6	-0.83468
147.7	-0.83564
147.8	-0.83649
147.9	-0.83717
148	-0.83767
148.1	-0.838
148.2	-0.83822
148.3	-0.83831
148.4	-0.83826
148.5	-0.83808
148.6	-0.83785
148.7	-0.8376
148.8	-0.83737
148.9	-0.83725
149	-0.83727
149.1	-0.83751
149.2	-0.83801
149.3	-0.83885
149.4	-0.83991
149.5	-0.84116
149.6	-0.84246
149.7	-0.84364
149.8	-0.84465
149.9	-0.84526
150	-0.84566
150.1	-0.84592
150.2	-0.84621
150.3	-0.84674
150.4	-0.84741
150.5	-0.84816
150.6	-0.84883
150.7	-0.84918
150.8	-0.84942
150.9	-0.84977
151	-0.85029
151.1	-0.85096
151.2	-0.8515
151.3	-0.85169
151.4	-0.85175
151.5	-0.85186
151.6	-0.85209
151.7	-0.85259
151.8	-0.85318
151.9	-0.85381
152	-0.85447
152.1	-0.85509
152.2	-0.85583
152.3	-0.85649
152.4	-0.85714
152.5	-0.85805
152.6	-0.85894
152.7	-0.85974
152.8	-0.86075
152.9	-0.86189
153	-0.86286
153.1	-0.86371
153.2	-0.86465
153.3	-0.86575
153.4	-0.86686
153.5	-0.86786
153.6	-0.86869
153.7	-0.8694
153.8	-0.87006
153.9	-0.87062
154	-0.87126
154.1	-0.87208
154.2	-0.87303
154.3	-0.87414
154.4	-0.87534
154.5	-0.87663
154.6	-0.87799
154.7	-0.87944
154.8	-0.88094
154.9	-0.88235
155	-0.88368
155.1	-0.8849
155.2	-0.88604
155.3	-0.88708
155.4	-0.88806
155.5	-0.88909
155.6	-0.89017
155.7	-0.89122
155.8	-0.89226
155.9	-0.89339
156	-0.89456
156.1	-0.89585
156.2	-0.89722
156.3	-0.89859
156.4	-0.8999
156.5	-0.90117
156.6	-0.90241
156.7	-0.90355
156.8	-0.90457
156.9	-0.90544
157	-0.90616
157.1	-0.90655
157.2	-0.90674
157.3	-0.9068
157.4	-0.90678
157.5	-0.90685
157.6	-0.90714
157.7	-0.9079
157.8	-0.90904
157.9	-0.91069
158	-0.91261
158.1	-0.91464
158.2	-0.91666
158.3	-0.91835
158.4	-0.9199
158.5	-0.9212
158.6	-0.92253
158.7	-0.92422
158.8	-0.92618
158.9	-0.92845
159	-0.93065
159.1	-0.93244
159.2	-0.93408
159.3	-0.93582
159.4	-0.9377
159.5	-0.93975
159.6	-0.9416
159.7	-0.94291
159.8	-0.94409
159.9	-0.94541
160	-0.9468
160.1	-0.94844
160.2	-0.95013
160.3	-0.9517
160.4	-0.95343
160.5	-0.95539
160.6	-0.95732
160.7	-0.95913
160.8	-0.96111
160.9	-0.96317
161	-0.96518
161.1	-0.9672
161.2	-0.96936
161.3	-0.97162
161.4	-0.97385
161.5	-0.9758
161.6	-0.97797
161.7	-0.9806
161.8	-0.98395
161.9	-0.98824
162	-0.99407
162.1	-1.0018
162.2	-1.0132
162.3	-1.0299
162.4	-1.0544
162.5	-1.0921
162.6	-1.1458
162.7	-1.2215
162.8	-1.3214
162.9	-1.4362
163	-1.5592
163.1	-1.6841
163.2	-1.8017
163.3	-1.9092
163.4	-2.001
163.5	-2.0772
163.6	-2.1378
163.7	-2.1837
163.8	-2.2158
163.9	-2.2344
164	-2.2413
164.1	-2.2362
164.2	-2.2215
164.3	-2.1972
164.4	-2.1653
164.5	-2.1261
164.6	-2.0814
164.7	-2.0318
164.8	-1.979
164.9	-1.9248
165	-1.8693
165.1	-1.8137
165.2	-1.757
165.3	-1.6986
165.4	-1.6398
165.5	-1.5808
165.6	-1.523
165.7	-1.468
165.8	-1.4154
165.9	-1.3654
166	-1.3183
166.1	-1.2749
166.2	-1.234
166.3	-1.1951
166.4	-1.1581
166.5	-1.1221
166.6	-1.0882
166.7	-1.0571
166.8	-1.0285
166.9	-1.0033
167	-0.98007
167.1	-0.95829
167.2	-0.93761
167.3	-0.91768
167.4	-0.89877
167.5	-0.88122
167.6	-0.86508
167.7	-0.85028
167.8	-0.83656
167.9	-0.82355
168	-0.81142
168.1	-0.80007
168.2	-0.78968
168.3	-0.78019
168.4	-0.77144
168.5	-0.76318
168.6	-0.75547
168.7	-0.74821
168.8	-0.74158
168.9	-0.73543
169	-0.72961
169.1	-0.72422
169.2	-0.71926
169.3	-0.71436
169.4	-0.70987
169.5	-0.70577
169.6	-0.70185
169.7	-0.69807
169.8	-0.69468
169.9	-0.69161
170	-0.68872
170.1	-0.68579
170.2	-0.68305
170.3	-0.68055
170.4	-0.67834
170.5	-0.67633
170.6	-0.67456
170.7	-0.67282
170.8	-0.67113
170.9	-0.66944
171	-0.66784
171.1	-0.66629
171.2	-0.66479
171.3	-0.66334
171.4	-0.662
171.5	-0.66079
171.6	-0.65962
171.7	-0.65856
171.8	-0.65764
171.9	-0.65684
172	-0.65615
172.1	-0.65549
172.2	-0.65488
172.3	-0.65432
172.4	-0.65381
172.5	-0.65334
172.6	-0.65289
172.7	-0.65255
172.8	-0.65224
172.9	-0.65192
173	-0.65161
173.1	-0.65138
173.2	-0.65124
173.3	-0.65113
173.4	-0.65106
173.5	-0.65108
173.6	-0.65117
173.7	-0.65128
173.8	-0.65148
173.9	-0.65182
174	-0.65228
174.1	-0.65284
174.2	-0.65348
174.3	-0.65414
174.4	-0.65476
174.5	-0.65529
174.6	-0.65577
174.7	-0.65624
174.8	-0.65659
174.9	-0.65688
175	-0.65713
175.1	-0.65746
175.2	-0.6579
175.3	-0.65859
175.4	-0.6593
175.5	-0.65992
175.6	-0.6604
175.7	-0.66081
175.8	-0.66115
175.9	-0.66154
176	-0.66212
176.1	-0.66289
176.2	-0.66356
176.3	-0.66401
176.4	-0.66435
176.5	-0.66472
176.6	-0.66508
176.7	-0.66543
176.8	-0.66569
176.9	-0.66598
177	-0.66634
177.1	-0.66685
177.2	-0.66726
177.3	-0.66763
177.4	-0.66811
177.5	-0.66847
177.6	-0.66875
177.7	-0.66919
177.8	-0.66954
177.9	-0.66981
178	-0.67018
178.1	-0.67068
178.2	-0.67117
178.3	-0.67147
178.4	-0.67166
178.5	-0.67196
178.6	-0.67239
178.7	-0.67294
178.8	-0.67345
178.9	-0.67383
179	-0.67408
179.1	-0.6742
179.2	-0.67425
179.3	-0.67437
179.4	-0.6745
179.5	-0.67473
179.6	-0.67498
179.7	-0.67531
179.8	-0.67569
179.9	-0.67613
180	-0.67659
180.1	-0.67716
180.2	-0.67778
180.3	-0.67837
180.4	-0.67893
180.5	-0.67944
180.6	-0.67994
180.7	-0.68049
180.8	-0.68104
180.9	-0.68161
181	-0.6822
181.1	-0.68268
181.2	-0.68314
181.3	-0.68357
181.4	-0.68397
181.5	-0.68442
181.6	-0.68483
181.7	-0.68515
181.8	-0.68539
181.9	-0.68566
182	-0.68583
182.1	-0.68601
182.2	-0.68618
182.3	-0.68641
182.4	-0.68672
182.5	-0.68709
182.6	-0.68758
182.7	-0.68823
182.8	-0.68894
182.9	-0.68968
183	-0.69045
183.1	-0.69116
183.2	-0.69185
183.3	-0.69246
183.4	-0.69293
183.5	-0.69335
183.6	-0.69379
183.7	-0.69434
183.8	-0.69507
183.9	-0.69591
184	-0.69671
184.1	-0.69736
184.2	-0.69788
184.3	-0.69834
184.4	-0.69889
184.5	-0.69964
184.6	-0.70044
184.7	-0.70118
184.8	-0.70174
184.9	-0.70224
185	-0.70269
185.1	-0.70307
185.2	-0.7034
185.3	-0.70381
185.4	-0.7043
185.5	-0.70468
185.6	-0.70494
185.7	-0.70543
185.8	-0.70586
185.9	-0.70605
186	-0.70639
186.1	-0.70684
186.2	-0.70708
186.3	-0.70733
186.4	-0.70776
186.5	-0.7082
186.6	-0.70845
186.7	-0.70861
186.8	-0.70888
186.9	-0.70924
187	-0.70968
187.1	-0.71019
187.2	-0.71059
187.3	-0.71084
187.4	-0.71105
187.5	-0.71127
187.6	-0.71147
187.7	-0.71175
187.8	-0.71208
187.9	-0.71244
188	-0.71287
188.1	-0.71343
188.2	-0.71408
188.3	-0.7148
188.4	-0.71556
188.5	-0.71623
188.6	-0.71689
188.7	-0.71759
188.8	-0.71829
188.9	-0.71897
189	-0.71969
189.1	-0.72041
189.2	-0.72111
189.3	-0.72179
189.4	-0.72241
189.5	-0.72296
189.6	-0.72345
189.7	-0.72391
189.8	-0.72426
189.9	-0.72456
190	-0.72477
190.1	-0.72491
190.2	-0.72497
190.3	-0.72505
190.4	-0.72507
190.5	-0.72507
190.6	-0.72507
190.7	-0.72509
190.8	-0.72518
190.9	-0.72535
191	-0.72564
191.1	-0.72609
191.2	-0.72668
191.3	-0.72732
191.4	-0.72799
191.5	-0.7286
191.6	-0.72913
191.7	-0.72959
191.8	-0.72994
191.9	-0.73022
192	-0.73052
192.1	-0.73096
192.2	-0.7316
192.3	-0.73233
192.4	-0.733
192.5	-0.73352
192.6	-0.73392
192.7	-0.73424
192.8	-0.73465
192.9	-0.73532
193	-0.73604
193.1	-0.73666
193.2	-0.73715
193.3	-0.73757
193.4	-0.73788
193.5	-0.73823
193.6	-0.73871
193.7	-0.7392
193.8	-0.73953
193.9	-0.73989
194	-0.74033
194.1	-0.74057
194.2	-0.74076
194.3	-0.74122
194.4	-0.74154
194.5	-0.74171
194.6	-0.7421
194.7	-0.7426
194.8	-0.74295
194.9	-0.74312
195	-0.74336
195.1	-0.74373
195.2	-0.74417
195.3	-0.74459
195.4	-0.74489
195.5	-0.74514
195.6	-0.74534
195.7	-0.74549
195.8	-0.74569
195.9	-0.74596
196	-0.74632
196.1	-0.74688
196.2	-0.74754
196.3	-0.74828
196.4	-0.74908
196.5	-0.74989
196.6	-0.75072
196.7	-0.75151
196.8	-0.75233
196.9	-0.7532
197	-0.75409
197.1	-0.75496
197.2	-0.75579
197.3	-0.75657
197.4	-0.75725
197.5	-0.75784
197.6	-0.75846
197.7	-0.75906
197.8	-0.75958
197.9	-0.7601
198	-0.76053
198.1	-0.76092
198.2	-0.7613
198.3	-0.76169
198.4	-0.76206
198.5	-0.76244
198.6	-0.76277
198.7	-0.76308
198.8	-0.76329
198.9	-0.76342
199	-0.7635
199.1	-0.76351
199.2	-0.76346
199.3	-0.76335
199.4	-0.7632
199.5	-0.76303
199.6	-0.76296
199.7	-0.76307
199.8	-0.76339
199.9	-0.76392
200	-0.7645
200.1	-0.76506
200.2	-0.76552
200.3	-0.76581
200.4	-0.76604
200.5	-0.76625
200.6	-0.76651
200.7	-0.76693
200.8	-0.76744
200.9	-0.76793
201	-0.76826
201.1	-0.76842
201.2	-0.76853
201.3	-0.76882
201.4	-0.76929
201.5	-0.76981
201.6	-0.77033
201.7	-0.77081
201.8	-0.77136
201.9	-0.77207
202	-0.77279
202.1	-0.77328
202.2	-0.77374
202.3	-0.7743
202.4	-0.77478
202.5	-0.77518
202.6	-0.77569
202.7	-0.77607
202.8	-0.77631
202.9	-0.77667
203	-0.77696
203.1	-0.77703
203.2	-0.77697
203.3	-0.77692
203.4	-0.77698
203.5	-0.7768
203.6	-0.77621
203.7	-0.77542
203.8	-0.77453
203.9	-0.77361
204	-0.77272
204.1	-0.77199
204.2	-0.77131
204.3	-0.77067
204.4	-0.77008
204.5	-0.76924
204.6	-0.76814
204.7	-0.76703
204.8	-0.76584
204.9	-0.76455
205	-0.76325
205.1	-0.76188
205.2	-0.76045
205.3	-0.75895
205.4	-0.75738
205.5	-0.75584
205.6	-0.75437
205.7	-0.75294
205.8	-0.75159
205.9	-0.75025
206	-0.74897
206.1	-0.74779
206.2	-0.74673
206.3	-0.74575
206.4	-0.74489
206.5	-0.74405
206.6	-0.74328
206.7	-0.74267
206.8	-0.74215
206.9	-0.74169
207	-0.74134
207.1	-0.74104
207.2	-0.7408
207.3	-0.74049
207.4	-0.7401
207.5	-0.73965
207.6	-0.73914
207.7	-0.73847
207.8	-0.7377
207.9	-0.73689
208	-0.73596
208.1	-0.73499
208.2	-0.73402
208.3	-0.73321
208.4	-0.73258
208.5	-0.73205
208.6	-0.73163
208.7	-0.73113
208.8	-0.73052
208.9	-0.72975
209	-0.72894
209.1	-0.72821
209.2	-0.72762
209.3	-0.72724
209.4	-0.72695
209.5	-0.72653
209.6	-0.72598
209.7	-0.72538
209.8	-0.72482
209.9	-0.72438
210	-0.72409
210.1	-0.72374
210.2	-0.72331
210.3	-0.7228
210.4	-0.72239
210.5	-0.72211
210.6	-0.72172
210.7	-0.72133
210.8	-0.72108
210.9	-0.72066
211	-0.72011
211.1	-0.71981
211.2	-0.71945
211.3	-0.7189
211.4	-0.71843
211.5	-0.71817
211.6	-0.71788
211.7	-0.71742
211.8	-0.71687
211.9	-0.71635
212	-0.71595
212.1	-0.71569
212.2	-0.71548
212.3	-0.71521
212.4	-0.71486
212.5	-0.71437
212.6	-0.71382
212.7	-0.7132
212.8	-0.71264
212.9	-0.71209
213	-0.71152
213.1	-0.71095
213.2	-0.7104
213.3	-0.70998
213.4	-0.70965
213.5	-0.70937
213.6	-0.70912
213.7	-0.70897
213.8	-0.70883
213.9	-0.70867
214	-0.70853
214.1	-0.70837
214.2	-0.70826
214.3	-0.70815
214.4	-0.70801
214.5	-0.70783
214.6	-0.70766
214.7	-0.70744
214.8	-0.70713
214.9	-0.7068
215	-0.70648
215.1	-0.70611
215.2	-0.70563
215.3	-0.7051
215.4	-0.70457
215.5	-0.70401
215.6	-0.70349
215.7	-0.70299
215.8	-0.70253
215.9	-0.70221
216	-0.70198
216.1	-0.70179
216.2	-0.70171
216.3	-0.70166
216.4	-0.70159
216.5	-0.70149
216.6	-0.70126
216.7	-0.70088
216.8	-0.70044
216.9	-0.69995
217	-0.69945
217.1	-0.69916
217.2	-0.69907
217.3	-0.69897
217.4	-0.69881
217.5	-0.69849
217.6	-0.69805
217.7	-0.69759
217.8	-0.69721
217.9	-0.69709
218	-0.69706
218.1	-0.6969
218.2	-0.6966
218.3	-0.69621
218.4	-0.69579
218.5	-0.69539
218.6	-0.69503
218.7	-0.69484
218.8	-0.69458
218.9	-0.69412
219	-0.69377
219.1	-0.69344
219.2	-0.69294
219.3	-0.69262
219.4	-0.69244
219.5	-0.69201
219.6	-0.69153
219.7	-0.69124
219.8	-0.69098
219.9	-0.69053
220	-0.69001
220.1	-0.68956
220.2	-0.6892
220.3	-0.68896
220.4	-0.68873
220.5	-0.68836
220.6	-0.68781
220.7	-0.68724
220.8	-0.68673
220.9	-0.68618
221	-0.68563
221.1	-0.68515
221.2	-0.68475
221.3	-0.68444
221.4	-0.6842
221.5	-0.68402
221.6	-0.68389
221.7	-0.68382
221.8	-0.68377
221.9	-0.68366
222	-0.68351
222.1	-0.68335
222.2	-0.68327
222.3	-0.68323
222.4	-0.6832
222.5	-0.68309
222.6	-0.68294
222.7	-0.68278
222.8	-0.68262
222.9	-0.68246
223	-0.6823
223.1	-0.68208
223.2	-0.68179
223.3	-0.68143
223.4	-0.68102
223.5	-0.68051
223.6	-0.67995
223.7	-0.67941
223.8	-0.67888
223.9	-0.67834
224	-0.67779
224.1	-0.67726
224.2	-0.67679
224.3	-0.67644
224.4	-0.67621
224.5	-0.67613
224.6	-0.67613
224.7	-0.67615
224.8	-0.67611
224.9	-0.67593
225	-0.67569
225.1	-0.67538
225.2	-0.67505
225.3	-0.67476
225.4	-0.67457
225.5	-0.6746
225.6	-0.67467
225.7	-0.67464
225.8	-0.67454
225.9	-0.67429
226	-0.67397
226.1	-0.67383
226.2	-0.67385
226.3	-0.67382
226.4	-0.67366
226.5	-0.6734
226.6	-0.67306
226.7	-0.67267
226.8	-0.67223
226.9	-0.6719
227	-0.67168
227.1	-0.67134
227.2	-0.67086
227.3	-0.6706
227.4	-0.67037
227.5	-0.66992
227.6	-0.66956
227.7	-0.66933
227.8	-0.66897
227.9	-0.66861
228	-0.66849
228.1	-0.66839
228.2	-0.66815
228.3	-0.66789
228.4	-0.66767
228.5	-0.66763
228.6	-0.66771
228.7	-0.66769
228.8	-0.66758
228.9	-0.66741
229	-0.66721
229.1	-0.66701
229.2	-0.66688
229.3	-0.66685
229.4	-0.66691
229.5	-0.66709
229.6	-0.66734
229.7	-0.66772
229.8	-0.66817
229.9	-0.66852
230	-0.66881
230.1	-0.66909
230.2	-0.66941
230.3	-0.66971
230.4	-0.67002
230.5	-0.67029
230.6	-0.67057
230.7	-0.67081
230.8	-0.67105
230.9	-0.67128
231	-0.67147
231.1	-0.67166
231.2	-0.67183
231.3	-0.67199
231.4	-0.67209
231.5	-0.67217
231.6	-0.67222
231.7	-0.6723
231.8	-0.67232
231.9	-0.67225
232	-0.67209
232.1	-0.67189
232.2	-0.67163
232.3	-0.67137
232.4	-0.67105
232.5	-0.6706
232.6	-0.67009
232.7	-0.66958
232.8	-0.66905
232.9	-0.66862
233	-0.66833
233.1	-0.66818
233.2	-0.66818
233.3	-0.66818
233.4	-0.66815
233.5	-0.66804
233.6	-0.66782
233.7	-0.66753
233.8	-0.66724
233.9	-0.66705
234	-0.66698
234.1	-0.66708
234.2	-0.66717
234.3	-0.66704
234.4	-0.66679
234.5	-0.66646
234.6	-0.66621
234.7	-0.66613
234.8	-0.66613
234.9	-0.66615
235	-0.66615
235.1	-0.66623
235.2	-0.66637
235.3	-0.66643
235.4	-0.66635
235.5	-0.66619
235.6	-0.66619
235.7	-0.66617
235.8	-0.66598
235.9	-0.66592
236	-0.66591
236.1	-0.66573
236.2	-0.66554
236.3	-0.66553
236.4	-0.66546
236.5	-0.66519
236.6	-0.6649
236.7	-0.66479
236.8	-0.6648
236.9	-0.66481
237	-0.66472
237.1	-0.6645
237.2	-0.6642
237.3	-0.66394
237.4	-0.66379
237.5	-0.66367
237.6	-0.66361
237.7	-0.66367
237.8	-0.66382
237.9	-0.66403
238	-0.66424
238.1	-0.6644
238.2	-0.66459
238.3	-0.66476
238.4	-0.66486
238.5	-0.66493
238.6	-0.66506
238.7	-0.66517
238.8	-0.66531
238.9	-0.66546
239	-0.66561
239.1	-0.66567
239.2	-0.66571
239.3	-0.66581
239.4	-0.66586
239.5	-0.66584
239.6	-0.66578
239.7	-0.66569
239.8	-0.6656
239.9	-0.66546
240	-0.66518
240.1	-0.66491
240.2	-0.66461
240.3	-0.66422
240.4	-0.66374
240.5	-0.66326
240.6	-0.66268
240.7	-0.66213
240.8	-0.66158
240.9	-0.66106
241	-0.66065
241.1	-0.66038
241.2	-0.66023
241.3	-0.66018
241.4	-0.6602
241.5	-0.6601
241.6	-0.66002
241.7	-0.65987
241.8	-0.65961
241.9	-0.65932
242	-0.65908
242.1	-0.65896
242.2	-0.65896
242.3	-0.65908
242.4	-0.6592
242.5	-0.65918
242.6	-0.65907
242.7	-0.65892
242.8	-0.65892
242.9	-0.65912
243	-0.6593
243.1	-0.65935
243.2	-0.65932
243.3	-0.65921
243.4	-0.65905
243.5	-0.65886
243.6	-0.65875
243.7	-0.65883
243.8	-0.65882
243.9	-0.65868
244	-0.65868
244.1	-0.65859
244.2	-0.65833
244.3	-0.6583
244.4	-0.65834
244.5	-0.65814
244.6	-0.65795
244.7	-0.65803
244.8	-0.65807
244.9	-0.6579
245	-0.6577
245.1	-0.65752
245.2	-0.65748
245.3	-0.65769
245.4	-0.6578
245.5	-0.65769
245.6	-0.6575
245.7	-0.65728
245.8	-0.6571
245.9	-0.65699
246	-0.65698
246.1	-0.65715
246.2	-0.65742
246.3	-0.65776
246.4	-0.65818
246.5	-0.65857
246.6	-0.65893
246.7	-0.65932
246.8	-0.65977
246.9	-0.6601
247	-0.66043
247.1	-0.66077
247.2	-0.66108
247.3	-0.66134
247.4	-0.66161
247.5	-0.66189
247.6	-0.66212
247.7	-0.66231
247.8	-0.66243
247.9	-0.66255
248	-0.66262
248.1	-0.66272
248.2	-0.6628
248.3	-0.66281
248.4	-0.66275
248.5	-0.66261
248.6	-0.66242
248.7	-0.66219
248.8	-0.66186
248.9	-0.66148
249	-0.66108
249.1	-0.66066
249.2	-0.66015
249.3	-0.65959
249.4	-0.65904
249.5	-0.65855
249.6	-0.65815
249.7	-0.65787
249.8	-0.6577
249.9	-0.6576
250	-0.65754
250.1	-0.65747
250.2	-0.65733
250.3	-0.65709
250.4	-0.65678
250.5	-0.65638
250.6	-0.65605
250.7	-0.65602
250.8	-0.65609
250.9	-0.65608
251	-0.65596
251.1	-0.65572
251.2	-0.65538
251.3	-0.65512
251.4	-0.65506
251.5	-0.65511
251.6	-0.65518
251.7	-0.65519
251.8	-0.65525
251.9	-0.65543
252	-0.65558
252.1	-0.65556
252.2	-0.65546
252.3	-0.65557
252.4	-0.6557
252.5	-0.65563
252.6	-0.65571
252.7	-0.65577
252.8	-0.65565
252.9	-0.65562
253	-0.65574
253.1	-0.65572
253.2	-0.65554
253.3	-0.65541
253.4	-0.65538
253.5	-0.65551
253.6	-0.65563
253.7	-0.65554
253.8	-0.65536
253.9	-0.65515
254	-0.65497
254.1	-0.65485
254.2	-0.65482
254.3	-0.65493
254.4	-0.65512
254.5	-0.65534
254.6	-0.65549
254.7	-0.6555
254.8	-0.65552
254.9	-0.65549
255	-0.65541
255.1	-0.6553
255.2	-0.65521
255.3	-0.65515
255.4	-0.65505
255.5	-0.65494
255.6	-0.65481
255.7	-0.65474
255.8	-0.6547
255.9	-0.65471
256	-0.65472
256.1	-0.65475
256.2	-0.65484
256.3	-0.65496
256.4	-0.65512
256.5	-0.65532
256.6	-0.65555
256.7	-0.65578
256.8	-0.65604
256.9	-0.65629
257	-0.65651
257.1	-0.65666
257.2	-0.65673
257.3	-0.6568
257.4	-0.65688
257.5	-0.65687
257.6	-0.65673
257.7	-0.65654
257.8	-0.65624
257.9	-0.65591
258	-0.6556
258.1	-0.65543
258.2	-0.65543
258.3	-0.65546
258.4	-0.65548
258.5	-0.65544
258.6	-0.65527
258.7	-0.65493
258.8	-0.65449
258.9	-0.65401
259	-0.65361
259.1	-0.65342
259.2	-0.65332
259.3	-0.65312
259.4	-0.65276
259.5	-0.65223
259.6	-0.65167
259.7	-0.65129
259.8	-0.65109
259.9	-0.651
260	-0.65094
260.1	-0.65092
260.2	-0.65092
260.3	-0.65076
260.4	-0.65048
260.5	-0.65036
260.6	-0.6504
260.7	-0.65027
260.8	-0.6501
260.9	-0.65012
261	-0.65011
261.1	-0.65004
261.2	-0.65007
261.3	-0.65006
261.4	-0.64992
261.5	-0.64982
261.6	-0.64992
261.7	-0.65011
261.8	-0.65021
261.9	-0.65012
262	-0.64997
262.1	-0.64982
262.2	-0.64973
262.3	-0.64982
262.4	-0.65
262.5	-0.65021
262.6	-0.65031
262.7	-0.65025
262.8	-0.65012
262.9	-0.64989
263	-0.64966
263.1	-0.64946
263.2	-0.64923
263.3	-0.64899
263.4	-0.64879
263.5	-0.64856
263.6	-0.64829
263.7	-0.64811
263.8	-0.648
263.9	-0.64789
264	-0.64771
264.1	-0.64758
264.2	-0.64743
264.3	-0.64723
264.4	-0.64704
264.5	-0.6469
264.6	-0.64674
264.7	-0.64657
264.8	-0.64637
264.9	-0.64611
265	-0.64589
265.1	-0.6457
265.2	-0.64557
265.3	-0.64548
265.4	-0.64544
265.5	-0.64542
265.6	-0.64546
265.7	-0.64555
265.8	-0.6457
265.9	-0.6459
266	-0.64612
266.1	-0.64631
266.2	-0.64646
266.3	-0.64653
266.4	-0.64652
266.5	-0.64646
266.6	-0.64626
266.7	-0.64603
266.8	-0.64581
266.9	-0.6457
267	-0.64572
267.1	-0.64585
267.2	-0.64598
267.3	-0.646
267.4	-0.64592
267.5	-0.64574
267.6	-0.64557
267.7	-0.6455
267.8	-0.64556
267.9	-0.64569
268	-0.64578
268.1	-0.64573
268.2	-0.64557
268.3	-0.64539
268.4	-0.64516
268.5	-0.6449
268.6	-0.64468
268.7	-0.64463
268.8	-0.64472
268.9	-0.64461
269	-0.64439
269.1	-0.64439
269.2	-0.64434
269.3	-0.6441
269.4	-0.64404
269.5	-0.64405
269.6	-0.64388
269.7	-0.64366
269.8	-0.64365
269.9	-0.64371
270	-0.6436
270.1	-0.6433
270.2	-0.64299
270.3	-0.64274
270.4	-0.64262
270.5	-0.64268
270.6	-0.64271
270.7	-0.64264
270.8	-0.64245
270.9	-0.64215
271	-0.64178
271.1	-0.64135
271.2	-0.6409
271.3	-0.64045
271.4	-0.63997
271.5	-0.63952
271.6	-0.63911
271.7	-0.63876
271.8	-0.63841
271.9	-0.63812
272	-0.63784
272.1	-0.6376
272.2	-0.63736
272.3	-0.63716
272.4	-0.63696
272.5	-0.6367
272.6	-0.63649
272.7	-0.63633
272.8	-0.63621
272.9	-0.63604
273	-0.63587
273.1	-0.63574
273.2	-0.63569
273.3	-0.6357
273.4	-0.63577
273.5	-0.63588
273.6	-0.63609
273.7	-0.63638
273.8	-0.63678
273.9	-0.6372
274	-0.63767
274.1	-0.63816
274.2	-0.63857
274.3	-0.63887
274.4	-0.63913
274.5	-0.63931
274.6	-0.63937
274.7	-0.63939
274.8	-0.63936
274.9	-0.63931
275	-0.6393
275.1	-0.63943
275.2	-0.63972
275.3	-0.63996
275.4	-0.64007
275.5	-0.64007
275.6	-0.63996
275.7	-0.63978
275.8	-0.6397
275.9	-0.63984
276	-0.64002
276.1	-0.64009
276.2	-0.64001
276.3	-0.63979
276.4	-0.63964
276.5	-0.63969
276.6	-0.63981
276.7	-0.63991
276.8	-0.63995
276.9	-0.63988
277	-0.63973
277.1	-0.63963
277.2	-0.63968
277.3	-0.6396
277.4	-0.63938
277.5	-0.63934
277.6	-0.63926
277.7	-0.63911
277.8	-0.63907
277.9	-0.63899
278	-0.63879
278.1	-0.63853
278.2	-0.6384
278.3	-0.63844
278.4	-0.63837
278.5	-0.63808
278.6	-0.63773
278.7	-0.63747
278.8	-0.63733
278.9	-0.6373
279	-0.63729
279.1	-0.63722
279.2	-0.63701
279.3	-0.63666
279.4	-0.6363
279.5	-0.63591
279.6	-0.63553
279.7	-0.63523
279.8	-0.63492
279.9	-0.6346
280	-0.63433
280.1	-0.63412
280.2	-0.63396
280.3	-0.63395
280.4	-0.63399
280.5	-0.63402
280.6	-0.63402
280.7	-0.63398
280.8	-0.63402
280.9	-0.63404
281	-0.63402
281.1	-0.63397
281.2	-0.63394
281.3	-0.63386
281.4	-0.63379
281.5	-0.63378
281.6	-0.63377
281.7	-0.63372
281.8	-0.63369
281.9	-0.63367
282	-0.63367
282.1	-0.63368
282.2	-0.63374
282.3	-0.6339
282.4	-0.6341
282.5	-0.63439
282.6	-0.63479
282.7	-0.63516
282.8	-0.63559
282.9	-0.63604
283	-0.63639
283.1	-0.63666
283.2	-0.63683
283.3	-0.63687
283.4	-0.63688
283.5	-0.63688
283.6	-0.63692
283.7	-0.63713
283.8	-0.63741
283.9	-0.63767
284	-0.63784
284.1	-0.63789
284.2	-0.63784
284.3	-0.63781
284.4	-0.63787
284.5	-0.63809
284.6	-0.63831
284.7	-0.63846
284.8	-0.63849
284.9	-0.63837
285	-0.63816
285.1	-0.63793
285.2	-0.63768
285.3	-0.63742
285.4	-0.63729
285.5	-0.63731
285.6	-0.63711
285.7	-0.63688
285.8	-0.63678
285.9	-0.63659
286	-0.63632
286.1	-0.63625
286.2	-0.63613
286.3	-0.63581
286.4	-0.63558
286.5	-0.63553
286.6	-0.63544
286.7	-0.63512
286.8	-0.63482
286.9	-0.63457
287	-0.63443
287.1	-0.63442
287.2	-0.6344
287.3	-0.63434
287.4	-0.63415
287.5	-0.63384
287.6	-0.63351
287.7	-0.6332
287.8	-0.63295
287.9	-0.63278
288	-0.63259
288.1	-0.63248
288.2	-0.63245
288.3	-0.63247
288.4	-0.63256
288.5	-0.63268
288.6	-0.6328
288.7	-0.63291
288.8	-0.63302
288.9	-0.63308
289	-0.63315
289.1	-0.63313
289.2	-0.63311
289.3	-0.63311
289.4	-0.6331
289.5	-0.63304
289.6	-0.63294
289.7	-0.63287
289.8	-0.63281
289.9	-0.63274
290	-0.6326
290.1	-0.63242
290.2	-0.63223
290.3	-0.632
290.4	-0.63176
290.5	-0.63155
290.6	-0.63133
290.7	-0.63116
290.8	-0.63106
290.9	-0.63103
291	-0.63109
291.1	-0.63127
291.2	-0.63155
291.3	-0.63185
291.4	-0.63209
291.5	-0.63219
291.6	-0.63223
291.7	-0.63215
291.8	-0.63198
291.9	-0.63183
292	-0.63172
292.1	-0.63173
292.2	-0.63186
292.3	-0.63202
292.4	-0.63204
292.5	-0.63196
292.6	-0.6318
292.7	-0.63161
292.8	-0.63153
292.9	-0.63165
293	-0.63176
293.1	-0.63169
293.2	-0.63147
293.3	-0.63118
293.4	-0.63089
293.5	-0.63062
293.6	-0.63043
293.7	-0.63044
293.8	-0.63033
293.9	-0.62997
294	-0.62972
294.1	-0.62955
294.2	-0.62927
294.3	-0.62908
294.4	-0.62898
294.5	-0.62871
294.6	-0.62838
294.7	-0.62827
294.8	-0.62825
294.9	-0.62805
295	-0.62776
295.1	-0.62755
295.2	-0.62743
295.3	-0.62749
295.4	-0.6276
295.5	-0.62756
295.6	-0.62742
295.7	-0.62718
295.8	-0.62697
295.9	-0.6268
296	-0.62667
296.1	-0.6266
296.2	-0.62663
296.3	-0.62675
296.4	-0.62699
296.5	-0.6273
296.6	-0.62761
296.7	-0.62791
296.8	-0.62817
296.9	-0.62835
297	-0.62857
297.1	-0.62877
297.2	-0.62895
297.3	-0.62906
297.4	-0.62916
297.5	-0.62927
297.6	-0.62936
297.7	-0.62942
297.8	-0.62946
297.9	-0.62949
298	-0.62947
298.1	-0.62944
298.2	-0.62931
298.3	-0.62913
298.4	-0.62891
298.5	-0.62869
298.6	-0.6284
298.7	-0.62804
298.8	-0.6276
298.9	-0.62706
299	-0.62648
299.1	-0.62596
299.2	-0.62546
299.3	-0.62498
299.4	-0.62451
299.5	-0.62416
299.6	-0.62392
299.7	-0.62373
299.8	-0.62363
299.9	-0.62353
300	-0.62338
300.1	-0.62314
300.2	-0.6228
300.3	-0.62234
300.4	-0.62187
300.5	-0.62157
300.6	-0.62148
300.7	-0.62149
300.8	-0.62145
300.9	-0.62124
301	-0.62091
301.1	-0.62055
301.2	-0.62031
301.3	-0.62024
301.4	-0.62027
301.5	-0.62022
301.6	-0.62009
301.7	-0.61983
301.8	-0.61955
301.9	-0.61939
302	-0.61931
302.1	-0.61922
302.2	-0.61902
302.3	-0.61886
302.4	-0.61876
302.5	-0.61845
302.6	-0.61811
302.7	-0.61801
302.8	-0.61782
302.9	-0.61752
303	-0.61739
303.1	-0.61735
303.2	-0.61715
303.3	-0.61685
303.4	-0.61656
303.5	-0.61636
303.6	-0.6163
303.7	-0.61629
303.8	-0.6162
303.9	-0.61597
304	-0.6157
304.1	-0.61535
304.2	-0.615
304.3	-0.61478
304.4	-0.61464
304.5	-0.61455
304.6	-0.61453
304.7	-0.6146
304.8	-0.61472
304.9	-0.61487
305	-0.61496
305.1	-0.61502
305.2	-0.61512
305.3	-0.61515
305.4	-0.61517
305.5	-0.61516
305.6	-0.61513
305.7	-0.61508
305.8	-0.61503
305.9	-0.61503
306	-0.61503
306.1	-0.61496
306.2	-0.61485
306.3	-0.61475
306.4	-0.6146
306.5	-0.61446
306.6	-0.61432
306.7	-0.61413
306.8	-0.6139
306.9	-0.61361
307	-0.61328
307.1	-0.61292
307.2	-0.61252
307.3	-0.61219
307.4	-0.61187
307.5	-0.61151
307.6	-0.6112
307.7	-0.61105
307.8	-0.61097
307.9	-0.611
308	-0.61117
308.1	-0.61131
308.2	-0.61144
308.3	-0.61148
308.4	-0.61138
308.5	-0.6112
308.6	-0.61099
308.7	-0.61086
308.8	-0.61091
308.9	-0.61112
309	-0.61132
309.1	-0.61139
309.2	-0.61132
309.3	-0.6111
309.4	-0.61091
309.5	-0.61094
309.6	-0.61112
309.7	-0.61124
309.8	-0.61118
309.9	-0.61102
310	-0.61084
310.1	-0.61072
310.2	-0.61061
310.3	-0.61063
310.4	-0.6107
310.5	-0.61053
310.6	-0.61027
310.7	-0.61021
310.8	-0.61017
310.9	-0.61002
311	-0.60996
311.1	-0.60986
311.2	-0.6096
311.3	-0.60947
311.4	-0.60948
311.5	-0.60939
311.6	-0.6092
311.7	-0.60899
311.8	-0.60886
311.9	-0.60895
312	-0.60905
312.1	-0.60901
312.2	-0.60887
312.3	-0.60871
312.4	-0.60856
312.5	-0.6084
312.6	-0.60832
312.7	-0.6084
312.8	-0.60859
312.9	-0.60884
313	-0.60917
313.1	-0.60949
313.2	-0.60976
313.3	-0.60999
313.4	-0.61019
313.5	-0.61029
313.6	-0.6104
313.7	-0.61053
313.8	-0.61066
313.9	-0.61073
314	-0.61079
314.1	-0.61088
314.2	-0.61097
314.3	-0.61102
314.4	-0.61107
314.5	-0.61113
314.6	-0.61115
314.7	-0.61115
314.8	-0.61115
314.9	-0.61111
315	-0.61101
315.1	-0.61095
315.2	-0.61084
315.3	-0.61068
315.4	-0.61048
315.5	-0.61025
315.6	-0.60996
315.7	-0.60959
315.8	-0.6091
315.9	-0.60862
316	-0.60809
316.1	-0.60753
316.2	-0.60699
316.3	-0.60648
316.4	-0.60602
316.5	-0.60571
316.6	-0.60555
316.7	-0.6054
316.8	-0.60522
316.9	-0.60491
317	-0.60449
317.1	-0.60403
317.2	-0.60354
317.3	-0.60312
317.4	-0.60285
317.5	-0.6027
317.6	-0.60253
317.7	-0.6022
317.8	-0.60173
317.9	-0.60124
318	-0.60084
318.1	-0.60067
318.2	-0.60058
318.3	-0.6005
318.4	-0.60046
318.5	-0.60047
318.6	-0.60045
318.7	-0.60024
318.8	-0.6
318.9	-0.59985
319	-0.59977
319.1	-0.59962
319.2	-0.59937
319.3	-0.59927
319.4	-0.59913
319.5	-0.5989
319.6	-0.59882
319.7	-0.59882
319.8	-0.59866
319.9	-0.5984
320	-0.59816
320.1	-0.59807
320.2	-0.59813
320.3	-0.59809
320.4	-0.59791
320.5	-0.59766
320.6	-0.59738
320.7	-0.5971
320.8	-0.59689
320.9	-0.59682
321	-0.59689
321.1	-0.59707
321.2	-0.59725
321.3	-0.59741
321.4	-0.59753
321.5	-0.59757
321.6	-0.59764
321.7	-0.59772
321.8	-0.59776
321.9	-0.59769
322	-0.59764
322.1	-0.59759
322.2	-0.59754
322.3	-0.5975
322.4	-0.59751
322.5	-0.59752
322.6	-0.59746
322.7	-0.59741
322.8	-0.59734
322.9	-0.59723
323	-0.59706
323.1	-0.59689
323.2	-0.59675
323.3	-0.5966
323.4	-0.59638
323.5	-0.59613
323.6	-0.59582
323.7	-0.59551
323.8	-0.59516
323.9	-0.59477
324	-0.59428
324.1	-0.59374
324.2	-0.59319
324.3	-0.59268
324.4	-0.59218
324.5	-0.59173
324.6	-0.59143
324.7	-0.59127
324.8	-0.59116
324.9	-0.59103
325	-0.59088
325.1	-0.59065
325.2	-0.5903
325.3	-0.58993
325.4	-0.58959
325.5	-0.58934
325.6	-0.58926
325.7	-0.58928
325.8	-0.58929
325.9	-0.58911
326	-0.58885
326.1	-0.58859
326.2	-0.58846
326.3	-0.5885
326.4	-0.58858
326.5	-0.58852
326.6	-0.58837
326.7	-0.58817
326.8	-0.58798
326.9	-0.5879
327	-0.5879
327.1	-0.58782
327.2	-0.5876
327.3	-0.58754
327.4	-0.58752
327.5	-0.58726
327.6	-0.58709
327.7	-0.58706
327.8	-0.58687
327.9	-0.58674
328	-0.5868
328.1	-0.58672
328.2	-0.58645
328.3	-0.58629
328.4	-0.5863
328.5	-0.58642
328.6	-0.5865
328.7	-0.5864
328.8	-0.58618
328.9	-0.58595
329	-0.58576
329.1	-0.58567
329.2	-0.58569
329.3	-0.58579
329.4	-0.58595
329.5	-0.58607
329.6	-0.58613
329.7	-0.5861
329.8	-0.58605
329.9	-0.58593
330	-0.58576
330.1	-0.58552
330.2	-0.58531
330.3	-0.5851
330.4	-0.58489
330.5	-0.58477
330.6	-0.58464
330.7	-0.58448
330.8	-0.58431
330.9	-0.5842
331	-0.5841
331.1	-0.58407
331.2	-0.58408
331.3	-0.58413
331.4	-0.58416
331.5	-0.58422
331.6	-0.5843
331.7	-0.58444
331.8	-0.58466
331.9	-0.58494
332	-0.58527
332.1	-0.58557
332.2	-0.58591
332.3	-0.58623
332.4	-0.58655
332.5	-0.58686
332.6	-0.58722
332.7	-0.58754
332.8	-0.58775
332.9	-0.58785
333	-0.58782
333.1	-0.58776
333.2	-0.58772
333.3	-0.58773
333.4	-0.58785
333.5	-0.58813
333.6	-0.58846
333.7	-0.58882
333.8	-0.58912
333.9	-0.58928
334	-0.58932
334.1	-0.58935
334.2	-0.58939
334.3	-0.58956
334.4	-0.5899
334.5	-0.59027
334.6	-0.59049
334.7	-0.59054
334.8	-0.59058
334.9	-0.59065
335	-0.59073
335.1	-0.59081
335.2	-0.59084
335.3	-0.5908
335.4	-0.59078
335.5	-0.59098
335.6	-0.5912
335.7	-0.59119
335.8	-0.59127
335.9	-0.59139
336	-0.59136
336.1	-0.59144
336.2	-0.59163
336.3	-0.59169
336.4	-0.5916
336.5	-0.59164
336.6	-0.59179
336.7	-0.59184
336.8	-0.59173
336.9	-0.59156
337	-0.59143
337.1	-0.59134
337.2	-0.5913
337.3	-0.5914
337.4	-0.59147
337.5	-0.59137
337.6	-0.59117
337.7	-0.59092
337.8	-0.59056
337.9	-0.5902
338	-0.58989
338.1	-0.58956
338.2	-0.58924
338.3	-0.58903
338.4	-0.58884
338.5	-0.58872
338.6	-0.58861
338.7	-0.58854
338.8	-0.58846
338.9	-0.58838
339	-0.58832
339.1	-0.58826
339.2	-0.58815
339.3	-0.58797
339.4	-0.5878
339.5	-0.58762
339.6	-0.58743
339.7	-0.58719
339.8	-0.58702
339.9	-0.58685
340	-0.58666
340.1	-0.58649
340.2	-0.58636
340.3	-0.58625
340.4	-0.58617
340.5	-0.58611
340.6	-0.58618
340.7	-0.58633
340.8	-0.58655
340.9	-0.58679
341	-0.58708
341.1	-0.58738
341.2	-0.58767
341.3	-0.58794
341.4	-0.58816
341.5	-0.58825
341.6	-0.58827
341.7	-0.58827
341.8	-0.5882
341.9	-0.58817
342	-0.5883
342.1	-0.58859
342.2	-0.5889
342.3	-0.58913
342.4	-0.58921
342.5	-0.58916
342.6	-0.58906
342.7	-0.58909
342.8	-0.5893
342.9	-0.58962
343	-0.58982
343.1	-0.58985
343.2	-0.58973
343.3	-0.58957
343.4	-0.58938
343.5	-0.58922
343.6	-0.58909
343.7	-0.58906
343.8	-0.5891
343.9	-0.58898
344	-0.58873
344.1	-0.58872
344.2	-0.58871
344.3	-0.58853
344.4	-0.58846
344.5	-0.58842
344.6	-0.58819
344.7	-0.58797
344.8	-0.58794
344.9	-0.58792
345	-0.58776
345.1	-0.5875
345.2	-0.58725
345.3	-0.58713
345.4	-0.58713
345.5	-0.58715
345.6	-0.58709
345.7	-0.58689
345.8	-0.58661
345.9	-0.5863
346	-0.58599
346.1	-0.58569
346.2	-0.58542
346.3	-0.58524
346.4	-0.58512
346.5	-0.58511
346.6	-0.58516
346.7	-0.58525
346.8	-0.58539
346.9	-0.5855
347	-0.58554
347.1	-0.58553
347.2	-0.58552
347.3	-0.58548
347.4	-0.5854
347.5	-0.58531
347.6	-0.58523
347.7	-0.58514
347.8	-0.58501
347.9	-0.58484
348	-0.58469
348.1	-0.58453
348.2	-0.58436
348.3	-0.58413
348.4	-0.58384
348.5	-0.58352
348.6	-0.58319
348.7	-0.58282
348.8	-0.58245
348.9	-0.58212
349	-0.58181
349.1	-0.58154
349.2	-0.58134
349.3	-0.58118
349.4	-0.58111
349.5	-0.58117
349.6	-0.58131
349.7	-0.5814
349.8	-0.58144
349.9	-0.58142
350	-0.58126
350.1	-0.58104
350.2	-0.58084
350.3	-0.58063
350.4	-0.58055
350.5	-0.58061
350.6	-0.58073
350.7	-0.58074
350.8	-0.58064
350.9	-0.58043
351	-0.58019
351.1	-0.5801
351.2	-0.58016
351.3	-0.58028
351.4	-0.58027
351.5	-0.58011
351.6	-0.57985
351.7	-0.57954
351.8	-0.57922
351.9	-0.57892
352	-0.57862
352.1	-0.57845
352.2	-0.57826
352.3	-0.5779
352.4	-0.57763
352.5	-0.57747
352.6	-0.57715
352.7	-0.57684
352.8	-0.57661
352.9	-0.57625
353	-0.57577
353.1	-0.57553
353.2	-0.57537
353.3	-0.57501
353.4	-0.5745
353.5	-0.57399
353.6	-0.57355
353.7	-0.5733
353.8	-0.57311
353.9	-0.57289
354	-0.57252
354.1	-0.57204
354.2	-0.57151
354.3	-0.57097
354.4	-0.57045
354.5	-0.56999
354.6	-0.56955
354.7	-0.56918
354.8	-0.56892
354.9	-0.56871
355	-0.56853
355.1	-0.56844
355.2	-0.56838
355.3	-0.56823
355.4	-0.56805
355.5	-0.56784
355.6	-0.56765
355.7	-0.56739
355.8	-0.56714
355.9	-0.56687
356	-0.56661
356.1	-0.56627
356.2	-0.56593
356.3	-0.56561
356.4	-0.56524
356.5	-0.56482
356.6	-0.56443
356.7	-0.56407
356.8	-0.56367
356.9	-0.56325
357	-0.56281
357.1	-0.56237
357.2	-0.56197
357.3	-0.56162
357.4	-0.56132
357.5	-0.56103
357.6	-0.56081
357.7	-0.5607
357.8	-0.56062
357.9	-0.56052
358	-0.56038
358.1	-0.56024
358.2	-0.56002
358.3	-0.55965
358.4	-0.55919
358.5	-0.55869
358.6	-0.55825
358.7	-0.55796
358.8	-0.55784
358.9	-0.55776
359	-0.55758
359.1	-0.55728
359.2	-0.55686
359.3	-0.55632
359.4	-0.55594
359.5	-0.55584
359.6	-0.55579
359.7	-0.55555
359.8	-0.55516
359.9	-0.55472
360	-0.55429
360.1	-0.55383
360.2	-0.55332
360.3	-0.55294
360.4	-0.55269
360.5	-0.55245
360.6	-0.55204
360.7	-0.5517
360.8	-0.55146
360.9	-0.55104
361	-0.55066
361.1	-0.55049
361.2	-0.5502
361.3	-0.54982
361.4	-0.54959
361.5	-0.54946
361.6	-0.5492
361.7	-0.54876
361.8	-0.54836
361.9	-0.54815
362	-0.54808
362.1	-0.54806
362.2	-0.54795
362.3	-0.54771
362.4	-0.5474
362.5	-0.54705
362.6	-0.54675
362.7	-0.54648
362.8	-0.54629
362.9	-0.54616
363	-0.54616
363.1	-0.54623
363.2	-0.54636
363.3	-0.54656
363.4	-0.54677
363.5	-0.54693
363.6	-0.54704
363.7	-0.5471
363.8	-0.54718
363.9	-0.54723
364	-0.5473
364.1	-0.54734
364.2	-0.54739
364.3	-0.5474
364.4	-0.54739
364.5	-0.54734
364.6	-0.54728
364.7	-0.54729
364.8	-0.54732
364.9	-0.54726
365	-0.5471
365.1	-0.54692
365.2	-0.54668
365.3	-0.54643
365.4	-0.54614
365.5	-0.54586
365.6	-0.54553
365.7	-0.54517
365.8	-0.54476
365.9	-0.54437
366	-0.54402
366.1	-0.54379
366.2	-0.54371
366.3	-0.54372
366.4	-0.54374
366.5	-0.54376
366.6	-0.54374
366.7	-0.54356
366.8	-0.54335
366.9	-0.54312
367	-0.54281
367.1	-0.54251
367.2	-0.54235
367.3	-0.54234
367.4	-0.54232
367.5	-0.54223
367.6	-0.54203
367.7	-0.54169
367.8	-0.54137
367.9	-0.54126
368	-0.54127
368.1	-0.5412
368.2	-0.54102
368.3	-0.54077
368.4	-0.5405
368.5	-0.5402
368.6	-0.53991
368.7	-0.53981
368.8	-0.53971
368.9	-0.53937
369	-0.539
369.1	-0.53884
369.2	-0.53859
369.3	-0.53823
369.4	-0.53801
369.5	-0.53775
369.6	-0.53733
369.7	-0.53704
369.8	-0.5369
369.9	-0.53664
370	-0.53623
370.1	-0.53583
370.2	-0.53553
370.3	-0.53535
370.4	-0.53526
370.5	-0.53513
370.6	-0.53488
370.7	-0.53455
370.8	-0.53417
370.9	-0.53383
371	-0.53352
371.1	-0.53323
371.2	-0.53305
371.3	-0.53308
371.4	-0.53313
371.5	-0.53314
371.6	-0.53319
371.7	-0.53328
371.8	-0.5333
371.9	-0.53327
372	-0.53329
372.1	-0.53322
372.2	-0.53314
372.3	-0.53307
372.4	-0.53303
372.5	-0.53288
372.6	-0.53273
372.7	-0.53261
372.8	-0.53255
372.9	-0.53241
373	-0.53225
373.1	-0.5321
373.2	-0.53186
373.3	-0.53159
373.4	-0.53134
373.5	-0.53108
373.6	-0.53076
373.7	-0.53049
373.8	-0.53022
373.9	-0.52983
374	-0.52944
374.1	-0.52909
374.2	-0.5288
374.3	-0.52863
374.4	-0.52852
374.5	-0.52852
374.6	-0.52859
374.7	-0.52861
374.8	-0.52859
374.9	-0.52851
375	-0.52837
375.1	-0.52812
375.2	-0.52783
375.3	-0.52757
375.4	-0.52736
375.5	-0.52733
375.6	-0.5274
375.7	-0.52741
375.8	-0.52728
375.9	-0.52703
376	-0.52674
376.1	-0.52656
376.2	-0.52654
376.3	-0.52659
376.4	-0.52654
376.5	-0.52635
376.6	-0.52605
376.7	-0.52575
376.8	-0.52545
376.9	-0.5252
377	-0.52506
377.1	-0.52502
377.2	-0.52478
377.3	-0.52444
377.4	-0.52432
377.5	-0.5241
377.6	-0.52375
377.7	-0.52362
377.8	-0.52346
377.9	-0.52312
378	-0.52289
378.1	-0.52284
378.2	-0.52265
378.3	-0.5223
378.4	-0.52198
378.5	-0.52188
378.6	-0.52185
378.7	-0.52179
378.8	-0.52162
378.9	-0.52126
379	-0.52083
379.1	-0.52044
379.2	-0.5201
379.3	-0.51988
379.4	-0.51979
379.5	-0.51975
379.6	-0.51971
379.7	-0.51961
379.8	-0.51938
379.9	-0.51907
380	-0.51878
380.1	-0.51844
380.2	-0.51807
380.3	-0.51769
380.4	-0.51731
380.5	-0.51695
380.6	-0.51657
380.7	-0.5162
380.8	-0.51587
380.9	-0.51552
381	-0.51517
381.1	-0.51486
381.2	-0.51453
381.3	-0.51418
381.4	-0.51382
381.5	-0.51354
381.6	-0.51331
381.7	-0.51309
381.8	-0.51284
381.9	-0.51259
382	-0.51228
382.1	-0.51192
382.2	-0.51157
382.3	-0.51127
382.4	-0.51093
382.5	-0.51054
382.6	-0.51009
382.7	-0.50957
382.8	-0.50898
382.9	-0.50834
383	-0.50769
383.1	-0.50706
383.2	-0.50646
383.3	-0.50604
383.4	-0.50572
383.5	-0.5054
383.6	-0.50513
383.7	-0.5048
383.8	-0.50436
383.9	-0.50386
384	-0.50329
384.1	-0.50275
384.2	-0.50234
384.3	-0.5021
384.4	-0.50193
384.5	-0.50162
384.6	-0.50117
384.7	-0.50057
384.8	-0.50005
384.9	-0.4997
385	-0.49952
385.1	-0.49941
385.2	-0.49925
385.3	-0.49889
385.4	-0.49846
385.5	-0.49811
385.6	-0.49794
385.7	-0.49763
385.8	-0.49729
385.9	-0.49723
386	-0.49714
386.1	-0.49682
386.2	-0.49665
386.3	-0.49649
386.4	-0.49621
386.5	-0.49591
386.6	-0.49579
386.7	-0.49579
386.8	-0.49566
386.9	-0.49534
387	-0.49499
387.1	-0.49465
387.2	-0.4944
387.3	-0.49434
387.4	-0.49439
387.5	-0.49435
387.6	-0.49419
387.7	-0.49394
387.8	-0.49358
387.9	-0.49316
388	-0.49273
388.1	-0.49236
388.2	-0.49199
388.3	-0.49164
388.4	-0.49133
388.5	-0.49104
388.6	-0.49077
388.7	-0.49061
388.8	-0.49048
388.9	-0.49038
389	-0.49026
389.1	-0.49012
389.2	-0.48998
389.3	-0.48986
389.4	-0.48971
389.5	-0.48956
389.6	-0.4894
389.7	-0.48922
389.8	-0.48907
389.9	-0.48887
390	-0.48865
390.1	-0.48845
390.2	-0.48833
390.3	-0.4882
390.4	-0.48813
390.5	-0.48811
390.6	-0.48815
390.7	-0.48826
390.8	-0.48841
390.9	-0.48856
391	-0.48875
391.1	-0.48887
391.2	-0.48894
391.3	-0.48901
391.4	-0.48903
391.5	-0.48893
391.6	-0.48878
391.7	-0.48857
391.8	-0.4884
391.9	-0.48838
392	-0.48849
392.1	-0.48867
392.2	-0.48877
392.3	-0.48874
392.4	-0.48861
392.5	-0.4884
392.6	-0.48818
392.7	-0.48809
392.8	-0.48815
392.9	-0.4882
393	-0.48809
393.1	-0.48788
393.2	-0.48763
393.3	-0.48735
393.4	-0.48705
393.5	-0.48673
393.6	-0.48639
393.7	-0.48616
393.8	-0.48607
393.9	-0.48588
394	-0.48556
394.1	-0.48544
394.2	-0.48533
394.3	-0.485
394.4	-0.48478
394.5	-0.48462
394.6	-0.4843
394.7	-0.48406
394.8	-0.484
394.9	-0.48392
395	-0.48364
395.1	-0.48329
395.2	-0.483
395.3	-0.48286
395.4	-0.48289
395.5	-0.48292
395.6	-0.48281
395.7	-0.48252
395.8	-0.4822
395.9	-0.48188
396	-0.48161
396.1	-0.4814
396.2	-0.48126
396.3	-0.4813
396.4	-0.4814
396.5	-0.48151
396.6	-0.48166
396.7	-0.48185
396.8	-0.48203
396.9	-0.48212
397	-0.48219
397.1	-0.48216
397.2	-0.48215
397.3	-0.48211
397.4	-0.48208
397.5	-0.48201
397.6	-0.48193
397.7	-0.48188
397.8	-0.48186
397.9	-0.48182
398	-0.48174
398.1	-0.48165
398.2	-0.48157
398.3	-0.48149
398.4	-0.48135
398.5	-0.48123
398.6	-0.48104
398.7	-0.48081
398.8	-0.48058
398.9	-0.48034
399	-0.48003
399.1	-0.47975
399.2	-0.47942
399.3	-0.47908
399.4	-0.47877
399.5	-0.47849
399.6	-0.47832
399.7	-0.47824
399.8	-0.47823
399.9	-0.47826
400	-0.47818
400.1	-0.47802
400.2	-0.47775
400.3	-0.47741
400.4	-0.47699
400.5	-0.47666
400.6	-0.47645
400.7	-0.47641
400.8	-0.47637
400.9	-0.47622
401	-0.47592
401.1	-0.47553
401.2	-0.47511
401.3	-0.47483
401.4	-0.47467
401.5	-0.47458
401.6	-0.47441
401.7	-0.47417
401.8	-0.47385
401.9	-0.47361
402	-0.47339
402.1	-0.47312
402.2	-0.47264
402.3	-0.47227
402.4	-0.47198
402.5	-0.47157
402.6	-0.4711
402.7	-0.47087
402.8	-0.47056
402.9	-0.47016
403	-0.46984
403.1	-0.46966
403.2	-0.46926
403.3	-0.46882
403.4	-0.46846
403.5	-0.46811
403.6	-0.46757
403.7	-0.46698
403.8	-0.4662
403.9	-0.46536
404	-0.46446
404.1	-0.46364
404.2	-0.46289
404.3	-0.46226
404.4	-0.4616
404.5	-0.46091
404.6	-0.46001
404.7	-0.45908
404.8	-0.45808
404.9	-0.457
405	-0.45582
405.1	-0.45452
405.2	-0.45319
405.3	-0.45183
405.4	-0.45049
405.5	-0.44918
405.6	-0.44799
405.7	-0.44679
405.8	-0.44558
405.9	-0.44438
406	-0.44323
406.1	-0.4421
406.2	-0.441
406.3	-0.43992
406.4	-0.43888
406.5	-0.43778
406.6	-0.43669
406.7	-0.43557
406.8	-0.43451
406.9	-0.43341
407	-0.43229
407.1	-0.43119
407.2	-0.43004
407.3	-0.42885
407.4	-0.42765
407.5	-0.42639
407.6	-0.42514
407.7	-0.42392
407.8	-0.42276
407.9	-0.42159
408	-0.42052
408.1	-0.41959
408.2	-0.41875
408.3	-0.41791
408.4	-0.41706
408.5	-0.41615
408.6	-0.41516
408.7	-0.41407
408.8	-0.413
408.9	-0.41192
409	-0.41097
409.1	-0.41022
409.2	-0.4095
409.3	-0.40861
409.4	-0.40763
409.5	-0.4066
409.6	-0.40563
409.7	-0.40482
409.8	-0.40416
409.9	-0.40352
410	-0.40284
410.1	-0.40212
410.2	-0.40148
410.3	-0.40091
410.4	-0.40025
410.5	-0.39941
410.6	-0.39872
410.7	-0.39811
410.8	-0.39737
410.9	-0.39662
411	-0.39599
411.1	-0.39525
411.2	-0.39448
411.3	-0.39393
411.4	-0.39339
411.5	-0.39264
411.6	-0.39189
411.7	-0.39128
411.8	-0.39078
411.9	-0.39025
412	-0.38962
412.1	-0.38887
412.2	-0.38808
412.3	-0.38731
412.4	-0.38662
412.5	-0.38599
412.6	-0.38541
412.7	-0.3849
412.8	-0.38441
412.9	-0.3838
413	-0.38305
413.1	-0.38224
413.2	-0.38144
413.3	-0.38062
413.4	-0.3798
413.5	-0.37899
413.6	-0.3782
413.7	-0.37742
413.8	-0.37669
413.9	-0.37601
414	-0.3753
414.1	-0.3746
414.2	-0.37396
414.3	-0.37341
414.4	-0.37288
414.5	-0.37233
414.6	-0.3718
414.7	-0.37127
414.8	-0.37079
414.9	-0.37037
415	-0.36994
415.1	-0.36952
415.2	-0.36912
415.3	-0.36872
415.4	-0.36826
415.5	-0.36777
415.6	-0.36732
415.7	-0.36685
415.8	-0.36636
415.9	-0.3658
416	-0.36517
416.1	-0.3645
416.2	-0.3638
416.3	-0.36307
416.4	-0.36237
416.5	-0.36171
416.6	-0.36112
416.7	-0.36066
416.8	-0.36025
416.9	-0.35986
417	-0.35944
417.1	-0.35892
417.2	-0.35828
417.3	-0.3576
417.4	-0.35698
417.5	-0.35643
417.6	-0.35603
417.7	-0.35572
417.8	-0.35526
417.9	-0.35463
418	-0.35394
418.1	-0.35332
418.2	-0.35285
418.3	-0.35248
418.4	-0.35221
418.5	-0.35191
418.6	-0.35157
418.7	-0.35107
418.8	-0.35045
418.9	-0.3499
419	-0.34949
419.1	-0.349
419.2	-0.34846
419.3	-0.34805
419.4	-0.34761
419.5	-0.34708
419.6	-0.34666
419.7	-0.34627
419.8	-0.34575
419.9	-0.3452
420	-0.34475
420.1	-0.34441
420.2	-0.34409
420.3	-0.34362
420.4	-0.34305
420.5	-0.34247
420.6	-0.34198
420.7	-0.34158
420.8	-0.34124
420.9	-0.34094
421	-0.34068
421.1	-0.3404
421.2	-0.34004
421.3	-0.33961
421.4	-0.33913
421.5	-0.33848
421.6	-0.33778
421.7	-0.33715
421.8	-0.33654
421.9	-0.33594
422	-0.33539
422.1	-0.33486
422.2	-0.33432
422.3	-0.33384
422.4	-0.33334
422.5	-0.33289
422.6	-0.33246
422.7	-0.3321
422.8	-0.33178
422.9	-0.33144
423	-0.33109
423.1	-0.33078
423.2	-0.33047
423.3	-0.33016
423.4	-0.32989
423.5	-0.32968
423.6	-0.32944
423.7	-0.32913
423.8	-0.32881
423.9	-0.32847
424	-0.3281
424.1	-0.32775
424.2	-0.32736
424.3	-0.32689
424.4	-0.32633
424.5	-0.32573
424.6	-0.32509
424.7	-0.32442
424.8	-0.32384
424.9	-0.3234
425	-0.32303
425.1	-0.32272
425.2	-0.32241
425.3	-0.322
425.4	-0.32151
425.5	-0.32093
425.6	-0.3203
425.7	-0.31969
425.8	-0.31922
425.9	-0.31886
426	-0.31851
426.1	-0.31808
426.2	-0.31749
426.3	-0.31684
426.4	-0.31623
426.5	-0.31581
426.6	-0.31553
426.7	-0.31519
426.8	-0.31482
426.9	-0.31443
427	-0.31393
427.1	-0.31338
427.2	-0.31295
427.3	-0.31261
427.4	-0.31219
427.5	-0.31175
427.6	-0.31136
427.7	-0.31087
427.8	-0.31038
427.9	-0.31006
428	-0.30967
428.1	-0.30909
428.2	-0.30859
428.3	-0.30826
428.4	-0.30797
428.5	-0.30755
428.6	-0.30701
428.7	-0.30642
428.8	-0.3059
428.9	-0.30545
429	-0.30509
429.1	-0.30478
429.2	-0.30445
429.3	-0.30401
429.4	-0.30348
429.5	-0.30285
429.6	-0.30219
429.7	-0.30152
429.8	-0.30092
429.9	-0.30041
430	-0.29992
430.1	-0.29943
430.2	-0.29897
430.3	-0.29861
430.4	-0.29827
430.5	-0.29801
430.6	-0.29776
430.7	-0.29751
430.8	-0.29727
430.9	-0.29702
431	-0.29676
431.1	-0.2965
431.2	-0.29622
431.3	-0.29595
431.4	-0.29567
431.5	-0.29542
431.6	-0.2952
431.7	-0.29498
431.8	-0.29475
431.9	-0.29452
432	-0.29434
432.1	-0.29418
432.2	-0.29405
432.3	-0.29391
432.4	-0.2938
432.5	-0.29371
432.6	-0.29367
432.7	-0.2936
432.8	-0.29347
432.9	-0.29327
433	-0.29304
433.1	-0.29272
433.2	-0.29236
433.3	-0.29201
433.4	-0.29171
433.5	-0.29148
433.6	-0.29135
433.7	-0.29125
433.8	-0.29119
433.9	-0.29106
434	-0.29081
434.1	-0.29053
434.2	-0.29023
434.3	-0.28994
434.4	-0.28979
434.5	-0.28976
434.6	-0.28967
434.7	-0.28939
434.8	-0.28904
434.9	-0.28871
435	-0.28843
435.1	-0.28808
435.2	-0.28768
435.3	-0.28725
435.4	-0.28686
435.5	-0.28669
435.6	-0.28657
435.7	-0.28625
435.8	-0.28593
435.9	-0.28565
436	-0.2853
436.1	-0.28499
436.2	-0.28481
436.3	-0.28451
436.4	-0.28411
436.5	-0.28379
436.6	-0.28356
436.7	-0.28333
436.8	-0.28297
436.9	-0.28258
437	-0.28219
437.1	-0.28185
437.2	-0.28158
437.3	-0.28142
437.4	-0.28128
437.5	-0.28101
437.6	-0.28063
437.7	-0.28018
437.8	-0.2797
437.9	-0.27923
438	-0.27875
438.1	-0.27828
438.2	-0.27785
438.3	-0.27752
438.4	-0.27721
438.5	-0.27691
438.6	-0.27662
438.7	-0.27638
438.8	-0.27613
438.9	-0.27592
439	-0.2757
439.1	-0.27552
439.2	-0.27532
439.3	-0.27508
439.4	-0.27484
439.5	-0.27455
439.6	-0.27422
439.7	-0.27395
439.8	-0.27371
439.9	-0.27344
440	-0.27316
440.1	-0.2729
440.2	-0.27263
440.3	-0.27239
440.4	-0.27222
440.5	-0.27209
440.6	-0.27197
440.7	-0.27187
440.8	-0.27175
440.9	-0.27163
441	-0.27143
441.1	-0.27116
441.2	-0.2709
441.3	-0.27055
441.4	-0.2701
441.5	-0.26963
441.6	-0.26917
441.7	-0.26876
441.8	-0.26849
441.9	-0.26833
442	-0.26819
442.1	-0.26799
442.2	-0.26767
442.3	-0.26725
442.4	-0.26678
442.5	-0.26633
442.6	-0.26602
442.7	-0.26585
442.8	-0.26568
442.9	-0.26534
443	-0.26492
443.1	-0.2645
443.2	-0.26414
443.3	-0.26377
443.4	-0.26345
443.5	-0.26308
443.6	-0.26261
443.7	-0.26211
443.8	-0.26173
443.9	-0.2615
444	-0.26114
444.1	-0.2607
444.2	-0.26038
444.3	-0.25997
444.4	-0.25948
444.5	-0.25925
444.6	-0.25902
444.7	-0.25853
444.8	-0.25803
444.9	-0.25775
445	-0.25754
445.1	-0.2572
445.2	-0.25676
445.3	-0.25628
445.4	-0.25582
445.5	-0.25543
445.6	-0.25517
445.7	-0.25493
445.8	-0.25465
445.9	-0.25429
446	-0.25382
446.1	-0.25322
446.2	-0.2526
446.3	-0.25208
446.4	-0.25158
446.5	-0.25112
446.6	-0.25068
446.7	-0.25025
446.8	-0.24988
446.9	-0.24959
447	-0.24936
447.1	-0.24915
447.2	-0.24892
447.3	-0.24872
447.4	-0.24853
447.5	-0.24828
447.6	-0.248
447.7	-0.24777
447.8	-0.24754
447.9	-0.24724
448	-0.24691
448.1	-0.2466
448.2	-0.2463
448.3	-0.24601
448.4	-0.24573
448.5	-0.24547
448.6	-0.24523
448.7	-0.24501
448.8	-0.24486
448.9	-0.24472
449	-0.24458
449.1	-0.24445
449.2	-0.24432
449.3	-0.24417
449.4	-0.24399
449.5	-0.24376
449.6	-0.2435
449.7	-0.24318
449.8	-0.24276
449.9	-0.24232
450	-0.24186
450.1	-0.24143
450.2	-0.24117
450.3	-0.24106
450.4	-0.24093
450.5	-0.24072
450.6	-0.24042
450.7	-0.23998
450.8	-0.23947
450.9	-0.23909
451	-0.23891
451.1	-0.23883
451.2	-0.23864
451.3	-0.23827
451.4	-0.23786
451.5	-0.23745
451.6	-0.23706
451.7	-0.23679
451.8	-0.23653
451.9	-0.23618
452	-0.23578
452.1	-0.23537
452.2	-0.23506
452.3	-0.2348
452.4	-0.23446
452.5	-0.23423
452.6	-0.23402
452.7	-0.23361
452.8	-0.23326
452.9	-0.23306
453	-0.23276
453.1	-0.23236
453.2	-0.23207
453.3	-0.23189
453.4	-0.23168
453.5	-0.23132
453.6	-0.23092
453.7	-0.2306
453.8	-0.23038
453.9	-0.23027
454	-0.23016
454.1	-0.22998
454.2	-0.22974
454.3	-0.22943
454.4	-0.22906
454.5	-0.22871
454.6	-0.22838
454.7	-0.22805
454.8	-0.22771
454.9	-0.22745
455	-0.22725
455.1	-0.22705
455.2	-0.22692
455.3	-0.2268
455.4	-0.22668
455.5	-0.22657
455.6	-0.22646
455.7	-0.22633
455.8	-0.22617
455.9	-0.22597
456	-0.22569
456.1	-0.22541
456.2	-0.22514
456.3	-0.22485
456.4	-0.22454
456.5	-0.22422
456.6	-0.22389
456.7	-0.22357
456.8	-0.22331
456.9	-0.22304
457	-0.22278
457.1	-0.22253
457.2	-0.22235
457.3	-0.22223
457.4	-0.22215
457.5	-0.22212
457.6	-0.22211
457.7	-0.22208
457.8	-0.22204
457.9	-0.22195
458	-0.2218
458.1	-0.22158
458.2	-0.22131
458.3	-0.22101
458.4	-0.22067
458.5	-0.22032
458.6	-0.22008
458.7	-0.21999
458.8	-0.22001
458.9	-0.21995
459	-0.2198
459.1	-0.21953
459.2	-0.21919
459.3	-0.21886
459.4	-0.21868
459.5	-0.21865
459.6	-0.21862
459.7	-0.21844
459.8	-0.21814
459.9	-0.21781
460	-0.21747
460.1	-0.21714
460.2	-0.21685
460.3	-0.2166
460.4	-0.21644
460.5	-0.21628
460.6	-0.21597
460.7	-0.21576
460.8	-0.21567
460.9	-0.21541
461	-0.21517
461.1	-0.21502
461.2	-0.21474
461.3	-0.21442
461.4	-0.21424
461.5	-0.21407
461.6	-0.21381
461.7	-0.21348
461.8	-0.21322
461.9	-0.21314
462	-0.21311
462.1	-0.2129
462.2	-0.21255
462.3	-0.21217
462.4	-0.21179
462.5	-0.21146
462.6	-0.2112
462.7	-0.21101
462.8	-0.2109
462.9	-0.21078
463	-0.21066
463.1	-0.21051
463.2	-0.21032
463.3	-0.21003
463.4	-0.20969
463.5	-0.20932
463.6	-0.20893
463.7	-0.20855
463.8	-0.20824
463.9	-0.20795
464	-0.20764
464.1	-0.20735
464.2	-0.20711
464.3	-0.20695
464.4	-0.20677
464.5	-0.20663
464.6	-0.20653
464.7	-0.2064
464.8	-0.20632
464.9	-0.20623
465	-0.20611
465.1	-0.20601
465.2	-0.20593
465.3	-0.20582
465.4	-0.2057
465.5	-0.2056
465.6	-0.20549
465.7	-0.20533
465.8	-0.20513
465.9	-0.20487
466	-0.20459
466.1	-0.2043
466.2	-0.20394
466.3	-0.20358
466.4	-0.20322
466.5	-0.20285
466.6	-0.20258
466.7	-0.20245
466.8	-0.20238
466.9	-0.20236
467	-0.20226
467.1	-0.20207
467.2	-0.2018
467.3	-0.20143
467.4	-0.20106
467.5	-0.20079
467.6	-0.20064
467.7	-0.20057
467.8	-0.20048
467.9	-0.20023
468	-0.19985
468.1	-0.19949
468.2	-0.19923
468.3	-0.19911
468.4	-0.19904
468.5	-0.19899
468.6	-0.19885
468.7	-0.19857
468.8	-0.19824
468.9	-0.19808
469	-0.19801
469.1	-0.19774
469.2	-0.19749
469.3	-0.1974
469.4	-0.1972
469.5	-0.19696
469.6	-0.19687
469.7	-0.19666
469.8	-0.19631
469.9	-0.19603
470	-0.1959
470.1	-0.19586
470.2	-0.19573
470.3	-0.19543
470.4	-0.1951
470.5	-0.19482
470.6	-0.19458
470.7	-0.19448
470.8	-0.19446
470.9	-0.19446
471	-0.1944
471.1	-0.19422
471.2	-0.19394
471.3	-0.19362
471.4	-0.19332
471.5	-0.19302
471.6	-0.19272
471.7	-0.19244
471.8	-0.19219
471.9	-0.19194
472	-0.19172
472.1	-0.19155
472.2	-0.19143
472.3	-0.1914
472.4	-0.19138
472.5	-0.19136
472.6	-0.19135
472.7	-0.19133
472.8	-0.19134
472.9	-0.19136
473	-0.19137
473.1	-0.19141
473.2	-0.19148
473.3	-0.1915
473.4	-0.19151
473.5	-0.19152
473.6	-0.19154
473.7	-0.19161
473.8	-0.19167
473.9	-0.19172
474	-0.19174
474.1	-0.19174
474.2	-0.19172
474.3	-0.19165
474.4	-0.1915
474.5	-0.19133
474.6	-0.19111
474.7	-0.19085
474.8	-0.19058
474.9	-0.19031
475	-0.19014
475.1	-0.19013
475.2	-0.19015
475.3	-0.19018
475.4	-0.19017
475.5	-0.19003
475.6	-0.18982
475.7	-0.18954
475.8	-0.18929
475.9	-0.18919
476	-0.18922
476.1	-0.18922
476.2	-0.18912
476.3	-0.18887
476.4	-0.18857
476.5	-0.18837
476.6	-0.18833
476.7	-0.18832
476.8	-0.18827
476.9	-0.18813
477	-0.18784
477.1	-0.18758
477.2	-0.18749
477.3	-0.18745
477.4	-0.18728
477.5	-0.18714
477.6	-0.18704
477.7	-0.18683
477.8	-0.18664
477.9	-0.18659
478	-0.18645
478.1	-0.18616
478.2	-0.18593
478.3	-0.18584
478.4	-0.18576
478.5	-0.18553
478.6	-0.18522
478.7	-0.18495
478.8	-0.18477
478.9	-0.18469
479	-0.18464
479.1	-0.18456
479.2	-0.18439
479.3	-0.18414
479.4	-0.18385
479.5	-0.18353
479.6	-0.18319
479.7	-0.18284
479.8	-0.18252
479.9	-0.1823
480	-0.18211
480.1	-0.18196
480.2	-0.18184
480.3	-0.18183
480.4	-0.18184
480.5	-0.18184
480.6	-0.18182
480.7	-0.1818
480.8	-0.18178
480.9	-0.18176
481	-0.18171
481.1	-0.18162
481.2	-0.18151
481.3	-0.18135
481.4	-0.18117
481.5	-0.18099
481.6	-0.18079
481.7	-0.18063
481.8	-0.18051
481.9	-0.18038
482	-0.18024
482.1	-0.18018
482.2	-0.18014
482.3	-0.18013
482.4	-0.18016
482.5	-0.18017
482.6	-0.18017
482.7	-0.18018
482.8	-0.1802
482.9	-0.18016
483	-0.18007
483.1	-0.17994
483.2	-0.17973
483.3	-0.17947
483.4	-0.1792
483.5	-0.17892
483.6	-0.17881
483.7	-0.17884
483.8	-0.1789
483.9	-0.17894
484	-0.17887
484.1	-0.1786
484.2	-0.17832
484.3	-0.17811
484.4	-0.17801
484.5	-0.17803
484.6	-0.17803
484.7	-0.17792
484.8	-0.1777
484.9	-0.17741
485	-0.17716
485.1	-0.17693
485.2	-0.17665
485.3	-0.1764
485.4	-0.17623
485.5	-0.17618
485.6	-0.17611
485.7	-0.17588
485.8	-0.17575
485.9	-0.17572
486	-0.17556
486.1	-0.17543
486.2	-0.17538
486.3	-0.17523
486.4	-0.17504
486.5	-0.175
486.6	-0.17504
486.7	-0.17499
486.8	-0.17479
486.9	-0.17453
487	-0.17432
487.1	-0.17426
487.2	-0.17432
487.3	-0.17439
487.4	-0.17445
487.5	-0.1744
487.6	-0.1742
487.7	-0.17395
487.8	-0.17374
487.9	-0.17357
488	-0.17343
488.1	-0.17328
488.2	-0.17316
488.3	-0.17308
488.4	-0.17304
488.5	-0.1731
488.6	-0.17321
488.7	-0.1733
488.8	-0.1734
488.9	-0.17348
489	-0.1735
489.1	-0.1735
489.2	-0.17352
489.3	-0.17355
489.4	-0.17353
489.5	-0.17348
489.6	-0.1734
489.7	-0.1733
489.8	-0.1732
489.9	-0.17313
490	-0.17311
490.1	-0.17307
490.2	-0.17302
490.3	-0.17305
490.4	-0.17311
490.5	-0.17313
490.6	-0.17322
490.7	-0.17335
490.8	-0.17349
490.9	-0.17361
491	-0.17369
491.1	-0.17372
491.2	-0.17371
491.3	-0.17365
491.4	-0.17355
491.5	-0.17342
491.6	-0.17322
491.7	-0.17299
491.8	-0.17286
491.9	-0.17284
492	-0.17293
492.1	-0.1731
492.2	-0.17316
492.3	-0.17304
492.4	-0.17283
492.5	-0.17258
492.6	-0.17243
492.7	-0.17247
492.8	-0.17258
492.9	-0.17259
493	-0.17243
493.1	-0.17216
493.2	-0.17196
493.3	-0.17185
493.4	-0.17174
493.5	-0.17163
493.6	-0.17149
493.7	-0.17125
493.8	-0.17107
493.9	-0.17109
494	-0.17103
494.1	-0.17081
494.2	-0.17075
494.3	-0.17069
494.4	-0.17053
494.5	-0.17049
494.6	-0.17046
494.7	-0.17024
494.8	-0.17
494.9	-0.16996
495	-0.17002
495.1	-0.16983
495.2	-0.16953
495.3	-0.16931
495.4	-0.16917
495.5	-0.16912
495.6	-0.16914
495.7	-0.16918
495.8	-0.16909
495.9	-0.16884
496	-0.16851
496.1	-0.16819
496.2	-0.1679
496.3	-0.16767
496.4	-0.16751
496.5	-0.16736
496.6	-0.16724
496.7	-0.1672
496.8	-0.16722
496.9	-0.16723
497	-0.16725
497.1	-0.16727
497.2	-0.16726
497.3	-0.16721
497.4	-0.16709
497.5	-0.16693
497.6	-0.16675
497.7	-0.16656
497.8	-0.16635
497.9	-0.16611
498	-0.16586
498.1	-0.16559
498.2	-0.16531
498.3	-0.16505
498.4	-0.16481
498.5	-0.16458
498.6	-0.16431
498.7	-0.16403
498.8	-0.16376
498.9	-0.16352
499	-0.16335
499.1	-0.16325
499.2	-0.16322
499.3	-0.16321
499.4	-0.16321
499.5	-0.16322
499.6	-0.16322
499.7	-0.16321
499.8	-0.16315
499.9	-0.163
500	-0.16278
500.1	-0.16254
500.2	-0.16226
500.3	-0.16201
500.4	-0.16191
500.5	-0.16189
500.6	-0.1619
500.7	-0.1619
500.8	-0.16177
500.9	-0.1615
501	-0.16124
501.1	-0.16112
501.2	-0.16111
501.3	-0.16114
501.4	-0.16108
501.5	-0.16087
501.6	-0.16061
501.7	-0.16036
501.8	-0.16009
501.9	-0.15979
502	-0.15952
502.1	-0.15939
502.2	-0.15935
502.3	-0.15918
502.4	-0.15897
502.5	-0.15897
502.6	-0.15887
502.7	-0.15863
502.8	-0.15856
502.9	-0.15844
503	-0.15817
503.1	-0.15802
503.2	-0.15798
503.3	-0.15786
503.4	-0.1576
503.5	-0.15733
503.6	-0.15715
503.7	-0.15712
503.8	-0.15715
503.9	-0.15712
504	-0.15699
504.1	-0.15674
504.2	-0.15648
504.3	-0.15623
504.4	-0.15604
504.5	-0.15591
504.6	-0.15581
504.7	-0.15577
504.8	-0.15579
504.9	-0.15585
505	-0.15591
505.1	-0.15594
505.2	-0.15593
505.3	-0.15582
505.4	-0.15566
505.5	-0.15544
505.6	-0.15519
505.7	-0.1549
505.8	-0.15459
505.9	-0.15429
506	-0.15398
506.1	-0.15367
506.2	-0.15337
506.3	-0.15311
506.4	-0.15285
506.5	-0.15256
506.6	-0.15229
506.7	-0.15204
506.8	-0.15177
506.9	-0.15152
507	-0.15126
507.1	-0.151
507.2	-0.15072
507.3	-0.15037
507.4	-0.15004
507.5	-0.14981
507.6	-0.14963
507.7	-0.14946
507.8	-0.14935
507.9	-0.14933
508	-0.14933
508.1	-0.14937
508.2	-0.14948
508.3	-0.14949
508.4	-0.14941
508.5	-0.14926
508.6	-0.14902
508.7	-0.14874
508.8	-0.1485
508.9	-0.14842
509	-0.14846
509.1	-0.1486
509.2	-0.14865
509.3	-0.14854
509.4	-0.14835
509.5	-0.14808
509.6	-0.14797
509.7	-0.14804
509.8	-0.14811
509.9	-0.14806
510	-0.14797
510.1	-0.14785
510.2	-0.14772
510.3	-0.14773
510.4	-0.14777
510.5	-0.14766
510.6	-0.14747
510.7	-0.1475
510.8	-0.14748
510.9	-0.14732
511	-0.14734
511.1	-0.14728
511.2	-0.14708
511.3	-0.14699
511.4	-0.14701
511.5	-0.14686
511.6	-0.14662
511.7	-0.14649
511.8	-0.14651
511.9	-0.14657
512	-0.14645
512.1	-0.14618
512.2	-0.14591
512.3	-0.14575
512.4	-0.14565
512.5	-0.14562
512.6	-0.14563
512.7	-0.14559
512.8	-0.14551
512.9	-0.14539
513	-0.14516
513.1	-0.14486
513.2	-0.14457
513.3	-0.14428
513.4	-0.14402
513.5	-0.14382
513.6	-0.14366
513.7	-0.14354
513.8	-0.14342
513.9	-0.14336
514	-0.14334
514.1	-0.14333
514.2	-0.14335
514.3	-0.14345
514.4	-0.14349
514.5	-0.14353
514.6	-0.14355
514.7	-0.14358
514.8	-0.1436
514.9	-0.14357
515	-0.14351
515.1	-0.14348
515.2	-0.14347
515.3	-0.14344
515.4	-0.14342
515.5	-0.14343
515.6	-0.14344
515.7	-0.14349
515.8	-0.14358
515.9	-0.14366
516	-0.14373
516.1	-0.14382
516.2	-0.14383
516.3	-0.14375
516.4	-0.14362
516.5	-0.14341
516.6	-0.14316
516.7	-0.14285
516.8	-0.14254
516.9	-0.14228
517	-0.1421
517.1	-0.14208
517.2	-0.14212
517.3	-0.14215
517.4	-0.14209
517.5	-0.14187
517.6	-0.14155
517.7	-0.14131
517.8	-0.1412
517.9	-0.14121
518	-0.14122
518.1	-0.14116
518.2	-0.14101
518.3	-0.14074
518.4	-0.14042
518.5	-0.14008
518.6	-0.13978
518.7	-0.13956
518.8	-0.1395
518.9	-0.13948
519	-0.13928
519.1	-0.13912
519.2	-0.1391
519.3	-0.13892
519.4	-0.13874
519.5	-0.13872
519.6	-0.13861
519.7	-0.13843
519.8	-0.13837
519.9	-0.13844
520	-0.13836
520.1	-0.13812
520.2	-0.13789
520.3	-0.13779
520.4	-0.13779
520.5	-0.13787
520.6	-0.13788
520.7	-0.13777
520.8	-0.1376
520.9	-0.13737
521	-0.13717
521.1	-0.13705
521.2	-0.13697
521.3	-0.13698
521.4	-0.13706
521.5	-0.13716
521.6	-0.13726
521.7	-0.13737
521.8	-0.13745
521.9	-0.13741
522	-0.13728
522.1	-0.13714
522.2	-0.13697
522.3	-0.13675
522.4	-0.13651
522.5	-0.13632
522.6	-0.1361
522.7	-0.13584
522.8	-0.13558
522.9	-0.13535
523	-0.13512
523.1	-0.1349
523.2	-0.13469
523.3	-0.13452
523.4	-0.13434
523.5	-0.13409
523.6	-0.13385
523.7	-0.13364
523.8	-0.13344
523.9	-0.13324
524	-0.13307
524.1	-0.13287
524.2	-0.13268
524.3	-0.13254
524.4	-0.13244
524.5	-0.13243
524.6	-0.13254
524.7	-0.1327
524.8	-0.13287
524.9	-0.13296
525	-0.13298
525.1	-0.13293
525.2	-0.1328
525.3	-0.13265
525.4	-0.13251
525.5	-0.13247
525.6	-0.13253
525.7	-0.1327
525.8	-0.13285
525.9	-0.13285
526	-0.13277
526.1	-0.13265
526.2	-0.13254
526.3	-0.13256
526.4	-0.13273
526.5	-0.13288
526.6	-0.13293
526.7	-0.13289
526.8	-0.13282
526.9	-0.13284
527	-0.13296
527.1	-0.13306
527.2	-0.13299
527.3	-0.13295
527.4	-0.13304
527.5	-0.13301
527.6	-0.13293
527.7	-0.133
527.8	-0.13301
527.9	-0.13293
528	-0.13298
528.1	-0.13303
528.2	-0.13291
528.3	-0.13278
528.4	-0.13276
528.5	-0.13289
528.6	-0.13304
528.7	-0.133
528.8	-0.13286
528.9	-0.1327
529	-0.1326
529.1	-0.13254
529.2	-0.13254
529.3	-0.13264
529.4	-0.13277
529.5	-0.13285
529.6	-0.13283
529.7	-0.13271
529.8	-0.13253
529.9	-0.13237
530	-0.13221
530.1	-0.13204
530.2	-0.1319
530.3	-0.13183
530.4	-0.1318
530.5	-0.13183
530.6	-0.13188
530.7	-0.13196
530.8	-0.13208
530.9	-0.13224
531	-0.13242
531.1	-0.13259
531.2	-0.13277
531.3	-0.13296
531.4	-0.13315
531.5	-0.13335
531.6	-0.13349
531.7	-0.13364
531.8	-0.13384
531.9	-0.13404
532	-0.13423
532.1	-0.13445
532.2	-0.13466
532.3	-0.13487
532.4	-0.13507
532.5	-0.13525
532.6	-0.1354
532.7	-0.13554
532.8	-0.13564
532.9	-0.13565
533	-0.13557
533.1	-0.13541
533.2	-0.13524
533.3	-0.13508
533.4	-0.13495
533.5	-0.13489
533.6	-0.13497
533.7	-0.13509
533.8	-0.13524
533.9	-0.13534
534	-0.13531
534.1	-0.13519
534.2	-0.13503
534.3	-0.13488
534.4	-0.1349
534.5	-0.13501
534.6	-0.1351
534.7	-0.13507
534.8	-0.13491
534.9	-0.13473
535	-0.13458
535.1	-0.13448
535.2	-0.13434
535.3	-0.13415
535.4	-0.134
535.5	-0.13402
535.6	-0.13415
535.7	-0.1341
535.8	-0.134
535.9	-0.13403
536	-0.13399
536.1	-0.13395
536.2	-0.13406
536.3	-0.13406
536.4	-0.1339
536.5	-0.13387
536.6	-0.13395
536.7	-0.13395
536.8	-0.13384
536.9	-0.13374
537	-0.1337
537.1	-0.13376
537.2	-0.13389
537.3	-0.13407
537.4	-0.13415
537.5	-0.13411
537.6	-0.13402
537.7	-0.13391
537.8	-0.13379
537.9	-0.1337
538	-0.13365
538.1	-0.13363
538.2	-0.1337
538.3	-0.13386
538.4	-0.13402
538.5	-0.13423
538.6	-0.13445
538.7	-0.13459
538.8	-0.1347
538.9	-0.13481
539	-0.13484
539.1	-0.1348
539.2	-0.13474
539.3	-0.13468
539.4	-0.1346
539.5	-0.13448
539.6	-0.13437
539.7	-0.13424
539.8	-0.13412
539.9	-0.13402
540	-0.13388
540.1	-0.13371
540.2	-0.13359
540.3	-0.13352
540.4	-0.13344
540.5	-0.13332
540.6	-0.13323
540.7	-0.13326
540.8	-0.13335
540.9	-0.13347
541	-0.13364
541.1	-0.13383
541.2	-0.13401
541.3	-0.13415
541.4	-0.13424
541.5	-0.13423
541.6	-0.1342
541.7	-0.13411
541.8	-0.13396
541.9	-0.13383
542	-0.13378
542.1	-0.13386
542.2	-0.13406
542.3	-0.13427
542.4	-0.13436
542.5	-0.13435
542.6	-0.13427
542.7	-0.13409
542.8	-0.13405
542.9	-0.13424
543	-0.13443
543.1	-0.13445
543.2	-0.13436
543.3	-0.1342
543.4	-0.13402
543.5	-0.13392
543.6	-0.13388
543.7	-0.13388
543.8	-0.13396
543.9	-0.13394
544	-0.13383
544.1	-0.13391
544.2	-0.13401
544.3	-0.13391
544.4	-0.1339
544.5	-0.13399
544.6	-0.13392
544.7	-0.13385
544.8	-0.13394
544.9	-0.134
545	-0.13396
545.1	-0.13385
545.2	-0.13377
545.3	-0.13388
545.4	-0.13411
545.5	-0.13422
545.6	-0.13416
545.7	-0.13401
545.8	-0.13384
545.9	-0.13369
546	-0.13359
546.1	-0.13357
546.2	-0.13362
546.3	-0.13374
546.4	-0.13391
546.5	-0.13407
546.6	-0.13417
546.7	-0.13418
546.8	-0.13418
546.9	-0.1341
547	-0.13394
547.1	-0.13379
547.2	-0.13366
547.3	-0.13354
547.4	-0.13342
547.5	-0.13333
547.6	-0.13327
547.7	-0.13318
547.8	-0.13312
547.9	-0.13309
548	-0.13306
548.1	-0.13301
548.2	-0.13299
548.3	-0.13298
548.4	-0.13296
548.5	-0.13294
548.6	-0.13293
548.7	-0.13292
548.8	-0.13287
548.9	-0.13277
549	-0.13264
549.1	-0.13251
549.2	-0.13236
549.3	-0.13222
549.4	-0.1321
549.5	-0.13195
549.6	-0.13184
549.7	-0.13181
549.8	-0.13186
549.9	-0.13198
550	-0.13217
550.1	-0.13239
550.2	-0.13252
550.3	-0.13249
550.4	-0.13237
550.5	-0.13217
550.6	-0.132
550.7	-0.13191
550.8	-0.13199
550.9	-0.13218
551	-0.13229
551.1	-0.13228
551.2	-0.13213
551.3	-0.13192
551.4	-0.13186
551.5	-0.13202
551.6	-0.13221
551.7	-0.13229
551.8	-0.13235
551.9	-0.13246
552	-0.13259
552.1	-0.13267
552.2	-0.13261
552.3	-0.13248
552.4	-0.1325
552.5	-0.13244
552.6	-0.13227
552.7	-0.13235
552.8	-0.13235
552.9	-0.13219
553	-0.1322
553.1	-0.13227
553.2	-0.1322
553.3	-0.13203
553.4	-0.13195
553.5	-0.13198
553.6	-0.13204
553.7	-0.13196
553.8	-0.13173
553.9	-0.13148
554	-0.1313
554.1	-0.13122
554.2	-0.13121
554.3	-0.13135
554.4	-0.13151
554.5	-0.13163
554.6	-0.13165
554.7	-0.1315
554.8	-0.13129
554.9	-0.1311
555	-0.13089
555.1	-0.13063
555.2	-0.13041
555.3	-0.13025
555.4	-0.1301
555.5	-0.12997
555.6	-0.12985
555.7	-0.12975
555.8	-0.12973
555.9	-0.12975
556	-0.12981
556.1	-0.12987
556.2	-0.12992
556.3	-0.13
556.4	-0.13007
556.5	-0.13019
556.6	-0.13033
556.7	-0.13049
556.8	-0.13063
556.9	-0.13075
557	-0.13081
557.1	-0.13086
557.2	-0.1309
557.3	-0.13093
557.4	-0.13095
557.5	-0.13095
557.6	-0.13087
557.7	-0.13069
557.8	-0.13047
557.9	-0.1302
558	-0.12987
558.1	-0.12959
558.2	-0.12935
558.3	-0.12918
558.4	-0.12909
558.5	-0.12902
558.6	-0.12901
558.7	-0.129
558.8	-0.1289
558.9	-0.12872
559	-0.12848
559.1	-0.12819
559.2	-0.12793
559.3	-0.12789
559.4	-0.12796
559.5	-0.12795
559.6	-0.12781
559.7	-0.12752
559.8	-0.12723
559.9	-0.12708
560	-0.12702
560.1	-0.127
560.2	-0.12692
560.3	-0.12673
560.4	-0.12649
560.5	-0.12631
560.6	-0.12626
560.7	-0.12611
560.8	-0.12585
560.9	-0.12582
561	-0.12578
561.1	-0.12559
561.2	-0.12549
561.3	-0.1254
561.4	-0.12517
561.5	-0.12497
561.6	-0.1249
561.7	-0.12495
561.8	-0.12485
561.9	-0.12462
562	-0.12439
562.1	-0.12423
562.2	-0.12417
562.3	-0.12423
562.4	-0.12427
562.5	-0.12422
562.6	-0.12407
562.7	-0.1238
562.8	-0.12349
562.9	-0.12319
563	-0.12291
563.1	-0.12269
563.2	-0.12255
563.3	-0.1225
563.4	-0.1225
563.5	-0.12257
563.6	-0.12268
563.7	-0.12275
563.8	-0.1228
563.9	-0.12288
564	-0.12295
564.1	-0.1229
564.2	-0.12279
564.3	-0.1227
564.4	-0.12256
564.5	-0.12236
564.6	-0.12214
564.7	-0.12195
564.8	-0.12181
564.9	-0.12163
565	-0.12137
565.1	-0.12108
565.2	-0.1208
565.3	-0.12056
565.4	-0.12038
565.5	-0.12023
565.6	-0.12006
565.7	-0.11995
565.8	-0.11989
565.9	-0.11986
566	-0.11989
566.1	-0.12007
566.2	-0.12027
566.3	-0.12043
566.4	-0.12053
566.5	-0.12057
566.6	-0.12052
566.7	-0.12037
566.8	-0.1202
566.9	-0.12001
567	-0.11985
567.1	-0.11989
567.2	-0.12005
567.3	-0.12018
567.4	-0.12029
567.5	-0.12025
567.6	-0.12011
567.7	-0.11998
567.8	-0.11989
567.9	-0.11993
568	-0.12006
568.1	-0.12013
568.2	-0.12007
568.3	-0.11994
568.4	-0.11978
568.5	-0.1196
568.6	-0.11941
568.7	-0.11927
568.8	-0.11934
568.9	-0.11949
569	-0.11948
569.1	-0.11945
569.2	-0.11951
569.3	-0.11942
569.4	-0.11934
569.5	-0.11945
569.6	-0.11945
569.7	-0.11934
569.8	-0.11941
569.9	-0.1196
570	-0.11966
570.1	-0.11952
570.2	-0.11935
570.3	-0.11931
570.4	-0.11943
570.5	-0.11962
570.6	-0.11974
570.7	-0.11969
570.8	-0.11956
570.9	-0.11942
571	-0.11931
571.1	-0.11925
571.2	-0.11923
571.3	-0.11927
571.4	-0.11941
571.5	-0.11959
571.6	-0.11975
571.7	-0.1199
571.8	-0.12003
571.9	-0.12013
572	-0.12016
572.1	-0.12012
572.2	-0.12001
572.3	-0.11987
572.4	-0.11972
572.5	-0.11954
572.6	-0.11935
572.7	-0.11919
572.8	-0.11904
572.9	-0.11885
573	-0.11865
573.1	-0.11851
573.2	-0.11835
573.3	-0.11817
573.4	-0.118
573.5	-0.11781
573.6	-0.11764
573.7	-0.11743
573.8	-0.11726
573.9	-0.11711
574	-0.11694
574.1	-0.11681
574.2	-0.11674
574.3	-0.11676
574.4	-0.11687
574.5	-0.11708
574.6	-0.11732
574.7	-0.11755
574.8	-0.11768
574.9	-0.11776
575	-0.1178
575.1	-0.11776
575.2	-0.11767
575.3	-0.11753
575.4	-0.11744
575.5	-0.11747
575.6	-0.11764
575.7	-0.11787
575.8	-0.11804
575.9	-0.11803
576	-0.1179
576.1	-0.11778
576.2	-0.11774
576.3	-0.1179
576.4	-0.1181
576.5	-0.11817
576.6	-0.11812
576.7	-0.11801
576.8	-0.11789
576.9	-0.11781
577	-0.11784
577.1	-0.11805
577.2	-0.11813
577.3	-0.11804
577.4	-0.11807
577.5	-0.11813
577.6	-0.11804
577.7	-0.11811
577.8	-0.11825
577.9	-0.11821
578	-0.11817
578.1	-0.1183
578.2	-0.11841
578.3	-0.11831
578.4	-0.11819
578.5	-0.1182
578.6	-0.1183
578.7	-0.11849
578.8	-0.11861
578.9	-0.11852
579	-0.11837
579.1	-0.11817
579.2	-0.11803
579.3	-0.11797
579.4	-0.11798
579.5	-0.11808
579.6	-0.11825
579.7	-0.11844
579.8	-0.11856
579.9	-0.1186
580	-0.11858
580.1	-0.11852
580.2	-0.1184
580.3	-0.11824
580.4	-0.11809
580.5	-0.11797
580.6	-0.11791
580.7	-0.11779
580.8	-0.11767
580.9	-0.11762
581	-0.11761
581.1	-0.1176
581.2	-0.1176
581.3	-0.11762
581.4	-0.11766
581.5	-0.11767
581.6	-0.11768
581.7	-0.11775
581.8	-0.11783
581.9	-0.11784
582	-0.11784
582.1	-0.11785
582.2	-0.11781
582.3	-0.11771
582.4	-0.1176
582.5	-0.11746
582.6	-0.11731
582.7	-0.11717
582.8	-0.11699
582.9	-0.11682
583	-0.11669
583.1	-0.11663
583.2	-0.11671
583.3	-0.11686
583.4	-0.11705
583.5	-0.11723
583.6	-0.11731
583.7	-0.11724
583.8	-0.11712
583.9	-0.11695
584	-0.1168
584.1	-0.11683
584.2	-0.11701
584.3	-0.1172
584.4	-0.11723
584.5	-0.11711
584.6	-0.11694
584.7	-0.11682
584.8	-0.11685
584.9	-0.11703
585	-0.1172
585.1	-0.11732
585.2	-0.11744
585.3	-0.11764
585.4	-0.11783
585.5	-0.11783
585.6	-0.11771
585.7	-0.11778
585.8	-0.11793
585.9	-0.11789
586	-0.11787
586.1	-0.11794
586.2	-0.11792
586.3	-0.11789
586.4	-0.11796
586.5	-0.11793
586.6	-0.11775
586.7	-0.11763
586.8	-0.11771
586.9	-0.11789
587	-0.11793
587.1	-0.11781
587.2	-0.11765
587.3	-0.11751
587.4	-0.11745
587.5	-0.11753
587.6	-0.11769
587.7	-0.11785
587.8	-0.11797
587.9	-0.11807
588	-0.11803
588.1	-0.11786
588.2	-0.11765
588.3	-0.11748
588.4	-0.11731
588.5	-0.11719
588.6	-0.11709
588.7	-0.11702
588.8	-0.11701
588.9	-0.11705
589	-0.1171
589.1	-0.11717
589.2	-0.11729
589.3	-0.11748
589.4	-0.11769
589.5	-0.11785
589.6	-0.11801
589.7	-0.11824
589.8	-0.11845
589.9	-0.11865
590	-0.11886
590.1	-0.11905
590.2	-0.11923
590.3	-0.11945
590.4	-0.11966
590.5	-0.11985
590.6	-0.12004
590.7	-0.1202
590.8	-0.12025
590.9	-0.12027
591	-0.1203
591.1	-0.12028
591.2	-0.1202
591.3	-0.12007
591.4	-0.11988
591.5	-0.11968
591.6	-0.11951
591.7	-0.11939
591.8	-0.11944
591.9	-0.11956
592	-0.1197
592.1	-0.11983
592.2	-0.11987
592.3	-0.11978
592.4	-0.11956
592.5	-0.11939
592.6	-0.11931
592.7	-0.11945
592.8	-0.11967
592.9	-0.11972
593	-0.11962
593.1	-0.11948
593.2	-0.11932
593.3	-0.11923
593.4	-0.11922
593.5	-0.11915
593.6	-0.11902
593.7	-0.11887
593.8	-0.11878
593.9	-0.1189
594	-0.119
594.1	-0.11895
594.2	-0.11899
594.3	-0.11901
594.4	-0.11891
594.5	-0.11897
594.6	-0.11903
594.7	-0.11895
594.8	-0.11893
594.9	-0.11908
595	-0.11923
595.1	-0.1192
595.2	-0.11904
595.3	-0.11895
595.4	-0.11904
595.5	-0.11923
595.6	-0.11938
595.7	-0.11945
595.8	-0.11938
595.9	-0.1192
596	-0.119
596.1	-0.11892
596.2	-0.11889
596.3	-0.11892
596.4	-0.11905
596.5	-0.11925
596.6	-0.11948
596.7	-0.11966
596.8	-0.11986
596.9	-0.12003
597	-0.12009
597.1	-0.12005
597.2	-0.11997
597.3	-0.11988
597.4	-0.11977
597.5	-0.11969
597.6	-0.11961
597.7	-0.11959
597.8	-0.11956
597.9	-0.11949
598	-0.1194
598.1	-0.11932
598.2	-0.1193
598.3	-0.11932
598.4	-0.11932
598.5	-0.11924
598.6	-0.11915
598.7	-0.11911
598.8	-0.11898
598.9	-0.11883
599	-0.11876
599.1	-0.11867
599.2	-0.11855
599.3	-0.11845
599.4	-0.11836
599.5	-0.11829
599.6	-0.11828
599.7	-0.11835
599.8	-0.11858
599.9	-0.11886
600	-0.1191
600.1	-0.11935
600.2	-0.1195
600.3	-0.11955
600.4	-0.11955
600.5	-0.11953
600.6	-0.11949
600.7	-0.11952
600.8	-0.11972
600.9	-0.12002
601	-0.12025
601.1	-0.1203
601.2	-0.12027
601.3	-0.12019
601.4	-0.12018
601.5	-0.12035
601.6	-0.12063
601.7	-0.12091
601.8	-0.12116
601.9	-0.12147
602	-0.12178
602.1	-0.12198
602.2	-0.12204
602.3	-0.12209
602.4	-0.12227
602.5	-0.12231
602.6	-0.12229
602.7	-0.12244
602.8	-0.12251
602.9	-0.12247
603	-0.12258
603.1	-0.12271
603.2	-0.12269
603.3	-0.12269
603.4	-0.1228
603.5	-0.12318
603.6	-0.12366
603.7	-0.12397
603.8	-0.12422
603.9	-0.12452
604	-0.12492
604.1	-0.1254
604.2	-0.12596
604.3	-0.12657
604.4	-0.12712
604.5	-0.12771
604.6	-0.1284
604.7	-0.12906
604.8	-0.12972
604.9	-0.13037
605	-0.13102
605.1	-0.13167
605.2	-0.13233
605.3	-0.13307
605.4	-0.13389
605.5	-0.13471
605.6	-0.13551
605.7	-0.13634
605.8	-0.13717
605.9	-0.13803
606	-0.1389
606.1	-0.13976
606.2	-0.1406
606.3	-0.14141
606.4	-0.14222
606.5	-0.14307
606.6	-0.14392
606.7	-0.1447
606.8	-0.14549
606.9	-0.14633
607	-0.14719
607.1	-0.14805
607.2	-0.14892
607.3	-0.14981
607.4	-0.15066
607.5	-0.15153
607.6	-0.15242
607.7	-0.15323
607.8	-0.15399
607.9	-0.15471
608	-0.15537
608.1	-0.15593
608.2	-0.15645
608.3	-0.15698
608.4	-0.15746
608.5	-0.15793
608.6	-0.15855
608.7	-0.15926
608.8	-0.15999
608.9	-0.16072
609	-0.16141
609.1	-0.16198
609.2	-0.16244
609.3	-0.16284
609.4	-0.16332
609.5	-0.164
609.6	-0.16475
609.7	-0.16546
609.8	-0.16603
609.9	-0.16642
610	-0.16681
610.1	-0.16724
610.2	-0.16765
610.3	-0.16803
610.4	-0.1685
610.5	-0.16913
610.6	-0.16978
610.7	-0.1702
610.8	-0.17068
610.9	-0.17126
611	-0.17171
611.1	-0.17222
611.2	-0.17289
611.3	-0.17337
611.4	-0.17376
611.5	-0.17436
611.6	-0.175
611.7	-0.1755
611.8	-0.17591
611.9	-0.17636
612	-0.17688
612.1	-0.17753
612.2	-0.17822
612.3	-0.17879
612.4	-0.17925
612.5	-0.17961
612.6	-0.17996
612.7	-0.18031
612.8	-0.1807
612.9	-0.18115
613	-0.18171
613.1	-0.18236
613.2	-0.18306
613.3	-0.18376
613.4	-0.18442
613.5	-0.18502
613.6	-0.18558
613.7	-0.18607
613.8	-0.18654
613.9	-0.18699
614	-0.18745
614.1	-0.18786
614.2	-0.18823
614.3	-0.18859
614.4	-0.18896
614.5	-0.18931
614.6	-0.18969
614.7	-0.19009
614.8	-0.19045
614.9	-0.19076
615	-0.19111
615.1	-0.19149
615.2	-0.19185
615.3	-0.19221
615.4	-0.19257
615.5	-0.19291
615.6	-0.19319
615.7	-0.19344
615.8	-0.19374
615.9	-0.19408
616	-0.19443
616.1	-0.19481
616.2	-0.19528
616.3	-0.19581
616.4	-0.1964
616.5	-0.19705
616.6	-0.1977
616.7	-0.19825
616.8	-0.19871
616.9	-0.19911
617	-0.1994
617.1	-0.19971
617.2	-0.20008
617.3	-0.20056
617.4	-0.20115
617.5	-0.20178
617.6	-0.20232
617.7	-0.20267
617.8	-0.20299
617.9	-0.20338
618	-0.20386
618.1	-0.20449
618.2	-0.2051
618.3	-0.20558
618.4	-0.20599
618.5	-0.20641
618.6	-0.20687
618.7	-0.20742
618.8	-0.208
618.9	-0.2084
619	-0.20869
619.1	-0.20919
619.2	-0.20972
619.3	-0.21008
619.4	-0.2105
619.5	-0.211
619.6	-0.21137
619.7	-0.21171
619.8	-0.2122
619.9	-0.21273
620	-0.21308
620.1	-0.21335
620.2	-0.2137
620.3	-0.21414
620.4	-0.21467
620.5	-0.21525
620.6	-0.21572
620.7	-0.21601
620.8	-0.21626
620.9	-0.21652
621	-0.2168
621.1	-0.21717
621.2	-0.21763
621.3	-0.21817
621.4	-0.21875
621.5	-0.21931
621.6	-0.21985
621.7	-0.22035
621.8	-0.22084
621.9	-0.22133
622	-0.22172
622.1	-0.22204
622.2	-0.22233
622.3	-0.22258
622.4	-0.22283
622.5	-0.22307
622.6	-0.22332
622.7	-0.22349
622.8	-0.22366
622.9	-0.22387
623	-0.22406
623.1	-0.22421
623.2	-0.2244
623.3	-0.22459
623.4	-0.22477
623.5	-0.22496
623.6	-0.22512
623.7	-0.22527
623.8	-0.22544
623.9	-0.22562
624	-0.22582
624.1	-0.22608
624.2	-0.22638
624.3	-0.22676
624.4	-0.22721
624.5	-0.22765
624.6	-0.22814
624.7	-0.22867
624.8	-0.22916
624.9	-0.22958
625	-0.22999
625.1	-0.23032
625.2	-0.23056
625.3	-0.23075
625.4	-0.23095
625.5	-0.23119
625.6	-0.23153
625.7	-0.23205
625.8	-0.2326
625.9	-0.23302
626	-0.23332
626.1	-0.23353
626.2	-0.23371
626.3	-0.23405
626.4	-0.23455
626.5	-0.23509
626.6	-0.23553
626.7	-0.23584
626.8	-0.23613
626.9	-0.23649
627	-0.23696
627.1	-0.23746
627.2	-0.23783
627.3	-0.23808
627.4	-0.23848
627.5	-0.23879
627.6	-0.23905
627.7	-0.23952
627.8	-0.23987
627.9	-0.24011
628	-0.24056
628.1	-0.24101
628.2	-0.24129
628.3	-0.24154
628.4	-0.24186
628.5	-0.24229
628.6	-0.24276
628.7	-0.24311
628.8	-0.24335
628.9	-0.24354
629	-0.24375
629.1	-0.24401
629.2	-0.24436
629.3	-0.24483
629.4	-0.24535
629.5	-0.24574
629.6	-0.24601
629.7	-0.2462
629.8	-0.24637
629.9	-0.24656
630	-0.24679
630.1	-0.24701
630.2	-0.24725
630.3	-0.24752
630.4	-0.24782
630.5	-0.24814
630.6	-0.2485
630.7	-0.24889
630.8	-0.24926
630.9	-0.24961
631	-0.24998
631.1	-0.25033
631.2	-0.25067
631.3	-0.25095
631.4	-0.25122
631.5	-0.25146
631.6	-0.25165
631.7	-0.25181
631.8	-0.25195
631.9	-0.25207
632	-0.25214
632.1	-0.25222
632.2	-0.2524
632.3	-0.25272
632.4	-0.25314
632.5	-0.2536
632.6	-0.25402
632.7	-0.25434
632.8	-0.25459
632.9	-0.2547
633	-0.25477
633.1	-0.25488
633.2	-0.25501
633.3	-0.25523
633.4	-0.25555
633.5	-0.2559
633.6	-0.25628
633.7	-0.25657
633.8	-0.25674
633.9	-0.25681
634	-0.25688
634.1	-0.25705
634.2	-0.25737
634.3	-0.25777
634.4	-0.25805
634.5	-0.25813
634.6	-0.25815
634.7	-0.25828
634.8	-0.25857
634.9	-0.25893
635	-0.2592
635.1	-0.25941
635.2	-0.25956
635.3	-0.25969
635.4	-0.25991
635.5	-0.26023
635.6	-0.26046
635.7	-0.26056
635.8	-0.26077
635.9	-0.26099
636	-0.26103
636.1	-0.26122
636.2	-0.26153
636.3	-0.26165
636.4	-0.2617
636.5	-0.26187
636.6	-0.26213
636.7	-0.2623
636.8	-0.26233
636.9	-0.26235
637	-0.26238
637.1	-0.26252
637.2	-0.26278
637.3	-0.26309
637.4	-0.26337
637.5	-0.2636
637.6	-0.26375
637.7	-0.26378
637.8	-0.26377
637.9	-0.26379
638	-0.2638
638.1	-0.26372
638.2	-0.26365
638.3	-0.26367
638.4	-0.26372
638.5	-0.26379
638.6	-0.26381
638.7	-0.26389
638.8	-0.26395
638.9	-0.26402
639	-0.26417
639.1	-0.26436
639.2	-0.26454
639.3	-0.2647
639.4	-0.26489
639.5	-0.26509
639.6	-0.26527
639.7	-0.26549
639.8	-0.26573
639.9	-0.26596
640	-0.26613
640.1	-0.26628
640.2	-0.26641
640.3	-0.26651
640.4	-0.26658
640.5	-0.26663
640.6	-0.26667
640.7	-0.26665
640.8	-0.26658
640.9	-0.26647
641	-0.26634
641.1	-0.26628
641.2	-0.26632
641.3	-0.26648
641.4	-0.26667
641.5	-0.26687
641.6	-0.2671
641.7	-0.26733
641.8	-0.2675
641.9	-0.2676
642	-0.26768
642.1	-0.26771
642.2	-0.26765
642.3	-0.26756
642.4	-0.26747
642.5	-0.26744
642.6	-0.26755
642.7	-0.26781
642.8	-0.26805
642.9	-0.26817
643	-0.2682
643.1	-0.26818
643.2	-0.26812
643.3	-0.26812
643.4	-0.26812
643.5	-0.26805
643.6	-0.26793
643.7	-0.26783
643.8	-0.26785
643.9	-0.26803
644	-0.26817
644.1	-0.26815
644.2	-0.2682
644.3	-0.26817
644.4	-0.26807
644.5	-0.26825
644.6	-0.26837
644.7	-0.26831
644.8	-0.26835
644.9	-0.26853
645	-0.26864
645.1	-0.26863
645.2	-0.26855
645.3	-0.26848
645.4	-0.26857
645.5	-0.26881
645.6	-0.26899
645.7	-0.26908
645.8	-0.26909
645.9	-0.269
646	-0.26884
646.1	-0.2687
646.2	-0.26861
646.3	-0.2686
646.4	-0.26861
646.5	-0.26873
646.6	-0.26891
646.7	-0.26912
646.8	-0.26933
646.9	-0.26963
647	-0.26989
647.1	-0.27001
647.2	-0.27014
647.3	-0.27025
647.4	-0.2703
647.5	-0.27028
647.6	-0.27026
647.7	-0.27025
647.8	-0.27025
647.9	-0.27021
648	-0.27015
648.1	-0.27009
648.2	-0.27003
648.3	-0.26999
648.4	-0.26993
648.5	-0.26983
648.6	-0.26976
648.7	-0.2697
648.8	-0.2697
648.9	-0.26965
649	-0.26958
649.1	-0.26956
649.2	-0.26957
649.3	-0.26959
649.4	-0.2697
649.5	-0.26989
649.6	-0.27016
649.7	-0.2705
649.8	-0.27088
649.9	-0.27113
650	-0.27132
650.1	-0.27144
650.2	-0.27147
650.3	-0.2715
650.4	-0.27156
650.5	-0.27172
650.6	-0.272
650.7	-0.27234
650.8	-0.27267
650.9	-0.27286
651	-0.27296
651.1	-0.27302
651.2	-0.27314
651.3	-0.27341
651.4	-0.27379
651.5	-0.2741
651.6	-0.27429
651.7	-0.27438
651.8	-0.27444
651.9	-0.2745
652	-0.27461
652.1	-0.27486
652.2	-0.27519
652.3	-0.27539
652.4	-0.27548
652.5	-0.27577
652.6	-0.27602
652.7	-0.27618
652.8	-0.27646
652.9	-0.2767
653	-0.2768
653.1	-0.27699
653.2	-0.2773
653.3	-0.27756
653.4	-0.27764
653.5	-0.2777
653.6	-0.27786
653.7	-0.27813
653.8	-0.27845
653.9	-0.27877
654	-0.27899
654.1	-0.27908
654.2	-0.27912
654.3	-0.27922
654.4	-0.27937
654.5	-0.27953
654.6	-0.27978
654.7	-0.28018
654.8	-0.2806
654.9	-0.28094
655	-0.28126
655.1	-0.28154
655.2	-0.28178
655.3	-0.28196
655.4	-0.28214
655.5	-0.28225
655.6	-0.28233
655.7	-0.28237
655.8	-0.28243
655.9	-0.28248
656	-0.28251
656.1	-0.28253
656.2	-0.28262
656.3	-0.2827
656.4	-0.28272
656.5	-0.28274
656.6	-0.28276
656.7	-0.28277
656.8	-0.28281
656.9	-0.28282
657	-0.28278
657.1	-0.28274
657.2	-0.28269
657.3	-0.28262
657.4	-0.28254
657.5	-0.28249
657.6	-0.28246
657.7	-0.28247
657.8	-0.28251
657.9	-0.28263
658	-0.28283
658.1	-0.28309
658.2	-0.28338
658.3	-0.28366
658.4	-0.28382
658.5	-0.2839
658.6	-0.2839
658.7	-0.28384
658.8	-0.28378
658.9	-0.28379
659	-0.28393
659.1	-0.2842
659.2	-0.28442
659.3	-0.2845
659.4	-0.28448
659.5	-0.28438
659.6	-0.28437
659.7	-0.28455
659.8	-0.28479
659.9	-0.28496
660	-0.28507
660.1	-0.28518
660.2	-0.28528
660.3	-0.28544
660.4	-0.28565
660.5	-0.28579
660.6	-0.28579
660.7	-0.28586
660.8	-0.28605
660.9	-0.28608
661	-0.28612
661.1	-0.28627
661.2	-0.28635
661.3	-0.28639
661.4	-0.28654
661.5	-0.28666
661.6	-0.28662
661.7	-0.28656
661.8	-0.28663
661.9	-0.28689
662	-0.2871
662.1	-0.28713
662.2	-0.28706
662.3	-0.28702
662.4	-0.287
662.5	-0.287
662.6	-0.28708
662.7	-0.28724
662.8	-0.28739
662.9	-0.28751
663	-0.28756
663.1	-0.28748
663.2	-0.28739
663.3	-0.28725
663.4	-0.28711
663.5	-0.28698
663.6	-0.28687
663.7	-0.2868
663.8	-0.28675
663.9	-0.28671
664	-0.2867
664.1	-0.28672
664.2	-0.28677
664.3	-0.28686
664.4	-0.28697
664.5	-0.28708
664.6	-0.28722
664.7	-0.2874
664.8	-0.28761
664.9	-0.28786
665	-0.28807
665.1	-0.28827
665.2	-0.28849
665.3	-0.28875
665.4	-0.28898
665.5	-0.2892
665.6	-0.28938
665.7	-0.28952
665.8	-0.28965
665.9	-0.28979
666	-0.28989
666.1	-0.28997
666.2	-0.29
666.3	-0.28995
666.4	-0.2898
666.5	-0.28963
666.6	-0.28949
666.7	-0.28941
666.8	-0.2895
666.9	-0.28966
667	-0.28981
667.1	-0.28995
667.2	-0.28999
667.3	-0.28991
667.4	-0.28976
667.5	-0.28961
667.6	-0.28955
667.7	-0.28969
667.8	-0.2899
667.9	-0.28993
668	-0.28983
668.1	-0.28964
668.2	-0.28945
668.3	-0.28943
668.4	-0.28949
668.5	-0.28954
668.6	-0.2896
668.7	-0.28955
668.8	-0.28942
668.9	-0.28931
669	-0.28934
669.1	-0.28931
669.2	-0.28918
669.3	-0.28923
669.4	-0.28927
669.5	-0.28918
669.6	-0.2892
669.7	-0.28931
669.8	-0.28933
669.9	-0.28922
670	-0.28919
670.1	-0.28932
670.2	-0.28944
670.3	-0.28939
670.4	-0.28926
670.5	-0.28915
670.6	-0.28907
670.7	-0.2891
670.8	-0.28924
670.9	-0.28944
671	-0.28961
671.1	-0.28968
671.2	-0.28963
671.3	-0.28952
671.4	-0.28941
671.5	-0.28929
671.6	-0.28917
671.7	-0.28905
671.8	-0.28901
671.9	-0.28905
672	-0.28906
672.1	-0.28908
672.2	-0.28916
672.3	-0.28928
672.4	-0.28942
672.5	-0.2896
672.6	-0.28978
672.7	-0.28999
672.8	-0.29022
672.9	-0.29045
673	-0.29068
673.1	-0.29093
673.2	-0.29117
673.3	-0.29138
673.4	-0.29165
673.5	-0.29191
673.6	-0.29217
673.7	-0.29252
673.8	-0.29284
673.9	-0.29317
674	-0.29352
674.1	-0.29384
674.2	-0.29412
674.3	-0.29434
674.4	-0.29448
674.5	-0.29459
674.6	-0.29464
674.7	-0.2946
674.8	-0.29456
674.9	-0.29451
675	-0.29449
675.1	-0.29462
675.2	-0.29482
675.3	-0.29509
675.4	-0.29533
675.5	-0.2955
675.6	-0.29558
675.7	-0.29555
675.8	-0.29553
675.9	-0.29558
676	-0.29576
676.1	-0.29603
676.2	-0.29623
676.3	-0.29622
676.4	-0.29611
676.5	-0.29609
676.6	-0.29621
676.7	-0.29643
676.8	-0.29665
676.9	-0.29691
677	-0.29705
677.1	-0.29703
677.2	-0.29703
677.3	-0.29723
677.4	-0.29743
677.5	-0.29748
677.6	-0.29763
677.7	-0.29774
677.8	-0.29772
677.9	-0.29789
678	-0.29809
678.1	-0.29808
678.2	-0.29808
678.3	-0.29831
678.4	-0.29859
678.5	-0.29868
678.6	-0.29866
678.7	-0.2986
678.8	-0.29861
678.9	-0.29879
679	-0.29909
679.1	-0.29936
679.2	-0.29944
679.3	-0.29938
679.4	-0.29933
679.5	-0.29926
679.6	-0.2992
679.7	-0.29917
679.8	-0.29922
679.9	-0.29938
680	-0.2996
680.1	-0.29991
680.2	-0.30026
680.3	-0.30055
680.4	-0.3008
680.5	-0.30101
680.6	-0.30115
680.7	-0.30124
680.8	-0.30133
680.9	-0.30143
681	-0.30147
681.1	-0.30143
681.2	-0.30145
681.3	-0.30142
681.4	-0.30138
681.5	-0.30142
681.6	-0.30146
681.7	-0.30138
681.8	-0.30129
681.9	-0.30123
682	-0.30114
682.1	-0.30103
682.2	-0.30094
682.3	-0.30084
682.4	-0.30073
682.5	-0.30063
682.6	-0.30053
682.7	-0.3004
682.8	-0.30033
682.9	-0.30036
683	-0.30046
683.1	-0.30064
683.2	-0.30088
683.3	-0.30114
683.4	-0.30132
683.5	-0.30143
683.6	-0.30147
683.7	-0.30147
683.8	-0.30139
683.9	-0.30134
684	-0.30136
684.1	-0.30153
684.2	-0.30178
684.3	-0.30198
684.4	-0.3021
684.5	-0.3021
684.6	-0.30204
684.7	-0.302
684.8	-0.30211
684.9	-0.30235
685	-0.3026
685.1	-0.30283
685.2	-0.30306
685.3	-0.30331
685.4	-0.30358
685.5	-0.30374
685.6	-0.30375
685.7	-0.30381
685.8	-0.30405
685.9	-0.30418
686	-0.30422
686.1	-0.30444
686.2	-0.30461
686.3	-0.30465
686.4	-0.30481
686.5	-0.30512
686.6	-0.30532
686.7	-0.30535
686.8	-0.30541
686.9	-0.30565
687	-0.30602
687.1	-0.30629
687.2	-0.30645
687.3	-0.30651
687.4	-0.30655
687.5	-0.30664
687.6	-0.30682
687.7	-0.30705
687.8	-0.3074
687.9	-0.30781
688	-0.30825
688.1	-0.30866
688.2	-0.309
688.3	-0.30932
688.4	-0.3096
688.5	-0.30974
688.6	-0.30989
688.7	-0.31002
688.8	-0.31018
688.9	-0.31034
689	-0.3105
689.1	-0.31064
689.2	-0.31077
689.3	-0.31088
689.4	-0.31106
689.5	-0.31125
689.6	-0.31146
689.7	-0.31164
689.8	-0.31185
689.9	-0.31203
690	-0.31214
690.1	-0.31225
690.2	-0.31242
690.3	-0.31262
690.4	-0.31274
690.5	-0.31281
690.6	-0.31284
690.7	-0.31284
690.8	-0.31283
690.9	-0.31282
691	-0.31278
691.1	-0.31281
691.2	-0.31287
691.3	-0.31299
691.4	-0.3132
691.5	-0.31354
691.6	-0.31387
691.7	-0.31409
691.8	-0.31422
691.9	-0.31428
692	-0.31428
692.1	-0.3143
692.2	-0.31434
692.3	-0.31443
692.4	-0.31463
692.5	-0.3149
692.6	-0.31512
692.7	-0.31517
692.8	-0.3151
692.9	-0.31514
693	-0.31533
693.1	-0.31564
693.2	-0.31584
693.3	-0.31589
693.4	-0.3159
693.5	-0.31596
693.6	-0.31607
693.7	-0.31628
693.8	-0.31651
693.9	-0.31655
694	-0.31647
694.1	-0.3166
694.2	-0.31677
694.3	-0.3168
694.4	-0.31691
694.5	-0.31704
694.6	-0.31704
694.7	-0.31709
694.8	-0.31723
694.9	-0.31733
695	-0.31733
695.1	-0.31735
695.2	-0.31747
695.3	-0.31765
695.4	-0.31788
695.5	-0.31802
695.6	-0.31804
695.7	-0.31798
695.8	-0.31794
695.9	-0.31797
696	-0.31803
696.1	-0.31811
696.2	-0.3183
696.3	-0.31853
696.4	-0.31879
696.5	-0.31907
696.6	-0.31928
696.7	-0.31933
696.8	-0.31936
696.9	-0.31939
697	-0.3194
697.1	-0.31935
697.2	-0.31932
697.3	-0.31932
697.4	-0.31932
697.5	-0.31932
697.6	-0.31932
697.7	-0.31934
697.8	-0.31939
697.9	-0.31941
698	-0.31947
698.1	-0.31954
698.2	-0.3196
698.3	-0.31965
698.4	-0.31966
698.5	-0.31971
698.6	-0.31971
698.7	-0.31969
698.8	-0.31968
698.9	-0.31965
699	-0.31956
699.1	-0.31945
699.2	-0.31932
699.3	-0.31917
699.4	-0.31903
699.5	-0.31887
699.6	-0.31874
699.7	-0.31866
699.8	-0.31862
699.9	-0.31873
700	-0.31889
700.1	-0.31906
700.2	-0.31917
700.3	-0.31916
700.4	-0.31909
700.5	-0.31897
700.6	-0.3188
700.7	-0.31872
700.8	-0.31883
700.9	-0.31906
701	-0.31921
701.1	-0.31922
701.2	-0.31912
701.3	-0.31899
701.4	-0.31897
701.5	-0.31913
701.6	-0.31935
701.7	-0.31947
701.8	-0.31954
701.9	-0.31963
702	-0.31979
702.1	-0.32002
702.2	-0.32019
702.3	-0.3202
702.4	-0.32023
702.5	-0.32036
702.6	-0.32045
702.7	-0.32059
702.8	-0.32074
702.9	-0.32073
703	-0.32076
703.1	-0.32097
703.2	-0.32116
703.3	-0.32115
703.4	-0.32113
703.5	-0.32117
703.6	-0.32134
703.7	-0.32163
703.8	-0.32186
703.9	-0.32189
704	-0.32184
704.1	-0.32188
704.2	-0.32195
704.3	-0.32209
704.4	-0.32235
704.5	-0.32272
704.6	-0.32308
704.7	-0.32341
704.8	-0.32378
704.9	-0.32404
705	-0.32419
705.1	-0.32428
705.2	-0.32433
705.3	-0.32441
705.4	-0.3245
705.5	-0.32451
705.6	-0.32451
705.7	-0.32452
705.8	-0.32457
705.9	-0.32463
706	-0.32466
706.1	-0.32471
706.2	-0.32476
706.3	-0.32481
706.4	-0.32489
706.5	-0.32501
706.6	-0.32513
706.7	-0.32524
706.8	-0.3253
706.9	-0.32538
707	-0.3254
707.1	-0.32538
707.2	-0.32534
707.3	-0.3253
707.4	-0.32523
707.5	-0.32511
707.6	-0.32496
707.7	-0.32483
707.8	-0.32471
707.9	-0.32459
708	-0.32453
708.1	-0.32462
708.2	-0.32477
708.3	-0.325
708.4	-0.32522
708.5	-0.32532
708.6	-0.32537
708.7	-0.32531
708.8	-0.32518
708.9	-0.32506
709	-0.32503
709.1	-0.32519
709.2	-0.32543
709.3	-0.32562
709.4	-0.32568
709.5	-0.3256
709.6	-0.3255
709.7	-0.32551
709.8	-0.32573
709.9	-0.32595
710	-0.32607
710.1	-0.32615
710.2	-0.32626
710.3	-0.32645
710.4	-0.32672
710.5	-0.32686
710.6	-0.32688
710.7	-0.32701
710.8	-0.32715
710.9	-0.32715
711	-0.32722
711.1	-0.32746
711.2	-0.32756
711.3	-0.3276
711.4	-0.32782
711.5	-0.32795
711.6	-0.32795
711.7	-0.32797
711.8	-0.32816
711.9	-0.32846
712	-0.32868
712.1	-0.32871
712.2	-0.32863
712.3	-0.32857
712.4	-0.3286
712.5	-0.32874
712.6	-0.32891
712.7	-0.32908
712.8	-0.32924
712.9	-0.32933
713	-0.3293
713.1	-0.32919
713.2	-0.32908
713.3	-0.32894
713.4	-0.3288
713.5	-0.32868
713.6	-0.32854
713.7	-0.32845
713.8	-0.32839
713.9	-0.32841
714	-0.32847
714.1	-0.32856
714.2	-0.32866
714.3	-0.3288
714.4	-0.3289
714.5	-0.32906
714.6	-0.32922
714.7	-0.32938
714.8	-0.32954
714.9	-0.32971
715	-0.32979
715.1	-0.32994
715.2	-0.33011
715.3	-0.33026
715.4	-0.33041
715.5	-0.33052
715.6	-0.33065
715.7	-0.33082
715.8	-0.33103
715.9	-0.33127
716	-0.33148
716.1	-0.33167
716.2	-0.33181
716.3	-0.3319
716.4	-0.33189
716.5	-0.33185
716.6	-0.33178
716.7	-0.33163
716.8	-0.33147
716.9	-0.33142
717	-0.33147
717.1	-0.33158
717.2	-0.33173
717.3	-0.33183
717.4	-0.33182
717.5	-0.33175
717.6	-0.33161
717.7	-0.33147
717.8	-0.33145
717.9	-0.3316
718	-0.33175
718.1	-0.33175
718.2	-0.33162
718.3	-0.33144
718.4	-0.33132
718.5	-0.33116
718.6	-0.33097
718.7	-0.33071
718.8	-0.33043
718.9	-0.33033
719	-0.33037
719.1	-0.3303
719.2	-0.33017
719.3	-0.33018
719.4	-0.3301
719.5	-0.32998
719.6	-0.33001
719.7	-0.32988
719.8	-0.32966
719.9	-0.32959
720	-0.32961
720.1	-0.32962
720.2	-0.32948
720.3	-0.32924
720.4	-0.32902
720.5	-0.32894
720.6	-0.32895
720.7	-0.32903
720.8	-0.3291
720.9	-0.32906
721	-0.32892
721.1	-0.32869
721.2	-0.32845
721.3	-0.32827
721.4	-0.32813
721.5	-0.32799
721.6	-0.3279
721.7	-0.3279
721.8	-0.32794
721.9	-0.3281
722	-0.32826
722.1	-0.3284
722.2	-0.32852
722.3	-0.32863
722.4	-0.3287
722.5	-0.32866
722.6	-0.3286
722.7	-0.32858
722.8	-0.32855
722.9	-0.32848
723	-0.32838
723.1	-0.32826
723.2	-0.32815
723.3	-0.32802
723.4	-0.32795
723.5	-0.32788
723.6	-0.32781
723.7	-0.32774
723.8	-0.32769
723.9	-0.32766
724	-0.32774
724.1	-0.32793
724.2	-0.32817
724.3	-0.32844
724.4	-0.32876
724.5	-0.32908
724.6	-0.32939
724.7	-0.32964
724.8	-0.3299
724.9	-0.33007
725	-0.33018
725.1	-0.33022
725.2	-0.33027
725.3	-0.3303
725.4	-0.33048
725.5	-0.33081
725.6	-0.33125
725.7	-0.33162
725.8	-0.33185
725.9	-0.33197
726	-0.33198
726.1	-0.33208
726.2	-0.33239
726.3	-0.33286
726.4	-0.33326
726.5	-0.33349
726.6	-0.33363
726.7	-0.33369
726.8	-0.3337
726.9	-0.33373
727	-0.33379
727.1	-0.33395
727.2	-0.33422
727.3	-0.33443
727.4	-0.3345
727.5	-0.33473
727.6	-0.33499
727.7	-0.33507
727.8	-0.33527
727.9	-0.33559
728	-0.33574
728.1	-0.33585
728.2	-0.33611
728.3	-0.33641
728.4	-0.33656
728.5	-0.33665
728.6	-0.33676
728.7	-0.33697
728.8	-0.3373
728.9	-0.33766
729	-0.33791
729.1	-0.33799
729.2	-0.33801
729.3	-0.33799
729.4	-0.33795
729.5	-0.33797
729.6	-0.33809
729.7	-0.3383
729.8	-0.33858
729.9	-0.33895
730	-0.33931
730.1	-0.33962
730.2	-0.33988
730.3	-0.34009
730.4	-0.34024
730.5	-0.34032
730.6	-0.34043
730.7	-0.34052
730.8	-0.34059
730.9	-0.34066
731	-0.34069
731.1	-0.34071
731.2	-0.34074
731.3	-0.34078
731.4	-0.34082
731.5	-0.34084
731.6	-0.34085
731.7	-0.34085
731.8	-0.34085
731.9	-0.34083
732	-0.34079
732.1	-0.34081
732.2	-0.34081
732.3	-0.34076
732.4	-0.34066
732.5	-0.34053
732.6	-0.3404
732.7	-0.3403
732.8	-0.34024
732.9	-0.34029
733	-0.34042
733.1	-0.34059
733.2	-0.34081
733.3	-0.34103
733.4	-0.34121
733.5	-0.34132
733.6	-0.34137
733.7	-0.34135
733.8	-0.34129
733.9	-0.34128
734	-0.34136
734.1	-0.3416
734.2	-0.34186
734.3	-0.34205
734.4	-0.34218
734.5	-0.34215
734.6	-0.34214
734.7	-0.34232
734.8	-0.3426
734.9	-0.34286
735	-0.34307
735.1	-0.34318
735.2	-0.34325
735.3	-0.34334
735.4	-0.3435
735.5	-0.3438
735.6	-0.34404
735.7	-0.34408
735.8	-0.34423
735.9	-0.34444
736	-0.34453
736.1	-0.34476
736.2	-0.34501
736.3	-0.34506
736.4	-0.34518
736.5	-0.34548
736.6	-0.34579
736.7	-0.34588
736.8	-0.34592
736.9	-0.34606
737	-0.34634
737.1	-0.34673
737.2	-0.34707
737.3	-0.34728
737.4	-0.3474
737.5	-0.34746
737.6	-0.34756
737.7	-0.34777
737.8	-0.34806
737.9	-0.34846
738	-0.34895
738.1	-0.34942
738.2	-0.34985
738.3	-0.35026
738.4	-0.35064
738.5	-0.3509
738.6	-0.35113
738.7	-0.35132
738.8	-0.35155
738.9	-0.35175
739	-0.35191
739.1	-0.35207
739.2	-0.35223
739.3	-0.3524
739.4	-0.35262
739.5	-0.35288
739.6	-0.35312
739.7	-0.35336
739.8	-0.35363
739.9	-0.35385
740	-0.35407
740.1	-0.35433
740.2	-0.35458
740.3	-0.35476
740.4	-0.35494
740.5	-0.35515
740.6	-0.35532
740.7	-0.35542
740.8	-0.35551
740.9	-0.35555
741	-0.35558
741.1	-0.35565
741.2	-0.35574
741.3	-0.35589
741.4	-0.3561
741.5	-0.3564
741.6	-0.35676
741.7	-0.35716
741.8	-0.35751
741.9	-0.3578
742	-0.358
742.1	-0.35808
742.2	-0.3581
742.3	-0.35821
742.4	-0.35844
742.5	-0.35881
742.6	-0.35923
742.7	-0.35954
742.8	-0.35968
742.9	-0.35967
743	-0.3597
743.1	-0.35997
743.2	-0.3604
743.3	-0.36078
743.4	-0.36108
743.5	-0.36136
743.6	-0.36162
743.7	-0.36199
743.8	-0.3624
743.9	-0.3626
744	-0.36274
744.1	-0.3631
744.2	-0.36337
744.3	-0.36346
744.4	-0.36371
744.5	-0.364
744.6	-0.36416
744.7	-0.36443
744.8	-0.36479
744.9	-0.36499
745	-0.36503
745.1	-0.36519
745.2	-0.36551
745.3	-0.36596
745.4	-0.36634
745.5	-0.36652
745.6	-0.36659
745.7	-0.36664
745.8	-0.36676
745.9	-0.36697
746	-0.36728
746.1	-0.36768
746.2	-0.36802
746.3	-0.36834
746.4	-0.3686
746.5	-0.36869
746.6	-0.36872
746.7	-0.36882
746.8	-0.36894
746.9	-0.36898
747	-0.36898
747.1	-0.36902
747.2	-0.36909
747.3	-0.36919
747.4	-0.36931
747.5	-0.36949
747.6	-0.36966
747.7	-0.36985
747.8	-0.37008
747.9	-0.37031
748	-0.37053
748.1	-0.37079
748.2	-0.37107
748.3	-0.37139
748.4	-0.37175
748.5	-0.37207
748.6	-0.37235
748.7	-0.37263
748.8	-0.37293
748.9	-0.37326
749	-0.37354
749.1	-0.37374
749.2	-0.37391
749.3	-0.37406
749.4	-0.37414
749.5	-0.37421
749.6	-0.37422
749.7	-0.37422
749.8	-0.37421
749.9	-0.37419
750	-0.37426
750.1	-0.37456
750.2	-0.37492
750.3	-0.37523
750.4	-0.37547
750.5	-0.37556
750.6	-0.37557
750.7	-0.37557
750.8	-0.37556
750.9	-0.37567
751	-0.37598
751.1	-0.3763
751.2	-0.37652
751.3	-0.37659
751.4	-0.37656
751.5	-0.37662
751.6	-0.37684
751.7	-0.37716
751.8	-0.37755
751.9	-0.37795
752	-0.37842
752.1	-0.37879
752.2	-0.37901
752.3	-0.37912
752.4	-0.37937
752.5	-0.3797
752.6	-0.37995
752.7	-0.38029
752.8	-0.38068
752.9	-0.38085
753	-0.381
753.1	-0.3814
753.2	-0.3818
753.3	-0.382
753.4	-0.38218
753.5	-0.38244
753.6	-0.38285
753.7	-0.38332
753.8	-0.38376
753.9	-0.38404
754	-0.38419
754.1	-0.38441
754.2	-0.38468
754.3	-0.38493
754.4	-0.38524
754.5	-0.38563
754.6	-0.38604
754.7	-0.38652
754.8	-0.38708
754.9	-0.38765
755	-0.38819
755.1	-0.38868
755.2	-0.38914
755.3	-0.38954
755.4	-0.38991
755.5	-0.39028
755.6	-0.39059
755.7	-0.39086
755.8	-0.39115
755.9	-0.39141
756	-0.39166
756.1	-0.3919
756.2	-0.39216
756.3	-0.3924
756.4	-0.39261
756.5	-0.39276
756.6	-0.39292
756.7	-0.39306
756.8	-0.39322
756.9	-0.39342
757	-0.3936
757.1	-0.39376
757.2	-0.39391
757.3	-0.39407
757.4	-0.39432
757.5	-0.39465
757.6	-0.39505
757.7	-0.39552
757.8	-0.39607
757.9	-0.39655
758	-0.39698
758.1	-0.39739
758.2	-0.39777
758.3	-0.39805
758.4	-0.39826
758.5	-0.39847
758.6	-0.39868
758.7	-0.39902
758.8	-0.39948
758.9	-0.4
759	-0.40047
759.1	-0.40078
759.2	-0.401
759.3	-0.4012
759.4	-0.40146
759.5	-0.40195
759.6	-0.40248
759.7	-0.40286
759.8	-0.40315
759.9	-0.4034
760	-0.40366
760.1	-0.40401
760.2	-0.40441
760.3	-0.40473
760.4	-0.40494
760.5	-0.40506
760.6	-0.40532
760.7	-0.40572
760.8	-0.40598
760.9	-0.40623
761	-0.40657
761.1	-0.40674
761.2	-0.40691
761.3	-0.40732
761.4	-0.40766
761.5	-0.40783
761.6	-0.40804
761.7	-0.40838
761.8	-0.40881
761.9	-0.40912
762	-0.40929
762.1	-0.40945
762.2	-0.40966
762.3	-0.40992
762.4	-0.41028
762.5	-0.41071
762.6	-0.41109
762.7	-0.41136
762.8	-0.41151
762.9	-0.41157
763	-0.41159
763.1	-0.4116
763.2	-0.41159
763.3	-0.41157
763.4	-0.4116
763.5	-0.41173
763.6	-0.41182
763.7	-0.4119
763.8	-0.412
763.9	-0.41218
764	-0.41235
764.1	-0.41259
764.2	-0.41287
764.3	-0.41317
764.4	-0.41342
764.5	-0.41368
764.6	-0.41393
764.7	-0.41422
764.8	-0.41453
764.9	-0.41487
765	-0.41524
765.1	-0.41554
765.2	-0.41586
765.3	-0.41627
765.4	-0.41667
765.5	-0.41701
765.6	-0.41741
765.7	-0.41785
765.8	-0.41825
765.9	-0.41858
766	-0.41883
766.1	-0.41898
766.2	-0.41908
766.3	-0.41916
766.4	-0.41918
766.5	-0.41921
766.6	-0.41923
766.7	-0.41934
766.8	-0.41948
766.9	-0.4197
767	-0.41998
767.1	-0.42022
767.2	-0.42033
767.3	-0.42037
767.4	-0.42032
767.5	-0.42025
767.6	-0.42033
767.7	-0.42058
767.8	-0.42084
767.9	-0.42099
768	-0.42098
768.1	-0.42092
768.2	-0.42095
768.3	-0.42119
768.4	-0.42153
768.5	-0.42185
768.6	-0.42222
768.7	-0.42259
768.8	-0.42289
768.9	-0.42298
769	-0.42303
769.1	-0.42331
769.2	-0.4236
769.3	-0.42373
769.4	-0.424
769.5	-0.42423
769.6	-0.42434
769.7	-0.42453
769.8	-0.42488
769.9	-0.42515
770	-0.42526
770.1	-0.42541
770.2	-0.42571
770.3	-0.42612
770.4	-0.42652
770.5	-0.42675
770.6	-0.42693
770.7	-0.42711
770.8	-0.42731
770.9	-0.42757
771	-0.42791
771.1	-0.42836
771.2	-0.4289
771.3	-0.42945
771.4	-0.42999
771.5	-0.43047
771.6	-0.43089
771.7	-0.43126
771.8	-0.4316
771.9	-0.43184
772	-0.43208
772.1	-0.43229
772.2	-0.43249
772.3	-0.43266
772.4	-0.43288
772.5	-0.43311
772.6	-0.43335
772.7	-0.43361
772.8	-0.43387
772.9	-0.43413
773	-0.43436
773.1	-0.43462
773.2	-0.43489
773.3	-0.43513
773.4	-0.43531
773.5	-0.43545
773.6	-0.43553
773.7	-0.43563
773.8	-0.43573
773.9	-0.43581
774	-0.43582
774.1	-0.43581
774.2	-0.43575
774.3	-0.43564
774.4	-0.43553
774.5	-0.43554
774.6	-0.43566
774.7	-0.43587
774.8	-0.43613
774.9	-0.43642
775	-0.43665
775.1	-0.43678
775.2	-0.43688
775.3	-0.43691
775.4	-0.43687
775.5	-0.43686
775.6	-0.43695
775.7	-0.43718
775.8	-0.43756
775.9	-0.43783
776	-0.43793
776.1	-0.438
776.2	-0.43805
776.3	-0.43819
776.4	-0.43848
776.5	-0.43879
776.6	-0.43902
776.7	-0.43918
776.8	-0.43928
776.9	-0.43932
777	-0.43937
777.1	-0.43955
777.2	-0.43982
777.3	-0.43999
777.4	-0.44007
777.5	-0.44034
777.6	-0.44056
777.7	-0.4406
777.8	-0.4408
777.9	-0.44104
778	-0.44108
778.1	-0.44121
778.2	-0.44148
778.3	-0.44171
778.4	-0.4418
778.5	-0.44176
778.6	-0.44175
778.7	-0.44189
778.8	-0.44216
778.9	-0.44248
779	-0.44273
779.1	-0.44277
779.2	-0.44272
779.3	-0.44261
779.4	-0.44245
779.5	-0.44234
779.6	-0.44232
779.7	-0.44233
779.8	-0.44238
779.9	-0.44254
780	-0.44276
780.1	-0.44303
780.2	-0.44326
780.3	-0.44348
780.4	-0.44375
780.5	-0.44398
780.6	-0.44418
780.7	-0.44434
780.8	-0.44445
780.9	-0.44454
781	-0.44462
781.1	-0.44467
781.2	-0.44471
781.3	-0.44473
781.4	-0.44476
781.5	-0.44471
781.6	-0.44467
781.7	-0.44466
781.8	-0.44464
781.9	-0.4446
782	-0.44453
782.1	-0.4445
782.2	-0.44452
782.3	-0.44458
782.4	-0.44472
782.5	-0.44486
782.6	-0.44507
782.7	-0.44536
782.8	-0.44562
782.9	-0.44587
783	-0.44611
783.1	-0.44622
783.2	-0.44626
783.3	-0.44623
783.4	-0.44611
783.5	-0.44601
783.6	-0.446
783.7	-0.44611
783.8	-0.44635
783.9	-0.44658
784	-0.4467
784.1	-0.44671
784.2	-0.44658
784.3	-0.44644
784.4	-0.44642
784.5	-0.44659
784.6	-0.44678
784.7	-0.44689
784.8	-0.44686
784.9	-0.44674
785	-0.44665
785.1	-0.44667
785.2	-0.44677
785.3	-0.44685
785.4	-0.44687
785.5	-0.44682
785.6	-0.44681
785.7	-0.44693
785.8	-0.44701
785.9	-0.44695
786	-0.44704
786.1	-0.44721
786.2	-0.44721
786.3	-0.44732
786.4	-0.4476
786.5	-0.44764
786.6	-0.44759
786.7	-0.44763
786.8	-0.44784
786.9	-0.44819
787	-0.44846
787.1	-0.44853
787.2	-0.44857
787.3	-0.44865
787.4	-0.44881
787.5	-0.44907
787.6	-0.44942
787.7	-0.44985
787.8	-0.45029
787.9	-0.4506
788	-0.45086
788.1	-0.45107
788.2	-0.45124
788.3	-0.45136
788.4	-0.45149
788.5	-0.45157
788.6	-0.45164
788.7	-0.45178
788.8	-0.45194
788.9	-0.45213
789	-0.45233
789.1	-0.4526
789.2	-0.45287
789.3	-0.45309
789.4	-0.45335
789.5	-0.45364
789.6	-0.45392
789.7	-0.45419
789.8	-0.45451
789.9	-0.45486
790	-0.45511
790.1	-0.45536
790.2	-0.45562
790.3	-0.4559
790.4	-0.45613
790.5	-0.45631
790.6	-0.45646
790.7	-0.45655
790.8	-0.45653
790.9	-0.4565
791	-0.45645
791.1	-0.45636
791.2	-0.45625
791.3	-0.45621
791.4	-0.45622
791.5	-0.45629
791.6	-0.45648
791.7	-0.45679
791.8	-0.45705
791.9	-0.45716
792	-0.45716
792.1	-0.45709
792.2	-0.45694
792.3	-0.45685
792.4	-0.45691
792.5	-0.4571
792.6	-0.45722
792.7	-0.45727
792.8	-0.45721
792.9	-0.45702
793	-0.45694
793.1	-0.45709
793.2	-0.45726
793.3	-0.45729
793.4	-0.45723
793.5	-0.45715
793.6	-0.45708
793.7	-0.45705
793.8	-0.45714
793.9	-0.45722
794	-0.45708
794.1	-0.45702
794.2	-0.45711
794.3	-0.457
794.4	-0.45681
794.5	-0.45689
794.6	-0.45687
794.7	-0.45665
794.8	-0.45657
794.9	-0.45673
795	-0.4568
795.1	-0.45664
795.2	-0.4565
795.3	-0.45654
795.4	-0.45664
795.5	-0.45679
795.6	-0.45687
795.7	-0.45683
795.8	-0.45674
795.9	-0.45661
796	-0.45647
796.1	-0.45636
796.2	-0.45633
796.3	-0.45641
796.4	-0.4566
796.5	-0.45682
796.6	-0.45707
796.7	-0.45729
796.8	-0.4575
796.9	-0.45772
797	-0.45792
797.1	-0.45806
797.2	-0.45823
797.3	-0.45835
797.4	-0.45842
797.5	-0.45846
797.6	-0.45851
797.7	-0.45857
797.8	-0.45868
797.9	-0.45878
798	-0.45884
798.1	-0.45885
798.2	-0.45882
798.3	-0.45881
798.4	-0.45882
798.5	-0.45884
798.6	-0.45881
798.7	-0.45876
798.8	-0.45866
798.9	-0.45848
799	-0.4583
799.1	-0.45818
799.2	-0.45811
799.3	-0.45808
799.4	-0.45809
799.5	-0.45817
799.6	-0.45832
799.7	-0.45849
799.8	-0.45874
799.9	-0.459
800	-0.4592
800.1	-0.45935
800.2	-0.45938
800.3	-0.45934
800.4	-0.45926
800.5	-0.45923
800.6	-0.45941
800.7	-0.45975
800.8	-0.46006
800.9	-0.46026
801	-0.46035
801.1	-0.46028
801.2	-0.46033
801.3	-0.46061
801.4	-0.46103
801.5	-0.46127
801.6	-0.46135
801.7	-0.46137
801.8	-0.4614
801.9	-0.46144
802	-0.46146
802.1	-0.46152
802.2	-0.4616
802.3	-0.46182
802.4	-0.46206
802.5	-0.46215
802.6	-0.46236
802.7	-0.46254
802.8	-0.46264
802.9	-0.46285
803	-0.46311
803.1	-0.46318
803.2	-0.46319
803.3	-0.46339
803.4	-0.46373
803.5	-0.46395
803.6	-0.46401
803.7	-0.46401
803.8	-0.46402
803.9	-0.46412
804	-0.46435
804.1	-0.46471
804.2	-0.46506
804.3	-0.46523
804.4	-0.46528
804.5	-0.4653
804.6	-0.46524
804.7	-0.46513
804.8	-0.46506
804.9	-0.46504
805	-0.46503
805.1	-0.46501
805.2	-0.46499
805.3	-0.46505
805.4	-0.46513
805.5	-0.46526
805.6	-0.4654
805.7	-0.46555
805.8	-0.46573
805.9	-0.46588
806	-0.466
806.1	-0.46615
806.2	-0.4663
806.3	-0.46647
806.4	-0.46666
806.5	-0.46682
806.6	-0.46701
806.7	-0.46723
806.8	-0.46746
806.9	-0.46766
807	-0.46793
807.1	-0.46828
807.2	-0.46869
807.3	-0.46912
807.4	-0.46961
807.5	-0.47007
807.6	-0.47049
807.7	-0.47084
807.8	-0.47119
807.9	-0.47148
808	-0.47164
808.1	-0.47179
808.2	-0.4719
808.3	-0.47199
808.4	-0.47213
808.5	-0.4724
808.6	-0.47282
808.7	-0.47328
808.8	-0.47367
808.9	-0.474
809	-0.47419
809.1	-0.47425
809.2	-0.47439
809.3	-0.47466
809.4	-0.47504
809.5	-0.47543
809.6	-0.47572
809.7	-0.47584
809.8	-0.47591
809.9	-0.47615
810	-0.47653
810.1	-0.47702
810.2	-0.47749
810.3	-0.47793
810.4	-0.47827
810.5	-0.47848
810.6	-0.47872
810.7	-0.47915
810.8	-0.47963
810.9	-0.4799
811	-0.48024
811.1	-0.48059
811.2	-0.48078
811.3	-0.48112
811.4	-0.48164
811.5	-0.48201
811.6	-0.4822
811.7	-0.48248
811.8	-0.48291
811.9	-0.48342
812	-0.48389
812.1	-0.48419
812.2	-0.48443
812.3	-0.48466
812.4	-0.48496
812.5	-0.48536
812.6	-0.4858
812.7	-0.4863
812.8	-0.48687
812.9	-0.48742
813	-0.48789
813.1	-0.48821
813.2	-0.48847
813.3	-0.48875
813.4	-0.48903
813.5	-0.48921
813.6	-0.48937
813.7	-0.48956
813.8	-0.48977
813.9	-0.48998
814	-0.49017
814.1	-0.49038
814.2	-0.49057
814.3	-0.49078
814.4	-0.49098
814.5	-0.49118
814.6	-0.49136
814.7	-0.49159
814.8	-0.49175
814.9	-0.49195
815	-0.49216
815.1	-0.49223
815.2	-0.49226
815.3	-0.49236
815.4	-0.4924
815.5	-0.49238
815.6	-0.49231
815.7	-0.4922
815.8	-0.49202
815.9	-0.49184
816	-0.49161
816.1	-0.49141
816.2	-0.49119
816.3	-0.49102
816.4	-0.4909
816.5	-0.49082
816.6	-0.49086
816.7	-0.49097
816.8	-0.49106
816.9	-0.49104
817	-0.49097
817.1	-0.49081
817.2	-0.49058
817.3	-0.49046
817.4	-0.49048
817.5	-0.49064
817.6	-0.49083
817.7	-0.49085
817.8	-0.49079
817.9	-0.49065
818	-0.49057
818.1	-0.49074
818.2	-0.49098
818.3	-0.49107
818.4	-0.49109
818.5	-0.49109
818.6	-0.49104
818.7	-0.49103
818.8	-0.49112
818.9	-0.49133
819	-0.49148
819.1	-0.49147
819.2	-0.49159
819.3	-0.49165
819.4	-0.49156
819.5	-0.49173
819.6	-0.49194
819.7	-0.4919
819.8	-0.49187
819.9	-0.49209
820	-0.49229
820.1	-0.49222
820.2	-0.49208
820.3	-0.492
820.4	-0.49203
820.5	-0.49218
820.6	-0.49238
820.7	-0.49255
820.8	-0.49253
820.9	-0.49241
821	-0.49229
821.1	-0.49214
821.2	-0.49196
821.3	-0.49185
821.4	-0.49183
821.5	-0.4919
821.6	-0.49201
821.7	-0.49214
821.8	-0.49227
821.9	-0.49242
822	-0.49264
822.1	-0.49279
822.2	-0.49285
822.3	-0.49289
822.4	-0.49287
822.5	-0.49283
822.6	-0.49278
822.7	-0.49273
822.8	-0.4927
822.9	-0.49263
823	-0.49254
823.1	-0.49241
823.2	-0.49229
823.3	-0.49219
823.4	-0.49205
823.5	-0.4919
823.6	-0.49178
823.7	-0.49164
823.8	-0.49156
823.9	-0.49144
824	-0.49132
824.1	-0.49131
824.2	-0.4914
824.3	-0.49158
824.4	-0.49184
824.5	-0.49211
824.6	-0.49236
824.7	-0.4925
824.8	-0.49259
824.9	-0.4926
825	-0.49256
825.1	-0.49251
825.2	-0.49243
825.3	-0.49239
825.4	-0.49243
825.5	-0.4926
825.6	-0.49288
825.7	-0.49308
825.8	-0.49311
825.9	-0.49302
826	-0.49293
826.1	-0.49297
826.2	-0.49314
826.3	-0.49343
826.4	-0.49363
826.5	-0.4936
826.6	-0.4935
826.7	-0.49349
826.8	-0.49357
826.9	-0.49368
827	-0.49375
827.1	-0.49375
827.2	-0.49375
827.3	-0.49391
827.4	-0.49413
827.5	-0.49414
827.6	-0.49422
827.7	-0.49444
827.8	-0.49457
827.9	-0.49467
828	-0.49493
828.1	-0.4951
828.2	-0.49511
828.3	-0.49511
828.4	-0.49533
828.5	-0.49573
828.6	-0.49599
828.7	-0.49611
828.8	-0.49619
828.9	-0.49623
829	-0.49634
829.1	-0.4966
829.2	-0.49697
829.3	-0.49739
829.4	-0.49777
829.5	-0.49804
829.6	-0.49826
829.7	-0.49839
829.8	-0.49849
829.9	-0.49858
830	-0.49869
830.1	-0.49872
830.2	-0.49876
830.3	-0.49886
830.4	-0.49894
830.5	-0.49903
830.6	-0.49914
830.7	-0.49935
830.8	-0.49946
830.9	-0.49961
831	-0.49982
831.1	-0.50006
831.2	-0.50029
831.3	-0.50054
831.4	-0.5008
831.5	-0.50108
831.6	-0.50133
831.7	-0.50159
831.8	-0.5019
831.9	-0.50216
832	-0.50232
832.1	-0.50247
832.2	-0.50254
832.3	-0.50257
832.4	-0.50257
832.5	-0.50256
832.6	-0.50248
832.7	-0.50236
832.8	-0.50223
832.9	-0.50206
833	-0.5019
833.1	-0.5019
833.2	-0.50205
833.3	-0.50228
833.4	-0.50252
833.5	-0.50271
833.6	-0.50277
833.7	-0.50269
833.8	-0.50257
833.9	-0.50245
834	-0.50241
834.1	-0.50263
834.2	-0.50292
834.3	-0.50308
834.4	-0.5031
834.5	-0.50298
834.6	-0.50287
834.7	-0.50295
834.8	-0.50323
834.9	-0.50346
835	-0.50354
835.1	-0.50356
835.2	-0.50351
835.3	-0.50345
835.4	-0.50345
835.5	-0.50359
835.6	-0.50382
835.7	-0.50388
835.8	-0.5038
835.9	-0.5039
836	-0.50398
836.1	-0.50398
836.2	-0.50407
836.3	-0.50411
836.4	-0.50405
836.5	-0.50394
836.6	-0.504
836.7	-0.50419
836.8	-0.50425
836.9	-0.50414
837	-0.50402
837.1	-0.504
837.2	-0.50406
837.3	-0.50421
837.4	-0.50436
837.5	-0.50443
837.6	-0.50438
837.7	-0.50425
837.8	-0.50412
837.9	-0.50395
838	-0.50373
838.1	-0.50355
838.2	-0.50345
838.3	-0.50334
838.4	-0.50326
838.5	-0.50329
838.6	-0.50333
838.7	-0.50339
838.8	-0.50345
838.9	-0.50354
839	-0.50359
839.1	-0.50361
839.2	-0.50373
839.3	-0.50384
839.4	-0.50395
839.5	-0.50404
839.6	-0.50414
839.7	-0.50422
839.8	-0.50436
839.9	-0.50453
840	-0.50469
840.1	-0.5049
840.2	-0.50515
840.3	-0.50545
840.4	-0.50579
840.5	-0.50612
840.6	-0.50657
840.7	-0.50704
840.8	-0.50749
840.9	-0.5079
841	-0.50825
841.1	-0.50851
841.2	-0.50873
841.3	-0.50891
841.4	-0.50898
841.5	-0.50899
841.6	-0.50899
841.7	-0.50901
841.8	-0.50915
841.9	-0.50942
842	-0.50968
842.1	-0.50989
842.2	-0.50996
842.3	-0.50991
842.4	-0.50977
842.5	-0.50967
842.6	-0.50972
842.7	-0.50988
842.8	-0.50998
842.9	-0.50994
843	-0.5097
843.1	-0.50944
843.2	-0.50934
843.3	-0.50947
843.4	-0.50959
843.5	-0.50961
843.6	-0.50961
843.7	-0.50966
843.8	-0.50973
843.9	-0.5097
844	-0.50956
844.1	-0.50961
844.2	-0.50968
844.3	-0.50946
844.4	-0.50927
844.5	-0.50931
844.6	-0.50925
844.7	-0.50909
844.8	-0.50909
844.9	-0.5091
845	-0.50895
845.1	-0.50871
845.2	-0.50856
845.3	-0.5086
845.4	-0.50869
845.5	-0.5087
845.6	-0.50858
845.7	-0.50834
845.8	-0.50807
845.9	-0.50782
846	-0.50761
846.1	-0.50742
846.2	-0.50728
846.3	-0.50723
846.4	-0.50728
846.5	-0.5073
846.6	-0.50736
846.7	-0.50751
846.8	-0.50755
846.9	-0.50749
847	-0.50747
847.1	-0.50739
847.2	-0.50725
847.3	-0.50714
847.4	-0.50706
847.5	-0.50695
847.6	-0.50682
847.7	-0.50664
847.8	-0.5065
847.9	-0.50634
848	-0.50612
848.1	-0.5059
848.2	-0.50571
848.3	-0.50552
848.4	-0.50524
848.5	-0.50493
848.6	-0.50463
848.7	-0.50433
848.8	-0.504
848.9	-0.50366
849	-0.50334
849.1	-0.50296
849.2	-0.50265
849.3	-0.50248
849.4	-0.50235
849.5	-0.5023
849.6	-0.50236
849.7	-0.50244
849.8	-0.50257
849.9	-0.50258
850	-0.50252
850.1	-0.50238
850.2	-0.50215
850.3	-0.50189
850.4	-0.50171
850.5	-0.50167
850.6	-0.5018
850.7	-0.50192
850.8	-0.50198
850.9	-0.50187
851	-0.50165
851.1	-0.50147
851.2	-0.50147
851.3	-0.50165
851.4	-0.50176
851.5	-0.50174
851.6	-0.50164
851.7	-0.50149
851.8	-0.50137
851.9	-0.50121
852	-0.50102
852.1	-0.5008
852.2	-0.5006
852.3	-0.5006
852.4	-0.5007
852.5	-0.50061
852.6	-0.50043
852.7	-0.50048
852.8	-0.50052
852.9	-0.50047
853	-0.50052
853.1	-0.50049
853.2	-0.50033
853.3	-0.50017
853.4	-0.50019
853.5	-0.50032
853.6	-0.50031
853.7	-0.5001
853.8	-0.49988
853.9	-0.49973
854	-0.49963
854.1	-0.49965
854.2	-0.49979
854.3	-0.49992
854.4	-0.49995
854.5	-0.49991
854.6	-0.49977
854.7	-0.49954
854.8	-0.49928
854.9	-0.49904
855	-0.4988
855.1	-0.49852
855.2	-0.49821
855.3	-0.498
855.4	-0.49775
855.5	-0.4975
855.6	-0.49729
855.7	-0.49714
855.8	-0.49701
855.9	-0.49695
856	-0.49686
856.1	-0.49678
856.2	-0.49673
856.3	-0.49673
856.4	-0.49676
856.5	-0.4968
856.6	-0.49685
856.7	-0.49693
856.8	-0.49707
856.9	-0.4972
857	-0.49737
857.1	-0.49753
857.2	-0.49768
857.3	-0.49783
857.4	-0.49792
857.5	-0.49794
857.6	-0.49794
857.7	-0.4979
857.8	-0.4978
857.9	-0.4977
858	-0.49755
858.1	-0.49742
858.2	-0.49736
858.3	-0.49735
858.4	-0.49745
858.5	-0.49768
858.6	-0.49788
858.7	-0.49795
858.8	-0.49799
858.9	-0.4979
859	-0.49772
859.1	-0.49767
859.2	-0.49775
859.3	-0.49793
859.4	-0.49808
859.5	-0.49815
859.6	-0.4981
859.7	-0.49795
859.8	-0.49797
859.9	-0.49821
860	-0.49845
860.1	-0.49857
860.2	-0.49865
860.3	-0.49876
860.4	-0.49896
860.5	-0.4992
860.6	-0.49933
860.7	-0.49933
860.8	-0.49944
860.9	-0.49953
861	-0.4995
861.1	-0.49967
861.2	-0.49986
861.3	-0.49983
861.4	-0.49984
861.5	-0.50009
861.6	-0.50028
861.7	-0.50025
861.8	-0.50018
861.9	-0.5002
862	-0.50038
862.1	-0.50069
862.2	-0.50089
862.3	-0.50089
862.4	-0.50082
862.5	-0.50076
862.6	-0.5007
862.7	-0.50068
862.8	-0.50071
862.9	-0.50083
863	-0.50109
863.1	-0.50139
863.2	-0.50166
863.3	-0.50195
863.4	-0.5023
863.5	-0.5026
863.6	-0.50284
863.7	-0.50298
863.8	-0.50315
863.9	-0.50332
864	-0.50349
864.1	-0.50363
864.2	-0.50372
864.3	-0.5038
864.4	-0.5039
864.5	-0.50396
864.6	-0.50403
864.7	-0.50415
864.8	-0.50422
864.9	-0.50423
865	-0.50424
865.1	-0.50421
865.2	-0.50414
865.3	-0.50412
865.4	-0.50407
865.5	-0.50398
865.6	-0.50387
865.7	-0.50372
865.8	-0.50356
865.9	-0.50342
866	-0.50327
866.1	-0.50328
866.2	-0.50339
866.3	-0.50355
866.4	-0.50375
866.5	-0.50396
866.6	-0.50412
866.7	-0.50417
866.8	-0.50416
866.9	-0.50405
867	-0.50389
867.1	-0.50383
867.2	-0.50385
867.3	-0.50403
867.4	-0.50428
867.5	-0.50444
867.6	-0.50448
867.7	-0.50437
867.8	-0.50432
867.9	-0.50439
868	-0.50459
868.1	-0.5048
868.2	-0.50488
868.3	-0.50477
868.4	-0.50463
868.5	-0.50457
868.6	-0.50444
868.7	-0.50424
868.8	-0.50407
868.9	-0.50401
869	-0.50404
869.1	-0.50389
869.2	-0.50371
869.3	-0.50379
869.4	-0.50374
869.5	-0.50354
869.6	-0.50353
869.7	-0.50349
869.8	-0.50329
869.9	-0.50321
870	-0.50326
870.1	-0.50327
870.2	-0.50312
870.3	-0.50288
870.4	-0.50269
870.5	-0.50258
870.6	-0.50261
870.7	-0.50275
870.8	-0.50281
870.9	-0.50273
871	-0.50257
871.1	-0.50233
871.2	-0.50207
871.3	-0.50182
871.4	-0.50162
871.5	-0.50146
871.6	-0.50132
871.7	-0.50118
871.8	-0.5011
871.9	-0.50115
872	-0.5012
872.1	-0.50128
872.2	-0.50139
872.3	-0.50151
872.4	-0.5016
872.5	-0.50167
872.6	-0.50172
872.7	-0.50174
872.8	-0.50176
872.9	-0.50179
873	-0.50177
873.1	-0.50173
873.2	-0.50172
873.3	-0.50164
873.4	-0.50159
873.5	-0.50161
873.6	-0.50169
873.7	-0.50174
873.8	-0.50184
873.9	-0.50197
874	-0.50213
874.1	-0.50239
874.2	-0.5027
874.3	-0.50306
874.4	-0.50341
874.5	-0.50372
874.6	-0.50403
874.7	-0.50425
874.8	-0.50435
874.9	-0.50443
875	-0.50443
875.1	-0.50438
875.2	-0.50437
875.3	-0.50445
875.4	-0.50458
875.5	-0.50483
875.6	-0.50511
875.7	-0.50529
875.8	-0.50532
875.9	-0.50526
876	-0.50517
876.1	-0.50524
876.2	-0.50543
876.3	-0.50565
876.4	-0.50575
876.5	-0.50567
876.6	-0.50553
876.7	-0.50545
876.8	-0.50545
876.9	-0.50546
877	-0.50537
877.1	-0.50525
877.2	-0.50516
877.3	-0.50519
877.4	-0.5053
877.5	-0.50521
877.6	-0.50514
877.7	-0.5052
877.8	-0.50516
877.9	-0.50509
878	-0.5052
878.1	-0.50522
878.2	-0.50509
878.3	-0.50502
878.4	-0.50511
878.5	-0.50527
878.6	-0.5053
878.7	-0.50523
878.8	-0.50508
878.9	-0.50496
879	-0.50499
879.1	-0.50512
879.2	-0.50529
879.3	-0.50547
879.4	-0.50554
879.5	-0.50548
879.6	-0.50532
879.7	-0.50507
879.8	-0.50482
879.9	-0.50457
880	-0.5043
880.1	-0.50408
880.2	-0.50391
880.3	-0.50378
880.4	-0.50365
880.5	-0.50354
880.6	-0.50344
880.7	-0.50343
880.8	-0.50348
880.9	-0.50353
881	-0.50353
881.1	-0.50359
881.2	-0.50361
881.3	-0.50364
881.4	-0.50372
881.5	-0.50382
881.6	-0.50395
881.7	-0.50407
881.8	-0.50426
881.9	-0.50443
882	-0.5046
882.1	-0.50483
882.2	-0.50513
882.3	-0.50548
882.4	-0.50581
882.5	-0.50607
882.6	-0.50629
882.7	-0.50649
882.8	-0.50668
882.9	-0.50674
883	-0.50676
883.1	-0.50673
883.2	-0.50661
883.3	-0.5065
883.4	-0.50642
883.5	-0.50649
883.6	-0.50668
883.7	-0.50687
883.8	-0.50705
883.9	-0.50711
884	-0.50699
884.1	-0.50683
884.2	-0.50667
884.3	-0.50667
884.4	-0.50679
884.5	-0.50693
884.6	-0.50695
884.7	-0.50676
884.8	-0.5065
884.9	-0.50638
885	-0.50641
885.1	-0.50659
885.2	-0.50682
885.3	-0.50701
885.4	-0.50723
885.5	-0.50737
885.6	-0.50738
885.7	-0.50734
885.8	-0.50747
885.9	-0.5076
886	-0.5076
886.1	-0.5078
886.2	-0.508
886.3	-0.50797
886.4	-0.50805
886.5	-0.50832
886.6	-0.50854
886.7	-0.50858
886.8	-0.50862
886.9	-0.50885
887	-0.50919
887.1	-0.50947
887.2	-0.50964
887.3	-0.50969
887.4	-0.50977
887.5	-0.50995
887.6	-0.51017
887.7	-0.51047
887.8	-0.5109
887.9	-0.51142
888	-0.51192
888.1	-0.51238
888.2	-0.51281
888.3	-0.5131
888.4	-0.51338
888.5	-0.51362
888.6	-0.5138
888.7	-0.51391
888.8	-0.5141
888.9	-0.51433
889	-0.51451
889.1	-0.51469
889.2	-0.5149
889.3	-0.51515
889.4	-0.51532
889.5	-0.51555
889.6	-0.51583
889.7	-0.51607
889.8	-0.51631
889.9	-0.51653
890	-0.5167
890.1	-0.51688
890.2	-0.51705
890.3	-0.51728
890.4	-0.51748
890.5	-0.51758
890.6	-0.5176
890.7	-0.51759
890.8	-0.51751
890.9	-0.5174
891	-0.51727
891.1	-0.51713
891.2	-0.51696
891.3	-0.51685
891.4	-0.51683
891.5	-0.51687
891.6	-0.517
891.7	-0.51723
891.8	-0.51745
891.9	-0.51758
892	-0.51759
892.1	-0.51751
892.2	-0.51737
892.3	-0.51726
892.4	-0.51729
892.5	-0.51752
892.6	-0.51779
892.7	-0.51788
892.8	-0.51784
892.9	-0.51773
893	-0.51763
893.1	-0.51773
893.2	-0.518
893.3	-0.5182
893.4	-0.51826
893.5	-0.51825
893.6	-0.51827
893.7	-0.51829
893.8	-0.51839
893.9	-0.51861
894	-0.51864
894.1	-0.5186
894.2	-0.51869
894.3	-0.5187
894.4	-0.51859
894.5	-0.51872
894.6	-0.51884
894.7	-0.51882
894.8	-0.51879
894.9	-0.51891
895	-0.51904
895.1	-0.51893
895.2	-0.51878
895.3	-0.51875
895.4	-0.5189
895.5	-0.51912
895.6	-0.51928
895.7	-0.51931
895.8	-0.51925
895.9	-0.51912
896	-0.51898
896.1	-0.51893
896.2	-0.51886
896.3	-0.51884
896.4	-0.51894
896.5	-0.5191
896.6	-0.5193
896.7	-0.51956
896.8	-0.51984
896.9	-0.52005
897	-0.52023
897.1	-0.52039
897.2	-0.52053
897.3	-0.52065
897.4	-0.52076
897.5	-0.52083
897.6	-0.5209
897.7	-0.52096
897.8	-0.52103
897.9	-0.52106
898	-0.52106
898.1	-0.52102
898.2	-0.52097
898.3	-0.52093
898.4	-0.52085
898.5	-0.52075
898.6	-0.52062
898.7	-0.52046
898.8	-0.5203
898.9	-0.52012
899	-0.51995
899.1	-0.51982
899.2	-0.5197
899.3	-0.51964
899.4	-0.51966
899.5	-0.51975
899.6	-0.51996
899.7	-0.52021
899.8	-0.52046
899.9	-0.52063
900	-0.52068
900.1	-0.52064
900.2	-0.52051
900.3	-0.52034
900.4	-0.52026
900.5	-0.52036
900.6	-0.52058
900.7	-0.52077
900.8	-0.52089
900.9	-0.52087
901	-0.52071
901.1	-0.52061
901.2	-0.52068
901.3	-0.52094
901.4	-0.52118
901.5	-0.52128
901.6	-0.52122
901.7	-0.52111
901.8	-0.52107
901.9	-0.52108
902	-0.52106
902.1	-0.52094
902.2	-0.52084
902.3	-0.52086
902.4	-0.52099
902.5	-0.52096
902.6	-0.52087
902.7	-0.52106
902.8	-0.52116
902.9	-0.52112
903	-0.52123
903.1	-0.52131
903.2	-0.52125
903.3	-0.52121
903.4	-0.52134
903.5	-0.52161
903.6	-0.52175
903.7	-0.52169
903.8	-0.52161
903.9	-0.5216
904	-0.52165
904.1	-0.52183
904.2	-0.52211
904.3	-0.52242
904.4	-0.52268
904.5	-0.52284
904.6	-0.52292
904.7	-0.52292
904.8	-0.52294
904.9	-0.52293
905	-0.52291
905.1	-0.52282
905.2	-0.52268
905.3	-0.52262
905.4	-0.52261
905.5	-0.52262
905.6	-0.52258
905.7	-0.52257
905.8	-0.52257
905.9	-0.5226
906	-0.52265
906.1	-0.52273
906.2	-0.52283
906.3	-0.52299
906.4	-0.52313
906.5	-0.52331
906.6	-0.5235
906.7	-0.52364
906.8	-0.52385
906.9	-0.52409
907	-0.52431
907.1	-0.52446
907.2	-0.52461
907.3	-0.52475
907.4	-0.52481
907.5	-0.52478
907.6	-0.52472
907.7	-0.52462
907.8	-0.52449
907.9	-0.52436
908	-0.52417
908.1	-0.52402
908.2	-0.52392
908.3	-0.52392
908.4	-0.52404
908.5	-0.52421
908.6	-0.52436
908.7	-0.52439
908.8	-0.52429
908.9	-0.52405
909	-0.52381
909.1	-0.52367
909.2	-0.52369
909.3	-0.52388
909.4	-0.52397
909.5	-0.52381
909.6	-0.52359
909.7	-0.52341
909.8	-0.52335
909.9	-0.52352
910	-0.52364
910.1	-0.52362
910.2	-0.52358
910.3	-0.52357
910.4	-0.52359
910.5	-0.52369
910.6	-0.52373
910.7	-0.52362
910.8	-0.52353
910.9	-0.52355
911	-0.52348
911.1	-0.52341
911.2	-0.52346
911.3	-0.52341
911.4	-0.52326
911.5	-0.52327
911.6	-0.52337
911.7	-0.52329
911.8	-0.52311
911.9	-0.523
912	-0.52297
912.1	-0.52311
912.2	-0.5233
912.3	-0.52331
912.4	-0.52319
912.5	-0.52297
912.6	-0.52274
912.7	-0.52257
912.8	-0.52245
912.9	-0.52235
913	-0.52232
913.1	-0.52237
913.2	-0.52246
913.3	-0.52265
913.4	-0.52288
913.5	-0.5231
913.6	-0.5233
913.7	-0.52347
913.8	-0.52366
913.9	-0.52383
914	-0.52397
914.1	-0.52411
914.2	-0.52427
914.3	-0.52438
914.4	-0.5245
914.5	-0.52454
914.6	-0.52456
914.7	-0.52458
914.8	-0.52465
914.9	-0.52471
915	-0.52474
915.1	-0.52474
915.2	-0.52472
915.3	-0.52466
915.4	-0.52453
915.5	-0.52446
915.6	-0.52442
915.7	-0.52439
915.8	-0.52443
915.9	-0.52453
916	-0.52469
916.1	-0.52495
916.2	-0.52529
916.3	-0.52564
916.4	-0.52596
916.5	-0.5262
916.6	-0.52634
916.7	-0.52644
916.8	-0.52648
916.9	-0.52645
917	-0.52648
917.1	-0.52662
917.2	-0.52687
917.3	-0.52713
917.4	-0.52729
917.5	-0.52737
917.6	-0.52734
917.7	-0.52731
917.8	-0.52741
917.9	-0.52768
918	-0.52788
918.1	-0.52799
918.2	-0.52799
918.3	-0.52794
918.4	-0.52792
918.5	-0.52798
918.6	-0.52805
918.7	-0.52807
918.8	-0.52796
918.9	-0.52782
919	-0.5278
919.1	-0.52796
919.2	-0.528
919.3	-0.52791
919.4	-0.52793
919.5	-0.52787
919.6	-0.52771
919.7	-0.52775
919.8	-0.52788
919.9	-0.52779
920	-0.5276
920.1	-0.52758
920.2	-0.52769
920.3	-0.52777
920.4	-0.52772
920.5	-0.52764
920.6	-0.52751
920.7	-0.52742
920.8	-0.52743
920.9	-0.52761
921	-0.52791
921.1	-0.52817
921.2	-0.52843
921.3	-0.52868
921.4	-0.52888
921.5	-0.52895
921.6	-0.52898
921.7	-0.52899
921.8	-0.52902
921.9	-0.52906
922	-0.52911
922.1	-0.52912
922.2	-0.52913
922.3	-0.52911
922.4	-0.52913
922.5	-0.52916
922.6	-0.52917
922.7	-0.52924
922.8	-0.52931
922.9	-0.52939
923	-0.52943
923.1	-0.52946
923.2	-0.5295
923.3	-0.52959
923.4	-0.52965
923.5	-0.52967
923.6	-0.52964
923.7	-0.52958
923.8	-0.52948
923.9	-0.52936
924	-0.52916
924.1	-0.52894
924.2	-0.52867
924.3	-0.52838
924.4	-0.52806
924.5	-0.52779
924.6	-0.52753
924.7	-0.52737
924.8	-0.52734
924.9	-0.52742
925	-0.52757
925.1	-0.52761
925.2	-0.52757
925.3	-0.52744
925.4	-0.52722
925.5	-0.52697
925.6	-0.52678
925.7	-0.52681
925.8	-0.527
925.9	-0.52714
926	-0.52718
926.1	-0.52705
926.2	-0.52687
926.3	-0.52681
926.4	-0.52691
926.5	-0.52709
926.6	-0.5272
926.7	-0.52714
926.8	-0.52698
926.9	-0.52679
927	-0.52664
927.1	-0.52654
927.2	-0.52658
927.3	-0.5267
927.4	-0.52667
927.5	-0.5266
927.6	-0.52667
927.7	-0.52663
927.8	-0.52651
927.9	-0.52661
928	-0.52668
928.1	-0.5265
928.2	-0.52634
928.3	-0.52644
928.4	-0.52654
928.5	-0.52641
928.6	-0.52618
928.7	-0.52605
928.8	-0.52603
928.9	-0.52615
929	-0.5263
929.1	-0.5264
929.2	-0.52632
929.3	-0.52608
929.4	-0.5258
929.5	-0.52553
929.6	-0.52527
929.7	-0.52505
929.8	-0.5249
929.9	-0.52485
930	-0.52486
930.1	-0.52489
930.2	-0.52493
930.3	-0.52501
930.4	-0.52514
930.5	-0.52529
930.6	-0.52544
930.7	-0.52555
930.8	-0.52566
930.9	-0.52569
931	-0.52571
931.1	-0.52576
931.2	-0.52583
931.3	-0.52585
931.4	-0.52586
931.5	-0.52587
931.6	-0.52593
931.7	-0.52593
931.8	-0.52599
931.9	-0.52607
932	-0.52612
932.1	-0.52615
932.2	-0.52625
932.3	-0.52633
932.4	-0.52647
932.5	-0.52672
932.6	-0.52712
932.7	-0.52755
932.8	-0.52803
932.9	-0.52853
933	-0.52898
933.1	-0.52938
933.2	-0.52974
933.3	-0.53006
933.4	-0.53029
933.5	-0.53045
933.6	-0.5306
933.7	-0.53081
933.8	-0.53117
933.9	-0.53166
934	-0.53211
934.1	-0.53249
934.2	-0.53275
934.3	-0.53281
934.4	-0.53285
934.5	-0.53315
934.6	-0.5336
934.7	-0.534
934.8	-0.53425
934.9	-0.53434
935	-0.53439
935.1	-0.53451
935.2	-0.53464
935.3	-0.5348
935.4	-0.53491
935.5	-0.53493
935.6	-0.53498
935.7	-0.53526
935.8	-0.53558
935.9	-0.5357
936	-0.53583
936.1	-0.53607
936.2	-0.53624
936.3	-0.53636
936.4	-0.53658
936.5	-0.53671
936.6	-0.53668
936.7	-0.53677
936.8	-0.53705
936.9	-0.53737
937	-0.53751
937.1	-0.53746
937.2	-0.53743
937.3	-0.5375
937.4	-0.53762
937.5	-0.53788
937.6	-0.5382
937.7	-0.5384
937.8	-0.53849
937.9	-0.53847
938	-0.53837
938.1	-0.53825
938.2	-0.53814
938.3	-0.538
938.4	-0.53783
938.5	-0.5377
938.6	-0.53758
938.7	-0.53747
938.8	-0.53738
938.9	-0.53736
939	-0.53734
939.1	-0.53729
939.2	-0.53726
939.3	-0.53732
939.4	-0.53734
939.5	-0.53733
939.6	-0.53736
939.7	-0.53745
939.8	-0.53754
939.9	-0.53762
940	-0.53771
940.1	-0.53784
940.2	-0.53802
940.3	-0.53823
940.4	-0.5385
940.5	-0.53872
940.6	-0.53898
940.7	-0.53931
940.8	-0.53969
940.9	-0.54002
941	-0.54029
941.1	-0.54053
941.2	-0.54075
941.3	-0.54088
941.4	-0.54086
941.5	-0.54085
941.6	-0.54078
941.7	-0.54068
941.8	-0.54067
941.9	-0.54079
942	-0.54099
942.1	-0.54128
942.2	-0.54151
942.3	-0.54156
942.4	-0.54149
942.5	-0.54139
942.6	-0.54129
942.7	-0.54139
942.8	-0.54159
942.9	-0.54176
943	-0.54183
943.1	-0.54179
943.2	-0.54168
943.3	-0.54171
943.4	-0.54187
943.5	-0.5421
943.6	-0.54237
943.7	-0.54257
943.8	-0.5427
943.9	-0.54272
944	-0.54281
944.1	-0.54311
944.2	-0.54329
944.3	-0.54332
944.4	-0.54356
944.5	-0.54371
944.6	-0.54372
944.7	-0.544
944.8	-0.5444
944.9	-0.54453
945	-0.54455
945.1	-0.54468
945.2	-0.54491
945.3	-0.54523
945.4	-0.54547
945.5	-0.54558
945.6	-0.54567
945.7	-0.54579
945.8	-0.54601
945.9	-0.54631
946	-0.54667
946.1	-0.5471
946.2	-0.54752
946.3	-0.54777
946.4	-0.54793
946.5	-0.54804
946.6	-0.54808
946.7	-0.54809
946.8	-0.54816
946.9	-0.54824
947	-0.54829
947.1	-0.54835
947.2	-0.54843
947.3	-0.54847
947.4	-0.54849
947.5	-0.5486
947.6	-0.54871
947.7	-0.54882
947.8	-0.54898
947.9	-0.5492
948	-0.54937
948.1	-0.54959
948.2	-0.54988
948.3	-0.55023
948.4	-0.55061
948.5	-0.55094
948.6	-0.55125
948.7	-0.55157
948.8	-0.55188
948.9	-0.5522
949	-0.55253
949.1	-0.55279
949.2	-0.553
949.3	-0.55315
949.4	-0.5532
949.5	-0.55326
949.6	-0.55328
949.7	-0.55324
949.8	-0.5532
949.9	-0.55316
950	-0.5532
950.1	-0.5534
950.2	-0.55366
950.3	-0.55396
950.4	-0.55419
950.5	-0.55428
950.6	-0.55427
950.7	-0.55419
950.8	-0.55409
950.9	-0.55415
951	-0.5544
951.1	-0.55466
951.2	-0.55479
951.3	-0.55474
951.4	-0.55459
951.5	-0.55458
951.6	-0.55475
951.7	-0.55504
951.8	-0.55532
951.9	-0.5555
952	-0.5556
952.1	-0.5558
952.2	-0.55608
952.3	-0.55624
952.4	-0.55627
952.5	-0.5564
952.6	-0.5566
952.7	-0.55656
952.8	-0.5565
952.9	-0.55672
953	-0.5568
953.1	-0.55675
953.2	-0.55688
953.3	-0.55709
953.4	-0.55713
953.5	-0.55704
953.6	-0.55696
953.7	-0.55699
953.8	-0.55717
953.9	-0.55743
954	-0.55756
954.1	-0.55749
954.2	-0.55733
954.3	-0.5572
954.4	-0.55707
954.5	-0.55695
954.6	-0.55687
954.7	-0.55683
954.8	-0.55682
954.9	-0.55692
955	-0.55704
955.1	-0.5572
955.2	-0.55737
955.3	-0.55753
955.4	-0.55768
955.5	-0.55775
955.6	-0.55783
955.7	-0.55789
955.8	-0.55792
955.9	-0.55797
956	-0.55798
956.1	-0.55798
956.2	-0.55796
956.3	-0.55791
956.4	-0.55788
956.5	-0.55781
956.6	-0.55768
956.7	-0.55756
956.8	-0.55747
956.9	-0.55734
957	-0.55718
957.1	-0.5571
957.2	-0.55704
957.3	-0.55701
957.4	-0.55706
957.5	-0.55714
957.6	-0.55734
957.7	-0.55762
957.8	-0.55794
957.9	-0.55821
958	-0.55839
958.1	-0.55844
958.2	-0.55841
958.3	-0.5583
958.4	-0.55814
958.5	-0.55801
958.6	-0.55787
958.7	-0.55789
958.8	-0.55797
958.9	-0.55809
959	-0.55817
959.1	-0.55812
959.2	-0.55795
959.3	-0.55775
959.4	-0.55762
959.5	-0.55763
959.6	-0.55769
959.7	-0.55763
959.8	-0.55744
959.9	-0.55722
960	-0.55697
960.1	-0.55687
960.2	-0.55689
960.3	-0.55687
960.4	-0.55679
960.5	-0.55659
960.6	-0.55635
960.7	-0.55628
960.8	-0.55628
960.9	-0.55608
961	-0.55587
961.1	-0.5559
961.2	-0.55582
961.3	-0.55562
961.4	-0.55564
961.5	-0.55564
961.6	-0.55544
961.7	-0.55523
961.8	-0.55517
961.9	-0.55529
962	-0.55544
962.1	-0.55542
962.2	-0.55525
962.3	-0.55501
962.4	-0.55487
962.5	-0.55485
962.6	-0.55487
962.7	-0.55507
962.8	-0.55539
962.9	-0.55564
963	-0.55587
963.1	-0.55602
963.2	-0.55615
963.3	-0.55628
963.4	-0.55649
963.5	-0.55666
963.6	-0.55679
963.7	-0.55685
963.8	-0.55699
963.9	-0.55711
964	-0.5572
964.1	-0.55731
964.2	-0.5574
964.3	-0.55751
964.4	-0.5576
964.5	-0.55767
964.6	-0.55774
964.7	-0.55778
964.8	-0.55777
964.9	-0.55779
965	-0.55775
965.1	-0.55768
965.2	-0.55756
965.3	-0.55749
965.4	-0.55733
965.5	-0.55704
965.6	-0.55666
965.7	-0.55631
965.8	-0.55598
965.9	-0.55569
966	-0.55538
966.1	-0.55506
966.2	-0.55477
966.3	-0.55461
966.4	-0.55456
966.5	-0.55456
966.6	-0.55461
966.7	-0.55461
966.8	-0.55447
966.9	-0.55424
967	-0.55397
967.1	-0.55366
967.2	-0.55353
967.3	-0.55361
967.4	-0.5538
967.5	-0.55387
967.6	-0.55382
967.7	-0.5536
967.8	-0.5534
967.9	-0.5534
968	-0.55355
968.1	-0.55371
968.2	-0.55374
968.3	-0.55361
968.4	-0.55342
968.5	-0.55331
968.6	-0.55325
968.7	-0.55318
968.8	-0.55305
968.9	-0.55288
969	-0.55278
969.1	-0.55281
969.2	-0.55275
969.3	-0.5527
969.4	-0.55281
969.5	-0.55275
969.6	-0.55259
969.7	-0.55271
969.8	-0.55283
969.9	-0.5527
970	-0.55257
970.1	-0.55256
970.2	-0.55268
970.3	-0.55286
970.4	-0.55287
970.5	-0.55271
970.6	-0.55257
970.7	-0.55251
970.8	-0.55255
970.9	-0.55272
971	-0.55298
971.1	-0.55329
971.2	-0.55359
971.3	-0.55383
971.4	-0.55406
971.5	-0.55419
971.6	-0.5543
971.7	-0.55438
971.8	-0.55446
971.9	-0.55451
972	-0.55456
972.1	-0.55458
972.2	-0.55458
972.3	-0.55463
972.4	-0.55468
972.5	-0.55472
972.6	-0.55477
972.7	-0.55483
972.8	-0.55488
972.9	-0.55496
973	-0.55501
973.1	-0.55504
973.2	-0.55502
973.3	-0.55498
973.4	-0.55488
973.5	-0.5548
973.6	-0.55469
973.7	-0.55456
973.8	-0.55437
973.9	-0.55416
974	-0.55392
974.1	-0.55364
974.2	-0.55331
974.3	-0.55296
974.4	-0.55265
974.5	-0.55237
974.6	-0.55222
974.7	-0.55225
974.8	-0.55236
974.9	-0.55242
975	-0.55246
975.1	-0.55239
975.2	-0.55223
975.3	-0.55201
975.4	-0.5518
975.5	-0.55165
975.6	-0.55168
975.7	-0.55189
975.8	-0.55213
975.9	-0.55221
976	-0.55214
976.1	-0.55199
976.2	-0.55193
976.3	-0.5521
976.4	-0.55237
976.5	-0.5525
976.6	-0.55249
976.7	-0.5524
976.8	-0.55234
976.9	-0.55225
977	-0.55216
977.1	-0.55203
977.2	-0.55192
977.3	-0.552
977.4	-0.55215
977.5	-0.55211
977.6	-0.55207
977.7	-0.55225
977.8	-0.55235
977.9	-0.55234
978	-0.55254
978.1	-0.55267
978.2	-0.55262
978.3	-0.55267
978.4	-0.55286
978.5	-0.55309
978.6	-0.55325
978.7	-0.55322
978.8	-0.55317
978.9	-0.55324
979	-0.55339
979.1	-0.55363
979.2	-0.55393
979.3	-0.55425
979.4	-0.55451
979.5	-0.55463
979.6	-0.55463
979.7	-0.55455
979.8	-0.55448
979.9	-0.55441
980	-0.55431
980.1	-0.5542
980.2	-0.5541
980.3	-0.554
980.4	-0.55389
980.5	-0.55383
980.6	-0.55372
980.7	-0.55369
980.8	-0.55372
980.9	-0.55375
981	-0.55377
981.1	-0.55383
981.2	-0.55389
981.3	-0.55397
981.4	-0.5541
981.5	-0.55422
981.6	-0.55435
981.7	-0.5545
981.8	-0.55473
981.9	-0.55495
982	-0.55512
982.1	-0.55531
982.2	-0.5555
982.3	-0.55562
982.4	-0.55572
982.5	-0.55578
982.6	-0.55577
982.7	-0.55571
982.8	-0.55553
982.9	-0.55535
983	-0.55517
983.1	-0.55497
983.2	-0.55481
983.3	-0.55479
983.4	-0.55486
983.5	-0.55504
983.6	-0.55525
983.7	-0.55525
983.8	-0.55523
983.9	-0.55507
984	-0.55483
984.1	-0.55474
984.2	-0.5548
984.3	-0.55498
984.4	-0.55505
984.5	-0.55493
984.6	-0.55475
984.7	-0.55455
984.8	-0.55449
984.9	-0.55464
985	-0.55473
985.1	-0.55468
985.2	-0.55451
985.3	-0.55431
985.4	-0.55413
985.5	-0.55403
985.6	-0.55401
985.7	-0.5539
985.8	-0.55363
985.9	-0.55351
986	-0.55344
986.1	-0.55317
986.2	-0.55291
986.3	-0.55284
986.4	-0.55268
986.5	-0.55239
986.6	-0.55223
986.7	-0.55213
986.8	-0.55192
986.9	-0.55157
987	-0.55119
987.1	-0.55087
987.2	-0.55066
987.3	-0.55059
987.4	-0.55048
987.5	-0.55024
987.6	-0.54989
987.7	-0.5495
987.8	-0.54911
987.9	-0.54873
988	-0.54835
988.1	-0.54797
988.2	-0.54755
988.3	-0.54718
988.4	-0.54689
988.5	-0.5467
988.6	-0.54655
988.7	-0.54636
988.8	-0.54616
988.9	-0.54598
989	-0.54582
989.1	-0.54567
989.2	-0.54552
989.3	-0.54534
989.4	-0.54515
989.5	-0.54488
989.6	-0.54459
989.7	-0.54437
989.8	-0.54417
989.9	-0.54393
990	-0.54371
990.1	-0.54351
990.2	-0.54335
990.3	-0.54323
990.4	-0.54318
990.5	-0.54316
990.6	-0.54323
990.7	-0.54333
990.8	-0.54344
990.9	-0.5436
991	-0.54382
991.1	-0.54403
991.2	-0.54418
991.3	-0.54424
991.4	-0.54426
991.5	-0.54419
991.6	-0.544
991.7	-0.5438
991.8	-0.54368
991.9	-0.54361
992	-0.54366
992.1	-0.54387
992.2	-0.54405
992.3	-0.54405
992.4	-0.54389
992.5	-0.54368
992.6	-0.5435
992.7	-0.54343
992.8	-0.54356
992.9	-0.54368
993	-0.54361
993.1	-0.54341
993.2	-0.54316
993.3	-0.54304
993.4	-0.5431
993.5	-0.54327
993.6	-0.54349
993.7	-0.54367
993.8	-0.54373
993.9	-0.54366
994	-0.54361
994.1	-0.54378
994.2	-0.54394
994.3	-0.54387
994.4	-0.54389
994.5	-0.54401
994.6	-0.54402
994.7	-0.54405
994.8	-0.54427
994.9	-0.54438
995	-0.5443
995.1	-0.54428
995.2	-0.54438
995.3	-0.54463
995.4	-0.54488
995.5	-0.54501
995.6	-0.54501
995.7	-0.54496
995.8	-0.54498
995.9	-0.5451
996	-0.54526
996.1	-0.54546
996.2	-0.54578
996.3	-0.54612
996.4	-0.54648
996.5	-0.54686
996.6	-0.54721
996.7	-0.54748
996.8	-0.54776
996.9	-0.54796
997	-0.54814
997.1	-0.54833
997.2	-0.54854
997.3	-0.54876
997.4	-0.54897
997.5	-0.54913
997.6	-0.54925
997.7	-0.54939
997.8	-0.54959
997.9	-0.54977
998	-0.54989
998.1	-0.54999
998.2	-0.55005
998.3	-0.55009
998.4	-0.55011
998.5	-0.55013
998.6	-0.55004
998.7	-0.54992
998.8	-0.54968
998.9	-0.54937
999	-0.549
999.1	-0.54861
999.2	-0.54825
999.3	-0.54792
999.4	-0.54759
999.5	-0.54738
999.6	-0.54728
999.7	-0.54722
999.8	-0.54724
999.9	-0.54724
1000	-0.54715


==> SashaEpoch0down/SodiumCurrent.txt <==
0	0.24773
0.1	0.55931
0.2	0.40452
0.3	0.51016
0.4	0.46102
0.5	0.494
0.6	0.47865
0.7	0.48938
0.8	0.48518
0.9	0.48824
1	0.48624
1.1	0.48625
1.2	0.48478
1.3	0.48449
1.4	0.48463
1.5	0.48516
1.6	0.4859
1.7	0.48672
1.8	0.48756
1.9	0.4879
2	0.4877
2.1	0.4874
2.2	0.48778
2.3	0.48806
2.4	0.4879
2.5	0.48805
2.6	0.48831
2.7	0.48788
2.8	0.48766
2.9	0.48797
3	0.48777
3.1	0.48679
3.2	0.48592
3.3	0.48584
3.4	0.48566
3.5	0.4858
3.6	0.48609
3.7	0.48652
3.8	0.48689
3.9	0.48766
4	0.48854
4.1	0.48993
4.2	0.4911
4.3	0.49221
4.4	0.4927
4.5	0.4935
4.6	0.4944
4.7	0.49553
4.8	0.49621
4.9	0.49726
5	0.49811
5.1	0.49916
5.2	0.50006
5.3	0.50134
5.4	0.50279
5.5	0.5042
5.6	0.50555
5.7	0.50702
5.8	0.50858
5.9	0.51017
6	0.51174
6.1	0.51333
6.2	0.51485
6.3	0.51636
6.4	0.51791
6.5	0.51963
6.6	0.52145
6.7	0.52338
6.8	0.52535
6.9	0.5274
7	0.52924
7.1	0.53111
7.2	0.53286
7.3	0.53431
7.4	0.53552
7.5	0.53666
7.6	0.53753
7.7	0.53806
7.8	0.53838
7.9	0.53829
8	0.53834
8.1	0.53838
8.2	0.53887
8.3	0.53982
8.4	0.5415
8.5	0.54328
8.6	0.54501
8.7	0.54608
8.8	0.54642
8.9	0.54638
9	0.54666
9.1	0.54749
9.2	0.54921
9.3	0.55103
9.4	0.55231
9.5	0.55282
9.6	0.55308
9.7	0.55345
9.8	0.55447
9.9	0.55585
10	0.55727
10.1	0.55861
10.2	0.55928
10.3	0.55958
10.4	0.56032
10.5	0.56179
10.6	0.5626
10.7	0.56319
10.8	0.56424
10.9	0.56506
11	0.5657
11.1	0.56695
11.2	0.56797
11.3	0.56824
11.4	0.56866
11.5	0.56993
11.6	0.57115
11.7	0.57153
11.8	0.57154
11.9	0.57185
12	0.57266
12.1	0.57364
12.2	0.57492
12.3	0.57597
12.4	0.57655
12.5	0.57663
12.6	0.57642
12.7	0.57632
12.8	0.57626
12.9	0.57615
13	0.57649
13.1	0.57699
13.2	0.57804
13.3	0.57937
13.4	0.58132
13.5	0.58314
13.6	0.585
13.7	0.58661
13.8	0.58834
13.9	0.58984
14	0.59093
14.1	0.59215
14.2	0.59326
14.3	0.59408
14.4	0.59451
14.5	0.59514
14.6	0.59557
14.7	0.5962
14.8	0.5968
14.9	0.59726
15	0.59733
15.1	0.59737
15.2	0.59739
15.3	0.59738
15.4	0.59717
15.5	0.59692
15.6	0.59672
15.7	0.59654
15.8	0.59626
15.9	0.5959
16	0.59583
16.1	0.59596
16.2	0.59644
16.3	0.59725
16.4	0.59832
16.5	0.59986
16.6	0.60112
16.7	0.60225
16.8	0.60264
16.9	0.60252
17	0.6021
17.1	0.60139
17.2	0.60097
17.3	0.60109
17.4	0.60201
17.5	0.60306
17.6	0.60373
17.7	0.60356
17.8	0.60311
17.9	0.60247
18	0.60277
18.1	0.60372
18.2	0.60509
18.3	0.60634
18.4	0.60762
18.5	0.60879
18.6	0.60921
18.7	0.60913
18.8	0.60911
18.9	0.60995
19	0.61019
19.1	0.61031
19.2	0.61104
19.3	0.61135
19.4	0.61121
19.5	0.61179
19.6	0.61207
19.7	0.61142
19.8	0.61081
19.9	0.6111
20	0.612
20.1	0.61222
20.2	0.61155
20.3	0.61083
20.4	0.61044
20.5	0.61007
20.6	0.61084
20.7	0.61187
20.8	0.61345
20.9	0.61462
21	0.61576
21.1	0.61651
21.2	0.61711
21.3	0.61755
21.4	0.61785
21.5	0.61818
21.6	0.6185
21.7	0.61884
21.8	0.6191
21.9	0.61941
22	0.61973
22.1	0.62011
22.2	0.62027
22.3	0.62058
22.4	0.62094
22.5	0.62146
22.6	0.62213
22.7	0.62319
22.8	0.62424
22.9	0.62526
23	0.62629
23.1	0.62776
23.2	0.62911
23.3	0.63095
23.4	0.63256
23.5	0.63423
23.6	0.63531
23.7	0.63636
23.8	0.63691
23.9	0.63757
24	0.63784
24.1	0.63766
24.2	0.63756
24.3	0.63676
24.4	0.63637
24.5	0.63601
24.6	0.63666
24.7	0.63784
24.8	0.63949
24.9	0.64105
25	0.64196
25.1	0.64232
25.2	0.6424
25.3	0.6422
25.4	0.64225
25.5	0.64312
25.6	0.64487
25.7	0.64663
25.8	0.64733
25.9	0.6474
26	0.64725
26.1	0.64803
26.2	0.64945
26.3	0.65094
26.4	0.65123
26.5	0.65124
26.6	0.65078
26.7	0.65031
26.8	0.65037
26.9	0.65055
27	0.65177
27.1	0.65226
27.2	0.65206
27.3	0.65255
27.4	0.65391
27.5	0.65425
27.6	0.65484
27.7	0.65606
27.8	0.65682
27.9	0.65694
28	0.65757
28.1	0.65904
28.2	0.66053
28.3	0.66132
28.4	0.66145
28.5	0.6617
28.6	0.66209
28.7	0.66293
28.8	0.66447
28.9	0.66619
29	0.6674
29.1	0.66848
29.2	0.66835
29.3	0.66851
29.4	0.66752
29.5	0.66696
29.6	0.66563
29.7	0.6648
29.8	0.6638
29.9	0.6627
30	0.6618
30.1	0.66067
30.2	0.65996
30.3	0.6591
30.4	0.6589
30.5	0.65846
30.6	0.65865
30.7	0.65847
30.8	0.65892
30.9	0.65923
31	0.65964
31.1	0.65993
31.2	0.66058
31.3	0.66125
31.4	0.66228
31.5	0.66322
31.6	0.66436
31.7	0.6655
31.8	0.66682
31.9	0.66784
32	0.66881
32.1	0.67016
32.2	0.67178
32.3	0.67344
32.4	0.6748
32.5	0.67638
32.6	0.6778
32.7	0.67952
32.8	0.68068
32.9	0.68248
33	0.68353
33.1	0.68451
33.2	0.68495
33.3	0.68471
33.4	0.68419
33.5	0.68334
33.6	0.68293
33.7	0.68237
33.8	0.6831
33.9	0.68418
34	0.68538
34.1	0.6866
34.2	0.68667
34.3	0.68616
34.4	0.68582
34.5	0.68557
34.6	0.68637
34.7	0.68767
34.8	0.6887
34.9	0.68967
35	0.69066
35.1	0.69178
35.2	0.69342
35.3	0.69464
35.4	0.69459
35.5	0.69471
35.6	0.69573
35.7	0.69631
35.8	0.69628
35.9	0.69736
36	0.69835
36.1	0.69833
36.2	0.69906
36.3	0.70007
36.4	0.70017
36.5	0.70004
36.6	0.70091
36.7	0.70246
36.8	0.70368
36.9	0.70424
37	0.70366
37.1	0.70331
37.2	0.70336
37.3	0.7041
37.4	0.7058
37.5	0.70731
37.6	0.70839
37.7	0.70946
37.8	0.70892
37.9	0.70852
38	0.70689
38.1	0.70574
38.2	0.70381
38.3	0.70193
38.4	0.70059
38.5	0.69891
38.6	0.69844
38.7	0.69752
38.8	0.69809
38.9	0.69804
39	0.69888
39.1	0.69923
39.2	0.70037
39.3	0.70097
39.4	0.70203
39.5	0.70299
39.6	0.704
39.7	0.70482
39.8	0.7057
39.9	0.70671
40	0.70781
40.1	0.709
40.2	0.71033
40.3	0.71211
40.4	0.71363
40.5	0.71556
40.6	0.71711
40.7	0.71925
40.8	0.72059
40.9	0.7227
41	0.72373
41.1	0.72529
41.2	0.72536
41.3	0.72529
41.4	0.7248
41.5	0.72362
41.6	0.72335
41.7	0.72222
41.8	0.72235
41.9	0.72224
42	0.72347
42.1	0.7253
42.2	0.72671
42.3	0.72778
42.4	0.72758
42.5	0.72698
42.6	0.72654
42.7	0.7263
42.8	0.72685
42.9	0.7282
43	0.72833
43.1	0.72841
43.2	0.72767
43.3	0.72632
43.4	0.72553
43.5	0.72482
43.6	0.7259
43.7	0.72605
43.8	0.72574
43.9	0.72586
44	0.72646
44.1	0.7262
44.2	0.72628
44.3	0.72675
44.4	0.72648
44.5	0.72617
44.6	0.72748
44.7	0.72839
44.8	0.72861
44.9	0.7282
45	0.72896
45.1	0.73033
45.2	0.73264
45.3	0.7344
45.4	0.73445
45.5	0.73457
45.6	0.73413
45.7	0.734
45.8	0.73523
45.9	0.7368
46	0.73901
46.1	0.74171
46.2	0.743
46.3	0.74466
46.4	0.74418
46.5	0.74483
46.6	0.74282
46.7	0.74201
46.8	0.73961
46.9	0.73735
47	0.73485
47.1	0.73198
47.2	0.73037
47.3	0.72765
47.4	0.72739
47.5	0.72557
47.6	0.72635
47.7	0.72573
47.8	0.72762
47.9	0.72882
48	0.73122
48.1	0.73348
48.2	0.73575
48.3	0.73839
48.4	0.74044
48.5	0.7434
48.6	0.74488
48.7	0.74764
48.8	0.74793
48.9	0.74965
49	0.74916
49.1	0.74915
49.2	0.74817
49.3	0.74664
49.4	0.74544
49.5	0.74301
49.6	0.7426
49.7	0.74065
49.8	0.74084
49.9	0.74084
50	0.7422
50.1	0.7443
50.2	0.74573
50.3	0.74751
50.4	0.74697
50.5	0.7463
50.6	0.74558
50.7	0.74428
50.8	0.7448
50.9	0.74609
51	0.74731
51.1	0.74818
51.2	0.74797
51.3	0.74673
51.4	0.74683
51.5	0.74673
51.6	0.74798
51.7	0.74935
51.8	0.74972
51.9	0.74996
52	0.74947
52.1	0.75031
52.2	0.75173
52.3	0.75207
52.4	0.75255
52.5	0.75351
52.6	0.75336
52.7	0.754
52.8	0.75567
52.9	0.75623
53	0.75621
53.1	0.7571
53.2	0.75884
53.3	0.76036
53.4	0.75964
53.5	0.75921
53.6	0.75911
53.7	0.7595
53.8	0.76095
53.9	0.76265
54	0.76231
54.1	0.76232
54.2	0.7599
54.3	0.75787
54.4	0.7558
54.5	0.75298
54.6	0.75295
54.7	0.75134
54.8	0.75361
54.9	0.75403
55	0.75798
55.1	0.76042
55.2	0.76432
55.3	0.7681
55.4	0.77124
55.5	0.77496
55.6	0.77652
55.7	0.77956
55.8	0.78016
55.9	0.782
56	0.78148
56.1	0.78233
56.2	0.78186
56.3	0.78158
56.4	0.78055
56.5	0.77949
56.6	0.77841
56.7	0.77683
56.8	0.77624
56.9	0.77471
57	0.77452
57.1	0.77303
57.2	0.77379
57.3	0.77301
57.4	0.77467
57.5	0.77577
57.6	0.77806
57.7	0.78125
57.8	0.7829
57.9	0.78659
58	0.78725
58.1	0.78969
58.2	0.78862
58.3	0.78798
58.4	0.7866
58.5	0.7836
58.6	0.78338
58.7	0.78121
58.8	0.78219
58.9	0.78336
59	0.78479
59.1	0.78629
59.2	0.78635
59.3	0.78492
59.4	0.78502
59.5	0.78524
59.6	0.78699
59.7	0.78938
59.8	0.78988
59.9	0.79038
60	0.79078
60.1	0.79095
60.2	0.79342
60.3	0.79487
60.4	0.79525
60.5	0.79606
60.6	0.79796
60.7	0.7992
60.8	0.79923
60.9	0.80046
61	0.80158
61.1	0.80166
61.2	0.80314
61.3	0.80529
61.4	0.80483
61.5	0.80416
61.6	0.8049
61.7	0.80577
61.8	0.80792
61.9	0.80931
62	0.80853
62.1	0.8075
62.2	0.80736
62.3	0.8055
62.4	0.81013
62.5	0.81258
62.6	0.81821
62.7	0.82405
62.8	0.82687
62.9	0.83235
63	0.83126
63.1	0.83371
63.2	0.82969
63.3	0.8284
63.4	0.82403
63.5	0.81987
63.6	0.81592
63.7	0.80978
63.8	0.80854
63.9	0.80384
64	0.80517
64.1	0.80344
64.2	0.80621
64.3	0.80666
64.4	0.8103
64.5	0.81286
64.6	0.81668
64.7	0.82025
64.8	0.82438
64.9	0.82933
65	0.83332
65.1	0.83844
65.2	0.84185
65.3	0.84728
65.4	0.84997
65.5	0.85488
65.6	0.85595
65.7	0.85956
65.8	0.85832
65.9	0.85823
66	0.85626
66.1	0.85236
66.2	0.85152
66.3	0.84687
66.4	0.84922
66.5	0.84694
66.6	0.8524
66.7	0.85665
66.8	0.86212
66.9	0.87018
67	0.87132
67.1	0.87523
67.2	0.8749
67.3	0.87459
67.4	0.87656
67.5	0.87911
67.6	0.88128
67.7	0.88516
67.8	0.88381
67.9	0.88106
68	0.88309
68.1	0.88271
68.2	0.88835
68.3	0.89368
68.4	0.89726
68.5	0.90354
68.6	0.90282
68.7	0.90328
68.8	0.90513
68.9	0.90769
69	0.91013
69.1	0.91182
69.2	0.91716
69.3	0.92207
69.4	0.92492
69.5	0.93205
69.6	0.93496
69.7	0.94019
69.8	0.93953
69.9	0.94315
70	0.94576
70.1	0.95069
70.2	0.9484
70.3	0.94317
70.4	0.94834
70.5	0.93691
70.6	0.97009
70.7	0.97424
70.8	1.0476
70.9	1.0912
71	1.2285
71.1	1.3654
71.2	1.6285
71.3	2.0235
71.4	2.5744
71.5	3.5895
71.6	4.8172
71.7	5.9236
71.8	6.3821
71.9	5.9901
72	5.5399
72.1	4.9908
72.2	4.3353
72.3	3.975
72.4	3.3245
72.5	3.0418
72.6	2.4934
72.7	2.2209
72.8	1.7902
72.9	1.4958
73	1.1899
73.1	0.89116
73.2	0.7135
73.3	0.46811
73.4	0.35983
73.5	0.16932
73.6	0.10805
73.7	2.0657e-09
73.8	3.0507e-09
73.9	7.6897e-10
74	1.2101e-09
74.1	5.5023e-10
74.2	9.8044e-10
74.3	4.9311e-10
74.4	1.0251e-09
74.5	6.1059e-10
74.6	6.2603e-09
74.7	1.8765e-09
74.8	0.1045
74.9	0.14916
75	0.20841
75.1	0.23263
75.2	0.26972
75.3	0.28296
75.4	0.31349
75.5	0.33431
75.6	0.3566
75.7	0.38489
75.8	0.40246
75.9	0.42404
76	0.4397
76.1	0.45462
76.2	0.46897
76.3	0.4821
76.4	0.49331
76.5	0.50411
76.6	0.51241
76.7	0.52077
76.8	0.52748
76.9	0.53456
77	0.53854
77.1	0.54344
77.2	0.54729
77.3	0.55211
77.4	0.55475
77.5	0.55887
77.6	0.56152
77.7	0.56448
77.8	0.5666
77.9	0.5704
78	0.57186
78.1	0.57417
78.2	0.57583
78.3	0.57882
78.4	0.58034
78.5	0.58216
78.6	0.5826
78.7	0.58415
78.8	0.58531
78.9	0.58766
79	0.5894
79.1	0.59163
79.2	0.59216
79.3	0.59346
79.4	0.59314
79.5	0.5936
79.6	0.59276
79.7	0.59265
79.8	0.59237
79.9	0.59264
80	0.59328
80.1	0.59405
80.2	0.59531
80.3	0.59666
80.4	0.59832
80.5	0.59986
80.6	0.60151
80.7	0.60321
80.8	0.60494
80.9	0.60674
81	0.60811
81.1	0.6094
81.2	0.61032
81.3	0.61154
81.4	0.61265
81.5	0.61402
81.6	0.61497
81.7	0.61612
81.8	0.61701
81.9	0.61796
82	0.61871
82.1	0.62
82.2	0.62139
82.3	0.62316
82.4	0.62474
82.5	0.62684
82.6	0.62863
82.7	0.63098
82.8	0.63275
82.9	0.63475
83	0.63589
83.1	0.63685
83.2	0.63728
83.3	0.63712
83.4	0.63706
83.5	0.6369
83.6	0.63768
83.7	0.63892
83.8	0.64035
83.9	0.64197
84	0.64296
84.1	0.6433
84.2	0.64336
84.3	0.6432
84.4	0.64366
84.5	0.64522
84.6	0.6467
84.7	0.64756
84.8	0.64732
84.9	0.64682
85	0.64648
85.1	0.64607
85.2	0.64632
85.3	0.64686
85.4	0.64818
85.5	0.6481
85.6	0.64788
85.7	0.6487
85.8	0.64974
85.9	0.64971
86	0.65024
86.1	0.65098
86.2	0.65116
86.3	0.6516
86.4	0.653
86.5	0.65382
86.6	0.65357
86.7	0.65335
86.8	0.65427
86.9	0.65548
87	0.65724
87.1	0.65859
87.2	0.65921
87.3	0.65947
87.4	0.65973
87.5	0.6601
87.6	0.66131
87.7	0.66246
87.8	0.6651
87.9	0.66786
88	0.67107
88.1	0.67384
88.2	0.67616
88.3	0.67854
88.4	0.68013
88.5	0.68206
88.6	0.6826
88.7	0.68404
88.8	0.68445
88.9	0.68531
89	0.68522
89.1	0.68565
89.2	0.68552
89.3	0.68572
89.4	0.68564
89.5	0.68549
89.6	0.68531
89.7	0.68481
89.8	0.68457
89.9	0.684
90	0.68348
90.1	0.68289
90.2	0.68268
90.3	0.68155
90.4	0.68097
90.5	0.67966
90.6	0.6789
90.7	0.67772
90.8	0.67778
90.9	0.67701
91	0.67728
91.1	0.67721
91.2	0.67799
91.3	0.67907
91.4	0.68042
91.5	0.68256
91.6	0.68395
91.7	0.68541
91.8	0.68571
91.9	0.68553
92	0.68492
92.1	0.68458
92.2	0.68495
92.3	0.68605
92.4	0.68728
92.5	0.68853
92.6	0.68854
92.7	0.68804
92.8	0.68769
92.9	0.68756
93	0.68877
93.1	0.69015
93.2	0.69145
93.3	0.69243
93.4	0.69354
93.5	0.69515
93.6	0.69614
93.7	0.69652
93.8	0.69641
93.9	0.69732
94	0.69783
94.1	0.69771
94.2	0.69827
94.3	0.69869
94.4	0.69838
94.5	0.69894
94.6	0.69993
94.7	0.6997
94.8	0.69926
94.9	0.69919
95	0.70058
95.1	0.7017
95.2	0.7022
95.3	0.70191
95.4	0.70147
95.5	0.70109
95.6	0.70182
95.7	0.70258
95.8	0.70436
95.9	0.70659
96	0.70782
96.1	0.70911
96.2	0.70829
96.3	0.7082
96.4	0.70618
96.5	0.70506
96.6	0.7026
96.7	0.70044
96.8	0.69866
96.9	0.69653
97	0.69555
97.1	0.69372
97.2	0.69363
97.3	0.69251
97.4	0.69298
97.5	0.69298
97.6	0.69416
97.7	0.69484
97.8	0.69622
97.9	0.69737
98	0.69889
98.1	0.70028
98.2	0.70194
98.3	0.7037
98.4	0.70538
98.5	0.70759
98.6	0.70942
98.7	0.71177
98.8	0.71284
98.9	0.71508
99	0.71574
99.1	0.71719
99.2	0.71724
99.3	0.71732
99.4	0.71656
99.5	0.71508
99.6	0.71404
99.7	0.71229
99.8	0.7118
99.9	0.71048
100	0.71113
100.1	0.71218
100.2	0.71333
100.3	0.71455
100.4	0.71461
100.5	0.71404
100.6	0.71352
100.7	0.71261
100.8	0.71288
100.9	0.71395
101	0.71547
101.1	0.71625
101.2	0.71599
101.3	0.71518
101.4	0.71531
101.5	0.71567
101.6	0.71663
101.7	0.71775
101.8	0.71806
101.9	0.71832
102	0.71792
102.1	0.71862
102.2	0.71987
102.3	0.72019
102.4	0.72009
102.5	0.72096
102.6	0.72146
102.7	0.72162
102.8	0.72255
102.9	0.72342
103	0.72299
103.1	0.72304
103.2	0.72414
103.3	0.72553
103.4	0.72549
103.5	0.72501
103.6	0.72415
103.7	0.72376
103.8	0.72453
103.9	0.72563
104	0.72696
104.1	0.72773
104.2	0.72701
104.3	0.72701
104.4	0.72532
104.5	0.7238
104.6	0.72168
104.7	0.71944
104.8	0.71838
104.9	0.71646
105	0.71657
105.1	0.71617
105.2	0.71758
105.3	0.71825
105.4	0.71985
105.5	0.72083
105.6	0.72207
105.7	0.72342
105.8	0.72444
105.9	0.72557
106	0.72613
106.1	0.72664
106.2	0.72662
106.3	0.72671
106.4	0.72691
106.5	0.72725
106.6	0.72763
106.7	0.72802
106.8	0.72849
106.9	0.72899
107	0.72951
107.1	0.73059
107.2	0.73181
107.3	0.73358
107.4	0.73506
107.5	0.73741
107.6	0.73865
107.7	0.74074
107.8	0.74085
107.9	0.74131
108	0.74022
108.1	0.73873
108.2	0.738
108.3	0.73582
108.4	0.7358
108.5	0.73502
108.6	0.73604
108.7	0.73762
108.8	0.73915
108.9	0.74028
109	0.74041
109.1	0.73982
109.2	0.7403
109.3	0.74065
109.4	0.74215
109.5	0.7446
109.6	0.74498
109.7	0.74537
109.8	0.74433
109.9	0.74358
110	0.7426
110.1	0.74121
110.2	0.74069
110.3	0.74053
110.4	0.74169
110.5	0.74174
110.6	0.74165
110.7	0.74218
110.8	0.74253
110.9	0.74283
111	0.74367
111.1	0.74398
111.2	0.74316
111.3	0.74354
111.4	0.74421
111.5	0.74403
111.6	0.74303
111.7	0.74238
111.8	0.74337
111.9	0.74426
112	0.74449
112.1	0.74418
112.2	0.74277
112.3	0.74121
112.4	0.74092
112.5	0.74053
112.6	0.74211
112.7	0.74346
112.8	0.74484
112.9	0.74635
113	0.74564
113.1	0.74595
113.2	0.74319
113.3	0.74181
113.4	0.73849
113.5	0.73562
113.6	0.73291
113.7	0.72974
113.8	0.72788
113.9	0.72495
114	0.72438
114.1	0.72284
114.2	0.72373
114.3	0.72363
114.4	0.72486
114.5	0.72545
114.6	0.72723
114.7	0.72874
114.8	0.73053
114.9	0.73242
115	0.73436
115.1	0.73656
115.2	0.7384
115.3	0.74097
115.4	0.74327
115.5	0.74618
115.6	0.7484
115.7	0.75161
115.8	0.75236
115.9	0.75489
116	0.75459
116.1	0.75549
116.2	0.75442
116.3	0.75301
116.4	0.75171
116.5	0.74881
116.6	0.74833
116.7	0.7462
116.8	0.74725
116.9	0.7476
117	0.74966
117.1	0.75233
117.2	0.75378
117.3	0.75516
117.4	0.75498
117.5	0.75457
117.6	0.75462
117.7	0.75527
117.8	0.75615
117.9	0.75828
118	0.75755
118.1	0.75743
118.2	0.75547
118.3	0.75327
118.4	0.75138
118.5	0.74853
118.6	0.74873
118.7	0.74819
118.8	0.74908
118.9	0.74837
119	0.74856
119.1	0.74897
119.2	0.74874
119.3	0.74895
119.4	0.7498
119.5	0.74983
119.6	0.75005
119.7	0.75128
119.8	0.75233
119.9	0.75252
120	0.7521
120.1	0.7525
120.2	0.75388
120.3	0.75561
120.4	0.7558
120.5	0.75597
120.6	0.75434
120.7	0.7532
120.8	0.75362
120.9	0.7529
121	0.75557
121.1	0.75733
121.2	0.7605
121.3	0.76379
121.4	0.76506
121.5	0.76742
121.6	0.76606
121.7	0.76649
121.8	0.76323
121.9	0.76174
122	0.75825
122.1	0.755
122.2	0.7523
122.3	0.74869
122.4	0.74743
122.5	0.74448
122.6	0.74439
122.7	0.74285
122.8	0.74401
122.9	0.74392
123	0.7461
123.1	0.74746
123.2	0.74948
123.3	0.75173
123.4	0.75355
123.5	0.75635
123.6	0.75794
123.7	0.76059
123.8	0.7612
123.9	0.76311
124	0.76212
124.1	0.76252
124.2	0.76094
124.3	0.75933
124.4	0.75765
124.5	0.75453
124.6	0.75391
124.7	0.75092
124.8	0.7517
124.9	0.75138
125	0.75318
125.1	0.75553
125.2	0.75755
125.3	0.76078
125.4	0.76082
125.5	0.76151
125.6	0.76076
125.7	0.75945
125.8	0.75974
125.9	0.76024
126	0.76175
126.1	0.7642
126.2	0.7638
126.3	0.76329
126.4	0.76272
126.5	0.76158
126.6	0.76142
126.7	0.7611
126.8	0.75974
126.9	0.75846
127	0.75849
127.1	0.75883
127.2	0.75956
127.3	0.75889
127.4	0.7595
127.5	0.76022
127.6	0.75997
127.7	0.76102
127.8	0.76216
127.9	0.76217
128	0.76205
128.1	0.76313
128.2	0.76347
128.3	0.76353
128.4	0.76184
128.5	0.76041
128.6	0.76125
128.7	0.76173
128.8	0.76304
128.9	0.76409
129	0.76217
129.1	0.76128
129.2	0.75843
129.3	0.75556
129.4	0.7554
129.5	0.75311
129.6	0.75615
129.7	0.75711
129.8	0.76198
129.9	0.76581
130	0.7699
130.1	0.77423
130.2	0.77625
130.3	0.7801
130.4	0.78109
130.5	0.78408
130.6	0.7841
130.7	0.78552
130.8	0.78434
130.9	0.78422
131	0.78268
131.1	0.7814
131.2	0.77986
131.3	0.77839
131.4	0.77665
131.5	0.77436
131.6	0.77231
131.7	0.7695
131.8	0.76829
131.9	0.76576
132	0.76504
132.1	0.76275
132.2	0.76245
132.3	0.76038
132.4	0.76145
132.5	0.76072
132.6	0.76295
132.7	0.76469
132.8	0.76767
132.9	0.77156
133	0.77383
133.1	0.77878
133.2	0.77954
133.3	0.7831
133.4	0.7817
133.5	0.78111
133.6	0.77911
133.7	0.77615
133.8	0.77579
133.9	0.77501
134	0.77566
134.1	0.7771
134.2	0.77568
134.3	0.77325
134.4	0.77228
134.5	0.7696
134.6	0.7712
134.7	0.77267
134.8	0.77383
134.9	0.77509
135	0.77506
135.1	0.77502
135.2	0.77688
135.3	0.77876
135.4	0.77903
135.5	0.77899
135.6	0.77915
135.7	0.78007
135.8	0.77867
135.9	0.77846
136	0.77927
136.1	0.77827
136.2	0.77769
136.3	0.77822
136.4	0.77785
136.5	0.77651
136.6	0.77567
136.7	0.7746
136.8	0.77679
136.9	0.7783
137	0.77837
137.1	0.77868
137.2	0.77674
137.3	0.77473
137.4	0.77568
137.5	0.77494
137.6	0.77899
137.7	0.78153
137.8	0.78642
137.9	0.79097
138	0.79396
138.1	0.79842
138.2	0.79897
138.3	0.80224
138.4	0.80029
138.5	0.80076
138.6	0.79823
138.7	0.79605
138.8	0.7945
138.9	0.79214
139	0.79128
139.1	0.78911
139.2	0.78927
139.3	0.78778
139.4	0.7888
139.5	0.78881
139.6	0.78969
139.7	0.79041
139.8	0.79116
139.9	0.79221
140	0.7927
140.1	0.79316
140.2	0.79323
140.3	0.79388
140.4	0.79296
140.5	0.79266
140.6	0.79064
140.7	0.78796
140.8	0.78746
140.9	0.78445
141	0.78618
141.1	0.78558
141.2	0.78891
141.3	0.79167
141.4	0.7953
141.5	0.80089
141.6	0.80306
141.7	0.80819
141.8	0.80663
141.9	0.80663
142	0.80484
142.1	0.8022
142.2	0.80319
142.3	0.80397
142.4	0.80481
142.5	0.8062
142.6	0.80474
142.7	0.80213
142.8	0.80249
142.9	0.80287
143	0.80379
143.1	0.80528
143.2	0.80315
143.3	0.80092
143.4	0.80065
143.5	0.79839
143.6	0.80175
143.7	0.80345
143.8	0.80301
143.9	0.80325
144	0.80422
144.1	0.80508
144.2	0.80488
144.3	0.80591
144.4	0.80562
144.5	0.80466
144.6	0.80471
144.7	0.80557
144.8	0.80549
144.9	0.80442
145	0.80374
145.1	0.8019
145.2	0.8059
145.3	0.80864
145.4	0.81064
145.5	0.81432
145.6	0.81079
145.7	0.80974
145.8	0.80613
145.9	0.80179
146	0.80285
146.1	0.80053
146.2	0.80522
146.3	0.80726
146.4	0.81329
146.5	0.81866
146.6	0.82316
146.7	0.82904
146.8	0.83201
146.9	0.83726
147	0.83877
147.1	0.84227
147.2	0.84268
147.3	0.84496
147.4	0.84452
147.5	0.84531
147.6	0.84323
147.7	0.84235
147.8	0.83935
147.9	0.83641
148	0.83331
148.1	0.82889
148.2	0.82641
148.3	0.82155
148.4	0.82085
148.5	0.81688
148.6	0.8173
148.7	0.81454
148.8	0.81774
148.9	0.81807
149	0.82277
149.1	0.82699
149.2	0.83173
149.3	0.83951
149.4	0.84175
149.5	0.84966
149.6	0.8471
149.7	0.84907
149.8	0.8451
149.9	0.83992
150	0.83906
150.1	0.83392
150.2	0.83715
150.3	0.8389
150.4	0.8408
150.5	0.84468
150.6	0.84174
150.7	0.83838
150.8	0.83925
150.9	0.83914
151	0.84058
151.1	0.84362
151.2	0.84089
151.3	0.83665
151.4	0.83814
151.5	0.83611
151.6	0.84101
151.7	0.84546
151.8	0.84789
151.9	0.85293
152	0.85054
152.1	0.84963
152.2	0.85212
152.3	0.85386
152.4	0.8547
152.5	0.85667
152.6	0.85993
152.7	0.8624
152.8	0.86322
152.9	0.86733
153	0.86659
153.1	0.86578
153.2	0.86624
153.3	0.86745
153.4	0.86969
153.5	0.87287
153.6	0.86985
153.7	0.86758
153.8	0.86545
153.9	0.86064
154	0.86489
154.1	0.86567
154.2	0.87286
154.3	0.87939
154.4	0.88419
154.5	0.89215
154.6	0.8928
154.7	0.8985
154.8	0.89708
154.9	0.89895
155	0.89724
155.1	0.89602
155.2	0.89532
155.3	0.89336
155.4	0.89441
155.5	0.89437
155.6	0.89563
155.7	0.89587
155.8	0.89896
155.9	0.90234
156	0.90369
156.1	0.90724
156.2	0.9078
156.3	0.91064
156.4	0.91017
156.5	0.9113
156.6	0.91006
156.7	0.91015
156.8	0.90743
156.9	0.90527
157	0.90133
157.1	0.89403
157.2	0.89445
157.3	0.88827
157.4	0.89304
157.5	0.89201
157.6	0.90011
157.7	0.90836
157.8	0.91569
157.9	0.93033
158	0.93219
158.1	0.94387
158.2	0.93968
158.3	0.93944
158.4	0.93852
158.5	0.93346
158.6	0.93995
158.7	0.94611
158.8	0.95065
158.9	0.96134
159	0.95769
159.1	0.95545
159.2	0.95655
159.3	0.95747
159.4	0.9601
159.5	0.96492
159.6	0.96062
159.7	0.95301
159.8	0.95776
159.9	0.95729
160	0.96382
160.1	0.97174
160.2	0.97115
160.3	0.97201
160.4	0.9737
160.5	0.97837
160.6	0.98234
160.7	0.98442
160.8	0.98738
160.9	0.99423
161	0.99316
161.1	0.99151
161.2	0.99964
161.3	1.0083
161.4	1.0079
161.5	0.99965
161.6	1.0192
161.7	1.0231
161.8	1.0635
161.9	1.0835
162	1.157
162.1	1.1996
162.2	1.3514
162.3	1.4873
162.4	1.7732
162.5	2.1643
162.6	2.6381
162.7	3.3305
162.8	3.9844
162.9	4.2809
163	4.6216
163.1	4.599
163.2	4.5101
163.3	4.319
163.4	3.9509
163.5	3.7357
163.6	3.3231
163.7	3.1325
163.8	2.7235
163.9	2.5432
164	2.1772
164.1	1.9837
164.2	1.6899
164.3	1.4928
164.4	1.2694
164.5	1.0747
164.6	0.92441
164.7	0.74622
164.8	0.67369
164.9	0.56479
165	0.50184
165.1	0.43514
165.2	0.34282
165.3	0.25377
165.4	0.21516
165.5	0.14147
165.6	0.16644
165.7	0.1481
165.8	0.17287
165.9	0.16374
166	0.21214
166.1	0.23539
166.2	0.25613
166.3	0.25913
166.4	0.27554
166.5	0.25169
166.6	0.30884
166.7	0.31151
166.8	0.36834
166.9	0.3971
167	0.41428
167.1	0.42772
167.2	0.43136
167.3	0.43357
167.4	0.44317
167.5	0.45396
167.6	0.46624
167.7	0.48356
167.8	0.49167
167.9	0.50309
168	0.51143
168.1	0.5204
168.2	0.52866
168.3	0.53811
168.4	0.54394
168.5	0.55145
168.6	0.55436
168.7	0.55903
168.8	0.56221
168.9	0.56713
169	0.56947
169.1	0.57318
169.2	0.57585
169.3	0.57878
169.4	0.58027
169.5	0.58363
169.6	0.58515
169.7	0.58725
169.8	0.58854
169.9	0.59149
170	0.59302
170.1	0.59489
170.2	0.59488
170.3	0.59629
170.4	0.59745
170.5	0.59967
170.6	0.60133
170.7	0.60373
170.8	0.60402
170.9	0.60519
171	0.60439
171.1	0.6047
171.2	0.60373
171.3	0.60337
171.4	0.60292
171.5	0.60291
171.6	0.60331
171.7	0.60367
171.8	0.6048
171.9	0.60601
172	0.60765
172.1	0.60916
172.2	0.61059
172.3	0.61198
172.4	0.61327
172.5	0.61461
172.6	0.61564
172.7	0.617
172.8	0.61804
172.9	0.61902
173	0.61959
173.1	0.62045
173.2	0.62137
173.3	0.62249
173.4	0.62332
173.5	0.6245
173.6	0.62561
173.7	0.62691
173.8	0.62802
173.9	0.62985
174	0.63152
174.1	0.63387
174.2	0.63569
174.3	0.63794
174.4	0.63915
174.5	0.64024
174.6	0.64055
174.7	0.64083
174.8	0.64095
174.9	0.64043
175	0.6405
175.1	0.64044
175.2	0.6414
175.3	0.64309
175.4	0.64501
175.5	0.64647
175.6	0.64707
175.7	0.6472
175.8	0.64729
175.9	0.64736
176	0.64833
176.1	0.65023
176.2	0.65152
176.3	0.6519
176.4	0.65148
176.5	0.65117
176.6	0.65108
176.7	0.65091
176.8	0.65059
176.9	0.65008
177	0.65038
177.1	0.6511
177.2	0.65192
177.3	0.65208
177.4	0.65299
177.5	0.65356
177.6	0.65355
177.7	0.65412
177.8	0.65469
177.9	0.65465
178	0.65487
178.1	0.65576
178.2	0.65665
178.3	0.65686
178.4	0.65628
178.5	0.65597
178.6	0.65683
178.7	0.65788
178.8	0.65933
178.9	0.66007
179	0.66001
179.1	0.65955
179.2	0.65846
179.3	0.65765
179.4	0.65735
179.5	0.65704
179.6	0.65785
179.7	0.65829
179.8	0.65995
179.9	0.66127
180	0.66323
180.1	0.66519
180.2	0.66744
180.3	0.66948
180.4	0.67092
180.5	0.67234
180.6	0.67298
180.7	0.67411
180.8	0.67459
180.9	0.67547
181	0.67582
181.1	0.67615
181.2	0.67582
181.3	0.67565
181.4	0.67528
181.5	0.67506
181.6	0.67518
181.7	0.67476
181.8	0.67438
181.9	0.67379
182	0.67368
182.1	0.67305
182.2	0.67318
182.3	0.67314
182.4	0.67393
182.5	0.67483
182.6	0.67613
182.7	0.67815
182.8	0.68012
182.9	0.68238
183	0.68374
183.1	0.68537
183.2	0.68592
183.3	0.68639
183.4	0.68652
183.5	0.68607
183.6	0.68643
183.7	0.68696
183.8	0.68843
183.9	0.69058
184	0.69187
184.1	0.69266
184.2	0.69281
184.3	0.69261
184.4	0.69295
184.5	0.69434
184.6	0.69533
184.7	0.69647
184.8	0.69609
184.9	0.69554
185	0.69508
185.1	0.69411
185.2	0.69372
185.3	0.69321
185.4	0.69395
185.5	0.69413
185.6	0.69388
185.7	0.69418
185.8	0.69516
185.9	0.69475
186	0.69477
186.1	0.69569
186.2	0.69571
186.3	0.6953
186.4	0.69605
186.5	0.69699
186.6	0.69714
186.7	0.69668
186.8	0.69662
186.9	0.69699
187	0.6981
187.1	0.69948
187.2	0.70018
187.3	0.70037
187.4	0.69964
187.5	0.69919
187.6	0.69884
187.7	0.69835
187.8	0.69954
187.9	0.70002
188	0.70209
188.1	0.70389
188.2	0.70681
188.3	0.70952
188.4	0.71229
188.5	0.71476
188.6	0.7163
188.7	0.71841
188.8	0.71927
188.9	0.72081
189	0.72083
189.1	0.72183
189.2	0.72141
189.3	0.72158
189.4	0.72095
189.5	0.72039
189.6	0.71938
189.7	0.71836
189.8	0.71735
189.9	0.7158
190	0.71501
190.1	0.71329
190.2	0.71273
190.3	0.71146
190.4	0.71144
190.5	0.71053
190.6	0.71091
190.7	0.71068
190.8	0.71164
190.9	0.71258
191	0.71401
191.1	0.71627
191.2	0.71817
191.3	0.72099
191.4	0.72207
191.5	0.72375
191.6	0.7237
191.7	0.72365
191.8	0.72349
191.9	0.72266
192	0.72284
192.1	0.72319
192.2	0.72478
192.3	0.72697
192.4	0.72811
192.5	0.72874
192.6	0.72862
192.7	0.72812
192.8	0.72833
192.9	0.7299
193	0.73063
193.1	0.73151
193.2	0.73096
193.3	0.73024
193.4	0.72967
193.5	0.72865
193.6	0.7295
193.7	0.7301
193.8	0.73043
193.9	0.73024
194	0.7312
194.1	0.73135
194.2	0.73086
194.3	0.73149
194.4	0.73218
194.5	0.73168
194.6	0.73207
194.7	0.73337
194.8	0.73385
194.9	0.73338
195	0.73315
195.1	0.73329
195.2	0.73495
195.3	0.73624
195.4	0.73674
195.5	0.73708
195.6	0.73663
195.7	0.73585
195.8	0.73617
195.9	0.736
196	0.73824
196.1	0.74012
196.2	0.74367
196.3	0.74692
196.4	0.75002
196.5	0.75348
196.6	0.7552
196.7	0.75793
196.8	0.75802
196.9	0.75989
197	0.75908
197.1	0.75954
197.2	0.75851
197.3	0.75773
197.4	0.75704
197.5	0.75571
197.6	0.75525
197.7	0.75439
197.8	0.75431
197.9	0.75356
198	0.75371
198.1	0.75284
198.2	0.75327
198.3	0.75324
198.4	0.75357
198.5	0.75379
198.6	0.75374
198.7	0.75364
198.8	0.75311
198.9	0.7522
199	0.75124
199.1	0.74968
199.2	0.74936
199.3	0.74774
199.4	0.7482
199.5	0.74738
199.6	0.74872
199.7	0.75022
199.8	0.75231
199.9	0.75605
200	0.75717
200.1	0.75959
200.2	0.75903
200.3	0.75847
200.4	0.75771
200.5	0.75664
200.6	0.75712
200.7	0.75797
200.8	0.7588
200.9	0.75994
201	0.75943
201.1	0.75797
201.2	0.75796
201.3	0.75758
201.4	0.75987
201.5	0.76175
201.6	0.76355
201.7	0.76513
201.8	0.76644
201.9	0.76887
202	0.76996
202.1	0.77102
202.2	0.76976
202.3	0.77008
202.4	0.7691
202.5	0.76811
202.6	0.76739
202.7	0.76687
202.8	0.76486
202.9	0.76341
203	0.76294
203.1	0.76116
203.2	0.75919
203.3	0.75646
203.4	0.75714
203.5	0.756
203.6	0.75448
203.7	0.75132
203.8	0.74834
203.9	0.74454
204	0.74374
204.1	0.74181
204.2	0.74376
204.3	0.74428
204.4	0.74575
204.5	0.74619
204.6	0.74473
204.7	0.74382
204.8	0.7406
204.9	0.73858
205	0.73411
205.1	0.73072
205.2	0.7269
205.3	0.72294
205.4	0.72019
205.5	0.71672
205.6	0.71576
205.7	0.71394
205.8	0.71402
205.9	0.71328
206	0.71397
206.1	0.71428
206.2	0.7157
206.3	0.71707
206.4	0.71855
206.5	0.7203
206.6	0.72108
206.7	0.72292
206.8	0.72408
206.9	0.72627
207	0.7265
207.1	0.7283
207.2	0.72782
207.3	0.72842
207.4	0.72692
207.5	0.72606
207.6	0.72398
207.7	0.72166
207.8	0.71946
207.9	0.71651
208	0.71533
208.1	0.71275
208.2	0.71234
208.3	0.71168
208.4	0.71239
208.5	0.71365
208.6	0.71412
208.7	0.71496
208.8	0.71408
208.9	0.71285
209	0.71175
209.1	0.71074
209.2	0.71086
209.3	0.71197
209.4	0.71245
209.5	0.71272
209.6	0.71217
209.7	0.71118
209.8	0.71109
209.9	0.7113
210	0.71181
210.1	0.7127
210.2	0.71181
210.3	0.71121
210.4	0.71005
210.5	0.71013
210.6	0.70935
210.7	0.70838
210.8	0.70826
210.9	0.70772
211	0.70648
211.1	0.70605
211.2	0.70623
211.3	0.70519
211.4	0.70438
211.5	0.70443
211.6	0.70511
211.7	0.70493
211.8	0.70374
211.9	0.70269
212	0.70245
212.1	0.70261
212.2	0.70376
212.3	0.70467
212.4	0.70412
212.5	0.7038
212.6	0.70142
212.7	0.69973
212.8	0.69744
212.9	0.69554
213	0.69459
213.1	0.69288
213.2	0.69316
213.3	0.6928
213.4	0.69458
213.5	0.69562
213.6	0.69746
213.7	0.69927
213.8	0.70085
213.9	0.70245
214	0.70304
214.1	0.70416
214.2	0.70395
214.3	0.70461
214.4	0.70377
214.5	0.70351
214.6	0.70226
214.7	0.70146
214.8	0.69994
214.9	0.69851
215	0.6971
215.1	0.69561
215.2	0.69423
215.3	0.69223
215.4	0.69126
215.5	0.68968
215.6	0.6894
215.7	0.68876
215.8	0.68885
215.9	0.68933
216	0.68994
216.1	0.69103
216.2	0.69146
216.3	0.69276
216.4	0.69259
216.5	0.69282
216.6	0.69192
216.7	0.69039
216.8	0.68928
216.9	0.68753
217	0.68699
217.1	0.6868
217.2	0.68766
217.3	0.68877
217.4	0.68872
217.5	0.68822
217.6	0.68732
217.7	0.68609
217.8	0.68576
217.9	0.68655
218	0.68712
218.1	0.68762
218.2	0.68647
218.3	0.68523
218.4	0.68392
218.5	0.68255
218.6	0.68226
218.7	0.68237
218.8	0.68259
218.9	0.68174
219	0.68115
219.1	0.68098
219.2	0.68005
219.3	0.67953
219.4	0.68002
219.5	0.67965
219.6	0.67848
219.7	0.67822
219.8	0.67843
219.9	0.67797
220	0.67658
220.1	0.67553
220.2	0.6753
220.3	0.67542
220.4	0.67589
220.5	0.67592
220.6	0.67459
220.7	0.67334
220.8	0.67182
220.9	0.67038
221	0.66945
221.1	0.66829
221.2	0.669
221.3	0.66915
221.4	0.67105
221.5	0.67236
221.6	0.67438
221.7	0.67622
221.8	0.67791
221.9	0.67941
222	0.67984
222.1	0.68072
222.2	0.68058
222.3	0.6814
222.4	0.68089
222.5	0.68087
222.6	0.67963
222.7	0.67891
222.8	0.67762
222.9	0.67677
223	0.67565
223.1	0.67451
223.2	0.67321
223.3	0.67154
223.4	0.67032
223.5	0.66843
223.6	0.66719
223.7	0.66553
223.8	0.66494
223.9	0.6638
224	0.66368
224.1	0.66309
224.2	0.66333
224.3	0.66384
224.4	0.66464
224.5	0.66626
224.6	0.66726
224.7	0.66881
224.8	0.66904
224.9	0.66904
225	0.66831
225.1	0.66736
225.2	0.66671
225.3	0.66607
225.4	0.66601
225.5	0.66694
225.6	0.66774
225.7	0.66832
225.8	0.66793
225.9	0.66716
226	0.66613
226.1	0.66576
226.2	0.66605
226.3	0.66654
226.4	0.66578
226.5	0.6648
226.6	0.66342
226.7	0.66181
226.8	0.66066
226.9	0.65938
227	0.65989
227.1	0.65957
227.2	0.65902
227.3	0.65881
227.4	0.65952
227.5	0.65904
227.6	0.65881
227.7	0.65926
227.8	0.65925
227.9	0.65889
228	0.65945
228.1	0.66048
228.2	0.66057
228.3	0.66041
228.4	0.66034
228.5	0.66085
228.6	0.66224
228.7	0.66326
228.8	0.66336
228.9	0.6634
229	0.66277
229.1	0.66222
229.2	0.66219
229.3	0.66227
229.4	0.66357
229.5	0.66487
229.6	0.6669
229.7	0.66912
229.8	0.6714
229.9	0.67344
230	0.67431
230.1	0.67552
230.2	0.67566
230.3	0.6765
230.4	0.67605
230.5	0.6762
230.6	0.67547
230.7	0.67511
230.8	0.67431
230.9	0.67385
231	0.67306
231.1	0.67239
231.2	0.67178
231.3	0.6711
231.4	0.67063
231.5	0.66985
231.6	0.66936
231.7	0.66877
231.8	0.66851
231.9	0.66767
232	0.66674
232.1	0.66548
232.2	0.66451
232.3	0.66319
232.4	0.6626
232.5	0.66104
232.6	0.66012
232.7	0.65873
232.8	0.65814
232.9	0.65751
233	0.65786
233.1	0.65873
233.2	0.65989
233.3	0.66147
233.4	0.66184
233.5	0.66229
233.6	0.66153
233.7	0.66067
233.8	0.65978
233.9	0.65932
234	0.65951
234.1	0.66049
234.2	0.6611
234.3	0.66104
234.4	0.65995
234.5	0.65853
234.6	0.6579
234.7	0.65783
234.8	0.65856
234.9	0.65919
235	0.65975
235.1	0.66051
235.2	0.66143
235.3	0.66224
235.4	0.66195
235.5	0.66129
235.6	0.66107
235.7	0.66125
235.8	0.66058
235.9	0.66017
236	0.66033
236.1	0.65977
236.2	0.65913
236.3	0.65916
236.4	0.65943
236.5	0.65868
236.6	0.65782
236.7	0.65747
236.8	0.65826
236.9	0.65897
237	0.65917
237.1	0.65885
237.2	0.65791
237.3	0.65703
237.4	0.65697
237.5	0.65682
237.6	0.65768
237.7	0.65852
237.8	0.66043
237.9	0.66214
238	0.66405
238.1	0.66557
238.2	0.66671
238.3	0.66807
238.4	0.66825
238.5	0.66873
238.6	0.66835
238.7	0.66859
238.8	0.66793
238.9	0.66802
239	0.66729
239.1	0.6667
239.2	0.66558
239.3	0.66495
239.4	0.66429
239.5	0.6633
239.6	0.66237
239.7	0.66132
239.8	0.66051
239.9	0.65945
240	0.65837
240.1	0.65692
240.2	0.65624
240.3	0.65478
240.4	0.65383
240.5	0.65239
240.6	0.65153
240.7	0.65018
240.8	0.64977
240.9	0.64901
241	0.64923
241.1	0.64987
241.2	0.65087
241.3	0.6524
241.4	0.65346
241.5	0.65448
241.6	0.65453
241.7	0.65475
241.8	0.65415
241.9	0.65336
242	0.65301
242.1	0.6531
242.2	0.65379
242.3	0.65506
242.4	0.65585
242.5	0.65621
242.6	0.6558
242.7	0.65528
242.8	0.65522
242.9	0.65631
243	0.65687
243.1	0.65712
243.2	0.65647
243.3	0.6557
243.4	0.65481
243.5	0.65368
243.6	0.65326
243.7	0.65352
243.8	0.65394
243.9	0.65347
244	0.65354
244.1	0.65361
244.2	0.65283
244.3	0.65264
244.4	0.65322
244.5	0.65282
244.6	0.65216
244.7	0.65261
244.8	0.65333
244.9	0.65296
245	0.65241
245.1	0.6518
245.2	0.65228
245.3	0.65352
245.4	0.65496
245.5	0.6551
245.6	0.6547
245.7	0.65417
245.8	0.65381
245.9	0.6536
246	0.65431
246.1	0.65543
246.2	0.65735
246.3	0.65935
246.4	0.66146
246.5	0.66357
246.6	0.66476
246.7	0.66639
246.8	0.6671
246.9	0.66807
247	0.66777
247.1	0.66818
247.2	0.66761
247.3	0.66739
247.4	0.66651
247.5	0.66609
247.6	0.66533
247.7	0.66451
247.8	0.66364
247.9	0.66273
248	0.66191
248.1	0.66108
248.2	0.66065
248.3	0.65974
248.4	0.65906
248.5	0.65788
248.6	0.65695
248.7	0.65568
248.8	0.65463
248.9	0.65306
249	0.65198
249.1	0.65053
249.2	0.64974
249.3	0.64814
249.4	0.64758
249.5	0.64684
249.6	0.64698
249.7	0.64743
249.8	0.64822
249.9	0.6495
250	0.65008
250.1	0.65102
250.2	0.65089
250.3	0.65054
250.4	0.64972
250.5	0.64858
250.6	0.64781
250.7	0.64823
250.8	0.64922
250.9	0.64991
251	0.64977
251.1	0.64909
251.2	0.64835
251.3	0.64766
251.4	0.64796
251.5	0.64888
251.6	0.64967
251.7	0.65025
251.8	0.65077
251.9	0.65183
252	0.65273
252.1	0.65299
252.2	0.65235
252.3	0.65261
252.4	0.65315
252.5	0.65288
252.6	0.65279
252.7	0.6531
252.8	0.65257
252.9	0.65206
253	0.65252
253.1	0.65265
253.2	0.6518
253.3	0.65102
253.4	0.65093
253.5	0.65144
253.6	0.65222
253.7	0.65217
253.8	0.6513
253.9	0.65041
254	0.64967
254.1	0.64906
254.2	0.6495
254.3	0.65012
254.4	0.6517
254.5	0.65313
254.6	0.65425
254.7	0.65476
254.8	0.6547
254.9	0.65486
255	0.65419
255.1	0.6537
255.2	0.65283
255.3	0.65234
255.4	0.65174
255.5	0.65104
255.6	0.65056
255.7	0.65011
255.8	0.65027
255.9	0.65038
256	0.65087
256.1	0.65121
256.2	0.65185
256.3	0.65265
256.4	0.6534
256.5	0.65442
256.6	0.65511
256.7	0.65604
256.8	0.65642
256.9	0.65718
257	0.65715
257.1	0.6572
257.2	0.65645
257.3	0.65582
257.4	0.65523
257.5	0.65437
257.6	0.65339
257.7	0.65195
257.8	0.65078
257.9	0.64919
258	0.6481
258.1	0.64752
258.2	0.64776
258.3	0.64829
258.4	0.64857
258.5	0.64874
258.6	0.64819
258.7	0.64689
258.8	0.64544
258.9	0.64368
259	0.64279
259.1	0.64258
259.2	0.6432
259.3	0.64333
259.4	0.64285
259.5	0.6414
259.6	0.64035
259.7	0.63967
259.8	0.64034
259.9	0.64122
260	0.64247
260.1	0.64369
260.2	0.64477
260.3	0.64539
260.4	0.64478
260.5	0.6448
260.6	0.64552
260.7	0.64583
260.8	0.64544
260.9	0.64594
261	0.64635
261.1	0.64633
261.2	0.64659
261.3	0.64698
261.4	0.64654
261.5	0.64612
261.6	0.64655
261.7	0.64757
261.8	0.64819
261.9	0.64801
262	0.64731
262.1	0.64654
262.2	0.64637
262.3	0.6468
262.4	0.64785
262.5	0.64908
262.6	0.64948
262.7	0.64944
262.8	0.64814
262.9	0.64713
263	0.64504
263.1	0.64378
263.2	0.64204
263.3	0.64047
263.4	0.63935
263.5	0.6381
263.6	0.6374
263.7	0.63662
263.8	0.6369
263.9	0.6369
264	0.63717
264.1	0.63715
264.2	0.63761
264.3	0.63753
264.4	0.63768
264.5	0.6379
264.6	0.63821
264.7	0.63829
264.8	0.63841
264.9	0.63822
265	0.63808
265.1	0.63811
265.2	0.63833
265.3	0.63874
265.4	0.63927
265.5	0.6399
265.6	0.64056
265.7	0.64154
265.8	0.6423
265.9	0.64356
266	0.64419
266.1	0.64501
266.2	0.64499
266.3	0.64491
266.4	0.64434
266.5	0.64347
266.6	0.64258
266.7	0.6412
266.8	0.64061
266.9	0.64015
267	0.64068
267.1	0.64158
267.2	0.64244
267.3	0.64279
267.4	0.64265
267.5	0.64199
267.6	0.64162
267.7	0.64162
267.8	0.64213
267.9	0.64313
268	0.6435
268.1	0.64345
268.2	0.6428
268.3	0.642
268.4	0.64115
268.5	0.64014
268.6	0.63938
268.7	0.63926
268.8	0.64008
268.9	0.64025
269	0.63958
269.1	0.63971
269.2	0.63997
269.3	0.63933
269.4	0.63906
269.5	0.63953
269.6	0.63913
269.7	0.63833
269.8	0.63834
269.9	0.63897
270	0.63889
270.1	0.63796
270.2	0.63666
270.3	0.63578
270.4	0.63552
270.5	0.63607
270.6	0.63662
270.7	0.63676
270.8	0.63604
270.9	0.63512
271	0.63344
271.1	0.63183
271.2	0.62999
271.3	0.62826
271.4	0.62695
271.5	0.62547
271.6	0.62503
271.7	0.6244
271.8	0.6246
271.9	0.62452
272	0.62513
272.1	0.62545
272.2	0.62619
272.3	0.62674
272.4	0.62752
272.5	0.62788
272.6	0.6283
272.7	0.62891
272.8	0.62955
272.9	0.63007
273	0.63022
273.1	0.63065
273.2	0.63099
273.3	0.63179
273.4	0.63243
273.5	0.63341
273.6	0.63425
273.7	0.63574
273.8	0.63695
273.9	0.63865
274	0.63969
274.1	0.64117
274.2	0.64168
274.3	0.64199
274.4	0.64164
274.5	0.64117
274.6	0.64037
274.7	0.6392
274.8	0.63849
274.9	0.63742
275	0.6371
275.1	0.63722
275.2	0.63803
275.3	0.63885
275.4	0.6389
275.5	0.63844
275.6	0.63774
275.7	0.63658
275.8	0.63616
275.9	0.63661
276	0.6374
276.1	0.63772
276.2	0.63731
276.3	0.63622
276.4	0.63563
276.5	0.63585
276.6	0.6366
276.7	0.63726
276.8	0.63739
276.9	0.6373
277	0.63633
277.1	0.63563
277.2	0.63564
277.3	0.63546
277.4	0.63456
277.5	0.63419
277.6	0.63419
277.7	0.63363
277.8	0.6336
277.9	0.6336
278	0.63315
278.1	0.63223
278.2	0.63204
278.3	0.6326
278.4	0.63299
278.5	0.6323
278.6	0.63122
278.7	0.63037
278.8	0.63051
278.9	0.63097
279	0.63181
279.1	0.63236
279.2	0.632
279.3	0.6313
279.4	0.62986
279.5	0.62874
279.6	0.62729
279.7	0.62632
279.8	0.62565
279.9	0.62471
280	0.62459
280.1	0.62438
280.2	0.625
280.3	0.62579
280.4	0.62724
280.5	0.62832
280.6	0.62946
280.7	0.63022
280.8	0.6311
280.9	0.63202
281	0.63237
281.1	0.63275
281.2	0.63281
281.3	0.63285
281.4	0.63263
281.5	0.63278
281.6	0.63275
281.7	0.6327
281.8	0.63252
281.9	0.6325
282	0.63247
282.1	0.63255
282.2	0.6327
282.3	0.63331
282.4	0.63395
282.5	0.63498
282.6	0.63614
282.7	0.63749
282.8	0.63837
282.9	0.63971
283	0.64004
283.1	0.64019
283.2	0.63976
283.3	0.63877
283.4	0.63793
283.5	0.63697
283.6	0.63662
283.7	0.63682
283.8	0.63765
283.9	0.63841
284	0.63852
284.1	0.63817
284.2	0.63746
284.3	0.63667
284.4	0.63662
284.5	0.63721
284.6	0.6378
284.7	0.63815
284.8	0.63774
284.9	0.63683
285	0.63551
285.1	0.63415
285.2	0.63296
285.3	0.63161
285.4	0.63127
285.5	0.63149
285.6	0.63141
285.7	0.63059
285.8	0.63061
285.9	0.63043
286	0.62987
286.1	0.62992
286.2	0.63026
286.3	0.62954
286.4	0.62905
286.5	0.62946
286.6	0.62981
286.7	0.6293
286.8	0.62832
286.9	0.62776
287	0.6277
287.1	0.62824
287.2	0.62884
287.3	0.62927
287.4	0.62891
287.5	0.62807
287.6	0.62695
287.7	0.62592
287.8	0.62548
287.9	0.62511
288	0.62553
288.1	0.6257
288.2	0.62685
288.3	0.62785
288.4	0.62929
288.5	0.63074
288.6	0.632
288.7	0.63319
288.8	0.63394
288.9	0.63471
289	0.63487
289.1	0.63503
289.2	0.63456
289.3	0.63451
289.4	0.63406
289.5	0.63364
289.6	0.63281
289.7	0.63222
289.8	0.63173
289.9	0.63118
290	0.6306
290.1	0.62973
290.2	0.62907
290.3	0.62818
290.4	0.62752
290.5	0.62688
290.6	0.62648
290.7	0.6262
290.8	0.62623
290.9	0.62664
291	0.62712
291.1	0.62826
291.2	0.62927
291.3	0.63069
291.4	0.63128
291.5	0.63149
291.6	0.63107
291.7	0.6303
291.8	0.62938
291.9	0.62832
292	0.62799
292.1	0.62796
292.2	0.62854
292.3	0.62935
292.4	0.62944
292.5	0.629
292.6	0.6284
292.7	0.62755
292.8	0.62728
292.9	0.62796
293	0.6284
293.1	0.62828
293.2	0.62724
293.3	0.62596
293.4	0.62476
293.5	0.62361
293.6	0.62322
293.7	0.62346
293.8	0.62395
293.9	0.62302
294	0.62251
294.1	0.62253
294.2	0.62222
294.3	0.62197
294.4	0.62236
294.5	0.62212
294.6	0.62154
294.7	0.62161
294.8	0.62244
294.9	0.62261
295	0.62202
295.1	0.62169
295.2	0.62194
295.3	0.62276
295.4	0.62407
295.5	0.62477
295.6	0.6246
295.7	0.62419
295.8	0.62345
295.9	0.62305
296	0.62292
296.1	0.6229
296.2	0.62367
296.3	0.62463
296.4	0.62619
296.5	0.62794
296.6	0.62955
296.7	0.63109
296.8	0.63204
296.9	0.63287
297	0.63305
297.1	0.63362
297.2	0.63342
297.3	0.63334
297.4	0.63257
297.5	0.63228
297.6	0.63152
297.7	0.63093
297.8	0.62996
297.9	0.6292
298	0.62827
298.1	0.62729
298.2	0.62631
298.3	0.62493
298.4	0.62388
298.5	0.62264
298.6	0.62178
298.7	0.62034
298.8	0.61928
298.9	0.61752
299	0.61628
299.1	0.61499
299.2	0.6144
299.3	0.61367
299.4	0.61335
299.5	0.61322
299.6	0.61371
299.7	0.61444
299.8	0.61514
299.9	0.61605
300	0.61635
300.1	0.6163
300.2	0.61579
300.3	0.61475
300.4	0.61377
300.5	0.61341
300.6	0.61389
300.7	0.61504
300.8	0.61559
300.9	0.61553
301	0.6147
301.1	0.61379
301.2	0.61329
301.3	0.61371
301.4	0.61416
301.5	0.61463
301.6	0.6143
301.7	0.61354
301.8	0.61267
301.9	0.61221
302	0.61243
302.1	0.61261
302.2	0.6124
302.3	0.61209
302.4	0.61225
302.5	0.61171
302.6	0.61082
302.7	0.61083
302.8	0.61095
302.9	0.61031
303	0.61025
303.1	0.6108
303.2	0.61085
303.3	0.61024
303.4	0.60961
303.5	0.60927
303.6	0.60976
303.7	0.61052
303.8	0.61083
303.9	0.61062
304	0.60991
304.1	0.60903
304.2	0.6081
304.3	0.60756
304.4	0.6079
304.5	0.60814
304.6	0.60914
304.7	0.61019
304.8	0.61172
304.9	0.61311
305	0.61434
305.1	0.61526
305.2	0.61599
305.3	0.61665
305.4	0.61676
305.5	0.61703
305.6	0.61664
305.7	0.61649
305.8	0.61591
305.9	0.61574
306	0.61532
306.1	0.61485
306.2	0.61401
306.3	0.61331
306.4	0.61251
306.5	0.61168
306.6	0.61113
306.7	0.61032
306.8	0.60967
306.9	0.60865
307	0.60785
307.1	0.60678
307.2	0.606
307.3	0.60521
307.4	0.60493
307.5	0.60432
307.6	0.60408
307.7	0.60441
307.8	0.60498
307.9	0.60604
308	0.6072
308.1	0.60853
308.2	0.6091
308.3	0.60959
308.4	0.60915
308.5	0.60838
308.6	0.60752
308.7	0.60697
308.8	0.60719
308.9	0.60823
309	0.6091
309.1	0.60947
309.2	0.60901
309.3	0.60799
309.4	0.607
309.5	0.60699
309.6	0.60758
309.7	0.60823
309.8	0.6078
309.9	0.60692
310	0.60596
310.1	0.60521
310.2	0.60494
310.3	0.60489
310.4	0.60558
310.5	0.60531
310.6	0.60449
310.7	0.60435
310.8	0.60476
310.9	0.60447
311	0.60458
311.1	0.60472
311.2	0.60423
311.3	0.60392
311.4	0.60457
311.5	0.60487
311.6	0.60465
311.7	0.60418
311.8	0.60421
311.9	0.60496
312	0.60615
312.1	0.60662
312.2	0.60647
312.3	0.60622
312.4	0.60591
312.5	0.60558
312.6	0.60564
312.7	0.60624
312.8	0.60752
312.9	0.60894
313	0.61054
313.1	0.61216
313.2	0.61316
313.3	0.61414
313.4	0.61437
313.5	0.61454
313.6	0.61397
313.7	0.61399
313.8	0.61336
313.9	0.61295
314	0.61201
314.1	0.61147
314.2	0.61087
314.3	0.61025
314.4	0.60965
314.5	0.60917
314.6	0.60869
314.7	0.60808
314.8	0.60769
314.9	0.60714
315	0.60656
315.1	0.60601
315.2	0.6056
315.3	0.60486
315.4	0.60427
315.5	0.60339
315.6	0.60272
315.7	0.60154
315.8	0.60041
315.9	0.59899
316	0.59797
316.1	0.59657
316.2	0.59571
316.3	0.59483
316.4	0.59445
316.5	0.59456
316.6	0.59516
316.7	0.59602
316.8	0.59633
316.9	0.59624
317	0.59546
317.1	0.59446
317.2	0.59355
317.3	0.59282
317.4	0.59273
317.5	0.59327
317.6	0.59358
317.7	0.59329
317.8	0.59236
317.9	0.5912
318	0.59063
318.1	0.59085
318.2	0.59164
318.3	0.59235
318.4	0.59308
318.5	0.59401
318.6	0.59467
318.7	0.59471
318.8	0.59403
318.9	0.59386
319	0.59399
319.1	0.59393
319.2	0.59339
319.3	0.59328
319.4	0.5933
319.5	0.5928
319.6	0.59277
319.7	0.5933
319.8	0.59327
319.9	0.59255
320	0.59204
320.1	0.59202
320.2	0.59287
320.3	0.59342
320.4	0.59327
320.5	0.59274
320.6	0.59216
320.7	0.59146
320.8	0.59127
320.9	0.59151
321	0.59261
321.1	0.594
321.2	0.59556
321.3	0.59681
321.4	0.59774
321.5	0.59839
321.6	0.59856
321.7	0.59912
321.8	0.59895
321.9	0.59868
322	0.59782
322.1	0.59738
322.2	0.5966
322.3	0.59609
322.4	0.59561
322.5	0.59533
322.6	0.59476
322.7	0.5942
322.8	0.59372
322.9	0.59307
323	0.59233
323.1	0.59156
323.2	0.59103
323.3	0.59051
323.4	0.58995
323.5	0.58911
323.6	0.58842
323.7	0.58748
323.8	0.58685
323.9	0.58585
324	0.58496
324.1	0.58359
324.2	0.58268
324.3	0.58168
324.4	0.58118
324.5	0.58066
324.6	0.58082
324.7	0.58161
324.8	0.58246
324.9	0.58326
325	0.58362
325.1	0.58373
325.2	0.58322
325.3	0.58252
325.4	0.58201
325.5	0.58179
325.6	0.58216
325.7	0.58316
325.8	0.58376
325.9	0.58375
326	0.58308
326.1	0.58247
326.2	0.58227
326.3	0.5829
326.4	0.58352
326.5	0.58373
326.6	0.5833
326.7	0.58265
326.8	0.58219
326.9	0.58202
327	0.58244
327.1	0.5826
327.2	0.58217
327.3	0.58207
327.4	0.58249
327.5	0.58198
327.6	0.58152
327.7	0.58181
327.8	0.58167
327.9	0.58133
328	0.58195
328.1	0.5823
328.2	0.58163
328.3	0.58117
328.4	0.58157
328.5	0.5824
328.6	0.58319
328.7	0.58326
328.8	0.58261
328.9	0.58188
329	0.5813
329.1	0.58113
329.2	0.58147
329.3	0.58216
329.4	0.58301
329.5	0.58383
329.6	0.58398
329.7	0.58399
329.8	0.58338
329.9	0.58286
330	0.58167
330.1	0.58055
330.2	0.57923
330.3	0.57817
330.4	0.57721
330.5	0.57654
330.6	0.57627
330.7	0.57569
330.8	0.57551
330.9	0.57531
331	0.57559
331.1	0.57583
331.2	0.57659
331.3	0.57729
331.4	0.57808
331.5	0.57873
331.6	0.57953
331.7	0.58045
331.8	0.58158
331.9	0.58294
332	0.58429
332.1	0.58559
332.2	0.5866
332.3	0.58776
332.4	0.58841
332.5	0.58917
332.6	0.58975
332.7	0.59041
332.8	0.59048
332.9	0.59009
333	0.58929
333.1	0.58823
333.2	0.58756
333.3	0.58701
333.4	0.58713
333.5	0.58788
333.6	0.589
333.7	0.5901
333.8	0.59095
333.9	0.59119
334	0.59089
334.1	0.59039
334.2	0.5902
334.3	0.5904
334.4	0.59136
334.5	0.59258
334.6	0.59307
334.7	0.59279
334.8	0.59233
334.9	0.59211
335	0.59192
335.1	0.59184
335.2	0.59147
335.3	0.59091
335.4	0.59023
335.5	0.59048
335.6	0.59105
335.7	0.59071
335.8	0.59037
335.9	0.59059
336	0.59016
336.1	0.5899
336.2	0.59031
336.3	0.59039
336.4	0.58967
336.5	0.58927
336.6	0.5896
336.7	0.5897
336.8	0.58903
336.9	0.58806
337	0.58726
337.1	0.58672
337.2	0.58657
337.3	0.5869
337.4	0.58731
337.5	0.58707
337.6	0.5862
337.7	0.58525
337.8	0.58386
337.9	0.58243
338	0.58145
338.1	0.58041
338.2	0.57982
338.3	0.57937
338.4	0.57969
338.5	0.57987
338.6	0.58063
338.7	0.58117
338.8	0.58202
338.9	0.58256
339	0.58327
339.1	0.58393
339.2	0.58427
339.3	0.58432
339.4	0.5842
339.5	0.5841
339.6	0.58384
339.7	0.58351
339.8	0.58316
339.9	0.58305
340	0.58276
340.1	0.58251
340.2	0.5824
340.3	0.58242
340.4	0.58249
340.5	0.58267
340.6	0.58315
340.7	0.5841
340.8	0.58505
340.9	0.58623
341	0.58721
341.1	0.58842
341.2	0.58911
341.3	0.58986
341.4	0.59009
341.5	0.58994
341.6	0.58943
341.7	0.58877
341.8	0.58819
341.9	0.58758
342	0.58773
342.1	0.58867
342.2	0.58957
342.3	0.59021
342.4	0.59013
342.5	0.58945
342.6	0.58866
342.7	0.58829
342.8	0.58871
342.9	0.58977
343	0.59024
343.1	0.58998
343.2	0.58911
343.3	0.58801
343.4	0.58693
343.5	0.586
343.6	0.58538
343.7	0.58502
343.8	0.58535
343.9	0.58512
344	0.5843
344.1	0.58419
344.2	0.58457
344.3	0.58413
344.4	0.58397
344.5	0.58419
344.6	0.58369
344.7	0.58292
344.8	0.58306
344.9	0.58349
345	0.58329
345.1	0.58259
345.2	0.58191
345.3	0.58164
345.4	0.58217
345.5	0.58281
345.6	0.58314
345.7	0.5829
345.8	0.58207
345.9	0.58121
346	0.5803
346.1	0.57946
346.2	0.57893
346.3	0.57862
346.4	0.57889
346.5	0.57939
346.6	0.58041
346.7	0.58141
346.8	0.58261
346.9	0.58364
347	0.58426
347.1	0.58465
347.2	0.58477
347.3	0.58491
347.4	0.58464
347.5	0.58444
347.6	0.5841
347.7	0.58386
347.8	0.58335
347.9	0.58277
348	0.58219
348.1	0.58167
348.2	0.58114
348.3	0.58043
348.4	0.57963
348.5	0.57864
348.6	0.57783
348.7	0.57683
348.8	0.57599
348.9	0.57529
349	0.57489
349.1	0.57457
349.2	0.57458
349.3	0.57479
349.4	0.57516
349.5	0.57613
349.6	0.57717
349.7	0.57814
349.8	0.57852
349.9	0.57873
350	0.57831
350.1	0.57754
350.2	0.57689
350.3	0.5763
350.4	0.5761
350.5	0.57667
350.6	0.57732
350.7	0.57771
350.8	0.57737
350.9	0.57667
351	0.57576
351.1	0.57543
351.2	0.57574
351.3	0.57647
351.4	0.57654
351.5	0.57596
351.6	0.57496
351.7	0.57381
351.8	0.57268
351.9	0.57168
352	0.57089
352.1	0.57049
352.2	0.57041
352.3	0.5696
352.4	0.56897
352.5	0.56897
352.6	0.56857
352.7	0.56784
352.8	0.56768
352.9	0.56715
353	0.56606
353.1	0.56566
353.2	0.56604
353.3	0.56567
353.4	0.5646
353.5	0.56342
353.6	0.5627
353.7	0.5626
353.8	0.5631
353.9	0.56339
354	0.56314
354.1	0.56231
354.2	0.56124
354.3	0.56016
354.4	0.55924
354.5	0.55849
354.6	0.55819
354.7	0.55792
354.8	0.55836
354.9	0.55887
355	0.55967
355.1	0.56059
355.2	0.5617
355.3	0.56242
355.4	0.56275
355.5	0.563
355.6	0.56308
355.7	0.56303
355.8	0.5627
355.9	0.56249
356	0.56202
356.1	0.56144
356.2	0.56057
356.3	0.55999
356.4	0.5591
356.5	0.55812
356.6	0.55712
356.7	0.5564
356.8	0.55555
356.9	0.55459
357	0.55367
357.1	0.55278
357.2	0.55208
357.3	0.5516
357.4	0.55136
357.5	0.5512
357.6	0.55121
357.7	0.55166
357.8	0.55222
357.9	0.55271
358	0.55285
358.1	0.55298
358.2	0.55285
358.3	0.55205
358.4	0.551
358.5	0.54975
358.6	0.54892
358.7	0.54862
358.8	0.5491
358.9	0.54984
359	0.55008
359.1	0.54981
359.2	0.54905
359.3	0.5478
359.4	0.54703
359.5	0.54753
359.6	0.54823
359.7	0.54829
359.8	0.54752
359.9	0.54651
360	0.54558
360.1	0.54463
360.2	0.54359
360.3	0.54287
360.4	0.54292
360.5	0.54306
360.6	0.54267
360.7	0.54221
360.8	0.54237
360.9	0.54192
361	0.54141
361.1	0.54173
361.2	0.54189
361.3	0.54133
361.4	0.54137
361.5	0.54193
361.6	0.54211
361.7	0.54144
361.8	0.54076
361.9	0.54075
362	0.54151
362.1	0.54241
362.2	0.54307
362.3	0.54305
362.4	0.54266
362.5	0.5421
362.6	0.54162
362.7	0.54132
362.8	0.54136
362.9	0.54163
363	0.54238
363.1	0.54343
363.2	0.54462
363.3	0.54601
363.4	0.54725
363.5	0.54833
363.6	0.54884
363.7	0.54923
363.8	0.54932
363.9	0.54952
364	0.54936
364.1	0.54937
364.2	0.54902
364.3	0.5488
364.4	0.5482
364.5	0.54766
364.6	0.5469
364.7	0.5465
364.8	0.54624
364.9	0.54574
365	0.5449
365.1	0.54392
365.2	0.54297
365.3	0.5419
365.4	0.541
365.5	0.54003
365.6	0.53922
365.7	0.53818
365.8	0.53726
365.9	0.53629
366	0.53568
366.1	0.53546
366.2	0.53589
366.3	0.53673
366.4	0.53749
366.5	0.53823
366.6	0.53864
366.7	0.53849
366.8	0.53799
366.9	0.5375
367	0.53679
367.1	0.53602
367.2	0.53583
367.3	0.53633
367.4	0.53679
367.5	0.53698
367.6	0.53661
367.7	0.53572
367.8	0.53481
367.9	0.5347
368	0.53517
368.1	0.5355
368.2	0.53515
368.3	0.53454
368.4	0.53383
368.5	0.53305
368.6	0.53242
368.7	0.53239
368.8	0.53276
368.9	0.53216
369	0.53129
369.1	0.53119
369.2	0.53115
369.3	0.53043
369.4	0.53021
369.5	0.53008
369.6	0.52936
369.7	0.52886
369.8	0.52917
369.9	0.52917
370	0.52846
370.1	0.52765
370.2	0.52733
370.3	0.52745
370.4	0.52803
370.5	0.52849
370.6	0.52846
370.7	0.52798
370.8	0.52731
370.9	0.52669
371	0.52636
371.1	0.52604
371.2	0.52628
371.3	0.52714
371.4	0.52841
371.5	0.52931
371.6	0.53027
371.7	0.53131
371.8	0.53205
371.9	0.53248
372	0.53285
372.1	0.53309
372.2	0.53288
372.3	0.53287
372.4	0.53273
372.5	0.53241
372.6	0.53177
372.7	0.53142
372.8	0.53109
372.9	0.53072
373	0.53006
373.1	0.52957
373.2	0.52879
373.3	0.52784
373.4	0.52703
373.5	0.52626
373.6	0.52539
373.7	0.52461
373.8	0.52407
373.9	0.52309
374	0.52214
374.1	0.5214
374.2	0.52093
374.3	0.52089
374.4	0.52117
374.5	0.52179
374.6	0.52265
374.7	0.52337
374.8	0.52369
374.9	0.52382
375	0.52361
375.1	0.52301
375.2	0.52227
375.3	0.5216
375.4	0.52127
375.5	0.52154
375.6	0.52226
375.7	0.52282
375.8	0.52273
375.9	0.52213
376	0.52132
376.1	0.52088
376.2	0.52112
376.3	0.52177
376.4	0.52196
376.5	0.52156
376.6	0.52072
376.7	0.5198
376.8	0.51902
376.9	0.51838
377	0.51831
377.1	0.51868
377.2	0.51852
377.3	0.51765
377.4	0.51752
377.5	0.51746
377.6	0.51671
377.7	0.5166
377.8	0.51674
377.9	0.51608
378	0.51562
378.1	0.516
378.2	0.51609
378.3	0.51535
378.4	0.51466
378.5	0.51473
378.6	0.51537
378.7	0.51582
378.8	0.51587
378.9	0.51517
379	0.51409
379.1	0.51316
379.2	0.5125
379.3	0.51229
379.4	0.51266
379.5	0.51326
379.6	0.51381
379.7	0.51415
379.8	0.51385
379.9	0.51326
380	0.51251
380.1	0.51181
380.2	0.51075
380.3	0.50981
380.4	0.50879
380.5	0.50794
380.6	0.50706
380.7	0.50621
380.8	0.50559
380.9	0.505
381	0.50443
381.1	0.50398
381.2	0.50366
381.3	0.50319
381.4	0.5028
381.5	0.50259
381.6	0.5027
381.7	0.50282
381.8	0.50287
381.9	0.50285
382	0.50266
382.1	0.5022
382.2	0.50178
382.3	0.50155
382.4	0.50125
382.5	0.50071
382.6	0.50007
382.7	0.4991
382.8	0.49805
382.9	0.49678
383	0.49564
383.1	0.49453
383.2	0.49372
383.3	0.49343
383.4	0.49374
383.5	0.49398
383.6	0.49431
383.7	0.49448
383.8	0.49416
383.9	0.49351
384	0.49271
384.1	0.49186
384.2	0.49159
384.3	0.49192
384.4	0.49257
384.5	0.49278
384.6	0.49229
384.7	0.49123
384.8	0.49034
384.9	0.49016
385	0.4906
385.1	0.49137
385.2	0.49187
385.3	0.49168
385.4	0.49089
385.5	0.49038
385.6	0.49047
385.7	0.49038
385.8	0.48976
385.9	0.49014
386	0.49064
386.1	0.49017
386.2	0.4899
386.3	0.49006
386.4	0.48955
386.5	0.48892
386.6	0.4888
386.7	0.48935
386.8	0.48943
386.9	0.48876
387	0.48776
387.1	0.48688
387.2	0.48635
387.3	0.48653
387.4	0.48716
387.5	0.48758
387.6	0.48743
387.7	0.48692
387.8	0.48598
387.9	0.48483
388	0.48366
388.1	0.48275
388.2	0.482
388.3	0.48127
388.4	0.48089
388.5	0.48051
388.6	0.48039
388.7	0.48053
388.8	0.48098
388.9	0.48138
389	0.48182
389.1	0.48208
389.2	0.48235
389.3	0.48261
389.4	0.48282
389.5	0.48292
389.6	0.48298
389.7	0.48294
389.8	0.48294
389.9	0.48284
390	0.48256
390.1	0.48235
390.2	0.48235
390.3	0.48246
390.4	0.48257
390.5	0.48296
390.6	0.48342
390.7	0.48416
390.8	0.48495
390.9	0.48576
391	0.48646
391.1	0.48706
391.2	0.48722
391.3	0.48739
391.4	0.48736
391.5	0.48689
391.6	0.48623
391.7	0.48543
391.8	0.48474
391.9	0.48464
392	0.48509
392.1	0.48587
392.2	0.48638
392.3	0.48635
392.4	0.48587
392.5	0.48511
392.6	0.48436
392.7	0.48404
392.8	0.48438
392.9	0.48482
393	0.48464
393.1	0.48401
393.2	0.48323
393.3	0.48241
393.4	0.48158
393.5	0.48071
393.6	0.47987
393.7	0.47932
393.8	0.47948
393.9	0.47945
394	0.47885
394.1	0.47876
394.2	0.47907
394.3	0.47852
394.4	0.47817
394.5	0.47827
394.6	0.47792
394.7	0.47749
394.8	0.47789
394.9	0.47838
395	0.47817
395.1	0.47745
395.2	0.47701
395.3	0.47706
395.4	0.47782
395.5	0.47872
395.6	0.47904
395.7	0.4786
395.8	0.47791
395.9	0.4773
396	0.47683
396.1	0.4766
396.2	0.47668
396.3	0.47732
396.4	0.47836
396.5	0.47927
396.6	0.48026
396.7	0.48137
396.8	0.48232
396.9	0.48297
397	0.48323
397.1	0.4833
397.2	0.4831
397.3	0.483
397.4	0.48268
397.5	0.48241
397.6	0.4819
397.7	0.4816
397.8	0.48131
397.9	0.48108
398	0.48065
398.1	0.4802
398.2	0.47976
398.3	0.47942
398.4	0.4789
398.5	0.47842
398.6	0.47784
398.7	0.47704
398.8	0.47635
398.9	0.47566
399	0.47488
399.1	0.47413
399.2	0.47341
399.3	0.47258
399.4	0.47196
399.5	0.47148
399.6	0.47136
399.7	0.47167
399.8	0.47215
399.9	0.47284
400	0.47305
400.1	0.4729
400.2	0.47231
400.3	0.47146
400.4	0.47033
400.5	0.4695
400.6	0.4692
400.7	0.46952
400.8	0.46995
400.9	0.47004
401	0.46946
401.1	0.46854
401.2	0.46755
401.3	0.46703
401.4	0.46704
401.5	0.4674
401.6	0.46754
401.7	0.46731
401.8	0.46687
401.9	0.46661
402	0.46659
402.1	0.46643
402.2	0.46562
402.3	0.46493
402.4	0.46482
402.5	0.46435
402.6	0.46365
402.7	0.46372
402.8	0.46389
402.9	0.4635
403	0.4635
403.1	0.46397
403.2	0.46408
403.3	0.46358
403.4	0.46364
403.5	0.46374
403.6	0.4635
403.7	0.46278
403.8	0.4618
403.9	0.46034
404	0.45903
404.1	0.45781
404.2	0.45728
404.3	0.45699
404.4	0.45706
404.5	0.45679
404.6	0.45617
404.7	0.45506
404.8	0.45401
404.9	0.45258
405	0.45094
405.1	0.44891
405.2	0.44677
405.3	0.44465
405.4	0.44261
405.5	0.44079
405.6	0.43933
405.7	0.43807
405.8	0.43669
405.9	0.43535
406	0.43417
406.1	0.43314
406.2	0.43216
406.3	0.43126
406.4	0.43042
406.5	0.42947
406.6	0.42841
406.7	0.42734
406.8	0.42634
406.9	0.4253
407	0.42411
407.1	0.42302
407.2	0.42176
407.3	0.42033
407.4	0.4189
407.5	0.41731
407.6	0.41574
407.7	0.4143
407.8	0.4131
407.9	0.41191
408	0.41094
408.1	0.41048
408.2	0.41031
408.3	0.41015
408.4	0.40978
408.5	0.40924
408.6	0.40833
408.7	0.40703
408.8	0.40571
408.9	0.40446
409	0.40348
409.1	0.40326
409.2	0.40317
409.3	0.40254
409.4	0.40141
409.5	0.40011
409.6	0.39895
409.7	0.39833
409.8	0.39821
409.9	0.39822
410	0.39798
410.1	0.39756
410.2	0.39728
410.3	0.39727
410.4	0.39694
410.5	0.39597
410.6	0.39523
410.7	0.39502
410.8	0.39435
410.9	0.39348
411	0.39299
411.1	0.39232
411.2	0.39136
411.3	0.39105
411.4	0.39098
411.5	0.3902
411.6	0.3892
411.7	0.3887
411.8	0.3886
411.9	0.38847
412	0.38796
412.1	0.38702
412.2	0.38591
412.3	0.38484
412.4	0.38405
412.5	0.3835
412.6	0.38311
412.7	0.38297
412.8	0.38287
412.9	0.38242
413	0.38143
413.1	0.38019
413.2	0.37894
413.3	0.37774
413.4	0.37649
413.5	0.37534
413.6	0.37425
413.7	0.37323
413.8	0.37239
413.9	0.37173
414	0.37104
414.1	0.3703
414.2	0.36978
414.3	0.36954
414.4	0.36941
414.5	0.36919
414.6	0.36897
414.7	0.36874
414.8	0.3686
414.9	0.36866
415	0.3687
415.1	0.36868
415.2	0.36868
415.3	0.36868
415.4	0.36847
415.5	0.36809
415.6	0.36777
415.7	0.36746
415.8	0.36702
415.9	0.3664
416	0.36553
416.1	0.36451
416.2	0.36343
416.3	0.36228
416.4	0.36125
416.5	0.36039
416.6	0.35973
416.7	0.35951
416.8	0.3595
416.9	0.35948
417	0.35939
417.1	0.35896
417.2	0.35813
417.3	0.3571
417.4	0.35625
417.5	0.35567
417.6	0.35553
417.7	0.35574
417.8	0.35558
417.9	0.35476
418	0.35371
418.1	0.35284
418.2	0.35247
418.3	0.35247
418.4	0.35273
418.5	0.35297
418.6	0.353
418.7	0.35258
418.8	0.35165
418.9	0.35086
419	0.35052
419.1	0.35014
419.2	0.34945
419.3	0.34908
419.4	0.3488
419.5	0.34814
419.6	0.34771
419.7	0.34752
419.8	0.34697
419.9	0.34616
420	0.34564
420.1	0.34553
420.2	0.34549
420.3	0.34505
420.4	0.34418
420.5	0.34325
420.6	0.34256
420.7	0.34222
420.8	0.34207
420.9	0.34203
421	0.34208
421.1	0.34208
421.2	0.34181
421.3	0.3413
421.4	0.34059
421.5	0.33946
421.6	0.33807
421.7	0.33694
421.8	0.33593
421.9	0.335
422	0.33423
422.1	0.33358
422.2	0.33294
422.3	0.3324
422.4	0.33194
422.5	0.33151
422.6	0.33123
422.7	0.33109
422.8	0.33113
422.9	0.33107
423	0.33095
423.1	0.33092
423.2	0.33092
423.3	0.33084
423.4	0.33086
423.5	0.33104
423.6	0.33114
423.7	0.33102
423.8	0.33079
423.9	0.33051
424	0.33014
424.1	0.32981
424.2	0.32941
424.3	0.32875
424.4	0.32788
424.5	0.32686
424.6	0.32578
424.7	0.32463
424.8	0.32376
424.9	0.32337
425	0.32322
425.1	0.32324
425.2	0.32328
425.3	0.32303
425.4	0.32251
425.5	0.3217
425.6	0.32074
425.7	0.31984
425.8	0.3193
425.9	0.31918
426	0.31915
426.1	0.31887
426.2	0.31814
426.3	0.31715
426.4	0.31626
426.5	0.31589
426.6	0.31601
426.7	0.31605
426.8	0.31589
426.9	0.31567
427	0.31516
427.1	0.31438
427.2	0.31391
427.3	0.31382
427.4	0.31352
427.5	0.31306
427.6	0.31275
427.7	0.31223
427.8	0.31161
427.9	0.31144
428	0.31124
428.1	0.31043
428.2	0.30971
428.3	0.30954
428.4	0.30955
428.5	0.30924
428.6	0.3085
428.7	0.30761
428.8	0.30686
428.9	0.3064
429	0.30617
429.1	0.30613
429.2	0.30603
429.3	0.30564
429.4	0.30494
429.5	0.30396
429.6	0.30286
429.7	0.3018
429.8	0.30092
429.9	0.30034
430	0.29987
430.1	0.29938
430.2	0.299
430.3	0.29884
430.4	0.29881
430.5	0.2989
430.6	0.29911
430.7	0.29922
430.8	0.29935
430.9	0.29944
431	0.29948
431.1	0.29946
431.2	0.29938
431.3	0.29931
431.4	0.29921
431.5	0.29913
431.6	0.29915
431.7	0.29915
431.8	0.29911
431.9	0.29904
432	0.29906
432.1	0.29919
432.2	0.29933
432.3	0.29946
432.4	0.29958
432.5	0.29978
432.6	0.30004
432.7	0.30026
432.8	0.30025
432.9	0.30004
433	0.29969
433.1	0.29915
433.2	0.29845
433.3	0.29777
433.4	0.29725
433.5	0.29696
433.6	0.29694
433.7	0.29705
433.8	0.29723
433.9	0.29726
434	0.29692
434.1	0.29641
434.2	0.29587
434.3	0.29536
434.4	0.29518
434.5	0.29544
434.6	0.29557
434.7	0.29516
434.8	0.29445
434.9	0.2938
435	0.2933
435.1	0.29272
435.2	0.29196
435.3	0.29114
435.4	0.2904
435.5	0.29024
435.6	0.29037
435.7	0.28999
435.8	0.28944
435.9	0.2891
436	0.28858
436.1	0.28808
436.2	0.28796
436.3	0.28767
436.4	0.287
436.5	0.28648
436.6	0.28626
436.7	0.2861
436.8	0.28564
436.9	0.28498
437	0.28436
437.1	0.28387
437.2	0.28359
437.3	0.28359
437.4	0.2837
437.5	0.28351
437.6	0.28296
437.7	0.2822
437.8	0.28137
437.9	0.28058
438	0.27982
438.1	0.27908
438.2	0.27847
438.3	0.27815
438.4	0.27795
438.5	0.27772
438.6	0.27757
438.7	0.27749
438.8	0.27744
438.9	0.27744
439	0.27744
439.1	0.27747
439.2	0.27752
439.3	0.2774
439.4	0.27726
439.5	0.27703
439.6	0.27665
439.7	0.27639
439.8	0.27624
439.9	0.27606
440	0.27581
440.1	0.27559
440.2	0.27537
440.3	0.27519
440.4	0.2752
440.5	0.27531
440.6	0.27544
440.7	0.27558
440.8	0.27568
440.9	0.27574
441	0.27559
441.1	0.27522
441.2	0.27485
441.3	0.27432
441.4	0.2735
441.5	0.27263
441.6	0.27183
441.7	0.27116
441.8	0.27086
441.9	0.27091
442	0.27102
442.1	0.27101
442.2	0.27067
442.3	0.27002
442.4	0.26922
442.5	0.26849
442.6	0.26809
442.7	0.26813
442.8	0.26822
442.9	0.26789
443	0.26727
443.1	0.26665
443.2	0.26617
443.3	0.26574
443.4	0.26538
443.5	0.26501
443.6	0.26435
443.7	0.26356
443.8	0.26306
443.9	0.26299
444	0.26273
444.1	0.26211
444.2	0.26176
444.3	0.26137
444.4	0.26067
444.5	0.26048
444.6	0.26054
444.7	0.25993
444.8	0.25913
444.9	0.25889
445	0.25893
445.1	0.25869
445.2	0.25813
445.3	0.25745
445.4	0.2568
445.5	0.25635
445.6	0.2562
445.7	0.25619
445.8	0.25606
445.9	0.25573
446	0.25512
446.1	0.2542
446.2	0.25319
446.3	0.25243
446.4	0.25182
446.5	0.25127
446.6	0.25083
446.7	0.25042
446.8	0.25013
446.9	0.25004
447	0.2501
447.1	0.2502
447.2	0.25027
447.3	0.25034
447.4	0.25043
447.5	0.2504
447.6	0.25025
447.7	0.25016
447.8	0.2501
447.9	0.2499
448	0.24958
448.1	0.24929
448.2	0.24904
448.3	0.2488
448.4	0.24859
448.5	0.24842
448.6	0.24831
448.7	0.24824
448.8	0.24827
448.9	0.2484
449	0.24848
449.1	0.24855
449.2	0.2486
449.3	0.24862
449.4	0.24852
449.5	0.2483
449.6	0.248
449.7	0.24757
449.8	0.24692
449.9	0.24618
450	0.24546
450.1	0.24478
450.2	0.24448
450.3	0.24463
450.4	0.24479
450.5	0.24472
450.6	0.24443
450.7	0.2438
450.8	0.24296
450.9	0.24238
451	0.2423
451.1	0.24254
451.2	0.2426
451.3	0.24217
451.4	0.24156
451.5	0.24096
451.6	0.24043
451.7	0.24018
451.8	0.24002
451.9	0.23965
452	0.23913
452.1	0.23859
452.2	0.23822
452.3	0.23809
452.4	0.23778
452.5	0.23758
452.6	0.23756
452.7	0.23709
452.8	0.23659
452.9	0.23654
453	0.23633
453.1	0.23581
453.2	0.23548
453.3	0.23545
453.4	0.2354
453.5	0.23502
453.6	0.23446
453.7	0.23408
453.8	0.23394
453.9	0.23406
454	0.23422
454.1	0.2342
454.2	0.23402
454.3	0.23365
454.4	0.23314
454.5	0.23265
454.6	0.23224
454.7	0.23184
454.8	0.23144
454.9	0.23119
455	0.23112
455.1	0.23104
455.2	0.23108
455.3	0.23119
455.4	0.23127
455.5	0.23135
455.6	0.23141
455.7	0.23143
455.8	0.23137
455.9	0.2312
456	0.23086
456.1	0.23048
456.2	0.23015
456.3	0.22978
456.4	0.22938
456.5	0.22896
456.6	0.22852
456.7	0.22811
456.8	0.22784
456.9	0.22759
457	0.22732
457.1	0.2271
457.2	0.22699
457.3	0.22704
457.4	0.22717
457.5	0.22741
457.6	0.22766
457.7	0.22785
457.8	0.22799
457.9	0.22802
458	0.22789
458.1	0.22759
458.2	0.22717
458.3	0.22668
458.4	0.22612
458.5	0.22553
458.6	0.22517
458.7	0.22521
458.8	0.22548
458.9	0.22565
459	0.22554
459.1	0.22518
459.2	0.22462
459.3	0.22407
459.4	0.22383
459.5	0.22398
459.6	0.22418
459.7	0.22405
459.8	0.22363
459.9	0.22309
460	0.22255
460.1	0.22204
460.2	0.22164
460.3	0.22134
460.4	0.22123
460.5	0.22119
460.6	0.22085
460.7	0.22057
460.8	0.22062
460.9	0.22041
461	0.22009
461.1	0.22002
461.2	0.21976
461.3	0.21928
461.4	0.21908
461.5	0.21904
461.6	0.21877
461.7	0.21833
461.8	0.21798
461.9	0.21802
462	0.21826
462.1	0.21816
462.2	0.21766
462.3	0.21708
462.4	0.2165
462.5	0.21603
462.6	0.21574
462.7	0.21562
462.8	0.21564
462.9	0.2157
463	0.2157
463.1	0.21565
463.2	0.21549
463.3	0.21513
463.4	0.21464
463.5	0.21409
463.6	0.21348
463.7	0.21293
463.8	0.21252
463.9	0.21221
464	0.21184
464.1	0.2115
464.2	0.21128
464.3	0.21121
464.4	0.21117
464.5	0.21112
464.6	0.21119
464.7	0.21119
464.8	0.21124
464.9	0.2113
465	0.21127
465.1	0.21125
465.2	0.21127
465.3	0.21125
465.4	0.21117
465.5	0.21112
465.6	0.21106
465.7	0.2109
465.8	0.21065
465.9	0.21027
466	0.20985
466.1	0.20942
466.2	0.2089
466.3	0.20834
466.4	0.20781
466.5	0.20731
466.6	0.20697
466.7	0.20694
466.8	0.20708
466.9	0.2073
467	0.20741
467.1	0.20727
467.2	0.20694
467.3	0.20642
467.4	0.20587
467.5	0.20551
467.6	0.20543
467.7	0.20555
467.8	0.20564
467.9	0.20542
468	0.2049
468.1	0.20437
468.2	0.20405
468.3	0.20402
468.4	0.20417
468.5	0.20432
468.6	0.20432
468.7	0.204
468.8	0.20353
468.9	0.20336
469	0.20345
469.1	0.20321
469.2	0.20285
469.3	0.20287
469.4	0.20276
469.5	0.20244
469.6	0.20241
469.7	0.2023
469.8	0.20183
469.9	0.20141
470	0.20132
470.1	0.20148
470.2	0.20148
470.3	0.20111
470.4	0.20065
470.5	0.20028
470.6	0.20001
470.7	0.19998
470.8	0.20017
470.9	0.2004
471	0.20052
471.1	0.20037
471.2	0.20001
471.3	0.19954
471.4	0.19911
471.5	0.19872
471.6	0.19832
471.7	0.19798
471.8	0.19771
471.9	0.19747
472	0.19727
472.1	0.19717
472.2	0.19719
472.3	0.19734
472.4	0.19756
472.5	0.19774
472.6	0.19791
472.7	0.19806
472.8	0.19823
472.9	0.19843
473	0.19859
473.1	0.19878
473.2	0.19903
473.3	0.19919
473.4	0.19927
473.5	0.19935
473.6	0.19944
473.7	0.19961
473.8	0.19978
473.9	0.1999
474	0.19998
474.1	0.19998
474.2	0.19994
474.3	0.19981
474.4	0.19953
474.5	0.19919
474.6	0.19879
474.7	0.1983
474.8	0.19781
474.9	0.19733
475	0.19704
475.1	0.19709
475.2	0.19727
475.3	0.19743
475.4	0.19751
475.5	0.19736
475.6	0.19702
475.7	0.19655
475.8	0.1961
475.9	0.19595
476	0.1961
476.1	0.19627
476.2	0.1962
476.3	0.19583
476.4	0.19532
476.5	0.19498
476.6	0.19497
476.7	0.1951
476.8	0.19513
476.9	0.195
477	0.19459
477.1	0.19412
477.2	0.194
477.3	0.19408
477.4	0.19394
477.5	0.19374
477.6	0.19366
477.7	0.19341
477.8	0.19312
477.9	0.19314
478	0.19306
478.1	0.19264
478.2	0.19228
478.3	0.19222
478.4	0.19223
478.5	0.192
478.6	0.19156
478.7	0.19116
478.8	0.19096
478.9	0.19095
479	0.19104
479.1	0.19109
479.2	0.19096
479.3	0.19065
479.4	0.19025
479.5	0.18981
479.6	0.18934
479.7	0.18888
479.8	0.18849
479.9	0.18827
480	0.18815
480.1	0.18809
480.2	0.18811
480.3	0.18829
480.4	0.18855
480.5	0.18875
480.6	0.18891
480.7	0.18906
480.8	0.18918
480.9	0.18929
481	0.18934
481.1	0.18931
481.2	0.18923
481.3	0.18906
481.4	0.18885
481.5	0.18863
481.6	0.1884
481.7	0.18822
481.8	0.18813
481.9	0.18806
482	0.18795
482.1	0.18795
482.2	0.18805
482.3	0.18816
482.4	0.18834
482.5	0.1885
482.6	0.18861
482.7	0.18873
482.8	0.18884
482.9	0.18887
483	0.18876
483.1	0.18858
483.2	0.18829
483.3	0.18788
483.4	0.18744
483.5	0.18701
483.6	0.18685
483.7	0.18704
483.8	0.18729
483.9	0.1875
484	0.1875
484.1	0.18712
484.2	0.18665
484.3	0.18634
484.4	0.18623
484.5	0.18638
484.6	0.18653
484.7	0.18646
484.8	0.18617
484.9	0.18572
485	0.18533
485.1	0.18504
485.2	0.18467
485.3	0.18432
485.4	0.18414
485.5	0.18418
485.6	0.18425
485.7	0.184
485.8	0.18383
485.9	0.18394
486	0.18385
486.1	0.18369
486.2	0.18372
486.3	0.18361
486.4	0.18338
486.5	0.18338
486.6	0.18358
486.7	0.18364
486.8	0.18342
486.9	0.18301
487	0.18269
487.1	0.18265
487.2	0.18286
487.3	0.18312
487.4	0.18333
487.5	0.18335
487.6	0.18309
487.7	0.18268
487.8	0.18233
487.9	0.1821
488	0.18193
488.1	0.18176
488.2	0.18164
488.3	0.18158
488.4	0.1816
488.5	0.18179
488.6	0.18208
488.7	0.18233
488.8	0.18258
488.9	0.18278
489	0.18286
489.1	0.18288
489.2	0.18292
489.3	0.18297
489.4	0.18297
489.5	0.18287
489.6	0.18273
489.7	0.18256
489.8	0.18237
489.9	0.18224
490	0.1822
490.1	0.18217
490.2	0.1821
490.3	0.18214
490.4	0.18227
490.5	0.18233
490.6	0.18245
490.7	0.18269
490.8	0.18293
490.9	0.18313
491	0.18324
491.1	0.18324
491.2	0.18315
491.3	0.183
491.4	0.18275
491.5	0.18246
491.6	0.18208
491.7	0.18161
491.8	0.18131
491.9	0.18127
492	0.18142
492.1	0.18174
492.2	0.18191
492.3	0.18171
492.4	0.18131
492.5	0.18084
492.6	0.18052
492.7	0.18056
492.8	0.18079
492.9	0.18089
493	0.18065
493.1	0.18017
493.2	0.17979
493.3	0.1796
493.4	0.17946
493.5	0.17933
493.6	0.17914
493.7	0.17878
493.8	0.17847
493.9	0.17855
494	0.17859
494.1	0.17827
494.2	0.17814
494.3	0.17818
494.4	0.17798
494.5	0.17792
494.6	0.17797
494.7	0.17769
494.8	0.17731
494.9	0.17724
495	0.17742
495.1	0.17728
495.2	0.17679
495.3	0.17644
495.4	0.17626
495.5	0.17624
495.6	0.17637
495.7	0.17654
495.8	0.17651
495.9	0.17617
496	0.17567
496.1	0.17516
496.2	0.17475
496.3	0.17445
496.4	0.17428
496.5	0.17415
496.6	0.17407
496.7	0.17412
496.8	0.17427
496.9	0.17442
497	0.17455
497.1	0.17469
497.2	0.17476
497.3	0.17474
497.4	0.17461
497.5	0.17439
497.6	0.17415
497.7	0.17388
497.8	0.17358
497.9	0.17327
498	0.17293
498.1	0.17256
498.2	0.1722
498.3	0.17187
498.4	0.17158
498.5	0.17132
498.6	0.17104
498.7	0.1707
498.8	0.17039
498.9	0.17014
499	0.17
499.1	0.16999
499.2	0.17009
499.3	0.17024
499.4	0.17036
499.5	0.1705
499.6	0.17062
499.7	0.17069
499.8	0.17068
499.9	0.17052
500	0.17022
500.1	0.16987
500.2	0.16948
500.3	0.16913
500.4	0.16901
500.5	0.16908
500.6	0.16919
500.7	0.1693
500.8	0.16921
500.9	0.16884
501	0.16845
501.1	0.16829
501.2	0.16835
501.3	0.16849
501.4	0.16851
501.5	0.16825
501.6	0.16787
501.7	0.16752
501.8	0.16717
501.9	0.16678
502	0.16642
502.1	0.16629
502.2	0.16634
502.3	0.16623
502.4	0.16598
502.5	0.16604
502.6	0.16608
502.7	0.16579
502.8	0.1657
502.9	0.16568
503	0.16537
503.1	0.16517
503.2	0.16521
503.3	0.16516
503.4	0.16487
503.5	0.16451
503.6	0.1643
503.7	0.16435
503.8	0.16452
503.9	0.16461
504	0.16452
504.1	0.16423
504.2	0.16388
504.3	0.16357
504.4	0.16335
504.5	0.16325
504.6	0.16321
504.7	0.16323
504.8	0.16337
504.9	0.16357
505	0.16376
505.1	0.16389
505.2	0.16394
505.3	0.16383
505.4	0.16361
505.5	0.16331
505.6	0.16296
505.7	0.16256
505.8	0.16213
505.9	0.16174
506	0.16134
506.1	0.16095
506.2	0.16059
506.3	0.1603
506.4	0.16003
506.5	0.15972
506.6	0.15943
506.7	0.15919
506.8	0.15892
506.9	0.15868
507	0.15845
507.1	0.1582
507.2	0.15792
507.3	0.15755
507.4	0.15719
507.5	0.15698
507.6	0.15688
507.7	0.1568
507.8	0.15677
507.9	0.15688
508	0.15705
508.1	0.15722
508.2	0.15749
508.3	0.15764
508.4	0.15759
508.5	0.15743
508.6	0.15714
508.7	0.15675
508.8	0.15643
508.9	0.15634
509	0.15647
509.1	0.15675
509.2	0.15694
509.3	0.15683
509.4	0.15657
509.5	0.1562
509.6	0.156
509.7	0.15614
509.8	0.15631
509.9	0.1563
510	0.15618
510.1	0.15604
510.2	0.15586
510.3	0.15585
510.4	0.15596
510.5	0.15585
510.6	0.15558
510.7	0.15557
510.8	0.15563
510.9	0.1554
511	0.15537
511.1	0.15538
511.2	0.1551
511.3	0.15494
511.4	0.15498
511.5	0.15484
511.6	0.1545
511.7	0.15429
511.8	0.15433
511.9	0.15449
512	0.15441
512.1	0.15403
512.2	0.15365
512.3	0.15342
512.4	0.15333
512.5	0.15333
512.6	0.15342
512.7	0.15343
512.8	0.15336
512.9	0.15324
513	0.15298
513.1	0.15259
513.2	0.15221
513.3	0.15186
513.4	0.15156
513.5	0.15134
513.6	0.15121
513.7	0.15114
513.8	0.15109
513.9	0.15109
514	0.15116
514.1	0.15125
514.2	0.15137
514.3	0.15158
514.4	0.15175
514.5	0.15184
514.6	0.15194
514.7	0.152
514.8	0.15208
514.9	0.15208
515	0.15201
515.1	0.15197
515.2	0.15199
515.3	0.15197
515.4	0.15196
515.5	0.152
515.6	0.15204
515.7	0.15211
515.8	0.15225
515.9	0.15239
516	0.1525
516.1	0.15261
516.2	0.15265
516.3	0.15253
516.4	0.15233
516.5	0.15203
516.6	0.15166
516.7	0.15124
516.8	0.15081
516.9	0.15047
517	0.15026
517.1	0.15028
517.2	0.15044
517.3	0.15056
517.4	0.15058
517.5	0.15035
517.6	0.14996
517.7	0.14965
517.8	0.14955
517.9	0.14964
518	0.14976
518.1	0.14978
518.2	0.14966
518.3	0.14936
518.4	0.14898
518.5	0.14859
518.6	0.14825
518.7	0.14803
518.8	0.14802
518.9	0.14816
519	0.14805
519.1	0.14789
519.2	0.14794
519.3	0.14787
519.4	0.14769
519.5	0.14774
519.6	0.14775
519.7	0.14758
519.8	0.14756
519.9	0.14776
520	0.1478
520.1	0.14755
520.2	0.14729
520.3	0.14721
520.4	0.1473
520.5	0.1475
520.6	0.14764
520.7	0.14758
520.8	0.14741
520.9	0.14716
521	0.14693
521.1	0.14684
521.2	0.14681
521.3	0.14689
521.4	0.14708
521.5	0.1473
521.6	0.14752
521.7	0.14773
521.8	0.1479
521.9	0.1479
522	0.14775
522.1	0.14756
522.2	0.14736
522.3	0.14709
522.4	0.1468
522.5	0.14657
522.6	0.14634
522.7	0.14605
522.8	0.14577
522.9	0.14553
523	0.14531
523.1	0.14511
523.2	0.14493
523.3	0.1448
523.4	0.14468
523.5	0.14446
523.6	0.14424
523.7	0.14408
523.8	0.14393
523.9	0.14379
524	0.14368
524.1	0.14356
524.2	0.14342
524.3	0.14334
524.4	0.14333
524.5	0.14343
524.6	0.14368
524.7	0.14402
524.8	0.14436
524.9	0.14459
525	0.14467
525.1	0.14465
525.2	0.14453
525.3	0.14434
525.4	0.14418
525.5	0.14414
525.6	0.14426
525.7	0.14453
525.8	0.1448
525.9	0.14486
526	0.14477
526.1	0.14461
526.2	0.14446
526.3	0.14448
526.4	0.14471
526.5	0.14497
526.6	0.14507
526.7	0.14503
526.8	0.14492
526.9	0.14491
527	0.14507
527.1	0.14524
527.2	0.14518
527.3	0.14506
527.4	0.14515
527.5	0.14516
527.6	0.14503
527.7	0.14509
527.8	0.14516
527.9	0.14504
528	0.14505
528.1	0.14516
528.2	0.14504
528.3	0.14483
528.4	0.14478
528.5	0.14495
528.6	0.14519
528.7	0.1452
528.8	0.14501
528.9	0.14478
529	0.14463
529.1	0.14457
529.2	0.14458
529.3	0.14473
529.4	0.14495
529.5	0.1451
529.6	0.14511
529.7	0.14497
529.8	0.14472
529.9	0.14449
530	0.1443
530.1	0.1441
530.2	0.14395
530.3	0.14389
530.4	0.1439
530.5	0.14399
530.6	0.14413
530.7	0.14429
530.8	0.1445
530.9	0.14476
531	0.14504
531.1	0.1453
531.2	0.14556
531.3	0.14581
531.4	0.14606
531.5	0.14632
531.6	0.1465
531.7	0.14665
531.8	0.14688
531.9	0.14712
532	0.14733
532.1	0.14757
532.2	0.1478
532.3	0.14801
532.4	0.14821
532.5	0.14838
532.6	0.1485
532.7	0.1486
532.8	0.14866
532.9	0.1486
533	0.1484
533.1	0.1481
533.2	0.14776
533.3	0.14748
533.4	0.14725
533.5	0.14712
533.6	0.1472
533.7	0.14738
533.8	0.14758
533.9	0.14774
534	0.14771
534.1	0.14752
534.2	0.14727
534.3	0.14703
534.4	0.14701
534.5	0.14718
534.6	0.14734
534.7	0.14732
534.8	0.14712
534.9	0.14685
535	0.14663
535.1	0.1465
535.2	0.14634
535.3	0.1461
535.4	0.14592
535.5	0.14595
535.6	0.14618
535.7	0.14622
535.8	0.1461
535.9	0.14615
536	0.14617
536.1	0.1461
536.2	0.14625
536.3	0.14634
536.4	0.14617
536.5	0.14608
536.6	0.14621
536.7	0.14626
536.8	0.14615
536.9	0.14601
537	0.14595
537.1	0.14603
537.2	0.14624
537.3	0.14651
537.4	0.14667
537.5	0.14662
537.6	0.14648
537.7	0.14633
537.8	0.14615
537.9	0.14602
538	0.14596
538.1	0.14593
538.2	0.14604
538.3	0.14628
538.4	0.14654
538.5	0.14682
538.6	0.14714
538.7	0.14734
538.8	0.14746
538.9	0.14758
539	0.1476
539.1	0.14751
539.2	0.14738
539.3	0.14725
539.4	0.14711
539.5	0.14692
539.6	0.14674
539.7	0.14657
539.8	0.14639
539.9	0.14626
540	0.14611
540.1	0.14589
540.2	0.14573
540.3	0.14568
540.4	0.14563
540.5	0.1455
540.6	0.14542
540.7	0.14548
540.8	0.14566
540.9	0.14588
541	0.14614
541.1	0.14644
541.2	0.14671
541.3	0.14691
541.4	0.14704
541.5	0.14701
541.6	0.14692
541.7	0.14678
541.8	0.14655
541.9	0.14632
542	0.14622
542.1	0.1463
542.2	0.14657
542.3	0.14689
542.4	0.14704
542.5	0.147
542.6	0.14686
542.7	0.14659
542.8	0.14644
542.9	0.14666
543	0.14696
543.1	0.14701
543.2	0.14684
543.3	0.14659
543.4	0.14631
543.5	0.14612
543.6	0.14606
543.7	0.14605
543.8	0.14616
543.9	0.14618
544	0.14603
544.1	0.14608
544.2	0.14626
544.3	0.14614
544.4	0.14606
544.5	0.14621
544.6	0.14616
544.7	0.146
544.8	0.14608
544.9	0.1462
545	0.14616
545.1	0.14599
545.2	0.14585
545.3	0.14596
545.4	0.14627
545.5	0.14646
545.6	0.14639
545.7	0.14614
545.8	0.14586
545.9	0.14563
546	0.14547
546.1	0.14542
546.2	0.14549
546.3	0.14565
546.4	0.14588
546.5	0.14611
546.6	0.14624
546.7	0.14623
546.8	0.14617
546.9	0.14604
547	0.14578
547.1	0.14552
547.2	0.14529
547.3	0.14511
547.4	0.14492
547.5	0.14477
547.6	0.14469
547.7	0.14458
547.8	0.14447
547.9	0.14444
548	0.1444
548.1	0.14432
548.2	0.14428
548.3	0.14428
548.4	0.14424
548.5	0.14419
548.6	0.14417
548.7	0.14414
548.8	0.14406
548.9	0.1439
549	0.14372
549.1	0.14352
549.2	0.14331
549.3	0.14311
549.4	0.14294
549.5	0.14276
549.6	0.14261
549.7	0.14257
549.8	0.14264
549.9	0.14281
550	0.14307
550.1	0.14337
550.2	0.14355
550.3	0.14349
550.4	0.14329
550.5	0.14298
550.6	0.14268
550.7	0.1425
550.8	0.14255
550.9	0.1428
551	0.14297
551.1	0.14294
551.2	0.14272
551.3	0.14237
551.4	0.1422
551.5	0.14237
551.6	0.14263
551.7	0.14273
551.8	0.14275
551.9	0.14283
552	0.14296
552.1	0.14302
552.2	0.1429
552.3	0.14265
552.4	0.14256
552.5	0.14248
552.6	0.1422
552.7	0.14218
552.8	0.14221
552.9	0.14195
553	0.14185
553.1	0.14194
553.2	0.14186
553.3	0.1416
553.4	0.14141
553.5	0.14141
553.6	0.14148
553.7	0.14139
553.8	0.14108
553.9	0.14071
554	0.14045
554.1	0.14032
554.2	0.14031
554.3	0.14047
554.4	0.14071
554.5	0.14087
554.6	0.14091
554.7	0.14071
554.8	0.14039
554.9	0.14012
555	0.13985
555.1	0.1395
555.2	0.13921
555.3	0.13902
555.4	0.13887
555.5	0.13873
555.6	0.13861
555.7	0.13852
555.8	0.13852
555.9	0.13859
556	0.1387
556.1	0.13882
556.2	0.13891
556.3	0.13902
556.4	0.13913
556.5	0.13926
556.6	0.13943
556.7	0.13962
556.8	0.13978
556.9	0.1399
557	0.13995
557.1	0.13995
557.2	0.13995
557.3	0.13993
557.4	0.1399
557.5	0.13986
557.6	0.13973
557.7	0.13946
557.8	0.13914
557.9	0.13877
558	0.13834
558.1	0.13798
558.2	0.1377
558.3	0.1375
558.4	0.13743
558.5	0.1374
558.6	0.13742
558.7	0.13748
558.8	0.13743
558.9	0.13724
559	0.13699
559.1	0.13669
559.2	0.1364
559.3	0.13636
559.4	0.13653
559.5	0.13662
559.6	0.13654
559.7	0.13624
559.8	0.13592
559.9	0.13577
560	0.13576
560.1	0.13582
560.2	0.13581
560.3	0.13567
560.4	0.13544
560.5	0.13526
560.6	0.13525
560.7	0.13519
560.8	0.13496
560.9	0.13493
561	0.13501
561.1	0.13487
561.2	0.13479
561.3	0.13478
561.4	0.13461
561.5	0.13441
561.6	0.13438
561.7	0.13451
561.8	0.13453
561.9	0.13432
562	0.13409
562.1	0.13396
562.2	0.13396
562.3	0.1341
562.4	0.13426
562.5	0.13429
562.6	0.13419
562.7	0.13394
562.8	0.13362
562.9	0.13331
563	0.13305
563.1	0.13287
563.2	0.13279
563.3	0.13283
563.4	0.13294
563.5	0.13311
563.6	0.13334
563.7	0.13353
563.8	0.13366
563.9	0.13381
564	0.13395
564.1	0.13396
564.2	0.13386
564.3	0.13377
564.4	0.13365
564.5	0.13345
564.6	0.13322
564.7	0.13303
564.8	0.13291
564.9	0.13278
565	0.13255
565.1	0.13227
565.2	0.132
565.3	0.1318
565.4	0.13167
565.5	0.13159
565.6	0.13151
565.7	0.13146
565.8	0.13149
565.9	0.13156
566	0.13168
566.1	0.13196
566.2	0.1323
566.3	0.13256
566.4	0.13274
566.5	0.13283
566.6	0.1328
566.7	0.13264
566.8	0.13244
566.9	0.13223
567	0.13205
567.1	0.13209
567.2	0.13232
567.3	0.13254
567.4	0.1327
567.5	0.1327
567.6	0.13254
567.7	0.13238
567.8	0.13228
567.9	0.13231
568	0.13249
568.1	0.13262
568.2	0.13258
568.3	0.13242
568.4	0.13223
568.5	0.13202
568.6	0.13181
568.7	0.13165
568.8	0.13172
568.9	0.13196
569	0.13203
569.1	0.13199
569.2	0.13206
569.3	0.13202
569.4	0.13191
569.5	0.13204
569.6	0.1321
569.7	0.13197
569.8	0.13202
569.9	0.13227
570	0.13239
570.1	0.13224
570.2	0.13201
570.3	0.13194
570.4	0.13206
570.5	0.13231
570.6	0.13249
570.7	0.13246
570.8	0.13228
570.9	0.1321
571	0.13195
571.1	0.13187
571.2	0.13186
571.3	0.13191
571.4	0.13208
571.5	0.13231
571.6	0.13252
571.7	0.13269
571.8	0.13284
571.9	0.13294
572	0.13297
572.1	0.13289
572.2	0.13274
572.3	0.13254
572.4	0.13234
572.5	0.13211
572.6	0.13187
572.7	0.13169
572.8	0.13153
572.9	0.13133
573	0.13112
573.1	0.13098
573.2	0.13085
573.3	0.13069
573.4	0.13053
573.5	0.13038
573.6	0.13023
573.7	0.13006
573.8	0.12992
573.9	0.12982
574	0.12971
574.1	0.12962
574.2	0.12961
574.3	0.1297
574.4	0.1299
574.5	0.1302
574.6	0.13055
574.7	0.13087
574.8	0.13108
574.9	0.13118
575	0.13123
575.1	0.13119
575.2	0.13106
575.3	0.13088
575.4	0.13076
575.5	0.13077
575.6	0.13096
575.7	0.13126
575.8	0.13148
575.9	0.13148
576	0.13131
576.1	0.13112
576.2	0.13104
576.3	0.13119
576.4	0.13145
576.5	0.13155
576.6	0.13148
576.7	0.13133
576.8	0.13115
576.9	0.13103
577	0.13105
577.1	0.13128
577.2	0.13144
577.3	0.13132
577.4	0.1313
577.5	0.13138
577.6	0.1313
577.7	0.13131
577.8	0.13148
577.9	0.13147
578	0.13137
578.1	0.13149
578.2	0.13165
578.3	0.13155
578.4	0.13136
578.5	0.13133
578.6	0.13144
578.7	0.13166
578.8	0.13183
578.9	0.13174
579	0.13153
579.1	0.13128
579.2	0.13107
579.3	0.131
579.4	0.13101
579.5	0.13113
579.6	0.13135
579.7	0.13159
579.8	0.13175
579.9	0.13179
580	0.13177
580.1	0.13167
580.2	0.13151
580.3	0.1313
580.4	0.13111
580.5	0.13096
580.6	0.13089
580.7	0.13078
580.8	0.13064
580.9	0.13059
581	0.1306
581.1	0.13062
581.2	0.13064
581.3	0.13068
581.4	0.13075
581.5	0.13079
581.6	0.1308
581.7	0.13088
581.8	0.13099
581.9	0.13102
582	0.13101
582.1	0.13102
582.2	0.13098
582.3	0.13086
582.4	0.13072
582.5	0.13057
582.6	0.13039
582.7	0.13024
582.8	0.13006
582.9	0.12987
583	0.12975
583.1	0.12971
583.2	0.12983
583.3	0.13005
583.4	0.13031
583.5	0.13057
583.6	0.1307
583.7	0.13064
583.8	0.13049
583.9	0.13029
584	0.1301
584.1	0.13011
584.2	0.13034
584.3	0.13059
584.4	0.13068
584.5	0.13055
584.6	0.13034
584.7	0.13017
584.8	0.13018
584.9	0.1304
585	0.13064
585.1	0.13079
585.2	0.13092
585.3	0.13114
585.4	0.13136
585.5	0.13138
585.6	0.13121
585.7	0.1312
585.8	0.13137
585.9	0.13133
586	0.13124
586.1	0.13131
586.2	0.1313
586.3	0.13122
586.4	0.13126
586.5	0.13126
586.6	0.13104
586.7	0.13085
586.8	0.13091
586.9	0.13114
587	0.13125
587.1	0.13111
587.2	0.13091
587.3	0.13073
587.4	0.13065
587.5	0.13075
587.6	0.13096
587.7	0.13118
587.8	0.13136
587.9	0.13149
588	0.13147
588.1	0.13127
588.2	0.13101
588.3	0.13079
588.4	0.13062
588.5	0.13049
588.6	0.13042
588.7	0.13037
588.8	0.1304
588.9	0.13049
589	0.1306
589.1	0.13074
589.2	0.13091
589.3	0.13117
589.4	0.13146
589.5	0.13168
589.6	0.13188
589.7	0.13215
589.8	0.13242
589.9	0.13264
590	0.13287
590.1	0.13308
590.2	0.13326
590.3	0.13349
590.4	0.13371
590.5	0.13389
590.6	0.13407
590.7	0.13421
590.8	0.13424
590.9	0.1342
591	0.13418
591.1	0.13411
591.2	0.13398
591.3	0.13379
591.4	0.13354
591.5	0.13328
591.6	0.13307
591.7	0.13294
591.8	0.133
591.9	0.1332
592	0.13341
592.1	0.13362
592.2	0.13372
592.3	0.13365
592.4	0.13341
592.5	0.1332
592.6	0.13312
592.7	0.13329
592.8	0.13363
592.9	0.13378
593	0.13371
593.1	0.13356
593.2	0.13339
593.3	0.1333
593.4	0.13334
593.5	0.13332
593.6	0.13322
593.7	0.1331
593.8	0.13302
593.9	0.1332
594	0.13344
594.1	0.13345
594.2	0.13352
594.3	0.13364
594.4	0.13359
594.5	0.13366
594.6	0.13381
594.7	0.13377
594.8	0.13376
594.9	0.13397
595	0.13423
595.1	0.13427
595.2	0.13411
595.3	0.13399
595.4	0.13411
595.5	0.1344
595.6	0.13466
595.7	0.13479
595.8	0.13476
595.9	0.13456
596	0.13433
596.1	0.13422
596.2	0.13423
596.3	0.13431
596.4	0.13451
596.5	0.13482
596.6	0.13516
596.7	0.13543
596.8	0.1357
596.9	0.13595
597	0.13605
597.1	0.136
597.2	0.13588
597.3	0.13576
597.4	0.13563
597.5	0.13553
597.6	0.13546
597.7	0.13544
597.8	0.13545
597.9	0.1354
598	0.13532
598.1	0.13526
598.2	0.13527
598.3	0.13535
598.4	0.13542
598.5	0.13538
598.6	0.1353
598.7	0.13529
598.8	0.13522
598.9	0.13507
599	0.13502
599.1	0.13499
599.2	0.13492
599.3	0.13486
599.4	0.13483
599.5	0.13482
599.6	0.13488
599.7	0.13504
599.8	0.13539
599.9	0.13586
600	0.13624
600.1	0.13661
600.2	0.13687
600.3	0.13696
600.4	0.13696
600.5	0.13695
600.6	0.13691
600.7	0.13693
600.8	0.13718
600.9	0.1376
601	0.13796
601.1	0.13806
601.2	0.13801
601.3	0.1379
601.4	0.13786
601.5	0.13806
601.6	0.13844
601.7	0.13884
601.8	0.13918
601.9	0.13956
602	0.13997
602.1	0.14023
602.2	0.14029
602.3	0.14028
602.4	0.14044
602.5	0.14052
602.6	0.14043
602.7	0.14056
602.8	0.14068
602.9	0.14057
603	0.14065
603.1	0.14084
603.2	0.14084
603.3	0.14078
603.4	0.1409
603.5	0.14135
603.6	0.14202
603.7	0.14249
603.8	0.14277
603.9	0.14311
604	0.14357
604.1	0.14416
604.2	0.14484
604.3	0.14558
604.4	0.14626
604.5	0.1469
604.6	0.14769
604.7	0.14847
604.8	0.14918
604.9	0.14988
605	0.15056
605.1	0.15122
605.2	0.15189
605.3	0.15264
605.4	0.15352
605.5	0.1544
605.6	0.15524
605.7	0.15609
605.8	0.15695
605.9	0.15782
606	0.15871
606.1	0.15958
606.2	0.1604
606.3	0.16118
606.4	0.16192
606.5	0.16272
606.6	0.16354
606.7	0.16425
606.8	0.16493
606.9	0.16571
607	0.16652
607.1	0.16733
607.2	0.16815
607.3	0.16901
607.4	0.16981
607.5	0.17061
607.6	0.17145
607.7	0.17219
607.8	0.1728
607.9	0.17336
608	0.17382
608.1	0.17413
608.2	0.17435
608.3	0.17461
608.4	0.17483
608.5	0.175
608.6	0.17542
608.7	0.1761
608.8	0.17681
608.9	0.17752
609	0.17816
609.1	0.17862
609.2	0.17886
609.3	0.17898
609.4	0.17922
609.5	0.17984
609.6	0.18065
609.7	0.18141
609.8	0.18193
609.9	0.1821
610	0.18221
610.1	0.18246
610.2	0.18268
610.3	0.18285
610.4	0.18318
610.5	0.18382
610.6	0.18456
610.7	0.18493
610.8	0.18524
610.9	0.18584
611	0.18625
611.1	0.18665
611.2	0.18738
611.3	0.18789
611.4	0.18812
611.5	0.18867
611.6	0.18943
611.7	0.18992
611.8	0.1902
611.9	0.19052
612	0.191
612.1	0.19172
612.2	0.19256
612.3	0.19319
612.4	0.19357
612.5	0.19376
612.6	0.19389
612.7	0.19405
612.8	0.19428
612.9	0.19465
613	0.19522
613.1	0.19601
613.2	0.19689
613.3	0.19776
613.4	0.19854
613.5	0.19918
613.6	0.19973
613.7	0.20014
613.8	0.20048
613.9	0.2008
614	0.20112
614.1	0.20138
614.2	0.20154
614.3	0.20168
614.4	0.20185
614.5	0.20202
614.6	0.20223
614.7	0.20251
614.8	0.20273
614.9	0.20285
615	0.20301
615.1	0.20328
615.2	0.20353
615.3	0.20377
615.4	0.20401
615.5	0.20423
615.6	0.20436
615.7	0.20439
615.8	0.20452
615.9	0.20478
616	0.20505
616.1	0.20539
616.2	0.20588
616.3	0.20653
616.4	0.20728
616.5	0.20814
616.6	0.20902
616.7	0.20969
616.8	0.21012
616.9	0.21041
617	0.2105
617.1	0.21056
617.2	0.21078
617.3	0.21122
617.4	0.21192
617.5	0.21273
617.6	0.21338
617.7	0.21362
617.8	0.2137
617.9	0.21394
618	0.21439
618.1	0.21515
618.2	0.21595
618.3	0.21645
618.4	0.21676
618.5	0.21708
618.6	0.21748
618.7	0.21806
618.8	0.21875
618.9	0.21913
619	0.21918
619.1	0.21958
619.2	0.22022
619.3	0.22048
619.4	0.22076
619.5	0.22131
619.6	0.22163
619.7	0.22178
619.8	0.22223
619.9	0.22289
620	0.22321
620.1	0.22324
620.2	0.22342
620.3	0.22385
620.4	0.22448
620.5	0.22526
620.6	0.22583
620.7	0.22596
620.8	0.22596
620.9	0.226
621	0.22609
621.1	0.22637
621.2	0.2269
621.3	0.22759
621.4	0.2284
621.5	0.22917
621.6	0.22987
621.7	0.23047
621.8	0.231
621.9	0.23154
622	0.2319
622.1	0.23204
622.2	0.2321
622.3	0.23213
622.4	0.23213
622.5	0.23214
622.6	0.23218
622.7	0.2321
622.8	0.23198
622.9	0.23199
623	0.23199
623.1	0.2319
623.2	0.2319
623.3	0.23193
623.4	0.23196
623.5	0.23201
623.6	0.23204
623.7	0.23203
623.8	0.23207
623.9	0.23215
624	0.23228
624.1	0.23253
624.2	0.23288
624.3	0.2334
624.4	0.23409
624.5	0.23477
624.6	0.23549
624.7	0.2363
624.8	0.23703
624.9	0.23757
625	0.23802
625.1	0.23834
625.2	0.23841
625.3	0.23835
625.4	0.23831
625.5	0.23839
625.6	0.23869
625.7	0.23939
625.8	0.24027
625.9	0.24084
626	0.24108
626.1	0.24109
626.2	0.241
626.3	0.24122
626.4	0.24189
626.5	0.24271
626.6	0.24333
626.7	0.24359
626.8	0.24373
626.9	0.24404
627	0.2446
627.1	0.24531
627.2	0.24574
627.3	0.24581
627.4	0.24611
627.5	0.24645
627.6	0.24653
627.7	0.24706
627.8	0.24753
627.9	0.24754
628	0.24799
628.1	0.24866
628.2	0.24888
628.3	0.24892
628.4	0.24913
628.5	0.24963
628.6	0.25027
628.7	0.25068
628.8	0.25075
628.9	0.25067
629	0.25063
629.1	0.25075
629.2	0.25108
629.3	0.25172
629.4	0.25248
629.5	0.253
629.6	0.25316
629.7	0.2531
629.8	0.25296
629.9	0.25289
630	0.25292
630.1	0.25299
630.2	0.25307
630.3	0.25326
630.4	0.25352
630.5	0.25382
630.6	0.25422
630.7	0.2547
630.8	0.25516
630.9	0.2555
631	0.25588
631.1	0.25625
631.2	0.25657
631.3	0.25678
631.4	0.25689
631.5	0.25699
631.6	0.25698
631.7	0.25686
631.8	0.25673
631.9	0.2566
632	0.25635
632.1	0.25612
632.2	0.25615
632.3	0.25651
632.4	0.25716
632.5	0.25795
632.6	0.25862
632.7	0.25904
632.8	0.25922
632.9	0.2591
633	0.25882
633.1	0.25865
633.2	0.25856
633.3	0.25869
633.4	0.25909
633.5	0.25961
633.6	0.26017
633.7	0.26056
633.8	0.26062
633.9	0.26039
634	0.26015
634.1	0.26014
634.2	0.26051
634.3	0.26118
634.4	0.2616
634.5	0.26147
634.6	0.26112
634.7	0.26101
634.8	0.26134
634.9	0.26193
635	0.26233
635.1	0.26248
635.2	0.26252
635.3	0.26248
635.4	0.26263
635.5	0.26308
635.6	0.2634
635.7	0.26331
635.8	0.2634
635.9	0.26367
636	0.26352
636.1	0.26353
636.2	0.264
636.3	0.26411
636.4	0.2639
636.5	0.26397
636.6	0.26432
636.7	0.26452
636.8	0.26436
636.9	0.2641
637	0.26391
637.1	0.26396
637.2	0.26435
637.3	0.2649
637.4	0.26538
637.5	0.26573
637.6	0.26588
637.7	0.26569
637.8	0.26538
637.9	0.26517
638	0.26497
638.1	0.26459
638.2	0.26419
638.3	0.26404
638.4	0.26404
638.5	0.26407
638.6	0.26404
638.7	0.26409
638.8	0.26417
638.9	0.26421
639	0.26445
639.1	0.26483
639.2	0.26518
639.3	0.26548
639.4	0.26579
639.5	0.26615
639.6	0.26647
639.7	0.26681
639.8	0.26723
639.9	0.26764
640	0.26787
640.1	0.26801
640.2	0.26813
640.3	0.26816
640.4	0.26811
640.5	0.26804
640.6	0.26793
640.7	0.26771
640.8	0.26739
640.9	0.26697
641	0.26653
641.1	0.26626
641.2	0.26627
641.3	0.26659
641.4	0.26703
641.5	0.26748
641.6	0.26797
641.7	0.26845
641.8	0.26878
641.9	0.2689
642	0.26893
642.1	0.26887
642.2	0.26859
642.3	0.26821
642.4	0.26786
642.5	0.26767
642.6	0.26781
642.7	0.26836
642.8	0.26896
642.9	0.2692
643	0.26916
643.1	0.26899
643.2	0.26874
643.3	0.2686
643.4	0.26852
643.5	0.26829
643.6	0.26795
643.7	0.26761
643.8	0.26756
643.9	0.268
644	0.2684
644.1	0.26837
644.2	0.26839
644.3	0.26837
644.4	0.26808
644.5	0.26838
644.6	0.26879
644.7	0.26863
644.8	0.26863
644.9	0.26903
645	0.26936
645.1	0.26934
645.2	0.26911
645.3	0.26888
645.4	0.26902
645.5	0.2696
645.6	0.27013
645.7	0.27036
645.8	0.27039
645.9	0.27015
646	0.26972
646.1	0.26931
646.2	0.26908
646.3	0.26908
646.4	0.26917
646.5	0.26947
646.6	0.27
646.7	0.27057
646.8	0.27115
646.9	0.27186
647	0.27255
647.1	0.27283
647.2	0.27303
647.3	0.27325
647.4	0.27327
647.5	0.27313
647.6	0.27296
647.7	0.27283
647.8	0.27273
647.9	0.27258
648	0.27234
648.1	0.27213
648.2	0.27192
648.3	0.27178
648.4	0.27161
648.5	0.27134
648.6	0.27114
648.7	0.271
648.8	0.27097
648.9	0.27091
649	0.27074
649.1	0.27069
649.2	0.27072
649.3	0.27078
649.4	0.27104
649.5	0.27153
649.6	0.27215
649.7	0.27296
649.8	0.27383
649.9	0.2744
650	0.2747
650.1	0.27482
650.2	0.27468
650.3	0.2745
650.4	0.2744
650.5	0.27453
650.6	0.275
650.7	0.27568
650.8	0.2763
650.9	0.27658
651	0.27653
651.1	0.27637
651.2	0.27633
651.3	0.27668
651.4	0.27735
651.5	0.27792
651.6	0.27813
651.7	0.27804
651.8	0.27781
651.9	0.27762
652	0.27756
652.1	0.27786
652.2	0.27843
652.3	0.27874
652.4	0.27867
652.5	0.27898
652.6	0.27944
652.7	0.27951
652.8	0.27984
652.9	0.28023
653	0.28022
653.1	0.28028
653.2	0.28075
653.3	0.28118
653.4	0.28114
653.5	0.2809
653.6	0.28096
653.7	0.28135
653.8	0.28189
653.9	0.28244
654	0.28275
654.1	0.28269
654.2	0.28247
654.3	0.28237
654.4	0.28245
654.5	0.28259
654.6	0.2829
654.7	0.28363
654.8	0.28449
654.9	0.28512
655	0.2856
655.1	0.28599
655.2	0.28625
655.3	0.28635
655.4	0.28639
655.5	0.28633
655.6	0.28612
655.7	0.28588
655.8	0.28565
655.9	0.28545
656	0.28518
656.1	0.28492
656.2	0.28482
656.3	0.28478
656.4	0.28459
656.5	0.28438
656.6	0.28419
656.7	0.28399
656.8	0.28387
656.9	0.28372
657	0.28345
657.1	0.28314
657.2	0.28288
657.3	0.28257
657.4	0.28225
657.5	0.28201
657.6	0.28186
657.7	0.2818
657.8	0.28186
657.9	0.28208
658	0.28254
658.1	0.28314
658.2	0.28381
658.3	0.28443
658.4	0.28476
658.5	0.2848
658.6	0.28461
658.7	0.28426
658.8	0.28391
658.9	0.28373
659	0.28392
659.1	0.28448
659.2	0.28497
659.3	0.28509
659.4	0.28488
659.5	0.28445
659.6	0.2842
659.7	0.28448
659.8	0.285
659.9	0.28536
660	0.2855
660.1	0.2856
660.2	0.28571
660.3	0.28592
660.4	0.28629
660.5	0.28654
660.6	0.2864
660.7	0.28631
660.8	0.28659
660.9	0.2866
661	0.28644
661.1	0.28666
661.2	0.28676
661.3	0.28666
661.4	0.28683
661.5	0.28707
661.6	0.28687
661.7	0.28648
661.8	0.28645
661.9	0.28694
662	0.28745
662.1	0.28744
662.2	0.28709
662.3	0.28677
662.4	0.28658
662.5	0.28645
662.6	0.28651
662.7	0.28681
662.8	0.28712
662.9	0.28733
663	0.28735
663.1	0.28703
663.2	0.28659
663.3	0.28614
663.4	0.28561
663.5	0.2852
663.6	0.28483
663.7	0.28456
663.8	0.2844
663.9	0.28429
664	0.28425
664.1	0.28428
664.2	0.2844
664.3	0.28462
664.4	0.2849
664.5	0.28517
664.6	0.28551
664.7	0.28591
664.8	0.2864
664.9	0.28698
665	0.28747
665.1	0.28787
665.2	0.2883
665.3	0.28881
665.4	0.28929
665.5	0.28965
665.6	0.28995
665.7	0.2901
665.8	0.29021
665.9	0.29035
666	0.29041
666.1	0.29038
666.2	0.29029
666.3	0.28999
666.4	0.28946
666.5	0.28884
666.6	0.28833
666.7	0.28803
666.8	0.28816
666.9	0.2886
667	0.28901
667.1	0.28936
667.2	0.28949
667.3	0.28926
667.4	0.2888
667.5	0.28834
667.6	0.28813
667.7	0.28844
667.8	0.28905
667.9	0.28927
668	0.289
668.1	0.28849
668.2	0.28797
668.3	0.28788
668.4	0.2881
668.5	0.28831
668.6	0.28851
668.7	0.28849
668.8	0.28816
668.9	0.28786
669	0.2879
669.1	0.28796
669.2	0.28768
669.3	0.28775
669.4	0.28799
669.5	0.28781
669.6	0.28779
669.7	0.28812
669.8	0.28827
669.9	0.28799
670	0.28782
670.1	0.28816
670.2	0.28853
670.3	0.28846
670.4	0.28809
670.5	0.28775
670.6	0.28751
670.7	0.28753
670.8	0.28789
670.9	0.28843
671	0.2889
671.1	0.28909
671.2	0.28892
671.3	0.28857
671.4	0.28818
671.5	0.28783
671.6	0.28749
671.7	0.28715
671.8	0.287
671.9	0.28711
672	0.28722
672.1	0.28727
672.2	0.28749
672.3	0.28783
672.4	0.2882
672.5	0.28864
672.6	0.28912
672.7	0.2896
672.8	0.29016
672.9	0.29069
673	0.29117
673.1	0.29168
673.2	0.29216
673.3	0.29256
673.4	0.29303
673.5	0.29352
673.6	0.29394
673.7	0.29458
673.8	0.29521
673.9	0.29576
674	0.29636
674.1	0.29688
674.2	0.29726
674.3	0.29747
674.4	0.29745
674.5	0.29733
674.6	0.29712
674.7	0.29666
674.8	0.2962
674.9	0.29578
675	0.29544
675.1	0.2955
675.2	0.29585
675.3	0.29637
675.4	0.29686
675.5	0.29713
675.6	0.29714
675.7	0.29684
675.8	0.29652
675.9	0.29644
676	0.29669
676.1	0.29726
676.2	0.29772
676.3	0.29758
676.4	0.29709
676.5	0.29678
676.6	0.29693
676.7	0.29739
676.8	0.2979
676.9	0.29847
677	0.29879
677.1	0.29858
677.2	0.29834
677.3	0.29863
677.4	0.29912
677.5	0.29915
677.6	0.29929
677.7	0.29952
677.8	0.29934
677.9	0.29952
678	0.29998
678.1	0.29988
678.2	0.29966
678.3	0.30005
678.4	0.30074
678.5	0.30093
678.6	0.3007
678.7	0.30038
678.8	0.30021
678.9	0.30049
679	0.30118
679.1	0.30185
679.2	0.302
679.3	0.30167
679.4	0.3013
679.5	0.30097
679.6	0.30064
679.7	0.30042
679.8	0.30043
679.9	0.30074
680	0.30126
680.1	0.30198
680.2	0.30282
680.3	0.3035
680.4	0.30398
680.5	0.30435
680.6	0.30449
680.7	0.30448
680.8	0.30442
680.9	0.30442
681	0.30427
681.1	0.30392
681.2	0.30366
681.3	0.30338
681.4	0.30301
681.5	0.30291
681.6	0.30287
681.7	0.30253
681.8	0.30208
681.9	0.30177
682	0.30143
682.1	0.30104
682.2	0.30069
682.3	0.3004
682.4	0.30008
682.5	0.29979
682.6	0.29954
682.7	0.29922
682.8	0.29903
682.9	0.29915
683	0.29949
683.1	0.30001
683.2	0.30069
683.3	0.3014
683.4	0.30192
683.5	0.30215
683.6	0.30219
683.7	0.30208
683.8	0.30181
683.9	0.30153
684	0.30148
684.1	0.30186
684.2	0.3025
684.3	0.30303
684.4	0.3033
684.5	0.30324
684.6	0.30294
684.7	0.30269
684.8	0.30285
684.9	0.30343
685	0.30406
685.1	0.30462
685.2	0.30513
685.3	0.30567
685.4	0.30624
685.5	0.30656
685.6	0.30642
685.7	0.30629
685.8	0.30667
685.9	0.30696
686	0.30687
686.1	0.30717
686.2	0.30756
686.3	0.30747
686.4	0.30759
686.5	0.30825
686.6	0.30871
686.7	0.30859
686.8	0.30846
686.9	0.30881
687	0.3096
687.1	0.31021
687.2	0.31042
687.3	0.31034
687.4	0.31014
687.5	0.31007
687.6	0.31026
687.7	0.31066
687.8	0.3113
687.9	0.31219
688	0.31312
688.1	0.31395
688.2	0.31455
688.3	0.31502
688.4	0.31534
688.5	0.31531
688.6	0.31518
688.7	0.31506
688.8	0.31496
688.9	0.31496
689	0.31491
689.1	0.31484
689.2	0.31473
689.3	0.31459
689.4	0.31456
689.5	0.31468
689.6	0.31481
689.7	0.31491
689.8	0.31501
689.9	0.3151
690	0.315
690.1	0.31484
690.2	0.31486
690.3	0.31502
690.4	0.315
690.5	0.31477
690.6	0.31451
690.7	0.31416
690.8	0.31378
690.9	0.31345
691	0.31311
691.1	0.31289
691.2	0.31288
691.3	0.313
691.4	0.31337
691.5	0.31412
691.6	0.31489
691.7	0.31531
691.8	0.31542
691.9	0.31535
692	0.31508
692.1	0.31482
692.2	0.31471
692.3	0.3147
692.4	0.31502
692.5	0.31561
692.6	0.31606
692.7	0.31604
692.8	0.31564
692.9	0.31542
693	0.31573
693.1	0.31641
693.2	0.3169
693.3	0.31686
693.4	0.31666
693.5	0.31657
693.6	0.31668
693.7	0.31708
693.8	0.31759
693.9	0.31764
694	0.31725
694.1	0.3173
694.2	0.31771
694.3	0.31768
694.4	0.31777
694.5	0.31806
694.6	0.31798
694.7	0.31791
694.8	0.31816
694.9	0.31837
695	0.31832
695.1	0.31819
695.2	0.31837
695.3	0.31879
695.4	0.31932
695.5	0.31968
695.6	0.31964
695.7	0.31933
695.8	0.31902
695.9	0.31895
696	0.31901
696.1	0.31913
696.2	0.31953
696.3	0.32008
696.4	0.32069
696.5	0.32135
696.6	0.3218
696.7	0.3218
696.8	0.32158
696.9	0.32143
697	0.3212
697.1	0.32085
697.2	0.32048
697.3	0.32026
697.4	0.32006
697.5	0.31986
697.6	0.31968
697.7	0.31956
697.8	0.31951
697.9	0.31944
698	0.31942
698.1	0.31949
698.2	0.31953
698.3	0.31953
698.4	0.31944
698.5	0.31941
698.6	0.31935
698.7	0.31916
698.8	0.31901
698.9	0.31886
699	0.31858
699.1	0.31819
699.2	0.3178
699.3	0.31738
699.4	0.31702
699.5	0.31663
699.6	0.31631
699.7	0.31619
699.8	0.3162
699.9	0.31657
700	0.31719
700.1	0.31777
700.2	0.31819
700.3	0.31824
700.4	0.31806
700.5	0.31774
700.6	0.31731
700.7	0.31705
700.8	0.31735
700.9	0.3181
701	0.31867
701.1	0.31876
701.2	0.31849
701.3	0.31808
701.4	0.31796
701.5	0.3184
701.6	0.31908
701.7	0.3195
701.8	0.31967
701.9	0.31983
702	0.3202
702.1	0.32079
702.2	0.32123
702.3	0.32119
702.4	0.32108
702.5	0.3213
702.6	0.32149
702.7	0.32169
702.8	0.322
702.9	0.32187
703	0.32172
703.1	0.32211
703.2	0.32255
703.3	0.32245
703.4	0.32214
703.5	0.32204
703.6	0.3223
703.7	0.32299
703.8	0.32355
703.9	0.3235
704	0.32311
704.1	0.32295
704.2	0.32296
704.3	0.3231
704.4	0.32362
704.5	0.32447
704.6	0.32534
704.7	0.32604
704.8	0.32678
704.9	0.32728
705	0.32734
705.1	0.32723
705.2	0.327
705.3	0.32682
705.4	0.32669
705.5	0.32643
705.6	0.32605
705.7	0.32574
705.8	0.32558
705.9	0.32548
706	0.32532
706.1	0.32521
706.2	0.3251
706.3	0.32501
706.4	0.32502
706.5	0.32515
706.6	0.32533
706.7	0.32546
706.8	0.32547
706.9	0.32547
707	0.32541
707.1	0.32517
707.2	0.32489
707.3	0.32463
707.4	0.32437
707.5	0.32396
707.6	0.32348
707.7	0.32306
707.8	0.32275
707.9	0.32245
708	0.32231
708.1	0.32259
708.2	0.32312
708.3	0.32382
708.4	0.32452
708.5	0.32483
708.6	0.32492
708.7	0.32475
708.8	0.32431
708.9	0.32387
709	0.3237
709.1	0.32407
709.2	0.32474
709.3	0.32532
709.4	0.32548
709.5	0.32517
709.6	0.32473
709.7	0.32459
709.8	0.32504
709.9	0.32568
710	0.32595
710.1	0.32602
710.2	0.32616
710.3	0.3265
710.4	0.32706
710.5	0.32739
710.6	0.32722
710.7	0.32723
710.8	0.32745
710.9	0.32725
711	0.32709
711.1	0.32751
711.2	0.32768
711.3	0.32746
711.4	0.3277
711.5	0.32797
711.6	0.3277
711.7	0.32742
711.8	0.3276
711.9	0.32823
712	0.32867
712.1	0.32852
712.2	0.328
712.3	0.32749
712.4	0.32724
712.5	0.32737
712.6	0.32766
712.7	0.32794
712.8	0.32819
712.9	0.32823
713	0.32793
713.1	0.32739
713.2	0.32681
713.3	0.32622
713.4	0.32563
713.5	0.32516
713.6	0.32468
713.7	0.32431
713.8	0.32415
713.9	0.32415
714	0.32434
714.1	0.3246
714.2	0.32495
714.3	0.32534
714.4	0.3257
714.5	0.32609
714.6	0.32658
714.7	0.327
714.8	0.32742
714.9	0.32785
715	0.32809
715.1	0.32836
715.2	0.32879
715.3	0.32914
715.4	0.32946
715.5	0.32968
715.6	0.32989
715.7	0.33024
715.8	0.33069
715.9	0.33122
716	0.33168
716.1	0.33203
716.2	0.33224
716.3	0.33228
716.4	0.33206
716.5	0.33168
716.6	0.33131
716.7	0.33073
716.8	0.33012
716.9	0.32982
717	0.32989
717.1	0.3302
717.2	0.33059
717.3	0.33089
717.4	0.33086
717.5	0.33059
717.6	0.33015
717.7	0.32967
717.8	0.32953
717.9	0.32996
718	0.33048
718.1	0.33054
718.2	0.33016
718.3	0.32961
718.4	0.3292
718.5	0.32883
718.6	0.32832
718.7	0.3277
718.8	0.32699
718.9	0.32672
719	0.32698
719.1	0.32707
719.2	0.32686
719.3	0.32697
719.4	0.32702
719.5	0.32678
719.6	0.32695
719.7	0.32689
719.8	0.32638
719.9	0.32626
720	0.32649
720.1	0.32673
720.2	0.3266
720.3	0.32605
720.4	0.32556
720.5	0.32547
720.6	0.32569
720.7	0.32613
720.8	0.32657
720.9	0.32669
721	0.32648
721.1	0.326
721.2	0.32545
721.3	0.32511
721.4	0.32492
721.5	0.32478
721.6	0.32477
721.7	0.325
721.8	0.32543
721.9	0.32609
722	0.32685
722.1	0.32747
722.2	0.32803
722.3	0.32849
722.4	0.32885
722.5	0.32887
722.6	0.32876
722.7	0.32878
722.8	0.32878
722.9	0.32868
723	0.32848
723.1	0.32822
723.2	0.32798
723.3	0.32771
723.4	0.32758
723.5	0.32752
723.6	0.32743
723.7	0.32733
723.8	0.32728
723.9	0.3273
724	0.32753
724.1	0.32815
724.2	0.3289
724.3	0.3297
724.4	0.33056
724.5	0.3314
724.6	0.33213
724.7	0.3327
724.8	0.33314
724.9	0.33342
725	0.33339
725.1	0.33321
725.2	0.33298
725.3	0.33275
725.4	0.33287
725.5	0.33353
725.6	0.33447
725.7	0.33531
725.8	0.33563
725.9	0.33558
726	0.33518
726.1	0.33491
726.2	0.33533
726.3	0.3363
726.4	0.33716
726.5	0.33741
726.6	0.33731
726.7	0.33701
726.8	0.33656
726.9	0.33615
727	0.33588
727.1	0.33589
727.2	0.33629
727.3	0.33665
727.4	0.33655
727.5	0.33669
727.6	0.33717
727.7	0.33713
727.8	0.3372
727.9	0.33783
728	0.33806
728.1	0.33796
728.2	0.3383
728.3	0.3389
728.4	0.33911
728.5	0.33897
728.6	0.33894
728.7	0.33918
728.8	0.33982
728.9	0.34062
729	0.34112
729.1	0.34106
729.2	0.34074
729.3	0.34036
729.4	0.33991
729.5	0.33966
729.6	0.33974
729.7	0.34012
729.8	0.34076
729.9	0.34161
730	0.3425
730.1	0.34317
730.2	0.34364
730.3	0.34397
730.4	0.34407
730.5	0.34394
730.6	0.34385
730.7	0.34378
730.8	0.3436
730.9	0.34347
731	0.34324
731.1	0.34295
731.2	0.3427
731.3	0.34252
731.4	0.34235
731.5	0.34217
731.6	0.34194
731.7	0.3417
731.8	0.34148
731.9	0.34123
732	0.34096
732.1	0.34084
732.2	0.34074
732.3	0.3405
732.4	0.34015
732.5	0.33968
732.6	0.33926
732.7	0.33895
732.8	0.33877
732.9	0.33892
733	0.33937
733.1	0.33992
733.2	0.34059
733.3	0.34125
733.4	0.34177
733.5	0.34205
733.6	0.34209
733.7	0.34192
733.8	0.34163
733.9	0.34145
734	0.34156
734.1	0.34214
734.2	0.34287
734.3	0.34335
734.4	0.34359
734.5	0.3434
734.6	0.34309
734.7	0.34337
734.8	0.34407
734.9	0.34471
735	0.34514
735.1	0.34527
735.2	0.34523
735.3	0.34521
735.4	0.3454
735.5	0.34603
735.6	0.3466
735.7	0.34651
735.8	0.34655
735.9	0.34697
736	0.34707
736.1	0.34736
736.2	0.3479
736.3	0.34786
736.4	0.34782
736.5	0.34841
736.6	0.34912
736.7	0.34921
736.8	0.34898
736.9	0.34903
737	0.34952
737.1	0.35042
737.2	0.35123
737.3	0.35158
737.4	0.35159
737.5	0.35138
737.6	0.35128
737.7	0.35149
737.8	0.35202
737.9	0.35286
738	0.35399
738.1	0.35505
738.2	0.35593
738.3	0.35671
738.4	0.35731
738.5	0.3576
738.6	0.35763
738.7	0.3576
738.8	0.35762
738.9	0.35764
739	0.35749
739.1	0.35735
739.2	0.35721
739.3	0.35711
739.4	0.35713
739.5	0.35735
739.6	0.35752
739.7	0.35764
739.8	0.35785
739.9	0.35797
740	0.35803
740.1	0.35824
740.2	0.35845
740.3	0.35845
740.4	0.35838
740.5	0.35844
740.6	0.35847
740.7	0.35827
740.8	0.35802
740.9	0.3577
741	0.35734
741.1	0.3571
741.2	0.35701
741.3	0.35708
741.4	0.35738
741.5	0.35792
741.6	0.35868
741.7	0.35953
741.8	0.36022
741.9	0.36069
742	0.36086
742.1	0.36061
742.2	0.36017
742.3	0.35997
742.4	0.3602
742.5	0.36086
742.6	0.36172
742.7	0.36229
742.8	0.3623
742.9	0.36175
743	0.36127
743.1	0.36153
743.2	0.3624
743.3	0.36321
743.4	0.36369
743.5	0.36404
743.6	0.36434
743.7	0.36488
743.8	0.36563
743.9	0.36582
744	0.36564
744.1	0.36609
744.2	0.36652
744.3	0.36624
744.4	0.36633
744.5	0.36681
744.6	0.36687
744.7	0.36704
744.8	0.36769
744.9	0.36793
745	0.36757
745.1	0.36742
745.2	0.36788
745.3	0.36882
745.4	0.36964
745.5	0.36976
745.6	0.36943
745.7	0.36903
745.8	0.36887
745.9	0.36903
746	0.36952
746.1	0.37032
746.2	0.37102
746.3	0.37151
746.4	0.37185
746.5	0.37169
746.6	0.37119
746.7	0.37094
746.8	0.37082
746.9	0.37051
747	0.37002
747.1	0.36969
747.2	0.36947
747.3	0.36939
747.4	0.36942
747.5	0.3696
747.6	0.36984
747.7	0.37008
747.8	0.37047
747.9	0.37087
748	0.37123
748.1	0.37168
748.2	0.37223
748.3	0.37286
748.4	0.37361
748.5	0.37425
748.6	0.3747
748.7	0.37515
748.8	0.37561
748.9	0.37616
749	0.37661
749.1	0.37676
749.2	0.37679
749.3	0.37676
749.4	0.37658
749.5	0.3763
749.6	0.37596
749.7	0.37556
749.8	0.37522
749.9	0.37482
750	0.37474
750.1	0.37538
750.2	0.37635
750.3	0.37712
750.4	0.37764
750.5	0.37769
750.6	0.3774
750.7	0.37705
750.8	0.37672
750.9	0.37672
751	0.37741
751.1	0.37827
751.2	0.37874
751.3	0.37871
751.4	0.37833
751.5	0.37813
751.6	0.37848
751.7	0.37923
751.8	0.38015
751.9	0.38114
752	0.38222
752.1	0.38309
752.2	0.38336
752.3	0.3832
752.4	0.38334
752.5	0.38394
752.6	0.38426
752.7	0.38472
752.8	0.38544
752.9	0.38554
753	0.38533
753.1	0.38591
753.2	0.38671
753.3	0.38685
753.4	0.38675
753.5	0.38692
753.6	0.38754
753.7	0.38848
753.8	0.38932
753.9	0.38966
754	0.38948
754.1	0.38942
754.2	0.38961
754.3	0.38975
754.4	0.39009
754.5	0.3907
754.6	0.39142
754.7	0.39229
754.8	0.39345
754.9	0.39464
755	0.39571
755.1	0.39656
755.2	0.39722
755.3	0.39771
755.4	0.39803
755.5	0.39835
755.6	0.39849
755.7	0.39845
755.8	0.39846
755.9	0.39846
756	0.39839
756.1	0.39834
756.2	0.39831
756.3	0.39831
756.4	0.39819
756.5	0.39793
756.6	0.39765
756.7	0.39739
756.8	0.3972
756.9	0.39718
757	0.39715
757.1	0.39704
757.2	0.39693
757.3	0.39684
757.4	0.39702
757.5	0.39753
757.6	0.39824
757.7	0.39919
757.8	0.40032
757.9	0.40131
758	0.40195
758.1	0.40252
758.2	0.40294
758.3	0.40308
758.4	0.40292
758.5	0.40273
758.6	0.40263
758.7	0.40287
758.8	0.4036
758.9	0.40458
759	0.40539
759.1	0.40566
759.2	0.40552
759.3	0.4053
759.4	0.40532
759.5	0.40605
759.6	0.4071
759.7	0.40767
759.8	0.40783
759.9	0.40779
760	0.40783
760.1	0.40816
760.2	0.40874
760.3	0.40911
760.4	0.40904
760.5	0.40868
760.6	0.40863
760.7	0.40923
760.8	0.40951
760.9	0.4095
761	0.40987
761.1	0.40986
761.2	0.4096
761.3	0.41015
761.4	0.41073
761.5	0.41061
761.6	0.41053
761.7	0.41091
761.8	0.41161
761.9	0.41206
762	0.41194
762.1	0.41171
762.2	0.41163
762.3	0.41179
762.4	0.41227
762.5	0.41302
762.6	0.41366
762.7	0.41392
762.8	0.41371
762.9	0.41318
763	0.41247
763.1	0.41181
763.2	0.4111
763.3	0.41043
763.4	0.40995
763.5	0.40983
763.6	0.40977
763.7	0.40955
763.8	0.40951
763.9	0.40971
764	0.41
764.1	0.41043
764.2	0.41108
764.3	0.41174
764.4	0.41236
764.5	0.41284
764.6	0.41336
764.7	0.41394
764.8	0.41463
764.9	0.41538
765	0.4162
765.1	0.41684
765.2	0.41739
765.3	0.41824
765.4	0.41912
765.5	0.41973
765.6	0.42042
765.7	0.42132
765.8	0.42202
765.9	0.42247
766	0.42261
766.1	0.42245
766.2	0.42208
766.3	0.42165
766.4	0.42113
766.5	0.42062
766.6	0.42022
766.7	0.42006
766.8	0.42017
766.9	0.42048
767	0.42106
767.1	0.42156
767.2	0.42161
767.3	0.42133
767.4	0.42085
767.5	0.42021
767.6	0.4201
767.7	0.42069
767.8	0.42139
767.9	0.42173
768	0.42152
768.1	0.42098
768.2	0.42084
768.3	0.42138
768.4	0.42239
768.5	0.42332
768.6	0.42432
768.7	0.42536
768.8	0.4261
768.9	0.42612
769	0.42581
769.1	0.42624
769.2	0.42693
769.3	0.42701
769.4	0.42733
769.5	0.42783
769.6	0.42778
769.7	0.42785
769.8	0.42852
769.9	0.42914
770	0.42909
770.1	0.42897
770.2	0.42941
770.3	0.43031
770.4	0.43121
770.5	0.43153
770.6	0.43149
770.7	0.4315
770.8	0.43153
770.9	0.43177
771	0.43232
771.1	0.4332
771.2	0.43444
771.3	0.43571
771.4	0.43687
771.5	0.43782
771.6	0.43843
771.7	0.43886
771.8	0.43908
771.9	0.43904
772	0.43881
772.1	0.43866
772.2	0.43836
772.3	0.43805
772.4	0.43781
772.5	0.43778
772.6	0.43772
772.7	0.43777
772.8	0.43786
772.9	0.43796
773	0.43796
773.1	0.43806
773.2	0.43827
773.3	0.43838
773.4	0.43831
773.5	0.43809
773.6	0.43777
773.7	0.43743
773.8	0.43724
773.9	0.43697
774	0.43665
774.1	0.43617
774.2	0.43567
774.3	0.43499
774.4	0.43441
774.5	0.43417
774.6	0.43445
774.7	0.43508
774.8	0.43587
774.9	0.43675
775	0.43742
775.1	0.43763
775.2	0.43768
775.3	0.43754
775.4	0.43712
775.5	0.43677
775.6	0.43677
775.7	0.43728
775.8	0.4383
775.9	0.43913
776	0.43918
776.1	0.43899
776.2	0.4388
776.3	0.43883
776.4	0.43938
776.5	0.44015
776.6	0.44056
776.7	0.44068
776.8	0.44057
776.9	0.44024
777	0.43993
777.1	0.44006
777.2	0.44061
777.3	0.44093
777.4	0.44081
777.5	0.44122
777.6	0.44175
777.7	0.44149
777.8	0.44162
777.9	0.44218
778	0.44207
778.1	0.44198
778.2	0.44254
778.3	0.44306
778.4	0.44308
778.5	0.44256
778.6	0.44209
778.7	0.44216
778.8	0.44278
778.9	0.44365
779	0.44428
779.1	0.44419
779.2	0.44362
779.3	0.44292
779.4	0.44206
779.5	0.44134
779.6	0.44105
779.7	0.44097
779.8	0.44104
779.9	0.44144
780	0.44218
780.1	0.44301
780.2	0.44377
780.3	0.44437
780.4	0.44508
780.5	0.44571
780.6	0.44615
780.7	0.44644
780.8	0.44649
780.9	0.44648
781	0.4464
781.1	0.44624
781.2	0.44599
781.3	0.44575
781.4	0.4455
781.5	0.44508
781.6	0.44456
781.7	0.44425
781.8	0.44396
781.9	0.44361
782	0.44319
782.1	0.44289
782.2	0.44281
782.3	0.44289
782.4	0.4432
782.5	0.44362
782.6	0.44415
782.7	0.44498
782.8	0.4457
782.9	0.44632
783	0.44683
783.1	0.44696
783.2	0.44673
783.3	0.44628
783.4	0.44558
783.5	0.44488
783.6	0.44459
783.7	0.44476
783.8	0.44545
783.9	0.44619
784	0.44652
784.1	0.44642
784.2	0.44589
784.3	0.44514
784.4	0.44496
784.5	0.44545
784.6	0.44617
784.7	0.44659
784.8	0.44654
784.9	0.44602
785	0.44566
785.1	0.44568
785.2	0.44608
785.3	0.44643
785.4	0.44657
785.5	0.44642
785.6	0.44632
785.7	0.44666
785.8	0.44705
785.9	0.44686
786	0.44696
786.1	0.44761
786.2	0.44768
786.3	0.44779
786.4	0.44866
786.5	0.44894
786.6	0.44854
786.7	0.44844
786.8	0.44894
786.9	0.45003
787	0.45091
787.1	0.451
787.2	0.45077
787.3	0.45069
787.4	0.45089
787.5	0.45146
787.6	0.45234
787.7	0.45348
787.8	0.4546
787.9	0.45533
788	0.45562
788.1	0.45579
788.2	0.45565
788.3	0.45545
788.4	0.45512
788.5	0.45476
788.6	0.45422
788.7	0.45398
788.8	0.45387
788.9	0.45386
789	0.45392
789.1	0.4542
789.2	0.45454
789.3	0.45467
789.4	0.45489
789.5	0.4553
789.6	0.45566
789.7	0.45597
789.8	0.45641
789.9	0.45703
790	0.45732
790.1	0.45747
790.2	0.45771
790.3	0.45801
790.4	0.4582
790.5	0.45818
790.6	0.45807
790.7	0.4578
790.8	0.45722
790.9	0.45651
791	0.45596
791.1	0.45526
791.2	0.4546
791.3	0.45417
791.4	0.45403
791.5	0.45412
791.6	0.45461
791.7	0.45555
791.8	0.45638
791.9	0.45663
792	0.45642
792.1	0.45591
792.2	0.45519
792.3	0.45461
792.4	0.45465
792.5	0.45523
792.6	0.45566
792.7	0.45572
792.8	0.45544
792.9	0.45467
793	0.45416
793.1	0.4546
793.2	0.45525
793.3	0.45539
793.4	0.45511
793.5	0.45474
793.6	0.45445
793.7	0.45429
793.8	0.45459
793.9	0.455
794	0.45475
794.1	0.45439
794.2	0.45477
794.3	0.45468
794.4	0.45409
794.5	0.45431
794.6	0.45464
794.7	0.45402
794.8	0.45377
794.9	0.45447
795	0.45509
795.1	0.45478
795.2	0.45438
795.3	0.4546
795.4	0.45524
795.5	0.45595
795.6	0.4565
795.7	0.45654
795.8	0.45632
795.9	0.45598
796	0.45561
796.1	0.45532
796.2	0.45537
796.3	0.45577
796.4	0.45664
796.5	0.4576
796.6	0.4586
796.7	0.45951
796.8	0.46017
796.9	0.46089
797	0.46143
797.1	0.46176
797.2	0.46201
797.3	0.46218
797.4	0.46204
797.5	0.46184
797.6	0.46155
797.7	0.4614
797.8	0.46134
797.9	0.46135
798	0.46118
798.1	0.46086
798.2	0.46037
798.3	0.45995
798.4	0.45969
798.5	0.45946
798.6	0.45917
798.7	0.45875
798.8	0.45826
798.9	0.45749
799	0.45673
799.1	0.45622
799.2	0.456
799.3	0.4559
799.4	0.45602
799.5	0.45636
799.6	0.45694
799.7	0.45759
799.8	0.45842
799.9	0.45935
800	0.45993
800.1	0.46028
800.2	0.46025
800.3	0.4598
800.4	0.45932
800.5	0.45896
800.6	0.45929
800.7	0.46035
800.8	0.46135
800.9	0.46188
801	0.46193
801.1	0.46138
801.2	0.46106
801.3	0.46172
801.4	0.46286
801.5	0.46358
801.6	0.46344
801.7	0.46305
801.8	0.46265
801.9	0.46237
802	0.46204
802.1	0.46182
802.2	0.46175
802.3	0.4621
802.4	0.46267
802.5	0.46268
802.6	0.46287
802.7	0.46327
802.8	0.4632
802.9	0.46344
803	0.46393
803.1	0.46388
803.2	0.46338
803.3	0.46348
803.4	0.46422
803.5	0.46469
803.6	0.46442
803.7	0.46388
803.8	0.46336
803.9	0.46317
804	0.46347
804.1	0.46428
804.2	0.46512
804.3	0.46536
804.4	0.46497
804.5	0.46449
804.6	0.46377
804.7	0.46288
804.8	0.46214
804.9	0.46168
805	0.46138
805.1	0.46104
805.2	0.46085
805.3	0.46083
805.4	0.46113
805.5	0.46146
805.6	0.462
805.7	0.4625
805.8	0.46312
805.9	0.46363
806	0.46405
806.1	0.46446
806.2	0.46493
806.3	0.46538
806.4	0.46593
806.5	0.46637
806.6	0.46685
806.7	0.46743
806.8	0.468
806.9	0.46846
807	0.46902
807.1	0.46994
807.2	0.47097
807.3	0.47207
807.4	0.47321
807.5	0.47431
807.6	0.47507
807.7	0.47563
807.8	0.47598
807.9	0.47621
808	0.47596
808.1	0.47556
808.2	0.4752
808.3	0.47472
808.4	0.47447
808.5	0.4747
808.6	0.47554
808.7	0.47661
808.8	0.4774
808.9	0.47787
809	0.47789
809.1	0.47734
809.2	0.47703
809.3	0.47728
809.4	0.478
809.5	0.47884
809.6	0.47933
809.7	0.4791
809.8	0.47868
809.9	0.4788
810	0.47958
810.1	0.48075
810.2	0.48195
810.3	0.48289
810.4	0.48348
810.5	0.48351
810.6	0.48346
810.7	0.48415
810.8	0.48515
810.9	0.48541
811	0.48562
811.1	0.48616
811.2	0.48606
811.3	0.48622
811.4	0.48721
811.5	0.48786
811.6	0.48767
811.7	0.48765
811.8	0.48826
811.9	0.48925
812	0.49015
812.1	0.49044
812.2	0.49027
812.3	0.49012
812.4	0.49021
812.5	0.49071
812.6	0.49144
812.7	0.49235
812.8	0.49349
812.9	0.49463
813	0.49533
813.1	0.49553
813.2	0.49523
813.3	0.49511
813.4	0.49489
813.5	0.49451
813.6	0.4938
813.7	0.49338
813.8	0.49299
813.9	0.4927
814	0.49237
814.1	0.49217
814.2	0.49199
814.3	0.49185
814.4	0.49183
814.5	0.49177
814.6	0.49182
814.7	0.49193
814.8	0.49203
814.9	0.49209
815	0.49242
815.1	0.49226
815.2	0.49194
815.3	0.49185
815.4	0.49181
815.5	0.49142
815.6	0.491
815.7	0.49041
815.8	0.48979
815.9	0.48903
816	0.4884
816.1	0.48772
816.2	0.48731
816.3	0.48691
816.4	0.48695
816.5	0.48703
816.6	0.48754
816.7	0.48841
816.8	0.4891
816.9	0.48938
817	0.48933
817.1	0.48898
817.2	0.48835
817.3	0.48802
817.4	0.48829
817.5	0.48907
817.6	0.48997
817.7	0.49028
817.8	0.49005
817.9	0.48959
818	0.48918
818.1	0.48974
818.2	0.49062
818.3	0.49101
818.4	0.49086
818.5	0.49071
818.6	0.49033
818.7	0.49003
818.8	0.49015
818.9	0.49075
819	0.49121
819.1	0.49103
819.2	0.49106
819.3	0.49125
819.4	0.49069
819.5	0.49084
819.6	0.49153
819.7	0.49127
819.8	0.49077
819.9	0.49124
820	0.49188
820.1	0.49155
820.2	0.4907
820.3	0.49012
820.4	0.49
820.5	0.49038
820.6	0.49104
820.7	0.49162
820.8	0.4915
820.9	0.49087
821	0.49025
821.1	0.48958
821.2	0.4889
821.3	0.48839
821.4	0.48843
821.5	0.48873
821.6	0.48938
821.7	0.49002
821.8	0.49073
821.9	0.4914
822	0.49232
822.1	0.49307
822.2	0.49337
822.3	0.49348
822.4	0.49341
822.5	0.49323
822.6	0.49299
822.7	0.49274
822.8	0.49256
822.9	0.49229
823	0.4919
823.1	0.49143
823.2	0.49096
823.3	0.49062
823.4	0.4902
823.5	0.48973
823.6	0.48935
823.7	0.48898
823.8	0.4888
823.9	0.4886
824	0.4883
824.1	0.48841
824.2	0.48886
824.3	0.48964
824.4	0.49064
824.5	0.49171
824.6	0.49254
824.7	0.493
824.8	0.49305
824.9	0.49289
825	0.49249
825.1	0.49202
825.2	0.49159
825.3	0.49125
825.4	0.49128
825.5	0.49179
825.6	0.49272
825.7	0.49345
825.8	0.49349
825.9	0.49293
826	0.4924
826.1	0.49232
826.2	0.49283
826.3	0.49377
826.4	0.49449
826.5	0.4943
826.6	0.4937
826.7	0.49339
826.8	0.49354
826.9	0.49382
827	0.49399
827.1	0.49388
827.2	0.49364
827.3	0.49398
827.4	0.49468
827.5	0.49467
827.6	0.49456
827.7	0.49518
827.8	0.49555
827.9	0.49559
828	0.49615
828.1	0.49666
828.2	0.4964
828.3	0.49601
828.4	0.49633
828.5	0.49748
828.6	0.49832
828.7	0.49837
828.8	0.49822
828.9	0.49796
829	0.49789
829.1	0.49839
829.2	0.49941
829.3	0.50062
829.4	0.50166
829.5	0.50223
829.6	0.50241
829.7	0.50238
829.8	0.50192
829.9	0.50163
830	0.5012
830.1	0.5007
830.2	0.50001
830.3	0.49968
830.4	0.49933
830.5	0.49901
830.6	0.49882
830.7	0.49899
830.8	0.49906
830.9	0.49895
831	0.49931
831.1	0.49972
831.2	0.5002
831.3	0.50068
831.4	0.50123
831.5	0.5018
831.6	0.5023
831.7	0.50277
831.8	0.5034
831.9	0.50393
832	0.50405
832.1	0.50404
832.2	0.50384
832.3	0.50341
832.4	0.50299
832.5	0.50249
832.6	0.50196
832.7	0.50119
832.8	0.50058
832.9	0.49984
833	0.49924
833.1	0.49914
833.2	0.49974
833.3	0.50065
833.4	0.5016
833.5	0.50231
833.6	0.50249
833.7	0.50205
833.8	0.50145
833.9	0.50087
834	0.50056
834.1	0.5012
834.2	0.50229
834.3	0.50288
834.4	0.50278
834.5	0.50216
834.6	0.50146
834.7	0.50149
834.8	0.50227
834.9	0.5031
835	0.50318
835.1	0.50296
835.2	0.50248
835.3	0.50188
835.4	0.5016
835.5	0.50183
835.6	0.50254
835.7	0.50276
835.8	0.50229
835.9	0.5023
836	0.50258
836.1	0.5024
836.2	0.50253
836.3	0.50265
836.4	0.5023
836.5	0.50174
836.6	0.50168
836.7	0.50236
836.8	0.50263
836.9	0.50212
837	0.50148
837.1	0.50122
837.2	0.50133
837.3	0.5018
837.4	0.50231
837.5	0.50253
837.6	0.50222
837.7	0.50157
837.8	0.50083
837.9	0.50011
838	0.49921
838.1	0.4984
838.2	0.49808
838.3	0.49777
838.4	0.49768
838.5	0.49788
838.6	0.49836
838.7	0.49876
838.8	0.4993
838.9	0.49979
839	0.50026
839.1	0.50049
839.2	0.50095
839.3	0.50156
839.4	0.50198
839.5	0.50235
839.6	0.50265
839.7	0.50292
839.8	0.5032
839.9	0.50372
840	0.5041
840.1	0.50462
840.2	0.50518
840.3	0.50595
840.4	0.50672
840.5	0.50754
840.6	0.50846
840.7	0.50972
840.8	0.51062
840.9	0.51142
841	0.51179
841.1	0.51189
841.2	0.5117
841.3	0.51146
841.4	0.51088
841.5	0.51004
841.6	0.50933
841.7	0.50869
841.8	0.5086
841.9	0.5091
842	0.50966
842.1	0.51001
842.2	0.50987
842.3	0.5092
842.4	0.50828
842.5	0.50744
842.6	0.50732
842.7	0.50772
842.8	0.50799
842.9	0.50773
843	0.50684
843.1	0.50564
843.2	0.50517
843.3	0.50566
843.4	0.50636
843.5	0.50652
843.6	0.50661
843.7	0.50686
843.8	0.50722
843.9	0.50728
844	0.50682
844.1	0.50686
844.2	0.50728
844.3	0.5067
844.4	0.50589
844.5	0.50609
844.6	0.50617
844.7	0.50566
844.8	0.50567
844.9	0.506
845	0.50576
845.1	0.50501
845.2	0.50461
845.3	0.50494
845.4	0.50569
845.5	0.50609
845.6	0.50603
845.7	0.50543
845.8	0.50472
845.9	0.50407
846	0.50367
846.1	0.50335
846.2	0.50337
846.3	0.50363
846.4	0.50438
846.5	0.50502
846.6	0.50571
846.7	0.50671
846.8	0.50735
846.9	0.50746
847	0.50756
847.1	0.5076
847.2	0.50721
847.3	0.50692
847.4	0.50669
847.5	0.5065
847.6	0.50609
847.7	0.50555
847.8	0.50509
847.9	0.5047
848	0.50403
848.1	0.5034
848.2	0.50289
848.3	0.50246
848.4	0.50185
848.5	0.50095
848.6	0.50027
848.7	0.49962
848.8	0.49894
848.9	0.49819
849	0.49764
849.1	0.49691
849.2	0.49639
849.3	0.49639
849.4	0.49663
849.5	0.49711
849.6	0.49786
849.7	0.49875
849.8	0.49961
849.9	0.50017
850	0.50016
850.1	0.49992
850.2	0.49934
850.3	0.49855
850.4	0.49812
850.5	0.49821
850.6	0.49891
850.7	0.49979
850.8	0.50022
850.9	0.50008
851	0.49938
851.1	0.49878
851.2	0.49882
851.3	0.49964
851.4	0.50029
851.5	0.50031
851.6	0.49998
851.7	0.49946
851.8	0.49903
851.9	0.49859
852	0.49793
852.1	0.49726
852.2	0.49658
852.3	0.4966
852.4	0.49719
852.5	0.49716
852.6	0.49659
852.7	0.49674
852.8	0.49714
852.9	0.49705
853	0.49723
853.1	0.49737
853.2	0.49685
853.3	0.49626
853.4	0.49629
853.5	0.49692
853.6	0.4971
853.7	0.49647
853.8	0.49559
853.9	0.49505
854	0.49478
854.1	0.49492
854.2	0.49554
854.3	0.49622
854.4	0.49647
854.5	0.4964
854.6	0.49588
854.7	0.49508
854.8	0.49404
854.9	0.49316
855	0.49238
855.1	0.49148
855.2	0.49059
855.3	0.48999
855.4	0.48954
855.5	0.48894
855.6	0.48871
855.7	0.48859
855.8	0.48874
855.9	0.48902
856	0.4894
856.1	0.48963
856.2	0.49006
856.3	0.49056
856.4	0.49121
856.5	0.49185
856.6	0.49244
856.7	0.4931
856.8	0.49387
856.9	0.49466
857	0.4954
857.1	0.49616
857.2	0.4967
857.3	0.49723
857.4	0.4975
857.5	0.49746
857.6	0.49728
857.7	0.497
857.8	0.49651
857.9	0.49598
858	0.49545
858.1	0.49491
858.2	0.49472
858.3	0.49475
858.4	0.49513
858.5	0.49604
858.6	0.49685
858.7	0.49712
858.8	0.49709
858.9	0.49676
859	0.49597
859.1	0.49555
859.2	0.49577
859.3	0.49637
859.4	0.4969
859.5	0.49708
859.6	0.49678
859.7	0.49606
859.8	0.49584
859.9	0.49663
860	0.49747
860.1	0.49785
860.2	0.49793
860.3	0.49809
860.4	0.49857
860.5	0.49927
860.6	0.49961
860.7	0.49934
860.8	0.49936
860.9	0.49957
861	0.49924
861.1	0.49942
861.2	0.50005
861.3	0.49978
861.4	0.49944
861.5	0.50008
861.6	0.50078
861.7	0.50051
861.8	0.49996
861.9	0.49975
862	0.50022
862.1	0.50123
862.2	0.50199
862.3	0.50189
862.4	0.50139
862.5	0.50092
862.6	0.50055
862.7	0.50032
862.8	0.50039
862.9	0.50071
863	0.50169
863.1	0.5028
863.2	0.50382
863.3	0.50478
863.4	0.5059
863.5	0.5069
863.6	0.50747
863.7	0.50769
863.8	0.50776
863.9	0.50801
864	0.50805
864.1	0.50811
864.2	0.50786
864.3	0.5076
864.4	0.5073
864.5	0.507
864.6	0.50659
864.7	0.5065
864.8	0.50627
864.9	0.5058
865	0.50529
865.1	0.50474
865.2	0.50411
865.3	0.50362
865.4	0.50326
865.5	0.50269
865.6	0.50216
865.7	0.5015
865.8	0.50094
865.9	0.5004
866	0.5
866.1	0.50007
866.2	0.50065
866.3	0.50139
866.4	0.50224
866.5	0.50311
866.6	0.50366
866.7	0.50382
866.8	0.50359
866.9	0.50308
867	0.50236
867.1	0.50192
867.2	0.50199
867.3	0.50257
867.4	0.50348
867.5	0.50411
867.6	0.50415
867.7	0.50362
867.8	0.50316
867.9	0.50326
868	0.50379
868.1	0.50454
868.2	0.5047
868.3	0.50414
868.4	0.50332
868.5	0.50286
868.6	0.50233
868.7	0.50148
868.8	0.50079
868.9	0.50047
869	0.50069
869.1	0.50041
869.2	0.49979
869.3	0.50007
869.4	0.50031
869.5	0.49968
869.6	0.49965
869.7	0.49986
869.8	0.49939
869.9	0.49911
870	0.4995
870.1	0.49984
870.2	0.49957
870.3	0.49887
870.4	0.49829
870.5	0.49804
870.6	0.49833
870.7	0.49911
870.8	0.49963
870.9	0.49957
871	0.4991
871.1	0.49837
871.2	0.49744
871.3	0.49663
871.4	0.49605
871.5	0.49566
871.6	0.49543
871.7	0.49519
871.8	0.49529
871.9	0.49574
872	0.49645
872.1	0.49707
872.2	0.49786
872.3	0.49859
872.4	0.49925
872.5	0.49971
872.6	0.50006
872.7	0.50027
872.8	0.50036
872.9	0.50055
873	0.50052
873.1	0.50033
873.2	0.50017
873.3	0.49992
873.4	0.49958
873.5	0.49962
873.6	0.49979
873.7	0.49994
873.8	0.5001
873.9	0.50048
874	0.50085
874.1	0.50159
874.2	0.50243
874.3	0.50345
874.4	0.50436
874.5	0.50508
874.6	0.50562
874.7	0.50594
874.8	0.50572
874.9	0.50533
875	0.50482
875.1	0.50407
875.2	0.50356
875.3	0.50342
875.4	0.50364
875.5	0.50422
875.6	0.505
875.7	0.50541
875.8	0.50527
875.9	0.50465
876	0.50406
876.1	0.50394
876.2	0.50449
876.3	0.50516
876.4	0.50546
876.5	0.50501
876.6	0.50431
876.7	0.50378
876.8	0.50373
876.9	0.50377
877	0.50352
877.1	0.50304
877.2	0.50268
877.3	0.50274
877.4	0.50323
877.5	0.50313
877.6	0.5028
877.7	0.50308
877.8	0.50307
877.9	0.50276
878	0.50305
878.1	0.50334
878.2	0.50287
878.3	0.50249
878.4	0.50273
878.5	0.50335
878.6	0.50353
878.7	0.5032
878.8	0.50256
878.9	0.50194
879	0.5019
879.1	0.50238
879.2	0.503
879.3	0.50364
879.4	0.50385
879.5	0.50355
879.6	0.50273
879.7	0.50168
879.8	0.50047
879.9	0.49945
880	0.49834
880.1	0.49746
880.2	0.49687
880.3	0.49646
880.4	0.49623
880.5	0.49599
880.6	0.49596
880.7	0.49611
880.8	0.49667
880.9	0.49715
881	0.49754
881.1	0.49796
881.2	0.49841
881.3	0.49871
881.4	0.49924
881.5	0.49982
881.6	0.50049
881.7	0.5011
881.8	0.5018
881.9	0.50256
882	0.5031
882.1	0.50388
882.2	0.50478
882.3	0.5059
882.4	0.50681
882.5	0.50747
882.6	0.50777
882.7	0.50801
882.8	0.5081
882.9	0.50787
883	0.50732
883.1	0.50671
883.2	0.50587
883.3	0.505
883.4	0.50443
883.5	0.50433
883.6	0.50486
883.7	0.50546
883.8	0.50592
883.9	0.50603
884	0.50546
884.1	0.50456
884.2	0.50391
884.3	0.50369
884.4	0.50417
884.5	0.50479
884.6	0.50501
884.7	0.50433
884.8	0.50343
884.9	0.50293
885	0.5032
885.1	0.50402
885.2	0.5051
885.3	0.50599
885.4	0.50686
885.5	0.50749
885.6	0.50749
885.7	0.5072
885.8	0.50741
885.9	0.50792
886	0.50782
886.1	0.50821
886.2	0.50893
886.3	0.50869
886.4	0.50857
886.5	0.50936
886.6	0.51006
886.7	0.50998
886.8	0.50975
886.9	0.51018
887	0.51117
887.1	0.51202
887.2	0.51231
887.3	0.51211
887.4	0.51186
887.5	0.51205
887.6	0.51251
887.7	0.51313
887.8	0.5143
887.9	0.51584
888	0.51725
888.1	0.51845
888.2	0.51933
888.3	0.51976
888.4	0.5198
888.5	0.51993
888.6	0.51958
888.7	0.5191
888.8	0.51865
888.9	0.51866
889	0.51838
889.1	0.5181
889.2	0.51793
889.3	0.51796
889.4	0.51784
889.5	0.51779
889.6	0.51803
889.7	0.51819
889.8	0.51831
889.9	0.51842
890	0.51838
890.1	0.51829
890.2	0.51828
890.3	0.51844
890.4	0.51866
890.5	0.51846
890.6	0.51808
890.7	0.51748
890.8	0.51686
890.9	0.51608
891	0.51543
891.1	0.5147
891.2	0.51408
891.3	0.51355
891.4	0.51357
891.5	0.51385
891.6	0.51441
891.7	0.51537
891.8	0.51624
891.9	0.51675
892	0.51669
892.1	0.51622
892.2	0.51557
892.3	0.51498
892.4	0.51494
892.5	0.51574
892.6	0.51672
892.7	0.51709
892.8	0.51676
892.9	0.51617
893	0.51558
893.1	0.51568
893.2	0.51651
893.3	0.51729
893.4	0.51734
893.5	0.51705
893.6	0.51684
893.7	0.51669
893.8	0.51685
893.9	0.51752
894	0.5177
894.1	0.51725
894.2	0.51731
894.3	0.51737
894.4	0.51685
894.5	0.51697
894.6	0.51751
894.7	0.51734
894.8	0.51711
894.9	0.5174
895	0.51791
895.1	0.51758
895.2	0.51688
895.3	0.51663
895.4	0.51714
895.5	0.51806
895.6	0.51877
895.7	0.51894
895.8	0.51868
895.9	0.51813
896	0.51753
896.1	0.51725
896.2	0.51714
896.3	0.51702
896.4	0.51753
896.5	0.51827
896.6	0.51923
896.7	0.52027
896.8	0.52143
896.9	0.5223
897	0.52285
897.1	0.52333
897.2	0.52362
897.3	0.52386
897.4	0.5239
897.5	0.52389
897.6	0.52372
897.7	0.52362
897.8	0.52342
897.9	0.52318
898	0.52275
898.1	0.52228
898.2	0.52172
898.3	0.52126
898.4	0.52072
898.5	0.5201
898.6	0.51947
898.7	0.51872
898.8	0.51809
898.9	0.51741
899	0.51685
899.1	0.51643
899.2	0.51618
899.3	0.51609
899.4	0.51632
899.5	0.51685
899.6	0.5177
899.7	0.51881
899.8	0.51967
899.9	0.5203
900	0.52038
900.1	0.52001
900.2	0.51943
900.3	0.51859
900.4	0.51819
900.5	0.51847
900.6	0.51933
900.7	0.52015
900.8	0.52059
900.9	0.52048
901	0.51983
901.1	0.51923
901.2	0.5194
901.3	0.52034
901.4	0.52133
901.5	0.52168
901.6	0.5214
901.7	0.52078
901.8	0.52044
901.9	0.52043
902	0.52029
902.1	0.51982
902.2	0.51926
902.3	0.5192
902.4	0.51964
902.5	0.51967
902.6	0.51919
902.7	0.51965
902.8	0.52019
902.9	0.51987
903	0.52003
903.1	0.52037
903.2	0.52005
903.3	0.51967
903.4	0.51993
903.5	0.52084
903.6	0.52137
903.7	0.52103
903.8	0.52043
903.9	0.5201
904	0.52008
904.1	0.52052
904.2	0.52142
904.3	0.52245
904.4	0.52322
904.5	0.52361
904.6	0.52346
904.7	0.52309
904.8	0.52253
904.9	0.52215
905	0.5215
905.1	0.52077
905.2	0.51979
905.3	0.51911
905.4	0.5188
905.5	0.51854
905.6	0.51831
905.7	0.51806
905.8	0.51805
905.9	0.51805
906	0.51832
906.1	0.51862
906.2	0.5191
906.3	0.51968
906.4	0.52034
906.5	0.52098
906.6	0.52168
906.7	0.52217
906.8	0.52275
906.9	0.52357
907	0.52414
907.1	0.52452
907.2	0.52469
907.3	0.52487
907.4	0.52481
907.5	0.52433
907.6	0.52379
907.7	0.52314
907.8	0.52249
907.9	0.52183
908	0.5212
908.1	0.52058
908.2	0.52038
908.3	0.52048
908.4	0.52107
908.5	0.52192
908.6	0.52256
908.7	0.52279
908.8	0.52246
908.9	0.52156
909	0.52061
909.1	0.52012
909.2	0.5202
909.3	0.52104
909.4	0.52159
909.5	0.52112
909.6	0.52024
909.7	0.51957
909.8	0.51937
909.9	0.52009
910	0.52072
910.1	0.52074
910.2	0.52055
910.3	0.52046
910.4	0.52059
910.5	0.52096
910.6	0.5213
910.7	0.52095
910.8	0.52054
910.9	0.52063
911	0.52056
911.1	0.52028
911.2	0.5205
911.3	0.52056
911.4	0.52012
911.5	0.5201
911.6	0.52068
911.7	0.52065
911.8	0.52007
911.9	0.51972
912	0.5198
912.1	0.52039
912.2	0.52139
912.3	0.52175
912.4	0.52145
912.5	0.52078
912.6	0.51996
912.7	0.51941
912.8	0.51916
912.9	0.51898
913	0.51918
913.1	0.5196
913.2	0.52034
913.3	0.52129
913.4	0.52252
913.5	0.52358
913.6	0.52448
913.7	0.52519
913.8	0.52583
913.9	0.52647
914	0.52674
914.1	0.52708
914.2	0.52732
914.3	0.52745
914.4	0.52742
914.5	0.5273
914.6	0.52685
914.7	0.52654
914.8	0.52629
914.9	0.52616
915	0.52587
915.1	0.52551
915.2	0.52512
915.3	0.52459
915.4	0.52385
915.5	0.52329
915.6	0.52298
915.7	0.52271
915.8	0.52273
915.9	0.52302
916	0.52348
916.1	0.52435
916.2	0.5254
916.3	0.52657
916.4	0.52737
916.5	0.52791
916.6	0.52794
916.7	0.52775
916.8	0.52743
916.9	0.52683
917	0.52645
917.1	0.52657
917.2	0.52714
917.3	0.52786
917.4	0.52813
917.5	0.52803
917.6	0.52756
917.7	0.52696
917.8	0.52693
917.9	0.52761
918	0.5282
918.1	0.5283
918.2	0.52804
918.3	0.52747
918.4	0.52712
918.5	0.52707
918.6	0.52717
918.7	0.52713
918.8	0.52659
918.9	0.52583
919	0.52554
919.1	0.52599
919.2	0.52631
919.3	0.52587
919.4	0.52582
919.5	0.52572
919.6	0.52518
919.7	0.52521
919.8	0.52589
919.9	0.52581
920	0.52517
920.1	0.52503
920.2	0.52565
920.3	0.52618
920.4	0.52625
920.5	0.52601
920.6	0.52568
920.7	0.52534
920.8	0.52552
920.9	0.52627
921	0.52763
921.1	0.52884
921.2	0.52987
921.3	0.53087
921.4	0.53148
921.5	0.53168
921.6	0.53132
921.7	0.5311
921.8	0.53068
921.9	0.53048
922	0.53015
922.1	0.52985
922.2	0.52935
922.3	0.52889
922.4	0.52849
922.5	0.52824
922.6	0.52795
922.7	0.52784
922.8	0.52787
922.9	0.52791
923	0.52788
923.1	0.52776
923.2	0.52773
923.3	0.52784
923.4	0.528
923.5	0.52792
923.6	0.52775
923.7	0.52739
923.8	0.52701
923.9	0.5265
924	0.52593
924.1	0.52514
924.2	0.52446
924.3	0.52355
924.4	0.52284
924.5	0.5222
924.6	0.52186
924.7	0.52173
924.8	0.52218
924.9	0.52307
925	0.5241
925.1	0.52485
925.2	0.525
925.3	0.52481
925.4	0.52425
925.5	0.5235
925.6	0.52301
925.7	0.52331
925.8	0.5243
925.9	0.52523
926	0.52556
926.1	0.52526
926.2	0.5246
926.3	0.52441
926.4	0.52479
926.5	0.52561
926.6	0.52608
926.7	0.52591
926.8	0.52515
926.9	0.52434
927	0.52368
927.1	0.52326
927.2	0.52337
927.3	0.52397
927.4	0.52406
927.5	0.52374
927.6	0.52394
927.7	0.52401
927.8	0.52353
927.9	0.52378
928	0.52421
928.1	0.52363
928.2	0.52292
928.3	0.5232
928.4	0.52378
928.5	0.52347
928.6	0.52264
928.7	0.52208
928.8	0.52212
928.9	0.52264
929	0.52349
929.1	0.52406
929.2	0.52399
929.3	0.52319
929.4	0.52219
929.5	0.52127
929.6	0.52051
929.7	0.51986
929.8	0.51969
929.9	0.51979
930	0.52037
930.1	0.52092
930.2	0.52163
930.3	0.52232
930.4	0.52328
930.5	0.52422
930.6	0.52511
930.7	0.52578
930.8	0.52636
930.9	0.52667
931	0.52671
931.1	0.52693
931.2	0.52715
931.3	0.52722
931.4	0.52711
931.5	0.52707
931.6	0.52708
931.7	0.52701
931.8	0.52696
931.9	0.52715
932	0.52709
932.1	0.52701
932.2	0.527
932.3	0.5271
932.4	0.52721
932.5	0.52783
932.6	0.5288
932.7	0.53009
932.8	0.53122
932.9	0.53254
933	0.53342
933.1	0.53413
933.2	0.53446
933.3	0.53467
933.4	0.53455
933.5	0.53412
933.6	0.53373
933.7	0.53355
933.8	0.53403
933.9	0.53509
934	0.53603
934.1	0.53664
934.2	0.5368
934.3	0.53614
934.4	0.5354
934.5	0.53556
934.6	0.5366
934.7	0.53749
934.8	0.53781
934.9	0.53738
935	0.53685
935.1	0.53655
935.2	0.53646
935.3	0.53651
935.4	0.53641
935.5	0.53596
935.6	0.53546
935.7	0.53585
935.8	0.53665
935.9	0.5367
936	0.53652
936.1	0.53688
936.2	0.53709
936.3	0.53697
936.4	0.53724
936.5	0.53737
936.6	0.53678
936.7	0.53644
936.8	0.53696
936.9	0.53786
937	0.53805
937.1	0.53739
937.2	0.53666
937.3	0.53637
937.4	0.53644
937.5	0.53695
937.6	0.53783
937.7	0.53836
937.8	0.53816
937.9	0.53767
938	0.53671
938.1	0.53575
938.2	0.53478
938.3	0.53386
938.4	0.53286
938.5	0.53203
938.6	0.53148
938.7	0.53089
938.8	0.53068
938.9	0.53061
939	0.53085
939.1	0.53083
939.2	0.53105
939.3	0.53146
939.4	0.53196
939.5	0.53215
939.6	0.53255
939.7	0.53312
939.8	0.53372
939.9	0.5342
940	0.53465
940.1	0.53522
940.2	0.53588
940.3	0.53667
940.4	0.53749
940.5	0.5383
940.6	0.53888
940.7	0.53984
940.8	0.54081
940.9	0.54167
941	0.54208
941.1	0.54237
941.2	0.54251
941.3	0.54237
941.4	0.54176
941.5	0.54099
941.6	0.54035
941.7	0.53946
941.8	0.53907
941.9	0.53923
942	0.53981
942.1	0.54071
942.2	0.54141
942.3	0.54137
942.4	0.54081
942.5	0.54006
942.6	0.53947
942.7	0.5395
942.8	0.54021
942.9	0.54076
943	0.54093
943.1	0.54058
943.2	0.54006
943.3	0.53987
943.4	0.54046
943.5	0.5413
943.6	0.54229
943.7	0.54302
943.8	0.5433
943.9	0.5432
944	0.54306
944.1	0.54387
944.2	0.54446
944.3	0.54418
944.4	0.54452
944.5	0.54499
944.6	0.54464
944.7	0.54505
944.8	0.54628
944.9	0.54659
945	0.5461
945.1	0.54602
945.2	0.54645
945.3	0.54723
945.4	0.54775
945.5	0.54769
945.6	0.54741
945.7	0.54729
945.8	0.54759
945.9	0.54822
946	0.54912
946.1	0.55027
946.2	0.55136
946.3	0.55187
946.4	0.55162
946.5	0.55135
946.6	0.55058
946.7	0.54983
946.8	0.54907
946.9	0.54867
947	0.54804
947.1	0.54748
947.2	0.54712
947.3	0.54665
947.4	0.54625
947.5	0.54609
947.6	0.54628
947.7	0.5463
947.8	0.54668
947.9	0.54721
948	0.54777
948.1	0.54829
948.2	0.54918
948.3	0.55026
948.4	0.55144
948.5	0.5524
948.6	0.55314
948.7	0.5539
948.8	0.55449
948.9	0.55519
949	0.55571
949.1	0.55608
949.2	0.55609
949.3	0.55592
949.4	0.55541
949.5	0.55481
949.6	0.55437
949.7	0.55362
949.8	0.55304
949.9	0.55251
950	0.55237
950.1	0.55284
950.2	0.55368
950.3	0.55461
950.4	0.55521
950.5	0.55527
950.6	0.55483
950.7	0.55409
950.8	0.55338
950.9	0.55321
951	0.55384
951.1	0.55474
951.2	0.55498
951.3	0.55448
951.4	0.55352
951.5	0.55303
951.6	0.55333
951.7	0.55423
951.8	0.55502
951.9	0.55542
952	0.55547
952.1	0.5557
952.2	0.55645
952.3	0.55683
952.4	0.55656
952.5	0.55651
952.6	0.55696
952.7	0.55664
952.8	0.55588
952.9	0.55626
953	0.55653
953.1	0.55597
953.2	0.55599
953.3	0.55663
953.4	0.55667
953.5	0.55603
953.6	0.55536
953.7	0.55511
953.8	0.55558
953.9	0.55648
954	0.55699
954.1	0.55661
954.2	0.55569
954.3	0.55492
954.4	0.55426
954.5	0.55363
954.6	0.55335
954.7	0.55313
954.8	0.55342
954.9	0.55387
955	0.55477
955.1	0.55557
955.2	0.55658
955.3	0.55742
955.4	0.5582
955.5	0.55867
955.6	0.55894
955.7	0.55925
955.8	0.55925
955.9	0.55936
956	0.55921
956.1	0.55905
956.2	0.55874
956.3	0.55836
956.4	0.55798
956.5	0.55759
956.6	0.5569
956.7	0.55626
956.8	0.55582
956.9	0.55532
957	0.55472
957.1	0.55438
957.2	0.55422
957.3	0.55417
957.4	0.5544
957.5	0.55481
957.6	0.55548
957.7	0.55663
957.8	0.55767
957.9	0.55865
958	0.55899
958.1	0.5589
958.2	0.55825
958.3	0.5574
958.4	0.55642
958.5	0.55556
958.6	0.55492
958.7	0.55474
958.8	0.55512
958.9	0.55555
959	0.55585
959.1	0.55562
959.2	0.55497
959.3	0.55406
959.4	0.55364
959.5	0.55378
959.6	0.55421
959.7	0.55426
959.8	0.55379
959.9	0.55302
960	0.55242
960.1	0.55221
960.2	0.55272
960.3	0.55314
960.4	0.55321
960.5	0.55284
960.6	0.55221
960.7	0.55212
960.8	0.55254
960.9	0.55226
961	0.5517
961.1	0.55207
961.2	0.5524
961.3	0.55187
961.4	0.55216
961.5	0.55275
961.6	0.55252
961.7	0.55192
961.8	0.55204
961.9	0.55283
962	0.55399
962.1	0.55443
962.2	0.55414
962.3	0.55351
962.4	0.5532
962.5	0.55335
962.6	0.55392
962.7	0.55493
962.8	0.55663
962.9	0.55804
963	0.55909
963.1	0.55992
963.2	0.5602
963.3	0.56068
963.4	0.56096
963.5	0.56144
963.6	0.56123
963.7	0.56107
963.8	0.56064
963.9	0.56059
964	0.56008
964.1	0.55979
964.2	0.55935
964.3	0.55906
964.4	0.55867
964.5	0.55831
964.6	0.55794
964.7	0.5575
964.8	0.557
964.9	0.55654
965	0.55612
965.1	0.55545
965.2	0.55486
965.3	0.55433
965.4	0.55392
965.5	0.55279
965.6	0.55169
965.7	0.55046
965.8	0.54982
965.9	0.54916
966	0.54882
966.1	0.54829
966.2	0.54805
966.3	0.54819
966.4	0.54884
966.5	0.5497
966.6	0.55051
966.7	0.55124
966.8	0.55128
966.9	0.55081
967	0.55023
967.1	0.54949
967.2	0.5493
967.3	0.55012
967.4	0.55127
967.5	0.55212
967.6	0.55218
967.7	0.55159
967.8	0.55092
967.9	0.55107
968	0.55182
968.1	0.55273
968.2	0.553
968.3	0.55259
968.4	0.55187
968.5	0.55141
968.6	0.55129
968.7	0.55117
968.8	0.55077
968.9	0.55022
969	0.54987
969.1	0.55006
969.2	0.55011
969.3	0.54993
969.4	0.55041
969.5	0.55057
969.6	0.55003
969.7	0.55037
969.8	0.55116
969.9	0.55089
970	0.55036
970.1	0.55033
970.2	0.55094
970.3	0.55183
970.4	0.55213
970.5	0.55162
970.6	0.55102
970.7	0.55076
970.8	0.55102
970.9	0.55169
971	0.55295
971.1	0.55429
971.2	0.55556
971.3	0.55653
971.4	0.55723
971.5	0.55767
971.6	0.5576
971.7	0.55767
971.8	0.55737
971.9	0.55719
972	0.55671
972.1	0.55632
972.2	0.5557
972.3	0.55539
972.4	0.55504
972.5	0.55471
972.6	0.55441
972.7	0.55418
972.8	0.55398
972.9	0.55388
973	0.5538
973.1	0.55358
973.2	0.5533
973.3	0.55291
973.4	0.55245
973.5	0.5519
973.6	0.55154
973.7	0.55098
973.8	0.55049
973.9	0.54975
974	0.54926
974.1	0.54846
974.2	0.54784
974.3	0.547
974.4	0.5465
974.5	0.5461
974.6	0.54622
974.7	0.54706
974.8	0.54821
974.9	0.54916
975	0.54975
975.1	0.55
975.2	0.54964
975.3	0.54909
975.4	0.54852
975.5	0.54819
975.6	0.5485
975.7	0.54966
975.8	0.55084
975.9	0.55141
976	0.5512
976.1	0.55061
976.2	0.5503
976.3	0.55094
976.4	0.55203
976.5	0.55265
976.6	0.55253
976.7	0.55204
976.8	0.55165
976.9	0.55126
977	0.55082
977.1	0.55032
977.2	0.54981
977.3	0.55
977.4	0.55066
977.5	0.55068
977.6	0.55037
977.7	0.55092
977.8	0.55145
977.9	0.55131
978	0.55178
978.1	0.5524
978.2	0.55208
978.3	0.55191
978.4	0.55241
978.5	0.55318
978.6	0.55362
978.7	0.55333
978.8	0.55269
978.9	0.55256
979	0.55289
979.1	0.55353
979.2	0.55446
979.3	0.55546
979.4	0.55612
979.5	0.55631
979.6	0.55573
979.7	0.55496
979.8	0.55392
979.9	0.55317
980	0.55213
980.1	0.55126
980.2	0.55036
980.3	0.54957
980.4	0.54889
980.5	0.54835
980.6	0.54791
980.7	0.54758
980.8	0.5478
980.9	0.5479
981	0.54822
981.1	0.54852
981.2	0.54899
981.3	0.5494
981.4	0.55007
981.5	0.55068
981.6	0.55128
981.7	0.55194
981.8	0.55282
981.9	0.55371
982	0.55431
982.1	0.55494
982.2	0.55546
982.3	0.55576
982.4	0.55578
982.5	0.55574
982.6	0.55544
982.7	0.55487
982.8	0.55411
982.9	0.55313
983	0.55249
983.1	0.55173
983.2	0.55125
983.3	0.55128
983.4	0.55175
983.5	0.55265
983.6	0.55354
983.7	0.55376
983.8	0.55352
983.9	0.55298
984	0.55207
984.1	0.55162
984.2	0.55189
984.3	0.55274
984.4	0.55313
984.5	0.55267
984.6	0.55193
984.7	0.55116
984.8	0.55078
984.9	0.55144
985	0.55189
985.1	0.55171
985.2	0.551
985.3	0.5501
985.4	0.54945
985.5	0.54904
985.6	0.54918
985.7	0.5491
985.8	0.54835
985.9	0.54794
986	0.54812
986.1	0.54753
986.2	0.54681
986.3	0.54686
986.4	0.54689
986.5	0.54619
986.6	0.54589
986.7	0.54606
986.8	0.54584
986.9	0.54505
987	0.54397
987.1	0.54317
987.2	0.54289
987.3	0.54317
987.4	0.54348
987.5	0.54325
987.6	0.54241
987.7	0.54148
987.8	0.54049
987.9	0.53954
988	0.53877
988.1	0.53795
988.2	0.53728
988.3	0.53657
988.4	0.53651
988.5	0.53669
988.6	0.53732
988.7	0.53767
988.8	0.53801
988.9	0.53828
989	0.53872
989.1	0.53909
989.2	0.53945
989.3	0.53965
989.4	0.53971
989.5	0.53951
989.6	0.53908
989.7	0.53889
989.8	0.53883
989.9	0.53862
990	0.53832
990.1	0.53819
990.2	0.53807
990.3	0.53817
990.4	0.53842
990.5	0.53885
990.6	0.53934
990.7	0.54014
990.8	0.54068
990.9	0.54145
991	0.54218
991.1	0.54302
991.2	0.54333
991.3	0.54338
991.4	0.54308
991.5	0.54254
991.6	0.54165
991.7	0.54058
991.8	0.54001
991.9	0.53972
992	0.53992
992.1	0.54077
992.2	0.54162
992.3	0.54171
992.4	0.54113
992.5	0.54024
992.6	0.53964
992.7	0.53941
992.8	0.54001
992.9	0.54083
993	0.54085
993.1	0.54017
993.2	0.53945
993.3	0.53902
993.4	0.53953
993.5	0.5405
993.6	0.5416
993.7	0.54256
993.8	0.54293
993.9	0.54274
994	0.54239
994.1	0.54289
994.2	0.54358
994.3	0.54333
994.4	0.54307
994.5	0.54348
994.6	0.54346
994.7	0.54331
994.8	0.54397
994.9	0.54447
995	0.5441
995.1	0.54371
995.2	0.54399
995.3	0.54478
995.4	0.54578
995.5	0.54624
995.6	0.54614
995.7	0.54571
995.8	0.54554
995.9	0.54576
996	0.54638
996.1	0.54699
996.2	0.54817
996.3	0.54946
996.4	0.5507
996.5	0.552
996.6	0.55296
996.7	0.55366
996.8	0.55404
996.9	0.55432
997	0.55411
997.1	0.55419
997.2	0.55395
997.3	0.55399
997.4	0.55377
997.5	0.55352
997.6	0.55294
997.7	0.55256
997.8	0.55226
997.9	0.55213
998	0.55172
998.1	0.55126
998.2	0.55069
998.3	0.55007
998.4	0.54955
998.5	0.54898
998.6	0.54832
998.7	0.54735
998.8	0.54639
998.9	0.54494
999	0.54366
999.1	0.54224
999.2	0.54118
999.3	0.54026
999.4	0.53958
999.5	0.53921
999.6	0.53948
999.7	0.53991
999.8	0.54049
999.9	0.54114
1000	0.54126


==> SashaEpoch0down/T-typeCaCurrent.txt <==
0	0.0069739
0.1	0.0069786
0.2	0.0069697
0.3	0.0069703
0.4	0.006966
0.5	0.0069646
0.6	0.0069611
0.7	0.006958
0.8	0.0069544
0.9	0.0069518
1	0.0069496
1.1	0.006948
1.2	0.0069467
1.3	0.0069447
1.4	0.0069421
1.5	0.0069393
1.6	0.0069363
1.7	0.0069332
1.8	0.0069302
1.9	0.0069278
2	0.006926
2.1	0.0069242
2.2	0.0069216
2.3	0.0069195
2.4	0.0069178
2.5	0.0069156
2.6	0.0069136
2.7	0.0069123
2.8	0.0069106
2.9	0.0069086
3	0.0069072
3.1	0.0069067
3.2	0.0069058
3.3	0.0069044
3.4	0.006903
3.5	0.0069012
3.6	0.0068992
3.7	0.0068972
3.8	0.0068949
3.9	0.0068924
4	0.0068894
4.1	0.006886
4.2	0.0068826
4.3	0.0068794
4.4	0.0068764
4.5	0.0068732
4.6	0.0068695
4.7	0.0068659
4.8	0.0068622
4.9	0.0068584
5	0.0068545
5.1	0.0068504
5.2	0.0068464
5.3	0.0068418
5.4	0.0068371
5.5	0.0068324
5.6	0.0068276
5.7	0.0068226
5.8	0.0068175
5.9	0.0068123
6	0.006807
6.1	0.0068016
6.2	0.0067963
6.3	0.0067909
6.4	0.0067853
6.5	0.0067795
6.6	0.0067736
6.7	0.0067674
6.8	0.0067611
6.9	0.0067547
7	0.0067483
7.1	0.0067419
7.2	0.0067354
7.3	0.0067293
7.4	0.0067233
7.5	0.0067174
7.6	0.0067117
7.7	0.0067064
7.8	0.0067014
7.9	0.0066968
8	0.0066923
8.1	0.0066876
8.2	0.0066828
8.3	0.0066773
8.4	0.0066712
8.5	0.006665
8.6	0.0066589
8.7	0.0066534
8.8	0.0066487
8.9	0.0066442
9	0.0066396
9.1	0.0066342
9.2	0.0066281
9.3	0.0066219
9.4	0.0066163
9.5	0.0066114
9.6	0.0066067
9.7	0.0066018
9.8	0.0065963
9.9	0.0065906
10	0.0065847
10.1	0.0065789
10.2	0.0065738
10.3	0.0065689
10.4	0.0065633
10.5	0.0065573
10.6	0.006552
10.7	0.0065466
10.8	0.0065407
10.9	0.0065353
11	0.0065298
11.1	0.0065238
11.2	0.0065181
11.3	0.006513
11.4	0.0065076
11.5	0.0065015
11.6	0.0064956
11.7	0.0064905
11.8	0.0064856
11.9	0.0064804
12	0.0064748
12.1	0.0064691
12.2	0.0064631
12.3	0.0064574
12.4	0.0064521
12.5	0.0064473
12.6	0.0064427
12.7	0.006438
12.8	0.0064334
12.9	0.0064288
13	0.006424
13.1	0.0064189
13.2	0.0064135
13.3	0.0064077
13.4	0.0064015
13.5	0.0063953
13.6	0.0063891
13.7	0.006383
13.8	0.0063767
13.9	0.0063706
14	0.0063648
14.1	0.0063588
14.2	0.0063528
14.3	0.0063472
14.4	0.0063417
14.5	0.0063362
14.6	0.0063306
14.7	0.006325
14.8	0.0063192
14.9	0.0063138
15	0.0063086
15.1	0.0063035
15.2	0.0062983
15.3	0.0062933
15.4	0.0062886
15.5	0.0062839
15.6	0.0062791
15.7	0.0062745
15.8	0.0062701
15.9	0.0062657
16	0.0062612
16.1	0.0062565
16.2	0.0062515
16.3	0.0062462
16.4	0.0062405
16.5	0.0062345
16.6	0.0062285
16.7	0.0062228
16.8	0.0062175
16.9	0.0062127
17	0.0062083
17.1	0.0062041
17.2	0.0061998
17.3	0.0061949
17.4	0.0061895
17.5	0.006184
17.6	0.0061789
17.7	0.0061744
17.8	0.0061705
17.9	0.0061665
18	0.0061619
18.1	0.0061567
18.2	0.0061512
18.3	0.0061458
18.4	0.0061402
18.5	0.0061348
18.6	0.0061299
18.7	0.0061255
18.8	0.0061207
18.9	0.0061154
19	0.0061107
19.1	0.0061058
19.2	0.0061004
19.3	0.0060957
19.4	0.006091
19.5	0.0060858
19.6	0.006081
19.7	0.006077
19.8	0.0060728
19.9	0.0060679
20	0.0060626
20.1	0.0060581
20.2	0.0060543
20.3	0.0060504
20.4	0.0060465
20.5	0.0060424
20.6	0.0060377
20.7	0.0060325
20.8	0.0060272
20.9	0.006022
21	0.006017
21.1	0.0060122
21.2	0.0060075
21.3	0.006003
21.4	0.0059985
21.5	0.005994
21.6	0.0059895
21.7	0.005985
21.8	0.0059805
21.9	0.0059759
22	0.0059713
22.1	0.0059667
22.2	0.0059622
22.3	0.0059576
22.4	0.005953
22.5	0.0059482
22.6	0.0059431
22.7	0.0059377
22.8	0.0059323
22.9	0.005927
23	0.0059213
23.1	0.0059154
23.2	0.0059093
23.3	0.0059028
23.4	0.0058962
23.5	0.0058898
23.6	0.0058834
23.7	0.0058772
23.8	0.0058711
23.9	0.005865
24	0.0058593
24.1	0.0058538
24.2	0.0058487
24.3	0.005844
24.4	0.0058394
24.5	0.0058345
24.6	0.0058291
24.7	0.0058232
24.8	0.0058169
24.9	0.0058107
25	0.005805
25.1	0.0057996
25.2	0.0057945
25.3	0.0057896
25.4	0.0057847
25.5	0.0057788
25.6	0.0057723
25.7	0.0057659
25.8	0.0057602
25.9	0.005755
26	0.0057498
26.1	0.0057438
26.2	0.0057372
26.3	0.0057309
26.4	0.005725
26.5	0.0057196
26.6	0.0057144
26.7	0.0057092
26.8	0.0057039
26.9	0.0056982
27	0.0056922
27.1	0.0056868
27.2	0.005682
27.3	0.0056762
27.4	0.0056702
27.5	0.005665
27.6	0.0056594
27.7	0.0056534
27.8	0.0056478
27.9	0.0056426
28	0.0056369
28.1	0.0056306
28.2	0.0056243
28.3	0.0056187
28.4	0.0056133
28.5	0.0056078
28.6	0.0056022
28.7	0.0055962
28.8	0.0055897
28.9	0.0055832
29	0.0055767
29.1	0.0055706
29.2	0.0055648
29.3	0.0055592
29.4	0.0055538
29.5	0.0055486
29.6	0.0055435
29.7	0.0055384
29.8	0.0055333
29.9	0.0055285
30	0.0055236
30.1	0.005519
30.2	0.0055145
30.3	0.0055099
30.4	0.0055054
30.5	0.0055007
30.6	0.0054961
30.7	0.0054915
30.8	0.0054868
30.9	0.005482
31	0.0054774
31.1	0.0054726
31.2	0.0054678
31.3	0.0054628
31.4	0.0054576
31.5	0.0054524
31.6	0.0054471
31.7	0.0054417
31.8	0.0054361
31.9	0.0054307
32	0.0054253
32.1	0.0054194
32.2	0.0054134
32.3	0.0054073
32.4	0.0054012
32.5	0.005395
32.6	0.0053886
32.7	0.0053821
32.8	0.0053755
32.9	0.0053686
33	0.0053619
33.1	0.0053553
33.2	0.005349
33.3	0.0053433
33.4	0.0053379
33.5	0.0053327
33.6	0.0053278
33.7	0.0053225
33.8	0.0053168
33.9	0.0053107
34	0.0053044
34.1	0.0052983
34.2	0.0052928
34.3	0.0052877
34.4	0.0052826
34.5	0.0052774
34.6	0.0052716
34.7	0.0052654
34.8	0.0052593
34.9	0.0052532
35	0.0052471
35.1	0.0052408
35.2	0.0052341
35.3	0.005228
35.4	0.0052224
35.5	0.0052166
35.6	0.0052102
35.7	0.0052044
35.8	0.0051988
35.9	0.0051923
36	0.0051861
36.1	0.0051805
36.2	0.0051742
36.3	0.0051681
36.4	0.0051625
36.5	0.0051568
36.6	0.0051506
36.7	0.0051439
36.8	0.0051375
36.9	0.0051316
37	0.0051261
37.1	0.0051206
37.2	0.0051147
37.3	0.0051083
37.4	0.0051015
37.5	0.0050948
37.6	0.0050882
37.7	0.0050819
37.8	0.0050761
37.9	0.0050706
38	0.0050653
38.1	0.0050601
38.2	0.0050553
38.3	0.0050505
38.4	0.0050459
38.5	0.0050413
38.6	0.0050367
38.7	0.0050319
38.8	0.005027
38.9	0.0050221
39	0.0050172
39.1	0.0050123
39.2	0.0050072
39.3	0.0050023
39.4	0.0049973
39.5	0.0049922
39.6	0.0049871
39.7	0.004982
39.8	0.0049769
39.9	0.0049716
40	0.0049662
40.1	0.0049607
40.2	0.0049549
40.3	0.0049489
40.4	0.0049427
40.5	0.0049363
40.6	0.0049297
40.7	0.0049229
40.8	0.004916
40.9	0.004909
41	0.0049017
41.1	0.0048947
41.2	0.0048879
41.3	0.0048815
41.4	0.0048754
41.5	0.0048697
41.6	0.0048641
41.7	0.0048588
41.8	0.0048534
41.9	0.0048478
42	0.0048417
42.1	0.0048351
42.2	0.0048284
42.3	0.0048223
42.4	0.0048165
42.5	0.0048111
42.6	0.0048059
42.7	0.0048004
42.8	0.0047945
42.9	0.0047882
43	0.0047822
43.1	0.0047764
43.2	0.004771
43.3	0.0047661
43.4	0.0047612
43.5	0.0047559
43.6	0.0047503
43.7	0.0047452
43.8	0.0047404
43.9	0.0047351
44	0.0047299
44.1	0.0047251
44.2	0.00472
44.3	0.0047149
44.4	0.0047102
44.5	0.0047052
44.6	0.0046997
44.7	0.0046943
44.8	0.0046896
44.9	0.0046849
45	0.0046799
45.1	0.0046741
45.2	0.0046681
45.3	0.0046626
45.4	0.0046574
45.5	0.0046524
45.6	0.0046475
45.7	0.0046423
45.8	0.0046366
45.9	0.0046306
46	0.0046241
46.1	0.0046174
46.2	0.004611
46.3	0.0046048
46.4	0.0045987
46.5	0.0045927
46.6	0.0045871
46.7	0.0045815
46.8	0.0045761
46.9	0.0045712
47	0.0045665
47.1	0.0045621
47.2	0.0045578
47.3	0.0045537
47.4	0.0045496
47.5	0.0045457
47.6	0.0045419
47.7	0.0045379
47.8	0.0045336
47.9	0.004529
48	0.0045242
48.1	0.0045192
48.2	0.0045139
48.3	0.0045084
48.4	0.0045026
48.5	0.0044966
48.6	0.0044903
48.7	0.004484
48.8	0.0044777
48.9	0.0044713
49	0.004465
49.1	0.004459
49.2	0.0044532
49.3	0.004448
49.4	0.0044431
49.5	0.0044386
49.6	0.0044343
49.7	0.0044303
49.8	0.0044261
49.9	0.0044215
50	0.0044166
50.1	0.004411
50.2	0.0044052
50.3	0.0043997
50.4	0.0043945
50.5	0.0043897
50.6	0.0043853
50.7	0.004381
50.8	0.0043762
50.9	0.0043708
51	0.0043651
51.1	0.0043599
51.2	0.0043551
51.3	0.0043508
51.4	0.0043466
51.5	0.004342
51.6	0.0043371
51.7	0.004332
51.8	0.0043272
51.9	0.0043227
52	0.004318
52.1	0.0043126
52.2	0.0043072
52.3	0.0043023
52.4	0.0042971
52.5	0.0042919
52.6	0.0042869
52.7	0.0042813
52.8	0.0042756
52.9	0.0042704
53	0.0042654
53.1	0.0042597
53.2	0.0042536
53.3	0.004248
53.4	0.0042428
53.5	0.0042377
53.6	0.0042323
53.7	0.0042266
53.8	0.0042206
53.9	0.0042146
54	0.004209
54.1	0.0042038
54.2	0.004199
54.3	0.0041944
54.4	0.00419
54.5	0.0041857
54.6	0.0041814
54.7	0.004177
54.8	0.0041724
54.9	0.0041676
55	0.0041624
55.1	0.0041571
55.2	0.0041516
55.3	0.0041458
55.4	0.0041398
55.5	0.0041337
55.6	0.0041275
55.7	0.0041212
55.8	0.0041148
55.9	0.0041086
56	0.0041022
56.1	0.0040958
56.2	0.0040895
56.3	0.0040835
56.4	0.0040776
56.5	0.0040719
56.6	0.0040665
56.7	0.0040612
56.8	0.0040561
56.9	0.0040511
57	0.0040463
57.1	0.0040417
57.2	0.004037
57.3	0.0040325
57.4	0.0040279
57.5	0.0040229
57.6	0.0040175
57.7	0.0040116
57.8	0.0040054
57.9	0.0039988
58	0.0039919
58.1	0.0039851
58.2	0.0039786
58.3	0.0039726
58.4	0.0039669
58.5	0.0039618
58.6	0.0039572
58.7	0.0039527
58.8	0.0039478
58.9	0.0039423
59	0.0039366
59.1	0.0039309
59.2	0.0039256
59.3	0.0039212
59.4	0.0039168
59.5	0.0039118
59.6	0.0039064
59.7	0.0039007
59.8	0.003895
59.9	0.0038896
60	0.0038841
60.1	0.0038785
60.2	0.0038728
60.3	0.0038674
60.4	0.0038622
60.5	0.0038565
60.6	0.0038507
60.7	0.0038452
60.8	0.0038397
60.9	0.0038337
61	0.0038279
61.1	0.0038224
61.2	0.0038165
61.3	0.0038104
61.4	0.0038049
61.5	0.0037995
61.6	0.0037937
61.7	0.0037876
61.8	0.0037815
61.9	0.0037759
62	0.0037704
62.1	0.0037653
62.2	0.0037602
62.3	0.003755
62.4	0.0037494
62.5	0.0037434
62.6	0.003737
62.7	0.0037302
62.8	0.0037231
62.9	0.003716
63	0.003709
63.1	0.0037021
63.2	0.0036954
63.3	0.003689
63.4	0.0036828
63.5	0.0036773
63.6	0.0036722
63.7	0.0036678
63.8	0.0036636
63.9	0.0036597
64	0.003656
64.1	0.0036521
64.2	0.003648
64.3	0.0036438
64.4	0.0036394
64.5	0.0036347
64.6	0.0036298
64.7	0.0036245
64.8	0.0036188
64.9	0.0036126
65	0.003606
65.1	0.0035992
65.2	0.003592
65.3	0.0035843
65.4	0.0035765
65.5	0.0035685
65.6	0.0035601
65.7	0.0035519
65.8	0.0035439
65.9	0.0035363
66	0.0035292
66.1	0.003523
66.2	0.0035171
66.3	0.0035118
66.4	0.0035066
66.5	0.0035015
66.6	0.0034961
66.7	0.0034898
66.8	0.0034829
66.9	0.0034754
67	0.0034675
67.1	0.0034599
67.2	0.0034527
67.3	0.0034458
67.4	0.0034389
67.5	0.0034314
67.6	0.0034235
67.7	0.0034156
67.8	0.0034082
67.9	0.0034015
68	0.0033951
68.1	0.0033883
68.2	0.003381
68.3	0.0033733
68.4	0.0033654
68.5	0.0033573
68.6	0.0033494
68.7	0.0033418
68.8	0.0033338
68.9	0.0033258
69	0.0033182
69.1	0.0033102
69.2	0.0033019
69.3	0.0032936
69.4	0.0032852
69.5	0.0032759
69.6	0.0032666
69.7	0.0032576
69.8	0.0032484
69.9	0.0032388
70	0.0032291
70.1	0.0032196
70.2	0.0032108
70.3	0.0032028
70.4	0.0031947
70.5	0.0031872
70.6	0.0031786
70.7	0.0031682
70.8	0.0031541
70.9	0.003135
71	0.0031074
71.1	0.0030675
71.2	0.0030091
71.3	0.0029201
71.4	0.0027881
71.5	0.0025864
71.6	0.0022905
71.7	0.0019074
71.8	0.0015043
71.9	0.0011648
72	0.00091341
72.1	0.00073811
72.2	0.00062509
72.3	0.00055295
72.4	0.00051223
72.5	0.0004953
72.6	0.00049718
72.7	0.00051731
72.8	0.00055351
72.9	0.00060859
73	0.00068137
73.1	0.00077535
73.2	0.00088866
73.3	0.0010216
73.4	0.0011729
73.5	0.0013411
73.6	0.0015245
73.7	0.0017189
73.8	0.0019208
73.9	0.0021225
74	0.0023235
74.1	0.0025232
74.2	0.0027205
74.3	0.0029142
74.4	0.0031037
74.5	0.0032885
74.6	0.0034677
74.7	0.0036422
74.8	0.0038034
74.9	0.0039468
75	0.0040774
75.1	0.0041973
75.2	0.0043082
75.3	0.0044112
75.4	0.0045065
75.5	0.0045934
75.6	0.0046728
75.7	0.0047446
75.8	0.0048101
75.9	0.0048703
76	0.0049255
76.1	0.0049761
76.2	0.0050218
76.3	0.0050628
76.4	0.0050995
76.5	0.0051329
76.6	0.0051636
76.7	0.0051915
76.8	0.0052169
76.9	0.0052405
77	0.0052626
77.1	0.0052829
77.2	0.0053009
77.3	0.0053175
77.4	0.0053332
77.5	0.0053469
77.6	0.0053598
77.7	0.0053721
77.8	0.0053825
77.9	0.0053917
78	0.0054007
78.1	0.0054089
78.2	0.0054159
78.3	0.0054219
78.4	0.0054277
78.5	0.0054333
78.6	0.0054384
78.7	0.0054428
78.8	0.0054464
78.9	0.005449
79	0.0054511
79.1	0.0054531
79.2	0.0054549
79.3	0.0054567
79.4	0.0054583
79.5	0.0054598
79.6	0.0054613
79.7	0.0054625
79.8	0.0054633
79.9	0.0054636
80	0.0054636
80.1	0.0054633
80.2	0.0054625
80.3	0.0054614
80.4	0.00546
80.5	0.0054585
80.6	0.0054568
80.7	0.0054548
80.8	0.0054525
80.9	0.0054501
81	0.0054478
81.1	0.0054454
81.2	0.005443
81.3	0.0054403
81.4	0.0054374
81.5	0.0054343
81.6	0.0054312
81.7	0.0054279
81.8	0.0054246
81.9	0.0054213
82	0.0054178
82.1	0.0054139
82.2	0.0054097
82.3	0.0054052
82.4	0.0054004
82.5	0.0053953
82.6	0.00539
82.7	0.0053843
82.8	0.0053786
82.9	0.0053729
83	0.0053674
83.1	0.0053621
83.2	0.0053572
83.3	0.0053527
83.4	0.0053482
83.5	0.0053437
83.6	0.0053387
83.7	0.0053333
83.8	0.0053277
83.9	0.0053219
84	0.0053165
84.1	0.0053115
84.2	0.0053069
84.3	0.0053023
84.4	0.0052973
84.5	0.0052914
84.6	0.0052855
84.7	0.0052802
84.8	0.0052755
84.9	0.005271
85	0.0052664
85.1	0.0052619
85.2	0.0052571
85.3	0.0052519
85.4	0.0052467
85.5	0.0052425
85.6	0.0052382
85.7	0.005233
85.8	0.0052281
85.9	0.0052238
86	0.0052189
86.1	0.0052141
86.2	0.0052097
86.3	0.0052048
86.4	0.0051995
86.5	0.0051947
86.6	0.0051906
86.7	0.0051862
86.8	0.0051812
86.9	0.0051759
87	0.0051704
87.1	0.0051652
87.2	0.0051603
87.3	0.0051557
87.4	0.005151
87.5	0.0051461
87.6	0.005141
87.7	0.0051355
87.8	0.0051294
87.9	0.0051229
88	0.0051163
88.1	0.0051098
88.2	0.0051033
88.3	0.0050969
88.4	0.0050904
88.5	0.0050841
88.6	0.0050778
88.7	0.0050714
88.8	0.0050649
88.9	0.0050585
89	0.0050522
89.1	0.0050459
89.2	0.0050396
89.3	0.0050333
89.4	0.0050271
89.5	0.005021
89.6	0.0050152
89.7	0.0050095
89.8	0.0050039
89.9	0.0049985
90	0.0049933
90.1	0.004988
90.2	0.0049829
90.3	0.0049782
90.4	0.0049738
90.5	0.0049696
90.6	0.0049658
90.7	0.0049618
90.8	0.0049578
90.9	0.0049539
91	0.0049501
91.1	0.0049461
91.2	0.0049419
91.3	0.0049373
91.4	0.0049323
91.5	0.0049269
91.6	0.0049214
91.7	0.0049161
91.8	0.0049112
91.9	0.0049068
92	0.0049027
92.1	0.0048982
92.2	0.0048935
92.3	0.0048883
92.4	0.0048826
92.5	0.0048773
92.6	0.0048724
92.7	0.0048679
92.8	0.0048636
92.9	0.0048588
93	0.0048534
93.1	0.0048479
93.2	0.0048424
93.3	0.0048371
93.4	0.0048315
93.5	0.0048257
93.6	0.0048201
93.7	0.0048151
93.8	0.0048099
93.9	0.0048042
94	0.004799
94.1	0.0047939
94.2	0.0047884
94.3	0.0047832
94.4	0.0047783
94.5	0.0047727
94.6	0.0047672
94.7	0.0047624
94.8	0.0047578
94.9	0.0047527
95	0.0047471
95.1	0.0047417
95.2	0.0047367
95.3	0.0047321
95.4	0.0047278
95.5	0.0047231
95.6	0.0047183
95.7	0.0047132
95.8	0.0047075
95.9	0.0047016
96	0.004696
96.1	0.0046907
96.2	0.0046857
96.3	0.004681
96.4	0.0046764
96.5	0.004672
96.6	0.0046678
96.7	0.0046638
96.8	0.0046598
96.9	0.004656
97	0.0046522
97.1	0.0046486
97.2	0.004645
97.3	0.0046415
97.4	0.0046379
97.5	0.004634
97.6	0.0046302
97.7	0.0046262
97.8	0.004622
97.9	0.0046177
98	0.0046134
98.1	0.0046089
98.2	0.0046042
98.3	0.0045994
98.4	0.0045945
98.5	0.0045892
98.6	0.0045836
98.7	0.0045781
98.8	0.0045723
98.9	0.0045664
99	0.0045604
99.1	0.0045544
99.2	0.0045486
99.3	0.0045431
99.4	0.004538
99.5	0.0045334
99.6	0.004529
99.7	0.0045248
99.8	0.0045209
99.9	0.0045169
100	0.0045124
100.1	0.0045074
100.2	0.0045024
100.3	0.0044974
100.4	0.0044927
100.5	0.0044886
100.6	0.0044846
100.7	0.0044807
100.8	0.0044765
100.9	0.0044715
101	0.0044664
101.1	0.0044617
101.2	0.0044577
101.3	0.0044538
101.4	0.0044498
101.5	0.0044454
101.6	0.0044408
101.7	0.0044362
101.8	0.0044317
101.9	0.0044274
102	0.0044231
102.1	0.0044182
102.2	0.004413
102.3	0.0044085
102.4	0.0044039
102.5	0.0043989
102.6	0.0043942
102.7	0.0043895
102.8	0.0043844
102.9	0.0043796
103	0.004375
103.1	0.0043702
103.2	0.0043648
103.3	0.0043595
103.4	0.0043548
103.5	0.0043504
103.6	0.0043459
103.7	0.0043412
103.8	0.0043362
103.9	0.0043307
104	0.0043254
104.1	0.0043205
104.2	0.0043159
104.3	0.0043113
104.4	0.0043069
104.5	0.004303
104.6	0.0042992
104.7	0.0042955
104.8	0.0042919
104.9	0.0042885
105	0.0042848
105.1	0.0042808
105.2	0.0042767
105.3	0.0042725
105.4	0.0042684
105.5	0.0042642
105.6	0.00426
105.7	0.0042556
105.8	0.0042513
105.9	0.0042469
106	0.0042426
106.1	0.0042385
106.2	0.0042344
106.3	0.0042303
106.4	0.0042262
106.5	0.0042219
106.6	0.0042177
106.7	0.0042134
106.8	0.0042091
106.9	0.0042048
107	0.0042003
107.1	0.0041955
107.2	0.0041905
107.3	0.0041852
107.4	0.0041796
107.5	0.0041738
107.6	0.0041678
107.7	0.0041619
107.8	0.004156
107.9	0.0041505
108	0.0041453
108.1	0.0041404
108.2	0.004136
108.3	0.0041318
108.4	0.0041277
108.5	0.0041235
108.6	0.0041189
108.7	0.0041137
108.8	0.0041084
108.9	0.0041034
109	0.0040986
109.1	0.0040943
109.2	0.00409
109.3	0.0040855
109.4	0.0040804
109.5	0.0040749
109.6	0.0040697
109.7	0.0040649
109.8	0.0040604
109.9	0.004056
110	0.0040518
110.1	0.0040478
110.2	0.0040436
110.3	0.004039
110.4	0.0040342
110.5	0.00403
110.6	0.0040257
110.7	0.0040212
110.8	0.0040168
110.9	0.0040122
111	0.0040075
111.1	0.0040033
111.2	0.0039991
111.3	0.0039943
111.4	0.0039896
111.5	0.0039855
111.6	0.0039815
111.7	0.0039772
111.8	0.0039726
111.9	0.0039679
112	0.0039637
112.1	0.0039598
112.2	0.0039562
112.3	0.0039528
112.4	0.0039489
112.5	0.0039449
112.6	0.0039406
112.7	0.0039361
112.8	0.0039317
112.9	0.0039274
113	0.0039232
113.1	0.0039194
113.2	0.0039157
113.3	0.0039122
113.4	0.003909
113.5	0.003906
113.6	0.0039031
113.7	0.0039005
113.8	0.003898
113.9	0.0038957
114	0.0038934
114.1	0.0038909
114.2	0.0038883
114.3	0.0038856
114.4	0.0038828
114.5	0.0038799
114.6	0.0038767
114.7	0.0038734
114.8	0.0038701
114.9	0.0038665
115	0.0038626
115.1	0.0038586
115.2	0.0038544
115.3	0.0038498
115.4	0.003845
115.5	0.0038399
115.6	0.0038346
115.7	0.0038292
115.8	0.0038237
115.9	0.003818
116	0.0038124
116.1	0.0038069
116.2	0.0038016
116.3	0.0037968
116.4	0.0037923
116.5	0.0037884
116.6	0.0037848
116.7	0.0037811
116.8	0.0037774
116.9	0.0037732
117	0.0037685
117.1	0.0037635
117.2	0.0037584
117.3	0.0037537
117.4	0.0037493
117.5	0.0037451
117.6	0.0037409
117.7	0.0037364
117.8	0.0037314
117.9	0.0037262
118	0.0037213
118.1	0.0037167
118.2	0.0037125
118.3	0.0037086
118.4	0.003705
118.5	0.0037016
118.6	0.0036979
118.7	0.003694
118.8	0.0036904
118.9	0.0036872
119	0.0036835
119.1	0.0036799
119.2	0.0036767
119.3	0.003673
119.4	0.0036691
119.5	0.0036657
119.6	0.003662
119.7	0.0036578
119.8	0.0036539
119.9	0.0036504
120	0.0036466
120.1	0.0036426
120.2	0.0036383
120.3	0.0036338
120.4	0.0036297
120.5	0.0036259
120.6	0.0036223
120.7	0.0036185
120.8	0.0036145
120.9	0.0036105
121	0.0036063
121.1	0.0036018
121.2	0.003597
121.3	0.0035921
121.4	0.0035873
121.5	0.0035826
121.6	0.0035781
121.7	0.0035739
121.8	0.0035697
121.9	0.0035657
122	0.003562
122.1	0.0035585
122.2	0.0035552
122.3	0.0035521
122.4	0.0035492
122.5	0.0035465
122.6	0.0035438
122.7	0.0035411
122.8	0.0035382
122.9	0.0035352
123	0.0035321
123.1	0.0035289
123.2	0.0035255
123.3	0.0035218
123.4	0.0035179
123.5	0.0035136
123.6	0.0035092
123.7	0.0035047
123.8	0.0035002
123.9	0.0034956
124	0.0034912
124.1	0.0034868
124.2	0.0034825
124.3	0.0034787
124.4	0.0034751
124.5	0.003472
124.6	0.0034692
124.7	0.0034667
124.8	0.0034641
124.9	0.0034612
125	0.003458
125.1	0.0034541
125.2	0.00345
125.3	0.0034457
125.4	0.0034414
125.5	0.0034375
125.6	0.0034338
125.7	0.0034304
125.8	0.003427
125.9	0.0034232
126	0.0034189
126.1	0.0034143
126.2	0.00341
126.3	0.0034061
126.4	0.0034025
126.5	0.003399
126.6	0.0033956
126.7	0.0033923
126.8	0.003389
126.9	0.0033857
127	0.0033821
127.1	0.0033783
127.2	0.0033748
127.3	0.0033717
127.4	0.0033682
127.5	0.0033647
127.6	0.0033613
127.7	0.0033572
127.8	0.0033533
127.9	0.0033499
128	0.0033462
128.1	0.0033422
128.2	0.0033383
128.3	0.0033349
128.4	0.0033314
128.5	0.0033279
128.6	0.0033243
128.7	0.0033204
128.8	0.0033167
128.9	0.0033132
129	0.00331
129.1	0.0033069
129.2	0.003304
129.3	0.0033012
129.4	0.0032983
129.5	0.0032955
129.6	0.0032924
129.7	0.003289
129.8	0.0032851
129.9	0.003281
130	0.0032768
130.1	0.0032725
130.2	0.003268
130.3	0.0032633
130.4	0.0032584
130.5	0.0032533
130.6	0.0032482
130.7	0.0032433
130.8	0.0032384
130.9	0.0032337
131	0.003229
131.1	0.0032246
131.2	0.0032202
131.3	0.003216
131.4	0.003212
131.5	0.0032084
131.6	0.0032049
131.7	0.0032016
131.8	0.0031986
131.9	0.0031957
132	0.003193
132.1	0.0031905
132.2	0.0031882
132.3	0.003186
132.4	0.0031838
132.5	0.0031816
132.6	0.0031792
132.7	0.0031764
132.8	0.0031732
132.9	0.0031696
133	0.0031655
133.1	0.0031609
133.2	0.0031561
133.3	0.0031511
133.4	0.0031464
133.5	0.0031422
133.6	0.0031384
133.7	0.0031349
133.8	0.0031316
133.9	0.0031279
134	0.0031239
134.1	0.0031197
134.2	0.0031158
134.3	0.0031125
134.4	0.0031096
134.5	0.0031068
134.6	0.0031037
134.7	0.0031001
134.8	0.0030964
134.9	0.0030927
135	0.003089
135.1	0.0030854
135.2	0.0030816
135.3	0.0030776
135.4	0.003074
135.5	0.0030705
135.6	0.0030667
135.7	0.0030631
135.8	0.0030597
135.9	0.0030558
136	0.0030521
136.1	0.0030489
136.2	0.0030456
136.3	0.0030419
136.4	0.0030385
136.5	0.0030355
136.6	0.0030325
136.7	0.0030293
136.8	0.0030257
136.9	0.0030222
137	0.003019
137.1	0.003016
137.2	0.003013
137.3	0.0030101
137.4	0.0030072
137.5	0.003004
137.6	0.0030004
137.7	0.0029966
137.8	0.0029924
137.9	0.0029881
138	0.0029838
138.1	0.0029792
138.2	0.0029747
138.3	0.00297
138.4	0.0029655
138.5	0.0029609
138.6	0.0029565
138.7	0.0029523
138.8	0.0029485
138.9	0.0029447
139	0.002941
139.1	0.0029375
139.2	0.0029339
139.3	0.0029306
139.4	0.0029272
139.5	0.0029239
139.6	0.0029204
139.7	0.002917
139.8	0.0029133
139.9	0.0029096
140	0.002906
140.1	0.0029025
140.2	0.002899
140.3	0.0028955
140.4	0.002892
140.5	0.0028887
140.6	0.0028855
140.7	0.0028827
140.8	0.0028801
140.9	0.0028777
141	0.0028754
141.1	0.0028729
141.2	0.0028701
141.3	0.0028669
141.4	0.0028632
141.5	0.0028589
141.6	0.0028543
141.7	0.0028496
141.8	0.0028449
141.9	0.0028408
142	0.002837
142.1	0.0028333
142.2	0.0028296
142.3	0.0028256
142.4	0.0028212
142.5	0.0028169
142.6	0.0028131
142.7	0.0028098
142.8	0.0028065
142.9	0.0028028
143	0.0027987
143.1	0.0027949
143.2	0.0027913
143.3	0.002788
143.4	0.0027847
143.5	0.0027814
143.6	0.002778
143.7	0.0027748
143.8	0.0027719
143.9	0.0027687
144	0.0027651
144.1	0.0027617
144.2	0.0027585
144.3	0.002755
144.4	0.0027516
144.5	0.0027485
144.6	0.0027452
144.7	0.0027416
144.8	0.0027383
144.9	0.0027354
145	0.0027325
145.1	0.0027294
145.2	0.0027261
145.3	0.0027226
145.4	0.0027191
145.5	0.0027157
145.6	0.0027125
145.7	0.0027095
145.8	0.0027065
145.9	0.0027038
146	0.0027011
146.1	0.0026983
146.2	0.0026953
146.3	0.0026919
146.4	0.0026883
146.5	0.0026843
146.6	0.00268
146.7	0.0026755
146.8	0.0026708
146.9	0.0026658
147	0.0026607
147.1	0.0026557
147.2	0.0026505
147.3	0.0026454
147.4	0.0026404
147.5	0.0026355
147.6	0.0026308
147.7	0.0026262
147.8	0.002622
147.9	0.002618
148	0.0026144
148.1	0.0026112
148.2	0.0026082
148.3	0.0026055
148.4	0.002603
148.5	0.0026008
148.6	0.0025987
148.7	0.0025967
148.8	0.0025946
148.9	0.0025923
149	0.0025898
149.1	0.0025867
149.2	0.0025832
149.3	0.0025789
149.4	0.0025743
149.5	0.0025693
149.6	0.0025642
149.7	0.0025593
149.8	0.0025548
149.9	0.0025511
150	0.0025479
150.1	0.0025449
150.2	0.0025418
150.3	0.0025383
150.4	0.0025345
150.5	0.0025305
150.6	0.0025268
150.7	0.0025236
150.8	0.0025207
150.9	0.0025176
151	0.0025141
151.1	0.0025103
151.2	0.0025068
151.3	0.0025041
151.4	0.0025015
151.5	0.0024989
151.6	0.002496
151.7	0.0024926
151.8	0.002489
151.9	0.0024854
152	0.0024817
152.1	0.0024781
152.2	0.0024743
152.3	0.0024706
152.4	0.002467
152.5	0.0024628
152.6	0.0024587
152.7	0.0024548
152.8	0.0024504
152.9	0.0024459
153	0.0024416
153.1	0.0024377
153.2	0.0024335
153.3	0.002429
153.4	0.0024245
153.5	0.0024203
153.6	0.0024164
153.7	0.0024127
153.8	0.0024091
153.9	0.0024057
154	0.0024022
154.1	0.0023983
154.2	0.0023941
154.3	0.0023897
154.4	0.0023851
154.5	0.0023803
154.6	0.0023754
154.7	0.0023704
154.8	0.0023653
154.9	0.0023603
155	0.0023555
155.1	0.002351
155.2	0.0023465
155.3	0.0023423
155.4	0.0023382
155.5	0.002334
155.6	0.0023297
155.7	0.0023255
155.8	0.0023213
155.9	0.0023169
156	0.0023125
156.1	0.0023078
156.2	0.002303
156.3	0.0022982
156.4	0.0022935
156.5	0.0022889
156.6	0.0022844
156.7	0.0022801
156.8	0.002276
156.9	0.0022722
157	0.0022686
157.1	0.0022657
157.2	0.0022631
157.3	0.0022608
157.4	0.0022586
157.5	0.0022563
157.6	0.0022535
157.7	0.0022499
157.8	0.0022456
157.9	0.0022404
158	0.0022347
158.1	0.0022288
158.2	0.0022229
158.3	0.0022177
158.4	0.0022127
158.5	0.0022082
158.6	0.0022036
158.7	0.0021984
158.8	0.0021927
158.9	0.0021864
159	0.0021803
159.1	0.002175
159.2	0.0021699
159.3	0.0021646
159.4	0.0021591
159.5	0.0021533
159.6	0.0021479
159.7	0.0021434
159.8	0.0021392
159.9	0.0021347
160	0.0021301
160.1	0.002125
160.2	0.00212
160.3	0.0021151
160.4	0.0021099
160.5	0.0021043
160.6	0.0020988
160.7	0.0020935
160.8	0.002088
160.9	0.0020823
161	0.0020767
161.1	0.0020711
161.2	0.0020652
161.3	0.0020592
161.4	0.0020532
161.5	0.0020478
161.6	0.0020419
161.7	0.0020353
161.8	0.0020274
161.9	0.0020179
162	0.0020058
162.1	0.0019904
162.2	0.0019688
162.3	0.0019383
162.4	0.0018945
162.5	0.001829
162.6	0.0017375
162.7	0.001612
162.8	0.0014517
162.9	0.0012754
163	0.0010972
163.1	0.00092977
163.2	0.00078612
163.3	0.00066803
163.4	0.00057823
163.5	0.000512
163.6	0.00046555
163.7	0.00043471
163.8	0.00041682
163.9	0.00041015
164	0.00041301
164.1	0.0004255
164.2	0.00044621
164.3	0.00047583
164.4	0.00051346
164.5	0.0005599
164.6	0.00061409
164.7	0.00067647
164.8	0.00074553
164.9	0.00081955
165	0.00089861
165.1	0.00098111
165.2	0.0010684
165.3	0.0011617
165.4	0.0012589
165.5	0.0013596
165.6	0.0014609
165.7	0.0015599
165.8	0.0016564
165.9	0.0017501
166	0.0018395
166.1	0.0019231
166.2	0.0020024
166.3	0.0020786
166.4	0.0021516
166.5	0.002223
166.6	0.0022905
166.7	0.0023526
166.8	0.0024096
166.9	0.0024599
167	0.0025062
167.1	0.0025495
167.2	0.0025906
167.3	0.0026302
167.4	0.0026677
167.5	0.0027024
167.6	0.0027342
167.7	0.0027632
167.8	0.00279
167.9	0.0028153
168	0.0028388
168.1	0.0028607
168.2	0.0028806
168.3	0.0028985
168.4	0.002915
168.5	0.0029304
168.6	0.0029448
168.7	0.0029582
168.8	0.0029704
168.9	0.0029815
169	0.002992
169.1	0.0030015
169.2	0.0030103
169.3	0.0030189
169.4	0.0030267
169.5	0.0030336
169.6	0.0030403
169.7	0.0030466
169.8	0.0030522
169.9	0.0030571
170	0.0030617
170.1	0.0030664
170.2	0.0030707
170.3	0.0030745
170.4	0.0030778
170.5	0.0030806
170.6	0.003083
170.7	0.0030852
170.8	0.0030875
170.9	0.0030897
171	0.0030918
171.1	0.0030938
171.2	0.0030957
171.3	0.0030975
171.4	0.0030991
171.5	0.0031004
171.6	0.0031016
171.7	0.0031027
171.8	0.0031034
171.9	0.0031038
172	0.0031041
172.1	0.0031043
172.2	0.0031043
172.3	0.0031043
172.4	0.0031042
172.5	0.003104
172.6	0.0031038
172.7	0.0031033
172.8	0.0031028
172.9	0.0031023
173	0.0031018
173.1	0.0031012
173.2	0.0031003
173.3	0.0030994
173.4	0.0030984
173.5	0.0030972
173.6	0.0030959
173.7	0.0030946
173.8	0.003093
173.9	0.0030912
174	0.0030891
174.1	0.0030869
174.2	0.0030844
174.3	0.0030819
174.4	0.0030796
174.5	0.0030773
174.6	0.0030752
174.7	0.0030731
174.8	0.0030712
174.9	0.0030695
175	0.0030678
175.1	0.0030659
175.2	0.0030638
175.3	0.0030612
175.4	0.0030585
175.5	0.003056
175.6	0.0030538
175.7	0.0030517
175.8	0.0030497
175.9	0.0030477
176	0.0030452
176.1	0.0030424
176.2	0.0030398
176.3	0.0030376
176.4	0.0030356
176.5	0.0030335
176.6	0.0030314
176.7	0.0030294
176.8	0.0030275
176.9	0.0030256
177	0.0030235
177.1	0.0030211
177.2	0.0030189
177.3	0.0030168
177.4	0.0030144
177.5	0.0030123
177.6	0.0030103
177.7	0.003008
177.8	0.0030059
177.9	0.0030039
178	0.0030017
178.1	0.0029993
178.2	0.0029969
178.3	0.0029948
178.4	0.002993
178.5	0.0029909
178.6	0.0029885
178.7	0.002986
178.8	0.0029835
178.9	0.0029812
179	0.0029792
179.1	0.0029774
179.2	0.0029758
179.3	0.0029741
179.4	0.0029722
179.5	0.0029703
179.6	0.0029682
179.7	0.002966
179.8	0.0029637
179.9	0.0029613
180	0.0029588
180.1	0.0029561
180.2	0.0029533
180.3	0.0029505
180.4	0.0029478
180.5	0.0029452
180.6	0.0029427
180.7	0.00294
180.8	0.0029374
180.9	0.0029347
181	0.002932
181.1	0.0029294
181.2	0.0029269
181.3	0.0029245
181.4	0.0029221
181.5	0.0029197
181.6	0.0029172
181.7	0.002915
181.8	0.0029129
181.9	0.0029107
182	0.0029087
182.1	0.0029067
182.2	0.0029047
182.3	0.0029026
182.4	0.0029003
182.5	0.0028979
182.6	0.0028953
182.7	0.0028924
182.8	0.0028893
182.9	0.0028862
183	0.0028831
183.1	0.0028801
183.2	0.0028771
183.3	0.0028742
183.4	0.0028716
183.5	0.0028691
183.6	0.0028666
183.7	0.0028638
183.8	0.0028607
183.9	0.0028574
184	0.0028541
184.1	0.0028512
184.2	0.0028484
184.3	0.0028458
184.4	0.002843
184.5	0.0028399
184.6	0.0028366
184.7	0.0028334
184.8	0.0028306
184.9	0.0028279
185	0.0028253
185.1	0.0028228
185.2	0.0028204
185.3	0.0028178
185.4	0.0028151
185.5	0.0028125
185.6	0.0028102
185.7	0.0028075
185.8	0.0028048
185.9	0.0028026
186	0.0028001
186.1	0.0027974
186.2	0.0027951
186.3	0.0027928
186.4	0.0027902
186.5	0.0027875
186.6	0.0027852
186.7	0.002783
186.8	0.0027806
186.9	0.0027781
187	0.0027754
187.1	0.0027725
187.2	0.0027699
187.3	0.0027676
187.4	0.0027653
187.5	0.002763
187.6	0.0027607
187.7	0.0027584
187.8	0.0027558
187.9	0.0027533
188	0.0027506
188.1	0.0027476
188.2	0.0027445
188.3	0.0027412
188.4	0.0027379
188.5	0.0027347
188.6	0.0027316
188.7	0.0027284
188.8	0.0027252
188.9	0.0027221
189	0.0027188
189.1	0.0027156
189.2	0.0027124
189.3	0.0027093
189.4	0.0027062
189.5	0.0027033
189.6	0.0027005
189.7	0.0026978
189.8	0.0026952
189.9	0.0026927
190	0.0026903
190.1	0.0026882
190.2	0.0026861
190.3	0.002684
190.4	0.0026819
190.5	0.0026799
190.6	0.0026779
190.7	0.0026759
190.8	0.0026738
190.9	0.0026715
191	0.0026689
191.1	0.0026661
191.2	0.0026631
191.3	0.00266
191.4	0.0026568
191.5	0.0026537
191.6	0.0026508
191.7	0.002648
191.8	0.0026454
191.9	0.0026429
192	0.0026404
192.1	0.0026376
192.2	0.0026345
192.3	0.0026312
192.4	0.002628
192.5	0.0026251
192.6	0.0026224
192.7	0.0026199
192.8	0.0026171
192.9	0.0026139
193	0.0026106
193.1	0.0026076
193.2	0.0026047
193.3	0.0026019
193.4	0.0025994
193.5	0.0025968
193.6	0.0025939
193.7	0.002591
193.8	0.0025884
193.9	0.0025857
194	0.0025829
194.1	0.0025804
194.2	0.0025781
194.3	0.0025752
194.4	0.0025726
194.5	0.0025703
194.6	0.0025676
194.7	0.0025646
194.8	0.002562
194.9	0.0025596
195	0.0025572
195.1	0.0025545
195.2	0.0025517
195.3	0.0025489
195.4	0.0025463
195.5	0.0025438
195.6	0.0025414
195.7	0.0025391
195.8	0.0025367
195.9	0.0025342
196	0.0025315
196.1	0.0025284
196.2	0.0025252
196.3	0.0025219
196.4	0.0025184
196.5	0.002515
196.6	0.0025115
196.7	0.002508
196.8	0.0025046
196.9	0.002501
197	0.0024975
197.1	0.0024939
197.2	0.0024905
197.3	0.0024871
197.4	0.0024839
197.5	0.0024808
197.6	0.0024777
197.7	0.0024746
197.8	0.0024717
197.9	0.0024687
198	0.0024659
198.1	0.0024632
198.2	0.0024604
198.3	0.0024577
198.4	0.002455
198.5	0.0024522
198.6	0.0024496
198.7	0.002447
198.8	0.0024445
198.9	0.0024422
199	0.00244
199.1	0.0024379
199.2	0.0024359
199.3	0.002434
199.4	0.0024322
199.5	0.0024304
199.6	0.0024284
199.7	0.0024262
199.8	0.0024235
199.9	0.0024205
200	0.0024175
200.1	0.0024145
200.2	0.0024117
200.3	0.0024091
200.4	0.0024067
200.5	0.0024043
200.6	0.0024018
200.7	0.002399
200.8	0.0023961
200.9	0.0023932
201	0.0023906
201.1	0.0023883
201.2	0.0023861
201.3	0.0023836
201.4	0.0023807
201.5	0.0023778
201.6	0.0023749
201.7	0.002372
201.8	0.002369
201.9	0.0023658
202	0.0023625
202.1	0.0023597
202.2	0.0023569
202.3	0.0023539
202.4	0.0023511
202.5	0.0023484
202.6	0.0023455
202.7	0.0023428
202.8	0.0023404
202.9	0.0023378
203	0.0023353
203.1	0.0023331
203.2	0.0023312
203.3	0.0023293
203.4	0.0023271
203.5	0.0023254
203.6	0.0023243
203.7	0.0023236
203.8	0.002323
203.9	0.0023225
204	0.0023219
204.1	0.0023211
204.2	0.0023202
204.3	0.0023192
204.4	0.0023182
204.5	0.0023175
204.6	0.0023173
204.7	0.0023172
204.8	0.0023172
204.9	0.0023173
205	0.0023175
205.1	0.0023178
205.2	0.0023182
205.3	0.0023187
205.4	0.0023194
205.5	0.00232
205.6	0.0023205
205.7	0.0023209
205.8	0.0023212
205.9	0.0023215
206	0.0023217
206.1	0.0023218
206.2	0.0023216
206.3	0.0023214
206.4	0.0023209
206.5	0.0023205
206.6	0.0023199
206.7	0.0023191
206.8	0.0023181
206.9	0.0023171
207	0.0023159
207.1	0.0023146
207.2	0.0023132
207.3	0.002312
207.4	0.0023109
207.5	0.0023099
207.6	0.002309
207.7	0.0023084
207.8	0.0023079
207.9	0.0023075
208	0.0023073
208.1	0.0023071
208.2	0.002307
208.3	0.0023066
208.4	0.0023059
208.5	0.002305
208.6	0.002304
208.7	0.0023032
208.8	0.0023025
208.9	0.0023021
209	0.0023017
209.1	0.0023012
209.2	0.0023005
209.3	0.0022995
209.4	0.0022983
209.5	0.0022974
209.6	0.0022966
209.7	0.002296
209.8	0.0022953
209.9	0.0022944
210	0.0022932
210.1	0.0022922
210.2	0.0022913
210.3	0.0022905
210.4	0.0022896
210.5	0.0022885
210.6	0.0022876
210.7	0.0022867
210.8	0.0022855
210.9	0.0022846
211	0.0022839
211.1	0.0022829
211.2	0.0022819
211.3	0.0022812
211.4	0.0022804
211.5	0.0022793
211.6	0.0022783
211.7	0.0022775
211.8	0.0022768
211.9	0.0022761
212	0.0022752
212.1	0.0022742
212.2	0.002273
212.3	0.0022719
212.4	0.002271
212.5	0.0022702
212.6	0.0022696
212.7	0.0022691
212.8	0.0022685
212.9	0.0022679
213	0.0022674
213.1	0.0022668
213.2	0.0022662
213.3	0.0022654
213.4	0.0022644
213.5	0.0022634
213.6	0.0022623
213.7	0.0022611
213.8	0.0022599
213.9	0.0022586
214	0.0022574
214.1	0.0022562
214.2	0.002255
214.3	0.0022538
214.4	0.0022526
214.5	0.0022514
214.6	0.0022503
214.7	0.0022493
214.8	0.0022483
214.9	0.0022475
215	0.0022466
215.1	0.0022458
215.2	0.0022451
215.3	0.0022446
215.4	0.002244
215.5	0.0022435
215.6	0.0022429
215.7	0.0022423
215.8	0.0022416
215.9	0.0022407
216	0.0022397
216.1	0.0022386
216.2	0.0022374
216.3	0.0022361
216.4	0.0022349
216.5	0.0022337
216.6	0.0022327
216.7	0.0022319
216.8	0.0022313
216.9	0.0022307
217	0.0022301
217.1	0.0022292
217.2	0.002228
217.3	0.0022268
217.4	0.0022257
217.5	0.0022249
217.6	0.0022242
217.7	0.0022236
217.8	0.0022229
217.9	0.0022217
218	0.0022205
218.1	0.0022194
218.2	0.0022186
218.3	0.0022179
218.4	0.0022172
218.5	0.0022165
218.6	0.0022157
218.7	0.0022147
218.8	0.0022138
218.9	0.0022132
219	0.0022125
219.1	0.0022117
219.2	0.0022111
219.3	0.0022103
219.4	0.0022093
219.5	0.0022087
219.6	0.0022081
219.7	0.0022073
219.8	0.0022064
219.9	0.0022058
220	0.0022053
220.1	0.0022047
220.2	0.002204
220.3	0.0022031
220.4	0.0022022
220.5	0.0022015
220.6	0.0022011
220.7	0.0022007
220.8	0.0022002
220.9	0.0021998
221	0.0021994
221.1	0.0021988
221.2	0.0021982
221.3	0.0021974
221.4	0.0021965
221.5	0.0021955
221.6	0.0021945
221.7	0.0021933
221.8	0.0021922
221.9	0.0021911
222	0.0021901
222.1	0.0021891
222.2	0.002188
222.3	0.0021869
222.4	0.0021858
222.5	0.0021847
222.6	0.0021838
222.7	0.0021828
222.8	0.0021819
222.9	0.002181
223	0.00218
223.1	0.0021792
223.2	0.0021785
223.3	0.0021778
223.4	0.0021773
223.5	0.0021768
223.6	0.0021765
223.7	0.0021761
223.8	0.0021757
223.9	0.0021753
224	0.0021749
224.1	0.0021745
224.2	0.002174
224.3	0.0021734
224.4	0.0021725
224.5	0.0021715
224.6	0.0021703
224.7	0.0021692
224.8	0.0021681
224.9	0.0021672
225	0.0021664
225.1	0.0021658
225.2	0.0021651
225.3	0.0021644
225.4	0.0021636
225.5	0.0021624
225.6	0.0021612
225.7	0.0021601
225.8	0.0021591
225.9	0.0021584
226	0.0021577
226.1	0.0021568
226.2	0.0021557
226.3	0.0021546
226.4	0.0021537
226.5	0.002153
226.6	0.0021524
226.7	0.0021518
226.8	0.0021514
226.9	0.0021507
227	0.0021499
227.1	0.0021493
227.2	0.0021489
227.3	0.0021481
227.4	0.0021473
227.5	0.0021469
227.6	0.0021463
227.7	0.0021455
227.8	0.0021449
227.9	0.0021443
228	0.0021434
228.1	0.0021424
228.2	0.0021417
228.3	0.002141
228.4	0.0021402
228.5	0.0021392
228.6	0.002138
228.7	0.0021369
228.8	0.002136
228.9	0.0021352
229	0.0021344
229.1	0.0021336
229.2	0.0021328
229.3	0.0021318
229.4	0.0021306
229.5	0.0021293
229.6	0.0021279
229.7	0.0021262
229.8	0.0021246
229.9	0.002123
230	0.0021215
230.1	0.0021201
230.2	0.0021186
230.3	0.0021171
230.4	0.0021157
230.5	0.0021143
230.6	0.0021128
230.7	0.0021115
230.8	0.0021101
230.9	0.0021088
231	0.0021075
231.1	0.0021062
231.2	0.0021049
231.3	0.0021036
231.4	0.0021024
231.5	0.0021013
231.6	0.0021002
231.7	0.002099
231.8	0.0020979
231.9	0.002097
232	0.0020961
232.1	0.0020953
232.2	0.0020946
232.3	0.0020939
232.4	0.0020933
232.5	0.0020928
232.6	0.0020925
232.7	0.0020921
232.8	0.0020918
232.9	0.0020913
233	0.0020906
233.1	0.0020897
233.2	0.0020887
233.3	0.0020876
233.4	0.0020866
233.5	0.0020857
233.6	0.002085
233.7	0.0020843
233.8	0.0020837
233.9	0.0020829
234	0.002082
234.1	0.0020808
234.2	0.0020797
234.3	0.0020788
234.4	0.0020781
234.5	0.0020776
234.6	0.0020769
234.7	0.002076
234.8	0.0020749
234.9	0.0020739
235	0.0020729
235.1	0.0020717
235.2	0.0020705
235.3	0.0020694
235.4	0.0020685
235.5	0.0020677
235.6	0.0020667
235.7	0.0020657
235.8	0.0020649
235.9	0.002064
236	0.002063
236.1	0.0020622
236.2	0.0020614
236.3	0.0020604
236.4	0.0020595
236.5	0.0020588
236.6	0.0020582
236.7	0.0020574
236.8	0.0020563
236.9	0.0020553
237	0.0020544
237.1	0.0020537
237.2	0.0020531
237.3	0.0020524
237.4	0.0020516
237.5	0.0020508
237.6	0.0020498
237.7	0.0020487
237.8	0.0020475
237.9	0.0020462
238	0.0020449
238.1	0.0020436
238.2	0.0020424
238.3	0.0020411
238.4	0.00204
238.5	0.0020389
238.6	0.0020377
238.7	0.0020366
238.8	0.0020354
238.9	0.0020343
239	0.0020331
239.1	0.002032
239.2	0.002031
239.3	0.0020299
239.4	0.0020289
239.5	0.0020279
239.6	0.002027
239.7	0.0020262
239.8	0.0020253
239.9	0.0020245
240	0.0020239
240.1	0.0020233
240.2	0.0020227
240.3	0.0020222
240.4	0.0020218
240.5	0.0020215
240.6	0.0020213
240.7	0.002021
240.8	0.0020207
240.9	0.0020204
241	0.00202
241.1	0.0020193
241.2	0.0020185
241.3	0.0020176
241.4	0.0020166
241.5	0.0020158
241.6	0.0020149
241.7	0.0020142
241.8	0.0020136
241.9	0.002013
242	0.0020124
242.1	0.0020116
242.2	0.0020106
242.3	0.0020095
242.4	0.0020084
242.5	0.0020075
242.6	0.0020067
242.7	0.002006
242.8	0.0020051
242.9	0.0020039
243	0.0020027
243.1	0.0020017
243.2	0.0020008
243.3	0.0020001
243.4	0.0019994
243.5	0.0019987
243.6	0.0019979
243.7	0.0019969
243.8	0.001996
243.9	0.0019952
244	0.0019943
244.1	0.0019935
244.2	0.0019929
244.3	0.001992
244.4	0.001991
244.5	0.0019904
244.6	0.0019897
244.7	0.0019887
244.8	0.0019877
244.9	0.001987
245	0.0019863
245.1	0.0019856
245.2	0.0019848
245.3	0.0019836
245.4	0.0019825
245.5	0.0019817
245.6	0.001981
245.7	0.0019804
245.8	0.0019797
245.9	0.001979
246	0.001978
246.1	0.0019769
246.2	0.0019757
246.3	0.0019743
246.4	0.0019728
246.5	0.0019714
246.6	0.00197
246.7	0.0019686
246.8	0.0019672
246.9	0.0019658
247	0.0019645
247.1	0.0019632
247.2	0.0019619
247.3	0.0019607
247.4	0.0019595
247.5	0.0019583
247.6	0.0019571
247.7	0.001956
247.8	0.0019549
247.9	0.0019539
248	0.0019529
248.1	0.0019519
248.2	0.0019508
248.3	0.0019499
248.4	0.0019491
248.5	0.0019484
248.6	0.0019477
248.7	0.0019471
248.8	0.0019466
248.9	0.0019462
249	0.0019457
249.1	0.0019454
249.2	0.0019451
249.3	0.0019449
249.4	0.0019447
249.5	0.0019444
249.6	0.0019439
249.7	0.0019434
249.8	0.0019427
249.9	0.0019419
250	0.0019411
250.1	0.0019403
250.2	0.0019395
250.3	0.001939
250.4	0.0019385
250.5	0.0019381
250.6	0.0019376
250.7	0.0019368
250.8	0.0019358
250.9	0.001935
251	0.0019343
251.1	0.0019337
251.2	0.0019333
251.3	0.0019327
251.4	0.0019319
251.5	0.001931
251.6	0.0019301
251.7	0.0019292
251.8	0.0019283
251.9	0.0019272
252	0.0019261
252.1	0.0019253
252.2	0.0019246
252.3	0.0019236
252.4	0.0019226
252.5	0.0019218
252.6	0.0019209
252.7	0.0019199
252.8	0.0019192
252.9	0.0019184
253	0.0019174
253.1	0.0019166
253.2	0.001916
253.3	0.0019153
253.4	0.0019145
253.5	0.0019135
253.6	0.0019125
253.7	0.0019117
253.8	0.0019111
253.9	0.0019105
254	0.0019099
254.1	0.0019092
254.2	0.0019084
254.3	0.0019074
254.4	0.0019063
254.5	0.0019052
254.6	0.0019042
254.7	0.0019033
254.8	0.0019024
254.9	0.0019016
255	0.0019009
255.1	0.0019002
255.2	0.0018995
255.3	0.0018987
255.4	0.001898
255.5	0.0018973
255.6	0.0018966
255.7	0.0018959
255.8	0.0018951
255.9	0.0018943
256	0.0018934
256.1	0.0018926
256.2	0.0018916
256.3	0.0018906
256.4	0.0018896
256.5	0.0018885
256.6	0.0018874
256.7	0.0018863
256.8	0.0018852
256.9	0.001884
257	0.001883
257.1	0.0018819
257.2	0.0018811
257.3	0.0018802
257.4	0.0018792
257.5	0.0018784
257.6	0.0018778
257.7	0.0018772
257.8	0.0018767
257.9	0.0018763
258	0.0018759
258.1	0.0018752
258.2	0.0018744
258.3	0.0018735
258.4	0.0018727
258.5	0.0018719
258.6	0.0018713
258.7	0.0018709
258.8	0.0018706
258.9	0.0018704
259	0.00187
259.1	0.0018694
259.2	0.0018687
259.3	0.0018681
259.4	0.0018677
259.5	0.0018676
259.6	0.0018674
259.7	0.0018671
259.8	0.0018665
259.9	0.0018658
260	0.001865
260.1	0.0018642
260.2	0.0018634
260.3	0.0018628
260.4	0.0018623
260.5	0.0018617
260.6	0.0018608
260.7	0.0018602
260.8	0.0018596
260.9	0.0018588
261	0.001858
261.1	0.0018573
261.2	0.0018565
261.3	0.0018557
261.4	0.0018551
261.5	0.0018544
261.6	0.0018535
261.7	0.0018525
261.8	0.0018516
261.9	0.001851
262	0.0018504
262.1	0.0018498
262.2	0.0018491
262.3	0.0018482
262.4	0.0018472
262.5	0.0018462
262.6	0.0018453
262.7	0.0018446
262.8	0.001844
262.9	0.0018435
263	0.0018431
263.1	0.0018426
263.2	0.0018421
263.3	0.0018417
263.4	0.0018412
263.5	0.0018407
263.6	0.0018403
263.7	0.0018397
263.8	0.0018391
263.9	0.0018385
264	0.0018379
264.1	0.0018373
264.2	0.0018367
264.3	0.0018362
264.4	0.0018356
264.5	0.001835
264.6	0.0018345
264.7	0.0018339
264.8	0.0018334
264.9	0.0018329
265	0.0018324
265.1	0.0018319
265.2	0.0018313
265.3	0.0018306
265.4	0.0018299
265.5	0.0018292
265.6	0.0018284
265.7	0.0018275
265.8	0.0018266
265.9	0.0018256
266	0.0018246
266.1	0.0018237
266.2	0.0018227
266.3	0.0018219
266.4	0.0018212
266.5	0.0018206
266.6	0.0018201
266.7	0.0018196
266.8	0.0018191
266.9	0.0018185
267	0.0018177
267.1	0.0018168
267.2	0.0018159
267.3	0.0018152
267.4	0.0018145
267.5	0.001814
267.6	0.0018134
267.7	0.0018128
267.8	0.001812
267.9	0.0018111
268	0.0018102
268.1	0.0018096
268.2	0.001809
268.3	0.0018085
268.4	0.001808
268.5	0.0018076
268.6	0.0018071
268.7	0.0018065
268.8	0.0018056
268.9	0.001805
269	0.0018046
269.1	0.0018038
269.2	0.0018032
269.3	0.0018027
269.4	0.0018021
269.5	0.0018014
269.6	0.0018008
269.7	0.0018004
269.8	0.0017997
269.9	0.0017989
270	0.0017983
270.1	0.001798
270.2	0.0017976
270.3	0.0017972
270.4	0.0017966
270.5	0.0017959
270.6	0.0017951
270.7	0.0017945
270.8	0.001794
270.9	0.0017937
271	0.0017934
271.1	0.0017932
271.2	0.001793
271.3	0.0017929
271.4	0.0017928
271.5	0.0017926
271.6	0.0017924
271.7	0.0017921
271.8	0.0017918
271.9	0.0017914
272	0.001791
272.1	0.0017906
272.2	0.0017902
272.3	0.0017897
272.4	0.0017892
272.5	0.0017888
272.6	0.0017884
272.7	0.0017879
272.8	0.0017873
272.9	0.0017868
273	0.0017864
273.1	0.0017858
273.2	0.0017852
273.3	0.0017846
273.4	0.0017838
273.5	0.001783
273.6	0.0017821
273.7	0.0017811
273.8	0.0017801
273.9	0.0017789
274	0.0017777
274.1	0.0017765
274.2	0.0017754
274.3	0.0017744
274.4	0.0017735
274.5	0.0017727
274.6	0.001772
274.7	0.0017713
274.8	0.0017707
274.9	0.0017701
275	0.0017694
275.1	0.0017686
275.2	0.0017676
275.3	0.0017667
275.4	0.0017659
275.5	0.0017652
275.6	0.0017647
275.7	0.0017642
275.8	0.0017636
275.9	0.0017628
276	0.0017619
276.1	0.0017612
276.2	0.0017606
276.3	0.0017602
276.4	0.0017597
276.5	0.0017589
276.6	0.0017581
276.7	0.0017573
276.8	0.0017566
276.9	0.001756
277	0.0017555
277.1	0.001755
277.2	0.0017543
277.3	0.0017537
277.4	0.0017533
277.5	0.0017526
277.6	0.0017521
277.7	0.0017516
277.8	0.0017509
277.9	0.0017504
278	0.0017499
278.1	0.0017495
278.2	0.001749
278.3	0.0017483
278.4	0.0017477
278.5	0.0017474
278.6	0.0017471
278.7	0.0017467
278.8	0.0017462
278.9	0.0017456
279	0.0017449
279.1	0.0017443
279.2	0.0017439
279.3	0.0017436
279.4	0.0017434
279.5	0.0017432
279.6	0.001743
279.7	0.0017427
279.8	0.0017424
279.9	0.0017421
280	0.0017418
280.1	0.0017413
280.2	0.0017409
280.3	0.0017402
280.4	0.0017395
280.5	0.0017388
280.6	0.0017382
280.7	0.0017376
280.8	0.0017369
280.9	0.0017362
281	0.0017356
281.1	0.001735
281.2	0.0017344
281.3	0.0017339
281.4	0.0017333
281.5	0.0017327
281.6	0.0017321
281.7	0.0017316
281.8	0.001731
281.9	0.0017304
282	0.0017298
282.1	0.0017292
282.2	0.0017285
282.3	0.0017277
282.4	0.0017269
282.5	0.0017259
282.6	0.0017249
282.7	0.0017239
282.8	0.0017228
282.9	0.0017217
283	0.0017207
283.1	0.0017198
283.2	0.001719
283.3	0.0017184
283.4	0.0017177
283.5	0.0017171
283.6	0.0017165
283.7	0.0017156
283.8	0.0017147
283.9	0.0017138
284	0.001713
284.1	0.0017123
284.2	0.0017117
284.3	0.0017111
284.4	0.0017104
284.5	0.0017096
284.6	0.0017087
284.7	0.0017079
284.8	0.0017073
284.9	0.0017068
285	0.0017064
285.1	0.001706
285.2	0.0017056
285.3	0.0017053
285.4	0.0017048
285.5	0.0017042
285.6	0.0017037
285.7	0.0017034
285.8	0.0017028
285.9	0.0017024
286	0.0017021
286.1	0.0017015
286.2	0.001701
286.3	0.0017007
286.4	0.0017003
286.5	0.0016998
286.6	0.0016992
286.7	0.0016989
286.8	0.0016986
286.9	0.0016983
287	0.0016978
287.1	0.0016972
287.2	0.0016966
287.3	0.0016961
287.4	0.0016957
287.5	0.0016954
287.6	0.0016951
287.7	0.0016949
287.8	0.0016945
287.9	0.0016941
288	0.0016937
288.1	0.0016932
288.2	0.0016926
288.3	0.001692
288.4	0.0016912
288.5	0.0016905
288.6	0.0016897
288.7	0.001689
288.8	0.0016883
288.9	0.0016876
289	0.0016869
289.1	0.0016863
289.2	0.0016858
289.3	0.0016852
289.4	0.0016846
289.5	0.0016841
289.6	0.0016836
289.7	0.0016831
289.8	0.0016826
289.9	0.0016821
290	0.0016817
290.1	0.0016813
290.2	0.0016809
290.3	0.0016806
290.4	0.0016803
290.5	0.0016799
290.6	0.0016796
290.7	0.0016792
290.8	0.0016787
290.9	0.0016782
291	0.0016775
291.1	0.0016767
291.2	0.0016759
291.3	0.001675
291.4	0.0016742
291.5	0.0016735
291.6	0.0016729
291.7	0.0016724
291.8	0.001672
291.9	0.0016716
292	0.0016712
292.1	0.0016706
292.2	0.0016699
292.3	0.0016691
292.4	0.0016685
292.5	0.0016681
292.6	0.0016677
292.7	0.0016673
292.8	0.0016668
292.9	0.0016661
293	0.0016654
293.1	0.0016649
293.2	0.0016646
293.3	0.0016643
293.4	0.0016641
293.5	0.0016638
293.6	0.0016634
293.7	0.0016628
293.8	0.0016624
293.9	0.0016622
294	0.0016619
294.1	0.0016615
294.2	0.0016612
294.3	0.0016608
294.4	0.0016604
294.5	0.0016601
294.6	0.0016598
294.7	0.0016594
294.8	0.0016588
294.9	0.0016585
295	0.0016582
295.1	0.0016579
295.2	0.0016574
295.3	0.0016568
295.4	0.0016561
295.5	0.0016556
295.6	0.0016552
295.7	0.0016549
295.8	0.0016546
295.9	0.0016542
296	0.0016538
296.1	0.0016533
296.2	0.0016527
296.3	0.001652
296.4	0.0016512
296.5	0.0016504
296.6	0.0016495
296.7	0.0016486
296.8	0.0016478
296.9	0.001647
297	0.0016463
297.1	0.0016455
297.2	0.0016448
297.3	0.0016441
297.4	0.0016435
297.5	0.0016428
297.6	0.0016422
297.7	0.0016416
297.8	0.0016411
297.9	0.0016405
298	0.00164
298.1	0.0016395
298.2	0.0016391
298.3	0.0016388
298.4	0.0016385
298.5	0.0016382
298.6	0.0016379
298.7	0.0016378
298.8	0.0016377
298.9	0.0016377
299	0.0016377
299.1	0.0016377
299.2	0.0016377
299.3	0.0016376
299.4	0.0016376
299.5	0.0016374
299.6	0.0016371
299.7	0.0016367
299.8	0.0016363
299.9	0.0016359
300	0.0016355
300.1	0.0016352
300.2	0.001635
300.3	0.001635
300.4	0.001635
300.5	0.0016348
300.6	0.0016343
300.7	0.0016338
300.8	0.0016333
300.9	0.001633
301	0.0016329
301.1	0.0016327
301.2	0.0016325
301.3	0.001632
301.4	0.0016315
301.5	0.0016311
301.6	0.0016307
301.7	0.0016305
301.8	0.0016303
301.9	0.00163
302	0.0016295
302.1	0.0016291
302.2	0.0016289
302.3	0.0016285
302.4	0.0016281
302.5	0.001628
302.6	0.0016278
302.7	0.0016274
302.8	0.0016271
302.9	0.0016269
303	0.0016266
303.1	0.0016261
303.2	0.0016258
303.3	0.0016257
303.4	0.0016255
303.5	0.0016252
303.6	0.0016248
303.7	0.0016243
303.8	0.0016239
303.9	0.0016236
304	0.0016234
304.1	0.0016233
304.2	0.0016232
304.3	0.001623
304.4	0.0016226
304.5	0.0016222
304.6	0.0016218
304.7	0.0016212
304.8	0.0016206
304.9	0.0016199
305	0.0016193
305.1	0.0016188
305.2	0.0016182
305.3	0.0016177
305.4	0.0016172
305.5	0.0016167
305.6	0.0016163
305.7	0.0016159
305.8	0.0016155
305.9	0.001615
306	0.0016146
306.1	0.0016142
306.2	0.0016139
306.3	0.0016135
306.4	0.0016132
306.5	0.0016129
306.6	0.0016126
306.7	0.0016124
306.8	0.0016122
306.9	0.001612
307	0.0016119
307.1	0.0016118
307.2	0.0016118
307.3	0.0016116
307.4	0.0016115
307.5	0.0016114
307.6	0.0016113
307.7	0.001611
307.8	0.0016107
307.9	0.0016102
308	0.0016096
308.1	0.001609
308.2	0.0016084
308.3	0.0016079
308.4	0.0016076
308.5	0.0016074
308.6	0.0016072
308.7	0.0016069
308.8	0.0016064
308.9	0.0016058
309	0.0016052
309.1	0.0016047
309.2	0.0016043
309.3	0.0016041
309.4	0.0016039
309.5	0.0016035
309.6	0.0016029
309.7	0.0016023
309.8	0.001602
309.9	0.0016017
310	0.0016015
310.1	0.0016012
310.2	0.0016009
310.3	0.0016004
310.4	0.0015999
310.5	0.0015997
310.6	0.0015995
310.7	0.0015991
310.8	0.0015987
310.9	0.0015985
311	0.0015981
311.1	0.0015978
311.2	0.0015976
311.3	0.0015973
311.4	0.0015969
311.5	0.0015965
311.6	0.0015963
311.7	0.0015961
311.8	0.0015957
311.9	0.0015952
312	0.0015947
312.1	0.0015943
312.2	0.001594
312.3	0.0015937
312.4	0.0015935
312.5	0.0015932
312.6	0.0015929
312.7	0.0015924
312.8	0.0015917
312.9	0.0015911
313	0.0015903
313.1	0.0015896
313.2	0.0015889
313.3	0.0015882
313.4	0.0015876
313.5	0.0015871
313.6	0.0015866
313.7	0.001586
313.8	0.0015855
313.9	0.001585
314	0.0015846
314.1	0.0015841
314.2	0.0015836
314.3	0.0015832
314.4	0.0015828
314.5	0.0015823
314.6	0.0015819
314.7	0.0015815
314.8	0.001581
314.9	0.0015807
315	0.0015804
315.1	0.00158
315.2	0.0015797
315.3	0.0015794
315.4	0.0015792
315.5	0.001579
315.6	0.0015789
315.7	0.0015788
315.8	0.0015789
315.9	0.0015789
316	0.001579
316.1	0.0015791
316.2	0.0015792
316.3	0.0015793
316.4	0.0015793
316.5	0.0015792
316.6	0.001579
316.7	0.0015787
316.8	0.0015784
316.9	0.0015783
317	0.0015783
317.1	0.0015784
317.2	0.0015785
317.3	0.0015785
317.4	0.0015783
317.5	0.0015781
317.6	0.0015778
317.7	0.0015778
317.8	0.0015778
317.9	0.0015779
318	0.0015779
318.1	0.0015777
318.2	0.0015774
318.3	0.0015771
318.4	0.0015768
318.5	0.0015764
318.6	0.001576
318.7	0.0015758
318.8	0.0015757
318.9	0.0015754
319	0.0015751
319.1	0.0015749
319.2	0.0015748
319.3	0.0015745
319.4	0.0015743
319.5	0.0015741
319.6	0.0015738
319.7	0.0015735
319.8	0.0015733
319.9	0.0015732
320	0.001573
320.1	0.0015727
320.2	0.0015723
320.3	0.001572
320.4	0.0015718
320.5	0.0015717
320.6	0.0015716
320.7	0.0015715
320.8	0.0015713
320.9	0.001571
321	0.0015706
321.1	0.00157
321.2	0.0015695
321.3	0.0015689
321.4	0.0015684
321.5	0.001568
321.6	0.0015676
321.7	0.0015671
321.8	0.0015668
321.9	0.0015665
322	0.0015662
322.1	0.0015659
322.2	0.0015656
322.3	0.0015653
322.4	0.001565
322.5	0.0015646
322.6	0.0015643
322.7	0.0015641
322.8	0.0015638
322.9	0.0015636
323	0.0015634
323.1	0.0015632
323.2	0.001563
323.3	0.0015628
323.4	0.0015627
323.5	0.0015626
323.6	0.0015625
323.7	0.0015625
323.8	0.0015625
323.9	0.0015625
324	0.0015626
324.1	0.0015628
324.2	0.001563
324.3	0.0015631
324.4	0.0015633
324.5	0.0015634
324.6	0.0015633
324.7	0.0015631
324.8	0.0015629
324.9	0.0015626
325	0.0015625
325.1	0.0015623
325.2	0.0015624
325.3	0.0015624
325.4	0.0015624
325.5	0.0015623
325.6	0.0015621
325.7	0.0015617
325.8	0.0015614
325.9	0.0015613
326	0.0015612
326.1	0.0015612
326.2	0.001561
326.3	0.0015607
326.4	0.0015603
326.5	0.0015601
326.6	0.0015599
326.7	0.0015598
326.8	0.0015597
326.9	0.0015595
327	0.0015592
327.1	0.001559
327.2	0.0015589
327.3	0.0015587
327.4	0.0015584
327.5	0.0015583
327.6	0.0015582
327.7	0.001558
327.8	0.0015578
327.9	0.0015577
328	0.0015573
328.1	0.0015571
328.2	0.0015571
328.3	0.001557
328.4	0.0015567
328.5	0.0015563
328.6	0.0015559
328.7	0.0015557
328.8	0.0015556
328.9	0.0015556
329	0.0015555
329.1	0.0015553
329.2	0.001555
329.3	0.0015546
329.4	0.0015542
329.5	0.0015538
329.6	0.0015535
329.7	0.0015533
329.8	0.001553
329.9	0.0015529
330	0.0015528
330.1	0.0015528
330.2	0.0015528
330.3	0.0015527
330.4	0.0015527
330.5	0.0015526
330.6	0.0015525
330.7	0.0015524
330.8	0.0015523
330.9	0.0015521
331	0.0015519
331.1	0.0015517
331.2	0.0015514
331.3	0.0015511
331.4	0.0015508
331.5	0.0015504
331.6	0.0015501
331.7	0.0015497
331.8	0.0015492
331.9	0.0015486
332	0.001548
332.1	0.0015475
332.2	0.0015469
332.3	0.0015463
332.4	0.0015457
332.5	0.0015452
332.6	0.0015445
332.7	0.001544
332.8	0.0015435
332.9	0.0015431
333	0.0015429
333.1	0.0015427
333.2	0.0015424
333.3	0.0015422
333.4	0.0015418
333.5	0.0015412
333.6	0.0015406
333.7	0.00154
333.8	0.0015394
333.9	0.001539
334	0.0015387
334.1	0.0015384
334.2	0.001538
334.3	0.0015376
334.4	0.001537
334.5	0.0015363
334.6	0.0015358
334.7	0.0015355
334.8	0.0015351
334.9	0.0015348
335	0.0015344
335.1	0.0015341
335.2	0.0015337
335.3	0.0015335
335.4	0.0015332
335.5	0.0015328
335.6	0.0015323
335.7	0.001532
335.8	0.0015316
335.9	0.0015312
336	0.001531
336.1	0.0015306
336.2	0.0015301
336.3	0.0015298
336.4	0.0015296
336.5	0.0015292
336.6	0.0015288
336.7	0.0015285
336.8	0.0015283
336.9	0.0015281
337	0.001528
337.1	0.0015278
337.2	0.0015275
337.3	0.0015271
337.4	0.0015267
337.5	0.0015265
337.6	0.0015264
337.7	0.0015264
337.8	0.0015264
337.9	0.0015264
338	0.0015264
338.1	0.0015265
338.2	0.0015265
338.3	0.0015264
338.4	0.0015262
338.5	0.001526
338.6	0.0015258
338.7	0.0015256
338.8	0.0015253
338.9	0.0015251
339	0.0015248
339.1	0.0015245
339.2	0.0015243
339.3	0.0015242
339.4	0.001524
339.5	0.0015239
339.6	0.0015238
339.7	0.0015237
339.8	0.0015236
339.9	0.0015234
340	0.0015233
340.1	0.0015232
340.2	0.001523
340.3	0.0015229
340.4	0.0015227
340.5	0.0015224
340.6	0.0015221
340.7	0.0015217
340.8	0.0015212
340.9	0.0015207
341	0.0015201
341.1	0.0015196
341.2	0.001519
341.3	0.0015185
341.4	0.001518
341.5	0.0015177
341.6	0.0015174
341.7	0.0015171
341.8	0.0015169
341.9	0.0015167
342	0.0015163
342.1	0.0015157
342.2	0.0015152
342.3	0.0015147
342.4	0.0015143
342.5	0.0015141
342.6	0.0015139
342.7	0.0015136
342.8	0.0015131
342.9	0.0015125
343	0.0015121
343.1	0.0015118
343.2	0.0015116
343.3	0.0015115
343.4	0.0015114
343.5	0.0015113
343.6	0.0015111
343.7	0.0015108
343.8	0.0015105
343.9	0.0015103
344	0.0015103
344.1	0.00151
344.2	0.0015097
344.3	0.0015096
344.4	0.0015094
344.5	0.0015091
344.6	0.001509
344.7	0.001509
344.8	0.0015087
344.9	0.0015084
345	0.0015083
345.1	0.0015082
345.2	0.0015082
345.3	0.001508
345.4	0.0015077
345.5	0.0015074
345.6	0.0015071
345.7	0.001507
345.8	0.001507
345.9	0.001507
346	0.001507
346.1	0.001507
346.2	0.001507
346.3	0.0015069
346.4	0.0015067
346.5	0.0015064
346.6	0.0015061
346.7	0.0015057
346.8	0.0015053
346.9	0.0015049
347	0.0015045
347.1	0.0015042
347.2	0.001504
347.3	0.0015037
347.4	0.0015035
347.5	0.0015033
347.6	0.0015031
347.7	0.0015029
347.8	0.0015028
347.9	0.0015027
348	0.0015025
348.1	0.0015024
348.2	0.0015023
348.3	0.0015023
348.4	0.0015023
348.5	0.0015023
348.6	0.0015023
348.7	0.0015024
348.8	0.0015025
348.9	0.0015026
349	0.0015026
349.1	0.0015026
349.2	0.0015025
349.3	0.0015024
349.4	0.0015022
349.5	0.0015019
349.6	0.0015015
349.7	0.0015011
349.8	0.0015008
349.9	0.0015006
350	0.0015005
350.1	0.0015005
350.2	0.0015004
350.3	0.0015004
350.4	0.0015002
350.5	0.0014999
350.6	0.0014995
350.7	0.0014993
350.8	0.0014991
350.9	0.0014991
351	0.0014991
351.1	0.0014989
351.2	0.0014986
351.3	0.0014982
351.4	0.001498
351.5	0.0014979
351.6	0.0014979
351.7	0.001498
351.8	0.001498
351.9	0.0014981
352	0.0014981
352.1	0.001498
352.2	0.0014979
352.3	0.001498
352.4	0.001498
352.5	0.0014979
352.6	0.001498
352.7	0.001498
352.8	0.001498
352.9	0.0014981
353	0.0014983
353.1	0.0014982
353.2	0.0014981
353.3	0.0014982
353.4	0.0014984
353.5	0.0014987
353.6	0.0014988
353.7	0.0014988
353.8	0.0014987
353.9	0.0014987
354	0.0014987
354.1	0.0014989
354.2	0.0014992
354.3	0.0014995
354.4	0.0014997
354.5	0.0014999
354.6	0.0015001
354.7	0.0015002
354.8	0.0015002
354.9	0.0015001
355	0.0015
355.1	0.0014998
355.2	0.0014996
355.3	0.0014995
355.4	0.0014995
355.5	0.0014994
355.6	0.0014994
355.7	0.0014994
355.8	0.0014994
355.9	0.0014994
356	0.0014994
356.1	0.0014995
356.2	0.0014996
356.3	0.0014997
356.4	0.0014999
356.5	0.0015001
356.6	0.0015002
356.7	0.0015004
356.8	0.0015006
356.9	0.0015008
357	0.001501
357.1	0.0015012
357.2	0.0015014
357.3	0.0015015
357.4	0.0015016
357.5	0.0015017
357.6	0.0015017
357.7	0.0015017
357.8	0.0015015
357.9	0.0015014
358	0.0015014
358.1	0.0015013
358.2	0.0015014
358.3	0.0015015
358.4	0.0015018
358.5	0.0015021
358.6	0.0015023
358.7	0.0015024
358.8	0.0015023
358.9	0.0015022
359	0.0015022
359.1	0.0015023
359.2	0.0015025
359.3	0.0015028
359.4	0.001503
359.5	0.0015029
359.6	0.0015028
359.7	0.0015028
359.8	0.001503
359.9	0.0015033
360	0.0015035
360.1	0.0015038
360.2	0.0015041
360.3	0.0015043
360.4	0.0015044
360.5	0.0015044
360.6	0.0015047
360.7	0.0015048
360.8	0.0015049
360.9	0.0015051
361	0.0015053
361.1	0.0015053
361.2	0.0015054
361.3	0.0015056
361.4	0.0015057
361.5	0.0015056
361.6	0.0015057
361.7	0.001506
361.8	0.0015062
361.9	0.0015062
362	0.0015062
362.1	0.001506
362.2	0.001506
362.3	0.0015061
362.4	0.0015062
362.5	0.0015064
362.6	0.0015065
362.7	0.0015067
362.8	0.0015067
362.9	0.0015067
363	0.0015066
363.1	0.0015064
363.2	0.0015061
363.3	0.0015058
363.4	0.0015055
363.5	0.0015052
363.6	0.001505
363.7	0.0015048
363.8	0.0015046
363.9	0.0015045
364	0.0015043
364.1	0.0015042
364.2	0.001504
364.3	0.0015039
364.4	0.0015039
364.5	0.0015038
364.6	0.0015038
364.7	0.0015037
364.8	0.0015036
364.9	0.0015036
365	0.0015037
365.1	0.0015038
365.2	0.0015039
365.3	0.001504
365.4	0.0015042
365.5	0.0015044
365.6	0.0015046
365.7	0.0015048
365.8	0.0015051
365.9	0.0015054
366	0.0015056
366.1	0.0015057
366.2	0.0015057
366.3	0.0015056
366.4	0.0015055
366.5	0.0015053
366.6	0.0015053
366.7	0.0015053
366.8	0.0015054
366.9	0.0015056
367	0.0015058
367.1	0.0015059
367.2	0.001506
367.3	0.0015059
367.4	0.0015058
367.5	0.0015058
367.6	0.0015059
367.7	0.0015061
367.8	0.0015064
367.9	0.0015064
368	0.0015063
368.1	0.0015062
368.2	0.0015063
368.3	0.0015065
368.4	0.0015066
368.5	0.0015068
368.6	0.001507
368.7	0.001507
368.8	0.001507
368.9	0.0015072
369	0.0015075
369.1	0.0015075
369.2	0.0015077
369.3	0.0015079
369.4	0.001508
369.5	0.0015082
369.6	0.0015085
369.7	0.0015086
369.8	0.0015087
369.9	0.0015088
370	0.0015091
370.1	0.0015094
370.2	0.0015096
370.3	0.0015096
370.4	0.0015096
370.5	0.0015096
370.6	0.0015098
370.7	0.00151
370.8	0.0015103
370.9	0.0015105
371	0.0015107
371.1	0.0015109
371.2	0.001511
371.3	0.0015109
371.4	0.0015107
371.5	0.0015106
371.6	0.0015105
371.7	0.0015103
371.8	0.0015102
371.9	0.0015101
372	0.00151
372.1	0.00151
372.2	0.00151
372.3	0.00151
372.4	0.00151
372.5	0.0015101
372.6	0.0015102
372.7	0.0015102
372.8	0.0015102
372.9	0.0015103
373	0.0015104
373.1	0.0015105
373.2	0.0015107
373.3	0.001511
373.4	0.0015112
373.5	0.0015114
373.6	0.0015116
373.7	0.0015118
373.8	0.0015121
373.9	0.0015124
374	0.0015127
374.1	0.001513
374.2	0.0015133
374.3	0.0015134
374.4	0.0015134
374.5	0.0015134
374.6	0.0015133
374.7	0.0015132
374.8	0.0015132
374.9	0.0015133
375	0.0015134
375.1	0.0015136
375.2	0.0015138
375.3	0.0015141
375.4	0.0015142
375.5	0.0015142
375.6	0.0015141
375.7	0.0015141
375.8	0.0015142
375.9	0.0015144
376	0.0015146
376.1	0.0015148
376.2	0.0015148
376.3	0.0015147
376.4	0.0015147
376.5	0.0015149
376.6	0.0015151
376.7	0.0015154
376.8	0.0015156
376.9	0.0015159
377	0.001516
377.1	0.001516
377.2	0.0015162
377.3	0.0015165
377.4	0.0015165
377.5	0.0015167
377.6	0.001517
377.7	0.0015171
377.8	0.0015172
377.9	0.0015175
378	0.0015177
378.1	0.0015178
378.2	0.0015179
378.3	0.0015182
378.4	0.0015185
378.5	0.0015186
378.6	0.0015185
378.7	0.0015186
378.8	0.0015187
378.9	0.001519
379	0.0015194
379.1	0.0015198
379.2	0.0015201
379.3	0.0015202
379.4	0.0015203
379.5	0.0015203
379.6	0.0015203
379.7	0.0015204
379.8	0.0015206
379.9	0.0015209
380	0.0015211
380.1	0.0015215
380.2	0.0015218
380.3	0.0015222
380.4	0.0015225
380.5	0.0015229
380.6	0.0015233
380.7	0.0015236
380.8	0.0015239
380.9	0.0015243
381	0.0015246
381.1	0.0015249
381.2	0.0015252
381.3	0.0015255
381.4	0.0015259
381.5	0.0015261
381.6	0.0015263
381.7	0.0015265
381.8	0.0015268
381.9	0.001527
382	0.0015273
382.1	0.0015276
382.2	0.0015279
382.3	0.0015282
382.4	0.0015285
382.5	0.0015289
382.6	0.0015293
382.7	0.0015297
382.8	0.0015303
382.9	0.0015309
383	0.0015315
383.1	0.0015321
383.2	0.0015326
383.3	0.001533
383.4	0.0015333
383.5	0.0015336
383.6	0.0015339
383.7	0.0015342
383.8	0.0015346
383.9	0.0015351
384	0.0015356
384.1	0.0015361
384.2	0.0015365
384.3	0.0015368
384.4	0.0015369
384.5	0.0015372
384.6	0.0015377
384.7	0.0015383
384.8	0.0015388
384.9	0.0015392
385	0.0015394
385.1	0.0015395
385.2	0.0015397
385.3	0.0015401
385.4	0.0015405
385.5	0.0015409
385.6	0.0015412
385.7	0.0015415
385.8	0.0015419
385.9	0.001542
386	0.0015422
386.1	0.0015426
386.2	0.0015428
386.3	0.0015431
386.4	0.0015434
386.5	0.0015438
386.6	0.001544
386.7	0.0015441
386.8	0.0015444
386.9	0.0015448
387	0.0015452
387.1	0.0015457
387.2	0.001546
387.3	0.0015462
387.4	0.0015462
387.5	0.0015464
387.6	0.0015466
387.7	0.001547
387.8	0.0015475
387.9	0.001548
388	0.0015485
388.1	0.001549
388.2	0.0015494
388.3	0.0015499
388.4	0.0015503
388.5	0.0015507
388.6	0.001551
388.7	0.0015513
388.8	0.0015515
388.9	0.0015517
389	0.0015519
389.1	0.0015521
389.2	0.0015524
389.3	0.0015526
389.4	0.0015528
389.5	0.0015531
389.6	0.0015533
389.7	0.0015536
389.8	0.0015538
389.9	0.0015541
390	0.0015544
390.1	0.0015547
390.2	0.001555
390.3	0.0015552
390.4	0.0015554
390.5	0.0015555
390.6	0.0015556
390.7	0.0015556
390.8	0.0015556
390.9	0.0015556
391	0.0015555
391.1	0.0015555
391.2	0.0015556
391.3	0.0015556
391.4	0.0015558
391.5	0.001556
391.6	0.0015563
391.7	0.0015566
391.8	0.0015569
391.9	0.001557
392	0.0015571
392.1	0.001557
392.2	0.001557
392.3	0.0015572
392.4	0.0015574
392.5	0.0015578
392.6	0.0015581
392.7	0.0015583
392.8	0.0015583
392.9	0.0015584
393	0.0015586
393.1	0.0015589
393.2	0.0015593
393.3	0.0015597
393.4	0.0015601
393.5	0.0015605
393.6	0.001561
393.7	0.0015613
393.8	0.0015615
393.9	0.0015618
394	0.0015622
394.1	0.0015624
394.2	0.0015626
394.3	0.0015631
394.4	0.0015634
394.5	0.0015636
394.6	0.001564
394.7	0.0015644
394.8	0.0015645
394.9	0.0015647
395	0.001565
395.1	0.0015655
395.2	0.0015659
395.3	0.0015661
395.4	0.0015662
395.5	0.0015662
395.6	0.0015664
395.7	0.0015668
395.8	0.0015672
395.9	0.0015676
396	0.001568
396.1	0.0015683
396.2	0.0015686
396.3	0.0015687
396.4	0.0015687
396.5	0.0015687
396.6	0.0015686
396.7	0.0015686
396.8	0.0015685
396.9	0.0015685
397	0.0015686
397.1	0.0015687
397.2	0.0015689
397.3	0.001569
397.4	0.0015692
397.5	0.0015694
397.6	0.0015697
397.7	0.0015699
397.8	0.00157
397.9	0.0015702
398	0.0015705
398.1	0.0015707
398.2	0.001571
398.3	0.0015712
398.4	0.0015715
398.5	0.0015718
398.6	0.0015721
398.7	0.0015725
398.8	0.0015728
398.9	0.0015732
399	0.0015737
399.1	0.0015741
399.2	0.0015745
399.3	0.001575
399.4	0.0015755
399.5	0.0015759
399.6	0.0015762
399.7	0.0015764
399.8	0.0015765
399.9	0.0015766
400	0.0015768
400.1	0.0015771
400.2	0.0015775
400.3	0.0015779
400.4	0.0015785
400.5	0.0015789
400.6	0.0015793
400.7	0.0015794
400.8	0.0015796
400.9	0.0015798
401	0.0015802
401.1	0.0015807
401.2	0.0015812
401.3	0.0015816
401.4	0.0015819
401.5	0.001582
401.6	0.0015823
401.7	0.0015826
401.8	0.001583
401.9	0.0015833
402	0.0015835
402.1	0.0015839
402.2	0.0015844
402.3	0.0015848
402.4	0.0015851
402.5	0.0015855
402.6	0.001586
402.7	0.0015862
402.8	0.0015865
402.9	0.0015869
403	0.0015872
403.1	0.0015873
403.2	0.0015877
403.3	0.0015881
403.4	0.0015883
403.5	0.0015886
403.6	0.0015891
403.7	0.0015896
403.8	0.0015902
403.9	0.001591
404	0.0015918
404.1	0.0015925
404.2	0.0015931
404.3	0.0015936
404.4	0.0015941
404.5	0.0015947
404.6	0.0015954
404.7	0.0015962
404.8	0.001597
404.9	0.001598
405	0.001599
405.1	0.0016002
405.2	0.0016014
405.3	0.0016027
405.4	0.001604
405.5	0.0016052
405.6	0.0016063
405.7	0.0016074
405.8	0.0016086
405.9	0.0016098
406	0.0016109
406.1	0.001612
406.2	0.0016131
406.3	0.0016142
406.4	0.0016152
406.5	0.0016163
406.6	0.0016175
406.7	0.0016186
406.8	0.0016197
406.9	0.0016209
407	0.0016221
407.1	0.0016232
407.2	0.0016245
407.3	0.0016258
407.4	0.0016271
407.5	0.0016285
407.6	0.0016298
407.7	0.0016312
407.8	0.0016325
407.9	0.0016338
408	0.0016351
408.1	0.0016361
408.2	0.0016372
408.3	0.0016382
408.4	0.0016392
408.5	0.0016403
408.6	0.0016415
408.7	0.0016428
408.8	0.0016441
408.9	0.0016455
409	0.0016467
409.1	0.0016477
409.2	0.0016486
409.3	0.0016498
409.4	0.0016511
409.5	0.0016524
409.6	0.0016537
409.7	0.0016548
409.8	0.0016557
409.9	0.0016567
410	0.0016577
410.1	0.0016587
410.2	0.0016597
410.3	0.0016606
410.4	0.0016616
410.5	0.0016628
410.6	0.0016638
410.7	0.0016648
410.8	0.0016659
410.9	0.001667
411	0.001668
411.1	0.0016691
411.2	0.0016703
411.3	0.0016712
411.4	0.0016722
411.5	0.0016733
411.6	0.0016745
411.7	0.0016755
411.8	0.0016764
411.9	0.0016773
412	0.0016784
412.1	0.0016796
412.2	0.0016808
412.3	0.001682
412.4	0.0016831
412.5	0.0016842
412.6	0.0016852
412.7	0.0016862
412.8	0.0016871
412.9	0.0016882
413	0.0016894
413.1	0.0016907
413.2	0.001692
413.3	0.0016933
413.4	0.0016947
413.5	0.001696
413.6	0.0016973
413.7	0.0016986
413.8	0.0016999
413.9	0.0017011
414	0.0017023
414.1	0.0017036
414.2	0.0017047
414.3	0.0017058
414.4	0.0017068
414.5	0.0017079
414.6	0.001709
414.7	0.00171
414.8	0.001711
414.9	0.001712
415	0.0017129
415.1	0.0017139
415.2	0.0017148
415.3	0.0017157
415.4	0.0017167
415.5	0.0017177
415.6	0.0017187
415.7	0.0017197
415.8	0.0017208
415.9	0.0017219
416	0.0017231
416.1	0.0017244
416.2	0.0017257
416.3	0.001727
416.4	0.0017283
416.5	0.0017296
416.6	0.0017308
416.7	0.0017318
416.8	0.0017328
416.9	0.0017338
417	0.0017348
417.1	0.0017359
417.2	0.0017372
417.3	0.0017385
417.4	0.0017398
417.5	0.001741
417.6	0.001742
417.7	0.0017429
417.8	0.001744
417.9	0.0017453
418	0.0017466
418.1	0.0017479
418.2	0.001749
418.3	0.00175
418.4	0.0017509
418.5	0.0017518
418.6	0.0017528
418.7	0.0017539
418.8	0.0017552
418.9	0.0017564
419	0.0017575
419.1	0.0017587
419.2	0.0017599
419.3	0.001761
419.4	0.0017621
419.5	0.0017633
419.6	0.0017644
419.7	0.0017655
419.8	0.0017667
419.9	0.001768
420	0.0017692
420.1	0.0017702
420.2	0.0017712
420.3	0.0017724
420.4	0.0017737
420.5	0.0017751
420.6	0.0017763
420.7	0.0017774
420.8	0.0017785
420.9	0.0017795
421	0.0017805
421.1	0.0017815
421.2	0.0017827
421.3	0.0017838
421.4	0.0017851
421.5	0.0017866
421.6	0.0017881
421.7	0.0017895
421.8	0.0017909
421.9	0.0017924
422	0.0017937
422.1	0.0017951
422.2	0.0017964
422.3	0.0017977
422.4	0.001799
422.5	0.0018003
422.6	0.0018015
422.7	0.0018026
422.8	0.0018037
422.9	0.0018048
423	0.001806
423.1	0.001807
423.2	0.0018081
423.3	0.0018092
423.4	0.0018102
423.5	0.0018112
423.6	0.0018122
423.7	0.0018133
423.8	0.0018144
423.9	0.0018155
424	0.0018167
424.1	0.0018178
424.2	0.001819
424.3	0.0018203
424.4	0.0018217
424.5	0.0018231
424.6	0.0018246
424.7	0.0018261
424.8	0.0018275
424.9	0.0018288
425	0.0018299
425.1	0.001831
425.2	0.0018321
425.3	0.0018333
425.4	0.0018346
425.5	0.0018361
425.6	0.0018375
425.7	0.001839
425.8	0.0018403
425.9	0.0018415
426	0.0018426
426.1	0.0018439
426.2	0.0018453
426.3	0.0018469
426.4	0.0018483
426.5	0.0018496
426.6	0.0018507
426.7	0.0018518
426.8	0.001853
426.9	0.0018543
427	0.0018556
427.1	0.001857
427.2	0.0018583
427.3	0.0018595
427.4	0.0018608
427.5	0.0018621
427.6	0.0018633
427.7	0.0018647
427.8	0.001866
427.9	0.0018672
428	0.0018685
428.1	0.0018699
428.2	0.0018713
428.3	0.0018725
428.4	0.0018736
428.5	0.0018749
428.6	0.0018764
428.7	0.0018779
428.8	0.0018793
428.9	0.0018807
429	0.0018819
429.1	0.0018831
429.2	0.0018843
429.3	0.0018856
429.4	0.001887
429.5	0.0018886
429.6	0.0018902
429.7	0.0018918
429.8	0.0018934
429.9	0.0018948
430	0.0018962
430.1	0.0018976
430.2	0.001899
430.3	0.0019002
430.4	0.0019014
430.5	0.0019025
430.6	0.0019036
430.7	0.0019047
430.8	0.0019058
430.9	0.0019069
431	0.001908
431.1	0.0019091
431.2	0.0019102
431.3	0.0019114
431.4	0.0019125
431.5	0.0019136
431.6	0.0019146
431.7	0.0019157
431.8	0.0019168
431.9	0.0019179
432	0.0019189
432.1	0.0019199
432.2	0.0019208
432.3	0.0019218
432.4	0.0019227
432.5	0.0019236
432.6	0.0019245
432.7	0.0019254
432.8	0.0019264
432.9	0.0019274
433	0.0019286
433.1	0.0019298
433.2	0.0019311
433.3	0.0019323
433.4	0.0019335
433.5	0.0019346
433.6	0.0019357
433.7	0.0019366
433.8	0.0019375
433.9	0.0019385
434	0.0019397
434.1	0.0019409
434.2	0.0019421
434.3	0.0019433
434.4	0.0019444
434.5	0.0019452
434.6	0.0019462
434.7	0.0019474
434.8	0.0019487
434.9	0.00195
435	0.0019512
435.1	0.0019525
435.2	0.0019539
435.3	0.0019553
435.4	0.0019566
435.5	0.0019577
435.6	0.0019587
435.7	0.00196
435.8	0.0019612
435.9	0.0019624
436	0.0019637
436.1	0.001965
436.2	0.001966
436.3	0.0019673
436.4	0.0019686
436.5	0.0019699
436.6	0.001971
436.7	0.0019721
436.8	0.0019734
436.9	0.0019748
437	0.0019761
437.1	0.0019773
437.2	0.0019785
437.3	0.0019795
437.4	0.0019805
437.5	0.0019817
437.6	0.001983
437.7	0.0019843
437.8	0.0019857
437.9	0.0019871
438	0.0019885
438.1	0.0019899
438.2	0.0019912
438.3	0.0019924
438.4	0.0019936
438.5	0.0019947
438.6	0.0019958
438.7	0.0019969
438.8	0.0019979
438.9	0.0019989
439	0.0019999
439.1	0.0020008
439.2	0.0020018
439.3	0.0020028
439.4	0.0020038
439.5	0.0020049
439.6	0.002006
439.7	0.002007
439.8	0.002008
439.9	0.002009
440	0.00201
440.1	0.002011
440.2	0.0020121
440.3	0.002013
440.4	0.0020139
440.5	0.0020147
440.6	0.0020155
440.7	0.0020163
440.8	0.0020171
440.9	0.0020179
441	0.0020189
441.1	0.0020199
441.2	0.0020208
441.3	0.002022
441.4	0.0020232
441.5	0.0020244
441.6	0.0020256
441.7	0.0020268
441.8	0.0020277
441.9	0.0020286
442	0.0020294
442.1	0.0020302
442.2	0.0020312
442.3	0.0020324
442.4	0.0020336
442.5	0.0020347
442.6	0.0020357
442.7	0.0020365
442.8	0.0020373
442.9	0.0020383
443	0.0020394
443.1	0.0020404
443.2	0.0020414
443.3	0.0020424
443.4	0.0020434
443.5	0.0020443
443.6	0.0020455
443.7	0.0020466
443.8	0.0020476
443.9	0.0020483
444	0.0020493
444.1	0.0020503
444.2	0.0020512
444.3	0.0020521
444.4	0.0020532
444.5	0.0020539
444.6	0.0020546
444.7	0.0020557
444.8	0.0020567
444.9	0.0020574
445	0.0020581
445.1	0.0020589
445.2	0.0020598
445.3	0.0020608
445.4	0.0020617
445.5	0.0020625
445.6	0.0020631
445.7	0.0020637
445.8	0.0020644
445.9	0.0020651
446	0.002066
446.1	0.002067
446.2	0.002068
446.3	0.0020689
446.4	0.0020698
446.5	0.0020705
446.6	0.0020712
446.7	0.0020719
446.8	0.0020725
446.9	0.002073
447	0.0020734
447.1	0.0020737
447.2	0.0020741
447.3	0.0020744
447.4	0.0020747
447.5	0.0020751
447.6	0.0020754
447.7	0.0020758
447.8	0.0020761
447.9	0.0020765
448	0.0020769
448.1	0.0020773
448.2	0.0020776
448.3	0.002078
448.4	0.0020783
448.5	0.0020786
448.6	0.0020788
448.7	0.002079
448.8	0.0020791
448.9	0.0020792
449	0.0020793
449.1	0.0020794
449.2	0.0020795
449.3	0.0020795
449.4	0.0020797
449.5	0.0020799
449.6	0.0020801
449.7	0.0020804
449.8	0.0020808
449.9	0.0020813
450	0.0020817
450.1	0.0020821
450.2	0.0020822
450.3	0.0020821
450.4	0.0020821
450.5	0.0020822
450.6	0.0020823
450.7	0.0020827
450.8	0.0020831
450.9	0.0020833
451	0.0020833
451.1	0.0020831
451.2	0.002083
451.3	0.0020832
451.4	0.0020834
451.5	0.0020836
451.6	0.0020838
451.7	0.0020838
451.8	0.0020837
451.9	0.0020838
452	0.0020839
452.1	0.0020841
452.2	0.002084
452.3	0.0020839
452.4	0.0020839
452.5	0.0020837
452.6	0.0020835
452.7	0.0020836
452.8	0.0020835
452.9	0.0020832
453	0.0020831
453.1	0.0020831
453.2	0.0020829
453.3	0.0020826
453.4	0.0020822
453.5	0.0020821
453.6	0.002082
453.7	0.0020818
453.8	0.0020815
453.9	0.002081
454	0.0020805
454.1	0.00208
454.2	0.0020797
454.3	0.0020794
454.4	0.0020792
454.5	0.0020789
454.6	0.0020786
454.7	0.0020783
454.8	0.002078
454.9	0.0020776
455	0.002077
455.1	0.0020765
455.2	0.0020759
455.3	0.0020752
455.4	0.0020745
455.5	0.0020739
455.6	0.0020732
455.7	0.0020725
455.8	0.0020719
455.9	0.0020713
456	0.0020708
456.1	0.0020703
456.2	0.0020698
456.3	0.0020693
456.4	0.0020688
456.5	0.0020682
456.6	0.0020678
456.7	0.0020672
456.8	0.0020666
456.9	0.002066
457	0.0020653
457.1	0.0020646
457.2	0.0020639
457.3	0.002063
457.4	0.0020621
457.5	0.0020611
457.6	0.0020601
457.7	0.0020592
457.8	0.0020582
457.9	0.0020573
458	0.0020565
458.1	0.0020557
458.2	0.0020551
458.3	0.0020544
458.4	0.0020538
458.5	0.0020532
458.6	0.0020524
458.7	0.0020514
458.8	0.0020503
458.9	0.0020493
459	0.0020484
459.1	0.0020476
459.2	0.0020469
459.3	0.0020462
459.4	0.0020453
459.5	0.0020442
459.6	0.0020431
459.7	0.0020421
459.8	0.0020414
459.9	0.0020406
460	0.0020398
460.1	0.0020391
460.2	0.0020382
460.3	0.0020373
460.4	0.0020362
460.5	0.0020352
460.6	0.0020343
460.7	0.0020333
460.8	0.0020321
460.9	0.0020311
461	0.0020301
461.1	0.002029
461.2	0.002028
461.3	0.0020271
461.4	0.002026
461.5	0.0020248
461.6	0.0020238
461.7	0.0020228
461.8	0.0020218
461.9	0.0020205
462	0.0020191
462.1	0.002018
462.2	0.002017
462.3	0.002016
462.4	0.0020151
462.5	0.002014
462.6	0.0020129
462.7	0.0020116
462.8	0.0020103
462.9	0.0020089
463	0.0020076
463.1	0.0020063
463.2	0.002005
463.3	0.0020038
463.4	0.0020027
463.5	0.0020016
463.6	0.0020006
463.7	0.0019995
463.8	0.0019983
463.9	0.001997
464	0.0019958
464.1	0.0019945
464.2	0.0019932
464.3	0.0019918
464.4	0.0019903
464.5	0.0019888
464.6	0.0019873
464.7	0.0019858
464.8	0.0019842
464.9	0.0019826
465	0.0019811
465.1	0.0019795
465.2	0.0019779
465.3	0.0019764
465.4	0.0019748
465.5	0.0019732
465.6	0.0019717
465.7	0.0019701
465.8	0.0019687
465.9	0.0019673
466	0.0019659
466.1	0.0019645
466.2	0.0019631
466.3	0.0019618
466.4	0.0019604
466.5	0.0019591
466.6	0.0019576
466.7	0.0019559
466.8	0.0019542
466.9	0.0019523
467	0.0019506
467.1	0.001949
467.2	0.0019475
467.3	0.0019461
467.4	0.0019446
467.5	0.0019431
467.6	0.0019413
467.7	0.0019395
467.8	0.0019377
467.9	0.0019361
468	0.0019347
468.1	0.0019332
468.2	0.0019315
468.3	0.0019297
468.4	0.0019278
468.5	0.001926
468.6	0.0019242
468.7	0.0019225
468.8	0.001921
468.9	0.0019192
469	0.0019173
469.1	0.0019156
469.2	0.0019139
469.3	0.001912
469.4	0.0019103
469.5	0.0019085
469.6	0.0019066
469.7	0.0019049
469.8	0.0019032
469.9	0.0019015
470	0.0018996
470.1	0.0018976
470.2	0.0018958
470.3	0.0018941
470.4	0.0018924
470.5	0.0018907
470.6	0.0018889
470.7	0.0018869
470.8	0.0018848
470.9	0.0018828
471	0.0018807
471.1	0.0018789
471.2	0.0018771
471.3	0.0018754
471.4	0.0018736
471.5	0.0018719
471.6	0.0018701
471.7	0.0018683
471.8	0.0018664
471.9	0.0018646
472	0.0018627
472.1	0.0018607
472.2	0.0018587
472.3	0.0018566
472.4	0.0018544
472.5	0.0018523
472.6	0.0018501
472.7	0.001848
472.8	0.0018458
472.9	0.0018436
473	0.0018415
473.1	0.0018393
473.2	0.0018371
473.3	0.0018349
473.4	0.0018328
473.5	0.0018306
473.6	0.0018285
473.7	0.0018263
473.8	0.0018241
473.9	0.0018219
474	0.0018198
474.1	0.0018177
474.2	0.0018156
474.3	0.0018136
474.4	0.0018117
474.5	0.0018098
474.6	0.0018079
474.7	0.0018061
474.8	0.0018043
474.9	0.0018025
475	0.0018005
475.1	0.0017984
475.2	0.0017963
475.3	0.0017941
475.4	0.001792
475.5	0.0017901
475.6	0.0017882
475.7	0.0017864
475.8	0.0017845
475.9	0.0017825
476	0.0017804
476.1	0.0017782
476.2	0.0017762
476.3	0.0017744
476.4	0.0017725
476.5	0.0017706
476.6	0.0017685
476.7	0.0017664
476.8	0.0017643
476.9	0.0017623
477	0.0017605
477.1	0.0017586
477.2	0.0017566
477.3	0.0017544
477.4	0.0017525
477.5	0.0017505
477.6	0.0017484
477.7	0.0017465
477.8	0.0017445
477.9	0.0017424
478	0.0017404
478.1	0.0017385
478.2	0.0017365
478.3	0.0017345
478.4	0.0017324
478.5	0.0017304
478.6	0.0017285
478.7	0.0017266
478.8	0.0017246
478.9	0.0017225
479	0.0017203
479.1	0.0017182
479.2	0.0017161
479.3	0.0017142
479.4	0.0017122
479.5	0.0017103
479.6	0.0017084
479.7	0.0017066
479.8	0.0017046
479.9	0.0017026
480	0.0017005
480.1	0.0016984
480.2	0.0016962
480.3	0.001694
480.4	0.0016917
480.5	0.0016894
480.6	0.0016871
480.7	0.0016849
480.8	0.0016826
480.9	0.0016804
481	0.0016782
481.1	0.001676
481.2	0.0016738
481.3	0.0016717
481.4	0.0016696
481.5	0.0016675
481.6	0.0016655
481.7	0.0016633
481.8	0.0016612
481.9	0.001659
482	0.0016569
482.1	0.0016547
482.2	0.0016524
482.3	0.0016502
482.4	0.0016479
482.5	0.0016456
482.6	0.0016433
482.7	0.001641
482.8	0.0016388
482.9	0.0016366
483	0.0016344
483.1	0.0016323
483.2	0.0016302
483.3	0.0016283
483.4	0.0016263
483.5	0.0016243
483.6	0.0016221
483.7	0.0016199
483.8	0.0016175
483.9	0.0016152
484	0.0016131
484.1	0.0016111
484.2	0.0016091
484.3	0.0016071
484.4	0.0016049
484.5	0.0016027
484.6	0.0016004
484.7	0.0015983
484.8	0.0015963
484.9	0.0015943
485	0.0015923
485.1	0.0015903
485.2	0.0015883
485.3	0.0015863
485.4	0.0015842
485.5	0.001582
485.6	0.0015798
485.7	0.0015777
485.8	0.0015756
485.9	0.0015734
486	0.0015713
486.1	0.0015691
486.2	0.0015669
486.3	0.0015648
486.4	0.0015627
486.5	0.0015605
486.6	0.0015582
486.7	0.001556
486.8	0.0015539
486.9	0.0015519
487	0.0015499
487.1	0.0015477
487.2	0.0015454
487.3	0.001543
487.4	0.0015407
487.5	0.0015386
487.6	0.0015365
487.7	0.0015345
487.8	0.0015324
487.9	0.0015304
488	0.0015282
488.1	0.0015261
488.2	0.001524
488.3	0.0015218
488.4	0.0015196
488.5	0.0015173
488.6	0.001515
488.7	0.0015126
488.8	0.0015103
488.9	0.001508
489	0.0015058
489.1	0.0015036
489.2	0.0015013
489.3	0.0014991
489.4	0.0014969
489.5	0.0014947
489.6	0.0014926
489.7	0.0014905
489.8	0.0014884
489.9	0.0014862
490	0.0014841
490.1	0.0014819
490.2	0.0014797
490.3	0.0014775
490.4	0.0014753
490.5	0.0014731
490.6	0.0014708
490.7	0.0014685
490.8	0.0014662
490.9	0.001464
491	0.0014618
491.1	0.0014596
491.2	0.0014575
491.3	0.0014554
491.4	0.0014533
491.5	0.0014513
491.6	0.0014493
491.7	0.0014474
491.8	0.0014454
491.9	0.0014432
492	0.001441
492.1	0.0014387
492.2	0.0014365
492.3	0.0014345
492.4	0.0014326
492.5	0.0014307
492.6	0.0014287
492.7	0.0014265
492.8	0.0014243
492.9	0.0014221
493	0.0014202
493.1	0.0014183
493.2	0.0014163
493.3	0.0014143
493.4	0.0014122
493.5	0.0014102
493.6	0.0014082
493.7	0.0014063
493.8	0.0014043
493.9	0.0014021
494	0.0014
494.1	0.0013981
494.2	0.001396
494.3	0.0013939
494.4	0.0013919
494.5	0.0013898
494.6	0.0013877
494.7	0.0013858
494.8	0.0013838
494.9	0.0013817
495	0.0013795
495.1	0.0013776
495.2	0.0013757
495.3	0.0013737
495.4	0.0013717
495.5	0.0013696
495.6	0.0013674
495.7	0.0013653
495.8	0.0013632
495.9	0.0013613
496	0.0013594
496.1	0.0013575
496.2	0.0013556
496.3	0.0013536
496.4	0.0013516
496.5	0.0013496
496.6	0.0013475
496.7	0.0013454
496.8	0.0013432
496.9	0.001341
497	0.0013389
497.1	0.0013367
497.2	0.0013346
497.3	0.0013325
497.4	0.0013304
497.5	0.0013284
497.6	0.0013264
497.7	0.0013244
497.8	0.0013225
497.9	0.0013205
498	0.0013185
498.1	0.0013166
498.2	0.0013147
498.3	0.0013127
498.4	0.0013108
498.5	0.0013088
498.6	0.0013068
498.7	0.0013049
498.8	0.0013029
498.9	0.0013009
499	0.0012989
499.1	0.0012968
499.2	0.0012946
499.3	0.0012925
499.4	0.0012903
499.5	0.0012882
499.6	0.001286
499.7	0.0012839
499.8	0.0012817
499.9	0.0012797
500	0.0012777
500.1	0.0012758
500.2	0.0012738
500.3	0.0012718
500.4	0.0012698
500.5	0.0012676
500.6	0.0012655
500.7	0.0012633
500.8	0.0012613
500.9	0.0012593
501	0.0012574
501.1	0.0012553
501.2	0.0012532
501.3	0.001251
501.4	0.0012489
501.5	0.0012469
501.6	0.001245
501.7	0.001243
501.8	0.001241
501.9	0.0012391
502	0.0012372
502.1	0.0012351
502.2	0.001233
502.3	0.0012309
502.4	0.0012289
502.5	0.0012268
502.6	0.0012247
502.7	0.0012227
502.8	0.0012206
502.9	0.0012186
503	0.0012166
503.1	0.0012145
503.2	0.0012124
503.3	0.0012104
503.4	0.0012084
503.5	0.0012064
503.6	0.0012044
503.7	0.0012023
503.8	0.0012001
503.9	0.001198
504	0.0011959
504.1	0.0011939
504.2	0.001192
504.3	0.00119
504.4	0.001188
504.5	0.0011859
504.6	0.0011838
504.7	0.0011817
504.8	0.0011796
504.9	0.0011774
505	0.0011752
505.1	0.001173
505.2	0.0011709
505.3	0.0011689
505.4	0.0011668
505.5	0.0011649
505.6	0.0011629
505.7	0.001161
505.8	0.0011591
505.9	0.0011571
506	0.0011552
506.1	0.0011533
506.2	0.0011514
506.3	0.0011494
506.4	0.0011474
506.5	0.0011455
506.6	0.0011435
506.7	0.0011416
506.8	0.0011396
506.9	0.0011376
507	0.0011357
507.1	0.0011337
507.2	0.0011317
507.3	0.0011298
507.4	0.0011279
507.5	0.0011259
507.6	0.0011239
507.7	0.0011218
507.8	0.0011197
507.9	0.0011176
508	0.0011155
508.1	0.0011133
508.2	0.0011111
508.3	0.001109
508.4	0.0011069
508.5	0.0011049
508.6	0.0011029
508.7	0.0011009
508.8	0.001099
508.9	0.0010969
509	0.0010947
509.1	0.0010925
509.2	0.0010904
509.3	0.0010884
509.4	0.0010864
509.5	0.0010844
509.6	0.0010824
509.7	0.0010802
509.8	0.0010781
509.9	0.001076
510	0.001074
510.1	0.001072
510.2	0.0010699
510.3	0.0010678
510.4	0.0010657
510.5	0.0010637
510.6	0.0010617
510.7	0.0010596
510.8	0.0010576
510.9	0.0010556
511	0.0010535
511.1	0.0010515
511.2	0.0010495
511.3	0.0010475
511.4	0.0010454
511.5	0.0010434
511.6	0.0010415
511.7	0.0010395
511.8	0.0010374
511.9	0.0010353
512	0.0010334
512.1	0.0010315
512.2	0.0010295
512.3	0.0010276
512.4	0.0010256
512.5	0.0010235
512.6	0.0010215
512.7	0.0010194
512.8	0.0010174
512.9	0.0010155
513	0.0010135
513.1	0.0010117
513.2	0.0010098
513.3	0.0010079
513.4	0.001006
513.5	0.001004
513.6	0.0010021
513.7	0.0010001
513.8	0.0009981
513.9	0.00099609
514	0.00099405
514.1	0.00099201
514.2	0.00098995
514.3	0.00098785
514.4	0.00098579
514.5	0.00098374
514.6	0.0009817
514.7	0.00097966
514.8	0.00097763
514.9	0.00097562
515	0.00097364
515.1	0.00097165
515.2	0.00096964
515.3	0.00096765
515.4	0.00096566
515.5	0.00096365
515.6	0.00096165
515.7	0.00095963
515.8	0.00095759
515.9	0.00095556
516	0.00095354
516.1	0.00095152
516.2	0.00094955
516.3	0.00094762
516.4	0.00094573
516.5	0.00094388
516.6	0.00094205
516.7	0.00094025
516.8	0.00093845
516.9	0.00093663
517	0.00093476
517.1	0.00093281
517.2	0.00093083
517.3	0.00092886
517.4	0.00092694
517.5	0.00092511
517.6	0.00092333
517.7	0.0009215
517.8	0.00091961
517.9	0.00091766
518	0.00091571
518.1	0.00091381
518.2	0.00091195
518.3	0.00091016
518.4	0.00090838
518.5	0.00090662
518.6	0.00090484
518.7	0.00090301
518.8	0.00090111
518.9	0.00089919
519	0.00089736
519.1	0.00089551
519.2	0.0008936
519.3	0.00089177
519.4	0.00088993
519.5	0.00088803
519.6	0.00088616
519.7	0.00088434
519.8	0.00088245
519.9	0.00088051
520	0.00087865
520.1	0.00087686
520.2	0.00087507
520.3	0.00087322
520.4	0.00087132
520.5	0.00086939
520.6	0.00086749
520.7	0.00086566
520.8	0.00086386
520.9	0.00086209
521	0.0008603
521.1	0.00085848
521.2	0.00085664
521.3	0.00085476
521.4	0.00085285
521.5	0.00085094
521.6	0.00084903
521.7	0.00084712
521.8	0.00084524
521.9	0.00084341
522	0.00084163
522.1	0.00083986
522.2	0.0008381
522.3	0.00083637
522.4	0.00083464
522.5	0.0008329
522.6	0.00083117
522.7	0.00082946
522.8	0.00082775
522.9	0.00082603
523	0.00082431
523.1	0.00082258
523.2	0.00082086
523.3	0.00081911
523.4	0.00081737
523.5	0.00081566
523.6	0.00081395
523.7	0.00081223
523.8	0.0008105
523.9	0.00080877
524	0.00080704
524.1	0.00080531
524.2	0.00080359
524.3	0.00080184
524.4	0.00080008
524.5	0.00079827
524.6	0.00079643
524.7	0.00079456
524.8	0.00079269
524.9	0.00079087
525	0.00078908
525.1	0.00078733
525.2	0.00078561
525.3	0.00078391
525.4	0.00078221
525.5	0.00078046
525.6	0.00077867
525.7	0.00077684
525.8	0.00077503
525.9	0.00077328
526	0.00077157
526.1	0.00076989
526.2	0.0007682
526.3	0.00076645
526.4	0.00076465
526.5	0.00076287
526.6	0.00076113
526.7	0.00075943
526.8	0.00075775
526.9	0.00075603
527	0.00075428
527.1	0.00075254
527.2	0.00075087
527.3	0.0007492
527.4	0.00074747
527.5	0.0007458
527.6	0.00074415
527.7	0.00074245
527.8	0.00074077
527.9	0.00073913
528	0.00073745
528.1	0.00073576
528.2	0.00073415
528.3	0.00073255
528.4	0.0007309
528.5	0.0007292
528.6	0.00072749
528.7	0.00072587
528.8	0.00072428
528.9	0.00072271
529	0.00072112
529.1	0.00071951
529.2	0.00071788
529.3	0.00071622
529.4	0.00071454
529.5	0.0007129
529.6	0.00071129
529.7	0.00070973
529.8	0.0007082
529.9	0.00070666
530	0.00070512
530.1	0.00070358
530.2	0.00070204
530.3	0.00070047
530.4	0.00069888
530.5	0.00069728
530.6	0.00069567
530.7	0.00069406
530.8	0.00069243
530.9	0.00069079
531	0.00068915
531.1	0.00068752
531.2	0.00068589
531.3	0.00068427
531.4	0.00068264
531.5	0.00068102
531.6	0.00067943
531.7	0.00067784
531.8	0.00067624
531.9	0.00067464
532	0.00067305
532.1	0.00067145
532.2	0.00066987
532.3	0.00066829
532.4	0.00066672
532.5	0.00066517
532.6	0.00066363
532.7	0.0006621
532.8	0.00066059
532.9	0.00065912
533	0.00065768
533.1	0.00065628
533.2	0.00065488
533.3	0.00065348
533.4	0.00065208
533.5	0.00065064
533.6	0.00064916
533.7	0.00064767
533.8	0.00064617
533.9	0.0006447
534	0.00064328
534.1	0.00064189
534.2	0.00064052
534.3	0.00063915
534.4	0.00063772
534.5	0.00063626
534.6	0.00063481
534.7	0.00063341
534.8	0.00063205
534.9	0.00063071
535	0.00062936
535.1	0.00062799
535.2	0.00062664
535.3	0.00062531
535.4	0.00062396
535.5	0.00062256
535.6	0.00062112
535.7	0.00061975
535.8	0.0006184
535.9	0.000617
536	0.00061564
536.1	0.00061427
536.2	0.00061286
536.3	0.00061149
536.4	0.00061018
536.5	0.00060882
536.6	0.00060743
536.7	0.00060607
536.8	0.00060475
536.9	0.00060343
537	0.00060209
537.1	0.00060072
537.2	0.00059933
537.3	0.00059793
537.4	0.00059656
537.5	0.00059524
537.6	0.00059394
537.7	0.00059265
537.8	0.00059136
537.9	0.00059006
538	0.00058876
538.1	0.00058744
538.2	0.0005861
538.3	0.00058473
538.4	0.00058337
538.5	0.00058199
538.6	0.00058061
538.7	0.00057927
538.8	0.00057794
538.9	0.00057661
539	0.00057532
539.1	0.00057405
539.2	0.00057279
539.3	0.00057153
539.4	0.00057028
539.5	0.00056904
539.6	0.0005678
539.7	0.00056657
539.8	0.00056534
539.9	0.00056411
540	0.00056289
540.1	0.00056168
540.2	0.00056045
540.3	0.00055921
540.4	0.00055798
540.5	0.00055676
540.6	0.00055553
540.7	0.00055427
540.8	0.00055299
540.9	0.00055171
541	0.00055042
541.1	0.00054912
541.2	0.00054783
541.3	0.00054656
541.4	0.0005453
541.5	0.00054409
541.6	0.00054288
541.7	0.00054169
541.8	0.00054052
541.9	0.00053935
542	0.00053815
542.1	0.00053692
542.2	0.00053566
542.3	0.00053439
542.4	0.00053317
542.5	0.00053198
542.6	0.00053081
542.7	0.00052968
542.8	0.0005285
542.9	0.00052726
543	0.00052602
543.1	0.00052484
543.2	0.0005237
543.3	0.00052257
543.4	0.00052145
543.5	0.00052032
543.6	0.00051916
543.7	0.000518
543.8	0.00051681
543.9	0.00051566
544	0.00051453
544.1	0.00051335
544.2	0.00051217
544.3	0.00051105
544.4	0.00050991
544.5	0.00050873
544.6	0.00050761
544.7	0.00050649
544.8	0.00050533
544.9	0.00050418
545	0.00050306
545.1	0.00050196
545.2	0.00050085
545.3	0.00049969
545.4	0.00049851
545.5	0.00049736
545.6	0.00049626
545.7	0.00049519
545.8	0.00049412
545.9	0.00049305
546	0.00049197
546.1	0.00049087
546.2	0.00048975
546.3	0.00048861
546.4	0.00048747
546.5	0.00048633
546.6	0.00048521
546.7	0.00048412
546.8	0.00048303
546.9	0.00048197
547	0.00048093
547.1	0.00047989
547.2	0.00047885
547.3	0.0004778
547.4	0.00047676
547.5	0.00047571
547.6	0.00047465
547.7	0.0004736
547.8	0.00047255
547.9	0.00047149
548	0.00047043
548.1	0.00046938
548.2	0.00046833
548.3	0.00046727
548.4	0.00046622
548.5	0.00046517
548.6	0.00046412
548.7	0.00046307
548.8	0.00046204
548.9	0.00046102
549	0.00046
549.1	0.00045899
549.2	0.00045799
549.3	0.00045698
549.4	0.00045597
549.5	0.00045496
549.6	0.00045395
549.7	0.00045292
549.8	0.00045187
549.9	0.00045081
550	0.00044973
550.1	0.00044865
550.2	0.00044759
550.3	0.00044658
550.4	0.00044559
550.5	0.00044461
550.6	0.00044364
550.7	0.00044264
550.8	0.00044161
550.9	0.00044055
551	0.00043951
551.1	0.0004385
551.2	0.00043754
551.3	0.00043658
551.4	0.00043559
551.5	0.00043455
551.6	0.0004335
551.7	0.00043249
551.8	0.00043148
551.9	0.00043046
552	0.00042944
552.1	0.00042844
552.2	0.00042746
552.3	0.00042651
552.4	0.00042552
552.5	0.00042456
552.6	0.00042362
552.7	0.00042262
552.8	0.00042165
552.9	0.00042071
553	0.00041973
553.1	0.00041874
553.2	0.00041779
553.3	0.00041686
553.4	0.00041591
553.5	0.00041494
553.6	0.00041396
553.7	0.00041302
553.8	0.00041211
553.9	0.0004112
554	0.00041028
554.1	0.00040934
554.2	0.00040838
554.3	0.00040739
554.4	0.0004064
554.5	0.00040543
554.6	0.00040447
554.7	0.00040356
554.8	0.00040266
554.9	0.00040175
555	0.00040085
555.1	0.00039996
555.2	0.00039906
555.3	0.00039815
555.4	0.00039724
555.5	0.00039632
555.6	0.0003954
555.7	0.00039448
555.8	0.00039354
555.9	0.0003926
556	0.00039165
556.1	0.0003907
556.2	0.00038976
556.3	0.00038881
556.4	0.00038786
556.5	0.00038691
556.6	0.00038596
556.7	0.000385
556.8	0.00038405
556.9	0.00038311
557	0.00038219
557.1	0.00038127
557.2	0.00038035
557.3	0.00037943
557.4	0.00037852
557.5	0.00037762
557.6	0.00037673
557.7	0.00037586
557.8	0.00037501
557.9	0.00037416
558	0.00037333
558.1	0.00037248
558.2	0.00037163
558.3	0.00037076
558.4	0.00036988
558.5	0.00036899
558.6	0.0003681
558.7	0.0003672
558.8	0.00036633
558.9	0.00036547
559	0.00036463
559.1	0.00036379
559.2	0.00036295
559.3	0.00036207
559.4	0.00036116
559.5	0.00036028
559.6	0.00035942
559.7	0.00035859
559.8	0.00035776
559.9	0.0003569
560	0.00035603
560.1	0.00035515
560.2	0.00035429
560.3	0.00035345
560.4	0.00035261
560.5	0.00035177
560.6	0.0003509
560.7	0.00035005
560.8	0.00034923
560.9	0.00034836
561	0.00034749
561.1	0.00034666
561.2	0.00034581
561.3	0.00034496
561.4	0.00034413
561.5	0.0003433
561.6	0.00034244
561.7	0.00034157
561.8	0.00034073
561.9	0.00033991
562	0.00033909
562.1	0.00033826
562.2	0.00033741
562.3	0.00033655
562.4	0.00033568
562.5	0.00033484
562.6	0.00033402
562.7	0.00033321
562.8	0.00033242
562.9	0.00033162
563	0.00033082
563.1	0.00033001
563.2	0.00032919
563.3	0.00032835
563.4	0.00032751
563.5	0.00032666
563.6	0.0003258
563.7	0.00032495
563.8	0.00032411
563.9	0.00032326
564	0.00032242
564.1	0.0003216
564.2	0.00032079
564.3	0.00031998
564.4	0.00031919
564.5	0.0003184
564.6	0.00031761
564.7	0.00031683
564.8	0.00031603
564.9	0.00031524
565	0.00031447
565.1	0.00031371
565.2	0.00031294
565.3	0.00031216
565.4	0.00031138
565.5	0.00031059
565.6	0.00030981
565.7	0.00030902
565.8	0.00030822
565.9	0.00030742
566	0.00030661
566.1	0.00030578
566.2	0.00030495
566.3	0.00030413
566.4	0.00030332
566.5	0.00030253
566.6	0.00030175
566.7	0.00030099
566.8	0.00030023
566.9	0.00029948
567	0.00029872
567.1	0.00029793
567.2	0.00029713
567.3	0.00029633
567.4	0.00029554
567.5	0.00029478
567.6	0.00029403
567.7	0.00029329
567.8	0.00029253
567.9	0.00029176
568	0.00029098
568.1	0.00029021
568.2	0.00028946
568.3	0.00028873
568.4	0.000288
568.5	0.00028728
568.6	0.00028655
568.7	0.00028582
568.8	0.00028506
568.9	0.00028429
569	0.00028355
569.1	0.00028281
569.2	0.00028206
569.3	0.00028134
569.4	0.00028061
569.5	0.00027986
569.6	0.00027913
569.7	0.00027841
569.8	0.00027767
569.9	0.00027692
570	0.00027619
570.1	0.00027548
570.2	0.00027479
570.3	0.00027407
570.4	0.00027333
570.5	0.00027259
570.6	0.00027186
570.7	0.00027116
570.8	0.00027046
570.9	0.00026978
571	0.00026908
571.1	0.00026839
571.2	0.00026768
571.3	0.00026697
571.4	0.00026625
571.5	0.00026553
571.6	0.00026481
571.7	0.0002641
571.8	0.00026339
571.9	0.00026269
572	0.000262
572.1	0.00026132
572.2	0.00026065
572.3	0.00025999
572.4	0.00025932
572.5	0.00025867
572.6	0.00025802
572.7	0.00025736
572.8	0.0002567
572.9	0.00025606
573	0.00025541
573.1	0.00025475
573.2	0.0002541
573.3	0.00025345
573.4	0.00025281
573.5	0.00025216
573.6	0.00025151
573.7	0.00025087
573.8	0.00025023
573.9	0.00024958
574	0.00024894
574.1	0.00024829
574.2	0.00024764
574.3	0.00024698
574.4	0.0002463
574.5	0.00024562
574.6	0.00024493
574.7	0.00024425
574.8	0.00024358
574.9	0.00024293
575	0.00024228
575.1	0.00024164
575.2	0.00024101
575.3	0.00024038
575.4	0.00023976
575.5	0.00023911
575.6	0.00023845
575.7	0.00023779
575.8	0.00023714
575.9	0.00023651
576	0.0002359
576.1	0.00023529
576.2	0.00023467
576.3	0.00023402
576.4	0.00023338
576.5	0.00023275
576.6	0.00023214
576.7	0.00023154
576.8	0.00023094
576.9	0.00023033
577	0.00022971
577.1	0.00022908
577.2	0.00022846
577.3	0.00022786
577.4	0.00022725
577.5	0.00022664
577.6	0.00022605
577.7	0.00022544
577.8	0.00022483
577.9	0.00022423
578	0.00022364
578.1	0.00022303
578.2	0.00022243
578.3	0.00022185
578.4	0.00022127
578.5	0.00022069
578.6	0.00022009
578.7	0.00021948
578.8	0.00021888
578.9	0.00021831
579	0.00021775
579.1	0.0002172
579.2	0.00021663
579.3	0.00021606
579.4	0.00021549
579.5	0.0002149
579.6	0.00021431
579.7	0.00021372
579.8	0.00021314
579.9	0.00021257
580	0.00021201
580.1	0.00021145
580.2	0.0002109
580.3	0.00021036
580.4	0.00020982
580.5	0.00020927
580.6	0.00020872
580.7	0.00020818
580.8	0.00020764
580.9	0.00020709
581	0.00020654
581.1	0.00020599
581.2	0.00020544
581.3	0.00020489
581.4	0.00020433
581.5	0.00020379
581.6	0.00020324
581.7	0.00020269
581.8	0.00020214
581.9	0.0002016
582	0.00020107
582.1	0.00020053
582.2	0.0002
582.3	0.00019947
582.4	0.00019895
582.5	0.00019844
582.6	0.00019792
582.7	0.0001974
582.8	0.00019689
582.9	0.00019638
583	0.00019587
583.1	0.00019535
583.2	0.00019481
583.3	0.00019427
583.4	0.00019373
583.5	0.00019319
583.6	0.00019267
583.7	0.00019216
583.8	0.00019165
583.9	0.00019116
584	0.00019066
584.1	0.00019014
584.2	0.00018961
584.3	0.00018908
584.4	0.00018857
584.5	0.00018808
584.6	0.00018759
584.7	0.0001871
584.8	0.00018659
584.9	0.00018607
585	0.00018555
585.1	0.00018504
585.2	0.00018453
585.3	0.00018402
585.4	0.00018351
585.5	0.00018302
585.6	0.00018254
585.7	0.00018204
585.8	0.00018154
585.9	0.00018106
586	0.00018057
586.1	0.00018008
586.2	0.0001796
586.3	0.00017912
586.4	0.00017864
586.5	0.00017816
586.6	0.0001777
586.7	0.00017723
586.8	0.00017675
586.9	0.00017626
587	0.00017578
587.1	0.00017532
587.2	0.00017487
587.3	0.00017441
587.4	0.00017395
587.5	0.00017347
587.6	0.00017299
587.7	0.00017251
587.8	0.00017204
587.9	0.00017156
588	0.00017111
588.1	0.00017066
588.2	0.00017022
588.3	0.00016978
588.4	0.00016934
588.5	0.00016889
588.6	0.00016845
588.7	0.000168
588.8	0.00016754
588.9	0.00016709
589	0.00016663
589.1	0.00016617
589.2	0.00016572
589.3	0.00016525
589.4	0.00016479
589.5	0.00016433
589.6	0.00016387
589.7	0.00016341
589.8	0.00016296
589.9	0.0001625
590	0.00016205
590.1	0.0001616
590.2	0.00016115
590.3	0.0001607
590.4	0.00016025
590.5	0.00015981
590.6	0.00015937
590.7	0.00015893
590.8	0.00015851
590.9	0.00015809
591	0.00015766
591.1	0.00015725
591.2	0.00015684
591.3	0.00015643
591.4	0.00015603
591.5	0.00015563
591.6	0.00015523
591.7	0.00015483
591.8	0.00015441
591.9	0.00015399
592	0.00015357
592.1	0.00015315
592.2	0.00015274
592.3	0.00015234
592.4	0.00015195
592.5	0.00015156
592.6	0.00015117
592.7	0.00015075
592.8	0.00015033
592.9	0.00014993
593	0.00014954
593.1	0.00014915
593.2	0.00014877
593.3	0.00014838
593.4	0.00014799
593.5	0.0001476
593.6	0.00014722
593.7	0.00014684
593.8	0.00014645
593.9	0.00014605
594	0.00014566
594.1	0.00014527
594.2	0.00014488
594.3	0.0001445
594.4	0.00014412
594.5	0.00014373
594.6	0.00014335
594.7	0.00014297
594.8	0.00014259
594.9	0.0001422
595	0.00014181
595.1	0.00014144
595.2	0.00014108
595.3	0.00014071
595.4	0.00014033
595.5	0.00013994
595.6	0.00013956
595.7	0.00013919
595.8	0.00013882
595.9	0.00013847
596	0.00013812
596.1	0.00013776
596.2	0.0001374
596.3	0.00013703
596.4	0.00013666
596.5	0.00013628
596.6	0.00013591
596.7	0.00013554
596.8	0.00013516
596.9	0.0001348
597	0.00013444
597.1	0.00013409
597.2	0.00013374
597.3	0.0001334
597.4	0.00013306
597.5	0.00013271
597.6	0.00013237
597.7	0.00013203
597.8	0.00013168
597.9	0.00013134
598	0.000131
598.1	0.00013067
598.2	0.00013032
598.3	0.00012998
598.4	0.00012964
598.5	0.00012931
598.6	0.00012897
598.7	0.00012864
598.8	0.00012831
598.9	0.00012798
599	0.00012765
599.1	0.00012732
599.2	0.000127
599.3	0.00012667
599.4	0.00012634
599.5	0.00012602
599.6	0.00012569
599.7	0.00012535
599.8	0.000125
599.9	0.00012466
600	0.00012431
600.1	0.00012397
600.2	0.00012364
600.3	0.00012331
600.4	0.00012299
600.5	0.00012267
600.6	0.00012236
600.7	0.00012203
600.8	0.0001217
600.9	0.00012137
601	0.00012104
601.1	0.00012072
601.2	0.00012041
601.3	0.0001201
601.4	0.00011979
601.5	0.00011947
601.6	0.00011914
601.7	0.00011882
601.8	0.0001185
601.9	0.00011817
602	0.00011785
602.1	0.00011753
602.2	0.00011723
602.3	0.00011693
602.4	0.00011662
602.5	0.00011632
602.6	0.00011603
602.7	0.00011572
602.8	0.00011542
602.9	0.00011513
603	0.00011483
603.1	0.00011454
603.2	0.00011425
603.3	0.00011396
603.4	0.00011366
603.5	0.00011335
603.6	0.00011304
603.7	0.00011273
603.8	0.00011244
603.9	0.00011214
604	0.00011183
604.1	0.00011153
604.2	0.00011122
604.3	0.0001109
604.4	0.0001106
604.5	0.00011029
604.6	0.00010998
604.7	0.00010968
604.8	0.00010937
604.9	0.00010907
605	0.00010877
605.1	0.00010847
605.2	0.00010818
605.3	0.00010788
605.4	0.00010758
605.5	0.00010728
605.6	0.00010698
605.7	0.00010669
605.8	0.0001064
605.9	0.0001061
606	0.00010581
606.1	0.00010553
606.2	0.00010524
606.3	0.00010497
606.4	0.00010469
606.5	0.00010441
606.6	0.00010414
606.7	0.00010387
606.8	0.0001036
606.9	0.00010334
607	0.00010307
607.1	0.00010281
607.2	0.00010255
607.3	0.00010229
607.4	0.00010203
607.5	0.00010178
607.6	0.00010152
607.7	0.00010128
607.8	0.00010104
607.9	0.0001008
608	0.00010057
608.1	0.00010035
608.2	0.00010013
608.3	9.9911e-05
608.4	9.9698e-05
608.5	9.9488e-05
608.6	9.927e-05
608.7	9.9048e-05
608.8	9.8828e-05
608.9	9.861e-05
609	9.8396e-05
609.1	9.8191e-05
609.2	9.7994e-05
609.3	9.7803e-05
609.4	9.7608e-05
609.5	9.7402e-05
609.6	9.7196e-05
609.7	9.6993e-05
609.8	9.6801e-05
609.9	9.6621e-05
610	9.6442e-05
610.1	9.6261e-05
610.2	9.6085e-05
610.3	9.591e-05
610.4	9.5732e-05
610.5	9.5547e-05
610.6	9.5362e-05
610.7	9.5192e-05
610.8	9.5021e-05
610.9	9.4845e-05
611	9.4679e-05
611.1	9.451e-05
611.2	9.4335e-05
611.3	9.4172e-05
611.4	9.4015e-05
611.5	9.3849e-05
611.6	9.3682e-05
611.7	9.3526e-05
611.8	9.3375e-05
611.9	9.3225e-05
612	9.3071e-05
612.1	9.2913e-05
612.2	9.2754e-05
612.3	9.2605e-05
612.4	9.2464e-05
612.5	9.2329e-05
612.6	9.2197e-05
612.7	9.2066e-05
612.8	9.1934e-05
612.9	9.1801e-05
613	9.1663e-05
613.1	9.1522e-05
613.2	9.1381e-05
613.3	9.1242e-05
613.4	9.1109e-05
613.5	9.098e-05
613.6	9.0857e-05
613.7	9.0739e-05
613.8	9.0624e-05
613.9	9.0512e-05
614	9.0402e-05
614.1	9.0296e-05
614.2	9.0194e-05
614.3	9.0094e-05
614.4	8.9995e-05
614.5	8.9898e-05
614.6	8.9802e-05
614.7	8.9706e-05
614.8	8.9613e-05
614.9	8.9525e-05
615	8.9436e-05
615.1	8.9347e-05
615.2	8.926e-05
615.3	8.9175e-05
615.4	8.9091e-05
615.5	8.9009e-05
615.6	8.8932e-05
615.7	8.8858e-05
615.8	8.8782e-05
615.9	8.8705e-05
616	8.8629e-05
616.1	8.8553e-05
616.2	8.8473e-05
616.3	8.8392e-05
616.4	8.831e-05
616.5	8.8227e-05
616.6	8.8147e-05
616.7	8.8075e-05
616.8	8.8009e-05
616.9	8.7949e-05
617	8.7896e-05
617.1	8.7843e-05
617.2	8.7789e-05
617.3	8.7729e-05
617.4	8.7667e-05
617.5	8.7604e-05
617.6	8.7549e-05
617.7	8.7506e-05
617.8	8.7467e-05
617.9	8.7425e-05
618	8.7379e-05
618.1	8.7328e-05
618.2	8.7281e-05
618.3	8.7244e-05
618.4	8.7211e-05
618.5	8.7181e-05
618.6	8.715e-05
618.7	8.7116e-05
618.8	8.7084e-05
618.9	8.7063e-05
619	8.705e-05
619.1	8.7027e-05
619.2	8.7005e-05
619.3	8.6995e-05
619.4	8.6982e-05
619.5	8.6969e-05
619.6	8.6963e-05
619.7	8.6962e-05
619.8	8.6953e-05
619.9	8.6946e-05
620	8.695e-05
620.1	8.696e-05
620.2	8.6967e-05
620.3	8.6971e-05
620.4	8.6974e-05
620.5	8.6975e-05
620.6	8.6986e-05
620.7	8.7009e-05
620.8	8.7034e-05
620.9	8.7061e-05
621	8.7088e-05
621.1	8.7112e-05
621.2	8.7133e-05
621.3	8.7152e-05
621.4	8.7172e-05
621.5	8.7196e-05
621.6	8.7224e-05
621.7	8.7257e-05
621.8	8.7293e-05
621.9	8.7333e-05
622	8.7379e-05
622.1	8.7432e-05
622.2	8.7488e-05
622.3	8.7548e-05
622.4	8.7609e-05
622.5	8.7672e-05
622.6	8.7736e-05
622.7	8.7805e-05
622.8	8.7876e-05
622.9	8.7945e-05
623	8.8017e-05
623.1	8.8091e-05
623.2	8.8164e-05
623.3	8.8238e-05
623.4	8.8314e-05
623.5	8.839e-05
623.6	8.8468e-05
623.7	8.8548e-05
623.8	8.8628e-05
623.9	8.8707e-05
624	8.8787e-05
624.1	8.8865e-05
624.2	8.8942e-05
624.3	8.9016e-05
624.4	8.9088e-05
624.5	8.9163e-05
624.6	8.9239e-05
624.7	8.9315e-05
624.8	8.9396e-05
624.9	8.9483e-05
625	8.9573e-05
625.1	8.967e-05
625.2	8.9773e-05
625.3	8.988e-05
625.4	8.9988e-05
625.5	9.0094e-05
625.6	9.0197e-05
625.7	9.0292e-05
625.8	9.0387e-05
625.9	9.0493e-05
626	9.0608e-05
626.1	9.0729e-05
626.2	9.0853e-05
626.3	9.0969e-05
626.4	9.1078e-05
626.5	9.1188e-05
626.6	9.1306e-05
626.7	9.1433e-05
626.8	9.1564e-05
626.9	9.1692e-05
627	9.1816e-05
627.1	9.1941e-05
627.2	9.2076e-05
627.3	9.222e-05
627.4	9.2357e-05
627.5	9.25e-05
627.6	9.2648e-05
627.7	9.2786e-05
627.8	9.2933e-05
627.9	9.3089e-05
628	9.3234e-05
628.1	9.3381e-05
628.2	9.3541e-05
628.3	9.3703e-05
628.4	9.3863e-05
628.5	9.4019e-05
628.6	9.4174e-05
628.7	9.4339e-05
628.8	9.4513e-05
628.9	9.469e-05
629	9.4868e-05
629.1	9.5043e-05
629.2	9.5215e-05
629.3	9.5382e-05
629.4	9.5549e-05
629.5	9.5726e-05
629.6	9.5912e-05
629.7	9.6104e-05
629.8	9.6299e-05
629.9	9.6493e-05
630	9.6686e-05
630.1	9.688e-05
630.2	9.7075e-05
630.3	9.7269e-05
630.4	9.7463e-05
630.5	9.7657e-05
630.6	9.7851e-05
630.7	9.8044e-05
630.8	9.824e-05
630.9	9.844e-05
631	9.8641e-05
631.1	9.8844e-05
631.2	9.9049e-05
631.3	9.926e-05
631.4	9.9473e-05
631.5	9.9688e-05
631.6	9.9908e-05
631.7	0.00010013
631.8	0.00010035
631.9	0.00010058
632	0.00010081
632.1	0.00010104
632.2	0.00010126
632.3	0.00010148
632.4	0.00010169
632.5	0.0001019
632.6	0.00010212
632.7	0.00010234
632.8	0.00010257
632.9	0.00010281
633	0.00010305
633.1	0.00010329
633.2	0.00010353
633.3	0.00010377
633.4	0.000104
633.5	0.00010423
633.6	0.00010445
633.7	0.00010469
633.8	0.00010494
633.9	0.00010519
634	0.00010544
634.1	0.00010569
634.2	0.00010593
634.3	0.00010616
634.4	0.0001064
634.5	0.00010666
634.6	0.00010692
634.7	0.00010718
634.8	0.00010743
634.9	0.00010767
635	0.00010792
635.1	0.00010817
635.2	0.00010843
635.3	0.0001087
635.4	0.00010895
635.5	0.0001092
635.6	0.00010946
635.7	0.00010973
635.8	0.00010999
635.9	0.00011026
636	0.00011053
636.1	0.0001108
636.2	0.00011105
636.3	0.00011133
636.4	0.0001116
636.5	0.00011187
636.6	0.00011214
636.7	0.00011241
636.8	0.00011269
636.9	0.00011298
637	0.00011326
637.1	0.00011354
637.2	0.0001138
637.3	0.00011407
637.4	0.00011434
637.5	0.00011461
637.6	0.00011489
637.7	0.00011519
637.8	0.00011548
637.9	0.00011577
638	0.00011606
638.1	0.00011636
638.2	0.00011666
638.3	0.00011695
638.4	0.00011724
638.5	0.00011753
638.6	0.00011783
638.7	0.00011812
638.8	0.00011841
638.9	0.0001187
639	0.00011898
639.1	0.00011927
639.2	0.00011955
639.3	0.00011984
639.4	0.00012013
639.5	0.00012041
639.6	0.0001207
639.7	0.00012099
639.8	0.00012128
639.9	0.00012156
640	0.00012186
640.1	0.00012216
640.2	0.00012246
640.3	0.00012276
640.4	0.00012306
640.5	0.00012337
640.6	0.00012368
640.7	0.00012399
640.8	0.00012431
640.9	0.00012463
641	0.00012495
641.1	0.00012527
641.2	0.00012558
641.3	0.00012588
641.4	0.00012618
641.5	0.00012648
641.6	0.00012678
641.7	0.00012708
641.8	0.00012738
641.9	0.00012769
642	0.00012801
642.1	0.00012833
642.2	0.00012865
642.3	0.00012898
642.4	0.00012931
642.5	0.00012963
642.6	0.00012995
642.7	0.00013025
642.8	0.00013055
642.9	0.00013087
643	0.0001312
643.1	0.00013152
643.2	0.00013186
643.3	0.00013218
643.4	0.00013251
643.5	0.00013285
643.6	0.00013318
643.7	0.00013352
643.8	0.00013385
643.9	0.00013416
644	0.00013448
644.1	0.00013481
644.2	0.00013514
644.3	0.00013547
644.4	0.00013581
644.5	0.00013613
644.6	0.00013645
644.7	0.00013679
644.8	0.00013712
644.9	0.00013744
645	0.00013777
645.1	0.0001381
645.2	0.00013845
645.3	0.00013879
645.4	0.00013912
645.5	0.00013943
645.6	0.00013976
645.7	0.00014009
645.8	0.00014043
645.9	0.00014077
646	0.00014113
646.1	0.00014148
646.2	0.00014183
646.3	0.00014217
646.4	0.00014251
646.5	0.00014284
646.6	0.00014317
646.7	0.00014349
646.8	0.00014382
646.9	0.00014414
647	0.00014446
647.1	0.0001448
647.2	0.00014514
647.3	0.00014548
647.4	0.00014583
647.5	0.00014619
647.6	0.00014654
647.7	0.0001469
647.8	0.00014725
647.9	0.00014761
648	0.00014797
648.1	0.00014833
648.2	0.0001487
648.3	0.00014906
648.4	0.00014942
648.5	0.00014979
648.6	0.00015016
648.7	0.00015052
648.8	0.00015088
648.9	0.00015125
649	0.00015161
649.1	0.00015198
649.2	0.00015234
649.3	0.0001527
649.4	0.00015305
649.5	0.00015339
649.6	0.00015374
649.7	0.00015407
649.8	0.0001544
649.9	0.00015475
650	0.0001551
650.1	0.00015546
650.2	0.00015584
650.3	0.00015621
650.4	0.00015658
650.5	0.00015694
650.6	0.00015729
650.7	0.00015763
650.8	0.00015798
650.9	0.00015835
651	0.00015872
651.1	0.0001591
651.2	0.00015947
651.3	0.00015983
651.4	0.00016018
651.5	0.00016054
651.6	0.00016091
651.7	0.00016129
651.8	0.00016167
651.9	0.00016206
652	0.00016244
652.1	0.00016281
652.2	0.00016317
652.3	0.00016354
652.4	0.00016393
652.5	0.0001643
652.6	0.00016467
652.7	0.00016505
652.8	0.00016542
652.9	0.0001658
653	0.00016619
653.1	0.00016657
653.2	0.00016694
653.3	0.00016732
653.4	0.00016772
653.5	0.00016812
653.6	0.0001685
653.7	0.00016888
653.8	0.00016926
653.9	0.00016963
654	0.00017002
654.1	0.00017042
654.2	0.00017083
654.3	0.00017123
654.4	0.00017162
654.5	0.00017202
654.6	0.00017241
654.7	0.00017278
654.8	0.00017315
654.9	0.00017353
655	0.00017392
655.1	0.00017431
655.2	0.0001747
655.3	0.0001751
655.4	0.00017551
655.5	0.00017592
655.6	0.00017633
655.7	0.00017675
655.8	0.00017717
655.9	0.0001776
656	0.00017802
656.1	0.00017845
656.2	0.00017887
656.3	0.00017929
656.4	0.00017972
656.5	0.00018014
656.6	0.00018057
656.7	0.000181
656.8	0.00018143
656.9	0.00018187
657	0.0001823
657.1	0.00018274
657.2	0.00018318
657.3	0.00018363
657.4	0.00018407
657.5	0.00018451
657.6	0.00018495
657.7	0.00018538
657.8	0.00018582
657.9	0.00018624
658	0.00018665
658.1	0.00018706
658.2	0.00018746
658.3	0.00018787
658.4	0.00018829
658.5	0.00018873
658.6	0.00018917
658.7	0.00018962
658.8	0.00019007
658.9	0.00019051
659	0.00019094
659.1	0.00019135
659.2	0.00019177
659.3	0.0001922
659.4	0.00019265
659.5	0.00019311
659.6	0.00019356
659.7	0.00019398
659.8	0.0001944
659.9	0.00019483
660	0.00019527
660.1	0.0001957
660.2	0.00019614
660.3	0.00019657
660.4	0.000197
660.5	0.00019744
660.6	0.00019789
660.7	0.00019833
660.8	0.00019876
660.9	0.00019922
661	0.00019967
661.1	0.0002001
661.2	0.00020055
661.3	0.000201
661.4	0.00020144
661.5	0.00020188
661.6	0.00020235
661.7	0.00020282
661.8	0.00020327
661.9	0.00020369
662	0.00020413
662.1	0.00020459
662.2	0.00020506
662.3	0.00020553
662.4	0.00020599
662.5	0.00020646
662.6	0.00020691
662.7	0.00020736
662.8	0.0002078
662.9	0.00020826
663	0.00020872
663.1	0.0002092
663.2	0.00020968
663.3	0.00021016
663.4	0.00021065
663.5	0.00021114
663.6	0.00021163
663.7	0.00021211
663.8	0.00021259
663.9	0.00021306
664	0.00021354
664.1	0.00021401
664.2	0.00021447
664.3	0.00021494
664.4	0.0002154
664.5	0.00021585
664.6	0.00021631
664.7	0.00021676
664.8	0.00021721
664.9	0.00021765
665	0.0002181
665.1	0.00021855
665.2	0.000219
665.3	0.00021944
665.4	0.00021989
665.5	0.00022034
665.6	0.00022079
665.7	0.00022125
665.8	0.00022172
665.9	0.00022218
666	0.00022265
666.1	0.00022312
666.2	0.0002236
666.3	0.00022409
666.4	0.0002246
666.5	0.00022511
666.6	0.00022561
666.7	0.00022611
666.8	0.00022658
666.9	0.00022704
667	0.00022751
667.1	0.00022797
667.2	0.00022845
667.3	0.00022895
667.4	0.00022946
667.5	0.00022997
667.6	0.00023047
667.7	0.00023094
667.8	0.0002314
667.9	0.00023188
668	0.00023239
668.1	0.00023291
668.2	0.00023343
668.3	0.00023392
668.4	0.0002344
668.5	0.00023489
668.6	0.00023537
668.7	0.00023587
668.8	0.00023639
668.9	0.0002369
669	0.00023739
669.1	0.00023789
669.2	0.00023841
669.3	0.0002389
669.4	0.00023939
669.5	0.0002399
669.6	0.0002404
669.7	0.00024089
669.8	0.00024139
669.9	0.0002419
670	0.00024241
670.1	0.00024289
670.2	0.00024338
670.3	0.00024389
670.4	0.00024442
670.5	0.00024494
670.6	0.00024546
670.7	0.00024596
670.8	0.00024645
670.9	0.00024693
671	0.00024741
671.1	0.00024791
671.2	0.00024843
671.3	0.00024895
671.4	0.00024948
671.5	0.00025001
671.6	0.00025054
671.7	0.00025108
671.8	0.0002516
671.9	0.0002521
672	0.00025261
672.1	0.00025313
672.2	0.00025363
672.3	0.00025412
672.4	0.00025462
672.5	0.00025511
672.6	0.00025559
672.7	0.00025608
672.8	0.00025656
672.9	0.00025704
673	0.00025752
673.1	0.000258
673.2	0.00025848
673.3	0.00025897
673.4	0.00025945
673.5	0.00025993
673.6	0.00026041
673.7	0.00026088
673.8	0.00026135
673.9	0.00026183
674	0.0002623
674.1	0.00026277
674.2	0.00026326
674.3	0.00026375
674.4	0.00026426
674.5	0.00026477
674.6	0.00026529
674.7	0.00026583
674.8	0.00026637
674.9	0.00026691
675	0.00026745
675.1	0.00026796
675.2	0.00026846
675.3	0.00026895
675.4	0.00026945
675.5	0.00026995
675.6	0.00027047
675.7	0.00027102
675.8	0.00027156
675.9	0.00027209
676	0.00027259
676.1	0.00027308
676.2	0.00027359
676.3	0.00027413
676.4	0.00027469
676.5	0.00027523
676.6	0.00027575
676.7	0.00027625
676.8	0.00027675
676.9	0.00027725
677	0.00027776
677.1	0.00027831
677.2	0.00027885
677.3	0.00027936
677.4	0.00027987
677.5	0.0002804
677.6	0.00028092
677.7	0.00028144
677.8	0.00028199
677.9	0.00028251
678	0.00028302
678.1	0.00028356
678.2	0.00028411
678.3	0.00028462
678.4	0.00028511
678.5	0.00028564
678.6	0.0002862
678.7	0.00028676
678.8	0.0002873
678.9	0.00028782
679	0.00028832
679.1	0.00028882
679.2	0.00028936
679.3	0.00028992
679.4	0.00029048
679.5	0.00029105
679.6	0.00029161
679.7	0.00029217
679.8	0.00029272
679.9	0.00029325
680	0.00029376
680.1	0.00029426
680.2	0.00029475
680.3	0.00029526
680.4	0.00029577
680.5	0.00029629
680.6	0.00029683
680.7	0.00029737
680.8	0.00029792
680.9	0.00029846
681	0.00029902
681.1	0.00029959
681.2	0.00030015
681.3	0.00030072
681.4	0.0003013
681.5	0.00030186
681.6	0.00030242
681.7	0.000303
681.8	0.00030359
681.9	0.00030417
682	0.00030476
682.1	0.00030535
682.2	0.00030594
682.3	0.00030653
682.4	0.00030713
682.5	0.00030772
682.6	0.00030831
682.7	0.00030891
682.8	0.0003095
682.9	0.00031007
683	0.00031063
683.1	0.00031117
683.2	0.0003117
683.3	0.00031222
683.4	0.00031276
683.5	0.00031332
683.6	0.00031389
683.7	0.00031447
683.8	0.00031506
683.9	0.00031565
684	0.00031622
684.1	0.00031676
684.2	0.00031729
684.3	0.00031783
684.4	0.00031839
684.5	0.00031897
684.6	0.00031956
684.7	0.00032015
684.8	0.0003207
684.9	0.00032124
685	0.00032177
685.1	0.0003223
685.2	0.00032283
685.3	0.00032336
685.4	0.00032389
685.5	0.00032444
685.6	0.00032502
685.7	0.00032559
685.8	0.00032612
685.9	0.00032668
686	0.00032725
686.1	0.00032779
686.2	0.00032834
686.3	0.00032891
686.4	0.00032947
686.5	0.00032998
686.6	0.00033053
686.7	0.00033111
686.8	0.00033168
686.9	0.00033222
687	0.00033273
687.1	0.00033326
687.2	0.00033381
687.3	0.00033439
687.4	0.00033497
687.5	0.00033554
687.6	0.00033609
687.7	0.00033663
687.8	0.00033715
687.9	0.00033765
688	0.00033815
688.1	0.00033865
688.2	0.00033917
688.3	0.00033969
688.4	0.00034023
688.5	0.00034079
688.6	0.00034136
688.7	0.00034192
688.8	0.00034249
688.9	0.00034305
689	0.00034362
689.1	0.00034419
689.2	0.00034476
689.3	0.00034534
689.4	0.00034591
689.5	0.00034647
689.6	0.00034703
689.7	0.0003476
689.8	0.00034816
689.9	0.00034873
690	0.00034931
690.1	0.00034989
690.2	0.00035046
690.3	0.00035103
690.4	0.00035161
690.5	0.0003522
690.6	0.0003528
690.7	0.00035341
690.8	0.00035403
690.9	0.00035464
691	0.00035526
691.1	0.00035586
691.2	0.00035645
691.3	0.00035704
691.4	0.0003576
691.5	0.00035813
691.6	0.00035867
691.7	0.00035923
691.8	0.00035981
691.9	0.0003604
692	0.00036101
692.1	0.00036162
692.2	0.00036222
692.3	0.00036281
692.4	0.00036337
692.5	0.00036391
692.6	0.00036447
692.7	0.00036507
692.8	0.00036569
692.9	0.0003663
693	0.00036686
693.1	0.0003674
693.2	0.00036796
693.3	0.00036855
693.4	0.00036916
693.5	0.00036975
693.6	0.00037033
693.7	0.00037089
693.8	0.00037144
693.9	0.00037204
694	0.00037266
694.1	0.00037324
694.2	0.0003738
694.3	0.0003744
694.4	0.00037498
694.5	0.00037556
694.6	0.00037616
694.7	0.00037676
694.8	0.00037733
694.9	0.00037791
695	0.00037852
695.1	0.00037912
695.2	0.0003797
695.3	0.00038026
695.4	0.00038081
695.5	0.00038138
695.6	0.00038198
695.7	0.00038261
695.8	0.00038322
695.9	0.00038383
696	0.00038442
696.1	0.00038501
696.2	0.00038557
696.3	0.00038613
696.4	0.00038667
696.5	0.00038721
696.6	0.00038777
696.7	0.00038837
696.8	0.00038898
696.9	0.00038958
697	0.0003902
697.1	0.00039082
697.2	0.00039145
697.3	0.00039207
697.4	0.00039269
697.5	0.00039331
697.6	0.00039393
697.7	0.00039455
697.8	0.00039516
697.9	0.00039577
698	0.00039638
698.1	0.00039699
698.2	0.0003976
698.3	0.00039821
698.4	0.00039883
698.5	0.00039945
698.6	0.00040007
698.7	0.0004007
698.8	0.00040133
698.9	0.00040196
699	0.00040261
699.1	0.00040327
699.2	0.00040392
699.3	0.00040459
699.4	0.00040525
699.5	0.00040592
699.6	0.00040658
699.7	0.00040723
699.8	0.00040786
699.9	0.00040846
700	0.00040905
700.1	0.00040963
700.2	0.00041023
700.3	0.00041086
700.4	0.0004115
700.5	0.00041217
700.6	0.00041284
700.7	0.00041349
700.8	0.00041409
700.9	0.00041466
701	0.00041525
701.1	0.00041587
701.2	0.00041653
701.3	0.00041719
701.4	0.00041783
701.5	0.00041842
701.6	0.00041899
701.7	0.00041959
701.8	0.0004202
701.9	0.00042081
702	0.0004214
702.1	0.00042197
702.2	0.00042256
702.3	0.00042319
702.4	0.00042381
702.5	0.00042441
702.6	0.00042502
702.7	0.00042562
702.8	0.00042621
702.9	0.00042685
703	0.00042747
703.1	0.00042805
703.2	0.00042864
703.3	0.00042928
703.4	0.00042992
703.5	0.00043055
703.6	0.00043114
703.7	0.0004317
703.8	0.00043228
703.9	0.00043291
704	0.00043356
704.1	0.00043419
704.2	0.00043481
704.3	0.00043541
704.4	0.00043598
704.5	0.00043652
704.6	0.00043706
704.7	0.00043761
704.8	0.00043815
704.9	0.00043872
705	0.00043932
705.1	0.00043993
705.2	0.00044056
705.3	0.00044118
705.4	0.0004418
705.5	0.00044244
705.6	0.00044308
705.7	0.00044373
705.8	0.00044436
705.9	0.00044499
706	0.00044563
706.1	0.00044626
706.2	0.00044689
706.3	0.00044753
706.4	0.00044815
706.5	0.00044877
706.6	0.00044938
706.7	0.00045
706.8	0.00045063
706.9	0.00045125
707	0.00045189
707.1	0.00045255
707.2	0.00045321
707.3	0.00045387
707.4	0.00045453
707.5	0.00045521
707.6	0.0004559
707.7	0.00045659
707.8	0.00045727
707.9	0.00045796
708	0.00045862
708.1	0.00045924
708.2	0.00045985
708.3	0.00046043
708.4	0.00046102
708.5	0.00046164
708.6	0.00046227
708.7	0.00046294
708.8	0.00046363
708.9	0.00046431
709	0.00046497
709.1	0.00046558
709.2	0.00046616
709.3	0.00046676
709.4	0.0004674
709.5	0.00046807
709.6	0.00046876
709.7	0.00046941
709.8	0.00047
709.9	0.00047059
710	0.00047122
710.1	0.00047185
710.2	0.00047248
710.3	0.00047308
710.4	0.00047366
710.5	0.00047428
710.6	0.00047493
710.7	0.00047556
710.8	0.00047617
710.9	0.00047684
711	0.00047748
711.1	0.00047807
711.2	0.00047871
711.3	0.00047936
711.4	0.00047996
711.5	0.00048059
711.6	0.00048125
711.7	0.00048191
711.8	0.00048253
711.9	0.0004831
712	0.0004837
712.1	0.00048436
712.2	0.00048505
712.3	0.00048574
712.4	0.0004864
712.5	0.00048703
712.6	0.00048765
712.7	0.00048827
712.8	0.00048889
712.9	0.00048953
713	0.00049021
713.1	0.00049091
713.2	0.00049162
713.3	0.00049234
713.4	0.00049305
713.5	0.00049376
713.6	0.00049448
713.7	0.00049519
713.8	0.00049588
713.9	0.00049655
714	0.0004972
714.1	0.00049785
714.2	0.00049848
714.3	0.00049911
714.4	0.00049974
714.5	0.00050037
714.6	0.00050098
714.7	0.0005016
714.8	0.00050221
714.9	0.00050282
715	0.00050346
715.1	0.00050407
715.2	0.00050468
715.3	0.00050529
715.4	0.0005059
715.5	0.00050653
715.6	0.00050715
715.7	0.00050775
715.8	0.00050834
715.9	0.00050892
716	0.00050951
716.1	0.00051011
716.2	0.00051072
716.3	0.00051135
716.4	0.00051201
716.5	0.00051268
716.6	0.00051336
716.7	0.00051407
716.8	0.00051478
716.9	0.00051546
717	0.0005161
717.1	0.00051672
717.2	0.00051733
717.3	0.00051796
717.4	0.00051862
717.5	0.0005193
717.6	0.00052
717.7	0.00052071
717.8	0.00052138
717.9	0.00052199
718	0.0005226
718.1	0.00052326
718.2	0.00052397
718.3	0.00052469
718.4	0.00052539
718.5	0.0005261
718.6	0.00052683
718.7	0.00052758
718.8	0.00052834
718.9	0.00052904
719	0.0005297
719.1	0.00053039
719.2	0.0005311
719.3	0.00053177
719.4	0.00053246
719.5	0.00053317
719.6	0.00053383
719.7	0.00053455
719.8	0.00053529
719.9	0.00053599
720	0.00053665
720.1	0.00053732
720.2	0.00053803
720.3	0.00053879
720.4	0.00053954
720.5	0.00054024
720.6	0.00054091
720.7	0.00054155
720.8	0.0005422
720.9	0.00054289
721	0.00054361
721.1	0.00054436
721.2	0.00054511
721.3	0.00054585
721.4	0.00054657
721.5	0.00054729
721.6	0.000548
721.7	0.00054867
721.8	0.00054933
721.9	0.00054995
722	0.00055056
722.1	0.00055118
722.2	0.00055181
722.3	0.00055244
722.4	0.00055308
722.5	0.00055377
722.6	0.00055445
722.7	0.00055513
722.8	0.00055581
722.9	0.00055651
723	0.00055722
723.1	0.00055793
723.2	0.00055865
723.3	0.00055937
723.4	0.00056007
723.5	0.00056077
723.6	0.00056148
723.7	0.00056219
723.8	0.00056289
723.9	0.00056358
724	0.00056424
724.1	0.00056486
724.2	0.00056547
724.3	0.00056606
724.4	0.00056663
724.5	0.00056721
724.6	0.00056779
724.7	0.00056839
724.8	0.00056899
724.9	0.00056962
725	0.00057028
725.1	0.00057095
725.2	0.00057164
725.3	0.00057232
725.4	0.00057295
725.5	0.00057353
725.6	0.00057407
725.7	0.00057463
725.8	0.00057525
725.9	0.0005759
726	0.0005766
726.1	0.00057727
726.2	0.00057785
726.3	0.00057838
726.4	0.00057893
726.5	0.00057955
726.6	0.0005802
726.7	0.00058088
726.8	0.00058157
726.9	0.00058226
727	0.00058294
727.1	0.00058358
727.2	0.00058418
727.3	0.0005848
727.4	0.00058547
727.5	0.00058609
727.6	0.00058669
727.7	0.00058736
727.8	0.00058798
727.9	0.00058856
728	0.00058919
728.1	0.00058984
728.2	0.00059044
728.3	0.00059102
728.4	0.00059165
728.5	0.00059231
728.6	0.00059295
728.7	0.00059356
728.8	0.00059412
728.9	0.00059467
729	0.00059526
729.1	0.00059591
729.2	0.00059658
729.3	0.00059727
729.4	0.00059797
729.5	0.00059864
729.6	0.00059927
729.7	0.00059988
729.8	0.00060044
729.9	0.00060098
730	0.00060152
730.1	0.00060208
730.2	0.00060265
730.3	0.00060324
730.4	0.00060386
730.5	0.00060451
730.6	0.00060514
730.7	0.00060578
730.8	0.00060643
730.9	0.00060708
731	0.00060775
731.1	0.00060842
731.2	0.00060909
731.3	0.00060976
731.4	0.00061043
731.5	0.0006111
731.6	0.00061178
731.7	0.00061247
731.8	0.00061315
731.9	0.00061384
732	0.00061454
732.1	0.00061521
732.2	0.0006159
732.3	0.0006166
732.4	0.00061732
732.5	0.00061806
732.6	0.00061879
732.7	0.00061951
732.8	0.00062022
732.9	0.00062088
733	0.00062151
733.1	0.00062213
733.2	0.00062272
733.3	0.00062331
733.4	0.00062392
733.5	0.00062456
733.6	0.00062522
733.7	0.00062591
733.8	0.00062661
733.9	0.0006273
734	0.00062794
734.1	0.00062853
734.2	0.00062911
734.3	0.00062971
734.4	0.00063034
734.5	0.00063103
734.6	0.00063172
734.7	0.00063232
734.8	0.00063289
734.9	0.00063346
735	0.00063406
735.1	0.00063469
735.2	0.00063534
735.3	0.00063599
735.4	0.0006366
735.5	0.00063715
735.6	0.00063773
735.7	0.00063839
735.8	0.00063901
735.9	0.0006396
736	0.00064023
736.1	0.00064081
736.2	0.00064139
736.3	0.00064203
736.4	0.00064266
736.5	0.00064321
736.6	0.00064375
736.7	0.00064438
736.8	0.00064504
736.9	0.00064565
737	0.0006462
737.1	0.00064671
737.2	0.00064724
737.3	0.00064782
737.4	0.00064843
737.5	0.00064908
737.6	0.0006497
737.7	0.00065028
737.8	0.00065083
737.9	0.00065132
738	0.00065179
738.1	0.00065226
738.2	0.00065274
738.3	0.00065323
738.4	0.00065374
738.5	0.00065428
738.6	0.00065486
738.7	0.00065544
738.8	0.00065601
738.9	0.00065659
739	0.00065719
739.1	0.00065779
739.2	0.00065839
739.3	0.00065899
739.4	0.00065957
739.5	0.00066013
739.6	0.00066071
739.7	0.00066128
739.8	0.00066184
739.9	0.00066242
740	0.000663
740.1	0.00066356
740.2	0.00066412
740.3	0.00066472
740.4	0.00066531
740.5	0.00066589
740.6	0.00066649
740.7	0.00066711
740.8	0.00066774
740.9	0.00066839
741	0.00066904
741.1	0.00066968
741.2	0.00067031
741.3	0.00067091
741.4	0.00067148
741.5	0.00067202
741.6	0.00067252
741.7	0.00067302
741.8	0.00067353
741.9	0.00067406
742	0.00067464
742.1	0.00067527
742.2	0.00067591
742.3	0.00067652
742.4	0.00067708
742.5	0.00067758
742.6	0.00067806
742.7	0.00067859
742.8	0.00067918
742.9	0.00067984
743	0.00068048
743.1	0.00068102
743.2	0.00068149
743.3	0.00068198
743.4	0.0006825
743.5	0.00068303
743.6	0.00068356
743.7	0.00068405
743.8	0.00068452
743.9	0.00068507
744	0.00068565
744.1	0.00068614
744.2	0.00068667
744.3	0.00068727
744.4	0.00068779
744.5	0.0006883
744.6	0.00068887
744.7	0.00068939
744.8	0.00068986
744.9	0.00069041
745	0.00069102
745.1	0.00069159
745.2	0.00069208
745.3	0.00069251
745.4	0.00069297
745.5	0.00069352
745.6	0.00069411
745.7	0.00069471
745.8	0.00069528
745.9	0.00069582
746	0.00069631
746.1	0.00069675
746.2	0.00069722
746.3	0.0006977
746.4	0.00069821
746.5	0.00069878
746.6	0.00069939
746.7	0.00069997
746.8	0.00070053
746.9	0.00070114
747	0.00070176
747.1	0.00070237
747.2	0.00070296
747.3	0.00070354
747.4	0.0007041
747.5	0.00070465
747.6	0.00070519
747.7	0.00070573
747.8	0.00070624
747.9	0.00070676
748	0.00070727
748.1	0.00070777
748.2	0.00070825
748.3	0.00070872
748.4	0.00070916
748.5	0.00070963
748.6	0.0007101
748.7	0.00071058
748.8	0.00071104
748.9	0.0007115
749	0.00071197
749.1	0.00071247
749.2	0.00071299
749.3	0.00071352
749.4	0.00071407
749.5	0.00071464
749.6	0.00071522
749.7	0.00071581
749.8	0.0007164
749.9	0.00071701
750	0.00071756
750.1	0.00071801
750.2	0.00071843
750.3	0.00071888
750.4	0.00071935
750.5	0.00071989
750.6	0.00072047
750.7	0.00072105
750.8	0.00072164
750.9	0.00072217
751	0.00072261
751.1	0.00072304
751.2	0.00072352
751.3	0.00072407
751.4	0.00072466
751.5	0.00072521
751.6	0.00072569
751.7	0.00072613
751.8	0.00072653
751.9	0.00072692
752	0.00072728
752.1	0.00072769
752.2	0.00072816
752.3	0.00072869
752.4	0.00072914
752.5	0.00072957
752.6	0.00073003
752.7	0.00073044
752.8	0.00073084
752.9	0.00073133
753	0.00073184
753.1	0.00073223
753.2	0.00073261
753.3	0.00073309
753.4	0.00073358
753.5	0.00073403
753.6	0.00073441
753.7	0.00073476
753.8	0.00073512
753.9	0.00073556
754	0.00073605
754.1	0.00073651
754.2	0.00073696
754.3	0.00073741
754.4	0.00073782
754.5	0.0007382
754.6	0.00073857
754.7	0.0007389
754.8	0.00073919
754.9	0.00073948
755	0.00073978
755.1	0.0007401
755.2	0.00074043
755.3	0.00074079
755.4	0.00074116
755.5	0.00074153
755.6	0.00074193
755.7	0.00074235
755.8	0.00074276
755.9	0.00074318
756	0.00074361
756.1	0.00074404
756.2	0.00074447
756.3	0.0007449
756.4	0.00074535
756.5	0.00074582
756.6	0.0007463
756.7	0.00074678
756.8	0.00074725
756.9	0.0007477
757	0.00074816
757.1	0.00074863
757.2	0.0007491
757.3	0.00074957
757.4	0.00075
757.5	0.00075039
757.6	0.00075074
757.7	0.00075106
757.8	0.00075134
757.9	0.00075165
758	0.00075199
758.1	0.00075234
758.2	0.00075269
758.3	0.0007531
758.4	0.00075353
758.5	0.00075397
758.6	0.0007544
758.7	0.00075478
758.8	0.00075509
758.9	0.00075537
759	0.00075568
759.1	0.00075606
759.2	0.00075648
759.3	0.00075691
759.4	0.00075731
759.5	0.0007576
759.6	0.00075787
759.7	0.0007582
759.8	0.00075858
759.9	0.00075898
760	0.00075937
760.1	0.00075971
760.2	0.00076003
760.3	0.00076038
760.4	0.00076079
760.5	0.00076124
760.6	0.00076163
760.7	0.00076194
760.8	0.00076233
760.9	0.00076271
761	0.00076305
761.1	0.00076348
761.2	0.0007639
761.3	0.0007642
761.4	0.00076454
761.5	0.00076496
761.6	0.00076536
761.7	0.00076569
761.8	0.00076599
761.9	0.00076634
762	0.00076675
762.1	0.00076717
762.2	0.00076757
762.3	0.00076793
762.4	0.00076826
762.5	0.00076854
762.6	0.00076885
762.7	0.00076921
762.8	0.00076962
762.9	0.00077009
763	0.00077057
763.1	0.00077106
763.2	0.00077155
763.3	0.00077205
763.4	0.00077253
763.5	0.00077296
763.6	0.0007734
763.7	0.00077386
763.8	0.00077429
763.9	0.00077469
764	0.00077508
764.1	0.00077544
764.2	0.00077578
764.3	0.00077611
764.4	0.00077645
764.5	0.00077679
764.6	0.00077713
764.7	0.00077745
764.8	0.00077776
764.9	0.00077804
765	0.00077832
765.1	0.00077862
765.2	0.00077892
765.3	0.00077917
765.4	0.00077942
765.5	0.0007797
765.6	0.00077994
765.7	0.00078017
765.8	0.00078042
765.9	0.0007807
766	0.00078101
766.1	0.00078138
766.2	0.00078176
766.3	0.00078216
766.4	0.00078259
766.5	0.00078301
766.6	0.00078343
766.7	0.00078381
766.8	0.00078416
766.9	0.00078449
767	0.00078477
767.1	0.00078508
767.2	0.00078545
767.3	0.00078586
767.4	0.0007863
767.5	0.00078676
767.6	0.00078714
767.7	0.00078744
767.8	0.00078773
767.9	0.00078807
768	0.00078849
768.1	0.00078894
768.2	0.00078934
768.3	0.00078963
768.4	0.00078988
768.5	0.00079013
768.6	0.00079035
768.7	0.00079057
768.8	0.00079083
768.9	0.0007912
769	0.00079158
769.1	0.00079185
769.2	0.00079211
769.3	0.00079245
769.4	0.00079273
769.5	0.00079302
769.6	0.00079337
769.7	0.00079369
769.8	0.00079392
769.9	0.00079419
770	0.00079454
770.1	0.00079487
770.2	0.00079514
770.3	0.00079534
770.4	0.00079554
770.5	0.00079583
770.6	0.00079615
770.7	0.00079647
770.8	0.00079678
770.9	0.00079705
771	0.00079729
771.1	0.00079747
771.2	0.00079761
771.3	0.00079773
771.4	0.00079786
771.5	0.00079802
771.6	0.00079821
771.7	0.00079842
771.8	0.00079865
771.9	0.00079893
772	0.00079922
772.1	0.00079951
772.2	0.00079982
772.3	0.00080013
772.4	0.00080043
772.5	0.00080071
772.6	0.000801
772.7	0.00080127
772.8	0.00080154
772.9	0.00080182
773	0.0008021
773.1	0.00080237
773.2	0.00080262
773.3	0.0008029
773.4	0.0008032
773.5	0.00080352
773.6	0.00080387
773.7	0.00080421
773.8	0.00080454
773.9	0.00080489
774	0.00080526
774.1	0.00080565
774.2	0.00080605
774.3	0.00080649
774.4	0.00080692
774.5	0.00080729
774.6	0.0008076
774.7	0.00080786
774.8	0.00080811
774.9	0.00080832
775	0.00080858
775.1	0.00080889
775.2	0.0008092
775.3	0.00080956
775.4	0.00080995
775.5	0.00081032
775.6	0.00081065
775.7	0.00081091
775.8	0.00081108
775.9	0.00081131
776	0.00081163
776.1	0.00081197
776.2	0.00081231
776.3	0.00081261
776.4	0.00081284
776.5	0.00081305
776.6	0.0008133
776.7	0.00081359
776.8	0.00081391
776.9	0.00081426
777	0.0008146
777.1	0.00081488
777.2	0.0008151
777.3	0.00081538
777.4	0.00081571
777.5	0.00081593
777.6	0.00081618
777.7	0.00081652
777.8	0.00081677
777.9	0.00081701
778	0.00081734
778.1	0.00081763
778.2	0.00081785
778.3	0.00081808
778.4	0.00081839
778.5	0.00081876
778.6	0.00081912
778.7	0.0008194
778.8	0.00081961
778.9	0.00081978
779	0.00082
779.1	0.00082032
779.2	0.0008207
779.3	0.0008211
779.4	0.00082153
779.5	0.00082193
779.6	0.00082229
779.7	0.00082262
779.8	0.00082294
779.9	0.0008232
780	0.00082343
780.1	0.00082363
780.2	0.00082385
780.3	0.00082407
780.4	0.00082427
780.5	0.00082448
780.6	0.00082471
780.7	0.00082496
780.8	0.00082524
780.9	0.00082553
781	0.00082582
781.1	0.00082614
781.2	0.00082646
781.3	0.00082678
781.4	0.00082711
781.5	0.00082747
781.6	0.00082784
781.7	0.00082818
781.8	0.00082853
781.9	0.0008289
782	0.00082927
782.1	0.00082963
782.2	0.00082996
782.3	0.00083027
782.4	0.00083054
782.5	0.00083081
782.6	0.00083104
782.7	0.00083123
782.8	0.00083143
782.9	0.00083164
783	0.00083185
783.1	0.00083213
783.2	0.00083244
783.3	0.0008328
783.4	0.00083319
783.5	0.00083358
783.6	0.00083391
783.7	0.00083419
783.8	0.00083439
783.9	0.0008346
784	0.00083486
784.1	0.00083518
784.2	0.00083557
784.3	0.00083597
784.4	0.00083629
784.5	0.00083653
784.6	0.00083674
784.7	0.000837
784.8	0.00083733
784.9	0.00083771
785	0.00083807
785.1	0.00083838
785.2	0.00083864
785.3	0.00083891
785.4	0.00083921
785.5	0.00083955
785.6	0.00083987
785.7	0.00084013
785.8	0.0008404
785.9	0.00084075
786	0.00084102
786.1	0.00084124
786.2	0.00084156
786.3	0.00084182
786.4	0.000842
786.5	0.00084229
786.6	0.00084264
786.7	0.00084294
786.8	0.00084315
786.9	0.00084328
787	0.00084346
787.1	0.00084374
787.2	0.00084405
787.3	0.00084433
787.4	0.00084457
787.5	0.00084476
787.6	0.0008449
787.7	0.000845
787.8	0.0008451
787.9	0.00084526
788	0.00084545
788.1	0.00084567
788.2	0.00084591
788.3	0.00084618
788.4	0.00084645
788.5	0.00084674
788.6	0.00084705
788.7	0.00084732
788.8	0.00084757
788.9	0.00084782
789	0.00084805
789.1	0.00084825
789.2	0.00084844
789.3	0.00084867
789.4	0.00084887
789.5	0.00084905
789.6	0.00084923
789.7	0.00084942
789.8	0.00084958
789.9	0.00084972
790	0.00084991
790.1	0.00085011
790.2	0.00085029
790.3	0.00085046
790.4	0.00085066
790.5	0.00085088
790.6	0.00085111
790.7	0.00085138
790.8	0.0008517
790.9	0.00085203
791	0.00085236
791.1	0.00085271
791.2	0.00085307
791.3	0.0008534
791.4	0.00085369
791.5	0.00085396
791.6	0.00085415
791.7	0.00085429
791.8	0.00085444
791.9	0.00085468
792	0.00085497
792.1	0.00085531
792.2	0.00085568
792.3	0.00085602
792.4	0.00085628
792.5	0.00085647
792.6	0.00085669
792.7	0.00085696
792.8	0.00085728
792.9	0.00085767
793	0.000858
793.1	0.0008582
793.2	0.00085839
793.3	0.00085866
793.4	0.00085898
793.5	0.00085931
793.6	0.00085962
793.7	0.00085992
793.8	0.00086015
793.9	0.00086039
794	0.00086073
794.1	0.00086104
794.2	0.00086127
794.3	0.0008616
794.4	0.00086197
794.5	0.0008622
794.6	0.00086248
794.7	0.00086287
794.8	0.00086318
794.9	0.00086336
795	0.00086359
795.1	0.00086394
795.2	0.00086428
795.3	0.00086453
795.4	0.00086474
795.5	0.00086492
795.6	0.00086514
795.7	0.00086542
795.8	0.00086574
795.9	0.00086607
796	0.00086642
796.1	0.00086674
796.2	0.00086703
796.3	0.00086725
796.4	0.00086741
796.5	0.00086756
796.6	0.00086768
796.7	0.00086783
796.8	0.00086799
796.9	0.00086813
797	0.0008683
797.1	0.00086849
797.2	0.00086867
797.3	0.00086888
797.4	0.00086913
797.5	0.00086938
797.6	0.00086964
797.7	0.00086989
797.8	0.00087012
797.9	0.00087035
798	0.0008706
798.1	0.00087089
798.2	0.00087119
798.3	0.00087149
798.4	0.00087177
798.5	0.00087205
798.6	0.00087235
798.7	0.00087267
798.8	0.00087301
798.9	0.0008734
799	0.00087379
799.1	0.00087414
799.2	0.00087447
799.3	0.00087478
799.4	0.00087506
799.5	0.0008753
799.6	0.00087551
799.7	0.0008757
799.8	0.00087585
799.9	0.00087599
800	0.00087618
800.1	0.00087638
800.2	0.00087665
800.3	0.00087697
800.4	0.0008773
800.5	0.00087761
800.6	0.0008778
800.7	0.0008779
800.8	0.00087802
800.9	0.0008782
801	0.00087844
801.1	0.00087877
801.2	0.00087904
801.3	0.00087917
801.4	0.00087924
801.5	0.00087939
801.6	0.00087964
801.7	0.00087992
801.8	0.00088021
801.9	0.00088048
802	0.00088076
802.1	0.00088103
802.2	0.00088128
802.3	0.00088145
802.4	0.00088162
802.5	0.00088186
802.6	0.00088205
802.7	0.00088224
802.8	0.00088248
802.9	0.00088266
803	0.00088282
803.1	0.00088307
803.2	0.00088337
803.3	0.00088355
803.4	0.00088366
803.5	0.00088384
803.6	0.0008841
803.7	0.0008844
803.8	0.00088469
803.9	0.00088493
804	0.0008851
804.1	0.0008852
804.2	0.0008853
804.3	0.0008855
804.4	0.00088577
804.5	0.00088605
804.6	0.00088638
804.7	0.00088673
804.8	0.00088706
804.9	0.00088737
805	0.00088766
805.1	0.00088796
805.2	0.00088825
805.3	0.00088851
805.4	0.00088874
805.5	0.00088895
805.6	0.00088914
805.7	0.00088932
805.8	0.0008895
805.9	0.00088968
806	0.00088987
806.1	0.00089005
806.2	0.00089024
806.3	0.0008904
806.4	0.00089056
806.5	0.00089073
806.6	0.00089089
806.7	0.00089102
806.8	0.00089116
806.9	0.00089131
807	0.00089142
807.1	0.00089148
807.2	0.00089152
807.3	0.00089154
807.4	0.00089153
807.5	0.00089154
807.6	0.00089157
807.7	0.00089164
807.8	0.00089171
807.9	0.00089181
808	0.00089198
808.1	0.00089216
808.2	0.00089236
808.3	0.00089257
808.4	0.00089276
808.5	0.00089286
808.6	0.00089289
808.7	0.00089289
808.8	0.00089292
808.9	0.00089299
809	0.00089314
809.1	0.00089336
809.2	0.00089353
809.3	0.00089363
809.4	0.00089366
809.5	0.00089369
809.6	0.00089377
809.7	0.00089395
809.8	0.00089415
809.9	0.00089426
810	0.00089429
810.1	0.00089425
810.2	0.00089423
810.3	0.00089422
810.4	0.00089426
810.5	0.00089438
810.6	0.00089448
810.7	0.00089448
810.8	0.00089444
810.9	0.00089453
811	0.00089457
811.1	0.00089461
811.2	0.00089473
811.3	0.00089478
811.4	0.00089472
811.5	0.00089474
811.6	0.00089487
811.7	0.00089494
811.8	0.00089493
811.9	0.00089487
812	0.00089483
812.1	0.00089488
812.2	0.00089498
812.3	0.00089507
812.4	0.00089513
812.5	0.00089512
812.6	0.0008951
812.7	0.00089503
812.8	0.00089493
812.9	0.00089484
813	0.00089479
813.1	0.00089482
813.2	0.00089489
813.3	0.00089495
813.4	0.00089501
813.5	0.00089513
813.6	0.00089526
813.7	0.00089537
813.8	0.00089547
813.9	0.00089557
814	0.00089568
814.1	0.00089577
814.2	0.00089587
814.3	0.00089597
814.4	0.00089605
814.5	0.00089614
814.6	0.00089623
814.7	0.0008963
814.8	0.00089639
814.9	0.00089647
815	0.00089653
815.1	0.00089667
815.2	0.00089682
815.3	0.00089694
815.4	0.00089707
815.5	0.00089726
815.6	0.00089746
815.7	0.00089768
815.8	0.00089793
815.9	0.0008982
816	0.00089848
816.1	0.00089875
816.2	0.00089902
816.3	0.00089927
816.4	0.00089948
816.5	0.00089967
816.6	0.0008998
816.7	0.00089988
816.8	0.00089999
816.9	0.00090015
817	0.00090034
817.1	0.00090059
817.2	0.00090087
817.3	0.00090109
817.4	0.00090124
817.5	0.00090131
817.6	0.00090137
817.7	0.00090152
817.8	0.00090171
817.9	0.00090196
818	0.00090217
818.1	0.00090224
818.2	0.00090228
818.3	0.0009024
818.4	0.00090257
818.5	0.00090274
818.6	0.00090294
818.7	0.00090313
818.8	0.00090325
818.9	0.00090331
819	0.0009034
819.1	0.00090358
819.2	0.00090368
819.3	0.00090382
819.4	0.00090405
819.5	0.00090413
819.6	0.00090419
819.7	0.00090439
819.8	0.00090458
819.9	0.00090463
820	0.00090469
820.1	0.00090489
820.2	0.00090515
820.3	0.00090537
820.4	0.00090552
820.5	0.00090561
820.6	0.00090566
820.7	0.00090573
820.8	0.0009059
820.9	0.00090614
821	0.00090637
821.1	0.00090662
821.2	0.00090689
821.3	0.00090712
821.4	0.00090728
821.5	0.00090741
821.6	0.0009075
821.7	0.00090758
821.8	0.00090765
821.9	0.00090772
822	0.00090774
822.1	0.0009078
822.2	0.00090791
822.3	0.00090804
822.4	0.0009082
822.5	0.00090837
822.6	0.00090855
822.7	0.00090873
822.8	0.0009089
822.9	0.0009091
823	0.00090931
823.1	0.00090954
823.2	0.00090976
823.3	0.00090998
823.4	0.00091022
823.5	0.00091046
823.6	0.0009107
823.7	0.00091094
823.8	0.00091115
823.9	0.00091138
824	0.00091161
824.1	0.00091178
824.2	0.0009119
824.3	0.00091196
824.4	0.00091198
824.5	0.00091199
824.6	0.00091202
824.7	0.00091211
824.8	0.00091223
824.9	0.00091239
825	0.00091258
825.1	0.00091279
825.2	0.000913
825.3	0.00091319
825.4	0.00091333
825.5	0.0009134
825.6	0.00091341
825.7	0.00091346
825.8	0.00091361
825.9	0.00091383
826	0.00091405
826.1	0.00091419
826.2	0.00091425
826.3	0.00091425
826.4	0.0009143
826.5	0.00091448
826.6	0.00091471
826.7	0.00091487
826.8	0.00091499
826.9	0.0009151
827	0.00091522
827.1	0.00091538
827.2	0.00091556
827.3	0.00091563
827.4	0.00091567
827.5	0.00091583
827.6	0.00091596
827.7	0.00091599
827.8	0.00091609
827.9	0.0009162
828	0.00091622
828.1	0.00091629
828.2	0.00091645
828.3	0.00091662
828.4	0.00091666
828.5	0.00091661
828.6	0.00091662
828.7	0.00091672
828.8	0.00091684
828.9	0.00091699
829	0.0009171
829.1	0.00091711
829.2	0.00091707
829.3	0.00091699
829.4	0.00091693
829.5	0.00091694
829.6	0.00091698
829.7	0.00091707
829.8	0.00091719
829.9	0.00091731
830	0.00091742
830.1	0.00091758
830.2	0.00091773
830.3	0.00091786
830.4	0.00091799
830.5	0.00091812
830.6	0.00091823
830.7	0.00091829
830.8	0.00091839
830.9	0.00091848
831	0.00091852
831.1	0.00091856
831.2	0.00091858
831.3	0.0009186
831.4	0.0009186
831.5	0.00091861
831.6	0.00091861
831.7	0.00091862
831.8	0.00091859
831.9	0.00091859
832	0.00091864
832.1	0.0009187
832.2	0.00091881
832.3	0.00091894
832.4	0.00091908
832.5	0.00091923
832.6	0.00091941
832.7	0.00091962
832.8	0.00091983
832.9	0.00092007
833	0.0009203
833.1	0.00092043
833.2	0.00092048
833.3	0.00092048
833.4	0.00092048
833.5	0.0009205
833.6	0.0009206
833.7	0.00092079
833.8	0.00092099
833.9	0.0009212
834	0.00092136
834.1	0.00092137
834.2	0.00092134
834.3	0.00092138
834.4	0.00092151
834.5	0.00092172
834.6	0.00092193
834.7	0.00092202
834.8	0.000922
834.9	0.00092201
835	0.0009221
835.1	0.00092223
835.2	0.00092241
835.3	0.00092259
835.4	0.00092273
835.5	0.00092279
835.6	0.0009228
835.7	0.0009229
835.8	0.00092308
835.9	0.00092317
836	0.00092325
836.1	0.00092339
836.2	0.00092347
836.3	0.00092359
836.4	0.00092376
836.5	0.00092396
836.6	0.00092406
836.7	0.00092408
836.8	0.00092419
836.9	0.00092439
837	0.00092459
837.1	0.00092474
837.2	0.00092485
837.3	0.00092489
837.4	0.00092495
837.5	0.00092504
837.6	0.00092521
837.7	0.00092542
837.8	0.00092564
837.9	0.00092588
838	0.00092615
838.1	0.0009264
838.2	0.00092659
838.3	0.0009268
838.4	0.00092698
838.5	0.0009271
838.6	0.00092721
838.7	0.00092731
838.8	0.0009274
838.9	0.00092748
839	0.00092758
839.1	0.0009277
839.2	0.00092776
839.3	0.00092782
839.4	0.0009279
839.5	0.00092798
839.6	0.00092805
839.7	0.00092814
839.8	0.0009282
839.9	0.00092824
840	0.00092828
840.1	0.0009283
840.2	0.00092829
840.3	0.00092826
840.4	0.00092821
840.5	0.00092815
840.6	0.00092804
840.7	0.0009279
840.8	0.00092778
840.9	0.00092768
841	0.00092762
841.1	0.00092761
841.2	0.00092762
841.3	0.00092766
841.4	0.00092775
841.5	0.00092788
841.6	0.000928
841.7	0.00092812
841.8	0.00092816
841.9	0.00092813
842	0.0009281
842.1	0.0009281
842.2	0.00092817
842.3	0.00092832
842.4	0.00092851
842.5	0.00092868
842.6	0.00092876
842.7	0.00092878
842.8	0.00092882
842.9	0.00092895
843	0.00092919
843.1	0.00092944
843.2	0.0009296
843.3	0.00092962
843.4	0.00092965
843.5	0.00092974
843.6	0.00092983
843.7	0.00092989
843.8	0.00092994
843.9	0.00093005
844	0.00093022
844.1	0.00093028
844.2	0.00093033
844.3	0.00093055
844.4	0.00093075
844.5	0.00093081
844.6	0.00093094
844.7	0.00093112
844.8	0.00093121
844.9	0.00093129
845	0.00093146
845.1	0.00093168
845.2	0.00093186
845.3	0.00093191
845.4	0.00093194
845.5	0.00093202
845.6	0.00093216
845.7	0.00093238
845.8	0.00093262
845.9	0.00093284
846	0.00093305
846.1	0.00093324
846.2	0.0009334
846.3	0.0009335
846.4	0.00093355
846.5	0.00093361
846.6	0.00093365
846.7	0.00093364
846.8	0.00093369
846.9	0.0009338
847	0.00093389
847.1	0.00093402
847.2	0.00093419
847.3	0.00093434
847.4	0.00093448
847.5	0.00093462
847.6	0.0009348
847.7	0.000935
847.8	0.00093517
847.9	0.00093536
848	0.00093559
848.1	0.00093582
848.2	0.00093603
848.3	0.00093624
848.4	0.0009365
848.5	0.00093679
848.6	0.00093707
848.7	0.00093734
848.8	0.00093764
848.9	0.00093794
849	0.00093824
849.1	0.00093856
849.2	0.00093885
849.3	0.00093906
849.4	0.00093925
849.5	0.00093938
849.6	0.00093947
849.7	0.00093953
849.8	0.00093957
849.9	0.00093968
850	0.00093984
850.1	0.00094004
850.2	0.00094029
850.3	0.00094057
850.4	0.0009408
850.5	0.00094095
850.6	0.000941
850.7	0.00094104
850.8	0.00094114
850.9	0.00094133
851	0.00094159
851.1	0.00094182
851.2	0.00094195
851.3	0.00094197
851.4	0.00094204
851.5	0.00094218
851.6	0.00094238
851.7	0.0009426
851.8	0.0009428
851.9	0.00094303
852	0.00094328
852.1	0.00094355
852.2	0.00094381
852.3	0.00094395
852.4	0.00094403
852.5	0.00094423
852.6	0.00094447
852.7	0.00094459
852.8	0.00094471
852.9	0.00094488
853	0.00094499
853.1	0.00094515
853.2	0.00094539
853.3	0.00094563
853.4	0.00094576
853.5	0.00094583
853.6	0.00094598
853.7	0.00094624
853.8	0.00094652
853.9	0.00094676
854	0.00094697
854.1	0.0009471
854.2	0.00094716
854.3	0.00094723
854.4	0.00094735
854.5	0.00094752
854.6	0.00094775
854.7	0.00094803
854.8	0.00094834
854.9	0.00094864
855	0.00094892
855.1	0.00094925
855.2	0.00094957
855.3	0.00094986
855.4	0.00095015
855.5	0.00095045
855.6	0.00095071
855.7	0.00095095
855.8	0.00095116
855.9	0.00095134
856	0.00095152
856.1	0.00095171
856.2	0.00095187
856.3	0.000952
856.4	0.00095212
856.5	0.00095223
856.6	0.00095233
856.7	0.00095242
856.8	0.00095247
856.9	0.00095252
857	0.00095256
857.1	0.0009526
857.2	0.00095265
857.3	0.0009527
857.4	0.00095278
857.5	0.00095291
857.6	0.00095305
857.7	0.00095322
857.8	0.00095342
857.9	0.00095363
858	0.00095386
858.1	0.00095407
858.2	0.00095425
858.3	0.0009544
858.4	0.00095448
858.5	0.00095448
858.6	0.00095451
858.7	0.00095461
858.8	0.00095473
858.9	0.00095493
859	0.00095518
859.1	0.00095536
859.2	0.00095545
859.3	0.00095549
859.4	0.00095555
859.5	0.00095565
859.6	0.00095583
859.7	0.00095607
859.8	0.0009562
859.9	0.0009562
860	0.00095621
860.1	0.00095628
860.2	0.00095638
860.3	0.00095646
860.4	0.00095648
860.5	0.00095648
860.6	0.00095655
860.7	0.00095669
860.8	0.00095676
860.9	0.00095684
861	0.00095701
861.1	0.00095704
861.2	0.00095706
861.3	0.00095722
861.4	0.00095735
861.5	0.00095733
861.6	0.00095735
861.7	0.00095751
861.8	0.00095768
861.9	0.0009578
862	0.00095782
862.1	0.00095777
862.2	0.00095777
862.3	0.0009579
862.4	0.00095807
862.5	0.00095824
862.6	0.0009584
862.7	0.00095854
862.8	0.00095865
862.9	0.0009587
863	0.00095867
863.1	0.00095861
863.2	0.00095857
863.3	0.00095852
863.4	0.00095843
863.5	0.00095836
863.6	0.00095834
863.7	0.00095838
863.8	0.0009584
863.9	0.00095842
864	0.00095845
864.1	0.00095849
864.2	0.00095857
864.3	0.00095865
864.4	0.00095873
864.5	0.00095883
864.6	0.00095893
864.7	0.00095899
864.8	0.00095909
864.9	0.00095922
865	0.00095935
865.1	0.00095951
865.2	0.00095968
865.3	0.00095983
865.4	0.00095999
865.5	0.00096018
865.6	0.00096038
865.7	0.0009606
865.8	0.00096082
865.9	0.00096104
866	0.00096125
866.1	0.00096137
866.2	0.00096144
866.3	0.00096147
866.4	0.00096147
866.5	0.00096147
866.6	0.0009615
866.7	0.0009616
866.8	0.00096173
866.9	0.00096193
867	0.00096215
867.1	0.00096232
867.2	0.00096243
867.3	0.00096245
867.4	0.00096243
867.5	0.00096246
867.6	0.00096256
867.7	0.00096275
867.8	0.00096291
867.9	0.00096299
868	0.000963
868.1	0.000963
868.2	0.00096308
868.3	0.00096328
868.4	0.00096349
868.5	0.00096365
868.6	0.00096386
868.7	0.00096411
868.8	0.00096434
868.9	0.0009645
869	0.00096461
869.1	0.00096482
869.2	0.00096506
869.3	0.00096513
869.4	0.00096529
869.5	0.00096553
869.6	0.00096566
869.7	0.00096581
869.8	0.00096605
869.9	0.00096622
870	0.00096631
870.1	0.00096643
870.2	0.00096665
870.3	0.00096691
870.4	0.00096715
870.5	0.00096735
870.6	0.00096745
870.7	0.00096749
870.8	0.00096759
870.9	0.00096776
871	0.00096798
871.1	0.00096826
871.2	0.00096855
871.3	0.00096884
871.4	0.00096909
871.5	0.00096932
871.6	0.00096955
871.7	0.00096977
871.8	0.00096994
871.9	0.00097004
872	0.00097014
872.1	0.00097021
872.2	0.00097027
872.3	0.00097033
872.4	0.0009704
872.5	0.00097048
872.6	0.00097057
872.7	0.00097069
872.8	0.00097081
872.9	0.00097092
873	0.00097107
873.1	0.00097123
873.2	0.00097137
873.3	0.00097156
873.4	0.00097173
873.5	0.00097185
873.6	0.00097195
873.7	0.00097206
873.8	0.00097215
873.9	0.00097222
874	0.00097226
874.1	0.00097225
874.2	0.00097221
874.3	0.00097214
874.4	0.00097207
874.5	0.00097203
874.6	0.00097199
874.7	0.000972
874.8	0.00097208
874.9	0.00097218
875	0.00097232
875.1	0.00097249
875.2	0.00097264
875.3	0.00097273
875.4	0.00097278
875.5	0.00097276
875.6	0.00097272
875.7	0.00097274
875.8	0.00097285
875.9	0.00097302
876	0.00097319
876.1	0.00097328
876.2	0.00097328
876.3	0.00097327
876.4	0.00097333
876.5	0.0009735
876.6	0.00097371
876.7	0.00097388
876.8	0.00097399
876.9	0.0009741
877	0.00097427
877.1	0.00097447
877.2	0.00097464
877.3	0.00097474
877.4	0.0009748
877.5	0.00097497
877.6	0.00097513
877.7	0.00097521
877.8	0.00097536
877.9	0.00097552
878	0.00097558
878.1	0.00097569
878.2	0.0009759
878.3	0.00097606
878.4	0.00097614
878.5	0.00097617
878.6	0.00097628
878.7	0.00097645
878.8	0.00097667
878.9	0.00097688
879	0.00097699
879.1	0.00097704
879.2	0.00097706
879.3	0.00097709
879.4	0.00097717
879.5	0.00097734
879.6	0.00097758
879.7	0.00097787
879.8	0.00097816
879.9	0.00097846
880	0.00097876
880.1	0.00097904
880.2	0.00097929
880.3	0.00097951
880.4	0.00097973
880.5	0.00097994
880.6	0.00098013
880.7	0.00098028
880.8	0.00098037
880.9	0.00098048
881	0.0009806
881.1	0.0009807
881.2	0.00098081
881.3	0.00098092
881.4	0.00098099
881.5	0.00098105
881.6	0.0009811
881.7	0.00098114
881.8	0.00098115
881.9	0.00098117
882	0.0009812
882.1	0.00098117
882.2	0.00098112
882.3	0.00098102
882.4	0.00098095
882.5	0.00098091
882.6	0.00098091
882.7	0.00098091
882.8	0.00098093
882.9	0.00098101
883	0.00098113
883.1	0.00098127
883.2	0.00098147
883.3	0.00098166
883.4	0.00098183
883.5	0.00098192
883.6	0.00098192
883.7	0.00098192
883.8	0.00098193
883.9	0.00098201
884	0.00098219
884.1	0.00098241
884.2	0.00098262
884.3	0.00098274
884.4	0.00098277
884.5	0.00098279
884.6	0.00098289
884.7	0.00098312
884.8	0.00098339
884.9	0.00098357
885	0.00098366
885.1	0.00098365
885.2	0.00098362
885.3	0.00098361
885.4	0.00098358
885.5	0.0009836
885.6	0.0009837
885.7	0.00098383
885.8	0.00098386
885.9	0.00098389
886	0.00098401
886.1	0.000984
886.2	0.00098399
886.3	0.00098412
886.4	0.00098418
886.5	0.00098413
886.6	0.00098411
886.7	0.0009842
886.8	0.00098429
886.9	0.00098427
887	0.00098418
887.1	0.00098411
887.2	0.00098413
887.3	0.00098422
887.4	0.00098429
887.5	0.0009843
887.6	0.00098428
887.7	0.00098421
887.8	0.00098406
887.9	0.00098385
888	0.00098366
888.1	0.00098349
888.2	0.00098334
888.3	0.00098327
888.4	0.00098322
888.5	0.00098319
888.6	0.0009832
888.7	0.00098326
888.8	0.00098327
888.9	0.00098325
889	0.00098326
889.1	0.00098328
889.2	0.00098327
889.3	0.00098325
889.4	0.00098326
889.5	0.00098324
889.6	0.00098319
889.7	0.00098316
889.8	0.00098312
889.9	0.0009831
890	0.0009831
890.1	0.00098311
890.2	0.00098311
890.3	0.00098307
890.4	0.00098305
890.5	0.00098309
890.6	0.00098317
890.7	0.00098328
890.8	0.00098342
890.9	0.00098358
891	0.00098374
891.1	0.00098392
891.2	0.00098411
891.3	0.00098427
891.4	0.00098436
891.5	0.00098442
891.6	0.00098443
891.7	0.00098436
891.8	0.00098431
891.9	0.00098432
892	0.0009844
892.1	0.00098454
892.2	0.00098471
892.3	0.00098486
892.4	0.00098493
892.5	0.00098487
892.6	0.00098479
892.7	0.00098482
892.8	0.00098493
892.9	0.00098509
893	0.00098523
893.1	0.00098526
893.2	0.00098518
893.3	0.00098514
893.4	0.00098519
893.5	0.00098529
893.6	0.00098536
893.7	0.00098543
893.8	0.00098545
893.9	0.0009854
894	0.00098545
894.1	0.00098556
894.2	0.00098559
894.3	0.00098566
894.4	0.0009858
894.5	0.0009858
894.6	0.0009858
894.7	0.00098589
894.8	0.00098598
894.9	0.00098598
895	0.00098597
895.1	0.00098611
895.2	0.00098627
895.3	0.00098636
895.4	0.00098634
895.5	0.00098627
895.6	0.00098624
895.7	0.00098629
895.8	0.00098639
895.9	0.00098654
896	0.00098669
896.1	0.00098679
896.2	0.0009869
896.3	0.00098698
896.4	0.00098698
896.5	0.00098694
896.6	0.00098688
896.7	0.00098678
896.8	0.00098667
896.9	0.0009866
897	0.00098655
897.1	0.00098651
897.2	0.00098649
897.3	0.00098648
897.4	0.00098648
897.5	0.0009865
897.6	0.00098653
897.7	0.00098656
897.8	0.00098659
897.9	0.00098665
898	0.00098673
898.1	0.00098682
898.2	0.00098693
898.3	0.00098703
898.4	0.00098716
898.5	0.0009873
898.6	0.00098746
898.7	0.00098763
898.8	0.00098781
898.9	0.000988
899	0.00098818
899.1	0.00098834
899.2	0.00098849
899.3	0.0009886
899.4	0.00098867
899.5	0.00098869
899.6	0.00098863
899.7	0.00098855
899.8	0.00098848
899.9	0.00098845
900	0.0009885
900.1	0.00098861
900.2	0.00098876
900.3	0.00098895
900.4	0.00098907
900.5	0.00098909
900.6	0.00098902
900.7	0.00098898
900.8	0.00098898
900.9	0.00098907
901	0.00098925
901.1	0.00098938
901.2	0.00098942
901.3	0.00098933
901.4	0.00098925
901.5	0.00098926
901.6	0.00098937
901.7	0.00098952
901.8	0.00098962
901.9	0.00098969
902	0.00098978
902.1	0.00098993
902.2	0.00099008
902.3	0.00099014
902.4	0.00099014
902.5	0.00099024
902.6	0.00099039
902.7	0.00099035
902.8	0.00099037
902.9	0.00099048
903	0.00099049
903.1	0.00099053
903.2	0.00099065
903.3	0.00099076
903.4	0.00099076
903.5	0.00099068
903.6	0.00099068
903.7	0.0009908
903.8	0.00099094
903.9	0.00099104
904	0.00099109
904.1	0.00099107
904.2	0.00099098
904.3	0.00099087
904.4	0.00099079
904.5	0.00099077
904.6	0.00099081
904.7	0.0009909
904.8	0.00099098
904.9	0.00099107
905	0.00099118
905.1	0.00099133
905.2	0.00099151
905.3	0.00099165
905.4	0.00099174
905.5	0.00099183
905.6	0.00099194
905.7	0.00099204
905.8	0.00099212
905.9	0.00099218
906	0.00099223
906.1	0.00099225
906.2	0.00099226
906.3	0.00099224
906.4	0.00099222
906.5	0.00099217
906.6	0.00099213
906.7	0.0009921
906.8	0.00099204
906.9	0.00099195
907	0.00099189
907.1	0.00099186
907.2	0.00099183
907.3	0.00099181
907.4	0.00099184
907.5	0.00099192
907.6	0.00099202
907.7	0.00099215
907.8	0.00099229
907.9	0.00099243
908	0.00099261
908.1	0.00099276
908.2	0.00099287
908.3	0.00099293
908.4	0.00099291
908.5	0.00099286
908.6	0.00099282
908.7	0.00099286
908.8	0.00099298
908.9	0.00099319
909	0.00099339
909.1	0.00099354
909.2	0.00099359
909.3	0.00099353
909.4	0.00099353
909.5	0.00099369
909.6	0.00099389
909.7	0.00099407
909.8	0.00099416
909.9	0.00099412
910	0.0009941
910.1	0.00099418
910.2	0.00099427
910.3	0.00099434
910.4	0.00099439
910.5	0.00099438
910.6	0.00099441
910.7	0.00099454
910.8	0.00099465
910.9	0.0009947
911	0.0009948
911.1	0.0009949
911.2	0.00099493
911.3	0.00099501
911.4	0.00099516
911.5	0.00099521
911.6	0.0009952
911.7	0.00099531
911.8	0.00099548
911.9	0.0009956
912	0.00099567
912.1	0.00099564
912.2	0.00099557
912.3	0.00099562
912.4	0.00099574
912.5	0.00099593
912.6	0.00099613
912.7	0.0009963
912.8	0.00099643
912.9	0.00099655
913	0.00099662
913.1	0.00099664
913.2	0.00099664
913.3	0.00099657
913.4	0.00099648
913.5	0.00099639
913.6	0.00099632
913.7	0.00099627
913.8	0.0009962
913.9	0.00099615
914	0.00099613
914.1	0.00099609
914.2	0.00099606
914.3	0.00099606
914.4	0.00099605
914.5	0.00099609
914.6	0.00099615
914.7	0.00099621
914.8	0.00099624
914.9	0.00099627
915	0.00099633
915.1	0.0009964
915.2	0.00099649
915.3	0.0009966
915.4	0.00099676
915.5	0.00099688
915.6	0.00099698
915.7	0.00099707
915.8	0.00099712
915.9	0.00099713
916	0.00099711
916.1	0.00099702
916.2	0.00099688
916.3	0.00099673
916.4	0.00099661
916.5	0.00099653
916.6	0.00099652
916.7	0.00099654
916.8	0.00099658
916.9	0.00099667
917	0.00099673
917.1	0.00099671
917.2	0.00099662
917.3	0.00099653
917.4	0.00099649
917.5	0.00099651
917.6	0.00099659
917.7	0.00099668
917.8	0.00099668
917.9	0.00099657
918	0.00099651
918.1	0.0009965
918.2	0.00099655
918.3	0.00099665
918.4	0.00099671
918.5	0.00099674
918.6	0.00099675
918.7	0.00099679
918.8	0.00099691
918.9	0.00099706
919	0.00099712
919.1	0.00099708
919.2	0.0009971
919.3	0.00099721
919.4	0.00099725
919.5	0.00099734
919.6	0.00099749
919.7	0.00099751
919.8	0.00099747
919.9	0.00099757
920	0.00099774
920.1	0.0009978
920.2	0.00099777
920.3	0.00099777
920.4	0.00099784
920.5	0.00099794
920.6	0.00099806
920.7	0.00099817
920.8	0.00099821
920.9	0.00099814
921	0.00099799
921.1	0.00099787
921.2	0.00099775
921.3	0.00099764
921.4	0.00099756
921.5	0.00099756
921.6	0.0009976
921.7	0.00099764
921.8	0.00099768
921.9	0.00099771
922	0.00099774
922.1	0.00099779
922.2	0.00099785
922.3	0.00099793
922.4	0.00099797
922.5	0.00099803
922.6	0.00099807
922.7	0.0009981
922.8	0.00099811
922.9	0.00099812
923	0.00099814
923.1	0.00099818
923.2	0.00099821
923.3	0.00099821
923.4	0.00099821
923.5	0.00099825
923.6	0.00099831
923.7	0.0009984
923.8	0.0009985
923.9	0.00099863
924	0.00099878
924.1	0.00099897
924.2	0.00099917
924.3	0.0009994
924.4	0.00099963
924.5	0.00099984
924.6	0.001
924.7	0.0010002
924.8	0.0010002
924.9	0.0010002
925	0.0010002
925.1	0.0010002
925.2	0.0010002
925.3	0.0010004
925.4	0.0010005
925.5	0.0010007
925.6	0.0010009
925.7	0.0010009
925.8	0.0010009
925.9	0.0010008
926	0.0010009
926.1	0.001001
926.2	0.0010012
926.3	0.0010012
926.4	0.0010012
926.5	0.0010012
926.6	0.0010012
926.7	0.0010013
926.8	0.0010014
926.9	0.0010016
927	0.0010018
927.1	0.0010019
927.2	0.0010019
927.3	0.0010019
927.4	0.001002
927.5	0.0010021
927.6	0.0010021
927.7	0.0010022
927.8	0.0010023
927.9	0.0010023
928	0.0010023
928.1	0.0010025
928.2	0.0010027
928.3	0.0010027
928.4	0.0010027
928.5	0.0010028
928.6	0.001003
928.7	0.0010031
928.8	0.0010032
928.9	0.0010032
929	0.0010031
929.1	0.0010031
929.2	0.0010032
929.3	0.0010034
929.4	0.0010037
929.5	0.0010039
929.6	0.0010041
929.7	0.0010043
929.8	0.0010045
929.9	0.0010046
930	0.0010046
930.1	0.0010046
930.2	0.0010047
930.3	0.0010047
930.4	0.0010046
930.5	0.0010046
930.6	0.0010045
930.7	0.0010045
930.8	0.0010045
930.9	0.0010045
931	0.0010046
931.1	0.0010046
931.2	0.0010046
931.3	0.0010047
931.4	0.0010047
931.5	0.0010048
931.6	0.0010048
931.7	0.0010049
931.8	0.0010049
931.9	0.001005
932	0.001005
932.1	0.0010051
932.2	0.0010051
932.3	0.0010051
932.4	0.0010051
932.5	0.001005
932.6	0.0010049
932.7	0.0010047
932.8	0.0010045
932.9	0.0010043
933	0.0010041
933.1	0.0010039
933.2	0.0010038
933.3	0.0010037
933.4	0.0010036
933.5	0.0010036
933.6	0.0010036
933.7	0.0010036
933.8	0.0010034
933.9	0.0010032
934	0.001003
934.1	0.0010029
934.2	0.0010028
934.3	0.0010028
934.4	0.0010029
934.5	0.0010027
934.6	0.0010025
934.7	0.0010023
934.8	0.0010023
934.9	0.0010023
935	0.0010023
935.1	0.0010023
935.2	0.0010023
935.3	0.0010022
935.4	0.0010022
935.5	0.0010023
935.6	0.0010023
935.7	0.0010022
935.8	0.0010021
935.9	0.001002
936	0.001002
936.1	0.0010019
936.2	0.0010019
936.3	0.0010019
936.4	0.0010018
936.5	0.0010018
936.6	0.0010018
936.7	0.0010018
936.8	0.0010017
936.9	0.0010016
937	0.0010015
937.1	0.0010016
937.2	0.0010017
937.3	0.0010017
937.4	0.0010017
937.5	0.0010016
937.6	0.0010014
937.7	0.0010014
937.8	0.0010014
937.9	0.0010014
938	0.0010015
938.1	0.0010017
938.2	0.0010018
938.3	0.0010019
938.4	0.0010021
938.5	0.0010022
938.6	0.0010024
938.7	0.0010025
938.8	0.0010026
938.9	0.0010026
939	0.0010027
939.1	0.0010028
939.2	0.0010028
939.3	0.0010028
939.4	0.0010028
939.5	0.0010029
939.6	0.0010029
939.7	0.0010029
939.8	0.0010028
939.9	0.0010028
940	0.0010028
940.1	0.0010027
940.2	0.0010027
940.3	0.0010026
940.4	0.0010024
940.5	0.0010023
940.6	0.0010022
940.7	0.001002
940.8	0.0010018
940.9	0.0010017
941	0.0010015
941.1	0.0010014
941.2	0.0010013
941.3	0.0010013
941.4	0.0010013
941.5	0.0010014
941.6	0.0010014
941.7	0.0010015
941.8	0.0010016
941.9	0.0010015
942	0.0010014
942.1	0.0010013
942.2	0.0010011
942.3	0.0010011
942.4	0.0010012
942.5	0.0010013
942.6	0.0010014
942.7	0.0010014
942.8	0.0010012
942.9	0.0010012
943	0.0010011
943.1	0.0010012
943.2	0.0010013
943.3	0.0010013
943.4	0.0010012
943.5	0.0010011
943.6	0.0010009
943.7	0.0010008
943.8	0.0010008
943.9	0.0010008
944	0.0010008
944.1	0.0010006
944.2	0.0010005
944.3	0.0010005
944.4	0.0010004
944.5	0.0010003
944.6	0.0010003
944.7	0.0010002
944.8	0.00099996
944.9	0.0009999
945	0.00099992
945.1	0.00099986
945.2	0.00099974
945.3	0.00099956
945.4	0.00099944
945.5	0.0009994
945.6	0.00099937
945.7	0.00099932
945.8	0.00099921
945.9	0.00099904
946	0.00099885
946.1	0.0009986
946.2	0.00099836
946.3	0.00099822
946.4	0.00099815
946.5	0.0009981
946.6	0.00099811
946.7	0.00099813
946.8	0.00099813
946.9	0.0009981
947	0.00099811
947.1	0.00099811
947.2	0.00099809
947.3	0.0009981
947.4	0.00099811
947.5	0.00099807
947.6	0.00099801
947.7	0.00099797
947.8	0.00099788
947.9	0.00099776
948	0.00099766
948.1	0.00099754
948.2	0.00099737
948.3	0.00099715
948.4	0.00099692
948.5	0.00099672
948.6	0.00099652
948.7	0.00099633
948.8	0.00099614
948.9	0.00099593
949	0.00099574
949.1	0.00099558
949.2	0.00099545
949.3	0.00099536
949.4	0.00099532
949.5	0.00099529
949.6	0.00099527
949.7	0.0009953
949.8	0.00099532
949.9	0.00099534
950	0.0009953
950.1	0.00099517
950.2	0.00099499
950.3	0.0009948
950.4	0.00099465
950.5	0.00099458
950.6	0.00099458
950.7	0.00099463
950.8	0.00099468
950.9	0.00099463
951	0.00099446
951.1	0.00099429
951.2	0.0009942
951.3	0.00099423
951.4	0.00099431
951.5	0.00099431
951.6	0.00099419
951.7	0.000994
951.8	0.00099382
951.9	0.0009937
952	0.00099362
952.1	0.00099349
952.2	0.00099329
952.3	0.00099318
952.4	0.00099315
952.5	0.00099305
952.6	0.0009929
952.7	0.00099291
952.8	0.00099293
952.9	0.00099277
953	0.0009927
953.1	0.00099271
953.2	0.00099261
953.3	0.00099246
953.4	0.00099241
953.5	0.00099244
953.6	0.00099247
953.7	0.00099243
953.8	0.00099229
953.9	0.0009921
954	0.00099199
954.1	0.00099201
954.2	0.00099208
954.3	0.00099214
954.4	0.00099219
954.5	0.00099224
954.6	0.00099226
954.7	0.00099226
954.8	0.00099222
954.9	0.00099213
955	0.00099201
955.1	0.00099187
955.2	0.00099172
955.3	0.00099158
955.4	0.00099144
955.5	0.00099135
955.6	0.00099127
955.7	0.00099119
955.8	0.00099113
955.9	0.00099106
956	0.00099103
956.1	0.00099099
956.2	0.00099097
956.3	0.00099098
956.4	0.00099097
956.5	0.00099098
956.6	0.00099104
956.7	0.00099109
956.8	0.00099112
956.9	0.00099117
957	0.00099125
957.1	0.00099127
957.2	0.00099129
957.3	0.00099128
957.4	0.00099123
957.5	0.00099116
957.6	0.00099101
957.7	0.00099081
957.8	0.00099059
957.9	0.00099039
958	0.00099026
958.1	0.0009902
958.2	0.00099021
958.3	0.00099026
958.4	0.00099033
958.5	0.00099039
958.6	0.00099045
958.7	0.00099041
958.8	0.00099033
958.9	0.00099023
959	0.00099014
959.1	0.00099015
959.2	0.00099022
959.3	0.00099032
959.4	0.00099036
959.5	0.00099032
959.6	0.00099025
959.7	0.00099025
959.8	0.00099033
959.9	0.00099043
960	0.00099055
960.1	0.00099057
960.2	0.00099052
960.3	0.00099048
960.4	0.0009905
960.5	0.00099058
960.6	0.00099069
960.7	0.0009907
960.8	0.00099066
960.9	0.00099075
961	0.00099084
961.1	0.00099078
961.2	0.00099079
961.3	0.00099089
961.4	0.00099084
961.5	0.00099079
961.6	0.00099088
961.7	0.00099098
961.8	0.00099098
961.9	0.00099087
962	0.00099073
962.1	0.00099071
962.2	0.00099078
962.3	0.00099088
962.4	0.00099094
962.5	0.00099092
962.6	0.00099088
962.7	0.00099071
962.8	0.00099048
962.9	0.00099028
963	0.00099011
963.1	0.00098997
963.2	0.00098987
963.3	0.00098976
963.4	0.00098961
963.5	0.00098948
963.6	0.00098939
963.7	0.00098933
963.8	0.00098925
963.9	0.00098916
964	0.0009891
964.1	0.00098903
964.2	0.00098896
964.3	0.00098889
964.4	0.00098883
964.5	0.00098878
964.6	0.00098872
964.7	0.00098869
964.8	0.00098868
964.9	0.00098866
965	0.00098866
965.1	0.00098869
965.2	0.00098874
965.3	0.00098876
965.4	0.00098883
965.5	0.00098898
965.6	0.00098918
965.7	0.00098938
965.8	0.00098954
965.9	0.00098969
966	0.00098984
966.1	0.00099
966.2	0.00099015
966.3	0.00099021
966.4	0.0009902
966.5	0.00099016
966.6	0.0009901
966.7	0.00099006
966.8	0.00099012
966.9	0.00099023
967	0.00099038
967.1	0.00099054
967.2	0.0009906
967.3	0.00099052
967.4	0.00099039
967.5	0.00099031
967.6	0.00099033
967.7	0.00099045
967.8	0.00099055
967.9	0.00099053
968	0.00099042
968.1	0.00099031
968.2	0.00099028
968.3	0.00099034
968.4	0.00099045
968.5	0.00099051
968.6	0.00099053
968.7	0.00099057
968.8	0.00099064
968.9	0.00099073
969	0.00099079
969.1	0.00099077
969.2	0.00099079
969.3	0.00099082
969.4	0.00099074
969.5	0.00099077
969.6	0.00099086
969.7	0.00099078
969.8	0.00099069
969.9	0.00099076
970	0.00099084
970.1	0.00099084
970.2	0.00099075
970.3	0.00099063
970.4	0.00099062
970.5	0.0009907
970.6	0.00099079
970.7	0.00099082
970.8	0.00099079
970.9	0.00099067
971	0.0009905
971.1	0.00099029
971.2	0.00099009
971.3	0.00098993
971.4	0.00098977
971.5	0.00098968
971.6	0.00098961
971.7	0.00098955
971.8	0.0009895
971.9	0.00098947
972	0.00098944
972.1	0.00098943
972.2	0.00098944
972.3	0.00098941
972.4	0.00098938
972.5	0.00098936
972.6	0.00098933
972.7	0.00098931
972.8	0.00098927
972.9	0.00098923
973	0.00098919
973.1	0.00098917
973.2	0.00098917
973.3	0.00098919
973.4	0.00098924
973.5	0.00098929
973.6	0.00098934
973.7	0.00098942
973.8	0.00098952
973.9	0.00098964
974	0.00098976
974.1	0.00098993
974.2	0.00099011
974.3	0.0009903
974.4	0.00099048
974.5	0.00099063
974.6	0.00099071
974.7	0.00099066
974.8	0.00099058
974.9	0.00099052
975	0.00099048
975.1	0.00099051
975.2	0.00099061
975.3	0.00099073
975.4	0.00099086
975.5	0.00099095
975.6	0.00099093
975.7	0.00099078
975.8	0.00099064
975.9	0.00099059
976	0.00099063
976.1	0.00099073
976.2	0.00099077
976.3	0.00099066
976.4	0.00099049
976.5	0.00099041
976.6	0.00099043
976.7	0.00099048
976.8	0.00099053
976.9	0.00099059
977	0.00099065
977.1	0.00099074
977.2	0.00099082
977.3	0.00099078
977.4	0.00099069
977.5	0.00099072
977.6	0.00099076
977.7	0.00099066
977.8	0.00099061
977.9	0.00099062
978	0.00099051
978.1	0.00099044
978.2	0.00099048
978.3	0.00099046
978.4	0.00099036
978.5	0.00099022
978.6	0.00099014
978.7	0.00099017
978.8	0.00099021
978.9	0.00099019
979	0.0009901
979.1	0.00098996
979.2	0.00098979
979.3	0.0009896
979.4	0.00098945
979.5	0.00098938
979.6	0.0009894
979.7	0.00098946
979.8	0.00098952
979.9	0.00098959
980	0.00098967
980.1	0.00098976
980.2	0.00098984
980.3	0.00098993
980.4	0.00099001
980.5	0.00099007
980.6	0.00099015
980.7	0.00099018
980.8	0.00099017
980.9	0.00099016
981	0.00099015
981.1	0.00099011
981.2	0.00099007
981.3	0.00099002
981.4	0.00098994
981.5	0.00098986
981.6	0.00098977
981.7	0.00098966
981.8	0.00098951
981.9	0.00098937
982	0.00098925
982.1	0.00098912
982.2	0.00098899
982.3	0.0009889
982.4	0.00098883
982.5	0.00098878
982.6	0.00098878
982.7	0.00098881
982.8	0.0009889
982.9	0.00098901
983	0.0009891
983.1	0.00098921
983.2	0.00098929
983.3	0.00098929
983.4	0.00098923
983.5	0.0009891
983.6	0.00098896
983.7	0.00098893
983.8	0.00098894
983.9	0.00098902
984	0.00098916
984.1	0.0009892
984.2	0.00098915
984.3	0.00098902
984.4	0.00098897
984.5	0.00098903
984.6	0.00098913
984.7	0.00098924
984.8	0.00098927
984.9	0.00098916
985	0.00098909
985.1	0.00098912
985.2	0.00098921
985.3	0.00098933
985.4	0.00098942
985.5	0.00098948
985.6	0.00098947
985.7	0.00098953
985.8	0.00098968
985.9	0.00098974
986	0.00098976
986.1	0.00098991
986.2	0.00099006
986.3	0.00099009
986.4	0.00099016
986.5	0.00099033
986.6	0.00099041
986.7	0.00099046
986.8	0.00099057
986.9	0.00099077
987	0.00099099
987.1	0.00099118
987.2	0.00099129
987.3	0.00099132
987.4	0.00099137
987.5	0.00099151
987.6	0.00099172
987.7	0.00099195
987.8	0.00099218
987.9	0.00099242
988	0.00099265
988.1	0.00099288
988.2	0.00099313
988.3	0.00099336
988.4	0.00099352
988.5	0.00099363
988.6	0.00099371
988.7	0.00099381
988.8	0.00099392
988.9	0.00099402
989	0.00099411
989.1	0.00099419
989.2	0.00099427
989.3	0.00099437
989.4	0.00099448
989.5	0.00099464
989.6	0.00099483
989.7	0.00099497
989.8	0.00099509
989.9	0.00099525
990	0.0009954
990.1	0.00099553
990.2	0.00099565
990.3	0.00099574
990.4	0.00099579
990.5	0.00099582
990.6	0.00099581
990.7	0.00099576
990.8	0.00099572
990.9	0.00099565
991	0.00099554
991.1	0.00099544
991.2	0.00099538
991.3	0.00099538
991.4	0.0009954
991.5	0.00099548
991.6	0.00099562
991.7	0.00099579
991.8	0.00099589
991.9	0.00099596
992	0.00099596
992.1	0.00099586
992.2	0.00099577
992.3	0.00099579
992.4	0.00099592
992.5	0.00099608
992.6	0.00099621
992.7	0.00099628
992.8	0.00099622
992.9	0.00099616
993	0.00099623
993.1	0.00099638
993.2	0.00099655
993.3	0.00099665
993.4	0.00099663
993.5	0.00099654
993.6	0.00099643
993.7	0.00099633
993.8	0.00099632
993.9	0.00099638
994	0.00099644
994.1	0.00099635
994.2	0.00099628
994.3	0.00099635
994.4	0.00099636
994.5	0.00099631
994.6	0.00099634
994.7	0.00099635
994.8	0.00099623
994.9	0.00099619
995	0.00099627
995.1	0.00099631
995.2	0.00099627
995.3	0.00099614
995.4	0.000996
995.5	0.00099594
995.6	0.00099597
995.7	0.00099602
995.8	0.00099604
995.9	0.00099599
996	0.00099591
996.1	0.0009958
996.2	0.00099562
996.3	0.00099542
996.4	0.00099522
996.5	0.00099499
996.6	0.0009948
996.7	0.00099465
996.8	0.0009945
996.9	0.0009944
997	0.00099432
997.1	0.00099423
997.2	0.00099414
997.3	0.00099403
997.4	0.00099394
997.5	0.00099388
997.6	0.00099385
997.7	0.0009938
997.8	0.00099372
997.9	0.00099365
998	0.0009936
998.1	0.00099358
998.2	0.00099358
998.3	0.00099359
998.4	0.0009936
998.5	0.00099362
998.6	0.0009937
998.7	0.00099381
998.8	0.00099397
998.9	0.00099419
999	0.00099443
999.1	0.00099469
999.2	0.00099493
999.3	0.00099515
999.4	0.00099537
999.5	0.00099552
999.6	0.00099559
999.7	0.00099564
999.8	0.00099564
999.9	0.00099565
1000	0.00099572


==> SashaEpoch0down/VoltEst.txt <==
200	200.1	200.2	200.3	200.4	200.5	200.6	200.7	200.8	200.9	201	201.1	201.2	201.3	201.4	201.5	201.6	201.7	201.8	201.9	202	202.1	202.2	202.3	202.4	202.5	202.6	202.7	202.8	202.9	203	203.1	203.2	203.3	203.4	203.5	203.6	203.7	203.8	203.9	204	204.1	204.2	204.3	204.4	204.5	204.6	204.7	204.8	204.9	205	205.1	205.2	205.3	205.4	205.5	205.6	205.7	205.8	205.9	206	206.1	206.2	206.3	206.4	206.5	206.6	206.7	206.8	206.9	207	207.1	207.2	207.3	207.4	207.5	207.6	207.7	207.8	207.9	208	208.1	208.2	208.3	208.4	208.5	208.6	208.7	208.8	208.9	209	209.1	209.2	209.3	209.4	209.5	209.6	209.7	209.8	209.9	210	210.1	210.2	210.3	210.4	210.5	210.6	210.7	210.8	210.9	211	211.1	211.2	211.3	211.4	211.5	211.6	211.7	211.8	211.9	212	212.1	212.2	212.3	212.4	212.5	212.6	212.7	212.8	212.9	213	213.1	213.2	213.3	213.4	213.5	213.6	213.7	213.8	213.9	214	214.1	214.2	214.3	214.4	214.5	214.6	214.7	214.8	214.9	215	215.1	215.2	215.3	215.4	215.5	215.6	215.7	215.8	215.9	216	216.1	216.2	216.3	216.4	216.5	216.6	216.7	216.8	216.9	217	217.1	217.2	217.3	217.4	217.5	217.6	217.7	217.8	217.9	218	218.1	218.2	218.3	218.4	218.5	218.6	218.7	218.8	218.9	219	219.1	219.2	219.3	219.4	219.5	219.6	219.7	219.8	219.9	220	220.1	220.2	220.3	220.4	220.5	220.6	220.7	220.8	220.9	221	221.1	221.2	221.3	221.4	221.5	221.6	221.7	221.8	221.9	222	222.1	222.2	222.3	222.4	222.5	222.6	222.7	222.8	222.9	223	223.1	223.2	223.3	223.4	223.5	223.6	223.7	223.8	223.9	224	224.1	224.2	224.3	224.4	224.5	224.6	224.7	224.8	224.9	225	225.1	225.2	225.3	225.4	225.5	225.6	225.7	225.8	225.9	226	226.1	226.2	226.3	226.4	226.5	226.6	226.7	226.8	226.9	227	227.1	227.2	227.3	227.4	227.5	227.6	227.7	227.8	227.9	228	228.1	228.2	228.3	228.4	228.5	228.6	228.7	228.8	228.9	229	229.1	229.2	229.3	229.4	229.5	229.6	229.7	229.8	229.9	230	230.1	230.2	230.3	230.4	230.5	230.6	230.7	230.8	230.9	231	231.1	231.2	231.3	231.4	231.5	231.6	231.7	231.8	231.9	232	232.1	232.2	232.3	232.4	232.5	232.6	232.7	232.8	232.9	233	233.1	233.2	233.3	233.4	233.5	233.6	233.7	233.8	233.9	234	234.1	234.2	234.3	234.4	234.5	234.6	234.7	234.8	234.9	235	235.1	235.2	235.3	235.4	235.5	235.6	235.7	235.8	235.9	236	236.1	236.2	236.3	236.4	236.5	236.6	236.7	236.8	236.9	237	237.1	237.2	237.3	237.4	237.5	237.6	237.7	237.8	237.9	238	238.1	238.2	238.3	238.4	238.5	238.6	238.7	238.8	238.9	239	239.1	239.2	239.3	239.4	239.5	239.6	239.7	239.8	239.9	240	240.1	240.2	240.3	240.4	240.5	240.6	240.7	240.8	240.9	241	241.1	241.2	241.3	241.4	241.5	241.6	241.7	241.8	241.9	242	242.1	242.2	242.3	242.4	242.5	242.6	242.7	242.8	242.9	243	243.1	243.2	243.3	243.4	243.5	243.6	243.7	243.8	243.9	244	244.1	244.2	244.3	244.4	244.5	244.6	244.7	244.8	244.9	245	245.1	245.2	245.3	245.4	245.5	245.6	245.7	245.8	245.9	246	246.1	246.2	246.3	246.4	246.5	246.6	246.7	246.8	246.9	247	247.1	247.2	247.3	247.4	247.5	247.6	247.7	247.8	247.9	248	248.1	248.2	248.3	248.4	248.5	248.6	248.7	248.8	248.9	249	249.1	249.2	249.3	249.4	249.5	249.6	249.7	249.8	249.9	250	250.1	250.2	250.3	250.4	250.5	250.6	250.7	250.8	250.9	251	251.1	251.2	251.3	251.4	251.5	251.6	251.7	251.8	251.9	252	252.1	252.2	252.3	252.4	252.5	252.6	252.7	252.8	252.9	253	253.1	253.2	253.3	253.4	253.5	253.6	253.7	253.8	253.9	254	254.1	254.2	254.3	254.4	254.5	254.6	254.7	254.8	254.9	255	255.1	255.2	255.3	255.4	255.5	255.6	255.7	255.8	255.9	256	256.1	256.2	256.3	256.4	256.5	256.6	256.7	256.8	256.9	257	257.1	257.2	257.3	257.4	257.5	257.6	257.7	257.8	257.9	258	258.1	258.2	258.3	258.4	258.5	258.6	258.7	258.8	258.9	259	259.1	259.2	259.3	259.4	259.5	259.6	259.7	259.8	259.9	260	260.1	260.2	260.3	260.4	260.5	260.6	260.7	260.8	260.9	261	261.1	261.2	261.3	261.4	261.5	261.6	261.7	261.8	261.9	262	262.1	262.2	262.3	262.4	262.5	262.6	262.7	262.8	262.9	263	263.1	263.2	263.3	263.4	263.5	263.6	263.7	263.8	263.9	264	264.1	264.2	264.3	264.4	264.5	264.6	264.7	264.8	264.9	265	265.1	265.2	265.3	265.4	265.5	265.6	265.7	265.8	265.9	266	266.1	266.2	266.3	266.4	266.5	266.6	266.7	266.8	266.9	267	267.1	267.2	267.3	267.4	267.5	267.6	267.7	267.8	267.9	268	268.1	268.2	268.3	268.4	268.5	268.6	268.7	268.8	268.9	269	269.1	269.2	269.3	269.4	269.5	269.6	269.7	269.8	269.9	270	270.1	270.2	270.3	270.4	270.5	270.6	270.7	270.8	270.9	271	271.1	271.2	271.3	271.4	271.5	271.6	271.7	271.8	271.9	272	272.1	272.2	272.3	272.4	272.5	272.6	272.7	272.8	272.9	273	273.1	273.2	273.3	273.4	273.5	273.6	273.7	273.8	273.9	274	274.1	274.2	274.3	274.4	274.5	274.6	274.7	274.8	274.9	275	275.1	275.2	275.3	275.4	275.5	275.6	275.7	275.8	275.9	276	276.1	276.2	276.3	276.4	276.5	276.6	276.7	276.8	276.9	277	277.1	277.2	277.3	277.4	277.5	277.6	277.7	277.8	277.9	278	278.1	278.2	278.3	278.4	278.5	278.6	278.7	278.8	278.9	279	279.1	279.2	279.3	279.4	279.5	279.6	279.7	279.8	279.9	280	280.1	280.2	280.3	280.4	280.5	280.6	280.7	280.8	280.9	281	281.1	281.2	281.3	281.4	281.5	281.6	281.7	281.8	281.9	282	282.1	282.2	282.3	282.4	282.5	282.6	282.7	282.8	282.9	283	283.1	283.2	283.3	283.4	283.5	283.6	283.7	283.8	283.9	284	284.1	284.2	284.3	284.4	284.5	284.6	284.7	284.8	284.9	285	285.1	285.2	285.3	285.4	285.5	285.6	285.7	285.8	285.9	286	286.1	286.2	286.3	286.4	286.5	286.6	286.7	286.8	286.9	287	287.1	287.2	287.3	287.4	287.5	287.6	287.7	287.8	287.9	288	288.1	288.2	288.3	288.4	288.5	288.6	288.7	288.8	288.9	289	289.1	289.2	289.3	289.4	289.5	289.6	289.7	289.8	289.9	290	290.1	290.2	290.3	290.4	290.5	290.6	290.7	290.8	290.9	291	291.1	291.2	291.3	291.4	291.5	291.6	291.7	291.8	291.9	292	292.1	292.2	292.3	292.4	292.5	292.6	292.7	292.8	292.9	293	293.1	293.2	293.3	293.4	293.5	293.6	293.7	293.8	293.9	294	294.1	294.2	294.3	294.4	294.5	294.6	294.7	294.8	294.9	295	295.1	295.2	295.3	295.4	295.5	295.6	295.7	295.8	295.9	296	296.1	296.2	296.3	296.4	296.5	296.6	296.7	296.8	296.9	297	297.1	297.2	297.3	297.4	297.5	297.6	297.7	297.8	297.9	298	298.1	298.2	298.3	298.4	298.5	298.6	298.7	298.8	298.9	299	299.1	299.2	299.3	299.4	299.5	299.6	299.7	299.8	299.9	300	300.1	300.2	300.3	300.4	300.5	300.6	300.7	300.8	300.9	301	301.1	301.2	301.3	301.4	301.5	301.6	301.7	301.8	301.9	302	302.1	302.2	302.3	302.4	302.5	302.6	302.7	302.8	302.9	303	303.1	303.2	303.3	303.4	303.5	303.6	303.7	303.8	303.9	304	304.1	304.2	304.3	304.4	304.5	304.6	304.7	304.8	304.9	305	305.1	305.2	305.3	305.4	305.5	305.6	305.7	305.8	305.9	306	306.1	306.2	306.3	306.4	306.5	306.6	306.7	306.8	306.9	307	307.1	307.2	307.3	307.4	307.5	307.6	307.7	307.8	307.9	308	308.1	308.2	308.3	308.4	308.5	308.6	308.7	308.8	308.9	309	309.1	309.2	309.3	309.4	309.5	309.6	309.7	309.8	309.9	310	310.1	310.2	310.3	310.4	310.5	310.6	310.7	310.8	310.9	311	311.1	311.2	311.3	311.4	311.5	311.6	311.7	311.8	311.9	312	312.1	312.2	312.3	312.4	312.5	312.6	312.7	312.8	312.9	313	313.1	313.2	313.3	313.4	313.5	313.6	313.7	313.8	313.9	314	314.1	314.2	314.3	314.4	314.5	314.6	314.7	314.8	314.9	315	315.1	315.2	315.3	315.4	315.5	315.6	315.7	315.8	315.9	316	316.1	316.2	316.3	316.4	316.5	316.6	316.7	316.8	316.9	317	317.1	317.2	317.3	317.4	317.5	317.6	317.7	317.8	317.9	318	318.1	318.2	318.3	318.4	318.5	318.6	318.7	318.8	318.9	319	319.1	319.2	319.3	319.4	319.5	319.6	319.7	319.8	319.9	320	320.1	320.2	320.3	320.4	320.5	320.6	320.7	320.8	320.9	321	321.1	321.2	321.3	321.4	321.5	321.6	321.7	321.8	321.9	322	322.1	322.2	322.3	322.4	322.5	322.6	322.7	322.8	322.9	323	323.1	323.2	323.3	323.4	323.5	323.6	323.7	323.8	323.9	324	324.1	324.2	324.3	324.4	324.5	324.6	324.7	324.8	324.9	325	325.1	325.2	325.3	325.4	325.5	325.6	325.7	325.8	325.9	326	326.1	326.2	326.3	326.4	326.5	326.6	326.7	326.8	326.9	327	327.1	327.2	327.3	327.4	327.5	327.6	327.7	327.8	327.9	328	328.1	328.2	328.3	328.4	328.5	328.6	328.7	328.8	328.9	329	329.1	329.2	329.3	329.4	329.5	329.6	329.7	329.8	329.9	330	330.1	330.2	330.3	330.4	330.5	330.6	330.7	330.8	330.9	331	331.1	331.2	331.3	331.4	331.5	331.6	331.7	331.8	331.9	332	332.1	332.2	332.3	332.4	332.5	332.6	332.7	332.8	332.9	333	333.1	333.2	333.3	333.4	333.5	333.6	333.7	333.8	333.9	334	334.1	334.2	334.3	334.4	334.5	334.6	334.7	334.8	334.9	335	335.1	335.2	335.3	335.4	335.5	335.6	335.7	335.8	335.9	336	336.1	336.2	336.3	336.4	336.5	336.6	336.7	336.8	336.9	337	337.1	337.2	337.3	337.4	337.5	337.6	337.7	337.8	337.9	338	338.1	338.2	338.3	338.4	338.5	338.6	338.7	338.8	338.9	339	339.1	339.2	339.3	339.4	339.5	339.6	339.7	339.8	339.9	340	340.1	340.2	340.3	340.4	340.5	340.6	340.7	340.8	340.9	341	341.1	341.2	341.3	341.4	341.5	341.6	341.7	341.8	341.9	342	342.1	342.2	342.3	342.4	342.5	342.6	342.7	342.8	342.9	343	343.1	343.2	343.3	343.4	343.5	343.6	343.7	343.8	343.9	344	344.1	344.2	344.3	344.4	344.5	344.6	344.7	344.8	344.9	345	345.1	345.2	345.3	345.4	345.5	345.6	345.7	345.8	345.9	346	346.1	346.2	346.3	346.4	346.5	346.6	346.7	346.8	346.9	347	347.1	347.2	347.3	347.4	347.5	347.6	347.7	347.8	347.9	348	348.1	348.2	348.3	348.4	348.5	348.6	348.7	348.8	348.9	349	349.1	349.2	349.3	349.4	349.5	349.6	349.7	349.8	349.9	350	350.1	350.2	350.3	350.4	350.5	350.6	350.7	350.8	350.9	351	351.1	351.2	351.3	351.4	351.5	351.6	351.7	351.8	351.9	352	352.1	352.2	352.3	352.4	352.5	352.6	352.7	352.8	352.9	353	353.1	353.2	353.3	353.4	353.5	353.6	353.7	353.8	353.9	354	354.1	354.2	354.3	354.4	354.5	354.6	354.7	354.8	354.9	355	355.1	355.2	355.3	355.4	355.5	355.6	355.7	355.8	355.9	356	356.1	356.2	356.3	356.4	356.5	356.6	356.7	356.8	356.9	357	357.1	357.2	357.3	357.4	357.5	357.6	357.7	357.8	357.9	358	358.1	358.2	358.3	358.4	358.5	358.6	358.7	358.8	358.9	359	359.1	359.2	359.3	359.4	359.5	359.6	359.7	359.8	359.9	360	360.1	360.2	360.3	360.4	360.5	360.6	360.7	360.8	360.9	361	361.1	361.2	361.3	361.4	361.5	361.6	361.7	361.8	361.9	362	362.1	362.2	362.3	362.4	362.5	362.6	362.7	362.8	362.9	363	363.1	363.2	363.3	363.4	363.5	363.6	363.7	363.8	363.9	364	364.1	364.2	364.3	364.4	364.5	364.6	364.7	364.8	364.9	365	365.1	365.2	365.3	365.4	365.5	365.6	365.7	365.8	365.9	366	366.1	366.2	366.3	366.4	366.5	366.6	366.7	366.8	366.9	367	367.1	367.2	367.3	367.4	367.5	367.6	367.7	367.8	367.9	368	368.1	368.2	368.3	368.4	368.5	368.6	368.7	368.8	368.9	369	369.1	369.2	369.3	369.4	369.5	369.6	369.7	369.8	369.9	370	370.1	370.2	370.3	370.4	370.5	370.6	370.7	370.8	370.9	371	371.1	371.2	371.3	371.4	371.5	371.6	371.7	371.8	371.9	372	372.1	372.2	372.3	372.4	372.5	372.6	372.7	372.8	372.9	373	373.1	373.2	373.3	373.4	373.5	373.6	373.7	373.8	373.9	374	374.1	374.2	374.3	374.4	374.5	374.6	374.7	374.8	374.9	375	375.1	375.2	375.3	375.4	375.5	375.6	375.7	375.8	375.9	376	376.1	376.2	376.3	376.4	376.5	376.6	376.7	376.8	376.9	377	377.1	377.2	377.3	377.4	377.5	377.6	377.7	377.8	377.9	378	378.1	378.2	378.3	378.4	378.5	378.6	378.7	378.8	378.9	379	379.1	379.2	379.3	379.4	379.5	379.6	379.7	379.8	379.9	380	380.1	380.2	380.3	380.4	380.5	380.6	380.7	380.8	380.9	381	381.1	381.2	381.3	381.4	381.5	381.6	381.7	381.8	381.9	382	382.1	382.2	382.3	382.4	382.5	382.6	382.7	382.8	382.9	383	383.1	383.2	383.3	383.4	383.5	383.6	383.7	383.8	383.9	384	384.1	384.2	384.3	384.4	384.5	384.6	384.7	384.8	384.9	385	385.1	385.2	385.3	385.4	385.5	385.6	385.7	385.8	385.9	386	386.1	386.2	386.3	386.4	386.5	386.6	386.7	386.8	386.9	387	387.1	387.2	387.3	387.4	387.5	387.6	387.7	387.8	387.9	388	388.1	388.2	388.3	388.4	388.5	388.6	388.7	388.8	388.9	389	389.1	389.2	389.3	389.4	389.5	389.6	389.7	389.8	389.9	390	390.1	390.2	390.3	390.4	390.5	390.6	390.7	390.8	390.9	391	391.1	391.2	391.3	391.4	391.5	391.6	391.7	391.8	391.9	392	392.1	392.2	392.3	392.4	392.5	392.6	392.7	392.8	392.9	393	393.1	393.2	393.3	393.4	393.5	393.6	393.7	393.8	393.9	394	394.1	394.2	394.3	394.4	394.5	394.6	394.7	394.8	394.9	395	395.1	395.2	395.3	395.4	395.5	395.6	395.7	395.8	395.9	396	396.1	396.2	396.3	396.4	396.5	396.6	396.7	396.8	396.9	397	397.1	397.2	397.3	397.4	397.5	397.6	397.7	397.8	397.9	398	398.1	398.2	398.3	398.4	398.5	398.6	398.7	398.8	398.9	399	399.1	399.2	399.3	399.4	399.5	399.6	399.7	399.8	399.9	400	400.1	400.2	400.3	400.4	400.5	400.6	400.7	400.8	400.9	401	401.1	401.2	401.3	401.4	401.5	401.6	401.7	401.8	401.9	402	402.1	402.2	402.3	402.4	402.5	402.6	402.7	402.8	402.9	403	403.1	403.2	403.3	403.4	403.5	403.6	403.7	403.8	403.9	404	404.1	404.2	404.3	404.4	404.5	404.6	404.7	404.8	404.9	405	405.1	405.2	405.3	405.4	405.5	405.6	405.7	405.8	405.9	406	406.1	406.2	406.3	406.4	406.5	406.6	406.7	406.8	406.9	407	407.1	407.2	407.3	407.4	407.5	407.6	407.7	407.8	407.9	408	408.1	408.2	408.3	408.4	408.5	408.6	408.7	408.8	408.9	409	409.1	409.2	409.3	409.4	409.5	409.6	409.7	409.8	409.9	410	410.1	410.2	410.3	410.4	410.5	410.6	410.7	410.8	410.9	411	411.1	411.2	411.3	411.4	411.5	411.6	411.7	411.8	411.9	412	412.1	412.2	412.3	412.4	412.5	412.6	412.7	412.8	412.9	413	413.1	413.2	413.3	413.4	413.5	413.6	413.7	413.8	413.9	414	414.1	414.2	414.3	414.4	414.5	414.6	414.7	414.8	414.9	415	415.1	415.2	415.3	415.4	415.5	415.6	415.7	415.8	415.9	416	416.1	416.2	416.3	416.4	416.5	416.6	416.7	416.8	416.9	417	417.1	417.2	417.3	417.4	417.5	417.6	417.7	417.8	417.9	418	418.1	418.2	418.3	418.4	418.5	418.6	418.7	418.8	418.9	419	419.1	419.2	419.3	419.4	419.5	419.6	419.7	419.8	419.9	420	420.1	420.2	420.3	420.4	420.5	420.6	420.7	420.8	420.9	421	421.1	421.2	421.3	421.4	421.5	421.6	421.7	421.8	421.9	422	422.1	422.2	422.3	422.4	422.5	422.6	422.7	422.8	422.9	423	423.1	423.2	423.3	423.4	423.5	423.6	423.7	423.8	423.9	424	424.1	424.2	424.3	424.4	424.5	424.6	424.7	424.8	424.9	425	425.1	425.2	425.3	425.4	425.5	425.6	425.7	425.8	425.9	426	426.1	426.2	426.3	426.4	426.5	426.6	426.7	426.8	426.9	427	427.1	427.2	427.3	427.4	427.5	427.6	427.7	427.8	427.9	428	428.1	428.2	428.3	428.4	428.5	428.6	428.7	428.8	428.9	429	429.1	429.2	429.3	429.4	429.5	429.6	429.7	429.8	429.9	430	430.1	430.2	430.3	430.4	430.5	430.6	430.7	430.8	430.9	431	431.1	431.2	431.3	431.4	431.5	431.6	431.7	431.8	431.9	432	432.1	432.2	432.3	432.4	432.5	432.6	432.7	432.8	432.9	433	433.1	433.2	433.3	433.4	433.5	433.6	433.7	433.8	433.9	434	434.1	434.2	434.3	434.4	434.5	434.6	434.7	434.8	434.9	435	435.1	435.2	435.3	435.4	435.5	435.6	435.7	435.8	435.9	436	436.1	436.2	436.3	436.4	436.5	436.6	436.7	436.8	436.9	437	437.1	437.2	437.3	437.4	437.5	437.6	437.7	437.8	437.9	438	438.1	438.2	438.3	438.4	438.5	438.6	438.7	438.8	438.9	439	439.1	439.2	439.3	439.4	439.5	439.6	439.7	439.8	439.9	440	440.1	440.2	440.3	440.4	440.5	440.6	440.7	440.8	440.9	441	441.1	441.2	441.3	441.4	441.5	441.6	441.7	441.8	441.9	442	442.1	442.2	442.3	442.4	442.5	442.6	442.7	442.8	442.9	443	443.1	443.2	443.3	443.4	443.5	443.6	443.7	443.8	443.9	444	444.1	444.2	444.3	444.4	444.5	444.6	444.7	444.8	444.9	445	445.1	445.2	445.3	445.4	445.5	445.6	445.7	445.8	445.9	446	446.1	446.2	446.3	446.4	446.5	446.6	446.7	446.8	446.9	447	447.1	447.2	447.3	447.4	447.5	447.6	447.7	447.8	447.9	448	448.1	448.2	448.3	448.4	448.5	448.6	448.7	448.8	448.9	449	449.1	449.2	449.3	449.4	449.5	449.6	449.7	449.8	449.9	450	450.1	450.2	450.3	450.4	450.5	450.6	450.7	450.8	450.9	451	451.1	451.2	451.3	451.4	451.5	451.6	451.7	451.8	451.9	452	452.1	452.2	452.3	452.4	452.5	452.6	452.7	452.8	452.9	453	453.1	453.2	453.3	453.4	453.5	453.6	453.7	453.8	453.9	454	454.1	454.2	454.3	454.4	454.5	454.6	454.7	454.8	454.9	455	455.1	455.2	455.3	455.4	455.5	455.6	455.7	455.8	455.9	456	456.1	456.2	456.3	456.4	456.5	456.6	456.7	456.8	456.9	457	457.1	457.2	457.3	457.4	457.5	457.6	457.7	457.8	457.9	458	458.1	458.2	458.3	458.4	458.5	458.6	458.7	458.8	458.9	459	459.1	459.2	459.3	459.4	459.5	459.6	459.7	459.8	459.9	460	460.1	460.2	460.3	460.4	460.5	460.6	460.7	460.8	460.9	461	461.1	461.2	461.3	461.4	461.5	461.6	461.7	461.8	461.9	462	462.1	462.2	462.3	462.4	462.5	462.6	462.7	462.8	462.9	463	463.1	463.2	463.3	463.4	463.5	463.6	463.7	463.8	463.9	464	464.1	464.2	464.3	464.4	464.5	464.6	464.7	464.8	464.9	465	465.1	465.2	465.3	465.4	465.5	465.6	465.7	465.8	465.9	466	466.1	466.2	466.3	466.4	466.5	466.6	466.7	466.8	466.9	467	467.1	467.2	467.3	467.4	467.5	467.6	467.7	467.8	467.9	468	468.1	468.2	468.3	468.4	468.5	468.6	468.7	468.8	468.9	469	469.1	469.2	469.3	469.4	469.5	469.6	469.7	469.8	469.9	470	470.1	470.2	470.3	470.4	470.5	470.6	470.7	470.8	470.9	471	471.1	471.2	471.3	471.4	471.5	471.6	471.7	471.8	471.9	472	472.1	472.2	472.3	472.4	472.5	472.6	472.7	472.8	472.9	473	473.1	473.2	473.3	473.4	473.5	473.6	473.7	473.8	473.9	474	474.1	474.2	474.3	474.4	474.5	474.6	474.7	474.8	474.9	475	475.1	475.2	475.3	475.4	475.5	475.6	475.7	475.8	475.9	476	476.1	476.2	476.3	476.4	476.5	476.6	476.7	476.8	476.9	477	477.1	477.2	477.3	477.4	477.5	477.6	477.7	477.8	477.9	478	478.1	478.2	478.3	478.4	478.5	478.6	478.7	478.8	478.9	479	479.1	479.2	479.3	479.4	479.5	479.6	479.7	479.8	479.9	480	480.1	480.2	480.3	480.4	480.5	480.6	480.7	480.8	480.9	481	481.1	481.2	481.3	481.4	481.5	481.6	481.7	481.8	481.9	482	482.1	482.2	482.3	482.4	482.5	482.6	482.7	482.8	482.9	483	483.1	483.2	483.3	483.4	483.5	483.6	483.7	483.8	483.9	484	484.1	484.2	484.3	484.4	484.5	484.6	484.7	484.8	484.9	485	485.1	485.2	485.3	485.4	485.5	485.6	485.7	485.8	485.9	486	486.1	486.2	486.3	486.4	486.5	486.6	486.7	486.8	486.9	487	487.1	487.2	487.3	487.4	487.5	487.6	487.7	487.8	487.9	488	488.1	488.2	488.3	488.4	488.5	488.6	488.7	488.8	488.9	489	489.1	489.2	489.3	489.4	489.5	489.6	489.7	489.8	489.9	490	490.1	490.2	490.3	490.4	490.5	490.6	490.7	490.8	490.9	491	491.1	491.2	491.3	491.4	491.5	491.6	491.7	491.8	491.9	492	492.1	492.2	492.3	492.4	492.5	492.6	492.7	492.8	492.9	493	493.1	493.2	493.3	493.4	493.5	493.6	493.7	493.8	493.9	494	494.1	494.2	494.3	494.4	494.5	494.6	494.7	494.8	494.9	495	495.1	495.2	495.3	495.4	495.5	495.6	495.7	495.8	495.9	496	496.1	496.2	496.3	496.4	496.5	496.6	496.7	496.8	496.9	497	497.1	497.2	497.3	497.4	497.5	497.6	497.7	497.8	497.9	498	498.1	498.2	498.3	498.4	498.5	498.6	498.7	498.8	498.9	499	499.1	499.2	499.3	499.4	499.5	499.6	499.7	499.8	499.9	500	500.1	500.2	500.3	500.4	500.5	500.6	500.7	500.8	500.9	501	501.1	501.2	501.3	501.4	501.5	501.6	501.7	501.8	501.9	502	502.1	502.2	502.3	502.4	502.5	502.6	502.7	502.8	502.9	503	503.1	503.2	503.3	503.4	503.5	503.6	503.7	503.8	503.9	504	504.1	504.2	504.3	504.4	504.5	504.6	504.7	504.8	504.9	505	505.1	505.2	505.3	505.4	505.5	505.6	505.7	505.8	505.9	506	506.1	506.2	506.3	506.4	506.5	506.6	506.7	506.8	506.9	507	507.1	507.2	507.3	507.4	507.5	507.6	507.7	507.8	507.9	508	508.1	508.2	508.3	508.4	508.5	508.6	508.7	508.8	508.9	509	509.1	509.2	509.3	509.4	509.5	509.6	509.7	509.8	509.9	510	510.1	510.2	510.3	510.4	510.5	510.6	510.7	510.8	510.9	511	511.1	511.2	511.3	511.4	511.5	511.6	511.7	511.8	511.9	512	512.1	512.2	512.3	512.4	512.5	512.6	512.7	512.8	512.9	513	513.1	513.2	513.3	513.4	513.5	513.6	513.7	513.8	513.9	514	514.1	514.2	514.3	514.4	514.5	514.6	514.7	514.8	514.9	515	515.1	515.2	515.3	515.4	515.5	515.6	515.7	515.8	515.9	516	516.1	516.2	516.3	516.4	516.5	516.6	516.7	516.8	516.9	517	517.1	517.2	517.3	517.4	517.5	517.6	517.7	517.8	517.9	518	518.1	518.2	518.3	518.4	518.5	518.6	518.7	518.8	518.9	519	519.1	519.2	519.3	519.4	519.5	519.6	519.7	519.8	519.9	520	520.1	520.2	520.3	520.4	520.5	520.6	520.7	520.8	520.9	521	521.1	521.2	521.3	521.4	521.5	521.6	521.7	521.8	521.9	522	522.1	522.2	522.3	522.4	522.5	522.6	522.7	522.8	522.9	523	523.1	523.2	523.3	523.4	523.5	523.6	523.7	523.8	523.9	524	524.1	524.2	524.3	524.4	524.5	524.6	524.7	524.8	524.9	525	525.1	525.2	525.3	525.4	525.5	525.6	525.7	525.8	525.9	526	526.1	526.2	526.3	526.4	526.5	526.6	526.7	526.8	526.9	527	527.1	527.2	527.3	527.4	527.5	527.6	527.7	527.8	527.9	528	528.1	528.2	528.3	528.4	528.5	528.6	528.7	528.8	528.9	529	529.1	529.2	529.3	529.4	529.5	529.6	529.7	529.8	529.9	530	530.1	530.2	530.3	530.4	530.5	530.6	530.7	530.8	530.9	531	531.1	531.2	531.3	531.4	531.5	531.6	531.7	531.8	531.9	532	532.1	532.2	532.3	532.4	532.5	532.6	532.7	532.8	532.9	533	533.1	533.2	533.3	533.4	533.5	533.6	533.7	533.8	533.9	534	534.1	534.2	534.3	534.4	534.5	534.6	534.7	534.8	534.9	535	535.1	535.2	535.3	535.4	535.5	535.6	535.7	535.8	535.9	536	536.1	536.2	536.3	536.4	536.5	536.6	536.7	536.8	536.9	537	537.1	537.2	537.3	537.4	537.5	537.6	537.7	537.8	537.9	538	538.1	538.2	538.3	538.4	538.5	538.6	538.7	538.8	538.9	539	539.1	539.2	539.3	539.4	539.5	539.6	539.7	539.8	539.9	540	540.1	540.2	540.3	540.4	540.5	540.6	540.7	540.8	540.9	541	541.1	541.2	541.3	541.4	541.5	541.6	541.7	541.8	541.9	542	542.1	542.2	542.3	542.4	542.5	542.6	542.7	542.8	542.9	543	543.1	543.2	543.3	543.4	543.5	543.6	543.7	543.8	543.9	544	544.1	544.2	544.3	544.4	544.5	544.6	544.7	544.8	544.9	545	545.1	545.2	545.3	545.4	545.5	545.6	545.7	545.8	545.9	546	546.1	546.2	546.3	546.4	546.5	546.6	546.7	546.8	546.9	547	547.1	547.2	547.3	547.4	547.5	547.6	547.7	547.8	547.9	548	548.1	548.2	548.3	548.4	548.5	548.6	548.7	548.8	548.9	549	549.1	549.2	549.3	549.4	549.5	549.6	549.7	549.8	549.9	550	550.1	550.2	550.3	550.4	550.5	550.6	550.7	550.8	550.9	551	551.1	551.2	551.3	551.4	551.5	551.6	551.7	551.8	551.9	552	552.1	552.2	552.3	552.4	552.5	552.6	552.7	552.8	552.9	553	553.1	553.2	553.3	553.4	553.5	553.6	553.7	553.8	553.9	554	554.1	554.2	554.3	554.4	554.5	554.6	554.7	554.8	554.9	555	555.1	555.2	555.3	555.4	555.5	555.6	555.7	555.8	555.9	556	556.1	556.2	556.3	556.4	556.5	556.6	556.7	556.8	556.9	557	557.1	557.2	557.3	557.4	557.5	557.6	557.7	557.8	557.9	558	558.1	558.2	558.3	558.4	558.5	558.6	558.7	558.8	558.9	559	559.1	559.2	559.3	559.4	559.5	559.6	559.7	559.8	559.9	560	560.1	560.2	560.3	560.4	560.5	560.6	560.7	560.8	560.9	561	561.1	561.2	561.3	561.4	561.5	561.6	561.7	561.8	561.9	562	562.1	562.2	562.3	562.4	562.5	562.6	562.7	562.8	562.9	563	563.1	563.2	563.3	563.4	563.5	563.6	563.7	563.8	563.9	564	564.1	564.2	564.3	564.4	564.5	564.6	564.7	564.8	564.9	565	565.1	565.2	565.3	565.4	565.5	565.6	565.7	565.8	565.9	566	566.1	566.2	566.3	566.4	566.5	566.6	566.7	566.8	566.9	567	567.1	567.2	567.3	567.4	567.5	567.6	567.7	567.8	567.9	568	568.1	568.2	568.3	568.4	568.5	568.6	568.7	568.8	568.9	569	569.1	569.2	569.3	569.4	569.5	569.6	569.7	569.8	569.9	570	570.1	570.2	570.3	570.4	570.5	570.6	570.7	570.8	570.9	571	571.1	571.2	571.3	571.4	571.5	571.6	571.7	571.8	571.9	572	572.1	572.2	572.3	572.4	572.5	572.6	572.7	572.8	572.9	573	573.1	573.2	573.3	573.4	573.5	573.6	573.7	573.8	573.9	574	574.1	574.2	574.3	574.4	574.5	574.6	574.7	574.8	574.9	575	575.1	575.2	575.3	575.4	575.5	575.6	575.7	575.8	575.9	576	576.1	576.2	576.3	576.4	576.5	576.6	576.7	576.8	576.9	577	577.1	577.2	577.3	577.4	577.5	577.6	577.7	577.8	577.9	578	578.1	578.2	578.3	578.4	578.5	578.6	578.7	578.8	578.9	579	579.1	579.2	579.3	579.4	579.5	579.6	579.7	579.8	579.9	580	580.1	580.2	580.3	580.4	580.5	580.6	580.7	580.8	580.9	581	581.1	581.2	581.3	581.4	581.5	581.6	581.7	581.8	581.9	582	582.1	582.2	582.3	582.4	582.5	582.6	582.7	582.8	582.9	583	583.1	583.2	583.3	583.4	583.5	583.6	583.7	583.8	583.9	584	584.1	584.2	584.3	584.4	584.5	584.6	584.7	584.8	584.9	585	585.1	585.2	585.3	585.4	585.5	585.6	585.7	585.8	585.9	586	586.1	586.2	586.3	586.4	586.5	586.6	586.7	586.8	586.9	587	587.1	587.2	587.3	587.4	587.5	587.6	587.7	587.8	587.9	588	588.1	588.2	588.3	588.4	588.5	588.6	588.7	588.8	588.9	589	589.1	589.2	589.3	589.4	589.5	589.6	589.7	589.8	589.9	590	590.1	590.2	590.3	590.4	590.5	590.6	590.7	590.8	590.9	591	591.1	591.2	591.3	591.4	591.5	591.6	591.7	591.8	591.9	592	592.1	592.2	592.3	592.4	592.5	592.6	592.7	592.8	592.9	593	593.1	593.2	593.3	593.4	593.5	593.6	593.7	593.8	593.9	594	594.1	594.2	594.3	594.4	594.5	594.6	594.7	594.8	594.9	595	595.1	595.2	595.3	595.4	595.5	595.6	595.7	595.8	595.9	596	596.1	596.2	596.3	596.4	596.5	596.6	596.7	596.8	596.9	597	597.1	597.2	597.3	597.4	597.5	597.6	597.7	597.8	597.9	598	598.1	598.2	598.3	598.4	598.5	598.6	598.7	598.8	598.9	599	599.1	599.2	599.3	599.4	599.5	599.6	599.7	599.8	599.9	600	600.1	600.2	600.3	600.4	600.5	600.6	600.7	600.8	600.9	601	601.1	601.2	601.3	601.4	601.5	601.6	601.7	601.8	601.9	602	602.1	602.2	602.3	602.4	602.5	602.6	602.7	602.8	602.9	603	603.1	603.2	603.3	603.4	603.5	603.6	603.7	603.8	603.9	604	604.1	604.2	604.3	604.4	604.5	604.6	604.7	604.8	604.9	605	605.1	605.2	605.3	605.4	605.5	605.6	605.7	605.8	605.9	606	606.1	606.2	606.3	606.4	606.5	606.6	606.7	606.8	606.9	607	607.1	607.2	607.3	607.4	607.5	607.6	607.7	607.8	607.9	608	608.1	608.2	608.3	608.4	608.5	608.6	608.7	608.8	608.9	609	609.1	609.2	609.3	609.4	609.5	609.6	609.7	609.8	609.9	610	610.1	610.2	610.3	610.4	610.5	610.6	610.7	610.8	610.9	611	611.1	611.2	611.3	611.4	611.5	611.6	611.7	611.8	611.9	612	612.1	612.2	612.3	612.4	612.5	612.6	612.7	612.8	612.9	613	613.1	613.2	613.3	613.4	613.5	613.6	613.7	613.8	613.9	614	614.1	614.2	614.3	614.4	614.5	614.6	614.7	614.8	614.9	615	615.1	615.2	615.3	615.4	615.5	615.6	615.7	615.8	615.9	616	616.1	616.2	616.3	616.4	616.5	616.6	616.7	616.8	616.9	617	617.1	617.2	617.3	617.4	617.5	617.6	617.7	617.8	617.9	618	618.1	618.2	618.3	618.4	618.5	618.6	618.7	618.8	618.9	619	619.1	619.2	619.3	619.4	619.5	619.6	619.7	619.8	619.9	620	620.1	620.2	620.3	620.4	620.5	620.6	620.7	620.8	620.9	621	621.1	621.2	621.3	621.4	621.5	621.6	621.7	621.8	621.9	622	622.1	622.2	622.3	622.4	622.5	622.6	622.7	622.8	622.9	623	623.1	623.2	623.3	623.4	623.5	623.6	623.7	623.8	623.9	624	624.1	624.2	624.3	624.4	624.5	624.6	624.7	624.8	624.9	625	625.1	625.2	625.3	625.4	625.5	625.6	625.7	625.8	625.9	626	626.1	626.2	626.3	626.4	626.5	626.6	626.7	626.8	626.9	627	627.1	627.2	627.3	627.4	627.5	627.6	627.7	627.8	627.9	628	628.1	628.2	628.3	628.4	628.5	628.6	628.7	628.8	628.9	629	629.1	629.2	629.3	629.4	629.5	629.6	629.7	629.8	629.9	630	630.1	630.2	630.3	630.4	630.5	630.6	630.7	630.8	630.9	631	631.1	631.2	631.3	631.4	631.5	631.6	631.7	631.8	631.9	632	632.1	632.2	632.3	632.4	632.5	632.6	632.7	632.8	632.9	633	633.1	633.2	633.3	633.4	633.5	633.6	633.7	633.8	633.9	634	634.1	634.2	634.3	634.4	634.5	634.6	634.7	634.8	634.9	635	635.1	635.2	635.3	635.4	635.5	635.6	635.7	635.8	635.9	636	636.1	636.2	636.3	636.4	636.5	636.6	636.7	636.8	636.9	637	637.1	637.2	637.3	637.4	637.5	637.6	637.7	637.8	637.9	638	638.1	638.2	638.3	638.4	638.5	638.6	638.7	638.8	638.9	639	639.1	639.2	639.3	639.4	639.5	639.6	639.7	639.8	639.9	640	640.1	640.2	640.3	640.4	640.5	640.6	640.7	640.8	640.9	641	641.1	641.2	641.3	641.4	641.5	641.6	641.7	641.8	641.9	642	642.1	642.2	642.3	642.4	642.5	642.6	642.7	642.8	642.9	643	643.1	643.2	643.3	643.4	643.5	643.6	643.7	643.8	643.9	644	644.1	644.2	644.3	644.4	644.5	644.6	644.7	644.8	644.9	645	645.1	645.2	645.3	645.4	645.5	645.6	645.7	645.8	645.9	646	646.1	646.2	646.3	646.4	646.5	646.6	646.7	646.8	646.9	647	647.1	647.2	647.3	647.4	647.5	647.6	647.7	647.8	647.9	648	648.1	648.2	648.3	648.4	648.5	648.6	648.7	648.8	648.9	649	649.1	649.2	649.3	649.4	649.5	649.6	649.7	649.8	649.9	650	650.1	650.2	650.3	650.4	650.5	650.6	650.7	650.8	650.9	651	651.1	651.2	651.3	651.4	651.5	651.6	651.7	651.8	651.9	652	652.1	652.2	652.3	652.4	652.5	652.6	652.7	652.8	652.9	653	653.1	653.2	653.3	653.4	653.5	653.6	653.7	653.8	653.9	654	654.1	654.2	654.3	654.4	654.5	654.6	654.7	654.8	654.9	655	655.1	655.2	655.3	655.4	655.5	655.6	655.7	655.8	655.9	656	656.1	656.2	656.3	656.4	656.5	656.6	656.7	656.8	656.9	657	657.1	657.2	657.3	657.4	657.5	657.6	657.7	657.8	657.9	658	658.1	658.2	658.3	658.4	658.5	658.6	658.7	658.8	658.9	659	659.1	659.2	659.3	659.4	659.5	659.6	659.7	659.8	659.9	660	660.1	660.2	660.3	660.4	660.5	660.6	660.7	660.8	660.9	661	661.1	661.2	661.3	661.4	661.5	661.6	661.7	661.8	661.9	662	662.1	662.2	662.3	662.4	662.5	662.6	662.7	662.8	662.9	663	663.1	663.2	663.3	663.4	663.5	663.6	663.7	663.8	663.9	664	664.1	664.2	664.3	664.4	664.5	664.6	664.7	664.8	664.9	665	665.1	665.2	665.3	665.4	665.5	665.6	665.7	665.8	665.9	666	666.1	666.2	666.3	666.4	666.5	666.6	666.7	666.8	666.9	667	667.1	667.2	667.3	667.4	667.5	667.6	667.7	667.8	667.9	668	668.1	668.2	668.3	668.4	668.5	668.6	668.7	668.8	668.9	669	669.1	669.2	669.3	669.4	669.5	669.6	669.7	669.8	669.9	670	670.1	670.2	670.3	670.4	670.5	670.6	670.7	670.8	670.9	671	671.1	671.2	671.3	671.4	671.5	671.6	671.7	671.8	671.9	672	672.1	672.2	672.3	672.4	672.5	672.6	672.7	672.8	672.9	673	673.1	673.2	673.3	673.4	673.5	673.6	673.7	673.8	673.9	674	674.1	674.2	674.3	674.4	674.5	674.6	674.7	674.8	674.9	675	675.1	675.2	675.3	675.4	675.5	675.6	675.7	675.8	675.9	676	676.1	676.2	676.3	676.4	676.5	676.6	676.7	676.8	676.9	677	677.1	677.2	677.3	677.4	677.5	677.6	677.7	677.8	677.9	678	678.1	678.2	678.3	678.4	678.5	678.6	678.7	678.8	678.9	679	679.1	679.2	679.3	679.4	679.5	679.6	679.7	679.8	679.9	680	680.1	680.2	680.3	680.4	680.5	680.6	680.7	680.8	680.9	681	681.1	681.2	681.3	681.4	681.5	681.6	681.7	681.8	681.9	682	682.1	682.2	682.3	682.4	682.5	682.6	682.7	682.8	682.9	683	683.1	683.2	683.3	683.4	683.5	683.6	683.7	683.8	683.9	684	684.1	684.2	684.3	684.4	684.5	684.6	684.7	684.8	684.9	685	685.1	685.2	685.3	685.4	685.5	685.6	685.7	685.8	685.9	686	686.1	686.2	686.3	686.4	686.5	686.6	686.7	686.8	686.9	687	687.1	687.2	687.3	687.4	687.5	687.6	687.7	687.8	687.9	688	688.1	688.2	688.3	688.4	688.5	688.6	688.7	688.8	688.9	689	689.1	689.2	689.3	689.4	689.5	689.6	689.7	689.8	689.9	690	690.1	690.2	690.3	690.4	690.5	690.6	690.7	690.8	690.9	691	691.1	691.2	691.3	691.4	691.5	691.6	691.7	691.8	691.9	692	692.1	692.2	692.3	692.4	692.5	692.6	692.7	692.8	692.9	693	693.1	693.2	693.3	693.4	693.5	693.6	693.7	693.8	693.9	694	694.1	694.2	694.3	694.4	694.5	694.6	694.7	694.8	694.9	695	695.1	695.2	695.3	695.4	695.5	695.6	695.7	695.8	695.9	696	696.1	696.2	696.3	696.4	696.5	696.6	696.7	696.8	696.9	697	697.1	697.2	697.3	697.4	697.5	697.6	697.7	697.8	697.9	698	698.1	698.2	698.3	698.4	698.5	698.6	698.7	698.8	698.9	699	699.1	699.2	699.3	699.4	699.5	699.6	699.7	699.8	699.9	700	700.1	700.2	700.3	700.4	700.5	700.6	700.7	700.8	700.9	701	701.1	701.2	701.3	701.4	701.5	701.6	701.7	701.8	701.9	702	702.1	702.2	702.3	702.4	702.5	702.6	702.7	702.8	702.9	703	703.1	703.2	703.3	703.4	703.5	703.6	703.7	703.8	703.9	704	704.1	704.2	704.3	704.4	704.5	704.6	704.7	704.8	704.9	705	705.1	705.2	705.3	705.4	705.5	705.6	705.7	705.8	705.9	706	706.1	706.2	706.3	706.4	706.5	706.6	706.7	706.8	706.9	707	707.1	707.2	707.3	707.4	707.5	707.6	707.7	707.8	707.9	708	708.1	708.2	708.3	708.4	708.5	708.6	708.7	708.8	708.9	709	709.1	709.2	709.3	709.4	709.5	709.6	709.7	709.8	709.9	710	710.1	710.2	710.3	710.4	710.5	710.6	710.7	710.8	710.9	711	711.1	711.2	711.3	711.4	711.5	711.6	711.7	711.8	711.9	712	712.1	712.2	712.3	712.4	712.5	712.6	712.7	712.8	712.9	713	713.1	713.2	713.3	713.4	713.5	713.6	713.7	713.8	713.9	714	714.1	714.2	714.3	714.4	714.5	714.6	714.7	714.8	714.9	715	715.1	715.2	715.3	715.4	715.5	715.6	715.7	715.8	715.9	716	716.1	716.2	716.3	716.4	716.5	716.6	716.7	716.8	716.9	717	717.1	717.2	717.3	717.4	717.5	717.6	717.7	717.8	717.9	718	718.1	718.2	718.3	718.4	718.5	718.6	718.7	718.8	718.9	719	719.1	719.2	719.3	719.4	719.5	719.6	719.7	719.8	719.9	720	720.1	720.2	720.3	720.4	720.5	720.6	720.7	720.8	720.9	721	721.1	721.2	721.3	721.4	721.5	721.6	721.7	721.8	721.9	722	722.1	722.2	722.3	722.4	722.5	722.6	722.7	722.8	722.9	723	723.1	723.2	723.3	723.4	723.5	723.6	723.7	723.8	723.9	724	724.1	724.2	724.3	724.4	724.5	724.6	724.7	724.8	724.9	725	725.1	725.2	725.3	725.4	725.5	725.6	725.7	725.8	725.9	726	726.1	726.2	726.3	726.4	726.5	726.6	726.7	726.8	726.9	727	727.1	727.2	727.3	727.4	727.5	727.6	727.7	727.8	727.9	728	728.1	728.2	728.3	728.4	728.5	728.6	728.7	728.8	728.9	729	729.1	729.2	729.3	729.4	729.5	729.6	729.7	729.8	729.9	730	730.1	730.2	730.3	730.4	730.5	730.6	730.7	730.8	730.9	731	731.1	731.2	731.3	731.4	731.5	731.6	731.7	731.8	731.9	732	732.1	732.2	732.3	732.4	732.5	732.6	732.7	732.8	732.9	733	733.1	733.2	733.3	733.4	733.5	733.6	733.7	733.8	733.9	734	734.1	734.2	734.3	734.4	734.5	734.6	734.7	734.8	734.9	735	735.1	735.2	735.3	735.4	735.5	735.6	735.7	735.8	735.9	736	736.1	736.2	736.3	736.4	736.5	736.6	736.7	736.8	736.9	737	737.1	737.2	737.3	737.4	737.5	737.6	737.7	737.8	737.9	738	738.1	738.2	738.3	738.4	738.5	738.6	738.7	738.8	738.9	739	739.1	739.2	739.3	739.4	739.5	739.6	739.7	739.8	739.9	740	740.1	740.2	740.3	740.4	740.5	740.6	740.7	740.8	740.9	741	741.1	741.2	741.3	741.4	741.5	741.6	741.7	741.8	741.9	742	742.1	742.2	742.3	742.4	742.5	742.6	742.7	742.8	742.9	743	743.1	743.2	743.3	743.4	743.5	743.6	743.7	743.8	743.9	744	744.1	744.2	744.3	744.4	744.5	744.6	744.7	744.8	744.9	745	745.1	745.2	745.3	745.4	745.5	745.6	745.7	745.8	745.9	746	746.1	746.2	746.3	746.4	746.5	746.6	746.7	746.8	746.9	747	747.1	747.2	747.3	747.4	747.5	747.6	747.7	747.8	747.9	748	748.1	748.2	748.3	748.4	748.5	748.6	748.7	748.8	748.9	749	749.1	749.2	749.3	749.4	749.5	749.6	749.7	749.8	749.9	750	750.1	750.2	750.3	750.4	750.5	750.6	750.7	750.8	750.9	751	751.1	751.2	751.3	751.4	751.5	751.6	751.7	751.8	751.9	752	752.1	752.2	752.3	752.4	752.5	752.6	752.7	752.8	752.9	753	753.1	753.2	753.3	753.4	753.5	753.6	753.7	753.8	753.9	754	754.1	754.2	754.3	754.4	754.5	754.6	754.7	754.8	754.9	755	755.1	755.2	755.3	755.4	755.5	755.6	755.7	755.8	755.9	756	756.1	756.2	756.3	756.4	756.5	756.6	756.7	756.8	756.9	757	757.1	757.2	757.3	757.4	757.5	757.6	757.7	757.8	757.9	758	758.1	758.2	758.3	758.4	758.5	758.6	758.7	758.8	758.9	759	759.1	759.2	759.3	759.4	759.5	759.6	759.7	759.8	759.9	760	760.1	760.2	760.3	760.4	760.5	760.6	760.7	760.8	760.9	761	761.1	761.2	761.3	761.4	761.5	761.6	761.7	761.8	761.9	762	762.1	762.2	762.3	762.4	762.5	762.6	762.7	762.8	762.9	763	763.1	763.2	763.3	763.4	763.5	763.6	763.7	763.8	763.9	764	764.1	764.2	764.3	764.4	764.5	764.6	764.7	764.8	764.9	765	765.1	765.2	765.3	765.4	765.5	765.6	765.7	765.8	765.9	766	766.1	766.2	766.3	766.4	766.5	766.6	766.7	766.8	766.9	767	767.1	767.2	767.3	767.4	767.5	767.6	767.7	767.8	767.9	768	768.1	768.2	768.3	768.4	768.5	768.6	768.7	768.8	768.9	769	769.1	769.2	769.3	769.4	769.5	769.6	769.7	769.8	769.9	770	770.1	770.2	770.3	770.4	770.5	770.6	770.7	770.8	770.9	771	771.1	771.2	771.3	771.4	771.5	771.6	771.7	771.8	771.9	772	772.1	772.2	772.3	772.4	772.5	772.6	772.7	772.8	772.9	773	773.1	773.2	773.3	773.4	773.5	773.6	773.7	773.8	773.9	774	774.1	774.2	774.3	774.4	774.5	774.6	774.7	774.8	774.9	775	775.1	775.2	775.3	775.4	775.5	775.6	775.7	775.8	775.9	776	776.1	776.2	776.3	776.4	776.5	776.6	776.7	776.8	776.9	777	777.1	777.2	777.3	777.4	777.5	777.6	777.7	777.8	777.9	778	778.1	778.2	778.3	778.4	778.5	778.6	778.7	778.8	778.9	779	779.1	779.2	779.3	779.4	779.5	779.6	779.7	779.8	779.9	780	780.1	780.2	780.3	780.4	780.5	780.6	780.7	780.8	780.9	781	781.1	781.2	781.3	781.4	781.5	781.6	781.7	781.8	781.9	782	782.1	782.2	782.3	782.4	782.5	782.6	782.7	782.8	782.9	783	783.1	783.2	783.3	783.4	783.5	783.6	783.7	783.8	783.9	784	784.1	784.2	784.3	784.4	784.5	784.6	784.7	784.8	784.9	785	785.1	785.2	785.3	785.4	785.5	785.6	785.7	785.8	785.9	786	786.1	786.2	786.3	786.4	786.5	786.6	786.7	786.8	786.9	787	787.1	787.2	787.3	787.4	787.5	787.6	787.7	787.8	787.9	788	788.1	788.2	788.3	788.4	788.5	788.6	788.7	788.8	788.9	789	789.1	789.2	789.3	789.4	789.5	789.6	789.7	789.8	789.9	790	790.1	790.2	790.3	790.4	790.5	790.6	790.7	790.8	790.9	791	791.1	791.2	791.3	791.4	791.5	791.6	791.7	791.8	791.9	792	792.1	792.2	792.3	792.4	792.5	792.6	792.7	792.8	792.9	793	793.1	793.2	793.3	793.4	793.5	793.6	793.7	793.8	793.9	794	794.1	794.2	794.3	794.4	794.5	794.6	794.7	794.8	794.9	795	795.1	795.2	795.3	795.4	795.5	795.6	795.7	795.8	795.9	796	796.1	796.2	796.3	796.4	796.5	796.6	796.7	796.8	796.9	797	797.1	797.2	797.3	797.4	797.5	797.6	797.7	797.8	797.9	798	798.1	798.2	798.3	798.4	798.5	798.6	798.7	798.8	798.9	799	799.1	799.2	799.3	799.4	799.5	799.6	799.7	799.8	799.9	800	800.1	800.2	800.3	800.4	800.5	800.6	800.7	800.8	800.9	801	801.1	801.2	801.3	801.4	801.5	801.6	801.7	801.8	801.9	802	802.1	802.2	802.3	802.4	802.5	802.6	802.7	802.8	802.9	803	803.1	803.2	803.3	803.4	803.5	803.6	803.7	803.8	803.9	804	804.1	804.2	804.3	804.4	804.5	804.6	804.7	804.8	804.9	805	805.1	805.2	805.3	805.4	805.5	805.6	805.7	805.8	805.9	806	806.1	806.2	806.3	806.4	806.5	806.6	806.7	806.8	806.9	807	807.1	807.2	807.3	807.4	807.5	807.6	807.7	807.8	807.9	808	808.1	808.2	808.3	808.4	808.5	808.6	808.7	808.8	808.9	809	809.1	809.2	809.3	809.4	809.5	809.6	809.7	809.8	809.9	810	810.1	810.2	810.3	810.4	810.5	810.6	810.7	810.8	810.9	811	811.1	811.2	811.3	811.4	811.5	811.6	811.7	811.8	811.9	812	812.1	812.2	812.3	812.4	812.5	812.6	812.7	812.8	812.9	813	813.1	813.2	813.3	813.4	813.5	813.6	813.7	813.8	813.9	814	814.1	814.2	814.3	814.4	814.5	814.6	814.7	814.8	814.9	815	815.1	815.2	815.3	815.4	815.5	815.6	815.7	815.8	815.9	816	816.1	816.2	816.3	816.4	816.5	816.6	816.7	816.8	816.9	817	817.1	817.2	817.3	817.4	817.5	817.6	817.7	817.8	817.9	818	818.1	818.2	818.3	818.4	818.5	818.6	818.7	818.8	818.9	819	819.1	819.2	819.3	819.4	819.5	819.6	819.7	819.8	819.9	820	820.1	820.2	820.3	820.4	820.5	820.6	820.7	820.8	820.9	821	821.1	821.2	821.3	821.4	821.5	821.6	821.7	821.8	821.9	822	822.1	822.2	822.3	822.4	822.5	822.6	822.7	822.8	822.9	823	823.1	823.2	823.3	823.4	823.5	823.6	823.7	823.8	823.9	824	824.1	824.2	824.3	824.4	824.5	824.6	824.7	824.8	824.9	825	825.1	825.2	825.3	825.4	825.5	825.6	825.7	825.8	825.9	826	826.1	826.2	826.3	826.4	826.5	826.6	826.7	826.8	826.9	827	827.1	827.2	827.3	827.4	827.5	827.6	827.7	827.8	827.9	828	828.1	828.2	828.3	828.4	828.5	828.6	828.7	828.8	828.9	829	829.1	829.2	829.3	829.4	829.5	829.6	829.7	829.8	829.9	830	830.1	830.2	830.3	830.4	830.5	830.6	830.7	830.8	830.9	831	831.1	831.2	831.3	831.4	831.5	831.6	831.7	831.8	831.9	832	832.1	832.2	832.3	832.4	832.5	832.6	832.7	832.8	832.9	833	833.1	833.2	833.3	833.4	833.5	833.6	833.7	833.8	833.9	834	834.1	834.2	834.3	834.4	834.5	834.6	834.7	834.8	834.9	835	835.1	835.2	835.3	835.4	835.5	835.6	835.7	835.8	835.9	836	836.1	836.2	836.3	836.4	836.5	836.6	836.7	836.8	836.9	837	837.1	837.2	837.3	837.4	837.5	837.6	837.7	837.8	837.9	838	838.1	838.2	838.3	838.4	838.5	838.6	838.7	838.8	838.9	839	839.1	839.2	839.3	839.4	839.5	839.6	839.7	839.8	839.9	840	840.1	840.2	840.3	840.4	840.5	840.6	840.7	840.8	840.9	841	841.1	841.2	841.3	841.4	841.5	841.6	841.7	841.8	841.9	842	842.1	842.2	842.3	842.4	842.5	842.6	842.7	842.8	842.9	843	843.1	843.2	843.3	843.4	843.5	843.6	843.7	843.8	843.9	844	844.1	844.2	844.3	844.4	844.5	844.6	844.7	844.8	844.9	845	845.1	845.2	845.3	845.4	845.5	845.6	845.7	845.8	845.9	846	846.1	846.2	846.3	846.4	846.5	846.6	846.7	846.8	846.9	847	847.1	847.2	847.3	847.4	847.5	847.6	847.7	847.8	847.9	848	848.1	848.2	848.3	848.4	848.5	848.6	848.7	848.8	848.9	849	849.1	849.2	849.3	849.4	849.5	849.6	849.7	849.8	849.9	850	850.1	850.2	850.3	850.4	850.5	850.6	850.7	850.8	850.9	851	851.1	851.2	851.3	851.4	851.5	851.6	851.7	851.8	851.9	852	852.1	852.2	852.3	852.4	852.5	852.6	852.7	852.8	852.9	853	853.1	853.2	853.3	853.4	853.5	853.6	853.7	853.8	853.9	854	854.1	854.2	854.3	854.4	854.5	854.6	854.7	854.8	854.9	855	855.1	855.2	855.3	855.4	855.5	855.6	855.7	855.8	855.9	856	856.1	856.2	856.3	856.4	856.5	856.6	856.7	856.8	856.9	857	857.1	857.2	857.3	857.4	857.5	857.6	857.7	857.8	857.9	858	858.1	858.2	858.3	858.4	858.5	858.6	858.7	858.8	858.9	859	859.1	859.2	859.3	859.4	859.5	859.6	859.7	859.8	859.9	860	860.1	860.2	860.3	860.4	860.5	860.6	860.7	860.8	860.9	861	861.1	861.2	861.3	861.4	861.5	861.6	861.7	861.8	861.9	862	862.1	862.2	862.3	862.4	862.5	862.6	862.7	862.8	862.9	863	863.1	863.2	863.3	863.4	863.5	863.6	863.7	863.8	863.9	864	864.1	864.2	864.3	864.4	864.5	864.6	864.7	864.8	864.9	865	865.1	865.2	865.3	865.4	865.5	865.6	865.7	865.8	865.9	866	866.1	866.2	866.3	866.4	866.5	866.6	866.7	866.8	866.9	867	867.1	867.2	867.3	867.4	867.5	867.6	867.7	867.8	867.9	868	868.1	868.2	868.3	868.4	868.5	868.6	868.7	868.8	868.9	869	869.1	869.2	869.3	869.4	869.5	869.6	869.7	869.8	869.9	870	870.1	870.2	870.3	870.4	870.5	870.6	870.7	870.8	870.9	871	871.1	871.2	871.3	871.4	871.5	871.6	871.7	871.8	871.9	872	872.1	872.2	872.3	872.4	872.5	872.6	872.7	872.8	872.9	873	873.1	873.2	873.3	873.4	873.5	873.6	873.7	873.8	873.9	874	874.1	874.2	874.3	874.4	874.5	874.6	874.7	874.8	874.9	875	875.1	875.2	875.3	875.4	875.5	875.6	875.7	875.8	875.9	876	876.1	876.2	876.3	876.4	876.5	876.6	876.7	876.8	876.9	877	877.1	877.2	877.3	877.4	877.5	877.6	877.7	877.8	877.9	878	878.1	878.2	878.3	878.4	878.5	878.6	878.7	878.8	878.9	879	879.1	879.2	879.3	879.4	879.5	879.6	879.7	879.8	879.9	880	880.1	880.2	880.3	880.4	880.5	880.6	880.7	880.8	880.9	881	881.1	881.2	881.3	881.4	881.5	881.6	881.7	881.8	881.9	882	882.1	882.2	882.3	882.4	882.5	882.6	882.7	882.8	882.9	883	883.1	883.2	883.3	883.4	883.5	883.6	883.7	883.8	883.9	884	884.1	884.2	884.3	884.4	884.5	884.6	884.7	884.8	884.9	885	885.1	885.2	885.3	885.4	885.5	885.6	885.7	885.8	885.9	886	886.1	886.2	886.3	886.4	886.5	886.6	886.7	886.8	886.9	887	887.1	887.2	887.3	887.4	887.5	887.6	887.7	887.8	887.9	888	888.1	888.2	888.3	888.4	888.5	888.6	888.7	888.8	888.9	889	889.1	889.2	889.3	889.4	889.5	889.6	889.7	889.8	889.9	890	890.1	890.2	890.3	890.4	890.5	890.6	890.7	890.8	890.9	891	891.1	891.2	891.3	891.4	891.5	891.6	891.7	891.8	891.9	892	892.1	892.2	892.3	892.4	892.5	892.6	892.7	892.8	892.9	893	893.1	893.2	893.3	893.4	893.5	893.6	893.7	893.8	893.9	894	894.1	894.2	894.3	894.4	894.5	894.6	894.7	894.8	894.9	895	895.1	895.2	895.3	895.4	895.5	895.6	895.7	895.8	895.9	896	896.1	896.2	896.3	896.4	896.5	896.6	896.7	896.8	896.9	897	897.1	897.2	897.3	897.4	897.5	897.6	897.7	897.8	897.9	898	898.1	898.2	898.3	898.4	898.5	898.6	898.7	898.8	898.9	899	899.1	899.2	899.3	899.4	899.5	899.6	899.7	899.8	899.9	900	900.1	900.2	900.3	900.4	900.5	900.6	900.7	900.8	900.9	901	901.1	901.2	901.3	901.4	901.5	901.6	901.7	901.8	901.9	902	902.1	902.2	902.3	902.4	902.5	902.6	902.7	902.8	902.9	903	903.1	903.2	903.3	903.4	903.5	903.6	903.7	903.8	903.9	904	904.1	904.2	904.3	904.4	904.5	904.6	904.7	904.8	904.9	905	905.1	905.2	905.3	905.4	905.5	905.6	905.7	905.8	905.9	906	906.1	906.2	906.3	906.4	906.5	906.6	906.7	906.8	906.9	907	907.1	907.2	907.3	907.4	907.5	907.6	907.7	907.8	907.9	908	908.1	908.2	908.3	908.4	908.5	908.6	908.7	908.8	908.9	909	909.1	909.2	909.3	909.4	909.5	909.6	909.7	909.8	909.9	910	910.1	910.2	910.3	910.4	910.5	910.6	910.7	910.8	910.9	911	911.1	911.2	911.3	911.4	911.5	911.6	911.7	911.8	911.9	912	912.1	912.2	912.3	912.4	912.5	912.6	912.7	912.8	912.9	913	913.1	913.2	913.3	913.4	913.5	913.6	913.7	913.8	913.9	914	914.1	914.2	914.3	914.4	914.5	914.6	914.7	914.8	914.9	915	915.1	915.2	915.3	915.4	915.5	915.6	915.7	915.8	915.9	916	916.1	916.2	916.3	916.4	916.5	916.6	916.7	916.8	916.9	917	917.1	917.2	917.3	917.4	917.5	917.6	917.7	917.8	917.9	918	918.1	918.2	918.3	918.4	918.5	918.6	918.7	918.8	918.9	919	919.1	919.2	919.3	919.4	919.5	919.6	919.7	919.8	919.9	920	920.1	920.2	920.3	920.4	920.5	920.6	920.7	920.8	920.9	921	921.1	921.2	921.3	921.4	921.5	921.6	921.7	921.8	921.9	922	922.1	922.2	922.3	922.4	922.5	922.6	922.7	922.8	922.9	923	923.1	923.2	923.3	923.4	923.5	923.6	923.7	923.8	923.9	924	924.1	924.2	924.3	924.4	924.5	924.6	924.7	924.8	924.9	925	925.1	925.2	925.3	925.4	925.5	925.6	925.7	925.8	925.9	926	926.1	926.2	926.3	926.4	926.5	926.6	926.7	926.8	926.9	927	927.1	927.2	927.3	927.4	927.5	927.6	927.7	927.8	927.9	928	928.1	928.2	928.3	928.4	928.5	928.6	928.7	928.8	928.9	929	929.1	929.2	929.3	929.4	929.5	929.6	929.7	929.8	929.9	930	930.1	930.2	930.3	930.4	930.5	930.6	930.7	930.8	930.9	931	931.1	931.2	931.3	931.4	931.5	931.6	931.7	931.8	931.9	932	932.1	932.2	932.3	932.4	932.5	932.6	932.7	932.8	932.9	933	933.1	933.2	933.3	933.4	933.5	933.6	933.7	933.8	933.9	934	934.1	934.2	934.3	934.4	934.5	934.6	934.7	934.8	934.9	935	935.1	935.2	935.3	935.4	935.5	935.6	935.7	935.8	935.9	936	936.1	936.2	936.3	936.4	936.5	936.6	936.7	936.8	936.9	937	937.1	937.2	937.3	937.4	937.5	937.6	937.7	937.8	937.9	938	938.1	938.2	938.3	938.4	938.5	938.6	938.7	938.8	938.9	939	939.1	939.2	939.3	939.4	939.5	939.6	939.7	939.8	939.9	940	940.1	940.2	940.3	940.4	940.5	940.6	940.7	940.8	940.9	941	941.1	941.2	941.3	941.4	941.5	941.6	941.7	941.8	941.9	942	942.1	942.2	942.3	942.4	942.5	942.6	942.7	942.8	942.9	943	943.1	943.2	943.3	943.4	943.5	943.6	943.7	943.8	943.9	944	944.1	944.2	944.3	944.4	944.5	944.6	944.7	944.8	944.9	945	945.1	945.2	945.3	945.4	945.5	945.6	945.7	945.8	945.9	946	946.1	946.2	946.3	946.4	946.5	946.6	946.7	946.8	946.9	947	947.1	947.2	947.3	947.4	947.5	947.6	947.7	947.8	947.9	948	948.1	948.2	948.3	948.4	948.5	948.6	948.7	948.8	948.9	949	949.1	949.2	949.3	949.4	949.5	949.6	949.7	949.8	949.9	950	950.1	950.2	950.3	950.4	950.5	950.6	950.7	950.8	950.9	951	951.1	951.2	951.3	951.4	951.5	951.6	951.7	951.8	951.9	952	952.1	952.2	952.3	952.4	952.5	952.6	952.7	952.8	952.9	953	953.1	953.2	953.3	953.4	953.5	953.6	953.7	953.8	953.9	954	954.1	954.2	954.3	954.4	954.5	954.6	954.7	954.8	954.9	955	955.1	955.2	955.3	955.4	955.5	955.6	955.7	955.8	955.9	956	956.1	956.2	956.3	956.4	956.5	956.6	956.7	956.8	956.9	957	957.1	957.2	957.3	957.4	957.5	957.6	957.7	957.8	957.9	958	958.1	958.2	958.3	958.4	958.5	958.6	958.7	958.8	958.9	959	959.1	959.2	959.3	959.4	959.5	959.6	959.7	959.8	959.9	960	960.1	960.2	960.3	960.4	960.5	960.6	960.7	960.8	960.9	961	961.1	961.2	961.3	961.4	961.5	961.6	961.7	961.8	961.9	962	962.1	962.2	962.3	962.4	962.5	962.6	962.7	962.8	962.9	963	963.1	963.2	963.3	963.4	963.5	963.6	963.7	963.8	963.9	964	964.1	964.2	964.3	964.4	964.5	964.6	964.7	964.8	964.9	965	965.1	965.2	965.3	965.4	965.5	965.6	965.7	965.8	965.9	966	966.1	966.2	966.3	966.4	966.5	966.6	966.7	966.8	966.9	967	967.1	967.2	967.3	967.4	967.5	967.6	967.7	967.8	967.9	968	968.1	968.2	968.3	968.4	968.5	968.6	968.7	968.8	968.9	969	969.1	969.2	969.3	969.4	969.5	969.6	969.7	969.8	969.9	970	970.1	970.2	970.3	970.4	970.5	970.6	970.7	970.8	970.9	971	971.1	971.2	971.3	971.4	971.5	971.6	971.7	971.8	971.9	972	972.1	972.2	972.3	972.4	972.5	972.6	972.7	972.8	972.9	973	973.1	973.2	973.3	973.4	973.5	973.6	973.7	973.8	973.9	974	974.1	974.2	974.3	974.4	974.5	974.6	974.7	974.8	974.9	975	975.1	975.2	975.3	975.4	975.5	975.6	975.7	975.8	975.9	976	976.1	976.2	976.3	976.4	976.5	976.6	976.7	976.8	976.9	977	977.1	977.2	977.3	977.4	977.5	977.6	977.7	977.8	977.9	978	978.1	978.2	978.3	978.4	978.5	978.6	978.7	978.8	978.9	979	979.1	979.2	979.3	979.4	979.5	979.6	979.7	979.8	979.9	980	980.1	980.2	980.3	980.4	980.5	980.6	980.7	980.8	980.9	981	981.1	981.2	981.3	981.4	981.5	981.6	981.7	981.8	981.9	982	982.1	982.2	982.3	982.4	982.5	982.6	982.7	982.8	982.9	983	983.1	983.2	983.3	983.4	983.5	983.6	983.7	983.8	983.9	984	984.1	984.2	984.3	984.4	984.5	984.6	984.7	984.8	984.9	985	985.1	985.2	985.3	985.4	985.5	985.6	985.7	985.8	985.9	986	986.1	986.2	986.3	986.4	986.5	986.6	986.7	986.8	986.9	987	987.1	987.2	987.3	987.4	987.5	987.6	987.7	987.8	987.9	988	988.1	988.2	988.3	988.4	988.5	988.6	988.7	988.8	988.9	989	989.1	989.2	989.3	989.4	989.5	989.6	989.7	989.8	989.9	990	990.1	990.2	990.3	990.4	990.5	990.6	990.7	990.8	990.9	991	991.1	991.2	991.3	991.4	991.5	991.6	991.7	991.8	991.9	992	992.1	992.2	992.3	992.4	992.5	992.6	992.7	992.8	992.9	993	993.1	993.2	993.3	993.4	993.5	993.6	993.7	993.8	993.9	994	994.1	994.2	994.3	994.4	994.5	994.6	994.7	994.8	994.9	995	995.1	995.2	995.3	995.4	995.5	995.6	995.7	995.8	995.9	996	996.1	996.2	996.3	996.4	996.5	996.6	996.7	996.8	996.9	997	997.1	997.2	997.3	997.4	997.5	997.6	997.7	997.8	997.9	998	998.1	998.2	998.3	998.4	998.5	998.6	998.7	998.8	998.9	999	999.1	999.2	999.3	999.4	999.5	999.6	999.7	999.8	999.9	1000	1000.1	1000.2	1000.3	1000.4	1000.5	1000.6	1000.7	1000.8	1000.9	1001	1001.1	1001.2	1001.3	1001.4	1001.5	1001.6	1001.7	1001.8	1001.9	1002	1002.1	1002.2	1002.3	1002.4	1002.5	1002.6	1002.7	1002.8	1002.9	1003	1003.1	1003.2	1003.3	1003.4	1003.5	1003.6	1003.7	1003.8	1003.9	1004	1004.1	1004.2	1004.3	1004.4	1004.5	1004.6	1004.7	1004.8	1004.9	1005	1005.1	1005.2	1005.3	1005.4	1005.5	1005.6	1005.7	1005.8	1005.9	1006	1006.1	1006.2	1006.3	1006.4	1006.5	1006.6	1006.7	1006.8	1006.9	1007	1007.1	1007.2	1007.3	1007.4	1007.5	1007.6	1007.7	1007.8	1007.9	1008	1008.1	1008.2	1008.3	1008.4	1008.5	1008.6	1008.7	1008.8	1008.9	1009	1009.1	1009.2	1009.3	1009.4	1009.5	1009.6	1009.7	1009.8	1009.9	1010	1010.1	1010.2	1010.3	1010.4	1010.5	1010.6	1010.7	1010.8	1010.9	1011	1011.1	1011.2	1011.3	1011.4	1011.5	1011.6	1011.7	1011.8	1011.9	1012	1012.1	1012.2	1012.3	1012.4	1012.5	1012.6	1012.7	1012.8	1012.9	1013	1013.1	1013.2	1013.3	1013.4	1013.5	1013.6	1013.7	1013.8	1013.9	1014	1014.1	1014.2	1014.3	1014.4	1014.5	1014.6	1014.7	1014.8	1014.9	1015	1015.1	1015.2	1015.3	1015.4	1015.5	1015.6	1015.7	1015.8	1015.9	1016	1016.1	1016.2	1016.3	1016.4	1016.5	1016.6	1016.7	1016.8	1016.9	1017	1017.1	1017.2	1017.3	1017.4	1017.5	1017.6	1017.7	1017.8	1017.9	1018	1018.1	1018.2	1018.3	1018.4	1018.5	1018.6	1018.7	1018.8	1018.9	1019	1019.1	1019.2	1019.3	1019.4	1019.5	1019.6	1019.7	1019.8	1019.9	1020	1020.1	1020.2	1020.3	1020.4	1020.5	1020.6	1020.7	1020.8	1020.9	1021	1021.1	1021.2	1021.3	1021.4	1021.5	1021.6	1021.7	1021.8	1021.9	1022	1022.1	1022.2	1022.3	1022.4	1022.5	1022.6	1022.7	1022.8	1022.9	1023	1023.1	1023.2	1023.3	1023.4	1023.5	1023.6	1023.7	1023.8	1023.9	1024	1024.1	1024.2	1024.3	1024.4	1024.5	1024.6	1024.7	1024.8	1024.9	1025	1025.1	1025.2	1025.3	1025.4	1025.5	1025.6	1025.7	1025.8	1025.9	1026	1026.1	1026.2	1026.3	1026.4	1026.5	1026.6	1026.7	1026.8	1026.9	1027	1027.1	1027.2	1027.3	1027.4	1027.5	1027.6	1027.7	1027.8	1027.9	1028	1028.1	1028.2	1028.3	1028.4	1028.5	1028.6	1028.7	1028.8	1028.9	1029	1029.1	1029.2	1029.3	1029.4	1029.5	1029.6	1029.7	1029.8	1029.9	1030	1030.1	1030.2	1030.3	1030.4	1030.5	1030.6	1030.7	1030.8	1030.9	1031	1031.1	1031.2	1031.3	1031.4	1031.5	1031.6	1031.7	1031.8	1031.9	1032	1032.1	1032.2	1032.3	1032.4	1032.5	1032.6	1032.7	1032.8	1032.9	1033	1033.1	1033.2	1033.3	1033.4	1033.5	1033.6	1033.7	1033.8	1033.9	1034	1034.1	1034.2	1034.3	1034.4	1034.5	1034.6	1034.7	1034.8	1034.9	1035	1035.1	1035.2	1035.3	1035.4	1035.5	1035.6	1035.7	1035.8	1035.9	1036	1036.1	1036.2	1036.3	1036.4	1036.5	1036.6	1036.7	1036.8	1036.9	1037	1037.1	1037.2	1037.3	1037.4	1037.5	1037.6	1037.7	1037.8	1037.9	1038	1038.1	1038.2	1038.3	1038.4	1038.5	1038.6	1038.7	1038.8	1038.9	1039	1039.1	1039.2	1039.3	1039.4	1039.5	1039.6	1039.7	1039.8	1039.9	1040	1040.1	1040.2	1040.3	1040.4	1040.5	1040.6	1040.7	1040.8	1040.9	1041	1041.1	1041.2	1041.3	1041.4	1041.5	1041.6	1041.7	1041.8	1041.9	1042	1042.1	1042.2	1042.3	1042.4	1042.5	1042.6	1042.7	1042.8	1042.9	1043	1043.1	1043.2	1043.3	1043.4	1043.5	1043.6	1043.7	1043.8	1043.9	1044	1044.1	1044.2	1044.3	1044.4	1044.5	1044.6	1044.7	1044.8	1044.9	1045	1045.1	1045.2	1045.3	1045.4	1045.5	1045.6	1045.7	1045.8	1045.9	1046	1046.1	1046.2	1046.3	1046.4	1046.5	1046.6	1046.7	1046.8	1046.9	1047	1047.1	1047.2	1047.3	1047.4	1047.5	1047.6	1047.7	1047.8	1047.9	1048	1048.1	1048.2	1048.3	1048.4	1048.5	1048.6	1048.7	1048.8	1048.9	1049	1049.1	1049.2	1049.3	1049.4	1049.5	1049.6	1049.7	1049.8	1049.9	1050	1050.1	1050.2	1050.3	1050.4	1050.5	1050.6	1050.7	1050.8	1050.9	1051	1051.1	1051.2	1051.3	1051.4	1051.5	1051.6	1051.7	1051.8	1051.9	1052	1052.1	1052.2	1052.3	1052.4	1052.5	1052.6	1052.7	1052.8	1052.9	1053	1053.1	1053.2	1053.3	1053.4	1053.5	1053.6	1053.7	1053.8	1053.9	1054	1054.1	1054.2	1054.3	1054.4	1054.5	1054.6	1054.7	1054.8	1054.9	1055	1055.1	1055.2	1055.3	1055.4	1055.5	1055.6	1055.7	1055.8	1055.9	1056	1056.1	1056.2	1056.3	1056.4	1056.5	1056.6	1056.7	1056.8	1056.9	1057	1057.1	1057.2	1057.3	1057.4	1057.5	1057.6	1057.7	1057.8	1057.9	1058	1058.1	1058.2	1058.3	1058.4	1058.5	1058.6	1058.7	1058.8	1058.9	1059	1059.1	1059.2	1059.3	1059.4	1059.5	1059.6	1059.7	1059.8	1059.9	1060	1060.1	1060.2	1060.3	1060.4	1060.5	1060.6	1060.7	1060.8	1060.9	1061	1061.1	1061.2	1061.3	1061.4	1061.5	1061.6	1061.7	1061.8	1061.9	1062	1062.1	1062.2	1062.3	1062.4	1062.5	1062.6	1062.7	1062.8	1062.9	1063	1063.1	1063.2	1063.3	1063.4	1063.5	1063.6	1063.7	1063.8	1063.9	1064	1064.1	1064.2	1064.3	1064.4	1064.5	1064.6	1064.7	1064.8	1064.9	1065	1065.1	1065.2	1065.3	1065.4	1065.5	1065.6	1065.7	1065.8	1065.9	1066	1066.1	1066.2	1066.3	1066.4	1066.5	1066.6	1066.7	1066.8	1066.9	1067	1067.1	1067.2	1067.3	1067.4	1067.5	1067.6	1067.7	1067.8	1067.9	1068	1068.1	1068.2	1068.3	1068.4	1068.5	1068.6	1068.7	1068.8	1068.9	1069	1069.1	1069.2	1069.3	1069.4	1069.5	1069.6	1069.7	1069.8	1069.9	1070	1070.1	1070.2	1070.3	1070.4	1070.5	1070.6	1070.7	1070.8	1070.9	1071	1071.1	1071.2	1071.3	1071.4	1071.5	1071.6	1071.7	1071.8	1071.9	1072	1072.1	1072.2	1072.3	1072.4	1072.5	1072.6	1072.7	1072.8	1072.9	1073	1073.1	1073.2	1073.3	1073.4	1073.5	1073.6	1073.7	1073.8	1073.9	1074	1074.1	1074.2	1074.3	1074.4	1074.5	1074.6	1074.7	1074.8	1074.9	1075	1075.1	1075.2	1075.3	1075.4	1075.5	1075.6	1075.7	1075.8	1075.9	1076	1076.1	1076.2	1076.3	1076.4	1076.5	1076.6	1076.7	1076.8	1076.9	1077	1077.1	1077.2	1077.3	1077.4	1077.5	1077.6	1077.7	1077.8	1077.9	1078	1078.1	1078.2	1078.3	1078.4	1078.5	1078.6	1078.7	1078.8	1078.9	1079	1079.1	1079.2	1079.3	1079.4	1079.5	1079.6	1079.7	1079.8	1079.9	1080	1080.1	1080.2	1080.3	1080.4	1080.5	1080.6	1080.7	1080.8	1080.9	1081	1081.1	1081.2	1081.3	1081.4	1081.5	1081.6	1081.7	1081.8	1081.9	1082	1082.1	1082.2	1082.3	1082.4	1082.5	1082.6	1082.7	1082.8	1082.9	1083	1083.1	1083.2	1083.3	1083.4	1083.5	1083.6	1083.7	1083.8	1083.9	1084	1084.1	1084.2	1084.3	1084.4	1084.5	1084.6	1084.7	1084.8	1084.9	1085	1085.1	1085.2	1085.3	1085.4	1085.5	1085.6	1085.7	1085.8	1085.9	1086	1086.1	1086.2	1086.3	1086.4	1086.5	1086.6	1086.7	1086.8	1086.9	1087	1087.1	1087.2	1087.3	1087.4	1087.5	1087.6	1087.7	1087.8	1087.9	1088	1088.1	1088.2	1088.3	1088.4	1088.5	1088.6	1088.7	1088.8	1088.9	1089	1089.1	1089.2	1089.3	1089.4	1089.5	1089.6	1089.7	1089.8	1089.9	1090	1090.1	1090.2	1090.3	1090.4	1090.5	1090.6	1090.7	1090.8	1090.9	1091	1091.1	1091.2	1091.3	1091.4	1091.5	1091.6	1091.7	1091.8	1091.9	1092	1092.1	1092.2	1092.3	1092.4	1092.5	1092.6	1092.7	1092.8	1092.9	1093	1093.1	1093.2	1093.3	1093.4	1093.5	1093.6	1093.7	1093.8	1093.9	1094	1094.1	1094.2	1094.3	1094.4	1094.5	1094.6	1094.7	1094.8	1094.9	1095	1095.1	1095.2	1095.3	1095.4	1095.5	1095.6	1095.7	1095.8	1095.9	1096	1096.1	1096.2	1096.3	1096.4	1096.5	1096.6	1096.7	1096.8	1096.9	1097	1097.1	1097.2	1097.3	1097.4	1097.5	1097.6	1097.7	1097.8	1097.9	1098	1098.1	1098.2	1098.3	1098.4	1098.5	1098.6	1098.7	1098.8	1098.9	1099	1099.1	1099.2	1099.3	1099.4	1099.5	1099.6	1099.7	1099.8	1099.9	1100	1100.1	1100.2	1100.3	1100.4	1100.5	1100.6	1100.7	1100.8	1100.9	1101	1101.1	1101.2	1101.3	1101.4	1101.5	1101.6	1101.7	1101.8	1101.9	1102	1102.1	1102.2	1102.3	1102.4	1102.5	1102.6	1102.7	1102.8	1102.9	1103	1103.1	1103.2	1103.3	1103.4	1103.5	1103.6	1103.7	1103.8	1103.9	1104	1104.1	1104.2	1104.3	1104.4	1104.5	1104.6	1104.7	1104.8	1104.9	1105	1105.1	1105.2	1105.3	1105.4	1105.5	1105.6	1105.7	1105.8	1105.9	1106	1106.1	1106.2	1106.3	1106.4	1106.5	1106.6	1106.7	1106.8	1106.9	1107	1107.1	1107.2	1107.3	1107.4	1107.5	1107.6	1107.7	1107.8	1107.9	1108	1108.1	1108.2	1108.3	1108.4	1108.5	1108.6	1108.7	1108.8	1108.9	1109	1109.1	1109.2	1109.3	1109.4	1109.5	1109.6	1109.7	1109.8	1109.9	1110	1110.1	1110.2	1110.3	1110.4	1110.5	1110.6	1110.7	1110.8	1110.9	1111	1111.1	1111.2	1111.3	1111.4	1111.5	1111.6	1111.7	1111.8	1111.9	1112	1112.1	1112.2	1112.3	1112.4	1112.5	1112.6	1112.7	1112.8	1112.9	1113	1113.1	1113.2	1113.3	1113.4	1113.5	1113.6	1113.7	1113.8	1113.9	1114	1114.1	1114.2	1114.3	1114.4	1114.5	1114.6	1114.7	1114.8	1114.9	1115	1115.1	1115.2	1115.3	1115.4	1115.5	1115.6	1115.7	1115.8	1115.9	1116	1116.1	1116.2	1116.3	1116.4	1116.5	1116.6	1116.7	1116.8	1116.9	1117	1117.1	1117.2	1117.3	1117.4	1117.5	1117.6	1117.7	1117.8	1117.9	1118	1118.1	1118.2	1118.3	1118.4	1118.5	1118.6	1118.7	1118.8	1118.9	1119	1119.1	1119.2	1119.3	1119.4	1119.5	1119.6	1119.7	1119.8	1119.9	1120	1120.1	1120.2	1120.3	1120.4	1120.5	1120.6	1120.7	1120.8	1120.9	1121	1121.1	1121.2	1121.3	1121.4	1121.5	1121.6	1121.7	1121.8	1121.9	1122	1122.1	1122.2	1122.3	1122.4	1122.5	1122.6	1122.7	1122.8	1122.9	1123	1123.1	1123.2	1123.3	1123.4	1123.5	1123.6	1123.7	1123.8	1123.9	1124	1124.1	1124.2	1124.3	1124.4	1124.5	1124.6	1124.7	1124.8	1124.9	1125	1125.1	1125.2	1125.3	1125.4	1125.5	1125.6	1125.7	1125.8	1125.9	1126	1126.1	1126.2	1126.3	1126.4	1126.5	1126.6	1126.7	1126.8	1126.9	1127	1127.1	1127.2	1127.3	1127.4	1127.5	1127.6	1127.7	1127.8	1127.9	1128	1128.1	1128.2	1128.3	1128.4	1128.5	1128.6	1128.7	1128.8	1128.9	1129	1129.1	1129.2	1129.3	1129.4	1129.5	1129.6	1129.7	1129.8	1129.9	1130	1130.1	1130.2	1130.3	1130.4	1130.5	1130.6	1130.7	1130.8	1130.9	1131	1131.1	1131.2	1131.3	1131.4	1131.5	1131.6	1131.7	1131.8	1131.9	1132	1132.1	1132.2	1132.3	1132.4	1132.5	1132.6	1132.7	1132.8	1132.9	1133	1133.1	1133.2	1133.3	1133.4	1133.5	1133.6	1133.7	1133.8	1133.9	1134	1134.1	1134.2	1134.3	1134.4	1134.5	1134.6	1134.7	1134.8	1134.9	1135	1135.1	1135.2	1135.3	1135.4	1135.5	1135.6	1135.7	1135.8	1135.9	1136	1136.1	1136.2	1136.3	1136.4	1136.5	1136.6	1136.7	1136.8	1136.9	1137	1137.1	1137.2	1137.3	1137.4	1137.5	1137.6	1137.7	1137.8	1137.9	1138	1138.1	1138.2	1138.3	1138.4	1138.5	1138.6	1138.7	1138.8	1138.9	1139	1139.1	1139.2	1139.3	1139.4	1139.5	1139.6	1139.7	1139.8	1139.9	1140	1140.1	1140.2	1140.3	1140.4	1140.5	1140.6	1140.7	1140.8	1140.9	1141	1141.1	1141.2	1141.3	1141.4	1141.5	1141.6	1141.7	1141.8	1141.9	1142	1142.1	1142.2	1142.3	1142.4	1142.5	1142.6	1142.7	1142.8	1142.9	1143	1143.1	1143.2	1143.3	1143.4	1143.5	1143.6	1143.7	1143.8	1143.9	1144	1144.1	1144.2	1144.3	1144.4	1144.5	1144.6	1144.7	1144.8	1144.9	1145	1145.1	1145.2	1145.3	1145.4	1145.5	1145.6	1145.7	1145.8	1145.9	1146	1146.1	1146.2	1146.3	1146.4	1146.5	1146.6	1146.7	1146.8	1146.9	1147	1147.1	1147.2	1147.3	1147.4	1147.5	1147.6	1147.7	1147.8	1147.9	1148	1148.1	1148.2	1148.3	1148.4	1148.5	1148.6	1148.7	1148.8	1148.9	1149	1149.1	1149.2	1149.3	1149.4	1149.5	1149.6	1149.7	1149.8	1149.9	1150	1150.1	1150.2	1150.3	1150.4	1150.5	1150.6	1150.7	1150.8	1150.9	1151	1151.1	1151.2	1151.3	1151.4	1151.5	1151.6	1151.7	1151.8	1151.9	1152	1152.1	1152.2	1152.3	1152.4	1152.5	1152.6	1152.7	1152.8	1152.9	1153	1153.1	1153.2	1153.3	1153.4	1153.5	1153.6	1153.7	1153.8	1153.9	1154	1154.1	1154.2	1154.3	1154.4	1154.5	1154.6	1154.7	1154.8	1154.9	1155	1155.1	1155.2	1155.3	1155.4	1155.5	1155.6	1155.7	1155.8	1155.9	1156	1156.1	1156.2	1156.3	1156.4	1156.5	1156.6	1156.7	1156.8	1156.9	1157	1157.1	1157.2	1157.3	1157.4	1157.5	1157.6	1157.7	1157.8	1157.9	1158	1158.1	1158.2	1158.3	1158.4	1158.5	1158.6	1158.7	1158.8	1158.9	1159	1159.1	1159.2	1159.3	1159.4	1159.5	1159.6	1159.7	1159.8	1159.9	1160	1160.1	1160.2	1160.3	1160.4	1160.5	1160.6	1160.7	1160.8	1160.9	1161	1161.1	1161.2	1161.3	1161.4	1161.5	1161.6	1161.7	1161.8	1161.9	1162	1162.1	1162.2	1162.3	1162.4	1162.5	1162.6	1162.7	1162.8	1162.9	1163	1163.1	1163.2	1163.3	1163.4	1163.5	1163.6	1163.7	1163.8	1163.9	1164	1164.1	1164.2	1164.3	1164.4	1164.5	1164.6	1164.7	1164.8	1164.9	1165	1165.1	1165.2	1165.3	1165.4	1165.5	1165.6	1165.7	1165.8	1165.9	1166	1166.1	1166.2	1166.3	1166.4	1166.5	1166.6	1166.7	1166.8	1166.9	1167	1167.1	1167.2	1167.3	1167.4	1167.5	1167.6	1167.7	1167.8	1167.9	1168	1168.1	1168.2	1168.3	1168.4	1168.5	1168.6	1168.7	1168.8	1168.9	1169	1169.1	1169.2	1169.3	1169.4	1169.5	1169.6	1169.7	1169.8	1169.9	1170	1170.1	1170.2	1170.3	1170.4	1170.5	1170.6	1170.7	1170.8	1170.9	1171	1171.1	1171.2	1171.3	1171.4	1171.5	1171.6	1171.7	1171.8	1171.9	1172	1172.1	1172.2	1172.3	1172.4	1172.5	1172.6	1172.7	1172.8	1172.9	1173	1173.1	1173.2	1173.3	1173.4	1173.5	1173.6	1173.7	1173.8	1173.9	1174	1174.1	1174.2	1174.3	1174.4	1174.5	1174.6	1174.7	1174.8	1174.9	1175	1175.1	1175.2	1175.3	1175.4	1175.5	1175.6	1175.7	1175.8	1175.9	1176	1176.1	1176.2	1176.3	1176.4	1176.5	1176.6	1176.7	1176.8	1176.9	1177	1177.1	1177.2	1177.3	1177.4	1177.5	1177.6	1177.7	1177.8	1177.9	1178	1178.1	1178.2	1178.3	1178.4	1178.5	1178.6	1178.7	1178.8	1178.9	1179	1179.1	1179.2	1179.3	1179.4	1179.5	1179.6	1179.7	1179.8	1179.9	1180	1180.1	1180.2	1180.3	1180.4	1180.5	1180.6	1180.7	1180.8	1180.9	1181	1181.1	1181.2	1181.3	1181.4	1181.5	1181.6	1181.7	1181.8	1181.9	1182	1182.1	1182.2	1182.3	1182.4	1182.5	1182.6	1182.7	1182.8	1182.9	1183	1183.1	1183.2	1183.3	1183.4	1183.5	1183.6	1183.7	1183.8	1183.9	1184	1184.1	1184.2	1184.3	1184.4	1184.5	1184.6	1184.7	1184.8	1184.9	1185	1185.1	1185.2	1185.3	1185.4	1185.5	1185.6	1185.7	1185.8	1185.9	1186	1186.1	1186.2	1186.3	1186.4	1186.5	1186.6	1186.7	1186.8	1186.9	1187	1187.1	1187.2	1187.3	1187.4	1187.5	1187.6	1187.7	1187.8	1187.9	1188	1188.1	1188.2	1188.3	1188.4	1188.5	1188.6	1188.7	1188.8	1188.9	1189	1189.1	1189.2	1189.3	1189.4	1189.5	1189.6	1189.7	1189.8	1189.9	1190	1190.1	1190.2	1190.3	1190.4	1190.5	1190.6	1190.7	1190.8	1190.9	1191	1191.1	1191.2	1191.3	1191.4	1191.5	1191.6	1191.7	1191.8	1191.9	1192	1192.1	1192.2	1192.3	1192.4	1192.5	1192.6	1192.7	1192.8	1192.9	1193	1193.1	1193.2	1193.3	1193.4	1193.5	1193.6	1193.7	1193.8	1193.9	1194	1194.1	1194.2	1194.3	1194.4	1194.5	1194.6	1194.7	1194.8	1194.9	1195	1195.1	1195.2	1195.3	1195.4	1195.5	1195.6	1195.7	1195.8	1195.9	1196	1196.1	1196.2	1196.3	1196.4	1196.5	1196.6	1196.7	1196.8	1196.9	1197	1197.1	1197.2	1197.3	1197.4	1197.5	1197.6	1197.7	1197.8	1197.9	1198	1198.1	1198.2	1198.3	1198.4	1198.5	1198.6	1198.7	1198.8	1198.9	1199	1199.1	1199.2	1199.3	1199.4	1199.5	1199.6	1199.7	1199.8	1199.9	1200
-69.264	-69.318	-69.248	-69.264	-69.238	-69.237	-69.218	-69.201	-69.18	-69.169	-69.162	-69.161	-69.163	-69.157	-69.145	-69.13	-69.113	-69.095	-69.078	-69.067	-69.063	-69.057	-69.045	-69.037	-69.034	-69.024	-69.018	-69.018	-69.014	-69.006	-69.005	-69.013	-69.016	-69.013	-69.01	-69.003	-68.993	-68.982	-68.969	-68.952	-68.93	-68.905	-68.878	-68.854	-68.833	-68.809	-68.779	-68.751	-68.722	-68.69	-68.658	-68.625	-68.591	-68.552	-68.511	-68.471	-68.43	-68.387	-68.343	-68.298	-68.253	-68.208	-68.163	-68.118	-68.071	-68.023	-67.973	-67.923	-67.87	-67.818	-67.767	-67.716	-67.665	-67.619	-67.574	-67.531	-67.491	-67.455	-67.424	-67.395	-67.368	-67.341	-67.311	-67.274	-67.232	-67.188	-67.146	-67.111	-67.084	-67.06	-67.034	-67.001	-66.96	-66.919	-66.884	-66.857	-66.833	-66.806	-66.773	-66.738	-66.701	-66.667	-66.639	-66.614	-66.582	-66.546	-66.516	-66.487	-66.452	-66.423	-66.392	-66.356	-66.324	-66.298	-66.269	-66.232	-66.198	-66.173	-66.15	-66.123	-66.092	-66.059	-66.025	-65.993	-65.966	-65.945	-65.925	-65.904	-65.884	-65.864	-65.841	-65.815	-65.786	-65.752	-65.714	-65.676	-65.64	-65.604	-65.567	-65.533	-65.502	-65.47	-65.439	-65.412	-65.387	-65.361	-65.336	-65.311	-65.284	-65.261	-65.241	-65.221	-65.202	-65.184	-65.168	-65.154	-65.138	-65.124	-65.112	-65.099	-65.085	-65.069	-65.05	-65.027	-65	-64.969	-64.939	-64.911	-64.889	-64.872	-64.859	-64.849	-64.837	-64.818	-64.793	-64.768	-64.747	-64.734	-64.726	-64.717	-64.702	-64.679	-64.655	-64.63	-64.605	-64.582	-64.565	-64.554	-64.538	-64.517	-64.502	-64.486	-64.464	-64.45	-64.436	-64.417	-64.402	-64.396	-64.388	-64.37	-64.35	-64.337	-64.333	-64.326	-64.321	-64.312	-64.295	-64.275	-64.252	-64.231	-64.212	-64.196	-64.182	-64.169	-64.158	-64.147	-64.135	-64.124	-64.113	-64.102	-64.09	-64.078	-64.067	-64.055	-64.043	-64.028	-64.011	-63.99	-63.968	-63.947	-63.923	-63.897	-63.867	-63.834	-63.8	-63.767	-63.736	-63.707	-63.678	-63.651	-63.627	-63.606	-63.589	-63.576	-63.565	-63.55	-63.529	-63.502	-63.472	-63.442	-63.418	-63.399	-63.382	-63.368	-63.353	-63.329	-63.296	-63.266	-63.243	-63.226	-63.21	-63.184	-63.151	-63.122	-63.098	-63.078	-63.062	-63.045	-63.026	-63.004	-62.976	-62.957	-62.943	-62.919	-62.892	-62.873	-62.851	-62.824	-62.803	-62.786	-62.763	-62.733	-62.704	-62.683	-62.664	-62.645	-62.626	-62.6	-62.571	-62.54	-62.512	-62.488	-62.468	-62.451	-62.436	-62.423	-62.411	-62.398	-62.386	-62.376	-62.366	-62.357	-62.349	-62.34	-62.331	-62.32	-62.309	-62.298	-62.286	-62.272	-62.261	-62.248	-62.234	-62.218	-62.201	-62.182	-62.163	-62.142	-62.12	-62.101	-62.081	-62.057	-62.029	-62.002	-61.976	-61.948	-61.918	-61.887	-61.855	-61.821	-61.788	-61.757	-61.729	-61.709	-61.692	-61.677	-61.665	-61.65	-61.628	-61.602	-61.574	-61.548	-61.529	-61.515	-61.502	-61.486	-61.463	-61.436	-61.409	-61.383	-61.356	-61.326	-61.293	-61.265	-61.246	-61.223	-61.193	-61.17	-61.15	-61.118	-61.091	-61.07	-61.043	-61.015	-60.996	-60.975	-60.948	-60.914	-60.884	-60.862	-60.844	-60.826	-60.804	-60.774	-60.74	-60.708	-60.677	-60.65	-60.63	-60.614	-60.6	-60.588	-60.578	-60.57	-60.562	-60.554	-60.545	-60.534	-60.52	-60.506	-60.492	-60.478	-60.462	-60.447	-60.432	-60.416	-60.401	-60.387	-60.371	-60.354	-60.336	-60.316	-60.294	-60.268	-60.241	-60.211	-60.178	-60.144	-60.109	-60.072	-60.032	-59.994	-59.96	-59.93	-59.904	-59.882	-59.862	-59.844	-59.825	-59.804	-59.776	-59.742	-59.709	-59.681	-59.659	-59.641	-59.627	-59.608	-59.584	-59.555	-59.53	-59.508	-59.49	-59.478	-59.467	-59.449	-59.427	-59.412	-59.402	-59.385	-59.367	-59.356	-59.342	-59.326	-59.317	-59.302	-59.28	-59.261	-59.25	-59.24	-59.225	-59.2	-59.172	-59.151	-59.135	-59.122	-59.111	-59.095	-59.072	-59.045	-59.013	-58.978	-58.948	-58.921	-58.896	-58.874	-58.855	-58.837	-58.82	-58.81	-58.801	-58.794	-58.788	-58.783	-58.778	-58.773	-58.771	-58.766	-58.757	-58.745	-58.73	-58.713	-58.694	-58.673	-58.648	-58.621	-58.592	-58.562	-58.533	-58.502	-58.472	-58.446	-58.422	-58.404	-58.392	-58.382	-58.376	-58.373	-58.368	-58.357	-58.342	-58.318	-58.292	-58.271	-58.253	-58.241	-58.234	-58.228	-58.216	-58.194	-58.168	-58.149	-58.135	-58.129	-58.123	-58.113	-58.097	-58.08	-58.067	-58.058	-58.047	-58.025	-58.003	-57.989	-57.97	-57.951	-57.935	-57.91	-57.883	-57.865	-57.848	-57.822	-57.792	-57.768	-57.75	-57.732	-57.712	-57.686	-57.656	-57.627	-57.603	-57.586	-57.573	-57.562	-57.553	-57.544	-57.533	-57.52	-57.504	-57.484	-57.459	-57.433	-57.407	-57.376	-57.343	-57.312	-57.279	-57.245	-57.211	-57.179	-57.146	-57.11	-57.076	-57.046	-57.016	-56.989	-56.965	-56.942	-56.92	-56.9	-56.884	-56.868	-56.852	-56.838	-56.823	-56.803	-56.778	-56.748	-56.714	-56.674	-56.631	-56.589	-56.551	-56.517	-56.489	-56.468	-56.453	-56.44	-56.421	-56.393	-56.363	-56.332	-56.309	-56.297	-56.286	-56.267	-56.241	-56.211	-56.182	-56.156	-56.13	-56.1	-56.069	-56.043	-56.02	-55.99	-55.958	-55.931	-55.904	-55.869	-55.837	-55.81	-55.775	-55.74	-55.712	-55.685	-55.652	-55.613	-55.575	-55.544	-55.515	-55.49	-55.465	-55.437	-55.402	-55.362	-55.318	-55.27	-55.22	-55.171	-55.125	-55.081	-55.04	-55.002	-54.968	-54.94	-54.917	-54.902	-54.89	-54.879	-54.872	-54.862	-54.849	-54.835	-54.818	-54.797	-54.774	-54.746	-54.711	-54.67	-54.625	-54.576	-54.52	-54.458	-54.395	-54.328	-54.256	-54.185	-54.119	-54.056	-53.999	-53.954	-53.913	-53.878	-53.847	-53.816	-53.78	-53.733	-53.678	-53.615	-53.548	-53.485	-53.427	-53.374	-53.319	-53.256	-53.185	-53.114	-53.05	-52.997	-52.946	-52.888	-52.823	-52.752	-52.679	-52.606	-52.534	-52.467	-52.393	-52.317	-52.249	-52.175	-52.095	-52.019	-51.942	-51.852	-51.765	-51.686	-51.602	-51.511	-51.417	-51.325	-51.238	-51.154	-51.055	-50.944	-50.794	-50.591	-50.306	-49.912	-49.361	-48.583	-47.499	-45.9	-43.635	-40.219	-35.346	-28.618	-20.377	-12.185	-4.691	1.4672	6.1756	9.6998	11.966	13.337	13.846	13.663	12.857	11.465	9.6062	7.2712	4.6312	1.7123	-1.3683	-4.5475	-7.8026	-11.135	-14.462	-17.625	-20.657	-23.566	-26.356	-29.029	-31.589	-34.045	-36.373	-38.595	-40.625	-42.395	-44.01	-45.505	-46.89	-48.176	-49.359	-50.436	-51.417	-52.31	-53.135	-53.902	-54.616	-55.278	-55.885	-56.437	-56.939	-57.4	-57.827	-58.221	-58.581	-58.92	-59.239	-59.534	-59.799	-60.048	-60.284	-60.495	-60.696	-60.888	-61.056	-61.211	-61.362	-61.504	-61.63	-61.744	-61.855	-61.965	-62.069	-62.163	-62.247	-62.32	-62.388	-62.454	-62.519	-62.582	-62.644	-62.704	-62.764	-62.82	-62.87	-62.914	-62.954	-62.989	-63.019	-63.044	-63.067	-63.087	-63.105	-63.121	-63.133	-63.144	-63.157	-63.169	-63.181	-63.191	-63.197	-63.202	-63.207	-63.21	-63.212	-63.215	-63.215	-63.211	-63.202	-63.19	-63.175	-63.157	-63.135	-63.109	-63.083	-63.057	-63.034	-63.013	-62.996	-62.984	-62.974	-62.962	-62.944	-62.921	-62.895	-62.868	-62.845	-62.829	-62.815	-62.803	-62.785	-62.756	-62.728	-62.707	-62.693	-62.681	-62.669	-62.656	-62.641	-62.62	-62.598	-62.589	-62.58	-62.559	-62.541	-62.531	-62.514	-62.497	-62.486	-62.469	-62.445	-62.429	-62.421	-62.41	-62.391	-62.367	-62.341	-62.319	-62.301	-62.286	-62.271	-62.252	-62.231	-62.205	-62.171	-62.131	-62.092	-62.054	-62.019	-61.984	-61.949	-61.917	-61.886	-61.853	-61.82	-61.789	-61.758	-61.728	-61.697	-61.665	-61.635	-61.605	-61.579	-61.553	-61.529	-61.507	-61.487	-61.465	-61.446	-61.432	-61.42	-61.412	-61.408	-61.401	-61.395	-61.391	-61.386	-61.38	-61.371	-61.358	-61.34	-61.317	-61.293	-61.272	-61.256	-61.246	-61.241	-61.232	-61.218	-61.197	-61.172	-61.149	-61.134	-61.122	-61.114	-61.099	-61.075	-61.05	-61.025	-61.003	-60.978	-60.949	-60.923	-60.905	-60.886	-60.859	-60.838	-60.82	-60.794	-60.775	-60.758	-60.731	-60.706	-60.691	-60.677	-60.657	-60.63	-60.605	-60.587	-60.575	-60.565	-60.551	-60.536	-60.516	-60.49	-60.461	-60.437	-60.418	-60.404	-60.393	-60.384	-60.376	-60.372	-60.369	-60.365	-60.362	-60.36	-60.358	-60.355	-60.354	-60.351	-60.345	-60.338	-60.329	-60.319	-60.308	-60.296	-60.283	-60.267	-60.25	-60.232	-60.209	-60.183	-60.158	-60.131	-60.101	-60.071	-60.041	-60.013	-59.989	-59.969	-59.956	-59.946	-59.937	-59.932	-59.926	-59.913	-59.893	-59.873	-59.852	-59.838	-59.829	-59.823	-59.818	-59.809	-59.789	-59.767	-59.752	-59.745	-59.74	-59.734	-59.722	-59.708	-59.694	-59.681	-59.672	-59.662	-59.643	-59.62	-59.608	-59.594	-59.573	-59.557	-59.541	-59.519	-59.502	-59.489	-59.471	-59.445	-59.42	-59.405	-59.394	-59.382	-59.365	-59.345	-59.318	-59.293	-59.276	-59.262	-59.248	-59.239	-59.234	-59.231	-59.229	-59.227	-59.226	-59.222	-59.213	-59.202	-59.189	-59.178	-59.167	-59.155	-59.141	-59.129	-59.116	-59.104	-59.095	-59.087	-59.08	-59.07	-59.06	-59.05	-59.039	-59.028	-59.016	-59.003	-58.985	-58.962	-58.937	-58.907	-58.875	-58.84	-58.805	-58.771	-58.742	-58.718	-58.697	-58.681	-58.67	-58.659	-58.646	-58.628	-58.6	-58.572	-58.548	-58.529	-58.514	-58.502	-58.485	-58.461	-58.432	-58.407	-58.388	-58.375	-58.362	-58.351	-58.342	-58.332	-58.313	-58.293	-58.28	-58.268	-58.251	-58.236	-58.22	-58.199	-58.188	-58.177	-58.157	-58.137	-58.126	-58.118	-58.104	-58.085	-58.065	-58.052	-58.044	-58.042	-58.041	-58.034	-58.023	-58.009	-57.992	-57.977	-57.965	-57.957	-57.953	-57.953	-57.954	-57.96	-57.968	-57.977	-57.988	-58.001	-58.015	-58.029	-58.039	-58.047	-58.054	-58.059	-58.063	-58.063	-58.062	-58.06	-58.055	-58.044	-58.034	-58.02	-58.001	-57.979	-57.953	-57.922	-57.892	-57.861	-57.827	-57.794	-57.761	-57.73	-57.707	-57.688	-57.676	-57.668	-57.659	-57.65	-57.634	-57.61	-57.581	-57.552	-57.529	-57.512	-57.498	-57.485	-57.466	-57.44	-57.412	-57.387	-57.367	-57.354	-57.345	-57.34	-57.336	-57.327	-57.315	-57.308	-57.307	-57.298	-57.292	-57.291	-57.283	-57.273	-57.269	-57.262	-57.246	-57.235	-57.231	-57.223	-57.21	-57.191	-57.171	-57.156	-57.148	-57.141	-57.13	-57.116	-57.101	-57.082	-57.058	-57.031	-57.004	-56.979	-56.958	-56.94	-56.927	-56.916	-56.906	-56.899	-56.895	-56.893	-56.893	-56.896	-56.9	-56.904	-56.907	-56.909	-56.907	-56.905	-56.902	-56.896	-56.886	-56.874	-56.856	-56.837	-56.816	-56.795	-56.775	-56.756	-56.737	-56.719	-56.706	-56.698	-56.696	-56.699	-56.706	-56.713	-56.714	-56.71	-56.697	-56.679	-56.659	-56.64	-56.626	-56.616	-56.611	-56.606	-56.593	-56.572	-56.548	-56.528	-56.514	-56.504	-56.496	-56.49	-56.486	-56.482	-56.478	-56.468	-56.453	-56.444	-56.441	-56.433	-56.425	-56.419	-56.401	-56.386	-56.379	-56.368	-56.351	-56.338	-56.333	-56.326	-56.318	-56.307	-56.291	-56.278	-56.271	-56.268	-56.268	-56.27	-56.27	-56.269	-56.267	-56.261	-56.247	-56.228	-56.204	-56.181	-56.157	-56.131	-56.102	-56.07	-56.036	-56.002	-55.969	-55.94	-55.91	-55.883	-55.858	-55.834	-55.812	-55.793	-55.78	-55.769	-55.761	-55.758	-55.756	-55.757	-55.762	-55.769	-55.779	-55.789	-55.798	-55.805	-55.805	-55.8	-55.788	-55.768	-55.741	-55.71	-55.677	-55.647	-55.626	-55.609	-55.599	-55.591	-55.576	-55.554	-55.529	-55.511	-55.502	-55.499	-55.497	-55.491	-55.476	-55.459	-55.444	-55.428	-55.413	-55.394	-55.374	-55.359	-55.349	-55.332	-55.318	-55.31	-55.29	-55.273	-55.268	-55.258	-55.243	-55.233	-55.229	-55.226	-55.216	-55.201	-55.188	-55.18	-55.175	-55.172	-55.169	-55.163	-55.151	-55.134	-55.11	-55.082	-55.052	-55.022	-54.992	-54.961	-54.93	-54.9	-54.869	-54.84	-54.815	-54.793	-54.773	-54.754	-54.737	-54.719	-54.705	-54.692	-54.678	-54.664	-54.649	-54.631	-54.613	-54.597	-54.582	-54.57	-54.555	-54.542	-54.532	-54.523	-54.519	-54.519	-54.522	-54.526	-54.527	-54.523	-54.511	-54.492	-54.462	-54.427	-54.39	-54.356	-54.328	-54.308	-54.289	-54.267	-54.24	-54.207	-54.175	-54.152	-54.138	-54.125	-54.103	-54.076	-54.052	-54.035	-54.02	-54.005	-53.99	-53.972	-53.96	-53.955	-53.944	-53.926	-53.912	-53.9	-53.883	-53.871	-53.862	-53.847	-53.828	-53.815	-53.808	-53.802	-53.791	-53.775	-53.756	-53.74	-53.728	-53.72	-53.714	-53.708	-53.704	-53.697	-53.689	-53.675	-53.653	-53.628	-53.597	-53.56	-53.519	-53.475	-53.427	-53.377	-53.327	-53.276	-53.225	-53.175	-53.129	-53.086	-53.046	-53.011	-52.982	-52.961	-52.946	-52.934	-52.928	-52.927	-52.931	-52.936	-52.943	-52.948	-52.95	-52.946	-52.935	-52.914	-52.881	-52.84	-52.792	-52.743	-52.697	-52.657	-52.63	-52.611	-52.597	-52.582	-52.558	-52.529	-52.498	-52.472	-52.458	-52.447	-52.433	-52.412	-52.385	-52.364	-52.355	-52.351	-52.344	-52.332	-52.312	-52.288	-52.265	-52.241	-52.216	-52.184	-52.157	-52.13	-52.091	-52.053	-52.021	-51.979	-51.933	-51.894	-51.86	-51.821	-51.775	-51.729	-51.69	-51.658	-51.631	-51.603	-51.577	-51.547	-51.508	-51.464	-51.416	-51.366	-51.313	-51.259	-51.202	-51.142	-51.086	-51.032	-50.981	-50.934	-50.889	-50.847	-50.803	-50.756	-50.71	-50.665	-50.618	-50.569	-50.516	-50.46	-50.405	-50.352	-50.302	-50.253	-50.208	-50.169	-50.136	-50.109	-50.093	-50.084	-50.08	-50.079	-50.074	-50.059	-50.028	-49.981	-49.915	-49.84	-49.759	-49.68	-49.61	-49.544	-49.486	-49.425	-49.352	-49.269	-49.176	-49.087	-49.012	-48.943	-48.869	-48.791	-48.706	-48.631	-48.573	-48.52	-48.462	-48.402	-48.335	-48.268	-48.204	-48.132	-48.051	-47.973	-47.9	-47.821	-47.741	-47.665	-47.586	-47.5	-47.413	-47.326	-47.24	-47.135	-47.002	-46.826	-46.596	-46.286	-45.869	-45.288	-44.465	-43.32	-41.629	-39.339	-36.21	-32.203	-27.418	-22	-16.483	-11.152	-6.371	-2.247	1.1721	3.8433	5.8661	7.1958	7.9682	8.1783	7.9052	7.1983	6.0949	4.6653	2.9157	0.94406	-1.2526	-3.5721	-5.9574	-8.3926	-10.841	-13.329	-15.897	-18.478	-21.062	-23.591	-25.998	-28.295	-30.476	-32.529	-34.431	-36.224	-37.93	-39.551	-41.111	-42.578	-43.932	-45.18	-46.299	-47.335	-48.304	-49.217	-50.085	-50.9	-51.652	-52.344	-52.982	-53.58	-54.149	-54.685	-55.187	-55.653	-56.079	-56.476	-56.851	-57.204	-57.534	-57.837	-58.117	-58.384	-58.629	-58.856	-59.08	-59.286	-59.473	-59.655	-59.828	-59.986	-60.129	-60.265	-60.402	-60.533	-60.651	-60.759	-60.856	-60.945	-61.032	-61.118	-61.204	-61.288	-61.368	-61.446	-61.521	-61.591	-61.656	-61.717	-61.773	-61.823	-61.868	-61.907	-61.946	-61.982	-62.017	-62.051	-62.083	-62.114	-62.14	-62.167	-62.193	-62.22	-62.243	-62.263	-62.281	-62.298	-62.311	-62.321	-62.33	-62.335	-62.335	-62.329	-62.319	-62.306	-62.292	-62.279	-62.271	-62.264	-62.258	-62.255	-62.256	-62.256	-62.254	-62.246	-62.228	-62.208	-62.193	-62.183	-62.177	-62.172	-62.167	-62.152	-62.129	-62.111	-62.103	-62.098	-62.093	-62.087	-62.082	-62.08	-62.077	-62.069	-62.056	-62.046	-62.038	-62.025	-62.017	-62.012	-62.001	-61.993	-61.989	-61.98	-61.965	-61.951	-61.945	-61.943	-61.936	-61.923	-61.905	-61.888	-61.877	-61.872	-61.872	-61.874	-61.874	-61.872	-61.866	-61.857	-61.846	-61.831	-61.815	-61.797	-61.775	-61.751	-61.729	-61.71	-61.692	-61.676	-61.658	-61.64	-61.621	-61.602	-61.588	-61.574	-61.561	-61.549	-61.535	-61.52	-61.511	-61.503	-61.495	-61.489	-61.483	-61.478	-61.47	-61.457	-61.443	-61.423	-61.397	-61.368	-61.339	-61.309	-61.281	-61.254	-61.231	-61.212	-61.196	-61.179	-61.157	-61.127	-61.093	-61.061	-61.036	-61.015	-60.998	-60.976	-60.946	-60.914	-60.885	-60.864	-60.844	-60.826	-60.811	-60.797	-60.78	-60.758	-60.741	-60.729	-60.708	-60.688	-60.679	-60.664	-60.644	-60.633	-60.621	-60.602	-60.582	-60.571	-60.563	-60.55	-60.533	-60.513	-60.49	-60.471	-60.459	-60.448	-60.437	-60.425	-60.41	-60.392	-60.372	-60.349	-60.32	-60.288	-60.254	-60.219	-60.188	-60.159	-60.129	-60.099	-60.071	-60.043	-60.014	-59.986	-59.959	-59.933	-59.91	-59.889	-59.869	-59.852	-59.837	-59.824	-59.815	-59.807	-59.799	-59.792	-59.786	-59.78	-59.774	-59.765	-59.753	-59.736	-59.712	-59.685	-59.655	-59.624	-59.596	-59.572	-59.551	-59.533	-59.518	-59.501	-59.479	-59.449	-59.414	-59.383	-59.358	-59.338	-59.322	-59.301	-59.27	-59.238	-59.209	-59.186	-59.165	-59.148	-59.129	-59.103	-59.078	-59.059	-59.039	-59.015	-59	-58.988	-58.964	-58.945	-58.934	-58.913	-58.887	-58.867	-58.855	-58.84	-58.819	-58.794	-58.771	-58.752	-58.736	-58.722	-58.71	-58.694	-58.676	-58.652	-58.621	-58.586	-58.549	-58.51	-58.471	-58.434	-58.399	-58.363	-58.326	-58.288	-58.251	-58.215	-58.179	-58.147	-58.119	-58.087	-58.057	-58.029	-58.001	-57.976	-57.953	-57.93	-57.907	-57.885	-57.863	-57.843	-57.824	-57.809	-57.798	-57.788	-57.78	-57.775	-57.772	-57.771	-57.771	-57.767	-57.756	-57.737	-57.71	-57.683	-57.656	-57.634	-57.618	-57.604	-57.59	-57.574	-57.551	-57.524	-57.498	-57.478	-57.465	-57.453	-57.434	-57.406	-57.378	-57.349	-57.323	-57.295	-57.261	-57.227	-57.203	-57.181	-57.156	-57.133	-57.113	-57.089	-57.069	-57.056	-57.036	-57.018	-57.01	-57.007	-57.002	-56.991	-56.992	-57.009	-57.036	-57.066	-57.097	-57.127	-57.15	-57.17	-57.19	-57.209	-57.24	-57.283	-57.328	-57.378	-57.432	-57.487	-57.544	-57.603	-57.663	-57.726	-57.786	-57.842	-57.897	-57.948	-57.998	-58.046	-58.09	-58.129	-58.166	-58.198	-58.23	-58.261	-58.284	-58.306	-58.324	-58.34	-58.353	-58.364	-58.378	-58.395	-58.415	-58.436	-58.464	-58.494	-58.527	-58.562	-58.6	-58.638	-58.669	-58.692	-58.712	-58.728	-58.748	-58.773	-58.804	-58.837	-58.867	-58.891	-58.906	-58.918	-58.934	-58.958	-58.983	-59.006	-59.024	-59.037	-59.052	-59.072	-59.095	-59.114	-59.127	-59.144	-59.162	-59.173	-59.191	-59.214	-59.227	-59.242	-59.265	-59.285	-59.296	-59.307	-59.327	-59.351	-59.374	-59.391	-59.403	-59.412	-59.424	-59.442	-59.464	-59.491	-59.519	-59.545	-59.569	-59.592	-59.615	-59.636	-59.652	-59.663	-59.673	-59.681	-59.686	-59.692	-59.699	-59.707	-59.716	-59.724	-59.732	-59.741	-59.753	-59.764	-59.777	-59.794	-59.811	-59.827	-59.845	-59.867	-59.89	-59.913	-59.938	-59.959	-59.981	-60.001	-60.015	-60.026	-60.035	-60.04	-60.044	-60.049	-60.055	-60.067	-60.085	-60.105	-60.127	-60.149	-60.162	-60.167	-60.172	-60.18	-60.195	-60.215	-60.237	-60.255	-60.261	-60.264	-60.274	-60.289	-60.308	-60.328	-60.347	-60.363	-60.372	-60.385	-60.406	-60.422	-60.438	-60.461	-60.476	-60.485	-60.505	-60.527	-60.541	-60.554	-60.575	-60.599	-60.62	-60.637	-60.648	-60.659	-60.676	-60.701	-60.726	-60.749	-60.773	-60.796	-60.815	-60.83	-60.841	-60.849	-60.854	-60.858	-60.86	-60.862	-60.868	-60.877	-60.886	-60.893	-60.899	-60.906	-60.915	-60.927	-60.938	-60.95	-60.961	-60.972	-60.984	-61	-61.017	-61.036	-61.059	-61.083	-61.106	-61.128	-61.151	-61.174	-61.196	-61.215	-61.23	-61.24	-61.244	-61.245	-61.246	-61.25	-61.259	-61.272	-61.288	-61.303	-61.318	-61.328	-61.329	-61.328	-61.332	-61.339	-61.353	-61.369	-61.377	-61.379	-61.383	-61.392	-61.405	-61.422	-61.44	-61.459	-61.474	-61.482	-61.497	-61.517	-61.528	-61.537	-61.556	-61.571	-61.581	-61.596	-61.612	-61.618	-61.622	-61.633	-61.645	-61.655	-61.657	-61.654	-61.655	-61.661	-61.669	-61.679	-61.688	-61.694	-61.696	-61.693	-61.685	-61.674	-61.659	-61.641	-61.627	-61.618	-61.609	-61.6	-61.592	-61.585	-61.578	-61.571	-61.566	-61.561	-61.555	-61.551	-61.547	-61.542	-61.538	-61.535	-61.533	-61.532	-61.53	-61.529	-61.533	-61.539	-61.548	-61.558	-61.569	-61.582	-61.6	-61.62	-61.641	-61.662	-61.68	-61.691	-61.697	-61.698	-61.698	-61.7	-61.706	-61.718	-61.732	-61.746	-61.755	-61.76	-61.757	-61.754	-61.761	-61.773	-61.788	-61.799	-61.803	-61.803	-61.803	-61.803	-61.799	-61.794	-61.792	-61.796	-61.804	-61.805	-61.807	-61.816	-61.819	-61.82	-61.829	-61.837	-61.837	-61.84	-61.852	-61.863	-61.868	-61.866	-61.865	-61.868	-61.877	-61.889	-61.899	-61.904	-61.907	-61.907	-61.903	-61.894	-61.883	-61.873	-61.865	-61.858	-61.851	-61.85	-61.849	-61.847	-61.846	-61.845	-61.842	-61.84	-61.841	-61.843	-61.842	-61.842	-61.845	-61.849	-61.855	-61.859	-61.865	-61.877	-61.888	-61.899	-61.915	-61.933	-61.952	-61.974	-61.995	-62.016	-62.036	-62.051	-62.06	-62.065	-62.066	-62.065	-62.069	-62.073	-62.079	-62.091	-62.104	-62.115	-62.121	-62.121	-62.117	-62.113	-62.115	-62.122	-62.13	-62.131	-62.125	-62.119	-62.118	-62.122	-62.128	-62.136	-62.146	-62.151	-62.148	-62.149	-62.155	-62.155	-62.159	-62.17	-62.171	-62.169	-62.178	-62.185	-62.181	-62.179	-62.185	-62.193	-62.199	-62.199	-62.189	-62.182	-62.186	-62.193	-62.201	-62.208	-62.212	-62.211	-62.202	-62.19	-62.175	-62.157	-62.141	-62.127	-62.112	-62.097	-62.086	-62.076	-62.066	-62.058	-62.051	-62.044	-62.036	-62.03	-62.026	-62.023	-62.02	-62.019	-62.016	-62.013	-62.013	-62.015	-62.021	-62.029	-62.038	-62.05	-62.065	-62.081	-62.097	-62.117	-62.138	-62.16	-62.178	-62.193	-62.203	-62.209	-62.212	-62.215	-62.218	-62.225	-62.235	-62.249	-62.267	-62.281	-62.283	-62.28	-62.281	-62.286	-62.297	-62.311	-62.323	-62.325	-62.323	-62.32	-62.319	-62.317	-62.309	-62.303	-62.304	-62.31	-62.306	-62.301	-62.305	-62.302	-62.3	-62.306	-62.308	-62.304	-62.305	-62.314	-62.32	-62.321	-62.315	-62.31	-62.314	-62.322	-62.331	-62.339	-62.343	-62.343	-62.337	-62.328	-62.318	-62.311	-62.31	-62.31	-62.312	-62.317	-62.323	-62.329	-62.333	-62.338	-62.344	-62.35	-62.353	-62.355	-62.354	-62.353	-62.352	-62.348	-62.342	-62.335	-62.327	-62.318	-62.31	-62.3	-62.291	-62.284	-62.279	-62.278	-62.278	-62.276	-62.278	-62.285	-62.294	-62.307	-62.322	-62.336	-62.343	-62.343	-62.341	-62.34	-62.341	-62.348	-62.362	-62.381	-62.4	-62.416	-62.422	-62.424	-62.431	-62.444	-62.465	-62.487	-62.5	-62.506	-62.508	-62.508	-62.506	-62.505	-62.51	-62.522	-62.526	-62.524	-62.53	-62.537	-62.536	-62.537	-62.54	-62.54	-62.54	-62.547	-62.552	-62.548	-62.541	-62.537	-62.542	-62.55	-62.558	-62.562	-62.56	-62.554	-62.546	-62.544	-62.55	-62.559	-62.573	-62.587	-62.598	-62.611	-62.624	-62.633	-62.644	-62.654	-62.661	-62.664	-62.666	-62.672	-62.675	-62.678	-62.684	-62.69	-62.693	-62.698	-62.703	-62.71	-62.719	-62.727	-62.734	-62.738	-62.741	-62.742	-62.742	-62.74	-62.736	-62.731	-62.722	-62.714	-62.707	-62.701	-62.7	-62.701	-62.705	-62.713	-62.723	-62.732	-62.736	-62.734	-62.728	-62.721	-62.72	-62.723	-62.73	-62.736	-62.739	-62.736	-62.73	-62.727	-62.729	-62.736	-62.744	-62.754	-62.766	-62.776	-62.777	-62.773	-62.778	-62.788	-62.788	-62.79	-62.8	-62.803	-62.804	-62.811	-62.821	-62.822	-62.82	-62.826	-62.84	-62.854	-62.866	-62.872	-62.87	-62.87	-62.874	-62.883	-62.897	-62.914	-62.934	-62.954	-62.973	-62.992	-63.011	-63.025	-63.038	-63.049	-63.058	-63.066	-63.073	-63.079	-63.084	-63.09	-63.098	-63.104	-63.109	-63.113	-63.119	-63.126	-63.131	-63.133	-63.133	-63.131	-63.127	-63.12	-63.108	-63.093	-63.077	-63.059	-63.04	-63.026	-63.015	-63.007	-63.002	-63.001	-63.002	-63.004	-63.007	-63.008	-63.003	-62.99	-62.98	-62.976	-62.976	-62.98	-62.988	-62.991	-62.984	-62.976	-62.973	-62.976	-62.985	-62.991	-62.988	-62.982	-62.978	-62.976	-62.979	-62.986	-62.991	-62.989	-62.992	-63.002	-63.003	-63.006	-63.012	-63.013	-63.015	-63.023	-63.033	-63.038	-63.035	-63.037	-63.048	-63.062	-63.073	-63.078	-63.078	-63.077	-63.08	-63.089	-63.103	-63.119	-63.136	-63.153	-63.165	-63.177	-63.19	-63.199	-63.205	-63.209	-63.206	-63.201	-63.197	-63.194	-63.193	-63.189	-63.187	-63.187	-63.189	-63.19	-63.194	-63.197	-63.199	-63.2	-63.203	-63.206	-63.207	-63.209	-63.209	-63.208	-63.202	-63.194	-63.182	-63.166	-63.151	-63.134	-63.116	-63.103	-63.093	-63.087	-63.087	-63.088	-63.089	-63.087	-63.079	-63.066	-63.056	-63.049	-63.047	-63.049	-63.051	-63.048	-63.039	-63.03	-63.024	-63.023	-63.028	-63.038	-63.048	-63.058	-63.069	-63.074	-63.072	-63.079	-63.088	-63.091	-63.097	-63.107	-63.109	-63.112	-63.125	-63.133	-63.134	-63.137	-63.149	-63.161	-63.17	-63.175	-63.174	-63.174	-63.175	-63.182	-63.194	-63.206	-63.218	-63.226	-63.231	-63.236	-63.237	-63.235	-63.231	-63.224	-63.216	-63.209	-63.203	-63.197	-63.194	-63.192	-63.194	-63.196	-63.198	-63.201	-63.205	-63.212	-63.217	-63.221	-63.226	-63.233	-63.242	-63.251	-63.261	-63.272	-63.281	-63.291	-63.298	-63.302	-63.303	-63.3	-63.292	-63.28	-63.267	-63.258	-63.254	-63.253	-63.256	-63.263	-63.27	-63.274	-63.274	-63.267	-63.26	-63.259	-63.263	-63.269	-63.278	-63.28	-63.275	-63.271	-63.274	-63.283	-63.296	-63.308	-63.319	-63.326	-63.324	-63.327	-63.341	-63.35	-63.355	-63.365	-63.371	-63.374	-63.383	-63.395	-63.398	-63.397	-63.404	-63.414	-63.421	-63.425	-63.42	-63.413	-63.413	-63.418	-63.427	-63.436	-63.442	-63.446	-63.448	-63.445	-63.438	-63.426	-63.411	-63.397	-63.384	-63.374	-63.367	-63.36	-63.353	-63.348	-63.346	-63.346	-63.344	-63.343	-63.344	-63.346	-63.347	-63.35	-63.353	-63.359	-63.368	-63.377	-63.386	-63.397	-63.412	-63.428	-63.45	-63.472	-63.491	-63.51	-63.527	-63.544	-63.556	-63.563	-63.568	-63.57	-63.572	-63.577	-63.586	-63.599	-63.617	-63.636	-63.648	-63.651	-63.65	-63.651	-63.66	-63.675	-63.69	-63.701	-63.703	-63.703	-63.704	-63.71	-63.722	-63.734	-63.741	-63.743	-63.746	-63.754	-63.76	-63.764	-63.776	-63.789	-63.793	-63.799	-63.811	-63.815	-63.816	-63.823	-63.834	-63.845	-63.852	-63.853	-63.852	-63.854	-63.862	-63.872	-63.885	-63.898	-63.906	-63.909	-63.91	-63.908	-63.901	-63.893	-63.884	-63.879	-63.874	-63.87	-63.868	-63.868	-63.869	-63.873	-63.877	-63.881	-63.884	-63.886	-63.892	-63.899	-63.905	-63.913	-63.921	-63.928	-63.938	-63.948	-63.961	-63.975	-63.99	-64.006	-64.02	-64.032	-64.047	-64.059	-64.064	-64.067	-64.064	-64.057	-64.051	-64.046	-64.045	-64.05	-64.059	-64.069	-64.075	-64.074	-64.065	-64.057	-64.056	-64.06	-64.071	-64.08	-64.079	-64.072	-64.068	-64.071	-64.079	-64.087	-64.092	-64.096	-64.095	-64.091	-64.097	-64.107	-64.107	-64.107	-64.112	-64.113	-64.116	-64.125	-64.128	-64.126	-64.128	-64.134	-64.141	-64.145	-64.139	-64.133	-64.133	-64.138	-64.143	-64.149	-64.155	-64.158	-64.153	-64.144	-64.133	-64.119	-64.105	-64.095	-64.087	-64.081	-64.079	-64.078	-64.076	-64.075	-64.076	-64.077	-64.077	-64.076	-64.077	-64.077	-64.077	-64.077	-64.078	-64.078	-64.08	-64.084	-64.087	-64.09	-64.096	-64.103	-64.112	-64.123	-64.137	-64.155	-64.174	-64.194	-64.216	-64.236	-64.256	-64.272	-64.282	-64.287	-64.291	-64.297	-64.308	-64.325	-64.343	-64.362	-64.379	-64.389	-64.393	-64.399	-64.412	-64.431	-64.45	-64.465	-64.471	-64.472	-64.474	-64.474	-64.472	-64.471	-64.479	-64.489	-64.495	-64.497	-64.503	-64.513	-64.517	-64.522	-64.531	-64.533	-64.532	-64.537	-64.547	-64.556	-64.558	-64.554	-64.554	-64.56	-64.569	-64.579	-64.59	-64.597	-64.598	-64.593	-64.583	-64.574	-64.565	-64.56	-64.558	-64.556	-64.554	-64.555	-64.56	-64.565	-64.57	-64.575	-64.58	-64.582	-64.584	-64.588	-64.592	-64.597	-64.603	-64.61	-64.618	-64.624	-64.63	-64.639	-64.649	-64.661	-64.673	-64.686	-64.701	-64.72	-64.741	-64.761	-64.781	-64.799	-64.815	-64.825	-64.828	-64.831	-64.834	-64.839	-64.847	-64.861	-64.875	-64.889	-64.899	-64.901	-64.899	-64.899	-64.907	-64.918	-64.929	-64.935	-64.933	-64.93	-64.932	-64.939	-64.948	-64.956	-64.959	-64.959	-64.962	-64.971	-64.973	-64.974	-64.985	-64.992	-64.993	-65.001	-65.006	-65.003	-65.007	-65.019	-65.026	-65.025	-65.021	-65.018	-65.023	-65.034	-65.045	-65.054	-65.06	-65.061	-65.058	-65.053	-65.049	-65.05	-65.054	-65.06	-65.068	-65.079	-65.092	-65.104	-65.116	-65.126	-65.133	-65.138	-65.145	-65.151	-65.154	-65.156	-65.155	-65.152	-65.147	-65.142	-65.137	-65.131	-65.123	-65.111	-65.097	-65.082	-65.067	-65.053	-65.039	-65.026	-65.013	-64.999	-64.987	-64.979	-64.977	-64.979	-64.984	-64.986	-64.987	-64.983	-64.971	-64.957	-64.942	-64.93	-64.924	-64.923	-64.923	-64.922	-64.915	-64.901	-64.887	-64.878	-64.878	-64.878	-64.876	-64.875	-64.873	-64.873	-64.877	-64.88	-64.872	-64.864	-64.867	-64.865	-64.861	-64.863	-64.861	-64.853	-64.852	-64.856	-64.855	-64.849	-64.847	-64.853	-64.86	-64.866	-64.87	-64.87	-64.866	-64.862	-64.865	-64.873	-64.883	-64.898	-64.912	-64.923	-64.935	-64.945	-64.951	-64.955	-64.956	-64.955	-64.954	-64.953	-64.953	-64.951	-64.951	-64.953	-64.958	-64.964	-64.97	-64.977	-64.986	-64.994	-65	-65.008	-65.015	-65.021	-65.025	-65.028	-65.03	-65.027	-65.02	-65.011	-65	-64.988	-64.975	-64.964	-64.953	-64.945	-64.942	-64.943	-64.945	-64.948	-64.951	-64.945	-64.933	-64.921	-64.912	-64.909	-64.913	-64.917	-64.917	-64.909	-64.896	-64.888	-64.887	-64.893	-64.901	-64.91	-64.917	-64.922	-64.923	-64.92	-64.925	-64.934	-64.933	-64.932	-64.939	-64.94	-64.94	-64.949	-64.956	-64.956	-64.954	-64.96	-64.969	-64.978	-64.981	-64.979	-64.975	-64.976	-64.982	-64.993	-65.005	-65.016	-65.027	-65.036	-65.042	-65.044	-65.041	-65.036	-65.029	-65.02	-65.012	-65.009	-65.007	-65.007	-65.007	-65.011	-65.014	-65.018	-65.022	-65.029	-65.036	-65.043	-65.051	-65.059	-65.069	-65.081	-65.095	-65.109	-65.124	-65.139	-65.152	-65.164	-65.174	-65.181	-65.186	-65.188	-65.183	-65.176	-65.171	-65.169	-65.169	-65.175	-65.184	-65.193	-65.201	-65.205	-65.201	-65.196	-65.196	-65.2	-65.209	-65.22	-65.224	-65.221	-65.216	-65.216	-65.224	-65.235	-65.248	-65.262	-65.274	-65.286	-65.293	-65.299	-65.313	-65.323	-65.328	-65.339	-65.351	-65.357	-65.371	-65.388	-65.396	-65.399	-65.412	-65.431	-65.449	-65.465	-65.472	-65.476	-65.481	-65.493	-65.511	-65.53	-65.549	-65.568	-65.584	-65.597	-65.609	-65.615	-65.619	-65.622	-65.621	-65.62	-65.622	-65.627	-65.633	-65.64	-65.649	-65.659	-65.67	-65.682	-65.697	-65.712	-65.727	-65.744	-65.762	-65.78	-65.796	-65.814	-65.832	-65.851	-65.869	-65.885	-65.899	-65.91	-65.921	-65.928	-65.931	-65.932	-65.934	-65.938	-65.941	-65.948	-65.962	-65.98	-66	-66.016	-66.026	-66.028	-66.029	-66.034	-66.045	-66.061	-66.082	-66.096	-66.098	-66.098	-66.107	-66.122	-66.139	-66.156	-66.174	-66.193	-66.207	-66.215	-66.222	-66.237	-66.248	-66.255	-66.269	-66.282	-66.286	-66.294	-66.307	-66.313	-66.315	-66.322	-66.337	-66.351	-66.357	-66.356	-66.353	-66.354	-66.362	-66.372	-66.385	-66.396	-66.405	-66.411	-66.414	-66.412	-66.406	-66.399	-66.388	-66.379	-66.371	-66.368	-66.366	-66.364	-66.364	-66.364	-66.366	-66.367	-66.37	-66.374	-66.38	-66.386	-66.39	-66.391	-66.397	-66.406	-66.417	-66.429	-66.441	-66.454	-66.467	-66.481	-66.497	-66.513	-66.529	-66.542	-66.55	-66.551	-66.548	-66.545	-66.542	-66.541	-66.547	-66.555	-66.563	-66.575	-66.587	-66.592	-66.591	-66.59	-66.593	-66.601	-66.614	-66.627	-66.631	-66.629	-66.63	-66.637	-66.647	-66.657	-66.669	-66.68	-66.682	-66.684	-66.697	-66.711	-66.715	-66.723	-66.736	-66.743	-66.751	-66.766	-66.776	-66.778	-66.786	-66.801	-66.815	-66.825	-66.829	-66.829	-66.831	-66.838	-66.849	-66.862	-66.874	-66.884	-66.892	-66.896	-66.891	-66.885	-66.88	-66.875	-66.868	-66.866	-66.865	-66.864	-66.866	-66.871	-66.874	-66.878	-66.885	-66.894	-66.901	-66.906	-66.915	-66.924	-66.933	-66.945	-66.959	-66.972	-66.984	-66.999	-67.012	-67.024	-67.041	-67.057	-67.071	-67.083	-67.089	-67.092	-67.09	-67.085	-67.082	-67.081	-67.083	-67.088	-67.097	-67.108	-67.119	-67.126	-67.125	-67.121	-67.119	-67.123	-67.133	-67.145	-67.152	-67.151	-67.148	-67.149	-67.157	-67.169	-67.182	-67.194	-67.204	-67.208	-67.208	-67.217	-67.23	-67.234	-67.242	-67.256	-67.259	-67.264	-67.278	-67.286	-67.286	-67.292	-67.306	-67.318	-67.321	-67.319	-67.32	-67.326	-67.341	-67.358	-67.374	-67.387	-67.395	-67.398	-67.398	-67.398	-67.402	-67.412	-67.424	-67.437	-67.452	-67.469	-67.486	-67.502	-67.518	-67.534	-67.55	-67.562	-67.576	-67.589	-67.6	-67.612	-67.624	-67.636	-67.644	-67.65	-67.656	-67.662	-67.669	-67.679	-67.691	-67.702	-67.711	-67.722	-67.735	-67.751	-67.77	-67.792	-67.815	-67.839	-67.863	-67.884	-67.897	-67.906	-67.915	-67.922	-67.931	-67.946	-67.964	-67.984	-68.004	-68.017	-68.023	-68.027	-68.036	-68.053	-68.076	-68.096	-68.108	-68.113	-68.115	-68.12	-68.133	-68.151	-68.165	-68.171	-68.183	-68.198	-68.2	-68.204	-68.218	-68.225	-68.232	-68.245	-68.259	-68.264	-68.264	-68.271	-68.285	-68.302	-68.317	-68.328	-68.331	-68.328	-68.33	-68.337	-68.348	-68.363	-68.382	-68.4	-68.415	-68.43	-68.444	-68.454	-68.465	-68.473	-68.477	-68.478	-68.479	-68.48	-68.482	-68.484	-68.486	-68.488	-68.492	-68.496	-68.5	-68.504	-68.511	-68.518	-68.525	-68.528	-68.531	-68.533	-68.532	-68.529	-68.522	-68.515	-68.507	-68.498	-68.492	-68.49	-68.487	-68.487	-68.492	-68.499	-68.51	-68.517	-68.519	-68.514	-68.506	-68.501	-68.503	-68.509	-68.519	-68.528	-68.532	-68.529	-68.526	-68.531	-68.539	-68.55	-68.561	-68.574	-68.587	-68.6	-68.608	-68.609	-68.615	-68.626	-68.628	-68.629	-68.64	-68.646	-68.649	-68.658	-68.665	-68.663	-68.662	-68.67	-68.682	-68.69	-68.692	-68.686	-68.68	-68.681	-68.69	-68.701	-68.712	-68.721	-68.727	-68.73	-68.724	-68.716	-68.709	-68.699	-68.689	-68.679	-68.674	-68.671	-68.672	-68.674	-68.677	-68.68	-68.685	-68.691	-68.696	-68.7	-68.704	-68.71	-68.717	-68.722	-68.728	-68.736	-68.743	-68.753	-68.765	-68.775	-68.787	-68.8	-68.812	-68.826	-68.84	-68.852	-68.862	-68.867	-68.868	-68.865	-68.861	-68.861	-68.866	-68.874	-68.887	-68.902	-68.913	-68.918	-68.916	-68.912	-68.914	-68.922	-68.935	-68.947	-68.953	-68.953	-68.95	-68.949	-68.953	-68.958	-68.961	-68.96	-68.964	-68.975	-68.982	-68.983	-68.991	-69	-68.999	-68.999	-69.005	-69.005	-69.001	-69.004	-69.011	-69.011	-69.014	-69.022	-69.035	-69.055	-69.079	-69.104	-69.127	-69.144	-69.158	-69.171	-69.188	-69.212	-69.24	-69.27	-69.305	-69.345	-69.39	-69.437	-69.485	-69.533	-69.579	-69.62	-69.661	-69.703	-69.744	-69.783	-69.82	-69.857	-69.893	-69.927	-69.963	-70.001	-70.038	-70.074	-70.111	-70.15	-70.187	-70.228	-70.27	-70.313	-70.358	-70.403	-70.447	-70.487	-70.528	-70.565	-70.595	-70.621	-70.647	-70.675	-70.705	-70.739	-70.779	-70.818	-70.856	-70.89	-70.914	-70.937	-70.968	-71.004	-71.042	-71.078	-71.105	-71.127	-71.147	-71.17	-71.194	-71.215	-71.233	-71.256	-71.288	-71.313	-71.333	-71.361	-71.389	-71.412	-71.44	-71.47	-71.489	-71.508	-71.537	-71.566	-71.588	-71.606	-71.625	-71.649	-71.679	-71.71	-71.741	-71.768	-71.793	-71.814	-71.832	-71.85	-71.874	-71.904	-71.938	-71.971	-72.004	-72.039	-72.072	-72.104	-72.136	-72.164	-72.191	-72.218	-72.245	-72.268	-72.287	-72.305	-72.324	-72.342	-72.36	-72.375	-72.388	-72.401	-72.414	-72.427	-72.439	-72.455	-72.473	-72.489	-72.506	-72.524	-72.546	-72.571	-72.599	-72.628	-72.659	-72.687	-72.714	-72.737	-72.754	-72.768	-72.782	-72.797	-72.817	-72.843	-72.871	-72.896	-72.917	-72.931	-72.941	-72.958	-72.983	-73.012	-73.036	-73.054	-73.066	-73.075	-73.084	-73.096	-73.115	-73.141	-73.163	-73.179	-73.198	-73.221	-73.237	-73.255	-73.277	-73.294	-73.309	-73.331	-73.354	-73.373	-73.386	-73.399	-73.418	-73.444	-73.469	-73.49	-73.507	-73.521	-73.532	-73.542	-73.554	-73.569	-73.587	-73.609	-73.639	-73.671	-73.699	-73.727	-73.753	-73.777	-73.8	-73.823	-73.843	-73.863	-73.881	-73.897	-73.911	-73.921	-73.933	-73.946	-73.956	-73.966	-73.977	-73.985	-73.991	-73.999	-74.01	-74.022	-74.035	-74.05	-74.063	-74.079	-74.099	-74.123	-74.149	-74.178	-74.207	-74.231	-74.249	-74.263	-74.274	-74.285	-74.3	-74.32	-74.345	-74.372	-74.397	-74.416	-74.429	-74.442	-74.459	-74.483	-74.511	-74.536	-74.552	-74.561	-74.573	-74.587	-74.601	-74.622	-74.645	-74.662	-74.674	-74.691	-74.708	-74.724	-74.744	-74.764	-74.776	-74.792	-74.817	-74.838	-74.85	-74.86	-74.878	-74.901	-74.926	-74.949	-74.967	-74.981	-74.992	-75.004	-75.022	-75.045	-75.072	-75.101	-75.13	-75.156	-75.177	-75.197	-75.217	-75.234	-75.247	-75.259	-75.266	-75.273	-75.28	-75.287	-75.294	-75.301	-75.31	-75.319	-75.327	-75.337	-75.345	-75.352	-75.359	-75.367	-75.375	-75.38	-75.385	-75.388	-75.393	-75.396	-75.398	-75.399	-75.401	-75.407	-75.416	-75.427	-75.442	-75.461	-75.478	-75.494	-75.505	-75.511	-75.516	-75.519	-75.526	-75.539	-75.554	-75.57	-75.585	-75.593	-75.595	-75.6	-75.615	-75.634	-75.652	-75.667	-75.685	-75.706	-75.728	-75.749	-75.757	-75.764	-75.78	-75.797	-75.811	-75.829	-75.844	-75.853	-75.868	-75.888	-75.904	-75.915	-75.926	-75.943	-75.963	-75.982	-75.998	-76.011	-76.018	-76.024	-76.036	-76.054	-76.076	-76.099	-76.121	-76.144	-76.166	-76.186	-76.2	-76.213	-76.226	-76.238	-76.247	-76.257	-76.264	-76.272	-76.279	-76.286	-76.295	-76.304	-76.317	-76.33	-76.342	-76.352	-76.362	-76.374	-76.385	-76.397	-76.407	-76.413	-76.418	-76.422	-76.426	-76.431	-76.436	-76.445	-76.458	-76.471	-76.489	-76.511	-76.534	-76.557	-76.577	-76.59	-76.598	-76.604	-76.613	-76.629	-76.649	-76.673	-76.694	-76.71	-76.717	-76.725	-76.741	-76.761	-76.781	-76.799	-76.816	-76.832	-76.849	-76.872	-76.896	-76.913	-76.924	-76.941	-76.962	-76.976	-76.996	-77.019	-77.029	-77.039	-77.062	-77.086	-77.098	-77.107	-77.123	-77.144	-77.166	-77.188	-77.206	-77.217	-77.227	-77.239	-77.256	-77.278	-77.306	-77.336	-77.36	-77.383	-77.404	-77.424	-77.442	-77.458	-77.47	-77.478	-77.486	-77.494	-77.501	-77.507	-77.517	-77.528	-77.536	-77.545	-77.558	-77.571	-77.584	-77.597	-77.61	-77.621	-77.632	-77.642	-77.651	-77.656	-77.661	-77.666	-77.671	-77.676	-77.682	-77.691	-77.701	-77.714	-77.729	-77.75	-77.772	-77.794	-77.815	-77.828	-77.832	-77.837	-77.847	-77.861	-77.883	-77.908	-77.926	-77.934	-77.937	-77.945	-77.963	-77.983	-78.003	-78.022	-78.034	-78.046	-78.063	-78.082	-78.102	-78.116	-78.128	-78.144	-78.155	-78.164	-78.183	-78.2	-78.209	-78.223	-78.241	-78.255	-78.263	-78.272	-78.289	-78.309	-78.324	-78.333	-78.338	-78.342	-78.35	-78.361	-78.376	-78.394	-78.411	-78.427	-78.442	-78.459	-78.471	-78.479	-78.488	-78.494	-78.499	-78.503	-78.508	-78.512	-78.518	-78.524	-78.534	-78.548	-78.561	-78.574	-78.588	-78.603	-78.619	-78.635	-78.651	-78.663	-78.676	-78.689	-78.7	-78.709	-78.714	-78.718	-78.718	-78.718	-78.719	-78.721	-78.726	-78.733	-78.745	-78.759	-78.775	-78.793	-78.811	-78.824	-78.828	-78.828	-78.831	-78.839	-78.853	-78.872	-78.889	-78.899	-78.9	-78.902	-78.912	-78.928	-78.945	-78.963	-78.981	-78.996	-79.009	-79.017	-79.026	-79.042	-79.052	-79.057	-79.07	-79.083	-79.09	-79.104	-79.121	-79.13	-79.139	-79.152	-79.169	-79.182	-79.186	-79.188	-79.198	-79.217	-79.236	-79.256	-79.273	-79.286	-79.295	-79.301	-79.307	-79.314	-79.321	-79.332	-79.347	-79.364	-79.384	-79.405	-79.425	-79.441	-79.456	-79.473	-79.488	-79.5	-79.509	-79.518	-79.525	-79.53	-79.537	-79.541	-79.546	-79.553	-79.558	-79.563	-79.569	-79.576	-79.581	-79.588	-79.597	-79.608	-79.622	-79.637	-79.653	-79.672	-79.691	-79.71	-79.729	-79.743	-79.75	-79.753	-79.754	-79.759	-79.769	-79.783	-79.802	-79.82	-79.834	-79.842	-79.845	-79.85	-79.862	-79.881	-79.9	-79.913	-79.919	-79.921	-79.924	-79.93	-79.945	-79.961	-79.969	-79.973	-79.986	-79.999	-80.003	-80.014	-80.026	-80.03	-80.041	-80.058	-80.073	-80.079	-80.081	-80.088	-80.103	-80.12	-80.134	-80.146	-80.151	-80.151	-80.151	-80.154	-80.163	-80.177	-80.193	-80.209	-80.224	-80.239	-80.253	-80.266	-80.278	-80.289	-80.296	-80.301	-80.303	-80.302	-80.303	-80.303	-80.303	-80.302	-80.3	-80.299	-80.297	-80.293	-80.292	-80.292	-80.292	-80.291	-80.288	-80.286	-80.284	-80.284	-80.285	-80.287	-80.292	-80.301	-80.311	-80.324	-80.339	-80.354	-80.37	-80.379	-80.381	-80.381	-80.38	-80.382	-80.39	-80.402	-80.417	-80.431	-80.437	-80.437	-80.437	-80.444	-80.457	-80.473	-80.485	-80.488	-80.489	-80.492	-80.5	-80.515	-80.53	-80.535	-80.537	-80.547	-80.554	-80.56	-80.571	-80.582	-80.584	-80.592	-80.607	-80.619	-80.624	-80.628	-80.64	-80.656	-80.67	-80.679	-80.683	-80.685	-80.688	-80.697	-80.709	-80.724	-80.74	-80.757	-80.774	-80.789	-80.8	-80.808	-80.815	-80.82	-80.819	-80.817	-80.816	-80.816	-80.815	-80.815	-80.815	-80.817	-80.82	-80.825	-80.832	-80.84	-80.849	-80.858	-80.866	-80.871	-80.876	-80.883	-80.885	-80.886	-80.886	-80.884	-80.882	-80.881	-80.88	-80.879	-80.881	-80.886	-80.892	-80.903	-80.916	-80.93	-80.944	-80.95	-80.948	-80.945	-80.942	-80.947	-80.96	-80.975	-80.985	-80.991	-80.989	-80.989	-80.995	-81.007	-81.022	-81.035	-81.046	-81.061	-81.074	-81.082	-81.085	-81.088	-81.1	-81.107	-81.108	-81.116	-81.122	-81.125	-81.133	-81.142	-81.144	-81.142	-81.145	-81.155	-81.169	-81.18	-81.184	-81.18	-81.177	-81.174	-81.178	-81.188	-81.202	-81.213	-81.222	-81.23	-81.238	-81.245	-81.249	-81.252	-81.249	-81.244	-81.24	-81.235	-81.232	-81.231	-81.232	-81.232	-81.232	-81.233	-81.237	-81.243	-81.249	-81.255	-81.26	-81.263	-81.266	-81.27	-81.269	-81.268	-81.268	-81.265	-81.26	-81.255	-81.25	-81.248	-81.249	-81.252	-81.257	-81.264	-81.273	-81.286	-81.3	-81.309	-81.312	-81.309	-81.302	-81.302	-81.31	-81.323	-81.337	-81.347	-81.347	-81.344	-81.345	-81.355	-81.371	-81.383	-81.39	-81.398	-81.405	-81.413	-81.428	-81.438	-81.438	-81.443	-81.456	-81.46	-81.465	-81.475	-81.478	-81.481	-81.493	-81.507	-81.51	-81.509	-81.519	-81.536	-81.549	-81.557	-81.561	-81.561	-81.56	-81.566	-81.58	-81.598	-81.616	-81.632	-81.644	-81.654	-81.663	-81.669	-81.672	-81.672	-81.673	-81.673	-81.673	-81.674	-81.678	-81.685	-81.695	-81.705	-81.716	-81.728	-81.741	-81.755	-81.77	-81.786	-81.8	-81.813	-81.826	-81.841	-81.856	-81.87	-81.883	-81.893	-81.899	-81.901	-81.902	-81.904	-81.904	-81.905	-81.907	-81.912	-81.921	-81.933	-81.947	-81.963	-81.977	-81.984	-81.986	-81.987	-81.989	-81.997	-82.013	-82.028	-82.035	-82.037	-82.038	-82.043	-82.055	-82.07	-82.085	-82.1	-82.116	-82.132	-82.14	-82.143	-82.154	-82.166	-82.167	-82.173	-82.187	-82.192	-82.199	-82.214	-82.223	-82.226	-82.234	-82.248	-82.263	-82.273	-82.276	-82.276	-82.278	-82.287	-82.3	-82.315	-82.329	-82.339	-82.347	-82.353	-82.357	-82.357	-82.355	-82.354	-82.353	-82.356	-82.363	-82.373	-82.386	-82.4	-82.416	-82.433	-82.45	-82.467	-82.485	-82.502	-82.516	-82.531	-82.547	-82.562	-82.576	-82.591	-82.605	-82.619	-82.633	-82.649	-82.668	-82.686	-82.698	-82.708	-82.718	-82.725	-82.727	-82.729	-82.728	-82.725	-82.726	-82.732	-82.741	-82.755	-82.771	-82.785	-82.791	-82.792	-82.787	-82.787	-82.794	-82.807	-82.822	-82.83	-82.829	-82.828	-82.833	-82.84	-82.849	-82.858	-82.86	-82.86	-82.868	-82.88	-82.881	-82.885	-82.895	-82.897	-82.902	-82.914	-82.921	-82.923	-82.933	-82.947	-82.955	-82.956	-82.955	-82.964	-82.979	-82.994	-83.004	-83.011	-83.014	-83.015	-83.019	-83.025	-83.032	-83.045	-83.061	-83.077	-83.092	-83.106	-83.117	-83.126	-83.133	-83.14	-83.144	-83.145	-83.147	-83.146	-83.142	-83.141	-83.14	-83.14	-83.139	-83.139	-83.141	-83.145	-83.148	-83.149	-83.151	-83.153	-83.153	-83.154	-83.152	-83.149	-83.146	-83.143	-83.14	-83.141	-83.146	-83.153	-83.164	-83.177	-83.193	-83.209	-83.222	-83.232	-83.233	-83.232	-83.231	-83.234	-83.245	-83.261	-83.273	-83.278	-83.278	-83.277	-83.28	-83.288	-83.301	-83.316	-83.333	-83.347	-83.358	-83.36	-83.361	-83.37	-83.378	-83.379	-83.387	-83.395	-83.396	-83.4	-83.409	-83.411	-83.408	-83.411	-83.423	-83.433	-83.438	-83.437	-83.433	-83.432	-83.437	-83.445	-83.456	-83.465	-83.47	-83.474	-83.473	-83.469	-83.464	-83.459	-83.453	-83.449	-83.451	-83.457	-83.464	-83.472	-83.483	-83.494	-83.503	-83.514	-83.526	-83.538	-83.55	-83.56	-83.57	-83.58	-83.588	-83.597	-83.608	-83.619	-83.629	-83.638	-83.647	-83.654	-83.663	-83.672	-83.678	-83.682	-83.681	-83.675	-83.667	-83.658	-83.653	-83.652	-83.654	-83.66	-83.667	-83.674	-83.675	-83.672	-83.664	-83.657	-83.656	-83.66	-83.666	-83.672	-83.671	-83.662	-83.655	-83.653	-83.655	-83.659	-83.658	-83.652	-83.647	-83.651	-83.653	-83.649	-83.65	-83.654	-83.651	-83.65	-83.654	-83.652	-83.649	-83.655	-83.661	-83.662	-83.656	-83.648	-83.65	-83.656	-83.664	-83.668	-83.671	-83.671	-83.665	-83.658	-83.654	-83.654	-83.66	-83.668	-83.675	-83.682	-83.69	-83.696	-83.699	-83.699	-83.697	-83.693	-83.688	-83.682	-83.673	-83.663	-83.654	-83.644	-83.634	-83.624	-83.614	-83.606	-83.598	-83.588	-83.577	-83.568	-83.557	-83.546	-83.536	-83.526	-83.517	-83.509	-83.503	-83.497	-83.497	-83.501	-83.509	-83.517	-83.525	-83.531	-83.534	-83.529	-83.523	-83.516	-83.51	-83.511	-83.517	-83.525	-83.531	-83.53	-83.524	-83.519	-83.52	-83.528	-83.536	-83.543	-83.547	-83.554	-83.562	-83.569	-83.567	-83.561	-83.562	-83.566	-83.564	-83.566	-83.568	-83.562	-83.561	-83.568	-83.569	-83.565	-83.565	-83.569	-83.574	-83.576	-83.573	-83.565	-83.557	-83.552	-83.554	-83.558	-83.563	-83.569	-83.573	-83.575	-83.576	-83.572	-83.564	-83.556	-83.545	-83.534	-83.527	-83.522	-83.516	-83.515	-83.517	-83.52	-83.523	-83.526	-83.533	-83.538	-83.544	-83.55	-83.555	-83.561	-83.569	-83.575	-83.578	-83.582	-83.587	-83.591	-83.59	-83.584	-83.578	-83.57	-83.56	-83.551	-83.544	-83.54	-83.541	-83.543	-83.547	-83.555	-83.561	-83.564	-83.561	-83.551	-83.541	-83.538	-83.539	-83.543	-83.552	-83.555	-83.546	-83.537	-83.537	-83.543	-83.551	-83.561	-83.566	-83.569	-83.57	-83.566	-83.568	-83.574	-83.571	-83.567	-83.573	-83.574	-83.57	-83.574	-83.579	-83.575	-83.573	-83.576	-83.582	-83.587	-83.582	-83.572	-83.568	-83.572	-83.581	-83.591	-83.599	-83.605	-83.607	-83.606	-83.601	-83.594	-83.588	-83.585	-83.586	-83.588	-83.593	-83.603	-83.612	-83.62	-83.628	-83.636	-83.642	-83.647	-83.654	-83.659	-83.662	-83.666	-83.67	-83.673	-83.676	-83.679	-83.683	-83.685	-83.688	-83.693	-83.701	-83.709	-83.718	-83.728	-83.737	-83.745	-83.755	-83.762	-83.766	-83.766	-83.763	-83.756	-83.748	-83.745	-83.749	-83.757	-83.769	-83.781	-83.788	-83.787	-83.78	-83.778	-83.781	-83.791	-83.804	-83.81	-83.805	-83.799	-83.798	-83.798	-83.796	-83.793	-83.792	-83.799	-83.808	-83.81	-83.816	-83.827	-83.827	-83.83	-83.84	-83.843	-83.843	-83.849	-83.86	-83.867	-83.869	-83.869	-83.876	-83.889	-83.904	-83.915	-83.922	-83.925	-83.921	-83.916	-83.913	-83.915	-83.924	-83.937	-83.948	-83.961	-83.976	-83.988	-83.998	-84.007	-84.016	-84.024	-84.03	-84.033	-84.034	-84.033	-84.032	-84.032	-84.03	-84.029	-84.026	-84.021	-84.016	-84.011	-84.008	-84.007	-84.007	-84.007	-84.009	-84.01	-84.012	-84.018	-84.029	-84.041	-84.056	-84.073	-84.088	-84.101	-84.11	-84.116	-84.121	-84.123	-84.124	-84.13	-84.14	-84.152	-84.166	-84.179	-84.182	-84.18	-84.181	-84.188	-84.203	-84.217	-84.224	-84.228	-84.229	-84.234	-84.243	-84.254	-84.263	-84.266	-84.273	-84.285	-84.287	-84.289	-84.298	-84.303	-84.307	-84.318	-84.327	-84.33	-84.328	-84.333	-84.344	-84.354	-84.362	-84.364	-84.361	-84.359	-84.361	-84.368	-84.38	-84.394	-84.408	-84.421	-84.431	-84.437	-84.439	-84.438	-84.434	-84.429	-84.425	-84.422	-84.418	-84.415	-84.417	-84.421	-84.425	-84.432	-84.441	-84.451	-84.459	-84.465	-84.473	-84.485	-84.498	-84.511	-84.521	-84.529	-84.535	-84.542	-84.547	-84.549	-84.55	-84.548	-84.539	-84.529	-84.522	-84.517	-84.514	-84.517	-84.524	-84.532	-84.541	-84.548	-84.546	-84.539	-84.533	-84.527	-84.53	-84.536	-84.542	-84.547	-84.545	-84.539	-84.536	-84.539	-84.546	-84.554	-84.562	-84.571	-84.578	-84.575	-84.568	-84.569	-84.57	-84.568	-84.572	-84.576	-84.571	-84.572	-84.577	-84.573	-84.565	-84.563	-84.569	-84.577	-84.579	-84.574	-84.566	-84.56	-84.563	-84.569	-84.576	-84.582	-84.585	-84.586	-84.584	-84.577	-84.569	-84.562	-84.556	-84.55	-84.546	-84.544	-84.547	-84.552	-84.559	-84.566	-84.575	-84.584	-84.591	-84.599	-84.608	-84.617	-84.624	-84.631	-84.639	-84.647	-84.655	-84.663	-84.672	-84.68	-84.686	-84.694	-84.699	-84.702	-84.701	-84.695	-84.685	-84.674	-84.663	-84.657	-84.653	-84.651	-84.653	-84.658	-84.664	-84.669	-84.668	-84.659	-84.649	-84.642	-84.642	-84.649	-84.655	-84.657	-84.65	-84.641	-84.638	-84.64	-84.646	-84.652	-84.656	-84.654	-84.645	-84.641	-84.646	-84.645	-84.643	-84.647	-84.644	-84.638	-84.64	-84.642	-84.636	-84.631	-84.636	-84.642	-84.641	-84.637	-84.628	-84.623	-84.627	-84.634	-84.643	-84.65	-84.653	-84.653	-84.648	-84.64	-84.632	-84.626	-84.625	-84.625	-84.628	-84.635	-84.642	-84.649	-84.655	-84.658	-84.663	-84.669	-84.671	-84.672	-84.673	-84.673	-84.672	-84.67	-84.669	-84.669	-84.666	-84.663	-84.662	-84.663	-84.662	-84.665	-84.669	-84.674	-84.681	-84.688	-84.695	-84.703	-84.711	-84.717	-84.719	-84.715	-84.708	-84.699	-84.691	-84.687	-84.69	-84.696	-84.704	-84.71	-84.709	-84.701	-84.692	-84.69	-84.696	-84.704	-84.709	-84.708	-84.699	-84.691	-84.686	-84.68	-84.671	-84.662	-84.662	-84.668	-84.664	-84.657	-84.659	-84.66	-84.657	-84.658	-84.659	-84.656	-84.657	-84.665	-84.67	-84.667	-84.658	-84.655	-84.661	-84.667	-84.674	-84.675	-84.671	-84.663	-84.655	-84.649	-84.643	-84.644	-84.651	-84.66	-84.667	-84.674	-84.678	-84.682	-84.684	-84.683	-84.68	-84.676	-84.671	-84.664	-84.654	-84.643	-84.634	-84.625	-84.613	-84.601	-84.591	-84.579	-84.57	-84.56	-84.548	-84.537	-84.527	-84.517	-84.508	-84.504	-84.502	-84.499	-84.499	-84.501	-84.506	-84.513	-84.521	-84.527	-84.53	-84.526	-84.518	-84.509	-84.501	-84.497	-84.499	-84.507	-84.512	-84.514	-84.505	-84.492	-84.487	-84.489	-84.494	-84.499	-84.5	-84.498	-84.499	-84.502	-84.506	-84.508	-84.499	-84.491	-84.491	-84.486	-84.482	-84.484	-84.479	-84.473	-84.474	-84.472	-84.462	-84.452	-84.451	-84.456	-84.457	-84.45	-84.438	-84.428	-84.422	-84.422	-84.428	-84.435	-84.436	-84.434	-84.43	-84.421	-84.408	-84.394	-84.383	-84.37	-84.359	-84.353	-84.353	-84.354	-84.355	-84.357	-84.359	-84.359	-84.358	-84.356	-84.357	-84.358	-84.359	-84.357	-84.352	-84.349	-84.35	-84.351	-84.35	-84.353	-84.356	-84.356	-84.357	-84.359	-84.361	-84.361	-84.361	-84.358	-84.35	-84.335	-84.318	-84.302	-84.287	-84.275	-84.269	-84.266	-84.263	-84.261	-84.256	-84.242	-84.224	-84.209	-84.203	-84.2	-84.2	-84.197	-84.185	-84.167	-84.15	-84.134	-84.115	-84.096	-84.082	-84.075	-84.069	-84.057	-84.051	-84.048	-84.036	-84.029	-84.028	-84.018	-84.008	-84.005	-84.001	-83.991	-83.968	-83.94	-83.921	-83.905	-83.886	-83.863	-83.835	-83.803	-83.77	-83.739	-83.706	-83.669	-83.633	-83.598	-83.562	-83.528	-83.493	-83.458	-83.418	-83.376	-83.333	-83.291	-83.248	-83.205	-83.161	-83.116	-83.072	-83.029	-82.987	-82.946	-82.903	-82.86	-82.82	-82.78	-82.737	-82.694	-82.651	-82.607	-82.562	-82.519	-82.475	-82.43	-82.39	-82.352	-82.316	-82.283	-82.255	-82.229	-82.203	-82.178	-82.155	-82.123	-82.087	-82.049	-82.012	-81.977	-81.947	-81.923	-81.902	-81.877	-81.841	-81.803	-81.765	-81.736	-81.715	-81.694	-81.67	-81.649	-81.628	-81.602	-81.568	-81.533	-81.51	-81.484	-81.453	-81.428	-81.4	-81.364	-81.338	-81.316	-81.283	-81.249	-81.222	-81.199	-81.174	-81.146	-81.111	-81.074	-81.043	-81.019	-80.999	-80.98	-80.961	-80.94	-80.915	-80.886	-80.851	-80.814	-80.777	-80.743	-80.712	-80.683	-80.658	-80.634	-80.61	-80.587	-80.567	-80.548	-80.531	-80.513	-80.495	-80.476	-80.456	-80.438	-80.423	-80.406	-80.387	-80.369	-80.351	-80.333	-80.317	-80.302	-80.29	-80.275	-80.258	-80.24	-80.221	-80.197	-80.17	-80.14	-80.107	-80.074	-80.046	-80.023	-80.004	-79.99	-79.975	-79.957	-79.933	-79.904	-79.872	-79.846	-79.829	-79.814	-79.795	-79.771	-79.74	-79.71	-79.687	-79.667	-79.647	-79.625	-79.598	-79.57	-79.551	-79.537	-79.513	-79.487	-79.471	-79.45	-79.426	-79.408	-79.393	-79.369	-79.343	-79.326	-79.314	-79.297	-79.276	-79.25	-79.221	-79.199	-79.186	-79.174	-79.162	-79.149	-79.131	-79.109	-79.083	-79.054	-79.027	-79	-78.976	-78.953	-78.93	-78.911	-78.897	-78.884	-78.873	-78.863	-78.852	-78.842	-78.835	-78.828	-78.819	-78.811	-78.805	-78.797	-78.789	-78.781	-78.772	-78.765	-78.758	-78.75	-78.741	-78.732	-78.719	-78.704	-78.685	-78.663	-78.64	-78.616	-78.59	-78.566	-78.545	-78.526	-78.51	-78.5	-78.492	-78.483	-78.472	-78.456	-78.431	-78.405	-78.385	-78.371	-78.363	-78.355	-78.34	-78.316	-78.291	-78.27	-78.256	-78.243	-78.227	-78.205	-78.182	-78.165	-78.154	-78.137	-78.123	-78.112	-78.09	-78.074	-78.064	-78.044	-78.023	-78.012	-78.001	-77.988	-77.968	-77.947	-77.931	-77.922	-77.915	-77.908	-77.897	-77.881	-77.86	-77.837	-77.82	-77.809	-77.803	-77.797	-77.791	-77.783	-77.774	-77.766	-77.755	-77.743	-77.73	-77.715	-77.698	-77.682	-77.668	-77.652	-77.638	-77.624	-77.613	-77.603	-77.594	-77.588	-77.583	-77.579	-77.576	-77.575	-77.574	-77.567	-77.554	-77.535	-77.514	-77.495	-77.481	-77.471	-77.468	-77.467	-77.464	-77.46	-77.451	-77.437	-77.422	-77.405	-77.393	-77.386	-77.385	-77.384	-77.378	-77.364	-77.346	-77.334	-77.333	-77.334	-77.33	-77.317	-77.301	-77.29	-77.281	-77.276	-77.271	-77.262	-77.248	-77.239	-77.236	-77.227	-77.219	-77.219	-77.211	-77.197	-77.193	-77.193	-77.186	-77.175	-77.168	-77.168	-77.169	-77.169	-77.163	-77.151	-77.137	-77.125	-77.115	-77.109	-77.109	-77.111	-77.111	-77.112	-77.117	-77.122	-77.122	-77.12	-77.118	-77.117	-77.113	-77.11	-77.107	-77.1	-77.09	-77.081	-77.073	-77.064	-77.054	-77.045	-77.035	-77.023	-77.012	-77.004	-76.998	-76.992	-76.988	-76.985	-76.983	-76.983	-76.985	-76.988	-76.995	-77.001	-77.005	-77.002	-76.995	-76.985	-76.975	-76.963	-76.952	-76.944	-76.939	-76.935	-76.934	-76.938	-76.943	-76.947	-76.949	-76.943	-76.93	-76.918	-76.913	-76.911	-76.913	-76.915	-76.915	-76.916	-76.919	-76.924	-76.929	-76.928	-76.918	-76.91	-76.911	-76.907	-76.908	-76.912	-76.902	-76.895	-76.897	-76.894	-76.884	-76.877	-76.877	-76.879	-76.881	-76.875	-76.862	-76.852	-76.846	-76.843	-76.847	-76.853	-76.859	-76.861	-76.86	-76.858	-76.85	-76.839	-76.826	-76.814	-76.797	-76.783	-76.776	-76.768	-76.761	-76.758	-76.758	-76.759	-76.759	-76.758	-76.76	-76.763	-76.765	-76.768	-76.769	-76.772	-76.777	-76.78	-76.782	-76.781	-76.783	-76.786	-76.786	-76.785	-76.783	-76.776	-76.766	-76.752	-76.734	-76.716	-76.703	-76.694	-76.688	-76.688	-76.687	-76.685	-76.678	-76.665	-76.649	-76.634	-76.626	-76.623	-76.621	-76.617	-76.605	-76.588	-76.575	-76.567	-76.565	-76.564	-76.563	-76.56	-76.549	-76.534	-76.527	-76.524	-76.512	-76.5	-76.495	-76.482	-76.472	-76.469	-76.461	-76.447	-76.436	-76.434	-76.433	-76.426	-76.415	-76.4	-76.386	-76.377	-76.374	-76.374	-76.37	-76.365	-76.358	-76.348	-76.329	-76.31	-76.295	-76.281	-76.269	-76.26	-76.253	-76.248	-76.245	-76.244	-76.245	-76.245	-76.245	-76.247	-76.249	-76.247	-76.246	-76.248	-76.25	-76.251	-76.253	-76.253	-76.255	-76.259	-76.263	-76.267	-76.272	-76.277	-76.28	-76.283	-76.283	-76.281	-76.276	-76.266	-76.254	-76.24	-76.227	-76.219	-76.216	-76.217	-76.221	-76.225	-76.225	-76.219	-76.207	-76.197	-76.194	-76.196	-76.202	-76.203	-76.195	-76.184	-76.177	-76.172	-76.168	-76.164	-76.157	-76.148	-76.143	-76.144	-76.142	-76.134	-76.134	-76.134	-76.127	-76.125	-76.125	-76.119	-76.114	-76.118	-76.122	-76.12	-76.109	-76.1	-76.1	-76.105	-76.109	-76.111	-76.112	-76.11	-76.103	-76.097	-76.093	-76.092	-76.097	-76.104	-76.112	-76.121	-76.128	-76.135	-76.139	-76.143	-76.145	-76.146	-76.146	-76.143	-76.139	-76.134	-76.128	-76.121	-76.112	-76.102	-76.089	-76.079	-76.069	-76.058	-76.046	-76.035	-76.025	-76.017	-76.011	-76.006	-76	-75.996	-75.994	-75.993	-75.997	-76.005	-76.015	-76.023	-76.027	-76.023	-76.015	-76.008	-76.001	-75.999	-76.003	-76.011	-76.018	-76.021	-76.014	-76.003	-76.001	-76.006	-76.015	-76.024	-76.024	-76.021	-76.018	-76.014	-76.016	-76.022	-76.027	-76.025	-76.026	-76.032	-76.029	-76.026	-76.03	-76.029	-76.023	-76.022	-76.027	-76.028	-76.021	-76.015	-76.017	-76.023	-76.029	-76.032	-76.031	-76.023	-76.013	-76.005	-76.001	-76.004	-76.009	-76.015	-76.02	-76.026	-76.031	-76.033	-76.03	-76.029	-76.027	-76.022	-76.015	-76.007	-75.997	-75.987	-75.976	-75.963	-75.951	-75.939	-75.926	-75.914	-75.903	-75.89	-75.877	-75.865	-75.848	-75.833	-75.818	-75.802	-75.788	-75.776	-75.767	-75.762	-75.759	-75.758	-75.762	-75.766	-75.77	-75.772	-75.767	-75.758	-75.746	-75.735	-75.727	-75.724	-75.727	-75.728	-75.726	-75.717	-75.704	-75.694	-75.695	-75.7	-75.701	-75.695	-75.684	-75.672	-75.659	-75.651	-75.652	-75.652	-75.641	-75.631	-75.628	-75.62	-75.614	-75.615	-75.606	-75.596	-75.596	-75.596	-75.584	-75.569	-75.565	-75.566	-75.568	-75.567	-75.559	-75.543	-75.53	-75.526	-75.529	-75.532	-75.535	-75.539	-75.54	-75.537	-75.53	-75.519	-75.504	-75.487	-75.473	-75.461	-75.452	-75.446	-75.443	-75.44	-75.437	-75.437	-75.44	-75.441	-75.445	-75.449	-75.448	-75.448	-75.453	-75.459	-75.464	-75.469	-75.475	-75.481	-75.486	-75.491	-75.496	-75.501	-75.506	-75.509	-75.506	-75.5	-75.49	-75.477	-75.463	-75.453	-75.447	-75.444	-75.443	-75.446	-75.448	-75.446	-75.436	-75.423	-75.412	-75.405	-75.404	-75.406	-75.407	-75.4	-75.388	-75.374	-75.362	-75.35	-75.337	-75.323	-75.315	-75.314	-75.311	-75.299	-75.293	-75.291	-75.28	-75.272	-75.27	-75.263	-75.247	-75.238	-75.237	-75.235	-75.224	-75.206	-75.194	-75.187	-75.185	-75.184	-75.181	-75.174	-75.163	-75.148	-75.129	-75.11	-75.092	-75.077	-75.064	-75.054	-75.05	-75.047	-75.044	-75.041	-75.037	-75.034	-75.031	-75.029	-75.028	-75.024	-75.018	-75.013	-75.008	-75.002	-74.998	-74.996	-74.995	-74.99	-74.984	-74.982	-74.983	-74.984	-74.987	-74.991	-74.994	-74.997	-74.998	-74.996	-74.992	-74.982	-74.967	-74.952	-74.942	-74.937	-74.935	-74.936	-74.936	-74.935	-74.931	-74.922	-74.909	-74.899	-74.897	-74.901	-74.9	-74.89	-74.876	-74.866	-74.864	-74.863	-74.861	-74.856	-74.845	-74.834	-74.832	-74.836	-74.83	-74.821	-74.82	-74.814	-74.808	-74.808	-74.805	-74.799	-74.794	-74.794	-74.793	-74.787	-74.778	-74.767	-74.76	-74.759	-74.763	-74.765	-74.764	-74.762	-74.758	-74.749	-74.739	-74.727	-74.714	-74.706	-74.704	-74.705	-74.705	-74.707	-74.712	-74.716	-74.718	-74.721	-74.723	-74.725	-74.726	-74.726	-74.727	-74.726	-74.725	-74.723	-74.723	-74.724	-74.723	-74.724	-74.726	-74.728	-74.73	-74.735	-74.741	-74.747	-74.754	-74.761	-74.768	-74.774	-74.777	-74.777	-74.77	-74.761	-74.751	-74.745	-74.744	-74.746	-74.751	-74.757	-74.76	-74.753	-74.74	-74.732	-74.73	-74.734	-74.739	-74.739	-74.73	-74.718	-74.711	-74.707	-74.702	-74.693	-74.682	-74.674	-74.673	-74.671	-74.665	-74.661	-74.654	-74.648	-74.649	-74.648	-74.638	-74.63	-74.631	-74.634	-74.633	-74.626	-74.612	-74.602	-74.602	-74.606	-74.605	-74.603	-74.598	-74.587	-74.57	-74.554	-74.54	-74.524	-74.514	-74.509	-74.508	-74.508	-74.507	-74.506	-74.508	-74.512	-74.515	-74.515	-74.515	-74.516	-74.516	-74.517	-74.517	-74.515	-74.511	-74.507	-74.504	-74.502	-74.501	-74.501	-74.503	-74.507	-74.51	-74.513	-74.52	-74.528	-74.534	-74.54	-74.545	-74.547	-74.542	-74.534	-74.522	-74.511	-74.506	-74.503	-74.506	-74.512	-74.518	-74.519	-74.512	-74.5	-74.491	-74.488	-74.493	-74.499	-74.498	-74.489	-74.479	-74.474	-74.472	-74.468	-74.46	-74.449	-74.443	-74.445	-74.441	-74.436	-74.439	-74.438	-74.429	-74.427	-74.428	-74.421	-74.417	-74.42	-74.422	-74.416	-74.404	-74.397	-74.399	-74.406	-74.412	-74.413	-74.409	-74.404	-74.398	-74.393	-74.391	-74.395	-74.403	-74.41	-74.419	-74.428	-74.435	-74.443	-74.449	-74.452	-74.451	-74.448	-74.444	-74.438	-74.431	-74.424	-74.416	-74.406	-74.398	-74.389	-74.38	-74.374	-74.366	-74.357	-74.349	-74.341	-74.335	-74.329	-74.32	-74.31	-74.299	-74.289	-74.28	-74.274	-74.271	-74.273	-74.276	-74.28	-74.289	-74.297	-74.3	-74.298	-74.293	-74.287	-74.282	-74.283	-74.287	-74.294	-74.301	-74.302	-74.295	-74.287	-74.288	-74.294	-74.303	-74.309	-74.316	-74.325	-74.337	-74.35	-74.354	-74.351	-74.353	-74.358	-74.356	-74.358	-74.362	-74.359	-74.364	-74.372	-74.374	-74.371	-74.368	-74.372	-74.382	-74.39	-74.391	-74.389	-74.382	-74.376	-74.375	-74.38	-74.388	-74.397	-74.403	-74.407	-74.41	-74.411	-74.408	-74.402	-74.391	-74.379	-74.369	-74.36	-74.351	-74.345	-74.344	-74.344	-74.343	-74.343	-74.344	-74.347	-74.351	-74.355	-74.359	-74.361	-74.363	-74.365	-74.367	-74.368	-74.368	-74.363	-74.353	-74.34	-74.326	-74.31	-74.295	-74.28	-74.268	-74.257	-74.25	-74.247	-74.246	-74.246	-74.246	-74.24	-74.226	-74.207	-74.191	-74.183	-74.18	-74.183	-74.181	-74.169	-74.149	-74.132	-74.125	-74.122	-74.122	-74.125	-74.127	-74.127	-74.122	-74.111	-74.103	-74.102	-74.094	-74.083	-74.081	-74.073	-74.06	-74.054	-74.05	-74.039	-74.026	-74.02	-74.017	-74.012	-74.003	-73.988	-73.972	-73.961	-73.958	-73.958	-73.96	-73.964	-73.963	-73.958	-73.949	-73.936	-73.919	-73.902	-73.888	-73.877	-73.867	-73.862	-73.86	-73.857	-73.855	-73.854	-73.853	-73.854	-73.855	-73.856	-73.857	-73.857	-73.858	-73.86	-73.862	-73.864	-73.866	-73.869	-73.869	-73.87	-73.873	-73.878	-73.884	-73.89	-73.894	-73.897	-73.893	-73.885	-73.875	-73.863	-73.852	-73.842	-73.835	-73.832	-73.832	-73.834	-73.834	-73.829	-73.816	-73.803	-73.793	-73.787	-73.788	-73.788	-73.779	-73.765	-73.752	-73.742	-73.737	-73.734	-73.73	-73.722	-73.708	-73.697	-73.695	-73.688	-73.679	-73.675	-73.664	-73.653	-73.651	-73.645	-73.631	-73.617	-73.614	-73.612	-73.606	-73.594	-73.576	-73.56	-73.551	-73.547	-73.545	-73.542	-73.533	-73.521	-73.503	-73.481	-73.461	-73.442	-73.425	-73.41	-73.401	-73.394	-73.389	-73.382	-73.377	-73.374	-73.371	-73.369	-73.365	-73.36	-73.352	-73.346	-73.339	-73.331	-73.325	-73.319	-73.311	-73.304	-73.3	-73.296	-73.29	-73.285	-73.284	-73.284	-73.285	-73.286	-73.286	-73.284	-73.279	-73.271	-73.259	-73.243	-73.226	-73.212	-73.2	-73.193	-73.192	-73.193	-73.19	-73.181	-73.165	-73.148	-73.135	-73.131	-73.134	-73.135	-73.124	-73.106	-73.09	-73.078	-73.067	-73.057	-73.042	-73.025	-73.019	-73.015	-73	-72.99	-72.989	-72.98	-72.968	-72.964	-72.954	-72.939	-72.933	-72.933	-72.929	-72.916	-72.897	-72.882	-72.877	-72.876	-72.877	-72.874	-72.867	-72.854	-72.838	-72.825	-72.813	-72.803	-72.802	-72.804	-72.803	-72.8	-72.801	-72.804	-72.805	-72.805	-72.802	-72.798	-72.792	-72.785	-72.778	-72.768	-72.758	-72.749	-72.738	-72.725	-72.71	-72.694	-72.68	-72.668	-72.656	-72.643	-72.629	-72.617	-72.609	-72.603	-72.598	-72.595	-72.594	-72.595	-72.596	-72.597	-72.599	-72.596	-72.582	-72.566	-72.551	-72.54	-72.536	-72.536	-72.537	-72.538	-72.532	-72.517	-72.502	-72.492	-72.489	-72.49	-72.487	-72.477	-72.462	-72.444	-72.425	-72.403	-72.386	-72.377	-72.373	-72.362	-72.348	-72.338	-72.323	-72.307	-72.301	-72.296	-72.279	-72.263	-72.255	-72.249	-72.239	-72.223	-72.203	-72.185	-72.174	-72.17	-72.162	-72.152	-72.143	-72.131	-72.115	-72.098	-72.078	-72.054	-72.03	-72.008	-71.988	-71.97	-71.956	-71.942	-71.93	-71.92	-71.912	-71.904	-71.897	-71.891	-71.885	-71.879	-71.872	-71.868	-71.866	-71.864	-71.862	-71.859	-71.854	-71.85	-71.846	-71.843	-71.839	-71.83	-71.818	-71.802	-71.783	-71.76	-71.741	-71.725	-71.709	-71.695	-71.686	-71.68	-71.674	-71.668	-71.656	-71.639	-71.618	-71.6	-71.59	-71.584	-71.58	-71.571	-71.553	-71.532	-71.518	-71.509	-71.502	-71.495	-71.483	-71.468	-71.458	-71.453	-71.452	-71.444	-71.43	-71.423	-71.416	-71.405	-71.402	-71.399	-71.384	-71.373	-71.37	-71.364	-71.353	-71.338	-71.328	-71.325	-71.322	-71.318	-71.31	-71.298	-71.282	-71.269	-71.261	-71.259	-71.261	-71.265	-71.269	-71.274	-71.279	-71.28	-71.278	-71.276	-71.275	-71.271	-71.265	-71.257	-71.246	-71.234	-71.22	-71.207	-71.195	-71.183	-71.17	-71.155	-71.138	-71.121	-71.107	-71.093	-71.074	-71.057	-71.042	-71.025	-71.006	-70.99	-70.977	-70.968	-70.964	-70.962	-70.961	-70.963	-70.964	-70.965	-70.962	-70.957	-70.948	-70.936	-70.927	-70.923	-70.922	-70.925	-70.929	-70.925	-70.914	-70.902	-70.894	-70.895	-70.897	-70.895	-70.882	-70.866	-70.85	-70.832	-70.814	-70.8	-70.796	-70.793	-70.78	-70.768	-70.762	-70.75	-70.74	-70.736	-70.728	-70.713	-70.701	-70.698	-70.692	-70.68	-70.663	-70.646	-70.638	-70.632	-70.625	-70.619	-70.609	-70.596	-70.578	-70.555	-70.533	-70.511	-70.492	-70.477	-70.464	-70.453	-70.447	-70.442	-70.437	-70.434	-70.431	-70.427	-70.422	-70.416	-70.41	-70.402	-70.396	-70.39	-70.382	-70.374	-70.367	-70.363	-70.36	-70.359	-70.358	-70.356	-70.355	-70.356	-70.359	-70.363	-70.369	-70.374	-70.374	-70.369	-70.359	-70.347	-70.333	-70.322	-70.317	-70.312	-70.311	-70.314	-70.314	-70.311	-70.301	-70.284	-70.272	-70.268	-70.266	-70.265	-70.26	-70.248	-70.235	-70.226	-70.221	-70.218	-70.218	-70.217	-70.211	-70.2	-70.194	-70.192	-70.181	-70.172	-70.172	-70.164	-70.155	-70.154	-70.15	-70.138	-70.129	-70.127	-70.13	-70.132	-70.127	-70.116	-70.102	-70.092	-70.092	-70.096	-70.102	-70.111	-70.117	-70.119	-70.119	-70.117	-70.11	-70.1	-70.087	-70.077	-70.067	-70.055	-70.045	-70.037	-70.031	-70.028	-70.025	-70.023	-70.023	-70.024	-70.025	-70.026	-70.03	-70.035	-70.037	-70.04	-70.043	-70.048	-70.05	-70.051	-70.049	-70.043	-70.037	-70.028	-70.015	-70.004	-69.993	-69.983	-69.978	-69.978	-69.98	-69.986	-69.991	-69.992	-69.987	-69.975	-69.965	-69.959	-69.959	-69.964	-69.97	-69.97	-69.961	-69.952	-69.946	-69.946	-69.951	-69.954	-69.952	-69.946	-69.941	-69.939	-69.941	-69.94	-69.935	-69.93	-69.932	-69.928	-69.919	-69.919	-69.914	-69.901	-69.899	-69.902	-69.901	-69.892	-69.876	-69.865	-69.863	-69.863	-69.861	-69.855	-69.846	-69.832	-69.815	-69.798	-69.787	-69.779	-69.773	-69.77	-69.769	-69.768	-69.77	-69.772	-69.77	-69.768	-69.764	-69.759	-69.751	-69.743	-69.738	-69.73	-69.72	-69.711	-69.702	-69.691	-69.678	-69.67	-69.662	-69.653	-69.644	-69.636	-69.631	-69.627	-69.626	-69.63	-69.634	-69.638	-69.644	-69.65	-69.653	-69.654	-69.651	-69.643	-69.629	-69.617	-69.613	-69.613	-69.617	-69.624	-69.628	-69.625	-69.616	-69.61	-69.608	-69.61	-69.619	-69.622	-69.614	-69.605	-69.603	-69.605	-69.607	-69.609	-69.609	-69.604	-69.599	-69.603	-69.604	-69.597	-69.6	-69.606	-69.601	-69.599	-69.607	-69.608	-69.598	-69.592	-69.597	-69.6	-69.596	-69.588	-69.579	-69.573	-69.573	-69.575	-69.579	-69.583	-69.586	-69.586	-69.581	-69.57	-69.559	-69.546	-69.535	-69.525	-69.515	-69.507	-69.501	-69.495	-69.492	-69.491	-69.492	-69.493	-69.493	-69.492	-69.49	-69.491	-69.494	-69.498	-69.502	-69.504	-69.506	-69.51	-69.514	-69.521	-69.531	-69.54	-69.547	-69.55	-69.552	-69.552	-69.547	-69.541	-69.532	-69.521	-69.509	-69.5	-69.494	-69.493	-69.496	-69.5	-69.502	-69.495	-69.481	-69.468	-69.46	-69.458	-69.463	-69.463	-69.451	-69.435	-69.427	-69.426	-69.428	-69.43	-69.432	-69.434	-69.435	-69.434	-69.427	-69.42	-69.419	-69.413	-69.408	-69.407	-69.401	-69.393	-69.393	-69.397	-69.391	-69.379	-69.373	-69.375	-69.378	-69.382	-69.381	-69.374	-69.361	-69.348	-69.344	-69.345	-69.347	-69.353	-69.361	-69.367	-69.37	-69.372	-69.374	-69.375	-69.373	-69.368	-69.362	-69.354	-69.346	-69.337	-69.329	-69.322	-69.313	-69.306	-69.297	-69.287	-69.279	-69.27	-69.259	-69.249	-69.24	-69.228	-69.213	-69.195	-69.177	-69.157	-69.138	-69.122	-69.109	-69.097	-69.088	-69.084	-69.081	-69.08	-69.079	-69.077	-69.067	-69.051	-69.034	-69.019	-69.007	-69.002	-69.002	-68.998	-68.988	-68.973	-68.958	-68.947	-68.944	-68.943	-68.934	-68.918	-68.898	-68.878	-68.86	-68.847	-68.84	-68.832	-68.815	-68.796	-68.787	-68.774	-68.762	-68.756	-68.744	-68.724	-68.711	-68.706	-68.696	-68.681	-68.661	-68.644	-68.633	-68.627	-68.62	-68.611	-68.597	-68.581	-68.562	-68.54	-68.52	-68.504	-68.494	-68.488	-68.481	-68.474	-68.471	-68.47	-68.467	-68.462	-68.458	-68.454	-68.448	-68.443	-68.437	-68.43	-68.424	-68.417	-68.408	-68.401	-68.393	-68.384	-68.381	-68.379	-68.375	-68.372	-68.372	-68.374	-68.378	-68.384	-68.391	-68.399	-68.406	-68.413	-68.418	-68.42	-68.421	-68.416	-68.408	-68.402	-68.4	-68.402	-68.408	-68.416	-68.42	-68.418	-68.41	-68.401	-68.399	-68.402	-68.408	-68.412	-68.405	-68.395	-68.392	-68.392	-68.393	-68.397	-68.399	-68.395	-68.387	-68.382	-68.384	-68.379	-68.378	-68.383	-68.377	-68.369	-68.372	-68.374	-68.366	-68.358	-68.361	-68.369	-68.373	-68.372	-68.366	-68.357	-68.349	-68.35	-68.355	-68.361	-68.367	-68.374	-68.379	-68.378	-68.373	-68.366	-68.359	-68.351	-68.342	-68.331	-68.322	-68.319	-68.317	-68.317	-68.319	-68.321	-68.324	-68.326	-68.33	-68.335	-68.341	-68.348	-68.353	-68.36	-68.367	-68.373	-68.379	-68.383	-68.388	-68.393	-68.393	-68.389	-68.38	-68.368	-68.356	-68.345	-68.339	-68.335	-68.335	-68.338	-68.341	-68.345	-68.347	-68.345	-68.337	-68.325	-68.316	-68.315	-68.32	-68.324	-68.323	-68.315	-68.303	-68.294	-68.296	-68.301	-68.302	-68.299	-68.295	-68.293	-68.293	-68.294	-68.288	-68.279	-68.279	-68.277	-68.267	-68.263	-68.259	-68.249	-68.243	-68.244	-68.245	-68.237	-68.22	-68.21	-68.207	-68.205	-68.205	-68.203	-68.193	-68.179	-68.162	-68.147	-68.138	-68.132	-68.129	-68.13	-68.129	-68.129	-68.132	-68.134	-68.134	-68.134	-68.134	-68.132	-68.125	-68.122	-68.118	-68.11	-68.101	-68.091	-68.081	-68.07	-68.059	-68.048	-68.037	-68.024	-68.014	-68.008	-68.002	-68	-68.001	-68.002	-68.004	-68.008	-68.015	-68.021	-68.029	-68.036	-68.036	-68.029	-68.019	-68.008	-67.999	-67.997	-68.001	-68.007	-68.013	-68.015	-68.006	-67.993	-67.987	-67.988	-67.994	-68	-67.998	-67.986	-67.978	-67.975	-67.976	-67.98	-67.985	-67.986	-67.981	-67.972	-67.97	-67.975	-67.972	-67.97	-67.971	-67.968	-67.967	-67.971	-67.977	-67.976	-67.969	-67.967	-67.974	-67.98	-67.982	-67.981	-67.975	-67.97	-67.968	-67.972	-67.979	-67.986	-67.995	-68.006	-68.015	-68.019	-68.024	-68.026	-68.024	-68.021	-68.017	-68.013	-68.008	-68.004	-68.001	-67.995	-67.989	-67.984	-67.979	-67.975	-67.971	-67.965	-67.958	-67.951	-67.943	-67.933	-67.921	-67.908	-67.894	-67.877	-67.858	-67.841	-67.826	-67.814	-67.806	-67.801	-67.797	-67.797	-67.8	-67.803	-67.805	-67.801	-67.791	-67.781	-67.774	-67.773	-67.777	-67.784	-67.789	-67.787	-67.781	-67.776	-67.778	-67.788	-67.799	-67.802	-67.794	-67.787	-67.785	-67.783	-67.778	-67.773	-67.773	-67.777	-67.773	-67.768	-67.775	-67.781	-67.778	-67.778	-67.783	-67.78	-67.777	-67.781	-67.789	-67.793	-67.788	-67.78	-67.777	-67.779	-67.786	-67.795	-67.803	-67.809	-67.814	-67.817	-67.815	-67.809	-67.805	-67.799	-67.79	-67.785	-67.786	-67.785	-67.787	-67.793	-67.797	-67.801	-67.805	-67.812	-67.82	-67.827	-67.834	-67.845	-67.854	-67.863	-67.872	-67.884	-67.897	-67.91	-67.922	-67.936	-67.949	-67.962	-67.977	-67.988	-67.994	-67.997	-67.996	-67.992	-67.985	-67.978	-67.975	-67.977	-67.982	-67.991	-68.002	-68.009	-68.01	-68.003	-67.997	-67.994	-67.999	-68.009	-68.017	-68.017	-68.009	-68.005	-68.007	-68.013	-68.02	-68.027	-68.035	-68.045	-68.056	-68.066	-68.067	-68.063	-68.069	-68.078	-68.076	-68.076	-68.079	-68.078	-68.08	-68.088	-68.096	-68.096	-68.092	-68.093	-68.103	-68.115	-68.123	-68.128	-68.128	-68.122	-68.118	-68.117	-68.12	-68.127	-68.138	-68.151	-68.163	-68.174	-68.187	-68.2	-68.21	-68.219	-68.229	-68.236	-68.24	-68.243	-68.243	-68.243	-68.243	-68.241	-68.238	-68.233	-68.228	-68.223	-68.217	-68.208	-68.2	-68.191	-68.183	-68.176	-68.169	-68.165	-68.165	-68.165	-68.168	-68.174	-68.18	-68.187	-68.194	-68.197	-68.198	-68.194	-68.184	-68.176	-68.174	-68.174	-68.178	-68.187	-68.191	-68.188	-68.18	-68.174	-68.172	-68.175	-68.182	-68.181	-68.171	-68.16	-68.155	-68.152	-68.147	-68.138	-68.127	-68.121	-68.121	-68.116	-68.112	-68.114	-68.106	-68.097	-68.098	-68.097	-68.086	-68.076	-68.078	-68.08	-68.079	-68.069	-68.055	-68.045	-68.044	-68.047	-68.049	-68.051	-68.05	-68.048	-68.041	-68.028	-68.014	-68.001	-67.987	-67.971	-67.957	-67.948	-67.942	-67.937	-67.931	-67.926	-67.922	-67.922	-67.921	-67.92	-67.921	-67.922	-67.92	-67.92	-67.923	-67.926	-67.93	-67.935	-67.938	-67.942	-67.947	-67.953	-67.961	-67.968	-67.974	-67.98	-67.979	-67.973	-67.965	-67.955	-67.945	-67.937	-67.935	-67.935	-67.94	-67.947	-67.95	-67.948	-67.94	-67.929	-67.922	-67.921	-67.926	-67.928	-67.926	-67.918	-67.909	-67.907	-67.913	-67.921	-67.925	-67.932	-67.941	-67.95	-67.953	-67.952	-67.959	-67.967	-67.964	-67.966	-67.975	-67.975	-67.976	-67.985	-67.988	-67.986	-67.985	-67.991	-68.001	-68.01	-68.014	-68.012	-68.006	-68.003	-68.006	-68.014	-68.024	-68.036	-68.047	-68.055	-68.062	-68.068	-68.073	-68.074	-68.071	-68.066	-68.061	-68.054	-68.047	-68.042	-68.038	-68.035	-68.033	-68.033	-68.031	-68.032	-68.035	-68.037	-68.041	-68.044	-68.044	-68.042	-68.041	-68.037	-68.033	-68.026	-68.016	-68.004	-67.989	-67.975	-67.963	-67.951	-67.944	-67.941	-67.94	-67.942	-67.947	-67.949	-67.947	-67.942	-67.932	-67.92	-67.914	-67.913	-67.917	-67.921	-67.919	-67.911	-67.902	-67.898	-67.903	-67.909	-67.914	-67.914	-67.914	-67.918	-67.924	-67.929	-67.927	-67.923	-67.927	-67.931	-67.928	-67.931	-67.935	-67.931	-67.931	-67.938	-67.942	-67.939	-67.933	-67.934	-67.938	-67.946	-67.954	-67.954	-67.949	-67.943	-67.937	-67.936	-67.941	-67.95	-67.963	-67.977	-67.99	-68.004	-68.015	-68.023	-68.029	-68.034	-68.038	-68.041	-68.04	-68.035	-68.031	-68.028	-68.023	-68.02	-68.016	-68.01	-68.003	-67.995	-67.987	-67.977	-67.968	-67.96	-67.948	-67.935	-67.919	-67.906	-67.895	-67.887	-67.88	-67.874	-67.873	-67.875	-67.878	-67.886	-67.893	-67.898	-67.896	-67.888	-67.881	-67.874	-67.872	-67.878	-67.886	-67.893	-67.893	-67.887	-67.88	-67.878	-67.886	-67.896	-67.901	-67.898	-67.888	-67.876	-67.866	-67.855	-67.847	-67.846	-67.847	-67.841	-67.834	-67.834	-67.825	-67.816	-67.817	-67.814	-67.802	-67.793	-67.791	-67.79	-67.78	-67.766	-67.754	-67.747	-67.746	-67.744	-67.737	-67.728	-67.716	-67.698	-67.677	-67.657	-67.638	-67.622	-67.612	-67.604	-67.597	-67.594	-67.594	-67.591	-67.585	-67.582	-67.579	-67.574	-67.567	-67.563	-67.557	-67.548	-67.54	-67.533	-67.526	-67.52	-67.515	-67.51	-67.502	-67.494	-67.492	-67.492	-67.494	-67.499	-67.504	-67.51	-67.517	-67.524	-67.528	-67.528	-67.525	-67.519	-67.508	-67.497	-67.491	-67.491	-67.494	-67.5	-67.505	-67.503	-67.493	-67.481	-67.477	-67.479	-67.483	-67.488	-67.484	-67.472	-67.463	-67.46	-67.461	-67.46	-67.46	-67.455	-67.445	-67.443	-67.445	-67.441	-67.44	-67.444	-67.438	-67.432	-67.433	-67.433	-67.427	-67.42	-67.424	-67.43	-67.43	-67.422	-67.411	-67.403	-67.4	-67.402	-67.407	-67.412	-67.413	-67.415	-67.414	-67.408	-67.399	-67.389	-67.376	-67.362	-67.352	-67.344	-67.337	-67.332	-67.327	-67.324	-67.323	-67.322	-67.322	-67.321	-67.323	-67.326	-67.33	-67.335	-67.339	-67.345	-67.352	-67.359	-67.368	-67.376	-67.385	-67.393	-67.399	-67.404	-67.406	-67.405	-67.4	-67.389	-67.377	-67.366	-67.358	-67.356	-67.357	-67.363	-67.37	-67.373	-67.368	-67.357	-67.348	-67.343	-67.344	-67.351	-67.355	-67.352	-67.34	-67.33	-67.326	-67.329	-67.335	-67.338	-67.338	-67.34	-67.347	-67.353	-67.353	-67.348	-67.351	-67.356	-67.349	-67.345	-67.349	-67.345	-67.343	-67.347	-67.35	-67.345	-67.335	-67.33	-67.334	-67.34	-67.342	-67.342	-67.335	-67.324	-67.312	-67.303	-67.298	-67.297	-67.3	-67.302	-67.305	-67.309	-67.316	-67.324	-67.329	-67.331	-67.332	-67.334	-67.335	-67.335	-67.333	-67.33	-67.325	-67.319	-67.311	-67.303	-67.294	-67.285	-67.277	-67.267	-67.256	-67.246	-67.239	-67.233	-67.228	-67.226	-67.228	-67.232	-67.237	-67.244	-67.25	-67.259	-67.265	-67.27	-67.269	-67.264	-67.256	-67.25	-67.249	-67.253	-67.264	-67.275	-67.281	-67.281	-67.272	-67.269	-67.276	-67.286	-67.294	-67.296	-67.288	-67.282	-67.283	-67.284	-67.284	-67.283	-67.277	-67.274	-67.279	-67.282	-67.28	-67.282	-67.284	-67.281	-67.282	-67.287	-67.285	-67.28	-67.282	-67.289	-67.292	-67.291	-67.283	-67.273	-67.271	-67.275	-67.283	-67.292	-67.298	-67.302	-67.305	-67.304	-67.3	-67.293	-67.283	-67.271	-67.259	-67.25	-67.241	-67.233	-67.225	-67.22	-67.215	-67.21	-67.207	-67.204	-67.205	-67.207	-67.209	-67.209	-67.21	-67.211	-67.214	-67.217	-67.223	-67.231	-67.236	-67.239	-67.242	-67.241	-67.237	-67.231	-67.22	-67.205	-67.191	-67.178	-67.168	-67.163	-67.16	-67.16	-67.162	-67.162	-67.157	-67.146	-67.136	-67.13	-67.127	-67.129	-67.132	-67.128	-67.117	-67.108	-67.105	-67.105	-67.108	-67.109	-67.107	-67.104	-67.103	-67.108	-67.115	-67.115	-67.108	-67.105	-67.109	-67.107	-67.109	-67.115	-67.112	-67.105	-67.108	-67.115	-67.114	-67.108	-67.103	-67.104	-67.106	-67.111	-67.114	-67.112	-67.103	-67.089	-67.076	-67.064	-67.053	-67.045	-67.043	-67.044	-67.045	-67.047	-67.048	-67.048	-67.05	-67.053	-67.056	-67.058	-67.059	-67.06	-67.059	-67.057	-67.054	-67.053	-67.052	-67.051	-67.048	-67.045	-67.044	-67.045	-67.048	-67.052	-67.057	-67.064	-67.074	-67.084	-67.096	-67.108	-67.118	-67.127	-67.132	-67.131	-67.125	-67.117	-67.113	-67.113	-67.118	-67.127	-67.137	-67.144	-67.142	-67.133	-67.126	-67.125	-67.131	-67.139	-67.141	-67.137	-67.13	-67.126	-67.13	-67.138	-67.147	-67.155	-67.16	-67.159	-67.154	-67.156	-67.16	-67.157	-67.159	-67.164	-67.16	-67.157	-67.165	-67.172	-67.168	-67.163	-67.169	-67.178	-67.184	-67.184	-67.178	-67.17	-67.165	-67.168	-67.177	-67.189	-67.2	-67.21	-67.218	-67.223	-67.223	-67.22	-67.216	-67.212	-67.205	-67.197	-67.188	-67.181	-67.174	-67.169	-67.167	-67.167	-67.164	-67.163	-67.163	-67.164	-67.165	-67.165	-67.167	-67.167	-67.166	-67.166	-67.167	-67.166	-67.165	-67.161	-67.152	-67.138	-67.121	-67.103	-67.084	-67.068	-67.053	-67.041	-67.031	-67.025	-67.022	-67.018	-67.012	-66.999	-66.981	-66.964	-66.95	-66.942	-66.943	-66.943	-66.933	-66.916	-66.901	-66.892	-66.892	-66.892	-66.89	-66.886	-66.882	-66.879	-66.881	-66.882	-66.872	-66.861	-66.858	-66.855	-66.847	-66.842	-66.839	-66.831	-66.828	-66.832	-66.83	-66.82	-66.808	-66.805	-66.81	-66.814	-66.814	-66.81	-66.802	-66.79	-66.783	-66.783	-66.786	-66.793	-66.802	-66.809	-66.818	-66.827	-66.834	-66.84	-66.845	-66.848	-66.849	-66.848	-66.849	-66.848	-66.843	-66.84	-66.838	-66.834	-66.828	-66.822	-66.817	-66.812	-66.805	-66.796	-66.786	-66.774	-66.763	-66.753	-66.739	-66.723	-66.71	-66.7	-66.691	-66.684	-66.68	-66.683	-66.686	-66.691	-66.697	-66.699	-66.695	-66.687	-66.675	-66.666	-66.665	-66.669	-66.674	-66.679	-66.676	-66.667	-66.66	-66.657	-66.659	-66.664	-66.663	-66.656	-66.645	-66.633	-66.625	-66.619	-66.619	-66.616	-66.603	-66.596	-66.595	-66.586	-66.58	-66.581	-66.57	-66.554	-66.55	-66.551	-66.547	-66.538	-66.526	-66.518	-66.515	-66.513	-66.51	-66.503	-66.492	-66.478	-66.462	-66.446	-66.438	-66.435	-66.434	-66.436	-66.439	-66.441	-66.44	-66.442	-66.442	-66.441	-66.442	-66.442	-66.438	-66.433	-66.428	-66.42	-66.411	-66.402	-66.391	-66.377	-66.361	-66.343	-66.328	-66.314	-66.3	-66.287	-66.273	-66.26	-66.25	-66.242	-66.238	-66.237	-66.237	-66.237	-66.24	-66.244	-66.246	-66.245	-66.238	-66.227	-66.215	-66.206	-66.203	-66.205	-66.209	-66.215	-66.213	-66.203	-66.192	-66.188	-66.191	-66.199	-66.2	-66.193	-66.18	-66.169	-66.161	-66.157	-66.149	-66.137	-66.13	-66.129	-66.124	-66.115	-66.118	-66.121	-66.112	-66.108	-66.11	-66.105	-66.096	-66.094	-66.098	-66.102	-66.1	-66.092	-66.08	-66.073	-66.076	-66.083	-66.088	-66.092	-66.097	-66.098	-66.099	-66.096	-66.09	-66.081	-66.072	-66.062	-66.053	-66.045	-66.04	-66.036	-66.033	-66.032	-66.03	-66.03	-66.031	-66.034	-66.037	-66.04	-66.045	-66.052	-66.059	-66.064	-66.071	-66.079	-66.083	-66.086	-66.088	-66.086	-66.082	-66.074	-66.061	-66.048	-66.036	-66.029	-66.028	-66.03	-66.036	-66.044	-66.05	-66.056	-66.055	-66.051	-66.045	-66.041	-66.043	-66.049	-66.057	-66.061	-66.06	-66.055	-66.056	-66.063	-66.071	-66.08	-66.082	-66.079	-66.077	-66.079	-66.085	-66.094	-66.095	-66.092	-66.099	-66.105	-66.102	-66.103	-66.109	-66.106	-66.103	-66.109	-66.115	-66.115	-66.108	-66.098	-66.097	-66.103	-66.111	-66.115	-66.114	-66.112	-66.101	-66.086	-66.073	-66.064	-66.057	-66.053	-66.048	-66.042	-66.037	-66.036	-66.036	-66.035	-66.033	-66.033	-66.032	-66.032	-66.031	-66.031	-66.03	-66.03	-66.03	-66.032	-66.033	-66.035	-66.039	-66.044	-66.047	-66.053	-66.065	-66.079	-66.093	-66.105	-66.115	-66.125	-66.136	-66.145	-66.149	-66.147	-66.144	-66.139	-66.136	-66.14	-66.148	-66.158	-66.17	-66.174	-66.168	-66.159	-66.154	-66.156	-66.165	-66.173	-66.173	-66.166	-66.159	-66.158	-66.164	-66.173	-66.178	-66.181	-66.185	-66.191	-66.199	-66.203	-66.202	-66.205	-66.207	-66.202	-66.204	-66.21	-66.204	-66.198	-66.203	-66.209	-66.208	-66.202	-66.193	-66.192	-66.198	-66.204	-66.206	-66.204	-66.195	-66.183	-66.169	-66.156	-66.145	-66.136	-66.131	-66.129	-66.127	-66.127	-66.127	-66.129	-66.131	-66.134	-66.135	-66.136	-66.137	-66.137	-66.137	-66.136	-66.135	-66.133	-66.133	-66.135	-66.137	-66.141	-66.145	-66.149	-66.155	-66.162	-66.17	-66.179	-66.19	-66.202	-66.215	-66.226	-66.235	-66.24	-66.235	-66.228	-66.223	-66.22	-66.222	-66.228	-66.236	-66.245	-66.25	-66.248	-66.238	-66.227	-66.224	-66.227	-66.234	-66.237	-66.229	-66.218	-66.213	-66.215	-66.22	-66.224	-66.229	-66.234	-66.241	-66.247	-66.245	-66.24	-66.242	-66.245	-66.239	-66.235	-66.237	-66.229	-66.225	-66.228	-66.228	-66.221	-66.212	-66.207	-66.211	-66.215	-66.214	-66.209	-66.201	-66.19	-66.179	-66.17	-66.168	-66.171	-66.178	-66.185	-66.192	-66.199	-66.207	-66.214	-66.221	-66.227	-66.231	-66.236	-66.237	-66.234	-66.232	-66.229	-66.224	-66.219	-66.214	-66.205	-66.198	-66.19	-66.181	-66.169	-66.158	-66.149	-66.139	-66.13	-66.124	-66.12	-66.117	-66.118	-66.122	-66.129	-66.138	-66.146	-66.154	-66.161	-66.162	-66.159	-66.15	-66.141	-66.141	-66.143	-66.15	-66.161	-66.165	-66.162	-66.154	-66.152	-66.158	-66.166	-66.175	-66.178	-66.172	-66.168	-66.171	-66.179	-66.188	-66.195	-66.2	-66.2	-66.204	-66.215	-66.219	-66.221	-66.232	-66.242	-66.244	-66.249	-66.26	-66.266	-66.269	-66.277	-66.291	-66.307	-66.319	-66.327	-66.328	-66.331	-66.34	-66.354	-66.369	-66.384	-66.399	-66.413	-66.427	-66.442	-66.455	-66.464	-66.468	-66.47	-66.474	-66.479	-66.482	-66.486	-66.488	-66.492	-66.497	-66.503	-66.513	-66.524	-66.532	-66.539	-66.549	-66.558	-66.566	-66.573	-66.578	-66.58	-66.58	-66.578	-66.573	-66.569	-66.562	-66.554	-66.546	-66.541	-66.54	-66.541	-66.545	-66.555	-66.565	-66.571	-66.574	-66.572	-66.563	-66.555	-66.555	-66.562	-66.571	-66.578	-66.581	-66.574	-66.568	-66.57	-66.578	-66.588	-66.592	-66.587	-66.578	-66.567	-66.558	-66.555	-66.557	-66.559	-66.551	-66.543	-66.546	-66.545	-66.54	-66.539	-66.538	-66.528	-66.522	-66.526	-66.526	-66.521	-66.51	-66.498	-66.492	-66.492	-66.494	-66.493	-66.488	-66.48	-66.471	-66.457	-66.442	-66.427	-66.411	-66.398	-66.388	-66.379	-66.374	-66.37	-66.365	-66.361	-66.356	-66.352	-66.35	-66.349	-66.348	-66.344	-66.34	-66.338	-66.337	-66.337	-66.337	-66.337	-66.338	-66.342	-66.347	-66.355	-66.368	-66.381	-66.394	-66.406	-66.415	-66.423	-66.426	-66.422	-66.417	-66.408	-66.399	-66.394


==> SashaEpoch1/ActionLevels-Epoch1-50k.txt <==
0	0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	34	35	36	37	38	39	0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	34	35	36	37	38	39	0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	34	35	36	37	38	39	0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	34	35	36	37	38	39	0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	34	35	36	37	38	39	0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	34	35	36	37	38	39	0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	34	35	36	37	38	39	0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	34	35	36	37	38	39	0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	34	35	36	37	38	39	0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	34	35	36	0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	34	35	36	0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	34	35	36	0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	34	35	36	0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	34	35	36	0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	34	35	36	0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	34	35	36	0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	34	35	36	0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	34	35	36	0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	34	35	36	37	38	39	0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	34	35	36	37	38	39	0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	34	35	36	37	38	39	0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	34	35	36	37	38	39	0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	34	35	36	37	38	39	0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	34	35	36	37	38	39	0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	34	35	36	37	38	39	0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	34	35	36	37	38	39	0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	34	35	36	37	38	39	0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	34	35	36	0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	34	35	36	0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	34	35	36	0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	34	35	36	0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	34	35	36	0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	34	35	36	0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	34	35	36	0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	34	35	36	0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	34	35	36	0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	34	35	36	0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	34	35	36	0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	34	35	36	0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	34	35	36	0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	34	35	36	0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	34	35	36	0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	34	35	36	0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	34	35	36	0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	34	35	36	0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	34	35	36	0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	34	35	36	0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	34	35	36	0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	34	35	36	0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	34	35	36	0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	34	35	36	0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	34	35	36	0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	34	35	36	0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	34	35	36	0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	34	35	36	0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	34	35	36	0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	34	35	36	0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	34	35	36	0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	34	35	36	0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	34	35	36	0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	34	35	36	0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	34	35	36	0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	34	35	36	0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	34	35	36	37	38	39	0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	34	35	36	37	38	39	0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	34	35	36	37	38	39	0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	34	35	36	37	38	39	0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	34	35	36	37	38	39	0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	34	35	36	37	38	39	0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	34	35	36	37	38	39	0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	34	35	36	37	38	39	0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	34	35	36	37	38	39	0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	34	35	36	37	38	0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	34	35	36	37	38	0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	34	35	36	37	38	0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	34	35	36	37	38	0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	34	35	36	37	38	0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	34	35	36	37	38	0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	34	35	36	37	38	0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	34	35	36	37	38	0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	34	35	36	37	38	0	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	34	35	36	37	38
1	0.00010102	4.8206e-05	7.2244e-05	0.00010824	0.00016211	0.00024249	0.00036233	0.00054038	0.0008039	0.001191	0.0017547	0.0025651	0.0037102	0.0052918	0.0074131	0.010158	0.01353	0.017386	0.021419	0.025281	0.028874	0.030598	0.03369	0.03706	0.040917	0.04552	0.051215	0.058439	0.06778	0.080112	0.096583	0.11884	0.14896	0.18971	0.24454	0.3175	0.4129	0.53522	0.68905	0.87621	0.00010102	4.8206e-05	7.2244e-05	0.00010824	0.00016211	0.00024249	0.00036233	0.00054038	0.0008039	0.001191	0.0017547	0.0025651	0.0037102	0.0052918	0.0074131	0.010158	0.01353	0.017386	0.021419	0.025281	0.028874	0.030598	0.03369	0.03706	0.040917	0.04552	0.051215	0.058439	0.06778	0.080112	0.096583	0.11884	0.14896	0.18971	0.24454	0.3175	0.4129	0.53522	0.68905	0.87621	0.00010102	4.8206e-05	7.2244e-05	0.00010824	0.00016211	0.00024249	0.00036233	0.00054038	0.0008039	0.001191	0.0017547	0.0025651	0.0037102	0.0052918	0.0074131	0.010158	0.01353	0.017386	0.021419	0.025281	0.028874	0.030598	0.03369	0.03706	0.040917	0.04552	0.051215	0.058439	0.06778	0.080112	0.096583	0.11884	0.14896	0.18971	0.24454	0.3175	0.4129	0.53522	0.68905	0.87621	0.00010102	4.8206e-05	7.2244e-05	0.00010824	0.00016211	0.00024249	0.00036233	0.00054038	0.0008039	0.001191	0.0017547	0.0025651	0.0037102	0.0052918	0.0074131	0.010158	0.01353	0.017386	0.021419	0.025281	0.028874	0.030598	0.03369	0.03706	0.040917	0.04552	0.051215	0.058439	0.06778	0.080112	0.096583	0.11884	0.14896	0.18971	0.24454	0.3175	0.4129	0.53522	0.68905	0.87621	0.00010102	4.8206e-05	7.2244e-05	0.00010824	0.00016211	0.00024249	0.00036233	0.00054038	0.0008039	0.001191	0.0017547	0.0025651	0.0037102	0.0052918	0.0074131	0.010158	0.01353	0.017386	0.021419	0.025281	0.028874	0.030598	0.03369	0.03706	0.040917	0.04552	0.051215	0.058439	0.06778	0.080112	0.096583	0.11884	0.14896	0.18971	0.24454	0.3175	0.4129	0.53522	0.68905	0.87621	0.00010102	4.8206e-05	7.2244e-05	0.00010824	0.00016211	0.00024249	0.00036233	0.00054038	0.0008039	0.001191	0.0017547	0.0025651	0.0037102	0.0052918	0.0074131	0.010158	0.01353	0.017386	0.021419	0.025281	0.028874	0.030598	0.03369	0.03706	0.040917	0.04552	0.051215	0.058439	0.06778	0.080112	0.096583	0.11884	0.14896	0.18971	0.24454	0.3175	0.4129	0.53522	0.68905	0.87621	0.00010102	4.8206e-05	7.2244e-05	0.00010824	0.00016211	0.00024249	0.00036233	0.00054038	0.0008039	0.001191	0.0017547	0.0025651	0.0037102	0.0052918	0.0074131	0.010158	0.01353	0.017386	0.021419	0.025281	0.028874	0.030598	0.03369	0.03706	0.040917	0.04552	0.051215	0.058439	0.06778	0.080112	0.096583	0.11884	0.14896	0.18971	0.24454	0.3175	0.4129	0.53522	0.68905	0.87621	0.00010102	4.8206e-05	7.2244e-05	0.00010824	0.00016211	0.00024249	0.00036233	0.00054038	0.0008039	0.001191	0.0017547	0.0025651	0.0037102	0.0052918	0.0074131	0.010158	0.01353	0.017386	0.021419	0.025281	0.028874	0.030598	0.03369	0.03706	0.040917	0.04552	0.051215	0.058439	0.06778	0.080112	0.096583	0.11884	0.14896	0.18971	0.24454	0.3175	0.4129	0.53522	0.68905	0.87621	0.00010102	4.8206e-05	7.2244e-05	0.00010824	0.00016211	0.00024249	0.00036233	0.00054038	0.0008039	0.001191	0.0017547	0.0025651	0.0037102	0.0052918	0.0074131	0.010158	0.01353	0.017386	0.021419	0.025281	0.028874	0.030598	0.03369	0.03706	0.040917	0.04552	0.051215	0.058439	0.06778	0.080112	0.096583	0.11884	0.14896	0.18971	0.24454	0.3175	0.4129	0.53522	0.68905	0.87621	5.8304e-05	4.8206e-05	7.2244e-05	0.00010824	0.00016207	0.00024249	0.00036233	0.00054038	0.0008039	0.001191	0.0017547	0.0025651	0.0037102	0.0052918	0.0074131	0.010158	0.01353	0.017386	0.021419	0.025281	0.028874	0.030598	0.03369	0.03706	0.040917	0.04552	0.051215	0.058425	0.067686	0.079415	0.094973	0.11322	0.13843	0.08213	0.033274	0.034096	0.035793	5.8304e-05	4.8206e-05	7.2244e-05	0.00010824	0.00016207	0.00024249	0.00036233	0.00054038	0.0008039	0.001191	0.0017547	0.0025651	0.0037102	0.0052918	0.0074131	0.010158	0.01353	0.017386	0.021419	0.025281	0.028874	0.030598	0.03369	0.03706	0.040917	0.04552	0.051215	0.058425	0.067686	0.079415	0.094973	0.11322	0.13843	0.08213	0.033274	0.034096	0.035793	5.8304e-05	4.8206e-05	7.2244e-05	0.00010824	0.00016207	0.00024249	0.00036233	0.00054038	0.0008039	0.001191	0.0017547	0.0025651	0.0037102	0.0052918	0.0074131	0.010158	0.01353	0.017386	0.021419	0.025281	0.028874	0.030598	0.03369	0.03706	0.040917	0.04552	0.051215	0.058425	0.067686	0.079415	0.094973	0.11322	0.13843	0.08213	0.033274	0.034096	0.035793	5.8304e-05	4.8206e-05	7.2244e-05	0.00010824	0.00016207	0.00024249	0.00036233	0.00054038	0.0008039	0.001191	0.0017547	0.0025651	0.0037102	0.0052918	0.0074131	0.010158	0.01353	0.017386	0.021419	0.025281	0.028874	0.030598	0.03369	0.03706	0.040917	0.04552	0.051215	0.058425	0.067686	0.079415	0.094973	0.11322	0.13843	0.08213	0.033274	0.034096	0.035793	5.8304e-05	4.8206e-05	7.2244e-05	0.00010824	0.00016207	0.00024249	0.00036233	0.00054038	0.0008039	0.001191	0.0017547	0.0025651	0.0037102	0.0052918	0.0074131	0.010158	0.01353	0.017386	0.021419	0.025281	0.028874	0.030598	0.03369	0.03706	0.040917	0.04552	0.051215	0.058425	0.067686	0.079415	0.094973	0.11322	0.13843	0.08213	0.033274	0.034096	0.035793	5.8304e-05	4.8206e-05	7.2244e-05	0.00010824	0.00016207	0.00024249	0.00036233	0.00054038	0.0008039	0.001191	0.0017547	0.0025651	0.0037102	0.0052918	0.0074131	0.010158	0.01353	0.017386	0.021419	0.025281	0.028874	0.030598	0.03369	0.03706	0.040917	0.04552	0.051215	0.058425	0.067686	0.079415	0.094973	0.11322	0.13843	0.08213	0.033274	0.034096	0.035793	5.8304e-05	4.8206e-05	7.2244e-05	0.00010824	0.00016207	0.00024249	0.00036233	0.00054038	0.0008039	0.001191	0.0017547	0.0025651	0.0037102	0.0052918	0.0074131	0.010158	0.01353	0.017386	0.021419	0.025281	0.028874	0.030598	0.03369	0.03706	0.040917	0.04552	0.051215	0.058425	0.067686	0.079415	0.094973	0.11322	0.13843	0.08213	0.033274	0.034096	0.035793	5.8304e-05	4.8206e-05	7.2244e-05	0.00010824	0.00016207	0.00024249	0.00036233	0.00054038	0.0008039	0.001191	0.0017547	0.0025651	0.0037102	0.0052918	0.0074131	0.010158	0.01353	0.017386	0.021419	0.025281	0.028874	0.030598	0.03369	0.03706	0.040917	0.04552	0.051215	0.058425	0.067686	0.079415	0.094973	0.11322	0.13843	0.08213	0.033274	0.034096	0.035793	5.8304e-05	4.8206e-05	7.2244e-05	0.00010824	0.00016207	0.00024249	0.00036233	0.00054038	0.0008039	0.001191	0.0017547	0.0025651	0.0037102	0.0052918	0.0074131	0.010158	0.01353	0.017386	0.021419	0.025281	0.028874	0.030598	0.03369	0.03706	0.040917	0.04552	0.051215	0.058425	0.067686	0.079415	0.094973	0.11322	0.13843	0.08213	0.033274	0.034096	0.035793	8.6179e-05	4.8206e-05	7.2244e-05	0.00010824	0.00016207	0.00024249	0.00036233	0.00054038	0.0008039	0.001191	0.0017547	0.0025651	0.0037102	0.0052918	0.0074131	0.010158	0.01353	0.017386	0.021419	0.025281	0.028874	0.030598	0.03369	0.03706	0.040917	0.04552	0.051215	0.058439	0.06778	0.080112	0.096583	0.11886	0.14906	0.18989	0.24488	0.31808	0.41386	0.53692	0.6911	0.88094	8.6179e-05	4.8206e-05	7.2244e-05	0.00010824	0.00016207	0.00024249	0.00036233	0.00054038	0.0008039	0.001191	0.0017547	0.0025651	0.0037102	0.0052918	0.0074131	0.010158	0.01353	0.017386	0.021419	0.025281	0.028874	0.030598	0.03369	0.03706	0.040917	0.04552	0.051215	0.058439	0.06778	0.080112	0.096583	0.11886	0.14906	0.18989	0.24488	0.31808	0.41386	0.53692	0.6911	0.88094	8.6179e-05	4.8206e-05	7.2244e-05	0.00010824	0.00016207	0.00024249	0.00036233	0.00054038	0.0008039	0.001191	0.0017547	0.0025651	0.0037102	0.0052918	0.0074131	0.010158	0.01353	0.017386	0.021419	0.025281	0.028874	0.030598	0.03369	0.03706	0.040917	0.04552	0.051215	0.058439	0.06778	0.080112	0.096583	0.11886	0.14906	0.18989	0.24488	0.31808	0.41386	0.53692	0.6911	0.88094	8.6179e-05	4.8206e-05	7.2244e-05	0.00010824	0.00016207	0.00024249	0.00036233	0.00054038	0.0008039	0.001191	0.0017547	0.0025651	0.0037102	0.0052918	0.0074131	0.010158	0.01353	0.017386	0.021419	0.025281	0.028874	0.030598	0.03369	0.03706	0.040917	0.04552	0.051215	0.058439	0.06778	0.080112	0.096583	0.11886	0.14906	0.18989	0.24488	0.31808	0.41386	0.53692	0.6911	0.88094	8.6179e-05	4.8206e-05	7.2244e-05	0.00010824	0.00016207	0.00024249	0.00036233	0.00054038	0.0008039	0.001191	0.0017547	0.0025651	0.0037102	0.0052918	0.0074131	0.010158	0.01353	0.017386	0.021419	0.025281	0.028874	0.030598	0.03369	0.03706	0.040917	0.04552	0.051215	0.058439	0.06778	0.080112	0.096583	0.11886	0.14906	0.18989	0.24488	0.31808	0.41386	0.53692	0.6911	0.88094	8.6179e-05	4.8206e-05	7.2244e-05	0.00010824	0.00016207	0.00024249	0.00036233	0.00054038	0.0008039	0.001191	0.0017547	0.0025651	0.0037102	0.0052918	0.0074131	0.010158	0.01353	0.017386	0.021419	0.025281	0.028874	0.030598	0.03369	0.03706	0.040917	0.04552	0.051215	0.058439	0.06778	0.080112	0.096583	0.11886	0.14906	0.18989	0.24488	0.31808	0.41386	0.53692	0.6911	0.88094	8.6179e-05	4.8206e-05	7.2244e-05	0.00010824	0.00016207	0.00024249	0.00036233	0.00054038	0.0008039	0.001191	0.0017547	0.0025651	0.0037102	0.0052918	0.0074131	0.010158	0.01353	0.017386	0.021419	0.025281	0.028874	0.030598	0.03369	0.03706	0.040917	0.04552	0.051215	0.058439	0.06778	0.080112	0.096583	0.11886	0.14906	0.18989	0.24488	0.31808	0.41386	0.53692	0.6911	0.88094	8.6179e-05	4.8206e-05	7.2244e-05	0.00010824	0.00016207	0.00024249	0.00036233	0.00054038	0.0008039	0.001191	0.0017547	0.0025651	0.0037102	0.0052918	0.0074131	0.010158	0.01353	0.017386	0.021419	0.025281	0.028874	0.030598	0.03369	0.03706	0.040917	0.04552	0.051215	0.058439	0.06778	0.080112	0.096583	0.11886	0.14906	0.18989	0.24488	0.31808	0.41386	0.53692	0.6911	0.88094	8.6179e-05	4.8206e-05	7.2244e-05	0.00010824	0.00016207	0.00024249	0.00036233	0.00054038	0.0008039	0.001191	0.0017547	0.0025651	0.0037102	0.0052918	0.0074131	0.010158	0.01353	0.017386	0.021419	0.025281	0.028874	0.030598	0.03369	0.03706	0.040917	0.04552	0.051215	0.058439	0.06778	0.080112	0.096583	0.11886	0.14906	0.18989	0.24488	0.31808	0.41386	0.53692	0.6911	0.88094	0.00011092	4.8206e-05	7.2244e-05	0.00010824	0.00016207	0.00024249	0.00036233	0.00054038	0.0008039	0.001191	0.0017547	0.0025651	0.0037102	0.0052918	0.0074131	0.010158	0.01353	0.017386	0.021419	0.025281	0.028874	0.030598	0.03369	0.03706	0.040917	0.04552	0.051215	0.058425	0.067749	0.079891	0.095499	0.11674	0.14503	0.18126	0.20902	0.073181	0.047141	0.00011092	4.8206e-05	7.2244e-05	0.00010824	0.00016207	0.00024249	0.00036233	0.00054038	0.0008039	0.001191	0.0017547	0.0025651	0.0037102	0.0052918	0.0074131	0.010158	0.01353	0.017386	0.021419	0.025281	0.028874	0.030598	0.03369	0.03706	0.040917	0.04552	0.051215	0.058425	0.067749	0.079891	0.095499	0.11674	0.14503	0.18126	0.20902	0.073181	0.047141	0.00011092	4.8206e-05	7.2244e-05	0.00010824	0.00016207	0.00024249	0.00036233	0.00054038	0.0008039	0.001191	0.0017547	0.0025651	0.0037102	0.0052918	0.0074131	0.010158	0.01353	0.017386	0.021419	0.025281	0.028874	0.030598	0.03369	0.03706	0.040917	0.04552	0.051215	0.058425	0.067749	0.079891	0.095499	0.11674	0.14503	0.18126	0.20902	0.073181	0.047141	0.00011092	4.8206e-05	7.2244e-05	0.00010824	0.00016207	0.00024249	0.00036233	0.00054038	0.0008039	0.001191	0.0017547	0.0025651	0.0037102	0.0052918	0.0074131	0.010158	0.01353	0.017386	0.021419	0.025281	0.028874	0.030598	0.03369	0.03706	0.040917	0.04552	0.051215	0.058425	0.067749	0.079891	0.095499	0.11674	0.14503	0.18126	0.20902	0.073181	0.047141	0.00011092	4.8206e-05	7.2244e-05	0.00010824	0.00016207	0.00024249	0.00036233	0.00054038	0.0008039	0.001191	0.0017547	0.0025651	0.0037102	0.0052918	0.0074131	0.010158	0.01353	0.017386	0.021419	0.025281	0.028874	0.030598	0.03369	0.03706	0.040917	0.04552	0.051215	0.058425	0.067749	0.079891	0.095499	0.11674	0.14503	0.18126	0.20902	0.073181	0.047141	0.00011092	4.8206e-05	7.2244e-05	0.00010824	0.00016207	0.00024249	0.00036233	0.00054038	0.0008039	0.001191	0.0017547	0.0025651	0.0037102	0.0052918	0.0074131	0.010158	0.01353	0.017386	0.021419	0.025281	0.028874	0.030598	0.03369	0.03706	0.040917	0.04552	0.051215	0.058425	0.067749	0.079891	0.095499	0.11674	0.14503	0.18126	0.20902	0.073181	0.047141	0.00011092	4.8206e-05	7.2244e-05	0.00010824	0.00016207	0.00024249	0.00036233	0.00054038	0.0008039	0.001191	0.0017547	0.0025651	0.0037102	0.0052918	0.0074131	0.010158	0.01353	0.017386	0.021419	0.025281	0.028874	0.030598	0.03369	0.03706	0.040917	0.04552	0.051215	0.058425	0.067749	0.079891	0.095499	0.11674	0.14503	0.18126	0.20902	0.073181	0.047141	0.00011092	4.8206e-05	7.2244e-05	0.00010824	0.00016207	0.00024249	0.00036233	0.00054038	0.0008039	0.001191	0.0017547	0.0025651	0.0037102	0.0052918	0.0074131	0.010158	0.01353	0.017386	0.021419	0.025281	0.028874	0.030598	0.03369	0.03706	0.040917	0.04552	0.051215	0.058425	0.067749	0.079891	0.095499	0.11674	0.14503	0.18126	0.20902	0.073181	0.047141	0.00011092	4.8206e-05	7.2244e-05	0.00010824	0.00016207	0.00024249	0.00036233	0.00054038	0.0008039	0.001191	0.0017547	0.0025651	0.0037102	0.0052918	0.0074131	0.010158	0.01353	0.017386	0.021419	0.025281	0.028874	0.030598	0.03369	0.03706	0.040917	0.04552	0.051215	0.058425	0.067749	0.079891	0.095499	0.11674	0.14503	0.18126	0.20902	0.073181	0.047141	3.2188e-05	4.8206e-05	7.2244e-05	0.00010824	0.00016207	0.00024249	0.00036233	0.00054038	0.0008039	0.001191	0.0017547	0.0025651	0.0037102	0.0052918	0.0074131	0.010158	0.01353	0.017386	0.021419	0.025281	0.028874	0.030598	0.03369	0.03706	0.040917	0.04552	0.051204	0.057943	0.066085	0.075596	0.06327	0.032734	0.030026	0.031081	3.2188e-05	4.8206e-05	7.2244e-05	0.00010824	0.00016207	0.00024249	0.00036233	0.00054038	0.0008039	0.001191	0.0017547	0.0025651	0.0037102	0.0052918	0.0074131	0.010158	0.01353	0.017386	0.021419	0.025281	0.028874	0.030598	0.03369	0.03706	0.040917	0.04552	0.051204	0.057943	0.066085	0.075596	0.06327	0.032734	0.030026	0.031081	3.2188e-05	4.8206e-05	7.2244e-05	0.00010824	0.00016207	0.00024249	0.00036233	0.00054038	0.0008039	0.001191	0.0017547	0.0025651	0.0037102	0.0052918	0.0074131	0.010158	0.01353	0.017386	0.021419	0.025281	0.028874	0.030598	0.03369	0.03706	0.040917	0.04552	0.051204	0.057943	0.066085	0.075596	0.06327	0.032734	0.030026	0.031081	3.2188e-05	4.8206e-05	7.2244e-05	0.00010824	0.00016207	0.00024249	0.00036233	0.00054038	0.0008039	0.001191	0.0017547	0.0025651	0.0037102	0.0052918	0.0074131	0.010158	0.01353	0.017386	0.021419	0.025281	0.028874	0.030598	0.03369	0.03706	0.040917	0.04552	0.051204	0.057943	0.066085	0.075596	0.06327	0.032734	0.030026	0.031081	3.2188e-05	4.8206e-05	7.2244e-05	0.00010824	0.00016207	0.00024249	0.00036233	0.00054038	0.0008039	0.001191	0.0017547	0.0025651	0.0037102	0.0052918	0.0074131	0.010158	0.01353	0.017386	0.021419	0.025281	0.028874	0.030598	0.03369	0.03706	0.040917	0.04552	0.051204	0.057943	0.066085	0.075596	0.06327	0.032734	0.030026	0.031081	3.2188e-05	4.8206e-05	7.2244e-05	0.00010824	0.00016207	0.00024249	0.00036233	0.00054038	0.0008039	0.001191	0.0017547	0.0025651	0.0037102	0.0052918	0.0074131	0.010158	0.01353	0.017386	0.021419	0.025281	0.028874	0.030598	0.03369	0.03706	0.040917	0.04552	0.051204	0.057943	0.066085	0.075596	0.06327	0.032734	0.030026	0.031081	3.2188e-05	4.8206e-05	7.2244e-05	0.00010824	0.00016207	0.00024249	0.00036233	0.00054038	0.0008039	0.001191	0.0017547	0.0025651	0.0037102	0.0052918	0.0074131	0.010158	0.01353	0.017386	0.021419	0.025281	0.028874	0.030598	0.03369	0.03706	0.040917	0.04552	0.051204	0.057943	0.066085	0.075596	0.06327	0.032734	0.030026	0.031081	3.2188e-05	4.8206e-05	7.2244e-05	0.00010824	0.00016207	0.00024249	0.00036233	0.00054038	0.0008039	0.001191	0.0017547	0.0025651	0.0037102	0.0052918	0.0074131	0.010158	0.01353	0.017386	0.021419	0.025281	0.028874	0.030598	0.03369	0.03706	0.040917	0.04552	0.051204	0.057943	0.066085	0.075596	0.06327	0.032734	0.030026	0.031081	3.2188e-05	4.8206e-05	7.2244e-05	0.00010824	0.00016207	0.00024249	0.00036233	0.00054038	0.0008039	0.001191	0.0017547	0.0025651	0.0037102	0.0052918	0.0074131	0.010158	0.01353	0.017386	0.021419	0.025281	0.028874	0.030598	0.03369	0.03706	0.040917	0.04552	0.051204	0.057943	0.066085	0.075596	0.06327	0.032734	0.030026	0.031081	3.2151e-05	4.8206e-05	7.2244e-05	0.00010824	0.00016207	0.00024249	0.00036233	0.00054038	0.0008039	0.001191	0.0017547	0.0025651	0.0037102	0.0052918	0.0074131	0.010158	0.01353	0.017386	0.021419	0.025281	0.028874	0.030598	0.03369	0.03706	0.040917	0.04552	0.051215	0.058425	0.067484	0.079268	0.094081	0.11245	0.13843	0.095433	0.033877	0.034111	0.035793	3.2151e-05	4.8206e-05	7.2244e-05	0.00010824	0.00016207	0.00024249	0.00036233	0.00054038	0.0008039	0.001191	0.0017547	0.0025651	0.0037102	0.0052918	0.0074131	0.010158	0.01353	0.017386	0.021419	0.025281	0.028874	0.030598	0.03369	0.03706	0.040917	0.04552	0.051215	0.058425	0.067484	0.079268	0.094081	0.11245	0.13843	0.095433	0.033877	0.034111	0.035793	3.2151e-05	4.8206e-05	7.2244e-05	0.00010824	0.00016207	0.00024249	0.00036233	0.00054038	0.0008039	0.001191	0.0017547	0.0025651	0.0037102	0.0052918	0.0074131	0.010158	0.01353	0.017386	0.021419	0.025281	0.028874	0.030598	0.03369	0.03706	0.040917	0.04552	0.051215	0.058425	0.067484	0.079268	0.094081	0.11245	0.13843	0.095433	0.033877	0.034111	0.035793	3.2151e-05	4.8206e-05	7.2244e-05	0.00010824	0.00016207	0.00024249	0.00036233	0.00054038	0.0008039	0.001191	0.0017547	0.0025651	0.0037102	0.0052918	0.0074131	0.010158	0.01353	0.017386	0.021419	0.025281	0.028874	0.030598	0.03369	0.03706	0.040917	0.04552	0.051215	0.058425	0.067484	0.079268	0.094081	0.11245	0.13843	0.095433	0.033877	0.034111	0.035793	3.2151e-05	4.8206e-05	7.2244e-05	0.00010824	0.00016207	0.00024249	0.00036233	0.00054038	0.0008039	0.001191	0.0017547	0.0025651	0.0037102	0.0052918	0.0074131	0.010158	0.01353	0.017386	0.021419	0.025281	0.028874	0.030598	0.03369	0.03706	0.040917	0.04552	0.051215	0.058425	0.067484	0.079268	0.094081	0.11245	0.13843	0.095433	0.033877	0.034111	0.035793	3.2151e-05	4.8206e-05	7.2244e-05	0.00010824	0.00016207	0.00024249	0.00036233	0.00054038	0.0008039	0.001191	0.0017547	0.0025651	0.0037102	0.0052918	0.0074131	0.010158	0.01353	0.017386	0.021419	0.025281	0.028874	0.030598	0.03369	0.03706	0.040917	0.04552	0.051215	0.058425	0.067484	0.079268	0.094081	0.11245	0.13843	0.095433	0.033877	0.034111	0.035793	3.2151e-05	4.8206e-05	7.2244e-05	0.00010824	0.00016207	0.00024249	0.00036233	0.00054038	0.0008039	0.001191	0.0017547	0.0025651	0.0037102	0.0052918	0.0074131	0.010158	0.01353	0.017386	0.021419	0.025281	0.028874	0.030598	0.03369	0.03706	0.040917	0.04552	0.051215	0.058425	0.067484	0.079268	0.094081	0.11245	0.13843	0.095433	0.033877	0.034111	0.035793	3.2151e-05	4.8206e-05	7.2244e-05	0.00010824	0.00016207	0.00024249	0.00036233	0.00054038	0.0008039	0.001191	0.0017547	0.0025651	0.0037102	0.0052918	0.0074131	0.010158	0.01353	0.017386	0.021419	0.025281	0.028874	0.030598	0.03369	0.03706	0.040917	0.04552	0.051215	0.058425	0.067484	0.079268	0.094081	0.11245	0.13843	0.095433	0.033877	0.034111	0.035793	3.2151e-05	4.8206e-05	7.2244e-05	0.00010824	0.00016207	0.00024249	0.00036233	0.00054038	0.0008039	0.001191	0.0017547	0.0025651	0.0037102	0.0052918	0.0074131	0.010158	0.01353	0.017386	0.021419	0.025281	0.028874	0.030598	0.03369	0.03706	0.040917	0.04552	0.051215	0.058425	0.067484	0.079268	0.094081	0.11245	0.13843	0.095433	0.033877	0.034111	0.035793	0.00016044	4.8206e-05	7.2244e-05	0.00010824	0.00016207	0.00024249	0.00036233	0.00054038	0.0008039	0.001191	0.0017547	0.0025651	0.0037102	0.0052918	0.0074131	0.010158	0.01353	0.017386	0.021419	0.025281	0.028874	0.030598	0.03369	0.03706	0.040917	0.04552	0.051215	0.058412	0.067391	0.078959	0.092257	0.10898	0.12065	0.14419	0.1742	0.21281	0.26265	0.00016044	4.8206e-05	7.2244e-05	0.00010824	0.00016207	0.00024249	0.00036233	0.00054038	0.0008039	0.001191	0.0017547	0.0025651	0.0037102	0.0052918	0.0074131	0.010158	0.01353	0.017386	0.021419	0.025281	0.028874	0.030598	0.03369	0.03706	0.040917	0.04552	0.051215	0.058412	0.067391	0.078959	0.092257	0.10898	0.12065	0.14419	0.1742	0.21281	0.26265	0.00016044	4.8206e-05	7.2244e-05	0.00010824	0.00016207	0.00024249	0.00036233	0.00054038	0.0008039	0.001191	0.0017547	0.0025651	0.0037102	0.0052918	0.0074131	0.010158	0.01353	0.017386	0.021419	0.025281	0.028874	0.030598	0.03369	0.03706	0.040917	0.04552	0.051215	0.058412	0.067391	0.078959	0.092257	0.10898	0.12065	0.14419	0.1742	0.21281	0.26265	0.00016044	4.8206e-05	7.2244e-05	0.00010824	0.00016207	0.00024249	0.00036233	0.00054038	0.0008039	0.001191	0.0017547	0.0025651	0.0037102	0.0052918	0.0074131	0.010158	0.01353	0.017386	0.021419	0.025281	0.028874	0.030598	0.03369	0.03706	0.040917	0.04552	0.051215	0.058412	0.067391	0.078959	0.092257	0.10898	0.12065	0.14419	0.1742	0.21281	0.26265	0.00016044	4.8206e-05	7.2244e-05	0.00010824	0.00016207	0.00024249	0.00036233	0.00054038	0.0008039	0.001191	0.0017547	0.0025651	0.0037102	0.0052918	0.0074131	0.010158	0.01353	0.017386	0.021419	0.025281	0.028874	0.030598	0.03369	0.03706	0.040917	0.04552	0.051215	0.058412	0.067391	0.078959	0.092257	0.10898	0.12065	0.14419	0.1742	0.21281	0.26265	0.00016044	4.8206e-05	7.2244e-05	0.00010824	0.00016207	0.00024249	0.00036233	0.00054038	0.0008039	0.001191	0.0017547	0.0025651	0.0037102	0.0052918	0.0074131	0.010158	0.01353	0.017386	0.021419	0.025281	0.028874	0.030598	0.03369	0.03706	0.040917	0.04552	0.051215	0.058412	0.067391	0.078959	0.092257	0.10898	0.12065	0.14419	0.1742	0.21281	0.26265	0.00016044	4.8206e-05	7.2244e-05	0.00010824	0.00016207	0.00024249	0.00036233	0.00054038	0.0008039	0.001191	0.0017547	0.0025651	0.0037102	0.0052918	0.0074131	0.010158	0.01353	0.017386	0.021419	0.025281	0.028874	0.030598	0.03369	0.03706	0.040917	0.04552	0.051215	0.058412	0.067391	0.078959	0.092257	0.10898	0.12065	0.14419	0.1742	0.21281	0.26265	0.00016044	4.8206e-05	7.2244e-05	0.00010824	0.00016207	0.00024249	0.00036233	0.00054038	0.0008039	0.001191	0.0017547	0.0025651	0.0037102	0.0052918	0.0074131	0.010158	0.01353	0.017386	0.021419	0.025281	0.028874	0.030598	0.03369	0.03706	0.040917	0.04552	0.051215	0.058412	0.067391	0.078959	0.092257	0.10898	0.12065	0.14419	0.1742	0.21281	0.26265	0.00016044	4.8206e-05	7.2244e-05	0.00010824	0.00016207	0.00024249	0.00036233	0.00054038	0.0008039	0.001191	0.0017547	0.0025651	0.0037102	0.0052918	0.0074131	0.010158	0.01353	0.017386	0.021419	0.025281	0.028874	0.030598	0.03369	0.03706	0.040917	0.04552	0.051215	0.058412	0.067391	0.078959	0.092257	0.10898	0.12065	0.14419	0.1742	0.21281	0.26265	6.3256e-05	4.8206e-05	7.2244e-05	0.00010824	0.00016207	0.00024249	0.00036233	0.00054038	0.0008039	0.001191	0.0017547	0.0025651	0.0037102	0.0052918	0.0074131	0.010158	0.01353	0.017386	0.021419	0.025281	0.028874	0.030598	0.03369	0.03706	0.040917	0.04552	0.051215	0.058412	0.067406	0.079086	0.093004	0.11245	0.13843	0.088328	0.033783	0.034096	0.035785	6.3256e-05	4.8206e-05	7.2244e-05	0.00010824	0.00016207	0.00024249	0.00036233	0.00054038	0.0008039	0.001191	0.0017547	0.0025651	0.0037102	0.0052918	0.0074131	0.010158	0.01353	0.017386	0.021419	0.025281	0.028874	0.030598	0.03369	0.03706	0.040917	0.04552	0.051215	0.058412	0.067406	0.079086	0.093004	0.11245	0.13843	0.088328	0.033783	0.034096	0.035785	6.3256e-05	4.8206e-05	7.2244e-05	0.00010824	0.00016207	0.00024249	0.00036233	0.00054038	0.0008039	0.001191	0.0017547	0.0025651	0.0037102	0.0052918	0.0074131	0.010158	0.01353	0.017386	0.021419	0.025281	0.028874	0.030598	0.03369	0.03706	0.040917	0.04552	0.051215	0.058412	0.067406	0.079086	0.093004	0.11245	0.13843	0.088328	0.033783	0.034096	0.035785	6.3256e-05	4.8206e-05	7.2244e-05	0.00010824	0.00016207	0.00024249	0.00036233	0.00054038	0.0008039	0.001191	0.0017547	0.0025651	0.0037102	0.0052918	0.0074131	0.010158	0.01353	0.017386	0.021419	0.025281	0.028874	0.030598	0.03369	0.03706	0.040917	0.04552	0.051215	0.058412	0.067406	0.079086	0.093004	0.11245	0.13843	0.088328	0.033783	0.034096	0.035785	6.3256e-05	4.8206e-05	7.2244e-05	0.00010824	0.00016207	0.00024249	0.00036233	0.00054038	0.0008039	0.001191	0.0017547	0.0025651	0.0037102	0.0052918	0.0074131	0.010158	0.01353	0.017386	0.021419	0.025281	0.028874	0.030598	0.03369	0.03706	0.040917	0.04552	0.051215	0.058412	0.067406	0.079086	0.093004	0.11245	0.13843	0.088328	0.033783	0.034096	0.035785	6.3256e-05	4.8206e-05	7.2244e-05	0.00010824	0.00016207	0.00024249	0.00036233	0.00054038	0.0008039	0.001191	0.0017547	0.0025651	0.0037102	0.0052918	0.0074131	0.010158	0.01353	0.017386	0.021419	0.025281	0.028874	0.030598	0.03369	0.03706	0.040917	0.04552	0.051215	0.058412	0.067406	0.079086	0.093004	0.11245	0.13843	0.088328	0.033783	0.034096	0.035785	6.3256e-05	4.8206e-05	7.2244e-05	0.00010824	0.00016207	0.00024249	0.00036233	0.00054038	0.0008039	0.001191	0.0017547	0.0025651	0.0037102	0.0052918	0.0074131	0.010158	0.01353	0.017386	0.021419	0.025281	0.028874	0.030598	0.03369	0.03706	0.040917	0.04552	0.051215	0.058412	0.067406	0.079086	0.093004	0.11245	0.13843	0.088328	0.033783	0.034096	0.035785	6.3256e-05	4.8206e-05	7.2244e-05	0.00010824	0.00016207	0.00024249	0.00036233	0.00054038	0.0008039	0.001191	0.0017547	0.0025651	0.0037102	0.0052918	0.0074131	0.010158	0.01353	0.017386	0.021419	0.025281	0.028874	0.030598	0.03369	0.03706	0.040917	0.04552	0.051215	0.058412	0.067406	0.079086	0.093004	0.11245	0.13843	0.088328	0.033783	0.034096	0.035785	6.3256e-05	4.8206e-05	7.2244e-05	0.00010824	0.00016207	0.00024249	0.00036233	0.00054038	0.0008039	0.001191	0.0017547	0.0025651	0.0037102	0.0052918	0.0074131	0.010158	0.01353	0.017386	0.021419	0.025281	0.028874	0.030598	0.03369	0.03706	0.040917	0.04552	0.051215	0.058412	0.067406	0.079086	0.093004	0.11245	0.13843	0.088328	0.033783	0.034096	0.035785	3.4198e-05	4.8206e-05	7.2244e-05	0.00010824	0.00016207	0.00024249	0.00036233	0.00054038	0.0008039	0.001191	0.0017547	0.0025651	0.0037102	0.0052918	0.0074131	0.010158	0.01353	0.017386	0.021419	0.025281	0.028874	0.030598	0.03369	0.03706	0.040917	0.04552	0.051215	0.058439	0.06778	0.080112	0.096583	0.11884	0.149	0.18984	0.24484	0.31804	0.41386	0.53704	0.69119	0.88033	3.4198e-05	4.8206e-05	7.2244e-05	0.00010824	0.00016207	0.00024249	0.00036233	0.00054038	0.0008039	0.001191	0.0017547	0.0025651	0.0037102	0.0052918	0.0074131	0.010158	0.01353	0.017386	0.021419	0.025281	0.028874	0.030598	0.03369	0.03706	0.040917	0.04552	0.051215	0.058439	0.06778	0.080112	0.096583	0.11884	0.149	0.18984	0.24484	0.31804	0.41386	0.53704	0.69119	0.88033	3.4198e-05	4.8206e-05	7.2244e-05	0.00010824	0.00016207	0.00024249	0.00036233	0.00054038	0.0008039	0.001191	0.0017547	0.0025651	0.0037102	0.0052918	0.0074131	0.010158	0.01353	0.017386	0.021419	0.025281	0.028874	0.030598	0.03369	0.03706	0.040917	0.04552	0.051215	0.058439	0.06778	0.080112	0.096583	0.11884	0.149	0.18984	0.24484	0.31804	0.41386	0.53704	0.69119	0.88033	3.4198e-05	4.8206e-05	7.2244e-05	0.00010824	0.00016207	0.00024249	0.00036233	0.00054038	0.0008039	0.001191	0.0017547	0.0025651	0.0037102	0.0052918	0.0074131	0.010158	0.01353	0.017386	0.021419	0.025281	0.028874	0.030598	0.03369	0.03706	0.040917	0.04552	0.051215	0.058439	0.06778	0.080112	0.096583	0.11884	0.149	0.18984	0.24484	0.31804	0.41386	0.53704	0.69119	0.88033	3.4198e-05	4.8206e-05	7.2244e-05	0.00010824	0.00016207	0.00024249	0.00036233	0.00054038	0.0008039	0.001191	0.0017547	0.0025651	0.0037102	0.0052918	0.0074131	0.010158	0.01353	0.017386	0.021419	0.025281	0.028874	0.030598	0.03369	0.03706	0.040917	0.04552	0.051215	0.058439	0.06778	0.080112	0.096583	0.11884	0.149	0.18984	0.24484	0.31804	0.41386	0.53704	0.69119	0.88033	3.4198e-05	4.8206e-05	7.2244e-05	0.00010824	0.00016207	0.00024249	0.00036233	0.00054038	0.0008039	0.001191	0.0017547	0.0025651	0.0037102	0.0052918	0.0074131	0.010158	0.01353	0.017386	0.021419	0.025281	0.028874	0.030598	0.03369	0.03706	0.040917	0.04552	0.051215	0.058439	0.06778	0.080112	0.096583	0.11884	0.149	0.18984	0.24484	0.31804	0.41386	0.53704	0.69119	0.88033	3.4198e-05	4.8206e-05	7.2244e-05	0.00010824	0.00016207	0.00024249	0.00036233	0.00054038	0.0008039	0.001191	0.0017547	0.0025651	0.0037102	0.0052918	0.0074131	0.010158	0.01353	0.017386	0.021419	0.025281	0.028874	0.030598	0.03369	0.03706	0.040917	0.04552	0.051215	0.058439	0.06778	0.080112	0.096583	0.11884	0.149	0.18984	0.24484	0.31804	0.41386	0.53704	0.69119	0.88033	3.4198e-05	4.8206e-05	7.2244e-05	0.00010824	0.00016207	0.00024249	0.00036233	0.00054038	0.0008039	0.001191	0.0017547	0.0025651	0.0037102	0.0052918	0.0074131	0.010158	0.01353	0.017386	0.021419	0.025281	0.028874	0.030598	0.03369	0.03706	0.040917	0.04552	0.051215	0.058439	0.06778	0.080112	0.096583	0.11884	0.149	0.18984	0.24484	0.31804	0.41386	0.53704	0.69119	0.88033	3.4198e-05	4.8206e-05	7.2244e-05	0.00010824	0.00016207	0.00024249	0.00036233	0.00054038	0.0008039	0.001191	0.0017547	0.0025651	0.0037102	0.0052918	0.0074131	0.010158	0.01353	0.017386	0.021419	0.025281	0.028874	0.030598	0.03369	0.03706	0.040917	0.04552	0.051215	0.058439	0.06778	0.080112	0.096583	0.11884	0.149	0.18984	0.24484	0.31804	0.41386	0.53704	0.69119	0.88033	6.3343e-05	4.8206e-05	7.2244e-05	0.00010824	0.00016207	0.00024249	0.00036233	0.00054038	0.0008039	0.001191	0.0017547	0.0025651	0.0037102	0.0052918	0.0074131	0.010158	0.01353	0.017386	0.021419	0.025281	0.028874	0.030598	0.03369	0.03706	0.040917	0.04552	0.051215	0.058439	0.06778	0.080112	0.096583	0.11885	0.14902	0.18982	0.24477	0.31786	0.41341	0.53614	0.69005	6.3343e-05	4.8206e-05	7.2244e-05	0.00010824	0.00016207	0.00024249	0.00036233	0.00054038	0.0008039	0.001191	0.0017547	0.0025651	0.0037102	0.0052918	0.0074131	0.010158	0.01353	0.017386	0.021419	0.025281	0.028874	0.030598	0.03369	0.03706	0.040917	0.04552	0.051215	0.058439	0.06778	0.080112	0.096583	0.11885	0.14902	0.18982	0.24477	0.31786	0.41341	0.53614	0.69005	6.3343e-05	4.8206e-05	7.2244e-05	0.00010824	0.00016207	0.00024249	0.00036233	0.00054038	0.0008039	0.001191	0.0017547	0.0025651	0.0037102	0.0052918	0.0074131	0.010158	0.01353	0.017386	0.021419	0.025281	0.028874	0.030598	0.03369	0.03706	0.040917	0.04552	0.051215	0.058439	0.06778	0.080112	0.096583	0.11885	0.14902	0.18982	0.24477	0.31786	0.41341	0.53614	0.69005	6.3343e-05	4.8206e-05	7.2244e-05	0.00010824	0.00016207	0.00024249	0.00036233	0.00054038	0.0008039	0.001191	0.0017547	0.0025651	0.0037102	0.0052918	0.0074131	0.010158	0.01353	0.017386	0.021419	0.025281	0.028874	0.030598	0.03369	0.03706	0.040917	0.04552	0.051215	0.058439	0.06778	0.080112	0.096583	0.11885	0.14902	0.18982	0.24477	0.31786	0.41341	0.53614	0.69005	6.3343e-05	4.8206e-05	7.2244e-05	0.00010824	0.00016207	0.00024249	0.00036233	0.00054038	0.0008039	0.001191	0.0017547	0.0025651	0.0037102	0.0052918	0.0074131	0.010158	0.01353	0.017386	0.021419	0.025281	0.028874	0.030598	0.03369	0.03706	0.040917	0.04552	0.051215	0.058439	0.06778	0.080112	0.096583	0.11885	0.14902	0.18982	0.24477	0.31786	0.41341	0.53614	0.69005	6.3343e-05	4.8206e-05	7.2244e-05	0.00010824	0.00016207	0.00024249	0.00036233	0.00054038	0.0008039	0.001191	0.0017547	0.0025651	0.0037102	0.0052918	0.0074131	0.010158	0.01353	0.017386	0.021419	0.025281	0.028874	0.030598	0.03369	0.03706	0.040917	0.04552	0.051215	0.058439	0.06778	0.080112	0.096583	0.11885	0.14902	0.18982	0.24477	0.31786	0.41341	0.53614	0.69005	6.3343e-05	4.8206e-05	7.2244e-05	0.00010824	0.00016207	0.00024249	0.00036233	0.00054038	0.0008039	0.001191	0.0017547	0.0025651	0.0037102	0.0052918	0.0074131	0.010158	0.01353	0.017386	0.021419	0.025281	0.028874	0.030598	0.03369	0.03706	0.040917	0.04552	0.051215	0.058439	0.06778	0.080112	0.096583	0.11885	0.14902	0.18982	0.24477	0.31786	0.41341	0.53614	0.69005	6.3343e-05	4.8206e-05	7.2244e-05	0.00010824	0.00016207	0.00024249	0.00036233	0.00054038	0.0008039	0.001191	0.0017547	0.0025651	0.0037102	0.0052918	0.0074131	0.010158	0.01353	0.017386	0.021419	0.025281	0.028874	0.030598	0.03369	0.03706	0.040917	0.04552	0.051215	0.058439	0.06778	0.080112	0.096583	0.11885	0.14902	0.18982	0.24477	0.31786	0.41341	0.53614	0.69005	6.3343e-05	4.8206e-05	7.2244e-05	0.00010824	0.00016207	0.00024249	0.00036233	0.00054038	0.0008039	0.001191	0.0017547	0.0025651	0.0037102	0.0052918	0.0074131	0.010158	0.01353	0.017386	0.021419	0.025281	0.028874	0.030598	0.03369	0.03706	0.040917	0.04552	0.051215	0.058439	0.06778	0.080112	0.096583	0.11885	0.14902	0.18982	0.24477	0.31786	0.41341	0.53614	0.69005	6.3343e-05	4.8206e-05	7.2244e-05	0.00010824	0.00016207	0.00024249	0.00036233	0.00054038	0.0008039	0.001191	0.0017547	0.0025651	0.0037102	0.0052918	0.0074131	0.010158	0.01353	0.017386	0.021419	0.025281	0.028874	0.030598	0.03369	0.03706	0.040917	0.04552	0.051215	0.058439	0.06778	0.080112	0.096583	0.11885	0.14902	0.18982	0.24477	0.31786	0.41341	0.53614	0.69005


==> SashaEpoch1/AveCurrentData.txt <==
0.4015	-0.49329	2.0632e-08	0.073627	-2.075e-06
0.15234	-0.41598	3.959e-09	0.24553	-2.4023e-06


==> SashaEpoch1/MaxCurrentData.txt <==
2.4394	2.2319	9.0539e-08	0.30592	9.6837e-06
4.9275	4.7694	2.4616e-08	0.59418	1.0954e-05


==> SashaEpoch1down/ActionLevels-Epoch1-10kHz.txt <==
0	0.00066796
1	4.7708e-05
2	7.1502e-05
3	0.00010716
4	0.00016052
5	0.00024029
6	0.00035934
7	0.00053659
8	0.00079956
9	0.0011877
10	0.0017563
11	0.0025809
12	0.0037603
13	0.0054173
14	0.0076948
15	0.010748
16	0.014738
17	0.019845
18	0.026306
19	0.034473
20	0.044886
21	0.058321
22	0.075834
23	0.098815
24	0.12904
25	0.16847
26	0.22017
27	0.28833
28	0.37729
29	0.49145
30	0.63371
31	0.80392
32	0.99764
33	1.2093
34	1.4296
35	1.6488
36	1.8714
37	2.0716
38	2.2146
39	2.2674
0	0.0013798
1	4.6521e-05
2	6.971e-05
3	0.00010447
4	0.0001565
5	0.00023428
6	0.00035038
7	0.00052327
8	0.00077981
9	0.0011586
10	0.0017138
11	0.0025197
12	0.0036742
13	0.0053
14	0.007537
15	0.010532
16	0.014342
17	0.019265
18	0.025551
19	0.03349
20	0.043552
21	0.056445
22	0.072644
23	0.094288
24	0.12293
25	0.16105
26	0.21184
27	0.27991
28	0.37061
29	0.49003
30	0.64433
31	0.70318
32	0.52006
33	0.24336
34	0.071263
35	0.042216
36	0.043219
37	0.051722
38	0.064823
39	0.082883
0	0.00019983
1	5.4145e-05
2	7.1503e-05
3	0.00010716
4	0.00016052
5	0.00024029
6	0.00035934
7	0.0005366
8	0.00079956
9	0.0011877
10	0.0017563
11	0.0025809
12	0.0037603
13	0.0054173
14	0.0076948
15	0.010748
16	0.014738
17	0.019845
18	0.026306
19	0.034473
20	0.044886
21	0.058321
22	0.075835
23	0.098829
24	0.12917
25	0.16932
26	0.22241
27	0.29257
28	0.38474
29	0.50434
30	0.65645
31	0.84457
32	1.0727
33	1.3396
34	1.6443
35	1.9764
36	2.3263
37	2.7003
38	3.1015
39	3.5339
0	0.074293
1	4.7708e-05
2	7.1502e-05
3	0.00010716
4	0.00016052
5	0.00024029
6	0.00035934
7	0.00053659
8	0.00079956
9	0.0011877
10	0.0017563
11	0.0025809
12	0.0037603
13	0.0054173
14	0.0076948
15	0.010748
16	0.014738
17	0.019845
18	0.026306
19	0.034473
20	0.044886
21	0.058321
22	0.075831
23	0.098786
24	0.1288
25	0.16773
26	0.21907
27	0.2863
28	0.37293
29	0.48096
30	0.611
31	0.7645
32	0.93913
33	1.1282
34	1.3134
35	1.4534
36	1.5002
37	1.4637
38	1.2993
39	1.2752
0	0.11284
1	4.6594e-05
2	6.971e-05
3	0.00010447
4	0.0001565
5	0.00023428
6	0.00035038
7	0.00052327
8	0.00077981
9	0.0011586
10	0.0017138
11	0.0025197
12	0.0036742
13	0.0053001
14	0.0075375
15	0.010535
16	0.014354
17	0.019276
18	0.025551
19	0.03349
20	0.043552
21	0.056445
22	0.072644
23	0.094288
24	0.12293
25	0.16105
26	0.21184
27	0.27991
28	0.37061
29	0.49003
30	0.64433
31	0.76644
32	0.53088
33	0.27905
34	0.089172
35	0.044686
36	0.045021
37	0.052069
38	0.064914
39	0.08294
0	0.0013985
1	4.7966e-05
2	7.1502e-05
3	0.00010716
4	0.00016052
5	0.00024029
6	0.00035934
7	0.00053659
8	0.00079956
9	0.0011877
10	0.0017563
11	0.0025809
12	0.0037603
13	0.0054173
14	0.0076948
15	0.010748
16	0.014738
17	0.019845
18	0.026306
19	0.034473
20	0.044886
21	0.058321
22	0.075833
23	0.098808
24	0.12899
25	0.16825
26	0.21978
27	0.28758
28	0.37574
29	0.48816
30	0.62618
31	0.78785
32	0.97089
33	1.1699
34	1.3765
35	1.585
36	1.7683
37	1.8827
38	1.8911
39	1.8038
0	3.1115e-05
1	4.6545e-05
2	6.976e-05
3	0.00010452
4	0.00015655
5	0.00023431
6	0.00035038
7	0.00052327
8	0.00077981
9	0.0011586
10	0.0017138
11	0.0025197
12	0.0036742
13	0.0053001
14	0.0075369
15	0.010522
16	0.014323
17	0.019246
18	0.025551
19	0.03349
20	0.043552
21	0.056445
22	0.072644
23	0.094288
24	0.12293
25	0.16105
26	0.21184
27	0.27991
28	0.37061
29	0.49003
30	0.64433
31	0.67462
32	0.50921
33	0.19304
34	0.056294
35	0.039745
36	0.042198
37	0.051523
38	0.064729
39	0.08278
0	0.0012932
1	4.7675e-05
2	7.1452e-05
3	0.00010708
4	0.0001604
5	0.00024011
6	0.00035908
7	0.0005362
8	0.00079895
9	0.0011867
10	0.0017548
11	0.0025784
12	0.0037562
13	0.0054108
14	0.0076849
15	0.010735
16	0.014724
17	0.019831
18	0.02629
19	0.034455
20	0.044862
21	0.058287
22	0.075788
23	0.09783
24	0.12751
25	0.16609
26	0.21702
27	0.28369
28	0.3699
29	0.47739
30	0.6056
31	0.75621
32	0.92199
33	1.1056
34	1.2856
35	1.4362
36	1.5235
37	1.499
38	1.3403
39	1.331
0	0.00099153
1	4.7715e-05
2	7.1502e-05
3	0.00010716
4	0.00016052
5	0.00024029
6	0.00035934
7	0.00053659
8	0.00079956
9	0.0011877
10	0.0017563
11	0.0025809
12	0.0037603
13	0.0054173
14	0.0076948
15	0.010748
16	0.014738
17	0.019845
18	0.026306
19	0.034473
20	0.044886
21	0.058321
22	0.075834
23	0.098818
24	0.12907
25	0.16865
26	0.22047
27	0.28865
28	0.37779
29	0.49273
30	0.63654
31	0.81071
32	1.0094
33	1.2281
34	1.4556
35	1.6887
36	1.9282
37	2.1716
38	2.396
39	2.5694
0	0.0007328
1	4.7714e-05
2	7.1502e-05
3	0.00010716
4	0.00016052
5	0.00024029
6	0.00035934
7	0.00053659
8	0.00079956
9	0.0011877
10	0.0017563
11	0.0025809
12	0.0037603
13	0.0054173
14	0.0076948
15	0.010748
16	0.014738
17	0.019845
18	0.026306
19	0.034473
20	0.044886
21	0.058321
22	0.075833
23	0.098803
24	0.12895
25	0.16799
26	0.21921
27	0.28656
28	0.37384
29	0.48435
30	0.61739
31	0.77306
32	0.95024
33	1.1397
34	1.3285
35	1.4792
36	1.539
37	1.4751
38	1.2803
39	1.2714
0	0.17639
1	4.771e-05
2	7.1502e-05
3	0.00010716
4	0.00016052
5	0.00024029
6	0.00035934
7	0.00053659
8	0.00079956
9	0.0011877
10	0.0017563
11	0.0025809
12	0.0037603
13	0.0054173
14	0.0076948
15	0.010748
16	0.014738
17	0.019845
18	0.026306
19	0.034473
20	0.044886
21	0.058321
22	0.075834
23	0.098824
24	0.12912
25	0.1689
26	0.221
27	0.28949
28	0.37909
29	0.49472
30	0.64097
31	0.81964
32	1.0276
33	1.2591
34	1.505
35	1.7586
36	2.0162
37	2.2902
38	2.5838
39	2.8768
0	0.0009975
1	5.4258e-05
2	6.971e-05
3	0.00010447
4	0.0001565
5	0.00023428
6	0.00035038
7	0.00052327
8	0.00077981
9	0.0011586
10	0.0017138
11	0.0025197
12	0.0036742
13	0.0053001
14	0.0075371
15	0.010528
16	0.014338
17	0.019259
18	0.025551
19	0.03349
20	0.043552
21	0.056445
22	0.072644
23	0.094288
24	0.12293
25	0.16105
26	0.21184
27	0.27991
28	0.37061
29	0.49003
30	0.64433
31	0.66924
32	0.51071
33	0.22352
34	0.068588
35	0.042173
36	0.043303
37	0.05169
38	0.064804
39	0.082858
0	0.00054231
1	4.6739e-05
2	6.971e-05
3	0.00010447
4	0.0001565
5	0.00023428
6	0.00035038
7	0.00052327
8	0.00077981
9	0.0011586
10	0.0017138
11	0.0025197
12	0.0036742
13	0.0052998
14	0.0075327
15	0.010514
16	0.014318
17	0.019245
18	0.025551
19	0.03349
20	0.043552
21	0.056445
22	0.072644
23	0.094288
24	0.12293
25	0.16105
26	0.21184
27	0.27991
28	0.37061
29	0.49003
30	0.64433
31	0.67611
32	0.50044
33	0.2153
34	0.075758
35	0.042156
36	0.043134
37	0.051639
38	0.064796
39	0.082857
0	0.00021477
1	4.6682e-05
2	6.9755e-05
3	0.00010452
4	0.00015653
5	0.0002343
6	0.0003504
7	0.00052328
8	0.00077982
9	0.0011586
10	0.0017138
11	0.0025197
12	0.0036742
13	0.0053003
14	0.0075435
15	0.01055
16	0.014371
17	0.019273
18	0.025507
19	0.033409
20	0.043416
21	0.056234
22	0.072823
23	0.094584
24	0.12341
25	0.16179
26	0.21301
27	0.28167
28	0.3732
29	0.49369
30	0.64928
31	0.83482
32	1.0745
33	1.3648
34	1.7124
35	2.1207
36	2.5881
37	3.111
38	3.6825
39	4.2906
0	0.38307
1	5.3314e-05
2	6.971e-05
3	0.00010447
4	0.0001565
5	0.00023428
6	0.00035038
7	0.00052327
8	0.00077981
9	0.0011586
10	0.0017138
11	0.0025197
12	0.0036742
13	0.0053001
14	0.0075367
15	0.010527
16	0.014335
17	0.019256
18	0.025551
19	0.03349
20	0.043552
21	0.056445
22	0.072644
23	0.094288
24	0.12293
25	0.16105
26	0.21184
27	0.27991
28	0.37061
29	0.49003
30	0.64433
31	0.66176
32	0.49235
33	0.20237
34	0.068077
35	0.041057
36	0.042999
37	0.051639
38	0.064793
39	0.082859
0	0.00087075
1	4.7534e-05
2	6.971e-05
3	0.00010447
4	0.0001565
5	0.00023428
6	0.00035038
7	0.00052327
8	0.00077981
9	0.0011586
10	0.0017138
11	0.0025197
12	0.0036742
13	0.0053
14	0.0075359
15	0.010527
16	0.014333
17	0.019249
18	0.025551
19	0.03349
20	0.043552
21	0.056445
22	0.072644
23	0.094288
24	0.12293
25	0.16105
26	0.21184
27	0.27991
28	0.37061
29	0.49003
30	0.64433
31	0.77638
32	0.51869
33	0.22259
34	0.074065
35	0.042396
36	0.043556
37	0.051824
38	0.064856
39	0.082913
0	0.00073908
1	4.7711e-05
2	7.1502e-05
3	0.00010716
4	0.00016052
5	0.00024029
6	0.00035934
7	0.00053659
8	0.00079956
9	0.0011877
10	0.0017563
11	0.0025809
12	0.0037603
13	0.0054173
14	0.0076948
15	0.010748
16	0.014738
17	0.019845
18	0.026306
19	0.034473
20	0.044886
21	0.058321
22	0.075832
23	0.09879
24	0.12881
25	0.16776
26	0.21911
27	0.28641
28	0.37348
29	0.48319
30	0.61495
31	0.76927
32	0.94521
33	1.1368
34	1.326
35	1.4837
36	1.5371
37	1.4977
38	1.3237
39	1.2864
0	0.00022408
1	4.7712e-05
2	7.1502e-05
3	0.00010716
4	0.00016052
5	0.00024029
6	0.00035934
7	0.00053659
8	0.00079956
9	0.0011877
10	0.0017563
11	0.0025809
12	0.0037603
13	0.0054173
14	0.0076948
15	0.010748
16	0.014738
17	0.019845
18	0.026306
19	0.034473
20	0.044886
21	0.058321
22	0.075831
23	0.098787
24	0.12881
25	0.16781
26	0.21916
27	0.28653
28	0.37375
29	0.48402
30	0.61661
31	0.77151
32	0.94838
33	1.1394
34	1.3318
35	1.497
36	1.5754
37	1.5401
38	1.3773
39	1.3193
0	0.00022671
1	4.7712e-05
2	7.1502e-05
3	0.00010716
4	0.00016052
5	0.00024029
6	0.00035934
7	0.00053659
8	0.00079956
9	0.0011877
10	0.0017563
11	0.0025809
12	0.0037603
13	0.0054173
14	0.0076948
15	0.010748
16	0.014738
17	0.019845
18	0.026306
19	0.034473
20	0.044886
21	0.058321
22	0.075834
23	0.098818
24	0.12907
25	0.16868
26	0.22051
27	0.28876
28	0.37797
29	0.49316
30	0.63832
31	0.81465
32	1.0196
33	1.2428
34	1.4758
35	1.7141
36	1.9579
37	2.2167
38	2.4713
39	2.7032
0	0.0011006
1	4.7684e-05
2	7.1452e-05
3	0.00010708
4	0.0001604
5	0.00024011
6	0.00035908
7	0.0005362
8	0.00079895
9	0.0011867
10	0.0017548
11	0.0025784
12	0.0037562
13	0.0054108
14	0.0076849
15	0.010735
16	0.014724
17	0.019831
18	0.02629
19	0.034455
20	0.044862
21	0.058288
22	0.075794
23	0.0979
24	0.12807
25	0.16797
26	0.22065
27	0.29006
28	0.38101
29	0.49813
30	0.64658
31	0.8307
32	1.0535
33	1.3153
34	1.6076
35	1.9397
36	2.3002
37	2.6812
38	3.1086
39	3.5561
0	0.00034136
1	4.6543e-05
2	6.971e-05
3	0.00010447
4	0.0001565
5	0.00023428
6	0.00035038
7	0.00052327
8	0.00077981
9	0.0011586
10	0.0017138
11	0.0025197
12	0.0036742
13	0.0052993
14	0.0075293
15	0.010489
16	0.014301
17	0.019245
18	0.025551
19	0.03349
20	0.043552
21	0.056445
22	0.072644
23	0.094288
24	0.12293
25	0.16105
26	0.21184
27	0.27991
28	0.37061
29	0.49003
30	0.64433
31	0.69926
32	0.52072
33	0.25827
34	0.078266
35	0.04229
36	0.043246
37	0.051733
38	0.064846
39	0.082908
0	0.00084074
1	4.771e-05
2	7.1502e-05
3	0.00010716
4	0.00016052
5	0.00024029
6	0.00035934
7	0.00053659
8	0.00079956
9	0.0011877
10	0.0017563
11	0.0025809
12	0.0037603
13	0.0054173
14	0.0076948
15	0.010748
16	0.014738
17	0.019845
18	0.026306
19	0.034473
20	0.044886
21	0.058321
22	0.075834
23	0.09882
24	0.12908
25	0.16871
26	0.22063
27	0.2889
28	0.37821
29	0.49359
30	0.63938
31	0.81778
32	1.0254
33	1.2554
34	1.5006
35	1.7506
36	2.01
37	2.2831
38	2.5699
39	2.8525
0	0.00073598
1	4.7676e-05
2	7.1452e-05
3	0.00010708
4	0.0001604
5	0.00024011
6	0.00035908
7	0.0005362
8	0.00079895
9	0.0011867
10	0.0017548
11	0.0025784
12	0.0037562
13	0.0054108
14	0.0076849
15	0.010735
16	0.014724
17	0.019831
18	0.02629
19	0.034455
20	0.044862
21	0.058288
22	0.075794
23	0.0979
24	0.12807
25	0.1679
26	0.22042
27	0.28963
28	0.38013
29	0.49649
30	0.64411
31	0.82722
32	1.0488
33	1.3095
34	1.6041
35	1.93
36	2.2844
37	2.6683
38	3.0854
39	3.5389
0	0.00012507
1	4.6514e-05
2	6.971e-05
3	0.00010447
4	0.0001565
5	0.00023428
6	0.00035038
7	0.00052327
8	0.00077981
9	0.0011586
10	0.0017138
11	0.0025197
12	0.0036742
13	0.0053
14	0.0075344
15	0.010526
16	0.014329
17	0.019245
18	0.025551
19	0.03349
20	0.043552
21	0.056445
22	0.072644
23	0.094288
24	0.12293
25	0.16105
26	0.21184
27	0.27991
28	0.37061
29	0.49003
30	0.64433
31	0.72195
32	0.52406
33	0.25736
34	0.088156
35	0.04396
36	0.04419
37	0.051885
38	0.064881
39	0.082925
0	4.7572e-05
1	3.235e-05
2	6.7506e-06
3	2.8729e-06
4	4.2147e-06
5	6.2974e-06
6	9.3985e-06
7	1.4012e-05
8	2.0797e-05
9	3.0848e-05
10	4.5541e-05
11	6.6786e-05
12	9.7063e-05
13	0.00013946
14	0.00019764
15	0.00027584
16	0.00037896
17	0.00051269
18	0.00068432
19	0.00090356
20	0.0011824
21	0.0015357
22	0.0019789
23	0.0025294
24	0.0032103
25	0.0040501
26	0.0050846
27	0.0063577
28	0.0079257
29	0.0098481
30	0.012188
31	0.015014
32	0.018398
33	0.022446
34	0.027329
35	0.033346
36	0.040967
37	0.050921
38	0.06424
39	0.082384
0	0.00062135
1	4.6573e-05
2	6.971e-05
3	0.00010447
4	0.0001565
5	0.00023428
6	0.00035038
7	0.00052327
8	0.00077981
9	0.0011586
10	0.0017138
11	0.0025197
12	0.0036742
13	0.0053
14	0.0075331
15	0.010505
16	0.014314
17	0.019245
18	0.025551
19	0.03349
20	0.043552
21	0.056445
22	0.072644
23	0.094288
24	0.12293
25	0.16105
26	0.21184
27	0.27991
28	0.37061
29	0.49003
30	0.64433
31	0.70477
32	0.50803
33	0.22345
34	0.06353
35	0.040986
36	0.042929
37	0.051661
38	0.064798
39	0.082869
0	0.0016148
1	4.6694e-05
2	6.971e-05
3	0.00010447
4	0.0001565
5	0.00023428
6	0.00035038
7	0.00052327
8	0.00077981
9	0.0011586
10	0.0017138
11	0.0025197
12	0.0036742
13	0.0053
14	0.0075359
15	0.010522
16	0.01432
17	0.019245
18	0.025551
19	0.03349
20	0.043552
21	0.056445
22	0.072644
23	0.094288
24	0.12293
25	0.16105
26	0.21184
27	0.27991
28	0.37061
29	0.49003
30	0.64433
31	0.6839
32	0.51412
33	0.22718
34	0.068589
35	0.041818
36	0.043322
37	0.051749
38	0.064836
39	0.082886
0	0.80378
1	4.6536e-05
2	6.971e-05
3	0.00010447
4	0.0001565
5	0.00023428
6	0.00035038
7	0.00052327
8	0.00077981
9	0.0011586
10	0.0017138
11	0.0025197
12	0.0036742
13	0.0052991
14	0.0075263
15	0.01045
16	0.014291
17	0.019245
18	0.025551
19	0.03349
20	0.043552
21	0.056445
22	0.072644
23	0.094288
24	0.12293
25	0.16105
26	0.21184
27	0.27991
28	0.37061
29	0.49003
30	0.64433
31	0.81758
32	0.54082
33	0.27055
34	0.089539
35	0.045076
36	0.045121
37	0.052134
38	0.064916
39	0.08294
0	0.0009136
1	4.6976e-05
2	6.971e-05
3	0.00010447
4	0.0001565
5	0.00023428
6	0.00035038
7	0.00052327
8	0.00077981
9	0.0011586
10	0.0017138
11	0.0025197
12	0.0036742
13	0.0052991
14	0.007528
15	0.010468
16	0.014297
17	0.019245
18	0.025551
19	0.03349
20	0.043552
21	0.056445
22	0.072644
23	0.094288
24	0.12293
25	0.16105
26	0.21184
27	0.27991
28	0.37061
29	0.49003
30	0.64433
31	0.7669
32	0.52167
33	0.26408
34	0.078964
35	0.042991
36	0.043629
37	0.051822
38	0.06487
39	0.082929
0	8.4716e-05
1	4.7793e-05
2	7.1502e-05
3	0.00010716
4	0.00016052
5	0.00024029
6	0.00035934
7	0.00053659
8	0.00079956
9	0.0011877
10	0.0017563
11	0.0025809
12	0.0037603
13	0.0054173
14	0.0076948
15	0.010748
16	0.014738
17	0.019845
18	0.026306
19	0.034473
20	0.044886
21	0.058321
22	0.075833
23	0.09881
24	0.12899
25	0.16831
26	0.21989
27	0.2878
28	0.37629
29	0.48931
30	0.6288
31	0.79356
32	0.97924
33	1.1812
34	1.3894
35	1.6015
36	1.7963
37	1.9404
38	1.994
39	1.9317
0	0.00017268
1	4.7678e-05
2	7.1452e-05
3	0.00010708
4	0.0001604
5	0.00024011
6	0.00035908
7	0.0005362
8	0.00079895
9	0.0011867
10	0.0017548
11	0.0025784
12	0.0037562
13	0.0054108
14	0.0076849
15	0.010735
16	0.014724
17	0.019831
18	0.02629
19	0.034455
20	0.044862
21	0.058288
22	0.075789
23	0.097838
24	0.12757
25	0.16616
26	0.21694
27	0.28355
28	0.36952
29	0.47684
30	0.60442
31	0.75386
32	0.91949
33	1.1018
34	1.285
35	1.4348
36	1.5265
37	1.5134
38	1.3801
39	1.3402
0	0.00052849
1	4.7703e-05
2	6.971e-05
3	0.00010447
4	0.0001565
5	0.00023428
6	0.00035038
7	0.00052327
8	0.00077981
9	0.0011586
10	0.0017138
11	0.0025197
12	0.0036742
13	0.0053002
14	0.0075396
15	0.010541
16	0.014402
17	0.019303
18	0.025551
19	0.03349
20	0.043552
21	0.056445
22	0.072644
23	0.094288
24	0.12293
25	0.16105
26	0.21184
27	0.27991
28	0.37061
29	0.49003
30	0.64433
31	0.67137
32	0.50249
33	0.19479
34	0.067842
35	0.041713
36	0.043008
37	0.051627
38	0.064791
39	0.082852
0	0.00099074
1	4.664e-05
2	6.971e-05
3	0.00010447
4	0.0001565
5	0.00023428
6	0.00035038
7	0.00052327
8	0.00077981
9	0.0011586
10	0.0017138
11	0.0025197
12	0.0036742
13	0.0053001
14	0.0075386
15	0.010538
16	0.014373
17	0.019289
18	0.025551
19	0.03349
20	0.043552
21	0.056445
22	0.072644
23	0.094288
24	0.12293
25	0.16105
26	0.21184
27	0.27991
28	0.37061
29	0.49003
30	0.64433
31	0.81711
32	0.53195
33	0.29401
34	0.10351
35	0.045967
36	0.045257
37	0.052075
38	0.064938
39	0.08296
0	0.00030386
1	4.6526e-05
2	6.971e-05
3	0.00010447
4	0.0001565
5	0.00023428
6	0.00035038
7	0.00052327
8	0.00077981
9	0.0011586
10	0.0017138
11	0.0025197
12	0.0036742
13	0.0053001
14	0.0075364
15	0.010533
16	0.01435
17	0.019272
18	0.025551
19	0.03349
20	0.043552
21	0.056445
22	0.072644
23	0.094288
24	0.12293
25	0.16105
26	0.21184
27	0.27991
28	0.37061
29	0.49003
30	0.64433
31	0.71548
32	0.51227
33	0.2239
34	0.069554
35	0.04157
36	0.042698
37	0.051675
38	0.064812
39	0.082884
0	0.54582
1	4.6749e-05
2	6.971e-05
3	0.00010447
4	0.0001565
5	0.00023428
6	0.00035038
7	0.00052327
8	0.00077981
9	0.0011586
10	0.0017138
11	0.0025197
12	0.0036742
13	0.0053
14	0.0075354
15	0.010522
16	0.014329
17	0.019248
18	0.025551
19	0.03349
20	0.043552
21	0.056445
22	0.072644
23	0.094288
24	0.12293
25	0.16105
26	0.21184
27	0.27991
28	0.37061
29	0.49003
30	0.64433
31	0.74021
32	0.50671
33	0.1939
34	0.067285
35	0.041666
36	0.042772
37	0.051645
38	0.064818
39	0.082896
0	0.00012394
1	4.7709e-05
2	7.1502e-05
3	0.00010716
4	0.00016052
5	0.00024029
6	0.00035934
7	0.00053659
8	0.00079956
9	0.0011877
10	0.0017563
11	0.0025809
12	0.0037603
13	0.0054173
14	0.0076948
15	0.010748
16	0.014738
17	0.019845
18	0.026306
19	0.034473
20	0.044886
21	0.058321
22	0.075833
23	0.09881
24	0.12898
25	0.16817
26	0.2196
27	0.28722
28	0.37512
29	0.48705
30	0.62344
31	0.78231
32	0.96228
33	1.1595
34	1.3639
35	1.5664
36	1.7305
37	1.8164
38	1.7879
39	1.7187
0	0.00022643
1	4.6593e-05
2	6.971e-05
3	0.00010447
4	0.0001565
5	0.00023428
6	0.00035038
7	0.00052327
8	0.00077981
9	0.0011586
10	0.0017138
11	0.0025197
12	0.0036742
13	0.0053
14	0.0075344
15	0.010513
16	0.014315
17	0.019245
18	0.025551
19	0.03349
20	0.043552
21	0.056445
22	0.072644
23	0.094288
24	0.12293
25	0.16105
26	0.21184
27	0.27991
28	0.37061
29	0.49003
30	0.64433
31	0.77328
32	0.5362
33	0.30878
34	0.081184
35	0.042991
36	0.043951
37	0.051826
38	0.064858
39	0.082912
0	0.00027024
1	4.654e-05
2	6.971e-05
3	0.00010447
4	0.0001565
5	0.00023428
6	0.00035038
7	0.00052327
8	0.00077981
9	0.0011586
10	0.0017138
11	0.0025197
12	0.0036742
13	0.0053001
14	0.0075373
15	0.010526
16	0.014335
17	0.019264
18	0.025551
19	0.03349
20	0.043552
21	0.056445
22	0.072644
23	0.094288
24	0.12293
25	0.16105
26	0.21184
27	0.27991
28	0.37061
29	0.49003
30	0.64433
31	0.79903
32	0.53446
33	0.23894
34	0.075516
35	0.04246
36	0.043732
37	0.051842
38	0.064848
39	0.082908
0	0.00027198
1	4.8447e-05
2	6.9711e-05
3	0.00010447
4	0.0001565
5	0.00023428
6	0.00035038
7	0.00052327
8	0.00077981
9	0.0011586
10	0.0017138
11	0.0025197
12	0.0036742
13	0.0053004
14	0.0075444
15	0.01057
16	0.014555
17	0.01969
18	0.026212
19	0.034136
20	0.044432
21	0.057718
22	0.075068
23	0.0979
24	0.12808
25	0.16789
26	0.21984
27	0.28738
28	0.37479
29	0.48637
30	0.62593
31	0.79936
32	1.0103
33	1.2552
34	1.5379
35	1.8579
36	2.2175
37	2.5997
38	3.0099
39	3.468
0	6.6758e-05
1	4.7698e-05
2	7.1502e-05
3	0.00010716
4	0.00016052
5	0.00024029
6	0.00035934
7	0.00053659
8	0.00079956
9	0.0011877
10	0.0017563
11	0.0025809
12	0.0037603
13	0.0054173
14	0.0076948
15	0.010748
16	0.014738
17	0.019845
18	0.026306
19	0.034473
20	0.044886
21	0.058321
22	0.075832
23	0.098802
24	0.12894
25	0.16801
26	0.21929
27	0.28663
28	0.37376
29	0.48334
30	0.6156
31	0.77006
32	0.94683
33	1.1388
34	1.3373
35	1.5139
36	1.6285
37	1.6538
38	1.6031
39	1.4201
0	0.10687
1	4.6837e-05
2	6.971e-05
3	0.00010447
4	0.0001565
5	0.00023428
6	0.00035038
7	0.00052327
8	0.00077981
9	0.0011586
10	0.0017138
11	0.0025197
12	0.0036742
13	0.0053
14	0.0075339
15	0.010521
16	0.014321
17	0.019245
18	0.025551
19	0.03349
20	0.043552
21	0.056445
22	0.072644
23	0.094288
24	0.12293
25	0.16105
26	0.21184
27	0.27991
28	0.37061
29	0.49003
30	0.64433
31	0.71954
32	0.51221
33	0.23985
34	0.073125
35	0.042079
36	0.04364
37	0.051783
38	0.064839
39	0.082918
0	0.00068809
1	4.7712e-05
2	7.1503e-05
3	0.00010716
4	0.00016052
5	0.00024029
6	0.00035934
7	0.00053659
8	0.00079956
9	0.0011877
10	0.0017563
11	0.0025809
12	0.0037603
13	0.0054173
14	0.0076948
15	0.010748
16	0.014738
17	0.019845
18	0.026306
19	0.034473
20	0.044886
21	0.058321
22	0.075833
23	0.098802
24	0.12889
25	0.16781
26	0.21906
27	0.28638
28	0.37378
29	0.48419
30	0.61668
31	0.77246
32	0.9513
33	1.1441
34	1.3268
35	1.4722
36	1.5238
37	1.5454
38	1.4555
39	1.331
0	0.00087201
1	4.7707e-05
2	7.1502e-05
3	0.00010716
4	0.00016052
5	0.00024029
6	0.00035934
7	0.00053659
8	0.00079956
9	0.0011877
10	0.0017563
11	0.0025809
12	0.0037603
13	0.0054173
14	0.0076948
15	0.010748
16	0.014738
17	0.019845
18	0.026306
19	0.034473
20	0.044886
21	0.058321
22	0.075833
23	0.098812
24	0.12902
25	0.16837
26	0.21997
27	0.2879
28	0.37635
29	0.48956
30	0.62942
31	0.79504
32	0.98241
33	1.1865
34	1.4019
35	1.6229
36	1.8398
37	2.0223
38	2.1298
39	2.1372
0	0.00066085
1	4.7708e-05
2	7.1502e-05
3	0.00010716
4	0.00016052
5	0.00024029
6	0.00035934
7	0.00053659
8	0.00079956
9	0.0011877
10	0.0017563
11	0.0025809
12	0.0037603
13	0.0054173
14	0.0076948
15	0.010748
16	0.014738
17	0.019845
18	0.026306
19	0.034473
20	0.044886
21	0.058321
22	0.075834
23	0.098817
24	0.12905
25	0.1686
26	0.22042
27	0.28863
28	0.37773
29	0.49213
30	0.63491
31	0.80574
32	0.99961
33	1.2123
34	1.4359
35	1.6637
36	1.9062
37	2.1461
38	2.366
39	2.5312
0	0.00050332
1	4.7709e-05
2	7.1502e-05
3	0.00010716
4	0.00016052
5	0.00024029
6	0.00035934
7	0.00053659
8	0.00079956
9	0.0011877
10	0.0017563
11	0.0025809
12	0.0037603
13	0.0054173
14	0.0076948
15	0.010748
16	0.014738
17	0.019845
18	0.026306
19	0.034473
20	0.044886
21	0.058321
22	0.075831
23	0.098788
24	0.12882
25	0.16773
26	0.21901
27	0.28619
28	0.37284
29	0.48042
30	0.60958
31	0.76223
32	0.93581
33	1.1229
34	1.3056
35	1.4365
36	1.451
37	1.4169
38	1.234
39	1.2446
0	0.0053923
1	4.7729e-05
2	7.1452e-05
3	0.00010708
4	0.0001604
5	0.00024011
6	0.00035908
7	0.0005362
8	0.00079895
9	0.0011867
10	0.0017548
11	0.0025784
12	0.0037562
13	0.0054108
14	0.0076849
15	0.010735
16	0.014724
17	0.019831
18	0.02629
19	0.034455
20	0.044862
21	0.058288
22	0.07579
23	0.097851
24	0.12768
25	0.16634
26	0.21726
27	0.28414
28	0.37099
29	0.48081
30	0.61233
31	0.76493
32	0.93512
33	1.12
34	1.3108
35	1.4768
36	1.6094
37	1.6692
38	1.5973
39	1.4504
0	0.00017845
1	5.82e-05
2	7.1503e-05
3	0.00010716
4	0.00016052
5	0.00024029
6	0.00035934
7	0.0005366
8	0.00079956
9	0.0011877
10	0.0017563
11	0.0025809
12	0.0037603
13	0.0054173
14	0.0076948
15	0.010748
16	0.014738
17	0.019845
18	0.026306
19	0.034473
20	0.044886
21	0.058321
22	0.075835
23	0.09883
24	0.12917
25	0.16934
26	0.22254
27	0.29292
28	0.3856
29	0.50625
30	0.65995
31	0.85074
32	1.0819
33	1.3522
34	1.6589
35	1.9893
36	2.3434
37	2.7212
38	3.1227
39	3.5526
0	0.001087
1	4.7709e-05
2	7.1502e-05
3	0.00010716
4	0.00016052
5	0.00024029
6	0.00035934
7	0.00053659
8	0.00079956
9	0.0011877
10	0.0017563
11	0.0025809
12	0.0037603
13	0.0054173
14	0.0076948
15	0.010748
16	0.014738
17	0.019845
18	0.026306
19	0.034473
20	0.044886
21	0.058321
22	0.075831
23	0.098784
24	0.12878
25	0.16772
26	0.21905
27	0.2864
28	0.37351
29	0.48241
30	0.61343
31	0.76681
32	0.9426
33	1.1345
34	1.3252
35	1.4835
36	1.5388
37	1.5106
38	1.3497
39	1.303
0	0.00016779
1	4.7711e-05
2	7.1502e-05
3	0.00010716
4	0.00016052
5	0.00024029
6	0.00035934
7	0.00053659
8	0.00079956
9	0.0011877
10	0.0017563
11	0.0025809
12	0.0037603
13	0.0054173
14	0.0076948
15	0.010748
16	0.014738
17	0.019845
18	0.026306
19	0.034473
20	0.044886
21	0.058321
22	0.075833
23	0.098809
24	0.12899
25	0.16835
26	0.22
27	0.28805
28	0.37689
29	0.49104
30	0.63356
31	0.80365
32	0.99942
33	1.2097
34	1.4312
35	1.6592
36	1.8962
37	2.127
38	2.3186
39	2.4295
0	0.00037123
1	5.1928e-05
2	6.9711e-05
3	0.00010447
4	0.0001565
5	0.00023428
6	0.00035039
7	0.00052327
8	0.00077981
9	0.0011586
10	0.0017138
11	0.0025197
12	0.0036742
13	0.0053004
14	0.0075444
15	0.01057
16	0.014555
17	0.01969
18	0.026212
19	0.034136
20	0.044432
21	0.057719
22	0.075069
23	0.097906
24	0.12812
25	0.16822
26	0.22128
27	0.29073
28	0.38129
29	0.4984
30	0.64692
31	0.83032
32	1.0511
33	1.3109
34	1.6075
35	1.9324
36	2.286
37	2.6706
38	3.0937
39	3.5421
0	0.00030072
1	4.6753e-05
2	6.9711e-05
3	0.00010447
4	0.0001565
5	0.00023428
6	0.00035039
7	0.00052327
8	0.00077981
9	0.0011586
10	0.0017138
11	0.0025197
12	0.0036742
13	0.0053004
14	0.0075445
15	0.01057
16	0.014555
17	0.01969
18	0.026212
19	0.034136
20	0.044432
21	0.057718
22	0.075068
23	0.097901
24	0.12809
25	0.168
26	0.22029
27	0.28887
28	0.37831
29	0.49343
30	0.6381
31	0.8156
32	1.032
33	1.2861
34	1.572
35	1.8917
36	2.2519
37	2.6425
38	3.0572
39	3.5005
0	0.00018044
1	4.6586e-05
2	6.971e-05
3	0.00010447
4	0.0001565
5	0.00023428
6	0.00035038
7	0.00052327
8	0.00077981
9	0.0011586
10	0.0017138
11	0.0025197
12	0.0036742
13	0.0052999
14	0.0075356
15	0.010526
16	0.014337
17	0.019256
18	0.025551
19	0.03349
20	0.043552
21	0.056445
22	0.072644
23	0.094288
24	0.12293
25	0.16105
26	0.21184
27	0.27991
28	0.37061
29	0.49003
30	0.64433
31	0.75255
32	0.54094
33	0.27552
34	0.082017
35	0.043281
36	0.04371
37	0.051797
38	0.064836
39	0.082885
0	0.00010037
1	4.7706e-05
2	7.1503e-05
3	0.00010716
4	0.00016052
5	0.00024029
6	0.00035934
7	0.0005366
8	0.00079956
9	0.0011877
10	0.0017563
11	0.0025809
12	0.0037603
13	0.0054173
14	0.0076948
15	0.010748
16	0.014738
17	0.019845
18	0.026306
19	0.034473
20	0.044886
21	0.058321
22	0.075835
23	0.09883
24	0.12918
25	0.16938
26	0.22262
27	0.2932
28	0.38623
29	0.50764
30	0.66284
31	0.85587
32	1.0885
33	1.3611
34	1.6721
35	2.0132
36	2.3757
37	2.7543
38	3.1748
39	3.6171
0	0.00017033
1	4.6523e-05
2	6.971e-05
3	0.00010447
4	0.0001565
5	0.00023428
6	0.00035038
7	0.00052327
8	0.00077981
9	0.0011586
10	0.0017138
11	0.0025197
12	0.0036742
13	0.0053
14	0.0075363
15	0.010524
16	0.01433
17	0.019247
18	0.025551
19	0.03349
20	0.043552
21	0.056445
22	0.072644
23	0.094288
24	0.12293
25	0.16105
26	0.21184
27	0.27991
28	0.37061
29	0.49003
30	0.64433
31	0.68042
32	0.52635
33	0.22287
34	0.074884
35	0.042118
36	0.043104
37	0.051652
38	0.064795
39	0.082865
0	0.054749
1	4.675e-05
2	6.971e-05
3	0.00010447
4	0.0001565
5	0.00023428
6	0.00035038
7	0.00052327
8	0.00077981
9	0.0011586
10	0.0017138
11	0.0025197
12	0.0036742
13	0.0053001
14	0.0075363
15	0.010527
16	0.014334
17	0.019252
18	0.025551
19	0.03349
20	0.043552
21	0.056445
22	0.072644
23	0.094288
24	0.12293
25	0.16105
26	0.21184
27	0.27991
28	0.37061
29	0.49003
30	0.64433
31	0.81777
32	0.5486
33	0.28619
34	0.085224
35	0.043805
36	0.044302
37	0.051943
38	0.064894
39	0.082947
0	0.00038762
1	4.7715e-05
2	7.1502e-05
3	0.00010716
4	0.00016052
5	0.00024029
6	0.00035934
7	0.00053659
8	0.00079956
9	0.0011877
10	0.0017563
11	0.0025809
12	0.0037603
13	0.0054173
14	0.0076948
15	0.010748
16	0.014738
17	0.019845
18	0.026306
19	0.034473
20	0.044886
21	0.058321
22	0.075831
23	0.098784
24	0.12879
25	0.16773
26	0.21903
27	0.28628
28	0.37308
29	0.48068
30	0.61015
31	0.76186
32	0.9358
33	1.1232
34	1.2996
35	1.4196
36	1.435
37	1.3776
38	1.1967
39	1.2146
0	0.00084468
1	4.7933e-05
2	7.1502e-05
3	0.00010716
4	0.00016052
5	0.00024029
6	0.00035934
7	0.00053659
8	0.00079956
9	0.0011877
10	0.0017563
11	0.0025809
12	0.0037603
13	0.0054173
14	0.0076948
15	0.010748
16	0.014738
17	0.019845
18	0.026306
19	0.034473
20	0.044886
21	0.058321
22	0.075834
23	0.098817
24	0.12906
25	0.16859
26	0.22037
27	0.28856
28	0.37773
29	0.49291
30	0.63778
31	0.81449
32	1.0181
33	1.2413
34	1.4776
35	1.721
36	1.9682
37	2.2311
38	2.4869
39	2.7122
0	1.81
1	4.6962e-05
2	6.971e-05
3	0.00010447
4	0.0001565
5	0.00023428
6	0.00035038
7	0.00052327
8	0.00077981
9	0.0011586
10	0.0017138
11	0.0025197
12	0.0036742
13	0.0053001
14	0.0075363
15	0.010526
16	0.014332
17	0.019254
18	0.025551
19	0.03349
20	0.043552
21	0.056445
22	0.072644
23	0.094288
24	0.12293
25	0.16105
26	0.21184
27	0.27991
28	0.37061
29	0.49003
30	0.64433
31	0.68463
32	0.50327
33	0.22162
34	0.076787
35	0.042087
36	0.043101
37	0.051634
38	0.064803
39	0.082879
0	0.0007951
1	4.771e-05
2	7.1502e-05
3	0.00010716
4	0.00016052
5	0.00024029
6	0.00035934
7	0.00053659
8	0.00079956
9	0.0011877
10	0.0017563
11	0.0025809
12	0.0037603
13	0.0054173
14	0.0076948
15	0.010748
16	0.014738
17	0.019845
18	0.026306
19	0.034473
20	0.044886
21	0.058321
22	0.075833
23	0.098797
24	0.12887
25	0.16771
26	0.21892
27	0.28608
28	0.37325
29	0.4838
30	0.61497
31	0.76701
32	0.94117
33	1.1337
34	1.3233
35	1.466
36	1.5192
37	1.476
38	1.2792
39	1.2647
0	0.00019659
1	4.7709e-05
2	7.1502e-05
3	0.00010716
4	0.00016052
5	0.00024029
6	0.00035934
7	0.00053659
8	0.00079956
9	0.0011877
10	0.0017563
11	0.0025809
12	0.0037603
13	0.0054173
14	0.0076948
15	0.010748
16	0.014738
17	0.019845
18	0.026306
19	0.034473
20	0.044886
21	0.058321
22	0.075835
23	0.098823
24	0.1291
25	0.16883
26	0.2208
27	0.28918
28	0.37865
29	0.49419
30	0.6404
31	0.81944
32	1.028
33	1.259
34	1.502
35	1.7533
36	2.0107
37	2.283
38	2.5687
39	2.8612
0	0.00095264
1	4.7711e-05
2	7.1502e-05
3	0.00010716
4	0.00016052
5	0.00024029
6	0.00035934
7	0.00053659
8	0.00079956
9	0.0011877
10	0.0017563
11	0.0025809
12	0.0037603
13	0.0054173
14	0.0076948
15	0.010748
16	0.014738
17	0.019845
18	0.026306
19	0.034473
20	0.044886
21	0.058321
22	0.075832
23	0.098795
24	0.12888
25	0.16793
26	0.21926
27	0.28672
28	0.37424
29	0.48473
30	0.61731
31	0.77187
32	0.94912
33	1.1425
34	1.3377
35	1.5152
36	1.6099
37	1.5998
38	1.5587
39	1.3887
0	3.2648
1	4.6798e-05
2	6.971e-05
3	0.00010447
4	0.0001565
5	0.00023428
6	0.00035038
7	0.00052327
8	0.00077981
9	0.0011586
10	0.0017138
11	0.0025197
12	0.0036742
13	0.0053
14	0.007535
15	0.01052
16	0.014329
17	0.019249
18	0.025551
19	0.03349
20	0.043552
21	0.056445
22	0.072644
23	0.094288
24	0.12293
25	0.16105
26	0.21184
27	0.27991
28	0.37061
29	0.49003
30	0.64433
31	0.69812
32	0.49771
33	0.18196
34	0.055327
35	0.039096
36	0.042035
37	0.051454
38	0.064699
39	0.082751
0	0.00034742
1	4.7716e-05
2	7.1502e-05
3	0.00010716
4	0.00016052
5	0.00024029
6	0.00035934
7	0.00053659
8	0.00079956
9	0.0011877
10	0.0017563
11	0.0025809
12	0.0037603
13	0.0054173
14	0.0076948
15	0.010748
16	0.014738
17	0.019845
18	0.026306
19	0.034473
20	0.044886
21	0.058321
22	0.075831
23	0.098781
24	0.12876
25	0.16768
26	0.21905
27	0.28626
28	0.37305
29	0.48135
30	0.61249
31	0.76608
32	0.93967
33	1.1269
34	1.3095
35	1.4421
36	1.4731
37	1.4084
38	1.2269
39	1.2473
0	0.00051248
1	4.7711e-05
2	7.1502e-05
3	0.00010716
4	0.00016052
5	0.00024029
6	0.00035934
7	0.00053659
8	0.00079956
9	0.0011877
10	0.0017563
11	0.0025809
12	0.0037603
13	0.0054173
14	0.0076948
15	0.010748
16	0.014738
17	0.019845
18	0.026306
19	0.034473
20	0.044886
21	0.058321
22	0.07583
23	0.098776
24	0.12873
25	0.16765
26	0.21905
27	0.28642
28	0.37344
29	0.48211
30	0.61321
31	0.76719
32	0.94334
33	1.136
34	1.3265
35	1.4732
36	1.5327
37	1.4823
38	1.297
39	1.2761
0	0.00065602
1	4.7722e-05
2	7.1502e-05
3	0.00010716
4	0.00016052
5	0.00024029
6	0.00035934
7	0.00053659
8	0.00079956
9	0.0011877
10	0.0017563
11	0.0025809
12	0.0037603
13	0.0054173
14	0.0076948
15	0.010748
16	0.014738
17	0.019845
18	0.026306
19	0.034473
20	0.044886
21	0.058321
22	0.075834
23	0.098816
24	0.12904
25	0.16848
26	0.22015
27	0.28823
28	0.3771
29	0.49111
30	0.6327
31	0.80179
32	0.99427
33	1.2056
34	1.426
35	1.6475
36	1.8763
37	2.0845
38	2.2366
39	2.3148
0	8.6398e-05
1	4.6532e-05
2	6.971e-05
3	0.00010447
4	0.0001565
5	0.00023428
6	0.00035038
7	0.00052327
8	0.00077981
9	0.0011586
10	0.0017138
11	0.0025197
12	0.0036742
13	0.0053001
14	0.0075389
15	0.01053
16	0.01434
17	0.019261
18	0.025551
19	0.03349
20	0.043552
21	0.056445
22	0.072644
23	0.094288
24	0.12293
25	0.16105
26	0.21184
27	0.27991
28	0.37061
29	0.49003
30	0.64433
31	0.77007
32	0.52458
33	0.23224
34	0.072368
35	0.041218
36	0.042686
37	0.051568
38	0.064744
39	0.082783
0	0.00017597
1	4.7711e-05
2	7.1502e-05
3	0.00010716
4	0.00016052
5	0.00024029
6	0.00035934
7	0.00053659
8	0.00079956
9	0.0011877
10	0.0017563
11	0.0025809
12	0.0037603
13	0.0054173
14	0.0076948
15	0.010748
16	0.014738
17	0.019845
18	0.026306
19	0.034473
20	0.044886
21	0.058321
22	0.075834
23	0.09882
24	0.12908
25	0.16869
26	0.22048
27	0.28862
28	0.37764
29	0.49246
30	0.6371
31	0.81352
32	1.018
33	1.2433
34	1.481
35	1.7298
36	1.9869
37	2.2613
38	2.5408
39	2.8129
0	0.00023591
1	4.6611e-05
2	6.971e-05
3	0.00010447
4	0.0001565
5	0.00023428
6	0.00035038
7	0.00052327
8	0.00077981
9	0.0011586
10	0.0017138
11	0.0025197
12	0.0036742
13	0.0052989
14	0.007527
15	0.010452
16	0.014292
17	0.019245
18	0.025551
19	0.03349
20	0.043552
21	0.056445
22	0.072644
23	0.094288
24	0.12293
25	0.16105
26	0.21184
27	0.27991
28	0.37061
29	0.49003
30	0.64433
31	0.67147
32	0.50052
33	0.20137
34	0.064216
35	0.039745
36	0.042195
37	0.051472
38	0.064718
39	0.082776
0	0.53306
1	4.737e-05
2	6.971e-05
3	0.00010447
4	0.0001565
5	0.00023428
6	0.00035038
7	0.00052327
8	0.00077981
9	0.0011586
10	0.0017138
11	0.0025197
12	0.0036742
13	0.0053
14	0.007537
15	0.01053
16	0.014347
17	0.019273
18	0.025551
19	0.03349
20	0.043552
21	0.056445
22	0.072644
23	0.094288
24	0.12293
25	0.16105
26	0.21184
27	0.27991
28	0.37061
29	0.49003
30	0.64433
31	0.71251
32	0.51927
33	0.23336
34	0.075761
35	0.042428
36	0.043511
37	0.051745
38	0.064802
39	0.082832
0	0.00015084
1	4.6519e-05
2	6.971e-05
3	0.00010447
4	0.0001565
5	0.00023428
6	0.00035038
7	0.00052327
8	0.00077981
9	0.0011586
10	0.0017138
11	0.0025197
12	0.0036742
13	0.005299
14	0.007527
15	0.010452
16	0.014289
17	0.019245
18	0.025551
19	0.03349
20	0.043552
21	0.056445
22	0.072644
23	0.094288
24	0.12293
25	0.16105
26	0.21184
27	0.27991
28	0.37061
29	0.49003
30	0.64433
31	0.67307
32	0.4949
33	0.19723
34	0.05551
35	0.039493
36	0.042209
37	0.051504
38	0.06473
39	0.082796
0	0.0011705
1	4.7708e-05
2	7.1502e-05
3	0.00010716
4	0.00016052
5	0.00024029
6	0.00035934
7	0.00053659
8	0.00079956
9	0.0011877
10	0.0017563
11	0.0025809
12	0.0037603
13	0.0054173
14	0.0076948
15	0.010748
16	0.014738
17	0.019845
18	0.026306
19	0.034473
20	0.044886
21	0.058321
22	0.075833
23	0.098807
24	0.12897
25	0.16824
26	0.21978
27	0.28752
28	0.37564
29	0.48785
30	0.62562
31	0.78782
32	0.97207
33	1.1728
34	1.3807
35	1.5911
36	1.7753
37	1.9008
38	1.9225
39	1.8656
0	0.00023139
1	4.7676e-05
2	7.1452e-05
3	0.00010708
4	0.0001604
5	0.00024011
6	0.00035908
7	0.0005362
8	0.00079895
9	0.0011867
10	0.0017548
11	0.0025784
12	0.0037562
13	0.0054108
14	0.0076849
15	0.010735
16	0.014724
17	0.019831
18	0.02629
19	0.034455
20	0.044862
21	0.058288
22	0.075794
23	0.0979
24	0.12808
25	0.16795
26	0.22059
27	0.28994
28	0.38074
29	0.49766
30	0.64638
31	0.83135
32	1.0552
33	1.3193
34	1.6194
35	1.9464
36	2.312
37	2.6927
38	3.1164
39	3.5696
0	3.2851e-05
1	4.6583e-05
2	6.9812e-05
3	0.00010461
4	0.00015669
5	0.00023455
6	0.00035073
7	0.00052357
8	0.00078011
9	0.0011588
10	0.0017141
11	0.00252
12	0.0036746
13	0.0053006
14	0.0075446
15	0.01057
16	0.014553
17	0.019681
18	0.02618
19	0.034097
20	0.044322
21	0.056765
22	0.067872
23	0.084437
24	0.10545
25	0.13178
26	0.16526
27	0.20723
28	0.25812
29	0.32097
30	0.39804
31	0.48404
32	0.59498
33	0.72493
34	0.88568
35	1.0814
36	1.3142
37	1.5635
38	1.7932
39	2.0725
0	0.00013637
1	4.7706e-05
2	7.1502e-05
3	0.00010716
4	0.00016052
5	0.00024029
6	0.00035934
7	0.00053659
8	0.00079956
9	0.0011877
10	0.0017563
11	0.0025809
12	0.0037603
13	0.0054173
14	0.0076948
15	0.010748
16	0.014738
17	0.019845
18	0.026306
19	0.034473
20	0.044886
21	0.058321
22	0.075833
23	0.098814
24	0.12903
25	0.16844
26	0.22007
27	0.28808
28	0.37678
29	0.49017
30	0.63095
31	0.79829
32	0.98779
33	1.1963
34	1.4128
35	1.6338
36	1.8593
37	2.057
38	2.1937
39	2.2202
0	0.00097029
1	4.7708e-05
2	7.1502e-05
3	0.00010716
4	0.00016052
5	0.00024029
6	0.00035934
7	0.00053659
8	0.00079956
9	0.0011877
10	0.0017563
11	0.0025809
12	0.0037603
13	0.0054173
14	0.0076948
15	0.010748
16	0.014738
17	0.019845
18	0.026306
19	0.034473
20	0.044886
21	0.058321
22	0.075833
23	0.098812
24	0.129
25	0.16828
26	0.21964
27	0.28718
28	0.37494
29	0.48663
30	0.62298
31	0.78126
32	0.96111
33	1.1588
34	1.3652
35	1.5702
36	1.7434
37	1.8314
38	1.8247
39	1.7604
0	0.07469
1	4.7708e-05
2	7.1502e-05
3	0.00010716
4	0.00016052
5	0.00024029
6	0.00035934
7	0.00053659
8	0.00079956
9	0.0011877
10	0.0017563
11	0.0025809
12	0.0037603
13	0.0054173
14	0.0076948
15	0.010748
16	0.014738
17	0.019845
18	0.026306
19	0.034473
20	0.044886
21	0.058321
22	0.075835
23	0.098826
24	0.12913
25	0.16904
26	0.22131
27	0.29002
28	0.37983
29	0.49599
30	0.64377
31	0.82598
32	1.0437
33	1.2939
34	1.5635
35	1.854
36	2.153
37	2.4655
38	2.7876
39	3.1292
0	9.3326e-05
1	4.7705e-05
2	7.1502e-05
3	0.00010716
4	0.00016052
5	0.00024029
6	0.00035934
7	0.00053659
8	0.00079956
9	0.0011877
10	0.0017563
11	0.0025809
12	0.0037603
13	0.0054173
14	0.0076948
15	0.010748
16	0.014738
17	0.019845
18	0.026306
19	0.034473
20	0.044886
21	0.058321
22	0.075829
23	0.098771
24	0.12871
25	0.16762
26	0.21902
27	0.28634
28	0.37323
29	0.48134
30	0.61157
31	0.76535
32	0.93951
33	1.1299
34	1.3089
35	1.4413
36	1.4707
37	1.4036
38	1.2112
39	1.2311
0	0.00026156
1	4.6631e-05
2	6.971e-05
3	0.00010447
4	0.0001565
5	0.00023428
6	0.00035038
7	0.00052327
8	0.00077981
9	0.0011586
10	0.0017138
11	0.0025197
12	0.0036742
13	0.0053
14	0.0075363
15	0.010525
16	0.014331
17	0.019256
18	0.025551
19	0.03349
20	0.043552
21	0.056445
22	0.072644
23	0.094288
24	0.12293
25	0.16105
26	0.21184
27	0.27991
28	0.37061
29	0.49003
30	0.64433
31	0.76953
32	0.53104
33	0.26084
34	0.077141
35	0.042271
36	0.043247
37	0.051681
38	0.064796
39	0.082844
0	8.3996e-05
1	4.7706e-05
2	7.1502e-05
3	0.00010716
4	0.00016052
5	0.00024029
6	0.00035934
7	0.00053659
8	0.00079956
9	0.0011877
10	0.0017563
11	0.0025809
12	0.0037603
13	0.0054173
14	0.0076948
15	0.010748
16	0.014738
17	0.019845
18	0.026306
19	0.034473
20	0.044886
21	0.058321
22	0.075831
23	0.098787
24	0.12881
25	0.16778
26	0.21905
27	0.28633
28	0.37317
29	0.48144
30	0.61161
31	0.76449
32	0.93878
33	1.1268
34	1.3102
35	1.4482
36	1.4746
37	1.4154
38	1.2231
39	1.2409
0	0.00035803
1	9.5328e-05
2	9.9429e-05
3	0.00014899
4	0.00022308
5	0.0003338
6	0.00049884
7	0.0007442
8	0.0011074
9	0.0016416
10	0.0024207
11	0.0068992
12	0.0051735
13	0.0074352
14	0.010359
15	0.01434
16	0.018272
17	0.024053
18	0.030515
19	0.032288
20	0.013593
21	0.0052734
22	0.0039523
23	0.0037151
24	0.0042104
25	0.0048537
26	0.0058046
27	0.0070671
28	0.0086232
29	0.010567
30	0.012961
31	0.015849
32	0.019322
33	0.023483
34	0.028526
35	0.034834
36	0.042634
37	0.052604
38	0.065784
39	0.083777
0	0.0001919
1	4.6551e-05
2	6.971e-05
3	0.00010447
4	0.0001565
5	0.00023428
6	0.00035038
7	0.00052327
8	0.00077981
9	0.0011586
10	0.0017138
11	0.0025197
12	0.0036742
13	0.0053001
14	0.007538
15	0.010529
16	0.014338
17	0.019261
18	0.025551
19	0.03349
20	0.043552
21	0.056445
22	0.072644
23	0.094288
24	0.12293
25	0.16105
26	0.21184
27	0.27991
28	0.37061
29	0.49003
30	0.64433
31	0.68308
32	0.50432
33	0.23396
34	0.06656
35	0.040905
36	0.042561
37	0.051558
38	0.064752
39	0.082802
0	0.00026505
1	4.6555e-05
2	6.9711e-05
3	0.00010447
4	0.0001565
5	0.00023428
6	0.00035039
7	0.00052327
8	0.00077981
9	0.0011586
10	0.0017138
11	0.0025197
12	0.0036742
13	0.0053004
14	0.0075444
15	0.01057
16	0.014555
17	0.01969
18	0.026212
19	0.034136
20	0.044432
21	0.057718
22	0.075068
23	0.097903
24	0.1281
25	0.16812
26	0.22064
27	0.28952
28	0.37946
29	0.49511
30	0.6411
31	0.82159
32	1.0374
33	1.2947
34	1.581
35	1.9046
36	2.2623
37	2.6459
38	3.0655
39	3.5042
0	0.00052251
1	4.6553e-05
2	6.971e-05
3	0.00010447
4	0.0001565
5	0.00023428
6	0.00035038
7	0.00052327
8	0.00077981
9	0.0011586
10	0.0017138
11	0.0025197
12	0.0036742
13	0.0053
14	0.0075349
15	0.010519
16	0.014317
17	0.019245
18	0.025551
19	0.03349
20	0.043552
21	0.056445
22	0.072644
23	0.094288
24	0.12293
25	0.16105
26	0.21184
27	0.27991
28	0.37061
29	0.49003
30	0.64433
31	0.70023
32	0.51954
33	0.22025
34	0.07004
35	0.041618
36	0.042938
37	0.051617
38	0.064774
39	0.082847
0	0.00065689
1	4.7711e-05
2	7.1502e-05
3	0.00010716
4	0.00016052
5	0.00024029
6	0.00035934
7	0.00053659
8	0.00079956
9	0.0011877
10	0.0017563
11	0.0025809
12	0.0037603
13	0.0054173
14	0.0076948
15	0.010748
16	0.014738
17	0.019845
18	0.026306
19	0.034473
20	0.044886
21	0.058321
22	0.07583
23	0.098782
24	0.12878
25	0.16777
26	0.21912
27	0.28656
28	0.37385
29	0.48345
30	0.61476
31	0.76811
32	0.94402
33	1.1365
34	1.3282
35	1.487
36	1.5631
37	1.5481
38	1.4444
39	1.3349
0	0.0001841
1	4.6552e-05
2	6.9766e-05
3	0.00010447
4	0.0001565
5	0.00023428
6	0.00035038
7	0.00052327
8	0.00077981
9	0.0011586
10	0.0017138
11	0.0025197
12	0.0036742
13	0.0053001
14	0.007539
15	0.010538
16	0.014363
17	0.019285
18	0.025551
19	0.03349
20	0.043552
21	0.056445
22	0.072644
23	0.094288
24	0.12293
25	0.16105
26	0.21184
27	0.27991
28	0.37061
29	0.49003
30	0.64433
31	0.67049
32	0.50331
33	0.24193
34	0.073479
35	0.041211
36	0.042705
37	0.051572
38	0.064748
39	0.08279
0	0.0016279
1	4.771e-05
2	7.1502e-05
3	0.00010716
4	0.00016052
5	0.00024029
6	0.00035934
7	0.00053659
8	0.00079956
9	0.0011877
10	0.0017563
11	0.0025809
12	0.0037603
13	0.0054173
14	0.0076948
15	0.010748
16	0.014738
17	0.019845
18	0.026306
19	0.034473
20	0.044886
21	0.058321
22	0.075829
23	0.098769
24	0.12869
25	0.16758
26	0.21898
27	0.28633
28	0.37323
29	0.48145
30	0.61166
31	0.76491
32	0.94028
33	1.1323
34	1.3157
35	1.4471
36	1.4543
37	1.4166
38	1.2218
39	1.233
0	0.00021066
1	4.6565e-05
2	6.9781e-05
3	0.00010453
4	0.0001565
5	0.00023428
6	0.00035039
7	0.00052327
8	0.00077981
9	0.0011586
10	0.0017138
11	0.0025197
12	0.0036742
13	0.0053004
14	0.0075444
15	0.01057
16	0.014555
17	0.01969
18	0.026212
19	0.034136
20	0.044426
21	0.057641
22	0.074601
23	0.09552
24	0.12223
25	0.15767
26	0.20383
27	0.25881
28	0.32964
29	0.42493
30	0.54536
31	0.69584
32	0.87827
33	1.099
34	1.3573
35	1.6541
36	1.8878
37	1.6172
38	1.7973
39	1.9734
0	0.00088158
1	4.7708e-05
2	7.1502e-05
3	0.00010716
4	0.00016052
5	0.00024029
6	0.00035934
7	0.00053659
8	0.00079956
9	0.0011877
10	0.0017563
11	0.0025809
12	0.0037603
13	0.0054173
14	0.0076948
15	0.010748
16	0.014738
17	0.019845
18	0.026306
19	0.034473
20	0.044886
21	0.058321
22	0.075833
23	0.098802
24	0.12892
25	0.16806
26	0.21932
27	0.28666
28	0.37399
29	0.48457
30	0.61846
31	0.77365
32	0.95097
33	1.1477
34	1.3529
35	1.5527
36	1.7148
37	1.7866
38	1.771
39	1.6754
0	0.00014842
1	4.6526e-05
2	6.971e-05
3	0.00010447
4	0.0001565
5	0.00023428
6	0.00035038
7	0.00052327
8	0.00077981
9	0.0011586
10	0.0017138
11	0.0025197
12	0.0036742
13	0.0053
14	0.0075365
15	0.010526
16	0.014332
17	0.019247
18	0.025551
19	0.03349
20	0.043552
21	0.056445
22	0.072644
23	0.094288
24	0.12293
25	0.16105
26	0.21184
27	0.27991
28	0.37061
29	0.49003
30	0.64433
31	0.66246
32	0.49193
33	0.18631
34	0.054996
35	0.037797
36	0.041954
37	0.051465
38	0.064715
39	0.082781
0	0.00013935
1	4.6551e-05
2	6.9771e-05
3	0.00010454
4	0.00015658
5	0.00023438
6	0.00035053
7	0.00052346
8	0.00078008
9	0.0011589
10	0.0017144
11	0.0025197
12	0.0036742
13	0.0053003
14	0.007542
15	0.010408
16	0.014191
17	0.019003
18	0.025039
19	0.032471
20	0.041832
21	0.053672
22	0.068805
23	0.088276
24	0.1134
25	0.1451
26	0.18638
27	0.23936
28	0.14841
29	0.074321
30	0.017695
31	0.0156
32	0.018753
33	0.022741
34	0.02758
35	0.033543
36	0.041128
37	0.051027
38	0.064243
39	0.082201
0	6.3765e-05
1	4.6519e-05
2	6.971e-05
3	0.00010447
4	0.0001565
5	0.00023428
6	0.00035038
7	0.00052327
8	0.00077981
9	0.0011586
10	0.0017138
11	0.0025197
12	0.0036742
13	0.0052987
14	0.0075243
15	0.010443
16	0.014286
17	0.019245
18	0.025551
19	0.03349
20	0.043552
21	0.056445
22	0.072644
23	0.094288
24	0.12293
25	0.16105
26	0.21184
27	0.27991
28	0.37061
29	0.49003
30	0.64433
31	0.68291
32	0.49756
33	0.22274
34	0.070145
35	0.042519
36	0.043787
37	0.051808
38	0.064864
39	0.082922
0	0.00065599
1	4.771e-05
2	7.1502e-05
3	0.00010716
4	0.00016052
5	0.00024029
6	0.00035934
7	0.00053659
8	0.00079956
9	0.0011877
10	0.0017563
11	0.0025809
12	0.0037603
13	0.0054173
14	0.0076948
15	0.010748
16	0.014738
17	0.019845
18	0.026306
19	0.034473
20	0.044886
21	0.058321
22	0.075834
23	0.098814
24	0.12904
25	0.16854
26	0.22031
27	0.28852
28	0.37765
29	0.49264
30	0.63696
31	0.81164
32	1.0102
33	1.2285
34	1.4561
35	1.6866
36	1.9244
37	2.1679
38	2.3944
39	2.5536
0	0.00049255
1	4.771e-05
2	7.1502e-05
3	0.00010716
4	0.00016052
5	0.00024029
6	0.00035934
7	0.00053659
8	0.00079956
9	0.0011877
10	0.0017563
11	0.0025809
12	0.0037603
13	0.0054173
14	0.0076948
15	0.010748
16	0.014738
17	0.019845
18	0.026306
19	0.034473
20	0.044886
21	0.058321
22	0.075833
23	0.098814
24	0.12903
25	0.16848
26	0.22008
27	0.28802
28	0.37671
29	0.49066
30	0.63274
31	0.80286
32	0.9977
33	1.2122
34	1.4406
35	1.676
36	1.9274
37	2.178
38	2.4089
39	2.6006
0	0.00012092
1	4.6514e-05
2	6.971e-05
3	0.00010447
4	0.0001565
5	0.00023428
6	0.00035038
7	0.00052327
8	0.00077981
9	0.0011586
10	0.0017138
11	0.0025197
12	0.0036742
13	0.0052994
14	0.0075262
15	0.010457
16	0.01429
17	0.019245
18	0.025551
19	0.03349
20	0.043552
21	0.056445
22	0.072644
23	0.094288
24	0.12293
25	0.16105
26	0.21184
27	0.27991
28	0.37061
29	0.49003
30	0.64433
31	0.69658
32	0.51343
33	0.25208
34	0.072638
35	0.041608
36	0.042985
37	0.051668
38	0.064814
39	0.082875
0	0.00078773
1	4.7709e-05
2	7.1502e-05
3	0.00010716
4	0.00016052
5	0.00024029
6	0.00035934
7	0.00053659
8	0.00079956
9	0.0011877
10	0.0017563
11	0.0025809
12	0.0037603
13	0.0054173
14	0.0076948
15	0.010748
16	0.014738
17	0.019845
18	0.026306
19	0.034473
20	0.044886
21	0.058321
22	0.075834
23	0.098815
24	0.12903
25	0.16843
26	0.22008
27	0.28809
28	0.37686
29	0.49071
30	0.63173
31	0.80006
32	0.99153
33	1.1996
34	1.4162
35	1.6406
36	1.8682
37	2.0697
38	2.2107
39	2.2667
0	0.00026713
1	4.6601e-05
2	6.971e-05
3	0.00010447
4	0.0001565
5	0.00023428
6	0.00035038
7	0.00052327
8	0.00077981
9	0.0011586
10	0.0017138
11	0.0025197
12	0.0036742
13	0.0052998
14	0.0075305
15	0.01047
16	0.014288
17	0.019214
18	0.025489
19	0.033375
20	0.043353
21	0.05613
22	0.072659
23	0.099222
24	0.11941
25	0.15198
26	0.19548
27	0.25162
28	0.32341
29	0.35857
30	0.40346
31	0.49432
32	0.41091
33	0.23378
34	0.045891
35	0.03411
36	0.0412
37	0.051068
38	0.064255
39	0.082225
0	0.33484
1	4.6553e-05
2	6.971e-05
3	0.00010447
4	0.0001565
5	0.00023428
6	0.00035038
7	0.00052327
8	0.00077981
9	0.0011586
10	0.0017138
11	0.0025197
12	0.0036742
13	0.0053001
14	0.0075369
15	0.010529
16	0.014333
17	0.019259
18	0.025551
19	0.03349
20	0.043552
21	0.056445
22	0.072644
23	0.094288
24	0.12293
25	0.16105
26	0.21184
27	0.27991
28	0.37061
29	0.49003
30	0.64433
31	0.7656
32	0.52171
33	0.23332
34	0.069156
35	0.041797
36	0.043013
37	0.05163
38	0.064792
39	0.082855
0	0.00086334
1	4.654e-05
2	6.971e-05
3	0.00010447
4	0.0001565
5	0.00023428
6	0.00035038
7	0.00052327
8	0.00077981
9	0.0011586
10	0.0017138
11	0.0025197
12	0.0036742
13	0.0053
14	0.0075361
15	0.010524
16	0.014329
17	0.019249
18	0.025551
19	0.03349
20	0.043552
21	0.056445
22	0.072644
23	0.094288
24	0.12293
25	0.16105
26	0.21184
27	0.27991
28	0.37061
29	0.49003
30	0.64433
31	0.67065
32	0.50626
33	0.22863
34	0.074686
35	0.042828
36	0.043833
37	0.051801
38	0.064838
39	0.082895
0	0.0001423
1	4.7705e-05
2	7.1502e-05
3	0.00010716
4	0.00016052
5	0.00024029
6	0.00035934
7	0.00053659
8	0.00079956
9	0.0011877
10	0.0017563
11	0.0025809
12	0.0037603
13	0.0054173
14	0.0076948
15	0.010748
16	0.014738
17	0.019845
18	0.026306
19	0.034473
20	0.044886
21	0.058321
22	0.07583
23	0.098775
24	0.12873
25	0.16765
26	0.21903
27	0.28632
28	0.37323
29	0.48166
30	0.61231
31	0.76644
32	0.94146
33	1.1334
34	1.319
35	1.4621
36	1.5088
37	1.4724
38	1.2981
39	1.2829
0	0.00022752
1	4.7708e-05
2	7.1502e-05
3	0.00010716
4	0.00016052
5	0.00024029
6	0.00035934
7	0.00053659
8	0.00079956
9	0.0011877
10	0.0017563
11	0.0025809
12	0.0037603
13	0.0054173
14	0.0076948
15	0.010748
16	0.014738
17	0.019845
18	0.026306
19	0.034473
20	0.044886
21	0.058321
22	0.075831
23	0.098787
24	0.12881
25	0.16776
26	0.21912
27	0.28653
28	0.37372
29	0.48296
30	0.61484
31	0.77077
32	0.94787
33	1.1396
34	1.3246
35	1.47
36	1.5092
37	1.4587
38	1.2521
39	1.2486


==> SashaEpoch1down/AveCurrentData.txt <==
0.16939	-0.39138	2.1212e-08	0.21001	-2.1934e-06
1.0768	-1.2745	6.4573e-09	0.1858	-2.3356e-06
1.1294	-1.3238	5.7842e-09	0.18254	-2.2877e-06
1.1931	-1.3886	3.3055e-09	0.18363	-2.2041e-06
1.259	-1.4546	4.1755e-09	0.18365	-2.114e-06
0.090162	-0.34902	3.5003e-08	0.24689	-2.2908e-06
0.1048	-0.36931	3.314e-08	0.25253	-2.169e-06
1.1931	-1.3886	3.3055e-09	0.18363	-2.2041e-06
0.14297	-0.3864	1.9195e-08	0.23144	-2.1317e-06
0.16953	-0.40065	1.8983e-08	0.21913	-2.1072e-06
1.1294	-1.3238	2.5776e-09	0.18254	-2.2877e-06
1.1931	-1.3886	3.3055e-09	0.18363	-2.2041e-06
1.259	-1.4546	4.1755e-09	0.18365	-2.114e-06
1.3227	-1.5171	5.1679e-09	0.18249	-2.0156e-06
0.18288	-0.42885	1.6976e-08	0.23397	-2.0056e-06
0.13495	-0.38969	2.2232e-08	0.24275	-2.0806e-06
1.1931	-1.3886	3.3055e-09	0.18363	-2.2041e-06
1.1931	-1.3886	3.3055e-09	0.18363	-2.2041e-06
0.68012	-0.81222	0.00095862	0.14227	-0.023073
1.259	-1.4546	4.1755e-09	0.18365	-2.114e-06
1.3227	-1.5171	5.1017e-09	0.18249	-2.0156e-06
1.1931	-1.3886	3.3055e-09	0.18363	-2.2041e-06
0.11153	-0.37461	2.1925e-08	0.2511	-2.1442e-06
0.13524	-0.39041	1.7044e-08	0.24318	-2.0803e-06
0.16901	-0.40845	1.6679e-08	0.22745	-2.035e-06
1.1931	-1.3886	3.3055e-09	0.18363	-2.2041e-06
1.3227	-1.5171	5.1679e-09	0.18249	-2.0156e-06
1.1931	-1.3886	3.3055e-09	0.18363	-2.2041e-06
1.1931	-1.3886	3.3055e-09	0.18363	-2.2041e-06
1.259	-1.4546	4.1755e-09	0.18365	-2.114e-06
1.259	-1.4546	4.1755e-09	0.18365	-2.114e-06
1.1931	-1.3886	3.3055e-09	0.18363	-2.2041e-06
0.15237	-0.38957	1.9976e-08	0.22521	-2.1329e-06
0.22599	-0.45574	3.439e-08	0.21777	-1.9722e-06
0.25302	-0.4698	3.4293e-08	0.2048	-1.9657e-06
1.1931	-1.3886	3.3055e-09	0.18363	-2.2041e-06
1.259	-1.4546	4.1755e-09	0.18365	-2.114e-06
1.259	-1.4546	4.1755e-09	0.18365	-2.114e-06
0.15961	-0.39132	1.8023e-08	0.21973	-2.1434e-06
1.1931	-1.3886	3.3055e-09	0.18363	-2.2041e-06
1.259	-1.4546	4.1755e-09	0.18365	-2.114e-06
1.3227	-1.5171	5.1679e-09	0.18249	-2.0156e-06
1.259	-1.4546	4.1755e-09	0.18365	-2.114e-06
1.8699	-1.8818	2.8991e-08	6.9511e-06	-1.8173e-06
0.15821	-0.4066	2.2496e-08	0.2364	-2.0087e-06
1.1931	-1.3886	3.3055e-09	0.18363	-2.2041e-06
0.13398	-0.39135	2.2542e-08	0.24538	-2.0552e-06
0.42931	-0.51119	2.017e-08	0.069904	-1.8638e-06
0.15145	-0.40503	2.5973e-08	0.24159	-2.001e-06
0.15411	-0.40566	2.1074e-08	0.23955	-2.0042e-06
1.8699	-1.8818	1.8488e-08	4.3144e-06	-1.8173e-06
1.8699	-1.8818	1.9358e-08	4.7612e-06	-1.8173e-06
1.3227	-1.5171	5.1679e-09	0.18249	-2.0156e-06
1.1931	-1.3886	3.3055e-09	0.18363	-2.2041e-06
1.259	-1.4546	4.1755e-09	0.18365	-2.114e-06
1.1931	-1.3886	3.3055e-09	0.18363	-2.2041e-06
1.259	-1.4546	4.1755e-09	0.18365	-2.114e-06
1.3227	-1.5171	5.1679e-09	0.18249	-2.0156e-06
0.10667	-0.37049	2.7914e-08	0.25184	-2.1632e-06
1.3227	-1.5171	5.1679e-09	0.18249	-2.0156e-06
0.14538	-0.39569	2.62e-08	0.23832	-2.0521e-06
0.16029	-0.40739	2.9968e-08	0.23511	-2.0049e-06
1.1931	-1.3886	3.3055e-09	0.18363	-2.2041e-06
1.259	-1.4546	4.1755e-09	0.18365	-2.114e-06
1.3227	-1.5171	5.1679e-09	0.18249	-2.0156e-06
1.1931	-1.3886	3.3055e-09	0.18363	-2.2041e-06
1.259	-1.4546	4.1755e-09	0.18365	-2.114e-06
1.3227	-1.5171	6.5258e-09	0.18249	-2.0156e-06
1.1931	-1.3886	3.3055e-09	0.18363	-2.2041e-06
1.259	-1.4546	4.1755e-09	0.18365	-2.114e-06
1.3227	-1.5171	5.1679e-09	0.18249	-2.0156e-06
1.1931	-1.3886	3.3055e-09	0.18363	-2.2041e-06
1.259	-1.4546	4.1755e-09	0.18365	-2.114e-06
1.3227	-1.5171	5.1679e-09	0.18249	-2.0156e-06
1.8746	-1.8875	1.1142e-07	0.001202	1.5626e-06
2.0474	-2.0593	1.1146e-07	8.7125e-05	1.6475e-06
0.13918	-0.38564	2.1579e-08	0.23448	-2.1186e-06
0.16574	-0.40022	2.1238e-08	0.22249	-2.0841e-06
0.18358	-0.41991	1.6727e-08	0.22434	-1.989e-06
1.1931	-1.3886	3.3055e-09	0.18363	-2.2041e-06
1.259	-1.4546	4.1755e-09	0.18365	-2.114e-06
0.14997	-0.40323	2.2949e-08	0.24127	-2.0086e-06
0.18313	-0.41888	2.2705e-08	0.22376	-1.9863e-06
1.1931	-1.3886	3.3055e-09	0.18363	-2.2041e-06
1.1931	-1.3886	3.3055e-09	0.18363	-2.2041e-06
1.259	-1.4546	4.1755e-09	0.18365	-2.114e-06
1.3227	-1.5171	5.1679e-09	0.18249	-2.0156e-06
1.259	-1.4546	4.1755e-09	0.18365	-2.114e-06
1.3227	-1.5171	5.1679e-09	0.18249	-2.0156e-06
0.14988	-0.40369	1.6598e-08	0.24181	-2.0077e-06
0.26827	-0.34582	1.5307e-07	0.065574	-3.2685e-06
0.28974	-0.37191	1.5047e-07	0.070204	-3.2348e-06
2.0474	-2.0593	8.2539e-08	9.9079e-06	-1.7705e-06
0.14501	-0.38791	2.4523e-08	0.23091	-2.1121e-06
1.1931	-1.3886	3.3055e-09	0.18363	-2.2041e-06
1.259	-1.4546	4.1755e-09	0.18365	-2.114e-06
1.3227	-1.5171	5.1679e-09	0.18249	-2.0156e-06
1.1931	-1.3886	3.3055e-09	0.18363	-2.2041e-06
1.1931	-1.3886	3.3055e-09	0.18363	-2.2041e-06
1.259	-1.4546	4.1755e-09	0.18365	-2.114e-06
0.17093	-0.3921	2.3163e-08	0.20919	-2.1948e-06
1.3307	-1.5222	5.1607e-09	0.1796	-2.0148e-06
1.3873	-1.5774	6.2213e-09	0.17816	-1.906e-06
1.1931	-1.3886	3.3055e-09	0.18363	-2.2041e-06
1.259	-1.4546	4.1755e-09	0.18365	-2.114e-06
1.1931	-1.3886	3.3055e-09	0.18363	-2.2041e-06
1.259	-1.4546	4.1755e-09	0.18365	-2.114e-06
0.12383	-0.39049	1.6043e-08	0.25468	-2.0532e-06
0.14081	-0.40021	2.2054e-08	0.24741	-2.0111e-06


==> SashaEpoch1down/HCurrentpath10.txt <==
0	7.3839e-08
0.1	7.3816e-08
0.2	7.3856e-08
0.3	7.3808e-08
0.4	7.3706e-08
0.5	7.3709e-08
0.6	7.3757e-08
0.7	7.3774e-08
0.8	7.3702e-08
0.9	7.3509e-08
1	7.3335e-08
1.1	7.3253e-08
1.2	7.3237e-08
1.3	7.3229e-08
1.4	7.3219e-08
1.5	7.3179e-08
1.6	7.3093e-08
1.7	7.2991e-08
1.8	7.2933e-08
1.9	7.2888e-08
2	7.2824e-08
2.1	7.2811e-08
2.2	7.279e-08
2.3	7.2752e-08
2.4	7.2775e-08
2.5	7.2824e-08
2.6	7.2864e-08
2.7	7.2889e-08
2.8	7.2824e-08
2.9	7.2672e-08
3	7.2528e-08
3.1	7.2401e-08
3.2	7.228e-08
3.3	7.2163e-08
3.4	7.2053e-08
3.5	7.1949e-08
3.6	7.1841e-08
3.7	7.1709e-08
3.8	7.1751e-08
3.9	7.1954e-08
4	7.2126e-08
4.1	7.2289e-08
4.2	7.2425e-08
4.3	7.2543e-08
4.4	7.2639e-08
4.5	7.2697e-08
4.6	7.2733e-08
4.7	7.294e-08
4.8	7.1829e-08
4.9	6.9395e-08
5	6.7244e-08
5.1	6.5325e-08
5.2	6.3627e-08
5.3	6.2122e-08
5.4	6.078e-08
5.5	5.96e-08
5.6	5.8577e-08
5.7	5.7762e-08
5.8	5.6598e-08
5.9	5.5025e-08
6	5.3564e-08
6.1	5.217e-08
6.2	5.0832e-08
6.3	4.9572e-08
6.4	4.8423e-08
6.5	4.7416e-08
6.6	4.6486e-08
6.7	4.5307e-08
6.8	4.5579e-08
6.9	4.7335e-08
7	4.872e-08
7.1	4.9834e-08
7.2	5.076e-08
7.3	5.1522e-08
7.4	5.2106e-08
7.5	5.2581e-08
7.6	5.2949e-08
7.7	5.3139e-08
7.8	5.3423e-08
7.9	5.3924e-08
8	5.4396e-08
8.1	5.4713e-08
8.2	5.5019e-08
8.3	5.5349e-08
8.4	5.5569e-08
8.5	5.5803e-08
8.6	5.6064e-08
8.7	5.633e-08
8.8	5.6019e-08
8.9	5.5221e-08
9	5.4641e-08
9.1	5.4169e-08
9.2	5.3742e-08
9.3	5.3318e-08
9.4	5.2906e-08
9.5	5.2567e-08
9.6	5.2325e-08
9.7	5.2376e-08
9.8	5.1047e-08
9.9	4.8303e-08
10	4.593e-08
10.1	4.3844e-08
10.2	4.1964e-08
10.3	4.0253e-08
10.4	3.8687e-08
10.5	3.7236e-08
10.6	3.5881e-08
10.7	3.4481e-08
10.8	3.4033e-08
10.9	3.449e-08
11	3.4727e-08
11.1	3.4794e-08
11.2	3.4696e-08
11.3	3.447e-08
11.4	3.416e-08
11.5	3.3756e-08
11.6	3.3279e-08
11.7	3.259e-08
11.8	3.2907e-08
11.9	3.423e-08
12	3.5221e-08
12.1	3.5942e-08
12.2	3.65e-08
12.3	3.6927e-08
12.4	3.7226e-08
12.5	3.7471e-08
12.6	3.7664e-08
12.7	3.7813e-08
12.8	3.7879e-08
12.9	3.7854e-08
13	3.7789e-08
13.1	3.7691e-08
13.2	3.7591e-08
13.3	3.7494e-08
13.4	3.7383e-08
13.5	3.7267e-08
13.6	3.72e-08
13.7	3.7319e-08
13.8	3.6478e-08
13.9	3.4688e-08
14	3.3158e-08
14.1	3.1802e-08
14.2	3.0557e-08
14.3	2.9355e-08
14.4	2.8124e-08
14.5	2.6881e-08
14.6	2.5665e-08
14.7	2.465e-08
14.8	2.268e-08
14.9	1.9666e-08
15	1.6768e-08
15.1	1.386e-08
15.2	1.0828e-08
15.3	7.6716e-09
15.4	4.3301e-09
15.5	6.2449e-10
15.6	-3.6482e-09
15.7	-8.8862e-09
15.8	-1.3619e-08
15.9	-1.8151e-08
16	-2.4695e-08
16.1	-3.3543e-08
16.2	-4.5077e-08
16.3	-5.9615e-08
16.4	-7.6514e-08
16.5	-9.4209e-08
16.6	-1.1e-07
16.7	-1.2184e-07
16.8	-1.2925e-07
16.9	-1.3284e-07
17	-1.3378e-07
17.1	-1.3253e-07
17.2	-1.295e-07
17.3	-1.2508e-07
17.4	-1.1949e-07
17.5	-1.129e-07
17.6	-1.0551e-07
17.7	-9.7508e-08
17.8	-8.9268e-08
17.9	-8.1065e-08
18	-7.2966e-08
18.1	-6.5201e-08
18.2	-5.7824e-08
18.3	-5.0823e-08
18.4	-4.4197e-08
18.5	-3.7877e-08
18.6	-3.1916e-08
18.7	-2.6126e-08
18.8	-2.1936e-08
18.9	-1.9234e-08
19	-1.6367e-08
19.1	-1.3424e-08
19.2	-1.0506e-08
19.3	-7.7094e-09
19.4	-5.0516e-09
19.5	-2.5719e-09
19.6	-2.3351e-10
19.7	2.0153e-09
19.8	3.8386e-09
19.9	5.2552e-09
20	6.6574e-09
20.1	8.0138e-09
20.2	9.3214e-09
20.3	1.0585e-08
20.4	1.1831e-08
20.5	1.3036e-08
20.6	1.4186e-08
20.7	1.5039e-08
20.8	1.7433e-08
20.9	2.1372e-08
21	2.4765e-08
21.1	2.7636e-08
21.2	3.0068e-08
21.3	3.2112e-08
21.4	3.3823e-08
21.5	3.5266e-08
21.6	3.6501e-08
21.7	3.7597e-08
21.8	3.8671e-08
21.9	3.9722e-08
22	4.0652e-08
22.1	4.1484e-08
22.2	4.2228e-08
22.3	4.2868e-08
22.4	4.3402e-08
22.5	4.384e-08
22.6	4.4192e-08
22.7	4.451e-08
22.8	4.4744e-08
22.9	4.4937e-08
23	4.517e-08
23.1	4.5393e-08
23.2	4.5593e-08
23.3	4.57e-08
23.4	4.5719e-08
23.5	4.5782e-08
23.6	4.5929e-08
23.7	4.6349e-08
23.8	4.5172e-08
23.9	4.2353e-08
24	3.9896e-08
24.1	3.7799e-08
24.2	3.6024e-08
24.3	3.4529e-08
24.4	3.3249e-08
24.5	3.2071e-08
24.6	3.0981e-08
24.7	3.005e-08
24.8	2.9293e-08
24.9	2.8579e-08
25	2.7949e-08
25.1	2.7427e-08
25.2	2.6853e-08
25.3	2.6303e-08
25.4	2.5852e-08
25.5	2.5404e-08
25.6	2.4913e-08
25.7	2.4135e-08
25.8	2.4996e-08
25.9	2.7627e-08
26	2.9906e-08
26.1	3.1803e-08
26.2	3.3366e-08
26.3	3.4652e-08
26.4	3.5724e-08
26.5	3.6614e-08
26.6	3.7343e-08
26.7	3.7971e-08
26.8	3.8445e-08
26.9	3.8792e-08
27	3.9137e-08
27.1	3.9487e-08
27.2	3.9831e-08
27.3	4.0142e-08
27.4	4.0422e-08
27.5	4.0667e-08
27.6	4.0865e-08
27.7	4.1022e-08
27.8	4.1259e-08
27.9	4.1566e-08
28	4.1825e-08
28.1	4.205e-08
28.2	4.2249e-08
28.3	4.24e-08
28.4	4.2512e-08
28.5	4.2625e-08
28.6	4.2732e-08
28.7	4.3046e-08
28.8	4.1825e-08
28.9	3.9058e-08
29	3.665e-08
29.1	3.4571e-08
29.2	3.2783e-08
29.3	3.1222e-08
29.4	2.9837e-08
29.5	2.8611e-08
29.6	2.7537e-08
29.7	2.6646e-08
29.8	2.5403e-08
29.9	2.3789e-08
30	2.2345e-08
30.1	2.1042e-08
30.2	1.9809e-08
30.3	1.8619e-08
30.4	1.7449e-08
30.5	1.6235e-08
30.6	1.504e-08
30.7	1.368e-08
30.8	1.4158e-08
30.9	1.647e-08
31	1.8373e-08
31.1	1.988e-08
31.2	2.1028e-08
31.3	2.1879e-08
31.4	2.2587e-08
31.5	2.3259e-08
31.6	2.3849e-08
31.7	2.4341e-08
31.8	2.4933e-08
31.9	2.5589e-08
32	2.6163e-08
32.1	2.6765e-08
32.2	2.7361e-08
32.3	2.7902e-08
32.4	2.8404e-08
32.5	2.8869e-08
32.6	2.9285e-08
32.7	2.9631e-08
32.8	2.985e-08
32.9	3.0051e-08
33	3.0329e-08
33.1	3.0527e-08
33.2	3.0695e-08
33.3	3.0926e-08
33.4	3.1119e-08
33.5	3.1271e-08
33.6	3.1479e-08
33.7	3.1708e-08
33.8	3.1926e-08
33.9	3.2138e-08
34	3.2378e-08
34.1	3.2651e-08
34.2	3.2903e-08
34.3	3.3119e-08
34.4	3.3284e-08
34.5	3.3403e-08
34.6	3.3504e-08
34.7	3.3807e-08
34.8	3.2896e-08
34.9	3.0726e-08
35	2.8851e-08
35.1	2.7262e-08
35.2	2.5862e-08
35.3	2.458e-08
35.4	2.3416e-08
35.5	2.2319e-08
35.6	2.1262e-08
35.7	2.0429e-08
35.8	1.845e-08
35.9	1.5267e-08
36	1.2359e-08
36.1	9.6965e-09
36.2	7.1831e-09
36.3	4.7607e-09
36.4	2.3863e-09
36.5	-1.3943e-12
36.6	-2.4674e-09
36.7	-5.401e-09
36.8	-6.3208e-09
36.9	-5.218e-09
37	-4.86e-09
37.1	-5.1392e-09
37.2	-5.9304e-09
37.3	-7.1656e-09
37.4	-8.7966e-09
37.5	-1.0799e-08
37.6	-1.3186e-08
37.7	-1.6039e-08
37.8	-1.9065e-08
37.9	-2.2303e-08
38	-2.6207e-08
38.1	-3.0844e-08
38.2	-3.6246e-08
38.3	-4.2463e-08
38.4	-4.9409e-08
38.5	-5.6874e-08
38.6	-6.4465e-08
38.7	-7.1674e-08
38.8	-7.7824e-08
38.9	-8.2489e-08
39	-8.5717e-08
39.1	-8.7477e-08
39.2	-8.7858e-08
39.3	-8.6979e-08
39.4	-8.5042e-08
39.5	-8.2306e-08
39.6	-7.9012e-08
39.7	-7.5516e-08
39.8	-7.1516e-08
39.9	-6.7069e-08
40	-6.2611e-08
40.1	-5.8316e-08
40.2	-5.4186e-08
40.3	-5.011e-08
40.4	-4.6019e-08
40.5	-4.1857e-08
40.6	-3.7775e-08
40.7	-3.3772e-08
40.8	-2.9784e-08
40.9	-2.5784e-08
41	-2.1841e-08
41.1	-1.795e-08
41.2	-1.416e-08
41.3	-1.0538e-08
41.4	-7.0766e-09
41.5	-3.6724e-09
41.6	-3.8356e-10
41.7	2.7047e-09
41.8	5.3216e-09
41.9	7.532e-09
42	9.6886e-09
42.1	1.1737e-08
42.2	1.3766e-08
42.3	1.5798e-08
42.4	1.7745e-08
42.5	1.9564e-08
42.6	2.1256e-08
42.7	2.2854e-08
42.8	2.4331e-08
42.9	2.5731e-08
43	2.7082e-08
43.1	2.8335e-08
43.2	2.9514e-08
43.3	3.0602e-08
43.4	3.1599e-08
43.5	3.2528e-08
43.6	3.3388e-08
43.7	3.4196e-08
43.8	3.5043e-08
43.9	3.5928e-08
44	3.6783e-08
44.1	3.7625e-08
44.2	3.8434e-08
44.3	3.9204e-08
44.4	3.9924e-08
44.5	4.0596e-08
44.6	4.1224e-08
44.7	4.1782e-08
44.8	4.2628e-08
44.9	4.3728e-08
45	4.4714e-08
45.1	4.5593e-08
45.2	4.6382e-08
45.3	4.7116e-08
45.4	4.7792e-08
45.5	4.8411e-08
45.6	4.8979e-08
45.7	4.9491e-08
45.8	5.0125e-08
45.9	5.0874e-08
46	5.1541e-08
46.1	5.2155e-08
46.2	5.2745e-08
46.3	5.3299e-08
46.4	5.3801e-08
46.5	5.4283e-08
46.6	5.4731e-08
46.7	5.5175e-08
46.8	5.5198e-08
46.9	5.4793e-08
47	5.4469e-08
47.1	5.4242e-08
47.2	5.4126e-08
47.3	5.4115e-08
47.4	5.4172e-08
47.5	5.4294e-08
47.6	5.4454e-08
47.7	5.461e-08
47.8	5.4551e-08
47.9	5.4276e-08
48	5.4064e-08
48.1	5.3984e-08
48.2	5.3994e-08
48.3	5.4053e-08
48.4	5.4132e-08
48.5	5.4126e-08
48.6	5.4071e-08
48.7	5.4091e-08
48.8	5.4209e-08
48.9	5.4398e-08
49	5.4594e-08
49.1	5.4775e-08
49.2	5.4913e-08
49.3	5.5006e-08
49.4	5.5056e-08
49.5	5.5132e-08
49.6	5.5273e-08
49.7	5.5385e-08
49.8	5.5514e-08
49.9	5.5717e-08
50	5.5898e-08
50.1	5.6041e-08
50.2	5.6202e-08
50.3	5.6362e-08
50.4	5.648e-08
50.5	5.6553e-08
50.6	5.6667e-08
50.7	5.6793e-08
50.8	5.7237e-08
50.9	5.7989e-08
51	5.8606e-08
51.1	5.913e-08
51.2	5.9621e-08
51.3	6.0095e-08
51.4	6.0547e-08
51.5	6.0953e-08
51.6	6.1313e-08
51.7	6.1593e-08
51.8	6.2023e-08
51.9	6.2611e-08
52	6.3109e-08
52.1	6.3523e-08
52.2	6.3894e-08
52.3	6.427e-08
52.4	6.4653e-08
52.5	6.5042e-08
52.6	6.5416e-08
52.7	6.5844e-08
52.8	6.5793e-08
52.9	6.5247e-08
53	6.4813e-08
53.1	6.4473e-08
53.2	6.4221e-08
53.3	6.4022e-08
53.4	6.387e-08
53.5	6.3752e-08
53.6	6.3653e-08
53.7	6.3639e-08
53.8	6.3374e-08
53.9	6.2847e-08
54	6.2421e-08
54.1	6.2073e-08
54.2	6.1773e-08
54.3	6.1512e-08
54.4	6.1289e-08
54.5	6.1108e-08
54.6	6.0966e-08
54.7	6.0856e-08
54.8	6.0687e-08
54.9	6.0452e-08
55	6.0207e-08
55.1	5.9947e-08
55.2	5.9699e-08
55.3	5.9461e-08
55.4	5.9254e-08
55.5	5.9098e-08
55.6	5.8978e-08
55.7	5.9092e-08
55.8	5.7966e-08
55.9	5.5524e-08
56	5.339e-08
56.1	5.151e-08
56.2	4.9808e-08
56.3	4.8272e-08
56.4	4.6929e-08
56.5	4.5781e-08
56.6	4.4767e-08
56.7	4.3901e-08
56.8	4.2745e-08
56.9	4.1211e-08
57	3.9751e-08
57.1	3.8437e-08
57.2	3.7292e-08
57.3	3.6256e-08
57.4	3.5255e-08
57.5	3.4274e-08
57.6	3.3294e-08
57.7	3.2024e-08
57.8	3.2288e-08
57.9	3.4251e-08
58	3.5889e-08
58.1	3.7091e-08
58.2	3.8041e-08
58.3	3.8861e-08
58.4	3.9462e-08
58.5	3.996e-08
58.6	4.0417e-08
58.7	4.0762e-08
58.8	4.1046e-08
58.9	4.1348e-08
59	4.1676e-08
59.1	4.1977e-08
59.2	4.2213e-08
59.3	4.2379e-08
59.4	4.251e-08
59.5	4.2643e-08
59.6	4.2806e-08
59.7	4.2998e-08
59.8	4.3272e-08
59.9	4.3599e-08
60	4.3897e-08
60.1	4.4159e-08
60.2	4.4366e-08
60.3	4.4548e-08
60.4	4.4712e-08
60.5	4.4865e-08
60.6	4.502e-08
60.7	4.5337e-08
60.8	4.4824e-08
60.9	4.3426e-08
61	4.2244e-08
61.1	4.1271e-08
61.2	4.046e-08
61.3	3.9764e-08
61.4	3.9175e-08
61.5	3.8661e-08
61.6	3.8198e-08
61.7	3.7937e-08
61.8	3.6555e-08
61.9	3.4028e-08
62	3.1808e-08
62.1	2.9878e-08
62.2	2.8165e-08
62.3	2.661e-08
62.4	2.5157e-08
62.5	2.3791e-08
62.6	2.248e-08
62.7	2.0957e-08
62.8	2.1023e-08
62.9	2.2667e-08
63	2.386e-08
63.1	2.4659e-08
63.2	2.5167e-08
63.3	2.547e-08
63.4	2.56e-08
63.5	2.5609e-08
63.6	2.5573e-08
63.7	2.5441e-08
63.8	2.58e-08
63.9	2.6657e-08
64	2.7373e-08
64.1	2.7936e-08
64.2	2.8351e-08
64.3	2.8659e-08
64.4	2.8916e-08
64.5	2.916e-08
64.6	2.9429e-08
64.7	2.976e-08
64.8	3.0063e-08
64.9	3.0281e-08
65	3.0461e-08
65.1	3.0603e-08
65.2	3.0751e-08
65.3	3.0952e-08
65.4	3.1208e-08
65.5	3.1474e-08
65.6	3.1716e-08
65.7	3.1952e-08
65.8	3.2253e-08
65.9	3.2617e-08
66	3.2961e-08
66.1	3.3256e-08
66.2	3.3501e-08
66.3	3.3791e-08
66.4	3.4099e-08
66.5	3.4333e-08
66.6	3.4588e-08
66.7	3.4879e-08
66.8	3.5162e-08
66.9	3.55e-08
67	3.5878e-08
67.1	3.6209e-08
67.2	3.647e-08
67.3	3.6742e-08
67.4	3.707e-08
67.5	3.741e-08
67.6	3.7722e-08
67.7	3.7933e-08
67.8	3.8439e-08
67.9	3.9277e-08
68	4.0076e-08
68.1	4.0857e-08
68.2	4.1594e-08
68.3	4.2268e-08
68.4	4.2888e-08
68.5	4.3444e-08
68.6	4.3942e-08
68.7	4.4384e-08
68.8	4.4988e-08
68.9	4.5755e-08
69	4.6438e-08
69.1	4.7045e-08
69.2	4.7607e-08
69.3	4.8121e-08
69.4	4.8622e-08
69.5	4.9126e-08
69.6	4.9614e-08
69.7	5.017e-08
69.8	5.0181e-08
69.9	4.9623e-08
70	4.9182e-08
70.1	4.887e-08
70.2	4.8644e-08
70.3	4.8474e-08
70.4	4.8369e-08
70.5	4.8281e-08
70.6	4.8219e-08
70.7	4.8213e-08
70.8	4.8014e-08
70.9	4.7622e-08
71	4.7286e-08
71.1	4.6992e-08
71.2	4.6749e-08
71.3	4.6549e-08
71.4	4.6348e-08
71.5	4.6148e-08
71.6	4.5969e-08
71.7	4.5857e-08
71.8	4.5373e-08
71.9	4.4514e-08
72	4.3794e-08
72.1	4.3205e-08
72.2	4.272e-08
72.3	4.232e-08
72.4	4.1965e-08
72.5	4.1645e-08
72.6	4.1323e-08
72.7	4.1172e-08
72.8	3.9851e-08
72.9	3.737e-08
73	3.5237e-08
73.1	3.3425e-08
73.2	3.1868e-08
73.3	3.0469e-08
73.4	2.9154e-08
73.5	2.7887e-08
73.6	2.6729e-08
73.7	2.5594e-08
73.8	2.5176e-08
73.9	2.5438e-08
74	2.5537e-08
74.1	2.5496e-08
74.2	2.535e-08
74.3	2.5134e-08
74.4	2.4823e-08
74.5	2.439e-08
74.6	2.3887e-08
74.7	2.3296e-08
74.8	2.3574e-08
74.9	2.4638e-08
75	2.5485e-08
75.1	2.6158e-08
75.2	2.6626e-08
75.3	2.699e-08
75.4	2.7334e-08
75.5	2.7619e-08
75.6	2.7792e-08
75.7	2.7886e-08
75.8	2.7967e-08
75.9	2.8066e-08
76	2.8157e-08
76.1	2.8231e-08
76.2	2.8285e-08
76.3	2.8289e-08
76.4	2.8261e-08
76.5	2.8254e-08
76.6	2.8296e-08
76.7	2.8475e-08
76.8	2.8019e-08
76.9	2.6908e-08
77	2.5949e-08
77.1	2.5107e-08
77.2	2.4341e-08
77.3	2.3622e-08
77.4	2.2948e-08
77.5	2.2311e-08
77.6	2.1678e-08
77.7	2.1194e-08
77.8	1.9746e-08
77.9	1.7328e-08
78	1.5141e-08
78.1	1.311e-08
78.2	1.1162e-08
78.3	9.2277e-09
78.4	7.2599e-09
78.5	5.1838e-09
78.6	2.9213e-09
78.7	2.4947e-10
78.8	-1.5383e-09
78.9	-2.5398e-09
79	-4.2687e-09
79.1	-6.6868e-09
79.2	-9.8297e-09
79.3	-1.3769e-08
79.4	-1.8633e-08
79.5	-2.4624e-08
79.6	-3.2005e-08
79.7	-4.1069e-08
79.8	-5.1264e-08
79.9	-6.2141e-08
80	-7.2971e-08
80.1	-8.2335e-08
80.2	-8.9438e-08
80.3	-9.4007e-08
80.4	-9.6354e-08
80.5	-9.6796e-08
80.6	-9.5678e-08
80.7	-9.3322e-08
80.8	-9.0027e-08
80.9	-8.5996e-08
81	-8.1433e-08
81.1	-7.6585e-08
81.2	-7.1508e-08
81.3	-6.6374e-08
81.4	-6.1277e-08
81.5	-5.6372e-08
81.6	-5.1736e-08
81.7	-4.7324e-08
81.8	-4.3867e-08
81.9	-4.115e-08
82	-3.8231e-08
82.1	-3.5148e-08
82.2	-3.2003e-08
82.3	-2.8766e-08
82.4	-2.554e-08
82.5	-2.2379e-08
82.6	-1.9347e-08
82.7	-1.6435e-08
82.8	-1.431e-08
82.9	-1.2902e-08
83	-1.1395e-08
83.1	-9.8997e-09
83.2	-8.3944e-09
83.3	-6.8503e-09
83.4	-5.3595e-09
83.5	-3.9916e-09
83.6	-2.6529e-09
83.7	-1.5141e-09
83.8	8.8681e-10
83.9	4.5013e-09
84	7.6316e-09
84.1	1.0359e-08
84.2	1.2771e-08
84.3	1.4916e-08
84.4	1.6794e-08
84.5	1.8434e-08
84.6	1.9857e-08
84.7	2.1065e-08
84.8	2.2312e-08
84.9	2.3632e-08
85	2.4802e-08
85.1	2.5865e-08
85.2	2.6829e-08
85.3	2.769e-08
85.4	2.8472e-08
85.5	2.9187e-08
85.6	2.9822e-08
85.7	3.0366e-08
85.8	3.0892e-08
85.9	3.1401e-08
86	3.1853e-08
86.1	3.2255e-08
86.2	3.2622e-08
86.3	3.2936e-08
86.4	3.3204e-08
86.5	3.3459e-08
86.6	3.3692e-08
86.7	3.4034e-08
86.8	3.3442e-08
86.9	3.1903e-08
87	3.0599e-08
87.1	2.9502e-08
87.2	2.8578e-08
87.3	2.78e-08
87.4	2.7144e-08
87.5	2.6589e-08
87.6	2.6111e-08
87.7	2.5809e-08
87.8	2.4819e-08
87.9	2.3128e-08
88	2.1675e-08
88.1	2.0419e-08
88.2	1.933e-08
88.3	1.8392e-08
88.4	1.7568e-08
88.5	1.683e-08
88.6	1.6133e-08
88.7	1.526e-08
88.8	1.5783e-08
88.9	1.7714e-08
89	1.9329e-08
89.1	2.0683e-08
89.2	2.1863e-08
89.3	2.2892e-08
89.4	2.3755e-08
89.5	2.4452e-08
89.6	2.5002e-08
89.7	2.5387e-08
89.8	2.6035e-08
89.9	2.7041e-08
90	2.7942e-08
90.1	2.8702e-08
90.2	2.9316e-08
90.3	2.9798e-08
90.4	3.0233e-08
90.5	3.0652e-08
90.6	3.1059e-08
90.7	3.1445e-08
90.8	3.1711e-08
90.9	3.1854e-08
91	3.1965e-08
91.1	3.203e-08
91.2	3.2111e-08
91.3	3.2254e-08
91.4	3.2347e-08
91.5	3.2393e-08
91.6	3.2485e-08
91.7	3.2582e-08
91.8	3.2525e-08
91.9	3.2419e-08
92	3.2353e-08
92.1	3.2215e-08
92.2	3.2071e-08
92.3	3.2018e-08
92.4	3.2021e-08
92.5	3.2001e-08
92.6	3.194e-08
92.7	3.2082e-08
92.8	3.0692e-08
92.9	2.7777e-08
93	2.5279e-08
93.1	2.3137e-08
93.2	2.1269e-08
93.3	1.9625e-08
93.4	1.8156e-08
93.5	1.6803e-08
93.6	1.5549e-08
93.7	1.4298e-08
93.8	1.3678e-08
93.9	1.3701e-08
94	1.365e-08
94.1	1.3509e-08
94.2	1.3298e-08
94.3	1.3027e-08
94.4	1.2716e-08
94.5	1.2376e-08
94.6	1.1993e-08
94.7	1.1409e-08
94.8	1.2035e-08
94.9	1.3889e-08
95	1.5421e-08
95.1	1.6669e-08
95.2	1.7717e-08
95.3	1.8629e-08
95.4	1.9411e-08
95.5	2.0087e-08
95.6	2.0689e-08
95.7	2.1224e-08
95.8	2.1642e-08
95.9	2.197e-08
96	2.2293e-08
96.1	2.2624e-08
96.2	2.2959e-08
96.3	2.3293e-08
96.4	2.3635e-08
96.5	2.3982e-08
96.6	2.4324e-08
96.7	2.4653e-08
96.8	2.5153e-08
96.9	2.5797e-08
97	2.6408e-08
97.1	2.6988e-08
97.2	2.7514e-08
97.3	2.7992e-08
97.4	2.8421e-08
97.5	2.8779e-08
97.6	2.9117e-08
97.7	2.9444e-08
97.8	2.9968e-08
97.9	3.0683e-08
98	3.1364e-08
98.1	3.2014e-08
98.2	3.259e-08
98.3	3.3072e-08
98.4	3.3484e-08
98.5	3.3899e-08
98.6	3.4344e-08
98.7	3.4767e-08
98.8	3.5405e-08
98.9	3.6221e-08
99	3.6931e-08
99.1	3.7567e-08
99.2	3.817e-08
99.3	3.8784e-08
99.4	3.9349e-08
99.5	3.9817e-08
99.6	4.0222e-08
99.7	4.0713e-08
99.8	4.0791e-08
99.9	4.0366e-08
100	4.006e-08
100.1	3.9854e-08
100.2	3.9657e-08
100.3	3.9555e-08
100.4	3.9541e-08
100.5	3.9525e-08
100.6	3.9486e-08
100.7	3.9483e-08
100.8	3.9422e-08
100.9	3.9282e-08
101	3.9164e-08
101.1	3.9037e-08
101.2	3.8913e-08
101.3	3.8791e-08
101.4	3.8712e-08
101.5	3.8715e-08
101.6	3.876e-08
101.7	3.8826e-08
101.8	3.8788e-08
101.9	3.8635e-08
102	3.8508e-08
102.1	3.8393e-08
102.2	3.8269e-08
102.3	3.8166e-08
102.4	3.8065e-08
102.5	3.7957e-08
102.6	3.7861e-08
102.7	3.7788e-08
102.8	3.7654e-08
102.9	3.7458e-08
103	3.7294e-08
103.1	3.7171e-08
103.2	3.7084e-08
103.3	3.7026e-08
103.4	3.6981e-08
103.5	3.6941e-08
103.6	3.6911e-08
103.7	3.7104e-08
103.8	3.582e-08
103.9	3.3024e-08
104	3.0594e-08
104.1	2.8505e-08
104.2	2.6697e-08
104.3	2.5109e-08
104.4	2.3688e-08
104.5	2.2407e-08
104.6	2.1221e-08
104.7	2.0027e-08
104.8	1.9349e-08
104.9	1.9176e-08
105	1.8915e-08
105.1	1.8583e-08
105.2	1.8223e-08
105.3	1.7834e-08
105.4	1.7411e-08
105.5	1.6961e-08
105.6	1.6474e-08
105.7	1.5744e-08
105.8	1.6167e-08
105.9	1.7768e-08
106	1.9044e-08
106.1	2.0079e-08
106.2	2.0953e-08
106.3	2.1713e-08
106.4	2.2348e-08
106.5	2.2854e-08
106.6	2.3242e-08
106.7	2.359e-08
106.8	2.3885e-08
106.9	2.4162e-08
107	2.4445e-08
107.1	2.4681e-08
107.2	2.4868e-08
107.3	2.5015e-08
107.4	2.5166e-08
107.5	2.5332e-08
107.6	2.5522e-08
107.7	2.573e-08
107.8	2.6129e-08
107.9	2.6681e-08
108	2.7138e-08
108.1	2.7592e-08
108.2	2.8039e-08
108.3	2.838e-08
108.4	2.873e-08
108.5	2.9127e-08
108.6	2.9463e-08
108.7	2.9727e-08
108.8	3.0208e-08
108.9	3.0898e-08
109	3.1523e-08
109.1	3.2037e-08
109.2	3.2478e-08
109.3	3.2946e-08
109.4	3.3437e-08
109.5	3.3915e-08
109.6	3.436e-08
109.7	3.4734e-08
109.8	3.5275e-08
109.9	3.5984e-08
110	3.6606e-08
110.1	3.7169e-08
110.2	3.77e-08
110.3	3.8228e-08
110.4	3.8763e-08
110.5	3.9272e-08
110.6	3.9754e-08
110.7	4.0273e-08
110.8	4.0348e-08
110.9	3.9977e-08
111	3.9693e-08
111.1	3.9484e-08
111.2	3.9326e-08
111.3	3.9206e-08
111.4	3.9138e-08
111.5	3.9083e-08
111.6	3.9039e-08
111.7	3.905e-08
111.8	3.9003e-08
111.9	3.8891e-08
112	3.8791e-08
112.1	3.8707e-08
112.2	3.8665e-08
112.3	3.8648e-08
112.4	3.8632e-08
112.5	3.8633e-08
112.6	3.8661e-08
112.7	3.8712e-08
112.8	3.8637e-08
112.9	3.8449e-08
113	3.8292e-08
113.1	3.8158e-08
113.2	3.8058e-08
113.3	3.7974e-08
113.4	3.7906e-08
113.5	3.782e-08
113.6	3.7699e-08
113.7	3.7576e-08
113.8	3.7508e-08
113.9	3.7505e-08
114	3.7534e-08
114.1	3.7589e-08
114.2	3.7669e-08
114.3	3.7755e-08
114.4	3.782e-08
114.5	3.7828e-08
114.6	3.7795e-08
114.7	3.7953e-08
114.8	3.6815e-08
114.9	3.4389e-08
115	3.2332e-08
115.1	3.056e-08
115.2	2.8985e-08
115.3	2.7562e-08
115.4	2.6308e-08
115.5	2.5228e-08
115.6	2.4289e-08
115.7	2.346e-08
115.8	2.2572e-08
115.9	2.1597e-08
116	2.0658e-08
116.1	1.9725e-08
116.2	1.8836e-08
116.3	1.8019e-08
116.4	1.7191e-08
116.5	1.634e-08
116.6	1.5508e-08
116.7	1.441e-08
116.8	1.4713e-08
116.9	1.655e-08
117	1.8051e-08
117.1	1.9182e-08
117.2	2.0018e-08
117.3	2.0639e-08
117.4	2.1152e-08
117.5	2.164e-08
117.6	2.2084e-08
117.7	2.2459e-08
117.8	2.2772e-08
117.9	2.3059e-08
118	2.3294e-08
118.1	2.3485e-08
118.2	2.3678e-08
118.3	2.39e-08
118.4	2.4155e-08
118.5	2.4438e-08
118.6	2.4726e-08
118.7	2.4976e-08
118.8	2.5372e-08
118.9	2.5913e-08
119	2.6418e-08
119.1	2.6891e-08
119.2	2.7321e-08
119.3	2.7725e-08
119.4	2.8104e-08
119.5	2.8447e-08
119.6	2.8781e-08
119.7	2.9078e-08
119.8	2.9579e-08
119.9	3.0296e-08
120	3.095e-08
120.1	3.1548e-08
120.2	3.2106e-08
120.3	3.2651e-08
120.4	3.3172e-08
120.5	3.3654e-08
120.6	3.411e-08
120.7	3.4535e-08
120.8	3.5036e-08
120.9	3.5618e-08
121	3.6165e-08
121.1	3.6682e-08
121.2	3.7173e-08
121.3	3.764e-08
121.4	3.809e-08
121.5	3.853e-08
121.6	3.8964e-08
121.7	3.9437e-08
121.8	3.9576e-08
121.9	3.9386e-08
122	3.9259e-08
122.1	3.9173e-08
122.2	3.9131e-08
122.3	3.9082e-08
122.4	3.9021e-08
122.5	3.8987e-08
122.6	3.9004e-08
122.7	3.9096e-08
122.8	3.9128e-08
122.9	3.9087e-08
123	3.9085e-08
123.1	3.9063e-08
123.2	3.9012e-08
123.3	3.899e-08
123.4	3.901e-08
123.5	3.9074e-08
123.6	3.9177e-08
123.7	3.9262e-08
123.8	3.9305e-08
123.9	3.9336e-08
124	3.9382e-08
124.1	3.9434e-08
124.2	3.9482e-08
124.3	3.9542e-08
124.4	3.9649e-08
124.5	3.9802e-08
124.6	3.9927e-08
124.7	3.9996e-08
124.8	4.0142e-08
124.9	4.037e-08
125	4.0541e-08
125.1	4.0716e-08
125.2	4.0903e-08
125.3	4.1015e-08
125.4	4.1098e-08
125.5	4.1247e-08
125.6	4.1422e-08
125.7	4.1516e-08
125.8	4.1873e-08
125.9	4.2516e-08
126	4.3097e-08
126.1	4.3655e-08
126.2	4.4176e-08
126.3	4.4623e-08
126.4	4.5009e-08
126.5	4.5339e-08
126.6	4.5622e-08
126.7	4.5849e-08
126.8	4.6103e-08
126.9	4.6406e-08
127	4.6699e-08
127.1	4.6982e-08
127.2	4.7271e-08
127.3	4.7581e-08
127.4	4.7878e-08
127.5	4.816e-08
127.6	4.8438e-08
127.7	4.876e-08
127.8	4.8686e-08
127.9	4.8207e-08
128	4.781e-08
128.1	4.7481e-08
128.2	4.7216e-08
128.3	4.7008e-08
128.4	4.6857e-08
128.5	4.6753e-08
128.6	4.6664e-08
128.7	4.6618e-08
128.8	4.6436e-08
128.9	4.6099e-08
129	4.5823e-08
129.1	4.5597e-08
129.2	4.5401e-08
129.3	4.5253e-08
129.4	4.513e-08
129.5	4.5006e-08
129.6	4.4903e-08
129.7	4.4839e-08
129.8	4.4711e-08
129.9	4.4488e-08
130	4.4272e-08
130.1	4.4079e-08
130.2	4.3879e-08
130.3	4.3653e-08
130.4	4.3451e-08
130.5	4.3295e-08
130.6	4.3177e-08
130.7	4.3271e-08
130.8	4.2281e-08
130.9	4.015e-08
131	3.8279e-08
131.1	3.6657e-08
131.2	3.5215e-08
131.3	3.39e-08
131.4	3.2727e-08
131.5	3.1728e-08
131.6	3.086e-08
131.7	3.0055e-08
131.8	2.9293e-08
131.9	2.8524e-08
132	2.7754e-08
132.1	2.7048e-08
132.2	2.6419e-08
132.3	2.5816e-08
132.4	2.5206e-08
132.5	2.4595e-08
132.6	2.3959e-08
132.7	2.3092e-08
132.8	2.3372e-08
132.9	2.4903e-08
133	2.6169e-08
133.1	2.7116e-08
133.2	2.7875e-08
133.3	2.8533e-08
133.4	2.9026e-08
133.5	2.9435e-08
133.6	2.9811e-08
133.7	3.0129e-08
133.8	3.0337e-08
133.9	3.0459e-08
134	3.0617e-08
134.1	3.0819e-08
134.2	3.0983e-08
134.3	3.1087e-08
134.4	3.117e-08
134.5	3.1258e-08
134.6	3.1367e-08
134.7	3.1498e-08
134.8	3.175e-08
134.9	3.2092e-08
135	3.2399e-08
135.1	3.2658e-08
135.2	3.2882e-08
135.3	3.3098e-08
135.4	3.3292e-08
135.5	3.3458e-08
135.6	3.3608e-08
135.7	3.3865e-08
135.8	3.3396e-08
135.9	3.2197e-08
136	3.1198e-08
136.1	3.0372e-08
136.2	2.9684e-08
136.3	2.9114e-08
136.4	2.8642e-08
136.5	2.8235e-08
136.6	2.7873e-08
136.7	2.7694e-08
136.8	2.6637e-08
136.9	2.4671e-08
137	2.2965e-08
137.1	2.1491e-08
137.2	2.017e-08
137.3	1.8954e-08
137.4	1.7827e-08
137.5	1.6742e-08
137.6	1.5686e-08
137.7	1.4437e-08
137.8	1.4459e-08
137.9	1.5767e-08
138	1.67e-08
138.1	1.7329e-08
138.2	1.7743e-08
138.3	1.8007e-08
138.4	1.8169e-08
138.5	1.8264e-08
138.6	1.832e-08
138.7	1.8279e-08
138.8	1.8552e-08
138.9	1.9137e-08
139	1.9559e-08
139.1	1.9851e-08
139.2	2.0094e-08
139.3	2.0329e-08
139.4	2.0569e-08
139.5	2.0831e-08
139.6	2.1082e-08
139.7	2.1282e-08
139.8	2.1427e-08
139.9	2.1564e-08
140	2.1723e-08
140.1	2.1926e-08
140.2	2.2163e-08
140.3	2.2394e-08
140.4	2.2586e-08
140.5	2.2717e-08
140.6	2.2847e-08
140.7	2.3004e-08
140.8	2.3227e-08
140.9	2.3503e-08
141	2.3765e-08
141.1	2.4048e-08
141.2	2.4351e-08
141.3	2.4614e-08
141.4	2.4851e-08
141.5	2.5145e-08
141.6	2.5445e-08
141.7	2.5615e-08
141.8	2.6028e-08
141.9	2.6712e-08
142	2.7284e-08
142.1	2.7817e-08
142.2	2.8374e-08
142.3	2.8901e-08
142.4	2.9362e-08
142.5	2.9764e-08
142.6	3.0142e-08
142.7	3.0519e-08
142.8	3.1147e-08
142.9	3.1984e-08
143	3.2733e-08
143.1	3.3385e-08
143.2	3.3956e-08
143.3	3.4463e-08
143.4	3.494e-08
143.5	3.5413e-08
143.6	3.5898e-08
143.7	3.6449e-08
143.8	3.6661e-08
143.9	3.6518e-08
144	3.643e-08
144.1	3.6395e-08
144.2	3.6412e-08
144.3	3.645e-08
144.4	3.6504e-08
144.5	3.6582e-08
144.6	3.6658e-08
144.7	3.6763e-08
144.8	3.6635e-08
144.9	3.6261e-08
145	3.5946e-08
145.1	3.5705e-08
145.2	3.5519e-08
145.3	3.5369e-08
145.4	3.5243e-08
145.5	3.5124e-08
145.6	3.5027e-08
145.7	3.4958e-08
145.8	3.49e-08
145.9	3.4848e-08
146	3.4804e-08
146.1	3.4769e-08
146.2	3.4757e-08
146.3	3.4764e-08
146.4	3.4769e-08
146.5	3.4782e-08
146.6	3.4811e-08
146.7	3.4966e-08
146.8	3.4293e-08
146.9	3.2768e-08
147	3.144e-08
147.1	3.0289e-08
147.2	2.9261e-08
147.3	2.8336e-08
147.4	2.7511e-08
147.5	2.6781e-08
147.6	2.6162e-08
147.7	2.5708e-08
147.8	2.4759e-08
147.9	2.3278e-08
148	2.1934e-08
148.1	2.0687e-08
148.2	1.9515e-08
148.3	1.8428e-08
148.4	1.7448e-08
148.5	1.655e-08
148.6	1.5665e-08
148.7	1.4561e-08
148.8	1.4598e-08
148.9	1.5844e-08
149	1.6805e-08
149.1	1.7514e-08
149.2	1.8018e-08
149.3	1.8354e-08
149.4	1.8551e-08
149.5	1.869e-08
149.6	1.8824e-08
149.7	1.8851e-08
149.8	1.8994e-08
149.9	1.9351e-08
150	1.9656e-08
150.1	1.9843e-08
150.2	2.0006e-08
150.3	2.0195e-08
150.4	2.033e-08
150.5	2.0396e-08
150.6	2.048e-08
150.7	2.0603e-08
150.8	2.0715e-08
150.9	2.0793e-08
151	2.0833e-08
151.1	2.0856e-08
151.2	2.0894e-08
151.3	2.0992e-08
151.4	2.112e-08
151.5	2.124e-08
151.6	2.134e-08
151.7	2.1476e-08
151.8	2.1221e-08
151.9	2.0569e-08
152	2e-08
152.1	1.949e-08
152.2	1.9034e-08
152.3	1.8633e-08
152.4	1.8276e-08
152.5	1.7946e-08
152.6	1.7654e-08
152.7	1.7568e-08
152.8	1.6322e-08
152.9	1.389e-08
153	1.173e-08
153.1	9.7652e-09
153.2	7.9194e-09
153.3	6.1456e-09
153.4	4.3715e-09
153.5	2.5323e-09
153.6	5.7235e-10
153.7	-1.7257e-09
153.8	-3.3142e-09
153.9	-4.2269e-09
154	-5.7282e-09
154.1	-7.8315e-09
154.2	-1.056e-08
154.3	-1.3967e-08
154.4	-1.8185e-08
154.5	-2.3393e-08
154.6	-2.9723e-08
154.7	-3.7338e-08
154.8	-4.5257e-08
154.9	-5.292e-08
155	-6.019e-08
155.1	-6.6147e-08
155.2	-7.0408e-08
155.3	-7.2893e-08
155.4	-7.3851e-08
155.5	-7.3558e-08
155.6	-7.2253e-08
155.7	-7.0123e-08
155.8	-6.7369e-08
155.9	-6.4145e-08
156	-6.0521e-08
156.1	-5.6713e-08
156.2	-5.2849e-08
156.3	-4.9116e-08
156.4	-4.5422e-08
156.5	-4.1772e-08
156.6	-3.8196e-08
156.7	-3.4725e-08
156.8	-3.131e-08
156.9	-2.7834e-08
157	-2.4401e-08
157.1	-2.0989e-08
157.2	-1.771e-08
157.3	-1.4538e-08
157.4	-1.1463e-08
157.5	-8.4726e-09
157.6	-5.5886e-09
157.7	-2.8694e-09
157.8	-2.2786e-10
157.9	2.3693e-09
158	4.8507e-09
158.1	7.1258e-09
158.2	9.2305e-09
158.3	1.1246e-08
158.4	1.3112e-08
158.5	1.4776e-08
158.6	1.6339e-08
158.7	1.7777e-08
158.8	1.9368e-08
158.9	2.1103e-08
159	2.2643e-08
159.1	2.4042e-08
159.2	2.5261e-08
159.3	2.6294e-08
159.4	2.7192e-08
159.5	2.7962e-08
159.6	2.8639e-08
159.7	2.9284e-08
159.8	2.9853e-08
159.9	3.0342e-08
160	3.0831e-08
160.1	3.1318e-08
160.2	3.178e-08
160.3	3.2222e-08
160.4	3.2646e-08
160.5	3.3051e-08
160.6	3.344e-08
160.7	3.3861e-08
160.8	3.3911e-08
160.9	3.3586e-08
161	3.3366e-08
161.1	3.324e-08
161.2	3.3191e-08
161.3	3.3198e-08
161.4	3.3247e-08
161.5	3.3331e-08
161.6	3.3436e-08
161.7	3.3567e-08
161.8	3.3641e-08
161.9	3.3664e-08
162	3.369e-08
162.1	3.3721e-08
162.2	3.377e-08
162.3	3.3811e-08
162.4	3.3851e-08
162.5	3.3909e-08
162.6	3.3954e-08
162.7	3.4036e-08
162.8	3.3718e-08
162.9	3.3005e-08
163	3.2414e-08
163.1	3.1931e-08
163.2	3.1538e-08
163.3	3.1215e-08
163.4	3.0932e-08
163.5	3.0681e-08
163.6	3.0455e-08
163.7	3.0377e-08
163.8	2.9393e-08
163.9	2.7478e-08
164	2.5784e-08
164.1	2.4306e-08
164.2	2.3026e-08
164.3	2.1915e-08
164.4	2.0947e-08
164.5	2.0087e-08
164.6	1.9287e-08
164.7	1.8381e-08
164.8	1.8212e-08
164.9	1.8859e-08
165	1.94e-08
165.1	1.9815e-08
165.2	2.0106e-08
165.3	2.0264e-08
165.4	2.0319e-08
165.5	2.0361e-08
165.6	2.0381e-08
165.7	2.0289e-08
165.8	2.0741e-08
165.9	2.1744e-08
166	2.257e-08
166.1	2.3224e-08
166.2	2.3782e-08
166.3	2.4287e-08
166.4	2.4708e-08
166.5	2.5039e-08
166.6	2.5362e-08
166.7	2.5666e-08
166.8	2.5851e-08
166.9	2.6017e-08
167	2.6193e-08
167.1	2.6284e-08
167.2	2.6354e-08
167.3	2.6469e-08
167.4	2.6616e-08
167.5	2.6759e-08
167.6	2.6875e-08
167.7	2.6999e-08
167.8	2.6714e-08
167.9	2.6088e-08
168	2.5593e-08
168.1	2.5188e-08
168.2	2.4854e-08
168.3	2.4572e-08
168.4	2.4302e-08
168.5	2.4039e-08
168.6	2.3796e-08
168.7	2.3713e-08
168.8	2.2688e-08
168.9	2.0697e-08
169	1.8964e-08
169.1	1.7457e-08
169.2	1.6136e-08
169.3	1.4974e-08
169.4	1.393e-08
169.5	1.2966e-08
169.6	1.2061e-08
169.7	1.1066e-08
169.8	1.0941e-08
169.9	1.1695e-08
170	1.2243e-08
170.1	1.2609e-08
170.2	1.2837e-08
170.3	1.2959e-08
170.4	1.2995e-08
170.5	1.2953e-08
170.6	1.2846e-08
170.7	1.2602e-08
170.8	1.2886e-08
170.9	1.3718e-08
171	1.439e-08
171.1	1.4917e-08
171.2	1.5346e-08
171.3	1.5715e-08
171.4	1.6049e-08
171.5	1.6382e-08
171.6	1.6706e-08
171.7	1.7036e-08
171.8	1.7253e-08
171.9	1.7346e-08
172	1.7456e-08
172.1	1.7597e-08
172.2	1.774e-08
172.3	1.7859e-08
172.4	1.7956e-08
172.5	1.8031e-08
172.6	1.8118e-08
172.7	1.8254e-08
172.8	1.8386e-08
172.9	1.8503e-08
173	1.8648e-08
173.1	1.8775e-08
173.2	1.886e-08
173.3	1.8919e-08
173.4	1.8991e-08
173.5	1.9125e-08
173.6	1.9302e-08
173.7	1.9664e-08
173.8	1.8809e-08
173.9	1.6707e-08
174	1.4884e-08
174.1	1.3311e-08
174.2	1.1926e-08
174.3	1.0677e-08
174.4	9.5523e-09
174.5	8.5364e-09
174.6	7.5505e-09
174.7	6.4777e-09
174.8	5.7095e-09
174.9	5.2769e-09
175	4.7207e-09
175.1	4.0174e-09
175.2	3.2451e-09
175.3	2.404e-09
175.4	1.4238e-09
175.5	3.1102e-10
175.6	-9.1391e-10
175.7	-2.3985e-09
175.8	-3.033e-09
175.9	-2.8483e-09
176	-3.1095e-09
176.1	-3.7534e-09
176.2	-4.7362e-09
176.3	-6.0315e-09
176.4	-7.6039e-09
176.5	-9.4586e-09
176.6	-1.1632e-08
176.7	-1.415e-08
176.8	-1.7149e-08
176.9	-2.07e-08
177	-2.4807e-08
177.1	-2.9516e-08
177.2	-3.4735e-08
177.3	-4.0279e-08
177.4	-4.5754e-08
177.5	-5.0686e-08
177.6	-5.469e-08
177.7	-5.7517e-08
177.8	-5.9095e-08
177.9	-5.9507e-08
178	-5.9046e-08
178.1	-5.7868e-08
178.2	-5.6132e-08
178.3	-5.4011e-08
178.4	-5.1609e-08
178.5	-4.9077e-08
178.6	-4.6492e-08
178.7	-4.3951e-08
178.8	-4.1467e-08
178.9	-3.9111e-08
179	-3.6823e-08
179.1	-3.46e-08
179.2	-3.2368e-08
179.3	-3.0077e-08
179.4	-2.7766e-08
179.5	-2.5365e-08
179.6	-2.2944e-08
179.7	-2.0505e-08
179.8	-1.7852e-08
179.9	-1.5035e-08
180	-1.2381e-08
180.1	-9.8709e-09
180.2	-7.4576e-09
180.3	-5.115e-09
180.4	-2.8353e-09
180.5	-6.2282e-10
180.6	1.5054e-09
180.7	3.5112e-09
180.8	5.5282e-09
180.9	7.5221e-09
181	9.3608e-09
181.1	1.1084e-08
181.2	1.2724e-08
181.3	1.4273e-08
181.4	1.5714e-08
181.5	1.7018e-08
181.6	1.8173e-08
181.7	1.9246e-08
181.8	1.9925e-08
181.9	2.0245e-08
182	2.0608e-08
182.1	2.1001e-08
182.2	2.1376e-08
182.3	2.1718e-08
182.4	2.2061e-08
182.5	2.2409e-08
182.6	2.2782e-08
182.7	2.323e-08
182.8	2.3495e-08
182.9	2.3523e-08
183	2.3575e-08
183.1	2.3698e-08
183.2	2.3843e-08
183.3	2.3982e-08
183.4	2.4161e-08
183.5	2.4328e-08
183.6	2.4456e-08
183.7	2.4653e-08
183.8	2.4755e-08
183.9	2.4691e-08
184	2.4623e-08
184.1	2.4557e-08
184.2	2.4532e-08
184.3	2.4562e-08
184.4	2.4616e-08
184.5	2.4664e-08
184.6	2.4689e-08
184.7	2.4816e-08
184.8	2.405e-08
184.9	2.2381e-08
185	2.0941e-08
185.1	1.9728e-08
185.2	1.87e-08
185.3	1.7818e-08
185.4	1.7054e-08
185.5	1.6364e-08
185.6	1.5732e-08
185.7	1.5136e-08
185.8	1.4735e-08
185.9	1.453e-08
186	1.4319e-08
186.1	1.408e-08
186.2	1.3824e-08
186.3	1.357e-08
186.4	1.3322e-08
186.5	1.3071e-08
186.6	1.2814e-08
186.7	1.2422e-08
186.8	1.2883e-08
186.9	1.4237e-08
187	1.5385e-08
187.1	1.6353e-08
187.2	1.7182e-08
187.3	1.7898e-08
187.4	1.8527e-08
187.5	1.9071e-08
187.6	1.9549e-08
187.7	1.9971e-08
187.8	2.0308e-08
187.9	2.0596e-08
188	2.0862e-08
188.1	2.109e-08
188.2	2.1296e-08
188.3	2.148e-08
188.4	2.162e-08
188.5	2.1723e-08
188.6	2.1799e-08
188.7	2.1898e-08
188.8	2.1905e-08
188.9	2.1812e-08
189	2.1756e-08
189.1	2.1734e-08
189.2	2.1745e-08
189.3	2.1739e-08
189.4	2.1723e-08
189.5	2.1693e-08
189.6	2.1641e-08
189.7	2.1733e-08
189.8	2.0888e-08
189.9	1.9085e-08
190	1.7515e-08
190.1	1.6148e-08
190.2	1.4928e-08
190.3	1.3808e-08
190.4	1.2809e-08
190.5	1.195e-08
190.6	1.1189e-08
190.7	1.0435e-08
190.8	1.0026e-08
190.9	9.9723e-09
191	9.863e-09
191.1	9.6849e-09
191.2	9.4417e-09
191.3	9.1526e-09
191.4	8.8741e-09
191.5	8.5899e-09
191.6	8.2529e-09
191.7	7.7765e-09
191.8	8.1489e-09
191.9	9.3577e-09
192	1.0333e-08
192.1	1.1162e-08
192.2	1.1888e-08
192.3	1.2493e-08
192.4	1.3e-08
192.5	1.3426e-08
192.6	1.3797e-08
192.7	1.4191e-08
192.8	1.4506e-08
192.9	1.4703e-08
193	1.4888e-08
193.1	1.5059e-08
193.2	1.5219e-08
193.3	1.5379e-08
193.4	1.5531e-08
193.5	1.5667e-08
193.6	1.5801e-08
193.7	1.594e-08
193.8	1.6151e-08
193.9	1.644e-08
194	1.6733e-08
194.1	1.7022e-08
194.2	1.7306e-08
194.3	1.7576e-08
194.4	1.7828e-08
194.5	1.8074e-08
194.6	1.8315e-08
194.7	1.87e-08
194.8	1.8147e-08
194.9	1.6619e-08
195	1.5289e-08
195.1	1.4155e-08
195.2	1.3171e-08
195.3	1.2313e-08
195.4	1.1568e-08
195.5	1.0894e-08
195.6	1.0279e-08
195.7	9.7282e-09
195.8	9.0608e-09
195.9	8.2674e-09
196	7.5301e-09
196.1	6.844e-09
196.2	6.1975e-09
196.3	5.56e-09
196.4	4.9061e-09
196.5	4.2304e-09
196.6	3.5253e-09
196.7	2.6245e-09
196.8	2.7607e-09
196.9	3.9909e-09
197	4.9882e-09
197.1	5.7747e-09
197.2	6.3961e-09
197.3	6.906e-09
197.4	7.307e-09
197.5	7.5937e-09
197.6	7.8221e-09
197.7	8.0266e-09
197.8	8.259e-09
197.9	8.5183e-09
198	8.7594e-09
198.1	8.9787e-09
198.2	9.1463e-09
198.3	9.2831e-09
198.4	9.4542e-09
198.5	9.6655e-09
198.6	9.8708e-09
198.7	1.0036e-08
198.8	1.0232e-08
198.9	1.0488e-08
199	1.0753e-08
199.1	1.1017e-08
199.2	1.1275e-08
199.3	1.1511e-08
199.4	1.1722e-08
199.5	1.198e-08
199.6	1.2273e-08
199.7	1.2528e-08
199.8	1.2685e-08
199.9	1.2818e-08
200	1.2956e-08
200.1	1.3076e-08
200.2	1.3234e-08
200.3	1.3389e-08
200.4	1.3518e-08
200.5	1.3664e-08
200.6	1.385e-08
200.7	1.4032e-08
200.8	1.4236e-08
200.9	1.446e-08
201	1.4671e-08
201.1	1.4901e-08
201.2	1.5153e-08
201.3	1.5409e-08
201.4	1.5647e-08
201.5	1.5862e-08
201.6	1.6064e-08
201.7	1.632e-08
201.8	1.6079e-08
201.9	1.5339e-08
202	1.4697e-08
202.1	1.4148e-08
202.2	1.3689e-08
202.3	1.3309e-08
202.4	1.2991e-08
202.5	1.2711e-08
202.6	1.2465e-08
202.7	1.24e-08
202.8	1.1277e-08
202.9	9.0521e-09
203	7.0685e-09
203.1	5.2885e-09
203.2	3.6577e-09
203.3	2.1344e-09
203.4	6.7059e-10
203.5	-7.6053e-10
203.6	-2.1971e-09
203.7	-3.8095e-09
203.8	-4.5287e-09
203.9	-4.3634e-09
204	-4.5081e-09
204.1	-4.9302e-09
204.2	-5.6062e-09
204.3	-6.5204e-09
204.4	-7.6571e-09
204.5	-9.0139e-09
204.6	-1.0611e-08
204.7	-1.2479e-08
204.8	-1.454e-08
204.9	-1.6802e-08
205	-1.9398e-08
205.1	-2.2341e-08
205.2	-2.5614e-08
205.3	-2.9214e-08
205.4	-3.3047e-08
205.5	-3.6948e-08
205.6	-4.0721e-08
205.7	-4.4115e-08
205.8	-4.6964e-08
205.9	-4.9108e-08
206	-5.0508e-08
206.1	-5.1207e-08
206.2	-5.1324e-08
206.3	-5.0994e-08
206.4	-5.0331e-08
206.5	-4.9444e-08
206.6	-4.8312e-08
206.7	-4.7019e-08
206.8	-4.5638e-08
206.9	-4.4289e-08
207	-4.2931e-08
207.1	-4.1547e-08
207.2	-4.0112e-08
207.3	-3.8651e-08
207.4	-3.7191e-08
207.5	-3.572e-08
207.6	-3.4238e-08
207.7	-3.2713e-08
207.8	-3.1149e-08
207.9	-2.9542e-08
208	-2.7922e-08
208.1	-2.6285e-08
208.2	-2.4621e-08
208.3	-2.2905e-08
208.4	-2.1232e-08
208.5	-1.96e-08
208.6	-1.7967e-08
208.7	-1.6344e-08
208.8	-1.4779e-08
208.9	-1.3282e-08
209	-1.1832e-08
209.1	-1.041e-08
209.2	-9.0255e-09
209.3	-7.7067e-09
209.4	-6.4681e-09
209.5	-5.2954e-09
209.6	-4.1929e-09
209.7	-3.1702e-09
209.8	-2.2133e-09
209.9	-1.3073e-09
210	-4.4135e-10
210.1	3.7766e-10
210.2	1.1576e-09
210.3	1.9096e-09
210.4	2.6209e-09
210.5	3.2964e-09
210.6	3.9319e-09
210.7	4.5177e-09
210.8	5.0776e-09
210.9	5.6202e-09
211	6.1286e-09
211.1	6.6015e-09
211.2	7.05e-09
211.3	7.4741e-09
211.4	7.8737e-09
211.5	8.2411e-09
211.6	8.5905e-09
211.7	8.9289e-09
211.8	9.2431e-09
211.9	9.5476e-09
212	9.8478e-09
212.1	1.0128e-08
212.2	1.0383e-08
212.3	1.0632e-08
212.4	1.0873e-08
212.5	1.109e-08
212.6	1.1293e-08
212.7	1.1487e-08
212.8	1.1675e-08
212.9	1.1852e-08
213	1.2005e-08
213.1	1.2144e-08
213.2	1.2269e-08
213.3	1.2362e-08
213.4	1.2431e-08
213.5	1.2489e-08
213.6	1.2542e-08
213.7	1.2607e-08
213.8	1.2683e-08
213.9	1.2776e-08
214	1.288e-08
214.1	1.2982e-08
214.2	1.3075e-08
214.3	1.3147e-08
214.4	1.318e-08
214.5	1.3171e-08
214.6	1.3173e-08
214.7	1.3211e-08
214.8	1.3267e-08
214.9	1.3342e-08
215	1.3389e-08
215.1	1.3371e-08
215.2	1.3345e-08
215.3	1.3339e-08
215.4	1.3355e-08
215.5	1.3394e-08
215.6	1.3424e-08
215.7	1.3425e-08
215.8	1.3404e-08
215.9	1.3406e-08
216	1.3424e-08
216.1	1.3427e-08
216.2	1.3397e-08
216.3	1.3347e-08
216.4	1.3332e-08
216.5	1.3317e-08
216.6	1.3266e-08
216.7	1.3253e-08
216.8	1.3246e-08
216.9	1.3175e-08
217	1.312e-08
217.1	1.311e-08
217.2	1.3078e-08
217.3	1.3005e-08
217.4	1.2943e-08
217.5	1.2932e-08
217.6	1.2923e-08
217.7	1.2888e-08
217.8	1.2836e-08
217.9	1.2752e-08
218	1.2664e-08
218.1	1.2599e-08
218.2	1.2564e-08
218.3	1.2542e-08
218.4	1.2527e-08
218.5	1.2507e-08
218.6	1.2473e-08
218.7	1.2438e-08
218.8	1.2387e-08
218.9	1.2311e-08
219	1.2233e-08
219.1	1.215e-08
219.2	1.2053e-08
219.3	1.1954e-08
219.4	1.1858e-08
219.5	1.1759e-08
219.6	1.1671e-08
219.7	1.1592e-08
219.8	1.1517e-08
219.9	1.145e-08
220	1.1382e-08
220.1	1.1321e-08
220.2	1.1264e-08
220.3	1.1204e-08
220.4	1.1145e-08
220.5	1.1086e-08
220.6	1.1021e-08
220.7	1.0954e-08
220.8	1.0888e-08
220.9	1.0814e-08
221	1.0733e-08
221.1	1.064e-08
221.2	1.0543e-08
221.3	1.0454e-08
221.4	1.0361e-08
221.5	1.025e-08
221.6	1.0132e-08
221.7	1.0031e-08
221.8	9.9422e-09
221.9	9.8671e-09
222	9.8049e-09
222.1	9.7507e-09
222.2	9.7072e-09
222.3	9.6572e-09
222.4	9.5896e-09
222.5	9.5003e-09
222.6	9.386e-09
222.7	9.2667e-09
222.8	9.1591e-09
222.9	9.0747e-09
223	9.0115e-09
223.1	8.9505e-09
223.2	8.8809e-09
223.3	8.784e-09
223.4	8.659e-09
223.5	8.5436e-09
223.6	8.4675e-09
223.7	8.415e-09
223.8	8.3501e-09
223.9	8.2483e-09
224	8.1241e-09
224.1	8.0076e-09
224.2	7.8904e-09
224.3	7.7664e-09
224.4	7.6689e-09
224.5	7.6157e-09
224.6	7.5619e-09
224.7	7.4681e-09
224.8	7.3644e-09
224.9	7.2958e-09
225	7.2282e-09
225.1	7.1134e-09
225.2	7.0095e-09
225.3	6.9528e-09
225.4	6.874e-09
225.5	6.7642e-09
225.6	6.6724e-09
225.7	6.6082e-09
225.8	6.5433e-09
225.9	6.4519e-09
226	6.3488e-09
226.1	6.2344e-09
226.2	6.1058e-09
226.3	5.9908e-09
226.4	5.9077e-09
226.5	5.8426e-09
226.6	5.7764e-09
226.7	5.7104e-09
226.8	5.6505e-09
226.9	5.593e-09
227	5.5315e-09
227.1	5.4605e-09
227.2	5.3854e-09
227.3	5.2997e-09
227.4	5.2045e-09
227.5	5.1108e-09
227.6	5.0196e-09
227.7	4.9236e-09
227.8	4.8298e-09
227.9	4.7345e-09
228	4.6395e-09
228.1	4.5417e-09
228.2	4.4402e-09
228.3	4.3536e-09
228.4	4.2714e-09
228.5	4.1874e-09
228.6	4.0983e-09
228.7	4.0129e-09
228.8	3.9348e-09
228.9	3.8636e-09
229	3.7941e-09
229.1	3.7256e-09
229.2	3.6624e-09
229.3	3.5895e-09
229.4	3.5075e-09
229.5	3.4351e-09
229.6	3.3692e-09
229.7	3.2833e-09
229.8	3.178e-09
229.9	3.0433e-09
230	2.8866e-09
230.1	2.7393e-09
230.2	2.6007e-09
230.3	2.4725e-09
230.4	2.3642e-09
230.5	2.2648e-09
230.6	2.1626e-09
230.7	2.0594e-09
230.8	1.9274e-09
230.9	1.7587e-09
231	1.5649e-09
231.1	1.3754e-09
231.2	1.2124e-09
231.3	1.0639e-09
231.4	9.0772e-10
231.5	7.0761e-10
231.6	4.5723e-10
231.7	1.9007e-10
231.8	-6.0934e-11
231.9	-2.9155e-10
232	-5.3184e-10
232.1	-8.3764e-10
232.2	-1.2043e-09
232.3	-1.5699e-09
232.4	-1.9359e-09
232.5	-2.3224e-09
232.6	-2.7462e-09
232.7	-3.2153e-09
232.8	-3.7284e-09
232.9	-4.257e-09
233	-4.8057e-09
233.1	-5.4485e-09
233.2	-6.1565e-09
233.3	-6.8851e-09
233.4	-7.6982e-09
233.5	-8.6271e-09
233.6	-9.6076e-09
233.7	-1.0656e-08
233.8	-1.1837e-08
233.9	-1.3164e-08
234	-1.4608e-08
234.1	-1.6144e-08
234.2	-1.779e-08
234.3	-1.9553e-08
234.4	-2.145e-08
234.5	-2.348e-08
234.6	-2.5592e-08
234.7	-2.7733e-08
234.8	-2.9838e-08
234.9	-3.1802e-08
235	-3.3565e-08
235.1	-3.5063e-08
235.2	-3.6254e-08
235.3	-3.7126e-08
235.4	-3.7689e-08
235.5	-3.797e-08
235.6	-3.801e-08
235.7	-3.7862e-08
235.8	-3.7557e-08
235.9	-3.7139e-08
236	-3.6635e-08
236.1	-3.6088e-08
236.2	-3.5487e-08
236.3	-3.4861e-08
236.4	-3.4212e-08
236.5	-3.3558e-08
236.6	-3.2874e-08
236.7	-3.2162e-08
236.8	-3.142e-08
236.9	-3.064e-08
237	-2.9818e-08
237.1	-2.895e-08
237.2	-2.8048e-08
237.3	-2.7109e-08
237.4	-2.6138e-08
237.5	-2.5124e-08
237.6	-2.4086e-08
237.7	-2.3013e-08
237.8	-2.1948e-08
237.9	-2.0891e-08
238	-1.9843e-08
238.1	-1.8808e-08
238.2	-1.7772e-08
238.3	-1.6724e-08
238.4	-1.567e-08
238.5	-1.4609e-08
238.6	-1.3553e-08
238.7	-1.2509e-08
238.8	-1.1497e-08
238.9	-1.0535e-08
239	-9.6323e-09
239.1	-8.767e-09
239.2	-7.9185e-09
239.3	-7.0793e-09
239.4	-6.2474e-09
239.5	-5.4454e-09
239.6	-4.6909e-09
239.7	-4.0026e-09
239.8	-3.3553e-09
239.9	-2.7091e-09
240	-2.0551e-09
240.1	-1.4237e-09
240.2	-8.4179e-10
240.3	-3.2901e-10
240.4	1.6604e-10
240.5	6.9203e-10
240.6	1.2148e-09
240.7	1.7084e-09
240.8	2.1757e-09
240.9	2.6312e-09
241	3.0676e-09
241.1	3.4751e-09
241.2	3.8469e-09
241.3	4.1664e-09
241.4	4.4849e-09
241.5	4.8307e-09
241.6	5.1361e-09
241.7	5.4146e-09
241.8	5.7051e-09
241.9	5.9851e-09
242	6.2311e-09
242.1	6.4636e-09
242.2	6.7136e-09
242.3	6.9572e-09
242.4	7.167e-09
242.5	7.34e-09
242.6	7.4965e-09
242.7	7.6681e-09
242.8	7.8552e-09
242.9	8.0474e-09
243	8.2302e-09
243.1	8.3821e-09
243.2	8.5099e-09
243.3	8.6223e-09
243.4	8.7223e-09
243.5	8.8046e-09
243.6	8.8744e-09
243.7	8.9321e-09
243.8	8.9894e-09
243.9	9.0621e-09
244	9.1322e-09
244.1	9.1999e-09
244.2	9.2808e-09
244.3	9.3741e-09
244.4	9.4581e-09
244.5	9.5422e-09
244.6	9.6221e-09
244.7	9.6882e-09
244.8	9.7474e-09
244.9	9.8082e-09
245	9.8715e-09
245.1	9.9172e-09
245.2	9.9553e-09
245.3	9.998e-09
245.4	1.004e-08
245.5	1.0067e-08
245.6	1.0088e-08
245.7	1.0107e-08
245.8	1.0119e-08
245.9	1.0137e-08
246	1.0142e-08
246.1	1.0126e-08
246.2	1.01e-08
246.3	1.0059e-08
246.4	1.0011e-08
246.5	9.9707e-09
246.6	9.9254e-09
246.7	9.8787e-09
246.8	9.8458e-09
246.9	9.8154e-09
247	9.7963e-09
247.1	9.8038e-09
247.2	9.8178e-09
247.3	9.8297e-09
247.4	9.8278e-09
247.5	9.7938e-09
247.6	9.733e-09
247.7	9.6606e-09
247.8	9.6084e-09
247.9	9.5923e-09
248	9.596e-09
248.1	9.5942e-09
248.2	9.5702e-09
248.3	9.506e-09
248.4	9.4329e-09
248.5	9.3955e-09
248.6	9.3891e-09
248.7	9.3825e-09
248.8	9.3331e-09
248.9	9.245e-09
249	9.1617e-09
249.1	9.0976e-09
249.2	9.0349e-09
249.3	8.9559e-09
249.4	8.882e-09
249.5	8.8427e-09
249.6	8.8226e-09
249.7	8.7686e-09
249.8	8.7106e-09
249.9	8.7097e-09
250	8.6903e-09
250.1	8.6364e-09
250.2	8.6017e-09
250.3	8.5653e-09
250.4	8.498e-09
250.5	8.4336e-09
250.6	8.4031e-09
250.7	8.3905e-09
250.8	8.3543e-09
250.9	8.2654e-09
251	8.1555e-09
251.1	8.063e-09
251.2	7.99e-09
251.3	7.9368e-09
251.4	7.8991e-09
251.5	7.8617e-09
251.6	7.8165e-09
251.7	7.7509e-09
251.8	7.7004e-09
251.9	7.6723e-09
252	7.634e-09
252.1	7.5803e-09
252.2	7.5038e-09
252.3	7.4316e-09
252.4	7.3554e-09
252.5	7.2766e-09
252.6	7.2144e-09
252.7	7.1628e-09
252.8	7.0696e-09
252.9	6.9364e-09
253	6.813e-09
253.1	6.6952e-09
253.2	6.5873e-09
253.3	6.4804e-09
253.4	6.3867e-09
253.5	6.2965e-09
253.6	6.186e-09
253.7	6.0524e-09
253.8	6.088e-09
253.9	6.2952e-09
254	6.4645e-09
254.1	6.607e-09
254.2	6.7209e-09
254.3	6.7938e-09
254.4	6.8485e-09
254.5	6.8942e-09
254.6	6.9354e-09
254.7	6.9536e-09
254.8	7.1447e-09
254.9	7.5102e-09
255	7.833e-09
255.1	8.128e-09
255.2	8.4064e-09
255.3	8.6647e-09
255.4	8.8979e-09
255.5	9.1041e-09
255.6	9.2691e-09
255.7	9.4043e-09
255.8	9.4921e-09
255.9	9.5537e-09
256	9.6426e-09
256.1	9.7476e-09
256.2	9.8626e-09
256.3	9.9799e-09
256.4	1.0068e-08
256.5	1.0127e-08
256.6	1.0181e-08
256.7	1.0243e-08
256.8	1.0351e-08
256.9	1.0499e-08
257	1.0635e-08
257.1	1.0729e-08
257.2	1.0797e-08
257.3	1.0873e-08
257.4	1.0966e-08
257.5	1.1059e-08
257.6	1.1142e-08
257.7	1.121e-08
257.8	1.1259e-08
257.9	1.1321e-08
258	1.1405e-08
258.1	1.1461e-08
258.2	1.1515e-08
258.3	1.1598e-08
258.4	1.1654e-08
258.5	1.1708e-08
258.6	1.1788e-08
258.7	1.1852e-08
258.8	1.1901e-08
258.9	1.1952e-08
259	1.2027e-08
259.1	1.2117e-08
259.2	1.2191e-08
259.3	1.2234e-08
259.4	1.2254e-08
259.5	1.2298e-08
259.6	1.2367e-08
259.7	1.2443e-08
259.8	1.2515e-08
259.9	1.2589e-08
260	1.2654e-08
260.1	1.2699e-08
260.2	1.274e-08
260.3	1.2768e-08
260.4	1.2772e-08
260.5	1.2778e-08
260.6	1.2795e-08
260.7	1.2819e-08
260.8	1.2856e-08
260.9	1.2915e-08
261	1.2981e-08
261.1	1.3035e-08
261.2	1.3092e-08
261.3	1.3162e-08
261.4	1.3235e-08
261.5	1.3298e-08
261.6	1.3364e-08
261.7	1.3433e-08
261.8	1.349e-08
261.9	1.3542e-08
262	1.3601e-08
262.1	1.3661e-08
262.2	1.3715e-08
262.3	1.3768e-08
262.4	1.3821e-08
262.5	1.387e-08
262.6	1.3907e-08
262.7	1.3948e-08
262.8	1.3997e-08
262.9	1.4034e-08
263	1.4066e-08
263.1	1.4084e-08
263.2	1.4084e-08
263.3	1.4083e-08
263.4	1.4073e-08
263.5	1.4062e-08
263.6	1.4063e-08
263.7	1.407e-08
263.8	1.4098e-08
263.9	1.4156e-08
264	1.4215e-08
264.1	1.4274e-08
264.2	1.4335e-08
264.3	1.4379e-08
264.4	1.4393e-08
264.5	1.4387e-08
264.6	1.4387e-08
264.7	1.4405e-08
264.8	1.4444e-08
264.9	1.4503e-08
265	1.456e-08
265.1	1.4577e-08
265.2	1.4568e-08
265.3	1.4568e-08
265.4	1.4597e-08
265.5	1.4648e-08
265.6	1.4707e-08
265.7	1.4765e-08
265.8	1.4808e-08
265.9	1.4852e-08
266	1.4897e-08
266.1	1.492e-08
266.2	1.4908e-08
266.3	1.4924e-08
266.4	1.4971e-08
266.5	1.4981e-08
266.6	1.4981e-08
266.7	1.5014e-08
266.8	1.5034e-08
266.9	1.5033e-08
267	1.5063e-08
267.1	1.5103e-08
267.2	1.5106e-08
267.3	1.5099e-08
267.4	1.5129e-08
267.5	1.5172e-08
267.6	1.5198e-08
267.7	1.5203e-08
267.8	1.5195e-08
267.9	1.5186e-08
268	1.5201e-08
268.1	1.5246e-08
268.2	1.5297e-08
268.3	1.5328e-08
268.4	1.5349e-08
268.5	1.5368e-08
268.6	1.5373e-08
268.7	1.5362e-08
268.8	1.5347e-08
268.9	1.533e-08
269	1.5318e-08
269.1	1.5309e-08
269.2	1.5304e-08
269.3	1.5326e-08
269.4	1.5361e-08
269.5	1.5399e-08
269.6	1.544e-08
269.7	1.5468e-08
269.8	1.5498e-08
269.9	1.5532e-08
270	1.5561e-08
270.1	1.5586e-08
270.2	1.5616e-08
270.3	1.5642e-08
270.4	1.5662e-08
270.5	1.5672e-08
270.6	1.5682e-08
270.7	1.5705e-08
270.8	1.5733e-08
270.9	1.5757e-08
271	1.5784e-08
271.1	1.5811e-08
271.2	1.5829e-08
271.3	1.5856e-08
271.4	1.5886e-08
271.5	1.5899e-08
271.6	1.5914e-08
271.7	1.5928e-08
271.8	1.593e-08
271.9	1.592e-08
272	1.5889e-08
272.1	1.5857e-08
272.2	1.5836e-08
272.3	1.5823e-08
272.4	1.5829e-08
272.5	1.5855e-08
272.6	1.5883e-08
272.7	1.5931e-08
272.8	1.5977e-08
272.9	1.6e-08
273	1.5997e-08
273.1	1.5972e-08
273.2	1.5953e-08
273.3	1.5961e-08
273.4	1.5991e-08
273.5	1.6029e-08
273.6	1.6063e-08
273.7	1.6062e-08
273.8	1.6041e-08
273.9	1.602e-08
274	1.6016e-08
274.1	1.6039e-08
274.2	1.6069e-08
274.3	1.6082e-08
274.4	1.6068e-08
274.5	1.6058e-08
274.6	1.6079e-08
274.7	1.6107e-08
274.8	1.6102e-08
274.9	1.611e-08
275	1.6141e-08
275.1	1.6127e-08
275.2	1.6125e-08
275.3	1.6161e-08
275.4	1.6167e-08
275.5	1.6153e-08
275.6	1.6164e-08
275.7	1.6197e-08
275.8	1.6221e-08
275.9	1.6217e-08
276	1.6199e-08
276.1	1.6193e-08
276.2	1.6206e-08
276.3	1.6244e-08
276.4	1.6278e-08
276.5	1.6286e-08
276.6	1.6284e-08
276.7	1.6278e-08
276.8	1.6258e-08
276.9	1.6238e-08
277	1.6222e-08
277.1	1.6202e-08
277.2	1.6203e-08
277.3	1.6227e-08
277.4	1.6261e-08
277.5	1.6295e-08
277.6	1.6329e-08
277.7	1.6367e-08
277.8	1.6399e-08
277.9	1.6428e-08
278	1.6451e-08
278.1	1.6459e-08
278.2	1.6462e-08
278.3	1.6472e-08
278.4	1.6483e-08
278.5	1.6493e-08
278.6	1.6498e-08
278.7	1.6499e-08
278.8	1.651e-08
278.9	1.6518e-08
279	1.652e-08
279.1	1.6529e-08
279.2	1.6547e-08
279.3	1.6558e-08
279.4	1.6562e-08
279.5	1.6577e-08
279.6	1.6599e-08
279.7	1.6626e-08
279.8	1.6664e-08
279.9	1.6706e-08
280	1.6738e-08
280.1	1.6769e-08
280.2	1.6791e-08
280.3	1.6808e-08
280.4	1.6821e-08
280.5	1.6801e-08
280.6	1.6772e-08
280.7	1.6754e-08
280.8	1.6738e-08
280.9	1.6744e-08
281	1.6771e-08
281.1	1.6809e-08
281.2	1.6853e-08
281.3	1.6903e-08
281.4	1.6926e-08
281.5	1.6909e-08
281.6	1.6889e-08
281.7	1.6893e-08
281.8	1.6923e-08
281.9	1.697e-08
282	1.7019e-08
282.1	1.7036e-08
282.2	1.702e-08
282.3	1.6995e-08
282.4	1.6981e-08
282.5	1.6975e-08
282.6	1.6969e-08
282.7	1.6983e-08
282.8	1.7024e-08
282.9	1.7071e-08
283	1.7084e-08
283.1	1.7078e-08
283.2	1.71e-08
283.3	1.7122e-08
283.4	1.7137e-08
283.5	1.7176e-08
283.6	1.7206e-08
283.7	1.7196e-08
283.8	1.7193e-08
283.9	1.7231e-08
284	1.7271e-08
284.1	1.7288e-08
284.2	1.7284e-08
284.3	1.7269e-08
284.4	1.7281e-08
284.5	1.7316e-08
284.6	1.7348e-08
284.7	1.7367e-08
284.8	1.7378e-08
284.9	1.7378e-08
285	1.7368e-08
285.1	1.7353e-08
285.2	1.734e-08
285.3	1.7343e-08
285.4	1.7364e-08
285.5	1.739e-08
285.6	1.7429e-08
285.7	1.747e-08
285.8	1.7493e-08
285.9	1.751e-08
286	1.753e-08
286.1	1.7546e-08
286.2	1.7555e-08
286.3	1.7568e-08
286.4	1.7575e-08
286.5	1.7567e-08
286.6	1.755e-08
286.7	1.7546e-08
286.8	1.7552e-08
286.9	1.7545e-08
287	1.7534e-08
287.1	1.753e-08
287.2	1.7526e-08
287.3	1.7518e-08
287.4	1.752e-08
287.5	1.7527e-08
287.6	1.7531e-08
287.7	1.7537e-08
287.8	1.755e-08
287.9	1.7559e-08
288	1.7571e-08
288.1	1.7603e-08
288.2	1.7638e-08
288.3	1.7671e-08
288.4	1.7706e-08
288.5	1.774e-08
288.6	1.7768e-08
288.7	1.7785e-08
288.8	1.7792e-08
288.9	1.7779e-08
289	1.775e-08
289.1	1.7723e-08
289.2	1.7713e-08
289.3	1.7721e-08
289.4	1.7737e-08
289.5	1.7769e-08
289.6	1.7805e-08
289.7	1.7829e-08
289.8	1.7827e-08
289.9	1.7802e-08
290	1.7786e-08
290.1	1.7801e-08
290.2	1.7833e-08
290.3	1.7863e-08
290.4	1.7869e-08
290.5	1.7852e-08
290.6	1.783e-08
290.7	1.7813e-08
290.8	1.7811e-08
290.9	1.7807e-08
291	1.7793e-08
291.1	1.7781e-08
291.2	1.7793e-08
291.3	1.7828e-08
291.4	1.7838e-08
291.5	1.7836e-08
291.6	1.7861e-08
291.7	1.7866e-08
291.8	1.7857e-08
291.9	1.7885e-08
292	1.7912e-08
292.1	1.7893e-08
292.2	1.7876e-08
292.3	1.7898e-08
292.4	1.7927e-08
292.5	1.7934e-08
292.6	1.7921e-08
292.7	1.7897e-08
292.8	1.7889e-08
292.9	1.7907e-08
293	1.7936e-08
293.1	1.7964e-08
293.2	1.798e-08
293.3	1.7983e-08
293.4	1.7973e-08
293.5	1.7953e-08
293.6	1.792e-08
293.7	1.7889e-08
293.8	1.7873e-08
293.9	1.7873e-08
294	1.7882e-08
294.1	1.7899e-08
294.2	1.7924e-08
294.3	1.7952e-08
294.4	1.7976e-08
294.5	1.8e-08
294.6	1.8026e-08
294.7	1.8042e-08
294.8	1.8055e-08
294.9	1.8068e-08
295	1.8083e-08
295.1	1.8086e-08
295.2	1.8089e-08
295.3	1.8107e-08
295.4	1.8125e-08
295.5	1.8136e-08
295.6	1.8148e-08
295.7	1.8156e-08
295.8	1.8157e-08
295.9	1.8168e-08
296	1.8177e-08
296.1	1.8182e-08
296.2	1.8188e-08
296.3	1.8206e-08
296.4	1.8231e-08
296.5	1.8238e-08
296.6	1.8235e-08
296.7	1.8231e-08
296.8	1.8217e-08
296.9	1.8182e-08
297	1.8143e-08
297.1	1.8107e-08
297.2	1.8079e-08
297.3	1.806e-08
297.4	1.8061e-08
297.5	1.8082e-08
297.6	1.811e-08
297.7	1.8139e-08
297.8	1.8157e-08
297.9	1.8148e-08
298	1.8119e-08
298.1	1.8096e-08
298.2	1.8096e-08
298.3	1.8114e-08
298.4	1.8147e-08
298.5	1.817e-08
298.6	1.8155e-08
298.7	1.8121e-08
298.8	1.8103e-08
298.9	1.8106e-08
299	1.8126e-08
299.1	1.815e-08
299.2	1.8166e-08
299.3	1.816e-08
299.4	1.8136e-08
299.5	1.8105e-08
299.6	1.8101e-08
299.7	1.8129e-08
299.8	1.8128e-08
299.9	1.8131e-08
300	1.8161e-08
300.1	1.8153e-08
300.2	1.8142e-08
300.3	1.8168e-08
300.4	1.8187e-08
300.5	1.8173e-08
300.6	1.8171e-08
300.7	1.8202e-08
300.8	1.8212e-08
300.9	1.8186e-08
301	1.8147e-08
301.1	1.8116e-08
301.2	1.8103e-08
301.3	1.8119e-08
301.4	1.8144e-08
301.5	1.8161e-08
301.6	1.8165e-08
301.7	1.816e-08
301.8	1.8163e-08
301.9	1.8169e-08
302	1.8169e-08
302.1	1.8176e-08
302.2	1.8189e-08
302.3	1.8213e-08
302.4	1.8261e-08
302.5	1.8315e-08
302.6	1.8363e-08
302.7	1.8407e-08
302.8	1.8414e-08
302.9	1.8378e-08
303	1.834e-08
303.1	1.8318e-08
303.2	1.8305e-08
303.3	1.8285e-08
303.4	1.8266e-08
303.5	1.8244e-08
303.6	1.8223e-08
303.7	1.8181e-08
303.8	1.8297e-08
303.9	1.8577e-08
304	1.8822e-08
304.1	1.9032e-08
304.2	1.9222e-08
304.3	1.9396e-08
304.4	1.956e-08
304.5	1.9723e-08
304.6	1.9879e-08
304.7	2.0009e-08
304.8	2.0266e-08
304.9	2.0665e-08
305	2.1029e-08
305.1	2.1351e-08
305.2	2.1654e-08
305.3	2.1942e-08
305.4	2.2198e-08
305.5	2.2417e-08
305.6	2.2602e-08
305.7	2.2766e-08
305.8	2.2893e-08
305.9	2.2998e-08
306	2.3127e-08
306.1	2.328e-08
306.2	2.3441e-08
306.3	2.3588e-08
306.4	2.3725e-08
306.5	2.3829e-08
306.6	2.3907e-08
306.7	2.4009e-08
306.8	2.4149e-08
306.9	2.4324e-08
307	2.4504e-08
307.1	2.4663e-08
307.2	2.4793e-08
307.3	2.4904e-08
307.4	2.5009e-08
307.5	2.5106e-08
307.6	2.5205e-08
307.7	2.5316e-08
307.8	2.5442e-08
307.9	2.5583e-08
308	2.5709e-08
308.1	2.5795e-08
308.2	2.5895e-08
308.3	2.6016e-08
308.4	2.6111e-08
308.5	2.6228e-08
308.6	2.6362e-08
308.7	2.6455e-08
308.8	2.6535e-08
308.9	2.6648e-08
309	2.6789e-08
309.1	2.6919e-08
309.2	2.7023e-08
309.3	2.7107e-08
309.4	2.718e-08
309.5	2.7273e-08
309.6	2.7403e-08
309.7	2.7542e-08
309.8	2.7661e-08
309.9	2.7772e-08
310	2.7874e-08
310.1	2.795e-08
310.2	2.8013e-08
310.3	2.8071e-08
310.4	2.8129e-08
310.5	2.8201e-08
310.6	2.8287e-08
310.7	2.8376e-08
310.8	2.8472e-08
310.9	2.8576e-08
311	2.8686e-08
311.1	2.8809e-08
311.2	2.8931e-08
311.3	2.9052e-08
311.4	2.917e-08
311.5	2.9283e-08
311.6	2.9392e-08
311.7	2.9502e-08
311.8	2.9609e-08
311.9	2.9711e-08
312	2.9815e-08
312.1	2.9917e-08
312.2	3.0016e-08
312.3	3.0114e-08
312.4	3.0207e-08
312.5	3.0303e-08
312.6	3.0396e-08
312.7	3.0488e-08
312.8	3.0581e-08
312.9	3.0658e-08
313	3.0727e-08
313.1	3.0795e-08
313.2	3.085e-08
313.3	3.09e-08
313.4	3.0953e-08
313.5	3.0999e-08
313.6	3.1055e-08
313.7	3.1126e-08
313.8	3.1212e-08
313.9	3.1314e-08
314	3.1419e-08
314.1	3.1521e-08
314.2	3.1623e-08
314.3	3.1711e-08
314.4	3.1766e-08
314.5	3.1803e-08
314.6	3.1857e-08
314.7	3.1932e-08
314.8	3.2028e-08
314.9	3.2132e-08
315	3.222e-08
315.1	3.2277e-08
315.2	3.2318e-08
315.3	3.2394e-08
315.4	3.2499e-08
315.5	3.2604e-08
315.6	3.2699e-08
315.7	3.2781e-08
315.8	3.2844e-08
315.9	3.2899e-08
316	3.2985e-08
316.1	3.309e-08
316.2	3.3174e-08
316.3	3.3228e-08
316.4	3.3295e-08
316.5	3.338e-08
316.6	3.3432e-08
316.7	3.3506e-08
316.8	3.3603e-08
316.9	3.3652e-08
317	3.3709e-08
317.1	3.3803e-08
317.2	3.3888e-08
317.3	3.3938e-08
317.4	3.3972e-08
317.5	3.4047e-08
317.6	3.4151e-08
317.7	3.4246e-08
317.8	3.4327e-08
317.9	3.4397e-08
318	3.4446e-08
318.1	3.4484e-08
318.2	3.4532e-08
318.3	3.4605e-08
318.4	3.4699e-08
318.5	3.4801e-08
318.6	3.4902e-08
318.7	3.4992e-08
318.8	3.5083e-08
318.9	3.5167e-08
319	3.5236e-08
319.1	3.5296e-08
319.2	3.5348e-08
319.3	3.5403e-08
319.4	3.5452e-08
319.5	3.5492e-08
319.6	3.5535e-08
319.7	3.5576e-08
319.8	3.5621e-08
319.9	3.5676e-08
320	3.5733e-08
320.1	3.5787e-08
320.2	3.5844e-08
320.3	3.5903e-08
320.4	3.5967e-08
320.5	3.603e-08
320.6	3.6088e-08
320.7	3.6155e-08
320.8	3.6225e-08
320.9	3.6281e-08
321	3.6332e-08
321.1	3.6386e-08
321.2	3.6438e-08
321.3	3.6496e-08
321.4	3.656e-08
321.5	3.6627e-08
321.6	3.6704e-08
321.7	3.6785e-08
321.8	3.6872e-08
321.9	3.6974e-08
322	3.7074e-08
322.1	3.718e-08
322.2	3.7294e-08
322.3	3.7395e-08
322.4	3.7484e-08
322.5	3.7554e-08
322.6	3.7592e-08
322.7	3.7632e-08
322.8	3.7698e-08
322.9	3.7781e-08
323	3.7871e-08
323.1	3.7973e-08
323.2	3.8071e-08
323.3	3.8138e-08
323.4	3.8186e-08
323.5	3.824e-08
323.6	3.8323e-08
323.7	3.8424e-08
323.8	3.8522e-08
323.9	3.8603e-08
324	3.8671e-08
324.1	3.8734e-08
324.2	3.8801e-08
324.3	3.8879e-08
324.4	3.8971e-08
324.5	3.9067e-08
324.6	3.9146e-08
324.7	3.92e-08
324.8	3.9278e-08
324.9	3.9383e-08
325	3.9458e-08
325.1	3.9543e-08
325.2	3.9639e-08
325.3	3.9704e-08
325.4	3.9774e-08
325.5	3.988e-08
325.6	3.999e-08
325.7	4.0059e-08
325.8	4.0108e-08
325.9	4.0195e-08
326	4.0306e-08
326.1	4.0413e-08
326.2	4.0513e-08
326.3	4.0592e-08
326.4	4.0654e-08
326.5	4.0704e-08
326.6	4.0758e-08
326.7	4.0841e-08
326.8	4.0945e-08
326.9	4.1058e-08
327	4.1175e-08
327.1	4.1293e-08
327.2	4.1401e-08
327.3	4.1492e-08
327.4	4.1582e-08
327.5	4.1671e-08
327.6	4.1745e-08
327.7	4.1815e-08
327.8	4.1881e-08
327.9	4.1938e-08
328	4.1996e-08
328.1	4.2055e-08
328.2	4.2121e-08
328.3	4.2187e-08
328.4	4.226e-08
328.5	4.2337e-08
328.6	4.2417e-08
328.7	4.251e-08
328.8	4.2599e-08
328.9	4.269e-08
329	4.2779e-08
329.1	4.2868e-08
329.2	4.2955e-08
329.3	4.3038e-08
329.4	4.312e-08
329.5	4.3192e-08
329.6	4.3263e-08
329.7	4.3345e-08
329.8	4.3428e-08
329.9	4.3516e-08
330	4.3617e-08
330.1	4.3717e-08
330.2	4.3827e-08
330.3	4.3954e-08
330.4	4.4082e-08
330.5	4.4216e-08
330.6	4.4351e-08
330.7	4.447e-08
330.8	4.4568e-08
330.9	4.4643e-08
331	4.4699e-08
331.1	4.4762e-08
331.2	4.4846e-08
331.3	4.4952e-08
331.4	4.5077e-08
331.5	4.5202e-08
331.6	4.5312e-08
331.7	4.5382e-08
331.8	4.5433e-08
331.9	4.55e-08
332	4.5593e-08
332.1	4.5707e-08
332.2	4.5823e-08
332.3	4.5915e-08
332.4	4.5995e-08
332.5	4.6077e-08
332.6	4.6172e-08
332.7	4.6281e-08
332.8	4.6381e-08
332.9	4.6447e-08
333	4.6499e-08
333.1	4.659e-08
333.2	4.6681e-08
333.3	4.6748e-08
333.4	4.683e-08
333.5	4.6897e-08
333.6	4.6955e-08
333.7	4.7049e-08
333.8	4.7152e-08
333.9	4.722e-08
334	4.7266e-08
334.1	4.7341e-08
334.2	4.745e-08
334.3	4.7548e-08
334.4	4.7629e-08
334.5	4.769e-08
334.6	4.7732e-08
334.7	4.7783e-08
334.8	4.7862e-08
334.9	4.7965e-08
335	4.8076e-08
335.1	4.8182e-08
335.2	4.8276e-08
335.3	4.8354e-08
335.4	4.8415e-08
335.5	4.8459e-08
335.6	4.8495e-08
335.7	4.8534e-08
335.8	4.8575e-08
335.9	4.8626e-08
336	4.8682e-08
336.1	4.8746e-08
336.2	4.8822e-08
336.3	4.8906e-08
336.4	4.8996e-08
336.5	4.9088e-08
336.6	4.9183e-08
336.7	4.9271e-08
336.8	4.936e-08
336.9	4.9448e-08
337	4.9528e-08
337.1	4.9616e-08
337.2	4.9707e-08
337.3	4.9784e-08
337.4	4.9857e-08
337.5	4.993e-08
337.6	4.9999e-08
337.7	5.0069e-08
337.8	5.0145e-08
337.9	5.0224e-08
338	5.0294e-08
338.1	5.036e-08
338.2	5.0432e-08
338.3	5.0493e-08
338.4	5.0537e-08
338.5	5.0573e-08
338.6	5.0599e-08
338.7	5.0615e-08
338.8	5.0628e-08
338.9	5.0644e-08
339	5.0671e-08
339.1	5.0711e-08
339.2	5.0773e-08
339.3	5.0852e-08
339.4	5.0933e-08
339.5	5.1009e-08
339.6	5.1069e-08
339.7	5.1106e-08
339.8	5.1123e-08
339.9	5.1149e-08
340	5.12e-08
340.1	5.1277e-08
340.2	5.1362e-08
340.3	5.1423e-08
340.4	5.1453e-08
340.5	5.1468e-08
340.6	5.1494e-08
340.7	5.1546e-08
340.8	5.16e-08
340.9	5.165e-08
341	5.1679e-08
341.1	5.1696e-08
341.2	5.1742e-08
341.3	5.1826e-08
341.4	5.1897e-08
341.5	5.1933e-08
341.6	5.1989e-08
341.7	5.2053e-08
341.8	5.2094e-08
341.9	5.2158e-08
342	5.2232e-08
342.1	5.2267e-08
342.2	5.2311e-08
342.3	5.2393e-08
342.4	5.247e-08
342.5	5.2524e-08
342.6	5.2554e-08
342.7	5.2567e-08
342.8	5.2615e-08
342.9	5.2705e-08
343	5.2795e-08
343.1	5.2868e-08
343.2	5.2925e-08
343.3	5.2969e-08
343.4	5.3001e-08
343.5	5.3021e-08
343.6	5.3042e-08
343.7	5.3077e-08
343.8	5.3127e-08
343.9	5.3202e-08
344	5.3285e-08
344.1	5.3366e-08
344.2	5.3452e-08
344.3	5.3545e-08
344.4	5.3632e-08
344.5	5.3702e-08
344.6	5.3769e-08
344.7	5.3834e-08
344.8	5.3895e-08
344.9	5.3941e-08
345	5.3984e-08
345.1	5.4028e-08
345.2	5.4066e-08
345.3	5.4112e-08
345.4	5.416e-08
345.5	5.4207e-08
345.6	5.4252e-08
345.7	5.429e-08
345.8	5.433e-08
345.9	5.4377e-08
346	5.4428e-08
346.1	5.4485e-08
346.2	5.455e-08
346.3	5.4617e-08
346.4	5.4685e-08
346.5	5.4764e-08
346.6	5.4843e-08
346.7	5.4922e-08
346.8	5.5011e-08
346.9	5.5098e-08
347	5.5183e-08
347.1	5.527e-08
347.2	5.5339e-08
347.3	5.538e-08
347.4	5.5403e-08
347.5	5.5407e-08
347.6	5.5426e-08
347.7	5.5484e-08
347.8	5.5551e-08
347.9	5.5639e-08
348	5.5741e-08
348.1	5.5825e-08
348.2	5.5878e-08
348.3	5.5893e-08
348.4	5.5904e-08
348.5	5.5961e-08
348.6	5.6052e-08
348.7	5.6148e-08
348.8	5.6238e-08
348.9	5.6284e-08
349	5.6303e-08
349.1	5.6333e-08
349.2	5.6366e-08
349.3	5.6404e-08
349.4	5.6473e-08
349.5	5.6577e-08
349.6	5.6679e-08
349.7	5.6721e-08
349.8	5.6763e-08
349.9	5.6836e-08
350	5.6885e-08
350.1	5.6949e-08
350.2	5.7029e-08
350.3	5.7073e-08
350.4	5.7098e-08
350.5	5.7164e-08
350.6	5.7247e-08
350.7	5.7308e-08
350.8	5.7354e-08
350.9	5.7408e-08
351	5.7496e-08
351.1	5.7601e-08
351.2	5.7704e-08
351.3	5.7793e-08
351.4	5.7869e-08
351.5	5.7921e-08
351.6	5.7958e-08
351.7	5.8003e-08
351.8	5.8048e-08
351.9	5.8099e-08
352	5.8162e-08
352.1	5.8233e-08
352.2	5.8308e-08
352.3	5.8378e-08
352.4	5.8431e-08
352.5	5.8465e-08
352.6	5.8491e-08
352.7	5.8512e-08
352.8	5.8576e-08
352.9	5.8673e-08
353	5.8748e-08
353.1	5.8806e-08
353.2	5.8865e-08
353.3	5.8922e-08
353.4	5.898e-08
353.5	5.9043e-08
353.6	5.9107e-08
353.7	5.9189e-08
353.8	5.9097e-08
353.9	5.8819e-08
354	5.8554e-08
354.1	5.8306e-08
354.2	5.8077e-08
354.3	5.7851e-08
354.4	5.7631e-08
354.5	5.7421e-08
354.6	5.722e-08
354.7	5.7065e-08
354.8	5.6765e-08
354.9	5.6293e-08
355	5.5848e-08
355.1	5.543e-08
355.2	5.5054e-08
355.3	5.4707e-08
355.4	5.4385e-08
355.5	5.4089e-08
355.6	5.3809e-08
355.7	5.3521e-08
355.8	5.3271e-08
355.9	5.3062e-08
356	5.2854e-08
356.1	5.2658e-08
356.2	5.2486e-08
356.3	5.2355e-08
356.4	5.2241e-08
356.5	5.2131e-08
356.6	5.2027e-08
356.7	5.1898e-08
356.8	5.1719e-08
356.9	5.1536e-08
357	5.1401e-08
357.1	5.1298e-08
357.2	5.1201e-08
357.3	5.1078e-08
357.4	5.0936e-08
357.5	5.0806e-08
357.6	5.0692e-08
357.7	5.0599e-08
357.8	5.0533e-08
357.9	5.0478e-08
358	5.0397e-08
358.1	5.0325e-08
358.2	5.0288e-08
358.3	5.0216e-08
358.4	5.0135e-08
358.5	5.0097e-08
358.6	5.0053e-08
358.7	4.9973e-08
358.8	4.991e-08
358.9	4.9878e-08
359	4.9823e-08
359.1	4.9729e-08
359.2	4.9637e-08
359.3	4.9577e-08
359.4	4.954e-08
359.5	4.9521e-08
359.6	4.9492e-08
359.7	4.9434e-08
359.8	4.9362e-08
359.9	4.9282e-08
360	4.9204e-08
360.1	4.9158e-08
360.2	4.9138e-08
360.3	4.9128e-08
360.4	4.9128e-08
360.5	4.9127e-08
360.6	4.9119e-08
360.7	4.9097e-08
360.8	4.9073e-08
360.9	4.9044e-08
361	4.9007e-08
361.1	4.8966e-08
361.2	4.8915e-08
361.3	4.8862e-08
361.4	4.8801e-08
361.5	4.873e-08
361.6	4.8658e-08
361.7	4.8594e-08
361.8	4.8532e-08
361.9	4.8479e-08
362	4.8432e-08
362.1	4.8373e-08
362.2	4.8319e-08
362.3	4.8278e-08
362.4	4.8241e-08
362.5	4.8206e-08
362.6	4.8165e-08
362.7	4.812e-08
362.8	4.8075e-08
362.9	4.8037e-08
363	4.8015e-08
363.1	4.8015e-08
363.2	4.8017e-08
363.3	4.8021e-08
363.4	4.8037e-08
363.5	4.8046e-08
363.6	4.8049e-08
363.7	4.8052e-08
363.8	4.8057e-08
363.9	4.805e-08
364	4.8015e-08
364.1	4.7951e-08
364.2	4.7881e-08
364.3	4.7828e-08
364.4	4.7798e-08
364.5	4.7801e-08
364.6	4.7815e-08
364.7	4.783e-08
364.8	4.7821e-08
364.9	4.7767e-08
365	4.7704e-08
365.1	4.7663e-08
365.2	4.7654e-08
365.3	4.7664e-08
365.4	4.7664e-08
365.5	4.7627e-08
365.6	4.7566e-08
365.7	4.7504e-08
365.8	4.7449e-08
365.9	4.7393e-08
366	4.7336e-08
366.1	4.732e-08
366.2	4.7339e-08
366.3	4.7342e-08
366.4	4.731e-08
366.5	4.7298e-08
366.6	4.7296e-08
366.7	4.7251e-08
366.8	4.7229e-08
366.9	4.7234e-08
367	4.7197e-08
367.1	4.7161e-08
367.2	4.7154e-08
367.3	4.7153e-08
367.4	4.7128e-08
367.5	4.7078e-08
367.6	4.7033e-08
367.7	4.702e-08
367.8	4.7031e-08
367.9	4.7036e-08
368	4.7023e-08
368.1	4.7e-08
368.2	4.696e-08
368.3	4.6898e-08
368.4	4.6841e-08
368.5	4.6807e-08
368.6	4.6788e-08
368.7	4.678e-08
368.8	4.6786e-08
368.9	4.68e-08
369	4.6811e-08
369.1	4.6804e-08
369.2	4.679e-08
369.3	4.6779e-08
369.4	4.6757e-08
369.5	4.6724e-08
369.6	4.6685e-08
369.7	4.6636e-08
369.8	4.6583e-08
369.9	4.6537e-08
370	4.6485e-08
370.1	4.6423e-08
370.2	4.6363e-08
370.3	4.6308e-08
370.4	4.6255e-08
370.5	4.6208e-08
370.6	4.6169e-08
370.7	4.6133e-08
370.8	4.6086e-08
370.9	4.6039e-08
371	4.5998e-08
371.1	4.5959e-08
371.2	4.5929e-08
371.3	4.5906e-08
371.4	4.5889e-08
371.5	4.5873e-08
371.6	4.5866e-08
371.7	4.5872e-08
371.8	4.5885e-08
371.9	4.59e-08
372	4.5916e-08
372.1	4.5925e-08
372.2	4.5925e-08
372.3	4.5913e-08
372.4	4.5878e-08
372.5	4.5818e-08
372.6	4.575e-08
372.7	4.5694e-08
372.8	4.5662e-08
372.9	4.565e-08
373	4.5659e-08
373.1	4.5676e-08
373.2	4.5677e-08
373.3	4.5633e-08
373.4	4.5561e-08
373.5	4.5498e-08
373.6	4.547e-08
373.7	4.5478e-08
373.8	4.5484e-08
373.9	4.5464e-08
374	4.5412e-08
374.1	4.5349e-08
374.2	4.5291e-08
374.3	4.5238e-08
374.4	4.5196e-08
374.5	4.5192e-08
374.6	4.5202e-08
374.7	4.5169e-08
374.8	4.5128e-08
374.9	4.513e-08
375	4.5104e-08
375.1	4.5065e-08
375.2	4.5064e-08
375.3	4.5045e-08
375.4	4.4995e-08
375.5	4.497e-08
375.6	4.4975e-08
375.7	4.4961e-08
375.8	4.4915e-08
375.9	4.4858e-08
376	4.4833e-08
376.1	4.4831e-08
376.2	4.4823e-08
376.3	4.4807e-08
376.4	4.4771e-08
376.5	4.4721e-08
376.6	4.4663e-08
376.7	4.4604e-08
376.8	4.4553e-08
376.9	4.4522e-08
377	4.4515e-08
377.1	4.4521e-08
377.2	4.4526e-08
377.3	4.4524e-08
377.4	4.4525e-08
377.5	4.4514e-08
377.6	4.4486e-08
377.7	4.4443e-08
377.8	4.4399e-08
377.9	4.4354e-08
378	4.4306e-08
378.1	4.4253e-08
378.2	4.4191e-08
378.3	4.4123e-08
378.4	4.4052e-08
378.5	4.3992e-08
378.6	4.3945e-08
378.7	4.3903e-08
378.8	4.3862e-08
378.9	4.3824e-08
379	4.378e-08
379.1	4.3733e-08
379.2	4.3691e-08
379.3	4.3654e-08
379.4	4.3616e-08
379.5	4.3581e-08
379.6	4.3544e-08
379.7	4.3498e-08
379.8	4.3461e-08
379.9	4.3438e-08
380	4.3428e-08
380.1	4.3425e-08
380.2	4.3428e-08
380.3	4.3448e-08
380.4	4.3469e-08
380.5	4.3467e-08
380.6	4.3466e-08
380.7	4.3467e-08
380.8	4.3429e-08
380.9	4.3368e-08
381	4.3298e-08
381.1	4.3241e-08
381.2	4.3208e-08
381.3	4.3202e-08
381.4	4.3221e-08
381.5	4.3244e-08
381.6	4.3232e-08
381.7	4.3177e-08
381.8	4.3114e-08
381.9	4.3059e-08
382	4.3039e-08
382.1	4.306e-08
382.2	4.3074e-08
382.3	4.3036e-08
382.4	4.2975e-08
382.5	4.2915e-08
382.6	4.2861e-08
382.7	4.2842e-08
382.8	4.285e-08
382.9	4.2839e-08
383	4.2791e-08
383.1	4.277e-08
383.2	4.2773e-08
383.3	4.2715e-08
383.4	4.266e-08
383.5	4.2657e-08
383.6	4.2631e-08
383.7	4.2583e-08
383.8	4.2569e-08
383.9	4.2569e-08
384	4.2531e-08
384.1	4.2461e-08
384.2	4.2427e-08
384.3	4.243e-08
384.4	4.2428e-08
384.5	4.2421e-08
384.6	4.2399e-08
384.7	4.2344e-08
384.8	4.2272e-08
384.9	4.2223e-08
385	4.2203e-08
385.1	4.2199e-08
385.2	4.2207e-08
385.3	4.2228e-08
385.4	4.224e-08
385.5	4.2225e-08
385.6	4.2212e-08
385.7	4.2193e-08
385.8	4.2152e-08
385.9	4.2115e-08
386	4.207e-08
386.1	4.1999e-08
386.2	4.1923e-08
386.3	4.186e-08
386.4	4.1807e-08
386.5	4.1757e-08
386.6	4.1711e-08
386.7	4.1673e-08
386.8	4.1641e-08
386.9	4.1608e-08
387	4.1579e-08
387.1	4.1564e-08
387.2	4.1548e-08
387.3	4.1526e-08
387.4	4.1506e-08
387.5	4.1488e-08
387.6	4.146e-08
387.7	4.1432e-08
387.8	4.14e-08
387.9	4.1368e-08
388	4.1334e-08
388.1	4.1282e-08
388.2	4.1227e-08
388.3	4.1173e-08
388.4	4.1118e-08
388.5	4.1093e-08
388.6	4.1089e-08
388.7	4.1083e-08
388.8	4.1094e-08
388.9	4.1117e-08
389	4.1127e-08
389.1	4.1131e-08
389.2	4.1129e-08
389.3	4.1092e-08
389.4	4.1036e-08
389.5	4.097e-08
389.6	4.0919e-08
389.7	4.0896e-08
389.8	4.0886e-08
389.9	4.0904e-08
390	4.0914e-08
390.1	4.0883e-08
390.2	4.0824e-08
390.3	4.0771e-08
390.4	4.0748e-08
390.5	4.075e-08
390.6	4.0758e-08
390.7	4.0762e-08
390.8	4.0756e-08
390.9	4.0733e-08
391	4.0725e-08
391.1	4.0729e-08
391.2	4.0701e-08
391.3	4.0626e-08
391.4	4.0571e-08
391.5	4.0564e-08
391.6	4.0526e-08
391.7	4.0498e-08
391.8	4.049e-08
391.9	4.0431e-08
392	4.0383e-08
392.1	4.0383e-08
392.2	4.0378e-08
392.3	4.0336e-08
392.4	4.027e-08
392.5	4.0245e-08
392.6	4.0249e-08
392.7	4.0242e-08
392.8	4.0227e-08
392.9	4.0196e-08
393	4.0143e-08
393.1	4.008e-08
393.2	4.0027e-08
393.3	4.0013e-08
393.4	4.0033e-08
393.5	4.0046e-08
393.6	4.0053e-08
393.7	4.0058e-08
393.8	4.0042e-08
393.9	4.001e-08
394	3.9979e-08
394.1	3.9939e-08
394.2	3.9884e-08
394.3	3.9823e-08
394.4	3.9759e-08
394.5	3.9693e-08
394.6	3.9638e-08
394.7	3.96e-08
394.8	3.9574e-08
394.9	3.9552e-08
395	3.9539e-08
395.1	3.9523e-08
395.2	3.95e-08
395.3	3.9496e-08
395.4	3.9503e-08
395.5	3.9506e-08
395.6	3.9507e-08
395.7	3.9499e-08
395.8	3.9482e-08
395.9	3.9459e-08
396	3.9425e-08
396.1	3.9385e-08
396.2	3.934e-08
396.3	3.9282e-08
396.4	3.9227e-08
396.5	3.9174e-08
396.6	3.9118e-08
396.7	3.9064e-08
396.8	3.9029e-08
396.9	3.9013e-08
397	3.9004e-08
397.1	3.9015e-08
397.2	3.9036e-08
397.3	3.9055e-08
397.4	3.9075e-08
397.5	3.9079e-08
397.6	3.9053e-08
397.7	3.9008e-08
397.8	3.8945e-08
397.9	3.8877e-08
398	3.8831e-08
398.1	3.8822e-08
398.2	3.8829e-08
398.3	3.8832e-08
398.4	3.88e-08
398.5	3.8742e-08
398.6	3.8688e-08
398.7	3.8654e-08
398.8	3.8654e-08
398.9	3.8665e-08
399	3.8668e-08
399.1	3.8659e-08
399.2	3.8653e-08
399.3	3.8658e-08
399.4	3.8668e-08
399.5	3.8654e-08
399.6	3.8601e-08
399.7	3.8568e-08
399.8	3.8552e-08
399.9	3.8483e-08
400	3.8423e-08
400.1	3.8403e-08
400.2	3.8361e-08
400.3	3.8305e-08
400.4	3.8279e-08
400.5	3.8269e-08
400.6	3.8226e-08
400.7	3.8153e-08
400.8	3.8128e-08
400.9	3.8163e-08
401	3.8194e-08
401.1	3.8199e-08
401.2	3.8174e-08
401.3	3.8128e-08
401.4	3.8085e-08
401.5	3.8068e-08
401.6	3.8075e-08
401.7	3.81e-08
401.8	3.8105e-08
401.9	3.8071e-08
402	3.8024e-08
402.1	3.796e-08
402.2	3.7888e-08
402.3	3.7822e-08
402.4	3.7752e-08
402.5	3.768e-08
402.6	3.7602e-08
402.7	3.7512e-08
402.8	3.7492e-08
402.9	3.754e-08
403	3.7576e-08
403.1	3.7603e-08
403.2	3.7641e-08
403.3	3.7674e-08
403.4	3.7703e-08
403.5	3.7736e-08
403.6	3.7766e-08
403.7	3.7831e-08
403.8	3.7627e-08
403.9	3.7151e-08
404	3.6727e-08
404.1	3.6338e-08
404.2	3.5997e-08
404.3	3.5701e-08
404.4	3.542e-08
404.5	3.5147e-08
404.6	3.489e-08
404.7	3.4813e-08
404.8	3.365e-08
404.9	3.1354e-08
405	2.9314e-08
405.1	2.7524e-08
405.2	2.5949e-08
405.3	2.455e-08
405.4	2.3299e-08
405.5	2.2164e-08
405.6	2.1122e-08
405.7	2.0011e-08
405.8	1.998e-08
405.9	2.1025e-08
406	2.1832e-08
406.1	2.2423e-08
406.2	2.2861e-08
406.3	2.3208e-08
406.4	2.3485e-08
406.5	2.3694e-08
406.6	2.384e-08
406.7	2.3843e-08
406.8	2.4178e-08
406.9	2.4919e-08
407	2.5578e-08
407.1	2.6169e-08
407.2	2.6684e-08
407.3	2.7107e-08
407.4	2.746e-08
407.5	2.7762e-08
407.6	2.8039e-08
407.7	2.8315e-08
407.8	2.8549e-08
407.9	2.8716e-08
408	2.8846e-08
408.1	2.8979e-08
408.2	2.9139e-08
408.3	2.925e-08
408.4	2.9348e-08
408.5	2.95e-08
408.6	2.963e-08
408.7	2.9709e-08
408.8	2.9867e-08
408.9	3.011e-08
409	3.031e-08
409.1	3.0456e-08
409.2	3.0595e-08
409.3	3.0774e-08
409.4	3.097e-08
409.5	3.1139e-08
409.6	3.1271e-08
409.7	3.1375e-08
409.8	3.1403e-08
409.9	3.137e-08
410	3.1367e-08
410.1	3.1394e-08
410.2	3.1448e-08
410.3	3.1526e-08
410.4	3.1594e-08
410.5	3.1651e-08
410.6	3.1703e-08
410.7	3.176e-08
410.8	3.1792e-08
410.9	3.1776e-08
411	3.1749e-08
411.1	3.1729e-08
411.2	3.1706e-08
411.3	3.1685e-08
411.4	3.1679e-08
411.5	3.1668e-08
411.6	3.1658e-08
411.7	3.1796e-08
411.8	3.0978e-08
411.9	2.9167e-08
412	2.7595e-08
412.1	2.6258e-08
412.2	2.5096e-08
412.3	2.407e-08
412.4	2.3161e-08
412.5	2.2352e-08
412.6	2.1607e-08
412.7	2.0879e-08
412.8	2.0352e-08
412.9	2.0009e-08
413	1.9648e-08
413.1	1.9296e-08
413.2	1.8939e-08
413.3	1.8561e-08
413.4	1.8182e-08
413.5	1.7792e-08
413.6	1.7403e-08
413.7	1.6893e-08
413.8	1.7198e-08
413.9	1.8334e-08
414	1.9242e-08
414.1	1.9932e-08
414.2	2.0463e-08
414.3	2.0875e-08
414.4	2.1215e-08
414.5	2.1524e-08
414.6	2.1814e-08
414.7	2.2104e-08
414.8	2.2325e-08
414.9	2.2452e-08
415	2.2544e-08
415.1	2.2625e-08
415.2	2.2717e-08
415.3	2.284e-08
415.4	2.2983e-08
415.5	2.3118e-08
415.6	2.3217e-08
415.7	2.3285e-08
415.8	2.3431e-08
415.9	2.3649e-08
416	2.3875e-08
416.1	2.413e-08
416.2	2.4376e-08
416.3	2.4558e-08
416.4	2.4716e-08
416.5	2.4913e-08
416.6	2.5104e-08
416.7	2.5377e-08
416.8	2.4931e-08
416.9	2.371e-08
417	2.2638e-08
417.1	2.1777e-08
417.2	2.1068e-08
417.3	2.043e-08
417.4	1.9849e-08
417.5	1.9339e-08
417.6	1.8909e-08
417.7	1.856e-08
417.8	1.7955e-08
417.9	1.7084e-08
418	1.6285e-08
418.1	1.5546e-08
418.2	1.487e-08
418.3	1.4251e-08
418.4	1.3661e-08
418.5	1.3097e-08
418.6	1.2533e-08
418.7	1.1812e-08
418.8	1.1914e-08
418.9	1.2851e-08
419	1.3545e-08
419.1	1.403e-08
419.2	1.4364e-08
419.3	1.4604e-08
419.4	1.4764e-08
419.5	1.4863e-08
419.6	1.4924e-08
419.7	1.4936e-08
419.8	1.501e-08
419.9	1.5164e-08
420	1.5287e-08
420.1	1.5377e-08
420.2	1.5449e-08
420.3	1.5518e-08
420.4	1.5575e-08
420.5	1.5613e-08
420.6	1.5645e-08
420.7	1.5686e-08
420.8	1.5745e-08
420.9	1.5815e-08
421	1.5881e-08
421.1	1.5944e-08
421.2	1.5998e-08
421.3	1.6043e-08
421.4	1.6091e-08
421.5	1.6143e-08
421.6	1.6205e-08
421.7	1.6381e-08
421.8	1.5838e-08
421.9	1.4574e-08
422	1.3495e-08
422.1	1.2566e-08
422.2	1.1744e-08
422.3	1.0974e-08
422.4	1.0229e-08
422.5	9.4907e-09
422.6	8.7116e-09
422.7	7.9237e-09
422.8	6.9809e-09
422.9	5.8846e-09
423	4.7759e-09
423.1	3.6118e-09
423.2	2.3368e-09
423.3	8.8221e-10
423.4	-7.915e-10
423.5	-2.7132e-09
423.6	-4.9122e-09
423.7	-7.5936e-09
423.8	-1.0095e-08
423.9	-1.2603e-08
424	-1.6168e-08
424.1	-2.0868e-08
424.2	-2.6727e-08
424.3	-3.3631e-08
424.4	-4.0925e-08
424.5	-4.7656e-08
424.6	-5.3041e-08
424.7	-5.6732e-08
424.8	-5.8812e-08
424.9	-5.9522e-08
425	-5.9184e-08
425.1	-5.8033e-08
425.2	-5.6264e-08
425.3	-5.3944e-08
425.4	-5.1149e-08
425.5	-4.8047e-08
425.6	-4.4744e-08
425.7	-4.1359e-08
425.8	-3.7807e-08
425.9	-3.4189e-08
426	-3.0714e-08
426.1	-2.7415e-08
426.2	-2.4269e-08
426.3	-2.1228e-08
426.4	-1.8284e-08
426.5	-1.5379e-08
426.6	-1.256e-08
426.7	-9.8325e-09
426.8	-6.9497e-09
426.9	-3.9475e-09
427	-1.1648e-09
427.1	1.3846e-09
427.2	3.7374e-09
427.3	5.8933e-09
427.4	7.8734e-09
427.5	9.6689e-09
427.6	1.1291e-08
427.7	1.2772e-08
427.8	1.3993e-08
427.9	1.4979e-08
428	1.5879e-08
428.1	1.6702e-08
428.2	1.7447e-08
428.3	1.8124e-08
428.4	1.8746e-08
428.5	1.9315e-08
428.6	1.9845e-08
428.7	2.0374e-08
428.8	2.0678e-08
428.9	2.0768e-08
429	2.0904e-08
429.1	2.1079e-08
429.2	2.1283e-08
429.3	2.1506e-08
429.4	2.1753e-08
429.5	2.2025e-08
429.6	2.2299e-08
429.7	2.2572e-08
429.8	2.285e-08
429.9	2.3117e-08
430	2.3365e-08
430.1	2.3593e-08
430.2	2.3804e-08
430.3	2.3997e-08
430.4	2.4188e-08
430.5	2.4369e-08
430.6	2.4548e-08
430.7	2.475e-08
430.8	2.4886e-08
430.9	2.4955e-08
431	2.5034e-08
431.1	2.5125e-08
431.2	2.5207e-08
431.3	2.5238e-08
431.4	2.5245e-08
431.5	2.527e-08
431.6	2.5323e-08
431.7	2.5403e-08
431.8	2.5533e-08
431.9	2.568e-08
432	2.5776e-08
432.1	2.5829e-08
432.2	2.5881e-08
432.3	2.5963e-08
432.4	2.6046e-08
432.5	2.6125e-08
432.6	2.6194e-08
432.7	2.6358e-08
432.8	2.5687e-08
432.9	2.4203e-08
433	2.2954e-08
433.1	2.188e-08
433.2	2.0926e-08
433.3	2.0113e-08
433.4	1.9409e-08
433.5	1.8733e-08
433.6	1.8129e-08
433.7	1.7662e-08
433.8	1.6976e-08
433.9	1.6047e-08
434	1.5234e-08
434.1	1.4531e-08
434.2	1.3873e-08
434.3	1.3237e-08
434.4	1.2617e-08
434.5	1.2014e-08
434.6	1.1441e-08
434.7	1.0764e-08
434.8	1.1029e-08
434.9	1.2237e-08
435	1.322e-08
435.1	1.401e-08
435.2	1.4655e-08
435.3	1.5167e-08
435.4	1.5582e-08
435.5	1.5925e-08
435.6	1.6197e-08
435.7	1.641e-08
435.8	1.6615e-08
435.9	1.6824e-08
436	1.7006e-08
436.1	1.7165e-08
436.2	1.7308e-08
436.3	1.7438e-08
436.4	1.755e-08
436.5	1.7663e-08
436.6	1.7781e-08
436.7	1.7879e-08
436.8	1.8053e-08
436.9	1.8304e-08
437	1.8532e-08
437.1	1.8735e-08
437.2	1.8925e-08
437.3	1.9105e-08
437.4	1.928e-08
437.5	1.9438e-08
437.6	1.9583e-08
437.7	1.9795e-08
437.8	1.9557e-08
437.9	1.8862e-08
438	1.8259e-08
438.1	1.7742e-08
438.2	1.731e-08
438.3	1.6952e-08
438.4	1.6652e-08
438.5	1.6403e-08
438.6	1.6198e-08
438.7	1.6119e-08
438.8	1.5419e-08
438.9	1.4074e-08
439	1.2888e-08
439.1	1.1841e-08
439.2	1.0892e-08
439.3	1.0001e-08
439.4	9.1815e-09
439.5	8.4455e-09
439.6	7.7588e-09
439.7	6.9993e-09
439.8	6.9624e-09
439.9	7.6217e-09
440	8.0772e-09
440.1	8.3942e-09
440.2	8.627e-09
440.3	8.7944e-09
440.4	8.8748e-09
440.5	8.8595e-09
440.6	8.7969e-09
440.7	8.6803e-09
440.8	8.8364e-09
440.9	9.261e-09
441	9.6019e-09
441.1	9.8641e-09
441.2	1.0059e-08
441.3	1.0233e-08
441.4	1.0412e-08
441.5	1.0551e-08
441.6	1.0651e-08
441.7	1.0775e-08
441.8	1.0938e-08
441.9	1.1088e-08
442	1.1231e-08
442.1	1.1411e-08
442.2	1.1564e-08
442.3	1.1669e-08
442.4	1.1781e-08
442.5	1.1939e-08
442.6	1.2119e-08
442.7	1.2346e-08
442.8	1.2122e-08
442.9	1.1435e-08
443	1.0846e-08
443.1	1.0347e-08
443.2	9.9342e-09
443.3	9.6107e-09
443.4	9.3232e-09
443.5	9.0514e-09
443.6	8.7859e-09
443.7	8.6016e-09
443.8	7.876e-09
443.9	6.5874e-09
444	5.4098e-09
444.1	4.3123e-09
444.2	3.2673e-09
444.3	2.2391e-09
444.4	1.1936e-09
444.5	1.1174e-10
444.6	-1.0305e-09
444.7	-2.3504e-09
444.8	-3.1212e-09
444.9	-3.3757e-09
445	-3.9519e-09
445.1	-4.823e-09
445.2	-5.9512e-09
445.3	-7.3415e-09
445.4	-9.0069e-09
445.5	-1.097e-08
445.6	-1.3287e-08
445.7	-1.6055e-08
445.8	-1.8987e-08
445.9	-2.2117e-08
446	-2.5756e-08
446.1	-2.9758e-08
446.2	-3.3838e-08
446.3	-3.763e-08
446.4	-4.0824e-08
446.5	-4.32e-08
446.6	-4.4731e-08
446.7	-4.5461e-08
446.8	-4.5449e-08
446.9	-4.4824e-08
447	-4.3752e-08
447.1	-4.2329e-08
447.2	-4.0645e-08
447.3	-3.8825e-08
447.4	-3.6909e-08
447.5	-3.4998e-08
447.6	-3.3108e-08
447.7	-3.1298e-08
447.8	-2.9219e-08
447.9	-2.6878e-08
448	-2.4648e-08
448.1	-2.2512e-08
448.2	-2.0461e-08
448.3	-1.8431e-08
448.4	-1.6401e-08
448.5	-1.434e-08
448.6	-1.2347e-08
448.7	-1.0437e-08
448.8	-8.5151e-09
448.9	-6.5503e-09
449	-4.6365e-09
449.1	-2.8052e-09
449.2	-1.0547e-09
449.3	6.1447e-10
449.4	2.2042e-09
449.5	3.7018e-09
449.6	5.1005e-09
449.7	6.4464e-09
449.8	7.528e-09
449.9	8.3073e-09
450	9.0565e-09
450.1	9.8294e-09
450.2	1.0588e-08
450.3	1.1277e-08
450.4	1.1956e-08
450.5	1.2644e-08
450.6	1.3283e-08
450.7	1.3856e-08
450.8	1.4368e-08
450.9	1.4855e-08
451	1.5337e-08
451.1	1.5798e-08
451.2	1.6213e-08
451.3	1.6571e-08
451.4	1.6903e-08
451.5	1.724e-08
451.6	1.7585e-08
451.7	1.7939e-08
451.8	1.8223e-08
451.9	1.8427e-08
452	1.8631e-08
452.1	1.8821e-08
452.2	1.8997e-08
452.3	1.9158e-08
452.4	1.9307e-08
452.5	1.9453e-08
452.6	1.9595e-08
452.7	1.971e-08
452.8	1.9858e-08
452.9	2.0063e-08
453	2.0247e-08
453.1	2.0417e-08
453.2	2.0588e-08
453.3	2.0748e-08
453.4	2.0899e-08
453.5	2.1042e-08
453.6	2.1179e-08
453.7	2.1367e-08
453.8	2.1092e-08
453.9	2.0345e-08
454	1.9702e-08
454.1	1.9168e-08
454.2	1.8711e-08
454.3	1.8319e-08
454.4	1.7969e-08
454.5	1.7647e-08
454.6	1.7368e-08
454.7	1.7221e-08
454.8	1.6435e-08
454.9	1.4988e-08
455	1.3726e-08
455.1	1.2634e-08
455.2	1.1678e-08
455.3	1.0839e-08
455.4	1.0106e-08
455.5	9.4556e-09
455.6	8.8611e-09
455.7	8.1931e-09
455.8	8.3299e-09
455.9	9.2613e-09
456	1.0003e-08
456.1	1.0586e-08
456.2	1.1067e-08
456.3	1.1482e-08
456.4	1.1838e-08
456.5	1.2143e-08
456.6	1.2367e-08
456.7	1.2478e-08
456.8	1.2807e-08
456.9	1.3388e-08
457	1.3911e-08
457.1	1.4391e-08
457.2	1.4807e-08
457.3	1.5115e-08
457.4	1.5366e-08
457.5	1.5591e-08
457.6	1.5797e-08
457.7	1.5996e-08
457.8	1.6209e-08
457.9	1.6432e-08
458	1.6619e-08
458.1	1.6755e-08
458.2	1.6897e-08
458.3	1.7045e-08
458.4	1.7165e-08
458.5	1.7301e-08
458.6	1.7426e-08
458.7	1.7529e-08
458.8	1.7505e-08
458.9	1.7372e-08
459	1.727e-08
459.1	1.7154e-08
459.2	1.7039e-08
459.3	1.6978e-08
459.4	1.6955e-08
459.5	1.6929e-08
459.6	1.6901e-08
459.7	1.6994e-08
459.8	1.6283e-08
459.9	1.4748e-08
460	1.3417e-08
460.1	1.229e-08
460.2	1.1321e-08
460.3	1.0475e-08
460.4	9.7326e-09
460.5	9.0622e-09
460.6	8.4417e-09
460.7	7.7939e-09
460.8	7.5318e-09
460.9	7.6583e-09
461	7.7127e-09
461.1	7.714e-09
461.2	7.6562e-09
461.3	7.5496e-09
461.4	7.4162e-09
461.5	7.257e-09
461.6	7.0751e-09
461.7	6.7974e-09
461.8	7.0441e-09
461.9	7.8404e-09
462	8.4964e-09
462.1	9.0345e-09
462.2	9.4918e-09
462.3	9.8681e-09
462.4	1.0162e-08
462.5	1.0409e-08
462.6	1.0628e-08
462.7	1.0817e-08
462.8	1.1019e-08
462.9	1.1245e-08
463	1.147e-08
463.1	1.169e-08
463.2	1.1912e-08
463.3	1.2123e-08
463.4	1.2315e-08
463.5	1.247e-08
463.6	1.2609e-08
463.7	1.273e-08
463.8	1.3016e-08
463.9	1.3487e-08
464	1.3935e-08
464.1	1.4356e-08
464.2	1.4753e-08
464.3	1.5107e-08
464.4	1.5409e-08
464.5	1.568e-08
464.6	1.5957e-08
464.7	1.6218e-08
464.8	1.6696e-08
464.9	1.7388e-08
465	1.7993e-08
465.1	1.8514e-08
465.2	1.8979e-08
465.3	1.9428e-08
465.4	1.9882e-08
465.5	2.0313e-08
465.6	2.0693e-08
465.7	2.1036e-08
465.8	2.1211e-08
465.9	2.1224e-08
466	2.1269e-08
466.1	2.138e-08
466.2	2.1529e-08
466.3	2.1666e-08
466.4	2.1771e-08
466.5	2.1893e-08
466.6	2.204e-08
466.7	2.2173e-08
466.8	2.2172e-08
466.9	2.2065e-08
467	2.1974e-08
467.1	2.1887e-08
467.2	2.1839e-08
467.3	2.1837e-08
467.4	2.1842e-08
467.5	2.1839e-08
467.6	2.1827e-08
467.7	2.1832e-08
467.8	2.184e-08
467.9	2.184e-08
468	2.1859e-08
468.1	2.1881e-08
468.2	2.1898e-08
468.3	2.1905e-08
468.4	2.1901e-08
468.5	2.1896e-08
468.6	2.189e-08
468.7	2.1893e-08
468.8	2.1895e-08
468.9	2.1898e-08
469	2.1916e-08
469.1	2.1951e-08
469.2	2.1986e-08
469.3	2.2022e-08
469.4	2.2074e-08
469.5	2.2133e-08
469.6	2.2183e-08
469.7	2.2261e-08
469.8	2.2112e-08
469.9	2.1728e-08
470	2.1398e-08
470.1	2.1119e-08
470.2	2.0882e-08
470.3	2.0678e-08
470.4	2.0498e-08
470.5	2.0332e-08
470.6	2.0185e-08
470.7	2.0201e-08
470.8	1.9398e-08
470.9	1.7738e-08
471	1.6288e-08
471.1	1.5027e-08
471.2	1.392e-08
471.3	1.2941e-08
471.4	1.2055e-08
471.5	1.1226e-08
471.6	1.0451e-08
471.7	9.6413e-09
471.8	9.4365e-09
471.9	9.8597e-09
472	1.0178e-08
472.1	1.0391e-08
472.2	1.0521e-08
472.3	1.057e-08
472.4	1.0544e-08
472.5	1.0435e-08
472.6	1.0271e-08
472.7	1.0036e-08
472.8	1.0261e-08
472.9	1.0955e-08
473	1.1529e-08
473.1	1.1974e-08
473.2	1.2303e-08
473.3	1.2571e-08
473.4	1.2827e-08
473.5	1.308e-08
473.6	1.3316e-08
473.7	1.3517e-08
473.8	1.3621e-08
473.9	1.3661e-08
474	1.3736e-08
474.1	1.3842e-08
474.2	1.3961e-08
474.3	1.4078e-08
474.4	1.4193e-08
474.5	1.4295e-08
474.6	1.4374e-08
474.7	1.4481e-08
474.8	1.4638e-08
474.9	1.4784e-08
475	1.4932e-08
475.1	1.5122e-08
475.2	1.5286e-08
475.3	1.5422e-08
475.4	1.5593e-08
475.5	1.5777e-08
475.6	1.5936e-08
475.7	1.6178e-08
475.8	1.569e-08
475.9	1.4503e-08
476	1.3517e-08
476.1	1.2678e-08
476.2	1.1948e-08
476.3	1.1303e-08
476.4	1.0716e-08
476.5	1.017e-08
476.6	9.6729e-09
476.7	9.2206e-09
476.8	8.8046e-09
476.9	8.4108e-09
477	8.0309e-09
477.1	7.6567e-09
477.2	7.2881e-09
477.3	6.9124e-09
477.4	6.5174e-09
477.5	6.1117e-09
477.6	5.6867e-09
477.7	5.1345e-09
477.8	5.2298e-09
477.9	5.981e-09
478	6.5389e-09
478.1	6.9321e-09
478.2	7.2075e-09
478.3	7.4063e-09
478.4	7.5476e-09
478.5	7.6369e-09
478.6	7.688e-09
478.7	7.7162e-09
478.8	7.7762e-09
478.9	7.8674e-09
479	7.9345e-09
479.1	7.9878e-09
479.2	8.0398e-09
479.3	8.0926e-09
479.4	8.1505e-09
479.5	8.2178e-09
479.6	8.2728e-09
479.7	8.3175e-09
479.8	8.4627e-09
479.9	8.6957e-09
480	8.9096e-09
480.1	9.105e-09
480.2	9.2686e-09
480.3	9.4011e-09
480.4	9.5157e-09
480.5	9.6131e-09
480.6	9.717e-09
480.7	9.7955e-09
480.8	1.0117e-08
480.9	1.0693e-08
481	1.1215e-08
481.1	1.1701e-08
481.2	1.2165e-08
481.3	1.2613e-08
481.4	1.3034e-08
481.5	1.3432e-08
481.6	1.3806e-08
481.7	1.4152e-08
481.8	1.4464e-08
481.9	1.4775e-08
482	1.5113e-08
482.1	1.5451e-08
482.2	1.5792e-08
482.3	1.612e-08
482.4	1.6416e-08
482.5	1.67e-08
482.6	1.6998e-08
482.7	1.735e-08
482.8	1.7511e-08
482.9	1.7452e-08
483	1.7411e-08
483.1	1.7429e-08
483.2	1.7486e-08
483.3	1.7524e-08
483.4	1.7591e-08
483.5	1.7693e-08
483.6	1.7778e-08
483.7	1.7885e-08
483.8	1.798e-08
483.9	1.8018e-08
484	1.8043e-08
484.1	1.8093e-08
484.2	1.8181e-08
484.3	1.8284e-08
484.4	1.838e-08
484.5	1.845e-08
484.6	1.8496e-08
484.7	1.8544e-08
484.8	1.8604e-08
484.9	1.8682e-08
485	1.8783e-08
485.1	1.8879e-08
485.2	1.8968e-08
485.3	1.905e-08
485.4	1.9126e-08
485.5	1.9192e-08
485.6	1.9249e-08
485.7	1.9288e-08
485.8	1.9378e-08
485.9	1.9537e-08
486	1.9689e-08
486.1	1.9821e-08
486.2	1.9955e-08
486.3	2.0102e-08
486.4	2.0248e-08
486.5	2.0393e-08
486.6	2.0534e-08
486.7	2.0635e-08
486.8	2.0931e-08
486.9	2.1436e-08
487	2.1892e-08
487.1	2.2292e-08
487.2	2.2644e-08
487.3	2.2961e-08
487.4	2.3252e-08
487.5	2.3518e-08
487.6	2.3767e-08
487.7	2.401e-08
487.8	2.4181e-08
487.9	2.4283e-08
488	2.4391e-08
488.1	2.4497e-08
488.2	2.4601e-08
488.3	2.4711e-08
488.4	2.4809e-08
488.5	2.4886e-08
488.6	2.4957e-08
488.7	2.5045e-08
488.8	2.5017e-08
488.9	2.4882e-08
489	2.4801e-08
489.1	2.476e-08
489.2	2.4743e-08
489.3	2.4754e-08
489.4	2.478e-08
489.5	2.4801e-08
489.6	2.4809e-08
489.7	2.4818e-08
489.8	2.4737e-08
489.9	2.4583e-08
490	2.4481e-08
490.1	2.4418e-08
490.2	2.4375e-08
490.3	2.4328e-08
490.4	2.4267e-08
490.5	2.4206e-08
490.6	2.4169e-08
490.7	2.4171e-08
490.8	2.4189e-08
490.9	2.4208e-08
491	2.4215e-08
491.1	2.4211e-08
491.2	2.4196e-08
491.3	2.419e-08
491.4	2.4216e-08
491.5	2.4229e-08
491.6	2.4228e-08
491.7	2.4382e-08
491.8	2.366e-08
491.9	2.2028e-08
492	2.0633e-08
492.1	1.9439e-08
492.2	1.8383e-08
492.3	1.7464e-08
492.4	1.6686e-08
492.5	1.6009e-08
492.6	1.5378e-08
492.7	1.4757e-08
492.8	1.4234e-08
492.9	1.3841e-08
493	1.3479e-08
493.1	1.3125e-08
493.2	1.2768e-08
493.3	1.24e-08
493.4	1.2007e-08
493.5	1.1588e-08
493.6	1.1148e-08
493.7	1.0573e-08
493.8	1.0752e-08
493.9	1.1704e-08
494	1.2469e-08
494.1	1.3068e-08
494.2	1.3542e-08
494.3	1.3918e-08
494.4	1.4236e-08
494.5	1.4509e-08
494.6	1.4745e-08
494.7	1.4952e-08
494.8	1.5108e-08
494.9	1.5227e-08
495	1.5334e-08
495.1	1.5442e-08
495.2	1.5546e-08
495.3	1.5647e-08
495.4	1.5747e-08
495.5	1.5845e-08
495.6	1.5941e-08
495.7	1.6018e-08
495.8	1.6177e-08
495.9	1.6423e-08
496	1.664e-08
496.1	1.684e-08
496.2	1.7032e-08
496.3	1.722e-08
496.4	1.7408e-08
496.5	1.7594e-08
496.6	1.7764e-08
496.7	1.7914e-08
496.8	1.8107e-08
496.9	1.8343e-08
497	1.8564e-08
497.1	1.8762e-08
497.2	1.8944e-08
497.3	1.9108e-08
497.4	1.9255e-08
497.5	1.9402e-08
497.6	1.9564e-08
497.7	1.9711e-08
497.8	2.01e-08
497.9	2.0729e-08
498	2.1294e-08
498.1	2.1793e-08
498.2	2.2222e-08
498.3	2.2582e-08
498.4	2.2917e-08
498.5	2.3246e-08
498.6	2.3579e-08
498.7	2.3925e-08
498.8	2.4117e-08
498.9	2.4142e-08
499	2.4174e-08
499.1	2.422e-08
499.2	2.4279e-08
499.3	2.4349e-08
499.4	2.4435e-08
499.5	2.4563e-08
499.6	2.4709e-08
499.7	2.4832e-08
499.8	2.4846e-08
499.9	2.4793e-08
500	2.4746e-08
500.1	2.4704e-08
500.2	2.4703e-08
500.3	2.4704e-08
500.4	2.4699e-08
500.5	2.4726e-08
500.6	2.4789e-08
500.7	2.4842e-08
500.8	2.477e-08
500.9	2.4622e-08
501	2.4535e-08
501.1	2.4481e-08
501.2	2.4436e-08
501.3	2.4395e-08
501.4	2.4347e-08
501.5	2.4285e-08
501.6	2.4236e-08
501.7	2.4218e-08
501.8	2.4259e-08
501.9	2.4353e-08
502	2.4447e-08
502.1	2.4527e-08
502.2	2.4582e-08
502.3	2.4634e-08
502.4	2.4682e-08
502.5	2.471e-08
502.6	2.4731e-08
502.7	2.4843e-08
502.8	2.4242e-08
502.9	2.2921e-08
503	2.1778e-08
503.1	2.0811e-08
503.2	1.9986e-08
503.3	1.9268e-08
503.4	1.8641e-08
503.5	1.8094e-08
503.6	1.7602e-08
503.7	1.7194e-08
503.8	1.6575e-08
503.9	1.5723e-08
504	1.4956e-08
504.1	1.4267e-08
504.2	1.3623e-08
504.3	1.3022e-08
504.4	1.2447e-08
504.5	1.1883e-08
504.6	1.133e-08
504.7	1.0647e-08
504.8	1.0773e-08
504.9	1.1727e-08
505	1.246e-08
505.1	1.3006e-08
505.2	1.3431e-08
505.3	1.3774e-08
505.4	1.4058e-08
505.5	1.4299e-08
505.6	1.4495e-08
505.7	1.4641e-08
505.8	1.4799e-08
505.9	1.4963e-08
506	1.5088e-08
506.1	1.5187e-08
506.2	1.5277e-08
506.3	1.5376e-08
506.4	1.5485e-08
506.5	1.5595e-08
506.6	1.5702e-08
506.7	1.5788e-08
506.8	1.5904e-08
506.9	1.6068e-08
507	1.6236e-08
507.1	1.642e-08
507.2	1.6607e-08
507.3	1.6789e-08
507.4	1.6952e-08
507.5	1.7096e-08
507.6	1.7236e-08
507.7	1.7378e-08
507.8	1.7594e-08
507.9	1.7867e-08
508	1.8092e-08
508.1	1.831e-08
508.2	1.8549e-08
508.3	1.8747e-08
508.4	1.8927e-08
508.5	1.9134e-08
508.6	1.9318e-08
508.7	1.9452e-08
508.8	1.9835e-08
508.9	2.0453e-08
509	2.0984e-08
509.1	2.1435e-08
509.2	2.1863e-08
509.3	2.2289e-08
509.4	2.2682e-08
509.5	2.303e-08
509.6	2.3338e-08
509.7	2.3629e-08
509.8	2.3769e-08
509.9	2.3787e-08
510	2.385e-08
510.1	2.3943e-08
510.2	2.4047e-08
510.3	2.4156e-08
510.4	2.4262e-08
510.5	2.4364e-08
510.6	2.4464e-08
510.7	2.457e-08
510.8	2.458e-08
510.9	2.4483e-08
511	2.4401e-08
511.1	2.4346e-08
511.2	2.4323e-08
511.3	2.4328e-08
511.4	2.4352e-08
511.5	2.4389e-08
511.6	2.4431e-08
511.7	2.4494e-08
511.8	2.4484e-08
511.9	2.4384e-08
512	2.4315e-08
512.1	2.4275e-08
512.2	2.424e-08
512.3	2.4211e-08
512.4	2.4195e-08
512.5	2.4183e-08
512.6	2.4179e-08
512.7	2.4183e-08
512.8	2.4224e-08
512.9	2.4296e-08
513	2.4346e-08
513.1	2.4385e-08
513.2	2.4421e-08
513.3	2.4444e-08
513.4	2.4455e-08
513.5	2.4451e-08
513.6	2.445e-08
513.7	2.4575e-08
513.8	2.4036e-08
513.9	2.2821e-08
514	2.1785e-08
514.1	2.0902e-08
514.2	2.0147e-08
514.3	1.9493e-08
514.4	1.8913e-08
514.5	1.8369e-08
514.6	1.7853e-08
514.7	1.7433e-08
514.8	1.6778e-08
514.9	1.586e-08
515	1.5053e-08
515.1	1.4346e-08
515.2	1.3674e-08
515.3	1.301e-08
515.4	1.2377e-08
515.5	1.1796e-08
515.6	1.1252e-08
515.7	1.0602e-08
515.8	1.0763e-08
515.9	1.1743e-08
516	1.2514e-08
516.1	1.3099e-08
516.2	1.3535e-08
516.3	1.3836e-08
516.4	1.4075e-08
516.5	1.4294e-08
516.6	1.4444e-08
516.7	1.4574e-08
516.8	1.475e-08
516.9	1.4925e-08
517	1.508e-08
517.1	1.5243e-08
517.2	1.5383e-08
517.3	1.5484e-08
517.4	1.5569e-08
517.5	1.5693e-08
517.6	1.5837e-08
517.7	1.5947e-08
517.8	1.6077e-08
517.9	1.6236e-08
518	1.6383e-08
518.1	1.654e-08
518.2	1.6707e-08
518.3	1.6895e-08
518.4	1.708e-08
518.5	1.7245e-08
518.6	1.7402e-08
518.7	1.7576e-08
518.8	1.756e-08
518.9	1.7353e-08
519	1.7192e-08
519.1	1.7066e-08
519.2	1.6977e-08
519.3	1.6941e-08
519.4	1.6936e-08
519.5	1.6942e-08
519.6	1.696e-08
519.7	1.7107e-08
519.8	1.6534e-08
519.9	1.5221e-08
520	1.4097e-08
520.1	1.3145e-08
520.2	1.2314e-08
520.3	1.1576e-08
520.4	1.0918e-08
520.5	1.0307e-08
520.6	9.7172e-09
520.7	9.0978e-09
520.8	8.8749e-09
520.9	9.0287e-09
521	9.0804e-09
521.1	9.0472e-09
521.2	8.9394e-09
521.3	8.7638e-09
521.4	8.5282e-09
521.5	8.2403e-09
521.6	7.9101e-09
521.7	7.4585e-09
521.8	7.4413e-09
521.9	7.8786e-09
522	8.1686e-09
522.1	8.3506e-09
522.2	8.4609e-09
522.3	8.5189e-09
522.4	8.5231e-09
522.5	8.4796e-09
522.6	8.3773e-09
522.7	8.218e-09
522.8	8.014e-09
522.9	7.7952e-09
523	7.5814e-09
523.1	7.3533e-09
523.2	7.1077e-09
523.3	6.8109e-09
523.4	6.447e-09
523.5	6.0392e-09
523.6	5.6251e-09
523.7	5.2187e-09
523.8	4.6557e-09
523.9	3.9101e-09
524	3.0978e-09
524.1	2.2059e-09
524.2	1.2146e-09
524.3	1.0285e-10
524.4	-1.1501e-09
524.5	-2.5744e-09
524.6	-4.229e-09
524.7	-6.1041e-09
524.8	-9.0875e-09
524.9	-1.3257e-08
525	-1.7919e-08
525.1	-2.3307e-08
525.2	-2.9258e-08
525.3	-3.5341e-08
525.4	-4.09e-08
525.5	-4.5355e-08
525.6	-4.8549e-08
525.7	-5.0539e-08
525.8	-5.1215e-08
525.9	-5.086e-08
526	-5.0037e-08
526.1	-4.8828e-08
526.2	-4.7289e-08
526.3	-4.549e-08
526.4	-4.3461e-08
526.5	-4.1277e-08
526.6	-3.897e-08
526.7	-3.6673e-08
526.8	-3.3929e-08
526.9	-3.085e-08
527	-2.7996e-08
527.1	-2.5372e-08
527.2	-2.2902e-08
527.3	-2.0505e-08
527.4	-1.8199e-08
527.5	-1.5907e-08
527.6	-1.3683e-08
527.7	-1.1509e-08
527.8	-9.3964e-09
527.9	-7.3379e-09
528	-5.3732e-09
528.1	-3.5271e-09
528.2	-1.7942e-09
528.3	-1.761e-10
528.4	1.3191e-09
528.5	2.6803e-09
528.6	3.9273e-09
528.7	5.0953e-09
528.8	5.9324e-09
528.9	6.4461e-09
529	6.9341e-09
529.1	7.4066e-09
529.2	7.8429e-09
529.3	8.2459e-09
529.4	8.6268e-09
529.5	8.9768e-09
529.6	9.3039e-09
529.7	9.698e-09
529.8	9.5133e-09
529.9	8.7294e-09
530	8.0814e-09
530.1	7.572e-09
530.2	7.1802e-09
530.3	6.8917e-09
530.4	6.6753e-09
530.5	6.5258e-09
530.6	6.4279e-09
530.7	6.2927e-09
530.8	6.6325e-09
530.9	7.4541e-09
531	8.1555e-09
531.1	8.7276e-09
531.2	9.2196e-09
531.3	9.6577e-09
531.4	1.0058e-08
531.5	1.043e-08
531.6	1.0755e-08
531.7	1.0961e-08
531.8	1.142e-08
531.9	1.218e-08
532	1.2862e-08
532.1	1.3466e-08
532.2	1.3985e-08
532.3	1.4406e-08
532.4	1.4748e-08
532.5	1.5043e-08
532.6	1.5305e-08
532.7	1.5534e-08
532.8	1.5765e-08
532.9	1.6e-08
533	1.6197e-08
533.1	1.6351e-08
533.2	1.6502e-08
533.3	1.6626e-08
533.4	1.6728e-08
533.5	1.6839e-08
533.6	1.6922e-08
533.7	1.7043e-08
533.8	1.6757e-08
533.9	1.6049e-08
534	1.5431e-08
534.1	1.4877e-08
534.2	1.44e-08
534.3	1.4023e-08
534.4	1.3703e-08
534.5	1.3406e-08
534.6	1.3124e-08
534.7	1.2911e-08
534.8	1.2429e-08
534.9	1.1671e-08
535	1.102e-08
535.1	1.0467e-08
535.2	9.9794e-09
535.3	9.5348e-09
535.4	9.1305e-09
535.5	8.7499e-09
535.6	8.3878e-09
535.7	7.9603e-09
535.8	8.0941e-09
535.9	8.799e-09
536	9.3869e-09
536.1	9.8742e-09
536.2	1.0278e-08
536.3	1.0617e-08
536.4	1.0902e-08
536.5	1.1151e-08
536.6	1.1368e-08
536.7	1.1524e-08
536.8	1.1841e-08
536.9	1.2332e-08
537	1.2757e-08
537.1	1.3118e-08
537.2	1.3447e-08
537.3	1.3752e-08
537.4	1.4026e-08
537.5	1.4259e-08
537.6	1.4467e-08
537.7	1.4647e-08
537.8	1.4907e-08
537.9	1.5243e-08
538	1.5546e-08
538.1	1.5823e-08
538.2	1.6068e-08
538.3	1.6296e-08
538.4	1.6502e-08
538.5	1.6677e-08
538.6	1.6842e-08
538.7	1.6973e-08
538.8	1.7351e-08
538.9	1.7989e-08
539	1.8563e-08
539.1	1.9073e-08
539.2	1.9532e-08
539.3	1.994e-08
539.4	2.0313e-08
539.5	2.0634e-08
539.6	2.0901e-08
539.7	2.1151e-08
539.8	2.13e-08
539.9	2.1354e-08
540	2.1435e-08
540.1	2.1541e-08
540.2	2.165e-08
540.3	2.1742e-08
540.4	2.1811e-08
540.5	2.1884e-08
540.6	2.1978e-08
540.7	2.2114e-08
540.8	2.2101e-08
540.9	2.1924e-08
541	2.1777e-08
541.1	2.1651e-08
541.2	2.1535e-08
541.3	2.1458e-08
541.4	2.1432e-08
541.5	2.1412e-08
541.6	2.1397e-08
541.7	2.1412e-08
541.8	2.1404e-08
541.9	2.1374e-08
542	2.1379e-08
542.1	2.1383e-08
542.2	2.1373e-08
542.3	2.1373e-08
542.4	2.1408e-08
542.5	2.1459e-08
542.6	2.149e-08
542.7	2.1498e-08
542.8	2.1472e-08
542.9	2.1446e-08
543	2.1452e-08
543.1	2.1471e-08
543.2	2.1493e-08
543.3	2.1502e-08
543.4	2.1497e-08
543.5	2.1484e-08
543.6	2.1467e-08
543.7	2.1451e-08
543.8	2.1462e-08
543.9	2.1503e-08
544	2.1551e-08
544.1	2.1609e-08
544.2	2.1671e-08
544.3	2.173e-08
544.4	2.1781e-08
544.5	2.1826e-08
544.6	2.1869e-08
544.7	2.1942e-08
544.8	2.178e-08
544.9	2.1377e-08
545	2.1019e-08
545.1	2.0706e-08
545.2	2.0439e-08
545.3	2.0211e-08
545.4	2.0012e-08
545.5	1.9837e-08
545.6	1.968e-08
545.7	1.9641e-08
545.8	1.8905e-08
545.9	1.7449e-08
546	1.618e-08
546.1	1.5088e-08
546.2	1.414e-08
546.3	1.3304e-08
546.4	1.2553e-08
546.5	1.1871e-08
546.6	1.1245e-08
546.7	1.059e-08
546.8	1.0493e-08
546.9	1.0955e-08
547	1.1295e-08
547.1	1.1506e-08
547.2	1.1621e-08
547.3	1.1651e-08
547.4	1.1621e-08
547.5	1.1546e-08
547.6	1.1459e-08
547.7	1.1324e-08
547.8	1.1555e-08
547.9	1.2172e-08
548	1.2676e-08
548.1	1.3067e-08
548.2	1.3368e-08
548.3	1.361e-08
548.4	1.3833e-08
548.5	1.405e-08
548.6	1.4259e-08
548.7	1.4459e-08
548.8	1.4589e-08
548.9	1.4647e-08
549	1.4706e-08
549.1	1.4784e-08
549.2	1.4867e-08
549.3	1.4948e-08
549.4	1.5031e-08
549.5	1.5122e-08
549.6	1.5242e-08
549.7	1.5368e-08
549.8	1.5437e-08
549.9	1.5496e-08
550	1.5583e-08
550.1	1.5638e-08
550.2	1.5702e-08
550.3	1.5797e-08
550.4	1.5873e-08
550.5	1.595e-08
550.6	1.6049e-08
550.7	1.6251e-08
550.8	1.5746e-08
550.9	1.452e-08
551	1.3487e-08
551.1	1.2648e-08
551.2	1.1937e-08
551.3	1.1294e-08
551.4	1.0708e-08
551.5	1.0174e-08
551.6	9.6764e-09
551.7	9.174e-09
551.8	8.8461e-09
551.9	8.7034e-09
552	8.5442e-09
552.1	8.3529e-09
552.2	8.1301e-09
552.3	7.8931e-09
552.4	7.6367e-09
552.5	7.3476e-09
552.6	7.0276e-09
552.7	6.6036e-09
552.8	6.7011e-09
552.9	7.33e-09
553	7.8103e-09
553.1	8.1585e-09
553.2	8.4081e-09
553.3	8.5967e-09
553.4	8.7446e-09
553.5	8.8611e-09
553.6	8.9499e-09
553.7	9.0291e-09
553.8	9.119e-09
553.9	9.2159e-09
554	9.2994e-09
554.1	9.3827e-09
554.2	9.4656e-09
554.3	9.5367e-09
554.4	9.6094e-09
554.5	9.6897e-09
554.6	9.7675e-09
554.7	9.8233e-09
554.8	9.9979e-09
554.9	1.0287e-08
555	1.0539e-08
555.1	1.0776e-08
555.2	1.1002e-08
555.3	1.1209e-08
555.4	1.1397e-08
555.5	1.1567e-08
555.6	1.1724e-08
555.7	1.1843e-08
555.8	1.2162e-08
555.9	1.2703e-08
556	1.3216e-08
556.1	1.3698e-08
556.2	1.4154e-08
556.3	1.4588e-08
556.4	1.4992e-08
556.5	1.5355e-08
556.6	1.5689e-08
556.7	1.6023e-08
556.8	1.6287e-08
556.9	1.6485e-08
557	1.6709e-08
557.1	1.6937e-08
557.2	1.7145e-08
557.3	1.7324e-08
557.4	1.7498e-08
557.5	1.7691e-08
557.6	1.7889e-08
557.7	1.8103e-08
557.8	1.8175e-08
557.9	1.8121e-08
558	1.8105e-08
558.1	1.808e-08
558.2	1.8081e-08
558.3	1.8127e-08
558.4	1.8162e-08
558.5	1.8204e-08
558.6	1.8274e-08
558.7	1.8339e-08
558.8	1.837e-08
558.9	1.8413e-08
559	1.8481e-08
559.1	1.8536e-08
559.2	1.8569e-08
559.3	1.8591e-08
559.4	1.8646e-08
559.5	1.8732e-08
559.6	1.8817e-08
559.7	1.8895e-08
559.8	1.8951e-08
559.9	1.8982e-08
560	1.9004e-08
560.1	1.9031e-08
560.2	1.9073e-08
560.3	1.9143e-08
560.4	1.923e-08
560.5	1.9325e-08
560.6	1.9419e-08
560.7	1.9487e-08
560.8	1.9623e-08
560.9	1.9827e-08
561	2.0013e-08
561.1	2.0181e-08
561.2	2.0332e-08
561.3	2.0463e-08
561.4	2.0575e-08
561.5	2.0676e-08
561.6	2.0771e-08
561.7	2.084e-08
561.8	2.1076e-08
561.9	2.1486e-08
562	2.1847e-08
562.1	2.216e-08
562.2	2.2443e-08
562.3	2.2716e-08
562.4	2.2967e-08
562.5	2.3189e-08
562.6	2.34e-08
562.7	2.3597e-08
562.8	2.3718e-08
562.9	2.3769e-08
563	2.3827e-08
563.1	2.3907e-08
563.2	2.4007e-08
563.3	2.4115e-08
563.4	2.4228e-08
563.5	2.4341e-08
563.6	2.4455e-08
563.7	2.4603e-08
563.8	2.463e-08
563.9	2.4524e-08
564	2.4452e-08
564.1	2.4397e-08
564.2	2.4339e-08
564.3	2.4283e-08
564.4	2.4236e-08
564.5	2.4214e-08
564.6	2.4224e-08
564.7	2.4268e-08
564.8	2.4306e-08
564.9	2.432e-08
565	2.4337e-08
565.1	2.4335e-08
565.2	2.4318e-08
565.3	2.4323e-08
565.4	2.4364e-08
565.5	2.4422e-08
565.6	2.4478e-08
565.7	2.4521e-08
565.8	2.459e-08
565.9	2.4699e-08
566	2.4813e-08
566.1	2.4918e-08
566.2	2.4996e-08
566.3	2.5034e-08
566.4	2.5082e-08
566.5	2.516e-08
566.6	2.5224e-08
566.7	2.5265e-08
566.8	2.5468e-08
566.9	2.5805e-08
567	2.6106e-08
567.1	2.6394e-08
567.2	2.6644e-08
567.3	2.6847e-08
567.4	2.7037e-08
567.5	2.7248e-08
567.6	2.7443e-08
567.7	2.76e-08
567.8	2.7695e-08
567.9	2.7749e-08
568	2.7833e-08
568.1	2.7943e-08
568.2	2.8058e-08
568.3	2.8178e-08
568.4	2.8291e-08
568.5	2.8381e-08
568.6	2.8452e-08
568.7	2.8535e-08
568.8	2.8496e-08
568.9	2.8334e-08
569	2.8217e-08
569.1	2.814e-08
569.2	2.8092e-08
569.3	2.8074e-08
569.4	2.808e-08
569.5	2.809e-08
569.6	2.8106e-08
569.7	2.8137e-08
569.8	2.8107e-08
569.9	2.8013e-08
570	2.7935e-08
570.1	2.788e-08
570.2	2.7833e-08
570.3	2.779e-08
570.4	2.7755e-08
570.5	2.7716e-08
570.6	2.7682e-08
570.7	2.7676e-08
570.8	2.7559e-08
570.9	2.7318e-08
571	2.7101e-08
571.1	2.6918e-08
571.2	2.6768e-08
571.3	2.6648e-08
571.4	2.6549e-08
571.5	2.646e-08
571.6	2.6381e-08
571.7	2.6453e-08
571.8	2.5639e-08
571.9	2.3916e-08
572	2.2421e-08
572.1	2.1125e-08
572.2	1.9998e-08
572.3	1.8998e-08
572.4	1.8086e-08
572.5	1.7246e-08
572.6	1.6469e-08
572.7	1.5677e-08
572.8	1.5415e-08
572.9	1.5698e-08
573	1.5912e-08
573.1	1.6041e-08
573.2	1.61e-08
573.3	1.6093e-08
573.4	1.6008e-08
573.5	1.5855e-08
573.6	1.5685e-08
573.7	1.5451e-08
573.8	1.5698e-08
573.9	1.6433e-08
574	1.7028e-08
574.1	1.7495e-08
574.2	1.7863e-08
574.3	1.8156e-08
574.4	1.8405e-08
574.5	1.8638e-08
574.6	1.8842e-08
574.7	1.8992e-08
574.8	1.9108e-08
574.9	1.9214e-08
575	1.9287e-08
575.1	1.9354e-08
575.2	1.9435e-08
575.3	1.9492e-08
575.4	1.9537e-08
575.5	1.9615e-08
575.6	1.9703e-08
575.7	1.9751e-08
575.8	1.98e-08
575.9	1.9906e-08
576	2.0034e-08
576.1	2.0138e-08
576.2	2.0228e-08
576.3	2.0297e-08
576.4	2.0345e-08
576.5	2.0395e-08
576.6	2.0462e-08
576.7	2.0564e-08
576.8	2.0596e-08
576.9	2.055e-08
577	2.0514e-08
577.1	2.0477e-08
577.2	2.0442e-08
577.3	2.0406e-08
577.4	2.0372e-08
577.5	2.0352e-08
577.6	2.0338e-08
577.7	2.0437e-08
577.8	1.9846e-08
577.9	1.854e-08
578	1.7425e-08
578.1	1.6489e-08
578.2	1.5682e-08
578.3	1.4979e-08
578.4	1.4358e-08
578.5	1.3784e-08
578.6	1.3259e-08
578.7	1.2744e-08
578.8	1.2424e-08
578.9	1.2298e-08
579	1.2135e-08
579.1	1.1935e-08
579.2	1.1707e-08
579.3	1.1456e-08
579.4	1.1176e-08
579.5	1.0876e-08
579.6	1.0561e-08
579.7	1.0137e-08
579.8	1.027e-08
579.9	1.0968e-08
580	1.1489e-08
580.1	1.1866e-08
580.2	1.2152e-08
580.3	1.2381e-08
580.4	1.2573e-08
580.5	1.275e-08
580.6	1.291e-08
580.7	1.3057e-08
580.8	1.3149e-08
580.9	1.3194e-08
581	1.3242e-08
581.1	1.3272e-08
581.2	1.329e-08
581.3	1.3305e-08
581.4	1.3335e-08
581.5	1.3386e-08
581.6	1.3457e-08
581.7	1.3537e-08
581.8	1.3635e-08
581.9	1.3739e-08
582	1.3826e-08
582.1	1.3913e-08
582.2	1.4013e-08
582.3	1.4143e-08
582.4	1.4279e-08
582.5	1.4403e-08
582.6	1.4526e-08
582.7	1.474e-08
582.8	1.431e-08
582.9	1.3226e-08
583	1.2328e-08
583.1	1.1594e-08
583.2	1.0932e-08
583.3	1.034e-08
583.4	9.824e-09
583.5	9.3099e-09
583.6	8.807e-09
583.7	8.3558e-09
583.8	7.8711e-09
583.9	7.3184e-09
584	6.745e-09
584.1	6.1708e-09
584.2	5.5835e-09
584.3	4.9503e-09
584.4	4.2483e-09
584.5	3.4701e-09
584.6	2.5963e-09
584.7	1.5084e-09
584.8	8.8032e-10
584.9	6.9827e-10
585	2.0404e-10
585.1	-5.7615e-10
585.2	-1.6239e-09
585.3	-2.9587e-09
585.4	-4.6166e-09
585.5	-6.6611e-09
585.6	-9.2064e-09
585.7	-1.2381e-08
585.8	-1.6287e-08
585.9	-2.1054e-08
586	-2.6537e-08
586.1	-3.223e-08
586.2	-3.736e-08
586.3	-4.1309e-08
586.4	-4.3964e-08
586.5	-4.5402e-08
586.6	-4.5852e-08
586.7	-4.551e-08
586.8	-4.4565e-08
586.9	-4.3138e-08
587	-4.1316e-08
587.1	-3.9198e-08
587.2	-3.6882e-08
587.3	-3.4468e-08
587.4	-3.2037e-08
587.5	-2.9706e-08
587.6	-2.7501e-08
587.7	-2.5444e-08
587.8	-2.4107e-08
587.9	-2.3402e-08
588	-2.2508e-08
588.1	-2.1403e-08
588.2	-2.0176e-08
588.3	-1.8838e-08
588.4	-1.7442e-08
588.5	-1.6001e-08
588.6	-1.4577e-08
588.7	-1.3194e-08
588.8	-1.1767e-08
588.9	-1.0317e-08
589	-8.9566e-09
589.1	-7.6641e-09
589.2	-6.4247e-09
589.3	-5.2521e-09
589.4	-4.1406e-09
589.5	-3.0957e-09
589.6	-2.137e-09
589.7	-1.3227e-09
589.8	-7.1347e-11
589.9	1.617e-09
590	3.1066e-09
590.1	4.4184e-09
590.2	5.559e-09
590.3	6.5313e-09
590.4	7.3984e-09
590.5	8.2092e-09
590.6	8.9546e-09
590.7	9.6031e-09
590.8	1.0205e-08
590.9	1.0781e-08
591	1.1299e-08
591.1	1.178e-08
591.2	1.2219e-08
591.3	1.2589e-08
591.4	1.2904e-08
591.5	1.3213e-08
591.6	1.3507e-08
591.7	1.3768e-08
591.8	1.3863e-08
591.9	1.3799e-08
592	1.374e-08
592.1	1.3731e-08
592.2	1.376e-08
592.3	1.3775e-08
592.4	1.3788e-08
592.5	1.3827e-08
592.6	1.3889e-08
592.7	1.404e-08
592.8	1.3646e-08
592.9	1.2676e-08
593	1.1833e-08
593.1	1.1121e-08
593.2	1.0522e-08
593.3	1.0028e-08
593.4	9.6142e-09
593.5	9.2557e-09
593.6	8.9433e-09
593.7	8.6093e-09
593.8	8.6324e-09
593.9	9.0217e-09
594	9.3376e-09
594.1	9.5904e-09
594.2	9.7912e-09
594.3	9.9423e-09
594.4	1.0056e-08
594.5	1.015e-08
594.6	1.0227e-08
594.7	1.0228e-08
594.8	1.0554e-08
594.9	1.1212e-08
595	1.1776e-08
595.1	1.2258e-08
595.2	1.2669e-08
595.3	1.3017e-08
595.4	1.331e-08
595.5	1.3567e-08
595.6	1.3792e-08
595.7	1.3981e-08
595.8	1.416e-08
595.9	1.4339e-08
596	1.4494e-08
596.1	1.4616e-08
596.2	1.4716e-08
596.3	1.4809e-08
596.4	1.4891e-08
596.5	1.4962e-08
596.6	1.5025e-08
596.7	1.5138e-08
596.8	1.4892e-08
596.9	1.4271e-08
597	1.3737e-08
597.1	1.3288e-08
597.2	1.2898e-08
597.3	1.257e-08
597.4	1.2283e-08
597.5	1.2006e-08
597.6	1.1746e-08
597.7	1.1547e-08
597.8	1.1049e-08
597.9	1.0259e-08
598	9.581e-09
598.1	8.9993e-09
598.2	8.4824e-09
598.3	8.0149e-09
598.4	7.5702e-09
598.5	7.1291e-09
598.6	6.716e-09
598.7	6.2862e-09
598.8	6.3686e-09
598.9	6.9449e-09
599	7.3925e-09
599.1	7.7259e-09
599.2	7.985e-09
599.3	8.1908e-09
599.4	8.3665e-09
599.5	8.5259e-09
599.6	8.665e-09
599.7	8.7267e-09
599.8	8.9187e-09
599.9	9.3026e-09
600	9.644e-09
600.1	9.9175e-09
600.2	1.0167e-08
600.3	1.0394e-08
600.4	1.0569e-08
600.5	1.0737e-08
600.6	1.0914e-08
600.7	1.107e-08
600.8	1.1135e-08
600.9	1.1121e-08
601	1.1132e-08
601.1	1.1177e-08
601.2	1.1229e-08
601.3	1.1262e-08
601.4	1.1279e-08
601.5	1.1297e-08
601.6	1.1318e-08
601.7	1.1427e-08
601.8	1.1063e-08
601.9	1.0193e-08
602	9.4335e-09
602.1	8.7812e-09
602.2	8.2028e-09
602.3	7.6762e-09
602.4	7.2007e-09
602.5	6.7634e-09
602.6	6.3445e-09
602.7	5.9327e-09
602.8	5.6889e-09
602.9	5.601e-09
603	5.494e-09
603.1	5.3671e-09
603.2	5.2209e-09
603.3	5.0558e-09
603.4	4.8826e-09
603.5	4.7052e-09
603.6	4.5135e-09
603.7	4.2359e-09
603.8	4.4067e-09
603.9	5.0404e-09
604	5.5586e-09
604.1	5.9838e-09
604.2	6.3369e-09
604.3	6.6279e-09
604.4	6.8782e-09
604.5	7.1033e-09
604.6	7.3048e-09
604.7	7.4904e-09
604.8	7.7238e-09
604.9	8.0041e-09
605	8.2626e-09
605.1	8.5104e-09
605.2	8.756e-09
605.3	8.9957e-09
605.4	9.2251e-09
605.5	9.4497e-09
605.6	9.6702e-09
605.7	9.8683e-09
605.8	1.0127e-08
605.9	1.0443e-08
606	1.0731e-08
606.1	1.1007e-08
606.2	1.128e-08
606.3	1.1559e-08
606.4	1.1842e-08
606.5	1.2121e-08
606.6	1.2394e-08
606.7	1.2634e-08
606.8	1.2906e-08
606.9	1.323e-08
607	1.3542e-08
607.1	1.3856e-08
607.2	1.4178e-08
607.3	1.4492e-08
607.4	1.4783e-08
607.5	1.5048e-08
607.6	1.5295e-08
607.7	1.5541e-08
607.8	1.5771e-08
607.9	1.5978e-08
608	1.6162e-08
608.1	1.6331e-08
608.2	1.6516e-08
608.3	1.6692e-08
608.4	1.6846e-08
608.5	1.7024e-08
608.6	1.7206e-08
608.7	1.7358e-08
608.8	1.7431e-08
608.9	1.7437e-08
609	1.7447e-08
609.1	1.7445e-08
609.2	1.7461e-08
609.3	1.7519e-08
609.4	1.7602e-08
609.5	1.7697e-08
609.6	1.7784e-08
609.7	1.7844e-08
609.8	1.7891e-08
609.9	1.7955e-08
610	1.8036e-08
610.1	1.8131e-08
610.2	1.8244e-08
610.3	1.8359e-08
610.4	1.847e-08
610.5	1.8584e-08
610.6	1.8695e-08
610.7	1.8787e-08
610.8	1.8936e-08
610.9	1.9152e-08
611	1.9341e-08
611.1	1.9496e-08
611.2	1.9639e-08
611.3	1.9769e-08
611.4	1.9895e-08
611.5	2.0025e-08
611.6	2.0147e-08
611.7	2.0254e-08
611.8	2.0421e-08
611.9	2.0659e-08
612	2.0882e-08
612.1	2.1087e-08
612.2	2.1277e-08
612.3	2.1463e-08
612.4	2.1636e-08
612.5	2.1792e-08
612.6	2.1941e-08
612.7	2.2093e-08
612.8	2.2157e-08
612.9	2.2133e-08
613	2.2125e-08
613.1	2.2138e-08
613.2	2.2171e-08
613.3	2.2218e-08
613.4	2.2278e-08
613.5	2.2345e-08
613.6	2.2417e-08
613.7	2.252e-08
613.8	2.2576e-08
613.9	2.2573e-08
614	2.2592e-08
614.1	2.2616e-08
614.2	2.2621e-08
614.3	2.2623e-08
614.4	2.2626e-08
614.5	2.2645e-08
614.6	2.269e-08
614.7	2.2754e-08
614.8	2.2852e-08
614.9	2.2975e-08
615	2.3071e-08
615.1	2.3139e-08
615.2	2.3199e-08
615.3	2.3273e-08
615.4	2.3366e-08
615.5	2.347e-08
615.6	2.357e-08
615.7	2.3633e-08
615.8	2.3762e-08
615.9	2.3971e-08
616	2.4167e-08
616.1	2.4368e-08
616.2	2.4569e-08
616.3	2.4746e-08
616.4	2.4889e-08
616.5	2.504e-08
616.6	2.5193e-08
616.7	2.5301e-08
616.8	2.5426e-08
616.9	2.5576e-08
617	2.569e-08
617.1	2.5818e-08
617.2	2.5964e-08
617.3	2.6082e-08
617.4	2.6174e-08
617.5	2.6272e-08
617.6	2.6392e-08
617.7	2.6539e-08
617.8	2.6569e-08
617.9	2.6468e-08
618	2.6376e-08
618.1	2.6309e-08
618.2	2.6279e-08
618.3	2.6292e-08
618.4	2.6329e-08
618.5	2.6375e-08
618.6	2.6416e-08
618.7	2.6449e-08
618.8	2.6454e-08
618.9	2.6426e-08
619	2.6404e-08
619.1	2.6403e-08
619.2	2.641e-08
619.3	2.642e-08
619.4	2.645e-08
619.5	2.6492e-08
619.6	2.6539e-08
619.7	2.6588e-08
619.8	2.669e-08
619.9	2.6838e-08
620	2.6968e-08
620.1	2.7088e-08
620.2	2.7204e-08
620.3	2.7305e-08
620.4	2.7391e-08
620.5	2.7477e-08
620.6	2.7562e-08
620.7	2.7631e-08
620.8	2.7792e-08
620.9	2.8046e-08
621	2.827e-08
621.1	2.8471e-08
621.2	2.8658e-08
621.3	2.8835e-08
621.4	2.9001e-08
621.5	2.9158e-08
621.6	2.931e-08
621.7	2.9462e-08
621.8	2.9555e-08
621.9	2.9594e-08
622	2.9639e-08
622.1	2.9684e-08
622.2	2.9729e-08
622.3	2.9766e-08
622.4	2.9792e-08
622.5	2.9815e-08
622.6	2.9856e-08
622.7	2.9927e-08
622.8	2.9918e-08
622.9	2.9832e-08
623	2.9776e-08
623.1	2.9738e-08
623.2	2.9702e-08
623.3	2.9658e-08
623.4	2.9607e-08
623.5	2.957e-08
623.6	2.9572e-08
623.7	2.9602e-08
623.8	2.9639e-08
623.9	2.9667e-08
624	2.9678e-08
624.1	2.9677e-08
624.2	2.9679e-08
624.3	2.9686e-08
624.4	2.9702e-08
624.5	2.9745e-08
624.6	2.9803e-08
624.7	2.9829e-08
624.8	2.9903e-08
624.9	3.0067e-08
625	3.0224e-08
625.1	3.0335e-08
625.2	3.0453e-08
625.3	3.0587e-08
625.4	3.0678e-08
625.5	3.0768e-08
625.6	3.0884e-08
625.7	3.097e-08
625.8	3.1121e-08
625.9	3.1349e-08
626	3.1571e-08
626.1	3.1794e-08
626.2	3.2005e-08
626.3	3.2198e-08
626.4	3.2363e-08
626.5	3.2497e-08
626.6	3.2613e-08
626.7	3.2747e-08
626.8	3.2802e-08
626.9	3.2787e-08
627	3.2795e-08
627.1	3.2812e-08
627.2	3.284e-08
627.3	3.2869e-08
627.4	3.2899e-08
627.5	3.2921e-08
627.6	3.2939e-08
627.7	3.2979e-08
627.8	3.2933e-08
627.9	3.2785e-08
628	3.2664e-08
628.1	3.2575e-08
628.2	3.2494e-08
628.3	3.2435e-08
628.4	3.2397e-08
628.5	3.2368e-08
628.6	3.2353e-08
628.7	3.2347e-08
628.8	3.236e-08
628.9	3.2391e-08
629	3.2422e-08
629.1	3.2441e-08
629.2	3.2465e-08
629.3	3.2501e-08
629.4	3.2533e-08
629.5	3.2561e-08
629.6	3.2582e-08
629.7	3.2587e-08
629.8	3.266e-08
629.9	3.2802e-08
630	3.2929e-08
630.1	3.305e-08
630.2	3.3165e-08
630.3	3.3277e-08
630.4	3.3395e-08
630.5	3.3518e-08
630.6	3.3643e-08
630.7	3.3749e-08
630.8	3.3947e-08
630.9	3.425e-08
631	3.4528e-08
631.1	3.4756e-08
631.2	3.4946e-08
631.3	3.5125e-08
631.4	3.5301e-08
631.5	3.5478e-08
631.6	3.5664e-08
631.7	3.5877e-08
631.8	3.5973e-08
631.9	3.5912e-08
632	3.5854e-08
632.1	3.5828e-08
632.2	3.5825e-08
632.3	3.5848e-08
632.4	3.5885e-08
632.5	3.5919e-08
632.6	3.5961e-08
632.7	3.6038e-08
632.8	3.6013e-08
632.9	3.5846e-08
633	3.5697e-08
633.1	3.5612e-08
633.2	3.5536e-08
633.3	3.5443e-08
633.4	3.5385e-08
633.5	3.534e-08
633.6	3.5289e-08
633.7	3.5273e-08
633.8	3.5276e-08
633.9	3.5251e-08
634	3.522e-08
634.1	3.5228e-08
634.2	3.526e-08
634.3	3.5288e-08
634.4	3.5298e-08
634.5	3.5291e-08
634.6	3.5283e-08
634.7	3.5278e-08
634.8	3.5336e-08
634.9	3.5466e-08
635	3.5592e-08
635.1	3.5703e-08
635.2	3.5795e-08
635.3	3.5868e-08
635.4	3.5926e-08
635.5	3.5975e-08
635.6	3.6013e-08
635.7	3.6023e-08
635.8	3.6177e-08
635.9	3.649e-08
636	3.6794e-08
636.1	3.7074e-08
636.2	3.7337e-08
636.3	3.7597e-08
636.4	3.784e-08
636.5	3.8066e-08
636.6	3.8281e-08
636.7	3.8481e-08
636.8	3.865e-08
636.9	3.88e-08
637	3.8946e-08
637.1	3.908e-08
637.2	3.9211e-08
637.3	3.9337e-08
637.4	3.9462e-08
637.5	3.959e-08
637.6	3.9712e-08
637.7	3.9865e-08
637.8	3.9846e-08
637.9	3.9627e-08
638	3.9437e-08
638.1	3.9277e-08
638.2	3.9134e-08
638.3	3.9006e-08
638.4	3.8893e-08
638.5	3.8786e-08
638.6	3.8683e-08
638.7	3.8579e-08
638.8	3.8477e-08
638.9	3.8379e-08
639	3.829e-08
639.1	3.8235e-08
639.2	3.8215e-08
639.3	3.8208e-08
639.4	3.8209e-08
639.5	3.822e-08
639.6	3.822e-08
639.7	3.8197e-08
639.8	3.8104e-08
639.9	3.796e-08
640	3.7854e-08
640.1	3.7786e-08
640.2	3.7739e-08
640.3	3.7691e-08
640.4	3.7614e-08
640.5	3.7517e-08
640.6	3.7442e-08
640.7	3.7401e-08
640.8	3.7368e-08
640.9	3.735e-08
641	3.7333e-08
641.1	3.7294e-08
641.2	3.7239e-08
641.3	3.719e-08
641.4	3.7174e-08
641.5	3.7162e-08
641.6	3.7128e-08
641.7	3.7234e-08
641.8	3.6649e-08
641.9	3.5259e-08
642	3.4004e-08
642.1	3.2896e-08
642.2	3.1855e-08
642.3	3.0888e-08
642.4	3.003e-08
642.5	2.9262e-08
642.6	2.8542e-08
642.7	2.7819e-08
642.8	2.7261e-08
642.9	2.6908e-08
643	2.6595e-08
643.1	2.6301e-08
643.2	2.6007e-08
643.3	2.5702e-08
643.4	2.539e-08
643.5	2.5075e-08
643.6	2.475e-08
643.7	2.4312e-08
643.8	2.4527e-08
643.9	2.5452e-08
644	2.6281e-08
644.1	2.7012e-08
644.2	2.7657e-08
644.3	2.823e-08
644.4	2.8741e-08
644.5	2.9189e-08
644.6	2.9578e-08
644.7	2.9928e-08
644.8	3.0205e-08
644.9	3.0419e-08
645	3.0607e-08
645.1	3.0772e-08
645.2	3.0911e-08
645.3	3.1031e-08
645.4	3.1143e-08
645.5	3.1234e-08
645.6	3.1317e-08
645.7	3.1383e-08
645.8	3.1541e-08
645.9	3.1804e-08
646	3.205e-08
646.1	3.2274e-08
646.2	3.2476e-08
646.3	3.2663e-08
646.4	3.2838e-08
646.5	3.3002e-08
646.6	3.3152e-08
646.7	3.3278e-08
646.8	3.3494e-08
646.9	3.38e-08
647	3.4072e-08
647.1	3.4314e-08
647.2	3.4524e-08
647.3	3.4702e-08
647.4	3.4865e-08
647.5	3.5019e-08
647.6	3.5172e-08
647.7	3.5342e-08
647.8	3.5491e-08
647.9	3.5613e-08
648	3.5737e-08
648.1	3.5849e-08
648.2	3.5934e-08
648.3	3.5991e-08
648.4	3.606e-08
648.5	3.6162e-08
648.6	3.6275e-08
648.7	3.6425e-08
648.8	3.642e-08
648.9	3.621e-08
649	3.6009e-08
649.1	3.5847e-08
649.2	3.5717e-08
649.3	3.56e-08
649.4	3.5503e-08
649.5	3.5441e-08
649.6	3.5416e-08
649.7	3.5394e-08
649.8	3.5353e-08
649.9	3.5334e-08
650	3.5336e-08
650.1	3.531e-08
650.2	3.5303e-08
650.3	3.5323e-08
650.4	3.5314e-08
650.5	3.5315e-08
650.6	3.5346e-08
650.7	3.5369e-08
650.8	3.5387e-08
650.9	3.5421e-08
651	3.5477e-08
651.1	3.5549e-08
651.2	3.5618e-08
651.3	3.5669e-08
651.4	3.5702e-08
651.5	3.5728e-08
651.6	3.5758e-08
651.7	3.5772e-08
651.8	3.5943e-08
651.9	3.628e-08
652	3.6591e-08
652.1	3.6878e-08
652.2	3.7142e-08
652.3	3.7371e-08
652.4	3.7573e-08
652.5	3.7759e-08
652.6	3.7915e-08
652.7	3.8051e-08
652.8	3.8212e-08
652.9	3.8389e-08
653	3.8559e-08
653.1	3.8739e-08
653.2	3.8926e-08
653.3	3.9101e-08
653.4	3.9272e-08
653.5	3.9457e-08
653.6	3.9644e-08
653.7	3.984e-08
653.8	3.9865e-08
653.9	3.9704e-08
654	3.956e-08
654.1	3.9448e-08
654.2	3.9362e-08
654.3	3.9293e-08
654.4	3.9242e-08
654.5	3.9207e-08
654.6	3.9177e-08
654.7	3.9158e-08
654.8	3.9094e-08
654.9	3.898e-08
655	3.8875e-08
655.1	3.8777e-08
655.2	3.8686e-08
655.3	3.8591e-08
655.4	3.8496e-08
655.5	3.8411e-08
655.6	3.8332e-08
655.7	3.8272e-08
655.8	3.823e-08
655.9	3.8205e-08
656	3.8192e-08
656.1	3.8198e-08
656.2	3.8218e-08
656.3	3.8236e-08
656.4	3.8245e-08
656.5	3.8224e-08
656.6	3.8188e-08
656.7	3.8172e-08
656.8	3.8151e-08
656.9	3.8121e-08
657	3.8107e-08
657.1	3.8102e-08
657.2	3.8073e-08
657.3	3.802e-08
657.4	3.797e-08
657.5	3.7936e-08
657.6	3.7913e-08
657.7	3.7913e-08
657.8	3.7789e-08
657.9	3.7542e-08
658	3.7348e-08
658.1	3.7166e-08
658.2	3.697e-08
658.3	3.6812e-08
658.4	3.669e-08
658.5	3.6551e-08
658.6	3.6427e-08
658.7	3.6462e-08
658.8	3.5692e-08
658.9	3.4053e-08
659	3.2582e-08
659.1	3.129e-08
659.2	3.0109e-08
659.3	2.8996e-08
659.4	2.796e-08
659.5	2.7022e-08
659.6	2.6183e-08
659.7	2.5344e-08
659.8	2.5088e-08
659.9	2.5435e-08
660	2.5716e-08
660.1	2.5916e-08
660.2	2.6042e-08
660.3	2.6119e-08
660.4	2.6172e-08
660.5	2.6195e-08
660.6	2.6206e-08
660.7	2.6136e-08
660.8	2.6517e-08
660.9	2.7392e-08
661	2.8175e-08
661.1	2.8855e-08
661.2	2.9447e-08
661.3	2.9966e-08
661.4	3.0424e-08
661.5	3.0819e-08
661.6	3.1154e-08
661.7	3.1457e-08
661.8	3.1701e-08
661.9	3.1885e-08
662	3.2049e-08
662.1	3.2199e-08
662.2	3.2332e-08
662.3	3.2461e-08
662.4	3.2577e-08
662.5	3.2683e-08
662.6	3.2786e-08
662.7	3.2862e-08
662.8	3.3075e-08
662.9	3.3429e-08
663	3.3752e-08
663.1	3.4042e-08
663.2	3.4313e-08
663.3	3.4573e-08
663.4	3.4818e-08
663.5	3.5041e-08
663.6	3.5242e-08
663.7	3.5425e-08
663.8	3.5605e-08
663.9	3.5779e-08
664	3.5934e-08
664.1	3.6084e-08
664.2	3.6231e-08
664.3	3.6393e-08
664.4	3.6562e-08
664.5	3.6728e-08
664.6	3.6902e-08
664.7	3.7083e-08
664.8	3.7127e-08
664.9	3.7037e-08
665	3.6951e-08
665.1	3.6912e-08
665.2	3.6917e-08
665.3	3.6939e-08
665.4	3.6967e-08
665.5	3.6971e-08
665.6	3.6963e-08
665.7	3.6979e-08
665.8	3.6954e-08
665.9	3.6861e-08
666	3.6784e-08
666.1	3.6714e-08
666.2	3.6665e-08
666.3	3.667e-08
666.4	3.6686e-08
666.5	3.6658e-08
666.6	3.6644e-08
666.7	3.6667e-08
666.8	3.6706e-08
666.9	3.6792e-08
667	3.6891e-08
667.1	3.6959e-08
667.2	3.7012e-08
667.3	3.7094e-08
667.4	3.7191e-08
667.5	3.726e-08
667.6	3.7298e-08
667.7	3.732e-08
667.8	3.7482e-08
667.9	3.7784e-08
668	3.8067e-08
668.1	3.831e-08
668.2	3.8516e-08
668.3	3.8693e-08
668.4	3.8852e-08
668.5	3.9013e-08
668.6	3.9176e-08
668.7	3.934e-08
668.8	3.9532e-08
668.9	3.9738e-08
669	3.9938e-08
669.1	4.0128e-08
669.2	4.0293e-08
669.3	4.0451e-08
669.4	4.061e-08
669.5	4.0752e-08
669.6	4.0877e-08
669.7	4.1015e-08
669.8	4.1003e-08
669.9	4.0834e-08
670	4.0684e-08
670.1	4.0562e-08
670.2	4.0465e-08
670.3	4.038e-08
670.4	4.0315e-08
670.5	4.0274e-08
670.6	4.0243e-08
670.7	4.022e-08
670.8	4.0169e-08
670.9	4.0094e-08
671	4.004e-08
671.1	4.0001e-08
671.2	3.997e-08
671.3	3.9937e-08
671.4	3.9907e-08
671.5	3.9885e-08
671.6	3.9885e-08
671.7	3.9903e-08
671.8	3.9959e-08
671.9	4.0055e-08
672	4.0149e-08
672.1	4.0239e-08
672.2	4.0334e-08
672.3	4.0434e-08
672.4	4.0534e-08
672.5	4.0621e-08
672.6	4.0686e-08
672.7	4.0713e-08
672.8	4.085e-08
672.9	4.113e-08
673	4.1404e-08
673.1	4.1676e-08
673.2	4.1939e-08
673.3	4.2193e-08
673.4	4.2427e-08
673.5	4.2606e-08
673.6	4.2754e-08
673.7	4.2908e-08
673.8	4.3091e-08
673.9	4.3301e-08
674	4.3509e-08
674.1	4.3701e-08
674.2	4.3883e-08
674.3	4.4062e-08
674.4	4.4239e-08
674.5	4.4413e-08
674.6	4.4556e-08
674.7	4.4686e-08
674.8	4.4663e-08
674.9	4.45e-08
675	4.4338e-08
675.1	4.4206e-08
675.2	4.4116e-08
675.3	4.4002e-08
675.4	4.3909e-08
675.5	4.3869e-08
675.6	4.3839e-08
675.7	4.3784e-08
675.8	4.3684e-08
675.9	4.3574e-08
676	4.3507e-08
676.1	4.3457e-08
676.2	4.3392e-08
676.3	4.3319e-08
676.4	4.3249e-08
676.5	4.3185e-08
676.6	4.3147e-08
676.7	4.314e-08
676.8	4.317e-08
676.9	4.3221e-08
677	4.3263e-08
677.1	4.3291e-08
677.2	4.3301e-08
677.3	4.3305e-08
677.4	4.3308e-08
677.5	4.3312e-08
677.6	4.3318e-08
677.7	4.332e-08
677.8	4.3418e-08
677.9	4.3615e-08
678	4.381e-08
678.1	4.4007e-08
678.2	4.4188e-08
678.3	4.4358e-08
678.4	4.4524e-08
678.5	4.4681e-08
678.6	4.4823e-08
678.7	4.4918e-08
678.8	4.5161e-08
678.9	4.5577e-08
679	4.5959e-08
679.1	4.6308e-08
679.2	4.6632e-08
679.3	4.6928e-08
679.4	4.7198e-08
679.5	4.7456e-08
679.6	4.7699e-08
679.7	4.7941e-08
679.8	4.8009e-08
679.9	4.7893e-08
680	4.7779e-08
680.1	4.7669e-08
680.2	4.756e-08
680.3	4.746e-08
680.4	4.7375e-08
680.5	4.7293e-08
680.6	4.7232e-08
680.7	4.7225e-08
680.8	4.7131e-08
680.9	4.6929e-08
681	4.6769e-08
681.1	4.664e-08
681.2	4.6509e-08
681.3	4.6372e-08
681.4	4.6232e-08
681.5	4.6088e-08
681.6	4.5974e-08
681.7	4.5916e-08
681.8	4.5826e-08
681.9	4.5688e-08
682	4.5554e-08
682.1	4.5407e-08
682.2	4.5245e-08
682.3	4.5105e-08
682.4	4.5006e-08
682.5	4.4941e-08
682.6	4.4878e-08
682.7	4.4802e-08
682.8	4.4741e-08
682.9	4.4692e-08
683	4.4673e-08
683.1	4.4682e-08
683.2	4.4671e-08
683.3	4.4659e-08
683.4	4.4664e-08
683.5	4.4635e-08
683.6	4.4619e-08
683.7	4.4718e-08
683.8	4.4266e-08
683.9	4.3217e-08
684	4.2275e-08
684.1	4.1451e-08
684.2	4.0689e-08
684.3	3.9962e-08
684.4	3.9275e-08
684.5	3.8655e-08
684.6	3.811e-08
684.7	3.7677e-08
684.8	3.6902e-08
684.9	3.5754e-08
685	3.468e-08
685.1	3.3664e-08
685.2	3.271e-08
685.3	3.1819e-08
685.4	3.0991e-08
685.5	3.0225e-08
685.6	2.9516e-08
685.7	2.8734e-08
685.8	2.8819e-08
685.9	2.9831e-08
686	3.0739e-08
686.1	3.1526e-08
686.2	3.2205e-08
686.3	3.2804e-08
686.4	3.3321e-08
686.5	3.3765e-08
686.6	3.4147e-08
686.7	3.4451e-08
686.8	3.4804e-08
686.9	3.5228e-08
687	3.5601e-08
687.1	3.5924e-08
687.2	3.6211e-08
687.3	3.6448e-08
687.4	3.6652e-08
687.5	3.6848e-08
687.6	3.7026e-08
687.7	3.7174e-08
687.8	3.7357e-08
687.9	3.7583e-08
688	3.7786e-08
688.1	3.797e-08
688.2	3.8143e-08
688.3	3.8311e-08
688.4	3.8465e-08
688.5	3.8609e-08
688.6	3.8749e-08
688.7	3.8859e-08
688.8	3.9056e-08
688.9	3.9355e-08
689	3.962e-08
689.1	3.983e-08
689.2	4.0011e-08
689.3	4.0178e-08
689.4	4.0336e-08
689.5	4.0498e-08
689.6	4.067e-08
689.7	4.0839e-08
689.8	4.1115e-08
689.9	4.1498e-08
690	4.1831e-08
690.1	4.2101e-08
690.2	4.236e-08
690.3	4.2641e-08
690.4	4.2926e-08
690.5	4.3193e-08
690.6	4.3439e-08
690.7	4.3679e-08
690.8	4.3714e-08
690.9	4.3548e-08
691	4.3412e-08
691.1	4.3318e-08
691.2	4.327e-08
691.3	4.3252e-08
691.4	4.3223e-08
691.5	4.3188e-08
691.6	4.3183e-08
691.7	4.3198e-08
691.8	4.3112e-08
691.9	4.2965e-08
692	4.2835e-08
692.1	4.2683e-08
692.2	4.2571e-08
692.3	4.2505e-08
692.4	4.2431e-08
692.5	4.2338e-08
692.6	4.2261e-08
692.7	4.2231e-08
692.8	4.2207e-08
692.9	4.2172e-08
693	4.2129e-08
693.1	4.2066e-08
693.2	4.1999e-08
693.3	4.1944e-08
693.4	4.1922e-08
693.5	4.1933e-08
693.6	4.1945e-08
693.7	4.1957e-08
693.8	4.1983e-08
693.9	4.2014e-08
694	4.204e-08
694.1	4.2054e-08
694.2	4.2057e-08
694.3	4.2049e-08
694.4	4.204e-08
694.5	4.2031e-08
694.6	4.2028e-08
694.7	4.2031e-08
694.8	4.2092e-08
694.9	4.2214e-08
695	4.2336e-08
695.1	4.2455e-08
695.2	4.2569e-08
695.3	4.2686e-08
695.4	4.2798e-08
695.5	4.2897e-08
695.6	4.2989e-08
695.7	4.3061e-08
695.8	4.3324e-08
695.9	4.3787e-08
696	4.4211e-08
696.1	4.4596e-08
696.2	4.4952e-08
696.3	4.5279e-08
696.4	4.5581e-08
696.5	4.5866e-08
696.6	4.613e-08
696.7	4.6375e-08
696.8	4.6579e-08
696.9	4.673e-08
697	4.6859e-08
697.1	4.6987e-08
697.2	4.7113e-08
697.3	4.7232e-08
697.4	4.736e-08
697.5	4.7497e-08
697.6	4.7649e-08
697.7	4.7854e-08
697.8	4.7802e-08
697.9	4.7476e-08
698	4.7179e-08
698.1	4.689e-08
698.2	4.6613e-08
698.3	4.6361e-08
698.4	4.6149e-08
698.5	4.599e-08
698.6	4.5872e-08
698.7	4.5782e-08
698.8	4.5651e-08
698.9	4.5449e-08
699	4.5244e-08
699.1	4.5071e-08
699.2	4.4931e-08
699.3	4.4806e-08
699.4	4.4687e-08
699.5	4.4576e-08
699.6	4.4503e-08
699.7	4.4509e-08
699.8	4.4198e-08
699.9	4.356e-08
700	4.3006e-08
700.1	4.2487e-08
700.2	4.2006e-08
700.3	4.1597e-08
700.4	4.1215e-08
700.5	4.0832e-08
700.6	4.0497e-08
700.7	4.0298e-08
700.8	3.9608e-08
700.9	3.8367e-08
701	3.7219e-08
701.1	3.62e-08
701.2	3.5292e-08
701.3	3.4451e-08
701.4	3.3666e-08
701.5	3.2921e-08
701.6	3.221e-08
701.7	3.1463e-08
701.8	3.1252e-08
701.9	3.1624e-08
702	3.1966e-08
702.1	3.226e-08
702.2	3.2496e-08
702.3	3.2687e-08
702.4	3.2828e-08
702.5	3.2916e-08
702.6	3.2963e-08
702.7	3.292e-08
702.8	3.3146e-08
702.9	3.3671e-08
703	3.4131e-08
703.1	3.4529e-08
703.2	3.4873e-08
703.3	3.5173e-08
703.4	3.544e-08
703.5	3.5681e-08
703.6	3.5902e-08
703.7	3.6105e-08
703.8	3.6262e-08
703.9	3.6371e-08
704	3.6463e-08
704.1	3.6547e-08
704.2	3.6623e-08
704.3	3.6686e-08
704.4	3.6741e-08
704.5	3.679e-08
704.6	3.682e-08
704.7	3.6899e-08
704.8	3.6584e-08
704.9	3.5852e-08
705	3.5186e-08
705.1	3.4578e-08
705.2	3.4026e-08
705.3	3.3518e-08
705.4	3.3047e-08
705.5	3.2619e-08
705.6	3.2241e-08
705.7	3.1961e-08
705.8	3.1307e-08
705.9	3.025e-08
706	2.9285e-08
706.1	2.8405e-08
706.2	2.7584e-08
706.3	2.68e-08
706.4	2.6049e-08
706.5	2.5339e-08
706.6	2.4698e-08
706.7	2.4022e-08
706.8	2.403e-08
706.9	2.4749e-08
707	2.5345e-08
707.1	2.5795e-08
707.2	2.6147e-08
707.3	2.6459e-08
707.4	2.6735e-08
707.5	2.6961e-08
707.6	2.7142e-08
707.7	2.7258e-08
707.8	2.7489e-08
707.9	2.7836e-08
708	2.8144e-08
708.1	2.8458e-08
708.2	2.8723e-08
708.3	2.8903e-08
708.4	2.9069e-08
708.5	2.9233e-08
708.6	2.9358e-08
708.7	2.9489e-08
708.8	2.9625e-08
708.9	2.9715e-08
709	2.9776e-08
709.1	2.9863e-08
709.2	2.9962e-08
709.3	3.0034e-08
709.4	3.008e-08
709.5	3.0111e-08
709.6	3.0141e-08
709.7	3.0256e-08
709.8	2.999e-08
709.9	2.9298e-08
710	2.8683e-08
710.1	2.8139e-08
710.2	2.7641e-08
710.3	2.7192e-08
710.4	2.6777e-08
710.5	2.6386e-08
710.6	2.604e-08
710.7	2.5809e-08
710.8	2.5162e-08
710.9	2.4074e-08
711	2.3117e-08
711.1	2.227e-08
711.2	2.1506e-08
711.3	2.0815e-08
711.4	2.0179e-08
711.5	1.9582e-08
711.6	1.9012e-08
711.7	1.8368e-08
711.8	1.8406e-08
711.9	1.9128e-08
712	1.9704e-08
712.1	2.0163e-08
712.2	2.0522e-08
712.3	2.0801e-08
712.4	2.1026e-08
712.5	2.12e-08
712.6	2.1331e-08
712.7	2.1404e-08
712.8	2.1671e-08
712.9	2.2142e-08
713	2.2547e-08
713.1	2.2898e-08
713.2	2.3212e-08
713.3	2.3496e-08
713.4	2.3745e-08
713.5	2.3966e-08
713.6	2.4161e-08
713.7	2.4323e-08
713.8	2.4418e-08
713.9	2.4439e-08
714	2.445e-08
714.1	2.4494e-08
714.2	2.4556e-08
714.3	2.4635e-08
714.4	2.4732e-08
714.5	2.484e-08
714.6	2.4939e-08
714.7	2.5017e-08
714.8	2.5037e-08
714.9	2.501e-08
715	2.4998e-08
715.1	2.5027e-08
715.2	2.5089e-08
715.3	2.515e-08
715.4	2.5188e-08
715.5	2.5202e-08
715.6	2.52e-08
715.7	2.5324e-08
715.8	2.4719e-08
715.9	2.3343e-08
716	2.2143e-08
716.1	2.1089e-08
716.2	2.0167e-08
716.3	1.9397e-08
716.4	1.8727e-08
716.5	1.8078e-08
716.6	1.7479e-08
716.7	1.6928e-08
716.8	1.6571e-08
716.9	1.6426e-08
717	1.6281e-08
717.1	1.6092e-08
717.2	1.5848e-08
717.3	1.5608e-08
717.4	1.5375e-08
717.5	1.5103e-08
717.6	1.4798e-08
717.7	1.4353e-08
717.8	1.4567e-08
717.9	1.5478e-08
718	1.6236e-08
718.1	1.6841e-08
718.2	1.7315e-08
718.3	1.7701e-08
718.4	1.8022e-08
718.5	1.8295e-08
718.6	1.8522e-08
718.7	1.8735e-08
718.8	1.8914e-08
718.9	1.9059e-08
719	1.9209e-08
719.1	1.9376e-08
719.2	1.9553e-08
719.3	1.9716e-08
719.4	1.9873e-08
719.5	2.003e-08
719.6	2.0174e-08
719.7	2.0297e-08
719.8	2.0499e-08
719.9	2.0782e-08
720	2.1042e-08
720.1	2.127e-08
720.2	2.1481e-08
720.3	2.1689e-08
720.4	2.1889e-08
720.5	2.208e-08
720.6	2.2269e-08
720.7	2.2447e-08
720.8	2.269e-08
720.9	2.3007e-08
721	2.3306e-08
721.1	2.3593e-08
721.2	2.3861e-08
721.3	2.412e-08
721.4	2.4371e-08
721.5	2.4604e-08
721.6	2.4831e-08
721.7	2.5032e-08
721.8	2.5387e-08
721.9	2.589e-08
722	2.6348e-08
722.1	2.6769e-08
722.2	2.7142e-08
722.3	2.7466e-08
722.4	2.7741e-08
722.5	2.7984e-08
722.6	2.8219e-08
722.7	2.8486e-08
722.8	2.8562e-08
722.9	2.8438e-08
723	2.8352e-08
723.1	2.8307e-08
723.2	2.829e-08
723.3	2.8253e-08
723.4	2.8214e-08
723.5	2.8221e-08
723.6	2.8264e-08
723.7	2.8343e-08
723.8	2.8337e-08
723.9	2.8218e-08
724	2.8093e-08
724.1	2.7977e-08
724.2	2.7889e-08
724.3	2.7823e-08
724.4	2.7774e-08
724.5	2.7751e-08
724.6	2.7769e-08
724.7	2.7808e-08
724.8	2.7761e-08
724.9	2.7658e-08
725	2.7603e-08
725.1	2.7535e-08
725.2	2.7469e-08
725.3	2.7452e-08
725.4	2.7428e-08
725.5	2.7376e-08
725.6	2.7349e-08
725.7	2.737e-08
725.8	2.7316e-08
725.9	2.7172e-08
726	2.704e-08
726.1	2.695e-08
726.2	2.6893e-08
726.3	2.6855e-08
726.4	2.6814e-08
726.5	2.6746e-08
726.6	2.6668e-08
726.7	2.6697e-08
726.8	2.5986e-08
726.9	2.4532e-08
727	2.3285e-08
727.1	2.2227e-08
727.2	2.1311e-08
727.3	2.0498e-08
727.4	1.9766e-08
727.5	1.9098e-08
727.6	1.8489e-08
727.7	1.7884e-08
727.8	1.7544e-08
727.9	1.7473e-08
728	1.7363e-08
728.1	1.7195e-08
728.2	1.699e-08
728.3	1.6767e-08
728.4	1.653e-08
728.5	1.6274e-08
728.6	1.5998e-08
728.7	1.5622e-08
728.8	1.5863e-08
728.9	1.6732e-08
729	1.7438e-08
729.1	1.8017e-08
729.2	1.85e-08
729.3	1.889e-08
729.4	1.9211e-08
729.5	1.9487e-08
729.6	1.9729e-08
729.7	1.9956e-08
729.8	2.0134e-08
729.9	2.0265e-08
730	2.0393e-08
730.1	2.0514e-08
730.2	2.0643e-08
730.3	2.0782e-08
730.4	2.0926e-08
730.5	2.1075e-08
730.6	2.1221e-08
730.7	2.1351e-08
730.8	2.1534e-08
730.9	2.1765e-08
731	2.1958e-08
731.1	2.2138e-08
731.2	2.2319e-08
731.3	2.2504e-08
731.4	2.271e-08
731.5	2.2921e-08
731.6	2.3116e-08
731.7	2.3278e-08
731.8	2.3471e-08
731.9	2.371e-08
732	2.3948e-08
732.1	2.4216e-08
732.2	2.4484e-08
732.3	2.4718e-08
732.4	2.4908e-08
732.5	2.5075e-08
732.6	2.5247e-08
732.7	2.5402e-08
732.8	2.5743e-08
732.9	2.6258e-08
733	2.6692e-08
733.1	2.7059e-08
733.2	2.7419e-08
733.3	2.7751e-08
733.4	2.8034e-08
733.5	2.8334e-08
733.6	2.8615e-08
733.7	2.886e-08
733.8	2.8942e-08
733.9	2.8862e-08
734	2.8789e-08
734.1	2.8723e-08
734.2	2.8707e-08
734.3	2.8745e-08
734.4	2.8788e-08
734.5	2.8819e-08
734.6	2.8842e-08
734.7	2.8876e-08
734.8	2.8798e-08
734.9	2.8627e-08
735	2.8509e-08
735.1	2.8418e-08
735.2	2.8347e-08
735.3	2.8284e-08
735.4	2.8228e-08
735.5	2.8176e-08
735.6	2.8133e-08
735.7	2.8088e-08
735.8	2.8005e-08
735.9	2.7889e-08
736	2.7789e-08
736.1	2.7726e-08
736.2	2.7692e-08
736.3	2.768e-08
736.4	2.7676e-08
736.5	2.7678e-08
736.6	2.7685e-08
736.7	2.7712e-08
736.8	2.7591e-08
736.9	2.733e-08
737	2.71e-08
737.1	2.6894e-08
737.2	2.6719e-08
737.3	2.6558e-08
737.4	2.6408e-08
737.5	2.6283e-08
737.6	2.6175e-08
737.7	2.6174e-08
737.8	2.5483e-08
737.9	2.4075e-08
738	2.2846e-08
738.1	2.1785e-08
738.2	2.0858e-08
738.3	2.0041e-08
738.4	1.9297e-08
738.5	1.8605e-08
738.6	1.7967e-08
738.7	1.7308e-08
738.8	1.7062e-08
738.9	1.7231e-08
739	1.7316e-08
739.1	1.7324e-08
739.2	1.7288e-08
739.3	1.7224e-08
739.4	1.7143e-08
739.5	1.7041e-08
739.6	1.6921e-08
739.7	1.6698e-08
739.8	1.6942e-08
739.9	1.7667e-08
740	1.8247e-08
740.1	1.8739e-08
740.2	1.9172e-08
740.3	1.9558e-08
740.4	1.9893e-08
740.5	2.0156e-08
740.6	2.0364e-08
740.7	2.0556e-08
740.8	2.067e-08
740.9	2.0713e-08
741	2.0761e-08
741.1	2.0798e-08
741.2	2.0841e-08
741.3	2.0923e-08
741.4	2.1031e-08
741.5	2.1101e-08
741.6	2.1161e-08
741.7	2.125e-08
741.8	2.1387e-08
741.9	2.158e-08
742	2.1791e-08
742.1	2.1974e-08
742.2	2.2115e-08
742.3	2.2267e-08
742.4	2.2438e-08
742.5	2.2589e-08
742.6	2.2698e-08
742.7	2.2813e-08
742.8	2.2863e-08
742.9	2.2845e-08
743	2.285e-08
743.1	2.2856e-08
743.2	2.2851e-08
743.3	2.2831e-08
743.4	2.2814e-08
743.5	2.2815e-08
743.6	2.2836e-08
743.7	2.2871e-08
743.8	2.2997e-08
743.9	2.3208e-08
744	2.3405e-08
744.1	2.3569e-08
744.2	2.3714e-08
744.3	2.3862e-08
744.4	2.3981e-08
744.5	2.4083e-08
744.6	2.4177e-08
744.7	2.4349e-08
744.8	2.388e-08
744.9	2.2761e-08
745	2.1793e-08
745.1	2.0962e-08
745.2	2.0244e-08
745.3	1.9622e-08
745.4	1.9087e-08
745.5	1.8614e-08
745.6	1.8182e-08
745.7	1.7851e-08
745.8	1.7192e-08
745.9	1.6179e-08
746	1.5274e-08
746.1	1.4467e-08
746.2	1.3723e-08
746.3	1.3032e-08
746.4	1.237e-08
746.5	1.1723e-08
746.6	1.1087e-08
746.7	1.0298e-08
746.8	1.0476e-08
746.9	1.1639e-08
747	1.2562e-08
747.1	1.3298e-08
747.2	1.389e-08
747.3	1.4362e-08
747.4	1.4742e-08
747.5	1.5029e-08
747.6	1.5243e-08
747.7	1.5415e-08
747.8	1.5628e-08
747.9	1.5902e-08
748	1.6164e-08
748.1	1.6419e-08
748.2	1.6666e-08
748.3	1.6898e-08
748.4	1.709e-08
748.5	1.7249e-08
748.6	1.7422e-08
748.7	1.7601e-08
748.8	1.7904e-08
748.9	1.833e-08
749	1.8719e-08
749.1	1.9056e-08
749.2	1.9371e-08
749.3	1.9672e-08
749.4	1.9973e-08
749.5	2.0286e-08
749.6	2.058e-08
749.7	2.0823e-08
749.8	2.1124e-08
749.9	2.1514e-08
750	2.1874e-08
750.1	2.2211e-08
750.2	2.2543e-08
750.3	2.2833e-08
750.4	2.3105e-08
750.5	2.3405e-08
750.6	2.3703e-08
750.7	2.3966e-08
750.8	2.4142e-08
750.9	2.4279e-08
751	2.4451e-08
751.1	2.4615e-08
751.2	2.4766e-08
751.3	2.4904e-08
751.4	2.5038e-08
751.5	2.5173e-08
751.6	2.533e-08
751.7	2.5525e-08
751.8	2.5647e-08
751.9	2.5673e-08
752	2.5708e-08
752.1	2.5759e-08
752.2	2.5809e-08
752.3	2.5851e-08
752.4	2.5887e-08
752.5	2.5926e-08
752.6	2.5973e-08
752.7	2.6024e-08
752.8	2.6117e-08
752.9	2.6252e-08
753	2.639e-08
753.1	2.6538e-08
753.2	2.6688e-08
753.3	2.6836e-08
753.4	2.6983e-08
753.5	2.7123e-08
753.6	2.7262e-08
753.7	2.7385e-08
753.8	2.7593e-08
753.9	2.7904e-08
754	2.8182e-08
754.1	2.8434e-08
754.2	2.8671e-08
754.3	2.8891e-08
754.4	2.9098e-08
754.5	2.9293e-08
754.6	2.9478e-08
754.7	2.9647e-08
754.8	2.9827e-08
754.9	3.0029e-08
755	3.0219e-08
755.1	3.0393e-08
755.2	3.0544e-08
755.3	3.0677e-08
755.4	3.0798e-08
755.5	3.0897e-08
755.6	3.1002e-08
755.7	3.1146e-08
755.8	3.1186e-08
755.9	3.1116e-08
756	3.1085e-08
756.1	3.1087e-08
756.2	3.1114e-08
756.3	3.1143e-08
756.4	3.1158e-08
756.5	3.1162e-08
756.6	3.1167e-08
756.7	3.1209e-08
756.8	3.1257e-08
756.9	3.1301e-08
757	3.1354e-08
757.1	3.1383e-08
757.2	3.1391e-08
757.3	3.1407e-08
757.4	3.1446e-08
757.5	3.1496e-08
757.6	3.1556e-08
757.7	3.1612e-08
757.8	3.1712e-08
757.9	3.1857e-08
758	3.202e-08
758.1	3.2193e-08
758.2	3.2319e-08
758.3	3.2434e-08
758.4	3.2577e-08
758.5	3.2687e-08
758.6	3.2785e-08
758.7	3.2907e-08
758.8	3.3115e-08
758.9	3.3383e-08
759	3.3636e-08
759.1	3.3908e-08
759.2	3.4159e-08
759.3	3.4367e-08
759.4	3.4543e-08
759.5	3.4717e-08
759.6	3.4904e-08
759.7	3.5106e-08
759.8	3.5239e-08
759.9	3.5292e-08
760	3.5343e-08
760.1	3.5387e-08
760.2	3.5424e-08
760.3	3.5461e-08
760.4	3.5517e-08
760.5	3.5604e-08
760.6	3.5711e-08
760.7	3.5843e-08
760.8	3.5885e-08
760.9	3.5822e-08
761	3.5774e-08
761.1	3.5737e-08
761.2	3.5719e-08
761.3	3.5722e-08
761.4	3.5732e-08
761.5	3.5742e-08
761.6	3.575e-08
761.7	3.5757e-08
761.8	3.5774e-08
761.9	3.5808e-08
762	3.5848e-08
762.1	3.5901e-08
762.2	3.5947e-08
762.3	3.5986e-08
762.4	3.6031e-08
762.5	3.6077e-08
762.6	3.6126e-08
762.7	3.617e-08
762.8	3.6319e-08
762.9	3.6556e-08
763	3.6765e-08
763.1	3.6959e-08
763.2	3.7143e-08
763.3	3.732e-08
763.4	3.7492e-08
763.5	3.7672e-08
763.6	3.7844e-08
763.7	3.7992e-08
763.8	3.822e-08
763.9	3.8511e-08
764	3.8775e-08
764.1	3.9011e-08
764.2	3.9214e-08
764.3	3.9387e-08
764.4	3.9536e-08
764.5	3.9683e-08
764.6	3.9845e-08
764.7	4.0051e-08
764.8	4.0146e-08
764.9	4.0112e-08
765	4.0089e-08
765.1	4.0053e-08
765.2	4.0003e-08
765.3	3.9981e-08
765.4	4.0006e-08
765.5	4.0067e-08
765.6	4.0141e-08
765.7	4.0214e-08
765.8	4.0201e-08
765.9	4.0115e-08
766	4.005e-08
766.1	4.0029e-08
766.2	4.0046e-08
766.3	4.0055e-08
766.4	4.0039e-08
766.5	4.0038e-08
766.6	4.0082e-08
766.7	4.0098e-08
766.8	4.0131e-08
766.9	4.0231e-08
767	4.0316e-08
767.1	4.0383e-08
767.2	4.0472e-08
767.3	4.0574e-08
767.4	4.0647e-08
767.5	4.0701e-08
767.6	4.0773e-08
767.7	4.0859e-08
767.8	4.1065e-08
767.9	4.1369e-08
768	4.1626e-08
768.1	4.1838e-08
768.2	4.2037e-08
768.3	4.2249e-08
768.4	4.247e-08
768.5	4.2694e-08
768.6	4.2905e-08
768.7	4.3087e-08
768.8	4.3286e-08
768.9	4.3515e-08
769	4.3726e-08
769.1	4.3904e-08
769.2	4.4067e-08
769.3	4.4222e-08
769.4	4.4368e-08
769.5	4.4515e-08
769.6	4.4661e-08
769.7	4.4836e-08
769.8	4.4874e-08
769.9	4.4758e-08
770	4.4674e-08
770.1	4.4614e-08
770.2	4.4574e-08
770.3	4.4561e-08
770.4	4.4564e-08
770.5	4.4578e-08
770.6	4.4601e-08
770.7	4.4624e-08
770.8	4.4623e-08
770.9	4.4588e-08
771	4.4565e-08
771.1	4.4563e-08
771.2	4.4567e-08
771.3	4.4571e-08
771.4	4.4581e-08
771.5	4.4602e-08
771.6	4.4617e-08
771.7	4.4625e-08
771.8	4.4665e-08
771.9	4.4726e-08
772	4.4773e-08
772.1	4.4823e-08
772.2	4.4866e-08
772.3	4.4921e-08
772.4	4.4999e-08
772.5	4.5088e-08
772.6	4.5195e-08
772.7	4.5282e-08
772.8	4.5498e-08
772.9	4.5851e-08
773	4.6156e-08
773.1	4.6418e-08
773.2	4.6647e-08
773.3	4.6868e-08
773.4	4.7096e-08
773.5	4.7315e-08
773.6	4.7534e-08
773.7	4.774e-08
773.8	4.7912e-08
773.9	4.8063e-08
774	4.8223e-08
774.1	4.8397e-08
774.2	4.8567e-08
774.3	4.8738e-08
774.4	4.8896e-08
774.5	4.9021e-08
774.6	4.9137e-08
774.7	4.9307e-08
774.8	4.9324e-08
774.9	4.9118e-08
775	4.8944e-08
775.1	4.8822e-08
775.2	4.8698e-08
775.3	4.8609e-08
775.4	4.8556e-08
775.5	4.8477e-08
775.6	4.84e-08
775.7	4.8389e-08
775.8	4.8371e-08
775.9	4.8297e-08
776	4.8214e-08
776.1	4.8115e-08
776.2	4.8045e-08
776.3	4.8036e-08
776.4	4.8041e-08
776.5	4.804e-08
776.6	4.8024e-08
776.7	4.7992e-08
776.8	4.7978e-08
776.9	4.7982e-08
777	4.7995e-08
777.1	4.8048e-08
777.2	4.8124e-08
777.3	4.8201e-08
777.4	4.8276e-08
777.5	4.8335e-08
777.6	4.8389e-08
777.7	4.8422e-08
777.8	4.8581e-08
777.9	4.887e-08
778	4.9131e-08
778.1	4.9366e-08
778.2	4.9573e-08
778.3	4.9745e-08
778.4	4.9898e-08
778.5	5.0054e-08
778.6	5.02e-08
778.7	5.0323e-08
778.8	5.0535e-08
778.9	5.0822e-08
779	5.1084e-08
779.1	5.1329e-08
779.2	5.156e-08
779.3	5.1778e-08
779.4	5.1978e-08
779.5	5.2161e-08
779.6	5.2328e-08
779.7	5.251e-08
779.8	5.2489e-08
779.9	5.2253e-08
780	5.2046e-08
780.1	5.1863e-08
780.2	5.1709e-08
780.3	5.1591e-08
780.4	5.1501e-08
780.5	5.1428e-08
780.6	5.1384e-08
780.7	5.1385e-08
780.8	5.1313e-08
780.9	5.1156e-08
781	5.101e-08
781.1	5.0872e-08
781.2	5.0729e-08
781.3	5.0578e-08
781.4	5.0445e-08
781.5	5.0343e-08
781.6	5.0272e-08
781.7	5.0245e-08
781.8	5.0228e-08
781.9	5.0172e-08
782	5.0097e-08
782.1	5.0003e-08
782.2	4.9921e-08
782.3	4.9875e-08
782.4	4.9861e-08
782.5	4.9869e-08
782.6	4.9873e-08
782.7	4.9867e-08
782.8	4.9868e-08
782.9	4.9863e-08
783	4.9854e-08
783.1	4.9892e-08
783.2	4.994e-08
783.3	4.9933e-08
783.4	4.9926e-08
783.5	4.9945e-08
783.6	4.9948e-08
783.7	4.9975e-08
783.8	5.0047e-08
783.9	5.0125e-08
784	5.0182e-08
784.1	5.025e-08
784.2	5.0345e-08
784.3	5.0425e-08
784.4	5.047e-08
784.5	5.0493e-08
784.6	5.0527e-08
784.7	5.0552e-08
784.8	5.0792e-08
784.9	5.1255e-08
785	5.167e-08
785.1	5.2028e-08
785.2	5.2332e-08
785.3	5.259e-08
785.4	5.2822e-08
785.5	5.3035e-08
785.6	5.3247e-08
785.7	5.3464e-08
785.8	5.3712e-08
785.9	5.3975e-08
786	5.4216e-08
786.1	5.4436e-08
786.2	5.4638e-08
786.3	5.4825e-08
786.4	5.4992e-08
786.5	5.514e-08
786.6	5.5278e-08
786.7	5.5449e-08
786.8	5.5323e-08
786.9	5.4878e-08
787	5.4468e-08
787.1	5.4098e-08
787.2	5.3764e-08
787.3	5.3465e-08
787.4	5.3202e-08
787.5	5.2962e-08
787.6	5.2735e-08
787.7	5.2543e-08
787.8	5.232e-08
787.9	5.2053e-08
788	5.1809e-08
788.1	5.1594e-08
788.2	5.141e-08
788.3	5.1242e-08
788.4	5.1094e-08
788.5	5.0979e-08
788.6	5.0886e-08
788.7	5.0853e-08
788.8	5.0547e-08
788.9	4.993e-08
789	4.9361e-08
789.1	4.8835e-08
789.2	4.834e-08
789.3	4.788e-08
789.4	4.7448e-08
789.5	4.7048e-08
789.6	4.6698e-08
789.7	4.648e-08
789.8	4.5785e-08
789.9	4.4563e-08
790	4.3453e-08
790.1	4.2417e-08
790.2	4.1435e-08
790.3	4.0531e-08
790.4	3.9725e-08
790.5	3.9023e-08
790.6	3.8392e-08
790.7	3.7733e-08
790.8	3.7577e-08
790.9	3.7945e-08
791	3.8265e-08
791.1	3.8543e-08
791.2	3.8783e-08
791.3	3.8979e-08
791.4	3.9113e-08
791.5	3.9224e-08
791.6	3.933e-08
791.7	3.9314e-08
791.8	3.9593e-08
791.9	4.028e-08
792	4.0886e-08
792.1	4.1392e-08
792.2	4.1864e-08
792.3	4.2279e-08
792.4	4.2606e-08
792.5	4.2877e-08
792.6	4.3147e-08
792.7	4.3418e-08
792.8	4.3627e-08
792.9	4.3761e-08
793	4.3842e-08
793.1	4.3885e-08
793.2	4.3937e-08
793.3	4.4014e-08
793.4	4.4098e-08
793.5	4.4179e-08
793.6	4.425e-08
793.7	4.4367e-08
793.8	4.4033e-08
793.9	4.3219e-08
794	4.246e-08
794.1	4.1755e-08
794.2	4.1106e-08
794.3	4.0506e-08
794.4	3.9958e-08
794.5	3.9479e-08
794.6	3.9052e-08
794.7	3.8724e-08
794.8	3.8087e-08
794.9	3.7093e-08
795	3.6167e-08
795.1	3.5318e-08
795.2	3.455e-08
795.3	3.3834e-08
795.4	3.3161e-08
795.5	3.2542e-08
795.6	3.1952e-08
795.7	3.1282e-08
795.8	3.1316e-08
795.9	3.21e-08
796	3.2791e-08
796.1	3.3379e-08
796.2	3.3883e-08
796.3	3.4318e-08
796.4	3.4681e-08
796.5	3.4971e-08
796.6	3.5218e-08
796.7	3.541e-08
796.8	3.5703e-08
796.9	3.6104e-08
797	3.6432e-08
797.1	3.6698e-08
797.2	3.6908e-08
797.3	3.7073e-08
797.4	3.7223e-08
797.5	3.738e-08
797.6	3.7528e-08
797.7	3.7687e-08
797.8	3.7827e-08
797.9	3.7924e-08
798	3.7995e-08
798.1	3.804e-08
798.2	3.8062e-08
798.3	3.805e-08
798.4	3.8044e-08
798.5	3.808e-08
798.6	3.8127e-08
798.7	3.8254e-08
798.8	3.7811e-08
798.9	3.6734e-08
799	3.5727e-08
799.1	3.4838e-08
799.2	3.4061e-08
799.3	3.3356e-08
799.4	3.2698e-08
799.5	3.2089e-08
799.6	3.1567e-08
799.7	3.1153e-08
799.8	3.0557e-08
799.9	2.9755e-08
800	2.9043e-08
800.1	2.8399e-08
800.2	2.7777e-08
800.3	2.7224e-08
800.4	2.6723e-08
800.5	2.6202e-08
800.6	2.5705e-08
800.7	2.5163e-08
800.8	2.5359e-08
800.9	2.63e-08
801	2.7093e-08
801.1	2.7765e-08
801.2	2.8353e-08
801.3	2.8873e-08
801.4	2.9321e-08
801.5	2.9677e-08
801.6	2.996e-08
801.7	3.0192e-08
801.8	3.0415e-08
801.9	3.064e-08
802	3.0842e-08
802.1	3.1038e-08
802.2	3.1221e-08
802.3	3.1391e-08
802.4	3.1551e-08
802.5	3.1701e-08
802.6	3.1833e-08
802.7	3.1945e-08
802.8	3.2069e-08
802.9	3.2201e-08
803	3.2307e-08
803.1	3.2395e-08
803.2	3.2472e-08
803.3	3.2538e-08
803.4	3.2603e-08
803.5	3.2651e-08
803.6	3.2689e-08
803.7	3.2804e-08
803.8	3.2348e-08
803.9	3.1306e-08
804	3.0384e-08
804.1	2.958e-08
804.2	2.8873e-08
804.3	2.8248e-08
804.4	2.7687e-08
804.5	2.7183e-08
804.6	2.6729e-08
804.7	2.6367e-08
804.8	2.577e-08
804.9	2.4906e-08
805	2.4127e-08
805.1	2.3435e-08
805.2	2.2805e-08
805.3	2.2224e-08
805.4	2.1692e-08
805.5	2.1186e-08
805.6	2.0702e-08
805.7	2.0121e-08
805.8	2.0283e-08
805.9	2.1205e-08
806	2.1949e-08
806.1	2.2537e-08
806.2	2.3031e-08
806.3	2.3458e-08
806.4	2.3831e-08
806.5	2.4154e-08
806.6	2.442e-08
806.7	2.4602e-08
806.8	2.4849e-08
806.9	2.5207e-08
807	2.5545e-08
807.1	2.5872e-08
807.2	2.6171e-08
807.3	2.6424e-08
807.4	2.6633e-08
807.5	2.6814e-08
807.6	2.6977e-08
807.7	2.7133e-08
807.8	2.7251e-08
807.9	2.7341e-08
808	2.7435e-08
808.1	2.7495e-08
808.2	2.7557e-08
808.3	2.766e-08
808.4	2.7746e-08
808.5	2.7802e-08
808.6	2.789e-08
808.7	2.797e-08
808.8	2.7987e-08
808.9	2.8014e-08
809	2.8077e-08
809.1	2.812e-08
809.2	2.8134e-08
809.3	2.8132e-08
809.4	2.8162e-08
809.5	2.8229e-08
809.6	2.83e-08
809.7	2.8478e-08
809.8	2.7824e-08
809.9	2.6316e-08
810	2.4991e-08
810.1	2.3846e-08
810.2	2.2871e-08
810.3	2.2037e-08
810.4	2.1311e-08
810.5	2.0672e-08
810.6	2.0085e-08
810.7	1.9507e-08
810.8	1.9097e-08
810.9	1.8855e-08
811	1.8593e-08
811.1	1.831e-08
811.2	1.8012e-08
811.3	1.7696e-08
811.4	1.7365e-08
811.5	1.7022e-08
811.6	1.6664e-08
811.7	1.6176e-08
811.8	1.6458e-08
811.9	1.752e-08
812	1.8383e-08
812.1	1.908e-08
812.2	1.9657e-08
812.3	2.0149e-08
812.4	2.0574e-08
812.5	2.0952e-08
812.6	2.128e-08
812.7	2.1572e-08
812.8	2.1824e-08
812.9	2.2042e-08
813	2.2249e-08
813.1	2.2462e-08
813.2	2.2688e-08
813.3	2.2905e-08
813.4	2.3116e-08
813.5	2.3324e-08
813.6	2.3535e-08
813.7	2.3744e-08
813.8	2.4052e-08
813.9	2.4462e-08
814	2.484e-08
814.1	2.516e-08
814.2	2.5433e-08
814.3	2.5678e-08
814.4	2.5915e-08
814.5	2.6165e-08
814.6	2.6433e-08
814.7	2.6684e-08
814.8	2.7062e-08
814.9	2.7556e-08
815	2.7979e-08
815.1	2.833e-08
815.2	2.8652e-08
815.3	2.8983e-08
815.4	2.9324e-08
815.5	2.9661e-08
815.6	2.9965e-08
815.7	3.0203e-08
815.8	3.0461e-08
815.9	3.078e-08
816	3.1089e-08
816.1	3.139e-08
816.2	3.1697e-08
816.3	3.2004e-08
816.4	3.2277e-08
816.5	3.2508e-08
816.6	3.2754e-08
816.7	3.3048e-08
816.8	3.3078e-08
816.9	3.2889e-08
817	3.2767e-08
817.1	3.2653e-08
817.2	3.2586e-08
817.3	3.2595e-08
817.4	3.2621e-08
817.5	3.2627e-08
817.6	3.2625e-08
817.7	3.2659e-08
817.8	3.2691e-08
817.9	3.2705e-08
818	3.2722e-08
818.1	3.2721e-08
818.2	3.2726e-08
818.3	3.2728e-08
818.4	3.2732e-08
818.5	3.2759e-08
818.6	3.2817e-08
818.7	3.2894e-08
818.8	3.2962e-08
818.9	3.3017e-08
819	3.3077e-08
819.1	3.3135e-08
819.2	3.318e-08
819.3	3.3227e-08
819.4	3.3273e-08
819.5	3.3316e-08
819.6	3.3349e-08
819.7	3.3364e-08
819.8	3.3401e-08
819.9	3.3459e-08
820	3.3524e-08
820.1	3.359e-08
820.2	3.3654e-08
820.3	3.3724e-08
820.4	3.3789e-08
820.5	3.3847e-08
820.6	3.391e-08
820.7	3.3989e-08
820.8	3.4093e-08
820.9	3.4202e-08
821	3.4295e-08
821.1	3.4388e-08
821.2	3.4469e-08
821.3	3.4536e-08
821.4	3.4607e-08
821.5	3.4674e-08
821.6	3.4737e-08
821.7	3.4778e-08
821.8	3.5003e-08
821.9	3.5406e-08
822	3.5775e-08
822.1	3.6118e-08
822.2	3.6435e-08
822.3	3.6725e-08
822.4	3.6995e-08
822.5	3.7226e-08
822.6	3.7423e-08
822.7	3.7578e-08
822.8	3.78e-08
822.9	3.8104e-08
823	3.8388e-08
823.1	3.867e-08
823.2	3.8951e-08
823.3	3.9224e-08
823.4	3.9476e-08
823.5	3.9686e-08
823.6	3.9859e-08
823.7	4.0068e-08
823.8	4.0011e-08
823.9	3.9677e-08
824	3.942e-08
824.1	3.9215e-08
824.2	3.9041e-08
824.3	3.89e-08
824.4	3.88e-08
824.5	3.874e-08
824.6	3.8683e-08
824.7	3.8624e-08
824.8	3.847e-08
824.9	3.8273e-08
825	3.8109e-08
825.1	3.7937e-08
825.2	3.781e-08
825.3	3.7698e-08
825.4	3.7595e-08
825.5	3.7534e-08
825.6	3.7483e-08
825.7	3.7441e-08
825.8	3.7156e-08
825.9	3.6653e-08
826	3.6235e-08
826.1	3.5868e-08
826.2	3.5505e-08
826.3	3.5164e-08
826.4	3.4874e-08
826.5	3.4647e-08
826.6	3.446e-08
826.7	3.4353e-08
826.8	3.3744e-08
826.9	3.2601e-08
827	3.1562e-08
827.1	3.0627e-08
827.2	2.9786e-08
827.3	2.9037e-08
827.4	2.8371e-08
827.5	2.7778e-08
827.6	2.7245e-08
827.7	2.6698e-08
827.8	2.6561e-08
827.9	2.6851e-08
828	2.7073e-08
828.1	2.7225e-08
828.2	2.7314e-08
828.3	2.7343e-08
828.4	2.7329e-08
828.5	2.7289e-08
828.6	2.7224e-08
828.7	2.7065e-08
828.8	2.7264e-08
828.9	2.7844e-08
829	2.8324e-08
829.1	2.8717e-08
829.2	2.9049e-08
829.3	2.932e-08
829.4	2.9548e-08
829.5	2.9737e-08
829.6	2.9892e-08
829.7	3.0028e-08
829.8	3.0106e-08
829.9	3.0142e-08
830	3.0184e-08
830.1	3.023e-08
830.2	3.0282e-08
830.3	3.0329e-08
830.4	3.0366e-08
830.5	3.0397e-08
830.6	3.042e-08
830.7	3.0503e-08
830.8	3.0157e-08
830.9	2.9347e-08
831	2.8612e-08
831.1	2.7962e-08
831.2	2.7383e-08
831.3	2.6883e-08
831.4	2.6462e-08
831.5	2.6096e-08
831.6	2.5776e-08
831.7	2.553e-08
831.8	2.499e-08
831.9	2.4129e-08
832	2.3336e-08
832.1	2.264e-08
832.2	2.2039e-08
832.3	2.1512e-08
832.4	2.1016e-08
832.5	2.0533e-08
832.6	2.0064e-08
832.7	1.9518e-08
832.8	1.9604e-08
832.9	2.0334e-08
833	2.0899e-08
833.1	2.1297e-08
833.2	2.1627e-08
833.3	2.1911e-08
833.4	2.2108e-08
833.5	2.2284e-08
833.6	2.2436e-08
833.7	2.2496e-08
833.8	2.2686e-08
833.9	2.303e-08
834	2.3311e-08
834.1	2.352e-08
834.2	2.3695e-08
834.3	2.3895e-08
834.4	2.4096e-08
834.5	2.427e-08
834.6	2.4404e-08
834.7	2.4511e-08
834.8	2.4531e-08
834.9	2.4468e-08
835	2.4446e-08
835.1	2.4471e-08
835.2	2.4511e-08
835.3	2.456e-08
835.4	2.4605e-08
835.5	2.4642e-08
835.6	2.4663e-08
835.7	2.477e-08
835.8	2.4285e-08
835.9	2.3193e-08
836	2.2249e-08
836.1	2.1438e-08
836.2	2.0723e-08
836.3	2.0085e-08
836.4	1.9525e-08
836.5	1.9022e-08
836.6	1.8567e-08
836.7	1.815e-08
836.8	1.7801e-08
836.9	1.7505e-08
837	1.7207e-08
837.1	1.6913e-08
837.2	1.6619e-08
837.3	1.6307e-08
837.4	1.5995e-08
837.5	1.5689e-08
837.6	1.5363e-08
837.7	1.4918e-08
837.8	1.5068e-08
837.9	1.5833e-08
838	1.6432e-08
838.1	1.6891e-08
838.2	1.7243e-08
838.3	1.7526e-08
838.4	1.7747e-08
838.5	1.7925e-08
838.6	1.8081e-08
838.7	1.8227e-08
838.8	1.8377e-08
838.9	1.8535e-08
839	1.8703e-08
839.1	1.8874e-08
839.2	1.9031e-08
839.3	1.9176e-08
839.4	1.9317e-08
839.5	1.9417e-08
839.6	1.9496e-08
839.7	1.9619e-08
839.8	1.9651e-08
839.9	1.9582e-08
840	1.9562e-08
840.1	1.9574e-08
840.2	1.9586e-08
840.3	1.9569e-08
840.4	1.9559e-08
840.5	1.9593e-08
840.6	1.9655e-08
840.7	1.9834e-08
840.8	1.9372e-08
840.9	1.8246e-08
841	1.7285e-08
841.1	1.6476e-08
841.2	1.5768e-08
841.3	1.5113e-08
841.4	1.4489e-08
841.5	1.3938e-08
841.6	1.3451e-08
841.7	1.2902e-08
841.8	1.2642e-08
841.9	1.271e-08
842	1.2686e-08
842.1	1.2564e-08
842.2	1.2418e-08
842.3	1.2254e-08
842.4	1.2043e-08
842.5	1.1784e-08
842.6	1.1491e-08
842.7	1.1119e-08
842.8	1.1265e-08
842.9	1.1917e-08
843	1.2408e-08
843.1	1.2773e-08
843.2	1.3042e-08
843.3	1.3222e-08
843.4	1.3347e-08
843.5	1.3464e-08
843.6	1.3573e-08
843.7	1.368e-08
843.8	1.3752e-08
843.9	1.3786e-08
844	1.3829e-08
844.1	1.3873e-08
844.2	1.3918e-08
844.3	1.3956e-08
844.4	1.3989e-08
844.5	1.4025e-08
844.6	1.4055e-08
844.7	1.4082e-08
844.8	1.4031e-08
844.9	1.39e-08
845	1.3781e-08
845.1	1.3675e-08
845.2	1.358e-08
845.3	1.3496e-08
845.4	1.3414e-08
845.5	1.3325e-08
845.6	1.3238e-08
845.7	1.3261e-08
845.8	1.2584e-08
845.9	1.1183e-08
846	9.9465e-09
846.1	8.8365e-09
846.2	7.7886e-09
846.3	6.7675e-09
846.4	5.7532e-09
846.5	4.7264e-09
846.6	3.6561e-09
846.7	2.4648e-09
846.8	1.4191e-09
846.9	4.996e-10
847	-6.6387e-10
847.1	-2.0998e-09
847.2	-3.8225e-09
847.3	-5.89e-09
847.4	-8.4179e-09
847.5	-1.152e-08
847.6	-1.5324e-08
847.7	-2.006e-08
847.8	-2.518e-08
847.9	-3.0678e-08
848	-3.6808e-08
848.1	-4.2807e-08
848.2	-4.7906e-08
848.3	-5.1627e-08
848.4	-5.395e-08
848.5	-5.5003e-08
848.6	-5.5022e-08
848.7	-5.4242e-08
848.8	-5.2903e-08
848.9	-5.1061e-08
849	-4.8729e-08
849.1	-4.6057e-08
849.2	-4.3166e-08
849.3	-4.0179e-08
849.4	-3.7136e-08
849.5	-3.4135e-08
849.6	-3.1181e-08
849.7	-2.8296e-08
849.8	-2.5475e-08
849.9	-2.2691e-08
850	-1.9994e-08
850.1	-1.7355e-08
850.2	-1.4847e-08
850.3	-1.2417e-08
850.4	-1.0072e-08
850.5	-7.8488e-09
850.6	-5.7785e-09
850.7	-3.8136e-09
850.8	-2.3892e-09
850.9	-1.4848e-09
851	-5.588e-10
851.1	3.5878e-10
851.2	1.2389e-09
851.3	2.0596e-09
851.4	2.8418e-09
851.5	3.6003e-09
851.6	4.3462e-09
851.7	5.1417e-09
851.8	5.4294e-09
851.9	5.1918e-09
852	5.0529e-09
852.1	5.009e-09
852.2	5.0343e-09
852.3	5.1111e-09
852.4	5.2214e-09
852.5	5.3555e-09
852.6	5.5086e-09
852.7	5.555e-09
852.8	6.398e-09
852.9	8.0416e-09
853	9.4775e-09
853.1	1.073e-08
853.2	1.1823e-08
853.3	1.2779e-08
853.4	1.3612e-08
853.5	1.4338e-08
853.6	1.4977e-08
853.7	1.552e-08
853.8	1.6171e-08
853.9	1.6939e-08
854	1.7617e-08
854.1	1.8208e-08
854.2	1.871e-08
854.3	1.9146e-08
854.4	1.954e-08
854.5	1.9896e-08
854.6	2.0222e-08
854.7	2.0508e-08
854.8	2.0786e-08
854.9	2.1059e-08
855	2.1303e-08
855.1	2.1534e-08
855.2	2.1762e-08
855.3	2.1994e-08
855.4	2.2226e-08
855.5	2.2443e-08
855.6	2.265e-08
855.7	2.2846e-08
855.8	2.3086e-08
855.9	2.3369e-08
856	2.3611e-08
856.1	2.3824e-08
856.2	2.3998e-08
856.3	2.4147e-08
856.4	2.43e-08
856.5	2.4473e-08
856.6	2.466e-08
856.7	2.4811e-08
856.8	2.5131e-08
856.9	2.5589e-08
857	2.5963e-08
857.1	2.6313e-08
857.2	2.6662e-08
857.3	2.6991e-08
857.4	2.729e-08
857.5	2.7559e-08
857.6	2.7801e-08
857.7	2.8038e-08
857.8	2.8201e-08
857.9	2.8287e-08
858	2.8366e-08
858.1	2.8413e-08
858.2	2.8481e-08
858.3	2.8601e-08
858.4	2.8698e-08
858.5	2.8785e-08
858.6	2.8898e-08
858.7	2.9005e-08
858.8	2.8929e-08
858.9	2.8717e-08
859	2.8554e-08
859.1	2.8399e-08
859.2	2.8258e-08
859.3	2.8157e-08
859.4	2.811e-08
859.5	2.8093e-08
859.6	2.807e-08
859.7	2.8051e-08
859.8	2.7963e-08
859.9	2.7803e-08
860	2.7679e-08
860.1	2.7606e-08
860.2	2.7569e-08
860.3	2.7547e-08
860.4	2.753e-08
860.5	2.7509e-08
860.6	2.7493e-08
860.7	2.7464e-08
860.8	2.7437e-08
860.9	2.7416e-08
861	2.7393e-08
861.1	2.7369e-08
861.2	2.7341e-08
861.3	2.7315e-08
861.4	2.7292e-08
861.5	2.7273e-08
861.6	2.7261e-08
861.7	2.7325e-08
861.8	2.6939e-08
861.9	2.6085e-08
862	2.5342e-08
862.1	2.4711e-08
862.2	2.4166e-08
862.3	2.369e-08
862.4	2.3272e-08
862.5	2.2892e-08
862.6	2.2541e-08
862.7	2.2294e-08
862.8	2.162e-08
862.9	2.0483e-08
863	1.9461e-08
863.1	1.8549e-08
863.2	1.7729e-08
863.3	1.6983e-08
863.4	1.6296e-08
863.5	1.5652e-08
863.6	1.5053e-08
863.7	1.4366e-08
863.8	1.45e-08
863.9	1.5479e-08
864	1.6281e-08
864.1	1.6925e-08
864.2	1.7442e-08
864.3	1.7848e-08
864.4	1.8143e-08
864.5	1.8352e-08
864.6	1.8522e-08
864.7	1.8657e-08
864.8	1.8921e-08
864.9	1.9319e-08
865	1.967e-08
865.1	1.9964e-08
865.2	2.0192e-08
865.3	2.0371e-08
865.4	2.0552e-08
865.5	2.0755e-08
865.6	2.0964e-08
865.7	2.1153e-08
865.8	2.1342e-08
865.9	2.1533e-08
866	2.1712e-08
866.1	2.1905e-08
866.2	2.2108e-08
866.3	2.2297e-08
866.4	2.2454e-08
866.5	2.2594e-08
866.6	2.2754e-08
866.7	2.2882e-08
866.8	2.3035e-08
866.9	2.3271e-08
867	2.3483e-08
867.1	2.3638e-08
867.2	2.3809e-08
867.3	2.4004e-08
867.4	2.4164e-08
867.5	2.4285e-08
867.6	2.4423e-08
867.7	2.457e-08
867.8	2.4889e-08
867.9	2.5373e-08
868	2.5796e-08
868.1	2.6152e-08
868.2	2.6465e-08
868.3	2.678e-08
868.4	2.7091e-08
868.5	2.7381e-08
868.6	2.7652e-08
868.7	2.7907e-08
868.8	2.8112e-08
868.9	2.8275e-08
869	2.8427e-08
869.1	2.8561e-08
869.2	2.8679e-08
869.3	2.878e-08
869.4	2.8877e-08
869.5	2.8993e-08
869.6	2.912e-08
869.7	2.9282e-08
869.8	2.9267e-08
869.9	2.9062e-08
870	2.89e-08
870.1	2.8773e-08
870.2	2.8683e-08
870.3	2.8635e-08
870.4	2.8613e-08
870.5	2.8595e-08
870.6	2.858e-08
870.7	2.8589e-08
870.8	2.8524e-08
870.9	2.8378e-08
871	2.8262e-08
871.1	2.8181e-08
871.2	2.8114e-08
871.3	2.8043e-08
871.4	2.7978e-08
871.5	2.7919e-08
871.6	2.7866e-08
871.7	2.7821e-08
871.8	2.7782e-08
871.9	2.7737e-08
872	2.7679e-08
872.1	2.7625e-08
872.2	2.7589e-08
872.3	2.7574e-08
872.4	2.7568e-08
872.5	2.7575e-08
872.6	2.7598e-08
872.7	2.7701e-08
872.8	2.725e-08
872.9	2.6238e-08
873	2.5329e-08
873.1	2.4506e-08
873.2	2.38e-08
873.3	2.319e-08
873.4	2.2667e-08
873.5	2.223e-08
873.6	2.1831e-08
873.7	2.1477e-08
873.8	2.0859e-08
873.9	1.9984e-08
874	1.9209e-08
874.1	1.8537e-08
874.2	1.7928e-08
874.3	1.7369e-08
874.4	1.6852e-08
874.5	1.6342e-08
874.6	1.5819e-08
874.7	1.5174e-08
874.8	1.5318e-08
874.9	1.6284e-08
875	1.7039e-08
875.1	1.7641e-08
875.2	1.8143e-08
875.3	1.8498e-08
875.4	1.8785e-08
875.5	1.9063e-08
875.6	1.9283e-08
875.7	1.9417e-08
875.8	1.9598e-08
875.9	1.9865e-08
876	2.0121e-08
876.1	2.0334e-08
876.2	2.0502e-08
876.3	2.0644e-08
876.4	2.0769e-08
876.5	2.0909e-08
876.6	2.106e-08
876.7	2.1195e-08
876.8	2.1349e-08
876.9	2.1526e-08
877	2.1684e-08
877.1	2.1816e-08
877.2	2.1928e-08
877.3	2.2018e-08
877.4	2.2109e-08
877.5	2.222e-08
877.6	2.2331e-08
877.7	2.2453e-08
877.8	2.2592e-08
877.9	2.2734e-08
878	2.2873e-08
878.1	2.3005e-08
878.2	2.314e-08
878.3	2.3269e-08
878.4	2.3386e-08
878.5	2.3502e-08
878.6	2.3624e-08
878.7	2.3729e-08
878.8	2.3854e-08
878.9	2.4021e-08
879	2.4169e-08
879.1	2.4313e-08
879.2	2.4461e-08
879.3	2.4599e-08
879.4	2.4727e-08
879.5	2.4848e-08
879.6	2.4963e-08
879.7	2.5056e-08
879.8	2.5289e-08
879.9	2.5663e-08
880	2.6003e-08
880.1	2.6294e-08
880.2	2.6547e-08
880.3	2.6782e-08
880.4	2.6979e-08
880.5	2.7138e-08
880.6	2.7284e-08
880.7	2.7403e-08
880.8	2.7655e-08
880.9	2.805e-08
881	2.8425e-08
881.1	2.8784e-08
881.2	2.9118e-08
881.3	2.942e-08
881.4	2.9695e-08
881.5	2.9913e-08
881.6	3.0083e-08
881.7	3.0299e-08
881.8	3.0282e-08
881.9	3.0028e-08
882	2.984e-08
882.1	2.9687e-08
882.2	2.9536e-08
882.3	2.9387e-08
882.4	2.9282e-08
882.5	2.9231e-08
882.6	2.9212e-08
882.7	2.9204e-08
882.8	2.907e-08
882.9	2.8826e-08
883	2.8643e-08
883.1	2.8519e-08
883.2	2.839e-08
883.3	2.8277e-08
883.4	2.8206e-08
883.5	2.8125e-08
883.6	2.8053e-08
883.7	2.8044e-08
883.8	2.7852e-08
883.9	2.7447e-08
884	2.7117e-08
884.1	2.6871e-08
884.2	2.6647e-08
884.3	2.6412e-08
884.4	2.6186e-08
884.5	2.5992e-08
884.6	2.5837e-08
884.7	2.58e-08
884.8	2.5276e-08
884.9	2.4226e-08
885	2.3289e-08
885.1	2.2463e-08
885.2	2.1715e-08
885.3	2.1036e-08
885.4	2.0431e-08
885.5	1.9884e-08
885.6	1.9393e-08
885.7	1.8917e-08
885.8	1.8735e-08
885.9	1.8839e-08
886	1.889e-08
886.1	1.8892e-08
886.2	1.8853e-08
886.3	1.8771e-08
886.4	1.8656e-08
886.5	1.8524e-08
886.6	1.8371e-08
886.7	1.8133e-08
886.8	1.8281e-08
886.9	1.8833e-08
887	1.9273e-08
887.1	1.9627e-08
887.2	1.9916e-08
887.3	2.0151e-08
887.4	2.0345e-08
887.5	2.0508e-08
887.6	2.0641e-08
887.7	2.075e-08
887.8	2.0833e-08
887.9	2.0898e-08
888	2.0958e-08
888.1	2.102e-08
888.2	2.1085e-08
888.3	2.1152e-08
888.4	2.1228e-08
888.5	2.1311e-08
888.6	2.1392e-08
888.7	2.1525e-08
888.8	2.1312e-08
888.9	2.0742e-08
889	2.0244e-08
889.1	1.98e-08
889.2	1.9397e-08
889.3	1.9039e-08
889.4	1.8733e-08
889.5	1.8464e-08
889.6	1.8241e-08
889.7	1.811e-08
889.8	1.7655e-08
889.9	1.6862e-08
890	1.6136e-08
890.1	1.5458e-08
890.2	1.4842e-08
890.3	1.4298e-08
890.4	1.3817e-08
890.5	1.3376e-08
890.6	1.2938e-08
890.7	1.2388e-08
890.8	1.235e-08
890.9	1.2853e-08
891	1.3224e-08
891.1	1.3488e-08
891.2	1.3678e-08
891.3	1.3829e-08
891.4	1.3942e-08
891.5	1.3988e-08
891.6	1.3986e-08
891.7	1.3966e-08
891.8	1.4108e-08
891.9	1.4378e-08
892	1.4612e-08
892.1	1.4825e-08
892.2	1.4977e-08
892.3	1.5101e-08
892.4	1.5239e-08
892.5	1.5384e-08
892.6	1.5499e-08
892.7	1.5581e-08
892.8	1.5602e-08
892.9	1.5602e-08
893	1.5639e-08
893.1	1.5679e-08
893.2	1.5722e-08
893.3	1.575e-08
893.4	1.576e-08
893.5	1.5766e-08
893.6	1.5782e-08
893.7	1.5889e-08
893.8	1.5515e-08
893.9	1.4662e-08
894	1.3941e-08
894.1	1.3322e-08
894.2	1.2783e-08
894.3	1.2296e-08
894.4	1.1826e-08
894.5	1.1376e-08
894.6	1.0944e-08
894.7	1.0507e-08
894.8	1.0012e-08
894.9	9.4617e-09
895	8.9119e-09
895.1	8.3423e-09
895.2	7.7491e-09
895.3	7.1322e-09
895.4	6.4812e-09
895.5	5.7865e-09
895.6	5.0374e-09
895.7	4.1345e-09
895.8	3.7347e-09
895.9	3.8122e-09
896	3.637e-09
896.1	3.2587e-09
896.2	2.7011e-09
896.3	1.99e-09
896.4	1.119e-09
896.5	6.4904e-11
896.6	-1.1918e-09
896.7	-2.6984e-09
896.8	-4.4855e-09
896.9	-6.609e-09
897	-9.197e-09
897.1	-1.2369e-08
897.2	-1.6256e-08
897.3	-2.0994e-08
897.4	-2.6574e-08
897.5	-3.2762e-08
897.6	-3.8838e-08
897.7	-4.4017e-08
897.8	-4.7984e-08
897.9	-5.0607e-08
898	-5.196e-08
898.1	-5.2237e-08
898.2	-5.1661e-08
898.3	-5.0412e-08
898.4	-4.8655e-08
898.5	-4.6541e-08
898.6	-4.4162e-08
898.7	-4.1528e-08
898.8	-3.9323e-08
898.9	-3.7602e-08
899	-3.5713e-08
899.1	-3.3794e-08
899.2	-3.1833e-08
899.3	-2.9893e-08
899.4	-2.7979e-08
899.5	-2.6099e-08
899.6	-2.4266e-08
899.7	-2.2472e-08
899.8	-2.0519e-08
899.9	-1.8417e-08
900	-1.646e-08
900.1	-1.46e-08
900.2	-1.28e-08
900.3	-1.1081e-08
900.4	-9.4715e-09
900.5	-7.9121e-09
900.6	-6.3934e-09
900.7	-5.0096e-09
900.8	-3.2376e-09
900.9	-1.093e-09
901	8.2465e-10
901.1	2.5396e-09
901.2	4.0879e-09
901.3	5.4763e-09
901.4	6.7133e-09
901.5	7.8222e-09
901.6	8.8089e-09
901.7	9.6804e-09
901.8	1.0435e-08
901.9	1.1089e-08
902	1.17e-08
902.1	1.2279e-08
902.2	1.2809e-08
902.3	1.3299e-08
902.4	1.3743e-08
902.5	1.4136e-08
902.6	1.4484e-08
902.7	1.4814e-08
902.8	1.5062e-08
902.9	1.5217e-08
903	1.5358e-08
903.1	1.5498e-08
903.2	1.5649e-08
903.3	1.5796e-08
903.4	1.5943e-08
903.5	1.6097e-08
903.6	1.6259e-08
903.7	1.6517e-08
903.8	1.6148e-08
903.9	1.5141e-08
904	1.429e-08
904.1	1.3572e-08
904.2	1.2968e-08
904.3	1.2477e-08
904.4	1.2063e-08
904.5	1.1705e-08
904.6	1.1392e-08
904.7	1.1078e-08
904.8	1.0994e-08
904.9	1.114e-08
905	1.1246e-08
905.1	1.1334e-08
905.2	1.1396e-08
905.3	1.1423e-08
905.4	1.1444e-08
905.5	1.146e-08
905.6	1.1473e-08
905.7	1.1415e-08
905.8	1.1898e-08
905.9	1.2925e-08
906	1.3805e-08
906.1	1.4526e-08
906.2	1.5108e-08
906.3	1.5594e-08
906.4	1.6022e-08
906.5	1.6411e-08
906.6	1.6769e-08
906.7	1.7108e-08
906.8	1.7341e-08
906.9	1.7448e-08
907	1.7522e-08
907.1	1.7591e-08
907.2	1.7677e-08
907.3	1.7779e-08
907.4	1.7878e-08
907.5	1.7973e-08
907.6	1.805e-08
907.7	1.8108e-08
907.8	1.8212e-08
907.9	1.8361e-08
908	1.8486e-08
908.1	1.8561e-08
908.2	1.8636e-08
908.3	1.8727e-08
908.4	1.8776e-08
908.5	1.8829e-08
908.6	1.8908e-08
908.7	1.9019e-08
908.8	1.862e-08
908.9	1.775e-08
909	1.699e-08
909.1	1.6303e-08
909.2	1.57e-08
909.3	1.5206e-08
909.4	1.4796e-08
909.5	1.4433e-08
909.6	1.4093e-08
909.7	1.3802e-08
909.8	1.3208e-08
909.9	1.2322e-08
910	1.1558e-08
910.1	1.0901e-08
910.2	1.0325e-08
910.3	9.8099e-09
910.4	9.3308e-09
910.5	8.8757e-09
910.6	8.4418e-09
910.7	7.9091e-09
910.8	8.1117e-09
910.9	9.0739e-09
911	9.871e-09
911.1	1.0516e-08
911.2	1.1044e-08
911.3	1.1493e-08
911.4	1.1871e-08
911.5	1.2182e-08
911.6	1.2446e-08
911.7	1.2669e-08
911.8	1.296e-08
911.9	1.3327e-08
912	1.3653e-08
912.1	1.3949e-08
912.2	1.4214e-08
912.3	1.4448e-08
912.4	1.4668e-08
912.5	1.4876e-08
912.6	1.5078e-08
912.7	1.5264e-08
912.8	1.5463e-08
912.9	1.5676e-08
913	1.5872e-08
913.1	1.6072e-08
913.2	1.6271e-08
913.3	1.6464e-08
913.4	1.6653e-08
913.5	1.6831e-08
913.6	1.7007e-08
913.7	1.7191e-08
913.8	1.7391e-08
913.9	1.7602e-08
914	1.7807e-08
914.1	1.7998e-08
914.2	1.8163e-08
914.3	1.8302e-08
914.4	1.8422e-08
914.5	1.8527e-08
914.6	1.8638e-08
914.7	1.8749e-08
914.8	1.9031e-08
914.9	1.9477e-08
915	1.9881e-08
915.1	2.0239e-08
915.2	2.0534e-08
915.3	2.0781e-08
915.4	2.1026e-08
915.5	2.1286e-08
915.6	2.1531e-08
915.7	2.1746e-08
915.8	2.1974e-08
915.9	2.2222e-08
916	2.2454e-08
916.1	2.2685e-08
916.2	2.2918e-08
916.3	2.3137e-08
916.4	2.333e-08
916.5	2.3486e-08
916.6	2.3654e-08
916.7	2.3855e-08
916.8	2.383e-08
916.9	2.3626e-08
917	2.3476e-08
917.1	2.333e-08
917.2	2.3228e-08
917.3	2.3182e-08
917.4	2.3138e-08
917.5	2.3086e-08
917.6	2.3059e-08
917.7	2.3087e-08
917.8	2.3038e-08
917.9	2.2882e-08
918	2.2736e-08
918.1	2.2597e-08
918.2	2.2472e-08
918.3	2.2382e-08
918.4	2.2336e-08
918.5	2.232e-08
918.6	2.2315e-08
918.7	2.2319e-08
918.8	2.229e-08
918.9	2.2224e-08
919	2.2163e-08
919.1	2.2106e-08
919.2	2.2049e-08
919.3	2.1993e-08
919.4	2.194e-08
919.5	2.1898e-08
919.6	2.1859e-08
919.7	2.1914e-08
919.8	2.146e-08
919.9	2.0473e-08
920	1.9628e-08
920.1	1.8914e-08
920.2	1.8287e-08
920.3	1.7729e-08
920.4	1.7242e-08
920.5	1.6805e-08
920.6	1.6408e-08
920.7	1.6061e-08
920.8	1.5624e-08
920.9	1.5083e-08
921	1.458e-08
921.1	1.4116e-08
921.2	1.3686e-08
921.3	1.3279e-08
921.4	1.2888e-08
921.5	1.2516e-08
921.6	1.2146e-08
921.7	1.1662e-08
921.8	1.1809e-08
921.9	1.2606e-08
922	1.3228e-08
922.1	1.372e-08
922.2	1.4116e-08
922.3	1.4436e-08
922.4	1.4703e-08
922.5	1.4931e-08
922.6	1.514e-08
922.7	1.5326e-08
922.8	1.5519e-08
922.9	1.5721e-08
923	1.5871e-08
923.1	1.5978e-08
923.2	1.6077e-08
923.3	1.6185e-08
923.4	1.6304e-08
923.5	1.6441e-08
923.6	1.6576e-08
923.7	1.668e-08
923.8	1.676e-08
923.9	1.6839e-08
924	1.6933e-08
924.1	1.7053e-08
924.2	1.7178e-08
924.3	1.7301e-08
924.4	1.7414e-08
924.5	1.7499e-08
924.6	1.7564e-08
924.7	1.7669e-08
924.8	1.7595e-08
924.9	1.7311e-08
925	1.7048e-08
925.1	1.685e-08
925.2	1.6705e-08
925.3	1.6545e-08
925.4	1.6416e-08
925.5	1.6342e-08
925.6	1.6272e-08
925.7	1.6283e-08
925.8	1.5678e-08
925.9	1.446e-08
926	1.3402e-08
926.1	1.2472e-08
926.2	1.1638e-08
926.3	1.0887e-08
926.4	1.0222e-08
926.5	9.6362e-09
926.6	9.0932e-09
926.7	8.4824e-09
926.8	8.4135e-09
926.9	8.8898e-09
927	9.2267e-09
927.1	9.4376e-09
927.2	9.5515e-09
927.3	9.5898e-09
927.4	9.5761e-09
927.5	9.5286e-09
927.6	9.4471e-09
927.7	9.2891e-09
927.8	9.469e-09
927.9	9.9899e-09
928	1.0415e-08
928.1	1.0761e-08
928.2	1.1048e-08
928.3	1.1301e-08
928.4	1.1524e-08
928.5	1.1725e-08
928.6	1.191e-08
928.7	1.2083e-08
928.8	1.2232e-08
928.9	1.2356e-08
929	1.2486e-08
929.1	1.262e-08
929.2	1.275e-08
929.3	1.2878e-08
929.4	1.3014e-08
929.5	1.3141e-08
929.6	1.3255e-08
929.7	1.3371e-08
929.8	1.3549e-08
929.9	1.3781e-08
930	1.3996e-08
930.1	1.4196e-08
930.2	1.439e-08
930.3	1.4584e-08
930.4	1.4776e-08
930.5	1.498e-08
930.6	1.5196e-08
930.7	1.5389e-08
930.8	1.5697e-08
930.9	1.6124e-08
931	1.6498e-08
931.1	1.6825e-08
931.2	1.7121e-08
931.3	1.7382e-08
931.4	1.7636e-08
931.5	1.7903e-08
931.6	1.8174e-08
931.7	1.8431e-08
931.8	1.8753e-08
931.9	1.9108e-08
932	1.9406e-08
932.1	1.9692e-08
932.2	1.9975e-08
932.3	2.0265e-08
932.4	2.0551e-08
932.5	2.0819e-08
932.6	2.1072e-08
932.7	2.1338e-08
932.8	2.1405e-08
932.9	2.1262e-08
933	2.1134e-08
933.1	2.1028e-08
933.2	2.0975e-08
933.3	2.0958e-08
933.4	2.0932e-08
933.5	2.0945e-08
933.6	2.0976e-08
933.7	2.0995e-08
933.8	2.0951e-08
933.9	2.0848e-08
934	2.0761e-08
934.1	2.0668e-08
934.2	2.0601e-08
934.3	2.0582e-08
934.4	2.0583e-08
934.5	2.0567e-08
934.6	2.054e-08
934.7	2.0505e-08
934.8	2.0467e-08
934.9	2.0455e-08
935	2.0465e-08
935.1	2.0485e-08
935.2	2.0508e-08
935.3	2.0519e-08
935.4	2.0524e-08
935.5	2.0531e-08
935.6	2.0527e-08
935.7	2.0543e-08
935.8	2.0293e-08
935.9	1.9768e-08
936	1.9305e-08
936.1	1.8915e-08
936.2	1.8592e-08
936.3	1.8323e-08
936.4	1.8094e-08
936.5	1.7901e-08
936.6	1.7727e-08
936.7	1.7644e-08
936.8	1.7024e-08
936.9	1.5854e-08
937	1.483e-08
937.1	1.3928e-08
937.2	1.313e-08
937.3	1.2419e-08
937.4	1.1765e-08
937.5	1.1159e-08
937.6	1.0592e-08
937.7	9.9614e-09
937.8	9.9396e-09
937.9	1.0535e-08
938	1.0983e-08
938.1	1.1296e-08
938.2	1.1509e-08
938.3	1.164e-08
938.4	1.1702e-08
938.5	1.171e-08
938.6	1.1692e-08
938.7	1.162e-08
938.8	1.1817e-08
938.9	1.229e-08
939	1.2693e-08
939.1	1.3035e-08
939.2	1.3322e-08
939.3	1.3563e-08
939.4	1.3759e-08
939.5	1.391e-08
939.6	1.4045e-08
939.7	1.4193e-08
939.8	1.4336e-08
939.9	1.447e-08
940	1.4602e-08
940.1	1.4731e-08
940.2	1.4837e-08
940.3	1.4908e-08
940.4	1.4989e-08
940.5	1.5109e-08
940.6	1.5248e-08
940.7	1.5377e-08
940.8	1.5535e-08
940.9	1.5721e-08
941	1.59e-08
941.1	1.6082e-08
941.2	1.6263e-08
941.3	1.6429e-08
941.4	1.6564e-08
941.5	1.6683e-08
941.6	1.6825e-08
941.7	1.6955e-08
941.8	1.7107e-08
941.9	1.7331e-08
942	1.7547e-08
942.1	1.7721e-08
942.2	1.7903e-08
942.3	1.8101e-08
942.4	1.8268e-08
942.5	1.8399e-08
942.6	1.8547e-08
942.7	1.8694e-08
942.8	1.9018e-08
942.9	1.9512e-08
943	1.9937e-08
943.1	2.0292e-08
943.2	2.0609e-08
943.3	2.0927e-08
943.4	2.1237e-08
943.5	2.1535e-08
943.6	2.1817e-08
943.7	2.2086e-08
943.8	2.2264e-08
943.9	2.235e-08
944	2.2439e-08
944.1	2.2525e-08
944.2	2.2603e-08
944.3	2.268e-08
944.4	2.276e-08
944.5	2.2842e-08
944.6	2.2932e-08
944.7	2.3063e-08
944.8	2.3005e-08
944.9	2.2747e-08
945	2.2546e-08
945.1	2.2391e-08
945.2	2.2271e-08
945.3	2.2185e-08
945.4	2.2121e-08
945.5	2.2082e-08
945.6	2.2055e-08
945.7	2.2038e-08
945.8	2.2005e-08
945.9	2.1949e-08
946	2.1895e-08
946.1	2.1854e-08
946.2	2.1827e-08
946.3	2.1798e-08
946.4	2.1771e-08
946.5	2.1736e-08
946.6	2.1691e-08
946.7	2.1688e-08
946.8	2.142e-08
946.9	2.0874e-08
947	2.0396e-08
947.1	1.9993e-08
947.2	1.9645e-08
947.3	1.9356e-08
947.4	1.9109e-08
947.5	1.8892e-08
947.6	1.8708e-08
947.7	1.8609e-08
947.8	1.808e-08
947.9	1.7092e-08
948	1.6205e-08
948.1	1.5409e-08
948.2	1.4698e-08
948.3	1.4083e-08
948.4	1.3545e-08
948.5	1.3061e-08
948.6	1.2604e-08
948.7	1.2067e-08
948.8	1.1993e-08
948.9	1.2421e-08
949	1.2766e-08
949.1	1.3027e-08
949.2	1.3217e-08
949.3	1.3349e-08
949.4	1.3436e-08
949.5	1.3477e-08
949.6	1.3469e-08
949.7	1.3371e-08
949.8	1.351e-08
949.9	1.393e-08
950	1.427e-08
950.1	1.4533e-08
950.2	1.4767e-08
950.3	1.495e-08
950.4	1.5098e-08
950.5	1.5264e-08
950.6	1.5417e-08
950.7	1.5524e-08
950.8	1.5605e-08
950.9	1.5697e-08
951	1.5803e-08
951.1	1.5894e-08
951.2	1.5967e-08
951.3	1.6025e-08
951.4	1.6092e-08
951.5	1.6191e-08
951.6	1.6302e-08
951.7	1.6454e-08
951.8	1.6333e-08
951.9	1.5924e-08
952	1.5567e-08
952.1	1.5254e-08
952.2	1.499e-08
952.3	1.4765e-08
952.4	1.4569e-08
952.5	1.4415e-08
952.6	1.4297e-08
952.7	1.427e-08
952.8	1.3794e-08
952.9	1.2864e-08
953	1.2049e-08
953.1	1.1324e-08
953.2	1.0677e-08
953.3	1.0095e-08
953.4	9.553e-09
953.5	9.0367e-09
953.6	8.5365e-09
953.7	7.9616e-09
953.8	7.9132e-09
953.9	8.3929e-09
954	8.7371e-09
954.1	8.9704e-09
954.2	9.1211e-09
954.3	9.2085e-09
954.4	9.2491e-09
954.5	9.2517e-09
954.6	9.2163e-09
954.7	9.1207e-09
954.8	9.2628e-09
954.9	9.6438e-09
955	9.946e-09
955.1	1.019e-08
955.2	1.0386e-08
955.3	1.0529e-08
955.4	1.064e-08
955.5	1.0735e-08
955.6	1.0821e-08
955.7	1.0908e-08
955.8	1.0964e-08
955.9	1.0993e-08
956	1.1039e-08
956.1	1.1096e-08
956.2	1.1166e-08
956.3	1.1244e-08
956.4	1.1306e-08
956.5	1.1345e-08
956.6	1.1373e-08
956.7	1.1407e-08
956.8	1.1405e-08
956.9	1.1385e-08
957	1.139e-08
957.1	1.1395e-08
957.2	1.1389e-08
957.3	1.1364e-08
957.4	1.1343e-08
957.5	1.1343e-08
957.6	1.1354e-08
957.7	1.1464e-08
957.8	1.0924e-08
957.9	9.7119e-09
958	8.6741e-09
958.1	7.7919e-09
958.2	6.9904e-09
958.3	6.2154e-09
958.4	5.4905e-09
958.5	4.8055e-09
958.6	4.0818e-09
958.7	3.3072e-09
958.8	2.7775e-09
958.9	2.4282e-09
959	1.9366e-09
959.1	1.3434e-09
959.2	6.5296e-10
959.3	-1.5163e-10
959.4	-1.0958e-09
959.5	-2.2189e-09
959.6	-3.535e-09
959.7	-5.141e-09
959.8	-6.5012e-09
959.9	-7.6639e-09
960	-9.2986e-09
960.1	-1.1421e-08
960.2	-1.4086e-08
960.3	-1.7362e-08
960.4	-2.1218e-08
960.5	-2.5546e-08
960.6	-3.0031e-08
960.7	-3.4212e-08
960.8	-3.7706e-08
960.9	-4.0243e-08
961	-4.1804e-08
961.1	-4.247e-08
961.2	-4.2395e-08
961.3	-4.1717e-08
961.4	-4.0564e-08
961.5	-3.9058e-08
961.6	-3.7289e-08
961.7	-3.5374e-08
961.8	-3.3308e-08
961.9	-3.1185e-08
962	-2.9078e-08
962.1	-2.7055e-08
962.2	-2.5083e-08
962.3	-2.3153e-08
962.4	-2.1266e-08
962.5	-1.9391e-08
962.6	-1.7542e-08
962.7	-1.5679e-08
962.8	-1.3844e-08
962.9	-1.2028e-08
963	-1.0257e-08
963.1	-8.5256e-09
963.2	-6.8351e-09
963.3	-5.1785e-09
963.4	-3.5556e-09
963.5	-1.9812e-09
963.6	-4.6559e-10
963.7	9.6953e-10
963.8	2.4992e-09
963.9	4.0963e-09
964	5.5462e-09
964.1	6.8553e-09
964.2	8.0466e-09
964.3	9.1307e-09
964.4	1.0128e-08
964.5	1.1049e-08
964.6	1.1885e-08
964.7	1.2648e-08
964.8	1.3335e-08
964.9	1.393e-08
965	1.4448e-08
965.1	1.4917e-08
965.2	1.5357e-08
965.3	1.5781e-08
965.4	1.6193e-08
965.5	1.6575e-08
965.6	1.6912e-08
965.7	1.723e-08
965.8	1.7346e-08
965.9	1.7271e-08
966	1.7239e-08
966.1	1.7248e-08
966.2	1.7306e-08
966.3	1.7421e-08
966.4	1.756e-08
966.5	1.7683e-08
966.6	1.7815e-08
966.7	1.7985e-08
966.8	1.8075e-08
966.9	1.8105e-08
967	1.8171e-08
967.1	1.8225e-08
967.2	1.8272e-08
967.3	1.8356e-08
967.4	1.8453e-08
967.5	1.8522e-08
967.6	1.8575e-08
967.7	1.8668e-08
967.8	1.8659e-08
967.9	1.8519e-08
968	1.8398e-08
968.1	1.828e-08
968.2	1.8163e-08
968.3	1.8062e-08
968.4	1.7993e-08
968.5	1.7955e-08
968.6	1.7933e-08
968.7	1.7996e-08
968.8	1.7551e-08
968.9	1.6581e-08
969	1.5735e-08
969.1	1.4999e-08
969.2	1.4358e-08
969.3	1.3795e-08
969.4	1.3285e-08
969.5	1.2822e-08
969.6	1.2398e-08
969.7	1.1977e-08
969.8	1.1834e-08
969.9	1.196e-08
970	1.2045e-08
970.1	1.2097e-08
970.2	1.2119e-08
970.3	1.2124e-08
970.4	1.2113e-08
970.5	1.2088e-08
970.6	1.2049e-08
970.7	1.1922e-08
970.8	1.2206e-08
970.9	1.2918e-08
971	1.351e-08
971.1	1.4e-08
971.2	1.4421e-08
971.3	1.4775e-08
971.4	1.5069e-08
971.5	1.5323e-08
971.6	1.5529e-08
971.7	1.5695e-08
971.8	1.5801e-08
971.9	1.5849e-08
972	1.589e-08
972.1	1.5934e-08
972.2	1.5978e-08
972.3	1.6033e-08
972.4	1.6094e-08
972.5	1.6152e-08
972.6	1.622e-08
972.7	1.63e-08
972.8	1.6306e-08
972.9	1.624e-08
973	1.6162e-08
973.1	1.6083e-08
973.2	1.6016e-08
973.3	1.5972e-08
973.4	1.5953e-08
973.5	1.5947e-08
973.6	1.5948e-08
973.7	1.6022e-08
973.8	1.5493e-08
973.9	1.4354e-08
974	1.3377e-08
974.1	1.2562e-08
974.2	1.1859e-08
974.3	1.1233e-08
974.4	1.0675e-08
974.5	1.0167e-08
974.6	9.6873e-09
974.7	9.1919e-09
974.8	8.9592e-09
974.9	9.008e-09
975	9.0074e-09
975.1	8.9455e-09
975.2	8.8745e-09
975.3	8.7841e-09
975.4	8.6484e-09
975.5	8.5159e-09
975.6	8.3895e-09
975.7	8.1631e-09
975.8	8.3722e-09
975.9	9.0479e-09
976	9.6287e-09
976.1	1.0126e-08
976.2	1.0536e-08
976.3	1.0881e-08
976.4	1.1174e-08
976.5	1.1417e-08
976.6	1.1625e-08
976.7	1.1818e-08
976.8	1.1961e-08
976.9	1.2063e-08
977	1.2176e-08
977.1	1.2301e-08
977.2	1.2428e-08
977.3	1.2549e-08
977.4	1.2666e-08
977.5	1.2769e-08
977.6	1.2859e-08
977.7	1.2936e-08
977.8	1.305e-08
977.9	1.3199e-08
978	1.334e-08
978.1	1.348e-08
978.2	1.3615e-08
978.3	1.3736e-08
978.4	1.3854e-08
978.5	1.3978e-08
978.6	1.4108e-08
978.7	1.4291e-08
978.8	1.4136e-08
978.9	1.3629e-08
979	1.32e-08
979.1	1.2838e-08
979.2	1.2534e-08
979.3	1.228e-08
979.4	1.2061e-08
979.5	1.1871e-08
979.6	1.1699e-08
979.7	1.1606e-08
979.8	1.1062e-08
979.9	1.0056e-08
980	9.1639e-09
980.1	8.3744e-09
980.2	7.6807e-09
980.3	7.0582e-09
980.4	6.4817e-09
980.5	5.9478e-09
980.6	5.4456e-09
980.7	4.8707e-09
980.8	4.9332e-09
980.9	5.632e-09
981	6.1498e-09
981.1	6.5086e-09
981.2	6.7672e-09
981.3	6.9679e-09
981.4	7.1325e-09
981.5	7.2708e-09
981.6	7.3687e-09
981.7	7.39e-09
981.8	7.5545e-09
981.9	7.8842e-09
982	8.1947e-09
982.1	8.4956e-09
982.2	8.753e-09
982.3	8.9551e-09
982.4	9.1247e-09
982.5	9.2813e-09
982.6	9.4418e-09
982.7	9.6037e-09
982.8	9.7647e-09
982.9	9.9238e-09
983	1.0096e-08
983.1	1.0296e-08
983.2	1.0483e-08
983.3	1.063e-08
983.4	1.0791e-08
983.5	1.096e-08
983.6	1.1104e-08
983.7	1.1264e-08
983.8	1.1496e-08
983.9	1.1748e-08
984	1.1981e-08
984.1	1.224e-08
984.2	1.2494e-08
984.3	1.2703e-08
984.4	1.2886e-08
984.5	1.308e-08
984.6	1.3292e-08
984.7	1.3485e-08
984.8	1.3806e-08
984.9	1.4253e-08
985	1.4643e-08
985.1	1.4985e-08
985.2	1.5294e-08
985.3	1.5588e-08
985.4	1.5874e-08
985.5	1.6159e-08
985.6	1.6439e-08
985.7	1.6718e-08
985.8	1.6932e-08
985.9	1.7075e-08
986	1.7213e-08
986.1	1.7343e-08
986.2	1.747e-08
986.3	1.7601e-08
986.4	1.7727e-08
986.5	1.7844e-08
986.6	1.7955e-08
986.7	1.8088e-08
986.8	1.8072e-08
986.9	1.7897e-08
987	1.7753e-08
987.1	1.7638e-08
987.2	1.7553e-08
987.3	1.7492e-08
987.4	1.7449e-08
987.5	1.7406e-08
987.6	1.7377e-08
987.7	1.7368e-08
987.8	1.7348e-08
987.9	1.7318e-08
988	1.73e-08
988.1	1.7286e-08
988.2	1.728e-08
988.3	1.7288e-08
988.4	1.7306e-08
988.5	1.7333e-08
988.6	1.7369e-08
988.7	1.7418e-08
988.8	1.7445e-08
988.9	1.7443e-08
989	1.7438e-08
989.1	1.7428e-08
989.2	1.7409e-08
989.3	1.7386e-08
989.4	1.7359e-08
989.5	1.734e-08
989.6	1.7346e-08
989.7	1.7393e-08
989.8	1.7286e-08
989.9	1.7024e-08
990	1.6789e-08
990.1	1.6564e-08
990.2	1.6358e-08
990.3	1.6182e-08
990.4	1.6048e-08
990.5	1.5952e-08
990.6	1.5871e-08
990.7	1.5879e-08
990.8	1.5234e-08
990.9	1.3935e-08
991	1.2799e-08
991.1	1.1815e-08
991.2	1.0953e-08
991.3	1.02e-08
991.4	9.5374e-09
991.5	8.921e-09
991.6	8.335e-09
991.7	7.724e-09
991.8	7.6421e-09
991.9	8.0529e-09
992	8.3686e-09
992.1	8.6168e-09
992.2	8.7588e-09
992.3	8.8158e-09
992.4	8.8408e-09
992.5	8.8432e-09
992.6	8.8103e-09
992.7	8.6899e-09
992.8	8.8747e-09
992.9	9.3894e-09
993	9.8334e-09
993.1	1.0215e-08
993.2	1.0536e-08
993.3	1.0815e-08
993.4	1.1065e-08
993.5	1.128e-08
993.6	1.1472e-08
993.7	1.165e-08
993.8	1.179e-08
993.9	1.1895e-08
994	1.1998e-08
994.1	1.2107e-08
994.2	1.2225e-08
994.3	1.2347e-08
994.4	1.2481e-08
994.5	1.2625e-08
994.6	1.2769e-08
994.7	1.2909e-08
994.8	1.3146e-08
994.9	1.3476e-08
995	1.3776e-08
995.1	1.4048e-08
995.2	1.4301e-08
995.3	1.4541e-08
995.4	1.4767e-08
995.5	1.4986e-08
995.6	1.5196e-08
995.7	1.5381e-08
995.8	1.566e-08
995.9	1.6041e-08
996	1.6392e-08
996.1	1.6718e-08
996.2	1.7023e-08
996.3	1.7314e-08
996.4	1.7588e-08
996.5	1.7841e-08
996.6	1.8083e-08
996.7	1.833e-08
996.8	1.849e-08
996.9	1.8568e-08
997	1.8656e-08
997.1	1.8728e-08
997.2	1.8788e-08
997.3	1.8847e-08
997.4	1.8913e-08
997.5	1.8989e-08
997.6	1.9085e-08
997.7	1.9222e-08
997.8	1.9245e-08
997.9	1.9138e-08
998	1.9051e-08
998.1	1.8986e-08
998.2	1.8927e-08
998.3	1.8858e-08
998.4	1.8816e-08
998.5	1.8811e-08
998.6	1.8825e-08
998.7	1.8855e-08
998.8	1.8884e-08
998.9	1.8886e-08
999	1.8874e-08
999.1	1.889e-08
999.2	1.8931e-08
999.3	1.897e-08
999.4	1.8991e-08
999.5	1.9003e-08
999.6	1.9016e-08
999.7	1.904e-08
999.8	1.9099e-08
999.9	1.9146e-08
1000	1.9171e-08


==> SashaEpoch1down/H_Current-path4.txt <==
0	9.16e-08
0.1	9.1837e-08
0.2	9.2092e-08
0.3	9.2201e-08
0.4	9.221e-08
0.5	9.2305e-08
0.6	9.2426e-08
0.7	9.2491e-08
0.8	9.2436e-08
0.9	9.2226e-08
1	9.2021e-08
1.1	9.1909e-08
1.2	9.1865e-08
1.3	9.1827e-08
1.4	9.1784e-08
1.5	9.1704e-08
1.6	9.1568e-08
1.7	9.1412e-08
1.8	9.1302e-08
1.9	9.1209e-08
2	9.1093e-08
2.1	9.1037e-08
2.2	9.0974e-08
2.3	9.0893e-08
2.4	9.0882e-08
2.5	9.0905e-08
2.6	9.0921e-08
2.7	9.0923e-08
2.8	9.0822e-08
2.9	9.0619e-08
3	9.0424e-08
3.1	9.0247e-08
3.2	9.0076e-08
3.3	8.991e-08
3.4	8.9751e-08
3.5	8.96e-08
3.6	8.9445e-08
3.7	8.9262e-08
3.8	8.9281e-08
3.9	8.9489e-08
4	8.9671e-08
4.1	8.9848e-08
4.2	8.9998e-08
4.3	9.013e-08
4.4	9.0239e-08
4.5	9.0305e-08
4.6	9.0344e-08
4.7	9.0581e-08
4.8	8.9306e-08
4.9	8.647e-08
5	8.39e-08
5.1	8.1557e-08
5.2	7.9445e-08
5.3	7.7543e-08
5.4	7.5826e-08
5.5	7.4301e-08
5.6	7.2966e-08
5.7	7.1886e-08
5.8	7.0423e-08
5.9	6.8493e-08
6	6.6689e-08
6.1	6.4964e-08
6.2	6.3311e-08
6.3	6.1756e-08
6.4	6.0339e-08
6.5	5.91e-08
6.6	5.7966e-08
6.7	5.6557e-08
6.8	5.6829e-08
6.9	5.8867e-08
7	6.0555e-08
7.1	6.1977e-08
7.2	6.3209e-08
7.3	6.4264e-08
7.4	6.5117e-08
7.5	6.5838e-08
7.6	6.6425e-08
7.7	6.6793e-08
7.8	6.7252e-08
7.9	6.7947e-08
8	6.8603e-08
8.1	6.907e-08
8.2	6.951e-08
8.3	6.9966e-08
8.4	7.0281e-08
8.5	7.0599e-08
8.6	7.0935e-08
8.7	7.1267e-08
8.8	7.0921e-08
8.9	6.9984e-08
9	6.9263e-08
9.1	6.8647e-08
9.2	6.8069e-08
9.3	6.7487e-08
9.4	6.6913e-08
9.5	6.6418e-08
9.6	6.6035e-08
9.7	6.5998e-08
9.8	6.4373e-08
9.9	6.1071e-08
10	5.8131e-08
10.1	5.5487e-08
10.2	5.3065e-08
10.3	5.0837e-08
10.4	4.8784e-08
10.5	4.6875e-08
10.6	4.5093e-08
10.7	4.3271e-08
10.8	4.2564e-08
10.9	4.2951e-08
11	4.314e-08
11.1	4.3168e-08
11.2	4.3025e-08
11.3	4.2742e-08
11.4	4.2364e-08
11.5	4.1875e-08
11.6	4.1295e-08
11.7	4.0458e-08
11.8	4.0776e-08
11.9	4.2291e-08
12	4.3474e-08
12.1	4.4374e-08
12.2	4.5106e-08
12.3	4.5695e-08
12.4	4.6143e-08
12.5	4.6531e-08
12.6	4.6862e-08
12.7	4.7145e-08
12.8	4.7333e-08
12.9	4.7417e-08
13	4.7453e-08
13.1	4.7453e-08
13.2	4.745e-08
13.3	4.7452e-08
13.4	4.7443e-08
13.5	4.7432e-08
13.6	4.7483e-08
13.7	4.7758e-08
13.8	4.6931e-08
13.9	4.4979e-08
14	4.3286e-08
14.1	4.1777e-08
14.2	4.0391e-08
14.3	3.9057e-08
14.4	3.7696e-08
14.5	3.633e-08
14.6	3.5005e-08
14.7	3.3928e-08
14.8	3.1762e-08
14.9	2.8367e-08
15	2.5073e-08
15.1	2.175e-08
15.2	1.827e-08
15.3	1.4626e-08
15.4	1.0735e-08
15.5	6.3667e-09
15.6	1.2327e-09
15.7	-5.2047e-09
15.8	-1.1358e-08
15.9	-1.7671e-08
16	-2.6923e-08
16.1	-3.9767e-08
16.2	-5.6753e-08
16.3	-7.7979e-08
16.4	-1.0145e-07
16.5	-1.2395e-07
16.6	-1.4231e-07
16.7	-1.549e-07
16.8	-1.62e-07
16.9	-1.6483e-07
17	-1.6487e-07
17.1	-1.6271e-07
17.2	-1.5876e-07
17.3	-1.5345e-07
17.4	-1.4697e-07
17.5	-1.3943e-07
17.6	-1.3105e-07
17.7	-1.2185e-07
17.8	-1.1233e-07
17.9	-1.0259e-07
18	-9.2831e-08
18.1	-8.3233e-08
18.2	-7.3947e-08
18.3	-6.5015e-08
18.4	-5.6447e-08
18.5	-4.8243e-08
18.6	-4.0501e-08
18.7	-3.3284e-08
18.8	-2.7954e-08
18.9	-2.4265e-08
19	-2.038e-08
19.1	-1.6366e-08
19.2	-1.2429e-08
19.3	-8.7489e-09
19.4	-5.3158e-09
19.5	-2.2088e-09
19.6	6.6169e-10
19.7	3.3319e-09
19.8	5.4776e-09
19.9	7.1334e-09
20	8.7747e-09
20.1	1.0386e-08
20.2	1.1965e-08
20.3	1.3531e-08
20.4	1.5102e-08
20.5	1.6663e-08
20.6	1.817e-08
20.7	1.9351e-08
20.8	2.2303e-08
20.9	2.7056e-08
21	3.12e-08
21.1	3.4726e-08
21.2	3.7732e-08
21.3	4.0268e-08
21.4	4.2399e-08
21.5	4.4197e-08
21.6	4.5732e-08
21.7	4.7085e-08
21.8	4.8394e-08
21.9	4.9664e-08
22	5.0781e-08
22.1	5.1774e-08
22.2	5.2656e-08
22.3	5.341e-08
22.4	5.4032e-08
22.5	5.4535e-08
22.6	5.4934e-08
22.7	5.5288e-08
22.8	5.5542e-08
22.9	5.5744e-08
23	5.5995e-08
23.1	5.6235e-08
23.2	5.6453e-08
23.3	5.6566e-08
23.4	5.6581e-08
23.5	5.6649e-08
23.6	5.682e-08
23.7	5.7321e-08
23.8	5.5966e-08
23.9	5.2663e-08
24	4.9737e-08
24.1	4.72e-08
24.2	4.5025e-08
24.3	4.3172e-08
24.4	4.1575e-08
24.5	4.0104e-08
24.6	3.8745e-08
24.7	3.7583e-08
24.8	3.6637e-08
24.9	3.5754e-08
25	3.498e-08
25.1	3.4345e-08
25.2	3.3659e-08
25.3	3.3007e-08
25.4	3.2477e-08
25.5	3.1955e-08
25.6	3.1387e-08
25.7	3.048e-08
25.8	3.1489e-08
25.9	3.4597e-08
26	3.7341e-08
26.1	3.9665e-08
26.2	4.1614e-08
26.3	4.3243e-08
26.4	4.462e-08
26.5	4.5779e-08
26.6	4.674e-08
26.7	4.7572e-08
26.8	4.8215e-08
26.9	4.8696e-08
27	4.9163e-08
27.1	4.9626e-08
27.2	5.0075e-08
27.3	5.0478e-08
27.4	5.0839e-08
27.5	5.1153e-08
27.6	5.1407e-08
27.7	5.1608e-08
27.8	5.1899e-08
27.9	5.2271e-08
28	5.2585e-08
28.1	5.286e-08
28.2	5.3103e-08
28.3	5.3291e-08
28.4	5.3431e-08
28.5	5.3571e-08
28.6	5.3704e-08
28.7	5.4081e-08
28.8	5.2661e-08
28.9	4.9396e-08
29	4.6504e-08
29.1	4.3968e-08
29.2	4.1754e-08
29.3	3.9798e-08
29.4	3.8049e-08
29.5	3.6488e-08
29.6	3.5112e-08
29.7	3.396e-08
29.8	3.2405e-08
29.9	3.0414e-08
30	2.8619e-08
30.1	2.6989e-08
30.2	2.5445e-08
30.3	2.3954e-08
30.4	2.249e-08
30.5	2.0975e-08
30.6	1.948e-08
30.7	1.7786e-08
30.8	1.8247e-08
30.9	2.0901e-08
31	2.3131e-08
31.1	2.4931e-08
31.2	2.6329e-08
31.3	2.7386e-08
31.4	2.8278e-08
31.5	2.9126e-08
31.6	2.9876e-08
31.7	3.0508e-08
31.8	3.1255e-08
31.9	3.2077e-08
32	3.2803e-08
32.1	3.3562e-08
32.2	3.4315e-08
32.3	3.5004e-08
32.4	3.5647e-08
32.5	3.6246e-08
32.6	3.6786e-08
32.7	3.7244e-08
32.8	3.7549e-08
32.9	3.7828e-08
33	3.8194e-08
33.1	3.8468e-08
33.2	3.8704e-08
33.3	3.9012e-08
33.4	3.9277e-08
33.5	3.9496e-08
33.6	3.9781e-08
33.7	4.0093e-08
33.8	4.0397e-08
33.9	4.0697e-08
34	4.1035e-08
34.1	4.1417e-08
34.2	4.178e-08
34.3	4.2107e-08
34.4	4.2379e-08
34.5	4.26e-08
34.6	4.2806e-08
34.7	4.3256e-08
34.8	4.2281e-08
34.9	3.9801e-08
35	3.7639e-08
35.1	3.5795e-08
35.2	3.4169e-08
35.3	3.2681e-08
35.4	3.1336e-08
35.5	3.0078e-08
35.6	2.8876e-08
35.7	2.7951e-08
35.8	2.5687e-08
35.9	2.1991e-08
36	1.86e-08
36.1	1.549e-08
36.2	1.2555e-08
36.3	9.7289e-09
36.4	6.96e-09
36.5	4.1737e-09
36.6	1.2846e-09
36.7	-2.1788e-09
36.8	-3.2983e-09
36.9	-2.027e-09
37	-1.6248e-09
37.1	-1.993e-09
37.2	-3.0093e-09
37.3	-4.6161e-09
37.4	-6.7804e-09
37.5	-9.5066e-09
37.6	-1.2834e-08
37.7	-1.6907e-08
37.8	-2.1408e-08
37.9	-2.6434e-08
38	-3.2539e-08
38.1	-3.9829e-08
38.2	-4.8278e-08
38.3	-5.7818e-08
38.4	-6.8082e-08
38.5	-7.846e-08
38.6	-8.8251e-08
38.7	-9.6693e-08
38.8	-1.0322e-07
38.9	-1.0758e-07
39	-1.1018e-07
39.1	-1.1124e-07
39.2	-1.1093e-07
39.3	-1.0953e-07
39.4	-1.0713e-07
39.5	-1.0402e-07
39.6	-1.0037e-07
39.7	-9.6529e-08
39.8	-9.2087e-08
39.9	-8.7e-08
40	-8.1792e-08
40.1	-7.6591e-08
40.2	-7.1485e-08
40.3	-6.6379e-08
40.4	-6.1122e-08
40.5	-5.5557e-08
40.6	-5.0006e-08
40.7	-4.451e-08
40.8	-3.9037e-08
40.9	-3.3639e-08
41	-2.8343e-08
41.1	-2.3174e-08
41.2	-1.8125e-08
41.3	-1.3193e-08
41.4	-8.5093e-09
41.5	-4.0469e-09
41.6	2.1004e-10
41.7	4.1351e-09
41.8	7.4652e-09
41.9	1.0311e-08
42	1.3081e-08
42.1	1.5717e-08
42.2	1.8307e-08
42.3	2.0861e-08
42.4	2.3308e-08
42.5	2.5606e-08
42.6	2.7754e-08
42.7	2.9783e-08
42.8	3.1674e-08
42.9	3.3476e-08
43	3.5229e-08
43.1	3.6878e-08
43.2	3.8445e-08
43.3	3.9911e-08
43.4	4.1266e-08
43.5	4.2535e-08
43.6	4.3713e-08
43.7	4.4816e-08
43.8	4.5954e-08
43.9	4.7126e-08
44	4.8253e-08
44.1	4.9353e-08
44.2	5.0407e-08
44.3	5.1405e-08
44.4	5.2337e-08
44.5	5.3204e-08
44.6	5.4009e-08
44.7	5.4724e-08
44.8	5.5776e-08
44.9	5.7136e-08
45	5.8367e-08
45.1	5.9474e-08
45.2	6.0477e-08
45.3	6.1414e-08
45.4	6.2282e-08
45.5	6.3081e-08
45.6	6.3817e-08
45.7	6.4484e-08
45.8	6.5294e-08
45.9	6.6245e-08
46	6.7101e-08
46.1	6.7896e-08
46.2	6.8663e-08
46.3	6.9387e-08
46.4	7.005e-08
46.5	7.0687e-08
46.6	7.1284e-08
46.7	7.1875e-08
46.8	7.196e-08
46.9	7.1517e-08
47	7.115e-08
47.1	7.0887e-08
47.2	7.0746e-08
47.3	7.0725e-08
47.4	7.0785e-08
47.5	7.0925e-08
47.6	7.111e-08
47.7	7.1296e-08
47.8	7.1225e-08
47.9	7.089e-08
48	7.0623e-08
48.1	7.0509e-08
48.2	7.0505e-08
48.3	7.0561e-08
48.4	7.0645e-08
48.5	7.0629e-08
48.6	7.0556e-08
48.7	7.0571e-08
48.8	7.0706e-08
48.9	7.0932e-08
49	7.117e-08
49.1	7.1395e-08
49.2	7.1572e-08
49.3	7.1696e-08
49.4	7.1768e-08
49.5	7.1871e-08
49.6	7.2052e-08
49.7	7.2199e-08
49.8	7.2369e-08
49.9	7.2627e-08
50	7.2862e-08
50.1	7.3054e-08
50.2	7.3267e-08
50.3	7.3479e-08
50.4	7.3642e-08
50.5	7.3749e-08
50.6	7.3904e-08
50.7	7.4071e-08
50.8	7.4624e-08
50.9	7.5557e-08
51	7.6344e-08
51.1	7.7028e-08
51.2	7.7678e-08
51.3	7.831e-08
51.4	7.8918e-08
51.5	7.9473e-08
51.6	7.997e-08
51.7	8.0371e-08
51.8	8.0948e-08
51.9	8.1719e-08
52	8.2388e-08
52.1	8.2958e-08
52.2	8.3475e-08
52.3	8.3998e-08
52.4	8.4527e-08
52.5	8.5065e-08
52.6	8.5585e-08
52.7	8.6171e-08
52.8	8.618e-08
52.9	8.5575e-08
53	8.508e-08
53.1	8.4682e-08
53.2	8.4376e-08
53.3	8.4129e-08
53.4	8.3934e-08
53.5	8.3777e-08
53.6	8.3643e-08
53.7	8.3612e-08
53.8	8.328e-08
53.9	8.2625e-08
54	8.2078e-08
54.1	8.162e-08
54.2	8.1215e-08
54.3	8.0858e-08
54.4	8.0545e-08
54.5	8.0285e-08
54.6	8.0074e-08
54.7	7.9907e-08
54.8	7.967e-08
54.9	7.9356e-08
55	7.9028e-08
55.1	7.8682e-08
55.2	7.835e-08
55.3	7.8027e-08
55.4	7.7744e-08
55.5	7.7522e-08
55.6	7.7347e-08
55.7	7.7461e-08
55.8	7.6083e-08
55.9	7.3076e-08
56	7.0377e-08
56.1	6.7944e-08
56.2	6.5699e-08
56.3	6.3642e-08
56.4	6.1812e-08
56.5	6.0222e-08
56.6	5.8804e-08
56.7	5.7583e-08
56.8	5.6026e-08
56.9	5.4018e-08
57	5.2097e-08
57.1	5.0353e-08
57.2	4.8822e-08
57.3	4.7436e-08
57.4	4.611e-08
57.5	4.4821e-08
57.6	4.3547e-08
57.7	4.1928e-08
57.8	4.2173e-08
57.9	4.4538e-08
58	4.6602e-08
58.1	4.8199e-08
58.2	4.9525e-08
58.3	5.0711e-08
58.4	5.164e-08
58.5	5.2442e-08
58.6	5.3187e-08
58.7	5.3788e-08
58.8	5.4304e-08
58.9	5.4829e-08
59	5.5374e-08
59.1	5.5876e-08
59.2	5.6288e-08
59.3	5.6603e-08
59.4	5.6861e-08
59.5	5.7109e-08
59.6	5.7381e-08
59.7	5.7679e-08
59.8	5.8068e-08
59.9	5.8516e-08
60	5.8925e-08
60.1	5.9285e-08
60.2	5.957e-08
60.3	5.9815e-08
60.4	6.0031e-08
60.5	6.0224e-08
60.6	6.0413e-08
60.7	6.0793e-08
60.8	6.0161e-08
60.9	5.8419e-08
61	5.6887e-08
61.1	5.5581e-08
61.2	5.4453e-08
61.3	5.3461e-08
61.4	5.2598e-08
61.5	5.1832e-08
61.6	5.1135e-08
61.7	5.0696e-08
61.8	4.8904e-08
61.9	4.5684e-08
62	4.2779e-08
62.1	4.0197e-08
62.2	3.787e-08
62.3	3.5735e-08
62.4	3.3734e-08
62.5	3.1848e-08
62.6	3.0041e-08
62.7	2.7977e-08
62.8	2.7849e-08
62.9	2.9708e-08
63	3.1109e-08
63.1	3.208e-08
63.2	3.2721e-08
63.3	3.3119e-08
63.4	3.3302e-08
63.5	3.3329e-08
63.6	3.329e-08
63.7	3.3121e-08
63.8	3.354e-08
63.9	3.4581e-08
64	3.5479e-08
64.1	3.6209e-08
64.2	3.6768e-08
64.3	3.72e-08
64.4	3.757e-08
64.5	3.7924e-08
64.6	3.8309e-08
64.7	3.8773e-08
64.8	3.9207e-08
64.9	3.9542e-08
65	3.9829e-08
65.1	4.007e-08
65.2	4.0317e-08
65.3	4.0629e-08
65.4	4.101e-08
65.5	4.1408e-08
65.6	4.178e-08
65.7	4.2147e-08
65.8	4.2595e-08
65.9	4.3124e-08
66	4.3635e-08
66.1	4.4087e-08
66.2	4.4479e-08
66.3	4.4924e-08
66.4	4.539e-08
66.5	4.5766e-08
66.6	4.6163e-08
66.7	4.6601e-08
66.8	4.7029e-08
66.9	4.7521e-08
67	4.8061e-08
67.1	4.8544e-08
67.2	4.8937e-08
67.3	4.9338e-08
67.4	4.9803e-08
67.5	5.028e-08
67.6	5.0719e-08
67.7	5.1028e-08
67.8	5.1691e-08
67.9	5.2767e-08
68	5.3804e-08
68.1	5.4826e-08
68.2	5.5795e-08
68.3	5.6686e-08
68.4	5.7507e-08
68.5	5.8243e-08
68.6	5.8899e-08
68.7	5.9477e-08
68.8	6.0245e-08
68.9	6.1211e-08
69	6.2076e-08
69.1	6.2849e-08
69.2	6.3563e-08
69.3	6.4216e-08
69.4	6.4848e-08
69.5	6.548e-08
69.6	6.6091e-08
69.7	6.6787e-08
69.8	6.6816e-08
69.9	6.6131e-08
70	6.5559e-08
70.1	6.5127e-08
70.2	6.479e-08
70.3	6.4518e-08
70.4	6.4323e-08
70.5	6.415e-08
70.6	6.4012e-08
70.7	6.3946e-08
70.8	6.3649e-08
70.9	6.3115e-08
71	6.264e-08
71.1	6.2216e-08
71.2	6.1853e-08
71.3	6.1545e-08
71.4	6.1238e-08
71.5	6.0935e-08
71.6	6.0662e-08
71.7	6.0474e-08
71.8	5.9836e-08
71.9	5.8729e-08
72	5.7774e-08
72.1	5.6972e-08
72.2	5.6295e-08
72.3	5.5724e-08
72.4	5.5213e-08
72.5	5.475e-08
72.6	5.4291e-08
72.7	5.4048e-08
72.8	5.2381e-08
72.9	4.9254e-08
73	4.6497e-08
73.1	4.4101e-08
73.2	4.2002e-08
73.3	4.0098e-08
73.4	3.8302e-08
73.5	3.6574e-08
73.6	3.4991e-08
73.7	3.3447e-08
73.8	3.2795e-08
73.9	3.3015e-08
74	3.3082e-08
74.1	3.3007e-08
74.2	3.2821e-08
74.3	3.2559e-08
74.4	3.2184e-08
74.5	3.1658e-08
74.6	3.104e-08
74.7	3.0304e-08
74.8	3.0627e-08
74.9	3.1944e-08
75	3.304e-08
75.1	3.3951e-08
75.2	3.4628e-08
75.3	3.5183e-08
75.4	3.5716e-08
75.5	3.6179e-08
75.6	3.6506e-08
75.7	3.6731e-08
75.8	3.6937e-08
75.9	3.716e-08
76	3.7372e-08
76.1	3.7561e-08
76.2	3.7724e-08
76.3	3.7823e-08
76.4	3.788e-08
76.5	3.7959e-08
76.6	3.8099e-08
76.7	3.841e-08
76.8	3.7942e-08
76.9	3.6645e-08
77	3.5502e-08
77.1	3.4481e-08
77.2	3.3544e-08
77.3	3.2662e-08
77.4	3.1835e-08
77.5	3.1059e-08
77.6	3.0293e-08
77.7	2.9721e-08
77.8	2.7973e-08
77.9	2.5e-08
78	2.2268e-08
78.1	1.9709e-08
78.2	1.7246e-08
78.3	1.4799e-08
78.4	1.2313e-08
78.5	9.6894e-09
78.6	6.8214e-09
78.7	3.413e-09
78.8	1.0371e-09
78.9	-3.9993e-10
79	-2.7826e-09
79.1	-6.1352e-09
79.2	-1.0582e-08
79.3	-1.6305e-08
79.4	-2.3571e-08
79.5	-3.2747e-08
79.6	-4.4144e-08
79.7	-5.7945e-08
79.8	-7.286e-08
79.9	-8.7586e-08
80	-1.0101e-07
80.1	-1.1163e-07
80.2	-1.1909e-07
80.3	-1.2354e-07
80.4	-1.2552e-07
80.5	-1.2555e-07
80.6	-1.2396e-07
80.7	-1.2117e-07
80.8	-1.1743e-07
80.9	-1.1296e-07
81	-1.0791e-07
81.1	-1.0249e-07
81.2	-9.6712e-08
81.3	-9.0577e-08
81.4	-8.4293e-08
81.5	-7.7891e-08
81.6	-7.1709e-08
81.7	-6.5868e-08
81.8	-6.113e-08
81.9	-5.7156e-08
82	-5.2861e-08
82.1	-4.8295e-08
82.2	-4.3655e-08
82.3	-3.8985e-08
82.4	-3.436e-08
82.5	-2.9859e-08
82.6	-2.5606e-08
82.7	-2.1755e-08
82.8	-1.8961e-08
82.9	-1.7091e-08
83	-1.5104e-08
83.1	-1.3071e-08
83.2	-1.1027e-08
83.3	-8.9729e-09
83.4	-6.9548e-09
83.5	-5.0317e-09
83.6	-3.1182e-09
83.7	-1.346e-09
83.8	1.9588e-09
83.9	6.6847e-09
84	1.0776e-08
84.1	1.4257e-08
84.2	1.7327e-08
84.3	2.007e-08
84.4	2.25e-08
84.5	2.4679e-08
84.6	2.6604e-08
84.7	2.8282e-08
84.8	3.0002e-08
84.9	3.1807e-08
85	3.3417e-08
85.1	3.4881e-08
85.2	3.6208e-08
85.3	3.7393e-08
85.4	3.8462e-08
85.5	3.9433e-08
85.6	4.0289e-08
85.7	4.1018e-08
85.8	4.1711e-08
85.9	4.2371e-08
86	4.2951e-08
86.1	4.3462e-08
86.2	4.3922e-08
86.3	4.4313e-08
86.4	4.4642e-08
86.5	4.4953e-08
86.6	4.5235e-08
86.7	4.5655e-08
86.8	4.4918e-08
86.9	4.2978e-08
87	4.1292e-08
87.1	3.9838e-08
87.2	3.8584e-08
87.3	3.7507e-08
87.4	3.6583e-08
87.5	3.5788e-08
87.6	3.5099e-08
87.7	3.4639e-08
87.8	3.3335e-08
87.9	3.1152e-08
88	2.9246e-08
88.1	2.7579e-08
88.2	2.6119e-08
88.3	2.4851e-08
88.4	2.3732e-08
88.5	2.2732e-08
88.6	2.1792e-08
88.7	2.0641e-08
88.8	2.1232e-08
88.9	2.3614e-08
89	2.566e-08
89.1	2.7415e-08
89.2	2.8975e-08
89.3	3.036e-08
89.4	3.1545e-08
89.5	3.2522e-08
89.6	3.3315e-08
89.7	3.3895e-08
89.8	3.4792e-08
89.9	3.6135e-08
90	3.7353e-08
90.1	3.8397e-08
90.2	3.9259e-08
90.3	3.9951e-08
90.4	4.0578e-08
90.5	4.1178e-08
90.6	4.1756e-08
90.7	4.2305e-08
90.8	4.2699e-08
90.9	4.2933e-08
91	4.3118e-08
91.1	4.3238e-08
91.2	4.3372e-08
91.3	4.3577e-08
91.4	4.3718e-08
91.5	4.3796e-08
91.6	4.3927e-08
91.7	4.4063e-08
91.8	4.4006e-08
91.9	4.3883e-08
92	4.3805e-08
92.1	4.3633e-08
92.2	4.3452e-08
92.3	4.338e-08
92.4	4.338e-08
92.5	4.3351e-08
92.6	4.3273e-08
92.7	4.345e-08
92.8	4.1717e-08
92.9	3.804e-08
93	3.4821e-08
93.1	3.2011e-08
93.2	2.9519e-08
93.3	2.7297e-08
93.4	2.529e-08
93.5	2.3433e-08
93.6	2.1707e-08
93.7	1.9993e-08
93.8	1.9078e-08
93.9	1.8992e-08
94	1.8846e-08
94.1	1.861e-08
94.2	1.8304e-08
94.3	1.7931e-08
94.4	1.7514e-08
94.5	1.7061e-08
94.6	1.6557e-08
94.7	1.5794e-08
94.8	1.6541e-08
94.9	1.8857e-08
95	2.0819e-08
95.1	2.2458e-08
95.2	2.3867e-08
95.3	2.5118e-08
95.4	2.6216e-08
95.5	2.7184e-08
95.6	2.8061e-08
95.7	2.8854e-08
95.8	2.9497e-08
95.9	3.0024e-08
96	3.0539e-08
96.1	3.1057e-08
96.2	3.1576e-08
96.3	3.2091e-08
96.4	3.2611e-08
96.5	3.3133e-08
96.6	3.3647e-08
96.7	3.414e-08
96.8	3.4844e-08
96.9	3.5729e-08
97	3.6577e-08
97.1	3.7387e-08
97.2	3.8128e-08
97.3	3.8806e-08
97.4	3.9418e-08
97.5	3.9934e-08
97.6	4.042e-08
97.7	4.0883e-08
97.8	4.1588e-08
97.9	4.2534e-08
98	4.344e-08
98.1	4.431e-08
98.2	4.5086e-08
98.3	4.5742e-08
98.4	4.6306e-08
98.5	4.6866e-08
98.6	4.7461e-08
98.7	4.8024e-08
98.8	4.8856e-08
98.9	4.9916e-08
99	5.085e-08
99.1	5.1695e-08
99.2	5.25e-08
99.3	5.3319e-08
99.4	5.4078e-08
99.5	5.4715e-08
99.6	5.5269e-08
99.7	5.5932e-08
99.8	5.6073e-08
99.9	5.5568e-08
100	5.519e-08
100.1	5.4924e-08
100.2	5.4658e-08
100.3	5.4505e-08
100.4	5.446e-08
100.5	5.4412e-08
100.6	5.4336e-08
100.7	5.4305e-08
100.8	5.4202e-08
100.9	5.3998e-08
101	5.382e-08
101.1	5.363e-08
101.2	5.3441e-08
101.3	5.3256e-08
101.4	5.3124e-08
101.5	5.3097e-08
101.6	5.3127e-08
101.7	5.3188e-08
101.8	5.3122e-08
101.9	5.2911e-08
102	5.273e-08
102.1	5.2563e-08
102.2	5.2385e-08
102.3	5.223e-08
102.4	5.208e-08
102.5	5.192e-08
102.6	5.1776e-08
102.7	5.1662e-08
102.8	5.1472e-08
102.9	5.1201e-08
103	5.097e-08
103.1	5.0789e-08
103.2	5.0655e-08
103.3	5.0559e-08
103.4	5.0482e-08
103.5	5.0412e-08
103.6	5.0357e-08
103.7	5.0591e-08
103.8	4.8963e-08
103.9	4.5374e-08
104	4.217e-08
104.1	3.9348e-08
104.2	3.6852e-08
104.3	3.4624e-08
104.4	3.2606e-08
104.5	3.0771e-08
104.6	2.9068e-08
104.7	2.7368e-08
104.8	2.6333e-08
104.9	2.597e-08
105	2.5531e-08
105.1	2.5028e-08
105.2	2.4508e-08
105.3	2.3962e-08
105.4	2.338e-08
105.5	2.2767e-08
105.6	2.2107e-08
105.7	2.1131e-08
105.8	2.1609e-08
105.9	2.3617e-08
106	2.5277e-08
106.1	2.667e-08
106.2	2.7884e-08
106.3	2.8969e-08
106.4	2.9905e-08
106.5	3.0684e-08
106.6	3.1313e-08
106.7	3.1887e-08
106.8	3.2391e-08
106.9	3.2867e-08
107	3.3345e-08
107.1	3.3762e-08
107.2	3.4111e-08
107.3	3.4403e-08
107.4	3.4696e-08
107.5	3.5e-08
107.6	3.5332e-08
107.7	3.5682e-08
107.8	3.6275e-08
107.9	3.7065e-08
108	3.7743e-08
108.1	3.8418e-08
108.2	3.9084e-08
108.3	3.9614e-08
108.4	4.0148e-08
108.5	4.0739e-08
108.6	4.1247e-08
108.7	4.1657e-08
108.8	4.2334e-08
108.9	4.3279e-08
109	4.4147e-08
109.1	4.4873e-08
109.2	4.5501e-08
109.3	4.6158e-08
109.4	4.6839e-08
109.5	4.7499e-08
109.6	4.8112e-08
109.7	4.863e-08
109.8	4.9353e-08
109.9	5.029e-08
110	5.1121e-08
110.1	5.1878e-08
110.2	5.2594e-08
110.3	5.3303e-08
110.4	5.402e-08
110.5	5.4703e-08
110.6	5.535e-08
110.7	5.6045e-08
110.8	5.6174e-08
110.9	5.5721e-08
111	5.5352e-08
111.1	5.5065e-08
111.2	5.483e-08
111.3	5.4638e-08
111.4	5.4509e-08
111.5	5.4397e-08
111.6	5.4298e-08
111.7	5.4272e-08
111.8	5.4175e-08
111.9	5.3995e-08
112	5.383e-08
112.1	5.3685e-08
112.2	5.3596e-08
112.3	5.354e-08
112.4	5.3489e-08
112.5	5.3463e-08
112.6	5.3475e-08
112.7	5.3519e-08
112.8	5.3406e-08
112.9	5.3148e-08
113	5.2925e-08
113.1	5.273e-08
113.2	5.2576e-08
113.3	5.2444e-08
113.4	5.2333e-08
113.5	5.2201e-08
113.6	5.2024e-08
113.7	5.1844e-08
113.8	5.1735e-08
113.9	5.1709e-08
114	5.1728e-08
114.1	5.1784e-08
114.2	5.1876e-08
114.3	5.1978e-08
114.4	5.2057e-08
114.5	5.2065e-08
114.6	5.2019e-08
114.7	5.2219e-08
114.8	5.0767e-08
114.9	4.7624e-08
115	4.4876e-08
115.1	4.2448e-08
115.2	4.0245e-08
115.3	3.8223e-08
115.4	3.6413e-08
115.5	3.483e-08
115.6	3.3441e-08
115.7	3.2207e-08
115.8	3.0916e-08
115.9	2.9525e-08
116	2.8187e-08
116.1	2.6867e-08
116.2	2.5608e-08
116.3	2.4448e-08
116.4	2.3281e-08
116.5	2.2088e-08
116.6	2.092e-08
116.7	1.9405e-08
116.8	1.9672e-08
116.9	2.1952e-08
117	2.3886e-08
117.1	2.5401e-08
117.2	2.6569e-08
117.3	2.7478e-08
117.4	2.8254e-08
117.5	2.9002e-08
117.6	2.9696e-08
117.7	3.0303e-08
117.8	3.0831e-08
117.9	3.1324e-08
118	3.1749e-08
118.1	3.2113e-08
118.2	3.2477e-08
118.3	3.2875e-08
118.4	3.3315e-08
118.5	3.3792e-08
118.6	3.4275e-08
118.7	3.4709e-08
118.8	3.533e-08
118.9	3.614e-08
119	3.6912e-08
119.1	3.7644e-08
119.2	3.8322e-08
119.3	3.8961e-08
119.4	3.9564e-08
119.5	4.0115e-08
119.6	4.0645e-08
119.7	4.112e-08
119.8	4.1848e-08
119.9	4.2854e-08
120	4.3782e-08
120.1	4.4638e-08
120.2	4.544e-08
120.3	4.6217e-08
120.4	4.6958e-08
120.5	4.764e-08
120.6	4.8282e-08
120.7	4.8874e-08
120.8	4.9556e-08
120.9	5.0339e-08
121	5.1074e-08
121.1	5.177e-08
121.2	5.2428e-08
121.3	5.3052e-08
121.4	5.365e-08
121.5	5.4234e-08
121.6	5.4807e-08
121.7	5.5429e-08
121.8	5.5621e-08
121.9	5.5381e-08
122	5.52e-08
122.1	5.5061e-08
122.2	5.497e-08
122.3	5.4866e-08
122.4	5.4744e-08
122.5	5.4655e-08
122.6	5.463e-08
122.7	5.4705e-08
122.8	5.4708e-08
122.9	5.4618e-08
123	5.458e-08
123.1	5.4517e-08
123.2	5.4419e-08
123.3	5.4356e-08
123.4	5.4351e-08
123.5	5.4405e-08
123.6	5.4514e-08
123.7	5.4605e-08
123.8	5.4646e-08
123.9	5.4674e-08
124	5.4721e-08
124.1	5.4778e-08
124.2	5.4832e-08
124.3	5.4902e-08
124.4	5.5036e-08
124.5	5.523e-08
124.6	5.5394e-08
124.7	5.5487e-08
124.8	5.568e-08
124.9	5.5981e-08
125	5.6214e-08
125.1	5.6453e-08
125.2	5.671e-08
125.3	5.6872e-08
125.4	5.6996e-08
125.5	5.7201e-08
125.6	5.7442e-08
125.7	5.7578e-08
125.8	5.8052e-08
125.9	5.8903e-08
126	5.969e-08
126.1	6.0458e-08
126.2	6.1187e-08
126.3	6.1826e-08
126.4	6.2389e-08
126.5	6.2879e-08
126.6	6.3306e-08
126.7	6.3657e-08
126.8	6.4039e-08
126.9	6.4481e-08
127	6.4908e-08
127.1	6.5325e-08
127.2	6.5747e-08
127.3	6.6196e-08
127.4	6.663e-08
127.5	6.7045e-08
127.6	6.7454e-08
127.7	6.7922e-08
127.8	6.7881e-08
127.9	6.7303e-08
128	6.6806e-08
128.1	6.638e-08
128.2	6.6023e-08
128.3	6.5733e-08
128.4	6.5512e-08
128.5	6.535e-08
128.6	6.5208e-08
128.7	6.5123e-08
128.8	6.4865e-08
128.9	6.4404e-08
129	6.4015e-08
129.1	6.3685e-08
129.2	6.3394e-08
129.3	6.3164e-08
129.4	6.2969e-08
129.5	6.2775e-08
129.6	6.261e-08
129.7	6.2499e-08
129.8	6.2308e-08
129.9	6.1997e-08
130	6.1691e-08
130.1	6.1413e-08
130.2	6.1127e-08
130.3	6.0806e-08
130.4	6.0514e-08
130.5	6.0281e-08
130.6	6.01e-08
130.7	6.0198e-08
130.8	5.8906e-08
130.9	5.6104e-08
131	5.3575e-08
131.1	5.1323e-08
131.2	4.9279e-08
131.3	4.7386e-08
131.4	4.5675e-08
131.5	4.4192e-08
131.6	4.2891e-08
131.7	4.1687e-08
131.8	4.0556e-08
131.9	3.9432e-08
132	3.8323e-08
132.1	3.7308e-08
132.2	3.6406e-08
132.3	3.5552e-08
132.4	3.4703e-08
132.5	3.386e-08
132.6	3.2993e-08
132.7	3.1829e-08
132.8	3.2146e-08
132.9	3.4126e-08
133	3.5842e-08
133.1	3.7196e-08
133.2	3.8336e-08
133.3	3.9359e-08
133.4	4.0178e-08
133.5	4.0886e-08
133.6	4.1546e-08
133.7	4.2125e-08
133.8	4.2554e-08
133.9	4.2859e-08
134	4.3197e-08
134.1	4.358e-08
134.2	4.3907e-08
134.3	4.4146e-08
134.4	4.4345e-08
134.5	4.4541e-08
134.6	4.4755e-08
134.7	4.499e-08
134.8	4.5374e-08
134.9	4.5873e-08
135	4.6328e-08
135.1	4.6717e-08
135.2	4.7054e-08
135.3	4.7375e-08
135.4	4.7658e-08
135.5	4.7897e-08
135.6	4.8107e-08
135.7	4.845e-08
135.8	4.7846e-08
135.9	4.626e-08
136	4.4883e-08
136.1	4.3698e-08
136.2	4.2677e-08
136.3	4.1802e-08
136.4	4.1055e-08
136.5	4.0397e-08
136.6	3.9807e-08
136.7	3.9464e-08
136.8	3.7993e-08
136.9	3.5315e-08
137	3.2922e-08
137.1	3.0805e-08
137.2	2.8878e-08
137.3	2.7088e-08
137.4	2.5421e-08
137.5	2.3817e-08
137.6	2.226e-08
137.7	2.0453e-08
137.8	2.0294e-08
137.9	2.1863e-08
138	2.3029e-08
138.1	2.3842e-08
138.2	2.4398e-08
138.3	2.4765e-08
138.4	2.4997e-08
138.5	2.5136e-08
138.6	2.5217e-08
138.7	2.5163e-08
138.8	2.5508e-08
138.9	2.6269e-08
139	2.6837e-08
139.1	2.7245e-08
139.2	2.7594e-08
139.3	2.7933e-08
139.4	2.828e-08
139.5	2.866e-08
139.6	2.9028e-08
139.7	2.9334e-08
139.8	2.9571e-08
139.9	2.9798e-08
140	3.0053e-08
140.1	3.0367e-08
140.2	3.0729e-08
140.3	3.109e-08
140.4	3.1404e-08
140.5	3.1642e-08
140.6	3.1877e-08
140.7	3.2148e-08
140.8	3.2508e-08
140.9	3.2941e-08
141	3.3362e-08
141.1	3.3816e-08
141.2	3.4298e-08
141.3	3.4733e-08
141.4	3.5135e-08
141.5	3.5611e-08
141.6	3.6095e-08
141.7	3.6412e-08
141.8	3.704e-08
141.9	3.8027e-08
142	3.888e-08
142.1	3.9686e-08
142.2	4.0522e-08
142.3	4.132e-08
142.4	4.2026e-08
142.5	4.2648e-08
142.6	4.323e-08
142.7	4.3798e-08
142.8	4.4686e-08
142.9	4.5847e-08
143	4.69e-08
143.1	4.7825e-08
143.2	4.8639e-08
143.3	4.9362e-08
143.4	5.0035e-08
143.5	5.0695e-08
143.6	5.1362e-08
143.7	5.2111e-08
143.8	5.2414e-08
143.9	5.2241e-08
144	5.2115e-08
144.1	5.2045e-08
144.2	5.2033e-08
144.3	5.2042e-08
144.4	5.207e-08
144.5	5.2128e-08
144.6	5.2184e-08
144.7	5.228e-08
144.8	5.2074e-08
144.9	5.1541e-08
145	5.1073e-08
145.1	5.0694e-08
145.2	5.0387e-08
145.3	5.0126e-08
145.4	4.99e-08
145.5	4.9685e-08
145.6	4.9502e-08
145.7	4.9361e-08
145.8	4.9238e-08
145.9	4.9126e-08
146	4.903e-08
146.1	4.895e-08
146.2	4.8901e-08
146.3	4.8883e-08
146.4	4.8864e-08
146.5	4.8859e-08
146.6	4.8876e-08
146.7	4.9064e-08
146.8	4.8177e-08
146.9	4.6149e-08
147	4.4334e-08
147.1	4.272e-08
147.2	4.125e-08
147.3	3.9908e-08
147.4	3.8694e-08
147.5	3.7607e-08
147.6	3.6672e-08
147.7	3.5965e-08
147.8	3.4626e-08
147.9	3.2584e-08
148	3.07e-08
148.1	2.8932e-08
148.2	2.726e-08
148.3	2.5697e-08
148.4	2.4278e-08
148.5	2.2974e-08
148.6	2.1693e-08
148.7	2.0126e-08
148.8	2.0044e-08
148.9	2.1586e-08
149	2.2823e-08
149.1	2.3769e-08
149.2	2.4471e-08
149.3	2.4963e-08
149.4	2.5275e-08
149.5	2.5511e-08
149.6	2.5736e-08
149.7	2.5817e-08
149.8	2.6046e-08
149.9	2.6557e-08
150	2.701e-08
150.1	2.7315e-08
150.2	2.7591e-08
150.3	2.7903e-08
150.4	2.8147e-08
150.5	2.8303e-08
150.6	2.8481e-08
150.7	2.8711e-08
150.8	2.893e-08
150.9	2.9108e-08
151	2.9237e-08
151.1	2.9344e-08
151.2	2.9471e-08
151.3	2.9678e-08
151.4	2.9929e-08
151.5	3.0174e-08
151.6	3.0397e-08
151.7	3.0671e-08
151.8	3.0435e-08
151.9	2.9666e-08
152	2.8984e-08
152.1	2.8367e-08
152.2	2.7814e-08
152.3	2.7331e-08
152.4	2.6906e-08
152.5	2.652e-08
152.6	2.6191e-08
152.7	2.6139e-08
152.8	2.4579e-08
152.9	2.1425e-08
153	1.8568e-08
153.1	1.5937e-08
153.2	1.3445e-08
153.3	1.1042e-08
153.4	8.6324e-09
153.5	6.1294e-09
153.6	3.4475e-09
153.7	2.8214e-10
153.8	-2.0163e-09
153.9	-3.4767e-09
154	-5.7796e-09
154.1	-9.0104e-09
154.2	-1.3277e-08
154.3	-1.8738e-08
154.4	-2.5644e-08
154.5	-3.4295e-08
154.6	-4.4735e-08
154.7	-5.6853e-08
154.8	-6.8809e-08
154.9	-7.938e-08
155	-8.8508e-08
155.1	-9.5358e-08
155.2	-9.9866e-08
155.3	-1.0224e-07
155.4	-1.0287e-07
155.5	-1.0222e-07
155.6	-1.0051e-07
155.7	-9.8039e-08
155.8	-9.4912e-08
155.9	-9.1282e-08
156	-8.7121e-08
156.1	-8.2552e-08
156.2	-7.7769e-08
156.3	-7.2893e-08
156.4	-6.7885e-08
156.5	-6.2652e-08
156.6	-5.7365e-08
156.7	-5.2085e-08
156.8	-4.6836e-08
156.9	-4.1563e-08
157	-3.6318e-08
157.1	-3.1065e-08
157.2	-2.6004e-08
157.3	-2.1179e-08
157.4	-1.6532e-08
157.5	-1.2057e-08
157.6	-7.7694e-09
157.7	-3.7541e-09
157.8	8.7282e-11
157.9	3.7498e-09
158	7.2222e-09
158.1	1.0402e-08
158.2	1.3353e-08
158.3	1.6182e-08
158.4	1.8838e-08
158.5	2.1257e-08
158.6	2.3564e-08
158.7	2.5737e-08
158.8	2.812e-08
158.9	3.0707e-08
159	3.3047e-08
159.1	3.5201e-08
159.2	3.7108e-08
159.3	3.8757e-08
159.4	4.0195e-08
159.5	4.1431e-08
159.6	4.2504e-08
159.7	4.3494e-08
159.8	4.4348e-08
159.9	4.5062e-08
160	4.5745e-08
160.1	4.64e-08
160.2	4.7004e-08
160.3	4.7566e-08
160.4	4.8093e-08
160.5	4.8588e-08
160.6	4.9056e-08
160.7	4.9565e-08
160.8	4.9581e-08
160.9	4.9084e-08
161	4.8703e-08
161.1	4.8431e-08
161.2	4.8252e-08
161.3	4.8146e-08
161.4	4.8097e-08
161.5	4.8099e-08
161.6	4.8134e-08
161.7	4.8213e-08
161.8	4.8226e-08
161.9	4.8178e-08
162	4.8139e-08
162.1	4.8112e-08
162.2	4.8117e-08
162.3	4.8118e-08
162.4	4.8125e-08
162.5	4.8163e-08
162.6	4.8191e-08
162.7	4.8274e-08
162.8	4.7835e-08
162.9	4.6864e-08
163	4.6038e-08
163.1	4.5346e-08
163.2	4.4772e-08
163.3	4.4291e-08
163.4	4.3867e-08
163.5	4.3491e-08
163.6	4.3156e-08
163.7	4.3023e-08
163.8	4.17e-08
163.9	3.9117e-08
164	3.6788e-08
164.1	3.4721e-08
164.2	3.2904e-08
164.3	3.1309e-08
164.4	2.9907e-08
164.5	2.8657e-08
164.6	2.7498e-08
164.7	2.6207e-08
164.8	2.5903e-08
164.9	2.6712e-08
165	2.7424e-08
165.1	2.7999e-08
165.2	2.8432e-08
165.3	2.87e-08
165.4	2.8838e-08
165.5	2.8959e-08
165.6	2.9051e-08
165.7	2.8993e-08
165.8	2.9653e-08
165.9	3.1058e-08
166	3.2252e-08
166.1	3.3232e-08
166.2	3.4088e-08
166.3	3.4873e-08
166.4	3.5545e-08
166.5	3.6091e-08
166.6	3.6619e-08
166.7	3.7114e-08
166.8	3.7444e-08
166.9	3.7737e-08
167	3.8034e-08
167.1	3.8209e-08
167.2	3.8346e-08
167.3	3.8532e-08
167.4	3.8756e-08
167.5	3.8967e-08
167.6	3.9138e-08
167.7	3.9315e-08
167.8	3.8944e-08
167.9	3.81e-08
168	3.7409e-08
168.1	3.6823e-08
168.2	3.6323e-08
168.3	3.5886e-08
168.4	3.5463e-08
168.5	3.505e-08
168.6	3.466e-08
168.7	3.4486e-08
168.8	3.3062e-08
168.9	3.032e-08
169	2.7877e-08
169.1	2.5708e-08
169.2	2.3772e-08
169.3	2.2045e-08
169.4	2.048e-08
169.5	1.903e-08
169.6	1.7668e-08
169.7	1.6194e-08
169.8	1.5885e-08
169.9	1.6787e-08
170	1.7464e-08
170.1	1.7928e-08
170.2	1.8227e-08
170.3	1.8392e-08
170.4	1.8445e-08
170.5	1.8394e-08
170.6	1.8253e-08
170.7	1.7922e-08
170.8	1.8288e-08
170.9	1.9402e-08
171	2.0331e-08
171.1	2.1081e-08
171.2	2.1712e-08
171.3	2.2268e-08
171.4	2.2782e-08
171.5	2.3296e-08
171.6	2.3801e-08
171.7	2.4316e-08
171.8	2.4682e-08
171.9	2.488e-08
172	2.5096e-08
172.1	2.5351e-08
172.2	2.5605e-08
172.3	2.5827e-08
172.4	2.6018e-08
172.5	2.6176e-08
172.6	2.6349e-08
172.7	2.6586e-08
172.8	2.6818e-08
172.9	2.7029e-08
173	2.7276e-08
173.1	2.75e-08
173.2	2.7668e-08
173.3	2.7797e-08
173.4	2.7941e-08
173.5	2.8167e-08
173.6	2.8451e-08
173.7	2.8986e-08
173.8	2.7896e-08
173.9	2.5096e-08
174	2.2608e-08
174.1	2.0419e-08
174.2	1.8462e-08
174.3	1.6682e-08
174.4	1.5073e-08
174.5	1.3618e-08
174.6	1.2216e-08
174.7	1.0709e-08
174.8	9.6185e-09
174.9	8.9979e-09
175	8.2351e-09
175.1	7.2889e-09
175.2	6.2558e-09
175.3	5.1325e-09
175.4	3.8191e-09
175.5	2.3186e-09
175.6	6.5077e-10
175.7	-1.3904e-09
175.8	-2.3244e-09
175.9	-2.1596e-09
176	-2.5909e-09
176.1	-3.5696e-09
176.2	-5.0632e-09
176.3	-7.0677e-09
176.4	-9.5552e-09
176.5	-1.2566e-08
176.6	-1.6167e-08
176.7	-2.0431e-08
176.8	-2.5536e-08
176.9	-3.1579e-08
177	-3.8465e-08
177.1	-4.6099e-08
177.2	-5.4118e-08
177.3	-6.2016e-08
177.4	-6.9231e-08
177.5	-7.5204e-08
177.6	-7.9703e-08
177.7	-8.2635e-08
177.8	-8.4053e-08
177.9	-8.418e-08
178	-8.3389e-08
178.1	-8.1931e-08
178.2	-7.9914e-08
178.3	-7.7541e-08
178.4	-7.4843e-08
178.5	-7.1934e-08
178.6	-6.8872e-08
178.7	-6.5671e-08
178.8	-6.2422e-08
178.9	-5.9178e-08
179	-5.5934e-08
179.1	-5.2716e-08
179.2	-4.9418e-08
179.3	-4.5978e-08
179.4	-4.2434e-08
179.5	-3.8673e-08
179.6	-3.4824e-08
179.7	-3.0854e-08
179.8	-2.6602e-08
179.9	-2.2224e-08
180	-1.8127e-08
180.1	-1.4344e-08
180.2	-1.0753e-08
180.3	-7.3295e-09
180.4	-4.0046e-09
180.5	-7.4347e-10
180.6	2.4046e-09
180.7	5.407e-09
180.8	8.399e-09
180.9	1.1296e-08
181	1.3959e-08
181.1	1.6434e-08
181.2	1.8798e-08
181.3	2.1054e-08
181.4	2.3179e-08
181.5	2.5136e-08
181.6	2.6901e-08
181.7	2.8561e-08
181.8	2.9692e-08
181.9	3.0333e-08
182	3.1007e-08
182.1	3.1698e-08
182.2	3.2338e-08
182.3	3.2907e-08
182.4	3.3448e-08
182.5	3.3973e-08
182.6	3.4508e-08
182.7	3.5129e-08
182.8	3.5491e-08
182.9	3.5515e-08
183	3.5552e-08
183.1	3.5671e-08
183.2	3.5811e-08
183.3	3.5939e-08
183.4	3.6116e-08
183.5	3.6277e-08
183.6	3.6387e-08
183.7	3.6591e-08
183.8	3.667e-08
183.9	3.6526e-08
184	3.6375e-08
184.1	3.6227e-08
184.2	3.6136e-08
184.3	3.6122e-08
184.4	3.6145e-08
184.5	3.6168e-08
184.6	3.6163e-08
184.7	3.6306e-08
184.8	3.5244e-08
184.9	3.2936e-08
185	3.0904e-08
185.1	2.916e-08
185.2	2.7655e-08
185.3	2.6346e-08
185.4	2.5201e-08
185.5	2.4161e-08
185.6	2.321e-08
185.7	2.2315e-08
185.8	2.1694e-08
185.9	2.1354e-08
186	2.102e-08
186.1	2.0662e-08
186.2	2.0291e-08
186.3	1.9929e-08
186.4	1.9583e-08
186.5	1.9239e-08
186.6	1.889e-08
186.7	1.8361e-08
186.8	1.899e-08
186.9	2.0855e-08
187	2.2475e-08
187.1	2.3873e-08
187.2	2.5093e-08
187.3	2.6167e-08
187.4	2.7122e-08
187.5	2.7961e-08
187.6	2.8706e-08
187.7	2.9368e-08
187.8	2.991e-08
187.9	3.0375e-08
188	3.0803e-08
188.1	3.1171e-08
188.2	3.1503e-08
188.3	3.1797e-08
188.4	3.2025e-08
188.5	3.2195e-08
188.6	3.2322e-08
188.7	3.2474e-08
188.8	3.2496e-08
188.9	3.2374e-08
189	3.2296e-08
189.1	3.2259e-08
189.2	3.2261e-08
189.3	3.224e-08
189.4	3.2202e-08
189.5	3.2143e-08
189.6	3.2052e-08
189.7	3.2155e-08
189.8	3.0983e-08
189.9	2.848e-08
190	2.6255e-08
190.1	2.428e-08
190.2	2.249e-08
190.3	2.0829e-08
190.4	1.9332e-08
190.5	1.803e-08
190.6	1.6869e-08
190.7	1.5726e-08
190.8	1.5065e-08
190.9	1.4908e-08
191	1.4699e-08
191.1	1.4413e-08
191.2	1.4051e-08
191.3	1.3635e-08
191.4	1.3239e-08
191.5	1.284e-08
191.6	1.2373e-08
191.7	1.1715e-08
191.8	1.2217e-08
191.9	1.389e-08
192	1.5283e-08
192.1	1.65e-08
192.2	1.759e-08
192.3	1.8522e-08
192.4	1.9324e-08
192.5	2.0011e-08
192.6	2.0622e-08
192.7	2.1256e-08
192.8	2.1778e-08
192.9	2.2131e-08
193	2.2459e-08
193.1	2.2758e-08
193.2	2.3034e-08
193.3	2.3301e-08
193.4	2.3549e-08
193.5	2.377e-08
193.6	2.3981e-08
193.7	2.4191e-08
193.8	2.4494e-08
193.9	2.4903e-08
194	2.5312e-08
194.1	2.5716e-08
194.2	2.611e-08
194.3	2.6479e-08
194.4	2.682e-08
194.5	2.7148e-08
194.6	2.7464e-08
194.7	2.7975e-08
194.8	2.7197e-08
194.9	2.5047e-08
195	2.3118e-08
195.1	2.1426e-08
195.2	1.992e-08
195.3	1.8578e-08
195.4	1.7389e-08
195.5	1.63e-08
195.6	1.53e-08
195.7	1.4397e-08
195.8	1.3343e-08
195.9	1.2122e-08
196	1.0981e-08
196.1	9.9171e-09
196.2	8.9163e-09
196.3	7.9381e-09
196.4	6.9473e-09
196.5	5.936e-09
196.6	4.8924e-09
196.7	3.5839e-09
196.8	3.7065e-09
196.9	5.3799e-09
197	6.7947e-09
197.1	7.9554e-09
197.2	8.9088e-09
197.3	9.7163e-09
197.4	1.0375e-08
197.5	1.0873e-08
197.6	1.1283e-08
197.7	1.1652e-08
197.8	1.2052e-08
197.9	1.2484e-08
198	1.2888e-08
198.1	1.3258e-08
198.2	1.3552e-08
198.3	1.3798e-08
198.4	1.4086e-08
198.5	1.4426e-08
198.6	1.4757e-08
198.7	1.5029e-08
198.8	1.5342e-08
198.9	1.5735e-08
199	1.6141e-08
199.1	1.6544e-08
199.2	1.694e-08
199.3	1.7303e-08
199.4	1.7631e-08
199.5	1.802e-08
199.6	1.8457e-08
199.7	1.8841e-08
199.8	1.9089e-08
199.9	1.9298e-08
200	1.9511e-08
200.1	1.9695e-08
200.2	1.9927e-08
200.3	2.0156e-08
200.4	2.0345e-08
200.5	2.0556e-08
200.6	2.0821e-08
200.7	2.1081e-08
200.8	2.137e-08
200.9	2.1688e-08
201	2.1987e-08
201.1	2.2313e-08
201.2	2.267e-08
201.3	2.3034e-08
201.4	2.3374e-08
201.5	2.3682e-08
201.6	2.3971e-08
201.7	2.4334e-08
201.8	2.4012e-08
201.9	2.2986e-08
202	2.2073e-08
202.1	2.1274e-08
202.2	2.059e-08
202.3	2.0013e-08
202.4	1.9523e-08
202.5	1.9087e-08
202.6	1.8701e-08
202.7	1.8574e-08
202.8	1.699e-08
202.9	1.3861e-08
203	1.1025e-08
203.1	8.4487e-09
203.2	6.0692e-09
203.3	3.8375e-09
203.4	1.6913e-09
203.5	-4.0404e-10
203.6	-2.5027e-09
203.7	-4.8431e-09
203.8	-5.9523e-09
203.9	-5.8167e-09
204	-6.0892e-09
204.1	-6.7508e-09
204.2	-7.7927e-09
204.3	-9.2148e-09
204.4	-1.1013e-08
204.5	-1.3208e-08
204.6	-1.5837e-08
204.7	-1.8964e-08
204.8	-2.2478e-08
204.9	-2.6392e-08
205	-3.0852e-08
205.1	-3.5834e-08
205.2	-4.1217e-08
205.3	-4.6871e-08
205.4	-5.2584e-08
205.5	-5.8032e-08
205.6	-6.3021e-08
205.7	-6.7293e-08
205.8	-7.0771e-08
205.9	-7.3376e-08
206	-7.5094e-08
206.1	-7.6037e-08
206.2	-7.6344e-08
206.3	-7.6208e-08
206.4	-7.5724e-08
206.5	-7.5036e-08
206.6	-7.4004e-08
206.7	-7.2663e-08
206.8	-7.1103e-08
206.9	-6.9449e-08
207	-6.7662e-08
207.1	-6.5687e-08
207.2	-6.3509e-08
207.3	-6.1114e-08
207.4	-5.8651e-08
207.5	-5.6133e-08
207.6	-5.3606e-08
207.7	-5.1086e-08
207.8	-4.8528e-08
207.9	-4.5908e-08
208	-4.3263e-08
208.1	-4.0592e-08
208.2	-3.7909e-08
208.3	-3.519e-08
208.4	-3.2542e-08
208.5	-3.0007e-08
208.6	-2.7498e-08
208.7	-2.5003e-08
208.8	-2.258e-08
208.9	-2.0222e-08
209	-1.7963e-08
209.1	-1.5834e-08
209.2	-1.3772e-08
209.3	-1.1802e-08
209.4	-9.9217e-09
209.5	-8.0672e-09
209.6	-6.3034e-09
209.7	-4.663e-09
209.8	-3.1358e-09
209.9	-1.7208e-09
210	-3.869e-10
210.1	8.5372e-10
210.2	2.0246e-09
210.3	3.1481e-09
210.4	4.2062e-09
210.5	5.2044e-09
210.6	6.1424e-09
210.7	7.0076e-09
210.8	7.8371e-09
210.9	8.6452e-09
211	9.4089e-09
211.1	1.0129e-08
211.2	1.0817e-08
211.3	1.1475e-08
211.4	1.21e-08
211.5	1.268e-08
211.6	1.3234e-08
211.7	1.377e-08
211.8	1.427e-08
211.9	1.4753e-08
212	1.5226e-08
212.1	1.5668e-08
212.2	1.6071e-08
212.3	1.646e-08
212.4	1.6835e-08
212.5	1.7172e-08
212.6	1.7485e-08
212.7	1.7781e-08
212.8	1.8064e-08
212.9	1.8329e-08
213	1.8557e-08
213.1	1.8761e-08
213.2	1.8943e-08
213.3	1.9078e-08
213.4	1.9175e-08
213.5	1.9253e-08
213.6	1.9325e-08
213.7	1.941e-08
213.8	1.9509e-08
213.9	1.9633e-08
214	1.9772e-08
214.1	1.9909e-08
214.2	2.0035e-08
214.3	2.0132e-08
214.4	2.0175e-08
214.5	2.0157e-08
214.6	2.0156e-08
214.7	2.0203e-08
214.8	2.0278e-08
214.9	2.0381e-08
215	2.0447e-08
215.1	2.0421e-08
215.2	2.0383e-08
215.3	2.0374e-08
215.4	2.0395e-08
215.5	2.045e-08
215.6	2.0495e-08
215.7	2.0498e-08
215.8	2.047e-08
215.9	2.0476e-08
216	2.0505e-08
216.1	2.0512e-08
216.2	2.0474e-08
216.3	2.0407e-08
216.4	2.0389e-08
216.5	2.0371e-08
216.6	2.0302e-08
216.7	2.0288e-08
216.8	2.0281e-08
216.9	2.0185e-08
217	2.011e-08
217.1	2.0099e-08
217.2	2.0056e-08
217.3	1.9957e-08
217.4	1.9872e-08
217.5	1.9858e-08
217.6	1.9848e-08
217.7	1.9802e-08
217.8	1.9731e-08
217.9	1.9615e-08
218	1.9492e-08
218.1	1.9401e-08
218.2	1.935e-08
218.3	1.932e-08
218.4	1.9299e-08
218.5	1.9272e-08
218.6	1.9226e-08
218.7	1.9177e-08
218.8	1.9105e-08
218.9	1.8999e-08
219	1.8888e-08
219.1	1.877e-08
219.2	1.863e-08
219.3	1.8487e-08
219.4	1.8347e-08
219.5	1.8202e-08
219.6	1.8073e-08
219.7	1.7955e-08
219.8	1.7843e-08
219.9	1.7744e-08
220	1.7642e-08
220.1	1.7552e-08
220.2	1.7466e-08
220.3	1.7376e-08
220.4	1.7288e-08
220.5	1.7199e-08
220.6	1.7103e-08
220.7	1.7004e-08
220.8	1.6904e-08
220.9	1.6795e-08
221	1.6675e-08
221.1	1.6536e-08
221.2	1.6392e-08
221.3	1.6259e-08
221.4	1.6119e-08
221.5	1.5953e-08
221.6	1.5778e-08
221.7	1.5625e-08
221.8	1.5489e-08
221.9	1.5372e-08
222	1.5274e-08
222.1	1.5188e-08
222.2	1.5118e-08
222.3	1.5039e-08
222.4	1.4935e-08
222.5	1.4801e-08
222.6	1.463e-08
222.7	1.4451e-08
222.8	1.4288e-08
222.9	1.4157e-08
223	1.4057e-08
223.1	1.396e-08
223.2	1.3851e-08
223.3	1.3703e-08
223.4	1.3515e-08
223.5	1.334e-08
223.6	1.322e-08
223.7	1.3133e-08
223.8	1.303e-08
223.9	1.2875e-08
224	1.2687e-08
224.1	1.2508e-08
224.2	1.2328e-08
224.3	1.2138e-08
224.4	1.1984e-08
224.5	1.1893e-08
224.6	1.1802e-08
224.7	1.1655e-08
224.8	1.1493e-08
224.9	1.1381e-08
225	1.127e-08
225.1	1.1092e-08
225.2	1.0929e-08
225.3	1.0832e-08
225.4	1.0704e-08
225.5	1.0531e-08
225.6	1.0383e-08
225.7	1.0274e-08
225.8	1.0164e-08
225.9	1.0016e-08
226	9.85e-09
226.1	9.6672e-09
226.2	9.4628e-09
226.3	9.2761e-09
226.4	9.1337e-09
226.5	9.0168e-09
226.6	8.8985e-09
226.7	8.7806e-09
226.8	8.6716e-09
226.9	8.5664e-09
227	8.4558e-09
227.1	8.3321e-09
227.2	8.2025e-09
227.3	8.0579e-09
227.4	7.8992e-09
227.5	7.7425e-09
227.6	7.5887e-09
227.7	7.4276e-09
227.8	7.2691e-09
227.9	7.1079e-09
228	6.9465e-09
228.1	6.7803e-09
228.2	6.6082e-09
228.3	6.4569e-09
228.4	6.3116e-09
228.5	6.164e-09
228.6	6.0092e-09
228.7	5.8595e-09
228.8	5.7208e-09
228.9	5.5926e-09
229	5.468e-09
229.1	5.3464e-09
229.2	5.2338e-09
229.3	5.1094e-09
229.4	4.9735e-09
229.5	4.8527e-09
229.6	4.7432e-09
229.7	4.6071e-09
229.8	4.4444e-09
229.9	4.2404e-09
230	4.0052e-09
230.1	3.7833e-09
230.2	3.5754e-09
230.3	3.3846e-09
230.4	3.2255e-09
230.5	3.0846e-09
230.6	2.944e-09
230.7	2.8072e-09
230.8	2.6333e-09
230.9	2.4092e-09
231	2.1515e-09
231.1	1.9017e-09
231.2	1.6932e-09
231.3	1.511e-09
231.4	1.3226e-09
231.5	1.076e-09
231.6	7.5988e-10
231.7	4.2035e-10
231.8	1.0582e-10
231.9	-1.7537e-10
232	-4.6754e-10
232.1	-8.516e-10
232.2	-1.324e-09
232.3	-1.7967e-09
232.4	-2.2726e-09
232.5	-2.7789e-09
232.6	-3.3449e-09
232.7	-3.983e-09
232.8	-4.6991e-09
232.9	-5.456e-09
233	-6.2672e-09
233.1	-7.2443e-09
233.2	-8.3569e-09
233.3	-9.5542e-09
233.4	-1.093e-08
233.5	-1.255e-08
233.6	-1.4315e-08
233.7	-1.6261e-08
233.8	-1.8464e-08
233.9	-2.0939e-08
234	-2.363e-08
234.1	-2.6486e-08
234.2	-2.9501e-08
234.3	-3.2641e-08
234.4	-3.5895e-08
234.5	-3.9193e-08
234.6	-4.2456e-08
234.7	-4.557e-08
234.8	-4.8481e-08
234.9	-5.1063e-08
235	-5.33e-08
235.1	-5.5165e-08
235.2	-5.6644e-08
235.3	-5.7776e-08
235.4	-5.8569e-08
235.5	-5.9081e-08
235.6	-5.9334e-08
235.7	-5.9398e-08
235.8	-5.927e-08
235.9	-5.8986e-08
236	-5.8553e-08
236.1	-5.8003e-08
236.2	-5.7319e-08
236.3	-5.6535e-08
236.4	-5.5656e-08
236.5	-5.4701e-08
236.6	-5.3641e-08
236.7	-5.2469e-08
236.8	-5.1216e-08
236.9	-4.987e-08
237	-4.8448e-08
237.1	-4.6963e-08
237.2	-4.5422e-08
237.3	-4.3812e-08
237.4	-4.2147e-08
237.5	-4.0411e-08
237.6	-3.8645e-08
237.7	-3.6848e-08
237.8	-3.5075e-08
237.9	-3.3328e-08
238	-3.1611e-08
238.1	-2.9937e-08
238.2	-2.8284e-08
238.3	-2.6652e-08
238.4	-2.5011e-08
238.5	-2.3341e-08
238.6	-2.166e-08
238.7	-1.9955e-08
238.8	-1.8292e-08
238.9	-1.6707e-08
239	-1.5227e-08
239.1	-1.3855e-08
239.2	-1.2525e-08
239.3	-1.1213e-08
239.4	-9.9036e-09
239.5	-8.6016e-09
239.6	-7.3734e-09
239.7	-6.2749e-09
239.8	-5.2474e-09
239.9	-4.2301e-09
240	-3.1992e-09
240.1	-2.1813e-09
240.2	-1.2412e-09
240.3	-4.2714e-10
240.4	3.5329e-10
240.5	1.1789e-09
240.6	2.0007e-09
240.7	2.7844e-09
240.8	3.5273e-09
240.9	4.2448e-09
241	4.9326e-09
241.1	5.5782e-09
241.2	6.1722e-09
241.3	6.6922e-09
241.4	7.2079e-09
241.5	7.7595e-09
241.6	8.2502e-09
241.7	8.6983e-09
241.8	9.1612e-09
241.9	9.6077e-09
242	1.0003e-08
242.1	1.0375e-08
242.2	1.0771e-08
242.3	1.1156e-08
242.4	1.1491e-08
242.5	1.1771e-08
242.6	1.2025e-08
242.7	1.2297e-08
242.8	1.2591e-08
242.9	1.2891e-08
243	1.3177e-08
243.1	1.3418e-08
243.2	1.3623e-08
243.3	1.3805e-08
243.4	1.3967e-08
243.5	1.4102e-08
243.6	1.4217e-08
243.7	1.4313e-08
243.8	1.4405e-08
243.9	1.4519e-08
244	1.4627e-08
244.1	1.473e-08
244.2	1.4852e-08
244.3	1.4991e-08
244.4	1.5117e-08
244.5	1.5242e-08
244.6	1.5362e-08
244.7	1.5461e-08
244.8	1.555e-08
244.9	1.5641e-08
245	1.5736e-08
245.1	1.5806e-08
245.2	1.5864e-08
245.3	1.5929e-08
245.4	1.5994e-08
245.5	1.6036e-08
245.6	1.607e-08
245.7	1.61e-08
245.8	1.6121e-08
245.9	1.6149e-08
246	1.616e-08
246.1	1.6138e-08
246.2	1.6102e-08
246.3	1.6043e-08
246.4	1.5974e-08
246.5	1.5915e-08
246.6	1.5848e-08
246.7	1.5779e-08
246.8	1.573e-08
246.9	1.5685e-08
247	1.5656e-08
247.1	1.5667e-08
247.2	1.5688e-08
247.3	1.5707e-08
247.4	1.5706e-08
247.5	1.5658e-08
247.6	1.557e-08
247.7	1.5464e-08
247.8	1.5386e-08
247.9	1.5362e-08
248	1.5367e-08
248.1	1.5364e-08
248.2	1.5329e-08
248.3	1.5234e-08
248.4	1.5126e-08
248.5	1.5069e-08
248.6	1.5058e-08
248.7	1.5047e-08
248.8	1.4973e-08
248.9	1.4842e-08
249	1.4716e-08
249.1	1.4618e-08
249.2	1.4521e-08
249.3	1.44e-08
249.4	1.4286e-08
249.5	1.4222e-08
249.6	1.4187e-08
249.7	1.4103e-08
249.8	1.4012e-08
249.9	1.4006e-08
250	1.3973e-08
250.1	1.3889e-08
250.2	1.3833e-08
250.3	1.3775e-08
250.4	1.3671e-08
250.5	1.3571e-08
250.6	1.352e-08
250.7	1.3496e-08
250.8	1.3438e-08
250.9	1.3302e-08
251	1.3134e-08
251.1	1.299e-08
251.2	1.2875e-08
251.3	1.2788e-08
251.4	1.2725e-08
251.5	1.2663e-08
251.6	1.259e-08
251.7	1.2488e-08
251.8	1.2408e-08
251.9	1.2361e-08
252	1.23e-08
252.1	1.2217e-08
252.2	1.21e-08
252.3	1.199e-08
252.4	1.1873e-08
252.5	1.1752e-08
252.6	1.1656e-08
252.7	1.1576e-08
252.8	1.1435e-08
252.9	1.1234e-08
253	1.1047e-08
253.1	1.0868e-08
253.2	1.0704e-08
253.3	1.0541e-08
253.4	1.0398e-08
253.5	1.0261e-08
253.6	1.0094e-08
253.7	9.8933e-09
253.8	9.9423e-09
253.9	1.0249e-08
254	1.0506e-08
254.1	1.0726e-08
254.2	1.0907e-08
254.3	1.1029e-08
254.4	1.1123e-08
254.5	1.1204e-08
254.6	1.1277e-08
254.7	1.1315e-08
254.8	1.1608e-08
254.9	1.2163e-08
255	1.2661e-08
255.1	1.3121e-08
255.2	1.3559e-08
255.3	1.3969e-08
255.4	1.4342e-08
255.5	1.4676e-08
255.6	1.4949e-08
255.7	1.5177e-08
255.8	1.5333e-08
255.9	1.5447e-08
256	1.56e-08
256.1	1.5775e-08
256.2	1.5965e-08
256.3	1.6158e-08
256.4	1.6307e-08
256.5	1.6413e-08
256.6	1.6508e-08
256.7	1.6616e-08
256.8	1.6791e-08
256.9	1.7026e-08
257	1.7242e-08
257.1	1.7399e-08
257.2	1.7516e-08
257.3	1.7644e-08
257.4	1.7798e-08
257.5	1.795e-08
257.6	1.8089e-08
257.7	1.8204e-08
257.8	1.8291e-08
257.9	1.8397e-08
258	1.8533e-08
258.1	1.8629e-08
258.2	1.8723e-08
258.3	1.8858e-08
258.4	1.8954e-08
258.5	1.9044e-08
258.6	1.9176e-08
258.7	1.9283e-08
258.8	1.9367e-08
258.9	1.9454e-08
259	1.9576e-08
259.1	1.972e-08
259.2	1.9842e-08
259.3	1.9916e-08
259.4	1.9958e-08
259.5	2.0032e-08
259.6	2.0144e-08
259.7	2.0268e-08
259.8	2.0384e-08
259.9	2.0504e-08
260	2.0611e-08
260.1	2.0689e-08
260.2	2.0759e-08
260.3	2.0809e-08
260.4	2.0824e-08
260.5	2.0841e-08
260.6	2.0873e-08
260.7	2.0914e-08
260.8	2.0974e-08
260.9	2.1069e-08
261	2.1174e-08
261.1	2.1263e-08
261.2	2.1355e-08
261.3	2.1467e-08
261.4	2.1585e-08
261.5	2.1688e-08
261.6	2.1797e-08
261.7	2.191e-08
261.8	2.2004e-08
261.9	2.2091e-08
262	2.2188e-08
262.1	2.2286e-08
262.2	2.2377e-08
262.3	2.2465e-08
262.4	2.2552e-08
262.5	2.2633e-08
262.6	2.2698e-08
262.7	2.2765e-08
262.8	2.2845e-08
262.9	2.2907e-08
263	2.2962e-08
263.1	2.2994e-08
263.2	2.2999e-08
263.3	2.3003e-08
263.4	2.299e-08
263.5	2.2976e-08
263.6	2.2979e-08
263.7	2.2991e-08
263.8	2.3035e-08
263.9	2.3123e-08
264	2.3214e-08
264.1	2.3307e-08
264.2	2.3404e-08
264.3	2.3475e-08
264.4	2.3501e-08
264.5	2.3498e-08
264.6	2.3503e-08
264.7	2.3533e-08
264.8	2.3594e-08
264.9	2.3687e-08
265	2.3776e-08
265.1	2.3807e-08
265.2	2.38e-08
265.3	2.3803e-08
265.4	2.385e-08
265.5	2.393e-08
265.6	2.4023e-08
265.7	2.4114e-08
265.8	2.4185e-08
265.9	2.4257e-08
266	2.4331e-08
266.1	2.4371e-08
266.2	2.4359e-08
266.3	2.4387e-08
266.4	2.4462e-08
266.5	2.448e-08
266.6	2.4485e-08
266.7	2.4538e-08
266.8	2.4572e-08
266.9	2.4574e-08
267	2.4621e-08
267.1	2.4686e-08
267.2	2.4694e-08
267.3	2.4688e-08
267.4	2.4736e-08
267.5	2.4804e-08
267.6	2.4847e-08
267.7	2.486e-08
267.8	2.4852e-08
267.9	2.4843e-08
268	2.4868e-08
268.1	2.494e-08
268.2	2.5021e-08
268.3	2.5073e-08
268.4	2.511e-08
268.5	2.5144e-08
268.6	2.5158e-08
268.7	2.5147e-08
268.8	2.5129e-08
268.9	2.5107e-08
269	2.5092e-08
269.1	2.5081e-08
269.2	2.5078e-08
269.3	2.5114e-08
269.4	2.5171e-08
269.5	2.5234e-08
269.6	2.5301e-08
269.7	2.535e-08
269.8	2.5402e-08
269.9	2.5461e-08
270	2.5512e-08
270.1	2.5557e-08
270.2	2.5609e-08
270.3	2.5655e-08
270.4	2.5692e-08
270.5	2.5714e-08
270.6	2.5734e-08
270.7	2.5774e-08
270.8	2.5821e-08
270.9	2.5861e-08
271	2.5906e-08
271.1	2.595e-08
271.2	2.5981e-08
271.3	2.6024e-08
271.4	2.6072e-08
271.5	2.6096e-08
271.6	2.612e-08
271.7	2.6144e-08
271.8	2.6148e-08
271.9	2.6134e-08
272	2.6088e-08
272.1	2.6039e-08
272.2	2.6006e-08
272.3	2.5984e-08
272.4	2.5992e-08
272.5	2.603e-08
272.6	2.6071e-08
272.7	2.6145e-08
272.8	2.6216e-08
272.9	2.6253e-08
273	2.6253e-08
273.1	2.6217e-08
273.2	2.619e-08
273.3	2.6204e-08
273.4	2.625e-08
273.5	2.6309e-08
273.6	2.6363e-08
273.7	2.6365e-08
273.8	2.6336e-08
273.9	2.6306e-08
274	2.6301e-08
274.1	2.6338e-08
274.2	2.6385e-08
274.3	2.6407e-08
274.4	2.639e-08
274.5	2.6376e-08
274.6	2.6409e-08
274.7	2.6455e-08
274.8	2.645e-08
274.9	2.6465e-08
275	2.6516e-08
275.1	2.6497e-08
275.2	2.6497e-08
275.3	2.6554e-08
275.4	2.6568e-08
275.5	2.655e-08
275.6	2.657e-08
275.7	2.6623e-08
275.8	2.6665e-08
275.9	2.6662e-08
276	2.6639e-08
276.1	2.6633e-08
276.2	2.6657e-08
276.3	2.6717e-08
276.4	2.6773e-08
276.5	2.679e-08
276.6	2.6793e-08
276.7	2.6787e-08
276.8	2.6762e-08
276.9	2.6736e-08
277	2.6714e-08
277.1	2.6687e-08
277.2	2.669e-08
277.3	2.673e-08
277.4	2.6785e-08
277.5	2.6843e-08
277.6	2.6901e-08
277.7	2.6964e-08
277.8	2.7021e-08
277.9	2.7074e-08
278	2.7116e-08
278.1	2.7135e-08
278.2	2.7147e-08
278.3	2.7168e-08
278.4	2.7191e-08
278.5	2.7211e-08
278.6	2.7222e-08
278.7	2.7229e-08
278.8	2.7249e-08
278.9	2.7265e-08
279	2.7271e-08
279.1	2.7287e-08
279.2	2.7318e-08
279.3	2.7338e-08
279.4	2.7346e-08
279.5	2.7371e-08
279.6	2.7407e-08
279.7	2.745e-08
279.8	2.751e-08
279.9	2.7576e-08
280	2.7629e-08
280.1	2.7679e-08
280.2	2.7716e-08
280.3	2.7745e-08
280.4	2.7766e-08
280.5	2.7738e-08
280.6	2.7695e-08
280.7	2.7666e-08
280.8	2.7641e-08
280.9	2.7647e-08
281	2.7687e-08
281.1	2.7743e-08
281.2	2.781e-08
281.3	2.7888e-08
281.4	2.7924e-08
281.5	2.7901e-08
281.6	2.7871e-08
281.7	2.7876e-08
281.8	2.7921e-08
281.9	2.7993e-08
282	2.8069e-08
282.1	2.8097e-08
282.2	2.8074e-08
282.3	2.8037e-08
282.4	2.8015e-08
282.5	2.8005e-08
282.6	2.7996e-08
282.7	2.8016e-08
282.8	2.8077e-08
282.9	2.815e-08
283	2.8172e-08
283.1	2.8166e-08
283.2	2.82e-08
283.3	2.8236e-08
283.4	2.8262e-08
283.5	2.8325e-08
283.6	2.8375e-08
283.7	2.8363e-08
283.8	2.8362e-08
283.9	2.8423e-08
284	2.8487e-08
284.1	2.8518e-08
284.2	2.8517e-08
284.3	2.8498e-08
284.4	2.8519e-08
284.5	2.8576e-08
284.6	2.8629e-08
284.7	2.8663e-08
284.8	2.8683e-08
284.9	2.8689e-08
285	2.8677e-08
285.1	2.8659e-08
285.2	2.8641e-08
285.3	2.8649e-08
285.4	2.8684e-08
285.5	2.8727e-08
285.6	2.879e-08
285.7	2.8859e-08
285.8	2.89e-08
285.9	2.8931e-08
286	2.8968e-08
286.1	2.8997e-08
286.2	2.9017e-08
286.3	2.9042e-08
286.4	2.9057e-08
286.5	2.9049e-08
286.6	2.9026e-08
286.7	2.9021e-08
286.8	2.9032e-08
286.9	2.9023e-08
287	2.9009e-08
287.1	2.9003e-08
287.2	2.8998e-08
287.3	2.8987e-08
287.4	2.8991e-08
287.5	2.9003e-08
287.6	2.901e-08
287.7	2.902e-08
287.8	2.9042e-08
287.9	2.9058e-08
288	2.9079e-08
288.1	2.913e-08
288.2	2.9187e-08
288.3	2.9241e-08
288.4	2.9298e-08
288.5	2.9355e-08
288.6	2.9403e-08
288.7	2.9433e-08
288.8	2.9447e-08
288.9	2.9431e-08
289	2.9389e-08
289.1	2.9349e-08
289.2	2.9332e-08
289.3	2.9344e-08
289.4	2.9369e-08
289.5	2.9418e-08
289.6	2.9473e-08
289.7	2.9513e-08
289.8	2.9512e-08
289.9	2.9475e-08
290	2.9452e-08
290.1	2.9474e-08
290.2	2.9523e-08
290.3	2.9571e-08
290.4	2.9582e-08
290.5	2.9558e-08
290.6	2.9524e-08
290.7	2.9499e-08
290.8	2.9496e-08
290.9	2.9488e-08
291	2.9468e-08
291.1	2.9449e-08
291.2	2.9467e-08
291.3	2.9521e-08
291.4	2.9537e-08
291.5	2.9537e-08
291.6	2.9576e-08
291.7	2.9586e-08
291.8	2.9575e-08
291.9	2.962e-08
292	2.9663e-08
292.1	2.9638e-08
292.2	2.9615e-08
292.3	2.9649e-08
292.4	2.9696e-08
292.5	2.9711e-08
292.6	2.9693e-08
292.7	2.966e-08
292.8	2.9648e-08
292.9	2.9677e-08
293	2.9724e-08
293.1	2.9769e-08
293.2	2.9798e-08
293.3	2.9806e-08
293.4	2.9794e-08
293.5	2.9766e-08
293.6	2.9717e-08
293.7	2.9671e-08
293.8	2.9646e-08
293.9	2.9646e-08
294	2.9662e-08
294.1	2.969e-08
294.2	2.9731e-08
294.3	2.9777e-08
294.4	2.9818e-08
294.5	2.9861e-08
294.6	2.9906e-08
294.7	2.9937e-08
294.8	2.9962e-08
294.9	2.9988e-08
295	3.0015e-08
295.1	3.0024e-08
295.2	3.0034e-08
295.3	3.0065e-08
295.4	3.0096e-08
295.5	3.0116e-08
295.6	3.0137e-08
295.7	3.0152e-08
295.8	3.0157e-08
295.9	3.0175e-08
296	3.019e-08
296.1	3.0198e-08
296.2	3.0209e-08
296.3	3.0237e-08
296.4	3.0274e-08
296.5	3.0286e-08
296.6	3.0282e-08
296.7	3.0277e-08
296.8	3.0254e-08
296.9	3.02e-08
297	3.0137e-08
297.1	3.0079e-08
297.2	3.0033e-08
297.3	3e-08
297.4	2.9997e-08
297.5	3.0027e-08
297.6	3.0068e-08
297.7	3.0112e-08
297.8	3.0141e-08
297.9	3.0129e-08
298	3.0087e-08
298.1	3.0053e-08
298.2	3.0052e-08
298.3	3.008e-08
298.4	3.0132e-08
298.5	3.017e-08
298.6	3.015e-08
298.7	3.0101e-08
298.8	3.0074e-08
298.9	3.008e-08
299	3.0112e-08
299.1	3.0151e-08
299.2	3.0178e-08
299.3	3.0173e-08
299.4	3.014e-08
299.5	3.0094e-08
299.6	3.0091e-08
299.7	3.0136e-08
299.8	3.0137e-08
299.9	3.0146e-08
300	3.0195e-08
300.1	3.0189e-08
300.2	3.0177e-08
300.3	3.0222e-08
300.4	3.0256e-08
300.5	3.024e-08
300.6	3.0244e-08
300.7	3.0297e-08
300.8	3.032e-08
300.9	3.0288e-08
301	3.0235e-08
301.1	3.0193e-08
301.2	3.0179e-08
301.3	3.0209e-08
301.4	3.0255e-08
301.5	3.0289e-08
301.6	3.0304e-08
301.7	3.0306e-08
301.8	3.0321e-08
301.9	3.0341e-08
302	3.0352e-08
302.1	3.0373e-08
302.2	3.0405e-08
302.3	3.0454e-08
302.4	3.0542e-08
302.5	3.064e-08
302.6	3.073e-08
302.7	3.0815e-08
302.8	3.0843e-08
302.9	3.0806e-08
303	3.0762e-08
303.1	3.0742e-08
303.2	3.0734e-08
303.3	3.0716e-08
303.4	3.0697e-08
303.5	3.0675e-08
303.6	3.0653e-08
303.7	3.06e-08
303.8	3.0787e-08
303.9	3.1231e-08
304	3.163e-08
304.1	3.198e-08
304.2	3.2303e-08
304.3	3.2601e-08
304.4	3.2884e-08
304.5	3.3165e-08
304.6	3.3434e-08
304.7	3.3661e-08
304.8	3.408e-08
304.9	3.472e-08
305	3.5311e-08
305.1	3.584e-08
305.2	3.6342e-08
305.3	3.6818e-08
305.4	3.7244e-08
305.5	3.7613e-08
305.6	3.7925e-08
305.7	3.8202e-08
305.8	3.8418e-08
305.9	3.8595e-08
306	3.8806e-08
306.1	3.9049e-08
306.2	3.9305e-08
306.3	3.9537e-08
306.4	3.9753e-08
306.5	3.9919e-08
306.6	4.0042e-08
306.7	4.02e-08
306.8	4.0415e-08
306.9	4.0685e-08
307	4.0963e-08
307.1	4.1212e-08
307.2	4.1417e-08
307.3	4.1593e-08
307.4	4.1758e-08
307.5	4.1911e-08
307.6	4.2067e-08
307.7	4.224e-08
307.8	4.2436e-08
307.9	4.2658e-08
308	4.2857e-08
308.1	4.2994e-08
308.2	4.3153e-08
308.3	4.3345e-08
308.4	4.3497e-08
308.5	4.3682e-08
308.6	4.3893e-08
308.7	4.4043e-08
308.8	4.4174e-08
308.9	4.4354e-08
309	4.4578e-08
309.1	4.4785e-08
309.2	4.4954e-08
309.3	4.5093e-08
309.4	4.5213e-08
309.5	4.5364e-08
309.6	4.5571e-08
309.7	4.5793e-08
309.8	4.5986e-08
309.9	4.6168e-08
310	4.6336e-08
310.1	4.6463e-08
310.2	4.657e-08
310.3	4.6667e-08
310.4	4.6763e-08
310.5	4.6881e-08
310.6	4.7019e-08
310.7	4.7161e-08
310.8	4.7316e-08
310.9	4.7482e-08
311	4.7659e-08
311.1	4.7857e-08
311.2	4.8055e-08
311.3	4.8251e-08
311.4	4.8445e-08
311.5	4.863e-08
311.6	4.8811e-08
311.7	4.8992e-08
311.8	4.9169e-08
311.9	4.9339e-08
312	4.9512e-08
312.1	4.9681e-08
312.2	4.9845e-08
312.3	5.0008e-08
312.4	5.0164e-08
312.5	5.0322e-08
312.6	5.0476e-08
312.7	5.0629e-08
312.8	5.0782e-08
312.9	5.0911e-08
313	5.1027e-08
313.1	5.1141e-08
313.2	5.1233e-08
313.3	5.1318e-08
313.4	5.1404e-08
313.5	5.148e-08
313.6	5.157e-08
313.7	5.1683e-08
313.8	5.1818e-08
313.9	5.1979e-08
314	5.2147e-08
314.1	5.2309e-08
314.2	5.2473e-08
314.3	5.2616e-08
314.4	5.271e-08
314.5	5.2774e-08
314.6	5.2862e-08
314.7	5.2982e-08
314.8	5.3134e-08
314.9	5.3299e-08
315	5.344e-08
315.1	5.3535e-08
315.2	5.3605e-08
315.3	5.3726e-08
315.4	5.3892e-08
315.5	5.4059e-08
315.6	5.4213e-08
315.7	5.4346e-08
315.8	5.4451e-08
315.9	5.4542e-08
316	5.468e-08
316.1	5.4847e-08
316.2	5.4984e-08
316.3	5.5075e-08
316.4	5.5184e-08
316.5	5.532e-08
316.6	5.5408e-08
316.7	5.5527e-08
316.8	5.568e-08
316.9	5.5761e-08
317	5.5854e-08
317.1	5.6004e-08
317.2	5.6141e-08
317.3	5.6223e-08
317.4	5.6281e-08
317.5	5.6399e-08
317.6	5.6563e-08
317.7	5.6714e-08
317.8	5.6845e-08
317.9	5.6958e-08
318	5.7041e-08
318.1	5.7104e-08
318.2	5.7182e-08
318.3	5.7298e-08
318.4	5.7445e-08
318.5	5.7606e-08
318.6	5.7767e-08
318.7	5.7913e-08
318.8	5.806e-08
318.9	5.8195e-08
319	5.831e-08
319.1	5.8408e-08
319.2	5.8496e-08
319.3	5.8586e-08
319.4	5.8666e-08
319.5	5.8732e-08
319.6	5.8801e-08
319.7	5.8867e-08
319.8	5.8939e-08
319.9	5.9025e-08
320	5.9113e-08
320.1	5.9199e-08
320.2	5.9288e-08
320.3	5.9379e-08
320.4	5.948e-08
320.5	5.9578e-08
320.6	5.967e-08
320.7	5.9774e-08
320.8	5.9885e-08
320.9	5.9973e-08
321	6.0055e-08
321.1	6.0141e-08
321.2	6.0224e-08
321.3	6.0315e-08
321.4	6.0415e-08
321.5	6.052e-08
321.6	6.0641e-08
321.7	6.0769e-08
321.8	6.0906e-08
321.9	6.1067e-08
322	6.1226e-08
322.1	6.1396e-08
322.2	6.1577e-08
322.3	6.1741e-08
322.4	6.1887e-08
322.5	6.2004e-08
322.6	6.2072e-08
322.7	6.2141e-08
322.8	6.2248e-08
322.9	6.2381e-08
323	6.2525e-08
323.1	6.2688e-08
323.2	6.2846e-08
323.3	6.2955e-08
323.4	6.3037e-08
323.5	6.3127e-08
323.6	6.3259e-08
323.7	6.342e-08
323.8	6.3577e-08
323.9	6.3708e-08
324	6.382e-08
324.1	6.3924e-08
324.2	6.4032e-08
324.3	6.4158e-08
324.4	6.4305e-08
324.5	6.4458e-08
324.6	6.4585e-08
324.7	6.4675e-08
324.8	6.4801e-08
324.9	6.4967e-08
325	6.5089e-08
325.1	6.5226e-08
325.2	6.5379e-08
325.3	6.5485e-08
325.4	6.5599e-08
325.5	6.5766e-08
325.6	6.5941e-08
325.7	6.6054e-08
325.8	6.6137e-08
325.9	6.6275e-08
326	6.645e-08
326.1	6.662e-08
326.2	6.6779e-08
326.3	6.6908e-08
326.4	6.701e-08
326.5	6.7093e-08
326.6	6.7183e-08
326.7	6.7313e-08
326.8	6.7477e-08
326.9	6.7654e-08
327	6.7838e-08
327.1	6.8024e-08
327.2	6.8196e-08
327.3	6.8344e-08
327.4	6.8488e-08
327.5	6.8631e-08
327.6	6.8752e-08
327.7	6.8865e-08
327.8	6.8973e-08
327.9	6.9065e-08
328	6.9159e-08
328.1	6.9253e-08
328.2	6.9357e-08
328.3	6.9462e-08
328.4	6.9574e-08
328.5	6.9694e-08
328.6	6.9819e-08
328.7	6.9963e-08
328.8	7.0103e-08
328.9	7.0243e-08
329	7.0382e-08
329.1	7.0522e-08
329.2	7.0658e-08
329.3	7.0789e-08
329.4	7.0916e-08
329.5	7.103e-08
329.6	7.1142e-08
329.7	7.127e-08
329.8	7.1399e-08
329.9	7.1536e-08
330	7.1693e-08
330.1	7.1848e-08
330.2	7.2019e-08
330.3	7.2217e-08
330.4	7.2417e-08
330.5	7.2626e-08
330.6	7.2837e-08
330.7	7.3027e-08
330.8	7.3184e-08
330.9	7.3307e-08
331	7.3398e-08
331.1	7.3502e-08
331.2	7.3635e-08
331.3	7.3801e-08
331.4	7.3995e-08
331.5	7.4192e-08
331.6	7.4365e-08
331.7	7.4478e-08
331.8	7.4562e-08
331.9	7.467e-08
332	7.4815e-08
332.1	7.4992e-08
332.2	7.5174e-08
332.3	7.5319e-08
332.4	7.5446e-08
332.5	7.5575e-08
332.6	7.5725e-08
332.7	7.5895e-08
332.8	7.6052e-08
332.9	7.6158e-08
333	7.6241e-08
333.1	7.6383e-08
333.2	7.6525e-08
333.3	7.6631e-08
333.4	7.6758e-08
333.5	7.6864e-08
333.6	7.6955e-08
333.7	7.71e-08
333.8	7.7258e-08
333.9	7.7365e-08
334	7.7438e-08
334.1	7.7554e-08
334.2	7.772e-08
334.3	7.787e-08
334.4	7.7995e-08
334.5	7.8091e-08
334.6	7.8157e-08
334.7	7.8237e-08
334.8	7.8356e-08
334.9	7.8514e-08
335	7.8682e-08
335.1	7.8844e-08
335.2	7.8989e-08
335.3	7.9109e-08
335.4	7.9204e-08
335.5	7.9274e-08
335.6	7.9331e-08
335.7	7.939e-08
335.8	7.9454e-08
335.9	7.9529e-08
336	7.9612e-08
336.1	7.9708e-08
336.2	7.9821e-08
336.3	7.9946e-08
336.4	8.0081e-08
336.5	8.0219e-08
336.6	8.0361e-08
336.7	8.0495e-08
336.8	8.0629e-08
336.9	8.0762e-08
337	8.0884e-08
337.1	8.1017e-08
337.2	8.1155e-08
337.3	8.1272e-08
337.4	8.1384e-08
337.5	8.1495e-08
337.6	8.1599e-08
337.7	8.1706e-08
337.8	8.182e-08
337.9	8.1938e-08
338	8.2044e-08
338.1	8.2144e-08
338.2	8.2253e-08
338.3	8.2343e-08
338.4	8.2409e-08
338.5	8.2462e-08
338.6	8.25e-08
338.7	8.2523e-08
338.8	8.2538e-08
338.9	8.2558e-08
339	8.2594e-08
339.1	8.2648e-08
339.2	8.2734e-08
339.3	8.2845e-08
339.4	8.2961e-08
339.5	8.3068e-08
339.6	8.3153e-08
339.7	8.3204e-08
339.8	8.3223e-08
339.9	8.3256e-08
340	8.3325e-08
340.1	8.3432e-08
340.2	8.3553e-08
340.3	8.3637e-08
340.4	8.3677e-08
340.5	8.3692e-08
340.6	8.3724e-08
340.7	8.3792e-08
340.8	8.3866e-08
340.9	8.3932e-08
341	8.3967e-08
341.1	8.3984e-08
341.2	8.4043e-08
341.3	8.4159e-08
341.4	8.4255e-08
341.5	8.43e-08
341.6	8.4375e-08
341.7	8.4461e-08
341.8	8.4513e-08
341.9	8.46e-08
342	8.47e-08
342.1	8.4743e-08
342.2	8.48e-08
342.3	8.4911e-08
342.4	8.5016e-08
342.5	8.5088e-08
342.6	8.5124e-08
342.7	8.5134e-08
342.8	8.5195e-08
342.9	8.5318e-08
343	8.5441e-08
343.1	8.554e-08
343.2	8.5614e-08
343.3	8.567e-08
343.4	8.5707e-08
343.5	8.5727e-08
343.6	8.5748e-08
343.7	8.5787e-08
343.8	8.5849e-08
343.9	8.5948e-08
344	8.6058e-08
344.1	8.6167e-08
344.2	8.6283e-08
344.3	8.6408e-08
344.4	8.6525e-08
344.5	8.6618e-08
344.6	8.6706e-08
344.7	8.6792e-08
344.8	8.6871e-08
344.9	8.6928e-08
345	8.6979e-08
345.1	8.7032e-08
345.2	8.7076e-08
345.3	8.713e-08
345.4	8.7189e-08
345.5	8.7243e-08
345.6	8.7295e-08
345.7	8.7338e-08
345.8	8.7382e-08
345.9	8.7436e-08
346	8.7496e-08
346.1	8.7564e-08
346.2	8.7644e-08
346.3	8.7726e-08
346.4	8.7811e-08
346.5	8.791e-08
346.6	8.801e-08
346.7	8.811e-08
346.8	8.8225e-08
346.9	8.8337e-08
347	8.8445e-08
347.1	8.8555e-08
347.2	8.8641e-08
347.3	8.8685e-08
347.4	8.8702e-08
347.5	8.8691e-08
347.6	8.8702e-08
347.7	8.8767e-08
347.8	8.8846e-08
347.9	8.8956e-08
348	8.9085e-08
348.1	8.9189e-08
348.2	8.9248e-08
348.3	8.925e-08
348.4	8.9246e-08
348.5	8.9308e-08
348.6	8.9421e-08
348.7	8.954e-08
348.8	8.9649e-08
348.9	8.9696e-08
349	8.9701e-08
349.1	8.9724e-08
349.2	8.9749e-08
349.3	8.9782e-08
349.4	8.9859e-08
349.5	8.9986e-08
349.6	9.0111e-08
349.7	9.015e-08
349.8	9.0187e-08
349.9	9.0269e-08
350	9.0316e-08
350.1	9.0385e-08
350.2	9.0477e-08
350.3	9.0514e-08
350.4	9.0527e-08
350.5	9.0596e-08
350.6	9.0691e-08
350.7	9.0753e-08
350.8	9.0794e-08
350.9	9.0846e-08
351	9.0946e-08
351.1	9.107e-08
351.2	9.1193e-08
351.3	9.1295e-08
351.4	9.1377e-08
351.5	9.1426e-08
351.6	9.1451e-08
351.7	9.1489e-08
351.8	9.1527e-08
351.9	9.1571e-08
352	9.1634e-08
352.1	9.1707e-08
352.2	9.1787e-08
352.3	9.1859e-08
352.4	9.1905e-08
352.5	9.1925e-08
352.6	9.1932e-08
352.7	9.1933e-08
352.8	9.1995e-08
352.9	9.2104e-08
353	9.2182e-08
353.1	9.2235e-08
353.2	9.229e-08
353.3	9.2342e-08
353.4	9.2394e-08
353.5	9.2455e-08
353.6	9.2516e-08
353.7	9.2605e-08
353.8	9.2442e-08
353.9	9.2012e-08
354	9.1602e-08
354.1	9.1214e-08
354.2	9.0855e-08
354.3	9.0499e-08
354.4	9.0151e-08
354.5	8.9819e-08
354.6	8.9498e-08
354.7	8.9245e-08
354.8	8.8784e-08
354.9	8.8075e-08
355	8.7406e-08
355.1	8.6777e-08
355.2	8.6205e-08
355.3	8.5676e-08
355.4	8.5184e-08
355.5	8.4729e-08
355.6	8.4295e-08
355.7	8.3852e-08
355.8	8.3463e-08
355.9	8.3133e-08
356	8.2806e-08
356.1	8.2494e-08
356.2	8.222e-08
356.3	8.2002e-08
356.4	8.1811e-08
356.5	8.1626e-08
356.6	8.145e-08
356.7	8.1238e-08
356.8	8.0956e-08
356.9	8.0667e-08
357	8.0449e-08
357.1	8.0275e-08
357.2	8.0111e-08
357.3	7.991e-08
357.4	7.9684e-08
357.5	7.9474e-08
357.6	7.9286e-08
357.7	7.9129e-08
357.8	7.9011e-08
357.9	7.891e-08
358	7.8771e-08
358.1	7.8647e-08
358.2	7.8572e-08
358.3	7.8446e-08
358.4	7.8309e-08
358.5	7.8235e-08
358.6	7.815e-08
358.7	7.8016e-08
358.8	7.7906e-08
358.9	7.784e-08
359	7.7742e-08
359.1	7.7587e-08
359.2	7.7438e-08
359.3	7.7333e-08
359.4	7.726e-08
359.5	7.7214e-08
359.6	7.7154e-08
359.7	7.7054e-08
359.8	7.6932e-08
359.9	7.68e-08
360	7.6671e-08
360.1	7.6588e-08
360.2	7.6542e-08
360.3	7.6511e-08
360.4	7.6494e-08
360.5	7.6476e-08
360.6	7.6448e-08
360.7	7.6401e-08
360.8	7.6351e-08
360.9	7.6294e-08
361	7.6227e-08
361.1	7.6153e-08
361.2	7.6066e-08
361.3	7.5974e-08
361.4	7.5873e-08
361.5	7.5757e-08
361.6	7.5641e-08
361.7	7.5534e-08
361.8	7.5432e-08
361.9	7.5342e-08
362	7.5261e-08
362.1	7.5163e-08
362.2	7.5073e-08
362.3	7.5001e-08
362.4	7.4934e-08
362.5	7.4872e-08
362.6	7.4799e-08
362.7	7.4724e-08
362.8	7.4647e-08
362.9	7.4581e-08
363	7.4537e-08
363.1	7.4525e-08
363.2	7.4517e-08
363.3	7.451e-08
363.4	7.4523e-08
363.5	7.4525e-08
363.6	7.4519e-08
363.7	7.4514e-08
363.8	7.4512e-08
363.9	7.4492e-08
364	7.4433e-08
364.1	7.4334e-08
364.2	7.4224e-08
364.3	7.4139e-08
364.4	7.4088e-08
364.5	7.4082e-08
364.6	7.4094e-08
364.7	7.4107e-08
364.8	7.4085e-08
364.9	7.4e-08
365	7.3902e-08
365.1	7.3836e-08
365.2	7.3816e-08
365.3	7.3821e-08
365.4	7.3814e-08
365.5	7.3753e-08
365.6	7.366e-08
365.7	7.3564e-08
365.8	7.3478e-08
365.9	7.339e-08
366	7.3303e-08
366.1	7.3272e-08
366.2	7.329e-08
366.3	7.3288e-08
366.4	7.3236e-08
366.5	7.3212e-08
366.6	7.3203e-08
366.7	7.3133e-08
366.8	7.3096e-08
366.9	7.3096e-08
367	7.3038e-08
367.1	7.298e-08
367.2	7.2965e-08
367.3	7.2958e-08
367.4	7.2918e-08
367.5	7.2841e-08
367.6	7.2772e-08
367.7	7.2748e-08
367.8	7.2758e-08
367.9	7.2759e-08
368	7.2735e-08
368.1	7.2699e-08
368.2	7.2637e-08
368.3	7.2545e-08
368.4	7.2459e-08
368.5	7.2405e-08
368.6	7.2372e-08
368.7	7.2355e-08
368.8	7.2359e-08
368.9	7.2374e-08
369	7.2385e-08
369.1	7.2371e-08
369.2	7.2348e-08
369.3	7.2327e-08
369.4	7.2293e-08
369.5	7.2243e-08
369.6	7.2183e-08
369.7	7.2109e-08
369.8	7.2029e-08
369.9	7.1959e-08
370	7.188e-08
370.1	7.1788e-08
370.2	7.1698e-08
370.3	7.1615e-08
370.4	7.1533e-08
370.5	7.1461e-08
370.6	7.1401e-08
370.7	7.1345e-08
370.8	7.1273e-08
370.9	7.12e-08
371	7.1137e-08
371.1	7.1077e-08
371.2	7.1029e-08
371.3	7.0992e-08
371.4	7.0963e-08
371.5	7.0936e-08
371.6	7.0921e-08
371.7	7.0925e-08
371.8	7.094e-08
371.9	7.0958e-08
372	7.0978e-08
372.1	7.0987e-08
372.2	7.0985e-08
372.3	7.0966e-08
372.4	7.0913e-08
372.5	7.0826e-08
372.6	7.0727e-08
372.7	7.0644e-08
372.8	7.0594e-08
372.9	7.0574e-08
373	7.0582e-08
373.1	7.0603e-08
373.2	7.0601e-08
373.3	7.0536e-08
373.4	7.043e-08
373.5	7.0338e-08
373.6	7.0295e-08
373.7	7.0302e-08
373.8	7.0306e-08
373.9	7.0274e-08
374	7.0198e-08
374.1	7.0104e-08
374.2	7.0019e-08
374.3	6.9939e-08
374.4	6.9874e-08
374.5	6.9864e-08
374.6	6.9874e-08
374.7	6.9823e-08
374.8	6.9762e-08
374.9	6.9761e-08
375	6.9719e-08
375.1	6.9661e-08
375.2	6.9655e-08
375.3	6.9624e-08
375.4	6.955e-08
375.5	6.951e-08
375.6	6.9514e-08
375.7	6.949e-08
375.8	6.9422e-08
375.9	6.9337e-08
376	6.9297e-08
376.1	6.9289e-08
376.2	6.9275e-08
376.3	6.9248e-08
376.4	6.9194e-08
376.5	6.9118e-08
376.6	6.9032e-08
376.7	6.8944e-08
376.8	6.8866e-08
376.9	6.8817e-08
377	6.88e-08
377.1	6.8804e-08
377.2	6.8806e-08
377.3	6.88e-08
377.4	6.8796e-08
377.5	6.8776e-08
377.6	6.8733e-08
377.7	6.8668e-08
377.8	6.8601e-08
377.9	6.8533e-08
378	6.846e-08
378.1	6.8379e-08
378.2	6.8285e-08
378.3	6.8183e-08
378.4	6.8076e-08
378.5	6.7983e-08
378.6	6.7909e-08
378.7	6.7841e-08
378.8	6.7775e-08
378.9	6.7715e-08
379	6.7645e-08
379.1	6.7571e-08
379.2	6.7504e-08
379.3	6.7444e-08
379.4	6.7383e-08
379.5	6.7326e-08
379.6	6.7268e-08
379.7	6.7196e-08
379.8	6.7136e-08
379.9	6.7096e-08
380	6.7075e-08
380.1	6.7065e-08
380.2	6.7064e-08
380.3	6.7086e-08
380.4	6.7112e-08
380.5	6.7106e-08
380.6	6.71e-08
380.7	6.7099e-08
380.8	6.7042e-08
380.9	6.6952e-08
381	6.6848e-08
381.1	6.6762e-08
381.2	6.6709e-08
381.3	6.6694e-08
381.4	6.6715e-08
381.5	6.6742e-08
381.6	6.672e-08
381.7	6.6638e-08
381.8	6.6544e-08
381.9	6.6461e-08
382	6.6426e-08
382.1	6.6449e-08
382.2	6.6463e-08
382.3	6.6404e-08
382.4	6.6313e-08
382.5	6.6222e-08
382.6	6.614e-08
382.7	6.6105e-08
382.8	6.6109e-08
382.9	6.6088e-08
383	6.6014e-08
383.1	6.5977e-08
383.2	6.5975e-08
383.3	6.5887e-08
383.4	6.5804e-08
383.5	6.5792e-08
383.6	6.5749e-08
383.7	6.5675e-08
383.8	6.5648e-08
383.9	6.5641e-08
384	6.5582e-08
384.1	6.5477e-08
384.2	6.5421e-08
384.3	6.5418e-08
384.4	6.5409e-08
384.5	6.5393e-08
384.6	6.5356e-08
384.7	6.5273e-08
384.8	6.5164e-08
384.9	6.5088e-08
385	6.5051e-08
385.1	6.5038e-08
385.2	6.5042e-08
385.3	6.5067e-08
385.4	6.5079e-08
385.5	6.5052e-08
385.6	6.503e-08
385.7	6.4998e-08
385.8	6.4936e-08
385.9	6.4878e-08
386	6.4808e-08
386.1	6.4702e-08
386.2	6.4587e-08
386.3	6.4491e-08
386.4	6.4406e-08
386.5	6.4326e-08
386.6	6.4253e-08
386.7	6.419e-08
386.8	6.4136e-08
386.9	6.408e-08
387	6.4031e-08
387.1	6.4002e-08
387.2	6.3972e-08
387.3	6.3934e-08
387.4	6.3899e-08
387.5	6.3866e-08
387.6	6.3821e-08
387.7	6.3776e-08
387.8	6.3726e-08
387.9	6.3674e-08
388	6.362e-08
388.1	6.3541e-08
388.2	6.3457e-08
388.3	6.3374e-08
388.4	6.329e-08
388.5	6.3247e-08
388.6	6.3234e-08
388.7	6.322e-08
388.8	6.323e-08
388.9	6.3258e-08
389	6.327e-08
389.1	6.3273e-08
389.2	6.3268e-08
389.3	6.3214e-08
389.4	6.3132e-08
389.5	6.3036e-08
389.6	6.2959e-08
389.7	6.2921e-08
389.8	6.2903e-08
389.9	6.2923e-08
390	6.2934e-08
390.1	6.2887e-08
390.2	6.2801e-08
390.3	6.2723e-08
390.4	6.2686e-08
390.5	6.2683e-08
390.6	6.2691e-08
390.7	6.2693e-08
390.8	6.2682e-08
390.9	6.2648e-08
391	6.2633e-08
391.1	6.2636e-08
391.2	6.2594e-08
391.3	6.2485e-08
391.4	6.2404e-08
391.5	6.2389e-08
391.6	6.2331e-08
391.7	6.2285e-08
391.8	6.2269e-08
391.9	6.2181e-08
392	6.2108e-08
392.1	6.2102e-08
392.2	6.209e-08
392.3	6.2026e-08
392.4	6.1927e-08
392.5	6.1886e-08
392.6	6.1885e-08
392.7	6.1871e-08
392.8	6.1844e-08
392.9	6.1797e-08
393	6.1717e-08
393.1	6.1622e-08
393.2	6.1541e-08
393.3	6.1514e-08
393.4	6.1536e-08
393.5	6.155e-08
393.6	6.1555e-08
393.7	6.1558e-08
393.8	6.1533e-08
393.9	6.1485e-08
394	6.1438e-08
394.1	6.1377e-08
394.2	6.1294e-08
394.3	6.1203e-08
394.4	6.1106e-08
394.5	6.1006e-08
394.6	6.0919e-08
394.7	6.0858e-08
394.8	6.0813e-08
394.9	6.0773e-08
395	6.0748e-08
395.1	6.0719e-08
395.2	6.0681e-08
395.3	6.067e-08
395.4	6.0675e-08
395.5	6.0676e-08
395.6	6.0674e-08
395.7	6.0661e-08
395.8	6.0633e-08
395.9	6.0599e-08
396	6.0549e-08
396.1	6.0489e-08
396.2	6.0422e-08
396.3	6.0335e-08
396.4	6.0252e-08
396.5	6.0172e-08
396.6	6.0087e-08
396.7	6.0004e-08
396.8	5.9947e-08
396.9	5.9918e-08
397	5.9899e-08
397.1	5.9909e-08
397.2	5.9935e-08
397.3	5.9959e-08
397.4	5.9985e-08
397.5	5.9989e-08
397.6	5.9952e-08
397.7	5.9888e-08
397.8	5.9796e-08
397.9	5.9698e-08
398	5.9627e-08
398.1	5.9609e-08
398.2	5.9614e-08
398.3	5.9614e-08
398.4	5.9566e-08
398.5	5.948e-08
398.6	5.94e-08
398.7	5.9345e-08
398.8	5.934e-08
398.9	5.9351e-08
399	5.935e-08
399.1	5.9334e-08
399.2	5.9322e-08
399.3	5.9327e-08
399.4	5.9339e-08
399.5	5.9318e-08
399.6	5.924e-08
399.7	5.9191e-08
399.8	5.9163e-08
399.9	5.9062e-08
400	5.8972e-08
400.1	5.8938e-08
400.2	5.8872e-08
400.3	5.8787e-08
400.4	5.8743e-08
400.5	5.8722e-08
400.6	5.8654e-08
400.7	5.8544e-08
400.8	5.8501e-08
400.9	5.8542e-08
401	5.8581e-08
401.1	5.8584e-08
401.2	5.8546e-08
401.3	5.8477e-08
401.4	5.8411e-08
401.5	5.8381e-08
401.6	5.8385e-08
401.7	5.8415e-08
401.8	5.8419e-08
401.9	5.8368e-08
402	5.8297e-08
402.1	5.8202e-08
402.2	5.8093e-08
402.3	5.7991e-08
402.4	5.7882e-08
402.5	5.7771e-08
402.6	5.7649e-08
402.7	5.7509e-08
402.8	5.7466e-08
402.9	5.7522e-08
403	5.7562e-08
403.1	5.7594e-08
403.2	5.764e-08
403.3	5.7683e-08
403.4	5.772e-08
403.5	5.7763e-08
403.6	5.7804e-08
403.7	5.7894e-08
403.8	5.7607e-08
403.9	5.6926e-08
404	5.6305e-08
404.1	5.5723e-08
404.2	5.5201e-08
404.3	5.4738e-08
404.4	5.4292e-08
404.5	5.3857e-08
404.6	5.3442e-08
404.7	5.3284e-08
404.8	5.1598e-08
404.9	4.8278e-08
405	4.526e-08
405.1	4.2554e-08
405.2	4.013e-08
405.3	3.7944e-08
405.4	3.5968e-08
405.5	3.4163e-08
405.6	3.2504e-08
405.7	3.0761e-08
405.8	3.0557e-08
405.9	3.1928e-08
406	3.3037e-08
406.1	3.3892e-08
406.2	3.4564e-08
406.3	3.5128e-08
406.4	3.5607e-08
406.5	3.5998e-08
406.6	3.6302e-08
406.7	3.6403e-08
406.8	3.6968e-08
406.9	3.8117e-08
407	3.9168e-08
407.1	4.0132e-08
407.2	4.0991e-08
407.3	4.172e-08
407.4	4.2343e-08
407.5	4.2883e-08
407.6	4.3378e-08
407.7	4.386e-08
407.8	4.4273e-08
407.9	4.4579e-08
408	4.4819e-08
408.1	4.5053e-08
408.2	4.5314e-08
408.3	4.5497e-08
408.4	4.5653e-08
408.5	4.5878e-08
408.6	4.6067e-08
408.7	4.6178e-08
408.8	4.6394e-08
408.9	4.673e-08
409	4.7006e-08
409.1	4.7205e-08
409.2	4.7392e-08
409.3	4.7631e-08
409.4	4.7896e-08
409.5	4.8121e-08
409.6	4.8295e-08
409.7	4.8426e-08
409.8	4.8448e-08
409.9	4.8379e-08
410	4.8348e-08
410.1	4.8356e-08
410.2	4.8403e-08
410.3	4.8483e-08
410.4	4.8551e-08
410.5	4.8605e-08
410.6	4.8652e-08
410.7	4.8708e-08
410.8	4.873e-08
410.9	4.8683e-08
411	4.8619e-08
411.1	4.8565e-08
411.2	4.8506e-08
411.3	4.8449e-08
411.4	4.8415e-08
411.5	4.8375e-08
411.6	4.8336e-08
411.7	4.8511e-08
411.8	4.7337e-08
411.9	4.4722e-08
412	4.2388e-08
412.1	4.0353e-08
412.2	3.8544e-08
412.3	3.6922e-08
412.4	3.5469e-08
412.5	3.4164e-08
412.6	3.296e-08
412.7	3.1795e-08
412.8	3.0927e-08
412.9	3.0341e-08
413	2.9751e-08
413.1	2.9193e-08
413.2	2.8642e-08
413.3	2.8072e-08
413.4	2.7508e-08
413.5	2.6935e-08
413.6	2.6368e-08
413.7	2.563e-08
413.8	2.6045e-08
413.9	2.7676e-08
414	2.9036e-08
414.1	3.0119e-08
414.2	3.0993e-08
414.3	3.1707e-08
414.4	3.2318e-08
414.5	3.2882e-08
414.6	3.3414e-08
414.7	3.3943e-08
414.8	3.4368e-08
414.9	3.465e-08
415	3.4872e-08
415.1	3.5066e-08
415.2	3.5266e-08
415.3	3.5501e-08
415.4	3.5759e-08
415.5	3.6001e-08
415.6	3.6184e-08
415.7	3.6317e-08
415.8	3.6553e-08
415.9	3.6889e-08
416	3.7234e-08
416.1	3.7621e-08
416.2	3.7992e-08
416.3	3.827e-08
416.4	3.8508e-08
416.5	3.8796e-08
416.6	3.9073e-08
416.7	3.9463e-08
416.8	3.8829e-08
416.9	3.7058e-08
417	3.5448e-08
417.1	3.4106e-08
417.2	3.2967e-08
417.3	3.1925e-08
417.4	3.0965e-08
417.5	3.0112e-08
417.6	2.938e-08
417.7	2.8775e-08
417.8	2.7817e-08
417.9	2.6479e-08
418	2.5234e-08
418.1	2.4072e-08
418.2	2.3001e-08
418.3	2.2014e-08
418.4	2.1073e-08
418.5	2.0174e-08
418.6	1.9278e-08
418.7	1.8155e-08
418.8	1.8198e-08
418.9	1.9464e-08
419	2.0438e-08
419.1	2.1141e-08
419.2	2.1646e-08
419.3	2.2021e-08
419.4	2.2284e-08
419.5	2.2458e-08
419.6	2.2575e-08
419.7	2.262e-08
419.8	2.2749e-08
419.9	2.2994e-08
420	2.3201e-08
420.1	2.3364e-08
420.2	2.3505e-08
420.3	2.3642e-08
420.4	2.3766e-08
420.5	2.3867e-08
420.6	2.396e-08
420.7	2.407e-08
420.8	2.421e-08
420.9	2.437e-08
421	2.4531e-08
421.1	2.469e-08
421.2	2.4843e-08
421.3	2.4988e-08
421.4	2.514e-08
421.5	2.5303e-08
421.6	2.5483e-08
421.7	2.5833e-08
421.8	2.5164e-08
421.9	2.3437e-08
422	2.1933e-08
422.1	2.0619e-08
422.2	1.9449e-08
422.3	1.8352e-08
422.4	1.7294e-08
422.5	1.6249e-08
422.6	1.5153e-08
422.7	1.4048e-08
422.8	1.2726e-08
422.9	1.1181e-08
423	9.6085e-09
423.1	7.9472e-09
423.2	6.1103e-09
423.3	3.9895e-09
423.4	1.5073e-09
423.5	-1.4028e-09
423.6	-4.8255e-09
423.7	-9.1089e-09
423.8	-1.3386e-08
423.9	-1.7988e-08
424	-2.4492e-08
424.1	-3.3082e-08
424.2	-4.3554e-08
424.3	-5.5242e-08
424.4	-6.6672e-08
424.5	-7.6268e-08
424.6	-8.3316e-08
424.7	-8.7764e-08
424.8	-8.9969e-08
424.9	-9.0424e-08
425	-8.9575e-08
425.1	-8.7796e-08
425.2	-8.5296e-08
425.3	-8.2172e-08
425.4	-7.845e-08
425.5	-7.4299e-08
425.6	-6.9832e-08
425.7	-6.5064e-08
425.8	-5.996e-08
425.9	-5.4557e-08
426	-4.9258e-08
426.1	-4.4136e-08
426.2	-3.9164e-08
426.3	-3.4328e-08
426.4	-2.9575e-08
426.5	-2.4838e-08
426.6	-2.0182e-08
426.7	-1.5587e-08
426.8	-1.0789e-08
426.9	-5.9273e-09
427	-1.4502e-09
427.1	2.5632e-09
427.2	6.2403e-09
427.3	9.5961e-09
427.4	1.2675e-08
427.5	1.5464e-08
427.6	1.8e-08
427.7	2.0325e-08
427.8	2.2292e-08
427.9	2.3936e-08
428	2.5462e-08
428.1	2.6884e-08
428.2	2.8187e-08
428.3	2.9383e-08
428.4	3.0481e-08
428.5	3.1479e-08
428.6	3.2392e-08
428.7	3.3279e-08
428.8	3.381e-08
428.9	3.3997e-08
429	3.4208e-08
429.1	3.444e-08
429.2	3.4688e-08
429.3	3.4941e-08
429.4	3.5215e-08
429.5	3.5515e-08
429.6	3.5812e-08
429.7	3.6106e-08
429.8	3.6408e-08
429.9	3.6695e-08
430	3.6959e-08
430.1	3.7199e-08
430.2	3.7419e-08
430.3	3.7618e-08
430.4	3.7817e-08
430.5	3.8007e-08
430.6	3.8201e-08
430.7	3.8434e-08
430.8	3.8577e-08
430.9	3.8627e-08
431	3.8696e-08
431.1	3.8784e-08
431.2	3.8863e-08
431.3	3.8872e-08
431.4	3.8849e-08
431.5	3.8853e-08
431.6	3.8901e-08
431.7	3.8992e-08
431.8	3.9161e-08
431.9	3.9361e-08
432	3.9496e-08
432.1	3.9571e-08
432.2	3.9649e-08
432.3	3.9774e-08
432.4	3.9905e-08
432.5	4.0033e-08
432.6	4.0151e-08
432.7	4.041e-08
432.8	3.9471e-08
432.9	3.7334e-08
433	3.5497e-08
433.1	3.3885e-08
433.2	3.2433e-08
433.3	3.1177e-08
433.4	3.0077e-08
433.5	2.9021e-08
433.6	2.8075e-08
433.7	2.7334e-08
433.8	2.6287e-08
433.9	2.4892e-08
434	2.3659e-08
434.1	2.2587e-08
434.2	2.1584e-08
434.3	2.0619e-08
434.4	1.9682e-08
434.5	1.8773e-08
434.6	1.7913e-08
434.7	1.6905e-08
434.8	1.7258e-08
434.9	1.9006e-08
435	2.0474e-08
435.1	2.1694e-08
435.2	2.2722e-08
435.3	2.3568e-08
435.4	2.4277e-08
435.5	2.488e-08
435.6	2.5377e-08
435.7	2.5782e-08
435.8	2.6169e-08
435.9	2.6556e-08
436	2.6896e-08
436.1	2.7198e-08
436.2	2.7468e-08
436.3	2.7714e-08
436.4	2.7926e-08
436.5	2.8134e-08
436.6	2.8343e-08
436.7	2.8517e-08
436.8	2.8795e-08
436.9	2.9184e-08
437	2.9537e-08
437.1	2.9853e-08
437.2	3.0147e-08
437.3	3.0423e-08
437.4	3.0688e-08
437.5	3.0923e-08
437.6	3.1138e-08
437.7	3.1447e-08
437.8	3.1101e-08
437.9	3.0076e-08
438	2.9159e-08
438.1	2.8348e-08
438.2	2.7649e-08
438.3	2.7053e-08
438.4	2.6538e-08
438.5	2.6097e-08
438.6	2.5724e-08
438.7	2.5539e-08
438.8	2.446e-08
438.9	2.2428e-08
439	2.0596e-08
439.1	1.8949e-08
439.2	1.7434e-08
439.3	1.6004e-08
439.4	1.4678e-08
439.5	1.3479e-08
439.6	1.2359e-08
439.7	1.1138e-08
439.8	1.0969e-08
439.9	1.1841e-08
440	1.246e-08
440.1	1.2902e-08
440.2	1.3236e-08
440.3	1.3482e-08
440.4	1.3605e-08
440.5	1.3588e-08
440.6	1.3499e-08
440.7	1.3325e-08
440.8	1.3542e-08
440.9	1.4158e-08
441	1.4666e-08
441.1	1.507e-08
441.2	1.538e-08
441.3	1.5664e-08
441.4	1.5957e-08
441.5	1.6193e-08
441.6	1.6375e-08
441.7	1.6591e-08
441.8	1.6866e-08
441.9	1.7127e-08
442	1.7379e-08
442.1	1.7688e-08
442.2	1.7962e-08
442.3	1.8169e-08
442.4	1.8387e-08
442.5	1.8673e-08
442.6	1.8995e-08
442.7	1.9391e-08
442.8	1.9135e-08
442.9	1.8191e-08
443	1.7366e-08
443.1	1.6656e-08
443.2	1.6066e-08
443.3	1.5602e-08
443.4	1.5191e-08
443.5	1.4807e-08
443.6	1.4436e-08
443.7	1.4189e-08
443.8	1.3159e-08
443.9	1.1294e-08
444	9.564e-09
444.1	7.9354e-09
444.2	6.3733e-09
444.3	4.8302e-09
444.4	3.2552e-09
444.5	1.6195e-09
444.6	-1.1798e-10
444.7	-2.1354e-09
444.8	-3.3839e-09
444.9	-3.8945e-09
445	-4.893e-09
445.1	-6.3718e-09
445.2	-8.3018e-09
445.3	-1.0721e-08
445.4	-1.367e-08
445.5	-1.7212e-08
445.6	-2.1434e-08
445.7	-2.6476e-08
445.8	-3.185e-08
445.9	-3.7486e-08
446	-4.3665e-08
446.1	-4.9981e-08
446.2	-5.5957e-08
446.3	-6.1077e-08
446.4	-6.5099e-08
446.5	-6.79e-08
446.6	-6.9581e-08
446.7	-7.0317e-08
446.8	-7.0185e-08
446.9	-6.9411e-08
447	-6.8146e-08
447.1	-6.6522e-08
447.2	-6.4549e-08
447.3	-6.2326e-08
447.4	-5.9875e-08
447.5	-5.7245e-08
447.6	-5.4513e-08
447.7	-5.17e-08
447.8	-4.8384e-08
447.9	-4.4562e-08
448	-4.084e-08
448.1	-3.7242e-08
448.2	-3.3766e-08
448.3	-3.0375e-08
448.4	-2.6968e-08
448.5	-2.3449e-08
448.6	-2.0034e-08
448.7	-1.6804e-08
448.8	-1.359e-08
448.9	-1.0342e-08
449	-7.1867e-09
449.1	-4.1729e-09
449.2	-1.3176e-09
449.3	1.3544e-09
449.4	3.8735e-09
449.5	6.2305e-09
449.6	8.4157e-09
449.7	1.0469e-08
449.8	1.2131e-08
449.9	1.3365e-08
450	1.4557e-08
450.1	1.5788e-08
450.2	1.7005e-08
450.3	1.8126e-08
450.4	1.9235e-08
450.5	2.0359e-08
450.6	2.1411e-08
450.7	2.2367e-08
450.8	2.3227e-08
450.9	2.4042e-08
451	2.484e-08
451.1	2.5598e-08
451.2	2.6278e-08
451.3	2.6863e-08
451.4	2.7397e-08
451.5	2.7928e-08
451.6	2.846e-08
451.7	2.8996e-08
451.8	2.9425e-08
451.9	2.9728e-08
452	3.0023e-08
452.1	3.0294e-08
452.2	3.0536e-08
452.3	3.0755e-08
452.4	3.0953e-08
452.5	3.1143e-08
452.6	3.1327e-08
452.7	3.1472e-08
452.8	3.1664e-08
452.9	3.1942e-08
453	3.2194e-08
453.1	3.2429e-08
453.2	3.2668e-08
453.3	3.2895e-08
453.4	3.3113e-08
453.5	3.3322e-08
453.6	3.3524e-08
453.7	3.3808e-08
453.8	3.3413e-08
453.9	3.2309e-08
454	3.134e-08
454.1	3.0517e-08
454.2	2.98e-08
454.3	2.9175e-08
454.4	2.8611e-08
454.5	2.8089e-08
454.6	2.7633e-08
454.7	2.7378e-08
454.8	2.6186e-08
454.9	2.4006e-08
455	2.2072e-08
455.1	2.0375e-08
455.2	1.887e-08
455.3	1.7537e-08
455.4	1.6364e-08
455.5	1.532e-08
455.6	1.4367e-08
455.7	1.3312e-08
455.8	1.3451e-08
455.9	1.4793e-08
456	1.5895e-08
456.1	1.6791e-08
456.2	1.7551e-08
456.3	1.8224e-08
456.4	1.8814e-08
456.5	1.9331e-08
456.6	1.9729e-08
456.7	1.9955e-08
456.8	2.0499e-08
456.9	2.1416e-08
457	2.2256e-08
457.1	2.3036e-08
457.2	2.3722e-08
457.3	2.425e-08
457.4	2.4686e-08
457.5	2.508e-08
457.6	2.544e-08
457.7	2.5784e-08
457.8	2.6143e-08
457.9	2.6514e-08
458	2.6827e-08
458.1	2.7062e-08
458.2	2.7299e-08
458.3	2.7541e-08
458.4	2.7739e-08
458.5	2.7958e-08
458.6	2.8156e-08
458.7	2.832e-08
458.8	2.8294e-08
458.9	2.8099e-08
459	2.7941e-08
459.1	2.7758e-08
459.2	2.7571e-08
459.3	2.746e-08
459.4	2.7404e-08
459.5	2.7343e-08
459.6	2.7281e-08
459.7	2.7398e-08
459.8	2.6328e-08
459.9	2.4013e-08
460	2.1959e-08
460.1	2.0183e-08
460.2	1.8626e-08
460.3	1.7248e-08
460.4	1.6023e-08
460.5	1.491e-08
460.6	1.3879e-08
460.7	1.2814e-08
460.8	1.2327e-08
460.9	1.2436e-08
461	1.2464e-08
461.1	1.2429e-08
461.2	1.2319e-08
461.3	1.2143e-08
461.4	1.1931e-08
461.5	1.1682e-08
461.6	1.14e-08
461.7	1.0973e-08
461.8	1.1322e-08
461.9	1.2505e-08
462	1.3508e-08
462.1	1.4355e-08
462.2	1.5095e-08
462.3	1.5721e-08
462.4	1.6229e-08
462.5	1.6667e-08
462.6	1.7063e-08
462.7	1.7415e-08
462.8	1.7783e-08
462.9	1.8187e-08
463	1.8588e-08
463.1	1.8982e-08
463.2	1.9378e-08
463.3	1.9759e-08
463.4	2.0109e-08
463.5	2.0403e-08
463.6	2.067e-08
463.7	2.0906e-08
463.8	2.1384e-08
463.9	2.2141e-08
464	2.2871e-08
464.1	2.3563e-08
464.2	2.4222e-08
464.3	2.4815e-08
464.4	2.533e-08
464.5	2.5793e-08
464.6	2.626e-08
464.7	2.6699e-08
464.8	2.7454e-08
464.9	2.8532e-08
465	2.9489e-08
465.1	3.0323e-08
465.2	3.1071e-08
465.3	3.1793e-08
465.4	3.2519e-08
465.5	3.3208e-08
465.6	3.3818e-08
465.7	3.4368e-08
465.8	3.4664e-08
465.9	3.4709e-08
466	3.4789e-08
466.1	3.4958e-08
466.2	3.5181e-08
466.3	3.5383e-08
466.4	3.5536e-08
466.5	3.5711e-08
466.6	3.5922e-08
466.7	3.6114e-08
466.8	3.6106e-08
466.9	3.5935e-08
467	3.5781e-08
467.1	3.5629e-08
467.2	3.5533e-08
467.3	3.5503e-08
467.4	3.5486e-08
467.5	3.5457e-08
467.6	3.5416e-08
467.7	3.54e-08
467.8	3.5392e-08
467.9	3.5372e-08
468	3.5382e-08
468.1	3.5398e-08
468.2	3.5408e-08
468.3	3.5406e-08
468.4	3.5387e-08
468.5	3.5367e-08
468.6	3.5347e-08
468.7	3.534e-08
468.8	3.5334e-08
468.9	3.5329e-08
469	3.5347e-08
469.1	3.5393e-08
469.2	3.5439e-08
469.3	3.5488e-08
469.4	3.5564e-08
469.5	3.5649e-08
469.6	3.5725e-08
469.7	3.5842e-08
469.8	3.5623e-08
469.9	3.5043e-08
470	3.4532e-08
470.1	3.4086e-08
470.2	3.3698e-08
470.3	3.3354e-08
470.4	3.3047e-08
470.5	3.276e-08
470.6	3.2501e-08
470.7	3.249e-08
470.8	3.1261e-08
470.9	2.8719e-08
471	2.6442e-08
471.1	2.4417e-08
471.2	2.2605e-08
471.3	2.0979e-08
471.4	1.9492e-08
471.5	1.8099e-08
471.6	1.6796e-08
471.7	1.545e-08
471.8	1.502e-08
471.9	1.5566e-08
472	1.6003e-08
472.1	1.6315e-08
472.2	1.6524e-08
472.3	1.6623e-08
472.4	1.6617e-08
472.5	1.6488e-08
472.6	1.6275e-08
472.7	1.5949e-08
472.8	1.6309e-08
472.9	1.7392e-08
473	1.8325e-08
473.1	1.9084e-08
473.2	1.9679e-08
473.3	2.0185e-08
473.4	2.0674e-08
473.5	2.1158e-08
473.6	2.1614e-08
473.7	2.2017e-08
473.8	2.227e-08
473.9	2.2417e-08
474	2.2609e-08
474.1	2.284e-08
474.2	2.3084e-08
474.3	2.3322e-08
474.4	2.3551e-08
474.5	2.3754e-08
474.6	2.3919e-08
474.7	2.412e-08
474.8	2.439e-08
474.9	2.464e-08
475	2.489e-08
475.1	2.5198e-08
475.2	2.5464e-08
475.3	2.5683e-08
475.4	2.5946e-08
475.5	2.6226e-08
475.6	2.6463e-08
475.7	2.682e-08
475.8	2.6076e-08
475.9	2.4238e-08
476	2.2648e-08
476.1	2.1247e-08
476.2	1.999e-08
476.3	1.8856e-08
476.4	1.7808e-08
476.5	1.6825e-08
476.6	1.5925e-08
476.7	1.51e-08
476.8	1.434e-08
476.9	1.3625e-08
477	1.2941e-08
477.1	1.2275e-08
477.2	1.1625e-08
477.3	1.0972e-08
477.4	1.0294e-08
477.5	9.6033e-09
477.6	8.8848e-09
477.7	7.9712e-09
477.8	8.0313e-09
477.9	9.116e-09
478	9.9597e-09
478.1	1.0582e-08
478.2	1.104e-08
478.3	1.1386e-08
478.4	1.1646e-08
478.5	1.1823e-08
478.6	1.1938e-08
478.7	1.2014e-08
478.8	1.2132e-08
478.9	1.2297e-08
479	1.2425e-08
479.1	1.2532e-08
479.2	1.2636e-08
479.3	1.2741e-08
479.4	1.2853e-08
479.5	1.2981e-08
479.6	1.3091e-08
479.7	1.3186e-08
479.8	1.3433e-08
479.9	1.382e-08
480	1.4188e-08
480.1	1.4533e-08
480.2	1.4835e-08
480.3	1.5092e-08
480.4	1.5322e-08
480.5	1.5527e-08
480.6	1.5741e-08
480.7	1.5916e-08
480.8	1.6459e-08
480.9	1.7401e-08
481	1.8283e-08
481.1	1.912e-08
481.2	1.9934e-08
481.3	2.0727e-08
481.4	2.1482e-08
481.5	2.22e-08
481.6	2.288e-08
481.7	2.3514e-08
481.8	2.409e-08
481.9	2.4657e-08
482	2.5258e-08
482.1	2.5853e-08
482.2	2.6447e-08
482.3	2.7016e-08
482.4	2.7531e-08
482.5	2.8019e-08
482.6	2.8523e-08
482.7	2.9102e-08
482.8	2.9389e-08
482.9	2.9331e-08
483	2.9284e-08
483.1	2.9314e-08
483.2	2.9395e-08
483.3	2.9442e-08
483.4	2.9531e-08
483.5	2.9671e-08
483.6	2.9785e-08
483.7	2.9932e-08
483.8	3.0062e-08
483.9	3.0107e-08
484	3.0129e-08
484.1	3.0188e-08
484.2	3.0305e-08
484.3	3.0446e-08
484.4	3.058e-08
484.5	3.0676e-08
484.6	3.0735e-08
484.7	3.0798e-08
484.8	3.0877e-08
484.9	3.0987e-08
485	3.1131e-08
485.1	3.1271e-08
485.2	3.14e-08
485.3	3.1522e-08
485.4	3.1633e-08
485.5	3.1732e-08
485.6	3.1814e-08
485.7	3.1871e-08
485.8	3.2004e-08
485.9	3.2242e-08
486	3.2474e-08
486.1	3.2677e-08
486.2	3.2887e-08
486.3	3.3115e-08
486.4	3.3344e-08
486.5	3.3572e-08
486.6	3.3795e-08
486.7	3.3958e-08
486.8	3.4414e-08
486.9	3.5193e-08
487	3.5912e-08
487.1	3.6553e-08
487.2	3.7126e-08
487.3	3.7649e-08
487.4	3.8131e-08
487.5	3.8577e-08
487.6	3.8994e-08
487.7	3.94e-08
487.8	3.9697e-08
487.9	3.9884e-08
488	4.0075e-08
488.1	4.0259e-08
488.2	4.0436e-08
488.3	4.062e-08
488.4	4.0784e-08
488.5	4.0914e-08
488.6	4.1033e-08
488.7	4.1175e-08
488.8	4.1142e-08
488.9	4.094e-08
489	4.0813e-08
489.1	4.0741e-08
489.2	4.0705e-08
489.3	4.0709e-08
489.4	4.0736e-08
489.5	4.0758e-08
489.6	4.0762e-08
489.7	4.0768e-08
489.8	4.0637e-08
489.9	4.0392e-08
490	4.022e-08
490.1	4.0106e-08
490.2	4.0022e-08
490.3	3.9932e-08
490.4	3.9821e-08
490.5	3.9711e-08
490.6	3.9638e-08
490.7	3.9623e-08
490.8	3.9637e-08
490.9	3.9654e-08
491	3.9655e-08
491.1	3.9641e-08
491.2	3.961e-08
491.3	3.9595e-08
491.4	3.9627e-08
491.5	3.9643e-08
491.6	3.9636e-08
491.7	3.9869e-08
491.8	3.8778e-08
491.9	3.6271e-08
492	3.4062e-08
492.1	3.2118e-08
492.2	3.0359e-08
492.3	2.8797e-08
492.4	2.7448e-08
492.5	2.6256e-08
492.6	2.5145e-08
492.7	2.4059e-08
492.8	2.3134e-08
492.9	2.2419e-08
493	2.177e-08
493.1	2.1148e-08
493.2	2.0532e-08
493.3	1.991e-08
493.4	1.9258e-08
493.5	1.8568e-08
493.6	1.7848e-08
493.7	1.6916e-08
493.8	1.7124e-08
493.9	1.8539e-08
494	1.9723e-08
494.1	2.069e-08
494.2	2.1486e-08
494.3	2.2148e-08
494.4	2.2725e-08
494.5	2.3239e-08
494.6	2.3697e-08
494.7	2.411e-08
494.8	2.4446e-08
494.9	2.472e-08
495	2.4973e-08
495.1	2.5221e-08
495.2	2.5461e-08
495.3	2.5694e-08
495.4	2.5922e-08
495.5	2.6142e-08
495.6	2.6358e-08
495.7	2.6541e-08
495.8	2.6847e-08
495.9	2.7285e-08
496	2.7683e-08
496.1	2.8055e-08
496.2	2.8413e-08
496.3	2.8763e-08
496.4	2.9111e-08
496.5	2.9451e-08
496.6	2.9765e-08
496.7	3.0042e-08
496.8	3.0381e-08
496.9	3.0783e-08
497	3.116e-08
497.1	3.15e-08
497.2	3.181e-08
497.3	3.209e-08
497.4	3.2338e-08
497.5	3.2582e-08
497.6	3.2845e-08
497.7	3.308e-08
497.8	3.3679e-08
497.9	3.4654e-08
498	3.5545e-08
498.1	3.6344e-08
498.2	3.7039e-08
498.3	3.7629e-08
498.4	3.8175e-08
498.5	3.871e-08
498.6	3.9245e-08
498.7	3.9801e-08
498.8	4.0119e-08
498.9	4.0175e-08
499	4.0229e-08
499.1	4.0296e-08
499.2	4.0377e-08
499.3	4.047e-08
499.4	4.0585e-08
499.5	4.0763e-08
499.6	4.097e-08
499.7	4.1145e-08
499.8	4.1155e-08
499.9	4.1059e-08
500	4.0968e-08
500.1	4.0882e-08
500.2	4.0854e-08
500.3	4.0832e-08
500.4	4.08e-08
500.5	4.0819e-08
500.6	4.0893e-08
500.7	4.0958e-08
500.8	4.0833e-08
500.9	4.059e-08
501	4.0436e-08
501.1	4.0328e-08
501.2	4.0237e-08
501.3	4.0151e-08
501.4	4.0057e-08
501.5	3.9942e-08
501.6	3.9847e-08
501.7	3.9799e-08
501.8	3.9844e-08
501.9	3.9974e-08
502	4.011e-08
502.1	4.0231e-08
502.2	4.0316e-08
502.3	4.0398e-08
502.4	4.0475e-08
502.5	4.0521e-08
502.6	4.0557e-08
502.7	4.0735e-08
502.8	3.9828e-08
502.9	3.7793e-08
503	3.5976e-08
503.1	3.4395e-08
503.2	3.3012e-08
503.3	3.1781e-08
503.4	3.0689e-08
503.5	2.9721e-08
503.6	2.8846e-08
503.7	2.8108e-08
503.8	2.7062e-08
503.9	2.5659e-08
504	2.438e-08
504.1	2.3218e-08
504.2	2.2128e-08
504.3	2.1109e-08
504.4	2.0134e-08
504.5	1.9183e-08
504.6	1.8252e-08
504.7	1.7124e-08
504.8	1.7227e-08
504.9	1.8629e-08
505	1.9756e-08
505.1	2.0633e-08
505.2	2.1347e-08
505.3	2.1947e-08
505.4	2.2463e-08
505.5	2.2916e-08
505.6	2.3303e-08
505.7	2.3611e-08
505.8	2.3937e-08
505.9	2.4269e-08
506	2.4541e-08
506.1	2.4771e-08
506.2	2.4986e-08
506.3	2.5212e-08
506.4	2.545e-08
506.5	2.5689e-08
506.6	2.5922e-08
506.7	2.6121e-08
506.8	2.6364e-08
506.9	2.6679e-08
507	2.7003e-08
507.1	2.7351e-08
507.2	2.7704e-08
507.3	2.8049e-08
507.4	2.8364e-08
507.5	2.8647e-08
507.6	2.892e-08
507.7	2.9192e-08
507.8	2.9573e-08
507.9	3.0042e-08
508	3.0439e-08
508.1	3.0822e-08
508.2	3.1234e-08
508.3	3.1581e-08
508.4	3.1895e-08
508.5	3.2246e-08
508.6	3.2556e-08
508.7	3.2787e-08
508.8	3.3391e-08
508.9	3.436e-08
509	3.5211e-08
509.1	3.5942e-08
509.2	3.664e-08
509.3	3.7333e-08
509.4	3.7973e-08
509.5	3.8542e-08
509.6	3.9045e-08
509.7	3.9517e-08
509.8	3.9754e-08
509.9	3.9792e-08
510	3.9888e-08
510.1	4.002e-08
510.2	4.0165e-08
510.3	4.0316e-08
510.4	4.0459e-08
510.5	4.0596e-08
510.6	4.073e-08
510.7	4.0873e-08
510.8	4.087e-08
510.9	4.0699e-08
511	4.0546e-08
511.1	4.043e-08
511.2	4.036e-08
511.3	4.0334e-08
511.4	4.034e-08
511.5	4.0367e-08
511.6	4.0406e-08
511.7	4.0481e-08
511.8	4.0447e-08
511.9	4.0276e-08
512	4.0148e-08
512.1	4.0065e-08
512.2	3.9989e-08
512.3	3.9923e-08
512.4	3.9879e-08
512.5	3.9844e-08
512.6	3.9821e-08
512.7	3.9812e-08
512.8	3.9863e-08
512.9	3.9965e-08
513	4.0038e-08
513.1	4.0096e-08
513.2	4.0151e-08
513.3	4.0188e-08
513.4	4.0208e-08
513.5	4.0204e-08
513.6	4.0205e-08
513.7	4.04e-08
513.8	3.9584e-08
513.9	3.7706e-08
514	3.6056e-08
514.1	3.461e-08
514.2	3.3341e-08
514.3	3.2222e-08
514.4	3.1213e-08
514.5	3.0262e-08
514.6	2.9361e-08
514.7	2.8613e-08
514.8	2.7517e-08
514.9	2.6015e-08
515	2.4673e-08
515.1	2.3479e-08
515.2	2.2346e-08
515.3	2.1226e-08
515.4	2.016e-08
515.5	1.9179e-08
515.6	1.826e-08
515.7	1.7181e-08
515.8	1.7344e-08
515.9	1.8802e-08
516	2.0001e-08
516.1	2.0952e-08
516.2	2.1698e-08
516.3	2.2247e-08
516.4	2.2706e-08
516.5	2.3132e-08
516.6	2.3454e-08
516.7	2.3739e-08
516.8	2.4093e-08
516.9	2.4443e-08
517	2.4762e-08
517.1	2.5093e-08
517.2	2.5386e-08
517.3	2.5618e-08
517.4	2.5819e-08
517.5	2.6077e-08
517.6	2.6362e-08
517.7	2.6594e-08
517.8	2.6852e-08
517.9	2.7152e-08
518	2.7433e-08
518.1	2.7725e-08
518.2	2.8032e-08
518.3	2.8367e-08
518.4	2.8697e-08
518.5	2.8992e-08
518.6	2.9271e-08
518.7	2.9572e-08
518.8	2.9577e-08
518.9	2.9275e-08
519	2.9025e-08
519.1	2.8817e-08
519.2	2.8657e-08
519.3	2.8573e-08
519.4	2.8537e-08
519.5	2.8517e-08
519.6	2.8516e-08
519.7	2.8717e-08
519.8	2.7818e-08
519.9	2.5746e-08
520	2.3912e-08
520.1	2.2314e-08
520.2	2.0889e-08
520.3	1.9604e-08
520.4	1.8446e-08
520.5	1.737e-08
520.6	1.6338e-08
520.7	1.5269e-08
520.8	1.4817e-08
520.9	1.4972e-08
521	1.5005e-08
521.1	1.4928e-08
521.2	1.4748e-08
521.3	1.4468e-08
521.4	1.4096e-08
521.5	1.364e-08
521.6	1.3114e-08
521.7	1.2391e-08
521.8	1.2327e-08
521.9	1.2977e-08
522	1.343e-08
522.1	1.3735e-08
522.2	1.3939e-08
522.3	1.407e-08
522.4	1.4123e-08
522.5	1.4105e-08
522.6	1.3999e-08
522.7	1.3806e-08
522.8	1.3544e-08
522.9	1.3257e-08
523	1.2978e-08
523.1	1.2679e-08
523.2	1.2354e-08
523.3	1.1953e-08
523.4	1.1447e-08
523.5	1.0872e-08
523.6	1.0284e-08
523.7	9.7042e-09
523.8	8.8795e-09
523.9	7.7613e-09
524	6.5177e-09
524.1	5.1239e-09
524.2	3.5378e-09
524.3	1.7133e-09
524.4	-4.0567e-10
524.5	-2.8955e-09
524.6	-5.8946e-09
524.7	-9.4473e-09
524.8	-1.4997e-08
524.9	-2.2771e-08
525	-3.1648e-08
525.1	-4.1717e-08
525.2	-5.2215e-08
525.3	-6.2011e-08
525.4	-7.0208e-08
525.5	-7.6268e-08
525.6	-8.0322e-08
525.7	-8.2723e-08
525.8	-8.3316e-08
525.9	-8.2565e-08
526	-8.1282e-08
526.1	-7.9636e-08
526.2	-7.7619e-08
526.3	-7.532e-08
526.4	-7.2685e-08
526.5	-6.9754e-08
526.6	-6.6527e-08
526.7	-6.3053e-08
526.8	-5.8743e-08
526.9	-5.3679e-08
527	-4.8852e-08
527.1	-4.4304e-08
527.2	-3.9956e-08
527.3	-3.572e-08
527.4	-3.1618e-08
527.5	-2.7556e-08
527.6	-2.3606e-08
527.7	-1.9764e-08
527.8	-1.6039e-08
527.9	-1.2454e-08
528	-9.046e-09
528.1	-5.8684e-09
528.2	-2.8966e-09
528.3	-1.3532e-10
528.4	2.4055e-09
528.5	4.6937e-09
528.6	6.7822e-09
528.7	8.7129e-09
528.8	1.0134e-08
528.9	1.1075e-08
529	1.1967e-08
529.1	1.2825e-08
529.2	1.3611e-08
529.3	1.4324e-08
529.4	1.4987e-08
529.5	1.5583e-08
529.6	1.6134e-08
529.7	1.678e-08
529.8	1.653e-08
529.9	1.534e-08
530	1.4326e-08
530.1	1.3507e-08
530.2	1.2853e-08
530.3	1.2349e-08
530.4	1.1951e-08
530.5	1.1656e-08
530.6	1.144e-08
530.7	1.1169e-08
530.8	1.1634e-08
530.9	1.286e-08
531	1.3923e-08
531.1	1.4799e-08
531.2	1.5558e-08
531.3	1.6237e-08
531.4	1.6858e-08
531.5	1.7438e-08
531.6	1.7943e-08
531.7	1.8263e-08
531.8	1.8971e-08
531.9	2.0151e-08
532	2.1224e-08
532.1	2.2183e-08
532.2	2.3016e-08
532.3	2.3702e-08
532.4	2.4268e-08
532.5	2.4759e-08
532.6	2.5199e-08
532.7	2.5588e-08
532.8	2.5977e-08
532.9	2.6376e-08
533	2.6713e-08
533.1	2.6986e-08
533.2	2.7254e-08
533.3	2.7479e-08
533.4	2.7671e-08
533.5	2.7875e-08
533.6	2.8037e-08
533.7	2.8257e-08
533.8	2.7847e-08
533.9	2.6773e-08
534	2.5817e-08
534.1	2.4948e-08
534.2	2.419e-08
534.3	2.3582e-08
534.4	2.3058e-08
534.5	2.2572e-08
534.6	2.2112e-08
534.7	2.1759e-08
534.8	2.0993e-08
534.9	1.9792e-08
535	1.8747e-08
535.1	1.7849e-08
535.2	1.7052e-08
535.3	1.6322e-08
535.4	1.5657e-08
535.5	1.5031e-08
535.6	1.4437e-08
535.7	1.3744e-08
535.8	1.3923e-08
535.9	1.5008e-08
536	1.5938e-08
536.1	1.6728e-08
536.2	1.74e-08
536.3	1.7978e-08
536.4	1.8474e-08
536.5	1.8915e-08
536.6	1.9305e-08
536.7	1.9599e-08
536.8	2.014e-08
536.9	2.0954e-08
537	2.1671e-08
537.1	2.2291e-08
537.2	2.286e-08
537.3	2.339e-08
537.4	2.3871e-08
537.5	2.4286e-08
537.6	2.4657e-08
537.7	2.4982e-08
537.8	2.5424e-08
537.9	2.5986e-08
538	2.6496e-08
538.1	2.6967e-08
538.2	2.7384e-08
538.3	2.7774e-08
538.4	2.8128e-08
538.5	2.843e-08
538.6	2.8712e-08
538.7	2.8939e-08
538.8	2.9546e-08
538.9	3.0566e-08
539	3.1497e-08
539.1	3.2335e-08
539.2	3.3099e-08
539.3	3.3785e-08
539.4	3.4419e-08
539.5	3.4972e-08
539.6	3.5439e-08
539.7	3.5878e-08
539.8	3.6155e-08
539.9	3.628e-08
540	3.644e-08
540.1	3.6634e-08
540.2	3.6829e-08
540.3	3.6994e-08
540.4	3.7122e-08
540.5	3.7252e-08
540.6	3.7413e-08
540.7	3.764e-08
540.8	3.7634e-08
540.9	3.7367e-08
541	3.7138e-08
541.1	3.6935e-08
541.2	3.6742e-08
541.3	3.6607e-08
541.4	3.6548e-08
541.5	3.65e-08
541.6	3.6461e-08
541.7	3.6471e-08
541.8	3.6443e-08
541.9	3.6384e-08
542	3.6379e-08
542.1	3.6375e-08
542.2	3.6348e-08
542.3	3.6339e-08
542.4	3.6384e-08
542.5	3.6457e-08
542.6	3.65e-08
542.7	3.6509e-08
542.8	3.6465e-08
542.9	3.642e-08
543	3.6423e-08
543.1	3.6448e-08
543.2	3.6479e-08
543.3	3.649e-08
543.4	3.6479e-08
543.5	3.6455e-08
543.6	3.6425e-08
543.7	3.6395e-08
543.8	3.6408e-08
543.9	3.6468e-08
544	3.6541e-08
544.1	3.6631e-08
544.2	3.6731e-08
544.3	3.6826e-08
544.4	3.6909e-08
544.5	3.6985e-08
544.6	3.7058e-08
544.7	3.7178e-08
544.8	3.6932e-08
544.9	3.6299e-08
545	3.572e-08
545.1	3.5198e-08
545.2	3.4741e-08
545.3	3.4342e-08
545.4	3.3985e-08
545.5	3.3667e-08
545.6	3.3376e-08
545.7	3.3275e-08
545.8	3.2088e-08
545.9	2.9746e-08
546	2.765e-08
546.1	2.5802e-08
546.2	2.4162e-08
546.3	2.2696e-08
546.4	2.1364e-08
546.5	2.0148e-08
546.6	1.903e-08
546.7	1.7876e-08
546.8	1.7606e-08
546.9	1.8246e-08
547	1.8745e-08
547.1	1.9072e-08
547.2	1.9268e-08
547.3	1.9343e-08
547.4	1.9326e-08
547.5	1.9239e-08
547.6	1.9134e-08
547.7	1.8948e-08
547.8	1.9335e-08
547.9	2.0345e-08
548	2.1207e-08
548.1	2.1906e-08
548.2	2.2474e-08
548.3	2.2952e-08
548.4	2.3397e-08
548.5	2.3834e-08
548.6	2.4254e-08
548.7	2.4658e-08
548.8	2.4949e-08
548.9	2.512e-08
549	2.5283e-08
549.1	2.5468e-08
549.2	2.5654e-08
549.3	2.5832e-08
549.4	2.6007e-08
549.5	2.6191e-08
549.6	2.6415e-08
549.7	2.6647e-08
549.8	2.6785e-08
549.9	2.6901e-08
550	2.7055e-08
550.1	2.7155e-08
550.2	2.7265e-08
550.3	2.7417e-08
550.4	2.7537e-08
550.5	2.7654e-08
550.6	2.7802e-08
550.7	2.8112e-08
550.8	2.7309e-08
550.9	2.5337e-08
551	2.3612e-08
551.1	2.2162e-08
551.2	2.0895e-08
551.3	1.9734e-08
551.4	1.8662e-08
551.5	1.7678e-08
551.6	1.6759e-08
551.7	1.5841e-08
551.8	1.5206e-08
551.9	1.488e-08
552	1.4547e-08
552.1	1.4178e-08
552.2	1.3769e-08
552.3	1.3342e-08
552.4	1.2886e-08
552.5	1.2378e-08
552.6	1.1819e-08
552.7	1.1088e-08
552.8	1.117e-08
552.9	1.2114e-08
553	1.2863e-08
553.1	1.3425e-08
553.2	1.3843e-08
553.3	1.4168e-08
553.4	1.443e-08
553.5	1.4642e-08
553.6	1.4808e-08
553.7	1.4956e-08
553.8	1.512e-08
553.9	1.5294e-08
554	1.5448e-08
554.1	1.5602e-08
554.2	1.5755e-08
554.3	1.5892e-08
554.4	1.6031e-08
554.5	1.6183e-08
554.6	1.6334e-08
554.7	1.645e-08
554.8	1.6755e-08
554.9	1.7249e-08
555	1.7698e-08
555.1	1.8129e-08
555.2	1.855e-08
555.3	1.8944e-08
555.4	1.9312e-08
555.5	1.9653e-08
555.6	1.9973e-08
555.7	2.0234e-08
555.8	2.0808e-08
555.9	2.1743e-08
556	2.265e-08
556.1	2.3516e-08
556.2	2.4348e-08
556.3	2.5145e-08
556.4	2.5893e-08
556.5	2.6573e-08
556.6	2.7201e-08
556.7	2.7821e-08
556.8	2.8322e-08
556.9	2.8709e-08
557	2.9124e-08
557.1	2.9537e-08
557.2	2.9911e-08
557.3	3.0232e-08
557.4	3.0535e-08
557.5	3.0865e-08
557.6	3.1196e-08
557.7	3.155e-08
557.8	3.1677e-08
557.9	3.1598e-08
558	3.1567e-08
558.1	3.1514e-08
558.2	3.15e-08
558.3	3.1551e-08
558.4	3.1586e-08
558.5	3.1633e-08
558.6	3.1724e-08
558.7	3.1809e-08
558.8	3.1842e-08
558.9	3.1893e-08
559	3.1985e-08
559.1	3.206e-08
559.2	3.21e-08
559.3	3.2123e-08
559.4	3.2198e-08
559.5	3.2323e-08
559.6	3.245e-08
559.7	3.2567e-08
559.8	3.2652e-08
559.9	3.2698e-08
560	3.2728e-08
560.1	3.2766e-08
560.2	3.2826e-08
560.3	3.2931e-08
560.4	3.3065e-08
560.5	3.3213e-08
560.6	3.3361e-08
560.7	3.3469e-08
560.8	3.3684e-08
560.9	3.401e-08
561	3.4311e-08
561.1	3.4588e-08
561.2	3.4838e-08
561.3	3.5058e-08
561.4	3.5247e-08
561.5	3.5416e-08
561.6	3.5576e-08
561.7	3.5692e-08
561.8	3.6069e-08
561.9	3.6729e-08
562	3.7321e-08
562.1	3.7843e-08
562.2	3.8324e-08
562.3	3.879e-08
562.4	3.9223e-08
562.5	3.961e-08
562.6	3.9979e-08
562.7	4.0325e-08
562.8	4.055e-08
562.9	4.066e-08
563	4.0774e-08
563.1	4.0917e-08
563.2	4.109e-08
563.3	4.1273e-08
563.4	4.1465e-08
563.5	4.1656e-08
563.6	4.1848e-08
563.7	4.2094e-08
563.8	4.2152e-08
563.9	4.1993e-08
564	4.1881e-08
564.1	4.1787e-08
564.2	4.1686e-08
564.3	4.1585e-08
564.4	4.1496e-08
564.5	4.1444e-08
564.6	4.1441e-08
564.7	4.1494e-08
564.8	4.1542e-08
564.9	4.1552e-08
565	4.1566e-08
565.1	4.1553e-08
565.2	4.1516e-08
565.3	4.1512e-08
565.4	4.1565e-08
565.5	4.1647e-08
565.6	4.173e-08
565.7	4.1792e-08
565.8	4.1897e-08
565.9	4.2068e-08
566	4.225e-08
566.1	4.2421e-08
566.2	4.2551e-08
566.3	4.2618e-08
566.4	4.27e-08
566.5	4.283e-08
566.6	4.2936e-08
566.7	4.3007e-08
566.8	4.3333e-08
566.9	4.3878e-08
567	4.438e-08
567.1	4.4867e-08
567.2	4.5302e-08
567.3	4.5665e-08
567.4	4.6008e-08
567.5	4.6383e-08
567.6	4.6736e-08
567.7	4.7029e-08
567.8	4.7222e-08
567.9	4.7345e-08
568	4.7513e-08
568.1	4.7716e-08
568.2	4.7927e-08
568.3	4.8146e-08
568.4	4.8353e-08
568.5	4.8523e-08
568.6	4.8661e-08
568.7	4.8817e-08
568.8	4.8779e-08
568.9	4.8541e-08
569	4.8361e-08
569.1	4.8239e-08
569.2	4.8157e-08
569.3	4.8122e-08
569.4	4.8125e-08
569.5	4.8133e-08
569.6	4.8153e-08
569.7	4.8198e-08
569.8	4.8149e-08
569.9	4.7997e-08
570	4.7866e-08
570.1	4.7768e-08
570.2	4.7682e-08
570.3	4.7602e-08
570.4	4.7533e-08
570.5	4.7461e-08
570.6	4.7394e-08
570.7	4.7374e-08
570.8	4.718e-08
570.9	4.6784e-08
571	4.6419e-08
571.1	4.6101e-08
571.2	4.5832e-08
571.3	4.5608e-08
571.4	4.5418e-08
571.5	4.5244e-08
571.6	4.5089e-08
571.7	4.5177e-08
571.8	4.3873e-08
571.9	4.1098e-08
572	3.8612e-08
572.1	3.6397e-08
572.2	3.4421e-08
572.3	3.2631e-08
572.4	3.0977e-08
572.5	2.9442e-08
572.6	2.8013e-08
572.7	2.6572e-08
572.8	2.5979e-08
572.9	2.6283e-08
573	2.6532e-08
573.1	2.6684e-08
573.2	2.6756e-08
573.3	2.6741e-08
573.4	2.6616e-08
573.5	2.6388e-08
573.6	2.6134e-08
573.7	2.5778e-08
573.8	2.6178e-08
573.9	2.7372e-08
574	2.8385e-08
574.1	2.9221e-08
574.2	2.9913e-08
574.3	3.0494e-08
574.4	3.1005e-08
574.5	3.1491e-08
574.6	3.1927e-08
574.7	3.2274e-08
574.8	3.256e-08
574.9	3.2822e-08
575	3.3024e-08
575.1	3.3208e-08
575.2	3.3408e-08
575.3	3.3561e-08
575.4	3.3691e-08
575.5	3.3864e-08
575.6	3.4049e-08
575.7	3.4168e-08
575.8	3.4282e-08
575.9	3.4481e-08
576	3.4713e-08
576.1	3.4907e-08
576.2	3.5074e-08
576.3	3.5206e-08
576.4	3.53e-08
576.5	3.5393e-08
576.6	3.5508e-08
576.7	3.5676e-08
576.8	3.5733e-08
576.9	3.566e-08
577	3.5597e-08
577.1	3.5526e-08
577.2	3.5453e-08
577.3	3.5376e-08
577.4	3.5298e-08
577.5	3.524e-08
577.6	3.5189e-08
577.7	3.532e-08
577.8	3.4363e-08
577.9	3.2241e-08
578	3.0367e-08
578.1	2.8745e-08
578.2	2.7311e-08
578.3	2.6038e-08
578.4	2.4899e-08
578.5	2.3842e-08
578.6	2.2872e-08
578.7	2.193e-08
578.8	2.1305e-08
578.9	2.1008e-08
579	2.0674e-08
579.1	2.0297e-08
579.2	1.9886e-08
579.3	1.9441e-08
579.4	1.8952e-08
579.5	1.843e-08
579.6	1.788e-08
579.7	1.7148e-08
579.8	1.7289e-08
579.9	1.8348e-08
580	1.917e-08
580.1	1.9788e-08
580.2	2.0277e-08
580.3	2.0683e-08
580.4	2.1033e-08
580.5	2.1363e-08
580.6	2.1668e-08
580.7	2.1954e-08
580.8	2.2155e-08
580.9	2.2281e-08
581	2.2409e-08
581.1	2.2507e-08
581.2	2.2585e-08
581.3	2.2658e-08
581.4	2.2753e-08
581.5	2.2883e-08
581.6	2.3047e-08
581.7	2.3229e-08
581.8	2.3442e-08
581.9	2.3669e-08
582	2.3872e-08
582.1	2.4077e-08
582.2	2.4304e-08
582.3	2.4581e-08
582.4	2.4869e-08
582.5	2.514e-08
582.6	2.541e-08
582.7	2.5827e-08
582.8	2.5223e-08
582.9	2.3546e-08
583	2.2111e-08
583.1	2.0908e-08
583.2	1.9804e-08
583.3	1.881e-08
583.4	1.7937e-08
583.5	1.7075e-08
583.6	1.6238e-08
583.7	1.5492e-08
583.8	1.4704e-08
583.9	1.3814e-08
584	1.2896e-08
584.1	1.198e-08
584.2	1.1046e-08
584.3	1.0043e-08
584.4	8.9302e-09
584.5	7.6914e-09
584.6	6.2901e-09
584.7	4.5273e-09
584.8	3.4649e-09
584.9	3.111e-09
585	2.2641e-09
585.1	9.305e-10
585.2	-8.962e-10
585.3	-3.2838e-09
585.4	-6.3437e-09
585.5	-1.0244e-08
585.6	-1.5246e-08
585.7	-2.1638e-08
585.8	-2.9523e-08
585.9	-3.8869e-08
586	-4.8908e-08
586.1	-5.8351e-08
586.2	-6.6083e-08
586.3	-7.1497e-08
586.4	-7.4799e-08
586.5	-7.6339e-08
586.6	-7.6515e-08
586.7	-7.5663e-08
586.8	-7.4046e-08
586.9	-7.187e-08
587	-6.9206e-08
587.1	-6.6202e-08
587.2	-6.2931e-08
587.3	-5.9472e-08
587.4	-5.5932e-08
587.5	-5.2372e-08
587.6	-4.8923e-08
587.7	-4.5642e-08
587.8	-4.3421e-08
587.9	-4.2108e-08
588	-4.0444e-08
588.1	-3.8346e-08
588.2	-3.6017e-08
588.3	-3.3505e-08
588.4	-3.0882e-08
588.5	-2.8188e-08
588.6	-2.5516e-08
588.7	-2.291e-08
588.8	-2.0269e-08
588.9	-1.77e-08
589	-1.5327e-08
589.1	-1.3149e-08
589.2	-1.1062e-08
589.3	-9.0493e-09
589.4	-7.1125e-09
589.5	-5.251e-09
589.6	-3.5113e-09
589.7	-1.9399e-09
589.8	2.986e-10
589.9	3.1625e-09
590	5.6847e-09
590.1	7.8715e-09
590.2	9.7662e-09
590.3	1.1376e-08
590.4	1.2817e-08
590.5	1.4182e-08
590.6	1.545e-08
590.7	1.6575e-08
590.8	1.7626e-08
590.9	1.8635e-08
591	1.9549e-08
591.1	2.0398e-08
591.2	2.1177e-08
591.3	2.1838e-08
591.4	2.2404e-08
591.5	2.2953e-08
591.6	2.3469e-08
591.7	2.3926e-08
591.8	2.4113e-08
591.9	2.4033e-08
592	2.3947e-08
592.1	2.3927e-08
592.2	2.3961e-08
592.3	2.397e-08
592.4	2.3971e-08
592.5	2.4011e-08
592.6	2.4089e-08
592.7	2.4313e-08
592.8	2.3672e-08
592.9	2.2093e-08
593	2.0688e-08
593.1	1.9474e-08
593.2	1.8429e-08
593.3	1.7549e-08
593.4	1.6798e-08
593.5	1.6138e-08
593.6	1.5557e-08
593.7	1.4947e-08
593.8	1.4913e-08
593.9	1.5479e-08
594	1.5951e-08
594.1	1.6337e-08
594.2	1.6652e-08
594.3	1.6893e-08
594.4	1.7079e-08
594.5	1.7237e-08
594.6	1.7367e-08
594.7	1.7375e-08
594.8	1.7902e-08
594.9	1.8968e-08
595	1.9898e-08
595.1	2.0707e-08
595.2	2.141e-08
595.3	2.2014e-08
595.4	2.2532e-08
595.5	2.2993e-08
595.6	2.34e-08
595.7	2.375e-08
595.8	2.408e-08
595.9	2.4409e-08
596	2.4699e-08
596.1	2.4935e-08
596.2	2.5133e-08
596.3	2.5318e-08
596.4	2.5484e-08
596.5	2.5631e-08
596.6	2.5763e-08
596.7	2.5975e-08
596.8	2.5612e-08
596.9	2.4639e-08
597	2.3788e-08
597.1	2.3059e-08
597.2	2.2417e-08
597.3	2.187e-08
597.4	2.1386e-08
597.5	2.0917e-08
597.6	2.0475e-08
597.7	2.0132e-08
597.8	1.9313e-08
597.9	1.8018e-08
598	1.689e-08
598.1	1.5909e-08
598.2	1.5028e-08
598.3	1.4225e-08
598.4	1.3459e-08
598.5	1.2699e-08
598.6	1.1986e-08
598.7	1.1244e-08
598.8	1.1324e-08
598.9	1.221e-08
599	1.2913e-08
599.1	1.3449e-08
599.2	1.3874e-08
599.3	1.4219e-08
599.4	1.4519e-08
599.5	1.4793e-08
599.6	1.5035e-08
599.7	1.5153e-08
599.8	1.5477e-08
599.9	1.6111e-08
600	1.6684e-08
600.1	1.7154e-08
600.2	1.7586e-08
600.3	1.7986e-08
600.4	1.8302e-08
600.5	1.8605e-08
600.6	1.8923e-08
600.7	1.9208e-08
600.8	1.9346e-08
600.9	1.9353e-08
601	1.9397e-08
601.1	1.949e-08
601.2	1.9594e-08
601.3	1.9666e-08
601.4	1.9712e-08
601.5	1.9757e-08
601.6	1.9805e-08
601.7	1.9995e-08
601.8	1.9429e-08
601.9	1.8034e-08
602	1.6792e-08
602.1	1.5706e-08
602.2	1.4728e-08
602.3	1.3826e-08
602.4	1.3003e-08
602.5	1.224e-08
602.6	1.1507e-08
602.7	1.0785e-08
602.8	1.0334e-08
602.9	1.0139e-08
603	9.9223e-09
603.1	9.6798e-09
603.2	9.4103e-09
603.3	9.1126e-09
603.4	8.8028e-09
603.5	8.4861e-09
603.6	8.1453e-09
603.7	7.663e-09
603.8	7.8969e-09
603.9	8.8868e-09
604	9.7121e-09
604.1	1.0402e-08
604.2	1.0986e-08
604.3	1.1476e-08
604.4	1.1905e-08
604.5	1.2296e-08
604.6	1.2652e-08
604.7	1.2982e-08
604.8	1.3391e-08
604.9	1.3879e-08
605	1.4335e-08
605.1	1.4778e-08
605.2	1.5219e-08
605.3	1.5654e-08
605.4	1.6074e-08
605.5	1.6488e-08
605.6	1.6896e-08
605.7	1.7269e-08
605.8	1.774e-08
605.9	1.8304e-08
606	1.8828e-08
606.1	1.9334e-08
606.2	1.9837e-08
606.3	2.0348e-08
606.4	2.0866e-08
606.5	2.138e-08
606.6	2.1882e-08
606.7	2.2329e-08
606.8	2.2827e-08
606.9	2.3407e-08
607	2.3968e-08
607.1	2.4533e-08
607.2	2.5108e-08
607.3	2.5669e-08
607.4	2.6192e-08
607.5	2.6671e-08
607.6	2.7118e-08
607.7	2.756e-08
607.8	2.7972e-08
607.9	2.8345e-08
608	2.8677e-08
608.1	2.8981e-08
608.2	2.9308e-08
608.3	2.9618e-08
608.4	2.9889e-08
608.5	3.0197e-08
608.6	3.051e-08
608.7	3.0774e-08
608.8	3.0907e-08
608.9	3.0929e-08
609	3.0952e-08
609.1	3.0952e-08
609.2	3.0976e-08
609.3	3.1067e-08
609.4	3.1196e-08
609.5	3.1346e-08
609.6	3.1484e-08
609.7	3.1579e-08
609.8	3.1653e-08
609.9	3.1751e-08
610	3.1879e-08
610.1	3.2029e-08
610.2	3.221e-08
610.3	3.2396e-08
610.4	3.2577e-08
610.5	3.2764e-08
610.6	3.2945e-08
610.7	3.3097e-08
610.8	3.3343e-08
610.9	3.3697e-08
611	3.4014e-08
611.1	3.4277e-08
611.2	3.452e-08
611.3	3.4744e-08
611.4	3.4961e-08
611.5	3.5184e-08
611.6	3.5395e-08
611.7	3.5581e-08
611.8	3.5862e-08
611.9	3.6262e-08
612	3.6641e-08
612.1	3.6994e-08
612.2	3.7326e-08
612.3	3.765e-08
612.4	3.7956e-08
612.5	3.8233e-08
612.6	3.8501e-08
612.7	3.877e-08
612.8	3.8899e-08
612.9	3.8882e-08
613	3.8885e-08
613.1	3.8915e-08
613.2	3.8977e-08
613.3	3.9059e-08
613.4	3.9161e-08
613.5	3.9274e-08
613.6	3.9397e-08
613.7	3.9568e-08
613.8	3.9666e-08
613.9	3.9667e-08
614	3.9702e-08
614.1	3.9742e-08
614.2	3.9752e-08
614.3	3.9753e-08
614.4	3.9757e-08
614.5	3.9783e-08
614.6	3.9852e-08
614.7	3.9952e-08
614.8	4.011e-08
614.9	4.031e-08
615	4.0469e-08
615.1	4.0585e-08
615.2	4.0688e-08
615.3	4.0812e-08
615.4	4.0968e-08
615.5	4.1142e-08
615.6	4.1312e-08
615.7	4.1422e-08
615.8	4.1639e-08
615.9	4.1987e-08
616	4.232e-08
616.1	4.2663e-08
616.2	4.3011e-08
616.3	4.3323e-08
616.4	4.358e-08
616.5	4.3851e-08
616.6	4.4124e-08
616.7	4.4325e-08
616.8	4.4551e-08
616.9	4.4817e-08
617	4.5026e-08
617.1	4.5255e-08
617.2	4.5514e-08
617.3	4.5727e-08
617.4	4.5899e-08
617.5	4.6077e-08
617.6	4.6291e-08
617.7	4.6548e-08
617.8	4.6617e-08
617.9	4.6471e-08
618	4.6329e-08
618.1	4.6219e-08
618.2	4.6166e-08
618.3	4.6179e-08
618.4	4.6231e-08
618.5	4.6299e-08
618.6	4.6359e-08
618.7	4.6407e-08
618.8	4.641e-08
618.9	4.6359e-08
619	4.6315e-08
619.1	4.6303e-08
619.2	4.6304e-08
619.3	4.631e-08
619.4	4.6348e-08
619.5	4.6407e-08
619.6	4.6474e-08
619.7	4.6547e-08
619.8	4.6707e-08
619.9	4.6945e-08
620	4.7158e-08
620.1	4.7359e-08
620.2	4.7555e-08
620.3	4.7728e-08
620.4	4.7879e-08
620.5	4.8029e-08
620.6	4.8177e-08
620.7	4.8299e-08
620.8	4.8569e-08
620.9	4.8992e-08
621	4.9375e-08
621.1	4.9724e-08
621.2	5.0054e-08
621.3	5.0369e-08
621.4	5.0668e-08
621.5	5.0951e-08
621.6	5.1226e-08
621.7	5.1502e-08
621.8	5.1682e-08
621.9	5.1772e-08
622	5.1867e-08
622.1	5.1958e-08
622.2	5.2046e-08
622.3	5.2118e-08
622.4	5.2171e-08
622.5	5.2216e-08
622.6	5.2287e-08
622.7	5.2407e-08
622.8	5.2396e-08
622.9	5.2259e-08
623	5.2162e-08
623.1	5.2094e-08
623.2	5.2023e-08
623.3	5.194e-08
623.4	5.1843e-08
623.5	5.1766e-08
623.6	5.1751e-08
623.7	5.1782e-08
623.8	5.1827e-08
623.9	5.1858e-08
624	5.1863e-08
624.1	5.185e-08
624.2	5.1842e-08
624.3	5.1841e-08
624.4	5.1855e-08
624.5	5.1914e-08
624.6	5.1998e-08
624.7	5.2033e-08
624.8	5.2145e-08
624.9	5.2404e-08
625	5.2659e-08
625.1	5.2843e-08
625.2	5.3041e-08
625.3	5.3269e-08
625.4	5.3426e-08
625.5	5.3585e-08
625.6	5.3784e-08
625.7	5.3935e-08
625.8	5.4191e-08
625.9	5.4575e-08
626	5.4954e-08
626.1	5.5338e-08
626.2	5.5706e-08
626.3	5.6048e-08
626.4	5.6348e-08
626.5	5.6596e-08
626.6	5.6814e-08
626.7	5.7061e-08
626.8	5.718e-08
626.9	5.718e-08
627	5.7212e-08
627.1	5.7256e-08
627.2	5.7313e-08
627.3	5.7369e-08
627.4	5.7426e-08
627.5	5.7467e-08
627.6	5.7501e-08
627.7	5.7568e-08
627.8	5.7496e-08
627.9	5.7257e-08
628	5.7055e-08
628.1	5.6899e-08
628.2	5.6751e-08
628.3	5.6637e-08
628.4	5.6555e-08
628.5	5.6489e-08
628.6	5.6444e-08
628.7	5.6415e-08
628.8	5.6418e-08
628.9	5.6451e-08
629	5.6486e-08
629.1	5.6504e-08
629.2	5.653e-08
629.3	5.6577e-08
629.4	5.6619e-08
629.5	5.6656e-08
629.6	5.6682e-08
629.7	5.6682e-08
629.8	5.6793e-08
629.9	5.7015e-08
630	5.7219e-08
630.1	5.7416e-08
630.2	5.7606e-08
630.3	5.7792e-08
630.4	5.799e-08
630.5	5.8198e-08
630.6	5.8411e-08
630.7	5.8594e-08
630.8	5.8924e-08
630.9	5.9426e-08
631	5.9895e-08
631.1	6.0289e-08
631.2	6.0624e-08
631.3	6.0943e-08
631.4	6.1257e-08
631.5	6.1574e-08
631.6	6.1903e-08
631.7	6.2276e-08
631.8	6.2464e-08
631.9	6.2399e-08
632	6.2331e-08
632.1	6.2307e-08
632.2	6.2315e-08
632.3	6.2362e-08
632.4	6.2428e-08
632.5	6.2489e-08
632.6	6.256e-08
632.7	6.2688e-08
632.8	6.2653e-08
632.9	6.2388e-08
633	6.2146e-08
633.1	6.2e-08
633.2	6.1864e-08
633.3	6.1701e-08
633.4	6.159e-08
633.5	6.1499e-08
633.6	6.1398e-08
633.7	6.1353e-08
633.8	6.1338e-08
633.9	6.1279e-08
634	6.1212e-08
634.1	6.1206e-08
634.2	6.124e-08
634.3	6.1268e-08
634.4	6.127e-08
634.5	6.1246e-08
634.6	6.1221e-08
634.7	6.1198e-08
634.8	6.1278e-08
634.9	6.1472e-08
635	6.1664e-08
635.1	6.1837e-08
635.2	6.1982e-08
635.3	6.2096e-08
635.4	6.2189e-08
635.5	6.2268e-08
635.6	6.2328e-08
635.7	6.2344e-08
635.8	6.2586e-08
635.9	6.3085e-08
636	6.3574e-08
636.1	6.4033e-08
636.2	6.4469e-08
636.3	6.4902e-08
636.4	6.5313e-08
636.5	6.5698e-08
636.6	6.6067e-08
636.7	6.6413e-08
636.8	6.6709e-08
636.9	6.6976e-08
637	6.7233e-08
637.1	6.7471e-08
637.2	6.7705e-08
637.3	6.7927e-08
637.4	6.8146e-08
637.5	6.837e-08
637.6	6.8582e-08
637.7	6.8844e-08
637.8	6.8832e-08
637.9	6.8501e-08
638	6.8206e-08
638.1	6.7952e-08
638.2	6.7718e-08
638.3	6.7503e-08
638.4	6.7308e-08
638.5	6.7119e-08
638.6	6.6934e-08
638.7	6.6747e-08
638.8	6.656e-08
638.9	6.6379e-08
639	6.621e-08
639.1	6.6094e-08
639.2	6.6033e-08
639.3	6.5993e-08
639.4	6.5969e-08
639.5	6.596e-08
639.6	6.5935e-08
639.7	6.5875e-08
639.8	6.5705e-08
639.9	6.5455e-08
640	6.526e-08
640.1	6.5125e-08
640.2	6.5022e-08
640.3	6.4918e-08
640.4	6.4769e-08
640.5	6.4587e-08
640.6	6.4441e-08
640.7	6.4346e-08
640.8	6.4265e-08
640.9	6.4209e-08
641	6.4156e-08
641.1	6.4068e-08
641.2	6.3956e-08
641.3	6.3853e-08
641.4	6.3802e-08
641.5	6.3758e-08
641.6	6.368e-08
641.7	6.3824e-08
641.8	6.2887e-08
641.9	6.0674e-08
642	5.8643e-08
642.1	5.6818e-08
642.2	5.5083e-08
642.3	5.345e-08
642.4	5.1979e-08
642.5	5.0645e-08
642.6	4.9384e-08
642.7	4.8118e-08
642.8	4.7113e-08
642.9	4.6435e-08
643	4.5831e-08
643.1	4.5268e-08
643.2	4.4714e-08
643.3	4.4154e-08
643.4	4.3593e-08
643.5	4.3035e-08
643.6	4.2469e-08
643.7	4.1732e-08
643.8	4.2024e-08
643.9	4.3449e-08
644	4.4755e-08
644.1	4.5931e-08
644.2	4.699e-08
644.3	4.7948e-08
644.4	4.8814e-08
644.5	4.9585e-08
644.6	5.0265e-08
644.7	5.0883e-08
644.8	5.1386e-08
644.9	5.1784e-08
645	5.2136e-08
645.1	5.2447e-08
645.2	5.2712e-08
645.3	5.2942e-08
645.4	5.3155e-08
645.5	5.3332e-08
645.6	5.349e-08
645.7	5.3617e-08
645.8	5.3886e-08
645.9	5.4319e-08
646	5.4725e-08
646.1	5.5097e-08
646.2	5.5436e-08
646.3	5.575e-08
646.4	5.6045e-08
646.5	5.6322e-08
646.6	5.6577e-08
646.7	5.6793e-08
646.8	5.7149e-08
646.9	5.7645e-08
647	5.8091e-08
647.1	5.8492e-08
647.2	5.8844e-08
647.3	5.9146e-08
647.4	5.9424e-08
647.5	5.9687e-08
647.6	5.9947e-08
647.7	6.0234e-08
647.8	6.0486e-08
647.9	6.0696e-08
648	6.0907e-08
648.1	6.11e-08
648.2	6.1248e-08
648.3	6.135e-08
648.4	6.1471e-08
648.5	6.164e-08
648.6	6.1826e-08
648.7	6.2072e-08
648.8	6.2074e-08
648.9	6.1755e-08
649	6.1442e-08
649.1	6.1184e-08
649.2	6.097e-08
649.3	6.0774e-08
649.4	6.0607e-08
649.5	6.0494e-08
649.6	6.0438e-08
649.7	6.0387e-08
649.8	6.0306e-08
649.9	6.026e-08
650	6.0248e-08
650.1	6.0193e-08
650.2	6.0168e-08
650.3	6.0185e-08
650.4	6.0159e-08
650.5	6.0148e-08
650.6	6.0185e-08
650.7	6.0211e-08
650.8	6.023e-08
650.9	6.0275e-08
651	6.0354e-08
651.1	6.046e-08
651.2	6.0563e-08
651.3	6.0639e-08
651.4	6.0689e-08
651.5	6.0727e-08
651.6	6.0771e-08
651.7	6.0791e-08
651.8	6.1055e-08
651.9	6.158e-08
652	6.2073e-08
652.1	6.2533e-08
652.2	6.2961e-08
652.3	6.3337e-08
652.4	6.3675e-08
652.5	6.3987e-08
652.6	6.4252e-08
652.7	6.4488e-08
652.8	6.4759e-08
652.9	6.5056e-08
653	6.5342e-08
653.1	6.5644e-08
653.2	6.5956e-08
653.3	6.625e-08
653.4	6.6538e-08
653.5	6.6846e-08
653.6	6.7159e-08
653.7	6.7487e-08
653.8	6.7547e-08
653.9	6.7316e-08
654	6.7103e-08
654.1	6.6935e-08
654.2	6.6802e-08
654.3	6.669e-08
654.4	6.6606e-08
654.5	6.6542e-08
654.6	6.6487e-08
654.7	6.6445e-08
654.8	6.6336e-08
654.9	6.6145e-08
655	6.5967e-08
655.1	6.5798e-08
655.2	6.5636e-08
655.3	6.5468e-08
655.4	6.53e-08
655.5	6.5144e-08
655.6	6.4998e-08
655.7	6.4882e-08
655.8	6.4793e-08
655.9	6.473e-08
656	6.4687e-08
656.1	6.4674e-08
656.2	6.4685e-08
656.3	6.4694e-08
656.4	6.469e-08
656.5	6.4641e-08
656.6	6.4568e-08
656.7	6.4526e-08
656.8	6.4478e-08
656.9	6.4413e-08
657	6.4376e-08
657.1	6.4351e-08
657.2	6.4291e-08
657.3	6.4192e-08
657.4	6.4098e-08
657.5	6.4027e-08
657.6	6.3975e-08
657.7	6.3957e-08
657.8	6.375e-08
657.9	6.3349e-08
658	6.3026e-08
658.1	6.272e-08
658.2	6.2387e-08
658.3	6.2114e-08
658.4	6.1894e-08
658.5	6.1647e-08
658.6	6.1423e-08
658.7	6.1446e-08
658.8	6.0231e-08
658.9	5.7658e-08
659	5.5311e-08
659.1	5.3218e-08
659.2	5.1279e-08
659.3	4.9435e-08
659.4	4.7703e-08
659.5	4.6119e-08
659.6	4.4687e-08
659.7	4.326e-08
659.8	4.2738e-08
659.9	4.3167e-08
660	4.3524e-08
660.1	4.3782e-08
660.2	4.3944e-08
660.3	4.4047e-08
660.4	4.4123e-08
660.5	4.4163e-08
660.6	4.419e-08
660.7	4.4097e-08
660.8	4.4705e-08
660.9	4.6087e-08
661	4.7346e-08
661.1	4.8461e-08
661.2	4.9448e-08
661.3	5.0325e-08
661.4	5.111e-08
661.5	5.1793e-08
661.6	5.2382e-08
661.7	5.2917e-08
661.8	5.3355e-08
661.9	5.3695e-08
662	5.3997e-08
662.1	5.4272e-08
662.2	5.4515e-08
662.3	5.4746e-08
662.4	5.4953e-08
662.5	5.514e-08
662.6	5.532e-08
662.7	5.5454e-08
662.8	5.5796e-08
662.9	5.6356e-08
663	5.6871e-08
663.1	5.734e-08
663.2	5.7779e-08
663.3	5.8202e-08
663.4	5.8603e-08
663.5	5.8971e-08
663.6	5.9305e-08
663.7	5.9609e-08
663.8	5.9907e-08
663.9	6.0195e-08
664	6.0454e-08
664.1	6.0703e-08
664.2	6.0948e-08
664.3	6.1214e-08
664.4	6.1491e-08
664.5	6.1762e-08
664.6	6.2047e-08
664.7	6.2342e-08
664.8	6.2427e-08
664.9	6.23e-08
665	6.2177e-08
665.1	6.2118e-08
665.2	6.2125e-08
665.3	6.2157e-08
665.4	6.2197e-08
665.5	6.22e-08
665.6	6.2181e-08
665.7	6.2201e-08
665.8	6.2156e-08
665.9	6.2005e-08
666	6.1875e-08
666.1	6.1755e-08
666.2	6.1664e-08
666.3	6.1657e-08
666.4	6.1667e-08
666.5	6.161e-08
666.6	6.1575e-08
666.7	6.1597e-08
666.8	6.1645e-08
666.9	6.1765e-08
667	6.1908e-08
667.1	6.2006e-08
667.2	6.2083e-08
667.3	6.2204e-08
667.4	6.235e-08
667.5	6.2455e-08
667.6	6.2512e-08
667.7	6.2544e-08
667.8	6.2791e-08
667.9	6.3257e-08
668	6.3699e-08
668.1	6.4086e-08
668.2	6.4419e-08
668.3	6.4709e-08
668.4	6.4971e-08
668.5	6.5236e-08
668.6	6.5506e-08
668.7	6.5777e-08
668.8	6.6091e-08
668.9	6.6429e-08
669	6.6756e-08
669.1	6.707e-08
669.2	6.7346e-08
669.3	6.7611e-08
669.4	6.7877e-08
669.5	6.8116e-08
669.6	6.8329e-08
669.7	6.856e-08
669.8	6.856e-08
669.9	6.8315e-08
670	6.8092e-08
670.1	6.7906e-08
670.2	6.7754e-08
670.3	6.7616e-08
670.4	6.7505e-08
670.5	6.743e-08
670.6	6.7369e-08
670.7	6.7319e-08
670.8	6.7227e-08
670.9	6.7097e-08
671	6.6998e-08
671.1	6.692e-08
671.2	6.6854e-08
671.3	6.6785e-08
671.4	6.6722e-08
671.5	6.667e-08
671.6	6.6651e-08
671.7	6.6661e-08
671.8	6.6732e-08
671.9	6.6864e-08
672	6.6996e-08
672.1	6.7125e-08
672.2	6.7263e-08
672.3	6.7409e-08
672.4	6.7557e-08
672.5	6.7687e-08
672.6	6.7785e-08
672.7	6.7824e-08
672.8	6.8031e-08
672.9	6.8459e-08
673	6.8881e-08
673.1	6.9305e-08
673.2	6.9719e-08
673.3	7.0122e-08
673.4	7.0497e-08
673.5	7.0789e-08
673.6	7.1034e-08
673.7	7.1288e-08
673.8	7.1585e-08
673.9	7.1924e-08
674	7.2261e-08
674.1	7.2574e-08
674.2	7.287e-08
674.3	7.3163e-08
674.4	7.3453e-08
674.5	7.3738e-08
674.6	7.3976e-08
674.7	7.4192e-08
674.8	7.4174e-08
674.9	7.394e-08
675	7.3701e-08
675.1	7.3499e-08
675.2	7.3358e-08
675.3	7.3178e-08
675.4	7.3025e-08
675.5	7.295e-08
675.6	7.2891e-08
675.7	7.2792e-08
675.8	7.2623e-08
675.9	7.2437e-08
676	7.2316e-08
676.1	7.2218e-08
676.2	7.2098e-08
676.3	7.1964e-08
676.4	7.1834e-08
676.5	7.1715e-08
676.6	7.1632e-08
676.7	7.1598e-08
676.8	7.1619e-08
676.9	7.1675e-08
677	7.172e-08
677.1	7.1744e-08
677.2	7.1742e-08
677.3	7.1731e-08
677.4	7.1719e-08
677.5	7.1708e-08
677.6	7.1701e-08
677.7	7.1688e-08
677.8	7.182e-08
677.9	7.2105e-08
678	7.239e-08
678.1	7.2681e-08
678.2	7.2952e-08
678.3	7.3207e-08
678.4	7.346e-08
678.5	7.3699e-08
678.6	7.3917e-08
678.7	7.4064e-08
678.8	7.4435e-08
678.9	7.5068e-08
679	7.5659e-08
679.1	7.6201e-08
679.2	7.671e-08
679.3	7.7179e-08
679.4	7.7611e-08
679.5	7.8024e-08
679.6	7.8414e-08
679.7	7.8805e-08
679.8	7.8933e-08
679.9	7.878e-08
680	7.8624e-08
680.1	7.8468e-08
680.2	7.8309e-08
680.3	7.8159e-08
680.4	7.8029e-08
680.5	7.7901e-08
680.6	7.78e-08
680.7	7.778e-08
680.8	7.7627e-08
680.9	7.731e-08
681	7.7052e-08
681.1	7.6838e-08
681.2	7.662e-08
681.3	7.639e-08
681.4	7.6154e-08
681.5	7.5911e-08
681.6	7.5711e-08
681.7	7.5594e-08
681.8	7.5431e-08
681.9	7.5195e-08
682	7.4964e-08
682.1	7.4711e-08
682.2	7.4437e-08
682.3	7.4193e-08
682.4	7.401e-08
682.5	7.3879e-08
682.6	7.3752e-08
682.7	7.3606e-08
682.8	7.3482e-08
682.9	7.3378e-08
683	7.3319e-08
683.1	7.3304e-08
683.2	7.326e-08
683.3	7.3215e-08
683.4	7.3197e-08
683.5	7.313e-08
683.6	7.3082e-08
683.7	7.3207e-08
683.8	7.2509e-08
683.9	7.091e-08
684	6.9455e-08
684.1	6.8165e-08
684.2	6.6959e-08
684.3	6.58e-08
684.4	6.4695e-08
684.5	6.3687e-08
684.6	6.2789e-08
684.7	6.206e-08
684.8	6.082e-08
684.9	5.9017e-08
685	5.7318e-08
685.1	5.57e-08
685.2	5.417e-08
685.3	5.2736e-08
685.4	5.1397e-08
685.5	5.0153e-08
685.6	4.9001e-08
685.7	4.7745e-08
685.8	4.7794e-08
685.9	4.9249e-08
686	5.0581e-08
686.1	5.1755e-08
686.2	5.2787e-08
686.3	5.371e-08
686.4	5.4521e-08
686.5	5.5227e-08
686.6	5.5843e-08
686.7	5.6345e-08
686.8	5.6919e-08
686.9	5.76e-08
687	5.8205e-08
687.1	5.8735e-08
687.2	5.9209e-08
687.3	5.9607e-08
687.4	5.9952e-08
687.5	6.0284e-08
687.6	6.0585e-08
687.7	6.0838e-08
687.8	6.1142e-08
687.9	6.1508e-08
688	6.1839e-08
688.1	6.2139e-08
688.2	6.2421e-08
688.3	6.2695e-08
688.4	6.2946e-08
688.5	6.3181e-08
688.6	6.341e-08
688.7	6.3592e-08
688.8	6.3901e-08
688.9	6.4366e-08
689	6.4779e-08
689.1	6.5111e-08
689.2	6.5399e-08
689.3	6.5666e-08
689.4	6.592e-08
689.5	6.6178e-08
689.6	6.645e-08
689.7	6.6718e-08
689.8	6.7145e-08
689.9	6.7733e-08
690	6.8248e-08
690.1	6.8672e-08
690.2	6.9078e-08
690.3	6.9518e-08
690.4	6.9964e-08
690.5	7.0383e-08
690.6	7.0771e-08
690.7	7.115e-08
690.8	7.1223e-08
690.9	7.0992e-08
691	7.0801e-08
691.1	7.0667e-08
691.2	7.0599e-08
691.3	7.0574e-08
691.4	7.053e-08
691.5	7.0476e-08
691.6	7.0466e-08
691.7	7.0484e-08
691.8	7.0352e-08
691.9	7.0127e-08
692	6.9924e-08
692.1	6.9688e-08
692.2	6.9508e-08
692.3	6.9395e-08
692.4	6.9273e-08
692.5	6.912e-08
692.6	6.899e-08
692.7	6.893e-08
692.8	6.888e-08
692.9	6.8814e-08
693	6.8736e-08
693.1	6.8629e-08
693.2	6.8516e-08
693.3	6.842e-08
693.4	6.8373e-08
693.5	6.8377e-08
693.6	6.8382e-08
693.7	6.8389e-08
693.8	6.8416e-08
693.9	6.8452e-08
694	6.8481e-08
694.1	6.8494e-08
694.2	6.849e-08
694.3	6.8471e-08
694.4	6.845e-08
694.5	6.8428e-08
694.6	6.8416e-08
694.7	6.8412e-08
694.8	6.8495e-08
694.9	6.8669e-08
695	6.8846e-08
695.1	6.9019e-08
695.2	6.9186e-08
695.3	6.9359e-08
695.4	6.9526e-08
695.5	6.9673e-08
695.6	6.9811e-08
695.7	6.9919e-08
695.8	7.031e-08
695.9	7.1002e-08
696	7.1641e-08
696.1	7.2227e-08
696.2	7.2773e-08
696.3	7.3278e-08
696.4	7.3747e-08
696.5	7.4192e-08
696.6	7.4605e-08
696.7	7.4992e-08
696.8	7.5317e-08
696.9	7.5562e-08
697	7.5773e-08
697.1	7.5982e-08
697.2	7.6185e-08
697.3	7.6376e-08
697.4	7.658e-08
697.5	7.6796e-08
697.6	7.7033e-08
697.7	7.7347e-08
697.8	7.7282e-08
697.9	7.6808e-08
698	7.6368e-08
698.1	7.5934e-08
698.2	7.5512e-08
698.3	7.5123e-08
698.4	7.4788e-08
698.5	7.4528e-08
698.6	7.4329e-08
698.7	7.417e-08
698.8	7.395e-08
698.9	7.3623e-08
699	7.3291e-08
699.1	7.3004e-08
699.2	7.2765e-08
699.3	7.2547e-08
699.4	7.2339e-08
699.5	7.2143e-08
699.6	7.2002e-08
699.7	7.198e-08
699.8	7.1491e-08
699.9	7.0515e-08
700	6.9653e-08
700.1	6.8839e-08
700.2	6.8074e-08
700.3	6.7412e-08
700.4	6.679e-08
700.5	6.6163e-08
700.6	6.5606e-08
700.7	6.5252e-08
700.8	6.4174e-08
700.9	6.2275e-08
701	6.0498e-08
701.1	5.89e-08
701.2	5.7459e-08
701.3	5.6114e-08
701.4	5.4848e-08
701.5	5.3643e-08
701.6	5.2489e-08
701.7	5.1283e-08
701.8	5.0873e-08
701.9	5.1337e-08
702	5.1778e-08
702.1	5.2168e-08
702.2	5.2486e-08
702.3	5.2749e-08
702.4	5.2947e-08
702.5	5.3075e-08
702.6	5.3144e-08
702.7	5.3085e-08
702.8	5.3423e-08
702.9	5.4208e-08
703	5.4907e-08
703.1	5.5523e-08
703.2	5.606e-08
703.3	5.6537e-08
703.4	5.6964e-08
703.5	5.7353e-08
703.6	5.771e-08
703.7	5.8039e-08
703.8	5.8299e-08
703.9	5.8487e-08
704	5.8644e-08
704.1	5.8787e-08
704.2	5.8916e-08
704.3	5.9021e-08
704.4	5.9113e-08
704.5	5.9193e-08
704.6	5.9242e-08
704.7	5.9362e-08
704.8	5.8899e-08
704.9	5.7812e-08
705	5.6805e-08
705.1	5.587e-08
705.2	5.5009e-08
705.3	5.4207e-08
705.4	5.3454e-08
705.5	5.2763e-08
705.6	5.2143e-08
705.7	5.1669e-08
705.8	5.0644e-08
705.9	4.9017e-08
706	4.7513e-08
706.1	4.6125e-08
706.2	4.4819e-08
706.3	4.3568e-08
706.4	4.2366e-08
706.5	4.1226e-08
706.6	4.0194e-08
706.7	3.9116e-08
706.8	3.9057e-08
706.9	4.0074e-08
707	4.0945e-08
707.1	4.1626e-08
707.2	4.2179e-08
707.3	4.2684e-08
707.4	4.3142e-08
707.5	4.3528e-08
707.6	4.3851e-08
707.7	4.4074e-08
707.8	4.4464e-08
707.9	4.5026e-08
708	4.5533e-08
708.1	4.6048e-08
708.2	4.6487e-08
708.3	4.6799e-08
708.4	4.7083e-08
708.5	4.7359e-08
708.6	4.7573e-08
708.7	4.7789e-08
708.8	4.8008e-08
708.9	4.8154e-08
709	4.8253e-08
709.1	4.8386e-08
709.2	4.8531e-08
709.3	4.8634e-08
709.4	4.8696e-08
709.5	4.8733e-08
709.6	4.8763e-08
709.7	4.8917e-08
709.8	4.8507e-08
709.9	4.7453e-08
710	4.6493e-08
710.1	4.5622e-08
710.2	4.4811e-08
710.3	4.4065e-08
710.4	4.3366e-08
710.5	4.2702e-08
710.6	4.2105e-08
710.7	4.1683e-08
710.8	4.0649e-08
710.9	3.8951e-08
711	3.7429e-08
711.1	3.606e-08
711.2	3.4812e-08
711.3	3.3676e-08
711.4	3.2626e-08
711.5	3.1642e-08
711.6	3.0706e-08
711.7	2.9668e-08
711.8	2.9649e-08
711.9	3.0677e-08
712	3.1535e-08
712.1	3.2247e-08
712.2	3.2832e-08
712.3	3.3307e-08
712.4	3.3709e-08
712.5	3.4036e-08
712.6	3.4298e-08
712.7	3.4469e-08
712.8	3.4924e-08
712.9	3.5686e-08
713	3.6356e-08
713.1	3.6949e-08
713.2	3.7486e-08
713.3	3.7974e-08
713.4	3.8405e-08
713.5	3.8788e-08
713.6	3.9126e-08
713.7	3.9407e-08
713.8	3.9581e-08
713.9	3.9634e-08
714	3.9663e-08
714.1	3.9732e-08
714.2	3.9822e-08
714.3	3.9934e-08
714.4	4.0068e-08
714.5	4.0217e-08
714.6	4.0352e-08
714.7	4.0454e-08
714.8	4.0467e-08
714.9	4.0407e-08
715	4.0365e-08
715.1	4.0381e-08
715.2	4.0446e-08
715.3	4.0509e-08
715.4	4.054e-08
715.5	4.0534e-08
715.6	4.0504e-08
715.7	4.0662e-08
715.8	3.974e-08
715.9	3.7643e-08
716	3.5762e-08
716.1	3.4073e-08
716.2	3.2566e-08
716.3	3.1281e-08
716.4	3.0149e-08
716.5	2.9056e-08
716.6	2.8048e-08
716.7	2.7122e-08
716.8	2.6497e-08
716.9	2.6206e-08
717	2.5935e-08
717.1	2.5618e-08
717.2	2.5229e-08
717.3	2.4854e-08
717.4	2.4496e-08
717.5	2.4085e-08
717.6	2.3625e-08
717.7	2.2954e-08
717.8	2.3262e-08
717.9	2.4637e-08
718	2.5826e-08
718.1	2.6814e-08
718.2	2.7627e-08
718.3	2.8314e-08
718.4	2.8909e-08
718.5	2.943e-08
718.6	2.9882e-08
718.7	3.0308e-08
718.8	3.0679e-08
718.9	3.0994e-08
719	3.1309e-08
719.1	3.1645e-08
719.2	3.1991e-08
719.3	3.2312e-08
719.4	3.262e-08
719.5	3.2921e-08
719.6	3.3199e-08
719.7	3.344e-08
719.8	3.3792e-08
719.9	3.4263e-08
720	3.47e-08
720.1	3.5084e-08
720.2	3.5441e-08
720.3	3.5788e-08
720.4	3.6117e-08
720.5	3.6428e-08
720.6	3.673e-08
720.7	3.701e-08
720.8	3.7384e-08
720.9	3.7867e-08
721	3.8321e-08
721.1	3.8757e-08
721.2	3.9164e-08
721.3	3.9554e-08
721.4	3.9928e-08
721.5	4.0273e-08
721.6	4.0608e-08
721.7	4.0899e-08
721.8	4.1417e-08
721.9	4.216e-08
722	4.2846e-08
722.1	4.3478e-08
722.2	4.4043e-08
722.3	4.4536e-08
722.4	4.4954e-08
722.5	4.5322e-08
722.6	4.5676e-08
722.7	4.6076e-08
722.8	4.6191e-08
722.9	4.6001e-08
723	4.5856e-08
723.1	4.5763e-08
723.2	4.5709e-08
723.3	4.5622e-08
723.4	4.553e-08
723.5	4.5506e-08
723.6	4.5537e-08
723.7	4.5624e-08
723.8	4.559e-08
723.9	4.5385e-08
724	4.5169e-08
724.1	4.4964e-08
724.2	4.4797e-08
724.3	4.4666e-08
724.4	4.456e-08
724.5	4.4495e-08
724.6	4.4495e-08
724.7	4.453e-08
724.8	4.444e-08
724.9	4.4268e-08
725	4.4165e-08
725.1	4.4045e-08
725.2	4.3927e-08
725.3	4.3884e-08
725.4	4.3833e-08
725.5	4.3742e-08
725.6	4.3688e-08
725.7	4.3708e-08
725.8	4.3619e-08
725.9	4.3396e-08
726	4.3188e-08
726.1	4.3039e-08
726.2	4.294e-08
726.3	4.2872e-08
726.4	4.28e-08
726.5	4.269e-08
726.6	4.2564e-08
726.7	4.2601e-08
726.8	4.1537e-08
726.9	3.9336e-08
727	3.74e-08
727.1	3.572e-08
727.2	3.4237e-08
727.3	3.2906e-08
727.4	3.1696e-08
727.5	3.0587e-08
727.6	2.9576e-08
727.7	2.8582e-08
727.8	2.7993e-08
727.9	2.7827e-08
728	2.7628e-08
728.1	2.7363e-08
728.2	2.7055e-08
728.3	2.673e-08
728.4	2.6392e-08
728.5	2.6032e-08
728.6	2.5646e-08
728.7	2.5111e-08
728.8	2.5501e-08
728.9	2.6855e-08
729	2.8005e-08
729.1	2.8991e-08
729.2	2.9848e-08
729.3	3.0572e-08
729.4	3.1193e-08
729.5	3.174e-08
729.6	3.2231e-08
729.7	3.2693e-08
729.8	3.3073e-08
729.9	3.3373e-08
730	3.3657e-08
730.1	3.3921e-08
730.2	3.4187e-08
730.3	3.4461e-08
730.4	3.4735e-08
730.5	3.5009e-08
730.6	3.5273e-08
730.7	3.5507e-08
730.8	3.5814e-08
730.9	3.6188e-08
731	3.6504e-08
731.1	3.6795e-08
731.2	3.7085e-08
731.3	3.7375e-08
731.4	3.7693e-08
731.5	3.8016e-08
731.6	3.8311e-08
731.7	3.8553e-08
731.8	3.8837e-08
731.9	3.9189e-08
732	3.9538e-08
732.1	3.9931e-08
732.2	4.0325e-08
732.3	4.0667e-08
732.4	4.0943e-08
732.5	4.1181e-08
732.6	4.1423e-08
732.7	4.1637e-08
732.8	4.2128e-08
732.9	4.2886e-08
733	4.3533e-08
733.1	4.4086e-08
733.2	4.4632e-08
733.3	4.5136e-08
733.4	4.557e-08
733.5	4.6027e-08
733.6	4.6457e-08
733.7	4.6832e-08
733.8	4.6963e-08
733.9	4.6844e-08
734	4.6726e-08
734.1	4.6609e-08
734.2	4.6561e-08
734.3	4.6592e-08
734.4	4.663e-08
734.5	4.6652e-08
734.6	4.6661e-08
734.7	4.6688e-08
734.8	4.655e-08
734.9	4.6267e-08
735	4.6059e-08
735.1	4.5889e-08
735.2	4.5749e-08
735.3	4.5621e-08
735.4	4.5505e-08
735.5	4.5396e-08
735.6	4.5302e-08
735.7	4.5207e-08
735.8	4.5057e-08
735.9	4.4858e-08
736	4.4683e-08
736.1	4.4562e-08
736.2	4.4487e-08
736.3	4.4448e-08
736.4	4.4423e-08
736.5	4.4411e-08
736.6	4.4409e-08
736.7	4.444e-08
736.8	4.4252e-08
736.9	4.3852e-08
737	4.3491e-08
737.1	4.316e-08
737.2	4.2872e-08
737.3	4.2606e-08
737.4	4.2354e-08
737.5	4.2141e-08
737.6	4.1954e-08
737.7	4.1932e-08
737.8	4.0881e-08
737.9	3.8734e-08
738	3.6813e-08
738.1	3.5118e-08
738.2	3.361e-08
738.3	3.2264e-08
738.4	3.1028e-08
738.5	2.9877e-08
738.6	2.8816e-08
738.7	2.7734e-08
738.8	2.7279e-08
738.9	2.7473e-08
739	2.7575e-08
739.1	2.7588e-08
739.2	2.755e-08
739.3	2.7482e-08
739.4	2.7397e-08
739.5	2.7287e-08
739.6	2.7153e-08
739.7	2.6865e-08
739.8	2.7278e-08
739.9	2.8431e-08
740	2.9397e-08
740.1	3.0248e-08
740.2	3.1018e-08
740.3	3.1722e-08
740.4	3.2349e-08
740.5	3.2864e-08
740.6	3.329e-08
740.7	3.3681e-08
740.8	3.3946e-08
740.9	3.4094e-08
741	3.4234e-08
741.1	3.435e-08
741.2	3.4462e-08
741.3	3.4626e-08
741.4	3.4822e-08
741.5	3.4957e-08
741.6	3.5071e-08
741.7	3.5223e-08
741.8	3.5444e-08
741.9	3.5746e-08
742	3.6075e-08
742.1	3.6362e-08
742.2	3.6585e-08
742.3	3.6819e-08
742.4	3.708e-08
742.5	3.7307e-08
742.6	3.7469e-08
742.7	3.7635e-08
742.8	3.77e-08
742.9	3.7656e-08
743	3.7642e-08
743.1	3.7623e-08
743.2	3.7584e-08
743.3	3.7519e-08
743.4	3.7457e-08
743.5	3.7418e-08
743.6	3.741e-08
743.7	3.7421e-08
743.8	3.7572e-08
743.9	3.7853e-08
744	3.8122e-08
744.1	3.8344e-08
744.2	3.8538e-08
744.3	3.8739e-08
744.4	3.8898e-08
744.5	3.9031e-08
744.6	3.9148e-08
744.7	3.9385e-08
744.8	3.8661e-08
744.9	3.6934e-08
745	3.5393e-08
745.1	3.4029e-08
745.2	3.2824e-08
745.3	3.1755e-08
745.4	3.0819e-08
745.5	2.9982e-08
745.6	2.9216e-08
745.7	2.861e-08
745.8	2.7525e-08
745.9	2.5904e-08
746	2.4433e-08
746.1	2.3104e-08
746.2	2.1873e-08
746.3	2.0728e-08
746.4	1.9631e-08
746.5	1.8566e-08
746.6	1.7524e-08
746.7	1.6253e-08
746.8	1.6434e-08
746.9	1.8138e-08
747	1.9549e-08
747.1	2.0718e-08
747.2	2.1699e-08
747.3	2.2512e-08
747.4	2.3198e-08
747.5	2.3747e-08
747.6	2.4188e-08
747.7	2.4563e-08
747.8	2.4997e-08
747.9	2.5524e-08
748	2.6034e-08
748.1	2.6538e-08
748.2	2.7029e-08
748.3	2.7499e-08
748.4	2.7905e-08
748.5	2.8261e-08
748.6	2.8631e-08
748.7	2.9007e-08
748.8	2.9565e-08
748.9	3.0312e-08
749	3.1004e-08
749.1	3.1619e-08
749.2	3.2197e-08
749.3	3.2747e-08
749.4	3.3289e-08
749.5	3.3843e-08
749.6	3.4362e-08
749.7	3.4795e-08
749.8	3.5306e-08
749.9	3.5947e-08
750	3.6538e-08
750.1	3.7088e-08
750.2	3.7627e-08
750.3	3.8096e-08
750.4	3.8531e-08
750.5	3.9002e-08
750.6	3.9466e-08
750.7	3.9872e-08
750.8	4.0144e-08
750.9	4.0351e-08
751	4.0602e-08
751.1	4.0839e-08
751.2	4.1053e-08
751.3	4.1246e-08
751.4	4.143e-08
751.5	4.1615e-08
751.6	4.1832e-08
751.7	4.2106e-08
751.8	4.2273e-08
751.9	4.2296e-08
752	4.2328e-08
752.1	4.2382e-08
752.2	4.2435e-08
752.3	4.2476e-08
752.4	4.2506e-08
752.5	4.2542e-08
752.6	4.2591e-08
752.7	4.2647e-08
752.8	4.2767e-08
752.9	4.2952e-08
753	4.3148e-08
753.1	4.336e-08
753.2	4.358e-08
753.3	4.3799e-08
753.4	4.402e-08
753.5	4.4232e-08
753.6	4.4445e-08
753.7	4.4632e-08
753.8	4.4951e-08
753.9	4.5427e-08
754	4.5861e-08
754.1	4.6259e-08
754.2	4.6637e-08
754.3	4.6991e-08
754.4	4.7328e-08
754.5	4.7646e-08
754.6	4.7949e-08
754.7	4.8227e-08
754.8	4.8522e-08
754.9	4.8849e-08
755	4.9158e-08
755.1	4.9445e-08
755.2	4.9696e-08
755.3	4.992e-08
755.4	5.0124e-08
755.5	5.0293e-08
755.6	5.047e-08
755.7	5.0703e-08
755.8	5.0781e-08
755.9	5.0691e-08
756	5.0652e-08
756.1	5.0658e-08
756.2	5.07e-08
756.3	5.0743e-08
756.4	5.0766e-08
756.5	5.0771e-08
756.6	5.0777e-08
756.7	5.0836e-08
756.8	5.0907e-08
756.9	5.0971e-08
757	5.1049e-08
757.1	5.1092e-08
757.2	5.1104e-08
757.3	5.1126e-08
757.4	5.1184e-08
757.5	5.1256e-08
757.6	5.1346e-08
757.7	5.1431e-08
757.8	5.1582e-08
757.9	5.1805e-08
758	5.2056e-08
758.1	5.2327e-08
758.2	5.253e-08
758.3	5.2718e-08
758.4	5.2947e-08
758.5	5.313e-08
758.6	5.3294e-08
758.7	5.3492e-08
758.8	5.3822e-08
758.9	5.4244e-08
759	5.465e-08
759.1	5.5089e-08
759.2	5.5499e-08
759.3	5.5846e-08
759.4	5.6147e-08
759.5	5.6443e-08
759.6	5.6758e-08
759.7	5.7096e-08
759.8	5.733e-08
759.9	5.7442e-08
760	5.7547e-08
760.1	5.7636e-08
760.2	5.7711e-08
760.3	5.7784e-08
760.4	5.7882e-08
760.5	5.8024e-08
760.6	5.8197e-08
760.7	5.8409e-08
760.8	5.8486e-08
760.9	5.8404e-08
761	5.8337e-08
761.1	5.8284e-08
761.2	5.8257e-08
761.3	5.8258e-08
761.4	5.8271e-08
761.5	5.8282e-08
761.6	5.8289e-08
761.7	5.8295e-08
761.8	5.8316e-08
761.9	5.8362e-08
762	5.8418e-08
762.1	5.8494e-08
762.2	5.8562e-08
762.3	5.8619e-08
762.4	5.8685e-08
762.5	5.8754e-08
762.6	5.8828e-08
762.7	5.8895e-08
762.8	5.912e-08
762.9	5.948e-08
763	5.9805e-08
763.1	6.0113e-08
763.2	6.0407e-08
763.3	6.0694e-08
763.4	6.0976e-08
763.5	6.127e-08
763.6	6.1554e-08
763.7	6.1802e-08
763.8	6.2169e-08
763.9	6.2635e-08
764	6.3063e-08
764.1	6.3454e-08
764.2	6.3796e-08
764.3	6.4092e-08
764.4	6.4352e-08
764.5	6.4606e-08
764.6	6.4881e-08
764.7	6.5223e-08
764.8	6.5399e-08
764.9	6.5378e-08
765	6.5366e-08
765.1	6.5328e-08
765.2	6.5265e-08
765.3	6.5239e-08
765.4	6.5281e-08
765.5	6.5375e-08
765.6	6.5489e-08
765.7	6.5602e-08
765.8	6.5586e-08
765.9	6.5459e-08
766	6.5357e-08
766.1	6.5319e-08
766.2	6.5338e-08
766.3	6.5345e-08
766.4	6.5313e-08
766.5	6.5303e-08
766.6	6.5361e-08
766.7	6.5376e-08
766.8	6.5419e-08
766.9	6.5562e-08
767	6.5685e-08
767.1	6.5784e-08
767.2	6.5915e-08
767.3	6.6068e-08
767.4	6.618e-08
767.5	6.6263e-08
767.6	6.6373e-08
767.7	6.6505e-08
767.8	6.6816e-08
767.9	6.7279e-08
768	6.7678e-08
768.1	6.8013e-08
768.2	6.8333e-08
768.3	6.8673e-08
768.4	6.9027e-08
768.5	6.9388e-08
768.6	6.9731e-08
768.7	7.0031e-08
768.8	7.0357e-08
768.9	7.0728e-08
769	7.1072e-08
769.1	7.1369e-08
769.2	7.1641e-08
769.3	7.1902e-08
769.4	7.2147e-08
769.5	7.2393e-08
769.6	7.2635e-08
769.7	7.2921e-08
769.8	7.3002e-08
769.9	7.2849e-08
770	7.2736e-08
770.1	7.2653e-08
770.2	7.2595e-08
770.3	7.2575e-08
770.4	7.2574e-08
770.5	7.259e-08
770.6	7.2619e-08
770.7	7.2647e-08
770.8	7.2638e-08
770.9	7.2579e-08
771	7.2533e-08
771.1	7.2519e-08
771.2	7.2515e-08
771.3	7.2508e-08
771.4	7.251e-08
771.5	7.253e-08
771.6	7.254e-08
771.7	7.2539e-08
771.8	7.2587e-08
771.9	7.2665e-08
772	7.2725e-08
772.1	7.2789e-08
772.2	7.2844e-08
772.3	7.2917e-08
772.4	7.3025e-08
772.5	7.315e-08
772.6	7.3303e-08
772.7	7.3427e-08
772.8	7.3745e-08
772.9	7.427e-08
773	7.473e-08
773.1	7.5131e-08
773.2	7.5487e-08
773.3	7.5833e-08
773.4	7.619e-08
773.5	7.6536e-08
773.6	7.6881e-08
773.7	7.7209e-08
773.8	7.7487e-08
773.9	7.7733e-08
774	7.799e-08
774.1	7.8269e-08
774.2	7.854e-08
774.3	7.8814e-08
774.4	7.9067e-08
774.5	7.9271e-08
774.6	7.946e-08
774.7	7.9727e-08
774.8	7.977e-08
774.9	7.9476e-08
775	7.9223e-08
775.1	7.904e-08
775.2	7.8849e-08
775.3	7.8706e-08
775.4	7.8614e-08
775.5	7.8481e-08
775.6	7.8349e-08
775.7	7.8313e-08
775.8	7.8267e-08
775.9	7.8138e-08
776	7.7993e-08
776.1	7.7824e-08
776.2	7.7697e-08
776.3	7.7658e-08
776.4	7.7641e-08
776.5	7.7616e-08
776.6	7.7569e-08
776.7	7.7499e-08
776.8	7.7456e-08
776.9	7.744e-08
777	7.7437e-08
777.1	7.7495e-08
777.2	7.7588e-08
777.3	7.7684e-08
777.4	7.7779e-08
777.5	7.7853e-08
777.6	7.7919e-08
777.7	7.7955e-08
777.8	7.8177e-08
777.9	7.8592e-08
778	7.8973e-08
778.1	7.932e-08
778.2	7.9627e-08
778.3	7.9885e-08
778.4	8.0116e-08
778.5	8.0353e-08
778.6	8.0575e-08
778.7	8.0764e-08
778.8	8.1082e-08
778.9	8.1514e-08
779	8.1911e-08
779.1	8.2284e-08
779.2	8.2639e-08
779.3	8.2977e-08
779.4	8.3287e-08
779.5	8.3574e-08
779.6	8.3836e-08
779.7	8.412e-08
779.8	8.4106e-08
779.9	8.3773e-08
780	8.3474e-08
780.1	8.3203e-08
780.2	8.2971e-08
780.3	8.2788e-08
780.4	8.2642e-08
780.5	8.2519e-08
780.6	8.2436e-08
780.7	8.242e-08
780.8	8.2296e-08
780.9	8.2047e-08
781	8.1812e-08
781.1	8.1584e-08
781.2	8.1349e-08
781.3	8.1101e-08
781.4	8.0877e-08
781.5	8.0697e-08
781.6	8.0563e-08
781.7	8.0492e-08
781.8	8.0438e-08
781.9	8.0328e-08
782	8.0189e-08
782.1	8.0023e-08
782.2	7.9875e-08
782.3	7.9779e-08
782.4	7.9731e-08
782.5	7.9714e-08
782.6	7.9695e-08
782.7	7.9661e-08
782.8	7.9638e-08
782.9	7.9609e-08
783	7.9574e-08
783.1	7.9607e-08
783.2	7.9656e-08
783.3	7.9628e-08
783.4	7.9599e-08
783.5	7.9608e-08
783.6	7.9594e-08
783.7	7.9615e-08
783.8	7.9703e-08
783.9	7.9802e-08
784	7.9871e-08
784.1	7.9957e-08
784.2	8.0083e-08
784.3	8.0188e-08
784.4	8.0244e-08
784.5	8.0267e-08
784.6	8.0308e-08
784.7	8.0333e-08
784.8	8.0672e-08
784.9	8.134e-08
785	8.1944e-08
785.1	8.247e-08
785.2	8.2922e-08
785.3	8.3309e-08
785.4	8.366e-08
785.5	8.3984e-08
785.6	8.4307e-08
785.7	8.4636e-08
785.8	8.5012e-08
785.9	8.5411e-08
786	8.5778e-08
786.1	8.6116e-08
786.2	8.6427e-08
786.3	8.6717e-08
786.4	8.6977e-08
786.5	8.7209e-08
786.6	8.7426e-08
786.7	8.7689e-08
786.8	8.7522e-08
786.9	8.6887e-08
787	8.6292e-08
787.1	8.5748e-08
787.2	8.5251e-08
787.3	8.4798e-08
787.4	8.4394e-08
787.5	8.4019e-08
787.6	8.3661e-08
787.7	8.3351e-08
787.8	8.2996e-08
787.9	8.2575e-08
788	8.2185e-08
788.1	8.1836e-08
788.2	8.153e-08
788.3	8.1248e-08
788.4	8.0995e-08
788.5	8.0789e-08
788.6	8.0616e-08
788.7	8.0532e-08
788.8	8.0054e-08
788.9	7.9123e-08
789	7.8254e-08
789.1	7.7442e-08
789.2	7.667e-08
789.3	7.5946e-08
789.4	7.526e-08
789.5	7.4618e-08
789.6	7.4047e-08
789.7	7.3668e-08
789.8	7.2601e-08
789.9	7.0767e-08
790	6.9083e-08
790.1	6.7495e-08
790.2	6.5977e-08
790.3	6.4568e-08
790.4	6.3298e-08
790.5	6.2177e-08
790.6	6.1161e-08
790.7	6.0107e-08
790.8	5.9784e-08
790.9	6.0229e-08
791	6.0623e-08
791.1	6.0969e-08
791.2	6.1275e-08
791.3	6.1526e-08
791.4	6.1696e-08
791.5	6.1838e-08
791.6	6.1978e-08
791.7	6.1944e-08
791.8	6.2341e-08
791.9	6.3331e-08
792	6.4214e-08
792.1	6.4962e-08
792.2	6.5665e-08
792.3	6.6288e-08
792.4	6.6788e-08
792.5	6.7206e-08
792.6	6.7621e-08
792.7	6.8039e-08
792.8	6.8366e-08
792.9	6.8582e-08
793	6.872e-08
793.1	6.88e-08
793.2	6.8889e-08
793.3	6.9012e-08
793.4	6.9144e-08
793.5	6.9268e-08
793.6	6.9378e-08
793.7	6.9554e-08
793.8	6.9077e-08
793.9	6.7902e-08
794	6.6791e-08
794.1	6.5749e-08
794.2	6.4781e-08
794.3	6.3877e-08
794.4	6.3043e-08
794.5	6.2306e-08
794.6	6.1643e-08
794.7	6.1123e-08
794.8	6.0159e-08
794.9	5.8677e-08
795	5.7286e-08
795.1	5.6001e-08
795.2	5.4829e-08
795.3	5.3733e-08
795.4	5.27e-08
795.5	5.1747e-08
795.6	5.084e-08
795.7	4.9821e-08
795.8	4.9821e-08
795.9	5.0919e-08
796	5.1907e-08
796.1	5.2765e-08
796.2	5.3514e-08
796.3	5.4172e-08
796.4	5.4731e-08
796.5	5.5188e-08
796.6	5.5582e-08
796.7	5.5897e-08
796.8	5.6356e-08
796.9	5.6968e-08
797	5.7477e-08
797.1	5.7897e-08
797.2	5.8233e-08
797.3	5.8499e-08
797.4	5.8742e-08
797.5	5.899e-08
797.6	5.9224e-08
797.7	5.9469e-08
797.8	5.9685e-08
797.9	5.9835e-08
798	5.9948e-08
798.1	6.0017e-08
798.2	6.0052e-08
798.3	6.0033e-08
798.4	6.0019e-08
798.5	6.0065e-08
798.6	6.0124e-08
798.7	6.0299e-08
798.8	5.9651e-08
798.9	5.8074e-08
799	5.6577e-08
799.1	5.5231e-08
799.2	5.4034e-08
799.3	5.2935e-08
799.4	5.1897e-08
799.5	5.0929e-08
799.6	5.0085e-08
799.7	4.9399e-08
799.8	4.8455e-08
799.9	4.7213e-08
800	4.6097e-08
800.1	4.5079e-08
800.2	4.4096e-08
800.3	4.3216e-08
800.4	4.2418e-08
800.5	4.1596e-08
800.6	4.0818e-08
800.7	3.998e-08
800.8	4.0216e-08
800.9	4.1559e-08
801	4.2724e-08
801.1	4.3742e-08
801.2	4.4653e-08
801.3	4.5476e-08
801.4	4.6199e-08
801.5	4.6791e-08
801.6	4.7274e-08
801.7	4.7676e-08
801.8	4.8059e-08
801.9	4.844e-08
802	4.8781e-08
802.1	4.9105e-08
802.2	4.9407e-08
802.3	4.9683e-08
802.4	4.9941e-08
802.5	5.0177e-08
802.6	5.0383e-08
802.7	5.0556e-08
802.8	5.0741e-08
802.9	5.0934e-08
803	5.1087e-08
803.1	5.1211e-08
803.2	5.1314e-08
803.3	5.1401e-08
803.4	5.1481e-08
803.5	5.1536e-08
803.6	5.1573e-08
803.7	5.1723e-08
803.8	5.1044e-08
803.9	4.9496e-08
804	4.8093e-08
804.1	4.6839e-08
804.2	4.5713e-08
804.3	4.47e-08
804.4	4.3777e-08
804.5	4.2936e-08
804.6	4.2173e-08
804.7	4.1548e-08
804.8	4.0591e-08
804.9	3.9245e-08
805	3.8015e-08
805.1	3.6911e-08
805.2	3.5899e-08
805.3	3.4965e-08
805.4	3.4109e-08
805.5	3.33e-08
805.6	3.2532e-08
805.7	3.1632e-08
805.8	3.1817e-08
805.9	3.314e-08
806	3.4251e-08
806.1	3.5167e-08
806.2	3.5967e-08
806.3	3.6678e-08
806.4	3.7315e-08
806.5	3.7882e-08
806.6	3.8361e-08
806.7	3.8716e-08
806.8	3.9156e-08
806.9	3.9752e-08
807	4.0318e-08
807.1	4.0867e-08
807.2	4.1368e-08
807.3	4.1798e-08
807.4	4.2157e-08
807.5	4.2467e-08
807.6	4.2744e-08
807.7	4.3003e-08
807.8	4.3198e-08
807.9	4.3346e-08
808	4.3493e-08
808.1	4.3585e-08
808.2	4.3673e-08
808.3	4.3816e-08
808.4	4.3932e-08
808.5	4.4002e-08
808.6	4.4115e-08
808.7	4.4216e-08
808.8	4.4223e-08
808.9	4.4242e-08
809	4.431e-08
809.1	4.4351e-08
809.2	4.4347e-08
809.3	4.4321e-08
809.4	4.4337e-08
809.5	4.441e-08
809.6	4.4488e-08
809.7	4.4726e-08
809.8	4.3758e-08
809.9	4.1519e-08
810	3.9498e-08
810.1	3.7709e-08
810.2	3.6151e-08
810.3	3.4794e-08
810.4	3.3598e-08
810.5	3.2537e-08
810.6	3.1562e-08
810.7	3.0615e-08
810.8	2.9924e-08
810.9	2.9496e-08
811	2.9059e-08
811.1	2.8607e-08
811.2	2.8148e-08
811.3	2.7671e-08
811.4	2.7181e-08
811.5	2.6678e-08
811.6	2.616e-08
811.7	2.5454e-08
811.8	2.5869e-08
811.9	2.7456e-08
812	2.8803e-08
812.1	2.994e-08
812.2	3.092e-08
812.3	3.1784e-08
812.4	3.2554e-08
812.5	3.3253e-08
812.6	3.3874e-08
812.7	3.4436e-08
812.8	3.4932e-08
812.9	3.5369e-08
813	3.5778e-08
813.1	3.6188e-08
813.2	3.6607e-08
813.3	3.7004e-08
813.4	3.7383e-08
813.5	3.7751e-08
813.6	3.8115e-08
813.7	3.8469e-08
813.8	3.8958e-08
813.9	3.9596e-08
814	4.0185e-08
814.1	4.0688e-08
814.2	4.1117e-08
814.3	4.1498e-08
814.4	4.1861e-08
814.5	4.2234e-08
814.6	4.263e-08
814.7	4.2998e-08
814.8	4.3545e-08
814.9	4.4265e-08
815	4.4886e-08
815.1	4.5404e-08
815.2	4.5877e-08
815.3	4.6361e-08
815.4	4.6859e-08
815.5	4.7351e-08
815.6	4.7794e-08
815.7	4.8139e-08
815.8	4.8513e-08
815.9	4.8974e-08
816	4.9423e-08
816.1	4.9862e-08
816.2	5.0313e-08
816.3	5.0765e-08
816.4	5.117e-08
816.5	5.1514e-08
816.6	5.1881e-08
816.7	5.232e-08
816.8	5.2377e-08
816.9	5.2105e-08
817	5.1916e-08
817.1	5.1732e-08
817.2	5.1611e-08
817.3	5.1598e-08
817.4	5.1611e-08
817.5	5.1596e-08
817.6	5.1569e-08
817.7	5.1596e-08
817.8	5.1624e-08
817.9	5.1625e-08
818	5.1633e-08
818.1	5.1616e-08
818.2	5.1607e-08
818.3	5.1596e-08
818.4	5.1588e-08
818.5	5.1615e-08
818.6	5.1687e-08
818.7	5.1791e-08
818.8	5.1884e-08
818.9	5.1962e-08
819	5.2046e-08
819.1	5.2131e-08
819.2	5.2197e-08
819.3	5.2266e-08
819.4	5.2335e-08
819.5	5.2399e-08
819.6	5.2449e-08
819.7	5.2472e-08
819.8	5.2527e-08
819.9	5.2612e-08
820	5.2709e-08
820.1	5.2808e-08
820.2	5.2906e-08
820.3	5.3013e-08
820.4	5.3113e-08
820.5	5.3203e-08
820.6	5.3302e-08
820.7	5.3424e-08
820.8	5.3583e-08
820.9	5.3751e-08
821	5.3898e-08
821.1	5.4045e-08
821.2	5.4174e-08
821.3	5.4284e-08
821.4	5.4397e-08
821.5	5.4507e-08
821.6	5.4608e-08
821.7	5.4679e-08
821.8	5.5015e-08
821.9	5.5618e-08
822	5.6182e-08
822.1	5.6717e-08
822.2	5.722e-08
822.3	5.7688e-08
822.4	5.8128e-08
822.5	5.8512e-08
822.6	5.8846e-08
822.7	5.9118e-08
822.8	5.9484e-08
822.9	5.997e-08
823	6.0429e-08
823.1	6.0889e-08
823.2	6.1348e-08
823.3	6.1797e-08
823.4	6.2216e-08
823.5	6.2574e-08
823.6	6.2878e-08
823.7	6.323e-08
823.8	6.3194e-08
823.9	6.2743e-08
824	6.2386e-08
824.1	6.2092e-08
824.2	6.1833e-08
824.3	6.1617e-08
824.4	6.1456e-08
824.5	6.1352e-08
824.6	6.1253e-08
824.7	6.1151e-08
824.8	6.0912e-08
824.9	6.0606e-08
825	6.0343e-08
825.1	6.0067e-08
825.2	5.9855e-08
825.3	5.9663e-08
825.4	5.9487e-08
825.5	5.9373e-08
825.6	5.9274e-08
825.7	5.9194e-08
825.8	5.8762e-08
825.9	5.8003e-08
826	5.7356e-08
826.1	5.6777e-08
826.2	5.6198e-08
826.3	5.5649e-08
826.4	5.5172e-08
826.5	5.4787e-08
826.6	5.4463e-08
826.7	5.4262e-08
826.8	5.3336e-08
826.9	5.1618e-08
827	5.0023e-08
827.1	4.8563e-08
827.2	4.7228e-08
827.3	4.6021e-08
827.4	4.4937e-08
827.5	4.3965e-08
827.6	4.3086e-08
827.7	4.2196e-08
827.8	4.191e-08
827.9	4.227e-08
828	4.2565e-08
828.1	4.2781e-08
828.2	4.2921e-08
828.3	4.2986e-08
828.4	4.2996e-08
828.5	4.2971e-08
828.6	4.2912e-08
828.7	4.2715e-08
828.8	4.3037e-08
828.9	4.3927e-08
829	4.4687e-08
829.1	4.5333e-08
829.2	4.5894e-08
829.3	4.6368e-08
829.4	4.6774e-08
829.5	4.7121e-08
829.6	4.7412e-08
829.7	4.7669e-08
829.8	4.7832e-08
829.9	4.7928e-08
830	4.8023e-08
830.1	4.8118e-08
830.2	4.8213e-08
830.3	4.8297e-08
830.4	4.8361e-08
830.5	4.8413e-08
830.6	4.8448e-08
830.7	4.8567e-08
830.8	4.8061e-08
830.9	4.6858e-08
831	4.5736e-08
831.1	4.4717e-08
831.2	4.3788e-08
831.3	4.2969e-08
831.4	4.2259e-08
831.5	4.1632e-08
831.6	4.1077e-08
831.7	4.0633e-08
831.8	3.9769e-08
831.9	3.8431e-08
832	3.7178e-08
832.1	3.606e-08
832.2	3.5079e-08
832.3	3.421e-08
832.4	3.3395e-08
832.5	3.2605e-08
832.6	3.1846e-08
832.7	3.0978e-08
832.8	3.1041e-08
832.9	3.2075e-08
833	3.2915e-08
833.1	3.3538e-08
833.2	3.408e-08
833.3	3.4563e-08
833.4	3.4925e-08
833.5	3.5254e-08
833.6	3.5546e-08
833.7	3.5699e-08
833.8	3.6037e-08
833.9	3.66e-08
834	3.7074e-08
834.1	3.7442e-08
834.2	3.7756e-08
834.3	3.8101e-08
834.4	3.8444e-08
834.5	3.8741e-08
834.6	3.8976e-08
834.7	3.9165e-08
834.8	3.9218e-08
834.9	3.9141e-08
835	3.9112e-08
835.1	3.9145e-08
835.2	3.9195e-08
835.3	3.9255e-08
835.4	3.9307e-08
835.5	3.9345e-08
835.6	3.9356e-08
835.7	3.9493e-08
835.8	3.8763e-08
835.9	3.7119e-08
836	3.5652e-08
836.1	3.4355e-08
836.2	3.3186e-08
836.3	3.2126e-08
836.4	3.1182e-08
836.5	3.0327e-08
836.6	2.9551e-08
836.7	2.8841e-08
836.8	2.824e-08
836.9	2.7727e-08
837	2.7226e-08
837.1	2.6737e-08
837.2	2.6256e-08
837.3	2.5755e-08
837.4	2.5257e-08
837.5	2.477e-08
837.6	2.4256e-08
837.7	2.3566e-08
837.8	2.3742e-08
837.9	2.4847e-08
838	2.5751e-08
838.1	2.6472e-08
838.2	2.7053e-08
838.3	2.7538e-08
838.4	2.7935e-08
838.5	2.8268e-08
838.6	2.8564e-08
838.7	2.8844e-08
838.8	2.9126e-08
838.9	2.9419e-08
839	2.9722e-08
839.1	3.0029e-08
839.2	3.0315e-08
839.3	3.0579e-08
839.4	3.0833e-08
839.5	3.1026e-08
839.6	3.1182e-08
839.7	3.1397e-08
839.8	3.1475e-08
839.9	3.1399e-08
840	3.1382e-08
840.1	3.1408e-08
840.2	3.1431e-08
840.3	3.1406e-08
840.4	3.1388e-08
840.5	3.143e-08
840.6	3.1513e-08
840.7	3.1768e-08
840.8	3.1087e-08
840.9	2.9401e-08
841	2.7912e-08
841.1	2.6622e-08
841.2	2.5467e-08
841.3	2.4385e-08
841.4	2.335e-08
841.5	2.2424e-08
841.6	2.1596e-08
841.7	2.0685e-08
841.8	2.02e-08
841.9	2.0214e-08
842	2.0117e-08
842.1	1.9888e-08
842.2	1.9629e-08
842.3	1.9346e-08
842.4	1.8992e-08
842.5	1.8565e-08
842.6	1.8081e-08
842.7	1.747e-08
842.8	1.7612e-08
842.9	1.8516e-08
843	1.9215e-08
843.1	1.9747e-08
843.2	2.0151e-08
843.3	2.0428e-08
843.4	2.0627e-08
843.5	2.0816e-08
843.6	2.0995e-08
843.7	2.1174e-08
843.8	2.1304e-08
843.9	2.1381e-08
844	2.1472e-08
844.1	2.1567e-08
844.2	2.1668e-08
844.3	2.1761e-08
844.4	2.1851e-08
844.5	2.1951e-08
844.6	2.2046e-08
844.7	2.2143e-08
844.8	2.2128e-08
844.9	2.2e-08
845	2.1887e-08
845.1	2.1797e-08
845.2	2.1727e-08
845.3	2.1676e-08
845.4	2.1636e-08
845.5	2.1589e-08
845.6	2.1554e-08
845.7	2.169e-08
845.8	2.0805e-08
845.9	1.8833e-08
846	1.7067e-08
846.1	1.5467e-08
846.2	1.3948e-08
846.3	1.2464e-08
846.4	1.0988e-08
846.5	9.4916e-09
846.6	7.9253e-09
846.7	6.169e-09
846.8	4.6048e-09
846.9	3.2046e-09
847	1.4113e-09
847.1	-8.4421e-10
847.2	-3.6229e-09
847.3	-7.0568e-09
847.4	-1.1388e-08
847.5	-1.6873e-08
847.6	-2.3774e-08
847.7	-3.246e-08
847.8	-4.1902e-08
847.9	-5.1672e-08
848	-6.1697e-08
848.1	-7.0624e-08
848.2	-7.7605e-08
848.3	-8.2307e-08
848.4	-8.4956e-08
848.5	-8.5914e-08
848.6	-8.5536e-08
848.7	-8.4206e-08
848.8	-8.2225e-08
848.9	-7.9683e-08
849	-7.651e-08
849.1	-7.2869e-08
849.2	-6.8898e-08
849.3	-6.4681e-08
849.4	-6.0295e-08
849.5	-5.5776e-08
849.6	-5.1205e-08
849.7	-4.6543e-08
849.8	-4.1892e-08
849.9	-3.7286e-08
850	-3.2777e-08
850.1	-2.8345e-08
850.2	-2.4098e-08
850.3	-2.0007e-08
850.4	-1.6068e-08
850.5	-1.232e-08
850.6	-8.8655e-09
850.7	-5.7882e-09
850.8	-3.5461e-09
850.9	-2.0318e-09
851	-4.7475e-10
851.1	1.1366e-09
851.2	2.6683e-09
851.3	4.0545e-09
851.4	5.3244e-09
851.5	6.4642e-09
851.6	7.5466e-09
851.7	8.6537e-09
851.8	9.0206e-09
851.9	8.6396e-09
852	8.411e-09
852.1	8.3494e-09
852.2	8.3997e-09
852.3	8.5401e-09
852.4	8.733e-09
852.5	8.9653e-09
852.6	9.2201e-09
852.7	9.3101e-09
852.8	1.0565e-08
852.9	1.3007e-08
853	1.5162e-08
853.1	1.7052e-08
853.2	1.8713e-08
853.3	2.0175e-08
853.4	2.1461e-08
853.5	2.2591e-08
853.6	2.3596e-08
853.7	2.446e-08
853.8	2.5485e-08
853.9	2.6689e-08
854	2.7768e-08
854.1	2.8723e-08
854.2	2.9549e-08
854.3	3.0278e-08
854.4	3.0941e-08
854.5	3.1547e-08
854.6	3.2104e-08
854.7	3.2598e-08
854.8	3.3074e-08
854.9	3.3541e-08
855	3.396e-08
855.1	3.4355e-08
855.2	3.4743e-08
855.3	3.5132e-08
855.4	3.5519e-08
855.5	3.5882e-08
855.6	3.6227e-08
855.7	3.6554e-08
855.8	3.6944e-08
855.9	3.7397e-08
856	3.779e-08
856.1	3.814e-08
856.2	3.8431e-08
856.3	3.8683e-08
856.4	3.894e-08
856.5	3.9224e-08
856.6	3.9528e-08
856.7	3.9777e-08
856.8	4.0277e-08
856.9	4.0987e-08
857	4.158e-08
857.1	4.2141e-08
857.2	4.2704e-08
857.3	4.3241e-08
857.4	4.3734e-08
857.5	4.4184e-08
857.6	4.4595e-08
857.7	4.4997e-08
857.8	4.5288e-08
857.9	4.5462e-08
858	4.5621e-08
858.1	4.5727e-08
858.2	4.5861e-08
858.3	4.6069e-08
858.4	4.6242e-08
858.5	4.6398e-08
858.6	4.6591e-08
858.7	4.6775e-08
858.8	4.6687e-08
858.9	4.6388e-08
859	4.6153e-08
859.1	4.5924e-08
859.2	4.5708e-08
859.3	4.555e-08
859.4	4.5469e-08
859.5	4.5434e-08
859.6	4.539e-08
859.7	4.5354e-08
859.8	4.5214e-08
859.9	4.4967e-08
860	4.4768e-08
860.1	4.4644e-08
860.2	4.4574e-08
860.3	4.4529e-08
860.4	4.4492e-08
860.5	4.445e-08
860.6	4.4418e-08
860.7	4.4366e-08
860.8	4.4318e-08
860.9	4.4281e-08
861	4.4241e-08
861.1	4.4201e-08
861.2	4.4153e-08
861.3	4.411e-08
861.4	4.4072e-08
861.5	4.404e-08
861.6	4.4019e-08
861.7	4.4112e-08
861.8	4.3539e-08
861.9	4.2251e-08
862	4.1101e-08
862.1	4.0099e-08
862.2	3.9215e-08
862.3	3.843e-08
862.4	3.7728e-08
862.5	3.7086e-08
862.6	3.6489e-08
862.7	3.6051e-08
862.8	3.4985e-08
862.9	3.3216e-08
863	3.1596e-08
863.1	3.0127e-08
863.2	2.8789e-08
863.3	2.7564e-08
863.4	2.6431e-08
863.5	2.5371e-08
863.6	2.4386e-08
863.7	2.3277e-08
863.8	2.3401e-08
863.9	2.4829e-08
864	2.6052e-08
864.1	2.708e-08
864.2	2.7944e-08
864.3	2.8655e-08
864.4	2.9209e-08
864.5	2.9633e-08
864.6	2.9994e-08
864.7	3.0298e-08
864.8	3.0789e-08
864.9	3.1482e-08
865	3.2107e-08
865.1	3.2646e-08
865.2	3.3082e-08
865.3	3.3439e-08
865.4	3.3789e-08
865.5	3.4166e-08
865.6	3.4546e-08
865.7	3.4889e-08
865.8	3.5226e-08
865.9	3.556e-08
866	3.5871e-08
866.1	3.6197e-08
866.2	3.6533e-08
866.3	3.6845e-08
866.4	3.7102e-08
866.5	3.7331e-08
866.6	3.7583e-08
866.7	3.7783e-08
866.8	3.8016e-08
866.9	3.8371e-08
867	3.8691e-08
867.1	3.8925e-08
867.2	3.9179e-08
867.3	3.9467e-08
867.4	3.9703e-08
867.5	3.9879e-08
867.6	4.0075e-08
867.7	4.0284e-08
867.8	4.0751e-08
867.9	4.147e-08
868	4.211e-08
868.1	4.2657e-08
868.2	4.3144e-08
868.3	4.3632e-08
868.4	4.4117e-08
868.5	4.4571e-08
868.6	4.4997e-08
868.7	4.5399e-08
868.8	4.5724e-08
868.9	4.5986e-08
869	4.6227e-08
869.1	4.6438e-08
869.2	4.6623e-08
869.3	4.6781e-08
869.4	4.693e-08
869.5	4.7105e-08
869.6	4.7298e-08
869.7	4.7543e-08
869.8	4.7526e-08
869.9	4.7217e-08
870	4.6962e-08
870.1	4.6751e-08
870.2	4.6592e-08
870.3	4.6492e-08
870.4	4.6432e-08
870.5	4.638e-08
870.6	4.6335e-08
870.7	4.6326e-08
870.8	4.621e-08
870.9	4.5971e-08
871	4.5772e-08
871.1	4.5625e-08
871.2	4.5499e-08
871.3	4.5369e-08
871.4	4.5247e-08
871.5	4.5136e-08
871.6	4.5035e-08
871.7	4.4948e-08
871.8	4.4871e-08
871.9	4.4787e-08
872	4.4685e-08
872.1	4.459e-08
872.2	4.4522e-08
872.3	4.4487e-08
872.4	4.4468e-08
872.5	4.4471e-08
872.6	4.4499e-08
872.7	4.4652e-08
872.8	4.398e-08
872.9	4.2446e-08
873	4.1029e-08
873.1	3.9717e-08
873.2	3.8561e-08
873.3	3.7543e-08
873.4	3.6652e-08
873.5	3.5893e-08
873.6	3.5198e-08
873.7	3.4578e-08
873.8	3.3573e-08
873.9	3.2176e-08
874	3.0919e-08
874.1	2.9812e-08
874.2	2.8804e-08
874.3	2.7876e-08
874.4	2.7017e-08
874.5	2.6178e-08
874.6	2.5328e-08
874.7	2.4299e-08
874.8	2.4455e-08
874.9	2.5884e-08
875	2.7057e-08
875.1	2.8038e-08
875.2	2.8893e-08
875.3	2.9542e-08
875.4	3.0094e-08
875.5	3.0632e-08
875.6	3.108e-08
875.7	3.1398e-08
875.8	3.1776e-08
875.9	3.228e-08
876	3.2766e-08
876.1	3.3185e-08
876.2	3.3532e-08
876.3	3.3832e-08
876.4	3.4101e-08
876.5	3.4383e-08
876.6	3.4675e-08
876.7	3.4939e-08
876.8	3.5224e-08
876.9	3.5541e-08
877	3.5824e-08
877.1	3.6064e-08
877.2	3.6269e-08
877.3	3.6435e-08
877.4	3.6595e-08
877.5	3.6781e-08
877.6	3.6965e-08
877.7	3.7161e-08
877.8	3.738e-08
877.9	3.7601e-08
878	3.7817e-08
878.1	3.8021e-08
878.2	3.8227e-08
878.3	3.8423e-08
878.4	3.86e-08
878.5	3.8772e-08
878.6	3.8952e-08
878.7	3.9103e-08
878.8	3.9285e-08
878.9	3.9527e-08
879	3.9744e-08
879.1	3.9953e-08
879.2	4.0168e-08
879.3	4.0368e-08
879.4	4.0552e-08
879.5	4.0726e-08
879.6	4.089e-08
879.7	4.1019e-08
879.8	4.1356e-08
879.9	4.1912e-08
880	4.2427e-08
880.1	4.2873e-08
880.2	4.3267e-08
880.3	4.3633e-08
880.4	4.3943e-08
880.5	4.4196e-08
880.6	4.4426e-08
880.7	4.4612e-08
880.8	4.4996e-08
880.9	4.56e-08
881	4.6183e-08
881.1	4.6748e-08
881.2	4.7281e-08
881.3	4.777e-08
881.4	4.822e-08
881.5	4.8585e-08
881.6	4.8877e-08
881.7	4.9235e-08
881.8	4.9243e-08
881.9	4.8882e-08
882	4.8603e-08
882.1	4.8365e-08
882.2	4.8123e-08
882.3	4.7875e-08
882.4	4.7689e-08
882.5	4.7584e-08
882.6	4.7526e-08
882.7	4.7488e-08
882.8	4.7264e-08
882.9	4.6869e-08
883	4.656e-08
883.1	4.6337e-08
883.2	4.6107e-08
883.3	4.5902e-08
883.4	4.576e-08
883.5	4.5608e-08
883.6	4.547e-08
883.7	4.5431e-08
883.8	4.5121e-08
883.9	4.4487e-08
884	4.3954e-08
884.1	4.3541e-08
884.2	4.316e-08
884.3	4.2763e-08
884.4	4.2379e-08
884.5	4.2043e-08
884.6	4.177e-08
884.7	4.1679e-08
884.8	4.0862e-08
884.9	3.924e-08
885	3.7755e-08
885.1	3.6416e-08
885.2	3.5185e-08
885.3	3.4052e-08
885.4	3.3031e-08
885.5	3.2104e-08
885.6	3.1268e-08
885.7	3.0464e-08
885.8	3.0112e-08
885.9	3.0212e-08
886	3.0263e-08
886.1	3.026e-08
886.2	3.021e-08
886.3	3.0106e-08
886.4	2.9957e-08
886.5	2.9787e-08
886.6	2.9587e-08
886.7	2.9257e-08
886.8	2.9505e-08
886.9	3.0378e-08
887	3.111e-08
887.1	3.1727e-08
887.2	3.2256e-08
887.3	3.2704e-08
887.4	3.3089e-08
887.5	3.3423e-08
887.6	3.3707e-08
887.7	3.3946e-08
887.8	3.4141e-08
887.9	3.4298e-08
888	3.4441e-08
888.1	3.4577e-08
888.2	3.4712e-08
888.3	3.4843e-08
888.4	3.4983e-08
888.5	3.5127e-08
888.6	3.5264e-08
888.7	3.5477e-08
888.8	3.5166e-08
888.9	3.4295e-08
889	3.3505e-08
889.1	3.2776e-08
889.2	3.2096e-08
889.3	3.1477e-08
889.4	3.0932e-08
889.5	3.0443e-08
889.6	3.0027e-08
889.7	2.9755e-08
889.8	2.9001e-08
889.9	2.7727e-08
890	2.6532e-08
890.1	2.5398e-08
890.2	2.4351e-08
890.3	2.3412e-08
890.4	2.2572e-08
890.5	2.1798e-08
890.6	2.1035e-08
890.7	2.0108e-08
890.8	1.9952e-08
890.9	2.0642e-08
891	2.1175e-08
891.1	2.1574e-08
891.2	2.1875e-08
891.3	2.2126e-08
891.4	2.2323e-08
891.5	2.2422e-08
891.6	2.2445e-08
891.7	2.2438e-08
891.8	2.2672e-08
891.9	2.3106e-08
892	2.3499e-08
892.1	2.3866e-08
892.2	2.4146e-08
892.3	2.4385e-08
892.4	2.4646e-08
892.5	2.4918e-08
892.6	2.5147e-08
892.7	2.5327e-08
892.8	2.5412e-08
892.9	2.5461e-08
893	2.5563e-08
893.1	2.5668e-08
893.2	2.5777e-08
893.3	2.5864e-08
893.4	2.5923e-08
893.5	2.5974e-08
893.6	2.604e-08
893.7	2.6245e-08
893.8	2.5726e-08
893.9	2.446e-08
894	2.3356e-08
894.1	2.2388e-08
894.2	2.1534e-08
894.3	2.0755e-08
894.4	2.0006e-08
894.5	1.9293e-08
894.6	1.8612e-08
894.7	1.7931e-08
894.8	1.7169e-08
894.9	1.6326e-08
895	1.5486e-08
895.1	1.462e-08
895.2	1.372e-08
895.3	1.2787e-08
895.4	1.1804e-08
895.5	1.0754e-08
895.6	9.6197e-09
895.7	8.2437e-09
895.8	7.6172e-09
895.9	7.7319e-09
896	7.4922e-09
896.1	6.9518e-09
896.2	6.1316e-09
896.3	5.059e-09
896.4	3.7113e-09
896.5	2.0397e-09
896.6	-8.2279e-12
896.7	-2.532e-09
896.8	-5.6228e-09
896.9	-9.4219e-09
897	-1.4196e-08
897.1	-2.0214e-08
897.2	-2.7676e-08
897.3	-3.6692e-08
897.4	-4.6823e-08
897.5	-5.7165e-08
897.6	-6.6429e-08
897.7	-7.3583e-08
897.8	-7.8621e-08
897.9	-8.1701e-08
898	-8.3049e-08
898.1	-8.3017e-08
898.2	-8.1906e-08
898.3	-7.9986e-08
898.4	-7.7468e-08
898.5	-7.4581e-08
898.6	-7.141e-08
898.7	-6.7959e-08
898.8	-6.514e-08
898.9	-6.2921e-08
899	-6.0345e-08
899.1	-5.7488e-08
899.2	-5.4426e-08
899.3	-5.1221e-08
899.4	-4.7954e-08
899.5	-4.4647e-08
899.6	-4.1372e-08
899.7	-3.8161e-08
899.8	-3.4712e-08
899.9	-3.1074e-08
900	-2.7671e-08
900.1	-2.45e-08
900.2	-2.1455e-08
900.3	-1.857e-08
900.4	-1.5854e-08
900.5	-1.3242e-08
900.6	-1.0663e-08
900.7	-8.1143e-09
900.8	-4.9931e-09
900.9	-1.4376e-09
901	1.7035e-09
901.1	4.4117e-09
901.2	6.846e-09
901.3	9.0576e-09
901.4	1.1056e-08
901.5	1.2894e-08
901.6	1.4556e-08
901.7	1.6044e-08
901.8	1.7352e-08
901.9	1.8499e-08
902	1.9573e-08
902.1	2.0591e-08
902.2	2.1526e-08
902.3	2.2392e-08
902.4	2.3177e-08
902.5	2.3872e-08
902.6	2.4485e-08
902.7	2.5057e-08
902.8	2.5488e-08
902.9	2.576e-08
903	2.5994e-08
903.1	2.6212e-08
903.2	2.6433e-08
903.3	2.6641e-08
903.4	2.6842e-08
903.5	2.7051e-08
903.6	2.727e-08
903.7	2.7637e-08
903.8	2.7052e-08
903.9	2.5472e-08
904	2.4095e-08
904.1	2.2897e-08
904.2	2.1861e-08
904.3	2.099e-08
904.4	2.0239e-08
904.5	1.9574e-08
904.6	1.8986e-08
904.7	1.8404e-08
904.8	1.8178e-08
904.9	1.832e-08
905	1.8418e-08
905.1	1.8505e-08
905.2	1.8562e-08
905.3	1.8576e-08
905.4	1.8586e-08
905.5	1.8594e-08
905.6	1.8602e-08
905.7	1.8502e-08
905.8	1.9229e-08
905.9	2.0806e-08
906	2.2187e-08
906.1	2.3344e-08
906.2	2.4303e-08
906.3	2.5119e-08
906.4	2.5848e-08
906.5	2.6519e-08
906.6	2.7142e-08
906.7	2.7734e-08
906.8	2.8163e-08
906.9	2.8395e-08
907	2.8569e-08
907.1	2.8728e-08
907.2	2.8908e-08
907.3	2.9106e-08
907.4	2.9297e-08
907.5	2.9481e-08
907.6	2.9634e-08
907.7	2.9754e-08
907.8	2.9943e-08
907.9	3.02e-08
908	3.0421e-08
908.1	3.0566e-08
908.2	3.071e-08
908.3	3.0876e-08
908.4	3.0979e-08
908.5	3.1086e-08
908.6	3.1233e-08
908.7	3.1429e-08
908.8	3.0846e-08
908.9	2.9526e-08
909	2.8349e-08
909.1	2.7264e-08
909.2	2.6296e-08
909.3	2.5487e-08
909.4	2.4801e-08
909.5	2.419e-08
909.6	2.3615e-08
909.7	2.3119e-08
909.8	2.2163e-08
909.9	2.0752e-08
910	1.9515e-08
910.1	1.8435e-08
910.2	1.7477e-08
910.3	1.6614e-08
910.4	1.5811e-08
910.5	1.5048e-08
910.6	1.4323e-08
910.7	1.3448e-08
910.8	1.3702e-08
910.9	1.5148e-08
911	1.6383e-08
911.1	1.7413e-08
911.2	1.8282e-08
911.3	1.9041e-08
911.4	1.9696e-08
911.5	2.0249e-08
911.6	2.0731e-08
911.7	2.1146e-08
911.8	2.1664e-08
911.9	2.2296e-08
912	2.2868e-08
912.1	2.3392e-08
912.2	2.3867e-08
912.3	2.4293e-08
912.4	2.4692e-08
912.5	2.5069e-08
912.6	2.5433e-08
912.7	2.5769e-08
912.8	2.6121e-08
912.9	2.6491e-08
913	2.6833e-08
913.1	2.7176e-08
913.2	2.7517e-08
913.3	2.7846e-08
913.4	2.8166e-08
913.5	2.8467e-08
913.6	2.8762e-08
913.7	2.9067e-08
913.8	2.9394e-08
913.9	2.9736e-08
914	3.0069e-08
914.1	3.038e-08
914.2	3.0649e-08
914.3	3.0875e-08
914.4	3.107e-08
914.5	3.1239e-08
914.6	3.1413e-08
914.7	3.1585e-08
914.8	3.202e-08
914.9	3.271e-08
915	3.3347e-08
915.1	3.392e-08
915.2	3.4398e-08
915.3	3.4805e-08
915.4	3.5207e-08
915.5	3.5632e-08
915.6	3.6035e-08
915.7	3.639e-08
915.8	3.6765e-08
915.9	3.717e-08
916	3.7553e-08
916.1	3.7934e-08
916.2	3.8317e-08
916.3	3.8681e-08
916.4	3.9005e-08
916.5	3.9271e-08
916.6	3.9555e-08
916.7	3.9889e-08
916.8	3.9876e-08
916.9	3.9578e-08
917	3.9349e-08
917.1	3.912e-08
917.2	3.8949e-08
917.3	3.8861e-08
917.4	3.8775e-08
917.5	3.8675e-08
917.6	3.8613e-08
917.7	3.8637e-08
917.8	3.8544e-08
917.9	3.8287e-08
918	3.804e-08
918.1	3.7799e-08
918.2	3.7579e-08
918.3	3.741e-08
918.4	3.7312e-08
918.5	3.726e-08
918.6	3.7231e-08
918.7	3.7218e-08
918.8	3.7157e-08
918.9	3.704e-08
919	3.6931e-08
919.1	3.6828e-08
919.2	3.6727e-08
919.3	3.6628e-08
919.4	3.6533e-08
919.5	3.6456e-08
919.6	3.6385e-08
919.7	3.646e-08
919.8	3.5756e-08
919.9	3.421e-08
920	3.2847e-08
920.1	3.1664e-08
920.2	3.0604e-08
920.3	2.9643e-08
920.4	2.8791e-08
920.5	2.8019e-08
920.6	2.7314e-08
920.7	2.6693e-08
920.8	2.5942e-08
920.9	2.5033e-08
921	2.4181e-08
921.1	2.3391e-08
921.2	2.2658e-08
921.3	2.1964e-08
921.4	2.1301e-08
921.5	2.0673e-08
921.6	2.0053e-08
921.7	1.9258e-08
921.8	1.944e-08
921.9	2.0655e-08
922	2.1651e-08
922.1	2.2475e-08
922.2	2.317e-08
922.3	2.3758e-08
922.4	2.4268e-08
922.5	2.472e-08
922.6	2.5141e-08
922.7	2.5524e-08
922.8	2.5915e-08
922.9	2.6317e-08
923	2.6636e-08
923.1	2.6883e-08
923.2	2.7112e-08
923.3	2.7346e-08
923.4	2.7595e-08
923.5	2.7864e-08
923.6	2.8129e-08
923.7	2.8341e-08
923.8	2.8511e-08
923.9	2.8673e-08
924	2.8853e-08
924.1	2.9068e-08
924.2	2.9289e-08
924.3	2.9503e-08
924.4	2.97e-08
924.5	2.9849e-08
924.6	2.9961e-08
924.7	3.0131e-08
924.8	3.0021e-08
924.9	2.9573e-08
925	2.9141e-08
925.1	2.8795e-08
925.2	2.8524e-08
925.3	2.8226e-08
925.4	2.7973e-08
925.5	2.7803e-08
925.6	2.7641e-08
925.7	2.7609e-08
925.8	2.6625e-08
925.9	2.4662e-08
926	2.2903e-08
926.1	2.1315e-08
926.2	1.9861e-08
926.3	1.8531e-08
926.4	1.7337e-08
926.5	1.6274e-08
926.6	1.5288e-08
926.7	1.4204e-08
926.8	1.3969e-08
926.9	1.4613e-08
927	1.509e-08
927.1	1.5399e-08
927.2	1.5573e-08
927.3	1.5636e-08
927.4	1.562e-08
927.5	1.555e-08
927.6	1.5423e-08
927.7	1.5171e-08
927.8	1.5438e-08
927.9	1.625e-08
928	1.6937e-08
928.1	1.752e-08
928.2	1.8019e-08
928.3	1.8471e-08
928.4	1.8879e-08
928.5	1.9255e-08
928.6	1.9605e-08
928.7	1.9938e-08
928.8	2.0233e-08
928.9	2.0488e-08
929	2.0749e-08
929.1	2.1016e-08
929.2	2.1275e-08
929.3	2.1533e-08
929.4	2.1801e-08
929.5	2.2055e-08
929.6	2.2287e-08
929.7	2.2521e-08
929.8	2.2852e-08
929.9	2.3267e-08
930	2.3661e-08
930.1	2.4033e-08
930.2	2.4396e-08
930.3	2.4757e-08
930.4	2.5115e-08
930.5	2.5489e-08
930.6	2.588e-08
930.7	2.6235e-08
930.8	2.6765e-08
930.9	2.7483e-08
931	2.8125e-08
931.1	2.8695e-08
931.2	2.9215e-08
931.3	2.9676e-08
931.4	3.012e-08
931.5	3.058e-08
931.6	3.1041e-08
931.7	3.1477e-08
931.8	3.2009e-08
931.9	3.2593e-08
932	3.3089e-08
932.1	3.3561e-08
932.2	3.4028e-08
932.3	3.4504e-08
932.4	3.4971e-08
932.5	3.5408e-08
932.6	3.5821e-08
932.7	3.6253e-08
932.8	3.6375e-08
932.9	3.616e-08
933	3.5952e-08
933.1	3.5768e-08
933.2	3.5658e-08
933.3	3.56e-08
933.4	3.5527e-08
933.5	3.5514e-08
933.6	3.5531e-08
933.7	3.553e-08
933.8	3.5434e-08
933.9	3.5246e-08
934	3.5079e-08
934.1	3.4901e-08
934.2	3.4764e-08
934.3	3.47e-08
934.4	3.4671e-08
934.5	3.462e-08
934.6	3.4553e-08
934.7	3.4476e-08
934.8	3.4395e-08
934.9	3.4356e-08
935	3.4351e-08
935.1	3.4368e-08
935.2	3.4391e-08
935.3	3.4396e-08
935.4	3.4395e-08
935.5	3.4398e-08
935.6	3.4385e-08
935.7	3.4404e-08
935.8	3.4011e-08
935.9	3.3177e-08
936	3.2421e-08
936.1	3.1765e-08
936.2	3.1205e-08
936.3	3.0728e-08
936.4	3.0312e-08
936.5	2.9956e-08
936.6	2.9634e-08
936.7	2.9459e-08
936.8	2.8454e-08
936.9	2.6573e-08
937	2.4884e-08
937.1	2.3363e-08
937.2	2.1992e-08
937.3	2.0754e-08
937.4	1.9607e-08
937.5	1.8541e-08
937.6	1.7544e-08
937.7	1.6452e-08
937.8	1.6314e-08
937.9	1.7174e-08
938	1.7853e-08
938.1	1.8354e-08
938.2	1.8718e-08
938.3	1.8965e-08
938.4	1.9107e-08
938.5	1.9167e-08
938.6	1.9182e-08
938.7	1.911e-08
938.8	1.9452e-08
938.9	2.0235e-08
939	2.0931e-08
939.1	2.1542e-08
939.2	2.2075e-08
939.3	2.2541e-08
939.4	2.2936e-08
939.5	2.3258e-08
939.6	2.3552e-08
939.7	2.3862e-08
939.8	2.4162e-08
939.9	2.4444e-08
940	2.472e-08
940.1	2.4987e-08
940.2	2.5215e-08
940.3	2.5385e-08
940.4	2.5564e-08
940.5	2.58e-08
940.6	2.6064e-08
940.7	2.631e-08
940.8	2.66e-08
940.9	2.6933e-08
941	2.7253e-08
941.1	2.7578e-08
941.2	2.7901e-08
941.3	2.8196e-08
941.4	2.8441e-08
941.5	2.8658e-08
941.6	2.8905e-08
941.7	2.913e-08
941.8	2.9385e-08
941.9	2.9752e-08
942	3.0107e-08
942.1	3.0396e-08
942.2	3.0695e-08
942.3	3.1018e-08
942.4	3.129e-08
942.5	3.1504e-08
942.6	3.1741e-08
942.7	3.1972e-08
942.8	3.2478e-08
942.9	3.3259e-08
943	3.3942e-08
943.1	3.4522e-08
943.2	3.5045e-08
943.3	3.5569e-08
943.4	3.608e-08
943.5	3.6571e-08
943.6	3.7039e-08
943.7	3.7484e-08
943.8	3.7785e-08
943.9	3.7939e-08
944	3.8088e-08
944.1	3.8228e-08
944.2	3.835e-08
944.3	3.8467e-08
944.4	3.8586e-08
944.5	3.8708e-08
944.6	3.8841e-08
944.7	3.9038e-08
944.8	3.8943e-08
944.9	3.8528e-08
945	3.8189e-08
945.1	3.7913e-08
945.2	3.7686e-08
945.3	3.7513e-08
945.4	3.7374e-08
945.5	3.7275e-08
945.6	3.72e-08
945.7	3.7142e-08
945.8	3.7064e-08
945.9	3.6951e-08
946	3.6842e-08
946.1	3.6756e-08
946.2	3.6693e-08
946.3	3.6629e-08
946.4	3.6571e-08
946.5	3.6503e-08
946.6	3.6421e-08
946.7	3.6406e-08
946.8	3.5979e-08
946.9	3.5106e-08
947	3.4322e-08
947.1	3.3641e-08
947.2	3.3041e-08
947.3	3.253e-08
947.4	3.2085e-08
947.5	3.169e-08
947.6	3.1353e-08
947.7	3.1154e-08
947.8	3.0291e-08
947.9	2.8697e-08
948	2.7229e-08
948.1	2.5888e-08
948.2	2.467e-08
948.3	2.3601e-08
948.4	2.2655e-08
948.5	2.18e-08
948.6	2.0998e-08
948.7	2.0077e-08
948.8	1.9886e-08
948.9	2.0509e-08
949	2.1042e-08
949.1	2.1474e-08
949.2	2.1814e-08
949.3	2.2074e-08
949.4	2.2268e-08
949.5	2.2394e-08
949.6	2.2441e-08
949.7	2.2343e-08
949.8	2.261e-08
949.9	2.3326e-08
950	2.3932e-08
950.1	2.4427e-08
950.2	2.4881e-08
950.3	2.5255e-08
950.4	2.5571e-08
950.5	2.5911e-08
950.6	2.6226e-08
950.7	2.6466e-08
950.8	2.6658e-08
950.9	2.6861e-08
951	2.7078e-08
951.1	2.7269e-08
951.2	2.7424e-08
951.3	2.7551e-08
951.4	2.7684e-08
951.5	2.7864e-08
951.6	2.8059e-08
951.7	2.8316e-08
951.8	2.8142e-08
951.9	2.7501e-08
952	2.6917e-08
952.1	2.6383e-08
952.2	2.5916e-08
952.3	2.5503e-08
952.4	2.5134e-08
952.5	2.483e-08
952.6	2.4585e-08
952.7	2.4486e-08
952.8	2.3691e-08
952.9	2.2161e-08
953	2.0779e-08
953.1	1.9519e-08
953.2	1.8372e-08
953.3	1.7325e-08
953.4	1.6343e-08
953.5	1.5405e-08
953.6	1.4498e-08
953.7	1.3475e-08
953.8	1.328e-08
953.9	1.3946e-08
954	1.4443e-08
954.1	1.4792e-08
954.2	1.5024e-08
954.3	1.5163e-08
954.4	1.523e-08
954.5	1.5236e-08
954.6	1.5178e-08
954.7	1.5019e-08
954.8	1.5228e-08
954.9	1.5822e-08
955	1.6312e-08
955.1	1.6721e-08
955.2	1.706e-08
955.3	1.7321e-08
955.4	1.7532e-08
955.5	1.7718e-08
955.6	1.7889e-08
955.7	1.8064e-08
955.8	1.8189e-08
955.9	1.8272e-08
956	1.8381e-08
956.1	1.8507e-08
956.2	1.8656e-08
956.3	1.882e-08
956.4	1.8962e-08
956.5	1.907e-08
956.6	1.9162e-08
956.7	1.9264e-08
956.8	1.9311e-08
956.9	1.933e-08
957	1.9388e-08
957.1	1.9448e-08
957.2	1.9492e-08
957.3	1.9507e-08
957.4	1.953e-08
957.5	1.9586e-08
957.6	1.9663e-08
957.7	1.9901e-08
957.8	1.9121e-08
957.9	1.7254e-08
958	1.5614e-08
958.1	1.4194e-08
958.2	1.2888e-08
958.3	1.1622e-08
958.4	1.0434e-08
958.5	9.3144e-09
958.6	8.1386e-09
958.7	6.8837e-09
958.8	6.0135e-09
958.9	5.4389e-09
959	4.6517e-09
959.1	3.7029e-09
959.2	2.5893e-09
959.3	1.2755e-09
959.4	-2.9171e-10
959.5	-2.1884e-09
959.6	-4.4593e-09
959.7	-7.2842e-09
959.8	-9.851e-09
959.9	-1.2247e-08
960	-1.5554e-08
960.1	-1.9857e-08
960.2	-2.5231e-08
960.3	-3.1728e-08
960.4	-3.9071e-08
960.5	-4.677e-08
960.6	-5.413e-08
960.7	-6.0386e-08
960.8	-6.522e-08
960.9	-6.8481e-08
961	-7.0311e-08
961.1	-7.0964e-08
961.2	-7.0666e-08
961.3	-6.9666e-08
961.4	-6.809e-08
961.5	-6.6126e-08
961.6	-6.3811e-08
961.7	-6.1269e-08
961.8	-5.8425e-08
961.9	-5.5317e-08
962	-5.2089e-08
962.1	-4.8765e-08
962.2	-4.5389e-08
962.3	-4.1928e-08
962.4	-3.8462e-08
962.5	-3.4969e-08
962.6	-3.1489e-08
962.7	-2.7985e-08
962.8	-2.4538e-08
962.9	-2.118e-08
963	-1.7931e-08
963.1	-1.4825e-08
963.2	-1.1824e-08
963.3	-8.9342e-09
963.4	-6.1099e-09
963.5	-3.3547e-09
963.6	-6.9143e-10
963.7	1.8741e-09
963.8	4.5615e-09
963.9	7.29e-09
964	9.7598e-09
964.1	1.1964e-08
964.2	1.3977e-08
964.3	1.5818e-08
964.4	1.7538e-08
964.5	1.9164e-08
964.6	2.0672e-08
964.7	2.2086e-08
964.8	2.3379e-08
964.9	2.4526e-08
965	2.5536e-08
965.1	2.645e-08
965.2	2.7295e-08
965.3	2.8093e-08
965.4	2.885e-08
965.5	2.9541e-08
965.6	3.0141e-08
965.7	3.0694e-08
965.8	3.0909e-08
965.9	3.0796e-08
966	3.0723e-08
966.1	3.0693e-08
966.2	3.0728e-08
966.3	3.0843e-08
966.4	3.0993e-08
966.5	3.1118e-08
966.6	3.1259e-08
966.7	3.1462e-08
966.8	3.1542e-08
966.9	3.1527e-08
967	3.1571e-08
967.1	3.1599e-08
967.2	3.1618e-08
967.3	3.17e-08
967.4	3.1806e-08
967.5	3.1875e-08
967.6	3.1924e-08
967.7	3.2041e-08
967.8	3.2e-08
967.9	3.1752e-08
968	3.1531e-08
968.1	3.1314e-08
968.2	3.1096e-08
968.3	3.0904e-08
968.4	3.0765e-08
968.5	3.0678e-08
968.6	3.0622e-08
968.7	3.0706e-08
968.8	2.9991e-08
968.9	2.8424e-08
969	2.7023e-08
969.1	2.5777e-08
969.2	2.4669e-08
969.3	2.3681e-08
969.4	2.2776e-08
969.5	2.1949e-08
969.6	2.1188e-08
969.7	2.0438e-08
969.8	2.0135e-08
969.9	2.0276e-08
970	2.0375e-08
970.1	2.0438e-08
970.2	2.0467e-08
970.3	2.0475e-08
970.4	2.0467e-08
970.5	2.044e-08
970.6	2.0393e-08
970.7	2.0207e-08
970.8	2.0673e-08
970.9	2.1836e-08
971	2.2835e-08
971.1	2.3688e-08
971.2	2.444e-08
971.3	2.509e-08
971.4	2.5648e-08
971.5	2.6137e-08
971.6	2.6549e-08
971.7	2.6891e-08
971.8	2.7131e-08
971.9	2.7272e-08
972	2.7394e-08
972.1	2.7511e-08
972.2	2.7623e-08
972.3	2.7747e-08
972.4	2.7874e-08
972.5	2.7995e-08
972.6	2.8128e-08
972.7	2.8277e-08
972.8	2.8309e-08
972.9	2.8218e-08
973	2.8104e-08
973.1	2.7981e-08
973.2	2.7873e-08
973.3	2.7797e-08
973.4	2.776e-08
973.5	2.7742e-08
973.6	2.7736e-08
973.7	2.7847e-08
973.8	2.7e-08
973.9	2.5156e-08
974	2.3531e-08
974.1	2.2137e-08
974.2	2.0907e-08
974.3	1.9795e-08
974.4	1.8788e-08
974.5	1.7865e-08
974.6	1.6991e-08
974.7	1.6097e-08
974.8	1.5627e-08
974.9	1.5623e-08
975	1.5564e-08
975.1	1.5423e-08
975.2	1.5278e-08
975.3	1.5111e-08
975.4	1.4877e-08
975.5	1.465e-08
975.6	1.4435e-08
975.7	1.4061e-08
975.8	1.4379e-08
975.9	1.5463e-08
976	1.6427e-08
976.1	1.7279e-08
976.2	1.8007e-08
976.3	1.8636e-08
976.4	1.9187e-08
976.5	1.9657e-08
976.6	2.0069e-08
976.7	2.0453e-08
976.8	2.0755e-08
976.9	2.0983e-08
977	2.1222e-08
977.1	2.1477e-08
977.2	2.1729e-08
977.3	2.1969e-08
977.4	2.2198e-08
977.5	2.2401e-08
977.6	2.2578e-08
977.7	2.2731e-08
977.8	2.2938e-08
977.9	2.32e-08
978	2.3447e-08
978.1	2.3691e-08
978.2	2.3924e-08
978.3	2.4136e-08
978.4	2.4337e-08
978.5	2.4548e-08
978.6	2.4763e-08
978.7	2.5065e-08
978.8	2.4825e-08
978.9	2.4006e-08
979	2.3285e-08
979.1	2.2652e-08
979.2	2.2104e-08
979.3	2.1629e-08
979.4	2.1208e-08
979.5	2.0834e-08
979.6	2.0489e-08
979.7	2.0275e-08
979.8	1.9345e-08
979.9	1.7655e-08
980	1.6118e-08
980.1	1.4727e-08
980.2	1.3482e-08
980.3	1.235e-08
980.4	1.1295e-08
980.5	1.0315e-08
980.6	9.3928e-09
980.7	8.3589e-09
980.8	8.3508e-09
980.9	9.3998e-09
981	1.021e-08
981.1	1.0796e-08
981.2	1.1237e-08
981.3	1.1594e-08
981.4	1.1897e-08
981.5	1.2158e-08
981.6	1.2355e-08
981.7	1.2426e-08
981.8	1.2722e-08
981.9	1.3289e-08
982	1.3834e-08
982.1	1.4373e-08
982.2	1.4847e-08
982.3	1.5234e-08
982.4	1.557e-08
982.5	1.5882e-08
982.6	1.62e-08
982.7	1.6518e-08
982.8	1.6834e-08
982.9	1.7146e-08
983	1.7478e-08
983.1	1.7856e-08
983.2	1.8212e-08
983.3	1.8507e-08
983.4	1.8819e-08
983.5	1.9145e-08
983.6	1.9429e-08
983.7	1.9737e-08
983.8	2.0159e-08
983.9	2.0616e-08
984	2.1044e-08
984.1	2.1514e-08
984.2	2.1975e-08
984.3	2.2366e-08
984.4	2.2711e-08
984.5	2.3071e-08
984.6	2.3457e-08
984.7	2.3809e-08
984.8	2.4365e-08
984.9	2.5126e-08
985	2.5804e-08
985.1	2.6405e-08
985.2	2.6953e-08
985.3	2.7475e-08
985.4	2.7981e-08
985.5	2.8482e-08
985.6	2.8972e-08
985.7	2.9458e-08
985.8	2.9838e-08
985.9	3.0098e-08
986	3.0345e-08
986.1	3.0571e-08
986.2	3.0789e-08
986.3	3.101e-08
986.4	3.122e-08
986.5	3.1412e-08
986.6	3.1593e-08
986.7	3.1809e-08
986.8	3.1786e-08
986.9	3.15e-08
987	3.1252e-08
987.1	3.1044e-08
987.2	3.0879e-08
987.3	3.075e-08
987.4	3.065e-08
987.5	3.0551e-08
987.6	3.0475e-08
987.7	3.0433e-08
987.8	3.0377e-08
987.9	3.0306e-08
988	3.0255e-08
988.1	3.0213e-08
988.2	3.0186e-08
988.3	3.0183e-08
988.4	3.0197e-08
988.5	3.0231e-08
988.6	3.028e-08
988.7	3.0352e-08
988.8	3.0392e-08
988.9	3.0386e-08
989	3.0376e-08
989.1	3.0355e-08
989.2	3.0321e-08
989.3	3.0281e-08
989.4	3.0231e-08
989.5	3.0194e-08
989.6	3.0198e-08
989.7	3.0269e-08
989.8	3.0094e-08
989.9	2.9663e-08
990	2.9266e-08
990.1	2.8877e-08
990.2	2.8513e-08
990.3	2.8194e-08
990.4	2.794e-08
990.5	2.775e-08
990.6	2.7584e-08
990.7	2.7567e-08
990.8	2.6505e-08
990.9	2.4359e-08
991	2.2429e-08
991.1	2.0714e-08
991.2	1.9181e-08
991.3	1.7816e-08
991.4	1.6598e-08
991.5	1.5461e-08
991.6	1.4382e-08
991.7	1.3269e-08
991.8	1.3017e-08
991.9	1.3593e-08
992	1.406e-08
992.1	1.4448e-08
992.2	1.4685e-08
992.3	1.4795e-08
992.4	1.4857e-08
992.5	1.4884e-08
992.6	1.4854e-08
992.7	1.4679e-08
992.8	1.4991e-08
992.9	1.5849e-08
993	1.6617e-08
993.1	1.73e-08
993.2	1.7895e-08
993.3	1.843e-08
993.4	1.892e-08
993.5	1.9354e-08
993.6	1.975e-08
993.7	2.0121e-08
993.8	2.0429e-08
993.9	2.0676e-08
994	2.0915e-08
994.1	2.116e-08
994.2	2.1415e-08
994.3	2.1674e-08
994.4	2.1951e-08
994.5	2.224e-08
994.6	2.253e-08
994.7	2.281e-08
994.8	2.3245e-08
994.9	2.3833e-08
995	2.4378e-08
995.1	2.4879e-08
995.2	2.5348e-08
995.3	2.5793e-08
995.4	2.6214e-08
995.5	2.6617e-08
995.6	2.7003e-08
995.7	2.7341e-08
995.8	2.7827e-08
995.9	2.8479e-08
996	2.9083e-08
996.1	2.9648e-08
996.2	3.0179e-08
996.3	3.0684e-08
996.4	3.1159e-08
996.5	3.1596e-08
996.6	3.2011e-08
996.7	3.2431e-08
996.8	3.2708e-08
996.9	3.2846e-08
997	3.2991e-08
997.1	3.3104e-08
997.2	3.3193e-08
997.3	3.3276e-08
997.4	3.3366e-08
997.5	3.3471e-08
997.6	3.3605e-08
997.7	3.3807e-08
997.8	3.3829e-08
997.9	3.3635e-08
998	3.3468e-08
998.1	3.3329e-08
998.2	3.3198e-08
998.3	3.3049e-08
998.4	3.2942e-08
998.5	3.2895e-08
998.6	3.2881e-08
998.7	3.2896e-08
998.8	3.2912e-08
998.9	3.2888e-08
999	3.2843e-08
999.1	3.2845e-08
999.2	3.289e-08
999.3	3.2934e-08
999.4	3.2952e-08
999.5	3.2957e-08
999.6	3.2965e-08
999.7	3.2992e-08
999.8	3.3077e-08
999.9	3.3146e-08
1000	3.3181e-08


==> SashaEpoch1down/LeakCurrentpath10.txt <==
0	-9.424e-07
0.1	-9.4281e-07
0.2	-9.4004e-07
0.3	-9.4171e-07
0.4	-9.4608e-07
0.5	-9.4514e-07
0.6	-9.4197e-07
0.7	-9.4038e-07
0.8	-9.4325e-07
0.9	-9.5222e-07
1	-9.6019e-07
1.1	-9.6357e-07
1.2	-9.6363e-07
1.3	-9.6329e-07
1.4	-9.6299e-07
1.5	-9.6424e-07
1.6	-9.6784e-07
1.7	-9.7221e-07
1.8	-9.7441e-07
1.9	-9.7591e-07
2	-9.7839e-07
2.1	-9.7829e-07
2.2	-9.7859e-07
2.3	-9.7971e-07
2.4	-9.7781e-07
2.5	-9.7459e-07
2.6	-9.7178e-07
2.7	-9.6975e-07
2.8	-9.7228e-07
2.9	-9.7923e-07
3	-9.8575e-07
3.1	-9.9141e-07
3.2	-9.9676e-07
3.3	-1.0019e-06
3.4	-1.0067e-06
3.5	-1.0112e-06
3.6	-1.0159e-06
3.7	-1.0219e-06
3.8	-1.019e-06
3.9	-1.0079e-06
4	-9.9846e-07
4.1	-9.8941e-07
4.2	-9.8177e-07
4.3	-9.7504e-07
4.4	-9.694e-07
4.5	-9.6568e-07
4.6	-9.6311e-07
4.7	-9.5189e-07
4.8	-1.0075e-06
4.9	-1.1303e-06
5	-1.2387e-06
5.1	-1.3354e-06
5.2	-1.4209e-06
5.3	-1.4965e-06
5.4	-1.5639e-06
5.5	-1.6231e-06
5.6	-1.6743e-06
5.7	-1.7149e-06
5.8	-1.7733e-06
5.9	-1.8525e-06
6	-1.9261e-06
6.1	-1.9962e-06
6.2	-2.0636e-06
6.3	-2.1269e-06
6.4	-2.1847e-06
6.5	-2.2352e-06
6.6	-2.2818e-06
6.7	-2.3412e-06
6.8	-2.3265e-06
6.9	-2.236e-06
7	-2.1644e-06
7.1	-2.1067e-06
7.2	-2.0585e-06
7.3	-2.0187e-06
7.4	-1.988e-06
7.5	-1.9629e-06
7.6	-1.9432e-06
7.7	-1.9327e-06
7.8	-1.9173e-06
7.9	-1.8908e-06
8	-1.8657e-06
8.1	-1.8487e-06
8.2	-1.8322e-06
8.3	-1.8144e-06
8.4	-1.8023e-06
8.5	-1.7895e-06
8.6	-1.7753e-06
8.7	-1.7608e-06
8.8	-1.7759e-06
8.9	-1.8161e-06
9	-1.8451e-06
9.1	-1.8685e-06
9.2	-1.8896e-06
9.3	-1.9106e-06
9.4	-1.931e-06
9.5	-1.9476e-06
9.6	-1.9593e-06
9.7	-1.9558e-06
9.8	-2.0234e-06
9.9	-2.164e-06
10	-2.2855e-06
10.1	-2.3923e-06
10.2	-2.4885e-06
10.3	-2.576e-06
10.4	-2.656e-06
10.5	-2.7302e-06
10.6	-2.7994e-06
10.7	-2.871e-06
10.8	-2.8935e-06
10.9	-2.8691e-06
11	-2.8561e-06
11.1	-2.8519e-06
11.2	-2.8562e-06
11.3	-2.8672e-06
11.4	-2.8826e-06
11.5	-2.9028e-06
11.6	-2.9268e-06
11.7	-2.9619e-06
11.8	-2.9447e-06
11.9	-2.8752e-06
12	-2.823e-06
12.1	-2.7848e-06
12.2	-2.755e-06
12.3	-2.732e-06
12.4	-2.7157e-06
12.5	-2.7022e-06
12.6	-2.6914e-06
12.7	-2.6828e-06
12.8	-2.6786e-06
12.9	-2.6792e-06
13	-2.6818e-06
13.1	-2.6861e-06
13.2	-2.6906e-06
13.3	-2.6949e-06
13.4	-2.6999e-06
13.5	-2.7052e-06
13.6	-2.708e-06
13.7	-2.701e-06
13.8	-2.7443e-06
13.9	-2.8372e-06
14	-2.9166e-06
14.1	-2.987e-06
14.2	-3.0515e-06
14.3	-3.1139e-06
14.4	-3.1778e-06
14.5	-3.2423e-06
14.6	-3.3056e-06
14.7	-3.3583e-06
14.8	-3.4612e-06
14.9	-3.6192e-06
15	-3.7712e-06
15.1	-3.9238e-06
15.2	-4.0831e-06
15.3	-4.2492e-06
15.4	-4.4252e-06
15.5	-4.6206e-06
15.6	-4.8462e-06
15.7	-5.1231e-06
15.8	-5.3736e-06
15.9	-5.6139e-06
16	-5.961e-06
16.1	-6.4309e-06
16.2	-7.0438e-06
16.3	-7.8174e-06
16.4	-8.7177e-06
16.5	-9.6621e-06
16.6	-1.0507e-05
16.7	-1.1143e-05
16.8	-1.1545e-05
16.9	-1.1743e-05
17	-1.18e-05
17.1	-1.174e-05
17.2	-1.1585e-05
17.3	-1.1355e-05
17.4	-1.1061e-05
17.5	-1.0714e-05
17.6	-1.0322e-05
17.7	-9.8974e-06
17.8	-9.4586e-06
17.9	-9.0211e-06
18	-8.5882e-06
18.1	-8.1725e-06
18.2	-7.777e-06
18.3	-7.4012e-06
18.4	-7.0449e-06
18.5	-6.7045e-06
18.6	-6.3831e-06
18.7	-6.0704e-06
18.8	-5.844e-06
18.9	-5.6981e-06
19	-5.5431e-06
19.1	-5.3836e-06
19.2	-5.2253e-06
19.3	-5.0734e-06
19.4	-4.9288e-06
19.5	-4.7938e-06
19.6	-4.6663e-06
19.7	-4.5435e-06
19.8	-4.4439e-06
19.9	-4.3663e-06
20	-4.2895e-06
20.1	-4.2151e-06
20.2	-4.1432e-06
20.3	-4.0737e-06
20.4	-4.0052e-06
20.5	-3.9387e-06
20.6	-3.8753e-06
20.7	-3.828e-06
20.8	-3.6961e-06
20.9	-3.4793e-06
21	-3.2922e-06
21.1	-3.1337e-06
21.2	-2.9992e-06
21.3	-2.8861e-06
21.4	-2.7911e-06
21.5	-2.7109e-06
21.6	-2.6421e-06
21.7	-2.581e-06
21.8	-2.521e-06
21.9	-2.4623e-06
22	-2.4102e-06
22.1	-2.3635e-06
22.2	-2.3217e-06
22.3	-2.2855e-06
22.4	-2.2552e-06
22.5	-2.2303e-06
22.6	-2.21e-06
22.7	-2.1916e-06
22.8	-2.1779e-06
22.9	-2.1664e-06
23	-2.1527e-06
23.1	-2.1396e-06
23.2	-2.1277e-06
23.3	-2.121e-06
23.4	-2.1192e-06
23.5	-2.1149e-06
23.6	-2.106e-06
23.7	-2.0819e-06
23.8	-2.1464e-06
23.9	-2.3022e-06
24	-2.4378e-06
24.1	-2.5535e-06
24.2	-2.6514e-06
24.3	-2.7338e-06
24.4	-2.8042e-06
24.5	-2.869e-06
24.6	-2.929e-06
24.7	-2.9802e-06
24.8	-3.0216e-06
24.9	-3.0607e-06
25	-3.0952e-06
25.1	-3.1237e-06
25.2	-3.155e-06
25.3	-3.1851e-06
25.4	-3.2096e-06
25.5	-3.234e-06
25.6	-3.2608e-06
25.7	-3.3038e-06
25.8	-3.255e-06
25.9	-3.1071e-06
26	-2.9788e-06
26.1	-2.8719e-06
26.2	-2.7836e-06
26.3	-2.7108e-06
26.4	-2.6499e-06
26.5	-2.5992e-06
26.6	-2.5576e-06
26.7	-2.5216e-06
26.8	-2.4942e-06
26.9	-2.4739e-06
27	-2.4538e-06
27.1	-2.4334e-06
27.2	-2.4132e-06
27.3	-2.395e-06
27.4	-2.3785e-06
27.5	-2.3639e-06
27.6	-2.352e-06
27.7	-2.3424e-06
27.8	-2.3283e-06
27.9	-2.3102e-06
28	-2.2948e-06
28.1	-2.2813e-06
28.2	-2.2694e-06
28.3	-2.2601e-06
28.4	-2.253e-06
28.5	-2.2458e-06
28.6	-2.239e-06
28.7	-2.2205e-06
28.8	-2.2888e-06
28.9	-2.4445e-06
29	-2.5799e-06
29.1	-2.6968e-06
29.2	-2.7974e-06
29.3	-2.8851e-06
29.4	-2.9628e-06
29.5	-3.0316e-06
29.6	-3.0918e-06
29.7	-3.1417e-06
29.8	-3.2116e-06
29.9	-3.3027e-06
30	-3.3841e-06
30.1	-3.4576e-06
30.2	-3.5271e-06
30.3	-3.5943e-06
30.4	-3.6603e-06
30.5	-3.729e-06
30.6	-3.7967e-06
30.7	-3.8737e-06
30.8	-3.8461e-06
30.9	-3.7137e-06
31	-3.6046e-06
31.1	-3.518e-06
31.2	-3.4519e-06
31.3	-3.4027e-06
31.4	-3.3617e-06
31.5	-3.3226e-06
31.6	-3.2882e-06
31.7	-3.2595e-06
31.8	-3.2249e-06
31.9	-3.1867e-06
32	-3.1532e-06
32.1	-3.118e-06
32.2	-3.0832e-06
32.3	-3.0515e-06
32.4	-3.022e-06
32.5	-2.9946e-06
32.6	-2.97e-06
32.7	-2.9494e-06
32.8	-2.9361e-06
32.9	-2.9239e-06
33	-2.9072e-06
33.1	-2.8951e-06
33.2	-2.8847e-06
33.3	-2.8707e-06
33.4	-2.8589e-06
33.5	-2.8494e-06
33.6	-2.8367e-06
33.7	-2.8228e-06
33.8	-2.8095e-06
33.9	-2.7966e-06
34	-2.782e-06
34.1	-2.7655e-06
34.2	-2.7502e-06
34.3	-2.737e-06
34.4	-2.7267e-06
34.5	-2.7191e-06
34.6	-2.7125e-06
34.7	-2.6942e-06
34.8	-2.7463e-06
34.9	-2.8715e-06
35	-2.9796e-06
35.1	-3.0711e-06
35.2	-3.1518e-06
35.3	-3.2256e-06
35.4	-3.2926e-06
35.5	-3.3558e-06
35.6	-3.4167e-06
35.7	-3.4646e-06
35.8	-3.5793e-06
35.9	-3.7642e-06
36	-3.9332e-06
36.1	-4.0881e-06
36.2	-4.2345e-06
36.3	-4.3756e-06
36.4	-4.5142e-06
36.5	-4.6536e-06
36.6	-4.7978e-06
36.7	-4.9696e-06
36.8	-5.0236e-06
36.9	-4.9593e-06
37	-4.9385e-06
37.1	-4.955e-06
37.2	-5.0017e-06
37.3	-5.0744e-06
37.4	-5.1706e-06
37.5	-5.2887e-06
37.6	-5.4295e-06
37.7	-5.5981e-06
37.8	-5.7771e-06
37.9	-5.9688e-06
38	-6.2002e-06
38.1	-6.4752e-06
38.2	-6.7959e-06
38.3	-7.1653e-06
38.4	-7.5786e-06
38.5	-8.0233e-06
38.6	-8.4763e-06
38.7	-8.9076e-06
38.8	-9.2767e-06
38.9	-9.5582e-06
39	-9.7549e-06
39.1	-9.8644e-06
39.2	-9.8919e-06
39.3	-9.8442e-06
39.4	-9.7333e-06
39.5	-9.5744e-06
39.6	-9.3817e-06
39.7	-9.1766e-06
39.8	-8.9408e-06
39.9	-8.6778e-06
40	-8.4136e-06
40.1	-8.1586e-06
40.2	-7.9132e-06
40.3	-7.6705e-06
40.4	-7.4265e-06
40.5	-7.1777e-06
40.6	-6.9334e-06
40.7	-6.6933e-06
40.8	-6.4538e-06
40.9	-6.2132e-06
41	-5.9757e-06
41.1	-5.7409e-06
41.2	-5.5119e-06
41.3	-5.2928e-06
41.4	-5.0831e-06
41.5	-4.8766e-06
41.6	-4.6769e-06
41.7	-4.4891e-06
41.8	-4.3298e-06
41.9	-4.1951e-06
42	-4.0635e-06
42.1	-3.9383e-06
42.2	-3.8143e-06
42.3	-3.6899e-06
42.4	-3.5706e-06
42.5	-3.4591e-06
42.6	-3.3552e-06
42.7	-3.257e-06
42.8	-3.1661e-06
42.9	-3.0799e-06
43	-2.9966e-06
43.1	-2.9193e-06
43.2	-2.8465e-06
43.3	-2.7792e-06
43.4	-2.7174e-06
43.5	-2.6598e-06
43.6	-2.6063e-06
43.7	-2.5561e-06
43.8	-2.5034e-06
43.9	-2.4483e-06
44	-2.3951e-06
44.1	-2.3427e-06
44.2	-2.2923e-06
44.3	-2.2443e-06
44.4	-2.1993e-06
44.5	-2.1572e-06
44.6	-2.1179e-06
44.7	-2.0828e-06
44.8	-2.0301e-06
44.9	-1.9616e-06
45	-1.9002e-06
45.1	-1.8454e-06
45.2	-1.796e-06
45.3	-1.7501e-06
45.4	-1.7078e-06
45.5	-1.6689e-06
45.6	-1.6332e-06
45.7	-1.6009e-06
45.8	-1.5611e-06
45.9	-1.5142e-06
46	-1.4723e-06
46.1	-1.4337e-06
46.2	-1.3967e-06
46.3	-1.3618e-06
46.4	-1.3302e-06
46.5	-1.2997e-06
46.6	-1.2714e-06
46.7	-1.2433e-06
46.8	-1.2413e-06
46.9	-1.2656e-06
47	-1.2851e-06
47.1	-1.2984e-06
47.2	-1.305e-06
47.3	-1.305e-06
47.4	-1.3008e-06
47.5	-1.2926e-06
47.6	-1.2821e-06
47.7	-1.2718e-06
47.8	-1.2748e-06
47.9	-1.2912e-06
48	-1.3037e-06
48.1	-1.308e-06
48.2	-1.3067e-06
48.3	-1.3024e-06
48.4	-1.2969e-06
48.5	-1.2966e-06
48.6	-1.2994e-06
48.7	-1.2975e-06
48.8	-1.2895e-06
48.9	-1.2771e-06
49	-1.2643e-06
49.1	-1.2525e-06
49.2	-1.2433e-06
49.3	-1.2369e-06
49.4	-1.2331e-06
49.5	-1.2278e-06
49.6	-1.2184e-06
49.7	-1.2108e-06
49.8	-1.2021e-06
49.9	-1.1889e-06
50	-1.177e-06
50.1	-1.1675e-06
50.2	-1.1569e-06
50.3	-1.1463e-06
50.4	-1.1383e-06
50.5	-1.1332e-06
50.6	-1.1255e-06
50.7	-1.117e-06
50.8	-1.0887e-06
50.9	-1.0413e-06
51	-1.0023e-06
51.1	-9.6907e-07
51.2	-9.3789e-07
51.3	-9.0779e-07
51.4	-8.7909e-07
51.5	-8.5318e-07
51.6	-8.3024e-07
51.7	-8.1219e-07
51.8	-7.8484e-07
51.9	-7.4767e-07
52	-7.1604e-07
52.1	-6.897e-07
52.2	-6.6607e-07
52.3	-6.421e-07
52.4	-6.1772e-07
52.5	-5.9295e-07
52.6	-5.6909e-07
52.7	-5.419e-07
52.8	-5.4461e-07
52.9	-5.7825e-07
53	-6.0487e-07
53.1	-6.2561e-07
53.2	-6.4092e-07
53.3	-6.5284e-07
53.4	-6.6182e-07
53.5	-6.6874e-07
53.6	-6.7439e-07
53.7	-6.7478e-07
53.8	-6.9084e-07
53.9	-7.2326e-07
54	-7.494e-07
54.1	-7.7064e-07
54.2	-7.889e-07
54.3	-8.0467e-07
54.4	-8.1811e-07
54.5	-8.2888e-07
54.6	-8.3725e-07
54.7	-8.4358e-07
54.8	-8.5364e-07
54.9	-8.6778e-07
55	-8.8262e-07
55.1	-8.9834e-07
55.2	-9.1328e-07
55.3	-9.2767e-07
55.4	-9.4006e-07
55.5	-9.4927e-07
55.6	-9.5622e-07
55.7	-9.4851e-07
55.8	-1.0186e-06
55.9	-1.1711e-06
56	-1.3043e-06
56.1	-1.4216e-06
56.2	-1.5278e-06
56.3	-1.6235e-06
56.4	-1.7071e-06
56.5	-1.7785e-06
56.6	-1.8415e-06
56.7	-1.8952e-06
56.8	-1.9672e-06
56.9	-2.0629e-06
57	-2.1539e-06
57.1	-2.2358e-06
57.2	-2.3072e-06
57.3	-2.3717e-06
57.4	-2.4339e-06
57.5	-2.495e-06
57.6	-2.5561e-06
57.7	-2.6354e-06
57.8	-2.618e-06
57.9	-2.4935e-06
58	-2.3895e-06
58.1	-2.313e-06
58.2	-2.2523e-06
58.3	-2.1999e-06
58.4	-2.1612e-06
58.5	-2.129e-06
58.6	-2.0994e-06
58.7	-2.077e-06
58.8	-2.0582e-06
58.9	-2.0384e-06
59	-2.017e-06
59.1	-1.9972e-06
59.2	-1.9816e-06
59.3	-1.9704e-06
59.4	-1.9614e-06
59.5	-1.9523e-06
59.6	-1.9412e-06
59.7	-1.9284e-06
59.8	-1.9103e-06
59.9	-1.8889e-06
60	-1.8693e-06
60.1	-1.852e-06
60.2	-1.8381e-06
60.3	-1.8259e-06
60.4	-1.8148e-06
60.5	-1.8044e-06
60.6	-1.7938e-06
60.7	-1.773e-06
60.8	-1.8049e-06
60.9	-1.8931e-06
61	-1.9676e-06
61.1	-2.0287e-06
61.2	-2.0796e-06
61.3	-2.1231e-06
61.4	-2.16e-06
61.5	-2.192e-06
61.6	-2.2208e-06
61.7	-2.2366e-06
61.8	-2.324e-06
61.9	-2.4843e-06
62	-2.6252e-06
62.1	-2.7477e-06
62.2	-2.8562e-06
62.3	-2.9549e-06
62.4	-3.047e-06
62.5	-3.1337e-06
62.6	-3.2168e-06
62.7	-3.3136e-06
62.8	-3.3088e-06
62.9	-3.203e-06
63	-3.1261e-06
63.1	-3.0743e-06
63.2	-3.0411e-06
63.3	-3.0211e-06
63.4	-3.0121e-06
63.5	-3.0109e-06
63.6	-3.0126e-06
63.7	-3.0204e-06
63.8	-2.9967e-06
63.9	-2.941e-06
64	-2.8944e-06
64.1	-2.8575e-06
64.2	-2.8302e-06
64.3	-2.8097e-06
64.4	-2.7925e-06
64.5	-2.7762e-06
64.6	-2.7582e-06
64.7	-2.7362e-06
64.8	-2.716e-06
64.9	-2.7012e-06
65	-2.689e-06
65.1	-2.6791e-06
65.2	-2.6689e-06
65.3	-2.6552e-06
65.4	-2.638e-06
65.5	-2.6202e-06
65.6	-2.6038e-06
65.7	-2.5879e-06
65.8	-2.5678e-06
65.9	-2.5436e-06
66	-2.5206e-06
66.1	-2.5008e-06
66.2	-2.4843e-06
66.3	-2.4648e-06
66.4	-2.4442e-06
66.5	-2.4283e-06
66.6	-2.4111e-06
66.7	-2.3915e-06
66.8	-2.3724e-06
66.9	-2.3498e-06
67	-2.3246e-06
67.1	-2.3024e-06
67.2	-2.2848e-06
67.3	-2.2664e-06
67.4	-2.2444e-06
67.5	-2.2216e-06
67.6	-2.2006e-06
67.7	-2.1862e-06
67.8	-2.1526e-06
67.9	-2.0973e-06
68	-2.0447e-06
68.1	-1.9931e-06
68.2	-1.9444e-06
68.3	-1.8999e-06
68.4	-1.8588e-06
68.5	-1.8218e-06
68.6	-1.7887e-06
68.7	-1.7592e-06
68.8	-1.7192e-06
68.9	-1.6685e-06
69	-1.6233e-06
69.1	-1.583e-06
69.2	-1.5457e-06
69.3	-1.5114e-06
69.4	-1.4781e-06
69.5	-1.4446e-06
69.6	-1.4121e-06
69.7	-1.3751e-06
69.8	-1.3738e-06
69.9	-1.4096e-06
70	-1.4379e-06
70.1	-1.4576e-06
70.2	-1.4718e-06
70.3	-1.4823e-06
70.4	-1.4885e-06
70.5	-1.4936e-06
70.6	-1.4971e-06
70.7	-1.4969e-06
70.8	-1.5092e-06
70.9	-1.5342e-06
71	-1.5556e-06
71.1	-1.5743e-06
71.2	-1.5895e-06
71.3	-1.602e-06
71.4	-1.6145e-06
71.5	-1.627e-06
71.6	-1.6381e-06
71.7	-1.6448e-06
71.8	-1.6759e-06
71.9	-1.7316e-06
72	-1.7782e-06
72.1	-1.8162e-06
72.2	-1.8474e-06
72.3	-1.873e-06
72.4	-1.8957e-06
72.5	-1.916e-06
72.6	-1.9365e-06
72.7	-1.9458e-06
72.8	-2.032e-06
72.9	-2.1945e-06
73	-2.3342e-06
73.1	-2.4528e-06
73.2	-2.5547e-06
73.3	-2.6461e-06
73.4	-2.7321e-06
73.5	-2.815e-06
73.6	-2.8907e-06
73.7	-2.9649e-06
73.8	-2.9919e-06
73.9	-2.974e-06
74	-2.9668e-06
74.1	-2.9689e-06
74.2	-2.9779e-06
74.3	-2.9915e-06
74.4	-3.0115e-06
74.5	-3.0395e-06
74.6	-3.0722e-06
74.7	-3.1107e-06
74.8	-3.0917e-06
74.9	-3.0206e-06
75	-2.9638e-06
75.1	-2.9186e-06
75.2	-2.8868e-06
75.3	-2.8621e-06
75.4	-2.8386e-06
75.5	-2.819e-06
75.6	-2.8069e-06
75.7	-2.8e-06
75.8	-2.7939e-06
75.9	-2.7867e-06
76	-2.78e-06
76.1	-2.7744e-06
76.2	-2.7701e-06
76.3	-2.7692e-06
76.4	-2.7705e-06
76.5	-2.7703e-06
76.6	-2.7668e-06
76.7	-2.7542e-06
76.8	-2.784e-06
76.9	-2.8575e-06
77	-2.9208e-06
77.1	-2.9765e-06
77.2	-3.027e-06
77.3	-3.0745e-06
77.4	-3.1189e-06
77.5	-3.1609e-06
77.6	-3.2027e-06
77.7	-3.2346e-06
77.8	-3.331e-06
77.9	-3.4924e-06
78	-3.6386e-06
78.1	-3.7742e-06
78.2	-3.9045e-06
78.3	-4.034e-06
78.4	-4.1659e-06
78.5	-4.3052e-06
78.6	-4.4571e-06
78.7	-4.6368e-06
78.8	-4.7571e-06
78.9	-4.8246e-06
79	-4.9412e-06
79.1	-5.1045e-06
79.2	-5.3168e-06
79.3	-5.5832e-06
79.4	-5.9125e-06
79.5	-6.3185e-06
79.6	-6.8192e-06
79.7	-7.4347e-06
79.8	-8.128e-06
79.9	-8.8688e-06
80	-9.6078e-06
80.1	-1.0249e-05
80.2	-1.0737e-05
80.3	-1.1054e-05
80.4	-1.122e-05
80.5	-1.1256e-05
80.6	-1.1186e-05
80.7	-1.1031e-05
80.8	-1.0812e-05
80.9	-1.0542e-05
81	-1.0234e-05
81.1	-9.907e-06
81.2	-9.5632e-06
81.3	-9.2148e-06
81.4	-8.8683e-06
81.5	-8.5342e-06
81.6	-8.2181e-06
81.7	-7.9169e-06
81.8	-7.681e-06
81.9	-7.4957e-06
82	-7.2962e-06
82.1	-7.0851e-06
82.2	-6.8692e-06
82.3	-6.6466e-06
82.4	-6.4244e-06
82.5	-6.2063e-06
82.6	-5.9969e-06
82.7	-5.7955e-06
82.8	-5.6485e-06
82.9	-5.5512e-06
83	-5.4469e-06
83.1	-5.3432e-06
83.2	-5.2387e-06
83.3	-5.1314e-06
83.4	-5.0276e-06
83.5	-4.9323e-06
83.6	-4.8389e-06
83.7	-4.7594e-06
83.8	-4.5915e-06
83.9	-4.3385e-06
84	-4.1191e-06
84.1	-3.9278e-06
84.2	-3.7583e-06
84.3	-3.6075e-06
84.4	-3.4753e-06
84.5	-3.3597e-06
84.6	-3.2593e-06
84.7	-3.1738e-06
84.8	-3.0857e-06
84.9	-2.9923e-06
85	-2.9095e-06
85.1	-2.834e-06
85.2	-2.7656e-06
85.3	-2.7043e-06
85.4	-2.6486e-06
85.5	-2.5977e-06
85.6	-2.5523e-06
85.7	-2.5133e-06
85.8	-2.4756e-06
85.9	-2.439e-06
86	-2.4065e-06
86.1	-2.3775e-06
86.2	-2.351e-06
86.3	-2.3281e-06
86.4	-2.3086e-06
86.5	-2.2899e-06
86.6	-2.2728e-06
86.7	-2.248e-06
86.8	-2.2892e-06
86.9	-2.3974e-06
87	-2.4889e-06
87.1	-2.5659e-06
87.2	-2.6307e-06
87.3	-2.6851e-06
87.4	-2.7309e-06
87.5	-2.7696e-06
87.6	-2.8028e-06
87.7	-2.8236e-06
87.8	-2.8932e-06
87.9	-3.0126e-06
88	-3.1151e-06
88.1	-3.2037e-06
88.2	-3.2805e-06
88.3	-3.3466e-06
88.4	-3.4047e-06
88.5	-3.4566e-06
88.6	-3.5057e-06
88.7	-3.5673e-06
88.8	-3.5296e-06
88.9	-3.3916e-06
89	-3.276e-06
89.1	-3.1789e-06
89.2	-3.0942e-06
89.3	-3.0202e-06
89.4	-2.958e-06
89.5	-2.9077e-06
89.6	-2.8678e-06
89.7	-2.8396e-06
89.8	-2.7927e-06
89.9	-2.7202e-06
90	-2.6552e-06
90.1	-2.6002e-06
90.2	-2.5556e-06
90.3	-2.5204e-06
90.4	-2.4886e-06
90.5	-2.458e-06
90.6	-2.4282e-06
90.7	-2.3999e-06
90.8	-2.3802e-06
90.9	-2.3693e-06
91	-2.3607e-06
91.1	-2.3554e-06
91.2	-2.3489e-06
91.3	-2.338e-06
91.4	-2.3307e-06
91.5	-2.3268e-06
91.6	-2.3195e-06
91.7	-2.3119e-06
91.8	-2.3153e-06
91.9	-2.3223e-06
92	-2.3264e-06
92.1	-2.3358e-06
92.2	-2.3455e-06
92.3	-2.3487e-06
92.4	-2.3478e-06
92.5	-2.3486e-06
92.6	-2.3523e-06
92.7	-2.3415e-06
92.8	-2.441e-06
92.9	-2.6505e-06
93	-2.8301e-06
93.1	-2.984e-06
93.2	-3.1183e-06
93.3	-3.2364e-06
93.4	-3.342e-06
93.5	-3.4392e-06
93.6	-3.5294e-06
93.7	-3.6194e-06
93.8	-3.6637e-06
93.9	-3.6617e-06
94	-3.6649e-06
94.1	-3.6747e-06
94.2	-3.6895e-06
94.3	-3.7088e-06
94.4	-3.7309e-06
94.5	-3.7552e-06
94.6	-3.7826e-06
94.7	-3.8246e-06
94.8	-3.7788e-06
94.9	-3.6435e-06
95	-3.5317e-06
95.1	-3.4404e-06
95.2	-3.3636e-06
95.3	-3.2967e-06
95.4	-3.2391e-06
95.5	-3.1893e-06
95.6	-3.1448e-06
95.7	-3.1052e-06
95.8	-3.0742e-06
95.9	-3.0497e-06
96	-3.0255e-06
96.1	-3.0008e-06
96.2	-2.9757e-06
96.3	-2.9507e-06
96.4	-2.9251e-06
96.5	-2.8991e-06
96.6	-2.8735e-06
96.7	-2.8488e-06
96.8	-2.8116e-06
96.9	-2.7638e-06
97	-2.7184e-06
97.1	-2.6753e-06
97.2	-2.6361e-06
97.3	-2.6004e-06
97.4	-2.5683e-06
97.5	-2.5414e-06
97.6	-2.516e-06
97.7	-2.4913e-06
97.8	-2.4523e-06
97.9	-2.3991e-06
98	-2.3484e-06
98.1	-2.3e-06
98.2	-2.257e-06
98.3	-2.2209e-06
98.4	-2.19e-06
98.5	-2.1589e-06
98.6	-2.1255e-06
98.7	-2.0938e-06
98.8	-2.0462e-06
98.9	-1.9854e-06
99	-1.9325e-06
99.1	-1.885e-06
99.2	-1.84e-06
99.3	-1.7941e-06
99.4	-1.7519e-06
99.5	-1.7168e-06
99.6	-1.6864e-06
99.7	-1.6496e-06
99.8	-1.6433e-06
99.9	-1.6741e-06
100	-1.6961e-06
100.1	-1.7107e-06
100.2	-1.7247e-06
100.3	-1.7317e-06
100.4	-1.7321e-06
100.5	-1.7328e-06
100.6	-1.735e-06
100.7	-1.7347e-06
100.8	-1.7386e-06
100.9	-1.7484e-06
101	-1.7566e-06
101.1	-1.7654e-06
101.2	-1.774e-06
101.3	-1.7824e-06
101.4	-1.7877e-06
101.5	-1.7869e-06
101.6	-1.783e-06
101.7	-1.7775e-06
101.8	-1.7798e-06
101.9	-1.7905e-06
102	-1.7994e-06
102.1	-1.8073e-06
102.2	-1.8159e-06
102.3	-1.823e-06
102.4	-1.8298e-06
102.5	-1.8373e-06
102.6	-1.8438e-06
102.7	-1.8486e-06
102.8	-1.858e-06
102.9	-1.872e-06
103	-1.8835e-06
103.1	-1.8921e-06
103.2	-1.8979e-06
103.3	-1.9017e-06
103.4	-1.9044e-06
103.5	-1.9068e-06
103.6	-1.9085e-06
103.7	-1.8935e-06
103.8	-1.9884e-06
103.9	-2.1959e-06
104	-2.3761e-06
104.1	-2.531e-06
104.2	-2.6651e-06
104.3	-2.7827e-06
104.4	-2.888e-06
104.5	-2.9829e-06
104.6	-3.0708e-06
104.7	-3.1593e-06
104.8	-3.2094e-06
104.9	-3.2217e-06
105	-3.2407e-06
105.1	-3.265e-06
105.2	-3.2913e-06
105.3	-3.3199e-06
105.4	-3.351e-06
105.5	-3.3842e-06
105.6	-3.4201e-06
105.7	-3.4743e-06
105.8	-3.4421e-06
105.9	-3.3217e-06
106	-3.2254e-06
106.1	-3.1473e-06
106.2	-3.0811e-06
106.3	-3.0235e-06
106.4	-2.9753e-06
106.5	-2.9367e-06
106.6	-2.9069e-06
106.7	-2.8802e-06
106.8	-2.8574e-06
106.9	-2.836e-06
107	-2.8141e-06
107.1	-2.7958e-06
107.2	-2.7811e-06
107.3	-2.7694e-06
107.4	-2.7574e-06
107.5	-2.7443e-06
107.6	-2.7294e-06
107.7	-2.7131e-06
107.8	-2.6824e-06
107.9	-2.6402e-06
108	-2.605e-06
108.1	-2.5702e-06
108.2	-2.5358e-06
108.3	-2.5094e-06
108.4	-2.4824e-06
108.5	-2.4517e-06
108.6	-2.4257e-06
108.7	-2.4051e-06
108.8	-2.3682e-06
108.9	-2.3153e-06
109	-2.2674e-06
109.1	-2.2279e-06
109.2	-2.1939e-06
109.3	-2.1579e-06
109.4	-2.12e-06
109.5	-2.0832e-06
109.6	-2.0489e-06
109.7	-2.0199e-06
109.8	-1.9783e-06
109.9	-1.924e-06
110	-1.8762e-06
110.1	-1.833e-06
110.2	-1.792e-06
110.3	-1.7514e-06
110.4	-1.7102e-06
110.5	-1.671e-06
110.6	-1.6339e-06
110.7	-1.5939e-06
110.8	-1.5877e-06
110.9	-1.6153e-06
111	-1.6364e-06
111.1	-1.6517e-06
111.2	-1.6632e-06
111.3	-1.6718e-06
111.4	-1.6765e-06
111.5	-1.6801e-06
111.6	-1.6829e-06
111.7	-1.6815e-06
111.8	-1.6845e-06
111.9	-1.6925e-06
112	-1.6996e-06
112.1	-1.7054e-06
112.2	-1.7081e-06
112.3	-1.7088e-06
112.4	-1.7095e-06
112.5	-1.7088e-06
112.6	-1.7061e-06
112.7	-1.7018e-06
112.8	-1.7069e-06
112.9	-1.7207e-06
113	-1.7321e-06
113.1	-1.7418e-06
113.2	-1.7489e-06
113.3	-1.7547e-06
113.4	-1.7594e-06
113.5	-1.7654e-06
113.6	-1.7741e-06
113.7	-1.7829e-06
113.8	-1.7875e-06
113.9	-1.7873e-06
114	-1.7844e-06
114.1	-1.7797e-06
114.2	-1.773e-06
114.3	-1.7659e-06
114.4	-1.7604e-06
114.5	-1.7592e-06
114.6	-1.7612e-06
114.7	-1.7485e-06
114.8	-1.8351e-06
114.9	-2.0202e-06
115	-2.1772e-06
115.1	-2.3123e-06
115.2	-2.4324e-06
115.3	-2.5408e-06
115.4	-2.6364e-06
115.5	-2.7186e-06
115.6	-2.79e-06
115.7	-2.8531e-06
115.8	-2.9206e-06
115.9	-2.9949e-06
116	-3.0665e-06
116.1	-3.1376e-06
116.2	-3.2054e-06
116.3	-3.2677e-06
116.4	-3.3309e-06
116.5	-3.3959e-06
116.6	-3.4594e-06
116.7	-3.5436e-06
116.8	-3.5197e-06
116.9	-3.3776e-06
117	-3.2614e-06
117.1	-3.1736e-06
117.2	-3.1086e-06
117.3	-3.0601e-06
117.4	-3.0199e-06
117.5	-2.9817e-06
117.6	-2.9468e-06
117.7	-2.9173e-06
117.8	-2.8924e-06
117.9	-2.8697e-06
118	-2.8509e-06
118.1	-2.8356e-06
118.2	-2.82e-06
118.3	-2.8023e-06
118.4	-2.7819e-06
118.5	-2.7594e-06
118.6	-2.7364e-06
118.7	-2.7165e-06
118.8	-2.6851e-06
118.9	-2.6426e-06
119	-2.6028e-06
119.1	-2.5655e-06
119.2	-2.5315e-06
119.3	-2.4995e-06
119.4	-2.4695e-06
119.5	-2.4422e-06
119.6	-2.4157e-06
119.7	-2.392e-06
119.8	-2.3524e-06
119.9	-2.296e-06
120	-2.2445e-06
120.1	-2.1974e-06
120.2	-2.1533e-06
120.3	-2.1103e-06
120.4	-2.0692e-06
120.5	-2.0311e-06
120.6	-1.9949e-06
120.7	-1.9612e-06
120.8	-1.9216e-06
120.9	-1.8756e-06
121	-1.8325e-06
121.1	-1.7915e-06
121.2	-1.7527e-06
121.3	-1.7157e-06
121.4	-1.6801e-06
121.5	-1.6452e-06
121.6	-1.6108e-06
121.7	-1.5733e-06
121.8	-1.562e-06
121.9	-1.5763e-06
122	-1.5858e-06
122.1	-1.592e-06
122.2	-1.5948e-06
122.3	-1.5981e-06
122.4	-1.6023e-06
122.5	-1.6044e-06
122.6	-1.6026e-06
122.7	-1.5949e-06
122.8	-1.5919e-06
122.9	-1.5946e-06
123	-1.5942e-06
123.1	-1.5955e-06
123.2	-1.5989e-06
123.3	-1.6002e-06
123.4	-1.5981e-06
123.5	-1.5926e-06
123.6	-1.584e-06
123.7	-1.5768e-06
123.8	-1.5729e-06
123.9	-1.57e-06
124	-1.5659e-06
124.1	-1.5613e-06
124.2	-1.5571e-06
124.3	-1.5519e-06
124.4	-1.5429e-06
124.5	-1.5305e-06
124.6	-1.5202e-06
124.7	-1.5143e-06
124.8	-1.5023e-06
124.9	-1.484e-06
125	-1.47e-06
125.1	-1.4558e-06
125.2	-1.4406e-06
125.3	-1.4314e-06
125.4	-1.4244e-06
125.5	-1.4122e-06
125.6	-1.398e-06
125.7	-1.3902e-06
125.8	-1.3616e-06
125.9	-1.3106e-06
126	-1.2645e-06
126.1	-1.2202e-06
126.2	-1.1788e-06
126.3	-1.1432e-06
126.4	-1.1125e-06
126.5	-1.0861e-06
126.6	-1.0635e-06
126.7	-1.0452e-06
126.8	-1.0248e-06
126.9	-1.0006e-06
127	-9.7726e-07
127.1	-9.5457e-07
127.2	-9.3148e-07
127.3	-9.0674e-07
127.4	-8.8301e-07
127.5	-8.6051e-07
127.6	-8.3833e-07
127.7	-8.1265e-07
127.8	-8.1815e-07
127.9	-8.5558e-07
128	-8.8655e-07
128.1	-9.1215e-07
128.2	-9.3274e-07
128.3	-9.4877e-07
128.4	-9.6032e-07
128.5	-9.6815e-07
128.6	-9.7481e-07
128.7	-9.7813e-07
128.8	-9.921e-07
128.9	-1.0184e-06
129	-1.0397e-06
129.1	-1.0572e-06
129.2	-1.0722e-06
129.3	-1.0836e-06
129.4	-1.0929e-06
129.5	-1.1023e-06
129.6	-1.11e-06
129.7	-1.1147e-06
129.8	-1.1244e-06
129.9	-1.1416e-06
130	-1.1583e-06
130.1	-1.1731e-06
130.2	-1.1884e-06
130.3	-1.2059e-06
130.4	-1.2215e-06
130.5	-1.2334e-06
130.6	-1.2422e-06
130.7	-1.2344e-06
130.8	-1.3122e-06
130.9	-1.4802e-06
131	-1.6276e-06
131.1	-1.7553e-06
131.2	-1.8688e-06
131.3	-1.9723e-06
131.4	-2.0645e-06
131.5	-2.1429e-06
131.6	-2.211e-06
131.7	-2.2742e-06
131.8	-2.3339e-06
131.9	-2.3943e-06
132	-2.4546e-06
132.1	-2.51e-06
132.2	-2.5593e-06
132.3	-2.6065e-06
132.4	-2.6543e-06
132.5	-2.7022e-06
132.6	-2.7521e-06
132.7	-2.8203e-06
132.8	-2.7975e-06
132.9	-2.6754e-06
133	-2.5742e-06
133.1	-2.4983e-06
133.2	-2.4374e-06
133.3	-2.3845e-06
133.4	-2.3447e-06
133.5	-2.3116e-06
133.6	-2.2811e-06
133.7	-2.2552e-06
133.8	-2.2381e-06
133.9	-2.2278e-06
134	-2.2146e-06
134.1	-2.1979e-06
134.2	-2.1843e-06
134.3	-2.1754e-06
134.4	-2.1683e-06
134.5	-2.1607e-06
134.6	-2.1514e-06
134.7	-2.1404e-06
134.8	-2.1197e-06
134.9	-2.0918e-06
135	-2.0667e-06
135.1	-2.0455e-06
135.2	-2.0271e-06
135.3	-2.0093e-06
135.4	-1.9932e-06
135.5	-1.9794e-06
135.6	-1.9669e-06
135.7	-1.9457e-06
135.8	-1.9827e-06
135.9	-2.0781e-06
136	-2.1574e-06
136.1	-2.223e-06
136.2	-2.2774e-06
136.3	-2.3225e-06
136.4	-2.3597e-06
136.5	-2.3918e-06
136.6	-2.4201e-06
136.7	-2.4339e-06
136.8	-2.5181e-06
136.9	-2.6751e-06
137	-2.8114e-06
137.1	-2.9291e-06
137.2	-3.0345e-06
137.3	-3.1316e-06
137.4	-3.2216e-06
137.5	-3.3083e-06
137.6	-3.3927e-06
137.7	-3.4926e-06
137.8	-3.4903e-06
137.9	-3.3846e-06
138	-3.309e-06
138.1	-3.2579e-06
138.2	-3.224e-06
138.3	-3.2022e-06
138.4	-3.1887e-06
138.5	-3.1804e-06
138.6	-3.1754e-06
138.7	-3.1782e-06
138.8	-3.1557e-06
138.9	-3.1079e-06
139	-3.0733e-06
139.1	-3.0491e-06
139.2	-3.0289e-06
139.3	-3.0094e-06
139.4	-2.9894e-06
139.5	-2.9677e-06
139.6	-2.9468e-06
139.7	-2.9301e-06
139.8	-2.9178e-06
139.9	-2.9061e-06
140	-2.8926e-06
140.1	-2.8756e-06
140.2	-2.8559e-06
140.3	-2.8365e-06
140.4	-2.8204e-06
140.5	-2.8092e-06
140.6	-2.7981e-06
140.7	-2.7848e-06
140.8	-2.7661e-06
140.9	-2.7431e-06
141	-2.7212e-06
141.1	-2.6976e-06
141.2	-2.6725e-06
141.3	-2.6504e-06
141.4	-2.6306e-06
141.5	-2.6061e-06
141.6	-2.5811e-06
141.7	-2.5666e-06
141.8	-2.5324e-06
141.9	-2.4761e-06
142	-2.4289e-06
142.1	-2.3849e-06
142.2	-2.3389e-06
142.3	-2.2953e-06
142.4	-2.2571e-06
142.5	-2.2237e-06
142.6	-2.1923e-06
142.7	-2.161e-06
142.8	-2.1091e-06
142.9	-2.0402e-06
143	-1.9785e-06
143.1	-1.9246e-06
143.2	-1.8775e-06
143.3	-1.8355e-06
143.4	-1.796e-06
143.5	-1.7568e-06
143.6	-1.7166e-06
143.7	-1.671e-06
143.8	-1.6532e-06
143.9	-1.6644e-06
144	-1.6712e-06
144.1	-1.6735e-06
144.2	-1.6716e-06
144.3	-1.6681e-06
144.4	-1.6631e-06
144.5	-1.6563e-06
144.6	-1.6496e-06
144.7	-1.6405e-06
144.8	-1.6505e-06
144.9	-1.6807e-06
145	-1.706e-06
145.1	-1.7253e-06
145.2	-1.74e-06
145.3	-1.7518e-06
145.4	-1.7616e-06
145.5	-1.7709e-06
145.6	-1.7784e-06
145.7	-1.7836e-06
145.8	-1.7878e-06
145.9	-1.7916e-06
146	-1.7947e-06
146.1	-1.797e-06
146.2	-1.7976e-06
146.3	-1.7964e-06
146.4	-1.7956e-06
146.5	-1.794e-06
146.6	-1.7911e-06
146.7	-1.7779e-06
146.8	-1.8327e-06
146.9	-1.9577e-06
147	-2.0664e-06
147.1	-2.1606e-06
147.2	-2.2446e-06
147.3	-2.3202e-06
147.4	-2.3876e-06
147.5	-2.4471e-06
147.6	-2.4976e-06
147.7	-2.5345e-06
147.8	-2.6121e-06
147.9	-2.7337e-06
148	-2.844e-06
148.1	-2.9464e-06
148.2	-3.0425e-06
148.3	-3.1318e-06
148.4	-3.2122e-06
148.5	-3.2859e-06
148.6	-3.3586e-06
148.7	-3.4493e-06
148.8	-3.4459e-06
148.9	-3.3423e-06
149	-3.2622e-06
149.1	-3.203e-06
149.2	-3.1607e-06
149.3	-3.1323e-06
149.4	-3.1155e-06
149.5	-3.1034e-06
149.6	-3.0918e-06
149.7	-3.089e-06
149.8	-3.0766e-06
149.9	-3.0465e-06
150	-3.0206e-06
150.1	-3.0046e-06
150.2	-2.9905e-06
150.3	-2.9742e-06
150.4	-2.9625e-06
150.5	-2.9564e-06
150.6	-2.9489e-06
150.7	-2.9381e-06
150.8	-2.9283e-06
150.9	-2.9212e-06
151	-2.9173e-06
151.1	-2.9148e-06
151.2	-2.9111e-06
151.3	-2.9024e-06
151.4	-2.8912e-06
151.5	-2.8807e-06
151.6	-2.8717e-06
151.7	-2.8598e-06
151.8	-2.8806e-06
151.9	-2.9345e-06
152	-2.9816e-06
152.1	-3.0237e-06
152.2	-3.0612e-06
152.3	-3.0943e-06
152.4	-3.1237e-06
152.5	-3.1508e-06
152.6	-3.1747e-06
152.7	-3.1814e-06
152.8	-3.2853e-06
152.9	-3.4887e-06
153	-3.6695e-06
153.1	-3.834e-06
153.2	-3.9886e-06
153.3	-4.1373e-06
153.4	-4.2862e-06
153.5	-4.4406e-06
153.6	-4.6054e-06
153.7	-4.7988e-06
153.8	-4.9327e-06
153.9	-5.0097e-06
154	-5.1365e-06
154.1	-5.3142e-06
154.2	-5.5449e-06
154.3	-5.8333e-06
154.4	-6.1906e-06
154.5	-6.6322e-06
154.6	-7.1695e-06
154.7	-7.8165e-06
154.8	-8.4905e-06
154.9	-9.144e-06
155	-9.7654e-06
155.1	-1.0276e-05
155.2	-1.0644e-05
155.3	-1.0861e-05
155.4	-1.0949e-05
155.5	-1.093e-05
155.6	-1.0824e-05
155.7	-1.0648e-05
155.8	-1.0418e-05
155.9	-1.0147e-05
156	-9.8411e-06
156.1	-9.519e-06
156.2	-9.1915e-06
156.3	-8.8745e-06
156.4	-8.5604e-06
156.5	-8.2495e-06
156.6	-7.9443e-06
156.7	-7.6476e-06
156.8	-7.3553e-06
156.9	-7.0572e-06
157	-6.7623e-06
157.1	-6.4687e-06
157.2	-6.1862e-06
157.3	-5.9125e-06
157.4	-5.6469e-06
157.5	-5.3882e-06
157.6	-5.1384e-06
157.7	-4.9026e-06
157.8	-4.6733e-06
157.9	-4.4477e-06
158	-4.2318e-06
158.1	-4.0337e-06
158.2	-3.8503e-06
158.3	-3.6746e-06
158.4	-3.5116e-06
158.5	-3.3662e-06
158.6	-3.2296e-06
158.7	-3.1038e-06
158.8	-2.9645e-06
158.9	-2.8127e-06
159	-2.6777e-06
159.1	-2.5551e-06
159.2	-2.4482e-06
159.3	-2.3574e-06
159.4	-2.2785e-06
159.5	-2.2107e-06
159.6	-2.1511e-06
159.7	-2.0942e-06
159.8	-2.044e-06
159.9	-2.0007e-06
160	-1.9575e-06
160.1	-1.9144e-06
160.2	-1.8735e-06
160.3	-1.8344e-06
160.4	-1.7968e-06
160.5	-1.7609e-06
160.6	-1.7265e-06
160.7	-1.6892e-06
160.8	-1.6843e-06
160.9	-1.7124e-06
161	-1.7312e-06
161.1	-1.7418e-06
161.2	-1.7457e-06
161.3	-1.7446e-06
161.4	-1.7398e-06
161.5	-1.732e-06
161.6	-1.7224e-06
161.7	-1.7105e-06
161.8	-1.7035e-06
161.9	-1.7011e-06
162	-1.6984e-06
162.1	-1.6952e-06
162.2	-1.6905e-06
162.3	-1.6865e-06
162.4	-1.6825e-06
162.5	-1.6769e-06
162.6	-1.6726e-06
162.7	-1.665e-06
162.8	-1.6925e-06
162.9	-1.7547e-06
163	-1.8061e-06
163.1	-1.8481e-06
163.2	-1.8821e-06
163.3	-1.9101e-06
163.4	-1.9345e-06
163.5	-1.9561e-06
163.6	-1.9754e-06
163.7	-1.9819e-06
163.8	-2.0679e-06
163.9	-2.2359e-06
164	-2.3844e-06
164.1	-2.514e-06
164.2	-2.6261e-06
164.3	-2.7234e-06
164.4	-2.8081e-06
164.5	-2.8835e-06
164.6	-2.9534e-06
164.7	-3.0328e-06
164.8	-3.0472e-06
164.9	-2.9896e-06
165	-2.9413e-06
165.1	-2.9042e-06
165.2	-2.8779e-06
165.3	-2.8635e-06
165.4	-2.8581e-06
165.5	-2.8539e-06
165.6	-2.8516e-06
165.7	-2.8591e-06
165.8	-2.8186e-06
165.9	-2.7295e-06
166	-2.6558e-06
166.1	-2.5973e-06
166.2	-2.5474e-06
166.3	-2.5022e-06
166.4	-2.4644e-06
166.5	-2.4345e-06
166.6	-2.4054e-06
166.7	-2.3779e-06
166.8	-2.361e-06
166.9	-2.3457e-06
167	-2.3296e-06
167.1	-2.321e-06
167.2	-2.3142e-06
167.3	-2.3036e-06
167.4	-2.2899e-06
167.5	-2.2768e-06
167.6	-2.266e-06
167.7	-2.2545e-06
167.8	-2.2792e-06
167.9	-2.3344e-06
168	-2.3779e-06
168.1	-2.4133e-06
168.2	-2.4425e-06
168.3	-2.4672e-06
168.4	-2.4907e-06
168.5	-2.5135e-06
168.6	-2.5347e-06
168.7	-2.5415e-06
168.8	-2.6323e-06
168.9	-2.8092e-06
169	-2.9631e-06
169.1	-3.0969e-06
169.2	-3.2143e-06
169.3	-3.3175e-06
169.4	-3.4102e-06
169.5	-3.4958e-06
169.6	-3.5762e-06
169.7	-3.6647e-06
169.8	-3.6755e-06
169.9	-3.6077e-06
170	-3.5582e-06
170.1	-3.5251e-06
170.2	-3.5042e-06
170.3	-3.4929e-06
170.4	-3.4892e-06
170.5	-3.4925e-06
170.6	-3.5017e-06
170.7	-3.5231e-06
170.8	-3.4973e-06
170.9	-3.4222e-06
171	-3.3614e-06
171.1	-3.3136e-06
171.2	-3.2746e-06
171.3	-3.241e-06
171.4	-3.2104e-06
171.5	-3.18e-06
171.6	-3.1503e-06
171.7	-3.1202e-06
171.8	-3.1002e-06
171.9	-3.0913e-06
172	-3.0809e-06
172.1	-3.0677e-06
172.2	-3.0543e-06
172.3	-3.0431e-06
172.4	-3.0338e-06
172.5	-3.0266e-06
172.6	-3.0182e-06
172.7	-3.0054e-06
172.8	-2.993e-06
172.9	-2.9819e-06
173	-2.9683e-06
173.1	-2.9564e-06
173.2	-2.9481e-06
173.3	-2.9423e-06
173.4	-2.9353e-06
173.5	-2.9227e-06
173.6	-2.9061e-06
173.7	-2.8729e-06
173.8	-2.9497e-06
173.9	-3.1397e-06
174	-3.3044e-06
174.1	-3.4466e-06
174.2	-3.5718e-06
174.3	-3.6847e-06
174.4	-3.7864e-06
174.5	-3.8783e-06
174.6	-3.9676e-06
174.7	-4.0648e-06
174.8	-4.1344e-06
174.9	-4.1735e-06
175	-4.2239e-06
175.1	-4.2877e-06
175.2	-4.3579e-06
175.3	-4.4344e-06
175.4	-4.5237e-06
175.5	-4.6252e-06
175.6	-4.737e-06
175.7	-4.8726e-06
175.8	-4.9307e-06
175.9	-4.914e-06
176	-4.938e-06
176.1	-4.9971e-06
176.2	-5.0873e-06
176.3	-5.2062e-06
176.4	-5.3507e-06
176.5	-5.5213e-06
176.6	-5.7213e-06
176.7	-5.9533e-06
176.8	-6.2297e-06
176.9	-6.5575e-06
177	-6.9368e-06
177.1	-7.3723e-06
177.2	-7.8556e-06
177.3	-8.3696e-06
177.4	-8.8783e-06
177.5	-9.3377e-06
177.6	-9.7122e-06
177.7	-9.9784e-06
177.8	-1.0129e-05
177.9	-1.0173e-05
178	-1.0135e-05
178.1	-1.003e-05
178.2	-9.8737e-06
178.3	-9.6809e-06
178.4	-9.4615e-06
178.5	-9.2296e-06
178.6	-8.9924e-06
178.7	-8.7587e-06
178.8	-8.5299e-06
178.9	-8.3126e-06
179	-8.1014e-06
179.1	-7.8959e-06
179.2	-7.6891e-06
179.3	-7.4765e-06
179.4	-7.2615e-06
179.5	-7.0378e-06
179.6	-6.8118e-06
179.7	-6.5837e-06
179.8	-6.3352e-06
179.9	-6.0708e-06
180	-5.8213e-06
180.1	-5.5852e-06
180.2	-5.3578e-06
180.3	-5.1369e-06
180.4	-4.9216e-06
180.5	-4.7125e-06
180.6	-4.5111e-06
180.7	-4.3211e-06
180.8	-4.1299e-06
180.9	-3.9407e-06
181	-3.7661e-06
181.1	-3.6023e-06
181.2	-3.4463e-06
181.3	-3.299e-06
181.4	-3.1617e-06
181.5	-3.0374e-06
181.6	-2.9272e-06
181.7	-2.8248e-06
181.8	-2.7598e-06
181.9	-2.7289e-06
182	-2.6938e-06
182.1	-2.656e-06
182.2	-2.6199e-06
182.3	-2.5868e-06
182.4	-2.5537e-06
182.5	-2.52e-06
182.6	-2.4841e-06
182.7	-2.4409e-06
182.8	-2.4152e-06
182.9	-2.412e-06
183	-2.4066e-06
183.1	-2.3944e-06
183.2	-2.3801e-06
183.3	-2.3664e-06
183.4	-2.3488e-06
183.5	-2.3325e-06
183.6	-2.3197e-06
183.7	-2.3005e-06
183.8	-2.2903e-06
183.9	-2.2959e-06
184	-2.302e-06
184.1	-2.3078e-06
184.2	-2.3097e-06
184.3	-2.3064e-06
184.4	-2.3008e-06
184.5	-2.2957e-06
184.6	-2.2929e-06
184.7	-2.2803e-06
184.8	-2.353e-06
184.9	-2.5122e-06
185	-2.6496e-06
185.1	-2.7651e-06
185.2	-2.8631e-06
185.3	-2.9471e-06
185.4	-3.0197e-06
185.5	-3.0854e-06
185.6	-3.1455e-06
185.7	-3.2022e-06
185.8	-3.2402e-06
185.9	-3.2594e-06
186	-3.2792e-06
186.1	-3.3017e-06
186.2	-3.3258e-06
186.3	-3.3498e-06
186.4	-3.3732e-06
186.5	-3.3969e-06
186.6	-3.4212e-06
186.7	-3.4584e-06
186.8	-3.4137e-06
186.9	-3.2829e-06
187	-3.172e-06
187.1	-3.0782e-06
187.2	-2.9979e-06
187.3	-2.9284e-06
187.4	-2.8673e-06
187.5	-2.8144e-06
187.6	-2.7677e-06
187.7	-2.7266e-06
187.8	-2.6935e-06
187.9	-2.6653e-06
188	-2.6392e-06
188.1	-2.6167e-06
188.2	-2.5963e-06
188.3	-2.578e-06
188.4	-2.564e-06
188.5	-2.5536e-06
188.6	-2.5457e-06
188.7	-2.5357e-06
188.8	-2.5345e-06
188.9	-2.5431e-06
189	-2.548e-06
189.1	-2.5496e-06
189.2	-2.5481e-06
189.3	-2.5482e-06
189.4	-2.5492e-06
189.5	-2.5517e-06
189.6	-2.5562e-06
189.7	-2.5469e-06
189.8	-2.6283e-06
189.9	-2.8027e-06
190	-2.9544e-06
190.1	-3.0866e-06
190.2	-3.2046e-06
190.3	-3.3129e-06
190.4	-3.4094e-06
190.5	-3.4924e-06
190.6	-3.566e-06
190.7	-3.6389e-06
190.8	-3.6783e-06
190.9	-3.6832e-06
191	-3.6935e-06
191.1	-3.7105e-06
191.2	-3.7338e-06
191.3	-3.7616e-06
191.4	-3.7884e-06
191.5	-3.8158e-06
191.6	-3.8483e-06
191.7	-3.8945e-06
191.8	-3.8579e-06
191.9	-3.7395e-06
192	-3.6438e-06
192.1	-3.5624e-06
192.2	-3.491e-06
192.3	-3.4315e-06
192.4	-3.3814e-06
192.5	-3.3394e-06
192.6	-3.3025e-06
192.7	-3.2635e-06
192.8	-3.2322e-06
192.9	-3.2125e-06
193	-3.1938e-06
193.1	-3.1766e-06
193.2	-3.1605e-06
193.3	-3.1443e-06
193.4	-3.129e-06
193.5	-3.1152e-06
193.6	-3.1016e-06
193.7	-3.0875e-06
193.8	-3.0663e-06
193.9	-3.0373e-06
194	-3.0082e-06
194.1	-2.9793e-06
194.2	-2.9508e-06
194.3	-2.9238e-06
194.4	-2.8985e-06
194.5	-2.8739e-06
194.6	-2.8497e-06
194.7	-2.8113e-06
194.8	-2.8652e-06
194.9	-3.0153e-06
195	-3.1461e-06
195.1	-3.2575e-06
195.2	-3.3541e-06
195.3	-3.4383e-06
195.4	-3.5114e-06
195.5	-3.5776e-06
195.6	-3.638e-06
195.7	-3.692e-06
195.8	-3.7577e-06
195.9	-3.8358e-06
196	-3.9084e-06
196.1	-3.976e-06
196.2	-4.0398e-06
196.3	-4.1027e-06
196.4	-4.1673e-06
196.5	-4.2341e-06
196.6	-4.3038e-06
196.7	-4.3931e-06
196.8	-4.3794e-06
196.9	-4.2571e-06
197	-4.1578e-06
197.1	-4.0794e-06
197.2	-4.0173e-06
197.3	-3.9663e-06
197.4	-3.9261e-06
197.5	-3.8973e-06
197.6	-3.8742e-06
197.7	-3.8536e-06
197.8	-3.8301e-06
197.9	-3.8039e-06
198	-3.7795e-06
198.1	-3.7573e-06
198.2	-3.7402e-06
198.3	-3.7262e-06
198.4	-3.7088e-06
198.5	-3.6873e-06
198.6	-3.6664e-06
198.7	-3.6496e-06
198.8	-3.6295e-06
198.9	-3.6035e-06
199	-3.5766e-06
199.1	-3.5498e-06
199.2	-3.5235e-06
199.3	-3.4995e-06
199.4	-3.4779e-06
199.5	-3.4516e-06
199.6	-3.4218e-06
199.7	-3.3959e-06
199.8	-3.3796e-06
199.9	-3.3659e-06
200	-3.3516e-06
200.1	-3.3391e-06
200.2	-3.3229e-06
200.3	-3.3068e-06
200.4	-3.2934e-06
200.5	-3.2782e-06
200.6	-3.2591e-06
200.7	-3.2403e-06
200.8	-3.2194e-06
200.9	-3.1963e-06
201	-3.1747e-06
201.1	-3.151e-06
201.2	-3.1252e-06
201.3	-3.0989e-06
201.4	-3.0744e-06
201.5	-3.0523e-06
201.6	-3.0314e-06
201.7	-3.0051e-06
201.8	-3.029e-06
201.9	-3.1033e-06
202	-3.1678e-06
202.1	-3.2228e-06
202.2	-3.2689e-06
202.3	-3.3069e-06
202.4	-3.3386e-06
202.5	-3.3665e-06
202.6	-3.3911e-06
202.7	-3.3972e-06
202.8	-3.5106e-06
202.9	-3.7358e-06
203	-3.9366e-06
203.1	-4.1169e-06
203.2	-4.2823e-06
203.3	-4.4368e-06
203.4	-4.5854e-06
203.5	-4.7309e-06
203.6	-4.877e-06
203.7	-5.0412e-06
203.8	-5.1146e-06
203.9	-5.098e-06
204	-5.113e-06
204.1	-5.1563e-06
204.2	-5.2256e-06
204.3	-5.3192e-06
204.4	-5.4357e-06
204.5	-5.5749e-06
204.6	-5.7387e-06
204.7	-5.9305e-06
204.8	-6.1425e-06
204.9	-6.3752e-06
205	-6.6425e-06
205.1	-6.9459e-06
205.2	-7.2837e-06
205.3	-7.6556e-06
205.4	-8.0522e-06
205.5	-8.4564e-06
205.6	-8.8482e-06
205.7	-9.2017e-06
205.8	-9.4996e-06
205.9	-9.7253e-06
206	-9.8745e-06
206.1	-9.9514e-06
206.2	-9.9682e-06
206.3	-9.9387e-06
206.4	-9.8747e-06
206.5	-9.7872e-06
206.6	-9.674e-06
206.7	-9.544e-06
206.8	-9.4045e-06
206.9	-9.268e-06
207	-9.1304e-06
207.1	-8.9897e-06
207.2	-8.8434e-06
207.3	-8.6942e-06
207.4	-8.5448e-06
207.5	-8.394e-06
207.6	-8.2417e-06
207.7	-8.0846e-06
207.8	-7.9231e-06
207.9	-7.7569e-06
208	-7.5889e-06
208.1	-7.4189e-06
208.2	-7.2458e-06
208.3	-7.0668e-06
208.4	-6.8922e-06
208.5	-6.7216e-06
208.6	-6.5506e-06
208.7	-6.3804e-06
208.8	-6.2161e-06
208.9	-6.0587e-06
209	-5.9061e-06
209.1	-5.7563e-06
209.2	-5.6101e-06
209.3	-5.4708e-06
209.4	-5.3399e-06
209.5	-5.2158e-06
209.6	-5.0989e-06
209.7	-4.9905e-06
209.8	-4.8889e-06
209.9	-4.7926e-06
210	-4.7005e-06
210.1	-4.6133e-06
210.2	-4.5302e-06
210.3	-4.45e-06
210.4	-4.3741e-06
210.5	-4.3019e-06
210.6	-4.2339e-06
210.7	-4.1712e-06
210.8	-4.1112e-06
210.9	-4.053e-06
211	-3.9984e-06
211.1	-3.9475e-06
211.2	-3.8993e-06
211.3	-3.8536e-06
211.4	-3.8105e-06
211.5	-3.7709e-06
211.6	-3.7331e-06
211.7	-3.6965e-06
211.8	-3.6625e-06
211.9	-3.6295e-06
212	-3.5969e-06
212.1	-3.5665e-06
212.2	-3.5387e-06
212.3	-3.5116e-06
212.4	-3.4853e-06
212.5	-3.4617e-06
212.6	-3.4395e-06
212.7	-3.4182e-06
212.8	-3.3976e-06
212.9	-3.3782e-06
213	-3.3613e-06
213.1	-3.346e-06
213.2	-3.3322e-06
213.3	-3.3216e-06
213.4	-3.3138e-06
213.5	-3.3073e-06
213.6	-3.301e-06
213.7	-3.2936e-06
213.8	-3.285e-06
213.9	-3.2746e-06
214	-3.263e-06
214.1	-3.2516e-06
214.2	-3.2411e-06
214.3	-3.2329e-06
214.4	-3.2289e-06
214.5	-3.2295e-06
214.6	-3.2289e-06
214.7	-3.2244e-06
214.8	-3.2179e-06
214.9	-3.2094e-06
215	-3.2038e-06
215.1	-3.2054e-06
215.2	-3.2078e-06
215.3	-3.208e-06
215.4	-3.2059e-06
215.5	-3.2013e-06
215.6	-3.1976e-06
215.7	-3.1971e-06
215.8	-3.199e-06
215.9	-3.1983e-06
216	-3.1959e-06
216.1	-3.1953e-06
216.2	-3.1981e-06
216.3	-3.2031e-06
216.4	-3.2043e-06
216.5	-3.2056e-06
216.6	-3.2107e-06
216.7	-3.2117e-06
216.8	-3.2121e-06
216.9	-3.2194e-06
217	-3.225e-06
217.1	-3.2257e-06
217.2	-3.2288e-06
217.3	-3.2363e-06
217.4	-3.2426e-06
217.5	-3.2434e-06
217.6	-3.244e-06
217.7	-3.2474e-06
217.8	-3.2527e-06
217.9	-3.2614e-06
218	-3.2706e-06
218.1	-3.2773e-06
218.2	-3.2808e-06
218.3	-3.2828e-06
218.4	-3.284e-06
218.5	-3.2858e-06
218.6	-3.2891e-06
218.7	-3.2926e-06
218.8	-3.2978e-06
218.9	-3.3056e-06
219	-3.3138e-06
219.1	-3.3225e-06
219.2	-3.3327e-06
219.3	-3.3432e-06
219.4	-3.3533e-06
219.5	-3.3638e-06
219.6	-3.373e-06
219.7	-3.3813e-06
219.8	-3.3892e-06
219.9	-3.3961e-06
220	-3.4032e-06
220.1	-3.4095e-06
220.2	-3.4154e-06
220.3	-3.4217e-06
220.4	-3.4278e-06
220.5	-3.4339e-06
220.6	-3.4406e-06
220.7	-3.4476e-06
220.8	-3.4546e-06
220.9	-3.4623e-06
221	-3.4708e-06
221.1	-3.4808e-06
221.2	-3.4911e-06
221.3	-3.5005e-06
221.4	-3.5104e-06
221.5	-3.5223e-06
221.6	-3.535e-06
221.7	-3.5458e-06
221.8	-3.5552e-06
221.9	-3.5631e-06
222	-3.5697e-06
222.1	-3.5753e-06
222.2	-3.5798e-06
222.3	-3.5849e-06
222.4	-3.5921e-06
222.5	-3.6016e-06
222.6	-3.6139e-06
222.7	-3.6268e-06
222.8	-3.6384e-06
222.9	-3.6474e-06
223	-3.6541e-06
223.1	-3.6605e-06
223.2	-3.6679e-06
223.3	-3.6783e-06
223.4	-3.6918e-06
223.5	-3.7043e-06
223.6	-3.7125e-06
223.7	-3.718e-06
223.8	-3.7249e-06
223.9	-3.7359e-06
224	-3.7494e-06
224.1	-3.762e-06
224.2	-3.7748e-06
224.3	-3.7883e-06
224.4	-3.7988e-06
224.5	-3.8045e-06
224.6	-3.8102e-06
224.7	-3.8203e-06
224.8	-3.8316e-06
224.9	-3.8389e-06
225	-3.8462e-06
225.1	-3.8587e-06
225.2	-3.8701e-06
225.3	-3.8761e-06
225.4	-3.8847e-06
225.5	-3.8967e-06
225.6	-3.9066e-06
225.7	-3.9136e-06
225.8	-3.9206e-06
225.9	-3.9305e-06
226	-3.9418e-06
226.1	-3.9544e-06
226.2	-3.9685e-06
226.3	-3.9812e-06
226.4	-3.9903e-06
226.5	-3.9973e-06
226.6	-4.0045e-06
226.7	-4.0117e-06
226.8	-4.0182e-06
226.9	-4.0244e-06
227	-4.0311e-06
227.1	-4.0388e-06
227.2	-4.0471e-06
227.3	-4.0565e-06
227.4	-4.067e-06
227.5	-4.0773e-06
227.6	-4.0874e-06
227.7	-4.098e-06
227.8	-4.1083e-06
227.9	-4.1189e-06
228	-4.1294e-06
228.1	-4.1403e-06
228.2	-4.1515e-06
228.3	-4.1611e-06
228.4	-4.1702e-06
228.5	-4.1795e-06
228.6	-4.1894e-06
228.7	-4.1989e-06
228.8	-4.2076e-06
228.9	-4.2155e-06
229	-4.2232e-06
229.1	-4.2308e-06
229.2	-4.2378e-06
229.3	-4.2459e-06
229.4	-4.255e-06
229.5	-4.2631e-06
229.6	-4.2704e-06
229.7	-4.28e-06
229.8	-4.2919e-06
229.9	-4.3071e-06
230	-4.3248e-06
230.1	-4.3414e-06
230.2	-4.3571e-06
230.3	-4.3716e-06
230.4	-4.3838e-06
230.5	-4.395e-06
230.6	-4.4066e-06
230.7	-4.4183e-06
230.8	-4.4333e-06
230.9	-4.4525e-06
231	-4.4745e-06
231.1	-4.4961e-06
231.2	-4.5147e-06
231.3	-4.5317e-06
231.4	-4.5495e-06
231.5	-4.5724e-06
231.6	-4.6011e-06
231.7	-4.6317e-06
231.8	-4.6605e-06
231.9	-4.687e-06
232	-4.7147e-06
232.1	-4.7498e-06
232.2	-4.7921e-06
232.3	-4.8342e-06
232.4	-4.8764e-06
232.5	-4.921e-06
232.6	-4.97e-06
232.7	-5.0243e-06
232.8	-5.0837e-06
232.9	-5.1449e-06
233	-5.2085e-06
233.1	-5.2831e-06
233.2	-5.3653e-06
233.3	-5.4499e-06
233.4	-5.5445e-06
233.5	-5.6525e-06
233.6	-5.7667e-06
233.7	-5.8889e-06
233.8	-6.0267e-06
233.9	-6.1816e-06
234	-6.3503e-06
234.1	-6.5299e-06
234.2	-6.7226e-06
234.3	-6.9292e-06
234.4	-7.1517e-06
234.5	-7.3901e-06
234.6	-7.6385e-06
234.7	-7.8907e-06
234.8	-8.1391e-06
234.9	-8.3714e-06
235	-8.5808e-06
235.1	-8.7593e-06
235.2	-8.9023e-06
235.3	-9.0081e-06
235.4	-9.0779e-06
235.5	-9.1146e-06
235.6	-9.1231e-06
235.7	-9.1094e-06
235.8	-9.0773e-06
235.9	-9.0317e-06
236	-8.9758e-06
236.1	-8.9149e-06
236.2	-8.8473e-06
236.3	-8.7768e-06
236.4	-8.7033e-06
236.5	-8.6291e-06
236.6	-8.5513e-06
236.7	-8.4699e-06
236.8	-8.3849e-06
236.9	-8.2952e-06
237	-8.2002e-06
237.1	-8.0997e-06
237.2	-7.995e-06
237.3	-7.8855e-06
237.4	-7.7721e-06
237.5	-7.6534e-06
237.6	-7.5316e-06
237.7	-7.4055e-06
237.8	-7.2801e-06
237.9	-7.1553e-06
238	-7.0315e-06
238.1	-6.909e-06
238.2	-6.7863e-06
238.3	-6.6619e-06
238.4	-6.5366e-06
238.5	-6.4102e-06
238.6	-6.2843e-06
238.7	-6.1596e-06
238.8	-6.0386e-06
238.9	-5.9235e-06
239	-5.8153e-06
239.1	-5.7116e-06
239.2	-5.6097e-06
239.3	-5.5089e-06
239.4	-5.4088e-06
239.5	-5.3122e-06
239.6	-5.2212e-06
239.7	-5.1382e-06
239.8	-5.06e-06
239.9	-4.9819e-06
240	-4.9027e-06
240.1	-4.8263e-06
240.2	-4.7557e-06
240.3	-4.6935e-06
240.4	-4.6334e-06
240.5	-4.5694e-06
240.6	-4.5058e-06
240.7	-4.4457e-06
240.8	-4.3888e-06
240.9	-4.3332e-06
241	-4.28e-06
241.1	-4.2302e-06
241.2	-4.1847e-06
241.3	-4.1455e-06
241.4	-4.1065e-06
241.5	-4.0641e-06
241.6	-4.0266e-06
241.7	-3.9924e-06
241.8	-3.9567e-06
241.9	-3.9222e-06
242	-3.8919e-06
242.1	-3.8632e-06
242.2	-3.8323e-06
242.3	-3.8023e-06
242.4	-3.7763e-06
242.5	-3.7548e-06
242.6	-3.7354e-06
242.7	-3.714e-06
242.8	-3.6908e-06
242.9	-3.6669e-06
243	-3.6442e-06
243.1	-3.6253e-06
243.2	-3.6093e-06
243.3	-3.5952e-06
243.4	-3.5826e-06
243.5	-3.5721e-06
243.6	-3.5632e-06
243.7	-3.5558e-06
243.8	-3.5485e-06
243.9	-3.5392e-06
244	-3.5302e-06
244.1	-3.5216e-06
244.2	-3.5113e-06
244.3	-3.4995e-06
244.4	-3.4888e-06
244.5	-3.4781e-06
244.6	-3.4679e-06
244.7	-3.4594e-06
244.8	-3.4518e-06
244.9	-3.444e-06
245	-3.4358e-06
245.1	-3.4299e-06
245.2	-3.4248e-06
245.3	-3.4192e-06
245.4	-3.4137e-06
245.5	-3.41e-06
245.6	-3.4071e-06
245.7	-3.4044e-06
245.8	-3.4025e-06
245.9	-3.4e-06
246	-3.399e-06
246.1	-3.4007e-06
246.2	-3.4035e-06
246.3	-3.4083e-06
246.4	-3.4139e-06
246.5	-3.4185e-06
246.6	-3.4238e-06
246.7	-3.4292e-06
246.8	-3.433e-06
246.9	-3.4364e-06
247	-3.4384e-06
247.1	-3.4372e-06
247.2	-3.4351e-06
247.3	-3.4333e-06
247.4	-3.4332e-06
247.5	-3.4371e-06
247.6	-3.4443e-06
247.7	-3.4529e-06
247.8	-3.4591e-06
247.9	-3.4607e-06
248	-3.4599e-06
248.1	-3.4598e-06
248.2	-3.4625e-06
248.3	-3.4701e-06
248.4	-3.4789e-06
248.5	-3.4832e-06
248.6	-3.4837e-06
248.7	-3.4842e-06
248.8	-3.49e-06
248.9	-3.5007e-06
249	-3.5107e-06
249.1	-3.5184e-06
249.2	-3.5259e-06
249.3	-3.5355e-06
249.4	-3.5444e-06
249.5	-3.5489e-06
249.6	-3.5511e-06
249.7	-3.5576e-06
249.8	-3.5645e-06
249.9	-3.5643e-06
250	-3.5664e-06
250.1	-3.5728e-06
250.2	-3.5768e-06
250.3	-3.5811e-06
250.4	-3.5892e-06
250.5	-3.5969e-06
250.6	-3.6005e-06
250.7	-3.6017e-06
250.8	-3.6059e-06
250.9	-3.6168e-06
251	-3.6303e-06
251.1	-3.6416e-06
251.2	-3.6504e-06
251.3	-3.6568e-06
251.4	-3.6612e-06
251.5	-3.6656e-06
251.6	-3.671e-06
251.7	-3.679e-06
251.8	-3.685e-06
251.9	-3.6882e-06
252	-3.6928e-06
252.1	-3.6992e-06
252.2	-3.7086e-06
252.3	-3.7174e-06
252.4	-3.7267e-06
252.5	-3.7363e-06
252.6	-3.7439e-06
252.7	-3.7501e-06
252.8	-3.7616e-06
252.9	-3.7781e-06
253	-3.7934e-06
253.1	-3.808e-06
253.2	-3.8213e-06
253.3	-3.8346e-06
253.4	-3.8462e-06
253.5	-3.8573e-06
253.6	-3.871e-06
253.7	-3.8876e-06
253.8	-3.8829e-06
253.9	-3.8564e-06
254	-3.8347e-06
254.1	-3.8164e-06
254.2	-3.8017e-06
254.3	-3.7921e-06
254.4	-3.7849e-06
254.5	-3.7788e-06
254.6	-3.7733e-06
254.7	-3.7707e-06
254.8	-3.7462e-06
254.9	-3.6995e-06
255	-3.6582e-06
255.1	-3.6204e-06
255.2	-3.5847e-06
255.3	-3.5515e-06
255.4	-3.5215e-06
255.5	-3.495e-06
255.6	-3.4737e-06
255.7	-3.4561e-06
255.8	-3.4446e-06
255.9	-3.4364e-06
256	-3.4248e-06
256.1	-3.4111e-06
256.2	-3.3961e-06
256.3	-3.3808e-06
256.4	-3.3692e-06
256.5	-3.3613e-06
256.6	-3.3542e-06
256.7	-3.3459e-06
256.8	-3.3317e-06
256.9	-3.3125e-06
257	-3.2949e-06
257.1	-3.2825e-06
257.2	-3.2734e-06
257.3	-3.2634e-06
257.4	-3.2511e-06
257.5	-3.2389e-06
257.6	-3.2279e-06
257.7	-3.2189e-06
257.8	-3.2123e-06
257.9	-3.2039e-06
258	-3.1929e-06
258.1	-3.1854e-06
258.2	-3.1781e-06
258.3	-3.1672e-06
258.4	-3.1596e-06
258.5	-3.1524e-06
258.6	-3.1417e-06
258.7	-3.1332e-06
258.8	-3.1265e-06
258.9	-3.1197e-06
259	-3.1097e-06
259.1	-3.0978e-06
259.2	-3.088e-06
259.3	-3.0822e-06
259.4	-3.0791e-06
259.5	-3.0732e-06
259.6	-3.064e-06
259.7	-3.0538e-06
259.8	-3.0443e-06
259.9	-3.0344e-06
260	-3.0257e-06
260.1	-3.0195e-06
260.2	-3.014e-06
260.3	-3.0101e-06
260.4	-3.0092e-06
260.5	-3.008e-06
260.6	-3.0055e-06
260.7	-3.0021e-06
260.8	-2.9971e-06
260.9	-2.9891e-06
261	-2.9803e-06
261.1	-2.9729e-06
261.2	-2.9652e-06
261.3	-2.9559e-06
261.4	-2.9462e-06
261.5	-2.9377e-06
261.6	-2.9288e-06
261.7	-2.9195e-06
261.8	-2.9118e-06
261.9	-2.9048e-06
262	-2.8969e-06
262.1	-2.8888e-06
262.2	-2.8815e-06
262.3	-2.8743e-06
262.4	-2.8671e-06
262.5	-2.8605e-06
262.6	-2.8553e-06
262.7	-2.8497e-06
262.8	-2.843e-06
262.9	-2.8379e-06
263	-2.8334e-06
263.1	-2.8308e-06
263.2	-2.8305e-06
263.3	-2.8302e-06
263.4	-2.8312e-06
263.5	-2.8323e-06
263.6	-2.8319e-06
263.7	-2.8306e-06
263.8	-2.8266e-06
263.9	-2.8189e-06
264	-2.8109e-06
264.1	-2.8029e-06
264.2	-2.7946e-06
264.3	-2.7887e-06
264.4	-2.7865e-06
264.5	-2.787e-06
264.6	-2.7866e-06
264.7	-2.7839e-06
264.8	-2.7786e-06
264.9	-2.7706e-06
265	-2.7629e-06
265.1	-2.7604e-06
265.2	-2.7611e-06
265.3	-2.7609e-06
265.4	-2.7568e-06
265.5	-2.7499e-06
265.6	-2.7418e-06
265.7	-2.734e-06
265.8	-2.7281e-06
265.9	-2.7221e-06
266	-2.7159e-06
266.1	-2.7126e-06
266.2	-2.7138e-06
266.3	-2.7114e-06
266.4	-2.705e-06
266.5	-2.7034e-06
266.6	-2.7031e-06
266.7	-2.6985e-06
266.8	-2.6955e-06
266.9	-2.6954e-06
267	-2.6912e-06
267.1	-2.6856e-06
267.2	-2.685e-06
267.3	-2.6855e-06
267.4	-2.6813e-06
267.5	-2.6754e-06
267.6	-2.6717e-06
267.7	-2.6707e-06
267.8	-2.6714e-06
267.9	-2.6723e-06
268	-2.6701e-06
268.1	-2.6638e-06
268.2	-2.6569e-06
268.3	-2.6525e-06
268.4	-2.6495e-06
268.5	-2.6468e-06
268.6	-2.6458e-06
268.7	-2.6469e-06
268.8	-2.6486e-06
268.9	-2.6504e-06
269	-2.6518e-06
269.1	-2.6527e-06
269.2	-2.6529e-06
269.3	-2.6498e-06
269.4	-2.6449e-06
269.5	-2.6396e-06
269.6	-2.634e-06
269.7	-2.63e-06
269.8	-2.6258e-06
269.9	-2.621e-06
270	-2.617e-06
270.1	-2.6134e-06
270.2	-2.6092e-06
270.3	-2.6055e-06
270.4	-2.6026e-06
270.5	-2.6009e-06
270.6	-2.5993e-06
270.7	-2.596e-06
270.8	-2.592e-06
270.9	-2.5885e-06
271	-2.5847e-06
271.1	-2.581e-06
271.2	-2.5783e-06
271.3	-2.5745e-06
271.4	-2.5703e-06
271.5	-2.5682e-06
271.6	-2.566e-06
271.7	-2.5639e-06
271.8	-2.5633e-06
271.9	-2.5644e-06
272	-2.5681e-06
272.1	-2.572e-06
272.2	-2.5745e-06
272.3	-2.576e-06
272.4	-2.5748e-06
272.5	-2.5711e-06
272.6	-2.5672e-06
272.7	-2.5605e-06
272.8	-2.5543e-06
272.9	-2.551e-06
273	-2.551e-06
273.1	-2.554e-06
273.2	-2.5562e-06
273.3	-2.5548e-06
273.4	-2.5506e-06
273.5	-2.5453e-06
273.6	-2.5407e-06
273.7	-2.5405e-06
273.8	-2.5429e-06
273.9	-2.5454e-06
274	-2.5457e-06
274.1	-2.5423e-06
274.2	-2.5381e-06
274.3	-2.5362e-06
274.4	-2.5376e-06
274.5	-2.5387e-06
274.6	-2.5357e-06
274.7	-2.5317e-06
274.8	-2.5321e-06
274.9	-2.5308e-06
275	-2.5263e-06
275.1	-2.528e-06
275.2	-2.528e-06
275.3	-2.523e-06
275.4	-2.5219e-06
275.5	-2.5235e-06
275.6	-2.5217e-06
275.7	-2.517e-06
275.8	-2.5135e-06
275.9	-2.5138e-06
276	-2.5159e-06
276.1	-2.5165e-06
276.2	-2.5144e-06
276.3	-2.5092e-06
276.4	-2.5044e-06
276.5	-2.5031e-06
276.6	-2.5031e-06
276.7	-2.5036e-06
276.8	-2.506e-06
276.9	-2.5083e-06
277	-2.5102e-06
277.1	-2.5125e-06
277.2	-2.5121e-06
277.3	-2.5087e-06
277.4	-2.5039e-06
277.5	-2.4991e-06
277.6	-2.4943e-06
277.7	-2.4891e-06
277.8	-2.4845e-06
277.9	-2.4804e-06
278	-2.4771e-06
278.1	-2.4758e-06
278.2	-2.4751e-06
278.3	-2.4736e-06
278.4	-2.4718e-06
278.5	-2.4702e-06
278.6	-2.4694e-06
278.7	-2.4689e-06
278.8	-2.4672e-06
278.9	-2.4659e-06
279	-2.4654e-06
279.1	-2.4639e-06
279.2	-2.4612e-06
279.3	-2.4595e-06
279.4	-2.4586e-06
279.5	-2.4565e-06
279.6	-2.4532e-06
279.7	-2.4494e-06
279.8	-2.4441e-06
279.9	-2.4383e-06
280	-2.4337e-06
280.1	-2.4294e-06
280.2	-2.4262e-06
280.3	-2.4237e-06
280.4	-2.4217e-06
280.5	-2.4241e-06
280.6	-2.4277e-06
280.7	-2.4298e-06
280.8	-2.4317e-06
280.9	-2.4307e-06
281	-2.4268e-06
281.1	-2.4216e-06
281.2	-2.4154e-06
281.3	-2.4085e-06
281.4	-2.4052e-06
281.5	-2.4072e-06
281.6	-2.4096e-06
281.7	-2.4089e-06
281.8	-2.4046e-06
281.9	-2.3981e-06
282	-2.3913e-06
282.1	-2.3888e-06
282.2	-2.3907e-06
282.3	-2.3938e-06
282.4	-2.3954e-06
282.5	-2.396e-06
282.6	-2.3964e-06
282.7	-2.3943e-06
282.8	-2.3887e-06
282.9	-2.3822e-06
283	-2.3802e-06
283.1	-2.3807e-06
283.2	-2.3776e-06
283.3	-2.3745e-06
283.4	-2.3722e-06
283.5	-2.3667e-06
283.6	-2.3625e-06
283.7	-2.3636e-06
283.8	-2.3638e-06
283.9	-2.3584e-06
284	-2.3529e-06
284.1	-2.3504e-06
284.2	-2.3507e-06
284.3	-2.3524e-06
284.4	-2.3506e-06
284.5	-2.3456e-06
284.6	-2.3411e-06
284.7	-2.3384e-06
284.8	-2.3367e-06
284.9	-2.3364e-06
285	-2.3376e-06
285.1	-2.3393e-06
285.2	-2.3408e-06
285.3	-2.3401e-06
285.4	-2.3371e-06
285.5	-2.3335e-06
285.6	-2.328e-06
285.7	-2.3223e-06
285.8	-2.3189e-06
285.9	-2.3165e-06
286	-2.3135e-06
286.1	-2.3113e-06
286.2	-2.3098e-06
286.3	-2.3078e-06
286.4	-2.3066e-06
286.5	-2.3075e-06
286.6	-2.3095e-06
286.7	-2.3099e-06
286.8	-2.3088e-06
286.9	-2.3096e-06
287	-2.3107e-06
287.1	-2.3111e-06
287.2	-2.3114e-06
287.3	-2.3122e-06
287.4	-2.3117e-06
287.5	-2.3105e-06
287.6	-2.3098e-06
287.7	-2.3088e-06
287.8	-2.3068e-06
287.9	-2.3054e-06
288	-2.3036e-06
288.1	-2.299e-06
288.2	-2.2941e-06
288.3	-2.2895e-06
288.4	-2.2846e-06
288.5	-2.2798e-06
288.6	-2.2758e-06
288.7	-2.2733e-06
288.8	-2.2722e-06
288.9	-2.2737e-06
289	-2.2774e-06
289.1	-2.2807e-06
289.2	-2.2819e-06
289.3	-2.2806e-06
289.4	-2.2782e-06
289.5	-2.2737e-06
289.6	-2.2687e-06
289.7	-2.2652e-06
289.8	-2.2652e-06
289.9	-2.2684e-06
290	-2.2703e-06
290.1	-2.2682e-06
290.2	-2.2636e-06
290.3	-2.2594e-06
290.4	-2.2583e-06
290.5	-2.2604e-06
290.6	-2.2632e-06
290.7	-2.2652e-06
290.8	-2.2652e-06
290.9	-2.2657e-06
291	-2.2673e-06
291.1	-2.2686e-06
291.2	-2.2668e-06
291.3	-2.2619e-06
291.4	-2.2604e-06
291.5	-2.2604e-06
291.6	-2.2569e-06
291.7	-2.256e-06
291.8	-2.257e-06
291.9	-2.2529e-06
292	-2.2492e-06
292.1	-2.2516e-06
292.2	-2.2535e-06
292.3	-2.2505e-06
292.4	-2.2463e-06
292.5	-2.2451e-06
292.6	-2.2467e-06
292.7	-2.2496e-06
292.8	-2.2506e-06
292.9	-2.2479e-06
293	-2.2438e-06
293.1	-2.2399e-06
293.2	-2.2374e-06
293.3	-2.2369e-06
293.4	-2.238e-06
293.5	-2.2405e-06
293.6	-2.2448e-06
293.7	-2.2487e-06
293.8	-2.2507e-06
293.9	-2.2505e-06
294	-2.249e-06
294.1	-2.2465e-06
294.2	-2.2429e-06
294.3	-2.239e-06
294.4	-2.2356e-06
294.5	-2.2321e-06
294.6	-2.2285e-06
294.7	-2.226e-06
294.8	-2.2241e-06
294.9	-2.2221e-06
295	-2.22e-06
295.1	-2.2194e-06
295.2	-2.2187e-06
295.3	-2.2161e-06
295.4	-2.2134e-06
295.5	-2.2117e-06
295.6	-2.21e-06
295.7	-2.2087e-06
295.8	-2.2083e-06
295.9	-2.2066e-06
296	-2.2052e-06
296.1	-2.2044e-06
296.2	-2.2033e-06
296.3	-2.2007e-06
296.4	-2.1972e-06
296.5	-2.1961e-06
296.6	-2.1963e-06
296.7	-2.1966e-06
296.8	-2.1983e-06
296.9	-2.2028e-06
297	-2.2079e-06
297.1	-2.2125e-06
297.2	-2.2161e-06
297.3	-2.2185e-06
297.4	-2.2182e-06
297.5	-2.2151e-06
297.6	-2.2112e-06
297.7	-2.2071e-06
297.8	-2.2045e-06
297.9	-2.2055e-06
298	-2.2092e-06
298.1	-2.212e-06
298.2	-2.2119e-06
298.3	-2.2092e-06
298.4	-2.2045e-06
298.5	-2.2012e-06
298.6	-2.2031e-06
298.7	-2.2074e-06
298.8	-2.2097e-06
298.9	-2.2091e-06
299	-2.2062e-06
299.1	-2.2028e-06
299.2	-2.2005e-06
299.3	-2.2011e-06
299.4	-2.2041e-06
299.5	-2.2082e-06
299.6	-2.2084e-06
299.7	-2.2044e-06
299.8	-2.2045e-06
299.9	-2.2038e-06
300	-2.1996e-06
300.1	-2.2004e-06
300.2	-2.2017e-06
300.3	-2.198e-06
300.4	-2.1952e-06
300.5	-2.197e-06
300.6	-2.1971e-06
300.7	-2.1927e-06
300.8	-2.1911e-06
300.9	-2.1945e-06
301	-2.1995e-06
301.1	-2.2035e-06
301.2	-2.2051e-06
301.3	-2.2027e-06
301.4	-2.1991e-06
301.5	-2.1967e-06
301.6	-2.196e-06
301.7	-2.1964e-06
301.8	-2.1958e-06
301.9	-2.1948e-06
302	-2.1946e-06
302.1	-2.1935e-06
302.2	-2.1916e-06
302.3	-2.1881e-06
302.4	-2.1814e-06
302.5	-2.1739e-06
302.6	-2.1672e-06
302.7	-2.161e-06
302.8	-2.16e-06
302.9	-2.1646e-06
303	-2.1696e-06
303.1	-2.1724e-06
303.2	-2.174e-06
303.3	-2.1765e-06
303.4	-2.179e-06
303.5	-2.1817e-06
303.6	-2.1844e-06
303.7	-2.1898e-06
303.8	-2.1739e-06
303.9	-2.1358e-06
304	-2.1024e-06
304.1	-2.0739e-06
304.2	-2.0479e-06
304.3	-2.0242e-06
304.4	-2.0018e-06
304.5	-1.9796e-06
304.6	-1.9583e-06
304.7	-1.9406e-06
304.8	-1.9056e-06
304.9	-1.8514e-06
305	-1.8019e-06
305.1	-1.7583e-06
305.2	-1.717e-06
305.3	-1.678e-06
305.4	-1.6433e-06
305.5	-1.6136e-06
305.6	-1.5885e-06
305.7	-1.5662e-06
305.8	-1.549e-06
305.9	-1.5348e-06
306	-1.5173e-06
306.1	-1.4967e-06
306.2	-1.4749e-06
306.3	-1.4551e-06
306.4	-1.4366e-06
306.5	-1.4225e-06
306.6	-1.412e-06
306.7	-1.3982e-06
306.8	-1.3794e-06
306.9	-1.3557e-06
307	-1.3315e-06
307.1	-1.31e-06
307.2	-1.2925e-06
307.3	-1.2776e-06
307.4	-1.2635e-06
307.5	-1.2506e-06
307.6	-1.2372e-06
307.7	-1.2224e-06
307.8	-1.2055e-06
307.9	-1.1865e-06
308	-1.1696e-06
308.1	-1.1582e-06
308.2	-1.1449e-06
308.3	-1.1286e-06
308.4	-1.116e-06
308.5	-1.1004e-06
308.6	-1.0825e-06
308.7	-1.0701e-06
308.8	-1.0595e-06
308.9	-1.0444e-06
309	-1.0255e-06
309.1	-1.0083e-06
309.2	-9.9446e-07
309.3	-9.8334e-07
309.4	-9.7381e-07
309.5	-9.6143e-07
309.6	-9.442e-07
309.7	-9.2572e-07
309.8	-9.0989e-07
309.9	-8.9513e-07
310	-8.8164e-07
310.1	-8.7174e-07
310.2	-8.636e-07
310.3	-8.5614e-07
310.4	-8.4863e-07
310.5	-8.3918e-07
310.6	-8.279e-07
310.7	-8.163e-07
310.8	-8.0362e-07
310.9	-7.9003e-07
311	-7.7549e-07
311.1	-7.5926e-07
311.2	-7.4314e-07
311.3	-7.2725e-07
311.4	-7.1169e-07
311.5	-6.9691e-07
311.6	-6.8258e-07
311.7	-6.6824e-07
311.8	-6.5426e-07
311.9	-6.4086e-07
312	-6.2727e-07
312.1	-6.1399e-07
312.2	-6.012e-07
312.3	-5.8846e-07
312.4	-5.763e-07
312.5	-5.6392e-07
312.6	-5.5193e-07
312.7	-5.3999e-07
312.8	-5.2798e-07
312.9	-5.1816e-07
313	-5.0942e-07
313.1	-5.0076e-07
313.2	-4.9393e-07
313.3	-4.8767e-07
313.4	-4.8112e-07
313.5	-4.7547e-07
313.6	-4.6852e-07
313.7	-4.5951e-07
313.8	-4.4855e-07
313.9	-4.3536e-07
314	-4.2175e-07
314.1	-4.0867e-07
314.2	-3.9556e-07
314.3	-3.8438e-07
314.4	-3.775e-07
314.5	-3.7315e-07
314.6	-3.6654e-07
314.7	-3.5704e-07
314.8	-3.4483e-07
314.9	-3.315e-07
315	-3.2037e-07
315.1	-3.1333e-07
315.2	-3.0842e-07
315.3	-2.9896e-07
315.4	-2.8554e-07
315.5	-2.7212e-07
315.6	-2.5995e-07
315.7	-2.4974e-07
315.8	-2.4192e-07
315.9	-2.3526e-07
316	-2.2442e-07
316.1	-2.1109e-07
316.2	-2.0055e-07
316.3	-1.9397e-07
316.4	-1.8577e-07
316.5	-1.7516e-07
316.6	-1.6886e-07
316.7	-1.5969e-07
316.8	-1.4754e-07
316.9	-1.4177e-07
317	-1.3489e-07
317.1	-1.2302e-07
317.2	-1.1238e-07
317.3	-1.0659e-07
317.4	-1.0273e-07
317.5	-9.356e-08
317.6	-8.0458e-08
317.7	-6.8592e-08
317.8	-5.8524e-08
317.9	-5.0034e-08
318	-4.4231e-08
318.1	-4.0025e-08
318.2	-3.4447e-08
318.3	-2.5488e-08
318.4	-1.3885e-08
318.5	-1.0948e-09
318.6	1.148e-08
318.7	2.273e-08
318.8	3.3992e-08
318.9	4.4232e-08
319	5.2621e-08
319.1	5.9642e-08
319.2	6.5759e-08
319.3	7.2181e-08
319.4	7.7735e-08
319.5	8.2138e-08
319.6	8.688e-08
319.7	9.1452e-08
319.8	9.6588e-08
319.9	1.0298e-07
320	1.0956e-07
320.1	1.1587e-07
320.2	1.225e-07
320.3	1.293e-07
320.4	1.3694e-07
320.5	1.4436e-07
320.6	1.5111e-07
320.7	1.5895e-07
320.8	1.6735e-07
320.9	1.7375e-07
321	1.7958e-07
321.1	1.858e-07
321.2	1.9174e-07
321.3	1.9839e-07
321.4	2.0585e-07
321.5	2.1375e-07
321.6	2.229e-07
321.7	2.3264e-07
321.8	2.4317e-07
321.9	2.5569e-07
322	2.6788e-07
322.1	2.8091e-07
322.2	2.9489e-07
322.3	3.0728e-07
322.4	3.1799e-07
322.5	3.2615e-07
322.6	3.3007e-07
322.7	3.3426e-07
322.8	3.4182e-07
322.9	3.5172e-07
323	3.6252e-07
323.1	3.7488e-07
323.2	3.8676e-07
323.3	3.9436e-07
323.4	3.9952e-07
323.5	4.0561e-07
323.6	4.1535e-07
323.7	4.2754e-07
323.8	4.3928e-07
323.9	4.4874e-07
324	4.5662e-07
324.1	4.6375e-07
324.2	4.7127e-07
324.3	4.8041e-07
324.4	4.9132e-07
324.5	5.0268e-07
324.6	5.1185e-07
324.7	5.1769e-07
324.8	5.2681e-07
324.9	5.3933e-07
325	5.4795e-07
325.1	5.5787e-07
325.2	5.6923e-07
325.3	5.7646e-07
325.4	5.844e-07
325.5	5.9695e-07
325.6	6.1012e-07
325.7	6.1788e-07
325.8	6.23e-07
325.9	6.3304e-07
326	6.4628e-07
326.1	6.5896e-07
326.2	6.7069e-07
326.3	6.7971e-07
326.4	6.8642e-07
326.5	6.9157e-07
326.6	6.9736e-07
326.7	7.0678e-07
326.8	7.1902e-07
326.9	7.3237e-07
327	7.4629e-07
327.1	7.6026e-07
327.2	7.7289e-07
327.3	7.8343e-07
327.4	7.937e-07
327.5	8.0378e-07
327.6	8.1205e-07
327.7	8.1963e-07
327.8	8.2678e-07
327.9	8.3268e-07
328	8.3871e-07
328.1	8.4493e-07
328.2	8.5195e-07
328.3	8.5911e-07
328.4	8.6695e-07
328.5	8.7544e-07
328.6	8.8434e-07
328.7	8.9485e-07
328.8	9.0499e-07
328.9	9.1517e-07
329	9.2514e-07
329.1	9.3517e-07
329.2	9.4486e-07
329.3	9.5407e-07
329.4	9.6301e-07
329.5	9.7077e-07
329.6	9.7838e-07
329.7	9.8738e-07
329.8	9.964e-07
329.9	1.0062e-06
330	1.0176e-06
330.1	1.0289e-06
330.2	1.0414e-06
330.3	1.0563e-06
330.4	1.0712e-06
330.5	1.0867e-06
330.6	1.1025e-06
330.7	1.1162e-06
330.8	1.127e-06
330.9	1.135e-06
331	1.1403e-06
331.1	1.1467e-06
331.2	1.1557e-06
331.3	1.1676e-06
331.4	1.1819e-06
331.5	1.1962e-06
331.6	1.2085e-06
331.7	1.2157e-06
331.8	1.2203e-06
331.9	1.2271e-06
332	1.2371e-06
332.1	1.2499e-06
332.2	1.263e-06
332.3	1.2729e-06
332.4	1.2813e-06
332.5	1.2898e-06
332.6	1.3001e-06
332.7	1.3122e-06
332.8	1.323e-06
332.9	1.3295e-06
333	1.3341e-06
333.1	1.3438e-06
333.2	1.3535e-06
333.3	1.3599e-06
333.4	1.3684e-06
333.5	1.375e-06
333.6	1.3803e-06
333.7	1.3903e-06
333.8	1.4014e-06
333.9	1.4081e-06
334	1.4118e-06
334.1	1.4194e-06
334.2	1.4312e-06
334.3	1.4416e-06
334.4	1.4498e-06
334.5	1.4555e-06
334.6	1.4586e-06
334.7	1.463e-06
334.8	1.4709e-06
334.9	1.482e-06
335	1.4939e-06
335.1	1.5053e-06
335.2	1.515e-06
335.3	1.5227e-06
335.4	1.5282e-06
335.5	1.5316e-06
335.6	1.5339e-06
335.7	1.5366e-06
335.8	1.5397e-06
335.9	1.5438e-06
336	1.5487e-06
336.1	1.5546e-06
336.2	1.562e-06
336.3	1.5703e-06
336.4	1.5796e-06
336.5	1.5889e-06
336.6	1.5986e-06
336.7	1.6075e-06
336.8	1.6164e-06
336.9	1.6253e-06
337	1.6331e-06
337.1	1.6418e-06
337.2	1.651e-06
337.3	1.6583e-06
337.4	1.6652e-06
337.5	1.6721e-06
337.6	1.6783e-06
337.7	1.6848e-06
337.8	1.6919e-06
337.9	1.6994e-06
338	1.7058e-06
338.1	1.7117e-06
338.2	1.7184e-06
338.3	1.7236e-06
338.4	1.7267e-06
338.5	1.7287e-06
338.6	1.7295e-06
338.7	1.7291e-06
338.8	1.7282e-06
338.9	1.7277e-06
339	1.7287e-06
339.1	1.7313e-06
339.2	1.7366e-06
339.3	1.744e-06
339.4	1.7517e-06
339.5	1.7587e-06
339.6	1.7637e-06
339.7	1.7659e-06
339.8	1.7655e-06
339.9	1.7662e-06
340	1.7701e-06
340.1	1.7772e-06
340.2	1.7853e-06
340.3	1.7904e-06
340.4	1.7917e-06
340.5	1.7909e-06
340.6	1.7917e-06
340.7	1.7956e-06
340.8	1.7999e-06
340.9	1.8035e-06
341	1.8045e-06
341.1	1.8042e-06
341.2	1.8073e-06
341.3	1.8153e-06
341.4	1.8215e-06
341.5	1.8234e-06
341.6	1.8279e-06
341.7	1.8333e-06
341.8	1.8358e-06
341.9	1.8412e-06
342	1.8478e-06
342.1	1.8495e-06
342.2	1.8524e-06
342.3	1.8599e-06
342.4	1.8668e-06
342.5	1.871e-06
342.6	1.872e-06
342.7	1.871e-06
342.8	1.8743e-06
342.9	1.8829e-06
343	1.8913e-06
343.1	1.8978e-06
343.2	1.9021e-06
343.3	1.9049e-06
343.4	1.9061e-06
343.5	1.9059e-06
343.6	1.9059e-06
343.7	1.9075e-06
343.8	1.911e-06
343.9	1.9176e-06
344	1.9251e-06
344.1	1.9325e-06
344.2	1.9404e-06
344.3	1.9491e-06
344.4	1.9571e-06
344.5	1.963e-06
344.6	1.9684e-06
344.7	1.9738e-06
344.8	1.9785e-06
344.9	1.9814e-06
345	1.9839e-06
345.1	1.9866e-06
345.2	1.9885e-06
345.3	1.9913e-06
345.4	1.9945e-06
345.5	1.9974e-06
345.6	2.0001e-06
345.7	2.002e-06
345.8	2.0041e-06
345.9	2.0071e-06
346	2.0106e-06
346.1	2.0147e-06
346.2	2.0199e-06
346.3	2.0252e-06
346.4	2.0308e-06
346.5	2.0376e-06
346.6	2.0444e-06
346.7	2.0512e-06
346.8	2.0592e-06
346.9	2.067e-06
347	2.0745e-06
347.1	2.0821e-06
347.2	2.0877e-06
347.3	2.0897e-06
347.4	2.0896e-06
347.5	2.0873e-06
347.6	2.0867e-06
347.7	2.0908e-06
347.8	2.0961e-06
347.9	2.1039e-06
348	2.1134e-06
348.1	2.1206e-06
348.2	2.1242e-06
348.3	2.123e-06
348.4	2.1214e-06
348.5	2.1253e-06
348.6	2.1335e-06
348.7	2.1422e-06
348.8	2.1501e-06
348.9	2.1527e-06
349	2.1519e-06
349.1	2.1526e-06
349.2	2.1536e-06
349.3	2.1552e-06
349.4	2.1606e-06
349.5	2.1701e-06
349.6	2.1794e-06
349.7	2.1816e-06
349.8	2.1836e-06
349.9	2.1893e-06
350	2.1922e-06
350.1	2.1969e-06
350.2	2.2036e-06
350.3	2.2057e-06
350.4	2.2058e-06
350.5	2.2106e-06
350.6	2.2175e-06
350.7	2.2218e-06
350.8	2.2243e-06
350.9	2.2277e-06
351	2.2352e-06
351.1	2.2446e-06
351.2	2.2539e-06
351.3	2.2615e-06
351.4	2.2674e-06
351.5	2.2705e-06
351.6	2.2718e-06
351.7	2.274e-06
351.8	2.2764e-06
351.9	2.2793e-06
352	2.2837e-06
352.1	2.289e-06
352.2	2.2948e-06
352.3	2.3e-06
352.4	2.3031e-06
352.5	2.304e-06
352.6	2.3039e-06
352.7	2.3033e-06
352.8	2.3077e-06
352.9	2.3161e-06
353	2.3219e-06
353.1	2.3255e-06
353.2	2.3294e-06
353.3	2.3329e-06
353.4	2.3366e-06
353.5	2.3409e-06
353.6	2.3452e-06
353.7	2.3518e-06
353.8	2.3377e-06
353.9	2.3015e-06
354	2.2672e-06
354.1	2.2347e-06
354.2	2.2047e-06
354.3	2.1751e-06
354.4	2.1463e-06
354.5	2.1187e-06
354.6	2.0921e-06
354.7	2.0711e-06
354.8	2.033e-06
354.9	1.9747e-06
355	1.9198e-06
355.1	1.8682e-06
355.2	1.8215e-06
355.3	1.7783e-06
355.4	1.7382e-06
355.5	1.7012e-06
355.6	1.666e-06
355.7	1.63e-06
355.8	1.5986e-06
355.9	1.572e-06
356	1.5455e-06
356.1	1.5205e-06
356.2	1.4984e-06
356.3	1.481e-06
356.4	1.4657e-06
356.5	1.451e-06
356.6	1.4369e-06
356.7	1.4199e-06
356.8	1.3971e-06
356.9	1.3738e-06
357	1.3563e-06
357.1	1.3424e-06
357.2	1.3293e-06
357.3	1.3131e-06
357.4	1.2949e-06
357.5	1.278e-06
357.6	1.2629e-06
357.7	1.2504e-06
357.8	1.241e-06
357.9	1.2329e-06
358	1.2218e-06
358.1	1.2118e-06
358.2	1.2059e-06
358.3	1.1958e-06
358.4	1.1848e-06
358.5	1.1788e-06
358.6	1.172e-06
358.7	1.1611e-06
358.8	1.1523e-06
358.9	1.147e-06
359	1.139e-06
359.1	1.1265e-06
359.2	1.1143e-06
359.3	1.1058e-06
359.4	1.0999e-06
359.5	1.0963e-06
359.6	1.0913e-06
359.7	1.0832e-06
359.8	1.0733e-06
359.9	1.0625e-06
360	1.052e-06
360.1	1.0452e-06
360.2	1.0414e-06
360.3	1.0389e-06
360.4	1.0375e-06
360.5	1.0359e-06
360.6	1.0335e-06
360.7	1.0295e-06
360.8	1.0253e-06
360.9	1.0205e-06
361	1.0148e-06
361.1	1.0086e-06
361.2	1.0014e-06
361.3	9.9373e-07
361.4	9.8533e-07
361.5	9.7571e-07
361.6	9.6605e-07
361.7	9.5725e-07
361.8	9.4879e-07
361.9	9.4133e-07
362	9.3454e-07
362.1	9.2643e-07
362.2	9.1888e-07
362.3	9.1283e-07
362.4	9.0718e-07
362.5	9.0191e-07
362.6	8.9579e-07
362.7	8.8942e-07
362.8	8.8289e-07
362.9	8.7726e-07
363	8.7346e-07
363.1	8.7214e-07
363.2	8.7113e-07
363.3	8.7025e-07
363.4	8.7085e-07
363.5	8.7061e-07
363.6	8.6963e-07
363.7	8.6878e-07
363.8	8.6811e-07
363.9	8.6602e-07
364	8.6071e-07
364.1	8.5214e-07
364.2	8.4279e-07
364.3	8.3544e-07
364.4	8.3084e-07
364.5	8.2988e-07
364.6	8.3029e-07
364.7	8.3082e-07
364.8	8.2851e-07
364.9	8.2106e-07
365	8.1261e-07
365.1	8.0673e-07
365.2	8.0454e-07
365.3	8.0442e-07
365.4	8.0327e-07
365.5	7.9778e-07
365.6	7.8967e-07
365.7	7.8137e-07
365.8	7.7387e-07
365.9	7.6627e-07
366	7.5867e-07
366.1	7.5564e-07
366.2	7.5659e-07
366.3	7.5584e-07
366.4	7.5101e-07
366.5	7.4846e-07
366.6	7.471e-07
366.7	7.4082e-07
366.8	7.3722e-07
366.9	7.3657e-07
367	7.3128e-07
367.1	7.2596e-07
367.2	7.241e-07
367.3	7.2285e-07
367.4	7.189e-07
367.5	7.1203e-07
367.6	7.0586e-07
367.7	7.0324e-07
367.8	7.0341e-07
367.9	7.0281e-07
368	7.0018e-07
368.1	6.9653e-07
368.2	6.9085e-07
368.3	6.8276e-07
368.4	6.752e-07
368.5	6.7022e-07
368.6	6.6692e-07
368.7	6.6495e-07
368.8	6.6456e-07
368.9	6.651e-07
369	6.6525e-07
369.1	6.634e-07
369.2	6.6082e-07
369.3	6.5841e-07
369.4	6.5489e-07
369.5	6.5013e-07
369.6	6.4462e-07
369.7	6.3801e-07
369.8	6.3095e-07
369.9	6.2465e-07
370	6.1771e-07
370.1	6.0968e-07
370.2	6.0189e-07
370.3	5.9468e-07
370.4	5.8761e-07
370.5	5.8129e-07
370.6	5.7588e-07
370.7	5.7086e-07
370.8	5.6458e-07
370.9	5.5822e-07
371	5.5262e-07
371.1	5.4728e-07
371.2	5.4287e-07
371.3	5.3935e-07
371.4	5.3645e-07
371.5	5.3368e-07
371.6	5.3191e-07
371.7	5.3164e-07
371.8	5.3215e-07
371.9	5.3289e-07
372	5.3376e-07
372.1	5.3377e-07
372.2	5.3284e-07
372.3	5.306e-07
372.4	5.2561e-07
372.5	5.1788e-07
372.6	5.0936e-07
372.7	5.0204e-07
372.8	4.975e-07
372.9	4.9527e-07
373	4.9534e-07
373.1	4.9635e-07
373.2	4.9558e-07
373.3	4.8966e-07
373.4	4.8059e-07
373.5	4.7261e-07
373.6	4.6863e-07
373.7	4.6863e-07
373.8	4.6839e-07
373.9	4.6523e-07
374	4.585e-07
374.1	4.5048e-07
374.2	4.4312e-07
374.3	4.3624e-07
374.4	4.3063e-07
374.5	4.2932e-07
374.6	4.2961e-07
374.7	4.2502e-07
374.8	4.196e-07
374.9	4.1898e-07
375	4.1513e-07
375.1	4.0996e-07
375.2	4.0896e-07
375.3	4.0594e-07
375.4	3.9948e-07
375.5	3.9582e-07
375.6	3.9559e-07
375.7	3.9321e-07
375.8	3.8721e-07
375.9	3.7995e-07
376	3.7634e-07
376.1	3.7525e-07
376.2	3.7359e-07
376.3	3.7094e-07
376.4	3.6615e-07
376.5	3.5966e-07
376.6	3.5241e-07
376.7	3.45e-07
376.8	3.385e-07
376.9	3.3423e-07
377	3.3259e-07
377.1	3.3255e-07
377.2	3.3226e-07
377.3	3.3134e-07
377.4	3.3058e-07
377.5	3.2857e-07
377.6	3.2468e-07
377.7	3.1905e-07
377.8	3.1336e-07
377.9	3.0762e-07
378	3.0152e-07
378.1	2.948e-07
378.2	2.8708e-07
378.3	2.7873e-07
378.4	2.701e-07
378.5	2.6263e-07
378.6	2.5665e-07
378.7	2.5121e-07
378.8	2.4588e-07
378.9	2.4095e-07
379	2.3534e-07
379.1	2.2934e-07
379.2	2.2392e-07
379.3	2.1912e-07
379.4	2.142e-07
379.5	2.0956e-07
379.6	2.0479e-07
379.7	1.9897e-07
379.8	1.9414e-07
379.9	1.9086e-07
380	1.8905e-07
380.1	1.8808e-07
380.2	1.8777e-07
380.3	1.8927e-07
380.4	1.9093e-07
380.5	1.901e-07
380.6	1.8927e-07
380.7	1.8874e-07
380.8	1.8384e-07
380.9	1.7638e-07
381	1.6786e-07
381.1	1.6089e-07
381.2	1.5656e-07
381.3	1.5524e-07
381.4	1.567e-07
381.5	1.5858e-07
381.6	1.5656e-07
381.7	1.4979e-07
381.8	1.4219e-07
381.9	1.3543e-07
382	1.3261e-07
382.1	1.3431e-07
382.2	1.3517e-07
382.3	1.3026e-07
382.4	1.2292e-07
382.5	1.1563e-07
382.6	1.0903e-07
382.7	1.0623e-07
382.8	1.0651e-07
382.9	1.0473e-07
383	9.8727e-08
383.1	9.5776e-08
383.2	9.5503e-08
383.3	8.8452e-08
383.4	8.1784e-08
383.5	8.0793e-08
383.6	7.7373e-08
383.7	7.1474e-08
383.8	6.9293e-08
383.9	6.8697e-08
384	6.3908e-08
384.1	5.5567e-08
384.2	5.1209e-08
384.3	5.0957e-08
384.4	5.0206e-08
384.5	4.8839e-08
384.6	4.5825e-08
384.7	3.9174e-08
384.8	3.0576e-08
384.9	2.461e-08
385	2.1778e-08
385.1	2.0797e-08
385.2	2.1112e-08
385.3	2.292e-08
385.4	2.3734e-08
385.5	2.1436e-08
385.6	1.9504e-08
385.7	1.6774e-08
385.8	1.1732e-08
385.9	7.1181e-09
386	1.5401e-09
386.1	-6.8358e-09
386.2	-1.5781e-08
386.3	-2.3232e-08
386.4	-2.9665e-08
386.5	-3.5747e-08
386.6	-4.1277e-08
386.7	-4.5992e-08
386.8	-5.0033e-08
386.9	-5.4228e-08
387	-5.7961e-08
387.1	-6.0065e-08
387.2	-6.2368e-08
387.3	-6.5274e-08
387.4	-6.7991e-08
387.5	-7.0552e-08
387.6	-7.4115e-08
387.7	-7.7668e-08
387.8	-8.1673e-08
387.9	-8.5717e-08
388	-9.0022e-08
388.1	-9.6228e-08
388.2	-1.0275e-07
388.3	-1.092e-07
388.4	-1.1567e-07
388.5	-1.1893e-07
388.6	-1.1986e-07
388.7	-1.2095e-07
388.8	-1.2022e-07
388.9	-1.1817e-07
389	-1.1749e-07
389.1	-1.1749e-07
389.2	-1.1818e-07
389.3	-1.2278e-07
389.4	-1.2939e-07
389.5	-1.3713e-07
389.6	-1.4323e-07
389.7	-1.4622e-07
389.8	-1.477e-07
389.9	-1.4621e-07
390	-1.4557e-07
390.1	-1.4942e-07
390.2	-1.5636e-07
390.3	-1.6256e-07
390.4	-1.6555e-07
390.5	-1.6584e-07
390.6	-1.6532e-07
390.7	-1.6532e-07
390.8	-1.664e-07
390.9	-1.6934e-07
391	-1.707e-07
391.1	-1.7067e-07
391.2	-1.7425e-07
391.3	-1.8293e-07
391.4	-1.8934e-07
391.5	-1.9054e-07
391.6	-1.951e-07
391.7	-1.9869e-07
391.8	-1.9992e-07
391.9	-2.0683e-07
392	-2.1255e-07
392.1	-2.1289e-07
392.2	-2.1383e-07
392.3	-2.189e-07
392.4	-2.2658e-07
392.5	-2.2968e-07
392.6	-2.2963e-07
392.7	-2.3078e-07
392.8	-2.3286e-07
392.9	-2.366e-07
393	-2.4281e-07
393.1	-2.5019e-07
393.2	-2.5633e-07
393.3	-2.5826e-07
393.4	-2.5649e-07
393.5	-2.5537e-07
393.6	-2.5502e-07
393.7	-2.5489e-07
393.8	-2.5696e-07
393.9	-2.6086e-07
394	-2.6459e-07
394.1	-2.6942e-07
394.2	-2.7584e-07
394.3	-2.8287e-07
394.4	-2.9026e-07
394.5	-2.9782e-07
394.6	-3.0427e-07
394.7	-3.0872e-07
394.8	-3.1191e-07
394.9	-3.1475e-07
395	-3.1652e-07
395.1	-3.1862e-07
395.2	-3.2144e-07
395.3	-3.2217e-07
395.4	-3.2179e-07
395.5	-3.2175e-07
395.6	-3.2196e-07
395.7	-3.2317e-07
395.8	-3.2546e-07
395.9	-3.2824e-07
396	-3.3231e-07
396.1	-3.3704e-07
396.2	-3.4227e-07
396.3	-3.4898e-07
396.4	-3.554e-07
396.5	-3.6146e-07
396.6	-3.6792e-07
396.7	-3.7413e-07
396.8	-3.7829e-07
396.9	-3.8037e-07
397	-3.8163e-07
397.1	-3.8075e-07
397.2	-3.7869e-07
397.3	-3.7694e-07
397.4	-3.7507e-07
397.5	-3.7499e-07
397.6	-3.7812e-07
397.7	-3.8336e-07
397.8	-3.9058e-07
397.9	-3.9823e-07
398	-4.0358e-07
398.1	-4.0488e-07
398.2	-4.0439e-07
398.3	-4.0435e-07
398.4	-4.0811e-07
398.5	-4.1475e-07
398.6	-4.2092e-07
398.7	-4.2498e-07
398.8	-4.2519e-07
398.9	-4.2427e-07
399	-4.2426e-07
399.1	-4.2558e-07
399.2	-4.2652e-07
399.3	-4.262e-07
399.4	-4.254e-07
399.5	-4.2717e-07
399.6	-4.333e-07
399.7	-4.3711e-07
399.8	-4.392e-07
399.9	-4.4699e-07
400	-4.5384e-07
400.1	-4.5624e-07
400.2	-4.6111e-07
400.3	-4.6746e-07
400.4	-4.7053e-07
400.5	-4.7187e-07
400.6	-4.7685e-07
400.7	-4.8511e-07
400.8	-4.8802e-07
400.9	-4.8451e-07
401	-4.813e-07
401.1	-4.8101e-07
401.2	-4.8397e-07
401.3	-4.8925e-07
401.4	-4.9421e-07
401.5	-4.9629e-07
401.6	-4.9579e-07
401.7	-4.9334e-07
401.8	-4.9301e-07
401.9	-4.969e-07
402	-5.0233e-07
402.1	-5.0951e-07
402.2	-5.1767e-07
402.3	-5.251e-07
402.4	-5.3296e-07
402.5	-5.41e-07
402.6	-5.4972e-07
402.7	-5.5977e-07
402.8	-5.6216e-07
402.9	-5.5705e-07
403	-5.5342e-07
403.1	-5.506e-07
403.2	-5.4676e-07
403.3	-5.4327e-07
403.4	-5.4038e-07
403.5	-5.3703e-07
403.6	-5.3393e-07
403.7	-5.2708e-07
403.8	-5.4951e-07
403.9	-6.0165e-07
404	-6.4805e-07
404.1	-6.9061e-07
404.2	-7.2792e-07
404.3	-7.6033e-07
404.4	-7.9109e-07
404.5	-8.2094e-07
404.6	-8.4909e-07
404.7	-8.5756e-07
404.8	-9.8441e-07
404.9	-1.2347e-06
405	-1.457e-06
405.1	-1.652e-06
405.2	-1.8235e-06
405.3	-1.9758e-06
405.4	-2.1119e-06
405.5	-2.2354e-06
405.6	-2.3487e-06
405.7	-2.4695e-06
405.8	-2.4725e-06
405.9	-2.3581e-06
406	-2.2696e-06
406.1	-2.2047e-06
406.2	-2.1565e-06
406.3	-2.1182e-06
406.4	-2.0877e-06
406.5	-2.0644e-06
406.6	-2.0482e-06
406.7	-2.0475e-06
406.8	-2.0106e-06
406.9	-1.9292e-06
407	-1.8568e-06
407.1	-1.792e-06
407.2	-1.7354e-06
407.3	-1.6889e-06
407.4	-1.6501e-06
407.5	-1.6168e-06
407.6	-1.5863e-06
407.7	-1.5559e-06
407.8	-1.5301e-06
407.9	-1.5116e-06
408	-1.4973e-06
408.1	-1.4825e-06
408.2	-1.4648e-06
408.3	-1.4525e-06
408.4	-1.4416e-06
408.5	-1.4248e-06
408.6	-1.4105e-06
408.7	-1.4016e-06
408.8	-1.3842e-06
408.9	-1.3575e-06
409	-1.3355e-06
409.1	-1.3194e-06
409.2	-1.304e-06
409.3	-1.2843e-06
409.4	-1.2627e-06
409.5	-1.2442e-06
409.6	-1.2296e-06
409.7	-1.2181e-06
409.8	-1.215e-06
409.9	-1.2185e-06
410	-1.2188e-06
410.1	-1.2158e-06
410.2	-1.2097e-06
410.3	-1.2011e-06
410.4	-1.1936e-06
410.5	-1.1873e-06
410.6	-1.1816e-06
410.7	-1.1752e-06
410.8	-1.1716e-06
410.9	-1.1734e-06
411	-1.1763e-06
411.1	-1.1783e-06
411.2	-1.1808e-06
411.3	-1.1831e-06
411.4	-1.1836e-06
411.5	-1.1848e-06
411.6	-1.1858e-06
411.7	-1.1706e-06
411.8	-1.2601e-06
411.9	-1.4584e-06
412	-1.6304e-06
412.1	-1.7766e-06
412.2	-1.9037e-06
412.3	-2.0159e-06
412.4	-2.1151e-06
412.5	-2.2034e-06
412.6	-2.2848e-06
412.7	-2.3642e-06
412.8	-2.4216e-06
412.9	-2.4588e-06
413	-2.4981e-06
413.1	-2.5362e-06
413.2	-2.575e-06
413.3	-2.616e-06
413.4	-2.6573e-06
413.5	-2.6997e-06
413.6	-2.742e-06
413.7	-2.7976e-06
413.8	-2.7637e-06
413.9	-2.6384e-06
414	-2.5382e-06
414.1	-2.462e-06
414.2	-2.4032e-06
414.3	-2.3575e-06
414.4	-2.3197e-06
414.5	-2.2854e-06
414.6	-2.2531e-06
414.7	-2.2208e-06
414.8	-2.1961e-06
414.9	-2.1817e-06
415	-2.1713e-06
415.1	-2.1621e-06
415.2	-2.1516e-06
415.3	-2.1377e-06
415.4	-2.1216e-06
415.5	-2.1063e-06
415.6	-2.0952e-06
415.7	-2.0873e-06
415.8	-2.0709e-06
415.9	-2.0465e-06
416	-2.0213e-06
416.1	-1.9928e-06
416.2	-1.9654e-06
416.3	-1.945e-06
416.4	-1.9274e-06
416.5	-1.9054e-06
416.6	-1.8839e-06
416.7	-1.8535e-06
416.8	-1.9024e-06
416.9	-2.0369e-06
417	-2.1549e-06
417.1	-2.2496e-06
417.2	-2.3275e-06
417.3	-2.3976e-06
417.4	-2.4614e-06
417.5	-2.5172e-06
417.6	-2.5644e-06
417.7	-2.6025e-06
417.8	-2.669e-06
417.9	-2.7649e-06
418	-2.8528e-06
418.1	-2.9342e-06
418.2	-3.0085e-06
418.3	-3.0765e-06
418.4	-3.1415e-06
418.5	-3.2035e-06
418.6	-3.2655e-06
418.7	-3.345e-06
418.8	-3.3333e-06
418.9	-3.2291e-06
419	-3.1517e-06
419.1	-3.0976e-06
419.2	-3.0601e-06
419.3	-3.033e-06
419.4	-3.0149e-06
419.5	-3.0034e-06
419.6	-2.9963e-06
419.7	-2.9946e-06
419.8	-2.986e-06
419.9	-2.9684e-06
420	-2.9543e-06
420.1	-2.9439e-06
420.2	-2.9354e-06
420.3	-2.9274e-06
420.4	-2.9207e-06
420.5	-2.916e-06
420.6	-2.9121e-06
420.7	-2.9071e-06
420.8	-2.9001e-06
420.9	-2.8919e-06
421	-2.8841e-06
421.1	-2.8767e-06
421.2	-2.8703e-06
421.3	-2.8648e-06
421.4	-2.8591e-06
421.5	-2.8528e-06
421.6	-2.8456e-06
421.7	-2.8255e-06
421.8	-2.8857e-06
421.9	-3.0264e-06
422	-3.1464e-06
422.1	-3.2499e-06
422.2	-3.3413e-06
422.3	-3.427e-06
422.4	-3.5098e-06
422.5	-3.5921e-06
422.6	-3.6789e-06
422.7	-3.7667e-06
422.8	-3.872e-06
422.9	-3.9945e-06
423	-4.1184e-06
423.1	-4.2487e-06
423.2	-4.3915e-06
423.3	-4.5546e-06
423.4	-4.7424e-06
423.5	-4.9582e-06
423.6	-5.2055e-06
423.7	-5.5072e-06
423.8	-5.789e-06
423.9	-6.0721e-06
424	-6.4744e-06
424.1	-7.0053e-06
424.2	-7.6678e-06
424.3	-8.4495e-06
424.4	-9.2767e-06
424.5	-1.0042e-05
424.6	-1.0656e-05
424.7	-1.1079e-05
424.8	-1.1321e-05
424.9	-1.1408e-05
425	-1.1376e-05
425.1	-1.1251e-05
425.2	-1.1056e-05
425.3	-1.0798e-05
425.4	-1.0485e-05
425.5	-1.0136e-05
425.6	-9.7634e-06
425.7	-9.381e-06
425.8	-8.9786e-06
425.9	-8.568e-06
426	-8.1729e-06
426.1	-7.7974e-06
426.2	-7.4386e-06
426.3	-7.0915e-06
426.4	-6.7548e-06
426.5	-6.4221e-06
426.6	-6.0988e-06
426.7	-5.7857e-06
426.8	-5.4542e-06
426.9	-5.1086e-06
427	-4.7879e-06
427.1	-4.4938e-06
427.2	-4.2221e-06
427.3	-3.973e-06
427.4	-3.744e-06
427.5	-3.5363e-06
427.6	-3.3484e-06
427.7	-3.1769e-06
427.8	-3.0353e-06
427.9	-2.9209e-06
428	-2.8163e-06
428.1	-2.7207e-06
428.2	-2.6341e-06
428.3	-2.5554e-06
428.4	-2.483e-06
428.5	-2.4167e-06
428.6	-2.355e-06
428.7	-2.2933e-06
428.8	-2.2579e-06
428.9	-2.2471e-06
429	-2.231e-06
429.1	-2.2104e-06
429.2	-2.1864e-06
429.3	-2.1603e-06
429.4	-2.1313e-06
429.5	-2.0995e-06
429.6	-2.0674e-06
429.7	-2.0355e-06
429.8	-2.003e-06
429.9	-1.9718e-06
430	-1.9428e-06
430.1	-1.916e-06
430.2	-1.8913e-06
430.3	-1.8686e-06
430.4	-1.8462e-06
430.5	-1.8251e-06
430.6	-1.804e-06
430.7	-1.7803e-06
430.8	-1.7643e-06
430.9	-1.7562e-06
431	-1.7467e-06
431.1	-1.7359e-06
431.2	-1.7262e-06
431.3	-1.7224e-06
431.4	-1.7214e-06
431.5	-1.7184e-06
431.6	-1.712e-06
431.7	-1.7026e-06
431.8	-1.6873e-06
431.9	-1.6701e-06
432	-1.6586e-06
432.1	-1.6524e-06
432.2	-1.6462e-06
432.3	-1.6365e-06
432.4	-1.6266e-06
432.5	-1.6172e-06
432.6	-1.6091e-06
432.7	-1.5899e-06
432.8	-1.6677e-06
432.9	-1.8401e-06
433	-1.985e-06
433.1	-2.1096e-06
433.2	-2.2202e-06
433.3	-2.3144e-06
433.4	-2.3959e-06
433.5	-2.4743e-06
433.6	-2.5442e-06
433.7	-2.5981e-06
433.8	-2.6776e-06
433.9	-2.7853e-06
434	-2.8796e-06
434.1	-2.9611e-06
434.2	-3.0374e-06
434.3	-3.1111e-06
434.4	-3.1829e-06
434.5	-3.2529e-06
434.6	-3.3193e-06
434.7	-3.3979e-06
434.8	-3.3667e-06
434.9	-3.2252e-06
435	-3.1101e-06
435.1	-3.0175e-06
435.2	-2.9418e-06
435.3	-2.8816e-06
435.4	-2.8327e-06
435.5	-2.7923e-06
435.6	-2.7601e-06
435.7	-2.7348e-06
435.8	-2.7105e-06
435.9	-2.6856e-06
436	-2.664e-06
436.1	-2.6449e-06
436.2	-2.6279e-06
436.3	-2.6122e-06
436.4	-2.5988e-06
436.5	-2.5852e-06
436.6	-2.571e-06
436.7	-2.5592e-06
436.8	-2.5385e-06
436.9	-2.5086e-06
437	-2.4816e-06
437.1	-2.4575e-06
437.2	-2.4348e-06
437.3	-2.4134e-06
437.4	-2.3925e-06
437.5	-2.3737e-06
437.6	-2.3563e-06
437.7	-2.3311e-06
437.8	-2.3587e-06
437.9	-2.44e-06
438	-2.5103e-06
438.1	-2.5707e-06
438.2	-2.621e-06
438.3	-2.6626e-06
438.4	-2.6975e-06
438.5	-2.7265e-06
438.6	-2.7502e-06
438.7	-2.759e-06
438.8	-2.841e-06
438.9	-2.9987e-06
439	-3.1377e-06
439.1	-3.2605e-06
439.2	-3.3719e-06
439.3	-3.4763e-06
439.4	-3.5725e-06
439.5	-3.6588e-06
439.6	-3.7394e-06
439.7	-3.8286e-06
439.8	-3.8327e-06
439.9	-3.7546e-06
440	-3.7006e-06
440.1	-3.6629e-06
440.2	-3.6351e-06
440.3	-3.615e-06
440.4	-3.6052e-06
440.5	-3.6066e-06
440.6	-3.6137e-06
440.7	-3.6272e-06
440.8	-3.6084e-06
440.9	-3.5578e-06
441	-3.5171e-06
441.1	-3.4858e-06
441.2	-3.4623e-06
441.3	-3.4413e-06
441.4	-3.4198e-06
441.5	-3.403e-06
441.6	-3.3908e-06
441.7	-3.3758e-06
441.8	-3.356e-06
441.9	-3.3378e-06
442	-3.3205e-06
442.1	-3.2988e-06
442.2	-3.2802e-06
442.3	-3.2674e-06
442.4	-3.2537e-06
442.5	-3.2346e-06
442.6	-3.2128e-06
442.7	-3.1855e-06
442.8	-3.2118e-06
442.9	-3.2931e-06
443	-3.3628e-06
443.1	-3.4219e-06
443.2	-3.4706e-06
443.3	-3.5088e-06
443.4	-3.5427e-06
443.5	-3.5748e-06
443.6	-3.6061e-06
443.7	-3.6277e-06
443.8	-3.714e-06
443.9	-3.8674e-06
444	-4.0077e-06
444.1	-4.1386e-06
444.2	-4.2632e-06
444.3	-4.3859e-06
444.4	-4.5108e-06
444.5	-4.6402e-06
444.6	-4.7769e-06
444.7	-4.935e-06
444.8	-5.0274e-06
444.9	-5.0581e-06
445	-5.1274e-06
445.1	-5.2322e-06
445.2	-5.3679e-06
445.3	-5.5353e-06
445.4	-5.7359e-06
445.5	-5.9726e-06
445.6	-6.2522e-06
445.7	-6.5865e-06
445.8	-6.9411e-06
445.9	-7.32e-06
446	-7.761e-06
446.1	-8.2467e-06
446.2	-8.7426e-06
446.3	-9.2046e-06
446.4	-9.5951e-06
446.5	-9.8872e-06
446.6	-1.0077e-05
446.7	-1.0171e-05
446.8	-1.0174e-05
446.9	-1.0103e-05
447	-9.9775e-06
447.1	-9.8088e-06
447.2	-9.608e-06
447.3	-9.3902e-06
447.4	-9.1603e-06
447.5	-8.9306e-06
447.6	-8.7029e-06
447.7	-8.4845e-06
447.8	-8.2329e-06
447.9	-7.9488e-06
448	-7.6776e-06
448.1	-7.4176e-06
448.2	-7.1676e-06
448.3	-6.9197e-06
448.4	-6.6715e-06
448.5	-6.4191e-06
448.6	-6.1746e-06
448.7	-5.9401e-06
448.8	-5.7038e-06
448.9	-5.4619e-06
449	-5.2261e-06
449.1	-5.0001e-06
449.2	-4.7839e-06
449.3	-4.5776e-06
449.4	-4.3809e-06
449.5	-4.1954e-06
449.6	-4.0221e-06
449.7	-3.8552e-06
449.8	-3.721e-06
449.9	-3.6241e-06
450	-3.5309e-06
450.1	-3.4348e-06
450.2	-3.3403e-06
450.3	-3.2545e-06
450.4	-3.1699e-06
450.5	-3.0841e-06
450.6	-3.0045e-06
450.7	-2.933e-06
450.8	-2.8691e-06
450.9	-2.8082e-06
451	-2.748e-06
451.1	-2.6904e-06
451.2	-2.6384e-06
451.3	-2.5937e-06
451.4	-2.5521e-06
451.5	-2.5098e-06
451.6	-2.4665e-06
451.7	-2.4223e-06
451.8	-2.3866e-06
451.9	-2.361e-06
452	-2.3353e-06
452.1	-2.3113e-06
452.2	-2.2892e-06
452.3	-2.2689e-06
452.4	-2.25e-06
452.5	-2.2316e-06
452.6	-2.2137e-06
452.7	-2.199e-06
452.8	-2.1803e-06
452.9	-2.1546e-06
453	-2.1315e-06
453.1	-2.11e-06
453.2	-2.0885e-06
453.3	-2.0683e-06
453.4	-2.0492e-06
453.5	-2.0312e-06
453.6	-2.014e-06
453.7	-1.9903e-06
453.8	-2.0243e-06
453.9	-2.1173e-06
454	-2.1972e-06
454.1	-2.2635e-06
454.2	-2.3202e-06
454.3	-2.3688e-06
454.4	-2.4121e-06
454.5	-2.452e-06
454.6	-2.4866e-06
454.7	-2.5046e-06
454.8	-2.6024e-06
454.9	-2.7826e-06
455	-2.9398e-06
455.1	-3.0758e-06
455.2	-3.1949e-06
455.3	-3.2993e-06
455.4	-3.3905e-06
455.5	-3.4715e-06
455.6	-3.5455e-06
455.7	-3.6287e-06
455.8	-3.6113e-06
455.9	-3.4944e-06
456	-3.4013e-06
456.1	-3.3279e-06
456.2	-3.2674e-06
456.3	-3.215e-06
456.4	-3.17e-06
456.5	-3.1315e-06
456.6	-3.103e-06
456.7	-3.0888e-06
456.8	-3.0472e-06
456.9	-2.974e-06
457	-2.908e-06
457.1	-2.8474e-06
457.2	-2.7949e-06
457.3	-2.7557e-06
457.4	-2.724e-06
457.5	-2.6953e-06
457.6	-2.6691e-06
457.7	-2.6438e-06
457.8	-2.6167e-06
457.9	-2.5883e-06
458	-2.5645e-06
458.1	-2.5471e-06
458.2	-2.529e-06
458.3	-2.5101e-06
458.4	-2.4947e-06
458.5	-2.4772e-06
458.6	-2.4612e-06
458.7	-2.4479e-06
458.8	-2.4506e-06
458.9	-2.4671e-06
459	-2.4796e-06
459.1	-2.4939e-06
459.2	-2.5081e-06
459.3	-2.5155e-06
459.4	-2.5181e-06
459.5	-2.5211e-06
459.6	-2.5242e-06
459.7	-2.5123e-06
459.8	-2.6015e-06
459.9	-2.7947e-06
460	-2.9621e-06
460.1	-3.1038e-06
460.2	-3.2257e-06
460.3	-3.332e-06
460.4	-3.4254e-06
460.5	-3.5097e-06
460.6	-3.5877e-06
460.7	-3.6692e-06
460.8	-3.702e-06
460.9	-3.6857e-06
461	-3.6785e-06
461.1	-3.6781e-06
461.2	-3.6851e-06
461.3	-3.6983e-06
461.4	-3.7149e-06
461.5	-3.7347e-06
461.6	-3.7575e-06
461.7	-3.7924e-06
461.8	-3.7608e-06
461.9	-3.6596e-06
462	-3.5761e-06
462.1	-3.5075e-06
462.2	-3.4492e-06
462.3	-3.4011e-06
462.4	-3.3635e-06
462.5	-3.3318e-06
462.6	-3.3037e-06
462.7	-3.2793e-06
462.8	-3.2533e-06
462.9	-3.2242e-06
463	-3.1953e-06
463.1	-3.1669e-06
463.2	-3.1384e-06
463.3	-3.1112e-06
463.4	-3.0864e-06
463.5	-3.0663e-06
463.6	-3.0482e-06
463.7	-3.0325e-06
463.8	-2.9958e-06
463.9	-2.9355e-06
464	-2.878e-06
464.1	-2.824e-06
464.2	-2.7731e-06
464.3	-2.7277e-06
464.4	-2.6888e-06
464.5	-2.654e-06
464.6	-2.6183e-06
464.7	-2.5846e-06
464.8	-2.5234e-06
464.9	-2.4348e-06
465	-2.3573e-06
465.1	-2.2905e-06
465.2	-2.231e-06
465.3	-2.1734e-06
465.4	-2.1152e-06
465.5	-2.06e-06
465.6	-2.0112e-06
465.7	-1.9673e-06
465.8	-1.9448e-06
465.9	-1.9429e-06
466	-1.937e-06
466.1	-1.9227e-06
466.2	-1.9034e-06
466.3	-1.8858e-06
466.4	-1.8722e-06
466.5	-1.8565e-06
466.6	-1.8376e-06
466.7	-1.8205e-06
466.8	-1.8204e-06
466.9	-1.834e-06
467	-1.8455e-06
467.1	-1.8565e-06
467.2	-1.8624e-06
467.3	-1.8625e-06
467.4	-1.8617e-06
467.5	-1.8619e-06
467.6	-1.8633e-06
467.7	-1.8626e-06
467.8	-1.8614e-06
467.9	-1.8613e-06
468	-1.8586e-06
468.1	-1.8557e-06
468.2	-1.8534e-06
468.3	-1.8524e-06
468.4	-1.8527e-06
468.5	-1.8533e-06
468.6	-1.8539e-06
468.7	-1.8534e-06
468.8	-1.8529e-06
468.9	-1.8524e-06
469	-1.85e-06
469.1	-1.8453e-06
469.2	-1.8407e-06
469.3	-1.836e-06
469.4	-1.8292e-06
469.5	-1.8216e-06
469.6	-1.815e-06
469.7	-1.8049e-06
469.8	-1.8238e-06
469.9	-1.8729e-06
470	-1.9148e-06
470.1	-1.9504e-06
470.2	-1.9805e-06
470.3	-2.0065e-06
470.4	-2.0294e-06
470.5	-2.0504e-06
470.6	-2.069e-06
470.7	-2.0668e-06
470.8	-2.1694e-06
470.9	-2.3818e-06
471	-2.5672e-06
471.1	-2.7284e-06
471.2	-2.8699e-06
471.3	-2.995e-06
471.4	-3.1083e-06
471.5	-3.2142e-06
471.6	-3.3132e-06
471.7	-3.4167e-06
471.8	-3.4427e-06
471.9	-3.3881e-06
472	-3.3469e-06
472.1	-3.3192e-06
472.2	-3.3021e-06
472.3	-3.2955e-06
472.4	-3.2985e-06
472.5	-3.3122e-06
472.6	-3.333e-06
472.7	-3.3628e-06
472.8	-3.3336e-06
472.9	-3.2439e-06
473	-3.1697e-06
473.1	-3.1121e-06
473.2	-3.0694e-06
473.3	-3.0345e-06
473.4	-3.0013e-06
473.5	-2.9683e-06
473.6	-2.9376e-06
473.7	-2.9113e-06
473.8	-2.8975e-06
473.9	-2.8921e-06
474	-2.882e-06
474.1	-2.868e-06
474.2	-2.8524e-06
474.3	-2.8369e-06
474.4	-2.8217e-06
474.5	-2.8084e-06
474.6	-2.7978e-06
474.7	-2.7836e-06
474.8	-2.763e-06
474.9	-2.7439e-06
475	-2.7244e-06
475.1	-2.6996e-06
475.2	-2.678e-06
475.3	-2.6601e-06
475.4	-2.6378e-06
475.5	-2.6136e-06
475.6	-2.5927e-06
475.7	-2.5612e-06
475.8	-2.624e-06
475.9	-2.7773e-06
476	-2.9045e-06
476.1	-3.0127e-06
476.2	-3.1069e-06
476.3	-3.1901e-06
476.4	-3.2657e-06
476.5	-3.3362e-06
476.6	-3.4002e-06
476.7	-3.4585e-06
476.8	-3.5121e-06
476.9	-3.5628e-06
477	-3.6118e-06
477.1	-3.66e-06
477.2	-3.7076e-06
477.3	-3.7561e-06
477.4	-3.8071e-06
477.5	-3.8595e-06
477.6	-3.9145e-06
477.7	-3.986e-06
477.8	-3.9734e-06
477.9	-3.8755e-06
478	-3.8026e-06
478.1	-3.7512e-06
478.2	-3.715e-06
478.3	-3.6889e-06
478.4	-3.6702e-06
478.5	-3.6582e-06
478.6	-3.6513e-06
478.7	-3.6473e-06
478.8	-3.6392e-06
478.9	-3.627e-06
479	-3.6179e-06
479.1	-3.6107e-06
479.2	-3.6036e-06
479.3	-3.5964e-06
479.4	-3.5885e-06
479.5	-3.5794e-06
479.6	-3.5719e-06
479.7	-3.5658e-06
479.8	-3.5465e-06
479.9	-3.5157e-06
480	-3.4874e-06
480.1	-3.4615e-06
480.2	-3.4398e-06
480.3	-3.4221e-06
480.4	-3.4067e-06
480.5	-3.3936e-06
480.6	-3.3797e-06
480.7	-3.3691e-06
480.8	-3.3267e-06
480.9	-3.2508e-06
481	-3.1818e-06
481.1	-3.1178e-06
481.2	-3.0566e-06
481.3	-2.9974e-06
481.4	-2.9418e-06
481.5	-2.8892e-06
481.6	-2.8398e-06
481.7	-2.7939e-06
481.8	-2.7526e-06
481.9	-2.7115e-06
482	-2.6667e-06
482.1	-2.622e-06
482.2	-2.5769e-06
482.3	-2.5334e-06
482.4	-2.4942e-06
482.5	-2.4566e-06
482.6	-2.4171e-06
482.7	-2.3705e-06
482.8	-2.3491e-06
482.9	-2.3567e-06
483	-2.3617e-06
483.1	-2.3591e-06
483.2	-2.3513e-06
483.3	-2.3462e-06
483.4	-2.3371e-06
483.5	-2.3234e-06
483.6	-2.312e-06
483.7	-2.2977e-06
483.8	-2.2849e-06
483.9	-2.2796e-06
484	-2.2761e-06
484.1	-2.2693e-06
484.2	-2.2574e-06
484.3	-2.2437e-06
484.4	-2.2308e-06
484.5	-2.2213e-06
484.6	-2.215e-06
484.7	-2.2085e-06
484.8	-2.2004e-06
484.9	-2.1898e-06
485	-2.1764e-06
485.1	-2.1634e-06
485.2	-2.1516e-06
485.3	-2.1405e-06
485.4	-2.1304e-06
485.5	-2.1214e-06
485.6	-2.1138e-06
485.7	-2.1084e-06
485.8	-2.0963e-06
485.9	-2.0751e-06
486	-2.0549e-06
486.1	-2.0373e-06
486.2	-2.0194e-06
486.3	-1.9998e-06
486.4	-1.9804e-06
486.5	-1.9611e-06
486.6	-1.9424e-06
486.7	-1.9288e-06
486.8	-1.8897e-06
486.9	-1.8229e-06
487	-1.7625e-06
487.1	-1.7097e-06
487.2	-1.6632e-06
487.3	-1.6212e-06
487.4	-1.5828e-06
487.5	-1.5476e-06
487.6	-1.5147e-06
487.7	-1.4827e-06
487.8	-1.4601e-06
487.9	-1.4467e-06
488	-1.4324e-06
488.1	-1.4185e-06
488.2	-1.4048e-06
488.3	-1.3903e-06
488.4	-1.3774e-06
488.5	-1.3674e-06
488.6	-1.3581e-06
488.7	-1.3466e-06
488.8	-1.3503e-06
488.9	-1.3682e-06
489	-1.379e-06
489.1	-1.3845e-06
489.2	-1.3867e-06
489.3	-1.3854e-06
489.4	-1.3821e-06
489.5	-1.3794e-06
489.6	-1.3783e-06
489.7	-1.3772e-06
489.8	-1.3879e-06
489.9	-1.4083e-06
490	-1.4218e-06
490.1	-1.4302e-06
490.2	-1.4359e-06
490.3	-1.4422e-06
490.4	-1.4503e-06
490.5	-1.4583e-06
490.6	-1.4632e-06
490.7	-1.463e-06
490.8	-1.4606e-06
490.9	-1.4582e-06
491	-1.4573e-06
491.1	-1.4579e-06
491.2	-1.4599e-06
491.3	-1.4607e-06
491.4	-1.4574e-06
491.5	-1.4556e-06
491.6	-1.4558e-06
491.7	-1.4356e-06
491.8	-1.5309e-06
491.9	-1.7462e-06
492	-1.9301e-06
492.1	-2.0876e-06
492.2	-2.2268e-06
492.3	-2.348e-06
492.4	-2.4504e-06
492.5	-2.5395e-06
492.6	-2.6225e-06
492.7	-2.7043e-06
492.8	-2.773e-06
492.9	-2.8247e-06
493	-2.8722e-06
493.1	-2.9186e-06
493.2	-2.9656e-06
493.3	-3.0139e-06
493.4	-3.0654e-06
493.5	-3.1206e-06
493.6	-3.1784e-06
493.7	-3.2542e-06
493.8	-3.2302e-06
493.9	-3.1038e-06
494	-3.0022e-06
494.1	-2.9225e-06
494.2	-2.8595e-06
494.3	-2.8093e-06
494.4	-2.7669e-06
494.5	-2.7303e-06
494.6	-2.6988e-06
494.7	-2.6711e-06
494.8	-2.65e-06
494.9	-2.6339e-06
495	-2.6194e-06
495.1	-2.6049e-06
495.2	-2.5908e-06
495.3	-2.5771e-06
495.4	-2.5635e-06
495.5	-2.5503e-06
495.6	-2.5373e-06
495.7	-2.5268e-06
495.8	-2.5054e-06
495.9	-2.4725e-06
496	-2.4434e-06
496.1	-2.4165e-06
496.2	-2.3908e-06
496.3	-2.3656e-06
496.4	-2.3403e-06
496.5	-2.3154e-06
496.6	-2.2925e-06
496.7	-2.2724e-06
496.8	-2.2465e-06
496.9	-2.2148e-06
497	-2.1853e-06
497.1	-2.1587e-06
497.2	-2.1344e-06
497.3	-2.1124e-06
497.4	-2.0927e-06
497.5	-2.073e-06
497.6	-2.0512e-06
497.7	-2.0315e-06
497.8	-1.9796e-06
497.9	-1.8958e-06
498	-1.8205e-06
498.1	-1.7541e-06
498.2	-1.697e-06
498.3	-1.6489e-06
498.4	-1.6044e-06
498.5	-1.5605e-06
498.6	-1.5163e-06
498.7	-1.4702e-06
498.8	-1.4448e-06
498.9	-1.4414e-06
499	-1.4373e-06
499.1	-1.4312e-06
499.2	-1.4234e-06
499.3	-1.4141e-06
499.4	-1.4027e-06
499.5	-1.3858e-06
499.6	-1.3664e-06
499.7	-1.3501e-06
499.8	-1.3484e-06
499.9	-1.3555e-06
500	-1.3618e-06
500.1	-1.3675e-06
500.2	-1.3678e-06
500.3	-1.3677e-06
500.4	-1.3685e-06
500.5	-1.3649e-06
500.6	-1.3567e-06
500.7	-1.3497e-06
500.8	-1.3594e-06
500.9	-1.3791e-06
501	-1.3907e-06
501.1	-1.398e-06
501.2	-1.404e-06
501.3	-1.4096e-06
501.4	-1.416e-06
501.5	-1.4242e-06
501.6	-1.4308e-06
501.7	-1.4333e-06
501.8	-1.4279e-06
501.9	-1.4155e-06
502	-1.4031e-06
502.1	-1.3924e-06
502.2	-1.3852e-06
502.3	-1.3783e-06
502.4	-1.372e-06
502.5	-1.3684e-06
502.6	-1.3657e-06
502.7	-1.3509e-06
502.8	-1.4308e-06
502.9	-1.6065e-06
503	-1.7584e-06
503.1	-1.8869e-06
503.2	-1.9963e-06
503.3	-2.0917e-06
503.4	-2.1748e-06
503.5	-2.2474e-06
503.6	-2.3126e-06
503.7	-2.3667e-06
503.8	-2.4487e-06
503.9	-2.5618e-06
504	-2.6635e-06
504.1	-2.7549e-06
504.2	-2.8403e-06
504.3	-2.9199e-06
504.4	-2.9963e-06
504.5	-3.071e-06
504.6	-3.1444e-06
504.7	-3.235e-06
504.8	-3.2179e-06
504.9	-3.0905e-06
505	-2.9924e-06
505.1	-2.9193e-06
505.2	-2.8622e-06
505.3	-2.8162e-06
505.4	-2.778e-06
505.5	-2.7456e-06
505.6	-2.7191e-06
505.7	-2.6993e-06
505.8	-2.6779e-06
505.9	-2.6557e-06
506	-2.6388e-06
506.1	-2.6253e-06
506.2	-2.6129e-06
506.3	-2.5994e-06
506.4	-2.5846e-06
506.5	-2.5696e-06
506.6	-2.555e-06
506.7	-2.5432e-06
506.8	-2.5274e-06
506.9	-2.5054e-06
507	-2.4825e-06
507.1	-2.4577e-06
507.2	-2.4324e-06
507.3	-2.4078e-06
507.4	-2.3857e-06
507.5	-2.3663e-06
507.6	-2.3473e-06
507.7	-2.3281e-06
507.8	-2.299e-06
507.9	-2.2623e-06
508	-2.2318e-06
508.1	-2.2025e-06
508.2	-2.1703e-06
508.3	-2.1435e-06
508.4	-2.1193e-06
508.5	-2.0914e-06
508.6	-2.0666e-06
508.7	-2.0484e-06
508.8	-1.997e-06
508.9	-1.9142e-06
509	-1.8429e-06
509.1	-1.7825e-06
509.2	-1.725e-06
509.3	-1.6679e-06
509.4	-1.6153e-06
509.5	-1.5687e-06
509.6	-1.5274e-06
509.7	-1.4884e-06
509.8	-1.4697e-06
509.9	-1.4674e-06
510	-1.4589e-06
510.1	-1.4465e-06
510.2	-1.4327e-06
510.3	-1.4181e-06
510.4	-1.404e-06
510.5	-1.3905e-06
510.6	-1.3771e-06
510.7	-1.363e-06
510.8	-1.3617e-06
510.9	-1.3749e-06
511	-1.3859e-06
511.1	-1.3933e-06
511.2	-1.3965e-06
511.3	-1.3959e-06
511.4	-1.3927e-06
511.5	-1.3879e-06
511.6	-1.3823e-06
511.7	-1.3739e-06
511.8	-1.3754e-06
511.9	-1.3888e-06
512	-1.3982e-06
512.1	-1.4036e-06
512.2	-1.4084e-06
512.3	-1.4123e-06
512.4	-1.4146e-06
512.5	-1.4161e-06
512.6	-1.4167e-06
512.7	-1.4164e-06
512.8	-1.4109e-06
512.9	-1.4013e-06
513	-1.3947e-06
513.1	-1.3896e-06
513.2	-1.3849e-06
513.3	-1.3818e-06
513.4	-1.3804e-06
513.5	-1.3811e-06
513.6	-1.3813e-06
513.7	-1.3646e-06
513.8	-1.4368e-06
513.9	-1.5995e-06
514	-1.7381e-06
514.1	-1.8561e-06
514.2	-1.9571e-06
514.3	-2.0444e-06
514.4	-2.1219e-06
514.5	-2.1946e-06
514.6	-2.2634e-06
514.7	-2.3195e-06
514.8	-2.4069e-06
514.9	-2.5295e-06
515	-2.6373e-06
515.1	-2.7318e-06
515.2	-2.8215e-06
515.3	-2.9102e-06
515.4	-2.9947e-06
515.5	-3.0722e-06
515.6	-3.1449e-06
515.7	-3.2317e-06
515.8	-3.2098e-06
515.9	-3.078e-06
516	-2.9742e-06
516.1	-2.8954e-06
516.2	-2.8366e-06
516.3	-2.7959e-06
516.4	-2.7634e-06
516.5	-2.7337e-06
516.6	-2.7132e-06
516.7	-2.6956e-06
516.8	-2.6715e-06
516.9	-2.6478e-06
517	-2.6267e-06
517.1	-2.6045e-06
517.2	-2.5854e-06
517.3	-2.5715e-06
517.4	-2.5598e-06
517.5	-2.5429e-06
517.6	-2.5232e-06
517.7	-2.5081e-06
517.8	-2.4904e-06
517.9	-2.4688e-06
518	-2.4487e-06
518.1	-2.4274e-06
518.2	-2.4046e-06
518.3	-2.3791e-06
518.4	-2.3539e-06
518.5	-2.3315e-06
518.6	-2.3101e-06
518.7	-2.2865e-06
518.8	-2.2884e-06
518.9	-2.3161e-06
519	-2.3375e-06
519.1	-2.3543e-06
519.2	-2.366e-06
519.3	-2.3707e-06
519.4	-2.3711e-06
519.5	-2.37e-06
519.6	-2.3674e-06
519.7	-2.3474e-06
519.8	-2.4243e-06
519.9	-2.6011e-06
520	-2.7525e-06
520.1	-2.8805e-06
520.2	-2.9922e-06
520.3	-3.0915e-06
520.4	-3.1801e-06
520.5	-3.2622e-06
520.6	-3.3415e-06
520.7	-3.4248e-06
520.8	-3.4546e-06
520.9	-3.4335e-06
521	-3.4262e-06
521.1	-3.4304e-06
521.2	-3.4447e-06
521.3	-3.4681e-06
521.4	-3.4997e-06
521.5	-3.5384e-06
521.6	-3.5828e-06
521.7	-3.6436e-06
521.8	-3.6456e-06
521.9	-3.5861e-06
522	-3.5465e-06
522.1	-3.5216e-06
522.2	-3.5063e-06
522.3	-3.4981e-06
522.4	-3.4973e-06
522.5	-3.5029e-06
522.6	-3.5165e-06
522.7	-3.5378e-06
522.8	-3.5652e-06
522.9	-3.5946e-06
523	-3.6234e-06
523.1	-3.6541e-06
523.2	-3.6872e-06
523.3	-3.7273e-06
523.4	-3.7765e-06
523.5	-3.8317e-06
523.6	-3.8879e-06
523.7	-3.9429e-06
523.8	-4.0194e-06
523.9	-4.1208e-06
524	-4.2313e-06
524.1	-4.3528e-06
524.2	-4.4879e-06
524.3	-4.6395e-06
524.4	-4.8106e-06
524.5	-5.0052e-06
524.6	-5.2314e-06
524.7	-5.4881e-06
524.8	-5.8966e-06
524.9	-6.4681e-06
525	-7.1078e-06
525.1	-7.848e-06
525.2	-8.6668e-06
525.3	-9.5053e-06
525.4	-1.0273e-05
525.5	-1.0891e-05
525.6	-1.1336e-05
525.7	-1.1617e-05
525.8	-1.1716e-05
525.9	-1.1674e-05
526	-1.1567e-05
526.1	-1.1406e-05
526.2	-1.1199e-05
526.3	-1.0956e-05
526.4	-1.068e-05
526.5	-1.0382e-05
526.6	-1.0067e-05
526.7	-9.7521e-06
526.8	-9.3745e-06
526.9	-8.9497e-06
527	-8.5554e-06
527.1	-8.1924e-06
527.2	-7.8504e-06
527.3	-7.5178e-06
527.4	-7.1975e-06
527.5	-6.8786e-06
527.6	-6.5687e-06
527.7	-6.2655e-06
527.8	-5.9704e-06
527.9	-5.6825e-06
528	-5.4074e-06
528.1	-5.1486e-06
528.2	-4.9055e-06
528.3	-4.6783e-06
528.4	-4.4682e-06
528.5	-4.2767e-06
528.6	-4.1012e-06
528.7	-3.9367e-06
528.8	-3.8187e-06
528.9	-3.7461e-06
529	-3.6771e-06
529.1	-3.6103e-06
529.2	-3.5486e-06
529.3	-3.4915e-06
529.4	-3.4376e-06
529.5	-3.3879e-06
529.6	-3.3415e-06
529.7	-3.2856e-06
529.8	-3.3114e-06
529.9	-3.4217e-06
530	-3.5129e-06
530.1	-3.5845e-06
530.2	-3.6395e-06
530.3	-3.68e-06
530.4	-3.7103e-06
530.5	-3.7312e-06
530.6	-3.7448e-06
530.7	-3.7636e-06
530.8	-3.7153e-06
530.9	-3.5988e-06
531	-3.4992e-06
531.1	-3.418e-06
531.2	-3.348e-06
531.3	-3.2857e-06
531.4	-3.2287e-06
531.5	-3.1756e-06
531.6	-3.1294e-06
531.7	-3.0998e-06
531.8	-3.0345e-06
531.9	-2.9265e-06
532	-2.8294e-06
532.1	-2.7434e-06
532.2	-2.6696e-06
532.3	-2.6096e-06
532.4	-2.5608e-06
532.5	-2.5187e-06
532.6	-2.4814e-06
532.7	-2.4486e-06
532.8	-2.4157e-06
532.9	-2.382e-06
533	-2.354e-06
533.1	-2.3319e-06
533.2	-2.3102e-06
533.3	-2.2924e-06
533.4	-2.2778e-06
533.5	-2.2618e-06
533.6	-2.2499e-06
533.7	-2.2325e-06
533.8	-2.2731e-06
533.9	-2.3734e-06
534	-2.461e-06
534.1	-2.5395e-06
534.2	-2.6071e-06
534.3	-2.6603e-06
534.4	-2.7057e-06
534.5	-2.7477e-06
534.6	-2.7874e-06
534.7	-2.8174e-06
534.8	-2.8856e-06
534.9	-2.9932e-06
535	-3.0856e-06
535.1	-3.164e-06
535.2	-3.2331e-06
535.3	-3.2961e-06
535.4	-3.3533e-06
535.5	-3.4073e-06
535.6	-3.4586e-06
535.7	-3.5192e-06
535.8	-3.4998e-06
535.9	-3.399e-06
536	-3.3149e-06
536.1	-3.2451e-06
536.2	-3.1872e-06
536.3	-3.1385e-06
536.4	-3.0975e-06
536.5	-3.0617e-06
536.6	-3.0306e-06
536.7	-3.008e-06
536.8	-2.9624e-06
536.9	-2.892e-06
537	-2.831e-06
537.1	-2.7791e-06
537.2	-2.7319e-06
537.3	-2.6881e-06
537.4	-2.6487e-06
537.5	-2.6151e-06
537.6	-2.5851e-06
537.7	-2.5591e-06
537.8	-2.5218e-06
537.9	-2.4735e-06
538	-2.43e-06
538.1	-2.39e-06
538.2	-2.3549e-06
538.3	-2.322e-06
538.4	-2.2924e-06
538.5	-2.2672e-06
538.6	-2.2435e-06
538.7	-2.2245e-06
538.8	-2.1703e-06
538.9	-2.0788e-06
539	-1.9965e-06
539.1	-1.9234e-06
539.2	-1.8578e-06
539.3	-1.7994e-06
539.4	-1.7459e-06
539.5	-1.7e-06
539.6	-1.6618e-06
539.7	-1.626e-06
539.8	-1.6048e-06
539.9	-1.5972e-06
540	-1.5856e-06
540.1	-1.5704e-06
540.2	-1.5549e-06
540.3	-1.542e-06
540.4	-1.5321e-06
540.5	-1.5218e-06
540.6	-1.5084e-06
540.7	-1.4891e-06
540.8	-1.491e-06
540.9	-1.5165e-06
541	-1.5376e-06
541.1	-1.5557e-06
541.2	-1.5724e-06
541.3	-1.5834e-06
541.4	-1.5873e-06
541.5	-1.5902e-06
541.6	-1.5924e-06
541.7	-1.5902e-06
541.8	-1.5916e-06
541.9	-1.5959e-06
542	-1.5953e-06
542.1	-1.5947e-06
542.2	-1.5962e-06
542.3	-1.5962e-06
542.4	-1.5913e-06
542.5	-1.5841e-06
542.6	-1.5797e-06
542.7	-1.5787e-06
542.8	-1.5824e-06
542.9	-1.5862e-06
543	-1.5855e-06
543.1	-1.5829e-06
543.2	-1.5797e-06
543.3	-1.5785e-06
543.4	-1.5793e-06
543.5	-1.5812e-06
543.6	-1.5837e-06
543.7	-1.5861e-06
543.8	-1.5846e-06
543.9	-1.5788e-06
544	-1.572e-06
544.1	-1.5638e-06
544.2	-1.5549e-06
544.3	-1.5466e-06
544.4	-1.5395e-06
544.5	-1.5331e-06
544.6	-1.527e-06
544.7	-1.5167e-06
544.8	-1.5399e-06
544.9	-1.5976e-06
545	-1.6488e-06
545.1	-1.6936e-06
545.2	-1.7319e-06
545.3	-1.7644e-06
545.4	-1.7928e-06
545.5	-1.8178e-06
545.6	-1.8403e-06
545.7	-1.8458e-06
545.8	-1.9509e-06
545.9	-2.159e-06
546	-2.3402e-06
546.1	-2.4961e-06
546.2	-2.6316e-06
546.3	-2.7508e-06
546.4	-2.858e-06
546.5	-2.9552e-06
546.6	-3.0445e-06
546.7	-3.1379e-06
546.8	-3.1515e-06
546.9	-3.0852e-06
547	-3.0362e-06
547.1	-3.0057e-06
547.2	-2.989e-06
547.3	-2.9843e-06
547.4	-2.9883e-06
547.5	-2.9989e-06
547.6	-3.011e-06
547.7	-3.0301e-06
547.8	-2.9967e-06
547.9	-2.9079e-06
548	-2.8353e-06
548.1	-2.7789e-06
548.2	-2.7355e-06
548.3	-2.7005e-06
548.4	-2.6684e-06
548.5	-2.6369e-06
548.6	-2.6067e-06
548.7	-2.5778e-06
548.8	-2.5589e-06
548.9	-2.5503e-06
549	-2.5416e-06
549.1	-2.5302e-06
549.2	-2.518e-06
549.3	-2.5061e-06
549.4	-2.494e-06
549.5	-2.4807e-06
549.6	-2.4633e-06
549.7	-2.4449e-06
549.8	-2.4348e-06
549.9	-2.4262e-06
550	-2.4135e-06
550.1	-2.4054e-06
550.2	-2.3959e-06
550.3	-2.3821e-06
550.4	-2.371e-06
550.5	-2.3598e-06
550.6	-2.3453e-06
550.7	-2.3161e-06
550.8	-2.3886e-06
550.9	-2.5647e-06
551	-2.7131e-06
551.1	-2.8335e-06
551.2	-2.9357e-06
551.3	-3.0278e-06
551.4	-3.1119e-06
551.5	-3.1885e-06
551.6	-3.2599e-06
551.7	-3.332e-06
551.8	-3.3789e-06
551.9	-3.3992e-06
552	-3.4219e-06
552.1	-3.4492e-06
552.2	-3.481e-06
552.3	-3.5149e-06
552.4	-3.5516e-06
552.5	-3.5931e-06
552.6	-3.639e-06
552.7	-3.7e-06
552.8	-3.6856e-06
552.9	-3.5945e-06
553	-3.5248e-06
553.1	-3.4742e-06
553.2	-3.4378e-06
553.3	-3.4103e-06
553.4	-3.3886e-06
553.5	-3.3715e-06
553.6	-3.3583e-06
553.7	-3.3466e-06
553.8	-3.3333e-06
553.9	-3.319e-06
554	-3.3066e-06
554.1	-3.2942e-06
554.2	-3.282e-06
554.3	-3.2714e-06
554.4	-3.2605e-06
554.5	-3.2486e-06
554.6	-3.237e-06
554.7	-3.2287e-06
554.8	-3.203e-06
554.9	-3.1609e-06
555	-3.1239e-06
555.1	-3.0893e-06
555.2	-3.0561e-06
555.3	-3.0258e-06
555.4	-2.9983e-06
555.5	-2.9732e-06
555.6	-2.9503e-06
555.7	-2.9326e-06
555.8	-2.886e-06
555.9	-2.8071e-06
556	-2.7323e-06
556.1	-2.662e-06
556.2	-2.5954e-06
556.3	-2.5321e-06
556.4	-2.4732e-06
556.5	-2.4202e-06
556.6	-2.3714e-06
556.7	-2.3226e-06
556.8	-2.2841e-06
556.9	-2.2551e-06
557	-2.2224e-06
557.1	-2.1891e-06
557.2	-2.1587e-06
557.3	-2.1325e-06
557.4	-2.1072e-06
557.5	-2.0788e-06
557.6	-2.05e-06
557.7	-2.0188e-06
557.8	-2.0083e-06
557.9	-2.016e-06
558	-2.0182e-06
558.1	-2.0219e-06
558.2	-2.0215e-06
558.3	-2.0149e-06
558.4	-2.0097e-06
558.5	-2.0035e-06
558.6	-1.9932e-06
558.7	-1.9837e-06
558.8	-1.9791e-06
558.9	-1.9728e-06
559	-1.9629e-06
559.1	-1.9547e-06
559.2	-1.9498e-06
559.3	-1.9466e-06
559.4	-1.9386e-06
559.5	-1.9261e-06
559.6	-1.9136e-06
559.7	-1.9023e-06
559.8	-1.8941e-06
559.9	-1.8894e-06
560	-1.8862e-06
560.1	-1.8822e-06
560.2	-1.8762e-06
560.3	-1.8659e-06
560.4	-1.8532e-06
560.5	-1.8393e-06
560.6	-1.8257e-06
560.7	-1.8158e-06
560.8	-1.796e-06
560.9	-1.7663e-06
561	-1.7392e-06
561.1	-1.7147e-06
561.2	-1.6928e-06
561.3	-1.6738e-06
561.4	-1.6575e-06
561.5	-1.6429e-06
561.6	-1.6291e-06
561.7	-1.6191e-06
561.8	-1.5849e-06
561.9	-1.5252e-06
562	-1.4728e-06
562.1	-1.4275e-06
562.2	-1.3864e-06
562.3	-1.3468e-06
562.4	-1.3105e-06
562.5	-1.2784e-06
562.6	-1.248e-06
562.7	-1.2195e-06
562.8	-1.2022e-06
562.9	-1.195e-06
563	-1.1868e-06
563.1	-1.1755e-06
563.2	-1.1612e-06
563.3	-1.1459e-06
563.4	-1.1296e-06
563.5	-1.1135e-06
563.6	-1.0973e-06
563.7	-1.0761e-06
563.8	-1.0725e-06
563.9	-1.0882e-06
564	-1.0989e-06
564.1	-1.1073e-06
564.2	-1.1161e-06
564.3	-1.1245e-06
564.4	-1.1316e-06
564.5	-1.1351e-06
564.6	-1.134e-06
564.7	-1.1279e-06
564.8	-1.1226e-06
564.9	-1.1209e-06
565	-1.1188e-06
565.1	-1.1194e-06
565.2	-1.1221e-06
565.3	-1.1217e-06
565.4	-1.1161e-06
565.5	-1.108e-06
565.6	-1.1001e-06
565.7	-1.0942e-06
565.8	-1.0845e-06
565.9	-1.069e-06
566	-1.0528e-06
566.1	-1.0379e-06
566.2	-1.027e-06
566.3	-1.0218e-06
566.4	-1.0152e-06
566.5	-1.0042e-06
566.6	-9.9542e-07
566.7	-9.898e-07
566.8	-9.6074e-07
566.9	-9.1231e-07
567	-8.6903e-07
567.1	-8.2774e-07
567.2	-7.9198e-07
567.3	-7.6305e-07
567.4	-7.3598e-07
567.5	-7.0608e-07
567.6	-6.7833e-07
567.7	-6.5614e-07
567.8	-6.4296e-07
567.9	-6.3576e-07
568	-6.2405e-07
568.1	-6.0876e-07
568.2	-5.9278e-07
568.3	-5.7598e-07
568.4	-5.6025e-07
568.5	-5.4788e-07
568.6	-5.383e-07
568.7	-5.2694e-07
568.8	-5.3322e-07
568.9	-5.572e-07
569	-5.7481e-07
569.1	-5.8647e-07
569.2	-5.9408e-07
569.3	-5.9721e-07
569.4	-5.969e-07
569.5	-5.9611e-07
569.6	-5.944e-07
569.7	-5.9055e-07
569.8	-5.9548e-07
569.9	-6.0957e-07
570	-6.2142e-07
570.1	-6.3e-07
570.2	-6.3733e-07
570.3	-6.4414e-07
570.4	-6.4982e-07
570.5	-6.5588e-07
570.6	-6.6146e-07
570.7	-6.6276e-07
570.8	-6.8019e-07
570.9	-7.1559e-07
571	-7.4734e-07
571.1	-7.7416e-07
571.2	-7.9625e-07
571.3	-8.1402e-07
571.4	-8.2874e-07
571.5	-8.421e-07
571.6	-8.5387e-07
571.7	-8.439e-07
571.8	-9.616e-07
571.9	-1.2099e-06
572	-1.4255e-06
572.1	-1.6121e-06
572.2	-1.7744e-06
572.3	-1.9184e-06
572.4	-2.0496e-06
572.5	-2.1704e-06
572.6	-2.2822e-06
572.7	-2.396e-06
572.8	-2.4335e-06
572.9	-2.3926e-06
573	-2.3616e-06
573.1	-2.3429e-06
573.2	-2.3341e-06
573.3	-2.335e-06
573.4	-2.347e-06
573.5	-2.3689e-06
573.6	-2.3933e-06
573.7	-2.4267e-06
573.8	-2.3909e-06
573.9	-2.2849e-06
574	-2.199e-06
574.1	-2.1315e-06
574.2	-2.0784e-06
574.3	-2.036e-06
574.4	-2e-06
574.5	-1.9663e-06
574.6	-1.9368e-06
574.7	-1.9152e-06
574.8	-1.8983e-06
574.9	-1.883e-06
575	-1.8725e-06
575.1	-1.8629e-06
575.2	-1.851e-06
575.3	-1.8429e-06
575.4	-1.8363e-06
575.5	-1.8251e-06
575.6	-1.8124e-06
575.7	-1.8054e-06
575.8	-1.7984e-06
575.9	-1.7831e-06
576	-1.7646e-06
576.1	-1.7496e-06
576.2	-1.7367e-06
576.3	-1.7268e-06
576.4	-1.7199e-06
576.5	-1.7126e-06
576.6	-1.703e-06
576.7	-1.6884e-06
576.8	-1.6837e-06
576.9	-1.6905e-06
577	-1.6956e-06
577.1	-1.701e-06
577.2	-1.7061e-06
577.3	-1.7113e-06
577.4	-1.7162e-06
577.5	-1.7191e-06
577.6	-1.7212e-06
577.7	-1.7069e-06
577.8	-1.7922e-06
577.9	-1.9804e-06
578	-2.1411e-06
578.1	-2.2759e-06
578.2	-2.3921e-06
578.3	-2.4933e-06
578.4	-2.5826e-06
578.5	-2.6651e-06
578.6	-2.7407e-06
578.7	-2.8147e-06
578.8	-2.8607e-06
578.9	-2.8786e-06
579	-2.9018e-06
579.1	-2.9304e-06
579.2	-2.963e-06
579.3	-2.999e-06
579.4	-3.0392e-06
579.5	-3.0822e-06
579.6	-3.1275e-06
579.7	-3.1885e-06
579.8	-3.1689e-06
579.9	-3.0677e-06
580	-2.9921e-06
580.1	-2.9373e-06
580.2	-2.8957e-06
580.3	-2.8622e-06
580.4	-2.8342e-06
580.5	-2.8083e-06
580.6	-2.7849e-06
580.7	-2.7634e-06
580.8	-2.7498e-06
580.9	-2.743e-06
581	-2.7358e-06
581.1	-2.7313e-06
581.2	-2.7284e-06
581.3	-2.726e-06
581.4	-2.7214e-06
581.5	-2.7138e-06
581.6	-2.7032e-06
581.7	-2.6913e-06
581.8	-2.6769e-06
581.9	-2.6616e-06
582	-2.6487e-06
582.1	-2.6359e-06
582.2	-2.6212e-06
582.3	-2.6021e-06
582.4	-2.5822e-06
582.5	-2.564e-06
582.6	-2.5459e-06
582.7	-2.5146e-06
582.8	-2.5768e-06
582.9	-2.7339e-06
583	-2.8639e-06
583.1	-2.9702e-06
583.2	-3.0661e-06
583.3	-3.1517e-06
583.4	-3.2264e-06
583.5	-3.3009e-06
583.6	-3.3736e-06
583.7	-3.4389e-06
583.8	-3.5091e-06
583.9	-3.5892e-06
584	-3.6724e-06
584.1	-3.7556e-06
584.2	-3.8409e-06
584.3	-3.9328e-06
584.4	-4.0348e-06
584.5	-4.148e-06
584.6	-4.2752e-06
584.7	-4.4336e-06
584.8	-4.5252e-06
584.9	-4.5517e-06
585	-4.6238e-06
585.1	-4.7377e-06
585.2	-4.8908e-06
585.3	-5.0859e-06
585.4	-5.3285e-06
585.5	-5.628e-06
585.6	-6.001e-06
585.7	-6.4667e-06
585.8	-7.0404e-06
585.9	-7.7411e-06
586	-8.5481e-06
586.1	-9.3874e-06
586.2	-1.0146e-05
586.3	-1.0731e-05
586.4	-1.1128e-05
586.5	-1.1346e-05
586.6	-1.1418e-05
586.7	-1.1374e-05
586.8	-1.124e-05
586.9	-1.1035e-05
587	-1.0771e-05
587.1	-1.0463e-05
587.2	-1.0124e-05
587.3	-9.7706e-06
587.4	-9.4137e-06
587.5	-9.071e-06
587.6	-8.7464e-06
587.7	-8.4432e-06
587.8	-8.2469e-06
587.9	-8.1445e-06
588	-8.0135e-06
588.1	-7.851e-06
588.2	-7.6699e-06
588.3	-7.4718e-06
588.4	-7.2649e-06
588.5	-7.0507e-06
588.6	-6.8388e-06
588.7	-6.6328e-06
588.8	-6.4198e-06
588.9	-6.203e-06
589	-5.9995e-06
589.1	-5.8059e-06
589.2	-5.6201e-06
589.3	-5.4441e-06
589.4	-5.2771e-06
589.5	-5.1199e-06
589.6	-4.9756e-06
589.7	-4.853e-06
589.8	-4.6643e-06
589.9	-4.4095e-06
590	-4.1846e-06
590.1	-3.9863e-06
590.2	-3.8139e-06
590.3	-3.6667e-06
590.4	-3.5355e-06
590.5	-3.4126e-06
590.6	-3.2997e-06
590.7	-3.2014e-06
590.8	-3.1101e-06
590.9	-3.0226e-06
591	-2.944e-06
591.1	-2.8711e-06
591.2	-2.8043e-06
591.3	-2.7481e-06
591.4	-2.7003e-06
591.5	-2.6532e-06
591.6	-2.6085e-06
591.7	-2.5689e-06
591.8	-2.5542e-06
591.9	-2.5638e-06
592	-2.5724e-06
592.1	-2.5737e-06
592.2	-2.5692e-06
592.3	-2.5666e-06
592.4	-2.5645e-06
592.5	-2.5584e-06
592.6	-2.5488e-06
592.7	-2.5258e-06
592.8	-2.5852e-06
592.9	-2.732e-06
593	-2.8596e-06
593.1	-2.9673e-06
593.2	-3.0579e-06
593.3	-3.1326e-06
593.4	-3.1951e-06
593.5	-3.2492e-06
593.6	-3.2963e-06
593.7	-3.3468e-06
593.8	-3.343e-06
593.9	-3.2836e-06
594	-3.2354e-06
594.1	-3.1967e-06
594.2	-3.1659e-06
594.3	-3.1427e-06
594.4	-3.1252e-06
594.5	-3.1106e-06
594.6	-3.0987e-06
594.7	-3.0983e-06
594.8	-3.0484e-06
594.9	-2.948e-06
595	-2.862e-06
595.1	-2.7885e-06
595.2	-2.7257e-06
595.3	-2.6726e-06
595.4	-2.6278e-06
595.5	-2.5884e-06
595.6	-2.554e-06
595.7	-2.525e-06
595.8	-2.4976e-06
595.9	-2.4702e-06
596	-2.4465e-06
596.1	-2.4277e-06
596.2	-2.4123e-06
596.3	-2.398e-06
596.4	-2.3853e-06
596.5	-2.3743e-06
596.6	-2.3646e-06
596.7	-2.3472e-06
596.8	-2.3847e-06
596.9	-2.4791e-06
597	-2.5603e-06
597.1	-2.6286e-06
597.2	-2.6878e-06
597.3	-2.7375e-06
597.4	-2.7811e-06
597.5	-2.8231e-06
597.6	-2.8625e-06
597.7	-2.8927e-06
597.8	-2.9683e-06
597.9	-3.0885e-06
598	-3.1917e-06
598.1	-3.2802e-06
598.2	-3.3588e-06
598.3	-3.43e-06
598.4	-3.4976e-06
598.5	-3.5647e-06
598.6	-3.6275e-06
598.7	-3.693e-06
598.8	-3.6801e-06
598.9	-3.5918e-06
599	-3.5231e-06
599.1	-3.4718e-06
599.2	-3.4319e-06
599.3	-3.4002e-06
599.4	-3.373e-06
599.5	-3.3484e-06
599.6	-3.3268e-06
599.7	-3.3171e-06
599.8	-3.2874e-06
599.9	-3.2284e-06
600	-3.1758e-06
600.1	-3.1336e-06
600.2	-3.0952e-06
600.3	-3.06e-06
600.4	-3.033e-06
600.5	-3.007e-06
600.6	-2.9797e-06
600.7	-2.9554e-06
600.8	-2.9452e-06
600.9	-2.9471e-06
601	-2.9451e-06
601.1	-2.938e-06
601.2	-2.9299e-06
601.3	-2.9245e-06
601.4	-2.9216e-06
601.5	-2.9186e-06
601.6	-2.9152e-06
601.7	-2.8983e-06
601.8	-2.9538e-06
601.9	-3.0873e-06
602	-3.2038e-06
602.1	-3.3038e-06
602.2	-3.3924e-06
602.3	-3.4731e-06
602.4	-3.546e-06
602.5	-3.613e-06
602.6	-3.6772e-06
602.7	-3.7404e-06
602.8	-3.7777e-06
602.9	-3.791e-06
603	-3.8072e-06
603.1	-3.8265e-06
603.2	-3.8489e-06
603.3	-3.8741e-06
603.4	-3.9006e-06
603.5	-3.9277e-06
603.6	-3.9571e-06
603.7	-3.9997e-06
603.8	-3.9732e-06
603.9	-3.8751e-06
604	-3.7949e-06
604.1	-3.7289e-06
604.2	-3.6741e-06
604.3	-3.6289e-06
604.4	-3.59e-06
604.5	-3.5549e-06
604.6	-3.5235e-06
604.7	-3.4945e-06
604.8	-3.4581e-06
604.9	-3.4145e-06
605	-3.3742e-06
605.1	-3.3356e-06
605.2	-3.2973e-06
605.3	-3.2599e-06
605.4	-3.2241e-06
605.5	-3.189e-06
605.6	-3.1546e-06
605.7	-3.1236e-06
605.8	-3.0832e-06
605.9	-3.0341e-06
606	-2.9892e-06
606.1	-2.9461e-06
606.2	-2.9034e-06
606.3	-2.86e-06
606.4	-2.8159e-06
606.5	-2.7722e-06
606.6	-2.7297e-06
606.7	-2.6923e-06
606.8	-2.6499e-06
606.9	-2.5994e-06
607	-2.5508e-06
607.1	-2.5017e-06
607.2	-2.4516e-06
607.3	-2.4027e-06
607.4	-2.3574e-06
607.5	-2.3162e-06
607.6	-2.2776e-06
607.7	-2.2393e-06
607.8	-2.2036e-06
607.9	-2.1713e-06
608	-2.1428e-06
608.1	-2.1164e-06
608.2	-2.0876e-06
608.3	-2.0602e-06
608.4	-2.0363e-06
608.5	-2.0086e-06
608.6	-1.9803e-06
608.7	-1.9566e-06
608.8	-1.9454e-06
608.9	-1.9445e-06
609	-1.9429e-06
609.1	-1.9432e-06
609.2	-1.9408e-06
609.3	-1.9318e-06
609.4	-1.919e-06
609.5	-1.9042e-06
609.6	-1.8907e-06
609.7	-1.8813e-06
609.8	-1.874e-06
609.9	-1.8642e-06
610	-1.8517e-06
610.1	-1.837e-06
610.2	-1.8195e-06
610.3	-1.8017e-06
610.4	-1.7844e-06
610.5	-1.7668e-06
610.6	-1.7498e-06
610.7	-1.7356e-06
610.8	-1.7124e-06
610.9	-1.6791e-06
611	-1.6497e-06
611.1	-1.6258e-06
611.2	-1.6039e-06
611.3	-1.5838e-06
611.4	-1.5643e-06
611.5	-1.5444e-06
611.6	-1.5256e-06
611.7	-1.5092e-06
611.8	-1.4835e-06
611.9	-1.4468e-06
612	-1.4124e-06
612.1	-1.3809e-06
612.2	-1.3515e-06
612.3	-1.323e-06
612.4	-1.2964e-06
612.5	-1.2726e-06
612.6	-1.2497e-06
612.7	-1.2266e-06
612.8	-1.217e-06
612.9	-1.221e-06
613	-1.2225e-06
613.1	-1.2209e-06
613.2	-1.2161e-06
613.3	-1.2092e-06
613.4	-1.2002e-06
613.5	-1.1902e-06
613.6	-1.1793e-06
613.7	-1.1638e-06
613.8	-1.1555e-06
613.9	-1.1564e-06
614	-1.1537e-06
614.1	-1.1504e-06
614.2	-1.15e-06
614.3	-1.1501e-06
614.4	-1.1499e-06
614.5	-1.1474e-06
614.6	-1.1408e-06
614.7	-1.1313e-06
614.8	-1.1165e-06
614.9	-1.0979e-06
615	-1.0834e-06
615.1	-1.0733e-06
615.2	-1.0644e-06
615.3	-1.0534e-06
615.4	-1.0395e-06
615.5	-1.0239e-06
615.6	-1.0088e-06
615.7	-9.9956e-07
615.8	-9.8008e-07
615.9	-9.482e-07
616	-9.184e-07
616.1	-8.8793e-07
616.2	-8.5734e-07
616.3	-8.305e-07
616.4	-8.0903e-07
616.5	-7.8627e-07
616.6	-7.6326e-07
616.7	-7.4716e-07
616.8	-7.2849e-07
616.9	-7.0601e-07
617	-6.8894e-07
617.1	-6.6997e-07
617.2	-6.4799e-07
617.3	-6.306e-07
617.4	-6.1695e-07
617.5	-6.0267e-07
617.6	-5.8478e-07
617.7	-5.6294e-07
617.8	-5.5906e-07
617.9	-5.7526e-07
618	-5.9008e-07
618.1	-6.0123e-07
618.2	-6.0643e-07
618.3	-6.0521e-07
618.4	-6.0022e-07
618.5	-5.9378e-07
618.6	-5.8823e-07
618.7	-5.8386e-07
618.8	-5.838e-07
618.9	-5.8881e-07
619	-5.9288e-07
619.1	-5.938e-07
619.2	-5.9342e-07
619.3	-5.9249e-07
619.4	-5.8865e-07
619.5	-5.8291e-07
619.6	-5.7645e-07
619.7	-5.6962e-07
619.8	-5.5462e-07
619.9	-5.3265e-07
620	-5.1344e-07
620.1	-4.9579e-07
620.2	-4.7874e-07
620.3	-4.6408e-07
620.4	-4.5162e-07
620.5	-4.3917e-07
620.6	-4.2699e-07
620.7	-4.1721e-07
620.8	-3.933e-07
620.9	-3.5531e-07
621	-3.2175e-07
621.1	-2.9198e-07
621.2	-2.6422e-07
621.3	-2.38e-07
621.4	-2.1353e-07
621.5	-1.9055e-07
621.6	-1.6829e-07
621.7	-1.4606e-07
621.8	-1.3285e-07
621.9	-1.2791e-07
622	-1.2201e-07
622.1	-1.1618e-07
622.2	-1.1032e-07
622.3	-1.0573e-07
622.4	-1.0273e-07
622.5	-1.0026e-07
622.6	-9.5075e-08
622.7	-8.5266e-08
622.8	-8.7729e-08
622.9	-1.0188e-07
623	-1.1158e-07
623.1	-1.1828e-07
623.2	-1.2492e-07
623.3	-1.3257e-07
623.4	-1.4135e-07
623.5	-1.4798e-07
623.6	-1.4866e-07
623.7	-1.451e-07
623.8	-1.4049e-07
623.9	-1.3727e-07
624	-1.3668e-07
624.1	-1.3784e-07
624.2	-1.3853e-07
624.3	-1.3847e-07
624.4	-1.3705e-07
624.5	-1.3154e-07
624.6	-1.2375e-07
624.7	-1.2075e-07
624.8	-1.1055e-07
624.9	-8.6715e-08
625	-6.3868e-08
625.1	-4.8161e-08
625.2	-3.1346e-08
625.3	-1.1971e-08
625.4	5.9642e-10
625.5	1.3207e-08
625.6	2.9651e-08
625.7	4.1514e-08
625.8	6.3233e-08
625.9	9.662e-08
626	1.2913e-07
626.1	1.6162e-07
626.2	1.9232e-07
626.3	2.2018e-07
626.4	2.4395e-07
626.5	2.629e-07
626.6	2.7903e-07
626.7	2.9796e-07
626.8	3.0498e-07
626.9	3.0126e-07
627	3.0107e-07
627.1	3.0236e-07
627.2	3.0514e-07
627.3	3.0817e-07
627.4	3.1138e-07
627.5	3.1328e-07
627.6	3.1473e-07
627.7	3.1929e-07
627.8	3.1096e-07
627.9	2.8729e-07
628	2.6785e-07
628.1	2.5311e-07
628.2	2.395e-07
628.3	2.2936e-07
628.4	2.223e-07
628.5	2.1676e-07
628.6	2.1317e-07
628.7	2.1101e-07
628.8	2.1173e-07
628.9	2.1509e-07
629	2.1848e-07
629.1	2.2009e-07
629.2	2.2237e-07
629.3	2.265e-07
629.4	2.2997e-07
629.5	2.3294e-07
629.6	2.3481e-07
629.7	2.3416e-07
629.8	2.4387e-07
629.9	2.6386e-07
630	2.8158e-07
630.1	2.9841e-07
630.2	3.1432e-07
630.3	3.2964e-07
630.4	3.4592e-07
630.5	3.6298e-07
630.6	3.8032e-07
630.7	3.9478e-07
630.8	4.2284e-07
630.9	4.6666e-07
631	5.0672e-07
631.1	5.3925e-07
631.2	5.6603e-07
631.3	5.9121e-07
631.4	6.1581e-07
631.5	6.4069e-07
631.6	6.6674e-07
631.7	6.9673e-07
631.8	7.093e-07
631.9	6.9852e-07
632	6.8821e-07
632.1	6.826e-07
632.2	6.8042e-07
632.3	6.8225e-07
632.4	6.8601e-07
632.5	6.8938e-07
632.6	6.9386e-07
632.7	7.0363e-07
632.8	6.982e-07
632.9	6.7166e-07
633	6.4795e-07
633.1	6.3369e-07
633.2	6.2067e-07
633.3	6.0534e-07
633.4	5.9509e-07
633.5	5.868e-07
633.6	5.7765e-07
633.7	5.7373e-07
633.8	5.7256e-07
633.9	5.6729e-07
634	5.6111e-07
634.1	5.6079e-07
634.2	5.6401e-07
634.3	5.6648e-07
634.4	5.6644e-07
634.5	5.6381e-07
634.6	5.6119e-07
634.7	5.588e-07
634.8	5.6589e-07
634.9	5.8344e-07
635	6.0041e-07
635.1	6.1524e-07
635.2	6.2729e-07
635.3	6.3632e-07
635.4	6.4327e-07
635.5	6.4893e-07
635.6	6.5287e-07
635.7	6.5273e-07
635.8	6.7372e-07
635.9	7.1817e-07
636	7.6107e-07
636.1	8.0054e-07
636.2	8.3749e-07
636.3	8.7377e-07
636.4	9.0765e-07
636.5	9.3889e-07
636.6	9.6856e-07
636.7	9.9595e-07
636.8	1.0187e-06
636.9	1.0387e-06
637	1.058e-06
637.1	1.0756e-06
637.2	1.0928e-06
637.3	1.1091e-06
637.4	1.1252e-06
637.5	1.1418e-06
637.6	1.1574e-06
637.7	1.1777e-06
637.8	1.1726e-06
637.9	1.1385e-06
638	1.1085e-06
638.1	1.0831e-06
638.2	1.0601e-06
638.3	1.0395e-06
638.4	1.0209e-06
638.5	1.0032e-06
638.6	9.862e-07
638.7	9.6918e-07
638.8	9.5233e-07
638.9	9.3616e-07
639	9.2126e-07
639.1	9.114e-07
639.2	9.0658e-07
639.3	9.0368e-07
639.4	9.0204e-07
639.5	9.0177e-07
639.6	8.9985e-07
639.7	8.9463e-07
639.8	8.7924e-07
639.9	8.5658e-07
640	8.3933e-07
640.1	8.2768e-07
640.2	8.1911e-07
640.3	8.1032e-07
640.4	7.9745e-07
640.5	7.8157e-07
640.6	7.6908e-07
640.7	7.6137e-07
640.8	7.5488e-07
640.9	7.5055e-07
641	7.4651e-07
641.1	7.3912e-07
641.2	7.2955e-07
641.3	7.208e-07
641.4	7.1677e-07
641.5	7.1337e-07
641.6	7.0675e-07
641.7	7.2043e-07
641.8	6.3435e-07
641.9	4.3243e-07
642	2.5013e-07
642.1	8.9148e-08
642.2	-6.1846e-08
642.3	-2.0219e-07
642.4	-3.2669e-07
642.5	-4.3798e-07
642.6	-5.4235e-07
642.7	-6.4715e-07
642.8	-7.2804e-07
642.9	-7.7939e-07
643	-8.2491e-07
643.1	-8.676e-07
643.2	-9.1044e-07
643.3	-9.5476e-07
643.4	-9.9996e-07
643.5	-1.0456e-06
643.6	-1.0927e-06
643.7	-1.1561e-06
643.8	-1.1253e-06
643.9	-9.9258e-07
644	-8.7378e-07
644.1	-7.6915e-07
644.2	-6.7693e-07
644.3	-5.9501e-07
644.4	-5.2221e-07
644.5	-4.5856e-07
644.6	-4.0335e-07
644.7	-3.5379e-07
644.8	-3.1465e-07
644.9	-2.8474e-07
645	-2.5857e-07
645.1	-2.3572e-07
645.2	-2.166e-07
645.3	-2.0029e-07
645.4	-1.8506e-07
645.5	-1.7278e-07
645.6	-1.6181e-07
645.7	-1.5329e-07
645.8	-1.315e-07
645.9	-9.4629e-08
646	-6.0366e-08
646.1	-2.923e-08
646.2	-1.3168e-09
646.3	2.446e-08
646.4	4.8468e-08
646.5	7.0875e-08
646.6	9.1272e-08
646.7	1.0823e-07
646.8	1.3815e-07
646.9	1.8075e-07
647	2.1844e-07
647.1	2.5183e-07
647.2	2.8064e-07
647.3	3.0485e-07
647.4	3.269e-07
647.5	3.4757e-07
647.6	3.6813e-07
647.7	3.9118e-07
647.8	4.1106e-07
647.9	4.2714e-07
648	4.4344e-07
648.1	4.5812e-07
648.2	4.6885e-07
648.3	4.7545e-07
648.4	4.8398e-07
648.5	4.9707e-07
648.6	5.1169e-07
648.7	5.3171e-07
648.8	5.2944e-07
648.9	4.9819e-07
649	4.6825e-07
649.1	4.4386e-07
649.2	4.2397e-07
649.3	4.0597e-07
649.4	3.9086e-07
649.5	3.8081e-07
649.6	3.7599e-07
649.7	3.7156e-07
649.8	3.6436e-07
649.9	3.604e-07
650	3.5946e-07
650.1	3.5451e-07
650.2	3.5219e-07
650.3	3.5371e-07
650.4	3.5124e-07
650.5	3.5005e-07
650.6	3.532e-07
650.7	3.552e-07
650.8	3.5645e-07
650.9	3.6005e-07
651	3.6661e-07
651.1	3.755e-07
651.2	3.8395e-07
651.3	3.8989e-07
651.4	3.9328e-07
651.5	3.957e-07
651.6	3.9853e-07
651.7	3.9929e-07
651.8	4.2215e-07
651.9	4.6828e-07
652	5.1092e-07
652.1	5.4997e-07
652.2	5.857e-07
652.3	6.1647e-07
652.4	6.4354e-07
652.5	6.6816e-07
652.6	6.8853e-07
652.7	7.0622e-07
652.8	7.2725e-07
652.9	7.5058e-07
653	7.7282e-07
653.1	7.9656e-07
653.2	8.2111e-07
653.3	8.4403e-07
653.4	8.6633e-07
653.5	8.9049e-07
653.6	9.1498e-07
653.7	9.408e-07
653.8	9.4241e-07
653.9	9.1804e-07
654	8.9599e-07
654.1	8.7863e-07
654.2	8.6481e-07
654.3	8.5329e-07
654.4	8.4455e-07
654.5	8.3785e-07
654.6	8.3201e-07
654.7	8.2755e-07
654.8	8.1698e-07
654.9	7.9933e-07
655	7.8304e-07
655.1	7.6772e-07
655.2	7.5324e-07
655.3	7.3838e-07
655.4	7.2362e-07
655.5	7.1006e-07
655.6	6.9751e-07
655.7	6.8765e-07
655.8	6.8021e-07
655.9	6.7514e-07
656	6.7182e-07
656.1	6.7109e-07
656.2	6.7235e-07
656.3	6.734e-07
656.4	6.7307e-07
656.5	6.6864e-07
656.6	6.6206e-07
656.7	6.5835e-07
656.8	6.5398e-07
656.9	6.4819e-07
657	6.4485e-07
657.1	6.4257e-07
657.2	6.3713e-07
657.3	6.282e-07
657.4	6.198e-07
657.5	6.1356e-07
657.6	6.0899e-07
657.7	6.0744e-07
657.8	5.8881e-07
657.9	5.5314e-07
658	5.2481e-07
658.1	4.9833e-07
658.2	4.6971e-07
658.3	4.4661e-07
658.4	4.2841e-07
658.5	4.0784e-07
658.6	3.8935e-07
658.7	3.9295e-07
658.8	2.8518e-07
658.9	5.7358e-08
659	-1.4708e-07
659.1	-3.2653e-07
659.2	-4.9048e-07
659.3	-6.4492e-07
659.4	-7.8856e-07
659.5	-9.1853e-07
659.6	-1.0349e-06
659.7	-1.1511e-06
659.8	-1.1866e-06
659.9	-1.1389e-06
660	-1.1004e-06
660.1	-1.0729e-06
660.2	-1.0559e-06
660.3	-1.0454e-06
660.4	-1.0385e-06
660.5	-1.0355e-06
660.6	-1.0343e-06
660.7	-1.0443e-06
660.8	-9.9183e-07
660.9	-8.7138e-07
661	-7.6377e-07
661.1	-6.7029e-07
661.2	-5.8911e-07
661.3	-5.1807e-07
661.4	-4.5535e-07
661.5	-4.016e-07
661.6	-3.5603e-07
661.7	-3.1493e-07
661.8	-2.8203e-07
661.9	-2.5733e-07
662	-2.355e-07
662.1	-2.1556e-07
662.2	-1.98e-07
662.3	-1.8106e-07
662.4	-1.6584e-07
662.5	-1.5209e-07
662.6	-1.3867e-07
662.7	-1.2904e-07
662.8	-1.0054e-07
662.9	-5.2725e-08
663	-9.2215e-09
663.1	2.9812e-08
663.2	6.6094e-08
663.3	1.0081e-07
663.4	1.3348e-07
663.5	1.6314e-07
663.6	1.8975e-07
663.7	2.138e-07
663.8	2.3742e-07
663.9	2.601e-07
664	2.8026e-07
664.1	2.9969e-07
664.2	3.1876e-07
664.3	3.398e-07
664.4	3.618e-07
664.5	3.8327e-07
664.6	4.06e-07
664.7	4.2954e-07
664.8	4.343e-07
664.9	4.2062e-07
665	4.077e-07
665.1	4.0105e-07
665.2	4.0051e-07
665.3	4.0232e-07
665.4	4.0487e-07
665.5	4.0422e-07
665.6	4.0175e-07
665.7	4.028e-07
665.8	3.9816e-07
665.9	3.8421e-07
666	3.7236e-07
666.1	3.6169e-07
666.2	3.5372e-07
666.3	3.5325e-07
666.4	3.5424e-07
666.5	3.4921e-07
666.6	3.4608e-07
666.7	3.4807e-07
666.8	3.5227e-07
666.9	3.6274e-07
667	3.7503e-07
667.1	3.8311e-07
667.2	3.8915e-07
667.3	3.9904e-07
667.4	4.1102e-07
667.5	4.1921e-07
667.6	4.231e-07
667.7	4.2477e-07
667.8	4.4561e-07
667.9	4.8544e-07
668	5.2255e-07
668.1	5.5428e-07
668.2	5.8096e-07
668.3	6.036e-07
668.4	6.2378e-07
668.5	6.4413e-07
668.6	6.648e-07
668.7	6.8566e-07
668.8	7.1016e-07
668.9	7.367e-07
669	7.6216e-07
669.1	7.8641e-07
669.2	8.072e-07
669.3	8.2699e-07
669.4	8.4691e-07
669.5	8.6451e-07
669.6	8.7978e-07
669.7	8.968e-07
669.8	8.9339e-07
669.9	8.6887e-07
670	8.4696e-07
670.1	8.2882e-07
670.2	8.1423e-07
670.3	8.0115e-07
670.4	7.9074e-07
670.5	7.8366e-07
670.6	7.7788e-07
670.7	7.7317e-07
670.8	7.648e-07
670.9	7.5314e-07
671	7.4439e-07
671.1	7.3758e-07
671.2	7.3189e-07
671.3	7.2589e-07
671.4	7.2043e-07
671.5	7.1596e-07
671.6	7.1439e-07
671.7	7.1532e-07
671.8	7.2142e-07
671.9	7.3282e-07
672	7.4396e-07
672.1	7.5459e-07
672.2	7.6582e-07
672.3	7.7769e-07
672.4	7.8949e-07
672.5	7.9959e-07
672.6	8.0682e-07
672.7	8.0882e-07
672.8	8.257e-07
672.9	8.6167e-07
673	8.967e-07
673.1	9.3152e-07
673.2	9.6499e-07
673.3	9.9724e-07
673.4	1.0268e-06
673.5	1.0489e-06
673.6	1.0669e-06
673.7	1.0857e-06
673.8	1.1083e-06
673.9	1.1345e-06
674	1.1604e-06
674.1	1.1841e-06
674.2	1.2064e-06
674.3	1.2283e-06
674.4	1.2499e-06
674.5	1.271e-06
674.6	1.2881e-06
674.7	1.3033e-06
674.8	1.2981e-06
674.9	1.2743e-06
675	1.2507e-06
675.1	1.2311e-06
675.2	1.2171e-06
675.3	1.2e-06
675.4	1.1856e-06
675.5	1.1783e-06
675.6	1.1725e-06
675.7	1.1632e-06
675.8	1.1479e-06
675.9	1.1314e-06
676	1.1207e-06
676.1	1.1122e-06
676.2	1.1017e-06
676.3	1.0901e-06
676.4	1.079e-06
676.5	1.0688e-06
676.6	1.062e-06
676.7	1.0592e-06
676.8	1.0613e-06
676.9	1.0663e-06
677	1.0701e-06
677.1	1.072e-06
677.2	1.0715e-06
677.3	1.0702e-06
677.4	1.0688e-06
677.5	1.0675e-06
677.6	1.0665e-06
677.7	1.0649e-06
677.8	1.0761e-06
677.9	1.1002e-06
678	1.1241e-06
678.1	1.1482e-06
678.2	1.1702e-06
678.3	1.1906e-06
678.4	1.2106e-06
678.5	1.2293e-06
678.6	1.246e-06
678.7	1.2565e-06
678.8	1.2865e-06
678.9	1.339e-06
679	1.3872e-06
679.1	1.4308e-06
679.2	1.4711e-06
679.3	1.5077e-06
679.4	1.5409e-06
679.5	1.5723e-06
679.6	1.6017e-06
679.7	1.631e-06
679.8	1.6375e-06
679.9	1.6197e-06
680	1.6024e-06
680.1	1.5856e-06
680.2	1.569e-06
680.3	1.5534e-06
680.4	1.54e-06
680.5	1.527e-06
680.6	1.5167e-06
680.7	1.5135e-06
680.8	1.4989e-06
680.9	1.4703e-06
681	1.4472e-06
681.1	1.4281e-06
681.2	1.4089e-06
681.3	1.3889e-06
681.4	1.3685e-06
681.5	1.3477e-06
681.6	1.3307e-06
681.7	1.3211e-06
681.8	1.3073e-06
681.9	1.2874e-06
682	1.268e-06
682.1	1.2469e-06
682.2	1.2239e-06
682.3	1.2038e-06
682.4	1.189e-06
682.5	1.1787e-06
682.6	1.1687e-06
682.7	1.1569e-06
682.8	1.1471e-06
682.9	1.139e-06
683	1.1346e-06
683.1	1.1341e-06
683.2	1.1308e-06
683.3	1.1274e-06
683.4	1.1262e-06
683.5	1.1207e-06
683.6	1.1168e-06
683.7	1.1277e-06
683.8	1.0675e-06
683.9	9.3034e-07
684	8.0714e-07
684.1	6.992e-07
684.2	5.9947e-07
684.3	5.0442e-07
684.4	4.1458e-07
684.5	3.335e-07
684.6	2.6211e-07
684.7	2.0536e-07
684.8	1.0446e-07
684.9	-4.4408e-08
685	-1.8348e-07
685.1	-3.151e-07
685.2	-4.3866e-07
685.3	-5.5388e-07
685.4	-6.6097e-07
685.5	-7.6003e-07
685.6	-8.517e-07
685.7	-9.5262e-07
685.8	-9.4188e-07
685.9	-8.1189e-07
686	-6.9529e-07
686.1	-5.9439e-07
686.2	-5.0732e-07
686.3	-4.3076e-07
686.4	-3.647e-07
686.5	-3.0816e-07
686.6	-2.5969e-07
686.7	-2.2112e-07
686.8	-1.7647e-07
686.9	-1.2255e-07
687	-7.5333e-08
687.1	-3.4581e-08
687.2	1.4987e-09
687.3	3.1146e-08
687.4	5.6543e-08
687.5	8.0937e-08
687.6	1.029e-07
687.7	1.2101e-07
687.8	1.4367e-07
687.9	1.7177e-07
688	1.9691e-07
688.1	2.1954e-07
688.2	2.4077e-07
688.3	2.6131e-07
688.4	2.8006e-07
688.5	2.9746e-07
688.6	3.1449e-07
688.7	3.2756e-07
688.8	3.5165e-07
688.9	3.8899e-07
689	4.2179e-07
689.1	4.4759e-07
689.2	4.6956e-07
689.3	4.8973e-07
689.4	5.0889e-07
689.5	5.2842e-07
689.6	5.4914e-07
689.7	5.6959e-07
689.8	6.0358e-07
689.9	6.5127e-07
690	6.9247e-07
690.1	7.2567e-07
690.2	7.5731e-07
690.3	7.9176e-07
690.4	8.2672e-07
690.5	8.5929e-07
690.6	8.892e-07
690.7	9.1822e-07
690.8	9.2119e-07
690.9	8.984e-07
691	8.7958e-07
691.1	8.6603e-07
691.2	8.5839e-07
691.3	8.547e-07
691.4	8.4948e-07
691.5	8.4349e-07
691.6	8.4146e-07
691.7	8.4181e-07
691.8	8.2946e-07
691.9	8.0933e-07
692	7.9127e-07
692.1	7.7063e-07
692.2	7.5498e-07
692.3	7.4509e-07
692.4	7.3444e-07
692.5	7.2124e-07
692.6	7.101e-07
692.7	7.049e-07
692.8	7.0049e-07
692.9	6.9474e-07
693	6.8791e-07
693.1	6.7866e-07
693.2	6.689e-07
693.3	6.6056e-07
693.4	6.5649e-07
693.5	6.566e-07
693.6	6.5681e-07
693.7	6.5706e-07
693.8	6.59e-07
693.9	6.6164e-07
694	6.6359e-07
694.1	6.6405e-07
694.2	6.6316e-07
694.3	6.6085e-07
694.4	6.5845e-07
694.5	6.5601e-07
694.6	6.5433e-07
694.7	6.5345e-07
694.8	6.5983e-07
694.9	6.7393e-07
695	6.8808e-07
695.1	7.0169e-07
695.2	7.1475e-07
695.3	7.2817e-07
695.4	7.4098e-07
695.5	7.52e-07
695.6	7.6227e-07
695.7	7.6996e-07
695.8	8.0165e-07
695.9	8.5851e-07
696	9.1037e-07
696.1	9.5731e-07
696.2	1.0005e-06
696.3	1.04e-06
696.4	1.0763e-06
696.5	1.1104e-06
696.6	1.1417e-06
696.7	1.1709e-06
696.8	1.1947e-06
696.9	1.2118e-06
697	1.2261e-06
697.1	1.2404e-06
697.2	1.2543e-06
697.3	1.2673e-06
697.4	1.2815e-06
697.5	1.2967e-06
697.6	1.3139e-06
697.7	1.3375e-06
697.8	1.329e-06
697.9	1.2863e-06
698	1.2473e-06
698.1	1.2093e-06
698.2	1.1728e-06
698.3	1.1397e-06
698.4	1.1114e-06
698.5	1.0898e-06
698.6	1.0735e-06
698.7	1.0606e-06
698.8	1.0426e-06
698.9	1.0157e-06
699	9.8856e-07
699.1	9.6543e-07
699.2	9.464e-07
699.3	9.2929e-07
699.4	9.13e-07
699.5	8.9773e-07
699.6	8.8708e-07
699.7	8.8639e-07
699.8	8.4622e-07
699.9	7.6544e-07
700	6.9518e-07
700.1	6.2949e-07
700.2	5.6837e-07
700.3	5.1639e-07
700.4	4.6789e-07
700.5	4.1922e-07
700.6	3.7656e-07
700.7	3.5083e-07
700.8	2.6419e-07
700.9	1.0922e-07
701	-3.4046e-08
701.1	-1.6125e-07
701.2	-2.7452e-07
701.3	-3.7928e-07
701.4	-4.7724e-07
701.5	-5.6997e-07
701.6	-6.5852e-07
701.7	-7.5157e-07
701.8	-7.7795e-07
701.9	-7.3206e-07
702	-6.8999e-07
702.1	-6.5383e-07
702.2	-6.2492e-07
702.3	-6.0164e-07
702.4	-5.8458e-07
702.5	-5.7398e-07
702.6	-5.6863e-07
702.7	-5.7425e-07
702.8	-5.467e-07
702.9	-4.8205e-07
703	-4.2555e-07
703.1	-3.7664e-07
703.2	-3.3462e-07
703.3	-2.9791e-07
703.4	-2.6545e-07
703.5	-2.3612e-07
703.6	-2.0943e-07
703.7	-1.8493e-07
703.8	-1.6612e-07
703.9	-1.5315e-07
704	-1.4247e-07
704.1	-1.3277e-07
704.2	-1.2392e-07
704.3	-1.1685e-07
704.4	-1.1071e-07
704.5	-1.0527e-07
704.6	-1.0227e-07
704.7	-9.3194e-08
704.8	-1.3278e-07
704.9	-2.2374e-07
705	-3.0658e-07
705.1	-3.8231e-07
705.2	-4.5092e-07
705.3	-5.1406e-07
705.4	-5.7268e-07
705.5	-6.2578e-07
705.6	-6.7285e-07
705.7	-7.0774e-07
705.8	-7.8875e-07
705.9	-9.1949e-07
706	-1.0387e-06
706.1	-1.1474e-06
706.2	-1.2489e-06
706.3	-1.3456e-06
706.4	-1.4383e-06
706.5	-1.526e-06
706.6	-1.605e-06
706.7	-1.6883e-06
706.8	-1.6871e-06
706.9	-1.5983e-06
707	-1.5247e-06
707.1	-1.4691e-06
707.2	-1.4256e-06
707.3	-1.387e-06
707.4	-1.3529e-06
707.5	-1.3251e-06
707.6	-1.3027e-06
707.7	-1.2884e-06
707.8	-1.2599e-06
707.9	-1.2172e-06
708	-1.1792e-06
708.1	-1.1404e-06
708.2	-1.1079e-06
708.3	-1.0858e-06
708.4	-1.0654e-06
708.5	-1.0453e-06
708.6	-1.03e-06
708.7	-1.014e-06
708.8	-9.9737e-07
708.9	-9.8644e-07
709	-9.7905e-07
709.1	-9.6843e-07
709.2	-9.5643e-07
709.3	-9.4775e-07
709.4	-9.4224e-07
709.5	-9.385e-07
709.6	-9.3503e-07
709.7	-9.2108e-07
709.8	-9.5409e-07
709.9	-1.0396e-06
710	-1.1156e-06
710.1	-1.1828e-06
710.2	-1.2442e-06
710.3	-1.2996e-06
710.4	-1.3508e-06
710.5	-1.3991e-06
710.6	-1.4417e-06
710.7	-1.4701e-06
710.8	-1.5499e-06
710.9	-1.684e-06
711	-1.8019e-06
711.1	-1.9062e-06
711.2	-2.0003e-06
711.3	-2.0853e-06
711.4	-2.1635e-06
711.5	-2.2369e-06
711.6	-2.3069e-06
711.7	-2.3861e-06
711.8	-2.3811e-06
711.9	-2.2918e-06
712	-2.2203e-06
712.1	-2.1634e-06
712.2	-2.1188e-06
712.3	-2.0841e-06
712.4	-2.0561e-06
712.5	-2.0343e-06
712.6	-2.0179e-06
712.7	-2.0087e-06
712.8	-1.9755e-06
712.9	-1.9171e-06
713	-1.8669e-06
713.1	-1.8233e-06
713.2	-1.7843e-06
713.3	-1.749e-06
713.4	-1.7181e-06
713.5	-1.6907e-06
713.6	-1.6664e-06
713.7	-1.6463e-06
713.8	-1.6344e-06
713.9	-1.6318e-06
714	-1.6303e-06
714.1	-1.6248e-06
714.2	-1.617e-06
714.3	-1.6071e-06
714.4	-1.595e-06
714.5	-1.5816e-06
714.6	-1.5692e-06
714.7	-1.5595e-06
714.8	-1.557e-06
714.9	-1.5603e-06
715	-1.5616e-06
715.1	-1.558e-06
715.2	-1.5502e-06
715.3	-1.5427e-06
715.4	-1.5379e-06
715.5	-1.5361e-06
715.6	-1.5363e-06
715.7	-1.5209e-06
715.8	-1.5956e-06
715.9	-1.7657e-06
716	-1.914e-06
716.1	-2.0442e-06
716.2	-2.1581e-06
716.3	-2.2531e-06
716.4	-2.3357e-06
716.5	-2.4158e-06
716.6	-2.4896e-06
716.7	-2.5575e-06
716.8	-2.6013e-06
716.9	-2.6189e-06
717	-2.6366e-06
717.1	-2.6597e-06
717.2	-2.6896e-06
717.3	-2.719e-06
717.4	-2.7475e-06
717.5	-2.7808e-06
717.6	-2.8183e-06
717.7	-2.8732e-06
717.8	-2.8463e-06
717.9	-2.7329e-06
718	-2.6385e-06
718.1	-2.5631e-06
718.2	-2.5039e-06
718.3	-2.4557e-06
718.4	-2.4155e-06
718.5	-2.3814e-06
718.6	-2.3528e-06
718.7	-2.3261e-06
718.8	-2.3036e-06
718.9	-2.2852e-06
719	-2.2664e-06
719.1	-2.2453e-06
719.2	-2.2231e-06
719.3	-2.2026e-06
719.4	-2.1827e-06
719.5	-2.163e-06
719.6	-2.1448e-06
719.7	-2.1292e-06
719.8	-2.1039e-06
719.9	-2.0685e-06
720	-2.0359e-06
720.1	-2.0073e-06
720.2	-1.9808e-06
720.3	-1.9548e-06
720.4	-1.9297e-06
720.5	-1.9057e-06
720.6	-1.8821e-06
720.7	-1.8598e-06
720.8	-1.8293e-06
720.9	-1.7896e-06
721	-1.7524e-06
721.1	-1.7165e-06
721.2	-1.683e-06
721.3	-1.6506e-06
721.4	-1.6193e-06
721.5	-1.5902e-06
721.6	-1.5618e-06
721.7	-1.5367e-06
721.8	-1.4925e-06
721.9	-1.4299e-06
722	-1.3727e-06
722.1	-1.3204e-06
722.2	-1.274e-06
722.3	-1.2336e-06
722.4	-1.1995e-06
722.5	-1.1693e-06
722.6	-1.1401e-06
722.7	-1.1071e-06
722.8	-1.0977e-06
722.9	-1.1133e-06
723	-1.124e-06
723.1	-1.1298e-06
723.2	-1.132e-06
723.3	-1.1366e-06
723.4	-1.1417e-06
723.5	-1.1409e-06
723.6	-1.1356e-06
723.7	-1.126e-06
723.8	-1.1267e-06
723.9	-1.1417e-06
724	-1.1573e-06
724.1	-1.1718e-06
724.2	-1.1829e-06
724.3	-1.1911e-06
724.4	-1.1973e-06
724.5	-1.2003e-06
724.6	-1.1981e-06
724.7	-1.1933e-06
724.8	-1.1993e-06
724.9	-1.2121e-06
725	-1.2191e-06
725.1	-1.2276e-06
725.2	-1.2359e-06
725.3	-1.238e-06
725.4	-1.241e-06
725.5	-1.2475e-06
725.6	-1.251e-06
725.7	-1.2484e-06
725.8	-1.2552e-06
725.9	-1.2732e-06
726	-1.2896e-06
726.1	-1.3009e-06
726.2	-1.308e-06
726.3	-1.3128e-06
726.4	-1.3179e-06
726.5	-1.3263e-06
726.6	-1.3361e-06
726.7	-1.3324e-06
726.8	-1.4209e-06
726.9	-1.6017e-06
727	-1.7568e-06
727.1	-1.8882e-06
727.2	-2.002e-06
727.3	-2.1029e-06
727.4	-2.1938e-06
727.5	-2.2767e-06
727.6	-2.3522e-06
727.7	-2.4271e-06
727.8	-2.4692e-06
727.9	-2.4777e-06
728	-2.4911e-06
728.1	-2.5117e-06
728.2	-2.5369e-06
728.3	-2.5644e-06
728.4	-2.5936e-06
728.5	-2.6251e-06
728.6	-2.6593e-06
728.7	-2.7058e-06
728.8	-2.6753e-06
728.9	-2.5667e-06
729	-2.4784e-06
729.1	-2.4058e-06
729.2	-2.3453e-06
729.3	-2.2963e-06
729.4	-2.2559e-06
729.5	-2.2213e-06
729.6	-2.1908e-06
729.7	-2.1622e-06
729.8	-2.1398e-06
729.9	-2.1231e-06
730	-2.1069e-06
730.1	-2.0915e-06
730.2	-2.0752e-06
730.3	-2.0576e-06
730.4	-2.0394e-06
730.5	-2.0206e-06
730.6	-2.0022e-06
730.7	-1.9857e-06
730.8	-1.9626e-06
730.9	-1.9336e-06
731	-1.9092e-06
731.1	-1.8866e-06
731.2	-1.8638e-06
731.3	-1.8405e-06
731.4	-1.8146e-06
731.5	-1.788e-06
731.6	-1.7635e-06
731.7	-1.7432e-06
731.8	-1.719e-06
731.9	-1.6889e-06
732	-1.659e-06
732.1	-1.6255e-06
732.2	-1.5918e-06
732.3	-1.5625e-06
732.4	-1.5387e-06
732.5	-1.5177e-06
732.6	-1.4962e-06
732.7	-1.4768e-06
732.8	-1.4341e-06
732.9	-1.3697e-06
733	-1.3155e-06
733.1	-1.2696e-06
733.2	-1.2246e-06
733.3	-1.1832e-06
733.4	-1.1478e-06
733.5	-1.1104e-06
733.6	-1.0754e-06
733.7	-1.0449e-06
733.8	-1.0349e-06
733.9	-1.045e-06
734	-1.0543e-06
734.1	-1.0627e-06
734.2	-1.0648e-06
734.3	-1.0602e-06
734.4	-1.055e-06
734.5	-1.0512e-06
734.6	-1.0485e-06
734.7	-1.0444e-06
734.8	-1.0543e-06
734.9	-1.0758e-06
735	-1.0907e-06
735.1	-1.1022e-06
735.2	-1.1111e-06
735.3	-1.1192e-06
735.4	-1.1263e-06
735.5	-1.1328e-06
735.6	-1.1384e-06
735.7	-1.1441e-06
735.8	-1.1546e-06
735.9	-1.1692e-06
736	-1.1817e-06
736.1	-1.1897e-06
736.2	-1.194e-06
736.3	-1.1956e-06
736.4	-1.1962e-06
736.5	-1.196e-06
736.6	-1.1953e-06
736.7	-1.192e-06
736.8	-1.2072e-06
736.9	-1.2398e-06
737	-1.2685e-06
737.1	-1.2943e-06
737.2	-1.3163e-06
737.3	-1.3363e-06
737.4	-1.3551e-06
737.5	-1.3707e-06
737.6	-1.3843e-06
737.7	-1.3844e-06
737.8	-1.4707e-06
737.9	-1.6464e-06
738	-1.7998e-06
738.1	-1.9322e-06
738.2	-2.0479e-06
738.3	-2.1496e-06
738.4	-2.2424e-06
738.5	-2.3285e-06
738.6	-2.408e-06
738.7	-2.49e-06
738.8	-2.5205e-06
738.9	-2.499e-06
739	-2.4881e-06
739.1	-2.4867e-06
739.2	-2.491e-06
739.3	-2.4987e-06
739.4	-2.5085e-06
739.5	-2.5209e-06
739.6	-2.5357e-06
739.7	-2.5633e-06
739.8	-2.5324e-06
739.9	-2.4413e-06
740	-2.3683e-06
740.1	-2.3064e-06
740.2	-2.252e-06
740.3	-2.2034e-06
740.4	-2.1612e-06
740.5	-2.1279e-06
740.6	-2.1016e-06
740.7	-2.0774e-06
740.8	-2.0629e-06
740.9	-2.0572e-06
741	-2.051e-06
741.1	-2.0461e-06
741.2	-2.0405e-06
741.3	-2.03e-06
741.4	-2.0162e-06
741.5	-2.0073e-06
741.6	-1.9996e-06
741.7	-1.9882e-06
741.8	-1.9708e-06
741.9	-1.9464e-06
742	-1.9198e-06
742.1	-1.8967e-06
742.2	-1.8788e-06
742.3	-1.8596e-06
742.4	-1.8379e-06
742.5	-1.8188e-06
742.6	-1.8049e-06
742.7	-1.7903e-06
742.8	-1.784e-06
742.9	-1.7861e-06
743	-1.7853e-06
743.1	-1.7844e-06
743.2	-1.785e-06
743.3	-1.7873e-06
743.4	-1.7893e-06
743.5	-1.789e-06
743.6	-1.7862e-06
743.7	-1.7818e-06
743.8	-1.7657e-06
743.9	-1.7392e-06
744	-1.7142e-06
744.1	-1.6935e-06
744.2	-1.6753e-06
744.3	-1.6566e-06
744.4	-1.6415e-06
744.5	-1.6286e-06
744.6	-1.6168e-06
744.7	-1.5951e-06
744.8	-1.6538e-06
744.9	-1.7943e-06
745	-1.9157e-06
745.1	-2.02e-06
745.2	-2.1099e-06
745.3	-2.1879e-06
745.4	-2.2549e-06
745.5	-2.314e-06
745.6	-2.368e-06
745.7	-2.4094e-06
745.8	-2.4919e-06
745.9	-2.619e-06
746	-2.7324e-06
746.1	-2.8337e-06
746.2	-2.9269e-06
746.3	-3.0134e-06
746.4	-3.0965e-06
746.5	-3.1775e-06
746.6	-3.2573e-06
746.7	-3.3563e-06
746.8	-3.3336e-06
746.9	-3.1867e-06
747	-3.07e-06
747.1	-2.9769e-06
747.2	-2.9018e-06
747.3	-2.842e-06
747.4	-2.7937e-06
747.5	-2.7571e-06
747.6	-2.7297e-06
747.7	-2.7077e-06
747.8	-2.6805e-06
747.9	-2.6456e-06
748	-2.6122e-06
748.1	-2.5797e-06
748.2	-2.5481e-06
748.3	-2.5185e-06
748.4	-2.494e-06
748.5	-2.4735e-06
748.6	-2.4514e-06
748.7	-2.4285e-06
748.8	-2.3899e-06
748.9	-2.3357e-06
749	-2.2863e-06
749.1	-2.2434e-06
749.2	-2.2033e-06
749.3	-2.1649e-06
749.4	-2.1267e-06
749.5	-2.0869e-06
749.6	-2.0494e-06
749.7	-2.0185e-06
749.8	-1.9802e-06
749.9	-1.9306e-06
750	-1.8849e-06
750.1	-1.8421e-06
750.2	-1.7999e-06
750.3	-1.763e-06
750.4	-1.7286e-06
750.5	-1.6905e-06
750.6	-1.6526e-06
750.7	-1.6193e-06
750.8	-1.597e-06
750.9	-1.5795e-06
751	-1.5577e-06
751.1	-1.5368e-06
751.2	-1.5177e-06
751.3	-1.5002e-06
751.4	-1.4832e-06
751.5	-1.466e-06
751.6	-1.4461e-06
751.7	-1.4215e-06
751.8	-1.4061e-06
751.9	-1.4027e-06
752	-1.3983e-06
752.1	-1.3919e-06
752.2	-1.3856e-06
752.3	-1.3802e-06
752.4	-1.3758e-06
752.5	-1.3709e-06
752.6	-1.3649e-06
752.7	-1.3584e-06
752.8	-1.3466e-06
752.9	-1.3297e-06
753	-1.3122e-06
753.1	-1.2936e-06
753.2	-1.2746e-06
753.3	-1.256e-06
753.4	-1.2374e-06
753.5	-1.2197e-06
753.6	-1.2022e-06
753.7	-1.1868e-06
753.8	-1.1605e-06
753.9	-1.1213e-06
754	-1.0862e-06
754.1	-1.0544e-06
754.2	-1.0246e-06
754.3	-9.9701e-07
754.4	-9.7093e-07
754.5	-9.4647e-07
754.6	-9.2331e-07
754.7	-9.0212e-07
754.8	-8.796e-07
754.9	-8.5426e-07
755	-8.3059e-07
755.1	-8.0875e-07
755.2	-7.9e-07
755.3	-7.7341e-07
755.4	-7.5844e-07
755.5	-7.4626e-07
755.6	-7.3324e-07
755.7	-7.1548e-07
755.8	-7.1076e-07
755.9	-7.1983e-07
756	-7.2407e-07
756.1	-7.2415e-07
756.2	-7.2109e-07
756.3	-7.178e-07
756.4	-7.1622e-07
756.5	-7.1603e-07
756.6	-7.1568e-07
756.7	-7.1079e-07
756.8	-7.0498e-07
756.9	-6.9977e-07
757	-6.9346e-07
757.1	-6.9015e-07
757.2	-6.8949e-07
757.3	-6.8783e-07
757.4	-6.8315e-07
757.5	-6.7729e-07
757.6	-6.7006e-07
757.7	-6.6329e-07
757.8	-6.5108e-07
757.9	-6.3306e-07
758	-6.1294e-07
758.1	-5.915e-07
758.2	-5.7597e-07
758.3	-5.6183e-07
758.4	-5.443e-07
758.5	-5.308e-07
758.6	-5.1885e-07
758.7	-5.04e-07
758.8	-4.7814e-07
758.9	-4.4492e-07
759	-4.1346e-07
759.1	-3.7963e-07
759.2	-3.4856e-07
759.3	-3.2294e-07
759.4	-3.0129e-07
759.5	-2.7997e-07
759.6	-2.5697e-07
759.7	-2.3208e-07
759.8	-2.1599e-07
759.9	-2.0999e-07
760	-2.0411e-07
760.1	-1.9923e-07
760.2	-1.9527e-07
760.3	-1.9117e-07
760.4	-1.8475e-07
760.5	-1.7448e-07
760.6	-1.6171e-07
760.7	-1.4569e-07
760.8	-1.4117e-07
760.9	-1.4972e-07
761	-1.5644e-07
761.1	-1.6173e-07
761.2	-1.6457e-07
761.3	-1.6493e-07
761.4	-1.6423e-07
761.5	-1.6366e-07
761.6	-1.6338e-07
761.7	-1.6311e-07
761.8	-1.6163e-07
761.9	-1.5806e-07
762	-1.5368e-07
762.1	-1.4768e-07
762.2	-1.4252e-07
762.3	-1.3833e-07
762.4	-1.3335e-07
762.5	-1.2823e-07
762.6	-1.2278e-07
762.7	-1.1789e-07
762.8	-9.9868e-08
762.9	-7.0929e-08
763	-4.5421e-08
763.1	-2.1798e-08
763.2	4.2635e-10
763.3	2.1835e-08
763.4	4.2705e-08
763.5	6.4366e-08
763.6	8.5139e-08
763.7	1.0284e-07
763.8	1.3052e-07
763.9	1.6612e-07
764	1.982e-07
764.1	2.2685e-07
764.2	2.5137e-07
764.3	2.7203e-07
764.4	2.8973e-07
764.5	3.0706e-07
764.6	3.2633e-07
764.7	3.5114e-07
764.8	3.6199e-07
764.9	3.5674e-07
765	3.5285e-07
765.1	3.4725e-07
765.2	3.4002e-07
765.3	3.3628e-07
765.4	3.3848e-07
765.5	3.4506e-07
765.6	3.5329e-07
765.7	3.614e-07
765.8	3.5878e-07
765.9	3.4703e-07
766	3.3784e-07
766.1	3.3424e-07
766.2	3.3542e-07
766.3	3.3559e-07
766.4	3.3256e-07
766.5	3.314e-07
766.6	3.3597e-07
766.7	3.3686e-07
766.8	3.4002e-07
766.9	3.5148e-07
767	3.61e-07
767.1	3.6842e-07
767.2	3.7841e-07
767.3	3.9001e-07
767.4	3.9811e-07
767.5	4.0373e-07
767.6	4.116e-07
767.7	4.2131e-07
767.8	4.4579e-07
767.9	4.8249e-07
768	5.1328e-07
768.1	5.3836e-07
768.2	5.62e-07
768.3	5.871e-07
768.4	6.133e-07
768.5	6.3978e-07
768.6	6.6471e-07
768.7	6.8602e-07
768.8	7.0938e-07
768.9	7.3652e-07
769	7.6122e-07
769.1	7.8199e-07
769.2	8.0073e-07
769.3	8.186e-07
769.4	8.3524e-07
769.5	8.5202e-07
769.6	8.6857e-07
769.7	8.8883e-07
769.8	8.9209e-07
769.9	8.7628e-07
770	8.6449e-07
770.1	8.5561e-07
770.2	8.4929e-07
770.3	8.4628e-07
770.4	8.4514e-07
770.5	8.4546e-07
770.6	8.4689e-07
770.7	8.4833e-07
770.8	8.4681e-07
770.9	8.4111e-07
771	8.3679e-07
771.1	8.3516e-07
771.2	8.3434e-07
771.3	8.3343e-07
771.4	8.3319e-07
771.5	8.3444e-07
771.6	8.349e-07
771.7	8.3449e-07
771.8	8.3802e-07
771.9	8.4405e-07
772	8.485e-07
772.1	8.5321e-07
772.2	8.5705e-07
772.3	8.6242e-07
772.4	8.7057e-07
772.5	8.8007e-07
772.6	8.9175e-07
772.7	9.0091e-07
772.8	9.2598e-07
772.9	9.6781e-07
773	1.0036e-06
773.1	1.0341e-06
773.2	1.0606e-06
773.3	1.0861e-06
773.4	1.1124e-06
773.5	1.1375e-06
773.6	1.1626e-06
773.7	1.1861e-06
773.8	1.2054e-06
773.9	1.2221e-06
774	1.2398e-06
774.1	1.2593e-06
774.2	1.2782e-06
774.3	1.2974e-06
774.4	1.3147e-06
774.5	1.3281e-06
774.6	1.3404e-06
774.7	1.3592e-06
774.8	1.3594e-06
774.9	1.3323e-06
775	1.3092e-06
775.1	1.2925e-06
775.2	1.2756e-06
775.3	1.2629e-06
775.4	1.2547e-06
775.5	1.2433e-06
775.6	1.2321e-06
775.7	1.2291e-06
775.8	1.2251e-06
775.9	1.2144e-06
776	1.2025e-06
776.1	1.1888e-06
776.2	1.1786e-06
776.3	1.1758e-06
776.4	1.1747e-06
776.5	1.1729e-06
776.6	1.1692e-06
776.7	1.1636e-06
776.8	1.1603e-06
776.9	1.1591e-06
777	1.159e-06
777.1	1.1637e-06
777.2	1.1713e-06
777.3	1.1789e-06
777.4	1.1862e-06
777.5	1.1917e-06
777.6	1.1965e-06
777.7	1.1988e-06
777.8	1.2163e-06
777.9	1.2493e-06
778	1.2791e-06
778.1	1.3057e-06
778.2	1.3288e-06
778.3	1.3477e-06
778.4	1.3642e-06
778.5	1.3812e-06
778.6	1.3969e-06
778.7	1.4098e-06
778.8	1.4333e-06
778.9	1.466e-06
779	1.4955e-06
779.1	1.5228e-06
779.2	1.5485e-06
779.3	1.5727e-06
779.4	1.5945e-06
779.5	1.6144e-06
779.6	1.6322e-06
779.7	1.6518e-06
779.8	1.6471e-06
779.9	1.6166e-06
780	1.5896e-06
780.1	1.5654e-06
780.2	1.5449e-06
780.3	1.5288e-06
780.4	1.5159e-06
780.5	1.5051e-06
780.6	1.4977e-06
780.7	1.4958e-06
780.8	1.4852e-06
780.9	1.4644e-06
781	1.445e-06
781.1	1.4265e-06
781.2	1.4075e-06
781.3	1.3876e-06
781.4	1.3698e-06
781.5	1.3558e-06
781.6	1.3455e-06
781.7	1.3404e-06
781.8	1.3365e-06
781.9	1.3281e-06
782	1.3172e-06
782.1	1.3042e-06
782.2	1.2927e-06
782.3	1.2855e-06
782.4	1.282e-06
782.5	1.2812e-06
782.6	1.2799e-06
782.7	1.2774e-06
782.8	1.2758e-06
782.9	1.2735e-06
783	1.2707e-06
783.1	1.2734e-06
783.2	1.2773e-06
783.3	1.2748e-06
783.4	1.2722e-06
783.5	1.2727e-06
783.6	1.2713e-06
783.7	1.2727e-06
783.8	1.2795e-06
783.9	1.287e-06
784	1.292e-06
784.1	1.2983e-06
784.2	1.3078e-06
784.3	1.3154e-06
784.4	1.319e-06
784.5	1.3199e-06
784.6	1.3222e-06
784.7	1.3233e-06
784.8	1.3498e-06
784.9	1.4028e-06
785	1.4498e-06
785.1	1.4901e-06
785.2	1.524e-06
785.3	1.5525e-06
785.4	1.5777e-06
785.5	1.6008e-06
785.6	1.6237e-06
785.7	1.647e-06
785.8	1.6741e-06
785.9	1.7028e-06
786	1.729e-06
786.1	1.7526e-06
786.2	1.774e-06
786.3	1.7937e-06
786.4	1.811e-06
786.5	1.826e-06
786.6	1.8398e-06
786.7	1.8574e-06
786.8	1.8402e-06
786.9	1.7856e-06
787	1.7352e-06
787.1	1.6895e-06
787.2	1.6483e-06
787.3	1.6111e-06
787.4	1.5782e-06
787.5	1.548e-06
787.6	1.5195e-06
787.7	1.495e-06
787.8	1.467e-06
787.9	1.4338e-06
788	1.4034e-06
788.1	1.3764e-06
788.2	1.3531e-06
788.3	1.3317e-06
788.4	1.3127e-06
788.5	1.2975e-06
788.6	1.2849e-06
788.7	1.2794e-06
788.8	1.242e-06
788.9	1.1684e-06
789	1.1005e-06
789.1	1.0377e-06
789.2	9.786e-07
789.3	9.2367e-07
789.4	8.7199e-07
789.5	8.2417e-07
789.6	7.8212e-07
789.7	7.5549e-07
789.8	6.7345e-07
789.9	5.3023e-07
790	4.0025e-07
790.1	2.7892e-07
790.2	1.6391e-07
790.3	5.8081e-08
790.4	-3.623e-08
790.5	-1.1837e-07
790.6	-1.9226e-07
790.7	-2.6933e-07
790.8	-2.8785e-07
790.9	-2.4557e-07
791	-2.0884e-07
791.1	-1.7711e-07
791.2	-1.497e-07
791.3	-1.2748e-07
791.4	-1.1249e-07
791.5	-1.0013e-07
791.6	-8.8404e-08
791.7	-9.0911e-08
791.8	-5.9002e-08
791.9	2.0093e-08
792	8.9699e-08
792.1	1.4774e-07
792.2	2.0172e-07
792.3	2.4904e-07
792.4	2.8619e-07
792.5	3.1676e-07
792.6	3.4716e-07
792.7	3.7774e-07
792.8	4.011e-07
792.9	4.157e-07
793	4.2412e-07
793.1	4.2821e-07
793.2	4.3331e-07
793.3	4.4124e-07
793.4	4.5011e-07
793.5	4.5846e-07
793.6	4.6574e-07
793.7	4.784e-07
793.8	4.3879e-07
793.9	3.438e-07
794	2.5513e-07
794.1	1.7287e-07
794.2	9.7202e-08
794.3	2.7259e-08
794.4	-3.6698e-08
794.5	-9.2654e-08
794.6	-1.4245e-07
794.7	-1.8092e-07
794.8	-2.5499e-07
794.9	-3.7016e-07
795	-4.7741e-07
795.1	-5.7573e-07
795.2	-6.6473e-07
795.3	-7.4757e-07
795.4	-8.2539e-07
795.5	-8.9697e-07
795.6	-9.6519e-07
795.7	-1.0426e-06
795.8	-1.0388e-06
795.9	-9.4837e-07
796	-8.6873e-07
796.1	-8.0097e-07
796.2	-7.4299e-07
796.3	-6.9296e-07
796.4	-6.5136e-07
796.5	-6.1812e-07
796.6	-5.8991e-07
796.7	-5.6798e-07
796.8	-5.3441e-07
796.9	-4.8852e-07
797	-4.5104e-07
797.1	-4.2062e-07
797.2	-3.9677e-07
797.3	-3.7819e-07
797.4	-3.6123e-07
797.5	-3.4357e-07
797.6	-3.2686e-07
797.7	-3.0899e-07
797.8	-2.9326e-07
797.9	-2.8258e-07
798	-2.7472e-07
798.1	-2.7004e-07
798.2	-2.6791e-07
798.3	-2.6975e-07
798.4	-2.7096e-07
798.5	-2.6718e-07
798.6	-2.6225e-07
798.7	-2.4807e-07
798.8	-2.9946e-07
798.9	-4.2397e-07
799	-5.4013e-07
799.1	-6.4277e-07
799.2	-7.3252e-07
799.3	-8.1375e-07
799.4	-8.8967e-07
799.5	-9.5983e-07
799.6	-1.02e-06
799.7	-1.0678e-06
799.8	-1.1364e-06
799.9	-1.2286e-06
800	-1.3105e-06
800.1	-1.3846e-06
800.2	-1.4561e-06
800.3	-1.5196e-06
800.4	-1.5771e-06
800.5	-1.637e-06
800.6	-1.694e-06
800.7	-1.7562e-06
800.8	-1.7335e-06
800.9	-1.6249e-06
801	-1.5335e-06
801.1	-1.4559e-06
801.2	-1.3881e-06
801.3	-1.3281e-06
801.4	-1.2765e-06
801.5	-1.2354e-06
801.6	-1.2028e-06
801.7	-1.1761e-06
801.8	-1.1504e-06
801.9	-1.1244e-06
802	-1.1012e-06
802.1	-1.0787e-06
802.2	-1.0576e-06
802.3	-1.0381e-06
802.4	-1.0197e-06
802.5	-1.0025e-06
802.6	-9.8739e-07
802.7	-9.7453e-07
802.8	-9.6033e-07
802.9	-9.4529e-07
803	-9.3315e-07
803.1	-9.2308e-07
803.2	-9.1438e-07
803.3	-9.0683e-07
803.4	-8.995e-07
803.5	-8.9405e-07
803.6	-8.8985e-07
803.7	-8.7665e-07
803.8	-9.2927e-07
803.9	-1.0494e-06
804	-1.1555e-06
804.1	-1.2481e-06
804.2	-1.3294e-06
804.3	-1.4013e-06
804.4	-1.4657e-06
804.5	-1.5237e-06
804.6	-1.5758e-06
804.7	-1.6174e-06
804.8	-1.6859e-06
804.9	-1.7852e-06
805	-1.8747e-06
805.1	-1.9541e-06
805.2	-2.0264e-06
805.3	-2.093e-06
805.4	-2.154e-06
805.5	-2.212e-06
805.6	-2.2675e-06
805.7	-2.3341e-06
805.8	-2.3151e-06
805.9	-2.2084e-06
806	-2.1224e-06
806.1	-2.0543e-06
806.2	-1.997e-06
806.3	-1.9474e-06
806.4	-1.9042e-06
806.5	-1.8667e-06
806.6	-1.8358e-06
806.7	-1.8145e-06
806.8	-1.7858e-06
806.9	-1.7443e-06
807	-1.7051e-06
807.1	-1.6671e-06
807.2	-1.6325e-06
807.3	-1.6031e-06
807.4	-1.5788e-06
807.5	-1.5577e-06
807.6	-1.5388e-06
807.7	-1.5206e-06
807.8	-1.5069e-06
807.9	-1.4964e-06
808	-1.4854e-06
808.1	-1.4783e-06
808.2	-1.471e-06
808.3	-1.459e-06
808.4	-1.449e-06
808.5	-1.4424e-06
808.6	-1.4321e-06
808.7	-1.4228e-06
808.8	-1.4207e-06
808.9	-1.4175e-06
809	-1.4102e-06
809.1	-1.4051e-06
809.2	-1.4034e-06
809.3	-1.4035e-06
809.4	-1.4e-06
809.5	-1.3921e-06
809.6	-1.3838e-06
809.7	-1.3632e-06
809.8	-1.4387e-06
809.9	-1.6128e-06
810	-1.7657e-06
810.1	-1.8978e-06
810.2	-2.0102e-06
810.3	-2.1064e-06
810.4	-2.1899e-06
810.5	-2.2634e-06
810.6	-2.331e-06
810.7	-2.3975e-06
810.8	-2.4446e-06
810.9	-2.4722e-06
811	-2.5022e-06
811.1	-2.5346e-06
811.2	-2.5686e-06
811.3	-2.6049e-06
811.4	-2.6428e-06
811.5	-2.6822e-06
811.6	-2.7233e-06
811.7	-2.7794e-06
811.8	-2.7463e-06
811.9	-2.6229e-06
812	-2.5225e-06
812.1	-2.4413e-06
812.2	-2.374e-06
812.3	-2.3167e-06
812.4	-2.267e-06
812.5	-2.2228e-06
812.6	-2.1845e-06
812.7	-2.1503e-06
812.8	-2.1208e-06
812.9	-2.0951e-06
813	-2.0709e-06
813.1	-2.0458e-06
813.2	-2.0193e-06
813.3	-1.9938e-06
813.4	-1.9691e-06
813.5	-1.9446e-06
813.6	-1.9199e-06
813.7	-1.8953e-06
813.8	-1.8594e-06
813.9	-1.8115e-06
814	-1.7674e-06
814.1	-1.73e-06
814.2	-1.6981e-06
814.3	-1.6694e-06
814.4	-1.6416e-06
814.5	-1.6125e-06
814.6	-1.5812e-06
814.7	-1.5518e-06
814.8	-1.5078e-06
814.9	-1.4503e-06
815	-1.401e-06
815.1	-1.3601e-06
815.2	-1.3226e-06
815.3	-1.2841e-06
815.4	-1.2444e-06
815.5	-1.2052e-06
815.6	-1.1698e-06
815.7	-1.1423e-06
815.8	-1.1122e-06
815.9	-1.0752e-06
816	-1.0393e-06
816.1	-1.0044e-06
816.2	-9.6881e-07
816.3	-9.332e-07
816.4	-9.0163e-07
816.5	-8.7491e-07
816.6	-8.4643e-07
816.7	-8.1243e-07
816.8	-8.0906e-07
816.9	-8.3117e-07
817	-8.4558e-07
817.1	-8.5896e-07
817.2	-8.6688e-07
817.3	-8.6595e-07
817.4	-8.6306e-07
817.5	-8.6252e-07
817.6	-8.6296e-07
817.7	-8.5915e-07
817.8	-8.5548e-07
817.9	-8.5408e-07
818	-8.5226e-07
818.1	-8.5244e-07
818.2	-8.5209e-07
818.3	-8.5194e-07
818.4	-8.516e-07
818.5	-8.486e-07
818.6	-8.4205e-07
818.7	-8.3329e-07
818.8	-8.2557e-07
818.9	-8.1928e-07
819	-8.1255e-07
819.1	-8.0593e-07
819.2	-8.0091e-07
819.3	-7.9563e-07
819.4	-7.9038e-07
819.5	-7.856e-07
819.6	-7.8195e-07
819.7	-7.8036e-07
819.8	-7.7625e-07
819.9	-7.6975e-07
820	-7.6239e-07
820.1	-7.5495e-07
820.2	-7.4767e-07
820.3	-7.3972e-07
820.4	-7.3244e-07
820.5	-7.2593e-07
820.6	-7.1877e-07
820.7	-7.0981e-07
820.8	-6.9792e-07
820.9	-6.8554e-07
821	-6.7495e-07
821.1	-6.6438e-07
821.2	-6.5532e-07
821.3	-6.4775e-07
821.4	-6.3982e-07
821.5	-6.3221e-07
821.6	-6.2524e-07
821.7	-6.2065e-07
821.8	-5.9485e-07
821.9	-5.4841e-07
822	-5.06e-07
822.1	-4.6655e-07
822.2	-4.3014e-07
822.3	-3.9684e-07
822.4	-3.6597e-07
822.5	-3.3967e-07
822.6	-3.1725e-07
822.7	-2.9965e-07
822.8	-2.7441e-07
822.9	-2.3962e-07
823	-2.0727e-07
823.1	-1.7507e-07
823.2	-1.4303e-07
823.3	-1.1195e-07
823.4	-8.3378e-08
823.5	-5.9604e-08
823.6	-4.0123e-08
823.7	-1.6575e-08
823.8	-2.3826e-08
823.9	-6.3016e-08
824	-9.3279e-08
824.1	-1.1755e-07
824.2	-1.3827e-07
824.3	-1.5505e-07
824.4	-1.6715e-07
824.5	-1.7464e-07
824.6	-1.817e-07
824.7	-1.8906e-07
824.8	-2.0725e-07
824.9	-2.3053e-07
825	-2.5e-07
825.1	-2.7029e-07
825.2	-2.8536e-07
825.3	-2.9884e-07
825.4	-3.1109e-07
825.5	-3.1856e-07
825.6	-3.2494e-07
825.7	-3.3012e-07
825.8	-3.6343e-07
825.9	-4.2195e-07
826	-4.7053e-07
826.1	-5.1321e-07
826.2	-5.5544e-07
826.3	-5.9505e-07
826.4	-6.2877e-07
826.5	-6.5522e-07
826.6	-6.7702e-07
826.7	-6.8962e-07
826.8	-7.6006e-07
826.9	-8.9203e-07
827	-1.0121e-06
827.1	-1.1199e-06
827.2	-1.217e-06
827.3	-1.3034e-06
827.4	-1.3802e-06
827.5	-1.4484e-06
827.6	-1.5098e-06
827.7	-1.5728e-06
827.8	-1.5884e-06
827.9	-1.5549e-06
828	-1.5291e-06
828.1	-1.5114e-06
828.2	-1.5011e-06
828.3	-1.4976e-06
828.4	-1.499e-06
828.5	-1.5036e-06
828.6	-1.5109e-06
828.7	-1.5292e-06
828.8	-1.506e-06
828.9	-1.4389e-06
829	-1.3835e-06
829.1	-1.338e-06
829.2	-1.2996e-06
829.3	-1.2682e-06
829.4	-1.2419e-06
829.5	-1.22e-06
829.6	-1.2021e-06
829.7	-1.1863e-06
829.8	-1.1774e-06
829.9	-1.1733e-06
830	-1.1684e-06
830.1	-1.163e-06
830.2	-1.1571e-06
830.3	-1.1517e-06
830.4	-1.1474e-06
830.5	-1.1438e-06
830.6	-1.1411e-06
830.7	-1.1316e-06
830.8	-1.1715e-06
830.9	-1.2651e-06
831	-1.3499e-06
831.1	-1.4248e-06
831.2	-1.4916e-06
831.3	-1.5491e-06
831.4	-1.5977e-06
831.5	-1.6398e-06
831.6	-1.6765e-06
831.7	-1.7048e-06
831.8	-1.7669e-06
831.9	-1.8661e-06
832	-1.9575e-06
832.1	-2.0376e-06
832.2	-2.1068e-06
832.3	-2.1674e-06
832.4	-2.2244e-06
832.5	-2.28e-06
832.6	-2.3337e-06
832.7	-2.3966e-06
832.8	-2.3863e-06
832.9	-2.3015e-06
833	-2.2358e-06
833.1	-2.1895e-06
833.2	-2.151e-06
833.3	-2.1178e-06
833.4	-2.0946e-06
833.5	-2.074e-06
833.6	-2.0562e-06
833.7	-2.049e-06
833.8	-2.0267e-06
833.9	-1.9865e-06
834	-1.9537e-06
834.1	-1.9292e-06
834.2	-1.9087e-06
834.3	-1.8853e-06
834.4	-1.8618e-06
834.5	-1.8415e-06
834.6	-1.8256e-06
834.7	-1.813e-06
834.8	-1.8105e-06
834.9	-1.8176e-06
835	-1.8199e-06
835.1	-1.8167e-06
835.2	-1.8119e-06
835.3	-1.806e-06
835.4	-1.8005e-06
835.5	-1.7961e-06
835.6	-1.7935e-06
835.7	-1.7808e-06
835.8	-1.8369e-06
835.9	-1.9633e-06
836	-2.0724e-06
836.1	-2.1663e-06
836.2	-2.249e-06
836.3	-2.3227e-06
836.4	-2.3873e-06
836.5	-2.4454e-06
836.6	-2.4978e-06
836.7	-2.5458e-06
836.8	-2.586e-06
836.9	-2.6201e-06
837	-2.6542e-06
837.1	-2.6881e-06
837.2	-2.7219e-06
837.3	-2.7577e-06
837.4	-2.7936e-06
837.5	-2.8289e-06
837.6	-2.8664e-06
837.7	-2.9177e-06
837.8	-2.8999e-06
837.9	-2.8105e-06
838	-2.7403e-06
838.1	-2.6866e-06
838.2	-2.6451e-06
838.3	-2.6118e-06
838.4	-2.5857e-06
838.5	-2.5645e-06
838.6	-2.5461e-06
838.7	-2.5287e-06
838.8	-2.5108e-06
838.9	-2.492e-06
839	-2.4721e-06
839.1	-2.4518e-06
839.2	-2.4331e-06
839.3	-2.4158e-06
839.4	-2.3991e-06
839.5	-2.387e-06
839.6	-2.3775e-06
839.7	-2.3628e-06
839.8	-2.3587e-06
839.9	-2.3664e-06
840	-2.3684e-06
840.1	-2.3667e-06
840.2	-2.3649e-06
840.3	-2.3665e-06
840.4	-2.3674e-06
840.5	-2.3631e-06
840.6	-2.3555e-06
840.7	-2.3343e-06
840.8	-2.388e-06
840.9	-2.5193e-06
841	-2.6314e-06
841.1	-2.7256e-06
841.2	-2.8081e-06
841.3	-2.8844e-06
841.4	-2.957e-06
841.5	-3.0212e-06
841.6	-3.0779e-06
841.7	-3.1418e-06
841.8	-3.1719e-06
841.9	-3.1635e-06
842	-3.1659e-06
842.1	-3.1798e-06
842.2	-3.1966e-06
842.3	-3.2154e-06
842.4	-3.2398e-06
842.5	-3.2699e-06
842.6	-3.3039e-06
842.7	-3.3473e-06
842.8	-3.3297e-06
842.9	-3.2527e-06
843	-3.1946e-06
843.1	-3.1514e-06
843.2	-3.1193e-06
843.3	-3.0978e-06
843.4	-3.0827e-06
843.5	-3.0686e-06
843.6	-3.0553e-06
843.7	-3.0423e-06
843.8	-3.0335e-06
843.9	-3.029e-06
844	-3.0236e-06
844.1	-3.018e-06
844.2	-3.0123e-06
844.3	-3.0075e-06
844.4	-3.0033e-06
844.5	-2.9986e-06
844.6	-2.9947e-06
844.7	-2.991e-06
844.8	-2.9968e-06
844.9	-3.0118e-06
845	-3.0255e-06
845.1	-3.0377e-06
845.2	-3.0485e-06
845.3	-3.0581e-06
845.4	-3.0673e-06
845.5	-3.0775e-06
845.6	-3.0874e-06
845.7	-3.0842e-06
845.8	-3.164e-06
845.9	-3.3295e-06
846	-3.4756e-06
846.1	-3.6067e-06
846.2	-3.7306e-06
846.3	-3.8513e-06
846.4	-3.9713e-06
846.5	-4.0929e-06
846.6	-4.2197e-06
846.7	-4.3609e-06
846.8	-4.485e-06
846.9	-4.5942e-06
847	-4.7325e-06
847.1	-4.9033e-06
847.2	-5.1084e-06
847.3	-5.3548e-06
847.4	-5.6563e-06
847.5	-6.0267e-06
847.6	-6.4812e-06
847.7	-7.0478e-06
847.8	-7.661e-06
847.9	-8.3205e-06
848	-9.0568e-06
848.1	-9.7788e-06
848.2	-1.0394e-05
848.3	-1.0846e-05
848.4	-1.113e-05
848.5	-1.1263e-05
848.6	-1.1271e-05
848.7	-1.1183e-05
848.8	-1.1028e-05
848.9	-1.0812e-05
849	-1.0536e-05
849.1	-1.0218e-05
849.2	-9.8735e-06
849.3	-9.5165e-06
849.4	-9.152e-06
849.5	-8.792e-06
849.6	-8.4369e-06
849.7	-8.0896e-06
849.8	-7.7493e-06
849.9	-7.4131e-06
850	-7.0868e-06
850.1	-6.7671e-06
850.2	-6.463e-06
850.3	-6.1677e-06
850.4	-5.8825e-06
850.5	-5.6118e-06
850.6	-5.3594e-06
850.7	-5.1196e-06
850.8	-4.9457e-06
850.9	-4.8352e-06
851	-4.7219e-06
851.1	-4.6096e-06
851.2	-4.5018e-06
851.3	-4.4011e-06
851.4	-4.3051e-06
851.5	-4.212e-06
851.6	-4.1203e-06
851.7	-4.0225e-06
851.8	-3.9869e-06
851.9	-4.0158e-06
852	-4.0327e-06
852.1	-4.0379e-06
852.2	-4.0345e-06
852.3	-4.0248e-06
852.4	-4.011e-06
852.5	-3.9943e-06
852.6	-3.9752e-06
852.7	-3.9693e-06
852.8	-3.8651e-06
852.9	-3.6623e-06
853	-3.4849e-06
853.1	-3.3301e-06
853.2	-3.195e-06
853.3	-3.0767e-06
853.4	-2.9735e-06
853.5	-2.8835e-06
853.6	-2.8043e-06
853.7	-2.7368e-06
853.8	-2.6561e-06
853.9	-2.561e-06
854	-2.4768e-06
854.1	-2.4035e-06
854.2	-2.3412e-06
854.3	-2.2869e-06
854.4	-2.238e-06
854.5	-2.1937e-06
854.6	-2.1531e-06
854.7	-2.1175e-06
854.8	-2.083e-06
854.9	-2.0489e-06
855	-2.0185e-06
855.1	-1.9897e-06
855.2	-1.9613e-06
855.3	-1.9324e-06
855.4	-1.9035e-06
855.5	-1.8765e-06
855.6	-1.8507e-06
855.7	-1.8262e-06
855.8	-1.7963e-06
855.9	-1.7611e-06
856	-1.7311e-06
856.1	-1.7046e-06
856.2	-1.683e-06
856.3	-1.6644e-06
856.4	-1.6453e-06
856.5	-1.6238e-06
856.6	-1.6005e-06
856.7	-1.5818e-06
856.8	-1.542e-06
856.9	-1.4853e-06
857	-1.439e-06
857.1	-1.3956e-06
857.2	-1.3524e-06
857.3	-1.3117e-06
857.4	-1.2747e-06
857.5	-1.2415e-06
857.6	-1.2115e-06
857.7	-1.1822e-06
857.8	-1.1622e-06
857.9	-1.1516e-06
858	-1.1419e-06
858.1	-1.1362e-06
858.2	-1.1279e-06
858.3	-1.1131e-06
858.4	-1.1012e-06
858.5	-1.0905e-06
858.6	-1.0767e-06
858.7	-1.0636e-06
858.8	-1.0731e-06
858.9	-1.0995e-06
859	-1.1197e-06
859.1	-1.139e-06
859.2	-1.1566e-06
859.3	-1.1691e-06
859.4	-1.1751e-06
859.5	-1.1772e-06
859.6	-1.1802e-06
859.7	-1.1825e-06
859.8	-1.1936e-06
859.9	-1.2133e-06
860	-1.2288e-06
860.1	-1.2379e-06
860.2	-1.2425e-06
860.3	-1.2452e-06
860.4	-1.2474e-06
860.5	-1.25e-06
860.6	-1.252e-06
860.7	-1.2557e-06
860.8	-1.2591e-06
860.9	-1.2617e-06
861	-1.2647e-06
861.1	-1.2676e-06
861.2	-1.2712e-06
861.3	-1.2744e-06
861.4	-1.2773e-06
861.5	-1.2797e-06
861.6	-1.2812e-06
861.7	-1.2733e-06
861.8	-1.3211e-06
861.9	-1.4267e-06
862	-1.5185e-06
862.1	-1.5966e-06
862.2	-1.6639e-06
862.3	-1.7226e-06
862.4	-1.7742e-06
862.5	-1.821e-06
862.6	-1.8643e-06
862.7	-1.8948e-06
862.8	-1.978e-06
862.9	-2.1184e-06
863	-2.2446e-06
863.1	-2.3572e-06
863.2	-2.4585e-06
863.3	-2.5505e-06
863.4	-2.6353e-06
863.5	-2.7146e-06
863.6	-2.7886e-06
863.7	-2.8733e-06
863.8	-2.8563e-06
863.9	-2.7346e-06
864	-2.635e-06
864.1	-2.5547e-06
864.2	-2.4903e-06
864.3	-2.4396e-06
864.4	-2.4026e-06
864.5	-2.3764e-06
864.6	-2.3551e-06
864.7	-2.3381e-06
864.8	-2.305e-06
864.9	-2.2552e-06
865	-2.2114e-06
865.1	-2.1746e-06
865.2	-2.1462e-06
865.3	-2.1237e-06
865.4	-2.101e-06
865.5	-2.0755e-06
865.6	-2.0493e-06
865.7	-2.0256e-06
865.8	-2.0019e-06
865.9	-1.9779e-06
866	-1.9555e-06
866.1	-1.9313e-06
866.2	-1.9059e-06
866.3	-1.8822e-06
866.4	-1.8626e-06
866.5	-1.845e-06
866.6	-1.825e-06
866.7	-1.8089e-06
866.8	-1.7897e-06
866.9	-1.7602e-06
867	-1.7338e-06
867.1	-1.7143e-06
867.2	-1.6929e-06
867.3	-1.6686e-06
867.4	-1.6485e-06
867.5	-1.6333e-06
867.6	-1.6162e-06
867.7	-1.5978e-06
867.8	-1.558e-06
867.9	-1.4978e-06
868	-1.4451e-06
868.1	-1.4009e-06
868.2	-1.3618e-06
868.3	-1.3227e-06
868.4	-1.2841e-06
868.5	-1.248e-06
868.6	-1.2144e-06
868.7	-1.1827e-06
868.8	-1.1574e-06
868.9	-1.1371e-06
869	-1.1184e-06
869.1	-1.1018e-06
869.2	-1.0873e-06
869.3	-1.0748e-06
869.4	-1.0629e-06
869.5	-1.0486e-06
869.6	-1.0329e-06
869.7	-1.013e-06
869.8	-1.015e-06
869.9	-1.0406e-06
870	-1.0609e-06
870.1	-1.0768e-06
870.2	-1.0881e-06
870.3	-1.0943e-06
870.4	-1.0971e-06
870.5	-1.0994e-06
870.6	-1.1014e-06
870.7	-1.1004e-06
870.8	-1.1085e-06
870.9	-1.1268e-06
871	-1.1414e-06
871.1	-1.1515e-06
871.2	-1.16e-06
871.3	-1.1688e-06
871.4	-1.177e-06
871.5	-1.1844e-06
871.6	-1.1911e-06
871.7	-1.1967e-06
871.8	-1.2017e-06
871.9	-1.2074e-06
872	-1.2146e-06
872.1	-1.2213e-06
872.2	-1.2259e-06
872.3	-1.2279e-06
872.4	-1.2286e-06
872.5	-1.2278e-06
872.6	-1.2251e-06
872.7	-1.2123e-06
872.8	-1.2684e-06
872.9	-1.3941e-06
873	-1.507e-06
873.1	-1.6092e-06
873.2	-1.6968e-06
873.3	-1.7724e-06
873.4	-1.8373e-06
873.5	-1.8914e-06
873.6	-1.9407e-06
873.7	-1.9846e-06
873.8	-2.0611e-06
873.9	-2.1697e-06
874	-2.2657e-06
874.1	-2.349e-06
874.2	-2.4243e-06
874.3	-2.4935e-06
874.4	-2.5576e-06
874.5	-2.6207e-06
874.6	-2.6854e-06
874.7	-2.7654e-06
874.8	-2.747e-06
874.9	-2.6265e-06
875	-2.5322e-06
875.1	-2.4569e-06
875.2	-2.3941e-06
875.3	-2.3496e-06
875.4	-2.3135e-06
875.5	-2.2786e-06
875.6	-2.251e-06
875.7	-2.2339e-06
875.8	-2.2111e-06
875.9	-2.1776e-06
876	-2.1455e-06
876.1	-2.1187e-06
876.2	-2.0975e-06
876.3	-2.0796e-06
876.4	-2.0637e-06
876.5	-2.046e-06
876.6	-2.0271e-06
876.7	-2.01e-06
876.8	-1.9906e-06
876.9	-1.9682e-06
877	-1.9484e-06
877.1	-1.9317e-06
877.2	-1.9175e-06
877.3	-1.9061e-06
877.4	-1.8946e-06
877.5	-1.8806e-06
877.6	-1.8665e-06
877.7	-1.8511e-06
877.8	-1.8336e-06
877.9	-1.8158e-06
878	-1.7982e-06
878.1	-1.7816e-06
878.2	-1.7646e-06
878.3	-1.7484e-06
878.4	-1.7336e-06
878.5	-1.719e-06
878.6	-1.7036e-06
878.7	-1.6905e-06
878.8	-1.6747e-06
878.9	-1.6538e-06
879	-1.6351e-06
879.1	-1.6171e-06
879.2	-1.5985e-06
879.3	-1.5812e-06
879.4	-1.5652e-06
879.5	-1.55e-06
879.6	-1.5355e-06
879.7	-1.5238e-06
879.8	-1.4948e-06
879.9	-1.448e-06
880	-1.4055e-06
880.1	-1.3692e-06
880.2	-1.3375e-06
880.3	-1.3083e-06
880.4	-1.2837e-06
880.5	-1.2638e-06
880.6	-1.2457e-06
880.7	-1.2309e-06
880.8	-1.1995e-06
880.9	-1.1502e-06
881	-1.1035e-06
881.1	-1.0588e-06
881.2	-1.0172e-06
881.3	-9.7968e-07
881.4	-9.4556e-07
881.5	-9.1853e-07
881.6	-8.9751e-07
881.7	-8.7073e-07
881.8	-8.7308e-07
881.9	-9.0511e-07
882	-9.2872e-07
882.1	-9.4805e-07
882.2	-9.6703e-07
882.3	-9.8586e-07
882.4	-9.9916e-07
882.5	-1.0056e-06
882.6	-1.0082e-06
882.7	-1.0094e-06
882.8	-1.0262e-06
882.9	-1.0569e-06
883	-1.0799e-06
883.1	-1.0954e-06
883.2	-1.1117e-06
883.3	-1.1258e-06
883.4	-1.1348e-06
883.5	-1.1449e-06
883.6	-1.1541e-06
883.7	-1.1553e-06
883.8	-1.1793e-06
883.9	-1.23e-06
884	-1.2711e-06
884.1	-1.3018e-06
884.2	-1.3298e-06
884.3	-1.3591e-06
884.4	-1.3873e-06
884.5	-1.4116e-06
884.6	-1.4308e-06
884.7	-1.4354e-06
884.8	-1.5008e-06
884.9	-1.6317e-06
885	-1.7484e-06
885.1	-1.8514e-06
885.2	-1.9445e-06
885.3	-2.029e-06
885.4	-2.1043e-06
885.5	-2.1722e-06
885.6	-2.2333e-06
885.7	-2.2924e-06
885.8	-2.3148e-06
885.9	-2.3016e-06
886	-2.2949e-06
886.1	-2.2945e-06
886.2	-2.299e-06
886.3	-2.309e-06
886.4	-2.3231e-06
886.5	-2.3393e-06
886.6	-2.3581e-06
886.7	-2.3875e-06
886.8	-2.3687e-06
886.9	-2.2994e-06
887	-2.2442e-06
887.1	-2.1997e-06
887.2	-2.1633e-06
887.3	-2.1337e-06
887.4	-2.1092e-06
887.5	-2.0886e-06
887.6	-2.0717e-06
887.7	-2.0579e-06
887.8	-2.0472e-06
887.9	-2.0389e-06
888	-2.0311e-06
888.1	-2.0232e-06
888.2	-2.0149e-06
888.3	-2.0063e-06
888.4	-1.9965e-06
888.5	-1.986e-06
888.6	-1.9756e-06
888.7	-1.9587e-06
888.8	-1.9852e-06
888.9	-2.0564e-06
889	-2.1185e-06
889.1	-2.1738e-06
889.2	-2.2241e-06
889.3	-2.2686e-06
889.4	-2.3067e-06
889.5	-2.3401e-06
889.6	-2.3678e-06
889.7	-2.3839e-06
889.8	-2.4406e-06
889.9	-2.5397e-06
890	-2.6304e-06
890.1	-2.7151e-06
890.2	-2.7921e-06
890.3	-2.8599e-06
890.4	-2.9199e-06
890.5	-2.9749e-06
890.6	-3.0296e-06
890.7	-3.0982e-06
890.8	-3.1026e-06
890.9	-3.0391e-06
891	-2.9922e-06
891.1	-2.9586e-06
891.2	-2.9344e-06
891.3	-2.915e-06
891.4	-2.9005e-06
891.5	-2.8944e-06
891.6	-2.8943e-06
891.7	-2.8964e-06
891.8	-2.8782e-06
891.9	-2.8439e-06
892	-2.8141e-06
892.1	-2.7869e-06
892.2	-2.7675e-06
892.3	-2.7516e-06
892.4	-2.7338e-06
892.5	-2.7153e-06
892.6	-2.7004e-06
892.7	-2.6897e-06
892.8	-2.6867e-06
892.9	-2.6864e-06
893	-2.6814e-06
893.1	-2.676e-06
893.2	-2.6703e-06
893.3	-2.6664e-06
893.4	-2.6648e-06
893.5	-2.6638e-06
893.6	-2.6614e-06
893.7	-2.6476e-06
893.8	-2.6945e-06
893.9	-2.8018e-06
894	-2.8926e-06
894.1	-2.9705e-06
894.2	-3.0382e-06
894.3	-3.0994e-06
894.4	-3.1585e-06
894.5	-3.2149e-06
894.6	-3.2693e-06
894.7	-3.3242e-06
894.8	-3.3865e-06
894.9	-3.4558e-06
895	-3.5251e-06
895.1	-3.5969e-06
895.2	-3.6718e-06
895.3	-3.7497e-06
895.4	-3.8319e-06
895.5	-3.9197e-06
895.6	-4.0145e-06
895.7	-4.1288e-06
895.8	-4.1794e-06
895.9	-4.1694e-06
896	-4.1915e-06
896.1	-4.2394e-06
896.2	-4.3101e-06
896.3	-4.4004e-06
896.4	-4.5112e-06
896.5	-4.6453e-06
896.6	-4.8053e-06
896.7	-4.9974e-06
896.8	-5.2254e-06
896.9	-5.4965e-06
897	-5.8273e-06
897.1	-6.2331e-06
897.2	-6.7307e-06
897.3	-7.338e-06
897.4	-8.054e-06
897.5	-8.8491e-06
897.6	-9.6314e-06
897.7	-1.03e-05
897.8	-1.0814e-05
897.9	-1.1157e-05
898	-1.1337e-05
898.1	-1.1379e-05
898.2	-1.1311e-05
898.3	-1.1156e-05
898.4	-1.0935e-05
898.5	-1.0668e-05
898.6	-1.0365e-05
898.7	-1.0029e-05
898.8	-9.7484e-06
898.9	-9.5295e-06
899	-9.2885e-06
899.1	-9.0431e-06
899.2	-8.7918e-06
899.3	-8.5427e-06
899.4	-8.2966e-06
899.5	-8.0544e-06
899.6	-7.8179e-06
899.7	-7.5862e-06
899.8	-7.3333e-06
899.9	-7.0604e-06
900	-6.8061e-06
900.1	-6.5642e-06
900.2	-6.3296e-06
900.3	-6.1054e-06
900.4	-5.8953e-06
900.5	-5.6914e-06
900.6	-5.4927e-06
900.7	-5.3114e-06
900.8	-5.0789e-06
900.9	-4.7972e-06
901	-4.5451e-06
901.1	-4.3195e-06
901.2	-4.1156e-06
901.3	-3.9326e-06
901.4	-3.7695e-06
901.5	-3.6231e-06
901.6	-3.4928e-06
901.7	-3.3777e-06
901.8	-3.2779e-06
901.9	-3.1914e-06
902	-3.1104e-06
902.1	-3.0337e-06
902.2	-2.9635e-06
902.3	-2.8985e-06
902.4	-2.8396e-06
902.5	-2.7874e-06
902.6	-2.7411e-06
902.7	-2.6972e-06
902.8	-2.6641e-06
902.9	-2.6434e-06
903	-2.6245e-06
903.1	-2.6057e-06
903.2	-2.5855e-06
903.3	-2.5658e-06
903.4	-2.5461e-06
903.5	-2.5254e-06
903.6	-2.5037e-06
903.7	-2.4694e-06
903.8	-2.5179e-06
903.9	-2.6508e-06
904	-2.763e-06
904.1	-2.8577e-06
904.2	-2.9373e-06
904.3	-3.002e-06
904.4	-3.0564e-06
904.5	-3.1036e-06
904.6	-3.1447e-06
904.7	-3.1859e-06
904.8	-3.1967e-06
904.9	-3.177e-06
905	-3.1627e-06
905.1	-3.1506e-06
905.2	-3.1421e-06
905.3	-3.1382e-06
905.4	-3.1351e-06
905.5	-3.1326e-06
905.6	-3.1305e-06
905.7	-3.138e-06
905.8	-3.0735e-06
905.9	-2.9368e-06
906	-2.8196e-06
906.1	-2.7235e-06
906.2	-2.6458e-06
906.3	-2.5809e-06
906.4	-2.5238e-06
906.5	-2.4719e-06
906.6	-2.424e-06
906.7	-2.3786e-06
906.8	-2.3474e-06
906.9	-2.3329e-06
907	-2.3228e-06
907.1	-2.3134e-06
907.2	-2.3017e-06
907.3	-2.288e-06
907.4	-2.2746e-06
907.5	-2.2617e-06
907.6	-2.2512e-06
907.7	-2.2433e-06
907.8	-2.2292e-06
907.9	-2.2091e-06
908	-2.1924e-06
908.1	-2.1821e-06
908.2	-2.1719e-06
908.3	-2.1597e-06
908.4	-2.1529e-06
908.5	-2.1457e-06
908.6	-2.1349e-06
908.7	-2.12e-06
908.8	-2.173e-06
908.9	-2.2887e-06
909	-2.3897e-06
909.1	-2.481e-06
909.2	-2.5611e-06
909.3	-2.6266e-06
909.4	-2.681e-06
909.5	-2.7291e-06
909.6	-2.7741e-06
909.7	-2.8127e-06
909.8	-2.8915e-06
909.9	-3.0094e-06
910	-3.111e-06
910.1	-3.1984e-06
910.2	-3.275e-06
910.3	-3.3435e-06
910.4	-3.4071e-06
910.5	-3.4676e-06
910.6	-3.5253e-06
910.7	-3.5962e-06
910.8	-3.5688e-06
910.9	-3.4398e-06
911	-3.3329e-06
911.1	-3.2463e-06
911.2	-3.1753e-06
911.3	-3.1149e-06
911.4	-3.0639e-06
911.5	-3.022e-06
911.6	-2.9862e-06
911.7	-2.9561e-06
911.8	-2.9167e-06
911.9	-2.8673e-06
912	-2.8232e-06
912.1	-2.7832e-06
912.2	-2.7475e-06
912.3	-2.7157e-06
912.4	-2.686e-06
912.5	-2.6578e-06
912.6	-2.6304e-06
912.7	-2.6051e-06
912.8	-2.5781e-06
912.9	-2.5492e-06
913	-2.5226e-06
913.1	-2.4956e-06
913.2	-2.4686e-06
913.3	-2.4424e-06
913.4	-2.4168e-06
913.5	-2.3926e-06
913.6	-2.3687e-06
913.7	-2.3437e-06
913.8	-2.3166e-06
913.9	-2.2881e-06
914	-2.2603e-06
914.1	-2.2344e-06
914.2	-2.212e-06
914.3	-2.1932e-06
914.4	-2.1768e-06
914.5	-2.1625e-06
914.6	-2.1475e-06
914.7	-2.1324e-06
914.8	-2.0942e-06
914.9	-2.0341e-06
915	-1.9796e-06
915.1	-1.9313e-06
915.2	-1.8916e-06
915.3	-1.8583e-06
915.4	-1.8252e-06
915.5	-1.7901e-06
915.6	-1.757e-06
915.7	-1.7281e-06
915.8	-1.6974e-06
915.9	-1.6641e-06
916	-1.6328e-06
916.1	-1.6016e-06
916.2	-1.5704e-06
916.3	-1.5409e-06
916.4	-1.5149e-06
916.5	-1.494e-06
916.6	-1.4714e-06
916.7	-1.4444e-06
916.8	-1.4479e-06
916.9	-1.4754e-06
917	-1.4956e-06
917.1	-1.5152e-06
917.2	-1.529e-06
917.3	-1.5351e-06
917.4	-1.5411e-06
917.5	-1.5481e-06
917.6	-1.5518e-06
917.7	-1.5481e-06
917.8	-1.5547e-06
917.9	-1.5757e-06
918	-1.5953e-06
918.1	-1.614e-06
918.2	-1.6308e-06
918.3	-1.6429e-06
918.4	-1.649e-06
918.5	-1.6512e-06
918.6	-1.6518e-06
918.7	-1.6512e-06
918.8	-1.6551e-06
918.9	-1.664e-06
919	-1.6722e-06
919.1	-1.6798e-06
919.2	-1.6874e-06
919.3	-1.6949e-06
919.4	-1.702e-06
919.5	-1.7075e-06
919.6	-1.7127e-06
919.7	-1.7054e-06
919.8	-1.7664e-06
919.9	-1.8991e-06
920	-2.0127e-06
920.1	-2.1086e-06
920.2	-2.1927e-06
920.3	-2.2676e-06
920.4	-2.3329e-06
920.5	-2.3916e-06
920.6	-2.4447e-06
920.7	-2.4912e-06
920.8	-2.5497e-06
920.9	-2.6223e-06
921	-2.6898e-06
921.1	-2.752e-06
921.2	-2.8096e-06
921.3	-2.8642e-06
921.4	-2.9166e-06
921.5	-2.9663e-06
921.6	-3.0159e-06
921.7	-3.0809e-06
921.8	-3.0607e-06
921.9	-2.953e-06
922	-2.8686e-06
922.1	-2.802e-06
922.2	-2.7483e-06
922.3	-2.7047e-06
922.4	-2.6685e-06
922.5	-2.6374e-06
922.6	-2.6089e-06
922.7	-2.5835e-06
922.8	-2.5572e-06
922.9	-2.5296e-06
923	-2.5091e-06
923.1	-2.4943e-06
923.2	-2.4806e-06
923.3	-2.4659e-06
923.4	-2.4494e-06
923.5	-2.4308e-06
923.6	-2.4122e-06
923.7	-2.3979e-06
923.8	-2.3868e-06
923.9	-2.3759e-06
924	-2.363e-06
924.1	-2.3466e-06
924.2	-2.3294e-06
924.3	-2.3126e-06
924.4	-2.297e-06
924.5	-2.2853e-06
924.6	-2.2764e-06
924.7	-2.2619e-06
924.8	-2.2717e-06
924.9	-2.31e-06
925	-2.3452e-06
925.1	-2.3719e-06
925.2	-2.3913e-06
925.3	-2.4127e-06
925.4	-2.4299e-06
925.5	-2.4398e-06
925.6	-2.449e-06
925.7	-2.4472e-06
925.8	-2.529e-06
925.9	-2.6938e-06
926	-2.8368e-06
926.1	-2.9626e-06
926.2	-3.0754e-06
926.3	-3.1769e-06
926.4	-3.2669e-06
926.5	-3.346e-06
926.6	-3.4194e-06
926.7	-3.502e-06
926.8	-3.511e-06
926.9	-3.446e-06
927	-3.4e-06
927.1	-3.371e-06
927.2	-3.3552e-06
927.3	-3.3497e-06
927.4	-3.3512e-06
927.5	-3.3574e-06
927.6	-3.3682e-06
927.7	-3.3894e-06
927.8	-3.3646e-06
927.9	-3.2933e-06
928	-3.2352e-06
928.1	-3.1877e-06
928.2	-3.1482e-06
928.3	-3.1135e-06
928.4	-3.0827e-06
928.5	-3.055e-06
928.6	-3.0296e-06
928.7	-3.0056e-06
928.8	-2.985e-06
928.9	-2.9677e-06
929	-2.9497e-06
929.1	-2.9311e-06
929.2	-2.9131e-06
929.3	-2.8952e-06
929.4	-2.8764e-06
929.5	-2.8587e-06
929.6	-2.8429e-06
929.7	-2.8268e-06
929.8	-2.8021e-06
929.9	-2.7702e-06
930	-2.7405e-06
930.1	-2.7128e-06
930.2	-2.686e-06
930.3	-2.6593e-06
930.4	-2.6327e-06
930.5	-2.6045e-06
930.6	-2.5747e-06
930.7	-2.548e-06
930.8	-2.5057e-06
930.9	-2.447e-06
931	-2.3956e-06
931.1	-2.3506e-06
931.2	-2.3098e-06
931.3	-2.2739e-06
931.4	-2.2389e-06
931.5	-2.2022e-06
931.6	-2.1649e-06
931.7	-2.1295e-06
931.8	-2.0853e-06
931.9	-2.0365e-06
932	-1.9955e-06
932.1	-1.9564e-06
932.2	-1.9175e-06
932.3	-1.8776e-06
932.4	-1.8383e-06
932.5	-1.8016e-06
932.6	-1.7669e-06
932.7	-1.7304e-06
932.8	-1.7211e-06
932.9	-1.7407e-06
933	-1.7582e-06
933.1	-1.7727e-06
933.2	-1.7799e-06
933.3	-1.7822e-06
933.4	-1.7857e-06
933.5	-1.7839e-06
933.6	-1.7795e-06
933.7	-1.7769e-06
933.8	-1.7829e-06
933.9	-1.7969e-06
934	-1.8088e-06
934.1	-1.8215e-06
934.2	-1.8305e-06
934.3	-1.8331e-06
934.4	-1.8329e-06
934.5	-1.835e-06
934.6	-1.8387e-06
934.7	-1.8433e-06
934.8	-1.8485e-06
934.9	-1.85e-06
935	-1.8487e-06
935.1	-1.8458e-06
935.2	-1.8425e-06
935.3	-1.8411e-06
935.4	-1.8403e-06
935.5	-1.8392e-06
935.6	-1.8397e-06
935.7	-1.8375e-06
935.8	-1.8717e-06
935.9	-1.9435e-06
936	-2.0068e-06
936.1	-2.0602e-06
936.2	-2.1043e-06
936.3	-2.141e-06
936.4	-2.1723e-06
936.5	-2.1986e-06
936.6	-2.2222e-06
936.7	-2.2334e-06
936.8	-2.3183e-06
936.9	-2.4786e-06
937	-2.6187e-06
937.1	-2.7422e-06
937.2	-2.8515e-06
937.3	-2.9488e-06
937.4	-3.0383e-06
937.5	-3.1212e-06
937.6	-3.1987e-06
937.7	-3.2851e-06
937.8	-3.2877e-06
937.9	-3.2055e-06
938	-3.1437e-06
938.1	-3.1004e-06
938.2	-3.0707e-06
938.3	-3.0524e-06
938.4	-3.0436e-06
938.5	-3.0422e-06
938.6	-3.0444e-06
938.7	-3.0539e-06
938.8	-3.0265e-06
938.9	-2.9611e-06
939	-2.9053e-06
939.1	-2.8578e-06
939.2	-2.8181e-06
939.3	-2.7845e-06
939.4	-2.7572e-06
939.5	-2.7362e-06
939.6	-2.7173e-06
939.7	-2.6966e-06
939.8	-2.6766e-06
939.9	-2.6579e-06
940	-2.6393e-06
940.1	-2.6214e-06
940.2	-2.6065e-06
940.3	-2.5964e-06
940.4	-2.585e-06
940.5	-2.5681e-06
940.6	-2.5487e-06
940.7	-2.5307e-06
940.8	-2.5086e-06
940.9	-2.4826e-06
941	-2.4577e-06
941.1	-2.4324e-06
941.2	-2.407e-06
941.3	-2.384e-06
941.4	-2.3651e-06
941.5	-2.3483e-06
941.6	-2.3285e-06
941.7	-2.3104e-06
941.8	-2.2892e-06
941.9	-2.258e-06
942	-2.2279e-06
942.1	-2.2037e-06
942.2	-2.1784e-06
942.3	-2.1509e-06
942.4	-2.1277e-06
942.5	-2.1094e-06
942.6	-2.0887e-06
942.7	-2.0683e-06
942.8	-2.0234e-06
942.9	-1.9548e-06
943	-1.896e-06
943.1	-1.8468e-06
943.2	-1.8029e-06
943.3	-1.7589e-06
943.4	-1.716e-06
943.5	-1.6748e-06
943.6	-1.6358e-06
943.7	-1.5985e-06
943.8	-1.574e-06
943.9	-1.5621e-06
944	-1.5499e-06
944.1	-1.538e-06
944.2	-1.5273e-06
944.3	-1.5168e-06
944.4	-1.5057e-06
944.5	-1.4944e-06
944.6	-1.4821e-06
944.7	-1.464e-06
944.8	-1.4722e-06
944.9	-1.5079e-06
945	-1.5357e-06
945.1	-1.5571e-06
945.2	-1.5739e-06
945.3	-1.5857e-06
945.4	-1.5946e-06
945.5	-1.6001e-06
945.6	-1.6038e-06
945.7	-1.6062e-06
945.8	-1.6107e-06
945.9	-1.6185e-06
946	-1.626e-06
946.1	-1.6316e-06
946.2	-1.6354e-06
946.3	-1.6395e-06
946.4	-1.6432e-06
946.5	-1.648e-06
946.6	-1.6542e-06
946.7	-1.6547e-06
946.8	-1.6918e-06
946.9	-1.7673e-06
947	-1.8333e-06
947.1	-1.8889e-06
947.2	-1.9369e-06
947.3	-1.9768e-06
947.4	-2.0108e-06
947.5	-2.0408e-06
947.6	-2.066e-06
947.7	-2.0796e-06
947.8	-2.1527e-06
947.9	-2.2891e-06
948	-2.4117e-06
948.1	-2.5215e-06
948.2	-2.6197e-06
948.3	-2.7045e-06
948.4	-2.7787e-06
948.5	-2.8454e-06
948.6	-2.9084e-06
948.7	-2.9824e-06
948.8	-2.9924e-06
948.9	-2.9328e-06
949	-2.8847e-06
949.1	-2.8482e-06
949.2	-2.8216e-06
949.3	-2.803e-06
949.4	-2.7907e-06
949.5	-2.7846e-06
949.6	-2.7855e-06
949.7	-2.7989e-06
949.8	-2.7793e-06
949.9	-2.7207e-06
950	-2.6733e-06
950.1	-2.6366e-06
950.2	-2.6038e-06
950.3	-2.5781e-06
950.4	-2.5573e-06
950.5	-2.534e-06
950.6	-2.5125e-06
950.7	-2.4974e-06
950.8	-2.486e-06
950.9	-2.4729e-06
951	-2.458e-06
951.1	-2.445e-06
951.2	-2.4348e-06
951.3	-2.4264e-06
951.4	-2.4169e-06
951.5	-2.4029e-06
951.6	-2.3872e-06
951.7	-2.3659e-06
951.8	-2.3826e-06
951.9	-2.4392e-06
952	-2.4886e-06
952.1	-2.5319e-06
952.2	-2.5684e-06
952.3	-2.5995e-06
952.4	-2.6264e-06
952.5	-2.6476e-06
952.6	-2.6637e-06
952.7	-2.6673e-06
952.8	-2.7332e-06
952.9	-2.8624e-06
953	-2.9756e-06
953.1	-3.0763e-06
953.2	-3.1662e-06
953.3	-3.2469e-06
953.4	-3.3221e-06
953.5	-3.3938e-06
953.6	-3.4632e-06
953.7	-3.5431e-06
953.8	-3.5496e-06
953.9	-3.4824e-06
954	-3.434e-06
954.1	-3.4012e-06
954.2	-3.3798e-06
954.3	-3.3673e-06
954.4	-3.3613e-06
954.5	-3.3607e-06
954.6	-3.3653e-06
954.7	-3.3784e-06
954.8	-3.3582e-06
954.9	-3.3046e-06
955	-3.2621e-06
955.1	-3.2275e-06
955.2	-3.1999e-06
955.3	-3.1795e-06
955.4	-3.1638e-06
955.5	-3.1501e-06
955.6	-3.1378e-06
955.7	-3.1252e-06
955.8	-3.1171e-06
955.9	-3.1127e-06
956	-3.106e-06
956.1	-3.0978e-06
956.2	-3.0876e-06
956.3	-3.0764e-06
956.4	-3.0674e-06
956.5	-3.0616e-06
956.6	-3.0574e-06
956.7	-3.0524e-06
956.8	-3.0523e-06
956.9	-3.0548e-06
957	-3.0538e-06
957.1	-3.0528e-06
957.2	-3.0533e-06
957.3	-3.0566e-06
957.4	-3.0592e-06
957.5	-3.0589e-06
957.6	-3.0571e-06
957.7	-3.0413e-06
957.8	-3.117e-06
957.9	-3.2872e-06
958	-3.4329e-06
958.1	-3.5568e-06
958.2	-3.6693e-06
958.3	-3.7782e-06
958.4	-3.8801e-06
958.5	-3.9764e-06
958.6	-4.0782e-06
958.7	-4.1872e-06
958.8	-4.2617e-06
958.9	-4.3109e-06
959	-4.3802e-06
959.1	-4.4638e-06
959.2	-4.5613e-06
959.3	-4.675e-06
959.4	-4.8085e-06
959.5	-4.9674e-06
959.6	-5.1538e-06
959.7	-5.3815e-06
959.8	-5.5745e-06
959.9	-5.7398e-06
960	-5.9723e-06
960.1	-6.2742e-06
960.2	-6.6536e-06
960.3	-7.1204e-06
960.4	-7.6704e-06
960.5	-8.2885e-06
960.6	-8.93e-06
960.7	-9.5294e-06
960.8	-1.0032e-05
960.9	-1.0399e-05
961	-1.0627e-05
961.1	-1.0728e-05
961.2	-1.0722e-05
961.3	-1.0631e-05
961.4	-1.047e-05
961.5	-1.026e-05
961.6	-1.001e-05
961.7	-9.7395e-06
961.8	-9.4465e-06
961.9	-9.1447e-06
962	-8.8447e-06
962.1	-8.5562e-06
962.2	-8.2746e-06
962.3	-7.9985e-06
962.4	-7.7282e-06
962.5	-7.4592e-06
962.6	-7.1933e-06
962.7	-6.9251e-06
962.8	-6.6606e-06
962.9	-6.3984e-06
963	-6.1424e-06
963.1	-5.8918e-06
963.2	-5.6468e-06
963.3	-5.4064e-06
963.4	-5.1707e-06
963.5	-4.9419e-06
963.6	-4.7213e-06
963.7	-4.5123e-06
963.8	-4.2894e-06
963.9	-4.0565e-06
964	-3.845e-06
964.1	-3.6538e-06
964.2	-3.4798e-06
964.3	-3.3214e-06
964.4	-3.1755e-06
964.5	-3.0409e-06
964.6	-2.9186e-06
964.7	-2.8069e-06
964.8	-2.7064e-06
964.9	-2.6192e-06
965	-2.5433e-06
965.1	-2.4746e-06
965.2	-2.4101e-06
965.3	-2.3481e-06
965.4	-2.2877e-06
965.5	-2.2318e-06
965.6	-2.1824e-06
965.7	-2.1357e-06
965.8	-2.1187e-06
965.9	-2.1295e-06
966	-2.1341e-06
966.1	-2.1328e-06
966.2	-2.1241e-06
966.3	-2.1073e-06
966.4	-2.0869e-06
966.5	-2.0688e-06
966.6	-2.0493e-06
966.7	-2.0244e-06
966.8	-2.0112e-06
966.9	-2.0068e-06
967	-1.9971e-06
967.1	-1.9891e-06
967.2	-1.9822e-06
967.3	-1.9698e-06
967.4	-1.9556e-06
967.5	-1.9455e-06
967.6	-1.9377e-06
967.7	-1.924e-06
967.8	-1.9253e-06
967.9	-1.9458e-06
968	-1.9634e-06
968.1	-1.9805e-06
968.2	-1.9976e-06
968.3	-2.0123e-06
968.4	-2.0223e-06
968.5	-2.0278e-06
968.6	-2.0309e-06
968.7	-2.0217e-06
968.8	-2.0867e-06
968.9	-2.2284e-06
969	-2.3519e-06
969.1	-2.4594e-06
969.2	-2.553e-06
969.3	-2.6352e-06
969.4	-2.7096e-06
969.5	-2.7771e-06
969.6	-2.839e-06
969.7	-2.9003e-06
969.8	-2.9209e-06
969.9	-2.9022e-06
970	-2.8895e-06
970.1	-2.8817e-06
970.2	-2.8781e-06
970.3	-2.8772e-06
970.4	-2.8785e-06
970.5	-2.8819e-06
970.6	-2.8874e-06
970.7	-2.9058e-06
970.8	-2.8638e-06
970.9	-2.7591e-06
971	-2.6721e-06
971.1	-2.6e-06
971.2	-2.538e-06
971.3	-2.4859e-06
971.4	-2.4425e-06
971.5	-2.4052e-06
971.6	-2.3747e-06
971.7	-2.3501e-06
971.8	-2.3345e-06
971.9	-2.3273e-06
972	-2.321e-06
972.1	-2.3145e-06
972.2	-2.3079e-06
972.3	-2.2996e-06
972.4	-2.2906e-06
972.5	-2.2819e-06
972.6	-2.2718e-06
972.7	-2.2599e-06
972.8	-2.2587e-06
972.9	-2.2684e-06
973	-2.2796e-06
973.1	-2.2911e-06
973.2	-2.3009e-06
973.3	-2.3072e-06
973.4	-2.3098e-06
973.5	-2.3105e-06
973.6	-2.3102e-06
973.7	-2.2991e-06
973.8	-2.3767e-06
973.9	-2.5439e-06
974	-2.6873e-06
974.1	-2.8069e-06
974.2	-2.91e-06
974.3	-3.0017e-06
974.4	-3.0836e-06
974.5	-3.1579e-06
974.6	-3.2283e-06
974.7	-3.3009e-06
974.8	-3.3348e-06
974.9	-3.3274e-06
975	-3.3272e-06
975.1	-3.336e-06
975.2	-3.3462e-06
975.3	-3.3592e-06
975.4	-3.379e-06
975.5	-3.3982e-06
975.6	-3.4166e-06
975.7	-3.4497e-06
975.8	-3.4186e-06
975.9	-3.3186e-06
976	-3.2326e-06
976.1	-3.159e-06
976.2	-3.0981e-06
976.3	-3.047e-06
976.4	-3.0034e-06
976.5	-2.9673e-06
976.6	-2.9363e-06
976.7	-2.9075e-06
976.8	-2.886e-06
976.9	-2.8708e-06
977	-2.8539e-06
977.1	-2.8351e-06
977.2	-2.8161e-06
977.3	-2.7979e-06
977.4	-2.7804e-06
977.5	-2.7649e-06
977.6	-2.7514e-06
977.7	-2.7398e-06
977.8	-2.7227e-06
977.9	-2.7003e-06
978	-2.6792e-06
978.1	-2.6583e-06
978.2	-2.6381e-06
978.3	-2.6199e-06
978.4	-2.6023e-06
978.5	-2.5836e-06
978.6	-2.5643e-06
978.7	-2.5369e-06
978.8	-2.5597e-06
978.9	-2.6345e-06
979	-2.6979e-06
979.1	-2.7513e-06
979.2	-2.796e-06
979.3	-2.8335e-06
979.4	-2.8657e-06
979.5	-2.8936e-06
979.6	-2.9189e-06
979.7	-2.9324e-06
979.8	-3.0128e-06
979.9	-3.1618e-06
980	-3.2939e-06
980.1	-3.4107e-06
980.2	-3.5134e-06
980.3	-3.6056e-06
980.4	-3.6909e-06
980.5	-3.77e-06
980.6	-3.8444e-06
980.7	-3.9296e-06
980.8	-3.9201e-06
980.9	-3.8159e-06
981	-3.7387e-06
981.1	-3.685e-06
981.2	-3.6463e-06
981.3	-3.6162e-06
981.4	-3.5914e-06
981.5	-3.5705e-06
981.6	-3.5557e-06
981.7	-3.5522e-06
981.8	-3.5275e-06
981.9	-3.478e-06
982	-3.4315e-06
982.1	-3.3863e-06
982.2	-3.3476e-06
982.3	-3.3172e-06
982.4	-3.2916e-06
982.5	-3.268e-06
982.6	-3.2437e-06
982.7	-3.2193e-06
982.8	-3.195e-06
982.9	-3.1709e-06
983	-3.145e-06
983.1	-3.1148e-06
983.2	-3.0866e-06
983.3	-3.0643e-06
983.4	-3.04e-06
983.5	-3.0144e-06
983.6	-2.9926e-06
983.7	-2.9684e-06
983.8	-2.9335e-06
983.9	-2.8955e-06
984	-2.8604e-06
984.1	-2.8213e-06
984.2	-2.7832e-06
984.3	-2.7516e-06
984.4	-2.724e-06
984.5	-2.6947e-06
984.6	-2.6627e-06
984.7	-2.6336e-06
984.8	-2.5853e-06
984.9	-2.5182e-06
985	-2.4595e-06
985.1	-2.4082e-06
985.2	-2.3617e-06
985.3	-2.3174e-06
985.4	-2.2744e-06
985.5	-2.2316e-06
985.6	-2.1896e-06
985.7	-2.1477e-06
985.8	-2.1154e-06
985.9	-2.094e-06
986	-2.0731e-06
986.1	-2.0537e-06
986.2	-2.0346e-06
986.3	-2.0148e-06
986.4	-1.9959e-06
986.5	-1.9784e-06
986.6	-1.9617e-06
986.7	-1.9417e-06
986.8	-1.9441e-06
986.9	-1.9703e-06
987	-1.9918e-06
987.1	-2.009e-06
987.2	-2.0217e-06
987.3	-2.0308e-06
987.4	-2.0372e-06
987.5	-2.0436e-06
987.6	-2.0479e-06
987.7	-2.0492e-06
987.8	-2.0522e-06
987.9	-2.0566e-06
988	-2.0592e-06
988.1	-2.0613e-06
988.2	-2.0621e-06
988.3	-2.0608e-06
988.4	-2.0581e-06
988.5	-2.0539e-06
988.6	-2.0485e-06
988.7	-2.0412e-06
988.8	-2.037e-06
988.9	-2.0373e-06
989	-2.0379e-06
989.1	-2.0394e-06
989.2	-2.0422e-06
989.3	-2.0455e-06
989.4	-2.0496e-06
989.5	-2.0524e-06
989.6	-2.0515e-06
989.7	-2.0443e-06
989.8	-2.0602e-06
989.9	-2.0996e-06
990	-2.1347e-06
990.1	-2.1684e-06
990.2	-2.1992e-06
990.3	-2.2255e-06
990.4	-2.2455e-06
990.5	-2.2597e-06
990.6	-2.2718e-06
990.7	-2.2705e-06
990.8	-2.3671e-06
990.9	-2.5619e-06
991	-2.7323e-06
991.1	-2.8798e-06
991.2	-3.0088e-06
991.3	-3.1217e-06
991.4	-3.2209e-06
991.5	-3.3133e-06
991.6	-3.4011e-06
991.7	-3.4926e-06
991.8	-3.5046e-06
991.9	-3.4426e-06
992	-3.3949e-06
992.1	-3.3573e-06
992.2	-3.3356e-06
992.3	-3.3268e-06
992.4	-3.3228e-06
992.5	-3.3221e-06
992.6	-3.3268e-06
992.7	-3.3447e-06
992.8	-3.3166e-06
992.9	-3.2387e-06
993	-3.1716e-06
993.1	-3.1137e-06
993.2	-3.0652e-06
993.3	-3.0227e-06
993.4	-2.9848e-06
993.5	-2.9521e-06
993.6	-2.9229e-06
993.7	-2.8959e-06
993.8	-2.8745e-06
993.9	-2.8584e-06
994	-2.8427e-06
994.1	-2.8259e-06
994.2	-2.8079e-06
994.3	-2.7893e-06
994.4	-2.7687e-06
994.5	-2.7468e-06
994.6	-2.7248e-06
994.7	-2.7034e-06
994.8	-2.6674e-06
994.9	-2.6173e-06
995	-2.5718e-06
995.1	-2.5305e-06
995.2	-2.4921e-06
995.3	-2.4557e-06
995.4	-2.4213e-06
995.5	-2.3881e-06
995.6	-2.3561e-06
995.7	-2.3281e-06
995.8	-2.2858e-06
995.9	-2.228e-06
996	-2.1749e-06
996.1	-2.1255e-06
996.2	-2.0793e-06
996.3	-2.0352e-06
996.4	-1.9937e-06
996.5	-1.9554e-06
996.6	-1.9189e-06
996.7	-1.8815e-06
996.8	-1.8573e-06
996.9	-1.8455e-06
997	-1.8323e-06
997.1	-1.8214e-06
997.2	-1.8124e-06
997.3	-1.8034e-06
997.4	-1.7935e-06
997.5	-1.782e-06
997.6	-1.7677e-06
997.7	-1.747e-06
997.8	-1.7435e-06
997.9	-1.7598e-06
998	-1.7729e-06
998.1	-1.7829e-06
998.2	-1.7918e-06
998.3	-1.8022e-06
998.4	-1.8087e-06
998.5	-1.8095e-06
998.6	-1.8073e-06
998.7	-1.8028e-06
998.8	-1.7986e-06
998.9	-1.7983e-06
999	-1.8002e-06
999.1	-1.7978e-06
999.2	-1.7916e-06
999.3	-1.7858e-06
999.4	-1.7826e-06
999.5	-1.7809e-06
999.6	-1.7789e-06
999.7	-1.7753e-06
999.8	-1.7665e-06
999.9	-1.7595e-06
1000	-1.7558e-06


==> SashaEpoch1down/Leak_Current-path4.txt <==
0	-1.062e-06
0.1	-1.0509e-06
0.2	-1.039e-06
0.3	-1.0335e-06
0.4	-1.0324e-06
0.5	-1.0276e-06
0.6	-1.0216e-06
0.7	-1.018e-06
0.8	-1.0198e-06
0.9	-1.0285e-06
1	-1.037e-06
1.1	-1.0413e-06
1.2	-1.0426e-06
1.3	-1.0437e-06
1.4	-1.0449e-06
1.5	-1.0478e-06
1.6	-1.0532e-06
1.7	-1.0596e-06
1.8	-1.0638e-06
1.9	-1.0673e-06
2	-1.0718e-06
2.1	-1.0736e-06
2.2	-1.0758e-06
2.3	-1.0788e-06
2.4	-1.0786e-06
2.5	-1.0769e-06
2.6	-1.0756e-06
2.7	-1.0749e-06
2.8	-1.0787e-06
2.9	-1.0871e-06
3	-1.0951e-06
3.1	-1.1024e-06
3.2	-1.1093e-06
3.3	-1.1161e-06
3.4	-1.1225e-06
3.5	-1.1286e-06
3.6	-1.1349e-06
3.7	-1.1424e-06
3.8	-1.1409e-06
3.9	-1.1309e-06
4	-1.1222e-06
4.1	-1.1136e-06
4.2	-1.1063e-06
4.3	-1.0997e-06
4.4	-1.0943e-06
4.5	-1.0907e-06
4.6	-1.0883e-06
4.7	-1.077e-06
4.8	-1.1334e-06
4.9	-1.2594e-06
5	-1.3736e-06
5.1	-1.4777e-06
5.2	-1.5714e-06
5.3	-1.6558e-06
5.4	-1.7319e-06
5.5	-1.7994e-06
5.6	-1.8584e-06
5.7	-1.906e-06
5.8	-1.9708e-06
5.9	-2.0565e-06
6	-2.1366e-06
6.1	-2.2132e-06
6.2	-2.2865e-06
6.3	-2.3555e-06
6.4	-2.4183e-06
6.5	-2.4732e-06
6.6	-2.5233e-06
6.7	-2.5858e-06
6.8	-2.5729e-06
6.9	-2.4807e-06
7	-2.4042e-06
7.1	-2.3396e-06
7.2	-2.2836e-06
7.3	-2.2354e-06
7.4	-2.1964e-06
7.5	-2.1632e-06
7.6	-2.1361e-06
7.7	-2.1189e-06
7.8	-2.0975e-06
7.9	-2.0655e-06
8	-2.0353e-06
8.1	-2.0135e-06
8.2	-1.993e-06
8.3	-1.9718e-06
8.4	-1.9568e-06
8.5	-1.9418e-06
8.6	-1.9259e-06
8.7	-1.9103e-06
8.8	-1.9252e-06
8.9	-1.9667e-06
9	-1.9985e-06
9.1	-2.0256e-06
9.2	-2.051e-06
9.3	-2.0766e-06
9.4	-2.1018e-06
9.5	-2.1234e-06
9.6	-2.14e-06
9.7	-2.141e-06
9.8	-2.2137e-06
9.9	-2.3623e-06
10	-2.4946e-06
10.1	-2.6135e-06
10.2	-2.7224e-06
10.3	-2.8225e-06
10.4	-2.9148e-06
10.5	-3.0006e-06
10.6	-3.0807e-06
10.7	-3.1626e-06
10.8	-3.194e-06
10.9	-3.1759e-06
11	-3.1667e-06
11.1	-3.1648e-06
11.2	-3.1706e-06
11.3	-3.1828e-06
11.4	-3.1994e-06
11.5	-3.221e-06
11.6	-3.2467e-06
11.7	-3.2842e-06
11.8	-3.2691e-06
11.9	-3.1996e-06
12	-3.1451e-06
12.1	-3.1035e-06
12.2	-3.0695e-06
12.3	-3.042e-06
12.4	-3.021e-06
12.5	-3.0027e-06
12.6	-2.9869e-06
12.7	-2.9734e-06
12.8	-2.9641e-06
12.9	-2.9597e-06
13	-2.9573e-06
13.1	-2.9567e-06
13.2	-2.9562e-06
13.3	-2.9554e-06
13.4	-2.9552e-06
13.5	-2.9551e-06
13.6	-2.9521e-06
13.7	-2.9388e-06
13.8	-2.976e-06
13.9	-3.0647e-06
14	-3.1416e-06
14.1	-3.2101e-06
14.2	-3.273e-06
14.3	-3.3335e-06
14.4	-3.3953e-06
14.5	-3.4574e-06
14.6	-3.5176e-06
14.7	-3.5665e-06
14.8	-3.6654e-06
14.9	-3.8208e-06
15	-3.9717e-06
15.1	-4.124e-06
15.2	-4.2837e-06
15.3	-4.4509e-06
15.4	-4.6297e-06
15.5	-4.8307e-06
15.6	-5.0671e-06
15.7	-5.3637e-06
15.8	-5.6476e-06
15.9	-5.9391e-06
16	-6.3666e-06
16.1	-6.9605e-06
16.2	-7.7465e-06
16.3	-8.7297e-06
16.4	-9.818e-06
16.5	-1.0864e-05
16.6	-1.1718e-05
16.7	-1.2307e-05
16.8	-1.2643e-05
16.9	-1.278e-05
17	-1.2788e-05
17.1	-1.2694e-05
17.2	-1.2516e-05
17.3	-1.2274e-05
17.4	-1.1977e-05
17.5	-1.1631e-05
17.6	-1.1244e-05
17.7	-1.0819e-05
17.8	-1.0378e-05
17.9	-9.9255e-06
18	-9.4719e-06
18.1	-9.025e-06
18.2	-8.592e-06
18.3	-8.175e-06
18.4	-7.7746e-06
18.5	-7.3907e-06
18.6	-7.028e-06
18.7	-6.6896e-06
18.8	-6.4396e-06
18.9	-6.2665e-06
19	-6.0841e-06
19.1	-5.8953e-06
19.2	-5.7101e-06
19.3	-5.5367e-06
19.4	-5.3748e-06
19.5	-5.2282e-06
19.6	-5.0926e-06
19.7	-4.9663e-06
19.8	-4.8648e-06
19.9	-4.7863e-06
20	-4.7085e-06
20.1	-4.632e-06
20.2	-4.5569e-06
20.3	-4.4825e-06
20.4	-4.4078e-06
20.5	-4.3334e-06
20.6	-4.2616e-06
20.7	-4.2052e-06
20.8	-4.0646e-06
20.9	-3.8384e-06
21	-3.641e-06
21.1	-3.4729e-06
21.2	-3.3294e-06
21.3	-3.2082e-06
21.4	-3.1062e-06
21.5	-3.0199e-06
21.6	-2.9463e-06
21.7	-2.8812e-06
21.8	-2.8182e-06
21.9	-2.757e-06
22	-2.7031e-06
22.1	-2.6552e-06
22.2	-2.6124e-06
22.3	-2.5758e-06
22.4	-2.5455e-06
22.5	-2.5208e-06
22.6	-2.5011e-06
22.7	-2.4835e-06
22.8	-2.4707e-06
22.9	-2.4604e-06
23	-2.4478e-06
23.1	-2.4356e-06
23.2	-2.4245e-06
23.3	-2.4185e-06
23.4	-2.4171e-06
23.5	-2.4132e-06
23.6	-2.4043e-06
23.7	-2.3797e-06
23.8	-2.4439e-06
23.9	-2.6014e-06
24	-2.7409e-06
24.1	-2.8619e-06
24.2	-2.9655e-06
24.3	-3.0537e-06
24.4	-3.1297e-06
24.5	-3.1996e-06
24.6	-3.2643e-06
24.7	-3.3195e-06
24.8	-3.3643e-06
24.9	-3.4062e-06
25	-3.4428e-06
25.1	-3.4728e-06
25.2	-3.5052e-06
25.3	-3.5361e-06
25.4	-3.561e-06
25.5	-3.5856e-06
25.6	-3.6125e-06
25.7	-3.6556e-06
25.8	-3.6065e-06
25.9	-3.4562e-06
26	-3.3233e-06
26.1	-3.2107e-06
26.2	-3.1161e-06
26.3	-3.0369e-06
26.4	-2.9698e-06
26.5	-2.9132e-06
26.6	-2.8661e-06
26.7	-2.8253e-06
26.8	-2.7936e-06
26.9	-2.7697e-06
27	-2.7465e-06
27.1	-2.7235e-06
27.2	-2.7011e-06
27.3	-2.681e-06
27.4	-2.6629e-06
27.5	-2.647e-06
27.6	-2.634e-06
27.7	-2.6237e-06
27.8	-2.6089e-06
27.9	-2.5903e-06
28	-2.5744e-06
28.1	-2.5604e-06
28.2	-2.5479e-06
28.3	-2.5382e-06
28.4	-2.5308e-06
28.5	-2.5233e-06
28.6	-2.5162e-06
28.7	-2.4972e-06
28.8	-2.5656e-06
28.9	-2.7236e-06
29	-2.8635e-06
29.1	-2.9861e-06
29.2	-3.0932e-06
29.3	-3.1877e-06
29.4	-3.2723e-06
29.5	-3.3477e-06
29.6	-3.4141e-06
29.7	-3.4697e-06
29.8	-3.5449e-06
29.9	-3.6414e-06
30	-3.7284e-06
30.1	-3.8074e-06
30.2	-3.8823e-06
30.3	-3.9546e-06
30.4	-4.0257e-06
30.5	-4.0993e-06
30.6	-4.172e-06
30.7	-4.2544e-06
30.8	-4.2315e-06
30.9	-4.1013e-06
31	-3.9918e-06
31.1	-3.9033e-06
31.2	-3.8344e-06
31.3	-3.7821e-06
31.4	-3.738e-06
31.5	-3.6959e-06
31.6	-3.6586e-06
31.7	-3.6271e-06
31.8	-3.59e-06
31.9	-3.5491e-06
32	-3.513e-06
32.1	-3.4751e-06
32.2	-3.4376e-06
32.3	-3.4032e-06
32.4	-3.371e-06
32.5	-3.341e-06
32.6	-3.3139e-06
32.7	-3.2908e-06
32.8	-3.2752e-06
32.9	-3.2609e-06
33	-3.2423e-06
33.1	-3.2282e-06
33.2	-3.216e-06
33.3	-3.2002e-06
33.4	-3.1866e-06
33.5	-3.1752e-06
33.6	-3.1606e-06
33.7	-3.1446e-06
33.8	-3.129e-06
33.9	-3.1136e-06
34	-3.0963e-06
34.1	-3.0768e-06
34.2	-3.0583e-06
34.3	-3.0415e-06
34.4	-3.0275e-06
34.5	-3.0159e-06
34.6	-3.0052e-06
34.7	-2.9823e-06
34.8	-3.03e-06
34.9	-3.1522e-06
35	-3.2587e-06
35.1	-3.3495e-06
35.2	-3.4296e-06
35.3	-3.5029e-06
35.4	-3.5691e-06
35.5	-3.631e-06
35.6	-3.6902e-06
35.7	-3.7356e-06
35.8	-3.8476e-06
35.9	-4.0309e-06
36	-4.1991e-06
36.1	-4.3534e-06
36.2	-4.4991e-06
36.3	-4.6396e-06
36.4	-4.7772e-06
36.5	-4.9159e-06
36.6	-5.0598e-06
36.7	-5.2325e-06
36.8	-5.2884e-06
36.9	-5.225e-06
37	-5.205e-06
37.1	-5.2234e-06
37.2	-5.2742e-06
37.3	-5.3546e-06
37.4	-5.463e-06
37.5	-5.5996e-06
37.6	-5.7664e-06
37.7	-5.9708e-06
37.8	-6.1968e-06
37.9	-6.4494e-06
38	-6.7564e-06
38.1	-7.1233e-06
38.2	-7.5488e-06
38.3	-8.0297e-06
38.4	-8.5477e-06
38.5	-9.0722e-06
38.6	-9.5679e-06
38.7	-9.9963e-06
38.8	-1.0329e-05
38.9	-1.0553e-05
39	-1.0688e-05
39.1	-1.0745e-05
39.2	-1.0734e-05
39.3	-1.0667e-05
39.4	-1.0549e-05
39.5	-1.0395e-05
39.6	-1.0214e-05
39.7	-1.0023e-05
39.8	-9.8007e-06
39.9	-9.5454e-06
40	-9.2835e-06
40.1	-9.0215e-06
40.2	-8.7641e-06
40.3	-8.5062e-06
40.4	-8.2403e-06
40.5	-7.9583e-06
40.6	-7.6766e-06
40.7	-7.3974e-06
40.8	-7.1189e-06
40.9	-6.844e-06
41	-6.5739e-06
41.1	-6.3101e-06
41.2	-6.0521e-06
41.3	-5.7999e-06
41.4	-5.5601e-06
41.5	-5.3314e-06
41.6	-5.1131e-06
41.7	-4.9116e-06
41.8	-4.7405e-06
41.9	-4.5941e-06
42	-4.4515e-06
42.1	-4.3157e-06
42.2	-4.1822e-06
42.3	-4.0505e-06
42.4	-3.9242e-06
42.5	-3.8054e-06
42.6	-3.6943e-06
42.7	-3.5893e-06
42.8	-3.4914e-06
42.9	-3.398e-06
43	-3.307e-06
43.1	-3.2214e-06
43.2	-3.14e-06
43.3	-3.0638e-06
43.4	-2.9933e-06
43.5	-2.9272e-06
43.6	-2.8657e-06
43.7	-2.8082e-06
43.8	-2.7488e-06
43.9	-2.6876e-06
44	-2.6288e-06
44.1	-2.5712e-06
44.2	-2.5162e-06
44.3	-2.4639e-06
44.4	-2.415e-06
44.5	-2.3696e-06
44.6	-2.3273e-06
44.7	-2.2897e-06
44.8	-2.2346e-06
44.9	-2.1635e-06
45	-2.0992e-06
45.1	-2.0412e-06
45.2	-1.9886e-06
45.3	-1.9395e-06
45.4	-1.8939e-06
45.5	-1.8518e-06
45.6	-1.8131e-06
45.7	-1.7779e-06
45.8	-1.7353e-06
45.9	-1.6854e-06
46	-1.6404e-06
46.1	-1.5986e-06
46.2	-1.5582e-06
46.3	-1.5201e-06
46.4	-1.4851e-06
46.5	-1.4515e-06
46.6	-1.4199e-06
46.7	-1.3887e-06
46.8	-1.3838e-06
46.9	-1.4063e-06
47	-1.4248e-06
47.1	-1.438e-06
47.2	-1.4448e-06
47.3	-1.4453e-06
47.4	-1.4417e-06
47.5	-1.4339e-06
47.6	-1.4237e-06
47.7	-1.4135e-06
47.8	-1.4167e-06
47.9	-1.4336e-06
48	-1.447e-06
48.1	-1.4524e-06
48.2	-1.4521e-06
48.3	-1.4487e-06
48.4	-1.4438e-06
48.5	-1.4441e-06
48.6	-1.4474e-06
48.7	-1.446e-06
48.8	-1.4385e-06
48.9	-1.4262e-06
49	-1.4133e-06
49.1	-1.401e-06
49.2	-1.3913e-06
49.3	-1.3843e-06
49.4	-1.38e-06
49.5	-1.3741e-06
49.6	-1.3642e-06
49.7	-1.356e-06
49.8	-1.3466e-06
49.9	-1.3326e-06
50	-1.3198e-06
50.1	-1.3093e-06
50.2	-1.2977e-06
50.3	-1.2861e-06
50.4	-1.2771e-06
50.5	-1.271e-06
50.6	-1.2625e-06
50.7	-1.2532e-06
50.8	-1.2238e-06
50.9	-1.1746e-06
51	-1.133e-06
51.1	-1.0967e-06
51.2	-1.0623e-06
51.3	-1.0288e-06
51.4	-9.9655e-07
51.5	-9.6708e-07
51.6	-9.4063e-07
51.7	-9.1923e-07
51.8	-8.8858e-07
51.9	-8.4784e-07
52	-8.124e-07
52.1	-7.8218e-07
52.2	-7.5471e-07
52.3	-7.2695e-07
52.4	-6.9882e-07
52.5	-6.7029e-07
52.6	-6.4267e-07
52.7	-6.1161e-07
52.8	-6.1079e-07
52.9	-6.4209e-07
53	-6.6762e-07
53.1	-6.8811e-07
53.2	-7.0373e-07
53.3	-7.1629e-07
53.4	-7.2612e-07
53.5	-7.3396e-07
53.6	-7.4058e-07
53.7	-7.4182e-07
53.8	-7.5882e-07
53.9	-7.9276e-07
54	-8.2098e-07
54.1	-8.446e-07
54.2	-8.6539e-07
54.3	-8.8373e-07
54.4	-8.9969e-07
54.5	-9.1289e-07
54.6	-9.2353e-07
54.7	-9.319e-07
54.8	-9.4386e-07
54.9	-9.5989e-07
55	-9.7668e-07
55.1	-9.9441e-07
55.2	-1.0114e-06
55.3	-1.0279e-06
55.4	-1.0423e-06
55.5	-1.0535e-06
55.6	-1.0622e-06
55.7	-1.0558e-06
55.8	-1.1277e-06
55.9	-1.2852e-06
56	-1.4265e-06
56.1	-1.5538e-06
56.2	-1.6712e-06
56.3	-1.7788e-06
56.4	-1.8744e-06
56.5	-1.9574e-06
56.6	-2.0314e-06
56.7	-2.0951e-06
56.8	-2.1764e-06
56.9	-2.2814e-06
57	-2.382e-06
57.1	-2.4732e-06
57.2	-2.5532e-06
57.3	-2.6256e-06
57.4	-2.6949e-06
57.5	-2.7622e-06
57.6	-2.8287e-06
57.7	-2.9135e-06
57.8	-2.9e-06
57.9	-2.7747e-06
58	-2.6652e-06
58.1	-2.5804e-06
58.2	-2.5098e-06
58.3	-2.4466e-06
58.4	-2.397e-06
58.5	-2.3541e-06
58.6	-2.3141e-06
58.7	-2.2818e-06
58.8	-2.2539e-06
58.9	-2.2256e-06
59	-2.1962e-06
59.1	-2.1691e-06
59.2	-2.1467e-06
59.3	-2.1295e-06
59.4	-2.1152e-06
59.5	-2.1016e-06
59.6	-2.0866e-06
59.7	-2.0703e-06
59.8	-2.0491e-06
59.9	-2.0248e-06
60	-2.0025e-06
60.1	-1.9829e-06
60.2	-1.9673e-06
60.3	-1.9537e-06
60.4	-1.9417e-06
60.5	-1.9309e-06
60.6	-1.9204e-06
60.7	-1.8996e-06
60.8	-1.9326e-06
60.9	-2.0244e-06
61	-2.1051e-06
61.1	-2.1739e-06
61.2	-2.2332e-06
61.3	-2.2853e-06
61.4	-2.3305e-06
61.5	-2.3706e-06
61.6	-2.4071e-06
61.7	-2.4298e-06
61.8	-2.5245e-06
61.9	-2.6951e-06
62	-2.8489e-06
62.1	-2.9857e-06
62.2	-3.1089e-06
62.3	-3.222e-06
62.4	-3.328e-06
62.5	-3.4279e-06
62.6	-3.5236e-06
62.7	-3.6331e-06
62.8	-3.6395e-06
62.9	-3.5399e-06
63	-3.4647e-06
63.1	-3.4124e-06
63.2	-3.3777e-06
63.3	-3.356e-06
63.4	-3.3457e-06
63.5	-3.3437e-06
63.6	-3.3453e-06
63.7	-3.3538e-06
63.8	-3.3309e-06
63.9	-3.2747e-06
64	-3.2261e-06
64.1	-3.1866e-06
64.2	-3.1561e-06
64.3	-3.1324e-06
64.4	-3.1121e-06
64.5	-3.0926e-06
64.6	-3.0714e-06
64.7	-3.046e-06
64.8	-3.0222e-06
64.9	-3.0037e-06
65	-2.9877e-06
65.1	-2.9742e-06
65.2	-2.9605e-06
65.3	-2.9432e-06
65.4	-2.9221e-06
65.5	-2.9002e-06
65.6	-2.8797e-06
65.7	-2.8594e-06
65.8	-2.8348e-06
65.9	-2.8058e-06
66	-2.7778e-06
66.1	-2.7529e-06
66.2	-2.7312e-06
66.3	-2.7067e-06
66.4	-2.6811e-06
66.5	-2.6603e-06
66.6	-2.6383e-06
66.7	-2.6142e-06
66.8	-2.5906e-06
66.9	-2.5635e-06
67	-2.5338e-06
67.1	-2.5072e-06
67.2	-2.4855e-06
67.3	-2.4633e-06
67.4	-2.4376e-06
67.5	-2.4113e-06
67.6	-2.3871e-06
67.7	-2.3698e-06
67.8	-2.3334e-06
67.9	-2.2748e-06
68	-2.2183e-06
68.1	-2.1625e-06
68.2	-2.1096e-06
68.3	-2.0609e-06
68.4	-2.016e-06
68.5	-1.9757e-06
68.6	-1.9397e-06
68.7	-1.9079e-06
68.8	-1.8658e-06
68.9	-1.813e-06
69	-1.7657e-06
69.1	-1.7234e-06
69.2	-1.6842e-06
69.3	-1.6484e-06
69.4	-1.6137e-06
69.5	-1.5789e-06
69.6	-1.5453e-06
69.7	-1.5072e-06
69.8	-1.5051e-06
69.9	-1.5417e-06
70	-1.5722e-06
70.1	-1.5951e-06
70.2	-1.6129e-06
70.3	-1.6271e-06
70.4	-1.6372e-06
70.5	-1.646e-06
70.6	-1.653e-06
70.7	-1.6561e-06
70.8	-1.6717e-06
70.9	-1.7001e-06
71	-1.7254e-06
71.1	-1.7479e-06
71.2	-1.767e-06
71.3	-1.7832e-06
71.4	-1.7994e-06
71.5	-1.8153e-06
71.6	-1.8296e-06
71.7	-1.8393e-06
71.8	-1.8734e-06
71.9	-1.933e-06
72	-1.9844e-06
72.1	-2.0274e-06
72.2	-2.0637e-06
72.3	-2.0941e-06
72.4	-2.1214e-06
72.5	-2.146e-06
72.6	-2.1704e-06
72.7	-2.1831e-06
72.8	-2.2733e-06
72.9	-2.4429e-06
73	-2.5924e-06
73.1	-2.7223e-06
73.2	-2.8361e-06
73.3	-2.9393e-06
73.4	-3.0366e-06
73.5	-3.1302e-06
73.6	-3.216e-06
73.7	-3.2997e-06
73.8	-3.3347e-06
73.9	-3.3222e-06
74	-3.318e-06
74.1	-3.3216e-06
74.2	-3.3312e-06
74.3	-3.3451e-06
74.4	-3.3651e-06
74.5	-3.3933e-06
74.6	-3.4266e-06
74.7	-3.4664e-06
74.8	-3.4482e-06
74.9	-3.3757e-06
75	-3.3151e-06
75.1	-3.2648e-06
75.2	-3.2272e-06
75.3	-3.1963e-06
75.4	-3.1665e-06
75.5	-3.1406e-06
75.6	-3.1222e-06
75.7	-3.1093e-06
75.8	-3.0975e-06
75.9	-3.0847e-06
76	-3.0726e-06
76.1	-3.0617e-06
76.2	-3.0522e-06
76.3	-3.0462e-06
76.4	-3.0425e-06
76.5	-3.0376e-06
76.6	-3.0294e-06
76.7	-3.0118e-06
76.8	-3.037e-06
76.9	-3.1078e-06
77	-3.1702e-06
77.1	-3.2258e-06
77.2	-3.2769e-06
77.3	-3.325e-06
77.4	-3.37e-06
77.5	-3.4123e-06
77.6	-3.454e-06
77.7	-3.4851e-06
77.8	-3.581e-06
77.9	-3.7445e-06
78	-3.8949e-06
78.1	-4.0357e-06
78.2	-4.1714e-06
78.3	-4.3062e-06
78.4	-4.4434e-06
78.5	-4.5881e-06
78.6	-4.7466e-06
78.7	-4.935e-06
78.8	-5.0664e-06
78.9	-5.146e-06
79	-5.278e-06
79.1	-5.4639e-06
79.2	-5.7106e-06
79.3	-6.0283e-06
79.4	-6.432e-06
79.5	-6.9422e-06
79.6	-7.5765e-06
79.7	-8.3451e-06
79.8	-9.1768e-06
79.9	-9.9992e-06
80	-1.075e-05
80.1	-1.1346e-05
80.2	-1.1767e-05
80.3	-1.2021e-05
80.4	-1.2137e-05
80.5	-1.2143e-05
80.6	-1.206e-05
80.7	-1.1908e-05
80.8	-1.1704e-05
80.9	-1.1458e-05
81	-1.118e-05
81.1	-1.088e-05
81.2	-1.0559e-05
81.3	-1.0218e-05
81.4	-9.8675e-06
81.5	-9.5102e-06
81.6	-9.1647e-06
81.7	-8.8379e-06
81.8	-8.5729e-06
81.9	-8.3507e-06
82	-8.11e-06
82.1	-7.8536e-06
82.2	-7.5928e-06
82.3	-7.3299e-06
82.4	-7.0693e-06
82.5	-6.8153e-06
82.6	-6.5751e-06
82.7	-6.3575e-06
82.8	-6.1995e-06
82.9	-6.0939e-06
83	-5.9816e-06
83.1	-5.8665e-06
83.2	-5.7506e-06
83.3	-5.6341e-06
83.4	-5.5195e-06
83.5	-5.4102e-06
83.6	-5.3014e-06
83.7	-5.2005e-06
83.8	-5.0122e-06
83.9	-4.7427e-06
84	-4.5093e-06
84.1	-4.3105e-06
84.2	-4.135e-06
84.3	-3.9781e-06
84.4	-3.8389e-06
84.5	-3.7141e-06
84.6	-3.6036e-06
84.7	-3.5073e-06
84.8	-3.4085e-06
84.9	-3.3048e-06
85	-3.2123e-06
85.1	-3.128e-06
85.2	-3.0515e-06
85.3	-2.9832e-06
85.4	-2.9215e-06
85.5	-2.8654e-06
85.6	-2.8158e-06
85.7	-2.7735e-06
85.8	-2.7333e-06
85.9	-2.6949e-06
86	-2.6612e-06
86.1	-2.6314e-06
86.2	-2.6044e-06
86.3	-2.5815e-06
86.4	-2.5621e-06
86.5	-2.5437e-06
86.6	-2.527e-06
86.7	-2.5024e-06
86.8	-2.5442e-06
86.9	-2.6551e-06
87	-2.7514e-06
87.1	-2.8345e-06
87.2	-2.906e-06
87.3	-2.9674e-06
87.4	-3.02e-06
87.5	-3.0652e-06
87.6	-3.1044e-06
87.7	-3.1304e-06
87.8	-3.2049e-06
87.9	-3.3302e-06
88	-3.4394e-06
88.1	-3.535e-06
88.2	-3.6187e-06
88.3	-3.6913e-06
88.4	-3.7554e-06
88.5	-3.8127e-06
88.6	-3.8665e-06
88.7	-3.9326e-06
88.8	-3.8981e-06
88.9	-3.7601e-06
89	-3.6415e-06
89.1	-3.5397e-06
89.2	-3.4491e-06
89.3	-3.3686e-06
89.4	-3.2995e-06
89.5	-3.2425e-06
89.6	-3.1962e-06
89.7	-3.1622e-06
89.8	-3.1097e-06
89.9	-3.0315e-06
90	-2.9604e-06
90.1	-2.8994e-06
90.2	-2.849e-06
90.3	-2.8084e-06
90.4	-2.7715e-06
90.5	-2.7362e-06
90.6	-2.7022e-06
90.7	-2.6698e-06
90.8	-2.6465e-06
90.9	-2.6324e-06
91	-2.6211e-06
91.1	-2.6136e-06
91.2	-2.6054e-06
91.3	-2.5929e-06
91.4	-2.5843e-06
91.5	-2.5792e-06
91.6	-2.5711e-06
91.7	-2.5627e-06
91.8	-2.5655e-06
91.9	-2.5721e-06
92	-2.5762e-06
92.1	-2.5856e-06
92.2	-2.5957e-06
92.3	-2.5993e-06
92.4	-2.5988e-06
92.5	-2.6e-06
92.6	-2.6041e-06
92.7	-2.5932e-06
92.8	-2.6937e-06
92.9	-2.9074e-06
93	-3.0944e-06
93.1	-3.2578e-06
93.2	-3.4026e-06
93.3	-3.5317e-06
93.4	-3.6483e-06
93.5	-3.7563e-06
93.6	-3.8567e-06
93.7	-3.9563e-06
93.8	-4.0094e-06
93.9	-4.0141e-06
94	-4.0223e-06
94.1	-4.0357e-06
94.2	-4.0533e-06
94.3	-4.0748e-06
94.4	-4.0988e-06
94.5	-4.125e-06
94.6	-4.1542e-06
94.7	-4.1986e-06
94.8	-4.1545e-06
94.9	-4.0184e-06
95	-3.903e-06
95.1	-3.8065e-06
95.2	-3.7234e-06
95.3	-3.6496e-06
95.4	-3.5847e-06
95.5	-3.5274e-06
95.6	-3.4755e-06
95.7	-3.4285e-06
95.8	-3.3902e-06
95.9	-3.3588e-06
96	-3.328e-06
96.1	-3.2971e-06
96.2	-3.2661e-06
96.3	-3.2353e-06
96.4	-3.2042e-06
96.5	-3.173e-06
96.6	-3.1423e-06
96.7	-3.1128e-06
96.8	-3.0708e-06
96.9	-3.0181e-06
97	-2.9677e-06
97.1	-2.9194e-06
97.2	-2.8753e-06
97.3	-2.8348e-06
97.4	-2.7981e-06
97.5	-2.7672e-06
97.6	-2.738e-06
97.7	-2.7102e-06
97.8	-2.6681e-06
97.9	-2.6117e-06
98	-2.5577e-06
98.1	-2.5058e-06
98.2	-2.4594e-06
98.3	-2.4202e-06
98.4	-2.3864e-06
98.5	-2.3527e-06
98.6	-2.3171e-06
98.7	-2.2833e-06
98.8	-2.2336e-06
98.9	-2.1704e-06
99	-2.1146e-06
99.1	-2.0642e-06
99.2	-2.0161e-06
99.3	-1.9671e-06
99.4	-1.9217e-06
99.5	-1.8836e-06
99.6	-1.8503e-06
99.7	-1.8106e-06
99.8	-1.8018e-06
99.9	-1.8313e-06
100	-1.8533e-06
100.1	-1.8686e-06
100.2	-1.8839e-06
100.3	-1.8925e-06
100.4	-1.8947e-06
100.5	-1.8971e-06
100.6	-1.9012e-06
100.7	-1.9026e-06
100.8	-1.9083e-06
100.9	-1.9199e-06
101	-1.93e-06
101.1	-1.9409e-06
101.2	-1.9516e-06
101.3	-1.9622e-06
101.4	-1.9695e-06
101.5	-1.9707e-06
101.6	-1.9684e-06
101.7	-1.9643e-06
101.8	-1.9678e-06
101.9	-1.9799e-06
102	-1.9902e-06
102.1	-1.9997e-06
102.2	-2.0098e-06
102.3	-2.0186e-06
102.4	-2.027e-06
102.5	-2.0361e-06
102.6	-2.0442e-06
102.7	-2.0505e-06
102.8	-2.0614e-06
102.9	-2.077e-06
103	-2.0903e-06
103.1	-2.1006e-06
103.2	-2.1081e-06
103.3	-2.1134e-06
103.4	-2.1175e-06
103.5	-2.1212e-06
103.6	-2.124e-06
103.7	-2.1096e-06
103.8	-2.2062e-06
103.9	-2.4196e-06
104	-2.61e-06
104.1	-2.7778e-06
104.2	-2.9261e-06
104.3	-3.0585e-06
104.4	-3.1785e-06
104.5	-3.2875e-06
104.6	-3.3886e-06
104.7	-3.4897e-06
104.8	-3.5511e-06
104.9	-3.5724e-06
105	-3.5982e-06
105.1	-3.6278e-06
105.2	-3.6584e-06
105.3	-3.6907e-06
105.4	-3.7251e-06
105.5	-3.7614e-06
105.6	-3.8005e-06
105.7	-3.8586e-06
105.8	-3.8295e-06
105.9	-3.7089e-06
106	-3.609e-06
106.1	-3.5251e-06
106.2	-3.4518e-06
106.3	-3.3863e-06
106.4	-3.3297e-06
106.5	-3.2825e-06
106.6	-3.2443e-06
106.7	-3.2094e-06
106.8	-3.1786e-06
106.9	-3.1496e-06
107	-3.1204e-06
107.1	-3.0949e-06
107.2	-3.0734e-06
107.3	-3.0554e-06
107.4	-3.0373e-06
107.5	-3.0185e-06
107.6	-2.9981e-06
107.7	-2.9765e-06
107.8	-2.9404e-06
107.9	-2.8923e-06
108	-2.851e-06
108.1	-2.8099e-06
108.2	-2.7693e-06
108.3	-2.7369e-06
108.4	-2.7042e-06
108.5	-2.6681e-06
108.6	-2.637e-06
108.7	-2.6118e-06
108.8	-2.5705e-06
108.9	-2.513e-06
109	-2.4602e-06
109.1	-2.4159e-06
109.2	-2.3775e-06
109.3	-2.3374e-06
109.4	-2.2958e-06
109.5	-2.2555e-06
109.6	-2.218e-06
109.7	-2.1863e-06
109.8	-2.1421e-06
109.9	-2.085e-06
110	-2.0344e-06
110.1	-1.9882e-06
110.2	-1.9445e-06
110.3	-1.9012e-06
110.4	-1.8575e-06
110.5	-1.8157e-06
110.6	-1.7762e-06
110.7	-1.7338e-06
110.8	-1.7255e-06
110.9	-1.7526e-06
111	-1.7744e-06
111.1	-1.7914e-06
111.2	-1.8052e-06
111.3	-1.8164e-06
111.4	-1.8238e-06
111.5	-1.8302e-06
111.6	-1.8357e-06
111.7	-1.8369e-06
111.8	-1.8424e-06
111.9	-1.8529e-06
112	-1.8624e-06
112.1	-1.8708e-06
112.2	-1.8758e-06
112.3	-1.8787e-06
112.4	-1.8814e-06
112.5	-1.8825e-06
112.6	-1.8814e-06
112.7	-1.8784e-06
112.8	-1.8848e-06
112.9	-1.9e-06
113	-1.9131e-06
113.1	-1.9245e-06
113.2	-1.9334e-06
113.3	-1.941e-06
113.4	-1.9473e-06
113.5	-1.9549e-06
113.6	-1.9652e-06
113.7	-1.9757e-06
113.8	-1.9819e-06
113.9	-1.9831e-06
114	-1.9814e-06
114.1	-1.9776e-06
114.2	-1.9716e-06
114.3	-1.9649e-06
114.4	-1.9597e-06
114.5	-1.9588e-06
114.6	-1.9612e-06
114.7	-1.9486e-06
114.8	-2.0365e-06
114.9	-2.2272e-06
115	-2.3939e-06
115.1	-2.5411e-06
115.2	-2.6747e-06
115.3	-2.7973e-06
115.4	-2.907e-06
115.5	-3.0029e-06
115.6	-3.087e-06
115.7	-3.1617e-06
115.8	-3.2399e-06
115.9	-3.3242e-06
116	-3.4054e-06
116.1	-3.4854e-06
116.2	-3.5618e-06
116.3	-3.6321e-06
116.4	-3.703e-06
116.5	-3.7754e-06
116.6	-3.8463e-06
116.7	-3.9385e-06
116.8	-3.9218e-06
116.9	-3.7821e-06
117	-3.6635e-06
117.1	-3.5704e-06
117.2	-3.4986e-06
117.3	-3.4426e-06
117.4	-3.3946e-06
117.5	-3.3484e-06
117.6	-3.3055e-06
117.7	-3.2679e-06
117.8	-3.235e-06
117.9	-3.2044e-06
118	-3.1779e-06
118.1	-3.1551e-06
118.2	-3.1324e-06
118.3	-3.1075e-06
118.4	-3.08e-06
118.5	-3.0503e-06
118.6	-3.0202e-06
118.7	-2.9931e-06
118.8	-2.9545e-06
118.9	-2.9043e-06
119	-2.8564e-06
119.1	-2.811e-06
119.2	-2.7689e-06
119.3	-2.7291e-06
119.4	-2.6916e-06
119.5	-2.6572e-06
119.6	-2.6242e-06
119.7	-2.5945e-06
119.8	-2.5493e-06
119.9	-2.4869e-06
120	-2.4293e-06
120.1	-2.3762e-06
120.2	-2.3264e-06
120.3	-2.2781e-06
120.4	-2.232e-06
120.5	-2.1895e-06
120.6	-2.1496e-06
120.7	-2.1127e-06
120.8	-2.0702e-06
120.9	-2.0215e-06
121	-1.9758e-06
121.1	-1.9325e-06
121.2	-1.8915e-06
121.3	-1.8526e-06
121.4	-1.8154e-06
121.5	-1.779e-06
121.6	-1.7433e-06
121.7	-1.7045e-06
121.8	-1.6922e-06
121.9	-1.7067e-06
122	-1.7175e-06
122.1	-1.7257e-06
122.2	-1.7309e-06
122.3	-1.737e-06
122.4	-1.7441e-06
122.5	-1.7492e-06
122.6	-1.7504e-06
122.7	-1.7453e-06
122.8	-1.7448e-06
122.9	-1.75e-06
123	-1.7519e-06
123.1	-1.7555e-06
123.2	-1.7612e-06
123.3	-1.7646e-06
123.4	-1.7645e-06
123.5	-1.7608e-06
123.6	-1.7537e-06
123.7	-1.7477e-06
123.8	-1.7448e-06
123.9	-1.7427e-06
124	-1.7394e-06
124.1	-1.7355e-06
124.2	-1.7318e-06
124.3	-1.727e-06
124.4	-1.7184e-06
124.5	-1.706e-06
124.6	-1.6955e-06
124.7	-1.6893e-06
124.8	-1.677e-06
124.9	-1.658e-06
125	-1.6432e-06
125.1	-1.628e-06
125.2	-1.6118e-06
125.3	-1.6014e-06
125.4	-1.5934e-06
125.5	-1.5803e-06
125.6	-1.565e-06
125.7	-1.5562e-06
125.8	-1.5266e-06
125.9	-1.4735e-06
126	-1.4244e-06
126.1	-1.3764e-06
126.2	-1.331e-06
126.3	-1.291e-06
126.4	-1.2559e-06
126.5	-1.2252e-06
126.6	-1.1984e-06
126.7	-1.1764e-06
126.8	-1.1524e-06
126.9	-1.1247e-06
127	-1.0979e-06
127.1	-1.0719e-06
127.2	-1.0454e-06
127.3	-1.0173e-06
127.4	-9.9015e-07
127.5	-9.6421e-07
127.6	-9.386e-07
127.7	-9.0936e-07
127.8	-9.1167e-07
127.9	-9.4731e-07
128	-9.7793e-07
128.1	-1.0042e-06
128.2	-1.0261e-06
128.3	-1.0438e-06
128.4	-1.0573e-06
128.5	-1.0671e-06
128.6	-1.0756e-06
128.7	-1.0807e-06
128.8	-1.0964e-06
128.9	-1.1248e-06
129	-1.1487e-06
129.1	-1.1689e-06
129.2	-1.1867e-06
129.3	-1.2007e-06
129.4	-1.2126e-06
129.5	-1.2243e-06
129.6	-1.2343e-06
129.7	-1.2409e-06
129.8	-1.2525e-06
129.9	-1.2715e-06
130	-1.2903e-06
130.1	-1.3072e-06
130.2	-1.3247e-06
130.3	-1.3444e-06
130.4	-1.3622e-06
130.5	-1.3764e-06
130.6	-1.3873e-06
130.7	-1.3809e-06
130.8	-1.4609e-06
130.9	-1.6348e-06
131	-1.7918e-06
131.1	-1.9314e-06
131.2	-2.0582e-06
131.3	-2.1755e-06
131.4	-2.2816e-06
131.5	-2.3734e-06
131.6	-2.4539e-06
131.7	-2.5284e-06
131.8	-2.5984e-06
131.9	-2.6679e-06
132	-2.7366e-06
132.1	-2.7994e-06
132.2	-2.8551e-06
132.3	-2.9078e-06
132.4	-2.9603e-06
132.5	-3.0124e-06
132.6	-3.066e-06
132.7	-3.1382e-06
132.8	-3.118e-06
132.9	-2.994e-06
133	-2.8864e-06
133.1	-2.8014e-06
133.2	-2.7298e-06
133.3	-2.6654e-06
133.4	-2.6138e-06
133.5	-2.5691e-06
133.6	-2.5274e-06
133.7	-2.4908e-06
133.8	-2.4635e-06
133.9	-2.444e-06
134	-2.4224e-06
134.1	-2.398e-06
134.2	-2.3772e-06
134.3	-2.3618e-06
134.4	-2.3488e-06
134.5	-2.3361e-06
134.6	-2.3223e-06
134.7	-2.3072e-06
134.8	-2.2827e-06
134.9	-2.251e-06
135	-2.2221e-06
135.1	-2.1973e-06
135.2	-2.1758e-06
135.3	-2.1553e-06
135.4	-2.1371e-06
135.5	-2.1217e-06
135.6	-2.1081e-06
135.7	-2.0862e-06
135.8	-2.1236e-06
135.9	-2.2227e-06
136	-2.3086e-06
136.1	-2.3825e-06
136.2	-2.4461e-06
136.3	-2.5006e-06
136.4	-2.547e-06
136.5	-2.5878e-06
136.6	-2.6245e-06
136.7	-2.6455e-06
136.8	-2.7375e-06
136.9	-2.9052e-06
137	-3.0552e-06
137.1	-3.1878e-06
137.2	-3.3085e-06
137.3	-3.4205e-06
137.4	-3.525e-06
137.5	-3.6255e-06
137.6	-3.7231e-06
137.7	-3.8364e-06
137.8	-3.846e-06
137.9	-3.7469e-06
138	-3.6731e-06
138.1	-3.6214e-06
138.2	-3.586e-06
138.3	-3.5625e-06
138.4	-3.5474e-06
138.5	-3.5382e-06
138.6	-3.5328e-06
138.7	-3.5358e-06
138.8	-3.5136e-06
138.9	-3.4651e-06
139	-3.4288e-06
139.1	-3.4026e-06
139.2	-3.3802e-06
139.3	-3.3583e-06
139.4	-3.336e-06
139.5	-3.3115e-06
139.6	-3.2878e-06
139.7	-3.268e-06
139.8	-3.2526e-06
139.9	-3.2378e-06
140	-3.2213e-06
140.1	-3.2009e-06
140.2	-3.1775e-06
140.3	-3.1542e-06
140.4	-3.1339e-06
140.5	-3.1184e-06
140.6	-3.103e-06
140.7	-3.0854e-06
140.8	-3.0622e-06
140.9	-3.0343e-06
141	-3.0071e-06
141.1	-2.9779e-06
141.2	-2.9468e-06
141.3	-2.9188e-06
141.4	-2.8928e-06
141.5	-2.8621e-06
141.6	-2.8309e-06
141.7	-2.8104e-06
141.8	-2.77e-06
141.9	-2.7069e-06
142	-2.6522e-06
142.1	-2.6005e-06
142.2	-2.5469e-06
142.3	-2.4957e-06
142.4	-2.4504e-06
142.5	-2.4104e-06
142.6	-2.3729e-06
142.7	-2.3363e-06
142.8	-2.2794e-06
142.9	-2.2051e-06
143	-2.1376e-06
143.1	-2.0783e-06
143.2	-2.0261e-06
143.3	-1.9797e-06
143.4	-1.9364e-06
143.5	-1.894e-06
143.6	-1.8511e-06
143.7	-1.8031e-06
143.8	-1.7834e-06
143.9	-1.7941e-06
144	-1.8017e-06
144.1	-1.8058e-06
144.2	-1.8062e-06
144.3	-1.8053e-06
144.4	-1.8031e-06
144.5	-1.7991e-06
144.6	-1.7952e-06
144.7	-1.7887e-06
144.8	-1.8015e-06
144.9	-1.8352e-06
145	-1.8647e-06
145.1	-1.8884e-06
145.2	-1.9077e-06
145.3	-1.9239e-06
145.4	-1.938e-06
145.5	-1.9514e-06
145.6	-1.9627e-06
145.7	-1.9713e-06
145.8	-1.9788e-06
145.9	-1.9855e-06
146	-1.9913e-06
146.1	-1.9961e-06
146.2	-1.9988e-06
146.3	-1.9996e-06
146.4	-2.0004e-06
146.5	-2.0004e-06
146.6	-1.9988e-06
146.7	-1.9865e-06
146.8	-2.0428e-06
146.9	-2.1721e-06
147	-2.2878e-06
147.1	-2.3906e-06
147.2	-2.4843e-06
147.3	-2.5697e-06
147.4	-2.647e-06
147.5	-2.7162e-06
147.6	-2.7756e-06
147.7	-2.8204e-06
147.8	-2.9058e-06
147.9	-3.0361e-06
148	-3.1564e-06
148.1	-3.2693e-06
148.2	-3.3761e-06
148.3	-3.4759e-06
148.4	-3.5665e-06
148.5	-3.6498e-06
148.6	-3.7316e-06
148.7	-3.8318e-06
148.8	-3.8367e-06
148.9	-3.7373e-06
149	-3.6575e-06
149.1	-3.5963e-06
149.2	-3.5508e-06
149.3	-3.5188e-06
149.4	-3.4983e-06
149.5	-3.4828e-06
149.6	-3.4679e-06
149.7	-3.4622e-06
149.8	-3.4471e-06
149.9	-3.4138e-06
150	-3.3842e-06
150.1	-3.3641e-06
150.2	-3.346e-06
150.3	-3.3255e-06
150.4	-3.3093e-06
150.5	-3.2988e-06
150.6	-3.2869e-06
150.7	-3.2716e-06
150.8	-3.2571e-06
150.9	-3.2452e-06
151	-3.2365e-06
151.1	-3.2291e-06
151.2	-3.2205e-06
151.3	-3.2067e-06
151.4	-3.1901e-06
151.5	-3.1739e-06
151.6	-3.159e-06
151.7	-3.1408e-06
151.8	-3.1557e-06
151.9	-3.205e-06
152	-3.2487e-06
152.1	-3.2882e-06
152.2	-3.3236e-06
152.3	-3.3544e-06
152.4	-3.3816e-06
152.5	-3.4061e-06
152.6	-3.4271e-06
152.7	-3.43e-06
152.8	-3.5307e-06
152.9	-3.7348e-06
153	-3.9197e-06
153.1	-4.09e-06
153.2	-4.2514e-06
153.3	-4.4071e-06
153.4	-4.5633e-06
153.5	-4.7257e-06
153.6	-4.8998e-06
153.7	-5.1055e-06
153.8	-5.2549e-06
153.9	-5.35e-06
154	-5.4999e-06
154.1	-5.7104e-06
154.2	-5.9885e-06
154.3	-6.3448e-06
154.4	-6.7955e-06
154.5	-7.3605e-06
154.6	-8.0431e-06
154.7	-8.836e-06
154.8	-9.6194e-06
154.9	-1.0314e-05
155	-1.0914e-05
155.1	-1.1367e-05
155.2	-1.1667e-05
155.3	-1.1827e-05
155.4	-1.1873e-05
155.5	-1.1835e-05
155.6	-1.1728e-05
155.7	-1.157e-05
155.8	-1.1369e-05
155.9	-1.1134e-05
156	-1.0864e-05
156.1	-1.0567e-05
156.2	-1.0255e-05
156.3	-9.9366e-06
156.4	-9.6089e-06
156.5	-9.2658e-06
156.6	-8.9186e-06
156.7	-8.5713e-06
156.8	-8.2257e-06
156.9	-7.878e-06
157	-7.5318e-06
157.1	-7.1845e-06
157.2	-6.8497e-06
157.3	-6.5302e-06
157.4	-6.2221e-06
157.5	-5.9251e-06
157.6	-5.6404e-06
157.7	-5.3735e-06
157.8	-5.118e-06
157.9	-4.8742e-06
158	-4.6429e-06
158.1	-4.431e-06
158.2	-4.2342e-06
158.3	-4.0454e-06
158.4	-3.868e-06
158.5	-3.7064e-06
158.6	-3.5522e-06
158.7	-3.4069e-06
158.8	-3.2474e-06
158.9	-3.0744e-06
159	-2.9178e-06
159.1	-2.7736e-06
159.2	-2.6459e-06
159.3	-2.5354e-06
159.4	-2.4389e-06
159.5	-2.3559e-06
159.6	-2.2839e-06
159.7	-2.2173e-06
159.8	-2.1599e-06
159.9	-2.1119e-06
160	-2.0659e-06
160.1	-2.0217e-06
160.2	-1.981e-06
160.3	-1.9431e-06
160.4	-1.9075e-06
160.5	-1.8741e-06
160.6	-1.8425e-06
160.7	-1.8081e-06
160.8	-1.8067e-06
160.9	-1.8397e-06
161	-1.8649e-06
161.1	-1.8828e-06
161.2	-1.8944e-06
161.3	-1.9012e-06
161.4	-1.9042e-06
161.5	-1.9037e-06
161.6	-1.901e-06
161.7	-1.8954e-06
161.8	-1.8942e-06
161.9	-1.8972e-06
162	-1.8994e-06
162.1	-1.9009e-06
162.2	-1.9003e-06
162.3	-1.8999e-06
162.4	-1.8991e-06
162.5	-1.8962e-06
162.6	-1.8941e-06
162.7	-1.8881e-06
162.8	-1.9172e-06
162.9	-1.9821e-06
163	-2.0371e-06
163.1	-2.0831e-06
163.2	-2.1213e-06
163.3	-2.1532e-06
163.4	-2.1813e-06
163.5	-2.2061e-06
163.6	-2.2283e-06
163.7	-2.2368e-06
163.8	-2.3253e-06
163.9	-2.4982e-06
164	-2.6542e-06
164.1	-2.7926e-06
164.2	-2.9142e-06
164.3	-3.0209e-06
164.4	-3.1146e-06
164.5	-3.1983e-06
164.6	-3.2757e-06
164.7	-3.3621e-06
164.8	-3.3822e-06
164.9	-3.3274e-06
165	-3.2791e-06
165.1	-3.24e-06
165.2	-3.2105e-06
165.3	-3.192e-06
165.4	-3.1824e-06
165.5	-3.1739e-06
165.6	-3.1672e-06
165.7	-3.1707e-06
165.8	-3.1259e-06
165.9	-3.0308e-06
166	-2.9499e-06
166.1	-2.8835e-06
166.2	-2.8254e-06
166.3	-2.7721e-06
166.4	-2.7263e-06
166.5	-2.6891e-06
166.6	-2.6531e-06
166.7	-2.6193e-06
166.8	-2.5967e-06
166.9	-2.5765e-06
167	-2.556e-06
167.1	-2.5438e-06
167.2	-2.5342e-06
167.3	-2.5212e-06
167.4	-2.5057e-06
167.5	-2.4911e-06
167.6	-2.4791e-06
167.7	-2.4668e-06
167.8	-2.4915e-06
167.9	-2.5482e-06
168	-2.5945e-06
168.1	-2.6337e-06
168.2	-2.6672e-06
168.3	-2.6963e-06
168.4	-2.7245e-06
168.5	-2.7521e-06
168.6	-2.7781e-06
168.7	-2.7895e-06
168.8	-2.8855e-06
168.9	-3.0707e-06
169	-3.2358e-06
169.1	-3.3824e-06
169.2	-3.5131e-06
169.3	-3.6298e-06
169.4	-3.7355e-06
169.5	-3.8335e-06
169.6	-3.9255e-06
169.7	-4.0252e-06
169.8	-4.0458e-06
169.9	-3.9843e-06
170	-3.9381e-06
170.1	-3.9063e-06
170.2	-3.8856e-06
170.3	-3.8741e-06
170.4	-3.8701e-06
170.5	-3.8733e-06
170.6	-3.8825e-06
170.7	-3.9047e-06
170.8	-3.8795e-06
170.9	-3.8034e-06
171	-3.7398e-06
171.1	-3.6884e-06
171.2	-3.6451e-06
171.3	-3.6068e-06
171.4	-3.5715e-06
171.5	-3.5361e-06
171.6	-3.5013e-06
171.7	-3.4658e-06
171.8	-3.4405e-06
171.9	-3.4266e-06
172	-3.4115e-06
172.1	-3.3937e-06
172.2	-3.376e-06
172.3	-3.3604e-06
172.4	-3.3471e-06
172.5	-3.3358e-06
172.6	-3.3237e-06
172.7	-3.3071e-06
172.8	-3.2909e-06
172.9	-3.2761e-06
173	-3.2587e-06
173.1	-3.2431e-06
173.2	-3.2312e-06
173.3	-3.222e-06
173.4	-3.2117e-06
173.5	-3.1959e-06
173.6	-3.1761e-06
173.7	-3.1391e-06
173.8	-3.2133e-06
173.9	-3.4048e-06
174	-3.5748e-06
174.1	-3.7245e-06
174.2	-3.8583e-06
174.3	-3.98e-06
174.4	-4.09e-06
174.5	-4.1896e-06
174.6	-4.2855e-06
174.7	-4.3887e-06
174.8	-4.4634e-06
174.9	-4.5058e-06
175	-4.558e-06
175.1	-4.6229e-06
175.2	-4.6937e-06
175.3	-4.7708e-06
175.4	-4.8611e-06
175.5	-4.9643e-06
175.6	-5.079e-06
175.7	-5.2196e-06
175.8	-5.284e-06
175.9	-5.2727e-06
176	-5.3025e-06
176.1	-5.37e-06
176.2	-5.4732e-06
176.3	-5.6117e-06
176.4	-5.7836e-06
176.5	-5.9919e-06
176.6	-6.2412e-06
176.7	-6.5365e-06
176.8	-6.8903e-06
176.9	-7.3094e-06
177	-7.7874e-06
177.1	-8.3177e-06
177.2	-8.8755e-06
177.3	-9.4256e-06
177.4	-9.9291e-06
177.5	-1.0347e-05
177.6	-1.0663e-05
177.7	-1.0871e-05
177.8	-1.0974e-05
177.9	-1.0986e-05
178	-1.0935e-05
178.1	-1.0838e-05
178.2	-1.0701e-05
178.3	-1.0539e-05
178.4	-1.0354e-05
178.5	-1.0154e-05
178.6	-9.943e-06
178.7	-9.7219e-06
178.8	-9.4971e-06
178.9	-9.2724e-06
179	-9.0474e-06
179.1	-8.8238e-06
179.2	-8.5944e-06
179.3	-8.3547e-06
179.4	-8.1073e-06
179.5	-7.8444e-06
179.6	-7.5749e-06
179.7	-7.2966e-06
179.8	-6.998e-06
179.9	-6.6904e-06
180	-6.4022e-06
180.1	-6.1358e-06
180.2	-5.8827e-06
180.3	-5.6413e-06
180.4	-5.4067e-06
180.5	-5.1764e-06
180.6	-4.9539e-06
180.7	-4.7415e-06
180.8	-4.5298e-06
180.9	-4.3246e-06
181	-4.136e-06
181.1	-3.9605e-06
181.2	-3.7929e-06
181.3	-3.6328e-06
181.4	-3.4819e-06
181.5	-3.3429e-06
181.6	-3.2175e-06
181.7	-3.0995e-06
181.8	-3.0189e-06
181.9	-2.9731e-06
182	-2.925e-06
182.1	-2.8756e-06
182.2	-2.8298e-06
182.3	-2.7891e-06
182.4	-2.7503e-06
182.5	-2.7128e-06
182.6	-2.6744e-06
182.7	-2.63e-06
182.8	-2.604e-06
182.9	-2.6019e-06
183	-2.599e-06
183.1	-2.5901e-06
183.2	-2.5798e-06
183.3	-2.5704e-06
183.4	-2.5575e-06
183.5	-2.5457e-06
183.6	-2.5376e-06
183.7	-2.5227e-06
183.8	-2.5167e-06
183.9	-2.5266e-06
184	-2.537e-06
184.1	-2.5473e-06
184.2	-2.5534e-06
184.3	-2.554e-06
184.4	-2.5521e-06
184.5	-2.5501e-06
184.6	-2.5501e-06
184.7	-2.5396e-06
184.8	-2.6149e-06
184.9	-2.7788e-06
185	-2.9231e-06
185.1	-3.047e-06
185.2	-3.1538e-06
185.3	-3.2467e-06
185.4	-3.328e-06
185.5	-3.4017e-06
185.6	-3.4692e-06
185.7	-3.5326e-06
185.8	-3.5766e-06
185.9	-3.6005e-06
186	-3.624e-06
186.1	-3.6492e-06
186.2	-3.6754e-06
186.3	-3.7009e-06
186.4	-3.7252e-06
186.5	-3.7495e-06
186.6	-3.7741e-06
186.7	-3.8116e-06
186.8	-3.7663e-06
186.9	-3.6327e-06
187	-3.5165e-06
187.1	-3.4162e-06
187.2	-3.3285e-06
187.3	-3.2513e-06
187.4	-3.1826e-06
187.5	-3.1222e-06
187.6	-3.0685e-06
187.7	-3.0207e-06
187.8	-2.9816e-06
187.9	-2.9479e-06
188	-2.9169e-06
188.1	-2.8901e-06
188.2	-2.866e-06
188.3	-2.8446e-06
188.4	-2.8279e-06
188.5	-2.8154e-06
188.6	-2.8059e-06
188.7	-2.7947e-06
188.8	-2.7927e-06
188.9	-2.8011e-06
189	-2.8064e-06
189.1	-2.8087e-06
189.2	-2.8081e-06
189.3	-2.8094e-06
189.4	-2.8117e-06
189.5	-2.8156e-06
189.6	-2.8218e-06
189.7	-2.814e-06
189.8	-2.8979e-06
189.9	-3.0774e-06
190	-3.2369e-06
190.1	-3.3785e-06
190.2	-3.5069e-06
190.3	-3.6259e-06
190.4	-3.7333e-06
190.5	-3.8267e-06
190.6	-3.9099e-06
190.7	-3.9919e-06
190.8	-4.0392e-06
190.9	-4.0502e-06
191	-4.065e-06
191.1	-4.0853e-06
191.2	-4.1111e-06
191.3	-4.1409e-06
191.4	-4.1692e-06
191.5	-4.1977e-06
191.6	-4.2311e-06
191.7	-4.2784e-06
191.8	-4.2419e-06
191.9	-4.1209e-06
192	-4.02e-06
192.1	-3.9318e-06
192.2	-3.8527e-06
192.3	-3.7851e-06
192.4	-3.7268e-06
192.5	-3.6768e-06
192.6	-3.6323e-06
192.7	-3.5861e-06
192.8	-3.548e-06
192.9	-3.5221e-06
193	-3.498e-06
193.1	-3.476e-06
193.2	-3.4557e-06
193.3	-3.436e-06
193.4	-3.4177e-06
193.5	-3.4014e-06
193.6	-3.3858e-06
193.7	-3.3702e-06
193.8	-3.3478e-06
193.9	-3.3179e-06
194	-3.2878e-06
194.1	-3.2582e-06
194.2	-3.2293e-06
194.3	-3.2021e-06
194.4	-3.177e-06
194.5	-3.1529e-06
194.6	-3.1296e-06
194.7	-3.0922e-06
194.8	-3.1483e-06
194.9	-3.3041e-06
195	-3.444e-06
195.1	-3.5666e-06
195.2	-3.6757e-06
195.3	-3.773e-06
195.4	-3.8592e-06
195.5	-3.938e-06
195.6	-4.0106e-06
195.7	-4.076e-06
195.8	-4.1524e-06
195.9	-4.2411e-06
196	-4.324e-06
196.1	-4.4013e-06
196.2	-4.474e-06
196.3	-4.5451e-06
196.4	-4.6172e-06
196.5	-4.6908e-06
196.6	-4.7668e-06
196.7	-4.8622e-06
196.8	-4.8532e-06
196.9	-4.7309e-06
197	-4.6274e-06
197.1	-4.5424e-06
197.2	-4.4726e-06
197.3	-4.4133e-06
197.4	-4.3649e-06
197.5	-4.3283e-06
197.6	-4.2981e-06
197.7	-4.2709e-06
197.8	-4.2414e-06
197.9	-4.2095e-06
198	-4.1796e-06
198.1	-4.1523e-06
198.2	-4.1305e-06
198.3	-4.1122e-06
198.4	-4.0908e-06
198.5	-4.0655e-06
198.6	-4.041e-06
198.7	-4.0208e-06
198.8	-3.9975e-06
198.9	-3.9684e-06
199	-3.9383e-06
199.1	-3.9084e-06
199.2	-3.879e-06
199.3	-3.852e-06
199.4	-3.8277e-06
199.5	-3.7987e-06
199.6	-3.7663e-06
199.7	-3.7378e-06
199.8	-3.7192e-06
199.9	-3.7035e-06
200	-3.6875e-06
200.1	-3.6737e-06
200.2	-3.6562e-06
200.3	-3.6391e-06
200.4	-3.6248e-06
200.5	-3.6089e-06
200.6	-3.5891e-06
200.7	-3.5696e-06
200.8	-3.548e-06
200.9	-3.5242e-06
201	-3.5019e-06
201.1	-3.4775e-06
201.2	-3.4508e-06
201.3	-3.4236e-06
201.4	-3.3982e-06
201.5	-3.3751e-06
201.6	-3.3534e-06
201.7	-3.3263e-06
201.8	-3.3497e-06
201.9	-3.4252e-06
202	-3.4924e-06
202.1	-3.5511e-06
202.2	-3.6013e-06
202.3	-3.6437e-06
202.4	-3.6796e-06
202.5	-3.7116e-06
202.6	-3.7398e-06
202.7	-3.749e-06
202.8	-3.8659e-06
202.9	-4.0973e-06
203	-4.3072e-06
203.1	-4.4978e-06
203.2	-4.674e-06
203.3	-4.8393e-06
203.4	-4.9984e-06
203.5	-5.1538e-06
203.6	-5.3096e-06
203.7	-5.4834e-06
203.8	-5.5659e-06
203.9	-5.556e-06
204	-5.5764e-06
204.1	-5.6258e-06
204.2	-5.7035e-06
204.3	-5.8095e-06
204.4	-5.9436e-06
204.5	-6.1074e-06
204.6	-6.3036e-06
204.7	-6.5372e-06
204.8	-6.7998e-06
204.9	-7.0926e-06
205	-7.4265e-06
205.1	-7.7996e-06
205.2	-8.2032e-06
205.3	-8.6276e-06
205.4	-9.0569e-06
205.5	-9.467e-06
205.6	-9.8433e-06
205.7	-1.0166e-05
205.8	-1.043e-05
205.9	-1.063e-05
206	-1.0762e-05
206.1	-1.0837e-05
206.2	-1.0864e-05
206.3	-1.0857e-05
206.4	-1.0825e-05
206.5	-1.0777e-05
206.6	-1.0703e-05
206.7	-1.0605e-05
206.8	-1.0491e-05
206.9	-1.037e-05
207	-1.0238e-05
207.1	-1.0092e-05
207.2	-9.9302e-06
207.3	-9.7519e-06
207.4	-9.5681e-06
207.5	-9.3799e-06
207.6	-9.1907e-06
207.7	-9.0018e-06
207.8	-8.8097e-06
207.9	-8.6127e-06
208	-8.4135e-06
208.1	-8.2121e-06
208.2	-8.0095e-06
208.3	-7.8039e-06
208.4	-7.6036e-06
208.5	-7.4115e-06
208.6	-7.2213e-06
208.7	-7.0319e-06
208.8	-6.8477e-06
208.9	-6.6684e-06
209	-6.4964e-06
209.1	-6.3343e-06
209.2	-6.1771e-06
209.3	-6.0268e-06
209.4	-5.8832e-06
209.5	-5.7415e-06
209.6	-5.6066e-06
209.7	-5.4811e-06
209.8	-5.3642e-06
209.9	-5.2558e-06
210	-5.1535e-06
210.1	-5.0583e-06
210.2	-4.9684e-06
210.3	-4.8821e-06
210.4	-4.8008e-06
210.5	-4.724e-06
210.6	-4.6518e-06
210.7	-4.5852e-06
210.8	-4.5213e-06
210.9	-4.459e-06
211	-4.4001e-06
211.1	-4.3445e-06
211.2	-4.2913e-06
211.3	-4.2404e-06
211.4	-4.1921e-06
211.5	-4.1472e-06
211.6	-4.1043e-06
211.7	-4.0627e-06
211.8	-4.0239e-06
211.9	-3.9864e-06
212	-3.9497e-06
212.1	-3.9154e-06
212.2	-3.884e-06
212.3	-3.8537e-06
212.4	-3.8245e-06
212.5	-3.7982e-06
212.6	-3.7738e-06
212.7	-3.7506e-06
212.8	-3.7285e-06
212.9	-3.7077e-06
213	-3.6898e-06
213.1	-3.6738e-06
213.2	-3.6594e-06
213.3	-3.6487e-06
213.4	-3.6409e-06
213.5	-3.6345e-06
213.6	-3.6287e-06
213.7	-3.6219e-06
213.8	-3.6138e-06
213.9	-3.604e-06
214	-3.5929e-06
214.1	-3.582e-06
214.2	-3.572e-06
214.3	-3.5642e-06
214.4	-3.5606e-06
214.5	-3.5616e-06
214.6	-3.5614e-06
214.7	-3.5574e-06
214.8	-3.5513e-06
214.9	-3.5431e-06
215	-3.5377e-06
215.1	-3.5394e-06
215.2	-3.542e-06
215.3	-3.5424e-06
215.4	-3.5405e-06
215.5	-3.5359e-06
215.6	-3.5322e-06
215.7	-3.5317e-06
215.8	-3.5335e-06
215.9	-3.5327e-06
216	-3.5302e-06
216.1	-3.5294e-06
216.2	-3.532e-06
216.3	-3.5369e-06
216.4	-3.538e-06
216.5	-3.5391e-06
216.6	-3.5442e-06
216.7	-3.545e-06
216.8	-3.5452e-06
216.9	-3.5525e-06
217	-3.558e-06
217.1	-3.5586e-06
217.2	-3.5616e-06
217.3	-3.569e-06
217.4	-3.5753e-06
217.5	-3.5761e-06
217.6	-3.5766e-06
217.7	-3.5799e-06
217.8	-3.5852e-06
217.9	-3.5939e-06
218	-3.6032e-06
218.1	-3.6101e-06
218.2	-3.6137e-06
218.3	-3.6158e-06
218.4	-3.6171e-06
218.5	-3.6189e-06
218.6	-3.6223e-06
218.7	-3.6258e-06
218.8	-3.6311e-06
218.9	-3.6391e-06
219	-3.6475e-06
219.1	-3.6565e-06
219.2	-3.6671e-06
219.3	-3.678e-06
219.4	-3.6887e-06
219.5	-3.6998e-06
219.6	-3.7095e-06
219.7	-3.7185e-06
219.8	-3.727e-06
219.9	-3.7344e-06
220	-3.7421e-06
220.1	-3.749e-06
220.2	-3.7554e-06
220.3	-3.7622e-06
220.4	-3.7688e-06
220.5	-3.7755e-06
220.6	-3.7827e-06
220.7	-3.7903e-06
220.8	-3.7978e-06
220.9	-3.8061e-06
221	-3.8153e-06
221.1	-3.8259e-06
221.2	-3.8369e-06
221.3	-3.8471e-06
221.4	-3.8578e-06
221.5	-3.8705e-06
221.6	-3.8841e-06
221.7	-3.8959e-06
221.8	-3.9063e-06
221.9	-3.9152e-06
222	-3.9226e-06
222.1	-3.9291e-06
222.2	-3.9344e-06
222.3	-3.9404e-06
222.4	-3.9483e-06
222.5	-3.9586e-06
222.6	-3.9718e-06
222.7	-3.9856e-06
222.8	-3.9982e-06
222.9	-4.0083e-06
223	-4.016e-06
223.1	-4.0234e-06
223.2	-4.0317e-06
223.3	-4.0431e-06
223.4	-4.0576e-06
223.5	-4.0712e-06
223.6	-4.0805e-06
223.7	-4.0871e-06
223.8	-4.095e-06
223.9	-4.107e-06
224	-4.1217e-06
224.1	-4.1355e-06
224.2	-4.1495e-06
224.3	-4.1644e-06
224.4	-4.1763e-06
224.5	-4.1833e-06
224.6	-4.1902e-06
224.7	-4.2016e-06
224.8	-4.2142e-06
224.9	-4.2229e-06
225	-4.2314e-06
225.1	-4.2453e-06
225.2	-4.258e-06
225.3	-4.2655e-06
225.4	-4.2754e-06
225.5	-4.2889e-06
225.6	-4.3005e-06
225.7	-4.3089e-06
225.8	-4.3175e-06
225.9	-4.329e-06
226	-4.342e-06
226.1	-4.3563e-06
226.2	-4.3723e-06
226.3	-4.387e-06
226.4	-4.3981e-06
226.5	-4.4072e-06
226.6	-4.4164e-06
226.7	-4.4256e-06
226.8	-4.4341e-06
226.9	-4.4423e-06
227	-4.4509e-06
227.1	-4.4606e-06
227.2	-4.4708e-06
227.3	-4.4821e-06
227.4	-4.4946e-06
227.5	-4.5069e-06
227.6	-4.519e-06
227.7	-4.5317e-06
227.8	-4.5442e-06
227.9	-4.5569e-06
228	-4.5696e-06
228.1	-4.5827e-06
228.2	-4.5963e-06
228.3	-4.6082e-06
228.4	-4.6197e-06
228.5	-4.6314e-06
228.6	-4.6436e-06
228.7	-4.6554e-06
228.8	-4.6664e-06
228.9	-4.6765e-06
229	-4.6864e-06
229.1	-4.696e-06
229.2	-4.7049e-06
229.3	-4.7147e-06
229.4	-4.7255e-06
229.5	-4.7351e-06
229.6	-4.7437e-06
229.7	-4.7545e-06
229.8	-4.7675e-06
229.9	-4.7837e-06
230	-4.8025e-06
230.1	-4.8202e-06
230.2	-4.8368e-06
230.3	-4.8521e-06
230.4	-4.8648e-06
230.5	-4.876e-06
230.6	-4.8872e-06
230.7	-4.8982e-06
230.8	-4.9121e-06
230.9	-4.93e-06
231	-4.9507e-06
231.1	-4.9708e-06
231.2	-4.9875e-06
231.3	-5.0022e-06
231.4	-5.0173e-06
231.5	-5.0371e-06
231.6	-5.0626e-06
231.7	-5.0899e-06
231.8	-5.1153e-06
231.9	-5.138e-06
232	-5.1616e-06
232.1	-5.1926e-06
232.2	-5.2308e-06
232.3	-5.269e-06
232.4	-5.3075e-06
232.5	-5.3485e-06
232.6	-5.3943e-06
232.7	-5.446e-06
232.8	-5.5041e-06
232.9	-5.5655e-06
233	-5.6313e-06
233.1	-5.7106e-06
233.2	-5.801e-06
233.3	-5.8983e-06
233.4	-6.0101e-06
233.5	-6.1419e-06
233.6	-6.2855e-06
233.7	-6.4439e-06
233.8	-6.6234e-06
233.9	-6.8252e-06
234	-7.0446e-06
234.1	-7.2778e-06
234.2	-7.5241e-06
234.3	-7.7809e-06
234.4	-8.0472e-06
234.5	-8.3175e-06
234.6	-8.5853e-06
234.7	-8.8412e-06
234.8	-9.0809e-06
234.9	-9.2941e-06
235	-9.4793e-06
235.1	-9.6344e-06
235.2	-9.7582e-06
235.3	-9.8536e-06
235.4	-9.9216e-06
235.5	-9.9664e-06
235.6	-9.9902e-06
235.7	-9.9984e-06
235.8	-9.991e-06
235.9	-9.9706e-06
236	-9.938e-06
236.1	-9.8957e-06
236.2	-9.8423e-06
236.3	-9.7806e-06
236.4	-9.711e-06
236.5	-9.635e-06
236.6	-9.5502e-06
236.7	-9.4561e-06
236.8	-9.3551e-06
236.9	-9.2464e-06
237	-9.1311e-06
237.1	-9.0105e-06
237.2	-8.8851e-06
237.3	-8.7537e-06
237.4	-8.6177e-06
237.5	-8.4756e-06
237.6	-8.3309e-06
237.7	-8.1833e-06
237.8	-8.0376e-06
237.9	-7.8939e-06
238	-7.7525e-06
238.1	-7.6145e-06
238.2	-7.4781e-06
238.3	-7.3433e-06
238.4	-7.2075e-06
238.5	-7.0693e-06
238.6	-6.93e-06
238.7	-6.7886e-06
238.8	-6.6505e-06
238.9	-6.5188e-06
239	-6.3957e-06
239.1	-6.2815e-06
239.2	-6.1708e-06
239.3	-6.0615e-06
239.4	-5.9523e-06
239.5	-5.8436e-06
239.6	-5.7411e-06
239.7	-5.6493e-06
239.8	-5.5634e-06
239.9	-5.4783e-06
240	-5.392e-06
240.1	-5.3067e-06
240.2	-5.2279e-06
240.3	-5.1597e-06
240.4	-5.0942e-06
240.5	-5.0249e-06
240.6	-4.9558e-06
240.7	-4.8899e-06
240.8	-4.8275e-06
240.9	-4.7671e-06
241	-4.7092e-06
241.1	-4.6548e-06
241.2	-4.6047e-06
241.3	-4.5608e-06
241.4	-4.5173e-06
241.5	-4.4707e-06
241.6	-4.4292e-06
241.7	-4.3913e-06
241.8	-4.3522e-06
241.9	-4.3144e-06
242	-4.2809e-06
242.1	-4.2493e-06
242.2	-4.2158e-06
242.3	-4.1831e-06
242.4	-4.1546e-06
242.5	-4.1308e-06
242.6	-4.1092e-06
242.7	-4.086e-06
242.8	-4.061e-06
242.9	-4.0355e-06
243	-4.0111e-06
243.1	-3.9905e-06
243.2	-3.973e-06
243.3	-3.9574e-06
243.4	-3.9434e-06
243.5	-3.9318e-06
243.6	-3.9218e-06
243.7	-3.9135e-06
243.8	-3.9055e-06
243.9	-3.8957e-06
244	-3.8863e-06
244.1	-3.8773e-06
244.2	-3.8668e-06
244.3	-3.8547e-06
244.4	-3.8439e-06
244.5	-3.833e-06
244.6	-3.8227e-06
244.7	-3.814e-06
244.8	-3.8062e-06
244.9	-3.7983e-06
245	-3.79e-06
245.1	-3.7838e-06
245.2	-3.7786e-06
245.3	-3.7729e-06
245.4	-3.7672e-06
245.5	-3.7634e-06
245.6	-3.7603e-06
245.7	-3.7575e-06
245.8	-3.7555e-06
245.9	-3.7528e-06
246	-3.7517e-06
246.1	-3.7533e-06
246.2	-3.7561e-06
246.3	-3.7609e-06
246.4	-3.7665e-06
246.5	-3.7713e-06
246.6	-3.7767e-06
246.7	-3.7824e-06
246.8	-3.7863e-06
246.9	-3.7899e-06
247	-3.7921e-06
247.1	-3.7909e-06
247.2	-3.7889e-06
247.3	-3.7871e-06
247.4	-3.7869e-06
247.5	-3.7908e-06
247.6	-3.798e-06
247.7	-3.8068e-06
247.8	-3.8132e-06
247.9	-3.8151e-06
248	-3.8144e-06
248.1	-3.8144e-06
248.2	-3.8172e-06
248.3	-3.825e-06
248.4	-3.834e-06
248.5	-3.8386e-06
248.6	-3.8393e-06
248.7	-3.8401e-06
248.8	-3.8461e-06
248.9	-3.8571e-06
249	-3.8676e-06
249.1	-3.8758e-06
249.2	-3.8838e-06
249.3	-3.8939e-06
249.4	-3.9034e-06
249.5	-3.9086e-06
249.6	-3.9114e-06
249.7	-3.9184e-06
249.8	-3.9259e-06
249.9	-3.9262e-06
250	-3.9288e-06
250.1	-3.9358e-06
250.2	-3.9403e-06
250.3	-3.9451e-06
250.4	-3.9537e-06
250.5	-3.9621e-06
250.6	-3.9662e-06
250.7	-3.9681e-06
250.8	-3.9729e-06
250.9	-3.9843e-06
251	-3.9985e-06
251.1	-4.0106e-06
251.2	-4.0202e-06
251.3	-4.0274e-06
251.4	-4.0326e-06
251.5	-4.0377e-06
251.6	-4.0438e-06
251.7	-4.0523e-06
251.8	-4.059e-06
251.9	-4.0628e-06
252	-4.0678e-06
252.1	-4.0747e-06
252.2	-4.0846e-06
252.3	-4.0938e-06
252.4	-4.1037e-06
252.5	-4.1138e-06
252.6	-4.1219e-06
252.7	-4.1286e-06
252.8	-4.1405e-06
252.9	-4.1576e-06
253	-4.1735e-06
253.1	-4.1887e-06
253.2	-4.2026e-06
253.3	-4.2165e-06
253.4	-4.2286e-06
253.5	-4.2402e-06
253.6	-4.2544e-06
253.7	-4.2715e-06
253.8	-4.2671e-06
253.9	-4.2405e-06
254	-4.2182e-06
254.1	-4.1989e-06
254.2	-4.1831e-06
254.3	-4.1725e-06
254.4	-4.1641e-06
254.5	-4.157e-06
254.6	-4.1504e-06
254.7	-4.1469e-06
254.8	-4.1214e-06
254.9	-4.0733e-06
255	-4.0301e-06
255.1	-3.9902e-06
255.2	-3.9521e-06
255.3	-3.9165e-06
255.4	-3.8839e-06
255.5	-3.8548e-06
255.6	-3.831e-06
255.7	-3.8111e-06
255.8	-3.7974e-06
255.9	-3.7873e-06
256	-3.7738e-06
256.1	-3.7584e-06
256.2	-3.7418e-06
256.3	-3.7249e-06
256.4	-3.7117e-06
256.5	-3.7023e-06
256.6	-3.6938e-06
256.7	-3.6843e-06
256.8	-3.6689e-06
256.9	-3.6483e-06
257	-3.6293e-06
257.1	-3.6155e-06
257.2	-3.6051e-06
257.3	-3.5938e-06
257.4	-3.5802e-06
257.5	-3.5667e-06
257.6	-3.5544e-06
257.7	-3.5442e-06
257.8	-3.5365e-06
257.9	-3.527e-06
258	-3.5149e-06
258.1	-3.5064e-06
258.2	-3.498e-06
258.3	-3.4861e-06
258.4	-3.4775e-06
258.5	-3.4694e-06
258.6	-3.4578e-06
258.7	-3.4483e-06
258.8	-3.4407e-06
258.9	-3.4329e-06
259	-3.4221e-06
259.1	-3.4093e-06
259.2	-3.3985e-06
259.3	-3.3918e-06
259.4	-3.3879e-06
259.5	-3.3813e-06
259.6	-3.3713e-06
259.7	-3.3603e-06
259.8	-3.3499e-06
259.9	-3.3393e-06
260	-3.3297e-06
260.1	-3.3227e-06
260.2	-3.3164e-06
260.3	-3.3118e-06
260.4	-3.3103e-06
260.5	-3.3086e-06
260.6	-3.3056e-06
260.7	-3.3018e-06
260.8	-3.2963e-06
260.9	-3.2878e-06
261	-3.2785e-06
261.1	-3.2705e-06
261.2	-3.2622e-06
261.3	-3.2522e-06
261.4	-3.2417e-06
261.5	-3.2325e-06
261.6	-3.2228e-06
261.7	-3.2127e-06
261.8	-3.2043e-06
261.9	-3.1964e-06
262	-3.1878e-06
262.1	-3.179e-06
262.2	-3.1709e-06
262.3	-3.163e-06
262.4	-3.1551e-06
262.5	-3.1478e-06
262.6	-3.142e-06
262.7	-3.1359e-06
262.8	-3.1286e-06
262.9	-3.123e-06
263	-3.1181e-06
263.1	-3.115e-06
263.2	-3.1144e-06
263.3	-3.1138e-06
263.4	-3.1147e-06
263.5	-3.1157e-06
263.6	-3.1153e-06
263.7	-3.114e-06
263.8	-3.1099e-06
263.9	-3.102e-06
264	-3.0938e-06
264.1	-3.0855e-06
264.2	-3.0768e-06
264.3	-3.0704e-06
264.4	-3.0679e-06
264.5	-3.068e-06
264.6	-3.0674e-06
264.7	-3.0645e-06
264.8	-3.059e-06
264.9	-3.0506e-06
265	-3.0426e-06
265.1	-3.0397e-06
265.2	-3.0401e-06
265.3	-3.0396e-06
265.4	-3.0353e-06
265.5	-3.0281e-06
265.6	-3.0197e-06
265.7	-3.0115e-06
265.8	-3.0051e-06
265.9	-2.9986e-06
266	-2.992e-06
266.1	-2.9882e-06
266.2	-2.9891e-06
266.3	-2.9864e-06
266.4	-2.9797e-06
266.5	-2.9778e-06
266.6	-2.9773e-06
266.7	-2.9724e-06
266.8	-2.9692e-06
266.9	-2.9689e-06
267	-2.9645e-06
267.1	-2.9586e-06
267.2	-2.9577e-06
267.3	-2.958e-06
267.4	-2.9537e-06
267.5	-2.9475e-06
267.6	-2.9435e-06
267.7	-2.9421e-06
267.8	-2.9426e-06
267.9	-2.9433e-06
268	-2.9409e-06
268.1	-2.9344e-06
268.2	-2.9271e-06
268.3	-2.9223e-06
268.4	-2.9189e-06
268.5	-2.9157e-06
268.6	-2.9143e-06
268.7	-2.915e-06
268.8	-2.9165e-06
268.9	-2.9181e-06
269	-2.9193e-06
269.1	-2.9201e-06
269.2	-2.9201e-06
269.3	-2.9168e-06
269.4	-2.9116e-06
269.5	-2.9059e-06
269.6	-2.8997e-06
269.7	-2.8953e-06
269.8	-2.8905e-06
269.9	-2.8851e-06
270	-2.8805e-06
270.1	-2.8763e-06
270.2	-2.8716e-06
270.3	-2.8673e-06
270.4	-2.8639e-06
270.5	-2.8618e-06
270.6	-2.8599e-06
270.7	-2.8562e-06
270.8	-2.8519e-06
270.9	-2.8481e-06
271	-2.844e-06
271.1	-2.8399e-06
271.2	-2.837e-06
271.3	-2.8331e-06
271.4	-2.8286e-06
271.5	-2.8264e-06
271.6	-2.8241e-06
271.7	-2.8218e-06
271.8	-2.8212e-06
271.9	-2.8223e-06
272	-2.8262e-06
272.1	-2.8303e-06
272.2	-2.833e-06
272.3	-2.8348e-06
272.4	-2.8339e-06
272.5	-2.8304e-06
272.6	-2.8266e-06
272.7	-2.8199e-06
272.8	-2.8135e-06
272.9	-2.81e-06
273	-2.8098e-06
273.1	-2.8128e-06
273.2	-2.815e-06
273.3	-2.8136e-06
273.4	-2.8094e-06
273.5	-2.804e-06
273.6	-2.7991e-06
273.7	-2.7987e-06
273.8	-2.8011e-06
273.9	-2.8035e-06
274	-2.8038e-06
274.1	-2.8004e-06
274.2	-2.7961e-06
274.3	-2.794e-06
274.4	-2.7953e-06
274.5	-2.7964e-06
274.6	-2.7933e-06
274.7	-2.7891e-06
274.8	-2.7893e-06
274.9	-2.7878e-06
275	-2.7832e-06
275.1	-2.7846e-06
275.2	-2.7845e-06
275.3	-2.7792e-06
275.4	-2.7779e-06
275.5	-2.7793e-06
275.6	-2.7774e-06
275.7	-2.7725e-06
275.8	-2.7686e-06
275.9	-2.7687e-06
276	-2.7705e-06
276.1	-2.7709e-06
276.2	-2.7687e-06
276.3	-2.7631e-06
276.4	-2.758e-06
276.5	-2.7564e-06
276.6	-2.756e-06
276.7	-2.7563e-06
276.8	-2.7584e-06
276.9	-2.7605e-06
277	-2.7623e-06
277.1	-2.7645e-06
277.2	-2.7641e-06
277.3	-2.7604e-06
277.4	-2.7553e-06
277.5	-2.75e-06
277.6	-2.7448e-06
277.7	-2.739e-06
277.8	-2.7338e-06
277.9	-2.729e-06
278	-2.7251e-06
278.1	-2.7232e-06
278.2	-2.722e-06
278.3	-2.72e-06
278.4	-2.7178e-06
278.5	-2.7158e-06
278.6	-2.7147e-06
278.7	-2.714e-06
278.8	-2.712e-06
278.9	-2.7105e-06
279	-2.7098e-06
279.1	-2.7081e-06
279.2	-2.7052e-06
279.3	-2.7034e-06
279.4	-2.7024e-06
279.5	-2.7001e-06
279.6	-2.6968e-06
279.7	-2.6928e-06
279.8	-2.6873e-06
279.9	-2.6813e-06
280	-2.6765e-06
280.1	-2.6719e-06
280.2	-2.6685e-06
280.3	-2.6658e-06
280.4	-2.6637e-06
280.5	-2.6661e-06
280.6	-2.6697e-06
280.7	-2.6721e-06
280.8	-2.6742e-06
280.9	-2.6735e-06
281	-2.6699e-06
281.1	-2.6647e-06
281.2	-2.6586e-06
281.3	-2.6516e-06
281.4	-2.6482e-06
281.5	-2.6501e-06
281.6	-2.6526e-06
281.7	-2.652e-06
281.8	-2.6479e-06
281.9	-2.6414e-06
282	-2.6344e-06
282.1	-2.6318e-06
282.2	-2.6337e-06
282.3	-2.6369e-06
282.4	-2.6387e-06
282.5	-2.6394e-06
282.6	-2.6401e-06
282.7	-2.6382e-06
282.8	-2.6326e-06
282.9	-2.626e-06
283	-2.6239e-06
283.1	-2.6242e-06
283.2	-2.6211e-06
283.3	-2.6177e-06
283.4	-2.6153e-06
283.5	-2.6096e-06
283.6	-2.605e-06
283.7	-2.6059e-06
283.8	-2.6059e-06
283.9	-2.6003e-06
284	-2.5945e-06
284.1	-2.5916e-06
284.2	-2.5916e-06
284.3	-2.5931e-06
284.4	-2.5911e-06
284.5	-2.5859e-06
284.6	-2.581e-06
284.7	-2.5779e-06
284.8	-2.576e-06
284.9	-2.5753e-06
285	-2.5762e-06
285.1	-2.5777e-06
285.2	-2.5791e-06
285.3	-2.5783e-06
285.4	-2.5751e-06
285.5	-2.5712e-06
285.6	-2.5654e-06
285.7	-2.5592e-06
285.8	-2.5553e-06
285.9	-2.5525e-06
286	-2.549e-06
286.1	-2.5463e-06
286.2	-2.5444e-06
286.3	-2.5421e-06
286.4	-2.5406e-06
286.5	-2.5412e-06
286.6	-2.5431e-06
286.7	-2.5434e-06
286.8	-2.5423e-06
286.9	-2.543e-06
287	-2.5442e-06
287.1	-2.5445e-06
287.2	-2.5448e-06
287.3	-2.5457e-06
287.4	-2.5452e-06
287.5	-2.544e-06
287.6	-2.5433e-06
287.7	-2.5422e-06
287.8	-2.5401e-06
287.9	-2.5386e-06
288	-2.5367e-06
288.1	-2.5319e-06
288.2	-2.5268e-06
288.3	-2.5219e-06
288.4	-2.5166e-06
288.5	-2.5114e-06
288.6	-2.5071e-06
288.7	-2.5043e-06
288.8	-2.5029e-06
288.9	-2.5042e-06
289	-2.5079e-06
289.1	-2.5113e-06
289.2	-2.5126e-06
289.3	-2.5115e-06
289.4	-2.5091e-06
289.5	-2.5046e-06
289.6	-2.4996e-06
289.7	-2.4959e-06
289.8	-2.4959e-06
289.9	-2.499e-06
290	-2.501e-06
290.1	-2.499e-06
290.2	-2.4944e-06
290.3	-2.4901e-06
290.4	-2.489e-06
290.5	-2.491e-06
290.6	-2.4939e-06
290.7	-2.496e-06
290.8	-2.4962e-06
290.9	-2.4967e-06
291	-2.4984e-06
291.1	-2.5e-06
291.2	-2.4983e-06
291.3	-2.4933e-06
291.4	-2.4918e-06
291.5	-2.4917e-06
291.6	-2.4881e-06
291.7	-2.4871e-06
291.8	-2.4879e-06
291.9	-2.4838e-06
292	-2.4798e-06
292.1	-2.482e-06
292.2	-2.4839e-06
292.3	-2.4807e-06
292.4	-2.4764e-06
292.5	-2.475e-06
292.6	-2.4765e-06
292.7	-2.4793e-06
292.8	-2.4802e-06
292.9	-2.4776e-06
293	-2.4733e-06
293.1	-2.4692e-06
293.2	-2.4665e-06
293.3	-2.4657e-06
293.4	-2.4666e-06
293.5	-2.469e-06
293.6	-2.4732e-06
293.7	-2.4772e-06
293.8	-2.4793e-06
293.9	-2.4792e-06
294	-2.4777e-06
294.1	-2.4751e-06
294.2	-2.4713e-06
294.3	-2.4671e-06
294.4	-2.4633e-06
294.5	-2.4594e-06
294.6	-2.4553e-06
294.7	-2.4524e-06
294.8	-2.45e-06
294.9	-2.4476e-06
295	-2.4451e-06
295.1	-2.4441e-06
295.2	-2.4432e-06
295.3	-2.4403e-06
295.4	-2.4374e-06
295.5	-2.4355e-06
295.6	-2.4335e-06
295.7	-2.4321e-06
295.8	-2.4316e-06
295.9	-2.4298e-06
296	-2.4284e-06
296.1	-2.4276e-06
296.2	-2.4265e-06
296.3	-2.4239e-06
296.4	-2.4205e-06
296.5	-2.4193e-06
296.6	-2.4196e-06
296.7	-2.4199e-06
296.8	-2.4218e-06
296.9	-2.4266e-06
297	-2.4321e-06
297.1	-2.4372e-06
297.2	-2.4412e-06
297.3	-2.4441e-06
297.4	-2.4442e-06
297.5	-2.4414e-06
297.6	-2.4377e-06
297.7	-2.4336e-06
297.8	-2.4309e-06
297.9	-2.4319e-06
298	-2.4356e-06
298.1	-2.4385e-06
298.2	-2.4385e-06
298.3	-2.4358e-06
298.4	-2.4311e-06
298.5	-2.4276e-06
298.6	-2.4293e-06
298.7	-2.4336e-06
298.8	-2.4359e-06
298.9	-2.4352e-06
299	-2.4323e-06
299.1	-2.4287e-06
299.2	-2.4262e-06
299.3	-2.4265e-06
299.4	-2.4294e-06
299.5	-2.4334e-06
299.6	-2.4335e-06
299.7	-2.4294e-06
299.8	-2.4292e-06
299.9	-2.4284e-06
300	-2.4239e-06
300.1	-2.4243e-06
300.2	-2.4252e-06
300.3	-2.4212e-06
300.4	-2.418e-06
300.5	-2.4193e-06
300.6	-2.4189e-06
300.7	-2.414e-06
300.8	-2.4118e-06
300.9	-2.4146e-06
301	-2.4193e-06
301.1	-2.4229e-06
301.2	-2.4241e-06
301.3	-2.4213e-06
301.4	-2.4171e-06
301.5	-2.414e-06
301.6	-2.4125e-06
301.7	-2.4122e-06
301.8	-2.4108e-06
301.9	-2.4089e-06
302	-2.4078e-06
302.1	-2.4058e-06
302.2	-2.4029e-06
302.3	-2.3984e-06
302.4	-2.3904e-06
302.5	-2.3815e-06
302.6	-2.3734e-06
302.7	-2.3657e-06
302.8	-2.3631e-06
302.9	-2.3663e-06
303	-2.3702e-06
303.1	-2.3719e-06
303.2	-2.3725e-06
303.3	-2.3741e-06
303.4	-2.3757e-06
303.5	-2.3775e-06
303.6	-2.3794e-06
303.7	-2.384e-06
303.8	-2.3672e-06
303.9	-2.3274e-06
304	-2.2916e-06
304.1	-2.2602e-06
304.2	-2.2312e-06
304.3	-2.2045e-06
304.4	-2.179e-06
304.5	-2.1538e-06
304.6	-2.1297e-06
304.7	-2.1094e-06
304.8	-2.0718e-06
304.9	-2.0145e-06
305	-1.9615e-06
305.1	-1.9142e-06
305.2	-1.8693e-06
305.3	-1.8266e-06
305.4	-1.7885e-06
305.5	-1.7556e-06
305.6	-1.7277e-06
305.7	-1.7029e-06
305.8	-1.6837e-06
305.9	-1.6679e-06
306	-1.6491e-06
306.1	-1.6274e-06
306.2	-1.6046e-06
306.3	-1.584e-06
306.4	-1.5647e-06
306.5	-1.55e-06
306.6	-1.5391e-06
306.7	-1.525e-06
306.8	-1.5059e-06
306.9	-1.4819e-06
307	-1.4571e-06
307.1	-1.435e-06
307.2	-1.4168e-06
307.3	-1.4012e-06
307.4	-1.3866e-06
307.5	-1.3731e-06
307.6	-1.3593e-06
307.7	-1.344e-06
307.8	-1.3266e-06
307.9	-1.307e-06
308	-1.2893e-06
308.1	-1.2772e-06
308.2	-1.2632e-06
308.3	-1.2463e-06
308.4	-1.2329e-06
308.5	-1.2166e-06
308.6	-1.1979e-06
308.7	-1.1847e-06
308.8	-1.1732e-06
308.9	-1.1574e-06
309	-1.1376e-06
309.1	-1.1193e-06
309.2	-1.1044e-06
309.3	-1.0923e-06
309.4	-1.0818e-06
309.5	-1.0685e-06
309.6	-1.0503e-06
309.7	-1.0308e-06
309.8	-1.0138e-06
309.9	-9.9778e-07
310	-9.8307e-07
310.1	-9.72e-07
310.2	-9.6282e-07
310.3	-9.5445e-07
310.4	-9.4613e-07
310.5	-9.3593e-07
310.6	-9.239e-07
310.7	-9.1153e-07
310.8	-8.9802e-07
310.9	-8.8353e-07
311	-8.6801e-07
311.1	-8.5069e-07
311.2	-8.3338e-07
311.3	-8.1619e-07
311.4	-7.9926e-07
311.5	-7.8308e-07
311.6	-7.6731e-07
311.7	-7.5153e-07
311.8	-7.361e-07
311.9	-7.2125e-07
312	-7.0623e-07
312.1	-6.9152e-07
312.2	-6.7732e-07
312.3	-6.632e-07
312.4	-6.4968e-07
312.5	-6.3596e-07
312.6	-6.2267e-07
312.7	-6.0945e-07
312.8	-5.9618e-07
312.9	-5.8514e-07
313	-5.7527e-07
313.1	-5.6555e-07
313.2	-5.5776e-07
313.3	-5.5065e-07
313.4	-5.4336e-07
313.5	-5.3704e-07
313.6	-5.295e-07
313.7	-5.1991e-07
313.8	-5.0832e-07
313.9	-4.9441e-07
314	-4.7997e-07
314.1	-4.6596e-07
314.2	-4.5185e-07
314.3	-4.3962e-07
314.4	-4.3173e-07
314.5	-4.2652e-07
314.6	-4.1916e-07
314.7	-4.0894e-07
314.8	-3.9596e-07
314.9	-3.8175e-07
315	-3.6968e-07
315.1	-3.6173e-07
315.2	-3.56e-07
315.3	-3.458e-07
315.4	-3.3157e-07
315.5	-3.1722e-07
315.6	-3.0403e-07
315.7	-2.9278e-07
315.8	-2.8397e-07
315.9	-2.7639e-07
316	-2.6466e-07
316.1	-2.5035e-07
316.2	-2.3879e-07
316.3	-2.3123e-07
316.4	-2.2212e-07
316.5	-2.1058e-07
316.6	-2.0339e-07
316.7	-1.9338e-07
316.8	-1.8034e-07
316.9	-1.7369e-07
317	-1.66e-07
317.1	-1.533e-07
317.2	-1.4175e-07
317.3	-1.3509e-07
317.4	-1.3047e-07
317.5	-1.2058e-07
317.6	-1.0669e-07
317.7	-9.3907e-08
317.8	-8.2881e-08
317.9	-7.3431e-08
318	-6.6721e-08
318.1	-6.1716e-08
318.2	-5.5423e-08
318.3	-4.5764e-08
318.4	-3.3393e-08
318.5	-1.9722e-08
318.6	-6.1639e-09
318.7	6.1392e-09
318.8	1.8494e-08
318.9	2.9857e-08
319	3.9352e-08
319.1	4.7424e-08
319.2	5.4516e-08
319.3	6.1848e-08
319.4	6.8243e-08
319.5	7.3405e-08
319.6	7.8825e-08
319.7	8.4013e-08
319.8	8.9714e-08
319.9	9.6655e-08
320	1.0378e-07
320.1	1.1064e-07
320.2	1.1783e-07
320.3	1.252e-07
320.4	1.3342e-07
320.5	1.4147e-07
320.6	1.4885e-07
320.7	1.5733e-07
320.8	1.6642e-07
320.9	1.7353e-07
321	1.8005e-07
321.1	1.8694e-07
321.2	1.9354e-07
321.3	2.0085e-07
321.4	2.0898e-07
321.5	2.1758e-07
321.6	2.2748e-07
321.7	2.3803e-07
321.8	2.4944e-07
321.9	2.6294e-07
322	2.7619e-07
322.1	2.9039e-07
322.2	3.0563e-07
322.3	3.1936e-07
322.4	3.3145e-07
322.5	3.4098e-07
322.6	3.4617e-07
322.7	3.5149e-07
322.8	3.6011e-07
322.9	3.7108e-07
323	3.83e-07
323.1	3.9654e-07
323.2	4.0965e-07
323.3	4.185e-07
323.4	4.2485e-07
323.5	4.3203e-07
323.6	4.4284e-07
323.7	4.5616e-07
323.8	4.6911e-07
323.9	4.798e-07
324	4.8888e-07
324.1	4.9719e-07
324.2	5.0583e-07
324.3	5.161e-07
324.4	5.2815e-07
324.5	5.4071e-07
324.6	5.5109e-07
324.7	5.5809e-07
324.8	5.6834e-07
324.9	5.8204e-07
325	5.9187e-07
325.1	6.0298e-07
325.2	6.1557e-07
325.3	6.2402e-07
325.4	6.3312e-07
325.5	6.4687e-07
325.6	6.613e-07
325.7	6.7036e-07
325.8	6.7667e-07
325.9	6.8788e-07
326	7.0232e-07
326.1	7.1629e-07
326.2	7.2934e-07
326.3	7.3969e-07
326.4	7.4767e-07
326.5	7.5401e-07
326.6	7.6091e-07
326.7	7.7141e-07
326.8	7.8476e-07
326.9	7.993e-07
327	8.1448e-07
327.1	8.298e-07
327.2	8.4383e-07
327.3	8.5578e-07
327.4	8.6745e-07
327.5	8.7892e-07
327.6	8.8854e-07
327.7	8.9742e-07
327.8	9.0581e-07
327.9	9.1288e-07
328	9.2001e-07
328.1	9.2727e-07
328.2	9.3529e-07
328.3	9.4342e-07
328.4	9.5222e-07
328.5	9.6166e-07
328.6	9.7151e-07
328.7	9.8302e-07
328.8	9.9418e-07
328.9	1.0054e-06
329	1.0164e-06
329.1	1.0276e-06
329.2	1.0384e-06
329.3	1.0487e-06
329.4	1.0587e-06
329.5	1.0676e-06
329.6	1.0763e-06
329.7	1.0863e-06
329.8	1.0964e-06
329.9	1.1073e-06
330	1.1198e-06
330.1	1.1323e-06
330.2	1.146e-06
330.3	1.1621e-06
330.4	1.1784e-06
330.5	1.1954e-06
330.6	1.2127e-06
330.7	1.228e-06
330.8	1.2404e-06
330.9	1.2499e-06
331	1.2567e-06
331.1	1.2646e-06
331.2	1.2749e-06
331.3	1.2881e-06
331.4	1.3038e-06
331.5	1.3197e-06
331.6	1.3335e-06
331.7	1.3421e-06
331.8	1.3482e-06
331.9	1.3563e-06
332	1.3677e-06
332.1	1.3818e-06
332.2	1.3963e-06
332.3	1.4076e-06
332.4	1.4174e-06
332.5	1.4273e-06
332.6	1.439e-06
332.7	1.4524e-06
332.8	1.4647e-06
332.9	1.4726e-06
333	1.4785e-06
333.1	1.4896e-06
333.2	1.5005e-06
333.3	1.5083e-06
333.4	1.5181e-06
333.5	1.5259e-06
333.6	1.5324e-06
333.7	1.5436e-06
333.8	1.5559e-06
333.9	1.5639e-06
334	1.5688e-06
334.1	1.5775e-06
334.2	1.5905e-06
334.3	1.6021e-06
334.4	1.6115e-06
334.5	1.6184e-06
334.6	1.6227e-06
334.7	1.6282e-06
334.8	1.6371e-06
334.9	1.6493e-06
335	1.6624e-06
335.1	1.675e-06
335.2	1.6861e-06
335.3	1.695e-06
335.4	1.7018e-06
335.5	1.7064e-06
335.6	1.7098e-06
335.7	1.7135e-06
335.8	1.7175e-06
335.9	1.7226e-06
336	1.7283e-06
336.1	1.7351e-06
336.2	1.7434e-06
336.3	1.7527e-06
336.4	1.7629e-06
336.5	1.7732e-06
336.6	1.7839e-06
336.7	1.794e-06
336.8	1.804e-06
336.9	1.814e-06
337	1.8229e-06
337.1	1.8328e-06
337.2	1.8432e-06
337.3	1.8517e-06
337.4	1.8598e-06
337.5	1.8678e-06
337.6	1.8752e-06
337.7	1.8828e-06
337.8	1.891e-06
337.9	1.8996e-06
338	1.9071e-06
338.1	1.9141e-06
338.2	1.9219e-06
338.3	1.9281e-06
338.4	1.9322e-06
338.5	1.9352e-06
338.6	1.9368e-06
338.7	1.9372e-06
338.8	1.9369e-06
338.9	1.9371e-06
339	1.9385e-06
339.1	1.9416e-06
339.2	1.9474e-06
339.3	1.9553e-06
339.4	1.9636e-06
339.5	1.9712e-06
339.6	1.9768e-06
339.7	1.9796e-06
339.8	1.9796e-06
339.9	1.9808e-06
340	1.9851e-06
340.1	1.9927e-06
340.2	2.0013e-06
340.3	2.0069e-06
340.4	2.0087e-06
340.5	2.0083e-06
340.6	2.0095e-06
340.7	2.0137e-06
340.8	2.0183e-06
340.9	2.0223e-06
341	2.0237e-06
341.1	2.0236e-06
341.2	2.027e-06
341.3	2.0352e-06
341.4	2.0417e-06
341.5	2.0439e-06
341.6	2.0486e-06
341.7	2.0543e-06
341.8	2.0571e-06
341.9	2.0628e-06
342	2.0697e-06
342.1	2.0717e-06
342.2	2.0748e-06
342.3	2.0826e-06
342.4	2.0899e-06
342.5	2.0943e-06
342.6	2.0957e-06
342.7	2.0949e-06
342.8	2.0984e-06
342.9	2.1072e-06
343	2.1159e-06
343.1	2.1226e-06
343.2	2.1272e-06
343.3	2.1302e-06
343.4	2.1317e-06
343.5	2.1317e-06
343.6	2.1318e-06
343.7	2.1334e-06
343.8	2.137e-06
343.9	2.1436e-06
344	2.1513e-06
344.1	2.1588e-06
344.2	2.1668e-06
344.3	2.1757e-06
344.4	2.1839e-06
344.5	2.19e-06
344.6	2.1957e-06
344.7	2.2012e-06
344.8	2.2061e-06
344.9	2.2092e-06
345	2.2118e-06
345.1	2.2145e-06
345.2	2.2165e-06
345.3	2.2193e-06
345.4	2.2225e-06
345.5	2.2253e-06
345.6	2.228e-06
345.7	2.2298e-06
345.8	2.2317e-06
345.9	2.2345e-06
346	2.2379e-06
346.1	2.2418e-06
346.2	2.2468e-06
346.3	2.2519e-06
346.4	2.2573e-06
346.5	2.2639e-06
346.6	2.2705e-06
346.7	2.2771e-06
346.8	2.285e-06
346.9	2.2926e-06
347	2.2999e-06
347.1	2.3073e-06
347.2	2.3127e-06
347.3	2.3145e-06
347.4	2.3142e-06
347.5	2.3115e-06
347.6	2.3106e-06
347.7	2.3142e-06
347.8	2.319e-06
347.9	2.3264e-06
348	2.3354e-06
348.1	2.3423e-06
348.2	2.3454e-06
348.3	2.3438e-06
348.4	2.3416e-06
348.5	2.345e-06
348.6	2.3526e-06
348.7	2.3607e-06
348.8	2.368e-06
348.9	2.37e-06
349	2.3686e-06
349.1	2.3687e-06
349.2	2.369e-06
349.3	2.3698e-06
349.4	2.3744e-06
349.5	2.3832e-06
349.6	2.3918e-06
349.7	2.3932e-06
349.8	2.3944e-06
349.9	2.3993e-06
350	2.4014e-06
350.1	2.4053e-06
350.2	2.4111e-06
350.3	2.4123e-06
350.4	2.4115e-06
350.5	2.4154e-06
350.6	2.4214e-06
350.7	2.4247e-06
350.8	2.4263e-06
350.9	2.4287e-06
351	2.4351e-06
351.1	2.4436e-06
351.2	2.4519e-06
351.3	2.4585e-06
351.4	2.4634e-06
351.5	2.4655e-06
351.6	2.4657e-06
351.7	2.4669e-06
351.8	2.4681e-06
351.9	2.4699e-06
352	2.4732e-06
352.1	2.4774e-06
352.2	2.482e-06
352.3	2.4861e-06
352.4	2.488e-06
352.5	2.4878e-06
352.6	2.4865e-06
352.7	2.4846e-06
352.8	2.4878e-06
352.9	2.4949e-06
353	2.4995e-06
353.1	2.5019e-06
353.2	2.5045e-06
353.3	2.5069e-06
353.4	2.5093e-06
353.5	2.5124e-06
353.6	2.5155e-06
353.7	2.5208e-06
353.8	2.5055e-06
353.9	2.4681e-06
354	2.4324e-06
354.1	2.3986e-06
354.2	2.3671e-06
354.3	2.336e-06
354.4	2.3056e-06
354.5	2.2764e-06
354.6	2.2483e-06
354.7	2.2257e-06
354.8	2.1861e-06
354.9	2.1262e-06
355	2.0695e-06
355.1	2.0162e-06
355.2	1.9677e-06
355.3	1.9227e-06
355.4	1.8807e-06
355.5	1.8419e-06
355.6	1.8049e-06
355.7	1.7671e-06
355.8	1.7338e-06
355.9	1.7054e-06
356	1.6772e-06
356.1	1.6503e-06
356.2	1.6265e-06
356.3	1.6074e-06
356.4	1.5904e-06
356.5	1.5741e-06
356.6	1.5584e-06
356.7	1.5398e-06
356.8	1.5154e-06
356.9	1.4906e-06
357	1.4715e-06
357.1	1.4562e-06
357.2	1.4416e-06
357.3	1.4239e-06
357.4	1.4043e-06
357.5	1.3859e-06
357.6	1.3694e-06
357.7	1.3555e-06
357.8	1.3448e-06
357.9	1.3353e-06
358	1.3229e-06
358.1	1.3117e-06
358.2	1.3045e-06
358.3	1.2932e-06
358.4	1.2809e-06
358.5	1.2737e-06
358.6	1.2658e-06
358.7	1.2538e-06
358.8	1.2438e-06
358.9	1.2373e-06
359	1.2283e-06
359.1	1.2146e-06
359.2	1.2014e-06
359.3	1.1918e-06
359.4	1.1849e-06
359.5	1.1801e-06
359.6	1.1742e-06
359.7	1.1651e-06
359.8	1.1541e-06
359.9	1.1424e-06
360	1.1309e-06
360.1	1.1231e-06
360.2	1.1184e-06
360.3	1.1149e-06
360.4	1.1126e-06
360.5	1.1102e-06
360.6	1.1069e-06
360.7	1.1021e-06
360.8	1.0971e-06
360.9	1.0915e-06
361	1.0851e-06
361.1	1.0781e-06
361.2	1.0701e-06
361.3	1.0617e-06
361.4	1.0526e-06
361.5	1.0422e-06
361.6	1.0318e-06
361.7	1.0222e-06
361.8	1.013e-06
361.9	1.0048e-06
362	9.9728e-07
362.1	9.8845e-07
362.2	9.8019e-07
362.3	9.7344e-07
362.4	9.6712e-07
362.5	9.6118e-07
362.6	9.5443e-07
362.7	9.4742e-07
362.8	9.4028e-07
362.9	9.3404e-07
363	9.2967e-07
363.1	9.2779e-07
363.2	9.2626e-07
363.3	9.2489e-07
363.4	9.2503e-07
363.5	9.2436e-07
363.6	9.2297e-07
363.7	9.2174e-07
363.8	9.2071e-07
363.9	9.1827e-07
364	9.1262e-07
364.1	9.0371e-07
364.2	8.9399e-07
364.3	8.8625e-07
364.4	8.8128e-07
364.5	8.7997e-07
364.6	8.8004e-07
364.7	8.8028e-07
364.8	8.7769e-07
364.9	8.6996e-07
365	8.6121e-07
365.1	8.5503e-07
365.2	8.5255e-07
365.3	8.5216e-07
365.4	8.5076e-07
365.5	8.4504e-07
365.6	8.3668e-07
365.7	8.2811e-07
365.8	8.2035e-07
365.9	8.1246e-07
366	8.0458e-07
366.1	8.0127e-07
366.2	8.0198e-07
366.3	8.0101e-07
366.4	7.9599e-07
366.5	7.9326e-07
366.6	7.9173e-07
366.7	7.8528e-07
366.8	7.8152e-07
366.9	7.8073e-07
367	7.753e-07
367.1	7.6983e-07
367.2	7.6784e-07
367.3	7.6648e-07
367.4	7.6242e-07
367.5	7.5544e-07
367.6	7.4914e-07
367.7	7.4639e-07
367.8	7.4647e-07
367.9	7.4578e-07
368	7.4309e-07
368.1	7.3938e-07
368.2	7.3362e-07
368.3	7.2544e-07
368.4	7.1777e-07
368.5	7.1267e-07
368.6	7.0925e-07
368.7	7.0719e-07
368.8	7.0671e-07
368.9	7.072e-07
369	7.0733e-07
369.1	7.0547e-07
369.2	7.0288e-07
369.3	7.0046e-07
369.4	6.9693e-07
369.5	6.9214e-07
369.6	6.866e-07
369.7	6.7992e-07
369.8	6.7277e-07
369.9	6.6637e-07
370	6.5932e-07
370.1	6.5115e-07
370.2	6.4319e-07
370.3	6.3581e-07
370.4	6.2856e-07
370.5	6.2205e-07
370.6	6.1646e-07
370.7	6.1126e-07
370.8	6.0481e-07
370.9	5.9828e-07
371	5.925e-07
371.1	5.8699e-07
371.2	5.8242e-07
371.3	5.7876e-07
371.4	5.7574e-07
371.5	5.7287e-07
371.6	5.7101e-07
371.7	5.7068e-07
371.8	5.7117e-07
371.9	5.7192e-07
372	5.7283e-07
372.1	5.729e-07
372.2	5.7204e-07
372.3	5.6988e-07
372.4	5.6494e-07
372.5	5.5724e-07
372.6	5.4868e-07
372.7	5.413e-07
372.8	5.3667e-07
372.9	5.3436e-07
373	5.3437e-07
373.1	5.3536e-07
373.2	5.3459e-07
373.3	5.2867e-07
373.4	5.1956e-07
373.5	5.1148e-07
373.6	5.0739e-07
373.7	5.0729e-07
373.8	5.0699e-07
373.9	5.0379e-07
374	4.97e-07
374.1	4.8888e-07
374.2	4.8138e-07
374.3	4.7435e-07
374.4	4.6857e-07
374.5	4.6709e-07
374.6	4.6725e-07
374.7	4.6257e-07
374.8	4.5703e-07
374.9	4.5631e-07
375	4.5236e-07
375.1	4.4709e-07
375.2	4.4598e-07
375.3	4.4288e-07
375.4	4.3632e-07
375.5	4.3253e-07
375.6	4.322e-07
375.7	4.2974e-07
375.8	4.2364e-07
375.9	4.1624e-07
376	4.1247e-07
376.1	4.1124e-07
376.2	4.0946e-07
376.3	4.0668e-07
376.4	4.0177e-07
376.5	3.9512e-07
376.6	3.8767e-07
376.7	3.8002e-07
376.8	3.7325e-07
376.9	3.6871e-07
377	3.668e-07
377.1	3.6654e-07
377.2	3.6607e-07
377.3	3.6499e-07
377.4	3.6409e-07
377.5	3.6196e-07
377.6	3.5794e-07
377.7	3.5214e-07
377.8	3.4623e-07
377.9	3.4025e-07
378	3.3387e-07
378.1	3.2685e-07
378.2	3.1877e-07
378.3	3.1003e-07
378.4	3.0095e-07
378.5	2.9301e-07
378.6	2.8654e-07
378.7	2.8061e-07
378.8	2.748e-07
378.9	2.694e-07
379	2.6333e-07
379.1	2.5686e-07
379.2	2.5097e-07
379.3	2.4571e-07
379.4	2.4034e-07
379.5	2.3526e-07
379.6	2.3005e-07
379.7	2.238e-07
379.8	2.1853e-07
379.9	2.1484e-07
380	2.1264e-07
380.1	2.1131e-07
380.2	2.1071e-07
380.3	2.1197e-07
380.4	2.1344e-07
380.5	2.1247e-07
380.6	2.115e-07
380.7	2.1085e-07
380.8	2.0582e-07
380.9	1.9814e-07
381	1.8934e-07
381.1	1.8201e-07
381.2	1.7729e-07
381.3	1.756e-07
381.4	1.7675e-07
381.5	1.7838e-07
381.6	1.7615e-07
381.7	1.6911e-07
381.8	1.612e-07
381.9	1.5405e-07
382	1.5083e-07
382.1	1.5217e-07
382.2	1.5274e-07
382.3	1.4755e-07
382.4	1.3987e-07
382.5	1.3218e-07
382.6	1.2513e-07
382.7	1.2186e-07
382.8	1.2172e-07
382.9	1.1957e-07
383	1.1319e-07
383.1	1.0983e-07
383.2	1.0918e-07
383.3	1.0174e-07
383.4	9.4634e-08
383.5	9.3208e-08
383.6	8.9372e-08
383.7	8.3031e-08
383.8	8.0404e-08
383.9	7.9409e-08
384	7.423e-08
384.1	6.5432e-08
384.2	6.0579e-08
384.3	5.9868e-08
384.4	5.8709e-08
384.5	5.6975e-08
384.6	5.3601e-08
384.7	4.6557e-08
384.8	3.7495e-08
384.9	3.0999e-08
385	2.764e-08
385.1	2.6171e-08
385.2	2.6063e-08
385.3	2.7523e-08
385.4	2.8058e-08
385.5	2.5498e-08
385.6	2.3298e-08
385.7	2.0299e-08
385.8	1.4949e-08
385.9	9.9832e-09
386	4.0052e-09
386.1	-4.8388e-09
386.2	-1.4341e-08
386.3	-2.2416e-08
386.4	-2.9509e-08
386.5	-3.6266e-08
386.6	-4.2476e-08
386.7	-4.7863e-08
386.8	-5.2554e-08
386.9	-5.7376e-08
387	-6.1711e-08
387.1	-6.4375e-08
387.2	-6.7192e-08
387.3	-7.0577e-08
387.4	-7.3747e-08
387.5	-7.6734e-08
387.6	-8.0704e-08
387.7	-8.466e-08
387.8	-8.9067e-08
387.9	-9.3515e-08
388	-9.8226e-08
388.1	-1.0486e-07
388.2	-1.1185e-07
388.3	-1.188e-07
388.4	-1.258e-07
388.5	-1.2959e-07
388.6	-1.3099e-07
388.7	-1.3248e-07
388.8	-1.3207e-07
388.9	-1.3025e-07
389	-1.2973e-07
389.1	-1.2985e-07
389.2	-1.3061e-07
389.3	-1.3531e-07
389.4	-1.421e-07
389.5	-1.5011e-07
389.6	-1.5654e-07
389.7	-1.599e-07
389.8	-1.6171e-07
389.9	-1.6047e-07
390	-1.6002e-07
390.1	-1.6403e-07
390.2	-1.712e-07
390.3	-1.7771e-07
390.4	-1.8105e-07
390.5	-1.8163e-07
390.6	-1.8135e-07
390.7	-1.8153e-07
390.8	-1.8276e-07
390.9	-1.8586e-07
391	-1.8738e-07
391.1	-1.8748e-07
391.2	-1.912e-07
391.3	-2.0012e-07
391.4	-2.0686e-07
391.5	-2.0841e-07
391.6	-2.1331e-07
391.7	-2.1727e-07
391.8	-2.1885e-07
391.9	-2.2614e-07
392	-2.323e-07
392.1	-2.3305e-07
392.2	-2.3435e-07
392.3	-2.3978e-07
392.4	-2.4788e-07
392.5	-2.5145e-07
392.6	-2.5182e-07
392.7	-2.5333e-07
392.8	-2.5573e-07
392.9	-2.598e-07
393	-2.664e-07
393.1	-2.7423e-07
393.2	-2.8089e-07
393.3	-2.8335e-07
393.4	-2.8201e-07
393.5	-2.8122e-07
393.6	-2.8113e-07
393.7	-2.8121e-07
393.8	-2.8348e-07
393.9	-2.8761e-07
394	-2.9161e-07
394.1	-2.9677e-07
394.2	-3.0357e-07
394.3	-3.1108e-07
394.4	-3.1901e-07
394.5	-3.2719e-07
394.6	-3.3431e-07
394.7	-3.3943e-07
394.8	-3.4325e-07
394.9	-3.4668e-07
395	-3.4899e-07
395.1	-3.5157e-07
395.2	-3.5484e-07
395.3	-3.5597e-07
395.4	-3.5592e-07
395.5	-3.5613e-07
395.6	-3.5655e-07
395.7	-3.5793e-07
395.8	-3.6038e-07
395.9	-3.6333e-07
396	-3.6761e-07
396.1	-3.726e-07
396.2	-3.7814e-07
396.3	-3.8522e-07
396.4	-3.9207e-07
396.5	-3.9862e-07
396.6	-4.0559e-07
396.7	-4.1237e-07
396.8	-4.171e-07
396.9	-4.197e-07
397	-4.2143e-07
397.1	-4.2093e-07
397.2	-4.1913e-07
397.3	-4.1755e-07
397.4	-4.1576e-07
397.5	-4.1572e-07
397.6	-4.189e-07
397.7	-4.2426e-07
397.8	-4.317e-07
397.9	-4.3971e-07
398	-4.4549e-07
398.1	-4.4721e-07
398.2	-4.4708e-07
398.3	-4.4733e-07
398.4	-4.5135e-07
398.5	-4.5833e-07
398.6	-4.6492e-07
398.7	-4.6946e-07
398.8	-4.7011e-07
398.9	-4.6953e-07
399	-4.6981e-07
399.1	-4.7137e-07
399.2	-4.7253e-07
399.3	-4.7241e-07
399.4	-4.7176e-07
399.5	-4.7366e-07
399.6	-4.7999e-07
399.7	-4.8409e-07
399.8	-4.865e-07
399.9	-4.9467e-07
400	-5.0201e-07
400.1	-5.0492e-07
400.2	-5.1031e-07
400.3	-5.1724e-07
400.4	-5.2091e-07
400.5	-5.228e-07
400.6	-5.2832e-07
400.7	-5.3722e-07
400.8	-5.4079e-07
400.9	-5.3782e-07
401	-5.3499e-07
401.1	-5.35e-07
401.2	-5.3824e-07
401.3	-5.4388e-07
401.4	-5.4927e-07
401.5	-5.5182e-07
401.6	-5.5174e-07
401.7	-5.4961e-07
401.8	-5.4953e-07
401.9	-5.5372e-07
402	-5.5952e-07
402.1	-5.6719e-07
402.2	-5.7598e-07
402.3	-5.8417e-07
402.4	-5.9287e-07
402.5	-6.0183e-07
402.6	-6.1157e-07
402.7	-6.2274e-07
402.8	-6.2627e-07
402.9	-6.2208e-07
403	-6.1916e-07
403.1	-6.169e-07
403.2	-6.135e-07
403.3	-6.1033e-07
403.4	-6.0767e-07
403.5	-6.045e-07
403.6	-6.0152e-07
403.7	-5.9467e-07
403.8	-6.1735e-07
403.9	-6.7076e-07
404	-7.1951e-07
404.1	-7.652e-07
404.2	-8.0619e-07
404.3	-8.426e-07
404.4	-8.7755e-07
404.5	-9.1174e-07
404.6	-9.443e-07
404.7	-9.5675e-07
404.8	-1.0887e-06
404.9	-1.3483e-06
405	-1.5843e-06
405.1	-1.7958e-06
405.2	-1.9853e-06
405.3	-2.1561e-06
405.4	-2.3104e-06
405.5	-2.4513e-06
405.6	-2.5809e-06
405.7	-2.717e-06
405.8	-2.7327e-06
405.9	-2.6252e-06
406	-2.5381e-06
406.1	-2.4709e-06
406.2	-2.4181e-06
406.3	-2.3737e-06
406.4	-2.336e-06
406.5	-2.3052e-06
406.6	-2.2811e-06
406.7	-2.273e-06
406.8	-2.2285e-06
406.9	-2.1383e-06
407	-2.0558e-06
407.1	-1.9802e-06
407.2	-1.9127e-06
407.3	-1.8555e-06
407.4	-1.8066e-06
407.5	-1.7641e-06
407.6	-1.7252e-06
407.7	-1.6874e-06
407.8	-1.655e-06
407.9	-1.6309e-06
408	-1.612e-06
408.1	-1.5936e-06
408.2	-1.5731e-06
408.3	-1.5586e-06
408.4	-1.5464e-06
408.5	-1.5287e-06
408.6	-1.5138e-06
408.7	-1.505e-06
408.8	-1.488e-06
408.9	-1.4617e-06
409	-1.44e-06
409.1	-1.4244e-06
409.2	-1.4097e-06
409.3	-1.3909e-06
409.4	-1.3702e-06
409.5	-1.3525e-06
409.6	-1.3389e-06
409.7	-1.3286e-06
409.8	-1.3269e-06
409.9	-1.3323e-06
410	-1.3347e-06
410.1	-1.3341e-06
410.2	-1.3304e-06
410.3	-1.3241e-06
410.4	-1.3188e-06
410.5	-1.3145e-06
410.6	-1.3109e-06
410.7	-1.3065e-06
410.8	-1.3048e-06
410.9	-1.3085e-06
411	-1.3135e-06
411.1	-1.3177e-06
411.2	-1.3223e-06
411.3	-1.3268e-06
411.4	-1.3294e-06
411.5	-1.3326e-06
411.6	-1.3356e-06
411.7	-1.3219e-06
411.8	-1.4139e-06
411.9	-1.6188e-06
412	-1.8016e-06
412.1	-1.961e-06
412.2	-2.1026e-06
412.3	-2.2295e-06
412.4	-2.3433e-06
412.5	-2.4454e-06
412.6	-2.5395e-06
412.7	-2.6306e-06
412.8	-2.6984e-06
412.9	-2.7441e-06
413	-2.7901e-06
413.1	-2.8336e-06
413.2	-2.8766e-06
413.3	-2.921e-06
413.4	-2.9649e-06
413.5	-3.0096e-06
413.6	-3.0539e-06
413.7	-3.1115e-06
413.8	-3.0786e-06
413.9	-2.9502e-06
414	-2.8431e-06
414.1	-2.7578e-06
414.2	-2.6889e-06
414.3	-2.6325e-06
414.4	-2.5843e-06
414.5	-2.5397e-06
414.6	-2.4976e-06
414.7	-2.4558e-06
414.8	-2.4222e-06
414.9	-2.3997e-06
415	-2.3821e-06
415.1	-2.3666e-06
415.2	-2.3507e-06
415.3	-2.3319e-06
415.4	-2.3114e-06
415.5	-2.2922e-06
415.6	-2.2776e-06
415.7	-2.267e-06
415.8	-2.2482e-06
415.9	-2.2216e-06
416	-2.1942e-06
416.1	-2.1636e-06
416.2	-2.1342e-06
416.3	-2.1121e-06
416.4	-2.0932e-06
416.5	-2.0703e-06
416.6	-2.0484e-06
416.7	-2.0175e-06
416.8	-2.0673e-06
416.9	-2.2065e-06
417	-2.333e-06
417.1	-2.4384e-06
417.2	-2.5279e-06
417.3	-2.6097e-06
417.4	-2.6851e-06
417.5	-2.752e-06
417.6	-2.8094e-06
417.7	-2.8568e-06
417.8	-2.932e-06
417.9	-3.0371e-06
418	-3.1349e-06
418.1	-3.2263e-06
418.2	-3.3104e-06
418.3	-3.3879e-06
418.4	-3.4618e-06
418.5	-3.5325e-06
418.6	-3.6029e-06
418.7	-3.6912e-06
418.8	-3.6876e-06
418.9	-3.5873e-06
419	-3.5101e-06
419.1	-3.4543e-06
419.2	-3.4142e-06
419.3	-3.3843e-06
419.4	-3.3632e-06
419.5	-3.3491e-06
419.6	-3.3396e-06
419.7	-3.3358e-06
419.8	-3.3253e-06
419.9	-3.3056e-06
420	-3.289e-06
420.1	-3.2758e-06
420.2	-3.2643e-06
420.3	-3.2532e-06
420.4	-3.243e-06
420.5	-3.2348e-06
420.6	-3.2271e-06
420.7	-3.2181e-06
420.8	-3.2068e-06
420.9	-3.1938e-06
421	-3.1808e-06
421.1	-3.1679e-06
421.2	-3.1555e-06
421.3	-3.1437e-06
421.4	-3.1314e-06
421.5	-3.1182e-06
421.6	-3.1036e-06
421.7	-3.0755e-06
421.8	-3.1284e-06
421.9	-3.265e-06
422	-3.384e-06
422.1	-3.488e-06
422.2	-3.5805e-06
422.3	-3.6673e-06
422.4	-3.751e-06
422.5	-3.8337e-06
422.6	-3.9205e-06
422.7	-4.008e-06
422.8	-4.1128e-06
422.9	-4.2353e-06
423	-4.3601e-06
423.1	-4.492e-06
423.2	-4.6379e-06
423.3	-4.8065e-06
423.4	-5.0039e-06
423.5	-5.2355e-06
423.6	-5.5081e-06
423.7	-5.8494e-06
423.8	-6.1905e-06
423.9	-6.5578e-06
424	-7.0771e-06
424.1	-7.7635e-06
424.2	-8.6009e-06
424.3	-9.5365e-06
424.4	-1.0453e-05
424.5	-1.1224e-05
424.6	-1.1792e-05
424.7	-1.2153e-05
424.8	-1.2335e-05
424.9	-1.2377e-05
425	-1.2314e-05
425.1	-1.2176e-05
425.2	-1.198e-05
425.3	-1.1734e-05
425.4	-1.1439e-05
425.5	-1.1109e-05
425.6	-1.0752e-05
425.7	-1.0372e-05
425.8	-9.9629e-06
425.9	-9.5295e-06
426	-9.104e-06
426.1	-8.6921e-06
426.2	-8.2919e-06
426.3	-7.9021e-06
426.4	-7.5186e-06
426.5	-7.136e-06
426.6	-6.7595e-06
426.7	-6.3877e-06
426.8	-5.999e-06
426.9	-5.6048e-06
427	-5.2415e-06
427.1	-4.9157e-06
427.2	-4.617e-06
427.3	-4.3443e-06
427.4	-4.0939e-06
427.5	-3.867e-06
427.6	-3.6607e-06
427.7	-3.4714e-06
427.8	-3.3112e-06
427.9	-3.1772e-06
428	-3.0528e-06
428.1	-2.9369e-06
428.2	-2.8306e-06
428.3	-2.7331e-06
428.4	-2.6435e-06
428.5	-2.562e-06
428.6	-2.4875e-06
428.7	-2.4152e-06
428.8	-2.3717e-06
428.9	-2.3564e-06
429	-2.339e-06
429.1	-2.3199e-06
429.2	-2.2996e-06
429.3	-2.2787e-06
429.4	-2.2563e-06
429.5	-2.2317e-06
429.6	-2.2073e-06
429.7	-2.1832e-06
429.8	-2.1585e-06
429.9	-2.135e-06
430	-2.1133e-06
430.1	-2.0936e-06
430.2	-2.0756e-06
430.3	-2.0593e-06
430.4	-2.0429e-06
430.5	-2.0273e-06
430.6	-2.0114e-06
430.7	-1.9923e-06
430.8	-1.9805e-06
430.9	-1.9763e-06
431	-1.9706e-06
431.1	-1.9633e-06
431.2	-1.9568e-06
431.3	-1.9559e-06
431.4	-1.9577e-06
431.5	-1.9572e-06
431.6	-1.9532e-06
431.7	-1.9457e-06
431.8	-1.9318e-06
431.9	-1.9154e-06
432	-1.9043e-06
432.1	-1.8981e-06
432.2	-1.8916e-06
432.3	-1.8813e-06
432.4	-1.8706e-06
432.5	-1.86e-06
432.6	-1.8504e-06
432.7	-1.8291e-06
432.8	-1.9056e-06
432.9	-2.0797e-06
433	-2.2294e-06
433.1	-2.3607e-06
433.2	-2.4789e-06
433.3	-2.5811e-06
433.4	-2.6706e-06
433.5	-2.7565e-06
433.6	-2.8335e-06
433.7	-2.8937e-06
433.8	-2.9788e-06
433.9	-3.0924e-06
434	-3.1928e-06
434.1	-3.28e-06
434.2	-3.3616e-06
434.3	-3.4402e-06
434.4	-3.5164e-06
434.5	-3.5904e-06
434.6	-3.6603e-06
434.7	-3.7424e-06
434.8	-3.7133e-06
434.9	-3.5702e-06
435	-3.4499e-06
435.1	-3.3499e-06
435.2	-3.2655e-06
435.3	-3.1961e-06
435.4	-3.1379e-06
435.5	-3.0883e-06
435.6	-3.0473e-06
435.7	-3.0139e-06
435.8	-2.982e-06
435.9	-2.9501e-06
436	-2.922e-06
436.1	-2.897e-06
436.2	-2.8747e-06
436.3	-2.8542e-06
436.4	-2.8366e-06
436.5	-2.8193e-06
436.6	-2.802e-06
436.7	-2.7875e-06
436.8	-2.7645e-06
436.9	-2.7324e-06
437	-2.7032e-06
437.1	-2.6771e-06
437.2	-2.6528e-06
437.3	-2.63e-06
437.4	-2.6081e-06
437.5	-2.5885e-06
437.6	-2.5707e-06
437.7	-2.5452e-06
437.8	-2.5733e-06
437.9	-2.6572e-06
438	-2.7321e-06
438.1	-2.7985e-06
438.2	-2.8555e-06
438.3	-2.9042e-06
438.4	-2.9462e-06
438.5	-2.9821e-06
438.6	-3.0125e-06
438.7	-3.0274e-06
438.8	-3.1158e-06
438.9	-3.2823e-06
439	-3.4324e-06
439.1	-3.5675e-06
439.2	-3.6917e-06
439.3	-3.8089e-06
439.4	-3.9176e-06
439.5	-4.0159e-06
439.6	-4.1078e-06
439.7	-4.208e-06
439.8	-4.2216e-06
439.9	-4.1496e-06
440	-4.0985e-06
440.1	-4.0619e-06
440.2	-4.0342e-06
440.3	-4.0138e-06
440.4	-4.0034e-06
440.5	-4.0046e-06
440.6	-4.0117e-06
440.7	-4.0258e-06
440.8	-4.0076e-06
440.9	-3.9567e-06
441	-3.9145e-06
441.1	-3.881e-06
441.2	-3.8551e-06
441.3	-3.8314e-06
441.4	-3.807e-06
441.5	-3.7873e-06
441.6	-3.7721e-06
441.7	-3.754e-06
441.8	-3.731e-06
441.9	-3.7092e-06
442	-3.6881e-06
442.1	-3.6623e-06
442.2	-3.6394e-06
442.3	-3.622e-06
442.4	-3.6038e-06
442.5	-3.5798e-06
442.6	-3.553e-06
442.7	-3.5199e-06
442.8	-3.5409e-06
442.9	-3.6187e-06
443	-3.6867e-06
443.1	-3.7452e-06
443.2	-3.7939e-06
443.3	-3.832e-06
443.4	-3.8658e-06
443.5	-3.8973e-06
443.6	-3.9278e-06
443.7	-3.948e-06
443.8	-4.0332e-06
443.9	-4.1876e-06
444	-4.3308e-06
444.1	-4.4657e-06
444.2	-4.5951e-06
444.3	-4.723e-06
444.4	-4.8536e-06
444.5	-4.9894e-06
444.6	-5.1336e-06
444.7	-5.3012e-06
444.8	-5.405e-06
444.9	-5.4476e-06
445	-5.5307e-06
445.1	-5.6539e-06
445.2	-5.8147e-06
445.3	-6.0163e-06
445.4	-6.2622e-06
445.5	-6.5577e-06
445.6	-6.9102e-06
445.7	-7.3315e-06
445.8	-7.7808e-06
445.9	-8.2525e-06
446	-8.7702e-06
446.1	-9.3e-06
446.2	-9.8021e-06
446.3	-1.0233e-05
446.4	-1.0573e-05
446.5	-1.0811e-05
446.6	-1.0956e-05
446.7	-1.1022e-05
446.8	-1.1014e-05
446.9	-1.0953e-05
447	-1.0851e-05
447.1	-1.0718e-05
447.2	-1.0556e-05
447.3	-1.0372e-05
447.4	-1.0169e-05
447.5	-9.9501e-06
447.6	-9.7225e-06
447.7	-9.4878e-06
447.8	-9.2103e-06
447.9	-8.8896e-06
448	-8.5769e-06
448.1	-8.2744e-06
448.2	-7.9818e-06
448.3	-7.696e-06
448.4	-7.4086e-06
448.5	-7.1114e-06
448.6	-6.8227e-06
448.7	-6.5493e-06
448.8	-6.2771e-06
448.9	-6.0018e-06
449	-5.7342e-06
449.1	-5.4783e-06
449.2	-5.2358e-06
449.3	-5.0087e-06
449.4	-4.7945e-06
449.5	-4.5939e-06
449.6	-4.4079e-06
449.7	-4.233e-06
449.8	-4.0913e-06
449.9	-3.9861e-06
450	-3.8845e-06
450.1	-3.7794e-06
450.2	-3.6755e-06
450.3	-3.5798e-06
450.4	-3.4851e-06
450.5	-3.389e-06
450.6	-3.2991e-06
450.7	-3.2174e-06
450.8	-3.1439e-06
450.9	-3.0742e-06
451	-3.0059e-06
451.1	-2.941e-06
451.2	-2.8828e-06
451.3	-2.8328e-06
451.4	-2.787e-06
451.5	-2.7415e-06
451.6	-2.6959e-06
451.7	-2.65e-06
451.8	-2.6132e-06
451.9	-2.5872e-06
452	-2.5618e-06
452.1	-2.5386e-06
452.2	-2.5177e-06
452.3	-2.4989e-06
452.4	-2.4818e-06
452.5	-2.4655e-06
452.6	-2.4496e-06
452.7	-2.4371e-06
452.8	-2.4205e-06
452.9	-2.3966e-06
453	-2.375e-06
453.1	-2.3548e-06
453.2	-2.3342e-06
453.3	-2.3147e-06
453.4	-2.2959e-06
453.5	-2.278e-06
453.6	-2.2606e-06
453.7	-2.2362e-06
453.8	-2.2698e-06
453.9	-2.364e-06
454	-2.4467e-06
454.1	-2.5168e-06
454.2	-2.5779e-06
454.3	-2.6311e-06
454.4	-2.6791e-06
454.5	-2.7235e-06
454.6	-2.7623e-06
454.7	-2.7839e-06
454.8	-2.8855e-06
454.9	-3.0717e-06
455	-3.2368e-06
455.1	-3.3817e-06
455.2	-3.5102e-06
455.3	-3.6238e-06
455.4	-3.724e-06
455.5	-3.8131e-06
455.6	-3.8944e-06
455.7	-3.9845e-06
455.8	-3.9723e-06
455.9	-3.8572e-06
456	-3.7626e-06
456.1	-3.6856e-06
456.2	-3.6203e-06
456.3	-3.5624e-06
456.4	-3.5116e-06
456.5	-3.467e-06
456.6	-3.4327e-06
456.7	-3.4131e-06
456.8	-3.3662e-06
456.9	-3.2873e-06
457	-3.2151e-06
457.1	-3.1479e-06
457.2	-3.0888e-06
457.3	-3.0434e-06
457.4	-3.0057e-06
457.5	-2.9717e-06
457.6	-2.9406e-06
457.7	-2.9109e-06
457.8	-2.8798e-06
457.9	-2.8478e-06
458	-2.8207e-06
458.1	-2.8003e-06
458.2	-2.7798e-06
458.3	-2.7588e-06
458.4	-2.7416e-06
458.5	-2.7226e-06
458.6	-2.7054e-06
458.7	-2.6911e-06
458.8	-2.6932e-06
458.9	-2.7098e-06
459	-2.7232e-06
459.1	-2.7387e-06
459.2	-2.7546e-06
459.3	-2.7639e-06
459.4	-2.7685e-06
459.5	-2.7735e-06
459.6	-2.7787e-06
459.7	-2.7684e-06
459.8	-2.8602e-06
459.9	-3.0591e-06
460	-3.2355e-06
460.1	-3.388e-06
460.2	-3.5216e-06
460.3	-3.64e-06
460.4	-3.7451e-06
460.5	-3.8406e-06
460.6	-3.9292e-06
460.7	-4.0207e-06
460.8	-4.0624e-06
460.9	-4.0527e-06
461	-4.0502e-06
461.1	-4.0529e-06
461.2	-4.0622e-06
461.3	-4.0772e-06
461.4	-4.0953e-06
461.5	-4.1165e-06
461.6	-4.1406e-06
461.7	-4.1773e-06
461.8	-4.147e-06
461.9	-4.0447e-06
462	-3.9579e-06
462.1	-3.8845e-06
462.2	-3.8205e-06
462.3	-3.7662e-06
462.4	-3.7221e-06
462.5	-3.684e-06
462.6	-3.6495e-06
462.7	-3.6189e-06
462.8	-3.5869e-06
462.9	-3.5517e-06
463	-3.5168e-06
463.1	-3.4825e-06
463.2	-3.448e-06
463.3	-3.4148e-06
463.4	-3.3843e-06
463.5	-3.3587e-06
463.6	-3.3353e-06
463.7	-3.3147e-06
463.8	-3.2731e-06
463.9	-3.2074e-06
464	-3.144e-06
464.1	-3.0837e-06
464.2	-3.0265e-06
464.3	-2.9749e-06
464.4	-2.9301e-06
464.5	-2.8898e-06
464.6	-2.8492e-06
464.7	-2.811e-06
464.8	-2.7453e-06
464.9	-2.6518e-06
465	-2.5687e-06
465.1	-2.4963e-06
465.2	-2.4314e-06
465.3	-2.3686e-06
465.4	-2.3056e-06
465.5	-2.2458e-06
465.6	-2.1928e-06
465.7	-2.1451e-06
465.8	-2.1194e-06
465.9	-2.1154e-06
466	-2.1084e-06
466.1	-2.0936e-06
466.2	-2.0742e-06
466.3	-2.0567e-06
466.4	-2.0434e-06
466.5	-2.0282e-06
466.6	-2.0098e-06
466.7	-1.9932e-06
466.8	-1.9938e-06
466.9	-2.0086e-06
467	-2.0218e-06
467.1	-2.035e-06
467.2	-2.0433e-06
467.3	-2.0458e-06
467.4	-2.0472e-06
467.5	-2.0497e-06
467.6	-2.0532e-06
467.7	-2.0545e-06
467.8	-2.0552e-06
467.9	-2.0569e-06
468	-2.0558e-06
468.1	-2.0544e-06
468.2	-2.0535e-06
468.3	-2.0536e-06
468.4	-2.0552e-06
468.5	-2.0569e-06
468.6	-2.0586e-06
468.7	-2.0591e-06
468.8	-2.0596e-06
468.9	-2.06e-06
469	-2.0584e-06
469.1	-2.0543e-06
469.2	-2.0502e-06
469.3	-2.0459e-06
469.4	-2.0393e-06
469.5	-2.0319e-06
469.6	-2.0253e-06
469.7	-2.015e-06
469.8	-2.034e-06
469.9	-2.0843e-06
470	-2.1285e-06
470.1	-2.1671e-06
470.2	-2.2007e-06
470.3	-2.2304e-06
470.4	-2.257e-06
470.5	-2.2818e-06
470.6	-2.3041e-06
470.7	-2.305e-06
470.8	-2.4115e-06
470.9	-2.6319e-06
471	-2.8293e-06
471.1	-3.0048e-06
471.2	-3.1619e-06
471.3	-3.3028e-06
471.4	-3.4316e-06
471.5	-3.5523e-06
471.6	-3.6652e-06
471.7	-3.7819e-06
471.8	-3.819e-06
471.9	-3.7714e-06
472	-3.7332e-06
472.1	-3.7058e-06
472.2	-3.6874e-06
472.3	-3.6786e-06
472.4	-3.6789e-06
472.5	-3.6899e-06
472.6	-3.7082e-06
472.7	-3.7363e-06
472.8	-3.7048e-06
472.9	-3.6103e-06
473	-3.5289e-06
473.1	-3.4626e-06
473.2	-3.4105e-06
473.3	-3.3662e-06
473.4	-3.3235e-06
473.5	-3.2811e-06
473.6	-3.2411e-06
473.7	-3.2058e-06
473.8	-3.1835e-06
473.9	-3.1705e-06
474	-3.1536e-06
474.1	-3.1332e-06
474.2	-3.1117e-06
474.3	-3.0908e-06
474.4	-3.0706e-06
474.5	-3.0526e-06
474.6	-3.0381e-06
474.7	-3.0204e-06
474.8	-2.9966e-06
474.9	-2.9746e-06
475	-2.9526e-06
475.1	-2.9255e-06
475.2	-2.9021e-06
475.3	-2.8828e-06
475.4	-2.8596e-06
475.5	-2.835e-06
475.6	-2.8141e-06
475.7	-2.7828e-06
475.8	-2.8476e-06
475.9	-3.0078e-06
476	-3.1464e-06
476.1	-3.2686e-06
476.2	-3.378e-06
476.3	-3.4769e-06
476.4	-3.5682e-06
476.5	-3.6538e-06
476.6	-3.7323e-06
476.7	-3.8042e-06
476.8	-3.8703e-06
476.9	-3.9326e-06
477	-3.9922e-06
477.1	-4.0503e-06
477.2	-4.1069e-06
477.3	-4.1639e-06
477.4	-4.223e-06
477.5	-4.2833e-06
477.6	-4.346e-06
477.7	-4.4258e-06
477.8	-4.4204e-06
477.9	-4.3252e-06
478	-4.2511e-06
478.1	-4.1964e-06
478.2	-4.156e-06
478.3	-4.1255e-06
478.4	-4.1026e-06
478.5	-4.0868e-06
478.6	-4.0765e-06
478.7	-4.0697e-06
478.8	-4.0591e-06
478.9	-4.0444e-06
479	-4.033e-06
479.1	-4.0234e-06
479.2	-4.014e-06
479.3	-4.0046e-06
479.4	-3.9945e-06
479.5	-3.9831e-06
479.6	-3.9732e-06
479.7	-3.9647e-06
479.8	-3.9427e-06
479.9	-3.9085e-06
480	-3.876e-06
480.1	-3.8454e-06
480.2	-3.8186e-06
480.3	-3.7958e-06
480.4	-3.7753e-06
480.5	-3.7571e-06
480.6	-3.738e-06
480.7	-3.7223e-06
480.8	-3.6743e-06
480.9	-3.5911e-06
481	-3.5132e-06
481.1	-3.4392e-06
481.2	-3.3673e-06
481.3	-3.2972e-06
481.4	-3.2304e-06
481.5	-3.1669e-06
481.6	-3.1068e-06
481.7	-3.0507e-06
481.8	-2.9997e-06
481.9	-2.9495e-06
482	-2.8963e-06
482.1	-2.8436e-06
482.2	-2.791e-06
482.3	-2.7407e-06
482.4	-2.6952e-06
482.5	-2.6519e-06
482.6	-2.6073e-06
482.7	-2.556e-06
482.8	-2.5306e-06
482.9	-2.5356e-06
483	-2.5396e-06
483.1	-2.5368e-06
483.2	-2.5295e-06
483.3	-2.5252e-06
483.4	-2.5173e-06
483.5	-2.5048e-06
483.6	-2.4946e-06
483.7	-2.4815e-06
483.8	-2.4699e-06
483.9	-2.4658e-06
484	-2.4637e-06
484.1	-2.4584e-06
484.2	-2.4479e-06
484.3	-2.4354e-06
484.4	-2.4234e-06
484.5	-2.4149e-06
484.6	-2.4095e-06
484.7	-2.4039e-06
484.8	-2.3968e-06
484.9	-2.387e-06
485	-2.3741e-06
485.1	-2.3616e-06
485.2	-2.3501e-06
485.3	-2.3393e-06
485.4	-2.3293e-06
485.5	-2.3205e-06
485.6	-2.3131e-06
485.7	-2.308e-06
485.8	-2.2962e-06
485.9	-2.2751e-06
486	-2.2545e-06
486.1	-2.2365e-06
486.2	-2.2179e-06
486.3	-2.1976e-06
486.4	-2.1773e-06
486.5	-2.1571e-06
486.6	-2.1374e-06
486.7	-2.1229e-06
486.8	-2.0826e-06
486.9	-2.0137e-06
487	-1.9501e-06
487.1	-1.8935e-06
487.2	-1.8429e-06
487.3	-1.7967e-06
487.4	-1.7541e-06
487.5	-1.7148e-06
487.6	-1.678e-06
487.7	-1.6422e-06
487.8	-1.616e-06
487.9	-1.5995e-06
488	-1.5827e-06
488.1	-1.5666e-06
488.2	-1.551e-06
488.3	-1.5349e-06
488.4	-1.5205e-06
488.5	-1.5092e-06
488.6	-1.4988e-06
488.7	-1.4863e-06
488.8	-1.4893e-06
488.9	-1.5073e-06
489	-1.5186e-06
489.1	-1.5251e-06
489.2	-1.5284e-06
489.3	-1.5281e-06
489.4	-1.5258e-06
489.5	-1.524e-06
489.6	-1.5237e-06
489.7	-1.5234e-06
489.8	-1.535e-06
489.9	-1.5567e-06
490	-1.572e-06
490.1	-1.5821e-06
490.2	-1.5897e-06
490.3	-1.5977e-06
490.4	-1.6076e-06
490.5	-1.6174e-06
490.6	-1.6239e-06
490.7	-1.6253e-06
490.8	-1.6242e-06
490.9	-1.6227e-06
491	-1.6227e-06
491.1	-1.6241e-06
491.2	-1.6268e-06
491.3	-1.6282e-06
491.4	-1.6255e-06
491.5	-1.6242e-06
491.6	-1.6248e-06
491.7	-1.6043e-06
491.8	-1.7007e-06
491.9	-1.9221e-06
492	-2.117e-06
492.1	-2.2886e-06
492.2	-2.4437e-06
492.3	-2.5815e-06
492.4	-2.7005e-06
492.5	-2.8055e-06
492.6	-2.9034e-06
492.7	-2.9992e-06
492.8	-3.0807e-06
492.9	-3.1436e-06
493	-3.2007e-06
493.1	-3.2555e-06
493.2	-3.3096e-06
493.3	-3.3644e-06
493.4	-3.4218e-06
493.5	-3.4826e-06
493.6	-3.546e-06
493.7	-3.6282e-06
493.8	-3.6096e-06
493.9	-3.4842e-06
494	-3.3792e-06
494.1	-3.2935e-06
494.2	-3.2228e-06
494.3	-3.1641e-06
494.4	-3.1128e-06
494.5	-3.0671e-06
494.6	-3.0264e-06
494.7	-2.9897e-06
494.8	-2.9597e-06
494.9	-2.9352e-06
495	-2.9127e-06
495.1	-2.8905e-06
495.2	-2.8691e-06
495.3	-2.8483e-06
495.4	-2.828e-06
495.5	-2.8082e-06
495.6	-2.789e-06
495.7	-2.7725e-06
495.8	-2.7453e-06
495.9	-2.7063e-06
496	-2.6709e-06
496.1	-2.6378e-06
496.2	-2.606e-06
496.3	-2.5748e-06
496.4	-2.5438e-06
496.5	-2.5135e-06
496.6	-2.4856e-06
496.7	-2.4609e-06
496.8	-2.4308e-06
496.9	-2.395e-06
497	-2.3614e-06
497.1	-2.3312e-06
497.2	-2.3036e-06
497.3	-2.2788e-06
497.4	-2.2567e-06
497.5	-2.235e-06
497.6	-2.2116e-06
497.7	-2.1907e-06
497.8	-2.1375e-06
497.9	-2.051e-06
498	-1.972e-06
498.1	-1.9012e-06
498.2	-1.8396e-06
498.3	-1.7873e-06
498.4	-1.7389e-06
498.5	-1.6915e-06
498.6	-1.6441e-06
498.7	-1.5949e-06
498.8	-1.5668e-06
498.9	-1.5619e-06
499	-1.5573e-06
499.1	-1.5514e-06
499.2	-1.5444e-06
499.3	-1.5362e-06
499.4	-1.5261e-06
499.5	-1.5105e-06
499.6	-1.4922e-06
499.7	-1.4769e-06
499.8	-1.4761e-06
499.9	-1.4847e-06
500	-1.4929e-06
500.1	-1.5007e-06
500.2	-1.5032e-06
500.3	-1.5053e-06
500.4	-1.5083e-06
500.5	-1.5067e-06
500.6	-1.5002e-06
500.7	-1.4946e-06
500.8	-1.5057e-06
500.9	-1.5274e-06
501	-1.5412e-06
501.1	-1.5508e-06
501.2	-1.559e-06
501.3	-1.5667e-06
501.4	-1.5752e-06
501.5	-1.5854e-06
501.6	-1.594e-06
501.7	-1.5983e-06
501.8	-1.5944e-06
501.9	-1.583e-06
502	-1.571e-06
502.1	-1.5604e-06
502.2	-1.553e-06
502.3	-1.5458e-06
502.4	-1.5391e-06
502.5	-1.5351e-06
502.6	-1.532e-06
502.7	-1.5164e-06
502.8	-1.5968e-06
502.9	-1.7771e-06
503	-1.938e-06
503.1	-2.078e-06
503.2	-2.2004e-06
503.3	-2.3094e-06
503.4	-2.4059e-06
503.5	-2.4915e-06
503.6	-2.569e-06
503.7	-2.6341e-06
503.8	-2.7267e-06
503.9	-2.8508e-06
504	-2.9639e-06
504.1	-3.0667e-06
504.2	-3.163e-06
504.3	-3.2531e-06
504.4	-3.3393e-06
504.5	-3.4234e-06
504.6	-3.5057e-06
504.7	-3.6055e-06
504.8	-3.5962e-06
504.9	-3.4715e-06
505	-3.3714e-06
505.1	-3.2934e-06
505.2	-3.2298e-06
505.3	-3.1764e-06
505.4	-3.1304e-06
505.5	-3.09e-06
505.6	-3.0555e-06
505.7	-3.0279e-06
505.8	-2.9988e-06
505.9	-2.9691e-06
506	-2.9447e-06
506.1	-2.9241e-06
506.2	-2.9049e-06
506.3	-2.8847e-06
506.4	-2.8633e-06
506.5	-2.8419e-06
506.6	-2.8211e-06
506.7	-2.8032e-06
506.8	-2.7814e-06
506.9	-2.7533e-06
507	-2.7243e-06
507.1	-2.6933e-06
507.2	-2.6617e-06
507.3	-2.6309e-06
507.4	-2.6028e-06
507.5	-2.5775e-06
507.6	-2.5531e-06
507.7	-2.5288e-06
507.8	-2.4948e-06
507.9	-2.453e-06
508	-2.4176e-06
508.1	-2.3834e-06
508.2	-2.3467e-06
508.3	-2.3158e-06
508.4	-2.2878e-06
508.5	-2.2565e-06
508.6	-2.2288e-06
508.7	-2.2083e-06
508.8	-2.1545e-06
508.9	-2.0682e-06
509	-1.9926e-06
509.1	-1.9275e-06
509.2	-1.8655e-06
509.3	-1.8039e-06
509.4	-1.747e-06
509.5	-1.6965e-06
509.6	-1.6518e-06
509.7	-1.6099e-06
509.8	-1.589e-06
509.9	-1.5857e-06
510	-1.5772e-06
510.1	-1.5656e-06
510.2	-1.5528e-06
510.3	-1.5394e-06
510.4	-1.5268e-06
510.5	-1.5148e-06
510.6	-1.5031e-06
510.7	-1.4904e-06
510.8	-1.4908e-06
510.9	-1.5061e-06
511	-1.5199e-06
511.1	-1.5303e-06
511.2	-1.5366e-06
511.3	-1.5391e-06
511.4	-1.5386e-06
511.5	-1.5363e-06
511.6	-1.5329e-06
511.7	-1.5264e-06
511.8	-1.5295e-06
511.9	-1.5448e-06
512	-1.5563e-06
512.1	-1.5638e-06
512.2	-1.5707e-06
512.3	-1.5766e-06
512.4	-1.5807e-06
512.5	-1.5839e-06
512.6	-1.5859e-06
512.7	-1.5869e-06
512.8	-1.5824e-06
512.9	-1.5734e-06
513	-1.5671e-06
513.1	-1.562e-06
513.2	-1.5573e-06
513.3	-1.5541e-06
513.4	-1.5524e-06
513.5	-1.5529e-06
513.6	-1.5529e-06
513.7	-1.5357e-06
513.8	-1.6082e-06
513.9	-1.7751e-06
514	-1.9217e-06
514.1	-2.0501e-06
514.2	-2.1627e-06
514.3	-2.2621e-06
514.4	-2.3516e-06
514.5	-2.4359e-06
514.6	-2.5159e-06
514.7	-2.5821e-06
514.8	-2.6794e-06
514.9	-2.8126e-06
515	-2.9317e-06
515.1	-3.0376e-06
515.2	-3.1381e-06
515.3	-3.2374e-06
515.4	-3.3319e-06
515.5	-3.4189e-06
515.6	-3.5004e-06
515.7	-3.5962e-06
515.8	-3.5814e-06
515.9	-3.4515e-06
516	-3.3447e-06
516.1	-3.2598e-06
516.2	-3.1933e-06
516.3	-3.1442e-06
516.4	-3.1032e-06
516.5	-3.065e-06
516.6	-3.0362e-06
516.7	-3.0107e-06
516.8	-2.979e-06
516.9	-2.9476e-06
517	-2.919e-06
517.1	-2.8893e-06
517.2	-2.863e-06
517.3	-2.8423e-06
517.4	-2.8242e-06
517.5	-2.8011e-06
517.6	-2.7755e-06
517.7	-2.7546e-06
517.8	-2.7315e-06
517.9	-2.7046e-06
518	-2.6794e-06
518.1	-2.6532e-06
518.2	-2.6258e-06
518.3	-2.5957e-06
518.4	-2.5662e-06
518.5	-2.5398e-06
518.6	-2.5148e-06
518.7	-2.4879e-06
518.8	-2.4873e-06
518.9	-2.5141e-06
519	-2.5363e-06
519.1	-2.5547e-06
519.2	-2.5688e-06
519.3	-2.5762e-06
519.4	-2.5793e-06
519.5	-2.5809e-06
519.6	-2.5809e-06
519.7	-2.5628e-06
519.8	-2.6429e-06
519.9	-2.8275e-06
520	-2.9909e-06
520.1	-3.1333e-06
520.2	-3.2602e-06
520.3	-3.3746e-06
520.4	-3.4777e-06
520.5	-3.5735e-06
520.6	-3.6654e-06
520.7	-3.7607e-06
520.8	-3.8008e-06
520.9	-3.7867e-06
521	-3.7836e-06
521.1	-3.7903e-06
521.2	-3.8061e-06
521.3	-3.8309e-06
521.4	-3.864e-06
521.5	-3.9045e-06
521.6	-3.9514e-06
521.7	-4.0158e-06
521.8	-4.0214e-06
521.9	-3.963e-06
522	-3.9222e-06
522.1	-3.8948e-06
522.2	-3.8763e-06
522.3	-3.8643e-06
522.4	-3.8594e-06
522.5	-3.8608e-06
522.6	-3.8701e-06
522.7	-3.8872e-06
522.8	-3.9105e-06
522.9	-3.9359e-06
523	-3.9607e-06
523.1	-3.9874e-06
523.2	-4.0163e-06
523.3	-4.0521e-06
523.4	-4.0972e-06
523.5	-4.1486e-06
523.6	-4.2012e-06
523.7	-4.253e-06
523.8	-4.3269e-06
523.9	-4.4271e-06
524	-4.5386e-06
524.1	-4.6636e-06
524.2	-4.806e-06
524.3	-4.9699e-06
524.4	-5.1603e-06
524.5	-5.3842e-06
524.6	-5.654e-06
524.7	-5.9738e-06
524.8	-6.4735e-06
524.9	-7.174e-06
525	-7.9745e-06
525.1	-8.8834e-06
525.2	-9.8322e-06
525.3	-1.0719e-05
525.4	-1.1463e-05
525.5	-1.2014e-05
525.6	-1.2386e-05
525.7	-1.2608e-05
525.8	-1.2667e-05
525.9	-1.2605e-05
526	-1.2494e-05
526.1	-1.2349e-05
526.2	-1.2171e-05
526.3	-1.1967e-05
526.4	-1.1733e-05
526.5	-1.147e-05
526.6	-1.1181e-05
526.7	-1.0868e-05
526.8	-1.0479e-05
526.9	-1.002e-05
527	-9.5826e-06
527.1	-9.1698e-06
527.2	-8.7747e-06
527.3	-8.3894e-06
527.4	-8.0158e-06
527.5	-7.6454e-06
527.6	-7.285e-06
527.7	-6.934e-06
527.8	-6.5934e-06
527.9	-6.2653e-06
528	-5.9533e-06
528.1	-5.6621e-06
528.2	-5.3896e-06
528.3	-5.1363e-06
528.4	-4.903e-06
528.5	-4.6929e-06
528.6	-4.501e-06
528.7	-4.3235e-06
528.8	-4.1927e-06
528.9	-4.1061e-06
529	-4.024e-06
529.1	-3.9449e-06
529.2	-3.8725e-06
529.3	-3.8067e-06
529.4	-3.7456e-06
529.5	-3.6905e-06
529.6	-3.6397e-06
529.7	-3.5801e-06
529.8	-3.6028e-06
529.9	-3.7122e-06
530	-3.8052e-06
530.1	-3.8804e-06
530.2	-3.9405e-06
530.3	-3.9867e-06
530.4	-4.0231e-06
530.5	-4.0502e-06
530.6	-4.0698e-06
530.7	-4.0947e-06
530.8	-4.0516e-06
530.9	-3.9384e-06
531	-3.8402e-06
531.1	-3.7593e-06
531.2	-3.6891e-06
531.3	-3.6263e-06
531.4	-3.5687e-06
531.5	-3.515e-06
531.6	-3.4682e-06
531.7	-3.4385e-06
531.8	-3.3731e-06
531.9	-3.2639e-06
532	-3.1647e-06
532.1	-3.076e-06
532.2	-2.9989e-06
532.3	-2.9354e-06
532.4	-2.8831e-06
532.5	-2.8376e-06
532.6	-2.7968e-06
532.7	-2.7608e-06
532.8	-2.7247e-06
532.9	-2.6878e-06
533	-2.6565e-06
533.1	-2.6312e-06
533.2	-2.6064e-06
533.3	-2.5854e-06
533.4	-2.5677e-06
533.5	-2.5486e-06
533.6	-2.5337e-06
533.7	-2.5132e-06
533.8	-2.551e-06
533.9	-2.6502e-06
534	-2.7383e-06
534.1	-2.8185e-06
534.2	-2.8885e-06
534.3	-2.9445e-06
534.4	-2.9927e-06
534.5	-3.0375e-06
534.6	-3.0798e-06
534.7	-3.1123e-06
534.8	-3.183e-06
534.9	-3.2938e-06
535	-3.3903e-06
535.1	-3.4731e-06
535.2	-3.5466e-06
535.3	-3.6139e-06
535.4	-3.6753e-06
535.5	-3.733e-06
535.6	-3.7878e-06
535.7	-3.8517e-06
535.8	-3.8349e-06
535.9	-3.7343e-06
536	-3.648e-06
536.1	-3.5747e-06
536.2	-3.5122e-06
536.3	-3.4585e-06
536.4	-3.4123e-06
536.5	-3.3713e-06
536.6	-3.335e-06
536.7	-3.3076e-06
536.8	-3.2572e-06
536.9	-3.1816e-06
537	-3.1149e-06
537.1	-3.0573e-06
537.2	-3.0044e-06
537.3	-2.9551e-06
537.4	-2.9104e-06
537.5	-2.8718e-06
537.6	-2.8372e-06
537.7	-2.807e-06
537.8	-2.7658e-06
537.9	-2.7136e-06
538	-2.6662e-06
538.1	-2.6224e-06
538.2	-2.5836e-06
538.3	-2.5473e-06
538.4	-2.5144e-06
538.5	-2.4863e-06
538.6	-2.4601e-06
538.7	-2.439e-06
538.8	-2.3826e-06
538.9	-2.2879e-06
539	-2.2015e-06
539.1	-2.1237e-06
539.2	-2.0529e-06
539.3	-1.9892e-06
539.4	-1.9304e-06
539.5	-1.8792e-06
539.6	-1.836e-06
539.7	-1.7953e-06
539.8	-1.7697e-06
539.9	-1.7582e-06
540	-1.7435e-06
540.1	-1.7256e-06
540.2	-1.7076e-06
540.3	-1.6925e-06
540.4	-1.6807e-06
540.5	-1.6688e-06
540.6	-1.6539e-06
540.7	-1.6331e-06
540.8	-1.6337e-06
540.9	-1.6586e-06
541	-1.6801e-06
541.1	-1.699e-06
541.2	-1.717e-06
541.3	-1.7296e-06
541.4	-1.7352e-06
541.5	-1.7397e-06
541.6	-1.7435e-06
541.7	-1.7427e-06
541.8	-1.7453e-06
541.9	-1.7509e-06
542	-1.7515e-06
542.1	-1.752e-06
542.2	-1.7546e-06
542.3	-1.7555e-06
542.4	-1.7515e-06
542.5	-1.7448e-06
542.6	-1.7409e-06
542.7	-1.7402e-06
542.8	-1.7444e-06
542.9	-1.7487e-06
543	-1.7484e-06
543.1	-1.7463e-06
543.2	-1.7435e-06
543.3	-1.7426e-06
543.4	-1.7438e-06
543.5	-1.746e-06
543.6	-1.7489e-06
543.7	-1.7518e-06
543.8	-1.7508e-06
543.9	-1.7453e-06
544	-1.7386e-06
544.1	-1.7304e-06
544.2	-1.7213e-06
544.3	-1.7125e-06
544.4	-1.7049e-06
544.5	-1.6981e-06
544.6	-1.6914e-06
544.7	-1.6804e-06
544.8	-1.7033e-06
544.9	-1.7621e-06
545	-1.8158e-06
545.1	-1.8642e-06
545.2	-1.9066e-06
545.3	-1.9436e-06
545.4	-1.9766e-06
545.5	-2.0062e-06
545.6	-2.0331e-06
545.7	-2.0425e-06
545.8	-2.1524e-06
545.9	-2.3694e-06
546	-2.5633e-06
546.1	-2.7344e-06
546.2	-2.8861e-06
546.3	-3.0218e-06
546.4	-3.1449e-06
546.5	-3.2574e-06
546.6	-3.3608e-06
546.7	-3.4675e-06
546.8	-3.4924e-06
546.9	-3.4328e-06
547	-3.3864e-06
547.1	-3.3559e-06
547.2	-3.3376e-06
547.3	-3.3305e-06
547.4	-3.3318e-06
547.5	-3.3397e-06
547.6	-3.3492e-06
547.7	-3.3663e-06
547.8	-3.3302e-06
547.9	-3.2363e-06
548	-3.1562e-06
548.1	-3.0911e-06
548.2	-3.0383e-06
548.3	-2.9938e-06
548.4	-2.9523e-06
548.5	-2.9116e-06
548.6	-2.8725e-06
548.7	-2.8349e-06
548.8	-2.8077e-06
548.9	-2.7917e-06
549	-2.7764e-06
549.1	-2.7592e-06
549.2	-2.7417e-06
549.3	-2.7251e-06
549.4	-2.7087e-06
549.5	-2.6915e-06
549.6	-2.6706e-06
549.7	-2.649e-06
549.8	-2.6361e-06
549.9	-2.6252e-06
550	-2.6108e-06
550.1	-2.6014e-06
550.2	-2.5911e-06
550.3	-2.5768e-06
550.4	-2.5656e-06
550.5	-2.5547e-06
550.6	-2.5408e-06
550.7	-2.512e-06
550.8	-2.5865e-06
550.9	-2.7696e-06
551	-2.9297e-06
551.1	-3.0643e-06
551.2	-3.1819e-06
551.3	-3.2897e-06
551.4	-3.3891e-06
551.5	-3.4804e-06
551.6	-3.5656e-06
551.7	-3.6508e-06
551.8	-3.7096e-06
551.9	-3.7398e-06
552	-3.7706e-06
552.1	-3.8047e-06
552.2	-3.8426e-06
552.3	-3.8822e-06
552.4	-3.9244e-06
552.5	-3.9715e-06
552.6	-4.0233e-06
552.7	-4.0913e-06
552.8	-4.0834e-06
552.9	-3.9953e-06
553	-3.9254e-06
553.1	-3.8728e-06
553.2	-3.8336e-06
553.3	-3.8031e-06
553.4	-3.7785e-06
553.5	-3.7586e-06
553.6	-3.7429e-06
553.7	-3.7289e-06
553.8	-3.7135e-06
553.9	-3.697e-06
554	-3.6824e-06
554.1	-3.6679e-06
554.2	-3.6534e-06
554.3	-3.6405e-06
554.4	-3.6273e-06
554.5	-3.6129e-06
554.6	-3.5986e-06
554.7	-3.5876e-06
554.8	-3.5589e-06
554.9	-3.5125e-06
555	-3.4704e-06
555.1	-3.43e-06
555.2	-3.3904e-06
555.3	-3.3534e-06
555.4	-3.3189e-06
555.5	-3.2868e-06
555.6	-3.2567e-06
555.7	-3.2322e-06
555.8	-3.1783e-06
555.9	-3.0907e-06
556	-3.0058e-06
556.1	-2.9247e-06
556.2	-2.8467e-06
556.3	-2.772e-06
556.4	-2.702e-06
556.5	-2.6383e-06
556.6	-2.5795e-06
556.7	-2.5214e-06
556.8	-2.4744e-06
556.9	-2.4382e-06
557	-2.3993e-06
557.1	-2.3606e-06
557.2	-2.3256e-06
557.3	-2.2956e-06
557.4	-2.2671e-06
557.5	-2.2363e-06
557.6	-2.2053e-06
557.7	-2.1722e-06
557.8	-2.1603e-06
557.9	-2.1677e-06
558	-2.1706e-06
558.1	-2.1756e-06
558.2	-2.1769e-06
558.3	-2.1721e-06
558.4	-2.1688e-06
558.5	-2.1645e-06
558.6	-2.1559e-06
558.7	-2.148e-06
558.8	-2.1449e-06
558.9	-2.1402e-06
559	-2.1316e-06
559.1	-2.1246e-06
559.2	-2.1208e-06
559.3	-2.1187e-06
559.4	-2.1117e-06
559.5	-2.1001e-06
559.6	-2.0882e-06
559.7	-2.0772e-06
559.8	-2.0694e-06
559.9	-2.065e-06
560	-2.0623e-06
560.1	-2.0588e-06
560.2	-2.0532e-06
560.3	-2.0434e-06
560.4	-2.0309e-06
560.5	-2.0171e-06
560.6	-2.0034e-06
560.7	-1.9933e-06
560.8	-1.9732e-06
560.9	-1.9428e-06
561	-1.9147e-06
561.1	-1.8889e-06
561.2	-1.8655e-06
561.3	-1.8451e-06
561.4	-1.8274e-06
561.5	-1.8118e-06
561.6	-1.7969e-06
561.7	-1.7861e-06
561.8	-1.751e-06
561.9	-1.6895e-06
562	-1.6342e-06
562.1	-1.5856e-06
562.2	-1.5408e-06
562.3	-1.4974e-06
562.4	-1.4571e-06
562.5	-1.4212e-06
562.6	-1.3869e-06
562.7	-1.3548e-06
562.8	-1.334e-06
562.9	-1.324e-06
563	-1.3136e-06
563.1	-1.3004e-06
563.2	-1.2845e-06
563.3	-1.2677e-06
563.4	-1.25e-06
563.5	-1.2324e-06
563.6	-1.2148e-06
563.7	-1.1921e-06
563.8	-1.187e-06
563.9	-1.2021e-06
564	-1.2129e-06
564.1	-1.2219e-06
564.2	-1.2317e-06
564.3	-1.2414e-06
564.4	-1.25e-06
564.5	-1.2551e-06
564.6	-1.2556e-06
564.7	-1.2509e-06
564.8	-1.2468e-06
564.9	-1.246e-06
565	-1.245e-06
565.1	-1.2465e-06
565.2	-1.2503e-06
565.3	-1.2509e-06
565.4	-1.2462e-06
565.5	-1.2388e-06
565.6	-1.2314e-06
565.7	-1.2258e-06
565.8	-1.2164e-06
565.9	-1.2007e-06
566	-1.184e-06
566.1	-1.1684e-06
566.2	-1.1566e-06
566.3	-1.1506e-06
566.4	-1.1433e-06
566.5	-1.1315e-06
566.6	-1.1219e-06
566.7	-1.1155e-06
566.8	-1.0855e-06
566.9	-1.035e-06
567	-9.8866e-07
567.1	-9.4357e-07
567.2	-9.0351e-07
567.3	-8.7008e-07
567.4	-8.3847e-07
567.5	-8.0395e-07
567.6	-7.7153e-07
567.7	-7.4471e-07
567.8	-7.272e-07
567.9	-7.1617e-07
568	-7.0104e-07
568.1	-6.8253e-07
568.2	-6.6341e-07
568.3	-6.4353e-07
568.4	-6.2475e-07
568.5	-6.0942e-07
568.6	-5.9706e-07
568.7	-5.8304e-07
568.8	-5.8705e-07
568.9	-6.0972e-07
569	-6.2695e-07
569.1	-6.3878e-07
569.2	-6.4688e-07
569.3	-6.5059e-07
569.4	-6.5085e-07
569.5	-6.505e-07
569.6	-6.4913e-07
569.7	-6.4545e-07
569.8	-6.5053e-07
569.9	-6.6509e-07
570	-6.7775e-07
570.1	-6.8732e-07
570.2	-6.9574e-07
570.3	-7.0366e-07
570.4	-7.1047e-07
570.5	-7.1764e-07
570.6	-7.2431e-07
570.7	-7.2656e-07
570.8	-7.4507e-07
570.9	-7.8225e-07
571	-8.1655e-07
571.1	-8.4641e-07
571.2	-8.7179e-07
571.3	-8.9293e-07
571.4	-9.1094e-07
571.5	-9.2746e-07
571.6	-9.4224e-07
571.7	-9.3446e-07
571.8	-1.0557e-06
571.9	-1.3133e-06
572	-1.544e-06
572.1	-1.7495e-06
572.2	-1.9328e-06
572.3	-2.0987e-06
572.4	-2.252e-06
572.5	-2.3943e-06
572.6	-2.5267e-06
572.7	-2.6602e-06
572.8	-2.7151e-06
572.9	-2.6868e-06
573	-2.6636e-06
573.1	-2.6494e-06
573.2	-2.6426e-06
573.3	-2.6439e-06
573.4	-2.6554e-06
573.5	-2.6765e-06
573.6	-2.6999e-06
573.7	-2.7328e-06
573.8	-2.6956e-06
573.9	-2.5847e-06
574	-2.4907e-06
574.1	-2.4131e-06
574.2	-2.3488e-06
574.3	-2.2948e-06
574.4	-2.2474e-06
574.5	-2.2023e-06
574.6	-2.1618e-06
574.7	-2.1297e-06
574.8	-2.1031e-06
574.9	-2.0788e-06
575	-2.0601e-06
575.1	-2.0431e-06
575.2	-2.0246e-06
575.3	-2.0104e-06
575.4	-1.9984e-06
575.5	-1.9823e-06
575.6	-1.9653e-06
575.7	-1.9542e-06
575.8	-1.9437e-06
575.9	-1.9253e-06
576	-1.9038e-06
576.1	-1.8859e-06
576.2	-1.8705e-06
576.3	-1.8583e-06
576.4	-1.8497e-06
576.5	-1.8411e-06
576.6	-1.8305e-06
576.7	-1.8151e-06
576.8	-1.8099e-06
576.9	-1.8167e-06
577	-1.8226e-06
577.1	-1.8293e-06
577.2	-1.8361e-06
577.3	-1.8433e-06
577.4	-1.8506e-06
577.5	-1.8561e-06
577.6	-1.8609e-06
577.7	-1.8489e-06
577.8	-1.9377e-06
577.9	-2.1344e-06
578	-2.3082e-06
578.1	-2.4585e-06
578.2	-2.5914e-06
578.3	-2.7093e-06
578.4	-2.8148e-06
578.5	-2.9127e-06
578.6	-3.0026e-06
578.7	-3.0898e-06
578.8	-3.1475e-06
578.9	-3.175e-06
579	-3.2057e-06
579.1	-3.2406e-06
579.2	-3.2785e-06
579.3	-3.3196e-06
579.4	-3.3648e-06
579.5	-3.4131e-06
579.6	-3.464e-06
579.7	-3.5317e-06
579.8	-3.5185e-06
579.9	-3.4199e-06
580	-3.3434e-06
580.1	-3.2858e-06
580.2	-3.2402e-06
580.3	-3.2023e-06
580.4	-3.1696e-06
580.5	-3.1388e-06
580.6	-3.1103e-06
580.7	-3.0835e-06
580.8	-3.0647e-06
580.9	-3.0528e-06
581	-3.0407e-06
581.1	-3.0315e-06
581.2	-3.0241e-06
581.3	-3.0172e-06
581.4	-3.0082e-06
581.5	-2.9959e-06
581.6	-2.9805e-06
581.7	-2.9634e-06
581.8	-2.9434e-06
581.9	-2.9222e-06
582	-2.9031e-06
582.1	-2.884e-06
582.2	-2.8627e-06
582.3	-2.8368e-06
582.4	-2.8099e-06
582.5	-2.7845e-06
582.6	-2.7593e-06
582.7	-2.7204e-06
582.8	-2.7764e-06
582.9	-2.9324e-06
583	-3.0658e-06
583.1	-3.1776e-06
583.2	-3.2802e-06
583.3	-3.3726e-06
583.4	-3.4537e-06
583.5	-3.5338e-06
583.6	-3.6115e-06
583.7	-3.6807e-06
583.8	-3.754e-06
583.9	-3.8367e-06
584	-3.9221e-06
584.1	-4.0073e-06
584.2	-4.0941e-06
584.3	-4.1875e-06
584.4	-4.2911e-06
584.5	-4.4065e-06
584.6	-4.537e-06
584.7	-4.7014e-06
584.8	-4.8005e-06
584.9	-4.8334e-06
585	-4.9124e-06
585.1	-5.0369e-06
585.2	-5.2076e-06
585.3	-5.4307e-06
585.4	-5.7168e-06
585.5	-6.0817e-06
585.6	-6.5499e-06
585.7	-7.1486e-06
585.8	-7.8878e-06
585.9	-8.7645e-06
586	-9.7074e-06
586.1	-1.0596e-05
586.2	-1.1325e-05
586.3	-1.1837e-05
586.4	-1.2152e-05
586.5	-1.2302e-05
586.6	-1.2323e-05
586.7	-1.2248e-05
586.8	-1.2101e-05
586.9	-1.19e-05
587	-1.1654e-05
587.1	-1.1374e-05
587.2	-1.1069e-05
587.3	-1.0746e-05
587.4	-1.0415e-05
587.5	-1.0081e-05
587.6	-9.7572e-06
587.7	-9.449e-06
587.8	-9.2408e-06
587.9	-9.1185e-06
588	-8.9627e-06
588.1	-8.7655e-06
588.2	-8.546e-06
588.3	-8.309e-06
588.4	-8.0611e-06
588.5	-7.8061e-06
588.6	-7.5529e-06
588.7	-7.3058e-06
588.8	-7.055e-06
588.9	-6.811e-06
589	-6.5854e-06
589.1	-6.3781e-06
589.2	-6.1794e-06
589.3	-5.9876e-06
589.4	-5.803e-06
589.5	-5.6254e-06
589.6	-5.4593e-06
589.7	-5.3092e-06
589.8	-5.0953e-06
589.9	-4.8215e-06
590	-4.5802e-06
590.1	-4.3709e-06
590.2	-4.1895e-06
590.3	-4.0353e-06
590.4	-3.8972e-06
590.5	-3.7664e-06
590.6	-3.6449e-06
590.7	-3.537e-06
590.8	-3.4362e-06
590.9	-3.3394e-06
591	-3.2517e-06
591.1	-3.1703e-06
591.2	-3.0955e-06
591.3	-3.032e-06
591.4	-2.9777e-06
591.5	-2.925e-06
591.6	-2.8754e-06
591.7	-2.8315e-06
591.8	-2.8135e-06
591.9	-2.8211e-06
592	-2.8292e-06
592.1	-2.831e-06
592.2	-2.8276e-06
592.3	-2.8267e-06
592.4	-2.8266e-06
592.5	-2.8226e-06
592.6	-2.8149e-06
592.7	-2.7934e-06
592.8	-2.8548e-06
592.9	-3.006e-06
593	-3.1406e-06
593.1	-3.2568e-06
593.2	-3.3568e-06
593.3	-3.441e-06
593.4	-3.5129e-06
593.5	-3.576e-06
593.6	-3.6316e-06
593.7	-3.6899e-06
593.8	-3.693e-06
593.9	-3.6385e-06
594	-3.593e-06
594.1	-3.5558e-06
594.2	-3.5255e-06
594.3	-3.5021e-06
594.4	-3.4841e-06
594.5	-3.4688e-06
594.6	-3.4561e-06
594.7	-3.4551e-06
594.8	-3.4044e-06
594.9	-3.3018e-06
595	-3.2123e-06
595.1	-3.1344e-06
595.2	-3.0667e-06
595.3	-3.0086e-06
595.4	-2.9587e-06
595.5	-2.9143e-06
595.6	-2.875e-06
595.7	-2.8414e-06
595.8	-2.8095e-06
595.9	-2.7778e-06
596	-2.7498e-06
596.1	-2.7271e-06
596.2	-2.7079e-06
596.3	-2.6901e-06
596.4	-2.674e-06
596.5	-2.6599e-06
596.6	-2.6471e-06
596.7	-2.6266e-06
596.8	-2.6615e-06
596.9	-2.7549e-06
597	-2.8367e-06
597.1	-2.9066e-06
597.2	-2.9682e-06
597.3	-3.0207e-06
597.4	-3.0671e-06
597.5	-3.1121e-06
597.6	-3.1545e-06
597.7	-3.1874e-06
597.8	-3.2659e-06
597.9	-3.3903e-06
598	-3.4987e-06
598.1	-3.593e-06
598.2	-3.6776e-06
598.3	-3.7547e-06
598.4	-3.8283e-06
598.5	-3.9012e-06
598.6	-3.9698e-06
598.7	-4.041e-06
598.8	-4.0331e-06
598.9	-3.9476e-06
599	-3.8797e-06
599.1	-3.8279e-06
599.2	-3.7867e-06
599.3	-3.7533e-06
599.4	-3.7243e-06
599.5	-3.6977e-06
599.6	-3.6741e-06
599.7	-3.6626e-06
599.8	-3.6312e-06
599.9	-3.5698e-06
600	-3.5144e-06
600.1	-3.4689e-06
600.2	-3.4271e-06
600.3	-3.3883e-06
600.4	-3.3577e-06
600.5	-3.3282e-06
600.6	-3.2974e-06
600.7	-3.2697e-06
600.8	-3.2563e-06
600.9	-3.2554e-06
601	-3.251e-06
601.1	-3.2419e-06
601.2	-3.2318e-06
601.3	-3.2246e-06
601.4	-3.2201e-06
601.5	-3.2155e-06
601.6	-3.2107e-06
601.7	-3.1922e-06
601.8	-3.2468e-06
601.9	-3.3814e-06
602	-3.5012e-06
602.1	-3.606e-06
602.2	-3.7004e-06
602.3	-3.7874e-06
602.4	-3.8668e-06
602.5	-3.9404e-06
602.6	-4.0111e-06
602.7	-4.0808e-06
602.8	-4.1242e-06
602.9	-4.1429e-06
603	-4.1637e-06
603.1	-4.187e-06
603.2	-4.213e-06
603.3	-4.2416e-06
603.4	-4.2715e-06
603.5	-4.302e-06
603.6	-4.3349e-06
603.7	-4.3814e-06
603.8	-4.3586e-06
603.9	-4.2626e-06
604	-4.1824e-06
604.1	-4.1154e-06
604.2	-4.0587e-06
604.3	-4.0109e-06
604.4	-3.9692e-06
604.5	-3.9311e-06
604.6	-3.8964e-06
604.7	-3.8641e-06
604.8	-3.8243e-06
604.9	-3.7768e-06
605	-3.7323e-06
605.1	-3.6892e-06
605.2	-3.6462e-06
605.3	-3.6038e-06
605.4	-3.5629e-06
605.5	-3.5225e-06
605.6	-3.4827e-06
605.7	-3.4463e-06
605.8	-3.4003e-06
605.9	-3.3454e-06
606	-3.2944e-06
606.1	-3.245e-06
606.2	-3.196e-06
606.3	-3.1462e-06
606.4	-3.0957e-06
606.5	-3.0457e-06
606.6	-2.9968e-06
606.7	-2.9531e-06
606.8	-2.9047e-06
606.9	-2.8481e-06
607	-2.7936e-06
607.1	-2.7385e-06
607.2	-2.6826e-06
607.3	-2.6279e-06
607.4	-2.577e-06
607.5	-2.5305e-06
607.6	-2.4869e-06
607.7	-2.4439e-06
607.8	-2.4038e-06
607.9	-2.3675e-06
608	-2.3353e-06
608.1	-2.3057e-06
608.2	-2.2739e-06
608.3	-2.2438e-06
608.4	-2.2175e-06
608.5	-2.1877e-06
608.6	-2.1572e-06
608.7	-2.1316e-06
608.8	-2.1188e-06
608.9	-2.1167e-06
609	-2.1145e-06
609.1	-2.1146e-06
609.2	-2.1123e-06
609.3	-2.1036e-06
609.4	-2.091e-06
609.5	-2.0765e-06
609.6	-2.0632e-06
609.7	-2.054e-06
609.8	-2.047e-06
609.9	-2.0374e-06
610	-2.0252e-06
610.1	-2.0106e-06
610.2	-1.9932e-06
610.3	-1.9752e-06
610.4	-1.9577e-06
610.5	-1.9396e-06
610.6	-1.9221e-06
610.7	-1.9075e-06
610.8	-1.8837e-06
610.9	-1.8494e-06
611	-1.8188e-06
611.1	-1.7934e-06
611.2	-1.77e-06
611.3	-1.7484e-06
611.4	-1.7274e-06
611.5	-1.7059e-06
611.6	-1.6856e-06
611.7	-1.6678e-06
611.8	-1.6406e-06
611.9	-1.602e-06
612	-1.5654e-06
612.1	-1.5314e-06
612.2	-1.4994e-06
612.3	-1.4681e-06
612.4	-1.4387e-06
612.5	-1.4121e-06
612.6	-1.3864e-06
612.7	-1.3605e-06
612.8	-1.3483e-06
612.9	-1.3503e-06
613	-1.3503e-06
613.1	-1.3476e-06
613.2	-1.3419e-06
613.3	-1.3343e-06
613.4	-1.3246e-06
613.5	-1.3141e-06
613.6	-1.3025e-06
613.7	-1.2861e-06
613.8	-1.2769e-06
613.9	-1.2772e-06
614	-1.2741e-06
614.1	-1.2706e-06
614.2	-1.27e-06
614.3	-1.2702e-06
614.4	-1.2701e-06
614.5	-1.2679e-06
614.6	-1.2615e-06
614.7	-1.2521e-06
614.8	-1.2371e-06
614.9	-1.2181e-06
615	-1.203e-06
615.1	-1.1921e-06
615.2	-1.1826e-06
615.3	-1.1709e-06
615.4	-1.1562e-06
615.5	-1.1396e-06
615.6	-1.1235e-06
615.7	-1.1133e-06
615.8	-1.0927e-06
615.9	-1.0593e-06
616	-1.0275e-06
616.1	-9.947e-07
616.2	-9.6143e-07
616.3	-9.3168e-07
616.4	-9.0725e-07
616.5	-8.8156e-07
616.6	-8.5561e-07
616.7	-8.3665e-07
616.8	-8.1525e-07
616.9	-7.9003e-07
617	-7.7027e-07
617.1	-7.4869e-07
617.2	-7.2408e-07
617.3	-7.0406e-07
617.4	-6.8791e-07
617.5	-6.7128e-07
617.6	-6.5111e-07
617.7	-6.2686e-07
617.8	-6.2073e-07
617.9	-6.3544e-07
618	-6.4964e-07
618.1	-6.6082e-07
618.2	-6.6645e-07
618.3	-6.6578e-07
618.4	-6.6132e-07
618.5	-6.5529e-07
618.6	-6.5005e-07
618.7	-6.4594e-07
618.8	-6.4617e-07
618.9	-6.5166e-07
619	-6.5643e-07
619.1	-6.5816e-07
619.2	-6.586e-07
619.3	-6.5849e-07
619.4	-6.554e-07
619.5	-6.5029e-07
619.6	-6.443e-07
619.7	-6.3783e-07
619.8	-6.2293e-07
619.9	-6.006e-07
620	-5.806e-07
620.1	-5.6188e-07
620.2	-5.4354e-07
620.3	-5.2746e-07
620.4	-5.1354e-07
620.5	-4.9965e-07
620.6	-4.8604e-07
620.7	-4.7491e-07
620.8	-4.4951e-07
620.9	-4.0942e-07
621	-3.7316e-07
621.1	-3.4031e-07
621.2	-3.0923e-07
621.3	-2.7956e-07
621.4	-2.5155e-07
621.5	-2.2501e-07
621.6	-1.9922e-07
621.7	-1.7346e-07
621.8	-1.5687e-07
621.9	-1.4898e-07
622	-1.4056e-07
622.1	-1.3257e-07
622.2	-1.2484e-07
622.3	-1.1864e-07
622.4	-1.1431e-07
622.5	-1.1076e-07
622.6	-1.0468e-07
622.7	-9.3981e-08
622.8	-9.5708e-08
622.9	-1.0966e-07
623	-1.1968e-07
623.1	-1.27e-07
623.2	-1.345e-07
623.3	-1.4322e-07
623.4	-1.5327e-07
623.5	-1.6135e-07
623.6	-1.6348e-07
623.7	-1.6122e-07
623.8	-1.577e-07
623.9	-1.554e-07
624	-1.5564e-07
624.1	-1.5763e-07
624.2	-1.5916e-07
624.3	-1.5993e-07
624.4	-1.593e-07
624.5	-1.5445e-07
624.6	-1.4713e-07
624.7	-1.4448e-07
624.8	-1.3449e-07
624.9	-1.104e-07
625	-8.6759e-08
625.1	-6.9917e-08
625.2	-5.1753e-08
625.3	-3.0781e-08
625.4	-1.6484e-08
625.5	-2.1522e-09
625.6	1.6089e-08
625.7	2.9788e-08
625.8	5.346e-08
625.9	8.9243e-08
626	1.2466e-07
626.1	1.6045e-07
626.2	1.948e-07
626.3	2.2652e-07
626.4	2.5423e-07
626.5	2.7708e-07
626.6	2.9696e-07
626.7	3.1954e-07
626.8	3.2997e-07
626.9	3.2911e-07
627	3.3126e-07
627.1	3.345e-07
627.2	3.3894e-07
627.3	3.4341e-07
627.4	3.4787e-07
627.5	3.5085e-07
627.6	3.5319e-07
627.7	3.5857e-07
627.8	3.5083e-07
627.9	3.2713e-07
628	3.0701e-07
628.1	2.912e-07
628.2	2.7622e-07
628.3	2.6453e-07
628.4	2.5584e-07
628.5	2.4869e-07
628.6	2.4354e-07
628.7	2.399e-07
628.8	2.3928e-07
628.9	2.415e-07
629	2.4394e-07
629.1	2.4476e-07
629.2	2.4636e-07
629.3	2.4996e-07
629.4	2.5302e-07
629.5	2.5569e-07
629.6	2.5732e-07
629.7	2.5643e-07
629.8	2.6601e-07
629.9	2.8626e-07
630	3.0464e-07
630.1	3.2243e-07
630.2	3.3956e-07
630.3	3.5628e-07
630.4	3.7412e-07
630.5	3.9292e-07
630.6	4.1215e-07
630.7	4.2857e-07
630.8	4.5882e-07
630.9	5.0539e-07
631	5.4882e-07
631.1	5.851e-07
631.2	6.158e-07
631.3	6.4496e-07
631.4	6.7357e-07
631.5	7.0248e-07
631.6	7.3258e-07
631.7	7.6675e-07
631.8	7.8342e-07
631.9	7.7615e-07
632	7.6862e-07
632.1	7.6522e-07
632.2	7.6483e-07
632.3	7.682e-07
632.4	7.7331e-07
632.5	7.7792e-07
632.6	7.8352e-07
632.7	7.9443e-07
632.8	7.8999e-07
632.9	7.639e-07
633	7.3999e-07
633.1	7.2511e-07
633.2	7.112e-07
633.3	6.9475e-07
633.4	6.8321e-07
633.5	6.7356e-07
633.6	6.6299e-07
633.7	6.5766e-07
633.8	6.5516e-07
633.9	6.4862e-07
634	6.4118e-07
634.1	6.3965e-07
634.2	6.4181e-07
634.3	6.4339e-07
634.4	6.4255e-07
634.5	6.3916e-07
634.6	6.3579e-07
634.7	6.3265e-07
634.8	6.3909e-07
634.9	6.5631e-07
635	6.7333e-07
635.1	6.8847e-07
635.2	7.0104e-07
635.3	7.1071e-07
635.4	7.1833e-07
635.5	7.2468e-07
635.6	7.2928e-07
635.7	7.2968e-07
635.8	7.5132e-07
635.9	7.9699e-07
636	8.4179e-07
636.1	8.8368e-07
636.2	9.2347e-07
636.3	9.6292e-07
636.4	1.0002e-06
636.5	1.035e-06
636.6	1.0684e-06
636.7	1.0996e-06
636.8	1.126e-06
636.9	1.1497e-06
637	1.1725e-06
637.1	1.1935e-06
637.2	1.214e-06
637.3	1.2335e-06
637.4	1.2526e-06
637.5	1.2722e-06
637.6	1.2907e-06
637.7	1.3138e-06
637.8	1.3113e-06
637.9	1.279e-06
638	1.25e-06
638.1	1.225e-06
638.2	1.2017e-06
638.3	1.1804e-06
638.4	1.1609e-06
638.5	1.1419e-06
638.6	1.1234e-06
638.7	1.1047e-06
638.8	1.086e-06
638.9	1.0678e-06
639	1.0508e-06
639.1	1.0387e-06
639.2	1.0318e-06
639.3	1.0269e-06
639.4	1.0234e-06
639.5	1.0214e-06
639.6	1.0178e-06
639.7	1.011e-06
639.8	9.9403e-07
639.9	9.6951e-07
640	9.5021e-07
640.1	9.3642e-07
640.2	9.2572e-07
640.3	9.1484e-07
640.4	8.9987e-07
640.5	8.8181e-07
640.6	8.6707e-07
640.7	8.5714e-07
640.8	8.485e-07
640.9	8.4211e-07
641	8.3611e-07
641.1	8.2682e-07
641.2	8.1535e-07
641.3	8.047e-07
641.4	7.9881e-07
641.5	7.9364e-07
641.6	7.8531e-07
641.7	7.9758e-07
641.8	7.0961e-07
641.9	5.0339e-07
642	3.1406e-07
642.1	1.4404e-07
642.2	-1.7536e-08
642.3	-1.6961e-07
642.4	-3.0661e-07
642.5	-4.3077e-07
642.6	-5.4811e-07
642.7	-6.6589e-07
642.8	-7.5946e-07
642.9	-8.2269e-07
643	-8.7905e-07
643.1	-9.3155e-07
643.2	-9.8319e-07
643.3	-1.0354e-06
643.4	-1.0877e-06
643.5	-1.1397e-06
643.6	-1.1923e-06
643.7	-1.2608e-06
643.8	-1.234e-06
643.9	-1.1024e-06
644	-9.8189e-07
644.1	-8.7343e-07
644.2	-7.7589e-07
644.3	-6.8769e-07
644.4	-6.0801e-07
644.5	-5.3721e-07
644.6	-4.748e-07
644.7	-4.1819e-07
644.8	-3.7229e-07
644.9	-3.3606e-07
645	-3.041e-07
645.1	-2.7595e-07
645.2	-2.5204e-07
645.3	-2.3144e-07
645.4	-2.1238e-07
645.5	-1.9669e-07
645.6	-1.8273e-07
645.7	-1.7161e-07
645.8	-1.4746e-07
645.9	-1.0818e-07
646	-7.1371e-08
646.1	-3.7639e-08
646.2	-7.1288e-09
646.3	2.1199e-08
646.4	4.7695e-08
646.5	7.251e-08
646.6	9.5225e-08
646.7	1.1436e-07
646.8	1.4644e-07
646.9	1.9143e-07
647	2.3175e-07
647.1	2.679e-07
647.2	2.9951e-07
647.3	3.265e-07
647.4	3.5125e-07
647.5	3.7453e-07
647.6	3.9761e-07
647.7	4.2315e-07
647.8	4.4546e-07
647.9	4.6388e-07
648	4.8241e-07
648.1	4.9923e-07
648.2	5.1196e-07
648.3	5.2038e-07
648.4	5.3056e-07
648.5	5.4521e-07
648.6	5.6138e-07
648.7	5.8301e-07
648.8	5.8224e-07
648.9	5.5192e-07
649	5.2224e-07
649.1	4.9757e-07
649.2	4.7703e-07
649.3	4.5811e-07
649.4	4.4189e-07
649.5	4.3061e-07
649.6	4.2458e-07
649.7	4.19e-07
649.8	4.1065e-07
649.9	4.0558e-07
650	4.0361e-07
650.1	3.9768e-07
650.2	3.9443e-07
650.3	3.9513e-07
650.4	3.9191e-07
650.5	3.9002e-07
650.6	3.9256e-07
650.7	3.9407e-07
650.8	3.949e-07
650.9	3.9816e-07
651	4.045e-07
651.1	4.1334e-07
651.2	4.2188e-07
651.3	4.2801e-07
651.4	4.3164e-07
651.5	4.343e-07
651.6	4.3738e-07
651.7	4.3835e-07
651.8	4.6159e-07
651.9	5.0868e-07
652	5.529e-07
652.1	5.9401e-07
652.2	6.3215e-07
652.3	6.6558e-07
652.4	6.9544e-07
652.5	7.2291e-07
652.6	7.4613e-07
652.7	7.6659e-07
652.8	7.9036e-07
652.9	8.1643e-07
653	8.4144e-07
653.1	8.6795e-07
653.2	8.953e-07
653.3	9.2104e-07
653.4	9.4617e-07
653.5	9.7316e-07
653.6	1.0005e-06
653.7	1.0293e-06
653.8	1.0336e-06
653.9	1.0114e-06
654	9.9081e-07
654.1	9.7437e-07
654.2	9.6106e-07
654.3	9.4974e-07
654.4	9.4096e-07
654.5	9.3406e-07
654.6	9.279e-07
654.7	9.2303e-07
654.8	9.1194e-07
654.9	8.9353e-07
655	8.7625e-07
655.1	8.5975e-07
655.2	8.4394e-07
655.3	8.2763e-07
655.4	8.113e-07
655.5	7.9608e-07
655.6	7.8181e-07
655.7	7.702e-07
655.8	7.6105e-07
655.9	7.5432e-07
656	7.4943e-07
656.1	7.4723e-07
656.2	7.4716e-07
656.3	7.4702e-07
656.4	7.456e-07
656.5	7.4012e-07
656.6	7.3251e-07
656.7	7.2773e-07
656.8	7.2233e-07
656.9	7.155e-07
657	7.1112e-07
657.1	7.0784e-07
657.2	7.0142e-07
657.3	6.9145e-07
657.4	6.8195e-07
657.5	6.746e-07
657.6	6.689e-07
657.7	6.6629e-07
657.8	6.4653e-07
657.9	6.0934e-07
658	5.7912e-07
658.1	5.5051e-07
658.2	5.1954e-07
658.3	4.9391e-07
658.4	4.7311e-07
658.5	4.4992e-07
658.6	4.2877e-07
658.7	4.3004e-07
658.8	3.1935e-07
658.9	8.6068e-08
659	-1.2663e-07
659.1	-3.1633e-07
659.2	-4.9195e-07
659.3	-6.5898e-07
659.4	-8.1579e-07
659.5	-9.5916e-07
659.6	-1.0888e-06
659.7	-1.2179e-06
659.8	-1.2652e-06
659.9	-1.2268e-06
660	-1.1947e-06
660.1	-1.1717e-06
660.2	-1.1573e-06
660.3	-1.1483e-06
660.4	-1.1417e-06
660.5	-1.1384e-06
660.6	-1.1361e-06
660.7	-1.1448e-06
660.8	-1.0902e-06
660.9	-9.6584e-07
661	-8.5255e-07
661.1	-7.5231e-07
661.2	-6.6373e-07
661.3	-5.8506e-07
661.4	-5.1472e-07
661.5	-4.5358e-07
661.6	-4.0099e-07
661.7	-3.5334e-07
661.8	-3.1439e-07
661.9	-2.8426e-07
662	-2.5761e-07
662.1	-2.334e-07
662.2	-2.1211e-07
662.3	-1.9189e-07
662.4	-1.7382e-07
662.5	-1.5759e-07
662.6	-1.4202e-07
662.7	-1.3059e-07
662.8	-1.004e-07
662.9	-5.0649e-08
663	-4.8843e-09
663.1	3.6606e-08
663.2	7.5465e-08
663.3	1.1283e-07
663.4	1.4817e-07
663.5	1.8051e-07
663.6	2.0976e-07
663.7	2.3636e-07
663.8	2.6244e-07
663.9	2.875e-07
664	3.0996e-07
664.1	3.3158e-07
664.2	3.5276e-07
664.3	3.7585e-07
664.4	3.9988e-07
664.5	4.2339e-07
664.6	4.4816e-07
664.7	4.7379e-07
664.8	4.8053e-07
664.9	4.6833e-07
665	4.5636e-07
665.1	4.5026e-07
665.2	4.5004e-07
665.3	4.5207e-07
665.4	4.5475e-07
665.5	4.5416e-07
665.6	4.5164e-07
665.7	4.5256e-07
665.8	4.4771e-07
665.9	4.3331e-07
666	4.2077e-07
666.1	4.0922e-07
666.2	4.0026e-07
666.3	3.988e-07
666.4	3.9887e-07
666.5	3.9294e-07
666.6	3.8891e-07
666.7	3.9005e-07
666.8	3.9352e-07
666.9	4.0344e-07
667	4.1543e-07
667.1	4.2339e-07
667.2	4.2941e-07
667.3	4.3938e-07
667.4	4.516e-07
667.5	4.6014e-07
667.6	4.6441e-07
667.7	4.6638e-07
667.8	4.8765e-07
667.9	5.2843e-07
668	5.6703e-07
668.1	6.0065e-07
668.2	6.2949e-07
668.3	6.5441e-07
668.4	6.7693e-07
668.5	6.9964e-07
668.6	7.227e-07
668.7	7.4599e-07
668.8	7.7298e-07
668.9	8.0211e-07
669	8.3028e-07
669.1	8.5729e-07
669.2	8.8087e-07
669.3	9.0341e-07
669.4	9.2604e-07
669.5	9.4631e-07
669.6	9.6416e-07
669.7	9.8371e-07
669.8	9.8259e-07
669.9	9.5973e-07
670	9.388e-07
670.1	9.2111e-07
670.2	9.0657e-07
670.3	8.9324e-07
670.4	8.8234e-07
670.5	8.7464e-07
670.6	8.6815e-07
670.7	8.6268e-07
670.8	8.5348e-07
670.9	8.4086e-07
671	8.3104e-07
671.1	8.231e-07
671.2	8.1628e-07
671.3	8.0914e-07
671.4	8.0252e-07
671.5	7.9691e-07
671.6	7.9425e-07
671.7	7.9417e-07
671.8	7.994e-07
671.9	8.1016e-07
672	8.209e-07
672.1	8.3132e-07
672.2	8.4251e-07
672.3	8.545e-07
672.4	8.6657e-07
672.5	8.7706e-07
672.6	8.8474e-07
672.7	8.8714e-07
672.8	9.045e-07
672.9	9.4132e-07
673	9.7765e-07
673.1	1.0142e-06
673.2	1.0497e-06
673.3	1.0842e-06
673.4	1.1163e-06
673.5	1.1409e-06
673.6	1.1615e-06
673.7	1.1828e-06
673.8	1.2079e-06
673.9	1.2366e-06
674	1.2652e-06
674.1	1.2917e-06
674.2	1.3166e-06
674.3	1.3412e-06
674.4	1.3656e-06
674.5	1.3894e-06
674.6	1.4091e-06
674.7	1.4269e-06
674.8	1.424e-06
674.9	1.402e-06
675	1.3796e-06
675.1	1.3606e-06
675.2	1.3469e-06
675.3	1.3297e-06
675.4	1.3149e-06
675.5	1.3071e-06
675.6	1.3007e-06
675.7	1.2907e-06
675.8	1.2746e-06
675.9	1.257e-06
676	1.2451e-06
676.1	1.2353e-06
676.2	1.2235e-06
676.3	1.2105e-06
676.4	1.1979e-06
676.5	1.1862e-06
676.6	1.1778e-06
676.7	1.1736e-06
676.8	1.1744e-06
676.9	1.1781e-06
677	1.1809e-06
677.1	1.1818e-06
677.2	1.1805e-06
677.3	1.1783e-06
677.4	1.1761e-06
677.5	1.174e-06
677.6	1.1722e-06
677.7	1.1699e-06
677.8	1.1803e-06
677.9	1.2041e-06
678	1.228e-06
678.1	1.2524e-06
678.2	1.2749e-06
678.3	1.2961e-06
678.4	1.317e-06
678.5	1.3367e-06
678.6	1.3546e-06
678.7	1.3662e-06
678.8	1.3974e-06
678.9	1.4516e-06
679	1.502e-06
679.1	1.5482e-06
679.2	1.5913e-06
679.3	1.6309e-06
679.4	1.6673e-06
679.5	1.702e-06
679.6	1.7346e-06
679.7	1.7673e-06
679.8	1.777e-06
679.9	1.7621e-06
680	1.747e-06
680.1	1.7319e-06
680.2	1.7165e-06
680.3	1.7019e-06
680.4	1.6891e-06
680.5	1.6764e-06
680.6	1.6662e-06
680.7	1.663e-06
680.8	1.6482e-06
680.9	1.6192e-06
681	1.5953e-06
681.1	1.5752e-06
681.2	1.5548e-06
681.3	1.5335e-06
681.4	1.5115e-06
681.5	1.489e-06
681.6	1.4703e-06
681.7	1.4588e-06
681.8	1.4433e-06
681.9	1.4215e-06
682	1.4001e-06
682.1	1.3768e-06
682.2	1.3517e-06
682.3	1.3293e-06
682.4	1.3122e-06
682.5	1.2996e-06
682.6	1.2873e-06
682.7	1.2734e-06
682.8	1.2615e-06
682.9	1.2512e-06
683	1.2449e-06
683.1	1.2425e-06
683.2	1.2375e-06
683.3	1.2324e-06
683.4	1.2296e-06
683.5	1.2227e-06
683.6	1.2174e-06
683.7	1.2271e-06
683.8	1.1654e-06
683.9	1.0256e-06
684	8.9844e-07
684.1	7.8556e-07
684.2	6.8011e-07
684.3	5.788e-07
684.4	4.8222e-07
684.5	3.9411e-07
684.6	3.1554e-07
684.7	2.5172e-07
684.8	1.4361e-07
684.9	-1.3125e-08
685	-1.6078e-07
685.1	-3.0145e-07
685.2	-4.3432e-07
685.3	-5.5888e-07
685.4	-6.7517e-07
685.5	-7.8311e-07
685.6	-8.8318e-07
685.7	-9.9208e-07
685.8	-9.8812e-07
685.9	-8.6242e-07
686	-7.4746e-07
686.1	-6.4626e-07
686.2	-5.5736e-07
686.3	-4.7793e-07
686.4	-4.0825e-07
686.5	-3.4764e-07
686.6	-2.9482e-07
686.7	-2.5186e-07
686.8	-2.0279e-07
686.9	-1.4439e-07
687	-9.2639e-08
687.1	-4.7437e-08
687.2	-7.043e-09
687.3	2.6713e-08
687.4	5.5985e-08
687.5	8.4002e-08
687.6	1.0936e-07
687.7	1.3062e-07
687.8	1.5622e-07
687.9	1.8713e-07
688	2.15e-07
688.1	2.4023e-07
688.2	2.6394e-07
688.3	2.8683e-07
688.4	3.0782e-07
688.5	3.2735e-07
688.6	3.464e-07
688.7	3.6137e-07
688.8	3.873e-07
688.9	4.2658e-07
689	4.6142e-07
689.1	4.8931e-07
689.2	5.1334e-07
689.3	5.3551e-07
689.4	5.5662e-07
689.5	5.7804e-07
689.6	6.0062e-07
689.7	6.229e-07
689.8	6.5876e-07
689.9	7.0852e-07
690	7.5199e-07
690.1	7.8756e-07
690.2	8.216e-07
690.3	8.5848e-07
690.4	8.9592e-07
690.5	9.3099e-07
690.6	9.634e-07
690.7	9.9493e-07
690.8	1.0002e-06
690.9	9.7934e-07
691	9.6191e-07
691.1	9.4939e-07
691.2	9.4252e-07
691.3	9.3943e-07
691.4	9.3466e-07
691.5	9.2899e-07
691.6	9.2717e-07
691.7	9.277e-07
691.8	9.1542e-07
691.9	8.9515e-07
692	8.7673e-07
692.1	8.5555e-07
692.2	8.3921e-07
692.3	8.2857e-07
692.4	8.1713e-07
692.5	8.031e-07
692.6	7.9108e-07
692.7	7.8501e-07
692.8	7.7977e-07
692.9	7.7322e-07
693	7.6562e-07
693.1	7.5559e-07
693.2	7.4503e-07
693.3	7.3587e-07
693.4	7.3102e-07
693.5	7.3041e-07
693.6	7.2999e-07
693.7	7.2967e-07
693.8	7.3112e-07
693.9	7.3335e-07
694	7.3496e-07
694.1	7.3513e-07
694.2	7.3396e-07
694.3	7.3139e-07
694.4	7.2872e-07
694.5	7.26e-07
694.6	7.2404e-07
694.7	7.2288e-07
694.8	7.2906e-07
694.9	7.4308e-07
695	7.5732e-07
695.1	7.7116e-07
695.2	7.8457e-07
695.3	7.9843e-07
695.4	8.1178e-07
695.5	8.2338e-07
695.6	8.3428e-07
695.7	8.4256e-07
695.8	8.75e-07
695.9	9.3305e-07
696	9.8659e-07
696.1	1.0356e-06
696.2	1.081e-06
696.3	1.123e-06
696.4	1.1619e-06
696.5	1.1988e-06
696.6	1.2329e-06
696.7	1.2647e-06
696.8	1.2913e-06
696.9	1.311e-06
697	1.3277e-06
697.1	1.3444e-06
697.2	1.3605e-06
697.3	1.3755e-06
697.4	1.3917e-06
697.5	1.4088e-06
697.6	1.4278e-06
697.7	1.4533e-06
697.8	1.4465e-06
697.9	1.4049e-06
698	1.3664e-06
698.1	1.3283e-06
698.2	1.2912e-06
698.3	1.2571e-06
698.4	1.2275e-06
698.5	1.2044e-06
698.6	1.1864e-06
698.7	1.1718e-06
698.8	1.152e-06
698.9	1.1232e-06
699	1.094e-06
699.1	1.0686e-06
699.2	1.0473e-06
699.3	1.0279e-06
699.4	1.0092e-06
699.5	9.9159e-07
699.6	9.7863e-07
699.7	9.7581e-07
699.8	9.3341e-07
699.9	8.4976e-07
700	7.759e-07
700.1	7.0609e-07
700.2	6.4042e-07
700.3	5.8362e-07
700.4	5.3011e-07
700.5	4.7632e-07
700.6	4.2847e-07
700.7	3.9772e-07
700.8	3.0584e-07
700.9	1.4452e-07
701	-6.3694e-09
701.1	-1.4209e-07
701.2	-2.6444e-07
701.3	-3.7858e-07
701.4	-4.8606e-07
701.5	-5.8827e-07
701.6	-6.8617e-07
701.7	-7.8845e-07
701.8	-8.2338e-07
701.9	-7.8439e-07
702	-7.4735e-07
702.1	-7.1471e-07
702.2	-6.881e-07
702.3	-6.6619e-07
702.4	-6.4977e-07
702.5	-6.3933e-07
702.6	-6.3378e-07
702.7	-6.3908e-07
702.8	-6.1092e-07
702.9	-5.4488e-07
703	-4.862e-07
703.1	-4.3462e-07
703.2	-3.8961e-07
703.3	-3.4978e-07
703.4	-3.1417e-07
703.5	-2.8175e-07
703.6	-2.5206e-07
703.7	-2.2471e-07
703.8	-2.0324e-07
703.9	-1.8787e-07
704	-1.7509e-07
704.1	-1.6357e-07
704.2	-1.5315e-07
704.3	-1.4477e-07
704.4	-1.3755e-07
704.5	-1.3125e-07
704.6	-1.276e-07
704.7	-1.1799e-07
704.8	-1.5751e-07
704.9	-2.4966e-07
705	-3.3503e-07
705.1	-4.1428e-07
705.2	-4.8719e-07
705.3	-5.5514e-07
705.4	-6.1896e-07
705.5	-6.7747e-07
705.6	-7.3005e-07
705.7	-7.703e-07
705.8	-8.5686e-07
705.9	-9.9421e-07
706	-1.1211e-06
706.1	-1.2381e-06
706.2	-1.3482e-06
706.3	-1.4537e-06
706.4	-1.5551e-06
706.5	-1.6511e-06
706.6	-1.738e-06
706.7	-1.8287e-06
706.8	-1.8337e-06
706.9	-1.748e-06
707	-1.6746e-06
707.1	-1.6173e-06
707.2	-1.5707e-06
707.3	-1.5282e-06
707.4	-1.4897e-06
707.5	-1.4572e-06
707.6	-1.4301e-06
707.7	-1.4113e-06
707.8	-1.3785e-06
707.9	-1.3313e-06
708	-1.2887e-06
708.1	-1.2455e-06
708.2	-1.2086e-06
708.3	-1.1825e-06
708.4	-1.1587e-06
708.5	-1.1356e-06
708.6	-1.1178e-06
708.7	-1.0997e-06
708.8	-1.0814e-06
708.9	-1.0693e-06
709	-1.0611e-06
709.1	-1.0502e-06
709.2	-1.0381e-06
709.3	-1.0296e-06
709.4	-1.0246e-06
709.5	-1.0217e-06
709.6	-1.0194e-06
709.7	-1.0066e-06
709.8	-1.0413e-06
709.9	-1.1301e-06
710	-1.2111e-06
710.1	-1.2845e-06
710.2	-1.3528e-06
710.3	-1.4157e-06
710.4	-1.4746e-06
710.5	-1.5305e-06
710.6	-1.5808e-06
710.7	-1.6163e-06
710.8	-1.7033e-06
710.9	-1.8462e-06
711	-1.9742e-06
711.1	-2.0893e-06
711.2	-2.1942e-06
711.3	-2.2897e-06
711.4	-2.3779e-06
711.5	-2.4606e-06
711.6	-2.5391e-06
711.7	-2.6263e-06
711.8	-2.6278e-06
711.9	-2.541e-06
712	-2.4686e-06
712.1	-2.4085e-06
712.2	-2.3591e-06
712.3	-2.3189e-06
712.4	-2.285e-06
712.5	-2.2573e-06
712.6	-2.2351e-06
712.7	-2.2206e-06
712.8	-2.1821e-06
712.9	-2.1178e-06
713	-2.0612e-06
713.1	-2.0112e-06
713.2	-1.9659e-06
713.3	-1.9247e-06
713.4	-1.8883e-06
713.5	-1.856e-06
713.6	-1.8275e-06
713.7	-1.8038e-06
713.8	-1.7891e-06
713.9	-1.7846e-06
714	-1.7822e-06
714.1	-1.7763e-06
714.2	-1.7687e-06
714.3	-1.7593e-06
714.4	-1.7479e-06
714.5	-1.7353e-06
714.6	-1.7239e-06
714.7	-1.7154e-06
714.8	-1.7143e-06
714.9	-1.7193e-06
715	-1.7228e-06
715.1	-1.7215e-06
715.2	-1.716e-06
715.3	-1.7106e-06
715.4	-1.708e-06
715.5	-1.7085e-06
715.6	-1.7111e-06
715.7	-1.6977e-06
715.8	-1.7754e-06
715.9	-1.9521e-06
716	-2.1105e-06
716.1	-2.2527e-06
716.2	-2.3796e-06
716.3	-2.4877e-06
716.4	-2.5829e-06
716.5	-2.6748e-06
716.6	-2.7595e-06
716.7	-2.8374e-06
716.8	-2.8898e-06
716.9	-2.9142e-06
717	-2.9368e-06
717.1	-2.9633e-06
717.2	-2.9959e-06
717.3	-3.0273e-06
717.4	-3.0573e-06
717.5	-3.0917e-06
717.6	-3.1303e-06
717.7	-3.1867e-06
717.8	-3.1604e-06
717.9	-3.0441e-06
718	-2.9435e-06
718.1	-2.8598e-06
718.2	-2.791e-06
718.3	-2.7327e-06
718.4	-2.6824e-06
718.5	-2.6381e-06
718.6	-2.5998e-06
718.7	-2.5636e-06
718.8	-2.5321e-06
718.9	-2.5053e-06
719	-2.4785e-06
719.1	-2.45e-06
719.2	-2.4206e-06
719.3	-2.3933e-06
719.4	-2.3671e-06
719.5	-2.3415e-06
719.6	-2.3179e-06
719.7	-2.2973e-06
719.8	-2.2674e-06
719.9	-2.2275e-06
720	-2.1905e-06
720.1	-2.1579e-06
720.2	-2.1276e-06
720.3	-2.0982e-06
720.4	-2.0703e-06
720.5	-2.0439e-06
720.6	-2.0183e-06
720.7	-1.9945e-06
720.8	-1.9628e-06
720.9	-1.922e-06
721	-1.8835e-06
721.1	-1.8465e-06
721.2	-1.8122e-06
721.3	-1.7791e-06
721.4	-1.7474e-06
721.5	-1.7183e-06
721.6	-1.69e-06
721.7	-1.6653e-06
721.8	-1.6215e-06
721.9	-1.5587e-06
722	-1.5008e-06
722.1	-1.4474e-06
722.2	-1.3997e-06
722.3	-1.3581e-06
722.4	-1.3229e-06
722.5	-1.2919e-06
722.6	-1.262e-06
722.7	-1.2284e-06
722.8	-1.2188e-06
722.9	-1.235e-06
723	-1.2474e-06
723.1	-1.2553e-06
723.2	-1.2601e-06
723.3	-1.2675e-06
723.4	-1.2754e-06
723.5	-1.2776e-06
723.6	-1.275e-06
723.7	-1.2678e-06
723.8	-1.2708e-06
723.9	-1.2882e-06
724	-1.3066e-06
724.1	-1.3241e-06
724.2	-1.3382e-06
724.3	-1.3494e-06
724.4	-1.3584e-06
724.5	-1.364e-06
724.6	-1.3642e-06
724.7	-1.3613e-06
724.8	-1.369e-06
724.9	-1.3836e-06
725	-1.3924e-06
725.1	-1.4026e-06
725.2	-1.4126e-06
725.3	-1.4163e-06
725.4	-1.4207e-06
725.5	-1.4285e-06
725.6	-1.4331e-06
725.7	-1.4315e-06
725.8	-1.439e-06
725.9	-1.458e-06
726	-1.4756e-06
726.1	-1.4883e-06
726.2	-1.4966e-06
726.3	-1.5025e-06
726.4	-1.5086e-06
726.5	-1.518e-06
726.6	-1.5286e-06
726.7	-1.5255e-06
726.8	-1.6155e-06
726.9	-1.8014e-06
727	-1.9649e-06
727.1	-2.1066e-06
727.2	-2.2318e-06
727.3	-2.3441e-06
727.4	-2.4462e-06
727.5	-2.5397e-06
727.6	-2.6249e-06
727.7	-2.7087e-06
727.8	-2.7583e-06
727.9	-2.7721e-06
728	-2.7887e-06
728.1	-2.8109e-06
728.2	-2.8367e-06
728.3	-2.864e-06
728.4	-2.8923e-06
728.5	-2.9225e-06
728.6	-2.955e-06
728.7	-3e-06
728.8	-2.9668e-06
728.9	-2.852e-06
729	-2.7545e-06
729.1	-2.6708e-06
729.2	-2.5981e-06
729.3	-2.5367e-06
729.4	-2.484e-06
729.5	-2.4375e-06
729.6	-2.3958e-06
729.7	-2.3565e-06
729.8	-2.3243e-06
729.9	-2.2988e-06
730	-2.2746e-06
730.1	-2.252e-06
730.2	-2.2294e-06
730.3	-2.2061e-06
730.4	-2.1828e-06
730.5	-2.1595e-06
730.6	-2.1371e-06
730.7	-2.1171e-06
730.8	-2.091e-06
730.9	-2.0593e-06
731	-2.0324e-06
731.1	-2.0077e-06
731.2	-1.9831e-06
731.3	-1.9584e-06
731.4	-1.9314e-06
731.5	-1.9041e-06
731.6	-1.879e-06
731.7	-1.8584e-06
731.8	-1.8343e-06
731.9	-1.8045e-06
732	-1.7749e-06
732.1	-1.7416e-06
732.2	-1.7082e-06
732.3	-1.6793e-06
732.4	-1.656e-06
732.5	-1.6358e-06
732.6	-1.6153e-06
732.7	-1.5972e-06
732.8	-1.5557e-06
732.9	-1.4915e-06
733	-1.4367e-06
733.1	-1.39e-06
733.2	-1.3439e-06
733.3	-1.3013e-06
733.4	-1.2647e-06
733.5	-1.2261e-06
733.6	-1.1898e-06
733.7	-1.1582e-06
733.8	-1.1473e-06
733.9	-1.1575e-06
734	-1.1677e-06
734.1	-1.1777e-06
734.2	-1.1819e-06
734.3	-1.1795e-06
734.4	-1.1764e-06
734.5	-1.1747e-06
734.6	-1.174e-06
734.7	-1.1719e-06
734.8	-1.1838e-06
734.9	-1.2079e-06
735	-1.2256e-06
735.1	-1.2401e-06
735.2	-1.2521e-06
735.3	-1.263e-06
735.4	-1.273e-06
735.5	-1.2823e-06
735.6	-1.2904e-06
735.7	-1.2985e-06
735.8	-1.3114e-06
735.9	-1.3283e-06
736	-1.3432e-06
736.1	-1.3535e-06
736.2	-1.36e-06
736.3	-1.3634e-06
736.4	-1.3655e-06
736.5	-1.3667e-06
736.6	-1.3669e-06
736.7	-1.3644e-06
736.8	-1.3804e-06
736.9	-1.4143e-06
737	-1.4449e-06
737.1	-1.473e-06
737.2	-1.4974e-06
737.3	-1.52e-06
737.4	-1.5413e-06
737.5	-1.5593e-06
737.6	-1.5752e-06
737.7	-1.5771e-06
737.8	-1.6661e-06
737.9	-1.8476e-06
738	-2.01e-06
738.1	-2.1533e-06
738.2	-2.2808e-06
738.3	-2.3945e-06
738.4	-2.4989e-06
738.5	-2.596e-06
738.6	-2.6857e-06
738.7	-2.777e-06
738.8	-2.8153e-06
738.9	-2.7986e-06
739	-2.7898e-06
739.1	-2.7885e-06
739.2	-2.7915e-06
739.3	-2.7971e-06
739.4	-2.8041e-06
739.5	-2.8132e-06
739.6	-2.8243e-06
739.7	-2.8484e-06
739.8	-2.8133e-06
739.9	-2.7154e-06
740	-2.6334e-06
740.1	-2.5611e-06
740.2	-2.4957e-06
740.3	-2.4358e-06
740.4	-2.3826e-06
740.5	-2.3388e-06
740.6	-2.3025e-06
740.7	-2.2693e-06
740.8	-2.2467e-06
740.9	-2.234e-06
741	-2.222e-06
741.1	-2.2121e-06
741.2	-2.2024e-06
741.3	-2.1885e-06
741.4	-2.1717e-06
741.5	-2.1602e-06
741.6	-2.1504e-06
741.7	-2.1374e-06
741.8	-2.1186e-06
741.9	-2.0929e-06
742	-2.0649e-06
742.1	-2.0405e-06
742.2	-2.0215e-06
742.3	-2.0016e-06
742.4	-1.9794e-06
742.5	-1.9601e-06
742.6	-1.9463e-06
742.7	-1.9321e-06
742.8	-1.9266e-06
742.9	-1.9302e-06
743	-1.9314e-06
743.1	-1.9329e-06
743.2	-1.9362e-06
743.3	-1.9416e-06
743.4	-1.9469e-06
743.5	-1.9501e-06
743.6	-1.9507e-06
743.7	-1.9497e-06
743.8	-1.9368e-06
743.9	-1.9129e-06
744	-1.8901e-06
744.1	-1.8713e-06
744.2	-1.8547e-06
744.3	-1.8376e-06
744.4	-1.8241e-06
744.5	-1.8128e-06
744.6	-1.8028e-06
744.7	-1.7827e-06
744.8	-1.8441e-06
744.9	-1.9906e-06
745	-2.1213e-06
745.1	-2.2368e-06
745.2	-2.3389e-06
745.3	-2.4295e-06
745.4	-2.5087e-06
745.5	-2.5796e-06
745.6	-2.6445e-06
745.7	-2.6956e-06
745.8	-2.7875e-06
745.9	-2.925e-06
746	-3.0496e-06
746.1	-3.1622e-06
746.2	-3.2665e-06
746.3	-3.3635e-06
746.4	-3.4564e-06
746.5	-3.5466e-06
746.6	-3.6349e-06
746.7	-3.7427e-06
746.8	-3.727e-06
746.9	-3.5819e-06
747	-3.4618e-06
747.1	-3.3621e-06
747.2	-3.2784e-06
747.3	-3.209e-06
747.4	-3.1505e-06
747.5	-3.1035e-06
747.6	-3.0658e-06
747.7	-3.0337e-06
747.8	-2.9965e-06
747.9	-2.9514e-06
748	-2.9077e-06
748.1	-2.8646e-06
748.2	-2.8226e-06
748.3	-2.7824e-06
748.4	-2.7476e-06
748.5	-2.7171e-06
748.6	-2.6854e-06
748.7	-2.6532e-06
748.8	-2.6054e-06
748.9	-2.5417e-06
749	-2.4825e-06
749.1	-2.43e-06
749.2	-2.3806e-06
749.3	-2.3336e-06
749.4	-2.2873e-06
749.5	-2.24e-06
749.6	-2.1957e-06
749.7	-2.1586e-06
749.8	-2.1149e-06
749.9	-2.0603e-06
750	-2.0098e-06
750.1	-1.9629e-06
750.2	-1.9169e-06
750.3	-1.8769e-06
750.4	-1.8398e-06
750.5	-1.7996e-06
750.6	-1.7601e-06
750.7	-1.7254e-06
750.8	-1.7023e-06
750.9	-1.6847e-06
751	-1.6633e-06
751.1	-1.643e-06
751.2	-1.6248e-06
751.3	-1.6085e-06
751.4	-1.5928e-06
751.5	-1.5771e-06
751.6	-1.5586e-06
751.7	-1.5353e-06
751.8	-1.5211e-06
751.9	-1.5192e-06
752	-1.5165e-06
752.1	-1.512e-06
752.2	-1.5076e-06
752.3	-1.5041e-06
752.4	-1.5016e-06
752.5	-1.4986e-06
752.6	-1.4945e-06
752.7	-1.4898e-06
752.8	-1.4796e-06
752.9	-1.464e-06
753	-1.4474e-06
753.1	-1.4293e-06
753.2	-1.4107e-06
753.3	-1.3921e-06
753.4	-1.3734e-06
753.5	-1.3554e-06
753.6	-1.3374e-06
753.7	-1.3216e-06
753.8	-1.2945e-06
753.9	-1.2541e-06
754	-1.2173e-06
754.1	-1.1835e-06
754.2	-1.1515e-06
754.3	-1.1215e-06
754.4	-1.093e-06
754.5	-1.0661e-06
754.6	-1.0405e-06
754.7	-1.017e-06
754.8	-9.9215e-07
754.9	-9.6447e-07
755	-9.384e-07
755.1	-9.1417e-07
755.2	-8.9308e-07
755.3	-8.7425e-07
755.4	-8.5717e-07
755.5	-8.4305e-07
755.6	-8.2824e-07
755.7	-8.0869e-07
755.8	-8.0232e-07
755.9	-8.1025e-07
756	-8.1387e-07
756.1	-8.1361e-07
756.2	-8.1034e-07
756.3	-8.0691e-07
756.4	-8.0527e-07
756.5	-8.0512e-07
756.6	-8.0489e-07
756.7	-8.0014e-07
756.8	-7.944e-07
756.9	-7.8921e-07
757	-7.8285e-07
757.1	-7.7946e-07
757.2	-7.7877e-07
757.3	-7.7715e-07
757.4	-7.7251e-07
757.5	-7.6663e-07
757.6	-7.5929e-07
757.7	-7.5235e-07
757.8	-7.3982e-07
757.9	-7.212e-07
758	-7.0016e-07
758.1	-6.7746e-07
758.2	-6.6047e-07
758.3	-6.4483e-07
758.4	-6.257e-07
758.5	-6.1052e-07
758.6	-5.9693e-07
758.7	-5.8045e-07
758.8	-5.5279e-07
758.9	-5.1732e-07
759	-4.8319e-07
759.1	-4.4633e-07
759.2	-4.1195e-07
759.3	-3.8288e-07
759.4	-3.5779e-07
759.5	-3.331e-07
759.6	-3.0678e-07
759.7	-2.785e-07
759.8	-2.591e-07
759.9	-2.5013e-07
760	-2.4169e-07
760.1	-2.3459e-07
760.2	-2.2873e-07
760.3	-2.2301e-07
760.4	-2.1516e-07
760.5	-2.0354e-07
760.6	-1.8939e-07
760.7	-1.7188e-07
760.8	-1.659e-07
760.9	-1.7337e-07
761	-1.7946e-07
761.1	-1.8445e-07
761.2	-1.8721e-07
761.3	-1.8762e-07
761.4	-1.8703e-07
761.5	-1.866e-07
761.6	-1.865e-07
761.7	-1.8644e-07
761.8	-1.8518e-07
761.9	-1.818e-07
762	-1.7752e-07
762.1	-1.7154e-07
762.2	-1.6631e-07
762.3	-1.62e-07
762.4	-1.5685e-07
762.5	-1.5151e-07
762.6	-1.4579e-07
762.7	-1.4062e-07
762.8	-1.2211e-07
762.9	-9.2162e-08
763	-6.5142e-08
763.1	-3.9664e-08
763.2	-1.5324e-08
763.3	8.3824e-09
763.4	3.1693e-08
763.5	5.5916e-08
763.6	7.9349e-08
763.7	9.9721e-08
763.8	1.3019e-07
763.9	1.6895e-07
764	2.0451e-07
764.1	2.3684e-07
764.2	2.6511e-07
764.3	2.8947e-07
764.4	3.1074e-07
764.5	3.315e-07
764.6	3.5409e-07
764.7	3.8226e-07
764.8	3.9638e-07
764.9	3.9388e-07
765	3.9217e-07
765.1	3.8827e-07
765.2	3.8226e-07
765.3	3.7938e-07
765.4	3.8223e-07
765.5	3.8942e-07
765.6	3.983e-07
765.7	4.0712e-07
765.8	4.0512e-07
765.9	3.9365e-07
766	3.8438e-07
766.1	3.8051e-07
766.2	3.8137e-07
766.3	3.8124e-07
766.4	3.7787e-07
766.5	3.763e-07
766.6	3.8049e-07
766.7	3.8108e-07
766.8	3.8398e-07
766.9	3.9534e-07
767	4.0498e-07
767.1	4.1263e-07
767.2	4.2297e-07
767.3	4.3509e-07
767.4	4.4382e-07
767.5	4.5006e-07
767.6	4.5858e-07
767.7	4.6898e-07
767.8	4.9439e-07
767.9	5.3257e-07
768	5.6536e-07
768.1	5.9273e-07
768.2	6.1884e-07
768.3	6.4657e-07
768.4	6.7555e-07
768.5	7.0497e-07
768.6	7.3297e-07
768.7	7.5736e-07
768.8	7.8382e-07
768.9	8.1415e-07
769	8.4211e-07
769.1	8.6614e-07
769.2	8.8806e-07
769.3	9.0903e-07
769.4	9.2866e-07
769.5	9.4833e-07
769.6	9.6767e-07
769.7	9.9072e-07
769.8	9.9659e-07
769.9	9.828e-07
770	9.7239e-07
770.1	9.6444e-07
770.2	9.5869e-07
770.3	9.56e-07
770.4	9.5503e-07
770.5	9.5542e-07
770.6	9.5685e-07
770.7	9.5826e-07
770.8	9.5663e-07
770.9	9.5068e-07
771	9.4596e-07
771.1	9.4385e-07
771.2	9.4252e-07
771.3	9.4107e-07
771.4	9.4027e-07
771.5	9.4097e-07
771.6	9.4089e-07
771.7	9.3993e-07
771.8	9.4295e-07
771.9	9.4855e-07
772	9.5267e-07
772.1	9.571e-07
772.2	9.6071e-07
772.3	9.6589e-07
772.4	9.7394e-07
772.5	9.8345e-07
772.6	9.9527e-07
772.7	1.0047e-06
772.8	1.0302e-06
772.9	1.073e-06
773	1.1104e-06
773.1	1.1429e-06
773.2	1.1715e-06
773.3	1.1993e-06
773.4	1.2281e-06
773.5	1.2558e-06
773.6	1.2835e-06
773.7	1.3097e-06
773.8	1.3317e-06
773.9	1.3511e-06
774	1.3713e-06
774.1	1.3934e-06
774.2	1.4148e-06
774.3	1.4365e-06
774.4	1.4563e-06
774.5	1.4721e-06
774.6	1.4867e-06
774.7	1.5077e-06
774.8	1.51e-06
774.9	1.4844e-06
775	1.4621e-06
775.1	1.4457e-06
775.2	1.4287e-06
775.3	1.4156e-06
775.4	1.4068e-06
775.5	1.3946e-06
775.6	1.3825e-06
775.7	1.3784e-06
775.8	1.3734e-06
775.9	1.3616e-06
776	1.3484e-06
776.1	1.3333e-06
776.2	1.3216e-06
776.3	1.3173e-06
776.4	1.3147e-06
776.5	1.3116e-06
776.6	1.3066e-06
776.7	1.2997e-06
776.8	1.295e-06
776.9	1.2927e-06
777	1.2913e-06
777.1	1.295e-06
777.2	1.3016e-06
777.3	1.3085e-06
777.4	1.3152e-06
777.5	1.3203e-06
777.6	1.3246e-06
777.7	1.3265e-06
777.8	1.3438e-06
777.9	1.377e-06
778	1.4073e-06
778.1	1.4349e-06
778.2	1.4591e-06
778.3	1.4793e-06
778.4	1.4972e-06
778.5	1.5155e-06
778.6	1.5327e-06
778.7	1.547e-06
778.8	1.5721e-06
778.9	1.6065e-06
779	1.638e-06
779.1	1.6675e-06
779.2	1.6955e-06
779.3	1.722e-06
779.4	1.7463e-06
779.5	1.7686e-06
779.6	1.7888e-06
779.7	1.8109e-06
779.8	1.8084e-06
779.9	1.7795e-06
780	1.7535e-06
780.1	1.7299e-06
780.2	1.7094e-06
780.3	1.6931e-06
780.4	1.6797e-06
780.5	1.6683e-06
780.6	1.6602e-06
780.7	1.6576e-06
780.8	1.6461e-06
780.9	1.6243e-06
781	1.6037e-06
781.1	1.5838e-06
781.2	1.5633e-06
781.3	1.5416e-06
781.4	1.522e-06
781.5	1.5061e-06
781.6	1.4938e-06
781.7	1.4869e-06
781.8	1.4812e-06
781.9	1.471e-06
782	1.4585e-06
782.1	1.4437e-06
782.2	1.4304e-06
782.3	1.4214e-06
782.4	1.4163e-06
782.5	1.4138e-06
782.6	1.4111e-06
782.7	1.4072e-06
782.8	1.4042e-06
782.9	1.4006e-06
783	1.3966e-06
783.1	1.3983e-06
783.2	1.4012e-06
783.3	1.3977e-06
783.4	1.3942e-06
783.5	1.3939e-06
783.6	1.3916e-06
783.7	1.3922e-06
783.8	1.3983e-06
783.9	1.4052e-06
784	1.4098e-06
784.1	1.4157e-06
784.2	1.4249e-06
784.3	1.4323e-06
784.4	1.4358e-06
784.5	1.4365e-06
784.6	1.4387e-06
784.7	1.4396e-06
784.8	1.4662e-06
784.9	1.5196e-06
785	1.5677e-06
785.1	1.6095e-06
785.2	1.6451e-06
785.3	1.6754e-06
785.4	1.7028e-06
785.5	1.7279e-06
785.6	1.7529e-06
785.7	1.7785e-06
785.8	1.8078e-06
785.9	1.8389e-06
786	1.8675e-06
786.1	1.8936e-06
786.2	1.9175e-06
786.3	1.9397e-06
786.4	1.9595e-06
786.5	1.9769e-06
786.6	1.9931e-06
786.7	2.013e-06
786.8	1.9979e-06
786.9	1.9448e-06
787	1.895e-06
787.1	1.8494e-06
787.2	1.8076e-06
787.3	1.7694e-06
787.4	1.7352e-06
787.5	1.7035e-06
787.6	1.6732e-06
787.7	1.6467e-06
787.8	1.6167e-06
787.9	1.5812e-06
788	1.5484e-06
788.1	1.5189e-06
788.2	1.4929e-06
788.3	1.4688e-06
788.4	1.4472e-06
788.5	1.4293e-06
788.6	1.4142e-06
788.7	1.4063e-06
788.8	1.3665e-06
788.9	1.2899e-06
789	1.2185e-06
789.1	1.1517e-06
789.2	1.0882e-06
789.3	1.0286e-06
789.4	9.7211e-07
789.5	9.1932e-07
789.6	8.7222e-07
789.7	8.4068e-07
789.8	7.5355e-07
789.9	6.0431e-07
790	4.6729e-07
790.1	3.3816e-07
790.2	2.1479e-07
790.3	1.002e-07
790.4	-3.052e-09
790.5	-9.4115e-08
790.6	-1.7675e-07
790.7	-2.624e-07
790.8	-2.889e-07
790.9	-2.5331e-07
791	-2.2183e-07
791.1	-1.942e-07
791.2	-1.6988e-07
791.3	-1.5e-07
791.4	-1.3672e-07
791.5	-1.2561e-07
791.6	-1.1474e-07
791.7	-1.179e-07
791.8	-8.6314e-08
791.9	-6.7621e-09
792	6.4146e-08
792.1	1.2404e-07
792.2	1.8027e-07
792.3	2.301e-07
792.4	2.6987e-07
792.5	3.0304e-07
792.6	3.3601e-07
792.7	3.6911e-07
792.8	3.9489e-07
792.9	4.1175e-07
793	4.2218e-07
793.1	4.2802e-07
793.2	4.3462e-07
793.3	4.4386e-07
793.4	4.5389e-07
793.5	4.6328e-07
793.6	4.7146e-07
793.7	4.8501e-07
793.8	4.4593e-07
793.9	3.5053e-07
794	2.604e-07
794.1	1.7586e-07
794.2	9.7271e-08
794.3	2.3951e-08
794.4	-4.3718e-08
794.5	-1.0357e-07
794.6	-1.5734e-07
794.7	-1.9969e-07
794.8	-2.7773e-07
794.9	-3.9741e-07
795	-5.0977e-07
795.1	-6.1356e-07
795.2	-7.082e-07
795.3	-7.9667e-07
795.4	-8.8e-07
795.5	-9.5687e-07
795.6	-1.03e-06
795.7	-1.1122e-06
795.8	-1.1124e-06
795.9	-1.024e-06
796	-9.4459e-07
796.1	-8.7568e-07
796.2	-8.1555e-07
796.3	-7.6276e-07
796.4	-7.18e-07
796.5	-6.8146e-07
796.6	-6.4993e-07
796.7	-6.2483e-07
796.8	-5.8817e-07
796.9	-5.3912e-07
797	-4.9846e-07
797.1	-4.6498e-07
797.2	-4.3827e-07
797.3	-4.1713e-07
797.4	-3.9791e-07
797.5	-3.7827e-07
797.6	-3.5984e-07
797.7	-3.4045e-07
797.8	-3.2342e-07
797.9	-3.1165e-07
798	-3.0298e-07
798.1	-2.9774e-07
798.2	-2.9534e-07
798.3	-2.9718e-07
798.4	-2.9866e-07
798.5	-2.9533e-07
798.6	-2.9097e-07
798.7	-2.7728e-07
798.8	-3.2965e-07
798.9	-4.5675e-07
799	-5.7733e-07
799.1	-6.8571e-07
799.2	-7.8213e-07
799.3	-8.706e-07
799.4	-9.5412e-07
799.5	-1.032e-06
799.6	-1.1e-06
799.7	-1.1552e-06
799.8	-1.2311e-06
799.9	-1.3309e-06
800	-1.4206e-06
800.1	-1.5023e-06
800.2	-1.5813e-06
800.3	-1.6519e-06
800.4	-1.716e-06
800.5	-1.7819e-06
800.6	-1.8444e-06
800.7	-1.9116e-06
800.8	-1.8925e-06
800.9	-1.7845e-06
801	-1.6908e-06
801.1	-1.609e-06
801.2	-1.5357e-06
801.3	-1.4696e-06
801.4	-1.4115e-06
801.5	-1.364e-06
801.6	-1.3252e-06
801.7	-1.2929e-06
801.8	-1.2621e-06
801.9	-1.2316e-06
802	-1.2043e-06
802.1	-1.1783e-06
802.2	-1.1541e-06
802.3	-1.132e-06
802.4	-1.1114e-06
802.5	-1.0925e-06
802.6	-1.076e-06
802.7	-1.0622e-06
802.8	-1.0475e-06
802.9	-1.0321e-06
803	-1.0199e-06
803.1	-1.0101e-06
803.2	-1.0019e-06
803.3	-9.951e-07
803.4	-9.8874e-07
803.5	-9.8446e-07
803.6	-9.8163e-07
803.7	-9.6975e-07
803.8	-1.0244e-06
803.9	-1.1488e-06
804	-1.2616e-06
804.1	-1.3623e-06
804.2	-1.4527e-06
804.3	-1.5341e-06
804.4	-1.6082e-06
804.5	-1.6756e-06
804.6	-1.7369e-06
804.7	-1.787e-06
804.8	-1.8637e-06
804.9	-1.9717e-06
805	-2.0704e-06
805.1	-2.1589e-06
805.2	-2.24e-06
805.3	-2.3149e-06
805.4	-2.3834e-06
805.5	-2.4482e-06
805.6	-2.5097e-06
805.7	-2.5818e-06
805.8	-2.5667e-06
805.9	-2.4602e-06
806	-2.3706e-06
806.1	-2.2968e-06
806.2	-2.2323e-06
806.3	-2.175e-06
806.4	-2.1236e-06
806.5	-2.0779e-06
806.6	-2.0392e-06
806.7	-2.0105e-06
806.8	-1.975e-06
806.9	-1.927e-06
807	-1.8813e-06
807.1	-1.8371e-06
807.2	-1.7967e-06
807.3	-1.762e-06
807.4	-1.7331e-06
807.5	-1.708e-06
807.6	-1.6857e-06
807.7	-1.6648e-06
807.8	-1.6491e-06
807.9	-1.6371e-06
808	-1.6253e-06
808.1	-1.6178e-06
808.2	-1.6107e-06
808.3	-1.5991e-06
808.4	-1.5897e-06
808.5	-1.5841e-06
808.6	-1.5749e-06
808.7	-1.5668e-06
808.8	-1.5662e-06
808.9	-1.5647e-06
809	-1.5591e-06
809.1	-1.5558e-06
809.2	-1.5561e-06
809.3	-1.5582e-06
809.4	-1.5569e-06
809.5	-1.551e-06
809.6	-1.5446e-06
809.7	-1.5255e-06
809.8	-1.6033e-06
809.9	-1.7834e-06
810	-1.9459e-06
810.1	-2.0897e-06
810.2	-2.2149e-06
810.3	-2.324e-06
810.4	-2.42e-06
810.5	-2.5052e-06
810.6	-2.5834e-06
810.7	-2.6594e-06
810.8	-2.7148e-06
810.9	-2.749e-06
811	-2.7839e-06
811.1	-2.8201e-06
811.2	-2.8568e-06
811.3	-2.8949e-06
811.4	-2.9342e-06
811.5	-2.9744e-06
811.6	-3.0159e-06
811.7	-3.0725e-06
811.8	-3.0388e-06
811.9	-2.9106e-06
812	-2.8018e-06
812.1	-2.7098e-06
812.2	-2.6306e-06
812.3	-2.5607e-06
812.4	-2.4984e-06
812.5	-2.4418e-06
812.6	-2.3914e-06
812.7	-2.3459e-06
812.8	-2.3058e-06
812.9	-2.2703e-06
813	-2.2371e-06
813.1	-2.2039e-06
813.2	-2.1699e-06
813.3	-2.1377e-06
813.4	-2.1069e-06
813.5	-2.0771e-06
813.6	-2.0476e-06
813.7	-2.0189e-06
813.8	-1.9792e-06
813.9	-1.9277e-06
814	-1.88e-06
814.1	-1.8393e-06
814.2	-1.8046e-06
814.3	-1.7738e-06
814.4	-1.7444e-06
814.5	-1.7142e-06
814.6	-1.6821e-06
814.7	-1.6524e-06
814.8	-1.6082e-06
814.9	-1.55e-06
815	-1.4999e-06
815.1	-1.458e-06
815.2	-1.4199e-06
815.3	-1.3808e-06
815.4	-1.3406e-06
815.5	-1.3009e-06
815.6	-1.2652e-06
815.7	-1.2374e-06
815.8	-1.2073e-06
815.9	-1.1702e-06
816	-1.134e-06
816.1	-1.0986e-06
816.2	-1.0624e-06
816.3	-1.026e-06
816.4	-9.9346e-07
816.5	-9.6579e-07
816.6	-9.3631e-07
816.7	-9.0108e-07
816.8	-8.9666e-07
816.9	-9.1876e-07
817	-9.3413e-07
817.1	-9.4911e-07
817.2	-9.5904e-07
817.3	-9.6021e-07
817.4	-9.5934e-07
817.5	-9.6071e-07
817.6	-9.6302e-07
817.7	-9.6096e-07
817.8	-9.5886e-07
817.9	-9.5892e-07
818	-9.5847e-07
818.1	-9.5993e-07
818.2	-9.6082e-07
818.3	-9.6185e-07
818.4	-9.6262e-07
818.5	-9.6064e-07
818.6	-9.5491e-07
818.7	-9.4671e-07
818.8	-9.3932e-07
818.9	-9.3323e-07
819	-9.2656e-07
819.1	-9.1989e-07
819.2	-9.1477e-07
819.3	-9.0934e-07
819.4	-9.0391e-07
819.5	-8.9892e-07
819.6	-8.9506e-07
819.7	-8.9333e-07
819.8	-8.8909e-07
819.9	-8.824e-07
820	-8.7476e-07
820.1	-8.6695e-07
820.2	-8.5922e-07
820.3	-8.5076e-07
820.4	-8.4291e-07
820.5	-8.358e-07
820.6	-8.2802e-07
820.7	-8.1839e-07
820.8	-8.0571e-07
820.9	-7.9239e-07
821	-7.8077e-07
821.1	-7.6911e-07
821.2	-7.5894e-07
821.3	-7.5029e-07
821.4	-7.4132e-07
821.5	-7.327e-07
821.6	-7.2476e-07
821.7	-7.1932e-07
821.8	-6.9246e-07
821.9	-6.4411e-07
822	-5.9892e-07
822.1	-5.5607e-07
822.2	-5.1584e-07
822.3	-4.7845e-07
822.4	-4.4333e-07
822.5	-4.1275e-07
822.6	-3.8615e-07
822.7	-3.646e-07
822.8	-3.3552e-07
822.9	-2.967e-07
823	-2.601e-07
823.1	-2.235e-07
823.2	-1.8692e-07
823.3	-1.5118e-07
823.4	-1.1792e-07
823.5	-8.9504e-08
823.6	-6.5557e-08
823.7	-3.7622e-08
823.8	-4.0985e-08
823.9	-7.768e-08
824	-1.0685e-07
824.1	-1.3095e-07
824.2	-1.5217e-07
824.3	-1.6991e-07
824.4	-1.8323e-07
824.5	-1.9199e-07
824.6	-2.0033e-07
824.7	-2.0893e-07
824.8	-2.2851e-07
824.9	-2.5353e-07
825	-2.7503e-07
825.1	-2.9755e-07
825.2	-3.1493e-07
825.3	-3.3068e-07
825.4	-3.4516e-07
825.5	-3.5469e-07
825.6	-3.6293e-07
825.7	-3.6969e-07
825.8	-4.0478e-07
825.9	-4.6601e-07
826	-5.1822e-07
826.1	-5.6504e-07
826.2	-6.1176e-07
826.3	-6.561e-07
826.4	-6.9461e-07
826.5	-7.2572e-07
826.6	-7.5188e-07
826.7	-7.6828e-07
826.8	-8.4281e-07
826.9	-9.808e-07
827	-1.1089e-06
827.1	-1.2262e-06
827.2	-1.3334e-06
827.3	-1.4302e-06
827.4	-1.5172e-06
827.5	-1.5953e-06
827.6	-1.6657e-06
827.7	-1.7371e-06
827.8	-1.7599e-06
827.9	-1.731e-06
828	-1.7073e-06
828.1	-1.6899e-06
828.2	-1.6786e-06
828.3	-1.6733e-06
828.4	-1.6724e-06
828.5	-1.6744e-06
828.6	-1.679e-06
828.7	-1.6948e-06
828.8	-1.6688e-06
828.9	-1.5974e-06
829	-1.5363e-06
829.1	-1.4844e-06
829.2	-1.4394e-06
829.3	-1.4014e-06
829.4	-1.3687e-06
829.5	-1.3409e-06
829.6	-1.3176e-06
829.7	-1.297e-06
829.8	-1.2839e-06
829.9	-1.2763e-06
830	-1.2687e-06
830.1	-1.2611e-06
830.2	-1.2535e-06
830.3	-1.2468e-06
830.4	-1.2417e-06
830.5	-1.2377e-06
830.6	-1.2349e-06
830.7	-1.2254e-06
830.8	-1.2661e-06
830.9	-1.3627e-06
831	-1.4528e-06
831.1	-1.5345e-06
831.2	-1.609e-06
831.3	-1.6747e-06
831.4	-1.7316e-06
831.5	-1.7819e-06
831.6	-1.8264e-06
831.7	-1.8619e-06
831.8	-1.9312e-06
831.9	-2.0384e-06
832	-2.1389e-06
832.1	-2.2285e-06
832.2	-2.307e-06
832.3	-2.3767e-06
832.4	-2.4419e-06
832.5	-2.5051e-06
832.6	-2.5658e-06
832.7	-2.6353e-06
832.8	-2.63e-06
832.9	-2.5467e-06
833	-2.479e-06
833.1	-2.4287e-06
833.2	-2.385e-06
833.3	-2.3459e-06
833.4	-2.3167e-06
833.5	-2.29e-06
833.6	-2.2664e-06
833.7	-2.2539e-06
833.8	-2.2266e-06
833.9	-2.1811e-06
834	-2.1428e-06
834.1	-2.1131e-06
834.2	-2.0877e-06
834.3	-2.0598e-06
834.4	-2.0321e-06
834.5	-2.008e-06
834.6	-1.989e-06
834.7	-1.9737e-06
834.8	-1.9693e-06
834.9	-1.9754e-06
835	-1.9775e-06
835.1	-1.9748e-06
835.2	-1.9706e-06
835.3	-1.9657e-06
835.4	-1.9613e-06
835.5	-1.9582e-06
835.6	-1.9572e-06
835.7	-1.9461e-06
835.8	-2.0046e-06
835.9	-2.1368e-06
836	-2.2546e-06
836.1	-2.3589e-06
836.2	-2.4528e-06
836.3	-2.5379e-06
836.4	-2.6136e-06
836.5	-2.6822e-06
836.6	-2.7444e-06
836.7	-2.8014e-06
836.8	-2.8495e-06
836.9	-2.8905e-06
837	-2.9307e-06
837.1	-2.9698e-06
837.2	-3.0083e-06
837.3	-3.0484e-06
837.4	-3.0882e-06
837.5	-3.1272e-06
837.6	-3.1684e-06
837.7	-3.2237e-06
837.8	-3.2092e-06
837.9	-3.1199e-06
838	-3.0467e-06
838.1	-2.9882e-06
838.2	-2.9411e-06
838.3	-2.9017e-06
838.4	-2.8695e-06
838.5	-2.8423e-06
838.6	-2.8181e-06
838.7	-2.7953e-06
838.8	-2.7722e-06
838.9	-2.7484e-06
839	-2.7236e-06
839.1	-2.6986e-06
839.2	-2.6753e-06
839.3	-2.6537e-06
839.4	-2.6329e-06
839.5	-2.6171e-06
839.6	-2.6043e-06
839.7	-2.5867e-06
839.8	-2.5801e-06
839.9	-2.5861e-06
840	-2.5872e-06
840.1	-2.5849e-06
840.2	-2.5829e-06
840.3	-2.5846e-06
840.4	-2.5859e-06
840.5	-2.5823e-06
840.6	-2.5753e-06
840.7	-2.5544e-06
840.8	-2.6093e-06
840.9	-2.7455e-06
841	-2.8656e-06
841.1	-2.9698e-06
841.2	-3.063e-06
841.3	-3.1502e-06
841.4	-3.2338e-06
841.5	-3.3085e-06
841.6	-3.3752e-06
841.7	-3.4487e-06
841.8	-3.4877e-06
841.9	-3.4863e-06
842	-3.4939e-06
842.1	-3.5121e-06
842.2	-3.5329e-06
842.3	-3.5556e-06
842.4	-3.5839e-06
842.5	-3.6184e-06
842.6	-3.6573e-06
842.7	-3.7066e-06
842.8	-3.6948e-06
842.9	-3.6212e-06
843	-3.5642e-06
843.1	-3.5208e-06
843.2	-3.4877e-06
843.3	-3.4649e-06
843.4	-3.4484e-06
843.5	-3.4329e-06
843.6	-3.418e-06
843.7	-3.4032e-06
843.8	-3.3924e-06
843.9	-3.3858e-06
844	-3.3782e-06
844.1	-3.3701e-06
844.2	-3.3617e-06
844.3	-3.3539e-06
844.4	-3.3463e-06
844.5	-3.3378e-06
844.6	-3.3299e-06
844.7	-3.3217e-06
844.8	-3.3226e-06
844.9	-3.3328e-06
845	-3.3417e-06
845.1	-3.3488e-06
845.2	-3.3542e-06
845.3	-3.3581e-06
845.4	-3.3611e-06
845.5	-3.3646e-06
845.6	-3.3672e-06
845.7	-3.3558e-06
845.8	-3.4277e-06
845.9	-3.5882e-06
846	-3.732e-06
846.1	-3.8622e-06
846.2	-3.9859e-06
846.3	-4.1067e-06
846.4	-4.227e-06
846.5	-4.3489e-06
846.6	-4.4767e-06
846.7	-4.6199e-06
846.8	-4.7476e-06
846.9	-4.8619e-06
847	-5.0085e-06
847.1	-5.1929e-06
847.2	-5.4202e-06
847.3	-5.7013e-06
847.4	-6.056e-06
847.5	-6.5056e-06
847.6	-7.0715e-06
847.7	-7.7844e-06
847.8	-8.5601e-06
847.9	-9.3637e-06
848	-1.0189e-05
848.1	-1.0926e-05
848.2	-1.1504e-05
848.3	-1.1895e-05
848.4	-1.2118e-05
848.5	-1.2202e-05
848.6	-1.2176e-05
848.7	-1.2071e-05
848.8	-1.1912e-05
848.9	-1.1707e-05
849	-1.1449e-05
849.1	-1.1152e-05
849.2	-1.0828e-05
849.3	-1.0482e-05
849.4	-1.0122e-05
849.5	-9.75e-06
849.6	-9.3734e-06
849.7	-8.9888e-06
849.8	-8.6044e-06
849.9	-8.2234e-06
850	-7.85e-06
850.1	-7.4825e-06
850.2	-7.13e-06
850.3	-6.7902e-06
850.4	-6.4626e-06
850.5	-6.1507e-06
850.6	-5.8631e-06
850.7	-5.6067e-06
850.8	-5.4197e-06
850.9	-5.2934e-06
851	-5.1635e-06
851.1	-5.0289e-06
851.2	-4.9009e-06
851.3	-4.785e-06
851.4	-4.6788e-06
851.5	-4.5834e-06
851.6	-4.4927e-06
851.7	-4.4e-06
851.8	-4.3691e-06
851.9	-4.4008e-06
852	-4.4198e-06
852.1	-4.4248e-06
852.2	-4.4204e-06
852.3	-4.4085e-06
852.4	-4.3921e-06
852.5	-4.3725e-06
852.6	-4.3509e-06
852.7	-4.3432e-06
852.8	-4.2378e-06
852.9	-4.0328e-06
853	-3.8517e-06
853.1	-3.6929e-06
853.2	-3.5532e-06
853.3	-3.4303e-06
853.4	-3.3221e-06
853.5	-3.227e-06
853.6	-3.1423e-06
853.7	-3.0695e-06
853.8	-2.9832e-06
853.9	-2.8819e-06
854	-2.7909e-06
854.1	-2.7105e-06
854.2	-2.6409e-06
854.3	-2.5795e-06
854.4	-2.5236e-06
854.5	-2.4725e-06
854.6	-2.4255e-06
854.7	-2.3838e-06
854.8	-2.3436e-06
854.9	-2.3043e-06
855	-2.2689e-06
855.1	-2.2355e-06
855.2	-2.2028e-06
855.3	-2.17e-06
855.4	-2.1373e-06
855.5	-2.1067e-06
855.6	-2.0776e-06
855.7	-2.05e-06
855.8	-2.0171e-06
855.9	-1.9789e-06
856	-1.9458e-06
856.1	-1.9163e-06
856.2	-1.8917e-06
856.3	-1.8705e-06
856.4	-1.8488e-06
856.5	-1.8249e-06
856.6	-1.7993e-06
856.7	-1.7783e-06
856.8	-1.7363e-06
856.9	-1.6766e-06
857	-1.6267e-06
857.1	-1.5795e-06
857.2	-1.5322e-06
857.3	-1.4871e-06
857.4	-1.4456e-06
857.5	-1.4079e-06
857.6	-1.3733e-06
857.7	-1.3396e-06
857.8	-1.3152e-06
857.9	-1.3007e-06
858	-1.2875e-06
858.1	-1.2786e-06
858.2	-1.2675e-06
858.3	-1.2501e-06
858.4	-1.2357e-06
858.5	-1.2227e-06
858.6	-1.2066e-06
858.7	-1.1913e-06
858.8	-1.1988e-06
858.9	-1.2241e-06
859	-1.2439e-06
859.1	-1.2633e-06
859.2	-1.2816e-06
859.3	-1.295e-06
859.4	-1.3019e-06
859.5	-1.305e-06
859.6	-1.3088e-06
859.7	-1.3119e-06
859.8	-1.3237e-06
859.9	-1.3446e-06
860	-1.3614e-06
860.1	-1.3719e-06
860.2	-1.3778e-06
860.3	-1.3817e-06
860.4	-1.3849e-06
860.5	-1.3885e-06
860.6	-1.3913e-06
860.7	-1.3957e-06
860.8	-1.3998e-06
860.9	-1.403e-06
861	-1.4065e-06
861.1	-1.4099e-06
861.2	-1.4139e-06
861.3	-1.4176e-06
861.4	-1.4209e-06
861.5	-1.4237e-06
861.6	-1.4255e-06
861.7	-1.4177e-06
861.8	-1.4659e-06
861.9	-1.5742e-06
862	-1.6708e-06
862.1	-1.755e-06
862.2	-1.8292e-06
862.3	-1.8951e-06
862.4	-1.954e-06
862.5	-2.0079e-06
862.6	-2.058e-06
862.7	-2.0946e-06
862.8	-2.1841e-06
862.9	-2.3326e-06
863	-2.4686e-06
863.1	-2.5919e-06
863.2	-2.7041e-06
863.3	-2.8069e-06
863.4	-2.9019e-06
863.5	-2.9908e-06
863.6	-3.0734e-06
863.7	-3.1664e-06
863.8	-3.1557e-06
863.9	-3.0354e-06
864	-2.9323e-06
864.1	-2.8456e-06
864.2	-2.7726e-06
864.3	-2.7126e-06
864.4	-2.6658e-06
864.5	-2.6299e-06
864.6	-2.5993e-06
864.7	-2.5735e-06
864.8	-2.532e-06
864.9	-2.4735e-06
865	-2.4208e-06
865.1	-2.3752e-06
865.2	-2.3384e-06
865.3	-2.3081e-06
865.4	-2.2785e-06
865.5	-2.2466e-06
865.6	-2.2145e-06
865.7	-2.1855e-06
865.8	-2.157e-06
865.9	-2.1287e-06
866	-2.1024e-06
866.1	-2.0749e-06
866.2	-2.0465e-06
866.3	-2.0201e-06
866.4	-1.9984e-06
866.5	-1.979e-06
866.6	-1.9578e-06
866.7	-1.9408e-06
866.8	-1.9211e-06
866.9	-1.8911e-06
867	-1.8642e-06
867.1	-1.8444e-06
867.2	-1.823e-06
867.3	-1.7987e-06
867.4	-1.7787e-06
867.5	-1.7639e-06
867.6	-1.7473e-06
867.7	-1.7297e-06
867.8	-1.6904e-06
867.9	-1.6298e-06
868	-1.5759e-06
868.1	-1.5298e-06
868.2	-1.4889e-06
868.3	-1.4478e-06
868.4	-1.407e-06
868.5	-1.3688e-06
868.6	-1.3331e-06
868.7	-1.2993e-06
868.8	-1.272e-06
868.9	-1.25e-06
869	-1.2299e-06
869.1	-1.2122e-06
869.2	-1.1967e-06
869.3	-1.1836e-06
869.4	-1.1712e-06
869.5	-1.1566e-06
869.6	-1.1405e-06
869.7	-1.12e-06
869.8	-1.1216e-06
869.9	-1.1478e-06
870	-1.1694e-06
870.1	-1.1873e-06
870.2	-1.2008e-06
870.3	-1.2094e-06
870.4	-1.2145e-06
870.5	-1.219e-06
870.6	-1.223e-06
870.7	-1.2239e-06
870.8	-1.2338e-06
870.9	-1.254e-06
871	-1.2709e-06
871.1	-1.2834e-06
871.2	-1.2941e-06
871.3	-1.3051e-06
871.4	-1.3155e-06
871.5	-1.3249e-06
871.6	-1.3335e-06
871.7	-1.3409e-06
871.8	-1.3475e-06
871.9	-1.3547e-06
872	-1.3633e-06
872.1	-1.3714e-06
872.2	-1.3772e-06
872.3	-1.3803e-06
872.4	-1.3819e-06
872.5	-1.3818e-06
872.6	-1.3795e-06
872.7	-1.3667e-06
872.8	-1.4233e-06
872.9	-1.5524e-06
873	-1.6717e-06
873.1	-1.7821e-06
873.2	-1.8792e-06
873.3	-1.9649e-06
873.4	-2.0397e-06
873.5	-2.1035e-06
873.6	-2.1619e-06
873.7	-2.2139e-06
873.8	-2.2984e-06
873.9	-2.4158e-06
874	-2.5214e-06
874.1	-2.6144e-06
874.2	-2.6991e-06
874.3	-2.777e-06
874.4	-2.8491e-06
874.5	-2.9195e-06
874.6	-2.9908e-06
874.7	-3.0773e-06
874.8	-3.0639e-06
874.9	-2.9433e-06
875	-2.8443e-06
875.1	-2.7614e-06
875.2	-2.6891e-06
875.3	-2.6342e-06
875.4	-2.5876e-06
875.5	-2.542e-06
875.6	-2.504e-06
875.7	-2.4771e-06
875.8	-2.4451e-06
875.9	-2.4024e-06
876	-2.3613e-06
876.1	-2.3258e-06
876.2	-2.2964e-06
876.3	-2.2709e-06
876.4	-2.2482e-06
876.5	-2.2243e-06
876.6	-2.1995e-06
876.7	-2.1771e-06
876.8	-2.153e-06
876.9	-2.1261e-06
877	-2.1022e-06
877.1	-2.0818e-06
877.2	-2.0644e-06
877.3	-2.0503e-06
877.4	-2.0367e-06
877.5	-2.021e-06
877.6	-2.0054e-06
877.7	-1.9888e-06
877.8	-1.9702e-06
877.9	-1.9515e-06
878	-1.9332e-06
878.1	-1.9159e-06
878.2	-1.8985e-06
878.3	-1.8819e-06
878.4	-1.867e-06
878.5	-1.8524e-06
878.6	-1.8372e-06
878.7	-1.8244e-06
878.8	-1.809e-06
878.9	-1.7886e-06
879	-1.7702e-06
879.1	-1.7526e-06
879.2	-1.7344e-06
879.3	-1.7175e-06
879.4	-1.702e-06
879.5	-1.6873e-06
879.6	-1.6735e-06
879.7	-1.6625e-06
879.8	-1.6341e-06
879.9	-1.5872e-06
880	-1.5438e-06
880.1	-1.5062e-06
880.2	-1.4731e-06
880.3	-1.4422e-06
880.4	-1.4161e-06
880.5	-1.3948e-06
880.6	-1.3756e-06
880.7	-1.3599e-06
880.8	-1.3276e-06
880.9	-1.2768e-06
881	-1.2277e-06
881.1	-1.1802e-06
881.2	-1.1353e-06
881.3	-1.0943e-06
881.4	-1.0565e-06
881.5	-1.0259e-06
881.6	-1.0015e-06
881.7	-9.7143e-07
881.8	-9.71e-07
881.9	-1.0017e-06
882	-1.0253e-06
882.1	-1.0456e-06
882.2	-1.0662e-06
882.3	-1.0873e-06
882.4	-1.1031e-06
882.5	-1.1121e-06
882.6	-1.1172e-06
882.7	-1.1206e-06
882.8	-1.1396e-06
882.9	-1.1731e-06
883	-1.1993e-06
883.1	-1.2182e-06
883.2	-1.2377e-06
883.3	-1.2551e-06
883.4	-1.2671e-06
883.5	-1.2801e-06
883.6	-1.2918e-06
883.7	-1.2953e-06
883.8	-1.3214e-06
883.9	-1.375e-06
884	-1.42e-06
884.1	-1.4548e-06
884.2	-1.487e-06
884.3	-1.5205e-06
884.4	-1.5529e-06
884.5	-1.5812e-06
884.6	-1.6043e-06
884.7	-1.612e-06
884.8	-1.6808e-06
884.9	-1.8175e-06
885	-1.9425e-06
885.1	-2.0553e-06
885.2	-2.1589e-06
885.3	-2.2543e-06
885.4	-2.3401e-06
885.5	-2.4181e-06
885.6	-2.4884e-06
885.7	-2.556e-06
885.8	-2.5855e-06
885.9	-2.5769e-06
886	-2.5724e-06
886.1	-2.5725e-06
886.2	-2.5765e-06
886.3	-2.5851e-06
886.4	-2.5974e-06
886.5	-2.6116e-06
886.6	-2.6283e-06
886.7	-2.6559e-06
886.8	-2.6348e-06
886.9	-2.5609e-06
887	-2.4991e-06
887.1	-2.4468e-06
887.2	-2.402e-06
887.3	-2.364e-06
887.4	-2.3314e-06
887.5	-2.3031e-06
887.6	-2.279e-06
887.7	-2.2586e-06
887.8	-2.2421e-06
887.9	-2.2287e-06
888	-2.2165e-06
888.1	-2.2049e-06
888.2	-2.1934e-06
888.3	-2.1822e-06
888.4	-2.1703e-06
888.5	-2.158e-06
888.6	-2.1463e-06
888.7	-2.1282e-06
888.8	-2.1544e-06
888.9	-2.2278e-06
889	-2.2944e-06
889.1	-2.3558e-06
889.2	-2.4131e-06
889.3	-2.4652e-06
889.4	-2.5111e-06
889.5	-2.5522e-06
889.6	-2.5872e-06
889.7	-2.61e-06
889.8	-2.6735e-06
889.9	-2.781e-06
890	-2.8817e-06
890.1	-2.9773e-06
890.2	-3.0656e-06
890.3	-3.1447e-06
890.4	-3.2155e-06
890.5	-3.2807e-06
890.6	-3.3449e-06
890.7	-3.4231e-06
890.8	-3.436e-06
890.9	-3.3774e-06
891	-3.3321e-06
891.1	-3.2981e-06
891.2	-3.2724e-06
891.3	-3.2508e-06
891.4	-3.2339e-06
891.5	-3.2253e-06
891.6	-3.2231e-06
891.7	-3.2235e-06
891.8	-3.2034e-06
891.9	-3.1664e-06
892	-3.1329e-06
892.1	-3.1015e-06
892.2	-3.0776e-06
892.3	-3.0571e-06
892.4	-3.0348e-06
892.5	-3.0115e-06
892.6	-2.9918e-06
892.7	-2.9764e-06
892.8	-2.9689e-06
892.9	-2.9645e-06
893	-2.9557e-06
893.1	-2.9465e-06
893.2	-2.937e-06
893.3	-2.9294e-06
893.4	-2.9242e-06
893.5	-2.9196e-06
893.6	-2.9139e-06
893.7	-2.8962e-06
893.8	-2.94e-06
893.9	-3.0473e-06
894	-3.1408e-06
894.1	-3.2227e-06
894.2	-3.2951e-06
894.3	-3.3609e-06
894.4	-3.4243e-06
894.5	-3.4846e-06
894.6	-3.5423e-06
894.7	-3.5998e-06
894.8	-3.6645e-06
894.9	-3.7358e-06
895	-3.807e-06
895.1	-3.8805e-06
895.2	-3.9567e-06
895.3	-4.0359e-06
895.4	-4.1194e-06
895.5	-4.2085e-06
895.6	-4.3049e-06
895.7	-4.4219e-06
895.8	-4.475e-06
895.9	-4.4651e-06
896	-4.4854e-06
896.1	-4.5313e-06
896.2	-4.6011e-06
896.3	-4.6924e-06
896.4	-4.8073e-06
896.5	-4.9498e-06
896.6	-5.1245e-06
896.7	-5.34e-06
896.8	-5.604e-06
896.9	-5.9287e-06
897	-6.337e-06
897.1	-6.852e-06
897.2	-7.4911e-06
897.3	-8.2637e-06
897.4	-9.1329e-06
897.5	-1.0021e-05
897.6	-1.0819e-05
897.7	-1.1436e-05
897.8	-1.1873e-05
897.9	-1.2142e-05
898	-1.2263e-05
898.1	-1.2265e-05
898.2	-1.2175e-05
898.3	-1.2014e-05
898.4	-1.1802e-05
898.5	-1.1557e-05
898.6	-1.1288e-05
898.7	-1.0994e-05
898.8	-1.0754e-05
898.9	-1.0566e-05
899	-1.0346e-05
899.1	-1.0102e-05
899.2	-9.8399e-06
899.3	-9.5649e-06
899.4	-9.284e-06
899.5	-8.9993e-06
899.6	-8.717e-06
899.7	-8.4398e-06
899.8	-8.1417e-06
899.9	-7.8268e-06
900	-7.5319e-06
900.1	-7.257e-06
900.2	-6.9926e-06
900.3	-6.742e-06
900.4	-6.5059e-06
900.5	-6.2787e-06
900.6	-6.0541e-06
900.7	-5.832e-06
900.8	-5.5597e-06
900.9	-5.2494e-06
901	-4.975e-06
901.1	-4.7384e-06
901.2	-4.5255e-06
901.3	-4.3321e-06
901.4	-4.1572e-06
901.5	-3.9963e-06
901.6	-3.8507e-06
901.7	-3.7203e-06
901.8	-3.6057e-06
901.9	-3.5051e-06
902	-3.4108e-06
902.1	-3.3215e-06
902.2	-3.2395e-06
902.3	-3.1635e-06
902.4	-3.0945e-06
902.5	-3.0334e-06
902.6	-2.9796e-06
902.7	-2.9293e-06
902.8	-2.8913e-06
902.9	-2.8673e-06
903	-2.8466e-06
903.1	-2.8273e-06
903.2	-2.8077e-06
903.3	-2.7894e-06
903.4	-2.7716e-06
903.5	-2.7531e-06
903.6	-2.7338e-06
903.7	-2.7014e-06
903.8	-2.7525e-06
903.9	-2.8908e-06
904	-3.0113e-06
904.1	-3.1161e-06
904.2	-3.2068e-06
904.3	-3.283e-06
904.4	-3.3487e-06
904.5	-3.4067e-06
904.6	-3.4581e-06
904.7	-3.509e-06
904.8	-3.5285e-06
904.9	-3.5158e-06
905	-3.507e-06
905.1	-3.4991e-06
905.2	-3.4939e-06
905.3	-3.4925e-06
905.4	-3.4913e-06
905.5	-3.4904e-06
905.6	-3.4895e-06
905.7	-3.4981e-06
905.8	-3.4339e-06
905.9	-3.2951e-06
906	-3.1735e-06
906.1	-3.0716e-06
906.2	-2.9871e-06
906.3	-2.9152e-06
906.4	-2.8508e-06
906.5	-2.7917e-06
906.6	-2.7367e-06
906.7	-2.6844e-06
906.8	-2.6466e-06
906.9	-2.626e-06
907	-2.6106e-06
907.1	-2.5964e-06
907.2	-2.5804e-06
907.3	-2.5629e-06
907.4	-2.5459e-06
907.5	-2.5296e-06
907.6	-2.516e-06
907.7	-2.5053e-06
907.8	-2.4885e-06
907.9	-2.4658e-06
908	-2.4463e-06
908.1	-2.4333e-06
908.2	-2.4206e-06
908.3	-2.4058e-06
908.4	-2.3966e-06
908.5	-2.3871e-06
908.6	-2.3741e-06
908.7	-2.3567e-06
908.8	-2.4079e-06
908.9	-2.524e-06
909	-2.6275e-06
909.1	-2.7229e-06
909.2	-2.808e-06
909.3	-2.8791e-06
909.4	-2.9393e-06
909.5	-2.9929e-06
909.6	-3.0433e-06
909.7	-3.0869e-06
909.8	-3.1709e-06
909.9	-3.295e-06
910	-3.4038e-06
910.1	-3.4988e-06
910.2	-3.583e-06
910.3	-3.6588e-06
910.4	-3.7295e-06
910.5	-3.7965e-06
910.6	-3.8603e-06
910.7	-3.9372e-06
910.8	-3.9146e-06
910.9	-3.7868e-06
911	-3.6776e-06
911.1	-3.5864e-06
911.2	-3.5094e-06
911.3	-3.4423e-06
911.4	-3.3842e-06
911.5	-3.3351e-06
911.6	-3.2923e-06
911.7	-3.2554e-06
911.8	-3.2094e-06
911.9	-3.1534e-06
912	-3.1026e-06
912.1	-3.056e-06
912.2	-3.0138e-06
912.3	-2.976e-06
912.4	-2.9406e-06
912.5	-2.907e-06
912.6	-2.8746e-06
912.7	-2.8448e-06
912.8	-2.8134e-06
912.9	-2.7805e-06
913	-2.7501e-06
913.1	-2.7196e-06
913.2	-2.6893e-06
913.3	-2.66e-06
913.4	-2.6316e-06
913.5	-2.6048e-06
913.6	-2.5785e-06
913.7	-2.5515e-06
913.8	-2.5224e-06
913.9	-2.492e-06
914	-2.4623e-06
914.1	-2.4347e-06
914.2	-2.4108e-06
914.3	-2.3907e-06
914.4	-2.3733e-06
914.5	-2.3583e-06
914.6	-2.3427e-06
914.7	-2.3274e-06
914.8	-2.2888e-06
914.9	-2.2276e-06
915	-2.1711e-06
915.1	-2.1204e-06
915.2	-2.078e-06
915.3	-2.042e-06
915.4	-2.0063e-06
915.5	-1.9687e-06
915.6	-1.933e-06
915.7	-1.9015e-06
915.8	-1.8684e-06
915.9	-1.8325e-06
916	-1.7987e-06
916.1	-1.7649e-06
916.2	-1.7311e-06
916.3	-1.6989e-06
916.4	-1.6702e-06
916.5	-1.6468e-06
916.6	-1.6217e-06
916.7	-1.5922e-06
916.8	-1.5935e-06
916.9	-1.62e-06
917	-1.6403e-06
917.1	-1.6607e-06
917.2	-1.6758e-06
917.3	-1.6836e-06
917.4	-1.6914e-06
917.5	-1.7003e-06
917.6	-1.7058e-06
917.7	-1.7037e-06
917.8	-1.712e-06
917.9	-1.7349e-06
918	-1.7568e-06
918.1	-1.7781e-06
918.2	-1.7976e-06
918.3	-1.8126e-06
918.4	-1.8213e-06
918.5	-1.8259e-06
918.6	-1.8286e-06
918.7	-1.8298e-06
918.8	-1.8352e-06
918.9	-1.8455e-06
919	-1.8552e-06
919.1	-1.8643e-06
919.2	-1.8733e-06
919.3	-1.8821e-06
919.4	-1.8905e-06
919.5	-1.8973e-06
919.6	-1.9036e-06
919.7	-1.8969e-06
919.8	-1.9592e-06
919.9	-2.0961e-06
920	-2.2166e-06
920.1	-2.3212e-06
920.2	-2.4149e-06
920.3	-2.4999e-06
920.4	-2.5752e-06
920.5	-2.6434e-06
920.6	-2.7057e-06
920.7	-2.7604e-06
920.8	-2.8268e-06
920.9	-2.9071e-06
921	-2.9824e-06
921.1	-3.0521e-06
921.2	-3.1169e-06
921.3	-3.1781e-06
921.4	-3.2367e-06
921.5	-3.2921e-06
921.6	-3.3468e-06
921.7	-3.417e-06
921.8	-3.4007e-06
921.9	-3.2928e-06
922	-3.2042e-06
922.1	-3.131e-06
922.2	-3.0692e-06
922.3	-3.0168e-06
922.4	-2.9714e-06
922.5	-2.9311e-06
922.6	-2.8936e-06
922.7	-2.8594e-06
922.8	-2.8246e-06
922.9	-2.7888e-06
923	-2.7603e-06
923.1	-2.7382e-06
923.2	-2.7177e-06
923.3	-2.6967e-06
923.4	-2.6746e-06
923.5	-2.6505e-06
923.6	-2.6268e-06
923.7	-2.6079e-06
923.8	-2.5927e-06
923.9	-2.5781e-06
924	-2.562e-06
924.1	-2.5428e-06
924.2	-2.523e-06
924.3	-2.5039e-06
924.4	-2.4863e-06
924.5	-2.473e-06
924.6	-2.4629e-06
924.7	-2.4476e-06
924.8	-2.4573e-06
924.9	-2.497e-06
925	-2.5352e-06
925.1	-2.5658e-06
925.2	-2.5898e-06
925.3	-2.6161e-06
925.4	-2.6385e-06
925.5	-2.6534e-06
925.6	-2.6676e-06
925.7	-2.6704e-06
925.8	-2.7576e-06
925.9	-2.9319e-06
926	-3.0881e-06
926.1	-3.2291e-06
926.2	-3.3581e-06
926.3	-3.4761e-06
926.4	-3.5821e-06
926.5	-3.6764e-06
926.6	-3.7639e-06
926.7	-3.8601e-06
926.8	-3.8808e-06
926.9	-3.8232e-06
927	-3.7807e-06
927.1	-3.7529e-06
927.2	-3.7372e-06
927.3	-3.7313e-06
927.4	-3.7325e-06
927.5	-3.7386e-06
927.6	-3.7497e-06
927.7	-3.7719e-06
927.8	-3.7479e-06
927.9	-3.6754e-06
928	-3.6138e-06
928.1	-3.5617e-06
928.2	-3.5169e-06
928.3	-3.4765e-06
928.4	-3.4398e-06
928.5	-3.4061e-06
928.6	-3.3746e-06
928.7	-3.3447e-06
928.8	-3.3182e-06
928.9	-3.2952e-06
929	-3.2717e-06
929.1	-3.2477e-06
929.2	-3.2243e-06
929.3	-3.2011e-06
929.4	-3.177e-06
929.5	-3.1541e-06
929.6	-3.1331e-06
929.7	-3.112e-06
929.8	-3.0823e-06
929.9	-3.045e-06
930	-3.0096e-06
930.1	-2.9762e-06
930.2	-2.9435e-06
930.3	-2.9111e-06
930.4	-2.8789e-06
930.5	-2.8454e-06
930.6	-2.8102e-06
930.7	-2.7783e-06
930.8	-2.7308e-06
930.9	-2.6665e-06
931	-2.6089e-06
931.1	-2.5578e-06
931.2	-2.5112e-06
931.3	-2.4698e-06
931.4	-2.43e-06
931.5	-2.3888e-06
931.6	-2.3474e-06
931.7	-2.3084e-06
931.8	-2.2607e-06
931.9	-2.2085e-06
932	-2.164e-06
932.1	-2.1217e-06
932.2	-2.08e-06
932.3	-2.0373e-06
932.4	-1.9955e-06
932.5	-1.9564e-06
932.6	-1.9195e-06
932.7	-1.8809e-06
932.8	-1.87e-06
932.9	-1.8892e-06
933	-1.9079e-06
933.1	-1.9243e-06
933.2	-1.9342e-06
933.3	-1.9394e-06
933.4	-1.9459e-06
933.5	-1.9471e-06
933.6	-1.9456e-06
933.7	-1.9457e-06
933.8	-1.9542e-06
933.9	-1.9711e-06
934	-1.986e-06
934.1	-2.002e-06
934.2	-2.0142e-06
934.3	-2.0199e-06
934.4	-2.0225e-06
934.5	-2.0271e-06
934.6	-2.033e-06
934.7	-2.0399e-06
934.8	-2.0471e-06
934.9	-2.0506e-06
935	-2.051e-06
935.1	-2.0495e-06
935.2	-2.0474e-06
935.3	-2.0469e-06
935.4	-2.047e-06
935.5	-2.0467e-06
935.6	-2.0479e-06
935.7	-2.0461e-06
935.8	-2.0813e-06
935.9	-2.1558e-06
936	-2.2234e-06
936.1	-2.2821e-06
936.2	-2.3321e-06
936.3	-2.3747e-06
936.4	-2.4118e-06
936.5	-2.4435e-06
936.6	-2.4723e-06
936.7	-2.4878e-06
936.8	-2.5776e-06
936.9	-2.7458e-06
937	-2.8968e-06
937.1	-3.0327e-06
937.2	-3.1552e-06
937.3	-3.2659e-06
937.4	-3.3683e-06
937.5	-3.4636e-06
937.6	-3.5527e-06
937.7	-3.6502e-06
937.8	-3.6624e-06
937.9	-3.5852e-06
938	-3.5241e-06
938.1	-3.479e-06
938.2	-3.4461e-06
938.3	-3.4238e-06
938.4	-3.4108e-06
938.5	-3.4053e-06
938.6	-3.4037e-06
938.7	-3.4099e-06
938.8	-3.3791e-06
938.9	-3.3086e-06
939	-3.246e-06
939.1	-3.1909e-06
939.2	-3.1429e-06
939.3	-3.1009e-06
939.4	-3.0653e-06
939.5	-3.0362e-06
939.6	-3.0096e-06
939.7	-2.9816e-06
939.8	-2.9545e-06
939.9	-2.929e-06
940	-2.904e-06
940.1	-2.8799e-06
940.2	-2.8593e-06
940.3	-2.8438e-06
940.4	-2.8275e-06
940.5	-2.8062e-06
940.6	-2.7824e-06
940.7	-2.7601e-06
940.8	-2.7338e-06
940.9	-2.7038e-06
941	-2.6749e-06
941.1	-2.6456e-06
941.2	-2.6164e-06
941.3	-2.5897e-06
941.4	-2.5676e-06
941.5	-2.548e-06
941.6	-2.5257e-06
941.7	-2.5054e-06
941.8	-2.4823e-06
941.9	-2.4492e-06
942	-2.4172e-06
942.1	-2.3911e-06
942.2	-2.3641e-06
942.3	-2.3351e-06
942.4	-2.3105e-06
942.5	-2.2912e-06
942.6	-2.2699e-06
942.7	-2.249e-06
942.8	-2.2034e-06
942.9	-2.1332e-06
943	-2.0717e-06
943.1	-2.0195e-06
943.2	-1.9725e-06
943.3	-1.9254e-06
943.4	-1.8795e-06
943.5	-1.8354e-06
943.6	-1.7934e-06
943.7	-1.7534e-06
943.8	-1.7264e-06
943.9	-1.7126e-06
944	-1.6993e-06
944.1	-1.6868e-06
944.2	-1.6759e-06
944.3	-1.6655e-06
944.4	-1.6549e-06
944.5	-1.644e-06
944.6	-1.6322e-06
944.7	-1.6145e-06
944.8	-1.6232e-06
944.9	-1.6606e-06
945	-1.6912e-06
945.1	-1.716e-06
945.2	-1.7365e-06
945.3	-1.7521e-06
945.4	-1.7647e-06
945.5	-1.7736e-06
945.6	-1.7805e-06
945.7	-1.7857e-06
945.8	-1.7928e-06
945.9	-1.803e-06
946	-1.8128e-06
946.1	-1.8206e-06
946.2	-1.8262e-06
946.3	-1.8321e-06
946.4	-1.8373e-06
946.5	-1.8434e-06
946.6	-1.8509e-06
946.7	-1.8523e-06
946.8	-1.8907e-06
946.9	-1.9691e-06
947	-2.0396e-06
947.1	-2.1007e-06
947.2	-2.1547e-06
947.3	-2.2005e-06
947.4	-2.2404e-06
947.5	-2.2759e-06
947.6	-2.3061e-06
947.7	-2.3239e-06
947.8	-2.4014e-06
947.9	-2.5446e-06
948	-2.6764e-06
948.1	-2.7967e-06
948.2	-2.9061e-06
948.3	-3.002e-06
948.4	-3.0869e-06
948.5	-3.1636e-06
948.6	-3.2355e-06
948.7	-3.3181e-06
948.8	-3.3351e-06
948.9	-3.2789e-06
949	-3.2307e-06
949.1	-3.1916e-06
949.2	-3.1608e-06
949.3	-3.1373e-06
949.4	-3.1196e-06
949.5	-3.1081e-06
949.6	-3.1036e-06
949.7	-3.1123e-06
949.8	-3.088e-06
949.9	-3.0234e-06
950	-2.9686e-06
950.1	-2.9239e-06
950.2	-2.8828e-06
950.3	-2.8489e-06
950.4	-2.8203e-06
950.5	-2.7896e-06
950.6	-2.761e-06
950.7	-2.7392e-06
950.8	-2.7218e-06
950.9	-2.7034e-06
951	-2.6837e-06
951.1	-2.6664e-06
951.2	-2.6523e-06
951.3	-2.6407e-06
951.4	-2.6285e-06
951.5	-2.6122e-06
951.6	-2.5945e-06
951.7	-2.5712e-06
951.8	-2.5867e-06
951.9	-2.6444e-06
952	-2.697e-06
952.1	-2.7449e-06
952.2	-2.7869e-06
952.3	-2.824e-06
952.4	-2.8571e-06
952.5	-2.8844e-06
952.6	-2.9063e-06
952.7	-2.915e-06
952.8	-2.9866e-06
952.9	-3.1244e-06
953	-3.2489e-06
953.1	-3.3624e-06
953.2	-3.4658e-06
953.3	-3.5601e-06
953.4	-3.6485e-06
953.5	-3.7329e-06
953.6	-3.8146e-06
953.7	-3.9068e-06
953.8	-3.9242e-06
953.9	-3.8639e-06
954	-3.8187e-06
954.1	-3.787e-06
954.2	-3.7658e-06
954.3	-3.753e-06
954.4	-3.7468e-06
954.5	-3.7461e-06
954.6	-3.7511e-06
954.7	-3.7653e-06
954.8	-3.7462e-06
954.9	-3.6922e-06
955	-3.6477e-06
955.1	-3.6104e-06
955.2	-3.5795e-06
955.3	-3.5557e-06
955.4	-3.5364e-06
955.5	-3.5193e-06
955.6	-3.5036e-06
955.7	-3.4876e-06
955.8	-3.476e-06
955.9	-3.4683e-06
956	-3.4583e-06
956.1	-3.4466e-06
956.2	-3.4329e-06
956.3	-3.4178e-06
956.4	-3.4048e-06
956.5	-3.3947e-06
956.6	-3.3863e-06
956.7	-3.3768e-06
956.8	-3.3723e-06
956.9	-3.3703e-06
957	-3.3649e-06
957.1	-3.3593e-06
957.2	-3.3551e-06
957.3	-3.3535e-06
957.4	-3.3513e-06
957.5	-3.3459e-06
957.6	-3.3388e-06
957.7	-3.317e-06
957.8	-3.3875e-06
957.9	-3.5569e-06
958	-3.7056e-06
958.1	-3.8345e-06
958.2	-3.9528e-06
958.3	-4.0677e-06
958.4	-4.1755e-06
958.5	-4.2771e-06
958.6	-4.3838e-06
958.7	-4.4978e-06
958.8	-4.5768e-06
958.9	-4.629e-06
959	-4.7005e-06
959.1	-4.7868e-06
959.2	-4.8881e-06
959.3	-5.0077e-06
959.4	-5.1504e-06
959.5	-5.3233e-06
959.6	-5.5303e-06
959.7	-5.788e-06
959.8	-6.0223e-06
959.9	-6.2413e-06
960	-6.5435e-06
960.1	-6.937e-06
960.2	-7.4287e-06
960.3	-8.0235e-06
960.4	-8.6964e-06
960.5	-9.4028e-06
960.6	-1.0079e-05
960.7	-1.0655e-05
960.8	-1.1102e-05
960.9	-1.1405e-05
961	-1.1577e-05
961.1	-1.1641e-05
961.2	-1.1618e-05
961.3	-1.1531e-05
961.4	-1.139e-05
961.5	-1.1213e-05
961.6	-1.1004e-05
961.7	-1.0773e-05
961.8	-1.0514e-05
961.9	-1.0231e-05
962	-9.9357e-06
962.1	-9.6312e-06
962.2	-9.3215e-06
962.3	-9.0036e-06
962.4	-8.6848e-06
962.5	-8.363e-06
962.6	-8.0421e-06
962.7	-7.7186e-06
962.8	-7.4e-06
962.9	-7.0894e-06
963	-6.7886e-06
963.1	-6.5007e-06
963.2	-6.2224e-06
963.3	-5.9542e-06
963.4	-5.6919e-06
963.5	-5.4358e-06
963.6	-5.1882e-06
963.7	-4.9495e-06
963.8	-4.6993e-06
963.9	-4.4452e-06
964	-4.2151e-06
964.1	-4.0097e-06
964.2	-3.8221e-06
964.3	-3.6504e-06
964.4	-3.4899e-06
964.5	-3.3383e-06
964.6	-3.1975e-06
964.7	-3.0657e-06
964.8	-2.945e-06
964.9	-2.838e-06
965	-2.7437e-06
965.1	-2.6584e-06
965.2	-2.5795e-06
965.3	-2.5051e-06
965.4	-2.4344e-06
965.5	-2.37e-06
965.6	-2.314e-06
965.7	-2.2624e-06
965.8	-2.2423e-06
965.9	-2.2528e-06
966	-2.2596e-06
966.1	-2.2624e-06
966.2	-2.2591e-06
966.3	-2.2484e-06
966.4	-2.2344e-06
966.5	-2.2227e-06
966.6	-2.2096e-06
966.7	-2.1907e-06
966.8	-2.1832e-06
966.9	-2.1846e-06
967	-2.1805e-06
967.1	-2.1779e-06
967.2	-2.1761e-06
967.3	-2.1685e-06
967.4	-2.1585e-06
967.5	-2.1521e-06
967.6	-2.1476e-06
967.7	-2.1367e-06
967.8	-2.1405e-06
967.9	-2.1636e-06
968	-2.1842e-06
968.1	-2.2045e-06
968.2	-2.2247e-06
968.3	-2.2426e-06
968.4	-2.2555e-06
968.5	-2.2636e-06
968.6	-2.2689e-06
968.7	-2.261e-06
968.8	-2.3277e-06
968.9	-2.4737e-06
969	-2.6042e-06
969.1	-2.7204e-06
969.2	-2.8235e-06
969.3	-2.9155e-06
969.4	-2.9997e-06
969.5	-3.0767e-06
969.6	-3.1475e-06
969.7	-3.2173e-06
969.8	-3.2455e-06
969.9	-3.2321e-06
970	-3.2227e-06
970.1	-3.2167e-06
970.2	-3.2138e-06
970.3	-3.2128e-06
970.4	-3.2134e-06
970.5	-3.2158e-06
970.6	-3.22e-06
970.7	-3.2372e-06
970.8	-3.1935e-06
970.9	-3.0847e-06
971	-2.9913e-06
971.1	-2.9115e-06
971.2	-2.8411e-06
971.3	-2.7803e-06
971.4	-2.7281e-06
971.5	-2.6823e-06
971.6	-2.6437e-06
971.7	-2.6116e-06
971.8	-2.5891e-06
971.9	-2.5758e-06
972	-2.5644e-06
972.1	-2.5534e-06
972.2	-2.5428e-06
972.3	-2.5311e-06
972.4	-2.5192e-06
972.5	-2.5078e-06
972.6	-2.4953e-06
972.7	-2.4813e-06
972.8	-2.4783e-06
972.9	-2.4867e-06
973	-2.4973e-06
973.1	-2.5087e-06
973.2	-2.5188e-06
973.3	-2.5257e-06
973.4	-2.5292e-06
973.5	-2.5308e-06
973.6	-2.5312e-06
973.7	-2.5208e-06
973.8	-2.5999e-06
973.9	-2.7721e-06
974	-2.9239e-06
974.1	-3.0541e-06
974.2	-3.169e-06
974.3	-3.2728e-06
974.4	-3.3668e-06
974.5	-3.4529e-06
974.6	-3.5345e-06
974.7	-3.6179e-06
974.8	-3.6617e-06
974.9	-3.6619e-06
975	-3.6672e-06
975.1	-3.6802e-06
975.2	-3.6936e-06
975.3	-3.7091e-06
975.4	-3.7308e-06
975.5	-3.7518e-06
975.6	-3.7718e-06
975.7	-3.8067e-06
975.8	-3.7766e-06
975.9	-3.6749e-06
976	-3.5843e-06
976.1	-3.5043e-06
976.2	-3.4359e-06
976.3	-3.3767e-06
976.4	-3.3249e-06
976.5	-3.2807e-06
976.6	-3.2419e-06
976.7	-3.2057e-06
976.8	-3.1773e-06
976.9	-3.1556e-06
977	-3.133e-06
977.1	-3.109e-06
977.2	-3.0852e-06
977.3	-3.0625e-06
977.4	-3.0409e-06
977.5	-3.0217e-06
977.6	-3.0049e-06
977.7	-2.9905e-06
977.8	-2.9709e-06
977.9	-2.9461e-06
978	-2.9228e-06
978.1	-2.8998e-06
978.2	-2.8777e-06
978.3	-2.8578e-06
978.4	-2.8387e-06
978.5	-2.8188e-06
978.6	-2.7984e-06
978.7	-2.77e-06
978.8	-2.7924e-06
978.9	-2.8692e-06
979	-2.9368e-06
979.1	-2.9961e-06
979.2	-3.0474e-06
979.3	-3.0919e-06
979.4	-3.1313e-06
979.5	-3.1663e-06
979.6	-3.1986e-06
979.7	-3.2184e-06
979.8	-3.3057e-06
979.9	-3.4644e-06
980	-3.6087e-06
980.1	-3.7392e-06
980.2	-3.8561e-06
980.3	-3.9624e-06
980.4	-4.0614e-06
980.5	-4.1534e-06
980.6	-4.2401e-06
980.7	-4.3372e-06
980.8	-4.3378e-06
980.9	-4.2389e-06
981	-4.1624e-06
981.1	-4.1071e-06
981.2	-4.0654e-06
981.3	-4.0316e-06
981.4	-4.0029e-06
981.5	-3.9781e-06
981.6	-3.9593e-06
981.7	-3.9525e-06
981.8	-3.9244e-06
981.9	-3.8708e-06
982	-3.8191e-06
982.1	-3.7682e-06
982.2	-3.7233e-06
982.3	-3.6865e-06
982.4	-3.6547e-06
982.5	-3.625e-06
982.6	-3.5949e-06
982.7	-3.5646e-06
982.8	-3.5346e-06
982.9	-3.505e-06
983	-3.4735e-06
983.1	-3.4376e-06
983.2	-3.4037e-06
983.3	-3.3758e-06
983.4	-3.3461e-06
983.5	-3.3151e-06
983.6	-3.2881e-06
983.7	-3.2589e-06
983.8	-3.2188e-06
983.9	-3.1755e-06
984	-3.1349e-06
984.1	-3.0903e-06
984.2	-3.0465e-06
984.3	-3.0094e-06
984.4	-2.9767e-06
984.5	-2.9426e-06
984.6	-2.9059e-06
984.7	-2.8725e-06
984.8	-2.8198e-06
984.9	-2.7477e-06
985	-2.6835e-06
985.1	-2.6266e-06
985.2	-2.5747e-06
985.3	-2.5252e-06
985.4	-2.4773e-06
985.5	-2.4299e-06
985.6	-2.3835e-06
985.7	-2.3375e-06
985.8	-2.3015e-06
985.9	-2.2769e-06
986	-2.2536e-06
986.1	-2.2322e-06
986.2	-2.2116e-06
986.3	-2.1907e-06
986.4	-2.1709e-06
986.5	-2.1527e-06
986.6	-2.1356e-06
986.7	-2.1152e-06
986.8	-2.1175e-06
986.9	-2.1445e-06
987	-2.168e-06
987.1	-2.1877e-06
987.2	-2.2033e-06
987.3	-2.2155e-06
987.4	-2.2249e-06
987.5	-2.2343e-06
987.6	-2.2415e-06
987.7	-2.2454e-06
987.8	-2.2508e-06
987.9	-2.2575e-06
988	-2.2623e-06
988.1	-2.2663e-06
988.2	-2.2688e-06
988.3	-2.2691e-06
988.4	-2.2677e-06
988.5	-2.2646e-06
988.6	-2.2599e-06
988.7	-2.2531e-06
988.8	-2.2493e-06
988.9	-2.2499e-06
989	-2.2508e-06
989.1	-2.2528e-06
989.2	-2.256e-06
989.3	-2.2598e-06
989.4	-2.2645e-06
989.5	-2.268e-06
989.6	-2.2677e-06
989.7	-2.2609e-06
989.8	-2.2774e-06
989.9	-2.3182e-06
990	-2.3557e-06
990.1	-2.3925e-06
990.2	-2.4269e-06
990.3	-2.457e-06
990.4	-2.481e-06
990.5	-2.4989e-06
990.6	-2.5145e-06
990.7	-2.5161e-06
990.8	-2.6165e-06
990.9	-2.8194e-06
991	-3.0019e-06
991.1	-3.1639e-06
991.2	-3.3088e-06
991.3	-3.4379e-06
991.4	-3.553e-06
991.5	-3.6604e-06
991.6	-3.7624e-06
991.7	-3.8675e-06
991.8	-3.8912e-06
991.9	-3.8365e-06
992	-3.7921e-06
992.1	-3.7551e-06
992.2	-3.7325e-06
992.3	-3.7219e-06
992.4	-3.7158e-06
992.5	-3.7131e-06
992.6	-3.7158e-06
992.7	-3.7322e-06
992.8	-3.7024e-06
992.9	-3.6209e-06
993	-3.5479e-06
993.1	-3.4828e-06
993.2	-3.4262e-06
993.3	-3.3753e-06
993.4	-3.3287e-06
993.5	-3.2873e-06
993.6	-3.2495e-06
993.7	-3.2142e-06
993.8	-3.1848e-06
993.9	-3.1612e-06
994	-3.1383e-06
994.1	-3.1149e-06
994.2	-3.0906e-06
994.3	-3.0658e-06
994.4	-3.0394e-06
994.5	-3.0118e-06
994.6	-2.9842e-06
994.7	-2.9574e-06
994.8	-2.916e-06
994.9	-2.86e-06
995	-2.8082e-06
995.1	-2.7605e-06
995.2	-2.7157e-06
995.3	-2.6734e-06
995.4	-2.6333e-06
995.5	-2.595e-06
995.6	-2.5582e-06
995.7	-2.526e-06
995.8	-2.4798e-06
995.9	-2.4179e-06
996	-2.3604e-06
996.1	-2.3067e-06
996.2	-2.2562e-06
996.3	-2.2083e-06
996.4	-2.1632e-06
996.5	-2.1217e-06
996.6	-2.0823e-06
996.7	-2.0424e-06
996.8	-2.0162e-06
996.9	-2.0031e-06
997	-1.9894e-06
997.1	-1.9787e-06
997.2	-1.9704e-06
997.3	-1.9625e-06
997.4	-1.9541e-06
997.5	-1.9442e-06
997.6	-1.9316e-06
997.7	-1.9124e-06
997.8	-1.9105e-06
997.9	-1.9289e-06
998	-1.9449e-06
998.1	-1.9582e-06
998.2	-1.9707e-06
998.3	-1.9849e-06
998.4	-1.9952e-06
998.5	-1.9997e-06
998.6	-2.0011e-06
998.7	-1.9997e-06
998.8	-1.9983e-06
998.9	-2.0006e-06
999	-2.0049e-06
999.1	-2.0048e-06
999.2	-2.0006e-06
999.3	-1.9965e-06
999.4	-1.9949e-06
999.5	-1.9945e-06
999.6	-1.9937e-06
999.7	-1.9913e-06
999.8	-1.9833e-06
999.9	-1.9768e-06
1000	-1.9735e-06


==> SashaEpoch1down/MaxCurrentData.txt <==
2.1981	1.6984	1.2495e-07	0.34018	1.2429e-05
6.25	6.2017	8.6472e-08	1.5941	1.264e-05
6.5454	6.5078	8.2811e-08	1.6735	1.2382e-05
6.9052	6.9262	6.2616e-08	1.7589	1.1934e-05
7.2693	7.3534	8.1672e-08	1.8413	1.1449e-05
2.1977	1.5519	1.6487e-07	0.38988	1.2788e-05
2.2387	1.649	1.5722e-07	0.39562	1.2164e-05
6.9052	6.9262	6.2616e-08	1.7589	1.1934e-05
2.263	1.7421	1.2697e-07	0.36401	1.2125e-05
2.2541	1.7879	1.2485e-07	0.34897	1.1948e-05
6.5454	6.5078	4.6694e-08	1.6735	1.2382e-05
6.9052	6.9262	6.2616e-08	1.7589	1.1934e-05
7.2693	7.3534	8.1672e-08	1.8413	1.1449e-05
7.6056	7.7538	1.0216e-07	1.9086	1.0919e-05
2.3369	1.936	1.063e-07	0.3804	1.137e-05
2.2762	1.7678	1.3378e-07	0.37606	1.18e-05
6.9052	6.9262	6.2616e-08	1.7589	1.1934e-05
6.9052	6.9262	6.2616e-08	1.7589	1.1934e-05
4.2765	4.1284	0.062243	1.0433	0.12364
7.2693	7.3534	8.1672e-08	1.8413	1.1449e-05
7.6056	7.7538	9.7816e-08	1.9086	1.0919e-05
6.9052	6.9262	6.2616e-08	1.7589	1.1934e-05
2.2546	1.6786	1.2132e-07	0.39267	1.2064e-05
2.2888	1.7786	1.0612e-07	0.37957	1.1795e-05
2.3098	1.8876	1.0359e-07	0.35913	1.1525e-05
6.9052	6.9262	6.2616e-08	1.7589	1.1934e-05
7.6056	7.7538	1.0216e-07	1.9086	1.0919e-05
6.9052	6.9262	6.2616e-08	1.7589	1.1934e-05
6.9052	6.9262	6.2616e-08	1.7589	1.1934e-05
7.2693	7.3534	8.1672e-08	1.8413	1.1449e-05
7.2693	7.3534	8.1672e-08	1.8413	1.1449e-05
6.9052	6.9262	6.2616e-08	1.7589	1.1934e-05
2.2461	1.7444	1.3248e-07	0.35653	1.2129e-05
2.4414	2.1181	1.6076e-07	0.37906	1.1152e-05
2.4885	2.1989	1.5833e-07	0.38867	1.1092e-05
6.9052	6.9262	6.2616e-08	1.7589	1.1934e-05
7.2693	7.3534	8.1673e-08	1.8413	1.1449e-05
7.2693	7.3534	8.1672e-08	1.8413	1.1449e-05
2.2341	1.7377	1.2218e-07	0.35191	1.218e-05
6.9052	6.9262	6.2616e-08	1.7589	1.1934e-05
7.2693	7.3534	8.1672e-08	1.8413	1.1449e-05
7.6056	7.7538	1.0216e-07	1.9086	1.0919e-05
7.2693	7.3534	8.1672e-08	1.8413	1.1449e-05
10.051	10.054	1.9141e-07	6.3788e-05	9.85e-06
2.3165	1.8954	1.2509e-07	0.36811	1.1382e-05
6.9052	6.9262	6.2616e-08	1.7589	1.1934e-05
2.2542	1.7556	7.4519e-08	0.37724	1.1648e-05
2.5525	2.2918	6.2693e-08	0.19696	1.0377e-05
2.3126	1.8812	1.3015e-07	0.37326	1.1337e-05
2.3112	1.8847	1.0243e-07	0.37046	1.1357e-05
10.051	10.054	2.1475e-07	6.9784e-05	9.85e-06
10.051	10.054	2.1619e-07	7.1282e-05	9.85e-06
7.6056	7.7538	1.0216e-07	1.9086	1.0919e-05
6.9052	6.9262	6.2616e-08	1.7589	1.1934e-05
7.2693	7.3534	8.1672e-08	1.8413	1.1449e-05
6.9052	6.9262	6.2616e-08	1.7589	1.1934e-05
7.2693	7.3534	8.1672e-08	1.8413	1.1449e-05
7.6056	7.7538	1.0216e-07	1.9086	1.0919e-05
2.2428	1.6561	9.7521e-08	0.39383	1.2145e-05
7.6056	7.7538	1.0216e-07	1.9086	1.0919e-05
2.2885	1.8164	1.2008e-07	0.3716	1.1649e-05
2.3069	1.8918	1.2264e-07	0.36595	1.1359e-05
6.9052	6.9262	6.2616e-08	1.7589	1.1934e-05
7.2693	7.3534	8.1672e-08	1.8413	1.1449e-05
7.6056	7.7538	1.0216e-07	1.9086	1.0919e-05
6.9052	6.9262	6.2616e-08	1.7589	1.1934e-05
7.2693	7.3534	8.1672e-08	1.8413	1.1449e-05
7.6056	7.7538	1.2201e-07	1.9086	1.0919e-05
6.9052	6.9262	6.2616e-08	1.7589	1.1934e-05
7.2693	7.3534	8.1672e-08	1.8413	1.1449e-05
7.6056	7.7538	1.0216e-07	1.9086	1.0919e-05
6.9052	6.9262	6.2616e-08	1.7589	1.1934e-05
7.2693	7.3534	8.1672e-08	1.8413	1.1449e-05
7.6056	7.7538	1.0216e-07	1.9086	1.0919e-05
10.069	10.074	3.5004e-07	0.34195	6.4701e-06
11.289	11.299	3.5019e-07	0.023263	6.3859e-06
2.2675	1.7488	1.13e-07	0.36808	1.2047e-05
2.2678	1.8106	1.107e-07	0.35506	1.1822e-05
2.3314	1.9605	1.1622e-07	0.36406	1.1257e-05
6.9052	6.9262	6.2616e-08	1.7589	1.1934e-05
7.2693	7.3534	8.1672e-08	1.8413	1.1449e-05
2.3005	1.8638	1.2481e-07	0.37062	1.1382e-05
2.3199	1.9504	1.224e-07	0.35743	1.125e-05
6.9052	6.9262	6.2616e-08	1.7589	1.1934e-05
6.9052	6.9262	6.2616e-08	1.7589	1.1934e-05
7.2693	7.3534	8.1672e-08	1.8413	1.1449e-05
7.6056	7.7538	1.0216e-07	1.9086	1.0919e-05
7.2693	7.3534	8.1672e-08	1.8413	1.1449e-05
7.6056	7.7538	1.0216e-07	1.9086	1.0919e-05
2.3047	1.8678	1.0619e-07	0.37202	1.1376e-05
0.53089	1.4029	4.675e-07	3.2386	1.7996e-05
0.5935	1.5333	4.584e-07	3.2053	1.7836e-05
11.289	11.3	2.5113e-07	0.00012425	9.8039e-06
2.2662	1.7627	1.2131e-07	0.36388	1.2013e-05
6.9052	6.9262	6.2616e-08	1.7589	1.1934e-05
7.2693	7.3534	8.1672e-08	1.8413	1.1449e-05
7.6056	7.7538	1.0216e-07	1.9086	1.0919e-05
6.9052	6.9262	6.2616e-08	1.7589	1.1934e-05
6.9052	6.9262	6.2616e-08	1.7589	1.1934e-05
7.2693	7.3534	8.1672e-08	1.8413	1.1449e-05
2.2058	1.7064	1.1196e-07	0.34037	1.2434e-05
7.6439	7.8178	1.0255e-07	1.9317	1.0914e-05
7.9186	8.1559	1.2128e-07	1.9792	1.0327e-05
6.9052	6.9262	6.2616e-08	1.7589	1.1934e-05
7.2693	7.3534	8.1672e-08	1.8413	1.1449e-05
6.9052	6.9262	6.2616e-08	1.7589	1.1934e-05
7.2693	7.3534	8.1672e-08	1.8413	1.1449e-05
2.2812	1.7672	1.0974e-07	0.39454	1.157e-05
2.2901	1.8307	1.1106e-07	0.37919	1.1385e-05


==> SashaEpoch1down/PotassiumCurrentpath10.txt <==
0	-0.29181
0.1	-0.29184
0.2	-0.29147
0.3	-0.29168
0.4	-0.29227
0.5	-0.29213
0.6	-0.29172
0.7	-0.2915
0.8	-0.29189
0.9	-0.29308
1	-0.29414
1.1	-0.2946
1.2	-0.2946
1.3	-0.29456
1.4	-0.29452
1.5	-0.29469
1.6	-0.29515
1.7	-0.29573
1.8	-0.296
1.9	-0.29619
2	-0.29647
2.1	-0.29644
2.2	-0.29643
2.3	-0.29654
2.4	-0.29623
2.5	-0.29576
2.6	-0.29533
2.7	-0.29501
2.8	-0.29528
2.9	-0.29615
3	-0.29696
3.1	-0.29765
3.2	-0.2983
3.3	-0.29893
3.4	-0.2995
3.5	-0.30004
3.6	-0.3006
3.7	-0.30133
3.8	-0.30087
3.9	-0.29934
4	-0.29802
4.1	-0.29675
4.2	-0.29567
4.3	-0.29471
4.4	-0.2939
4.5	-0.29334
4.6	-0.29295
4.7	-0.2914
4.8	-0.29872
4.9	-0.31491
5	-0.32923
5.1	-0.34197
5.2	-0.35326
5.3	-0.36323
5.4	-0.37216
5.5	-0.37997
5.6	-0.38678
5.7	-0.39216
5.8	-0.39996
5.9	-0.41048
6	-0.42034
6.1	-0.4297
6.2	-0.43878
6.3	-0.44729
6.4	-0.45515
6.5	-0.46201
6.6	-0.46842
6.7	-0.47651
6.8	-0.47478
6.9	-0.46297
7	-0.4537
7.1	-0.44622
7.2	-0.44009
7.3	-0.43502
7.4	-0.43124
7.5	-0.42815
7.6	-0.42587
7.7	-0.42474
7.8	-0.42304
7.9	-0.41982
8	-0.41685
8.1	-0.4149
8.2	-0.41309
8.3	-0.41106
8.4	-0.40986
8.5	-0.40851
8.6	-0.40704
8.7	-0.40548
8.8	-0.408
8.9	-0.41384
9	-0.41826
9.1	-0.4219
9.2	-0.42528
9.3	-0.42863
9.4	-0.43193
9.5	-0.4347
9.6	-0.43687
9.7	-0.43692
9.8	-0.44678
9.9	-0.46659
10	-0.48389
10.1	-0.49924
10.2	-0.51311
10.3	-0.5259
10.4	-0.53754
10.5	-0.54853
10.6	-0.55862
10.7	-0.56925
10.8	-0.57276
10.9	-0.57
11	-0.56849
11.1	-0.56839
11.2	-0.56917
11.3	-0.57107
11.4	-0.57326
11.5	-0.57633
11.6	-0.57958
11.7	-0.5846
11.8	-0.58194
11.9	-0.57229
12	-0.56462
12.1	-0.55914
12.2	-0.55449
12.3	-0.55099
12.4	-0.54812
12.5	-0.54581
12.6	-0.54361
12.7	-0.54189
12.8	-0.54053
12.9	-0.53996
13	-0.53949
13.1	-0.53935
13.2	-0.53909
13.3	-0.53888
13.4	-0.53869
13.5	-0.53855
13.6	-0.53808
13.7	-0.53625
13.8	-0.54135
13.9	-0.55309
14	-0.56311
14.1	-0.57179
14.2	-0.5798
14.3	-0.5874
14.4	-0.59536
14.5	-0.60326
14.6	-0.6112
14.7	-0.61756
14.8	-0.63093
14.9	-0.65148
15	-0.67145
15.1	-0.69136
15.2	-0.71233
15.3	-0.73407
15.4	-0.75726
15.5	-0.78294
15.6	-0.8127
15.7	-0.84914
15.8	-0.88231
15.9	-0.91356
16	-0.96046
16.1	-1.0226
16.2	-1.1065
16.3	-1.2108
16.4	-1.3346
16.5	-1.4646
16.6	-1.5814
16.7	-1.6715
16.8	-1.7279
16.9	-1.7586
17	-1.7678
17.1	-1.7625
17.2	-1.7423
17.3	-1.713
17.4	-1.6733
17.5	-1.6273
17.6	-1.5735
17.7	-1.516
17.8	-1.4556
17.9	-1.3957
18	-1.3361
18.1	-1.279
18.2	-1.2245
18.3	-1.1728
18.4	-1.1237
18.5	-1.0769
18.6	-1.0324
18.7	-0.98925
18.8	-0.95772
18.9	-0.93713
19	-0.9152
19.1	-0.89282
19.2	-0.87044
19.3	-0.84907
19.4	-0.82859
19.5	-0.80951
19.6	-0.79141
19.7	-0.77401
19.8	-0.75974
19.9	-0.74844
20	-0.73731
20.1	-0.7265
20.2	-0.71611
20.3	-0.70603
20.4	-0.69614
20.5	-0.68654
20.6	-0.67734
20.7	-0.67036
20.8	-0.65206
20.9	-0.62271
21	-0.59723
21.1	-0.57562
21.2	-0.55717
21.3	-0.54159
21.4	-0.52839
21.5	-0.51717
21.6	-0.50742
21.7	-0.49874
21.8	-0.49014
21.9	-0.48179
22	-0.47419
22.1	-0.46742
22.2	-0.4611
22.3	-0.45566
22.4	-0.45076
22.5	-0.44671
22.6	-0.44302
22.7	-0.43974
22.8	-0.43682
22.9	-0.43435
23	-0.43136
23.1	-0.42861
23.2	-0.42579
23.3	-0.42376
23.4	-0.42217
23.5	-0.42036
23.6	-0.41788
23.7	-0.41357
23.8	-0.42023
23.9	-0.4381
24	-0.4534
24.1	-0.46615
24.2	-0.47667
24.3	-0.48521
24.4	-0.49232
24.5	-0.49865
24.6	-0.50447
24.7	-0.50909
24.8	-0.5127
24.9	-0.51588
25	-0.5187
25.1	-0.52065
25.2	-0.52317
25.3	-0.52536
25.4	-0.52715
25.5	-0.52877
25.6	-0.53086
25.7	-0.53475
25.8	-0.52797
25.9	-0.50954
26	-0.49362
26.1	-0.48014
26.2	-0.46907
26.3	-0.45971
26.4	-0.45194
26.5	-0.44527
26.6	-0.43981
26.7	-0.43493
26.8	-0.43118
26.9	-0.42818
27	-0.42532
27.1	-0.42236
27.2	-0.41954
27.3	-0.41689
27.4	-0.41453
27.5	-0.41235
27.6	-0.41054
27.7	-0.40896
27.8	-0.40691
27.9	-0.40439
28	-0.40221
28.1	-0.40024
28.2	-0.39845
28.3	-0.39695
28.4	-0.39573
28.5	-0.39448
28.6	-0.39332
28.7	-0.39079
28.8	-0.39816
28.9	-0.41526
29	-0.4302
29.1	-0.44295
29.2	-0.45398
29.3	-0.46348
29.4	-0.47198
29.5	-0.47939
29.6	-0.48598
29.7	-0.49132
29.8	-0.49905
29.9	-0.50905
30	-0.5181
30.1	-0.5262
30.2	-0.53392
30.3	-0.54136
30.4	-0.54866
30.5	-0.55629
30.6	-0.5637
30.7	-0.57227
30.8	-0.56889
30.9	-0.55398
31	-0.54147
31.1	-0.53158
31.2	-0.52385
31.3	-0.51808
31.4	-0.51314
31.5	-0.50848
31.6	-0.50426
31.7	-0.50073
31.8	-0.49644
31.9	-0.49182
32	-0.48763
32.1	-0.48332
32.2	-0.47896
32.3	-0.47501
32.4	-0.47122
32.5	-0.46773
32.6	-0.46446
32.7	-0.4617
32.8	-0.45963
32.9	-0.45775
33	-0.45528
33.1	-0.45338
33.2	-0.45155
33.3	-0.44942
33.4	-0.4474
33.5	-0.44571
33.6	-0.44357
33.7	-0.44137
33.8	-0.43913
33.9	-0.43699
34	-0.4346
34.1	-0.43205
34.2	-0.4296
34.3	-0.42739
34.4	-0.42549
34.5	-0.42387
34.6	-0.42242
34.7	-0.41966
34.8	-0.42454
34.9	-0.43704
35	-0.44792
35.1	-0.45688
35.2	-0.4649
35.3	-0.47202
35.4	-0.47869
35.5	-0.48475
35.6	-0.49089
35.7	-0.49543
35.8	-0.50735
35.9	-0.52643
36	-0.54418
36.1	-0.56024
36.2	-0.57568
36.3	-0.59044
36.4	-0.60507
36.5	-0.61976
36.6	-0.63492
36.7	-0.65309
36.8	-0.65856
36.9	-0.65177
37	-0.64932
37.1	-0.65086
37.2	-0.65555
37.3	-0.66287
37.4	-0.67297
37.5	-0.68498
37.6	-0.70028
37.7	-0.7178
37.8	-0.73783
37.9	-0.75834
38	-0.78472
38.1	-0.81487
38.2	-0.85159
38.3	-0.89293
38.4	-0.9403
38.5	-0.99101
38.6	-1.0431
38.7	-1.0936
38.8	-1.1367
38.9	-1.1714
39	-1.1956
39.1	-1.2112
39.2	-1.2171
39.3	-1.215
39.4	-1.206
39.5	-1.1914
39.6	-1.1735
39.7	-1.1537
39.8	-1.1309
39.9	-1.1047
40	-1.0786
40.1	-1.0531
40.2	-1.0288
40.3	-1.0045
40.4	-0.98004
40.5	-0.95482
40.6	-0.92993
40.7	-0.90535
40.8	-0.88057
40.9	-0.85551
41	-0.83053
41.1	-0.80575
41.2	-0.78139
41.3	-0.75809
41.4	-0.73562
41.5	-0.71348
41.6	-0.69193
41.7	-0.67171
41.8	-0.6547
41.9	-0.64051
42	-0.62659
42.1	-0.61337
42.2	-0.60018
42.3	-0.58689
42.4	-0.57415
42.5	-0.56225
42.6	-0.55121
42.7	-0.54078
42.8	-0.5312
42.9	-0.5221
43	-0.51336
43.1	-0.50526
43.2	-0.49771
43.3	-0.49077
43.4	-0.48447
43.5	-0.47865
43.6	-0.47329
43.7	-0.4683
43.8	-0.46298
43.9	-0.45732
44	-0.45187
44.1	-0.44648
44.2	-0.44132
44.3	-0.43642
44.4	-0.43189
44.5	-0.42769
44.6	-0.42383
44.7	-0.42047
44.8	-0.41486
44.9	-0.40723
45	-0.40043
45.1	-0.39445
45.2	-0.38912
45.3	-0.3842
45.4	-0.37969
45.5	-0.37563
45.6	-0.3719
45.7	-0.36863
45.8	-0.3643
45.9	-0.35906
46	-0.35438
46.1	-0.35016
46.2	-0.34601
46.3	-0.3422
46.4	-0.33868
46.5	-0.33538
46.6	-0.33222
46.7	-0.32916
46.8	-0.32942
46.9	-0.33324
47	-0.33631
47.1	-0.33865
47.2	-0.33998
47.3	-0.34052
47.4	-0.34038
47.5	-0.33977
47.6	-0.33873
47.7	-0.33779
47.8	-0.33852
47.9	-0.34111
48	-0.34308
48.1	-0.34402
48.2	-0.3441
48.3	-0.34385
48.4	-0.34331
48.5	-0.34356
48.6	-0.34411
48.7	-0.34409
48.8	-0.34318
48.9	-0.34171
49	-0.34012
49.1	-0.33869
49.2	-0.33754
49.3	-0.33683
49.4	-0.3364
49.5	-0.33579
49.6	-0.33457
49.7	-0.33364
49.8	-0.33249
49.9	-0.33076
50	-0.32916
50.1	-0.32791
50.2	-0.32645
50.3	-0.32504
50.4	-0.32392
50.5	-0.32323
50.6	-0.32212
50.7	-0.32096
50.8	-0.31704
50.9	-0.31057
51	-0.30518
51.1	-0.3006
51.2	-0.29625
51.3	-0.29209
51.4	-0.28807
51.5	-0.28446
51.6	-0.2812
51.7	-0.27864
51.8	-0.27477
51.9	-0.26962
52	-0.26515
52.1	-0.26144
52.2	-0.25805
52.3	-0.25464
52.4	-0.25114
52.5	-0.24761
52.6	-0.24418
52.7	-0.24032
52.8	-0.24045
52.9	-0.24474
53	-0.24804
53.1	-0.25058
53.2	-0.25235
53.3	-0.25369
53.4	-0.2546
53.5	-0.25526
53.6	-0.25571
53.7	-0.25549
53.8	-0.25731
53.9	-0.26131
54	-0.26444
54.1	-0.26694
54.2	-0.269
54.3	-0.27075
54.4	-0.27215
54.5	-0.27323
54.6	-0.27395
54.7	-0.27442
54.8	-0.27535
54.9	-0.27682
55	-0.27836
55.1	-0.28002
55.2	-0.28157
55.3	-0.28304
55.4	-0.28426
55.5	-0.28505
55.6	-0.28559
55.7	-0.28419
55.8	-0.29292
55.9	-0.31221
56	-0.32905
56.1	-0.34375
56.2	-0.35708
56.3	-0.36898
56.4	-0.37942
56.5	-0.3882
56.6	-0.39602
56.7	-0.40255
56.8	-0.41156
56.9	-0.42349
57	-0.435
57.1	-0.44522
57.2	-0.45426
57.3	-0.46232
57.4	-0.47026
57.5	-0.47797
57.6	-0.48576
57.7	-0.49587
57.8	-0.49363
57.9	-0.47771
58	-0.46443
58.1	-0.45461
58.2	-0.44692
58.3	-0.44021
58.4	-0.43537
58.5	-0.43127
58.6	-0.42764
58.7	-0.42484
58.8	-0.42263
58.9	-0.4202
59	-0.41769
59.1	-0.41531
59.2	-0.41358
59.3	-0.41234
59.4	-0.4115
59.5	-0.41056
59.6	-0.40949
59.7	-0.40811
59.8	-0.40618
59.9	-0.40374
60	-0.40164
60.1	-0.39977
60.2	-0.39845
60.3	-0.39727
60.4	-0.39633
60.5	-0.39541
60.6	-0.3946
60.7	-0.39235
60.8	-0.39712
60.9	-0.40912
61	-0.41955
61.1	-0.42816
61.2	-0.43563
61.3	-0.44205
61.4	-0.44779
61.5	-0.4528
61.6	-0.45759
61.7	-0.46056
61.8	-0.47322
61.9	-0.49551
62	-0.51544
62.1	-0.53298
62.2	-0.54875
62.3	-0.56331
62.4	-0.5769
62.5	-0.58998
62.6	-0.60229
62.7	-0.6168
62.8	-0.617
62.9	-0.60387
63	-0.59406
63.1	-0.58795
63.2	-0.58388
63.3	-0.58188
63.4	-0.58093
63.5	-0.58133
63.6	-0.58166
63.7	-0.58313
63.8	-0.5798
63.9	-0.5724
64	-0.56577
64.1	-0.56075
64.2	-0.55661
64.3	-0.55365
64.4	-0.55078
64.5	-0.54823
64.6	-0.54517
64.7	-0.54174
64.8	-0.53831
64.9	-0.53577
65	-0.53334
65.1	-0.53137
65.2	-0.52917
65.3	-0.52661
65.4	-0.52344
65.5	-0.52027
65.6	-0.51721
65.7	-0.51425
65.8	-0.51068
65.9	-0.5066
66	-0.50268
66.1	-0.4992
66.2	-0.49615
66.3	-0.49271
66.4	-0.48917
66.5	-0.48623
66.6	-0.48319
66.7	-0.4798
66.8	-0.47656
66.9	-0.47281
67	-0.46881
67.1	-0.46516
67.2	-0.46222
67.3	-0.45913
67.4	-0.45567
67.5	-0.45205
67.6	-0.44878
67.7	-0.44632
67.8	-0.44145
67.9	-0.43373
68	-0.42645
68.1	-0.41926
68.2	-0.41257
68.3	-0.40636
68.4	-0.40071
68.5	-0.39556
68.6	-0.39098
68.7	-0.38684
68.8	-0.3814
68.9	-0.37457
69	-0.36849
69.1	-0.36303
69.2	-0.35799
69.3	-0.35333
69.4	-0.34883
69.5	-0.34429
69.6	-0.33993
69.7	-0.33497
69.8	-0.33461
69.9	-0.33896
70	-0.34238
70.1	-0.34469
70.2	-0.34632
70.3	-0.34746
70.4	-0.34807
70.5	-0.34854
70.6	-0.3488
70.7	-0.3486
70.8	-0.35
70.9	-0.35299
71	-0.35553
71.1	-0.35771
71.2	-0.35946
71.3	-0.36085
71.4	-0.36226
71.5	-0.36364
71.6	-0.36487
71.7	-0.36552
71.8	-0.3693
71.9	-0.37615
72	-0.3819
72.1	-0.38653
72.2	-0.39036
72.3	-0.39343
72.4	-0.39622
72.5	-0.39866
72.6	-0.40122
72.7	-0.40228
72.8	-0.41319
72.9	-0.43361
73	-0.45134
73.1	-0.46632
73.2	-0.47935
73.3	-0.491
73.4	-0.50206
73.5	-0.51269
73.6	-0.52249
73.7	-0.5321
73.8	-0.53577
73.9	-0.53375
74	-0.5331
74.1	-0.53361
74.2	-0.535
74.3	-0.53699
74.4	-0.53976
74.5	-0.5436
74.6	-0.54792
74.7	-0.55308
74.8	-0.55075
74.9	-0.54193
75	-0.53473
75.1	-0.5291
75.2	-0.52504
75.3	-0.52194
75.4	-0.51889
75.5	-0.51641
75.6	-0.51477
75.7	-0.51386
75.8	-0.51297
75.9	-0.51197
76	-0.51098
76.1	-0.51018
76.2	-0.50948
76.3	-0.50924
76.4	-0.50924
76.5	-0.50906
76.6	-0.50848
76.7	-0.50671
76.8	-0.5104
76.9	-0.51956
77	-0.52752
77.1	-0.53446
77.2	-0.54082
77.3	-0.54676
77.4	-0.55235
77.5	-0.55761
77.6	-0.56287
77.7	-0.56684
77.8	-0.57904
77.9	-0.59944
78	-0.61791
78.1	-0.6351
78.2	-0.65147
78.3	-0.66787
78.4	-0.68427
78.5	-0.70183
78.6	-0.72054
78.7	-0.74306
78.8	-0.75744
78.9	-0.76544
79	-0.77922
79.1	-0.79884
79.2	-0.8249
79.3	-0.85726
79.4	-0.89864
79.5	-0.94881
79.6	-1.0126
79.7	-1.0901
79.8	-1.1786
79.9	-1.2734
80	-1.3674
80.1	-1.4503
80.2	-1.5116
80.3	-1.5528
80.4	-1.5727
80.5	-1.5774
80.6	-1.5675
80.7	-1.5473
80.8	-1.5188
80.9	-1.4839
81	-1.4446
81.1	-1.4025
81.2	-1.3587
81.3	-1.3142
81.4	-1.2703
81.5	-1.2278
81.6	-1.1878
81.7	-1.1495
81.8	-1.1198
81.9	-1.0963
82	-1.0711
82.1	-1.0444
82.2	-1.017
82.3	-0.98885
82.4	-0.96058
82.5	-0.93289
82.6	-0.90614
82.7	-0.88043
82.8	-0.8615
82.9	-0.8488
83	-0.83521
83.1	-0.82174
83.2	-0.80811
83.3	-0.79419
83.4	-0.78069
83.5	-0.7683
83.6	-0.75608
83.7	-0.74569
83.8	-0.72417
83.9	-0.69223
84	-0.66442
84.1	-0.64015
84.2	-0.61867
84.3	-0.59949
84.4	-0.58271
84.5	-0.56797
84.6	-0.55515
84.7	-0.5442
84.8	-0.53288
84.9	-0.52097
85	-0.51031
85.1	-0.50062
85.2	-0.49173
85.3	-0.48378
85.4	-0.47645
85.5	-0.46976
85.6	-0.46367
85.7	-0.45844
85.8	-0.45323
85.9	-0.44828
86	-0.44366
86.1	-0.43958
86.2	-0.43561
86.3	-0.43223
86.4	-0.42904
86.5	-0.42609
86.6	-0.42317
86.7	-0.41941
86.8	-0.42344
86.9	-0.43554
87	-0.44547
87.1	-0.45371
87.2	-0.46031
87.3	-0.46575
87.4	-0.47001
87.5	-0.47348
87.6	-0.47623
87.7	-0.47751
87.8	-0.48455
87.9	-0.49731
88	-0.50814
88.1	-0.51725
88.2	-0.52504
88.3	-0.53151
88.4	-0.5371
88.5	-0.54193
88.6	-0.54643
88.7	-0.55236
88.8	-0.54684
88.9	-0.52988
89	-0.5156
89.1	-0.50342
89.2	-0.49286
89.3	-0.48343
89.4	-0.47558
89.5	-0.46896
89.6	-0.46374
89.7	-0.45972
89.8	-0.45381
89.9	-0.44493
90	-0.43709
90.1	-0.43028
90.2	-0.42483
90.3	-0.42033
90.4	-0.41638
90.5	-0.41247
90.6	-0.40882
90.7	-0.40525
90.8	-0.40277
90.9	-0.4012
91	-0.39998
91.1	-0.39908
91.2	-0.39811
91.3	-0.39662
91.4	-0.39557
91.5	-0.39487
91.6	-0.39385
91.7	-0.39277
91.8	-0.39293
91.9	-0.39347
92	-0.39373
92.1	-0.39453
92.2	-0.39542
92.3	-0.39556
92.4	-0.39532
92.5	-0.39521
92.6	-0.39554
92.7	-0.39417
92.8	-0.4051
92.9	-0.42799
93	-0.44778
93.1	-0.46466
93.2	-0.47951
93.3	-0.49254
93.4	-0.50426
93.5	-0.51506
93.6	-0.52507
93.7	-0.53509
93.8	-0.54002
93.9	-0.53989
94	-0.54028
94.1	-0.54143
94.2	-0.54309
94.3	-0.54526
94.4	-0.54772
94.5	-0.55045
94.6	-0.55343
94.7	-0.55812
94.8	-0.55296
94.9	-0.53805
95	-0.52562
95.1	-0.51548
95.2	-0.50693
95.3	-0.49945
95.4	-0.49307
95.5	-0.48748
95.6	-0.48259
95.7	-0.47816
95.8	-0.4748
95.9	-0.47206
96	-0.46951
96.1	-0.46681
96.2	-0.46424
96.3	-0.46155
96.4	-0.459
96.5	-0.45628
96.6	-0.45379
96.7	-0.45128
96.8	-0.44756
96.9	-0.44257
97	-0.438
97.1	-0.43356
97.2	-0.42971
97.3	-0.42614
97.4	-0.4231
97.5	-0.42055
97.6	-0.41829
97.7	-0.41603
97.8	-0.41228
97.9	-0.40688
98	-0.40185
98.1	-0.397
98.2	-0.39283
98.3	-0.38936
98.4	-0.38655
98.5	-0.38365
98.6	-0.38056
98.7	-0.3776
98.8	-0.37288
98.9	-0.36663
99	-0.36127
99.1	-0.35649
99.2	-0.35199
99.3	-0.34737
99.4	-0.34317
99.5	-0.33975
99.6	-0.33688
99.7	-0.33324
99.8	-0.33312
99.9	-0.33726
100	-0.3404
100.1	-0.3427
100.2	-0.3449
100.3	-0.34632
100.4	-0.34693
100.5	-0.3476
100.6	-0.34839
100.7	-0.34892
100.8	-0.34987
100.9	-0.35157
101	-0.35299
101.1	-0.35455
101.2	-0.35599
101.3	-0.35747
101.4	-0.35848
101.5	-0.35884
101.6	-0.35873
101.7	-0.3585
101.8	-0.3591
101.9	-0.36076
102	-0.36211
102.1	-0.36341
102.2	-0.3647
102.3	-0.36587
102.4	-0.36691
102.5	-0.36809
102.6	-0.36905
102.7	-0.36987
102.8	-0.37114
102.9	-0.37302
103	-0.37453
103.1	-0.37573
103.2	-0.37656
103.3	-0.37714
103.4	-0.3776
103.5	-0.37802
103.6	-0.37838
103.7	-0.37671
103.8	-0.38832
103.9	-0.41337
104	-0.43528
104.1	-0.45415
104.2	-0.47056
104.3	-0.48502
104.4	-0.49798
104.5	-0.50974
104.6	-0.52058
104.7	-0.53159
104.8	-0.53784
104.9	-0.53962
105	-0.5421
105.1	-0.54527
105.2	-0.54862
105.3	-0.5523
105.4	-0.55619
105.5	-0.56043
105.6	-0.56479
105.7	-0.57155
105.8	-0.56749
105.9	-0.55296
106	-0.54109
106.1	-0.53153
106.2	-0.52329
106.3	-0.51616
106.4	-0.51005
106.5	-0.50517
106.6	-0.50128
106.7	-0.4978
106.8	-0.49475
106.9	-0.4919
107	-0.48896
107.1	-0.48647
107.2	-0.48438
107.3	-0.48267
107.4	-0.48091
107.5	-0.47902
107.6	-0.47691
107.7	-0.47464
107.8	-0.47066
107.9	-0.46529
108	-0.46081
108.1	-0.45634
108.2	-0.45199
108.3	-0.44856
108.4	-0.44513
108.5	-0.44121
108.6	-0.43793
108.7	-0.43526
108.8	-0.43071
108.9	-0.42422
109	-0.41841
109.1	-0.41354
109.2	-0.40943
109.3	-0.40501
109.4	-0.40047
109.5	-0.396
109.6	-0.39192
109.7	-0.38843
109.8	-0.3835
109.9	-0.37702
110	-0.37139
110.1	-0.36624
110.2	-0.36144
110.3	-0.35663
110.4	-0.35183
110.5	-0.34721
110.6	-0.34292
110.7	-0.33823
110.8	-0.33765
110.9	-0.34104
111	-0.34374
111.1	-0.34571
111.2	-0.34729
111.3	-0.34849
111.4	-0.34926
111.5	-0.34989
111.6	-0.35046
111.7	-0.35051
111.8	-0.3511
111.9	-0.35228
112	-0.35336
112.1	-0.3543
112.2	-0.35485
112.3	-0.35518
112.4	-0.3555
112.5	-0.35566
112.6	-0.35557
112.7	-0.35528
112.8	-0.35615
112.9	-0.35805
113	-0.35966
113.1	-0.36107
113.2	-0.36215
113.3	-0.36309
113.4	-0.36387
113.5	-0.36482
113.6	-0.36608
113.7	-0.36737
113.8	-0.36814
113.9	-0.36832
114	-0.3682
114.1	-0.36783
114.2	-0.36726
114.3	-0.36661
114.4	-0.36621
114.5	-0.36628
114.6	-0.36684
114.7	-0.36553
114.8	-0.37647
114.9	-0.39939
115	-0.41905
115.1	-0.436
115.2	-0.45124
115.3	-0.46504
115.4	-0.47736
115.5	-0.48804
115.6	-0.49746
115.7	-0.50585
115.8	-0.51486
115.9	-0.52471
116	-0.53425
116.1	-0.54377
116.2	-0.55283
116.3	-0.56132
116.4	-0.56976
116.5	-0.5786
116.6	-0.58697
116.7	-0.59818
116.8	-0.59543
116.9	-0.57819
117	-0.56376
117.1	-0.55307
117.2	-0.54496
117.3	-0.53906
117.4	-0.53398
117.5	-0.52926
117.6	-0.52481
117.7	-0.52112
117.8	-0.51788
117.9	-0.51499
118	-0.51246
118.1	-0.51044
118.2	-0.50829
118.3	-0.50591
118.4	-0.50316
118.5	-0.50016
118.6	-0.4971
118.7	-0.49441
118.8	-0.49032
118.9	-0.48482
119	-0.47971
119.1	-0.47488
119.2	-0.47051
119.3	-0.46636
119.4	-0.46251
119.5	-0.45897
119.6	-0.45558
119.7	-0.4525
119.8	-0.4475
119.9	-0.44037
120	-0.43392
120.1	-0.42797
120.2	-0.42247
120.3	-0.41706
120.4	-0.41196
120.5	-0.40718
120.6	-0.40274
120.7	-0.39855
120.8	-0.3937
120.9	-0.388
121	-0.38275
121.1	-0.37771
121.2	-0.37302
121.3	-0.3685
121.4	-0.36425
121.5	-0.36002
121.6	-0.35595
121.7	-0.35143
121.8	-0.35027
121.9	-0.35223
122	-0.35368
122.1	-0.35468
122.2	-0.3553
122.3	-0.35597
122.4	-0.35679
122.5	-0.35732
122.6	-0.35739
122.7	-0.35671
122.8	-0.35664
122.9	-0.35728
123	-0.35754
123.1	-0.358
123.2	-0.35874
123.3	-0.3592
123.4	-0.35925
123.5	-0.35886
123.6	-0.35808
123.7	-0.35749
123.8	-0.35728
123.9	-0.35721
124	-0.35698
124.1	-0.35669
124.2	-0.35643
124.3	-0.35605
124.4	-0.35519
124.5	-0.35389
124.6	-0.35285
124.7	-0.35237
124.8	-0.35111
124.9	-0.34903
125	-0.34751
125.1	-0.34595
125.2	-0.34427
125.3	-0.34334
125.4	-0.34267
125.5	-0.34137
125.6	-0.33977
125.7	-0.33901
125.8	-0.33554
125.9	-0.3292
126	-0.32344
126.1	-0.31793
126.2	-0.31276
126.3	-0.30835
126.4	-0.30453
126.5	-0.30129
126.6	-0.29848
126.7	-0.29627
126.8	-0.29372
126.9	-0.29071
127	-0.28776
127.1	-0.28492
127.2	-0.28198
127.3	-0.27885
127.4	-0.27582
127.5	-0.27296
127.6	-0.27012
127.7	-0.26683
127.8	-0.26756
127.9	-0.27243
128	-0.27644
128.1	-0.27978
128.2	-0.28243
128.3	-0.28452
128.4	-0.28598
128.5	-0.28699
128.6	-0.2878
128.7	-0.28821
128.8	-0.28994
128.9	-0.2933
129	-0.29597
129.1	-0.29817
129.2	-0.30001
129.3	-0.3014
129.4	-0.30247
129.5	-0.30358
129.6	-0.30444
129.7	-0.30491
129.8	-0.30601
129.9	-0.30808
130	-0.31005
130.1	-0.3118
130.2	-0.31359
130.3	-0.31565
130.4	-0.31748
130.5	-0.31882
130.6	-0.31981
130.7	-0.31861
130.8	-0.32848
130.9	-0.34984
131	-0.36863
131.1	-0.38485
131.2	-0.39929
131.3	-0.41242
131.4	-0.42415
131.5	-0.43409
131.6	-0.44276
131.7	-0.45077
131.8	-0.4584
131.9	-0.46606
132	-0.47382
132.1	-0.48088
132.2	-0.48726
132.3	-0.49333
132.4	-0.49953
132.5	-0.50574
132.6	-0.51222
132.7	-0.52108
132.8	-0.51817
132.9	-0.50259
133	-0.48965
133.1	-0.47995
133.2	-0.47218
133.3	-0.46542
133.4	-0.46039
133.5	-0.45617
133.6	-0.45238
133.7	-0.44911
133.8	-0.44707
133.9	-0.44583
134	-0.44433
134.1	-0.44232
134.2	-0.44081
134.3	-0.43984
134.4	-0.4392
134.5	-0.43843
134.6	-0.43756
134.7	-0.43638
134.8	-0.43411
134.9	-0.4308
135	-0.428
135.1	-0.42561
135.2	-0.42372
135.3	-0.4218
135.4	-0.42027
135.5	-0.41892
135.6	-0.4179
135.7	-0.41564
135.8	-0.42114
135.9	-0.43415
136	-0.44529
136.1	-0.45456
136.2	-0.46257
136.3	-0.46928
136.4	-0.47513
136.5	-0.48022
136.6	-0.48502
136.7	-0.48778
136.8	-0.50009
136.9	-0.52205
137	-0.54146
137.1	-0.55845
137.2	-0.57383
137.3	-0.58824
137.4	-0.60153
137.5	-0.61464
137.6	-0.62704
137.7	-0.64196
137.8	-0.64237
137.9	-0.62916
138	-0.61936
138.1	-0.61322
138.2	-0.60893
138.3	-0.60656
138.4	-0.60485
138.5	-0.60417
138.6	-0.60344
138.7	-0.60409
138.8	-0.60073
138.9	-0.59427
139	-0.58909
139.1	-0.58564
139.2	-0.58228
139.3	-0.57927
139.4	-0.57583
139.5	-0.57237
139.6	-0.56869
139.7	-0.56579
139.8	-0.56316
139.9	-0.5608
140	-0.55795
140.1	-0.55479
140.2	-0.55103
140.3	-0.54747
140.4	-0.54415
140.5	-0.54161
140.6	-0.53894
140.7	-0.53606
140.8	-0.53236
140.9	-0.52817
141	-0.52407
141.1	-0.51977
141.2	-0.51528
141.3	-0.51121
141.4	-0.50746
141.5	-0.50309
141.6	-0.49872
141.7	-0.4957
141.8	-0.49017
141.9	-0.48178
142	-0.47467
142.1	-0.46793
142.2	-0.46108
142.3	-0.45449
142.4	-0.44873
142.5	-0.44353
142.6	-0.43871
142.7	-0.43386
142.8	-0.42652
142.9	-0.41698
143	-0.40849
143.1	-0.40096
143.2	-0.3944
143.3	-0.38844
143.4	-0.38292
143.5	-0.37738
143.6	-0.37186
143.7	-0.36559
143.8	-0.36294
143.9	-0.36383
144	-0.3643
144.1	-0.36414
144.2	-0.36357
144.3	-0.36273
144.4	-0.36182
144.5	-0.36061
144.6	-0.35951
144.7	-0.35806
144.8	-0.35907
144.9	-0.36252
145	-0.36544
145.1	-0.36756
145.2	-0.36917
145.3	-0.37039
145.4	-0.37141
145.5	-0.37234
145.6	-0.37309
145.7	-0.37352
145.8	-0.3739
145.9	-0.37418
146	-0.37444
146.1	-0.37457
146.2	-0.37455
146.3	-0.37427
146.4	-0.37413
146.5	-0.37383
146.6	-0.3735
146.7	-0.37181
146.8	-0.37862
146.9	-0.39396
147	-0.40745
147.1	-0.41908
147.2	-0.42961
147.3	-0.43902
147.4	-0.44756
147.5	-0.45506
147.6	-0.46161
147.7	-0.46638
147.8	-0.47637
147.9	-0.4917
148	-0.5058
148.1	-0.51889
148.2	-0.53127
148.3	-0.54283
148.4	-0.55328
148.5	-0.56298
148.6	-0.57238
148.7	-0.58423
148.8	-0.584
148.9	-0.57152
149	-0.56165
149.1	-0.55453
149.2	-0.54928
149.3	-0.54591
149.4	-0.54375
149.5	-0.54231
149.6	-0.54071
149.7	-0.54036
149.8	-0.53857
149.9	-0.53472
150	-0.53119
150.1	-0.52901
150.2	-0.52688
150.3	-0.5246
150.4	-0.5227
150.5	-0.52161
150.6	-0.5202
150.7	-0.51847
150.8	-0.51675
150.9	-0.51543
151	-0.51442
151.1	-0.51363
151.2	-0.51264
151.3	-0.51104
151.4	-0.50916
151.5	-0.50734
151.6	-0.5058
151.7	-0.50382
151.8	-0.50599
151.9	-0.51213
152	-0.51756
152.1	-0.52228
152.2	-0.52661
152.3	-0.53026
152.4	-0.53368
152.5	-0.53666
152.6	-0.53955
152.7	-0.54013
152.8	-0.55297
152.9	-0.57771
153	-0.60011
153.1	-0.62031
153.2	-0.63963
153.3	-0.65811
153.4	-0.67677
153.5	-0.69611
153.6	-0.71667
153.7	-0.74088
153.8	-0.75749
153.9	-0.76728
154	-0.78304
154.1	-0.80493
154.2	-0.83385
154.3	-0.8694
154.4	-0.91466
154.5	-0.9697
154.6	-1.0382
154.7	-1.12
154.8	-1.206
154.9	-1.2901
155	-1.3695
155.1	-1.4365
155.2	-1.484
155.3	-1.5139
155.4	-1.5262
155.5	-1.5258
155.6	-1.5141
155.7	-1.4935
155.8	-1.4666
155.9	-1.434
156	-1.3978
156.1	-1.3589
156.2	-1.3198
156.3	-1.2815
156.4	-1.2441
156.5	-1.2066
156.6	-1.1701
156.7	-1.1343
156.8	-1.0991
156.9	-1.0629
157	-1.027
157.1	-0.99115
157.2	-0.95642
157.3	-0.92271
157.4	-0.88979
157.5	-0.85772
157.6	-0.82659
157.7	-0.79724
157.8	-0.76856
157.9	-0.74032
158	-0.71326
158.1	-0.68845
158.2	-0.66549
158.3	-0.64344
158.4	-0.62306
158.5	-0.60487
158.6	-0.58782
158.7	-0.57212
158.8	-0.5546
158.9	-0.53538
159	-0.5183
159.1	-0.50282
159.2	-0.48934
159.3	-0.47799
159.4	-0.46811
159.5	-0.45974
159.6	-0.4523
159.7	-0.4453
159.8	-0.43901
159.9	-0.43374
160	-0.42826
160.1	-0.42294
160.2	-0.41765
160.3	-0.41277
160.4	-0.4078
160.5	-0.40323
160.6	-0.39853
160.7	-0.39365
160.8	-0.3928
160.9	-0.39656
161	-0.39871
161.1	-0.40001
161.2	-0.4
161.3	-0.39959
161.4	-0.39828
161.5	-0.39681
161.6	-0.39473
161.7	-0.39258
161.8	-0.39072
161.9	-0.38969
162	-0.38828
162.1	-0.38703
162.2	-0.38525
162.3	-0.38376
162.4	-0.382
162.5	-0.3802
162.6	-0.37835
162.7	-0.3762
162.8	-0.37841
162.9	-0.38514
163	-0.39033
163.1	-0.39435
163.2	-0.39722
163.3	-0.39935
163.4	-0.40097
163.5	-0.40222
163.6	-0.40319
163.7	-0.40252
163.8	-0.4118
163.9	-0.43109
164	-0.44795
164.1	-0.4623
164.2	-0.47453
164.3	-0.48479
164.4	-0.49359
164.5	-0.50111
164.6	-0.50804
164.7	-0.51601
164.8	-0.5162
164.9	-0.50768
165	-0.5005
165.1	-0.49455
165.2	-0.49016
165.3	-0.48702
165.4	-0.48524
165.5	-0.48343
165.6	-0.48213
165.7	-0.48184
165.8	-0.47614
165.9	-0.46464
166	-0.45523
166.1	-0.44746
166.2	-0.44095
166.3	-0.43486
166.4	-0.42989
166.5	-0.42569
166.6	-0.42184
166.7	-0.41804
166.8	-0.4157
166.9	-0.41341
167	-0.41125
167.1	-0.40983
167.2	-0.40884
167.3	-0.40726
167.4	-0.40556
167.5	-0.40379
167.6	-0.4025
167.7	-0.401
167.8	-0.40386
167.9	-0.41007
168	-0.41516
168.1	-0.41921
168.2	-0.42274
168.3	-0.42564
168.4	-0.4286
168.5	-0.43137
168.6	-0.43415
168.7	-0.43516
168.8	-0.44602
168.9	-0.46669
169	-0.48491
169.1	-0.50079
169.2	-0.51486
169.3	-0.52732
169.4	-0.53855
169.5	-0.54905
169.6	-0.55882
169.7	-0.56968
169.8	-0.57124
169.9	-0.56386
170	-0.55832
170.1	-0.55483
170.2	-0.55252
170.3	-0.55147
170.4	-0.55107
170.5	-0.55164
170.6	-0.55261
170.7	-0.5552
170.8	-0.55194
170.9	-0.54316
171	-0.53574
171.1	-0.53001
171.2	-0.52508
171.3	-0.52089
171.4	-0.51692
171.5	-0.51304
171.6	-0.50917
171.7	-0.50529
171.8	-0.50253
171.9	-0.5011
172	-0.49945
172.1	-0.49749
172.2	-0.4955
172.3	-0.49375
172.4	-0.49226
172.5	-0.49097
172.6	-0.48962
172.7	-0.4877
172.8	-0.48594
172.9	-0.48426
173	-0.48242
173.1	-0.48069
173.2	-0.47953
173.3	-0.47854
173.4	-0.47762
173.5	-0.47591
173.6	-0.47403
173.7	-0.47005
173.8	-0.47897
173.9	-0.5006
174	-0.51966
174.1	-0.536
174.2	-0.55063
174.3	-0.56378
174.4	-0.57577
174.5	-0.58662
174.6	-0.59718
174.7	-0.60871
174.8	-0.61695
174.9	-0.62181
175	-0.62774
175.1	-0.63539
175.2	-0.64346
175.3	-0.65248
175.4	-0.66255
175.5	-0.67432
175.6	-0.68668
175.7	-0.70218
175.8	-0.70804
175.9	-0.70571
176	-0.7075
176.1	-0.71349
176.2	-0.72289
176.3	-0.73542
176.4	-0.75134
176.5	-0.76973
176.6	-0.79247
176.7	-0.81814
176.8	-0.85016
176.9	-0.88734
177	-0.93162
177.1	-0.98195
177.2	-1.0384
177.3	-1.0986
177.4	-1.1576
177.5	-1.212
177.6	-1.255
177.7	-1.2869
177.8	-1.3036
177.9	-1.309
178	-1.3039
178.1	-1.2917
178.2	-1.2733
178.3	-1.2506
178.4	-1.2253
178.5	-1.1983
178.6	-1.1712
178.7	-1.1442
178.8	-1.1183
178.9	-1.0933
179	-1.0696
179.1	-1.0461
179.2	-1.0229
179.3	-0.99881
179.4	-0.97464
179.5	-0.94933
179.6	-0.92376
179.7	-0.89793
179.8	-0.86958
179.9	-0.83942
180	-0.81084
180.1	-0.78379
180.2	-0.75768
180.3	-0.73233
180.4	-0.70761
180.5	-0.68361
180.6	-0.66048
180.7	-0.63869
180.8	-0.61672
180.9	-0.59499
181	-0.57495
181.1	-0.55612
181.2	-0.53824
181.3	-0.52132
181.4	-0.50558
181.5	-0.49131
181.6	-0.47868
181.7	-0.46691
181.8	-0.45947
181.9	-0.45593
182	-0.45188
182.1	-0.44756
182.2	-0.44332
182.3	-0.43951
182.4	-0.43556
182.5	-0.43164
182.6	-0.4273
182.7	-0.42224
182.8	-0.41901
182.9	-0.41848
183	-0.4175
183.1	-0.41587
183.2	-0.41379
183.3	-0.41191
183.4	-0.40939
183.5	-0.40714
183.6	-0.40509
183.7	-0.40244
183.8	-0.40062
183.9	-0.40072
184	-0.40066
184.1	-0.4007
184.2	-0.40012
184.3	-0.39905
184.4	-0.3976
184.5	-0.39628
184.6	-0.39512
184.7	-0.39291
184.8	-0.40016
184.9	-0.41699
185	-0.43129
185.1	-0.44316
185.2	-0.45299
185.3	-0.46127
185.4	-0.46824
185.5	-0.47443
185.6	-0.47997
185.7	-0.48512
185.8	-0.48822
185.9	-0.48925
186	-0.49038
186.1	-0.49175
186.2	-0.49337
186.3	-0.49492
186.4	-0.49646
186.5	-0.49799
186.6	-0.49963
186.7	-0.50264
186.8	-0.49688
186.9	-0.48198
187	-0.46931
187.1	-0.45843
187.2	-0.44916
187.3	-0.44096
187.4	-0.43385
187.5	-0.42751
187.6	-0.42203
187.7	-0.41703
187.8	-0.41307
187.9	-0.40951
188	-0.40634
188.1	-0.40346
188.2	-0.40094
188.3	-0.39857
188.4	-0.39677
188.5	-0.39527
188.6	-0.39416
188.7	-0.39275
188.8	-0.3924
188.9	-0.39297
189	-0.3933
189.1	-0.3932
189.2	-0.39291
189.3	-0.3927
189.4	-0.39272
189.5	-0.39278
189.6	-0.39323
189.7	-0.39212
189.8	-0.40061
189.9	-0.41857
190	-0.43437
190.1	-0.44808
190.2	-0.4604
190.3	-0.47171
190.4	-0.48184
190.5	-0.49057
190.6	-0.49832
190.7	-0.50604
190.8	-0.51022
190.9	-0.51086
191	-0.512
191.1	-0.51388
191.2	-0.51633
191.3	-0.51931
191.4	-0.52207
191.5	-0.52499
191.6	-0.52826
191.7	-0.53308
191.8	-0.52907
191.9	-0.51673
192	-0.50657
192.1	-0.49796
192.2	-0.49033
192.3	-0.48396
192.4	-0.47857
192.5	-0.474
192.6	-0.46999
192.7	-0.46574
192.8	-0.46237
192.9	-0.46013
193	-0.45811
193.1	-0.45618
193.2	-0.45446
193.3	-0.45269
193.4	-0.45109
193.5	-0.44957
193.6	-0.44819
193.7	-0.44668
193.8	-0.44458
193.9	-0.44158
194	-0.43873
194.1	-0.43579
194.2	-0.4331
194.3	-0.43042
194.4	-0.42817
194.5	-0.4258
194.6	-0.42378
194.7	-0.42009
194.8	-0.42627
194.9	-0.44227
195	-0.45657
195.1	-0.46876
195.2	-0.47962
195.3	-0.48914
195.4	-0.49763
195.5	-0.50539
195.6	-0.51258
195.7	-0.51914
195.8	-0.5269
195.9	-0.53606
196	-0.54451
196.1	-0.5526
196.2	-0.56
196.3	-0.56757
196.4	-0.57489
196.5	-0.58278
196.6	-0.59041
196.7	-0.60055
196.8	-0.59896
196.9	-0.58625
197	-0.57536
197.1	-0.56704
197.2	-0.56
197.3	-0.55441
197.4	-0.54956
197.5	-0.54617
197.6	-0.54304
197.7	-0.54037
197.8	-0.53712
197.9	-0.53376
198	-0.53033
198.1	-0.52729
198.2	-0.52456
198.3	-0.52229
198.4	-0.51947
198.5	-0.51636
198.6	-0.51313
198.7	-0.51045
198.8	-0.50727
198.9	-0.50357
199	-0.49969
199.1	-0.49589
199.2	-0.49208
199.3	-0.48856
199.4	-0.48526
199.5	-0.48149
199.6	-0.47739
199.7	-0.47369
199.8	-0.47103
199.9	-0.4686
200	-0.46618
200.1	-0.46391
200.2	-0.46136
200.3	-0.45877
200.4	-0.45656
200.5	-0.45411
200.6	-0.45139
200.7	-0.44864
200.8	-0.44579
200.9	-0.44267
201	-0.43982
201.1	-0.43669
201.2	-0.43351
201.3	-0.43019
201.4	-0.42723
201.5	-0.4244
201.6	-0.42189
201.7	-0.41872
201.8	-0.4207
201.9	-0.4275
202	-0.43351
202.1	-0.43848
202.2	-0.44273
202.3	-0.44608
202.4	-0.449
202.5	-0.45141
202.6	-0.45371
202.7	-0.45406
202.8	-0.46516
202.9	-0.48705
203	-0.50671
203.1	-0.52434
203.2	-0.54043
203.3	-0.55558
203.4	-0.56984
203.5	-0.58404
203.6	-0.59775
203.7	-0.61363
203.8	-0.6198
203.9	-0.6177
204	-0.61789
204.1	-0.62125
204.2	-0.62652
204.3	-0.6344
204.4	-0.64413
204.5	-0.65607
204.6	-0.67041
204.7	-0.68725
204.8	-0.70631
204.9	-0.72708
205	-0.75155
205.1	-0.7792
205.2	-0.81035
205.3	-0.84468
205.4	-0.88109
205.5	-0.91843
205.6	-0.95383
205.7	-0.98594
205.8	-1.0121
205.9	-1.0316
206	-1.0438
206.1	-1.0491
206.2	-1.0493
206.3	-1.0447
206.4	-1.0379
206.5	-1.0282
206.6	-1.0175
206.7	-1.0044
206.8	-0.99157
206.9	-0.97836
207	-0.966
207.1	-0.95281
207.2	-0.93983
207.3	-0.92618
207.4	-0.91295
207.5	-0.89932
207.6	-0.88583
207.7	-0.8717
207.8	-0.85735
207.9	-0.84241
208	-0.82739
208.1	-0.81209
208.2	-0.79648
208.3	-0.78028
208.4	-0.76445
208.5	-0.74894
208.6	-0.73335
208.7	-0.71779
208.8	-0.70272
208.9	-0.68828
209	-0.67421
209.1	-0.66038
209.2	-0.64687
209.3	-0.63399
209.4	-0.62186
209.5	-0.61039
209.6	-0.59954
209.7	-0.58952
209.8	-0.58007
209.9	-0.57115
210	-0.56258
210.1	-0.55449
210.2	-0.54675
210.3	-0.53931
210.4	-0.53225
210.5	-0.52555
210.6	-0.51924
210.7	-0.51342
210.8	-0.50787
210.9	-0.50248
211	-0.49745
211.1	-0.49276
211.2	-0.48833
211.3	-0.48413
211.4	-0.48018
211.5	-0.47655
211.6	-0.4731
211.7	-0.46975
211.8	-0.46665
211.9	-0.46364
212	-0.46066
212.1	-0.45788
212.2	-0.45535
212.3	-0.45289
212.4	-0.45048
212.5	-0.44833
212.6	-0.44629
212.7	-0.44436
212.8	-0.44245
212.9	-0.44068
213	-0.4391
213.1	-0.4377
213.2	-0.43638
213.3	-0.43542
213.4	-0.43465
213.5	-0.43403
213.6	-0.43339
213.7	-0.43267
213.8	-0.43179
213.9	-0.43076
214	-0.42958
214.1	-0.42845
214.2	-0.42735
214.3	-0.42651
214.4	-0.426
214.5	-0.42596
214.6	-0.42576
214.7	-0.42523
214.8	-0.42446
214.9	-0.42353
215	-0.42283
215.1	-0.42284
215.2	-0.42289
215.3	-0.42275
215.4	-0.42236
215.5	-0.42176
215.6	-0.42119
215.7	-0.42096
215.8	-0.42092
215.9	-0.42065
216	-0.4202
216.1	-0.41993
216.2	-0.41997
216.3	-0.42022
216.4	-0.42011
216.5	-0.42
216.6	-0.42025
216.7	-0.42011
216.8	-0.41991
216.9	-0.42037
217	-0.42067
217.1	-0.4205
217.2	-0.42056
217.3	-0.42103
217.4	-0.4214
217.5	-0.42124
217.6	-0.42108
217.7	-0.42118
217.8	-0.42146
217.9	-0.42206
218	-0.4227
218.1	-0.4231
218.2	-0.42322
218.3	-0.42318
218.4	-0.42312
218.5	-0.42308
218.6	-0.42323
218.7	-0.42337
218.8	-0.4237
218.9	-0.42426
219	-0.42485
219.1	-0.4255
219.2	-0.42628
219.3	-0.42708
219.4	-0.42784
219.5	-0.42864
219.6	-0.4293
219.7	-0.42989
219.8	-0.43042
219.9	-0.43087
220	-0.43133
220.1	-0.43171
220.2	-0.43205
220.3	-0.43243
220.4	-0.43281
220.5	-0.43317
220.6	-0.43361
220.7	-0.43406
220.8	-0.43451
220.9	-0.43503
221	-0.43564
221.1	-0.43637
221.2	-0.43714
221.3	-0.43783
221.4	-0.43859
221.5	-0.4395
221.6	-0.44054
221.7	-0.44137
221.8	-0.44215
221.9	-0.44275
222	-0.4433
222.1	-0.44371
222.2	-0.4441
222.3	-0.44451
222.4	-0.44516
222.5	-0.44599
222.6	-0.44715
222.7	-0.44831
222.8	-0.44943
222.9	-0.45027
223	-0.45097
223.1	-0.45161
223.2	-0.45239
223.3	-0.45341
223.4	-0.45479
223.5	-0.45602
223.6	-0.45692
223.7	-0.45755
223.8	-0.45834
223.9	-0.45949
224	-0.46091
224.1	-0.46222
224.2	-0.46358
224.3	-0.46499
224.4	-0.46618
224.5	-0.46688
224.6	-0.46766
224.7	-0.46881
224.8	-0.47012
224.9	-0.47104
225	-0.472
225.1	-0.47342
225.2	-0.47477
225.3	-0.47561
225.4	-0.47673
225.5	-0.47814
225.6	-0.47941
225.7	-0.48036
225.8	-0.48138
225.9	-0.48265
226	-0.48409
226.1	-0.48562
226.2	-0.48733
226.3	-0.48888
226.4	-0.49015
226.5	-0.49119
226.6	-0.49231
226.7	-0.49339
226.8	-0.49447
226.9	-0.49549
227	-0.49662
227.1	-0.49781
227.2	-0.49909
227.3	-0.50047
227.4	-0.50196
227.5	-0.50344
227.6	-0.50488
227.7	-0.50639
227.8	-0.50783
227.9	-0.50933
228	-0.51078
228.1	-0.51229
228.2	-0.51379
228.3	-0.51517
228.4	-0.51646
228.5	-0.51779
228.6	-0.51913
228.7	-0.52047
228.8	-0.52167
228.9	-0.52284
229	-0.52392
229.1	-0.52505
229.2	-0.52603
229.3	-0.52718
229.4	-0.52832
229.5	-0.52944
229.6	-0.53034
229.7	-0.53156
229.8	-0.53283
229.9	-0.53453
230	-0.5363
230.1	-0.53808
230.2	-0.53958
230.3	-0.54109
230.4	-0.5422
230.5	-0.54334
230.6	-0.54429
230.7	-0.5454
230.8	-0.54656
230.9	-0.54829
231	-0.55004
231.1	-0.5519
231.2	-0.55321
231.3	-0.55453
231.4	-0.55564
231.5	-0.55742
231.6	-0.55943
231.7	-0.56181
231.8	-0.56371
231.9	-0.56558
232	-0.56723
232.1	-0.56978
232.2	-0.57267
232.3	-0.57573
232.4	-0.57847
232.5	-0.58163
232.6	-0.58485
232.7	-0.58875
232.8	-0.59278
232.9	-0.59714
233	-0.60143
233.1	-0.60685
233.2	-0.61276
233.3	-0.61891
233.4	-0.62597
233.5	-0.63411
233.6	-0.64311
233.7	-0.65251
233.8	-0.6639
233.9	-0.67643
234	-0.69082
234.1	-0.7058
234.2	-0.72253
234.3	-0.74021
234.4	-0.75969
234.5	-0.78047
234.6	-0.80212
234.7	-0.82421
234.8	-0.84558
234.9	-0.86573
235	-0.8833
235.1	-0.89833
235.2	-0.9098
235.3	-0.91803
235.4	-0.92301
235.5	-0.92494
235.6	-0.92467
235.7	-0.92216
235.8	-0.91855
235.9	-0.91339
236	-0.90795
236.1	-0.90168
236.2	-0.89544
236.3	-0.88857
236.4	-0.88199
236.5	-0.87504
236.6	-0.86824
236.7	-0.86084
236.8	-0.85351
236.9	-0.84553
237	-0.83737
237.1	-0.82855
237.2	-0.81956
237.3	-0.81004
237.4	-0.80028
237.5	-0.78997
237.6	-0.77945
237.7	-0.76848
237.8	-0.75761
237.9	-0.74675
238	-0.73597
238.1	-0.72528
238.2	-0.71456
238.3	-0.70366
238.4	-0.69267
238.5	-0.68155
238.6	-0.67045
238.7	-0.65945
238.8	-0.64872
238.9	-0.63852
239	-0.62888
239.1	-0.61965
239.2	-0.61055
239.3	-0.60155
239.4	-0.5926
239.5	-0.58397
239.6	-0.57581
239.7	-0.56836
239.8	-0.56133
239.9	-0.55432
240	-0.5472
240.1	-0.54034
240.2	-0.53397
240.3	-0.52837
240.4	-0.52293
240.5	-0.51718
240.6	-0.51144
240.7	-0.50603
240.8	-0.50088
240.9	-0.49586
241	-0.49105
241.1	-0.48655
241.2	-0.48244
241.3	-0.47889
241.4	-0.47534
241.5	-0.4715
241.6	-0.46809
241.7	-0.46497
241.8	-0.46172
241.9	-0.45859
242	-0.45582
242.1	-0.4532
242.2	-0.45039
242.3	-0.44765
242.4	-0.44528
242.5	-0.4433
242.6	-0.4415
242.7	-0.43954
242.8	-0.43742
242.9	-0.43522
243	-0.43316
243.1	-0.43143
243.2	-0.42996
243.3	-0.42867
243.4	-0.42748
243.5	-0.42651
243.6	-0.42564
243.7	-0.42492
243.8	-0.42416
243.9	-0.42326
244	-0.42235
244.1	-0.42149
244.2	-0.42046
244.3	-0.41931
244.4	-0.41826
244.5	-0.4172
244.6	-0.4162
244.7	-0.41534
244.8	-0.41458
244.9	-0.41379
245	-0.41299
245.1	-0.41237
245.2	-0.41186
245.3	-0.41128
245.4	-0.41073
245.5	-0.41033
245.6	-0.41001
245.7	-0.40971
245.8	-0.40948
245.9	-0.40919
246	-0.40904
246.1	-0.40913
246.2	-0.40931
246.3	-0.40967
246.4	-0.41009
246.5	-0.41043
246.6	-0.41082
246.7	-0.41123
246.8	-0.4115
246.9	-0.41174
247	-0.41187
247.1	-0.4117
247.2	-0.41146
247.3	-0.41126
247.4	-0.41118
247.5	-0.41147
247.6	-0.41204
247.7	-0.41273
247.8	-0.41323
247.9	-0.41331
248	-0.4132
248.1	-0.41314
248.2	-0.41332
248.3	-0.41394
248.4	-0.41467
248.5	-0.415
248.6	-0.41501
248.7	-0.41501
248.8	-0.41548
248.9	-0.41637
249	-0.41722
249.1	-0.41785
249.2	-0.41847
249.3	-0.41927
249.4	-0.42002
249.5	-0.42039
249.6	-0.42057
249.7	-0.42111
249.8	-0.42171
249.9	-0.42168
250	-0.42187
250.1	-0.42242
250.2	-0.4228
250.3	-0.42318
250.4	-0.42392
250.5	-0.42461
250.6	-0.42495
250.7	-0.42509
250.8	-0.42551
250.9	-0.4265
251	-0.42773
251.1	-0.42876
251.2	-0.42959
251.3	-0.43019
251.4	-0.43065
251.5	-0.43108
251.6	-0.43163
251.7	-0.4324
251.8	-0.433
251.9	-0.43336
252	-0.4338
252.1	-0.43444
252.2	-0.43529
252.3	-0.43612
252.4	-0.43694
252.5	-0.43782
252.6	-0.43848
252.7	-0.43904
252.8	-0.44003
252.9	-0.44149
253	-0.4428
253.1	-0.44407
253.2	-0.44519
253.3	-0.44633
253.4	-0.44727
253.5	-0.4482
253.6	-0.44929
253.7	-0.45069
253.8	-0.45011
253.9	-0.44769
254	-0.44559
254.1	-0.44384
254.2	-0.44234
254.3	-0.44133
254.4	-0.44048
254.5	-0.43975
254.6	-0.43903
254.7	-0.43859
254.8	-0.43621
254.9	-0.4319
255	-0.42807
255.1	-0.42454
255.2	-0.42121
255.3	-0.41809
255.4	-0.41526
255.5	-0.41273
255.6	-0.41068
255.7	-0.40893
255.8	-0.40776
255.9	-0.40684
256	-0.40568
256.1	-0.40431
256.2	-0.40288
256.3	-0.4014
256.4	-0.40028
256.5	-0.39946
256.6	-0.39875
256.7	-0.3979
256.8	-0.39662
256.9	-0.39486
257	-0.39329
257.1	-0.39214
257.2	-0.39134
257.3	-0.39042
257.4	-0.38936
257.5	-0.38828
257.6	-0.38736
257.7	-0.38658
257.8	-0.38606
257.9	-0.38535
258	-0.38448
258.1	-0.38387
258.2	-0.38333
258.3	-0.38245
258.4	-0.38191
258.5	-0.38138
258.6	-0.38059
258.7	-0.37996
258.8	-0.37954
258.9	-0.37907
259	-0.37838
259.1	-0.37749
259.2	-0.37684
259.3	-0.3765
259.4	-0.37644
259.5	-0.37611
259.6	-0.37553
259.7	-0.37483
259.8	-0.37424
259.9	-0.3736
260	-0.3731
260.1	-0.37279
260.2	-0.37257
260.3	-0.37247
260.4	-0.37264
260.5	-0.37279
260.6	-0.37281
260.7	-0.37276
260.8	-0.37256
260.9	-0.3721
261	-0.37157
261.1	-0.37116
261.2	-0.37075
261.3	-0.37018
261.4	-0.3696
261.5	-0.3691
261.6	-0.36861
261.7	-0.36805
261.8	-0.36768
261.9	-0.36734
262	-0.36696
262.1	-0.36654
262.2	-0.36622
262.3	-0.36589
262.4	-0.36559
262.5	-0.36532
262.6	-0.3652
262.7	-0.36504
262.8	-0.36478
262.9	-0.36465
263	-0.36459
263.1	-0.36468
263.2	-0.36499
263.3	-0.36529
263.4	-0.3657
263.5	-0.36613
263.6	-0.36642
263.7	-0.36663
263.8	-0.3666
263.9	-0.36623
264	-0.36584
264.1	-0.36545
264.2	-0.36501
264.3	-0.36479
264.4	-0.3649
264.5	-0.36526
264.6	-0.36552
264.7	-0.36559
264.8	-0.36541
264.9	-0.36499
265	-0.36459
265.1	-0.36466
265.2	-0.36501
265.3	-0.36528
265.4	-0.36519
265.5	-0.36485
265.6	-0.36438
265.7	-0.36396
265.8	-0.36368
265.9	-0.3634
266	-0.36309
266.1	-0.36306
266.2	-0.36342
266.3	-0.36346
266.4	-0.36311
266.5	-0.36322
266.6	-0.36341
266.7	-0.36323
266.8	-0.36317
266.9	-0.36339
267	-0.36321
267.1	-0.36292
267.2	-0.36306
267.3	-0.36331
267.4	-0.36311
267.5	-0.36277
267.6	-0.36261
267.7	-0.36271
267.8	-0.36294
267.9	-0.3632
268	-0.36316
268.1	-0.36275
268.2	-0.36227
268.3	-0.36203
268.4	-0.36192
268.5	-0.36183
268.6	-0.36189
268.7	-0.36216
268.8	-0.36246
268.9	-0.36279
269	-0.36304
269.1	-0.36327
269.2	-0.36343
269.3	-0.36328
269.4	-0.36297
269.5	-0.36261
269.6	-0.36226
269.7	-0.36204
269.8	-0.36183
269.9	-0.36154
270	-0.36136
270.1	-0.3612
270.2	-0.36103
270.3	-0.36088
270.4	-0.36084
270.5	-0.3609
270.6	-0.361
270.7	-0.36091
270.8	-0.36079
270.9	-0.3607
271	-0.36059
271.1	-0.36048
271.2	-0.36048
271.3	-0.36037
271.4	-0.36021
271.5	-0.36026
271.6	-0.36028
271.7	-0.36032
271.8	-0.36048
271.9	-0.36081
272	-0.36136
272.1	-0.36194
272.2	-0.36236
272.3	-0.36271
272.4	-0.36278
272.5	-0.36263
272.6	-0.36244
272.7	-0.362
272.8	-0.36158
272.9	-0.36145
273	-0.36162
273.1	-0.36208
273.2	-0.36245
273.3	-0.36249
273.4	-0.36225
273.5	-0.36191
273.6	-0.36162
273.7	-0.36177
273.8	-0.36215
273.9	-0.36255
274	-0.36273
274.1	-0.36256
274.2	-0.36231
274.3	-0.36228
274.4	-0.36256
274.5	-0.36282
274.6	-0.36267
274.7	-0.36243
274.8	-0.36261
274.9	-0.36263
275	-0.36234
275.1	-0.36264
275.2	-0.36277
275.3	-0.36243
275.4	-0.36246
275.5	-0.36275
275.6	-0.36272
275.7	-0.36241
275.8	-0.36221
275.9	-0.36238
276	-0.36271
276.1	-0.36289
276.2	-0.36283
276.3	-0.36245
276.4	-0.36212
276.5	-0.36214
276.6	-0.36226
276.7	-0.36246
276.8	-0.3628
276.9	-0.36315
277	-0.36344
277.1	-0.36379
277.2	-0.36387
277.3	-0.36365
277.4	-0.36332
277.5	-0.36296
277.6	-0.36265
277.7	-0.36227
277.8	-0.36199
277.9	-0.36172
278	-0.36159
278.1	-0.36163
278.2	-0.36176
278.3	-0.36178
278.4	-0.36182
278.5	-0.36186
278.6	-0.362
278.7	-0.36216
278.8	-0.36223
278.9	-0.36231
279	-0.36251
279.1	-0.36259
279.2	-0.36257
279.3	-0.36265
279.4	-0.36283
279.5	-0.36286
279.6	-0.36281
279.7	-0.36269
279.8	-0.36244
279.9	-0.36213
280	-0.36195
280.1	-0.36179
280.2	-0.36173
280.3	-0.36175
280.4	-0.3618
280.5	-0.3623
280.6	-0.36289
280.7	-0.36335
280.8	-0.36378
280.9	-0.36393
281	-0.3638
281.1	-0.36353
281.2	-0.36316
281.3	-0.36272
281.4	-0.36262
281.5	-0.36305
281.6	-0.36352
281.7	-0.36367
281.8	-0.36347
281.9	-0.36305
282	-0.36257
282.1	-0.36254
282.2	-0.3629
282.3	-0.36341
282.4	-0.36374
282.5	-0.36398
282.6	-0.36418
282.7	-0.36413
282.8	-0.36371
282.9	-0.36321
283	-0.36313
283.1	-0.36332
283.2	-0.36312
283.3	-0.36294
283.4	-0.36281
283.5	-0.36237
283.6	-0.36204
283.7	-0.36226
283.8	-0.36235
283.9	-0.36191
284	-0.36143
284.1	-0.36126
284.2	-0.36136
284.3	-0.36161
284.4	-0.36148
284.5	-0.36105
284.6	-0.36066
284.7	-0.36045
284.8	-0.36034
284.9	-0.36037
285	-0.36054
285.1	-0.36076
285.2	-0.36096
285.3	-0.36093
285.4	-0.36068
285.5	-0.36035
285.6	-0.35987
285.7	-0.35934
285.8	-0.35908
285.9	-0.3589
286	-0.35869
286.1	-0.35854
286.2	-0.35849
286.3	-0.35837
286.4	-0.35836
286.5	-0.35855
286.6	-0.35885
286.7	-0.35899
286.8	-0.35898
286.9	-0.35916
287	-0.35937
287.1	-0.3595
287.2	-0.35963
287.3	-0.35981
287.4	-0.35986
287.5	-0.35983
287.6	-0.35986
287.7	-0.35985
287.8	-0.35976
287.9	-0.35971
288	-0.35964
288.1	-0.35928
288.2	-0.35889
288.3	-0.35853
288.4	-0.35814
288.5	-0.35777
288.6	-0.35746
288.7	-0.35731
288.8	-0.35729
288.9	-0.35755
289	-0.358
289.1	-0.35843
289.2	-0.35864
289.3	-0.3586
289.4	-0.35844
289.5	-0.35807
289.6	-0.35765
289.7	-0.35738
289.8	-0.35745
289.9	-0.35786
290	-0.35812
290.1	-0.35798
290.2	-0.35759
290.3	-0.35723
290.4	-0.35719
290.5	-0.35747
290.6	-0.35781
290.7	-0.35807
290.8	-0.35813
290.9	-0.35823
291	-0.35844
291.1	-0.35863
291.2	-0.35849
291.3	-0.35804
291.4	-0.35793
291.5	-0.35797
291.6	-0.35766
291.7	-0.35761
291.8	-0.35775
291.9	-0.35737
292	-0.35703
292.1	-0.35731
292.2	-0.35754
292.3	-0.35726
292.4	-0.35687
292.5	-0.35678
292.6	-0.35696
292.7	-0.35729
292.8	-0.35741
292.9	-0.35716
293	-0.35676
293.1	-0.35639
293.2	-0.35616
293.3	-0.35613
293.4	-0.35625
293.5	-0.35653
293.6	-0.35696
293.7	-0.35738
293.8	-0.35757
293.9	-0.35755
294	-0.35738
294.1	-0.35711
294.2	-0.35675
294.3	-0.35633
294.4	-0.35599
294.5	-0.35563
294.6	-0.35528
294.7	-0.35503
294.8	-0.35487
294.9	-0.35469
295	-0.35452
295.1	-0.35449
295.2	-0.35448
295.3	-0.35426
295.4	-0.35405
295.5	-0.35394
295.6	-0.35384
295.7	-0.35377
295.8	-0.35382
295.9	-0.35372
296	-0.35367
296.1	-0.35366
296.2	-0.35364
296.3	-0.35346
296.4	-0.35318
296.5	-0.35315
296.6	-0.35324
296.7	-0.35335
296.8	-0.3536
296.9	-0.35413
297	-0.35472
297.1	-0.35525
297.2	-0.35568
297.3	-0.35598
297.4	-0.35601
297.5	-0.35577
297.6	-0.35542
297.7	-0.35507
297.8	-0.35485
297.9	-0.35501
298	-0.35545
298.1	-0.35579
298.2	-0.35584
298.3	-0.35562
298.4	-0.35521
298.5	-0.35493
298.6	-0.35519
298.7	-0.35569
298.8	-0.356
298.9	-0.35599
299	-0.35577
299.1	-0.3555
299.2	-0.35534
299.3	-0.35548
299.4	-0.35587
299.5	-0.35637
299.6	-0.35647
299.7	-0.35614
299.8	-0.35623
299.9	-0.35625
300	-0.3559
300.1	-0.35606
300.2	-0.35629
300.3	-0.35599
300.4	-0.3558
300.5	-0.35608
300.6	-0.35618
300.7	-0.35582
300.8	-0.35577
300.9	-0.35622
301	-0.35686
301.1	-0.35737
301.2	-0.35766
301.3	-0.35753
301.4	-0.35729
301.5	-0.35716
301.6	-0.35725
301.7	-0.35743
301.8	-0.35753
301.9	-0.35756
302	-0.35771
302.1	-0.35775
302.2	-0.35773
302.3	-0.35753
302.4	-0.35705
302.5	-0.35643
302.6	-0.35599
302.7	-0.35554
302.8	-0.35572
302.9	-0.35643
303	-0.35727
303.1	-0.35783
303.2	-0.35834
303.3	-0.3589
303.4	-0.35954
303.5	-0.36016
303.6	-0.36084
303.7	-0.36176
303.8	-0.36051
303.9	-0.35687
304	-0.35378
304.1	-0.35115
304.2	-0.34885
304.3	-0.34675
304.4	-0.34485
304.5	-0.34292
304.6	-0.34116
304.7	-0.33972
304.8	-0.3365
304.9	-0.33117
305	-0.3264
305.1	-0.32219
305.2	-0.31829
305.3	-0.31457
305.4	-0.31135
305.5	-0.30863
305.6	-0.30644
305.7	-0.30452
305.8	-0.30318
305.9	-0.30214
306	-0.30077
306.1	-0.29904
306.2	-0.2972
306.3	-0.29555
306.4	-0.29405
306.5	-0.29303
306.6	-0.29239
306.7	-0.29139
306.8	-0.28982
306.9	-0.28772
307	-0.28553
307.1	-0.28365
307.2	-0.28218
307.3	-0.28101
307.4	-0.2799
307.5	-0.27893
307.6	-0.27788
307.7	-0.27668
307.8	-0.27521
307.9	-0.27353
308	-0.27204
308.1	-0.27118
308.2	-0.27007
308.3	-0.26865
308.4	-0.2676
308.5	-0.26622
308.6	-0.26456
308.7	-0.26353
308.8	-0.26266
308.9	-0.2613
309	-0.25947
309.1	-0.25784
309.2	-0.25656
309.3	-0.2556
309.4	-0.25478
309.5	-0.25366
309.6	-0.25194
309.7	-0.25009
309.8	-0.2485
309.9	-0.24707
310	-0.24572
310.1	-0.24482
310.2	-0.24406
310.3	-0.24341
310.4	-0.2427
310.5	-0.2418
310.6	-0.24062
310.7	-0.23944
310.8	-0.23808
310.9	-0.23664
311	-0.23504
311.1	-0.23327
311.2	-0.23147
311.3	-0.22972
311.4	-0.22797
311.5	-0.22633
311.6	-0.2247
311.7	-0.2231
311.8	-0.22149
311.9	-0.21998
312	-0.21841
312.1	-0.21689
312.2	-0.2154
312.3	-0.21393
312.4	-0.21249
312.5	-0.21105
312.6	-0.20961
312.7	-0.20821
312.8	-0.20676
312.9	-0.20558
313	-0.20449
313.1	-0.20344
313.2	-0.20255
313.3	-0.20176
313.4	-0.20089
313.5	-0.20015
313.6	-0.19922
313.7	-0.19808
313.8	-0.19667
313.9	-0.19504
314	-0.19332
314.1	-0.19168
314.2	-0.19
314.3	-0.18858
314.4	-0.18761
314.5	-0.18696
314.6	-0.18601
314.7	-0.18476
314.8	-0.18316
314.9	-0.18146
315	-0.17998
315.1	-0.17899
315.2	-0.17821
315.3	-0.17694
315.4	-0.17519
315.5	-0.17346
315.6	-0.17184
315.7	-0.17047
315.8	-0.16935
315.9	-0.16837
316	-0.1669
316.1	-0.16517
316.2	-0.16373
316.3	-0.16276
316.4	-0.16158
316.5	-0.16015
316.6	-0.15919
316.7	-0.15791
316.8	-0.15629
316.9	-0.1554
317	-0.15437
317.1	-0.1528
317.2	-0.15135
317.3	-0.15045
317.4	-0.14976
317.5	-0.14848
317.6	-0.14677
317.7	-0.1452
317.8	-0.14383
317.9	-0.14264
318	-0.14173
318.1	-0.14101
318.2	-0.14013
318.3	-0.13889
318.4	-0.13736
318.5	-0.13571
318.6	-0.13408
318.7	-0.13261
318.8	-0.13114
318.9	-0.12978
319	-0.12862
319.1	-0.12762
319.2	-0.12671
319.3	-0.12577
319.4	-0.12492
319.5	-0.1242
319.6	-0.12344
319.7	-0.12271
319.8	-0.12191
319.9	-0.12098
320	-0.12003
320.1	-0.11912
320.2	-0.11817
320.3	-0.11721
320.4	-0.11617
320.5	-0.11515
320.6	-0.1142
320.7	-0.11314
320.8	-0.11203
320.9	-0.11113
321	-0.11029
321.1	-0.10941
321.2	-0.10857
321.3	-0.10766
321.4	-0.10667
321.5	-0.10563
321.6	-0.10448
321.7	-0.10327
321.8	-0.10199
321.9	-0.10051
322	-0.099081
322.1	-0.097564
322.2	-0.095965
322.3	-0.094526
322.4	-0.093269
322.5	-0.092264
322.6	-0.091694
322.7	-0.091094
322.8	-0.09017
322.9	-0.089013
323	-0.08778
323.1	-0.086391
323.2	-0.085065
323.3	-0.084156
323.4	-0.083499
323.5	-0.082747
323.6	-0.081651
323.7	-0.080315
323.8	-0.079034
323.9	-0.077974
324	-0.077081
324.1	-0.076256
324.2	-0.075406
324.3	-0.074395
324.4	-0.073228
324.5	-0.072015
324.6	-0.071025
324.7	-0.070352
324.8	-0.069376
324.9	-0.068072
325	-0.067153
325.1	-0.066107
325.2	-0.064936
325.3	-0.064154
325.4	-0.063318
325.5	-0.06204
325.6	-0.060716
325.7	-0.0599
325.8	-0.059346
325.9	-0.058322
326	-0.057008
326.1	-0.055745
326.2	-0.054582
326.3	-0.053671
326.4	-0.052986
326.5	-0.052443
326.6	-0.051849
326.7	-0.050912
326.8	-0.049722
326.9	-0.048426
327	-0.047085
327.1	-0.045739
327.2	-0.044525
327.3	-0.043504
327.4	-0.042515
327.5	-0.041543
327.6	-0.040745
327.7	-0.040009
327.8	-0.039318
327.9	-0.038742
328	-0.038157
328.1	-0.037554
328.2	-0.036881
328.3	-0.036195
328.4	-0.03545
328.5	-0.034644
328.6	-0.033805
328.7	-0.032816
328.8	-0.031866
328.9	-0.030911
329	-0.02998
329.1	-0.029042
329.2	-0.02814
329.3	-0.02728
329.4	-0.026449
329.5	-0.025725
329.6	-0.025018
329.7	-0.024183
329.8	-0.023348
329.9	-0.022446
330	-0.021393
330.1	-0.020353
330.2	-0.0192
330.3	-0.017839
330.4	-0.016473
330.5	-0.015048
330.6	-0.01361
330.7	-0.012356
330.8	-0.011363
330.9	-0.010635
331	-0.010148
331.1	-0.0095602
331.2	-0.0087383
331.3	-0.0076527
331.4	-0.0063522
331.5	-0.0050409
331.6	-0.00392
331.7	-0.003272
331.8	-0.0028474
331.9	-0.0022293
332	-0.0013168
332.1	-0.00015566
332.2	0.0010373
332.3	0.0019395
332.4	0.002697
332.5	0.0034734
332.6	0.0044058
332.7	0.0055027
332.8	0.0064884
332.9	0.0070748
333	0.0074887
333.1	0.0083678
333.2	0.0092444
333.3	0.0098311
333.4	0.010598
333.5	0.01119
333.6	0.011669
333.7	0.012574
333.8	0.013573
333.9	0.014179
334	0.01451
334.1	0.015189
334.2	0.016256
334.3	0.017189
334.4	0.01792
334.5	0.018429
334.6	0.018706
334.7	0.019093
334.8	0.019796
334.9	0.020785
335	0.021849
335.1	0.022866
335.2	0.023733
335.3	0.024411
335.4	0.024891
335.5	0.025184
335.6	0.025375
335.7	0.025599
335.8	0.025855
335.9	0.026211
336	0.026623
336.1	0.027133
336.2	0.027775
336.3	0.028502
336.4	0.029299
336.5	0.03011
336.6	0.030945
336.7	0.031717
336.8	0.032475
336.9	0.033233
337	0.033887
337.1	0.03463
337.2	0.0354
337.3	0.036016
337.4	0.036578
337.5	0.037142
337.6	0.037643
337.7	0.038171
337.8	0.038741
337.9	0.039352
338	0.039855
338.1	0.040319
338.2	0.040841
338.3	0.041233
338.4	0.041433
338.5	0.04155
338.6	0.041548
338.7	0.041446
338.8	0.041294
338.9	0.041187
339	0.041191
339.1	0.041342
339.2	0.041721
339.3	0.042282
339.4	0.042858
339.5	0.043377
339.6	0.043714
339.7	0.043815
339.8	0.043682
339.9	0.043655
340	0.043888
340.1	0.044395
340.2	0.04498
340.3	0.045307
340.4	0.045308
340.5	0.045142
340.6	0.045096
340.7	0.045314
340.8	0.045558
340.9	0.045751
341	0.045717
341.1	0.045574
341.2	0.045713
341.3	0.046251
341.4	0.046629
341.5	0.046667
341.6	0.046897
341.7	0.04721
341.8	0.047276
341.9	0.047582
342	0.047973
342.1	0.047974
342.2	0.048061
342.3	0.048522
342.4	0.048925
342.5	0.049108
342.6	0.049036
342.7	0.048809
342.8	0.048916
342.9	0.049431
343	0.04993
343.1	0.050272
343.2	0.050441
343.3	0.050491
343.4	0.050417
343.5	0.050236
343.6	0.050061
343.7	0.050014
343.8	0.050106
343.9	0.050434
344	0.050825
344.1	0.051204
344.2	0.051609
344.3	0.052079
344.4	0.05248
344.5	0.052727
344.6	0.052935
344.7	0.053136
344.8	0.053281
344.9	0.053298
345	0.053274
345.1	0.053266
345.2	0.0532
345.3	0.053198
345.4	0.053221
345.5	0.053224
345.6	0.053209
345.7	0.053138
345.8	0.053077
345.9	0.053078
346	0.053114
346.1	0.053193
346.2	0.053342
346.3	0.053498
346.4	0.053668
346.5	0.053921
346.6	0.054171
346.7	0.054418
346.8	0.054744
346.9	0.055051
347	0.055333
347.1	0.055621
347.2	0.05577
347.3	0.055684
347.4	0.055457
347.5	0.05508
347.6	0.054827
347.7	0.054877
347.8	0.055002
347.9	0.055293
348	0.05569
348.1	0.055936
348.2	0.055951
348.3	0.05566
348.4	0.055346
348.5	0.055382
348.6	0.055692
348.7	0.056026
348.8	0.056316
348.9	0.056268
349	0.05602
349.1	0.055859
349.2	0.055727
349.3	0.055623
349.4	0.055763
349.5	0.056151
349.6	0.056534
349.7	0.056469
349.8	0.05641
349.9	0.056569
350	0.056571
350.1	0.05667
350.2	0.0569
350.3	0.05685
350.4	0.056695
350.5	0.056812
350.6	0.05707
350.7	0.057157
350.8	0.057162
350.9	0.057203
351	0.057505
351.1	0.057906
351.2	0.058322
351.3	0.058619
351.4	0.058846
351.5	0.058893
351.6	0.058862
351.7	0.058869
351.8	0.058911
351.9	0.058965
352	0.059139
352.1	0.059343
352.2	0.059609
352.3	0.059818
352.4	0.059941
352.5	0.059919
352.6	0.059879
352.7	0.059781
352.8	0.060019
352.9	0.060446
353	0.060777
353.1	0.060955
353.2	0.061197
353.3	0.061389
353.4	0.06164
353.5	0.061896
353.6	0.06221
353.7	0.062611
353.8	0.0619
353.9	0.059891
354	0.058038
354.1	0.056254
354.2	0.054658
354.3	0.053045
354.4	0.051519
354.5	0.050028
354.6	0.048638
354.7	0.04753
354.8	0.045471
354.9	0.042191
355	0.039123
355.1	0.03621
355.2	0.033593
355.3	0.03115
355.4	0.028893
355.5	0.026792
355.6	0.024799
355.7	0.022732
355.8	0.020934
355.9	0.019408
356	0.017885
356.1	0.016429
356.2	0.01515
356.3	0.014142
356.4	0.013261
356.5	0.012404
356.6	0.011582
356.7	0.010565
356.8	0.0091786
356.9	0.0077449
357	0.0066649
357.1	0.0058096
357.2	0.0049939
357.3	0.0039744
357.4	0.0028101
357.5	0.0017214
357.6	0.00073961
357.7	-8.1873e-05
357.8	-0.0007028
357.9	-0.0012428
358	-0.0019899
358.1	-0.0026686
358.2	-0.0030825
358.3	-0.0037786
358.4	-0.004548
358.5	-0.0049773
358.6	-0.0054649
358.7	-0.0062421
358.8	-0.0068851
358.9	-0.0072877
359	-0.007875
359.1	-0.0087932
359.2	-0.0096913
359.3	-0.010338
359.4	-0.010802
359.5	-0.011115
359.6	-0.011517
359.7	-0.012155
359.8	-0.012927
359.9	-0.013767
360	-0.014591
360.1	-0.015154
360.2	-0.015491
360.3	-0.015747
360.4	-0.015915
360.5	-0.0161
360.6	-0.016343
360.7	-0.01671
360.8	-0.017089
360.9	-0.017523
361	-0.018019
361.1	-0.018563
361.2	-0.019186
361.3	-0.019847
361.4	-0.020567
361.5	-0.02139
361.6	-0.022215
361.7	-0.022983
361.8	-0.023725
361.9	-0.024395
362	-0.025012
362.1	-0.02574
362.2	-0.026422
362.3	-0.026993
362.4	-0.027528
362.5	-0.028041
362.6	-0.028618
362.7	-0.029223
362.8	-0.029837
362.9	-0.030386
363	-0.030781
363.1	-0.030981
363.2	-0.031149
363.3	-0.031312
363.4	-0.031346
363.5	-0.031454
363.6	-0.031617
363.7	-0.031774
363.8	-0.03191
363.9	-0.032168
364	-0.032691
364.1	-0.033493
364.2	-0.034358
364.3	-0.035063
364.4	-0.035531
364.5	-0.035698
364.6	-0.035743
364.7	-0.035781
364.8	-0.036054
364.9	-0.036772
365	-0.037572
365.1	-0.038158
365.2	-0.038422
365.3	-0.038514
365.4	-0.038687
365.5	-0.03924
365.6	-0.040016
365.7	-0.040816
365.8	-0.04154
365.9	-0.042282
366	-0.043017
366.1	-0.043361
366.2	-0.043349
366.3	-0.043492
366.4	-0.043985
366.5	-0.044284
366.6	-0.044472
366.7	-0.0451
366.8	-0.045485
366.9	-0.045614
367	-0.046149
367.1	-0.046692
367.2	-0.046921
367.3	-0.047102
367.4	-0.047516
367.5	-0.048197
367.6	-0.048811
367.7	-0.049113
367.8	-0.049158
367.9	-0.049277
368	-0.049573
368.1	-0.049964
368.2	-0.050535
368.3	-0.051326
368.4	-0.052067
368.5	-0.052579
368.6	-0.052935
368.7	-0.053174
368.8	-0.053267
368.9	-0.053277
369	-0.053318
369.1	-0.053544
369.2	-0.053833
369.3	-0.05411
369.4	-0.054484
369.5	-0.054975
369.6	-0.05553
369.7	-0.056192
369.8	-0.05689
369.9	-0.057523
370	-0.05821
370.1	-0.059002
370.2	-0.059769
370.3	-0.060486
370.4	-0.061187
370.5	-0.061822
370.6	-0.06237
370.7	-0.062886
370.8	-0.063514
370.9	-0.064153
371	-0.064719
371.1	-0.065264
371.2	-0.06572
371.3	-0.066096
371.4	-0.066412
371.5	-0.066718
371.6	-0.066929
371.7	-0.067002
371.8	-0.067001
371.9	-0.06698
372	-0.066944
372.1	-0.066989
372.2	-0.067121
372.3	-0.067375
372.4	-0.067887
372.5	-0.068655
372.6	-0.069498
372.7	-0.070229
372.8	-0.0707
372.9	-0.070956
373	-0.070995
373.1	-0.070947
373.2	-0.071065
373.3	-0.071667
373.4	-0.072566
373.5	-0.073365
373.6	-0.073787
373.7	-0.073835
373.8	-0.073905
373.9	-0.074251
374	-0.074934
374.1	-0.07574
374.2	-0.076486
374.3	-0.077185
374.4	-0.077767
374.5	-0.077942
374.6	-0.077967
374.7	-0.078453
374.8	-0.079022
374.9	-0.079134
375	-0.079556
375.1	-0.080102
375.2	-0.080256
375.3	-0.080599
375.4	-0.081275
375.5	-0.081682
375.6	-0.081766
375.7	-0.082054
375.8	-0.082692
375.9	-0.08345
376	-0.083862
376.1	-0.084031
376.2	-0.08426
376.3	-0.084583
376.4	-0.085114
376.5	-0.085808
376.6	-0.08658
376.7	-0.087366
376.8	-0.088071
376.9	-0.088557
377	-0.088796
377.1	-0.088878
377.2	-0.088988
377.3	-0.089158
377.4	-0.089316
377.5	-0.089593
377.6	-0.090058
377.7	-0.090691
377.8	-0.091333
377.9	-0.09198
378	-0.092665
378.1	-0.09341
378.2	-0.094256
378.3	-0.095164
378.4	-0.096102
378.5	-0.096928
378.6	-0.097609
378.7	-0.098239
378.8	-0.098859
378.9	-0.09944
379	-0.10009
379.1	-0.10078
379.2	-0.10141
379.3	-0.10198
379.4	-0.10257
379.5	-0.10313
379.6	-0.10371
379.7	-0.10439
379.8	-0.10498
379.9	-0.10541
380	-0.1057
380.1	-0.1059
380.2	-0.10604
380.3	-0.106
380.4	-0.10595
380.5	-0.10615
380.6	-0.10634
380.7	-0.10651
380.8	-0.10712
380.9	-0.10798
381	-0.10896
381.1	-0.10978
381.2	-0.11034
381.3	-0.11059
381.4	-0.11056
381.5	-0.1105
381.6	-0.11082
381.7	-0.11163
381.8	-0.11253
381.9	-0.11334
382	-0.11375
382.1	-0.11371
382.2	-0.11375
382.3	-0.11438
382.4	-0.11526
382.5	-0.11613
382.6	-0.11694
382.7	-0.11735
382.8	-0.11746
382.9	-0.11777
383	-0.11852
383.1	-0.11896
383.2	-0.11912
383.3	-0.11998
383.4	-0.12081
383.5	-0.12104
383.6	-0.12153
383.7	-0.12228
383.8	-0.12265
383.9	-0.12285
384	-0.12348
384.1	-0.12449
384.2	-0.12508
384.3	-0.12525
384.4	-0.12546
384.5	-0.12575
384.6	-0.1262
384.7	-0.12704
384.8	-0.12808
384.9	-0.12885
385	-0.12929
385.1	-0.12953
385.2	-0.12964
385.3	-0.12959
385.4	-0.12965
385.5	-0.13004
385.6	-0.13038
385.7	-0.13082
385.8	-0.13149
385.9	-0.13213
386	-0.13286
386.1	-0.13389
386.2	-0.13498
386.3	-0.13592
386.4	-0.13675
386.5	-0.13754
386.6	-0.13827
386.7	-0.13891
386.8	-0.13948
386.9	-0.14007
387	-0.1406
387.1	-0.14096
387.2	-0.14134
387.3	-0.14179
387.4	-0.14221
387.5	-0.14261
387.6	-0.14312
387.7	-0.14364
387.8	-0.1442
387.9	-0.14476
388	-0.14535
388.1	-0.14615
388.2	-0.14698
388.3	-0.14781
388.4	-0.14864
388.5	-0.14912
388.6	-0.14934
388.7	-0.14959
388.8	-0.14964
388.9	-0.14954
389	-0.14959
389.1	-0.14972
389.2	-0.14992
389.3	-0.15055
389.4	-0.1514
389.5	-0.15238
389.6	-0.15318
389.7	-0.15364
389.8	-0.15393
389.9	-0.1539
390	-0.15396
390.1	-0.15452
390.2	-0.15542
390.3	-0.15624
390.4	-0.15671
390.5	-0.15687
390.6	-0.15696
390.7	-0.15709
390.8	-0.15736
390.9	-0.15782
391	-0.15812
391.1	-0.15826
391.2	-0.1588
391.3	-0.15991
391.4	-0.16077
391.5	-0.16105
391.6	-0.16171
391.7	-0.16226
391.8	-0.16255
391.9	-0.16347
392	-0.16426
392.1	-0.16445
392.2	-0.16471
392.3	-0.16543
392.4	-0.16645
392.5	-0.16695
392.6	-0.16709
392.7	-0.16738
392.8	-0.16776
392.9	-0.16834
393	-0.16919
393.1	-0.17018
393.2	-0.17103
393.3	-0.1714
393.4	-0.17135
393.5	-0.17138
393.6	-0.17149
393.7	-0.17163
393.8	-0.17202
393.9	-0.17262
394	-0.17319
394.1	-0.1739
394.2	-0.17478
394.3	-0.17574
394.4	-0.17672
394.5	-0.17774
394.6	-0.17861
394.7	-0.17927
394.8	-0.17977
394.9	-0.18023
395	-0.18057
395.1	-0.18094
395.2	-0.18139
395.3	-0.18161
395.4	-0.18169
395.5	-0.18181
395.6	-0.18196
395.7	-0.18222
395.8	-0.18261
395.9	-0.18305
396	-0.18364
396.1	-0.18431
396.2	-0.18504
396.3	-0.18594
396.4	-0.1868
396.5	-0.18762
396.6	-0.18849
396.7	-0.18933
396.8	-0.18994
396.9	-0.1903
397	-0.19057
397.1	-0.19059
397.2	-0.19048
397.3	-0.1904
397.4	-0.1903
397.5	-0.19042
397.6	-0.1909
397.7	-0.19164
397.8	-0.19261
397.9	-0.19363
398	-0.19439
398.1	-0.19466
398.2	-0.19473
398.3	-0.19486
398.4	-0.19542
398.5	-0.19633
398.6	-0.19718
398.7	-0.19778
398.8	-0.19793
398.9	-0.19795
399	-0.19807
399.1	-0.19835
399.2	-0.19858
399.3	-0.19866
399.4	-0.19868
399.5	-0.19901
399.6	-0.19985
399.7	-0.20043
399.8	-0.20079
399.9	-0.20183
400	-0.20276
400.1	-0.20316
400.2	-0.20385
400.3	-0.20472
400.4	-0.20519
400.5	-0.20546
400.6	-0.20616
400.7	-0.20725
400.8	-0.2077
400.9	-0.20738
401	-0.2071
401.1	-0.20716
401.2	-0.20761
401.3	-0.20834
401.4	-0.20902
401.5	-0.20937
401.6	-0.20939
401.7	-0.20919
401.8	-0.20923
401.9	-0.20979
402	-0.21053
402.1	-0.21148
402.2	-0.21254
402.3	-0.21352
402.4	-0.21454
402.5	-0.21559
402.6	-0.21671
402.7	-0.21799
402.8	-0.21834
402.9	-0.2178
403	-0.21742
403.1	-0.21714
403.2	-0.21674
403.3	-0.21638
403.4	-0.21609
403.5	-0.21574
403.6	-0.21543
403.7	-0.21466
403.8	-0.21744
403.9	-0.2238
404	-0.2295
404.1	-0.23472
404.2	-0.23933
404.3	-0.24334
404.4	-0.24719
404.5	-0.25091
404.6	-0.25448
404.7	-0.25563
404.8	-0.27122
404.9	-0.30177
405	-0.32906
405.1	-0.35304
405.2	-0.37425
405.3	-0.39315
405.4	-0.41012
405.5	-0.42561
405.6	-0.43981
405.7	-0.45504
405.8	-0.45569
405.9	-0.44204
406	-0.43144
406.1	-0.42376
406.2	-0.41809
406.3	-0.41365
406.4	-0.41014
406.5	-0.40754
406.6	-0.40578
406.7	-0.40594
406.8	-0.40163
406.9	-0.39183
407	-0.38314
407.1	-0.37536
407.2	-0.36861
407.3	-0.36308
407.4	-0.35852
407.5	-0.35462
407.6	-0.35109
407.7	-0.34755
407.8	-0.34462
407.9	-0.34256
408	-0.34106
408.1	-0.33947
408.2	-0.33756
408.3	-0.33629
408.4	-0.33522
408.5	-0.3334
408.6	-0.33189
408.7	-0.33106
408.8	-0.32917
408.9	-0.32611
409	-0.32363
409.1	-0.32188
409.2	-0.32021
409.3	-0.31801
409.4	-0.31556
409.5	-0.31349
409.6	-0.3119
409.7	-0.31072
409.8	-0.31055
409.9	-0.31124
410	-0.31149
410.1	-0.31135
410.2	-0.31079
410.3	-0.30993
410.4	-0.30918
410.5	-0.30859
410.6	-0.30806
410.7	-0.30746
410.8	-0.30717
410.9	-0.30759
411	-0.30812
411.1	-0.30856
411.2	-0.30902
411.3	-0.30947
411.4	-0.30967
411.5	-0.30996
411.6	-0.31024
411.7	-0.30844
411.8	-0.32002
411.9	-0.34545
412	-0.36761
412.1	-0.38648
412.2	-0.40293
412.3	-0.4175
412.4	-0.43042
412.5	-0.44198
412.6	-0.45263
412.7	-0.46306
412.8	-0.47066
412.9	-0.47569
413	-0.48098
413.1	-0.48612
413.2	-0.49138
413.3	-0.49693
413.4	-0.50252
413.5	-0.50828
413.6	-0.514
413.7	-0.52148
413.8	-0.51731
413.9	-0.50142
414	-0.48864
414.1	-0.47899
414.2	-0.47155
414.3	-0.46579
414.4	-0.46107
414.5	-0.45677
414.6	-0.45277
414.7	-0.44874
414.8	-0.44572
414.9	-0.44402
415	-0.44285
415.1	-0.44182
415.2	-0.44067
415.3	-0.43905
415.4	-0.43717
415.5	-0.43538
415.6	-0.43414
415.7	-0.43332
415.8	-0.43141
415.9	-0.42844
416	-0.4254
416.1	-0.4219
416.2	-0.41861
416.3	-0.41618
416.4	-0.41419
416.5	-0.41157
416.6	-0.40914
416.7	-0.40545
416.8	-0.4123
416.9	-0.43025
417	-0.44625
417.1	-0.45914
417.2	-0.46999
417.3	-0.47976
417.4	-0.48883
417.5	-0.49683
417.6	-0.50379
417.7	-0.50952
417.8	-0.51911
417.9	-0.5326
418	-0.54508
418.1	-0.55675
418.2	-0.56743
418.3	-0.57739
418.4	-0.5868
418.5	-0.59599
418.6	-0.60492
418.7	-0.61645
418.8	-0.6153
418.9	-0.60199
419	-0.59183
419.1	-0.58504
419.2	-0.58011
419.3	-0.57681
419.4	-0.57434
419.5	-0.57301
419.6	-0.57189
419.7	-0.57172
419.8	-0.57025
419.9	-0.56781
420	-0.56548
420.1	-0.56385
420.2	-0.56216
420.3	-0.56073
420.4	-0.55916
420.5	-0.55806
420.6	-0.5568
420.7	-0.55555
420.8	-0.55383
420.9	-0.55206
421	-0.55023
421.1	-0.54851
421.2	-0.54686
421.3	-0.54535
421.4	-0.54385
421.5	-0.54223
421.6	-0.54062
421.7	-0.53719
421.8	-0.54463
421.9	-0.56246
422	-0.57784
422.1	-0.59085
422.2	-0.6025
422.3	-0.61326
422.4	-0.6238
422.5	-0.63416
422.6	-0.64524
422.7	-0.65636
422.8	-0.66986
422.9	-0.68556
423	-0.70148
423.1	-0.71822
423.2	-0.73652
423.3	-0.75749
423.4	-0.78154
423.5	-0.80923
423.6	-0.841
423.7	-0.87967
423.8	-0.91623
423.9	-0.95236
424	-1.0054
424.1	-1.0745
424.2	-1.1625
424.3	-1.2657
424.4	-1.3756
424.5	-1.478
424.6	-1.5597
424.7	-1.6174
424.8	-1.65
424.9	-1.663
425	-1.6597
425.1	-1.6444
425.2	-1.6199
425.3	-1.5868
425.4	-1.5469
425.5	-1.5019
425.6	-1.454
425.7	-1.4046
425.8	-1.3525
425.9	-1.2991
426	-1.2479
426.1	-1.199
426.2	-1.1525
426.3	-1.1073
426.4	-1.0634
426.5	-1.0199
426.6	-0.97753
426.7	-0.93644
426.8	-0.89265
426.9	-0.84703
427	-0.80454
427.1	-0.76565
427.2	-0.72967
427.3	-0.69671
427.4	-0.66637
427.5	-0.63886
427.6	-0.61398
427.7	-0.59125
427.8	-0.57253
427.9	-0.5574
428	-0.54359
428.1	-0.53098
428.2	-0.51954
428.3	-0.50916
428.4	-0.49957
428.5	-0.49084
428.6	-0.48262
428.7	-0.47447
428.8	-0.4697
428.9	-0.46833
429	-0.46607
429.1	-0.46334
429.2	-0.45993
429.3	-0.45638
429.4	-0.45219
429.5	-0.44779
429.6	-0.44308
429.7	-0.43857
429.8	-0.43368
429.9	-0.42918
430	-0.42466
430.1	-0.42065
430.2	-0.41662
430.3	-0.41304
430.4	-0.40923
430.5	-0.40577
430.6	-0.40207
430.7	-0.39819
430.8	-0.3951
430.9	-0.3932
431	-0.3909
431.1	-0.38858
431.2	-0.38618
431.3	-0.38469
431.4	-0.38335
431.5	-0.38187
431.6	-0.37979
431.7	-0.37743
431.8	-0.37415
431.9	-0.37075
432	-0.36795
432.1	-0.36589
432.2	-0.36374
432.3	-0.36121
432.4	-0.35861
432.5	-0.35611
432.6	-0.35375
432.7	-0.35004
432.8	-0.35831
432.9	-0.37803
433	-0.39434
433.1	-0.40802
433.2	-0.41998
433.3	-0.42982
433.4	-0.43819
433.5	-0.44602
433.6	-0.45296
433.7	-0.45782
433.8	-0.46592
433.9	-0.47714
434	-0.487
434.1	-0.49511
434.2	-0.50287
434.3	-0.5101
434.4	-0.51738
434.5	-0.52423
434.6	-0.53089
434.7	-0.53881
434.8	-0.53415
434.9	-0.51665
435	-0.5025
435.1	-0.49081
435.2	-0.4814
435.3	-0.4736
435.4	-0.46743
435.5	-0.46205
435.6	-0.4579
435.7	-0.4544
435.8	-0.45124
435.9	-0.44789
436	-0.44514
436.1	-0.44254
436.2	-0.44038
436.3	-0.43826
436.4	-0.43658
436.5	-0.43477
436.6	-0.43307
436.7	-0.43153
436.8	-0.42915
436.9	-0.42564
437	-0.42261
437.1	-0.4198
437.2	-0.41732
437.3	-0.41488
437.4	-0.41267
437.5	-0.41059
437.6	-0.40885
437.7	-0.40609
437.8	-0.40954
437.9	-0.41896
438	-0.42736
438.1	-0.43452
438.2	-0.44074
438.3	-0.44586
438.4	-0.45043
438.5	-0.4542
438.6	-0.4576
438.7	-0.45917
438.8	-0.46937
438.9	-0.48819
439	-0.50508
439.1	-0.5201
439.2	-0.53388
439.3	-0.54693
439.4	-0.55899
439.5	-0.57004
439.6	-0.58026
439.7	-0.5917
439.8	-0.59284
439.9	-0.58463
440	-0.57885
440.1	-0.57516
440.2	-0.57234
440.3	-0.57061
440.4	-0.56978
440.5	-0.57046
440.6	-0.57149
440.7	-0.57348
440.8	-0.57133
440.9	-0.56565
441	-0.56079
441.1	-0.55723
441.2	-0.55429
441.3	-0.55181
441.4	-0.549
441.5	-0.54693
441.6	-0.54513
441.7	-0.54314
441.8	-0.5404
441.9	-0.53796
442	-0.53546
442.1	-0.53253
442.2	-0.52988
442.3	-0.52794
442.4	-0.52586
442.5	-0.52314
442.6	-0.52017
442.7	-0.51649
442.8	-0.51919
442.9	-0.5282
443	-0.53597
443.1	-0.54243
443.2	-0.54779
443.3	-0.55184
443.4	-0.55554
443.5	-0.55892
443.6	-0.56239
443.7	-0.56463
443.8	-0.57454
443.9	-0.59214
444	-0.6083
444.1	-0.62335
444.2	-0.63759
444.3	-0.65171
444.4	-0.66581
444.5	-0.68063
444.6	-0.69583
444.7	-0.71382
444.8	-0.72358
444.9	-0.72652
445	-0.73347
445.1	-0.74458
445.2	-0.75928
445.3	-0.77736
445.4	-0.79985
445.5	-0.82595
445.6	-0.85794
445.7	-0.89565
445.8	-0.93664
445.9	-0.98008
446	-1.0311
446.1	-1.0874
446.2	-1.1444
446.3	-1.1982
446.4	-1.2424
446.5	-1.2763
446.6	-1.2972
446.7	-1.3076
446.8	-1.3073
446.9	-1.2983
447	-1.2838
447.1	-1.2638
447.2	-1.2413
447.3	-1.2161
447.4	-1.1906
447.5	-1.1645
447.6	-1.1395
447.7	-1.115
447.8	-1.0873
447.9	-1.0554
448	-1.0254
448.1	-0.99633
448.2	-0.96854
448.3	-0.94085
448.4	-0.9131
448.5	-0.88477
448.6	-0.8572
448.7	-0.83073
448.8	-0.80392
448.9	-0.77646
449	-0.74956
449.1	-0.72383
449.2	-0.69912
449.3	-0.67558
449.4	-0.65308
449.5	-0.63191
449.6	-0.61208
449.7	-0.59299
449.8	-0.5777
449.9	-0.56672
450	-0.55619
450.1	-0.54527
450.2	-0.53458
450.3	-0.52486
450.4	-0.51528
450.5	-0.50554
450.6	-0.49653
450.7	-0.48844
450.8	-0.48123
450.9	-0.47437
451	-0.46756
451.1	-0.46107
451.2	-0.45519
451.3	-0.45018
451.4	-0.44544
451.5	-0.44068
451.6	-0.43572
451.7	-0.43068
451.8	-0.42656
451.9	-0.42368
452	-0.42068
452.1	-0.41796
452.2	-0.41531
452.3	-0.41297
452.4	-0.41062
452.5	-0.40845
452.6	-0.40611
452.7	-0.40431
452.8	-0.40179
452.9	-0.3986
453	-0.39547
453.1	-0.39269
453.2	-0.38969
453.3	-0.38698
453.4	-0.3842
453.5	-0.38167
453.6	-0.37907
453.7	-0.37581
453.8	-0.37913
453.9	-0.38933
454	-0.39787
454.1	-0.40489
454.2	-0.41066
454.3	-0.41555
454.4	-0.41972
454.5	-0.42352
454.6	-0.42666
454.7	-0.42789
454.8	-0.43825
454.9	-0.45789
455	-0.47494
455.1	-0.48948
455.2	-0.50212
455.3	-0.51304
455.4	-0.52247
455.5	-0.53071
455.6	-0.53811
455.7	-0.54657
455.8	-0.54362
455.9	-0.52962
456	-0.51828
456.1	-0.50916
456.2	-0.50159
456.3	-0.49487
456.4	-0.48914
456.5	-0.48404
456.6	-0.48021
456.7	-0.47787
456.8	-0.47265
456.9	-0.46389
457	-0.45609
457.1	-0.4488
457.2	-0.44257
457.3	-0.43772
457.4	-0.43382
457.5	-0.43018
457.6	-0.42696
457.7	-0.42375
457.8	-0.42051
457.9	-0.41704
458	-0.41421
458.1	-0.41198
458.2	-0.40982
458.3	-0.4075
458.4	-0.40568
458.5	-0.40357
458.6	-0.40174
458.7	-0.40012
458.8	-0.40036
458.9	-0.40201
459	-0.40337
459.1	-0.40483
459.2	-0.4064
459.3	-0.40716
459.4	-0.40754
459.5	-0.40786
459.6	-0.40837
459.7	-0.40713
459.8	-0.41705
459.9	-0.43812
460	-0.4566
460.1	-0.47223
460.2	-0.48584
460.3	-0.49775
460.4	-0.50831
460.5	-0.5179
460.6	-0.52681
460.7	-0.53615
460.8	-0.54011
460.9	-0.53877
461	-0.53833
461.1	-0.53868
461.2	-0.53976
461.3	-0.54158
461.4	-0.54367
461.5	-0.5462
461.6	-0.54889
461.7	-0.55305
461.8	-0.54967
461.9	-0.53879
462	-0.52963
462.1	-0.52222
462.2	-0.5158
462.3	-0.51056
462.4	-0.50639
462.5	-0.50291
462.6	-0.4998
462.7	-0.49709
462.8	-0.49424
462.9	-0.49102
463	-0.48787
463.1	-0.48476
463.2	-0.48167
463.3	-0.47869
463.4	-0.47604
463.5	-0.47386
463.6	-0.47197
463.7	-0.47028
463.8	-0.46639
463.9	-0.45982
464	-0.45369
464.1	-0.44786
464.2	-0.44248
464.3	-0.43763
464.4	-0.43361
464.5	-0.42995
464.6	-0.42632
464.7	-0.42283
464.8	-0.4164
464.9	-0.40688
465	-0.39867
465.1	-0.39155
465.2	-0.38534
465.3	-0.37926
465.4	-0.37321
465.5	-0.36742
465.6	-0.36241
465.7	-0.35788
465.8	-0.3558
465.9	-0.35597
466	-0.35575
466.1	-0.35456
466.2	-0.35286
466.3	-0.35131
466.4	-0.35024
466.5	-0.34891
466.6	-0.34724
466.7	-0.34575
466.8	-0.3462
466.9	-0.34818
467	-0.34992
467.1	-0.35163
467.2	-0.35273
467.3	-0.3532
467.4	-0.35352
467.5	-0.354
467.6	-0.35455
467.7	-0.35489
467.8	-0.35512
467.9	-0.35552
468	-0.35557
468.1	-0.35562
468.2	-0.35569
468.3	-0.35594
468.4	-0.35627
468.5	-0.35668
468.6	-0.35701
468.7	-0.35726
468.8	-0.35743
468.9	-0.35766
469	-0.35759
469.1	-0.35729
469.2	-0.35697
469.3	-0.35665
469.4	-0.35606
469.5	-0.3554
469.6	-0.35485
469.7	-0.35388
469.8	-0.35631
469.9	-0.36221
470	-0.36734
470.1	-0.37171
470.2	-0.37549
470.3	-0.37877
470.4	-0.38173
470.5	-0.38445
470.6	-0.38698
470.7	-0.38701
470.8	-0.3994
470.9	-0.4246
471	-0.44678
471.1	-0.46616
471.2	-0.48326
471.3	-0.4985
471.4	-0.51231
471.5	-0.52535
471.6	-0.53745
471.7	-0.55025
471.8	-0.55367
471.9	-0.5477
472	-0.54314
472.1	-0.54027
472.2	-0.53853
472.3	-0.5381
472.4	-0.5387
472.5	-0.54063
472.6	-0.54328
472.7	-0.54711
472.8	-0.54376
472.9	-0.53333
473	-0.52461
473.1	-0.51789
473.2	-0.51291
473.3	-0.50886
473.4	-0.50502
473.5	-0.50119
473.6	-0.49768
473.7	-0.49465
473.8	-0.4932
473.9	-0.49267
474	-0.49172
474.1	-0.49022
474.2	-0.48866
474.3	-0.48703
474.4	-0.48559
474.5	-0.48425
474.6	-0.48341
474.7	-0.48203
474.8	-0.48005
474.9	-0.47813
475	-0.47635
475.1	-0.4738
475.2	-0.47186
475.3	-0.4702
475.4	-0.46826
475.5	-0.46591
475.6	-0.46425
475.7	-0.4611
475.8	-0.46969
475.9	-0.48912
476	-0.50575
476.1	-0.51999
476.2	-0.53276
476.3	-0.54416
476.4	-0.55474
476.5	-0.56473
476.6	-0.57392
476.7	-0.5825
476.8	-0.59041
476.9	-0.59809
477	-0.60539
477.1	-0.61278
477.2	-0.61983
477.3	-0.62723
477.4	-0.63457
477.5	-0.64242
477.6	-0.65005
477.7	-0.6602
477.8	-0.65897
477.9	-0.64743
478	-0.63832
478.1	-0.63232
478.2	-0.62764
478.3	-0.62459
478.4	-0.62191
478.5	-0.62044
478.6	-0.61904
478.7	-0.61836
478.8	-0.61661
478.9	-0.61468
479	-0.61266
479.1	-0.61115
479.2	-0.60924
479.3	-0.60757
479.4	-0.60543
479.5	-0.60338
479.6	-0.60117
479.7	-0.59936
479.8	-0.59555
479.9	-0.59056
480	-0.58554
480.1	-0.58104
480.2	-0.57678
480.3	-0.57319
480.4	-0.56968
480.5	-0.56658
480.6	-0.56321
480.7	-0.56035
480.8	-0.55353
480.9	-0.54275
481	-0.53283
481.1	-0.52355
481.2	-0.51468
481.3	-0.50607
481.4	-0.49801
481.5	-0.49028
481.6	-0.4831
481.7	-0.47627
481.8	-0.4702
481.9	-0.46404
482	-0.45772
482.1	-0.45129
482.2	-0.44508
482.3	-0.43893
482.4	-0.43354
482.5	-0.42819
482.6	-0.42292
482.7	-0.41668
482.8	-0.41365
482.9	-0.41376
483	-0.41388
483.1	-0.41294
483.2	-0.41169
483.3	-0.41057
483.4	-0.40927
483.5	-0.40729
483.6	-0.40583
483.7	-0.40387
483.8	-0.40235
483.9	-0.40153
484	-0.40114
484.1	-0.40024
484.2	-0.39898
484.3	-0.39737
484.4	-0.39607
484.5	-0.39503
484.6	-0.39454
484.7	-0.3939
484.8	-0.39328
484.9	-0.39225
485	-0.39107
485.1	-0.38983
485.2	-0.3889
485.3	-0.38794
485.4	-0.38724
485.5	-0.38658
485.6	-0.3862
485.7	-0.386
485.8	-0.38512
485.9	-0.38314
486	-0.38133
486.1	-0.37978
486.2	-0.37824
486.3	-0.37648
486.4	-0.37479
486.5	-0.37308
486.6	-0.37148
486.7	-0.37043
486.8	-0.36644
486.9	-0.35919
487	-0.35269
487.1	-0.34704
487.2	-0.34214
487.3	-0.33774
487.4	-0.33378
487.5	-0.33017
487.6	-0.32683
487.7	-0.32357
487.8	-0.32143
487.9	-0.32036
488	-0.31919
488.1	-0.31805
488.2	-0.31691
488.3	-0.31569
488.4	-0.31462
488.5	-0.3139
488.6	-0.31322
488.7	-0.31231
488.8	-0.31318
488.9	-0.3158
489	-0.31749
489.1	-0.3186
489.2	-0.31924
489.3	-0.31951
489.4	-0.31944
489.5	-0.3195
489.6	-0.31968
489.7	-0.3199
489.8	-0.32148
489.9	-0.32429
490	-0.3262
490.1	-0.32752
490.2	-0.32845
490.3	-0.32949
490.4	-0.33067
490.5	-0.3319
490.6	-0.33267
490.7	-0.33286
490.8	-0.33273
490.9	-0.33261
491	-0.33265
491.1	-0.33289
491.2	-0.33327
491.3	-0.33351
491.4	-0.33324
491.5	-0.33315
491.6	-0.33334
491.7	-0.33096
491.8	-0.34292
491.9	-0.36964
492	-0.39259
492.1	-0.41228
492.2	-0.42977
492.3	-0.44504
492.4	-0.45801
492.5	-0.46936
492.6	-0.47994
492.7	-0.49042
492.8	-0.49923
492.9	-0.50596
493	-0.51215
493.1	-0.51824
493.2	-0.52436
493.3	-0.53071
493.4	-0.53734
493.5	-0.54455
493.6	-0.55187
493.7	-0.56163
493.8	-0.55857
493.9	-0.54294
494	-0.53012
494.1	-0.52016
494.2	-0.51214
494.3	-0.50578
494.4	-0.50032
494.5	-0.49563
494.6	-0.49153
494.7	-0.48792
494.8	-0.48513
494.9	-0.48296
495	-0.481
495.1	-0.47903
495.2	-0.47715
495.3	-0.47529
495.4	-0.47349
495.5	-0.47171
495.6	-0.47
495.7	-0.46858
495.8	-0.46585
495.9	-0.46165
496	-0.45801
496.1	-0.45459
496.2	-0.4514
496.3	-0.44821
496.4	-0.44509
496.5	-0.44198
496.6	-0.43918
496.7	-0.4367
496.8	-0.43355
496.9	-0.42965
497	-0.42606
497.1	-0.42281
497.2	-0.4199
497.3	-0.41724
497.4	-0.41491
497.5	-0.41255
497.6	-0.40999
497.7	-0.40766
497.8	-0.40136
497.9	-0.39107
498	-0.38187
498.1	-0.37373
498.2	-0.36678
498.3	-0.36094
498.4	-0.35556
498.5	-0.35023
498.6	-0.34489
498.7	-0.3393
498.8	-0.33629
498.9	-0.33603
499	-0.33567
499.1	-0.33507
499.2	-0.33424
499.3	-0.33324
499.4	-0.33194
499.5	-0.32997
499.6	-0.32767
499.7	-0.32578
499.8	-0.32567
499.9	-0.32669
500	-0.32758
500.1	-0.32841
500.2	-0.32852
500.3	-0.32861
500.4	-0.32876
500.5	-0.32839
500.6	-0.32739
500.7	-0.32657
500.8	-0.3278
500.9	-0.33032
501	-0.33177
501.1	-0.33272
501.2	-0.33345
501.3	-0.33415
501.4	-0.33492
501.5	-0.33593
501.6	-0.33669
501.7	-0.33697
501.8	-0.33621
501.9	-0.33459
502	-0.33296
502.1	-0.33155
502.2	-0.33057
502.3	-0.32963
502.4	-0.32878
502.5	-0.32826
502.6	-0.32789
502.7	-0.32595
502.8	-0.33597
502.9	-0.35793
503	-0.377
503.1	-0.39309
503.2	-0.40685
503.3	-0.41883
503.4	-0.42931
503.5	-0.43845
503.6	-0.44675
503.7	-0.45359
503.8	-0.46406
503.9	-0.47837
504	-0.49134
504.1	-0.50301
504.2	-0.51397
504.3	-0.52421
504.4	-0.53402
504.5	-0.5437
504.6	-0.55308
504.7	-0.56478
504.8	-0.56262
504.9	-0.54672
505	-0.53431
505.1	-0.52513
505.2	-0.51789
505.3	-0.51207
505.4	-0.50721
505.5	-0.50309
505.6	-0.49968
505.7	-0.49715
505.8	-0.49434
505.9	-0.49149
506	-0.48924
506.1	-0.48745
506.2	-0.48577
506.3	-0.48396
506.4	-0.48197
506.5	-0.47997
506.6	-0.47802
506.7	-0.47642
506.8	-0.4743
506.9	-0.47139
507	-0.46841
507.1	-0.46516
507.2	-0.4619
507.3	-0.45869
507.4	-0.45585
507.5	-0.4533
507.6	-0.45088
507.7	-0.44838
507.8	-0.44472
507.9	-0.44006
508	-0.43626
508.1	-0.43254
508.2	-0.42855
508.3	-0.42519
508.4	-0.42222
508.5	-0.41874
508.6	-0.41572
508.7	-0.41349
508.8	-0.40713
508.9	-0.3968
509	-0.38796
509.1	-0.38045
509.2	-0.37336
509.3	-0.36627
509.4	-0.35979
509.5	-0.35403
509.6	-0.34898
509.7	-0.34419
509.8	-0.34198
509.9	-0.34181
510	-0.34088
510.1	-0.33946
510.2	-0.33786
510.3	-0.33616
510.4	-0.33453
510.5	-0.33297
510.6	-0.33141
510.7	-0.32977
510.8	-0.32971
510.9	-0.33149
511	-0.33296
511.1	-0.334
511.2	-0.33445
511.3	-0.33447
511.4	-0.33408
511.5	-0.33353
511.6	-0.33283
511.7	-0.33179
511.8	-0.33196
511.9	-0.33367
512	-0.33482
512.1	-0.33549
512.2	-0.33604
512.3	-0.33651
512.4	-0.33671
512.5	-0.33686
512.6	-0.33684
512.7	-0.33672
512.8	-0.33591
512.9	-0.33461
513	-0.33364
513.1	-0.33288
513.2	-0.33215
513.3	-0.33164
513.4	-0.33134
513.5	-0.33128
513.6	-0.33121
513.7	-0.32898
513.8	-0.33802
513.9	-0.35837
514	-0.3758
514.1	-0.39058
514.2	-0.40332
514.3	-0.41429
514.4	-0.42411
514.5	-0.43327
514.6	-0.44207
514.7	-0.44917
514.8	-0.46039
514.9	-0.47597
515	-0.48985
515.1	-0.50199
515.2	-0.51364
515.3	-0.52514
515.4	-0.53619
515.5	-0.54636
515.6	-0.5559
515.7	-0.56733
515.8	-0.5648
515.9	-0.54844
516	-0.53548
516.1	-0.52573
516.2	-0.51845
516.3	-0.51349
516.4	-0.50954
516.5	-0.50596
516.6	-0.50353
516.7	-0.50146
516.8	-0.49858
516.9	-0.49573
517	-0.49321
517.1	-0.49054
517.2	-0.48829
517.3	-0.48668
517.4	-0.48537
517.5	-0.48337
517.6	-0.48106
517.7	-0.47931
517.8	-0.47726
517.9	-0.47468
518	-0.47233
518.1	-0.46979
518.2	-0.46713
518.3	-0.46407
518.4	-0.46114
518.5	-0.4585
518.6	-0.4561
518.7	-0.45333
518.8	-0.45396
518.9	-0.45781
519	-0.46098
519.1	-0.46348
519.2	-0.46545
519.3	-0.46644
519.4	-0.467
519.5	-0.46729
519.6	-0.46755
519.7	-0.46543
519.8	-0.47609
519.9	-0.49962
520	-0.52007
520.1	-0.5375
520.2	-0.55286
520.3	-0.56671
520.4	-0.57903
520.5	-0.5907
520.6	-0.6017
520.7	-0.61353
520.8	-0.61782
520.9	-0.61577
521	-0.61495
521.1	-0.61602
521.2	-0.61779
521.3	-0.62119
521.4	-0.62496
521.5	-0.63012
521.6	-0.63524
521.7	-0.64304
521.8	-0.64219
521.9	-0.63382
522	-0.62725
522.1	-0.6231
522.2	-0.61951
522.3	-0.61729
522.4	-0.61535
522.5	-0.61465
522.6	-0.61437
522.7	-0.61544
522.8	-0.61673
522.9	-0.61859
523	-0.61985
523.1	-0.62164
523.2	-0.62323
523.3	-0.62597
523.4	-0.62938
523.5	-0.63374
523.6	-0.63781
523.7	-0.64191
523.8	-0.64829
523.9	-0.65781
524	-0.66809
524.1	-0.67967
524.2	-0.6927
524.3	-0.70748
524.4	-0.72472
524.5	-0.74418
524.6	-0.76815
524.7	-0.79473
524.8	-0.84049
524.9	-0.9042
525	-0.977
525.1	-1.0607
525.2	-1.1535
525.3	-1.2483
525.4	-1.334
525.5	-1.4023
525.6	-1.4501
525.7	-1.4786
525.8	-1.4872
525.9	-1.4786
526	-1.4648
526.1	-1.4434
526.2	-1.4193
526.3	-1.3897
526.4	-1.3586
526.5	-1.3238
526.6	-1.2886
526.7	-1.2526
526.8	-1.2103
526.9	-1.1621
527	-1.1179
527.1	-1.0769
527.2	-1.0386
527.3	-1.0012
527.4	-0.9652
527.5	-0.92926
527.6	-0.89428
527.7	-0.85999
527.8	-0.82648
527.9	-0.79379
528	-0.76244
528.1	-0.73299
528.2	-0.70524
528.3	-0.67936
528.4	-0.65537
528.5	-0.63355
528.6	-0.61351
528.7	-0.59474
528.8	-0.58128
528.9	-0.57305
529	-0.56517
529.1	-0.55759
529.2	-0.55049
529.3	-0.54398
529.4	-0.53773
529.5	-0.53203
529.6	-0.52664
529.7	-0.52017
529.8	-0.5231
529.9	-0.53572
530	-0.54614
530.1	-0.55434
530.2	-0.56056
530.3	-0.56518
530.4	-0.56852
530.5	-0.57086
530.6	-0.5722
530.7	-0.57428
530.8	-0.56841
530.9	-0.55487
531	-0.5431
531.1	-0.53352
531.2	-0.52515
531.3	-0.5177
531.4	-0.51083
531.5	-0.50445
531.6	-0.49877
531.7	-0.49507
531.8	-0.48718
531.9	-0.47452
532	-0.46303
532.1	-0.45288
532.2	-0.44404
532.3	-0.43682
532.4	-0.43081
532.5	-0.42561
532.6	-0.42089
532.7	-0.41674
532.8	-0.41252
532.9	-0.40825
533	-0.40457
533.1	-0.4016
533.2	-0.39863
533.3	-0.39613
533.4	-0.39394
533.5	-0.39163
533.6	-0.38977
533.7	-0.3873
533.8	-0.39131
533.9	-0.40191
534	-0.41112
534.1	-0.41928
534.2	-0.42624
534.3	-0.43158
534.4	-0.43609
534.5	-0.44018
534.6	-0.44409
534.7	-0.44687
534.8	-0.45396
534.9	-0.46526
535	-0.47506
535.1	-0.4832
535.2	-0.49049
535.3	-0.497
535.4	-0.50306
535.5	-0.50865
535.6	-0.51408
535.7	-0.52047
535.8	-0.51818
535.9	-0.50697
536	-0.49768
536.1	-0.48987
536.2	-0.48353
536.3	-0.47808
536.4	-0.47369
536.5	-0.46971
536.6	-0.46648
536.7	-0.46403
536.8	-0.4593
536.9	-0.45171
537	-0.44537
537.1	-0.43988
537.2	-0.43513
537.3	-0.43059
537.4	-0.42677
537.5	-0.42343
537.6	-0.42069
537.7	-0.41825
537.8	-0.41476
537.9	-0.40993
538	-0.40578
538.1	-0.40192
538.2	-0.39872
538.3	-0.39567
538.4	-0.3931
538.5	-0.39094
538.6	-0.38906
538.7	-0.38762
538.8	-0.38234
538.9	-0.37279
539	-0.36433
539.1	-0.35682
539.2	-0.35017
539.3	-0.34429
539.4	-0.33898
539.5	-0.33447
539.6	-0.33086
539.7	-0.32748
539.8	-0.32579
539.9	-0.32562
540	-0.32501
540.1	-0.32399
540.2	-0.32291
540.3	-0.32213
540.4	-0.32167
540.5	-0.32118
540.6	-0.32031
540.7	-0.31875
540.8	-0.31964
540.9	-0.3233
541	-0.32642
541.1	-0.32923
541.2	-0.3318
541.3	-0.33378
541.4	-0.33482
541.5	-0.33582
541.6	-0.33663
541.7	-0.33698
541.8	-0.33765
541.9	-0.33874
542	-0.33913
542.1	-0.3396
542.2	-0.34022
542.3	-0.34072
542.4	-0.34052
542.5	-0.34012
542.6	-0.33995
542.7	-0.34024
542.8	-0.34101
542.9	-0.34185
543	-0.34204
543.1	-0.34207
543.2	-0.34195
543.3	-0.34211
543.4	-0.34243
543.5	-0.34294
543.6	-0.34341
543.7	-0.34394
543.8	-0.3439
543.9	-0.3434
544	-0.34268
544.1	-0.34185
544.2	-0.34087
544.3	-0.33999
544.4	-0.33923
544.5	-0.33857
544.6	-0.33792
544.7	-0.33676
544.8	-0.33969
544.9	-0.34682
545	-0.35316
545.1	-0.35873
545.2	-0.36349
545.3	-0.36757
545.4	-0.37115
545.5	-0.3743
545.6	-0.37718
545.7	-0.37794
545.8	-0.39098
545.9	-0.41655
546	-0.43893
546.1	-0.45823
546.2	-0.47506
546.3	-0.48994
546.4	-0.50331
546.5	-0.51554
546.6	-0.5267
546.7	-0.53848
546.8	-0.54027
546.9	-0.53236
547	-0.52641
547.1	-0.5228
547.2	-0.52081
547.3	-0.52032
547.4	-0.52086
547.5	-0.52223
547.6	-0.52374
547.7	-0.52616
547.8	-0.52203
547.9	-0.51113
548	-0.50216
548.1	-0.49521
548.2	-0.48983
548.3	-0.48549
548.4	-0.48154
548.5	-0.47764
548.6	-0.47396
548.7	-0.4704
548.8	-0.46814
548.9	-0.46709
549	-0.46614
549.1	-0.46478
549.2	-0.46346
549.3	-0.46209
549.4	-0.46081
549.5	-0.4593
549.6	-0.45744
549.7	-0.45535
549.8	-0.45446
549.9	-0.45362
550	-0.45248
550.1	-0.45178
550.2	-0.45111
550.3	-0.44976
550.4	-0.44898
550.5	-0.44802
550.6	-0.44692
550.7	-0.44381
550.8	-0.45367
550.9	-0.47632
551	-0.49585
551.1	-0.5118
551.2	-0.5257
551.3	-0.53833
551.4	-0.55005
551.5	-0.56087
551.6	-0.57101
551.7	-0.58135
551.8	-0.58837
551.9	-0.59213
552	-0.59601
552.1	-0.60063
552.2	-0.60561
552.3	-0.61105
552.4	-0.61654
552.5	-0.6229
552.6	-0.62941
552.7	-0.63821
552.8	-0.63668
552.9	-0.6256
553	-0.61671
553.1	-0.6106
553.2	-0.60583
553.3	-0.6025
553.4	-0.59946
553.5	-0.5973
553.6	-0.5952
553.7	-0.59357
553.8	-0.59129
553.9	-0.58916
554	-0.58686
554.1	-0.58482
554.2	-0.58241
554.3	-0.58044
554.4	-0.5781
554.5	-0.57584
554.6	-0.57331
554.7	-0.57138
554.8	-0.56696
554.9	-0.56063
555	-0.55472
555.1	-0.54927
555.2	-0.54382
555.3	-0.53887
555.4	-0.53413
555.5	-0.52981
555.6	-0.52566
555.7	-0.52224
555.8	-0.51517
555.9	-0.50412
556	-0.49367
556.1	-0.48378
556.2	-0.47447
556.3	-0.46555
556.4	-0.45733
556.5	-0.44977
556.6	-0.44293
556.7	-0.43599
556.8	-0.43053
556.9	-0.42612
557	-0.4215
557.1	-0.41667
557.2	-0.41243
557.3	-0.40857
557.4	-0.40504
557.5	-0.40101
557.6	-0.39716
557.7	-0.39289
557.8	-0.39135
557.9	-0.39185
558	-0.39195
558.1	-0.39206
558.2	-0.39193
558.3	-0.39089
558.4	-0.39027
558.5	-0.38937
558.6	-0.38821
558.7	-0.38702
558.8	-0.38662
558.9	-0.38589
559	-0.38492
559.1	-0.38405
559.2	-0.38375
559.3	-0.38354
559.4	-0.38293
559.5	-0.38168
559.6	-0.3806
559.7	-0.37955
559.8	-0.37904
559.9	-0.37886
560	-0.379
560.1	-0.37895
560.2	-0.37879
560.3	-0.37803
560.4	-0.37711
560.5	-0.37596
560.6	-0.37496
560.7	-0.37433
560.8	-0.37262
560.9	-0.3696
561	-0.367
561.1	-0.36465
561.2	-0.36267
561.3	-0.361
561.4	-0.35971
561.5	-0.35861
561.6	-0.3576
561.7	-0.35707
561.8	-0.35349
561.9	-0.34673
562	-0.34083
562.1	-0.33581
562.2	-0.33127
562.3	-0.32692
562.4	-0.32294
562.5	-0.31949
562.6	-0.31622
562.7	-0.31319
562.8	-0.31155
562.9	-0.3112
563	-0.3107
563.1	-0.30981
563.2	-0.30851
563.3	-0.30709
563.4	-0.30551
563.5	-0.30396
563.6	-0.30237
563.7	-0.30014
563.8	-0.30013
563.9	-0.30266
564	-0.3045
564.1	-0.30607
564.2	-0.30763
564.3	-0.30919
564.4	-0.3105
564.5	-0.3114
564.6	-0.31162
564.7	-0.31125
564.8	-0.31089
564.9	-0.31105
565	-0.3111
565.1	-0.31153
565.2	-0.31217
565.3	-0.31244
565.4	-0.31195
565.5	-0.31118
565.6	-0.31035
565.7	-0.30984
565.8	-0.30874
565.9	-0.30691
566	-0.30491
566.1	-0.30313
566.2	-0.3018
566.3	-0.30129
566.4	-0.30049
566.5	-0.29916
566.6	-0.29804
566.7	-0.2974
566.8	-0.29355
566.9	-0.28719
567	-0.28142
567.1	-0.27597
567.2	-0.27118
567.3	-0.26734
567.4	-0.26369
567.5	-0.2597
567.6	-0.25594
567.7	-0.25296
567.8	-0.25112
567.9	-0.25011
568	-0.24845
568.1	-0.24634
568.2	-0.24411
568.3	-0.24179
568.4	-0.23958
568.5	-0.23784
568.6	-0.23643
568.7	-0.23481
568.8	-0.23548
568.9	-0.23851
569	-0.24065
569.1	-0.24204
569.2	-0.24285
569.3	-0.24309
569.4	-0.24285
569.5	-0.24257
569.6	-0.24214
569.7	-0.24145
569.8	-0.24189
569.9	-0.24354
570	-0.24488
570.1	-0.2458
570.2	-0.24654
570.3	-0.24722
570.4	-0.24773
570.5	-0.2483
570.6	-0.2488
570.7	-0.24874
570.8	-0.25078
570.9	-0.25514
571	-0.25903
571.1	-0.26227
571.2	-0.2649
571.3	-0.26696
571.4	-0.26865
571.5	-0.27013
571.6	-0.27147
571.7	-0.26996
571.8	-0.28497
571.9	-0.31674
572	-0.34432
572.1	-0.36815
572.2	-0.38882
572.3	-0.40715
572.4	-0.42379
572.5	-0.43911
572.6	-0.45319
572.7	-0.46757
572.8	-0.47203
572.9	-0.46651
573	-0.46219
573.1	-0.45949
573.2	-0.45803
573.3	-0.45782
573.4	-0.45901
573.5	-0.46148
573.6	-0.46424
573.7	-0.46818
573.8	-0.46326
573.9	-0.44943
574	-0.43817
574.1	-0.42924
574.2	-0.4222
574.3	-0.41649
574.4	-0.41169
574.5	-0.40712
574.6	-0.40319
574.7	-0.40019
574.8	-0.39793
574.9	-0.39577
575	-0.39435
575.1	-0.39297
575.2	-0.39144
575.3	-0.3903
575.4	-0.38948
575.5	-0.38799
575.6	-0.38647
575.7	-0.38556
575.8	-0.38479
575.9	-0.3829
576	-0.38074
576.1	-0.37892
576.2	-0.37753
576.3	-0.37641
576.4	-0.37582
576.5	-0.37508
576.6	-0.37421
576.7	-0.37259
576.8	-0.37241
576.9	-0.37356
577	-0.3747
577.1	-0.37575
577.2	-0.37694
577.3	-0.37803
577.4	-0.37926
577.5	-0.38012
577.6	-0.38106
577.7	-0.37977
577.8	-0.39149
577.9	-0.41641
578	-0.43806
578.1	-0.45634
578.2	-0.47242
578.3	-0.48655
578.4	-0.49928
578.5	-0.51115
578.6	-0.52219
578.7	-0.53308
578.8	-0.54029
578.9	-0.54387
579	-0.54809
579.1	-0.5531
579.2	-0.55853
579.3	-0.56455
579.4	-0.57092
579.5	-0.57788
579.6	-0.5848
579.7	-0.59414
579.8	-0.59219
579.9	-0.57956
580	-0.5699
580.1	-0.56326
580.2	-0.55802
580.3	-0.55407
580.4	-0.55058
580.5	-0.54753
580.6	-0.54457
580.7	-0.54201
580.8	-0.5403
580.9	-0.53964
581	-0.53871
581.1	-0.53827
581.2	-0.53787
581.3	-0.53763
581.4	-0.53698
581.5	-0.53597
581.6	-0.53448
581.7	-0.53286
581.8	-0.53083
581.9	-0.5287
582	-0.52689
582.1	-0.52508
582.2	-0.52307
582.3	-0.5204
582.4	-0.51776
582.5	-0.51524
582.6	-0.51294
582.7	-0.5087
582.8	-0.51738
582.9	-0.53873
583	-0.55671
583.1	-0.57135
583.2	-0.5848
583.3	-0.59677
583.4	-0.60741
583.5	-0.61798
583.6	-0.62841
583.7	-0.63781
583.8	-0.64792
583.9	-0.65941
584	-0.67125
584.1	-0.68321
584.2	-0.69528
584.3	-0.70844
584.4	-0.72267
584.5	-0.73872
584.6	-0.75613
584.7	-0.77828
584.8	-0.79041
584.9	-0.7941
585	-0.80335
585.1	-0.81854
585.2	-0.83896
585.3	-0.8649
585.4	-0.89802
585.5	-0.93823
585.6	-0.98992
585.7	-1.0534
585.8	-1.1335
585.9	-1.2306
586	-1.3433
586.1	-1.4614
586.2	-1.5662
586.3	-1.6499
586.4	-1.7027
586.5	-1.7339
586.6	-1.7405
586.7	-1.7333
586.8	-1.7111
586.9	-1.6804
587	-1.6404
587.1	-1.595
587.2	-1.5452
587.3	-1.4937
587.4	-1.4421
587.5	-1.3923
587.6	-1.3457
587.7	-1.3017
587.8	-1.2729
587.9	-1.2565
588	-1.2368
588.1	-1.2127
588.2	-1.1865
588.3	-1.158
588.4	-1.1284
588.5	-1.098
588.6	-1.0679
588.7	-1.0387
588.8	-1.0085
588.9	-0.97797
589	-0.94916
589.1	-0.92177
589.2	-0.89546
589.3	-0.87056
589.4	-0.84688
589.5	-0.82461
589.6	-0.80402
589.7	-0.78639
589.8	-0.76018
589.9	-0.7257
590	-0.69512
590.1	-0.66812
590.2	-0.64453
590.3	-0.62425
590.4	-0.6061
590.5	-0.5891
590.6	-0.57341
590.7	-0.55965
590.8	-0.5468
590.9	-0.53451
591	-0.52333
591.1	-0.51294
591.2	-0.5033
591.3	-0.49506
591.4	-0.48781
591.5	-0.48074
591.6	-0.47391
591.7	-0.46777
591.8	-0.46466
591.9	-0.46454
592	-0.46426
592.1	-0.4631
592.2	-0.46121
592.3	-0.45958
592.4	-0.45799
592.5	-0.45591
592.6	-0.45348
592.7	-0.44939
592.8	-0.45525
592.9	-0.47134
593	-0.48519
593.1	-0.49656
593.2	-0.50595
593.3	-0.51337
593.4	-0.51942
593.5	-0.52441
593.6	-0.52865
593.7	-0.53321
593.8	-0.53149
593.9	-0.52335
594	-0.51655
594.1	-0.51085
594.2	-0.50615
594.3	-0.50228
594.4	-0.49914
594.5	-0.49631
594.6	-0.49384
594.7	-0.49267
594.8	-0.48591
594.9	-0.47346
595	-0.46271
595.1	-0.45338
595.2	-0.44533
595.3	-0.43837
595.4	-0.43242
595.5	-0.42705
595.6	-0.42231
595.7	-0.41816
595.8	-0.41424
595.9	-0.41031
596	-0.40683
596.1	-0.40389
596.2	-0.40137
596.3	-0.39895
596.4	-0.39677
596.5	-0.39475
596.6	-0.39296
596.7	-0.39026
596.8	-0.39366
596.9	-0.40311
597	-0.41125
597.1	-0.41789
597.2	-0.42365
597.3	-0.42831
597.4	-0.43239
597.5	-0.43623
597.6	-0.4399
597.7	-0.44248
597.8	-0.45007
597.9	-0.4623
598	-0.47285
598.1	-0.48174
598.2	-0.48967
598.3	-0.49674
598.4	-0.5035
598.5	-0.51016
598.6	-0.51638
598.7	-0.52288
598.8	-0.52103
598.9	-0.51124
599	-0.50351
599.1	-0.49762
599.2	-0.49297
599.3	-0.48915
599.4	-0.48589
599.5	-0.48285
599.6	-0.48023
599.7	-0.47881
599.8	-0.47536
599.9	-0.46879
600	-0.463
600.1	-0.45823
600.2	-0.45398
600.3	-0.44999
600.4	-0.44698
600.5	-0.444
600.6	-0.44102
600.7	-0.43827
600.8	-0.43714
600.9	-0.43717
601	-0.43694
601.1	-0.43609
601.2	-0.43529
601.3	-0.43468
601.4	-0.43449
601.5	-0.43417
601.6	-0.434
601.7	-0.43228
601.8	-0.43838
601.9	-0.45246
602	-0.46501
602.1	-0.47575
602.2	-0.48546
602.3	-0.49431
602.4	-0.5024
602.5	-0.50989
602.6	-0.51707
602.7	-0.52419
602.8	-0.52851
602.9	-0.53037
603	-0.53243
603.1	-0.53489
603.2	-0.53754
603.3	-0.5406
603.4	-0.54362
603.5	-0.54684
603.6	-0.55008
603.7	-0.55488
603.8	-0.55206
603.9	-0.54185
604	-0.53328
604.1	-0.52635
604.2	-0.52045
604.3	-0.51563
604.4	-0.5114
604.5	-0.50761
604.6	-0.50418
604.7	-0.50102
604.8	-0.49709
604.9	-0.49237
605	-0.48807
605.1	-0.4839
605.2	-0.47985
605.3	-0.47583
605.4	-0.47208
605.5	-0.46834
605.6	-0.46478
605.7	-0.4615
605.8	-0.45735
605.9	-0.45218
606	-0.44762
606.1	-0.44313
606.2	-0.43888
606.3	-0.43442
606.4	-0.4301
606.5	-0.42569
606.6	-0.42159
606.7	-0.4179
606.8	-0.41388
606.9	-0.40885
607	-0.40424
607.1	-0.39943
607.2	-0.39471
607.3	-0.38997
607.4	-0.3858
607.5	-0.38193
607.6	-0.37853
607.7	-0.37502
607.8	-0.37196
607.9	-0.36915
608	-0.36691
608.1	-0.36478
608.2	-0.36253
608.3	-0.36034
608.4	-0.35866
608.5	-0.35646
608.6	-0.35431
608.7	-0.35259
608.8	-0.35234
608.9	-0.35316
609	-0.35401
609.1	-0.35501
609.2	-0.3558
609.3	-0.3558
609.4	-0.35545
609.5	-0.35483
609.6	-0.3544
609.7	-0.35441
609.8	-0.35469
609.9	-0.35465
610	-0.35434
610.1	-0.35375
610.2	-0.35287
610.3	-0.3519
610.4	-0.35104
610.5	-0.3501
610.6	-0.34925
610.7	-0.34871
610.8	-0.34711
610.9	-0.3443
611	-0.34192
611.1	-0.34018
611.2	-0.33862
611.3	-0.3373
611.4	-0.33599
611.5	-0.33464
611.6	-0.33336
611.7	-0.33238
611.8	-0.33022
611.9	-0.32674
612	-0.32344
612.1	-0.32053
612.2	-0.31779
612.3	-0.31517
612.4	-0.3127
612.5	-0.31061
612.6	-0.30855
612.7	-0.30649
612.8	-0.30603
612.9	-0.3073
613	-0.3082
613.1	-0.30876
613.2	-0.30885
613.3	-0.30871
613.4	-0.30826
613.5	-0.30772
613.6	-0.30699
613.7	-0.30571
613.8	-0.30528
613.9	-0.30606
614	-0.30631
614.1	-0.30654
614.2	-0.30705
614.3	-0.30769
614.4	-0.30821
614.5	-0.30848
614.6	-0.30816
614.7	-0.30751
614.8	-0.30608
614.9	-0.30421
615	-0.3028
615.1	-0.30199
615.2	-0.30127
615.3	-0.30032
615.4	-0.29891
615.5	-0.29731
615.6	-0.29571
615.7	-0.29491
615.8	-0.29269
615.9	-0.28888
616	-0.28526
616.1	-0.28158
616.2	-0.27782
616.3	-0.27458
616.4	-0.27198
616.5	-0.26925
616.6	-0.26641
616.7	-0.26453
616.8	-0.26224
616.9	-0.25947
617	-0.25737
617.1	-0.25504
617.2	-0.25225
617.3	-0.25011
617.4	-0.2484
617.5	-0.24664
617.6	-0.24436
617.7	-0.24157
617.8	-0.24113
617.9	-0.24339
618	-0.24542
618.1	-0.24699
618.2	-0.24772
618.3	-0.24762
618.4	-0.24697
618.5	-0.24616
618.6	-0.24541
618.7	-0.24486
618.8	-0.24482
618.9	-0.2455
619	-0.246
619.1	-0.24611
619.2	-0.24598
619.3	-0.24582
619.4	-0.24522
619.5	-0.2444
619.6	-0.24344
619.7	-0.24245
619.8	-0.24034
619.9	-0.23732
620	-0.23464
620.1	-0.23219
620.2	-0.2298
620.3	-0.22774
620.4	-0.22594
620.5	-0.22417
620.6	-0.22241
620.7	-0.22098
620.8	-0.21766
620.9	-0.2125
621	-0.2079
621.1	-0.20383
621.2	-0.2
621.3	-0.1964
621.4	-0.19301
621.5	-0.18983
621.6	-0.18673
621.7	-0.18366
621.8	-0.18175
621.9	-0.18094
622	-0.17999
622.1	-0.17906
622.2	-0.17811
622.3	-0.17733
622.4	-0.17674
622.5	-0.17624
622.6	-0.17536
622.7	-0.17389
622.8	-0.17401
622.9	-0.17565
623	-0.17669
623.1	-0.17735
623.2	-0.17798
623.3	-0.17875
623.4	-0.17964
623.5	-0.18026
623.6	-0.1801
623.7	-0.1794
623.8	-0.17855
623.9	-0.17789
624	-0.17754
624.1	-0.17743
624.2	-0.17724
624.3	-0.17697
624.4	-0.1765
624.5	-0.17553
624.6	-0.17425
624.7	-0.1736
624.8	-0.17201
624.9	-0.16873
625	-0.16556
625.1	-0.16331
625.2	-0.16092
625.3	-0.15822
625.4	-0.15636
625.5	-0.15452
625.6	-0.15219
625.7	-0.15045
625.8	-0.14748
625.9	-0.14308
626	-0.13879
626.1	-0.13453
626.2	-0.1305
626.3	-0.12684
626.4	-0.12368
626.5	-0.12113
626.6	-0.11893
626.7	-0.1164
626.8	-0.11533
626.9	-0.11557
627	-0.11538
627.1	-0.115
627.2	-0.11445
627.3	-0.11388
627.4	-0.11327
627.5	-0.11284
627.6	-0.11245
627.7	-0.11169
627.8	-0.11248
627.9	-0.11509
628	-0.11718
628.1	-0.11871
628.2	-0.1201
628.3	-0.12107
628.4	-0.12166
628.5	-0.12208
628.6	-0.12226
628.7	-0.12227
628.8	-0.12194
628.9	-0.1213
629	-0.12066
629.1	-0.12023
629.2	-0.11972
629.3	-0.119
629.4	-0.11835
629.5	-0.11777
629.6	-0.11731
629.7	-0.11714
629.8	-0.11579
629.9	-0.11326
630	-0.111
630.1	-0.10885
630.2	-0.10681
630.3	-0.10485
630.4	-0.1028
630.5	-0.10065
630.6	-0.098493
630.7	-0.096664
630.8	-0.093314
630.9	-0.088204
631	-0.083538
631.1	-0.079732
631.2	-0.076587
631.3	-0.073628
631.4	-0.070751
631.5	-0.06785
631.6	-0.064835
631.7	-0.061393
631.8	-0.059891
631.9	-0.060965
632	-0.061989
632.1	-0.062489
632.2	-0.062616
632.3	-0.0623
632.4	-0.06178
632.5	-0.0613
632.6	-0.060706
632.7	-0.059535
632.8	-0.060022
632.9	-0.062789
633	-0.065246
633.1	-0.066671
633.2	-0.067962
633.3	-0.069494
633.4	-0.07048
633.5	-0.071249
633.6	-0.072113
633.7	-0.072412
633.8	-0.072421
633.9	-0.072863
634	-0.073406
634.1	-0.073321
634.2	-0.072867
634.3	-0.07249
634.4	-0.072385
634.5	-0.072549
634.6	-0.072718
634.7	-0.072857
634.8	-0.072009
634.9	-0.07006
635	-0.068185
635.1	-0.066535
635.2	-0.065187
635.3	-0.064152
635.4	-0.063344
635.5	-0.062667
635.6	-0.062177
635.7	-0.062107
635.8	-0.059855
635.9	-0.055178
636	-0.050679
636.1	-0.046541
636.2	-0.042678
636.3	-0.03889
636.4	-0.035364
636.5	-0.032112
636.6	-0.029033
636.7	-0.026192
636.8	-0.023839
636.9	-0.021761
637	-0.019773
637.1	-0.017957
637.2	-0.016184
637.3	-0.014505
637.4	-0.012853
637.5	-0.011154
637.6	-0.009557
637.7	-0.0074892
637.8	-0.0079963
637.9	-0.011444
638	-0.014456
638.1	-0.017004
638.2	-0.019307
638.3	-0.021371
638.4	-0.023215
638.5	-0.024971
638.6	-0.026658
638.7	-0.02834
638.8	-0.030002
638.9	-0.031593
639	-0.033055
639.1	-0.03401
639.2	-0.034462
639.3	-0.03472
639.4	-0.034854
639.5	-0.034851
639.6	-0.035013
639.7	-0.035502
639.8	-0.037003
639.9	-0.039223
640	-0.040905
640.1	-0.042027
640.2	-0.042846
640.3	-0.043684
640.4	-0.044927
640.5	-0.046463
640.6	-0.047668
640.7	-0.048395
640.8	-0.049007
640.9	-0.049401
641	-0.049771
641.1	-0.050468
641.2	-0.051384
641.3	-0.052214
641.4	-0.052586
641.5	-0.052892
641.6	-0.053519
641.7	-0.05215
641.8	-0.060579
641.9	-0.08036
642	-0.098214
642.1	-0.11396
642.2	-0.12873
642.3	-0.14244
642.4	-0.15459
642.5	-0.16545
642.6	-0.17562
642.7	-0.18583
642.8	-0.19367
642.9	-0.19864
643	-0.203
643.1	-0.20711
643.2	-0.2112
643.3	-0.21545
643.4	-0.21975
643.5	-0.22412
643.6	-0.22858
643.7	-0.23465
643.8	-0.23151
643.9	-0.21845
644	-0.20677
644.1	-0.19646
644.2	-0.18741
644.3	-0.17934
644.4	-0.17222
644.5	-0.16595
644.6	-0.16057
644.7	-0.1557
644.8	-0.1519
644.9	-0.14896
645	-0.14644
645.1	-0.14421
645.2	-0.14238
645.3	-0.1408
645.4	-0.13937
645.5	-0.1382
645.6	-0.13719
645.7	-0.13639
645.8	-0.13434
645.9	-0.13081
646	-0.12755
646.1	-0.12457
646.2	-0.12193
646.3	-0.11948
646.4	-0.11722
646.5	-0.1151
646.6	-0.11319
646.7	-0.11161
646.8	-0.10876
646.9	-0.10467
647	-0.10106
647.1	-0.097858
647.2	-0.095108
647.3	-0.092801
647.4	-0.090708
647.5	-0.088744
647.6	-0.086792
647.7	-0.08459
647.8	-0.082699
647.9	-0.081178
648	-0.079633
648.1	-0.078246
648.2	-0.077246
648.3	-0.076653
648.4	-0.075868
648.5	-0.074631
648.6	-0.073239
648.7	-0.07131
648.8	-0.071587
648.9	-0.074741
649	-0.077765
649.1	-0.080246
649.2	-0.082277
649.3	-0.084127
649.4	-0.085684
649.5	-0.086745
649.6	-0.087278
649.7	-0.087777
649.8	-0.088546
649.9	-0.088997
650	-0.089138
650.1	-0.089686
650.2	-0.089963
650.3	-0.089861
650.4	-0.09015
650.5	-0.090316
650.6	-0.090039
650.7	-0.089882
650.8	-0.089792
650.9	-0.089471
651	-0.088846
651.1	-0.087989
651.2	-0.08717
651.3	-0.086607
651.4	-0.086293
651.5	-0.086081
651.6	-0.085821
651.7	-0.085773
651.8	-0.083495
651.9	-0.078874
652	-0.0746
652.1	-0.070686
652.2	-0.067104
652.3	-0.064019
652.4	-0.061306
652.5	-0.058839
652.6	-0.056798
652.7	-0.055028
652.8	-0.052919
652.9	-0.050577
653	-0.048343
653.1	-0.045957
653.2	-0.043488
653.3	-0.041183
653.4	-0.038939
653.5	-0.036506
653.6	-0.034039
653.7	-0.031436
653.8	-0.031281
653.9	-0.033756
654	-0.035998
654.1	-0.037766
654.2	-0.039176
654.3	-0.040354
654.4	-0.041251
654.5	-0.041943
654.6	-0.042547
654.7	-0.043011
654.8	-0.044097
654.9	-0.045902
655	-0.047569
655.1	-0.049139
655.2	-0.050624
655.3	-0.052149
655.4	-0.053665
655.5	-0.05506
655.6	-0.056353
655.7	-0.057372
655.8	-0.058146
655.9	-0.058679
656	-0.059035
656.1	-0.059128
656.2	-0.059017
656.3	-0.058928
656.4	-0.058979
656.5	-0.059449
656.6	-0.060138
656.7	-0.060535
656.8	-0.061001
656.9	-0.06161
657	-0.061972
657.1	-0.062224
657.2	-0.0628
657.3	-0.063734
657.4	-0.064616
657.5	-0.065275
657.6	-0.065767
657.7	-0.065947
657.8	-0.067881
657.9	-0.071559
658	-0.074493
658.1	-0.077236
658.2	-0.080205
658.3	-0.082607
658.4	-0.084515
658.5	-0.086663
658.6	-0.088608
658.7	-0.088278
658.8	-0.099414
658.9	-0.12291
659	-0.14404
659.1	-0.16261
659.2	-0.17961
659.3	-0.19566
659.4	-0.21058
659.5	-0.22414
659.6	-0.23625
659.7	-0.24839
659.8	-0.25212
659.9	-0.24729
660	-0.24334
660.1	-0.24057
660.2	-0.23884
660.3	-0.2378
660.4	-0.23711
660.5	-0.23685
660.6	-0.23676
660.7	-0.23782
660.8	-0.23243
660.9	-0.21998
661	-0.20889
661.1	-0.19922
661.2	-0.19089
661.3	-0.18356
661.4	-0.17714
661.5	-0.17162
661.6	-0.16699
661.7	-0.1628
661.8	-0.15949
661.9	-0.15701
662	-0.15486
662.1	-0.15288
662.2	-0.15118
662.3	-0.14952
662.4	-0.14807
662.5	-0.14675
662.6	-0.14548
662.7	-0.1446
662.8	-0.14175
662.9	-0.13687
663	-0.13243
663.1	-0.12845
663.2	-0.12476
663.3	-0.12122
663.4	-0.1179
663.5	-0.11488
663.6	-0.11218
663.7	-0.10975
663.8	-0.10735
663.9	-0.10505
664	-0.10301
664.1	-0.10104
664.2	-0.099105
664.3	-0.096959
664.4	-0.0947
664.5	-0.092498
664.6	-0.09015
664.7	-0.087717
664.8	-0.087276
664.9	-0.088812
665	-0.090258
665.1	-0.091043
665.2	-0.091163
665.3	-0.091039
665.4	-0.090822
665.5	-0.090956
665.6	-0.091272
665.7	-0.091219
665.8	-0.091763
665.9	-0.093319
666	-0.094634
666.1	-0.095834
666.2	-0.096725
666.3	-0.096821
666.4	-0.096741
666.5	-0.097322
666.6	-0.097678
666.7	-0.097495
666.8	-0.097052
666.9	-0.095946
667	-0.094623
667.1	-0.093767
667.2	-0.093112
667.3	-0.092052
667.4	-0.09075
667.5	-0.089868
667.6	-0.089433
667.7	-0.089248
667.8	-0.08698
667.9	-0.08267
668	-0.078645
668.1	-0.075209
668.2	-0.072308
668.3	-0.06985
668.4	-0.06765
668.5	-0.065438
668.6	-0.063188
668.7	-0.060921
668.8	-0.058259
668.9	-0.055384
669	-0.052622
669.1	-0.049995
669.2	-0.047738
669.3	-0.045593
669.4	-0.043434
669.5	-0.041527
669.6	-0.039869
669.7	-0.038027
669.8	-0.038372
669.9	-0.040979
670	-0.043303
670.1	-0.045221
670.2	-0.046756
670.3	-0.04813
670.4	-0.049213
670.5	-0.049942
670.6	-0.050526
670.7	-0.051
670.8	-0.051858
670.9	-0.053068
671	-0.053963
671.1	-0.054653
671.2	-0.055218
671.3	-0.055818
671.4	-0.056357
671.5	-0.056792
671.6	-0.056915
671.7	-0.056776
671.8	-0.056086
671.9	-0.054839
672	-0.053619
672.1	-0.052456
672.2	-0.05123
672.3	-0.049939
672.4	-0.048657
672.5	-0.047555
672.6	-0.046756
672.7	-0.046508
672.8	-0.044698
672.9	-0.04089
673	-0.037185
673.1	-0.033509
673.2	-0.02998
673.3	-0.026585
673.4	-0.023474
673.5	-0.021147
673.6	-0.019254
673.7	-0.017282
673.8	-0.014917
673.9	-0.012183
674	-0.0094769
674.1	-0.0070053
674.2	-0.0046942
674.3	-0.0024183
674.4	-0.00017383
674.5	0.0020104
674.6	0.0037732
674.7	0.0053376
674.8	0.0047967
674.9	0.0023414
675	-8.8979e-05
675.1	-0.0021128
675.2	-0.0035507
675.3	-0.0053029
675.4	-0.0067799
675.5	-0.0075209
675.6	-0.0081163
675.7	-0.0090579
675.8	-0.010614
675.9	-0.012292
676	-0.013376
676.1	-0.014239
676.2	-0.015294
676.3	-0.016463
676.4	-0.017581
676.5	-0.018605
676.6	-0.01929
676.7	-0.019553
676.8	-0.019323
676.9	-0.018804
677	-0.0184
677.1	-0.018193
677.2	-0.01823
677.3	-0.018346
677.4	-0.01847
677.5	-0.018591
677.6	-0.018678
677.7	-0.018816
677.8	-0.01768
677.9	-0.015233
678	-0.012823
678.1	-0.010388
678.2	-0.0081693
678.3	-0.0061192
678.4	-0.0041078
678.5	-0.0022315
678.6	-0.00055921
678.7	0.00049133
678.8	0.0034826
678.9	0.0087231
679	0.013521
679.1	0.017856
679.2	0.021854
679.3	0.025475
679.4	0.028753
679.5	0.031852
679.6	0.034737
679.7	0.037614
679.8	0.038218
679.9	0.036432
680	0.034688
680.1	0.032994
680.2	0.031321
680.3	0.029761
680.4	0.028414
680.5	0.027106
680.6	0.026063
680.7	0.025725
680.8	0.024267
680.9	0.02144
681	0.019157
681.1	0.017275
681.2	0.01538
681.3	0.013415
681.4	0.011408
681.5	0.0093663
681.6	0.0077076
681.7	0.0067593
681.8	0.0054196
681.9	0.0034792
682	0.0015923
682.1	-0.00045985
682.2	-0.0026803
682.3	-0.0046243
682.4	-0.0060489
682.5	-0.0070405
682.6	-0.0080014
682.7	-0.0091301
682.8	-0.010063
682.9	-0.010838
683	-0.011246
683.1	-0.01129
683.2	-0.011595
683.3	-0.01191
683.4	-0.012015
683.5	-0.012529
683.6	-0.012886
683.7	-0.011832
683.8	-0.017568
683.9	-0.030628
684	-0.042335
684.1	-0.052568
684.2	-0.062003
684.3	-0.070975
684.4	-0.079435
684.5	-0.087052
684.6	-0.093731
684.7	-0.099016
684.8	-0.10846
684.9	-0.12242
685	-0.13542
685.1	-0.14771
685.2	-0.15918
685.3	-0.16986
685.4	-0.17971
685.5	-0.18882
685.6	-0.19716
685.7	-0.20638
685.8	-0.20508
685.9	-0.19266
686	-0.18152
686.1	-0.17186
686.2	-0.16354
686.3	-0.15619
686.4	-0.14988
686.5	-0.14444
686.6	-0.13979
686.7	-0.13605
686.8	-0.1318
686.9	-0.12668
687	-0.12222
687.1	-0.11834
687.2	-0.11494
687.3	-0.11211
687.4	-0.10971
687.5	-0.10739
687.6	-0.10532
687.7	-0.10359
687.8	-0.10148
687.9	-0.098852
688	-0.096528
688.1	-0.094416
688.2	-0.092462
688.3	-0.090555
688.4	-0.088838
688.5	-0.08723
688.6	-0.085677
688.7	-0.084474
688.8	-0.08228
688.9	-0.078865
689	-0.075879
689.1	-0.073524
689.2	-0.071531
689.3	-0.069696
689.4	-0.067962
689.5	-0.066188
689.6	-0.064312
689.7	-0.062456
689.8	-0.059365
689.9	-0.055012
690	-0.051258
690.1	-0.048231
690.2	-0.045349
690.3	-0.042204
690.4	-0.039013
690.5	-0.036037
690.6	-0.033306
690.7	-0.030652
690.8	-0.030394
690.9	-0.032505
691	-0.034255
691.1	-0.035519
691.2	-0.036242
691.3	-0.036601
691.4	-0.037102
691.5	-0.037674
691.6	-0.037882
691.7	-0.03787
691.8	-0.039034
691.9	-0.040918
692	-0.042613
692.1	-0.044549
692.2	-0.046025
692.3	-0.046969
692.4	-0.047985
692.5	-0.049238
692.6	-0.050302
692.7	-0.050815
692.8	-0.051256
692.9	-0.051822
693	-0.052489
693.1	-0.053382
693.2	-0.054325
693.3	-0.055135
693.4	-0.055549
693.5	-0.055572
693.6	-0.055586
693.7	-0.055597
693.8	-0.05545
693.9	-0.055236
694	-0.055088
694.1	-0.055078
694.2	-0.055196
694.3	-0.055446
694.4	-0.055705
694.5	-0.055969
694.6	-0.056161
694.7	-0.056278
694.8	-0.055711
694.9	-0.054417
695	-0.053117
695.1	-0.051866
695.2	-0.050666
695.3	-0.04943
695.4	-0.048252
695.5	-0.04724
695.6	-0.046299
695.7	-0.045601
695.8	-0.042629
695.9	-0.037266
696	-0.032371
696.1	-0.027937
696.2	-0.023858
696.3	-0.020119
696.4	-0.016678
696.5	-0.013438
696.6	-0.010464
696.7	-0.0076956
696.8	-0.0054305
696.9	-0.0038015
697	-0.0024394
697.1	-0.0010725
697.2	0.00025982
697.3	0.0015027
697.4	0.0028601
697.5	0.0043273
697.6	0.0059711
697.7	0.0082418
697.8	0.0074336
697.9	0.0033344
698	-0.00041719
698.1	-0.0040721
698.2	-0.0075857
698.3	-0.010786
698.4	-0.013515
698.5	-0.015612
698.6	-0.017202
698.7	-0.018458
698.8	-0.020211
698.9	-0.022828
699	-0.025471
699.1	-0.02773
699.2	-0.029595
699.3	-0.031276
699.4	-0.03288
699.5	-0.034386
699.6	-0.035446
699.7	-0.035538
699.8	-0.039475
699.9	-0.047375
700	-0.05426
700.1	-0.060709
700.2	-0.066721
700.3	-0.071849
700.4	-0.076644
700.5	-0.081463
700.6	-0.085701
700.7	-0.088285
700.8	-0.096847
700.9	-0.11213
701	-0.12629
701.1	-0.13889
701.2	-0.15013
701.3	-0.16055
701.4	-0.17031
701.5	-0.17957
701.6	-0.18841
701.7	-0.19772
701.8	-0.20042
701.9	-0.196
702	-0.19194
702.1	-0.18845
702.2	-0.18569
702.3	-0.18348
702.4	-0.1819
702.5	-0.18094
702.6	-0.18053
702.7	-0.18118
702.8	-0.17858
702.9	-0.17226
703	-0.16678
703.1	-0.16202
703.2	-0.15798
703.3	-0.15444
703.4	-0.15136
703.5	-0.14856
703.6	-0.14606
703.7	-0.14375
703.8	-0.14205
703.9	-0.1409
704	-0.14002
704.1	-0.13921
704.2	-0.13854
704.3	-0.13801
704.4	-0.13761
704.5	-0.13726
704.6	-0.1372
704.7	-0.13649
704.8	-0.14077
704.9	-0.15027
705	-0.15903
705.1	-0.16706
705.2	-0.17443
705.3	-0.18125
705.4	-0.18767
705.5	-0.19352
705.6	-0.19882
705.7	-0.20285
705.8	-0.21173
705.9	-0.2258
706	-0.23876
706.1	-0.25067
706.2	-0.26189
706.3	-0.27266
706.4	-0.28304
706.5	-0.29295
706.6	-0.30195
706.7	-0.31149
706.8	-0.31201
706.9	-0.30325
707	-0.29601
707.1	-0.29068
707.2	-0.28662
707.3	-0.28307
707.4	-0.27999
707.5	-0.27758
707.6	-0.27575
707.7	-0.27478
707.8	-0.27229
707.9	-0.26821
708	-0.26466
708.1	-0.261
708.2	-0.25802
708.3	-0.25615
708.4	-0.2545
708.5	-0.25285
708.6	-0.25174
708.7	-0.25054
708.8	-0.24928
708.9	-0.24864
709	-0.24841
709.1	-0.2478
709.2	-0.24706
709.3	-0.24666
709.4	-0.24665
709.5	-0.24681
709.6	-0.24703
709.7	-0.24605
709.8	-0.25042
709.9	-0.26078
710	-0.27012
710.1	-0.27849
710.2	-0.28624
710.3	-0.29335
710.4	-0.29999
710.5	-0.30633
710.6	-0.31202
710.7	-0.3161
710.8	-0.32617
710.9	-0.34265
711	-0.35729
711.1	-0.37043
711.2	-0.38238
711.3	-0.39336
711.4	-0.40349
711.5	-0.41318
711.6	-0.42236
711.7	-0.43279
711.8	-0.43301
711.9	-0.42326
712	-0.41544
712.1	-0.40943
712.2	-0.40475
712.3	-0.40132
712.4	-0.39858
712.5	-0.39664
712.6	-0.39526
712.7	-0.39481
712.8	-0.39134
712.9	-0.38486
713	-0.37927
713.1	-0.37452
713.2	-0.37025
713.3	-0.36646
713.4	-0.36314
713.5	-0.36026
713.6	-0.35772
713.7	-0.3557
713.8	-0.35465
713.9	-0.35476
714	-0.35497
714.1	-0.3547
714.2	-0.35412
714.3	-0.3533
714.4	-0.35216
714.5	-0.35089
714.6	-0.3497
714.7	-0.34886
714.8	-0.34888
714.9	-0.34963
715	-0.35012
715.1	-0.35001
715.2	-0.34936
715.3	-0.34874
715.4	-0.34846
715.5	-0.34856
715.6	-0.34892
715.7	-0.34729
715.8	-0.35704
715.9	-0.37875
716	-0.39781
716.1	-0.41462
716.2	-0.4294
716.3	-0.44185
716.4	-0.45272
716.5	-0.46333
716.6	-0.47309
716.7	-0.48219
716.8	-0.48813
716.9	-0.49083
717	-0.49343
717.1	-0.49679
717.2	-0.50092
717.3	-0.50506
717.4	-0.50895
717.5	-0.51357
717.6	-0.51854
717.7	-0.52589
717.8	-0.52252
717.9	-0.50825
718	-0.49623
718.1	-0.48671
718.2	-0.47914
718.3	-0.47304
718.4	-0.46788
718.5	-0.46353
718.6	-0.45984
718.7	-0.4564
718.8	-0.45348
718.9	-0.45109
719	-0.44866
719.1	-0.44593
719.2	-0.44308
719.3	-0.44043
719.4	-0.43792
719.5	-0.43539
719.6	-0.43312
719.7	-0.43114
719.8	-0.42798
719.9	-0.4235
720	-0.41942
720.1	-0.41584
720.2	-0.41257
720.3	-0.40931
720.4	-0.40624
720.5	-0.40327
720.6	-0.40039
720.7	-0.39765
720.8	-0.3939
720.9	-0.38896
721	-0.38435
721.1	-0.37989
721.2	-0.37577
721.3	-0.37177
721.4	-0.36794
721.5	-0.36438
721.6	-0.3609
721.7	-0.35785
721.8	-0.35232
721.9	-0.34444
722	-0.33723
722.1	-0.33065
722.2	-0.32479
722.3	-0.31972
722.4	-0.31541
722.5	-0.31163
722.6	-0.30794
722.7	-0.30378
722.8	-0.30263
722.9	-0.30472
723	-0.30614
723.1	-0.30696
723.2	-0.30724
723.3	-0.30789
723.4	-0.30851
723.5	-0.30843
723.6	-0.30768
723.7	-0.30643
723.8	-0.30644
723.9	-0.30832
724	-0.3102
724.1	-0.312
724.2	-0.31325
724.3	-0.31419
724.4	-0.31477
724.5	-0.315
724.6	-0.31447
724.7	-0.31367
724.8	-0.31417
724.9	-0.31559
725	-0.31618
725.1	-0.31702
725.2	-0.31775
725.3	-0.31774
725.4	-0.31778
725.5	-0.3183
725.6	-0.31837
725.7	-0.31771
725.8	-0.31821
725.9	-0.32013
726	-0.32184
726.1	-0.32289
726.2	-0.32342
726.3	-0.32364
726.4	-0.32393
726.5	-0.32462
726.6	-0.32551
726.7	-0.32467
726.8	-0.3355
726.9	-0.35783
727	-0.377
727.1	-0.39311
727.2	-0.40711
727.3	-0.4194
727.4	-0.43054
727.5	-0.44061
727.6	-0.44983
727.7	-0.45894
727.8	-0.464
727.9	-0.46483
728	-0.46634
728.1	-0.46869
728.2	-0.47169
728.3	-0.47494
728.4	-0.47845
728.5	-0.48223
728.6	-0.48634
728.7	-0.49202
728.8	-0.48806
728.9	-0.4744
729	-0.46327
729.1	-0.45409
729.2	-0.44644
729.3	-0.44021
729.4	-0.43511
729.5	-0.43068
729.6	-0.42687
729.7	-0.42321
729.8	-0.42045
729.9	-0.41833
730	-0.41639
730.1	-0.41447
730.2	-0.41256
730.3	-0.41042
730.4	-0.4083
730.5	-0.40606
730.6	-0.40394
730.7	-0.40201
730.8	-0.39934
730.9	-0.39588
731	-0.39306
731.1	-0.39042
731.2	-0.38782
731.3	-0.38511
731.4	-0.38214
731.5	-0.37905
731.6	-0.37625
731.7	-0.37395
731.8	-0.37119
731.9	-0.36767
732	-0.3642
732.1	-0.36025
732.2	-0.35629
732.3	-0.35288
732.4	-0.35012
732.5	-0.34774
732.6	-0.34525
732.7	-0.34305
732.8	-0.33788
732.9	-0.32999
733	-0.32333
733.1	-0.31775
733.2	-0.31222
733.3	-0.30717
733.4	-0.30283
733.5	-0.29826
733.6	-0.29394
733.7	-0.29022
733.8	-0.28903
733.9	-0.29042
734	-0.29165
734.1	-0.29281
734.2	-0.29311
734.3	-0.2926
734.4	-0.29193
734.5	-0.29149
734.6	-0.29111
734.7	-0.29061
734.8	-0.29178
734.9	-0.29449
735	-0.29626
735.1	-0.29766
735.2	-0.29865
735.3	-0.29958
735.4	-0.3003
735.5	-0.30101
735.6	-0.30148
735.7	-0.30205
735.8	-0.30311
735.9	-0.30474
736	-0.30602
736.1	-0.30678
736.2	-0.307
736.3	-0.30691
736.4	-0.30665
736.5	-0.30632
736.6	-0.30588
736.7	-0.30514
736.8	-0.3067
736.9	-0.31042
737	-0.31366
737.1	-0.31652
737.2	-0.31892
737.3	-0.32105
737.4	-0.32306
737.5	-0.32464
737.6	-0.32603
737.7	-0.32569
737.8	-0.33612
737.9	-0.35749
738	-0.37618
738.1	-0.3922
738.2	-0.40621
738.3	-0.41846
738.4	-0.42963
738.5	-0.43996
738.6	-0.44947
738.7	-0.45928
738.8	-0.46274
738.9	-0.45982
739	-0.4582
739.1	-0.45774
739.2	-0.45802
739.3	-0.45869
739.4	-0.45967
739.5	-0.46095
739.6	-0.46253
739.7	-0.46569
739.8	-0.46166
739.9	-0.45031
740	-0.44118
740.1	-0.43339
740.2	-0.42657
740.3	-0.42042
740.4	-0.41513
740.5	-0.41089
740.6	-0.40756
740.7	-0.40444
740.8	-0.40258
740.9	-0.40176
741	-0.40095
741.1	-0.40023
741.2	-0.39952
741.3	-0.39816
741.4	-0.39648
741.5	-0.39534
741.6	-0.39441
741.7	-0.393
741.8	-0.39091
741.9	-0.38795
742	-0.38477
742.1	-0.38198
742.2	-0.37987
742.3	-0.37757
742.4	-0.37502
742.5	-0.37276
742.6	-0.37118
742.7	-0.36948
742.8	-0.36883
742.9	-0.36918
743	-0.36922
743.1	-0.36923
743.2	-0.36945
743.3	-0.36986
743.4	-0.37025
743.5	-0.37037
743.6	-0.37018
743.7	-0.36978
743.8	-0.36799
743.9	-0.3649
744	-0.36203
744.1	-0.35966
744.2	-0.35763
744.3	-0.35551
744.4	-0.35388
744.5	-0.35247
744.6	-0.35126
744.7	-0.34879
744.8	-0.35625
744.9	-0.37373
745	-0.38892
745.1	-0.40203
745.2	-0.41339
745.3	-0.4233
745.4	-0.43185
745.5	-0.43946
745.6	-0.44643
745.7	-0.45185
745.8	-0.46236
745.9	-0.47842
746	-0.49277
746.1	-0.50568
746.2	-0.5175
746.3	-0.52861
746.4	-0.53912
746.5	-0.54953
746.6	-0.55951
746.7	-0.57213
746.8	-0.56918
746.9	-0.55106
747	-0.53636
747.1	-0.52475
747.2	-0.51518
747.3	-0.50763
747.4	-0.50135
747.5	-0.49661
747.6	-0.49289
747.7	-0.48991
747.8	-0.4862
747.9	-0.48158
748	-0.47713
748.1	-0.47279
748.2	-0.46856
748.3	-0.46458
748.4	-0.46124
748.5	-0.45838
748.6	-0.45534
748.7	-0.45221
748.8	-0.44718
748.9	-0.44021
749	-0.43389
749.1	-0.42833
749.2	-0.4232
749.3	-0.41823
749.4	-0.41339
749.5	-0.40828
749.6	-0.4036
749.7	-0.39963
749.8	-0.39489
749.9	-0.38869
750	-0.3831
750.1	-0.37778
750.2	-0.37267
750.3	-0.36812
750.4	-0.36399
750.5	-0.35934
750.6	-0.35484
750.7	-0.35082
750.8	-0.34825
750.9	-0.3462
751	-0.34375
751.1	-0.34133
751.2	-0.33922
751.3	-0.33725
751.4	-0.33542
751.5	-0.33351
751.6	-0.33135
751.7	-0.32855
751.8	-0.32696
751.9	-0.32681
752	-0.32659
752.1	-0.32609
752.2	-0.32565
752.3	-0.3253
752.4	-0.32509
752.5	-0.32481
752.6	-0.32441
752.7	-0.32394
752.8	-0.32281
752.9	-0.32104
753	-0.3192
753.1	-0.31721
753.2	-0.31518
753.3	-0.31319
753.4	-0.31121
753.5	-0.30933
753.6	-0.30749
753.7	-0.30589
753.8	-0.30293
753.9	-0.29834
754	-0.29426
754.1	-0.29058
754.2	-0.28715
754.3	-0.28398
754.4	-0.281
754.5	-0.27822
754.6	-0.27559
754.7	-0.27321
754.8	-0.27063
754.9	-0.26771
755	-0.26496
755.1	-0.26246
755.2	-0.26032
755.3	-0.25847
755.4	-0.25679
755.5	-0.25549
755.6	-0.25404
755.7	-0.252
755.8	-0.25161
755.9	-0.253
756	-0.25374
756.1	-0.25397
756.2	-0.25376
756.3	-0.25355
756.4	-0.25351
756.5	-0.25368
756.6	-0.25378
756.7	-0.25333
756.8	-0.25272
756.9	-0.25221
757	-0.25152
757.1	-0.25124
757.2	-0.25126
757.3	-0.25117
757.4	-0.25066
757.5	-0.25002
757.6	-0.24917
757.7	-0.24839
757.8	-0.24687
757.9	-0.24462
758	-0.24205
758.1	-0.23934
758.2	-0.23735
758.3	-0.23557
758.4	-0.23331
758.5	-0.2316
758.6	-0.23005
758.7	-0.22815
758.8	-0.22478
758.9	-0.22047
759	-0.21636
759.1	-0.21196
759.2	-0.20789
759.3	-0.20455
759.4	-0.2017
759.5	-0.1989
759.6	-0.19587
759.7	-0.19261
759.8	-0.19047
759.9	-0.18965
760	-0.18883
760.1	-0.18815
760.2	-0.18756
760.3	-0.18698
760.4	-0.18607
760.5	-0.18467
760.6	-0.18293
760.7	-0.18079
760.8	-0.18012
760.9	-0.18114
761	-0.18192
761.1	-0.18252
761.2	-0.18278
761.3	-0.18274
761.4	-0.18254
761.5	-0.18237
761.6	-0.18222
761.7	-0.18208
761.8	-0.18176
761.9	-0.18119
762	-0.18049
762.1	-0.1796
762.2	-0.17879
762.3	-0.17812
762.4	-0.17733
762.5	-0.17654
762.6	-0.17569
762.7	-0.17492
762.8	-0.17246
762.9	-0.16862
763	-0.16521
763.1	-0.16205
763.2	-0.15907
763.3	-0.1562
763.4	-0.1534
763.5	-0.15051
763.6	-0.14773
763.7	-0.14534
763.8	-0.1417
763.9	-0.13706
764	-0.13287
764.1	-0.12913
764.2	-0.1259
764.3	-0.12317
764.4	-0.12082
764.5	-0.11852
764.6	-0.11598
764.7	-0.11275
764.8	-0.11127
764.9	-0.11181
765	-0.11217
765.1	-0.11275
765.2	-0.11353
765.3	-0.11387
765.4	-0.11347
765.5	-0.11253
765.6	-0.11139
765.7	-0.11026
765.8	-0.11046
765.9	-0.11179
766	-0.1128
766.1	-0.11312
766.2	-0.11285
766.3	-0.1127
766.4	-0.11294
766.5	-0.11296
766.6	-0.11227
766.7	-0.11203
766.8	-0.11152
766.9	-0.10999
767	-0.1087
767.1	-0.10767
767.2	-0.10633
767.3	-0.1048
767.4	-0.1037
767.5	-0.10289
767.6	-0.10182
767.7	-0.10053
767.8	-0.097455
767.9	-0.09291
768	-0.089089
768.1	-0.085963
768.2	-0.083021
768.3	-0.079906
768.4	-0.07667
768.5	-0.073406
768.6	-0.070336
768.7	-0.067706
768.8	-0.064838
768.9	-0.061523
769	-0.058509
769.1	-0.055969
769.2	-0.053677
769.3	-0.051493
769.4	-0.04946
769.5	-0.047414
769.6	-0.045402
769.7	-0.042953
769.8	-0.042522
769.9	-0.044343
770	-0.045689
770.1	-0.046687
770.2	-0.047382
770.3	-0.047686
770.4	-0.047771
770.5	-0.047683
770.6	-0.047466
770.7	-0.047248
770.8	-0.047378
770.9	-0.047996
771	-0.048452
771.1	-0.048593
771.2	-0.048639
771.3	-0.048696
771.4	-0.048676
771.5	-0.048481
771.6	-0.04838
771.7	-0.048379
771.8	-0.047921
771.9	-0.047175
772	-0.046614
772.1	-0.046023
772.2	-0.045535
772.3	-0.044871
772.4	-0.043888
772.5	-0.042752
772.6	-0.041368
772.7	-0.040275
772.8	-0.037359
772.9	-0.032528
773	-0.028396
773.1	-0.024877
773.2	-0.021823
773.3	-0.018895
773.4	-0.015877
773.5	-0.012997
773.6	-0.010129
773.7	-0.0074517
773.8	-0.00525
773.9	-0.0033453
774	-0.0013365
774.1	0.00087747
774.2	0.0030159
774.3	0.0051739
774.4	0.0071337
774.5	0.0086368
774.6	0.010014
774.7	0.012118
774.8	0.01213
774.9	0.0090714
775	0.0064699
775.1	0.0045936
775.2	0.0026859
775.3	0.001268
775.4	0.00034916
775.5	-0.00092201
775.6	-0.0021722
775.7	-0.0025077
775.8	-0.0029511
775.9	-0.0041389
776	-0.0054567
776.1	-0.0069753
776.2	-0.0081008
776.3	-0.0084038
776.4	-0.0085186
776.5	-0.0087067
776.6	-0.009104
776.7	-0.0097143
776.8	-0.010078
776.9	-0.010192
777	-0.010198
777.1	-0.0096646
777.2	-0.0088262
777.3	-0.0079851
777.4	-0.0071714
777.5	-0.0065605
777.6	-0.0060285
777.7	-0.005776
777.8	-0.0038597
777.9	-0.00024613
778	0.0029989
778.1	0.0058943
778.2	0.0083976
778.3	0.010444
778.4	0.012227
778.5	0.014053
778.6	0.015737
778.7	0.017118
778.8	0.019642
778.9	0.023152
779	0.026315
779.1	0.029238
779.2	0.031977
779.3	0.034546
779.4	0.036864
779.5	0.038958
779.6	0.040839
779.7	0.042904
779.8	0.04236
779.9	0.039055
780	0.036134
780.1	0.033526
780.2	0.031308
780.3	0.02956
780.4	0.028164
780.5	0.026997
780.6	0.026191
780.7	0.025967
780.8	0.024819
780.9	0.022593
781	0.020522
781.1	0.018544
781.2	0.016518
781.3	0.014397
781.4	0.012512
781.5	0.011018
781.6	0.0099195
781.7	0.0093774
781.8	0.0089613
781.9	0.0080659
782	0.0069181
782.1	0.0055421
782.2	0.0043253
782.3	0.0035636
782.4	0.0032012
782.5	0.0031064
782.6	0.0029758
782.7	0.0027107
782.8	0.0025344
782.9	0.0022919
783	0.001997
783.1	0.0022827
783.2	0.0026892
783.3	0.0024235
783.4	0.0021533
783.5	0.0022054
783.6	0.0020555
783.7	0.0022023
783.8	0.0029075
783.9	0.0036874
784	0.0042063
784.1	0.0048622
784.2	0.0058454
784.3	0.0066345
784.4	0.0070031
784.5	0.0070925
784.6	0.0073279
784.7	0.0074371
784.8	0.010186
784.9	0.015669
785	0.020533
785.1	0.024697
785.2	0.028194
785.3	0.031118
785.4	0.033719
785.5	0.036087
785.6	0.038433
785.7	0.040827
785.8	0.043605
785.9	0.046554
786	0.049237
786.1	0.051654
786.2	0.05385
786.3	0.05586
786.4	0.057635
786.5	0.059165
786.6	0.060585
786.7	0.062385
786.8	0.060615
786.9	0.054991
787	0.0498
787.1	0.045101
787.2	0.040862
787.3	0.037033
787.4	0.033653
787.5	0.030547
787.6	0.027614
787.7	0.025093
787.8	0.022215
787.9	0.018794
788	0.015666
788.1	0.012887
788.2	0.010481
788.3	0.0082721
788.4	0.006314
788.5	0.0047414
788.6	0.0034436
788.7	0.002879
788.8	-0.0009933
788.9	-0.0086127
789	-0.015649
789.1	-0.022166
789.2	-0.028297
789.3	-0.034004
789.4	-0.039373
789.5	-0.044348
789.6	-0.048719
789.7	-0.051497
789.8	-0.06002
789.9	-0.074908
790	-0.088403
790.1	-0.10102
790.2	-0.11294
790.3	-0.12394
790.4	-0.13369
790.5	-0.1422
790.6	-0.14978
790.7	-0.15774
790.8	-0.15953
790.9	-0.15508
791	-0.15113
791.1	-0.14775
791.2	-0.14477
791.3	-0.14236
791.4	-0.14068
791.5	-0.13927
791.6	-0.13793
791.7	-0.13805
791.8	-0.13464
791.9	-0.12639
792	-0.11913
792.1	-0.11307
792.2	-0.10745
792.3	-0.1025
792.4	-0.098626
792.5	-0.095416
792.6	-0.092246
792.7	-0.089051
792.8	-0.086615
792.9	-0.085062
793	-0.084157
793.1	-0.083681
793.2	-0.083122
793.3	-0.082264
793.4	-0.08133
793.5	-0.080438
793.6	-0.079674
793.7	-0.078354
793.8	-0.082348
793.9	-0.091936
794	-0.1009
794.1	-0.1092
794.2	-0.11685
794.3	-0.1239
794.4	-0.13037
794.5	-0.13602
794.6	-0.14107
794.7	-0.14496
794.8	-0.15249
794.9	-0.16416
795	-0.17507
795.1	-0.18506
795.2	-0.19416
795.3	-0.20261
795.4	-0.2106
795.5	-0.21795
795.6	-0.22499
795.7	-0.23296
795.8	-0.23272
795.9	-0.22364
796	-0.2157
796.1	-0.20892
796.2	-0.20319
796.3	-0.19822
796.4	-0.19417
796.5	-0.19093
796.6	-0.18826
796.7	-0.18618
796.8	-0.18297
796.9	-0.17845
797	-0.17485
797.1	-0.17192
797.2	-0.16973
797.3	-0.16803
797.4	-0.16655
797.5	-0.16496
797.6	-0.16352
797.7	-0.16191
797.8	-0.16058
797.9	-0.15974
798	-0.15923
798.1	-0.15903
798.2	-0.15913
798.3	-0.15962
798.4	-0.16009
798.5	-0.16
798.6	-0.15984
798.7	-0.15867
798.8	-0.16448
798.9	-0.17807
799	-0.19087
799.1	-0.20226
799.2	-0.21234
799.3	-0.22155
799.4	-0.23024
799.5	-0.23834
799.6	-0.2454
799.7	-0.25115
799.8	-0.25918
799.9	-0.26983
800	-0.27937
800.1	-0.28812
800.2	-0.29658
800.3	-0.30423
800.4	-0.31118
800.5	-0.31849
800.6	-0.32539
800.7	-0.33297
800.8	-0.33102
800.9	-0.3196
801	-0.30995
801.1	-0.30185
801.2	-0.29477
801.3	-0.28856
801.4	-0.28325
801.5	-0.27912
801.6	-0.27591
801.7	-0.27336
801.8	-0.27092
801.9	-0.26844
802	-0.26626
802.1	-0.26415
802.2	-0.26221
802.3	-0.26043
802.4	-0.2588
802.5	-0.25728
802.6	-0.25601
802.7	-0.25499
802.8	-0.25382
802.9	-0.25255
803	-0.25161
803.1	-0.2509
803.2	-0.25035
803.3	-0.24993
803.4	-0.24952
803.5	-0.24934
803.6	-0.2493
803.7	-0.24821
803.8	-0.25481
803.9	-0.26934
804	-0.28227
804.1	-0.29367
804.2	-0.30377
804.3	-0.3128
804.4	-0.32094
804.5	-0.32838
804.6	-0.3351
804.7	-0.34061
804.8	-0.34931
804.9	-0.36174
805	-0.37299
805.1	-0.38311
805.2	-0.39233
805.3	-0.40097
805.4	-0.40882
805.5	-0.41644
805.6	-0.4236
805.7	-0.43224
805.8	-0.43031
805.9	-0.41794
806	-0.40784
806.1	-0.39999
806.2	-0.39333
806.3	-0.38765
806.4	-0.38267
806.5	-0.3784
806.6	-0.37489
806.7	-0.37256
806.8	-0.36929
806.9	-0.36448
807	-0.35991
807.1	-0.3555
807.2	-0.35148
807.3	-0.3481
807.4	-0.34532
807.5	-0.34294
807.6	-0.3408
807.7	-0.33876
807.8	-0.33727
807.9	-0.33616
808	-0.335
808.1	-0.33431
808.2	-0.33359
808.3	-0.3323
808.4	-0.33124
808.5	-0.33061
808.6	-0.32952
808.7	-0.32854
808.8	-0.32846
808.9	-0.32823
809	-0.32751
809.1	-0.32704
809.2	-0.32702
809.3	-0.32719
809.4	-0.32695
809.5	-0.32614
809.6	-0.32535
809.7	-0.32298
809.8	-0.33258
809.9	-0.35434
810	-0.3736
810.1	-0.39026
810.2	-0.40457
810.3	-0.41686
810.4	-0.42765
810.5	-0.43719
810.6	-0.44605
810.7	-0.45477
810.8	-0.46112
810.9	-0.46503
811	-0.46927
811.1	-0.47382
811.2	-0.47859
811.3	-0.48364
811.4	-0.48889
811.5	-0.49438
811.6	-0.49999
811.7	-0.5076
811.8	-0.5038
811.9	-0.48867
812	-0.47632
812.1	-0.46641
812.2	-0.45823
812.3	-0.45128
812.4	-0.44532
812.5	-0.44002
812.6	-0.4355
812.7	-0.43147
812.8	-0.42811
812.9	-0.42516
813	-0.42251
813.1	-0.41967
813.2	-0.41676
813.3	-0.4139
813.4	-0.41126
813.5	-0.40857
813.6	-0.40595
813.7	-0.40328
813.8	-0.39923
813.9	-0.39359
814	-0.38849
814.1	-0.3842
814.2	-0.38066
814.3	-0.3775
814.4	-0.37452
814.5	-0.3713
814.6	-0.36785
814.7	-0.36462
814.8	-0.35951
814.9	-0.35259
815	-0.34675
815.1	-0.34197
815.2	-0.33764
815.3	-0.33315
815.4	-0.3285
815.5	-0.3239
815.6	-0.31977
815.7	-0.31668
815.8	-0.31321
815.9	-0.30882
816	-0.30454
816.1	-0.30039
816.2	-0.29609
816.3	-0.2918
816.4	-0.28801
816.5	-0.28488
816.6	-0.28146
816.7	-0.27731
816.8	-0.27723
816.9	-0.28061
817	-0.28292
817.1	-0.28512
817.2	-0.28653
817.3	-0.28678
817.4	-0.2867
817.5	-0.28699
817.6	-0.28733
817.7	-0.28714
817.8	-0.2869
817.9	-0.28701
818	-0.287
818.1	-0.2873
818.2	-0.28746
818.3	-0.28768
818.4	-0.28781
818.5	-0.28762
818.6	-0.28688
818.7	-0.28587
818.8	-0.28495
818.9	-0.28425
819	-0.28345
819.1	-0.28268
819.2	-0.28209
819.3	-0.2815
819.4	-0.28085
819.5	-0.2803
819.6	-0.27985
819.7	-0.27972
819.8	-0.27917
819.9	-0.27834
820	-0.27732
820.1	-0.27633
820.2	-0.2753
820.3	-0.27421
820.4	-0.27315
820.5	-0.27224
820.6	-0.27117
820.7	-0.2699
820.8	-0.26816
820.9	-0.26639
821	-0.26481
821.1	-0.26327
821.2	-0.26188
821.3	-0.26073
821.4	-0.25948
821.5	-0.2583
821.6	-0.25717
821.7	-0.25639
821.8	-0.25265
821.9	-0.24613
822	-0.24013
822.1	-0.23456
822.2	-0.22937
822.3	-0.22465
822.4	-0.22022
822.5	-0.21644
822.6	-0.21316
822.7	-0.21056
822.8	-0.20689
822.9	-0.20196
823	-0.19733
823.1	-0.19275
823.2	-0.18818
823.3	-0.18376
823.4	-0.17966
823.5	-0.17623
823.6	-0.17336
823.7	-0.16997
823.8	-0.17069
823.9	-0.17569
824	-0.17946
824.1	-0.18244
824.2	-0.1849
824.3	-0.18685
824.4	-0.18815
824.5	-0.18884
824.6	-0.18945
824.7	-0.19011
824.8	-0.19217
824.9	-0.1949
825	-0.1971
825.1	-0.19941
825.2	-0.201
825.3	-0.2024
825.4	-0.2036
825.5	-0.20419
825.6	-0.20462
825.7	-0.2049
825.8	-0.2088
825.9	-0.21594
826	-0.22177
826.1	-0.22682
826.2	-0.23179
826.3	-0.2364
826.4	-0.24024
826.5	-0.24313
826.6	-0.24544
826.7	-0.24655
826.8	-0.25503
826.9	-0.27124
827	-0.28592
827.1	-0.29899
827.2	-0.31067
827.3	-0.32097
827.4	-0.33004
827.5	-0.33799
827.6	-0.3451
827.7	-0.35235
827.8	-0.35373
827.9	-0.34895
828	-0.34523
828.1	-0.34245
828.2	-0.34071
828.3	-0.33975
828.4	-0.33952
828.5	-0.3396
828.6	-0.34013
828.7	-0.34194
828.8	-0.33876
828.9	-0.33011
829	-0.32303
829.1	-0.3171
829.2	-0.31218
829.3	-0.30804
829.4	-0.30464
829.5	-0.30172
829.6	-0.2994
829.7	-0.29728
829.8	-0.29611
829.9	-0.29545
830	-0.29481
830.1	-0.29405
830.2	-0.29333
830.3	-0.2926
830.4	-0.29212
830.5	-0.29165
830.6	-0.2914
830.7	-0.29026
830.8	-0.29523
830.9	-0.30669
831	-0.31719
831.1	-0.32644
831.2	-0.33479
831.3	-0.34197
831.4	-0.34814
831.5	-0.35349
831.6	-0.35826
831.7	-0.36196
831.8	-0.3699
831.9	-0.38235
832	-0.39393
832.1	-0.40411
832.2	-0.413
832.3	-0.42086
832.4	-0.42827
832.5	-0.43554
832.6	-0.44254
832.7	-0.45074
832.8	-0.44979
832.9	-0.43968
833	-0.43183
833.1	-0.42642
833.2	-0.42192
833.3	-0.41809
833.4	-0.41548
833.5	-0.41319
833.6	-0.41124
833.7	-0.41061
833.8	-0.40808
833.9	-0.40333
834	-0.39948
834.1	-0.39667
834.2	-0.39435
834.3	-0.39165
834.4	-0.38896
834.5	-0.38665
834.6	-0.38492
834.7	-0.38357
834.8	-0.38351
834.9	-0.38463
835	-0.38518
835.1	-0.38504
835.2	-0.38471
835.3	-0.38423
835.4	-0.38386
835.5	-0.38357
835.6	-0.38359
835.7	-0.3823
835.8	-0.38976
835.9	-0.40608
836	-0.42031
836.1	-0.43261
836.2	-0.44355
836.3	-0.45336
836.4	-0.46205
836.5	-0.46992
836.6	-0.47708
836.7	-0.4837
836.8	-0.48932
836.9	-0.49419
837	-0.49906
837.1	-0.50391
837.2	-0.50875
837.3	-0.51388
837.4	-0.51897
837.5	-0.52405
837.6	-0.52932
837.7	-0.53647
837.8	-0.53453
837.9	-0.52346
838	-0.5147
838.1	-0.50813
838.2	-0.50302
838.3	-0.49902
838.4	-0.49587
838.5	-0.49338
838.6	-0.49122
838.7	-0.4892
838.8	-0.48711
838.9	-0.48489
839	-0.48255
839.1	-0.48014
839.2	-0.47795
839.3	-0.47593
839.4	-0.474
839.5	-0.47265
839.6	-0.47168
839.7	-0.46999
839.8	-0.46976
839.9	-0.47101
840	-0.47162
840.1	-0.47168
840.2	-0.47181
840.3	-0.47233
840.4	-0.47286
840.5	-0.47265
840.6	-0.47214
840.7	-0.46974
840.8	-0.47737
840.9	-0.49509
841	-0.51049
841.1	-0.52351
841.2	-0.53508
841.3	-0.54586
841.4	-0.55615
841.5	-0.56539
841.6	-0.57355
841.7	-0.5828
841.8	-0.58736
841.9	-0.58696
842	-0.58773
842.1	-0.5902
842.2	-0.59278
842.3	-0.59583
842.4	-0.59928
842.5	-0.60373
842.6	-0.60828
842.7	-0.61439
842.8	-0.61182
842.9	-0.60164
843	-0.5935
843.1	-0.58763
843.2	-0.58281
843.3	-0.57968
843.4	-0.577
843.5	-0.57468
843.6	-0.57214
843.7	-0.56983
843.8	-0.56779
843.9	-0.5665
844	-0.56483
844.1	-0.56329
844.2	-0.56152
844.3	-0.56
844.4	-0.55837
844.5	-0.55679
844.6	-0.55516
844.7	-0.55365
844.8	-0.55323
844.9	-0.55409
845	-0.55465
845.1	-0.55507
845.2	-0.55521
845.3	-0.55523
845.4	-0.55517
845.5	-0.55523
845.6	-0.55529
845.7	-0.55361
845.8	-0.56268
845.9	-0.58252
846	-0.59998
846.1	-0.61539
846.2	-0.62993
846.3	-0.64398
846.4	-0.65792
846.5	-0.672
846.6	-0.68668
846.7	-0.70314
846.8	-0.71729
846.9	-0.72957
847	-0.74533
847.1	-0.76506
847.2	-0.78905
847.3	-0.81778
847.4	-0.85399
847.5	-0.89788
847.6	-0.95371
847.7	-1.0224
847.8	-1.0985
847.9	-1.1797
848	-1.271
848.1	-1.3608
848.2	-1.4367
848.3	-1.4929
848.4	-1.5276
848.5	-1.544
848.6	-1.5447
848.7	-1.5335
848.8	-1.5142
848.9	-1.4872
849	-1.4534
849.1	-1.4141
849.2	-1.3719
849.3	-1.3278
849.4	-1.2833
849.5	-1.2389
849.6	-1.1956
849.7	-1.153
849.8	-1.1113
849.9	-1.07
850	-1.03
850.1	-0.99066
850.2	-0.95313
850.3	-0.91671
850.4	-0.88136
850.5	-0.84785
850.6	-0.81644
850.7	-0.78665
850.8	-0.76495
850.9	-0.75115
851	-0.73692
851.1	-0.72291
851.2	-0.70927
851.3	-0.69665
851.4	-0.68444
851.5	-0.67266
851.6	-0.66102
851.7	-0.64863
851.8	-0.64401
851.9	-0.64726
852	-0.64914
852.1	-0.64952
852.2	-0.64892
852.3	-0.64752
852.4	-0.64562
852.5	-0.64337
852.6	-0.64078
852.7	-0.63988
852.8	-0.62679
852.9	-0.60166
853	-0.57966
853.1	-0.5604
853.2	-0.54367
853.3	-0.52893
853.4	-0.5162
853.5	-0.50498
853.6	-0.49524
853.7	-0.48685
853.8	-0.47698
853.9	-0.46526
854	-0.45502
854.1	-0.44603
854.2	-0.4385
854.3	-0.43188
854.4	-0.42602
854.5	-0.42065
854.6	-0.41584
854.7	-0.41157
854.8	-0.40753
854.9	-0.40349
855	-0.39998
855.1	-0.39661
855.2	-0.39336
855.3	-0.39001
855.4	-0.38674
855.5	-0.38364
855.6	-0.38076
855.7	-0.378
855.8	-0.37462
855.9	-0.37056
856	-0.36715
856.1	-0.36416
856.2	-0.36177
856.3	-0.35975
856.4	-0.35767
856.5	-0.35529
856.6	-0.35268
856.7	-0.35064
856.8	-0.34596
856.9	-0.33919
857	-0.33366
857.1	-0.32851
857.2	-0.32335
857.3	-0.3185
857.4	-0.31409
857.5	-0.31015
857.6	-0.30658
857.7	-0.30311
857.8	-0.30075
857.9	-0.29961
858	-0.29851
858.1	-0.29795
858.2	-0.29701
858.3	-0.29529
858.4	-0.29387
858.5	-0.29263
858.6	-0.29095
858.7	-0.28939
858.8	-0.2906
858.9	-0.29395
859	-0.29647
859.1	-0.29892
859.2	-0.30108
859.3	-0.30265
859.4	-0.30333
859.5	-0.30357
859.6	-0.30384
859.7	-0.30408
859.8	-0.30533
859.9	-0.30771
860	-0.30948
860.1	-0.3105
860.2	-0.31089
860.3	-0.31108
860.4	-0.31114
860.5	-0.31131
860.6	-0.31133
860.7	-0.3116
860.8	-0.31176
860.9	-0.31186
861	-0.31195
861.1	-0.31206
861.2	-0.3122
861.3	-0.31233
861.4	-0.31237
861.5	-0.31237
861.6	-0.31225
861.7	-0.31097
861.8	-0.31656
861.9	-0.32924
862	-0.34023
862.1	-0.3495
862.2	-0.35747
862.3	-0.36434
862.4	-0.3704
862.5	-0.3758
862.6	-0.38086
862.7	-0.38428
862.8	-0.39427
862.9	-0.41115
863	-0.42641
863.1	-0.43993
863.2	-0.45217
863.3	-0.46321
863.4	-0.47346
863.5	-0.483
863.6	-0.49192
863.7	-0.50216
863.8	-0.49997
863.9	-0.48504
864	-0.47281
864.1	-0.46292
864.2	-0.45501
864.3	-0.44875
864.4	-0.44422
864.5	-0.44095
864.6	-0.43838
864.7	-0.43626
864.8	-0.43229
864.9	-0.42623
865	-0.42099
865.1	-0.41654
865.2	-0.41319
865.3	-0.4105
865.4	-0.40789
865.5	-0.40488
865.6	-0.40186
865.7	-0.3991
865.8	-0.39642
865.9	-0.39364
866	-0.39112
866.1	-0.38834
866.2	-0.38549
866.3	-0.38278
866.4	-0.38065
866.5	-0.37871
866.6	-0.37654
866.7	-0.37482
866.8	-0.37275
866.9	-0.36939
867	-0.36643
867.1	-0.36431
867.2	-0.36197
867.3	-0.35926
867.4	-0.35708
867.5	-0.35549
867.6	-0.35365
867.7	-0.35167
867.8	-0.34702
867.9	-0.33985
868	-0.33359
868.1	-0.32836
868.2	-0.32375
868.3	-0.31914
868.4	-0.31457
868.5	-0.31031
868.6	-0.30634
868.7	-0.30262
868.8	-0.29965
868.9	-0.29733
869	-0.29516
869.1	-0.29329
869.2	-0.29161
869.3	-0.29023
869.4	-0.28885
869.5	-0.28721
869.6	-0.28534
869.7	-0.28296
869.8	-0.28327
869.9	-0.28658
870	-0.28916
870.1	-0.29123
870.2	-0.29266
870.3	-0.2935
870.4	-0.29384
870.5	-0.29417
870.6	-0.29439
870.7	-0.29427
870.8	-0.29524
870.9	-0.29752
871	-0.29926
871.1	-0.30049
871.2	-0.30144
871.3	-0.30248
871.4	-0.30337
871.5	-0.30421
871.6	-0.30488
871.7	-0.30546
871.8	-0.3059
871.9	-0.30645
872	-0.30716
872.1	-0.30782
872.2	-0.30819
872.3	-0.30824
872.4	-0.30814
872.5	-0.30784
872.6	-0.30731
872.7	-0.30553
872.8	-0.31233
872.9	-0.32771
873	-0.34155
873.1	-0.354
873.2	-0.3647
873.3	-0.37387
873.4	-0.38176
873.5	-0.38828
873.6	-0.39427
873.7	-0.39953
873.8	-0.40891
873.9	-0.42219
874	-0.43402
874.1	-0.44423
874.2	-0.45353
874.3	-0.46204
874.4	-0.46996
874.5	-0.47776
874.6	-0.48573
874.7	-0.49563
874.8	-0.49328
874.9	-0.47838
875	-0.46664
875.1	-0.45728
875.2	-0.44946
875.3	-0.44389
875.4	-0.43939
875.5	-0.43501
875.6	-0.43159
875.7	-0.42943
875.8	-0.42662
875.9	-0.42244
876	-0.41851
876.1	-0.41519
876.2	-0.41263
876.3	-0.41043
876.4	-0.40854
876.5	-0.40639
876.6	-0.40415
876.7	-0.4021
876.8	-0.39984
876.9	-0.39717
877	-0.39487
877.1	-0.39293
877.2	-0.39133
877.3	-0.39005
877.4	-0.38881
877.5	-0.38722
877.6	-0.38567
877.7	-0.38392
877.8	-0.38196
877.9	-0.37993
878	-0.378
878.1	-0.37613
878.2	-0.3743
878.3	-0.37251
878.4	-0.37097
878.5	-0.3694
878.6	-0.36781
878.7	-0.36645
878.8	-0.36482
878.9	-0.36252
879	-0.36055
879.1	-0.35861
879.2	-0.35665
879.3	-0.35482
879.4	-0.35318
879.5	-0.35162
879.6	-0.35016
879.7	-0.34904
879.8	-0.34572
879.9	-0.34018
880	-0.33512
880.1	-0.33087
880.2	-0.32715
880.3	-0.32376
880.4	-0.32091
880.5	-0.31868
880.6	-0.31661
880.7	-0.315
880.8	-0.31122
880.9	-0.3052
881	-0.29943
881.1	-0.29396
881.2	-0.28882
881.3	-0.28422
881.4	-0.28
881.5	-0.27671
881.6	-0.27413
881.7	-0.27085
881.8	-0.27123
881.9	-0.27544
882	-0.27852
882.1	-0.2811
882.2	-0.28355
882.3	-0.28603
882.4	-0.28773
882.5	-0.2886
882.6	-0.28889
882.7	-0.28905
882.8	-0.29112
882.9	-0.29502
883	-0.29784
883.1	-0.29977
883.2	-0.30169
883.3	-0.3034
883.4	-0.30437
883.5	-0.30553
883.6	-0.30648
883.7	-0.30647
883.8	-0.30929
883.9	-0.31554
884	-0.32051
884.1	-0.32418
884.2	-0.32746
884.3	-0.33092
884.4	-0.33421
884.5	-0.337
884.6	-0.33914
884.7	-0.33943
884.8	-0.34743
884.9	-0.36365
885	-0.3781
885.1	-0.39078
885.2	-0.40221
885.3	-0.41256
885.4	-0.42172
885.5	-0.42995
885.6	-0.43732
885.7	-0.44442
885.8	-0.44696
885.9	-0.44498
886	-0.44392
886.1	-0.44356
886.2	-0.44396
886.3	-0.44496
886.4	-0.4466
886.5	-0.44842
886.6	-0.45067
886.7	-0.4542
886.8	-0.45177
886.9	-0.44299
887	-0.43605
887.1	-0.43039
887.2	-0.42583
887.3	-0.42206
887.4	-0.41905
887.5	-0.41645
887.6	-0.41443
887.7	-0.41272
887.8	-0.41154
887.9	-0.41055
888	-0.40978
888.1	-0.40891
888.2	-0.40813
888.3	-0.40722
888.4	-0.40631
888.5	-0.40521
888.6	-0.4043
888.7	-0.40245
888.8	-0.40621
888.9	-0.4155
889	-0.42381
889.1	-0.43121
889.2	-0.4381
889.3	-0.4442
889.4	-0.44963
889.5	-0.45441
889.6	-0.45859
889.7	-0.46124
889.8	-0.46918
889.9	-0.48249
890	-0.49482
890.1	-0.50642
890.2	-0.51705
890.3	-0.52658
890.4	-0.53505
890.5	-0.543
890.6	-0.55072
890.7	-0.56042
890.8	-0.56154
890.9	-0.55408
891	-0.54845
891.1	-0.5447
891.2	-0.54191
891.3	-0.53988
891.4	-0.53828
891.5	-0.53789
891.6	-0.53807
891.7	-0.53867
891.8	-0.5364
891.9	-0.53219
892	-0.52833
892.1	-0.52494
892.2	-0.52238
892.3	-0.52037
892.4	-0.51798
892.5	-0.51557
892.6	-0.51351
892.7	-0.51207
892.8	-0.51152
892.9	-0.51138
893	-0.51056
893.1	-0.50973
893.2	-0.50881
893.3	-0.50816
893.4	-0.50776
893.5	-0.50745
893.6	-0.50698
893.7	-0.50498
893.8	-0.51096
893.9	-0.5247
894	-0.53639
894.1	-0.54636
894.2	-0.55507
894.3	-0.56292
894.4	-0.57051
894.5	-0.57776
894.6	-0.58472
894.7	-0.59177
894.8	-0.59971
894.9	-0.60862
895	-0.61738
895.1	-0.62658
895.2	-0.63594
895.3	-0.64585
895.4	-0.656
895.5	-0.6671
895.6	-0.67862
895.7	-0.69299
895.8	-0.69849
895.9	-0.69656
896	-0.69817
896.1	-0.7034
896.2	-0.71109
896.3	-0.72146
896.4	-0.73413
896.5	-0.74973
896.6	-0.76876
896.7	-0.79139
896.8	-0.81949
896.9	-0.85212
897	-0.89397
897.1	-0.94413
897.2	-1.008
897.3	-1.0849
897.4	-1.1771
897.5	-1.2795
897.6	-1.3799
897.7	-1.4673
897.8	-1.5322
897.9	-1.5774
898	-1.5987
898.1	-1.6041
898.2	-1.5934
898.3	-1.5728
898.4	-1.5427
898.5	-1.5072
898.6	-1.4669
898.7	-1.4224
898.8	-1.3856
898.9	-1.3562
899	-1.3247
899.1	-1.2923
899.2	-1.2598
899.3	-1.2273
899.4	-1.1957
899.5	-1.1643
899.6	-1.134
899.7	-1.1041
899.8	-1.0718
899.9	-1.0369
900	-1.0044
900.1	-0.97337
900.2	-0.94329
900.3	-0.91454
900.4	-0.88752
900.5	-0.86132
900.6	-0.83575
900.7	-0.81246
900.8	-0.78272
900.9	-0.74703
901	-0.71501
901.1	-0.68634
901.2	-0.66046
901.3	-0.6372
901.4	-0.61645
901.5	-0.59779
901.6	-0.58113
901.7	-0.56638
901.8	-0.5535
901.9	-0.54228
902	-0.53173
902.1	-0.52176
902.2	-0.51253
902.3	-0.50401
902.4	-0.49615
902.5	-0.4892
902.6	-0.48286
902.7	-0.4769
902.8	-0.4721
902.9	-0.46892
903	-0.46576
903.1	-0.46275
903.2	-0.45938
903.3	-0.45618
903.4	-0.45284
903.5	-0.44947
903.6	-0.4459
903.7	-0.44087
903.8	-0.44565
903.9	-0.46038
904	-0.4726
904.1	-0.48273
904.2	-0.491
904.3	-0.49752
904.4	-0.50276
904.5	-0.50715
904.6	-0.51079
904.7	-0.51444
904.8	-0.51453
904.9	-0.51109
905	-0.50831
905.1	-0.50575
905.2	-0.50371
905.3	-0.50213
905.4	-0.50077
905.5	-0.49941
905.6	-0.49822
905.7	-0.49806
905.8	-0.48981
905.9	-0.47336
906	-0.45927
906.1	-0.44755
906.2	-0.43805
906.3	-0.42993
906.4	-0.42287
906.5	-0.41631
906.6	-0.41037
906.7	-0.40465
906.8	-0.40066
906.9	-0.39844
907	-0.39685
907.1	-0.39526
907.2	-0.39355
907.3	-0.39155
907.4	-0.38967
907.5	-0.3878
907.6	-0.38629
907.7	-0.38501
907.8	-0.38312
907.9	-0.38054
908	-0.37837
908.1	-0.37689
908.2	-0.37547
908.3	-0.3738
908.4	-0.37278
908.5	-0.37167
908.6	-0.37026
908.7	-0.36833
908.8	-0.37393
908.9	-0.38631
909	-0.39717
909.1	-0.40691
909.2	-0.41551
909.3	-0.42245
909.4	-0.42828
909.5	-0.43334
909.6	-0.43819
909.7	-0.44225
909.8	-0.45084
909.9	-0.46358
910	-0.4747
910.1	-0.48419
910.2	-0.49264
910.3	-0.50014
910.4	-0.50722
910.5	-0.51393
910.6	-0.52035
910.7	-0.52825
910.8	-0.52533
910.9	-0.51137
911	-0.49976
911.1	-0.49036
911.2	-0.48269
911.3	-0.47614
911.4	-0.47069
911.5	-0.46617
911.6	-0.46242
911.7	-0.45921
911.8	-0.45509
911.9	-0.4498
912	-0.44521
912.1	-0.44098
912.2	-0.43734
912.3	-0.43404
912.4	-0.43111
912.5	-0.42824
912.6	-0.42561
912.7	-0.42311
912.8	-0.42056
912.9	-0.41771
913	-0.41525
913.1	-0.41265
913.2	-0.4102
913.3	-0.40773
913.4	-0.40549
913.5	-0.4033
913.6	-0.40129
913.7	-0.39906
913.8	-0.39673
913.9	-0.39415
914	-0.39176
914.1	-0.3895
914.2	-0.38772
914.3	-0.38628
914.4	-0.38518
914.5	-0.38427
914.6	-0.38334
914.7	-0.38236
914.8	-0.37879
914.9	-0.37272
915	-0.36726
915.1	-0.36247
915.2	-0.35866
915.3	-0.35556
915.4	-0.35247
915.5	-0.34915
915.6	-0.34602
915.7	-0.34337
915.8	-0.34047
915.9	-0.33727
916	-0.33425
916.1	-0.33126
916.2	-0.32821
916.3	-0.32538
916.4	-0.32289
916.5	-0.32103
916.6	-0.31889
916.7	-0.31628
916.8	-0.31717
916.9	-0.32094
917	-0.32379
917.1	-0.32662
917.2	-0.32867
917.3	-0.3299
917.4	-0.331
917.5	-0.33229
917.6	-0.33306
917.7	-0.33303
917.8	-0.33413
917.9	-0.33701
918	-0.33961
918.1	-0.34218
918.2	-0.34439
918.3	-0.34614
918.4	-0.34702
918.5	-0.34753
918.6	-0.34772
918.7	-0.34785
918.8	-0.3484
918.9	-0.34962
919	-0.35064
919.1	-0.35167
919.2	-0.35258
919.3	-0.35354
919.4	-0.35437
919.5	-0.35506
919.6	-0.35565
919.7	-0.35475
919.8	-0.36205
919.9	-0.37796
920	-0.39155
920.1	-0.40306
920.2	-0.41311
920.3	-0.42209
920.4	-0.42988
920.5	-0.43689
920.6	-0.44323
920.7	-0.44877
920.8	-0.45576
920.9	-0.46443
921	-0.4725
921.1	-0.47994
921.2	-0.48681
921.3	-0.49335
921.4	-0.49957
921.5	-0.50553
921.6	-0.51135
921.7	-0.51912
921.8	-0.51647
921.9	-0.50345
922	-0.49311
922.1	-0.48494
922.2	-0.4783
922.3	-0.47288
922.4	-0.46837
922.5	-0.46444
922.6	-0.4609
922.7	-0.45769
922.8	-0.45444
922.9	-0.45099
923	-0.44845
923.1	-0.44656
923.2	-0.44489
923.3	-0.44302
923.4	-0.44108
923.5	-0.4388
923.6	-0.43664
923.7	-0.43493
923.8	-0.43372
923.9	-0.43244
924	-0.43108
924.1	-0.4292
924.2	-0.42739
924.3	-0.42552
924.4	-0.42397
924.5	-0.42277
924.6	-0.42207
924.7	-0.42059
924.8	-0.4222
924.9	-0.42712
925	-0.43187
925.1	-0.43548
925.2	-0.43841
925.3	-0.44147
925.4	-0.44421
925.5	-0.44595
925.6	-0.4478
925.7	-0.4482
925.8	-0.45895
925.9	-0.47974
926	-0.4981
926.1	-0.51437
926.2	-0.52913
926.3	-0.54259
926.4	-0.55457
926.5	-0.56537
926.6	-0.57527
926.7	-0.58654
926.8	-0.58837
926.9	-0.58127
927	-0.57611
927.1	-0.5733
927.2	-0.57174
927.3	-0.57169
927.4	-0.57212
927.5	-0.57339
927.6	-0.57479
927.7	-0.57779
927.8	-0.57454
927.9	-0.56582
928	-0.55828
928.1	-0.55231
928.2	-0.54699
928.3	-0.54246
928.4	-0.53813
928.5	-0.53435
928.6	-0.53061
928.7	-0.5272
928.8	-0.52401
928.9	-0.52135
929	-0.51845
929.1	-0.51557
929.2	-0.51263
929.3	-0.50979
929.4	-0.50674
929.5	-0.50389
929.6	-0.50121
929.7	-0.49853
929.8	-0.49478
929.9	-0.49016
930	-0.48583
930.1	-0.48175
930.2	-0.47783
930.3	-0.47389
930.4	-0.47007
930.5	-0.46601
930.6	-0.46186
930.7	-0.45803
930.8	-0.45243
930.9	-0.44482
931	-0.43819
931.1	-0.43227
931.2	-0.42699
931.3	-0.42222
931.4	-0.41771
931.5	-0.41291
931.6	-0.40818
931.7	-0.40361
931.8	-0.39811
931.9	-0.392
932	-0.38693
932.1	-0.38201
932.2	-0.37724
932.3	-0.37229
932.4	-0.36752
932.5	-0.363
932.6	-0.35882
932.7	-0.35436
932.8	-0.35324
932.9	-0.35549
933	-0.35758
933.1	-0.35926
933.2	-0.36013
933.3	-0.36039
933.4	-0.36083
933.5	-0.36062
933.6	-0.36013
933.7	-0.35983
933.8	-0.36057
933.9	-0.36226
934	-0.3637
934.1	-0.36524
934.2	-0.36634
934.3	-0.36668
934.4	-0.36667
934.5	-0.36695
934.6	-0.3674
934.7	-0.36798
934.8	-0.36859
934.9	-0.36879
935	-0.36863
935.1	-0.36829
935.2	-0.36792
935.3	-0.36775
935.4	-0.36767
935.5	-0.36756
935.6	-0.36764
935.7	-0.36738
935.8	-0.37148
935.9	-0.38005
936	-0.38763
936.1	-0.39401
936.2	-0.39932
936.3	-0.40372
936.4	-0.40754
936.5	-0.41071
936.6	-0.41367
936.7	-0.41507
936.8	-0.42541
936.9	-0.44466
937	-0.46166
937.1	-0.47663
937.2	-0.48998
937.3	-0.50192
937.4	-0.51293
937.5	-0.5232
937.6	-0.53274
937.7	-0.54346
937.8	-0.54394
937.9	-0.53436
938	-0.52704
938.1	-0.52203
938.2	-0.51854
938.3	-0.51647
938.4	-0.51545
938.5	-0.51537
938.6	-0.51564
938.7	-0.51685
938.8	-0.51352
938.9	-0.50568
939	-0.49892
939.1	-0.49321
939.2	-0.48836
939.3	-0.48429
939.4	-0.48093
939.5	-0.47833
939.6	-0.476
939.7	-0.47343
939.8	-0.47098
939.9	-0.46866
940	-0.4664
940.1	-0.46419
940.2	-0.46237
940.3	-0.4611
940.4	-0.45973
940.5	-0.45768
940.6	-0.45538
940.7	-0.4532
940.8	-0.4506
940.9	-0.44749
941	-0.4446
941.1	-0.44159
941.2	-0.43867
941.3	-0.43597
941.4	-0.43386
941.5	-0.43195
941.6	-0.42975
941.7	-0.4277
941.8	-0.42536
941.9	-0.42177
942	-0.41838
942.1	-0.41564
942.2	-0.41285
942.3	-0.40974
942.4	-0.40721
942.5	-0.40524
942.6	-0.40301
942.7	-0.4008
942.8	-0.39563
942.9	-0.3876
943	-0.38074
943.1	-0.37504
943.2	-0.36997
943.3	-0.36488
943.4	-0.35993
943.5	-0.35518
943.6	-0.35069
943.7	-0.34641
943.8	-0.34369
943.9	-0.34249
944	-0.34123
944.1	-0.34004
944.2	-0.33893
944.3	-0.33789
944.4	-0.33672
944.5	-0.33555
944.6	-0.33419
944.7	-0.33217
944.8	-0.33329
944.9	-0.33783
945	-0.34134
945.1	-0.34412
945.2	-0.34624
945.3	-0.34782
945.4	-0.34895
945.5	-0.34971
945.6	-0.35017
945.7	-0.35053
945.8	-0.35106
945.9	-0.35204
946	-0.3529
946.1	-0.35359
946.2	-0.35397
946.3	-0.35443
946.4	-0.35478
946.5	-0.3553
946.6	-0.35594
946.7	-0.3559
946.8	-0.36033
946.9	-0.36946
947	-0.37742
947.1	-0.38411
947.2	-0.38987
947.3	-0.39462
947.4	-0.39868
947.5	-0.40222
947.6	-0.40523
947.7	-0.40679
947.8	-0.41568
947.9	-0.43226
948	-0.44723
948.1	-0.4606
948.2	-0.47262
948.3	-0.48297
948.4	-0.49206
948.5	-0.50025
948.6	-0.50795
948.7	-0.51704
948.8	-0.51823
948.9	-0.51094
949	-0.50506
949.1	-0.50058
949.2	-0.49734
949.3	-0.49505
949.4	-0.49358
949.5	-0.49285
949.6	-0.493
949.7	-0.49467
949.8	-0.49232
949.9	-0.48519
950	-0.47945
950.1	-0.47498
950.2	-0.47106
950.3	-0.46796
950.4	-0.46554
950.5	-0.46276
950.6	-0.46029
950.7	-0.45853
950.8	-0.45733
950.9	-0.45585
951	-0.45428
951.1	-0.45286
951.2	-0.45189
951.3	-0.45108
951.4	-0.45026
951.5	-0.44878
951.6	-0.44726
951.7	-0.44494
951.8	-0.44749
951.9	-0.45485
952	-0.4615
952.1	-0.46733
952.2	-0.47245
952.3	-0.47684
952.4	-0.48086
952.5	-0.48409
952.6	-0.48685
952.7	-0.48794
952.8	-0.49703
952.9	-0.51395
953	-0.52908
953.1	-0.54263
953.2	-0.55491
953.3	-0.56611
953.4	-0.57655
953.5	-0.58669
953.6	-0.59633
953.7	-0.60754
953.8	-0.60901
953.9	-0.6014
954	-0.59574
954.1	-0.59229
954.2	-0.58992
954.3	-0.5889
954.4	-0.58835
954.5	-0.58871
954.6	-0.58935
954.7	-0.59134
954.8	-0.5886
954.9	-0.58188
955	-0.57613
955.1	-0.57167
955.2	-0.5677
955.3	-0.56488
955.4	-0.56232
955.5	-0.56022
955.6	-0.55802
955.7	-0.55593
955.8	-0.55421
955.9	-0.55308
956	-0.55149
956.1	-0.54982
956.2	-0.54777
956.3	-0.54566
956.4	-0.54375
956.5	-0.54228
956.6	-0.54097
956.7	-0.53956
956.8	-0.53882
956.9	-0.53836
957	-0.53753
957.1	-0.53665
957.2	-0.53605
957.3	-0.53571
957.4	-0.53545
957.5	-0.5347
957.6	-0.53401
957.7	-0.53141
957.8	-0.54046
957.9	-0.56099
958	-0.57877
958.1	-0.59368
958.2	-0.60739
958.3	-0.62054
958.4	-0.63293
958.5	-0.64459
958.6	-0.65691
958.7	-0.67016
958.8	-0.67899
958.9	-0.68481
959	-0.69285
959.1	-0.7028
959.2	-0.71417
959.3	-0.72767
959.4	-0.74334
959.5	-0.7622
959.6	-0.78426
959.7	-0.81127
959.8	-0.8343
959.9	-0.85351
960	-0.88188
960.1	-0.91805
960.2	-0.96507
960.3	-1.0222
960.4	-1.0906
960.5	-1.1672
960.6	-1.2467
960.7	-1.3218
960.8	-1.3836
960.9	-1.4299
961	-1.4577
961.1	-1.4704
961.2	-1.4697
961.3	-1.4584
961.4	-1.4392
961.5	-1.4132
961.6	-1.3836
961.7	-1.3506
961.8	-1.3159
961.9	-1.2794
962	-1.2441
962.1	-1.2095
962.2	-1.1764
962.3	-1.1435
962.4	-1.1116
962.5	-1.0796
962.6	-1.0481
962.7	-1.0161
962.8	-0.98443
962.9	-0.95294
963	-0.92203
963.1	-0.89173
963.2	-0.86196
963.3	-0.83274
963.4	-0.80398
963.5	-0.77606
963.6	-0.74908
963.7	-0.72355
963.8	-0.69614
963.9	-0.66747
964	-0.6414
964.1	-0.61786
964.2	-0.59647
964.3	-0.57697
964.4	-0.55908
964.5	-0.54255
964.6	-0.52759
964.7	-0.51392
964.8	-0.50163
964.9	-0.49103
965	-0.48178
965.1	-0.47347
965.2	-0.46559
965.3	-0.45809
965.4	-0.45063
965.5	-0.44384
965.6	-0.43769
965.7	-0.432
965.8	-0.42987
965.9	-0.43144
966	-0.43196
966.1	-0.4319
966.2	-0.4306
966.3	-0.42845
966.4	-0.42555
966.5	-0.42314
966.6	-0.42025
966.7	-0.41685
966.8	-0.41466
966.9	-0.41378
967	-0.41194
967.1	-0.4105
967.2	-0.40893
967.3	-0.40682
967.4	-0.40426
967.5	-0.40236
967.6	-0.40054
967.7	-0.39811
967.8	-0.39739
967.9	-0.39917
968	-0.40043
968.1	-0.40171
968.2	-0.40283
968.3	-0.40373
968.4	-0.40393
968.5	-0.40362
968.6	-0.40298
968.7	-0.40082
968.8	-0.40778
968.9	-0.42404
969	-0.43803
969.1	-0.45
969.2	-0.46022
969.3	-0.46903
969.4	-0.47681
969.5	-0.48375
969.6	-0.48992
969.7	-0.49603
969.8	-0.49719
969.9	-0.49368
970	-0.49089
970.1	-0.48868
970.2	-0.48703
970.3	-0.48566
970.4	-0.48464
970.5	-0.48381
970.6	-0.48332
970.7	-0.48429
970.8	-0.4783
970.9	-0.465
971	-0.45391
971.1	-0.44451
971.2	-0.43647
971.3	-0.42949
971.4	-0.42371
971.5	-0.41853
971.6	-0.41433
971.7	-0.41071
971.8	-0.4083
971.9	-0.40674
972	-0.40547
972.1	-0.40406
972.2	-0.40283
972.3	-0.40129
972.4	-0.39987
972.5	-0.39837
972.6	-0.39689
972.7	-0.3951
972.8	-0.39469
972.9	-0.39539
973	-0.39641
973.1	-0.39737
973.2	-0.39828
973.3	-0.39871
973.4	-0.3989
973.5	-0.39876
973.6	-0.39869
973.7	-0.39729
973.8	-0.40604
973.9	-0.42468
974	-0.44086
974.1	-0.4543
974.2	-0.46603
974.3	-0.47643
974.4	-0.4858
974.5	-0.49432
974.6	-0.50239
974.7	-0.51075
974.8	-0.5147
974.9	-0.51405
975	-0.51414
975.1	-0.51529
975.2	-0.51654
975.3	-0.51814
975.4	-0.52042
975.5	-0.52271
975.6	-0.52478
975.7	-0.52862
975.8	-0.52503
975.9	-0.5138
976	-0.50401
976.1	-0.49566
976.2	-0.48871
976.3	-0.48287
976.4	-0.47786
976.5	-0.4737
976.6	-0.47012
976.7	-0.46677
976.8	-0.4643
976.9	-0.46247
977	-0.46055
977.1	-0.45836
977.2	-0.45624
977.3	-0.45414
977.4	-0.45223
977.5	-0.45047
977.6	-0.44903
977.7	-0.44775
977.8	-0.44591
977.9	-0.44344
978	-0.44118
978.1	-0.43889
978.2	-0.43675
978.3	-0.43478
978.4	-0.43298
978.5	-0.43098
978.6	-0.42903
978.7	-0.42608
978.8	-0.42894
978.9	-0.43756
979	-0.44506
979.1	-0.45136
979.2	-0.45682
979.3	-0.46138
979.4	-0.46548
979.5	-0.46902
979.6	-0.4724
979.7	-0.47436
979.8	-0.48407
979.9	-0.50154
980	-0.5172
980.1	-0.53116
980.2	-0.54351
980.3	-0.55473
980.4	-0.56506
980.5	-0.57483
980.6	-0.58378
980.7	-0.59426
980.8	-0.59335
980.9	-0.58187
981	-0.57301
981.1	-0.56712
981.2	-0.56258
981.3	-0.55923
981.4	-0.55622
981.5	-0.55384
981.6	-0.55186
981.7	-0.55138
981.8	-0.54814
981.9	-0.54225
982	-0.53645
982.1	-0.53096
982.2	-0.52601
982.3	-0.52213
982.4	-0.51864
982.5	-0.51546
982.6	-0.5121
982.7	-0.5088
982.8	-0.50541
982.9	-0.50211
983	-0.49853
983.1	-0.49451
983.2	-0.49071
983.3	-0.48758
983.4	-0.48425
983.5	-0.48076
983.6	-0.47774
983.7	-0.47442
983.8	-0.46997
983.9	-0.46514
984	-0.46073
984.1	-0.45582
984.2	-0.45113
984.3	-0.44711
984.4	-0.44366
984.5	-0.43995
984.6	-0.43606
984.7	-0.43244
984.8	-0.4268
984.9	-0.419
985	-0.41227
985.1	-0.40628
985.2	-0.40097
985.3	-0.39582
985.4	-0.39095
985.5	-0.38601
985.6	-0.38132
985.7	-0.37655
985.8	-0.37301
985.9	-0.37056
986	-0.36834
986.1	-0.36617
986.2	-0.36418
986.3	-0.36204
986.4	-0.36009
986.5	-0.35824
986.6	-0.35657
986.7	-0.35448
986.8	-0.35493
986.9	-0.358
987	-0.3606
987.1	-0.3627
987.2	-0.36432
987.3	-0.36553
987.4	-0.36645
987.5	-0.36737
987.6	-0.36804
987.7	-0.36839
987.8	-0.36892
987.9	-0.36961
988	-0.37012
988.1	-0.37055
988.2	-0.37085
988.3	-0.37091
988.4	-0.37083
988.5	-0.37057
988.6	-0.37019
988.7	-0.36959
988.8	-0.36935
988.9	-0.36961
989	-0.36991
989.1	-0.37031
989.2	-0.37086
989.3	-0.37147
989.4	-0.37218
989.5	-0.37272
989.6	-0.37289
989.7	-0.37232
989.8	-0.37442
989.9	-0.37914
990	-0.38345
990.1	-0.38755
990.2	-0.3914
990.3	-0.39469
990.4	-0.39735
990.5	-0.39931
990.6	-0.40111
990.7	-0.40132
990.8	-0.41284
990.9	-0.43553
991	-0.45557
991.1	-0.47302
991.2	-0.48839
991.3	-0.50197
991.4	-0.51394
991.5	-0.52523
991.6	-0.53582
991.7	-0.54703
991.8	-0.54876
991.9	-0.54213
992	-0.53685
992.1	-0.53289
992.2	-0.53058
992.3	-0.52986
992.4	-0.5295
992.5	-0.52967
992.6	-0.53025
992.7	-0.5325
992.8	-0.52915
992.9	-0.52019
993	-0.51225
993.1	-0.50549
993.2	-0.49969
993.3	-0.49467
993.4	-0.49009
993.5	-0.48616
993.6	-0.48258
993.7	-0.47929
993.8	-0.47659
993.9	-0.47454
994	-0.47249
994.1	-0.47034
994.2	-0.46803
994.3	-0.46565
994.4	-0.46307
994.5	-0.46032
994.6	-0.4576
994.7	-0.45492
994.8	-0.45065
994.9	-0.44468
995	-0.43937
995.1	-0.43446
995.2	-0.43001
995.3	-0.42572
995.4	-0.42178
995.5	-0.41791
995.6	-0.41429
995.7	-0.41107
995.8	-0.4063
995.9	-0.39968
996	-0.39371
996.1	-0.38809
996.2	-0.38294
996.3	-0.37798
996.4	-0.37339
996.5	-0.36912
996.6	-0.36511
996.7	-0.36097
996.8	-0.35841
996.9	-0.35723
997	-0.35594
997.1	-0.35489
997.2	-0.35408
997.3	-0.35326
997.4	-0.35235
997.5	-0.35124
997.6	-0.34982
997.7	-0.34765
997.8	-0.34748
997.9	-0.34961
998	-0.35135
998.1	-0.35275
998.2	-0.35399
998.3	-0.35543
998.4	-0.35636
998.5	-0.35667
998.6	-0.35658
998.7	-0.35625
998.8	-0.35587
998.9	-0.35602
999	-0.35633
999.1	-0.35618
999.2	-0.35552
999.3	-0.35495
999.4	-0.35463
999.5	-0.35451
999.6	-0.35429
999.7	-0.35392
999.8	-0.35288
999.9	-0.35208
1000	-0.35164


==> SashaEpoch1down/Potassium_Current-path4.txt <==
0	-0.26504
0.1	-0.2638
0.2	-0.26248
0.3	-0.26186
0.4	-0.26173
0.5	-0.26118
0.6	-0.26052
0.7	-0.26012
0.8	-0.2603
0.9	-0.26123
1	-0.26213
1.1	-0.26259
1.2	-0.26272
1.3	-0.26283
1.4	-0.26295
1.5	-0.26326
1.6	-0.26383
1.7	-0.26451
1.8	-0.26494
1.9	-0.26531
2	-0.26576
2.1	-0.26594
2.2	-0.26614
2.3	-0.26643
2.4	-0.26637
2.5	-0.26615
2.6	-0.26596
2.7	-0.26584
2.8	-0.26621
2.9	-0.26707
3	-0.26789
3.1	-0.26863
3.2	-0.26933
3.3	-0.27001
3.4	-0.27064
3.5	-0.27124
3.6	-0.27186
3.7	-0.27261
3.8	-0.27237
3.9	-0.27123
4	-0.27021
4.1	-0.26921
4.2	-0.26834
4.3	-0.26756
4.4	-0.26689
4.5	-0.26642
4.6	-0.26609
4.7	-0.2648
4.8	-0.27081
4.9	-0.28433
5	-0.29658
5.1	-0.30773
5.2	-0.31778
5.3	-0.3268
5.4	-0.33495
5.5	-0.34217
5.6	-0.34849
5.7	-0.35356
5.8	-0.36052
5.9	-0.3697
6	-0.37832
6.1	-0.38653
6.2	-0.39443
6.3	-0.40184
6.4	-0.40861
6.5	-0.41452
6.6	-0.41992
6.7	-0.42667
6.8	-0.42526
6.9	-0.41532
7	-0.40707
7.1	-0.4001
7.2	-0.39407
7.3	-0.38887
7.4	-0.38469
7.5	-0.38112
7.6	-0.37825
7.7	-0.37641
7.8	-0.37417
7.9	-0.37076
8	-0.36759
8.1	-0.36529
8.2	-0.36318
8.3	-0.36096
8.4	-0.35948
8.5	-0.35795
8.6	-0.3564
8.7	-0.35481
8.8	-0.3566
8.9	-0.36123
9	-0.36488
9.1	-0.36799
9.2	-0.37097
9.3	-0.37395
9.4	-0.37695
9.5	-0.37952
9.6	-0.38163
9.7	-0.38198
9.8	-0.39024
9.9	-0.40671
10	-0.42151
10.1	-0.43485
10.2	-0.44716
10.3	-0.45854
10.4	-0.46904
10.5	-0.4789
10.6	-0.48806
10.7	-0.49751
10.8	-0.50129
10.9	-0.49973
11	-0.49899
11.1	-0.49915
11.2	-0.50002
11.3	-0.50167
11.4	-0.50366
11.5	-0.50631
11.6	-0.50924
11.7	-0.51358
11.8	-0.51192
11.9	-0.50439
12	-0.49831
12.1	-0.49376
12.2	-0.48989
12.3	-0.48683
12.4	-0.48434
12.5	-0.48223
12.6	-0.48029
12.7	-0.47866
12.8	-0.4774
12.9	-0.47673
13	-0.47621
13.1	-0.47593
13.2	-0.4756
13.3	-0.47527
13.4	-0.47498
13.5	-0.4747
13.6	-0.47414
13.7	-0.47242
13.8	-0.4763
13.9	-0.48577
14	-0.49402
14.1	-0.50131
14.2	-0.50804
14.3	-0.51447
14.4	-0.52111
14.5	-0.52772
14.6	-0.53422
14.7	-0.53941
14.8	-0.55016
14.9	-0.56704
15	-0.58346
15.1	-0.60004
15.2	-0.61738
15.3	-0.6356
15.4	-0.65498
15.5	-0.67685
15.6	-0.70238
15.7	-0.73458
15.8	-0.76519
15.9	-0.79657
16	-0.84304
16.1	-0.90736
16.2	-0.9934
16.3	-1.1007
16.4	-1.2203
16.5	-1.3354
16.6	-1.4298
16.7	-1.4956
16.8	-1.5334
16.9	-1.5498
17	-1.5519
17.1	-1.5428
17.2	-1.5246
17.3	-1.4994
17.4	-1.4679
17.5	-1.431
17.6	-1.3892
17.7	-1.3433
17.8	-1.2951
17.9	-1.2458
18	-1.196
18.1	-1.147
18.2	-1.0993
18.3	-1.0535
18.4	-1.0092
18.5	-0.96688
18.6	-0.92672
18.7	-0.88921
18.8	-0.86144
18.9	-0.84214
19	-0.82178
19.1	-0.80074
19.2	-0.78006
19.3	-0.76072
19.4	-0.74263
19.5	-0.72625
19.6	-0.71108
19.7	-0.69694
19.8	-0.68555
19.9	-0.67669
20	-0.66792
20.1	-0.6593
20.2	-0.65087
20.3	-0.64249
20.4	-0.63412
20.5	-0.62577
20.6	-0.61773
20.7	-0.61139
20.8	-0.59577
20.9	-0.57082
21	-0.54899
21.1	-0.53039
21.2	-0.51449
21.3	-0.50103
21.4	-0.48969
21.5	-0.48007
21.6	-0.47183
21.7	-0.46454
21.8	-0.45746
21.9	-0.45061
22	-0.44449
22.1	-0.43907
22.2	-0.43413
22.3	-0.42993
22.4	-0.42628
22.5	-0.42334
22.6	-0.4208
22.7	-0.41857
22.8	-0.41672
22.9	-0.41523
23	-0.41334
23.1	-0.4116
23.2	-0.40981
23.3	-0.40867
23.4	-0.40789
23.5	-0.40691
23.6	-0.4053
23.7	-0.40206
23.8	-0.40827
23.9	-0.42445
24	-0.43861
24.1	-0.45079
24.2	-0.46103
24.3	-0.46964
24.4	-0.47687
24.5	-0.48347
24.6	-0.48942
24.7	-0.4944
24.8	-0.4982
24.9	-0.50172
25	-0.50461
25.1	-0.50684
25.2	-0.50927
25.3	-0.51154
25.4	-0.51315
25.5	-0.51475
25.6	-0.5165
25.7	-0.52
25.8	-0.51383
25.9	-0.49733
26	-0.48262
26.1	-0.47005
26.2	-0.45938
26.3	-0.45032
26.4	-0.44254
26.5	-0.43584
26.6	-0.43017
26.7	-0.42511
26.8	-0.42105
26.9	-0.41776
27	-0.4146
27.1	-0.41143
27.2	-0.40841
27.3	-0.40558
27.4	-0.40303
27.5	-0.40067
27.6	-0.39867
27.7	-0.39689
27.8	-0.39474
27.9	-0.39218
28	-0.38996
28.1	-0.38789
28.2	-0.38603
28.3	-0.38441
28.4	-0.38308
28.5	-0.38171
28.6	-0.38047
28.7	-0.37799
28.8	-0.38418
28.9	-0.39898
29	-0.41214
29.1	-0.42351
29.2	-0.43349
29.3	-0.44214
29.4	-0.44995
29.5	-0.45678
29.6	-0.46288
29.7	-0.46783
29.8	-0.47482
29.9	-0.48377
30	-0.49191
30.1	-0.49923
30.2	-0.5062
30.3	-0.5129
30.4	-0.51948
30.5	-0.52631
30.6	-0.533
30.7	-0.54068
30.8	-0.5381
30.9	-0.52532
31	-0.51438
31.1	-0.50555
31.2	-0.49851
31.3	-0.49312
31.4	-0.48844
31.5	-0.48401
31.6	-0.47998
31.7	-0.47655
31.8	-0.47253
31.9	-0.46818
32	-0.46426
32.1	-0.4602
32.2	-0.45615
32.3	-0.45242
32.4	-0.44889
32.5	-0.44558
32.6	-0.44255
32.7	-0.4399
32.8	-0.43796
32.9	-0.43614
33	-0.43394
33.1	-0.43215
33.2	-0.43057
33.3	-0.42863
33.4	-0.42693
33.5	-0.42543
33.6	-0.42367
33.7	-0.42175
33.8	-0.41993
33.9	-0.41809
34	-0.41616
34.1	-0.41397
34.2	-0.41199
34.3	-0.41009
34.4	-0.40859
34.5	-0.40722
34.6	-0.40612
34.7	-0.40376
34.8	-0.40819
34.9	-0.41935
35	-0.42936
35.1	-0.43773
35.2	-0.44543
35.3	-0.4523
35.4	-0.45886
35.5	-0.46482
35.6	-0.47088
35.7	-0.47546
35.8	-0.4866
35.9	-0.5042
36	-0.52078
36.1	-0.53593
36.2	-0.55056
36.3	-0.56464
36.4	-0.57861
36.5	-0.5927
36.6	-0.60728
36.7	-0.62473
36.8	-0.63088
36.9	-0.62593
37	-0.62478
37.1	-0.62743
37.2	-0.63298
37.3	-0.64142
37.4	-0.65252
37.5	-0.66628
37.6	-0.68319
37.7	-0.70354
37.8	-0.72647
37.9	-0.75174
38	-0.78286
38.1	-0.81962
38.2	-0.86271
38.3	-0.9112
38.4	-0.96381
38.5	-1.0173
38.6	-1.0682
38.7	-1.113
38.8	-1.1482
38.9	-1.1732
39	-1.1891
39.1	-1.1976
39.2	-1.1991
39.3	-1.1952
39.4	-1.1862
39.5	-1.1735
39.6	-1.1581
39.7	-1.1415
39.8	-1.1217
39.9	-1.0985
40	-1.0746
40.1	-1.0504
40.2	-1.0266
40.3	-1.0026
40.4	-0.97773
40.5	-0.95105
40.6	-0.92421
40.7	-0.89751
40.8	-0.87069
40.9	-0.84411
41	-0.81786
41.1	-0.79214
41.2	-0.76688
41.3	-0.74214
41.4	-0.71856
41.5	-0.69606
41.6	-0.67455
41.7	-0.65472
41.8	-0.63799
41.9	-0.62379
42	-0.60993
42.1	-0.59674
42.2	-0.58372
42.3	-0.57084
42.4	-0.55848
42.5	-0.54688
42.6	-0.53605
42.7	-0.52581
42.8	-0.51629
42.9	-0.50721
43	-0.49839
43.1	-0.49009
43.2	-0.48224
43.3	-0.47489
43.4	-0.46815
43.5	-0.46185
43.6	-0.45604
43.7	-0.45061
43.8	-0.44498
43.9	-0.43913
44	-0.43352
44.1	-0.42802
44.2	-0.42278
44.3	-0.41782
44.4	-0.41323
44.5	-0.40898
44.6	-0.40506
44.7	-0.40165
44.8	-0.39628
44.9	-0.38916
45	-0.38271
45.1	-0.37697
45.2	-0.37175
45.3	-0.36693
45.4	-0.36243
45.5	-0.35835
45.6	-0.35455
45.7	-0.35119
45.8	-0.34691
45.9	-0.34185
46	-0.33723
46.1	-0.33302
46.2	-0.32887
46.3	-0.32501
46.4	-0.3214
46.5	-0.31799
46.6	-0.31472
46.7	-0.31153
46.8	-0.31122
46.9	-0.31405
47	-0.31636
47.1	-0.31811
47.2	-0.31907
47.3	-0.31937
47.4	-0.3191
47.5	-0.31843
47.6	-0.31739
47.7	-0.3164
47.8	-0.31684
47.9	-0.31889
48	-0.32046
48.1	-0.32117
48.2	-0.32116
48.3	-0.32084
48.4	-0.32027
48.5	-0.32034
48.6	-0.32066
48.7	-0.32052
48.8	-0.31959
48.9	-0.31817
49	-0.31661
49.1	-0.31516
49.2	-0.31393
49.3	-0.31307
49.4	-0.31243
49.5	-0.31165
49.6	-0.31035
49.7	-0.30929
49.8	-0.30803
49.9	-0.30629
50	-0.30463
50.1	-0.30326
50.2	-0.3017
50.3	-0.30019
50.4	-0.29891
50.5	-0.29801
50.6	-0.29675
50.7	-0.29547
50.8	-0.29186
50.9	-0.28607
51	-0.28108
51.1	-0.27674
51.2	-0.27256
51.3	-0.26852
51.4	-0.26459
51.5	-0.261
51.6	-0.2577
51.7	-0.25501
51.8	-0.25125
51.9	-0.24641
52	-0.24212
52.1	-0.23845
52.2	-0.23505
52.3	-0.23165
52.4	-0.22819
52.5	-0.22471
52.6	-0.22132
52.7	-0.21757
52.8	-0.21713
52.9	-0.22019
53	-0.22261
53.1	-0.22447
53.2	-0.22579
53.3	-0.22678
53.4	-0.22746
53.5	-0.22793
53.6	-0.22825
53.7	-0.228
53.8	-0.22943
53.9	-0.23268
54	-0.2353
54.1	-0.23742
54.2	-0.23922
54.3	-0.24075
54.4	-0.24202
54.5	-0.24299
54.6	-0.24368
54.7	-0.24413
54.8	-0.24495
54.9	-0.2462
55	-0.24751
55.1	-0.24892
55.2	-0.25026
55.3	-0.25152
55.4	-0.25259
55.5	-0.25329
55.6	-0.25378
55.7	-0.25265
55.8	-0.25972
55.9	-0.27557
56	-0.28976
56.1	-0.30244
56.2	-0.31412
56.3	-0.32471
56.4	-0.33412
56.5	-0.34217
56.6	-0.34936
56.7	-0.35541
56.8	-0.36337
56.9	-0.37366
57	-0.38359
57.1	-0.39248
57.2	-0.40034
57.3	-0.40734
57.4	-0.41414
57.5	-0.42066
57.6	-0.4272
57.7	-0.43553
57.8	-0.43393
57.9	-0.42096
58	-0.40968
58.1	-0.40084
58.2	-0.39357
58.3	-0.38697
58.4	-0.38188
58.5	-0.37738
58.6	-0.37333
58.7	-0.36996
58.8	-0.36719
58.9	-0.36427
59	-0.3614
59.1	-0.35866
59.2	-0.35654
59.3	-0.35485
59.4	-0.35359
59.5	-0.35231
59.6	-0.35102
59.7	-0.34952
59.8	-0.34764
59.9	-0.34538
60	-0.34342
60.1	-0.34167
60.2	-0.34041
60.3	-0.3393
60.4	-0.33845
60.5	-0.33765
60.6	-0.33699
60.7	-0.3352
60.8	-0.33903
60.9	-0.34884
61	-0.35764
61.1	-0.36517
61.2	-0.37185
61.3	-0.37774
61.4	-0.38305
61.5	-0.38778
61.6	-0.39223
61.7	-0.39522
61.8	-0.40579
61.9	-0.42427
62	-0.44112
62.1	-0.45624
62.2	-0.46996
62.3	-0.48272
62.4	-0.49464
62.5	-0.50609
62.6	-0.51686
62.7	-0.52934
62.8	-0.53053
62.9	-0.52075
63	-0.51314
63.1	-0.50817
63.2	-0.50473
63.3	-0.50285
63.4	-0.50189
63.5	-0.50199
63.6	-0.5022
63.7	-0.50332
63.8	-0.50081
63.9	-0.49493
64	-0.48959
64.1	-0.48537
64.2	-0.4819
64.3	-0.47926
64.4	-0.47681
64.5	-0.47454
64.6	-0.47196
64.7	-0.46901
64.8	-0.46612
64.9	-0.46386
65	-0.46177
65.1	-0.45999
65.2	-0.45812
65.3	-0.45591
65.4	-0.45328
65.5	-0.45057
65.6	-0.44798
65.7	-0.44543
65.8	-0.44242
65.9	-0.43895
66	-0.43561
66.1	-0.43258
66.2	-0.42993
66.3	-0.42696
66.4	-0.42391
66.5	-0.42135
66.6	-0.41871
66.7	-0.41582
66.8	-0.41304
66.9	-0.40987
67	-0.40648
67.1	-0.4034
67.2	-0.40086
67.3	-0.39826
67.4	-0.39534
67.5	-0.39234
67.6	-0.38959
67.7	-0.38755
67.8	-0.38356
67.9	-0.37727
68	-0.37121
68.1	-0.36522
68.2	-0.35957
68.3	-0.35434
68.4	-0.34953
68.5	-0.34519
68.6	-0.34131
68.7	-0.33786
68.8	-0.33336
68.9	-0.32776
69	-0.32272
69.1	-0.3182
69.2	-0.31401
69.3	-0.31016
69.4	-0.30642
69.5	-0.30269
69.6	-0.29908
69.7	-0.29501
69.8	-0.29463
69.9	-0.2982
70	-0.30115
70.1	-0.30331
70.2	-0.30496
70.3	-0.30624
70.4	-0.30708
70.5	-0.30781
70.6	-0.30833
70.7	-0.30846
70.8	-0.30985
70.9	-0.31256
71	-0.3149
71.1	-0.31699
71.2	-0.31871
71.3	-0.32014
71.4	-0.32155
71.5	-0.32293
71.6	-0.32414
71.7	-0.32488
71.8	-0.3281
71.9	-0.33387
72	-0.33882
72.1	-0.34292
72.2	-0.34635
72.3	-0.34918
72.4	-0.35172
72.5	-0.35396
72.6	-0.35623
72.7	-0.35728
72.8	-0.3662
72.9	-0.38301
73	-0.39792
73.1	-0.41078
73.2	-0.42212
73.3	-0.43235
73.4	-0.44205
73.5	-0.45135
73.6	-0.45992
73.7	-0.46826
73.8	-0.47175
73.9	-0.47047
74	-0.47004
74.1	-0.47037
74.2	-0.47133
74.3	-0.47271
74.4	-0.47471
74.5	-0.47754
74.6	-0.48086
74.7	-0.48486
74.8	-0.48299
74.9	-0.47571
75	-0.46959
75.1	-0.4645
75.2	-0.46066
75.3	-0.45751
75.4	-0.45446
75.5	-0.4518
75.6	-0.4499
75.7	-0.44854
75.8	-0.4473
75.9	-0.44596
76	-0.44471
76.1	-0.44356
76.2	-0.4426
76.3	-0.44195
76.4	-0.44159
76.5	-0.44107
76.6	-0.44028
76.7	-0.4385
76.8	-0.44111
76.9	-0.44821
77	-0.45458
77.1	-0.46022
77.2	-0.46549
77.3	-0.47042
77.4	-0.47511
77.5	-0.47949
77.6	-0.48386
77.7	-0.48714
77.8	-0.49697
77.9	-0.51358
78	-0.52887
78.1	-0.54326
78.2	-0.55703
78.3	-0.57084
78.4	-0.58467
78.5	-0.59944
78.6	-0.61527
78.7	-0.63435
78.8	-0.64726
78.9	-0.6552
79	-0.66804
79.1	-0.68639
79.2	-0.7108
79.3	-0.74221
79.4	-0.78255
79.5	-0.83333
79.6	-0.89711
79.7	-0.97424
79.8	-1.0581
79.9	-1.1412
80	-1.217
80.1	-1.2777
80.2	-1.3203
80.3	-1.3464
80.4	-1.3586
80.5	-1.3597
80.6	-1.3521
80.7	-1.3374
80.8	-1.3177
80.9	-1.2936
81	-1.2664
81.1	-1.2369
81.2	-1.2052
81.3	-1.1714
81.4	-1.1366
81.5	-1.101
81.6	-1.0665
81.7	-1.0338
81.8	-1.0073
81.9	-0.9852
82	-0.96112
82.1	-0.93543
82.2	-0.90918
82.3	-0.88272
82.4	-0.85639
82.5	-0.83073
82.6	-0.80638
82.7	-0.7843
82.8	-0.76826
82.9	-0.75752
83	-0.74609
83.1	-0.73439
83.2	-0.72259
83.3	-0.71073
83.4	-0.69908
83.5	-0.68797
83.6	-0.6769
83.7	-0.66666
83.8	-0.6475
83.9	-0.62016
84	-0.59643
84.1	-0.57622
84.2	-0.5584
84.3	-0.54244
84.4	-0.52833
84.5	-0.51564
84.6	-0.50443
84.7	-0.49464
84.8	-0.48461
84.9	-0.47407
85	-0.46466
85.1	-0.45609
85.2	-0.44831
85.3	-0.44135
85.4	-0.43506
85.5	-0.42934
85.6	-0.42426
85.7	-0.41994
85.8	-0.41577
85.9	-0.41184
86	-0.40828
86.1	-0.40519
86.2	-0.40228
86.3	-0.39985
86.4	-0.39766
86.5	-0.39564
86.6	-0.39369
86.7	-0.39099
86.8	-0.3949
86.9	-0.40583
87	-0.41517
87.1	-0.42324
87.2	-0.43001
87.3	-0.43583
87.4	-0.44063
87.5	-0.44476
87.6	-0.44817
87.7	-0.45031
87.8	-0.45724
87.9	-0.46923
88	-0.47956
88.1	-0.48855
88.2	-0.49625
88.3	-0.50291
88.4	-0.50858
88.5	-0.51366
88.6	-0.5182
88.7	-0.52408
88.8	-0.51978
88.9	-0.50544
89	-0.49289
89.1	-0.48208
89.2	-0.47236
89.3	-0.46367
89.4	-0.45612
89.5	-0.44977
89.6	-0.44448
89.7	-0.44039
89.8	-0.43456
89.9	-0.42623
90	-0.41867
90.1	-0.41207
90.2	-0.40656
90.3	-0.40196
90.4	-0.39781
90.5	-0.39378
90.6	-0.38995
90.7	-0.38625
90.8	-0.38348
90.9	-0.38156
91	-0.37997
91.1	-0.37871
91.2	-0.37742
91.3	-0.37572
91.4	-0.37441
91.5	-0.37342
91.6	-0.37219
91.7	-0.3709
91.8	-0.37072
91.9	-0.37086
92	-0.37082
92.1	-0.37124
92.2	-0.37179
92.3	-0.37169
92.4	-0.3713
92.5	-0.37098
92.6	-0.37108
92.7	-0.36968
92.8	-0.37882
92.9	-0.39837
93	-0.41562
93.1	-0.43054
93.2	-0.4439
93.3	-0.45571
93.4	-0.46648
93.5	-0.47638
93.6	-0.48566
93.7	-0.49484
93.8	-0.49971
93.9	-0.50009
94	-0.5008
94.1	-0.50199
94.2	-0.50359
94.3	-0.50553
94.4	-0.50774
94.5	-0.51014
94.6	-0.5128
94.7	-0.5169
94.8	-0.51271
94.9	-0.50004
95	-0.48923
95.1	-0.48019
95.2	-0.47239
95.3	-0.46544
95.4	-0.45936
95.5	-0.45394
95.6	-0.4491
95.7	-0.44465
95.8	-0.44111
95.9	-0.43814
96	-0.43535
96.1	-0.43246
96.2	-0.42968
96.3	-0.42685
96.4	-0.42411
96.5	-0.42128
96.6	-0.41862
96.7	-0.416
96.8	-0.41233
96.9	-0.4076
97	-0.40317
97.1	-0.39888
97.2	-0.39506
97.3	-0.39151
97.4	-0.38842
97.5	-0.38578
97.6	-0.3834
97.7	-0.38109
97.8	-0.37752
97.9	-0.37256
98	-0.36788
98.1	-0.36336
98.2	-0.35939
98.3	-0.35605
98.4	-0.35326
98.5	-0.35045
98.6	-0.34748
98.7	-0.34466
98.8	-0.34035
98.9	-0.33475
99	-0.32984
99.1	-0.32542
99.2	-0.32121
99.3	-0.31691
99.4	-0.31294
99.5	-0.30965
99.6	-0.30682
99.7	-0.30336
99.8	-0.30284
99.9	-0.30597
100	-0.30839
100.1	-0.31018
100.2	-0.31194
100.3	-0.3131
100.4	-0.31359
100.5	-0.31414
100.6	-0.31479
100.7	-0.31522
100.8	-0.31601
100.9	-0.3174
101	-0.3186
101.1	-0.3199
101.2	-0.32112
101.3	-0.32237
101.4	-0.32324
101.5	-0.32355
101.6	-0.32346
101.7	-0.32324
101.8	-0.32367
101.9	-0.32499
102	-0.32606
102.1	-0.32709
102.2	-0.32811
102.3	-0.32905
102.4	-0.32987
102.5	-0.3308
102.6	-0.33156
102.7	-0.33218
102.8	-0.33318
102.9	-0.33468
103	-0.33588
103.1	-0.33684
103.2	-0.33747
103.3	-0.33791
103.4	-0.33822
103.5	-0.33849
103.6	-0.33869
103.7	-0.3372
103.8	-0.34651
103.9	-0.36707
104	-0.38548
104.1	-0.40167
104.2	-0.41601
104.3	-0.4288
104.4	-0.44039
104.5	-0.45094
104.6	-0.46068
104.7	-0.47047
104.8	-0.47633
104.9	-0.47836
105	-0.48077
105.1	-0.48358
105.2	-0.48645
105.3	-0.4895
105.4	-0.49269
105.5	-0.49613
105.6	-0.49972
105.7	-0.50524
105.8	-0.50216
105.9	-0.49034
106	-0.4804
106.1	-0.47207
106.2	-0.46471
106.3	-0.45813
106.4	-0.45238
106.5	-0.44756
106.6	-0.44359
106.7	-0.43993
106.8	-0.43671
106.9	-0.43364
107	-0.43059
107.1	-0.42787
107.2	-0.42557
107.3	-0.42358
107.4	-0.42164
107.5	-0.4196
107.6	-0.41745
107.7	-0.41517
107.8	-0.41156
107.9	-0.40677
108	-0.4027
108.1	-0.39861
108.2	-0.39464
108.3	-0.39141
108.4	-0.38823
108.5	-0.38468
108.6	-0.38167
108.7	-0.37919
108.8	-0.37524
108.9	-0.36972
109	-0.36471
109.1	-0.36046
109.2	-0.35684
109.3	-0.35301
109.4	-0.34911
109.5	-0.34529
109.6	-0.3418
109.7	-0.33882
109.8	-0.3347
109.9	-0.32933
110	-0.3246
110.1	-0.32026
110.2	-0.3162
110.3	-0.31215
110.4	-0.3081
110.5	-0.30421
110.6	-0.30057
110.7	-0.29663
110.8	-0.29599
110.9	-0.29869
111	-0.30095
111.1	-0.30271
111.2	-0.30421
111.3	-0.30544
111.4	-0.30633
111.5	-0.30712
111.6	-0.30783
111.7	-0.30813
111.8	-0.30884
111.9	-0.31003
112	-0.31112
112.1	-0.31211
112.2	-0.31276
112.3	-0.31323
112.4	-0.31364
112.5	-0.31393
112.6	-0.31397
112.7	-0.31384
112.8	-0.3146
112.9	-0.31623
113	-0.31762
113.1	-0.31887
113.2	-0.31984
113.3	-0.32071
113.4	-0.32141
113.5	-0.32226
113.6	-0.32333
113.7	-0.32445
113.8	-0.32512
113.9	-0.32532
114	-0.32523
114.1	-0.32493
114.2	-0.32442
114.3	-0.32384
114.4	-0.32341
114.5	-0.32338
114.6	-0.32371
114.7	-0.32255
114.8	-0.33122
114.9	-0.34983
115	-0.3662
115.1	-0.38067
115.2	-0.39388
115.3	-0.406
115.4	-0.41694
115.5	-0.42651
115.6	-0.435
115.7	-0.44255
115.8	-0.45049
115.9	-0.45902
116	-0.46725
116.1	-0.4754
116.2	-0.48316
116.3	-0.49038
116.4	-0.49757
116.5	-0.50501
116.6	-0.51214
116.7	-0.52152
116.8	-0.51993
116.9	-0.50643
117	-0.49477
117.1	-0.48572
117.2	-0.47862
117.3	-0.47313
117.4	-0.46836
117.5	-0.46379
117.6	-0.45951
117.7	-0.45576
117.8	-0.45246
117.9	-0.44939
118	-0.44671
118.1	-0.4444
118.2	-0.4421
118.3	-0.43958
118.4	-0.43684
118.5	-0.43385
118.6	-0.43087
118.7	-0.42816
118.8	-0.42438
118.9	-0.41943
119	-0.41477
119.1	-0.41031
119.2	-0.40624
119.3	-0.40236
119.4	-0.39876
119.5	-0.39544
119.6	-0.3923
119.7	-0.38945
119.8	-0.38514
119.9	-0.3791
120	-0.37358
120.1	-0.36846
120.2	-0.36372
120.3	-0.35909
120.4	-0.35473
120.5	-0.35068
120.6	-0.34694
120.7	-0.34346
120.8	-0.33948
120.9	-0.33485
121	-0.33056
121.1	-0.32646
121.2	-0.32265
121.3	-0.31901
121.4	-0.31557
121.5	-0.31218
121.6	-0.30891
121.7	-0.3053
121.8	-0.30436
121.9	-0.30605
122	-0.30741
122.1	-0.3085
122.2	-0.30932
122.3	-0.3102
122.4	-0.31122
122.5	-0.31203
122.6	-0.31245
122.7	-0.31225
122.8	-0.31251
122.9	-0.31334
123	-0.31385
123.1	-0.31451
123.2	-0.31538
123.3	-0.31604
123.4	-0.31632
123.5	-0.31625
123.6	-0.31582
123.7	-0.31551
123.8	-0.31547
123.9	-0.31555
124	-0.31546
124.1	-0.31533
124.2	-0.31519
124.3	-0.31497
124.4	-0.31431
124.5	-0.31329
124.6	-0.31242
124.7	-0.31203
124.8	-0.31096
124.9	-0.30923
125	-0.30789
125.1	-0.30654
125.2	-0.30503
125.3	-0.30415
125.4	-0.30345
125.5	-0.30227
125.6	-0.30082
125.7	-0.30006
125.8	-0.2971
125.9	-0.29178
126	-0.28681
126.1	-0.28199
126.2	-0.27736
126.3	-0.27333
126.4	-0.26975
126.5	-0.26665
126.6	-0.26391
126.7	-0.26168
126.8	-0.2592
126.9	-0.25637
127	-0.25359
127.1	-0.25091
127.2	-0.24815
127.3	-0.24524
127.4	-0.2424
127.5	-0.23971
127.6	-0.23703
127.7	-0.23399
127.8	-0.23416
127.9	-0.23775
128	-0.24081
128.1	-0.24344
128.2	-0.2456
128.3	-0.24735
128.4	-0.24863
128.5	-0.24955
128.6	-0.25032
128.7	-0.25075
128.8	-0.25224
128.9	-0.25504
129	-0.25735
129.1	-0.2593
129.2	-0.26097
129.3	-0.26227
129.4	-0.26332
129.5	-0.26438
129.6	-0.26522
129.7	-0.26574
129.8	-0.26674
129.9	-0.2685
130	-0.27021
130.1	-0.27175
130.2	-0.27332
130.3	-0.27512
130.4	-0.27673
130.5	-0.27795
130.6	-0.27888
130.7	-0.27803
130.8	-0.28593
130.9	-0.30325
131	-0.31889
131.1	-0.33275
131.2	-0.34534
131.3	-0.35694
131.4	-0.36744
131.5	-0.37649
131.6	-0.38442
131.7	-0.39173
131.8	-0.39861
131.9	-0.40542
132	-0.41217
132.1	-0.41831
132.2	-0.42379
132.3	-0.42895
132.4	-0.43412
132.5	-0.43922
132.6	-0.4445
132.7	-0.45164
132.8	-0.4495
132.9	-0.43699
133	-0.42613
133.1	-0.41752
133.2	-0.41029
133.3	-0.40375
133.4	-0.39857
133.5	-0.39401
133.6	-0.38987
133.7	-0.38615
133.8	-0.38349
133.9	-0.38153
134	-0.37949
134.1	-0.37708
134.2	-0.37515
134.3	-0.37369
134.4	-0.3726
134.5	-0.37145
134.6	-0.3703
134.7	-0.36895
134.8	-0.36678
134.9	-0.36381
135	-0.36123
135.1	-0.359
135.2	-0.3572
135.3	-0.35542
135.4	-0.35399
135.5	-0.35277
135.6	-0.35184
135.7	-0.34999
135.8	-0.35426
135.9	-0.36471
136	-0.37397
136.1	-0.38197
136.2	-0.38905
136.3	-0.39516
136.4	-0.40054
136.5	-0.40533
136.6	-0.40977
136.7	-0.41258
136.8	-0.42276
136.9	-0.44075
137	-0.45698
137.1	-0.47151
137.2	-0.48477
137.3	-0.49727
137.4	-0.50882
137.5	-0.52016
137.6	-0.53091
137.7	-0.54358
137.8	-0.54498
137.9	-0.5353
138	-0.52782
138.1	-0.52288
138.2	-0.5193
138.3	-0.51715
138.4	-0.51559
138.5	-0.51483
138.6	-0.51416
138.7	-0.51458
138.8	-0.51203
138.9	-0.50692
139	-0.50281
139.1	-0.49991
139.2	-0.49718
139.3	-0.49464
139.4	-0.49185
139.5	-0.48897
139.6	-0.48599
139.7	-0.48352
139.8	-0.48136
139.9	-0.47936
140	-0.47706
140.1	-0.47443
140.2	-0.4714
140.3	-0.46844
140.4	-0.46571
140.5	-0.46353
140.6	-0.46131
140.7	-0.45889
140.8	-0.45586
140.9	-0.45237
141	-0.44896
141.1	-0.44535
141.2	-0.44157
141.3	-0.43809
141.4	-0.43485
141.5	-0.43113
141.6	-0.42739
141.7	-0.42473
141.8	-0.4201
141.9	-0.41314
142	-0.4071
142.1	-0.40136
142.2	-0.39548
142.3	-0.38983
142.4	-0.38483
142.5	-0.38034
142.6	-0.37618
142.7	-0.37207
142.8	-0.36599
142.9	-0.35815
143	-0.35107
143.1	-0.34478
143.2	-0.33925
143.3	-0.33428
143.4	-0.32968
143.5	-0.32514
143.6	-0.32062
143.7	-0.31555
143.8	-0.31337
143.9	-0.31415
144	-0.3147
144.1	-0.31486
144.2	-0.31471
144.3	-0.31439
144.4	-0.314
144.5	-0.3134
144.6	-0.31284
144.7	-0.31201
144.8	-0.31311
144.9	-0.31625
145	-0.319
145.1	-0.32117
145.2	-0.32291
145.3	-0.32434
145.4	-0.32557
145.5	-0.32672
145.6	-0.32767
145.7	-0.32836
145.8	-0.32894
145.9	-0.32944
146	-0.32986
146.1	-0.33017
146.2	-0.3303
146.3	-0.33023
146.4	-0.3302
146.5	-0.33005
146.6	-0.32982
146.7	-0.32848
146.8	-0.33394
146.9	-0.34646
147	-0.35774
147.1	-0.36771
147.2	-0.37686
147.3	-0.38517
147.4	-0.39276
147.5	-0.39951
147.6	-0.40541
147.7	-0.40982
147.8	-0.4183
147.9	-0.43113
148	-0.44307
148.1	-0.45426
148.2	-0.4649
148.3	-0.47486
148.4	-0.48393
148.5	-0.49233
148.6	-0.50051
148.7	-0.51058
148.8	-0.51112
148.9	-0.50155
149	-0.49373
149.1	-0.48781
149.2	-0.48332
149.3	-0.48021
149.4	-0.47814
149.5	-0.47661
149.6	-0.47506
149.7	-0.47446
149.8	-0.47286
149.9	-0.46951
150	-0.46647
150.1	-0.4644
150.2	-0.46245
150.3	-0.46031
150.4	-0.45856
150.5	-0.45738
150.6	-0.45604
150.7	-0.45438
150.8	-0.4528
150.9	-0.45147
151	-0.45047
151.1	-0.44958
151.2	-0.44861
151.3	-0.4471
151.4	-0.4454
151.5	-0.44367
151.6	-0.44219
151.7	-0.4403
151.8	-0.44178
151.9	-0.44653
152	-0.45087
152.1	-0.45471
152.2	-0.45831
152.3	-0.46137
152.4	-0.46424
152.5	-0.46674
152.6	-0.46911
152.7	-0.46957
152.8	-0.47986
152.9	-0.50013
153	-0.51881
153.1	-0.53597
153.2	-0.55245
153.3	-0.56836
153.4	-0.58438
153.5	-0.60107
153.6	-0.61883
153.7	-0.63988
153.8	-0.65511
153.9	-0.66515
154	-0.6804
154.1	-0.70172
154.2	-0.7298
154.3	-0.76558
154.4	-0.81115
154.5	-0.86801
154.6	-0.93718
154.7	-1.0175
154.8	-1.0972
154.9	-1.1684
155	-1.2302
155.1	-1.2775
155.2	-1.3095
155.3	-1.3275
155.4	-1.3343
155.5	-1.3323
155.6	-1.3238
155.7	-1.3098
155.8	-1.2917
155.9	-1.27
156	-1.2449
156.1	-1.2167
156.2	-1.187
156.3	-1.1565
156.4	-1.1249
156.5	-1.0916
156.6	-1.0576
156.7	-1.0236
156.8	-0.98952
156.9	-0.95511
157	-0.9207
157.1	-0.88604
157.2	-0.85249
157.3	-0.82041
157.4	-0.78938
157.5	-0.75943
157.6	-0.73064
157.7	-0.70366
157.8	-0.67779
157.9	-0.65309
158	-0.62965
158.1	-0.60816
158.2	-0.58823
158.3	-0.56907
158.4	-0.55109
158.5	-0.5347
158.6	-0.51908
158.7	-0.50435
158.8	-0.4881
158.9	-0.47036
159	-0.45433
159.1	-0.43956
159.2	-0.42652
159.3	-0.41528
159.4	-0.4055
159.5	-0.39714
159.6	-0.38989
159.7	-0.38324
159.8	-0.37749
159.9	-0.37277
160	-0.36818
160.1	-0.36384
160.2	-0.35973
160.3	-0.35601
160.4	-0.35237
160.5	-0.34907
160.6	-0.34577
160.7	-0.34229
160.8	-0.34215
160.9	-0.34584
161	-0.34846
161.1	-0.35046
161.2	-0.35152
161.3	-0.35223
161.4	-0.35226
161.5	-0.35209
161.6	-0.35141
161.7	-0.35058
161.8	-0.34997
161.9	-0.34996
162	-0.34962
162.1	-0.34935
162.2	-0.34862
162.3	-0.34806
162.4	-0.34724
162.5	-0.34633
162.6	-0.34532
162.7	-0.34401
162.8	-0.34625
162.9	-0.3523
163	-0.35718
163.1	-0.36117
163.2	-0.36421
163.3	-0.36665
163.4	-0.3686
163.5	-0.37023
163.6	-0.37154
163.7	-0.37145
163.8	-0.37956
163.9	-0.39626
164	-0.41116
164.1	-0.42419
164.2	-0.43546
164.3	-0.44516
164.4	-0.45351
164.5	-0.4608
164.6	-0.46741
164.7	-0.4749
164.8	-0.47568
164.9	-0.469
165	-0.463
165.1	-0.45793
165.2	-0.45386
165.3	-0.45087
165.4	-0.44883
165.5	-0.44686
165.6	-0.44518
165.7	-0.44444
165.8	-0.43906
165.9	-0.42877
166	-0.41998
166.1	-0.41257
166.2	-0.4061
166.3	-0.40004
166.4	-0.39487
166.5	-0.39044
166.6	-0.38629
166.7	-0.38227
166.8	-0.37948
166.9	-0.37684
167	-0.37432
167.1	-0.37251
167.2	-0.37109
167.3	-0.36927
167.4	-0.36736
167.5	-0.36544
167.6	-0.36394
167.7	-0.3623
167.8	-0.36432
167.9	-0.36923
168	-0.37334
168.1	-0.37667
168.2	-0.37962
168.3	-0.38206
168.4	-0.38458
168.5	-0.38693
168.6	-0.38931
168.7	-0.3902
168.8	-0.39921
168.9	-0.41646
169	-0.43199
169.1	-0.44571
169.2	-0.45808
169.3	-0.46907
169.4	-0.47912
169.5	-0.48842
169.6	-0.49717
169.7	-0.50667
169.8	-0.50866
169.9	-0.50301
170	-0.49867
170.1	-0.49575
170.2	-0.49378
170.3	-0.49273
170.4	-0.49228
170.5	-0.49257
170.6	-0.49332
170.7	-0.49536
170.8	-0.4928
170.9	-0.48556
171	-0.47936
171.1	-0.47437
171.2	-0.47006
171.3	-0.46627
171.4	-0.4627
171.5	-0.45915
171.6	-0.45565
171.7	-0.45208
171.8	-0.44948
171.9	-0.44794
172	-0.4463
172.1	-0.4444
172.2	-0.44253
172.3	-0.44084
172.4	-0.4394
172.5	-0.43813
172.6	-0.43684
172.7	-0.43509
172.8	-0.43347
172.9	-0.43192
173	-0.43025
173.1	-0.42865
173.2	-0.42754
173.3	-0.42658
173.4	-0.42568
173.5	-0.42416
173.6	-0.42246
173.7	-0.41903
173.8	-0.42616
173.9	-0.44405
174	-0.46019
174.1	-0.47433
174.2	-0.48719
174.3	-0.49886
174.4	-0.50957
174.5	-0.51927
174.6	-0.52868
174.7	-0.53881
174.8	-0.54619
174.9	-0.55064
175	-0.55587
175.1	-0.5624
175.2	-0.56929
175.3	-0.57693
175.4	-0.58554
175.5	-0.59556
175.6	-0.60632
175.7	-0.61975
175.8	-0.62558
175.9	-0.62455
176	-0.627
176.1	-0.63316
176.2	-0.64248
176.3	-0.65513
176.4	-0.67101
176.5	-0.69015
176.6	-0.71346
176.7	-0.74085
176.8	-0.77417
176.9	-0.81343
177	-0.85864
177.1	-0.90871
177.2	-0.96161
177.3	-1.0139
177.4	-1.0618
177.5	-1.1019
177.6	-1.1322
177.7	-1.1525
177.8	-1.1627
177.9	-1.1646
178	-1.1603
178.1	-1.1517
178.2	-1.1394
178.3	-1.1246
178.4	-1.1078
178.5	-1.0894
178.6	-1.0701
178.7	-1.0497
178.8	-1.0289
178.9	-1.0081
179	-0.98728
179.1	-0.96652
179.2	-0.94518
179.3	-0.92282
179.4	-0.89971
179.5	-0.87508
179.6	-0.84976
179.7	-0.82358
179.8	-0.79538
179.9	-0.76628
180	-0.73896
180.1	-0.71369
180.2	-0.68967
180.3	-0.66674
180.4	-0.64446
180.5	-0.62259
180.6	-0.60146
180.7	-0.58131
180.8	-0.56119
180.9	-0.54171
181	-0.52378
181.1	-0.50711
181.2	-0.49118
181.3	-0.47596
181.4	-0.46163
181.5	-0.44841
181.6	-0.4365
181.7	-0.42526
181.8	-0.41763
181.9	-0.41328
182	-0.40873
182.1	-0.40405
182.2	-0.39972
182.3	-0.39586
182.4	-0.39217
182.5	-0.38861
182.6	-0.38495
182.7	-0.38072
182.8	-0.37821
182.9	-0.378
183	-0.37764
183.1	-0.37678
183.2	-0.37567
183.3	-0.37473
183.4	-0.37333
183.5	-0.37211
183.6	-0.37112
183.7	-0.36957
183.8	-0.36874
183.9	-0.36949
184	-0.37016
184.1	-0.37089
184.2	-0.37111
184.3	-0.37087
184.4	-0.37029
184.5	-0.36977
184.6	-0.36934
184.7	-0.36798
184.8	-0.37462
184.9	-0.38958
185	-0.40263
185.1	-0.41377
185.2	-0.42322
185.3	-0.4314
185.4	-0.43839
185.5	-0.44472
185.6	-0.45035
185.7	-0.45567
185.8	-0.45905
185.9	-0.46063
186	-0.46207
186.1	-0.46372
186.2	-0.46537
186.3	-0.467
186.4	-0.46844
186.5	-0.46993
186.6	-0.47134
186.7	-0.47399
186.8	-0.46896
186.9	-0.45596
187	-0.44452
187.1	-0.43458
187.2	-0.42582
187.3	-0.41802
187.4	-0.41105
187.5	-0.40483
187.6	-0.39928
187.7	-0.39425
187.8	-0.39006
187.9	-0.38634
188	-0.38293
188.1	-0.37987
188.2	-0.37712
188.3	-0.37457
188.4	-0.37251
188.5	-0.37078
188.6	-0.36939
188.7	-0.3678
188.8	-0.36712
188.9	-0.36729
189	-0.36727
189.1	-0.36693
189.2	-0.36643
189.3	-0.36603
189.4	-0.36582
189.5	-0.36567
189.6	-0.36584
189.7	-0.36471
189.8	-0.3717
189.9	-0.38689
190	-0.40046
190.1	-0.4124
190.2	-0.42325
190.3	-0.43324
190.4	-0.44227
190.5	-0.45005
190.6	-0.45698
190.7	-0.46378
190.8	-0.46756
190.9	-0.46823
191	-0.46919
191.1	-0.47064
191.2	-0.47253
191.3	-0.47479
191.4	-0.47687
191.5	-0.479
191.6	-0.48147
191.7	-0.48519
191.8	-0.4816
191.9	-0.47084
192	-0.46174
192.1	-0.45376
192.2	-0.44656
192.3	-0.44035
192.4	-0.43496
192.5	-0.43026
192.6	-0.42608
192.7	-0.42173
192.8	-0.41813
192.9	-0.41554
193	-0.41318
193.1	-0.41095
193.2	-0.40893
193.3	-0.40693
193.4	-0.4051
193.5	-0.40341
193.6	-0.40183
193.7	-0.40022
193.8	-0.3981
193.9	-0.3953
194	-0.39258
194.1	-0.38983
194.2	-0.38725
194.3	-0.38475
194.4	-0.38254
194.5	-0.38034
194.6	-0.37835
194.7	-0.37508
194.8	-0.37984
194.9	-0.39286
195	-0.40471
195.1	-0.41503
195.2	-0.42434
195.3	-0.43259
195.4	-0.43999
195.5	-0.44676
195.6	-0.45302
195.7	-0.45868
195.8	-0.46527
195.9	-0.47291
196	-0.48002
196.1	-0.48671
196.2	-0.4929
196.3	-0.49906
196.4	-0.50512
196.5	-0.51144
196.6	-0.51772
196.7	-0.52581
196.8	-0.52476
196.9	-0.51436
197	-0.5053
197.1	-0.49794
197.2	-0.49169
197.3	-0.48643
197.4	-0.48198
197.5	-0.47857
197.6	-0.47564
197.7	-0.47299
197.8	-0.47011
197.9	-0.46707
198	-0.46415
198.1	-0.46148
198.2	-0.45923
198.3	-0.45729
198.4	-0.45508
198.5	-0.45257
198.6	-0.45009
198.7	-0.44799
198.8	-0.44561
198.9	-0.44276
199	-0.43983
199.1	-0.43692
199.2	-0.43406
199.3	-0.43139
199.4	-0.42895
199.5	-0.42613
199.6	-0.42304
199.7	-0.42027
199.8	-0.41834
199.9	-0.41664
200	-0.41495
200.1	-0.41341
200.2	-0.41162
200.3	-0.40983
200.4	-0.40832
200.5	-0.40665
200.6	-0.40471
200.7	-0.40277
200.8	-0.4007
200.9	-0.39843
201	-0.39633
201.1	-0.39403
201.2	-0.39161
201.3	-0.38911
201.4	-0.38684
201.5	-0.38471
201.6	-0.3828
201.7	-0.38037
201.8	-0.38216
201.9	-0.38807
202	-0.39344
202.1	-0.39805
202.2	-0.40211
202.3	-0.40544
202.4	-0.4084
202.5	-0.41094
202.6	-0.41336
202.7	-0.41411
202.8	-0.4238
202.9	-0.44264
203	-0.45992
203.1	-0.4756
203.2	-0.4902
203.3	-0.50393
203.4	-0.5171
203.5	-0.53008
203.6	-0.54288
203.7	-0.55735
203.8	-0.56401
203.9	-0.56341
204	-0.56489
204.1	-0.56893
204.2	-0.57497
204.3	-0.58346
204.4	-0.59405
204.5	-0.6071
204.6	-0.62278
204.7	-0.64145
204.8	-0.66263
204.9	-0.68618
205	-0.71328
205.1	-0.7435
205.2	-0.7764
205.3	-0.81097
205.4	-0.84603
205.5	-0.87961
205.6	-0.91038
205.7	-0.93696
205.8	-0.95868
205.9	-0.97518
206	-0.98633
206.1	-0.99275
206.2	-0.99541
206.3	-0.99527
206.4	-0.99318
206.5	-0.98969
206.6	-0.98432
206.7	-0.9769
206.8	-0.96827
206.9	-0.95893
207	-0.94887
207.1	-0.93753
207.2	-0.92498
207.3	-0.911
207.4	-0.89657
207.5	-0.88173
207.6	-0.86678
207.7	-0.85182
207.8	-0.83658
207.9	-0.82089
208	-0.80499
208.1	-0.78887
208.2	-0.77261
208.3	-0.75607
208.4	-0.73993
208.5	-0.72442
208.6	-0.70903
208.7	-0.69368
208.8	-0.67871
208.9	-0.66412
209	-0.65009
209.1	-0.63685
209.2	-0.62401
209.3	-0.61172
209.4	-0.59998
209.5	-0.58839
209.6	-0.57735
209.7	-0.56708
209.8	-0.55751
209.9	-0.54864
210	-0.54028
210.1	-0.5325
210.2	-0.52516
210.3	-0.51812
210.4	-0.51148
210.5	-0.50522
210.6	-0.49934
210.7	-0.49392
210.8	-0.48872
210.9	-0.48366
211	-0.47888
211.1	-0.47437
211.2	-0.47007
211.3	-0.46595
211.4	-0.46205
211.5	-0.45842
211.6	-0.45497
211.7	-0.45162
211.8	-0.44851
211.9	-0.4455
212	-0.44256
212.1	-0.43981
212.2	-0.43733
212.3	-0.43491
212.4	-0.4326
212.5	-0.43052
212.6	-0.42859
212.7	-0.42678
212.8	-0.42503
212.9	-0.42341
213	-0.422
213.1	-0.42076
213.2	-0.41964
213.3	-0.41883
213.4	-0.41823
213.5	-0.41777
213.6	-0.41732
213.7	-0.41681
213.8	-0.41616
213.9	-0.41538
214	-0.41445
214.1	-0.41357
214.2	-0.41271
214.3	-0.41206
214.4	-0.41171
214.5	-0.41177
214.6	-0.41168
214.7	-0.4113
214.8	-0.41069
214.9	-0.40994
215	-0.40936
215.1	-0.40941
215.2	-0.40947
215.3	-0.40939
215.4	-0.40905
215.5	-0.40854
215.6	-0.40802
215.7	-0.40781
215.8	-0.40773
215.9	-0.40747
216	-0.40702
216.1	-0.40674
216.2	-0.40669
216.3	-0.40686
216.4	-0.40667
216.5	-0.40651
216.6	-0.40663
216.7	-0.40643
216.8	-0.40614
216.9	-0.40645
217	-0.40659
217.1	-0.40634
217.2	-0.40626
217.3	-0.40657
217.4	-0.40676
217.5	-0.4065
217.6	-0.40621
217.7	-0.40616
217.8	-0.40625
217.9	-0.40664
218	-0.40706
218.1	-0.40727
218.2	-0.40724
218.3	-0.40706
218.4	-0.40684
218.5	-0.40666
218.6	-0.40662
218.7	-0.40657
218.8	-0.40669
218.9	-0.40702
219	-0.40739
219.1	-0.4078
219.2	-0.40834
219.3	-0.4089
219.4	-0.40943
219.5	-0.41
219.6	-0.41046
219.7	-0.41085
219.8	-0.41121
219.9	-0.41148
220	-0.41177
220.1	-0.41198
220.2	-0.41218
220.3	-0.41239
220.4	-0.41261
220.5	-0.41282
220.6	-0.41309
220.7	-0.41337
220.8	-0.41367
220.9	-0.41402
221	-0.41446
221.1	-0.415
221.2	-0.41559
221.3	-0.4161
221.4	-0.41668
221.5	-0.4174
221.6	-0.41823
221.7	-0.41889
221.8	-0.41949
221.9	-0.41994
222	-0.42033
222.1	-0.42061
222.2	-0.42085
222.3	-0.42111
222.4	-0.42157
222.5	-0.42219
222.6	-0.42308
222.7	-0.42399
222.8	-0.42485
222.9	-0.42549
223	-0.42598
223.1	-0.42643
223.2	-0.42698
223.3	-0.42775
223.4	-0.4288
223.5	-0.42976
223.6	-0.43041
223.7	-0.43083
223.8	-0.43137
223.9	-0.43223
224	-0.43331
224.1	-0.43431
224.2	-0.43534
224.3	-0.43643
224.4	-0.43731
224.5	-0.43779
224.6	-0.43829
224.7	-0.43913
224.8	-0.44008
224.9	-0.44071
225	-0.44136
225.1	-0.4424
225.2	-0.44337
225.3	-0.44392
225.4	-0.44468
225.5	-0.44571
225.6	-0.44659
225.7	-0.44723
225.8	-0.44789
225.9	-0.44878
226	-0.44978
226.1	-0.45089
226.2	-0.45214
226.3	-0.45327
226.4	-0.45414
226.5	-0.45484
226.6	-0.45557
226.7	-0.45629
226.8	-0.45697
226.9	-0.45762
227	-0.45832
227.1	-0.4591
227.2	-0.45992
227.3	-0.46084
227.4	-0.46184
227.5	-0.46284
227.6	-0.46381
227.7	-0.46483
227.8	-0.46583
227.9	-0.46685
228	-0.46786
228.1	-0.4689
228.2	-0.46998
228.3	-0.47093
228.4	-0.47184
228.5	-0.47276
228.6	-0.47373
228.7	-0.47467
228.8	-0.47554
228.9	-0.47634
229	-0.47713
229.1	-0.4779
229.2	-0.47861
229.3	-0.47939
229.4	-0.48025
229.5	-0.48101
229.6	-0.48169
229.7	-0.48255
229.8	-0.48356
229.9	-0.48484
230	-0.4863
230.1	-0.48769
230.2	-0.48898
230.3	-0.49017
230.4	-0.49115
230.5	-0.49203
230.6	-0.49289
230.7	-0.49374
230.8	-0.49479
230.9	-0.49617
231	-0.49775
231.1	-0.49929
231.2	-0.50055
231.3	-0.50166
231.4	-0.50277
231.5	-0.50428
231.6	-0.50619
231.7	-0.50827
231.8	-0.51015
231.9	-0.51186
232	-0.51358
232.1	-0.51592
232.2	-0.51876
232.3	-0.52164
232.4	-0.52449
232.5	-0.52757
232.6	-0.53095
232.7	-0.53485
232.8	-0.53914
232.9	-0.54375
233	-0.5486
233.1	-0.55457
233.2	-0.5613
233.3	-0.56861
233.4	-0.57701
233.5	-0.58696
233.6	-0.59788
233.7	-0.6099
233.8	-0.62371
233.9	-0.63918
234	-0.65619
234.1	-0.67421
234.2	-0.69341
234.3	-0.71338
234.4	-0.73421
234.5	-0.75536
234.6	-0.77633
234.7	-0.79644
234.8	-0.81523
234.9	-0.83203
235	-0.84659
235.1	-0.85886
235.2	-0.86865
235.3	-0.87626
235.4	-0.88173
235.5	-0.8854
235.6	-0.88746
235.7	-0.88828
235.8	-0.88794
235.9	-0.88654
236	-0.88425
236.1	-0.88116
236.2	-0.87727
236.3	-0.87267
236.4	-0.8675
236.5	-0.8618
236.6	-0.85544
236.7	-0.84832
236.8	-0.84068
236.9	-0.8324
237	-0.82362
237.1	-0.81439
237.2	-0.8048
237.3	-0.79471
237.4	-0.78424
237.5	-0.77328
237.6	-0.7621
237.7	-0.75068
237.8	-0.73938
237.9	-0.72823
238	-0.71723
238.1	-0.70649
238.2	-0.69585
238.3	-0.68532
238.4	-0.6747
238.5	-0.66387
238.6	-0.65293
238.7	-0.64181
238.8	-0.63093
238.9	-0.62054
239	-0.6108
239.1	-0.60177
239.2	-0.593
239.3	-0.58434
239.4	-0.57568
239.5	-0.56707
239.6	-0.55893
239.7	-0.55164
239.8	-0.54481
239.9	-0.53805
240	-0.5312
240.1	-0.52444
240.2	-0.51817
240.3	-0.51274
240.4	-0.50753
240.5	-0.50202
240.6	-0.49654
240.7	-0.49131
240.8	-0.48634
240.9	-0.48154
241	-0.47694
241.1	-0.47261
241.2	-0.46863
241.3	-0.46513
241.4	-0.46166
241.5	-0.45795
241.6	-0.45465
241.7	-0.45162
241.8	-0.4485
241.9	-0.44549
242	-0.44281
242.1	-0.44028
242.2	-0.43761
242.3	-0.43499
242.4	-0.43272
242.5	-0.4308
242.6	-0.42906
242.7	-0.42719
242.8	-0.42519
242.9	-0.42313
243	-0.42119
243.1	-0.41954
243.2	-0.41812
243.3	-0.41686
243.4	-0.41572
243.5	-0.41476
243.6	-0.41392
243.7	-0.41322
243.8	-0.4125
243.9	-0.41167
244	-0.41084
244.1	-0.41006
244.2	-0.40913
244.3	-0.40811
244.4	-0.40715
244.5	-0.40621
244.6	-0.40529
244.7	-0.40451
244.8	-0.4038
244.9	-0.40307
245	-0.40231
245.1	-0.40173
245.2	-0.4012
245.3	-0.40065
245.4	-0.40008
245.5	-0.39967
245.6	-0.3993
245.7	-0.39896
245.8	-0.39867
245.9	-0.39833
246	-0.3981
246.1	-0.39809
246.2	-0.39816
246.3	-0.39839
246.4	-0.39866
246.5	-0.39887
246.6	-0.39913
246.7	-0.3994
246.8	-0.39953
246.9	-0.39965
247	-0.39965
247.1	-0.39939
247.2	-0.39906
247.3	-0.39875
247.4	-0.39855
247.5	-0.39867
247.6	-0.39903
247.7	-0.39952
247.8	-0.39982
247.9	-0.39978
248	-0.39954
248.1	-0.39935
248.2	-0.39937
248.3	-0.39978
248.4	-0.40028
248.5	-0.40044
248.6	-0.40031
248.7	-0.40017
248.8	-0.40045
248.9	-0.40109
249	-0.40171
249.1	-0.40214
249.2	-0.40257
249.3	-0.40315
249.4	-0.40369
249.5	-0.4039
249.6	-0.40393
249.7	-0.40428
249.8	-0.40469
249.9	-0.40453
250	-0.40457
250.1	-0.40493
250.2	-0.40513
250.3	-0.40532
250.4	-0.40584
250.5	-0.40632
250.6	-0.4065
250.7	-0.40649
250.8	-0.40673
250.9	-0.40746
251	-0.40841
251.1	-0.4092
251.2	-0.40982
251.3	-0.41023
251.4	-0.41053
251.5	-0.41079
251.6	-0.41116
251.7	-0.41171
251.8	-0.41212
251.9	-0.41232
252	-0.4126
252.1	-0.41303
252.2	-0.41368
252.3	-0.41428
252.4	-0.41493
252.5	-0.4156
252.6	-0.41611
252.7	-0.41651
252.8	-0.41732
252.9	-0.41851
253	-0.41961
253.1	-0.42067
253.2	-0.42162
253.3	-0.42257
253.4	-0.42339
253.5	-0.42417
253.6	-0.42512
253.7	-0.42632
253.8	-0.42585
253.9	-0.42373
254	-0.42189
254.1	-0.42031
254.2	-0.41897
254.3	-0.41802
254.4	-0.41723
254.5	-0.41654
254.6	-0.41588
254.7	-0.41546
254.8	-0.41337
254.9	-0.40958
255	-0.40617
255.1	-0.403
255.2	-0.39997
255.3	-0.39713
255.4	-0.39451
255.5	-0.39216
255.6	-0.39021
255.7	-0.38855
255.8	-0.38737
255.9	-0.38644
256	-0.38529
256.1	-0.38399
256.2	-0.38261
256.3	-0.3812
256.4	-0.38008
256.5	-0.37925
256.6	-0.37849
256.7	-0.37764
256.8	-0.37639
256.9	-0.37474
257	-0.37322
257.1	-0.37208
257.2	-0.37121
257.3	-0.37027
257.4	-0.36918
257.5	-0.36809
257.6	-0.36711
257.7	-0.36627
257.8	-0.36563
257.9	-0.36486
258	-0.36392
258.1	-0.36323
258.2	-0.36258
258.3	-0.36164
258.4	-0.36099
258.5	-0.36035
258.6	-0.35948
258.7	-0.35875
258.8	-0.35819
258.9	-0.3576
259	-0.35681
259.1	-0.35586
259.2	-0.35509
259.3	-0.3546
259.4	-0.35435
259.5	-0.35387
259.6	-0.35318
259.7	-0.35239
259.8	-0.35168
259.9	-0.35093
260	-0.35029
260.1	-0.34982
260.2	-0.34943
260.3	-0.34915
260.4	-0.3491
260.5	-0.34905
260.6	-0.3489
260.7	-0.34868
260.8	-0.34834
260.9	-0.34778
261	-0.34716
261.1	-0.34664
261.2	-0.34611
261.3	-0.34544
261.4	-0.34476
261.5	-0.34415
261.6	-0.34354
261.7	-0.34288
261.8	-0.34237
261.9	-0.34189
262	-0.34138
262.1	-0.34084
262.2	-0.34037
262.3	-0.33991
262.4	-0.33947
262.5	-0.33906
262.6	-0.33877
262.7	-0.33846
262.8	-0.33807
262.9	-0.33779
263	-0.33758
263.1	-0.3375
263.2	-0.3376
263.3	-0.33771
263.4	-0.33793
263.5	-0.33816
263.6	-0.33828
263.7	-0.33834
263.8	-0.33819
263.9	-0.33775
264	-0.33729
264.1	-0.33682
264.2	-0.33631
264.3	-0.33599
264.4	-0.33594
264.5	-0.3361
264.6	-0.3362
264.7	-0.33614
264.8	-0.33587
264.9	-0.33539
265	-0.33492
265.1	-0.33485
265.2	-0.33502
265.3	-0.33512
265.4	-0.33493
265.5	-0.33453
265.6	-0.33402
265.7	-0.33354
265.8	-0.33318
265.9	-0.33282
266	-0.33244
266.1	-0.33228
266.2	-0.33247
266.3	-0.33238
266.4	-0.33199
266.5	-0.33197
266.6	-0.33203
266.7	-0.33178
266.8	-0.33163
266.9	-0.33171
267	-0.33147
267.1	-0.33113
267.2	-0.33115
267.3	-0.33126
267.4	-0.33101
267.5	-0.33063
267.6	-0.33041
267.7	-0.33039
267.8	-0.3305
267.9	-0.33063
268	-0.33051
268.1	-0.33009
268.2	-0.3296
268.3	-0.3293
268.4	-0.32911
268.5	-0.32894
268.6	-0.32889
268.7	-0.32902
268.8	-0.32919
268.9	-0.32938
269	-0.32952
269.1	-0.32964
269.2	-0.3297
269.3	-0.3295
269.4	-0.32917
269.5	-0.32878
269.6	-0.32839
269.7	-0.32811
269.8	-0.32783
269.9	-0.32749
270	-0.32723
270.1	-0.32699
270.2	-0.32674
270.3	-0.3265
270.4	-0.32636
270.5	-0.3263
270.6	-0.32628
270.7	-0.32611
270.8	-0.3259
270.9	-0.32574
271	-0.32555
271.1	-0.32536
271.2	-0.32526
271.3	-0.32509
271.4	-0.32487
271.5	-0.32482
271.6	-0.32476
271.7	-0.32471
271.8	-0.32477
271.9	-0.32497
272	-0.32537
272.1	-0.3258
272.2	-0.32611
272.3	-0.32636
272.4	-0.32638
272.5	-0.32621
272.6	-0.32601
272.7	-0.3256
272.8	-0.32519
272.9	-0.32501
273	-0.32508
273.1	-0.3254
273.2	-0.32566
273.3	-0.32564
273.4	-0.32539
273.5	-0.32506
273.6	-0.32476
273.7	-0.32482
273.8	-0.32508
273.9	-0.32535
274	-0.32546
274.1	-0.32528
274.2	-0.32502
274.3	-0.32494
274.4	-0.32512
274.5	-0.32528
274.6	-0.32512
274.7	-0.32487
274.8	-0.32497
274.9	-0.32493
275	-0.32464
275.1	-0.32483
275.2	-0.3249
275.3	-0.32457
275.4	-0.32455
275.5	-0.32473
275.6	-0.32466
275.7	-0.32436
275.8	-0.32414
275.9	-0.32422
276	-0.32445
276.1	-0.32456
276.2	-0.32446
276.3	-0.32411
276.4	-0.32379
276.5	-0.32375
276.6	-0.3238
276.7	-0.32391
276.8	-0.32415
276.9	-0.3244
277	-0.32462
277.1	-0.32487
277.2	-0.32492
277.3	-0.32471
277.4	-0.3244
277.5	-0.32407
277.6	-0.32376
277.7	-0.32339
277.8	-0.3231
277.9	-0.32282
278	-0.32265
278.1	-0.32261
278.2	-0.32266
278.3	-0.32263
278.4	-0.3226
278.5	-0.32258
278.6	-0.32265
278.7	-0.32274
278.8	-0.32275
278.9	-0.32278
279	-0.3229
279.1	-0.32293
279.2	-0.32289
279.3	-0.32291
279.4	-0.32302
279.5	-0.32302
279.6	-0.32295
279.7	-0.32281
279.8	-0.32257
279.9	-0.32229
280	-0.3221
280.1	-0.32192
280.2	-0.32184
280.3	-0.32182
280.4	-0.32184
280.5	-0.32222
280.6	-0.3227
280.7	-0.32307
280.8	-0.32343
280.9	-0.32356
281	-0.32345
281.1	-0.32323
281.2	-0.32292
281.3	-0.32255
281.4	-0.32245
281.5	-0.32278
281.6	-0.32316
281.7	-0.32329
281.8	-0.32312
281.9	-0.32278
282	-0.32237
282.1	-0.32233
282.2	-0.32262
282.3	-0.32303
282.4	-0.32331
282.5	-0.32352
282.6	-0.3237
282.7	-0.32368
282.8	-0.32335
282.9	-0.32294
283	-0.32287
283.1	-0.32302
283.2	-0.32286
283.3	-0.3227
283.4	-0.32259
283.5	-0.32223
283.6	-0.32194
283.7	-0.3221
283.8	-0.32217
283.9	-0.32181
284	-0.3214
284.1	-0.32125
284.2	-0.3213
284.3	-0.3215
284.4	-0.32139
284.5	-0.32103
284.6	-0.32069
284.7	-0.3205
284.8	-0.32039
284.9	-0.32039
285	-0.32051
285.1	-0.32068
285.2	-0.32084
285.3	-0.32081
285.4	-0.3206
285.5	-0.32032
285.6	-0.31989
285.7	-0.31943
285.8	-0.31918
285.9	-0.319
286	-0.31878
286.1	-0.31862
286.2	-0.31853
286.3	-0.3184
286.4	-0.31835
286.5	-0.31846
286.6	-0.31869
286.7	-0.31877
286.8	-0.31875
286.9	-0.31887
287	-0.31903
287.1	-0.31912
287.2	-0.31921
287.3	-0.31934
287.4	-0.31936
287.5	-0.31933
287.6	-0.31933
287.7	-0.3193
287.8	-0.3192
287.9	-0.31913
288	-0.31904
288.1	-0.31872
288.2	-0.31836
288.3	-0.31803
288.4	-0.31766
288.5	-0.31731
288.6	-0.31701
288.7	-0.31684
288.8	-0.31678
288.9	-0.31694
289	-0.31729
289.1	-0.31762
289.2	-0.31778
289.3	-0.31774
289.4	-0.3176
289.5	-0.31728
289.6	-0.31691
289.7	-0.31666
289.8	-0.3167
289.9	-0.317
290	-0.3172
290.1	-0.31707
290.2	-0.31674
290.3	-0.31642
290.4	-0.31636
290.5	-0.31657
290.6	-0.31683
290.7	-0.31703
290.8	-0.31707
290.9	-0.31715
291	-0.31731
291.1	-0.31746
291.2	-0.31734
291.3	-0.31696
291.4	-0.31685
291.5	-0.31686
291.6	-0.31659
291.7	-0.31652
291.8	-0.31661
291.9	-0.31628
292	-0.31597
292.1	-0.31616
292.2	-0.31633
292.3	-0.31608
292.4	-0.31574
292.5	-0.31564
292.6	-0.31576
292.7	-0.316
292.8	-0.31608
292.9	-0.31587
293	-0.31552
293.1	-0.31519
293.2	-0.31497
293.3	-0.31491
293.4	-0.31498
293.5	-0.31518
293.6	-0.31552
293.7	-0.31584
293.8	-0.31599
293.9	-0.31597
294	-0.31583
294.1	-0.3156
294.2	-0.31528
294.3	-0.31492
294.4	-0.3146
294.5	-0.31427
294.6	-0.31394
294.7	-0.31369
294.8	-0.31351
294.9	-0.31331
295	-0.31313
295.1	-0.31306
295.2	-0.313
295.3	-0.31279
295.4	-0.31258
295.5	-0.31245
295.6	-0.31232
295.7	-0.31224
295.8	-0.31224
295.9	-0.31213
296	-0.31206
296.1	-0.31203
296.2	-0.31198
296.3	-0.31181
296.4	-0.31157
296.5	-0.31152
296.6	-0.31158
296.7	-0.31165
296.8	-0.31184
296.9	-0.31227
297	-0.31275
297.1	-0.31321
297.2	-0.31357
297.3	-0.31384
297.4	-0.31389
297.5	-0.3137
297.6	-0.31343
297.7	-0.31314
297.8	-0.31296
297.9	-0.31307
298	-0.31342
298.1	-0.3137
298.2	-0.31375
298.3	-0.31357
298.4	-0.31323
298.5	-0.31299
298.6	-0.31319
298.7	-0.31359
298.8	-0.31384
298.9	-0.31384
299	-0.31367
299.1	-0.31344
299.2	-0.31332
299.3	-0.31342
299.4	-0.31374
299.5	-0.31414
299.6	-0.31425
299.7	-0.31399
299.8	-0.31408
299.9	-0.31409
300	-0.31383
300.1	-0.31396
300.2	-0.31416
300.3	-0.31392
300.4	-0.31379
300.5	-0.31401
300.6	-0.31412
300.7	-0.31384
300.8	-0.31381
300.9	-0.31418
301	-0.31474
301.1	-0.31518
301.2	-0.31547
301.3	-0.3154
301.4	-0.31525
301.5	-0.31516
301.6	-0.31526
301.7	-0.31543
301.8	-0.31554
301.9	-0.3156
302	-0.31576
302.1	-0.31581
302.2	-0.31583
302.3	-0.31569
302.4	-0.31533
302.5	-0.31484
302.6	-0.31448
302.7	-0.31411
302.8	-0.31426
302.9	-0.31484
303	-0.31554
303.1	-0.31603
303.2	-0.31649
303.3	-0.31699
303.4	-0.31756
303.5	-0.31811
303.6	-0.31872
303.7	-0.31953
303.8	-0.31856
303.9	-0.3156
304	-0.31302
304.1	-0.31078
304.2	-0.30878
304.3	-0.30694
304.4	-0.30524
304.5	-0.30353
304.6	-0.30195
304.7	-0.30067
304.8	-0.29791
304.9	-0.29343
305	-0.28932
305.1	-0.28568
305.2	-0.28225
305.3	-0.27899
305.4	-0.27613
305.5	-0.27371
305.6	-0.27173
305.7	-0.27
305.8	-0.26877
305.9	-0.26782
306	-0.26662
306.1	-0.26516
306.2	-0.26359
306.3	-0.2622
306.4	-0.26092
306.5	-0.26005
306.6	-0.25949
306.7	-0.25867
306.8	-0.25737
306.9	-0.25564
307	-0.25381
307.1	-0.25223
307.2	-0.25096
307.3	-0.24994
307.4	-0.24897
307.5	-0.24812
307.6	-0.24721
307.7	-0.24617
307.8	-0.24491
307.9	-0.24347
308	-0.24216
308.1	-0.24138
308.2	-0.24038
308.3	-0.23914
308.4	-0.23817
308.5	-0.23696
308.6	-0.23549
308.7	-0.23454
308.8	-0.23371
308.9	-0.2325
309	-0.23088
309.1	-0.22942
309.2	-0.22823
309.3	-0.22731
309.4	-0.2265
309.5	-0.22546
309.6	-0.22391
309.7	-0.22227
309.8	-0.22081
309.9	-0.21947
310	-0.21821
310.1	-0.2173
310.2	-0.21652
310.3	-0.21585
310.4	-0.21512
310.5	-0.21426
310.6	-0.21317
310.7	-0.21208
310.8	-0.21083
310.9	-0.20953
311	-0.20808
311.1	-0.20649
311.2	-0.20486
311.3	-0.20326
311.4	-0.20165
311.5	-0.20014
311.6	-0.19862
311.7	-0.19712
311.8	-0.19563
311.9	-0.19421
312	-0.19273
312.1	-0.19131
312.2	-0.1899
312.3	-0.18853
312.4	-0.18717
312.5	-0.18582
312.6	-0.18447
312.7	-0.18315
312.8	-0.18179
312.9	-0.18067
313	-0.17961
313.1	-0.1786
313.2	-0.17772
313.3	-0.17693
313.4	-0.17609
313.5	-0.17536
313.6	-0.17449
313.7	-0.17346
313.8	-0.17221
313.9	-0.17077
314	-0.16925
314.1	-0.1678
314.2	-0.16631
314.3	-0.16501
314.4	-0.16408
314.5	-0.16341
314.6	-0.16252
314.7	-0.16139
314.8	-0.15999
314.9	-0.1585
315	-0.15718
315.1	-0.15625
315.2	-0.1555
315.3	-0.15436
315.4	-0.15284
315.5	-0.15133
315.6	-0.1499
315.7	-0.14867
315.8	-0.14763
315.9	-0.14672
316	-0.14543
316.1	-0.14392
316.2	-0.14265
316.3	-0.14174
316.4	-0.14068
316.5	-0.13942
316.6	-0.13853
316.7	-0.13741
316.8	-0.13601
316.9	-0.13518
317	-0.13425
317.1	-0.1329
317.2	-0.13164
317.3	-0.13081
317.4	-0.13015
317.5	-0.12905
317.6	-0.1276
317.7	-0.12625
317.8	-0.12505
317.9	-0.124
318	-0.12317
318.1	-0.1225
318.2	-0.12172
318.3	-0.12065
318.4	-0.11936
318.5	-0.11796
318.6	-0.11657
318.7	-0.1153
318.8	-0.11403
318.9	-0.11284
319	-0.11182
319.1	-0.11092
319.2	-0.1101
319.3	-0.10926
319.4	-0.1085
319.5	-0.10785
319.6	-0.10718
319.7	-0.10653
319.8	-0.10584
319.9	-0.10505
320	-0.10425
320.1	-0.10347
320.2	-0.10267
320.3	-0.10186
320.4	-0.10098
320.5	-0.10012
320.6	-0.09932
320.7	-0.098429
320.8	-0.097498
320.9	-0.096726
321	-0.096009
321.1	-0.09526
321.2	-0.094544
321.3	-0.09377
321.4	-0.09294
321.5	-0.09207
321.6	-0.091109
321.7	-0.090095
321.8	-0.089026
321.9	-0.087789
322	-0.086586
322.1	-0.085307
322.2	-0.08396
322.3	-0.082729
322.4	-0.08164
322.5	-0.080748
322.6	-0.080205
322.7	-0.079648
322.8	-0.078847
322.9	-0.07786
323	-0.076814
323.1	-0.075639
323.2	-0.074511
323.3	-0.073707
323.4	-0.073108
323.5	-0.07244
323.6	-0.071506
323.7	-0.070377
323.8	-0.06929
323.9	-0.068371
324	-0.067587
324.1	-0.066857
324.2	-0.066114
324.3	-0.065243
324.4	-0.06425
324.5	-0.063215
324.6	-0.062356
324.7	-0.061747
324.8	-0.060905
324.9	-0.0598
325	-0.058997
325.1	-0.058094
325.2	-0.057092
325.3	-0.056395
325.4	-0.055659
325.5	-0.054573
325.6	-0.053447
325.7	-0.052718
325.8	-0.052202
325.9	-0.051319
326	-0.050204
326.1	-0.049122
326.2	-0.048117
326.3	-0.047309
326.4	-0.046684
326.5	-0.046178
326.6	-0.045638
326.7	-0.044828
326.8	-0.043815
326.9	-0.042712
327	-0.041568
327.1	-0.040413
327.2	-0.039359
327.3	-0.038456
327.4	-0.037579
327.5	-0.036716
327.6	-0.035993
327.7	-0.035323
327.8	-0.034693
327.9	-0.034159
328	-0.033623
328.1	-0.033077
328.2	-0.032479
328.3	-0.031871
328.4	-0.031217
328.5	-0.030515
328.6	-0.029787
328.7	-0.028936
328.8	-0.028113
328.9	-0.027284
329	-0.026472
329.1	-0.025653
329.2	-0.02486
329.3	-0.0241
329.4	-0.023362
329.5	-0.022712
329.6	-0.022076
329.7	-0.021337
329.8	-0.020599
329.9	-0.019806
330	-0.018889
330.1	-0.017978
330.2	-0.016973
330.3	-0.015796
330.4	-0.014607
330.5	-0.013365
330.6	-0.012103
330.7	-0.010985
330.8	-0.010075
330.9	-0.0093794
331	-0.0088823
331.1	-0.008312
331.2	-0.0075562
331.3	-0.0065879
331.4	-0.0054423
331.5	-0.0042819
331.6	-0.0032703
331.7	-0.0026402
331.8	-0.0021953
331.9	-0.001601
332	-0.00077111
332.1	0.00026203
332.2	0.0013256
332.3	0.0021576
332.4	0.0028724
332.5	0.0036003
332.6	0.0044544
332.7	0.0054438
332.8	0.0063462
332.9	0.006925
333	0.0073597
333.1	0.0081674
333.2	0.0089742
333.3	0.0095457
333.4	0.010261
333.5	0.010835
333.6	0.011314
333.7	0.012137
333.8	0.013039
333.9	0.013625
334	0.013983
334.1	0.014621
334.2	0.015575
334.3	0.016427
334.4	0.017115
334.5	0.017623
334.6	0.017937
334.7	0.018336
334.8	0.018989
334.9	0.019879
335	0.020835
335.1	0.021758
335.2	0.022563
335.3	0.023215
335.4	0.023703
335.5	0.024035
335.6	0.024278
335.7	0.024542
335.8	0.024827
335.9	0.025191
336	0.025598
336.1	0.026085
336.2	0.02668
336.3	0.027347
336.4	0.028075
336.5	0.028818
336.6	0.029584
336.7	0.030301
336.8	0.03101
336.9	0.03172
337	0.032347
337.1	0.033048
337.2	0.033773
337.3	0.034372
337.4	0.034927
337.5	0.035482
337.6	0.035985
337.7	0.036508
337.8	0.037066
337.9	0.037657
338	0.03816
338.1	0.038628
338.2	0.039143
338.3	0.03955
338.4	0.039796
338.5	0.039968
338.6	0.040037
338.7	0.040017
338.8	0.039948
338.9	0.039909
339	0.039959
339.1	0.040126
339.2	0.040481
339.3	0.040989
339.4	0.041513
339.5	0.041994
339.6	0.042325
339.7	0.042458
339.8	0.042393
339.9	0.042411
340	0.042643
340.1	0.043104
340.2	0.043632
340.3	0.043949
340.4	0.043993
340.5	0.043893
340.6	0.043889
340.7	0.044103
340.8	0.044339
340.9	0.044532
341	0.044534
341.1	0.044442
341.2	0.044583
341.3	0.045059
341.4	0.045405
341.5	0.045466
341.6	0.045688
341.7	0.045979
341.8	0.046064
341.9	0.04635
342	0.046709
342.1	0.04674
342.2	0.046842
342.3	0.047258
342.4	0.04763
342.5	0.047816
342.6	0.047787
342.7	0.047622
342.8	0.047737
342.9	0.048197
343	0.048648
343.1	0.048968
343.2	0.049144
343.3	0.049217
343.4	0.049183
343.5	0.049055
343.6	0.048929
343.7	0.048907
343.8	0.049004
343.9	0.049302
344	0.049657
344.1	0.050004
344.2	0.050377
344.3	0.050806
344.4	0.051181
344.5	0.051425
344.6	0.051637
344.7	0.051841
344.8	0.051999
344.9	0.052044
345	0.052054
345.1	0.052074
345.2	0.052044
345.3	0.052066
345.4	0.05211
345.5	0.052133
345.6	0.052143
345.7	0.052101
345.8	0.052067
345.9	0.052084
346	0.052134
346.1	0.052218
346.2	0.052366
346.3	0.052518
346.4	0.052686
346.5	0.052925
346.6	0.053166
346.7	0.053403
346.8	0.053713
346.9	0.054006
347	0.054281
347.1	0.054561
347.2	0.054721
347.3	0.054672
347.4	0.0545
347.5	0.054189
347.6	0.053987
347.7	0.054048
347.8	0.054177
347.9	0.054452
348	0.054827
348.1	0.055067
348.2	0.055105
348.3	0.054866
348.4	0.054607
348.5	0.054655
348.6	0.054951
348.7	0.055268
348.8	0.05555
348.9	0.055528
349	0.055327
349.1	0.055199
349.2	0.055097
349.3	0.055018
349.4	0.055161
349.5	0.055527
349.6	0.055893
349.7	0.055852
349.8	0.055818
349.9	0.055979
350	0.056
350.1	0.056106
350.2	0.056335
350.3	0.056306
350.4	0.056182
350.5	0.056304
350.6	0.056558
350.7	0.056653
350.8	0.056674
350.9	0.056728
351	0.057022
351.1	0.057409
351.2	0.057811
351.3	0.058105
351.4	0.058334
351.5	0.058396
351.6	0.058384
351.7	0.058406
351.8	0.05846
351.9	0.058524
352	0.058699
352.1	0.058903
352.2	0.059163
352.3	0.059372
352.4	0.059497
352.5	0.059487
352.6	0.059454
352.7	0.05937
352.8	0.059594
352.9	0.060004
353	0.060316
353.1	0.060489
353.2	0.060714
353.3	0.060898
353.4	0.061128
353.5	0.061371
353.6	0.061658
353.7	0.062038
353.8	0.061342
353.9	0.05941
354	0.057605
354.1	0.05587
354.2	0.054295
354.3	0.052708
354.4	0.051188
354.5	0.049707
354.6	0.048306
354.7	0.047183
354.8	0.045133
354.9	0.041913
355	0.03888
355.1	0.035998
355.2	0.033388
355.3	0.030947
355.4	0.028676
355.5	0.026558
355.6	0.024538
355.7	0.022449
355.8	0.020615
355.9	0.019044
356	0.017475
356.1	0.015971
356.2	0.014638
356.3	0.013567
356.4	0.012617
356.5	0.011694
356.6	0.010805
356.7	0.0097309
356.8	0.0083025
356.9	0.0068297
357	0.0056962
357.1	0.0047795
357.2	0.0039016
357.3	0.0028302
357.4	0.0016205
357.5	0.000484
357.6	-0.00054916
357.7	-0.0014281
357.8	-0.0021137
357.9	-0.0027206
358	-0.0035241
358.1	-0.0042613
358.2	-0.0047441
358.3	-0.0054953
358.4	-0.0063151
358.5	-0.0068098
358.6	-0.0073586
358.7	-0.0081829
358.8	-0.0088783
358.9	-0.0093436
359	-0.0099839
359.1	-0.010939
359.2	-0.011874
359.3	-0.01257
359.4	-0.013092
359.5	-0.013467
359.6	-0.013927
359.7	-0.01461
359.8	-0.015419
359.9	-0.016294
360	-0.017153
360.1	-0.017763
360.2	-0.018158
360.3	-0.018474
360.4	-0.018704
360.5	-0.01895
360.6	-0.019247
360.7	-0.019663
360.8	-0.020088
360.9	-0.020564
361	-0.021098
361.1	-0.021678
361.2	-0.02233
361.3	-0.023019
361.4	-0.023764
361.5	-0.024606
361.6	-0.02545
361.7	-0.02624
361.8	-0.027004
361.9	-0.0277
362	-0.028345
362.1	-0.029094
362.2	-0.029798
362.3	-0.030397
362.4	-0.03096
362.5	-0.031502
362.6	-0.032101
362.7	-0.032726
362.8	-0.033358
362.9	-0.033929
363	-0.034352
363.1	-0.03459
363.2	-0.034794
363.3	-0.034992
363.4	-0.035067
363.5	-0.035208
363.6	-0.035398
363.7	-0.035582
363.8	-0.035743
363.9	-0.036019
364	-0.036541
364.1	-0.037327
364.2	-0.038172
364.3	-0.038868
364.4	-0.03934
364.5	-0.039529
364.6	-0.0396
364.7	-0.039663
364.8	-0.039944
364.9	-0.040641
365	-0.041415
365.1	-0.04199
365.2	-0.042262
365.3	-0.042371
365.4	-0.042553
365.5	-0.043091
365.6	-0.043835
365.7	-0.044604
365.8	-0.045301
365.9	-0.046016
366	-0.046723
366.1	-0.047065
366.2	-0.047071
366.3	-0.047219
366.4	-0.047691
366.5	-0.047982
366.6	-0.048166
366.7	-0.04876
366.8	-0.049126
366.9	-0.049253
367	-0.049756
367.1	-0.050267
367.2	-0.050484
367.3	-0.050655
367.4	-0.05104
367.5	-0.051675
367.6	-0.052246
367.7	-0.052528
367.8	-0.052568
367.9	-0.052676
368	-0.052944
368.1	-0.053302
368.2	-0.053824
368.3	-0.054553
368.4	-0.055235
368.5	-0.055707
368.6	-0.056031
368.7	-0.056247
368.8	-0.056323
368.9	-0.056323
369	-0.056346
369.1	-0.05654
369.2	-0.056791
369.3	-0.05703
369.4	-0.057358
369.5	-0.057795
369.6	-0.058291
369.7	-0.058887
369.8	-0.059516
369.9	-0.060087
370	-0.060708
370.1	-0.061427
370.2	-0.062123
370.3	-0.062774
370.4	-0.063409
370.5	-0.063985
370.6	-0.064477
370.7	-0.064941
370.8	-0.065505
370.9	-0.06608
371	-0.066586
371.1	-0.067073
371.2	-0.067475
371.3	-0.067803
371.4	-0.068073
371.5	-0.068333
371.6	-0.068503
371.7	-0.068546
371.8	-0.068516
371.9	-0.068466
372	-0.068399
372.1	-0.068404
372.2	-0.068486
372.3	-0.068681
372.4	-0.069108
372.5	-0.069772
372.6	-0.070507
372.7	-0.071143
372.8	-0.071543
372.9	-0.071747
373	-0.071753
373.1	-0.071676
373.2	-0.071747
373.3	-0.072256
373.4	-0.073036
373.5	-0.07373
373.6	-0.074083
373.7	-0.074097
373.8	-0.074127
373.9	-0.074405
374	-0.074987
374.1	-0.075682
374.2	-0.076325
374.3	-0.076928
374.4	-0.077426
374.5	-0.077557
374.6	-0.077549
374.7	-0.077953
374.8	-0.078431
374.9	-0.078498
375	-0.078842
375.1	-0.079297
375.2	-0.0794
375.3	-0.079672
375.4	-0.08024
375.5	-0.080571
375.6	-0.080611
375.7	-0.08083
375.8	-0.081363
375.9	-0.082004
376	-0.08234
376.1	-0.082457
376.2	-0.082625
376.3	-0.082875
376.4	-0.083311
376.5	-0.083894
376.6	-0.084548
376.7	-0.085218
376.8	-0.085817
376.9	-0.086223
377	-0.086408
377.1	-0.086451
377.2	-0.086516
377.3	-0.08663
377.4	-0.086733
377.5	-0.086939
377.6	-0.087311
377.7	-0.087834
377.8	-0.088368
377.9	-0.088908
378	-0.089485
378.1	-0.090116
378.2	-0.090839
378.3	-0.091619
378.4	-0.092431
378.5	-0.093144
378.6	-0.093733
378.7	-0.094275
378.8	-0.09481
378.9	-0.095308
379	-0.095866
379.1	-0.096458
379.2	-0.097003
379.3	-0.097491
379.4	-0.097995
379.5	-0.09847
379.6	-0.098961
379.7	-0.09954
379.8	-0.10004
379.9	-0.1004
380	-0.10064
380.1	-0.1008
380.2	-0.1009
380.3	-0.10084
380.4	-0.10076
380.5	-0.10089
380.6	-0.10103
380.7	-0.10113
380.8	-0.10162
380.9	-0.10234
381	-0.10316
381.1	-0.10385
381.2	-0.10432
381.3	-0.10452
381.4	-0.10448
381.5	-0.1044
381.6	-0.10465
381.7	-0.10533
381.8	-0.10608
381.9	-0.10676
382	-0.10711
382.1	-0.10706
382.2	-0.10707
382.3	-0.10759
382.4	-0.10833
382.5	-0.10907
382.6	-0.10975
382.7	-0.11011
382.8	-0.11019
382.9	-0.11045
383	-0.11108
383.1	-0.11145
383.2	-0.11158
383.3	-0.1123
383.4	-0.113
383.5	-0.1132
383.6	-0.11362
383.7	-0.11425
383.8	-0.11456
383.9	-0.11473
384	-0.11526
384.1	-0.11612
384.2	-0.11663
384.3	-0.11677
384.4	-0.11695
384.5	-0.11719
384.6	-0.11757
384.7	-0.11828
384.8	-0.11916
384.9	-0.11982
385	-0.12021
385.1	-0.12042
385.2	-0.12052
385.3	-0.12047
385.4	-0.12051
385.5	-0.12082
385.6	-0.12111
385.7	-0.12146
385.8	-0.12203
385.9	-0.12256
386	-0.12318
386.1	-0.12406
386.2	-0.125
386.3	-0.12581
386.4	-0.12654
386.5	-0.12723
386.6	-0.12788
386.7	-0.12845
386.8	-0.12896
386.9	-0.12948
387	-0.12995
387.1	-0.13028
387.2	-0.13062
387.3	-0.13101
387.4	-0.13138
387.5	-0.13173
387.6	-0.13218
387.7	-0.13262
387.8	-0.1331
387.9	-0.13359
388	-0.1341
388.1	-0.13478
388.2	-0.1355
388.3	-0.13622
388.4	-0.13694
388.5	-0.13737
388.6	-0.13758
388.7	-0.1378
388.8	-0.13785
388.9	-0.13776
389	-0.1378
389.1	-0.1379
389.2	-0.13805
389.3	-0.13857
389.4	-0.13928
389.5	-0.1401
389.6	-0.14078
389.7	-0.14117
389.8	-0.14143
389.9	-0.1414
390	-0.14145
390.1	-0.14191
390.2	-0.14266
390.3	-0.14335
390.4	-0.14376
390.5	-0.1439
390.6	-0.14397
390.7	-0.14408
390.8	-0.1443
390.9	-0.14468
391	-0.14492
391.1	-0.14502
391.2	-0.14547
391.3	-0.14639
391.4	-0.14712
391.5	-0.14736
391.6	-0.14792
391.7	-0.14839
391.8	-0.14864
391.9	-0.14942
392	-0.1501
392.1	-0.15027
392.2	-0.1505
392.3	-0.15111
392.4	-0.15197
392.5	-0.15241
392.6	-0.15255
392.7	-0.15279
392.8	-0.15312
392.9	-0.15361
393	-0.15433
393.1	-0.15518
393.2	-0.15591
393.3	-0.15624
393.4	-0.15622
393.5	-0.15625
393.6	-0.15635
393.7	-0.15646
393.8	-0.15678
393.9	-0.15728
394	-0.15776
394.1	-0.15835
394.2	-0.15909
394.3	-0.15991
394.4	-0.16076
394.5	-0.16164
394.6	-0.16241
394.7	-0.16299
394.8	-0.16345
394.9	-0.16387
395	-0.16418
395.1	-0.16452
395.2	-0.16492
395.3	-0.16512
395.4	-0.1652
395.5	-0.16531
395.6	-0.16544
395.7	-0.16566
395.8	-0.16598
395.9	-0.16634
396	-0.16684
396.1	-0.1674
396.2	-0.16801
396.3	-0.16878
396.4	-0.16951
396.5	-0.17023
396.6	-0.17098
396.7	-0.17171
396.8	-0.17225
396.9	-0.17259
397	-0.17284
397.1	-0.17288
397.2	-0.17279
397.3	-0.17272
397.4	-0.17264
397.5	-0.17272
397.6	-0.17311
397.7	-0.17371
397.8	-0.17451
397.9	-0.17537
398	-0.17601
398.1	-0.17627
398.2	-0.17634
398.3	-0.17645
398.4	-0.17692
398.5	-0.17768
398.6	-0.1784
398.7	-0.17892
398.8	-0.17907
398.9	-0.1791
399	-0.1792
399.1	-0.17943
399.2	-0.17962
399.3	-0.17969
399.4	-0.1797
399.5	-0.17996
399.6	-0.18065
399.7	-0.18113
399.8	-0.18143
399.9	-0.1823
400	-0.18308
400.1	-0.18343
400.2	-0.18402
400.3	-0.18477
400.4	-0.18519
400.5	-0.18544
400.6	-0.18603
400.7	-0.18696
400.8	-0.18736
400.9	-0.18713
401	-0.1869
401.1	-0.18696
401.2	-0.18732
401.3	-0.18792
401.4	-0.18849
401.5	-0.18878
401.6	-0.18881
401.7	-0.18864
401.8	-0.18866
401.9	-0.18911
402	-0.1897
402.1	-0.19049
402.2	-0.19137
402.3	-0.1922
402.4	-0.19307
402.5	-0.19397
402.6	-0.19493
402.7	-0.19604
402.8	-0.19638
402.9	-0.19598
403	-0.19569
403.1	-0.19547
403.2	-0.19512
403.3	-0.19481
403.4	-0.19453
403.5	-0.19421
403.6	-0.19391
403.7	-0.19323
403.8	-0.19544
403.9	-0.20066
404	-0.20543
404.1	-0.2099
404.2	-0.21392
404.3	-0.21748
404.4	-0.22092
404.5	-0.22427
404.6	-0.22749
404.7	-0.22872
404.8	-0.2417
404.9	-0.26719
405	-0.29041
405.1	-0.31123
405.2	-0.32994
405.3	-0.34682
405.4	-0.36211
405.5	-0.3761
405.6	-0.38894
405.7	-0.4025
405.8	-0.40409
405.9	-0.39363
406	-0.38509
406.1	-0.37855
406.2	-0.37338
406.3	-0.36905
406.4	-0.36539
406.5	-0.36239
406.6	-0.36009
406.7	-0.35933
406.8	-0.35502
406.9	-0.34618
407	-0.33815
407.1	-0.33075
407.2	-0.32421
407.3	-0.31864
407.4	-0.31395
407.5	-0.30985
407.6	-0.30616
407.7	-0.30254
407.8	-0.29952
407.9	-0.29727
408	-0.2956
408.1	-0.29394
408.2	-0.29213
408.3	-0.29087
408.4	-0.28989
408.5	-0.28833
408.6	-0.2871
408.7	-0.28644
408.8	-0.28499
408.9	-0.2826
409	-0.28069
409.1	-0.27936
409.2	-0.27814
409.3	-0.2765
409.4	-0.27466
409.5	-0.27313
409.6	-0.27201
409.7	-0.27121
409.8	-0.27127
409.9	-0.27204
410	-0.27251
410.1	-0.27267
410.2	-0.27252
410.3	-0.27211
410.4	-0.27178
410.5	-0.27157
410.6	-0.2714
410.7	-0.27117
410.8	-0.27118
410.9	-0.27176
411	-0.27244
411.1	-0.27305
411.2	-0.27368
411.3	-0.27432
411.4	-0.27474
411.5	-0.27523
411.6	-0.27569
411.7	-0.27445
411.8	-0.28397
411.9	-0.30499
412	-0.3238
412.1	-0.34025
412.2	-0.35488
412.3	-0.36806
412.4	-0.37985
412.5	-0.39051
412.6	-0.40029
412.7	-0.40983
412.8	-0.41689
412.9	-0.42177
413	-0.42658
413.1	-0.4312
413.2	-0.43569
413.3	-0.44038
413.4	-0.44495
413.5	-0.44965
413.6	-0.45423
413.7	-0.46025
413.8	-0.45685
413.9	-0.44373
414	-0.4327
414.1	-0.42393
414.2	-0.41682
414.3	-0.411
414.4	-0.40603
414.5	-0.40141
414.6	-0.3971
414.7	-0.39278
414.8	-0.38935
414.9	-0.38703
415	-0.38526
415.1	-0.38368
415.2	-0.38211
415.3	-0.38021
415.4	-0.37819
415.5	-0.37627
415.6	-0.37488
415.7	-0.37385
415.8	-0.37205
415.9	-0.3694
416	-0.36674
416.1	-0.3637
416.2	-0.36086
416.3	-0.35872
416.4	-0.357
416.5	-0.3548
416.6	-0.35281
416.7	-0.34982
416.8	-0.35527
416.9	-0.36989
417	-0.38335
417.1	-0.39458
417.2	-0.40429
417.3	-0.41318
417.4	-0.4215
417.5	-0.42892
417.6	-0.43544
417.7	-0.44088
417.8	-0.44931
417.9	-0.46087
418	-0.4717
418.1	-0.4819
418.2	-0.49133
418.3	-0.50012
418.4	-0.50849
418.5	-0.5166
418.6	-0.52456
418.7	-0.53456
418.8	-0.5346
418.9	-0.5246
419	-0.51677
419.1	-0.51133
419.2	-0.50733
419.3	-0.50453
419.4	-0.50248
419.5	-0.50128
419.6	-0.50039
419.7	-0.50021
419.8	-0.49915
419.9	-0.49721
420	-0.49543
420.1	-0.49412
420.2	-0.49285
420.3	-0.49168
420.4	-0.49051
420.5	-0.4896
420.6	-0.48866
420.7	-0.48763
420.8	-0.48628
420.9	-0.48479
421	-0.48327
421.1	-0.48176
421.2	-0.48032
421.3	-0.47892
421.4	-0.47752
421.5	-0.47598
421.6	-0.47439
421.7	-0.47129
421.8	-0.47692
421.9	-0.49132
422	-0.50401
422.1	-0.51504
422.2	-0.52497
422.3	-0.53425
422.4	-0.54323
422.5	-0.55211
422.6	-0.56142
422.7	-0.57082
422.8	-0.58201
422.9	-0.59515
423	-0.60841
423.1	-0.62253
423.2	-0.63793
423.3	-0.65588
423.4	-0.67662
423.5	-0.70113
423.6	-0.72974
423.7	-0.7657
423.8	-0.80156
423.9	-0.84012
424	-0.89512
424.1	-0.96767
424.2	-1.0568
424.3	-1.1563
424.4	-1.254
424.5	-1.3366
424.6	-1.3976
424.7	-1.4368
424.8	-1.457
424.9	-1.4623
425	-1.4568
425.1	-1.4431
425.2	-1.4237
425.3	-1.3985
425.4	-1.3684
425.5	-1.3344
425.6	-1.2975
425.7	-1.2579
425.8	-1.2151
425.9	-1.1695
426	-1.1246
426.1	-1.0811
426.2	-1.0387
426.3	-0.99738
426.4	-0.95661
426.5	-0.91586
426.6	-0.87565
426.7	-0.83588
426.8	-0.79419
426.9	-0.7519
427	-0.71289
427.1	-0.67792
427.2	-0.64585
427.3	-0.61657
427.4	-0.58969
427.5	-0.56532
427.6	-0.54315
427.7	-0.5228
427.8	-0.5056
427.9	-0.49121
428	-0.47786
428.1	-0.46541
428.2	-0.45403
428.3	-0.44356
428.4	-0.43397
428.5	-0.42523
428.6	-0.41726
428.7	-0.40951
428.8	-0.40488
428.9	-0.40329
429	-0.40144
429.1	-0.39945
429.2	-0.39723
429.3	-0.39503
429.4	-0.39253
429.5	-0.38989
429.6	-0.3871
429.7	-0.38446
429.8	-0.38157
429.9	-0.37893
430	-0.37629
430.1	-0.37399
430.2	-0.37167
430.3	-0.36967
430.4	-0.36745
430.5	-0.36545
430.6	-0.36323
430.7	-0.36078
430.8	-0.35893
430.9	-0.35803
431	-0.35677
431.1	-0.35546
431.2	-0.35405
431.3	-0.35336
431.4	-0.35276
431.5	-0.35204
431.6	-0.35078
431.7	-0.34926
431.8	-0.34691
431.9	-0.34441
432	-0.34232
432.1	-0.34083
432.2	-0.33922
432.3	-0.33727
432.4	-0.33521
432.5	-0.33321
432.6	-0.33128
432.7	-0.32818
432.8	-0.33507
432.9	-0.35186
433	-0.3661
433.1	-0.37838
433.2	-0.3893
433.3	-0.39854
433.4	-0.40649
433.5	-0.414
433.6	-0.42064
433.7	-0.42552
433.8	-0.43296
433.9	-0.44311
434	-0.452
434.1	-0.4595
434.2	-0.4665
434.3	-0.47312
434.4	-0.47956
434.5	-0.48571
434.6	-0.49149
434.7	-0.49841
434.8	-0.4945
434.9	-0.47953
435	-0.46688
435.1	-0.45618
435.2	-0.44714
435.3	-0.4395
435.4	-0.43309
435.5	-0.42745
435.6	-0.42279
435.7	-0.41878
435.8	-0.41506
435.9	-0.41126
436	-0.40799
436.1	-0.40493
436.2	-0.40226
436.3	-0.39969
436.4	-0.39754
436.5	-0.39533
436.6	-0.39327
436.7	-0.39138
436.8	-0.38884
436.9	-0.38536
437	-0.38231
437.1	-0.37946
437.2	-0.37692
437.3	-0.37444
437.4	-0.37219
437.5	-0.37007
437.6	-0.36828
437.7	-0.36566
437.8	-0.36824
437.9	-0.37588
438	-0.3829
438.1	-0.38899
438.2	-0.39441
438.3	-0.39893
438.4	-0.40303
438.5	-0.40644
438.6	-0.40955
438.7	-0.41108
438.8	-0.41971
438.9	-0.43552
439	-0.45003
439.1	-0.46306
439.2	-0.47521
439.3	-0.48669
439.4	-0.49744
439.5	-0.50724
439.6	-0.51643
439.7	-0.52648
439.8	-0.52823
439.9	-0.52199
440	-0.51755
440.1	-0.51456
440.2	-0.5123
440.3	-0.51078
440.4	-0.5101
440.5	-0.51059
440.6	-0.51151
440.7	-0.51319
440.8	-0.51165
440.9	-0.50708
441	-0.5032
441.1	-0.50022
441.2	-0.49783
441.3	-0.49573
441.4	-0.49344
441.5	-0.49167
441.6	-0.49022
441.7	-0.48855
441.8	-0.48635
441.9	-0.4843
442	-0.48226
442.1	-0.47981
442.2	-0.47761
442.3	-0.47593
442.4	-0.47419
442.5	-0.47188
442.6	-0.46936
442.7	-0.4662
442.8	-0.46829
442.9	-0.47572
443	-0.48234
443.1	-0.48799
443.2	-0.49282
443.3	-0.49658
443.4	-0.50004
443.5	-0.50322
443.6	-0.50643
443.7	-0.50858
443.8	-0.51707
443.9	-0.53214
444	-0.54622
444.1	-0.55953
444.2	-0.57226
444.3	-0.58494
444.4	-0.59771
444.5	-0.61113
444.6	-0.62509
444.7	-0.64152
444.8	-0.65139
444.9	-0.65562
445	-0.6634
445.1	-0.67515
445.2	-0.69041
445.3	-0.70957
445.4	-0.73313
445.5	-0.76133
445.6	-0.79535
445.7	-0.83585
445.8	-0.87942
445.9	-0.9251
446	-0.97546
446.1	-1.0271
446.2	-1.0761
446.3	-1.1184
446.4	-1.1518
446.5	-1.1756
446.6	-1.1902
446.7	-1.1973
446.8	-1.1973
446.9	-1.1921
447	-1.1831
447.1	-1.1709
447.2	-1.1562
447.3	-1.1392
447.4	-1.1204
447.5	-1.1
447.6	-1.0788
447.7	-1.0568
447.8	-1.0306
447.9	-1.0001
448	-0.97037
448.1	-0.94152
448.2	-0.91355
448.3	-0.88619
448.4	-0.8586
448.5	-0.82999
448.6	-0.80211
448.7	-0.77569
448.8	-0.74931
448.9	-0.7226
449	-0.69659
449.1	-0.67174
449.2	-0.64815
449.3	-0.62608
449.4	-0.60525
449.5	-0.58575
449.6	-0.56766
449.7	-0.55065
449.8	-0.5369
449.9	-0.52671
450	-0.51687
450.1	-0.50668
450.2	-0.49663
450.3	-0.48734
450.4	-0.47818
450.5	-0.46885
450.6	-0.46015
450.7	-0.45224
450.8	-0.44514
450.9	-0.4384
451	-0.43182
451.1	-0.42556
451.2	-0.41994
451.3	-0.41514
451.4	-0.41073
451.5	-0.40636
451.6	-0.40195
451.7	-0.39752
451.8	-0.39395
451.9	-0.39147
452	-0.389
452.1	-0.38678
452.2	-0.38471
452.3	-0.3829
452.4	-0.38114
452.5	-0.37954
452.6	-0.37783
452.7	-0.37655
452.8	-0.37471
452.9	-0.37226
453	-0.36985
453.1	-0.36769
453.2	-0.36534
453.3	-0.36319
453.4	-0.36098
453.5	-0.35892
453.6	-0.35681
453.7	-0.35408
453.8	-0.35695
453.9	-0.36579
454	-0.3734
454.1	-0.37982
454.2	-0.38526
454.3	-0.38997
454.4	-0.39408
454.5	-0.39786
454.6	-0.40105
454.7	-0.40259
454.8	-0.41185
454.9	-0.42924
455	-0.44457
455.1	-0.45792
455.2	-0.46963
455.3	-0.47992
455.4	-0.48881
455.5	-0.49669
455.6	-0.50367
455.7	-0.51158
455.8	-0.5095
455.9	-0.49775
456	-0.48784
456.1	-0.4797
456.2	-0.47262
456.3	-0.46629
456.4	-0.46064
456.5	-0.45559
456.6	-0.45153
456.7	-0.44885
456.8	-0.44366
456.9	-0.43546
457	-0.42796
457.1	-0.42093
457.2	-0.41472
457.3	-0.40976
457.4	-0.4056
457.5	-0.40174
457.6	-0.39826
457.7	-0.39485
457.8	-0.39142
457.9	-0.38785
458	-0.38484
458.1	-0.38239
458.2	-0.38003
458.3	-0.37758
458.4	-0.37557
458.5	-0.37335
458.6	-0.37139
458.7	-0.36964
458.8	-0.36949
458.9	-0.37058
459	-0.3715
459.1	-0.37254
459.2	-0.37373
459.3	-0.37425
459.4	-0.37448
459.5	-0.37465
459.6	-0.375
459.7	-0.37385
459.8	-0.38209
459.9	-0.39987
460	-0.4158
460.1	-0.42948
460.2	-0.44163
460.3	-0.45232
460.4	-0.46195
460.5	-0.47065
460.6	-0.47882
460.7	-0.48722
460.8	-0.49115
460.9	-0.49045
461	-0.49038
461.1	-0.49079
461.2	-0.49179
461.3	-0.49331
461.4	-0.49508
461.5	-0.49717
461.6	-0.49946
461.7	-0.50294
461.8	-0.50024
461.9	-0.49109
462	-0.48323
462.1	-0.47664
462.2	-0.47083
462.3	-0.46592
462.4	-0.46192
462.5	-0.45846
462.6	-0.45534
462.7	-0.45255
462.8	-0.44968
462.9	-0.44649
463	-0.44337
463.1	-0.44028
463.2	-0.43722
463.3	-0.43424
463.4	-0.43156
463.5	-0.42928
463.6	-0.42726
463.7	-0.42545
463.8	-0.4218
463.9	-0.41592
464	-0.41031
464.1	-0.40495
464.2	-0.39992
464.3	-0.39536
464.4	-0.39147
464.5	-0.38796
464.6	-0.38447
464.7	-0.38116
464.8	-0.3754
464.9	-0.36706
465	-0.35972
465.1	-0.3533
465.2	-0.34761
465.3	-0.34208
465.4	-0.33657
465.5	-0.33132
465.6	-0.32673
465.7	-0.32258
465.8	-0.32048
465.9	-0.32035
466	-0.31998
466.1	-0.31887
466.2	-0.31737
466.3	-0.31602
466.4	-0.31507
466.5	-0.31393
466.6	-0.31251
466.7	-0.31124
466.8	-0.31157
466.9	-0.31321
467	-0.3147
467.1	-0.31619
467.2	-0.31721
467.3	-0.31771
467.4	-0.31808
467.5	-0.31857
467.6	-0.31911
467.7	-0.31947
467.8	-0.31972
467.9	-0.3201
468	-0.32017
468.1	-0.32025
468.2	-0.3203
468.3	-0.3205
468.4	-0.32075
468.5	-0.32107
468.6	-0.3213
468.7	-0.32147
468.8	-0.32156
468.9	-0.3217
469	-0.32157
469.1	-0.32125
469.2	-0.32088
469.3	-0.32051
469.4	-0.31989
469.5	-0.31921
469.6	-0.31859
469.7	-0.31763
469.8	-0.31941
469.9	-0.32411
470	-0.32826
470.1	-0.33187
470.2	-0.33503
470.3	-0.33781
470.4	-0.34032
470.5	-0.34265
470.6	-0.34478
470.7	-0.34487
470.8	-0.35493
470.9	-0.37563
471	-0.39423
471.1	-0.41079
471.2	-0.42561
471.3	-0.43895
471.4	-0.45111
471.5	-0.46257
471.6	-0.47318
471.7	-0.48425
471.8	-0.48768
471.9	-0.48324
472	-0.47956
472.1	-0.47697
472.2	-0.47511
472.3	-0.47421
472.4	-0.47409
472.5	-0.47501
472.6	-0.47655
472.7	-0.47905
472.8	-0.47588
472.9	-0.46687
473	-0.45903
473.1	-0.45262
473.2	-0.44755
473.3	-0.44319
473.4	-0.43903
473.5	-0.43487
473.6	-0.431
473.7	-0.42752
473.8	-0.42535
473.9	-0.42398
474	-0.42236
474.1	-0.42035
474.2	-0.41835
474.3	-0.41633
474.4	-0.41448
474.5	-0.41278
474.6	-0.4115
474.7	-0.40986
474.8	-0.40776
474.9	-0.40576
475	-0.40387
475.1	-0.40143
475.2	-0.39946
475.3	-0.39778
475.4	-0.39589
475.5	-0.39376
475.6	-0.39213
475.7	-0.38943
475.8	-0.39589
475.9	-0.41123
476	-0.42472
476.1	-0.43662
476.2	-0.44745
476.3	-0.45727
476.4	-0.46642
476.5	-0.47506
476.6	-0.48301
476.7	-0.49039
476.8	-0.49715
476.9	-0.50363
477	-0.50974
477.1	-0.5158
477.2	-0.52157
477.3	-0.52751
477.4	-0.53342
477.5	-0.53963
477.6	-0.54577
477.7	-0.55378
477.8	-0.55325
477.9	-0.54438
478	-0.53717
478.1	-0.532
478.2	-0.52792
478.3	-0.52495
478.4	-0.52246
478.5	-0.5208
478.6	-0.51945
478.7	-0.51855
478.8	-0.51711
478.9	-0.51539
479	-0.51382
479.1	-0.51252
479.2	-0.51111
479.3	-0.50978
479.4	-0.50827
479.5	-0.50671
479.6	-0.50519
479.7	-0.50387
479.8	-0.50117
479.9	-0.49739
480	-0.49368
480.1	-0.49022
480.2	-0.48703
480.3	-0.48427
480.4	-0.48168
480.5	-0.47933
480.6	-0.47687
480.7	-0.47476
480.8	-0.46962
480.9	-0.46122
481	-0.45335
481.1	-0.44584
481.2	-0.4386
481.3	-0.43149
481.4	-0.42479
481.5	-0.41834
481.6	-0.41233
481.7	-0.40662
481.8	-0.40151
481.9	-0.39642
482	-0.39119
482.1	-0.38593
482.2	-0.38083
482.3	-0.37586
482.4	-0.37148
482.5	-0.36721
482.6	-0.36299
482.7	-0.35806
482.8	-0.35567
482.9	-0.35593
483	-0.35627
483.1	-0.3559
483.2	-0.35528
483.3	-0.35483
483.4	-0.35421
483.5	-0.35308
483.6	-0.3523
483.7	-0.35116
483.8	-0.35031
483.9	-0.35006
484	-0.35011
484.1	-0.3498
484.2	-0.34912
484.3	-0.34819
484.4	-0.34743
484.5	-0.34691
484.6	-0.34677
484.7	-0.34655
484.8	-0.34628
484.9	-0.34571
485	-0.34495
485.1	-0.34416
485.2	-0.34354
485.3	-0.34294
485.4	-0.34248
485.5	-0.34209
485.6	-0.34187
485.7	-0.34184
485.8	-0.3412
485.9	-0.33969
486	-0.33824
486.1	-0.33701
486.2	-0.33573
486.3	-0.33429
486.4	-0.33285
486.5	-0.33141
486.6	-0.33
486.7	-0.32909
486.8	-0.32573
486.9	-0.31967
487	-0.31408
487.1	-0.30914
487.2	-0.30474
487.3	-0.30076
487.4	-0.29709
487.5	-0.29374
487.6	-0.2906
487.7	-0.28755
487.8	-0.28539
487.9	-0.28417
488	-0.28289
488.1	-0.28168
488.2	-0.28048
488.3	-0.27926
488.4	-0.27815
488.5	-0.27737
488.6	-0.27662
488.7	-0.2757
488.8	-0.27623
488.9	-0.27823
489	-0.27955
489.1	-0.28042
489.2	-0.28094
489.3	-0.28116
489.4	-0.2811
489.5	-0.28114
489.6	-0.28126
489.7	-0.28141
489.8	-0.28267
489.9	-0.28494
490	-0.28653
490.1	-0.28766
490.2	-0.28848
490.3	-0.28938
490.4	-0.29039
490.5	-0.29144
490.6	-0.29211
490.7	-0.29231
490.8	-0.29223
490.9	-0.29214
491	-0.29214
491.1	-0.2923
491.2	-0.29256
491.3	-0.29271
491.4	-0.29244
491.5	-0.29231
491.6	-0.29238
491.7	-0.29037
491.8	-0.2998
491.9	-0.32137
492	-0.34042
492.1	-0.35718
492.2	-0.37237
492.3	-0.38588
492.4	-0.39755
492.5	-0.40788
492.6	-0.4175
492.7	-0.42693
492.8	-0.43492
492.9	-0.44114
493	-0.44676
493.1	-0.45216
493.2	-0.45747
493.3	-0.46287
493.4	-0.46845
493.5	-0.47444
493.6	-0.48054
493.7	-0.48858
493.8	-0.48657
493.9	-0.47426
494	-0.46379
494.1	-0.45526
494.2	-0.44814
494.3	-0.44222
494.4	-0.437
494.5	-0.43234
494.6	-0.42818
494.7	-0.42439
494.8	-0.42132
494.9	-0.41873
495	-0.41641
495.1	-0.41408
495.2	-0.4119
495.3	-0.40974
495.4	-0.40771
495.5	-0.40568
495.6	-0.40379
495.7	-0.40211
495.8	-0.39949
495.9	-0.39566
496	-0.39228
496.1	-0.38905
496.2	-0.38605
496.3	-0.38306
496.4	-0.38017
496.5	-0.37729
496.6	-0.37472
496.7	-0.37241
496.8	-0.36965
496.9	-0.36629
497	-0.36321
497.1	-0.36042
497.2	-0.35792
497.3	-0.35566
497.4	-0.35371
497.5	-0.35178
497.6	-0.34971
497.7	-0.34787
497.8	-0.34289
497.9	-0.33465
498	-0.32713
498.1	-0.3204
498.2	-0.31457
498.3	-0.30963
498.4	-0.30508
498.5	-0.30062
498.6	-0.29616
498.7	-0.29151
498.8	-0.28892
498.9	-0.28862
499	-0.28832
499.1	-0.28792
499.2	-0.28737
499.3	-0.28674
499.4	-0.28588
499.5	-0.28449
499.6	-0.28282
499.7	-0.28145
499.8	-0.28149
499.9	-0.28247
500	-0.28337
500.1	-0.28426
500.2	-0.28459
500.3	-0.2849
500.4	-0.28525
500.5	-0.28519
500.6	-0.28458
500.7	-0.2841
500.8	-0.28521
500.9	-0.2874
501	-0.28877
501.1	-0.28975
501.2	-0.29053
501.3	-0.2913
501.4	-0.29209
501.5	-0.29309
501.6	-0.29386
501.7	-0.29425
501.8	-0.29378
501.9	-0.29259
502	-0.29131
502.1	-0.29018
502.2	-0.28935
502.3	-0.28855
502.4	-0.28778
502.5	-0.28729
502.6	-0.28689
502.7	-0.28524
502.8	-0.29309
502.9	-0.31075
503	-0.32654
503.1	-0.34024
503.2	-0.35223
503.3	-0.36289
503.4	-0.37234
503.5	-0.38069
503.6	-0.38827
503.7	-0.39461
503.8	-0.4037
503.9	-0.41586
504	-0.42697
504.1	-0.43706
504.2	-0.44652
504.3	-0.45538
504.4	-0.46381
504.5	-0.47208
504.6	-0.48008
504.7	-0.4899
504.8	-0.48879
504.9	-0.47646
505	-0.46641
505.1	-0.45859
505.2	-0.45215
505.3	-0.44672
505.4	-0.44202
505.5	-0.43786
505.6	-0.43431
505.7	-0.43142
505.8	-0.4284
505.9	-0.42531
506	-0.42278
506.1	-0.42059
506.2	-0.41858
506.3	-0.41645
506.4	-0.41427
506.5	-0.41204
506.6	-0.40993
506.7	-0.40807
506.8	-0.40589
506.9	-0.40306
507	-0.40021
507.1	-0.39711
507.2	-0.39406
507.3	-0.39101
507.4	-0.38831
507.5	-0.38585
507.6	-0.38354
507.7	-0.38119
507.8	-0.37798
507.9	-0.37396
508	-0.37063
508.1	-0.36738
508.2	-0.36394
508.3	-0.36102
508.4	-0.35845
508.5	-0.35553
508.6	-0.35299
508.7	-0.35113
508.8	-0.34604
508.9	-0.33775
509	-0.3305
509.1	-0.32428
509.2	-0.31837
509.3	-0.31247
509.4	-0.30706
509.5	-0.30225
509.6	-0.29803
509.7	-0.29407
509.8	-0.29218
509.9	-0.29202
510	-0.29136
510.1	-0.29037
510.2	-0.28928
510.3	-0.28813
510.4	-0.28705
510.5	-0.28603
510.6	-0.28501
510.7	-0.28392
510.8	-0.28409
510.9	-0.28576
511	-0.28723
511.1	-0.2884
511.2	-0.28911
511.3	-0.28948
511.4	-0.2895
511.5	-0.28937
511.6	-0.28908
511.7	-0.2885
511.8	-0.28885
511.9	-0.29042
512	-0.29158
512.1	-0.29236
512.2	-0.29303
512.3	-0.29364
512.4	-0.294
512.5	-0.29432
512.6	-0.29447
512.7	-0.29454
512.8	-0.29402
512.9	-0.29308
513	-0.29236
513.1	-0.29179
513.2	-0.29122
513.3	-0.29082
513.4	-0.29055
513.5	-0.2905
513.6	-0.29042
513.7	-0.28861
513.8	-0.29574
513.9	-0.31218
514	-0.32665
514.1	-0.3393
514.2	-0.35042
514.3	-0.36021
514.4	-0.36905
514.5	-0.37736
514.6	-0.38528
514.7	-0.39181
514.8	-0.40147
514.9	-0.41466
515	-0.42651
515.1	-0.43702
515.2	-0.44704
515.3	-0.45694
515.4	-0.46636
515.5	-0.47506
515.6	-0.48316
515.7	-0.49275
515.8	-0.49125
515.9	-0.47841
516	-0.46774
516.1	-0.4593
516.2	-0.45263
516.3	-0.4477
516.4	-0.44357
516.5	-0.43972
516.6	-0.43681
516.7	-0.43421
516.8	-0.43104
516.9	-0.42787
517	-0.42502
517.1	-0.42204
517.2	-0.41946
517.3	-0.41737
517.4	-0.41562
517.5	-0.41333
517.6	-0.41087
517.7	-0.40883
517.8	-0.40665
517.9	-0.40404
518	-0.40168
518.1	-0.39917
518.2	-0.39663
518.3	-0.39376
518.4	-0.39106
518.5	-0.38859
518.6	-0.38638
518.7	-0.3839
518.8	-0.38416
518.9	-0.38706
519	-0.38963
519.1	-0.39176
519.2	-0.39359
519.3	-0.39466
519.4	-0.39545
519.5	-0.39599
519.6	-0.39654
519.7	-0.39517
519.8	-0.40384
519.9	-0.42294
520	-0.44013
520.1	-0.45518
520.2	-0.4688
520.3	-0.48119
520.4	-0.49245
520.5	-0.50305
520.6	-0.51317
520.7	-0.52378
520.8	-0.52855
520.9	-0.52796
521	-0.52818
521.1	-0.52961
521.2	-0.53166
521.3	-0.53484
521.4	-0.53852
521.5	-0.54321
521.6	-0.54815
521.7	-0.55517
521.8	-0.55567
521.9	-0.54986
522	-0.54543
522.1	-0.54263
522.2	-0.54037
522.3	-0.53902
522.4	-0.53804
522.5	-0.53791
522.6	-0.53828
522.7	-0.53964
522.8	-0.54134
522.9	-0.54343
523	-0.54518
523.1	-0.54729
523.2	-0.54934
523.3	-0.55226
523.4	-0.55585
523.5	-0.56022
523.6	-0.56447
523.7	-0.56876
523.8	-0.57503
523.9	-0.58406
524	-0.59397
524.1	-0.60532
524.2	-0.61818
524.3	-0.63317
524.4	-0.65072
524.5	-0.67143
524.6	-0.69687
524.7	-0.7269
524.8	-0.7751
524.9	-0.84271
525	-0.92046
525.1	-1.0086
525.2	-1.1005
525.3	-1.1863
525.4	-1.2577
525.5	-1.3102
525.6	-1.3454
525.7	-1.3655
525.8	-1.3708
525.9	-1.3634
526	-1.3528
526.1	-1.338
526.2	-1.3213
526.3	-1.3013
526.4	-1.2793
526.5	-1.254
526.6	-1.2266
526.7	-1.1967
526.8	-1.1593
526.9	-1.1149
527	-1.0726
527.1	-1.0326
527.2	-0.99423
527.3	-0.9568
527.4	-0.92045
527.5	-0.88436
527.6	-0.84916
527.7	-0.81485
527.8	-0.78147
527.9	-0.7493
528	-0.71865
528.1	-0.69006
528.2	-0.66328
528.3	-0.6384
528.4	-0.61548
528.5	-0.59483
528.6	-0.57597
528.7	-0.55853
528.8	-0.54567
528.9	-0.53714
529	-0.52903
529.1	-0.52124
529.2	-0.51408
529.3	-0.50757
529.4	-0.50152
529.5	-0.49606
529.6	-0.49103
529.7	-0.48511
529.8	-0.48734
529.9	-0.49799
530	-0.50712
530.1	-0.51448
530.2	-0.52039
530.3	-0.52494
530.4	-0.52854
530.5	-0.53123
530.6	-0.53315
530.7	-0.53564
530.8	-0.53135
530.9	-0.52027
531	-0.51054
531.1	-0.50256
531.2	-0.49555
531.3	-0.48931
531.4	-0.48353
531.5	-0.47818
531.6	-0.47341
531.7	-0.47038
531.8	-0.46374
531.9	-0.45292
532	-0.44297
532.1	-0.43411
532.2	-0.42629
532.3	-0.41987
532.4	-0.41444
532.5	-0.40974
532.6	-0.40543
532.7	-0.40162
532.8	-0.39775
532.9	-0.39384
533	-0.39042
533.1	-0.38762
533.2	-0.38481
533.3	-0.38241
533.4	-0.38028
533.5	-0.37805
533.6	-0.3762
533.7	-0.37383
533.8	-0.37707
533.9	-0.38618
534	-0.39424
534.1	-0.4015
534.2	-0.4078
534.3	-0.41274
534.4	-0.41696
534.5	-0.42081
534.6	-0.42448
534.7	-0.42716
534.8	-0.43354
534.9	-0.44368
535	-0.45254
535.1	-0.46004
535.2	-0.46673
535.3	-0.47278
535.4	-0.47835
535.5	-0.48352
535.6	-0.48846
535.7	-0.49425
535.8	-0.4924
535.9	-0.48262
536	-0.47424
536.1	-0.46704
536.2	-0.46095
536.3	-0.45564
536.4	-0.45114
536.5	-0.44706
536.6	-0.44356
536.7	-0.4408
536.8	-0.43603
536.9	-0.42879
537	-0.42255
537.1	-0.41705
537.2	-0.41216
537.3	-0.4075
537.4	-0.40342
537.5	-0.39983
537.6	-0.39675
537.7	-0.394
537.8	-0.39034
537.9	-0.38556
538	-0.38134
538.1	-0.37739
538.2	-0.374
538.3	-0.37079
538.4	-0.36798
538.5	-0.36557
538.6	-0.3634
538.7	-0.36168
538.8	-0.35665
538.9	-0.34795
539	-0.34007
539.1	-0.33296
539.2	-0.32655
539.3	-0.32077
539.4	-0.31548
539.5	-0.31088
539.6	-0.30707
539.7	-0.30347
539.8	-0.30133
539.9	-0.30052
540	-0.29942
540.1	-0.29801
540.2	-0.29659
540.3	-0.29543
540.4	-0.2946
540.5	-0.29375
540.6	-0.29261
540.7	-0.29089
540.8	-0.29124
540.9	-0.29394
541	-0.29629
541.1	-0.29843
541.2	-0.30043
541.3	-0.30194
541.4	-0.30272
541.5	-0.30343
541.6	-0.30401
541.7	-0.30418
541.8	-0.30462
541.9	-0.3054
542	-0.30561
542.1	-0.30586
542.2	-0.30624
542.3	-0.30651
542.4	-0.30621
542.5	-0.30571
542.6	-0.3054
542.7	-0.30545
542.8	-0.3059
542.9	-0.30641
543	-0.30641
543.1	-0.30626
543.2	-0.30598
543.3	-0.30592
543.4	-0.306
543.5	-0.30623
543.6	-0.30645
543.7	-0.30671
543.8	-0.30651
543.9	-0.30593
544	-0.30516
544.1	-0.30428
544.2	-0.30326
544.3	-0.30231
544.4	-0.30144
544.5	-0.30065
544.6	-0.29987
544.7	-0.29867
544.8	-0.30078
544.9	-0.3064
545	-0.31151
545.1	-0.3161
545.2	-0.3201
545.3	-0.32358
545.4	-0.32667
545.5	-0.3294
545.6	-0.33192
545.7	-0.33269
545.8	-0.34331
545.9	-0.36428
546	-0.38309
546.1	-0.39963
546.2	-0.41432
546.3	-0.42745
546.4	-0.43935
546.5	-0.45023
546.6	-0.46017
546.7	-0.4705
546.8	-0.47274
546.9	-0.46687
547	-0.46216
547.1	-0.45905
547.2	-0.45707
547.3	-0.4562
547.4	-0.45612
547.5	-0.45669
547.6	-0.4574
547.7	-0.45885
547.8	-0.45514
547.9	-0.44585
548	-0.4379
548.1	-0.43139
548.2	-0.4261
548.3	-0.42159
548.4	-0.41745
548.5	-0.41333
548.6	-0.40945
548.7	-0.40566
548.8	-0.40297
548.9	-0.4013
549	-0.3998
549.1	-0.39805
549.2	-0.39639
549.3	-0.39473
549.4	-0.39321
549.5	-0.39154
549.6	-0.38963
549.7	-0.38758
549.8	-0.38649
549.9	-0.38551
550	-0.38432
550.1	-0.38353
550.2	-0.38279
550.3	-0.38157
550.4	-0.38079
550.5	-0.37995
550.6	-0.37897
550.7	-0.37644
550.8	-0.3841
550.9	-0.40221
551	-0.41828
551.1	-0.43183
551.2	-0.44386
551.3	-0.45492
551.4	-0.46523
551.5	-0.47478
551.6	-0.48372
551.7	-0.49272
551.8	-0.49904
551.9	-0.50265
552	-0.50617
552.1	-0.51013
552.2	-0.51431
552.3	-0.51877
552.4	-0.52331
552.5	-0.52847
552.6	-0.53385
552.7	-0.54103
552.8	-0.54035
552.9	-0.53194
553	-0.52499
553.1	-0.51995
553.2	-0.51597
553.3	-0.513
553.4	-0.51038
553.5	-0.50836
553.6	-0.50656
553.7	-0.50504
553.8	-0.50319
553.9	-0.50136
554	-0.49954
554.1	-0.49783
554.2	-0.49597
554.3	-0.49436
554.4	-0.49258
554.5	-0.49077
554.6	-0.48885
554.7	-0.48733
554.8	-0.48396
554.9	-0.47894
555	-0.47424
555.1	-0.46977
555.2	-0.46533
555.3	-0.46118
555.4	-0.45724
555.5	-0.45356
555.6	-0.45007
555.7	-0.44714
555.8	-0.44136
555.9	-0.43233
556	-0.42362
556.1	-0.41525
556.2	-0.40729
556.3	-0.3996
556.4	-0.39247
556.5	-0.3859
556.6	-0.37993
556.7	-0.37396
556.8	-0.3692
556.9	-0.36538
557	-0.36147
557.1	-0.35749
557.2	-0.354
557.3	-0.35091
557.4	-0.34811
557.5	-0.34499
557.6	-0.342
557.7	-0.33873
557.8	-0.33763
557.9	-0.33828
558	-0.33865
558.1	-0.33912
558.2	-0.3394
558.3	-0.339
558.4	-0.33889
558.5	-0.33858
558.6	-0.33801
558.7	-0.33742
558.8	-0.33741
558.9	-0.33717
559	-0.33667
559.1	-0.33627
559.2	-0.33627
559.3	-0.33637
559.4	-0.33609
559.5	-0.33531
559.6	-0.33459
559.7	-0.33391
559.8	-0.3336
559.9	-0.33359
560	-0.3338
560.1	-0.3339
560.2	-0.33385
560.3	-0.33335
560.4	-0.33265
560.5	-0.33178
560.6	-0.33097
560.7	-0.33048
560.8	-0.32905
560.9	-0.32657
561	-0.32433
561.1	-0.3223
561.2	-0.32052
561.3	-0.31901
561.4	-0.31777
561.5	-0.31673
561.6	-0.31574
561.7	-0.31518
561.8	-0.31214
561.9	-0.30648
562	-0.30138
562.1	-0.29696
562.2	-0.29287
562.3	-0.28892
562.4	-0.28525
562.5	-0.28203
562.6	-0.27893
562.7	-0.27605
562.8	-0.2743
562.9	-0.27364
563	-0.27291
563.1	-0.27191
563.2	-0.27061
563.3	-0.26923
563.4	-0.26772
563.5	-0.26625
563.6	-0.26474
563.7	-0.26272
563.8	-0.26246
563.9	-0.2643
564	-0.26566
564.1	-0.26686
564.2	-0.2681
564.3	-0.26936
564.4	-0.27046
564.5	-0.27125
564.6	-0.27149
564.7	-0.27124
564.8	-0.27099
564.9	-0.27113
565	-0.27118
565.1	-0.27153
565.2	-0.27204
565.3	-0.27227
565.4	-0.27189
565.5	-0.27126
565.6	-0.27057
565.7	-0.27011
565.8	-0.26917
565.9	-0.26764
566	-0.26592
566.1	-0.26436
566.2	-0.26313
566.3	-0.26254
566.4	-0.26175
566.5	-0.26053
566.6	-0.25947
566.7	-0.2588
566.8	-0.25559
566.9	-0.25031
567	-0.24539
567.1	-0.24064
567.2	-0.23637
567.3	-0.23281
567.4	-0.22941
567.5	-0.22573
567.6	-0.22223
567.7	-0.21934
567.8	-0.21738
567.9	-0.21611
568	-0.21439
568.1	-0.21234
568.2	-0.21021
568.3	-0.20801
568.4	-0.20592
568.5	-0.20419
568.6	-0.20275
568.7	-0.20115
568.8	-0.20138
568.9	-0.20354
569	-0.20512
569.1	-0.20615
569.2	-0.20679
569.3	-0.20698
569.4	-0.20682
569.5	-0.20659
569.6	-0.20626
569.7	-0.2057
569.8	-0.20602
569.9	-0.20731
570	-0.2084
570.1	-0.20917
570.2	-0.20982
570.3	-0.21043
570.4	-0.21091
570.5	-0.21144
570.6	-0.21191
570.7	-0.21193
570.8	-0.21359
570.9	-0.21712
571	-0.22037
571.1	-0.22315
571.2	-0.2255
571.3	-0.2274
571.4	-0.22902
571.5	-0.23046
571.6	-0.23176
571.7	-0.23078
571.8	-0.24272
571.9	-0.2682
572	-0.29102
572.1	-0.31129
572.2	-0.32933
572.3	-0.34564
572.4	-0.36065
572.5	-0.37458
572.6	-0.38744
572.7	-0.40045
572.8	-0.40555
572.9	-0.40246
573	-0.39981
573.1	-0.39808
573.2	-0.39705
573.3	-0.39684
573.4	-0.39761
573.5	-0.39934
573.6	-0.40129
573.7	-0.40417
573.8	-0.40015
573.9	-0.3889
574	-0.37934
574.1	-0.37137
574.2	-0.36479
574.3	-0.35918
574.4	-0.35431
574.5	-0.34962
574.6	-0.34549
574.7	-0.34211
574.8	-0.33939
574.9	-0.33682
575	-0.33493
575.1	-0.33312
575.2	-0.33131
575.3	-0.32983
575.4	-0.32869
575.5	-0.32708
575.6	-0.32551
575.7	-0.32444
575.8	-0.32355
575.9	-0.3218
576	-0.31988
576.1	-0.31824
576.2	-0.31695
576.3	-0.31591
576.4	-0.31532
576.5	-0.31467
576.6	-0.31393
576.7	-0.31264
576.8	-0.31248
576.9	-0.31341
577	-0.31439
577.1	-0.31536
577.2	-0.31647
577.3	-0.31754
577.4	-0.31874
577.5	-0.31968
577.6	-0.32067
577.7	-0.31992
577.8	-0.32931
577.9	-0.34939
578	-0.36738
578.1	-0.38303
578.2	-0.39707
578.3	-0.40963
578.4	-0.42104
578.5	-0.43171
578.6	-0.4416
578.7	-0.4513
578.8	-0.45798
578.9	-0.46167
579	-0.46562
579.1	-0.47006
579.2	-0.47472
579.3	-0.4798
579.4	-0.48517
579.5	-0.49098
579.6	-0.49686
579.7	-0.50465
579.8	-0.50384
579.9	-0.49439
580	-0.48695
580.1	-0.48157
580.2	-0.47724
580.3	-0.47379
580.4	-0.47075
580.5	-0.46796
580.6	-0.46531
580.7	-0.4629
580.8	-0.46122
580.9	-0.46031
581	-0.45931
581.1	-0.45864
581.2	-0.4581
581.3	-0.45764
581.4	-0.45693
581.5	-0.4559
581.6	-0.45452
581.7	-0.45297
581.8	-0.45112
581.9	-0.44911
582	-0.44736
582.1	-0.44557
582.2	-0.44362
582.3	-0.44113
582.4	-0.43861
582.5	-0.43619
582.6	-0.43389
582.7	-0.43007
582.8	-0.43636
582.9	-0.4531
583	-0.46759
583.1	-0.4798
583.2	-0.4911
583.3	-0.50135
583.4	-0.5104
583.5	-0.5194
583.6	-0.52807
583.7	-0.53595
583.8	-0.54412
583.9	-0.55341
584	-0.56279
584.1	-0.57232
584.2	-0.58175
584.3	-0.59209
584.4	-0.60317
584.5	-0.61578
584.6	-0.62953
584.7	-0.64722
584.8	-0.65734
584.9	-0.66077
585	-0.66859
585.1	-0.68145
585.2	-0.69898
585.3	-0.72207
585.4	-0.75195
585.5	-0.78996
585.6	-0.83931
585.7	-0.90222
585.8	-0.98053
585.9	-1.0733
586	-1.1734
586.1	-1.268
586.2	-1.3451
586.3	-1.3999
586.4	-1.4328
586.5	-1.4488
586.6	-1.4505
586.7	-1.4422
586.8	-1.4261
586.9	-1.4044
587	-1.3778
587.1	-1.3478
587.2	-1.3151
587.3	-1.2805
587.4	-1.2449
587.5	-1.2092
587.6	-1.1744
587.7	-1.1412
587.8	-1.1187
587.9	-1.1052
588	-1.0882
588.1	-1.0668
588.2	-1.0431
588.3	-1.0175
588.4	-0.99083
588.5	-0.9634
588.6	-0.93614
588.7	-0.90955
588.8	-0.88252
588.9	-0.85623
589	-0.83186
589.1	-0.80942
589.2	-0.78792
589.3	-0.76715
589.4	-0.74717
589.5	-0.72795
589.6	-0.70997
589.7	-0.69369
589.8	-0.67079
589.9	-0.64176
590	-0.61613
590.1	-0.59386
590.2	-0.57452
590.3	-0.55802
590.4	-0.54322
590.5	-0.52919
590.6	-0.51615
590.7	-0.50453
590.8	-0.49366
590.9	-0.48321
591	-0.47372
591.1	-0.46488
591.2	-0.45675
591.3	-0.44977
591.4	-0.44374
591.5	-0.43789
591.6	-0.43235
591.7	-0.42741
591.8	-0.42509
591.9	-0.42538
592	-0.42571
592.1	-0.42541
592.2	-0.42457
592.3	-0.42399
592.4	-0.42347
592.5	-0.42256
592.6	-0.4213
592.7	-0.41863
592.8	-0.42433
592.9	-0.43899
593	-0.45197
593.1	-0.4631
593.2	-0.47254
593.3	-0.48044
593.4	-0.48702
593.5	-0.49277
593.6	-0.49763
593.7	-0.50286
593.8	-0.50241
593.9	-0.49638
594	-0.49107
594.1	-0.4867
594.2	-0.48286
594.3	-0.47981
594.4	-0.47714
594.5	-0.47484
594.6	-0.47267
594.7	-0.47172
594.8	-0.46578
594.9	-0.4549
595	-0.44522
595.1	-0.43675
595.2	-0.42923
595.3	-0.4227
595.4	-0.41694
595.5	-0.41174
595.6	-0.40704
595.7	-0.4029
595.8	-0.39894
595.9	-0.39501
596	-0.39147
596.1	-0.38841
596.2	-0.38574
596.3	-0.38318
596.4	-0.38085
596.5	-0.37866
596.6	-0.3767
596.7	-0.37395
596.8	-0.3765
596.9	-0.3844
597	-0.39134
597.1	-0.39707
597.2	-0.40213
597.3	-0.40626
597.4	-0.40994
597.5	-0.41339
597.6	-0.41672
597.7	-0.41908
597.8	-0.42578
597.9	-0.43657
598	-0.44602
598.1	-0.45407
598.2	-0.46134
598.3	-0.46786
598.4	-0.4741
598.5	-0.48025
598.6	-0.48602
598.7	-0.49202
598.8	-0.49079
598.9	-0.48255
599	-0.47586
599.1	-0.47067
599.2	-0.46644
599.3	-0.4629
599.4	-0.4598
599.5	-0.45689
599.6	-0.45431
599.7	-0.45279
599.8	-0.44951
599.9	-0.44354
600	-0.43815
600.1	-0.43363
600.2	-0.4295
600.3	-0.42561
600.4	-0.42255
600.5	-0.41953
600.6	-0.41651
600.7	-0.41369
600.8	-0.41228
600.9	-0.4119
601	-0.41135
601.1	-0.41028
601.2	-0.4093
601.3	-0.40847
601.4	-0.40805
601.5	-0.40751
601.6	-0.40715
601.7	-0.40544
601.8	-0.41046
601.9	-0.42244
602	-0.43335
602.1	-0.44281
602.2	-0.45156
602.3	-0.45955
602.4	-0.46703
602.5	-0.47393
602.6	-0.48067
602.7	-0.48729
602.8	-0.4916
602.9	-0.4937
603	-0.49597
603.1	-0.49849
603.2	-0.5012
603.3	-0.5042
603.4	-0.50723
603.5	-0.51039
603.6	-0.51363
603.7	-0.51822
603.8	-0.51635
603.9	-0.50801
604	-0.50091
604.1	-0.49508
604.2	-0.49004
604.3	-0.48589
604.4	-0.48218
604.5	-0.47884
604.6	-0.47576
604.7	-0.47292
604.8	-0.46936
604.9	-0.46512
605	-0.46114
605.1	-0.45729
605.2	-0.45345
605.3	-0.44966
605.4	-0.44601
605.5	-0.4424
605.6	-0.43886
605.7	-0.43561
605.8	-0.43153
605.9	-0.4266
606	-0.4221
606.1	-0.41769
606.2	-0.41341
606.3	-0.40899
606.4	-0.40461
606.5	-0.4002
606.6	-0.39601
606.7	-0.39221
606.8	-0.3881
606.9	-0.38316
607	-0.37854
607.1	-0.37378
607.2	-0.36907
607.3	-0.36438
607.4	-0.36016
607.5	-0.35624
607.6	-0.35273
607.7	-0.34917
607.8	-0.34602
607.9	-0.34311
608	-0.3407
608.1	-0.33844
608.2	-0.33611
608.3	-0.33384
608.4	-0.33204
608.5	-0.32982
608.6	-0.32766
608.7	-0.32587
608.8	-0.32536
608.9	-0.32579
609	-0.3263
609.1	-0.32697
609.2	-0.3275
609.3	-0.32738
609.4	-0.32697
609.5	-0.32632
609.6	-0.32584
609.7	-0.32572
609.8	-0.32584
609.9	-0.3257
610	-0.32533
610.1	-0.32471
610.2	-0.32383
610.3	-0.32288
610.4	-0.32199
610.5	-0.32104
610.6	-0.32014
610.7	-0.3195
610.8	-0.31797
610.9	-0.3154
611	-0.31315
611.1	-0.31142
611.2	-0.30984
611.3	-0.30845
611.4	-0.30707
611.5	-0.30566
611.6	-0.30431
611.7	-0.30322
611.8	-0.30114
611.9	-0.29795
612	-0.29487
612.1	-0.29208
612.2	-0.28942
612.3	-0.28686
612.4	-0.28442
612.5	-0.28228
612.6	-0.28018
612.7	-0.27808
612.8	-0.27731
612.9	-0.27802
613	-0.27848
613.1	-0.2787
613.2	-0.27856
613.3	-0.27825
613.4	-0.27768
613.5	-0.27705
613.6	-0.27626
613.7	-0.27501
613.8	-0.27445
613.9	-0.27489
614	-0.27494
614.1	-0.27496
614.2	-0.27524
614.3	-0.27564
614.4	-0.27595
614.5	-0.27608
614.6	-0.27571
614.7	-0.27507
614.8	-0.27378
614.9	-0.2721
615	-0.27076
615.1	-0.2699
615.2	-0.26911
615.3	-0.26814
615.4	-0.26679
615.5	-0.26528
615.6	-0.26374
615.7	-0.26287
615.8	-0.26083
615.9	-0.25748
616	-0.25423
616.1	-0.2509
616.2	-0.24746
616.3	-0.24443
616.4	-0.24191
616.5	-0.23928
616.6	-0.23658
616.7	-0.23464
616.8	-0.2324
616.9	-0.22978
617	-0.22769
617.1	-0.22544
617.2	-0.22282
617.3	-0.22071
617.4	-0.21898
617.5	-0.21722
617.6	-0.21504
617.7	-0.21246
617.8	-0.21177
617.9	-0.2133
618	-0.21475
618.1	-0.2159
618.2	-0.21642
618.3	-0.2163
618.4	-0.21574
618.5	-0.21504
618.6	-0.21439
618.7	-0.21388
618.8	-0.21379
618.9	-0.21429
619	-0.21466
619.1	-0.21474
619.2	-0.21465
619.3	-0.21452
619.4	-0.21404
619.5	-0.21337
619.6	-0.21257
619.7	-0.21175
619.8	-0.21001
619.9	-0.20751
620	-0.20523
620.1	-0.20311
620.2	-0.201
620.3	-0.19915
620.4	-0.19751
620.5	-0.19588
620.6	-0.19427
620.7	-0.19293
620.8	-0.19008
620.9	-0.18573
621	-0.18176
621.1	-0.17817
621.2	-0.17475
621.3	-0.1715
621.4	-0.1684
621.5	-0.16548
621.6	-0.16262
621.7	-0.15978
621.8	-0.15788
621.9	-0.15689
622	-0.15583
622.1	-0.15482
622.2	-0.15383
622.3	-0.15301
622.4	-0.15236
622.5	-0.15181
622.6	-0.15099
622.7	-0.1497
622.8	-0.14968
622.9	-0.15089
623	-0.1517
623.1	-0.15224
623.2	-0.15278
623.3	-0.15346
623.4	-0.15425
623.5	-0.15485
623.6	-0.15483
623.7	-0.15439
623.8	-0.1538
623.9	-0.15335
624	-0.15314
624.1	-0.15312
624.2	-0.15303
624.3	-0.15287
624.4	-0.15257
624.5	-0.15185
624.6	-0.15089
624.7	-0.15039
624.8	-0.14916
624.9	-0.14655
625	-0.14398
625.1	-0.1421
625.2	-0.14008
625.3	-0.1378
625.4	-0.13617
625.5	-0.13455
625.6	-0.13255
625.7	-0.131
625.8	-0.12848
625.9	-0.1248
626	-0.12116
626.1	-0.1175
626.2	-0.11399
626.3	-0.11075
626.4	-0.1079
626.5	-0.10552
626.6	-0.10344
626.7	-0.10111
626.8	-0.099942
626.9	-0.099854
627	-0.099484
627.1	-0.099007
627.2	-0.098422
627.3	-0.097835
627.4	-0.097252
627.5	-0.096809
627.6	-0.096429
627.7	-0.095765
627.8	-0.096333
627.9	-0.098392
628	-0.10011
628.1	-0.10142
628.2	-0.10265
628.3	-0.10357
628.4	-0.1042
628.5	-0.10469
628.6	-0.105
628.7	-0.10516
628.8	-0.10505
628.9	-0.10467
629	-0.10427
629.1	-0.10402
629.2	-0.10371
629.3	-0.10321
629.4	-0.10276
629.5	-0.10235
629.6	-0.10203
629.7	-0.10194
629.8	-0.10091
629.9	-0.098912
630	-0.09709
630.1	-0.095326
630.2	-0.093631
630.3	-0.091975
630.4	-0.090228
630.5	-0.088397
630.6	-0.086538
630.7	-0.084933
630.8	-0.082103
630.9	-0.077822
631	-0.073839
631.1	-0.0705
631.2	-0.067671
631.3	-0.064983
631.4	-0.062357
631.5	-0.05971
631.6	-0.056968
631.7	-0.053874
631.8	-0.052332
631.9	-0.052895
632	-0.053483
632.1	-0.053706
632.2	-0.053667
632.3	-0.053298
632.4	-0.052782
632.5	-0.052309
632.6	-0.051754
632.7	-0.050737
632.8	-0.051059
632.9	-0.053254
633	-0.055259
633.1	-0.056475
633.2	-0.057608
633.3	-0.058955
633.4	-0.059881
633.5	-0.060639
633.6	-0.061478
633.7	-0.061863
633.8	-0.062008
633.9	-0.062496
634	-0.063065
634.1	-0.063125
634.2	-0.062874
634.3	-0.06267
634.4	-0.062678
634.5	-0.062899
634.6	-0.063123
634.7	-0.063324
634.8	-0.062717
634.9	-0.061193
635	-0.059696
635.1	-0.058356
635.2	-0.057241
635.3	-0.05637
635.4	-0.055679
635.5	-0.055093
635.6	-0.054659
635.7	-0.054577
635.8	-0.052713
635.9	-0.048831
636	-0.045033
636.1	-0.041481
636.2	-0.038115
636.3	-0.034781
636.4	-0.031635
636.5	-0.028697
636.6	-0.025889
636.7	-0.023269
636.8	-0.021045
636.9	-0.019053
637	-0.017141
637.1	-0.01538
637.2	-0.013664
637.3	-0.012033
637.4	-0.010435
637.5	-0.0088039
637.6	-0.0072652
637.7	-0.0053413
637.8	-0.0055445
637.9	-0.0082199
638	-0.010611
638.1	-0.012679
638.2	-0.014593
638.3	-0.016347
638.4	-0.01795
638.5	-0.019504
638.6	-0.021021
638.7	-0.022552
638.8	-0.024081
638.9	-0.025565
639	-0.026952
639.1	-0.027927
639.2	-0.028483
639.3	-0.028871
639.4	-0.029146
639.5	-0.029298
639.6	-0.029575
639.7	-0.030118
639.8	-0.0315
639.9	-0.033496
640	-0.035064
640.1	-0.036178
640.2	-0.03704
640.3	-0.037916
640.4	-0.039128
640.5	-0.040591
640.6	-0.041783
640.7	-0.04258
640.8	-0.043275
640.9	-0.043784
641	-0.044264
641.1	-0.04501
641.2	-0.045938
641.3	-0.046796
641.4	-0.04727
641.5	-0.047682
641.6	-0.048356
641.7	-0.047347
641.8	-0.054519
641.9	-0.071326
642	-0.086764
642.1	-0.10062
642.2	-0.1138
642.3	-0.1262
642.4	-0.13739
642.5	-0.14752
642.6	-0.15711
642.7	-0.16674
642.8	-0.17439
642.9	-0.17957
643	-0.18419
643.1	-0.18849
643.2	-0.19272
643.3	-0.19701
643.4	-0.20128
643.5	-0.20554
643.6	-0.20983
643.7	-0.21543
643.8	-0.21322
643.9	-0.20247
644	-0.19261
644.1	-0.18374
644.2	-0.17576
644.3	-0.16854
644.4	-0.16204
644.5	-0.15624
644.6	-0.15116
644.7	-0.14653
644.8	-0.14281
644.9	-0.13985
645	-0.13727
645.1	-0.13498
645.2	-0.13306
645.3	-0.1314
645.4	-0.12988
645.5	-0.12862
645.6	-0.12752
645.7	-0.12665
645.8	-0.12472
645.9	-0.12154
646	-0.11858
646.1	-0.11586
646.2	-0.11341
646.3	-0.11113
646.4	-0.10901
646.5	-0.10702
646.6	-0.10521
646.7	-0.10369
646.8	-0.1011
646.9	-0.097452
647	-0.094187
647.1	-0.091259
647.2	-0.088704
647.3	-0.086525
647.4	-0.084531
647.5	-0.082654
647.6	-0.080794
647.7	-0.078728
647.8	-0.076929
647.9	-0.075447
648	-0.073957
648.1	-0.072605
648.2	-0.07159
648.3	-0.070931
648.4	-0.070126
648.5	-0.068949
648.6	-0.067646
648.7	-0.065889
648.8	-0.065987
648.9	-0.068537
649	-0.071035
649.1	-0.073121
649.2	-0.074865
649.3	-0.076477
649.4	-0.077864
649.5	-0.078843
649.6	-0.079384
649.7	-0.079889
649.8	-0.080623
649.9	-0.081086
650	-0.081289
650.1	-0.081823
650.2	-0.082132
650.3	-0.082113
650.4	-0.082418
650.5	-0.082615
650.6	-0.082437
650.7	-0.082349
650.8	-0.082313
650.9	-0.082076
651	-0.081577
651.1	-0.080871
651.2	-0.080187
651.3	-0.079705
651.4	-0.079431
651.5	-0.079239
651.6	-0.079009
651.7	-0.078958
651.8	-0.077033
651.9	-0.073102
652	-0.069409
652.1	-0.065975
652.2	-0.062788
652.3	-0.059996
652.4	-0.057502
652.5	-0.055208
652.6	-0.05327
652.7	-0.051563
652.8	-0.049577
652.9	-0.047394
653	-0.0453
653.1	-0.043078
653.2	-0.040783
653.3	-0.038623
653.4	-0.036513
653.5	-0.034244
653.6	-0.031944
653.7	-0.029524
653.8	-0.029166
653.9	-0.031058
654	-0.032814
654.1	-0.03422
654.2	-0.035362
654.3	-0.036337
654.4	-0.037097
654.5	-0.037698
654.6	-0.038237
654.7	-0.038666
654.8	-0.039627
654.9	-0.041209
655	-0.042697
655.1	-0.044119
655.2	-0.045485
655.3	-0.046895
655.4	-0.048308
655.5	-0.049627
655.6	-0.050867
655.7	-0.051881
655.8	-0.052687
655.9	-0.053286
656	-0.05373
656.1	-0.053943
656.2	-0.053974
656.3	-0.054013
656.4	-0.054161
656.5	-0.054656
656.6	-0.055336
656.7	-0.055772
656.8	-0.056264
656.9	-0.056878
657	-0.057284
657.1	-0.057594
657.2	-0.058177
657.3	-0.059063
657.4	-0.059913
657.5	-0.060578
657.6	-0.061102
657.7	-0.06136
657.8	-0.0631
657.9	-0.066343
658	-0.068993
658.1	-0.071503
658.2	-0.074226
658.3	-0.076486
658.4	-0.078337
658.5	-0.080394
658.6	-0.082282
658.7	-0.082225
658.8	-0.091892
658.9	-0.11222
659	-0.13079
659.1	-0.14739
659.2	-0.1628
659.3	-0.17748
659.4	-0.19129
659.5	-0.20396
659.6	-0.21542
659.7	-0.22688
659.8	-0.23115
659.9	-0.22796
660	-0.22526
660.1	-0.22338
660.2	-0.22222
660.3	-0.22155
660.4	-0.22106
660.5	-0.22087
660.6	-0.22075
660.7	-0.2216
660.8	-0.21687
660.9	-0.20602
661	-0.19612
661.1	-0.18737
661.2	-0.17964
661.3	-0.17277
661.4	-0.16664
661.5	-0.16131
661.6	-0.15675
661.7	-0.1526
661.8	-0.14924
661.9	-0.14664
662	-0.14435
662.1	-0.14228
662.2	-0.14047
662.3	-0.13875
662.4	-0.13722
662.5	-0.13585
662.6	-0.13454
662.7	-0.13359
662.8	-0.13099
662.9	-0.12664
663	-0.12265
663.1	-0.11903
663.2	-0.11564
663.3	-0.11238
663.4	-0.10929
663.5	-0.10647
663.6	-0.10392
663.7	-0.1016
663.8	-0.099326
663.9	-0.09714
664	-0.09518
664.1	-0.093295
664.2	-0.091443
664.3	-0.089422
664.4	-0.087311
664.5	-0.085249
664.6	-0.083067
664.7	-0.080809
664.8	-0.080234
664.9	-0.081354
665	-0.08245
665.1	-0.083025
665.2	-0.083068
665.3	-0.082914
665.4	-0.082695
665.5	-0.082773
665.6	-0.083016
665.7	-0.082956
665.8	-0.083407
665.9	-0.084717
666	-0.085855
666.1	-0.086908
666.2	-0.087721
666.3	-0.087867
666.4	-0.087866
666.5	-0.088409
666.6	-0.088772
666.7	-0.088678
666.8	-0.088364
666.9	-0.087477
667	-0.086395
667.1	-0.085681
667.2	-0.085131
667.3	-0.084232
667.4	-0.083123
667.5	-0.08235
667.6	-0.081951
667.7	-0.081764
667.8	-0.079838
667.9	-0.076169
668	-0.07269
668.1	-0.069662
668.2	-0.067059
668.3	-0.064811
668.4	-0.062775
668.5	-0.060725
668.6	-0.058642
668.7	-0.056542
668.8	-0.054109
668.9	-0.051488
669	-0.048953
669.1	-0.046524
669.2	-0.044401
669.3	-0.042374
669.4	-0.040339
669.5	-0.038517
669.6	-0.036911
669.7	-0.035155
669.8	-0.035241
669.9	-0.037263
670	-0.039112
670.1	-0.04067
670.2	-0.041947
670.3	-0.043116
670.4	-0.044066
670.5	-0.044733
670.6	-0.045289
670.7	-0.045756
670.8	-0.046553
670.9	-0.047652
671	-0.048501
671.1	-0.049182
671.2	-0.049763
671.3	-0.050373
671.4	-0.050934
671.5	-0.051407
671.6	-0.051618
671.7	-0.0516
671.8	-0.051113
671.9	-0.050138
672	-0.049166
672.1	-0.048223
672.2	-0.047212
672.3	-0.046133
672.4	-0.045047
672.5	-0.044101
672.6	-0.043403
672.7	-0.04317
672.8	-0.041622
672.9	-0.038368
673	-0.035158
673.1	-0.031936
673.2	-0.028808
673.3	-0.025766
673.4	-0.022944
673.5	-0.020771
673.6	-0.018961
673.7	-0.01709
673.8	-0.014888
673.9	-0.012369
674	-0.0098651
674.1	-0.0075527
674.2	-0.0053728
674.3	-0.0032218
674.4	-0.0010965
674.5	0.00097863
674.6	0.0026953
674.7	0.00424
674.8	0.0039891
674.9	0.002075
675	0.00012587
675.1	-0.0015264
675.2	-0.002719
675.3	-0.0042047
675.4	-0.0054837
675.5	-0.006157
675.6	-0.0067158
675.7	-0.0075747
675.8	-0.0089669
675.9	-0.010481
676	-0.011507
676.1	-0.012349
676.2	-0.01336
676.3	-0.014474
676.4	-0.01555
676.5	-0.016553
676.6	-0.017269
676.7	-0.017624
676.8	-0.017552
676.9	-0.017219
677	-0.016972
677.1	-0.016881
677.2	-0.016993
677.3	-0.017168
677.4	-0.017348
677.5	-0.017524
677.6	-0.017669
677.7	-0.017857
677.8	-0.016951
677.9	-0.014905
678	-0.012858
678.1	-0.010763
678.2	-0.0088281
678.3	-0.0070196
678.4	-0.0052283
678.5	-0.0035402
678.6	-0.0020166
678.7	-0.0010227
678.8	0.0016384
678.9	0.0062585
679	0.010546
679.1	0.014471
679.2	0.018135
679.3	0.021495
679.4	0.024575
679.5	0.027511
679.6	0.03027
679.7	0.033028
679.8	0.033831
679.9	0.032547
680	0.03125
680.1	0.029954
680.2	0.028638
680.3	0.027387
680.4	0.026289
680.5	0.025203
680.6	0.024325
680.7	0.024042
680.8	0.022783
680.9	0.02032
681	0.018295
681.1	0.016595
681.2	0.014868
681.3	0.013064
681.4	0.01121
681.5	0.0093126
681.6	0.0077345
681.7	0.0067671
681.8	0.0054605
681.9	0.0036288
682	0.0018335
682.1	-0.00011313
682.2	-0.0022156
682.3	-0.0040882
682.4	-0.0055154
682.5	-0.0065652
682.6	-0.0075842
682.7	-0.0087449
682.8	-0.009734
682.9	-0.01058
683	-0.011102
683.1	-0.011297
683.2	-0.011709
683.3	-0.012122
683.4	-0.012346
683.5	-0.012919
683.6	-0.013351
683.7	-0.01254
683.8	-0.017648
683.9	-0.029222
684	-0.039741
684.1	-0.049065
684.2	-0.057766
684.3	-0.066115
684.4	-0.074066
684.5	-0.081308
684.6	-0.087758
684.7	-0.092983
684.8	-0.10186
684.9	-0.11474
685	-0.12686
685.1	-0.13839
685.2	-0.14927
685.3	-0.15946
685.4	-0.16894
685.5	-0.17775
685.6	-0.18587
685.7	-0.19473
685.8	-0.19428
685.9	-0.18385
686	-0.17431
686.1	-0.1659
686.2	-0.15851
686.3	-0.15191
686.4	-0.14612
686.5	-0.14107
686.6	-0.13668
686.7	-0.13309
686.8	-0.12902
686.9	-0.12418
687	-0.11991
687.1	-0.11616
687.2	-0.11283
687.3	-0.11002
687.4	-0.10761
687.5	-0.10528
687.6	-0.10319
687.7	-0.10143
687.8	-0.099327
687.9	-0.096785
688	-0.094507
688.1	-0.092434
688.2	-0.0905
688.3	-0.088624
688.4	-0.086915
688.5	-0.085318
688.6	-0.08377
688.7	-0.082549
688.8	-0.080445
688.9	-0.077253
689	-0.074427
689.1	-0.072163
689.2	-0.070218
689.3	-0.068419
689.4	-0.066712
689.5	-0.064976
689.6	-0.06315
689.7	-0.061346
689.8	-0.058442
689.9	-0.054405
690	-0.050882
690.1	-0.047998
690.2	-0.04524
690.3	-0.042249
690.4	-0.039213
690.5	-0.036367
690.6	-0.033738
690.7	-0.03118
690.8	-0.030755
690.9	-0.032461
691	-0.033888
691.1	-0.034914
691.2	-0.035483
691.3	-0.035742
691.4	-0.03614
691.5	-0.03661
691.6	-0.036769
691.7	-0.036735
691.8	-0.037747
691.9	-0.039411
692	-0.040926
692.1	-0.042667
692.2	-0.044014
692.3	-0.044896
692.4	-0.045845
692.5	-0.047006
692.6	-0.048004
692.7	-0.048516
692.8	-0.04896
692.9	-0.049512
693	-0.050151
693.1	-0.050989
693.2	-0.051872
693.3	-0.052639
693.4	-0.053056
693.5	-0.053124
693.6	-0.053178
693.7	-0.053223
693.8	-0.053123
693.9	-0.052958
694	-0.052846
694.1	-0.052851
694.2	-0.052966
694.3	-0.053197
694.4	-0.053436
694.5	-0.053679
694.6	-0.05386
694.7	-0.053975
694.8	-0.053487
694.9	-0.05235
695	-0.051195
695.1	-0.050073
695.2	-0.048985
695.3	-0.047859
695.4	-0.046776
695.5	-0.045835
695.6	-0.044953
695.7	-0.044285
695.8	-0.04162
695.9	-0.036833
696	-0.032416
696.1	-0.028373
696.2	-0.02462
696.3	-0.021149
696.4	-0.017929
696.5	-0.014879
696.6	-0.012058
696.7	-0.0094173
696.8	-0.0072187
696.9	-0.0055834
697	-0.0041934
697.1	-0.0028119
697.2	-0.001472
697.3	-0.00022035
697.4	0.0011215
697.5	0.0025521
697.6	0.0041311
697.7	0.0062582
697.8	0.0056977
697.9	0.0022326
698	-0.00098586
698.1	-0.0041651
698.2	-0.0072623
698.3	-0.01012
698.4	-0.012595
698.5	-0.014538
698.6	-0.016051
698.7	-0.017278
698.8	-0.01894
698.9	-0.021361
699	-0.023819
699.1	-0.025956
699.2	-0.027758
699.3	-0.029402
699.4	-0.030981
699.5	-0.032475
699.6	-0.033579
699.7	-0.033832
699.8	-0.037415
699.9	-0.044472
700	-0.050713
700.1	-0.056619
700.2	-0.062183
700.3	-0.067004
700.4	-0.071554
700.5	-0.076132
700.6	-0.080217
700.7	-0.082858
700.8	-0.090675
700.9	-0.10437
701	-0.11721
701.1	-0.12878
701.2	-0.13923
701.3	-0.149
701.4	-0.1582
701.5	-0.16698
701.6	-0.17539
701.7	-0.1842
701.8	-0.18726
701.9	-0.18405
702	-0.18098
702.1	-0.17829
702.2	-0.17611
702.3	-0.17432
702.4	-0.173
702.5	-0.17219
702.6	-0.1718
702.7	-0.17234
702.8	-0.17001
702.9	-0.16445
703	-0.15951
703.1	-0.15517
703.2	-0.1514
703.3	-0.14806
703.4	-0.14509
703.5	-0.14238
703.6	-0.13993
703.7	-0.13766
703.8	-0.13591
703.9	-0.13467
704	-0.13368
704.1	-0.13278
704.2	-0.13199
704.3	-0.13137
704.4	-0.13087
704.5	-0.13043
704.6	-0.13024
704.7	-0.12952
704.8	-0.13309
704.9	-0.14121
705	-0.14879
705.1	-0.15583
705.2	-0.16237
705.3	-0.16847
705.4	-0.17426
705.5	-0.17958
705.6	-0.18443
705.7	-0.18819
705.8	-0.19606
705.9	-0.20839
706	-0.21987
706.1	-0.23049
706.2	-0.24056
706.3	-0.25024
706.4	-0.25959
706.5	-0.26849
706.6	-0.2766
706.7	-0.2851
706.8	-0.28593
706.9	-0.27871
707	-0.27254
707.1	-0.26779
707.2	-0.26398
707.3	-0.26053
707.4	-0.25744
707.5	-0.25487
707.6	-0.25279
707.7	-0.25144
707.8	-0.24884
707.9	-0.24491
708	-0.24141
708.1	-0.23783
708.2	-0.23483
708.3	-0.2328
708.4	-0.23098
708.5	-0.22921
708.6	-0.22794
708.7	-0.22662
708.8	-0.22531
708.9	-0.22453
709	-0.22414
709.1	-0.22348
709.2	-0.22272
709.3	-0.22229
709.4	-0.22219
709.5	-0.22228
709.6	-0.22243
709.7	-0.2216
709.8	-0.22521
709.9	-0.23387
710	-0.24184
710.1	-0.24912
710.2	-0.25596
710.3	-0.26231
710.4	-0.2683
710.5	-0.27403
710.6	-0.27924
710.7	-0.28308
710.8	-0.29181
710.9	-0.30587
711	-0.31856
711.1	-0.33007
711.2	-0.34062
711.3	-0.35034
711.4	-0.35934
711.5	-0.36788
711.6	-0.37596
711.7	-0.38496
711.8	-0.3856
711.9	-0.37782
712	-0.37128
712.1	-0.36597
712.2	-0.36161
712.3	-0.35818
712.4	-0.35529
712.5	-0.35302
712.6	-0.35125
712.7	-0.35025
712.8	-0.34687
712.9	-0.34099
713	-0.33582
713.1	-0.33129
713.2	-0.3272
713.3	-0.32351
713.4	-0.32028
713.5	-0.31744
713.6	-0.31496
713.7	-0.31295
713.8	-0.31182
713.9	-0.3117
714	-0.31177
714.1	-0.31151
714.2	-0.31106
714.3	-0.31045
714.4	-0.30963
714.5	-0.3087
714.6	-0.30786
714.7	-0.30732
714.8	-0.3075
714.9	-0.3083
715	-0.30893
715.1	-0.3091
715.2	-0.30883
715.3	-0.30859
715.4	-0.30862
715.5	-0.30895
715.6	-0.30951
715.7	-0.30845
715.8	-0.31657
715.9	-0.33464
716	-0.35093
716.1	-0.36562
716.2	-0.37878
716.3	-0.3901
716.4	-0.4001
716.5	-0.40982
716.6	-0.41876
716.7	-0.42708
716.8	-0.43273
716.9	-0.43561
717	-0.43821
717.1	-0.44128
717.2	-0.44486
717.3	-0.4484
717.4	-0.45169
717.5	-0.45552
717.6	-0.45965
717.7	-0.46569
717.8	-0.46314
717.9	-0.45148
718	-0.4413
718.1	-0.43288
718.2	-0.42594
718.3	-0.42009
718.4	-0.41501
718.5	-0.41058
718.6	-0.40674
718.7	-0.40311
718.8	-0.39998
718.9	-0.39731
719	-0.39468
719.1	-0.39184
719.2	-0.38896
719.3	-0.38627
719.4	-0.38375
719.5	-0.38124
719.6	-0.379
719.7	-0.37703
719.8	-0.37415
719.9	-0.37022
720	-0.36661
720.1	-0.36342
720.2	-0.36051
720.3	-0.35767
720.4	-0.355
720.5	-0.35247
720.6	-0.35003
720.7	-0.34777
720.8	-0.3447
720.9	-0.34068
721	-0.33689
721.1	-0.33326
721.2	-0.32988
721.3	-0.32665
721.4	-0.32354
721.5	-0.32069
721.6	-0.31791
721.7	-0.31553
721.8	-0.31111
721.9	-0.30474
722	-0.29883
722.1	-0.2934
722.2	-0.28852
722.3	-0.2843
722.4	-0.28069
722.5	-0.27755
722.6	-0.27449
722.7	-0.27105
722.8	-0.27007
722.9	-0.27181
723	-0.2731
723.1	-0.27397
723.2	-0.27444
723.3	-0.27523
723.4	-0.27601
723.5	-0.27623
723.6	-0.2759
723.7	-0.27512
723.8	-0.27534
723.9	-0.2771
724	-0.27889
724.1	-0.28062
724.2	-0.28194
724.3	-0.28299
724.4	-0.28374
724.5	-0.28418
724.6	-0.28399
724.7	-0.28353
724.8	-0.28409
724.9	-0.2854
725	-0.28605
725.1	-0.28689
725.2	-0.28763
725.3	-0.28777
725.4	-0.28792
725.5	-0.28845
725.6	-0.2886
725.7	-0.28814
725.8	-0.28859
725.9	-0.29022
726	-0.29168
726.1	-0.29264
726.2	-0.29315
726.3	-0.29341
726.4	-0.2937
726.5	-0.2943
726.6	-0.29506
726.7	-0.2944
726.8	-0.30322
726.9	-0.3217
727	-0.33794
727.1	-0.35192
727.2	-0.36427
727.3	-0.37527
727.4	-0.38528
727.5	-0.39437
727.6	-0.40267
727.7	-0.4108
727.8	-0.4155
727.9	-0.41659
728	-0.41799
728.1	-0.41993
728.2	-0.42226
728.3	-0.42472
728.4	-0.42732
728.5	-0.43008
728.6	-0.4331
728.7	-0.43735
728.8	-0.4338
728.9	-0.4221
729	-0.41215
729.1	-0.40357
729.2	-0.39616
729.3	-0.38982
729.4	-0.38446
729.5	-0.37965
729.6	-0.37543
729.7	-0.37138
729.8	-0.36816
729.9	-0.36553
730	-0.36316
730.1	-0.36088
730.2	-0.35872
730.3	-0.35641
730.4	-0.35421
730.5	-0.35195
730.6	-0.34987
730.7	-0.34798
730.8	-0.34556
730.9	-0.34252
731	-0.34004
731.1	-0.33773
731.2	-0.33549
731.3	-0.3332
731.4	-0.33074
731.5	-0.3282
731.6	-0.32592
731.7	-0.32408
731.8	-0.32189
731.9	-0.31912
732	-0.31638
732.1	-0.31326
732.2	-0.31012
732.3	-0.30743
732.4	-0.30528
732.5	-0.30346
732.6	-0.30158
732.7	-0.29995
732.8	-0.29592
732.9	-0.28963
733	-0.28423
733.1	-0.27967
733.2	-0.27512
733.3	-0.27095
733.4	-0.26733
733.5	-0.26354
733.6	-0.25995
733.7	-0.25684
733.8	-0.25579
733.9	-0.2569
734	-0.25798
734.1	-0.25906
734.2	-0.2595
734.3	-0.2593
734.4	-0.25898
734.5	-0.25883
734.6	-0.25874
734.7	-0.25853
734.8	-0.25967
734.9	-0.2621
735	-0.26381
735.1	-0.26524
735.2	-0.26634
735.3	-0.26739
735.4	-0.26826
735.5	-0.2691
735.6	-0.26975
735.7	-0.27045
735.8	-0.27154
735.9	-0.27309
736	-0.27437
736.1	-0.27522
736.2	-0.27561
736.3	-0.27573
736.4	-0.27568
736.5	-0.27555
736.6	-0.27529
736.7	-0.27477
736.8	-0.27608
736.9	-0.27919
737	-0.28196
737.1	-0.28446
737.2	-0.28659
737.3	-0.28854
737.4	-0.29036
737.5	-0.29184
737.6	-0.29313
737.7	-0.29301
737.8	-0.30156
737.9	-0.31923
738	-0.33503
738.1	-0.34888
738.2	-0.36118
738.3	-0.3721
738.4	-0.38208
738.5	-0.39135
738.6	-0.39983
738.7	-0.40849
738.8	-0.41188
738.9	-0.4099
739	-0.40866
739.1	-0.40816
739.2	-0.4081
739.3	-0.40827
739.4	-0.40861
739.5	-0.40914
739.6	-0.40988
739.7	-0.41189
739.8	-0.40811
739.9	-0.39823
740	-0.38992
740.1	-0.38256
740.2	-0.37593
740.3	-0.3698
740.4	-0.3644
740.5	-0.35987
740.6	-0.35616
740.7	-0.35269
740.8	-0.35034
740.9	-0.3489
741	-0.34762
741.1	-0.34648
741.2	-0.34546
741.3	-0.34396
741.4	-0.34229
741.5	-0.34107
741.6	-0.34009
741.7	-0.33875
741.8	-0.33693
741.9	-0.3344
742	-0.33171
742.1	-0.32933
742.2	-0.32753
742.3	-0.3256
742.4	-0.3235
742.5	-0.32165
742.6	-0.32038
742.7	-0.31904
742.8	-0.31858
742.9	-0.31898
743	-0.31917
743.1	-0.31938
743.2	-0.31979
743.3	-0.32039
743.4	-0.32099
743.5	-0.32138
743.6	-0.32153
743.7	-0.32152
743.8	-0.32037
743.9	-0.31815
744	-0.31605
744.1	-0.31432
744.2	-0.31283
744.3	-0.31127
744.4	-0.31008
744.5	-0.30909
744.6	-0.30826
744.7	-0.30641
744.8	-0.31252
744.9	-0.32687
745	-0.33974
745.1	-0.35114
745.2	-0.36127
745.3	-0.37027
745.4	-0.37819
745.5	-0.3853
745.6	-0.39184
745.7	-0.39705
745.8	-0.40624
745.9	-0.4199
746	-0.43231
746.1	-0.44359
746.2	-0.45401
746.3	-0.46379
746.4	-0.47308
746.5	-0.4822
746.6	-0.49099
746.7	-0.50182
746.8	-0.50033
746.9	-0.48626
747	-0.47446
747.1	-0.46475
747.2	-0.4565
747.3	-0.4497
747.4	-0.44391
747.5	-0.43927
747.6	-0.43552
747.7	-0.43233
747.8	-0.42864
747.9	-0.42416
748	-0.41986
748.1	-0.41559
748.2	-0.41147
748.3	-0.4075
748.4	-0.4041
748.5	-0.4011
748.6	-0.39803
748.7	-0.39488
748.8	-0.39027
748.9	-0.38405
749	-0.37835
749.1	-0.37324
749.2	-0.36853
749.3	-0.36398
749.4	-0.35959
749.5	-0.35505
749.6	-0.35088
749.7	-0.34738
749.8	-0.3433
749.9	-0.33808
750	-0.33335
750.1	-0.32891
750.2	-0.32464
750.3	-0.32089
750.4	-0.31752
750.5	-0.31378
750.6	-0.31016
750.7	-0.30699
750.8	-0.30501
750.9	-0.30353
751	-0.30173
751.1	-0.30001
751.2	-0.29854
751.3	-0.29722
751.4	-0.29601
751.5	-0.29476
751.6	-0.29327
751.7	-0.29127
751.8	-0.29021
751.9	-0.29036
752	-0.29046
752.1	-0.29036
752.2	-0.29027
752.3	-0.29029
752.4	-0.2904
752.5	-0.29046
752.6	-0.29039
752.7	-0.29028
752.8	-0.28958
752.9	-0.28835
753	-0.28699
753.1	-0.2855
753.2	-0.28392
753.3	-0.28235
753.4	-0.28075
753.5	-0.27923
753.6	-0.2777
753.7	-0.27638
753.8	-0.2739
753.9	-0.27004
754	-0.26653
754.1	-0.26333
754.2	-0.26029
754.3	-0.25747
754.4	-0.25476
754.5	-0.25224
754.6	-0.24982
754.7	-0.24762
754.8	-0.24525
754.9	-0.2426
755	-0.24009
755.1	-0.23778
755.2	-0.23576
755.3	-0.234
755.4	-0.23238
755.5	-0.23108
755.6	-0.22969
755.7	-0.22781
755.8	-0.22728
755.9	-0.22826
756	-0.22877
756.1	-0.22889
756.2	-0.22866
756.3	-0.22844
756.4	-0.22837
756.5	-0.22847
756.6	-0.22854
756.7	-0.22815
756.8	-0.22763
756.9	-0.22719
757	-0.22659
757.1	-0.22632
757.2	-0.2263
757.3	-0.2262
757.4	-0.22576
757.5	-0.2252
757.6	-0.22446
757.7	-0.22378
757.8	-0.22248
757.9	-0.22056
758	-0.21834
758.1	-0.21598
758.2	-0.21418
758.3	-0.21255
758.4	-0.21051
758.5	-0.20892
758.6	-0.20745
758.7	-0.20571
758.8	-0.20276
758.9	-0.199
759	-0.19537
759.1	-0.19146
759.2	-0.18779
759.3	-0.1847
759.4	-0.182
759.5	-0.17936
759.6	-0.17653
759.7	-0.17351
759.8	-0.17141
759.9	-0.17041
760	-0.16945
760.1	-0.16864
760.2	-0.16795
760.3	-0.16728
760.4	-0.16637
760.5	-0.16508
760.6	-0.16352
760.7	-0.16161
760.8	-0.1609
760.9	-0.16159
761	-0.16214
761.1	-0.16257
761.2	-0.16276
761.3	-0.16272
761.4	-0.16256
761.5	-0.16242
761.6	-0.1623
761.7	-0.1622
761.8	-0.16196
761.9	-0.16151
762	-0.16095
762.1	-0.16023
762.2	-0.15957
762.3	-0.15901
762.4	-0.15835
762.5	-0.15769
762.6	-0.15697
762.7	-0.15632
762.8	-0.15429
762.9	-0.15109
763	-0.14818
763.1	-0.14545
763.2	-0.14283
763.3	-0.14028
763.4	-0.13777
763.5	-0.13518
763.6	-0.13266
763.7	-0.13047
763.8	-0.12725
763.9	-0.12318
764	-0.11945
764.1	-0.11606
764.2	-0.11308
764.3	-0.11051
764.4	-0.10825
764.5	-0.10605
764.6	-0.10366
764.7	-0.10072
764.8	-0.099204
764.9	-0.099366
765	-0.09945
765.1	-0.099754
765.2	-0.10027
765.3	-0.10047
765.4	-0.1001
765.5	-0.099287
765.6	-0.098309
765.7	-0.097339
765.8	-0.097454
765.9	-0.098517
766	-0.099358
766.1	-0.099658
766.2	-0.099487
766.3	-0.099414
766.4	-0.099666
766.5	-0.099737
766.6	-0.099236
766.7	-0.099093
766.8	-0.098723
766.9	-0.097511
767	-0.096475
767.1	-0.095636
767.2	-0.094534
767.3	-0.093257
767.4	-0.092319
767.5	-0.091625
767.6	-0.090711
767.7	-0.089612
767.8	-0.087038
767.9	-0.083209
768	-0.07992
768.1	-0.077166
768.2	-0.074543
768.3	-0.071763
768.4	-0.068867
768.5	-0.065932
768.6	-0.063142
768.7	-0.060708
768.8	-0.058077
768.9	-0.055071
769	-0.052303
769.1	-0.049921
769.2	-0.047749
769.3	-0.045672
769.4	-0.04373
769.5	-0.041786
769.6	-0.039877
769.7	-0.037611
769.8	-0.037017
769.9	-0.038327
770	-0.039309
770.1	-0.040052
770.2	-0.040582
770.3	-0.040814
770.4	-0.040881
770.5	-0.040816
770.6	-0.040652
770.7	-0.04049
770.8	-0.040622
770.9	-0.041169
771	-0.041598
771.1	-0.041774
771.2	-0.041878
771.3	-0.041991
771.4	-0.042043
771.5	-0.04195
771.6	-0.041934
771.7	-0.042001
771.8	-0.041688
771.9	-0.041127
772	-0.04071
772.1	-0.040263
772.2	-0.039895
772.3	-0.039377
772.4	-0.038587
772.5	-0.037658
772.6	-0.03651
772.7	-0.035594
772.8	-0.033143
772.9	-0.029046
773	-0.025475
773.1	-0.022375
773.2	-0.019638
773.3	-0.016989
773.4	-0.014251
773.5	-0.011615
773.6	-0.0089788
773.7	-0.0064937
773.8	-0.0044031
773.9	-0.0025659
774	-0.00064698
774.1	0.0014412
774.2	0.0034655
774.3	0.0055059
774.4	0.0073784
774.5	0.0088626
774.6	0.010231
774.7	0.012207
774.8	0.012416
774.9	0.0099989
775	0.007897
775.1	0.0063544
775.2	0.0047454
775.3	0.0035163
775.4	0.0026859
775.5	0.0015441
775.6	0.00040249
775.7	2.182e-05
775.8	-0.00045042
775.9	-0.0015562
776	-0.0027848
776.1	-0.0041971
776.2	-0.0052895
776.3	-0.0056895
776.4	-0.0059237
776.5	-0.0062125
776.6	-0.0066739
776.7	-0.0073153
776.8	-0.0077473
776.9	-0.0079645
777	-0.0080835
777.1	-0.0077367
777.2	-0.0071156
777.3	-0.0064762
777.4	-0.0058457
777.5	-0.005376
777.6	-0.0049656
777.7	-0.0047898
777.8	-0.0031893
777.9	-0.00010981
778	0.0026987
778.1	0.0052427
778.2	0.0074773
778.3	0.0093387
778.4	0.010985
778.5	0.012674
778.6	0.014247
778.7	0.015564
778.8	0.017861
778.9	0.021021
779	0.02391
779.1	0.026612
779.2	0.029169
779.3	0.031592
779.4	0.033806
779.5	0.035831
779.6	0.037672
779.7	0.039675
779.8	0.039427
779.9	0.036763
780	0.034367
780.1	0.032189
780.2	0.030305
780.3	0.028794
780.4	0.027562
780.5	0.026512
780.6	0.025761
780.7	0.025508
780.8	0.024455
780.9	0.022458
781	0.020573
781.1	0.01875
781.2	0.016869
781.3	0.014892
781.4	0.013105
781.5	0.011646
781.6	0.010527
781.7	0.0098917
781.8	0.0093725
781.9	0.0084457
782	0.007301
782.1	0.0059558
782.2	0.0047451
782.3	0.0039277
782.4	0.0034609
782.5	0.0032353
782.6	0.0029885
782.7	0.0026332
782.8	0.0023609
782.9	0.0020378
783	0.001674
783.1	0.0018203
783.2	0.002082
783.3	0.0017682
783.4	0.0014523
783.5	0.0014193
783.6	0.0012148
783.7	0.0012712
783.8	0.0018208
783.9	0.0024473
784	0.0028569
784.1	0.0033926
784.2	0.0042224
784.3	0.0048937
784.4	0.0052042
784.5	0.0052716
784.6	0.005466
784.7	0.0055483
784.8	0.0079424
784.9	0.012764
785	0.0171
785.1	0.020865
785.2	0.024076
785.3	0.026807
785.4	0.029266
785.5	0.03153
785.6	0.033779
785.7	0.036077
785.8	0.038716
785.9	0.041516
786	0.044092
786.1	0.046441
786.2	0.048598
786.3	0.050594
786.4	0.05238
786.5	0.053951
786.6	0.055416
786.7	0.057216
786.8	0.055867
786.9	0.051085
787	0.046605
787.1	0.042499
787.2	0.038743
787.3	0.035309
787.4	0.032234
787.5	0.029377
787.6	0.026649
787.7	0.02427
787.8	0.021562
787.9	0.018363
788	0.015402
788.1	0.012737
788.2	0.01039
788.3	0.0082133
788.4	0.0062553
788.5	0.0046388
788.6	0.0032683
788.7	0.0025554
788.8	-0.0010649
788.9	-0.0080169
789	-0.014514
789.1	-0.020595
789.2	-0.026376
789.3	-0.031808
789.4	-0.036966
789.5	-0.04179
789.6	-0.046095
789.7	-0.048987
789.8	-0.056945
789.9	-0.070576
790	-0.08309
790.1	-0.094902
790.2	-0.10617
790.3	-0.11666
790.4	-0.12608
790.5	-0.13442
790.6	-0.14194
790.7	-0.14977
790.8	-0.15213
790.9	-0.14887
791	-0.14593
791.1	-0.14338
791.2	-0.14108
791.3	-0.13922
791.4	-0.13792
791.5	-0.13685
791.6	-0.13577
791.7	-0.13598
791.8	-0.13301
791.9	-0.12571
792	-0.11918
792.1	-0.11367
792.2	-0.1085
792.3	-0.10391
792.4	-0.10024
792.5	-0.097166
792.6	-0.094121
792.7	-0.091066
792.8	-0.088679
792.9	-0.087097
793	-0.086101
793.1	-0.085515
793.2	-0.08487
793.3	-0.083983
793.4	-0.083034
793.5	-0.082138
793.6	-0.081361
793.7	-0.080098
793.8	-0.083562
793.9	-0.092062
794	-0.10009
794.1	-0.10761
794.2	-0.1146
794.3	-0.12111
794.4	-0.12712
794.5	-0.13242
794.6	-0.13719
794.7	-0.14093
794.8	-0.14787
794.9	-0.15852
795	-0.16854
795.1	-0.17777
795.2	-0.18621
795.3	-0.19409
795.4	-0.20153
795.5	-0.20838
795.6	-0.21492
795.7	-0.22226
795.8	-0.22229
795.9	-0.21441
796	-0.20734
796.1	-0.20119
796.2	-0.19585
796.3	-0.19115
796.4	-0.1872
796.5	-0.18395
796.6	-0.18119
796.7	-0.17897
796.8	-0.17576
796.9	-0.17141
797	-0.16784
797.1	-0.16489
797.2	-0.16258
797.3	-0.16074
797.4	-0.15911
797.5	-0.15741
797.6	-0.15585
797.7	-0.15419
797.8	-0.15276
797.9	-0.15179
798	-0.15112
798.1	-0.15075
798.2	-0.15065
798.3	-0.15092
798.4	-0.15118
798.5	-0.15099
798.6	-0.15074
798.7	-0.14963
798.8	-0.15451
798.9	-0.16616
799	-0.17727
799.1	-0.18728
799.2	-0.19625
799.3	-0.2045
799.4	-0.21234
799.5	-0.21968
799.6	-0.22614
799.7	-0.23144
799.8	-0.23867
799.9	-0.24809
800	-0.25662
800.1	-0.26443
800.2	-0.27201
800.3	-0.27885
800.4	-0.28508
800.5	-0.29151
800.6	-0.29759
800.7	-0.30416
800.8	-0.3027
800.9	-0.29303
801	-0.28461
801.1	-0.2773
801.2	-0.27075
801.3	-0.26486
801.4	-0.2597
801.5	-0.25552
801.6	-0.25214
801.7	-0.24936
801.8	-0.24673
801.9	-0.24411
802	-0.24179
802.1	-0.23959
802.2	-0.23756
802.3	-0.23572
802.4	-0.23403
802.5	-0.23249
802.6	-0.23119
802.7	-0.23013
802.8	-0.22899
802.9	-0.22778
803	-0.22688
803.1	-0.22619
803.2	-0.22566
803.3	-0.22526
803.4	-0.2249
803.5	-0.22474
803.6	-0.22472
803.7	-0.22383
803.8	-0.2293
803.9	-0.24144
804	-0.2525
804.1	-0.26244
804.2	-0.27141
804.3	-0.27953
804.4	-0.28695
804.5	-0.29377
804.6	-0.29998
804.7	-0.30514
804.8	-0.31287
804.9	-0.32365
805	-0.33352
805.1	-0.34245
805.2	-0.35063
805.3	-0.35827
805.4	-0.36522
805.5	-0.37188
805.6	-0.37812
805.7	-0.38548
805.8	-0.3842
805.9	-0.37409
806	-0.36551
806.1	-0.3585
806.2	-0.35234
806.3	-0.3469
806.4	-0.342
806.5	-0.33767
806.6	-0.33399
806.7	-0.33131
806.8	-0.32794
806.9	-0.32335
807	-0.31899
807.1	-0.31476
807.2	-0.31091
807.3	-0.30762
807.4	-0.30488
807.5	-0.30253
807.6	-0.30045
807.7	-0.2985
807.8	-0.29707
807.9	-0.296
808	-0.29495
808.1	-0.29433
808.2	-0.29375
808.3	-0.29273
808.4	-0.29193
808.5	-0.29149
808.6	-0.29072
808.7	-0.29005
808.8	-0.29011
808.9	-0.29009
809	-0.28968
809.1	-0.28948
809.2	-0.28965
809.3	-0.28999
809.4	-0.29001
809.5	-0.28956
809.6	-0.28912
809.7	-0.28737
809.8	-0.29529
809.9	-0.31333
810	-0.32971
810.1	-0.34421
810.2	-0.35696
810.3	-0.36809
810.4	-0.378
810.5	-0.38681
810.6	-0.395
810.7	-0.40295
810.8	-0.4089
810.9	-0.41272
811	-0.41665
811.1	-0.42069
811.2	-0.42482
811.3	-0.42909
811.4	-0.43348
811.5	-0.438
811.6	-0.44262
811.7	-0.44881
811.8	-0.44583
811.9	-0.43331
812	-0.4227
812.1	-0.41378
812.2	-0.40615
812.3	-0.39942
812.4	-0.39352
812.5	-0.38813
812.6	-0.38345
812.7	-0.37919
812.8	-0.37557
812.9	-0.37235
813	-0.36946
813.1	-0.3665
813.2	-0.36355
813.3	-0.36071
813.4	-0.35812
813.5	-0.35555
813.6	-0.35309
813.7	-0.35066
813.8	-0.34716
813.9	-0.34237
814	-0.33801
814.1	-0.33434
814.2	-0.33132
814.3	-0.32867
814.4	-0.32619
814.5	-0.32359
814.6	-0.32082
814.7	-0.31828
814.8	-0.3142
814.9	-0.30863
815	-0.30388
815.1	-0.3
815.2	-0.29648
815.3	-0.29287
815.4	-0.28909
815.5	-0.28538
815.6	-0.28204
815.7	-0.27956
815.8	-0.27678
815.9	-0.27326
816	-0.26979
816.1	-0.26643
816.2	-0.26292
816.3	-0.2594
816.4	-0.25625
816.5	-0.25364
816.6	-0.25079
816.7	-0.24733
816.8	-0.24718
816.9	-0.24993
817	-0.25191
817.1	-0.25389
817.2	-0.25526
817.3	-0.25572
817.4	-0.2559
817.5	-0.25636
817.6	-0.25687
817.7	-0.25693
817.8	-0.25693
817.9	-0.25721
818	-0.25737
818.1	-0.25778
818.2	-0.25806
818.3	-0.2584
818.4	-0.25865
818.5	-0.25863
818.6	-0.25813
818.7	-0.2574
818.8	-0.2567
818.9	-0.25618
819	-0.25554
819.1	-0.25493
819.2	-0.25444
819.3	-0.25395
819.4	-0.2534
819.5	-0.25293
819.6	-0.25253
819.7	-0.2524
819.8	-0.25193
819.9	-0.25123
820	-0.25035
820.1	-0.2495
820.2	-0.24858
820.3	-0.24763
820.4	-0.24668
820.5	-0.24585
820.6	-0.24488
820.7	-0.24375
820.8	-0.24222
820.9	-0.24066
821	-0.23922
821.1	-0.23782
821.2	-0.23653
821.3	-0.23544
821.4	-0.23426
821.5	-0.23316
821.6	-0.23208
821.7	-0.23131
821.8	-0.22812
821.9	-0.22261
822	-0.21741
822.1	-0.2125
822.2	-0.20784
822.3	-0.20353
822.4	-0.19945
822.5	-0.19589
822.6	-0.19273
822.7	-0.19016
822.8	-0.18673
822.9	-0.18228
823	-0.17805
823.1	-0.17384
823.2	-0.16963
823.3	-0.16553
823.4	-0.16169
823.5	-0.15839
823.6	-0.15557
823.7	-0.15234
823.8	-0.15247
823.9	-0.15618
824	-0.15906
824.1	-0.1614
824.2	-0.16342
824.3	-0.16506
824.4	-0.16621
824.5	-0.16688
824.6	-0.16749
824.7	-0.16814
824.8	-0.16993
824.9	-0.1723
825	-0.17428
825.1	-0.17636
825.2	-0.17788
825.3	-0.17924
825.4	-0.18045
825.5	-0.18114
825.6	-0.18169
825.7	-0.18208
825.8	-0.18541
825.9	-0.19145
826	-0.19654
826.1	-0.20104
826.2	-0.20553
826.3	-0.20975
826.4	-0.21336
826.5	-0.21619
826.6	-0.21852
826.7	-0.21983
826.8	-0.2271
826.9	-0.24081
827	-0.2535
827.1	-0.26503
827.2	-0.27551
827.3	-0.2849
827.4	-0.29328
827.5	-0.30071
827.6	-0.30737
827.7	-0.3141
827.8	-0.31592
827.9	-0.31252
828	-0.30968
828.1	-0.30745
828.2	-0.30588
828.3	-0.30489
828.4	-0.30439
828.5	-0.30414
828.6	-0.3042
828.7	-0.30534
828.8	-0.30237
828.9	-0.29488
829	-0.28847
829.1	-0.28296
829.2	-0.27819
829.3	-0.27408
829.4	-0.27058
829.5	-0.26752
829.6	-0.26498
829.7	-0.26266
829.8	-0.26116
829.9	-0.26015
830	-0.25921
830.1	-0.25824
830.2	-0.25733
830.3	-0.25647
830.4	-0.25584
830.5	-0.25526
830.6	-0.25488
830.7	-0.2538
830.8	-0.25769
830.9	-0.26698
831	-0.2757
831.1	-0.28356
831.2	-0.29078
831.3	-0.29711
831.4	-0.30265
831.5	-0.30749
831.6	-0.31185
831.7	-0.31529
831.8	-0.32208
831.9	-0.33253
832	-0.34239
832.1	-0.35116
832.2	-0.3589
832.3	-0.36576
832.4	-0.37222
832.5	-0.37848
832.6	-0.38449
832.7	-0.39138
832.8	-0.39095
832.9	-0.38291
833	-0.37637
833.1	-0.37153
833.2	-0.36734
833.3	-0.36359
833.4	-0.36082
833.5	-0.35829
833.6	-0.35607
833.7	-0.35493
833.8	-0.35236
833.9	-0.348
834	-0.34438
834.1	-0.34156
834.2	-0.3392
834.3	-0.33657
834.4	-0.33401
834.5	-0.33177
834.6	-0.33006
834.7	-0.32869
834.8	-0.32843
834.9	-0.32918
835	-0.32958
835.1	-0.32948
835.2	-0.32928
835.3	-0.32898
835.4	-0.32879
835.5	-0.32868
835.6	-0.32884
835.7	-0.32796
835.8	-0.33403
835.9	-0.34735
836	-0.35933
836.1	-0.36996
836.2	-0.37961
836.3	-0.3884
836.4	-0.39628
836.5	-0.40346
836.6	-0.41001
836.7	-0.41606
836.8	-0.42122
836.9	-0.4257
837	-0.43007
837.1	-0.43436
837.2	-0.43857
837.3	-0.44297
837.4	-0.4473
837.5	-0.4516
837.6	-0.45605
837.7	-0.46199
837.8	-0.4608
837.9	-0.45215
838	-0.44501
838.1	-0.4394
838.2	-0.43486
838.3	-0.43113
838.4	-0.42808
838.5	-0.42554
838.6	-0.42331
838.7	-0.42121
838.8	-0.41911
838.9	-0.4169
839	-0.41464
839.1	-0.41232
839.2	-0.41021
839.3	-0.40825
839.4	-0.40641
839.5	-0.40504
839.6	-0.40404
839.7	-0.4025
839.8	-0.40215
839.9	-0.40303
840	-0.4035
840.1	-0.40357
840.2	-0.40375
840.3	-0.40426
840.4	-0.40482
840.5	-0.40481
840.6	-0.40459
840.7	-0.40284
840.8	-0.40901
840.9	-0.42347
841	-0.43643
841.1	-0.44773
841.2	-0.45799
841.3	-0.46766
841.4	-0.47697
841.5	-0.48541
841.6	-0.493
841.7	-0.50137
841.8	-0.50605
841.9	-0.50662
842	-0.50798
842.1	-0.51056
842.2	-0.51323
842.3	-0.51623
842.4	-0.51965
842.5	-0.52383
842.6	-0.52826
842.7	-0.53395
842.8	-0.53294
842.9	-0.52561
843	-0.51975
843.1	-0.51545
843.2	-0.51202
843.3	-0.5098
843.4	-0.50804
843.5	-0.50649
843.6	-0.50486
843.7	-0.50331
843.8	-0.50206
843.9	-0.50132
844	-0.50037
844.1	-0.49944
844.2	-0.49838
844.3	-0.49744
844.4	-0.49645
844.5	-0.49541
844.6	-0.49437
844.7	-0.49333
844.8	-0.49321
844.9	-0.49408
845	-0.49479
845.1	-0.49532
845.2	-0.49566
845.3	-0.49583
845.4	-0.49592
845.5	-0.49605
845.6	-0.49614
845.7	-0.49471
845.8	-0.5021
845.9	-0.51868
846	-0.5336
846.1	-0.54707
846.2	-0.55988
846.3	-0.57239
846.4	-0.5848
846.5	-0.59744
846.6	-0.61057
846.7	-0.62541
846.8	-0.63843
846.9	-0.65017
847	-0.66503
847.1	-0.68393
847.2	-0.7071
847.3	-0.73585
847.4	-0.77233
847.5	-0.81845
847.6	-0.87715
847.7	-0.95088
847.8	-1.0317
847.9	-1.1154
848	-1.2016
848.1	-1.2787
848.2	-1.3392
848.3	-1.3804
848.4	-1.4043
848.5	-1.4136
848.6	-1.4118
848.7	-1.4015
848.8	-1.3861
848.9	-1.3655
849	-1.3397
849.1	-1.3096
849.2	-1.2767
849.3	-1.2415
849.4	-1.2046
849.5	-1.1664
849.6	-1.1276
849.7	-1.088
849.8	-1.0481
849.9	-1.0086
850	-0.96979
850.1	-0.93153
850.2	-0.89473
850.3	-0.85921
850.4	-0.82488
850.5	-0.79218
850.6	-0.76196
850.7	-0.73502
850.8	-0.71541
850.9	-0.70217
851	-0.68855
851.1	-0.67445
851.2	-0.661
851.3	-0.64886
851.4	-0.63768
851.5	-0.62766
851.6	-0.61813
851.7	-0.60836
851.8	-0.60518
851.9	-0.60855
852	-0.61064
852.1	-0.61123
852.2	-0.61086
852.3	-0.60969
852.4	-0.60805
852.5	-0.60607
852.6	-0.60385
852.7	-0.60314
852.8	-0.592
852.9	-0.57041
853	-0.55128
853.1	-0.53451
853.2	-0.51976
853.3	-0.50676
853.4	-0.49535
853.5	-0.48529
853.6	-0.47638
853.7	-0.46869
853.8	-0.45961
853.9	-0.44892
854	-0.43937
854.1	-0.4309
854.2	-0.4236
854.3	-0.41713
854.4	-0.41128
854.5	-0.40592
854.6	-0.401
854.7	-0.39664
854.8	-0.39244
854.9	-0.38833
855	-0.38464
855.1	-0.38116
855.2	-0.37774
855.3	-0.37432
855.4	-0.37091
855.5	-0.36772
855.6	-0.36467
855.7	-0.36179
855.8	-0.35833
855.9	-0.35433
856	-0.35082
856.1	-0.34771
856.2	-0.34509
856.3	-0.34284
856.4	-0.3405
856.5	-0.33795
856.6	-0.33517
856.7	-0.33292
856.8	-0.32836
856.9	-0.322
857	-0.31661
857.1	-0.31154
857.2	-0.3064
857.3	-0.30154
857.4	-0.29701
857.5	-0.29291
857.6	-0.28909
857.7	-0.2854
857.8	-0.28264
857.9	-0.28096
858	-0.27935
858.1	-0.27824
858.2	-0.27685
858.3	-0.27483
858.4	-0.27308
858.5	-0.2715
858.6	-0.26956
858.7	-0.26773
858.8	-0.26824
858.9	-0.27061
859	-0.27238
859.1	-0.27413
859.2	-0.2757
859.3	-0.27679
859.4	-0.27717
859.5	-0.27717
859.6	-0.2772
859.7	-0.27719
859.8	-0.27803
859.9	-0.27982
860	-0.28114
860.1	-0.28184
860.2	-0.28203
860.3	-0.28203
860.4	-0.28191
860.5	-0.28187
860.6	-0.2817
860.7	-0.28172
860.8	-0.28166
860.9	-0.28154
861	-0.28141
861.1	-0.28128
861.2	-0.2812
861.3	-0.28109
861.4	-0.28092
861.5	-0.28071
861.6	-0.2804
861.7	-0.27912
861.8	-0.28346
861.9	-0.29373
862	-0.30285
862.1	-0.31069
862.2	-0.31756
862.3	-0.32355
862.4	-0.3289
862.5	-0.33369
862.6	-0.33817
862.7	-0.34126
862.8	-0.34963
862.9	-0.3637
863	-0.37663
863.1	-0.38822
863.2	-0.39882
863.3	-0.4084
863.4	-0.41731
863.5	-0.42556
863.6	-0.43326
863.7	-0.44192
863.8	-0.44052
863.9	-0.42845
864	-0.41812
864.1	-0.40936
864.2	-0.40202
864.3	-0.39588
864.4	-0.39113
864.5	-0.38737
864.6	-0.38426
864.7	-0.38153
864.8	-0.37741
864.9	-0.37158
865	-0.36643
865.1	-0.36189
865.2	-0.35832
865.3	-0.35532
865.4	-0.35249
865.5	-0.34937
865.6	-0.34634
865.7	-0.34355
865.8	-0.3409
865.9	-0.33821
866	-0.33581
866.1	-0.33322
866.2	-0.33064
866.3	-0.32821
866.4	-0.32628
866.5	-0.32455
866.6	-0.3227
866.7	-0.32122
866.8	-0.31952
866.9	-0.3168
867	-0.3144
867.1	-0.31268
867.2	-0.31082
867.3	-0.30867
867.4	-0.30694
867.5	-0.30571
867.6	-0.30431
867.7	-0.30281
867.8	-0.29917
867.9	-0.29346
868	-0.28837
868.1	-0.28407
868.2	-0.28023
868.3	-0.27638
868.4	-0.27254
868.5	-0.26896
868.6	-0.26559
868.7	-0.26243
868.8	-0.25987
868.9	-0.25785
869	-0.25598
869.1	-0.25437
869.2	-0.25293
869.3	-0.25174
869.4	-0.25058
869.5	-0.24924
869.6	-0.2477
869.7	-0.24576
869.8	-0.24595
869.9	-0.24858
870	-0.25073
870.1	-0.25253
870.2	-0.25386
870.3	-0.25473
870.4	-0.25522
870.5	-0.25567
870.6	-0.25603
870.7	-0.2561
870.8	-0.25702
870.9	-0.25899
871	-0.26057
871.1	-0.26175
871.2	-0.2627
871.3	-0.26372
871.4	-0.26461
871.5	-0.26545
871.6	-0.26615
871.7	-0.26676
871.8	-0.26724
871.9	-0.2678
872	-0.26847
872.1	-0.2691
872.2	-0.26948
872.3	-0.2696
872.4	-0.26956
872.5	-0.26937
872.6	-0.26895
872.7	-0.26751
872.8	-0.27285
872.9	-0.28522
873	-0.29665
873.1	-0.30718
873.2	-0.31644
873.3	-0.32455
873.4	-0.33164
873.5	-0.33763
873.6	-0.34311
873.7	-0.34795
873.8	-0.35597
873.9	-0.36715
874	-0.37722
874.1	-0.38605
874.2	-0.3941
874.3	-0.40148
874.4	-0.4083
874.5	-0.41497
874.6	-0.4217
874.7	-0.42992
874.8	-0.42842
874.9	-0.41663
875	-0.40689
875.1	-0.39871
875.2	-0.39159
875.3	-0.38612
875.4	-0.3815
875.5	-0.37695
875.6	-0.3732
875.7	-0.37048
875.8	-0.36733
875.9	-0.36312
876	-0.35915
876.1	-0.35566
876.2	-0.35287
876.3	-0.35037
876.4	-0.34824
876.5	-0.34594
876.6	-0.34365
876.7	-0.34153
876.8	-0.33933
876.9	-0.33683
877	-0.33467
877.1	-0.33282
877.2	-0.33132
877.3	-0.3301
877.4	-0.32899
877.5	-0.32762
877.6	-0.32634
877.7	-0.32492
877.8	-0.32337
877.9	-0.32176
878	-0.32025
878.1	-0.3188
878.2	-0.31739
878.3	-0.31603
878.4	-0.31488
878.5	-0.31373
878.6	-0.31256
878.7	-0.3116
878.8	-0.31042
878.9	-0.30873
879	-0.30726
879.1	-0.30584
879.2	-0.30438
879.3	-0.30305
879.4	-0.30184
879.5	-0.30071
879.6	-0.29965
879.7	-0.2989
879.8	-0.29638
879.9	-0.29206
880	-0.28803
880.1	-0.2846
880.2	-0.28155
880.3	-0.27875
880.4	-0.27638
880.5	-0.2745
880.6	-0.27277
880.7	-0.27144
880.8	-0.26839
880.9	-0.26352
881	-0.25878
881.1	-0.25422
881.2	-0.24987
881.3	-0.24591
881.4	-0.24224
881.5	-0.2393
881.6	-0.23694
881.7	-0.23404
881.8	-0.23405
881.9	-0.23718
882	-0.23958
882.1	-0.24167
882.2	-0.24374
882.3	-0.24589
882.4	-0.24746
882.5	-0.24839
882.6	-0.24887
882.7	-0.24922
882.8	-0.25106
882.9	-0.25438
883	-0.25691
883.1	-0.25876
883.2	-0.2606
883.3	-0.26227
883.4	-0.26335
883.5	-0.26454
883.6	-0.26556
883.7	-0.26579
883.8	-0.26822
883.9	-0.27341
884	-0.27769
884.1	-0.28098
884.2	-0.28396
884.3	-0.2871
884.4	-0.29008
884.5	-0.29268
884.6	-0.29473
884.7	-0.29527
884.8	-0.30184
884.9	-0.31509
885	-0.32717
885.1	-0.33804
885.2	-0.34798
885.3	-0.3571
885.4	-0.36525
885.5	-0.37263
885.6	-0.37922
885.7	-0.38555
885.8	-0.38812
885.9	-0.38695
886	-0.3862
886.1	-0.38589
886.2	-0.38597
886.3	-0.3865
886.4	-0.38742
886.5	-0.3885
886.6	-0.38985
886.7	-0.39225
886.8	-0.38992
886.9	-0.38246
887	-0.3762
887.1	-0.37086
887.2	-0.3663
887.3	-0.36236
887.4	-0.35903
887.5	-0.35606
887.6	-0.35359
887.7	-0.35143
887.8	-0.34974
887.9	-0.34829
888	-0.34706
888.1	-0.34582
888.2	-0.3447
888.3	-0.34355
888.4	-0.34244
888.5	-0.34122
888.6	-0.34018
888.7	-0.33844
888.8	-0.3411
888.9	-0.34825
889	-0.35487
889.1	-0.36093
889.2	-0.3667
889.3	-0.37191
889.4	-0.37663
889.5	-0.38083
889.6	-0.38456
889.7	-0.38704
889.8	-0.39359
889.9	-0.40437
890	-0.41459
890.1	-0.4243
890.2	-0.43336
890.3	-0.44154
890.4	-0.44892
890.5	-0.45579
890.6	-0.46252
890.7	-0.47069
890.8	-0.47233
890.9	-0.46704
891	-0.46291
891.1	-0.45996
891.2	-0.45772
891.3	-0.45594
891.4	-0.45454
891.5	-0.45401
891.6	-0.45404
891.7	-0.45436
891.8	-0.45259
891.9	-0.44919
892	-0.44607
892.1	-0.44319
892.2	-0.44099
892.3	-0.43916
892.4	-0.43712
892.5	-0.43499
892.6	-0.4332
892.7	-0.43184
892.8	-0.43126
892.9	-0.43099
893	-0.43029
893.1	-0.42955
893.2	-0.4288
893.3	-0.42822
893.4	-0.4279
893.5	-0.42762
893.6	-0.42727
893.7	-0.42569
893.8	-0.43033
893.9	-0.44126
894	-0.4509
894.1	-0.45936
894.2	-0.46692
894.3	-0.47383
894.4	-0.48051
894.5	-0.48691
894.6	-0.49301
894.7	-0.49915
894.8	-0.50591
894.9	-0.51344
895	-0.52081
895.1	-0.52854
895.2	-0.53635
895.3	-0.5446
895.4	-0.55303
895.5	-0.56222
895.6	-0.57181
895.7	-0.58372
895.8	-0.58876
895.9	-0.58771
896	-0.58929
896.1	-0.59368
896.2	-0.60011
896.3	-0.60889
896.4	-0.61975
896.5	-0.63346
896.6	-0.6503
896.7	-0.67111
896.8	-0.69701
896.9	-0.72865
897	-0.76917
897.1	-0.81993
897.2	-0.88378
897.3	-0.96072
897.4	-1.0478
897.5	-1.1369
897.6	-1.2168
897.7	-1.2793
897.8	-1.323
897.9	-1.3505
898	-1.3626
898.1	-1.3631
898.2	-1.3542
898.3	-1.3384
898.4	-1.3174
898.5	-1.2931
898.6	-1.2663
898.7	-1.2369
898.8	-1.2131
898.9	-1.1944
899	-1.1726
899.1	-1.1483
899.2	-1.1221
899.3	-1.0946
899.4	-1.0665
899.5	-1.038
899.6	-1.0097
899.7	-0.98191
899.8	-0.95196
899.9	-0.92031
900	-0.89063
900.1	-0.86292
900.2	-0.83624
900.3	-0.81091
900.4	-0.78702
900.5	-0.76401
900.6	-0.74126
900.7	-0.71879
900.8	-0.6913
900.9	-0.66004
901	-0.6324
901.1	-0.60853
901.2	-0.58707
901.3	-0.56755
901.4	-0.5499
901.5	-0.53365
901.6	-0.51893
901.7	-0.50574
901.8	-0.49412
901.9	-0.48389
902	-0.47431
902.1	-0.46522
902.2	-0.45687
902.3	-0.44911
902.4	-0.44207
902.5	-0.43581
902.6	-0.43026
902.7	-0.42508
902.8	-0.42109
902.9	-0.4185
903	-0.4162
903.1	-0.41407
903.2	-0.41185
903.3	-0.40978
903.4	-0.40773
903.5	-0.40564
903.6	-0.40343
903.7	-0.39996
903.8	-0.40468
903.9	-0.41794
904	-0.42943
904.1	-0.43939
904.2	-0.4479
904.3	-0.45503
904.4	-0.46104
904.5	-0.46636
904.6	-0.4709
904.7	-0.47546
904.8	-0.47683
904.9	-0.47515
905	-0.4737
905.1	-0.47243
905.2	-0.47131
905.3	-0.47062
905.4	-0.46987
905.5	-0.4692
905.6	-0.46843
905.7	-0.46866
905.8	-0.46176
905.9	-0.44779
906	-0.43542
906.1	-0.425
906.2	-0.41624
906.3	-0.4087
906.4	-0.40192
906.5	-0.39564
906.6	-0.3898
906.7	-0.38421
906.8	-0.38004
906.9	-0.37748
907	-0.37545
907.1	-0.37351
907.2	-0.37147
907.3	-0.36925
907.4	-0.36712
907.5	-0.36505
907.6	-0.36326
907.7	-0.36173
907.8	-0.35966
907.9	-0.35703
908	-0.35473
908.1	-0.35303
908.2	-0.35138
908.3	-0.34953
908.4	-0.34824
908.5	-0.34689
908.6	-0.34529
908.7	-0.34324
908.8	-0.3476
908.9	-0.35782
909	-0.36698
909.1	-0.37532
909.2	-0.3828
909.3	-0.38892
909.4	-0.39414
909.5	-0.3987
909.6	-0.40306
909.7	-0.40672
909.8	-0.41418
909.9	-0.42521
910	-0.43497
910.1	-0.44339
910.2	-0.45094
910.3	-0.45767
910.4	-0.464
910.5	-0.46998
910.6	-0.47568
910.7	-0.4826
910.8	-0.48041
910.9	-0.4687
911	-0.45863
911.1	-0.45022
911.2	-0.44312
911.3	-0.43688
911.4	-0.43152
911.5	-0.42694
911.6	-0.423
911.7	-0.41955
911.8	-0.41536
911.9	-0.41021
912	-0.40562
912.1	-0.40135
912.2	-0.39759
912.3	-0.39415
912.4	-0.39104
912.5	-0.38803
912.6	-0.38524
912.7	-0.3826
912.8	-0.37995
912.9	-0.37707
913	-0.37454
913.1	-0.37192
913.2	-0.36944
913.3	-0.36698
913.4	-0.36471
913.5	-0.36251
913.6	-0.36048
913.7	-0.35829
913.8	-0.35602
913.9	-0.35356
914	-0.35125
914.1	-0.34907
914.2	-0.34729
914.3	-0.34582
914.4	-0.34464
914.5	-0.34365
914.6	-0.34265
914.7	-0.34165
914.8	-0.33851
914.9	-0.33326
915	-0.32844
915.1	-0.32414
915.2	-0.32059
915.3	-0.31763
915.4	-0.31469
915.5	-0.31156
915.6	-0.30858
915.7	-0.30601
915.8	-0.30324
915.9	-0.30023
916	-0.29736
916.1	-0.29452
916.2	-0.29162
916.3	-0.2889
916.4	-0.28647
916.5	-0.28454
916.6	-0.28242
916.7	-0.2799
916.8	-0.28024
916.9	-0.28299
917	-0.28511
917.1	-0.28728
917.2	-0.28889
917.3	-0.28985
917.4	-0.29074
917.5	-0.29178
917.6	-0.29243
917.7	-0.29241
917.8	-0.29329
917.9	-0.29561
918	-0.29776
918.1	-0.29991
918.2	-0.30179
918.3	-0.3033
918.4	-0.30413
918.5	-0.30462
918.6	-0.30484
918.7	-0.30498
918.8	-0.30544
918.9	-0.30641
919	-0.30724
919.1	-0.30807
919.2	-0.3088
919.3	-0.30957
919.4	-0.31023
919.5	-0.31077
919.6	-0.31122
919.7	-0.31046
919.8	-0.31623
919.9	-0.32905
920	-0.34032
920.1	-0.35009
920.2	-0.35879
920.3	-0.36668
920.4	-0.37362
920.5	-0.37991
920.6	-0.38561
920.7	-0.39061
920.8	-0.39667
920.9	-0.40407
921	-0.41097
921.1	-0.41736
921.2	-0.42324
921.3	-0.42881
921.4	-0.43408
921.5	-0.43908
921.6	-0.44394
921.7	-0.45031
921.8	-0.44843
921.9	-0.43801
922	-0.42935
922.1	-0.42216
922.2	-0.41604
922.3	-0.4108
922.4	-0.40625
922.5	-0.40215
922.6	-0.39839
922.7	-0.39489
922.8	-0.39141
922.9	-0.38779
923	-0.38493
923.1	-0.38262
923.2	-0.38056
923.3	-0.37838
923.4	-0.37621
923.5	-0.37379
923.6	-0.37152
923.7	-0.36962
923.8	-0.36817
923.9	-0.36672
924	-0.36524
924.1	-0.36339
924.2	-0.36161
924.3	-0.35982
924.4	-0.3583
924.5	-0.35709
924.6	-0.3563
924.7	-0.35495
924.8	-0.35604
924.9	-0.35985
925	-0.36364
925.1	-0.36666
925.2	-0.36918
925.3	-0.37185
925.4	-0.37427
925.5	-0.37593
925.6	-0.37764
925.7	-0.3782
925.8	-0.3868
925.9	-0.4035
926	-0.41864
926.1	-0.43236
926.2	-0.44501
926.3	-0.45666
926.4	-0.46716
926.5	-0.47664
926.6	-0.48536
926.7	-0.49504
926.8	-0.49737
926.9	-0.49244
927	-0.48866
927.1	-0.48645
927.2	-0.48512
927.3	-0.48489
927.4	-0.48508
927.5	-0.48589
927.6	-0.48693
927.7	-0.48919
927.8	-0.48678
927.9	-0.47993
928	-0.47388
928.1	-0.46886
928.2	-0.46436
928.3	-0.46037
928.4	-0.45659
928.5	-0.45318
928.6	-0.44989
928.7	-0.44679
928.8	-0.44396
928.9	-0.44149
929	-0.43893
929.1	-0.43635
929.2	-0.4338
929.3	-0.43128
929.4	-0.42867
929.5	-0.42618
929.6	-0.42388
929.7	-0.42157
929.8	-0.41846
929.9	-0.41463
930	-0.41102
930.1	-0.40757
930.2	-0.40426
930.3	-0.40093
930.4	-0.3977
930.5	-0.3943
930.6	-0.39082
930.7	-0.38761
930.8	-0.38301
930.9	-0.37681
931	-0.37131
931.1	-0.36636
931.2	-0.36191
931.3	-0.3579
931.4	-0.35411
931.5	-0.35015
931.6	-0.34625
931.7	-0.34252
931.8	-0.33805
931.9	-0.33311
932	-0.32896
932.1	-0.32497
932.2	-0.32109
932.3	-0.31709
932.4	-0.31322
932.5	-0.30957
932.6	-0.30616
932.7	-0.30257
932.8	-0.3016
932.9	-0.30341
933	-0.30519
933.1	-0.30675
933.2	-0.30772
933.3	-0.30825
933.4	-0.30891
933.5	-0.30907
933.6	-0.30898
933.7	-0.30903
933.8	-0.30987
933.9	-0.31149
934	-0.31291
934.1	-0.31444
934.2	-0.31561
934.3	-0.31617
934.4	-0.31642
934.5	-0.31688
934.6	-0.31742
934.7	-0.31808
934.8	-0.31873
934.9	-0.31905
935	-0.31905
935.1	-0.31889
935.2	-0.31866
935.3	-0.31858
935.4	-0.31854
935.5	-0.31848
935.6	-0.31853
935.7	-0.31832
935.8	-0.32154
935.9	-0.32842
936	-0.33465
936.1	-0.34005
936.2	-0.34464
936.3	-0.34854
936.4	-0.35195
936.5	-0.35485
936.6	-0.35751
936.7	-0.3589
936.8	-0.36727
936.9	-0.38287
937	-0.39696
937.1	-0.40962
937.2	-0.42107
937.3	-0.43142
937.4	-0.44101
937.5	-0.44996
937.6	-0.45827
937.7	-0.46744
937.8	-0.46854
937.9	-0.4614
938	-0.45565
938.1	-0.45144
938.2	-0.44829
938.3	-0.44617
938.4	-0.44486
938.5	-0.44427
938.6	-0.44402
938.7	-0.44451
938.8	-0.44153
938.9	-0.43487
939	-0.42895
939.1	-0.42373
939.2	-0.41917
939.3	-0.41516
939.4	-0.41177
939.5	-0.40895
939.6	-0.40643
939.7	-0.40373
939.8	-0.40119
939.9	-0.39875
940	-0.39644
940.1	-0.39416
940.2	-0.39227
940.3	-0.39081
940.4	-0.38936
940.5	-0.38739
940.6	-0.38527
940.7	-0.38325
940.8	-0.38094
940.9	-0.37822
941	-0.37569
941.1	-0.37306
941.2	-0.37054
941.3	-0.36819
941.4	-0.36634
941.5	-0.36468
941.6	-0.36283
941.7	-0.36113
941.8	-0.35922
941.9	-0.35635
942	-0.35362
942.1	-0.35141
942.2	-0.34916
942.3	-0.34669
942.4	-0.34467
942.5	-0.34312
942.6	-0.34138
942.7	-0.33969
942.8	-0.33568
942.9	-0.32935
943	-0.32382
943.1	-0.31917
943.2	-0.31498
943.3	-0.31078
943.4	-0.30668
943.5	-0.30275
943.6	-0.29901
943.7	-0.29546
943.8	-0.29312
943.9	-0.29204
944	-0.29097
944.1	-0.29
944.2	-0.28914
944.3	-0.28835
944.4	-0.2875
944.5	-0.28665
944.6	-0.28566
944.7	-0.28414
944.8	-0.28509
944.9	-0.28879
945	-0.2918
945.1	-0.29431
945.2	-0.29634
945.3	-0.29795
945.4	-0.2992
945.5	-0.30015
945.6	-0.30084
945.7	-0.30142
945.8	-0.30211
945.9	-0.30313
946	-0.30405
946.1	-0.30482
946.2	-0.30532
946.3	-0.30588
946.4	-0.30632
946.5	-0.30688
946.6	-0.30751
946.7	-0.3076
946.8	-0.31118
946.9	-0.31858
947	-0.32521
947.1	-0.33095
947.2	-0.33599
947.3	-0.34027
947.4	-0.34397
947.5	-0.34725
947.6	-0.35004
947.7	-0.35163
947.8	-0.35892
947.9	-0.37243
948	-0.38487
948.1	-0.39622
948.2	-0.40652
948.3	-0.41556
948.4	-0.42352
948.5	-0.43073
948.6	-0.43743
948.7	-0.44518
948.8	-0.44662
948.9	-0.44117
949	-0.43642
949.1	-0.43257
949.2	-0.42948
949.3	-0.42708
949.4	-0.42524
949.5	-0.42398
949.6	-0.42341
949.7	-0.42407
949.8	-0.42161
949.9	-0.41535
950	-0.41004
950.1	-0.40565
950.2	-0.40167
950.3	-0.39833
950.4	-0.39555
950.5	-0.39253
950.6	-0.3898
950.7	-0.38765
950.8	-0.386
950.9	-0.3842
951	-0.38238
951.1	-0.38072
951.2	-0.37947
951.3	-0.37839
951.4	-0.37736
951.5	-0.37587
951.6	-0.37437
951.7	-0.37226
951.8	-0.37396
951.9	-0.37956
952	-0.38481
952.1	-0.38955
952.2	-0.39386
952.3	-0.39763
952.4	-0.40116
952.5	-0.40407
952.6	-0.40661
952.7	-0.4078
952.8	-0.41514
952.9	-0.42871
953	-0.44119
953.1	-0.45259
953.2	-0.46312
953.3	-0.47279
953.4	-0.48192
953.5	-0.49073
953.6	-0.4992
953.7	-0.50879
953.8	-0.51099
953.9	-0.50583
954	-0.5019
954.1	-0.49939
954.2	-0.49769
954.3	-0.49693
954.4	-0.4966
954.5	-0.49694
954.6	-0.49764
954.7	-0.49935
954.8	-0.49761
954.9	-0.49261
955	-0.48832
955.1	-0.48484
955.2	-0.48181
955.3	-0.47956
955.4	-0.47762
955.5	-0.47596
955.6	-0.47433
955.7	-0.47272
955.8	-0.47148
955.9	-0.47064
956	-0.46954
956.1	-0.46831
956.2	-0.46685
956.3	-0.46527
956.4	-0.46388
956.5	-0.46278
956.6	-0.46185
956.7	-0.4608
956.8	-0.4603
956.9	-0.45999
957	-0.45943
957.1	-0.4588
957.2	-0.45839
957.3	-0.45818
957.4	-0.45802
957.5	-0.45747
957.6	-0.45691
957.7	-0.45482
957.8	-0.46188
957.9	-0.47841
958	-0.49315
958.1	-0.50587
958.2	-0.51773
958.3	-0.52921
958.4	-0.54005
958.5	-0.55032
958.6	-0.56105
958.7	-0.57257
958.8	-0.58053
958.9	-0.586
959	-0.59313
959.1	-0.60186
959.2	-0.61182
959.3	-0.62372
959.4	-0.63763
959.5	-0.65462
959.6	-0.67474
959.7	-0.69988
959.8	-0.72268
959.9	-0.74393
960	-0.77354
960.1	-0.81192
960.2	-0.86039
960.3	-0.91884
960.4	-0.98535
960.5	-1.0552
960.6	-1.1223
960.7	-1.1798
960.8	-1.2244
960.9	-1.2551
961	-1.2729
961.1	-1.2801
961.2	-1.2789
961.3	-1.2712
961.4	-1.2586
961.5	-1.2421
961.6	-1.2228
961.7	-1.2011
961.8	-1.1768
961.9	-1.1498
962	-1.1218
962.1	-1.0926
962.2	-1.0629
962.3	-1.0323
962.4	-1.0015
962.5	-0.97038
962.6	-0.93919
962.7	-0.90767
962.8	-0.87652
962.9	-0.84609
963	-0.81653
963.1	-0.7882
963.2	-0.76075
963.3	-0.73427
963.4	-0.70834
963.5	-0.68301
963.6	-0.6585
963.7	-0.63488
963.8	-0.61006
963.9	-0.58483
964	-0.56198
964.1	-0.54157
964.2	-0.52296
964.3	-0.5059
964.4	-0.48999
964.5	-0.47493
964.6	-0.46098
964.7	-0.4479
964.8	-0.43594
964.9	-0.42534
965	-0.41602
965.1	-0.4076
965.2	-0.39981
965.3	-0.39248
965.4	-0.3855
965.5	-0.37916
965.6	-0.37363
965.7	-0.36857
965.8	-0.36664
965.9	-0.36785
966	-0.3686
966.1	-0.369
966.2	-0.36868
966.3	-0.36767
966.4	-0.3662
966.5	-0.36506
966.6	-0.36361
966.7	-0.36168
966.8	-0.36074
966.9	-0.36081
967	-0.36015
967.1	-0.35975
967.2	-0.35927
967.3	-0.3583
967.4	-0.35693
967.5	-0.35602
967.6	-0.35514
967.7	-0.35372
967.8	-0.35364
967.9	-0.35558
968	-0.35714
968.1	-0.35874
968.2	-0.3602
968.3	-0.3615
968.4	-0.36219
968.5	-0.36246
968.6	-0.36237
968.7	-0.36101
968.8	-0.36701
968.9	-0.38086
969	-0.39309
969.1	-0.40391
969.2	-0.41333
969.3	-0.4217
969.4	-0.42916
969.5	-0.43595
969.6	-0.44199
969.7	-0.448
969.8	-0.44977
969.9	-0.44759
970	-0.44568
970.1	-0.44417
970.2	-0.44288
970.3	-0.44182
970.4	-0.44086
970.5	-0.4401
970.6	-0.43948
970.7	-0.44012
970.8	-0.43491
970.9	-0.42356
971	-0.4137
971.1	-0.40517
971.2	-0.39759
971.3	-0.3909
971.4	-0.38512
971.5	-0.37991
971.6	-0.37548
971.7	-0.37161
971.8	-0.36875
971.9	-0.36669
972	-0.3649
972.1	-0.3631
972.2	-0.36145
972.3	-0.35963
972.4	-0.35791
972.5	-0.35618
972.6	-0.35446
972.7	-0.35253
972.8	-0.35173
972.9	-0.3519
973	-0.35237
973.1	-0.35285
973.2	-0.35332
973.3	-0.35343
973.4	-0.35335
973.5	-0.35302
973.6	-0.35274
973.7	-0.35137
973.8	-0.35824
973.9	-0.37338
974	-0.38684
974.1	-0.39823
974.2	-0.40838
974.3	-0.41746
974.4	-0.42574
974.5	-0.43327
974.6	-0.44044
974.7	-0.44775
974.8	-0.4515
974.9	-0.45135
975	-0.45166
975.1	-0.45266
975.2	-0.45367
975.3	-0.45489
975.4	-0.45664
975.5	-0.45835
975.6	-0.45992
975.7	-0.46287
975.8	-0.45993
975.9	-0.45064
976	-0.44229
976.1	-0.43491
976.2	-0.42857
976.3	-0.42305
976.4	-0.41821
976.5	-0.41403
976.6	-0.41036
976.7	-0.40691
976.8	-0.4042
976.9	-0.40206
977	-0.3999
977.1	-0.39757
977.2	-0.39534
977.3	-0.39315
977.4	-0.39115
977.5	-0.38931
977.6	-0.38775
977.7	-0.38635
977.8	-0.38456
977.9	-0.38227
978	-0.38016
978.1	-0.37804
978.2	-0.37606
978.3	-0.37423
978.4	-0.37254
978.5	-0.37072
978.6	-0.36895
978.7	-0.3664
978.8	-0.36845
978.9	-0.37524
979	-0.38133
979.1	-0.38662
979.2	-0.39129
979.3	-0.39531
979.4	-0.39896
979.5	-0.40217
979.6	-0.40522
979.7	-0.40712
979.8	-0.41508
979.9	-0.42935
980	-0.44241
980.1	-0.45426
980.2	-0.4649
980.3	-0.47464
980.4	-0.48366
980.5	-0.49215
980.6	-0.49999
980.7	-0.50892
980.8	-0.50896
980.9	-0.50031
981	-0.49339
981.1	-0.48849
981.2	-0.48461
981.3	-0.48154
981.4	-0.47879
981.5	-0.47646
981.6	-0.47454
981.7	-0.47377
981.8	-0.47097
981.9	-0.46598
982	-0.46107
982.1	-0.45629
982.2	-0.45197
982.3	-0.44841
982.4	-0.44524
982.5	-0.44229
982.6	-0.43928
982.7	-0.43628
982.8	-0.43328
982.9	-0.43033
983	-0.42721
983.1	-0.42371
983.2	-0.42042
983.3	-0.41763
983.4	-0.41473
983.5	-0.4117
983.6	-0.40907
983.7	-0.40621
983.8	-0.40247
983.9	-0.3984
984	-0.39464
984.1	-0.39049
984.2	-0.3865
984.3	-0.38305
984.4	-0.38005
984.5	-0.37688
984.6	-0.37358
984.7	-0.37051
984.8	-0.36585
984.9	-0.35944
985	-0.3538
985.1	-0.34875
985.2	-0.34421
985.3	-0.33983
985.4	-0.33568
985.5	-0.3315
985.6	-0.32751
985.7	-0.32349
985.8	-0.32044
985.9	-0.31832
986	-0.3164
986.1	-0.3146
986.2	-0.31293
986.3	-0.3112
986.4	-0.30962
986.5	-0.30815
986.6	-0.30681
986.7	-0.30516
986.8	-0.30553
986.9	-0.30805
987	-0.31028
987.1	-0.31218
987.2	-0.31372
987.3	-0.31496
987.4	-0.31596
987.5	-0.31696
987.6	-0.31775
987.7	-0.31828
987.8	-0.3189
987.9	-0.31966
988	-0.32024
988.1	-0.32075
988.2	-0.32112
988.3	-0.32131
988.4	-0.32132
988.5	-0.3212
988.6	-0.32092
988.7	-0.32047
988.8	-0.32025
988.9	-0.32044
989	-0.32063
989.1	-0.32093
989.2	-0.32132
989.3	-0.32177
989.4	-0.32229
989.5	-0.3227
989.6	-0.32278
989.7	-0.32228
989.8	-0.32386
989.9	-0.32758
990	-0.33103
990.1	-0.3344
990.2	-0.33758
990.3	-0.34037
990.4	-0.34264
990.5	-0.34435
990.6	-0.3459
990.7	-0.34617
990.8	-0.35531
990.9	-0.37353
991	-0.39001
991.1	-0.40468
991.2	-0.41784
991.3	-0.42961
991.4	-0.44011
991.5	-0.44999
991.6	-0.45926
991.7	-0.46893
991.8	-0.47112
991.9	-0.46643
992	-0.46245
992.1	-0.45925
992.2	-0.45719
992.3	-0.45629
992.4	-0.45566
992.5	-0.45542
992.6	-0.45554
992.7	-0.45697
992.8	-0.45413
992.9	-0.44674
993	-0.44001
993.1	-0.43404
993.2	-0.42878
993.3	-0.42406
993.4	-0.41971
993.5	-0.41583
993.6	-0.41228
993.7	-0.40894
993.8	-0.40614
993.9	-0.40385
994	-0.40166
994.1	-0.3994
994.2	-0.39709
994.3	-0.39472
994.4	-0.39225
994.5	-0.38965
994.6	-0.38711
994.7	-0.3846
994.8	-0.38088
994.9	-0.3758
995	-0.37119
995.1	-0.36689
995.2	-0.36294
995.3	-0.35914
995.4	-0.35564
995.5	-0.35224
995.6	-0.34905
995.7	-0.34622
995.8	-0.34222
995.9	-0.33677
996	-0.33179
996.1	-0.32709
996.2	-0.32274
996.3	-0.31858
996.4	-0.31471
996.5	-0.31113
996.6	-0.30778
996.7	-0.30436
996.8	-0.30218
996.9	-0.30115
997	-0.30009
997.1	-0.29929
997.2	-0.2987
997.3	-0.29816
997.4	-0.29756
997.5	-0.29684
997.6	-0.29587
997.7	-0.29431
997.8	-0.2943
997.9	-0.29611
998	-0.29769
998.1	-0.29904
998.2	-0.30029
998.3	-0.30173
998.4	-0.30277
998.5	-0.30332
998.6	-0.30354
998.7	-0.30355
998.8	-0.30349
998.9	-0.30381
999	-0.30425
999.1	-0.30432
999.2	-0.30398
999.3	-0.30367
999.4	-0.30354
999.5	-0.30355
999.6	-0.30347
999.7	-0.30327
999.8	-0.30253
999.9	-0.30195
1000	-0.30163


==> SashaEpoch1down/SodiumCurrentpath10.txt <==
0	0.053461
0.1	0.052674
0.2	0.051914
0.3	0.051164
0.4	0.050445
0.5	0.049782
0.6	0.049132
0.7	0.048486
0.8	0.047849
0.9	0.04725
1	0.046714
1.1	0.046237
1.2	0.045786
1.3	0.045344
1.4	0.044909
1.5	0.04448
1.6	0.044067
1.7	0.043679
1.8	0.043325
1.9	0.042981
2	0.042655
2.1	0.042342
2.2	0.042037
2.3	0.041735
2.4	0.041449
2.5	0.041155
2.6	0.040856
2.7	0.040547
2.8	0.040237
2.9	0.039944
3	0.039688
3.1	0.03946
3.2	0.039261
3.3	0.03908
3.4	0.038923
3.5	0.038778
3.6	0.038652
3.7	0.038539
3.8	0.038454
3.9	0.038348
4	0.038199
4.1	0.03801
4.2	0.037795
4.3	0.037555
4.4	0.037303
4.5	0.037037
4.6	0.036772
4.7	0.036495
4.8	0.036152
4.9	0.036015
5	0.036353
5.1	0.0371
5.2	0.038218
5.3	0.039656
5.4	0.041383
5.5	0.043364
5.6	0.045564
5.7	0.047934
5.8	0.050422
5.9	0.053177
6	0.056355
6.1	0.059943
6.2	0.063943
6.3	0.068367
6.4	0.073203
6.5	0.078424
6.6	0.083977
6.7	0.089905
6.8	0.096355
6.9	0.10225
7	0.10664
7.1	0.10981
7.2	0.11197
7.3	0.11332
7.4	0.114
7.5	0.11421
7.6	0.11401
7.7	0.11355
7.8	0.11295
7.9	0.1122
8	0.11113
8.1	0.10983
8.2	0.10839
8.3	0.10686
8.4	0.10521
8.5	0.10355
8.6	0.10185
8.7	0.10011
8.8	0.098262
8.9	0.096686
9	0.095581
9.1	0.094827
9.2	0.094299
9.3	0.093997
9.4	0.09386
9.5	0.093925
9.6	0.094084
9.7	0.094294
9.8	0.094258
9.9	0.094897
10	0.096961
10.1	0.10032
10.2	0.10477
10.3	0.11028
10.4	0.11675
10.5	0.12416
10.6	0.13247
10.7	0.14172
10.8	0.15203
10.9	0.16233
11	0.17163
11.1	0.18014
11.2	0.18807
11.3	0.19559
11.4	0.20289
11.5	0.21004
11.6	0.21724
11.7	0.22459
11.8	0.23264
11.9	0.23968
12	0.24437
12.1	0.24716
12.2	0.24874
12.3	0.24923
12.4	0.24908
12.5	0.24836
12.6	0.24735
12.7	0.24598
12.8	0.2445
12.9	0.24285
13	0.24136
13.1	0.23988
13.2	0.23863
13.3	0.23744
13.4	0.23644
13.5	0.2355
13.6	0.23474
13.7	0.23394
13.8	0.23271
13.9	0.23237
14	0.23431
14.1	0.23803
14.2	0.24332
14.3	0.2499
14.4	0.25779
14.5	0.26701
14.6	0.27764
14.7	0.28956
14.8	0.30227
14.9	0.31783
15	0.33885
15.1	0.36544
15.2	0.39839
15.3	0.43869
15.4	0.4879
15.5	0.5475
15.6	0.6208
15.7	0.71228
15.8	0.83103
15.9	0.97715
16	1.1488
16.1	1.3605
16.2	1.6166
16.3	1.9068
16.4	2.1592
16.5	2.2762
16.6	2.2376
16.7	2.1194
16.8	1.9827
16.9	1.8598
17	1.7425
17.1	1.6354
17.2	1.5305
17.3	1.4285
17.4	1.323
17.5	1.2192
17.6	1.1203
17.7	1.0251
17.8	0.94579
17.9	0.87368
18	0.81509
18.1	0.76697
18.2	0.7186
18.3	0.67601
18.4	0.63402
18.5	0.58946
18.6	0.55471
18.7	0.51668
18.8	0.47602
18.9	0.42957
19	0.39928
19.1	0.36355
19.2	0.34417
19.3	0.3187
19.4	0.30311
19.5	0.28419
19.6	0.2696
19.7	0.25466
19.8	0.23982
19.9	0.22594
20	0.21194
20.1	0.19961
20.2	0.18725
20.3	0.17627
20.4	0.1657
20.5	0.15606
20.6	0.1473
20.7	0.1387
20.8	0.13264
20.9	0.12753
21	0.12313
21.1	0.11895
21.2	0.11526
21.3	0.11185
21.4	0.10871
21.5	0.10564
21.6	0.10268
21.7	0.099673
21.8	0.096808
21.9	0.093938
22	0.091169
22.1	0.088334
22.2	0.085587
22.3	0.082775
22.4	0.080034
22.5	0.07725
22.6	0.07455
22.7	0.071873
22.8	0.069298
22.9	0.066783
23	0.064425
23.1	0.062167
23.2	0.060056
23.3	0.058033
23.4	0.056137
23.5	0.054368
23.6	0.052754
23.7	0.051299
23.8	0.049664
23.9	0.048001
24	0.046846
24.1	0.0462
24.2	0.046021
24.3	0.046241
24.4	0.046806
24.5	0.047651
24.6	0.048762
24.7	0.050123
24.8	0.051695
24.9	0.053419
25	0.055291
25.1	0.057287
25.2	0.059361
25.3	0.061549
25.4	0.063842
25.5	0.066196
25.6	0.068608
25.7	0.071136
25.8	0.074044
25.9	0.076592
26	0.077924
26.1	0.078301
26.2	0.07796
26.3	0.07713
26.4	0.075962
26.5	0.074585
26.6	0.073076
26.7	0.07152
26.8	0.069938
26.9	0.068388
27	0.066913
27.1	0.065513
27.2	0.064175
27.3	0.062896
27.4	0.061678
27.5	0.060522
27.6	0.059431
27.7	0.058411
27.8	0.05748
27.9	0.056606
28	0.055764
28.1	0.054958
28.2	0.054198
28.3	0.053477
28.4	0.052808
28.5	0.052194
28.6	0.05163
28.7	0.051113
28.8	0.050435
28.9	0.049978
29	0.050251
29.1	0.051184
29.2	0.052695
29.3	0.054716
29.4	0.057185
29.5	0.060069
29.6	0.063318
29.7	0.066884
29.8	0.070673
29.9	0.074904
30	0.079809
30.1	0.08535
30.2	0.09148
30.3	0.098203
30.4	0.10553
30.5	0.11347
30.6	0.12214
30.7	0.13166
30.8	0.14245
30.9	0.15258
31	0.16
31.1	0.16512
31.2	0.16843
31.3	0.17038
31.4	0.17136
31.5	0.17162
31.6	0.17124
31.7	0.17034
31.8	0.16913
31.9	0.1675
32	0.16546
32.1	0.16312
32.2	0.16053
32.3	0.15766
32.4	0.15465
32.5	0.15152
32.6	0.14834
32.7	0.14512
32.8	0.14194
32.9	0.1389
33	0.13604
33.1	0.13322
33.2	0.13054
33.3	0.128
33.4	0.12557
33.5	0.12322
33.6	0.12103
33.7	0.1189
33.8	0.11686
33.9	0.11487
34	0.11298
34.1	0.11112
34.2	0.10931
34.3	0.10751
34.4	0.10578
34.5	0.1041
34.6	0.10254
34.7	0.10105
34.8	0.09933
34.9	0.098052
35	0.098041
35.1	0.099092
35.2	0.10102
35.3	0.10369
35.4	0.10704
35.5	0.111
35.6	0.11552
35.7	0.12056
35.8	0.1258
35.9	0.13238
36	0.14164
36.1	0.15361
36.2	0.16833
36.3	0.18592
36.4	0.20665
36.5	0.23076
36.6	0.25876
36.7	0.29134
36.8	0.33115
36.9	0.37357
37	0.41241
37.1	0.4488
37.2	0.48445
37.3	0.52055
37.4	0.55847
37.5	0.59967
37.6	0.64488
37.7	0.69634
37.8	0.75498
37.9	0.82303
38	0.89768
38.1	0.98296
38.2	1.0761
38.3	1.178
38.4	1.2788
38.5	1.3693
38.6	1.4326
38.7	1.4569
38.8	1.4445
38.9	1.4007
39	1.3409
39.1	1.2668
39.2	1.1975
39.3	1.1252
39.4	1.0642
39.5	1.0052
39.6	0.95489
39.7	0.91077
39.8	0.86906
39.9	0.84537
40	0.80819
40.1	0.79037
40.2	0.75171
40.3	0.73223
40.4	0.69101
40.5	0.66235
40.6	0.62783
40.7	0.59455
40.8	0.56583
40.9	0.53363
41	0.50757
41.1	0.47665
41.2	0.45166
41.3	0.42126
41.4	0.40031
41.5	0.37504
41.6	0.35468
41.7	0.33276
41.8	0.31244
41.9	0.29197
42	0.27379
42.1	0.25636
42.2	0.24097
42.3	0.22665
42.4	0.21328
42.5	0.20101
42.6	0.18969
42.7	0.17939
42.8	0.1697
42.9	0.16095
43	0.15267
43.1	0.14515
43.2	0.13805
43.3	0.13152
43.4	0.12538
43.5	0.11964
43.6	0.11424
43.7	0.10916
43.8	0.10442
43.9	0.10002
44	0.09589
44.1	0.092033
44.2	0.0884
44.3	0.084984
44.4	0.081741
44.5	0.078671
44.6	0.075747
44.7	0.072951
44.8	0.070417
44.9	0.068162
45	0.066051
45.1	0.06406
45.2	0.06216
45.3	0.060347
45.4	0.058603
45.5	0.056921
45.6	0.055292
45.7	0.053712
45.8	0.052226
45.9	0.050843
46	0.04951
46.1	0.048225
46.2	0.046989
46.3	0.045795
46.4	0.044637
46.5	0.043519
46.6	0.042437
46.7	0.041396
46.8	0.04032
46.9	0.039214
47	0.038187
47.1	0.037249
47.2	0.036404
47.3	0.035642
47.4	0.034952
47.5	0.034322
47.6	0.033745
47.7	0.033205
47.8	0.032683
47.9	0.032195
48	0.031785
48.1	0.031448
48.2	0.031164
48.3	0.030914
48.4	0.030693
48.5	0.030484
48.6	0.030302
48.7	0.030158
48.8	0.030041
48.9	0.029936
49	0.02983
49.1	0.029721
49.2	0.029608
49.3	0.029497
49.4	0.029393
49.5	0.029304
49.6	0.029229
49.7	0.029151
49.8	0.029078
49.9	0.02901
50	0.028933
50.1	0.028848
50.2	0.028764
50.3	0.028677
50.4	0.028585
50.5	0.028493
50.6	0.028412
50.7	0.028336
50.8	0.028278
50.9	0.028195
51	0.028037
51.1	0.02783
51.2	0.027593
51.3	0.027332
51.4	0.027053
51.5	0.026756
51.6	0.02645
51.7	0.026138
51.8	0.025842
51.9	0.025545
52	0.025224
52.1	0.024887
52.2	0.024549
52.3	0.02421
52.4	0.023877
52.5	0.023542
52.6	0.02321
52.7	0.022878
52.8	0.022518
52.9	0.022169
53	0.021898
53.1	0.021689
53.2	0.021534
53.3	0.021417
53.4	0.021336
53.5	0.021278
53.6	0.021242
53.7	0.021222
53.8	0.021202
53.9	0.021206
54	0.021275
54.1	0.021388
54.2	0.021541
54.3	0.021718
54.4	0.021922
54.5	0.022139
54.6	0.022371
54.7	0.022603
54.8	0.022839
54.9	0.023076
55	0.023336
55.1	0.023607
55.2	0.023903
55.3	0.02421
55.4	0.024536
55.5	0.024869
55.6	0.025205
55.7	0.025524
55.8	0.025771
55.9	0.026178
56	0.027009
56.1	0.028224
56.2	0.029803
56.3	0.031731
56.4	0.033999
56.5	0.036575
56.6	0.039428
56.7	0.042517
56.8	0.04582
56.9	0.049496
57	0.053735
57.1	0.058574
57.2	0.063982
57.3	0.069917
57.4	0.076352
57.5	0.083306
57.6	0.090812
57.7	0.099017
57.8	0.10818
57.9	0.11667
58	0.12291
58.1	0.12721
58.2	0.13004
58.3	0.13175
58.4	0.13249
58.5	0.1326
58.6	0.13218
58.7	0.13134
58.8	0.1302
58.9	0.12887
59	0.12735
59.1	0.12563
59.2	0.12375
59.3	0.12181
59.4	0.11983
59.5	0.1179
59.6	0.11598
59.7	0.11408
59.8	0.11216
59.9	0.1102
60	0.10812
60.1	0.10601
60.2	0.10385
60.3	0.10174
60.4	0.099645
60.5	0.097623
60.6	0.095633
60.7	0.093708
60.8	0.0916
60.9	0.089896
61	0.089061
61.1	0.088983
61.2	0.089424
61.3	0.090329
61.4	0.091528
61.5	0.093024
61.6	0.094664
61.7	0.096459
61.8	0.098103
61.9	0.10066
62	0.10496
62.1	0.11099
62.2	0.1185
62.3	0.12749
62.4	0.13786
62.5	0.14969
62.6	0.16296
62.7	0.17795
62.8	0.19514
62.9	0.21164
63	0.22462
63.1	0.23478
63.2	0.24286
63.3	0.2494
63.4	0.25488
63.5	0.25961
63.6	0.26393
63.7	0.26791
63.8	0.27201
63.9	0.27508
64	0.27631
64.1	0.27592
64.2	0.2745
64.3	0.27227
64.4	0.26966
64.5	0.26668
64.6	0.26352
64.7	0.26006
64.8	0.25632
64.9	0.25225
65	0.24815
65.1	0.24399
65.2	0.23994
65.3	0.23593
65.4	0.23196
65.5	0.22785
65.6	0.22369
65.7	0.21946
65.8	0.21528
65.9	0.211
66	0.20659
66.1	0.20205
66.2	0.1975
66.3	0.19303
66.4	0.18858
66.5	0.1841
66.6	0.17973
66.7	0.17544
66.8	0.17119
66.9	0.16702
67	0.16286
67.1	0.15866
67.2	0.15448
67.3	0.15043
67.4	0.14649
67.5	0.1426
67.6	0.13875
67.7	0.13497
67.8	0.13143
67.9	0.12787
68	0.12402
68.1	0.12
68.2	0.11584
68.3	0.11164
68.4	0.10744
68.5	0.10331
68.6	0.099278
68.7	0.09541
68.8	0.091749
68.9	0.088214
69	0.084706
69.1	0.081283
69.2	0.07798
69.3	0.074818
69.4	0.07181
69.5	0.068958
69.6	0.066247
69.7	0.063681
69.8	0.061147
69.9	0.058801
70	0.056833
70.1	0.05518
70.2	0.05377
70.3	0.052552
70.4	0.051495
70.5	0.05056
70.6	0.049734
70.7	0.048996
70.8	0.04831
70.9	0.047723
71	0.047294
71.1	0.046991
71.2	0.0468
71.3	0.046689
71.4	0.046646
71.5	0.046661
71.6	0.046734
71.7	0.046846
71.8	0.046958
71.9	0.047192
72	0.047676
72.1	0.048357
72.2	0.049185
72.3	0.050122
72.4	0.051131
72.5	0.052198
72.6	0.0533
72.7	0.054422
72.8	0.055445
72.9	0.056946
73	0.059464
73.1	0.06293
73.2	0.067227
73.3	0.072295
73.4	0.078093
73.5	0.084656
73.6	0.091998
73.7	0.10017
73.8	0.10918
73.9	0.1183
74	0.12681
74.1	0.13486
74.2	0.14255
74.3	0.15002
74.4	0.15731
74.5	0.16457
74.6	0.17196
74.7	0.17968
74.8	0.18798
74.9	0.1954
75	0.20077
75.1	0.20445
75.2	0.20681
75.3	0.20824
75.4	0.209
75.5	0.20909
75.6	0.2087
75.7	0.208
75.8	0.20716
75.9	0.2062
76	0.20512
76.1	0.20391
76.2	0.20264
76.3	0.20129
76.4	0.19998
76.5	0.19876
76.6	0.19758
76.7	0.19635
76.8	0.1947
76.9	0.19358
77	0.19394
77.1	0.19551
77.2	0.19804
77.3	0.20143
77.4	0.20556
77.5	0.21036
77.6	0.21575
77.7	0.22166
77.8	0.22759
77.9	0.23548
78	0.2474
78.1	0.26313
78.2	0.28271
78.3	0.30619
78.4	0.33408
78.5	0.36674
78.6	0.40533
78.7	0.45116
78.8	0.50777
78.9	0.57151
79	0.63879
79.1	0.71297
79.2	0.79838
79.3	0.90042
79.4	1.0244
79.5	1.1783
79.6	1.3642
79.7	1.5797
79.8	1.7982
79.9	1.9643
80	2.0247
80.1	1.9838
80.2	1.8822
80.3	1.7621
80.4	1.6439
80.5	1.5307
80.6	1.43
80.7	1.332
80.8	1.2435
80.9	1.1557
81	1.0796
81.1	1.0079
81.2	0.94585
81.3	0.89858
81.4	0.84752
81.5	0.81928
81.6	0.77373
81.7	0.75775
81.8	0.69525
81.9	0.65339
82	0.59803
82.1	0.5539
82.2	0.51561
82.3	0.47624
82.4	0.44753
82.5	0.41334
82.6	0.39182
82.7	0.36672
82.8	0.34278
82.9	0.31756
83	0.29591
83.1	0.27465
83.2	0.25826
83.3	0.24148
83.4	0.22737
83.5	0.21276
83.6	0.20176
83.7	0.18876
83.8	0.18276
83.9	0.1759
84	0.17045
84.1	0.1644
84.2	0.15765
84.3	0.15182
84.4	0.14536
84.5	0.13975
84.6	0.1342
84.7	0.12897
84.8	0.12434
84.9	0.12003
85	0.11616
85.1	0.11234
85.2	0.10879
85.3	0.10523
85.4	0.10182
85.5	0.098398
85.6	0.095098
85.7	0.091743
85.8	0.088542
85.9	0.08536
86	0.082324
86.1	0.079313
86.2	0.076454
86.3	0.073646
86.4	0.07098
86.5	0.068403
86.6	0.065976
86.7	0.063708
86.8	0.061268
86.9	0.058686
87	0.056476
87.1	0.054648
87.2	0.053202
87.3	0.05208
87.4	0.051257
87.5	0.050677
87.6	0.050312
87.7	0.050125
87.8	0.049963
87.9	0.050034
88	0.050646
88.1	0.051729
88.2	0.053223
88.3	0.055074
88.4	0.057234
88.5	0.059656
88.6	0.062317
88.7	0.065229
88.8	0.068642
88.9	0.07178
89	0.073798
89.1	0.074939
89.2	0.075396
89.3	0.075332
89.4	0.074848
89.5	0.074076
89.6	0.073102
89.7	0.072027
89.8	0.070986
89.9	0.069916
90	0.068626
90.1	0.067192
90.2	0.065668
90.3	0.064128
90.4	0.062614
90.5	0.061159
90.6	0.059753
90.7	0.058404
90.8	0.057087
90.9	0.055834
91	0.054676
91.1	0.053612
91.2	0.05265
91.3	0.051787
91.4	0.050982
91.5	0.050243
91.6	0.049588
91.7	0.048989
91.8	0.048421
91.9	0.047931
92	0.047535
92.1	0.047198
92.2	0.046943
92.3	0.046778
92.4	0.046669
92.5	0.046588
92.6	0.046536
92.7	0.04652
92.8	0.046317
92.9	0.046428
93	0.047494
93.1	0.049445
93.2	0.052201
93.3	0.055716
93.4	0.059953
93.5	0.064887
93.6	0.070524
93.7	0.076892
93.8	0.084086
93.9	0.091621
94	0.098943
94.1	0.10607
94.2	0.11307
94.3	0.11998
94.4	0.12687
94.5	0.13377
94.6	0.14072
94.7	0.14783
94.8	0.15566
94.9	0.16255
95	0.16677
95.1	0.16885
95.2	0.16931
95.3	0.16854
95.4	0.16682
95.5	0.16441
95.6	0.1615
95.7	0.15825
95.8	0.15473
95.9	0.15114
96	0.14757
96.1	0.14406
96.2	0.14059
96.3	0.13717
96.4	0.13379
96.5	0.13048
96.6	0.1272
96.7	0.124
96.8	0.12091
96.9	0.11782
97	0.1146
97.1	0.11131
97.2	0.10798
97.3	0.10468
97.4	0.10143
97.5	0.098267
97.6	0.095226
97.7	0.092338
97.8	0.089628
97.9	0.087005
98	0.084336
98.1	0.081673
98.2	0.07902
98.3	0.076424
98.4	0.073912
98.5	0.071536
98.6	0.06928
98.7	0.067131
98.8	0.065128
98.9	0.063203
99	0.061262
99.1	0.059359
99.2	0.057513
99.3	0.055749
99.4	0.054045
99.5	0.052405
99.6	0.050842
99.7	0.049389
99.8	0.047932
99.9	0.04653
100	0.04534
100.1	0.044331
100.2	0.043458
100.3	0.042722
100.4	0.042092
100.5	0.04153
100.6	0.041032
100.7	0.040602
100.8	0.040217
100.9	0.039883
101	0.039623
101.1	0.039421
101.2	0.039279
101.3	0.03919
101.4	0.039155
101.5	0.039163
101.6	0.03919
101.7	0.039219
101.8	0.039238
101.9	0.039273
102	0.039357
102.1	0.039479
102.2	0.039634
102.3	0.039822
102.4	0.040039
102.5	0.040276
102.6	0.04054
102.7	0.040822
102.8	0.041113
102.9	0.041426
103	0.041787
103.1	0.042181
103.2	0.042597
103.3	0.043021
103.4	0.043442
103.5	0.043859
103.6	0.044266
103.7	0.044646
103.8	0.044827
103.9	0.045377
104	0.046931
104.1	0.049445
104.2	0.052842
104.3	0.057085
104.4	0.062138
104.5	0.067995
104.6	0.074645
104.7	0.082134
104.8	0.090541
104.9	0.099402
105	0.10822
105.1	0.11707
105.2	0.126
105.3	0.13504
105.4	0.14421
105.5	0.15356
105.6	0.16315
105.7	0.17312
105.8	0.18412
105.9	0.194
106	0.20068
106.1	0.20482
106.2	0.20698
106.3	0.20755
106.4	0.20686
106.5	0.20519
106.6	0.20286
106.7	0.20011
106.8	0.19707
106.9	0.19384
107	0.1905
107.1	0.18701
107.2	0.18349
107.3	0.17999
107.4	0.17659
107.5	0.17327
107.6	0.17004
107.7	0.16686
107.8	0.16377
107.9	0.16051
108	0.15692
108.1	0.15318
108.2	0.14931
108.3	0.14533
108.4	0.14138
108.5	0.13749
108.6	0.13359
108.7	0.12977
108.8	0.12614
108.9	0.12253
109	0.11873
109.1	0.11483
109.2	0.11094
109.3	0.10717
109.4	0.10348
109.5	0.099878
109.6	0.096352
109.7	0.092939
109.8	0.089716
109.9	0.086593
110	0.083453
110.1	0.080368
110.2	0.07737
110.3	0.074489
110.4	0.071719
110.5	0.069058
110.6	0.066504
110.7	0.064078
110.8	0.061665
110.9	0.059411
111	0.057485
111.1	0.055837
111.2	0.054409
111.3	0.053169
111.4	0.052085
111.5	0.051126
111.6	0.050274
111.7	0.049522
111.8	0.048832
111.9	0.048217
112	0.047694
112.1	0.047254
112.2	0.046886
112.3	0.046571
112.4	0.046294
112.5	0.046055
112.6	0.045846
112.7	0.045653
112.8	0.045458
112.9	0.045301
113	0.045222
113.1	0.045204
113.2	0.04524
113.3	0.045309
113.4	0.045409
113.5	0.045526
113.6	0.045666
113.7	0.045841
113.8	0.046054
113.9	0.046283
114	0.046505
114.1	0.046709
114.2	0.046887
114.3	0.047032
114.4	0.04714
114.5	0.047223
114.6	0.047292
114.7	0.04736
114.8	0.047255
114.9	0.04752
115	0.048708
115.1	0.050731
115.2	0.053495
115.3	0.056982
115.4	0.061153
115.5	0.065991
115.6	0.071413
115.7	0.077377
115.8	0.083816
115.9	0.090858
116	0.098608
116.1	0.10712
116.2	0.11642
116.3	0.12655
116.4	0.13745
116.5	0.14921
116.6	0.16193
116.7	0.17579
116.8	0.19154
116.9	0.20626
117	0.21683
117.1	0.22386
117.2	0.22823
117.3	0.23065
117.4	0.2317
117.5	0.23168
117.6	0.23076
117.7	0.22903
117.8	0.22675
117.9	0.22404
118	0.22105
118.1	0.21784
118.2	0.21458
118.3	0.21124
118.4	0.20783
118.5	0.20428
118.6	0.2006
118.7	0.19678
118.8	0.19297
118.9	0.18897
119	0.18458
119.1	0.17991
119.2	0.17505
119.3	0.1701
119.4	0.16513
119.5	0.16018
119.6	0.15532
119.7	0.15055
119.8	0.14601
119.9	0.14147
120	0.1367
120.1	0.13182
120.2	0.12694
120.3	0.12211
120.4	0.11736
120.5	0.11273
120.6	0.10824
120.7	0.10393
120.8	0.09982
120.9	0.095876
121	0.092021
121.1	0.088297
121.2	0.084707
121.3	0.081278
121.4	0.078001
121.5	0.074895
121.6	0.071939
121.7	0.069146
121.8	0.066408
121.9	0.063858
122	0.061621
122.1	0.059653
122.2	0.057903
122.3	0.056335
122.4	0.054926
122.5	0.053676
122.6	0.052558
122.7	0.051549
122.8	0.050598
122.9	0.049723
123	0.048944
123.1	0.048237
123.2	0.047599
123.3	0.047041
123.4	0.046547
123.5	0.046099
123.6	0.045681
123.7	0.045272
123.8	0.044877
123.9	0.044509
124	0.044171
124.1	0.043856
124.2	0.043558
124.3	0.043282
124.4	0.043022
124.5	0.042765
124.6	0.042491
124.7	0.042212
124.8	0.04195
124.9	0.041685
125	0.041383
125.1	0.041074
125.2	0.040753
125.3	0.040414
125.4	0.040079
125.5	0.039767
125.6	0.039454
125.7	0.03913
125.8	0.038843
125.9	0.038525
126	0.038099
126.1	0.037599
126.2	0.037037
126.3	0.03643
126.4	0.035797
126.5	0.035157
126.6	0.034521
126.7	0.033897
126.8	0.033302
126.9	0.032729
127	0.032168
127.1	0.031617
127.2	0.031081
127.3	0.030558
127.4	0.030043
127.5	0.029537
127.6	0.029043
127.7	0.028561
127.8	0.028051
127.9	0.02757
128	0.027203
128.1	0.026929
128.2	0.026736
128.3	0.026606
128.4	0.026529
128.5	0.026488
128.6	0.026476
128.7	0.026483
128.8	0.026498
128.9	0.026541
129	0.02665
129.1	0.026805
129.2	0.026999
129.3	0.02722
129.4	0.027462
129.5	0.027712
129.6	0.027977
129.7	0.028244
129.8	0.028511
129.9	0.028782
130	0.029089
130.1	0.029419
130.2	0.029777
130.3	0.030151
130.4	0.030558
130.5	0.030986
130.6	0.031424
130.7	0.031846
130.8	0.032167
130.9	0.032722
131	0.033872
131.1	0.035579
131.2	0.037803
131.3	0.040521
131.4	0.043732
131.5	0.047415
131.6	0.051524
131.7	0.056016
131.8	0.060889
131.9	0.066138
132	0.071802
132.1	0.077921
132.2	0.08446
132.3	0.091369
132.4	0.098649
132.5	0.10632
132.6	0.11443
132.7	0.12312
132.8	0.13276
132.9	0.14155
133	0.14777
133.1	0.15181
133.2	0.15424
133.3	0.15542
133.4	0.15558
133.5	0.15503
133.6	0.15394
133.7	0.15241
133.8	0.15054
133.9	0.14852
134	0.14648
134.1	0.14439
134.2	0.14218
134.3	0.13992
134.4	0.13768
134.5	0.1355
134.6	0.13337
134.7	0.13128
134.8	0.12921
134.9	0.12705
135	0.12469
135.1	0.12221
135.2	0.11965
135.3	0.11711
135.4	0.11454
135.5	0.11202
135.6	0.10952
135.7	0.1071
135.8	0.10448
135.9	0.10238
136	0.10135
136.1	0.10123
136.2	0.10176
136.3	0.10285
136.4	0.1043
136.5	0.10608
136.6	0.10803
136.7	0.11015
136.8	0.11207
136.9	0.11495
137	0.11976
137.1	0.12643
137.2	0.13467
137.3	0.1445
137.4	0.15582
137.5	0.16868
137.6	0.1831
137.7	0.19941
137.8	0.21826
137.9	0.23647
138	0.2508
138.1	0.26207
138.2	0.27106
138.3	0.27836
138.4	0.28443
138.5	0.28953
138.6	0.29398
138.7	0.29784
138.8	0.30169
138.9	0.30447
139	0.3055
139.1	0.30517
139.2	0.30412
139.3	0.30239
139.4	0.30023
139.5	0.29753
139.6	0.29442
139.7	0.2908
139.8	0.28699
139.9	0.28303
140	0.2791
140.1	0.27505
140.2	0.27092
140.3	0.2665
140.4	0.26196
140.5	0.25727
140.6	0.25272
140.7	0.24821
140.8	0.24382
140.9	0.23931
141	0.23466
141.1	0.2299
141.2	0.22504
141.3	0.22001
141.4	0.21496
141.5	0.20995
141.6	0.2049
141.7	0.19978
141.8	0.19495
141.9	0.19001
142	0.18453
142.1	0.1788
142.2	0.17295
142.3	0.16696
142.4	0.16092
142.5	0.15494
142.6	0.14911
142.7	0.14349
142.8	0.13815
142.9	0.13283
143	0.12733
143.1	0.12178
143.2	0.11631
143.3	0.11102
143.4	0.10594
143.5	0.10112
143.6	0.096532
143.7	0.092184
143.8	0.08792
143.9	0.083934
144	0.080419
144.1	0.07731
144.2	0.074524
144.3	0.072009
144.4	0.069716
144.5	0.067627
144.6	0.065699
144.7	0.063923
144.8	0.062231
144.9	0.060719
145	0.059494
145.1	0.05851
145.2	0.057713
145.3	0.05706
145.4	0.056525
145.5	0.056085
145.6	0.055733
145.7	0.055451
145.8	0.055222
145.9	0.055035
146	0.054885
146.1	0.054768
146.2	0.054674
146.3	0.054597
146.4	0.054517
146.5	0.054449
146.6	0.054375
146.7	0.054286
146.8	0.054046
146.9	0.054072
147	0.054782
147.1	0.056101
147.2	0.057931
147.3	0.060238
147.4	0.062958
147.5	0.066073
147.6	0.069508
147.7	0.073197
147.8	0.076987
147.9	0.081384
148	0.086862
148.1	0.093435
148.2	0.10107
148.3	0.10985
148.4	0.11973
148.5	0.13069
148.6	0.1427
148.7	0.15598
148.8	0.17107
148.9	0.18566
149	0.19729
149.1	0.20642
149.2	0.21359
149.3	0.21922
149.4	0.22374
149.5	0.22748
149.6	0.23065
149.7	0.2332
149.8	0.23554
149.9	0.23738
150	0.23833
150.1	0.23845
150.2	0.23816
150.3	0.23747
150.4	0.23643
150.5	0.23508
150.6	0.2337
150.7	0.23218
150.8	0.23053
150.9	0.22868
151	0.2268
151.1	0.22489
151.2	0.22309
151.3	0.2213
151.4	0.21946
151.5	0.21746
151.6	0.21536
151.7	0.21315
151.8	0.21066
151.9	0.20861
152	0.20779
152.1	0.20796
152.2	0.20896
152.3	0.21063
152.4	0.21286
152.5	0.21553
152.6	0.21854
152.7	0.22175
152.8	0.22425
152.9	0.22879
153	0.2383
153.1	0.25249
153.2	0.27118
153.3	0.29453
153.4	0.32281
153.5	0.35655
153.6	0.39678
153.7	0.44492
153.8	0.50456
153.9	0.57252
154	0.64466
154.1	0.72446
154.2	0.81627
154.3	0.92571
154.4	1.0574
154.5	1.2176
154.6	1.4038
154.7	1.6024
154.8	1.7838
154.9	1.9012
155	1.9214
155.1	1.866
155.2	1.7711
155.3	1.6634
155.4	1.5598
155.5	1.4561
155.6	1.3642
155.7	1.2733
155.8	1.1931
155.9	1.1172
156	1.0495
156.1	0.99395
156.2	0.93892
156.3	0.90541
156.4	0.85245
156.5	0.82923
156.6	0.77667
156.7	0.74923
156.8	0.70152
156.9	0.66852
157	0.62377
157.1	0.58234
157.2	0.54595
157.3	0.5052
157.4	0.47313
157.5	0.43592
157.6	0.40776
157.7	0.37582
157.8	0.35158
157.9	0.32668
158	0.3042
158.1	0.28344
158.2	0.26409
158.3	0.24761
158.4	0.23193
158.5	0.21891
158.6	0.20698
158.7	0.19684
158.8	0.18867
158.9	0.18246
159	0.17766
159.1	0.17381
159.2	0.17051
159.3	0.16722
159.4	0.16392
159.5	0.16011
159.6	0.15605
159.7	0.15149
159.8	0.14672
159.9	0.14149
160	0.1362
160.1	0.13075
160.2	0.12539
160.3	0.12
160.4	0.11477
160.5	0.10962
160.6	0.10467
160.7	0.099922
160.8	0.095113
160.9	0.090102
161	0.085329
161.1	0.080836
161.2	0.076706
161.3	0.07289
161.4	0.069414
161.5	0.066218
161.6	0.063312
161.7	0.060642
161.8	0.05819
161.9	0.055916
162	0.053856
162.1	0.051966
162.2	0.050262
162.3	0.048695
162.4	0.047281
162.5	0.045987
162.6	0.044817
162.7	0.043747
162.8	0.042704
162.9	0.041749
163	0.04105
163.1	0.040556
163.2	0.040249
163.3	0.04008
163.4	0.040035
163.5	0.040084
163.6	0.040225
163.7	0.040426
163.8	0.040565
163.9	0.040964
164	0.042046
164.1	0.04377
164.2	0.046095
164.3	0.048963
164.4	0.052341
164.5	0.056174
164.6	0.060448
164.7	0.065178
164.8	0.070507
164.9	0.075809
165	0.080388
165.1	0.084301
165.2	0.087651
165.3	0.090551
165.4	0.093122
165.5	0.095491
165.6	0.09766
165.7	0.09969
165.8	0.10178
165.9	0.10337
166	0.10393
166.1	0.10372
166.2	0.10296
166.3	0.10181
166.4	0.10034
166.5	0.09868
166.6	0.096912
166.7	0.095074
166.8	0.093151
166.9	0.091291
167	0.08948
167.1	0.087706
167.2	0.086019
167.3	0.084462
167.4	0.082971
167.5	0.081532
167.6	0.080121
167.7	0.078765
167.8	0.077361
167.9	0.076211
168	0.075529
168.1	0.07522
168.2	0.075178
168.3	0.075364
168.4	0.075699
168.5	0.076197
168.6	0.076813
168.7	0.077531
168.8	0.078081
168.9	0.079272
169	0.081944
169.1	0.08599
169.2	0.091269
169.3	0.097717
169.4	0.10524
169.5	0.11381
169.6	0.1234
169.7	0.13411
169.8	0.14625
169.9	0.1583
170	0.16858
170.1	0.17739
170.2	0.18504
170.3	0.19179
170.4	0.19787
170.5	0.20342
170.6	0.20867
170.7	0.21375
170.8	0.21928
170.9	0.22397
171	0.22661
171.1	0.22759
171.2	0.22743
171.3	0.22636
171.4	0.22467
171.5	0.22243
171.6	0.21977
171.7	0.21669
171.8	0.21322
171.9	0.20958
172	0.20608
172.1	0.20267
172.2	0.19932
172.3	0.19596
172.4	0.19267
172.5	0.18948
172.6	0.18642
172.7	0.18349
172.8	0.18057
172.9	0.17769
173	0.17486
173.1	0.17204
173.2	0.16923
173.3	0.16653
173.4	0.16394
173.5	0.1615
173.6	0.15905
173.7	0.15655
173.8	0.15322
173.9	0.15092
174	0.15161
174.1	0.15491
174.2	0.16041
174.3	0.16792
174.4	0.17726
174.5	0.18832
174.6	0.20096
174.7	0.21526
174.8	0.23168
174.9	0.24949
175	0.26776
175.1	0.28678
175.2	0.30714
175.3	0.32902
175.4	0.35285
175.5	0.37905
175.6	0.4086
175.7	0.44203
175.8	0.48244
175.9	0.52516
176	0.56498
176.1	0.60362
176.2	0.64343
176.3	0.68627
176.4	0.73388
176.5	0.78865
176.6	0.85139
176.7	0.92546
176.8	1.0105
176.9	1.1101
177	1.2219
177.1	1.3426
177.2	1.4579
177.3	1.5485
177.4	1.5951
177.5	1.5886
177.6	1.5411
177.7	1.4657
177.8	1.3859
177.9	1.3001
178	1.2254
178.1	1.1465
178.2	1.0848
178.3	1.0218
178.4	0.9743
178.5	0.93194
178.6	0.89397
178.7	0.86922
178.8	0.83453
178.9	0.81977
179	0.78127
179.1	0.76762
179.2	0.72323
179.3	0.70252
179.4	0.65761
179.5	0.62726
179.6	0.58918
179.7	0.55285
179.8	0.52608
179.9	0.49484
180	0.47095
180.1	0.44185
180.2	0.41738
180.3	0.39076
180.4	0.36607
180.5	0.34105
180.6	0.31886
180.7	0.29656
180.8	0.27813
180.9	0.26065
181	0.2446
181.1	0.23044
181.2	0.21688
181.3	0.2055
181.4	0.19498
181.5	0.18605
181.6	0.17785
181.7	0.17076
181.8	0.16345
181.9	0.15587
182	0.14849
182.1	0.14123
182.2	0.13446
182.3	0.12778
182.4	0.1216
182.5	0.11561
182.6	0.11011
182.7	0.10494
182.8	0.10002
182.9	0.095094
183	0.090498
183.1	0.086167
183.2	0.082186
183.3	0.07844
183.4	0.075022
183.5	0.071821
183.6	0.068867
183.7	0.066149
183.8	0.063613
183.9	0.06119
184	0.058982
184.1	0.056956
184.2	0.055139
184.3	0.053497
184.4	0.052017
184.5	0.050661
184.6	0.049427
184.7	0.048321
184.8	0.047091
184.9	0.045965
185	0.045423
185.1	0.045425
185.2	0.045902
185.3	0.046782
185.4	0.048015
185.5	0.049545
185.6	0.051351
185.7	0.05341
185.8	0.055733
185.9	0.0582
186	0.060688
186.1	0.063195
186.2	0.065743
186.3	0.068347
186.4	0.071009
186.5	0.073721
186.6	0.076492
186.7	0.079356
186.8	0.082576
186.9	0.0854
187	0.086985
187.1	0.087606
187.2	0.087482
187.3	0.086819
187.4	0.085745
187.5	0.084391
187.6	0.082833
187.7	0.081161
187.8	0.079402
187.9	0.077645
188	0.075911
188.1	0.074222
188.2	0.072586
188.3	0.071022
188.4	0.06952
188.5	0.068105
188.6	0.066781
188.7	0.065568
188.8	0.064413
188.9	0.06336
189	0.062462
189.1	0.061695
189.2	0.061024
189.3	0.060425
189.4	0.059892
189.5	0.059431
189.6	0.05903
189.7	0.058706
189.8	0.058199
189.9	0.058035
190	0.058853
190.1	0.060565
190.2	0.063069
190.3	0.066316
190.4	0.070281
190.5	0.074927
190.6	0.080175
190.7	0.085989
190.8	0.092438
190.9	0.099143
191	0.10566
191.1	0.11204
191.2	0.11835
191.3	0.12469
191.4	0.13113
191.5	0.13763
191.6	0.14423
191.7	0.15106
191.8	0.15868
191.9	0.1655
192	0.1699
192.1	0.17239
192.2	0.17338
192.3	0.17311
192.4	0.17193
192.5	0.17006
192.6	0.16772
192.7	0.16508
192.8	0.1621
192.9	0.15891
193	0.15573
193.1	0.1526
193.2	0.14951
193.3	0.14652
193.4	0.14359
193.5	0.14074
193.6	0.13798
193.7	0.13533
193.8	0.13279
193.9	0.13029
194	0.1277
194.1	0.12507
194.2	0.12237
194.3	0.11966
194.4	0.11692
194.5	0.11423
194.6	0.11154
194.7	0.10893
194.8	0.10584
194.9	0.10326
195	0.10224
195.1	0.1026
195.2	0.10405
195.3	0.10647
195.4	0.10967
195.5	0.11356
195.6	0.11803
195.7	0.12305
195.8	0.12846
195.9	0.13452
196	0.14144
196.1	0.14919
196.2	0.15773
196.3	0.16698
196.4	0.17701
196.5	0.18783
196.6	0.19959
196.7	0.21244
196.8	0.22762
196.9	0.24227
197	0.25312
197.1	0.26065
197.2	0.26569
197.3	0.26868
197.4	0.27018
197.5	0.27041
197.6	0.26994
197.7	0.26886
197.8	0.26747
197.9	0.26558
198	0.26328
198.1	0.26052
198.2	0.25751
198.3	0.2543
198.4	0.25113
198.5	0.24782
198.6	0.24439
198.7	0.24074
198.8	0.23714
198.9	0.23345
199	0.22962
199.1	0.22558
199.2	0.22142
199.3	0.21711
199.4	0.21275
199.5	0.20844
199.6	0.20411
199.7	0.19963
199.8	0.19507
199.9	0.19066
200	0.18644
200.1	0.18238
200.2	0.17851
200.3	0.17476
200.4	0.17109
200.5	0.1676
200.6	0.16422
200.7	0.16091
200.8	0.15765
200.9	0.15444
201	0.15122
201.1	0.14806
201.2	0.14491
201.3	0.14177
201.4	0.13859
201.5	0.13546
201.6	0.13236
201.7	0.12933
201.8	0.12607
201.9	0.1232
202	0.12135
202.1	0.12037
202.2	0.12008
202.3	0.12035
202.4	0.12103
202.5	0.12205
202.6	0.1233
202.7	0.12473
202.8	0.12571
202.9	0.12781
203	0.13288
203.1	0.14079
203.2	0.15141
203.3	0.16473
203.4	0.18088
203.5	0.19996
203.6	0.22233
203.7	0.24833
203.8	0.2798
203.9	0.31374
204	0.34648
204.1	0.37845
204.2	0.41102
204.3	0.44469
204.4	0.48093
204.5	0.52045
204.6	0.56438
204.7	0.61392
204.8	0.67019
204.9	0.73427
205	0.80475
205.1	0.88182
205.2	0.96216
205.3	1.0402
205.4	1.1081
205.5	1.1534
205.6	1.1732
205.7	1.159
205.8	1.1263
205.9	1.0715
206	1.0192
206.1	0.95741
206.2	0.90932
206.3	0.85649
206.4	0.81807
206.5	0.78044
206.6	0.7489
206.7	0.72677
206.8	0.6998
206.9	0.68907
207	0.66002
207.1	0.65541
207.2	0.62146
207.3	0.61569
207.4	0.58208
207.5	0.57458
207.6	0.54129
207.7	0.5325
207.8	0.49732
207.9	0.48257
208	0.45011
208.1	0.43123
208.2	0.40529
208.3	0.38552
208.4	0.36346
208.5	0.34491
208.6	0.32586
208.7	0.30736
208.8	0.29099
208.9	0.27345
209	0.26125
209.1	0.24759
209.2	0.23526
209.3	0.2225
209.4	0.21122
209.5	0.19879
209.6	0.19067
209.7	0.1805
209.8	0.17416
209.9	0.16621
210	0.16049
210.1	0.15392
210.2	0.14841
210.3	0.14259
210.4	0.13737
210.5	0.13213
210.6	0.1271
210.7	0.12224
210.8	0.11745
210.9	0.11297
211	0.10853
211.1	0.10437
211.2	0.10033
211.3	0.096551
211.4	0.09294
211.5	0.089532
211.6	0.086322
211.7	0.0833
211.8	0.080462
211.9	0.077789
212	0.075299
212.1	0.072944
212.2	0.070741
212.3	0.068667
212.4	0.066745
212.5	0.064922
212.6	0.063242
212.7	0.061655
212.8	0.060201
212.9	0.058826
213	0.057562
213.1	0.05637
213.2	0.055286
213.3	0.054262
213.4	0.053337
213.5	0.052482
213.6	0.051724
213.7	0.051038
213.8	0.050434
213.9	0.049889
214	0.049408
214.1	0.048965
214.2	0.048571
214.3	0.048205
214.4	0.047882
214.5	0.047595
214.6	0.047375
214.7	0.047214
214.8	0.047099
214.9	0.047013
215	0.046948
215.1	0.046892
215.2	0.046885
215.3	0.046927
215.4	0.047012
215.5	0.047126
215.6	0.04726
215.7	0.047402
215.8	0.047569
215.9	0.047774
216	0.048007
216.1	0.048247
216.2	0.048502
216.3	0.048784
216.4	0.04911
216.5	0.049453
216.6	0.049809
216.7	0.050205
216.8	0.050618
216.9	0.051027
217	0.051478
217.1	0.051965
217.2	0.052454
217.3	0.052952
217.4	0.053486
217.5	0.054058
217.6	0.05463
217.7	0.055197
217.8	0.055771
217.9	0.05636
218	0.056984
218.1	0.05765
218.2	0.058343
218.3	0.059045
218.4	0.059742
218.5	0.060433
218.6	0.061113
218.7	0.0618
218.8	0.062486
218.9	0.063181
219	0.063903
219.1	0.064651
219.2	0.065426
219.3	0.066237
219.4	0.067088
219.5	0.06797
219.6	0.068892
219.7	0.069838
219.8	0.070807
219.9	0.07179
220	0.072783
220.1	0.073787
220.2	0.074797
220.3	0.075805
220.4	0.076817
220.5	0.077832
220.6	0.078848
220.7	0.07987
220.8	0.080901
220.9	0.081937
221	0.082985
221.1	0.084048
221.2	0.085139
221.3	0.086264
221.4	0.087408
221.5	0.088574
221.6	0.089774
221.7	0.091031
221.8	0.092312
221.9	0.093619
222	0.094924
222.1	0.096228
222.2	0.097511
222.3	0.098768
222.4	0.099993
222.5	0.10122
222.6	0.10245
222.7	0.10373
222.8	0.10506
222.9	0.10645
223	0.10784
223.1	0.10923
223.2	0.11059
223.3	0.11194
223.4	0.1133
223.5	0.11474
223.6	0.11623
223.7	0.11772
223.8	0.11918
223.9	0.12061
224	0.12206
224.1	0.12358
224.2	0.12514
224.3	0.12675
224.4	0.12842
224.5	0.13014
224.6	0.13179
224.7	0.1334
224.8	0.13501
224.9	0.13668
225	0.13831
225.1	0.13992
225.2	0.14157
225.3	0.14328
225.4	0.14493
225.5	0.14657
225.6	0.14826
225.7	0.14998
225.8	0.15166
225.9	0.15331
226	0.15495
226.1	0.15664
226.2	0.15836
226.3	0.16018
226.4	0.16205
226.5	0.16394
226.6	0.16576
226.7	0.16758
226.8	0.16934
226.9	0.17108
227	0.17275
227.1	0.1744
227.2	0.17602
227.3	0.17763
227.4	0.17925
227.5	0.18091
227.6	0.18259
227.7	0.1843
227.8	0.18604
227.9	0.1878
228	0.1896
228.1	0.19142
228.2	0.19327
228.3	0.19517
228.4	0.19708
228.5	0.19899
228.6	0.2009
228.7	0.20282
228.8	0.20476
228.9	0.20669
229	0.20861
229.1	0.2105
229.2	0.21238
229.3	0.2142
229.4	0.21603
229.5	0.21787
229.6	0.21974
229.7	0.22153
229.8	0.22338
229.9	0.22522
230	0.22724
230.1	0.2294
230.2	0.23178
230.3	0.23425
230.4	0.23689
230.5	0.23952
230.6	0.24225
230.7	0.24493
230.8	0.24773
230.9	0.25049
231	0.25355
231.1	0.25677
231.2	0.26038
231.3	0.26405
231.4	0.26798
231.5	0.27184
231.6	0.27607
231.7	0.28053
231.8	0.28563
231.9	0.29094
232	0.29677
232.1	0.30262
232.2	0.30914
232.3	0.31617
232.4	0.32415
232.5	0.33251
232.6	0.34187
232.7	0.35172
232.8	0.36287
232.9	0.37486
233	0.38837
233.1	0.40266
233.2	0.41874
233.3	0.43648
233.4	0.456
233.5	0.47754
233.6	0.50125
233.7	0.52797
233.8	0.55625
233.9	0.58809
234	0.62183
234.1	0.65976
234.2	0.69882
234.3	0.74056
234.4	0.7814
234.5	0.82077
234.6	0.85634
234.7	0.88383
234.8	0.90438
234.9	0.91039
235	0.91049
235.1	0.89409
235.2	0.87806
235.3	0.84849
235.4	0.82608
235.5	0.7945
235.6	0.77295
235.7	0.74665
235.8	0.72796
235.9	0.70953
236	0.69299
236.1	0.68141
236.2	0.66546
236.3	0.65939
236.4	0.64169
236.5	0.63778
236.6	0.61663
236.7	0.61245
236.8	0.58912
236.9	0.58353
237	0.55881
237.1	0.55178
237.2	0.52565
237.3	0.51533
237.4	0.49011
237.5	0.47727
237.6	0.45516
237.7	0.44143
237.8	0.42206
237.9	0.40771
238	0.39079
238.1	0.37699
238.2	0.36172
238.3	0.34889
238.4	0.33382
238.5	0.32037
238.6	0.30678
238.7	0.29295
238.8	0.28213
238.9	0.26952
239	0.26042
239.1	0.24994
239.2	0.24105
239.3	0.2314
239.4	0.22295
239.5	0.21361
239.6	0.20643
239.7	0.19832
239.8	0.19133
239.9	0.18398
240	0.17742
240.1	0.17051
240.2	0.16465
240.3	0.15851
240.4	0.15283
240.5	0.14724
240.6	0.14202
240.7	0.13683
240.8	0.13203
240.9	0.12733
241	0.12285
241.1	0.11851
241.2	0.11436
241.3	0.11034
241.4	0.10663
241.5	0.10312
241.6	0.099773
241.7	0.096592
241.8	0.093604
241.9	0.090768
242	0.088078
242.1	0.085545
242.2	0.083164
242.3	0.08092
242.4	0.078781
242.5	0.076757
242.6	0.074864
242.7	0.073117
242.8	0.071482
242.9	0.069962
243	0.068507
243.1	0.067135
243.2	0.065838
243.3	0.06463
243.4	0.063522
243.5	0.062488
243.6	0.06156
243.7	0.060702
243.8	0.059948
243.9	0.059269
244	0.058666
244.1	0.058118
244.2	0.057639
244.3	0.057208
244.4	0.056813
244.5	0.056457
244.6	0.056132
244.7	0.05584
244.8	0.055578
244.9	0.055356
245	0.055165
245.1	0.055
245.2	0.054863
245.3	0.054766
245.4	0.054696
245.5	0.054651
245.6	0.054635
245.7	0.054652
245.8	0.054698
245.9	0.054778
246	0.054881
246.1	0.055008
246.2	0.055173
246.3	0.055373
246.4	0.055619
246.5	0.055913
246.6	0.056245
246.7	0.056617
246.8	0.05703
246.9	0.057473
247	0.057942
247.1	0.058437
247.2	0.058934
247.3	0.059426
247.4	0.059914
247.5	0.060398
247.6	0.060899
247.7	0.061438
247.8	0.062026
247.9	0.062654
248	0.063291
248.1	0.063916
248.2	0.06453
248.3	0.065143
248.4	0.065789
248.5	0.066488
248.6	0.06721
248.7	0.067918
248.8	0.068605
248.9	0.069306
249	0.070057
249.1	0.070858
249.2	0.071687
249.3	0.072535
249.4	0.073421
249.5	0.07435
249.6	0.075285
249.7	0.076194
249.8	0.077113
249.9	0.07807
250	0.078986
250.1	0.07988
250.2	0.080793
250.3	0.081702
250.4	0.082597
250.5	0.083528
250.6	0.084493
250.7	0.085453
250.8	0.086375
250.9	0.087278
251	0.088222
251.1	0.089245
251.2	0.090322
251.3	0.091434
251.4	0.092553
251.5	0.093661
251.6	0.09475
251.7	0.095833
251.8	0.096941
251.9	0.098058
252	0.099154
252.1	0.10023
252.2	0.10131
252.3	0.10243
252.4	0.10358
252.5	0.10475
252.6	0.10598
252.7	0.10721
252.8	0.10843
252.9	0.10968
253	0.11104
253.1	0.11249
253.2	0.11401
253.3	0.11559
253.4	0.11724
253.5	0.11891
253.6	0.12062
253.7	0.12238
253.8	0.12434
253.9	0.1262
254	0.12767
254.1	0.12879
254.2	0.12965
254.3	0.13028
254.4	0.13079
254.5	0.13119
254.6	0.13153
254.7	0.13181
254.8	0.13218
254.9	0.13235
255	0.13202
255.1	0.13128
255.2	0.13023
255.3	0.12891
255.4	0.12738
255.5	0.12569
255.6	0.1239
255.7	0.12206
255.8	0.12021
255.9	0.11844
256	0.11677
256.1	0.11518
256.2	0.11363
256.3	0.11211
256.4	0.11059
256.5	0.10912
256.6	0.10772
256.7	0.10642
256.8	0.10521
256.9	0.10402
257	0.1028
257.1	0.10155
257.2	0.10031
257.3	0.099147
257.4	0.098032
257.5	0.096946
257.6	0.095874
257.7	0.094833
257.8	0.093826
257.9	0.092893
258	0.092006
258.1	0.09113
258.2	0.090294
258.3	0.089514
258.4	0.088732
258.5	0.087994
258.6	0.087299
258.7	0.086608
258.8	0.08593
258.9	0.085296
259	0.084698
259.1	0.084115
259.2	0.083515
259.3	0.082916
259.4	0.082343
259.5	0.081836
259.6	0.081363
259.7	0.080899
259.8	0.080426
259.9	0.079959
260	0.079487
260.1	0.079019
260.2	0.078572
260.3	0.078147
260.4	0.077749
260.5	0.077405
260.6	0.077111
260.7	0.076852
260.8	0.076624
260.9	0.076413
261	0.076198
261.1	0.075968
261.2	0.075734
261.3	0.075504
261.4	0.075259
261.5	0.074998
261.6	0.074729
261.7	0.074456
261.8	0.074166
261.9	0.07388
262	0.073599
262.1	0.07332
262.2	0.073035
262.3	0.072756
262.4	0.072479
262.5	0.072206
262.6	0.071935
262.7	0.071682
262.8	0.071444
262.9	0.071205
263	0.070978
263.1	0.070762
263.2	0.070566
263.3	0.070408
263.4	0.070281
263.5	0.070194
263.6	0.070147
263.7	0.070126
263.8	0.070129
263.9	0.070138
264	0.070125
264.1	0.07009
264.2	0.070036
264.3	0.069953
264.4	0.069858
264.5	0.069776
264.6	0.069727
264.7	0.069708
264.8	0.069703
264.9	0.069694
265	0.069662
265.1	0.069596
265.2	0.069537
265.3	0.069513
265.4	0.06952
265.5	0.069529
265.6	0.069521
265.7	0.069488
265.8	0.069429
265.9	0.069363
266	0.06929
266.1	0.069199
266.2	0.069108
266.3	0.069064
266.4	0.06904
266.5	0.068988
266.6	0.06895
266.7	0.068941
266.8	0.068925
266.9	0.068911
267	0.068926
267.1	0.068933
267.2	0.06892
267.3	0.068925
267.4	0.068963
267.5	0.068994
267.6	0.069004
267.7	0.069006
267.8	0.069019
267.9	0.069056
268	0.069123
268.1	0.069197
268.2	0.06925
268.3	0.069271
268.4	0.069281
268.5	0.069291
268.6	0.0693
268.7	0.069317
268.8	0.069359
268.9	0.069424
269	0.069518
269.1	0.069631
269.2	0.069761
269.3	0.069908
269.4	0.070047
269.5	0.070163
269.6	0.070256
269.7	0.070323
269.8	0.070377
269.9	0.070421
270	0.070445
270.1	0.070462
270.2	0.070471
270.3	0.070472
270.4	0.070462
270.5	0.070452
270.6	0.070446
270.7	0.070453
270.8	0.070455
270.9	0.070449
271	0.070438
271.1	0.070422
271.2	0.070396
271.3	0.070376
271.4	0.070352
271.5	0.070315
271.6	0.070286
271.7	0.07026
271.8	0.070237
271.9	0.070223
272	0.070229
272.1	0.070273
272.2	0.070358
272.3	0.070468
272.4	0.0706
272.5	0.070734
272.6	0.070849
272.7	0.070952
272.8	0.071021
272.9	0.071052
273	0.07107
273.1	0.071097
273.2	0.071157
273.3	0.071249
273.4	0.071345
273.5	0.071421
273.6	0.071473
273.7	0.071495
273.8	0.071523
273.9	0.071581
274	0.071668
274.1	0.071771
274.2	0.07186
274.3	0.071921
274.4	0.071974
274.5	0.072049
274.6	0.072147
274.7	0.072229
274.8	0.072284
274.9	0.072357
275	0.072436
275.1	0.07248
275.2	0.072548
275.3	0.07263
275.4	0.072678
275.5	0.072727
275.6	0.072802
275.7	0.072875
275.8	0.072923
275.9	0.072948
276	0.072983
276.1	0.073046
276.2	0.073126
276.3	0.073202
276.4	0.073249
276.5	0.073266
276.6	0.073284
276.7	0.073308
276.8	0.073346
276.9	0.073407
277	0.073493
277.1	0.073596
277.2	0.073724
277.3	0.073856
277.4	0.07397
277.5	0.074053
277.6	0.074108
277.7	0.07414
277.8	0.074142
277.9	0.074126
278	0.07409
278.1	0.074043
278.2	0.073999
278.3	0.073967
278.4	0.073937
278.5	0.073907
278.6	0.073877
278.7	0.073855
278.8	0.073843
278.9	0.07383
279	0.073815
279.1	0.073813
279.2	0.073811
279.3	0.0738
279.4	0.073784
279.5	0.073779
279.6	0.073769
279.7	0.073752
279.8	0.073721
279.9	0.073668
280	0.073588
280.1	0.073494
280.2	0.073386
280.3	0.073275
280.4	0.073165
280.5	0.073051
280.6	0.07297
280.7	0.07293
280.8	0.072917
280.9	0.072934
281	0.072956
281.1	0.072962
281.2	0.072945
281.3	0.072897
281.4	0.07281
281.5	0.07271
281.6	0.072639
281.7	0.072606
281.8	0.072586
281.9	0.072552
282	0.072489
282.1	0.072384
282.2	0.072274
282.3	0.072194
282.4	0.072153
282.5	0.072135
282.6	0.072133
282.7	0.072149
282.8	0.072167
282.9	0.072152
283	0.072098
283.1	0.072044
283.2	0.072014
283.3	0.071972
283.4	0.071921
283.5	0.071874
283.6	0.071803
283.7	0.07171
283.8	0.071643
283.9	0.0716
284	0.071537
284.1	0.071443
284.2	0.071347
284.3	0.071268
284.4	0.071223
284.5	0.071181
284.6	0.071119
284.7	0.071038
284.8	0.070954
284.9	0.070871
285	0.0708
285.1	0.070749
285.2	0.070723
285.3	0.070722
285.4	0.07073
285.5	0.070727
285.6	0.070712
285.7	0.07067
285.8	0.070597
285.9	0.070519
286	0.070438
286.1	0.070352
286.2	0.070263
286.3	0.070182
286.4	0.070099
286.5	0.07002
286.6	0.069958
286.7	0.069926
286.8	0.069909
286.9	0.06989
287	0.069885
287.1	0.069896
287.2	0.069917
287.3	0.069945
287.4	0.069987
287.5	0.070029
287.6	0.070067
287.7	0.070106
287.8	0.070144
287.9	0.070172
288	0.070196
288.1	0.070219
288.2	0.070219
288.3	0.070194
288.4	0.070149
288.5	0.070083
288.6	0.069998
288.7	0.069899
288.8	0.069797
288.9	0.069698
289	0.06962
289.1	0.069581
289.2	0.069576
289.3	0.06959
289.4	0.069602
289.5	0.069609
289.6	0.069594
289.7	0.069552
289.8	0.069492
289.9	0.06944
290	0.069422
290.1	0.06943
290.2	0.069436
290.3	0.069415
290.4	0.069371
290.5	0.069326
290.6	0.069304
290.7	0.069309
290.8	0.069337
290.9	0.069366
291	0.069401
291.1	0.069452
291.2	0.06952
291.3	0.069578
291.4	0.069601
291.5	0.06962
291.6	0.06965
291.7	0.069654
291.8	0.069655
291.9	0.069677
292	0.069678
292.1	0.06965
292.2	0.069647
292.3	0.069671
292.4	0.069681
292.5	0.069662
292.6	0.06964
292.7	0.069634
292.8	0.069657
292.9	0.069696
293	0.069723
293.1	0.069724
293.2	0.069705
293.3	0.069672
293.4	0.069644
293.5	0.069626
293.6	0.069631
293.7	0.069668
293.8	0.06974
293.9	0.069826
294	0.069914
294.1	0.06999
294.2	0.070053
294.3	0.070093
294.4	0.070108
294.5	0.070107
294.6	0.070087
294.7	0.070049
294.8	0.070001
294.9	0.069951
295	0.069895
295.1	0.069833
295.2	0.069775
295.3	0.069727
295.4	0.069669
295.5	0.069603
295.6	0.069535
295.7	0.069466
295.8	0.069395
295.9	0.069335
296	0.069273
296.1	0.069211
296.2	0.069154
296.3	0.069102
296.4	0.069045
296.5	0.068969
296.6	0.068896
296.7	0.068834
296.8	0.068782
296.9	0.068745
297	0.068744
297.1	0.068781
297.2	0.068852
297.3	0.068946
297.4	0.069058
297.5	0.069166
297.6	0.069253
297.7	0.069311
297.8	0.069343
297.9	0.069351
298	0.069367
298.1	0.069413
298.2	0.069483
298.3	0.069554
298.4	0.06961
298.5	0.06963
298.6	0.069623
298.7	0.069633
298.8	0.069677
298.9	0.06974
299	0.069802
299.1	0.069844
299.2	0.069862
299.3	0.069862
299.4	0.069868
299.5	0.069896
299.6	0.06996
299.7	0.070026
299.8	0.070059
299.9	0.070098
300	0.070142
300.1	0.070146
300.2	0.07016
300.3	0.070191
300.4	0.0702
300.5	0.070186
300.6	0.070194
300.7	0.070208
300.8	0.070194
300.9	0.070164
301	0.070162
301.1	0.070198
301.2	0.070267
301.3	0.070348
301.4	0.070415
301.5	0.070451
301.6	0.070471
301.7	0.070486
301.8	0.070511
301.9	0.07053
302	0.070546
302.1	0.070564
302.2	0.07058
302.3	0.070588
302.4	0.070583
302.5	0.070537
302.6	0.070446
302.7	0.070321
302.8	0.070157
302.9	0.069999
303	0.06988
303.1	0.069813
303.2	0.06977
303.3	0.069743
303.4	0.069735
303.5	0.069747
303.6	0.069777
303.7	0.069833
303.8	0.069958
303.9	0.069997
304	0.069788
304.1	0.06939
304.2	0.068849
304.3	0.068206
304.4	0.067479
304.5	0.066696
304.6	0.065857
304.7	0.064986
304.8	0.064133
304.9	0.063212
305	0.062106
305.1	0.060876
305.2	0.059566
305.3	0.058214
305.4	0.056828
305.5	0.055442
305.6	0.054073
305.7	0.05275
305.8	0.051467
305.9	0.050256
306	0.049118
306.1	0.048046
306.2	0.047015
306.3	0.046021
306.4	0.045063
306.5	0.044143
306.6	0.043267
306.7	0.042459
306.8	0.041699
306.9	0.040973
307	0.04026
307.1	0.039555
307.2	0.038863
307.3	0.038197
307.4	0.037561
307.5	0.036956
307.6	0.036383
307.7	0.035842
307.8	0.035324
307.9	0.034825
308	0.034333
308.1	0.033852
308.2	0.033397
308.3	0.032964
308.4	0.032539
308.5	0.032137
308.6	0.031747
308.7	0.031357
308.8	0.030981
308.9	0.03063
309	0.03029
309.1	0.029949
309.2	0.029607
309.3	0.029274
309.4	0.028952
309.5	0.028652
309.6	0.028364
309.7	0.028078
309.8	0.027785
309.9	0.027496
310	0.027209
310.1	0.026926
310.2	0.026655
310.3	0.026397
310.4	0.026155
310.5	0.025926
310.6	0.025709
310.7	0.025495
310.8	0.025287
310.9	0.02508
311	0.024875
311.1	0.024668
311.2	0.024458
311.3	0.024243
311.4	0.024026
311.5	0.023806
311.6	0.023585
311.7	0.023364
311.8	0.023143
311.9	0.022924
312	0.022705
312.1	0.022488
312.2	0.022272
312.3	0.022059
312.4	0.021847
312.5	0.021639
312.6	0.021433
312.7	0.021229
312.8	0.021029
312.9	0.020829
313	0.020635
313.1	0.020446
313.2	0.020263
313.3	0.020087
313.4	0.01992
313.5	0.01976
313.6	0.019608
313.7	0.019461
313.8	0.019318
313.9	0.019175
314	0.019029
314.1	0.018877
314.2	0.018724
314.3	0.018566
314.4	0.018407
314.5	0.018252
314.6	0.018108
314.7	0.017969
314.8	0.017833
314.9	0.017694
315	0.01755
315.1	0.017404
315.2	0.017261
315.3	0.017128
315.4	0.016997
315.5	0.016861
315.6	0.016722
315.7	0.016579
315.8	0.016437
315.9	0.016297
316	0.016165
316.1	0.016031
316.2	0.015894
316.3	0.015755
316.4	0.015622
316.5	0.015491
316.6	0.015359
316.7	0.015232
316.8	0.015108
316.9	0.014979
317	0.014855
317.1	0.014736
317.2	0.014615
317.3	0.01449
317.4	0.01437
317.5	0.014258
317.6	0.014148
317.7	0.014032
317.8	0.013914
317.9	0.013795
318	0.013677
318.1	0.013563
318.2	0.013455
318.3	0.013351
318.4	0.013248
318.5	0.013142
318.6	0.013033
318.7	0.012921
318.8	0.012807
318.9	0.012692
319	0.012576
319.1	0.012461
319.2	0.01235
319.3	0.012241
319.4	0.012137
319.5	0.012034
319.6	0.011938
319.7	0.011844
319.8	0.011755
319.9	0.011668
320	0.011585
320.1	0.011501
320.2	0.01142
320.3	0.011339
320.4	0.011261
320.5	0.011181
320.6	0.011103
320.7	0.011025
320.8	0.010949
320.9	0.010869
321	0.010793
321.1	0.010717
321.2	0.010644
321.3	0.010571
321.4	0.0105
321.5	0.010428
321.6	0.010357
321.7	0.010283
321.8	0.01021
321.9	0.010133
322	0.010055
322.1	0.0099727
322.2	0.0098891
322.3	0.0098004
322.4	0.0097108
322.5	0.0096188
322.6	0.0095283
322.7	0.0094416
322.8	0.0093603
322.9	0.0092796
323	0.0091994
323.1	0.0091176
323.2	0.009035
323.3	0.0089489
323.4	0.008865
323.5	0.0087838
323.6	0.0087064
323.7	0.0086281
323.8	0.0085491
323.9	0.0084675
324	0.008387
324.1	0.0083068
324.2	0.0082293
324.3	0.0081528
324.4	0.0080775
324.5	0.0080008
324.6	0.0079234
324.7	0.0078456
324.8	0.0077714
324.9	0.0076974
325	0.0076216
325.1	0.0075467
325.2	0.0074726
325.3	0.0073967
325.4	0.0073229
325.5	0.0072508
325.6	0.0071778
325.7	0.007102
325.8	0.0070276
325.9	0.0069567
326	0.0068866
326.1	0.0068146
326.2	0.0067416
326.3	0.0066675
326.4	0.0065944
326.5	0.006523
326.6	0.0064546
326.7	0.0063889
326.8	0.0063239
326.9	0.0062581
327	0.0061909
327.1	0.0061224
327.2	0.0060523
327.3	0.0059815
327.4	0.0059112
327.5	0.0058413
327.6	0.0057723
327.7	0.0057043
327.8	0.0056386
327.9	0.0055741
328	0.0055125
328.1	0.0054523
328.2	0.0053949
328.3	0.0053383
328.4	0.0052838
328.5	0.0052296
328.6	0.005177
328.7	0.0051243
328.8	0.0050722
328.9	0.0050194
329	0.0049674
329.1	0.0049149
329.2	0.0048632
329.3	0.0048112
329.4	0.00476
329.5	0.0047089
329.6	0.0046591
329.7	0.0046101
329.8	0.0045616
329.9	0.0045135
330	0.0044657
330.1	0.0044175
330.2	0.004369
330.3	0.0043201
330.4	0.0042698
330.5	0.0042185
330.6	0.0041659
330.7	0.0041121
330.8	0.0040575
330.9	0.0040034
331	0.0039502
331.1	0.0038996
331.2	0.0038505
331.3	0.0038028
331.4	0.0037549
331.5	0.0037066
331.6	0.0036573
331.7	0.0036079
331.8	0.0035596
331.9	0.003514
332	0.0034696
332.1	0.0034261
332.2	0.0033821
332.3	0.0033379
332.4	0.003294
332.5	0.0032514
332.6	0.0032094
332.7	0.0031683
332.8	0.0031267
332.9	0.0030855
333	0.0030452
333.1	0.0030073
333.2	0.0029695
333.3	0.0029323
333.4	0.002896
333.5	0.0028606
333.6	0.0028258
333.7	0.0027928
333.8	0.0027598
333.9	0.0027267
334	0.0026941
334.1	0.0026635
334.2	0.0026335
334.3	0.0026032
334.4	0.0025726
334.5	0.0025426
334.6	0.0025132
334.7	0.0024856
334.8	0.002459
334.9	0.002433
335	0.0024066
335.1	0.0023799
335.2	0.0023526
335.3	0.0023255
335.4	0.0022986
335.5	0.0022727
335.6	0.0022478
335.7	0.0022243
335.8	0.002202
335.9	0.0021808
336	0.0021603
336.1	0.0021405
336.2	0.0021211
336.3	0.0021019
336.4	0.0020824
336.5	0.0020629
336.6	0.002043
336.7	0.002023
336.8	0.0020026
336.9	0.0019825
337	0.0019619
337.1	0.0019418
337.2	0.0019213
337.3	0.0019011
337.4	0.0018807
337.5	0.001861
337.6	0.0018412
337.7	0.0018221
337.8	0.001803
337.9	0.0017845
338	0.0017658
338.1	0.0017477
338.2	0.0017298
338.3	0.0017123
338.4	0.001695
338.5	0.0016787
338.6	0.0016629
338.7	0.0016483
338.8	0.0016345
338.9	0.0016221
339	0.0016104
339.1	0.0015996
339.2	0.001589
339.3	0.0015787
339.4	0.0015679
339.5	0.001557
339.6	0.0015456
339.7	0.0015345
339.8	0.0015236
339.9	0.0015138
340	0.0015043
340.1	0.0014952
340.2	0.0014857
340.3	0.0014758
340.4	0.0014657
340.5	0.0014563
340.6	0.0014474
340.7	0.0014392
340.8	0.001431
340.9	0.0014228
341	0.0014145
341.1	0.0014069
341.2	0.0013997
341.3	0.0013927
341.4	0.0013851
341.5	0.0013774
341.6	0.0013697
341.7	0.0013622
341.8	0.0013543
341.9	0.0013469
342	0.0013391
342.1	0.0013312
342.2	0.0013234
342.3	0.001316
342.4	0.001308
342.5	0.0012999
342.6	0.0012916
342.7	0.0012839
342.8	0.0012766
342.9	0.0012697
343	0.0012621
343.1	0.0012542
343.2	0.0012459
343.3	0.0012378
343.4	0.0012297
343.5	0.0012221
343.6	0.0012149
343.7	0.0012084
343.8	0.0012019
343.9	0.0011957
344	0.001189
344.1	0.0011822
344.2	0.0011747
344.3	0.0011672
344.4	0.0011589
344.5	0.0011506
344.6	0.0011419
344.7	0.0011335
344.8	0.0011248
344.9	0.0011164
345	0.0011079
345.1	0.0011001
345.2	0.0010922
345.3	0.0010848
345.4	0.0010775
345.5	0.0010705
345.6	0.0010634
345.7	0.0010568
345.8	0.0010501
345.9	0.001044
346	0.0010377
346.1	0.0010317
346.2	0.0010254
346.3	0.0010194
346.4	0.0010129
346.5	0.0010066
346.6	0.00099981
346.7	0.00099311
346.8	0.00098595
346.9	0.00097878
347	0.00097111
347.1	0.00096352
347.2	0.00095548
347.3	0.00094768
347.4	0.00093992
347.5	0.00093292
347.6	0.0009263
347.7	0.00092043
347.8	0.00091433
347.9	0.00090847
348	0.0009021
348.1	0.00089556
348.2	0.00088857
348.3	0.00088195
348.4	0.00087558
348.5	0.00087005
348.6	0.00086434
348.7	0.00085856
348.8	0.00085224
348.9	0.00084588
349	0.00083947
349.1	0.00083377
349.2	0.00082814
349.3	0.00082305
349.4	0.00081794
349.5	0.00081299
349.6	0.0008074
349.7	0.00080165
349.8	0.00079586
349.9	0.00079052
350	0.00078483
350.1	0.00077956
350.2	0.00077403
350.3	0.00076857
350.4	0.00076303
350.5	0.00075811
350.6	0.00075291
350.7	0.00074776
350.8	0.00074236
350.9	0.00073741
351	0.00073227
351.1	0.0007272
351.2	0.0007215
351.3	0.0007158
351.4	0.00070964
351.5	0.00070373
351.6	0.00069767
351.7	0.0006922
351.8	0.0006866
351.9	0.00068151
352	0.00067619
352.1	0.00067125
352.2	0.0006659
352.3	0.00066084
352.4	0.00065537
352.5	0.00065037
352.6	0.00064524
352.7	0.00064079
352.8	0.0006363
352.9	0.00063212
353	0.00062731
353.1	0.00062278
353.2	0.00061793
353.3	0.00061348
353.4	0.00060869
353.5	0.00060433
353.6	0.00059955
353.7	0.0005951
353.8	0.00059001
353.9	0.00058645
354	0.00058469
354.1	0.00058544
354.2	0.00058757
354.3	0.00059178
354.4	0.00059703
354.5	0.00060423
354.6	0.00061222
354.7	0.00062184
354.8	0.00063173
354.9	0.00064427
355	0.0006597
355.1	0.00067893
355.2	0.00070063
355.3	0.00072556
355.4	0.00075243
355.5	0.00078207
355.6	0.00081326
355.7	0.0008469
355.8	0.00088214
355.9	0.00091946
356	0.00095754
356.1	0.0009973
356.2	0.0010377
356.3	0.0010793
356.4	0.0011207
356.5	0.0011625
356.6	0.0012038
356.7	0.0012452
356.8	0.0012867
356.9	0.0013296
357	0.0013737
357.1	0.0014183
357.2	0.0014627
357.3	0.001507
357.4	0.0015515
357.5	0.0015969
357.6	0.0016428
357.7	0.001689
357.8	0.0017351
357.9	0.0017803
358	0.0018247
358.1	0.0018688
358.2	0.0019126
358.3	0.0019549
358.4	0.0019971
358.5	0.002039
358.6	0.0020801
358.7	0.00212
358.8	0.0021604
358.9	0.0022
359	0.0022388
359.1	0.0022768
359.2	0.0023159
359.3	0.0023552
359.4	0.0023948
359.5	0.002433
359.6	0.0024704
359.7	0.0025062
359.8	0.0025425
359.9	0.0025786
360	0.0026159
360.1	0.0026532
360.2	0.0026909
360.3	0.0027268
360.4	0.0027618
360.5	0.0027946
360.6	0.0028265
360.7	0.0028565
360.8	0.0028864
360.9	0.0029151
361	0.002944
361.1	0.002972
361.2	0.0030009
361.3	0.0030293
361.4	0.0030592
361.5	0.0030887
361.6	0.0031203
361.7	0.003152
361.8	0.0031856
361.9	0.0032188
362	0.0032534
362.1	0.0032871
362.2	0.0033225
362.3	0.0033572
362.4	0.0033929
362.5	0.0034273
362.6	0.0034624
362.7	0.0034965
362.8	0.0035316
362.9	0.003566
363	0.0036012
363.1	0.0036348
363.2	0.0036678
363.3	0.0036984
363.4	0.0037283
363.5	0.0037555
363.6	0.0037819
363.7	0.0038063
363.8	0.0038305
363.9	0.0038525
364	0.0038747
364.1	0.0038964
364.2	0.0039206
364.3	0.0039461
364.4	0.0039735
364.5	0.0040004
364.6	0.0040269
364.7	0.0040507
364.8	0.0040738
364.9	0.0040952
365	0.0041189
365.1	0.0041437
365.2	0.0041702
365.3	0.0041951
365.4	0.0042196
365.5	0.0042418
365.6	0.0042657
365.7	0.0042904
365.8	0.0043178
365.9	0.0043455
366	0.0043756
366.1	0.0044062
366.2	0.0044375
366.3	0.0044652
366.4	0.0044924
366.5	0.0045192
366.6	0.0045465
366.7	0.0045715
366.8	0.0045987
366.9	0.0046247
367	0.0046501
367.1	0.0046755
367.2	0.0047027
367.3	0.004728
367.4	0.0047529
367.5	0.0047771
367.6	0.0048035
367.7	0.0048306
367.8	0.0048579
367.9	0.0048826
368	0.0049066
368.1	0.0049294
368.2	0.0049531
368.3	0.0049769
368.4	0.0050035
368.5	0.0050314
368.6	0.0050603
368.7	0.0050886
368.8	0.0051163
368.9	0.0051422
369	0.0051664
369.1	0.0051885
369.2	0.0052102
369.3	0.0052314
369.4	0.0052525
369.5	0.0052734
369.6	0.0052955
369.7	0.0053181
369.8	0.0053429
369.9	0.0053688
370	0.0053968
370.1	0.0054254
370.2	0.0054569
370.3	0.0054894
370.4	0.0055243
370.5	0.0055596
370.6	0.0055968
370.7	0.0056335
370.8	0.005671
370.9	0.0057086
371	0.0057479
371.1	0.0057868
371.2	0.0058266
371.3	0.0058657
371.4	0.0059046
371.5	0.005942
371.6	0.005979
371.7	0.0060142
371.8	0.0060477
371.9	0.0060783
372	0.0061071
372.1	0.0061329
372.2	0.0061576
372.3	0.0061804
372.4	0.0062032
372.5	0.0062265
372.6	0.0062528
372.7	0.0062817
372.8	0.0063134
372.9	0.0063452
373	0.0063769
373.1	0.0064058
373.2	0.0064328
373.3	0.0064573
373.4	0.0064837
373.5	0.0065133
373.6	0.0065463
373.7	0.006579
373.8	0.0066103
373.9	0.0066385
374	0.0066671
374.1	0.0066971
374.2	0.0067303
374.3	0.0067652
374.4	0.0068023
374.5	0.0068403
374.6	0.006877
374.7	0.0069101
374.8	0.0069438
374.9	0.0069787
375	0.0070112
375.1	0.007044
375.2	0.0070781
375.3	0.0071098
375.4	0.0071407
375.5	0.0071742
375.6	0.0072077
375.7	0.0072385
375.8	0.007268
375.9	0.0072995
376	0.0073335
376.1	0.0073676
376.2	0.0073995
376.3	0.0074302
376.4	0.0074598
376.5	0.0074905
376.6	0.0075228
376.7	0.0075577
376.8	0.0075947
376.9	0.007634
377	0.0076729
377.1	0.0077107
377.2	0.0077449
377.3	0.0077774
377.4	0.0078073
377.5	0.0078358
377.6	0.0078626
377.7	0.0078903
377.8	0.0079193
377.9	0.0079503
378	0.0079828
378.1	0.008017
378.2	0.0080534
378.3	0.0080924
378.4	0.0081347
378.5	0.0081801
378.6	0.0082282
378.7	0.0082769
378.8	0.0083265
378.9	0.0083761
379	0.0084262
379.1	0.0084765
379.2	0.0085281
379.3	0.0085799
379.4	0.0086317
379.5	0.0086835
379.6	0.008735
379.7	0.0087865
379.8	0.0088385
379.9	0.008891
380	0.0089418
380.1	0.0089908
380.2	0.0090363
380.3	0.0090794
380.4	0.0091177
380.5	0.0091517
380.6	0.0091836
380.7	0.0092136
380.8	0.0092409
380.9	0.0092701
381	0.0093025
381.1	0.00934
381.2	0.0093802
381.3	0.0094218
381.4	0.0094613
381.5	0.0094966
381.6	0.0095268
381.7	0.0095561
381.8	0.0095883
381.9	0.009625
382	0.0096648
382.1	0.0097046
382.2	0.0097397
382.3	0.0097705
382.4	0.0098026
382.5	0.0098388
382.6	0.0098784
382.7	0.0099216
382.8	0.0099641
382.9	0.010002
383	0.010039
383.1	0.010078
383.2	0.010118
383.3	0.010153
383.4	0.010192
383.5	0.010235
383.6	0.010275
383.7	0.010315
383.8	0.010357
383.9	0.010398
384	0.010436
384.1	0.010475
384.2	0.010519
384.3	0.010565
384.4	0.010607
384.5	0.010646
384.6	0.010683
384.7	0.010719
384.8	0.010758
384.9	0.010804
385	0.010851
385.1	0.010898
385.2	0.010942
385.3	0.010983
385.4	0.011018
385.5	0.01105
385.6	0.01108
385.7	0.01111
385.8	0.01114
385.9	0.011172
386	0.011206
386.1	0.011242
386.2	0.011284
386.3	0.011332
386.4	0.011384
386.5	0.011438
386.6	0.011494
386.7	0.011552
386.8	0.011611
386.9	0.011669
387	0.011728
387.1	0.011786
387.2	0.011842
387.3	0.011896
387.4	0.01195
387.5	0.012001
387.6	0.012052
387.7	0.012102
387.8	0.012153
387.9	0.012204
388	0.012256
388.1	0.012308
388.2	0.012362
388.3	0.01242
388.4	0.01248
388.5	0.012544
388.6	0.012607
388.7	0.012666
388.8	0.012721
388.9	0.012772
389	0.012816
389.1	0.012855
389.2	0.012892
389.3	0.012925
389.4	0.012961
389.5	0.013001
389.6	0.013047
389.7	0.013097
389.8	0.013147
389.9	0.013195
390	0.013237
390.1	0.013274
390.2	0.013311
390.3	0.013355
390.4	0.013402
390.5	0.01345
390.6	0.013494
390.7	0.013534
390.8	0.013569
390.9	0.013604
391	0.013638
391.1	0.013672
391.2	0.013701
391.3	0.013732
391.4	0.01377
391.5	0.013814
391.6	0.013855
391.7	0.013899
391.8	0.013944
391.9	0.013986
392	0.014032
392.1	0.014083
392.2	0.01413
392.3	0.014173
392.4	0.014218
392.5	0.01427
392.6	0.014323
392.7	0.014371
392.8	0.014415
392.9	0.014459
393	0.014502
393.1	0.01455
393.2	0.014604
393.3	0.014663
393.4	0.014719
393.5	0.014769
393.6	0.014811
393.7	0.014851
393.8	0.014885
393.9	0.014919
394	0.014955
394.1	0.014992
394.2	0.015033
394.3	0.015078
394.4	0.015129
394.5	0.015186
394.6	0.01525
394.7	0.015317
394.8	0.015386
394.9	0.015453
395	0.01552
395.1	0.015583
395.2	0.015645
395.3	0.015705
395.4	0.015763
395.5	0.015814
395.6	0.015862
395.7	0.015906
395.8	0.015947
395.9	0.015988
396	0.016029
396.1	0.016072
396.2	0.016119
396.3	0.016168
396.4	0.016224
396.5	0.016284
396.6	0.016347
396.7	0.016416
396.8	0.016488
396.9	0.01656
397	0.01663
397.1	0.016696
397.2	0.016755
397.3	0.016807
397.4	0.01685
397.5	0.016887
397.6	0.016919
397.7	0.016952
397.8	0.01699
397.9	0.017035
398	0.017088
398.1	0.017146
398.2	0.017202
398.3	0.017251
398.4	0.017294
398.5	0.017339
398.6	0.017391
398.7	0.017448
398.8	0.017508
398.9	0.017563
399	0.017611
399.1	0.017655
399.2	0.017697
399.3	0.017737
399.4	0.017774
399.5	0.017804
399.6	0.017832
399.7	0.01787
399.8	0.01791
399.9	0.017948
400	0.017996
400.1	0.018051
400.2	0.018105
400.3	0.018162
400.4	0.018226
400.5	0.018288
400.6	0.018347
400.7	0.018409
400.8	0.018481
400.9	0.018553
401	0.018614
401.1	0.018662
401.2	0.018705
401.3	0.018748
401.4	0.018798
401.5	0.018852
401.6	0.018906
401.7	0.018954
401.8	0.018994
401.9	0.019028
402	0.019065
402.1	0.019107
402.2	0.019158
402.3	0.019217
402.4	0.019287
402.5	0.019363
402.6	0.019449
402.7	0.019542
402.8	0.019651
402.9	0.019754
403	0.019843
403.1	0.019915
403.2	0.01998
403.3	0.020029
403.4	0.020071
403.5	0.020102
403.6	0.020126
403.7	0.020138
403.8	0.020126
403.9	0.02015
404	0.02027
404.1	0.020472
404.2	0.020745
404.3	0.021078
404.4	0.021453
404.5	0.021873
404.6	0.022326
404.7	0.022796
404.8	0.023219
404.9	0.023989
405	0.025508
405.1	0.027816
405.2	0.030925
405.3	0.034884
405.4	0.039739
405.5	0.04555
405.6	0.052392
405.7	0.060441
405.8	0.06978
405.9	0.07895
406	0.086632
406.1	0.092978
406.2	0.098219
406.3	0.10255
406.4	0.10611
406.5	0.10899
406.6	0.11134
406.7	0.11329
406.8	0.1151
406.9	0.11627
407	0.11627
407.1	0.11533
407.2	0.11366
407.3	0.11145
407.4	0.10888
407.5	0.1061
407.6	0.1032
407.7	0.10026
407.8	0.097261
407.9	0.094285
408	0.091386
408.1	0.088631
408.2	0.085988
408.3	0.083429
408.4	0.080986
408.5	0.078687
408.6	0.076455
408.7	0.074317
408.8	0.072311
408.9	0.070375
409	0.06843
409.1	0.06652
409.2	0.06468
409.3	0.062923
409.4	0.061216
409.5	0.059541
409.6	0.057915
409.7	0.056356
409.8	0.05487
409.9	0.053494
410	0.052258
410.1	0.05113
410.2	0.050087
410.3	0.049106
410.4	0.04817
410.5	0.047278
410.6	0.046436
410.7	0.045638
410.8	0.044882
410.9	0.044165
411	0.043517
411.1	0.042929
411.2	0.042399
411.3	0.041918
411.4	0.041487
411.5	0.041088
411.6	0.040724
411.7	0.040374
411.8	0.039904
411.9	0.039786
412	0.040524
412.1	0.04205
412.2	0.044276
412.3	0.047151
412.4	0.050644
412.5	0.054722
412.6	0.059366
412.7	0.064583
412.8	0.0704
412.9	0.076616
413	0.083051
413.1	0.089739
413.2	0.096664
413.3	0.10385
413.4	0.11134
413.5	0.11914
413.6	0.12731
413.7	0.13595
413.8	0.14538
413.9	0.15368
414	0.15918
414.1	0.16244
414.2	0.16404
414.3	0.16442
414.4	0.16392
414.5	0.16278
414.6	0.16111
414.7	0.15901
414.8	0.15651
414.9	0.15377
415	0.151
415.1	0.14828
415.2	0.14561
415.3	0.143
415.4	0.14038
415.5	0.13773
415.6	0.13507
415.7	0.13246
415.8	0.12997
415.9	0.12747
416	0.12488
416.1	0.1222
416.2	0.11941
416.3	0.11653
416.4	0.11365
416.5	0.11085
416.6	0.10804
416.7	0.10525
416.8	0.10216
416.9	0.099696
417	0.0987
417.1	0.099022
417.2	0.10029
417.3	0.10234
417.4	0.10502
417.5	0.10832
417.6	0.11209
417.7	0.11624
417.8	0.12056
417.9	0.12563
418	0.13186
418.1	0.13927
418.2	0.14774
418.3	0.15728
418.4	0.16776
418.5	0.17924
418.6	0.19167
418.7	0.20531
418.8	0.22082
418.9	0.23539
419	0.24625
419.1	0.25418
419.2	0.25999
419.3	0.26422
419.4	0.26732
419.5	0.26953
419.6	0.27122
419.7	0.27243
419.8	0.27355
419.9	0.27421
420	0.27433
420.1	0.27387
420.2	0.27318
420.3	0.27214
420.4	0.27098
420.5	0.26956
420.6	0.26815
420.7	0.2666
420.8	0.26506
420.9	0.26333
421	0.26153
421.1	0.25953
421.2	0.25749
421.3	0.25534
421.4	0.25318
421.5	0.25098
421.6	0.24873
421.7	0.24635
421.8	0.24306
421.9	0.24115
422	0.24283
422.1	0.24751
422.2	0.25466
422.3	0.26397
422.4	0.27529
422.5	0.2886
422.6	0.30395
422.7	0.32161
422.8	0.34171
422.9	0.36519
423	0.39325
423.1	0.42619
423.2	0.46499
423.3	0.51066
423.4	0.56559
423.5	0.63231
423.6	0.71482
423.7	0.81774
423.8	0.9506
423.9	1.1133
424	1.3004
424.1	1.5208
424.2	1.7614
424.3	1.98
424.4	2.1081
424.5	2.1118
424.6	2.0244
424.7	1.904
424.8	1.7813
424.9	1.6672
425	1.5628
425.1	1.4622
425.2	1.3654
425.3	1.2727
425.4	1.184
425.5	1.1031
425.6	1.0229
425.7	0.9579
425.8	0.89626
425.9	0.85894
426	0.80694
426.1	0.77753
426.2	0.72305
426.3	0.68469
426.4	0.63138
426.5	0.58252
426.6	0.53732
426.7	0.48517
426.8	0.4539
426.9	0.41386
427	0.38759
427.1	0.35635
427.2	0.33228
427.3	0.30852
427.4	0.28964
427.5	0.27324
427.6	0.25972
427.7	0.2492
427.8	0.23972
427.9	0.23165
428	0.22414
428.1	0.21723
428.2	0.21071
428.3	0.2041
428.4	0.19773
428.5	0.191
428.6	0.18442
428.7	0.17766
428.8	0.17057
428.9	0.16253
429	0.15448
429.1	0.14636
429.2	0.13866
429.3	0.13118
429.4	0.12422
429.5	0.11761
429.6	0.1115
429.7	0.10572
429.8	0.10039
429.9	0.095377
430	0.090724
430.1	0.086339
430.2	0.082267
430.3	0.078435
430.4	0.074886
430.5	0.07156
430.6	0.068482
430.7	0.065625
430.8	0.062947
430.9	0.060414
431	0.058082
431.1	0.055918
431.2	0.053925
431.3	0.052055
431.4	0.050337
431.5	0.04876
431.6	0.047335
431.7	0.046029
431.8	0.044854
431.9	0.043762
432	0.042747
432.1	0.041792
432.2	0.040928
432.3	0.040139
432.4	0.039422
432.5	0.038756
432.6	0.038148
432.7	0.037594
432.8	0.036909
432.9	0.03633
433	0.036276
433.1	0.036693
433.2	0.03754
433.3	0.038781
433.4	0.040375
433.5	0.042268
433.6	0.044476
433.7	0.046957
433.8	0.049633
433.9	0.052693
434	0.056369
434.1	0.060615
434.2	0.065383
434.3	0.070669
434.4	0.076496
434.5	0.082894
434.6	0.08989
434.7	0.097583
434.8	0.10624
434.9	0.11426
435	0.12001
435.1	0.12392
435.2	0.12634
435.3	0.12762
435.4	0.12801
435.5	0.12777
435.6	0.12702
435.7	0.12595
435.8	0.12467
435.9	0.12322
436	0.12161
436.1	0.1199
436.2	0.11811
436.3	0.11631
436.4	0.11448
436.5	0.11269
436.6	0.11092
436.7	0.10916
436.8	0.10747
436.9	0.10577
437	0.10393
437.1	0.10202
437.2	0.10007
437.3	0.098121
437.4	0.096162
437.5	0.094224
437.6	0.092303
437.7	0.090434
437.8	0.088388
437.9	0.086641
438	0.085654
438.1	0.085326
438.2	0.085509
438.3	0.086121
438.4	0.087035
438.5	0.088214
438.6	0.089553
438.7	0.091002
438.8	0.092254
438.9	0.094172
439	0.09763
439.1	0.10254
439.2	0.10874
439.3	0.11623
439.4	0.12497
439.5	0.13499
439.6	0.14621
439.7	0.15872
439.8	0.17295
439.9	0.18692
440	0.19858
440.1	0.20843
440.2	0.21684
440.3	0.22405
440.4	0.23028
440.5	0.23576
440.6	0.24088
440.7	0.2458
440.8	0.25095
440.9	0.25534
441	0.2581
441.1	0.2595
441.2	0.25998
441.3	0.25977
441.4	0.25907
441.5	0.25778
441.6	0.25618
441.7	0.25437
441.8	0.25241
441.9	0.25006
442	0.24749
442.1	0.24471
442.2	0.24166
442.3	0.23838
442.4	0.2351
442.5	0.23182
442.6	0.22841
442.7	0.22478
442.8	0.22049
442.9	0.21679
443	0.215
443.1	0.21479
443.2	0.21581
443.3	0.21779
443.4	0.22042
443.5	0.22357
443.6	0.22715
443.7	0.23111
443.8	0.23479
443.9	0.23999
444	0.24879
444.1	0.26093
444.2	0.27633
444.3	0.29491
444.4	0.31692
444.5	0.34257
444.6	0.3725
444.7	0.4073
444.8	0.44965
444.9	0.49603
445	0.54237
445.1	0.59039
445.2	0.64236
445.3	0.70033
445.4	0.76607
445.5	0.84251
445.6	0.93056
445.7	1.0329
445.8	1.1506
445.9	1.2794
446	1.4024
446.1	1.5036
446.2	1.5656
446.3	1.5754
446.4	1.5426
446.5	1.4766
446.6	1.4013
446.7	1.3147
446.8	1.2408
446.9	1.1641
447	1.1031
447.1	1.044
447.2	0.99385
447.3	0.95423
447.4	0.90997
447.5	0.88597
447.6	0.84219
447.7	0.82421
447.8	0.78221
447.9	0.77174
448	0.73194
448.1	0.71227
448.2	0.67259
448.3	0.64473
448.4	0.60619
448.5	0.57062
448.6	0.53968
448.7	0.50467
448.8	0.47742
448.9	0.44539
449	0.42095
449.1	0.39204
449.2	0.37012
449.3	0.34566
449.4	0.32505
449.5	0.30401
449.6	0.28552
449.7	0.26844
449.8	0.2511
449.9	0.23513
450	0.21999
450.1	0.20665
450.2	0.19419
450.3	0.18296
450.4	0.1726
450.5	0.16332
450.6	0.15472
450.7	0.14681
450.8	0.13947
450.9	0.13264
451	0.12632
451.1	0.1204
451.2	0.1149
451.3	0.10964
451.4	0.10473
451.5	0.10006
451.6	0.095744
451.7	0.091676
451.8	0.087825
451.9	0.084094
452	0.080588
452.1	0.077251
452.2	0.074122
452.3	0.071153
452.4	0.068383
452.5	0.06577
452.6	0.063348
452.7	0.061057
452.8	0.058959
452.9	0.057023
453	0.055228
453.1	0.05354
453.2	0.051982
453.3	0.050518
453.4	0.049163
453.5	0.047891
453.6	0.046714
453.7	0.045631
453.8	0.044463
453.9	0.043289
454	0.042404
454.1	0.041792
454.2	0.041426
454.3	0.041268
454.4	0.041295
454.5	0.041479
454.6	0.041812
454.7	0.042258
454.8	0.042661
454.9	0.043368
455	0.044851
455.1	0.047061
455.2	0.049948
455.3	0.05347
455.4	0.057599
455.5	0.062285
455.6	0.067507
455.7	0.073298
455.8	0.079872
455.9	0.086162
456	0.09106
456.1	0.094806
456.2	0.097621
456.3	0.099688
456.4	0.10111
456.5	0.10202
456.6	0.10249
456.7	0.10266
456.8	0.1028
456.9	0.10265
457	0.10188
457.1	0.10064
457.2	0.099016
457.3	0.097119
457.4	0.095095
457.5	0.093047
457.6	0.090992
457.7	0.088974
457.8	0.086994
457.9	0.08505
458	0.08311
458.1	0.081215
458.2	0.079408
458.3	0.077686
458.4	0.076021
458.5	0.074454
458.6	0.072946
458.7	0.071502
458.8	0.070092
458.9	0.068817
459	0.067758
459.1	0.066869
459.2	0.066142
459.3	0.065587
459.4	0.06514
459.5	0.064764
459.6	0.064444
459.7	0.064177
459.8	0.063679
459.9	0.063618
460	0.064796
460.1	0.067107
460.2	0.070403
460.3	0.074593
460.4	0.079598
460.5	0.085358
460.6	0.091833
460.7	0.099047
460.8	0.10715
460.9	0.11547
461	0.12327
461.1	0.13065
461.2	0.13769
461.3	0.14448
461.4	0.15113
461.5	0.1577
461.6	0.16425
461.7	0.17088
461.8	0.17813
461.9	0.18457
462	0.1887
462.1	0.19095
462.2	0.19177
462.3	0.19144
462.4	0.19025
462.5	0.1885
462.6	0.18634
462.7	0.18389
462.8	0.18127
462.9	0.17848
463	0.17548
463.1	0.17232
463.2	0.16902
463.3	0.16561
463.4	0.16212
463.5	0.15858
463.6	0.15509
463.7	0.1517
463.8	0.14853
463.9	0.1453
464	0.14167
464.1	0.13776
464.2	0.13364
464.3	0.1294
464.4	0.12512
464.5	0.12092
464.6	0.11683
464.7	0.11287
464.8	0.10916
464.9	0.10547
465	0.10153
465.1	0.097499
465.2	0.093481
465.3	0.089588
465.4	0.085831
465.5	0.082216
465.6	0.078734
465.7	0.075429
465.8	0.072238
465.9	0.069249
466	0.066566
466.1	0.064167
466.2	0.061977
466.3	0.059949
466.4	0.058059
466.5	0.056332
466.6	0.054739
466.7	0.05325
466.8	0.051822
466.9	0.050516
467	0.049382
467.1	0.0484
467.2	0.04756
467.3	0.046836
467.4	0.046193
467.5	0.045617
467.6	0.045105
467.7	0.044662
467.8	0.044272
467.9	0.043926
468	0.043631
468.1	0.043367
468.2	0.043134
468.3	0.042928
468.4	0.042752
468.5	0.042607
468.6	0.042496
468.7	0.042413
468.8	0.042355
468.9	0.042315
469	0.0423
469.1	0.042296
469.2	0.042295
469.3	0.042296
469.4	0.042302
469.5	0.042301
469.6	0.04229
469.7	0.042271
469.8	0.042199
469.9	0.042189
470	0.042372
470.1	0.042719
470.2	0.043194
470.3	0.043775
470.4	0.044436
470.5	0.045165
470.6	0.045945
470.7	0.046751
470.8	0.047394
470.9	0.048486
471	0.050719
471.1	0.05406
471.2	0.058459
471.3	0.063901
471.4	0.070377
471.5	0.0779
471.6	0.086531
471.7	0.096386
471.8	0.10766
471.9	0.11914
472	0.1295
472.1	0.13884
472.2	0.14732
472.3	0.15508
472.4	0.16231
472.5	0.16915
472.6	0.17586
472.7	0.18263
472.8	0.18989
472.9	0.19619
473	0.2002
473.1	0.2023
473.2	0.203
473.3	0.20275
473.4	0.20182
473.5	0.20029
473.6	0.19823
473.7	0.1957
473.8	0.19282
473.9	0.18989
474	0.1871
474.1	0.18436
474.2	0.18159
474.3	0.17877
474.4	0.1759
474.5	0.173
474.6	0.17009
474.7	0.16729
474.8	0.1645
474.9	0.16162
475	0.15868
475.1	0.15574
475.2	0.15266
475.3	0.14956
475.4	0.14646
475.5	0.14337
475.6	0.14018
475.7	0.13701
475.8	0.13329
475.9	0.13046
476	0.12973
476.1	0.13077
476.2	0.13318
476.3	0.13682
476.4	0.14146
476.5	0.14707
476.6	0.15352
476.7	0.16079
476.8	0.16874
476.9	0.17736
477	0.18655
477.1	0.19635
477.2	0.20673
477.3	0.21772
477.4	0.22933
477.5	0.24169
477.6	0.25488
477.7	0.2691
477.8	0.28547
477.9	0.30092
478	0.31225
478.1	0.3203
478.2	0.32603
478.3	0.33
478.4	0.33278
478.5	0.33455
478.6	0.33576
478.7	0.33649
478.8	0.3371
478.9	0.33726
479	0.33701
479.1	0.33633
479.2	0.33548
479.3	0.33434
479.4	0.33307
479.5	0.33153
479.6	0.32982
479.7	0.32791
479.8	0.32613
479.9	0.32386
480	0.3209
480.1	0.31721
480.2	0.3131
480.3	0.30857
480.4	0.30396
480.5	0.29921
480.6	0.29455
480.7	0.28986
480.8	0.28564
480.9	0.28088
481	0.27471
481.1	0.26744
481.2	0.25946
481.3	0.25092
481.4	0.24203
481.5	0.23292
481.6	0.22376
481.7	0.21465
481.8	0.20569
481.9	0.19701
482	0.18864
482.1	0.18051
482.2	0.17262
482.3	0.165
482.4	0.15762
482.5	0.15058
482.6	0.14388
482.7	0.13752
482.8	0.13124
482.9	0.12533
483	0.12007
483.1	0.11543
483.2	0.11124
483.3	0.1074
483.4	0.10389
483.5	0.10067
483.6	0.097647
483.7	0.094851
483.8	0.092203
483.9	0.08971
484	0.087401
484.1	0.08531
484.2	0.083376
484.3	0.081559
484.4	0.079817
484.5	0.078158
484.6	0.076585
484.7	0.075133
484.8	0.073776
484.9	0.072515
485	0.071313
485.1	0.070155
485.2	0.069028
485.3	0.067951
485.4	0.066911
485.5	0.065922
485.6	0.064975
485.7	0.064086
485.8	0.063267
485.9	0.062487
486	0.06168
486.1	0.060857
486.2	0.060034
486.3	0.059219
486.4	0.058396
486.5	0.057575
486.6	0.056752
486.7	0.055938
486.8	0.055196
486.9	0.054422
487	0.053471
487.1	0.052405
487.2	0.051263
487.3	0.050096
487.4	0.048918
487.5	0.047755
487.6	0.046611
487.7	0.045503
487.8	0.044411
487.9	0.043364
488	0.042391
488.1	0.041484
488.2	0.040635
488.3	0.039844
488.4	0.039099
488.5	0.038399
488.6	0.037747
488.7	0.037143
488.8	0.036557
488.9	0.036024
489	0.035596
489.1	0.035244
489.2	0.034951
489.3	0.034702
489.4	0.034486
489.5	0.03429
489.6	0.034116
489.7	0.033962
489.8	0.033819
489.9	0.033719
490	0.033699
490.1	0.03373
490.2	0.033798
490.3	0.033884
490.4	0.033994
490.5	0.034129
490.6	0.034293
490.7	0.034472
490.8	0.034653
490.9	0.034821
491	0.034981
491.1	0.035134
491.2	0.035288
491.3	0.035449
491.4	0.035613
491.5	0.035763
491.6	0.0359
491.7	0.036029
491.8	0.035989
491.9	0.036245
492	0.037328
492.1	0.039189
492.2	0.041765
492.3	0.045053
492.4	0.049012
492.5	0.053594
492.6	0.058764
492.7	0.064549
492.8	0.070987
492.9	0.078004
493	0.085445
493.1	0.093287
493.2	0.10152
493.3	0.11019
493.4	0.11931
493.5	0.12898
493.6	0.13931
493.7	0.1505
493.8	0.16308
493.9	0.17468
494	0.18309
494.1	0.18881
494.2	0.19247
494.3	0.1945
494.4	0.19534
494.5	0.19519
494.6	0.1943
494.7	0.19281
494.8	0.19085
494.9	0.18861
495	0.18621
495.1	0.18371
495.2	0.18113
495.3	0.17848
495.4	0.17578
495.5	0.17305
495.6	0.17029
495.7	0.16753
495.8	0.16486
495.9	0.16208
496	0.15901
496.1	0.15576
496.2	0.15239
496.3	0.14894
496.4	0.14545
496.5	0.14192
496.6	0.13838
496.7	0.13486
496.8	0.13143
496.9	0.12802
497	0.12455
497.1	0.12108
497.2	0.11764
497.3	0.11426
497.4	0.11097
497.5	0.10781
497.6	0.10476
497.7	0.10182
497.8	0.099071
497.9	0.096245
498	0.093055
498.1	0.089657
498.2	0.086159
498.3	0.082674
498.4	0.079273
498.5	0.076007
498.6	0.072867
498.7	0.069863
498.8	0.066923
498.9	0.064143
499	0.061631
499.1	0.059362
499.2	0.0573
499.3	0.055418
499.4	0.053693
499.5	0.052109
499.6	0.050629
499.7	0.049223
499.8	0.047878
499.9	0.046649
500	0.045561
500.1	0.044598
500.2	0.043755
500.3	0.04299
500.4	0.042301
500.5	0.041686
500.6	0.041129
500.7	0.040593
500.8	0.040073
500.9	0.039626
501	0.039296
501.1	0.039036
501.2	0.038832
501.3	0.038668
501.4	0.038546
501.5	0.038457
501.6	0.038415
501.7	0.038407
501.8	0.038427
501.9	0.038436
502	0.038414
502.1	0.038357
502.2	0.038276
502.3	0.038184
502.4	0.038086
502.5	0.037979
502.6	0.037874
502.7	0.037765
502.8	0.037532
502.9	0.037558
503	0.03826
503.1	0.039586
503.2	0.041454
503.3	0.043809
503.4	0.046606
503.5	0.04981
503.6	0.053375
503.7	0.057267
503.8	0.061419
503.9	0.06615
504	0.071771
504.1	0.078283
504.2	0.085654
504.3	0.093916
504.4	0.10307
504.5	0.11315
504.6	0.12424
504.7	0.13653
504.8	0.15048
504.9	0.16363
505	0.17363
505.1	0.18105
505.2	0.18645
505.3	0.19027
505.4	0.19282
505.5	0.19434
505.6	0.19502
505.7	0.19505
505.8	0.19465
505.9	0.19379
506	0.19252
506.1	0.19095
506.2	0.18922
506.3	0.18734
506.4	0.18534
506.5	0.18318
506.6	0.18091
506.7	0.1785
506.8	0.17609
506.9	0.17359
507	0.17091
507.1	0.16806
507.2	0.16504
507.3	0.16185
507.4	0.15854
507.5	0.15517
507.6	0.15178
507.7	0.14843
507.8	0.14512
507.9	0.14173
508	0.13814
508.1	0.13451
508.2	0.13085
508.3	0.12714
508.4	0.12345
508.5	0.11986
508.6	0.1163
508.7	0.11284
508.8	0.10962
508.9	0.10632
509	0.10261
509.1	0.098708
509.2	0.094755
509.3	0.090835
509.4	0.086948
509.5	0.083158
509.6	0.079493
509.7	0.076002
509.8	0.072631
509.9	0.069498
510	0.066683
510.1	0.064128
510.2	0.061776
510.3	0.059608
510.4	0.057595
510.5	0.055729
510.6	0.053996
510.7	0.052384
510.8	0.050859
510.9	0.049457
511	0.048238
511.1	0.047176
511.2	0.04625
511.3	0.045423
511.4	0.044681
511.5	0.043997
511.6	0.043368
511.7	0.042778
511.8	0.04221
511.9	0.041689
512	0.04127
512.1	0.040923
512.2	0.040634
512.3	0.040388
512.4	0.040189
512.5	0.040016
512.6	0.039875
512.7	0.039752
512.8	0.039655
512.9	0.039551
513	0.039435
513.1	0.039307
513.2	0.039184
513.3	0.039057
513.4	0.038939
513.5	0.038829
513.6	0.038737
513.7	0.038651
513.8	0.038437
513.9	0.038463
514	0.039129
514.1	0.040364
514.2	0.042096
514.3	0.044268
514.4	0.04683
514.5	0.049753
514.6	0.053028
514.7	0.056645
514.8	0.060525
514.9	0.065017
515	0.070464
515.1	0.076845
515.2	0.084104
515.3	0.0923
515.4	0.1015
515.5	0.11178
515.6	0.1231
515.7	0.13565
515.8	0.14977
515.9	0.16302
516	0.17302
516.1	0.18032
516.2	0.1855
516.3	0.18906
516.4	0.19147
516.5	0.19299
516.6	0.19371
516.7	0.19393
516.8	0.19376
516.9	0.19306
517	0.19191
517.1	0.19039
517.2	0.18853
517.3	0.18639
517.4	0.18412
517.5	0.18182
517.6	0.17938
517.7	0.17675
517.8	0.17405
517.9	0.17126
518	0.16832
518.1	0.16529
518.2	0.16215
518.3	0.15894
518.4	0.15559
518.5	0.15215
518.6	0.14865
518.7	0.14516
518.8	0.14152
518.9	0.13816
519	0.13541
519.1	0.13316
519.2	0.13126
519.3	0.12968
519.4	0.12823
519.5	0.1269
519.6	0.12559
519.7	0.12432
519.8	0.12253
519.9	0.12171
520	0.12317
520.1	0.1267
520.2	0.13188
520.3	0.13862
520.4	0.14671
520.5	0.15611
520.6	0.16672
520.7	0.17873
520.8	0.19233
520.9	0.20616
521	0.21884
521.1	0.23069
521.2	0.242
521.3	0.25304
521.4	0.26412
521.5	0.27544
521.6	0.28737
521.7	0.30007
521.8	0.31468
521.9	0.32864
522	0.33962
522.1	0.34823
522.2	0.35535
522.3	0.36117
522.4	0.3663
522.5	0.37073
522.6	0.37506
522.7	0.37928
522.8	0.38403
522.9	0.38926
523	0.39537
523.1	0.40193
523.2	0.40938
523.3	0.41733
523.4	0.42648
523.5	0.43688
523.6	0.44924
523.7	0.46311
523.8	0.47868
523.9	0.49662
524	0.519
524.1	0.54596
524.2	0.57884
524.3	0.61842
524.4	0.66654
524.5	0.72518
524.6	0.79663
524.7	0.88468
524.8	0.98851
524.9	1.1241
525	1.3037
525.1	1.5087
525.2	1.689
525.3	1.7778
525.4	1.7577
525.5	1.6652
525.6	1.5452
525.7	1.422
525.8	1.3268
525.9	1.2461
526	1.1713
526.1	1.0946
526.2	1.0241
526.3	0.9579
526.4	0.89247
526.5	0.8413
526.6	0.77953
526.7	0.73925
526.8	0.69305
526.9	0.68646
527	0.64308
527.1	0.63841
527.2	0.58483
527.3	0.56506
527.4	0.51417
527.5	0.48023
527.6	0.43871
527.7	0.39967
527.8	0.36789
527.9	0.33277
528	0.30807
528.1	0.27932
528.2	0.26035
528.3	0.23853
528.4	0.22479
528.5	0.20957
528.6	0.19922
528.7	0.18894
528.8	0.1801
528.9	0.17036
529	0.16324
529.1	0.15525
529.2	0.14938
529.3	0.1427
529.4	0.13729
529.5	0.13148
529.6	0.12619
529.7	0.12116
529.8	0.11518
529.9	0.1085
530	0.10229
530.1	0.096731
530.2	0.091988
530.3	0.087793
530.4	0.084273
530.5	0.081131
530.6	0.078542
530.7	0.076132
530.8	0.074515
530.9	0.073111
531	0.071596
531.1	0.06988
531.2	0.068165
531.3	0.066432
531.4	0.064755
531.5	0.063111
531.6	0.061539
531.7	0.059957
531.8	0.058654
531.9	0.05754
532	0.056422
532.1	0.055294
532.2	0.054193
532.3	0.053089
532.4	0.052014
532.5	0.050955
532.6	0.049939
532.7	0.048944
532.8	0.048003
532.9	0.047101
533	0.046227
533.1	0.045369
533.2	0.044557
533.3	0.043769
533.4	0.043018
533.5	0.04231
533.6	0.041637
533.7	0.041016
533.8	0.040288
533.9	0.039535
534	0.039033
534.1	0.038778
534.2	0.038766
534.3	0.038976
534.4	0.039363
534.5	0.039892
534.6	0.040553
534.7	0.041337
534.8	0.042158
534.9	0.043184
535	0.044637
535.1	0.046469
535.2	0.048626
535.3	0.051072
535.4	0.05379
535.5	0.056756
535.6	0.059964
535.7	0.063438
535.8	0.067349
535.9	0.071056
536	0.07385
536.1	0.075894
536.2	0.077317
536.3	0.078262
536.4	0.078813
536.5	0.079075
536.6	0.07909
536.7	0.07893
536.8	0.078723
536.9	0.078339
537	0.077565
537.1	0.076528
537.2	0.075305
537.3	0.073973
537.4	0.072546
537.5	0.071078
537.6	0.069593
537.7	0.068136
537.8	0.066746
537.9	0.065384
538	0.063962
538.1	0.06253
538.2	0.061091
538.3	0.059687
538.4	0.058313
538.5	0.056986
538.6	0.055716
538.7	0.054511
538.8	0.053464
538.9	0.052475
539	0.051357
539.1	0.050179
539.2	0.048974
539.3	0.047778
539.4	0.046605
539.5	0.045464
539.6	0.044354
539.7	0.043302
539.8	0.042266
539.9	0.04127
540	0.040356
540.1	0.039519
540.2	0.038739
540.3	0.038008
540.4	0.037321
540.5	0.036689
540.6	0.036107
540.7	0.035576
540.8	0.035032
540.9	0.034513
541	0.034091
541.1	0.033757
541.2	0.033499
541.3	0.033316
541.4	0.033196
541.5	0.03311
541.6	0.033055
541.7	0.033031
541.8	0.033018
541.9	0.033024
542	0.033063
542.1	0.033113
542.2	0.033174
542.3	0.033254
542.4	0.033351
542.5	0.033446
542.6	0.033532
542.7	0.033612
542.8	0.033697
542.9	0.033802
543	0.033931
543.1	0.034064
543.2	0.034199
543.3	0.034327
543.4	0.034458
543.5	0.034594
543.6	0.034743
543.7	0.034902
543.8	0.035077
543.9	0.035251
544	0.035414
544.1	0.035559
544.2	0.035688
544.3	0.035793
544.4	0.035881
544.5	0.035954
544.6	0.036018
544.7	0.036068
544.8	0.036064
544.9	0.036119
545	0.036365
545.1	0.036776
545.2	0.037328
545.3	0.037993
545.4	0.038748
545.5	0.039575
545.6	0.040456
545.7	0.041358
545.8	0.042157
545.9	0.043394
546	0.045661
546.1	0.048933
546.2	0.053162
546.3	0.058327
546.4	0.064418
546.5	0.071442
546.6	0.079416
546.7	0.088427
546.8	0.098603
546.9	0.10875
547	0.11767
547.1	0.12551
547.2	0.13253
547.3	0.1389
547.4	0.14483
547.5	0.15048
547.6	0.15597
547.7	0.16137
547.8	0.16698
547.9	0.17165
548	0.17435
548.1	0.17546
548.2	0.17543
548.3	0.17459
548.4	0.1732
548.5	0.17136
548.6	0.16913
548.7	0.16657
548.8	0.16372
548.9	0.16076
549	0.15791
549.1	0.15516
549.2	0.15245
549.3	0.14979
549.4	0.14716
549.5	0.14458
549.6	0.14204
549.7	0.13947
549.8	0.13682
549.9	0.13428
550	0.13182
550.1	0.12941
550.2	0.12707
550.3	0.12484
550.4	0.12258
550.5	0.12041
550.6	0.11826
550.7	0.11612
550.8	0.11348
550.9	0.11168
551	0.11196
551.1	0.11406
551.2	0.11753
551.3	0.12221
551.4	0.12794
551.5	0.13471
551.6	0.14239
551.7	0.15102
551.8	0.16065
551.9	0.17083
552	0.18094
552.1	0.19107
552.2	0.20128
552.3	0.21173
552.4	0.22244
552.5	0.23351
552.6	0.24509
552.7	0.25746
552.8	0.27149
552.9	0.28452
553	0.29389
553.1	0.30031
553.2	0.30463
553.3	0.30736
553.4	0.30899
553.5	0.30968
553.6	0.30976
553.7	0.30931
553.8	0.30855
553.9	0.30732
554	0.30576
554.1	0.30383
554.2	0.30171
554.3	0.29927
554.4	0.29674
554.5	0.29399
554.6	0.29116
554.7	0.28812
554.8	0.28529
554.9	0.28199
555	0.27788
555.1	0.27308
555.2	0.26789
555.3	0.26225
555.4	0.25642
555.5	0.25039
555.6	0.24438
555.7	0.23835
555.8	0.23275
555.9	0.22686
556	0.22002
556.1	0.21246
556.2	0.20445
556.3	0.19616
556.4	0.18776
556.5	0.17936
556.6	0.17111
556.7	0.16313
556.8	0.15536
556.9	0.14795
557	0.14103
557.1	0.13451
557.2	0.12835
557.3	0.12255
557.4	0.11712
557.5	0.11207
557.6	0.10732
557.7	0.10286
557.8	0.098544
557.9	0.094564
558	0.091035
558.1	0.087873
558.2	0.085043
558.3	0.082506
558.4	0.080158
558.5	0.078016
558.6	0.076042
558.7	0.074198
558.8	0.072455
558.9	0.070865
559	0.06939
559.1	0.068001
559.2	0.066685
559.3	0.065475
559.4	0.064363
559.5	0.063328
559.6	0.062322
559.7	0.061354
559.8	0.060411
559.9	0.05952
560	0.058683
560.1	0.05792
560.2	0.057209
560.3	0.056552
560.4	0.055911
560.5	0.055284
560.6	0.054651
560.7	0.054027
560.8	0.053431
560.9	0.052831
561	0.052162
561.1	0.051458
561.2	0.050721
561.3	0.049978
561.4	0.049232
561.5	0.048504
561.6	0.047795
561.7	0.047114
561.8	0.046504
561.9	0.045879
562	0.045126
562.1	0.044294
562.2	0.043417
562.3	0.042525
562.4	0.041621
562.5	0.040719
562.6	0.039833
562.7	0.038967
562.8	0.03811
562.9	0.03729
563	0.036534
563.1	0.035843
563.2	0.035199
563.3	0.034593
563.4	0.034017
563.5	0.033469
563.6	0.032943
563.7	0.032445
563.8	0.031935
563.9	0.031452
564	0.03105
564.1	0.030712
564.2	0.030427
564.3	0.030191
564.4	0.030002
564.5	0.029856
564.6	0.02974
564.7	0.029644
564.8	0.02955
564.9	0.029458
565	0.029378
565.1	0.029305
565.2	0.029246
565.3	0.02921
565.4	0.029187
565.5	0.029163
565.6	0.02913
565.7	0.029089
565.8	0.02905
565.9	0.029003
566	0.028934
566.1	0.028841
566.2	0.028728
566.3	0.028604
566.4	0.028487
566.5	0.028375
566.6	0.028255
566.7	0.028133
566.8	0.028037
566.9	0.027905
567	0.027696
567.1	0.027427
567.2	0.027112
567.3	0.026761
567.4	0.026398
567.5	0.02603
567.6	0.02565
567.7	0.025258
567.8	0.024864
567.9	0.024483
568	0.024132
568.1	0.023797
568.2	0.023475
568.3	0.023158
568.4	0.022849
568.5	0.022542
568.6	0.022247
568.7	0.021964
568.8	0.021681
568.9	0.021421
569	0.021226
569.1	0.021076
569.2	0.020964
569.3	0.020875
569.4	0.020806
569.5	0.020743
569.6	0.02069
569.7	0.02064
569.8	0.020587
569.9	0.020545
570	0.020535
570.1	0.020548
570.2	0.02058
570.3	0.020622
570.4	0.020679
570.5	0.020742
570.6	0.020816
570.7	0.020894
570.8	0.020966
570.9	0.021061
571	0.02122
571.1	0.021432
571.2	0.021687
571.3	0.021971
571.4	0.022274
571.5	0.022589
571.6	0.022909
571.7	0.023219
571.8	0.023435
571.9	0.023945
572	0.025155
572.1	0.027068
572.2	0.029677
572.3	0.032988
572.4	0.03704
572.5	0.041871
572.6	0.047557
572.7	0.054198
572.8	0.061875
572.9	0.069795
573	0.077198
573.1	0.08406
573.2	0.090484
573.3	0.096518
573.4	0.10229
573.5	0.10792
573.6	0.11357
573.7	0.11933
573.8	0.12538
573.9	0.13046
574	0.13357
574.1	0.1351
574.2	0.13547
574.3	0.13498
574.4	0.13388
574.5	0.13234
574.6	0.13042
574.7	0.12822
574.8	0.12588
574.9	0.12349
575	0.12107
575.1	0.11871
575.2	0.11639
575.3	0.11411
575.4	0.11188
575.5	0.10976
575.6	0.10766
575.7	0.10557
575.8	0.10356
575.9	0.10164
576	0.099711
576.1	0.097744
576.2	0.095766
576.3	0.093824
576.4	0.09192
576.5	0.090115
576.6	0.088369
576.7	0.086689
576.8	0.084974
576.9	0.083354
577	0.081881
577.1	0.080568
577.2	0.07936
577.3	0.078288
577.4	0.077297
577.5	0.076427
577.6	0.075596
577.7	0.074819
577.8	0.073795
577.9	0.073454
578	0.074619
578.1	0.077155
578.2	0.080808
578.3	0.085518
578.4	0.091133
578.5	0.097641
578.6	0.10497
578.7	0.11318
578.8	0.12224
578.9	0.13175
579	0.14118
579.1	0.15067
579.2	0.16027
579.3	0.17011
579.4	0.18024
579.5	0.1908
579.6	0.20189
579.7	0.2137
579.8	0.22691
579.9	0.2389
580	0.24736
580.1	0.25303
580.2	0.25675
580.3	0.25892
580.4	0.25998
580.5	0.26006
580.6	0.25942
580.7	0.25806
580.8	0.25618
580.9	0.25395
581	0.25172
581.1	0.24933
581.2	0.24699
581.3	0.24464
581.4	0.24241
581.5	0.24015
581.6	0.23788
581.7	0.23544
581.8	0.2329
581.9	0.23015
582	0.22723
582.1	0.22419
582.2	0.22107
582.3	0.21786
582.4	0.21444
582.5	0.21086
582.6	0.20711
582.7	0.20324
582.8	0.1985
582.9	0.19508
583	0.19499
583.1	0.19764
583.2	0.20235
583.3	0.20898
583.4	0.21724
583.5	0.22691
583.6	0.238
583.7	0.25061
583.8	0.26448
583.9	0.27988
584	0.29724
584.1	0.31686
584.2	0.33887
584.3	0.36345
584.4	0.39119
584.5	0.42268
584.6	0.45911
584.7	0.50168
584.8	0.5543
584.9	0.61205
585	0.67002
585.1	0.73107
585.2	0.79924
585.3	0.87843
585.4	0.97317
585.5	1.0904
585.6	1.236
585.7	1.42
585.8	1.643
585.9	1.8922
586	2.1105
586.1	2.223
586.2	2.2071
586.3	2.1107
586.4	1.9814
586.5	1.8509
586.6	1.7314
586.7	1.6164
586.8	1.5134
586.9	1.4073
587	1.3173
587.1	1.2222
587.2	1.1496
587.3	1.0748
587.4	1.0251
587.5	0.98072
587.6	0.94615
587.7	0.93576
587.8	0.87547
587.9	0.83861
588	0.76765
588.1	0.73011
588.2	0.67296
588.3	0.63541
588.4	0.58913
588.5	0.55057
588.6	0.51612
588.7	0.47893
588.8	0.4559
588.9	0.42802
589	0.40708
589.1	0.38341
589.2	0.36107
589.3	0.33776
589.4	0.31801
589.5	0.29651
589.6	0.28037
589.7	0.2607
589.8	0.25093
589.9	0.23936
590	0.23019
590.1	0.2199
590.2	0.21009
590.3	0.20071
590.4	0.19134
590.5	0.18286
590.6	0.17487
590.7	0.16731
590.8	0.16046
590.9	0.15389
591	0.14789
591.1	0.14199
591.2	0.13651
591.3	0.131
591.4	0.12576
591.5	0.12055
591.6	0.11561
591.7	0.11075
591.8	0.10587
591.9	0.10083
592	0.095978
592.1	0.091379
592.2	0.087113
592.3	0.0831
592.4	0.079379
592.5	0.075952
592.6	0.072805
592.7	0.069975
592.8	0.066961
592.9	0.063953
593	0.061605
593.1	0.059924
593.2	0.058823
593.3	0.058228
593.4	0.058043
593.5	0.058197
593.6	0.058636
593.7	0.05932
593.8	0.060361
593.9	0.061443
594	0.062174
594.1	0.062638
594.2	0.062903
594.3	0.063026
594.4	0.063053
594.5	0.063029
594.6	0.062971
594.7	0.062889
594.8	0.062973
594.9	0.062964
595	0.062538
595.1	0.061819
595.2	0.060903
595.3	0.059862
595.4	0.058751
595.5	0.057619
595.6	0.056488
595.7	0.055375
595.8	0.054304
595.9	0.05328
596	0.052294
596.1	0.051345
596.2	0.05045
596.3	0.049616
596.4	0.04884
596.5	0.04812
596.6	0.047456
596.7	0.046856
596.8	0.046171
596.9	0.045575
597	0.045353
597.1	0.045464
597.2	0.04585
597.3	0.046477
597.4	0.0473
597.5	0.048283
597.6	0.049422
597.7	0.050695
597.8	0.052001
597.9	0.053621
598	0.05587
598.1	0.058678
598.2	0.061979
598.3	0.06573
598.4	0.069901
598.5	0.074488
598.6	0.079522
598.7	0.085039
598.8	0.091192
598.9	0.097073
599	0.10175
599.1	0.10544
599.2	0.10837
599.3	0.11069
599.4	0.11253
599.5	0.11397
599.6	0.11506
599.7	0.11583
599.8	0.11654
599.9	0.11699
600	0.11679
600.1	0.11608
600.2	0.11502
600.3	0.1137
600.4	0.11214
600.5	0.1105
600.6	0.10879
600.7	0.107
600.8	0.10511
600.9	0.1033
601	0.10169
601.1	0.10023
601.2	0.09885
601.3	0.097536
601.4	0.096291
601.5	0.095155
601.6	0.094096
601.7	0.093123
601.8	0.091876
601.9	0.091027
602	0.091376
602.1	0.092779
602.2	0.095046
602.3	0.098083
602.4	0.10181
602.5	0.10617
602.6	0.11109
602.7	0.11661
602.8	0.12276
602.9	0.12918
603	0.13549
603.1	0.14172
603.2	0.14793
603.3	0.15415
603.4	0.16046
603.5	0.16686
603.6	0.1734
603.7	0.18012
603.8	0.18771
603.9	0.19461
604	0.19919
604.1	0.20186
604.2	0.20309
604.3	0.20316
604.4	0.2024
604.5	0.20098
604.6	0.19907
604.7	0.19678
604.8	0.19426
604.9	0.19141
605	0.1881
605.1	0.18447
605.2	0.1806
605.3	0.17652
605.4	0.17229
605.5	0.16798
605.6	0.16361
605.7	0.15921
605.8	0.15491
605.9	0.1506
606	0.14612
606.1	0.14161
606.2	0.13709
606.3	0.13262
606.4	0.12818
606.5	0.1238
606.6	0.11949
606.7	0.11526
606.8	0.11119
606.9	0.10727
607	0.10339
607.1	0.099612
607.2	0.095924
607.3	0.092341
607.4	0.088849
607.5	0.085492
607.6	0.082272
607.7	0.079226
607.8	0.076319
607.9	0.073569
608	0.070962
608.1	0.068523
608.2	0.066245
608.3	0.064106
608.4	0.062083
608.5	0.060211
608.6	0.058445
608.7	0.056769
608.8	0.055162
608.9	0.053669
609	0.052322
609.1	0.051108
609.2	0.050021
609.3	0.049058
609.4	0.048175
609.5	0.047358
609.6	0.046583
609.7	0.045852
609.8	0.04517
609.9	0.044553
610	0.043982
610.1	0.043451
610.2	0.042945
610.3	0.042459
610.4	0.04198
610.5	0.041521
610.6	0.041069
610.7	0.040631
610.8	0.040224
610.9	0.039829
611	0.039399
611.1	0.038951
611.2	0.038499
611.3	0.038054
611.4	0.037617
611.5	0.037193
611.6	0.036777
611.7	0.036371
611.8	0.035995
611.9	0.035629
612	0.035236
612.1	0.034824
612.2	0.034401
612.3	0.033976
612.4	0.033549
612.5	0.033121
612.6	0.032702
612.7	0.032291
612.8	0.031869
612.9	0.031461
613	0.031105
613.1	0.030794
613.2	0.03052
613.3	0.030274
613.4	0.030047
613.5	0.029836
613.6	0.029636
613.7	0.029448
613.8	0.02925
613.9	0.029057
614	0.028894
614.1	0.02875
614.2	0.028619
614.3	0.028508
614.4	0.028416
614.5	0.028345
614.6	0.028287
614.7	0.028236
614.8	0.028184
614.9	0.02812
615	0.028032
615.1	0.027931
615.2	0.027826
615.3	0.027725
615.4	0.027623
615.5	0.027512
615.6	0.027391
615.7	0.027256
615.8	0.027133
615.9	0.027001
616	0.026832
616.1	0.026634
616.2	0.02641
616.3	0.026159
616.4	0.025887
616.5	0.025614
616.6	0.025334
616.7	0.025043
616.8	0.02476
616.9	0.02448
617	0.024191
617.1	0.023909
617.2	0.023631
617.3	0.023345
617.4	0.02306
617.5	0.022785
617.6	0.022519
617.7	0.022256
617.8	0.021974
617.9	0.0217
618	0.021474
618.1	0.021292
618.2	0.021147
618.3	0.021028
618.4	0.020923
618.5	0.020822
618.6	0.020724
618.7	0.020626
618.8	0.020532
618.9	0.020446
619	0.020379
619.1	0.020327
619.2	0.020286
619.3	0.020251
619.4	0.020222
619.5	0.020193
619.6	0.020161
619.7	0.020126
619.8	0.02009
619.9	0.020039
620	0.019961
620.1	0.019863
620.2	0.019749
620.3	0.019621
620.4	0.019484
620.5	0.019343
620.6	0.019197
620.7	0.019049
620.8	0.01891
620.9	0.018757
621	0.018568
621.1	0.018354
621.2	0.018122
621.3	0.017878
621.4	0.017624
621.5	0.017365
621.6	0.017102
621.7	0.016838
621.8	0.016568
621.9	0.016302
622	0.016054
622.1	0.01582
622.2	0.015599
622.3	0.015389
622.4	0.015192
622.5	0.015007
622.6	0.014835
622.7	0.014673
622.8	0.01451
622.9	0.014358
623	0.014236
623.1	0.014133
623.2	0.014047
623.3	0.013974
623.4	0.013915
623.5	0.013872
623.6	0.013842
623.7	0.013816
623.8	0.01379
623.9	0.01376
624	0.01373
624.1	0.013701
624.2	0.013678
624.3	0.013656
624.4	0.013639
624.5	0.013622
624.6	0.013602
624.7	0.013574
624.8	0.013549
624.9	0.013518
625	0.013465
625.1	0.013391
625.2	0.013309
625.3	0.013216
625.4	0.013111
625.5	0.013003
625.6	0.012894
625.7	0.012777
625.8	0.012662
625.9	0.01254
626	0.012399
626.1	0.012242
626.2	0.012071
626.3	0.011889
626.4	0.011698
626.5	0.011503
626.6	0.011308
626.7	0.011117
626.8	0.010923
626.9	0.010736
627	0.010566
627.1	0.01041
627.2	0.010264
627.3	0.010128
627.4	0.0099989
627.5	0.0098773
627.6	0.0097634
627.7	0.0096569
627.8	0.0095528
627.9	0.0094594
628	0.0093915
628.1	0.0093427
628.2	0.0093099
628.3	0.0092894
628.4	0.0092801
628.5	0.009276
628.6	0.0092784
628.7	0.0092826
628.8	0.0092904
628.9	0.0092962
629	0.0093008
629.1	0.0093012
629.2	0.0093022
629.3	0.0093005
629.4	0.0092976
629.5	0.009291
629.6	0.0092844
629.7	0.009276
629.8	0.0092724
629.9	0.0092619
630	0.0092389
630.1	0.009204
630.2	0.009161
630.3	0.0091095
630.4	0.0090526
630.5	0.0089886
630.6	0.0089191
630.7	0.008843
630.8	0.0087673
630.9	0.0086817
631	0.0085768
631.1	0.0084546
631.2	0.0083227
631.3	0.0081855
631.4	0.008045
631.5	0.007902
631.6	0.0077569
631.7	0.0076096
631.8	0.0074546
631.9	0.0073007
632	0.0071626
632.1	0.0070402
632.2	0.0069297
632.3	0.0068288
632.4	0.0067346
632.5	0.0066453
632.6	0.0065612
632.7	0.0064812
632.8	0.0064002
632.9	0.0063254
633	0.0062692
633.1	0.0062294
633.2	0.0062
633.3	0.0061788
633.4	0.006168
633.5	0.0061627
633.6	0.0061628
633.7	0.0061678
633.8	0.0061757
633.9	0.0061825
634	0.0061926
634.1	0.0062054
634.2	0.0062189
634.3	0.0062288
634.4	0.0062377
634.5	0.0062451
634.6	0.0062546
634.7	0.0062646
634.8	0.0062772
634.9	0.0062855
635	0.0062852
635.1	0.0062756
635.2	0.00626
635.3	0.0062386
635.4	0.0062152
635.5	0.0061892
635.6	0.0061633
635.7	0.006137
635.8	0.0061164
635.9	0.0060889
636	0.0060443
636.1	0.0059835
636.2	0.0059105
636.3	0.0058275
636.4	0.0057355
636.5	0.0056368
636.6	0.0055325
636.7	0.0054246
636.8	0.0053128
636.9	0.0052012
637	0.0050893
637.1	0.0049792
637.2	0.0048698
637.3	0.0047632
637.4	0.0046578
637.5	0.0045557
637.6	0.0044546
637.7	0.0043567
637.8	0.0042561
637.9	0.0041629
638	0.004086
638.1	0.0040245
638.2	0.003975
638.3	0.0039367
638.4	0.0039078
638.5	0.0038871
638.6	0.0038737
638.7	0.003867
638.8	0.0038664
638.9	0.0038718
639	0.0038823
639.1	0.0038978
639.2	0.003916
639.3	0.0039348
639.4	0.0039536
639.5	0.0039719
639.6	0.003989
639.7	0.0040054
639.8	0.0040219
639.9	0.0040429
640	0.0040706
640.1	0.0041032
640.2	0.0041379
640.3	0.0041736
640.4	0.0042098
640.5	0.0042488
640.6	0.0042911
640.7	0.0043362
640.8	0.0043808
640.9	0.0044257
641	0.0044687
641.1	0.0045108
641.2	0.0045522
641.3	0.0045957
641.4	0.0046391
641.5	0.004682
641.6	0.0047217
641.7	0.0047607
641.8	0.0047828
641.9	0.0048429
642	0.005004
642.1	0.0052683
642.2	0.0056338
642.3	0.0061082
642.4	0.0066978
642.5	0.0074015
642.6	0.0082247
642.7	0.0091754
642.8	0.010271
642.9	0.011475
643	0.012757
643.1	0.014097
643.2	0.015503
643.3	0.016964
643.4	0.018502
643.5	0.020105
643.6	0.0218
643.7	0.023604
643.8	0.025559
643.9	0.027249
644	0.028375
644.1	0.029003
644.2	0.029236
644.3	0.029158
644.4	0.028837
644.5	0.028345
644.6	0.027723
644.7	0.02703
644.8	0.026276
644.9	0.025513
645	0.02475
645.1	0.024015
645.2	0.023295
645.3	0.022614
645.4	0.02196
645.5	0.021346
645.6	0.02076
645.7	0.020216
645.8	0.019709
645.9	0.019228
646	0.018734
646.1	0.018244
646.2	0.017755
646.3	0.01728
646.4	0.016814
646.5	0.016366
646.6	0.015929
646.7	0.015513
646.8	0.015119
646.9	0.014739
647	0.014349
647.1	0.013961
647.2	0.013575
647.3	0.013199
647.4	0.012832
647.5	0.012481
647.6	0.01214
647.7	0.011816
647.8	0.011498
647.9	0.011192
648	0.010899
648.1	0.010618
648.2	0.010348
648.3	0.010092
648.4	0.0098505
648.5	0.0096251
648.6	0.0094085
648.7	0.0092011
648.8	0.0089915
648.9	0.0087941
649	0.00863
649.1	0.008498
649.2	0.0083921
649.3	0.008307
649.4	0.0082408
649.5	0.0081899
649.6	0.0081508
649.7	0.008117
649.8	0.0080889
649.9	0.0080679
650	0.0080524
650.1	0.0080375
650.2	0.0080284
650.3	0.008021
650.4	0.0080136
650.5	0.0080085
650.6	0.0080062
650.7	0.0080008
650.8	0.0079958
650.9	0.00799
651	0.0079841
651.1	0.0079738
651.2	0.0079597
651.3	0.0079399
651.4	0.007919
651.5	0.0078965
651.6	0.0078759
651.7	0.0078548
651.8	0.0078399
651.9	0.0078137
652	0.0077632
652.1	0.0076915
652.2	0.0076042
652.3	0.0075033
652.4	0.0073943
652.5	0.0072787
652.6	0.0071595
652.7	0.0070384
652.8	0.006919
652.9	0.0067983
653	0.0066761
653.1	0.006553
653.2	0.0064287
653.3	0.0063027
653.4	0.006176
653.5	0.0060499
653.6	0.0059228
653.7	0.0057953
653.8	0.0056627
653.9	0.0055365
654	0.005428
654.1	0.0053366
654.2	0.0052585
654.3	0.005192
654.4	0.0051349
654.5	0.0050857
654.6	0.0050428
654.7	0.0050053
654.8	0.0049717
654.9	0.0049445
655	0.0049266
655.1	0.0049166
655.2	0.0049141
655.3	0.0049175
655.4	0.0049275
655.5	0.004943
655.6	0.0049639
655.7	0.0049889
655.8	0.0050171
655.9	0.0050467
656	0.0050771
656.1	0.005107
656.2	0.0051359
656.3	0.0051619
656.4	0.0051862
656.5	0.0052084
656.6	0.0052314
656.7	0.0052559
656.8	0.0052806
656.9	0.0053055
657	0.0053319
657.1	0.0053578
657.2	0.005383
657.3	0.0054088
657.4	0.0054372
657.5	0.0054678
657.6	0.0054994
657.7	0.0055306
657.8	0.0055588
657.9	0.005594
658	0.0056447
658.1	0.0057067
658.2	0.0057776
658.3	0.0058607
658.4	0.0059504
658.5	0.006045
658.6	0.006144
658.7	0.0062441
658.8	0.0063262
658.9	0.0064795
659	0.0068009
659.1	0.0072976
659.2	0.0079722
659.3	0.0088378
659.4	0.0099194
659.5	0.011236
659.6	0.012808
659.7	0.014661
659.8	0.016802
659.9	0.018978
660	0.020976
660.1	0.022779
660.2	0.024424
660.3	0.025921
660.4	0.027302
660.5	0.028562
660.6	0.029731
660.7	0.030823
660.8	0.031883
660.9	0.032637
661	0.03288
661.1	0.032725
661.2	0.032267
661.3	0.031607
661.4	0.030797
661.5	0.029905
661.6	0.028953
661.7	0.027998
661.8	0.027034
661.9	0.026101
662	0.0252
662.1	0.024353
662.2	0.023541
662.3	0.022784
662.4	0.022062
662.5	0.021389
662.6	0.02075
662.7	0.020155
662.8	0.019606
662.9	0.019082
663	0.01854
663.1	0.018
663.2	0.017459
663.3	0.016933
663.4	0.016415
663.5	0.015913
663.6	0.015424
663.7	0.014955
663.8	0.014504
663.9	0.014072
664	0.013656
664.1	0.01326
664.2	0.01288
664.3	0.01252
664.4	0.012172
664.5	0.011839
664.6	0.011516
664.7	0.011205
664.8	0.010895
664.9	0.010602
665	0.01034
665.1	0.01011
665.2	0.0099035
665.3	0.009714
665.4	0.0095381
665.5	0.0093736
665.6	0.0092219
665.7	0.0090842
665.8	0.0089551
665.9	0.0088375
666	0.0087389
666.1	0.0086555
666.2	0.0085866
666.3	0.0085291
666.4	0.0084773
666.5	0.0084272
666.6	0.0083856
666.7	0.0083493
666.8	0.0083159
666.9	0.0082826
667	0.0082464
667.1	0.0082033
667.2	0.0081593
667.3	0.0081148
667.4	0.0080691
667.5	0.0080175
667.6	0.0079655
667.7	0.0079148
667.8	0.0078717
667.9	0.0078205
668	0.0077512
668.1	0.0076648
668.2	0.007568
668.3	0.007463
668.4	0.0073548
668.5	0.0072438
668.6	0.0071317
668.7	0.0070174
668.8	0.0069027
668.9	0.0067849
669	0.0066635
669.1	0.0065393
669.2	0.006413
669.3	0.0062869
669.4	0.0061616
669.5	0.0060367
669.6	0.0059134
669.7	0.0057925
669.8	0.005671
669.9	0.005557
670	0.0054616
670.1	0.0053818
670.2	0.0053162
670.3	0.0052609
670.4	0.0052162
670.5	0.0051787
670.6	0.0051482
670.7	0.0051216
670.8	0.0050997
670.9	0.0050821
671	0.0050723
671.1	0.0050661
671.2	0.0050648
671.3	0.0050652
671.4	0.0050696
671.5	0.0050755
671.6	0.0050844
671.7	0.005093
671.8	0.0051023
671.9	0.005108
672	0.0051095
672.1	0.0051058
672.2	0.005099
672.3	0.0050875
672.4	0.0050731
672.5	0.0050541
672.6	0.0050332
672.7	0.0050102
672.8	0.0049905
672.9	0.0049664
673	0.0049312
673.1	0.0048853
673.2	0.0048305
673.3	0.0047676
673.4	0.0046981
673.5	0.0046227
673.6	0.0045449
673.7	0.0044669
673.8	0.0043887
673.9	0.0043093
674	0.0042274
674.1	0.0041435
674.2	0.0040583
674.3	0.0039731
674.4	0.0038875
674.5	0.0038023
674.6	0.0037167
674.7	0.0036327
674.8	0.0035487
674.9	0.0034713
675	0.003405
675.1	0.0033502
675.2	0.0033045
675.3	0.0032658
675.4	0.0032344
675.5	0.0032096
675.6	0.0031887
675.7	0.0031706
675.8	0.0031561
675.9	0.0031471
676	0.0031434
676.1	0.003143
676.2	0.003145
676.3	0.0031499
676.4	0.0031579
676.5	0.0031687
676.6	0.003182
676.7	0.0031966
676.8	0.0032116
676.9	0.003225
677	0.0032364
677.1	0.0032458
677.2	0.0032544
677.3	0.0032624
677.4	0.0032707
677.5	0.0032786
677.6	0.003287
677.7	0.003295
677.8	0.0033042
677.9	0.0033098
678	0.0033088
678.1	0.0033013
678.2	0.003288
678.3	0.0032696
678.4	0.0032472
678.5	0.0032211
678.6	0.0031918
678.7	0.0031602
678.8	0.0031293
678.9	0.0030944
679	0.0030493
679.1	0.0029966
679.2	0.0029375
679.3	0.002874
679.4	0.0028068
679.5	0.0027379
679.6	0.0026671
679.7	0.0025959
679.8	0.0025226
679.9	0.0024529
680	0.0023908
680.1	0.0023366
680.2	0.0022892
680.3	0.0022486
680.4	0.0022137
680.5	0.002184
680.6	0.0021588
680.7	0.0021377
680.8	0.0021182
680.9	0.0021028
681	0.0020938
681.1	0.0020898
681.2	0.0020899
681.3	0.0020936
681.4	0.0021011
681.5	0.0021123
681.6	0.002127
681.7	0.0021443
681.8	0.0021626
681.9	0.0021825
682	0.0022055
682.1	0.0022311
682.2	0.0022598
682.3	0.0022919
682.4	0.0023269
682.5	0.002363
682.6	0.0023997
682.7	0.0024364
682.8	0.0024741
682.9	0.0025118
683	0.0025496
683.1	0.0025861
683.2	0.0026207
683.3	0.0026541
683.4	0.0026864
683.5	0.002717
683.6	0.002747
683.7	0.0027752
683.8	0.0027964
683.9	0.002832
684	0.0029051
684.1	0.0030136
684.2	0.003155
684.3	0.0033279
684.4	0.0035342
684.5	0.003773
684.6	0.0040443
684.7	0.0043402
684.8	0.0046621
684.9	0.0050439
685	0.0055295
685.1	0.0061223
685.2	0.0068405
685.3	0.0076869
685.4	0.0086826
685.5	0.0098249
685.6	0.011138
685.7	0.012635
685.8	0.014328
685.9	0.0159
686	0.017121
686.1	0.017999
686.2	0.018598
686.3	0.018958
686.4	0.019132
686.5	0.019154
686.6	0.019064
686.7	0.018893
686.8	0.01867
686.9	0.018396
687	0.018061
687.1	0.017688
687.2	0.01729
687.3	0.016882
687.4	0.01647
687.5	0.016068
687.6	0.01567
687.7	0.015286
687.8	0.014915
687.9	0.014559
688	0.014201
688.1	0.013854
688.2	0.013512
688.3	0.013184
688.4	0.012861
688.5	0.012553
688.6	0.012254
688.7	0.011968
688.8	0.011696
688.9	0.011435
689	0.011165
689.1	0.010895
689.2	0.010625
689.3	0.010365
689.4	0.01011
689.5	0.0098648
689.6	0.0096254
689.7	0.0093945
689.8	0.0091719
689.9	0.0089522
690	0.008721
690.1	0.0084865
690.2	0.0082509
690.3	0.0080203
690.4	0.0077893
690.5	0.0075608
690.6	0.0073328
690.7	0.0071096
690.8	0.0068835
690.9	0.0066699
691	0.0064803
691.1	0.0063147
691.2	0.0061669
691.3	0.0060348
691.4	0.005913
691.5	0.0058037
691.6	0.0057047
691.7	0.0056145
691.8	0.0055288
691.9	0.0054549
692	0.0053945
692.1	0.0053465
692.2	0.005311
692.3	0.0052855
692.4	0.0052661
692.5	0.0052527
692.6	0.0052464
692.7	0.0052461
692.8	0.0052483
692.9	0.0052523
693	0.0052586
693.1	0.0052674
693.2	0.0052802
693.3	0.0052967
693.4	0.0053165
693.5	0.005337
693.6	0.0053563
693.7	0.0053742
693.8	0.0053913
693.9	0.0054061
694	0.0054192
694.1	0.0054301
694.2	0.0054407
694.3	0.0054504
694.4	0.0054615
694.5	0.0054723
694.6	0.0054846
694.7	0.0054966
694.8	0.0055098
694.9	0.0055192
695	0.0055223
695.1	0.0055185
695.2	0.0055094
695.3	0.005495
695.4	0.0054762
695.5	0.0054527
695.6	0.0054265
695.7	0.0053981
695.8	0.0053714
695.9	0.0053356
696	0.0052801
696.1	0.005209
696.2	0.0051254
696.3	0.0050325
696.4	0.004932
696.5	0.0048266
696.6	0.0047169
696.7	0.004605
696.8	0.0044909
696.9	0.0043774
697	0.004266
697.1	0.0041588
697.2	0.0040545
697.3	0.0039543
697.4	0.0038573
697.5	0.0037642
697.6	0.0036734
697.7	0.0035854
697.8	0.0034947
697.9	0.0034114
698	0.0033446
698.1	0.0032931
698.2	0.0032552
698.3	0.0032303
698.4	0.0032165
698.5	0.0032121
698.6	0.0032144
698.7	0.0032214
698.8	0.0032318
698.9	0.0032466
699	0.0032686
699.1	0.0032977
699.2	0.0033325
699.3	0.003371
699.4	0.0034129
699.5	0.0034576
699.6	0.0035048
699.7	0.0035519
699.8	0.0035948
699.9	0.003649
700	0.0037296
700.1	0.0038326
700.2	0.0039572
700.3	0.0041014
700.4	0.0042623
700.5	0.0044378
700.6	0.0046295
700.7	0.0048303
700.8	0.0050352
700.9	0.0052869
701	0.0056353
701.1	0.0060823
701.2	0.0066296
701.3	0.0072728
701.4	0.0080217
701.5	0.0088747
701.6	0.0098472
701.7	0.010948
701.8	0.012189
701.9	0.013418
702	0.014519
702.1	0.015477
702.2	0.016311
702.3	0.017029
702.4	0.017651
702.5	0.018187
702.6	0.018661
702.7	0.019087
702.8	0.019497
702.9	0.019806
703	0.019954
703.1	0.019972
703.2	0.01989
703.3	0.019735
703.4	0.019524
703.5	0.019275
703.6	0.018995
703.7	0.018699
703.8	0.018383
703.9	0.018069
704	0.017756
704.1	0.017459
704.2	0.017167
704.3	0.016891
704.4	0.016623
704.5	0.016373
704.6	0.016129
704.7	0.015903
704.8	0.01566
704.9	0.015481
705	0.015432
705.1	0.015511
705.2	0.015695
705.3	0.01598
705.4	0.016347
705.5	0.016799
705.6	0.017316
705.7	0.017887
705.8	0.018484
705.9	0.019239
706	0.020273
706.1	0.021588
706.2	0.023175
706.3	0.025044
706.4	0.027211
706.5	0.029692
706.6	0.032504
706.7	0.035669
706.8	0.039197
706.9	0.042529
707	0.0452
707.1	0.047276
707.2	0.048884
707.3	0.05011
707.4	0.051001
707.5	0.051603
707.6	0.051971
707.7	0.052165
707.8	0.052248
707.9	0.052148
708	0.051802
708.1	0.051273
708.2	0.050569
708.3	0.049749
708.4	0.048876
708.5	0.047976
708.6	0.047045
708.7	0.046126
708.8	0.045205
708.9	0.044286
709	0.043388
709.1	0.042541
709.2	0.041714
709.3	0.04091
709.4	0.040128
709.5	0.039394
709.6	0.038695
709.7	0.038041
709.8	0.037343
709.9	0.036796
710	0.036579
710.1	0.036657
710.2	0.036972
710.3	0.037507
710.4	0.038221
710.5	0.039104
710.6	0.040133
710.7	0.041271
710.8	0.042438
710.9	0.043964
711	0.046146
711.1	0.048951
711.2	0.052328
711.3	0.056268
711.4	0.060742
711.5	0.065748
711.6	0.07129
711.7	0.077456
711.8	0.084344
711.9	0.090836
712	0.09597
712.1	0.09994
712.2	0.10295
712.3	0.10518
712.4	0.10681
712.5	0.10792
712.6	0.10865
712.7	0.10909
712.8	0.10941
712.9	0.10928
713	0.10846
713.1	0.10712
713.2	0.10539
713.3	0.10339
713.4	0.10118
713.5	0.09884
713.6	0.096436
713.7	0.093997
713.8	0.091574
713.9	0.089233
714	0.087063
714.1	0.085062
714.2	0.083181
714.3	0.08139
714.4	0.079672
714.5	0.077998
714.6	0.076363
714.7	0.074761
714.8	0.073212
714.9	0.071762
715	0.070448
715.1	0.06925
715.2	0.068124
715.3	0.067028
715.4	0.065962
715.5	0.064945
715.6	0.06398
715.7	0.063073
715.8	0.062006
715.9	0.061428
716	0.061983
716.1	0.063555
716.2	0.06602
716.3	0.069303
716.4	0.073271
716.5	0.077854
716.6	0.083073
716.7	0.08893
716.8	0.09539
716.9	0.10215
717	0.10886
717.1	0.11552
717.2	0.12219
717.3	0.12901
717.4	0.13597
717.5	0.14303
717.6	0.15033
717.7	0.15802
717.8	0.16661
717.9	0.17417
718	0.17898
718.1	0.18151
718.2	0.18233
718.3	0.18188
718.4	0.18054
718.5	0.1785
718.6	0.17599
718.7	0.17315
718.8	0.17006
718.9	0.16681
719	0.16352
719.1	0.16019
719.2	0.15681
719.3	0.15335
719.4	0.14987
719.5	0.14639
719.6	0.14291
719.7	0.13948
719.8	0.13616
719.9	0.13282
720	0.12933
720.1	0.12576
720.2	0.12216
720.3	0.11861
720.4	0.11509
720.5	0.11165
720.6	0.10827
720.7	0.10499
720.8	0.10182
720.9	0.098708
721	0.095546
721.1	0.092398
721.2	0.089267
721.3	0.086207
721.4	0.08321
721.5	0.080306
721.6	0.077496
721.7	0.0748
721.8	0.072266
721.9	0.069783
722	0.067231
722.1	0.064675
722.2	0.062147
722.3	0.059687
722.4	0.057318
722.5	0.055069
722.6	0.052947
722.7	0.050953
722.8	0.049016
722.9	0.047209
723	0.045629
723.1	0.04424
723.2	0.043006
723.3	0.04189
723.4	0.040895
723.5	0.040014
723.6	0.039221
723.7	0.038488
723.8	0.037789
723.9	0.037142
724	0.0366
724.1	0.03615
724.2	0.035793
724.3	0.035499
724.4	0.035265
724.5	0.035072
724.6	0.034917
724.7	0.034768
724.8	0.034618
724.9	0.034496
725	0.034437
725.1	0.034399
725.2	0.034402
725.3	0.034432
725.4	0.034476
725.5	0.034524
725.6	0.034601
725.7	0.034683
725.8	0.034754
725.9	0.034835
726	0.034977
726.1	0.035163
726.2	0.035384
726.3	0.035611
726.4	0.035843
726.5	0.036072
726.6	0.036316
726.7	0.036559
726.8	0.03671
726.9	0.037171
727	0.038361
727.1	0.040218
727.2	0.042674
727.3	0.045684
727.4	0.049222
727.5	0.053277
727.6	0.057839
727.7	0.062916
727.8	0.068533
727.9	0.074369
728	0.080102
728.1	0.085764
728.2	0.091426
728.3	0.097143
728.4	0.10295
728.5	0.10885
728.6	0.11491
728.7	0.12123
728.8	0.12808
728.9	0.13407
729	0.13798
729.1	0.14022
729.2	0.14117
729.3	0.1411
729.4	0.14028
729.5	0.13892
729.6	0.13715
729.7	0.13509
729.8	0.13278
729.9	0.13035
730	0.12788
730.1	0.12541
730.2	0.12294
730.3	0.12048
730.4	0.118
730.5	0.11553
730.6	0.11304
730.7	0.11058
730.8	0.10815
730.9	0.10571
731	0.10318
731.1	0.10065
731.2	0.098125
731.3	0.095635
731.4	0.093161
731.5	0.090706
731.6	0.088248
731.7	0.085831
731.8	0.083484
731.9	0.0812
732	0.078914
732.1	0.076665
732.2	0.074412
732.3	0.072169
732.4	0.069959
732.5	0.067831
732.6	0.065794
732.7	0.063851
732.8	0.06204
732.9	0.060242
733	0.058328
733.1	0.056383
733.2	0.054462
733.3	0.052574
733.4	0.05073
733.5	0.048971
733.6	0.047275
733.7	0.045644
733.8	0.04406
733.9	0.042579
734	0.041267
734.1	0.040105
734.2	0.039085
734.3	0.038172
734.4	0.037338
734.5	0.036565
734.6	0.035858
734.7	0.035208
734.8	0.034598
734.9	0.03406
735	0.033636
735.1	0.033289
735.2	0.033012
735.3	0.032782
735.4	0.032603
735.5	0.032458
735.6	0.032355
735.7	0.032273
735.8	0.032222
735.9	0.032201
736	0.032237
736.1	0.032307
736.2	0.032409
736.3	0.032515
736.4	0.03263
736.5	0.032737
736.6	0.032846
736.7	0.032942
736.8	0.033015
736.9	0.033123
737	0.033331
737.1	0.033616
737.2	0.03397
737.3	0.034372
737.4	0.034817
737.5	0.035298
737.6	0.035801
737.7	0.0363
737.8	0.036711
737.9	0.037432
738	0.038877
738.1	0.041006
738.2	0.043766
738.3	0.04712
738.4	0.051047
738.5	0.055538
738.6	0.060608
738.7	0.066288
738.8	0.072636
738.9	0.079081
739	0.085089
739.1	0.090735
739.2	0.096107
739.3	0.10127
739.4	0.10625
739.5	0.11107
739.6	0.11578
739.7	0.12046
739.8	0.12536
739.9	0.12949
740	0.13198
740.1	0.13321
740.2	0.13344
740.3	0.13287
740.4	0.13164
740.5	0.12993
740.6	0.12789
740.7	0.12567
740.8	0.12329
740.9	0.12092
741	0.11864
741.1	0.11647
741.2	0.1144
741.3	0.11244
741.4	0.11051
741.5	0.10857
741.6	0.10668
741.7	0.10486
741.8	0.10308
741.9	0.10128
742	0.099396
742.1	0.097411
742.2	0.095366
742.3	0.093349
742.4	0.091337
742.5	0.089311
742.6	0.08729
742.7	0.085337
742.8	0.083415
742.9	0.081603
743	0.079955
743.1	0.078436
743.2	0.077026
743.3	0.075731
743.4	0.074554
743.5	0.073486
743.6	0.072502
743.7	0.071581
743.8	0.070718
743.9	0.069831
744	0.068842
744.1	0.067779
744.2	0.066671
744.3	0.065557
744.4	0.064417
744.5	0.063296
744.6	0.062188
744.7	0.061104
744.8	0.059863
744.9	0.058983
745	0.058971
745.1	0.059719
745.2	0.061097
745.3	0.063024
745.4	0.065413
745.5	0.068197
745.6	0.071315
745.7	0.074719
745.8	0.078282
745.9	0.082509
746	0.087911
746.1	0.094453
746.2	0.10208
746.3	0.11079
746.4	0.12059
746.5	0.13152
746.6	0.14368
746.7	0.15732
746.8	0.17306
746.9	0.18778
747	0.19849
747.1	0.20586
747.2	0.2106
747.3	0.21321
747.4	0.21426
747.5	0.21405
747.6	0.21302
747.7	0.21141
747.8	0.20949
747.9	0.20714
748	0.20426
748.1	0.20092
748.2	0.19724
748.3	0.19324
748.4	0.18902
748.5	0.1847
748.6	0.18041
748.7	0.17613
748.8	0.17193
748.9	0.16753
749	0.16272
749.1	0.15763
749.2	0.15244
749.3	0.14722
749.4	0.14202
749.5	0.13689
749.6	0.1318
749.7	0.1268
749.8	0.12201
749.9	0.11736
750	0.11271
750.1	0.10814
750.2	0.10368
750.3	0.099357
750.4	0.095192
750.5	0.091243
750.6	0.087447
750.7	0.083807
750.8	0.08031
750.9	0.077052
751	0.074034
751.1	0.071216
751.2	0.068568
751.3	0.066101
751.4	0.063794
751.5	0.06165
751.6	0.059646
751.7	0.057772
751.8	0.055963
751.9	0.05426
752	0.052705
752.1	0.051291
752.2	0.049986
752.3	0.048784
752.4	0.047676
752.5	0.04666
752.6	0.045725
752.7	0.044862
752.8	0.044067
752.9	0.043318
753	0.042588
753.1	0.041878
753.2	0.041181
753.3	0.040498
753.4	0.039826
753.5	0.039171
753.6	0.038528
753.7	0.037904
753.8	0.037312
753.9	0.036728
754	0.036101
754.1	0.035455
754.2	0.034798
754.3	0.034143
754.4	0.03349
754.5	0.032849
754.6	0.03222
754.7	0.031608
754.8	0.031016
754.9	0.030444
755	0.029881
755.1	0.02933
755.2	0.028792
755.3	0.028272
755.4	0.027772
755.5	0.027293
755.6	0.02684
755.7	0.026413
755.8	0.025985
755.9	0.025579
756	0.025228
756.1	0.02492
756.2	0.024644
756.3	0.024389
756.4	0.024152
756.5	0.023936
756.6	0.02374
756.7	0.023568
756.8	0.023406
756.9	0.02325
757	0.023104
757.1	0.022961
757.2	0.022825
757.3	0.022705
757.4	0.022597
757.5	0.022494
757.6	0.022393
757.7	0.022293
757.8	0.022197
757.9	0.022094
758	0.021976
758.1	0.021839
758.2	0.02168
758.3	0.021513
758.4	0.021343
758.5	0.021161
758.6	0.020976
758.7	0.020795
758.8	0.020616
758.9	0.020422
759	0.0202
759.1	0.01996
759.2	0.019698
759.3	0.019418
759.4	0.01913
759.5	0.018842
759.6	0.018556
759.7	0.018269
759.8	0.017973
759.9	0.01768
760	0.017404
760.1	0.017144
760.2	0.0169
760.3	0.016672
760.4	0.01646
760.5	0.016259
760.6	0.016067
760.7	0.015877
760.8	0.01568
760.9	0.015491
761	0.015326
761.1	0.015182
761.2	0.015057
761.3	0.014945
761.4	0.014844
761.5	0.014751
761.6	0.014665
761.7	0.014586
761.8	0.014514
761.9	0.014447
762	0.014384
762.1	0.01432
762.2	0.014257
762.3	0.014193
762.4	0.014132
762.5	0.014069
762.6	0.014008
762.7	0.013946
762.8	0.01389
762.9	0.013822
763	0.013729
763.1	0.013619
763.2	0.013495
763.3	0.013359
763.4	0.013215
763.5	0.013064
763.6	0.012906
763.7	0.012741
763.8	0.012579
763.9	0.012409
764	0.012223
764.1	0.012025
764.2	0.011821
764.3	0.011613
764.4	0.011405
764.5	0.0112
764.6	0.010999
764.7	0.010801
764.8	0.010597
764.9	0.010397
765	0.010215
765.1	0.010048
765.2	0.0098976
765.3	0.009764
765.4	0.0096446
765.5	0.0095331
765.6	0.0094265
765.7	0.0093212
765.8	0.0092167
765.9	0.00912
766	0.0090395
766.1	0.0089719
766.2	0.0089132
766.3	0.0088569
766.4	0.0088048
766.5	0.008759
766.6	0.0087191
766.7	0.0086777
766.8	0.0086399
766.9	0.0086036
767	0.0085627
767.1	0.0085181
767.2	0.008473
767.3	0.0084244
767.4	0.0083721
767.5	0.0083179
767.6	0.0082652
767.7	0.0082121
767.8	0.0081602
767.9	0.0080983
768	0.0080193
768.1	0.0079276
768.2	0.007829
768.3	0.0077252
768.4	0.0076161
768.5	0.0075014
768.6	0.0073813
768.7	0.0072573
768.8	0.0071322
768.9	0.0070057
769	0.0068754
769.1	0.0067427
769.2	0.0066102
769.3	0.0064788
769.4	0.0063491
769.5	0.0062218
769.6	0.0060966
769.7	0.0059739
769.8	0.0058491
769.9	0.0057301
770	0.0056258
770.1	0.0055342
770.2	0.0054527
770.3	0.0053803
770.4	0.0053143
770.5	0.0052539
770.6	0.0051975
770.7	0.0051449
770.8	0.0050949
770.9	0.0050492
771	0.0050088
771.1	0.0049735
771.2	0.0049412
771.3	0.0049118
771.4	0.0048848
771.5	0.0048601
771.6	0.0048365
771.7	0.0048147
771.8	0.0047949
771.9	0.0047753
772	0.0047547
772.1	0.004734
772.2	0.0047128
772.3	0.0046921
772.4	0.0046708
772.5	0.0046483
772.6	0.0046239
772.7	0.0045973
772.8	0.0045706
772.9	0.0045381
773	0.004493
773.1	0.0044391
773.2	0.0043784
773.3	0.0043138
773.4	0.0042454
773.5	0.0041739
773.6	0.0040995
773.7	0.0040231
773.8	0.0039444
773.9	0.0038661
774	0.0037882
774.1	0.0037115
774.2	0.0036344
774.3	0.0035584
774.4	0.0034822
774.5	0.0034074
774.6	0.0033339
774.7	0.0032634
774.8	0.0031916
774.9	0.0031241
775	0.0030673
775.1	0.0030209
775.2	0.0029812
775.3	0.0029492
775.4	0.0029224
775.5	0.0028997
775.6	0.0028811
775.7	0.0028673
775.8	0.0028548
775.9	0.0028444
776	0.0028369
776.1	0.0028333
776.2	0.0028331
776.3	0.0028362
776.4	0.0028395
776.5	0.0028432
776.6	0.0028468
776.7	0.0028514
776.8	0.0028571
776.9	0.0028635
777	0.0028696
777.1	0.0028759
777.2	0.0028804
777.3	0.0028831
777.4	0.0028833
777.5	0.0028819
777.6	0.0028789
777.7	0.0028753
777.8	0.0028718
777.9	0.0028649
778	0.0028504
778.1	0.0028301
778.2	0.0028048
778.3	0.0027759
778.4	0.0027445
778.5	0.0027117
778.6	0.0026773
778.7	0.002642
778.8	0.0026069
778.9	0.0025696
779	0.0025283
779.1	0.0024842
779.2	0.0024377
779.3	0.0023898
779.4	0.0023405
779.5	0.002291
779.6	0.0022412
779.7	0.002192
779.8	0.0021417
779.9	0.0020954
780	0.0020572
780.1	0.0020266
780.2	0.0020021
780.3	0.0019832
780.4	0.0019683
780.5	0.0019571
780.6	0.0019483
780.7	0.0019418
780.8	0.0019357
780.9	0.0019321
781	0.0019322
781.1	0.001936
781.2	0.0019427
781.3	0.0019526
781.4	0.0019656
781.5	0.0019813
781.6	0.0019986
781.7	0.0020172
781.8	0.0020355
781.9	0.0020535
782	0.002072
782.1	0.0020915
782.2	0.0021124
782.3	0.0021346
782.4	0.0021569
782.5	0.0021786
782.6	0.0021992
782.7	0.0022188
782.8	0.0022377
782.9	0.0022558
783	0.0022734
783.1	0.0022905
783.2	0.0023062
783.3	0.0023198
783.4	0.0023331
783.5	0.0023461
783.6	0.0023583
783.7	0.00237
783.8	0.002381
783.9	0.0023897
784	0.0023963
784.1	0.0024015
784.2	0.0024052
784.3	0.0024063
784.4	0.0024058
784.5	0.0024044
784.6	0.0024031
784.7	0.0024016
784.8	0.002401
784.9	0.0023954
785	0.0023798
785.1	0.0023559
785.2	0.002326
785.3	0.0022915
785.4	0.0022542
785.5	0.0022148
785.6	0.0021741
785.7	0.0021324
785.8	0.0020897
785.9	0.0020459
786	0.0020003
786.1	0.0019541
786.2	0.0019073
786.3	0.001861
786.4	0.0018149
786.5	0.00177
786.6	0.0017261
786.7	0.0016836
786.8	0.0016408
786.9	0.0016031
787	0.0015753
787.1	0.0015566
787.2	0.0015456
787.3	0.0015414
787.4	0.0015431
787.5	0.0015497
787.6	0.0015607
787.7	0.0015754
787.8	0.0015932
787.9	0.0016145
788	0.0016402
788.1	0.0016696
788.2	0.0017021
788.3	0.0017369
788.4	0.0017739
788.5	0.0018122
788.6	0.0018516
788.7	0.0018906
788.8	0.0019284
788.9	0.0019715
789	0.0020279
789.1	0.0020961
789.2	0.0021761
789.3	0.0022664
789.4	0.0023676
789.5	0.0024779
789.6	0.0025978
789.7	0.0027229
789.8	0.0028518
789.9	0.0030055
790	0.00321
790.1	0.0034634
790.2	0.0037716
790.3	0.0041347
790.4	0.0045588
790.5	0.0050371
790.6	0.0055737
790.7	0.0061647
790.8	0.0068168
790.9	0.0074528
791	0.0080265
791.1	0.0085291
791.2	0.0089767
791.3	0.0093628
791.4	0.0097061
791.5	0.010006
791.6	0.010278
791.7	0.010515
791.8	0.010746
791.9	0.010924
792	0.011009
792.1	0.011018
792.2	0.010975
792.3	0.010886
792.4	0.010765
792.5	0.010624
792.6	0.010473
792.7	0.010311
792.8	0.010139
792.9	0.0099631
793	0.009789
793.1	0.009623
793.2	0.0094663
793.3	0.0093201
793.4	0.0091787
793.5	0.0090435
793.6	0.0089114
793.7	0.0087846
793.8	0.0086467
793.9	0.0085382
794	0.0085026
794.1	0.0085367
794.2	0.0086347
794.3	0.0087908
794.4	0.0090009
794.5	0.0092592
794.6	0.0095587
794.7	0.009889
794.8	0.010241
794.9	0.010666
795	0.011222
795.1	0.011908
795.2	0.012723
795.3	0.01366
795.4	0.014723
795.5	0.015908
795.6	0.01722
795.7	0.018675
795.8	0.020284
795.9	0.021776
796	0.022929
796.1	0.023777
796.2	0.02437
796.3	0.024754
796.4	0.024964
796.5	0.025043
796.6	0.025019
796.7	0.024926
796.8	0.024783
796.9	0.024575
797	0.024272
797.1	0.023915
797.2	0.023516
797.3	0.023107
797.4	0.022688
797.5	0.02228
797.6	0.021866
797.7	0.021465
797.8	0.021059
797.9	0.020666
798	0.02028
798.1	0.019918
798.2	0.019571
798.3	0.019254
798.4	0.018958
798.5	0.018695
798.6	0.018441
798.7	0.018202
798.8	0.017927
798.9	0.017739
799	0.017762
799.1	0.017996
799.2	0.018409
799.3	0.018984
799.4	0.019702
799.5	0.020564
799.6	0.021554
799.7	0.02265
799.8	0.023822
799.9	0.02516
800	0.026745
800.1	0.028558
800.2	0.030592
800.3	0.032852
800.4	0.035323
800.5	0.037981
800.6	0.04087
800.7	0.044017
800.8	0.047441
800.9	0.05049
801	0.05267
801.1	0.054106
801.2	0.054943
801.3	0.055279
801.4	0.055213
801.5	0.054832
801.6	0.054234
801.7	0.053494
801.8	0.052663
801.9	0.051764
802	0.050799
802.1	0.049802
802.2	0.048775
802.3	0.04774
802.4	0.046697
802.5	0.045668
802.6	0.044647
802.7	0.043655
802.8	0.042692
802.9	0.041762
803	0.040848
803.1	0.039972
803.2	0.039129
803.3	0.038331
803.4	0.037571
803.5	0.036852
803.6	0.036169
803.7	0.035526
803.8	0.034837
803.9	0.034345
804	0.034281
804.1	0.0346
804.2	0.035238
804.3	0.036158
804.4	0.037317
804.5	0.038693
804.6	0.040255
804.7	0.041972
804.8	0.043794
804.9	0.045912
805	0.048515
805.1	0.051582
805.2	0.055072
805.3	0.058969
805.4	0.06326
805.5	0.067914
805.6	0.072953
805.7	0.078426
805.8	0.084468
805.9	0.089947
806	0.093935
806.1	0.096673
806.2	0.098447
806.3	0.09942
806.4	0.099756
806.5	0.099561
806.6	0.098961
806.7	0.098054
806.8	0.097005
806.9	0.095748
807	0.094191
807.1	0.092387
807.2	0.090393
807.3	0.088257
807.4	0.086057
807.5	0.083845
807.6	0.081662
807.7	0.079522
807.8	0.077429
807.9	0.075417
808	0.073509
808.1	0.071682
808.2	0.069967
808.3	0.068354
808.4	0.066804
808.5	0.065319
808.6	0.063929
808.7	0.062586
808.8	0.061297
808.9	0.060106
809	0.059003
809.1	0.057942
809.2	0.056939
809.3	0.056006
809.4	0.055152
809.5	0.054352
809.6	0.053572
809.7	0.052796
809.8	0.051864
809.9	0.051328
810	0.051751
810.1	0.053043
810.2	0.055094
810.3	0.05781
810.4	0.061107
810.5	0.064928
810.6	0.069218
810.7	0.073977
810.8	0.079213
810.9	0.084732
811	0.090328
811.1	0.096038
811.2	0.10189
811.3	0.10792
811.4	0.11416
811.5	0.12065
811.6	0.12743
811.7	0.13464
811.8	0.14263
811.9	0.1496
812	0.15398
812.1	0.15629
812.2	0.15703
812.3	0.15656
812.4	0.15518
812.5	0.15311
812.6	0.15051
812.7	0.14754
812.8	0.14432
812.9	0.14095
813	0.13751
813.1	0.13406
813.2	0.13058
813.3	0.1271
813.4	0.1236
813.5	0.12014
813.6	0.11671
813.7	0.11335
813.8	0.11006
813.9	0.10676
814	0.10331
814.1	0.099806
814.2	0.096301
814.3	0.092889
814.4	0.089576
814.5	0.086402
814.6	0.083328
814.7	0.080362
814.8	0.077529
814.9	0.074751
815	0.071915
815.1	0.06911
815.2	0.06638
815.3	0.063773
815.4	0.061266
815.5	0.058862
815.6	0.056547
815.7	0.054336
815.8	0.05226
815.9	0.050315
816	0.048454
816.1	0.046683
816.2	0.044997
816.3	0.043393
816.4	0.041858
816.5	0.040399
816.6	0.039028
816.7	0.037738
816.8	0.036461
816.9	0.03527
817	0.034241
817.1	0.033337
817.2	0.032551
817.3	0.031862
817.4	0.031238
817.5	0.030662
817.6	0.030139
817.7	0.029669
817.8	0.029236
817.9	0.028834
818	0.028467
818.1	0.02813
818.2	0.027826
818.3	0.02755
818.4	0.027302
818.5	0.027079
818.6	0.026875
818.7	0.026679
818.8	0.026484
818.9	0.026293
819	0.026109
819.1	0.02593
819.2	0.025754
819.3	0.025587
819.4	0.025426
819.5	0.025272
819.6	0.025123
819.7	0.024982
819.8	0.024854
819.9	0.024733
820	0.024613
820.1	0.024492
820.2	0.024371
820.3	0.024248
820.4	0.024124
820.5	0.023999
820.6	0.023876
820.7	0.023753
820.8	0.02363
820.9	0.023497
821	0.023355
821.1	0.023208
821.2	0.023057
821.3	0.022905
821.4	0.022754
821.5	0.022605
821.6	0.022457
821.7	0.022313
821.8	0.022189
821.9	0.022043
822	0.021838
822.1	0.021587
822.2	0.021303
822.3	0.020992
822.4	0.020666
822.5	0.020326
822.6	0.019982
822.7	0.019638
822.8	0.01931
822.9	0.018985
823	0.018651
823.1	0.018309
823.2	0.017964
823.3	0.017615
823.4	0.017264
823.5	0.016911
823.6	0.016564
823.7	0.016225
823.8	0.015876
823.9	0.015546
824	0.015284
824.1	0.015073
824.2	0.014908
824.3	0.014778
824.4	0.014681
824.5	0.014604
824.6	0.014546
824.7	0.014498
824.8	0.014462
824.9	0.014448
825	0.014469
825.1	0.014509
825.2	0.014578
825.3	0.014658
825.4	0.014756
825.5	0.01486
825.6	0.014972
825.7	0.015079
825.8	0.015181
825.9	0.01532
826	0.015541
826.1	0.015819
826.2	0.016151
826.3	0.01653
826.4	0.016959
826.5	0.017419
826.6	0.017902
826.7	0.018384
826.8	0.018852
826.9	0.019445
827	0.020319
827.1	0.02146
827.2	0.022866
827.3	0.024516
827.4	0.02641
827.5	0.028518
827.6	0.030841
827.7	0.033369
827.8	0.036113
827.9	0.038794
828	0.041179
828.1	0.043291
828.2	0.045176
828.3	0.046876
828.4	0.048433
828.5	0.049881
828.6	0.051241
828.7	0.052552
828.8	0.05389
828.9	0.054963
829	0.055521
829.1	0.055686
829.2	0.055544
829.3	0.055179
829.4	0.054642
829.5	0.053997
829.6	0.053263
829.7	0.05249
829.8	0.051673
829.9	0.050876
830	0.050104
830.1	0.049369
830.2	0.04865
830.3	0.047959
830.4	0.04728
830.5	0.046635
830.6	0.046008
830.7	0.045408
830.8	0.044755
830.9	0.044301
831	0.044279
831.1	0.044654
831.2	0.045348
831.3	0.046335
831.4	0.047546
831.5	0.048945
831.6	0.050479
831.7	0.052116
831.8	0.05379
831.9	0.055779
832	0.058334
832.1	0.061452
832.2	0.065054
832.3	0.069088
832.4	0.073496
832.5	0.07827
832.6	0.083424
832.7	0.089025
832.8	0.095189
832.9	0.10087
833	0.10517
833.1	0.10834
833.2	0.11069
833.3	0.11234
833.4	0.11341
833.5	0.11407
833.6	0.11439
833.7	0.11441
833.8	0.11434
833.9	0.11397
834	0.11312
834.1	0.11192
834.2	0.1105
834.3	0.10895
834.4	0.10726
834.5	0.10543
834.6	0.10351
834.7	0.10156
834.8	0.099611
834.9	0.097772
835	0.096136
835.1	0.094643
835.2	0.093217
835.3	0.091849
835.4	0.090507
835.5	0.089212
835.6	0.087945
835.7	0.086723
835.8	0.085333
835.9	0.08447
836	0.084765
836.1	0.086051
836.2	0.088151
836.3	0.090968
836.4	0.094406
836.5	0.098385
836.6	0.10283
836.7	0.10771
836.8	0.11296
836.9	0.11849
837	0.12421
837.1	0.13014
837.2	0.13627
837.3	0.14262
837.4	0.14923
837.5	0.15611
837.6	0.16327
837.7	0.17085
837.8	0.17928
837.9	0.18684
838	0.19199
838.1	0.1952
838.2	0.19699
838.3	0.19769
838.4	0.1976
838.5	0.19689
838.6	0.19576
838.7	0.19429
838.8	0.19255
838.9	0.19056
839	0.18833
839.1	0.18586
839.2	0.18317
839.3	0.18032
839.4	0.17737
839.5	0.17432
839.6	0.17126
839.7	0.16828
839.8	0.16522
839.9	0.16229
840	0.15969
840.1	0.15731
840.2	0.15503
840.3	0.15289
840.4	0.15086
840.5	0.14902
840.6	0.14719
840.7	0.14536
840.8	0.14302
840.9	0.14151
841	0.14197
841.1	0.14414
841.2	0.14762
841.3	0.15229
841.4	0.15796
841.5	0.16471
841.6	0.17231
841.7	0.18072
841.8	0.19016
841.9	0.19984
842	0.20872
842.1	0.21712
842.2	0.22533
842.3	0.23343
842.4	0.24148
842.5	0.24962
842.6	0.25808
842.7	0.26705
842.8	0.27716
842.9	0.28616
843	0.29211
843.1	0.29568
843.2	0.29762
843.3	0.29823
843.4	0.29812
843.5	0.29742
843.6	0.29636
843.7	0.29484
843.8	0.29303
843.9	0.29095
844	0.28891
844.1	0.28674
844.2	0.28457
844.3	0.28228
844.4	0.28002
844.5	0.2777
844.6	0.27543
844.7	0.27309
844.8	0.27077
844.9	0.26861
845	0.26701
845.1	0.26577
845.2	0.26494
845.3	0.26433
845.4	0.264
845.5	0.26381
845.6	0.26386
845.7	0.26397
845.8	0.26334
845.9	0.26448
846	0.27021
846.1	0.27994
846.2	0.29336
846.3	0.31033
846.4	0.33106
846.5	0.35569
846.6	0.3848
846.7	0.4189
846.8	0.45973
846.9	0.50648
847	0.55877
847.1	0.61867
847.2	0.68962
847.3	0.77517
847.4	0.88001
847.5	1.0111
847.6	1.1737
847.7	1.3727
847.8	1.6027
847.9	1.8278
848	1.9763
848.1	2.0107
848.2	1.9487
848.3	1.8406
848.4	1.7199
848.5	1.603
848.6	1.497
848.7	1.3953
848.8	1.2992
848.9	1.2066
849	1.1218
849.1	1.0451
849.2	0.97175
849.3	0.91414
849.4	0.85063
849.5	0.81282
849.6	0.75418
849.7	0.72114
849.8	0.67158
849.9	0.6385
850	0.59535
850.1	0.55511
850.2	0.52089
850.3	0.48075
850.4	0.45414
850.5	0.41716
850.6	0.39805
850.7	0.37223
850.8	0.34939
850.9	0.32223
851	0.30396
851.1	0.28187
851.2	0.27038
851.3	0.25443
851.4	0.24498
851.5	0.23341
851.6	0.22329
851.7	0.21381
851.8	0.20169
851.9	0.19023
852	0.17877
852.1	0.16894
852.2	0.15977
852.3	0.15158
852.4	0.14416
852.5	0.13732
852.6	0.13129
852.7	0.12545
852.8	0.12136
852.9	0.11788
853	0.11404
853.1	0.11008
853.2	0.10601
853.3	0.10221
853.4	0.098404
853.5	0.094915
853.6	0.091473
853.7	0.088265
853.8	0.085294
853.9	0.082739
854	0.080302
854.1	0.078042
854.2	0.075821
854.3	0.07369
854.4	0.071584
854.5	0.069543
854.6	0.067528
854.7	0.065559
854.8	0.063631
854.9	0.061775
855	0.05996
855.1	0.058212
855.2	0.056526
855.3	0.054919
855.4	0.053382
855.5	0.051915
855.6	0.05051
855.7	0.049172
855.8	0.04792
855.9	0.046757
856	0.045637
856.1	0.044566
856.2	0.043533
856.3	0.042546
856.4	0.041612
856.5	0.040736
856.6	0.039911
856.7	0.039119
856.8	0.038424
856.9	0.037801
857	0.037172
857.1	0.036561
857.2	0.03597
857.3	0.035394
857.4	0.034827
857.5	0.034269
857.6	0.03372
857.7	0.033187
857.8	0.032648
857.9	0.032109
858	0.031592
858.1	0.031093
858.2	0.030627
858.3	0.030198
858.4	0.029784
858.5	0.029391
858.6	0.029024
858.7	0.028672
858.8	0.028307
858.9	0.027964
859	0.027694
859.1	0.027479
859.2	0.027322
859.3	0.027219
859.4	0.027164
859.5	0.027135
859.6	0.027125
859.7	0.027131
859.8	0.027148
859.9	0.027189
860	0.027283
860.1	0.027415
860.2	0.027575
860.3	0.027744
860.4	0.027922
860.5	0.0281
860.6	0.028286
860.7	0.028471
860.8	0.028667
860.9	0.028863
861	0.029068
861.1	0.029272
861.2	0.029483
861.3	0.029694
861.4	0.029914
861.5	0.030132
861.6	0.030354
861.7	0.030566
861.8	0.030713
861.9	0.030965
862	0.031531
862.1	0.03237
862.2	0.033444
862.3	0.034716
862.4	0.036161
862.5	0.037752
862.6	0.039474
862.7	0.041296
862.8	0.043156
862.9	0.045388
863	0.048354
863.1	0.052046
863.2	0.056444
863.3	0.061539
863.4	0.067329
863.5	0.073815
863.6	0.081016
863.7	0.089033
863.8	0.098025
863.9	0.10648
864	0.11293
864.1	0.11768
864.2	0.12103
864.3	0.12325
864.4	0.12458
864.5	0.1253
864.6	0.12557
864.7	0.12554
864.8	0.1253
864.9	0.12466
865	0.12343
865.1	0.12175
865.2	0.11974
865.3	0.11757
865.4	0.11532
865.5	0.11302
865.6	0.11065
865.7	0.10821
865.8	0.10574
865.9	0.10326
866	0.10077
866.1	0.098313
866.2	0.095858
866.3	0.093412
866.4	0.090975
866.5	0.088613
866.6	0.086326
866.7	0.084098
866.8	0.081957
866.9	0.079903
867	0.07783
867.1	0.075774
867.2	0.073785
867.3	0.071861
867.4	0.069963
867.5	0.068128
867.6	0.066381
867.7	0.064721
867.8	0.06316
867.9	0.061586
868	0.059879
868.1	0.058108
868.2	0.056326
868.3	0.05458
868.4	0.052865
868.5	0.051192
868.6	0.049563
868.7	0.047995
868.8	0.046479
868.9	0.045038
869	0.043681
869.1	0.042405
869.2	0.041211
869.3	0.040093
869.4	0.039055
869.5	0.03809
869.6	0.03719
869.7	0.036342
869.8	0.035505
869.9	0.034728
870	0.034089
870.1	0.03356
870.2	0.033125
870.3	0.032763
870.4	0.032457
870.5	0.032187
870.6	0.031953
870.7	0.031749
870.8	0.031559
870.9	0.031403
871	0.031318
871.1	0.031283
871.2	0.031288
871.3	0.031316
871.4	0.031377
871.5	0.031457
871.6	0.031563
871.7	0.031681
871.8	0.031817
871.9	0.031957
872	0.032111
872.1	0.032277
872.2	0.03246
872.3	0.032646
872.4	0.032832
872.5	0.033009
872.6	0.033177
872.7	0.033316
872.8	0.033363
872.9	0.033567
873	0.034194
873.1	0.035214
873.2	0.036597
873.3	0.038298
873.4	0.040275
873.5	0.042488
873.6	0.044891
873.7	0.047449
873.8	0.050145
873.9	0.053247
874	0.056999
874.1	0.061373
874.2	0.066311
874.3	0.071795
874.4	0.077809
874.5	0.084334
874.6	0.091414
874.7	0.099213
874.8	0.10797
874.9	0.11607
875	0.12204
875.1	0.12628
875.2	0.12913
875.3	0.13082
875.4	0.13172
875.5	0.13202
875.6	0.13176
875.7	0.1311
875.8	0.13025
875.9	0.12916
876	0.1277
876.1	0.12591
876.2	0.12391
876.3	0.12179
876.4	0.11962
876.5	0.11744
876.6	0.11523
876.7	0.11299
876.8	0.11074
876.9	0.10848
877	0.10616
877.1	0.10384
877.2	0.10154
877.3	0.099302
877.4	0.097139
877.5	0.095061
877.6	0.093032
877.7	0.09106
877.8	0.089126
877.9	0.087218
878	0.085325
878.1	0.083465
878.2	0.081632
878.3	0.079841
878.4	0.078076
878.5	0.076372
878.6	0.074708
878.7	0.073095
878.8	0.071532
878.9	0.070024
879	0.068509
879.1	0.067029
879.2	0.06557
879.3	0.064143
879.4	0.062742
879.5	0.061388
879.6	0.060071
879.7	0.058809
879.8	0.057628
879.9	0.056444
880	0.055158
880.1	0.053811
880.2	0.05244
880.3	0.05108
880.4	0.049735
880.5	0.04843
880.6	0.04718
880.7	0.04599
880.8	0.044892
880.9	0.043826
881	0.042721
881.1	0.041597
881.2	0.040468
881.3	0.039346
881.4	0.038245
881.5	0.037169
881.6	0.036134
881.7	0.03516
881.8	0.034189
881.9	0.033283
882	0.032534
882.1	0.031905
882.2	0.031379
882.3	0.030942
882.4	0.030597
882.5	0.030318
882.6	0.030089
882.7	0.029884
882.8	0.029696
882.9	0.029559
883	0.029523
883.1	0.029549
883.2	0.029624
883.3	0.029738
883.4	0.029894
883.5	0.03006
883.6	0.030253
883.7	0.030455
883.8	0.030642
883.9	0.030875
884	0.031256
884.1	0.031739
884.2	0.032296
884.3	0.032904
884.4	0.03358
884.5	0.03431
884.6	0.035088
884.7	0.035869
884.8	0.036589
884.9	0.037525
885	0.038987
885.1	0.040934
885.2	0.04334
885.3	0.046174
885.4	0.049433
885.5	0.053073
885.6	0.05709
885.7	0.061462
885.8	0.066197
885.9	0.070927
886	0.075335
886.1	0.079463
886.2	0.083366
886.3	0.087093
886.4	0.090699
886.5	0.094237
886.6	0.097732
886.7	0.10125
886.8	0.10497
886.9	0.10821
887	0.11035
887.1	0.11164
887.2	0.11225
887.3	0.11236
887.4	0.11207
887.5	0.11149
887.6	0.11068
887.7	0.10973
887.8	0.10865
887.9	0.10752
888	0.10635
888.1	0.10518
888.2	0.10399
888.3	0.10279
888.4	0.10156
888.5	0.10033
888.6	0.099054
888.7	0.097761
888.8	0.096273
888.9	0.095103
889	0.094657
889.1	0.094845
889.2	0.095524
889.3	0.096667
889.4	0.098153
889.5	0.099948
889.6	0.10194
889.7	0.10408
889.8	0.10613
889.9	0.10872
890	0.11236
890.1	0.11703
890.2	0.12262
890.3	0.12912
890.4	0.13639
890.5	0.14435
890.6	0.15294
890.7	0.16227
890.8	0.17275
890.9	0.18284
891	0.19099
891.1	0.19756
891.2	0.20293
891.3	0.20733
891.4	0.21093
891.5	0.21384
891.6	0.21633
891.7	0.21859
891.8	0.22081
891.9	0.22237
892	0.22299
892.1	0.22278
892.2	0.22191
892.3	0.22059
892.4	0.21901
892.5	0.21708
892.6	0.21487
892.7	0.21243
892.8	0.20989
892.9	0.20743
893	0.20514
893.1	0.20286
893.2	0.20062
893.3	0.19838
893.4	0.19619
893.5	0.19409
893.6	0.19208
893.7	0.19011
893.8	0.18768
893.9	0.18613
894	0.1867
894.1	0.189
894.2	0.19269
894.3	0.19754
894.4	0.20337
894.5	0.21018
894.6	0.21789
894.7	0.22645
894.8	0.23588
894.9	0.24645
895	0.25843
895.1	0.27184
895.2	0.28689
895.3	0.3037
895.4	0.3226
895.5	0.34372
895.6	0.36767
895.7	0.39488
895.8	0.42742
895.9	0.46143
896	0.49357
896.1	0.52505
896.2	0.55795
896.3	0.59319
896.4	0.63278
896.5	0.67781
896.6	0.73073
896.7	0.79403
896.8	0.87085
896.9	0.96641
897	1.0844
897.1	1.2336
897.2	1.4163
897.3	1.6327
897.4	1.8516
897.5	2.0149
897.6	2.0706
897.7	2.0232
897.8	1.9109
897.9	1.7791
898	1.6535
898.1	1.5364
898.2	1.4343
898.3	1.3335
898.4	1.2475
898.5	1.1559
898.6	1.0853
898.7	1.017
898.8	0.94949
898.9	0.8819
899	0.8226
899.1	0.78402
899.2	0.73401
899.3	0.71216
899.4	0.66198
899.5	0.64022
899.6	0.59465
899.7	0.56851
899.8	0.53185
899.9	0.50611
900	0.47535
900.1	0.44841
900.2	0.42003
900.3	0.39217
900.4	0.36603
900.5	0.3398
900.6	0.31687
900.7	0.28923
900.8	0.27806
900.9	0.26277
901	0.25224
901.1	0.24044
901.2	0.22732
901.3	0.21606
901.4	0.20453
901.5	0.1945
901.6	0.18573
901.7	0.17755
901.8	0.17045
901.9	0.16344
902	0.15722
902.1	0.15105
902.2	0.14546
902.3	0.13979
902.4	0.13459
902.5	0.12922
902.6	0.12424
902.7	0.11913
902.8	0.11432
902.9	0.10929
903	0.10457
903.1	0.099856
903.2	0.095485
903.3	0.091234
903.4	0.087285
903.5	0.083521
903.6	0.080026
903.7	0.076825
903.8	0.073349
903.9	0.069675
904	0.06655
904.1	0.064005
904.2	0.062011
904.3	0.060498
904.4	0.059397
904.5	0.058629
904.6	0.058157
904.7	0.057927
904.8	0.057997
904.9	0.0582
905	0.058334
905.1	0.058433
905.2	0.058502
905.3	0.05856
905.4	0.058629
905.5	0.058719
905.6	0.058824
905.7	0.058954
905.8	0.059313
905.9	0.05955
906	0.059235
906.1	0.058535
906.2	0.057582
906.3	0.056503
906.4	0.055356
906.5	0.054196
906.6	0.053034
906.7	0.051897
906.8	0.05075
906.9	0.049625
907	0.048573
907.1	0.047613
907.2	0.046739
907.3	0.045942
907.4	0.045206
907.5	0.044526
907.6	0.043894
907.7	0.043312
907.8	0.042798
907.9	0.042331
908	0.041881
908.1	0.041444
908.2	0.041047
908.3	0.040688
908.4	0.040346
908.5	0.040045
908.6	0.039783
908.7	0.039538
908.8	0.039189
908.9	0.03894
909	0.039068
909.1	0.039537
909.2	0.040326
909.3	0.041405
909.4	0.042718
909.5	0.044217
909.6	0.045877
909.7	0.047673
909.8	0.049549
909.9	0.051764
910	0.054601
910.1	0.058
910.2	0.061904
910.3	0.066267
910.4	0.071056
910.5	0.076256
910.6	0.081868
910.7	0.08795
910.8	0.094787
910.9	0.10118
911	0.10582
911.1	0.10902
911.2	0.11106
911.3	0.1122
911.4	0.11262
911.5	0.11249
911.6	0.11194
911.7	0.1111
911.8	0.1101
911.9	0.10886
912	0.10727
912.1	0.10546
912.2	0.10347
912.3	0.10138
912.4	0.099229
912.5	0.097068
912.6	0.094904
912.7	0.092758
912.8	0.090651
912.9	0.088581
913	0.086517
913.1	0.084502
913.2	0.082517
913.3	0.080577
913.4	0.078674
913.5	0.076826
913.6	0.075026
913.7	0.073296
913.8	0.071615
913.9	0.069983
914	0.068378
914.1	0.066812
914.2	0.065279
914.3	0.063805
914.4	0.062395
914.5	0.061064
914.6	0.05981
914.7	0.058638
914.8	0.05758
914.9	0.056539
915	0.055392
915.1	0.054185
915.2	0.05294
915.3	0.051705
915.4	0.050505
915.5	0.049352
915.6	0.048227
915.7	0.047134
915.8	0.046091
915.9	0.045096
916	0.044129
916.1	0.0432
916.2	0.042305
916.3	0.041441
916.4	0.040604
916.5	0.039799
916.6	0.039041
916.7	0.038326
916.8	0.037583
916.9	0.036887
917	0.036321
917.1	0.035855
917.2	0.03549
917.3	0.035206
917.4	0.034976
917.5	0.034791
917.6	0.034658
917.7	0.034564
917.8	0.034475
917.9	0.03441
918	0.034421
918.1	0.034496
918.2	0.034636
918.3	0.034831
918.4	0.035069
918.5	0.035323
918.6	0.035585
918.7	0.035842
918.8	0.036092
918.9	0.036344
919	0.036624
919.1	0.03692
919.2	0.037238
919.3	0.037567
919.4	0.037915
919.5	0.038274
919.6	0.038641
919.7	0.039002
919.8	0.039262
919.9	0.039709
920	0.040683
920.1	0.042121
920.2	0.043958
920.3	0.046154
920.4	0.04868
920.5	0.051493
920.6	0.054571
920.7	0.057881
920.8	0.061388
920.9	0.065212
921	0.069496
921.1	0.074225
921.2	0.079383
921.3	0.084943
921.4	0.090908
921.5	0.097263
921.6	0.10402
921.7	0.11125
921.8	0.11929
921.9	0.1267
922	0.13211
922.1	0.13593
922.2	0.13849
922.3	0.14005
922.4	0.14084
922.5	0.14103
922.6	0.14074
922.7	0.14006
922.8	0.13908
922.9	0.1378
923	0.13624
923.1	0.13451
923.2	0.13272
923.3	0.13091
923.4	0.12905
923.5	0.12715
923.6	0.12517
923.7	0.12313
923.8	0.12107
923.9	0.11907
924	0.1171
924.1	0.11518
924.2	0.11323
924.3	0.11127
924.4	0.10929
924.5	0.10732
924.6	0.10537
924.7	0.10352
924.8	0.1016
924.9	0.099883
925	0.098626
925.1	0.097823
925.2	0.097306
925.3	0.097009
925.4	0.096902
925.5	0.096987
925.6	0.097113
925.7	0.097285
925.8	0.09719
925.9	0.097855
926	0.10021
926.1	0.10411
926.2	0.10936
926.3	0.11593
926.4	0.1237
926.5	0.13263
926.6	0.14258
926.7	0.15364
926.8	0.16614
926.9	0.17843
927	0.18877
927.1	0.19752
927.2	0.20509
927.3	0.21178
927.4	0.21789
927.5	0.22356
927.6	0.22899
927.7	0.23429
927.8	0.24006
927.9	0.24488
928	0.24756
928.1	0.24846
928.2	0.24813
928.3	0.24677
928.4	0.2447
928.5	0.242
928.6	0.2389
928.7	0.23542
928.8	0.2317
928.9	0.22777
929	0.22384
929.1	0.21982
929.2	0.21579
929.3	0.21169
929.4	0.20763
929.5	0.2035
929.6	0.19941
929.7	0.19537
929.8	0.19145
929.9	0.18745
930	0.18326
930.1	0.17895
930.2	0.17458
930.3	0.1702
930.4	0.16581
930.5	0.16145
930.6	0.1571
930.7	0.15275
930.8	0.14854
930.9	0.14425
931	0.13967
931.1	0.13494
931.2	0.13018
931.3	0.12548
931.4	0.12089
931.5	0.11645
931.6	0.11214
931.7	0.10796
931.8	0.10396
931.9	0.10005
932	0.09617
932.1	0.092429
932.2	0.088823
932.3	0.085375
932.4	0.082055
932.5	0.078875
932.6	0.075832
932.7	0.072947
932.8	0.070115
932.9	0.067474
933	0.065176
933.1	0.063191
933.2	0.061473
933.3	0.059961
933.4	0.0586
933.5	0.057398
933.6	0.056308
933.7	0.0553
933.8	0.054364
933.9	0.053535
934	0.052846
934.1	0.052274
934.2	0.051818
934.3	0.051456
934.4	0.051149
934.5	0.050871
934.6	0.050633
934.7	0.050438
934.8	0.050291
934.9	0.050191
935	0.050121
935.1	0.05006
935.2	0.050003
935.3	0.049944
935.4	0.049892
935.5	0.04985
935.6	0.049815
935.7	0.049785
935.8	0.049711
935.9	0.049777
936	0.05019
936.1	0.050903
936.2	0.051856
936.3	0.052995
936.4	0.054274
936.5	0.055663
936.6	0.057123
936.7	0.058617
936.8	0.060007
936.9	0.061885
937	0.064847
937.1	0.068835
937.2	0.073781
937.3	0.079651
937.4	0.086401
937.5	0.094036
937.6	0.10255
937.7	0.11205
937.8	0.12276
937.9	0.13321
938	0.14189
938.1	0.14909
938.2	0.15513
938.3	0.16025
938.4	0.16469
938.5	0.16865
938.6	0.17228
938.7	0.17571
938.8	0.17921
938.9	0.182
939	0.18333
939.1	0.18348
939.2	0.18272
939.3	0.18127
939.4	0.17932
939.5	0.17701
939.6	0.17453
939.7	0.17193
939.8	0.16919
939.9	0.16636
940	0.16346
940.1	0.16051
940.2	0.15752
940.3	0.15455
940.4	0.15167
940.5	0.1489
940.6	0.14613
940.7	0.14334
940.8	0.14055
940.9	0.13774
941	0.13484
941.1	0.13191
941.2	0.12893
941.3	0.12593
941.4	0.12292
941.5	0.11998
941.6	0.11714
941.7	0.11435
941.8	0.11163
941.9	0.109
942	0.10631
942.1	0.1036
942.2	0.10092
942.3	0.0983
942.4	0.095683
942.5	0.09313
942.6	0.090681
942.7	0.088329
942.8	0.08612
942.9	0.083875
943	0.081399
943.1	0.078813
943.2	0.076203
943.3	0.073639
943.4	0.071116
943.5	0.068657
943.6	0.066263
943.7	0.063954
943.8	0.061703
943.9	0.059569
944	0.057605
944.1	0.055795
944.2	0.054123
944.3	0.052581
944.4	0.05116
944.5	0.049844
944.6	0.048627
944.7	0.047495
944.8	0.046379
944.9	0.045361
945	0.044565
945.1	0.043942
945.2	0.04346
945.3	0.043087
945.4	0.042801
945.5	0.04258
945.6	0.042411
945.7	0.042276
945.8	0.042173
945.9	0.042097
946	0.04207
946.1	0.04208
946.2	0.042127
946.3	0.042189
946.4	0.042276
946.5	0.042374
946.6	0.042495
946.7	0.042631
946.8	0.042733
946.9	0.042959
947	0.043497
947.1	0.044298
947.2	0.045316
947.3	0.04651
947.4	0.04784
947.5	0.049273
947.6	0.050789
947.7	0.052337
947.8	0.053824
947.9	0.055673
948	0.058342
948.1	0.061798
948.2	0.066004
948.3	0.070928
948.4	0.076507
948.5	0.082679
948.6	0.089422
948.7	0.096778
948.8	0.10495
948.9	0.11298
949	0.11984
949.1	0.12565
949.2	0.13058
949.3	0.1348
949.4	0.13845
949.5	0.14163
949.6	0.14446
949.7	0.1471
949.8	0.14985
949.9	0.15212
950	0.15326
950.1	0.15352
950.2	0.15317
950.3	0.1523
950.4	0.15107
950.5	0.14963
950.6	0.14794
950.7	0.14604
950.8	0.14405
950.9	0.14207
951	0.14005
951.1	0.13798
951.2	0.13588
951.3	0.13381
951.4	0.13178
951.5	0.12981
951.6	0.12781
951.7	0.12578
951.8	0.1235
951.9	0.12153
952	0.12033
952.1	0.11981
952.2	0.1198
952.3	0.12024
952.4	0.12098
952.5	0.12201
952.6	0.12318
952.7	0.12444
952.8	0.1254
952.9	0.12712
953	0.13049
953.1	0.1354
953.2	0.14161
953.3	0.14906
953.4	0.15761
953.5	0.16724
953.6	0.17793
953.7	0.18982
953.8	0.20337
953.9	0.2166
954	0.22744
954.1	0.23637
954.2	0.24385
954.3	0.2502
954.4	0.25574
954.5	0.26064
954.6	0.26513
954.7	0.26937
954.8	0.27392
954.9	0.2776
955	0.27948
955.1	0.27988
955.2	0.27929
955.3	0.27784
955.4	0.27595
955.5	0.27367
955.6	0.27123
955.7	0.26857
955.8	0.26577
955.9	0.26288
956	0.26013
956.1	0.25736
956.2	0.25463
956.3	0.25179
956.4	0.2489
956.5	0.24593
956.6	0.24306
956.7	0.24025
956.8	0.23749
956.9	0.23489
957	0.23255
957.1	0.2303
957.2	0.22816
957.3	0.22614
957.4	0.2243
957.5	0.22264
957.6	0.22104
957.7	0.21943
957.8	0.21696
957.9	0.21591
958	0.2187
958.1	0.22476
958.2	0.23353
958.3	0.2448
958.4	0.25861
958.5	0.27485
958.6	0.29351
958.7	0.31504
958.8	0.34021
958.9	0.3675
959	0.39585
959.1	0.42613
959.2	0.45935
959.3	0.49612
959.4	0.53784
959.5	0.58567
959.6	0.64204
959.7	0.7095
959.8	0.79392
959.9	0.89325
960	1.0019
960.1	1.1261
960.2	1.2678
960.3	1.4285
960.4	1.5955
960.5	1.7428
960.6	1.8338
960.7	1.8454
960.8	1.7909
960.9	1.6983
961	1.5962
961.1	1.4905
961.2	1.3972
961.3	1.3039
961.4	1.2261
961.5	1.1494
961.6	1.0852
961.7	1.0287
961.8	0.97606
961.9	0.94398
962	0.89602
962.1	0.87792
962.2	0.82651
962.3	0.80813
962.4	0.7553
962.5	0.72729
962.6	0.67886
962.7	0.64163
962.8	0.60184
962.9	0.5625
963	0.52835
963.1	0.49125
963.2	0.45983
963.3	0.42614
963.4	0.3965
963.5	0.36571
963.6	0.33993
963.7	0.31293
963.8	0.29329
963.9	0.27389
964	0.25727
964.1	0.2424
964.2	0.22837
964.3	0.21703
964.4	0.20601
964.5	0.19728
964.6	0.18925
964.7	0.18247
964.8	0.17649
964.9	0.1708
965	0.16552
965.1	0.16008
965.2	0.15488
965.3	0.1495
965.4	0.1444
965.5	0.13914
965.6	0.13404
965.7	0.12883
965.8	0.12338
965.9	0.11735
966	0.1114
966.1	0.10556
966.2	0.10009
966.3	0.094952
966.4	0.090218
966.5	0.085759
966.6	0.081656
966.7	0.077861
966.8	0.074302
966.9	0.070932
967	0.067857
967.1	0.064995
967.2	0.062367
967.3	0.05996
967.4	0.057763
967.5	0.055717
967.6	0.053838
967.7	0.052125
967.8	0.050509
967.9	0.048979
968	0.047631
968.1	0.046434
968.2	0.04539
968.3	0.044486
968.4	0.043721
968.5	0.043066
968.6	0.042506
968.7	0.042027
968.8	0.041459
968.9	0.041029
969	0.041104
969.1	0.041641
969.2	0.042594
969.3	0.043911
969.4	0.045558
969.5	0.047505
969.6	0.049736
969.7	0.05224
969.8	0.055056
969.9	0.057902
970	0.060509
970.1	0.06291
970.2	0.065145
970.3	0.067241
970.4	0.069225
970.5	0.07111
970.6	0.072919
970.7	0.074686
970.8	0.076612
970.9	0.078188
971	0.078883
971.1	0.07892
971.2	0.078473
971.3	0.077673
971.4	0.076621
971.5	0.075415
971.6	0.074102
971.7	0.072746
971.8	0.07137
971.9	0.070039
972	0.068798
972.1	0.067656
972.2	0.066592
972.3	0.065613
972.4	0.064691
972.5	0.063825
972.6	0.063006
972.7	0.06223
972.8	0.061455
972.9	0.060743
973	0.060146
973.1	0.059671
973.2	0.059304
973.3	0.059041
973.4	0.058846
973.5	0.058703
973.6	0.058586
973.7	0.058481
973.8	0.058187
973.9	0.058255
974	0.059299
974.1	0.061222
974.2	0.06388
974.3	0.067199
974.4	0.071121
974.5	0.075606
974.6	0.080618
974.7	0.086184
974.8	0.09239
974.9	0.098781
975	0.10483
975.1	0.11061
975.2	0.11623
975.3	0.1217
975.4	0.12706
975.5	0.13242
975.6	0.13778
975.7	0.14315
975.8	0.14898
975.9	0.1541
976	0.1573
976.1	0.1589
976.2	0.15922
976.3	0.15858
976.4	0.15722
976.5	0.15533
976.6	0.15309
976.7	0.15061
976.8	0.14793
976.9	0.1452
977	0.14251
977.1	0.13986
977.2	0.13722
977.3	0.13458
977.4	0.13196
977.5	0.12937
977.6	0.12683
977.7	0.12437
977.8	0.12202
977.9	0.11973
978	0.11741
978.1	0.1151
978.2	0.11279
978.3	0.1105
978.4	0.10825
978.5	0.10606
978.6	0.1039
978.7	0.10178
978.8	0.099454
978.9	0.097418
979	0.096193
979.1	0.095645
979.2	0.095616
979.3	0.096019
979.4	0.096733
979.5	0.097719
979.6	0.098889
979.7	0.10021
979.8	0.10138
979.9	0.10325
980	0.10668
980.1	0.11156
980.2	0.11775
980.3	0.12514
980.4	0.13365
980.5	0.14324
980.6	0.1539
980.7	0.16571
980.8	0.17922
980.9	0.19221
981	0.20231
981.1	0.21009
981.2	0.21616
981.3	0.22092
981.4	0.22468
981.5	0.22754
981.6	0.2297
981.7	0.23128
981.8	0.23284
981.9	0.2338
982	0.23362
982.1	0.23238
982.2	0.23029
982.3	0.22747
982.4	0.22426
982.5	0.22077
982.6	0.21715
982.7	0.21334
982.8	0.20943
982.9	0.20539
983	0.20132
983.1	0.19716
983.2	0.19286
983.3	0.18844
983.4	0.18409
983.5	0.17974
983.6	0.17539
983.7	0.17114
983.8	0.167
983.9	0.16276
984	0.15841
984.1	0.15404
984.2	0.1496
984.3	0.14511
984.4	0.14067
984.5	0.13638
984.6	0.13221
984.7	0.12812
984.8	0.12423
984.9	0.12034
985	0.11623
985.1	0.11204
985.2	0.10787
985.3	0.10379
985.4	0.099819
985.5	0.095995
985.6	0.092298
985.7	0.088753
985.8	0.085308
985.9	0.082034
986	0.07898
986.1	0.076145
986.2	0.073503
986.3	0.071055
986.4	0.068763
986.5	0.066628
986.6	0.064633
986.7	0.062781
986.8	0.060982
986.9	0.05933
987	0.057948
987.1	0.056798
987.2	0.055839
987.3	0.055035
987.4	0.054356
987.5	0.053775
987.6	0.053289
987.7	0.05288
987.8	0.052523
987.9	0.052222
988	0.051982
988.1	0.051788
988.2	0.051637
988.3	0.051519
988.4	0.051423
988.5	0.051342
988.6	0.051266
988.7	0.05119
988.8	0.0511
988.9	0.05101
989	0.050943
989.1	0.050898
989.2	0.050875
989.3	0.05088
989.4	0.050912
989.5	0.050978
989.6	0.051068
989.7	0.051161
989.8	0.051194
989.9	0.051292
990	0.051575
990.1	0.05202
990.2	0.052608
990.3	0.053332
990.4	0.054153
990.5	0.055046
990.6	0.055958
990.7	0.05686
990.8	0.057573
990.9	0.058798
991	0.061271
991.1	0.064937
991.2	0.069708
991.3	0.07555
991.4	0.082409
991.5	0.090241
991.6	0.09907
991.7	0.10902
991.8	0.12028
991.9	0.13148
992	0.14131
992.1	0.14991
992.2	0.15741
992.3	0.1641
992.4	0.17024
992.5	0.17591
992.6	0.1812
992.7	0.18624
992.8	0.19154
992.9	0.19603
993	0.19863
993.1	0.19964
993.2	0.19942
993.3	0.19824
993.4	0.19635
993.5	0.19388
993.6	0.19101
993.7	0.18785
993.8	0.18447
993.9	0.18099
994	0.17755
994.1	0.17414
994.2	0.17078
994.3	0.16742
994.4	0.16409
994.5	0.16074
994.6	0.15738
994.7	0.15402
994.8	0.15073
994.9	0.14733
995	0.14358
995.1	0.13965
995.2	0.13559
995.3	0.1315
995.4	0.1274
995.5	0.12337
995.6	0.11939
995.7	0.1155
995.8	0.1118
995.9	0.10816
996	0.1044
996.1	0.10063
996.2	0.096885
996.3	0.09322
996.4	0.089644
996.5	0.086194
996.6	0.082877
996.7	0.079719
996.8	0.076657
996.9	0.073771
997	0.071123
997.1	0.068682
997.2	0.066431
997.3	0.06437
997.4	0.062477
997.5	0.06074
997.6	0.059132
997.7	0.057639
997.8	0.056179
997.9	0.054821
998	0.05366
998.1	0.052667
998.2	0.051811
998.3	0.051073
998.4	0.050457
998.5	0.049936
998.6	0.049479
998.7	0.049065
998.8	0.048683
998.9	0.048321
999	0.047999
999.1	0.047729
999.2	0.047492
999.3	0.047258
999.4	0.047033
999.5	0.046824
999.6	0.046641
999.7	0.046479
999.8	0.046339
999.9	0.046181
1000	0.046021


==> SashaEpoch1down/Sodium_Current-path4.txt <==
0	0.0036865
0.1	0.0041328
0.2	0.0045516
0.3	0.004939
0.4	0.0052987
0.5	0.0056326
0.6	0.0059354
0.7	0.0062062
0.8	0.0064493
0.9	0.0066731
1	0.0068844
1.1	0.0070831
1.2	0.0072644
1.3	0.0074258
1.4	0.0075685
1.5	0.0076941
1.6	0.0078063
1.7	0.0079097
1.8	0.0080051
1.9	0.0080901
2	0.0081656
2.1	0.0082328
2.2	0.0082898
2.3	0.008338
2.4	0.0083784
2.5	0.0084073
2.6	0.0084249
2.7	0.008432
2.8	0.0084317
2.9	0.0084311
3	0.008435
3.1	0.0084425
3.2	0.0084526
3.3	0.0084646
3.4	0.0084785
3.5	0.0084932
3.6	0.0085089
3.7	0.0085267
3.8	0.0085459
3.9	0.0085533
4	0.0085425
4.1	0.0085162
4.2	0.008477
4.3	0.0084275
4.4	0.0083703
4.5	0.0083073
4.6	0.0082418
4.7	0.0081681
4.8	0.0080911
4.9	0.0081019
5	0.0082699
5.1	0.0085848
5.2	0.0090398
5.3	0.0096286
5.4	0.010347
5.5	0.011189
5.6	0.01215
5.7	0.013209
5.8	0.014367
5.9	0.0157
6	0.017275
6.1	0.019104
6.2	0.021208
6.3	0.023606
6.4	0.026307
6.5	0.029307
6.6	0.032587
6.7	0.036212
6.8	0.040121
6.9	0.043606
7	0.046169
7.1	0.047947
7.2	0.049059
7.3	0.049616
7.4	0.049726
7.5	0.049506
7.6	0.049029
7.7	0.04838
7.8	0.047635
7.9	0.046776
8	0.045758
8.1	0.044624
8.2	0.04344
8.3	0.042226
8.4	0.040987
8.5	0.039772
8.6	0.038574
8.7	0.037384
8.8	0.036218
8.9	0.035247
9	0.034546
9.1	0.034041
9.2	0.033692
9.3	0.03348
9.4	0.033391
9.5	0.033419
9.6	0.033528
9.7	0.033655
9.8	0.033789
9.9	0.034387
10	0.035796
10.1	0.037976
10.2	0.040906
10.3	0.044604
10.4	0.049088
10.5	0.05439
10.6	0.060546
10.7	0.06767
10.8	0.075713
10.9	0.083872
11	0.091522
11.1	0.098741
11.2	0.10562
11.3	0.11228
11.4	0.11883
11.5	0.12534
11.6	0.13195
11.7	0.13886
11.8	0.14613
11.9	0.1523
12	0.15638
12.1	0.15883
12.2	0.16007
12.3	0.16034
12.4	0.1599
12.5	0.15895
12.6	0.15761
12.7	0.15596
12.8	0.1541
12.9	0.15214
13	0.15019
13.1	0.1483
13.2	0.14649
13.3	0.14476
13.4	0.1431
13.5	0.14152
13.6	0.14
13.7	0.1384
13.8	0.13664
13.9	0.13581
14	0.13672
14.1	0.13906
14.2	0.14262
14.3	0.14729
14.4	0.15303
14.5	0.15992
14.6	0.16798
14.7	0.17709
14.8	0.18723
14.9	0.20032
15	0.21834
15.1	0.24177
15.2	0.27163
15.3	0.30933
15.4	0.35682
15.5	0.4165
15.6	0.49281
15.7	0.5924
15.8	0.72569
15.9	0.89597
16	1.1069
16.1	1.3743
16.2	1.688
16.3	2.0002
16.4	2.1966
16.5	2.1977
16.6	2.0556
16.7	1.8787
16.8	1.7184
16.9	1.5914
17	1.4773
17.1	1.3836
17.2	1.285
17.3	1.2038
17.4	1.1043
17.5	1.0212
17.6	0.92875
17.7	0.84336
17.8	0.77348
17.9	0.69348
18	0.64997
18.1	0.58438
18.2	0.55393
18.3	0.4956
18.4	0.47099
18.5	0.41612
18.6	0.40174
18.7	0.37498
18.8	0.33474
18.9	0.28604
19	0.25801
19.1	0.21824
19.2	0.20806
19.3	0.18489
19.4	0.17798
19.5	0.16464
19.6	0.1562
19.7	0.14893
19.8	0.13547
19.9	0.12716
20	0.1121
20.1	0.10323
20.2	0.088936
20.3	0.079855
20.4	0.067455
20.5	0.058547
20.6	0.049653
20.7	0.040806
20.8	0.038134
20.9	0.034523
21	0.033507
21.1	0.032448
21.2	0.031633
21.3	0.031319
21.4	0.030864
21.5	0.030632
21.6	0.030374
21.7	0.030002
21.8	0.029797
21.9	0.029334
22	0.02912
22.1	0.028549
22.2	0.028217
22.3	0.027534
22.4	0.027036
22.5	0.026252
22.6	0.025598
22.7	0.024756
22.8	0.024009
22.9	0.023152
23	0.022395
23.1	0.021589
23.2	0.020868
23.3	0.020128
23.4	0.019454
23.5	0.018797
23.6	0.018207
23.7	0.017654
23.8	0.017061
23.9	0.0165
24	0.016181
24.1	0.016101
24.2	0.016256
24.3	0.016611
24.4	0.017157
24.5	0.017861
24.6	0.018732
24.7	0.019752
24.8	0.020916
24.9	0.022185
25	0.02357
25.1	0.025041
25.2	0.026598
25.3	0.028238
25.4	0.029975
25.5	0.031762
25.6	0.03363
25.7	0.035605
25.8	0.037768
25.9	0.039511
26	0.040413
26.1	0.040611
26.2	0.040303
26.3	0.039632
26.4	0.038725
26.5	0.037665
26.6	0.036522
26.7	0.035347
26.8	0.034169
26.9	0.033024
27	0.031935
27.1	0.030903
27.2	0.029921
27.3	0.028989
27.4	0.028107
27.5	0.027276
27.6	0.026498
27.7	0.025776
27.8	0.025114
27.9	0.024491
28	0.023898
28.1	0.023335
28.2	0.022809
28.3	0.022313
28.4	0.021855
28.5	0.021434
28.6	0.021047
28.7	0.020681
28.8	0.020295
28.9	0.020111
29	0.020348
29.1	0.020979
29.2	0.021973
29.3	0.023307
29.4	0.024964
29.5	0.026936
29.6	0.029207
29.7	0.031752
29.8	0.034559
29.9	0.037806
30	0.041643
30.1	0.046076
30.2	0.051109
30.3	0.056773
30.4	0.063115
30.5	0.07018
30.6	0.0781
30.7	0.087036
30.8	0.09709
30.9	0.10633
31	0.11328
31.1	0.11811
31.2	0.12134
31.3	0.12324
31.4	0.12427
31.5	0.12452
31.6	0.12419
31.7	0.12331
31.8	0.12216
31.9	0.12054
32	0.11856
32.1	0.11627
32.2	0.11376
32.3	0.11099
32.4	0.10811
32.5	0.10512
32.6	0.10212
32.7	0.099096
32.8	0.096149
32.9	0.09334
33	0.090694
33.1	0.088116
33.2	0.085677
33.3	0.083369
33.4	0.081159
33.5	0.07905
33.6	0.077063
33.7	0.075151
33.8	0.073299
33.9	0.071512
34	0.069779
34.1	0.068095
34.2	0.066419
34.3	0.064785
34.4	0.063176
34.5	0.061647
34.6	0.060166
34.7	0.058752
34.8	0.057255
34.9	0.056286
35	0.056249
35.1	0.057065
35.2	0.058532
35.3	0.060636
35.4	0.063256
35.5	0.066425
35.6	0.070033
35.7	0.074101
35.8	0.078501
35.9	0.084367
36	0.092595
36.1	0.10344
36.2	0.11694
36.3	0.13346
36.4	0.15329
36.5	0.17686
36.6	0.20484
36.7	0.23811
36.8	0.27894
36.9	0.32197
37	0.36298
37.1	0.40197
37.2	0.44184
37.3	0.48306
37.4	0.52796
37.5	0.5785
37.6	0.63447
37.7	0.70148
37.8	0.77614
37.9	0.86715
38	0.96309
38.1	1.0759
38.2	1.1873
38.3	1.3029
38.4	1.3951
38.5	1.4582
38.6	1.4781
38.7	1.4523
38.8	1.4062
38.9	1.3343
39	1.2732
39.1	1.1991
39.2	1.1423
39.3	1.0853
39.4	1.0321
39.5	0.98918
39.6	0.9408
39.7	0.90563
39.8	0.86172
39.9	0.83687
40	0.79587
40.1	0.76891
40.2	0.73111
40.3	0.70347
40.4	0.65608
40.5	0.61041
40.6	0.57922
40.7	0.53251
40.8	0.51084
40.9	0.47308
41	0.45113
41.1	0.41749
41.2	0.39132
41.3	0.35213
41.4	0.34107
41.5	0.31604
41.6	0.30087
41.7	0.28178
41.8	0.26233
41.9	0.24134
42	0.22418
42.1	0.20596
42.2	0.19319
42.3	0.17969
42.4	0.16653
42.5	0.15411
42.6	0.14305
42.7	0.13307
42.8	0.12267
42.9	0.11414
43	0.10454
43.1	0.096852
43.2	0.088736
43.3	0.08203
43.4	0.075529
43.5	0.069939
43.6	0.064731
43.7	0.060141
43.8	0.055925
43.9	0.052202
44	0.048757
44.1	0.045685
44.2	0.042835
44.3	0.040262
44.4	0.037871
44.5	0.03568
44.6	0.033648
44.7	0.031756
44.8	0.03006
44.9	0.028541
45	0.027155
45.1	0.025865
45.2	0.024666
45.3	0.023535
45.4	0.022473
45.5	0.02146
45.6	0.020502
45.7	0.019583
45.8	0.018728
45.9	0.017929
46	0.017176
46.1	0.016457
46.2	0.015777
46.3	0.015127
46.4	0.014507
46.5	0.013915
46.6	0.013351
46.7	0.012814
46.8	0.012281
46.9	0.011752
47	0.011261
47.1	0.010813
47.2	0.010407
47.3	0.01004
47.4	0.0097081
47.5	0.0094055
47.6	0.0091283
47.7	0.0088715
47.8	0.0086303
47.9	0.0084108
48	0.0082229
48.1	0.0080634
48.2	0.0079252
48.3	0.007802
48.4	0.0076909
48.5	0.0075884
48.6	0.0074979
48.7	0.0074215
48.8	0.0073548
48.9	0.0072922
49	0.0072303
49.1	0.0071682
49.2	0.0071064
49.3	0.0070464
49.4	0.0069898
49.5	0.0069388
49.6	0.0068916
49.7	0.0068447
49.8	0.0067995
49.9	0.0067551
50	0.0067084
50.1	0.0066602
50.2	0.0066124
50.3	0.0065638
50.4	0.0065146
50.5	0.0064666
50.6	0.0064218
50.7	0.0063788
50.8	0.0063379
50.9	0.0062857
51	0.0062126
51.1	0.0061262
51.2	0.0060315
51.3	0.0059309
51.4	0.005826
51.5	0.0057178
51.6	0.0056083
51.7	0.0054989
51.8	0.0053935
51.9	0.0052883
52	0.0051788
52.1	0.0050675
52.2	0.0049569
52.3	0.0048482
52.4	0.0047413
52.5	0.0046361
52.6	0.0045324
52.7	0.0044304
52.8	0.0043252
52.9	0.0042251
53	0.0041428
53.1	0.0040759
53.2	0.0040224
53.3	0.0039796
53.4	0.003946
53.5	0.0039196
53.6	0.0038995
53.7	0.0038841
53.8	0.0038711
53.9	0.0038675
54	0.0038799
54.1	0.0039049
54.2	0.0039401
54.3	0.0039834
54.4	0.0040338
54.5	0.0040891
54.6	0.0041483
54.7	0.0042089
54.8	0.0042707
54.9	0.0043353
55	0.0044054
55.1	0.0044809
55.2	0.0045625
55.3	0.0046491
55.4	0.0047407
55.5	0.0048352
55.6	0.0049307
55.7	0.0050191
55.8	0.0051024
55.9	0.0052524
56	0.0055349
56.1	0.0059509
56.2	0.0065058
56.3	0.0072091
56.4	0.0080696
56.5	0.0090897
56.6	0.01027
56.7	0.011603
56.8	0.013106
56.9	0.014868
57	0.016992
57.1	0.019522
57.2	0.022476
57.3	0.025857
57.4	0.029686
57.5	0.033996
57.6	0.03883
57.7	0.044363
57.8	0.05053
57.9	0.056127
58	0.060178
58.1	0.062856
58.2	0.064447
58.3	0.065172
58.4	0.065178
58.5	0.064684
58.6	0.063793
58.7	0.062595
58.8	0.06119
58.9	0.059662
59	0.058017
59.1	0.056279
59.2	0.05448
59.3	0.052682
59.4	0.050917
59.5	0.049218
59.6	0.047575
59.7	0.045988
59.8	0.044438
59.9	0.042905
60	0.041373
60.1	0.039867
60.2	0.038398
60.3	0.036993
60.4	0.035651
60.5	0.034383
60.6	0.03318
60.7	0.032027
60.8	0.030895
60.9	0.03003
61	0.029606
61.1	0.029552
61.2	0.029788
61.3	0.030269
61.4	0.030946
61.5	0.031791
61.6	0.032767
61.7	0.033822
61.8	0.034971
61.9	0.036752
62	0.039609
62.1	0.043583
62.2	0.048696
62.3	0.055023
62.4	0.062651
62.5	0.071714
62.6	0.082351
62.7	0.094963
62.8	0.10954
62.9	0.12359
63	0.1351
63.1	0.14441
63.2	0.15201
63.3	0.15828
63.4	0.16361
63.5	0.16826
63.6	0.1725
63.7	0.17648
63.8	0.18032
63.9	0.18303
64	0.18403
64.1	0.18359
64.2	0.18216
64.3	0.18001
64.4	0.17743
64.5	0.17453
64.6	0.17139
64.7	0.16797
64.8	0.16427
64.9	0.16033
65	0.15635
65.1	0.15235
65.2	0.14843
65.3	0.14456
65.4	0.1407
65.5	0.13678
65.6	0.13281
65.7	0.12885
65.8	0.1249
65.9	0.12091
66	0.11685
66.1	0.11275
66.2	0.10868
66.3	0.10472
66.4	0.10081
66.5	0.096962
66.6	0.093235
66.7	0.089619
66.8	0.086088
66.9	0.082662
67	0.079303
67.1	0.075991
67.2	0.072766
67.3	0.069686
67.4	0.066731
67.5	0.063871
67.6	0.061102
67.7	0.058453
67.8	0.055961
67.9	0.053486
68	0.05092
68.1	0.048319
68.2	0.045717
68.3	0.043157
68.4	0.040674
68.5	0.038294
68.6	0.036036
68.7	0.033917
68.8	0.031946
68.9	0.030079
69	0.028285
69.1	0.026582
69.2	0.024982
69.3	0.023488
69.4	0.022099
69.5	0.02081
69.6	0.019613
69.7	0.018502
69.8	0.017451
69.9	0.016508
70	0.015723
70.1	0.015068
70.2	0.014516
70.3	0.014047
70.4	0.013648
70.5	0.013303
70.6	0.013005
70.7	0.012745
70.8	0.012514
70.9	0.01233
71	0.012207
71.1	0.012132
71.2	0.012101
71.3	0.012102
71.4	0.01213
71.5	0.012183
71.6	0.01226
71.7	0.01235
71.8	0.012453
71.9	0.012619
72	0.012884
72.1	0.01323
72.2	0.013643
72.3	0.014106
72.4	0.014608
72.5	0.015142
72.6	0.015702
72.7	0.016268
72.8	0.016858
72.9	0.01774
73	0.019139
73.1	0.021062
73.2	0.023512
73.3	0.026502
73.4	0.030069
73.5	0.034274
73.6	0.039181
73.7	0.04487
73.8	0.051299
73.9	0.057939
74	0.064355
74.1	0.070583
74.2	0.076669
74.3	0.082668
74.4	0.088626
74.5	0.094638
74.6	0.10083
74.7	0.10741
74.8	0.11429
74.9	0.12025
75	0.12448
75.1	0.12725
75.2	0.12885
75.3	0.12961
75.4	0.1297
75.5	0.12919
75.6	0.12823
75.7	0.12698
75.8	0.12558
75.9	0.12406
76	0.12241
76.1	0.12066
76.2	0.11885
76.3	0.11701
76.4	0.1152
76.5	0.11346
76.6	0.11175
76.7	0.10998
76.8	0.10806
76.9	0.10672
77	0.10646
77.1	0.10713
77.2	0.10855
77.3	0.11065
77.4	0.11334
77.5	0.11659
77.6	0.12033
77.7	0.12445
77.8	0.12894
77.9	0.13535
78	0.14509
78.1	0.1582
78.2	0.1749
78.3	0.19549
78.4	0.22065
78.5	0.251
78.6	0.28798
78.7	0.33339
78.8	0.39034
78.9	0.45568
79	0.5279
79.1	0.61069
79.2	0.70985
79.3	0.83237
79.4	0.98415
79.5	1.1732
79.6	1.3902
79.7	1.615
79.8	1.796
79.9	1.8799
80	1.8526
80.1	1.7475
80.2	1.6204
80.3	1.4932
80.4	1.3837
80.5	1.2872
80.6	1.2
80.7	1.1288
80.8	1.0502
80.9	0.99074
81	0.91873
81.1	0.86695
81.2	0.80203
81.3	0.75405
81.4	0.70291
81.5	0.65719
81.6	0.62881
81.7	0.60942
81.8	0.55118
81.9	0.49445
82	0.44616
82.1	0.38777
82.2	0.36374
82.3	0.31817
82.4	0.30053
82.5	0.26258
82.6	0.2575
82.7	0.24519
82.8	0.2248
82.9	0.20593
83	0.18213
83.1	0.16142
83.2	0.14761
83.3	0.13455
83.4	0.1168
83.5	0.10272
83.6	0.089683
83.7	0.069752
83.8	0.073664
83.9	0.069665
84	0.074038
84.1	0.076871
84.2	0.071484
84.3	0.071145
84.4	0.063091
84.5	0.05954
84.6	0.053515
84.7	0.049488
84.8	0.046151
84.9	0.04355
85	0.041493
85.1	0.039798
85.2	0.038291
85.3	0.036934
85.4	0.035759
85.5	0.034529
85.6	0.033549
85.7	0.032349
85.8	0.03146
85.9	0.030326
86	0.029465
86.1	0.02838
86.2	0.02751
86.3	0.026474
86.4	0.025592
86.5	0.024613
86.6	0.023748
86.7	0.022865
86.8	0.021952
86.9	0.020948
87	0.020124
87.1	0.019442
87.2	0.018963
87.3	0.018619
87.4	0.018441
87.5	0.018367
87.6	0.018417
87.7	0.018538
87.8	0.01872
87.9	0.019066
88	0.019724
88.1	0.020651
88.2	0.021853
88.3	0.023283
88.4	0.024962
88.5	0.026828
88.6	0.028935
88.7	0.031248
88.8	0.033895
88.9	0.036204
89	0.037812
89.1	0.038758
89.2	0.039223
89.3	0.039265
89.4	0.038997
89.5	0.038489
89.6	0.037828
89.7	0.037079
89.8	0.03631
89.9	0.035472
90	0.034475
90.1	0.033385
90.2	0.032237
90.3	0.031092
90.4	0.029964
90.5	0.028885
90.6	0.027841
90.7	0.026845
90.8	0.025883
90.9	0.02498
91	0.024147
91.1	0.023383
91.2	0.022691
91.3	0.022062
91.4	0.02148
91.5	0.020948
91.6	0.020469
91.7	0.020029
91.8	0.019622
91.9	0.019268
92	0.01897
92.1	0.018714
92.2	0.01851
92.3	0.018356
92.4	0.018234
92.5	0.018133
92.6	0.018051
92.7	0.017983
92.8	0.01789
92.9	0.01806
93	0.018772
93.1	0.020024
93.2	0.021806
93.3	0.024138
93.4	0.027037
93.5	0.030538
93.6	0.034684
93.7	0.039556
93.8	0.04518
93.9	0.051192
94	0.057232
94.1	0.063287
94.2	0.069379
94.3	0.075535
94.4	0.081787
94.5	0.088151
94.6	0.094683
94.7	0.1015
94.8	0.10881
94.9	0.11494
95	0.11868
95.1	0.12039
95.2	0.12056
95.3	0.11953
95.4	0.11755
95.5	0.11494
95.6	0.11178
95.7	0.10835
95.8	0.10464
95.9	0.10094
96	0.097198
96.1	0.093588
96.2	0.089973
96.3	0.086497
96.4	0.083036
96.5	0.079719
96.6	0.076432
96.7	0.073298
96.8	0.070242
96.9	0.06725
97	0.064191
97.1	0.061178
97.2	0.058182
97.3	0.055298
97.4	0.052502
97.5	0.049856
97.6	0.047346
97.7	0.04501
97.8	0.042822
97.9	0.040736
98	0.038676
98.1	0.036683
98.2	0.034754
98.3	0.03292
98.4	0.031187
98.5	0.029578
98.6	0.028076
98.7	0.026674
98.8	0.025377
98.9	0.024146
99	0.022949
99.1	0.021805
99.2	0.020724
99.3	0.019708
99.4	0.018751
99.5	0.01785
99.6	0.017008
99.7	0.016232
99.8	0.015488
99.9	0.014795
100	0.014201
100.1	0.013692
100.2	0.013251
100.3	0.012873
100.4	0.012548
100.5	0.012258
100.6	0.012003
100.7	0.011781
100.8	0.011585
100.9	0.011417
101	0.011283
101.1	0.011176
101.2	0.011097
101.3	0.011043
101.4	0.011012
101.5	0.010999
101.6	0.010994
101.7	0.01099
101.8	0.010987
101.9	0.010995
102	0.011023
102.1	0.011067
102.2	0.011125
102.3	0.011198
102.4	0.011283
102.5	0.011377
102.6	0.011483
102.7	0.011596
102.8	0.011716
102.9	0.011848
103	0.012
103.1	0.012166
103.2	0.01234
103.3	0.012518
103.4	0.012696
103.5	0.012872
103.6	0.013045
103.7	0.013196
103.8	0.013322
103.9	0.013677
104	0.014501
104.1	0.015812
104.2	0.017629
104.3	0.019984
104.4	0.022919
104.5	0.026484
104.6	0.030735
104.7	0.035766
104.8	0.04162
104.9	0.047993
105	0.054606
105.1	0.061478
105.2	0.068627
105.3	0.076053
105.4	0.08378
105.5	0.091828
105.6	0.10026
105.7	0.10928
105.8	0.11901
105.9	0.12746
106	0.13315
106.1	0.13653
106.2	0.13806
106.3	0.13808
106.4	0.1369
106.5	0.1348
106.6	0.13207
106.7	0.12895
106.8	0.12555
106.9	0.122
107	0.11835
107.1	0.11462
107.2	0.11088
107.3	0.10722
107.4	0.10368
107.5	0.10025
107.6	0.096927
107.7	0.093702
107.8	0.090549
107.9	0.087319
108	0.083915
108.1	0.080482
108.2	0.077023
108.3	0.073585
108.4	0.070242
108.5	0.06701
108.6	0.063854
108.7	0.060837
108.8	0.057988
108.9	0.055201
109	0.052389
109.1	0.049614
109.2	0.046929
109.3	0.044383
109.4	0.041955
109.5	0.039643
109.6	0.037443
109.7	0.035372
109.8	0.033445
109.9	0.031615
110	0.029839
110.1	0.028146
110.2	0.026545
110.3	0.025043
110.4	0.023634
110.5	0.022313
110.6	0.021077
110.7	0.019925
110.8	0.018828
110.9	0.017833
111	0.016985
111.1	0.01626
111.2	0.015638
111.3	0.015102
111.4	0.014639
111.5	0.014234
111.6	0.013881
111.7	0.013572
111.8	0.013297
111.9	0.013059
112	0.01286
112.1	0.012696
112.2	0.012563
112.3	0.012451
112.4	0.012356
112.5	0.012278
112.6	0.01221
112.7	0.012149
112.8	0.012092
112.9	0.012053
113	0.012044
113.1	0.012058
113.2	0.012091
113.3	0.012138
113.4	0.012196
113.5	0.012262
113.6	0.012337
113.7	0.012428
113.8	0.012531
113.9	0.012638
114	0.012741
114.1	0.012836
114.2	0.012918
114.3	0.012986
114.4	0.01304
114.5	0.013082
114.6	0.013122
114.7	0.01315
114.8	0.013162
114.9	0.013378
115	0.013987
115.1	0.014982
115.2	0.016368
115.3	0.018168
115.4	0.020408
115.5	0.023109
115.6	0.026276
115.7	0.029905
115.8	0.034018
115.9	0.038713
116	0.044098
116.1	0.05024
116.2	0.057217
116.3	0.065075
116.4	0.073851
116.5	0.083647
116.6	0.094599
116.7	0.10702
116.8	0.12102
116.9	0.13388
117	0.14325
117.1	0.14947
117.2	0.15325
117.3	0.15518
117.4	0.15575
117.5	0.15521
117.6	0.15375
117.7	0.15151
117.8	0.14871
117.9	0.14552
118	0.14204
118.1	0.13839
118.2	0.13467
118.3	0.1309
118.4	0.12707
118.5	0.12317
118.6	0.11919
118.7	0.11516
118.8	0.11114
118.9	0.10701
119	0.10266
119.1	0.098201
119.2	0.093692
119.3	0.08923
119.4	0.084845
119.5	0.080592
119.6	0.076495
119.7	0.072587
119.8	0.068883
119.9	0.065266
120	0.061631
120.1	0.058059
120.2	0.054593
120.3	0.051275
120.4	0.04811
120.5	0.045115
120.6	0.042298
120.7	0.039667
120.8	0.03722
120.9	0.034932
121	0.032768
121.1	0.03074
121.2	0.028843
121.3	0.027079
121.4	0.025441
121.5	0.023925
121.6	0.022522
121.7	0.021223
121.8	0.020001
121.9	0.018894
122	0.017932
122.1	0.017094
122.2	0.01636
122.3	0.015712
122.4	0.015141
122.5	0.014641
122.6	0.014201
122.7	0.013809
122.8	0.01345
122.9	0.013128
123	0.012845
123.1	0.012595
123.2	0.012374
123.3	0.012185
123.4	0.01202
123.5	0.011873
123.6	0.011737
123.7	0.011606
123.8	0.011481
123.9	0.011366
124	0.011261
124.1	0.011164
124.2	0.011073
124.3	0.010989
124.4	0.010908
124.5	0.010826
124.6	0.010738
124.7	0.010648
124.8	0.010562
124.9	0.01047
125	0.010367
125.1	0.010259
125.2	0.010146
125.3	0.010027
125.4	0.0099105
125.5	0.0097987
125.6	0.0096858
125.7	0.0095709
125.8	0.0094616
125.9	0.0093353
126	0.0091743
126.1	0.0089893
126.2	0.0087862
126.3	0.0085706
126.4	0.0083497
126.5	0.0081286
126.6	0.0079111
126.7	0.0076998
126.8	0.0074981
126.9	0.0073044
127	0.0071159
127.1	0.0069329
127.2	0.006756
127.3	0.0065847
127.4	0.0064179
127.5	0.0062558
127.6	0.0060988
127.7	0.0059467
127.8	0.0057928
127.9	0.0056509
128	0.005538
128.1	0.0054506
128.2	0.0053853
128.3	0.0053386
128.4	0.0053072
128.5	0.0052873
128.6	0.0052763
128.7	0.0052722
128.8	0.0052729
128.9	0.0052854
129	0.0053163
129.1	0.0053616
129.2	0.0054186
129.3	0.0054849
129.4	0.0055575
129.5	0.0056345
129.6	0.0057157
129.7	0.0057989
129.8	0.0058825
129.9	0.0059708
130	0.0060693
130.1	0.0061769
130.2	0.0062925
130.3	0.0064164
130.4	0.0065501
130.5	0.0066914
130.6	0.0068366
130.7	0.0069729
130.8	0.0071023
130.9	0.0073382
131	0.0077852
131.1	0.0084505
131.2	0.0093427
131.3	0.010479
131.4	0.011883
131.5	0.01357
131.6	0.015545
131.7	0.01781
131.8	0.020385
131.9	0.02329
132	0.026563
132.1	0.030238
132.2	0.034315
132.3	0.038776
132.4	0.043638
132.5	0.048926
132.6	0.054677
132.7	0.061079
132.8	0.068084
132.9	0.074283
133	0.078561
133.1	0.081183
133.2	0.082507
133.3	0.08281
133.4	0.082277
133.5	0.081172
133.6	0.079625
133.7	0.077743
133.8	0.075623
133.9	0.073425
134	0.071216
134.1	0.068997
134.2	0.066747
134.3	0.064524
134.4	0.062365
134.5	0.060301
134.6	0.058316
134.7	0.056412
134.8	0.054562
134.9	0.052706
135	0.050804
135.1	0.048903
135.2	0.047027
135.3	0.045212
135.4	0.043451
135.5	0.041768
135.6	0.040162
135.7	0.038628
135.8	0.037128
135.9	0.035982
136	0.035399
136.1	0.035287
136.2	0.035546
136.3	0.036119
136.4	0.036935
136.5	0.037956
136.6	0.039136
136.7	0.040409
136.8	0.041773
136.9	0.043845
137	0.047141
137.1	0.05168
137.2	0.057472
137.3	0.064596
137.4	0.07315
137.5	0.083253
137.6	0.095087
137.7	0.1091
137.8	0.12537
137.9	0.14114
138	0.1541
138.1	0.16465
138.2	0.17332
138.3	0.18048
138.4	0.18653
138.5	0.19166
138.6	0.19617
138.7	0.20014
138.8	0.20389
138.9	0.20647
139	0.20746
139.1	0.20722
139.2	0.20626
139.3	0.20464
139.4	0.20255
139.5	0.19994
139.6	0.1969
139.7	0.19342
139.8	0.18974
139.9	0.18595
140	0.18213
140.1	0.17819
140.2	0.17415
140.3	0.16989
140.4	0.1655
140.5	0.16106
140.6	0.1567
140.7	0.15241
140.8	0.14818
140.9	0.14387
141	0.13946
141.1	0.13499
141.2	0.13045
141.3	0.12585
141.4	0.12125
141.5	0.11673
141.6	0.11222
141.7	0.10775
141.8	0.10348
141.9	0.099137
142	0.094521
142.1	0.089832
142.2	0.085142
142.3	0.080476
142.4	0.07589
142.5	0.071468
142.6	0.067251
142.7	0.063275
142.8	0.059537
142.9	0.0559
143	0.052292
143.1	0.048791
143.2	0.045452
143.3	0.042315
143.4	0.039393
143.5	0.036688
143.6	0.034188
143.7	0.031874
143.8	0.029703
143.9	0.027737
144	0.026029
144.1	0.024539
144.2	0.023229
144.3	0.022067
144.4	0.021032
144.5	0.020105
144.6	0.019271
144.7	0.018516
144.8	0.017825
144.9	0.01723
145	0.016758
145.1	0.016389
145.2	0.016101
145.3	0.015877
145.4	0.015706
145.5	0.015579
145.6	0.015491
145.7	0.015432
145.8	0.015398
145.9	0.015382
146	0.015382
146.1	0.015395
146.2	0.015417
146.3	0.015443
146.4	0.01547
146.5	0.015497
146.6	0.015523
146.7	0.015531
146.8	0.015519
146.9	0.01566
147	0.016098
147.1	0.016815
147.2	0.017794
147.3	0.019031
147.4	0.020522
147.5	0.022262
147.6	0.024239
147.7	0.026405
147.8	0.028769
147.9	0.03163
148	0.03527
148.1	0.039755
148.2	0.045168
148.3	0.051611
148.4	0.059162
148.5	0.067861
148.6	0.077787
148.7	0.089259
148.8	0.10237
148.9	0.11504
149	0.12545
149.1	0.13379
149.2	0.14043
149.3	0.14567
149.4	0.14988
149.5	0.15333
149.6	0.15617
149.7	0.15842
149.8	0.16037
149.9	0.16172
150	0.16222
150.1	0.16196
150.2	0.16127
150.3	0.16019
150.4	0.15874
150.5	0.15703
150.6	0.15523
150.7	0.15329
150.8	0.15119
150.9	0.14895
151	0.14664
151.1	0.14434
151.2	0.14208
151.3	0.13982
151.4	0.13748
151.5	0.13503
151.6	0.13248
151.7	0.12984
151.8	0.12708
151.9	0.12484
152	0.12355
152.1	0.12306
152.2	0.12321
152.3	0.12392
152.4	0.12505
152.5	0.12656
152.6	0.12831
152.7	0.13014
152.8	0.13183
152.9	0.13568
153	0.14358
153.1	0.15559
153.2	0.1718
153.3	0.19261
153.4	0.2186
153.5	0.25059
153.6	0.29
153.7	0.33882
153.8	0.40041
153.9	0.47204
154	0.55193
154.1	0.64399
154.2	0.75402
154.3	0.88899
154.4	1.0521
154.5	1.2463
154.6	1.4518
154.7	1.6346
154.8	1.7555
154.9	1.7873
155	1.7374
155.1	1.6373
155.2	1.5297
155.3	1.4228
155.4	1.3316
155.5	1.2486
155.6	1.1728
155.7	1.1122
155.8	1.039
155.9	0.99047
156	0.91764
156.1	0.87203
156.2	0.81055
156.3	0.7705
156.4	0.7141
156.5	0.67084
156.6	0.6243
156.7	0.57742
156.8	0.54416
156.9	0.50169
157	0.46355
157.1	0.41165
157.2	0.38771
157.3	0.34527
157.4	0.3226
157.5	0.28532
157.6	0.26599
157.7	0.23566
157.8	0.22293
157.9	0.20557
158	0.18709
158.1	0.17159
158.2	0.15351
158.3	0.14118
158.4	0.12298
158.5	0.11221
158.6	0.097472
158.7	0.088048
158.8	0.078785
158.9	0.07366
159	0.068489
159.1	0.066299
159.2	0.063569
159.3	0.062397
159.4	0.061384
159.5	0.060488
159.6	0.0598
159.7	0.058617
159.8	0.057528
159.9	0.055788
160	0.054115
160.1	0.051963
160.2	0.049928
160.3	0.047569
160.4	0.045346
160.5	0.042946
160.6	0.040689
160.7	0.038404
160.8	0.036143
160.9	0.033733
161	0.031456
161.1	0.029289
161.2	0.027332
161.3	0.025527
161.4	0.023916
161.5	0.022448
161.6	0.021139
161.7	0.01995
161.8	0.018881
161.9	0.017908
162	0.017042
162.1	0.01626
162.2	0.015566
162.3	0.014939
162.4	0.01438
162.5	0.013876
162.6	0.013425
162.7	0.013016
162.8	0.012635
162.9	0.012314
163	0.0121
163.1	0.011976
163.2	0.011928
163.3	0.011941
163.4	0.012005
163.5	0.012111
163.6	0.012255
163.7	0.012417
163.8	0.012592
163.9	0.012944
164	0.013636
164.1	0.014674
164.2	0.016063
164.3	0.017804
164.4	0.019903
164.5	0.022361
164.6	0.025187
164.7	0.02844
164.8	0.032124
164.9	0.035789
165	0.039019
165.1	0.041814
165.2	0.044219
165.3	0.046298
165.4	0.048124
165.5	0.049774
165.6	0.051249
165.7	0.05261
165.8	0.053886
165.9	0.054671
166	0.054682
166.1	0.05413
166.2	0.053169
166.3	0.051932
166.4	0.050476
166.5	0.048908
166.6	0.047281
166.7	0.045633
166.8	0.043969
166.9	0.04238
167	0.040851
167.1	0.039391
167.2	0.038019
167.3	0.036755
167.4	0.03556
167.5	0.034428
167.6	0.033347
167.7	0.032327
167.8	0.031348
167.9	0.030567
168	0.030062
168.1	0.029779
168.2	0.029665
168.3	0.029694
168.4	0.029831
168.5	0.030077
168.6	0.030413
168.7	0.030804
168.8	0.031228
168.9	0.032161
169	0.034011
169.1	0.03678
169.2	0.040459
169.3	0.045079
169.4	0.050655
169.5	0.057233
169.6	0.064871
169.7	0.073745
169.8	0.083892
169.9	0.094008
170	0.10295
170.1	0.11081
170.2	0.11779
170.3	0.12403
170.4	0.12973
170.5	0.13498
170.6	0.14
170.7	0.14491
170.8	0.15004
170.9	0.15411
171	0.15638
171.1	0.15709
171.2	0.15674
171.3	0.15551
171.4	0.15366
171.5	0.15128
171.6	0.14845
171.7	0.14524
171.8	0.14168
171.9	0.13802
172	0.13446
172.1	0.13099
172.2	0.12755
172.3	0.12416
172.4	0.12083
172.5	0.11763
172.6	0.11453
172.7	0.11157
172.8	0.10862
172.9	0.10576
173	0.10293
173.1	0.10017
173.2	0.09742
173.3	0.094824
173.4	0.092299
173.5	0.089935
173.6	0.087548
173.7	0.085135
173.8	0.082424
173.9	0.080826
174	0.081354
174.1	0.083859
174.2	0.088068
174.3	0.09395
174.4	0.1014
174.5	0.11043
174.6	0.12099
174.7	0.13323
174.8	0.14745
174.9	0.16297
175	0.17931
175.1	0.19656
175.2	0.21546
175.3	0.23586
175.4	0.25874
175.5	0.28396
175.6	0.31344
175.7	0.34682
175.8	0.388
175.9	0.43075
176	0.47355
176.1	0.51578
176.2	0.56173
176.3	0.61247
176.4	0.66964
176.5	0.73789
176.6	0.81446
176.7	0.90802
176.8	1.0094
176.9	1.1275
177	1.2437
177.1	1.3565
177.2	1.4387
177.3	1.4791
177.4	1.4731
177.5	1.4218
177.6	1.3549
177.7	1.2696
177.8	1.1993
177.9	1.1264
178	1.0693
178.1	1.0145
178.2	0.96495
178.3	0.92538
178.4	0.87961
178.5	0.84991
178.6	0.80609
178.7	0.77878
178.8	0.74214
178.9	0.71808
179	0.68312
179.1	0.66222
179.2	0.61949
179.3	0.59065
179.4	0.54462
179.5	0.50291
179.6	0.46621
179.7	0.4145
179.8	0.40032
179.9	0.36616
180	0.35398
180.1	0.32914
180.2	0.31159
180.3	0.29047
180.4	0.26613
180.5	0.24171
180.6	0.22188
180.7	0.19805
180.8	0.18689
180.9	0.17283
181	0.16058
181.1	0.15016
181.2	0.13625
181.3	0.1264
181.4	0.11487
181.5	0.10695
181.6	0.097563
181.7	0.09178
181.8	0.083119
181.9	0.076863
182	0.070049
182.1	0.064523
182.2	0.059605
182.3	0.055145
182.4	0.051375
182.5	0.047809
182.6	0.044807
182.7	0.041972
182.8	0.039482
182.9	0.036952
183	0.03475
183.1	0.032593
183.2	0.030747
183.3	0.02895
183.4	0.027409
183.5	0.025924
183.6	0.024631
183.7	0.023407
183.8	0.022323
183.9	0.021276
184	0.020361
184.1	0.019513
184.2	0.018781
184.3	0.018114
184.4	0.017532
184.5	0.016997
184.6	0.016525
184.7	0.016097
184.8	0.015663
184.9	0.015333
185	0.015284
185.1	0.015498
185.2	0.01596
185.3	0.016638
185.4	0.017523
185.5	0.01859
185.6	0.019844
185.7	0.021272
185.8	0.022883
185.9	0.024591
186	0.026354
186.1	0.028149
186.2	0.030009
186.3	0.031914
186.4	0.033891
186.5	0.035903
186.6	0.037993
186.7	0.04016
186.8	0.042498
186.9	0.04438
187	0.045404
187.1	0.04571
187.2	0.045472
187.3	0.044835
187.4	0.043887
187.5	0.042748
187.6	0.041455
187.7	0.040103
187.8	0.038694
187.9	0.037314
188	0.035953
188.1	0.034651
188.2	0.033394
188.3	0.032212
188.4	0.031083
188.5	0.030038
188.6	0.029059
188.7	0.028171
188.8	0.027334
188.9	0.026588
189	0.025935
189.1	0.025374
189.2	0.024873
189.3	0.02443
189.4	0.024031
189.5	0.023689
189.6	0.023384
189.7	0.023125
189.8	0.022842
189.9	0.022845
190	0.023393
190.1	0.024475
190.2	0.026054
190.3	0.028143
190.4	0.030743
190.5	0.033866
190.6	0.037486
190.7	0.041617
190.8	0.046267
190.9	0.051161
191	0.056046
191.1	0.060922
191.2	0.065849
191.3	0.070858
191.4	0.076021
191.5	0.081262
191.6	0.086677
191.7	0.092323
191.8	0.098482
191.9	0.10366
192	0.10695
192.1	0.10861
192.2	0.10898
192.3	0.10829
192.4	0.10678
192.5	0.10472
192.6	0.10222
192.7	0.099501
192.8	0.09645
192.9	0.093359
193	0.090215
193.1	0.087205
193.2	0.084216
193.3	0.081383
193.4	0.078608
193.5	0.075988
193.6	0.073445
193.7	0.071069
193.8	0.068762
193.9	0.06656
194	0.064304
194.1	0.062114
194.2	0.059881
194.3	0.057742
194.4	0.055577
194.5	0.053544
194.6	0.0515
194.7	0.049573
194.8	0.047496
194.9	0.045952
195	0.045325
195.1	0.045588
195.2	0.046534
195.3	0.048149
195.4	0.050304
195.5	0.052984
195.6	0.056119
195.7	0.059694
195.8	0.063669
195.9	0.068201
196	0.073468
196.1	0.079394
196.2	0.086087
196.3	0.093353
196.4	0.10151
196.5	0.11023
196.6	0.12018
196.7	0.13087
196.8	0.14381
196.9	0.15558
197	0.16515
197.1	0.17156
197.2	0.17646
197.3	0.17918
197.4	0.181
197.5	0.18139
197.6	0.1814
197.7	0.18062
197.8	0.17967
197.9	0.17808
198	0.17629
198.1	0.17396
198.2	0.17156
198.3	0.16889
198.4	0.16632
198.5	0.16355
198.6	0.16077
198.7	0.15777
198.8	0.15489
198.9	0.15188
199	0.14879
199.1	0.14551
199.2	0.14218
199.3	0.13872
199.4	0.13527
199.5	0.13185
199.6	0.12837
199.7	0.12483
199.8	0.12123
199.9	0.1178
200	0.11449
200.1	0.11138
200.2	0.10837
200.3	0.1055
200.4	0.10269
200.5	0.10005
200.6	0.097471
200.7	0.094984
200.8	0.092512
200.9	0.090117
201	0.087689
201.1	0.085351
201.2	0.082965
201.3	0.080642
201.4	0.078242
201.5	0.075936
201.6	0.073595
201.7	0.071367
201.8	0.069013
201.9	0.067125
202	0.06591
202.1	0.06539
202.2	0.06531
202.3	0.065712
202.4	0.066352
202.5	0.067324
202.6	0.068395
202.7	0.069644
202.8	0.070715
202.9	0.073057
203	0.077663
203.1	0.084697
203.2	0.094103
203.3	0.10605
203.4	0.12083
203.5	0.13847
203.6	0.15985
203.7	0.1847
203.8	0.21577
203.9	0.24859
204	0.28326
204.1	0.31689
204.2	0.35447
204.3	0.39296
204.4	0.4373
204.5	0.48583
204.6	0.54046
204.7	0.60315
204.8	0.67114
204.9	0.74968
205	0.82792
205.1	0.91174
205.2	0.98529
205.3	1.0487
205.4	1.0917
205.5	1.1059
205.6	1.104
205.7	1.0707
205.8	1.0381
205.9	0.9864
206	0.94619
206.1	0.89892
206.2	0.86462
206.3	0.8302
206.4	0.80049
206.5	0.78038
206.6	0.74386
206.7	0.72772
206.8	0.69167
206.9	0.67963
207	0.64059
207.1	0.6286
207.2	0.58412
207.3	0.56382
207.4	0.53159
207.5	0.51285
207.6	0.48747
207.7	0.47492
207.8	0.44266
207.9	0.42162
208	0.39157
208.1	0.36683
208.2	0.34765
208.3	0.32342
208.4	0.30552
208.5	0.28836
208.6	0.27108
208.7	0.25061
208.8	0.23395
208.9	0.21274
209	0.20758
209.1	0.1982
209.2	0.18457
209.3	0.17369
209.4	0.15756
209.5	0.14125
209.6	0.13449
209.7	0.12306
209.8	0.11985
209.9	0.11343
210	0.10964
210.1	0.1051
210.2	0.1002
210.3	0.095625
210.4	0.091036
210.5	0.087171
210.6	0.082112
210.7	0.078379
210.8	0.072941
210.9	0.069175
211	0.063836
211.1	0.060006
211.2	0.055185
211.3	0.051594
211.4	0.047432
211.5	0.044228
211.6	0.040727
211.7	0.037986
211.8	0.035051
211.9	0.032723
212	0.030299
212.1	0.028349
212.2	0.026348
212.3	0.024698
212.4	0.02312
212.5	0.021749
212.6	0.020543
212.7	0.019446
212.8	0.018539
212.9	0.017673
213	0.017004
213.1	0.016326
213.2	0.015857
213.3	0.015345
213.4	0.015027
213.5	0.014659
213.6	0.014453
213.7	0.014204
213.8	0.014078
213.9	0.013909
214	0.013856
214.1	0.013747
214.2	0.013763
214.3	0.013714
214.4	0.01378
214.5	0.013789
214.6	0.013899
214.7	0.013966
214.8	0.014116
214.9	0.014218
215	0.0144
215.1	0.01453
215.2	0.014739
215.3	0.014915
215.4	0.015158
215.5	0.015364
215.6	0.015635
215.7	0.015863
215.8	0.016152
215.9	0.016414
216	0.016726
216.1	0.017006
216.2	0.01733
216.3	0.017635
216.4	0.017991
216.5	0.018325
216.6	0.018696
216.7	0.01906
216.8	0.019454
216.9	0.019829
217	0.020248
217.1	0.020661
217.2	0.021097
217.3	0.021524
217.4	0.021987
217.5	0.022453
217.6	0.022931
217.7	0.023395
217.8	0.023881
217.9	0.024366
218	0.024887
218.1	0.025424
218.2	0.025979
218.3	0.026537
218.4	0.02709
218.5	0.027641
218.6	0.028182
218.7	0.028728
218.8	0.029276
218.9	0.029831
219	0.030412
219.1	0.031005
219.2	0.031633
219.3	0.03228
219.4	0.032969
219.5	0.033676
219.6	0.034424
219.7	0.035187
219.8	0.035977
219.9	0.036778
220	0.037596
220.1	0.038423
220.2	0.03926
220.3	0.040102
220.4	0.040949
220.5	0.041805
220.6	0.042663
220.7	0.043535
220.8	0.044412
220.9	0.045306
221	0.046203
221.1	0.047129
221.2	0.048069
221.3	0.049053
221.4	0.050034
221.5	0.051065
221.6	0.052091
221.7	0.053197
221.8	0.054273
221.9	0.055412
222	0.056495
222.1	0.057618
222.2	0.058674
222.3	0.05975
222.4	0.060761
222.5	0.061814
222.6	0.062831
222.7	0.06394
222.8	0.065028
222.9	0.066201
223	0.067319
223.1	0.068471
223.2	0.069563
223.3	0.070689
223.4	0.07179
223.5	0.07299
223.6	0.07418
223.7	0.075402
223.8	0.076567
223.9	0.077743
224	0.078926
224.1	0.08019
224.2	0.081464
224.3	0.08282
224.4	0.084174
224.5	0.085597
224.6	0.086909
224.7	0.08823
224.8	0.089518
224.9	0.090878
225	0.092177
225.1	0.093488
225.2	0.094812
225.3	0.096197
225.4	0.097512
225.5	0.098857
225.6	0.10021
225.7	0.10162
225.8	0.10294
225.9	0.10428
226	0.10559
226.1	0.10697
226.2	0.10838
226.3	0.10989
226.4	0.11141
226.5	0.11298
226.6	0.11442
226.7	0.11591
226.8	0.11725
226.9	0.11864
227	0.11987
227.1	0.12114
227.2	0.12232
227.3	0.12353
227.4	0.12473
227.5	0.12596
227.6	0.12725
227.7	0.12853
227.8	0.12991
227.9	0.13127
228	0.13273
228.1	0.13418
228.2	0.1357
228.3	0.13724
228.4	0.1388
228.5	0.14036
228.6	0.14192
228.7	0.14352
228.8	0.14508
228.9	0.14667
229	0.14817
229.1	0.14967
229.2	0.15113
229.3	0.15253
229.4	0.15396
229.5	0.15534
229.6	0.15683
229.7	0.15818
229.8	0.15969
229.9	0.16113
230	0.16281
230.1	0.16457
230.2	0.1665
230.3	0.1685
230.4	0.17055
230.5	0.17253
230.6	0.17474
230.7	0.1767
230.8	0.1791
230.9	0.18126
231	0.18391
231.1	0.18651
231.2	0.18957
231.3	0.19243
231.4	0.19592
231.5	0.199
231.6	0.20298
231.7	0.20678
231.8	0.21154
231.9	0.21601
232	0.22175
232.1	0.22694
232.2	0.23368
232.3	0.24017
232.4	0.24859
232.5	0.25647
232.6	0.26707
232.7	0.27685
232.8	0.29053
232.9	0.30343
233	0.32095
233.1	0.33771
233.2	0.35994
233.3	0.38292
233.4	0.41015
233.5	0.44071
233.6	0.47243
233.7	0.51114
233.8	0.54583
233.9	0.58969
234	0.62803
234.1	0.67552
234.2	0.71377
234.3	0.75739
234.4	0.78946
234.5	0.81848
234.6	0.84
234.7	0.84913
234.8	0.85754
234.9	0.84834
235	0.84573
235.1	0.82541
235.2	0.81599
235.3	0.79312
235.4	0.78053
235.5	0.7602
235.6	0.74654
235.7	0.73113
235.8	0.71493
235.9	0.70308
236	0.68429
236.1	0.67377
236.2	0.65426
236.3	0.64656
236.4	0.62468
236.5	0.6167
236.6	0.59094
236.7	0.58093
236.8	0.55619
236.9	0.54491
237	0.52142
237.1	0.51104
237.2	0.48511
237.3	0.47019
237.4	0.44574
237.5	0.4283
237.6	0.40927
237.7	0.39282
237.8	0.3764
237.9	0.35988
238	0.34618
238.1	0.332
238.2	0.31985
238.3	0.30903
238.4	0.29219
238.5	0.27804
238.6	0.26168
238.7	0.24425
238.8	0.23503
238.9	0.22053
239	0.21527
239.1	0.20789
239.2	0.19891
239.3	0.19034
239.4	0.17951
239.5	0.16774
239.6	0.16314
239.7	0.15665
239.8	0.14989
239.9	0.14362
240	0.13572
240.1	0.12764
240.2	0.12363
240.3	0.11907
240.4	0.11321
240.5	0.10806
240.6	0.10246
240.7	0.097265
240.8	0.092978
240.9	0.088992
241	0.084331
241.1	0.080352
241.2	0.075861
241.3	0.071905
241.4	0.068451
241.5	0.065201
241.6	0.061985
241.7	0.059211
241.8	0.056285
241.9	0.053695
242	0.051185
242.1	0.049005
242.2	0.046716
242.3	0.044709
242.4	0.042733
242.5	0.040958
242.6	0.039318
242.7	0.037872
242.8	0.036407
242.9	0.035163
243	0.033803
243.1	0.032615
243.2	0.031476
243.3	0.030399
243.4	0.029554
243.5	0.02867
243.6	0.028078
243.7	0.02741
243.8	0.027009
243.9	0.026544
244	0.026269
244.1	0.025942
244.2	0.02576
244.3	0.025542
244.4	0.025407
244.5	0.025255
244.6	0.025153
244.7	0.025043
244.8	0.024972
244.9	0.024901
245	0.024868
245.1	0.024825
245.2	0.024828
245.3	0.024826
245.4	0.024867
245.5	0.024895
245.6	0.024973
245.7	0.02504
245.8	0.025161
245.9	0.025269
246	0.025431
246.1	0.025577
246.2	0.025786
246.3	0.025986
246.4	0.026253
246.5	0.026522
246.6	0.026845
246.7	0.027173
246.8	0.027541
246.9	0.027913
247	0.028316
247.1	0.028714
247.2	0.029139
247.3	0.029538
247.4	0.029969
247.5	0.030378
247.6	0.030827
247.7	0.03129
247.8	0.031793
247.9	0.032311
248	0.032841
248.1	0.033355
248.2	0.033879
248.3	0.034399
248.4	0.034953
248.5	0.035536
248.6	0.036134
248.7	0.036716
248.8	0.037306
248.9	0.037906
249	0.03855
249.1	0.039228
249.2	0.039929
249.3	0.040652
249.4	0.041402
249.5	0.042189
249.6	0.042962
249.7	0.043736
249.8	0.044508
249.9	0.045312
250	0.04607
250.1	0.046836
250.2	0.04759
250.3	0.04836
250.4	0.049103
250.5	0.049896
250.6	0.050682
250.7	0.051483
250.8	0.052228
250.9	0.052988
251	0.053774
251.1	0.05464
251.2	0.055521
251.3	0.056455
251.4	0.057351
251.5	0.058272
251.6	0.059133
251.7	0.060021
251.8	0.060904
251.9	0.061799
252	0.062684
252.1	0.063554
252.2	0.064451
252.3	0.065371
252.4	0.066338
252.5	0.067327
252.6	0.068359
252.7	0.0694
252.8	0.070432
252.9	0.071514
253	0.072683
253.1	0.073926
253.2	0.075248
253.3	0.076609
253.4	0.078064
253.5	0.079515
253.6	0.08107
253.7	0.082626
253.8	0.084437
253.9	0.086022
254	0.087405
254.1	0.08841
254.2	0.089294
254.3	0.089915
254.4	0.090504
254.5	0.090944
254.6	0.091393
254.7	0.091739
254.8	0.092179
254.9	0.092332
255	0.092067
255.1	0.091408
255.2	0.090486
255.3	0.089296
255.4	0.087938
255.5	0.086428
255.6	0.084816
255.7	0.083187
255.8	0.081513
255.9	0.079941
256	0.078403
256.1	0.076955
256.2	0.075505
256.3	0.074102
256.4	0.07269
256.5	0.07135
256.6	0.070048
256.7	0.068855
256.8	0.067686
256.9	0.066558
257	0.065379
257.1	0.06421
257.2	0.063041
257.3	0.061954
257.4	0.060874
257.5	0.059844
257.6	0.058804
257.7	0.057817
257.8	0.056844
257.9	0.055951
258	0.055067
258.1	0.054223
258.2	0.053393
258.3	0.052621
258.4	0.051836
258.5	0.051107
258.6	0.05039
258.7	0.049696
258.8	0.049005
258.9	0.048364
259	0.047732
259.1	0.047123
259.2	0.046493
259.3	0.045885
259.4	0.045294
259.5	0.044762
259.6	0.04424
259.7	0.043738
259.8	0.043217
259.9	0.042715
260	0.042202
260.1	0.041706
260.2	0.041224
260.3	0.040768
260.4	0.040339
260.5	0.039954
260.6	0.039605
260.7	0.039285
260.8	0.038985
260.9	0.038699
261	0.038408
261.1	0.038114
261.2	0.037813
261.3	0.03752
261.4	0.03721
261.5	0.036899
261.6	0.036575
261.7	0.036256
261.8	0.035921
261.9	0.035598
262	0.035271
262.1	0.034953
262.2	0.034628
262.3	0.034314
262.4	0.033999
262.5	0.033693
262.6	0.03339
262.7	0.033103
262.8	0.032824
262.9	0.032552
263	0.03229
263.1	0.032041
263.2	0.031809
263.3	0.031605
263.4	0.031424
263.5	0.031271
263.6	0.031143
263.7	0.031035
263.8	0.030938
263.9	0.030845
264	0.030738
264.1	0.03062
264.2	0.030491
264.3	0.030349
264.4	0.030205
264.5	0.030073
264.6	0.029962
264.7	0.029868
264.8	0.02978
264.9	0.029688
265	0.029584
265.1	0.029467
265.2	0.029359
265.3	0.029271
265.4	0.029199
265.5	0.029126
265.6	0.029044
265.7	0.028947
265.8	0.02884
265.9	0.028728
266	0.028613
266.1	0.028491
266.2	0.028377
266.3	0.028285
266.4	0.028203
266.5	0.02811
266.6	0.028029
266.7	0.027961
266.8	0.027893
266.9	0.027827
267	0.027778
267.1	0.027722
267.2	0.027661
267.3	0.027612
267.4	0.027579
267.5	0.02754
267.6	0.027493
267.7	0.027444
267.8	0.027405
267.9	0.027379
268	0.027367
268.1	0.027356
268.2	0.027333
268.3	0.027295
268.4	0.027252
268.5	0.02721
268.6	0.027169
268.7	0.027134
268.8	0.027114
268.9	0.027108
269	0.027117
269.1	0.027137
269.2	0.027165
269.3	0.027201
269.4	0.027229
269.5	0.027246
269.6	0.027248
269.7	0.027238
269.8	0.027219
269.9	0.027194
270	0.027158
270.1	0.027119
270.2	0.027074
270.3	0.027026
270.4	0.026971
270.5	0.026919
270.6	0.026869
270.7	0.026824
270.8	0.026777
270.9	0.026727
271	0.026675
271.1	0.026621
271.2	0.026564
271.3	0.02651
271.4	0.026454
271.5	0.026395
271.6	0.02634
271.7	0.026289
271.8	0.026242
271.9	0.026202
272	0.026177
272.1	0.026173
272.2	0.026191
272.3	0.026222
272.4	0.026263
272.5	0.026304
272.6	0.026337
272.7	0.02636
272.8	0.026367
272.9	0.026357
273	0.026344
273.1	0.026337
273.2	0.026348
273.3	0.026371
273.4	0.026395
273.5	0.026407
273.6	0.026407
273.7	0.026396
273.8	0.026391
273.9	0.026401
274	0.026425
274.1	0.026453
274.2	0.026473
274.3	0.026482
274.4	0.026489
274.5	0.026507
274.6	0.026534
274.7	0.026551
274.8	0.026558
274.9	0.026573
275	0.026587
275.1	0.02659
275.2	0.026603
275.3	0.026618
275.4	0.02662
275.5	0.026624
275.6	0.026638
275.7	0.026649
275.8	0.026647
275.9	0.026638
276	0.026635
276.1	0.026644
276.2	0.02666
276.3	0.026671
276.4	0.026667
276.5	0.026651
276.6	0.026636
276.7	0.026625
276.8	0.026622
276.9	0.026631
277	0.026652
277.1	0.026683
277.2	0.026723
277.3	0.026764
277.4	0.026792
277.5	0.026806
277.6	0.026804
277.7	0.02679
277.8	0.02676
277.9	0.02672
278	0.026671
278.1	0.026617
278.2	0.026565
278.3	0.026519
278.4	0.026472
278.5	0.026427
278.6	0.026382
278.7	0.026343
278.8	0.026307
278.9	0.026272
279	0.026238
279.1	0.02621
279.2	0.026181
279.3	0.026149
279.4	0.026117
279.5	0.026089
279.6	0.026059
279.7	0.026025
279.8	0.025984
279.9	0.025932
280	0.025868
280.1	0.025798
280.2	0.025723
280.3	0.025647
280.4	0.025572
280.5	0.025501
280.6	0.025447
280.7	0.025414
280.8	0.025394
280.9	0.025388
281	0.025384
281.1	0.025371
281.2	0.025347
281.3	0.025307
281.4	0.025252
281.5	0.025196
281.6	0.025154
281.7	0.025128
281.8	0.025107
281.9	0.025076
282	0.025032
282.1	0.024972
282.2	0.024913
282.3	0.024869
282.4	0.024844
282.5	0.024829
282.6	0.024823
282.7	0.024823
282.8	0.024822
282.9	0.024804
283	0.024771
283.1	0.02474
283.2	0.024717
283.3	0.024687
283.4	0.024655
283.5	0.02462
283.6	0.024575
283.7	0.024523
283.8	0.024483
283.9	0.024449
284	0.024405
284.1	0.024349
284.2	0.024293
284.3	0.024247
284.4	0.024214
284.5	0.024179
284.6	0.024135
284.7	0.024084
284.8	0.024031
284.9	0.02398
285	0.023935
285.1	0.023901
285.2	0.023878
285.3	0.023865
285.4	0.023855
285.5	0.023839
285.6	0.023815
285.7	0.023779
285.8	0.02373
285.9	0.023678
286	0.023625
286.1	0.023569
286.2	0.023513
286.3	0.02346
286.4	0.023407
286.5	0.023358
286.6	0.023318
286.7	0.023291
286.8	0.023271
286.9	0.023252
287	0.02324
287.1	0.023236
287.2	0.023236
287.3	0.023241
287.4	0.023252
287.5	0.023263
287.6	0.023273
287.7	0.023283
287.8	0.023292
287.9	0.023297
288	0.0233
288.1	0.0233
288.2	0.023289
288.3	0.023267
288.4	0.023234
288.5	0.023192
288.6	0.023141
288.7	0.023085
288.8	0.023028
288.9	0.022975
289	0.022934
289.1	0.02291
289.2	0.022902
289.3	0.022901
289.4	0.022899
289.5	0.022894
289.6	0.022879
289.7	0.022852
289.8	0.02282
289.9	0.022795
290	0.022784
290.1	0.022783
290.2	0.022778
290.3	0.022763
290.4	0.022739
290.5	0.022717
290.6	0.022706
290.7	0.022708
290.8	0.022718
290.9	0.022731
291	0.022747
291.1	0.02277
291.2	0.022799
291.3	0.022821
291.4	0.02283
291.5	0.022838
291.6	0.022848
291.7	0.022847
291.8	0.022846
291.9	0.022851
292	0.022846
292.1	0.022832
292.2	0.022829
292.3	0.022834
292.4	0.022832
292.5	0.022819
292.6	0.022806
292.7	0.022801
292.8	0.022809
292.9	0.02282
293	0.022825
293.1	0.022819
293.2	0.022803
293.3	0.022784
293.4	0.022766
293.5	0.022755
293.6	0.022755
293.7	0.02277
293.8	0.0228
293.9	0.022834
294	0.022868
294.1	0.022897
294.2	0.022918
294.3	0.022928
294.4	0.022927
294.5	0.022917
294.6	0.022898
294.7	0.022871
294.8	0.022839
294.9	0.022806
295	0.02277
295.1	0.022732
295.2	0.022697
295.3	0.022664
295.4	0.022627
295.5	0.022587
295.6	0.022547
295.7	0.022507
295.8	0.022468
295.9	0.022433
296	0.022398
296.1	0.022364
296.2	0.022333
296.3	0.022304
296.4	0.022272
296.5	0.022234
296.6	0.022198
296.7	0.022169
296.8	0.022145
296.9	0.022131
297	0.022135
297.1	0.022156
297.2	0.022193
297.3	0.022241
297.4	0.022296
297.5	0.022348
297.6	0.022389
297.7	0.022417
297.8	0.022433
297.9	0.022442
298	0.022455
298.1	0.022481
298.2	0.022516
298.3	0.022549
298.4	0.022573
298.5	0.022581
298.6	0.022581
298.7	0.022589
298.8	0.022611
298.9	0.022639
299	0.022665
299.1	0.022681
299.2	0.022686
299.3	0.022685
299.4	0.022687
299.5	0.022701
299.6	0.022727
299.7	0.02275
299.8	0.022761
299.9	0.022774
300	0.022785
300.1	0.022782
300.2	0.022783
300.3	0.022787
300.4	0.02278
300.5	0.022766
300.6	0.022759
300.7	0.022752
300.8	0.022732
300.9	0.022709
301	0.022698
301.1	0.022704
301.2	0.022722
301.3	0.022743
301.4	0.022754
301.5	0.022753
301.6	0.022744
301.7	0.022733
301.8	0.022723
301.9	0.022711
302	0.022695
302.1	0.022679
302.2	0.022659
302.3	0.022634
302.4	0.022599
302.5	0.022544
302.6	0.022467
302.7	0.022375
302.8	0.022268
302.9	0.022167
303	0.022084
303.1	0.022021
303.2	0.021968
303.3	0.021923
303.4	0.021887
303.5	0.02186
303.6	0.021841
303.7	0.021836
303.8	0.021844
303.9	0.021799
304	0.021647
304.1	0.021417
304.2	0.021128
304.3	0.020795
304.4	0.02043
304.5	0.020043
304.6	0.019636
304.7	0.019222
304.8	0.018809
304.9	0.018363
305	0.017856
305.1	0.01731
305.2	0.016745
305.3	0.016173
305.4	0.015602
305.5	0.015041
305.6	0.014499
305.7	0.013981
305.8	0.013489
305.9	0.01303
306	0.012603
306.1	0.012203
306.2	0.011825
306.3	0.011465
306.4	0.011124
306.5	0.010801
306.6	0.010498
306.7	0.01022
306.8	0.00996
306.9	0.009713
307	0.0094738
307.1	0.0092406
307.2	0.0090152
307.3	0.0088004
307.4	0.0085972
307.5	0.0084053
307.6	0.0082247
307.7	0.0080543
307.8	0.0078924
307.9	0.0077368
308	0.0075853
308.1	0.0074385
308.2	0.0073003
308.3	0.0071687
308.4	0.0070407
308.5	0.0069194
308.6	0.0068022
308.7	0.0066864
308.8	0.0065755
308.9	0.0064709
309	0.0063697
309.1	0.0062687
309.2	0.0061687
309.3	0.0060717
309.4	0.0059787
309.5	0.005891
309.6	0.0058068
309.7	0.0057227
309.8	0.0056382
309.9	0.0055549
310	0.0054729
310.1	0.0053926
310.2	0.0053157
310.3	0.0052428
310.4	0.005174
310.5	0.005109
310.6	0.0050467
310.7	0.0049859
310.8	0.0049265
310.9	0.0048678
311	0.0048094
311.1	0.004751
311.2	0.0046919
311.3	0.0046321
311.4	0.0045718
311.5	0.0045113
311.6	0.0044509
311.7	0.0043909
311.8	0.0043312
311.9	0.0042719
312	0.0042135
312.1	0.0041556
312.2	0.0040984
312.3	0.0040421
312.4	0.0039866
312.5	0.0039322
312.6	0.0038787
312.7	0.0038261
312.8	0.0037745
312.9	0.0037236
313	0.0036742
313.1	0.0036265
313.2	0.0035803
313.3	0.0035363
313.4	0.0034944
313.5	0.0034544
313.6	0.0034164
313.7	0.00338
313.8	0.0033444
313.9	0.003309
314	0.003273
314.1	0.0032363
314.2	0.0031993
314.3	0.0031618
314.4	0.0031243
314.5	0.0030882
314.6	0.0030543
314.7	0.0030217
314.8	0.0029896
314.9	0.002957
315	0.0029238
315.1	0.0028904
315.2	0.0028581
315.3	0.0028276
315.4	0.0027976
315.5	0.0027668
315.6	0.0027353
315.7	0.0027035
315.8	0.0026719
315.9	0.0026412
316	0.0026117
316.1	0.0025821
316.2	0.0025519
316.3	0.0025219
316.4	0.0024929
316.5	0.0024645
316.6	0.0024361
316.7	0.0024089
316.8	0.0023821
316.9	0.0023547
317	0.0023285
317.1	0.0023031
317.2	0.0022773
317.3	0.0022514
317.4	0.0022264
317.5	0.0022029
317.6	0.0021797
317.7	0.0021557
317.8	0.0021314
317.9	0.002107
318	0.002083
318.1	0.0020598
318.2	0.0020378
318.3	0.0020167
318.4	0.0019957
318.5	0.0019743
318.6	0.0019524
318.7	0.00193
318.8	0.0019075
318.9	0.0018848
319	0.0018621
319.1	0.0018398
319.2	0.0018181
319.3	0.0017971
319.4	0.0017767
319.5	0.001757
319.6	0.0017382
319.7	0.0017201
319.8	0.0017027
319.9	0.001686
320	0.0016696
320.1	0.0016535
320.2	0.0016378
320.3	0.0016223
320.4	0.0016071
320.5	0.0015919
320.6	0.0015768
320.7	0.0015619
320.8	0.0015472
320.9	0.0015323
321	0.0015177
321.1	0.0015034
321.2	0.0014894
321.3	0.0014756
321.4	0.0014621
321.5	0.0014485
321.6	0.001435
321.7	0.0014213
321.8	0.0014075
321.9	0.0013933
322	0.0013787
322.1	0.0013636
322.2	0.0013482
322.3	0.0013322
322.4	0.0013159
322.5	0.0012994
322.6	0.0012832
322.7	0.0012677
322.8	0.001253
322.9	0.0012384
323	0.0012239
323.1	0.0012093
323.2	0.0011945
323.3	0.0011794
323.4	0.0011646
323.5	0.0011503
323.6	0.0011365
323.7	0.0011228
323.8	0.0011088
323.9	0.0010947
324	0.0010807
324.1	0.001067
324.2	0.0010535
324.3	0.0010403
324.4	0.0010273
324.5	0.0010142
324.6	0.0010011
324.7	0.00098802
324.8	0.00097543
324.9	0.00096293
325	0.00095025
325.1	0.0009378
325.2	0.00092544
325.3	0.00091298
325.4	0.00090083
325.5	0.00088895
325.6	0.00087697
325.7	0.00086477
325.8	0.00085279
325.9	0.00084132
326	0.00082997
326.1	0.00081846
326.2	0.00080685
326.3	0.00079521
326.4	0.00078372
326.5	0.00077255
326.6	0.0007618
326.7	0.00075143
326.8	0.00074121
326.9	0.00073093
327	0.00072054
327.1	0.00071002
327.2	0.00069937
327.3	0.00068869
327.4	0.00067811
327.5	0.00066765
327.6	0.0006573
327.7	0.00064718
327.8	0.00063732
327.9	0.00062771
328	0.00061844
328.1	0.00060947
328.2	0.0006008
328.3	0.00059234
328.4	0.00058412
328.5	0.00057605
328.6	0.00056814
328.7	0.00056033
328.8	0.00055256
328.9	0.00054483
329	0.00053716
329.1	0.00052954
329.2	0.00052199
329.3	0.0005145
329.4	0.00050711
329.5	0.00049981
329.6	0.00049266
329.7	0.00048566
329.8	0.00047876
329.9	0.00047196
330	0.00046521
330.1	0.00045847
330.2	0.00045173
330.3	0.00044497
330.4	0.0004381
330.5	0.00043114
330.6	0.00042406
330.7	0.00041688
330.8	0.00040966
330.9	0.00040251
331	0.00039552
331.1	0.00038881
331.2	0.00038231
331.3	0.00037597
331.4	0.00036967
331.5	0.00036334
331.6	0.00035696
331.7	0.00035061
331.8	0.00034443
331.9	0.00033854
332	0.00033283
332.1	0.00032722
332.2	0.00032162
332.3	0.00031603
332.4	0.00031051
332.5	0.00030515
332.6	0.0002999
332.7	0.00029474
332.8	0.0002896
332.9	0.00028451
333	0.00027958
333.1	0.00027488
333.2	0.00027024
333.3	0.00026569
333.4	0.00026128
333.5	0.00025696
333.6	0.00025276
333.7	0.00024874
333.8	0.00024476
333.9	0.00024079
334	0.00023693
334.1	0.00023326
334.2	0.00022968
334.3	0.00022609
334.4	0.00022251
334.5	0.000219
334.6	0.00021559
334.7	0.00021236
334.8	0.00020925
334.9	0.00020621
335	0.00020315
335.1	0.00020008
335.2	0.00019699
335.3	0.00019393
335.4	0.00019091
335.5	0.000188
335.6	0.0001852
335.7	0.00018255
335.8	0.00018002
335.9	0.00017761
336	0.00017529
336.1	0.00017305
336.2	0.00017085
336.3	0.00016869
336.4	0.00016653
336.5	0.00016438
336.6	0.00016221
336.7	0.00016004
336.8	0.00015786
336.9	0.00015569
337	0.00015352
337.1	0.00015138
337.2	0.00014925
337.3	0.00014712
337.4	0.00014501
337.5	0.00014295
337.6	0.00014091
337.7	0.00013893
337.8	0.00013698
337.9	0.00013506
338	0.00013316
338.1	0.00013131
338.2	0.00012949
338.3	0.00012771
338.4	0.00012597
338.5	0.00012431
338.6	0.00012273
338.7	0.00012124
338.8	0.00011985
338.9	0.00011857
339	0.00011738
339.1	0.00011627
339.2	0.00011519
339.3	0.00011413
339.4	0.00011306
339.5	0.00011197
339.6	0.00011087
339.7	0.00010979
339.8	0.00010874
339.9	0.00010778
340	0.00010687
340.1	0.00010598
340.2	0.00010506
340.3	0.00010412
340.4	0.00010318
340.5	0.0001023
340.6	0.00010148
340.7	0.0001007
340.8	9.993e-05
340.9	9.9169e-05
341	9.8415e-05
341.1	9.771e-05
341.2	9.705e-05
341.3	9.6402e-05
341.4	9.5714e-05
341.5	9.5017e-05
341.6	9.434e-05
341.7	9.3663e-05
341.8	9.2973e-05
341.9	9.231e-05
342	9.1632e-05
342.1	9.094e-05
342.2	9.027e-05
342.3	8.9618e-05
342.4	8.8933e-05
342.5	8.823e-05
342.6	8.7529e-05
342.7	8.6872e-05
342.8	8.6261e-05
342.9	8.5661e-05
343	8.5018e-05
343.1	8.4346e-05
343.2	8.3655e-05
343.3	8.2975e-05
343.4	8.2309e-05
343.5	8.1681e-05
343.6	8.1091e-05
343.7	8.0545e-05
343.8	8.0019e-05
343.9	7.9502e-05
344	7.896e-05
344.1	7.8396e-05
344.2	7.7802e-05
344.3	7.7186e-05
344.4	7.6533e-05
344.5	7.5864e-05
344.6	7.5184e-05
344.7	7.4509e-05
344.8	7.383e-05
344.9	7.3163e-05
345	7.2512e-05
345.1	7.1889e-05
345.2	7.1283e-05
345.3	7.0709e-05
345.4	7.0148e-05
345.5	6.9607e-05
345.6	6.9077e-05
345.7	6.8569e-05
345.8	6.8078e-05
345.9	6.7611e-05
346	6.7152e-05
346.1	6.6705e-05
346.2	6.6255e-05
346.3	6.5805e-05
346.4	6.5345e-05
346.5	6.4882e-05
346.6	6.4399e-05
346.7	6.3908e-05
346.8	6.3399e-05
346.9	6.2875e-05
347	6.2329e-05
347.1	6.1774e-05
347.2	6.1202e-05
347.3	6.0639e-05
347.4	6.0096e-05
347.5	5.9599e-05
347.6	5.9149e-05
347.7	5.8739e-05
347.8	5.8329e-05
347.9	5.7921e-05
348	5.7491e-05
348.1	5.7035e-05
348.2	5.6565e-05
348.3	5.6115e-05
348.4	5.57e-05
348.5	5.5332e-05
348.6	5.4964e-05
348.7	5.4577e-05
348.8	5.4164e-05
348.9	5.374e-05
349	5.333e-05
349.1	5.2961e-05
349.2	5.2613e-05
349.3	5.2292e-05
349.4	5.1985e-05
349.5	5.1672e-05
349.6	5.1328e-05
349.7	5.0964e-05
349.8	5.0612e-05
349.9	5.0279e-05
350	4.9938e-05
350.1	4.9613e-05
350.2	4.9285e-05
350.3	4.895e-05
350.4	4.8628e-05
350.5	4.8336e-05
350.6	4.8039e-05
350.7	4.7732e-05
350.8	4.7425e-05
350.9	4.7137e-05
351	4.685e-05
351.1	4.655e-05
351.2	4.6222e-05
351.3	4.5877e-05
351.4	4.5517e-05
351.5	4.516e-05
351.6	4.4813e-05
351.7	4.4492e-05
351.8	4.4183e-05
351.9	4.3893e-05
352	4.3608e-05
352.1	4.3331e-05
352.2	4.3047e-05
352.3	4.2763e-05
352.4	4.2474e-05
352.5	4.2202e-05
352.6	4.1944e-05
352.7	4.1718e-05
352.8	4.1509e-05
352.9	4.13e-05
353	4.1067e-05
353.1	4.0835e-05
353.2	4.0601e-05
353.3	4.0376e-05
353.4	4.0149e-05
353.5	3.9931e-05
353.6	3.9706e-05
353.7	3.9479e-05
353.8	3.9243e-05
353.9	3.9117e-05
354	3.9168e-05
354.1	3.94e-05
354.2	3.978e-05
354.3	4.0313e-05
354.4	4.0975e-05
354.5	4.1779e-05
354.6	4.2696e-05
354.7	4.3728e-05
354.8	4.4847e-05
354.9	4.6204e-05
355	4.7881e-05
355.1	4.9897e-05
355.2	5.2211e-05
355.3	5.4825e-05
355.4	5.7697e-05
355.5	6.0839e-05
355.6	6.4208e-05
355.7	6.7832e-05
355.8	7.169e-05
355.9	7.5765e-05
356	7.9991e-05
356.1	8.4402e-05
356.2	8.8951e-05
356.3	9.3625e-05
356.4	9.8337e-05
356.5	0.00010309
356.6	0.00010785
356.7	0.00011264
356.8	0.0001175
356.9	0.00012255
357	0.00012776
357.1	0.00013306
357.2	0.00013835
357.3	0.00014366
357.4	0.00014904
357.5	0.00015456
357.6	0.00016015
357.7	0.00016581
357.8	0.00017145
357.9	0.00017702
358	0.0001825
358.1	0.00018798
358.2	0.00019341
358.3	0.00019871
358.4	0.00020399
358.5	0.00020927
358.6	0.00021442
358.7	0.0002195
358.8	0.0002246
358.9	0.00022965
359	0.00023459
359.1	0.00023949
359.2	0.00024451
359.3	0.0002496
359.4	0.00025467
359.5	0.00025962
359.6	0.00026443
359.7	0.00026911
359.8	0.00027381
359.9	0.00027857
360	0.00028344
360.1	0.00028837
360.2	0.00029326
360.3	0.00029799
360.4	0.00030254
360.5	0.00030687
360.6	0.00031102
360.7	0.00031501
360.8	0.00031893
360.9	0.00032275
361	0.00032655
361.1	0.00033032
361.2	0.00033412
361.3	0.00033797
361.4	0.0003419
361.5	0.00034592
361.6	0.00035011
361.7	0.00035443
361.8	0.00035887
361.9	0.00036339
362	0.00036797
362.1	0.00037255
362.2	0.00037724
362.3	0.00038195
362.4	0.00038667
362.5	0.00039134
362.6	0.00039598
362.7	0.00040061
362.8	0.00040527
362.9	0.00040994
363	0.00041461
363.1	0.00041914
363.2	0.00042348
363.3	0.00042758
363.4	0.00043149
363.5	0.0004351
363.6	0.00043852
363.7	0.00044176
363.8	0.00044487
363.9	0.00044777
364	0.00045063
364.1	0.00045355
364.2	0.00045674
364.3	0.00046019
364.4	0.00046382
364.5	0.00046742
364.6	0.00047086
364.7	0.00047403
364.8	0.00047699
364.9	0.00047988
365	0.00048299
365.1	0.00048635
365.2	0.00048983
365.3	0.00049316
365.4	0.00049631
365.5	0.00049928
365.6	0.0005024
365.7	0.00050575
365.8	0.00050938
365.9	0.00051316
366	0.00051716
366.1	0.00052132
366.2	0.00052541
366.3	0.00052911
366.4	0.00053264
366.5	0.00053622
366.6	0.00053974
366.7	0.00054309
366.8	0.00054662
366.9	0.00055006
367	0.00055333
367.1	0.00055673
367.2	0.00056024
367.3	0.00056357
367.4	0.00056678
367.5	0.00057001
367.6	0.00057347
367.7	0.00057707
367.8	0.00058061
367.9	0.00058384
368	0.00058692
368.1	0.00058993
368.2	0.00059299
368.3	0.0005962
368.4	0.00059974
368.5	0.00060351
368.6	0.00060737
368.7	0.00061116
368.8	0.00061484
368.9	0.00061825
369	0.00062141
369.1	0.00062431
369.2	0.00062715
369.3	0.00062994
369.4	0.00063272
369.5	0.00063552
369.6	0.00063846
369.7	0.00064156
369.8	0.00064493
369.9	0.00064854
370	0.00065236
370.1	0.00065641
370.2	0.00066078
370.3	0.00066539
370.4	0.00067026
370.5	0.00067529
370.6	0.00068047
370.7	0.00068567
370.8	0.00069092
370.9	0.00069628
371	0.00070179
371.1	0.00070732
371.2	0.00071292
371.3	0.00071845
371.4	0.00072388
371.5	0.00072914
371.6	0.00073427
371.7	0.00073915
371.8	0.00074371
371.9	0.00074787
372	0.00075168
372.1	0.00075511
372.2	0.0007583
372.3	0.0007613
372.4	0.00076428
372.5	0.00076745
372.6	0.00077105
372.7	0.00077511
372.8	0.00077951
372.9	0.00078396
373	0.00078829
373.1	0.00079225
373.2	0.00079585
373.3	0.00079923
373.4	0.00080289
373.5	0.00080713
373.6	0.00081178
373.7	0.00081638
373.8	0.00082068
373.9	0.00082463
374	0.00082861
374.1	0.00083293
374.2	0.00083769
374.3	0.00084279
374.4	0.00084817
374.5	0.00085367
374.6	0.00085891
374.7	0.0008637
374.8	0.0008686
374.9	0.00087362
375	0.00087834
375.1	0.00088313
375.2	0.00088808
375.3	0.00089269
375.4	0.00089727
375.5	0.00090219
375.6	0.00090711
375.7	0.00091162
375.8	0.00091604
375.9	0.00092081
376	0.00092596
376.1	0.00093106
376.2	0.00093588
376.3	0.0009405
376.4	0.00094505
376.5	0.00094979
376.6	0.00095486
376.7	0.00096035
376.8	0.00096624
376.9	0.00097242
377	0.00097859
377.1	0.00098447
377.2	0.00098989
377.3	0.00099496
377.4	0.00099972
377.5	0.0010042
377.6	0.0010085
377.7	0.001013
377.8	0.0010178
377.9	0.0010229
378	0.0010283
378.1	0.0010339
378.2	0.00104
378.3	0.0010465
378.4	0.0010536
378.5	0.0010613
378.6	0.0010693
378.7	0.0010775
378.8	0.0010857
378.9	0.001094
379	0.0011024
379.1	0.0011109
379.2	0.0011195
379.3	0.0011282
379.4	0.0011369
379.5	0.0011457
379.6	0.0011544
379.7	0.0011631
379.8	0.0011719
379.9	0.0011808
380	0.0011894
380.1	0.0011976
380.2	0.0012053
380.3	0.0012124
380.4	0.0012188
380.5	0.0012244
380.6	0.0012297
380.7	0.0012346
380.8	0.0012392
380.9	0.0012442
381	0.0012499
381.1	0.0012564
381.2	0.0012634
381.3	0.0012706
381.4	0.0012773
381.5	0.0012832
381.6	0.0012884
381.7	0.0012936
381.8	0.0012993
381.9	0.0013059
382	0.0013129
382.1	0.0013198
382.2	0.0013258
382.3	0.0013313
382.4	0.0013371
382.5	0.0013437
382.6	0.0013509
382.7	0.0013586
382.8	0.0013662
382.9	0.001373
383	0.0013797
383.1	0.0013868
383.2	0.0013939
383.3	0.0014005
383.4	0.0014078
383.5	0.0014155
383.6	0.0014228
383.7	0.0014303
383.8	0.0014381
383.9	0.0014456
384	0.0014527
384.1	0.0014601
384.2	0.0014684
384.3	0.0014768
384.4	0.0014845
384.5	0.0014918
384.6	0.0014987
384.7	0.0015057
384.8	0.0015133
384.9	0.0015219
385	0.001531
385.1	0.0015398
385.2	0.0015481
385.3	0.0015557
385.4	0.0015623
385.5	0.0015683
385.6	0.0015742
385.7	0.00158
385.8	0.0015858
385.9	0.0015921
386	0.0015988
386.1	0.0016061
386.2	0.0016144
386.3	0.0016238
386.4	0.001634
386.5	0.0016447
386.6	0.0016559
386.7	0.0016673
386.8	0.0016788
386.9	0.0016902
387	0.0017017
387.1	0.001713
387.2	0.0017239
387.3	0.0017344
387.4	0.0017447
387.5	0.0017547
387.6	0.0017645
387.7	0.0017743
387.8	0.0017841
387.9	0.0017939
388	0.0018039
388.1	0.001814
388.2	0.0018247
388.3	0.0018359
388.4	0.0018478
388.5	0.0018602
388.6	0.0018723
388.7	0.0018836
388.8	0.0018943
388.9	0.0019038
389	0.001912
389.1	0.0019193
389.2	0.001926
389.3	0.0019323
389.4	0.0019391
389.5	0.0019469
389.6	0.0019558
389.7	0.0019654
389.8	0.0019749
389.9	0.0019839
390	0.0019918
390.1	0.0019988
390.2	0.0020062
390.3	0.0020147
390.4	0.002024
390.5	0.0020331
390.6	0.0020416
390.7	0.0020491
390.8	0.002056
390.9	0.0020626
391	0.0020693
391.1	0.0020757
391.2	0.0020814
391.3	0.0020878
391.4	0.0020957
391.5	0.0021045
391.6	0.0021128
391.7	0.0021217
391.8	0.0021308
391.9	0.0021395
392	0.0021493
392.1	0.0021597
392.2	0.0021693
392.3	0.0021783
392.4	0.002188
392.5	0.0021991
392.6	0.00221
392.7	0.0022199
392.8	0.0022294
392.9	0.0022386
393	0.002248
393.1	0.0022585
393.2	0.0022702
393.3	0.0022827
393.4	0.0022946
393.5	0.002305
393.6	0.0023141
393.7	0.0023223
393.8	0.0023297
393.9	0.0023372
394	0.0023451
394.1	0.0023533
394.2	0.0023623
394.3	0.0023724
394.4	0.0023838
394.5	0.0023965
394.6	0.0024105
394.7	0.0024253
394.8	0.0024403
394.9	0.0024551
395	0.0024696
395.1	0.0024833
395.2	0.0024966
395.3	0.0025097
395.4	0.0025219
395.5	0.0025329
395.6	0.0025428
395.7	0.0025519
395.8	0.0025606
395.9	0.0025692
396	0.0025779
396.1	0.0025871
396.2	0.002597
396.3	0.0026078
396.4	0.0026198
396.5	0.0026329
396.6	0.002647
396.7	0.0026621
396.8	0.002678
396.9	0.002694
397	0.0027093
397.1	0.0027237
397.2	0.0027365
397.3	0.0027474
397.4	0.0027567
397.5	0.0027643
397.6	0.0027712
397.7	0.0027785
397.8	0.0027869
397.9	0.0027972
398	0.0028092
398.1	0.0028219
398.2	0.002834
398.3	0.0028447
398.4	0.0028544
398.5	0.0028648
398.6	0.0028767
398.7	0.0028898
398.8	0.0029032
398.9	0.0029154
399	0.0029262
399.1	0.002936
399.2	0.0029454
399.3	0.0029542
399.4	0.0029621
399.5	0.0029688
399.6	0.0029755
399.7	0.002984
399.8	0.002993
399.9	0.0030022
400	0.0030135
400.1	0.0030262
400.2	0.0030388
400.3	0.0030525
400.4	0.0030675
400.5	0.0030822
400.6	0.0030963
400.7	0.0031116
400.8	0.0031288
400.9	0.0031454
401	0.0031593
401.1	0.0031706
401.2	0.0031808
401.3	0.0031914
401.4	0.0032032
401.5	0.0032161
401.6	0.0032286
401.7	0.0032396
401.8	0.0032486
401.9	0.0032568
402	0.0032658
402.1	0.0032764
402.2	0.0032891
402.3	0.0033042
402.4	0.0033214
402.5	0.0033406
402.6	0.0033621
402.7	0.003386
402.8	0.0034127
402.9	0.0034377
403	0.0034587
403.1	0.0034763
403.2	0.0034913
403.3	0.003503
403.4	0.0035123
403.5	0.0035193
403.6	0.0035241
403.7	0.0035258
403.8	0.0035248
403.9	0.0035362
404	0.0035717
404.1	0.0036286
404.2	0.0037051
404.3	0.003798
404.4	0.0039051
404.5	0.0040258
404.6	0.0041594
404.7	0.0042955
404.8	0.0044451
404.9	0.0047273
405	0.0052631
405.1	0.0061003
405.2	0.0072973
405.3	0.0089317
405.4	0.011097
405.5	0.013903
405.6	0.017476
405.7	0.022045
405.8	0.027584
405.9	0.033158
406	0.037967
406.1	0.042005
406.2	0.045338
406.3	0.04805
406.4	0.050198
406.5	0.051851
406.6	0.053088
406.7	0.054031
406.8	0.054757
406.9	0.054925
407	0.054302
407.1	0.053068
407.2	0.051377
407.3	0.049381
407.4	0.04721
407.5	0.04497
407.6	0.042721
407.7	0.040506
407.8	0.03834
407.9	0.03626
408	0.034299
408.1	0.032475
408.2	0.030773
408.3	0.029178
408.4	0.0277
408.5	0.026337
408.6	0.02506
408.7	0.023875
408.8	0.022786
408.9	0.021759
409	0.02077
409.1	0.019832
409.2	0.018953
409.3	0.018133
409.4	0.017356
409.5	0.016617
409.6	0.015919
409.7	0.015267
409.8	0.014663
409.9	0.014117
410	0.013632
410.1	0.013198
410.2	0.012803
410.3	0.012438
410.4	0.012097
410.5	0.01178
410.6	0.011485
410.7	0.01121
410.8	0.010955
410.9	0.010719
411	0.010509
411.1	0.010323
411.2	0.010157
411.3	0.010012
411.4	0.0098828
411.5	0.0097671
411.6	0.0096637
411.7	0.0095596
411.8	0.0094534
411.9	0.0095109
412	0.0098812
412.1	0.010565
412.2	0.011562
412.3	0.012886
412.4	0.014559
412.5	0.0166
412.6	0.019037
412.7	0.021914
412.8	0.025253
412.9	0.028963
413	0.032972
413.1	0.037293
413.2	0.041923
413.3	0.046875
413.4	0.052179
413.5	0.057848
413.6	0.063917
413.7	0.070535
413.8	0.077593
413.9	0.08356
414	0.08737
414.1	0.089418
414.2	0.090118
414.3	0.089823
414.4	0.088795
414.5	0.087231
414.6	0.085245
414.7	0.082932
414.8	0.080358
414.9	0.077666
415	0.074989
415.1	0.07239
415.2	0.069879
415.3	0.067454
415.4	0.065086
415.5	0.062761
415.6	0.060496
415.7	0.058338
415.8	0.056296
415.9	0.054304
416	0.052314
416.1	0.050334
416.2	0.048352
416.3	0.046391
416.4	0.044494
416.5	0.042686
416.6	0.040935
416.7	0.039222
416.8	0.037526
416.9	0.036277
417	0.035815
417.1	0.036048
417.2	0.036839
417.3	0.038103
417.4	0.039803
417.5	0.041925
417.6	0.044416
417.7	0.047202
417.8	0.050284
417.9	0.054001
418	0.05864
418.1	0.064239
418.2	0.070827
418.3	0.078429
418.4	0.087068
418.5	0.096798
418.6	0.10769
418.7	0.1201
418.8	0.13408
418.9	0.14711
419	0.15716
419.1	0.16473
419.2	0.17041
419.3	0.17463
419.4	0.17774
419.5	0.18
419.6	0.18169
419.7	0.18292
419.8	0.18392
419.9	0.18443
420	0.18436
420.1	0.18378
420.2	0.18288
420.3	0.18168
420.4	0.18026
420.5	0.17864
420.6	0.17691
420.7	0.17507
420.8	0.17313
420.9	0.17102
421	0.16876
421.1	0.16633
421.2	0.16379
421.3	0.16115
421.4	0.15844
421.5	0.15567
421.6	0.15281
421.7	0.14976
421.8	0.14635
421.9	0.14441
422	0.14531
422.1	0.14863
422.2	0.15403
422.3	0.16131
422.4	0.17041
422.5	0.18136
422.6	0.1943
422.7	0.20947
422.8	0.22721
422.9	0.24848
423	0.27444
423.1	0.30565
423.2	0.34345
423.3	0.38929
423.4	0.44631
423.5	0.51793
423.6	0.60984
423.7	0.72863
423.8	0.88527
423.9	1.0818
424	1.3121
424.1	1.5746
424.2	1.8261
424.3	1.9966
424.4	2.031
424.5	1.9426
424.6	1.8006
424.7	1.6559
424.8	1.5296
424.9	1.4243
425	1.3292
425.1	1.2508
425.2	1.1631
425.3	1.0978
425.4	1.0118
425.5	0.9513
425.6	0.86834
425.7	0.80268
425.8	0.74549
425.9	0.69199
426	0.65386
426.1	0.60874
426.2	0.56755
426.3	0.51769
426.4	0.47185
426.5	0.41193
426.6	0.37269
426.7	0.30543
426.8	0.29143
426.9	0.25048
427	0.24052
427.1	0.21638
427.2	0.20014
427.3	0.18094
427.4	0.16724
427.5	0.15466
427.6	0.14277
427.7	0.13532
427.8	0.12367
427.9	0.11727
428	0.10751
428.1	0.10201
428.2	0.094779
428.3	0.090168
428.4	0.084908
428.5	0.080945
428.6	0.076933
428.7	0.073461
428.8	0.069907
428.9	0.065932
429	0.062117
429.1	0.058086
429.2	0.054508
429.3	0.050841
429.4	0.047654
429.5	0.044474
429.6	0.041707
429.7	0.038987
429.8	0.036602
429.9	0.034289
430	0.032233
430.1	0.030259
430.2	0.028487
430.3	0.026804
430.4	0.025288
430.5	0.023863
430.6	0.022575
430.7	0.021377
430.8	0.020282
430.9	0.019255
431	0.018328
431.1	0.017474
431.2	0.016701
431.3	0.015985
431.4	0.01534
431.5	0.014753
431.6	0.014231
431.7	0.013755
431.8	0.013329
431.9	0.012933
432	0.012566
432.1	0.012225
432.2	0.011917
432.3	0.011636
432.4	0.011379
432.5	0.01114
432.6	0.01092
432.7	0.010713
432.8	0.010489
432.9	0.010354
433	0.010439
433.1	0.010732
433.2	0.011225
433.3	0.011915
433.4	0.012793
433.5	0.013853
433.6	0.015106
433.7	0.016537
433.8	0.018143
433.9	0.020051
434	0.022385
434.1	0.025145
434.2	0.028336
434.3	0.031984
434.4	0.03613
434.5	0.040818
434.6	0.04609
434.7	0.052084
434.8	0.058742
434.9	0.064725
435	0.068968
435.1	0.071734
435.2	0.073265
435.3	0.073842
435.4	0.073665
435.5	0.07296
435.6	0.071833
435.7	0.070458
435.8	0.068898
435.9	0.067227
436	0.065436
436.1	0.063611
436.2	0.061755
436.3	0.059928
436.4	0.058117
436.5	0.056374
436.6	0.054673
436.7	0.05304
436.8	0.051466
436.9	0.049916
437	0.048322
437.1	0.046738
437.2	0.045162
437.3	0.043633
437.4	0.042135
437.5	0.040695
437.6	0.039301
437.7	0.037965
437.8	0.036628
437.9	0.035559
438	0.034938
438.1	0.034713
438.2	0.034801
438.3	0.035161
438.4	0.035724
438.5	0.036467
438.6	0.037335
438.7	0.038273
438.8	0.039242
438.9	0.040787
439	0.043361
439.1	0.046979
439.2	0.051633
439.3	0.057391
439.4	0.064322
439.5	0.072501
439.6	0.081956
439.7	0.092884
439.8	0.10536
439.9	0.11762
440	0.12825
440.1	0.13743
440.2	0.14546
440.3	0.15241
440.4	0.15854
440.5	0.16397
440.6	0.16914
440.7	0.17409
440.8	0.17915
440.9	0.18323
441	0.18589
441.1	0.1872
441.2	0.1877
441.3	0.18745
441.4	0.18675
441.5	0.18542
441.6	0.18383
441.7	0.18196
441.8	0.17992
441.9	0.17747
442	0.17482
442.1	0.17192
442.2	0.16875
442.3	0.16539
442.4	0.16197
442.5	0.15854
442.6	0.15492
442.7	0.15111
442.8	0.14689
442.9	0.14349
443	0.14164
443.1	0.14117
443.2	0.14171
443.3	0.14312
443.4	0.14503
443.5	0.14747
443.6	0.15022
443.7	0.15332
443.8	0.15643
443.9	0.1613
444	0.16937
444.1	0.18055
444.2	0.19497
444.3	0.21255
444.4	0.23394
444.5	0.2591
444.6	0.28949
444.7	0.3251
444.8	0.36945
444.9	0.4178
445	0.46925
445.1	0.52379
445.2	0.58533
445.3	0.65568
445.4	0.73599
445.5	0.83131
445.6	0.93705
445.7	1.0581
445.8	1.1835
445.9	1.3097
446	1.4085
446.1	1.4681
446.2	1.4825
446.3	1.4483
446.4	1.3949
446.5	1.3177
446.6	1.2515
446.7	1.1777
446.8	1.1219
446.9	1.0696
447	1.0203
447.1	0.98699
447.2	0.93341
447.3	0.9073
447.4	0.8513
447.5	0.8249
447.6	0.77181
447.7	0.73962
447.8	0.69633
447.9	0.66931
448	0.63613
448.1	0.60552
448.2	0.57451
448.3	0.54269
448.4	0.50387
448.5	0.4574
448.6	0.43501
448.7	0.39759
448.8	0.37646
448.9	0.34212
449	0.32282
449.1	0.29257
449.2	0.27917
449.3	0.2573
449.4	0.24246
449.5	0.22302
449.6	0.21032
449.7	0.19852
449.8	0.18023
449.9	0.16581
450	0.14973
450.1	0.13744
450.2	0.12387
450.3	0.11339
450.4	0.10245
450.5	0.093972
450.6	0.085057
450.7	0.078061
450.8	0.071257
450.9	0.065722
451	0.060401
451.1	0.055913
451.2	0.051927
451.3	0.048316
451.4	0.045247
451.5	0.042367
451.6	0.039907
451.7	0.037579
451.8	0.03553
451.9	0.033523
452	0.031757
452.1	0.03003
452.2	0.028518
452.3	0.027035
452.4	0.02574
452.5	0.024474
452.6	0.02337
452.7	0.022292
452.8	0.021354
452.9	0.020458
453	0.019663
453.1	0.018897
453.2	0.018213
453.3	0.017558
453.4	0.016965
453.5	0.016401
453.6	0.015887
453.7	0.015405
453.8	0.014916
453.9	0.014457
454	0.014135
454.1	0.013939
454.2	0.013862
454.3	0.013885
454.4	0.014001
454.5	0.014195
454.6	0.014467
454.7	0.014789
454.8	0.015145
454.9	0.015732
455	0.01676
455.1	0.018232
455.2	0.02016
455.3	0.022553
455.4	0.025433
455.5	0.028793
455.6	0.032665
455.7	0.037106
455.8	0.042142
455.9	0.046894
456	0.050702
456.1	0.053634
456.2	0.055853
456.3	0.057442
456.4	0.058502
456.5	0.059108
456.6	0.05935
456.7	0.059349
456.8	0.059232
456.9	0.058805
457	0.057882
457.1	0.056601
457.2	0.055029
457.3	0.053288
457.4	0.051463
457.5	0.049651
457.6	0.047845
457.7	0.046101
457.8	0.044393
457.9	0.042748
458	0.041129
458.1	0.039587
458.2	0.038121
458.3	0.036747
458.4	0.035433
458.5	0.034212
458.6	0.033048
458.7	0.031957
458.8	0.03092
458.9	0.030006
459	0.02923
459.1	0.028582
459.2	0.028041
459.3	0.027615
459.4	0.027255
459.5	0.026955
459.6	0.026693
459.7	0.026461
459.8	0.026198
459.9	0.026316
460	0.027172
460.1	0.028752
460.2	0.031002
460.3	0.033925
460.4	0.037503
460.5	0.041753
460.6	0.046676
460.7	0.052358
460.8	0.058817
460.9	0.065537
461	0.072027
461.1	0.078313
461.2	0.08443
461.3	0.090432
461.4	0.096403
461.5	0.10235
461.6	0.10837
461.7	0.11452
461.8	0.12109
461.9	0.12661
462	0.13015
462.1	0.13191
462.2	0.1324
462.3	0.13176
462.4	0.13034
462.5	0.12836
462.6	0.12597
462.7	0.12332
462.8	0.12045
462.9	0.11744
463	0.11421
463.1	0.11087
463.2	0.1074
463.3	0.10389
463.4	0.10031
463.5	0.096782
463.6	0.0933
463.7	0.089978
463.8	0.086777
463.9	0.083561
464	0.080068
464.1	0.076463
464.2	0.07276
464.3	0.069084
464.4	0.065446
464.5	0.061967
464.6	0.058628
464.7	0.055478
464.8	0.052512
464.9	0.049621
465	0.046668
465.1	0.043774
465.2	0.040978
465.3	0.038348
465.4	0.03587
465.5	0.033556
465.6	0.031388
465.7	0.029387
465.8	0.027518
465.9	0.025816
466	0.024301
466.1	0.022958
466.2	0.021747
466.3	0.020646
466.4	0.01964
466.5	0.018732
466.6	0.017905
466.7	0.017146
466.8	0.01644
466.9	0.015808
467	0.01526
467.1	0.014787
467.2	0.014382
467.3	0.014033
467.4	0.013725
467.5	0.013452
467.6	0.013212
467.7	0.013005
467.8	0.012823
467.9	0.012664
468	0.012527
468.1	0.012406
468.2	0.012299
468.3	0.012205
468.4	0.012124
468.5	0.012058
468.6	0.012005
468.7	0.011965
468.8	0.011933
468.9	0.011911
469	0.011896
469.1	0.011885
469.2	0.011874
469.3	0.011865
469.4	0.011854
469.5	0.011841
469.6	0.011823
469.7	0.0118
469.8	0.011768
469.9	0.011773
470	0.011854
470.1	0.012002
470.2	0.012204
470.3	0.012452
470.4	0.012738
470.5	0.013057
470.6	0.013403
470.7	0.013752
470.8	0.014098
470.9	0.014723
471	0.015899
471.1	0.017665
471.2	0.020067
471.3	0.023167
471.4	0.027039
471.5	0.031772
471.6	0.03748
471.7	0.044352
471.8	0.052412
471.9	0.060771
472	0.068575
472.1	0.075773
472.2	0.082414
472.3	0.088543
472.4	0.094278
472.5	0.099725
472.6	0.10506
472.7	0.11048
472.8	0.11603
472.9	0.1205
473	0.12303
473.1	0.12395
473.2	0.12365
473.3	0.12253
473.4	0.12076
473.5	0.11848
473.6	0.11574
473.7	0.11267
473.8	0.10934
473.9	0.10606
474	0.10286
474.1	0.099766
474.2	0.096668
474.3	0.093626
474.4	0.090592
474.5	0.08764
474.6	0.084736
474.7	0.081986
474.8	0.079287
474.9	0.076633
475	0.073996
475.1	0.07144
475.2	0.068867
475.3	0.066379
475.4	0.063952
475.5	0.061607
475.6	0.059279
475.7	0.057018
475.8	0.054696
475.9	0.053081
476	0.05267
476.1	0.053309
476.2	0.054828
476.3	0.057172
476.4	0.060259
476.5	0.06408
476.6	0.068613
476.7	0.073836
476.8	0.079723
476.9	0.086239
477	0.093397
477.1	0.10117
477.2	0.10962
477.3	0.1187
477.4	0.12857
477.5	0.13918
477.6	0.15083
477.7	0.16354
477.8	0.17803
477.9	0.1913
478	0.20162
478.1	0.20899
478.2	0.21463
478.3	0.21844
478.4	0.22138
478.5	0.22315
478.6	0.2246
478.7	0.22538
478.8	0.22618
478.9	0.22636
479	0.22634
479.1	0.22579
479.2	0.22523
479.3	0.22427
479.4	0.2233
479.5	0.22198
479.6	0.22063
479.7	0.219
479.8	0.21752
479.9	0.21544
480	0.21287
480.1	0.20959
480.2	0.20601
480.3	0.20203
480.4	0.19799
480.5	0.1938
480.6	0.18968
480.7	0.18554
480.8	0.18159
480.9	0.17704
481	0.17133
481.1	0.1648
481.2	0.15767
481.3	0.15018
481.4	0.14242
481.5	0.13465
481.6	0.12688
481.7	0.11934
481.8	0.11196
481.9	0.105
482	0.098313
482.1	0.092003
482.2	0.085964
482.3	0.080294
482.4	0.074905
482.5	0.069916
482.6	0.065235
482.7	0.060911
482.8	0.056782
482.9	0.053033
483	0.049726
483.1	0.046847
483.2	0.044272
483.3	0.04197
483.4	0.039897
483.5	0.038034
483.6	0.036318
483.7	0.034763
483.8	0.033322
483.9	0.032
484	0.030799
484.1	0.029725
484.2	0.028745
484.3	0.027838
484.4	0.026985
484.5	0.026189
484.6	0.025448
484.7	0.024773
484.8	0.024149
484.9	0.023575
485	0.023033
485.1	0.022516
485.2	0.02202
485.3	0.02155
485.4	0.021102
485.5	0.020678
485.6	0.020278
485.7	0.019905
485.8	0.019561
485.9	0.019229
486	0.018888
486.1	0.018542
486.2	0.018198
486.3	0.017855
486.4	0.017512
486.5	0.017168
486.6	0.016827
486.7	0.016491
486.8	0.016173
486.9	0.015828
487	0.01542
487.1	0.014972
487.2	0.014503
487.3	0.014028
487.4	0.013557
487.5	0.013095
487.6	0.012647
487.7	0.012215
487.8	0.011798
487.9	0.011402
488	0.011036
488.1	0.010695
488.2	0.010377
488.3	0.010082
488.4	0.0098061
488.5	0.0095482
488.6	0.0093092
488.7	0.0090879
488.8	0.0088781
488.9	0.0086908
489	0.0085373
489.1	0.0084094
489.2	0.0083016
489.3	0.0082094
489.4	0.008129
489.5	0.0080568
489.6	0.0079931
489.7	0.0079373
489.8	0.0078889
489.9	0.0078581
490	0.0078524
490.1	0.0078638
490.2	0.0078872
490.3	0.0079186
490.4	0.0079588
490.5	0.0080089
490.6	0.0080682
490.7	0.0081324
490.8	0.0081964
490.9	0.008257
491	0.0083148
491.1	0.008371
491.2	0.0084275
491.3	0.0084857
491.4	0.0085438
491.5	0.0085967
491.6	0.0086468
491.7	0.0086855
491.8	0.0087051
491.9	0.0088719
492	0.00935
492.1	0.01015
492.2	0.01129
492.3	0.012804
492.4	0.014717
492.5	0.01705
492.6	0.019833
492.7	0.023123
492.8	0.026973
492.9	0.031365
493	0.036249
493.1	0.04162
493.2	0.0475
493.3	0.053917
493.4	0.060928
493.5	0.068606
493.6	0.077069
493.7	0.086602
493.8	0.09721
493.9	0.10682
494	0.11379
494.1	0.11848
494.2	0.12131
494.3	0.12265
494.4	0.12284
494.5	0.12212
494.6	0.12066
494.7	0.11865
494.8	0.11622
494.9	0.11354
495	0.11072
495.1	0.10782
495.2	0.10486
495.3	0.10188
495.4	0.098893
495.5	0.095922
495.6	0.092973
495.7	0.090084
495.8	0.087268
495.9	0.084416
496	0.081422
496.1	0.078378
496.2	0.075315
496.3	0.072281
496.4	0.069281
496.5	0.06634
496.6	0.063462
496.7	0.060684
496.8	0.05802
496.9	0.055436
497	0.052897
497.1	0.050431
497.2	0.048057
497.3	0.045792
497.4	0.043641
497.5	0.041619
497.6	0.039713
497.7	0.037919
497.8	0.036242
497.9	0.034545
498	0.03274
498.1	0.030899
498.2	0.029075
498.3	0.027314
498.4	0.025644
498.5	0.024077
498.6	0.022609
498.7	0.021236
498.8	0.019941
498.9	0.018749
499	0.017688
499.1	0.016741
499.2	0.015894
499.3	0.015133
499.4	0.014447
499.5	0.013825
499.6	0.013254
499.7	0.012722
499.8	0.012228
499.9	0.011785
500	0.011398
500.1	0.01106
500.2	0.010765
500.3	0.010504
500.4	0.010271
500.5	0.010066
500.6	0.0098821
500.7	0.0097084
500.8	0.0095463
500.9	0.0094138
501	0.0093185
501.1	0.0092476
501.2	0.0091956
501.3	0.0091587
501.4	0.0091358
501.5	0.0091264
501.6	0.0091317
501.7	0.0091485
501.8	0.0091711
501.9	0.0091881
502	0.009193
502.1	0.0091853
502.2	0.0091686
502.3	0.0091472
502.4	0.0091217
502.5	0.0090928
502.6	0.0090639
502.7	0.0090272
502.8	0.00898
502.9	0.0090548
503	0.0093747
503.1	0.0099382
503.2	0.010739
503.3	0.011775
503.4	0.013052
503.5	0.014574
503.6	0.016342
503.7	0.018347
503.8	0.020616
503.9	0.023337
504	0.0267
504.1	0.030758
504.2	0.03557
504.3	0.041206
504.4	0.047743
504.5	0.055269
504.6	0.063901
504.7	0.07395
504.8	0.085394
504.9	0.096133
505	0.10445
505.1	0.11065
505.2	0.1151
505.3	0.11812
505.4	0.11994
505.5	0.12079
505.6	0.12082
505.7	0.12024
505.8	0.11921
505.9	0.11774
506	0.1159
506.1	0.11381
506.2	0.11156
506.3	0.10921
506.4	0.10674
506.5	0.10418
506.6	0.10154
506.7	0.098852
506.8	0.096165
506.9	0.093445
507	0.090627
507.1	0.08774
507.2	0.084775
507.3	0.081764
507.4	0.078727
507.5	0.075722
507.6	0.072775
507.7	0.069916
507.8	0.067136
507.9	0.06436
508	0.061549
508.1	0.058786
508.2	0.056082
508.3	0.053431
508.4	0.050873
508.5	0.048434
508.6	0.046086
508.7	0.043865
508.8	0.041797
508.9	0.039714
509	0.037517
509.1	0.035304
509.2	0.033139
509.3	0.031055
509.4	0.029057
509.5	0.027166
509.6	0.025394
509.7	0.023748
509.8	0.022214
509.9	0.020823
510	0.019592
510.1	0.018491
510.2	0.017499
510.3	0.016601
510.4	0.015786
510.5	0.015044
510.6	0.014369
510.7	0.013752
510.8	0.013184
510.9	0.012676
511	0.012239
511.1	0.011864
511.2	0.01154
511.3	0.011257
511.4	0.011006
511.5	0.01078
511.6	0.010574
511.7	0.010385
511.8	0.010208
511.9	0.010052
512	0.0099304
512.1	0.0098338
512.2	0.0097565
512.3	0.0096954
512.4	0.0096487
512.5	0.009612
512.6	0.0095844
512.7	0.0095634
512.8	0.0095474
512.9	0.0095279
513	0.0095018
513.1	0.0094723
513.2	0.0094416
513.3	0.0094093
513.4	0.0093782
513.5	0.0093495
513.6	0.0093255
513.7	0.0092963
513.8	0.0092535
513.9	0.0093258
514	0.0096292
514.1	0.010155
514.2	0.010894
514.3	0.011843
514.4	0.013001
514.5	0.014371
514.6	0.01597
514.7	0.017795
514.8	0.01987
514.9	0.022397
515	0.025575
515.1	0.029446
515.2	0.034062
515.3	0.039518
515.4	0.045938
515.5	0.053418
515.6	0.06203
515.7	0.072037
515.8	0.083358
515.9	0.093902
516	0.10198
516.1	0.10786
516.2	0.11193
516.3	0.11458
516.4	0.11616
516.5	0.11689
516.6	0.11687
516.7	0.11637
516.8	0.11545
516.9	0.11405
517	0.11226
517.1	0.11017
517.2	0.1078
517.3	0.10525
517.4	0.10262
517.5	0.099974
517.6	0.097252
517.7	0.094452
517.8	0.091641
517.9	0.088815
518	0.085939
518.1	0.083067
518.2	0.080185
518.3	0.077311
518.4	0.07442
518.5	0.07155
518.6	0.068725
518.7	0.065966
518.8	0.063251
518.9	0.060821
519	0.05881
519.1	0.057148
519.2	0.055752
519.3	0.054578
519.4	0.053536
519.5	0.052599
519.6	0.051728
519.7	0.050867
519.8	0.049947
519.9	0.049776
520	0.05099
520.1	0.053499
520.2	0.057198
520.3	0.062079
520.4	0.06813
520.5	0.075372
520.6	0.083861
520.7	0.093799
520.8	0.10521
520.9	0.11698
521	0.12821
521.1	0.13902
521.2	0.14962
521.3	0.16014
521.4	0.17092
521.5	0.18205
521.6	0.19395
521.7	0.20686
521.8	0.22138
521.9	0.23498
522	0.24598
522.1	0.25474
522.2	0.26211
522.3	0.26811
522.4	0.27341
522.5	0.27793
522.6	0.28234
522.7	0.28657
522.8	0.29133
522.9	0.29646
523	0.30244
523.1	0.3088
523.2	0.31605
523.3	0.3238
523.4	0.33286
523.5	0.3432
523.6	0.3556
523.7	0.36955
523.8	0.38564
523.9	0.40464
524	0.42878
524.1	0.45841
524.2	0.4955
524.3	0.54133
524.4	0.5988
524.5	0.67124
524.6	0.76245
524.7	0.87908
524.8	1.0212
524.9	1.2031
525	1.4168
525.1	1.6148
525.2	1.7331
525.3	1.7243
525.4	1.6306
525.5	1.4957
525.6	1.3709
525.7	1.2554
525.8	1.1746
525.9	1.1156
526	1.056
526.1	1.0118
526.2	0.94731
526.3	0.9122
526.4	0.83866
526.5	0.8058
526.6	0.72521
526.7	0.67727
526.8	0.62286
526.9	0.5943
527	0.55911
527.1	0.53494
527.2	0.49352
527.3	0.4589
527.4	0.41918
527.5	0.37384
527.6	0.34258
527.7	0.2954
527.8	0.27383
527.9	0.236
528	0.21943
528.1	0.19045
528.2	0.17788
528.3	0.15641
528.4	0.149
528.5	0.13645
528.6	0.12942
528.7	0.12327
528.8	0.11197
528.9	0.1023
529	0.095165
529.1	0.087831
529.2	0.083255
529.3	0.078298
529.4	0.07391
529.5	0.070444
529.6	0.065146
529.7	0.062446
529.8	0.055459
529.9	0.05084
530	0.044805
530.1	0.040606
530.2	0.036389
530.3	0.033079
530.4	0.030138
530.5	0.027513
530.6	0.025637
530.7	0.023565
530.8	0.022726
530.9	0.021506
531	0.021017
531.1	0.020167
531.2	0.019734
531.3	0.019118
531.4	0.018779
531.5	0.018287
531.6	0.018103
531.7	0.01771
531.8	0.017699
531.9	0.017549
532	0.017616
532.1	0.017522
532.2	0.017575
532.3	0.017486
532.4	0.01748
532.5	0.017357
532.6	0.017282
532.7	0.017115
532.8	0.01698
532.9	0.016783
533	0.016601
533.1	0.016368
533.2	0.016149
533.3	0.015899
533.4	0.015659
533.5	0.015407
533.6	0.015161
533.7	0.014919
533.8	0.014637
533.9	0.01436
534	0.014199
534.1	0.014155
534.2	0.014234
534.3	0.014422
534.4	0.014703
534.5	0.015064
534.6	0.0155
534.7	0.016005
534.8	0.016561
534.9	0.017277
535	0.018247
535.1	0.019462
535.2	0.020897
535.3	0.022551
535.4	0.024413
535.5	0.026486
535.6	0.028768
535.7	0.031302
535.8	0.034099
535.9	0.036678
536	0.038632
536.1	0.040054
536.2	0.041003
536.3	0.041604
536.4	0.041873
536.5	0.041936
536.6	0.041768
536.7	0.041495
536.8	0.041104
536.9	0.04057
537	0.039729
537.1	0.038745
537.2	0.037604
537.3	0.036431
537.4	0.035178
537.5	0.033946
537.6	0.032698
537.7	0.031512
537.8	0.030358
537.9	0.029249
538	0.028118
538.1	0.027019
538.2	0.025936
538.3	0.024906
538.4	0.023912
538.5	0.022977
538.6	0.02209
538.7	0.021265
538.8	0.020518
538.9	0.0198
539	0.019044
539.1	0.018286
539.2	0.01754
539.3	0.016822
539.4	0.016136
539.5	0.015484
539.6	0.014863
539.7	0.014282
539.8	0.013724
539.9	0.013196
540	0.012709
540.1	0.012261
540.2	0.011843
540.3	0.011454
540.4	0.01109
540.5	0.010754
540.6	0.010444
540.7	0.010157
540.8	0.0098784
540.9	0.0096193
541	0.0093999
541.1	0.009217
541.2	0.0090665
541.3	0.0089474
541.4	0.0088535
541.5	0.0087764
541.6	0.0087141
541.7	0.0086653
541.8	0.0086243
541.9	0.0085941
542	0.0085766
542.1	0.0085654
542.2	0.0085603
542.3	0.0085635
542.4	0.0085724
542.5	0.0085814
542.6	0.0085881
542.7	0.008595
542.8	0.0086051
542.9	0.0086237
543	0.0086496
543.1	0.0086775
543.2	0.0087056
543.3	0.0087328
543.4	0.0087611
543.5	0.0087927
543.6	0.0088284
543.7	0.0088688
543.8	0.0089131
543.9	0.0089567
544	0.0089951
544.1	0.0090273
544.2	0.0090521
544.3	0.009069
544.4	0.009079
544.5	0.0090841
544.6	0.0090851
544.7	0.0090801
544.8	0.0090663
544.9	0.0090856
545	0.0091738
545.1	0.0093245
545.2	0.00953
545.3	0.0097822
545.4	0.010073
545.5	0.010399
545.6	0.010752
545.7	0.011111
545.8	0.011486
545.9	0.01211
546	0.013204
546.1	0.014811
546.2	0.016974
546.3	0.019748
546.4	0.023202
546.5	0.027412
546.6	0.032459
546.7	0.038501
546.8	0.045513
546.9	0.052641
547	0.059125
547.1	0.064975
547.2	0.070287
547.3	0.075165
547.4	0.07972
547.5	0.084058
547.6	0.088253
547.7	0.092399
547.8	0.096479
547.9	0.099591
548	0.10108
548.1	0.10128
548.2	0.10053
548.3	0.099127
548.4	0.097232
548.5	0.09498
548.6	0.092416
548.7	0.089631
548.8	0.086668
548.9	0.083709
549	0.080847
549.1	0.078113
549.2	0.075454
549.3	0.072892
549.4	0.070408
549.5	0.068029
549.6	0.065717
549.7	0.063459
549.8	0.061232
549.9	0.059138
550	0.057148
550.1	0.055252
550.2	0.053455
550.3	0.051766
550.4	0.050127
550.5	0.048584
550.6	0.047103
550.7	0.045641
550.8	0.044126
550.9	0.043244
551	0.043525
551.1	0.044847
551.2	0.047053
551.3	0.050088
551.4	0.053933
551.5	0.058602
551.6	0.064093
551.7	0.070467
551.8	0.077747
551.9	0.085594
552	0.093682
552.1	0.102
552.2	0.11064
552.3	0.11965
552.4	0.12913
552.5	0.13908
552.6	0.14975
552.7	0.16137
552.8	0.17431
552.9	0.18604
553	0.19482
553.1	0.20097
553.2	0.20531
553.3	0.20808
553.4	0.20986
553.5	0.21065
553.6	0.21089
553.7	0.21053
553.8	0.20989
553.9	0.20872
554	0.20729
554.1	0.20545
554.2	0.20346
554.3	0.20114
554.4	0.19875
554.5	0.19613
554.6	0.19343
554.7	0.19056
554.8	0.18776
554.9	0.18445
555	0.18045
555.1	0.17586
555.2	0.17091
555.3	0.1656
555.4	0.16012
555.5	0.15452
555.6	0.14892
555.7	0.1434
555.8	0.13809
555.9	0.1325
556	0.12624
556.1	0.11957
556.2	0.11266
556.3	0.10571
556.4	0.0988
556.5	0.092101
556.6	0.085659
556.7	0.079582
556.8	0.073817
556.9	0.068482
557	0.063582
557.1	0.059091
557.2	0.054942
557.3	0.051148
557.4	0.047678
557.5	0.044526
557.6	0.041632
557.7	0.038981
557.8	0.036516
557.9	0.034304
558	0.032367
558.1	0.030661
558.2	0.029158
558.3	0.027828
558.4	0.026626
558.5	0.02555
558.6	0.024575
558.7	0.023682
558.8	0.022861
558.9	0.022122
559	0.021448
559.1	0.020823
559.2	0.020245
559.3	0.019721
559.4	0.019245
559.5	0.018804
559.6	0.018383
559.7	0.017982
559.8	0.017599
559.9	0.017241
560	0.01691
560.1	0.01661
560.2	0.016333
560.3	0.016076
560.4	0.015828
560.5	0.015584
560.6	0.015341
560.7	0.015102
560.8	0.014873
560.9	0.014635
561	0.014374
561.1	0.0141
561.2	0.013817
561.3	0.013531
561.4	0.013247
561.5	0.012971
561.6	0.012704
561.7	0.012449
561.8	0.012212
561.9	0.011962
562	0.011671
562.1	0.011357
562.2	0.011032
562.3	0.010704
562.4	0.010377
562.5	0.010054
562.6	0.0097403
562.7	0.0094362
562.8	0.0091408
562.9	0.0088611
563	0.0086037
563.1	0.0083669
563.2	0.0081471
563.3	0.0079407
563.4	0.0077459
563.5	0.0075614
563.6	0.007386
563.7	0.0072196
563.8	0.0070552
563.9	0.0069026
564	0.0067741
564.1	0.0066649
564.2	0.0065725
564.3	0.0064963
564.4	0.0064349
564.5	0.0063869
564.6	0.0063488
564.7	0.0063166
564.8	0.0062864
564.9	0.0062583
565	0.0062344
565.1	0.0062138
565.2	0.0061981
565.3	0.006189
565.4	0.0061834
565.5	0.0061769
565.6	0.0061682
565.7	0.0061574
565.8	0.006146
565.9	0.0061312
566	0.0061094
566.1	0.0060802
566.2	0.0060454
566.3	0.006008
566.4	0.0059721
566.5	0.0059363
566.6	0.0058981
566.7	0.00586
566.8	0.0058244
566.9	0.0057755
567	0.0057051
567.1	0.0056191
567.2	0.0055207
567.3	0.0054144
567.4	0.005305
567.5	0.0051943
567.6	0.0050815
567.7	0.0049674
567.8	0.0048539
567.9	0.0047448
568	0.0046428
568.1	0.0045455
568.2	0.0044515
568.3	0.0043603
568.4	0.0042714
568.5	0.0041847
568.6	0.0041012
568.7	0.0040214
568.8	0.0039433
568.9	0.0038728
569	0.0038162
569.1	0.0037709
569.2	0.0037344
569.3	0.0037046
569.4	0.0036795
569.5	0.0036572
569.6	0.0036375
569.7	0.0036193
569.8	0.0036018
569.9	0.0035885
570	0.0035827
570.1	0.0035828
570.2	0.0035875
570.3	0.0035958
570.4	0.0036074
570.5	0.0036215
570.6	0.0036381
570.7	0.0036561
570.8	0.0036744
570.9	0.0037012
571	0.0037442
571.1	0.0038013
571.2	0.0038698
571.3	0.0039471
571.4	0.0040306
571.5	0.0041184
571.6	0.0042095
571.7	0.0042944
571.8	0.0043781
571.9	0.0045719
572	0.0049869
572.1	0.005655
572.2	0.0066153
572.3	0.0079207
572.4	0.0096419
572.5	0.011867
572.6	0.014699
572.7	0.018299
572.8	0.022704
572.9	0.027471
573	0.032164
573.1	0.036709
573.2	0.041098
573.3	0.045332
573.4	0.04946
573.5	0.053559
573.6	0.057708
573.7	0.062008
573.8	0.066363
573.9	0.069795
574	0.071683
574.1	0.072338
574.2	0.072054
574.3	0.07109
574.4	0.069632
574.5	0.067822
574.6	0.065739
574.7	0.063484
574.8	0.061155
574.9	0.058831
575	0.05653
575.1	0.054314
575.2	0.052179
575.3	0.050121
575.4	0.048157
575.5	0.046306
575.6	0.044525
575.7	0.042815
575.8	0.041198
575.9	0.039677
576	0.038197
576.1	0.036752
576.2	0.035353
576.3	0.034019
576.4	0.032752
576.5	0.031571
576.6	0.03046
576.7	0.029407
576.8	0.028388
576.9	0.02745
577	0.026614
577.1	0.025872
577.2	0.025209
577.3	0.024625
577.4	0.024104
577.5	0.023648
577.6	0.023235
577.7	0.022839
577.8	0.022446
577.9	0.022446
578	0.02315
578.1	0.02453
578.2	0.02655
578.3	0.029217
578.4	0.032537
578.5	0.036541
578.6	0.041268
578.7	0.046792
578.8	0.053113
578.9	0.059948
579	0.067032
579.1	0.07441
579.2	0.082129
579.3	0.090253
579.4	0.098854
579.5	0.10804
579.6	0.11791
579.7	0.12877
579.8	0.14067
579.9	0.15129
580	0.1589
580.1	0.1641
580.2	0.16746
580.3	0.16936
580.4	0.17011
580.5	0.16992
580.6	0.16894
580.7	0.16726
580.8	0.16505
580.9	0.16255
581	0.15993
581.1	0.1572
581.2	0.15444
581.3	0.15171
581.4	0.149
581.5	0.14629
581.6	0.14351
581.7	0.14062
581.8	0.13761
581.9	0.13445
582	0.13114
582.1	0.12778
582.2	0.12435
582.3	0.12086
582.4	0.11724
582.5	0.11355
582.6	0.10978
582.7	0.10592
582.8	0.10184
582.9	0.09902
583	0.098508
583.1	0.099917
583.2	0.10289
583.3	0.10735
583.4	0.11313
583.5	0.12013
583.6	0.1284
583.7	0.13798
583.8	0.14882
583.9	0.16113
584	0.17533
584.1	0.19165
584.2	0.21037
584.3	0.23168
584.4	0.25631
584.5	0.28492
584.6	0.31888
584.7	0.35985
584.8	0.41076
584.9	0.46709
585	0.52591
585.1	0.59004
585.2	0.66443
585.3	0.75405
585.4	0.86547
585.5	1.008
585.6	1.1881
585.7	1.4137
585.8	1.6659
585.9	1.9016
586	2.0411
586.1	2.0369
586.2	1.927
586.3	1.7764
586.4	1.6324
586.5	1.5015
586.6	1.3949
586.7	1.2985
586.8	1.2152
586.9	1.1394
587	1.0671
587.1	1.0056
587.2	0.94175
587.3	0.88914
587.4	0.84172
587.5	0.79847
587.6	0.77367
587.7	0.76442
587.8	0.70709
587.9	0.6609
588	0.59424
588.1	0.53973
588.2	0.49575
588.3	0.44651
588.4	0.41159
588.5	0.36506
588.6	0.34156
588.7	0.29756
588.8	0.29151
588.9	0.27021
589	0.26068
589.1	0.24835
589.2	0.22555
589.3	0.20643
589.4	0.18578
589.5	0.16596
589.6	0.14989
589.7	0.1243
589.8	0.12775
589.9	0.12111
590	0.12211
590.1	0.11994
590.2	0.11489
590.3	0.11185
590.4	0.10355
590.5	0.098105
590.6	0.091072
590.7	0.085391
590.8	0.080371
590.9	0.075786
591	0.071866
591.1	0.068115
591.2	0.064751
591.3	0.061395
591.4	0.058499
591.5	0.05554
591.6	0.052865
591.7	0.050202
591.8	0.047574
591.9	0.044857
592	0.042302
592.1	0.039852
592.2	0.037627
592.3	0.035523
592.4	0.033621
592.5	0.031871
592.6	0.030267
592.7	0.028834
592.8	0.027353
592.9	0.02599
593	0.025002
593.1	0.024386
593.2	0.024119
593.3	0.024131
593.4	0.024415
593.5	0.024885
593.6	0.025581
593.7	0.026416
593.8	0.027501
593.9	0.028505
594	0.029354
594.1	0.029968
594.2	0.030506
594.3	0.03088
594.4	0.031241
594.5	0.031495
594.6	0.031774
594.7	0.031979
594.8	0.032293
594.9	0.032398
595	0.032243
595.1	0.031815
595.2	0.031263
595.3	0.030574
595.4	0.029844
595.5	0.029063
595.6	0.028286
595.7	0.027499
595.8	0.026743
595.9	0.026
596	0.025285
596.1	0.024589
596.2	0.023931
596.3	0.023309
596.4	0.022725
596.5	0.022178
596.6	0.021665
596.7	0.021188
596.8	0.020697
596.9	0.020317
597	0.020167
597.1	0.02023
597.2	0.020468
597.3	0.020867
597.4	0.021396
597.5	0.022045
597.6	0.022807
597.7	0.023668
597.8	0.024609
597.9	0.025843
598	0.027534
598.1	0.029671
598.2	0.032225
598.3	0.035195
598.4	0.03858
598.5	0.042407
598.6	0.046716
598.7	0.051568
598.8	0.056961
598.9	0.062055
599	0.066224
599.1	0.069571
599.2	0.072278
599.3	0.074443
599.4	0.076164
599.5	0.077509
599.6	0.078505
599.7	0.079236
599.8	0.079826
599.9	0.080087
600	0.079735
600.1	0.07893
600.2	0.077763
600.3	0.076373
600.4	0.074741
600.5	0.073066
600.6	0.07127
600.7	0.069446
600.8	0.067528
600.9	0.06575
601	0.064086
601.1	0.062601
601.2	0.061138
601.3	0.059789
601.4	0.058462
601.5	0.05728
601.6	0.056117
601.7	0.055053
601.8	0.053859
601.9	0.053198
602	0.053443
602.1	0.054584
602.2	0.056413
602.3	0.058954
602.4	0.062093
602.5	0.065858
602.6	0.070179
602.7	0.075126
602.8	0.080679
602.9	0.08651
603	0.092358
603.1	0.098216
603.2	0.10417
603.3	0.1102
603.4	0.11646
603.5	0.12282
603.6	0.12955
603.7	0.13648
603.8	0.14431
603.9	0.15102
604	0.15577
604.1	0.15846
604.2	0.15992
604.3	0.16005
604.4	0.15949
604.5	0.15811
604.6	0.15632
604.7	0.15404
604.8	0.15153
604.9	0.14856
605	0.14516
605.1	0.14139
605.2	0.13736
605.3	0.13311
605.4	0.12871
605.5	0.12423
605.6	0.11969
605.7	0.11516
605.8	0.11067
605.9	0.10619
606	0.10155
606.1	0.096963
606.2	0.092338
606.3	0.087853
606.4	0.083382
606.5	0.079074
606.6	0.074827
606.7	0.070776
606.8	0.066865
606.9	0.06317
607	0.059541
607.1	0.056101
607.2	0.05277
607.3	0.049623
607.4	0.0466
607.5	0.043775
607.6	0.041104
607.7	0.038637
607.8	0.036318
607.9	0.034181
608	0.032189
608.1	0.030366
608.2	0.028684
608.3	0.027138
608.4	0.025703
608.5	0.024395
608.6	0.023179
608.7	0.022053
608.8	0.021002
608.9	0.020047
609	0.019191
609.1	0.018426
609.2	0.017742
609.3	0.017134
609.4	0.01658
609.5	0.01607
609.6	0.015595
609.7	0.015154
609.8	0.014748
609.9	0.014379
610	0.014039
610.1	0.013723
610.2	0.013425
610.3	0.01314
610.4	0.012866
610.5	0.012604
610.6	0.012351
610.7	0.012109
610.8	0.011881
610.9	0.011656
611	0.011423
611.1	0.011187
611.2	0.010955
611.3	0.010728
611.4	0.010508
611.5	0.010295
611.6	0.010089
611.7	0.0098893
611.8	0.0097008
611.9	0.0095151
612	0.009323
612.1	0.0091271
612.2	0.0089308
612.3	0.008736
612.4	0.0085435
612.5	0.0083541
612.6	0.0081698
612.7	0.0079908
612.8	0.0078135
612.9	0.0076454
613	0.0074954
613.1	0.0073612
613.2	0.0072403
613.3	0.0071295
613.4	0.007027
613.5	0.0069308
613.6	0.0068397
613.7	0.006753
613.8	0.0066665
613.9	0.0065844
614	0.0065122
614.1	0.0064468
614.2	0.0063873
614.3	0.0063351
614.4	0.00629
614.5	0.0062517
614.6	0.0062181
614.7	0.0061864
614.8	0.0061548
614.9	0.0061194
615	0.0060781
615.1	0.006034
615.2	0.0059897
615.3	0.0059463
615.4	0.0059026
615.5	0.0058566
615.6	0.0058076
615.7	0.0057563
615.8	0.0057069
615.9	0.0056533
616	0.0055898
616.1	0.0055187
616.2	0.0054408
616.3	0.0053564
616.4	0.0052681
616.5	0.0051793
616.6	0.0050897
616.7	0.0049987
616.8	0.0049099
616.9	0.0048224
617	0.0047342
617.1	0.0046481
617.2	0.0045635
617.3	0.0044785
617.4	0.0043947
617.5	0.0043139
617.6	0.004236
617.7	0.0041591
617.8	0.0040806
617.9	0.0040059
618	0.0039424
618.1	0.0038897
618.2	0.0038462
618.3	0.0038091
618.4	0.0037759
618.5	0.0037447
618.6	0.0037147
618.7	0.0036861
618.8	0.003659
618.9	0.003635
619	0.0036158
619.1	0.0036007
619.2	0.0035882
619.3	0.0035778
619.4	0.0035689
619.5	0.0035603
619.6	0.0035512
619.7	0.0035415
619.8	0.0035311
619.9	0.0035165
620	0.0034958
620.1	0.0034707
620.2	0.003442
620.3	0.0034101
620.4	0.0033763
620.5	0.0033416
620.6	0.0033061
620.7	0.0032701
620.8	0.003235
620.9	0.0031962
621	0.0031502
621.1	0.0030993
621.2	0.0030451
621.3	0.0029887
621.4	0.0029309
621.5	0.0028722
621.6	0.0028133
621.7	0.0027543
621.8	0.0026949
621.9	0.002637
622	0.0025825
622.1	0.0025308
622.2	0.0024819
622.3	0.0024355
622.4	0.0023918
622.5	0.002351
622.6	0.002313
622.7	0.0022771
622.8	0.0022417
622.9	0.0022096
623	0.002183
623.1	0.0021606
623.2	0.0021416
623.3	0.0021258
623.4	0.0021132
623.5	0.0021041
623.6	0.0020977
623.7	0.0020923
623.8	0.002087
623.9	0.0020814
624	0.0020758
624.1	0.0020709
624.2	0.002067
624.3	0.0020639
624.4	0.0020613
624.5	0.0020589
624.6	0.0020557
624.7	0.0020514
624.8	0.0020469
624.9	0.0020407
625	0.0020302
625.1	0.0020159
625.2	0.0019996
625.3	0.0019813
625.4	0.0019607
625.5	0.0019395
625.6	0.0019177
625.7	0.0018947
625.8	0.0018717
625.9	0.0018471
626	0.0018192
626.1	0.0017888
626.2	0.0017561
626.3	0.0017217
626.4	0.0016861
626.5	0.00165
626.6	0.001614
626.7	0.0015787
626.8	0.0015431
626.9	0.0015089
627	0.0014773
627.1	0.0014479
627.2	0.0014203
627.3	0.0013944
627.4	0.00137
627.5	0.001347
627.6	0.0013255
627.7	0.0013053
627.8	0.0012859
627.9	0.0012687
628	0.0012557
628.1	0.0012461
628.2	0.0012393
628.3	0.0012348
628.4	0.0012323
628.5	0.001231
628.6	0.0012308
628.7	0.0012313
628.8	0.0012323
628.9	0.0012333
629	0.0012338
629.1	0.001234
629.2	0.0012342
629.3	0.001234
629.4	0.0012335
629.5	0.0012325
629.6	0.0012314
629.7	0.0012302
629.8	0.0012293
629.9	0.0012271
630	0.0012227
630.1	0.0012164
630.2	0.0012086
630.3	0.0011995
630.4	0.0011893
630.5	0.0011781
630.6	0.0011658
630.7	0.0011527
630.8	0.0011392
630.9	0.0011241
631	0.0011063
631.1	0.0010861
631.2	0.0010647
631.3	0.0010425
631.4	0.0010199
631.5	0.00099694
631.6	0.00097375
631.7	0.00095033
631.8	0.00092604
631.9	0.00090189
632	0.00087967
632.1	0.00085948
632.2	0.00084095
632.3	0.00082383
632.4	0.00080777
632.5	0.00079259
632.6	0.00077826
632.7	0.00076464
632.8	0.00075122
632.9	0.00073897
633	0.0007293
633.1	0.000722
633.2	0.00071628
633.3	0.000712
633.4	0.00070924
633.5	0.0007075
633.6	0.00070661
633.7	0.00070661
633.8	0.00070702
633.9	0.00070757
634	0.00070859
634.1	0.00071012
634.2	0.00071167
634.3	0.0007129
634.4	0.00071394
634.5	0.00071498
634.6	0.00071623
634.7	0.00071768
634.8	0.0007193
634.9	0.00072024
635	0.00071989
635.1	0.00071833
635.2	0.00071586
635.3	0.0007127
635.4	0.00070915
635.5	0.00070533
635.6	0.00070139
635.7	0.00069753
635.8	0.00069406
635.9	0.0006895
636	0.00068266
636.1	0.00067385
636.2	0.00066351
636.3	0.00065195
636.4	0.00063933
636.5	0.00062588
636.6	0.00061179
636.7	0.0005972
636.8	0.00058221
636.9	0.00056712
637	0.00055205
637.1	0.00053708
637.2	0.00052228
637.3	0.00050774
637.4	0.00049345
637.5	0.0004795
637.6	0.00046582
637.7	0.0004525
637.8	0.00043912
637.9	0.00042657
638	0.00041591
638.1	0.00040705
638.2	0.00039973
638.3	0.00039385
638.4	0.00038922
638.5	0.00038572
638.6	0.00038325
638.7	0.00038172
638.8	0.00038108
638.9	0.00038129
639	0.00038227
639.1	0.00038393
639.2	0.000386
639.3	0.00038824
639.4	0.00039055
639.5	0.00039286
639.6	0.00039511
639.7	0.00039736
639.8	0.00039976
639.9	0.00040285
640	0.00040685
640.1	0.00041147
640.2	0.00041642
640.3	0.00042155
640.4	0.00042687
640.5	0.00043263
640.6	0.00043891
640.7	0.00044553
640.8	0.0004522
640.9	0.00045889
641	0.00046544
641.1	0.00047189
641.2	0.00047839
641.3	0.00048515
641.4	0.000492
641.5	0.0004987
641.6	0.0005052
641.7	0.0005112
641.8	0.0005164
641.9	0.00052905
642	0.0005584
642.1	0.00060644
642.2	0.00067521
642.3	0.00076879
642.4	0.000891
642.5	0.0010456
642.6	0.0012371
642.7	0.0014736
642.8	0.001761
642.9	0.0020946
643	0.0024671
643.1	0.002877
643.2	0.003325
643.3	0.0038128
643.4	0.0043444
643.5	0.0049222
643.6	0.005551
643.7	0.0062535
643.8	0.007004
643.9	0.0076217
644	0.0079934
644.1	0.0081531
644.2	0.0081424
644.3	0.008003
644.4	0.0077701
644.5	0.0074748
644.6	0.0071416
644.7	0.006791
644.8	0.0064351
644.9	0.0060879
645	0.0057566
645.1	0.0054446
645.2	0.0051524
645.3	0.0048816
645.4	0.0046312
645.5	0.0044005
645.6	0.0041885
645.7	0.0039945
645.8	0.0038178
645.9	0.0036522
646	0.003492
646.1	0.0033385
646.2	0.0031924
646.3	0.0030544
646.4	0.0029243
646.5	0.0028021
646.6	0.0026872
646.7	0.0025798
646.8	0.0024803
646.9	0.002386
647	0.0022938
647.1	0.0022049
647.2	0.0021193
647.3	0.0020375
647.4	0.0019599
647.5	0.0018863
647.6	0.0018165
647.7	0.0017505
647.8	0.0016875
647.9	0.0016274
648	0.0015705
648.1	0.0015166
648.2	0.0014653
648.3	0.001417
648.4	0.0013718
648.5	0.0013296
648.6	0.0012896
648.7	0.0012515
648.8	0.0012141
648.9	0.0011792
649	0.0011496
649.1	0.0011252
649.2	0.0011052
649.3	0.001089
649.4	0.001076
649.5	0.0010659
649.6	0.0010578
649.7	0.0010509
649.8	0.0010452
649.9	0.001041
650	0.0010376
650.1	0.0010347
650.2	0.0010327
650.3	0.0010311
650.4	0.0010296
650.5	0.0010286
650.6	0.001028
650.7	0.001027
650.8	0.001026
650.9	0.001025
651	0.0010237
651.1	0.0010219
651.2	0.0010192
651.3	0.0010159
651.4	0.0010123
651.5	0.0010085
651.6	0.0010049
651.7	0.0010013
651.8	0.00099815
651.9	0.00099292
652	0.00098396
652.1	0.00097206
652.2	0.00095793
652.3	0.00094203
652.4	0.00092497
652.5	0.00090712
652.6	0.00088873
652.7	0.00087014
652.8	0.00085168
652.9	0.00083312
653	0.00081436
653.1	0.00079555
653.2	0.00077665
653.3	0.0007576
653.4	0.00073855
653.5	0.00071962
653.6	0.00070071
653.7	0.00068181
653.8	0.0006625
653.9	0.00064395
654	0.00062759
654.1	0.0006134
654.2	0.00060106
654.3	0.00059033
654.4	0.000581
654.5	0.00057286
654.6	0.00056571
654.7	0.00055944
654.8	0.00055388
654.9	0.00054938
655	0.00054622
655.1	0.00054427
655.2	0.00054342
655.3	0.00054355
655.4	0.00054464
655.5	0.00054665
655.6	0.00054945
655.7	0.00055293
655.8	0.0005569
655.9	0.00056115
656	0.00056553
656.1	0.0005699
656.2	0.0005741
656.3	0.00057798
656.4	0.00058161
656.5	0.00058507
656.6	0.00058864
656.7	0.00059246
656.8	0.00059632
656.9	0.00060028
657	0.0006044
657.1	0.00060849
657.2	0.00061251
657.3	0.00061671
657.4	0.00062128
657.5	0.00062619
657.6	0.00063125
657.7	0.00063623
657.8	0.00064105
657.9	0.00064723
658	0.00065577
658.1	0.00066609
658.2	0.00067804
658.3	0.00069191
658.4	0.00070699
658.5	0.00072299
658.6	0.00073997
658.7	0.00075658
658.8	0.00077327
658.9	0.00080647
659	0.00087321
659.1	0.00097892
659.2	0.0011294
659.3	0.0013348
659.4	0.0016084
659.5	0.0019663
659.6	0.002424
659.7	0.0030075
659.8	0.0037149
659.9	0.004458
660	0.005159
660.1	0.0058072
660.2	0.0064028
660.3	0.0069498
660.4	0.0074506
660.5	0.007906
660.6	0.0083203
660.7	0.0087064
660.8	0.009051
660.9	0.009237
661	0.0092086
661.1	0.0090191
661.2	0.0087178
661.3	0.0083466
661.4	0.0079352
661.5	0.0075073
661.6	0.0070792
661.7	0.0066641
661.8	0.0062667
661.9	0.0058939
662	0.0055484
662.1	0.0052303
662.2	0.0049377
662.3	0.0046697
662.4	0.0044238
662.5	0.0041988
662.6	0.0039928
662.7	0.0038045
662.8	0.0036339
662.9	0.0034737
663	0.0033177
663.1	0.0031678
663.2	0.0030247
663.3	0.0028891
663.4	0.0027606
663.5	0.0026391
663.6	0.0025245
663.7	0.0024166
663.8	0.0023152
663.9	0.0022198
664	0.0021299
664.1	0.0020455
664.2	0.001966
664.3	0.0018913
664.4	0.0018206
664.5	0.0017536
664.6	0.00169
664.7	0.0016294
664.8	0.0015705
664.9	0.0015152
665	0.0014654
665.1	0.001421
665.2	0.0013812
665.3	0.0013447
665.4	0.0013112
665.5	0.0012801
665.6	0.0012516
665.7	0.0012258
665.8	0.001202
665.9	0.0011806
666	0.0011625
666.1	0.0011473
666.2	0.0011346
666.3	0.0011239
666.4	0.0011143
666.5	0.0011055
666.6	0.001098
666.7	0.0010916
666.8	0.0010857
666.9	0.0010798
667	0.0010735
667.1	0.0010663
667.2	0.0010589
667.3	0.0010515
667.4	0.0010438
667.5	0.0010354
667.6	0.0010268
667.7	0.0010187
667.8	0.0010113
667.9	0.0010024
668	0.00099081
668.1	0.00097694
668.2	0.00096153
668.3	0.00094512
668.4	0.00092817
668.5	0.0009109
668.6	0.00089342
668.7	0.00087571
668.8	0.0008579
668.9	0.00083975
669	0.0008212
669.1	0.00080236
669.2	0.0007833
669.3	0.0007643
669.4	0.00074544
669.5	0.0007267
669.6	0.0007082
669.7	0.00069008
669.8	0.00067197
669.9	0.00065491
670	0.00064014
670.1	0.00062751
670.2	0.00061677
670.3	0.00060762
670.4	0.00059994
670.5	0.00059346
670.6	0.00058794
670.7	0.0005832
670.8	0.00057916
670.9	0.00057599
671	0.00057382
671.1	0.00057238
671.2	0.00057157
671.3	0.00057121
671.4	0.00057135
671.5	0.00057189
671.6	0.00057276
671.7	0.00057375
671.8	0.0005747
671.9	0.00057524
672	0.00057515
672.1	0.00057444
672.2	0.00057324
672.3	0.00057149
672.4	0.00056925
672.5	0.00056649
672.6	0.00056339
672.7	0.00056016
672.8	0.00055711
672.9	0.00055342
673	0.00054826
673.1	0.00054182
673.2	0.00053427
673.3	0.00052574
673.4	0.00051641
673.5	0.00050639
673.6	0.00049604
673.7	0.00048562
673.8	0.00047514
673.9	0.0004645
674	0.00045361
674.1	0.00044249
674.2	0.00043124
674.3	0.00041998
674.4	0.00040872
674.5	0.0003975
674.6	0.00038632
674.7	0.00037531
674.8	0.0003644
674.9	0.00035423
675	0.00034533
675.1	0.00033773
675.2	0.00033126
675.3	0.0003257
675.4	0.00032108
675.5	0.00031729
675.6	0.00031406
675.7	0.00031128
675.8	0.00030903
675.9	0.00030751
676	0.00030667
676.1	0.0003063
676.2	0.00030629
676.3	0.0003067
676.4	0.00030754
676.5	0.00030878
676.6	0.00031034
676.7	0.00031211
676.8	0.00031391
676.9	0.00031557
677	0.00031701
677.1	0.00031827
677.2	0.00031942
677.3	0.00032056
677.4	0.00032171
677.5	0.00032286
677.6	0.00032403
677.7	0.00032521
677.8	0.0003264
677.9	0.00032714
678	0.00032707
678.1	0.00032625
678.2	0.00032474
678.3	0.00032265
678.4	0.00032008
678.5	0.00031707
678.6	0.00031368
678.7	0.00031004
678.8	0.00030637
678.9	0.00030218
679	0.00029695
679.1	0.0002909
679.2	0.0002842
679.3	0.00027699
679.4	0.0002694
679.5	0.00026154
679.6	0.00025351
679.7	0.00024535
679.8	0.00023703
679.9	0.00022899
680	0.00022171
680.1	0.0002152
680.2	0.00020943
680.3	0.00020438
680.4	0.00019998
680.5	0.00019618
680.6	0.00019292
680.7	0.00019011
680.8	0.00018759
680.9	0.00018557
681	0.00018428
681.1	0.00018356
681.2	0.00018332
681.3	0.00018353
681.4	0.0001842
681.5	0.00018532
681.6	0.00018687
681.7	0.00018872
681.8	0.00019074
681.9	0.00019302
682	0.00019567
682.1	0.00019867
682.2	0.00020208
682.3	0.00020592
682.4	0.0002101
682.5	0.00021446
682.6	0.00021891
682.7	0.00022343
682.8	0.00022808
682.9	0.00023277
683	0.00023748
683.1	0.00024205
683.2	0.00024643
683.3	0.0002507
683.4	0.00025485
683.5	0.00025883
683.6	0.00026277
683.7	0.00026641
683.8	0.00026964
683.9	0.00027525
684	0.00028592
684.1	0.00030173
684.2	0.00032265
684.3	0.00034897
684.4	0.00038119
684.5	0.00041975
684.6	0.00046468
684.7	0.00051513
684.8	0.00057266
684.9	0.00064574
685	0.00074301
685.1	0.00086916
685.2	0.0010301
685.3	0.0012325
685.4	0.0014836
685.5	0.0017909
685.6	0.0021628
685.7	0.0026174
685.8	0.0031396
685.9	0.0036174
686	0.0039701
686.1	0.0042039
686.2	0.0043355
686.3	0.0043843
686.4	0.0043678
686.5	0.0043034
686.6	0.0042052
686.7	0.0040855
686.8	0.0039536
686.9	0.0038101
687	0.0036561
687.1	0.0034985
687.2	0.003342
687.3	0.0031898
687.4	0.0030442
687.5	0.0029068
687.6	0.0027771
687.7	0.0026557
687.8	0.0025426
687.9	0.0024366
688	0.0023357
688.1	0.0022404
688.2	0.0021506
688.3	0.0020663
688.4	0.0019869
688.5	0.0019124
688.6	0.0018425
688.7	0.0017768
688.8	0.0017158
688.9	0.0016579
689	0.0016011
689.1	0.0015457
689.2	0.0014923
689.3	0.0014414
689.4	0.0013928
689.5	0.0013466
689.6	0.0013024
689.7	0.0012602
689.8	0.0012201
689.9	0.0011812
690	0.001142
690.1	0.0011029
690.2	0.0010646
690.3	0.0010273
690.4	0.00099074
690.5	0.00095486
690.6	0.00091967
690.7	0.00088535
690.8	0.00085118
690.9	0.0008185
691	0.00078908
691.1	0.00076281
691.2	0.00073928
691.3	0.00071804
691.4	0.00069865
691.5	0.00068113
691.6	0.00066536
691.7	0.00065097
691.8	0.00063762
691.9	0.00062606
692	0.00061656
692.1	0.00060892
692.2	0.00060315
692.3	0.00059883
692.4	0.00059551
692.5	0.0005932
692.6	0.00059195
692.7	0.00059157
692.8	0.00059162
692.9	0.00059201
693	0.00059281
693.1	0.00059405
693.2	0.00059587
693.3	0.00059828
693.4	0.00060113
693.5	0.00060406
693.6	0.00060682
693.7	0.00060943
693.8	0.00061187
693.9	0.00061403
694	0.0006159
694.1	0.00061753
694.2	0.00061904
694.3	0.00062053
694.4	0.0006221
694.5	0.00062372
694.6	0.00062543
694.7	0.00062718
694.8	0.00062889
694.9	0.00063004
695	0.00063023
695.1	0.00062951
695.2	0.00062801
695.3	0.00062581
695.4	0.00062297
695.5	0.00061954
695.6	0.00061572
695.7	0.00061163
695.8	0.00060754
695.9	0.00060211
696	0.00059428
696.1	0.00058462
696.2	0.00057354
696.3	0.00056135
696.4	0.00054832
696.5	0.00053466
696.6	0.00052051
696.7	0.00050603
696.8	0.00049132
696.9	0.00047658
697	0.00046207
697.1	0.00044796
697.2	0.00043424
697.3	0.00042096
697.4	0.00040815
697.5	0.00039579
697.6	0.00038383
697.7	0.00037222
697.8	0.00036053
697.9	0.00034972
698	0.00034082
698.1	0.00033372
698.2	0.00032834
698.3	0.0003246
698.4	0.00032229
698.5	0.00032121
698.6	0.00032105
698.7	0.00032155
698.8	0.00032258
698.9	0.00032432
699	0.00032706
699.1	0.00033077
699.2	0.00033525
699.3	0.0003403
699.4	0.00034584
699.5	0.00035184
699.6	0.0003582
699.7	0.00036451
699.8	0.00037068
699.9	0.00037892
700	0.00039098
700.1	0.00040653
700.2	0.00042554
700.3	0.00044787
700.4	0.00047311
700.5	0.00050128
700.6	0.00053243
700.7	0.00056537
700.8	0.00060085
700.9	0.00064776
701	0.00071471
701.1	0.00080439
701.2	0.00091879
701.3	0.0010605
701.4	0.0012333
701.5	0.0014415
701.6	0.0016903
701.7	0.00199
701.8	0.0023364
701.9	0.0026843
702	0.0029968
702.1	0.0032691
702.2	0.0035021
702.3	0.0036987
702.4	0.003863
702.5	0.0039997
702.6	0.0041146
702.7	0.0042152
702.8	0.004303
702.9	0.004351
703	0.0043462
703.1	0.0043009
703.2	0.0042264
703.3	0.0041319
703.4	0.0040242
703.5	0.0039086
703.6	0.0037887
703.7	0.0036675
703.8	0.0035469
703.9	0.0034301
704	0.0033191
704.1	0.0032146
704.2	0.0031163
704.3	0.0030242
704.4	0.0029382
704.5	0.0028584
704.6	0.002784
704.7	0.0027147
704.8	0.0026485
704.9	0.0026013
705	0.0025869
705.1	0.002603
705.2	0.0026469
705.3	0.0027166
705.4	0.0028106
705.5	0.0029278
705.6	0.0030661
705.7	0.00322
705.8	0.0033928
705.9	0.0036236
706	0.0039462
706.1	0.0043678
706.2	0.0048969
706.3	0.0055466
706.4	0.0063337
706.5	0.0072781
706.6	0.0083955
706.7	0.0097198
706.8	0.011215
706.9	0.012621
707	0.013747
707.1	0.014614
707.2	0.015264
707.3	0.01573
707.4	0.016032
707.5	0.016194
707.6	0.016243
707.7	0.016211
707.8	0.016116
707.9	0.015928
708	0.015637
708.1	0.015269
708.2	0.014837
708.3	0.014371
708.4	0.013894
708.5	0.013418
708.6	0.012944
708.7	0.012486
708.8	0.012041
708.9	0.011611
709	0.011203
709.1	0.010822
709.2	0.010462
709.3	0.010119
709.4	0.0097965
709.5	0.0094982
709.6	0.0092229
709.7	0.0089651
709.8	0.0087169
709.9	0.0085375
710	0.0084742
710.1	0.0085132
710.2	0.0086417
710.3	0.0088527
710.4	0.0091385
710.5	0.0094955
710.6	0.0099195
710.7	0.010391
710.8	0.010917
710.9	0.011631
711	0.012649
711.1	0.013979
711.2	0.015636
711.3	0.017641
711.4	0.020014
711.5	0.022781
711.6	0.025976
711.7	0.0297
711.8	0.033889
711.9	0.037828
712	0.040988
712.1	0.043438
712.2	0.045268
712.3	0.046579
712.4	0.047462
712.5	0.047991
712.6	0.048241
712.7	0.048295
712.8	0.048192
712.9	0.047756
713	0.046896
713.1	0.04573
713.2	0.044347
713.3	0.04282
713.4	0.041205
713.5	0.039552
713.6	0.037898
713.7	0.036271
713.8	0.034698
713.9	0.03322
714	0.031867
714.1	0.030635
714.2	0.029496
714.3	0.028434
714.4	0.027436
714.5	0.026489
714.6	0.025586
714.7	0.024728
714.8	0.023922
714.9	0.023187
715	0.022531
715.1	0.021941
715.2	0.021395
715.3	0.020877
715.4	0.020387
715.5	0.01993
715.6	0.01951
715.7	0.019108
715.8	0.018715
715.9	0.018607
716	0.019015
716.1	0.019916
716.2	0.021293
716.3	0.023139
716.4	0.025434
716.5	0.028179
716.6	0.031419
716.7	0.035186
716.8	0.039454
716.9	0.044033
717	0.048737
717.1	0.05354
717.2	0.058489
717.3	0.063644
717.4	0.068994
717.5	0.074524
717.6	0.080321
717.7	0.086596
717.8	0.093345
717.9	0.099006
718	0.10243
718.1	0.10401
718.2	0.10414
718.3	0.10321
718.4	0.10151
718.5	0.099231
718.6	0.096559
718.7	0.093634
718.8	0.090531
718.9	0.087354
719	0.084173
719.1	0.08101
719.2	0.077857
719.3	0.074727
719.4	0.071648
719.5	0.068645
719.6	0.065722
719.7	0.062911
719.8	0.060225
719.9	0.057589
720	0.054949
720.1	0.052347
720.2	0.049819
720.3	0.047388
720.4	0.045055
720.5	0.04283
720.6	0.040715
720.7	0.038713
720.8	0.036824
720.9	0.035009
721	0.033235
721.1	0.031521
721.2	0.029874
721.3	0.028304
721.4	0.026814
721.5	0.025404
721.6	0.024078
721.7	0.022836
721.8	0.021683
721.9	0.02057
722	0.019466
722.1	0.018391
722.2	0.017359
722.3	0.016379
722.4	0.015458
722.5	0.014602
722.6	0.01381
722.7	0.013077
722.8	0.012389
722.9	0.011763
723	0.01122
723.1	0.010748
723.2	0.010334
723.3	0.0099663
723.4	0.0096438
723.5	0.0093622
723.6	0.009112
723.7	0.008884
723.8	0.0086721
723.9	0.0084838
724	0.00833
724.1	0.0082081
724.2	0.008115
724.3	0.0080441
724.4	0.0079915
724.5	0.0079531
724.6	0.0079248
724.7	0.0078984
724.8	0.0078732
724.9	0.0078598
725	0.0078633
725.1	0.0078754
725.2	0.0078983
725.3	0.0079298
725.4	0.0079638
725.5	0.0080007
725.6	0.0080439
725.7	0.0080875
725.8	0.0081275
725.9	0.0081745
726	0.0082398
726.1	0.00832
726.2	0.008409
726.3	0.0085003
726.4	0.0085923
726.5	0.0086847
726.6	0.0087819
726.7	0.0088735
726.8	0.008965
726.9	0.0092054
727	0.0097256
727.1	0.010525
727.2	0.011606
727.3	0.012976
727.4	0.014654
727.5	0.01666
727.6	0.019018
727.7	0.021761
727.8	0.024892
727.9	0.028231
728	0.031622
728.1	0.035069
728.2	0.038596
728.3	0.042223
728.4	0.045959
728.5	0.049813
728.6	0.05381
728.7	0.058064
728.8	0.062512
728.9	0.066158
729	0.068323
729.1	0.069292
729.2	0.069303
729.3	0.068584
729.4	0.067326
729.5	0.065698
729.6	0.063804
729.7	0.061741
729.8	0.059557
729.9	0.057348
730	0.055165
730.1	0.053033
730.2	0.050957
730.3	0.048947
730.4	0.046992
730.5	0.045101
730.6	0.043269
730.7	0.041509
730.8	0.039824
730.9	0.038185
731	0.036568
731.1	0.035006
731.2	0.033504
731.3	0.032065
731.4	0.030684
731.5	0.029354
731.6	0.028072
731.7	0.026849
731.8	0.025694
731.9	0.024592
732	0.023528
732.1	0.022504
732.2	0.021511
732.3	0.02055
732.4	0.019631
732.5	0.018766
732.6	0.017956
732.7	0.017199
732.8	0.016497
732.9	0.015805
733	0.015095
733.1	0.014393
733.2	0.013713
733.3	0.013058
733.4	0.012433
733.5	0.011844
733.6	0.011287
733.7	0.01076
733.8	0.010262
733.9	0.0098053
734	0.009404
734.1	0.0090524
734.2	0.0087455
734.3	0.0084738
734.4	0.0082284
734.5	0.0080054
734.6	0.007804
734.7	0.0076219
734.8	0.0074557
734.9	0.0073154
735	0.0072079
735.1	0.0071247
735.2	0.0070619
735.3	0.0070153
735.4	0.0069832
735.5	0.0069631
735.6	0.0069542
735.7	0.0069534
735.8	0.0069615
735.9	0.0069816
736	0.0070167
736.1	0.0070633
736.2	0.007117
736.3	0.0071729
736.4	0.0072289
736.5	0.007283
736.6	0.0073352
736.7	0.0073822
736.8	0.0074251
736.9	0.0074841
737	0.0075743
737.1	0.0076907
737.2	0.0078301
737.3	0.0079871
737.4	0.00816
737.5	0.0083464
737.6	0.0085422
737.7	0.0087325
737.8	0.0089252
737.9	0.0092697
738	0.0099007
738.1	0.010828
738.2	0.012062
738.3	0.013619
738.4	0.015523
738.5	0.017803
738.6	0.020497
738.7	0.023667
738.8	0.027303
738.9	0.031074
739	0.034701
739.1	0.038194
739.2	0.041572
739.3	0.044849
739.4	0.048029
739.5	0.051114
739.6	0.054121
739.7	0.05713
739.8	0.060132
739.9	0.062438
740	0.063604
740.1	0.063882
740.2	0.063446
740.3	0.062451
740.4	0.061023
740.5	0.05929
740.6	0.057375
740.7	0.055374
740.8	0.053328
740.9	0.051335
741	0.049447
741.1	0.047666
741.2	0.045991
741.3	0.044418
741.4	0.042912
741.5	0.041455
741.6	0.040072
741.7	0.038772
741.8	0.037527
741.9	0.036308
742	0.035088
742.1	0.033862
742.2	0.032653
742.3	0.03149
742.4	0.030364
742.5	0.029267
742.6	0.028209
742.7	0.027208
742.8	0.026258
742.9	0.025386
743	0.024608
743.1	0.023904
743.2	0.023269
743.3	0.022701
743.4	0.022199
743.5	0.021754
743.6	0.021356
743.7	0.020994
743.8	0.020658
743.9	0.020312
744	0.019933
744.1	0.019531
744.2	0.019118
744.3	0.018704
744.4	0.018288
744.5	0.017881
744.6	0.017487
744.7	0.017095
744.8	0.016697
744.9	0.016491
745	0.016643
745.1	0.017123
745.2	0.017901
745.3	0.018959
745.4	0.020279
745.5	0.021843
745.6	0.023644
745.7	0.025649
745.8	0.027879
745.9	0.030632
746	0.034194
746.1	0.038615
746.2	0.043951
746.3	0.050277
746.4	0.057682
746.5	0.066274
746.6	0.0762
746.7	0.087855
746.8	0.10123
746.9	0.11361
747	0.12277
747.1	0.12908
747.2	0.13301
747.3	0.13499
747.4	0.13546
747.5	0.13475
747.6	0.13321
747.7	0.13112
747.8	0.12863
747.9	0.1257
748	0.1223
748.1	0.11854
748.2	0.11449
748.3	0.11024
748.4	0.10587
748.5	0.1015
748.6	0.097204
748.7	0.092996
748.8	0.088877
748.9	0.084699
749	0.080359
749.1	0.075983
749.2	0.071663
749.3	0.067469
749.4	0.063423
749.5	0.059551
749.6	0.055843
749.7	0.05233
749.8	0.049043
749.9	0.045946
750	0.042977
750.1	0.040168
750.2	0.037526
750.3	0.035051
750.4	0.03275
750.5	0.030628
750.6	0.028657
750.7	0.026826
750.8	0.025132
750.9	0.023593
751	0.022202
751.1	0.020932
751.2	0.019773
751.3	0.018717
751.4	0.017755
751.5	0.016878
751.6	0.016076
751.7	0.015339
751.8	0.014651
751.9	0.014018
752	0.01345
752.1	0.012941
752.2	0.01248
752.3	0.012062
752.4	0.011684
752.5	0.011343
752.6	0.011033
752.7	0.010752
752.8	0.010495
752.9	0.010255
753	0.010023
753.1	0.0097997
753.2	0.0095823
753.3	0.0093704
753.4	0.0091639
753.5	0.0089627
753.6	0.0087673
753.7	0.0085781
753.8	0.0083974
753.9	0.0082158
754	0.0080239
754.1	0.0078273
754.2	0.0076294
754.3	0.0074326
754.4	0.0072387
754.5	0.0070489
754.6	0.0068642
754.7	0.0066851
754.8	0.0065129
754.9	0.0063468
755	0.0061846
755.1	0.0060271
755.2	0.0058745
755.3	0.005728
755.4	0.005588
755.5	0.0054545
755.6	0.0053285
755.7	0.0052093
755.8	0.0050926
755.9	0.0049836
756	0.0048883
756.1	0.0048039
756.2	0.0047279
756.3	0.0046581
756.4	0.0045938
756.5	0.0045354
756.6	0.0044829
756.7	0.0044362
756.8	0.0043925
756.9	0.0043512
757	0.0043123
757.1	0.0042749
757.2	0.0042402
757.3	0.0042093
757.4	0.0041813
757.5	0.0041548
757.6	0.004129
757.7	0.0041033
757.8	0.0040781
757.9	0.0040509
758	0.0040196
758.1	0.0039835
758.2	0.0039426
758.3	0.0039
758.4	0.0038564
758.5	0.0038103
758.6	0.0037636
758.7	0.0037174
758.8	0.0036711
758.9	0.0036208
759	0.0035648
759.1	0.0035048
759.2	0.0034407
759.3	0.0033735
759.4	0.0033052
759.5	0.0032372
759.6	0.0031699
759.7	0.0031028
759.8	0.003035
759.9	0.0029683
760	0.0029054
760.1	0.0028458
760.2	0.0027897
760.3	0.0027371
760.4	0.002688
760.5	0.0026416
760.6	0.0025969
760.7	0.0025533
760.8	0.0025094
760.9	0.0024677
761	0.002431
761.1	0.0023988
761.2	0.0023704
761.3	0.0023452
761.4	0.0023223
761.5	0.0023013
761.6	0.0022821
761.7	0.0022647
761.8	0.0022489
761.9	0.0022343
762	0.0022204
762.1	0.0022068
762.2	0.0021932
762.3	0.0021797
762.4	0.0021667
762.5	0.0021537
762.6	0.0021409
762.7	0.0021282
762.8	0.0021158
762.9	0.0021007
763	0.0020812
763.1	0.0020583
763.2	0.002033
763.3	0.0020057
763.4	0.0019768
763.5	0.0019467
763.6	0.0019154
763.7	0.0018832
763.8	0.0018513
763.9	0.0018179
764	0.0017822
764.1	0.001745
764.2	0.0017069
764.3	0.0016684
764.4	0.00163
764.5	0.0015923
764.6	0.0015553
764.7	0.0015189
764.8	0.001482
764.9	0.0014458
765	0.0014125
765.1	0.0013816
765.2	0.0013533
765.3	0.0013279
765.4	0.0013049
765.5	0.0012834
765.6	0.0012629
765.7	0.0012429
765.8	0.0012235
765.9	0.0012058
766	0.0011906
766.1	0.0011777
766.2	0.0011663
766.3	0.0011556
766.4	0.0011458
766.5	0.0011372
766.6	0.0011295
766.7	0.0011219
766.8	0.0011149
766.9	0.0011081
767	0.0011007
767.1	0.0010929
767.2	0.001085
767.3	0.0010766
767.4	0.0010677
767.5	0.0010586
767.6	0.0010497
767.7	0.0010408
767.8	0.0010318
767.9	0.0010212
768	0.0010082
768.1	0.00099346
768.2	0.00097778
768.3	0.00096137
768.4	0.00094424
768.5	0.00092638
768.6	0.00090786
768.7	0.00088884
768.8	0.00086969
768.9	0.00085037
769	0.00083063
769.1	0.00081064
769.2	0.00079068
769.3	0.0007709
769.4	0.00075136
769.5	0.00073217
769.6	0.00071331
769.7	0.00069483
769.8	0.00067627
769.9	0.0006585
770	0.00064258
770.1	0.00062832
770.2	0.0006155
770.3	0.00060395
770.4	0.00059342
770.5	0.00058376
770.6	0.00057482
770.7	0.0005665
770.8	0.00055873
770.9	0.00055164
771	0.00054539
771.1	0.00053988
771.2	0.00053489
771.3	0.00053037
771.4	0.00052627
771.5	0.00052254
771.6	0.00051906
771.7	0.00051588
771.8	0.000513
771.9	0.00051019
772	0.00050732
772.1	0.00050448
772.2	0.00050164
772.3	0.00049886
772.4	0.00049606
772.5	0.0004931
772.6	0.00048992
772.7	0.00048649
772.8	0.00048297
772.9	0.00047862
773	0.00047286
773.1	0.00046606
773.2	0.0004585
773.3	0.00045044
773.4	0.00044195
773.5	0.00043305
773.6	0.00042383
773.7	0.00041433
773.8	0.0004046
773.9	0.00039484
774	0.00038514
774.1	0.00037552
774.2	0.00036591
774.3	0.00035639
774.4	0.00034691
774.5	0.00033756
774.6	0.00032843
774.7	0.00031959
774.8	0.00031076
774.9	0.0003024
775	0.00029523
775.1	0.00028917
775.2	0.00028397
775.3	0.00027965
775.4	0.00027601
775.5	0.0002729
775.6	0.00027036
775.7	0.00026837
775.8	0.00026666
775.9	0.00026524
776	0.00026426
776.1	0.00026375
776.2	0.00026371
776.3	0.00026403
776.4	0.00026446
776.5	0.00026495
776.6	0.00026552
776.7	0.00026622
776.8	0.00026708
776.9	0.00026803
777	0.00026899
777.1	0.00026995
777.2	0.00027074
777.3	0.0002713
777.4	0.00027163
777.5	0.00027177
777.6	0.00027175
777.7	0.00027165
777.8	0.00027152
777.9	0.00027091
778	0.0002695
778.1	0.00026742
778.2	0.00026481
778.3	0.00026178
778.4	0.00025846
778.5	0.00025493
778.6	0.00025121
778.7	0.00024736
778.8	0.00024347
778.9	0.00023931
779	0.00023474
779.1	0.00022986
779.2	0.00022474
779.3	0.00021944
779.4	0.000214
779.5	0.0002085
779.6	0.00020297
779.7	0.00019747
779.8	0.00019192
779.9	0.00018676
780	0.00018241
780.1	0.0001788
780.2	0.00017586
780.3	0.00017351
780.4	0.00017163
780.5	0.00017015
780.6	0.00016899
780.7	0.00016807
780.8	0.00016729
780.9	0.0001668
781	0.00016675
781.1	0.00016711
781.2	0.00016783
781.3	0.00016893
781.4	0.00017039
781.5	0.00017217
781.6	0.00017416
781.7	0.00017629
781.8	0.00017844
781.9	0.00018059
782	0.00018282
782.1	0.00018522
782.2	0.00018779
782.3	0.0001905
782.4	0.00019325
782.5	0.00019594
782.6	0.00019852
782.7	0.00020102
782.8	0.00020345
782.9	0.0002058
783	0.00020808
783.1	0.00021032
783.2	0.00021238
783.3	0.00021424
783.4	0.00021607
783.5	0.00021785
783.6	0.00021953
783.7	0.00022117
783.8	0.00022268
783.9	0.00022393
784	0.00022494
784.1	0.00022578
784.2	0.00022642
784.3	0.00022678
784.4	0.00022695
784.5	0.00022702
784.6	0.00022706
784.7	0.00022708
784.8	0.00022709
784.9	0.00022648
785	0.00022479
785.1	0.00022225
785.2	0.00021904
785.3	0.00021534
785.4	0.0002113
785.5	0.00020701
785.6	0.00020253
785.7	0.00019792
785.8	0.00019318
785.9	0.00018828
786	0.00018323
786.1	0.00017808
786.2	0.00017289
786.3	0.00016772
786.4	0.0001626
786.5	0.00015757
786.6	0.00015267
786.7	0.0001479
786.8	0.00014318
786.9	0.00013898
787	0.00013576
787.1	0.00013346
787.2	0.00013198
787.3	0.00013123
787.4	0.00013113
787.5	0.00013158
787.6	0.00013253
787.7	0.00013392
787.8	0.00013569
787.9	0.00013791
788	0.00014063
788.1	0.00014381
788.2	0.00014736
788.3	0.00015123
788.4	0.00015536
788.5	0.0001597
788.6	0.00016417
788.7	0.00016865
788.8	0.00017312
788.9	0.00017847
789	0.00018546
789.1	0.00019406
789.2	0.00020423
789.3	0.00021597
789.4	0.00022925
789.5	0.00024407
789.6	0.00026033
789.7	0.00027751
789.8	0.00029595
789.9	0.00031948
790	0.00035169
790.1	0.00039352
790.2	0.00044635
790.3	0.00051191
790.4	0.00059148
790.5	0.0006859
790.6	0.0007958
790.7	0.00092358
790.8	0.0010667
790.9	0.0012073
791	0.0013323
791.1	0.0014412
791.2	0.0015348
791.3	0.0016137
791.4	0.0016802
791.5	0.0017365
791.6	0.0017839
791.7	0.0018242
791.8	0.0018595
791.9	0.0018784
792	0.0018744
792.1	0.0018535
792.2	0.0018217
792.3	0.0017818
792.4	0.0017371
792.5	0.0016903
792.6	0.0016432
792.7	0.0015961
792.8	0.0015492
792.9	0.0015034
793	0.0014599
793.1	0.0014191
793.2	0.0013814
793.3	0.0013464
793.4	0.0013136
793.5	0.0012826
793.6	0.0012533
793.7	0.0012255
793.8	0.0011979
793.9	0.0011768
794	0.0011691
794.1	0.0011747
794.2	0.0011928
794.3	0.0012228
794.4	0.0012643
794.5	0.0013164
794.6	0.0013779
794.7	0.0014466
794.8	0.0015234
794.9	0.0016215
795	0.0017531
795.1	0.0019206
795.2	0.0021257
795.3	0.0023703
795.4	0.0026573
795.5	0.0029896
795.6	0.0033698
795.7	0.0038106
795.8	0.0042985
795.9	0.0047398
796	0.00507
796.1	0.0052993
796.2	0.0054426
796.3	0.0055155
796.4	0.0055318
796.5	0.0055058
796.6	0.0054491
796.7	0.0053715
796.8	0.0052791
796.9	0.005166
797	0.0050307
797.1	0.0048836
797.2	0.0047312
797.3	0.0045798
797.4	0.0044322
797.5	0.00429
797.6	0.0041527
797.7	0.0040211
797.8	0.0038942
797.9	0.0037732
798	0.0036593
798.1	0.0035534
798.2	0.0034556
798.3	0.0033664
798.4	0.0032859
798.5	0.0032136
798.6	0.0031466
798.7	0.0030828
798.8	0.0030196
798.9	0.0029828
799	0.002998
799.1	0.0030655
799.2	0.0031813
799.3	0.0033426
799.4	0.0035489
799.5	0.0038017
799.6	0.0041001
799.7	0.0044373
799.8	0.0048151
799.9	0.0052649
800	0.0058133
800.1	0.0064617
800.2	0.0072154
800.3	0.0080831
800.4	0.0090641
800.5	0.010162
800.6	0.011393
800.7	0.012788
800.8	0.014294
800.9	0.015601
801	0.016509
801.1	0.017072
801.2	0.017343
801.3	0.017378
801.4	0.017222
801.5	0.016925
801.6	0.016533
801.7	0.016084
801.8	0.015602
801.9	0.015098
802	0.014579
802.1	0.014057
802.2	0.013538
802.3	0.013029
802.4	0.012534
802.5	0.012056
802.6	0.011596
802.7	0.01116
802.8	0.010748
802.9	0.010357
803	0.0099859
803.1	0.0096369
803.2	0.0093104
803.3	0.0090066
803.4	0.0087244
803.5	0.0084625
803.6	0.0082205
803.7	0.0079932
803.8	0.0077761
803.9	0.0076415
804	0.0076479
804.1	0.0077833
804.2	0.0080351
804.3	0.0083947
804.4	0.0088549
804.5	0.0094116
804.6	0.01006
804.7	0.010788
804.8	0.011601
804.9	0.012586
805	0.013821
805.1	0.015314
805.2	0.017071
805.3	0.019102
805.4	0.021415
805.5	0.024018
805.6	0.026926
805.7	0.030218
805.8	0.03382
805.9	0.037027
806	0.039345
806.1	0.040902
806.2	0.041829
806.3	0.042235
806.4	0.042212
806.5	0.041845
806.6	0.041214
806.7	0.040403
806.8	0.039485
806.9	0.038436
807	0.03723
807.1	0.03591
807.2	0.034514
807.3	0.033079
807.4	0.031647
807.5	0.030249
807.6	0.028901
807.7	0.027613
807.8	0.026388
807.9	0.025239
808	0.02417
808.1	0.023173
808.2	0.022255
808.3	0.021407
808.4	0.020612
808.5	0.019871
808.6	0.019187
808.7	0.018545
808.8	0.017945
808.9	0.017401
809	0.016904
809.1	0.016438
809.2	0.016008
809.3	0.015617
809.4	0.015264
809.5	0.014937
809.6	0.014626
809.7	0.014315
809.8	0.014001
809.9	0.013895
810	0.014179
810.1	0.014836
810.2	0.01585
810.3	0.01721
810.4	0.018908
810.5	0.02094
810.6	0.023309
810.7	0.026037
810.8	0.029129
810.9	0.032477
811	0.035992
811.1	0.039684
811.2	0.043566
811.3	0.047652
811.4	0.051968
811.5	0.056534
811.6	0.061381
811.7	0.066661
811.8	0.072304
811.9	0.076955
812	0.079687
812.1	0.080868
812.2	0.080828
812.3	0.079867
812.4	0.078202
812.5	0.076031
812.6	0.073495
812.7	0.070735
812.8	0.06784
812.9	0.064906
813	0.061987
813.1	0.059128
813.2	0.056329
813.3	0.053602
813.4	0.050958
813.5	0.048419
813.6	0.045983
813.7	0.043662
813.8	0.041451
813.9	0.039299
814	0.037164
814.1	0.035081
814.2	0.033084
814.3	0.031198
814.4	0.029428
814.5	0.027775
814.6	0.026227
814.7	0.024774
814.8	0.02342
814.9	0.022124
815	0.020858
815.1	0.019648
815.2	0.018508
815.3	0.017443
815.4	0.016448
815.5	0.015517
815.6	0.014645
815.7	0.013833
815.8	0.013086
815.9	0.012398
816	0.011754
816.1	0.011154
816.2	0.010595
816.3	0.010072
816.4	0.0095826
816.5	0.0091259
816.6	0.0087032
816.7	0.0083102
816.8	0.0079334
816.9	0.0075886
817	0.0072906
817.1	0.0070307
817.2	0.0068055
817.3	0.0066093
817.4	0.0064335
817.5	0.0062745
817.6	0.006132
817.7	0.0060054
817.8	0.0058904
817.9	0.0057856
818	0.0056914
818.1	0.0056064
818.2	0.0055308
818.3	0.0054635
818.4	0.0054037
818.5	0.0053509
818.6	0.0053027
818.7	0.0052563
818.8	0.0052104
818.9	0.0051655
819	0.0051222
819.1	0.0050799
819.2	0.0050385
819.3	0.0049991
819.4	0.0049611
819.5	0.0049243
819.6	0.0048891
819.7	0.0048558
819.8	0.0048255
819.9	0.0047963
820	0.0047671
820.1	0.0047373
820.2	0.0047069
820.3	0.0046761
820.4	0.0046445
820.5	0.0046126
820.6	0.0045808
820.7	0.0045488
820.8	0.0045159
820.9	0.0044803
821	0.0044425
821.1	0.0044033
821.2	0.0043631
821.3	0.0043225
821.4	0.0042825
821.5	0.0042426
821.6	0.0042033
821.7	0.0041653
821.8	0.0041297
821.9	0.0040869
822	0.0040303
822.1	0.0039636
822.2	0.0038895
822.3	0.0038103
822.4	0.003728
822.5	0.0036436
822.6	0.0035591
822.7	0.0034754
822.8	0.003395
822.9	0.0033157
823	0.0032353
823.1	0.0031547
823.2	0.0030743
823.3	0.002994
823.4	0.0029143
823.5	0.0028352
823.6	0.0027575
823.7	0.0026822
823.8	0.002606
823.9	0.0025338
824	0.0024734
824.1	0.0024232
824.2	0.0023819
824.3	0.0023486
824.4	0.002322
824.5	0.0023007
824.6	0.0022833
824.7	0.0022691
824.8	0.0022582
824.9	0.0022533
825	0.0022552
825.1	0.0022627
825.2	0.0022757
825.3	0.0022924
825.4	0.0023124
825.5	0.0023349
825.6	0.0023585
825.7	0.0023818
825.8	0.0024062
825.9	0.0024416
826	0.0024953
826.1	0.0025638
826.2	0.0026459
826.3	0.002742
826.4	0.0028509
826.5	0.00297
826.6	0.0030961
826.7	0.0032231
826.8	0.0033559
826.9	0.003536
827	0.0038008
827.1	0.0041557
827.2	0.0046062
827.3	0.0051577
827.4	0.0058153
827.5	0.0065816
827.6	0.00746
827.7	0.0084622
827.8	0.0095724
827.9	0.010672
828	0.011669
828.1	0.012564
828.2	0.013368
828.3	0.014093
828.4	0.014752
828.5	0.015359
828.6	0.015922
828.7	0.016463
828.8	0.016982
828.9	0.017342
829	0.017461
829.1	0.017396
829.2	0.017192
829.3	0.016887
829.4	0.016512
829.5	0.016091
829.6	0.015644
829.7	0.015186
829.8	0.014726
829.9	0.014283
830	0.013863
830.1	0.013466
830.2	0.013088
830.3	0.01273
830.4	0.012391
830.5	0.012072
830.6	0.011773
830.7	0.011488
830.8	0.011215
830.9	0.011039
831	0.011026
831.1	0.011162
831.2	0.011431
831.3	0.01182
831.4	0.012313
831.5	0.012895
831.6	0.013554
831.7	0.014271
831.8	0.015052
831.9	0.016021
832	0.017281
832.1	0.018847
832.2	0.02071
832.3	0.022859
832.4	0.025291
832.5	0.028016
832.6	0.031056
832.7	0.034486
832.8	0.038244
832.9	0.041667
833	0.044285
833.1	0.046225
833.2	0.047624
833.3	0.048554
833.4	0.049089
833.5	0.049333
833.6	0.049327
833.7	0.049134
833.8	0.048827
833.9	0.048301
834	0.047487
834.1	0.046475
834.2	0.045348
834.3	0.044152
834.4	0.042888
834.5	0.041571
834.6	0.040237
834.7	0.038919
834.8	0.03764
834.9	0.036459
835	0.035407
835.1	0.034451
835.2	0.033557
835.3	0.032716
835.4	0.031919
835.5	0.031165
835.6	0.030456
835.7	0.029772
835.8	0.029108
835.9	0.028786
836	0.029052
836.1	0.029839
836.2	0.031095
836.3	0.032791
836.4	0.034901
836.5	0.037402
836.6	0.040275
836.7	0.043509
836.8	0.047082
836.9	0.050936
837	0.055035
837.1	0.059385
837.2	0.063991
837.3	0.068863
837.4	0.074039
837.5	0.079524
837.6	0.085342
837.7	0.091665
837.8	0.098494
837.9	0.10445
838	0.10851
838.1	0.11104
838.2	0.11237
838.3	0.11276
838.4	0.11245
838.5	0.1116
838.6	0.11036
838.7	0.10881
838.8	0.10701
838.9	0.105
839	0.10279
839.1	0.10041
839.2	0.09788
839.3	0.09526
839.4	0.092588
839.5	0.089892
839.6	0.087238
839.7	0.084664
839.8	0.082113
839.9	0.079729
840	0.077599
840.1	0.075652
840.2	0.073829
840.3	0.072135
840.4	0.070578
840.5	0.069155
840.6	0.067791
840.7	0.066407
840.8	0.064943
840.9	0.064193
841	0.064748
841.1	0.066451
841.2	0.069143
841.3	0.072752
841.4	0.07726
841.5	0.082693
841.6	0.088984
841.7	0.096153
841.8	0.10427
841.9	0.11264
842	0.12065
842.1	0.12846
842.2	0.13628
842.3	0.14414
842.4	0.15212
842.5	0.16036
842.6	0.16906
842.7	0.17848
842.8	0.18874
842.9	0.19771
843	0.20397
843.1	0.20803
843.2	0.21051
843.3	0.21173
843.4	0.21218
843.5	0.21201
843.6	0.21139
843.7	0.21028
843.8	0.20883
843.9	0.20711
844	0.20532
844.1	0.20338
844.2	0.20136
844.3	0.19919
844.4	0.19698
844.5	0.19467
844.6	0.19232
844.7	0.18988
844.8	0.1874
844.9	0.18511
845	0.18322
845.1	0.18164
845.2	0.18031
845.3	0.17916
845.4	0.17815
845.5	0.17723
845.6	0.1764
845.7	0.1755
845.8	0.1743
845.9	0.17513
846	0.1799
846.1	0.18829
846.2	0.20011
846.3	0.21542
846.4	0.23454
846.5	0.2578
846.6	0.28592
846.7	0.31979
846.8	0.36109
846.9	0.40933
847	0.4652
847.1	0.5314
847.2	0.61283
847.3	0.71461
847.4	0.8437
847.5	1.0092
847.6	1.2133
847.7	1.4513
847.8	1.6929
847.9	1.884
848	1.9582
848.1	1.9105
848.2	1.7953
848.3	1.6605
848.4	1.5355
848.5	1.4262
848.6	1.33
848.7	1.2495
848.8	1.1637
848.9	1.0975
849	1.0154
849.1	0.95889
849.2	0.8838
849.3	0.83189
849.4	0.76593
849.5	0.71635
849.6	0.66026
849.7	0.6033
849.8	0.56735
849.9	0.51899
850	0.48693
850.1	0.43365
850.2	0.41027
850.3	0.36427
850.4	0.34711
850.5	0.30365
850.6	0.30222
850.7	0.29151
850.8	0.26505
850.9	0.23974
851	0.21784
851.1	0.19054
851.2	0.18695
851.3	0.17164
851.4	0.17225
851.5	0.16709
851.6	0.16112
851.7	0.15941
851.8	0.14334
851.9	0.13452
852	0.1196
852.1	0.10984
852.2	0.099266
852.3	0.090677
852.4	0.083374
852.5	0.076216
852.6	0.07183
852.7	0.065974
852.8	0.064979
852.9	0.062399
853	0.061172
853.1	0.059073
853.2	0.056755
853.3	0.054609
853.4	0.051928
853.5	0.049693
853.6	0.047069
853.7	0.044833
853.8	0.042557
853.9	0.040665
854	0.038761
854.1	0.037091
854.2	0.035418
854.3	0.033895
854.4	0.032398
854.5	0.031001
854.6	0.029642
854.7	0.028351
854.8	0.027106
854.9	0.025926
855	0.024791
855.1	0.023711
855.2	0.022682
855.3	0.021708
855.4	0.020787
855.5	0.019913
855.6	0.019088
855.7	0.018305
855.8	0.017576
855.9	0.016896
856	0.016252
856.1	0.015639
856.2	0.015058
856.3	0.014505
856.4	0.013986
856.5	0.013498
856.6	0.013042
856.7	0.012607
856.8	0.012214
856.9	0.011851
857	0.011497
857.1	0.011157
857.2	0.010832
857.3	0.010519
857.4	0.010216
857.5	0.0099223
857.6	0.0096375
857.7	0.0093624
857.8	0.009092
857.9	0.0088267
858	0.0085727
858.1	0.0083288
858.2	0.0080994
858.3	0.0078849
858.4	0.0076803
858.5	0.0074863
858.6	0.0073044
858.7	0.0071309
858.8	0.0069605
858.9	0.0068032
859	0.0066709
859.1	0.0065597
859.2	0.0064694
859.3	0.0063989
859.4	0.006345
859.5	0.006302
859.6	0.0062674
859.7	0.0062401
859.8	0.0062195
859.9	0.0062109
860	0.0062198
860.1	0.0062423
860.2	0.0062737
860.3	0.0063095
860.4	0.0063485
860.5	0.0063896
860.6	0.0064333
860.7	0.0064782
860.8	0.0065263
860.9	0.0065762
861	0.0066279
861.1	0.0066806
861.2	0.0067351
861.3	0.006791
861.4	0.0068486
861.5	0.0069065
861.6	0.0069652
861.7	0.0070185
861.8	0.0070648
861.9	0.0071642
862	0.0073713
862.1	0.0076786
862.2	0.0080781
862.3	0.0085621
862.4	0.0091259
862.5	0.0097634
862.6	0.010473
862.7	0.011238
862.8	0.012072
862.9	0.013132
863	0.01457
863.1	0.016419
863.2	0.018714
863.3	0.021492
863.4	0.024797
863.5	0.028673
863.6	0.033171
863.7	0.038433
863.8	0.044376
863.9	0.049908
864	0.054152
864.1	0.057227
864.2	0.059288
864.3	0.060519
864.4	0.061087
864.5	0.061179
864.6	0.060921
864.7	0.060418
864.8	0.059711
864.9	0.058694
865	0.057298
865.1	0.055636
865.2	0.053802
865.3	0.051904
865.4	0.049991
865.5	0.048089
865.6	0.046188
865.7	0.044303
865.8	0.042455
865.9	0.040657
866	0.038908
866.1	0.037226
866.2	0.0356
866.3	0.034031
866.4	0.032522
866.5	0.031097
866.6	0.029752
866.7	0.028479
866.8	0.027285
866.9	0.026157
867	0.025061
867.1	0.024008
867.2	0.023015
867.3	0.022073
867.4	0.021172
867.5	0.020323
867.6	0.01953
867.7	0.01879
867.8	0.018097
867.9	0.017403
868	0.016682
868.1	0.015955
868.2	0.015241
868.3	0.014554
868.4	0.013894
868.5	0.01326
868.6	0.012656
868.7	0.012084
868.8	0.011543
868.9	0.011036
869	0.010566
869.1	0.01013
869.2	0.0097269
869.3	0.0093546
869.4	0.0090121
869.5	0.0086972
869.6	0.0084057
869.7	0.0081335
869.8	0.0078728
869.9	0.0076376
870	0.0074437
870.1	0.0072843
870.2	0.0071539
870.3	0.0070467
870.4	0.0069572
870.5	0.0068807
870.6	0.006816
870.7	0.0067609
870.8	0.0067127
870.9	0.0066783
871	0.0066643
871.1	0.006666
871.2	0.0066793
871.3	0.0067016
871.4	0.0067331
871.5	0.006772
871.6	0.0068176
871.7	0.006868
871.8	0.0069227
871.9	0.0069798
872	0.0070405
872.1	0.0071056
872.2	0.0071746
872.3	0.0072442
872.4	0.0073124
872.5	0.0073774
872.6	0.0074381
872.7	0.0074857
872.8	0.0075218
872.9	0.0076303
873	0.0078845
873.1	0.0082843
873.2	0.008829
873.3	0.0095126
873.4	0.01033
873.5	0.011272
873.6	0.012331
873.7	0.013495
873.8	0.014789
873.9	0.016348
874	0.018291
874.1	0.020631
874.2	0.02338
874.3	0.026556
874.4	0.03018
874.5	0.03427
874.6	0.038881
874.7	0.04419
874.8	0.050129
874.9	0.055534
875	0.059511
875.1	0.06227
875.2	0.063993
875.3	0.064861
875.4	0.065101
875.5	0.064851
875.6	0.064176
875.7	0.063209
875.8	0.062068
875.9	0.060734
876	0.059159
876.1	0.057403
876.2	0.055539
876.3	0.053645
876.4	0.051751
876.5	0.049892
876.6	0.048059
876.7	0.046257
876.8	0.0445
876.9	0.042783
877	0.041093
877.1	0.039454
877.2	0.03788
877.3	0.036385
877.4	0.034975
877.5	0.033648
877.6	0.032387
877.7	0.031192
877.8	0.03005
877.9	0.028955
878	0.027903
878.1	0.026895
878.2	0.02593
878.3	0.025009
878.4	0.024128
878.5	0.023294
878.6	0.022502
878.7	0.021749
878.8	0.021037
878.9	0.020357
879	0.019696
879.1	0.01906
879.2	0.018448
879.3	0.017859
879.4	0.017295
879.5	0.016757
879.6	0.016245
879.7	0.015761
879.8	0.015308
879.9	0.014852
880	0.014369
880.1	0.013873
880.2	0.013377
880.3	0.012891
880.4	0.012418
880.5	0.011965
880.6	0.011537
880.7	0.011134
880.8	0.010761
880.9	0.010398
881	0.010029
881.1	0.0096603
881.2	0.009296
881.3	0.0089399
881.4	0.0085956
881.5	0.0082642
881.6	0.0079493
881.7	0.0076546
881.8	0.0073689
881.9	0.0071073
882	0.0068885
882.1	0.0067045
882.2	0.0065505
882.3	0.0064245
882.4	0.0063246
882.5	0.0062453
882.6	0.0061805
882.7	0.0061249
882.8	0.0060775
882.9	0.0060497
883	0.0060493
883.1	0.0060687
883.2	0.0061025
883.3	0.0061501
883.4	0.0062091
883.5	0.0062741
883.6	0.0063461
883.7	0.0064211
883.8	0.0064958
883.9	0.0065937
884	0.0067359
884.1	0.0069125
884.2	0.0071145
884.3	0.0073391
884.4	0.0075885
884.5	0.0078612
884.6	0.0081521
884.7	0.0084441
884.8	0.0087396
884.9	0.009146
885	0.0097606
885.1	0.010588
885.2	0.011636
885.3	0.012915
885.4	0.014437
885.5	0.016208
885.6	0.018236
885.7	0.020538
885.8	0.023085
885.9	0.025678
886	0.028163
886.1	0.030539
886.2	0.03282
886.3	0.035021
886.4	0.037165
886.5	0.039273
886.6	0.041359
886.7	0.043482
886.8	0.045636
886.9	0.047385
887	0.048434
887.1	0.048928
887.2	0.048979
887.3	0.048689
887.4	0.04814
887.5	0.047403
887.6	0.046529
887.7	0.045568
887.8	0.044552
887.9	0.043521
888	0.04249
888.1	0.041475
888.2	0.040474
888.3	0.039495
888.4	0.038533
888.5	0.037591
888.6	0.036662
888.7	0.035738
888.8	0.034807
888.9	0.034106
889	0.033797
889.1	0.033827
889.2	0.03415
889.3	0.03474
889.4	0.035556
889.5	0.036566
889.6	0.037734
889.7	0.039
889.8	0.040344
889.9	0.042102
890	0.044545
890.1	0.047689
890.2	0.051548
890.3	0.056131
890.4	0.061412
890.5	0.067366
890.6	0.074005
890.7	0.0815
890.8	0.089895
890.9	0.097979
891	0.10474
891.1	0.11037
891.2	0.11505
891.3	0.11893
891.4	0.12213
891.5	0.12473
891.6	0.12695
891.7	0.12894
891.8	0.13073
891.9	0.13189
892	0.1322
892.1	0.13181
892.2	0.13084
892.3	0.12948
892.4	0.12783
892.5	0.12589
892.6	0.12368
892.7	0.12131
892.8	0.11885
892.9	0.11648
893	0.11421
893.1	0.11197
893.2	0.10975
893.3	0.10756
893.4	0.10542
893.5	0.10336
893.6	0.10139
893.7	0.099414
893.8	0.097339
893.9	0.096099
894	0.096353
894.1	0.097873
894.2	0.10045
894.3	0.10395
894.4	0.10828
894.5	0.11344
894.6	0.11939
894.7	0.12612
894.8	0.1337
894.9	0.14235
895	0.1523
895.1	0.16361
895.2	0.17652
895.3	0.19117
895.4	0.20793
895.5	0.22701
895.6	0.24907
895.7	0.27479
895.8	0.30541
895.9	0.33732
896	0.36825
896.1	0.39911
896.2	0.43202
896.3	0.46794
896.4	0.50929
896.5	0.55756
896.6	0.61603
896.7	0.68837
896.8	0.7789
896.9	0.89543
897	1.0419
897.1	1.2286
897.2	1.4456
897.3	1.6761
897.4	1.8574
897.5	1.93
897.6	1.8844
897.7	1.7637
897.8	1.6218
897.9	1.481
898	1.3637
898.1	1.2602
898.2	1.1741
898.3	1.0969
898.4	1.0291
898.5	0.96753
898.6	0.91237
898.7	0.87479
898.8	0.8048
898.9	0.74701
899	0.68183
899.1	0.6325
899.2	0.58387
899.3	0.54432
899.4	0.50212
899.5	0.46291
899.6	0.43126
899.7	0.39337
899.8	0.37142
899.9	0.33992
900	0.32227
900.1	0.29933
900.2	0.27881
900.3	0.25463
900.4	0.23126
900.5	0.21101
900.6	0.18199
900.7	0.13941
900.8	0.14604
900.9	0.13645
901	0.14094
901.1	0.14182
901.2	0.12946
901.3	0.12342
901.4	0.11075
901.5	0.10207
901.6	0.094144
901.7	0.087895
901.8	0.081549
901.9	0.076855
902	0.071243
902.1	0.067275
902.2	0.062651
902.3	0.059131
902.4	0.055543
902.5	0.052407
902.6	0.049687
902.7	0.046977
902.8	0.044817
902.9	0.042385
903	0.040453
903.1	0.038308
903.2	0.036547
903.3	0.034685
903.4	0.033065
903.5	0.031448
903.6	0.029973
903.7	0.028606
903.8	0.027129
903.9	0.025618
904	0.024362
904.1	0.02338
904.2	0.022698
904.3	0.022237
904.4	0.022026
904.5	0.021962
904.6	0.022101
904.7	0.022345
904.8	0.022783
904.9	0.02323
905	0.023685
905.1	0.024077
905.2	0.024486
905.3	0.024848
905.4	0.025241
905.5	0.0256
905.6	0.025996
905.7	0.026368
905.8	0.026847
905.9	0.027105
906	0.027035
906.1	0.026673
906.2	0.026154
906.3	0.025522
906.4	0.024837
906.5	0.024121
906.6	0.023393
906.7	0.022667
906.8	0.021938
906.9	0.021228
907	0.020561
907.1	0.019945
907.2	0.019376
907.3	0.01885
907.4	0.018359
907.5	0.017901
907.6	0.017473
907.7	0.017074
907.8	0.016712
907.9	0.016374
908	0.016048
908.1	0.015734
908.2	0.015443
908.3	0.015172
908.4	0.014916
908.5	0.014681
908.6	0.014466
908.7	0.01426
908.8	0.014036
908.9	0.013899
909	0.013951
909.1	0.014183
909.2	0.014587
909.3	0.015152
909.4	0.015854
909.5	0.016675
909.6	0.017605
909.7	0.018633
909.8	0.019765
909.9	0.02117
910	0.022984
910.1	0.025207
910.2	0.027822
910.3	0.030829
910.4	0.034224
910.5	0.038022
910.6	0.042237
910.7	0.046961
910.8	0.052212
910.9	0.056994
911	0.060492
911.1	0.062861
911.2	0.064298
911.3	0.064999
911.4	0.065083
911.5	0.064715
911.6	0.063979
911.7	0.063016
911.8	0.06186
911.9	0.060513
912	0.058894
912.1	0.057137
912.2	0.055246
912.3	0.053329
912.4	0.051376
912.5	0.049464
912.6	0.047561
912.7	0.045726
912.8	0.04393
912.9	0.042209
913	0.040515
913.1	0.038902
913.2	0.037332
913.3	0.035837
913.4	0.034391
913.5	0.033021
913.6	0.031705
913.7	0.030466
913.8	0.029278
913.9	0.028149
914	0.027061
914.1	0.026024
914.2	0.025031
914.3	0.024096
914.4	0.023216
914.5	0.022399
914.6	0.021639
914.7	0.020937
914.8	0.020291
914.9	0.019654
915	0.018988
915.1	0.018311
915.2	0.017637
915.3	0.016982
915.4	0.016356
915.5	0.015761
915.6	0.01519
915.7	0.014645
915.8	0.01413
915.9	0.013643
916	0.013177
916.1	0.012734
916.2	0.012313
916.3	0.011912
916.4	0.011529
916.5	0.011165
916.6	0.010824
916.7	0.010503
916.8	0.010186
916.9	0.0098943
917	0.0096504
917.1	0.0094457
917.2	0.009279
917.3	0.0091436
917.4	0.0090304
917.5	0.0089377
917.6	0.0088653
917.7	0.0088081
917.8	0.0087575
917.9	0.0087226
918	0.0087163
918.1	0.0087361
918.2	0.0087804
918.3	0.0088464
918.4	0.0089279
918.5	0.0090167
918.6	0.0091085
918.7	0.0091998
918.8	0.00929
918.9	0.0093843
919	0.009488
919.1	0.0095994
919.2	0.0097179
919.3	0.0098426
919.4	0.0099733
919.5	0.010109
919.6	0.010247
919.7	0.010378
919.8	0.010498
919.9	0.010725
920	0.011167
920.1	0.011813
920.2	0.012653
920.3	0.013683
920.4	0.014902
920.5	0.016305
920.6	0.01789
920.7	0.019648
920.8	0.021586
920.9	0.023783
921	0.026315
921.1	0.029197
921.2	0.032437
921.3	0.036038
921.4	0.040017
921.5	0.044381
921.6	0.049147
921.7	0.054435
921.8	0.060231
921.9	0.065443
922	0.069238
922.1	0.071842
922.2	0.073461
922.3	0.074285
922.4	0.07447
922.5	0.074159
922.6	0.073444
922.7	0.072414
922.8	0.07113
922.9	0.069628
923	0.067929
923.1	0.066144
923.2	0.064325
923.3	0.062515
923.4	0.060698
923.5	0.058888
923.6	0.057065
923.7	0.055252
923.8	0.053474
923.9	0.051775
924	0.050136
924.1	0.04856
924.2	0.047013
924.3	0.045508
924.4	0.044033
924.5	0.042613
924.6	0.041252
924.7	0.03997
924.8	0.038724
924.9	0.037651
925	0.036852
925.1	0.036305
925.2	0.035936
925.3	0.03571
925.4	0.035614
925.5	0.03563
925.6	0.035701
925.7	0.035795
925.8	0.035898
925.9	0.036542
926	0.038153
926.1	0.04071
926.2	0.044204
926.3	0.048674
926.4	0.054149
926.5	0.060646
926.6	0.068183
926.7	0.076911
926.8	0.08687
926.9	0.096736
927	0.10541
927.1	0.113
927.2	0.11976
927.3	0.12583
927.4	0.13147
927.5	0.13673
927.6	0.14183
927.7	0.14684
927.8	0.15205
927.9	0.15617
928	0.15848
928.1	0.15921
928.2	0.15883
928.3	0.15748
928.4	0.15547
928.5	0.15285
928.6	0.14986
928.7	0.14651
928.8	0.14294
928.9	0.13922
929	0.13547
929.1	0.13166
929.2	0.12784
929.3	0.12401
929.4	0.1202
929.5	0.11641
929.6	0.11266
929.7	0.109
929.8	0.10544
929.9	0.10184
930	0.098159
930.1	0.094452
930.2	0.090749
930.3	0.0871
930.4	0.083496
930.5	0.079979
930.6	0.076524
930.7	0.073152
930.8	0.069889
930.9	0.066629
931	0.063271
931.1	0.059923
931.2	0.056642
931.3	0.053482
931.4	0.050466
931.5	0.047614
931.6	0.044904
931.7	0.042342
931.8	0.039932
931.9	0.037637
932	0.035434
932.1	0.03336
932.2	0.031412
932.3	0.02959
932.4	0.027881
932.5	0.026283
932.6	0.024791
932.7	0.023404
932.8	0.022095
932.9	0.020907
933	0.019883
933.1	0.019004
933.2	0.01825
933.3	0.017593
933.4	0.017014
933.5	0.016509
933.6	0.016059
933.7	0.015652
933.8	0.015287
933.9	0.014974
934	0.014721
934.1	0.014519
934.2	0.014365
934.3	0.014249
934.4	0.014157
934.5	0.01408
934.6	0.014021
934.7	0.01398
934.8	0.013959
934.9	0.013956
935	0.013964
935.1	0.013974
935.2	0.013984
935.3	0.013993
935.4	0.014004
935.5	0.014017
935.6	0.014032
935.7	0.014046
935.8	0.01406
935.9	0.014152
936	0.014387
936.1	0.014751
936.2	0.015225
936.3	0.015789
936.4	0.016429
936.5	0.01713
936.6	0.017881
936.7	0.018651
936.8	0.019452
936.9	0.020579
937	0.022298
937.1	0.024633
937.2	0.027615
937.3	0.031283
937.4	0.035684
937.5	0.040875
937.6	0.046921
937.7	0.053983
937.8	0.062048
937.9	0.06997
938	0.076774
938.1	0.082547
938.2	0.087455
938.3	0.091639
938.4	0.09526
938.5	0.098454
938.6	0.10135
938.7	0.10405
938.8	0.10662
938.9	0.10843
939	0.10902
939.1	0.10861
939.2	0.10743
939.3	0.10567
939.4	0.10348
939.5	0.10103
939.6	0.098411
939.7	0.095719
939.8	0.092932
939.9	0.090105
940	0.087256
940.1	0.084419
940.2	0.081599
940.3	0.078856
940.4	0.076221
940.5	0.0737
940.6	0.071226
940.7	0.068796
940.8	0.066416
940.9	0.064069
941	0.061723
941.1	0.059412
941.2	0.057128
941.3	0.05489
941.4	0.052707
941.5	0.050623
941.6	0.048637
941.7	0.046736
941.8	0.044921
941.9	0.043182
942	0.041463
942.1	0.03978
942.2	0.038159
942.3	0.0366
942.4	0.03509
942.5	0.033649
942.6	0.032293
942.7	0.031014
942.8	0.029811
942.9	0.028599
943	0.027322
943.1	0.026031
943.2	0.024762
943.3	0.023538
943.4	0.02236
943.5	0.021233
943.6	0.020161
943.7	0.019145
943.8	0.018181
943.9	0.017286
944	0.016473
944.1	0.015732
944.2	0.015057
944.3	0.014443
944.4	0.013883
944.5	0.013372
944.6	0.012904
944.7	0.012472
944.8	0.012063
944.9	0.011702
945	0.011421
945.1	0.011204
945.2	0.01104
945.3	0.010918
945.4	0.010829
945.5	0.010767
945.6	0.010725
945.7	0.010698
945.8	0.010683
945.9	0.010682
946	0.010698
946.1	0.010728
946.2	0.01077
946.3	0.010819
946.4	0.010876
946.5	0.010938
946.6	0.011006
946.7	0.011078
946.8	0.011151
946.9	0.011289
947	0.011548
947.1	0.011914
947.2	0.012374
947.3	0.012916
947.4	0.013526
947.5	0.014194
947.6	0.014912
947.7	0.015649
947.8	0.016417
947.9	0.01742
948	0.018849
948.1	0.020728
948.2	0.023081
948.3	0.025929
948.4	0.029278
948.5	0.033129
948.6	0.037501
948.7	0.042484
948.8	0.048082
948.9	0.053603
949	0.058427
949.1	0.06257
949.2	0.0661
949.3	0.069096
949.4	0.071641
949.5	0.073807
949.6	0.075681
949.7	0.077396
949.8	0.07905
949.9	0.080205
950	0.080508
950.1	0.080162
950.2	0.079335
950.3	0.07813
950.4	0.076663
950.5	0.075037
950.6	0.073244
950.7	0.071344
950.8	0.069407
950.9	0.0675
951	0.0656
951.1	0.063712
951.2	0.06185
951.3	0.060057
951.4	0.058332
951.5	0.056681
951.6	0.055056
951.7	0.053445
951.8	0.051812
951.9	0.050456
952	0.049579
952.1	0.049119
952.2	0.048999
952.3	0.049168
952.4	0.049561
952.5	0.050153
952.6	0.050875
952.7	0.05165
952.8	0.052437
952.9	0.053839
953	0.056332
953.1	0.059883
953.2	0.064459
953.3	0.070063
953.4	0.076692
953.5	0.084387
953.6	0.093217
953.7	0.10339
953.8	0.115
953.9	0.12636
954	0.13611
954.1	0.14442
954.2	0.15162
954.3	0.15786
954.4	0.16345
954.5	0.16844
954.6	0.17312
954.7	0.17757
954.8	0.18214
954.9	0.18568
955	0.18765
955.1	0.18825
955.2	0.18794
955.3	0.18679
955.4	0.1852
955.5	0.18321
955.6	0.18103
955.7	0.17859
955.8	0.17601
955.9	0.17335
956	0.17076
956.1	0.16813
956.2	0.16548
956.3	0.16273
956.4	0.1599
956.5	0.15704
956.6	0.1542
956.7	0.15143
956.8	0.14869
956.9	0.1461
957	0.14365
957.1	0.14131
957.2	0.13902
957.3	0.13685
957.4	0.13478
957.5	0.13286
957.6	0.13093
957.7	0.12895
957.8	0.12664
957.9	0.12585
958	0.128
958.1	0.1328
958.2	0.13989
958.3	0.14926
958.4	0.16098
958.5	0.17508
958.6	0.1917
958.7	0.21132
958.8	0.23452
958.9	0.25992
959	0.28716
959.1	0.31677
959.2	0.35017
959.3	0.38777
959.4	0.43184
959.5	0.48337
959.6	0.5462
959.7	0.62296
959.8	0.72013
959.9	0.83663
960	0.96736
960.1	1.1192
960.2	1.2842
960.3	1.4575
960.4	1.6058
960.5	1.699
960.6	1.7167
960.7	1.66
960.8	1.5691
960.9	1.4584
961	1.3622
961.1	1.2692
961.2	1.1933
961.3	1.1268
961.4	1.0631
961.5	1.017
961.6	0.95514
961.7	0.92025
961.8	0.85839
961.9	0.82887
962	0.77064
962.1	0.73896
962.2	0.68622
962.3	0.64916
962.4	0.60358
962.5	0.55999
962.6	0.52172
962.7	0.47217
962.8	0.44592
962.9	0.40192
963	0.38026
963.1	0.34526
963.2	0.32252
963.3	0.29351
963.4	0.26634
963.5	0.23701
963.6	0.21391
963.7	0.18412
963.8	0.17545
963.9	0.16057
964	0.15092
964.1	0.14218
964.2	0.12922
964.3	0.12216
964.4	0.10851
964.5	0.1012
964.6	0.09092
964.7	0.084859
964.8	0.078439
964.9	0.074225
965	0.070138
965.1	0.067046
965.2	0.064054
965.3	0.061415
965.4	0.059142
965.5	0.056786
965.6	0.054768
965.7	0.052499
965.8	0.050228
965.9	0.047407
966	0.04467
966.1	0.041793
966.2	0.03919
966.3	0.036641
966.4	0.034377
966.5	0.032196
966.6	0.030256
966.7	0.028431
966.8	0.026778
966.9	0.025208
967	0.02381
967.1	0.022509
967.2	0.021344
967.3	0.020276
967.4	0.019322
967.5	0.018439
967.6	0.017644
967.7	0.016921
967.8	0.016257
967.9	0.015644
968	0.015117
968.1	0.014659
968.2	0.014272
968.3	0.013946
968.4	0.01368
968.5	0.01346
968.6	0.013278
968.7	0.013121
968.8	0.012961
968.9	0.01291
969	0.013097
969.1	0.013512
969.2	0.014146
969.3	0.014985
969.4	0.016028
969.5	0.017269
969.6	0.018712
969.7	0.020366
969.8	0.022224
969.9	0.024108
970	0.025885
970.1	0.027556
970.2	0.029138
970.3	0.030633
970.4	0.032056
970.5	0.033408
970.6	0.034705
970.7	0.035981
970.8	0.037272
970.9	0.038204
971	0.038522
971.1	0.03837
971.2	0.037871
971.3	0.037121
971.4	0.036194
971.5	0.035165
971.6	0.03407
971.7	0.032959
971.8	0.03185
971.9	0.03079
972	0.029795
972.1	0.028875
972.2	0.028015
972.3	0.02722
972.4	0.02647
972.5	0.025771
972.6	0.025111
972.7	0.024489
972.8	0.02389
972.9	0.023348
973	0.022879
973.1	0.02249
973.2	0.022166
973.3	0.021907
973.4	0.02169
973.5	0.021508
973.6	0.021348
973.7	0.021194
973.8	0.02102
973.9	0.021113
974	0.021721
974.1	0.022819
974.2	0.024364
974.3	0.026348
974.4	0.028765
974.5	0.031625
974.6	0.034932
974.7	0.038743
974.8	0.043065
974.9	0.047583
975	0.051999
975.1	0.056338
975.2	0.060646
975.3	0.06491
975.4	0.06916
975.5	0.073454
975.6	0.077794
975.7	0.082221
975.8	0.086859
975.9	0.090717
976	0.093033
976.1	0.094025
976.2	0.093946
976.3	0.09306
976.4	0.091556
976.5	0.08962
976.6	0.087376
976.7	0.084956
976.8	0.082384
976.9	0.079811
977	0.077265
977.1	0.074787
977.2	0.072321
977.3	0.069919
977.4	0.067552
977.5	0.065267
977.6	0.063049
977.7	0.060945
977.8	0.05894
977.9	0.057013
978	0.055108
978.1	0.053259
978.2	0.051449
978.3	0.049703
978.4	0.048011
978.5	0.046399
978.6	0.044836
978.7	0.043326
978.8	0.041795
978.9	0.040536
979	0.039748
979.1	0.039369
979.2	0.039309
979.3	0.039525
979.4	0.039949
979.5	0.040562
979.6	0.041314
979.7	0.042166
979.8	0.043075
979.9	0.044567
980	0.047084
980.1	0.050624
980.2	0.055174
980.3	0.060722
980.4	0.067299
980.5	0.074915
980.6	0.083664
980.7	0.093639
980.8	0.10507
980.9	0.11593
981	0.12482
981.1	0.13181
981.2	0.13752
981.3	0.14198
981.4	0.14562
981.5	0.14832
981.6	0.15048
981.7	0.15201
981.8	0.15347
981.9	0.15415
982	0.15388
982.1	0.15258
982.2	0.15056
982.3	0.14787
982.4	0.14486
982.5	0.14156
982.6	0.13814
982.7	0.13455
982.8	0.13087
982.9	0.1271
983	0.12329
983.1	0.11943
983.2	0.11547
983.3	0.11149
983.4	0.10756
983.5	0.10369
983.6	0.099843
983.7	0.096137
983.8	0.092493
983.9	0.088854
984	0.085159
984.1	0.081531
984.2	0.077885
984.3	0.074304
984.4	0.070804
984.5	0.067483
984.6	0.064276
984.7	0.061213
984.8	0.058289
984.9	0.055421
985	0.052487
985.1	0.0496
985.2	0.046786
985.3	0.044109
985.4	0.041552
985.5	0.039147
985.6	0.036868
985.7	0.034734
985.8	0.032713
985.9	0.030842
986	0.029124
986.1	0.027558
986.2	0.026122
986.3	0.024812
986.4	0.023608
986.5	0.022506
986.6	0.021492
986.7	0.020563
986.8	0.019692
986.9	0.018914
987	0.018263
987.1	0.017723
987.2	0.017273
987.3	0.016899
987.4	0.016586
987.5	0.016324
987.6	0.016108
987.7	0.015929
987.8	0.015778
987.9	0.015656
988	0.015563
988.1	0.015491
988.2	0.015439
988.3	0.015401
988.4	0.015373
988.5	0.01535
988.6	0.015329
988.7	0.015307
988.8	0.015279
988.9	0.015252
989	0.015233
989.1	0.015224
989.2	0.015223
989.3	0.015234
989.4	0.015257
989.5	0.015292
989.6	0.015336
989.7	0.015377
989.8	0.015406
989.9	0.015474
990	0.015625
990.1	0.015848
990.2	0.01614
990.3	0.016495
990.4	0.0169
990.5	0.01734
990.6	0.017798
990.7	0.018244
990.8	0.018687
990.9	0.019468
991	0.0209
991.1	0.023015
991.2	0.025846
991.3	0.029443
991.4	0.033857
991.5	0.039137
991.6	0.045378
991.7	0.052757
991.8	0.061273
991.9	0.069886
992	0.077742
992.1	0.084792
992.2	0.091102
992.3	0.096806
992.4	0.10209
992.5	0.10696
992.6	0.11154
992.7	0.11592
992.8	0.12034
992.9	0.12381
993	0.12566
993.1	0.12611
993.2	0.12546
993.3	0.12394
993.4	0.12177
993.5	0.11908
993.6	0.11605
993.7	0.11277
993.8	0.10933
993.9	0.10585
994	0.1024
994.1	0.099028
994.2	0.095706
994.3	0.092449
994.4	0.089238
994.5	0.086085
994.6	0.08296
994.7	0.07991
994.8	0.076923
994.9	0.0739
995	0.070723
995.1	0.067507
995.2	0.064284
995.3	0.06113
995.4	0.058047
995.5	0.055084
995.6	0.052231
995.7	0.04952
995.8	0.046964
995.9	0.044501
996	0.042058
996.1	0.039686
996.2	0.0374
996.3	0.035227
996.4	0.033166
996.5	0.031229
996.6	0.029415
996.7	0.027726
996.8	0.026141
996.9	0.024683
997	0.023368
997.1	0.022177
997.2	0.021099
997.3	0.020127
997.4	0.01925
997.5	0.018457
997.6	0.017736
997.7	0.017074
997.8	0.01645
997.9	0.015887
998	0.015411
998.1	0.015009
998.2	0.01467
998.3	0.014385
998.4	0.014152
998.5	0.013961
998.6	0.013799
998.7	0.013657
998.8	0.01353
998.9	0.013415
999	0.013318
999.1	0.013241
999.2	0.013175
999.3	0.013112
999.4	0.013051
999.5	0.012998
999.6	0.012953
999.7	0.012915
999.8	0.012881
999.9	0.01284
1000	0.012796


==> SashaEpoch1down/T-typeCaCurrentpath10.txt <==
0	0.23882
0.1	0.23972
0.2	0.24069
0.3	0.24151
0.4	0.24225
0.5	0.24312
0.6	0.24404
0.7	0.24488
0.8	0.24559
0.9	0.24612
1	0.24669
1.1	0.24738
1.2	0.24817
1.3	0.24894
1.4	0.2497
1.5	0.2504
1.6	0.25102
1.7	0.25162
1.8	0.25227
1.9	0.25294
2	0.25357
2.1	0.25426
2.2	0.25493
2.3	0.25556
2.4	0.25627
2.5	0.25699
2.6	0.25769
2.7	0.25834
2.8	0.25884
2.9	0.25921
3	0.2596
3.1	0.26001
3.2	0.26045
3.3	0.26089
3.4	0.26134
3.5	0.2618
3.6	0.26226
3.7	0.26268
3.8	0.26336
3.9	0.26427
4	0.26508
4.1	0.26585
4.2	0.26654
4.3	0.26717
4.4	0.26774
4.5	0.26822
4.6	0.26866
4.7	0.26932
4.8	0.26794
4.9	0.26472
5	0.26221
5.1	0.26029
5.2	0.25887
5.3	0.25788
5.4	0.25723
5.5	0.25691
5.6	0.25689
5.7	0.25723
5.8	0.25701
5.9	0.25615
6	0.2555
6.1	0.25498
6.2	0.25455
6.3	0.25425
6.4	0.25412
6.5	0.25421
6.6	0.2544
6.7	0.25411
6.8	0.25635
6.9	0.26122
7	0.26541
7.1	0.26907
7.2	0.27234
7.3	0.27526
7.4	0.2778
7.5	0.2801
7.6	0.28215
7.7	0.28383
7.8	0.28565
7.9	0.28784
8	0.28993
8.1	0.29167
8.2	0.29334
8.3	0.29503
8.4	0.29645
8.5	0.29788
8.6	0.29931
8.7	0.30072
8.8	0.30096
8.9	0.30028
9	0.30005
9.1	0.30005
9.2	0.30015
9.3	0.30026
9.4	0.30039
9.5	0.30068
9.6	0.30115
9.7	0.3022
9.8	0.30045
9.9	0.29592
10	0.2922
10.1	0.28908
10.2	0.28638
10.3	0.28399
10.4	0.28185
10.5	0.27989
10.6	0.27807
10.7	0.27609
10.8	0.27603
10.9	0.27784
11	0.27921
11.1	0.28022
11.2	0.28087
11.3	0.28124
11.4	0.28141
11.5	0.28135
11.6	0.28112
11.7	0.28039
11.8	0.28181
11.9	0.28542
12	0.28836
12.1	0.29074
12.2	0.29278
12.3	0.29454
12.4	0.29602
12.5	0.29738
12.6	0.29862
12.7	0.29975
12.8	0.3007
12.9	0.30143
13	0.30206
13.1	0.30261
13.2	0.30314
13.3	0.30366
13.4	0.30415
13.5	0.30461
13.6	0.30517
13.7	0.30614
13.8	0.30491
13.9	0.30148
14	0.29861
14.1	0.29608
14.2	0.29377
14.3	0.29151
14.4	0.28914
14.5	0.2867
14.6	0.28427
14.7	0.28227
14.8	0.27804
14.9	0.27136
15	0.2649
15.1	0.2584
15.2	0.25162
15.3	0.24456
15.4	0.23712
15.5	0.22891
15.6	0.21953
15.7	0.20817
15.8	0.19804
15.9	0.18848
16	0.17498
16.1	0.15734
16.2	0.13554
16.3	0.11028
16.4	0.084557
16.5	0.062065
16.6	0.04578
16.7	0.035797
16.8	0.03047
16.9	0.028139
17	0.027568
17.1	0.028396
17.2	0.030437
17.3	0.033622
17.4	0.038022
17.5	0.04378
17.6	0.051011
17.7	0.059812
17.8	0.069968
17.9	0.081193
18	0.093334
18.1	0.10589
18.2	0.11861
18.3	0.13136
18.4	0.14403
18.5	0.15663
18.6	0.16895
18.7	0.18129
18.8	0.19042
18.9	0.19637
19	0.20277
19.1	0.20942
19.2	0.2161
19.3	0.22256
19.4	0.22877
19.5	0.2346
19.6	0.24015
19.7	0.24553
19.8	0.24992
19.9	0.25334
20	0.25674
20.1	0.26006
20.2	0.26327
20.3	0.26639
20.4	0.26948
20.5	0.27249
20.6	0.27539
20.7	0.27756
20.8	0.28361
20.9	0.29364
21	0.30241
21.1	0.30994
21.2	0.31641
21.3	0.32191
21.4	0.32656
21.5	0.3305
21.6	0.33389
21.7	0.33689
21.8	0.3398
21.9	0.34261
22	0.34507
22.1	0.34722
22.2	0.34912
22.3	0.35069
22.4	0.35197
22.5	0.35295
22.6	0.35371
22.7	0.35434
22.8	0.35475
22.9	0.35503
23	0.35543
23.1	0.35577
23.2	0.35606
23.3	0.35609
23.4	0.3559
23.5	0.35582
23.6	0.35597
23.7	0.3568
23.8	0.35349
23.9	0.34606
24	0.33975
24.1	0.33448
24.2	0.33012
24.3	0.32651
24.4	0.32349
24.5	0.32073
24.6	0.3182
24.7	0.31608
24.8	0.3144
24.9	0.31283
25	0.31145
25.1	0.31036
25.2	0.30911
25.3	0.30792
25.4	0.30697
25.5	0.30603
25.6	0.30496
25.7	0.30313
25.8	0.30557
25.9	0.31266
26	0.31888
26.1	0.32412
26.2	0.32848
26.3	0.33209
26.4	0.33511
26.5	0.33763
26.6	0.33968
26.7	0.34145
26.8	0.34278
26.9	0.34375
27	0.34469
27.1	0.34564
27.2	0.34655
27.3	0.34736
27.4	0.34806
27.5	0.34866
27.6	0.34912
27.7	0.34946
27.8	0.35
27.9	0.35072
28	0.35129
28.1	0.35176
28.2	0.35214
28.3	0.3524
28.4	0.35253
28.5	0.35267
28.6	0.35278
28.7	0.35344
28.8	0.35
28.9	0.34256
29	0.33622
29.1	0.33085
29.2	0.32629
29.3	0.32235
29.4	0.3189
29.5	0.31586
29.6	0.31321
29.7	0.31105
29.8	0.30793
29.9	0.30382
30	0.30015
30.1	0.29682
30.2	0.29367
30.3	0.29062
30.4	0.28762
30.5	0.28448
30.6	0.28139
30.7	0.27786
30.8	0.27914
30.9	0.28524
31	0.29033
31.1	0.2944
31.2	0.29756
31.3	0.29994
31.4	0.30195
31.5	0.30389
31.6	0.30561
31.7	0.30708
31.8	0.30883
31.9	0.31076
32	0.31247
32.1	0.31427
32.2	0.31606
32.3	0.3177
32.4	0.31924
32.5	0.32068
32.6	0.32199
32.7	0.32311
32.8	0.32388
32.9	0.3246
33	0.32552
33.1	0.32623
33.2	0.32685
33.3	0.32764
33.4	0.32832
33.5	0.32889
33.6	0.32961
33.7	0.33038
33.8	0.33113
33.9	0.33184
34	0.33264
34.1	0.33351
34.2	0.33433
34.3	0.33503
34.4	0.3356
34.5	0.33602
34.6	0.3364
34.7	0.33732
34.8	0.33487
34.9	0.32898
35	0.32392
35.1	0.31968
35.2	0.31596
35.3	0.31256
35.4	0.30948
35.5	0.30658
35.6	0.30377
35.7	0.30158
35.8	0.29622
35.9	0.28757
36	0.27968
36.1	0.27248
36.2	0.2657
36.3	0.2592
36.4	0.25284
36.5	0.24648
36.6	0.23996
36.7	0.23225
36.8	0.2298
36.9	0.2326
37	0.23347
37.1	0.23268
37.2	0.23057
37.3	0.2273
37.4	0.22303
37.5	0.21783
37.6	0.21168
37.7	0.20442
37.8	0.1968
37.9	0.18876
38	0.17924
38.1	0.16819
38.2	0.1557
38.3	0.14186
38.4	0.12714
38.5	0.11226
38.6	0.098216
38.7	0.085932
38.8	0.076266
38.9	0.069424
39	0.064934
39.1	0.062568
39.2	0.062062
39.3	0.063235
39.4	0.065878
39.5	0.069748
39.6	0.074617
39.7	0.080035
39.8	0.086544
39.9	0.094162
40	0.10218
40.1	0.11026
40.2	0.11833
40.3	0.1266
40.4	0.1352
40.5	0.14424
40.6	0.15339
40.7	0.16262
40.8	0.17207
40.9	0.18178
41	0.19157
41.1	0.20143
41.2	0.21122
41.3	0.22072
41.4	0.22994
41.5	0.23912
41.6	0.2481
41.7	0.25662
41.8	0.2639
41.9	0.27009
42	0.27617
42.1	0.28198
42.2	0.28778
42.3	0.29362
42.4	0.29925
42.5	0.30454
42.6	0.30948
42.7	0.31417
42.8	0.31851
42.9	0.32262
43	0.32659
43.1	0.33025
43.2	0.33366
43.3	0.33678
43.4	0.3396
43.5	0.34219
43.6	0.34453
43.7	0.34667
43.8	0.3489
43.9	0.35119
44	0.35333
44.1	0.35539
44.2	0.35729
44.3	0.35902
44.4	0.36055
44.5	0.36189
44.6	0.36304
44.7	0.36394
44.8	0.36564
44.9	0.368
45	0.36992
45.1	0.37143
45.2	0.37259
45.3	0.37351
45.4	0.37419
45.5	0.37463
45.6	0.37487
45.7	0.3749
45.8	0.37522
45.9	0.37579
46	0.37604
46.1	0.37606
46.2	0.37596
46.3	0.37567
46.4	0.3752
46.5	0.37461
46.6	0.37389
46.7	0.37309
46.8	0.37115
46.9	0.36812
47	0.36544
47.1	0.36313
47.2	0.36121
47.3	0.35961
47.4	0.35825
47.5	0.35707
47.6	0.35601
47.7	0.35494
47.8	0.35333
47.9	0.35123
48	0.34937
48.1	0.34792
48.2	0.34675
48.3	0.34572
48.4	0.34477
48.5	0.34361
48.6	0.34238
48.7	0.34136
48.8	0.3406
48.9	0.34003
49	0.33946
49.1	0.33885
49.2	0.33813
49.3	0.33729
49.4	0.33637
49.5	0.33552
49.6	0.33484
49.7	0.33409
49.8	0.33339
49.9	0.33286
50	0.33227
50.1	0.33157
50.2	0.33092
50.3	0.33026
50.4	0.3295
50.5	0.32863
50.6	0.32788
50.7	0.32715
50.8	0.32717
50.9	0.32782
51	0.32803
51.1	0.32793
51.2	0.32767
51.3	0.32728
51.4	0.32678
51.5	0.32611
51.6	0.32528
51.7	0.32422
51.8	0.32348
51.9	0.323
52	0.32223
52.1	0.32119
52.2	0.32001
52.3	0.31879
52.4	0.31753
52.5	0.31624
52.6	0.31486
52.7	0.31354
52.8	0.31118
52.9	0.3079
53	0.30507
53.1	0.30259
53.2	0.30043
53.3	0.29849
53.4	0.29673
53.5	0.29511
53.6	0.2936
53.7	0.2923
53.8	0.29056
53.9	0.28841
54	0.28662
54.1	0.28509
54.2	0.28376
54.3	0.28259
54.4	0.28157
54.5	0.28069
54.6	0.27993
54.7	0.27928
54.8	0.27855
54.9	0.27774
55	0.27697
55.1	0.27623
55.2	0.27557
55.3	0.27498
55.4	0.2745
55.5	0.27415
55.6	0.27391
55.7	0.27412
55.8	0.27193
55.9	0.26745
56	0.26392
56.1	0.26116
56.2	0.25893
56.3	0.25717
56.4	0.25589
56.5	0.25508
56.6	0.25458
56.7	0.2544
56.8	0.25364
56.9	0.25212
57	0.25076
57.1	0.24969
57.2	0.24896
57.3	0.24842
57.4	0.24791
57.5	0.24739
57.6	0.24681
57.7	0.24552
57.8	0.24755
57.9	0.25335
58	0.25849
58.1	0.26267
58.2	0.26626
58.3	0.26953
58.4	0.27226
58.5	0.27473
58.6	0.27706
58.7	0.27909
58.8	0.28095
58.9	0.28282
59	0.28471
59.1	0.2865
59.2	0.2881
59.3	0.2895
59.4	0.29078
59.5	0.29205
59.6	0.29336
59.7	0.29472
59.8	0.29623
59.9	0.29784
60	0.29933
60.1	0.3007
60.2	0.30189
60.3	0.303
60.4	0.30403
60.5	0.30501
60.6	0.30596
60.7	0.30728
60.8	0.30652
60.9	0.30364
61	0.30139
61.1	0.29973
61.2	0.2985
61.3	0.2976
61.4	0.29697
61.5	0.29655
61.6	0.29624
61.7	0.29646
61.8	0.29382
61.9	0.2883
62	0.28356
62.1	0.27951
62.2	0.27596
62.3	0.27273
62.4	0.26968
62.5	0.26677
62.6	0.26394
62.7	0.26047
62.8	0.26104
62.9	0.26571
63	0.26932
63.1	0.27195
63.2	0.27387
63.3	0.27528
63.4	0.27624
63.5	0.27688
63.6	0.2774
63.7	0.27766
63.8	0.27922
63.9	0.28212
64	0.28469
64.1	0.28686
64.2	0.28866
64.3	0.29017
64.4	0.29155
64.5	0.2929
64.6	0.29431
64.7	0.29589
64.8	0.2974
64.9	0.29867
65	0.29983
65.1	0.30088
65.2	0.30194
65.3	0.30314
65.4	0.30449
65.5	0.30586
65.6	0.30715
65.7	0.30842
65.8	0.30986
65.9	0.31146
66	0.313
66.1	0.31439
66.2	0.31562
66.3	0.31696
66.4	0.31834
66.5	0.31949
66.6	0.32069
66.7	0.32197
66.8	0.32321
66.9	0.32459
67	0.32606
67.1	0.32737
67.2	0.32845
67.3	0.32955
67.4	0.33079
67.5	0.33204
67.6	0.33317
67.7	0.334
67.8	0.33565
67.9	0.33822
68	0.3406
68.1	0.34286
68.2	0.34492
68.3	0.34673
68.4	0.34831
68.5	0.34964
68.6	0.35073
68.7	0.35162
68.8	0.35292
68.9	0.35462
69	0.35597
69.1	0.35702
69.2	0.35787
69.3	0.35851
69.4	0.35904
69.5	0.35951
69.6	0.35987
69.7	0.36035
69.8	0.35923
69.9	0.35658
70	0.35438
70.1	0.35263
70.2	0.3512
70.3	0.34998
70.4	0.34898
70.5	0.34806
70.6	0.34725
70.7	0.3466
70.8	0.34546
70.9	0.34383
71	0.34243
71.1	0.34121
71.2	0.34018
71.3	0.33931
71.4	0.33847
71.5	0.33768
71.6	0.33697
71.7	0.33647
71.8	0.33498
71.9	0.33255
72	0.33059
72.1	0.32908
72.2	0.32791
72.3	0.32703
72.4	0.32629
72.5	0.32568
72.6	0.32509
72.7	0.32498
72.8	0.32167
72.9	0.31529
73	0.31
73.1	0.30567
73.2	0.30207
73.3	0.29891
73.4	0.29596
73.5	0.29311
73.6	0.29052
73.7	0.28796
73.8	0.28736
73.9	0.28865
74	0.2895
74.1	0.28994
74.2	0.29008
74.3	0.29001
74.4	0.28965
74.5	0.28893
74.6	0.28799
74.7	0.28677
74.8	0.28802
74.9	0.29153
75	0.29446
75.1	0.29692
75.2	0.2988
75.3	0.30039
75.4	0.30193
75.5	0.30329
75.6	0.30433
75.7	0.30513
75.8	0.3059
75.9	0.30671
76	0.30749
76.1	0.30821
76.2	0.30888
76.3	0.30939
76.4	0.30979
76.5	0.31026
76.6	0.31086
76.7	0.31187
76.8	0.31097
76.9	0.30811
77	0.30569
77.1	0.30359
77.2	0.3017
77.3	0.29994
77.4	0.29828
77.5	0.29672
77.6	0.29514
77.7	0.294
77.8	0.28994
77.9	0.28294
78	0.2766
78.1	0.27069
78.2	0.26503
78.3	0.25939
78.4	0.25367
78.5	0.24764
78.6	0.24109
78.7	0.23339
78.8	0.22827
78.9	0.2254
79	0.22048
79.1	0.21365
79.2	0.20486
79.3	0.19402
79.4	0.18089
79.5	0.1652
79.6	0.14666
79.7	0.12526
79.8	0.10327
79.9	0.082528
80	0.064715
80.1	0.05157
80.2	0.042961
80.3	0.038024
80.4	0.035669
80.5	0.035253
80.6	0.036385
80.7	0.038847
80.8	0.042503
80.9	0.047334
81	0.053296
81.1	0.060228
81.2	0.068163
81.3	0.076898
81.4	0.086273
81.5	0.095932
81.6	0.1056
81.7	0.11526
81.8	0.12313
81.9	0.12948
82	0.13649
82.1	0.1441
82.2	0.15208
82.3	0.16052
82.4	0.16913
82.5	0.17776
82.6	0.18621
82.7	0.19447
82.8	0.20058
82.9	0.20464
83	0.20903
83.1	0.21343
83.2	0.21789
83.3	0.22251
83.4	0.227
83.5	0.23114
83.6	0.23523
83.7	0.23872
83.8	0.24617
83.9	0.25752
84	0.26748
84.1	0.27625
84.2	0.28409
84.3	0.29113
84.4	0.29735
84.5	0.30285
84.6	0.30767
84.7	0.31181
84.8	0.31609
84.9	0.32063
85	0.32468
85.1	0.32835
85.2	0.33169
85.3	0.33465
85.4	0.33733
85.5	0.33975
85.6	0.34188
85.7	0.34367
85.8	0.34537
85.9	0.34698
86	0.34838
86.1	0.34958
86.2	0.35065
86.3	0.35151
86.4	0.3522
86.5	0.35283
86.6	0.35338
86.7	0.35426
86.8	0.35202
86.9	0.34669
87	0.34227
87.1	0.33862
87.2	0.33561
87.3	0.33312
87.4	0.33107
87.5	0.32937
87.6	0.32795
87.7	0.32712
87.8	0.32399
87.9	0.31854
88	0.31389
88.1	0.30991
88.2	0.30647
88.3	0.30352
88.4	0.30094
88.5	0.29864
88.6	0.29647
88.7	0.2937
88.8	0.29557
88.9	0.30214
89	0.30772
89.1	0.31245
89.2	0.31661
89.3	0.32027
89.4	0.32337
89.5	0.32591
89.6	0.32794
89.7	0.3294
89.8	0.33174
89.9	0.33528
90	0.33844
90.1	0.34108
90.2	0.34318
90.3	0.34481
90.4	0.34624
90.5	0.3476
90.6	0.34888
90.7	0.35007
90.8	0.35082
90.9	0.35114
91	0.35134
91.1	0.35138
91.2	0.35147
91.3	0.35176
91.4	0.35188
91.5	0.35184
91.6	0.35195
91.7	0.35208
91.8	0.35168
91.9	0.35112
92	0.35071
92.1	0.35006
92.2	0.34941
92.3	0.34909
92.4	0.34895
92.5	0.34875
92.6	0.3484
92.7	0.34875
92.8	0.34389
92.9	0.33398
93	0.32562
93.1	0.31854
93.2	0.31241
93.3	0.30703
93.4	0.30223
93.5	0.29782
93.6	0.29372
93.7	0.28963
93.8	0.28763
93.9	0.28779
94	0.2877
94.1	0.2873
94.2	0.28667
94.3	0.28583
94.4	0.28486
94.5	0.28378
94.6	0.28256
94.7	0.28066
94.8	0.28281
94.9	0.2891
95	0.29437
95.1	0.29871
95.2	0.3024
95.3	0.30565
95.4	0.30847
95.5	0.31094
95.6	0.31316
95.7	0.31516
95.8	0.31676
95.9	0.31805
96	0.31932
96.1	0.32062
96.2	0.32192
96.3	0.32322
96.4	0.32454
96.5	0.32588
96.6	0.32718
96.7	0.32844
96.8	0.33028
96.9	0.33261
97	0.33481
97.1	0.33688
97.2	0.33873
97.3	0.34039
97.4	0.34186
97.5	0.34306
97.6	0.34416
97.7	0.34522
97.8	0.34693
97.9	0.34928
98	0.35145
98.1	0.35346
98.2	0.35517
98.3	0.3565
98.4	0.35754
98.5	0.35856
98.6	0.35964
98.7	0.36062
98.8	0.36229
98.9	0.36451
99	0.36627
99.1	0.3677
99.2	0.36894
99.3	0.37014
99.4	0.37109
99.5	0.37165
99.6	0.37193
99.7	0.37246
99.8	0.37153
99.9	0.36894
100	0.36684
100.1	0.36516
100.2	0.36357
100.3	0.36234
100.4	0.36146
100.5	0.36058
100.6	0.35965
100.7	0.35886
100.8	0.3579
100.9	0.35671
101	0.35564
101.1	0.35456
101.2	0.35354
101.3	0.35255
101.4	0.35174
101.5	0.35122
101.6	0.35085
101.7	0.35055
101.8	0.34992
101.9	0.34893
102	0.34807
102.1	0.34726
102.2	0.34647
102.3	0.34576
102.4	0.34508
102.5	0.34441
102.6	0.34379
102.7	0.34327
102.8	0.34258
102.9	0.3417
103	0.34097
103.1	0.34038
103.2	0.33994
103.3	0.3396
103.4	0.33932
103.5	0.33906
103.6	0.33883
103.7	0.33932
103.8	0.33504
103.9	0.32609
104	0.31854
104.1	0.31222
104.2	0.30685
104.3	0.30222
104.4	0.29811
104.5	0.29441
104.6	0.291
104.7	0.28751
104.8	0.28566
104.9	0.28543
105	0.2849
105.1	0.28412
105.2	0.28325
105.3	0.28226
105.4	0.28115
105.5	0.27993
105.6	0.27858
105.7	0.27641
105.8	0.27799
105.9	0.28344
106	0.28791
106.1	0.29163
106.2	0.29487
106.3	0.29775
106.4	0.30024
106.5	0.30232
106.6	0.30401
106.7	0.30557
106.8	0.30695
106.9	0.30828
107	0.30962
107.1	0.3108
107.2	0.31181
107.3	0.31269
107.4	0.31357
107.5	0.3145
107.6	0.3155
107.7	0.31656
107.8	0.31826
107.9	0.32047
108	0.32235
108.1	0.32419
108.2	0.326
108.3	0.32742
108.4	0.32885
108.5	0.33042
108.6	0.33176
108.7	0.33284
108.8	0.33463
108.9	0.33712
109	0.33932
109.1	0.3411
109.2	0.34258
109.3	0.34412
109.4	0.34569
109.5	0.34717
109.6	0.34848
109.7	0.34952
109.8	0.35108
109.9	0.35315
110	0.35484
110.1	0.35625
110.2	0.35748
110.3	0.35864
110.4	0.35974
110.5	0.36069
110.6	0.36147
110.7	0.36231
110.8	0.36157
110.9	0.35938
111	0.35755
111.1	0.35605
111.2	0.35476
111.3	0.35365
111.4	0.35275
111.5	0.35191
111.6	0.35114
111.7	0.35056
111.8	0.34981
111.9	0.34887
112	0.34799
112.1	0.3472
112.2	0.34657
112.3	0.34604
112.4	0.34552
112.5	0.34507
112.6	0.34472
112.7	0.34445
112.8	0.34377
112.9	0.34275
113	0.34187
113.1	0.34109
113.2	0.34045
113.3	0.33988
113.4	0.33939
113.5	0.33885
113.6	0.33822
113.7	0.3376
113.8	0.33718
113.9	0.33699
114	0.3369
114.1	0.3369
114.2	0.33697
114.3	0.33705
114.4	0.33705
114.5	0.33687
114.6	0.33656
114.7	0.33685
114.8	0.33296
114.9	0.32512
115	0.31871
115.1	0.31338
115.2	0.30877
115.3	0.30471
115.4	0.30121
115.5	0.29827
115.6	0.29577
115.7	0.29361
115.8	0.29123
115.9	0.28852
116	0.28589
116.1	0.28325
116.2	0.28071
116.3	0.27836
116.4	0.27594
116.5	0.27341
116.6	0.27092
116.7	0.26752
116.8	0.26869
116.9	0.27491
117	0.28013
117.1	0.28419
117.2	0.28733
117.3	0.28979
117.4	0.29191
117.5	0.29396
117.6	0.29588
117.7	0.29758
117.8	0.29908
117.9	0.30049
118	0.30173
118.1	0.30281
118.2	0.30391
118.3	0.30509
118.4	0.30639
118.5	0.30779
118.6	0.30919
118.7	0.31046
118.8	0.31222
118.9	0.31448
119	0.31659
119.1	0.31858
119.2	0.32041
119.3	0.32212
119.4	0.32373
119.5	0.32519
119.6	0.3266
119.7	0.32786
119.8	0.3298
119.9	0.33246
120	0.33485
120.1	0.33699
120.2	0.33893
120.3	0.34078
120.4	0.34249
120.5	0.34401
120.6	0.34539
120.7	0.34661
120.8	0.34804
120.9	0.34969
121	0.35114
121.1	0.35243
121.2	0.35355
121.3	0.35452
121.4	0.35537
121.5	0.35612
121.6	0.35679
121.7	0.35752
121.8	0.35704
121.9	0.35547
122	0.35415
122.1	0.35302
122.2	0.35207
122.3	0.35112
122.4	0.35015
122.5	0.34931
122.6	0.34866
122.7	0.34827
122.8	0.34767
122.9	0.34685
123	0.34618
123.1	0.34546
123.2	0.34466
123.3	0.34397
123.4	0.34345
123.5	0.34307
123.6	0.34283
123.7	0.34252
123.8	0.34207
123.9	0.34159
124	0.34116
124.1	0.34076
124.2	0.34035
124.3	0.33998
124.4	0.33977
124.5	0.33969
124.6	0.3395
124.7	0.33913
124.8	0.33901
124.9	0.33913
125	0.33904
125.1	0.33895
125.2	0.33887
125.3	0.33853
125.4	0.33809
125.5	0.33786
125.6	0.3377
125.7	0.33727
125.8	0.33766
125.9	0.33888
126	0.33978
126.1	0.34049
126.2	0.34098
126.3	0.34114
126.4	0.34103
126.5	0.34067
126.6	0.34012
126.7	0.33935
126.8	0.33865
126.9	0.33805
127	0.33737
127.1	0.33662
127.2	0.33585
127.3	0.33509
127.4	0.33424
127.5	0.3333
127.6	0.33231
127.7	0.33139
127.8	0.3293
127.9	0.32615
128	0.32342
128.1	0.32105
128.2	0.31899
128.3	0.31719
128.4	0.31565
128.5	0.31431
128.6	0.31306
128.7	0.31197
128.8	0.31055
128.9	0.30878
129	0.30729
129.1	0.30602
129.2	0.30491
129.3	0.30398
129.4	0.30318
129.5	0.30241
129.6	0.30173
129.7	0.3012
129.8	0.30051
129.9	0.29961
130	0.29879
130.1	0.29808
130.2	0.2974
130.3	0.29669
130.4	0.2961
130.5	0.29567
130.6	0.29538
130.7	0.29566
130.8	0.29299
130.9	0.28743
131	0.28291
131.1	0.27929
131.2	0.27632
131.3	0.2738
131.4	0.27175
131.5	0.27021
131.6	0.26907
131.7	0.26809
131.8	0.26723
131.9	0.26632
132	0.26539
132.1	0.2646
132.2	0.264
132.3	0.26343
132.4	0.26281
132.5	0.26212
132.6	0.26131
132.7	0.25975
132.8	0.26158
132.9	0.26721
133	0.27211
133.1	0.27607
133.2	0.27947
133.3	0.28254
133.4	0.28508
133.5	0.28734
133.6	0.28947
133.7	0.29139
133.8	0.29294
133.9	0.2942
134	0.29555
134.1	0.29701
134.2	0.29832
134.3	0.29942
134.4	0.30043
134.5	0.30144
134.6	0.3025
134.7	0.3036
134.8	0.30507
134.9	0.30679
135	0.30836
135.1	0.30974
135.2	0.31097
135.3	0.31215
135.4	0.31322
135.5	0.31417
135.6	0.31504
135.7	0.31624
135.8	0.31503
135.9	0.31151
136	0.30873
136.1	0.30658
136.2	0.30491
136.3	0.30365
136.4	0.30273
136.5	0.30202
136.6	0.30146
136.7	0.30151
136.8	0.29862
136.9	0.29272
137	0.28766
137.1	0.28333
137.2	0.27945
137.3	0.27585
137.4	0.27249
137.5	0.26921
137.6	0.26599
137.7	0.26206
137.8	0.26234
137.9	0.26691
138	0.2703
138.1	0.27272
138.2	0.27445
138.3	0.2757
138.4	0.27661
138.5	0.2773
138.6	0.27787
138.7	0.2781
138.8	0.2794
138.9	0.28179
139	0.28365
139.1	0.28507
139.2	0.28635
139.3	0.2876
139.4	0.28888
139.5	0.29024
139.6	0.29157
139.7	0.29273
139.8	0.2937
139.9	0.29465
140	0.29567
140.1	0.29684
140.2	0.29814
140.3	0.29942
140.4	0.30056
140.5	0.30148
140.6	0.3024
140.7	0.3034
140.8	0.30465
140.9	0.30607
141	0.30744
141.1	0.30888
141.2	0.31038
141.3	0.31174
141.4	0.31299
141.5	0.31443
141.6	0.31588
141.7	0.31686
141.8	0.3187
141.9	0.32149
142	0.32385
142.1	0.32603
142.2	0.32826
142.3	0.33035
142.4	0.33215
142.5	0.33371
142.6	0.33513
142.7	0.33652
142.8	0.33877
142.9	0.34172
143	0.34425
143.1	0.34634
143.2	0.34805
143.3	0.34946
143.4	0.35069
143.5	0.35184
143.6	0.35296
143.7	0.35425
143.8	0.35424
143.9	0.35295
144	0.3519
144.1	0.35107
144.2	0.35044
144.3	0.3499
144.4	0.34942
144.5	0.34902
144.6	0.34862
144.7	0.34833
144.8	0.3472
144.9	0.34527
145	0.34361
145.1	0.34228
145.2	0.3412
145.3	0.34027
145.4	0.33946
145.5	0.3387
145.6	0.33804
145.7	0.3375
145.8	0.33702
145.9	0.33657
146	0.33615
146.1	0.33579
146.2	0.3355
146.3	0.33529
146.4	0.33507
146.5	0.33489
146.6	0.33476
146.7	0.33505
146.8	0.33247
146.9	0.32707
147	0.32254
147.1	0.31875
147.2	0.31548
147.3	0.31264
147.4	0.31018
147.5	0.30809
147.6	0.3064
147.7	0.30529
147.8	0.30245
147.9	0.29774
148	0.2935
148.1	0.28958
148.2	0.28587
148.3	0.28242
148.4	0.2793
148.5	0.27643
148.6	0.27357
148.7	0.26991
148.8	0.27021
148.9	0.27476
149	0.27838
149.1	0.28115
149.2	0.28323
149.3	0.28473
149.4	0.28575
149.5	0.28657
149.6	0.28738
149.7	0.2878
149.8	0.28864
149.9	0.29025
150	0.29168
150.1	0.2927
150.2	0.29364
150.3	0.29466
150.4	0.2955
150.5	0.29609
150.6	0.29674
150.7	0.29753
150.8	0.29828
150.9	0.29891
151	0.2994
151.1	0.29982
151.2	0.30029
151.3	0.30098
151.4	0.30177
151.5	0.30253
151.6	0.30322
151.7	0.30404
151.8	0.3034
151.9	0.3013
152	0.29949
152.1	0.29788
152.2	0.29646
152.3	0.29524
152.4	0.29416
152.5	0.29317
152.6	0.2923
152.7	0.2922
152.8	0.28778
152.9	0.27896
153	0.27111
153.1	0.26398
153.2	0.25729
153.3	0.25086
153.4	0.24446
153.5	0.23785
153.6	0.23084
153.7	0.2227
153.8	0.21709
153.9	0.21385
154	0.2086
154.1	0.20133
154.2	0.19204
154.3	0.18066
154.4	0.16694
154.5	0.1506
154.6	0.13173
154.7	0.11069
154.8	0.090938
154.9	0.074059
155	0.06006
155.1	0.050028
155.2	0.043627
155.3	0.040186
155.4	0.038917
155.5	0.039313
155.6	0.041089
155.7	0.04412
155.8	0.048291
155.9	0.053547
156	0.059946
156.1	0.067246
156.2	0.075259
156.3	0.083577
156.4	0.092338
156.5	0.10149
156.6	0.1109
156.7	0.12047
156.8	0.13027
156.9	0.14064
157	0.15126
157.1	0.16217
157.2	0.17296
157.3	0.18366
157.4	0.19428
157.5	0.2048
157.6	0.21514
157.7	0.22503
157.8	0.23476
157.9	0.24445
158	0.25382
158.1	0.26248
158.2	0.27057
158.3	0.27839
158.4	0.28569
158.5	0.29225
158.6	0.29846
158.7	0.3042
158.8	0.31056
158.9	0.3175
159	0.32362
159.1	0.32912
159.2	0.33382
159.3	0.33768
159.4	0.34092
159.5	0.34356
159.6	0.34575
159.7	0.34774
159.8	0.34936
159.9	0.3506
160	0.35178
160.1	0.35289
160.2	0.35385
160.3	0.35466
160.4	0.35537
160.5	0.35593
160.6	0.3564
160.7	0.35692
160.8	0.35598
160.9	0.35362
161	0.35177
161.1	0.35032
161.2	0.34925
161.3	0.34839
161.4	0.34775
161.5	0.34723
161.6	0.34682
161.7	0.34649
161.8	0.34597
161.9	0.34525
162	0.34457
162.1	0.34392
162.2	0.34337
162.3	0.34278
162.4	0.34222
162.5	0.34173
162.6	0.34121
162.7	0.34082
162.8	0.33897
162.9	0.33575
163	0.33313
163.1	0.331
163.2	0.3293
163.3	0.3279
163.4	0.32671
163.5	0.32568
163.6	0.32478
163.7	0.32444
163.8	0.32079
163.9	0.31385
164	0.30789
164.1	0.30282
164.2	0.29853
164.3	0.2949
164.4	0.29178
164.5	0.28906
164.6	0.28653
164.7	0.28359
164.8	0.28336
164.9	0.28617
165	0.2886
165.1	0.29057
165.2	0.29208
165.3	0.29309
165.4	0.2937
165.5	0.29426
165.6	0.29474
165.7	0.29478
165.8	0.29688
165.9	0.30107
166	0.30458
166.1	0.30742
166.2	0.30987
166.3	0.31209
166.4	0.31396
166.5	0.31547
166.6	0.31691
166.7	0.31827
166.8	0.31913
166.9	0.31991
167	0.32071
167.1	0.32117
167.2	0.32153
167.3	0.32206
167.4	0.32269
167.5	0.3233
167.6	0.32378
167.7	0.32429
167.8	0.3232
167.9	0.32083
168	0.31901
168.1	0.31758
168.2	0.31643
168.3	0.3155
168.4	0.31463
168.5	0.3138
168.6	0.31305
168.7	0.31292
168.8	0.30914
168.9	0.30167
169	0.29522
169.1	0.28965
169.2	0.28477
169.3	0.28047
169.4	0.27662
169.5	0.27304
169.6	0.26968
169.7	0.26595
169.8	0.26554
169.9	0.2685
170	0.2707
170.1	0.2722
170.2	0.27319
170.3	0.27378
170.4	0.27403
170.5	0.27399
170.6	0.2737
170.7	0.27286
170.8	0.27408
170.9	0.27742
171	0.28019
171.1	0.2824
171.2	0.28425
171.3	0.28587
171.4	0.28738
171.5	0.28888
171.6	0.29036
171.7	0.29187
171.8	0.29293
171.9	0.29351
172	0.29416
172.1	0.29493
172.2	0.29571
172.3	0.2964
172.4	0.29699
172.5	0.2975
172.6	0.29805
172.7	0.2988
172.8	0.29953
172.9	0.3002
173	0.30098
173.1	0.30168
173.2	0.30221
173.3	0.30264
173.4	0.30311
173.5	0.30383
173.6	0.30472
173.7	0.30635
173.8	0.30306
173.9	0.29477
174	0.28761
174.1	0.28144
174.2	0.276
174.3	0.2711
174.4	0.26669
174.5	0.2627
174.6	0.25883
174.7	0.25462
174.8	0.25161
174.9	0.2499
175	0.24772
175.1	0.24496
175.2	0.24193
175.3	0.23865
175.4	0.23484
175.5	0.23052
175.6	0.2258
175.7	0.22011
175.8	0.21767
175.9	0.21831
176	0.21728
176.1	0.2148
176.2	0.21106
176.3	0.20617
176.4	0.20028
176.5	0.19341
176.6	0.18546
176.7	0.1764
176.8	0.16583
176.9	0.15365
177	0.14007
177.1	0.12521
177.2	0.10973
177.3	0.094525
177.4	0.080843
177.5	0.06966
177.6	0.061369
177.7	0.055934
177.8	0.053053
177.9	0.052326
178	0.05317
178.1	0.055351
178.2	0.05868
178.3	0.062942
178.4	0.068028
178.5	0.073689
178.6	0.079782
178.7	0.086076
178.8	0.092504
178.9	0.098844
179	0.10521
179.1	0.11161
179.2	0.11823
179.3	0.12523
179.4	0.1325
179.5	0.14029
179.6	0.14835
179.7	0.1567
179.8	0.16602
179.9	0.17617
180	0.18596
180.1	0.1954
180.2	0.20464
180.3	0.21374
180.4	0.22273
180.5	0.23156
180.6	0.24016
180.7	0.24834
180.8	0.25665
180.9	0.26494
181	0.27265
181.1	0.27994
181.2	0.28692
181.3	0.29356
181.4	0.29976
181.5	0.3054
181.6	0.31038
181.7	0.31499
181.8	0.31786
181.9	0.31916
182	0.32063
182.1	0.32221
182.2	0.32369
182.3	0.325
182.4	0.3263
182.5	0.3276
182.6	0.32898
182.7	0.33065
182.8	0.3315
182.9	0.33131
183	0.33124
183.1	0.33147
183.2	0.33179
183.3	0.33208
183.4	0.33254
183.5	0.33292
183.6	0.33314
183.7	0.33364
183.8	0.33373
183.9	0.3331
184	0.33248
184.1	0.33188
184.2	0.33148
184.3	0.33132
184.4	0.33126
184.5	0.33118
184.6	0.331
184.7	0.33126
184.8	0.32773
184.9	0.32047
185	0.31434
185.1	0.30925
185.2	0.305
185.3	0.3014
185.4	0.29831
185.5	0.29554
185.6	0.29302
185.7	0.29065
185.8	0.28909
185.9	0.28837
186	0.28761
186.1	0.28673
186.2	0.28577
186.3	0.28482
186.4	0.28389
186.5	0.28295
186.6	0.28197
186.7	0.28042
186.8	0.28247
186.9	0.28833
187	0.29334
187.1	0.2976
187.2	0.30127
187.3	0.30446
187.4	0.30726
187.5	0.30968
187.6	0.3118
187.7	0.31367
187.8	0.31514
187.9	0.31639
188	0.31752
188.1	0.31848
188.2	0.31933
188.3	0.32007
188.4	0.32061
188.5	0.32098
188.6	0.32123
188.7	0.32157
188.8	0.3215
188.9	0.32101
189	0.32068
189.1	0.32051
189.2	0.32047
189.3	0.32037
189.4	0.32021
189.5	0.32001
189.6	0.31971
189.7	0.32002
189.8	0.3163
189.9	0.30853
190	0.30185
190.1	0.29608
190.2	0.29095
190.3	0.28625
190.4	0.28207
190.5	0.27849
190.6	0.27531
190.7	0.27215
190.8	0.27046
190.9	0.27027
191	0.26984
191.1	0.26911
191.2	0.26811
191.3	0.26692
191.4	0.26576
191.5	0.26458
191.6	0.26318
191.7	0.26118
191.8	0.26277
191.9	0.26791
192	0.27209
192.1	0.27568
192.2	0.27885
192.3	0.28151
192.4	0.28377
192.5	0.28568
192.6	0.28736
192.7	0.28915
192.8	0.2906
192.9	0.29154
193	0.29243
193.1	0.29326
193.2	0.29404
193.3	0.29482
193.4	0.29556
193.5	0.29623
193.6	0.29689
193.7	0.29758
193.8	0.29857
193.9	0.29991
194	0.30124
194.1	0.30257
194.2	0.30387
194.3	0.30509
194.4	0.30623
194.5	0.30734
194.6	0.3084
194.7	0.3101
194.8	0.30765
194.9	0.30096
195	0.29517
195.1	0.29026
195.2	0.28601
195.3	0.28231
195.4	0.2791
195.5	0.27619
195.6	0.27354
195.7	0.27116
195.8	0.26828
195.9	0.26485
196	0.26166
196.1	0.2587
196.2	0.25591
196.3	0.25315
196.4	0.25034
196.5	0.24743
196.6	0.2444
196.7	0.24055
196.8	0.24109
196.9	0.24626
197	0.25048
197.1	0.25382
197.2	0.25647
197.3	0.25865
197.4	0.26037
197.5	0.26161
197.6	0.2626
197.7	0.26349
197.8	0.26451
197.9	0.26565
198	0.26671
198.1	0.26769
198.2	0.26844
198.3	0.26906
198.4	0.26984
198.5	0.27079
198.6	0.27172
198.7	0.27248
198.8	0.27338
198.9	0.27454
199	0.27575
199.1	0.27696
199.2	0.27815
199.3	0.27924
199.4	0.28023
199.5	0.28143
199.6	0.28278
199.7	0.28397
199.8	0.28473
199.9	0.28538
200	0.28606
200.1	0.28666
200.2	0.28742
200.3	0.28818
200.4	0.28881
200.5	0.28953
200.6	0.29042
200.7	0.29129
200.8	0.29226
200.9	0.29332
201	0.29432
201.1	0.2954
201.2	0.29658
201.3	0.29778
201.4	0.29889
201.5	0.2999
201.6	0.30084
201.7	0.30202
201.8	0.30095
201.9	0.29765
202	0.2948
202.1	0.29237
202.2	0.29034
202.3	0.28868
202.4	0.28729
202.5	0.28607
202.6	0.28499
202.7	0.28474
202.8	0.27973
202.9	0.26984
203	0.26106
203.1	0.25322
203.2	0.24607
203.3	0.23942
203.4	0.23307
203.5	0.22689
203.6	0.22074
203.7	0.21388
203.8	0.21081
203.9	0.21143
204	0.21077
204.1	0.20894
204.2	0.20607
204.3	0.20222
204.4	0.19748
204.5	0.19187
204.6	0.18534
204.7	0.17781
204.8	0.16964
204.9	0.16084
205	0.15098
205.1	0.14013
205.2	0.12851
205.3	0.11629
205.4	0.104
205.5	0.092295
205.6	0.081768
205.7	0.072971
205.8	0.066073
205.9	0.061166
206	0.058086
206.1	0.056574
206.2	0.0563
206.3	0.056968
206.4	0.058359
206.5	0.060272
206.6	0.062787
206.7	0.065755
206.8	0.069039
206.9	0.072355
207	0.075797
207.1	0.079419
207.2	0.083291
207.3	0.087349
207.4	0.091524
207.5	0.095842
207.6	0.10031
207.7	0.10503
207.8	0.10999
207.9	0.11522
208	0.12063
208.1	0.12623
208.2	0.13206
208.3	0.13822
208.4	0.14436
208.5	0.15047
208.6	0.1567
208.7	0.16301
208.8	0.1692
208.9	0.17521
209	0.18111
209.1	0.18697
209.2	0.19275
209.3	0.19831
209.4	0.20358
209.5	0.20862
209.6	0.21339
209.7	0.21785
209.8	0.22205
209.9	0.22604
210	0.22988
210.1	0.23353
210.2	0.23703
210.3	0.24041
210.4	0.24362
210.5	0.24668
210.6	0.24957
210.7	0.25224
210.8	0.25481
210.9	0.2573
211	0.25964
211.1	0.26182
211.2	0.26389
211.3	0.26586
211.4	0.26772
211.5	0.26943
211.6	0.27105
211.7	0.27263
211.8	0.2741
211.9	0.27553
212	0.27693
212.1	0.27825
212.2	0.27945
212.3	0.28061
212.4	0.28175
212.5	0.28276
212.6	0.28371
212.7	0.28462
212.8	0.2855
212.9	0.28632
213	0.28704
213.1	0.28768
213.2	0.28825
213.3	0.28868
213.4	0.28899
213.5	0.28924
213.6	0.28947
213.7	0.28976
213.8	0.2901
213.9	0.29052
214	0.29099
214.1	0.29145
214.2	0.29187
214.3	0.29218
214.4	0.29231
214.5	0.29224
214.6	0.29222
214.7	0.29237
214.8	0.29261
214.9	0.29294
215	0.29314
215.1	0.29302
215.2	0.29286
215.3	0.29281
215.4	0.29285
215.5	0.29301
215.6	0.29313
215.7	0.2931
215.8	0.29297
215.9	0.29295
216	0.29301
216.1	0.29299
216.2	0.29282
216.3	0.29256
216.4	0.29246
216.5	0.29236
216.6	0.29209
216.7	0.292
216.8	0.29195
216.9	0.29158
217	0.29129
217.1	0.29123
217.2	0.29105
217.3	0.29068
217.4	0.29037
217.5	0.2903
217.6	0.29024
217.7	0.29005
217.8	0.28978
217.9	0.28937
218	0.28893
218.1	0.2886
218.2	0.28842
218.3	0.2883
218.4	0.28822
218.5	0.28811
218.6	0.28794
218.7	0.28775
218.8	0.2875
218.9	0.28712
219	0.28674
219.1	0.28633
219.2	0.28585
219.3	0.28537
219.4	0.2849
219.5	0.28442
219.6	0.28399
219.7	0.28361
219.8	0.28324
219.9	0.28292
220	0.28259
220.1	0.2823
220.2	0.28202
220.3	0.28173
220.4	0.28144
220.5	0.28116
220.6	0.28085
220.7	0.28053
220.8	0.28021
220.9	0.27985
221	0.27946
221.1	0.27901
221.2	0.27855
221.3	0.27812
221.4	0.27767
221.5	0.27714
221.6	0.27657
221.7	0.27608
221.8	0.27565
221.9	0.27529
222	0.27499
222.1	0.27473
222.2	0.27451
222.3	0.27427
222.4	0.27394
222.5	0.27351
222.6	0.27295
222.7	0.27237
222.8	0.27184
222.9	0.27143
223	0.27112
223.1	0.27082
223.2	0.27048
223.3	0.27
223.4	0.26939
223.5	0.26882
223.6	0.26845
223.7	0.26818
223.8	0.26786
223.9	0.26736
224	0.26675
224.1	0.26617
224.2	0.2656
224.3	0.26499
224.4	0.2645
224.5	0.26423
224.6	0.26396
224.7	0.26349
224.8	0.26297
224.9	0.26263
225	0.26228
225.1	0.26171
225.2	0.26119
225.3	0.2609
225.4	0.2605
225.5	0.25995
225.6	0.25949
225.7	0.25916
225.8	0.25883
225.9	0.25836
226	0.25784
226.1	0.25727
226.2	0.25663
226.3	0.25605
226.4	0.25562
226.5	0.25529
226.6	0.25494
226.7	0.2546
226.8	0.25428
226.9	0.25398
227	0.25365
227.1	0.25328
227.2	0.25289
227.3	0.25245
227.4	0.25196
227.5	0.25148
227.6	0.25101
227.7	0.25052
227.8	0.25004
227.9	0.24955
228	0.24906
228.1	0.24856
228.2	0.24804
228.3	0.2476
228.4	0.24717
228.5	0.24673
228.6	0.24627
228.7	0.24583
228.8	0.24542
228.9	0.24505
229	0.24468
229.1	0.24432
229.2	0.24398
229.3	0.2436
229.4	0.24318
229.5	0.24279
229.6	0.24245
229.7	0.242
229.8	0.24147
229.9	0.24079
230	0.24001
230.1	0.23927
230.2	0.23857
230.3	0.23793
230.4	0.23738
230.5	0.23687
230.6	0.23635
230.7	0.23582
230.8	0.23516
230.9	0.23432
231	0.23337
231.1	0.23243
231.2	0.23163
231.3	0.23089
231.4	0.23012
231.5	0.22913
231.6	0.22791
231.7	0.22661
231.8	0.22539
231.9	0.22427
232	0.2231
232.1	0.22162
232.2	0.21986
232.3	0.2181
232.4	0.21635
232.5	0.2145
232.6	0.21249
232.7	0.21026
232.8	0.20783
232.9	0.20534
233	0.20276
233.1	0.19976
233.2	0.19647
233.3	0.1931
233.4	0.18936
233.5	0.18512
233.6	0.18068
233.7	0.17597
233.8	0.17072
233.9	0.16489
234	0.15864
234.1	0.1521
234.2	0.1452
234.3	0.13798
234.4	0.13039
234.5	0.1225
234.6	0.11454
234.7	0.10676
234.8	0.0994
234.9	0.092797
235	0.08709
235.1	0.082409
235.2	0.078788
235.3	0.076187
235.4	0.074517
235.5	0.073667
235.6	0.073504
235.7	0.073876
235.8	0.074698
235.9	0.075854
236	0.077276
236.1	0.078841
236.2	0.080593
236.3	0.082443
236.4	0.084393
236.5	0.086384
236.6	0.0885
236.7	0.09074
236.8	0.093109
236.9	0.095644
237	0.098364
237.1	0.10129
237.2	0.10438
237.3	0.10766
237.4	0.11111
237.5	0.11479
237.6	0.11862
237.7	0.12266
237.8	0.12674
237.9	0.13086
238	0.13501
238.1	0.13918
238.2	0.14341
238.3	0.14776
238.4	0.15219
238.5	0.15672
238.6	0.16129
238.7	0.16587
238.8	0.17035
238.9	0.17466
239	0.17874
239.1	0.18269
239.2	0.1866
239.3	0.19049
239.4	0.19438
239.5	0.19816
239.6	0.20174
239.7	0.20502
239.8	0.20812
239.9	0.21124
240	0.21441
240.1	0.21748
240.2	0.22033
240.3	0.22284
240.4	0.22528
240.5	0.22789
240.6	0.23049
240.7	0.23295
240.8	0.23529
240.9	0.23757
241	0.23977
241.1	0.24183
241.2	0.24371
241.3	0.24533
241.4	0.24695
241.5	0.24871
241.6	0.25027
241.7	0.25169
241.8	0.25318
241.9	0.25462
242	0.25589
242.1	0.25708
242.2	0.25837
242.3	0.25963
242.4	0.26072
242.5	0.26161
242.6	0.26242
242.7	0.26331
242.8	0.26428
242.9	0.26527
243	0.26622
243.1	0.26701
243.2	0.26767
243.3	0.26825
243.4	0.26876
243.5	0.26918
243.6	0.26954
243.7	0.26983
243.8	0.27012
243.9	0.27049
244	0.27085
244.1	0.27119
244.2	0.2716
244.3	0.27208
244.4	0.27251
244.5	0.27294
244.6	0.27335
244.7	0.27368
244.8	0.27397
244.9	0.27428
245	0.27459
245.1	0.27481
245.2	0.27499
245.3	0.2752
245.4	0.2754
245.5	0.27552
245.6	0.27561
245.7	0.27569
245.8	0.27573
245.9	0.2758
246	0.2758
246.1	0.27569
246.2	0.27554
246.3	0.27529
246.4	0.27502
246.5	0.27479
246.6	0.27453
246.7	0.27426
246.8	0.27407
246.9	0.27389
247	0.27377
247.1	0.2738
247.2	0.27385
247.3	0.2739
247.4	0.27387
247.5	0.27367
247.6	0.27333
247.7	0.27294
247.8	0.27264
247.9	0.27254
248	0.27255
248.1	0.27253
248.2	0.27238
248.3	0.27203
248.4	0.27163
248.5	0.27142
248.6	0.27137
248.7	0.27132
248.8	0.27105
248.9	0.27057
249	0.27012
249.1	0.26977
249.2	0.26943
249.3	0.269
249.4	0.2686
249.5	0.26838
249.6	0.26827
249.7	0.26798
249.8	0.26766
249.9	0.26765
250	0.26754
250.1	0.26724
250.2	0.26705
250.3	0.26685
250.4	0.26649
250.5	0.26614
250.6	0.26597
250.7	0.26589
250.8	0.26569
250.9	0.26521
251	0.26462
251.1	0.26413
251.2	0.26373
251.3	0.26345
251.4	0.26324
251.5	0.26303
251.6	0.26279
251.7	0.26243
251.8	0.26216
251.9	0.262
252	0.26179
252.1	0.2615
252.2	0.26109
252.3	0.2607
252.4	0.2603
252.5	0.25987
252.6	0.25954
252.7	0.25926
252.8	0.25876
252.9	0.25805
253	0.25739
253.1	0.25676
253.2	0.25619
253.3	0.25562
253.4	0.25512
253.5	0.25464
253.6	0.25405
253.7	0.25334
253.8	0.25353
253.9	0.25463
254	0.25553
254.1	0.25628
254.2	0.25689
254.3	0.25728
254.4	0.25757
254.5	0.25782
254.6	0.25804
254.7	0.25814
254.8	0.25916
254.9	0.26112
255	0.26285
255.1	0.26444
255.2	0.26593
255.3	0.26732
255.4	0.26857
255.5	0.26968
255.6	0.27057
255.7	0.27129
255.8	0.27175
255.9	0.27208
256	0.27255
256.1	0.2731
256.2	0.27371
256.3	0.27433
256.4	0.27479
256.5	0.27509
256.6	0.27536
256.7	0.27567
256.8	0.27624
256.9	0.27702
257	0.27772
257.1	0.2782
257.2	0.27853
257.3	0.27891
257.4	0.27938
257.5	0.27984
257.6	0.28025
257.7	0.28057
257.8	0.28079
257.9	0.28108
258	0.28148
258.1	0.28173
258.2	0.28197
258.3	0.28236
258.4	0.2826
258.5	0.28283
258.6	0.2832
258.7	0.28349
258.8	0.28368
258.9	0.28389
259	0.28422
259.1	0.28464
259.2	0.28496
259.3	0.2851
259.4	0.28513
259.5	0.28529
259.6	0.28558
259.7	0.2859
259.8	0.2862
259.9	0.28651
260	0.28676
260.1	0.28691
260.2	0.28703
260.3	0.28708
260.4	0.287
260.5	0.28693
260.6	0.28692
260.7	0.28695
260.8	0.28705
260.9	0.28727
261	0.28752
261.1	0.28771
261.2	0.28791
261.3	0.28818
261.4	0.28846
261.5	0.28868
261.6	0.28892
261.7	0.28918
261.8	0.28936
261.9	0.28951
262	0.2897
262.1	0.28989
262.2	0.29005
262.3	0.2902
262.4	0.29035
262.5	0.29047
262.6	0.29054
262.7	0.29061
262.8	0.29073
262.9	0.29079
263	0.29081
263.1	0.29076
263.2	0.29062
263.3	0.29047
263.4	0.29027
263.5	0.29007
263.6	0.28994
263.7	0.28984
263.8	0.28986
263.9	0.29004
264	0.29022
264.1	0.2904
264.2	0.29059
264.3	0.29068
264.4	0.29061
264.5	0.29044
264.6	0.2903
264.7	0.29026
264.8	0.29033
264.9	0.29051
265	0.29067
265.1	0.29062
265.2	0.29044
265.3	0.2903
265.4	0.29032
265.5	0.29045
265.6	0.29063
265.7	0.2908
265.8	0.29089
265.9	0.29098
266	0.29108
266.1	0.29105
266.2	0.29084
266.3	0.29079
266.4	0.2909
266.5	0.29081
266.6	0.29067
266.7	0.2907
266.8	0.29068
266.9	0.29053
267	0.29056
267.1	0.29064
267.2	0.29051
267.3	0.29035
267.4	0.29037
267.5	0.29047
267.6	0.29048
267.7	0.29038
267.8	0.2902
267.9	0.29003
268	0.28998
268.1	0.2901
268.2	0.29025
268.3	0.29029
268.4	0.29027
268.5	0.29024
268.6	0.29014
268.7	0.28996
268.8	0.28976
268.9	0.28955
269	0.28937
269.1	0.28921
269.2	0.28908
269.3	0.28909
269.4	0.28917
269.5	0.28927
269.6	0.28937
269.7	0.28941
269.8	0.28945
269.9	0.28953
270	0.28956
270.1	0.28958
270.2	0.28962
270.3	0.28964
270.4	0.28963
270.5	0.28957
270.6	0.2895
270.7	0.28951
270.8	0.28954
270.9	0.28955
271	0.28958
271.1	0.2896
271.2	0.28958
271.3	0.2896
271.4	0.28964
271.5	0.28959
271.6	0.28955
271.7	0.28951
271.8	0.2894
271.9	0.28923
272	0.28896
272.1	0.28869
272.2	0.28848
272.3	0.28831
272.4	0.28825
272.5	0.2883
272.6	0.28835
272.7	0.28851
272.8	0.28865
272.9	0.28868
273	0.28856
273.1	0.28833
273.2	0.28814
273.3	0.2881
273.4	0.28817
273.5	0.28828
273.6	0.28836
273.7	0.28827
273.8	0.28807
273.9	0.28787
274	0.28776
274.1	0.28781
274.2	0.28788
274.3	0.28786
274.4	0.28771
274.5	0.28758
274.6	0.28761
274.7	0.28768
274.8	0.28757
274.9	0.28754
275	0.28763
275.1	0.28748
275.2	0.28739
275.3	0.2875
275.4	0.28746
275.5	0.28731
275.6	0.2873
275.7	0.2874
275.8	0.28746
275.9	0.28736
276	0.28719
276.1	0.28709
276.2	0.2871
276.3	0.28723
276.4	0.28734
276.5	0.28731
276.6	0.28723
276.7	0.28712
276.8	0.28695
276.9	0.28679
277	0.28664
277.1	0.28648
277.2	0.28643
277.3	0.2865
277.4	0.28662
277.5	0.28675
277.6	0.28686
277.7	0.287
277.8	0.2871
277.9	0.28719
278	0.28724
278.1	0.28721
278.2	0.28715
278.3	0.28713
278.4	0.28712
278.5	0.2871
278.6	0.28705
278.7	0.28699
278.8	0.28698
278.9	0.28695
279	0.28689
279.1	0.28687
279.2	0.2869
279.3	0.28689
279.4	0.28684
279.5	0.28685
279.6	0.2869
279.7	0.28697
279.8	0.28709
279.9	0.28724
280	0.28733
280.1	0.28741
280.2	0.28744
280.3	0.28745
280.4	0.28744
280.5	0.28725
280.6	0.28702
280.7	0.28686
280.8	0.28671
280.9	0.28667
281	0.28674
281.1	0.28687
281.2	0.28703
281.3	0.28722
281.4	0.28726
281.5	0.28709
281.6	0.28691
281.7	0.28686
281.8	0.28695
281.9	0.28712
282	0.2873
282.1	0.28731
282.2	0.28715
282.3	0.28695
282.4	0.2868
282.5	0.2867
282.6	0.28661
282.7	0.28662
282.8	0.28677
282.9	0.28695
283	0.28695
283.1	0.28685
283.2	0.2869
283.3	0.28694
283.4	0.28695
283.5	0.28709
283.6	0.28718
283.7	0.28705
283.8	0.28697
283.9	0.2871
284	0.28723
284.1	0.28725
284.2	0.28716
284.3	0.28701
284.4	0.287
284.5	0.28712
284.6	0.28722
284.7	0.28724
284.8	0.28723
284.9	0.28716
285	0.28703
285.1	0.28689
285.2	0.28676
285.3	0.28672
285.4	0.28676
285.5	0.28684
285.6	0.28697
285.7	0.28712
285.8	0.28717
285.9	0.28718
286	0.28722
286.1	0.28722
286.2	0.2872
286.3	0.28719
286.4	0.28715
286.5	0.28704
286.6	0.28688
286.7	0.28679
286.8	0.28676
286.9	0.28665
287	0.28654
287.1	0.28646
287.2	0.28638
287.3	0.28628
287.4	0.28624
287.5	0.28622
287.6	0.28619
287.7	0.28616
287.8	0.28618
287.9	0.28617
288	0.28618
288.1	0.28629
288.2	0.28642
288.3	0.28653
288.4	0.28665
288.5	0.28676
288.6	0.28684
288.7	0.28685
288.8	0.28682
288.9	0.28668
289	0.28647
289.1	0.28627
289.2	0.28616
289.3	0.28615
289.4	0.28618
289.5	0.28629
289.6	0.28642
289.7	0.28648
289.8	0.28641
289.9	0.28622
290	0.28609
290.1	0.28611
290.2	0.28623
290.3	0.28632
290.4	0.2863
290.5	0.28615
290.6	0.28599
290.7	0.28585
290.8	0.2858
290.9	0.28573
291	0.28562
291.1	0.28552
291.2	0.28554
291.3	0.28568
291.4	0.28569
291.5	0.28564
291.6	0.28573
291.7	0.28571
291.8	0.28563
291.9	0.28573
292	0.28582
292.1	0.28568
292.2	0.28556
292.3	0.28563
292.4	0.28574
292.5	0.28574
292.6	0.28563
292.7	0.28547
292.8	0.28539
292.9	0.28545
293	0.28557
293.1	0.28567
293.2	0.28571
293.3	0.28569
293.4	0.2856
293.5	0.28546
293.6	0.28525
293.7	0.28507
293.8	0.28496
293.9	0.28494
294	0.28497
294.1	0.28504
294.2	0.28514
294.3	0.28526
294.4	0.28535
294.5	0.28545
294.6	0.28555
294.7	0.2856
294.8	0.28562
294.9	0.28566
295	0.28569
295.1	0.28566
295.2	0.28564
295.3	0.28569
295.4	0.28574
295.5	0.28576
295.6	0.28577
295.7	0.28577
295.8	0.28573
295.9	0.28574
296	0.28574
296.1	0.28572
296.2	0.28571
296.3	0.28576
296.4	0.28584
296.5	0.28583
296.6	0.28576
296.7	0.2857
296.8	0.28558
296.9	0.28537
297	0.28513
297.1	0.28492
297.2	0.28475
297.3	0.28464
297.4	0.28463
297.5	0.28472
297.6	0.28484
297.7	0.28497
297.8	0.28503
297.9	0.28496
298	0.28479
298.1	0.28466
298.2	0.28464
298.3	0.28472
298.4	0.28487
298.5	0.28497
298.6	0.28486
298.7	0.28467
298.8	0.28456
298.9	0.28457
299	0.28465
299.1	0.28476
299.2	0.28482
299.3	0.28477
299.4	0.28463
299.5	0.28445
299.6	0.28442
299.7	0.28456
299.8	0.28453
299.9	0.28454
300	0.28468
300.1	0.28462
300.2	0.28455
300.3	0.28467
300.4	0.28475
300.5	0.28466
300.6	0.28463
300.7	0.28477
300.8	0.28481
300.9	0.28465
301	0.28444
301.1	0.28427
301.2	0.28419
301.3	0.28427
301.4	0.28439
301.5	0.28446
301.6	0.28447
301.7	0.28443
301.8	0.28443
301.9	0.28445
302	0.28444
302.1	0.28446
302.2	0.28451
302.3	0.28461
302.4	0.28484
302.5	0.28509
302.6	0.2853
302.7	0.28548
302.8	0.28547
302.9	0.28524
303	0.285
303.1	0.28485
303.2	0.28475
303.3	0.28462
303.4	0.28448
303.5	0.28435
303.6	0.28421
303.7	0.28398
303.8	0.28455
303.9	0.28594
304	0.28711
304.1	0.28807
304.2	0.28889
304.3	0.28961
304.4	0.29024
304.5	0.29085
304.6	0.29139
304.7	0.29179
304.8	0.2928
304.9	0.29448
305	0.2959
305.1	0.29705
305.2	0.29803
305.3	0.29888
305.4	0.2995
305.5	0.29989
305.6	0.30007
305.7	0.30011
305.8	0.29994
305.9	0.29964
306	0.29945
306.1	0.29936
306.2	0.29928
306.3	0.2991
306.4	0.29885
306.5	0.29842
306.6	0.29786
306.7	0.29741
306.8	0.29713
306.9	0.29699
307	0.29684
307.1	0.29656
307.2	0.29612
307.3	0.29556
307.4	0.29496
307.5	0.29432
307.6	0.29369
307.7	0.29309
307.8	0.29256
307.9	0.29208
308	0.2915
308.1	0.29072
308.2	0.29001
308.3	0.28938
308.4	0.28862
308.5	0.28795
308.6	0.28734
308.7	0.28653
308.8	0.28567
308.9	0.28494
309	0.28432
309.1	0.28362
309.2	0.2828
309.3	0.28188
309.4	0.28091
309.5	0.28004
309.6	0.27931
309.7	0.2786
309.8	0.27778
309.9	0.27692
310	0.276
310.1	0.27497
310.2	0.27389
310.3	0.27279
310.4	0.27171
310.5	0.2707
310.6	0.26975
310.7	0.2688
310.8	0.26788
310.9	0.26698
311	0.2661
311.1	0.26526
311.2	0.26439
311.3	0.26349
311.4	0.26257
311.5	0.2616
311.6	0.26062
311.7	0.25962
311.8	0.25859
311.9	0.25754
312	0.25649
312.1	0.25542
312.2	0.25432
312.3	0.25322
312.4	0.2521
312.5	0.25097
312.6	0.24984
312.7	0.24869
312.8	0.24755
312.9	0.24634
313	0.24512
313.1	0.24389
313.2	0.24263
313.3	0.24137
313.4	0.24014
313.5	0.2389
313.6	0.23771
313.7	0.23657
313.8	0.2355
313.9	0.23447
314	0.23344
314.1	0.23238
314.2	0.23132
314.3	0.2302
314.4	0.22897
314.5	0.2277
314.6	0.22651
314.7	0.22539
314.8	0.22434
314.9	0.2233
315	0.2222
315.1	0.221
315.2	0.21978
315.3	0.21866
315.4	0.21764
315.5	0.21661
315.6	0.21553
315.7	0.2144
315.8	0.21322
315.9	0.21203
316	0.21093
316.1	0.20988
316.2	0.20876
316.3	0.20756
316.4	0.20641
316.5	0.2053
316.6	0.20411
316.7	0.20299
316.8	0.20193
316.9	0.20074
317	0.19958
317.1	0.19853
317.2	0.19744
317.3	0.19626
317.4	0.19506
317.5	0.19398
317.6	0.19298
317.7	0.19193
317.8	0.19084
317.9	0.18973
318	0.18856
318.1	0.18739
318.2	0.18626
318.3	0.1852
318.4	0.18419
318.5	0.18319
318.6	0.18217
318.7	0.18112
318.8	0.18006
318.9	0.17898
319	0.17786
319.1	0.17672
319.2	0.17558
319.3	0.17445
319.4	0.17333
319.5	0.17219
319.6	0.17109
319.7	0.16999
319.8	0.16892
319.9	0.16789
320	0.16687
320.1	0.16585
320.2	0.16484
320.3	0.16384
320.4	0.16287
320.5	0.16189
320.6	0.16091
320.7	0.15995
320.8	0.159
320.9	0.15802
321	0.15704
321.1	0.15608
321.2	0.15512
321.3	0.15417
321.4	0.15325
321.5	0.15233
321.6	0.15144
321.7	0.15054
321.8	0.14966
321.9	0.14879
322	0.1479
322.1	0.14701
322.2	0.14611
322.3	0.14518
322.4	0.14421
322.5	0.1432
322.6	0.14214
322.7	0.1411
322.8	0.14013
322.9	0.13918
323	0.13824
323.1	0.13732
323.2	0.13638
323.3	0.13537
323.4	0.13434
323.5	0.13334
323.6	0.13239
323.7	0.13147
323.8	0.13052
323.9	0.12955
324	0.12855
324.1	0.12756
324.2	0.12657
324.3	0.12561
324.4	0.12466
324.5	0.12372
324.6	0.12275
324.7	0.12174
324.8	0.12078
324.9	0.11985
325	0.11887
325.1	0.11791
325.2	0.11697
325.3	0.11597
325.4	0.11499
325.5	0.11407
325.6	0.11314
325.7	0.11214
325.8	0.11113
325.9	0.11018
326	0.10926
326.1	0.10832
326.2	0.10737
326.3	0.10638
326.4	0.10538
326.5	0.10438
326.6	0.1034
326.7	0.10246
326.8	0.10155
326.9	0.10065
327	0.099735
327.1	0.098813
327.2	0.09787
327.3	0.096906
327.4	0.095939
327.5	0.094974
327.6	0.093996
327.7	0.093023
327.8	0.092055
327.9	0.09109
328	0.090139
328.1	0.089204
328.2	0.088287
328.3	0.087382
328.4	0.08649
328.5	0.085611
328.6	0.08474
328.7	0.083886
328.8	0.083029
328.9	0.082174
329	0.081319
329.1	0.080468
329.2	0.079616
329.3	0.078765
329.4	0.077917
329.5	0.077067
329.6	0.076224
329.7	0.075398
329.8	0.074577
329.9	0.073767
330	0.072968
330.1	0.072169
330.2	0.071376
330.3	0.070594
330.4	0.069804
330.5	0.069012
330.6	0.068211
330.7	0.067393
330.8	0.066556
330.9	0.065709
331	0.064859
331.1	0.064032
331.2	0.06323
331.3	0.062451
331.4	0.061683
331.5	0.060914
331.6	0.06013
331.7	0.059326
331.8	0.058522
331.9	0.057746
332	0.056995
332.1	0.056263
332.2	0.055532
332.3	0.054788
332.4	0.054043
332.5	0.05331
332.6	0.052592
332.7	0.051887
332.8	0.051179
332.9	0.050459
333	0.049745
333.1	0.049066
333.2	0.048392
333.3	0.047715
333.4	0.047055
333.5	0.046397
333.6	0.045745
333.7	0.045123
333.8	0.044509
333.9	0.043885
334	0.04326
334.1	0.042663
334.2	0.042088
334.3	0.04151
334.4	0.040929
334.5	0.040349
334.6	0.039771
334.7	0.039213
334.8	0.038676
334.9	0.038155
335	0.037638
335.1	0.037122
335.2	0.036602
335.3	0.036083
335.4	0.035564
335.5	0.03505
335.6	0.034546
335.7	0.034057
335.8	0.033581
335.9	0.033119
336	0.032669
336.1	0.032231
336.2	0.031802
336.3	0.031382
336.4	0.030967
336.5	0.030556
336.6	0.030148
336.7	0.029742
336.8	0.029338
336.9	0.028939
337	0.02854
337.1	0.028149
337.2	0.027762
337.3	0.027375
337.4	0.026992
337.5	0.026615
337.6	0.026241
337.7	0.025875
337.8	0.025516
337.9	0.025162
338	0.02481
338.1	0.024464
338.2	0.024124
338.3	0.023787
338.4	0.023453
338.5	0.023125
338.6	0.022803
338.7	0.02249
338.8	0.022186
338.9	0.021893
339	0.021612
339.1	0.021341
339.2	0.021081
339.3	0.020827
339.4	0.020576
339.5	0.020326
339.6	0.020074
339.7	0.019823
339.8	0.019575
339.9	0.019336
340	0.019109
340.1	0.018889
340.2	0.018673
340.3	0.018453
340.4	0.018231
340.5	0.018013
340.6	0.017804
340.7	0.017605
340.8	0.017409
340.9	0.017216
341	0.017022
341.1	0.016833
341.2	0.016654
341.3	0.016483
341.4	0.016309
341.5	0.016133
341.6	0.015963
341.7	0.015796
341.8	0.015628
341.9	0.015467
342	0.015308
342.1	0.015144
342.2	0.014986
342.3	0.014836
342.4	0.014684
342.5	0.01453
342.6	0.014376
342.7	0.014224
342.8	0.01408
342.9	0.013944
343	0.013807
343.1	0.013668
343.2	0.013526
343.3	0.013386
343.4	0.013246
343.5	0.013109
343.6	0.012976
343.7	0.012849
343.8	0.012726
343.9	0.012608
344	0.01249
344.1	0.012371
344.2	0.012253
344.3	0.012135
344.4	0.012015
344.5	0.011893
344.6	0.011771
344.7	0.011651
344.8	0.01153
344.9	0.01141
345	0.011292
345.1	0.011176
345.2	0.011062
345.3	0.010951
345.4	0.010842
345.5	0.010734
345.6	0.010629
345.7	0.010524
345.8	0.010422
345.9	0.010323
346	0.010226
346.1	0.01013
346.2	0.010036
346.3	0.0099427
346.4	0.0098499
346.5	0.0097582
346.6	0.0096664
346.7	0.0095745
346.8	0.0094832
346.9	0.0093913
347	0.0092986
347.1	0.0092058
347.2	0.0091115
347.3	0.0090158
347.4	0.0089209
347.5	0.0088278
347.6	0.0087392
347.7	0.0086561
347.8	0.0085743
347.9	0.0084946
348	0.0084151
348.1	0.0083333
348.2	0.0082492
348.3	0.008164
348.4	0.0080814
348.5	0.0080049
348.6	0.0079313
348.7	0.0078572
348.8	0.0077818
348.9	0.0077034
349	0.0076247
349.1	0.0075495
349.2	0.0074763
349.3	0.0074053
349.4	0.0073376
349.5	0.007272
349.6	0.007205
349.7	0.0071339
349.8	0.0070641
349.9	0.0069974
350	0.0069295
350.1	0.0068637
350.2	0.0067992
350.3	0.0067326
350.4	0.0066663
350.5	0.0066042
350.6	0.0065432
350.7	0.0064809
350.8	0.0064183
350.9	0.0063575
351	0.006299
351.1	0.0062408
351.2	0.0061817
351.3	0.0061211
351.4	0.0060595
351.5	0.0059972
351.6	0.0059351
351.7	0.005875
351.8	0.005816
351.9	0.0057585
352	0.0057024
352.1	0.0056472
352.2	0.0055923
352.3	0.0055375
352.4	0.0054821
352.5	0.005427
352.6	0.0053728
352.7	0.0053203
352.8	0.0052711
352.9	0.0052234
353	0.0051742
353.1	0.0051246
353.2	0.0050756
353.3	0.0050271
353.4	0.0049791
353.5	0.004932
353.6	0.0048853
353.7	0.0048392
353.8	0.004787
353.9	0.0047334
354	0.0046899
354.1	0.0046558
354.2	0.0046307
354.3	0.0046132
354.4	0.0046031
354.5	0.0046005
354.6	0.0046048
354.7	0.0046166
354.8	0.0046286
354.9	0.0046448
355	0.0046765
355.1	0.0047232
355.2	0.0047846
355.3	0.0048593
355.4	0.0049463
355.5	0.0050453
355.6	0.0051551
355.7	0.0052749
355.8	0.0054069
355.9	0.0055499
356	0.0057012
356.1	0.0058616
356.2	0.0060313
356.3	0.0062101
356.4	0.0063957
356.5	0.0065867
356.6	0.0067831
356.7	0.0069831
356.8	0.0071868
356.9	0.0073996
357	0.0076246
357.1	0.0078582
357.2	0.0080978
357.3	0.0083411
357.4	0.0085902
357.5	0.0088483
357.6	0.009115
357.7	0.0093902
357.8	0.009673
357.9	0.0099603
358	0.010249
358.1	0.010544
358.2	0.010846
358.3	0.011147
358.4	0.011452
358.5	0.011765
358.6	0.012081
358.7	0.012395
358.8	0.012717
358.9	0.013044
359	0.013372
359.1	0.013698
359.2	0.014031
359.3	0.014373
359.4	0.014723
359.5	0.015075
359.6	0.015427
359.7	0.015776
359.8	0.016127
359.9	0.016481
360	0.016841
360.1	0.017211
360.2	0.017588
360.3	0.017965
360.4	0.018343
360.5	0.018718
360.6	0.01909
360.7	0.019457
360.8	0.019825
360.9	0.020191
361	0.020557
361.1	0.020923
361.2	0.021289
361.3	0.021657
361.4	0.022027
361.5	0.022398
361.6	0.022775
361.7	0.023158
361.8	0.023547
361.9	0.02394
362	0.024339
362.1	0.024736
362.2	0.025139
362.3	0.025547
362.4	0.025958
362.5	0.026371
362.6	0.026783
362.7	0.027195
362.8	0.027609
362.9	0.028028
363	0.028451
363.1	0.028879
363.2	0.029303
363.3	0.029723
363.4	0.030143
363.5	0.030553
363.6	0.030957
363.7	0.031357
363.8	0.031753
363.9	0.032139
364	0.032516
364.1	0.032885
364.2	0.033257
364.3	0.033641
364.4	0.034037
364.5	0.034441
364.6	0.034845
364.7	0.035242
364.8	0.035625
364.9	0.035991
365	0.036358
365.1	0.036739
365.2	0.037133
365.3	0.037528
365.4	0.037916
365.5	0.038285
365.6	0.038649
365.7	0.039017
365.8	0.039395
365.9	0.039776
366	0.040162
366.1	0.040568
366.2	0.040985
366.3	0.041387
366.4	0.041771
366.5	0.042164
366.6	0.042559
366.7	0.042932
366.8	0.043319
366.9	0.043713
367	0.044086
367.1	0.044461
367.2	0.044852
367.3	0.045239
367.4	0.045613
367.5	0.045976
367.6	0.046347
367.7	0.046735
367.8	0.047131
367.9	0.047516
368	0.047888
368.1	0.048254
368.2	0.048612
368.3	0.048964
368.4	0.049325
368.5	0.049702
368.6	0.050089
368.7	0.050479
368.8	0.050873
368.9	0.051264
369	0.051646
369.1	0.052013
369.2	0.052374
369.3	0.052732
369.4	0.053085
369.5	0.053431
369.6	0.053777
369.7	0.054121
369.8	0.054469
369.9	0.054825
370	0.055185
370.1	0.055544
370.2	0.055913
370.3	0.056292
370.4	0.056678
370.5	0.057073
370.6	0.057477
370.7	0.057885
370.8	0.058289
370.9	0.058698
371	0.059114
371.1	0.059535
371.2	0.059963
371.3	0.060396
371.4	0.060831
371.5	0.061264
371.6	0.061701
371.7	0.06214
371.8	0.062577
371.9	0.063006
372	0.063427
372.1	0.063834
372.2	0.064229
372.3	0.064611
372.4	0.064976
372.5	0.065328
372.6	0.065685
372.7	0.066059
372.8	0.066457
372.9	0.066869
373	0.067291
373.1	0.067709
373.2	0.068109
373.3	0.068472
373.4	0.068822
373.5	0.069191
373.6	0.069594
373.7	0.070019
373.8	0.070436
373.9	0.070827
374	0.071196
374.1	0.071565
374.2	0.071947
374.3	0.07234
374.4	0.072748
374.5	0.073187
374.6	0.07363
374.7	0.074034
374.8	0.074434
374.9	0.074869
375	0.075276
375.1	0.075676
375.2	0.076107
375.3	0.076517
375.4	0.076903
375.5	0.077316
375.6	0.077752
375.7	0.078164
375.8	0.078548
375.9	0.078932
376	0.079348
376.1	0.079782
376.2	0.080205
376.3	0.080617
376.4	0.081011
376.5	0.081397
376.6	0.081784
376.7	0.082179
376.8	0.082589
376.9	0.083022
377	0.083475
377.1	0.083935
377.2	0.084384
377.3	0.084821
377.4	0.085253
377.5	0.085668
377.6	0.086066
377.7	0.086452
377.8	0.086843
377.9	0.087238
378	0.087636
378.1	0.088036
378.2	0.088435
378.3	0.088839
378.4	0.089252
378.5	0.089686
378.6	0.090141
378.7	0.090605
378.8	0.091073
378.9	0.091548
379	0.09202
379.1	0.092492
379.2	0.092974
379.3	0.093465
379.4	0.093956
379.5	0.094452
379.6	0.094947
379.7	0.095436
379.8	0.095937
379.9	0.096454
380	0.096982
380.1	0.097511
380.2	0.098037
380.3	0.098571
380.4	0.099093
380.5	0.099578
380.6	0.10006
380.7	0.10053
380.8	0.10095
380.9	0.10136
381	0.10177
381.1	0.1022
381.2	0.10267
381.3	0.10316
381.4	0.10368
381.5	0.10418
381.6	0.10463
381.7	0.10504
381.8	0.10545
381.9	0.10587
382	0.10634
382.1	0.10685
382.2	0.10734
382.3	0.10777
382.4	0.10817
382.5	0.10858
382.6	0.10901
382.7	0.10948
382.8	0.10999
382.9	0.11046
383	0.11088
383.1	0.11134
383.2	0.11183
383.3	0.11224
383.4	0.11267
383.5	0.11315
383.6	0.11361
383.7	0.11404
383.8	0.11452
383.9	0.11501
384	0.11545
384.1	0.11585
384.2	0.11631
384.3	0.11681
384.4	0.1173
384.5	0.11778
384.6	0.11823
384.7	0.11864
384.8	0.11903
384.9	0.11948
385	0.11996
385.1	0.12046
385.2	0.12097
385.3	0.12148
385.4	0.12197
385.5	0.12241
385.6	0.12285
385.7	0.12328
385.8	0.12368
385.9	0.12409
386	0.12449
386.1	0.12487
386.2	0.12526
386.3	0.12567
386.4	0.12611
386.5	0.12657
386.6	0.12703
386.7	0.12751
386.8	0.12801
386.9	0.1285
387	0.12899
387.1	0.12951
387.2	0.13002
387.3	0.13052
387.4	0.13102
387.5	0.13152
387.6	0.132
387.7	0.13248
387.8	0.13296
387.9	0.13343
388	0.13391
388.1	0.13436
388.2	0.13482
388.3	0.13528
388.4	0.13575
388.5	0.13627
388.6	0.13682
388.7	0.13736
388.8	0.13792
388.9	0.13848
389	0.139
389.1	0.13951
389.2	0.13999
389.3	0.14042
389.4	0.14082
389.5	0.14121
389.6	0.14164
389.7	0.14212
389.8	0.14262
389.9	0.14315
390	0.14366
390.1	0.14409
390.2	0.14448
390.3	0.1449
390.4	0.14536
390.5	0.14587
390.6	0.14637
390.7	0.14686
390.8	0.14732
390.9	0.14774
391	0.14819
391.1	0.14866
391.2	0.14906
391.3	0.14939
391.4	0.14977
391.5	0.15023
391.6	0.15064
391.7	0.15107
391.8	0.15153
391.9	0.1519
392	0.1523
392.1	0.15279
392.2	0.15326
392.3	0.15366
392.4	0.15403
392.5	0.15448
392.6	0.15498
392.7	0.15545
392.8	0.15589
392.9	0.15631
393	0.15669
393.1	0.15707
393.2	0.15747
393.3	0.15795
393.4	0.15848
393.5	0.15899
393.6	0.15947
393.7	0.15994
393.8	0.16036
393.9	0.16075
394	0.16114
394.1	0.16152
394.2	0.16188
394.3	0.16224
394.4	0.16261
394.5	0.16298
394.6	0.16339
394.7	0.16384
394.8	0.16431
394.9	0.16478
395	0.16528
395.1	0.16576
395.2	0.16622
395.3	0.16672
395.4	0.16723
395.5	0.16772
395.6	0.1682
395.7	0.16865
395.8	0.16908
395.9	0.1695
396	0.16989
396.1	0.17028
396.2	0.17066
396.3	0.17102
396.4	0.1714
396.5	0.1718
396.6	0.17219
396.7	0.1726
396.8	0.17305
396.9	0.17355
397	0.17405
397.1	0.17458
397.2	0.17512
397.3	0.17563
397.4	0.17614
397.5	0.1766
397.6	0.17699
397.7	0.17734
397.8	0.17766
397.9	0.17799
398	0.17838
398.1	0.17884
398.2	0.17933
398.3	0.1798
398.4	0.1802
398.5	0.18054
398.6	0.1809
398.7	0.18131
398.8	0.18179
398.9	0.18228
399	0.18275
399.1	0.18318
399.2	0.18361
399.3	0.18406
399.4	0.18451
399.5	0.1849
399.6	0.1852
399.7	0.18556
399.8	0.18596
399.9	0.18624
400	0.18656
400.1	0.18697
400.2	0.18733
400.3	0.18767
400.4	0.18809
400.5	0.18853
400.6	0.1889
400.7	0.18922
400.8	0.18965
400.9	0.19021
401	0.19074
401.1	0.19119
401.2	0.19157
401.3	0.19191
401.4	0.19226
401.5	0.19267
401.6	0.19313
401.7	0.19362
401.8	0.19405
401.9	0.19438
402	0.19469
402.1	0.19497
402.2	0.19525
402.3	0.19555
402.4	0.19586
402.5	0.19618
402.6	0.19651
402.7	0.19682
402.8	0.1973
402.9	0.19794
403	0.19852
403.1	0.19907
403.2	0.19961
403.3	0.20013
403.4	0.20062
403.5	0.2011
403.6	0.20155
403.7	0.20206
403.8	0.20193
403.9	0.20124
404	0.20081
404.1	0.20059
404.2	0.20057
404.3	0.20075
404.4	0.20102
404.5	0.20137
404.6	0.2018
404.7	0.2027
404.8	0.20095
404.9	0.1967
405	0.19344
405.1	0.19103
405.2	0.18928
405.3	0.18802
405.4	0.18713
405.5	0.18648
405.6	0.18599
405.7	0.18518
405.8	0.1873
405.9	0.19251
406	0.1971
406.1	0.20109
406.2	0.20463
406.3	0.20787
406.4	0.21088
406.5	0.21365
406.6	0.2162
406.7	0.21827
406.8	0.22135
406.9	0.22567
407	0.22967
407.1	0.23337
407.2	0.23675
407.3	0.23976
407.4	0.24246
407.5	0.24492
407.6	0.24723
407.7	0.24948
407.8	0.25151
407.9	0.25326
408	0.25483
408.1	0.25638
408.2	0.25796
408.3	0.25934
408.4	0.26062
408.5	0.26205
408.6	0.26336
408.7	0.26445
408.8	0.26578
408.9	0.26735
409	0.2687
409.1	0.26981
409.2	0.27085
409.3	0.27198
409.4	0.27312
409.5	0.27411
409.6	0.27491
409.7	0.27558
409.8	0.27595
409.9	0.27609
410	0.27634
410.1	0.2767
410.2	0.27713
410.3	0.27763
410.4	0.27807
410.5	0.27845
410.6	0.27879
410.7	0.27913
410.8	0.27937
410.9	0.27942
411	0.27944
411.1	0.2795
411.2	0.27954
411.3	0.2796
411.4	0.27971
411.5	0.2798
411.6	0.2799
411.7	0.2805
411.8	0.27768
411.9	0.27159
412	0.26671
412.1	0.26292
412.2	0.25991
412.3	0.25748
412.4	0.25553
412.5	0.25397
412.6	0.25263
412.7	0.25134
412.8	0.25077
412.9	0.25087
413	0.25086
413.1	0.25085
413.2	0.25077
413.3	0.25058
413.4	0.25033
413.5	0.24999
413.6	0.2496
413.7	0.24868
413.8	0.25094
413.9	0.25656
414	0.26135
414.1	0.26528
414.2	0.26857
414.3	0.27137
414.4	0.27385
414.5	0.27618
414.6	0.27841
414.7	0.28061
414.8	0.28249
414.9	0.28395
415	0.28524
415.1	0.28646
415.2	0.2877
415.3	0.28905
415.4	0.29046
415.5	0.29181
415.6	0.29298
415.7	0.294
415.8	0.29532
415.9	0.29693
416	0.29852
416.1	0.30021
416.2	0.30181
416.3	0.3031
416.4	0.30424
416.5	0.30553
416.6	0.30675
416.7	0.30827
416.8	0.30665
416.9	0.30176
417	0.29765
417.1	0.29454
417.2	0.29215
417.3	0.29009
417.4	0.28828
417.5	0.28679
417.6	0.28563
417.7	0.28483
417.8	0.28287
417.9	0.2797
418	0.27681
418.1	0.27413
418.2	0.27169
418.3	0.26945
418.4	0.26729
418.5	0.2652
418.6	0.26307
418.7	0.26018
418.8	0.26094
418.9	0.26546
419	0.26897
419.1	0.27158
419.2	0.27356
419.3	0.27512
419.4	0.27634
419.5	0.27728
419.6	0.27805
419.7	0.2786
419.8	0.27943
419.9	0.28063
420	0.28169
420.1	0.28261
420.2	0.28344
420.3	0.28425
420.4	0.28502
420.5	0.28569
420.6	0.28633
420.7	0.28701
420.8	0.28777
420.9	0.28858
421	0.28938
421.1	0.29015
421.2	0.29088
421.3	0.29156
421.4	0.29225
421.5	0.29296
421.6	0.29371
421.7	0.295
421.8	0.29285
421.9	0.28725
422	0.28249
422.1	0.27839
422.2	0.27475
422.3	0.27134
422.4	0.268
422.5	0.26468
422.6	0.26113
422.7	0.25753
422.8	0.25319
422.9	0.24812
423	0.24299
423.1	0.23761
423.2	0.23174
423.3	0.22507
423.4	0.21745
423.5	0.20878
423.6	0.19898
423.7	0.18723
423.8	0.17647
423.9	0.16589
424	0.15131
424.1	0.13297
424.2	0.11168
424.3	0.089184
424.4	0.068675
424.5	0.052755
424.6	0.04204
424.7	0.035692
424.8	0.03246
424.9	0.031423
425	0.031947
425.1	0.03373
425.2	0.036619
425.3	0.040698
425.4	0.046069
425.5	0.052641
425.6	0.060373
425.7	0.069101
425.8	0.079136
425.9	0.09025
426	0.10173
426.1	0.1133
426.2	0.12494
426.3	0.13674
426.4	0.14865
426.5	0.16085
426.6	0.17307
426.7	0.18525
426.8	0.19845
426.9	0.21254
427	0.22588
427.1	0.23831
427.2	0.24994
427.3	0.26074
427.4	0.27078
427.5	0.27999
427.6	0.28841
427.7	0.29617
427.8	0.30264
427.9	0.30792
428	0.31275
428.1	0.31716
428.2	0.32113
428.3	0.3247
428.4	0.32795
428.5	0.33085
428.6	0.3335
428.7	0.33609
428.8	0.33744
428.9	0.33764
429	0.33808
429.1	0.3387
429.2	0.33947
429.3	0.3403
429.4	0.34124
429.5	0.34227
429.6	0.34329
429.7	0.34425
429.8	0.34522
429.9	0.34607
430	0.34681
430.1	0.3474
430.2	0.34789
430.3	0.34824
430.4	0.34857
430.5	0.34882
430.6	0.34905
430.7	0.34936
430.8	0.34932
430.9	0.34892
431	0.34859
431.1	0.34831
431.2	0.348
431.3	0.34742
431.4	0.34675
431.5	0.34617
431.6	0.34576
431.7	0.34548
431.8	0.34547
431.9	0.3455
432	0.34529
432.1	0.34484
432.2	0.34441
432.3	0.34413
432.4	0.34385
432.5	0.34355
432.6	0.3432
432.7	0.34329
432.8	0.33931
432.9	0.33159
433	0.32534
433.1	0.32016
433.2	0.31571
433.3	0.31206
433.4	0.30901
433.5	0.30614
433.6	0.30365
433.7	0.30185
433.8	0.29897
433.9	0.2949
434	0.29138
434.1	0.28839
434.2	0.28558
434.3	0.28286
434.4	0.28018
434.5	0.27754
434.6	0.27503
434.7	0.27197
434.8	0.27354
434.9	0.27982
435	0.28505
435.1	0.28939
435.2	0.29302
435.3	0.29602
435.4	0.29852
435.5	0.30067
435.6	0.30245
435.7	0.30393
435.8	0.30536
435.9	0.30681
436	0.3081
436.1	0.30927
436.2	0.31034
436.3	0.31134
436.4	0.31223
436.5	0.31313
436.6	0.31403
436.7	0.31482
436.8	0.31599
436.9	0.31754
437	0.31895
437.1	0.32022
437.2	0.32139
437.3	0.3225
437.4	0.32356
437.5	0.32451
437.6	0.32537
437.7	0.32657
437.8	0.3254
437.9	0.32191
438	0.31895
438.1	0.31648
438.2	0.31446
438.3	0.31286
438.4	0.31155
438.5	0.31052
438.6	0.30971
438.7	0.30956
438.8	0.30617
438.9	0.29943
439	0.29351
439.1	0.2883
439.2	0.28356
439.3	0.27911
439.4	0.27501
439.5	0.27132
439.6	0.26787
439.7	0.26404
439.8	0.2639
439.9	0.26733
440	0.26974
440.1	0.27145
440.2	0.27273
440.3	0.27369
440.4	0.27421
440.5	0.27423
440.6	0.27401
440.7	0.2735
440.8	0.27441
440.9	0.27672
441	0.27861
441.1	0.2801
441.2	0.28126
441.3	0.28232
441.4	0.28341
441.5	0.28428
441.6	0.28497
441.7	0.28579
441.8	0.28682
441.9	0.28778
442	0.28872
442.1	0.28984
442.2	0.29084
442.3	0.29159
442.4	0.29238
442.5	0.29341
442.6	0.29456
442.7	0.29597
442.8	0.29498
442.9	0.29152
443	0.28856
443.1	0.28606
443.2	0.28402
443.3	0.28243
443.4	0.28103
443.5	0.2797
443.6	0.2784
443.7	0.27752
443.8	0.27377
443.9	0.26705
444	0.26092
444.1	0.25521
444.2	0.2498
444.3	0.24448
444.4	0.2391
444.5	0.23356
444.6	0.22773
444.7	0.22105
444.8	0.21716
444.9	0.21586
445	0.21295
445.1	0.2086
445.2	0.203
445.3	0.19617
445.4	0.18809
445.5	0.17872
445.6	0.16789
445.7	0.1553
445.8	0.14242
445.9	0.12923
446	0.1147
446.1	0.099823
446.2	0.085911
446.3	0.074145
446.4	0.065095
446.5	0.058867
446.6	0.055083
446.7	0.05335
446.8	0.053404
446.9	0.054941
447	0.057636
447.1	0.061356
447.2	0.065975
447.3	0.071234
447.4	0.077071
447.5	0.083198
447.6	0.089551
447.7	0.095895
447.8	0.10348
447.9	0.11241
448	0.12127
448.1	0.13009
448.2	0.13886
448.3	0.14781
448.4	0.15703
448.5	0.16665
448.6	0.1762
448.7	0.18555
448.8	0.19515
448.9	0.20516
449	0.21509
449.1	0.22473
449.2	0.23407
449.3	0.24309
449.4	0.25177
449.5	0.26003
449.6	0.26782
449.7	0.27538
449.8	0.28151
449.9	0.28596
450	0.29027
450.1	0.29474
450.2	0.29914
450.3	0.30316
450.4	0.30714
450.5	0.31117
450.6	0.31492
450.7	0.31828
450.8	0.32126
450.9	0.32409
451	0.32686
451.1	0.32947
451.2	0.33179
451.3	0.33375
451.4	0.33553
451.5	0.3373
451.6	0.33909
451.7	0.34089
451.8	0.34225
451.9	0.34312
452	0.34396
452.1	0.34471
452.2	0.34535
452.3	0.34588
452.4	0.34635
452.5	0.34676
452.6	0.34716
452.7	0.34738
452.8	0.34779
452.9	0.3485
453	0.34908
453.1	0.34955
453.2	0.35003
453.3	0.3504
453.4	0.35073
453.5	0.35098
453.6	0.35119
453.7	0.35167
453.8	0.34952
453.9	0.34479
454	0.34082
454.1	0.33757
454.2	0.33485
454.3	0.33255
454.4	0.33055
454.5	0.32874
454.6	0.32721
454.7	0.32645
454.8	0.32211
454.9	0.31413
455	0.30725
455.1	0.30136
455.2	0.29624
455.3	0.29176
455.4	0.28786
455.5	0.28441
455.6	0.28125
455.7	0.27768
455.8	0.27858
455.9	0.28392
456	0.28824
456.1	0.2917
456.2	0.2946
456.3	0.29715
456.4	0.29938
456.5	0.30132
456.6	0.30281
456.7	0.30365
456.8	0.30573
456.9	0.30926
457	0.31245
457.1	0.3154
457.2	0.31796
457.3	0.3199
457.4	0.32148
457.5	0.32291
457.6	0.32421
457.7	0.32545
457.8	0.32676
457.9	0.32812
458	0.32924
458.1	0.33006
458.2	0.33089
458.3	0.33175
458.4	0.33243
458.5	0.3332
458.6	0.33388
458.7	0.33442
458.8	0.33423
458.9	0.33341
459	0.33278
459.1	0.33208
459.2	0.3314
459.3	0.33105
459.4	0.33091
459.5	0.33077
459.6	0.33061
459.7	0.33115
459.8	0.32704
459.9	0.31826
460	0.31075
460.1	0.30445
460.2	0.29906
460.3	0.29437
460.4	0.29026
460.5	0.28656
460.6	0.28313
460.7	0.27954
460.8	0.27813
460.9	0.27893
461	0.27932
461.1	0.27941
461.2	0.27916
461.3	0.27864
461.4	0.27796
461.5	0.27713
461.6	0.27617
461.7	0.27465
461.8	0.27613
461.9	0.28075
462	0.2846
462.1	0.2878
462.2	0.29055
462.3	0.29285
462.4	0.29468
462.5	0.29625
462.6	0.29767
462.7	0.29892
462.8	0.30024
462.9	0.30171
463	0.30317
463.1	0.30461
463.2	0.30606
463.3	0.30745
463.4	0.30873
463.5	0.30979
463.6	0.31076
463.7	0.31162
463.8	0.31344
463.9	0.31635
464	0.31912
464.1	0.32172
464.2	0.32416
464.3	0.32632
464.4	0.32816
464.5	0.32979
464.6	0.33143
464.7	0.33297
464.8	0.33575
464.9	0.33976
465	0.34317
465.1	0.34602
465.2	0.34844
465.3	0.35072
465.4	0.35294
465.5	0.35496
465.6	0.35659
465.7	0.35793
465.8	0.35823
465.9	0.35757
466	0.3571
466.1	0.35703
466.2	0.35716
466.3	0.3572
466.4	0.35705
466.5	0.35698
466.6	0.35704
466.7	0.357
466.8	0.35618
466.9	0.35478
467	0.35352
467.1	0.35232
467.2	0.35138
467.3	0.35073
467.4	0.35013
467.5	0.34951
467.6	0.34885
467.7	0.34829
467.8	0.34778
467.9	0.34723
468	0.3468
468.1	0.3464
468.2	0.34597
468.3	0.3455
468.4	0.34499
468.5	0.34447
468.6	0.34397
468.7	0.34353
468.8	0.34311
468.9	0.34269
469	0.34237
469.1	0.34215
469.2	0.34193
469.3	0.34172
469.4	0.34161
469.5	0.34152
469.6	0.34139
469.7	0.3414
469.8	0.34016
469.9	0.33768
470	0.3356
470.1	0.33387
470.2	0.33243
470.3	0.33122
470.4	0.33018
470.5	0.32925
470.6	0.32845
470.7	0.32856
470.8	0.32418
470.9	0.31524
471	0.30762
471.1	0.30111
471.2	0.29546
471.3	0.2905
471.4	0.28601
471.5	0.2818
471.6	0.27784
471.7	0.27365
471.8	0.27275
471.9	0.27529
472	0.27728
472.1	0.2787
472.2	0.27968
472.3	0.28022
472.4	0.28034
472.5	0.28
472.6	0.27935
472.7	0.27829
472.8	0.27978
472.9	0.2839
473	0.28739
473.1	0.2902
473.2	0.29238
473.3	0.29422
473.4	0.29601
473.5	0.29779
473.6	0.29948
473.7	0.30097
473.8	0.30191
473.9	0.30249
474	0.30326
474.1	0.30421
474.2	0.30522
474.3	0.30622
474.4	0.3072
474.5	0.3081
474.6	0.30887
474.7	0.3098
474.8	0.311
474.9	0.31213
475	0.31327
475.1	0.31464
475.2	0.31585
475.3	0.31689
475.4	0.31812
475.5	0.31941
475.6	0.32054
475.7	0.32213
475.8	0.31947
475.9	0.31279
476	0.30731
476.1	0.30269
476.2	0.2987
476.3	0.29518
476.4	0.29198
476.5	0.289
476.6	0.28629
476.7	0.28382
476.8	0.28155
476.9	0.2794
477	0.27731
477.1	0.27525
477.2	0.27322
477.3	0.27113
477.4	0.26894
477.5	0.26667
477.6	0.26429
477.7	0.26118
477.8	0.26176
477.9	0.26609
478	0.26935
478.1	0.27167
478.2	0.27334
478.3	0.27457
478.4	0.27549
478.5	0.2761
478.6	0.27651
478.7	0.27677
478.8	0.27724
478.9	0.27787
479	0.27839
479.1	0.27881
479.2	0.27924
479.3	0.27967
479.4	0.28014
479.5	0.28066
479.6	0.28112
479.7	0.28152
479.8	0.28251
479.9	0.28402
480	0.28543
480.1	0.28674
480.2	0.28787
480.3	0.28882
480.4	0.28968
480.5	0.29044
480.6	0.29124
480.7	0.29189
480.8	0.29398
480.9	0.29761
481	0.30095
481.1	0.30407
481.2	0.30709
481.3	0.31001
481.4	0.31278
481.5	0.3154
481.6	0.31787
481.7	0.32018
481.8	0.32225
481.9	0.32431
482	0.32651
482.1	0.32869
482.2	0.33086
482.3	0.33292
482.4	0.33475
482.5	0.33649
482.6	0.33827
482.7	0.34035
482.8	0.34121
482.9	0.34073
483	0.34036
483.1	0.34037
483.2	0.34059
483.3	0.3407
483.4	0.34097
483.5	0.34146
483.6	0.34182
483.7	0.34231
483.8	0.3427
483.9	0.34274
484	0.34269
484.1	0.3428
484.2	0.34313
484.3	0.34354
484.4	0.34389
484.5	0.34408
484.6	0.3441
484.7	0.34414
484.8	0.34423
484.9	0.34445
485	0.34477
485.1	0.34507
485.2	0.34529
485.3	0.34548
485.4	0.3456
485.5	0.34567
485.6	0.34567
485.7	0.34556
485.8	0.34576
485.9	0.34635
486	0.34688
486.1	0.34726
486.2	0.34764
486.3	0.34807
486.4	0.34847
486.5	0.34885
486.6	0.34917
486.7	0.34925
486.8	0.35046
486.9	0.35282
487	0.35479
487.1	0.35631
487.2	0.35746
487.3	0.35833
487.4	0.35895
487.5	0.35937
487.6	0.35963
487.7	0.35979
487.8	0.35948
487.9	0.35876
488	0.35806
488.1	0.35735
488.2	0.35662
488.3	0.35591
488.4	0.35513
488.5	0.35423
488.6	0.3533
488.7	0.35246
488.8	0.351
488.9	0.349
489	0.34738
489.1	0.34603
489.2	0.34487
489.3	0.34387
489.4	0.34299
489.5	0.3421
489.6	0.34116
489.7	0.34024
489.8	0.33887
489.9	0.33717
490	0.33582
490.1	0.33473
490.2	0.33379
490.3	0.33286
490.4	0.33189
490.5	0.33096
490.6	0.33019
490.7	0.32965
490.8	0.32921
490.9	0.32877
491	0.32829
491.1	0.32775
491.2	0.32718
491.3	0.32667
491.4	0.32634
491.5	0.32595
491.6	0.32548
491.7	0.32581
491.8	0.3216
491.9	0.31299
492	0.30599
492.1	0.30026
492.2	0.2954
492.3	0.29134
492.4	0.28805
492.5	0.2853
492.6	0.28278
492.7	0.28028
492.8	0.27827
492.9	0.27691
493	0.27568
493.1	0.27445
493.2	0.27317
493.3	0.2718
493.4	0.27025
493.5	0.26852
493.6	0.26665
493.7	0.26399
493.8	0.26533
493.9	0.27087
494	0.2755
494.1	0.2793
494.2	0.28246
494.3	0.28512
494.4	0.28747
494.5	0.28959
494.6	0.2915
494.7	0.29325
494.8	0.29471
494.9	0.29596
495	0.29714
495.1	0.29831
495.2	0.29945
495.3	0.30056
495.4	0.30166
495.5	0.30273
495.6	0.30379
495.7	0.30472
495.8	0.3061
495.9	0.30796
496	0.30963
496.1	0.31119
496.2	0.31268
496.3	0.31412
496.4	0.31555
496.5	0.31693
496.6	0.3182
496.7	0.31933
496.8	0.32068
496.9	0.32226
497	0.3237
497.1	0.32499
497.2	0.32614
497.3	0.32717
497.4	0.32807
497.5	0.32894
497.6	0.32988
497.7	0.3307
497.8	0.33287
497.9	0.33633
498	0.33929
498.1	0.34175
498.2	0.34369
498.3	0.34513
498.4	0.34634
498.5	0.34744
498.6	0.34846
498.7	0.34947
498.8	0.34951
498.9	0.3486
499	0.34774
499.1	0.34698
499.2	0.34629
499.3	0.34567
499.4	0.34514
499.5	0.34482
499.6	0.34459
499.7	0.34419
499.8	0.34319
499.9	0.34186
500	0.34061
500.1	0.33942
500.2	0.3385
500.3	0.33761
500.4	0.33671
500.5	0.336
500.6	0.3355
500.7	0.33493
500.8	0.33372
500.9	0.33216
501	0.331
501.1	0.33005
501.2	0.32919
501.3	0.32837
501.4	0.32755
501.5	0.3267
501.6	0.32594
501.7	0.32537
501.8	0.32512
501.9	0.32515
502	0.32515
502.1	0.32507
502.2	0.32484
502.3	0.32459
502.4	0.32431
502.5	0.32393
502.6	0.32351
502.7	0.32355
502.8	0.31995
502.9	0.31293
503	0.30718
503.1	0.30257
503.2	0.29887
503.3	0.29582
503.4	0.29331
503.5	0.29126
503.6	0.28952
503.7	0.28823
503.8	0.28584
503.9	0.28222
504	0.27903
504.1	0.27621
504.2	0.27357
504.3	0.27111
504.4	0.26872
504.5	0.26633
504.6	0.26393
504.7	0.26078
504.8	0.26188
504.9	0.26743
505	0.27191
505.1	0.27545
505.2	0.27838
505.3	0.2809
505.4	0.28311
505.5	0.28509
505.6	0.28683
505.7	0.2883
505.8	0.28983
505.9	0.29138
506	0.29272
506.1	0.2939
506.2	0.29503
506.3	0.2962
506.4	0.29741
506.5	0.29862
506.6	0.2998
506.7	0.30085
506.8	0.30206
506.9	0.30352
507	0.305
507.1	0.30654
507.2	0.30809
507.3	0.30959
507.4	0.31096
507.5	0.3122
507.6	0.31339
507.7	0.31459
507.8	0.31618
507.9	0.31806
508	0.31964
508.1	0.32114
508.2	0.32272
508.3	0.32404
508.4	0.32522
508.5	0.32652
508.6	0.32765
508.7	0.32848
508.8	0.33069
508.9	0.33416
509	0.33702
509.1	0.33929
509.2	0.34134
509.3	0.34326
509.4	0.34489
509.5	0.34616
509.6	0.34711
509.7	0.34787
509.8	0.34772
509.9	0.34686
510	0.34628
510.1	0.34585
510.2	0.34548
510.3	0.34512
510.4	0.34473
510.5	0.3443
510.6	0.34385
510.7	0.34342
510.8	0.34245
510.9	0.34093
511	0.33955
511.1	0.33838
511.2	0.33742
511.3	0.33663
511.4	0.33597
511.5	0.33539
511.6	0.33484
511.7	0.33441
511.8	0.33359
511.9	0.33232
512	0.33126
512.1	0.3304
512.2	0.3296
512.3	0.32886
512.4	0.32821
512.5	0.32761
512.6	0.32706
512.7	0.32657
512.8	0.32628
512.9	0.32616
513	0.32591
513.1	0.32559
513.2	0.32526
513.3	0.32487
513.4	0.32442
513.5	0.3239
513.6	0.32341
513.7	0.32356
513.8	0.32029
513.9	0.31377
514	0.3085
514.1	0.30426
514.2	0.30084
514.3	0.29805
514.4	0.29571
514.5	0.29362
514.6	0.2917
514.7	0.29031
514.8	0.28769
514.9	0.28369
515	0.28025
515.1	0.27731
515.2	0.27452
515.3	0.2717
515.4	0.26898
515.5	0.26648
515.6	0.2641
515.7	0.26109
515.8	0.26238
515.9	0.26811
516	0.27283
516.1	0.27661
516.2	0.27963
516.3	0.28193
516.4	0.28391
516.5	0.28578
516.6	0.28728
516.7	0.28865
516.8	0.29029
516.9	0.2919
517	0.2934
517.1	0.29494
517.2	0.29634
517.3	0.29751
517.4	0.29858
517.5	0.29986
517.6	0.30124
517.7	0.30241
517.8	0.30368
517.9	0.3051
518	0.30644
518.1	0.30781
518.2	0.30923
518.3	0.31074
518.4	0.31222
518.5	0.31355
518.6	0.31482
518.7	0.31616
518.8	0.31638
518.9	0.31551
519	0.31492
519.1	0.31454
519.2	0.31437
519.3	0.31451
519.4	0.31482
519.5	0.31519
519.6	0.31561
519.7	0.31677
519.8	0.31374
519.9	0.30648
520	0.30037
520.1	0.29526
520.2	0.29083
520.3	0.2869
520.4	0.2834
520.5	0.28013
520.6	0.27696
520.7	0.27358
520.8	0.27247
520.9	0.27352
521	0.27399
521.1	0.27398
521.2	0.27353
521.3	0.27268
521.4	0.27148
521.5	0.26996
521.6	0.2682
521.7	0.26571
521.8	0.26572
521.9	0.26837
522	0.27019
522.1	0.2714
522.2	0.2722
522.3	0.27271
522.4	0.27291
522.5	0.27282
522.6	0.2724
522.7	0.27163
522.8	0.27061
522.9	0.26948
523	0.26838
523.1	0.26718
523.2	0.26588
523.3	0.26427
523.4	0.26226
523.5	0.25999
523.6	0.25767
523.7	0.25539
523.8	0.2522
523.9	0.24795
524	0.24332
524.1	0.23824
524.2	0.23262
524.3	0.22634
524.4	0.2193
524.5	0.21136
524.6	0.20223
524.7	0.19204
524.8	0.17618
524.9	0.15488
525	0.13244
525.1	0.1086
525.2	0.085305
525.3	0.065011
525.4	0.049549
525.5	0.039213
525.6	0.032871
525.7	0.02934
525.8	0.028217
525.9	0.028816
526	0.030237
526.1	0.032426
526.2	0.035398
526.3	0.039146
526.4	0.043743
526.5	0.049147
526.6	0.055388
526.7	0.062167
526.8	0.071005
526.9	0.081879
527	0.092851
527.1	0.10365
527.2	0.1144
527.3	0.12537
527.4	0.13641
527.5	0.14783
527.6	0.15933
527.7	0.17093
527.8	0.18254
527.9	0.19413
528	0.20545
528.1	0.21628
528.2	0.22661
528.3	0.2364
528.4	0.24555
528.5	0.25397
528.6	0.26176
528.7	0.26913
528.8	0.27446
528.9	0.27777
529	0.28094
529.1	0.28402
529.2	0.28689
529.3	0.28957
529.4	0.29211
529.5	0.29447
529.6	0.2967
529.7	0.29936
529.8	0.29829
529.9	0.29334
530	0.28927
530.1	0.28609
530.2	0.28365
530.3	0.28187
530.4	0.28056
530.5	0.27966
530.6	0.2791
530.7	0.27829
530.8	0.28054
530.9	0.2859
531	0.29052
531.1	0.29433
531.2	0.29764
531.3	0.30061
531.4	0.30334
531.5	0.3059
531.6	0.30816
531.7	0.30964
531.8	0.31278
531.9	0.31789
532	0.32249
532.1	0.32654
532.2	0.33
532.3	0.33277
532.4	0.33498
532.5	0.33685
532.6	0.33846
532.7	0.33984
532.8	0.34119
532.9	0.34255
533	0.34362
533.1	0.34439
533.2	0.34512
533.3	0.34565
533.4	0.34603
533.5	0.34645
533.6	0.34668
533.7	0.34714
533.8	0.34492
533.9	0.34002
534	0.33582
534.1	0.33213
534.2	0.32901
534.3	0.32659
534.4	0.32457
534.5	0.32272
534.6	0.321
534.7	0.31973
534.8	0.31671
534.9	0.3119
535	0.30781
535.1	0.30436
535.2	0.30134
535.3	0.29859
535.4	0.2961
535.5	0.29375
535.6	0.29152
535.7	0.28886
535.8	0.28983
535.9	0.29454
536	0.29851
536.1	0.30184
536.2	0.30463
536.3	0.307
536.4	0.30902
536.5	0.3108
536.6	0.31236
536.7	0.31353
536.8	0.31575
536.9	0.31912
537	0.32203
537.1	0.32451
537.2	0.32674
537.3	0.3288
537.4	0.33061
537.5	0.33215
537.6	0.33348
537.7	0.33462
537.8	0.33625
537.9	0.33837
538	0.34022
538.1	0.34187
538.2	0.34325
538.3	0.3445
538.4	0.34556
538.5	0.34638
538.6	0.34711
538.7	0.34761
538.8	0.3497
538.9	0.35344
539	0.35663
539.1	0.35926
539.2	0.36144
539.3	0.36318
539.4	0.36458
539.5	0.36556
539.6	0.3661
539.7	0.36647
539.8	0.36613
539.9	0.36517
540	0.36439
540.1	0.36377
540.2	0.36316
540.3	0.36243
540.4	0.36157
540.5	0.36073
540.6	0.36003
540.7	0.35958
540.8	0.35819
540.9	0.35584
541	0.35377
541.1	0.35191
541.2	0.3502
541.3	0.34878
541.4	0.34772
541.5	0.34673
541.6	0.34581
541.7	0.34509
541.8	0.34424
541.9	0.34329
542	0.34258
542.1	0.34189
542.2	0.34112
542.3	0.34044
542.4	0.33999
542.5	0.33963
542.6	0.33916
542.7	0.33856
542.8	0.33777
542.9	0.33701
543	0.33647
543.1	0.33601
543.2	0.33559
543.3	0.33509
543.4	0.33452
543.5	0.33392
543.6	0.33333
543.7	0.33275
543.8	0.33235
543.9	0.33213
544	0.33196
544.1	0.33183
544.2	0.33174
544.3	0.33161
544.4	0.33142
544.5	0.3312
544.6	0.33097
544.7	0.3309
544.8	0.32948
544.9	0.32676
545	0.32444
545.1	0.32247
545.2	0.32086
545.3	0.31955
545.4	0.31846
545.5	0.31755
545.6	0.31679
545.7	0.31672
545.8	0.31266
545.9	0.30464
546	0.29789
546.1	0.29226
546.2	0.28748
546.3	0.28334
546.4	0.27966
546.5	0.27632
546.6	0.27325
546.7	0.26995
546.8	0.26985
546.9	0.27302
547	0.27552
547.1	0.27729
547.2	0.27851
547.3	0.27923
547.4	0.27959
547.5	0.27967
547.6	0.27968
547.7	0.27938
547.8	0.28126
547.9	0.28547
548	0.28904
548.1	0.29196
548.2	0.29434
548.3	0.29637
548.4	0.29827
548.5	0.30014
548.6	0.30194
548.7	0.30368
548.8	0.30498
548.9	0.30583
549	0.30667
549.1	0.30762
549.2	0.30859
549.3	0.30954
549.4	0.31048
549.5	0.31146
549.6	0.3126
549.7	0.31378
549.8	0.31457
549.9	0.31529
550	0.31617
550.1	0.31685
550.2	0.31756
550.3	0.31846
550.4	0.31921
550.5	0.31997
550.6	0.32084
550.7	0.32233
550.8	0.31937
550.9	0.31198
551	0.30586
551.1	0.30099
551.2	0.2969
551.3	0.29323
551.4	0.28989
551.5	0.28684
551.6	0.28399
551.7	0.28109
551.8	0.27925
551.9	0.27856
552	0.27775
552.1	0.27673
552.2	0.27551
552.3	0.27419
552.4	0.27274
552.5	0.27106
552.6	0.2692
552.7	0.26666
552.8	0.26737
552.9	0.2714
553	0.27455
553.1	0.2769
553.2	0.27865
553.3	0.28002
553.4	0.28115
553.5	0.28209
553.6	0.28287
553.7	0.28358
553.8	0.28438
553.9	0.28522
554	0.28598
554.1	0.28675
554.2	0.28752
554.3	0.28822
554.4	0.28893
554.5	0.28969
554.6	0.29045
554.7	0.29106
554.8	0.29245
554.9	0.29458
555	0.29649
555.1	0.29831
555.2	0.30007
555.3	0.30171
555.4	0.30324
555.5	0.30465
555.6	0.30598
555.7	0.30706
555.8	0.30945
555.9	0.31329
556	0.31694
556.1	0.32038
556.2	0.32362
556.3	0.32668
556.4	0.3295
556.5	0.33201
556.6	0.33429
556.7	0.33653
556.8	0.33824
556.9	0.3395
557	0.34088
557.1	0.34226
557.2	0.34345
557.3	0.34444
557.4	0.34534
557.5	0.34635
557.6	0.34734
557.7	0.34841
557.8	0.34849
557.9	0.34776
558	0.34728
558.1	0.34676
558.2	0.34642
558.3	0.34638
558.4	0.34625
558.5	0.34618
558.6	0.34627
558.7	0.34633
558.8	0.34615
558.9	0.34606
559	0.34611
559.1	0.34609
559.2	0.3459
559.3	0.34565
559.4	0.3456
559.5	0.34575
559.6	0.34588
559.7	0.34595
559.8	0.34586
559.9	0.34562
560	0.3453
560.1	0.34504
560.2	0.34485
560.3	0.34486
560.4	0.34495
560.5	0.34508
560.6	0.34518
560.7	0.34512
560.8	0.34546
560.9	0.34621
561	0.34679
561.1	0.34722
561.2	0.3475
561.3	0.34763
561.4	0.34761
561.5	0.34749
561.6	0.34733
561.7	0.347
561.8	0.34769
561.9	0.34938
562	0.35065
562.1	0.35149
562.2	0.35207
562.3	0.35249
562.4	0.3527
562.5	0.35265
562.6	0.35247
562.7	0.35214
562.8	0.35131
562.9	0.35006
563	0.34886
563.1	0.3478
563.2	0.34686
563.3	0.34595
563.4	0.34507
563.5	0.34416
563.6	0.34324
563.7	0.3425
563.8	0.34104
563.9	0.33887
564	0.337
564.1	0.33528
564.2	0.33361
564.3	0.33202
564.4	0.33055
564.5	0.32926
564.6	0.32819
564.7	0.32733
564.8	0.32645
564.9	0.32544
565	0.32448
565.1	0.32343
565.2	0.32234
565.3	0.32139
565.4	0.32066
565.5	0.32003
565.6	0.31939
565.7	0.31867
565.8	0.3181
565.9	0.31773
566	0.31737
566.1	0.31692
566.2	0.31631
566.3	0.31549
566.4	0.31473
566.5	0.31413
566.6	0.31344
566.7	0.31264
566.8	0.31267
566.9	0.31328
567	0.31358
567.1	0.31368
567.2	0.31347
567.3	0.31293
567.4	0.31225
567.5	0.3116
567.6	0.3108
567.7	0.30974
567.8	0.30834
567.9	0.30675
568	0.30532
568.1	0.30401
568.2	0.30271
568.3	0.3014
568.4	0.30005
568.5	0.29857
568.6	0.297
568.7	0.29549
568.8	0.29345
568.9	0.29095
569	0.2888
569.1	0.28694
569.2	0.2853
569.3	0.28386
569.4	0.28257
569.5	0.28133
569.6	0.28015
569.7	0.27905
569.8	0.27772
569.9	0.27617
570	0.27478
570.1	0.27355
570.2	0.27242
570.3	0.27135
570.4	0.27037
570.5	0.26942
570.6	0.26852
570.7	0.26779
570.8	0.26661
570.9	0.26502
571	0.26367
571.1	0.26258
571.2	0.26171
571.3	0.26105
571.4	0.26054
571.5	0.26011
571.6	0.25977
571.7	0.26006
571.8	0.25668
571.9	0.24993
572	0.24465
572.1	0.24056
572.2	0.23739
572.3	0.23487
572.4	0.23279
572.5	0.23103
572.6	0.22952
572.7	0.22788
572.8	0.22857
572.9	0.2317
573	0.23452
573.1	0.23692
573.2	0.23899
573.3	0.24072
573.4	0.24205
573.5	0.24303
573.6	0.24389
573.7	0.24441
573.8	0.24724
573.9	0.25245
574	0.25696
574.1	0.26081
574.2	0.26412
574.3	0.26701
574.4	0.26963
574.5	0.27211
574.6	0.27441
574.7	0.27637
574.8	0.27812
574.9	0.27979
575	0.28124
575.1	0.28263
575.2	0.28406
575.3	0.28534
575.4	0.28652
575.5	0.28785
575.6	0.28919
575.7	0.2903
575.8	0.29138
575.9	0.29274
576	0.29417
576.1	0.29544
576.2	0.29658
576.3	0.2976
576.4	0.29846
576.5	0.29932
576.6	0.30023
576.7	0.30131
576.8	0.30197
576.9	0.3022
577	0.30248
577.1	0.30275
577.2	0.30302
577.3	0.3033
577.4	0.30357
577.5	0.30393
577.6	0.3043
577.7	0.30527
577.8	0.30244
577.9	0.29583
578	0.29047
578.1	0.2862
578.2	0.28269
578.3	0.27976
578.4	0.27727
578.5	0.27501
578.6	0.27296
578.7	0.27093
578.8	0.26993
578.9	0.27
579	0.26984
579.1	0.26944
579.2	0.26885
579.3	0.26808
579.4	0.26712
579.5	0.26599
579.6	0.26475
579.7	0.26281
579.8	0.26407
579.9	0.26863
580	0.27226
580.1	0.27509
580.2	0.27744
580.3	0.27947
580.4	0.2813
580.5	0.28304
580.6	0.28469
580.7	0.28626
580.8	0.28752
580.9	0.28848
581	0.28946
581.1	0.29032
581.2	0.2911
581.3	0.29186
581.4	0.2927
581.5	0.29365
581.6	0.29473
581.7	0.29585
581.8	0.29708
581.9	0.29834
582	0.29948
582.1	0.30061
582.2	0.30182
582.3	0.30321
582.4	0.30461
582.5	0.30594
582.6	0.30724
582.7	0.30909
582.8	0.30692
582.9	0.30068
583	0.29559
583.1	0.29149
583.2	0.2878
583.3	0.2845
583.4	0.28163
583.5	0.27873
583.6	0.27587
583.7	0.2733
583.8	0.27049
583.9	0.26723
584	0.26382
584.1	0.26038
584.2	0.25685
584.3	0.25303
584.4	0.24878
584.5	0.24406
584.6	0.23877
584.7	0.2322
584.8	0.22843
584.9	0.22732
585	0.22435
585.1	0.21969
585.2	0.21347
585.3	0.20562
585.4	0.19599
585.5	0.18431
585.6	0.17013
585.7	0.15304
585.8	0.13307
585.9	0.1105
586	0.087386
586.1	0.066846
586.2	0.051334
586.3	0.041277
586.4	0.035399
586.5	0.032507
586.6	0.031661
586.7	0.03236
586.8	0.034301
586.9	0.037393
587	0.041652
587.1	0.047063
587.2	0.053571
587.3	0.061041
587.4	0.069284
587.5	0.077877
587.6	0.086613
587.7	0.095263
587.8	0.10113
587.9	0.1043
588	0.10838
588.1	0.11353
588.2	0.1194
588.3	0.12598
588.4	0.13304
588.5	0.14053
588.6	0.14812
588.7	0.15568
588.8	0.16366
588.9	0.17195
589	0.17988
589.1	0.18755
589.2	0.19501
589.3	0.20217
589.4	0.20904
589.5	0.21557
589.6	0.22162
589.7	0.2268
589.8	0.23485
589.9	0.24586
590	0.25569
590.1	0.26444
590.2	0.27212
590.3	0.27874
590.4	0.2847
590.5	0.29033
590.6	0.29555
590.7	0.30015
590.8	0.30445
590.9	0.30859
591	0.31234
591.1	0.31582
591.2	0.31901
591.3	0.3217
591.4	0.32399
591.5	0.32623
591.6	0.32833
591.7	0.33017
591.8	0.33085
591.9	0.33039
592	0.33
592.1	0.32994
592.2	0.33016
592.3	0.33028
592.4	0.33037
592.5	0.33066
592.6	0.33109
592.7	0.33214
592.8	0.32937
592.9	0.32265
593	0.31689
593.1	0.31207
593.2	0.30806
593.3	0.30478
593.4	0.30206
593.5	0.29971
593.6	0.29768
593.7	0.29549
593.8	0.29577
593.9	0.29859
594	0.30091
594.1	0.3028
594.2	0.30433
594.3	0.30552
594.4	0.30645
594.5	0.30724
594.6	0.30791
594.7	0.30804
594.8	0.31046
594.9	0.31521
595	0.31928
595.1	0.32277
595.2	0.32574
595.3	0.32823
595.4	0.3303
595.5	0.3321
595.6	0.33365
595.7	0.33491
595.8	0.33609
595.9	0.33724
596	0.3382
596.1	0.33891
596.2	0.33945
596.3	0.33993
596.4	0.34032
596.5	0.34062
596.6	0.34086
596.7	0.34144
596.8	0.33948
596.9	0.33494
597	0.33111
597.1	0.32793
597.2	0.32521
597.3	0.32296
597.4	0.32102
597.5	0.31916
597.6	0.31743
597.7	0.31613
597.8	0.31275
597.9	0.30733
598	0.30271
598.1	0.29875
598.2	0.29525
598.3	0.29208
598.4	0.28906
598.5	0.28607
598.6	0.28326
598.7	0.28032
598.8	0.28093
598.9	0.28496
599	0.28813
599.1	0.29051
599.2	0.29239
599.3	0.2939
599.4	0.29521
599.5	0.2964
599.6	0.29746
599.7	0.29798
599.8	0.29941
599.9	0.30219
600	0.30469
600.1	0.30671
600.2	0.30856
600.3	0.31026
600.4	0.31157
600.5	0.31284
600.6	0.31417
600.7	0.31535
600.8	0.31587
600.9	0.31583
601	0.31596
601.1	0.31633
601.2	0.31675
601.3	0.31703
601.4	0.3172
601.5	0.31737
601.6	0.31755
601.7	0.31836
601.8	0.31579
601.9	0.30965
602	0.30431
602.1	0.29975
602.2	0.29571
602.3	0.29203
602.4	0.28871
602.5	0.28565
602.6	0.28273
602.7	0.27984
602.8	0.27814
602.9	0.27752
603	0.27676
603.1	0.27587
603.2	0.27484
603.3	0.27367
603.4	0.27245
603.5	0.2712
603.6	0.26985
603.7	0.2679
603.8	0.26907
603.9	0.27346
604	0.27708
604.1	0.28005
604.2	0.28254
604.3	0.2846
604.4	0.28639
604.5	0.288
604.6	0.28945
604.7	0.29079
604.8	0.29248
604.9	0.2945
605	0.29637
605.1	0.29818
605.2	0.29997
605.3	0.30172
605.4	0.3034
605.5	0.30505
605.6	0.30667
605.7	0.30813
605.8	0.31002
605.9	0.31231
606	0.3144
606.1	0.31639
606.2	0.31835
606.3	0.32034
606.4	0.32234
606.5	0.3243
606.6	0.32618
606.7	0.3278
606.8	0.32963
606.9	0.33181
607	0.33386
607.1	0.33589
607.2	0.33793
607.3	0.33986
607.4	0.34158
607.5	0.34307
607.6	0.34438
607.7	0.34565
607.8	0.34674
607.9	0.34764
608	0.34833
608.1	0.34889
608.2	0.34953
608.3	0.35007
608.4	0.35042
608.5	0.35092
608.6	0.3514
608.7	0.35165
608.8	0.3513
608.9	0.3505
609	0.34973
609.1	0.3489
609.2	0.3482
609.3	0.34781
609.4	0.34758
609.5	0.34744
609.6	0.34722
609.7	0.34682
609.8	0.34632
609.9	0.34594
610	0.34567
610.1	0.34549
610.2	0.34542
610.3	0.34535
610.4	0.34523
610.5	0.34511
610.6	0.34495
610.7	0.34465
610.8	0.34473
610.9	0.34521
611	0.34546
611.1	0.34544
611.2	0.34531
611.3	0.34507
611.4	0.34478
611.5	0.34449
611.6	0.34414
611.7	0.34366
611.8	0.34355
611.9	0.34386
612	0.34401
612.1	0.34397
612.2	0.34379
612.3	0.34352
612.4	0.34313
612.5	0.34258
612.6	0.34197
612.7	0.34133
612.8	0.34012
612.9	0.33839
613	0.33682
613.1	0.3354
613.2	0.33415
613.3	0.33299
613.4	0.33194
613.5	0.33092
613.6	0.32994
613.7	0.32914
613.8	0.32806
613.9	0.32663
614	0.32539
614.1	0.32418
614.2	0.3229
614.3	0.32163
614.4	0.3204
614.5	0.31929
614.6	0.31835
614.7	0.31752
614.8	0.31689
614.9	0.31638
615	0.31568
615.1	0.31482
615.2	0.31391
615.3	0.31308
615.4	0.31235
615.5	0.31167
615.6	0.31094
615.7	0.31
615.8	0.30941
615.9	0.30921
616	0.30887
616.1	0.30848
616.2	0.30802
616.3	0.30736
616.4	0.30646
616.5	0.30556
616.6	0.30464
616.7	0.30344
616.8	0.30231
616.9	0.30126
617	0.30001
617.1	0.2988
617.2	0.29766
617.3	0.29632
617.4	0.29486
617.5	0.2934
617.6	0.29206
617.7	0.2908
617.8	0.28896
617.9	0.28655
618	0.28432
618.1	0.2823
618.2	0.28055
618.3	0.27905
618.4	0.2777
618.5	0.27641
618.6	0.27511
618.7	0.27379
618.8	0.27237
618.9	0.27084
619	0.26941
619.1	0.26811
619.2	0.26688
619.3	0.2657
619.4	0.26464
619.5	0.26364
619.6	0.26267
619.7	0.26172
619.8	0.261
619.9	0.26043
620	0.25973
620.1	0.25895
620.2	0.25812
620.3	0.25719
620.4	0.25618
620.5	0.25515
620.6	0.25411
620.7	0.25299
620.8	0.25224
620.9	0.25177
621	0.25107
621.1	0.25018
621.2	0.24915
621.3	0.24801
621.4	0.24676
621.5	0.24542
621.6	0.24401
621.7	0.24255
621.8	0.24083
621.9	0.23892
622	0.23707
622.1	0.23524
622.2	0.23345
622.3	0.23166
622.4	0.22987
622.5	0.2281
622.6	0.22644
622.7	0.2249
622.8	0.2231
622.9	0.22112
623	0.21934
623.1	0.21771
623.2	0.21615
623.3	0.21464
623.4	0.21318
623.5	0.21183
623.6	0.21066
623.7	0.20962
623.8	0.20861
623.9	0.20759
624	0.20653
624.1	0.20546
624.2	0.20444
624.3	0.20346
624.4	0.20253
624.5	0.20171
624.6	0.20093
624.7	0.20006
624.8	0.19934
624.9	0.19886
625	0.1983
625.1	0.19754
625.2	0.19676
625.3	0.196
625.4	0.19506
625.5	0.1941
625.6	0.19319
625.7	0.19217
625.8	0.19132
625.9	0.19062
626	0.18979
626.1	0.18887
626.2	0.18783
626.3	0.18664
626.4	0.18532
626.5	0.18386
626.6	0.18233
626.7	0.18082
626.8	0.1791
626.9	0.17722
627	0.17548
627.1	0.17381
627.2	0.17221
627.3	0.17065
627.4	0.16912
627.5	0.16761
627.6	0.16614
627.7	0.16474
627.8	0.16317
627.9	0.16146
628	0.15995
628.1	0.15861
628.2	0.15738
628.3	0.15627
628.4	0.15528
628.5	0.15436
628.6	0.15351
628.7	0.15271
628.8	0.15198
628.9	0.15131
629	0.15065
629.1	0.14996
629.2	0.14931
629.3	0.14868
629.4	0.14805
629.5	0.14742
629.6	0.14679
629.7	0.14613
629.8	0.14563
629.9	0.14525
630	0.14478
630.1	0.14426
630.2	0.14368
630.3	0.14307
630.4	0.14243
630.5	0.14176
630.6	0.14107
630.7	0.1403
630.8	0.13967
630.9	0.13916
631	0.13847
631.1	0.13758
631.2	0.13654
631.3	0.13542
631.4	0.13424
631.5	0.13302
631.6	0.13176
631.7	0.1305
631.8	0.12898
631.9	0.12723
632	0.12556
632.1	0.12404
632.2	0.12261
632.3	0.12127
632.4	0.11999
632.5	0.11873
632.6	0.11751
632.7	0.11637
632.8	0.11507
632.9	0.11364
633	0.11235
633.1	0.11126
633.2	0.11025
633.3	0.10929
633.4	0.10845
633.5	0.10768
633.6	0.10694
633.7	0.1063
633.8	0.10572
633.9	0.10511
634	0.10453
634.1	0.10403
634.2	0.10358
634.3	0.10312
634.4	0.10265
634.5	0.10216
634.6	0.1017
634.7	0.10126
634.8	0.10092
634.9	0.10066
635	0.10035
635.1	0.09999
635.2	0.099572
635.3	0.099109
635.4	0.098615
635.5	0.098106
635.6	0.09758
635.7	0.097031
635.8	0.096669
635.9	0.096445
636	0.096094
636.1	0.095611
636.2	0.095014
636.3	0.094332
636.4	0.093552
636.5	0.092687
636.6	0.091752
636.7	0.090752
636.8	0.089676
636.9	0.088558
637	0.087418
637.1	0.086255
637.2	0.085081
637.3	0.083898
637.4	0.082711
637.5	0.081528
637.6	0.080336
637.7	0.079172
637.8	0.077842
637.9	0.076399
638	0.075106
638.1	0.073951
638.2	0.072902
638.3	0.07195
638.4	0.071085
638.5	0.070291
638.6	0.069561
638.7	0.06889
638.8	0.068275
638.9	0.067718
639	0.067216
639.1	0.066787
639.2	0.066416
639.3	0.066075
639.4	0.065756
639.5	0.065455
639.6	0.065153
639.7	0.064845
639.8	0.064503
639.9	0.064167
640	0.063912
640.1	0.063728
640.2	0.063586
640.3	0.063464
640.4	0.06334
640.5	0.063232
640.6	0.063175
640.7	0.063168
640.8	0.063183
640.9	0.063222
641	0.063269
641.1	0.063307
641.2	0.063346
641.3	0.06341
641.4	0.063513
641.5	0.063624
641.6	0.063723
641.7	0.063922
641.8	0.063567
641.9	0.062798
642	0.062519
642.1	0.062674
642.2	0.063141
642.3	0.06389
642.4	0.064923
642.5	0.066189
642.6	0.067625
642.7	0.069166
642.8	0.070981
642.9	0.073089
643	0.075286
643.1	0.077541
643.2	0.079827
643.3	0.082128
643.4	0.08445
643.5	0.086794
643.6	0.08915
643.7	0.09137
643.8	0.094619
643.9	0.098939
644	0.10298
644.1	0.10673
644.2	0.11018
644.3	0.11335
644.4	0.11626
644.5	0.1189
644.6	0.1213
644.7	0.12348
644.8	0.12541
644.9	0.1271
645	0.12866
645.1	0.13009
645.2	0.13139
645.3	0.1326
645.4	0.13372
645.5	0.13475
645.6	0.13571
645.7	0.1366
645.8	0.13762
645.9	0.13876
646	0.13975
646.1	0.14058
646.2	0.14126
646.3	0.14182
646.4	0.14228
646.5	0.14263
646.6	0.14288
646.7	0.14302
646.8	0.14327
646.9	0.1436
647	0.14371
647.1	0.14365
647.2	0.14342
647.3	0.14305
647.4	0.14258
647.5	0.14204
647.6	0.14143
647.7	0.14081
647.8	0.14009
647.9	0.13928
648	0.13843
648.1	0.13754
648.2	0.13657
648.3	0.13555
648.4	0.13456
648.5	0.13362
648.6	0.13269
648.7	0.13178
648.8	0.13059
648.9	0.12911
649	0.1278
649.1	0.12667
649.2	0.1257
649.3	0.12484
649.4	0.12409
649.5	0.12346
649.6	0.12293
649.7	0.12244
649.8	0.12194
649.9	0.12151
650	0.12113
650.1	0.12072
650.2	0.12037
650.3	0.12007
650.4	0.11973
650.5	0.11943
650.6	0.11918
650.7	0.11891
650.8	0.11864
650.9	0.1184
651	0.11818
651.1	0.11798
651.2	0.11774
651.3	0.11747
651.4	0.11716
651.5	0.11683
651.6	0.11651
651.7	0.11618
651.8	0.11608
651.9	0.11614
652	0.11603
652.1	0.11577
652.2	0.11536
652.3	0.1148
652.4	0.11413
652.5	0.11338
652.6	0.11253
652.7	0.11163
652.8	0.11073
652.9	0.10981
653	0.10884
653.1	0.10785
653.2	0.10682
653.3	0.10574
653.4	0.10462
653.5	0.10349
653.6	0.10232
653.7	0.10113
653.8	0.099702
653.9	0.098115
654	0.096664
654.1	0.095357
654.2	0.094163
654.3	0.09306
654.4	0.092042
654.5	0.091092
654.6	0.090193
654.7	0.089344
654.8	0.088487
654.9	0.087632
655	0.086855
655.1	0.086148
655.2	0.085504
655.3	0.084911
655.4	0.08437
655.5	0.083889
655.6	0.08346
655.7	0.083091
655.8	0.082772
655.9	0.082495
656	0.082249
656.1	0.082035
656.2	0.081841
656.3	0.081647
656.4	0.081446
656.5	0.081223
656.6	0.081001
656.7	0.08082
656.8	0.080647
656.9	0.08048
657	0.080347
657.1	0.080231
657.2	0.080102
657.3	0.079966
657.4	0.079857
657.5	0.079785
657.6	0.07974
657.7	0.079723
657.8	0.079595
657.9	0.079404
658	0.079348
658.1	0.079367
658.2	0.079429
658.3	0.079594
658.4	0.079838
658.5	0.080102
658.6	0.080419
658.7	0.080903
658.8	0.080583
658.9	0.07966
659	0.07935
659.1	0.079571
659.2	0.080173
659.3	0.081055
659.4	0.082192
659.5	0.083579
659.6	0.085189
659.7	0.086877
659.8	0.089438
659.9	0.09287
660	0.096171
660.1	0.099315
660.2	0.10231
660.3	0.1052
660.4	0.10802
660.5	0.11077
660.6	0.11348
660.7	0.11603
660.8	0.1194
660.9	0.12358
661	0.1274
661.1	0.13084
661.2	0.13392
661.3	0.13668
661.4	0.13913
661.5	0.1413
661.6	0.14319
661.7	0.14488
661.8	0.14633
661.9	0.14755
662	0.14864
662.1	0.14963
662.2	0.15051
662.3	0.15132
662.4	0.15203
662.5	0.15267
662.6	0.15326
662.7	0.15374
662.8	0.15446
662.9	0.15537
663	0.15605
663.1	0.15651
663.2	0.15681
663.3	0.15696
663.4	0.15696
663.5	0.15681
663.6	0.15653
663.7	0.15612
663.8	0.15564
663.9	0.15508
664	0.15442
664.1	0.1537
664.2	0.15293
664.3	0.15214
664.4	0.15132
664.5	0.15043
664.6	0.14951
664.7	0.14854
664.8	0.14728
664.9	0.1458
665	0.14442
665.1	0.1432
665.2	0.14212
665.3	0.1411
665.4	0.14011
665.5	0.13909
665.6	0.13809
665.7	0.13717
665.8	0.1362
665.9	0.13516
666	0.13422
666.1	0.13335
666.2	0.13258
666.3	0.13193
666.4	0.13133
666.5	0.13067
666.6	0.13006
666.7	0.12954
666.8	0.12905
666.9	0.12863
667	0.12822
667.1	0.12772
667.2	0.1272
667.3	0.12671
667.4	0.12623
667.5	0.12569
667.6	0.12508
667.7	0.12446
667.8	0.12407
667.9	0.12381
668	0.12342
668.1	0.12286
668.2	0.12217
668.3	0.12137
668.4	0.1205
668.5	0.11959
668.6	0.11865
668.7	0.11768
668.8	0.11671
668.9	0.1157
669	0.11464
669.1	0.11352
669.2	0.11233
669.3	0.1111
669.4	0.10986
669.5	0.10857
669.6	0.10725
669.7	0.10594
669.8	0.10444
669.9	0.10283
670	0.10136
670.1	0.10003
670.2	0.098825
670.3	0.097705
670.4	0.096677
670.5	0.095733
670.6	0.094847
670.7	0.094009
670.8	0.09318
670.9	0.092372
671	0.091641
671.1	0.090967
671.2	0.090339
671.3	0.089739
671.4	0.089176
671.5	0.088649
671.6	0.088171
671.7	0.087727
671.8	0.087331
671.9	0.086967
672	0.086583
672.1	0.086178
672.2	0.085762
672.3	0.085333
672.4	0.084887
672.5	0.084411
672.6	0.083905
672.7	0.083362
672.8	0.082931
672.9	0.082595
673	0.082175
673.1	0.081679
673.2	0.081105
673.3	0.080458
673.4	0.079736
673.5	0.078918
673.6	0.078047
673.7	0.077168
673.8	0.076295
673.9	0.075418
674	0.074508
674.1	0.073555
674.2	0.072572
674.3	0.07157
674.4	0.070552
674.5	0.069517
674.6	0.068451
674.7	0.067372
674.8	0.066194
674.9	0.064977
675	0.06385
675.1	0.062827
675.2	0.061904
675.3	0.061023
675.4	0.060215
675.5	0.059493
675.6	0.058813
675.7	0.058148
675.8	0.057494
675.9	0.056885
676	0.05635
676.1	0.055858
676.2	0.055387
676.3	0.054945
676.4	0.054538
676.5	0.054167
676.6	0.053839
676.7	0.053549
676.8	0.053292
676.9	0.053048
677	0.052798
677.1	0.05254
677.2	0.052275
677.3	0.052016
677.4	0.051766
677.5	0.051525
677.6	0.051294
677.7	0.051071
677.8	0.050906
677.9	0.050775
678	0.050604
678.1	0.050398
678.2	0.050148
678.3	0.049861
678.4	0.049547
678.5	0.049202
678.6	0.048829
678.7	0.048419
678.8	0.048074
678.9	0.047768
679	0.04737
679.1	0.046893
679.2	0.04635
679.3	0.04575
679.4	0.045103
679.5	0.044422
679.6	0.043713
679.7	0.042983
679.8	0.042166
679.9	0.041299
680	0.040488
680.1	0.03973
680.2	0.039022
680.3	0.038362
680.4	0.037752
680.5	0.037179
680.6	0.03665
680.7	0.036168
680.8	0.035675
680.9	0.035182
681	0.034755
681.1	0.034379
681.2	0.034038
681.3	0.033729
681.4	0.033452
681.5	0.033208
681.6	0.033006
681.7	0.032848
681.8	0.032695
681.9	0.03255
682	0.032434
682.1	0.032341
682.2	0.032273
682.3	0.032242
682.4	0.032249
682.5	0.032286
682.6	0.032335
682.7	0.032392
682.8	0.032467
682.9	0.032558
683	0.032666
683.1	0.032786
683.2	0.032898
683.3	0.033012
683.4	0.033134
683.5	0.033244
683.6	0.033364
683.7	0.033514
683.8	0.03347
683.9	0.033322
684	0.033388
684.1	0.033649
684.2	0.034067
684.3	0.034618
684.4	0.035298
684.5	0.036111
684.6	0.03705
684.7	0.038113
684.8	0.039094
684.9	0.040028
685	0.041161
685.1	0.042464
685.2	0.04393
685.3	0.045546
685.4	0.047303
685.5	0.049188
685.6	0.051192
685.7	0.053221
685.8	0.05599
685.9	0.059514
686	0.062892
686.1	0.066083
686.2	0.069087
686.3	0.07192
686.4	0.074577
686.5	0.077063
686.6	0.079393
686.7	0.081557
686.8	0.083689
686.9	0.085798
687	0.087733
687.1	0.089503
687.2	0.09113
687.3	0.092609
687.4	0.093965
687.5	0.09524
687.6	0.096417
687.7	0.097496
687.8	0.098552
687.9	0.099587
688	0.10051
688.1	0.10133
688.2	0.10207
688.3	0.10273
688.4	0.10331
688.5	0.10382
688.6	0.10427
688.7	0.10463
688.8	0.10505
688.9	0.10552
689	0.10583
689.1	0.10599
689.2	0.10603
689.3	0.10599
689.4	0.10589
689.5	0.10575
689.6	0.10556
689.7	0.10532
689.8	0.10514
689.9	0.105
690	0.10466
690.1	0.10415
690.2	0.10354
690.3	0.10288
690.4	0.10214
690.5	0.10131
690.6	0.10038
690.7	0.099391
690.8	0.098136
690.9	0.096716
691	0.095433
691.1	0.094282
691.2	0.093246
691.3	0.092291
691.4	0.09136
691.5	0.090467
691.6	0.089644
691.7	0.088864
691.8	0.088012
691.9	0.087165
692	0.086407
692.1	0.085698
692.2	0.085094
692.3	0.084585
692.4	0.084108
692.5	0.083652
692.6	0.083255
692.7	0.082935
692.8	0.082641
692.9	0.082356
693	0.082084
693.1	0.081819
693.2	0.08158
693.3	0.08138
693.4	0.081233
693.5	0.081127
693.6	0.081023
693.7	0.080923
693.8	0.080835
693.9	0.080749
694	0.080654
694.1	0.080547
694.2	0.080433
694.3	0.080313
694.4	0.080202
694.5	0.080099
694.6	0.080009
694.7	0.079932
694.8	0.079907
694.9	0.079917
695	0.079894
695.1	0.079835
695.2	0.079741
695.3	0.079621
695.4	0.079468
695.5	0.079277
695.6	0.07906
695.7	0.078812
695.8	0.078707
695.9	0.078684
696	0.078494
696.1	0.078156
696.2	0.077692
696.3	0.077117
696.4	0.076447
696.5	0.0757
696.6	0.074879
696.7	0.074
696.8	0.073052
696.9	0.072045
697	0.071016
697.1	0.069991
697.2	0.068967
697.3	0.067942
697.4	0.06693
697.5	0.065927
697.6	0.064936
697.7	0.06397
697.8	0.062833
697.9	0.061596
698	0.0605
698.1	0.05952
698.2	0.058651
698.3	0.057894
698.4	0.057243
698.5	0.056694
698.6	0.056224
698.7	0.055811
698.8	0.05541
698.9	0.055017
699	0.054682
699.1	0.054423
699.2	0.05423
699.3	0.054084
699.4	0.053976
699.5	0.053906
699.6	0.053884
699.7	0.053917
699.8	0.053783
699.9	0.053558
700	0.053528
700.1	0.05364
700.2	0.053886
700.3	0.054273
700.4	0.05476
700.5	0.055322
700.6	0.055986
700.7	0.056786
700.8	0.057318
700.9	0.057652
701	0.05828
701.1	0.059194
701.2	0.060353
701.3	0.061696
701.4	0.063199
701.5	0.064838
701.6	0.066597
701.7	0.068411
701.8	0.070799
701.9	0.073758
702	0.076645
702.1	0.07944
702.2	0.082128
702.3	0.084725
702.4	0.087228
702.5	0.089638
702.6	0.091969
702.7	0.094179
702.8	0.096705
702.9	0.099538
703	0.10216
703.1	0.10459
703.2	0.10683
703.3	0.10892
703.4	0.11086
703.5	0.11267
703.6	0.11436
703.7	0.11595
703.8	0.1174
703.9	0.11871
704	0.11995
704.1	0.12112
704.2	0.12225
704.3	0.12331
704.4	0.12432
704.5	0.12529
704.6	0.1262
704.7	0.12714
704.8	0.12745
704.9	0.12724
705	0.12733
705.1	0.12769
705.2	0.12828
705.3	0.12907
705.4	0.13002
705.5	0.13113
705.6	0.1324
705.7	0.13389
705.8	0.13475
705.9	0.13499
706	0.13556
706.1	0.13641
706.2	0.13745
706.3	0.13862
706.4	0.1399
706.5	0.1413
706.6	0.14285
706.7	0.14432
706.8	0.14732
706.9	0.1519
707	0.15614
707.1	0.15996
707.2	0.16348
707.3	0.16684
707.4	0.17004
707.5	0.17304
707.6	0.17587
707.7	0.17847
707.8	0.18132
707.9	0.1844
708	0.18729
708.1	0.1901
708.2	0.19268
708.3	0.19495
708.4	0.1971
708.5	0.19918
708.6	0.20109
708.7	0.20295
708.8	0.20477
708.9	0.20639
709	0.20788
709.1	0.2094
709.2	0.21091
709.3	0.21229
709.4	0.21355
709.5	0.21473
709.6	0.21587
709.7	0.21722
709.8	0.21739
709.9	0.21636
710	0.21572
710.1	0.21541
710.2	0.21535
710.3	0.21551
710.4	0.21583
710.5	0.21627
710.6	0.2169
710.7	0.21791
710.8	0.21757
710.9	0.21585
711	0.21465
711.1	0.21386
711.2	0.21335
711.3	0.21309
711.4	0.21297
711.5	0.21296
711.6	0.21298
711.7	0.21266
711.8	0.21475
711.9	0.21933
712	0.22339
712.1	0.22699
712.2	0.2302
712.3	0.23307
712.4	0.2357
712.5	0.2381
712.6	0.2403
712.7	0.24223
712.8	0.24489
712.9	0.2483
713	0.25138
713.1	0.25419
713.2	0.25677
713.3	0.25918
713.4	0.26137
713.5	0.2634
713.6	0.26526
713.7	0.26693
713.8	0.26828
713.9	0.26929
714	0.27024
714.1	0.2713
714.2	0.27241
714.3	0.27356
714.4	0.27474
714.5	0.27594
714.6	0.27706
714.7	0.27806
714.8	0.27878
714.9	0.27929
715	0.27985
715.1	0.28057
715.2	0.28142
715.3	0.28222
715.4	0.28291
715.5	0.28347
715.6	0.28395
715.7	0.28493
715.8	0.28278
715.9	0.27746
716	0.27312
716.1	0.26954
716.2	0.26661
716.3	0.26439
716.4	0.2626
716.5	0.26089
716.6	0.25938
716.7	0.25804
716.8	0.25753
716.9	0.25794
717	0.25832
717.1	0.25848
717.2	0.25835
717.3	0.25821
717.4	0.25807
717.5	0.25772
717.6	0.25717
717.7	0.25593
717.8	0.25771
717.9	0.26278
718	0.26719
718.1	0.27092
718.2	0.27405
718.3	0.27674
718.4	0.27912
718.5	0.28124
718.6	0.28313
718.7	0.28492
718.8	0.28653
718.9	0.28795
719	0.28937
719.1	0.29085
719.2	0.29235
719.3	0.29375
719.4	0.2951
719.5	0.29642
719.6	0.29765
719.7	0.29875
719.8	0.30021
719.9	0.30203
720	0.30369
720.1	0.30514
720.2	0.30648
720.3	0.30776
720.4	0.30895
720.5	0.31006
720.6	0.31112
720.7	0.3121
720.8	0.31335
720.9	0.31492
721	0.31632
721.1	0.31761
721.2	0.31873
721.3	0.31976
721.4	0.32067
721.5	0.32145
721.6	0.32214
721.7	0.32266
721.8	0.32387
721.9	0.3257
722	0.32718
722.1	0.32833
722.2	0.32914
722.3	0.32961
722.4	0.32974
722.5	0.32965
722.6	0.32946
722.7	0.32934
722.8	0.32827
722.9	0.32628
723	0.32455
723.1	0.32308
723.2	0.32179
723.3	0.32044
723.4	0.31913
723.5	0.31807
723.6	0.31721
723.7	0.3165
723.8	0.31542
723.9	0.31386
724	0.31235
724.1	0.31095
724.2	0.30974
724.3	0.30868
724.4	0.30774
724.5	0.30694
724.6	0.30636
724.7	0.30587
724.8	0.30501
724.9	0.30394
725	0.30313
725.1	0.3023
725.2	0.30151
725.3	0.30097
725.4	0.30042
725.5	0.29976
725.6	0.29924
725.7	0.29894
725.8	0.29832
725.9	0.29734
726	0.29648
726.1	0.29583
726.2	0.29536
726.3	0.295
726.4	0.29463
726.5	0.29417
726.6	0.29369
726.7	0.29368
726.8	0.29048
726.9	0.2843
727	0.27933
727.1	0.2754
727.2	0.27221
727.3	0.26956
727.4	0.26731
727.5	0.26537
727.6	0.2637
727.7	0.26203
727.8	0.26153
727.9	0.26223
728	0.26273
728.1	0.26295
728.2	0.26298
728.3	0.2629
728.4	0.26273
728.5	0.26245
728.6	0.26205
728.7	0.26116
728.8	0.26311
728.9	0.26801
729	0.27216
729.1	0.2757
729.2	0.27877
729.3	0.28137
729.4	0.28361
729.5	0.28559
729.6	0.28738
729.7	0.28907
729.8	0.29048
729.9	0.29165
730	0.29276
730.1	0.29382
730.2	0.29489
730.3	0.29598
730.4	0.29707
730.5	0.29815
730.6	0.29919
730.7	0.30012
730.8	0.30128
730.9	0.30263
731	0.30375
731.1	0.30477
731.2	0.30576
731.3	0.30674
731.4	0.30777
731.5	0.30879
731.6	0.30968
731.7	0.31037
731.8	0.31117
731.9	0.31216
732	0.31309
732.1	0.3141
732.2	0.31506
732.3	0.31579
732.4	0.31625
732.5	0.31656
732.6	0.31686
732.7	0.31705
732.8	0.31808
732.9	0.31984
733	0.32107
733.1	0.32185
733.2	0.3225
733.3	0.32291
733.4	0.32299
733.5	0.32307
733.6	0.32298
733.7	0.32263
733.8	0.32148
733.9	0.31961
734	0.31785
734.1	0.31618
734.2	0.31481
734.3	0.31371
734.4	0.31265
734.5	0.31155
734.6	0.31044
734.7	0.30939
734.8	0.30788
734.9	0.30602
735	0.3045
735.1	0.30316
735.2	0.30198
735.3	0.30086
735.4	0.29983
735.5	0.29885
735.6	0.29796
735.7	0.29708
735.8	0.29608
735.9	0.29499
736	0.29402
736.1	0.29326
736.2	0.29265
736.3	0.29216
736.4	0.29171
736.5	0.29131
736.6	0.29093
736.7	0.29064
736.8	0.28974
736.9	0.2883
737	0.28709
737.1	0.28605
737.2	0.2852
737.3	0.28447
737.4	0.28382
737.5	0.28333
737.6	0.28293
737.7	0.283
737.8	0.28017
737.9	0.27452
738	0.2699
738.1	0.26618
738.2	0.26314
738.3	0.26063
738.4	0.25848
738.5	0.25656
738.6	0.25486
738.7	0.25306
738.8	0.25304
738.9	0.25483
739	0.25623
739.1	0.25728
739.2	0.25811
739.3	0.2588
739.4	0.25939
739.5	0.25987
739.6	0.26025
739.7	0.26014
739.8	0.26215
739.9	0.26636
740	0.26989
740.1	0.27298
740.2	0.27577
740.3	0.2783
740.4	0.28055
740.5	0.28242
740.6	0.284
740.7	0.28546
740.8	0.28653
740.9	0.28725
741	0.28796
741.1	0.28861
741.2	0.28927
741.3	0.2901
741.4	0.29103
741.5	0.29175
741.6	0.29241
741.7	0.29319
741.8	0.29418
741.9	0.2954
742	0.29666
742.1	0.29776
742.2	0.29861
742.3	0.29949
742.4	0.30043
742.5	0.30124
742.6	0.30181
742.7	0.30239
742.8	0.30263
742.9	0.30254
743	0.30257
743.1	0.30259
743.2	0.30255
743.3	0.30245
743.4	0.30237
743.5	0.30237
743.6	0.30246
743.7	0.30262
743.8	0.3032
743.9	0.30416
744	0.305
744.1	0.30565
744.2	0.30616
744.3	0.30666
744.4	0.307
744.5	0.30723
744.6	0.30739
744.7	0.3079
744.8	0.30535
744.9	0.29987
745	0.29533
745.1	0.29161
745.2	0.28853
745.3	0.28599
745.4	0.28392
745.5	0.28217
745.6	0.28064
745.7	0.27961
745.8	0.27701
745.9	0.2727
746	0.26891
746.1	0.26555
746.2	0.26247
746.3	0.25959
746.4	0.2568
746.5	0.25404
746.6	0.25128
746.7	0.24773
746.8	0.24882
746.9	0.25473
747	0.25958
747.1	0.26358
747.2	0.26694
747.3	0.26972
747.4	0.27207
747.5	0.27397
747.6	0.2755
747.7	0.27683
747.8	0.27835
747.9	0.28017
748	0.28193
748.1	0.28364
748.2	0.2853
748.3	0.28687
748.4	0.28822
748.5	0.28939
748.6	0.29061
748.7	0.29185
748.8	0.2937
748.9	0.29614
749	0.29835
749.1	0.30025
749.2	0.30201
749.3	0.30365
749.4	0.30524
749.5	0.30685
749.6	0.30832
749.7	0.30948
749.8	0.31089
749.9	0.3127
750	0.31429
750.1	0.31569
750.2	0.317
750.3	0.31804
750.4	0.31891
750.5	0.31988
750.6	0.32077
750.7	0.32142
750.8	0.32157
750.9	0.32152
751	0.32159
751.1	0.32161
751.2	0.32152
751.3	0.32134
751.4	0.32112
751.5	0.32089
751.6	0.32074
751.7	0.32074
751.8	0.32034
751.9	0.31948
752	0.31866
752.1	0.31794
752.2	0.31721
752.3	0.31645
752.4	0.31567
752.5	0.31492
752.6	0.31421
752.7	0.31353
752.8	0.31305
752.9	0.31274
753	0.31244
753.1	0.31215
753.2	0.31185
753.3	0.3115
753.4	0.31112
753.5	0.31069
753.6	0.31022
753.7	0.30965
753.8	0.30946
753.9	0.30966
754	0.30963
754.1	0.3094
754.2	0.30903
754.3	0.30853
754.4	0.30791
754.5	0.30719
754.6	0.30638
754.7	0.30547
754.8	0.30456
754.9	0.30371
755	0.30275
755.1	0.30169
755.2	0.3005
755.3	0.29921
755.4	0.29785
755.5	0.2964
755.6	0.29497
755.7	0.29369
755.8	0.29198
755.9	0.28988
756	0.28801
756.1	0.28633
756.2	0.28479
756.3	0.28329
756.4	0.28177
756.5	0.28024
756.6	0.27875
756.7	0.27744
756.8	0.27618
756.9	0.27491
757	0.2737
757.1	0.27241
757.2	0.27106
757.3	0.26978
757.4	0.26862
757.5	0.2675
757.6	0.26644
757.7	0.26537
757.8	0.26446
757.9	0.2637
758	0.26297
758.1	0.26222
758.2	0.26127
758.3	0.26026
758.4	0.25933
758.5	0.25825
758.6	0.25712
758.7	0.25607
758.8	0.25528
758.9	0.25462
759	0.25382
759.1	0.253
759.2	0.25201
759.3	0.2508
759.4	0.24943
759.5	0.24801
759.6	0.2466
759.7	0.24519
759.8	0.24351
759.9	0.24158
760	0.23968
760.1	0.23779
760.2	0.23591
760.3	0.23407
760.4	0.23233
760.5	0.2307
760.6	0.22914
760.7	0.22763
760.8	0.22586
760.9	0.22384
761	0.22195
761.1	0.22017
761.2	0.2185
761.3	0.21695
761.4	0.21546
761.5	0.21401
761.6	0.21259
761.7	0.21121
761.8	0.20989
761.9	0.20865
762	0.20744
762.1	0.20628
762.2	0.20512
762.3	0.20395
762.4	0.20282
762.5	0.2017
762.6	0.20061
762.7	0.19951
762.8	0.19869
762.9	0.19803
763	0.19722
763.1	0.19631
763.2	0.19532
763.3	0.19426
763.4	0.19314
763.5	0.192
763.6	0.19079
763.7	0.18949
763.8	0.18834
763.9	0.18726
764	0.18601
764.1	0.18463
764.2	0.1831
764.3	0.18147
764.4	0.17976
764.5	0.17803
764.6	0.17632
764.7	0.17467
764.8	0.17276
764.9	0.17063
765	0.1686
765.1	0.16662
765.2	0.16469
765.3	0.16291
765.4	0.16127
765.5	0.15974
765.6	0.15826
765.7	0.15678
765.8	0.15518
765.9	0.1535
766	0.15195
766.1	0.15055
766.2	0.14927
766.3	0.14801
766.4	0.14674
766.5	0.14554
766.6	0.14445
766.7	0.14333
766.8	0.14227
766.9	0.14134
767	0.14037
767.1	0.13937
767.2	0.1384
767.3	0.13745
767.4	0.13645
767.5	0.13542
767.6	0.13443
767.7	0.13347
767.8	0.13268
767.9	0.13197
768	0.1311
768.1	0.13009
768.2	0.12902
768.3	0.12792
768.4	0.12678
768.5	0.1256
768.6	0.12435
768.7	0.12303
768.8	0.1217
768.9	0.12038
769	0.11899
769.1	0.11753
769.2	0.11604
769.3	0.11452
769.4	0.113
769.5	0.11147
769.6	0.10994
769.7	0.10844
769.8	0.10678
769.9	0.105
770	0.10337
770.1	0.10184
770.2	0.10041
770.3	0.099065
770.4	0.097788
770.5	0.096565
770.6	0.095388
770.7	0.094243
770.8	0.093106
770.9	0.091978
771	0.090909
771.1	0.089903
771.2	0.088937
771.3	0.088002
771.4	0.087101
771.5	0.086238
771.6	0.085391
771.7	0.084564
771.8	0.083788
771.9	0.083043
772	0.082294
772.1	0.081559
772.2	0.080827
772.3	0.080119
772.4	0.079436
772.5	0.078763
772.6	0.078101
772.7	0.077419
772.8	0.076835
772.9	0.076309
773	0.075668
773.1	0.074934
773.2	0.074131
773.3	0.073289
773.4	0.072422
773.5	0.07152
773.6	0.070592
773.7	0.069631
773.8	0.068631
773.9	0.067611
774	0.066595
774.1	0.065587
774.2	0.064571
774.3	0.063553
774.4	0.062524
774.5	0.061478
774.6	0.060438
774.7	0.059438
774.8	0.058354
774.9	0.057192
775	0.056134
775.1	0.055181
775.2	0.054286
775.3	0.053469
775.4	0.052718
775.5	0.051991
775.6	0.051307
775.7	0.050695
775.8	0.050102
775.9	0.049509
776	0.048947
776.1	0.048414
776.2	0.047933
776.3	0.047508
776.4	0.047106
776.5	0.046715
776.6	0.046331
776.7	0.045957
776.8	0.04561
776.9	0.045286
777	0.044976
777.1	0.044691
777.2	0.044417
777.3	0.044138
777.4	0.043855
777.5	0.043563
777.6	0.043268
777.7	0.042967
777.8	0.042722
777.9	0.042504
778	0.042234
778.1	0.041918
778.2	0.041562
778.3	0.041171
778.4	0.040758
778.5	0.040336
778.6	0.039899
778.7	0.039448
778.8	0.039024
778.9	0.038606
779	0.038149
779.1	0.037663
779.2	0.037153
779.3	0.036623
779.4	0.036075
779.5	0.035513
779.6	0.034942
779.7	0.034371
779.8	0.033738
779.9	0.033072
780	0.032472
780.1	0.03193
780.2	0.031441
780.3	0.031
780.4	0.030598
780.5	0.030228
780.6	0.029888
780.7	0.029577
780.8	0.02926
780.9	0.028942
781	0.02866
781.1	0.028407
781.2	0.028181
781.3	0.02798
781.4	0.02781
781.5	0.027671
781.6	0.027558
781.7	0.027469
781.8	0.027391
781.9	0.027309
782	0.027233
782.1	0.027167
782.2	0.02712
782.3	0.027095
782.4	0.027086
782.5	0.027085
782.6	0.027085
782.7	0.027083
782.8	0.027087
782.9	0.02709
783	0.027096
783.1	0.027115
783.2	0.027133
783.3	0.027135
783.4	0.027139
783.5	0.027151
783.6	0.02716
783.7	0.027175
783.8	0.0272
783.9	0.027218
784	0.027223
784.1	0.027225
784.2	0.027227
784.3	0.027215
784.4	0.027187
784.5	0.027151
784.6	0.027119
784.7	0.027084
784.8	0.027099
784.9	0.027135
785	0.027102
785.1	0.027009
785.2	0.026865
785.3	0.02668
785.4	0.026466
785.5	0.02623
785.6	0.025978
785.7	0.025713
785.8	0.025441
785.9	0.025155
786	0.024846
786.1	0.02452
786.2	0.02418
786.3	0.023829
786.4	0.023469
786.5	0.023103
786.6	0.022735
786.7	0.022372
786.8	0.021954
786.9	0.021509
787	0.02113
787.1	0.02081
787.2	0.020544
787.3	0.020324
787.4	0.020147
787.5	0.020006
787.6	0.019895
787.7	0.019816
787.8	0.019754
787.9	0.019711
788	0.0197
788.1	0.019719
788.2	0.019767
788.3	0.019835
788.4	0.019925
788.5	0.020034
788.6	0.020159
788.7	0.020299
788.8	0.020397
788.9	0.020475
789	0.020627
789.1	0.020845
789.2	0.021124
789.3	0.021459
789.4	0.021849
789.5	0.022289
789.6	0.022782
789.7	0.023333
789.8	0.023808
789.9	0.024251
790	0.024856
790.1	0.025598
790.2	0.026468
790.3	0.027465
790.4	0.028589
790.5	0.029833
790.6	0.03118
790.7	0.032593
790.8	0.034269
790.9	0.036175
791	0.038044
791.1	0.039875
791.2	0.041671
791.3	0.043425
791.4	0.045131
791.5	0.046811
791.6	0.048476
791.7	0.050064
791.8	0.051815
791.9	0.053744
792	0.055511
792.1	0.057108
792.2	0.058583
792.3	0.059922
792.4	0.061114
792.5	0.062195
792.6	0.063207
792.7	0.06415
792.8	0.064983
792.9	0.065712
793	0.066365
793.1	0.066969
793.2	0.06756
793.3	0.068147
793.4	0.068714
793.5	0.069251
793.6	0.069754
793.7	0.070256
793.8	0.07041
793.9	0.070314
794	0.070441
794.1	0.070771
794.2	0.071285
794.3	0.071963
794.4	0.07279
794.5	0.073768
794.6	0.074868
794.7	0.076111
794.8	0.077137
794.9	0.077959
795	0.078992
795.1	0.080225
795.2	0.081641
795.3	0.083196
795.4	0.084869
795.5	0.086661
795.6	0.088537
795.7	0.090372
795.8	0.093089
795.9	0.096696
796	0.10009
796.1	0.10326
796.2	0.10622
796.3	0.10899
796.4	0.11158
796.5	0.11398
796.6	0.11624
796.7	0.11836
796.8	0.12055
796.9	0.12282
797	0.12486
797.1	0.12671
797.2	0.12839
797.3	0.12993
797.4	0.13138
797.5	0.13279
797.6	0.13411
797.7	0.1354
797.8	0.13659
797.9	0.13765
798	0.13863
798.1	0.13953
798.2	0.14037
798.3	0.14113
798.4	0.14188
798.5	0.1427
798.6	0.14351
798.7	0.1444
798.8	0.1443
798.9	0.1433
799	0.14269
799.1	0.14252
799.2	0.14273
799.3	0.1432
799.4	0.14387
799.5	0.14472
799.6	0.1458
799.7	0.14714
799.8	0.14816
799.9	0.14884
800	0.14975
800.1	0.15085
800.2	0.15203
800.3	0.15337
800.4	0.15483
800.5	0.15624
800.6	0.15771
800.7	0.15906
800.8	0.16211
800.9	0.16687
801	0.17119
801.1	0.17512
801.2	0.17875
801.3	0.18212
801.4	0.1852
801.5	0.18795
801.6	0.19043
801.7	0.19271
801.8	0.19489
801.9	0.197
802	0.19898
802.1	0.20088
802.2	0.20268
802.3	0.20437
802.4	0.20598
802.5	0.2075
802.6	0.20891
802.7	0.21022
802.8	0.2115
802.9	0.21276
803	0.2139
803.1	0.21494
803.2	0.21591
803.3	0.21681
803.4	0.21767
803.5	0.21846
803.6	0.21919
803.7	0.2201
803.8	0.21937
803.9	0.21714
804	0.21549
804.1	0.21435
804.2	0.21363
804.3	0.21325
804.4	0.21312
804.5	0.21322
804.6	0.21351
804.7	0.21409
804.8	0.21398
804.9	0.21307
805	0.21247
805.1	0.21216
805.2	0.21204
805.3	0.21207
805.4	0.21223
805.5	0.21244
805.6	0.21268
805.7	0.21256
805.8	0.21489
805.9	0.21977
806	0.22403
806.1	0.22773
806.2	0.23106
806.3	0.23411
806.4	0.23691
806.5	0.23949
806.6	0.24181
806.7	0.24378
806.8	0.24595
806.9	0.24845
807	0.25081
807.1	0.25307
807.2	0.25516
807.3	0.25701
807.4	0.25865
807.5	0.26013
807.6	0.26149
807.7	0.26279
807.8	0.26389
807.9	0.26486
808	0.26581
808.1	0.26661
808.2	0.26738
808.3	0.26828
808.4	0.26909
808.5	0.26976
808.6	0.27052
808.7	0.27122
808.8	0.27166
808.9	0.27213
809	0.27272
809.1	0.27321
809.2	0.27357
809.3	0.27387
809.4	0.27427
809.5	0.27481
809.6	0.27533
809.7	0.27621
809.8	0.27391
809.9	0.26855
810	0.26416
810.1	0.26063
810.2	0.25787
810.3	0.25572
810.4	0.25402
810.5	0.25267
810.6	0.25152
810.7	0.25039
810.8	0.2499
810.9	0.25006
811	0.25011
811.1	0.25005
811.2	0.2499
811.3	0.24965
811.4	0.24931
811.5	0.24887
811.6	0.24835
811.7	0.24724
811.8	0.24928
811.9	0.2546
812	0.25913
812.1	0.26298
812.2	0.26632
812.3	0.26927
812.4	0.27191
812.5	0.27431
812.6	0.27647
812.7	0.27843
812.8	0.28018
812.9	0.28176
813	0.28325
813.1	0.28473
813.2	0.28623
813.3	0.28766
813.4	0.28902
813.5	0.29033
813.6	0.29161
813.7	0.29285
813.8	0.29447
813.9	0.29648
814	0.29827
814.1	0.29974
814.2	0.30094
814.3	0.30197
814.4	0.3029
814.5	0.30384
814.6	0.30481
814.7	0.30565
814.8	0.30697
814.9	0.3087
815	0.31
815.1	0.31089
815.2	0.31156
815.3	0.3122
815.4	0.31279
815.5	0.31327
815.6	0.31352
815.7	0.31341
815.8	0.31334
815.9	0.31344
816	0.31343
816.1	0.31328
816.2	0.31309
816.3	0.3128
816.4	0.31229
816.5	0.31154
816.6	0.31079
816.7	0.31016
816.8	0.30842
816.9	0.30588
817	0.30372
817.1	0.30169
817.2	0.29994
817.3	0.29854
817.4	0.29724
817.5	0.29589
817.6	0.29455
817.7	0.29337
817.8	0.29222
817.9	0.29101
818	0.28984
818.1	0.28864
818.2	0.28749
818.3	0.28635
818.4	0.28526
818.5	0.28427
818.6	0.28342
818.7	0.28264
818.8	0.28182
818.9	0.28096
819	0.28012
819.1	0.27927
819.2	0.27839
819.3	0.27752
819.4	0.27666
819.5	0.2758
819.6	0.27491
819.7	0.27397
819.8	0.27313
819.9	0.27237
820	0.27164
820.1	0.27091
820.2	0.27018
820.3	0.26946
820.4	0.26873
820.5	0.26796
820.6	0.26723
820.7	0.26654
820.8	0.26593
820.9	0.26532
821	0.26463
821.1	0.26394
821.2	0.26319
821.3	0.26239
821.4	0.26161
821.5	0.26081
821.6	0.25999
821.7	0.25912
821.8	0.25884
821.9	0.25903
822	0.25897
822.1	0.2587
822.2	0.25822
822.3	0.25755
822.4	0.25672
822.5	0.25568
822.6	0.25449
822.7	0.25312
822.8	0.25192
822.9	0.2509
823	0.24972
823.1	0.24844
823.2	0.24707
823.3	0.24559
823.4	0.24397
823.5	0.24217
823.6	0.24023
823.7	0.23835
823.8	0.23573
823.9	0.23251
824	0.22974
824.1	0.2273
824.2	0.22511
824.3	0.22313
824.4	0.22138
824.5	0.21982
824.6	0.21834
824.7	0.21691
824.8	0.21532
824.9	0.21374
825	0.21235
825.1	0.21105
825.2	0.20996
825.3	0.20898
825.4	0.20809
825.5	0.20737
825.6	0.20671
825.7	0.2061
825.8	0.20495
825.9	0.20341
826	0.20228
826.1	0.20143
826.2	0.20072
826.3	0.20019
826.4	0.19989
826.5	0.19984
826.6	0.19994
826.7	0.20027
826.8	0.19939
826.9	0.19737
827	0.19588
827.1	0.19487
827.2	0.19427
827.3	0.19402
827.4	0.19408
827.5	0.19441
827.6	0.19493
827.7	0.19546
827.8	0.19714
827.9	0.19998
828	0.20258
828.1	0.20492
828.2	0.20702
828.3	0.20891
828.4	0.21064
828.5	0.21227
828.6	0.2138
828.7	0.21503
828.8	0.21733
828.9	0.22073
829	0.22369
829.1	0.22629
829.2	0.2286
829.3	0.23063
829.4	0.23244
829.5	0.23407
829.6	0.23552
829.7	0.23686
829.8	0.23796
829.9	0.2389
830	0.23983
830.1	0.24075
830.2	0.24165
830.3	0.24251
830.4	0.24331
830.5	0.24407
830.6	0.24478
830.7	0.24565
830.8	0.2451
830.9	0.24313
831	0.24157
831.1	0.24043
831.2	0.23962
831.3	0.23915
831.4	0.239
831.5	0.23907
831.6	0.23932
831.7	0.23984
831.8	0.23934
831.9	0.23778
832	0.23649
832.1	0.23558
832.2	0.23501
832.3	0.23469
832.4	0.23448
832.5	0.23428
832.6	0.23411
832.7	0.23361
832.8	0.23543
832.9	0.23964
833	0.24322
833.1	0.24614
833.2	0.24878
833.3	0.2512
833.4	0.25325
833.5	0.25519
833.6	0.25701
833.7	0.25843
833.8	0.26034
833.9	0.26281
834	0.26499
834.1	0.26683
834.2	0.2685
834.3	0.27023
834.4	0.27192
834.5	0.27345
834.6	0.2748
834.7	0.27599
834.8	0.2768
834.9	0.27727
835	0.27789
835.1	0.27869
835.2	0.27954
835.3	0.2804
835.4	0.28122
835.5	0.28199
835.6	0.28267
835.7	0.28368
835.8	0.28222
835.9	0.27833
836	0.27516
836.1	0.27262
836.2	0.27053
836.3	0.26877
836.4	0.26735
836.5	0.26617
836.6	0.26517
836.7	0.26432
836.8	0.26373
836.9	0.26335
837	0.26293
837.1	0.26251
837.2	0.26206
837.3	0.2615
837.4	0.26091
837.5	0.26032
837.6	0.25961
837.7	0.25833
837.8	0.25966
837.9	0.26373
838	0.26711
838.1	0.26988
838.2	0.2722
838.3	0.27419
838.4	0.27591
838.5	0.27742
838.6	0.27882
838.7	0.28017
838.8	0.28152
838.9	0.2829
839	0.28431
839.1	0.28572
839.2	0.28705
839.3	0.2883
839.4	0.28952
839.5	0.29054
839.6	0.29144
839.7	0.29254
839.8	0.29319
839.9	0.29336
840	0.29375
840.1	0.29429
840.2	0.29482
840.3	0.2952
840.4	0.2956
840.5	0.2962
840.6	0.29692
840.7	0.29817
840.8	0.29638
840.9	0.29149
841	0.28741
841.1	0.28405
841.2	0.28117
841.3	0.27851
841.4	0.27598
841.5	0.27377
841.6	0.27183
841.7	0.26956
841.8	0.26865
841.9	0.26928
842	0.26948
842.1	0.26921
842.2	0.26881
842.3	0.26831
842.4	0.26759
842.5	0.26661
842.6	0.26546
842.7	0.26391
842.8	0.26484
842.9	0.26822
843	0.27086
843.1	0.27291
843.2	0.27454
843.3	0.27572
843.4	0.27666
843.5	0.27756
843.6	0.27843
843.7	0.27929
843.8	0.27998
843.9	0.28048
844	0.28103
844.1	0.28158
844.2	0.28214
844.3	0.28266
844.4	0.28316
844.5	0.28367
844.6	0.28415
844.7	0.28461
844.8	0.28468
844.9	0.28436
845	0.28408
845.1	0.28386
845.2	0.2837
845.3	0.28358
845.4	0.28347
845.5	0.28331
845.6	0.28316
845.7	0.28356
845.8	0.28044
845.9	0.27367
846	0.2677
846.1	0.26232
846.2	0.25724
846.3	0.25229
846.4	0.24736
846.5	0.24237
846.6	0.23718
846.7	0.23142
846.8	0.22638
846.9	0.22196
847	0.21639
847.1	0.20957
847.2	0.20147
847.3	0.19186
847.4	0.18032
847.5	0.1665
847.6	0.15012
847.7	0.13072
847.8	0.11119
847.9	0.092101
848	0.073311
848.1	0.057511
848.2	0.046058
848.3	0.038812
848.4	0.034744
848.5	0.033014
848.6	0.03299
848.7	0.034283
848.8	0.036595
848.9	0.039975
849	0.044598
849.1	0.050385
849.2	0.057261
849.3	0.065047
849.4	0.073704
849.5	0.082946
849.6	0.092701
849.7	0.10282
849.8	0.11326
849.9	0.12408
850	0.13504
850.1	0.1462
850.2	0.15717
850.3	0.16814
850.4	0.17901
850.5	0.18955
850.6	0.19957
850.7	0.20924
850.8	0.21634
850.9	0.22087
851	0.22555
851.1	0.23022
851.2	0.23473
851.3	0.23896
851.4	0.24301
851.5	0.24697
851.6	0.25088
851.7	0.25508
851.8	0.25662
851.9	0.25538
852	0.25467
852.1	0.25446
852.2	0.25461
852.3	0.25503
852.4	0.25563
852.5	0.25636
852.6	0.25719
852.7	0.25746
852.8	0.26196
852.9	0.27078
853	0.27857
853.1	0.28543
853.2	0.29146
853.3	0.29677
853.4	0.30142
853.5	0.30548
853.6	0.30903
853.7	0.31205
853.8	0.31561
853.9	0.31978
854	0.32339
854.1	0.32645
854.2	0.32895
854.3	0.33104
854.4	0.33283
854.5	0.33437
854.6	0.33569
854.7	0.33674
854.8	0.3377
854.9	0.33861
855	0.33931
855.1	0.33991
855.2	0.34045
855.3	0.34099
855.4	0.34148
855.5	0.34186
855.6	0.34216
855.7	0.34237
855.8	0.34278
855.9	0.34338
856	0.3437
856.1	0.34384
856.2	0.34374
856.3	0.34348
856.4	0.34324
856.5	0.34307
856.6	0.34295
856.7	0.34263
856.8	0.34315
856.9	0.34431
857	0.34492
857.1	0.34532
857.2	0.34562
857.3	0.34574
857.4	0.34563
857.5	0.34529
857.6	0.34476
857.7	0.34415
857.8	0.34313
857.9	0.34172
858	0.3403
858.1	0.33873
858.2	0.3373
858.3	0.33613
858.4	0.33485
858.5	0.33353
858.6	0.33234
858.7	0.33111
858.8	0.32905
858.9	0.32644
859	0.3242
859.1	0.32209
859.2	0.32015
859.3	0.31848
859.4	0.31712
859.5	0.31594
859.6	0.31478
859.7	0.31367
859.8	0.31228
859.9	0.31064
860	0.30924
860.1	0.30813
860.2	0.30723
860.3	0.30642
860.4	0.30567
860.5	0.30491
860.6	0.30421
860.7	0.30347
860.8	0.30277
860.9	0.30212
861	0.30148
861.1	0.30086
861.2	0.30025
861.3	0.29966
861.4	0.29912
861.5	0.2986
861.6	0.29814
861.7	0.298
861.8	0.29593
861.9	0.29199
862	0.28877
862.1	0.28621
862.2	0.28415
862.3	0.2825
862.4	0.28118
862.5	0.28009
862.6	0.27916
862.7	0.27873
862.8	0.27644
862.9	0.27219
863	0.26854
863.1	0.26541
863.2	0.2627
863.3	0.26032
863.4	0.25816
863.5	0.25616
863.6	0.2543
863.7	0.25199
863.8	0.25338
863.9	0.25866
864	0.26319
864.1	0.26702
864.2	0.27026
864.3	0.27298
864.4	0.27517
864.5	0.27693
864.6	0.27848
864.7	0.27985
864.8	0.28181
864.9	0.28438
865	0.28668
865.1	0.28867
865.2	0.2903
865.3	0.29168
865.4	0.29303
865.5	0.29446
865.6	0.29588
865.7	0.29717
865.8	0.29842
865.9	0.29965
866	0.30079
866.1	0.30196
866.2	0.30314
866.3	0.30422
866.4	0.3051
866.5	0.30588
866.6	0.30671
866.7	0.30737
866.8	0.30812
866.9	0.30923
867	0.31018
867.1	0.31082
867.2	0.31149
867.3	0.31225
867.4	0.3128
867.5	0.31313
867.6	0.31351
867.7	0.31392
867.8	0.31511
867.9	0.317
868	0.31848
868.1	0.31954
868.2	0.3203
868.3	0.32097
868.4	0.32155
868.5	0.32195
868.6	0.32218
868.7	0.32226
868.8	0.32204
868.9	0.32158
869	0.32104
869.1	0.32039
869.2	0.31966
869.3	0.31883
869.4	0.31798
869.5	0.3172
869.6	0.31646
869.7	0.31586
869.8	0.31444
869.9	0.31225
870	0.31036
870.1	0.30872
870.2	0.30732
870.3	0.30616
870.4	0.30516
870.5	0.30421
870.6	0.30331
870.7	0.30252
870.8	0.30145
870.9	0.30008
871	0.29891
871.1	0.29795
871.2	0.2971
871.3	0.29626
871.4	0.2955
871.5	0.29479
871.6	0.29414
871.7	0.29356
871.8	0.29303
871.9	0.29249
872	0.29193
872.1	0.29141
872.2	0.291
872.3	0.29068
872.4	0.29043
872.5	0.29023
872.6	0.2901
872.7	0.2903
872.8	0.28815
872.9	0.28384
873	0.28023
873.1	0.27719
873.2	0.2748
873.3	0.27294
873.4	0.27152
873.5	0.27053
873.6	0.26975
873.7	0.26918
873.8	0.26749
873.9	0.26472
874	0.26243
874.1	0.26059
874.2	0.25903
874.3	0.25766
874.4	0.25644
874.5	0.25522
874.6	0.25391
874.7	0.25198
874.8	0.25357
874.9	0.25892
875	0.26336
875.1	0.26711
875.2	0.27039
875.3	0.27297
875.4	0.27521
875.5	0.27739
875.6	0.27926
875.7	0.28072
875.8	0.28236
875.9	0.28438
876	0.28631
876.1	0.28801
876.2	0.28945
876.3	0.29075
876.4	0.29193
876.5	0.29316
876.6	0.29441
876.7	0.29557
876.8	0.29677
876.9	0.29806
877	0.29922
877.1	0.30023
877.2	0.30111
877.3	0.30187
877.4	0.3026
877.5	0.3034
877.6	0.30419
877.7	0.30501
877.8	0.30587
877.9	0.30672
878	0.30753
878.1	0.30827
878.2	0.30899
878.3	0.30966
878.4	0.31024
878.5	0.3108
878.6	0.31135
878.7	0.31179
878.8	0.31231
878.9	0.313
879	0.31357
879.1	0.31408
879.2	0.31458
879.3	0.315
879.4	0.31534
879.5	0.31562
879.6	0.31585
879.7	0.31595
879.8	0.3167
879.9	0.31806
880	0.31916
880.1	0.31994
880.2	0.32046
880.3	0.32083
880.4	0.32096
880.5	0.32087
880.6	0.32068
880.7	0.32034
880.8	0.3206
880.9	0.32144
881	0.32206
881.1	0.32249
881.2	0.32269
881.3	0.32263
881.4	0.32236
881.5	0.32175
881.6	0.32088
881.7	0.32016
881.8	0.31837
881.9	0.3156
882	0.3133
882.1	0.31126
882.2	0.30935
882.3	0.30754
882.4	0.30602
882.5	0.30479
882.6	0.30376
882.7	0.30279
882.8	0.30134
882.9	0.29949
883	0.29803
883.1	0.29689
883.2	0.2958
883.3	0.29484
883.4	0.29411
883.5	0.29338
883.6	0.29273
883.7	0.29236
883.8	0.29125
883.9	0.28933
884	0.28786
884.1	0.28685
884.2	0.286
884.3	0.28517
884.4	0.28444
884.5	0.28389
884.6	0.28357
884.7	0.28376
884.8	0.28189
884.9	0.27793
885	0.27465
885.1	0.27198
885.2	0.26975
885.3	0.26788
885.4	0.26638
885.5	0.26516
885.6	0.26419
885.7	0.26329
885.8	0.26368
885.9	0.26534
886	0.26673
886.1	0.26788
886.2	0.26883
886.3	0.26957
886.4	0.27013
886.5	0.2706
886.6	0.27096
886.7	0.27092
886.8	0.27265
886.9	0.27623
887	0.27926
887.1	0.28185
887.2	0.2841
887.3	0.28605
887.4	0.28777
887.5	0.28931
887.6	0.29068
887.7	0.29191
887.8	0.29298
887.9	0.29395
888	0.29487
888.1	0.29578
888.2	0.29668
888.3	0.29757
888.4	0.29849
888.5	0.29941
888.6	0.3003
888.7	0.30143
888.8	0.30083
888.9	0.29854
889	0.29666
889.1	0.29508
889.2	0.29374
889.3	0.29264
889.4	0.29181
889.5	0.29117
889.6	0.29075
889.7	0.29079
889.8	0.28921
889.9	0.28596
890	0.28303
890.1	0.28033
890.2	0.2779
890.3	0.27581
890.4	0.274
890.5	0.27234
890.6	0.27067
890.7	0.26839
890.8	0.26867
890.9	0.27169
891	0.27409
891.1	0.27596
891.2	0.27747
891.3	0.27879
891.4	0.27991
891.5	0.28069
891.6	0.28122
891.7	0.28165
891.8	0.28292
891.9	0.28485
892	0.28661
892.1	0.28826
892.2	0.28959
892.3	0.29077
892.4	0.29203
892.5	0.29331
892.6	0.29444
892.7	0.29538
892.8	0.296
892.9	0.2965
893	0.29718
893.1	0.29788
893.2	0.29859
893.3	0.29921
893.4	0.29972
893.5	0.30021
893.6	0.30075
893.7	0.30177
893.8	0.30018
893.9	0.29603
894	0.29257
894.1	0.28964
894.2	0.28713
894.3	0.28486
894.4	0.28267
894.5	0.28056
894.6	0.27852
894.7	0.27644
894.8	0.27402
894.9	0.27127
895	0.26851
895.1	0.26562
895.2	0.26259
895.3	0.25941
895.4	0.25605
895.5	0.25243
895.6	0.24853
895.7	0.24381
895.8	0.24175
895.9	0.2422
896	0.24132
896.1	0.23937
896.2	0.23648
896.3	0.23278
896.4	0.22825
896.5	0.22279
896.6	0.21631
896.7	0.2086
896.8	0.19954
896.9	0.18894
897	0.17626
897.1	0.16116
897.2	0.14338
897.3	0.12296
897.4	0.10095
897.5	0.079454
897.6	0.061409
897.7	0.048404
897.8	0.039877
897.9	0.034896
898	0.032526
898.1	0.032071
898.2	0.033083
898.3	0.035349
898.4	0.038739
898.5	0.043149
898.6	0.048566
898.7	0.055146
898.8	0.061147
898.9	0.066164
899	0.071984
899.1	0.078241
899.2	0.08498
899.3	0.091977
899.4	0.099185
899.5	0.10655
899.6	0.11399
899.7	0.12153
899.8	0.13002
899.9	0.1395
900	0.1486
900.1	0.1575
900.2	0.16634
900.3	0.17497
900.4	0.18322
900.5	0.19135
900.6	0.19939
900.7	0.20683
900.8	0.2165
900.9	0.2284
901	0.2392
901.1	0.24899
901.2	0.25793
901.3	0.26603
901.4	0.27331
901.5	0.27991
901.6	0.28583
901.7	0.29112
901.8	0.29574
901.9	0.29978
902	0.30359
902.1	0.3072
902.2	0.31052
902.3	0.3136
902.4	0.31639
902.5	0.31886
902.6	0.32104
902.7	0.32309
902.8	0.32463
902.9	0.32558
903	0.32644
903.1	0.32729
903.2	0.32819
903.3	0.32906
903.4	0.32992
903.5	0.33081
903.6	0.33173
903.7	0.33321
903.8	0.33088
903.9	0.32475
904	0.31966
904.1	0.31542
904.2	0.31191
904.3	0.3091
904.4	0.30676
904.5	0.30476
904.6	0.30304
904.7	0.30131
904.8	0.30096
904.9	0.30201
905	0.3028
905.1	0.3035
905.2	0.30403
905.3	0.30435
905.4	0.30463
905.5	0.30489
905.6	0.30512
905.7	0.30491
905.8	0.30801
905.9	0.31442
906	0.31992
906.1	0.32442
906.2	0.32803
906.3	0.331
906.4	0.33357
906.5	0.33586
906.6	0.33792
906.7	0.33982
906.8	0.34101
906.9	0.34142
907	0.34161
907.1	0.34177
907.2	0.34201
907.3	0.34235
907.4	0.34266
907.5	0.34294
907.6	0.3431
907.7	0.34313
907.8	0.34345
907.9	0.34402
908	0.34442
908.1	0.34452
908.2	0.34461
908.3	0.34478
908.4	0.3447
908.5	0.34464
908.6	0.34473
908.7	0.345
908.8	0.34219
908.9	0.33665
909	0.33192
909.1	0.32773
909.2	0.32412
909.3	0.32123
909.4	0.31887
909.5	0.31683
909.6	0.31493
909.7	0.31334
909.8	0.30994
909.9	0.30479
910	0.30039
910.1	0.29662
910.2	0.29333
910.3	0.2904
910.4	0.28767
910.5	0.28507
910.6	0.28259
910.7	0.27952
910.8	0.28082
910.9	0.28667
911	0.29158
911.1	0.2956
911.2	0.29894
911.3	0.30182
911.4	0.30428
911.5	0.30633
911.6	0.30809
911.7	0.3096
911.8	0.31153
911.9	0.31391
912	0.31603
912.1	0.31795
912.2	0.31967
912.3	0.32119
912.4	0.3226
912.5	0.32393
912.6	0.3252
912.7	0.32637
912.8	0.32758
912.9	0.32888
913	0.33004
913.1	0.3312
913.2	0.33234
913.3	0.33342
913.4	0.33445
913.5	0.33539
913.6	0.3363
913.7	0.33723
913.8	0.33823
913.9	0.33928
914	0.34026
914.1	0.34113
914.2	0.3418
914.3	0.3423
914.4	0.34266
914.5	0.34292
914.6	0.3432
914.7	0.34347
914.8	0.34476
914.9	0.34699
915	0.34888
915.1	0.35042
915.2	0.3515
915.3	0.35224
915.4	0.35292
915.5	0.35364
915.6	0.35423
915.7	0.35458
915.8	0.35496
915.9	0.35542
916	0.35574
916.1	0.356
916.2	0.35622
916.3	0.35631
916.4	0.35621
916.5	0.35585
916.6	0.35555
916.7	0.35539
916.8	0.3539
916.9	0.35146
917	0.34943
917.1	0.3475
917.2	0.34591
917.3	0.34468
917.4	0.34351
917.5	0.34233
917.6	0.34133
917.7	0.34066
917.8	0.33959
917.9	0.33796
918	0.33646
918.1	0.33505
918.2	0.3338
918.3	0.33277
918.4	0.33204
918.5	0.33148
918.6	0.33102
918.7	0.33061
918.8	0.33004
918.9	0.32927
919	0.32858
919.1	0.32792
919.2	0.3273
919.3	0.32671
919.4	0.32615
919.5	0.32568
919.6	0.32524
919.7	0.32531
919.8	0.32262
919.9	0.31717
920	0.31271
920.1	0.3091
920.2	0.30606
920.3	0.30346
920.4	0.30131
920.5	0.29945
920.6	0.29784
920.7	0.29651
920.8	0.29469
920.9	0.29229
921	0.29009
921.1	0.28811
921.2	0.28629
921.3	0.28457
921.4	0.28293
921.5	0.28136
921.6	0.27978
921.7	0.27753
921.8	0.27879
921.9	0.28372
922	0.28772
922.1	0.29101
922.2	0.29377
922.3	0.2961
922.4	0.29812
922.5	0.29992
922.6	0.30159
922.7	0.30312
922.8	0.30468
922.9	0.30628
923	0.30757
923.1	0.30859
923.2	0.30955
923.3	0.31055
923.4	0.3116
923.5	0.31274
923.6	0.31385
923.7	0.31476
923.8	0.31552
923.9	0.31626
924	0.31707
924.1	0.31802
924.2	0.31898
924.3	0.31991
924.4	0.32076
924.5	0.32143
924.6	0.32197
924.7	0.32273
924.8	0.32242
924.9	0.3209
925	0.31953
925.1	0.31857
925.2	0.31792
925.3	0.31721
925.4	0.31668
925.5	0.31648
925.6	0.3163
925.7	0.3166
925.8	0.31327
925.9	0.30637
926	0.30046
926.1	0.29531
926.2	0.29071
926.3	0.28656
926.4	0.2829
926.5	0.27967
926.6	0.27668
926.7	0.27326
926.8	0.27299
926.9	0.27593
927	0.27807
927.1	0.27949
927.2	0.28035
927.3	0.28076
927.4	0.28088
927.5	0.28079
927.6	0.2805
927.7	0.27975
927.8	0.281
927.9	0.28428
928	0.28704
928.1	0.28934
928.2	0.29131
928.3	0.29307
928.4	0.29469
928.5	0.29617
928.6	0.29755
928.7	0.29888
928.8	0.30006
928.9	0.30109
929	0.30216
929.1	0.30325
929.2	0.30432
929.3	0.30538
929.4	0.30648
929.5	0.30753
929.6	0.30849
929.7	0.30946
929.8	0.31081
929.9	0.31248
930	0.31404
930.1	0.3155
930.2	0.31691
930.3	0.31831
930.4	0.31968
930.5	0.32111
930.6	0.3226
930.7	0.32394
930.8	0.32595
930.9	0.32867
931	0.33102
931.1	0.33304
931.2	0.33482
931.3	0.33635
931.4	0.33779
931.5	0.33928
931.6	0.34075
931.7	0.34209
931.8	0.34378
931.9	0.34562
932	0.34704
932.1	0.34833
932.2	0.34954
932.3	0.35074
932.4	0.35185
932.5	0.3528
932.6	0.35359
932.7	0.3544
932.8	0.35395
932.9	0.35225
933	0.3507
933.1	0.34934
933.2	0.34834
933.3	0.34758
933.4	0.34679
933.5	0.34625
933.6	0.34583
933.7	0.34534
933.8	0.34449
933.9	0.34333
934	0.34229
934.1	0.34126
934.2	0.34041
934.3	0.33987
934.4	0.33947
934.5	0.33897
934.6	0.33843
934.7	0.33785
934.8	0.33728
934.9	0.33687
935	0.3366
935.1	0.3364
935.2	0.33621
935.3	0.33596
935.4	0.33568
935.5	0.33541
935.6	0.33509
935.7	0.33489
935.8	0.33315
935.9	0.32989
936	0.32711
936.1	0.32485
936.2	0.32304
936.3	0.3216
936.4	0.32042
936.5	0.31949
936.6	0.31869
936.7	0.31843
936.8	0.31504
936.9	0.30853
937	0.30296
937.1	0.29812
937.2	0.2939
937.3	0.29015
937.4	0.28672
937.5	0.28353
937.6	0.28054
937.7	0.27714
937.8	0.27727
937.9	0.28102
938	0.28396
938.1	0.28611
938.2	0.28771
938.3	0.28882
938.4	0.28953
938.5	0.28992
938.6	0.29015
938.7	0.29005
938.8	0.29155
938.9	0.29471
939	0.29748
939.1	0.29988
939.2	0.30195
939.3	0.30375
939.4	0.30528
939.5	0.30653
939.6	0.30767
939.7	0.30889
939.8	0.31007
939.9	0.31118
940	0.31228
940.1	0.31334
940.2	0.31425
940.3	0.31495
940.4	0.31569
940.5	0.31667
940.6	0.31774
940.7	0.31875
940.8	0.31992
940.9	0.32124
941	0.32249
941.1	0.32375
941.2	0.32498
941.3	0.3261
941.4	0.327
941.5	0.32779
941.6	0.3287
941.7	0.32952
941.8	0.33046
941.9	0.33181
942	0.33308
942.1	0.33407
942.2	0.33507
942.3	0.33614
942.4	0.33699
942.5	0.33759
942.6	0.33828
942.7	0.33894
942.8	0.34065
942.9	0.34333
943	0.34549
943.1	0.34713
943.2	0.34846
943.3	0.34972
943.4	0.35086
943.5	0.35185
943.6	0.35268
943.7	0.35335
943.8	0.35341
943.9	0.3529
944	0.3524
944.1	0.35188
944.2	0.35131
944.3	0.35072
944.4	0.35016
944.5	0.34961
944.6	0.3491
944.7	0.34881
944.8	0.34742
944.9	0.34493
945	0.34289
945.1	0.3412
945.2	0.33978
945.3	0.33861
945.4	0.33762
945.5	0.33679
945.6	0.33608
945.7	0.33543
945.8	0.33472
945.9	0.3339
946	0.33312
946.1	0.33245
946.2	0.33188
946.3	0.33131
946.4	0.33078
946.5	0.33021
946.6	0.32962
946.7	0.32927
946.8	0.32745
946.9	0.32417
947	0.32141
947.1	0.31918
947.2	0.31734
947.3	0.3159
947.4	0.31475
947.5	0.31379
947.6	0.31306
947.7	0.31282
947.8	0.31016
947.9	0.30498
948	0.30046
948.1	0.29651
948.2	0.29306
948.3	0.29016
948.4	0.28768
948.5	0.28548
948.6	0.28341
948.7	0.28084
948.8	0.2809
948.9	0.28386
949	0.28636
949.1	0.28839
949.2	0.29001
949.3	0.2913
949.4	0.29232
949.5	0.29307
949.6	0.29352
949.7	0.29344
949.8	0.29474
949.9	0.2977
950	0.30018
950.1	0.3022
950.2	0.30404
950.3	0.30557
950.4	0.30687
950.5	0.30827
950.6	0.30957
950.7	0.31059
950.8	0.31144
950.9	0.31234
951	0.31331
951.1	0.31418
951.2	0.31492
951.3	0.31556
951.4	0.31624
951.5	0.31711
951.6	0.31803
951.7	0.31919
951.8	0.31866
951.9	0.31643
952	0.31453
952.1	0.31292
952.2	0.31162
952.3	0.31057
952.4	0.30969
952.5	0.30907
952.6	0.30867
952.7	0.30881
952.8	0.30623
952.9	0.30088
953	0.29623
953.1	0.29211
953.2	0.28844
953.3	0.28513
953.4	0.28205
953.5	0.2791
953.6	0.27623
953.7	0.27288
953.8	0.2727
953.9	0.2757
954	0.27792
954.1	0.27948
954.2	0.28056
954.3	0.28125
954.4	0.28167
954.5	0.28186
954.6	0.28181
954.7	0.2814
954.8	0.28244
954.9	0.28494
955	0.28699
955.1	0.2887
955.2	0.29012
955.3	0.29123
955.4	0.29214
955.5	0.29296
955.6	0.29373
955.7	0.29451
955.8	0.2951
955.9	0.29552
956	0.29604
956.1	0.29663
956.2	0.29731
956.3	0.29804
956.4	0.29866
956.5	0.29915
956.6	0.29956
956.7	0.30001
956.8	0.30023
956.9	0.30034
957	0.3006
957.1	0.30086
957.2	0.30105
957.3	0.30112
957.4	0.3012
957.5	0.30142
957.6	0.3017
957.7	0.30261
957.8	0.29939
957.9	0.29194
958	0.28556
958.1	0.28015
958.2	0.27523
958.3	0.27047
958.4	0.26602
958.5	0.26181
958.6	0.25737
958.7	0.25262
958.8	0.24937
958.9	0.24723
959	0.24423
959.1	0.24061
959.2	0.23641
959.3	0.23154
959.4	0.22587
959.5	0.21916
959.6	0.21137
959.7	0.20199
959.8	0.19413
959.9	0.18748
960	0.17828
960.1	0.16662
960.2	0.15242
960.3	0.13574
960.4	0.1173
960.5	0.098323
960.6	0.080732
960.7	0.066274
960.8	0.055607
960.9	0.048656
961	0.044705
961.1	0.043092
961.2	0.043278
961.3	0.044945
961.4	0.047889
961.5	0.051953
961.6	0.057052
961.7	0.062977
961.8	0.069846
961.9	0.077423
962	0.085456
962.1	0.093632
962.2	0.10202
962.3	0.11061
962.4	0.11936
962.5	0.1284
962.6	0.13765
962.7	0.14729
962.8	0.15708
962.9	0.16706
963	0.17705
963.1	0.18704
963.2	0.197
963.3	0.20694
963.4	0.21685
963.5	0.2266
963.6	0.23612
963.7	0.24524
963.8	0.25507
963.9	0.26545
964	0.27497
964.1	0.28365
964.2	0.29161
964.3	0.29891
964.4	0.30567
964.5	0.31192
964.6	0.3176
964.7	0.32277
964.8	0.32737
964.9	0.33131
965	0.33467
965.1	0.33763
965.2	0.34034
965.3	0.34287
965.4	0.34527
965.5	0.34739
965.6	0.34916
965.7	0.35073
965.8	0.35089
965.9	0.34976
966	0.34897
966.1	0.34845
966.2	0.3483
966.3	0.34851
966.4	0.34888
966.5	0.34912
966.6	0.34942
966.7	0.34994
966.8	0.34992
966.9	0.34949
967	0.34932
967.1	0.34907
967.2	0.34878
967.3	0.34873
967.4	0.34877
967.5	0.34861
967.6	0.34836
967.7	0.34836
967.8	0.3477
967.9	0.34621
968	0.3449
968.1	0.34365
968.2	0.34245
968.3	0.3414
968.4	0.34059
968.5	0.33999
968.6	0.33953
968.7	0.33961
968.8	0.33643
968.9	0.33
969	0.32455
969.1	0.31993
969.2	0.31599
969.3	0.31261
969.4	0.3096
969.5	0.30691
969.6	0.30448
969.7	0.30208
969.8	0.30147
969.9	0.30259
970	0.30345
970.1	0.30409
970.2	0.30453
970.3	0.30486
970.4	0.30508
970.5	0.30521
970.6	0.30523
970.7	0.30469
970.8	0.30682
970.9	0.31175
971	0.31587
971.1	0.3193
971.2	0.32224
971.3	0.3247
971.4	0.32673
971.5	0.32846
971.6	0.32985
971.7	0.33095
971.8	0.33162
971.9	0.33191
972	0.33213
972.1	0.33238
972.2	0.33261
972.3	0.33292
972.4	0.33324
972.5	0.33355
972.6	0.33391
972.7	0.33434
972.8	0.33427
972.9	0.33374
973	0.33313
973.1	0.33254
973.2	0.33203
973.3	0.33169
973.4	0.33151
973.5	0.33142
973.6	0.33138
973.7	0.33182
973.8	0.32829
973.9	0.32086
974	0.31461
974.1	0.30948
974.2	0.30511
974.3	0.30125
974.4	0.29783
974.5	0.29473
974.6	0.29179
974.7	0.28875
974.8	0.2874
974.9	0.28788
975	0.28805
975.1	0.28781
975.2	0.28751
975.3	0.28707
975.4	0.28634
975.5	0.28562
975.6	0.28494
975.7	0.2836
975.8	0.2851
975.9	0.28969
976	0.29368
976.1	0.29715
976.2	0.30006
976.3	0.30255
976.4	0.3047
976.5	0.30652
976.6	0.30811
976.7	0.30959
976.8	0.31074
976.9	0.3116
977	0.31253
977.1	0.31355
977.2	0.31456
977.3	0.31554
977.4	0.31647
977.5	0.31731
977.6	0.31805
977.7	0.3187
977.8	0.31959
977.9	0.32072
978	0.32177
978.1	0.3228
978.2	0.32379
978.3	0.32468
978.4	0.32552
978.5	0.32641
978.6	0.32731
978.7	0.32856
978.8	0.32751
978.9	0.32411
979	0.32128
979.1	0.31892
979.2	0.31698
979.3	0.31539
979.4	0.31404
979.5	0.3129
979.6	0.31187
979.7	0.31138
979.8	0.30784
979.9	0.3012
980	0.29533
980.1	0.29014
980.2	0.28559
980.3	0.28151
980.4	0.27774
980.5	0.27423
980.6	0.27095
980.7	0.26717
980.8	0.26761
980.9	0.27227
981	0.27576
981.1	0.2782
981.2	0.27999
981.3	0.28141
981.4	0.28259
981.5	0.28359
981.6	0.28434
981.7	0.28457
981.8	0.28576
981.9	0.28808
982	0.29028
982.1	0.29243
982.2	0.29429
982.3	0.29579
982.4	0.29707
982.5	0.29827
982.6	0.2995
982.7	0.30074
982.8	0.30198
982.9	0.30321
983	0.30452
983.1	0.30604
983.2	0.30746
983.3	0.30861
983.4	0.30985
983.5	0.31115
983.6	0.31228
983.7	0.31351
983.8	0.31523
983.9	0.31708
984	0.3188
984.1	0.32068
984.2	0.32251
984.3	0.32402
984.4	0.32533
984.5	0.32671
984.6	0.32819
984.7	0.32953
984.8	0.33173
984.9	0.33476
985	0.33736
985.1	0.33957
985.2	0.34149
985.3	0.34328
985.4	0.34496
985.5	0.34659
985.6	0.34812
985.7	0.3496
985.8	0.35058
985.9	0.35104
986	0.35144
986.1	0.35176
986.2	0.35203
986.3	0.35233
986.4	0.35256
986.5	0.35271
986.6	0.3528
986.7	0.35303
986.8	0.35222
986.9	0.35038
987	0.34879
987.1	0.34746
987.2	0.34637
987.3	0.34547
987.4	0.34471
987.5	0.34398
987.6	0.34336
987.7	0.34289
987.8	0.34235
987.9	0.34177
988	0.34128
988.1	0.34083
988.2	0.34044
988.3	0.34015
988.4	0.33993
988.5	0.33979
988.6	0.33969
988.7	0.33968
988.8	0.33953
988.9	0.33918
989	0.33882
989.1	0.33844
989.2	0.338
989.3	0.33756
989.4	0.33709
989.5	0.33669
989.6	0.33646
989.7	0.33651
989.8	0.33554
989.9	0.33359
990	0.33188
990.1	0.33028
990.2	0.32884
990.3	0.32764
990.4	0.32674
990.5	0.32612
990.6	0.3256
990.7	0.32567
990.8	0.32147
990.9	0.31309
991	0.30589
991.1	0.29972
991.2	0.29437
991.3	0.28971
991.4	0.28561
991.5	0.28179
991.6	0.27815
991.7	0.27432
991.8	0.27391
991.9	0.27671
992	0.27891
992.1	0.28068
992.2	0.28178
992.3	0.28232
992.4	0.28266
992.5	0.28285
992.6	0.28281
992.7	0.28219
992.8	0.28358
992.9	0.28715
993	0.29028
993.1	0.29303
993.2	0.29538
993.3	0.29748
993.4	0.29938
993.5	0.30105
993.6	0.30258
993.7	0.304
993.8	0.30517
993.9	0.30611
994	0.30703
994.1	0.30798
994.2	0.30899
994.3	0.31003
994.4	0.31114
994.5	0.3123
994.6	0.31346
994.7	0.31459
994.8	0.31635
994.9	0.31874
995	0.32088
995.1	0.32282
995.2	0.32459
995.3	0.32625
995.4	0.32779
995.5	0.32925
995.6	0.33062
995.7	0.33179
995.8	0.33356
995.9	0.33599
996	0.33813
996.1	0.34006
996.2	0.34177
996.3	0.34333
996.4	0.34472
996.5	0.3459
996.6	0.34696
996.7	0.34799
996.8	0.34839
996.9	0.34822
997	0.3481
997.1	0.34787
997.2	0.34756
997.3	0.34724
997.4	0.34696
997.5	0.34674
997.6	0.34664
997.7	0.3468
997.8	0.3462
997.9	0.34475
998	0.3435
998.1	0.34242
998.2	0.34142
998.3	0.34039
998.4	0.33957
998.5	0.339
998.6	0.33858
998.7	0.33827
998.8	0.33795
998.9	0.33746
999	0.3369
999.1	0.33653
999.2	0.33634
999.3	0.33612
999.4	0.33579
999.5	0.33541
999.6	0.33505
999.7	0.33476
999.8	0.3347
999.9	0.33455
1000	0.33427


==> SashaEpoch1down/T-type_Calcium_Current-path4.txt <==
0	0.24894
0.1	0.24994
0.2	0.25091
0.3	0.25167
0.4	0.25228
0.5	0.25297
0.6	0.25367
0.7	0.25427
0.8	0.25471
0.9	0.25497
1	0.25526
1.1	0.25566
1.2	0.25614
1.3	0.25662
1.4	0.25708
1.5	0.25749
1.6	0.25783
1.7	0.25816
1.8	0.25855
1.9	0.25895
2	0.25933
2.1	0.25978
2.2	0.26022
2.3	0.26063
2.4	0.26112
2.5	0.26164
2.6	0.26213
2.7	0.26259
2.8	0.26291
2.9	0.26312
3	0.26336
3.1	0.26362
3.2	0.26391
3.3	0.26421
3.4	0.26453
3.5	0.26486
3.6	0.2652
3.7	0.26551
3.8	0.26607
3.9	0.26684
4	0.26753
4.1	0.26819
4.2	0.26878
4.3	0.26931
4.4	0.26979
4.5	0.27019
4.6	0.27055
4.7	0.27111
4.8	0.26979
4.9	0.26674
5	0.26436
5.1	0.26251
5.2	0.26115
5.3	0.26022
5.4	0.25965
5.5	0.25942
5.6	0.25951
5.7	0.25998
5.8	0.25997
5.9	0.25941
6	0.25907
6.1	0.25888
6.2	0.25883
6.3	0.25893
6.4	0.25924
6.5	0.25979
6.6	0.26048
6.7	0.26077
6.8	0.26346
6.9	0.26866
7	0.27325
7.1	0.27734
7.2	0.28105
7.3	0.28439
7.4	0.28734
7.5	0.29001
7.6	0.2924
7.7	0.29439
7.8	0.29645
7.9	0.29882
8	0.30105
8.1	0.30291
8.2	0.30466
8.3	0.30638
8.4	0.30781
8.5	0.3092
8.6	0.31057
8.7	0.31188
8.8	0.31207
8.9	0.31134
9	0.31101
9.1	0.31089
9.2	0.31085
9.3	0.31082
9.4	0.31083
9.5	0.31099
9.6	0.31134
9.7	0.31224
9.8	0.31053
9.9	0.30617
10	0.30257
10.1	0.29956
10.2	0.297
10.3	0.2948
10.4	0.29291
10.5	0.29127
10.6	0.28982
10.7	0.28828
10.8	0.28863
10.9	0.29085
11	0.29269
11.1	0.29422
11.2	0.29542
11.3	0.29634
11.4	0.29707
11.5	0.29756
11.6	0.29787
11.7	0.29768
11.8	0.29956
11.9	0.30359
12	0.30701
12.1	0.30987
12.2	0.31239
12.3	0.31462
12.4	0.31655
12.5	0.31834
12.6	0.31999
12.7	0.32152
12.8	0.32284
12.9	0.32394
13	0.32493
13.1	0.32583
13.2	0.3267
13.3	0.32756
13.4	0.32839
13.5	0.32919
13.6	0.33008
13.7	0.3314
13.8	0.33054
13.9	0.32752
14	0.32503
14.1	0.32291
14.2	0.32104
14.3	0.31926
14.4	0.31741
14.5	0.31554
14.6	0.31372
14.7	0.31237
14.8	0.30883
14.9	0.30278
15	0.29684
15.1	0.29074
15.2	0.28424
15.3	0.27733
15.4	0.26989
15.5	0.2615
15.6	0.25165
15.7	0.23939
15.8	0.22781
15.9	0.2161
16	0.19931
16.1	0.17684
16.2	0.14885
16.3	0.11711
16.4	0.087012
16.5	0.06334
16.6	0.047695
16.7	0.038773
16.8	0.034372
16.9	0.032767
17	0.032816
17.1	0.034166
17.2	0.036697
17.3	0.040304
17.4	0.045075
17.5	0.051148
17.6	0.058612
17.7	0.067685
17.8	0.078086
17.9	0.089797
18	0.10256
18.1	0.11604
18.2	0.12991
18.3	0.14403
18.4	0.15825
18.5	0.17246
18.6	0.18638
18.7	0.19976
18.8	0.20985
18.9	0.21693
19	0.22448
19.1	0.23238
19.2	0.24023
19.3	0.24764
19.4	0.25462
19.5	0.261
19.6	0.26693
19.7	0.2725
19.8	0.277
19.9	0.2805
20	0.284
20.1	0.28745
20.2	0.29087
20.3	0.29429
20.4	0.29774
20.5	0.30121
20.6	0.30459
20.7	0.30729
20.8	0.31388
20.9	0.3245
21	0.33386
21.1	0.34186
21.2	0.34866
21.3	0.35436
21.4	0.35907
21.5	0.36296
21.6	0.36617
21.7	0.36891
21.8	0.37148
21.9	0.37389
22	0.37589
22.1	0.37754
22.2	0.37889
22.3	0.37991
22.4	0.3806
22.5	0.38099
22.6	0.38113
22.7	0.38116
22.8	0.38096
22.9	0.38065
23	0.38045
23.1	0.38022
23.2	0.37995
23.3	0.37945
23.4	0.37875
23.5	0.37818
23.6	0.37786
23.7	0.37823
23.8	0.37459
23.9	0.36692
24	0.36034
24.1	0.35479
24.2	0.35017
24.3	0.34634
24.4	0.34314
24.5	0.34026
24.6	0.33767
24.7	0.33553
24.8	0.33387
24.9	0.33236
25	0.33109
25.1	0.33012
25.2	0.32904
25.3	0.32803
25.4	0.32728
25.5	0.32655
25.6	0.32571
25.7	0.32413
25.8	0.32672
25.9	0.3339
26	0.34026
26.1	0.34564
26.2	0.35013
26.3	0.35384
26.4	0.35693
26.5	0.35948
26.6	0.36153
26.7	0.36324
26.8	0.36449
26.9	0.36535
27	0.36615
27.1	0.36692
27.2	0.36763
27.3	0.36822
27.4	0.3687
27.5	0.36905
27.6	0.36926
27.7	0.36934
27.8	0.36961
27.9	0.37005
28	0.37034
28.1	0.37053
28.2	0.37064
28.3	0.37062
28.4	0.37049
28.5	0.37036
28.6	0.37021
28.7	0.37059
28.8	0.36704
28.9	0.35964
29	0.35327
29.1	0.34784
29.2	0.34323
29.3	0.33927
29.4	0.3358
29.5	0.33279
29.6	0.3302
29.7	0.3281
29.8	0.32513
29.9	0.32121
30	0.31771
30.1	0.31455
30.2	0.31156
30.3	0.30865
30.4	0.30578
30.5	0.30276
30.6	0.29976
30.7	0.29629
30.8	0.29749
30.9	0.3035
31	0.30866
31.1	0.31292
31.2	0.31633
31.3	0.319
31.4	0.32132
31.5	0.32354
31.6	0.32554
31.7	0.32728
31.8	0.32927
31.9	0.33142
32	0.33335
32.1	0.33533
32.2	0.33729
32.3	0.33909
32.4	0.34076
32.5	0.34232
32.6	0.34373
32.7	0.34493
32.8	0.34577
32.9	0.34654
33	0.34749
33.1	0.34822
33.2	0.34885
33.3	0.34963
33.4	0.35031
33.5	0.35086
33.6	0.35156
33.7	0.3523
33.8	0.35301
33.9	0.3537
34	0.35446
34.1	0.35531
34.2	0.35609
34.3	0.35677
34.4	0.35731
34.5	0.35773
34.6	0.35809
34.7	0.359
34.8	0.35663
34.9	0.35092
35	0.34603
35.1	0.34195
35.2	0.3384
35.3	0.33521
35.4	0.33235
35.5	0.32972
35.6	0.3272
35.7	0.32533
35.8	0.32039
35.9	0.31221
36	0.3047
36.1	0.29781
36.2	0.2913
36.3	0.28502
36.4	0.27888
36.5	0.2727
36.6	0.26632
36.7	0.2587
36.8	0.25621
36.9	0.2589
37	0.25971
37.1	0.25885
37.2	0.25658
37.3	0.25303
37.4	0.24829
37.5	0.24237
37.6	0.23521
37.7	0.22655
37.8	0.2171
37.9	0.20672
38	0.19437
38.1	0.18002
38.2	0.16398
38.3	0.1467
38.4	0.12917
38.5	0.11268
38.6	0.098362
38.7	0.087028
38.8	0.0789
38.9	0.07378
39	0.070874
39.1	0.069754
39.2	0.070179
39.3	0.07187
39.4	0.074764
39.5	0.078618
39.6	0.083279
39.7	0.088386
39.8	0.094518
39.9	0.10183
40	0.10964
40.1	0.11774
40.2	0.12599
40.3	0.13452
40.4	0.14362
40.5	0.15359
40.6	0.16387
40.7	0.17435
40.8	0.18509
40.9	0.19595
41	0.20685
41.1	0.21771
41.2	0.22851
41.3	0.23924
41.4	0.24958
41.5	0.25956
41.6	0.26919
41.7	0.27817
41.8	0.28584
41.9	0.29245
42	0.29894
42.1	0.30516
42.2	0.31131
42.3	0.3174
42.4	0.32327
42.5	0.32878
42.6	0.33392
42.7	0.33874
42.8	0.3432
42.9	0.34738
43	0.35139
43.1	0.35508
43.2	0.3585
43.3	0.3616
43.4	0.36437
43.5	0.36685
43.6	0.36905
43.7	0.371
43.8	0.37296
43.9	0.37494
44	0.37673
44.1	0.37839
44.2	0.37986
44.3	0.38113
44.4	0.38216
44.5	0.38298
44.6	0.3836
44.7	0.38395
44.8	0.38504
44.9	0.38676
45	0.38805
45.1	0.38895
45.2	0.3895
45.3	0.38981
45.4	0.38988
45.5	0.38972
45.6	0.38936
45.7	0.38878
45.8	0.38848
45.9	0.38841
46	0.38804
46.1	0.38745
46.2	0.38674
46.3	0.38585
46.4	0.38479
46.5	0.38361
46.6	0.38231
46.7	0.38095
46.8	0.37851
46.9	0.37505
47	0.37191
47.1	0.36912
47.2	0.36669
47.3	0.36459
47.4	0.36272
47.5	0.36105
47.6	0.35951
47.7	0.35798
47.8	0.35598
47.9	0.35353
48	0.35133
48.1	0.34951
48.2	0.34797
48.3	0.34659
48.4	0.3453
48.5	0.34384
48.6	0.34232
48.7	0.34102
48.8	0.33998
48.9	0.33912
49	0.33828
49.1	0.33742
49.2	0.33646
49.3	0.33541
49.4	0.33429
49.5	0.33324
49.6	0.33236
49.7	0.33142
49.8	0.33053
49.9	0.32979
50	0.32902
50.1	0.32815
50.2	0.32733
50.3	0.32649
50.4	0.32558
50.5	0.32457
50.6	0.32366
50.7	0.32278
50.8	0.32257
50.9	0.32295
51	0.32294
51.1	0.32265
51.2	0.32221
51.3	0.32165
51.4	0.32098
51.5	0.32015
51.6	0.31916
51.7	0.31796
51.8	0.31702
51.9	0.31633
52	0.31536
52.1	0.31415
52.2	0.31279
52.3	0.31139
52.4	0.30995
52.5	0.30847
52.6	0.30691
52.7	0.30539
52.8	0.30293
52.9	0.29965
53	0.29675
53.1	0.29416
53.2	0.29186
53.3	0.28977
53.4	0.28785
53.5	0.28608
53.6	0.28442
53.7	0.28297
53.8	0.28114
53.9	0.27897
54	0.27712
54.1	0.27552
54.2	0.27412
54.3	0.27288
54.4	0.27179
54.5	0.27085
54.6	0.27004
54.7	0.26934
54.8	0.26858
54.9	0.26778
55	0.26701
55.1	0.26629
55.2	0.26565
55.3	0.26509
55.4	0.26463
55.5	0.26431
55.6	0.26408
55.7	0.26427
55.8	0.26236
55.9	0.25841
56	0.2553
56.1	0.25286
56.2	0.25092
56.3	0.24943
56.4	0.24842
56.5	0.24786
56.6	0.24763
56.7	0.24774
56.8	0.24738
56.9	0.24637
57	0.24555
57.1	0.24504
57.2	0.24487
57.3	0.24492
57.4	0.24506
57.5	0.24523
57.6	0.2454
57.7	0.24497
57.8	0.24759
57.9	0.25371
58	0.25927
58.1	0.26396
58.2	0.26809
58.3	0.2719
58.4	0.27518
58.5	0.27816
58.6	0.28095
58.7	0.28343
58.8	0.28567
58.9	0.28788
59	0.29005
59.1	0.29208
59.2	0.29389
59.3	0.29546
59.4	0.29688
59.5	0.29824
59.6	0.2996
59.7	0.30096
59.8	0.30244
59.9	0.30397
60	0.30537
60.1	0.30663
60.2	0.3077
60.3	0.30865
60.4	0.30951
60.5	0.31029
60.6	0.31103
60.7	0.31209
60.8	0.31121
60.9	0.30835
61	0.30603
61.1	0.30426
61.2	0.30291
61.3	0.30188
61.4	0.30114
61.5	0.30063
61.6	0.30027
61.7	0.30042
61.8	0.29797
61.9	0.29287
62	0.28848
62.1	0.28479
62.2	0.28161
62.3	0.27879
62.4	0.2762
62.5	0.27378
62.6	0.27145
62.7	0.2685
62.8	0.26936
62.9	0.27422
63	0.27822
63.1	0.28136
63.2	0.28384
63.3	0.28581
63.4	0.28733
63.5	0.2885
63.6	0.28952
63.7	0.29024
63.8	0.29218
63.9	0.29541
64	0.29833
64.1	0.30087
64.2	0.30302
64.3	0.30488
64.4	0.30658
64.5	0.30822
64.6	0.3099
64.7	0.31173
64.8	0.31346
64.9	0.31495
65	0.31632
65.1	0.31755
65.2	0.31878
65.3	0.32012
65.4	0.32159
65.5	0.32307
65.6	0.32446
65.7	0.32582
65.8	0.32732
65.9	0.32897
66	0.33054
66.1	0.33194
66.2	0.33318
66.3	0.3345
66.4	0.33583
66.5	0.33693
66.6	0.33805
66.7	0.33922
66.8	0.34034
66.9	0.34156
67	0.34286
67.1	0.34398
67.2	0.34486
67.3	0.34573
67.4	0.3467
67.5	0.34767
67.6	0.34851
67.7	0.34903
67.8	0.35032
67.9	0.35247
68	0.35443
68.1	0.35626
68.2	0.35788
68.3	0.35922
68.4	0.36031
68.5	0.36114
68.6	0.36172
68.7	0.36206
68.8	0.36277
68.9	0.36382
69	0.36455
69.1	0.36497
69.2	0.36519
69.3	0.36519
69.4	0.36509
69.5	0.36492
69.6	0.36464
69.7	0.36446
69.8	0.36282
69.9	0.35973
70	0.35705
70.1	0.3548
70.2	0.35285
70.3	0.35112
70.4	0.34963
70.5	0.34824
70.6	0.34698
70.7	0.34591
70.8	0.3444
70.9	0.34249
71	0.3408
71.1	0.33929
71.2	0.33799
71.3	0.33687
71.4	0.3358
71.5	0.33479
71.6	0.33389
71.7	0.3332
71.8	0.33164
71.9	0.32923
72	0.32726
72.1	0.32571
72.2	0.32448
72.3	0.32354
72.4	0.32277
72.5	0.32214
72.6	0.32155
72.7	0.32143
72.8	0.31841
72.9	0.31258
73	0.30771
73.1	0.30372
73.2	0.30043
73.3	0.2976
73.4	0.29502
73.5	0.29259
73.6	0.29046
73.7	0.28839
73.8	0.28817
73.9	0.28977
74	0.29103
74.1	0.29196
74.2	0.29263
74.3	0.29312
74.4	0.29334
74.5	0.2932
74.6	0.29285
74.7	0.2922
74.8	0.29386
74.9	0.29768
75	0.30102
75.1	0.30394
75.2	0.30631
75.3	0.30839
75.4	0.3104
75.5	0.31222
75.6	0.31372
75.7	0.31496
75.8	0.31613
75.9	0.31733
76	0.31848
76.1	0.31955
76.2	0.32055
76.3	0.32138
76.4	0.32209
76.5	0.32285
76.6	0.32372
76.7	0.32497
76.8	0.3244
76.9	0.32193
77	0.31984
77.1	0.31805
77.2	0.31647
77.3	0.31501
77.4	0.31369
77.5	0.31248
77.6	0.31128
77.7	0.31053
77.8	0.30701
77.9	0.30059
78	0.2947
78.1	0.28915
78.2	0.28375
78.3	0.27833
78.4	0.27277
78.5	0.26686
78.6	0.26037
78.7	0.25264
78.8	0.24727
78.9	0.24402
79	0.23866
79.1	0.23116
79.2	0.22132
79.3	0.20884
79.4	0.19335
79.5	0.17442
79.6	0.15202
79.7	0.1268
79.8	0.10227
79.9	0.081159
80	0.064611
80.1	0.053291
80.2	0.04626
80.3	0.042436
80.4	0.040854
80.5	0.04091
80.6	0.042328
80.7	0.04485
80.8	0.048382
80.9	0.052869
81	0.058293
81.1	0.064561
81.2	0.071761
81.3	0.079988
81.4	0.089031
81.5	0.098855
81.6	0.10889
81.7	0.11884
81.8	0.12723
81.9	0.13449
82	0.14256
82.1	0.15142
82.2	0.16068
82.3	0.17027
82.4	0.18002
82.5	0.18973
82.6	0.19909
82.7	0.20772
82.8	0.21405
82.9	0.2183
83	0.22286
83.1	0.22756
83.2	0.23233
83.3	0.23716
83.4	0.24194
83.5	0.24652
83.6	0.25111
83.7	0.25539
83.8	0.26347
83.9	0.27516
84	0.28543
84.1	0.29428
84.2	0.30218
84.3	0.30932
84.4	0.3157
84.5	0.32146
84.6	0.32655
84.7	0.33099
84.8	0.33549
84.9	0.34017
85	0.34428
85.1	0.34794
85.2	0.35118
85.3	0.35397
85.4	0.3564
85.5	0.35852
85.6	0.36028
85.7	0.36165
85.8	0.36289
85.9	0.364
86	0.36487
86.1	0.36553
86.2	0.36603
86.3	0.36632
86.4	0.36645
86.5	0.36651
86.6	0.3665
86.7	0.36682
86.8	0.36418
86.9	0.3586
87	0.35387
87.1	0.34985
87.2	0.34647
87.3	0.34362
87.4	0.34123
87.5	0.33921
87.6	0.33751
87.7	0.33641
87.8	0.33321
87.9	0.32784
88	0.32325
88.1	0.31931
88.2	0.31591
88.3	0.31301
88.4	0.31048
88.5	0.30825
88.6	0.30617
88.7	0.30353
88.8	0.3053
88.9	0.31163
89	0.31713
89.1	0.32188
89.2	0.32612
89.3	0.32987
89.4	0.33309
89.5	0.33572
89.6	0.33785
89.7	0.33939
89.8	0.34173
89.9	0.34516
90	0.34821
90.1	0.35073
90.2	0.35273
90.3	0.35424
90.4	0.35553
90.5	0.35672
90.6	0.35781
90.7	0.35879
90.8	0.35934
90.9	0.35945
91	0.35944
91.1	0.35925
91.2	0.3591
91.3	0.35914
91.4	0.359
91.5	0.35871
91.6	0.35855
91.7	0.35841
91.8	0.35778
91.9	0.357
92	0.35635
92.1	0.35549
92.2	0.35463
92.3	0.35408
92.4	0.35371
92.5	0.35329
92.6	0.35274
92.7	0.35285
92.8	0.34815
92.9	0.33876
93	0.33076
93.1	0.32396
93.2	0.31804
93.3	0.31285
93.4	0.30822
93.5	0.30396
93.6	0.3
93.7	0.29605
93.8	0.29407
93.9	0.29415
94	0.29407
94.1	0.29376
94.2	0.29327
94.3	0.2926
94.4	0.2918
94.5	0.2909
94.6	0.28986
94.7	0.28816
94.8	0.29024
94.9	0.29633
95	0.30158
95.1	0.30605
95.2	0.30996
95.3	0.31348
95.4	0.31659
95.5	0.31937
95.6	0.3219
95.7	0.32419
95.8	0.32608
95.9	0.32764
96	0.32916
96.1	0.33066
96.2	0.33214
96.3	0.3336
96.4	0.33503
96.5	0.33646
96.6	0.33783
96.7	0.33913
96.8	0.34094
96.9	0.3432
97	0.3453
97.1	0.34726
97.2	0.34898
97.3	0.3505
97.4	0.3518
97.5	0.35282
97.6	0.35372
97.7	0.35454
97.8	0.35594
97.9	0.35793
98	0.35973
98.1	0.36137
98.2	0.3627
98.3	0.36366
98.4	0.36432
98.5	0.36494
98.6	0.3656
98.7	0.36614
98.8	0.36732
98.9	0.36899
99	0.37023
99.1	0.37116
99.2	0.37189
99.3	0.37259
99.4	0.37304
99.5	0.37311
99.6	0.37292
99.7	0.37295
99.8	0.37163
99.9	0.36878
100	0.36636
100.1	0.36431
100.2	0.36235
100.3	0.36073
100.4	0.35943
100.5	0.35816
100.6	0.35686
100.7	0.35571
100.8	0.35443
100.9	0.35295
101	0.35159
101.1	0.35025
101.2	0.34897
101.3	0.34775
101.4	0.3467
101.5	0.34593
101.6	0.34532
101.7	0.34479
101.8	0.34398
101.9	0.34286
102	0.34186
102.1	0.34093
102.2	0.34001
102.3	0.33918
102.4	0.3384
102.5	0.33762
102.6	0.33692
102.7	0.33631
102.8	0.33555
102.9	0.33464
103	0.33386
103.1	0.33323
103.2	0.33274
103.3	0.33235
103.4	0.33202
103.5	0.33171
103.6	0.33146
103.7	0.33185
103.8	0.32799
103.9	0.31987
104	0.31294
104.1	0.30709
104.2	0.30214
104.3	0.29788
104.4	0.29415
104.5	0.29086
104.6	0.28786
104.7	0.28483
104.8	0.28332
104.9	0.28334
105	0.28316
105.1	0.28281
105.2	0.28238
105.3	0.28186
105.4	0.28123
105.5	0.28049
105.6	0.27961
105.7	0.27792
105.8	0.27969
105.9	0.28515
106	0.28986
106.1	0.29395
106.2	0.29762
106.3	0.30098
106.4	0.30397
106.5	0.30655
106.6	0.30874
106.7	0.31078
106.8	0.31261
106.9	0.31435
107	0.31608
107.1	0.31762
107.2	0.31897
107.3	0.32016
107.4	0.32132
107.5	0.32249
107.6	0.32371
107.7	0.32495
107.8	0.32678
107.9	0.32906
108	0.331
108.1	0.3329
108.2	0.33472
108.3	0.33616
108.4	0.33756
108.5	0.33907
108.6	0.34032
108.7	0.34129
108.8	0.3429
108.9	0.34513
109	0.34707
109.1	0.34859
109.2	0.34979
109.3	0.35102
109.4	0.35224
109.5	0.35335
109.6	0.35427
109.7	0.3549
109.8	0.356
109.9	0.35755
110	0.35873
110.1	0.35964
110.2	0.36036
110.3	0.36099
110.4	0.36156
110.5	0.36197
110.6	0.3622
110.7	0.36248
110.8	0.36131
110.9	0.35879
111	0.35658
111.1	0.35466
111.2	0.35294
111.3	0.35139
111.4	0.35005
111.5	0.3488
111.6	0.34762
111.7	0.34665
111.8	0.34554
111.9	0.34428
112	0.3431
112.1	0.34202
112.2	0.3411
112.3	0.34029
112.4	0.33952
112.5	0.33884
112.6	0.33825
112.7	0.33776
112.8	0.33691
112.9	0.33577
113	0.33476
113.1	0.33386
113.2	0.33309
113.3	0.3324
113.4	0.33179
113.5	0.33115
113.6	0.33044
113.7	0.32975
113.8	0.32925
113.9	0.32896
114	0.32879
114.1	0.3287
114.2	0.32868
114.3	0.32869
114.4	0.32863
114.5	0.32841
114.6	0.32807
114.7	0.32828
114.8	0.32475
114.9	0.31763
115	0.31172
115.1	0.30677
115.2	0.30248
115.3	0.29871
115.4	0.29551
115.5	0.29287
115.6	0.2907
115.7	0.28889
115.8	0.28694
115.9	0.28474
116	0.28263
116.1	0.28053
116.2	0.27853
116.3	0.27671
116.4	0.27481
116.5	0.27279
116.6	0.27077
116.7	0.26784
116.8	0.26909
116.9	0.27518
117	0.28056
117.1	0.285
117.2	0.28863
117.3	0.29165
117.4	0.29435
117.5	0.29696
117.6	0.29943
117.7	0.30167
117.8	0.3037
117.9	0.30561
118	0.30733
118.1	0.30888
118.2	0.31041
118.3	0.312
118.4	0.31366
118.5	0.3154
118.6	0.31711
118.7	0.31868
118.8	0.32068
118.9	0.32312
119	0.32541
119.1	0.32755
119.2	0.3295
119.3	0.33131
119.4	0.33297
119.5	0.33445
119.6	0.33584
119.7	0.33704
119.8	0.33884
119.9	0.34129
120	0.34344
120.1	0.34533
120.2	0.347
120.3	0.34853
120.4	0.34989
120.5	0.35103
120.6	0.352
120.7	0.35278
120.8	0.35372
120.9	0.35484
121	0.35575
121.1	0.35648
121.2	0.35704
121.3	0.35744
121.4	0.35771
121.5	0.35787
121.6	0.35794
121.7	0.35807
121.8	0.35708
121.9	0.35507
122	0.35328
122.1	0.35166
122.2	0.35021
122.3	0.34878
122.4	0.34735
122.5	0.34606
122.6	0.34496
122.7	0.34412
122.8	0.34312
122.9	0.34194
123	0.34092
123.1	0.33987
123.2	0.33877
123.3	0.3378
123.4	0.33699
123.5	0.33633
123.6	0.33582
123.7	0.33526
123.8	0.3346
123.9	0.33392
124	0.3333
124.1	0.33271
124.2	0.33213
124.3	0.33159
124.4	0.3312
124.5	0.33095
124.6	0.33061
124.7	0.33011
124.8	0.32984
124.9	0.32979
125	0.32956
125.1	0.32933
125.2	0.32911
125.3	0.32866
125.4	0.32813
125.5	0.32777
125.6	0.32748
125.7	0.32695
125.8	0.32715
125.9	0.32809
126	0.32877
126.1	0.32928
126.2	0.32959
126.3	0.32959
126.4	0.32934
126.5	0.32886
126.6	0.32818
126.7	0.3273
126.8	0.32646
126.9	0.32569
127	0.32485
127.1	0.32393
127.2	0.32298
127.3	0.32204
127.4	0.32102
127.5	0.3199
127.6	0.31873
127.7	0.31762
127.8	0.31548
127.9	0.31239
128	0.30965
128.1	0.30721
128.2	0.30506
128.3	0.30315
128.4	0.30147
128.5	0.29999
128.6	0.29862
128.7	0.29741
128.8	0.29593
128.9	0.29416
129	0.29264
129.1	0.29133
129.2	0.29018
129.3	0.28921
129.4	0.28837
129.5	0.28758
129.6	0.28689
129.7	0.28634
129.8	0.28567
129.9	0.28483
130	0.28406
130.1	0.28341
130.2	0.28279
130.3	0.28216
130.4	0.28164
130.5	0.28127
130.6	0.28104
130.7	0.28132
130.8	0.27904
130.9	0.2742
131	0.27024
131.1	0.26706
131.2	0.26447
131.3	0.26231
131.4	0.26061
131.5	0.25942
131.6	0.25863
131.7	0.25805
131.8	0.25763
131.9	0.25723
132	0.25685
132.1	0.25666
132.2	0.25667
132.3	0.25676
132.4	0.25683
132.5	0.25688
132.6	0.25685
132.7	0.25616
132.8	0.25854
132.9	0.26443
133	0.26973
133.1	0.27419
133.2	0.27813
133.3	0.28174
133.4	0.28483
133.5	0.28762
133.6	0.29023
133.7	0.2926
133.8	0.29457
133.9	0.29623
134	0.2979
134.1	0.29963
134.2	0.30118
134.3	0.3025
134.4	0.30368
134.5	0.30482
134.6	0.30597
134.7	0.30713
134.8	0.30858
134.9	0.31026
135	0.31176
135.1	0.31307
135.2	0.31419
135.3	0.31524
135.4	0.31616
135.5	0.31694
135.6	0.31762
135.7	0.31857
135.8	0.31729
135.9	0.31385
136	0.31103
136.1	0.30879
136.2	0.307
136.3	0.30561
136.4	0.30457
136.5	0.30378
136.6	0.30315
136.7	0.30313
136.8	0.30045
136.9	0.29501
137	0.29033
137.1	0.28634
137.2	0.28281
137.3	0.27957
137.4	0.27658
137.5	0.27368
137.6	0.27082
137.7	0.26726
137.8	0.26761
137.9	0.27214
138	0.27578
138.1	0.27859
138.2	0.28079
138.3	0.28254
138.4	0.28395
138.5	0.28512
138.6	0.28613
138.7	0.2868
138.8	0.28846
138.9	0.29115
139	0.29336
139.1	0.29515
139.2	0.29679
139.3	0.29838
139.4	0.29999
139.5	0.30166
139.6	0.30329
139.7	0.30474
139.8	0.306
139.9	0.30722
140	0.30849
140.1	0.30989
140.2	0.31141
140.3	0.31289
140.4	0.31424
140.5	0.31536
140.6	0.31646
140.7	0.31764
140.8	0.31902
140.9	0.32058
141	0.32207
141.1	0.32362
141.2	0.32522
141.3	0.32666
141.4	0.32798
141.5	0.32947
141.6	0.33095
141.7	0.33195
141.8	0.33374
141.9	0.33644
142	0.3387
142.1	0.34078
142.2	0.34286
142.3	0.34477
142.4	0.34637
142.5	0.34768
142.6	0.34882
142.7	0.34989
142.8	0.35173
142.9	0.3542
143	0.35625
143.1	0.35785
143.2	0.35905
143.3	0.35991
143.4	0.36057
143.5	0.36111
143.6	0.3616
143.7	0.36221
143.8	0.36159
143.9	0.35976
144	0.35811
144.1	0.35666
144.2	0.3554
144.3	0.35423
144.4	0.35313
144.5	0.35214
144.6	0.35116
144.7	0.3503
144.8	0.3487
144.9	0.34638
145	0.34432
145.1	0.34258
145.2	0.3411
145.3	0.33979
145.4	0.33862
145.5	0.33753
145.6	0.33656
145.7	0.33574
145.8	0.33498
145.9	0.33429
146	0.33365
146.1	0.33308
146.2	0.33261
146.3	0.33222
146.4	0.33184
146.5	0.3315
146.6	0.33123
146.7	0.33135
146.8	0.32889
146.9	0.32382
147	0.31951
147.1	0.31586
147.2	0.3127
147.3	0.30996
147.4	0.30762
147.5	0.30565
147.6	0.30409
147.7	0.30312
147.8	0.30062
147.9	0.29644
148	0.29269
148.1	0.28925
148.2	0.28603
148.3	0.28306
148.4	0.28041
148.5	0.27798
148.6	0.27556
148.7	0.27235
148.8	0.2728
148.9	0.27734
149	0.28118
149.1	0.28431
149.2	0.28685
149.3	0.28885
149.4	0.29039
149.5	0.29172
149.6	0.29302
149.7	0.29393
149.8	0.29522
149.9	0.29723
150	0.29907
150.1	0.30051
150.2	0.30187
150.3	0.3033
150.4	0.30454
150.5	0.30554
150.6	0.30657
150.7	0.30773
150.8	0.30885
150.9	0.30983
151	0.31068
151.1	0.31145
151.2	0.31226
151.3	0.31327
151.4	0.31437
151.5	0.31545
151.6	0.31644
151.7	0.31756
151.8	0.31728
151.9	0.31558
152	0.31412
152.1	0.31285
152.2	0.31176
152.3	0.31086
152.4	0.31011
152.5	0.30947
152.6	0.30898
152.7	0.30924
152.8	0.30537
152.9	0.29719
153	0.2898
153.1	0.28298
153.2	0.27649
153.3	0.27019
153.4	0.26385
153.5	0.25725
153.6	0.25017
153.7	0.24186
153.8	0.23585
153.9	0.23202
154	0.22605
154.1	0.21776
154.2	0.20697
154.3	0.19344
154.4	0.17681
154.5	0.15684
154.6	0.13415
154.7	0.11005
154.8	0.088946
154.9	0.072634
155	0.060273
155.1	0.052024
155.2	0.047078
155.3	0.04465
155.4	0.044063
155.5	0.044808
155.6	0.046676
155.7	0.04947
155.8	0.053164
155.9	0.057697
156	0.063228
156.1	0.069721
156.2	0.076995
156.3	0.084913
156.4	0.093547
156.5	0.10308
156.6	0.11321
156.7	0.12384
156.8	0.13489
156.9	0.14647
157	0.15845
157.1	0.17089
157.2	0.18326
157.3	0.19537
157.4	0.20732
157.5	0.21906
157.6	0.23051
157.7	0.2414
157.8	0.25197
157.9	0.26217
158	0.27195
158.1	0.28101
158.2	0.28952
158.3	0.29775
158.4	0.30553
158.5	0.31265
158.6	0.31942
158.7	0.32576
158.8	0.33264
158.9	0.34002
159	0.34651
159.1	0.3523
159.2	0.35718
159.3	0.36114
159.4	0.36432
159.5	0.36677
159.6	0.36861
159.7	0.3701
159.8	0.37109
159.9	0.37159
160	0.37193
160.1	0.37213
160.2	0.37212
160.3	0.37194
160.4	0.37162
160.5	0.37115
160.6	0.37059
160.7	0.3701
160.8	0.36823
160.9	0.36501
161	0.36228
161.1	0.35994
161.2	0.35797
161.3	0.35624
161.4	0.35476
161.5	0.35344
161.6	0.35226
161.7	0.35122
161.8	0.35004
161.9	0.34873
162	0.3475
162.1	0.34633
162.2	0.34529
162.3	0.34426
162.4	0.3433
162.5	0.34243
162.6	0.34156
162.7	0.34085
162.8	0.33883
162.9	0.33556
163	0.33283
163.1	0.33056
163.2	0.32872
163.3	0.32718
163.4	0.32587
163.5	0.32474
163.6	0.32375
163.7	0.32332
163.8	0.31989
163.9	0.31342
164	0.30783
164.1	0.30308
164.2	0.29908
164.3	0.29572
164.4	0.2929
164.5	0.29049
164.6	0.28833
164.7	0.28582
164.8	0.28586
164.9	0.28878
165	0.29144
165.1	0.29371
165.2	0.29559
165.3	0.29702
165.4	0.29808
165.5	0.29908
165.6	0.29998
165.7	0.30047
165.8	0.30287
165.9	0.30721
166	0.31093
166.1	0.31401
166.2	0.31669
166.3	0.31912
166.4	0.32118
166.5	0.32286
166.6	0.32444
166.7	0.32588
166.8	0.32683
166.9	0.32766
167	0.32847
167.1	0.32892
167.2	0.32925
167.3	0.32971
167.4	0.33024
167.5	0.33073
167.6	0.33108
167.7	0.33143
167.8	0.33029
167.9	0.32792
168	0.32604
168.1	0.32451
168.2	0.32325
168.3	0.3222
168.4	0.32122
168.5	0.32029
168.6	0.31944
168.7	0.31919
168.8	0.31557
168.9	0.30848
169	0.30232
169.1	0.29697
169.2	0.29228
169.3	0.28815
169.4	0.28443
169.5	0.28098
169.6	0.27773
169.7	0.27413
169.8	0.27365
169.9	0.27647
170	0.2787
170.1	0.28037
170.2	0.28161
170.3	0.28247
170.4	0.28304
170.5	0.2833
170.6	0.28332
170.7	0.28279
170.8	0.28419
170.9	0.28768
171	0.29068
171.1	0.2932
171.2	0.29539
171.3	0.29737
171.4	0.29923
171.5	0.30109
171.6	0.30291
171.7	0.30474
171.8	0.30615
171.9	0.30706
172	0.30802
172.1	0.30907
172.2	0.31012
172.3	0.31106
172.4	0.31189
172.5	0.31263
172.6	0.31339
172.7	0.31433
172.8	0.31523
172.9	0.31607
173	0.31699
173.1	0.31784
173.2	0.3185
173.3	0.31905
173.4	0.31962
173.5	0.32043
173.6	0.32138
173.7	0.32303
173.8	0.31996
173.9	0.31202
174	0.30507
174.1	0.29903
174.2	0.29367
174.3	0.2888
174.4	0.2844
174.5	0.28042
174.6	0.27656
174.7	0.27238
174.8	0.26938
174.9	0.26769
175	0.26559
175.1	0.26297
175.2	0.26009
175.3	0.25695
175.4	0.25327
175.5	0.24907
175.6	0.24441
175.7	0.23873
175.8	0.23612
175.9	0.23654
176	0.23533
176.1	0.2326
176.2	0.22847
176.3	0.22297
176.4	0.2162
176.5	0.2081
176.6	0.19854
176.7	0.18744
176.8	0.17445
176.9	0.15958
177	0.14333
177.1	0.12628
177.2	0.10959
177.3	0.094505
177.4	0.081949
177.5	0.072442
177.6	0.065806
177.7	0.061737
177.8	0.059876
177.9	0.059791
178	0.060967
178.1	0.063102
178.2	0.066109
178.3	0.069761
178.4	0.074068
178.5	0.078903
178.6	0.084204
178.7	0.08997
178.8	0.096048
178.9	0.10233
179	0.10882
179.1	0.11546
179.2	0.12248
179.3	0.13003
179.4	0.13806
179.5	0.14685
179.6	0.15613
179.7	0.16598
179.8	0.17684
179.9	0.18832
180	0.19933
180.1	0.20969
180.2	0.2197
180.3	0.22939
180.4	0.23894
180.5	0.24841
180.6	0.25767
180.7	0.2666
180.8	0.27559
180.9	0.28438
181	0.29254
181.1	0.30018
181.2	0.3075
181.3	0.31448
181.4	0.32102
181.5	0.32697
181.6	0.33224
181.7	0.33708
181.8	0.34018
181.9	0.3417
182	0.34327
182.1	0.34485
182.2	0.34623
182.3	0.34734
182.4	0.34833
182.5	0.34923
182.6	0.35013
182.7	0.35125
182.8	0.35154
182.9	0.35078
183	0.35008
183.1	0.34965
183.2	0.34929
183.3	0.34889
183.4	0.34866
183.5	0.34837
183.6	0.34794
183.7	0.3478
183.8	0.34729
183.9	0.34611
184	0.34497
184.1	0.34386
184.2	0.34296
184.3	0.34231
184.4	0.3418
184.5	0.34129
184.6	0.34073
184.7	0.34059
184.8	0.33693
184.9	0.32975
185	0.32361
185.1	0.31848
185.2	0.31415
185.3	0.31049
185.4	0.30735
185.5	0.30456
185.6	0.30206
185.7	0.29973
185.8	0.29822
185.9	0.29754
186	0.29687
186.1	0.29613
186.2	0.29534
186.3	0.29458
186.4	0.29386
186.5	0.29314
186.6	0.29241
186.7	0.29113
186.8	0.29328
186.9	0.2991
187	0.3042
187.1	0.30861
187.2	0.31246
187.3	0.31583
187.4	0.3188
187.5	0.32138
187.6	0.32362
187.7	0.32558
187.8	0.32713
187.9	0.32842
188	0.32956
188.1	0.3305
188.2	0.33131
188.3	0.33198
188.4	0.33243
188.5	0.3327
188.6	0.33283
188.7	0.33303
188.8	0.33283
188.9	0.33221
189	0.33174
189.1	0.3314
189.2	0.33119
189.3	0.33091
189.4	0.33058
189.5	0.33021
189.6	0.32974
189.7	0.32986
189.8	0.32619
189.9	0.31868
190	0.31216
190.1	0.30649
190.2	0.30143
190.3	0.2968
190.4	0.29266
190.5	0.2891
190.6	0.28594
190.7	0.28282
190.8	0.2811
190.9	0.28087
191	0.28047
191.1	0.27984
191.2	0.27898
191.3	0.27794
191.4	0.27695
191.5	0.27595
191.6	0.27474
191.7	0.27294
191.8	0.27458
191.9	0.27972
192	0.28408
192.1	0.28795
192.2	0.29146
192.3	0.2945
192.4	0.29716
192.5	0.29947
192.6	0.30155
192.7	0.30368
192.8	0.30547
192.9	0.30673
193	0.3079
193.1	0.30898
193.2	0.30997
193.3	0.31092
193.4	0.31181
193.5	0.3126
193.6	0.31335
193.7	0.31409
193.8	0.3151
193.9	0.31642
194	0.31773
194.1	0.31899
194.2	0.32021
194.3	0.32133
194.4	0.32234
194.5	0.3233
194.6	0.32419
194.7	0.32566
194.8	0.32315
194.9	0.3165
195	0.31063
195.1	0.30556
195.2	0.30111
195.3	0.29718
195.4	0.29373
195.5	0.29058
195.6	0.28769
195.7	0.2851
195.8	0.28203
195.9	0.27844
196	0.27509
196.1	0.27195
196.2	0.269
196.3	0.26611
196.4	0.26318
196.5	0.26017
196.6	0.25707
196.7	0.25318
196.8	0.25355
196.9	0.25855
197	0.26282
197.1	0.26636
197.2	0.2693
197.3	0.27181
197.4	0.2739
197.5	0.2755
197.6	0.27685
197.7	0.27807
197.8	0.2794
197.9	0.28084
198	0.28219
198.1	0.28345
198.2	0.28448
198.3	0.28536
198.4	0.28638
198.5	0.28756
198.6	0.28871
198.7	0.28969
198.8	0.29079
198.9	0.29215
199	0.29354
199.1	0.29493
199.2	0.2963
199.3	0.29756
199.4	0.29871
199.5	0.30005
199.6	0.30154
199.7	0.30285
199.8	0.30374
199.9	0.30449
200	0.30525
200.1	0.30592
200.2	0.30674
200.3	0.30753
200.4	0.3082
200.5	0.30893
200.6	0.30982
200.7	0.31068
200.8	0.31163
200.9	0.31267
201	0.31363
201.1	0.31467
201.2	0.31579
201.3	0.31692
201.4	0.31795
201.5	0.31888
201.6	0.31972
201.7	0.32079
201.8	0.31967
201.9	0.31635
202	0.31344
202.1	0.31092
202.2	0.30879
202.3	0.30701
202.4	0.30552
202.5	0.30421
202.6	0.30306
202.7	0.30273
202.8	0.29781
202.9	0.28805
203	0.27926
203.1	0.27129
203.2	0.26396
203.3	0.2571
203.4	0.25053
203.5	0.24415
203.6	0.23779
203.7	0.23075
203.8	0.22741
203.9	0.22775
204	0.22689
204.1	0.22488
204.2	0.22176
204.3	0.21753
204.4	0.21223
204.5	0.20583
204.6	0.19826
204.7	0.18939
204.8	0.1796
204.9	0.16893
205	0.15712
205.1	0.14438
205.2	0.13118
205.3	0.11801
205.4	0.10548
205.5	0.094328
205.6	0.084804
205.7	0.07717
205.8	0.071307
205.9	0.06712
206	0.064463
206.1	0.06305
206.2	0.062619
206.3	0.062861
206.4	0.063637
206.5	0.064739
206.6	0.066402
206.7	0.068598
206.8	0.071212
206.9	0.074057
207	0.077214
207.1	0.080803
207.2	0.084883
207.3	0.089511
207.4	0.094425
207.5	0.099604
207.6	0.10495
207.7	0.11044
207.8	0.11616
207.9	0.12218
208	0.12842
208.1	0.1349
208.2	0.14157
208.3	0.1485
208.4	0.15539
208.5	0.16214
208.6	0.16894
208.7	0.17583
208.8	0.18263
208.9	0.18935
209	0.19589
209.1	0.20212
209.2	0.20822
209.3	0.21411
209.4	0.21979
209.5	0.22544
209.6	0.23086
209.7	0.23594
209.8	0.24069
209.9	0.24512
210	0.24932
210.1	0.25324
210.2	0.25696
210.3	0.26055
210.4	0.26394
210.5	0.26715
210.6	0.27018
210.7	0.27298
210.8	0.27567
210.9	0.2783
211	0.28079
211.1	0.28314
211.2	0.28539
211.3	0.28754
211.4	0.28958
211.5	0.29147
211.6	0.29327
211.7	0.29501
211.8	0.29662
211.9	0.29817
212	0.29968
212.1	0.30108
212.2	0.30234
212.3	0.30355
212.4	0.30469
212.5	0.3057
212.6	0.30663
212.7	0.30749
212.8	0.30829
212.9	0.30903
213	0.30964
213.1	0.31016
213.2	0.3106
213.3	0.31088
213.4	0.31103
213.5	0.31111
213.6	0.31118
213.7	0.31129
213.8	0.31144
213.9	0.31168
214	0.31196
214.1	0.31224
214.2	0.31247
214.3	0.31261
214.4	0.31256
214.5	0.31232
214.6	0.31214
214.7	0.31212
214.8	0.31219
214.9	0.31235
215	0.3124
215.1	0.31213
215.2	0.31184
215.3	0.31164
215.4	0.31155
215.5	0.31157
215.6	0.31156
215.7	0.31141
215.8	0.31117
215.9	0.31104
216	0.31099
216.1	0.31086
216.2	0.3106
216.3	0.31024
216.4	0.31005
216.5	0.30986
216.6	0.30951
216.7	0.30934
216.8	0.3092
216.9	0.30877
217	0.30842
217.1	0.30828
217.2	0.30804
217.3	0.30762
217.4	0.30725
217.5	0.30711
217.6	0.307
217.7	0.30677
217.8	0.30645
217.9	0.306
218	0.30553
218.1	0.30516
218.2	0.30494
218.3	0.30479
218.4	0.30467
218.5	0.30452
218.6	0.30432
218.7	0.30411
218.8	0.30383
218.9	0.30344
219	0.30303
219.1	0.30261
219.2	0.30212
219.3	0.30162
219.4	0.30114
219.5	0.30065
219.6	0.30022
219.7	0.29982
219.8	0.29945
219.9	0.29912
220	0.29878
220.1	0.29849
220.2	0.29821
220.3	0.29792
220.4	0.29763
220.5	0.29735
220.6	0.29705
220.7	0.29673
220.8	0.29642
220.9	0.29608
221	0.2957
221.1	0.29526
221.2	0.29481
221.3	0.29439
221.4	0.29395
221.5	0.29343
221.6	0.29288
221.7	0.29241
221.8	0.29199
221.9	0.29164
222	0.29134
222.1	0.29109
222.2	0.29089
222.3	0.29066
222.4	0.29035
222.5	0.28994
222.6	0.28941
222.7	0.28885
222.8	0.28834
222.9	0.28795
223	0.28765
223.1	0.28736
223.2	0.28703
223.3	0.28658
223.4	0.28599
223.5	0.28545
223.6	0.28508
223.7	0.28483
223.8	0.28452
223.9	0.28404
224	0.28345
224.1	0.2829
224.2	0.28233
224.3	0.28173
224.4	0.28126
224.5	0.28099
224.6	0.28072
224.7	0.28026
224.8	0.27975
224.9	0.27941
225	0.27907
225.1	0.27851
225.2	0.278
225.3	0.2777
225.4	0.2773
225.5	0.27676
225.6	0.27629
225.7	0.27595
225.8	0.27561
225.9	0.27514
226	0.27461
226.1	0.27403
226.2	0.27337
226.3	0.27277
226.4	0.27232
226.5	0.27195
226.6	0.27157
226.7	0.2712
226.8	0.27085
226.9	0.27051
227	0.27016
227.1	0.26976
227.2	0.26934
227.3	0.26887
227.4	0.26836
227.5	0.26785
227.6	0.26735
227.7	0.26682
227.8	0.2663
227.9	0.26577
228	0.26525
228.1	0.2647
228.2	0.26413
228.3	0.26364
228.4	0.26316
228.5	0.26267
228.6	0.26216
228.7	0.26166
228.8	0.2612
228.9	0.26077
229	0.26036
229.1	0.25995
229.2	0.25957
229.3	0.25916
229.4	0.2587
229.5	0.25829
229.6	0.25792
229.7	0.25747
229.8	0.25692
229.9	0.25624
230	0.25546
230.1	0.25471
230.2	0.25402
230.3	0.25338
230.4	0.25284
230.5	0.25236
230.6	0.25188
230.7	0.25142
230.8	0.25083
230.9	0.25008
231	0.24922
231.1	0.24838
231.2	0.24768
231.3	0.24706
231.4	0.24642
231.5	0.24559
231.6	0.24454
231.7	0.24341
231.8	0.24236
231.9	0.24142
232	0.24044
232.1	0.23917
232.2	0.23761
232.3	0.23605
232.4	0.23448
232.5	0.23282
232.6	0.23096
232.7	0.22888
232.8	0.22655
232.9	0.2241
233	0.22148
233.1	0.21834
233.2	0.21479
233.3	0.21099
233.4	0.20666
233.5	0.20159
233.6	0.19613
233.7	0.19016
233.8	0.18349
233.9	0.1761
234	0.16821
234.1	0.15999
234.2	0.15151
234.3	0.14289
234.4	0.13421
234.5	0.12568
234.6	0.11752
234.7	0.11001
234.8	0.10324
234.9	0.097456
235	0.092613
235.1	0.088698
235.2	0.085673
235.3	0.083407
235.4	0.081845
235.5	0.080852
235.6	0.080367
235.7	0.080254
235.8	0.080511
235.9	0.081077
236	0.081936
236.1	0.083036
236.2	0.084413
236.3	0.086008
236.4	0.087817
236.5	0.089804
236.6	0.092044
236.7	0.094554
236.8	0.097283
236.9	0.10026
237	0.10346
237.1	0.10687
237.2	0.11046
237.3	0.11429
237.4	0.11833
237.5	0.12262
237.6	0.12708
237.7	0.1317
237.8	0.13634
237.9	0.14099
238	0.14564
238.1	0.15025
238.2	0.15486
238.3	0.15949
238.4	0.1642
238.5	0.16906
238.6	0.17402
238.7	0.17911
238.8	0.18414
238.9	0.18898
239	0.19354
239.1	0.19781
239.2	0.20197
239.3	0.20611
239.4	0.21028
239.5	0.21446
239.6	0.21842
239.7	0.22198
239.8	0.22533
239.9	0.22866
240	0.23205
240.1	0.23542
240.2	0.23854
240.3	0.24125
240.4	0.24386
240.5	0.24663
240.6	0.2494
240.7	0.25205
240.8	0.25457
240.9	0.257
241	0.25935
241.1	0.26155
241.2	0.26358
241.3	0.26536
241.4	0.26713
241.5	0.26902
241.6	0.2707
241.7	0.27224
241.8	0.27383
241.9	0.27535
242	0.2767
242.1	0.27797
242.2	0.27931
242.3	0.28062
242.4	0.28175
242.5	0.28268
242.6	0.28351
242.7	0.28441
242.8	0.28537
242.9	0.28636
243	0.28728
243.1	0.28805
243.2	0.28868
243.3	0.28923
243.4	0.2897
243.5	0.29008
243.6	0.29038
243.7	0.29061
243.8	0.29083
243.9	0.29112
244	0.29139
244.1	0.29165
244.2	0.29196
244.3	0.29234
244.4	0.29266
244.5	0.29298
244.6	0.29328
244.7	0.2935
244.8	0.29368
244.9	0.29387
245	0.29408
245.1	0.29419
245.2	0.29426
245.3	0.29435
245.4	0.29445
245.5	0.29446
245.6	0.29444
245.7	0.29441
245.8	0.29435
245.9	0.29432
246	0.29423
246.1	0.29402
246.2	0.29377
246.3	0.29344
246.4	0.29308
246.5	0.29276
246.6	0.29242
246.7	0.29207
246.8	0.2918
246.9	0.29154
247	0.29134
247.1	0.29129
247.2	0.29127
247.3	0.29124
247.4	0.29115
247.5	0.29089
247.6	0.2905
247.7	0.29004
247.8	0.2897
247.9	0.28953
248	0.28948
248.1	0.2894
248.2	0.2892
248.3	0.2888
248.4	0.28836
248.5	0.2881
248.6	0.288
248.7	0.2879
248.8	0.28759
248.9	0.28708
249	0.28659
249.1	0.2862
249.2	0.28582
249.3	0.28536
249.4	0.28492
249.5	0.28466
249.6	0.28451
249.7	0.28418
249.8	0.28384
249.9	0.28378
250	0.28364
250.1	0.28332
250.2	0.2831
250.3	0.28287
250.4	0.28249
250.5	0.28212
250.6	0.28192
250.7	0.28182
250.8	0.28159
250.9	0.2811
251	0.2805
251.1	0.27999
251.2	0.27957
251.3	0.27926
251.4	0.27903
251.5	0.27881
251.6	0.27855
251.7	0.27818
251.8	0.2779
251.9	0.27773
252	0.27751
252.1	0.27722
252.2	0.27681
252.3	0.27642
252.4	0.27602
252.5	0.2756
252.6	0.27526
252.7	0.27498
252.8	0.27449
252.9	0.2738
253	0.27315
253.1	0.27253
253.2	0.27196
253.3	0.2714
253.4	0.27091
253.5	0.27044
253.6	0.26987
253.7	0.26918
253.8	0.26935
253.9	0.27043
254	0.27133
254.1	0.27211
254.2	0.27274
254.3	0.27317
254.4	0.27351
254.5	0.27379
254.6	0.27405
254.7	0.27419
254.8	0.27522
254.9	0.27716
255	0.2789
255.1	0.2805
255.2	0.28202
255.3	0.28343
255.4	0.28471
255.5	0.28585
255.6	0.28676
255.7	0.2875
255.8	0.28799
255.9	0.28832
256	0.28879
256.1	0.28934
256.2	0.28993
256.3	0.29052
256.4	0.29096
256.5	0.29124
256.6	0.29148
256.7	0.29176
256.8	0.29228
256.9	0.293
257	0.29364
257.1	0.29407
257.2	0.29436
257.3	0.29468
257.4	0.29509
257.5	0.29549
257.6	0.29583
257.7	0.29609
257.8	0.29624
257.9	0.29646
258	0.29679
258.1	0.29696
258.2	0.29713
258.3	0.29744
258.4	0.29761
258.5	0.29776
258.6	0.29805
258.7	0.29825
258.8	0.29836
258.9	0.29849
259	0.29873
259.1	0.29906
259.2	0.29929
259.3	0.29936
259.4	0.29931
259.5	0.29938
259.6	0.29957
259.7	0.29981
259.8	0.30001
259.9	0.30023
260	0.3004
260.1	0.30046
260.2	0.30049
260.3	0.30046
260.4	0.3003
260.5	0.30016
260.6	0.30006
260.7	0.30001
260.8	0.30002
260.9	0.30015
261	0.30031
261.1	0.30042
261.2	0.30054
261.3	0.30072
261.4	0.30092
261.5	0.30107
261.6	0.30123
261.7	0.3014
261.8	0.3015
261.9	0.30158
262	0.30169
262.1	0.30181
262.2	0.30189
262.3	0.30196
262.4	0.30203
262.5	0.30208
262.6	0.30206
262.7	0.30206
262.8	0.30211
262.9	0.30209
263	0.30204
263.1	0.30192
263.2	0.30171
263.3	0.30149
263.4	0.30123
263.5	0.30097
263.6	0.30077
263.7	0.30061
263.8	0.30056
263.9	0.30066
264	0.30077
264.1	0.30089
264.2	0.30101
264.3	0.30104
264.4	0.30093
264.5	0.30071
264.6	0.30053
264.7	0.30043
264.8	0.30044
264.9	0.30057
265	0.30067
265.1	0.30058
265.2	0.30036
265.3	0.30018
265.4	0.30015
265.5	0.30023
265.6	0.30036
265.7	0.30047
265.8	0.30052
265.9	0.30057
266	0.30062
266.1	0.30056
266.2	0.30032
266.3	0.30023
266.4	0.30029
266.5	0.30016
266.6	0.29999
266.7	0.29999
266.8	0.29992
266.9	0.29975
267	0.29973
267.1	0.29977
267.2	0.29962
267.3	0.29943
267.4	0.29942
267.5	0.29948
267.6	0.29946
267.7	0.29933
267.8	0.29914
267.9	0.29895
268	0.29888
268.1	0.29896
268.2	0.29908
268.3	0.29909
268.4	0.29905
268.5	0.29901
268.6	0.29889
268.7	0.2987
268.8	0.29849
268.9	0.29828
269	0.29808
269.1	0.29791
269.2	0.29777
269.3	0.29776
269.4	0.29782
269.5	0.2979
269.6	0.29799
269.7	0.29802
269.8	0.29806
269.9	0.29812
270	0.29814
270.1	0.29815
270.2	0.29818
270.3	0.29819
270.4	0.29817
270.5	0.2981
270.6	0.29802
270.7	0.29801
270.8	0.29802
270.9	0.29801
271	0.29801
271.1	0.29802
271.2	0.29797
271.3	0.29797
271.4	0.29799
271.5	0.29792
271.6	0.29786
271.7	0.29779
271.8	0.29767
271.9	0.29748
272	0.2972
272.1	0.29691
272.2	0.29669
272.3	0.2965
272.4	0.29642
272.5	0.29644
272.6	0.29647
272.7	0.2966
272.8	0.29672
272.9	0.29673
273	0.29662
273.1	0.29639
273.2	0.29619
273.3	0.29614
273.4	0.29619
273.5	0.29628
273.6	0.29635
273.7	0.29625
273.8	0.29605
273.9	0.29585
274	0.29574
274.1	0.29577
274.2	0.29583
274.3	0.29581
274.4	0.29566
274.5	0.29552
274.6	0.29554
274.7	0.29561
274.8	0.2955
274.9	0.29546
275	0.29554
275.1	0.29539
275.2	0.2953
275.3	0.29541
275.4	0.29536
275.5	0.29522
275.6	0.2952
275.7	0.2953
275.8	0.29534
275.9	0.29525
276	0.29509
276.1	0.29499
276.2	0.29499
276.3	0.29511
276.4	0.29521
276.5	0.29518
276.6	0.2951
276.7	0.295
276.8	0.29484
276.9	0.29468
277	0.29453
277.1	0.29438
277.2	0.29432
277.3	0.29439
277.4	0.29451
277.5	0.29462
277.6	0.29474
277.7	0.29487
277.8	0.29497
277.9	0.29505
278	0.2951
278.1	0.29507
278.2	0.29502
278.3	0.295
278.4	0.29498
278.5	0.29496
278.6	0.2949
278.7	0.29483
278.8	0.29481
278.9	0.29477
279	0.2947
279.1	0.29467
279.2	0.29468
279.3	0.29465
279.4	0.29459
279.5	0.29458
279.6	0.29461
279.7	0.29466
279.8	0.29476
279.9	0.29488
280	0.29494
280.1	0.295
280.2	0.29501
280.3	0.295
280.4	0.29496
280.5	0.29476
280.6	0.29452
280.7	0.29434
280.8	0.29416
280.9	0.2941
281	0.29414
281.1	0.29423
281.2	0.29436
281.3	0.29451
281.4	0.29453
281.5	0.29436
281.6	0.29416
281.7	0.29409
281.8	0.29414
281.9	0.29428
282	0.29443
282.1	0.29442
282.2	0.29424
282.3	0.29403
282.4	0.29387
282.5	0.29375
282.6	0.29364
282.7	0.29362
282.8	0.29374
282.9	0.29389
283	0.29387
283.1	0.29377
283.2	0.29379
283.3	0.29382
283.4	0.29382
283.5	0.29393
283.6	0.29399
283.7	0.29386
283.8	0.29377
283.9	0.29387
284	0.29399
284.1	0.29399
284.2	0.29389
284.3	0.29373
284.4	0.29371
284.5	0.2938
284.6	0.29388
284.7	0.29389
284.8	0.29386
284.9	0.29378
285	0.29365
285.1	0.2935
285.2	0.29336
285.3	0.2933
285.4	0.29333
285.5	0.29338
285.6	0.2935
285.7	0.29362
285.8	0.29366
285.9	0.29366
286	0.29368
286.1	0.29367
286.2	0.29363
286.3	0.29361
286.4	0.29356
286.5	0.29343
286.6	0.29326
286.7	0.29315
286.8	0.2931
286.9	0.29298
287	0.29285
287.1	0.29275
287.2	0.29266
287.3	0.29255
287.4	0.29249
287.5	0.29245
287.6	0.29241
287.7	0.29237
287.8	0.29237
287.9	0.29235
288	0.29235
288.1	0.29244
288.2	0.29254
288.3	0.29263
288.4	0.29273
288.5	0.29282
288.6	0.29288
288.7	0.29288
288.8	0.29284
288.9	0.29269
289	0.29247
289.1	0.29226
289.2	0.29213
289.3	0.2921
289.4	0.29211
289.5	0.29219
289.6	0.29229
289.7	0.29233
289.8	0.29225
289.9	0.29205
290	0.29191
290.1	0.29191
290.2	0.29199
290.3	0.29207
290.4	0.29203
290.5	0.29188
290.6	0.2917
290.7	0.29156
290.8	0.29149
290.9	0.29141
291	0.29129
291.1	0.29118
291.2	0.29118
291.3	0.2913
291.4	0.2913
291.5	0.29125
291.6	0.29132
291.7	0.29129
291.8	0.2912
291.9	0.2913
292	0.29137
292.1	0.29123
292.2	0.29111
292.3	0.29117
292.4	0.29126
292.5	0.29125
292.6	0.29114
292.7	0.29098
292.8	0.2909
292.9	0.29094
293	0.29104
293.1	0.29113
293.2	0.29117
293.3	0.29114
293.4	0.29105
293.5	0.29091
293.6	0.29071
293.7	0.29052
293.8	0.29041
293.9	0.29038
294	0.2904
294.1	0.29046
294.2	0.29056
294.3	0.29067
294.4	0.29075
294.5	0.29084
294.6	0.29093
294.7	0.29098
294.8	0.291
294.9	0.29103
295	0.29106
295.1	0.29103
295.2	0.291
295.3	0.29103
295.4	0.29107
295.5	0.29107
295.6	0.29107
295.7	0.29105
295.8	0.291
295.9	0.291
296	0.29098
296.1	0.29094
296.2	0.29091
296.3	0.29093
296.4	0.29098
296.5	0.29095
296.6	0.29087
296.7	0.29079
296.8	0.29066
296.9	0.29043
297	0.29019
297.1	0.28997
297.2	0.28979
297.3	0.28966
297.4	0.28963
297.5	0.2897
297.6	0.28981
297.7	0.28992
297.8	0.28997
297.9	0.2899
298	0.28974
298.1	0.2896
298.2	0.28958
298.3	0.28965
298.4	0.28978
298.5	0.28987
298.6	0.28977
298.7	0.28959
298.8	0.28949
298.9	0.28949
299	0.28956
299.1	0.28966
299.2	0.28972
299.3	0.28967
299.4	0.28954
299.5	0.28937
299.6	0.28934
299.7	0.28946
299.8	0.28944
299.9	0.28945
300	0.28957
300.1	0.28953
300.2	0.28946
300.3	0.28957
300.4	0.28965
300.5	0.28957
300.6	0.28954
300.7	0.28968
300.8	0.28971
300.9	0.28957
301	0.28937
301.1	0.28921
301.2	0.28914
301.3	0.28921
301.4	0.28933
301.5	0.2894
301.6	0.28941
301.7	0.28939
301.8	0.28939
301.9	0.28942
302	0.28941
302.1	0.28944
302.2	0.28949
302.3	0.2896
302.4	0.28981
302.5	0.29005
302.6	0.29026
302.7	0.29043
302.8	0.29042
302.9	0.29021
303	0.28999
303.1	0.28984
303.2	0.28973
303.3	0.2896
303.4	0.28946
303.5	0.28932
303.6	0.28918
303.7	0.28896
303.8	0.28948
303.9	0.29076
304	0.29185
304.1	0.29273
304.2	0.29349
304.3	0.29414
304.4	0.2947
304.5	0.29522
304.6	0.29567
304.7	0.29596
304.8	0.2968
304.9	0.29826
305	0.29947
305.1	0.30041
305.2	0.30118
305.3	0.30181
305.4	0.3022
305.5	0.30237
305.6	0.30231
305.7	0.30211
305.8	0.3017
305.9	0.30116
306	0.3007
306.1	0.30032
306.2	0.29995
306.3	0.29949
306.4	0.29896
306.5	0.29827
306.6	0.29745
306.7	0.29673
306.8	0.29617
306.9	0.29575
307	0.29532
307.1	0.29477
307.2	0.29407
307.3	0.29328
307.4	0.29245
307.5	0.29158
307.6	0.29072
307.7	0.28991
307.8	0.28915
307.9	0.28844
308	0.28765
308.1	0.28669
308.2	0.28578
308.3	0.28496
308.4	0.28402
308.5	0.28316
308.6	0.28237
308.7	0.2814
308.8	0.28037
308.9	0.27948
309	0.27869
309.1	0.27783
309.2	0.27687
309.3	0.27582
309.4	0.27473
309.5	0.27372
309.6	0.27285
309.7	0.27199
309.8	0.27105
309.9	0.27006
310	0.26903
310.1	0.26789
310.2	0.26672
310.3	0.26553
310.4	0.26437
310.5	0.26326
310.6	0.26221
310.7	0.26117
310.8	0.26016
310.9	0.25916
311	0.25819
311.1	0.25725
311.2	0.2563
311.3	0.25533
311.4	0.25433
311.5	0.2533
311.6	0.25225
311.7	0.25118
311.8	0.2501
311.9	0.249
312	0.24789
312.1	0.24676
312.2	0.24562
312.3	0.24447
312.4	0.2433
312.5	0.24214
312.6	0.24096
312.7	0.23978
312.8	0.2386
312.9	0.23736
313	0.23611
313.1	0.23486
313.2	0.23359
313.3	0.23231
313.4	0.23106
313.5	0.2298
313.6	0.2286
313.7	0.22744
313.8	0.22635
313.9	0.22529
314	0.22425
314.1	0.22318
314.2	0.22211
314.3	0.22099
314.4	0.21978
314.5	0.21853
314.6	0.21735
314.7	0.21624
314.8	0.21519
314.9	0.21416
315	0.21307
315.1	0.21191
315.2	0.21071
315.3	0.20962
315.4	0.20861
315.5	0.20759
315.6	0.20654
315.7	0.20544
315.8	0.20431
315.9	0.20315
316	0.20209
316.1	0.20107
316.2	0.19999
316.3	0.19884
316.4	0.19773
316.5	0.19666
316.6	0.19552
316.7	0.19445
316.8	0.19343
316.9	0.19229
317	0.19119
317.1	0.19018
317.2	0.18914
317.3	0.18802
317.4	0.18689
317.5	0.18586
317.6	0.1849
317.7	0.1839
317.8	0.18287
317.9	0.18182
318	0.18073
318.1	0.17962
318.2	0.17856
318.3	0.17756
318.4	0.1766
318.5	0.17566
318.6	0.1747
318.7	0.17372
318.8	0.17272
318.9	0.17171
319	0.17067
319.1	0.16961
319.2	0.16854
319.3	0.16749
319.4	0.16644
319.5	0.16539
319.6	0.16435
319.7	0.16333
319.8	0.16234
319.9	0.16137
320	0.16042
320.1	0.15947
320.2	0.15853
320.3	0.15761
320.4	0.1567
320.5	0.1558
320.6	0.15489
320.7	0.15401
320.8	0.15313
320.9	0.15223
321	0.15133
321.1	0.15044
321.2	0.14956
321.3	0.14869
321.4	0.14784
321.5	0.147
321.6	0.14618
321.7	0.14536
321.8	0.14455
321.9	0.14375
322	0.14294
322.1	0.14212
322.2	0.1413
322.3	0.14045
322.4	0.13956
322.5	0.13864
322.6	0.13767
322.7	0.13672
322.8	0.13582
322.9	0.13495
323	0.13409
323.1	0.13323
323.2	0.13236
323.3	0.13144
323.4	0.13049
323.5	0.12956
323.6	0.12869
323.7	0.12783
323.8	0.12696
323.9	0.12606
324	0.12514
324.1	0.12422
324.2	0.1233
324.3	0.12241
324.4	0.12154
324.5	0.12066
324.6	0.11976
324.7	0.11882
324.8	0.11793
324.9	0.11707
325	0.11616
325.1	0.11527
325.2	0.11439
325.3	0.11347
325.4	0.11256
325.5	0.1117
325.6	0.11083
325.7	0.10991
325.8	0.10897
325.9	0.10808
326	0.10723
326.1	0.10635
326.2	0.10546
326.3	0.10455
326.4	0.10362
326.5	0.10269
326.6	0.10177
326.7	0.1009
326.8	0.10005
326.9	0.099201
327	0.098349
327.1	0.097489
327.2	0.09661
327.3	0.095711
327.4	0.09481
327.5	0.093909
327.6	0.092996
327.7	0.092087
327.8	0.091182
327.9	0.09028
328	0.089389
328.1	0.088514
328.2	0.087654
328.3	0.086805
328.4	0.085969
328.5	0.085145
328.6	0.084329
328.7	0.083528
328.8	0.082725
328.9	0.081926
329	0.081126
329.1	0.080329
329.2	0.079532
329.3	0.078736
329.4	0.077942
329.5	0.077147
329.6	0.076358
329.7	0.075585
329.8	0.074815
329.9	0.074056
330	0.073308
330.1	0.072559
330.2	0.071816
330.3	0.071083
330.4	0.070343
330.5	0.0696
330.6	0.068849
330.7	0.068081
330.8	0.067295
330.9	0.066499
331	0.065698
331.1	0.064918
331.2	0.064161
331.3	0.063424
331.4	0.062697
331.5	0.061969
331.6	0.061227
331.7	0.060465
331.8	0.059702
331.9	0.058964
332	0.05825
332.1	0.057553
332.2	0.056856
332.3	0.056148
332.4	0.055437
332.5	0.054738
332.6	0.054051
332.7	0.053377
332.8	0.0527
332.9	0.052011
333	0.051326
333.1	0.050674
333.2	0.050028
333.3	0.049376
333.4	0.048742
333.5	0.048109
333.6	0.047481
333.7	0.046881
333.8	0.046289
333.9	0.045687
334	0.045083
334.1	0.044507
334.2	0.043951
334.3	0.043392
334.4	0.042829
334.5	0.042267
334.6	0.041707
334.7	0.041165
334.8	0.040644
334.9	0.040138
335	0.039636
335.1	0.039134
335.2	0.038628
335.3	0.038122
335.4	0.037617
335.5	0.037116
335.6	0.036624
335.7	0.036145
335.8	0.03568
335.9	0.035228
336	0.034786
336.1	0.034357
336.2	0.033937
336.3	0.033524
336.4	0.033118
336.5	0.032714
336.6	0.032314
336.7	0.031915
336.8	0.031518
336.9	0.031125
337	0.030732
337.1	0.030347
337.2	0.029965
337.3	0.029582
337.4	0.029204
337.5	0.02883
337.6	0.02846
337.7	0.028097
337.8	0.027739
337.9	0.027387
338	0.027037
338.1	0.026692
338.2	0.026353
338.3	0.026016
338.4	0.025681
338.5	0.025353
338.6	0.025031
338.7	0.024717
338.8	0.024412
338.9	0.024118
339	0.023835
339.1	0.023563
339.2	0.023302
339.3	0.023048
339.4	0.022795
339.5	0.022544
339.6	0.022292
339.7	0.022041
339.8	0.021791
339.9	0.021552
340	0.021323
340.1	0.021103
340.2	0.020886
340.3	0.020666
340.4	0.020443
340.5	0.020224
340.6	0.020014
340.7	0.019814
340.8	0.019618
340.9	0.019424
341	0.01923
341.1	0.019041
341.2	0.018861
341.3	0.01869
341.4	0.018516
341.5	0.01834
341.6	0.01817
341.7	0.018003
341.8	0.017835
341.9	0.017673
342	0.017515
342.1	0.017351
342.2	0.017193
342.3	0.017042
342.4	0.016891
342.5	0.016737
342.6	0.016582
342.7	0.016429
342.8	0.016286
342.9	0.01615
343	0.016013
343.1	0.015873
343.2	0.015731
343.3	0.01559
343.4	0.01545
343.5	0.015312
343.6	0.015179
343.7	0.015051
343.8	0.014928
343.9	0.014809
344	0.014691
344.1	0.014573
344.2	0.014454
344.3	0.014336
344.4	0.014216
344.5	0.014093
344.6	0.013971
344.7	0.013849
344.8	0.013728
344.9	0.013606
345	0.013487
345.1	0.013369
345.2	0.013254
345.3	0.013142
345.4	0.013032
345.5	0.012923
345.6	0.012817
345.7	0.012712
345.8	0.012609
345.9	0.012509
346	0.012411
346.1	0.012315
346.2	0.012221
346.3	0.012128
346.4	0.012035
346.5	0.011943
346.6	0.011851
346.7	0.011759
346.8	0.011667
346.9	0.011575
347	0.011482
347.1	0.011388
347.2	0.011293
347.3	0.011196
347.4	0.0111
347.5	0.011006
347.6	0.010916
347.7	0.010833
347.8	0.010751
347.9	0.010672
348	0.010593
348.1	0.010511
348.2	0.010426
348.3	0.010341
348.4	0.010258
348.5	0.010181
348.6	0.010109
348.7	0.010035
348.8	0.0099605
348.9	0.009882
349	0.0098031
349.1	0.0097282
349.2	0.0096556
349.3	0.0095855
349.4	0.0095193
349.5	0.0094555
349.6	0.0093901
349.7	0.0093197
349.8	0.0092508
349.9	0.0091854
350	0.0091187
350.1	0.0090543
350.2	0.0089914
350.3	0.008926
350.4	0.0088609
350.5	0.0088007
350.6	0.0087419
350.7	0.0086813
350.8	0.0086205
350.9	0.0085616
351	0.0085055
351.1	0.0084498
351.2	0.0083928
351.3	0.0083339
351.4	0.0082737
351.5	0.0082124
351.6	0.0081514
351.7	0.0080926
351.8	0.0080353
351.9	0.0079796
352	0.0079256
352.1	0.0078726
352.2	0.00782
352.3	0.0077672
352.4	0.0077137
352.5	0.0076603
352.6	0.0076081
352.7	0.0075579
352.8	0.0075118
352.9	0.0074676
353	0.0074214
353.1	0.0073744
353.2	0.0073281
353.3	0.0072824
353.4	0.0072372
353.5	0.007193
353.6	0.0071491
353.7	0.007106
353.8	0.0070545
353.9	0.0070009
354	0.0069605
354.1	0.0069328
354.2	0.0069169
354.3	0.0069111
354.4	0.0069153
354.5	0.0069294
354.6	0.0069526
354.7	0.006986
354.8	0.0070193
354.9	0.0070576
355	0.0071164
355.1	0.0071948
355.2	0.0072926
355.3	0.0074075
355.4	0.0075386
355.5	0.007685
355.6	0.0078453
355.7	0.008018
355.8	0.0082062
355.9	0.0084084
356	0.0086208
356.1	0.0088443
356.2	0.0090793
356.3	0.0093255
356.4	0.0095798
356.5	0.0098404
356.6	0.010107
356.7	0.010378
356.8	0.010651
356.9	0.010936
357	0.011235
357.1	0.011544
357.2	0.011859
357.3	0.012178
357.4	0.012503
357.5	0.012837
357.6	0.013182
357.7	0.013535
357.8	0.013897
357.9	0.014264
358	0.014631
358.1	0.015004
358.2	0.015385
358.3	0.015763
358.4	0.016144
358.5	0.016535
358.6	0.016927
358.7	0.017316
358.8	0.017712
358.9	0.018115
359	0.018515
359.1	0.018913
359.2	0.019317
359.3	0.019732
359.4	0.020153
359.5	0.020578
359.6	0.021
359.7	0.021417
359.8	0.021834
359.9	0.022254
360	0.02268
360.1	0.023115
360.2	0.023558
360.3	0.024
360.4	0.024442
360.5	0.024879
360.6	0.025311
360.7	0.025738
360.8	0.026163
360.9	0.026585
361	0.027006
361.1	0.027425
361.2	0.027843
361.3	0.028262
361.4	0.028682
361.5	0.029102
361.6	0.029527
361.7	0.029958
361.8	0.030393
361.9	0.030833
362	0.031277
362.1	0.031719
362.2	0.032166
362.3	0.032617
362.4	0.033071
362.5	0.033525
362.6	0.033976
362.7	0.034428
362.8	0.03488
362.9	0.035335
363	0.035796
363.1	0.036259
363.2	0.036719
363.3	0.037172
363.4	0.037625
363.5	0.038066
363.6	0.038499
363.7	0.038926
363.8	0.039348
363.9	0.03976
364	0.040158
364.1	0.040547
364.2	0.040938
364.3	0.041341
364.4	0.041756
364.5	0.042179
364.6	0.042602
364.7	0.043016
364.8	0.043414
364.9	0.043792
365	0.04417
365.1	0.044562
365.2	0.044968
365.3	0.045375
365.4	0.045772
365.5	0.046148
365.6	0.046517
365.7	0.046891
365.8	0.047272
365.9	0.047657
366	0.048046
366.1	0.048456
366.2	0.048877
366.3	0.049282
366.4	0.049666
366.5	0.050059
366.6	0.050453
366.7	0.050823
366.8	0.051207
366.9	0.051598
367	0.051966
367.1	0.052335
367.2	0.05272
367.3	0.053101
367.4	0.053467
367.5	0.05382
367.6	0.054181
367.7	0.054558
367.8	0.054944
367.9	0.055318
368	0.055678
368.1	0.056031
368.2	0.056374
368.3	0.05671
368.4	0.057054
368.5	0.057415
368.6	0.057785
368.7	0.058158
368.8	0.058535
368.9	0.058908
369	0.059272
369.1	0.059618
369.2	0.059959
369.3	0.060296
369.4	0.060627
369.5	0.06095
369.6	0.061272
369.7	0.061592
369.8	0.061914
369.9	0.062245
370	0.062578
370.1	0.062911
370.2	0.063253
370.3	0.063604
370.4	0.063961
370.5	0.064328
370.6	0.064703
370.7	0.065082
370.8	0.065456
370.9	0.065834
371	0.06622
371.1	0.066609
371.2	0.067006
371.3	0.067407
371.4	0.06781
371.5	0.06821
371.6	0.068614
371.7	0.06902
371.8	0.069424
371.9	0.069819
372	0.070205
372.1	0.070577
372.2	0.070937
372.3	0.071283
372.4	0.071611
372.5	0.071926
372.6	0.072244
372.7	0.072579
372.8	0.072936
372.9	0.073308
373	0.07369
373.1	0.074068
373.2	0.074427
373.3	0.074749
373.4	0.075058
373.5	0.075385
373.6	0.075744
373.7	0.076126
373.8	0.0765
373.9	0.076848
374	0.077174
374.1	0.077498
374.2	0.077836
374.3	0.078184
374.4	0.078546
374.5	0.078939
374.6	0.079336
374.7	0.079694
374.8	0.080049
374.9	0.080437
375	0.080797
375.1	0.081151
375.2	0.081535
375.3	0.081898
375.4	0.082238
375.5	0.082602
375.6	0.08299
375.7	0.083354
375.8	0.083692
375.9	0.084027
376	0.084395
376.1	0.084779
376.2	0.085153
376.3	0.085516
376.4	0.085862
376.5	0.086199
376.6	0.086538
376.7	0.086883
376.8	0.087243
376.9	0.087626
377	0.088027
377.1	0.088436
377.2	0.088834
377.3	0.089221
377.4	0.089603
377.5	0.089969
377.6	0.090318
377.7	0.090656
377.8	0.090998
377.9	0.091344
378	0.091693
378.1	0.092043
378.2	0.092393
378.3	0.092747
378.4	0.09311
378.5	0.093494
378.6	0.093897
378.7	0.09431
378.8	0.094727
378.9	0.095151
379	0.095572
379.1	0.095995
379.2	0.096427
379.3	0.096867
379.4	0.097308
379.5	0.097754
379.6	0.0982
379.7	0.09864
379.8	0.099092
379.9	0.099558
380	0.10003
380.1	0.10051
380.2	0.10099
380.3	0.10147
380.4	0.10194
380.5	0.10238
380.6	0.10281
380.7	0.10324
380.8	0.10362
380.9	0.10398
381	0.10434
381.1	0.10473
381.2	0.10514
381.3	0.10559
381.4	0.10605
381.5	0.1065
381.6	0.10691
381.7	0.10727
381.8	0.10763
381.9	0.10801
382	0.10843
382.1	0.10889
382.2	0.10933
382.3	0.10971
382.4	0.11006
382.5	0.11043
382.6	0.11082
382.7	0.11124
382.8	0.11169
382.9	0.11212
383	0.1125
383.1	0.11291
383.2	0.11335
383.3	0.11372
383.4	0.1141
383.5	0.11454
383.6	0.11495
383.7	0.11534
383.8	0.11577
383.9	0.11622
384	0.11661
384.1	0.11697
384.2	0.11739
384.3	0.11785
384.4	0.11829
384.5	0.11872
384.6	0.11913
384.7	0.1195
384.8	0.11986
384.9	0.12026
385	0.1207
385.1	0.12116
385.2	0.12162
385.3	0.12209
385.4	0.12253
385.5	0.12293
385.6	0.12334
385.7	0.12373
385.8	0.12409
385.9	0.12447
386	0.12483
386.1	0.12518
386.2	0.12553
386.3	0.12591
386.4	0.12631
386.5	0.12672
386.6	0.12715
386.7	0.12759
386.8	0.12804
386.9	0.12849
387	0.12895
387.1	0.12943
387.2	0.1299
387.3	0.13036
387.4	0.13082
387.5	0.13129
387.6	0.13173
387.7	0.13218
387.8	0.13262
387.9	0.13307
388	0.13351
388.1	0.13393
388.2	0.13435
388.3	0.13478
388.4	0.13522
388.5	0.1357
388.6	0.13621
388.7	0.13672
388.8	0.13723
388.9	0.13775
389	0.13824
389.1	0.13871
389.2	0.13916
389.3	0.13956
389.4	0.13993
389.5	0.14029
389.6	0.14069
389.7	0.14113
389.8	0.14159
389.9	0.14208
390	0.14255
390.1	0.14295
390.2	0.14331
390.3	0.14369
390.4	0.14412
390.5	0.14458
390.6	0.14504
390.7	0.14549
390.8	0.14591
390.9	0.14631
391	0.14672
391.1	0.14714
391.2	0.14751
391.3	0.14781
391.4	0.14816
391.5	0.14858
391.6	0.14895
391.7	0.14934
391.8	0.14976
391.9	0.15011
392	0.15047
392.1	0.15092
392.2	0.15135
392.3	0.15172
392.4	0.15205
392.5	0.15247
392.6	0.15292
392.7	0.15335
392.8	0.15376
392.9	0.15415
393	0.1545
393.1	0.15485
393.2	0.15522
393.3	0.15566
393.4	0.15615
393.5	0.15662
393.6	0.15706
393.7	0.15749
393.8	0.15788
393.9	0.15824
394	0.15861
394.1	0.15896
394.2	0.15929
394.3	0.15963
394.4	0.15997
394.5	0.16031
394.6	0.16069
394.7	0.1611
394.8	0.16154
394.9	0.16198
395	0.16244
395.1	0.16289
395.2	0.16333
395.3	0.16379
395.4	0.16427
395.5	0.16473
395.6	0.16518
395.7	0.1656
395.8	0.166
395.9	0.1664
396	0.16677
396.1	0.16713
396.2	0.16749
396.3	0.16783
396.4	0.16819
396.5	0.16856
396.6	0.16893
396.7	0.16931
396.8	0.16974
396.9	0.17019
397	0.17066
397.1	0.17116
397.2	0.17166
397.3	0.17215
397.4	0.17262
397.5	0.17305
397.6	0.17342
397.7	0.17376
397.8	0.17406
397.9	0.17438
398	0.17474
398.1	0.17517
398.2	0.17563
398.3	0.17606
398.4	0.17643
398.5	0.17676
398.6	0.1771
398.7	0.17748
398.8	0.17793
398.9	0.17839
399	0.17882
399.1	0.17923
399.2	0.17963
399.3	0.18005
399.4	0.18047
399.5	0.18084
399.6	0.18113
399.7	0.18146
399.8	0.18183
399.9	0.1821
400	0.1824
400.1	0.18278
400.2	0.18312
400.3	0.18345
400.4	0.18384
400.5	0.18425
400.6	0.1846
400.7	0.1849
400.8	0.18531
400.9	0.18583
401	0.18633
401.1	0.18676
401.2	0.18713
401.3	0.18745
401.4	0.18779
401.5	0.18818
401.6	0.18862
401.7	0.18908
401.8	0.18949
401.9	0.18981
402	0.19011
402.1	0.19039
402.2	0.19066
402.3	0.19095
402.4	0.19125
402.5	0.19157
402.6	0.19188
402.7	0.19219
402.8	0.19265
402.9	0.19326
403	0.19381
403.1	0.19434
403.2	0.19487
403.3	0.19537
403.4	0.19585
403.5	0.19631
403.6	0.19676
403.7	0.19725
403.8	0.19717
403.9	0.19659
404	0.19624
404.1	0.19606
404.2	0.19609
404.3	0.19628
404.4	0.19658
404.5	0.19696
404.6	0.19743
404.7	0.19833
404.8	0.19688
404.9	0.19318
405	0.19038
405.1	0.18837
405.2	0.18699
405.3	0.18613
405.4	0.18567
405.5	0.18553
405.6	0.18562
405.7	0.18553
405.8	0.18819
405.9	0.19373
406	0.19875
406.1	0.20322
406.2	0.20728
406.3	0.21106
406.4	0.21461
406.5	0.21792
406.6	0.22099
406.7	0.22359
406.8	0.22709
406.9	0.23174
407	0.23606
407.1	0.24006
407.2	0.24371
407.3	0.24696
407.4	0.24985
407.5	0.25246
407.6	0.25487
407.7	0.25715
407.8	0.25917
407.9	0.26088
408	0.26237
408.1	0.26379
408.2	0.26521
408.3	0.26639
408.4	0.26746
408.5	0.26864
408.6	0.26969
408.7	0.27051
408.8	0.27154
408.9	0.27278
409	0.27381
409.1	0.2746
409.2	0.27532
409.3	0.27612
409.4	0.27692
409.5	0.27757
409.6	0.27805
409.7	0.2784
409.8	0.27847
409.9	0.27834
410	0.2783
410.1	0.27836
410.2	0.2785
410.3	0.27871
410.4	0.27888
410.5	0.27899
410.6	0.27909
410.7	0.27919
410.8	0.27921
410.9	0.27906
411	0.27889
411.1	0.27876
411.2	0.27863
411.3	0.27852
411.4	0.27847
411.5	0.27841
411.6	0.27837
411.7	0.2788
411.8	0.27612
411.9	0.27043
412	0.26582
412.1	0.2622
412.2	0.25934
412.3	0.25706
412.4	0.25529
412.5	0.25393
412.6	0.25287
412.7	0.25192
412.8	0.25171
412.9	0.25218
413	0.25262
413.1	0.25311
413.2	0.2536
413.3	0.254
413.4	0.2544
413.5	0.25473
413.6	0.25505
413.7	0.25488
413.8	0.25771
413.9	0.26373
414	0.26899
414.1	0.27344
414.2	0.27727
414.3	0.28058
414.4	0.28355
414.5	0.28633
414.6	0.28895
414.7	0.29149
414.8	0.29368
414.9	0.29541
415	0.29693
415.1	0.29833
415.2	0.29971
415.3	0.30114
415.4	0.3026
415.5	0.30396
415.6	0.30512
415.7	0.3061
415.8	0.30734
415.9	0.30882
416	0.31027
416.1	0.31179
416.2	0.3132
416.3	0.31429
416.4	0.31521
416.5	0.31624
416.6	0.31719
416.7	0.3184
416.8	0.31663
416.9	0.31173
417	0.30751
417.1	0.30423
417.2	0.30165
417.3	0.29944
417.4	0.29752
417.5	0.29596
417.6	0.29479
417.7	0.294
417.8	0.29218
417.9	0.28926
418	0.28664
418.1	0.28426
418.2	0.28214
418.3	0.28024
418.4	0.27844
418.5	0.27672
418.6	0.27496
418.7	0.27245
418.8	0.27342
418.9	0.27812
419	0.28198
419.1	0.28503
419.2	0.28747
419.3	0.2895
419.4	0.29118
419.5	0.29256
419.6	0.29375
419.7	0.2947
419.8	0.2959
419.9	0.29745
420	0.29886
420.1	0.30012
420.2	0.30129
420.3	0.30243
420.4	0.30352
420.5	0.30451
420.6	0.30546
420.7	0.30645
420.8	0.30753
420.9	0.30865
421	0.30975
421.1	0.31083
421.2	0.31188
421.3	0.31288
421.4	0.31388
421.5	0.3149
421.6	0.31596
421.7	0.31756
421.8	0.31578
421.9	0.31059
422	0.30617
422.1	0.30239
422.2	0.29908
422.3	0.296
422.4	0.29302
422.5	0.29005
422.6	0.28688
422.7	0.28364
422.8	0.27964
422.9	0.27486
423	0.26994
423.1	0.2647
423.2	0.25886
423.3	0.25209
423.4	0.24418
423.5	0.23496
423.6	0.22422
423.7	0.21098
423.8	0.19801
423.9	0.18436
424	0.16572
424.1	0.14239
424.2	0.11626
424.3	0.090558
424.4	0.069199
424.5	0.054134
424.6	0.044688
424.7	0.039414
424.8	0.037013
424.9	0.036582
425	0.037578
425.1	0.039665
425.2	0.042725
425.3	0.04679
425.4	0.052002
425.5	0.058309
425.6	0.065701
425.7	0.074292
425.8	0.084288
425.9	0.095734
426	0.10778
426.1	0.12015
426.2	0.13283
426.3	0.14578
426.4	0.15908
426.5	0.17287
426.6	0.1869
426.7	0.20118
426.8	0.2165
426.9	0.23242
427	0.2474
427.1	0.26106
427.2	0.27377
427.3	0.28554
427.4	0.29649
427.5	0.30652
427.6	0.31571
427.7	0.32413
427.8	0.33121
427.9	0.33705
428	0.34235
428.1	0.34717
428.2	0.35145
428.3	0.35522
428.4	0.35851
428.5	0.36133
428.6	0.36374
428.7	0.36594
428.8	0.36677
428.9	0.36633
429	0.36598
429.1	0.3657
429.2	0.36547
429.3	0.36524
429.4	0.36508
429.5	0.36499
429.6	0.36488
429.7	0.36473
429.8	0.3646
429.9	0.3644
430	0.3641
430.1	0.3637
430.2	0.36324
430.3	0.36269
430.4	0.36215
430.5	0.36157
430.6	0.36101
430.7	0.36057
430.8	0.35984
430.9	0.35879
431	0.35785
431.1	0.35698
431.2	0.35611
431.3	0.35502
431.4	0.35387
431.5	0.35284
431.6	0.35199
431.7	0.35129
431.8	0.35087
431.9	0.35053
432	0.34999
432.1	0.34925
432.2	0.34854
432.3	0.34799
432.4	0.34746
432.5	0.34693
432.6	0.34636
432.7	0.34623
432.8	0.34232
432.9	0.33491
433	0.32881
433.1	0.32371
433.2	0.31931
433.3	0.31569
433.4	0.31268
433.5	0.30989
433.6	0.30752
433.7	0.30585
433.8	0.30323
433.9	0.29956
434	0.29643
434.1	0.29384
434.2	0.29147
434.3	0.2892
434.4	0.287
434.5	0.28486
434.6	0.28285
434.7	0.2803
434.8	0.28214
434.9	0.28854
435	0.29407
435.1	0.29881
435.2	0.30289
435.3	0.30635
435.4	0.30932
435.5	0.3119
435.6	0.31409
435.7	0.31594
435.8	0.31769
435.9	0.31942
436	0.32094
436.1	0.32232
436.2	0.32355
436.3	0.32468
436.4	0.32566
436.5	0.32661
436.6	0.32754
436.7	0.32833
436.8	0.32944
436.9	0.33091
437	0.3322
437.1	0.33334
437.2	0.33437
437.3	0.33531
437.4	0.33617
437.5	0.33692
437.6	0.33756
437.7	0.33849
437.8	0.33718
437.9	0.33364
438	0.33057
438.1	0.32795
438.2	0.32577
438.3	0.32399
438.4	0.32252
438.5	0.32133
438.6	0.32038
438.7	0.32009
438.8	0.31677
438.9	0.31028
439	0.30453
439.1	0.29944
439.2	0.29479
439.3	0.2904
439.4	0.28633
439.5	0.28264
439.6	0.27917
439.7	0.27532
439.8	0.27499
439.9	0.27819
440	0.28057
440.1	0.28237
440.2	0.28382
440.3	0.28498
440.4	0.28573
440.5	0.28599
440.6	0.286
440.7	0.28572
440.8	0.28677
440.9	0.28921
441	0.29131
441.1	0.29304
441.2	0.29447
441.3	0.29581
441.4	0.29718
441.5	0.29836
441.6	0.29935
441.7	0.30045
441.8	0.30177
441.9	0.30303
442	0.30426
442.1	0.30568
442.2	0.30698
442.3	0.30804
442.4	0.30913
442.5	0.31045
442.6	0.3119
442.7	0.31359
442.8	0.31296
442.9	0.30988
443	0.30722
443.1	0.30498
443.2	0.30315
443.3	0.30177
443.4	0.30057
443.5	0.29946
443.6	0.29838
443.7	0.29774
443.8	0.29429
443.9	0.28785
444	0.28188
444.1	0.27624
444.2	0.27083
444.3	0.26548
444.4	0.26003
444.5	0.25437
444.6	0.24838
444.7	0.24147
444.8	0.2372
444.9	0.23544
445	0.23204
445.1	0.22703
445.2	0.22056
445.3	0.21253
445.4	0.20288
445.5	0.1915
445.6	0.17826
445.7	0.16295
445.8	0.14729
445.9	0.13167
446	0.11558
446.1	0.10039
446.2	0.087227
446.3	0.076912
446.4	0.069416
446.5	0.064521
446.6	0.06173
446.7	0.060581
446.8	0.060886
446.9	0.062281
447	0.064557
447.1	0.067542
447.2	0.071282
447.3	0.075654
447.4	0.080673
447.5	0.086288
447.6	0.092369
447.7	0.098881
447.8	0.10687
447.9	0.11649
448	0.12628
448.1	0.13613
448.2	0.14601
448.3	0.15598
448.4	0.16632
448.5	0.17731
448.6	0.18827
448.7	0.19888
448.8	0.20966
448.9	0.22077
449	0.23175
449.1	0.2424
449.2	0.25263
449.3	0.26232
449.4	0.27155
449.5	0.28028
449.6	0.28846
449.7	0.2962
449.8	0.30253
449.9	0.30725
450	0.31182
450.1	0.31653
450.2	0.32117
450.3	0.32542
450.4	0.32958
450.5	0.33375
450.6	0.33758
450.7	0.34098
450.8	0.34394
450.9	0.34667
451	0.34927
451.1	0.35166
451.2	0.35368
451.3	0.35528
451.4	0.35664
451.5	0.35793
451.6	0.35919
451.7	0.36041
451.8	0.36118
451.9	0.36144
452	0.36165
452.1	0.36175
452.2	0.36173
452.3	0.36161
452.4	0.36142
452.5	0.36119
452.6	0.36094
452.7	0.36053
452.8	0.36032
452.9	0.36041
453	0.36039
453.1	0.3603
453.2	0.36022
453.3	0.36007
453.4	0.35989
453.5	0.35966
453.6	0.35941
453.7	0.35943
453.8	0.35701
453.9	0.35217
454	0.34801
454.1	0.34453
454.2	0.34156
454.3	0.33902
454.4	0.33678
454.5	0.33476
454.6	0.33304
454.7	0.33207
454.8	0.32781
454.9	0.32018
455	0.31357
455.1	0.3079
455.2	0.30297
455.3	0.29867
455.4	0.29494
455.5	0.29164
455.6	0.28865
455.7	0.28527
455.8	0.2861
455.9	0.29123
456	0.29555
456.1	0.29916
456.2	0.30228
456.3	0.30509
456.4	0.30759
456.5	0.30982
456.6	0.3116
456.7	0.31275
456.8	0.31503
456.9	0.31865
457	0.32195
457.1	0.32498
457.2	0.32762
457.3	0.32964
457.4	0.33128
457.5	0.33274
457.6	0.33404
457.7	0.33525
457.8	0.33649
457.9	0.33774
458	0.33874
458.1	0.33944
458.2	0.34012
458.3	0.3408
458.4	0.34129
458.5	0.34185
458.6	0.34231
458.7	0.34263
458.8	0.34225
458.9	0.34127
459	0.34045
459.1	0.33956
459.2	0.33868
459.3	0.33811
459.4	0.33774
459.5	0.33737
459.6	0.337
459.7	0.33728
459.8	0.33326
459.9	0.32487
460	0.3176
460.1	0.31146
460.2	0.30617
460.3	0.30156
460.4	0.2975
460.5	0.29383
460.6	0.29043
460.7	0.28689
460.8	0.2854
460.9	0.28605
461	0.28641
461.1	0.28654
461.2	0.28639
461.3	0.286
461.4	0.28547
461.5	0.2848
461.6	0.284
461.7	0.28266
461.8	0.28413
461.9	0.28865
462	0.29256
462.1	0.29593
462.2	0.29892
462.3	0.3015
462.4	0.30365
462.5	0.30555
462.6	0.30728
462.7	0.30884
462.8	0.31046
462.9	0.3122
463	0.31392
463.1	0.3156
463.2	0.31728
463.3	0.31888
463.4	0.32034
463.5	0.32159
463.6	0.32271
463.7	0.32371
463.8	0.32559
463.9	0.32849
464	0.33124
464.1	0.33381
464.2	0.33619
464.3	0.33828
464.4	0.34003
464.5	0.34153
464.6	0.34302
464.7	0.34436
464.8	0.34684
464.9	0.35044
465	0.35347
465.1	0.35593
465.2	0.35797
465.3	0.35982
465.4	0.36158
465.5	0.36311
465.6	0.36426
465.7	0.3651
465.8	0.36494
465.9	0.36385
466	0.36291
466.1	0.36231
466.2	0.3619
466.3	0.3614
466.4	0.36072
466.5	0.36013
466.6	0.35966
466.7	0.3591
466.8	0.35784
466.9	0.35605
467	0.35439
467.1	0.35279
467.2	0.35145
467.3	0.35039
467.4	0.3494
467.5	0.3484
467.6	0.34739
467.7	0.3465
467.8	0.34566
467.9	0.34481
468	0.34409
468.1	0.3434
468.2	0.34272
468.3	0.342
468.4	0.34126
468.5	0.34053
468.6	0.33983
468.7	0.3392
468.8	0.33859
468.9	0.33799
469	0.3375
469.1	0.33711
469.2	0.33673
469.3	0.33636
469.4	0.33609
469.5	0.33585
469.6	0.33558
469.7	0.33545
469.8	0.33419
469.9	0.33181
470	0.32977
470.1	0.32804
470.2	0.32658
470.3	0.32533
470.4	0.32425
470.5	0.32329
470.6	0.32246
470.7	0.32247
470.8	0.31846
470.9	0.3103
471	0.30328
471.1	0.29725
471.2	0.29202
471.3	0.28746
471.4	0.28336
471.5	0.27954
471.6	0.27598
471.7	0.2722
471.8	0.27144
471.9	0.27395
472	0.27612
472.1	0.27787
472.2	0.27928
472.3	0.28032
472.4	0.28099
472.5	0.28122
472.6	0.28115
472.7	0.28068
472.8	0.28255
472.9	0.28694
473	0.29085
473.1	0.29415
473.2	0.29688
473.3	0.29929
473.4	0.30161
473.5	0.30391
473.6	0.30608
473.7	0.30804
473.8	0.30944
473.9	0.31044
474	0.31159
474.1	0.31286
474.2	0.31415
474.3	0.31539
474.4	0.31659
474.5	0.31767
474.6	0.31859
474.7	0.31962
474.8	0.32088
474.9	0.32204
475	0.32318
475.1	0.3245
475.2	0.32563
475.3	0.32658
475.4	0.32765
475.5	0.32877
475.6	0.32969
475.7	0.33102
475.8	0.32833
475.9	0.32178
476	0.31627
476.1	0.31153
476.2	0.30737
476.3	0.30368
476.4	0.30032
476.5	0.29719
476.6	0.29434
476.7	0.29175
476.8	0.28938
476.9	0.28714
477	0.28499
477.1	0.28287
477.2	0.2808
477.3	0.27869
477.4	0.27647
477.5	0.27417
477.6	0.27176
477.7	0.26861
477.8	0.26897
477.9	0.27303
478	0.27627
478.1	0.27873
478.2	0.28063
478.3	0.28213
478.4	0.28333
478.5	0.28423
478.6	0.28491
478.7	0.28545
478.8	0.28615
478.9	0.28702
479	0.28776
479.1	0.28842
479.2	0.28907
479.3	0.28973
479.4	0.29042
479.5	0.29116
479.6	0.29185
479.7	0.29247
479.8	0.29366
479.9	0.29539
480	0.29704
480.1	0.29862
480.2	0.30003
480.3	0.30128
480.4	0.30243
480.5	0.30348
480.6	0.30457
480.7	0.3055
480.8	0.30782
480.9	0.31166
481	0.31525
481.1	0.31865
481.2	0.32193
481.3	0.3251
481.4	0.32808
481.5	0.33088
481.6	0.33348
481.7	0.33586
481.8	0.33796
481.9	0.33999
482	0.34209
482.1	0.34412
482.2	0.34609
482.3	0.3479
482.4	0.34944
482.5	0.35084
482.6	0.35223
482.7	0.35386
482.8	0.35431
482.9	0.35344
483	0.35263
483.1	0.35213
483.2	0.35184
483.3	0.35142
483.4	0.35115
483.5	0.35109
483.6	0.35091
483.7	0.35087
483.8	0.35074
483.9	0.3503
484	0.34977
484.1	0.3494
484.2	0.34925
484.3	0.34918
484.4	0.34907
484.5	0.34882
484.6	0.34844
484.7	0.34807
484.8	0.34777
484.9	0.34758
485	0.34751
485.1	0.34742
485.2	0.34728
485.3	0.34711
485.4	0.34689
485.5	0.34663
485.6	0.34631
485.7	0.3459
485.8	0.34577
485.9	0.34601
486	0.3462
486.1	0.34627
486.2	0.34634
486.3	0.34646
486.4	0.34656
486.5	0.34663
486.6	0.34666
486.7	0.34647
486.8	0.34729
486.9	0.34918
487	0.35073
487.1	0.35187
487.2	0.35268
487.3	0.35321
487.4	0.35351
487.5	0.35361
487.6	0.35353
487.7	0.35336
487.8	0.35276
487.9	0.35175
488	0.35076
488.1	0.34974
488.2	0.3487
488.3	0.34767
488.4	0.34658
488.5	0.34537
488.6	0.34415
488.7	0.34301
488.8	0.34132
488.9	0.33914
489	0.33731
489.1	0.33572
489.2	0.33431
489.3	0.33307
489.4	0.33194
489.5	0.33082
489.6	0.32967
489.7	0.32856
489.8	0.32706
489.9	0.32527
490	0.32381
490.1	0.32259
490.2	0.32151
490.3	0.32046
490.4	0.31939
490.5	0.31837
490.6	0.31751
490.7	0.31686
490.8	0.31631
490.9	0.31579
491	0.31524
491.1	0.31465
491.2	0.31404
491.3	0.31349
491.4	0.3131
491.5	0.31267
491.6	0.31219
491.7	0.3124
491.8	0.30865
491.9	0.30095
492	0.2946
492.1	0.28936
492.2	0.2849
492.3	0.28119
492.4	0.27822
492.5	0.2758
492.6	0.27367
492.7	0.27162
492.8	0.27007
492.9	0.26916
493	0.26843
493.1	0.26776
493.2	0.26707
493.3	0.26633
493.4	0.26545
493.5	0.2644
493.6	0.26321
493.7	0.26126
493.8	0.26295
493.9	0.26857
494	0.27351
494.1	0.27775
494.2	0.28143
494.3	0.28464
494.4	0.28754
494.5	0.2902
494.6	0.29264
494.7	0.29489
494.8	0.29685
494.9	0.29856
495	0.30017
495.1	0.30174
495.2	0.30324
495.3	0.30469
495.4	0.30609
495.5	0.30743
495.6	0.30872
495.7	0.30988
495.8	0.31143
495.9	0.31339
496	0.31516
496.1	0.3168
496.2	0.31834
496.3	0.31981
496.4	0.32123
496.5	0.32258
496.6	0.32378
496.7	0.32482
496.8	0.32604
496.9	0.32743
497	0.32867
497.1	0.32974
497.2	0.33066
497.3	0.33142
497.4	0.33205
497.5	0.33262
497.6	0.33323
497.7	0.33371
497.8	0.33541
497.9	0.3383
498	0.34073
498.1	0.34269
498.2	0.34415
498.3	0.34512
498.4	0.34584
498.5	0.34643
498.6	0.34691
498.7	0.34736
498.8	0.34692
498.9	0.34558
499	0.34426
499.1	0.34301
499.2	0.34183
499.3	0.3407
499.4	0.33967
499.5	0.33885
499.6	0.33811
499.7	0.33725
499.8	0.33586
499.9	0.33418
500	0.33259
500.1	0.33107
500.2	0.32979
500.3	0.32857
500.4	0.32736
500.5	0.32635
500.6	0.32553
500.7	0.32469
500.8	0.32329
500.9	0.3216
501	0.32026
501.1	0.31913
501.2	0.3181
501.3	0.31712
501.4	0.31617
501.5	0.31519
501.6	0.31432
501.7	0.31363
501.8	0.31325
501.9	0.31312
502	0.313
502.1	0.31281
502.2	0.31251
502.3	0.31219
502.4	0.31185
502.5	0.31143
502.6	0.31097
502.7	0.31092
502.8	0.30767
502.9	0.30135
503	0.29608
503.1	0.29182
503.2	0.28836
503.3	0.28552
503.4	0.28322
503.5	0.28137
503.6	0.27986
503.7	0.27881
503.8	0.27685
503.9	0.27383
504	0.27123
504.1	0.269
504.2	0.26698
504.3	0.26515
504.4	0.26342
504.5	0.26171
504.6	0.26
504.7	0.25758
504.8	0.25902
504.9	0.26464
505	0.26945
505.1	0.27345
505.2	0.27693
505.3	0.28002
505.4	0.28281
505.5	0.28537
505.6	0.28767
505.7	0.28968
505.8	0.29172
505.9	0.29375
506	0.29554
506.1	0.29716
506.2	0.2987
506.3	0.30024
506.4	0.30179
506.5	0.30332
506.6	0.30479
506.7	0.30612
506.8	0.30756
506.9	0.30922
507	0.31087
507.1	0.31256
507.2	0.31422
507.3	0.31582
507.4	0.31726
507.5	0.31855
507.6	0.31977
507.7	0.32095
507.8	0.32247
507.9	0.32424
508	0.32569
508.1	0.32705
508.2	0.32845
508.3	0.32957
508.4	0.33052
508.5	0.33157
508.6	0.33241
508.7	0.33295
508.8	0.33474
508.9	0.33768
509	0.34005
509.1	0.34187
509.2	0.34343
509.3	0.34486
509.4	0.34596
509.5	0.34671
509.6	0.34713
509.7	0.34735
509.8	0.34669
509.9	0.34537
510	0.34427
510.1	0.34331
510.2	0.34238
510.3	0.34148
510.4	0.34055
510.5	0.3396
510.6	0.33865
510.7	0.33773
510.8	0.33634
510.9	0.33447
511	0.33273
511.1	0.33119
511.2	0.32987
511.3	0.32872
511.4	0.32772
511.5	0.3268
511.6	0.32595
511.7	0.32523
511.8	0.32418
511.9	0.32274
512	0.32151
512.1	0.32047
512.2	0.3195
512.3	0.31859
512.4	0.31779
512.5	0.31705
512.6	0.31637
512.7	0.31576
512.8	0.31535
512.9	0.31509
513	0.31474
513.1	0.31435
513.2	0.31394
513.3	0.31349
513.4	0.313
513.5	0.31244
513.6	0.31192
513.7	0.31197
513.8	0.30899
513.9	0.3031
514	0.29827
514.1	0.29433
514.2	0.29112
514.3	0.28852
514.4	0.28637
514.5	0.28449
514.6	0.28282
514.7	0.28167
514.8	0.27948
514.9	0.2761
515	0.27326
515.1	0.2709
515.2	0.26872
515.3	0.26656
515.4	0.26453
515.5	0.26271
515.6	0.26103
515.7	0.25875
515.8	0.2604
515.9	0.26624
516	0.27131
516.1	0.27559
516.2	0.27919
516.3	0.28212
516.4	0.28473
516.5	0.28719
516.6	0.28928
516.7	0.29122
516.8	0.29335
516.9	0.29544
517	0.29738
517.1	0.29933
517.2	0.30112
517.3	0.30266
517.4	0.30406
517.5	0.30562
517.6	0.30725
517.7	0.30866
517.8	0.31011
517.9	0.31168
518	0.31315
518.1	0.31461
518.2	0.31609
518.3	0.31762
518.4	0.31909
518.5	0.32039
518.6	0.32159
518.7	0.32284
518.8	0.32301
518.9	0.32211
519	0.32143
519.1	0.32091
519.2	0.32058
519.3	0.32052
519.4	0.32063
519.5	0.3208
519.6	0.32102
519.7	0.32193
519.8	0.31896
519.9	0.31201
520	0.30606
520.1	0.30104
520.2	0.29669
520.3	0.29286
520.4	0.28947
520.5	0.28635
520.6	0.28336
520.7	0.28018
520.8	0.27915
520.9	0.28025
521	0.28092
521.1	0.28119
521.2	0.28108
521.3	0.2806
521.4	0.27977
521.5	0.27861
521.6	0.27717
521.7	0.27499
521.8	0.27515
521.9	0.27788
522	0.27994
522.1	0.28148
522.2	0.28267
522.3	0.28359
522.4	0.28423
522.5	0.28461
522.6	0.28466
522.7	0.28438
522.8	0.28384
522.9	0.28319
523	0.28256
523.1	0.28183
523.2	0.281
523.3	0.27986
523.4	0.27832
523.5	0.27651
523.6	0.27462
523.7	0.27273
523.8	0.26993
523.9	0.26602
524	0.26163
524.1	0.25667
524.2	0.25101
524.3	0.24449
524.4	0.23695
524.5	0.22814
524.6	0.21764
524.7	0.20539
524.8	0.18674
524.9	0.16173
525	0.13507
525.1	0.10769
525.2	0.082918
525.3	0.063442
525.4	0.049774
525.5	0.041154
525.6	0.036064
525.7	0.033305
525.8	0.032684
525.9	0.033582
526	0.035129
526.1	0.037184
526.2	0.039823
526.3	0.043003
526.4	0.046883
526.5	0.051504
526.6	0.056976
526.7	0.063333
526.8	0.071881
526.9	0.08288
527	0.094316
527.1	0.10589
527.2	0.11764
527.3	0.12971
527.4	0.14199
527.5	0.15468
527.6	0.16752
527.7	0.18043
527.8	0.19334
527.9	0.20608
528	0.21846
528.1	0.23023
528.2	0.24142
528.3	0.25196
528.4	0.26178
528.5	0.27073
528.6	0.27899
528.7	0.2867
528.8	0.29245
528.9	0.29631
529	0.29999
529.1	0.30354
529.2	0.30681
529.3	0.30978
529.4	0.31254
529.5	0.31503
529.6	0.31731
529.7	0.31996
529.8	0.31896
529.9	0.31415
530	0.31011
530.1	0.30688
530.2	0.30432
530.3	0.30237
530.4	0.30086
530.5	0.29976
530.6	0.29898
530.7	0.29797
530.8	0.29994
530.9	0.30499
531	0.30938
531.1	0.31301
531.2	0.31616
531.3	0.31896
531.4	0.3215
531.5	0.32385
531.6	0.32588
531.7	0.32712
531.8	0.32993
531.9	0.33463
532	0.33882
532.1	0.34246
532.2	0.3455
532.3	0.34787
532.4	0.34969
532.5	0.35115
532.6	0.35237
532.7	0.35333
532.8	0.35427
532.9	0.3552
533	0.35586
533.1	0.35622
533.2	0.35655
533.3	0.35669
533.4	0.35669
533.5	0.35672
533.6	0.35658
533.7	0.35666
533.8	0.35423
533.9	0.34925
534	0.34492
534.1	0.34107
534.2	0.33777
534.3	0.33516
534.4	0.33294
534.5	0.33093
534.6	0.32906
534.7	0.32765
534.8	0.32465
534.9	0.31999
535	0.31602
535.1	0.31267
535.2	0.30976
535.3	0.30712
535.4	0.30475
535.5	0.30254
535.6	0.30045
535.7	0.29796
535.8	0.29892
535.9	0.30344
536	0.30736
536.1	0.31072
536.2	0.31359
536.3	0.31607
536.4	0.3182
536.5	0.3201
536.6	0.32175
536.7	0.32301
536.8	0.32524
536.9	0.32852
537	0.33135
537.1	0.33374
537.2	0.33588
537.3	0.33782
537.4	0.3395
537.5	0.34088
537.6	0.34205
537.7	0.343
537.8	0.34438
537.9	0.3462
538	0.34775
538.1	0.34909
538.2	0.35016
538.3	0.35108
538.4	0.35181
538.5	0.35231
538.6	0.35269
538.7	0.35284
538.8	0.35446
538.9	0.3576
539	0.36023
539.1	0.36235
539.2	0.36404
539.3	0.3653
539.4	0.36624
539.5	0.36676
539.6	0.36686
539.7	0.36679
539.8	0.36604
539.9	0.3647
540	0.36352
540.1	0.36246
540.2	0.36141
540.3	0.36025
540.4	0.35896
540.5	0.35769
540.6	0.35655
540.7	0.35564
540.8	0.35389
540.9	0.35128
541	0.34892
541.1	0.34675
541.2	0.34473
541.3	0.34298
541.4	0.34158
541.5	0.34026
541.6	0.33902
541.7	0.33799
541.8	0.33686
541.9	0.33565
542	0.33468
542.1	0.33374
542.2	0.33275
542.3	0.33185
542.4	0.33117
542.5	0.33058
542.6	0.32992
542.7	0.32914
542.8	0.32822
542.9	0.32732
543	0.32662
543.1	0.326
543.2	0.32543
543.3	0.3248
543.4	0.32411
543.5	0.32341
543.6	0.32271
543.7	0.32204
543.8	0.32153
543.9	0.32119
544	0.3209
544.1	0.32066
544.2	0.32044
544.3	0.32021
544.4	0.31993
544.5	0.31962
544.6	0.31931
544.7	0.31914
544.8	0.31778
544.9	0.31526
545	0.31306
545.1	0.31118
545.2	0.30962
545.3	0.30834
545.4	0.30726
545.5	0.30637
545.6	0.30562
545.7	0.30552
545.8	0.30192
545.9	0.29477
546	0.28872
546.1	0.28365
546.2	0.27938
546.3	0.27573
546.4	0.27256
546.5	0.26975
546.6	0.26724
546.7	0.26456
546.8	0.26479
546.9	0.26807
547	0.27089
547.1	0.27311
547.2	0.27488
547.3	0.27621
547.4	0.27721
547.5	0.27795
547.6	0.2786
547.7	0.27895
547.8	0.28129
547.9	0.2858
548	0.28977
548.1	0.29313
548.2	0.29599
548.3	0.29849
548.4	0.30083
548.5	0.30311
548.6	0.30528
548.7	0.30734
548.8	0.30896
548.9	0.31011
549	0.3112
549.1	0.31235
549.2	0.31348
549.3	0.31455
549.4	0.31557
549.5	0.31661
549.6	0.31776
549.7	0.31891
549.8	0.31968
549.9	0.32035
550	0.32114
550.1	0.32172
550.2	0.3223
550.3	0.32303
550.4	0.32361
550.5	0.32417
550.6	0.32482
550.7	0.32603
550.8	0.32312
550.9	0.31604
551	0.31007
551.1	0.30523
551.2	0.30114
551.3	0.29748
551.4	0.29416
551.5	0.29117
551.6	0.28841
551.7	0.28563
551.8	0.28386
551.9	0.28321
552	0.28253
552.1	0.28168
552.2	0.28066
552.3	0.27954
552.4	0.2783
552.5	0.27683
552.6	0.27514
552.7	0.27277
552.8	0.27342
552.9	0.27732
553	0.28054
553.1	0.28309
553.2	0.28512
553.3	0.28681
553.4	0.28827
553.5	0.28953
553.6	0.29063
553.7	0.29165
553.8	0.29274
553.9	0.29386
554	0.2949
554.1	0.29594
554.2	0.29697
554.3	0.29793
554.4	0.29891
554.5	0.29992
554.6	0.30093
554.7	0.30179
554.8	0.30339
554.9	0.30572
555	0.30786
555.1	0.30991
555.2	0.31192
555.3	0.3138
555.4	0.31556
555.5	0.31719
555.6	0.31872
555.7	0.32
555.8	0.3225
555.9	0.32638
556	0.33009
556.1	0.33356
556.2	0.33682
556.3	0.33986
556.4	0.34261
556.5	0.34502
556.6	0.34713
556.7	0.34914
556.8	0.35059
556.9	0.35154
557	0.35254
557.1	0.3535
557.2	0.35423
557.3	0.35472
557.4	0.3551
557.5	0.35555
557.6	0.35595
557.7	0.35641
557.8	0.35594
557.9	0.35469
558	0.35365
558.1	0.35256
558.2	0.35165
558.3	0.35102
558.4	0.35033
558.5	0.3497
558.6	0.34925
558.7	0.34878
558.8	0.34811
558.9	0.34752
559	0.3471
559.1	0.34662
559.2	0.346
559.3	0.34534
559.4	0.34488
559.5	0.34461
559.6	0.34434
559.7	0.34403
559.8	0.34359
559.9	0.34302
560	0.34239
560.1	0.34181
560.2	0.34131
560.3	0.34099
560.4	0.34076
560.5	0.34059
560.6	0.34039
560.7	0.34004
560.8	0.34007
560.9	0.34047
561	0.34073
561.1	0.34086
561.2	0.34086
561.3	0.34072
561.4	0.34044
561.5	0.34007
561.6	0.33966
561.7	0.33908
561.8	0.33942
561.9	0.34066
562	0.34154
562.1	0.34205
562.2	0.34231
562.3	0.34243
562.4	0.34234
562.5	0.34201
562.6	0.34155
562.7	0.34094
562.8	0.33988
562.9	0.33842
563	0.33699
563.1	0.33568
563.2	0.33447
563.3	0.33328
563.4	0.33212
563.5	0.33095
563.6	0.32976
563.7	0.32873
563.8	0.32709
563.9	0.32481
564	0.32279
564.1	0.3209
564.2	0.31908
564.3	0.31733
564.4	0.31569
564.5	0.31423
564.6	0.31297
564.7	0.31192
564.8	0.31087
564.9	0.30973
565	0.30864
565.1	0.30749
565.2	0.30631
565.3	0.30527
565.4	0.30444
565.5	0.30369
565.6	0.30296
565.7	0.30217
565.8	0.30152
565.9	0.30105
566	0.30059
566.1	0.30007
566.2	0.29942
566.3	0.29857
566.4	0.29779
566.5	0.29714
566.6	0.29642
566.7	0.2956
566.8	0.2955
566.9	0.29592
567	0.29609
567.1	0.29608
567.2	0.2958
567.3	0.29522
567.4	0.29451
567.5	0.29381
567.6	0.29297
567.7	0.29188
567.8	0.29049
567.9	0.28891
568	0.28746
568.1	0.28609
568.2	0.28472
568.3	0.28335
568.4	0.28192
568.5	0.28039
568.6	0.27877
568.7	0.2772
568.8	0.27517
568.9	0.27274
569	0.27059
569.1	0.26871
569.2	0.26701
569.3	0.2655
569.4	0.26414
569.5	0.26283
569.6	0.26158
569.7	0.26042
569.8	0.25907
569.9	0.25755
570	0.25616
570.1	0.25493
570.2	0.25378
570.3	0.25271
570.4	0.25172
570.5	0.25077
570.6	0.24988
570.7	0.24913
570.8	0.24803
570.9	0.24657
571	0.24532
571.1	0.2443
571.2	0.24349
571.3	0.24287
571.4	0.24239
571.5	0.242
571.6	0.2417
571.7	0.24196
571.8	0.23911
571.9	0.23336
572	0.22883
572.1	0.22531
572.2	0.22262
572.3	0.22055
572.4	0.21891
572.5	0.21762
572.6	0.21663
572.7	0.21562
572.8	0.2167
572.9	0.22
573	0.22311
573.1	0.22592
573.2	0.22849
573.3	0.23077
573.4	0.23273
573.5	0.23437
573.6	0.23591
573.7	0.23713
573.8	0.24041
573.9	0.24584
574	0.25068
574.1	0.25492
574.2	0.25866
574.3	0.26199
574.4	0.26503
574.5	0.26791
574.6	0.27057
574.7	0.27288
574.8	0.27494
574.9	0.27687
575	0.27856
575.1	0.28014
575.2	0.28172
575.3	0.28311
575.4	0.28438
575.5	0.28575
575.6	0.2871
575.7	0.2882
575.8	0.28925
575.9	0.29052
576	0.29184
576.1	0.293
576.2	0.29401
576.3	0.29488
576.4	0.2956
576.5	0.29629
576.6	0.29701
576.7	0.29787
576.8	0.29834
576.9	0.2984
577	0.29849
577.1	0.29856
577.2	0.29863
577.3	0.2987
577.4	0.29876
577.5	0.2989
577.6	0.29905
577.7	0.29976
577.8	0.29706
577.9	0.29093
578	0.28587
578.1	0.28181
578.2	0.27847
578.3	0.27573
578.4	0.27346
578.5	0.27148
578.6	0.26979
578.7	0.26817
578.8	0.26757
578.9	0.268
579	0.26829
579.1	0.2684
579.2	0.26836
579.3	0.26818
579.4	0.26781
579.5	0.26729
579.6	0.26663
579.7	0.2653
579.8	0.2669
579.9	0.27164
580	0.2756
580.1	0.27886
580.2	0.28167
580.3	0.28416
580.4	0.28644
580.5	0.28862
580.6	0.29068
580.7	0.29265
580.8	0.2943
580.9	0.29565
581	0.29698
581.1	0.29818
581.2	0.29929
581.3	0.30036
581.4	0.30149
581.5	0.30272
581.6	0.30405
581.7	0.30543
581.8	0.30688
581.9	0.30837
582	0.30973
582.1	0.31107
582.2	0.31246
582.3	0.31401
582.4	0.31556
582.5	0.31702
582.6	0.31843
582.7	0.32034
582.8	0.31843
582.9	0.3126
583	0.3078
583.1	0.30392
583.2	0.30046
583.3	0.29741
583.4	0.29481
583.5	0.29225
583.6	0.28975
583.7	0.28757
583.8	0.28519
583.9	0.28239
584	0.27944
584.1	0.27644
584.2	0.27334
584.3	0.26991
584.4	0.26602
584.5	0.26162
584.6	0.25657
584.7	0.25015
584.8	0.24631
584.9	0.24506
585	0.242
585.1	0.23715
585.2	0.23052
585.3	0.22192
585.4	0.21103
585.5	0.19739
585.6	0.18034
585.7	0.15942
585.8	0.13513
585.9	0.10889
586	0.084272
586.1	0.064703
586.2	0.051198
586.3	0.043056
586.4	0.038619
586.5	0.036714
586.6	0.036576
586.7	0.037754
586.8	0.039997
586.9	0.04315
587	0.04725
587.1	0.052216
587.2	0.058049
587.3	0.064716
587.4	0.072084
587.5	0.080049
587.6	0.088288
587.7	0.096569
587.8	0.10242
587.9	0.10597
588	0.11054
588.1	0.11643
588.2	0.12316
588.3	0.13063
588.4	0.13868
588.5	0.1472
588.6	0.15589
588.7	0.16458
588.8	0.17362
588.9	0.1826
589	0.19105
589.1	0.19894
589.2	0.20662
589.3	0.21412
589.4	0.22142
589.5	0.22852
589.6	0.23522
589.7	0.24132
589.8	0.25012
589.9	0.26152
590	0.27169
590.1	0.28064
590.2	0.28849
590.3	0.29524
590.4	0.30135
590.5	0.30717
590.6	0.31259
590.7	0.3174
590.8	0.32188
590.9	0.32613
591	0.32993
591.1	0.3334
591.2	0.33651
591.3	0.33907
591.4	0.34118
591.5	0.34315
591.6	0.34495
591.7	0.34644
591.8	0.34677
591.9	0.34598
592	0.34518
592.1	0.34468
592.2	0.34442
592.3	0.34406
592.4	0.34367
592.5	0.34346
592.6	0.34341
592.7	0.34395
592.8	0.34091
592.9	0.33412
593	0.32821
593.1	0.32322
593.2	0.31901
593.3	0.31553
593.4	0.31261
593.5	0.3101
593.6	0.30792
593.7	0.30563
593.8	0.30572
593.9	0.30826
594	0.31041
594.1	0.3122
594.2	0.31368
594.3	0.31485
594.4	0.31578
594.5	0.31658
594.6	0.31726
594.7	0.31744
594.8	0.31976
594.9	0.32428
595	0.32819
595.1	0.33153
595.2	0.33438
595.3	0.33675
595.4	0.33872
595.5	0.3404
595.6	0.34182
595.7	0.34296
595.8	0.34399
595.9	0.34498
596	0.34578
596.1	0.34633
596.2	0.3467
596.3	0.34701
596.4	0.34723
596.5	0.34735
596.6	0.3474
596.7	0.34778
596.8	0.34578
596.9	0.34136
597	0.33758
597.1	0.3344
597.2	0.33166
597.3	0.32937
597.4	0.32738
597.5	0.3255
597.6	0.32376
597.7	0.32246
597.8	0.31924
597.9	0.31413
598	0.30976
598.1	0.30602
598.2	0.3027
598.3	0.2997
598.4	0.29685
598.5	0.29402
598.6	0.29136
598.7	0.28857
598.8	0.28911
598.9	0.29293
599	0.29604
599.1	0.29847
599.2	0.30045
599.3	0.3021
599.4	0.30357
599.5	0.30493
599.6	0.30615
599.7	0.30685
599.8	0.3084
599.9	0.31122
600	0.31378
600.1	0.31588
600.2	0.31782
600.3	0.3196
600.4	0.321
600.5	0.32234
600.6	0.32371
600.7	0.32494
600.8	0.32552
600.9	0.32556
601	0.32574
601.1	0.32613
601.2	0.32654
601.3	0.32682
601.4	0.32698
601.5	0.32714
601.6	0.3273
601.7	0.32805
601.8	0.32563
601.9	0.31982
602	0.31472
602.1	0.31033
602.2	0.30641
602.3	0.30283
602.4	0.29958
602.5	0.29658
602.6	0.29369
602.7	0.29084
602.8	0.28911
602.9	0.28842
603	0.28763
603.1	0.28674
603.2	0.28573
603.3	0.28459
603.4	0.2834
603.5	0.28218
603.6	0.28085
603.7	0.27893
603.8	0.27996
603.9	0.28411
604	0.28761
604.1	0.29057
604.2	0.29311
604.3	0.29527
604.4	0.29718
604.5	0.29894
604.6	0.30055
604.7	0.30206
604.8	0.3039
604.9	0.30606
605	0.30809
605.1	0.31005
605.2	0.31199
605.3	0.3139
605.4	0.31573
605.5	0.31752
605.6	0.31927
605.7	0.32085
605.8	0.32283
605.9	0.32517
606	0.3273
606.1	0.32933
606.2	0.33131
606.3	0.33328
606.4	0.33525
606.5	0.33715
606.6	0.33895
606.7	0.34049
606.8	0.34218
606.9	0.34419
607	0.34604
607.1	0.34786
607.2	0.34964
607.3	0.35131
607.4	0.35275
607.5	0.35394
607.6	0.35493
607.7	0.35586
607.8	0.3566
607.9	0.35714
608	0.35745
608.1	0.35763
608.2	0.35785
608.3	0.35797
608.4	0.3579
608.5	0.35796
608.6	0.35799
608.7	0.3578
608.8	0.35705
608.9	0.35587
609	0.35472
609.1	0.35351
609.2	0.35242
609.3	0.35162
609.4	0.35097
609.5	0.35042
609.6	0.34981
609.7	0.34903
609.8	0.34817
609.9	0.34744
610	0.34681
610.1	0.34627
610.2	0.34585
610.3	0.34543
610.4	0.34498
610.5	0.34454
610.6	0.34407
610.7	0.34347
610.8	0.34322
610.9	0.34334
611	0.34327
611.1	0.34296
611.2	0.34254
611.3	0.34203
611.4	0.34147
611.5	0.34091
611.6	0.34029
611.7	0.33956
611.8	0.33916
611.9	0.33914
612	0.33898
612.1	0.33865
612.2	0.3382
612.3	0.33766
612.4	0.33702
612.5	0.33622
612.6	0.33536
612.7	0.33447
612.8	0.33307
612.9	0.33119
613	0.32944
613.1	0.32783
613.2	0.32637
613.3	0.325
613.4	0.32373
613.5	0.32249
613.6	0.32131
613.7	0.32028
613.8	0.31901
613.9	0.31745
614	0.31604
614.1	0.31468
614.2	0.31326
614.3	0.31185
614.4	0.31049
614.5	0.30924
614.6	0.30816
614.7	0.30718
614.8	0.30639
614.9	0.3057
615	0.30488
615.1	0.30391
615.2	0.3029
615.3	0.30196
615.4	0.30112
615.5	0.30032
615.6	0.29949
615.7	0.29847
615.8	0.29776
615.9	0.2974
616	0.29693
616.1	0.2964
616.2	0.29582
616.3	0.29506
616.4	0.29409
616.5	0.29311
616.6	0.29209
616.7	0.29083
616.8	0.28962
616.9	0.28849
617	0.28716
617.1	0.28586
617.2	0.28462
617.3	0.28321
617.4	0.28168
617.5	0.28016
617.6	0.27873
617.7	0.27737
617.8	0.2755
617.9	0.27314
618	0.27091
618.1	0.26887
618.2	0.26708
618.3	0.26551
618.4	0.26408
618.5	0.26272
618.6	0.26137
618.7	0.26
618.8	0.25857
618.9	0.25704
619	0.2556
619.1	0.25429
619.2	0.25306
619.3	0.25187
619.4	0.2508
619.5	0.24979
619.6	0.24882
619.7	0.24787
619.8	0.24713
619.9	0.24654
620	0.24584
620.1	0.24508
620.2	0.24427
620.3	0.24338
620.4	0.24241
620.5	0.24143
620.6	0.24043
620.7	0.23937
620.8	0.23862
620.9	0.23812
621	0.23743
621.1	0.23657
621.2	0.23558
621.3	0.23449
621.4	0.23329
621.5	0.23201
621.6	0.23065
621.7	0.22925
621.8	0.22761
621.9	0.2258
622	0.22402
622.1	0.22227
622.2	0.22053
622.3	0.2188
622.4	0.21706
622.5	0.21535
622.6	0.21373
622.7	0.21222
622.8	0.21049
622.9	0.2086
623	0.20689
623.1	0.20531
623.2	0.20381
623.3	0.20235
623.4	0.20094
623.5	0.19965
623.6	0.19852
623.7	0.19751
623.8	0.19655
623.9	0.19558
624	0.19459
624.1	0.1936
624.2	0.19266
624.3	0.19176
624.4	0.19091
624.5	0.19016
624.6	0.18946
624.7	0.18868
624.8	0.18804
624.9	0.18761
625	0.18712
625.1	0.18645
625.2	0.18578
625.3	0.18511
625.4	0.18429
625.5	0.18345
625.6	0.18265
625.7	0.18175
625.8	0.18098
625.9	0.18035
626	0.17961
626.1	0.17879
626.2	0.17785
626.3	0.17678
626.4	0.17558
626.5	0.17426
626.6	0.17285
626.7	0.17147
626.8	0.16988
626.9	0.16815
627	0.16653
627.1	0.16496
627.2	0.16346
627.3	0.16198
627.4	0.16054
627.5	0.15911
627.6	0.15771
627.7	0.15638
627.8	0.15491
627.9	0.15331
628	0.15189
628.1	0.15062
628.2	0.14945
628.3	0.1484
628.4	0.14746
628.5	0.14659
628.6	0.14579
628.7	0.14505
628.8	0.14438
628.9	0.14376
629	0.14315
629.1	0.14254
629.2	0.14196
629.3	0.14141
629.4	0.14086
629.5	0.14031
629.6	0.13976
629.7	0.13919
629.8	0.13877
629.9	0.13844
630	0.13805
630.1	0.13761
630.2	0.13713
630.3	0.13661
630.4	0.13606
630.5	0.13549
630.6	0.13489
630.7	0.13423
630.8	0.13368
630.9	0.13323
631	0.13263
631.1	0.13184
631.2	0.13091
631.3	0.12991
631.4	0.12884
631.5	0.12773
631.6	0.12658
631.7	0.12542
631.8	0.12402
631.9	0.12241
632	0.12086
632.1	0.11943
632.2	0.11809
632.3	0.11682
632.4	0.1156
632.5	0.1144
632.6	0.11324
632.7	0.11214
632.8	0.11091
632.9	0.10957
633	0.10835
633.1	0.10731
633.2	0.10634
633.3	0.10543
633.4	0.10462
633.5	0.10388
633.6	0.10319
633.7	0.10258
633.8	0.10202
633.9	0.10146
634	0.10092
634.1	0.10046
634.2	0.10005
634.3	0.099635
634.4	0.099212
634.5	0.098786
634.6	0.098381
634.7	0.097999
634.8	0.097708
634.9	0.097488
635	0.097232
635.1	0.096928
635.2	0.096577
635.3	0.096186
635.4	0.095767
635.5	0.095333
635.6	0.094884
635.7	0.094412
635.8	0.094105
635.9	0.093922
636	0.093627
636.1	0.093214
636.2	0.092698
636.3	0.0921
636.4	0.091411
636.5	0.09064
636.6	0.0898
636.7	0.088896
636.8	0.087917
636.9	0.086894
637	0.085844
637.1	0.084768
637.2	0.083678
637.3	0.082575
637.4	0.081463
637.5	0.080352
637.6	0.07923
637.7	0.07813
637.8	0.076879
637.9	0.075523
638	0.074299
638.1	0.073198
638.2	0.072194
638.3	0.071282
638.4	0.07045
638.5	0.069687
638.6	0.068987
638.7	0.068345
638.8	0.067758
638.9	0.067229
639	0.066755
639.1	0.066353
639.2	0.066009
639.3	0.065697
639.4	0.06541
639.5	0.065145
639.6	0.064883
639.7	0.064619
639.8	0.064327
639.9	0.064044
640	0.063836
640.1	0.063696
640.2	0.063599
640.3	0.063522
640.4	0.063448
640.5	0.06339
640.6	0.063382
640.7	0.063423
640.8	0.063487
640.9	0.063576
641	0.063675
641.1	0.063768
641.2	0.063865
641.3	0.063986
641.4	0.064146
641.5	0.064315
641.6	0.064474
641.7	0.064727
641.8	0.064471
641.9	0.063825
642	0.063628
642.1	0.063839
642.2	0.064352
642.3	0.065144
642.4	0.06622
642.5	0.067537
642.6	0.069036
642.7	0.070658
642.8	0.072559
642.9	0.074755
643	0.077056
643.1	0.079432
643.2	0.081855
643.3	0.084311
643.4	0.086803
643.5	0.089331
643.6	0.091885
643.7	0.094329
643.8	0.097748
643.9	0.10218
644	0.10634
644.1	0.11022
644.2	0.11381
644.3	0.11711
644.4	0.12015
644.5	0.12291
644.6	0.1254
644.7	0.12767
644.8	0.12966
644.9	0.13141
645	0.133
645.1	0.13444
645.2	0.13573
645.3	0.13691
645.4	0.13799
645.5	0.13897
645.6	0.13986
645.7	0.14067
645.8	0.14159
645.9	0.14261
646	0.14348
646.1	0.1442
646.2	0.14476
646.3	0.14521
646.4	0.14554
646.5	0.14577
646.6	0.14589
646.7	0.14591
646.8	0.14604
646.9	0.14622
647	0.1462
647.1	0.14602
647.2	0.14568
647.3	0.1452
647.4	0.14463
647.5	0.14398
647.6	0.14327
647.7	0.14255
647.8	0.14173
647.9	0.14082
648	0.13989
648.1	0.13891
648.2	0.13786
648.3	0.13676
648.4	0.13569
648.5	0.13467
648.6	0.13365
648.7	0.13267
648.8	0.13142
648.9	0.12992
649	0.12856
649.1	0.12737
649.2	0.12634
649.3	0.12541
649.4	0.12459
649.5	0.12388
649.6	0.12328
649.7	0.12272
649.8	0.12216
649.9	0.12167
650	0.12124
650.1	0.12079
650.2	0.1204
650.3	0.12006
650.4	0.11969
650.5	0.11935
650.6	0.11907
650.7	0.11878
650.8	0.11849
650.9	0.11823
651	0.11799
651.1	0.11777
651.2	0.11753
651.3	0.11725
651.4	0.11693
651.5	0.11661
651.6	0.1163
651.7	0.11597
651.8	0.11585
651.9	0.11589
652	0.11577
652.1	0.11551
652.2	0.11512
652.3	0.11459
652.4	0.11396
652.5	0.11324
652.6	0.11244
652.7	0.11157
652.8	0.11071
652.9	0.10982
653	0.10889
653.1	0.10793
653.2	0.10693
653.3	0.10589
653.4	0.1048
653.5	0.1037
653.6	0.10257
653.7	0.10141
653.8	0.10003
653.9	0.098505
654	0.097097
654.1	0.095818
654.2	0.094645
654.3	0.093556
654.4	0.092548
654.5	0.091606
654.6	0.090714
654.7	0.089874
654.8	0.089029
654.9	0.088191
655	0.087428
655.1	0.086733
655.2	0.086101
655.3	0.08552
655.4	0.084993
655.5	0.084525
655.6	0.08411
655.7	0.083755
655.8	0.083452
655.9	0.083192
656	0.082965
656.1	0.082772
656.2	0.082602
656.3	0.082436
656.4	0.082267
656.5	0.08208
656.6	0.081897
656.7	0.081753
656.8	0.08162
656.9	0.081493
657	0.081399
657.1	0.081324
657.2	0.081237
657.3	0.081146
657.4	0.081081
657.5	0.081051
657.6	0.081048
657.7	0.081073
657.8	0.080996
657.9	0.080861
658	0.080849
658.1	0.08091
658.2	0.081012
658.3	0.081212
658.4	0.08149
658.5	0.081789
658.6	0.082141
658.7	0.082653
658.8	0.082419
658.9	0.08162
659	0.081395
659.1	0.081682
659.2	0.082348
659.3	0.083306
659.4	0.084535
659.5	0.086032
659.6	0.087772
659.7	0.089623
659.8	0.09232
659.9	0.095853
660	0.099281
660.1	0.10257
660.2	0.10573
660.3	0.1088
660.4	0.11181
660.5	0.11475
660.6	0.11765
660.7	0.1204
660.8	0.1239
660.9	0.12816
661	0.13207
661.1	0.13559
661.2	0.13873
661.3	0.14154
661.4	0.14403
661.5	0.14621
661.6	0.14809
661.7	0.14976
661.8	0.15115
661.9	0.15231
662	0.15331
662.1	0.1542
662.2	0.15496
662.3	0.15563
662.4	0.1562
662.5	0.15669
662.6	0.15711
662.7	0.15742
662.8	0.15796
662.9	0.15866
663	0.15914
663.1	0.15942
663.2	0.15953
663.3	0.1595
663.4	0.15934
663.5	0.15902
663.6	0.15858
663.7	0.15802
663.8	0.15739
663.9	0.15668
664	0.15588
664.1	0.15502
664.2	0.15411
664.3	0.15319
664.4	0.15223
664.5	0.15122
664.6	0.15019
664.7	0.1491
664.8	0.14775
664.9	0.1462
665	0.14474
665.1	0.14344
665.2	0.14226
665.3	0.14114
665.4	0.14006
665.5	0.13897
665.6	0.13789
665.7	0.13689
665.8	0.13585
665.9	0.13476
666	0.13376
666.1	0.13284
666.2	0.13201
666.3	0.13131
666.4	0.13065
666.5	0.12995
666.6	0.1293
666.7	0.12874
666.8	0.12822
666.9	0.12776
667	0.12732
667.1	0.12681
667.2	0.12627
667.3	0.12577
667.4	0.12529
667.5	0.12474
667.6	0.12415
667.7	0.12354
667.8	0.12314
667.9	0.12287
668	0.12247
668.1	0.12193
668.2	0.12127
668.3	0.1205
668.4	0.11967
668.5	0.11881
668.6	0.11791
668.7	0.11697
668.8	0.11604
668.9	0.11508
669	0.11405
669.1	0.11298
669.2	0.11183
669.3	0.11065
669.4	0.10945
669.5	0.10821
669.6	0.10693
669.7	0.10566
669.8	0.10423
669.9	0.10268
670	0.10126
670.1	0.099964
670.2	0.098782
670.3	0.097683
670.4	0.096672
670.5	0.095741
670.6	0.094869
670.7	0.094046
670.8	0.093236
670.9	0.09245
671	0.091739
671.1	0.091085
671.2	0.090478
671.3	0.089902
671.4	0.089364
671.5	0.088864
671.6	0.088411
671.7	0.087996
671.8	0.087628
671.9	0.087294
672	0.086945
672.1	0.08658
672.2	0.086207
672.3	0.085825
672.4	0.085427
672.5	0.085003
672.6	0.08455
672.7	0.084065
672.8	0.083681
672.9	0.083387
673	0.083016
673.1	0.082576
673.2	0.082062
673.3	0.081479
673.4	0.080823
673.5	0.080076
673.6	0.079274
673.7	0.078461
673.8	0.07765
673.9	0.076831
674	0.075978
674.1	0.075083
674.2	0.074155
674.3	0.073207
674.4	0.07224
674.5	0.071255
674.6	0.070236
674.7	0.069203
674.8	0.068074
674.9	0.066905
675	0.065818
675.1	0.064827
675.2	0.06393
675.3	0.063073
675.4	0.062286
675.5	0.061583
675.6	0.060922
675.7	0.060278
675.8	0.059647
675.9	0.05906
676	0.058546
676.1	0.058076
676.2	0.057629
676.3	0.057212
676.4	0.056831
676.5	0.056487
676.6	0.056186
676.7	0.055925
676.8	0.055698
676.9	0.055487
677	0.055272
677.1	0.055051
677.2	0.054826
677.3	0.054608
677.4	0.054399
677.5	0.0542
677.6	0.054011
677.7	0.053831
677.8	0.053708
677.9	0.053619
678	0.053494
678.1	0.053336
678.2	0.053135
678.3	0.052898
678.4	0.052633
678.5	0.052338
678.6	0.052014
678.7	0.051652
678.8	0.051351
678.9	0.051088
679	0.050734
679.1	0.0503
679.2	0.049799
679.3	0.049238
679.4	0.048626
679.5	0.047977
679.6	0.047295
679.7	0.046588
679.8	0.045791
679.9	0.044939
680	0.044138
680.1	0.043387
680.2	0.042683
680.3	0.042026
680.4	0.041417
680.5	0.040846
680.6	0.040317
680.7	0.039836
680.8	0.039345
680.9	0.038854
681	0.038429
681.1	0.038057
681.2	0.03772
681.3	0.037417
681.4	0.037148
681.5	0.036913
681.6	0.036723
681.7	0.036578
681.8	0.036441
681.9	0.036312
682	0.036216
682.1	0.036143
682.2	0.036097
682.3	0.03609
682.4	0.036124
682.5	0.036189
682.6	0.036269
682.7	0.036358
682.8	0.036468
682.9	0.036595
683	0.036742
683.1	0.036902
683.2	0.037056
683.3	0.037213
683.4	0.037378
683.5	0.037533
683.6	0.037698
683.7	0.037896
683.8	0.037893
683.9	0.037776
684	0.037872
684.1	0.038167
684.2	0.038619
684.3	0.039209
684.4	0.039933
684.5	0.040795
684.6	0.041789
684.7	0.042914
684.8	0.04396
684.9	0.04496
685	0.046168
685.1	0.04756
685.2	0.049127
685.3	0.05086
685.4	0.052749
685.5	0.054784
685.6	0.056955
685.7	0.059169
685.8	0.062139
685.9	0.065863
686	0.06943
686.1	0.0728
686.2	0.075972
686.3	0.078959
686.4	0.081755
686.5	0.084365
686.6	0.086801
686.7	0.089055
686.8	0.091259
686.9	0.093422
687	0.095395
687.1	0.097186
687.2	0.098819
687.3	0.10029
687.4	0.10162
687.5	0.10286
687.6	0.10398
687.7	0.105
687.8	0.10598
687.9	0.10693
688	0.10776
688.1	0.10849
688.2	0.10912
688.3	0.10967
688.4	0.11014
688.5	0.11053
688.6	0.11086
688.7	0.1111
688.8	0.1114
688.9	0.11173
689	0.11192
689.1	0.11194
689.2	0.11187
689.3	0.11171
689.4	0.11149
689.5	0.11122
689.6	0.11092
689.7	0.11056
689.8	0.11027
689.9	0.11
690	0.10956
690.1	0.10895
690.2	0.10824
690.3	0.1075
690.4	0.10667
690.5	0.10576
690.6	0.10476
690.7	0.1037
690.8	0.10238
690.9	0.10091
691	0.09957
691.1	0.098354
691.2	0.09725
691.3	0.096225
691.4	0.095228
691.5	0.09427
691.6	0.093382
691.7	0.09254
691.8	0.091636
691.9	0.090738
692	0.089929
692.1	0.08917
692.2	0.088515
692.3	0.087955
692.4	0.08743
692.5	0.08693
692.6	0.086489
692.7	0.086127
692.8	0.085793
692.9	0.085473
693	0.085169
693.1	0.084875
693.2	0.084608
693.3	0.084381
693.4	0.084209
693.5	0.084078
693.6	0.083953
693.7	0.083833
693.8	0.083728
693.9	0.083627
694	0.08352
694.1	0.083404
694.2	0.083281
694.3	0.083156
694.4	0.083039
694.5	0.082931
694.6	0.082837
694.7	0.082755
694.8	0.082724
694.9	0.082728
695	0.082703
695.1	0.082644
695.2	0.082553
695.3	0.082438
695.4	0.082293
695.5	0.082111
695.6	0.081904
695.7	0.081669
695.8	0.081567
695.9	0.081545
696	0.081368
696.1	0.081051
696.2	0.080613
696.3	0.080069
696.4	0.079431
696.5	0.078718
696.6	0.077932
696.7	0.077086
696.8	0.076172
696.9	0.075197
697	0.074199
697.1	0.073201
697.2	0.0722
697.3	0.071198
697.4	0.070205
697.5	0.069221
697.6	0.068245
697.7	0.067294
697.8	0.066178
697.9	0.064963
698	0.063882
698.1	0.062912
698.2	0.062048
698.3	0.061294
698.4	0.060644
698.5	0.060096
698.6	0.059626
698.7	0.059216
698.8	0.058822
698.9	0.058437
699	0.058112
699.1	0.057864
699.2	0.057683
699.3	0.057551
699.4	0.057459
699.5	0.057407
699.6	0.057405
699.7	0.057461
699.8	0.057356
699.9	0.057164
700	0.057159
700.1	0.057295
700.2	0.057561
700.3	0.05797
700.4	0.058479
700.5	0.059065
700.6	0.059757
700.7	0.060586
700.8	0.06116
700.9	0.061544
701	0.062218
701.1	0.06318
701.2	0.064391
701.3	0.065796
701.4	0.067372
701.5	0.069097
701.6	0.070956
701.7	0.072888
701.8	0.075391
701.9	0.078453
702	0.081453
702.1	0.084367
702.2	0.087179
702.3	0.089903
702.4	0.092533
702.5	0.095067
702.6	0.097521
702.7	0.099851
702.8	0.10248
702.9	0.10539
703	0.10809
703.1	0.11059
703.2	0.1129
703.3	0.11504
703.4	0.11702
703.5	0.11886
703.6	0.12058
703.7	0.12218
703.8	0.12362
703.9	0.12492
704	0.12614
704.1	0.12728
704.2	0.12837
704.3	0.12938
704.4	0.13034
704.5	0.13125
704.6	0.13209
704.7	0.13297
704.8	0.13323
704.9	0.13298
705	0.13303
705.1	0.13333
705.2	0.13386
705.3	0.13459
705.4	0.13548
705.5	0.13655
705.6	0.13777
705.7	0.13922
705.8	0.14009
705.9	0.1404
706	0.14103
706.1	0.14196
706.2	0.1431
706.3	0.1444
706.4	0.14583
706.5	0.14741
706.6	0.14917
706.7	0.1509
706.8	0.1541
706.9	0.15882
707	0.16323
707.1	0.16723
707.2	0.17094
707.3	0.17448
707.4	0.17785
707.5	0.18101
707.6	0.18398
707.7	0.18671
707.8	0.18965
707.9	0.19277
708	0.19568
708.1	0.19848
708.2	0.20104
708.3	0.20326
708.4	0.20535
708.5	0.20733
708.6	0.20912
708.7	0.21085
708.8	0.21251
708.9	0.21396
709	0.21527
709.1	0.2166
709.2	0.2179
709.3	0.21906
709.4	0.22011
709.5	0.22107
709.6	0.22199
709.7	0.2231
709.8	0.2231
709.9	0.22198
710	0.22123
710.1	0.22081
710.2	0.22062
710.3	0.22067
710.4	0.2209
710.5	0.22127
710.6	0.22183
710.7	0.22278
710.8	0.2225
710.9	0.22097
711	0.21994
711.1	0.21932
711.2	0.21903
711.3	0.21901
711.4	0.2192
711.5	0.21953
711.6	0.21996
711.7	0.22014
711.8	0.22264
711.9	0.22752
712	0.23193
712.1	0.23591
712.2	0.23951
712.3	0.24276
712.4	0.24576
712.5	0.24851
712.6	0.25104
712.7	0.25328
712.8	0.25617
712.9	0.25975
713	0.26299
713.1	0.26592
713.2	0.26861
713.3	0.27107
713.4	0.27329
713.5	0.27529
713.6	0.2771
713.7	0.27869
713.8	0.27993
713.9	0.28081
714	0.2816
714.1	0.28247
714.2	0.28336
714.3	0.28428
714.4	0.28523
714.5	0.28617
714.6	0.28704
714.7	0.28777
714.8	0.28825
714.9	0.28851
715	0.28882
715.1	0.28928
715.2	0.28986
715.3	0.29041
715.4	0.29085
715.5	0.29118
715.6	0.29142
715.7	0.29216
715.8	0.28995
715.9	0.28475
716	0.28044
716.1	0.27686
716.2	0.27394
716.3	0.27173
716.4	0.27002
716.5	0.26845
716.6	0.26714
716.7	0.26608
716.8	0.26587
716.9	0.26658
717	0.26734
717.1	0.26793
717.2	0.26828
717.3	0.26865
717.4	0.26905
717.5	0.26925
717.6	0.26928
717.7	0.26866
717.8	0.27094
717.9	0.27642
718	0.2813
718.1	0.28551
718.2	0.28911
718.3	0.29227
718.4	0.29507
718.5	0.29758
718.6	0.29981
718.7	0.30191
718.8	0.30378
718.9	0.30542
719	0.30701
719.1	0.30862
719.2	0.31021
719.3	0.31167
719.4	0.31304
719.5	0.31433
719.6	0.31551
719.7	0.31652
719.8	0.31785
719.9	0.31949
720	0.32095
720.1	0.32218
720.2	0.32326
720.3	0.32426
720.4	0.32514
720.5	0.32591
720.6	0.32661
720.7	0.32719
720.8	0.32802
720.9	0.32913
721	0.33007
721.1	0.33087
721.2	0.33151
721.3	0.33203
721.4	0.33244
721.5	0.33269
721.6	0.33286
721.7	0.33285
721.8	0.33348
721.9	0.33469
722	0.33558
722.1	0.33616
722.2	0.33641
722.3	0.33633
722.4	0.33594
722.5	0.33532
722.6	0.33461
722.7	0.33396
722.8	0.33243
722.9	0.33004
723	0.3279
723.1	0.326
723.2	0.32428
723.3	0.32253
723.4	0.32083
723.5	0.31939
723.6	0.31816
723.7	0.31709
723.8	0.31571
723.9	0.31391
724	0.31218
724.1	0.31055
724.2	0.30913
724.3	0.30786
724.4	0.30673
724.5	0.30576
724.6	0.305
724.7	0.30435
724.8	0.30338
724.9	0.30224
725	0.30134
725.1	0.30043
725.2	0.29959
725.3	0.29897
725.4	0.29837
725.5	0.29768
725.6	0.29713
725.7	0.29678
725.8	0.29616
725.9	0.29522
726	0.29438
726.1	0.29375
726.2	0.29329
726.3	0.29293
726.4	0.29258
726.5	0.29215
726.6	0.29171
726.7	0.29171
726.8	0.2888
726.9	0.28313
727	0.27854
727.1	0.27489
727.2	0.27195
727.3	0.26955
727.4	0.26757
727.5	0.26593
727.6	0.2646
727.7	0.26335
727.8	0.26323
727.9	0.26429
728	0.26522
728.1	0.26594
728.2	0.26651
728.3	0.26702
728.4	0.26746
728.5	0.26783
728.6	0.26809
728.7	0.2679
728.8	0.2704
728.9	0.2757
729	0.28033
729.1	0.28438
729.2	0.28796
729.3	0.29105
729.4	0.29375
729.5	0.29616
729.6	0.29832
729.7	0.30032
729.8	0.30201
729.9	0.3034
730	0.30468
730.1	0.30586
730.2	0.307
730.3	0.30812
730.4	0.30918
730.5	0.31021
730.6	0.31115
730.7	0.31197
730.8	0.31296
730.9	0.3141
731	0.315
731.1	0.31578
731.2	0.31651
731.3	0.31719
731.4	0.3179
731.5	0.31858
731.6	0.31912
731.7	0.31945
731.8	0.31987
731.9	0.32045
732	0.32097
732.1	0.32155
732.2	0.32207
732.3	0.32237
732.4	0.32241
732.5	0.3223
732.6	0.32218
732.7	0.32194
732.8	0.32248
732.9	0.32371
733	0.32445
733.1	0.32478
733.2	0.32499
733.3	0.32496
733.4	0.32463
733.5	0.32429
733.6	0.32378
733.7	0.32304
733.8	0.32156
733.9	0.31941
734	0.31735
734.1	0.31539
734.2	0.31369
734.3	0.31226
734.4	0.3109
734.5	0.30951
734.6	0.30813
734.7	0.30683
734.8	0.30513
734.9	0.30313
735	0.30145
735.1	0.29995
735.2	0.2986
735.3	0.29735
735.4	0.29619
735.5	0.2951
735.6	0.29411
735.7	0.29315
735.8	0.2921
735.9	0.29097
736	0.28998
736.1	0.28919
736.2	0.28855
736.3	0.28803
736.4	0.28758
736.5	0.28716
736.6	0.2868
736.7	0.28651
736.8	0.28568
736.9	0.28437
737	0.28326
737.1	0.2823
737.2	0.28153
737.3	0.28088
737.4	0.28031
737.5	0.27989
737.6	0.27957
737.7	0.27969
737.8	0.27719
737.9	0.2721
738	0.26792
738.1	0.26454
738.2	0.26182
738.3	0.25963
738.4	0.25782
738.5	0.25628
738.6	0.25501
738.7	0.2537
738.8	0.25409
738.9	0.25622
739	0.25805
739.1	0.25961
739.2	0.26099
739.3	0.26226
739.4	0.26345
739.5	0.26454
739.6	0.26554
739.7	0.26608
739.8	0.2686
739.9	0.2732
740	0.27717
740.1	0.28072
740.2	0.28395
740.3	0.2869
740.4	0.28953
740.5	0.29176
740.6	0.29365
740.7	0.29538
740.8	0.29667
740.9	0.29757
741	0.29841
741.1	0.29916
741.2	0.29986
741.3	0.3007
741.4	0.3016
741.5	0.30228
741.6	0.30286
741.7	0.30355
741.8	0.3044
741.9	0.30546
742	0.30654
742.1	0.30745
742.2	0.30811
742.3	0.30878
742.4	0.30948
742.5	0.31004
742.6	0.31037
742.7	0.31068
742.8	0.31067
742.9	0.31034
743	0.3101
743.1	0.30985
743.2	0.30955
743.3	0.30919
743.4	0.30884
743.5	0.30858
743.6	0.30842
743.7	0.30832
743.8	0.30863
743.9	0.3093
744	0.30988
744.1	0.31029
744.2	0.31057
744.3	0.31085
744.4	0.31097
744.5	0.311
744.6	0.31096
744.7	0.31124
744.8	0.30869
744.9	0.30338
745	0.29891
745.1	0.29518
745.2	0.29207
745.3	0.2895
745.4	0.28741
745.5	0.28568
745.6	0.2842
745.7	0.28325
745.8	0.28088
745.9	0.27695
746	0.27353
746.1	0.27056
746.2	0.26788
746.3	0.26543
746.4	0.2631
746.5	0.26081
746.6	0.25852
746.7	0.25545
746.8	0.25679
746.9	0.26286
747	0.26812
747.1	0.27265
747.2	0.2766
747.3	0.28001
747.4	0.28299
747.5	0.2855
747.6	0.28765
747.7	0.28954
747.8	0.2916
747.9	0.29392
748	0.29614
748.1	0.29829
748.2	0.30036
748.3	0.30231
748.4	0.30402
748.5	0.30551
748.6	0.30701
748.7	0.30849
748.8	0.31051
748.9	0.31308
749	0.31539
749.1	0.31736
749.2	0.31914
749.3	0.32076
749.4	0.32227
749.5	0.32375
749.6	0.32504
749.7	0.32599
749.8	0.32712
749.9	0.32859
750	0.3298
750.1	0.3308
750.2	0.33167
750.3	0.33224
750.4	0.33262
750.5	0.33306
750.6	0.33339
750.7	0.33347
750.8	0.33307
750.9	0.33245
751	0.33195
751.1	0.33138
751.2	0.33071
751.3	0.32996
751.4	0.32918
751.5	0.32839
751.6	0.32768
751.7	0.32713
751.8	0.32623
751.9	0.3249
752	0.32363
752.1	0.32245
752.2	0.32129
752.3	0.32012
752.4	0.31894
752.5	0.3178
752.6	0.31673
752.7	0.3157
752.8	0.31487
752.9	0.31422
753	0.31359
753.1	0.31299
753.2	0.31239
753.3	0.31176
753.4	0.31112
753.5	0.31043
753.6	0.30972
753.7	0.30893
753.8	0.30847
753.9	0.30839
754	0.30811
754.1	0.30765
754.2	0.30706
754.3	0.30634
754.4	0.30552
754.5	0.3046
754.6	0.3036
754.7	0.30249
754.8	0.30139
754.9	0.30033
755	0.29919
755.1	0.29794
755.2	0.29657
755.3	0.29511
755.4	0.29359
755.5	0.29198
755.6	0.29039
755.7	0.28894
755.8	0.2871
755.9	0.28491
756	0.28292
756.1	0.28111
756.2	0.27944
756.3	0.2778
756.4	0.27616
756.5	0.27452
756.6	0.27294
756.7	0.27151
756.8	0.27014
756.9	0.26878
757	0.26748
757.1	0.26611
757.2	0.26471
757.3	0.26337
757.4	0.26214
757.5	0.26097
757.6	0.25985
757.7	0.25873
757.8	0.25776
757.9	0.25693
758	0.25613
758.1	0.25533
758.2	0.25435
758.3	0.25332
758.4	0.25235
758.5	0.25126
758.6	0.25012
758.7	0.24904
758.8	0.2482
758.9	0.24748
759	0.24663
759.1	0.24576
759.2	0.24475
759.3	0.24352
759.4	0.24215
759.5	0.24073
759.6	0.23931
759.7	0.23787
759.8	0.2362
759.9	0.23429
760	0.2324
760.1	0.23051
760.2	0.22863
760.3	0.22679
760.4	0.22503
760.5	0.22337
760.6	0.22177
760.7	0.22024
760.8	0.21847
760.9	0.21648
761	0.2146
761.1	0.21283
761.2	0.21116
761.3	0.2096
761.4	0.20811
761.5	0.20666
761.6	0.20525
761.7	0.20387
761.8	0.20256
761.9	0.20132
762	0.20013
762.1	0.19899
762.2	0.19785
762.3	0.19671
762.4	0.1956
762.5	0.19452
762.6	0.19346
762.7	0.1924
762.8	0.19159
762.9	0.19093
763	0.19014
763.1	0.18927
763.2	0.18832
763.3	0.18731
763.4	0.18625
763.5	0.18516
763.6	0.18401
763.7	0.18278
763.8	0.18167
763.9	0.18062
764	0.17942
764.1	0.1781
764.2	0.17664
764.3	0.17508
764.4	0.17345
764.5	0.17179
764.6	0.17014
764.7	0.16854
764.8	0.16671
764.9	0.16467
765	0.16272
765.1	0.16081
765.2	0.15895
765.3	0.15721
765.4	0.15561
765.5	0.1541
765.6	0.15264
765.7	0.1512
765.8	0.14965
765.9	0.14804
766	0.14654
766.1	0.14518
766.2	0.14394
766.3	0.14271
766.4	0.14149
766.5	0.14034
766.6	0.13929
766.7	0.13822
766.8	0.13721
766.9	0.13632
767	0.13539
767.1	0.13445
767.2	0.13355
767.3	0.13266
767.4	0.13173
767.5	0.13077
767.6	0.12985
767.7	0.12896
767.8	0.12822
767.9	0.12756
768	0.12675
768.1	0.12582
768.2	0.12484
768.3	0.12382
768.4	0.12277
768.5	0.12168
768.6	0.12053
768.7	0.1193
768.8	0.11807
768.9	0.11683
769	0.11553
769.1	0.11417
769.2	0.11277
769.3	0.11135
769.4	0.10991
769.5	0.10847
769.6	0.10702
769.7	0.1056
769.8	0.10403
769.9	0.10236
770	0.10081
770.1	0.099359
770.2	0.097992
770.3	0.096708
770.4	0.095486
770.5	0.094317
770.6	0.093193
770.7	0.092103
770.8	0.091024
770.9	0.089957
771	0.088947
771.1	0.087998
771.2	0.087089
771.3	0.086211
771.4	0.085369
771.5	0.084565
771.6	0.08378
771.7	0.083015
771.8	0.082301
771.9	0.081617
772	0.080933
772.1	0.080264
772.2	0.079601
772.3	0.078961
772.4	0.078347
772.5	0.077743
772.6	0.07715
772.7	0.076541
772.8	0.076021
772.9	0.075556
773	0.074987
773.1	0.074335
773.2	0.073617
773.3	0.072861
773.4	0.07208
773.5	0.071263
773.6	0.070419
773.7	0.069542
773.8	0.068624
773.9	0.067686
774	0.066747
774.1	0.065812
774.2	0.064866
774.3	0.063917
774.4	0.062954
774.5	0.061974
774.6	0.060996
774.7	0.060053
774.8	0.059031
774.9	0.057935
775	0.056934
775.1	0.056028
775.2	0.055177
775.3	0.0544
775.4	0.053686
775.5	0.052997
775.6	0.05235
775.7	0.051772
775.8	0.051216
775.9	0.050662
776	0.050139
776.1	0.049647
776.2	0.049204
776.3	0.048817
776.4	0.048455
776.5	0.048105
776.6	0.047764
776.7	0.047435
776.8	0.047133
776.9	0.046854
777	0.046591
777.1	0.046353
777.2	0.046126
777.3	0.045897
777.4	0.045664
777.5	0.045423
777.6	0.045181
777.7	0.044933
777.8	0.044737
777.9	0.044569
778	0.044351
778.1	0.044089
778.2	0.043787
778.3	0.04345
778.4	0.043089
778.5	0.042717
778.6	0.042329
778.7	0.041924
778.8	0.041544
778.9	0.041167
779	0.040751
779.1	0.040303
779.2	0.03983
779.3	0.039334
779.4	0.038817
779.5	0.038283
779.6	0.037737
779.7	0.037189
779.8	0.036576
779.9	0.035928
780	0.035343
780.1	0.034814
780.2	0.034336
780.3	0.033906
780.4	0.033515
780.5	0.033155
780.6	0.032827
780.7	0.032529
780.8	0.032225
780.9	0.031921
781	0.031653
781.1	0.031416
781.2	0.031206
781.3	0.031023
781.4	0.030872
781.5	0.030753
781.6	0.030662
781.7	0.030598
781.8	0.030545
781.9	0.03049
782	0.030443
782.1	0.030406
782.2	0.030389
782.3	0.030396
782.4	0.03042
782.5	0.030453
782.6	0.030489
782.7	0.030524
782.8	0.030564
782.9	0.030606
783	0.030649
783.1	0.030708
783.2	0.030766
783.3	0.030806
783.4	0.03085
783.5	0.030902
783.6	0.03095
783.7	0.031006
783.8	0.031071
783.9	0.031129
784	0.031174
784.1	0.031216
784.2	0.031257
784.3	0.031283
784.4	0.031293
784.5	0.031293
784.6	0.031296
784.7	0.031297
784.8	0.031349
784.9	0.031424
785	0.031429
785.1	0.031368
785.2	0.031253
785.3	0.031093
785.4	0.0309
785.5	0.030681
785.6	0.030442
785.7	0.030187
785.8	0.029922
785.9	0.029639
786	0.029331
786.1	0.029
786.2	0.028652
786.3	0.02829
786.4	0.027916
786.5	0.027533
786.6	0.027145
786.7	0.026761
786.8	0.026314
786.9	0.025836
787	0.025427
787.1	0.025082
787.2	0.024794
787.3	0.024557
787.4	0.024367
787.5	0.024216
787.6	0.024099
787.7	0.024018
787.8	0.023957
787.9	0.023916
788	0.023912
788.1	0.023942
788.2	0.024003
788.3	0.02409
788.4	0.0242
788.5	0.024333
788.6	0.024485
788.7	0.024656
788.8	0.024779
788.9	0.024881
789	0.025061
789.1	0.025312
789.2	0.025629
789.3	0.026008
789.4	0.026446
789.5	0.02694
789.6	0.027492
789.7	0.028109
789.8	0.028642
789.9	0.029135
790	0.029799
790.1	0.030612
790.2	0.03156
790.3	0.032647
790.4	0.033873
790.5	0.035231
790.6	0.036701
790.7	0.038247
790.8	0.040075
790.9	0.042148
791	0.044185
791.1	0.046182
791.2	0.048141
791.3	0.050056
791.4	0.051917
791.5	0.053749
791.6	0.05556
791.7	0.057288
791.8	0.05918
791.9	0.061255
792	0.063158
792.1	0.064881
792.2	0.066474
792.3	0.06792
792.4	0.069209
792.5	0.070375
792.6	0.071463
792.7	0.072474
792.8	0.073364
792.9	0.074139
793	0.07483
793.1	0.075462
793.2	0.076075
793.3	0.076678
793.4	0.077256
793.5	0.077799
793.6	0.078304
793.7	0.078805
793.8	0.078945
793.9	0.078819
794	0.07891
794.1	0.079203
794.2	0.079682
794.3	0.080327
794.4	0.081125
794.5	0.08208
794.6	0.083162
794.7	0.084393
794.8	0.085411
794.9	0.086228
795	0.087266
795.1	0.088516
795.2	0.089962
795.3	0.091562
795.4	0.093293
795.5	0.095159
795.6	0.097123
795.7	0.099063
795.8	0.10189
795.9	0.1056
796	0.10909
796.1	0.11234
796.2	0.11537
796.3	0.1182
796.4	0.12083
796.5	0.12325
796.6	0.12552
796.7	0.12763
796.8	0.1298
796.9	0.13202
797	0.134
797.1	0.13578
797.2	0.13737
797.3	0.1388
797.4	0.14014
797.5	0.14141
797.6	0.1426
797.7	0.14373
797.8	0.14477
797.9	0.14567
798	0.14648
798.1	0.14722
798.2	0.14788
798.3	0.14847
798.4	0.14905
798.5	0.14969
798.6	0.15032
798.7	0.15103
798.8	0.1508
798.9	0.14971
799	0.14901
799.1	0.14873
799.2	0.14883
799.3	0.14921
799.4	0.1498
799.5	0.15059
799.6	0.15163
799.7	0.15293
799.8	0.15396
799.9	0.15468
800	0.15567
800.1	0.15685
800.2	0.15813
800.3	0.1596
800.4	0.16121
800.5	0.1628
800.6	0.16447
800.7	0.16607
800.8	0.1693
800.9	0.17416
801	0.1786
801.1	0.18267
801.2	0.18643
801.3	0.18992
801.4	0.1931
801.5	0.19593
801.6	0.19847
801.7	0.20077
801.8	0.20295
801.9	0.20503
802	0.20694
802.1	0.20875
802.2	0.21043
802.3	0.21199
802.4	0.21344
802.5	0.21478
802.6	0.21601
802.7	0.21711
802.8	0.21819
802.9	0.21922
803	0.22013
803.1	0.22094
803.2	0.22167
803.3	0.22234
803.4	0.22296
803.5	0.22351
803.6	0.22401
803.7	0.22468
803.8	0.22382
803.9	0.22156
804	0.21984
804.1	0.21862
804.2	0.21781
804.3	0.21735
804.4	0.21717
804.5	0.21722
804.6	0.2175
804.7	0.21808
804.8	0.21805
804.9	0.21731
805	0.21689
805.1	0.21677
805.2	0.21688
805.3	0.21716
805.4	0.21762
805.5	0.21817
805.6	0.21879
805.7	0.21912
805.8	0.2218
805.9	0.2269
806	0.23145
806.1	0.23546
806.2	0.23911
806.3	0.24247
806.4	0.24557
806.5	0.24841
806.6	0.25097
806.7	0.25316
806.8	0.25548
806.9	0.25808
807	0.26051
807.1	0.2628
807.2	0.26488
807.3	0.2667
807.4	0.26827
807.5	0.26966
807.6	0.27089
807.7	0.27203
807.8	0.27296
807.9	0.27373
808	0.27446
808.1	0.27503
808.2	0.27556
808.3	0.2762
808.4	0.27674
808.5	0.27715
808.6	0.27763
808.7	0.27806
808.8	0.27824
808.9	0.27845
809	0.27876
809.1	0.279
809.2	0.27911
809.3	0.27917
809.4	0.27933
809.5	0.27961
809.6	0.2799
809.7	0.28053
809.8	0.27821
809.9	0.27301
810	0.26869
810.1	0.2652
810.2	0.26244
810.3	0.26031
810.4	0.25867
810.5	0.25742
810.6	0.25642
810.7	0.25552
810.8	0.25528
810.9	0.2557
811	0.25609
811.1	0.25642
811.2	0.25671
811.3	0.25694
811.4	0.2571
811.5	0.25722
811.6	0.25727
811.7	0.25679
811.8	0.25932
811.9	0.265
812	0.26996
812.1	0.27427
812.2	0.27806
812.3	0.28145
812.4	0.28448
812.5	0.28725
812.6	0.2897
812.7	0.29192
812.8	0.29388
812.9	0.2956
813	0.29718
813.1	0.29871
813.2	0.30019
813.3	0.30155
813.4	0.3028
813.5	0.30396
813.6	0.30504
813.7	0.30605
813.8	0.30738
813.9	0.30905
814	0.31047
814.1	0.31156
814.2	0.31236
814.3	0.31296
814.4	0.31344
814.5	0.3139
814.6	0.31436
814.7	0.31468
814.8	0.31543
814.9	0.31656
815	0.31728
815.1	0.3176
815.2	0.3177
815.3	0.31776
815.4	0.31776
815.5	0.31766
815.6	0.31734
815.7	0.31668
815.8	0.31606
815.9	0.3156
816	0.31503
816.1	0.31435
816.2	0.31363
816.3	0.31283
816.4	0.31183
816.5	0.31062
816.6	0.30943
816.7	0.30834
816.8	0.30625
816.9	0.30343
817	0.30096
817.1	0.29862
817.2	0.29654
817.3	0.29481
817.4	0.29319
817.5	0.29155
817.6	0.28993
817.7	0.2885
817.8	0.2871
817.9	0.28567
818	0.28431
818.1	0.28292
818.2	0.2816
818.3	0.28031
818.4	0.27908
818.5	0.27795
818.6	0.27696
818.7	0.27605
818.8	0.27512
818.9	0.27416
819	0.27323
819.1	0.2723
819.2	0.27135
819.3	0.27042
819.4	0.2695
819.5	0.26858
819.6	0.26765
819.7	0.26667
819.8	0.26579
819.9	0.26498
820	0.26421
820.1	0.26344
820.2	0.26267
820.3	0.26192
820.4	0.26116
820.5	0.26038
820.6	0.25962
820.7	0.2589
820.8	0.25827
820.9	0.25762
821	0.25692
821.1	0.25621
821.2	0.25545
821.3	0.25465
821.4	0.25385
821.5	0.25305
821.6	0.25223
821.7	0.25135
821.8	0.251
821.9	0.25109
822	0.25096
822.1	0.25063
822.2	0.25013
822.3	0.24944
822.4	0.2486
822.5	0.24757
822.6	0.24638
822.7	0.24502
822.8	0.2438
822.9	0.24273
823	0.24151
823.1	0.2402
823.2	0.23879
823.3	0.23728
823.4	0.23564
823.5	0.23382
823.6	0.23187
823.7	0.22997
823.8	0.2274
823.9	0.22428
824	0.22155
824.1	0.21911
824.2	0.21688
824.3	0.21486
824.4	0.21305
824.5	0.21143
824.6	0.20989
824.7	0.20841
824.8	0.20681
824.9	0.20523
825	0.20383
825.1	0.20252
825.2	0.20142
825.3	0.20042
825.4	0.19953
825.5	0.19879
825.6	0.19812
825.7	0.19752
825.8	0.19645
825.9	0.19504
826	0.194
826.1	0.19322
826.2	0.19258
826.3	0.19212
826.4	0.19188
826.5	0.19187
826.6	0.19202
826.7	0.19239
826.8	0.19171
826.9	0.19004
827	0.18884
827.1	0.18809
827.2	0.18772
827.3	0.1877
827.4	0.18799
827.5	0.18854
827.6	0.18931
827.7	0.19012
827.8	0.19198
827.9	0.19493
828	0.19768
828.1	0.20023
828.2	0.20259
828.3	0.20475
828.4	0.20677
828.5	0.20869
828.6	0.21052
828.7	0.21206
828.8	0.21456
828.9	0.21804
829	0.22112
829.1	0.22386
829.2	0.2263
829.3	0.22846
829.4	0.23039
829.5	0.23211
829.6	0.23363
829.7	0.23502
829.8	0.23616
829.9	0.23712
830	0.23803
830.1	0.23892
830.2	0.23977
830.3	0.24056
830.4	0.24128
830.5	0.24195
830.6	0.24257
830.7	0.24332
830.8	0.24278
830.9	0.24094
831	0.23946
831.1	0.23837
831.2	0.23759
831.3	0.23715
831.4	0.23701
831.5	0.23711
831.6	0.23741
831.7	0.23797
831.8	0.23765
831.9	0.23638
832	0.23538
832.1	0.23475
832.2	0.23446
832.3	0.23445
832.4	0.23457
832.5	0.23475
832.6	0.235
832.7	0.23499
832.8	0.23714
832.9	0.24154
833	0.24539
833.1	0.24865
833.2	0.25164
833.3	0.25441
833.4	0.25682
833.5	0.25909
833.6	0.26121
833.7	0.26293
833.8	0.26507
833.9	0.26771
834	0.27003
834.1	0.27202
834.2	0.27381
834.3	0.27561
834.4	0.27735
834.5	0.2789
834.6	0.28024
834.7	0.28141
834.8	0.28219
834.9	0.28262
835	0.28317
835.1	0.28386
835.2	0.28458
835.3	0.2853
835.4	0.28597
835.5	0.28659
835.6	0.28712
835.7	0.28795
835.8	0.28649
835.9	0.28273
836	0.27963
836.1	0.27711
836.2	0.27503
836.3	0.27331
836.4	0.27195
836.5	0.27086
836.6	0.27001
836.7	0.26935
836.8	0.26899
836.9	0.26886
837	0.26875
837.1	0.26867
837.2	0.26859
837.3	0.26844
837.4	0.26828
837.5	0.26812
837.6	0.26787
837.7	0.2671
837.8	0.26878
837.9	0.27311
838	0.27683
838.1	0.27999
838.2	0.28269
838.3	0.28507
838.4	0.28715
838.5	0.28901
838.6	0.29072
838.7	0.29234
838.8	0.29394
838.9	0.29553
839	0.29712
839.1	0.29868
839.2	0.30013
839.3	0.30149
839.4	0.30278
839.5	0.30385
839.6	0.30478
839.7	0.30587
839.8	0.30651
839.9	0.30666
840	0.30699
840.1	0.30745
840.2	0.30787
840.3	0.30815
840.4	0.30843
840.5	0.30889
840.6	0.30946
840.7	0.31054
840.8	0.30871
840.9	0.30389
841	0.29979
841.1	0.29639
841.2	0.29346
841.3	0.2908
841.4	0.28829
841.5	0.28613
841.6	0.28427
841.7	0.28214
841.8	0.28132
841.9	0.28204
842	0.2824
842.1	0.28234
842.2	0.28216
842.3	0.28189
842.4	0.28139
842.5	0.28062
842.6	0.27967
842.7	0.27829
842.8	0.27928
842.9	0.2827
843	0.28548
843.1	0.28773
843.2	0.28957
843.3	0.29099
843.4	0.29216
843.5	0.29327
843.6	0.29435
843.7	0.29541
843.8	0.29631
843.9	0.29702
844	0.29776
844.1	0.29851
844.2	0.29927
844.3	0.29999
844.4	0.30069
844.5	0.30142
844.6	0.30211
844.7	0.3028
844.8	0.30312
844.9	0.30305
845	0.30303
845.1	0.30307
845.2	0.30318
845.3	0.30335
845.4	0.30355
845.5	0.30372
845.6	0.30392
845.7	0.30469
845.8	0.30203
845.9	0.29577
846	0.29022
846.1	0.28522
846.2	0.28046
846.3	0.27578
846.4	0.2711
846.5	0.26632
846.6	0.26129
846.7	0.25561
846.8	0.25056
846.9	0.24603
847	0.24025
847.1	0.233
847.2	0.22414
847.3	0.21333
847.4	0.19993
847.5	0.18339
847.6	0.16334
847.7	0.1395
847.8	0.11563
847.9	0.093508
848	0.073751
848.1	0.058676
848.2	0.048501
848.3	0.042426
848.4	0.039282
848.5	0.038218
848.6	0.038701
848.7	0.04032
848.8	0.042806
848.9	0.046159
849	0.050611
849.1	0.056105
849.2	0.06258
849.3	0.070018
849.4	0.078373
849.5	0.087631
849.6	0.097634
849.7	0.10845
849.8	0.11986
849.9	0.13174
850	0.14392
850.1	0.15641
850.2	0.16881
850.3	0.18114
850.4	0.19335
850.5	0.20523
850.6	0.21641
850.7	0.22652
850.8	0.23397
850.9	0.23903
851	0.24428
851.1	0.24975
851.2	0.25499
851.3	0.25976
851.4	0.26416
851.5	0.26813
851.6	0.27193
851.7	0.27584
851.8	0.27717
851.9	0.27586
852	0.27508
852.1	0.2749
852.2	0.2751
852.3	0.27562
852.4	0.27633
852.5	0.27718
852.6	0.27811
852.7	0.27846
852.8	0.28294
852.9	0.29167
853	0.29943
853.1	0.30625
853.2	0.31222
853.3	0.31742
853.4	0.32191
853.5	0.32579
853.6	0.32913
853.7	0.33191
853.8	0.33519
853.9	0.33904
854	0.34233
854.1	0.34506
854.2	0.34724
854.3	0.34899
854.4	0.35043
854.5	0.35159
854.6	0.35253
854.7	0.35318
854.8	0.35372
854.9	0.35418
855	0.35442
855.1	0.35455
855.2	0.35462
855.3	0.35465
855.4	0.35465
855.5	0.35452
855.6	0.35431
855.7	0.35401
855.8	0.3539
855.9	0.35396
856	0.35376
856.1	0.35339
856.2	0.35279
856.3	0.35204
856.4	0.3513
856.5	0.35064
856.6	0.35003
856.7	0.34921
856.8	0.34921
856.9	0.34979
857	0.34989
857.1	0.34978
857.2	0.3496
857.3	0.34924
857.4	0.34866
857.5	0.34787
857.6	0.3469
857.7	0.34585
857.8	0.34442
857.9	0.34262
858	0.3408
858.1	0.33885
858.2	0.33701
858.3	0.33542
858.4	0.33373
858.5	0.33201
858.6	0.33041
858.7	0.32879
858.8	0.32642
858.9	0.32356
859	0.32102
859.1	0.31862
859.2	0.31638
859.3	0.31441
859.4	0.31273
859.5	0.31125
859.6	0.30979
859.7	0.3084
859.8	0.30679
859.9	0.30496
860	0.30336
860.1	0.30204
860.2	0.30092
860.3	0.29991
860.4	0.29896
860.5	0.29803
860.6	0.29717
860.7	0.29628
860.8	0.29544
860.9	0.29465
861	0.29389
861.1	0.29316
861.2	0.29244
861.3	0.29175
861.4	0.29111
861.5	0.29051
861.6	0.28996
861.7	0.28971
861.8	0.28774
861.9	0.28411
862	0.28109
862.1	0.27867
862.2	0.27672
862.3	0.27516
862.4	0.27391
862.5	0.27291
862.6	0.27209
862.7	0.27174
862.8	0.26977
862.9	0.26606
863	0.26289
863.1	0.26022
863.2	0.25797
863.3	0.25606
863.4	0.25442
863.5	0.25298
863.6	0.25172
863.7	0.25011
863.8	0.25188
863.9	0.25728
864	0.26208
864.1	0.26627
864.2	0.26993
864.3	0.27309
864.4	0.27574
864.5	0.27796
864.6	0.27994
864.7	0.28172
864.8	0.28398
864.9	0.28678
865	0.28929
865.1	0.29148
865.2	0.29329
865.3	0.29481
865.4	0.29626
865.5	0.29773
865.6	0.29916
865.7	0.30042
865.8	0.3016
865.9	0.30273
866	0.30374
866.1	0.30474
866.2	0.30572
866.3	0.30658
866.4	0.30723
866.5	0.30776
866.6	0.30832
866.7	0.30869
866.8	0.30912
866.9	0.30988
867	0.31048
867.1	0.31078
867.2	0.3111
867.3	0.31149
867.4	0.31168
867.5	0.31167
867.6	0.31169
867.7	0.31173
867.8	0.31248
867.9	0.31387
868	0.3149
868.1	0.31554
868.2	0.31591
868.3	0.31619
868.4	0.31637
868.5	0.31638
868.6	0.31623
868.7	0.31594
868.8	0.31537
868.9	0.31458
869	0.3137
869.1	0.31272
869.2	0.31166
869.3	0.31051
869.4	0.30935
869.5	0.30826
869.6	0.30722
869.7	0.30629
869.8	0.30466
869.9	0.30233
870	0.30028
870.1	0.29845
870.2	0.29685
870.3	0.29548
870.4	0.29427
870.5	0.29312
870.6	0.29204
870.7	0.29109
870.8	0.2899
870.9	0.28846
871	0.28721
871.1	0.28615
871.2	0.28521
871.3	0.28431
871.4	0.28347
871.5	0.28271
871.6	0.28201
871.7	0.28139
871.8	0.28082
871.9	0.28026
872	0.2797
872.1	0.27918
872.2	0.27876
872.3	0.27844
872.4	0.27818
872.5	0.27798
872.6	0.27785
872.7	0.27801
872.8	0.27613
872.9	0.27231
873	0.26907
873.1	0.26633
873.2	0.26418
873.3	0.26251
873.4	0.26127
873.5	0.26045
873.6	0.25985
873.7	0.25948
873.8	0.25816
873.9	0.2559
874	0.25409
874.1	0.25271
874.2	0.25162
874.3	0.25075
874.4	0.25006
874.5	0.24942
874.6	0.24873
874.7	0.24753
874.8	0.24953
874.9	0.255
875	0.25972
875.1	0.26384
875.2	0.26755
875.3	0.2706
875.4	0.27332
875.5	0.27594
875.6	0.27824
875.7	0.28011
875.8	0.2821
875.9	0.2844
876	0.28658
876.1	0.2885
876.2	0.29014
876.3	0.2916
876.4	0.29291
876.5	0.29423
876.6	0.29552
876.7	0.29668
876.8	0.29786
876.9	0.29909
877	0.30016
877.1	0.30106
877.2	0.30182
877.3	0.30243
877.4	0.30299
877.5	0.3036
877.6	0.30417
877.7	0.30476
877.8	0.30537
877.9	0.30595
878	0.30648
878.1	0.30695
878.2	0.30739
878.3	0.30776
878.4	0.30805
878.5	0.3083
878.6	0.30855
878.7	0.30869
878.8	0.30889
878.9	0.30924
879	0.30948
879.1	0.30967
879.2	0.30985
879.3	0.30995
879.4	0.30997
879.5	0.30995
879.6	0.30987
879.7	0.30968
879.8	0.31007
879.9	0.31101
880	0.31174
880.1	0.31217
880.2	0.31238
880.3	0.31244
880.4	0.31228
880.5	0.31192
880.6	0.31146
880.7	0.31086
880.8	0.31079
880.9	0.31124
881	0.3115
881.1	0.3116
881.2	0.31149
881.3	0.31114
881.4	0.3106
881.5	0.30975
881.6	0.30865
881.7	0.30768
881.8	0.30576
881.9	0.30296
882	0.30055
882.1	0.29837
882.2	0.2963
882.3	0.29433
882.4	0.29263
882.5	0.29122
882.6	0.28999
882.7	0.28885
882.8	0.2873
882.9	0.28542
883	0.28389
883.1	0.28267
883.2	0.28151
883.3	0.28048
883.4	0.27968
883.5	0.27889
883.6	0.2782
883.7	0.27778
883.8	0.27672
883.9	0.27497
884	0.27361
884.1	0.27266
884.2	0.27187
884.3	0.27112
884.4	0.27047
884.5	0.27
884.6	0.26975
884.7	0.26996
884.8	0.26841
884.9	0.26501
885	0.26218
885.1	0.25989
885.2	0.258
885.3	0.25647
885.4	0.2553
885.5	0.25441
885.6	0.2538
885.7	0.2533
885.8	0.25399
885.9	0.25585
886	0.25754
886.1	0.25905
886.2	0.26041
886.3	0.26159
886.4	0.26262
886.5	0.26358
886.6	0.26443
886.7	0.26492
886.8	0.26699
886.9	0.27074
887	0.27402
887.1	0.2769
887.2	0.27945
887.3	0.28171
887.4	0.28372
887.5	0.28552
887.6	0.28713
887.7	0.28856
887.8	0.28982
887.9	0.29094
888	0.29197
888.1	0.29296
888.2	0.2939
888.3	0.29481
888.4	0.29571
888.5	0.2966
888.6	0.29743
888.7	0.29845
888.8	0.2979
888.9	0.29577
889	0.29397
889.1	0.29243
889.2	0.29109
889.3	0.28999
889.4	0.28914
889.5	0.2885
889.6	0.28809
889.7	0.28812
889.8	0.28671
889.9	0.28378
890	0.28115
890.1	0.27874
890.2	0.27661
890.3	0.27482
890.4	0.27332
890.5	0.272
890.6	0.27069
890.7	0.26885
890.8	0.26936
890.9	0.27249
891	0.27512
891.1	0.27732
891.2	0.2792
891.3	0.28091
891.4	0.28242
891.5	0.2836
891.6	0.28453
891.7	0.28534
891.8	0.28691
891.9	0.28909
892	0.29112
892.1	0.29305
892.2	0.29466
892.3	0.29611
892.4	0.29761
892.5	0.29912
892.6	0.30046
892.7	0.30162
892.8	0.30244
892.9	0.30314
893	0.30398
893.1	0.30482
893.2	0.30566
893.3	0.3064
893.4	0.30704
893.5	0.30764
893.6	0.30826
893.7	0.30934
893.8	0.30798
893.9	0.30416
894	0.30095
894.1	0.29823
894.2	0.29591
894.3	0.29386
894.4	0.29191
894.5	0.29007
894.6	0.28833
894.7	0.28658
894.8	0.28454
894.9	0.28219
895	0.27984
895.1	0.27736
895.2	0.27473
895.3	0.27195
895.4	0.26896
895.5	0.2657
895.6	0.26213
895.7	0.25769
895.8	0.25575
895.9	0.25628
896	0.25563
896.1	0.25395
896.2	0.25133
896.3	0.24784
896.4	0.24343
896.5	0.23794
896.6	0.23122
896.7	0.22299
896.8	0.213
896.9	0.2009
897	0.18602
897.1	0.16786
897.2	0.14638
897.3	0.12221
897.4	0.09777
897.5	0.076162
897.6	0.059702
897.7	0.048815
897.8	0.042081
897.9	0.038346
898	0.036828
898.1	0.036933
898.2	0.038317
898.3	0.040753
898.4	0.04411
898.5	0.048208
898.6	0.053032
898.7	0.058674
898.8	0.063621
898.9	0.067745
899	0.072742
899.1	0.078555
899.2	0.085099
899.3	0.092279
899.4	0.099933
899.5	0.10801
899.6	0.11632
899.7	0.12479
899.8	0.13422
899.9	0.14456
900	0.15456
900.1	0.16415
900.2	0.17361
900.3	0.18277
900.4	0.19156
900.5	0.20017
900.6	0.20881
900.7	0.21748
900.8	0.22826
900.9	0.24075
901	0.25195
901.1	0.26174
901.2	0.27064
901.3	0.27883
901.4	0.2863
901.5	0.29324
901.6	0.29956
901.7	0.30524
901.8	0.31023
901.9	0.31459
902	0.31863
902.1	0.32242
902.2	0.32583
902.3	0.32893
902.4	0.33167
902.5	0.334
902.6	0.33598
902.7	0.33775
902.8	0.33894
902.9	0.33951
903	0.33992
903.1	0.34025
903.2	0.34059
903.3	0.34086
903.4	0.3411
903.5	0.34136
903.6	0.34164
903.7	0.34246
903.8	0.33972
903.9	0.33339
904	0.32801
904.1	0.32342
904.2	0.31953
904.3	0.31632
904.4	0.31361
904.5	0.31125
904.6	0.30921
904.7	0.30721
904.8	0.30655
904.9	0.30723
905	0.30776
905.1	0.30824
905.2	0.3086
905.3	0.3088
905.4	0.30899
905.5	0.30916
905.6	0.30933
905.7	0.3091
905.8	0.31195
905.9	0.31792
906	0.32309
906.1	0.32734
906.2	0.33077
906.3	0.33359
906.4	0.33602
906.5	0.33816
906.6	0.34006
906.7	0.34179
906.8	0.34285
906.9	0.34315
907	0.34322
907.1	0.34323
907.2	0.3433
907.3	0.34344
907.4	0.34354
907.5	0.3436
907.6	0.34354
907.7	0.34336
907.8	0.34343
907.9	0.34373
908	0.34388
908.1	0.34375
908.2	0.3436
908.3	0.34354
908.4	0.34323
908.5	0.34295
908.6	0.34281
908.7	0.34283
908.8	0.34005
908.9	0.33477
909	0.33019
909.1	0.3261
909.2	0.32254
909.3	0.31966
909.4	0.31728
909.5	0.31522
909.6	0.31334
909.7	0.31177
909.8	0.30858
909.9	0.30383
910	0.29976
910.1	0.29627
910.2	0.29323
910.3	0.29054
910.4	0.28804
910.5	0.28568
910.6	0.28343
910.7	0.28063
910.8	0.28185
910.9	0.28736
911	0.29216
911.1	0.29622
911.2	0.2997
911.3	0.30277
911.4	0.30544
911.5	0.30771
911.6	0.3097
911.7	0.31142
911.8	0.31349
911.9	0.31595
912	0.31815
912.1	0.32013
912.2	0.32189
912.3	0.32343
912.4	0.32484
912.5	0.32614
912.6	0.32735
912.7	0.32844
912.8	0.32954
912.9	0.33069
913	0.33169
913.1	0.33267
913.2	0.3336
913.3	0.33446
913.4	0.33525
913.5	0.33595
913.6	0.33659
913.7	0.33724
913.8	0.33794
913.9	0.33866
914	0.33931
914.1	0.33985
914.2	0.34021
914.3	0.34038
914.4	0.34043
914.5	0.34038
914.6	0.34033
914.7	0.34026
914.8	0.34112
914.9	0.34283
915	0.34425
915.1	0.34535
915.2	0.34604
915.3	0.34641
915.4	0.34672
915.5	0.34705
915.6	0.34725
915.7	0.34724
915.8	0.34725
915.9	0.34731
916	0.34724
916.1	0.34712
916.2	0.34696
916.3	0.34667
916.4	0.34621
916.5	0.34552
916.6	0.34486
916.7	0.34434
916.8	0.34264
916.9	0.34007
917	0.33785
917.1	0.33573
917.2	0.3339
917.3	0.33241
917.4	0.33098
917.5	0.32956
917.6	0.32832
917.7	0.32739
917.8	0.32612
917.9	0.32438
918	0.32276
918.1	0.32124
918.2	0.31986
918.3	0.3187
918.4	0.31782
918.5	0.31712
918.6	0.31652
918.7	0.31598
918.8	0.31532
918.9	0.31451
919	0.31377
919.1	0.31307
919.2	0.31242
919.3	0.31179
919.4	0.31121
919.5	0.31072
919.6	0.31026
919.7	0.31026
919.8	0.30787
919.9	0.30303
920	0.299
920.1	0.29571
920.2	0.29295
920.3	0.29059
920.4	0.28865
920.5	0.28702
920.6	0.28565
920.7	0.28458
920.8	0.28311
920.9	0.28117
921	0.27944
921.1	0.27792
921.2	0.27658
921.3	0.27537
921.4	0.27424
921.5	0.27321
921.6	0.27218
921.7	0.27056
921.8	0.27211
921.9	0.27703
922	0.28123
922.1	0.28483
922.2	0.28797
922.3	0.29071
922.4	0.29316
922.5	0.29537
922.6	0.29744
922.7	0.29934
922.8	0.30122
922.9	0.30311
923	0.30467
923.1	0.30595
923.2	0.30714
923.3	0.30832
923.4	0.30951
923.5	0.31075
923.6	0.31193
923.7	0.3129
923.8	0.31369
923.9	0.31444
924	0.31523
924.1	0.31611
924.2	0.31698
924.3	0.3178
924.4	0.31852
924.5	0.31907
924.6	0.31946
924.7	0.32004
924.8	0.31963
924.9	0.3181
925	0.31667
925.1	0.31558
925.2	0.31478
925.3	0.31392
925.4	0.31324
925.5	0.31286
925.6	0.31252
925.7	0.31262
925.8	0.30946
925.9	0.30305
926	0.29747
926.1	0.29256
926.2	0.28817
926.3	0.28421
926.4	0.2807
926.5	0.27762
926.6	0.27478
926.7	0.27154
926.8	0.27121
926.9	0.27392
927	0.27608
927.1	0.27767
927.2	0.27879
927.3	0.27952
927.4	0.27997
927.5	0.28021
927.6	0.28025
927.7	0.27984
927.8	0.28125
927.9	0.2846
928	0.28753
928.1	0.29009
928.2	0.29235
928.3	0.29443
928.4	0.29636
928.5	0.29814
928.6	0.29983
928.7	0.30144
928.8	0.30289
928.9	0.30418
929	0.30549
929.1	0.30679
929.2	0.30805
929.3	0.30928
929.4	0.31054
929.5	0.31172
929.6	0.31281
929.7	0.31388
929.8	0.31529
929.9	0.31698
930	0.31856
930.1	0.32003
930.2	0.32143
930.3	0.3228
930.4	0.32412
930.5	0.32546
930.6	0.32684
930.7	0.32804
930.8	0.32985
930.9	0.3323
931	0.33439
931.1	0.33614
931.2	0.33765
931.3	0.33888
931.4	0.33999
931.5	0.34111
931.6	0.34218
931.7	0.34311
931.8	0.34432
931.9	0.34565
932	0.34657
932.1	0.34736
932.2	0.34805
932.3	0.34871
932.4	0.34927
932.5	0.34966
932.6	0.34989
932.7	0.35014
932.8	0.34924
932.9	0.34719
933	0.34524
933.1	0.34346
933.2	0.342
933.3	0.34077
933.4	0.33953
933.5	0.33854
933.6	0.33768
933.7	0.33678
933.8	0.33559
933.9	0.33412
934	0.33279
934.1	0.33148
934.2	0.33035
934.3	0.32952
934.4	0.32884
934.5	0.3281
934.6	0.32733
934.7	0.32656
934.8	0.3258
934.9	0.32521
935	0.32476
935.1	0.32439
935.2	0.32405
935.3	0.32366
935.4	0.32326
935.5	0.32288
935.6	0.32246
935.7	0.32215
935.8	0.32049
935.9	0.31748
936	0.31486
936.1	0.31269
936.2	0.31094
936.3	0.30952
936.4	0.30837
936.5	0.30745
936.6	0.30669
936.7	0.30643
936.8	0.30344
936.9	0.29765
937	0.29266
937.1	0.28832
937.2	0.28453
937.3	0.28122
937.4	0.27821
937.5	0.27545
937.6	0.2729
937.7	0.26998
937.8	0.27024
937.9	0.27389
938	0.27695
938.1	0.27941
938.2	0.28139
938.3	0.28296
938.4	0.28417
938.5	0.28507
938.6	0.2858
938.7	0.28622
938.8	0.28807
938.9	0.29145
939	0.2945
939.1	0.29723
939.2	0.29965
939.3	0.3018
939.4	0.30367
939.5	0.30525
939.6	0.3067
939.7	0.30818
939.8	0.30959
939.9	0.31092
940	0.31219
940.1	0.3134
940.2	0.31445
940.3	0.31526
940.4	0.31609
940.5	0.3171
940.6	0.31818
940.7	0.31917
940.8	0.32029
940.9	0.32153
941	0.32268
941.1	0.32382
941.2	0.32492
941.3	0.32588
941.4	0.32662
941.5	0.32724
941.6	0.32794
941.7	0.32854
941.8	0.32922
941.9	0.33026
942	0.33122
942.1	0.33191
942.2	0.33259
942.3	0.33332
942.4	0.33384
942.5	0.33412
942.6	0.33445
942.7	0.33475
942.8	0.33599
942.9	0.33811
943	0.33977
943.1	0.34096
943.2	0.34186
943.3	0.34268
943.4	0.34337
943.5	0.34391
943.6	0.34428
943.7	0.34451
943.8	0.34418
943.9	0.34331
944	0.34243
944.1	0.34152
944.2	0.34056
944.3	0.33959
944.4	0.33864
944.5	0.3377
944.6	0.33681
944.7	0.33613
944.8	0.33448
944.9	0.33187
945	0.32964
945.1	0.32773
945.2	0.32608
945.3	0.32467
945.4	0.32343
945.5	0.32238
945.6	0.32144
945.7	0.32059
945.8	0.31972
945.9	0.31877
946	0.31787
946.1	0.31708
946.2	0.3164
946.3	0.31574
946.4	0.31513
946.5	0.31451
946.6	0.31388
946.7	0.31347
946.8	0.31179
946.9	0.30881
947	0.30627
947.1	0.30419
947.2	0.30247
947.3	0.30112
947.4	0.30004
947.5	0.29917
947.6	0.29853
947.7	0.29834
947.8	0.29607
947.9	0.29157
948	0.28763
948.1	0.28418
948.2	0.28121
948.3	0.27875
948.4	0.27671
948.5	0.27497
948.6	0.2734
948.7	0.27141
948.8	0.2718
948.9	0.27486
949	0.2776
949.1	0.27999
949.2	0.28204
949.3	0.2838
949.4	0.28532
949.5	0.28659
949.6	0.28757
949.7	0.28804
949.8	0.28974
949.9	0.29293
950	0.29571
950.1	0.29805
950.2	0.30022
950.3	0.30207
950.4	0.30367
950.5	0.30533
950.6	0.30686
950.7	0.30809
950.8	0.30912
950.9	0.31017
951	0.31124
951.1	0.31219
951.2	0.31298
951.3	0.31366
951.4	0.31434
951.5	0.31516
951.6	0.31601
951.7	0.31704
951.8	0.31654
951.9	0.31444
952	0.31259
952.1	0.31098
952.2	0.30963
952.3	0.30852
952.4	0.30757
952.5	0.30688
952.6	0.3064
952.7	0.30645
952.8	0.30404
952.9	0.29909
953	0.29473
953.1	0.29084
953.2	0.28736
953.3	0.28423
953.4	0.28131
953.5	0.27851
953.6	0.27579
953.7	0.27262
953.8	0.27235
953.9	0.27513
954	0.27734
954.1	0.27904
954.2	0.28033
954.3	0.28128
954.4	0.28198
954.5	0.28244
954.6	0.28268
954.7	0.28253
954.8	0.28372
954.9	0.2863
955	0.28852
955.1	0.29044
955.2	0.29211
955.3	0.29348
955.4	0.29467
955.5	0.29575
955.6	0.29678
955.7	0.29781
955.8	0.29864
955.9	0.29932
956	0.30008
956.1	0.30089
956.2	0.30178
956.3	0.30272
956.4	0.30357
956.5	0.30428
956.6	0.30491
956.7	0.30558
956.8	0.30603
956.9	0.30638
957	0.30685
957.1	0.30733
957.2	0.30774
957.3	0.30804
957.4	0.30835
957.5	0.30879
957.6	0.30929
957.7	0.31039
957.8	0.30764
957.9	0.30084
958	0.29493
958.1	0.28986
958.2	0.28521
958.3	0.28069
958.4	0.27645
958.5	0.27243
958.6	0.26818
958.7	0.26362
958.8	0.26047
958.9	0.25841
959	0.25555
959.1	0.2521
959.2	0.24804
959.3	0.24326
959.4	0.23757
959.5	0.23073
959.6	0.22261
959.7	0.21262
959.8	0.20366
959.9	0.1954
960	0.18422
960.1	0.17005
960.2	0.153
960.3	0.13347
960.4	0.11301
960.5	0.093603
960.6	0.077141
960.7	0.064756
960.8	0.056179
960.9	0.050881
961	0.048093
961.1	0.047162
961.2	0.047671
961.3	0.049272
961.4	0.051843
961.5	0.055174
961.6	0.059292
961.7	0.064063
961.8	0.069707
961.9	0.076254
962	0.083467
962.1	0.091325
962.2	0.099724
962.3	0.10875
962.4	0.11821
962.5	0.12817
962.6	0.13851
962.7	0.14932
962.8	0.16033
962.9	0.17139
963	0.18239
963.1	0.19317
963.2	0.20381
963.3	0.21424
963.4	0.22461
963.5	0.23488
963.6	0.24494
963.7	0.25475
963.8	0.26515
963.9	0.27583
964	0.28561
964.1	0.29442
964.2	0.30249
964.3	0.30988
964.4	0.31674
964.5	0.32315
964.6	0.32899
964.7	0.33434
964.8	0.33909
964.9	0.34312
965	0.34648
965.1	0.34935
965.2	0.35183
965.3	0.35402
965.4	0.35595
965.5	0.35751
965.6	0.35863
965.7	0.35949
965.8	0.35895
965.9	0.35713
966	0.35553
966.1	0.35415
966.2	0.35307
966.3	0.35231
966.4	0.35172
966.5	0.35102
966.6	0.3504
966.7	0.35001
966.8	0.34917
966.9	0.34797
967	0.34705
967.1	0.34608
967.2	0.34511
967.3	0.3444
967.4	0.3438
967.5	0.34306
967.6	0.34227
967.7	0.34174
967.8	0.34066
967.9	0.33884
968	0.3372
968.1	0.33564
968.2	0.33414
968.3	0.33279
968.4	0.33169
968.5	0.33082
968.6	0.33009
968.7	0.32988
968.8	0.32679
968.9	0.32079
969	0.31562
969.1	0.31117
969.2	0.30737
969.3	0.30408
969.4	0.30118
969.5	0.29861
969.6	0.29632
969.7	0.2941
969.8	0.29352
969.9	0.29456
970	0.29543
970.1	0.29615
970.2	0.29674
970.3	0.29724
970.4	0.29767
970.5	0.29803
970.6	0.2983
970.7	0.29806
970.8	0.30022
970.9	0.30493
971	0.30896
971.1	0.31237
971.2	0.31535
971.3	0.31787
971.4	0.31999
971.5	0.32179
971.6	0.32325
971.7	0.32442
971.8	0.32515
971.9	0.32551
972	0.32577
972.1	0.32601
972.2	0.32622
972.3	0.32647
972.4	0.32671
972.5	0.32692
972.6	0.32716
972.7	0.32745
972.8	0.32729
972.9	0.32669
973	0.32602
973.1	0.32534
973.2	0.32473
973.3	0.32427
973.4	0.32396
973.5	0.32373
973.6	0.32354
973.7	0.32378
973.8	0.3205
973.9	0.31371
974	0.3079
974.1	0.30308
974.2	0.29895
974.3	0.29531
974.4	0.29208
974.5	0.28918
974.6	0.28646
974.7	0.28366
974.8	0.28241
974.9	0.28287
975	0.28312
975.1	0.28305
975.2	0.28297
975.3	0.28278
975.4	0.28234
975.5	0.28191
975.6	0.28152
975.7	0.28052
975.8	0.2821
975.9	0.28656
976	0.29059
976.1	0.2942
976.2	0.29733
976.3	0.30007
976.4	0.30249
976.5	0.30457
976.6	0.30642
976.7	0.30813
976.8	0.3095
976.9	0.31057
977	0.31166
977.1	0.31279
977.2	0.31389
977.3	0.31493
977.4	0.3159
977.5	0.31675
977.6	0.31748
977.7	0.31811
977.8	0.31893
977.9	0.31994
978	0.32087
978.1	0.32177
978.2	0.3226
978.3	0.32333
978.4	0.324
978.5	0.32469
978.6	0.32537
978.7	0.32637
978.8	0.32526
978.9	0.32198
979	0.31915
979.1	0.31674
979.2	0.3147
979.3	0.31298
979.4	0.3115
979.5	0.31022
979.6	0.30907
979.7	0.30844
979.8	0.30508
979.9	0.29885
980	0.29327
980.1	0.28827
980.2	0.28381
980.3	0.27977
980.4	0.27601
980.5	0.2725
980.6	0.26919
980.7	0.26542
980.8	0.26553
980.9	0.26965
981	0.27291
981.1	0.27534
981.2	0.27724
981.3	0.27883
981.4	0.28022
981.5	0.28146
981.6	0.28246
981.7	0.28297
981.8	0.28435
981.9	0.28679
982	0.28915
982.1	0.29149
982.2	0.29359
982.3	0.29534
982.4	0.29689
982.5	0.29835
982.6	0.29981
982.7	0.30128
982.8	0.30272
982.9	0.30414
983	0.30562
983.1	0.30727
983.2	0.30882
983.3	0.31011
983.4	0.31145
983.5	0.31283
983.6	0.31402
983.7	0.31529
983.8	0.31699
983.9	0.3188
984	0.32046
984.1	0.32226
984.2	0.32399
984.3	0.3254
984.4	0.32659
984.5	0.32782
984.6	0.32912
984.7	0.33025
984.8	0.33215
984.9	0.33481
985	0.33705
985.1	0.33892
985.2	0.3405
985.3	0.34193
985.4	0.34323
985.5	0.34445
985.6	0.34556
985.7	0.34659
985.8	0.34715
985.9	0.34721
986	0.34718
986.1	0.34707
986.2	0.3469
986.3	0.34673
986.4	0.34649
986.5	0.34618
986.6	0.34582
986.7	0.34558
986.8	0.34441
986.9	0.34231
987	0.34044
987.1	0.33878
987.2	0.33735
987.3	0.33611
987.4	0.33501
987.5	0.33396
987.6	0.33303
987.7	0.33225
987.8	0.33144
987.9	0.33061
988	0.32988
988.1	0.3292
988.2	0.3286
988.3	0.3281
988.4	0.32768
988.5	0.32734
988.6	0.32706
988.7	0.32687
988.8	0.32657
988.9	0.3261
989	0.32563
989.1	0.32514
989.2	0.32461
989.3	0.32408
989.4	0.32353
989.5	0.32304
989.6	0.32272
989.7	0.32264
989.8	0.32168
989.9	0.31984
990	0.3182
990.1	0.31666
990.2	0.31526
990.3	0.31408
990.4	0.31317
990.5	0.31252
990.6	0.31198
990.7	0.31198
990.8	0.30825
990.9	0.30079
991	0.29429
991.1	0.28869
991.2	0.2838
991.3	0.27954
991.4	0.2758
991.5	0.27232
991.6	0.26902
991.7	0.26553
991.8	0.26511
991.9	0.26767
992	0.26987
992.1	0.2718
992.2	0.27319
992.3	0.27411
992.4	0.27486
992.5	0.27546
992.6	0.27586
992.7	0.27571
992.8	0.27735
992.9	0.28101
993	0.28436
993.1	0.28739
993.2	0.29009
993.3	0.29255
993.4	0.29483
993.5	0.29687
993.6	0.29875
993.7	0.30051
993.8	0.30201
993.9	0.30326
994	0.30446
994.1	0.30566
994.2	0.30687
994.3	0.30808
994.4	0.30934
994.5	0.31061
994.6	0.31186
994.7	0.31305
994.8	0.3148
994.9	0.31709
995	0.31916
995.1	0.32101
995.2	0.32268
995.3	0.32421
995.4	0.3256
995.5	0.32687
995.6	0.32803
995.7	0.32897
995.8	0.33043
995.9	0.33245
996	0.33419
996.1	0.33572
996.2	0.33703
996.3	0.33817
996.4	0.33912
996.5	0.33986
996.6	0.34046
996.7	0.34102
996.8	0.34098
996.9	0.34042
997	0.33987
997.1	0.3392
997.2	0.33846
997.3	0.3377
997.4	0.33697
997.5	0.33631
997.6	0.33576
997.7	0.33545
997.8	0.33448
997.9	0.33277
998	0.33123
998.1	0.32984
998.2	0.32854
998.3	0.32723
998.4	0.32612
998.5	0.32525
998.6	0.32454
998.7	0.32394
998.8	0.32337
998.9	0.32267
999	0.32192
999.1	0.32136
999.2	0.32096
999.3	0.32056
999.4	0.32009
999.5	0.31958
999.6	0.3191
999.7	0.31869
999.8	0.31849
999.9	0.31823
1000	0.31785


==> SashaEpoch1down/VoltEst-path10.txt <==
200	200.1	200.2	200.3	200.4	200.5	200.6	200.7	200.8	200.9	201	201.1	201.2	201.3	201.4	201.5	201.6	201.7	201.8	201.9	202	202.1	202.2	202.3	202.4	202.5	202.6	202.7	202.8	202.9	203	203.1	203.2	203.3	203.4	203.5	203.6	203.7	203.8	203.9	204	204.1	204.2	204.3	204.4	204.5	204.6	204.7	204.8	204.9	205	205.1	205.2	205.3	205.4	205.5	205.6	205.7	205.8	205.9	206	206.1	206.2	206.3	206.4	206.5	206.6	206.7	206.8	206.9	207	207.1	207.2	207.3	207.4	207.5	207.6	207.7	207.8	207.9	208	208.1	208.2	208.3	208.4	208.5	208.6	208.7	208.8	208.9	209	209.1	209.2	209.3	209.4	209.5	209.6	209.7	209.8	209.9	210	210.1	210.2	210.3	210.4	210.5	210.6	210.7	210.8	210.9	211	211.1	211.2	211.3	211.4	211.5	211.6	211.7	211.8	211.9	212	212.1	212.2	212.3	212.4	212.5	212.6	212.7	212.8	212.9	213	213.1	213.2	213.3	213.4	213.5	213.6	213.7	213.8	213.9	214	214.1	214.2	214.3	214.4	214.5	214.6	214.7	214.8	214.9	215	215.1	215.2	215.3	215.4	215.5	215.6	215.7	215.8	215.9	216	216.1	216.2	216.3	216.4	216.5	216.6	216.7	216.8	216.9	217	217.1	217.2	217.3	217.4	217.5	217.6	217.7	217.8	217.9	218	218.1	218.2	218.3	218.4	218.5	218.6	218.7	218.8	218.9	219	219.1	219.2	219.3	219.4	219.5	219.6	219.7	219.8	219.9	220	220.1	220.2	220.3	220.4	220.5	220.6	220.7	220.8	220.9	221	221.1	221.2	221.3	221.4	221.5	221.6	221.7	221.8	221.9	222	222.1	222.2	222.3	222.4	222.5	222.6	222.7	222.8	222.9	223	223.1	223.2	223.3	223.4	223.5	223.6	223.7	223.8	223.9	224	224.1	224.2	224.3	224.4	224.5	224.6	224.7	224.8	224.9	225	225.1	225.2	225.3	225.4	225.5	225.6	225.7	225.8	225.9	226	226.1	226.2	226.3	226.4	226.5	226.6	226.7	226.8	226.9	227	227.1	227.2	227.3	227.4	227.5	227.6	227.7	227.8	227.9	228	228.1	228.2	228.3	228.4	228.5	228.6	228.7	228.8	228.9	229	229.1	229.2	229.3	229.4	229.5	229.6	229.7	229.8	229.9	230	230.1	230.2	230.3	230.4	230.5	230.6	230.7	230.8	230.9	231	231.1	231.2	231.3	231.4	231.5	231.6	231.7	231.8	231.9	232	232.1	232.2	232.3	232.4	232.5	232.6	232.7	232.8	232.9	233	233.1	233.2	233.3	233.4	233.5	233.6	233.7	233.8	233.9	234	234.1	234.2	234.3	234.4	234.5	234.6	234.7	234.8	234.9	235	235.1	235.2	235.3	235.4	235.5	235.6	235.7	235.8	235.9	236	236.1	236.2	236.3	236.4	236.5	236.6	236.7	236.8	236.9	237	237.1	237.2	237.3	237.4	237.5	237.6	237.7	237.8	237.9	238	238.1	238.2	238.3	238.4	238.5	238.6	238.7	238.8	238.9	239	239.1	239.2	239.3	239.4	239.5	239.6	239.7	239.8	239.9	240	240.1	240.2	240.3	240.4	240.5	240.6	240.7	240.8	240.9	241	241.1	241.2	241.3	241.4	241.5	241.6	241.7	241.8	241.9	242	242.1	242.2	242.3	242.4	242.5	242.6	242.7	242.8	242.9	243	243.1	243.2	243.3	243.4	243.5	243.6	243.7	243.8	243.9	244	244.1	244.2	244.3	244.4	244.5	244.6	244.7	244.8	244.9	245	245.1	245.2	245.3	245.4	245.5	245.6	245.7	245.8	245.9	246	246.1	246.2	246.3	246.4	246.5	246.6	246.7	246.8	246.9	247	247.1	247.2	247.3	247.4	247.5	247.6	247.7	247.8	247.9	248	248.1	248.2	248.3	248.4	248.5	248.6	248.7	248.8	248.9	249	249.1	249.2	249.3	249.4	249.5	249.6	249.7	249.8	249.9	250	250.1	250.2	250.3	250.4	250.5	250.6	250.7	250.8	250.9	251	251.1	251.2	251.3	251.4	251.5	251.6	251.7	251.8	251.9	252	252.1	252.2	252.3	252.4	252.5	252.6	252.7	252.8	252.9	253	253.1	253.2	253.3	253.4	253.5	253.6	253.7	253.8	253.9	254	254.1	254.2	254.3	254.4	254.5	254.6	254.7	254.8	254.9	255	255.1	255.2	255.3	255.4	255.5	255.6	255.7	255.8	255.9	256	256.1	256.2	256.3	256.4	256.5	256.6	256.7	256.8	256.9	257	257.1	257.2	257.3	257.4	257.5	257.6	257.7	257.8	257.9	258	258.1	258.2	258.3	258.4	258.5	258.6	258.7	258.8	258.9	259	259.1	259.2	259.3	259.4	259.5	259.6	259.7	259.8	259.9	260	260.1	260.2	260.3	260.4	260.5	260.6	260.7	260.8	260.9	261	261.1	261.2	261.3	261.4	261.5	261.6	261.7	261.8	261.9	262	262.1	262.2	262.3	262.4	262.5	262.6	262.7	262.8	262.9	263	263.1	263.2	263.3	263.4	263.5	263.6	263.7	263.8	263.9	264	264.1	264.2	264.3	264.4	264.5	264.6	264.7	264.8	264.9	265	265.1	265.2	265.3	265.4	265.5	265.6	265.7	265.8	265.9	266	266.1	266.2	266.3	266.4	266.5	266.6	266.7	266.8	266.9	267	267.1	267.2	267.3	267.4	267.5	267.6	267.7	267.8	267.9	268	268.1	268.2	268.3	268.4	268.5	268.6	268.7	268.8	268.9	269	269.1	269.2	269.3	269.4	269.5	269.6	269.7	269.8	269.9	270	270.1	270.2	270.3	270.4	270.5	270.6	270.7	270.8	270.9	271	271.1	271.2	271.3	271.4	271.5	271.6	271.7	271.8	271.9	272	272.1	272.2	272.3	272.4	272.5	272.6	272.7	272.8	272.9	273	273.1	273.2	273.3	273.4	273.5	273.6	273.7	273.8	273.9	274	274.1	274.2	274.3	274.4	274.5	274.6	274.7	274.8	274.9	275	275.1	275.2	275.3	275.4	275.5	275.6	275.7	275.8	275.9	276	276.1	276.2	276.3	276.4	276.5	276.6	276.7	276.8	276.9	277	277.1	277.2	277.3	277.4	277.5	277.6	277.7	277.8	277.9	278	278.1	278.2	278.3	278.4	278.5	278.6	278.7	278.8	278.9	279	279.1	279.2	279.3	279.4	279.5	279.6	279.7	279.8	279.9	280	280.1	280.2	280.3	280.4	280.5	280.6	280.7	280.8	280.9	281	281.1	281.2	281.3	281.4	281.5	281.6	281.7	281.8	281.9	282	282.1	282.2	282.3	282.4	282.5	282.6	282.7	282.8	282.9	283	283.1	283.2	283.3	283.4	283.5	283.6	283.7	283.8	283.9	284	284.1	284.2	284.3	284.4	284.5	284.6	284.7	284.8	284.9	285	285.1	285.2	285.3	285.4	285.5	285.6	285.7	285.8	285.9	286	286.1	286.2	286.3	286.4	286.5	286.6	286.7	286.8	286.9	287	287.1	287.2	287.3	287.4	287.5	287.6	287.7	287.8	287.9	288	288.1	288.2	288.3	288.4	288.5	288.6	288.7	288.8	288.9	289	289.1	289.2	289.3	289.4	289.5	289.6	289.7	289.8	289.9	290	290.1	290.2	290.3	290.4	290.5	290.6	290.7	290.8	290.9	291	291.1	291.2	291.3	291.4	291.5	291.6	291.7	291.8	291.9	292	292.1	292.2	292.3	292.4	292.5	292.6	292.7	292.8	292.9	293	293.1	293.2	293.3	293.4	293.5	293.6	293.7	293.8	293.9	294	294.1	294.2	294.3	294.4	294.5	294.6	294.7	294.8	294.9	295	295.1	295.2	295.3	295.4	295.5	295.6	295.7	295.8	295.9	296	296.1	296.2	296.3	296.4	296.5	296.6	296.7	296.8	296.9	297	297.1	297.2	297.3	297.4	297.5	297.6	297.7	297.8	297.9	298	298.1	298.2	298.3	298.4	298.5	298.6	298.7	298.8	298.9	299	299.1	299.2	299.3	299.4	299.5	299.6	299.7	299.8	299.9	300	300.1	300.2	300.3	300.4	300.5	300.6	300.7	300.8	300.9	301	301.1	301.2	301.3	301.4	301.5	301.6	301.7	301.8	301.9	302	302.1	302.2	302.3	302.4	302.5	302.6	302.7	302.8	302.9	303	303.1	303.2	303.3	303.4	303.5	303.6	303.7	303.8	303.9	304	304.1	304.2	304.3	304.4	304.5	304.6	304.7	304.8	304.9	305	305.1	305.2	305.3	305.4	305.5	305.6	305.7	305.8	305.9	306	306.1	306.2	306.3	306.4	306.5	306.6	306.7	306.8	306.9	307	307.1	307.2	307.3	307.4	307.5	307.6	307.7	307.8	307.9	308	308.1	308.2	308.3	308.4	308.5	308.6	308.7	308.8	308.9	309	309.1	309.2	309.3	309.4	309.5	309.6	309.7	309.8	309.9	310	310.1	310.2	310.3	310.4	310.5	310.6	310.7	310.8	310.9	311	311.1	311.2	311.3	311.4	311.5	311.6	311.7	311.8	311.9	312	312.1	312.2	312.3	312.4	312.5	312.6	312.7	312.8	312.9	313	313.1	313.2	313.3	313.4	313.5	313.6	313.7	313.8	313.9	314	314.1	314.2	314.3	314.4	314.5	314.6	314.7	314.8	314.9	315	315.1	315.2	315.3	315.4	315.5	315.6	315.7	315.8	315.9	316	316.1	316.2	316.3	316.4	316.5	316.6	316.7	316.8	316.9	317	317.1	317.2	317.3	317.4	317.5	317.6	317.7	317.8	317.9	318	318.1	318.2	318.3	318.4	318.5	318.6	318.7	318.8	318.9	319	319.1	319.2	319.3	319.4	319.5	319.6	319.7	319.8	319.9	320	320.1	320.2	320.3	320.4	320.5	320.6	320.7	320.8	320.9	321	321.1	321.2	321.3	321.4	321.5	321.6	321.7	321.8	321.9	322	322.1	322.2	322.3	322.4	322.5	322.6	322.7	322.8	322.9	323	323.1	323.2	323.3	323.4	323.5	323.6	323.7	323.8	323.9	324	324.1	324.2	324.3	324.4	324.5	324.6	324.7	324.8	324.9	325	325.1	325.2	325.3	325.4	325.5	325.6	325.7	325.8	325.9	326	326.1	326.2	326.3	326.4	326.5	326.6	326.7	326.8	326.9	327	327.1	327.2	327.3	327.4	327.5	327.6	327.7	327.8	327.9	328	328.1	328.2	328.3	328.4	328.5	328.6	328.7	328.8	328.9	329	329.1	329.2	329.3	329.4	329.5	329.6	329.7	329.8	329.9	330	330.1	330.2	330.3	330.4	330.5	330.6	330.7	330.8	330.9	331	331.1	331.2	331.3	331.4	331.5	331.6	331.7	331.8	331.9	332	332.1	332.2	332.3	332.4	332.5	332.6	332.7	332.8	332.9	333	333.1	333.2	333.3	333.4	333.5	333.6	333.7	333.8	333.9	334	334.1	334.2	334.3	334.4	334.5	334.6	334.7	334.8	334.9	335	335.1	335.2	335.3	335.4	335.5	335.6	335.7	335.8	335.9	336	336.1	336.2	336.3	336.4	336.5	336.6	336.7	336.8	336.9	337	337.1	337.2	337.3	337.4	337.5	337.6	337.7	337.8	337.9	338	338.1	338.2	338.3	338.4	338.5	338.6	338.7	338.8	338.9	339	339.1	339.2	339.3	339.4	339.5	339.6	339.7	339.8	339.9	340	340.1	340.2	340.3	340.4	340.5	340.6	340.7	340.8	340.9	341	341.1	341.2	341.3	341.4	341.5	341.6	341.7	341.8	341.9	342	342.1	342.2	342.3	342.4	342.5	342.6	342.7	342.8	342.9	343	343.1	343.2	343.3	343.4	343.5	343.6	343.7	343.8	343.9	344	344.1	344.2	344.3	344.4	344.5	344.6	344.7	344.8	344.9	345	345.1	345.2	345.3	345.4	345.5	345.6	345.7	345.8	345.9	346	346.1	346.2	346.3	346.4	346.5	346.6	346.7	346.8	346.9	347	347.1	347.2	347.3	347.4	347.5	347.6	347.7	347.8	347.9	348	348.1	348.2	348.3	348.4	348.5	348.6	348.7	348.8	348.9	349	349.1	349.2	349.3	349.4	349.5	349.6	349.7	349.8	349.9	350	350.1	350.2	350.3	350.4	350.5	350.6	350.7	350.8	350.9	351	351.1	351.2	351.3	351.4	351.5	351.6	351.7	351.8	351.9	352	352.1	352.2	352.3	352.4	352.5	352.6	352.7	352.8	352.9	353	353.1	353.2	353.3	353.4	353.5	353.6	353.7	353.8	353.9	354	354.1	354.2	354.3	354.4	354.5	354.6	354.7	354.8	354.9	355	355.1	355.2	355.3	355.4	355.5	355.6	355.7	355.8	355.9	356	356.1	356.2	356.3	356.4	356.5	356.6	356.7	356.8	356.9	357	357.1	357.2	357.3	357.4	357.5	357.6	357.7	357.8	357.9	358	358.1	358.2	358.3	358.4	358.5	358.6	358.7	358.8	358.9	359	359.1	359.2	359.3	359.4	359.5	359.6	359.7	359.8	359.9	360	360.1	360.2	360.3	360.4	360.5	360.6	360.7	360.8	360.9	361	361.1	361.2	361.3	361.4	361.5	361.6	361.7	361.8	361.9	362	362.1	362.2	362.3	362.4	362.5	362.6	362.7	362.8	362.9	363	363.1	363.2	363.3	363.4	363.5	363.6	363.7	363.8	363.9	364	364.1	364.2	364.3	364.4	364.5	364.6	364.7	364.8	364.9	365	365.1	365.2	365.3	365.4	365.5	365.6	365.7	365.8	365.9	366	366.1	366.2	366.3	366.4	366.5	366.6	366.7	366.8	366.9	367	367.1	367.2	367.3	367.4	367.5	367.6	367.7	367.8	367.9	368	368.1	368.2	368.3	368.4	368.5	368.6	368.7	368.8	368.9	369	369.1	369.2	369.3	369.4	369.5	369.6	369.7	369.8	369.9	370	370.1	370.2	370.3	370.4	370.5	370.6	370.7	370.8	370.9	371	371.1	371.2	371.3	371.4	371.5	371.6	371.7	371.8	371.9	372	372.1	372.2	372.3	372.4	372.5	372.6	372.7	372.8	372.9	373	373.1	373.2	373.3	373.4	373.5	373.6	373.7	373.8	373.9	374	374.1	374.2	374.3	374.4	374.5	374.6	374.7	374.8	374.9	375	375.1	375.2	375.3	375.4	375.5	375.6	375.7	375.8	375.9	376	376.1	376.2	376.3	376.4	376.5	376.6	376.7	376.8	376.9	377	377.1	377.2	377.3	377.4	377.5	377.6	377.7	377.8	377.9	378	378.1	378.2	378.3	378.4	378.5	378.6	378.7	378.8	378.9	379	379.1	379.2	379.3	379.4	379.5	379.6	379.7	379.8	379.9	380	380.1	380.2	380.3	380.4	380.5	380.6	380.7	380.8	380.9	381	381.1	381.2	381.3	381.4	381.5	381.6	381.7	381.8	381.9	382	382.1	382.2	382.3	382.4	382.5	382.6	382.7	382.8	382.9	383	383.1	383.2	383.3	383.4	383.5	383.6	383.7	383.8	383.9	384	384.1	384.2	384.3	384.4	384.5	384.6	384.7	384.8	384.9	385	385.1	385.2	385.3	385.4	385.5	385.6	385.7	385.8	385.9	386	386.1	386.2	386.3	386.4	386.5	386.6	386.7	386.8	386.9	387	387.1	387.2	387.3	387.4	387.5	387.6	387.7	387.8	387.9	388	388.1	388.2	388.3	388.4	388.5	388.6	388.7	388.8	388.9	389	389.1	389.2	389.3	389.4	389.5	389.6	389.7	389.8	389.9	390	390.1	390.2	390.3	390.4	390.5	390.6	390.7	390.8	390.9	391	391.1	391.2	391.3	391.4	391.5	391.6	391.7	391.8	391.9	392	392.1	392.2	392.3	392.4	392.5	392.6	392.7	392.8	392.9	393	393.1	393.2	393.3	393.4	393.5	393.6	393.7	393.8	393.9	394	394.1	394.2	394.3	394.4	394.5	394.6	394.7	394.8	394.9	395	395.1	395.2	395.3	395.4	395.5	395.6	395.7	395.8	395.9	396	396.1	396.2	396.3	396.4	396.5	396.6	396.7	396.8	396.9	397	397.1	397.2	397.3	397.4	397.5	397.6	397.7	397.8	397.9	398	398.1	398.2	398.3	398.4	398.5	398.6	398.7	398.8	398.9	399	399.1	399.2	399.3	399.4	399.5	399.6	399.7	399.8	399.9	400	400.1	400.2	400.3	400.4	400.5	400.6	400.7	400.8	400.9	401	401.1	401.2	401.3	401.4	401.5	401.6	401.7	401.8	401.9	402	402.1	402.2	402.3	402.4	402.5	402.6	402.7	402.8	402.9	403	403.1	403.2	403.3	403.4	403.5	403.6	403.7	403.8	403.9	404	404.1	404.2	404.3	404.4	404.5	404.6	404.7	404.8	404.9	405	405.1	405.2	405.3	405.4	405.5	405.6	405.7	405.8	405.9	406	406.1	406.2	406.3	406.4	406.5	406.6	406.7	406.8	406.9	407	407.1	407.2	407.3	407.4	407.5	407.6	407.7	407.8	407.9	408	408.1	408.2	408.3	408.4	408.5	408.6	408.7	408.8	408.9	409	409.1	409.2	409.3	409.4	409.5	409.6	409.7	409.8	409.9	410	410.1	410.2	410.3	410.4	410.5	410.6	410.7	410.8	410.9	411	411.1	411.2	411.3	411.4	411.5	411.6	411.7	411.8	411.9	412	412.1	412.2	412.3	412.4	412.5	412.6	412.7	412.8	412.9	413	413.1	413.2	413.3	413.4	413.5	413.6	413.7	413.8	413.9	414	414.1	414.2	414.3	414.4	414.5	414.6	414.7	414.8	414.9	415	415.1	415.2	415.3	415.4	415.5	415.6	415.7	415.8	415.9	416	416.1	416.2	416.3	416.4	416.5	416.6	416.7	416.8	416.9	417	417.1	417.2	417.3	417.4	417.5	417.6	417.7	417.8	417.9	418	418.1	418.2	418.3	418.4	418.5	418.6	418.7	418.8	418.9	419	419.1	419.2	419.3	419.4	419.5	419.6	419.7	419.8	419.9	420	420.1	420.2	420.3	420.4	420.5	420.6	420.7	420.8	420.9	421	421.1	421.2	421.3	421.4	421.5	421.6	421.7	421.8	421.9	422	422.1	422.2	422.3	422.4	422.5	422.6	422.7	422.8	422.9	423	423.1	423.2	423.3	423.4	423.5	423.6	423.7	423.8	423.9	424	424.1	424.2	424.3	424.4	424.5	424.6	424.7	424.8	424.9	425	425.1	425.2	425.3	425.4	425.5	425.6	425.7	425.8	425.9	426	426.1	426.2	426.3	426.4	426.5	426.6	426.7	426.8	426.9	427	427.1	427.2	427.3	427.4	427.5	427.6	427.7	427.8	427.9	428	428.1	428.2	428.3	428.4	428.5	428.6	428.7	428.8	428.9	429	429.1	429.2	429.3	429.4	429.5	429.6	429.7	429.8	429.9	430	430.1	430.2	430.3	430.4	430.5	430.6	430.7	430.8	430.9	431	431.1	431.2	431.3	431.4	431.5	431.6	431.7	431.8	431.9	432	432.1	432.2	432.3	432.4	432.5	432.6	432.7	432.8	432.9	433	433.1	433.2	433.3	433.4	433.5	433.6	433.7	433.8	433.9	434	434.1	434.2	434.3	434.4	434.5	434.6	434.7	434.8	434.9	435	435.1	435.2	435.3	435.4	435.5	435.6	435.7	435.8	435.9	436	436.1	436.2	436.3	436.4	436.5	436.6	436.7	436.8	436.9	437	437.1	437.2	437.3	437.4	437.5	437.6	437.7	437.8	437.9	438	438.1	438.2	438.3	438.4	438.5	438.6	438.7	438.8	438.9	439	439.1	439.2	439.3	439.4	439.5	439.6	439.7	439.8	439.9	440	440.1	440.2	440.3	440.4	440.5	440.6	440.7	440.8	440.9	441	441.1	441.2	441.3	441.4	441.5	441.6	441.7	441.8	441.9	442	442.1	442.2	442.3	442.4	442.5	442.6	442.7	442.8	442.9	443	443.1	443.2	443.3	443.4	443.5	443.6	443.7	443.8	443.9	444	444.1	444.2	444.3	444.4	444.5	444.6	444.7	444.8	444.9	445	445.1	445.2	445.3	445.4	445.5	445.6	445.7	445.8	445.9	446	446.1	446.2	446.3	446.4	446.5	446.6	446.7	446.8	446.9	447	447.1	447.2	447.3	447.4	447.5	447.6	447.7	447.8	447.9	448	448.1	448.2	448.3	448.4	448.5	448.6	448.7	448.8	448.9	449	449.1	449.2	449.3	449.4	449.5	449.6	449.7	449.8	449.9	450	450.1	450.2	450.3	450.4	450.5	450.6	450.7	450.8	450.9	451	451.1	451.2	451.3	451.4	451.5	451.6	451.7	451.8	451.9	452	452.1	452.2	452.3	452.4	452.5	452.6	452.7	452.8	452.9	453	453.1	453.2	453.3	453.4	453.5	453.6	453.7	453.8	453.9	454	454.1	454.2	454.3	454.4	454.5	454.6	454.7	454.8	454.9	455	455.1	455.2	455.3	455.4	455.5	455.6	455.7	455.8	455.9	456	456.1	456.2	456.3	456.4	456.5	456.6	456.7	456.8	456.9	457	457.1	457.2	457.3	457.4	457.5	457.6	457.7	457.8	457.9	458	458.1	458.2	458.3	458.4	458.5	458.6	458.7	458.8	458.9	459	459.1	459.2	459.3	459.4	459.5	459.6	459.7	459.8	459.9	460	460.1	460.2	460.3	460.4	460.5	460.6	460.7	460.8	460.9	461	461.1	461.2	461.3	461.4	461.5	461.6	461.7	461.8	461.9	462	462.1	462.2	462.3	462.4	462.5	462.6	462.7	462.8	462.9	463	463.1	463.2	463.3	463.4	463.5	463.6	463.7	463.8	463.9	464	464.1	464.2	464.3	464.4	464.5	464.6	464.7	464.8	464.9	465	465.1	465.2	465.3	465.4	465.5	465.6	465.7	465.8	465.9	466	466.1	466.2	466.3	466.4	466.5	466.6	466.7	466.8	466.9	467	467.1	467.2	467.3	467.4	467.5	467.6	467.7	467.8	467.9	468	468.1	468.2	468.3	468.4	468.5	468.6	468.7	468.8	468.9	469	469.1	469.2	469.3	469.4	469.5	469.6	469.7	469.8	469.9	470	470.1	470.2	470.3	470.4	470.5	470.6	470.7	470.8	470.9	471	471.1	471.2	471.3	471.4	471.5	471.6	471.7	471.8	471.9	472	472.1	472.2	472.3	472.4	472.5	472.6	472.7	472.8	472.9	473	473.1	473.2	473.3	473.4	473.5	473.6	473.7	473.8	473.9	474	474.1	474.2	474.3	474.4	474.5	474.6	474.7	474.8	474.9	475	475.1	475.2	475.3	475.4	475.5	475.6	475.7	475.8	475.9	476	476.1	476.2	476.3	476.4	476.5	476.6	476.7	476.8	476.9	477	477.1	477.2	477.3	477.4	477.5	477.6	477.7	477.8	477.9	478	478.1	478.2	478.3	478.4	478.5	478.6	478.7	478.8	478.9	479	479.1	479.2	479.3	479.4	479.5	479.6	479.7	479.8	479.9	480	480.1	480.2	480.3	480.4	480.5	480.6	480.7	480.8	480.9	481	481.1	481.2	481.3	481.4	481.5	481.6	481.7	481.8	481.9	482	482.1	482.2	482.3	482.4	482.5	482.6	482.7	482.8	482.9	483	483.1	483.2	483.3	483.4	483.5	483.6	483.7	483.8	483.9	484	484.1	484.2	484.3	484.4	484.5	484.6	484.7	484.8	484.9	485	485.1	485.2	485.3	485.4	485.5	485.6	485.7	485.8	485.9	486	486.1	486.2	486.3	486.4	486.5	486.6	486.7	486.8	486.9	487	487.1	487.2	487.3	487.4	487.5	487.6	487.7	487.8	487.9	488	488.1	488.2	488.3	488.4	488.5	488.6	488.7	488.8	488.9	489	489.1	489.2	489.3	489.4	489.5	489.6	489.7	489.8	489.9	490	490.1	490.2	490.3	490.4	490.5	490.6	490.7	490.8	490.9	491	491.1	491.2	491.3	491.4	491.5	491.6	491.7	491.8	491.9	492	492.1	492.2	492.3	492.4	492.5	492.6	492.7	492.8	492.9	493	493.1	493.2	493.3	493.4	493.5	493.6	493.7	493.8	493.9	494	494.1	494.2	494.3	494.4	494.5	494.6	494.7	494.8	494.9	495	495.1	495.2	495.3	495.4	495.5	495.6	495.7	495.8	495.9	496	496.1	496.2	496.3	496.4	496.5	496.6	496.7	496.8	496.9	497	497.1	497.2	497.3	497.4	497.5	497.6	497.7	497.8	497.9	498	498.1	498.2	498.3	498.4	498.5	498.6	498.7	498.8	498.9	499	499.1	499.2	499.3	499.4	499.5	499.6	499.7	499.8	499.9	500	500.1	500.2	500.3	500.4	500.5	500.6	500.7	500.8	500.9	501	501.1	501.2	501.3	501.4	501.5	501.6	501.7	501.8	501.9	502	502.1	502.2	502.3	502.4	502.5	502.6	502.7	502.8	502.9	503	503.1	503.2	503.3	503.4	503.5	503.6	503.7	503.8	503.9	504	504.1	504.2	504.3	504.4	504.5	504.6	504.7	504.8	504.9	505	505.1	505.2	505.3	505.4	505.5	505.6	505.7	505.8	505.9	506	506.1	506.2	506.3	506.4	506.5	506.6	506.7	506.8	506.9	507	507.1	507.2	507.3	507.4	507.5	507.6	507.7	507.8	507.9	508	508.1	508.2	508.3	508.4	508.5	508.6	508.7	508.8	508.9	509	509.1	509.2	509.3	509.4	509.5	509.6	509.7	509.8	509.9	510	510.1	510.2	510.3	510.4	510.5	510.6	510.7	510.8	510.9	511	511.1	511.2	511.3	511.4	511.5	511.6	511.7	511.8	511.9	512	512.1	512.2	512.3	512.4	512.5	512.6	512.7	512.8	512.9	513	513.1	513.2	513.3	513.4	513.5	513.6	513.7	513.8	513.9	514	514.1	514.2	514.3	514.4	514.5	514.6	514.7	514.8	514.9	515	515.1	515.2	515.3	515.4	515.5	515.6	515.7	515.8	515.9	516	516.1	516.2	516.3	516.4	516.5	516.6	516.7	516.8	516.9	517	517.1	517.2	517.3	517.4	517.5	517.6	517.7	517.8	517.9	518	518.1	518.2	518.3	518.4	518.5	518.6	518.7	518.8	518.9	519	519.1	519.2	519.3	519.4	519.5	519.6	519.7	519.8	519.9	520	520.1	520.2	520.3	520.4	520.5	520.6	520.7	520.8	520.9	521	521.1	521.2	521.3	521.4	521.5	521.6	521.7	521.8	521.9	522	522.1	522.2	522.3	522.4	522.5	522.6	522.7	522.8	522.9	523	523.1	523.2	523.3	523.4	523.5	523.6	523.7	523.8	523.9	524	524.1	524.2	524.3	524.4	524.5	524.6	524.7	524.8	524.9	525	525.1	525.2	525.3	525.4	525.5	525.6	525.7	525.8	525.9	526	526.1	526.2	526.3	526.4	526.5	526.6	526.7	526.8	526.9	527	527.1	527.2	527.3	527.4	527.5	527.6	527.7	527.8	527.9	528	528.1	528.2	528.3	528.4	528.5	528.6	528.7	528.8	528.9	529	529.1	529.2	529.3	529.4	529.5	529.6	529.7	529.8	529.9	530	530.1	530.2	530.3	530.4	530.5	530.6	530.7	530.8	530.9	531	531.1	531.2	531.3	531.4	531.5	531.6	531.7	531.8	531.9	532	532.1	532.2	532.3	532.4	532.5	532.6	532.7	532.8	532.9	533	533.1	533.2	533.3	533.4	533.5	533.6	533.7	533.8	533.9	534	534.1	534.2	534.3	534.4	534.5	534.6	534.7	534.8	534.9	535	535.1	535.2	535.3	535.4	535.5	535.6	535.7	535.8	535.9	536	536.1	536.2	536.3	536.4	536.5	536.6	536.7	536.8	536.9	537	537.1	537.2	537.3	537.4	537.5	537.6	537.7	537.8	537.9	538	538.1	538.2	538.3	538.4	538.5	538.6	538.7	538.8	538.9	539	539.1	539.2	539.3	539.4	539.5	539.6	539.7	539.8	539.9	540	540.1	540.2	540.3	540.4	540.5	540.6	540.7	540.8	540.9	541	541.1	541.2	541.3	541.4	541.5	541.6	541.7	541.8	541.9	542	542.1	542.2	542.3	542.4	542.5	542.6	542.7	542.8	542.9	543	543.1	543.2	543.3	543.4	543.5	543.6	543.7	543.8	543.9	544	544.1	544.2	544.3	544.4	544.5	544.6	544.7	544.8	544.9	545	545.1	545.2	545.3	545.4	545.5	545.6	545.7	545.8	545.9	546	546.1	546.2	546.3	546.4	546.5	546.6	546.7	546.8	546.9	547	547.1	547.2	547.3	547.4	547.5	547.6	547.7	547.8	547.9	548	548.1	548.2	548.3	548.4	548.5	548.6	548.7	548.8	548.9	549	549.1	549.2	549.3	549.4	549.5	549.6	549.7	549.8	549.9	550	550.1	550.2	550.3	550.4	550.5	550.6	550.7	550.8	550.9	551	551.1	551.2	551.3	551.4	551.5	551.6	551.7	551.8	551.9	552	552.1	552.2	552.3	552.4	552.5	552.6	552.7	552.8	552.9	553	553.1	553.2	553.3	553.4	553.5	553.6	553.7	553.8	553.9	554	554.1	554.2	554.3	554.4	554.5	554.6	554.7	554.8	554.9	555	555.1	555.2	555.3	555.4	555.5	555.6	555.7	555.8	555.9	556	556.1	556.2	556.3	556.4	556.5	556.6	556.7	556.8	556.9	557	557.1	557.2	557.3	557.4	557.5	557.6	557.7	557.8	557.9	558	558.1	558.2	558.3	558.4	558.5	558.6	558.7	558.8	558.9	559	559.1	559.2	559.3	559.4	559.5	559.6	559.7	559.8	559.9	560	560.1	560.2	560.3	560.4	560.5	560.6	560.7	560.8	560.9	561	561.1	561.2	561.3	561.4	561.5	561.6	561.7	561.8	561.9	562	562.1	562.2	562.3	562.4	562.5	562.6	562.7	562.8	562.9	563	563.1	563.2	563.3	563.4	563.5	563.6	563.7	563.8	563.9	564	564.1	564.2	564.3	564.4	564.5	564.6	564.7	564.8	564.9	565	565.1	565.2	565.3	565.4	565.5	565.6	565.7	565.8	565.9	566	566.1	566.2	566.3	566.4	566.5	566.6	566.7	566.8	566.9	567	567.1	567.2	567.3	567.4	567.5	567.6	567.7	567.8	567.9	568	568.1	568.2	568.3	568.4	568.5	568.6	568.7	568.8	568.9	569	569.1	569.2	569.3	569.4	569.5	569.6	569.7	569.8	569.9	570	570.1	570.2	570.3	570.4	570.5	570.6	570.7	570.8	570.9	571	571.1	571.2	571.3	571.4	571.5	571.6	571.7	571.8	571.9	572	572.1	572.2	572.3	572.4	572.5	572.6	572.7	572.8	572.9	573	573.1	573.2	573.3	573.4	573.5	573.6	573.7	573.8	573.9	574	574.1	574.2	574.3	574.4	574.5	574.6	574.7	574.8	574.9	575	575.1	575.2	575.3	575.4	575.5	575.6	575.7	575.8	575.9	576	576.1	576.2	576.3	576.4	576.5	576.6	576.7	576.8	576.9	577	577.1	577.2	577.3	577.4	577.5	577.6	577.7	577.8	577.9	578	578.1	578.2	578.3	578.4	578.5	578.6	578.7	578.8	578.9	579	579.1	579.2	579.3	579.4	579.5	579.6	579.7	579.8	579.9	580	580.1	580.2	580.3	580.4	580.5	580.6	580.7	580.8	580.9	581	581.1	581.2	581.3	581.4	581.5	581.6	581.7	581.8	581.9	582	582.1	582.2	582.3	582.4	582.5	582.6	582.7	582.8	582.9	583	583.1	583.2	583.3	583.4	583.5	583.6	583.7	583.8	583.9	584	584.1	584.2	584.3	584.4	584.5	584.6	584.7	584.8	584.9	585	585.1	585.2	585.3	585.4	585.5	585.6	585.7	585.8	585.9	586	586.1	586.2	586.3	586.4	586.5	586.6	586.7	586.8	586.9	587	587.1	587.2	587.3	587.4	587.5	587.6	587.7	587.8	587.9	588	588.1	588.2	588.3	588.4	588.5	588.6	588.7	588.8	588.9	589	589.1	589.2	589.3	589.4	589.5	589.6	589.7	589.8	589.9	590	590.1	590.2	590.3	590.4	590.5	590.6	590.7	590.8	590.9	591	591.1	591.2	591.3	591.4	591.5	591.6	591.7	591.8	591.9	592	592.1	592.2	592.3	592.4	592.5	592.6	592.7	592.8	592.9	593	593.1	593.2	593.3	593.4	593.5	593.6	593.7	593.8	593.9	594	594.1	594.2	594.3	594.4	594.5	594.6	594.7	594.8	594.9	595	595.1	595.2	595.3	595.4	595.5	595.6	595.7	595.8	595.9	596	596.1	596.2	596.3	596.4	596.5	596.6	596.7	596.8	596.9	597	597.1	597.2	597.3	597.4	597.5	597.6	597.7	597.8	597.9	598	598.1	598.2	598.3	598.4	598.5	598.6	598.7	598.8	598.9	599	599.1	599.2	599.3	599.4	599.5	599.6	599.7	599.8	599.9	600	600.1	600.2	600.3	600.4	600.5	600.6	600.7	600.8	600.9	601	601.1	601.2	601.3	601.4	601.5	601.6	601.7	601.8	601.9	602	602.1	602.2	602.3	602.4	602.5	602.6	602.7	602.8	602.9	603	603.1	603.2	603.3	603.4	603.5	603.6	603.7	603.8	603.9	604	604.1	604.2	604.3	604.4	604.5	604.6	604.7	604.8	604.9	605	605.1	605.2	605.3	605.4	605.5	605.6	605.7	605.8	605.9	606	606.1	606.2	606.3	606.4	606.5	606.6	606.7	606.8	606.9	607	607.1	607.2	607.3	607.4	607.5	607.6	607.7	607.8	607.9	608	608.1	608.2	608.3	608.4	608.5	608.6	608.7	608.8	608.9	609	609.1	609.2	609.3	609.4	609.5	609.6	609.7	609.8	609.9	610	610.1	610.2	610.3	610.4	610.5	610.6	610.7	610.8	610.9	611	611.1	611.2	611.3	611.4	611.5	611.6	611.7	611.8	611.9	612	612.1	612.2	612.3	612.4	612.5	612.6	612.7	612.8	612.9	613	613.1	613.2	613.3	613.4	613.5	613.6	613.7	613.8	613.9	614	614.1	614.2	614.3	614.4	614.5	614.6	614.7	614.8	614.9	615	615.1	615.2	615.3	615.4	615.5	615.6	615.7	615.8	615.9	616	616.1	616.2	616.3	616.4	616.5	616.6	616.7	616.8	616.9	617	617.1	617.2	617.3	617.4	617.5	617.6	617.7	617.8	617.9	618	618.1	618.2	618.3	618.4	618.5	618.6	618.7	618.8	618.9	619	619.1	619.2	619.3	619.4	619.5	619.6	619.7	619.8	619.9	620	620.1	620.2	620.3	620.4	620.5	620.6	620.7	620.8	620.9	621	621.1	621.2	621.3	621.4	621.5	621.6	621.7	621.8	621.9	622	622.1	622.2	622.3	622.4	622.5	622.6	622.7	622.8	622.9	623	623.1	623.2	623.3	623.4	623.5	623.6	623.7	623.8	623.9	624	624.1	624.2	624.3	624.4	624.5	624.6	624.7	624.8	624.9	625	625.1	625.2	625.3	625.4	625.5	625.6	625.7	625.8	625.9	626	626.1	626.2	626.3	626.4	626.5	626.6	626.7	626.8	626.9	627	627.1	627.2	627.3	627.4	627.5	627.6	627.7	627.8	627.9	628	628.1	628.2	628.3	628.4	628.5	628.6	628.7	628.8	628.9	629	629.1	629.2	629.3	629.4	629.5	629.6	629.7	629.8	629.9	630	630.1	630.2	630.3	630.4	630.5	630.6	630.7	630.8	630.9	631	631.1	631.2	631.3	631.4	631.5	631.6	631.7	631.8	631.9	632	632.1	632.2	632.3	632.4	632.5	632.6	632.7	632.8	632.9	633	633.1	633.2	633.3	633.4	633.5	633.6	633.7	633.8	633.9	634	634.1	634.2	634.3	634.4	634.5	634.6	634.7	634.8	634.9	635	635.1	635.2	635.3	635.4	635.5	635.6	635.7	635.8	635.9	636	636.1	636.2	636.3	636.4	636.5	636.6	636.7	636.8	636.9	637	637.1	637.2	637.3	637.4	637.5	637.6	637.7	637.8	637.9	638	638.1	638.2	638.3	638.4	638.5	638.6	638.7	638.8	638.9	639	639.1	639.2	639.3	639.4	639.5	639.6	639.7	639.8	639.9	640	640.1	640.2	640.3	640.4	640.5	640.6	640.7	640.8	640.9	641	641.1	641.2	641.3	641.4	641.5	641.6	641.7	641.8	641.9	642	642.1	642.2	642.3	642.4	642.5	642.6	642.7	642.8	642.9	643	643.1	643.2	643.3	643.4	643.5	643.6	643.7	643.8	643.9	644	644.1	644.2	644.3	644.4	644.5	644.6	644.7	644.8	644.9	645	645.1	645.2	645.3	645.4	645.5	645.6	645.7	645.8	645.9	646	646.1	646.2	646.3	646.4	646.5	646.6	646.7	646.8	646.9	647	647.1	647.2	647.3	647.4	647.5	647.6	647.7	647.8	647.9	648	648.1	648.2	648.3	648.4	648.5	648.6	648.7	648.8	648.9	649	649.1	649.2	649.3	649.4	649.5	649.6	649.7	649.8	649.9	650	650.1	650.2	650.3	650.4	650.5	650.6	650.7	650.8	650.9	651	651.1	651.2	651.3	651.4	651.5	651.6	651.7	651.8	651.9	652	652.1	652.2	652.3	652.4	652.5	652.6	652.7	652.8	652.9	653	653.1	653.2	653.3	653.4	653.5	653.6	653.7	653.8	653.9	654	654.1	654.2	654.3	654.4	654.5	654.6	654.7	654.8	654.9	655	655.1	655.2	655.3	655.4	655.5	655.6	655.7	655.8	655.9	656	656.1	656.2	656.3	656.4	656.5	656.6	656.7	656.8	656.9	657	657.1	657.2	657.3	657.4	657.5	657.6	657.7	657.8	657.9	658	658.1	658.2	658.3	658.4	658.5	658.6	658.7	658.8	658.9	659	659.1	659.2	659.3	659.4	659.5	659.6	659.7	659.8	659.9	660	660.1	660.2	660.3	660.4	660.5	660.6	660.7	660.8	660.9	661	661.1	661.2	661.3	661.4	661.5	661.6	661.7	661.8	661.9	662	662.1	662.2	662.3	662.4	662.5	662.6	662.7	662.8	662.9	663	663.1	663.2	663.3	663.4	663.5	663.6	663.7	663.8	663.9	664	664.1	664.2	664.3	664.4	664.5	664.6	664.7	664.8	664.9	665	665.1	665.2	665.3	665.4	665.5	665.6	665.7	665.8	665.9	666	666.1	666.2	666.3	666.4	666.5	666.6	666.7	666.8	666.9	667	667.1	667.2	667.3	667.4	667.5	667.6	667.7	667.8	667.9	668	668.1	668.2	668.3	668.4	668.5	668.6	668.7	668.8	668.9	669	669.1	669.2	669.3	669.4	669.5	669.6	669.7	669.8	669.9	670	670.1	670.2	670.3	670.4	670.5	670.6	670.7	670.8	670.9	671	671.1	671.2	671.3	671.4	671.5	671.6	671.7	671.8	671.9	672	672.1	672.2	672.3	672.4	672.5	672.6	672.7	672.8	672.9	673	673.1	673.2	673.3	673.4	673.5	673.6	673.7	673.8	673.9	674	674.1	674.2	674.3	674.4	674.5	674.6	674.7	674.8	674.9	675	675.1	675.2	675.3	675.4	675.5	675.6	675.7	675.8	675.9	676	676.1	676.2	676.3	676.4	676.5	676.6	676.7	676.8	676.9	677	677.1	677.2	677.3	677.4	677.5	677.6	677.7	677.8	677.9	678	678.1	678.2	678.3	678.4	678.5	678.6	678.7	678.8	678.9	679	679.1	679.2	679.3	679.4	679.5	679.6	679.7	679.8	679.9	680	680.1	680.2	680.3	680.4	680.5	680.6	680.7	680.8	680.9	681	681.1	681.2	681.3	681.4	681.5	681.6	681.7	681.8	681.9	682	682.1	682.2	682.3	682.4	682.5	682.6	682.7	682.8	682.9	683	683.1	683.2	683.3	683.4	683.5	683.6	683.7	683.8	683.9	684	684.1	684.2	684.3	684.4	684.5	684.6	684.7	684.8	684.9	685	685.1	685.2	685.3	685.4	685.5	685.6	685.7	685.8	685.9	686	686.1	686.2	686.3	686.4	686.5	686.6	686.7	686.8	686.9	687	687.1	687.2	687.3	687.4	687.5	687.6	687.7	687.8	687.9	688	688.1	688.2	688.3	688.4	688.5	688.6	688.7	688.8	688.9	689	689.1	689.2	689.3	689.4	689.5	689.6	689.7	689.8	689.9	690	690.1	690.2	690.3	690.4	690.5	690.6	690.7	690.8	690.9	691	691.1	691.2	691.3	691.4	691.5	691.6	691.7	691.8	691.9	692	692.1	692.2	692.3	692.4	692.5	692.6	692.7	692.8	692.9	693	693.1	693.2	693.3	693.4	693.5	693.6	693.7	693.8	693.9	694	694.1	694.2	694.3	694.4	694.5	694.6	694.7	694.8	694.9	695	695.1	695.2	695.3	695.4	695.5	695.6	695.7	695.8	695.9	696	696.1	696.2	696.3	696.4	696.5	696.6	696.7	696.8	696.9	697	697.1	697.2	697.3	697.4	697.5	697.6	697.7	697.8	697.9	698	698.1	698.2	698.3	698.4	698.5	698.6	698.7	698.8	698.9	699	699.1	699.2	699.3	699.4	699.5	699.6	699.7	699.8	699.9	700	700.1	700.2	700.3	700.4	700.5	700.6	700.7	700.8	700.9	701	701.1	701.2	701.3	701.4	701.5	701.6	701.7	701.8	701.9	702	702.1	702.2	702.3	702.4	702.5	702.6	702.7	702.8	702.9	703	703.1	703.2	703.3	703.4	703.5	703.6	703.7	703.8	703.9	704	704.1	704.2	704.3	704.4	704.5	704.6	704.7	704.8	704.9	705	705.1	705.2	705.3	705.4	705.5	705.6	705.7	705.8	705.9	706	706.1	706.2	706.3	706.4	706.5	706.6	706.7	706.8	706.9	707	707.1	707.2	707.3	707.4	707.5	707.6	707.7	707.8	707.9	708	708.1	708.2	708.3	708.4	708.5	708.6	708.7	708.8	708.9	709	709.1	709.2	709.3	709.4	709.5	709.6	709.7	709.8	709.9	710	710.1	710.2	710.3	710.4	710.5	710.6	710.7	710.8	710.9	711	711.1	711.2	711.3	711.4	711.5	711.6	711.7	711.8	711.9	712	712.1	712.2	712.3	712.4	712.5	712.6	712.7	712.8	712.9	713	713.1	713.2	713.3	713.4	713.5	713.6	713.7	713.8	713.9	714	714.1	714.2	714.3	714.4	714.5	714.6	714.7	714.8	714.9	715	715.1	715.2	715.3	715.4	715.5	715.6	715.7	715.8	715.9	716	716.1	716.2	716.3	716.4	716.5	716.6	716.7	716.8	716.9	717	717.1	717.2	717.3	717.4	717.5	717.6	717.7	717.8	717.9	718	718.1	718.2	718.3	718.4	718.5	718.6	718.7	718.8	718.9	719	719.1	719.2	719.3	719.4	719.5	719.6	719.7	719.8	719.9	720	720.1	720.2	720.3	720.4	720.5	720.6	720.7	720.8	720.9	721	721.1	721.2	721.3	721.4	721.5	721.6	721.7	721.8	721.9	722	722.1	722.2	722.3	722.4	722.5	722.6	722.7	722.8	722.9	723	723.1	723.2	723.3	723.4	723.5	723.6	723.7	723.8	723.9	724	724.1	724.2	724.3	724.4	724.5	724.6	724.7	724.8	724.9	725	725.1	725.2	725.3	725.4	725.5	725.6	725.7	725.8	725.9	726	726.1	726.2	726.3	726.4	726.5	726.6	726.7	726.8	726.9	727	727.1	727.2	727.3	727.4	727.5	727.6	727.7	727.8	727.9	728	728.1	728.2	728.3	728.4	728.5	728.6	728.7	728.8	728.9	729	729.1	729.2	729.3	729.4	729.5	729.6	729.7	729.8	729.9	730	730.1	730.2	730.3	730.4	730.5	730.6	730.7	730.8	730.9	731	731.1	731.2	731.3	731.4	731.5	731.6	731.7	731.8	731.9	732	732.1	732.2	732.3	732.4	732.5	732.6	732.7	732.8	732.9	733	733.1	733.2	733.3	733.4	733.5	733.6	733.7	733.8	733.9	734	734.1	734.2	734.3	734.4	734.5	734.6	734.7	734.8	734.9	735	735.1	735.2	735.3	735.4	735.5	735.6	735.7	735.8	735.9	736	736.1	736.2	736.3	736.4	736.5	736.6	736.7	736.8	736.9	737	737.1	737.2	737.3	737.4	737.5	737.6	737.7	737.8	737.9	738	738.1	738.2	738.3	738.4	738.5	738.6	738.7	738.8	738.9	739	739.1	739.2	739.3	739.4	739.5	739.6	739.7	739.8	739.9	740	740.1	740.2	740.3	740.4	740.5	740.6	740.7	740.8	740.9	741	741.1	741.2	741.3	741.4	741.5	741.6	741.7	741.8	741.9	742	742.1	742.2	742.3	742.4	742.5	742.6	742.7	742.8	742.9	743	743.1	743.2	743.3	743.4	743.5	743.6	743.7	743.8	743.9	744	744.1	744.2	744.3	744.4	744.5	744.6	744.7	744.8	744.9	745	745.1	745.2	745.3	745.4	745.5	745.6	745.7	745.8	745.9	746	746.1	746.2	746.3	746.4	746.5	746.6	746.7	746.8	746.9	747	747.1	747.2	747.3	747.4	747.5	747.6	747.7	747.8	747.9	748	748.1	748.2	748.3	748.4	748.5	748.6	748.7	748.8	748.9	749	749.1	749.2	749.3	749.4	749.5	749.6	749.7	749.8	749.9	750	750.1	750.2	750.3	750.4	750.5	750.6	750.7	750.8	750.9	751	751.1	751.2	751.3	751.4	751.5	751.6	751.7	751.8	751.9	752	752.1	752.2	752.3	752.4	752.5	752.6	752.7	752.8	752.9	753	753.1	753.2	753.3	753.4	753.5	753.6	753.7	753.8	753.9	754	754.1	754.2	754.3	754.4	754.5	754.6	754.7	754.8	754.9	755	755.1	755.2	755.3	755.4	755.5	755.6	755.7	755.8	755.9	756	756.1	756.2	756.3	756.4	756.5	756.6	756.7	756.8	756.9	757	757.1	757.2	757.3	757.4	757.5	757.6	757.7	757.8	757.9	758	758.1	758.2	758.3	758.4	758.5	758.6	758.7	758.8	758.9	759	759.1	759.2	759.3	759.4	759.5	759.6	759.7	759.8	759.9	760	760.1	760.2	760.3	760.4	760.5	760.6	760.7	760.8	760.9	761	761.1	761.2	761.3	761.4	761.5	761.6	761.7	761.8	761.9	762	762.1	762.2	762.3	762.4	762.5	762.6	762.7	762.8	762.9	763	763.1	763.2	763.3	763.4	763.5	763.6	763.7	763.8	763.9	764	764.1	764.2	764.3	764.4	764.5	764.6	764.7	764.8	764.9	765	765.1	765.2	765.3	765.4	765.5	765.6	765.7	765.8	765.9	766	766.1	766.2	766.3	766.4	766.5	766.6	766.7	766.8	766.9	767	767.1	767.2	767.3	767.4	767.5	767.6	767.7	767.8	767.9	768	768.1	768.2	768.3	768.4	768.5	768.6	768.7	768.8	768.9	769	769.1	769.2	769.3	769.4	769.5	769.6	769.7	769.8	769.9	770	770.1	770.2	770.3	770.4	770.5	770.6	770.7	770.8	770.9	771	771.1	771.2	771.3	771.4	771.5	771.6	771.7	771.8	771.9	772	772.1	772.2	772.3	772.4	772.5	772.6	772.7	772.8	772.9	773	773.1	773.2	773.3	773.4	773.5	773.6	773.7	773.8	773.9	774	774.1	774.2	774.3	774.4	774.5	774.6	774.7	774.8	774.9	775	775.1	775.2	775.3	775.4	775.5	775.6	775.7	775.8	775.9	776	776.1	776.2	776.3	776.4	776.5	776.6	776.7	776.8	776.9	777	777.1	777.2	777.3	777.4	777.5	777.6	777.7	777.8	777.9	778	778.1	778.2	778.3	778.4	778.5	778.6	778.7	778.8	778.9	779	779.1	779.2	779.3	779.4	779.5	779.6	779.7	779.8	779.9	780	780.1	780.2	780.3	780.4	780.5	780.6	780.7	780.8	780.9	781	781.1	781.2	781.3	781.4	781.5	781.6	781.7	781.8	781.9	782	782.1	782.2	782.3	782.4	782.5	782.6	782.7	782.8	782.9	783	783.1	783.2	783.3	783.4	783.5	783.6	783.7	783.8	783.9	784	784.1	784.2	784.3	784.4	784.5	784.6	784.7	784.8	784.9	785	785.1	785.2	785.3	785.4	785.5	785.6	785.7	785.8	785.9	786	786.1	786.2	786.3	786.4	786.5	786.6	786.7	786.8	786.9	787	787.1	787.2	787.3	787.4	787.5	787.6	787.7	787.8	787.9	788	788.1	788.2	788.3	788.4	788.5	788.6	788.7	788.8	788.9	789	789.1	789.2	789.3	789.4	789.5	789.6	789.7	789.8	789.9	790	790.1	790.2	790.3	790.4	790.5	790.6	790.7	790.8	790.9	791	791.1	791.2	791.3	791.4	791.5	791.6	791.7	791.8	791.9	792	792.1	792.2	792.3	792.4	792.5	792.6	792.7	792.8	792.9	793	793.1	793.2	793.3	793.4	793.5	793.6	793.7	793.8	793.9	794	794.1	794.2	794.3	794.4	794.5	794.6	794.7	794.8	794.9	795	795.1	795.2	795.3	795.4	795.5	795.6	795.7	795.8	795.9	796	796.1	796.2	796.3	796.4	796.5	796.6	796.7	796.8	796.9	797	797.1	797.2	797.3	797.4	797.5	797.6	797.7	797.8	797.9	798	798.1	798.2	798.3	798.4	798.5	798.6	798.7	798.8	798.9	799	799.1	799.2	799.3	799.4	799.5	799.6	799.7	799.8	799.9	800	800.1	800.2	800.3	800.4	800.5	800.6	800.7	800.8	800.9	801	801.1	801.2	801.3	801.4	801.5	801.6	801.7	801.8	801.9	802	802.1	802.2	802.3	802.4	802.5	802.6	802.7	802.8	802.9	803	803.1	803.2	803.3	803.4	803.5	803.6	803.7	803.8	803.9	804	804.1	804.2	804.3	804.4	804.5	804.6	804.7	804.8	804.9	805	805.1	805.2	805.3	805.4	805.5	805.6	805.7	805.8	805.9	806	806.1	806.2	806.3	806.4	806.5	806.6	806.7	806.8	806.9	807	807.1	807.2	807.3	807.4	807.5	807.6	807.7	807.8	807.9	808	808.1	808.2	808.3	808.4	808.5	808.6	808.7	808.8	808.9	809	809.1	809.2	809.3	809.4	809.5	809.6	809.7	809.8	809.9	810	810.1	810.2	810.3	810.4	810.5	810.6	810.7	810.8	810.9	811	811.1	811.2	811.3	811.4	811.5	811.6	811.7	811.8	811.9	812	812.1	812.2	812.3	812.4	812.5	812.6	812.7	812.8	812.9	813	813.1	813.2	813.3	813.4	813.5	813.6	813.7	813.8	813.9	814	814.1	814.2	814.3	814.4	814.5	814.6	814.7	814.8	814.9	815	815.1	815.2	815.3	815.4	815.5	815.6	815.7	815.8	815.9	816	816.1	816.2	816.3	816.4	816.5	816.6	816.7	816.8	816.9	817	817.1	817.2	817.3	817.4	817.5	817.6	817.7	817.8	817.9	818	818.1	818.2	818.3	818.4	818.5	818.6	818.7	818.8	818.9	819	819.1	819.2	819.3	819.4	819.5	819.6	819.7	819.8	819.9	820	820.1	820.2	820.3	820.4	820.5	820.6	820.7	820.8	820.9	821	821.1	821.2	821.3	821.4	821.5	821.6	821.7	821.8	821.9	822	822.1	822.2	822.3	822.4	822.5	822.6	822.7	822.8	822.9	823	823.1	823.2	823.3	823.4	823.5	823.6	823.7	823.8	823.9	824	824.1	824.2	824.3	824.4	824.5	824.6	824.7	824.8	824.9	825	825.1	825.2	825.3	825.4	825.5	825.6	825.7	825.8	825.9	826	826.1	826.2	826.3	826.4	826.5	826.6	826.7	826.8	826.9	827	827.1	827.2	827.3	827.4	827.5	827.6	827.7	827.8	827.9	828	828.1	828.2	828.3	828.4	828.5	828.6	828.7	828.8	828.9	829	829.1	829.2	829.3	829.4	829.5	829.6	829.7	829.8	829.9	830	830.1	830.2	830.3	830.4	830.5	830.6	830.7	830.8	830.9	831	831.1	831.2	831.3	831.4	831.5	831.6	831.7	831.8	831.9	832	832.1	832.2	832.3	832.4	832.5	832.6	832.7	832.8	832.9	833	833.1	833.2	833.3	833.4	833.5	833.6	833.7	833.8	833.9	834	834.1	834.2	834.3	834.4	834.5	834.6	834.7	834.8	834.9	835	835.1	835.2	835.3	835.4	835.5	835.6	835.7	835.8	835.9	836	836.1	836.2	836.3	836.4	836.5	836.6	836.7	836.8	836.9	837	837.1	837.2	837.3	837.4	837.5	837.6	837.7	837.8	837.9	838	838.1	838.2	838.3	838.4	838.5	838.6	838.7	838.8	838.9	839	839.1	839.2	839.3	839.4	839.5	839.6	839.7	839.8	839.9	840	840.1	840.2	840.3	840.4	840.5	840.6	840.7	840.8	840.9	841	841.1	841.2	841.3	841.4	841.5	841.6	841.7	841.8	841.9	842	842.1	842.2	842.3	842.4	842.5	842.6	842.7	842.8	842.9	843	843.1	843.2	843.3	843.4	843.5	843.6	843.7	843.8	843.9	844	844.1	844.2	844.3	844.4	844.5	844.6	844.7	844.8	844.9	845	845.1	845.2	845.3	845.4	845.5	845.6	845.7	845.8	845.9	846	846.1	846.2	846.3	846.4	846.5	846.6	846.7	846.8	846.9	847	847.1	847.2	847.3	847.4	847.5	847.6	847.7	847.8	847.9	848	848.1	848.2	848.3	848.4	848.5	848.6	848.7	848.8	848.9	849	849.1	849.2	849.3	849.4	849.5	849.6	849.7	849.8	849.9	850	850.1	850.2	850.3	850.4	850.5	850.6	850.7	850.8	850.9	851	851.1	851.2	851.3	851.4	851.5	851.6	851.7	851.8	851.9	852	852.1	852.2	852.3	852.4	852.5	852.6	852.7	852.8	852.9	853	853.1	853.2	853.3	853.4	853.5	853.6	853.7	853.8	853.9	854	854.1	854.2	854.3	854.4	854.5	854.6	854.7	854.8	854.9	855	855.1	855.2	855.3	855.4	855.5	855.6	855.7	855.8	855.9	856	856.1	856.2	856.3	856.4	856.5	856.6	856.7	856.8	856.9	857	857.1	857.2	857.3	857.4	857.5	857.6	857.7	857.8	857.9	858	858.1	858.2	858.3	858.4	858.5	858.6	858.7	858.8	858.9	859	859.1	859.2	859.3	859.4	859.5	859.6	859.7	859.8	859.9	860	860.1	860.2	860.3	860.4	860.5	860.6	860.7	860.8	860.9	861	861.1	861.2	861.3	861.4	861.5	861.6	861.7	861.8	861.9	862	862.1	862.2	862.3	862.4	862.5	862.6	862.7	862.8	862.9	863	863.1	863.2	863.3	863.4	863.5	863.6	863.7	863.8	863.9	864	864.1	864.2	864.3	864.4	864.5	864.6	864.7	864.8	864.9	865	865.1	865.2	865.3	865.4	865.5	865.6	865.7	865.8	865.9	866	866.1	866.2	866.3	866.4	866.5	866.6	866.7	866.8	866.9	867	867.1	867.2	867.3	867.4	867.5	867.6	867.7	867.8	867.9	868	868.1	868.2	868.3	868.4	868.5	868.6	868.7	868.8	868.9	869	869.1	869.2	869.3	869.4	869.5	869.6	869.7	869.8	869.9	870	870.1	870.2	870.3	870.4	870.5	870.6	870.7	870.8	870.9	871	871.1	871.2	871.3	871.4	871.5	871.6	871.7	871.8	871.9	872	872.1	872.2	872.3	872.4	872.5	872.6	872.7	872.8	872.9	873	873.1	873.2	873.3	873.4	873.5	873.6	873.7	873.8	873.9	874	874.1	874.2	874.3	874.4	874.5	874.6	874.7	874.8	874.9	875	875.1	875.2	875.3	875.4	875.5	875.6	875.7	875.8	875.9	876	876.1	876.2	876.3	876.4	876.5	876.6	876.7	876.8	876.9	877	877.1	877.2	877.3	877.4	877.5	877.6	877.7	877.8	877.9	878	878.1	878.2	878.3	878.4	878.5	878.6	878.7	878.8	878.9	879	879.1	879.2	879.3	879.4	879.5	879.6	879.7	879.8	879.9	880	880.1	880.2	880.3	880.4	880.5	880.6	880.7	880.8	880.9	881	881.1	881.2	881.3	881.4	881.5	881.6	881.7	881.8	881.9	882	882.1	882.2	882.3	882.4	882.5	882.6	882.7	882.8	882.9	883	883.1	883.2	883.3	883.4	883.5	883.6	883.7	883.8	883.9	884	884.1	884.2	884.3	884.4	884.5	884.6	884.7	884.8	884.9	885	885.1	885.2	885.3	885.4	885.5	885.6	885.7	885.8	885.9	886	886.1	886.2	886.3	886.4	886.5	886.6	886.7	886.8	886.9	887	887.1	887.2	887.3	887.4	887.5	887.6	887.7	887.8	887.9	888	888.1	888.2	888.3	888.4	888.5	888.6	888.7	888.8	888.9	889	889.1	889.2	889.3	889.4	889.5	889.6	889.7	889.8	889.9	890	890.1	890.2	890.3	890.4	890.5	890.6	890.7	890.8	890.9	891	891.1	891.2	891.3	891.4	891.5	891.6	891.7	891.8	891.9	892	892.1	892.2	892.3	892.4	892.5	892.6	892.7	892.8	892.9	893	893.1	893.2	893.3	893.4	893.5	893.6	893.7	893.8	893.9	894	894.1	894.2	894.3	894.4	894.5	894.6	894.7	894.8	894.9	895	895.1	895.2	895.3	895.4	895.5	895.6	895.7	895.8	895.9	896	896.1	896.2	896.3	896.4	896.5	896.6	896.7	896.8	896.9	897	897.1	897.2	897.3	897.4	897.5	897.6	897.7	897.8	897.9	898	898.1	898.2	898.3	898.4	898.5	898.6	898.7	898.8	898.9	899	899.1	899.2	899.3	899.4	899.5	899.6	899.7	899.8	899.9	900	900.1	900.2	900.3	900.4	900.5	900.6	900.7	900.8	900.9	901	901.1	901.2	901.3	901.4	901.5	901.6	901.7	901.8	901.9	902	902.1	902.2	902.3	902.4	902.5	902.6	902.7	902.8	902.9	903	903.1	903.2	903.3	903.4	903.5	903.6	903.7	903.8	903.9	904	904.1	904.2	904.3	904.4	904.5	904.6	904.7	904.8	904.9	905	905.1	905.2	905.3	905.4	905.5	905.6	905.7	905.8	905.9	906	906.1	906.2	906.3	906.4	906.5	906.6	906.7	906.8	906.9	907	907.1	907.2	907.3	907.4	907.5	907.6	907.7	907.8	907.9	908	908.1	908.2	908.3	908.4	908.5	908.6	908.7	908.8	908.9	909	909.1	909.2	909.3	909.4	909.5	909.6	909.7	909.8	909.9	910	910.1	910.2	910.3	910.4	910.5	910.6	910.7	910.8	910.9	911	911.1	911.2	911.3	911.4	911.5	911.6	911.7	911.8	911.9	912	912.1	912.2	912.3	912.4	912.5	912.6	912.7	912.8	912.9	913	913.1	913.2	913.3	913.4	913.5	913.6	913.7	913.8	913.9	914	914.1	914.2	914.3	914.4	914.5	914.6	914.7	914.8	914.9	915	915.1	915.2	915.3	915.4	915.5	915.6	915.7	915.8	915.9	916	916.1	916.2	916.3	916.4	916.5	916.6	916.7	916.8	916.9	917	917.1	917.2	917.3	917.4	917.5	917.6	917.7	917.8	917.9	918	918.1	918.2	918.3	918.4	918.5	918.6	918.7	918.8	918.9	919	919.1	919.2	919.3	919.4	919.5	919.6	919.7	919.8	919.9	920	920.1	920.2	920.3	920.4	920.5	920.6	920.7	920.8	920.9	921	921.1	921.2	921.3	921.4	921.5	921.6	921.7	921.8	921.9	922	922.1	922.2	922.3	922.4	922.5	922.6	922.7	922.8	922.9	923	923.1	923.2	923.3	923.4	923.5	923.6	923.7	923.8	923.9	924	924.1	924.2	924.3	924.4	924.5	924.6	924.7	924.8	924.9	925	925.1	925.2	925.3	925.4	925.5	925.6	925.7	925.8	925.9	926	926.1	926.2	926.3	926.4	926.5	926.6	926.7	926.8	926.9	927	927.1	927.2	927.3	927.4	927.5	927.6	927.7	927.8	927.9	928	928.1	928.2	928.3	928.4	928.5	928.6	928.7	928.8	928.9	929	929.1	929.2	929.3	929.4	929.5	929.6	929.7	929.8	929.9	930	930.1	930.2	930.3	930.4	930.5	930.6	930.7	930.8	930.9	931	931.1	931.2	931.3	931.4	931.5	931.6	931.7	931.8	931.9	932	932.1	932.2	932.3	932.4	932.5	932.6	932.7	932.8	932.9	933	933.1	933.2	933.3	933.4	933.5	933.6	933.7	933.8	933.9	934	934.1	934.2	934.3	934.4	934.5	934.6	934.7	934.8	934.9	935	935.1	935.2	935.3	935.4	935.5	935.6	935.7	935.8	935.9	936	936.1	936.2	936.3	936.4	936.5	936.6	936.7	936.8	936.9	937	937.1	937.2	937.3	937.4	937.5	937.6	937.7	937.8	937.9	938	938.1	938.2	938.3	938.4	938.5	938.6	938.7	938.8	938.9	939	939.1	939.2	939.3	939.4	939.5	939.6	939.7	939.8	939.9	940	940.1	940.2	940.3	940.4	940.5	940.6	940.7	940.8	940.9	941	941.1	941.2	941.3	941.4	941.5	941.6	941.7	941.8	941.9	942	942.1	942.2	942.3	942.4	942.5	942.6	942.7	942.8	942.9	943	943.1	943.2	943.3	943.4	943.5	943.6	943.7	943.8	943.9	944	944.1	944.2	944.3	944.4	944.5	944.6	944.7	944.8	944.9	945	945.1	945.2	945.3	945.4	945.5	945.6	945.7	945.8	945.9	946	946.1	946.2	946.3	946.4	946.5	946.6	946.7	946.8	946.9	947	947.1	947.2	947.3	947.4	947.5	947.6	947.7	947.8	947.9	948	948.1	948.2	948.3	948.4	948.5	948.6	948.7	948.8	948.9	949	949.1	949.2	949.3	949.4	949.5	949.6	949.7	949.8	949.9	950	950.1	950.2	950.3	950.4	950.5	950.6	950.7	950.8	950.9	951	951.1	951.2	951.3	951.4	951.5	951.6	951.7	951.8	951.9	952	952.1	952.2	952.3	952.4	952.5	952.6	952.7	952.8	952.9	953	953.1	953.2	953.3	953.4	953.5	953.6	953.7	953.8	953.9	954	954.1	954.2	954.3	954.4	954.5	954.6	954.7	954.8	954.9	955	955.1	955.2	955.3	955.4	955.5	955.6	955.7	955.8	955.9	956	956.1	956.2	956.3	956.4	956.5	956.6	956.7	956.8	956.9	957	957.1	957.2	957.3	957.4	957.5	957.6	957.7	957.8	957.9	958	958.1	958.2	958.3	958.4	958.5	958.6	958.7	958.8	958.9	959	959.1	959.2	959.3	959.4	959.5	959.6	959.7	959.8	959.9	960	960.1	960.2	960.3	960.4	960.5	960.6	960.7	960.8	960.9	961	961.1	961.2	961.3	961.4	961.5	961.6	961.7	961.8	961.9	962	962.1	962.2	962.3	962.4	962.5	962.6	962.7	962.8	962.9	963	963.1	963.2	963.3	963.4	963.5	963.6	963.7	963.8	963.9	964	964.1	964.2	964.3	964.4	964.5	964.6	964.7	964.8	964.9	965	965.1	965.2	965.3	965.4	965.5	965.6	965.7	965.8	965.9	966	966.1	966.2	966.3	966.4	966.5	966.6	966.7	966.8	966.9	967	967.1	967.2	967.3	967.4	967.5	967.6	967.7	967.8	967.9	968	968.1	968.2	968.3	968.4	968.5	968.6	968.7	968.8	968.9	969	969.1	969.2	969.3	969.4	969.5	969.6	969.7	969.8	969.9	970	970.1	970.2	970.3	970.4	970.5	970.6	970.7	970.8	970.9	971	971.1	971.2	971.3	971.4	971.5	971.6	971.7	971.8	971.9	972	972.1	972.2	972.3	972.4	972.5	972.6	972.7	972.8	972.9	973	973.1	973.2	973.3	973.4	973.5	973.6	973.7	973.8	973.9	974	974.1	974.2	974.3	974.4	974.5	974.6	974.7	974.8	974.9	975	975.1	975.2	975.3	975.4	975.5	975.6	975.7	975.8	975.9	976	976.1	976.2	976.3	976.4	976.5	976.6	976.7	976.8	976.9	977	977.1	977.2	977.3	977.4	977.5	977.6	977.7	977.8	977.9	978	978.1	978.2	978.3	978.4	978.5	978.6	978.7	978.8	978.9	979	979.1	979.2	979.3	979.4	979.5	979.6	979.7	979.8	979.9	980	980.1	980.2	980.3	980.4	980.5	980.6	980.7	980.8	980.9	981	981.1	981.2	981.3	981.4	981.5	981.6	981.7	981.8	981.9	982	982.1	982.2	982.3	982.4	982.5	982.6	982.7	982.8	982.9	983	983.1	983.2	983.3	983.4	983.5	983.6	983.7	983.8	983.9	984	984.1	984.2	984.3	984.4	984.5	984.6	984.7	984.8	984.9	985	985.1	985.2	985.3	985.4	985.5	985.6	985.7	985.8	985.9	986	986.1	986.2	986.3	986.4	986.5	986.6	986.7	986.8	986.9	987	987.1	987.2	987.3	987.4	987.5	987.6	987.7	987.8	987.9	988	988.1	988.2	988.3	988.4	988.5	988.6	988.7	988.8	988.9	989	989.1	989.2	989.3	989.4	989.5	989.6	989.7	989.8	989.9	990	990.1	990.2	990.3	990.4	990.5	990.6	990.7	990.8	990.9	991	991.1	991.2	991.3	991.4	991.5	991.6	991.7	991.8	991.9	992	992.1	992.2	992.3	992.4	992.5	992.6	992.7	992.8	992.9	993	993.1	993.2	993.3	993.4	993.5	993.6	993.7	993.8	993.9	994	994.1	994.2	994.3	994.4	994.5	994.6	994.7	994.8	994.9	995	995.1	995.2	995.3	995.4	995.5	995.6	995.7	995.8	995.9	996	996.1	996.2	996.3	996.4	996.5	996.6	996.7	996.8	996.9	997	997.1	997.2	997.3	997.4	997.5	997.6	997.7	997.8	997.9	998	998.1	998.2	998.3	998.4	998.5	998.6	998.7	998.8	998.9	999	999.1	999.2	999.3	999.4	999.5	999.6	999.7	999.8	999.9	1000	1000.1	1000.2	1000.3	1000.4	1000.5	1000.6	1000.7	1000.8	1000.9	1001	1001.1	1001.2	1001.3	1001.4	1001.5	1001.6	1001.7	1001.8	1001.9	1002	1002.1	1002.2	1002.3	1002.4	1002.5	1002.6	1002.7	1002.8	1002.9	1003	1003.1	1003.2	1003.3	1003.4	1003.5	1003.6	1003.7	1003.8	1003.9	1004	1004.1	1004.2	1004.3	1004.4	1004.5	1004.6	1004.7	1004.8	1004.9	1005	1005.1	1005.2	1005.3	1005.4	1005.5	1005.6	1005.7	1005.8	1005.9	1006	1006.1	1006.2	1006.3	1006.4	1006.5	1006.6	1006.7	1006.8	1006.9	1007	1007.1	1007.2	1007.3	1007.4	1007.5	1007.6	1007.7	1007.8	1007.9	1008	1008.1	1008.2	1008.3	1008.4	1008.5	1008.6	1008.7	1008.8	1008.9	1009	1009.1	1009.2	1009.3	1009.4	1009.5	1009.6	1009.7	1009.8	1009.9	1010	1010.1	1010.2	1010.3	1010.4	1010.5	1010.6	1010.7	1010.8	1010.9	1011	1011.1	1011.2	1011.3	1011.4	1011.5	1011.6	1011.7	1011.8	1011.9	1012	1012.1	1012.2	1012.3	1012.4	1012.5	1012.6	1012.7	1012.8	1012.9	1013	1013.1	1013.2	1013.3	1013.4	1013.5	1013.6	1013.7	1013.8	1013.9	1014	1014.1	1014.2	1014.3	1014.4	1014.5	1014.6	1014.7	1014.8	1014.9	1015	1015.1	1015.2	1015.3	1015.4	1015.5	1015.6	1015.7	1015.8	1015.9	1016	1016.1	1016.2	1016.3	1016.4	1016.5	1016.6	1016.7	1016.8	1016.9	1017	1017.1	1017.2	1017.3	1017.4	1017.5	1017.6	1017.7	1017.8	1017.9	1018	1018.1	1018.2	1018.3	1018.4	1018.5	1018.6	1018.7	1018.8	1018.9	1019	1019.1	1019.2	1019.3	1019.4	1019.5	1019.6	1019.7	1019.8	1019.9	1020	1020.1	1020.2	1020.3	1020.4	1020.5	1020.6	1020.7	1020.8	1020.9	1021	1021.1	1021.2	1021.3	1021.4	1021.5	1021.6	1021.7	1021.8	1021.9	1022	1022.1	1022.2	1022.3	1022.4	1022.5	1022.6	1022.7	1022.8	1022.9	1023	1023.1	1023.2	1023.3	1023.4	1023.5	1023.6	1023.7	1023.8	1023.9	1024	1024.1	1024.2	1024.3	1024.4	1024.5	1024.6	1024.7	1024.8	1024.9	1025	1025.1	1025.2	1025.3	1025.4	1025.5	1025.6	1025.7	1025.8	1025.9	1026	1026.1	1026.2	1026.3	1026.4	1026.5	1026.6	1026.7	1026.8	1026.9	1027	1027.1	1027.2	1027.3	1027.4	1027.5	1027.6	1027.7	1027.8	1027.9	1028	1028.1	1028.2	1028.3	1028.4	1028.5	1028.6	1028.7	1028.8	1028.9	1029	1029.1	1029.2	1029.3	1029.4	1029.5	1029.6	1029.7	1029.8	1029.9	1030	1030.1	1030.2	1030.3	1030.4	1030.5	1030.6	1030.7	1030.8	1030.9	1031	1031.1	1031.2	1031.3	1031.4	1031.5	1031.6	1031.7	1031.8	1031.9	1032	1032.1	1032.2	1032.3	1032.4	1032.5	1032.6	1032.7	1032.8	1032.9	1033	1033.1	1033.2	1033.3	1033.4	1033.5	1033.6	1033.7	1033.8	1033.9	1034	1034.1	1034.2	1034.3	1034.4	1034.5	1034.6	1034.7	1034.8	1034.9	1035	1035.1	1035.2	1035.3	1035.4	1035.5	1035.6	1035.7	1035.8	1035.9	1036	1036.1	1036.2	1036.3	1036.4	1036.5	1036.6	1036.7	1036.8	1036.9	1037	1037.1	1037.2	1037.3	1037.4	1037.5	1037.6	1037.7	1037.8	1037.9	1038	1038.1	1038.2	1038.3	1038.4	1038.5	1038.6	1038.7	1038.8	1038.9	1039	1039.1	1039.2	1039.3	1039.4	1039.5	1039.6	1039.7	1039.8	1039.9	1040	1040.1	1040.2	1040.3	1040.4	1040.5	1040.6	1040.7	1040.8	1040.9	1041	1041.1	1041.2	1041.3	1041.4	1041.5	1041.6	1041.7	1041.8	1041.9	1042	1042.1	1042.2	1042.3	1042.4	1042.5	1042.6	1042.7	1042.8	1042.9	1043	1043.1	1043.2	1043.3	1043.4	1043.5	1043.6	1043.7	1043.8	1043.9	1044	1044.1	1044.2	1044.3	1044.4	1044.5	1044.6	1044.7	1044.8	1044.9	1045	1045.1	1045.2	1045.3	1045.4	1045.5	1045.6	1045.7	1045.8	1045.9	1046	1046.1	1046.2	1046.3	1046.4	1046.5	1046.6	1046.7	1046.8	1046.9	1047	1047.1	1047.2	1047.3	1047.4	1047.5	1047.6	1047.7	1047.8	1047.9	1048	1048.1	1048.2	1048.3	1048.4	1048.5	1048.6	1048.7	1048.8	1048.9	1049	1049.1	1049.2	1049.3	1049.4	1049.5	1049.6	1049.7	1049.8	1049.9	1050	1050.1	1050.2	1050.3	1050.4	1050.5	1050.6	1050.7	1050.8	1050.9	1051	1051.1	1051.2	1051.3	1051.4	1051.5	1051.6	1051.7	1051.8	1051.9	1052	1052.1	1052.2	1052.3	1052.4	1052.5	1052.6	1052.7	1052.8	1052.9	1053	1053.1	1053.2	1053.3	1053.4	1053.5	1053.6	1053.7	1053.8	1053.9	1054	1054.1	1054.2	1054.3	1054.4	1054.5	1054.6	1054.7	1054.8	1054.9	1055	1055.1	1055.2	1055.3	1055.4	1055.5	1055.6	1055.7	1055.8	1055.9	1056	1056.1	1056.2	1056.3	1056.4	1056.5	1056.6	1056.7	1056.8	1056.9	1057	1057.1	1057.2	1057.3	1057.4	1057.5	1057.6	1057.7	1057.8	1057.9	1058	1058.1	1058.2	1058.3	1058.4	1058.5	1058.6	1058.7	1058.8	1058.9	1059	1059.1	1059.2	1059.3	1059.4	1059.5	1059.6	1059.7	1059.8	1059.9	1060	1060.1	1060.2	1060.3	1060.4	1060.5	1060.6	1060.7	1060.8	1060.9	1061	1061.1	1061.2	1061.3	1061.4	1061.5	1061.6	1061.7	1061.8	1061.9	1062	1062.1	1062.2	1062.3	1062.4	1062.5	1062.6	1062.7	1062.8	1062.9	1063	1063.1	1063.2	1063.3	1063.4	1063.5	1063.6	1063.7	1063.8	1063.9	1064	1064.1	1064.2	1064.3	1064.4	1064.5	1064.6	1064.7	1064.8	1064.9	1065	1065.1	1065.2	1065.3	1065.4	1065.5	1065.6	1065.7	1065.8	1065.9	1066	1066.1	1066.2	1066.3	1066.4	1066.5	1066.6	1066.7	1066.8	1066.9	1067	1067.1	1067.2	1067.3	1067.4	1067.5	1067.6	1067.7	1067.8	1067.9	1068	1068.1	1068.2	1068.3	1068.4	1068.5	1068.6	1068.7	1068.8	1068.9	1069	1069.1	1069.2	1069.3	1069.4	1069.5	1069.6	1069.7	1069.8	1069.9	1070	1070.1	1070.2	1070.3	1070.4	1070.5	1070.6	1070.7	1070.8	1070.9	1071	1071.1	1071.2	1071.3	1071.4	1071.5	1071.6	1071.7	1071.8	1071.9	1072	1072.1	1072.2	1072.3	1072.4	1072.5	1072.6	1072.7	1072.8	1072.9	1073	1073.1	1073.2	1073.3	1073.4	1073.5	1073.6	1073.7	1073.8	1073.9	1074	1074.1	1074.2	1074.3	1074.4	1074.5	1074.6	1074.7	1074.8	1074.9	1075	1075.1	1075.2	1075.3	1075.4	1075.5	1075.6	1075.7	1075.8	1075.9	1076	1076.1	1076.2	1076.3	1076.4	1076.5	1076.6	1076.7	1076.8	1076.9	1077	1077.1	1077.2	1077.3	1077.4	1077.5	1077.6	1077.7	1077.8	1077.9	1078	1078.1	1078.2	1078.3	1078.4	1078.5	1078.6	1078.7	1078.8	1078.9	1079	1079.1	1079.2	1079.3	1079.4	1079.5	1079.6	1079.7	1079.8	1079.9	1080	1080.1	1080.2	1080.3	1080.4	1080.5	1080.6	1080.7	1080.8	1080.9	1081	1081.1	1081.2	1081.3	1081.4	1081.5	1081.6	1081.7	1081.8	1081.9	1082	1082.1	1082.2	1082.3	1082.4	1082.5	1082.6	1082.7	1082.8	1082.9	1083	1083.1	1083.2	1083.3	1083.4	1083.5	1083.6	1083.7	1083.8	1083.9	1084	1084.1	1084.2	1084.3	1084.4	1084.5	1084.6	1084.7	1084.8	1084.9	1085	1085.1	1085.2	1085.3	1085.4	1085.5	1085.6	1085.7	1085.8	1085.9	1086	1086.1	1086.2	1086.3	1086.4	1086.5	1086.6	1086.7	1086.8	1086.9	1087	1087.1	1087.2	1087.3	1087.4	1087.5	1087.6	1087.7	1087.8	1087.9	1088	1088.1	1088.2	1088.3	1088.4	1088.5	1088.6	1088.7	1088.8	1088.9	1089	1089.1	1089.2	1089.3	1089.4	1089.5	1089.6	1089.7	1089.8	1089.9	1090	1090.1	1090.2	1090.3	1090.4	1090.5	1090.6	1090.7	1090.8	1090.9	1091	1091.1	1091.2	1091.3	1091.4	1091.5	1091.6	1091.7	1091.8	1091.9	1092	1092.1	1092.2	1092.3	1092.4	1092.5	1092.6	1092.7	1092.8	1092.9	1093	1093.1	1093.2	1093.3	1093.4	1093.5	1093.6	1093.7	1093.8	1093.9	1094	1094.1	1094.2	1094.3	1094.4	1094.5	1094.6	1094.7	1094.8	1094.9	1095	1095.1	1095.2	1095.3	1095.4	1095.5	1095.6	1095.7	1095.8	1095.9	1096	1096.1	1096.2	1096.3	1096.4	1096.5	1096.6	1096.7	1096.8	1096.9	1097	1097.1	1097.2	1097.3	1097.4	1097.5	1097.6	1097.7	1097.8	1097.9	1098	1098.1	1098.2	1098.3	1098.4	1098.5	1098.6	1098.7	1098.8	1098.9	1099	1099.1	1099.2	1099.3	1099.4	1099.5	1099.6	1099.7	1099.8	1099.9	1100	1100.1	1100.2	1100.3	1100.4	1100.5	1100.6	1100.7	1100.8	1100.9	1101	1101.1	1101.2	1101.3	1101.4	1101.5	1101.6	1101.7	1101.8	1101.9	1102	1102.1	1102.2	1102.3	1102.4	1102.5	1102.6	1102.7	1102.8	1102.9	1103	1103.1	1103.2	1103.3	1103.4	1103.5	1103.6	1103.7	1103.8	1103.9	1104	1104.1	1104.2	1104.3	1104.4	1104.5	1104.6	1104.7	1104.8	1104.9	1105	1105.1	1105.2	1105.3	1105.4	1105.5	1105.6	1105.7	1105.8	1105.9	1106	1106.1	1106.2	1106.3	1106.4	1106.5	1106.6	1106.7	1106.8	1106.9	1107	1107.1	1107.2	1107.3	1107.4	1107.5	1107.6	1107.7	1107.8	1107.9	1108	1108.1	1108.2	1108.3	1108.4	1108.5	1108.6	1108.7	1108.8	1108.9	1109	1109.1	1109.2	1109.3	1109.4	1109.5	1109.6	1109.7	1109.8	1109.9	1110	1110.1	1110.2	1110.3	1110.4	1110.5	1110.6	1110.7	1110.8	1110.9	1111	1111.1	1111.2	1111.3	1111.4	1111.5	1111.6	1111.7	1111.8	1111.9	1112	1112.1	1112.2	1112.3	1112.4	1112.5	1112.6	1112.7	1112.8	1112.9	1113	1113.1	1113.2	1113.3	1113.4	1113.5	1113.6	1113.7	1113.8	1113.9	1114	1114.1	1114.2	1114.3	1114.4	1114.5	1114.6	1114.7	1114.8	1114.9	1115	1115.1	1115.2	1115.3	1115.4	1115.5	1115.6	1115.7	1115.8	1115.9	1116	1116.1	1116.2	1116.3	1116.4	1116.5	1116.6	1116.7	1116.8	1116.9	1117	1117.1	1117.2	1117.3	1117.4	1117.5	1117.6	1117.7	1117.8	1117.9	1118	1118.1	1118.2	1118.3	1118.4	1118.5	1118.6	1118.7	1118.8	1118.9	1119	1119.1	1119.2	1119.3	1119.4	1119.5	1119.6	1119.7	1119.8	1119.9	1120	1120.1	1120.2	1120.3	1120.4	1120.5	1120.6	1120.7	1120.8	1120.9	1121	1121.1	1121.2	1121.3	1121.4	1121.5	1121.6	1121.7	1121.8	1121.9	1122	1122.1	1122.2	1122.3	1122.4	1122.5	1122.6	1122.7	1122.8	1122.9	1123	1123.1	1123.2	1123.3	1123.4	1123.5	1123.6	1123.7	1123.8	1123.9	1124	1124.1	1124.2	1124.3	1124.4	1124.5	1124.6	1124.7	1124.8	1124.9	1125	1125.1	1125.2	1125.3	1125.4	1125.5	1125.6	1125.7	1125.8	1125.9	1126	1126.1	1126.2	1126.3	1126.4	1126.5	1126.6	1126.7	1126.8	1126.9	1127	1127.1	1127.2	1127.3	1127.4	1127.5	1127.6	1127.7	1127.8	1127.9	1128	1128.1	1128.2	1128.3	1128.4	1128.5	1128.6	1128.7	1128.8	1128.9	1129	1129.1	1129.2	1129.3	1129.4	1129.5	1129.6	1129.7	1129.8	1129.9	1130	1130.1	1130.2	1130.3	1130.4	1130.5	1130.6	1130.7	1130.8	1130.9	1131	1131.1	1131.2	1131.3	1131.4	1131.5	1131.6	1131.7	1131.8	1131.9	1132	1132.1	1132.2	1132.3	1132.4	1132.5	1132.6	1132.7	1132.8	1132.9	1133	1133.1	1133.2	1133.3	1133.4	1133.5	1133.6	1133.7	1133.8	1133.9	1134	1134.1	1134.2	1134.3	1134.4	1134.5	1134.6	1134.7	1134.8	1134.9	1135	1135.1	1135.2	1135.3	1135.4	1135.5	1135.6	1135.7	1135.8	1135.9	1136	1136.1	1136.2	1136.3	1136.4	1136.5	1136.6	1136.7	1136.8	1136.9	1137	1137.1	1137.2	1137.3	1137.4	1137.5	1137.6	1137.7	1137.8	1137.9	1138	1138.1	1138.2	1138.3	1138.4	1138.5	1138.6	1138.7	1138.8	1138.9	1139	1139.1	1139.2	1139.3	1139.4	1139.5	1139.6	1139.7	1139.8	1139.9	1140	1140.1	1140.2	1140.3	1140.4	1140.5	1140.6	1140.7	1140.8	1140.9	1141	1141.1	1141.2	1141.3	1141.4	1141.5	1141.6	1141.7	1141.8	1141.9	1142	1142.1	1142.2	1142.3	1142.4	1142.5	1142.6	1142.7	1142.8	1142.9	1143	1143.1	1143.2	1143.3	1143.4	1143.5	1143.6	1143.7	1143.8	1143.9	1144	1144.1	1144.2	1144.3	1144.4	1144.5	1144.6	1144.7	1144.8	1144.9	1145	1145.1	1145.2	1145.3	1145.4	1145.5	1145.6	1145.7	1145.8	1145.9	1146	1146.1	1146.2	1146.3	1146.4	1146.5	1146.6	1146.7	1146.8	1146.9	1147	1147.1	1147.2	1147.3	1147.4	1147.5	1147.6	1147.7	1147.8	1147.9	1148	1148.1	1148.2	1148.3	1148.4	1148.5	1148.6	1148.7	1148.8	1148.9	1149	1149.1	1149.2	1149.3	1149.4	1149.5	1149.6	1149.7	1149.8	1149.9	1150	1150.1	1150.2	1150.3	1150.4	1150.5	1150.6	1150.7	1150.8	1150.9	1151	1151.1	1151.2	1151.3	1151.4	1151.5	1151.6	1151.7	1151.8	1151.9	1152	1152.1	1152.2	1152.3	1152.4	1152.5	1152.6	1152.7	1152.8	1152.9	1153	1153.1	1153.2	1153.3	1153.4	1153.5	1153.6	1153.7	1153.8	1153.9	1154	1154.1	1154.2	1154.3	1154.4	1154.5	1154.6	1154.7	1154.8	1154.9	1155	1155.1	1155.2	1155.3	1155.4	1155.5	1155.6	1155.7	1155.8	1155.9	1156	1156.1	1156.2	1156.3	1156.4	1156.5	1156.6	1156.7	1156.8	1156.9	1157	1157.1	1157.2	1157.3	1157.4	1157.5	1157.6	1157.7	1157.8	1157.9	1158	1158.1	1158.2	1158.3	1158.4	1158.5	1158.6	1158.7	1158.8	1158.9	1159	1159.1	1159.2	1159.3	1159.4	1159.5	1159.6	1159.7	1159.8	1159.9	1160	1160.1	1160.2	1160.3	1160.4	1160.5	1160.6	1160.7	1160.8	1160.9	1161	1161.1	1161.2	1161.3	1161.4	1161.5	1161.6	1161.7	1161.8	1161.9	1162	1162.1	1162.2	1162.3	1162.4	1162.5	1162.6	1162.7	1162.8	1162.9	1163	1163.1	1163.2	1163.3	1163.4	1163.5	1163.6	1163.7	1163.8	1163.9	1164	1164.1	1164.2	1164.3	1164.4	1164.5	1164.6	1164.7	1164.8	1164.9	1165	1165.1	1165.2	1165.3	1165.4	1165.5	1165.6	1165.7	1165.8	1165.9	1166	1166.1	1166.2	1166.3	1166.4	1166.5	1166.6	1166.7	1166.8	1166.9	1167	1167.1	1167.2	1167.3	1167.4	1167.5	1167.6	1167.7	1167.8	1167.9	1168	1168.1	1168.2	1168.3	1168.4	1168.5	1168.6	1168.7	1168.8	1168.9	1169	1169.1	1169.2	1169.3	1169.4	1169.5	1169.6	1169.7	1169.8	1169.9	1170	1170.1	1170.2	1170.3	1170.4	1170.5	1170.6	1170.7	1170.8	1170.9	1171	1171.1	1171.2	1171.3	1171.4	1171.5	1171.6	1171.7	1171.8	1171.9	1172	1172.1	1172.2	1172.3	1172.4	1172.5	1172.6	1172.7	1172.8	1172.9	1173	1173.1	1173.2	1173.3	1173.4	1173.5	1173.6	1173.7	1173.8	1173.9	1174	1174.1	1174.2	1174.3	1174.4	1174.5	1174.6	1174.7	1174.8	1174.9	1175	1175.1	1175.2	1175.3	1175.4	1175.5	1175.6	1175.7	1175.8	1175.9	1176	1176.1	1176.2	1176.3	1176.4	1176.5	1176.6	1176.7	1176.8	1176.9	1177	1177.1	1177.2	1177.3	1177.4	1177.5	1177.6	1177.7	1177.8	1177.9	1178	1178.1	1178.2	1178.3	1178.4	1178.5	1178.6	1178.7	1178.8	1178.9	1179	1179.1	1179.2	1179.3	1179.4	1179.5	1179.6	1179.7	1179.8	1179.9	1180	1180.1	1180.2	1180.3	1180.4	1180.5	1180.6	1180.7	1180.8	1180.9	1181	1181.1	1181.2	1181.3	1181.4	1181.5	1181.6	1181.7	1181.8	1181.9	1182	1182.1	1182.2	1182.3	1182.4	1182.5	1182.6	1182.7	1182.8	1182.9	1183	1183.1	1183.2	1183.3	1183.4	1183.5	1183.6	1183.7	1183.8	1183.9	1184	1184.1	1184.2	1184.3	1184.4	1184.5	1184.6	1184.7	1184.8	1184.9	1185	1185.1	1185.2	1185.3	1185.4	1185.5	1185.6	1185.7	1185.8	1185.9	1186	1186.1	1186.2	1186.3	1186.4	1186.5	1186.6	1186.7	1186.8	1186.9	1187	1187.1	1187.2	1187.3	1187.4	1187.5	1187.6	1187.7	1187.8	1187.9	1188	1188.1	1188.2	1188.3	1188.4	1188.5	1188.6	1188.7	1188.8	1188.9	1189	1189.1	1189.2	1189.3	1189.4	1189.5	1189.6	1189.7	1189.8	1189.9	1190	1190.1	1190.2	1190.3	1190.4	1190.5	1190.6	1190.7	1190.8	1190.9	1191	1191.1	1191.2	1191.3	1191.4	1191.5	1191.6	1191.7	1191.8	1191.9	1192	1192.1	1192.2	1192.3	1192.4	1192.5	1192.6	1192.7	1192.8	1192.9	1193	1193.1	1193.2	1193.3	1193.4	1193.5	1193.6	1193.7	1193.8	1193.9	1194	1194.1	1194.2	1194.3	1194.4	1194.5	1194.6	1194.7	1194.8	1194.9	1195	1195.1	1195.2	1195.3	1195.4	1195.5	1195.6	1195.7	1195.8	1195.9	1196	1196.1	1196.2	1196.3	1196.4	1196.5	1196.6	1196.7	1196.8	1196.9	1197	1197.1	1197.2	1197.3	1197.4	1197.5	1197.6	1197.7	1197.8	1197.9	1198	1198.1	1198.2	1198.3	1198.4	1198.5	1198.6	1198.7	1198.8	1198.9	1199	1199.1	1199.2	1199.3	1199.4	1199.5	1199.6	1199.7	1199.8	1199.9	1200
-71.423	-71.42	-71.443	-71.429	-71.392	-71.4	-71.427	-71.44	-71.416	-71.34	-71.272	-71.244	-71.243	-71.246	-71.249	-71.238	-71.208	-71.171	-71.152	-71.139	-71.118	-71.119	-71.117	-71.107	-71.123	-71.15	-71.174	-71.191	-71.17	-71.111	-71.056	-71.008	-70.963	-70.919	-70.878	-70.84	-70.8	-70.75	-70.775	-70.868	-70.948	-71.025	-71.09	-71.147	-71.194	-71.226	-71.248	-71.343	-70.872	-69.832	-68.914	-68.095	-67.372	-66.731	-66.16	-65.66	-65.226	-64.882	-64.388	-63.717	-63.094	-62.5	-61.93	-61.393	-60.904	-60.477	-60.082	-59.579	-59.704	-60.47	-61.076	-61.565	-61.973	-62.31	-62.569	-62.782	-62.949	-63.038	-63.169	-63.393	-63.605	-63.749	-63.889	-64.04	-64.142	-64.25	-64.371	-64.494	-64.365	-64.025	-63.78	-63.582	-63.403	-63.225	-63.053	-62.912	-62.813	-62.842	-62.27	-61.079	-60.051	-59.147	-58.332	-57.591	-56.914	-56.286	-55.699	-55.093	-54.903	-55.109	-55.219	-55.255	-55.218	-55.125	-54.995	-54.824	-54.621	-54.324	-54.469	-55.057	-55.5	-55.823	-56.076	-56.27	-56.408	-56.522	-56.614	-56.686	-56.722	-56.717	-56.695	-56.659	-56.621	-56.584	-56.542	-56.497	-56.474	-56.533	-56.166	-55.379	-54.707	-54.111	-53.565	-53.037	-52.496	-51.949	-51.414	-50.967	-50.096	-48.758	-47.471	-46.179	-44.83	-43.424	-41.934	-40.279	-38.369	-36.025	-33.903	-31.869	-28.929	-24.951	-19.761	-13.211	-5.5879	2.4087	9.5615	14.951	18.35	20.028	20.513	20.003	18.688	16.739	14.255	11.311	7.999	4.4005	0.68562	-3.0194	-6.6844	-10.204	-13.553	-16.735	-19.752	-22.634	-25.356	-28.003	-29.92	-31.155	-32.468	-33.819	-35.159	-36.445	-37.669	-38.813	-39.892	-40.932	-41.775	-42.432	-43.083	-43.713	-44.321	-44.909	-45.49	-46.053	-46.59	-46.99	-48.107	-49.943	-51.527	-52.869	-54.008	-54.966	-55.77	-56.449	-57.031	-57.549	-58.057	-58.554	-58.995	-59.39	-59.745	-60.051	-60.307	-60.519	-60.69	-60.846	-60.962	-61.059	-61.175	-61.286	-61.386	-61.443	-61.459	-61.495	-61.571	-61.775	-61.228	-59.91	-58.761	-57.781	-56.953	-56.255	-55.659	-55.11	-54.602	-54.169	-53.818	-53.487	-53.195	-52.954	-52.688	-52.434	-52.226	-52.019	-51.792	-51.429	-51.842	-53.094	-54.181	-55.086	-55.833	-56.45	-56.965	-57.394	-57.747	-58.052	-58.284	-58.455	-58.626	-58.799	-58.969	-59.124	-59.264	-59.387	-59.488	-59.569	-59.689	-59.842	-59.972	-60.086	-60.187	-60.266	-60.326	-60.387	-60.444	-60.601	-60.023	-58.705	-57.558	-56.568	-55.717	-54.974	-54.316	-53.733	-53.223	-52.801	-52.209	-51.438	-50.749	-50.127	-49.538	-48.969	-48.41	-47.828	-47.255	-46.603	-46.837	-47.958	-48.881	-49.615	-50.174	-50.591	-50.939	-51.269	-51.56	-51.804	-52.096	-52.42	-52.704	-53.001	-53.297	-53.565	-53.815	-54.047	-54.255	-54.429	-54.542	-54.646	-54.787	-54.889	-54.977	-55.095	-55.196	-55.276	-55.383	-55.501	-55.614	-55.723	-55.847	-55.987	-56.116	-56.228	-56.315	-56.379	-56.435	-56.59	-56.149	-55.089	-54.174	-53.398	-52.716	-52.091	-51.523	-50.988	-50.472	-50.067	-49.096	-47.53	-46.099	-44.788	-43.549	-42.353	-41.18	-39.999	-38.778	-37.324	-36.866	-37.411	-37.587	-37.447	-37.052	-36.436	-35.622	-34.622	-33.429	-32.002	-30.487	-28.863	-26.904	-24.576	-21.861	-18.732	-15.233	-11.468	-7.632	-3.9803	-0.85478	1.529	3.1938	4.121	4.354	3.9506	3.0115	1.6657	0.034578	-1.7024	-3.6986	-5.926	-8.1633	-10.322	-12.4	-14.455	-16.521	-18.627	-20.696	-22.729	-24.756	-26.794	-28.805	-30.793	-32.732	-34.588	-36.363	-38.111	-39.803	-41.393	-42.741	-43.882	-44.996	-46.056	-47.106	-48.159	-49.169	-50.114	-50.993	-51.825	-52.594	-53.324	-54.029	-54.684	-55.301	-55.871	-56.394	-56.882	-57.334	-57.76	-58.206	-58.672	-59.122	-59.566	-59.993	-60.4	-60.781	-61.137	-61.47	-61.767	-62.213	-62.793	-63.313	-63.777	-64.195	-64.584	-64.943	-65.272	-65.574	-65.847	-66.184	-66.582	-66.936	-67.263	-67.577	-67.872	-68.14	-68.397	-68.638	-68.875	-68.892	-68.686	-68.522	-68.408	-68.353	-68.353	-68.388	-68.458	-68.547	-68.634	-68.609	-68.47	-68.364	-68.327	-68.338	-68.375	-68.422	-68.424	-68.401	-68.417	-68.484	-68.589	-68.697	-68.797	-68.876	-68.93	-68.961	-69.007	-69.086	-69.15	-69.224	-69.336	-69.436	-69.517	-69.607	-69.697	-69.764	-69.808	-69.873	-69.944	-70.184	-70.585	-70.916	-71.197	-71.461	-71.716	-71.959	-72.178	-72.373	-72.525	-72.757	-73.072	-73.34	-73.563	-73.763	-73.966	-74.172	-74.382	-74.584	-74.814	-74.791	-74.506	-74.281	-74.105	-73.976	-73.875	-73.799	-73.74	-73.692	-73.689	-73.553	-73.279	-73.057	-72.877	-72.723	-72.589	-72.475	-72.384	-72.313	-72.26	-72.175	-72.055	-71.929	-71.796	-71.67	-71.548	-71.443	-71.365	-71.306	-71.371	-70.778	-69.486	-68.358	-67.365	-66.466	-65.656	-64.948	-64.343	-63.81	-63.356	-62.746	-61.936	-61.165	-60.471	-59.867	-59.321	-58.794	-58.277	-57.76	-57.088	-57.235	-58.289	-59.17	-59.818	-60.332	-60.776	-61.103	-61.376	-61.626	-61.816	-61.975	-62.143	-62.324	-62.491	-62.624	-62.719	-62.795	-62.872	-62.966	-63.075	-63.228	-63.409	-63.575	-63.722	-63.839	-63.942	-64.036	-64.124	-64.214	-64.39	-64.12	-63.373	-62.743	-62.225	-61.794	-61.425	-61.114	-60.843	-60.599	-60.464	-59.725	-58.367	-57.174	-56.138	-55.218	-54.383	-53.603	-52.869	-52.165	-51.346	-51.386	-52.282	-52.933	-53.372	-53.653	-53.823	-53.898	-53.909	-53.895	-53.828	-54.029	-54.5	-54.895	-55.207	-55.439	-55.612	-55.758	-55.896	-56.048	-56.235	-56.406	-56.531	-56.634	-56.718	-56.804	-56.92	-57.066	-57.217	-57.355	-57.49	-57.66	-57.866	-58.06	-58.228	-58.368	-58.533	-58.707	-58.842	-58.988	-59.153	-59.315	-59.506	-59.72	-59.908	-60.057	-60.212	-60.399	-60.592	-60.77	-60.891	-61.176	-61.644	-62.09	-62.526	-62.939	-63.316	-63.664	-63.977	-64.257	-64.507	-64.846	-65.275	-65.658	-65.999	-66.315	-66.605	-66.887	-67.171	-67.446	-67.759	-67.77	-67.467	-67.228	-67.061	-66.94	-66.852	-66.799	-66.756	-66.727	-66.728	-66.623	-66.412	-66.231	-66.073	-65.944	-65.838	-65.732	-65.626	-65.533	-65.476	-65.212	-64.741	-64.346	-64.024	-63.76	-63.543	-63.351	-63.179	-63.006	-62.927	-62.197	-60.821	-59.638	-58.634	-57.772	-56.997	-56.269	-55.567	-54.927	-54.298	-54.069	-54.221	-54.282	-54.264	-54.188	-54.073	-53.904	-53.666	-53.39	-53.064	-53.225	-53.826	-54.307	-54.69	-54.959	-55.169	-55.368	-55.533	-55.636	-55.694	-55.746	-55.807	-55.864	-55.911	-55.947	-55.955	-55.944	-55.946	-55.975	-56.082	-55.83	-55.207	-54.671	-54.2	-53.772	-53.37	-52.994	-52.638	-52.284	-52.015	-51.199	-49.832	-48.594	-47.445	-46.342	-45.245	-44.129	-42.95	-41.663	-40.142	-39.123	-38.552	-37.564	-36.182	-34.384	-32.128	-29.34	-25.902	-21.663	-16.452	-10.581	-4.3089	1.9485	7.3747	11.51	14.192	15.598	15.906	15.313	14.002	12.144	9.8561	7.2546	4.4819	1.5707	-1.3789	-4.3132	-7.1418	-9.8181	-12.369	-14.366	-15.935	-17.624	-19.412	-21.24	-23.125	-25.006	-26.852	-28.625	-30.331	-31.575	-32.4	-33.283	-34.161	-35.045	-35.954	-36.833	-37.64	-38.43	-39.104	-40.525	-42.668	-44.525	-46.145	-47.58	-48.857	-49.976	-50.955	-51.806	-52.529	-53.276	-54.066	-54.768	-55.406	-55.986	-56.504	-56.976	-57.407	-57.792	-58.122	-58.441	-58.751	-59.026	-59.272	-59.496	-59.69	-59.855	-60.014	-60.158	-60.368	-60.02	-59.104	-58.328	-57.676	-57.128	-56.667	-56.279	-55.951	-55.67	-55.494	-54.905	-53.894	-53.026	-52.276	-51.626	-51.066	-50.575	-50.135	-49.719	-49.197	-49.516	-50.685	-51.664	-52.486	-53.203	-53.83	-54.357	-54.782	-55.12	-55.359	-55.756	-56.37	-56.921	-57.386	-57.764	-58.062	-58.331	-58.59	-58.842	-59.082	-59.249	-59.341	-59.414	-59.459	-59.514	-59.606	-59.668	-59.701	-59.763	-59.827	-59.798	-59.739	-59.704	-59.625	-59.543	-59.516	-59.523	-59.517	-59.485	-59.577	-58.734	-56.96	-55.439	-54.136	-53	-51.999	-51.105	-50.282	-49.518	-48.757	-48.381	-48.399	-48.371	-48.288	-48.162	-48	-47.812	-47.606	-47.375	-47.019	-47.407	-48.552	-49.499	-50.272	-50.923	-51.489	-51.976	-52.398	-52.775	-53.11	-53.372	-53.58	-53.785	-53.995	-54.206	-54.419	-54.635	-54.855	-55.072	-55.281	-55.596	-56.001	-56.385	-56.75	-57.082	-57.384	-57.656	-57.884	-58.099	-58.308	-58.639	-59.089	-59.518	-59.928	-60.292	-60.597	-60.859	-61.123	-61.405	-61.674	-62.077	-62.592	-63.039	-63.441	-63.823	-64.211	-64.569	-64.866	-65.123	-65.435	-65.488	-65.228	-65.041	-64.918	-64.799	-64.74	-64.736	-64.731	-64.712	-64.714	-64.681	-64.598	-64.529	-64.455	-64.382	-64.311	-64.266	-64.273	-64.306	-64.352	-64.333	-64.242	-64.167	-64.1	-64.027	-63.967	-63.909	-63.846	-63.791	-63.75	-63.671	-63.552	-63.454	-63.382	-63.332	-63.301	-63.278	-63.257	-63.243	-63.37	-62.566	-60.81	-59.284	-57.972	-56.837	-55.841	-54.949	-54.145	-53.402	-52.652	-52.228	-52.124	-51.963	-51.757	-51.534	-51.292	-51.029	-50.748	-50.444	-49.985	-50.258	-51.277	-52.092	-52.754	-53.314	-53.802	-54.21	-54.537	-54.789	-55.016	-55.208	-55.39	-55.575	-55.73	-55.855	-55.953	-56.055	-56.166	-56.292	-56.43	-56.69	-57.048	-57.345	-57.64	-57.932	-58.155	-58.384	-58.643	-58.864	-59.038	-59.351	-59.798	-60.204	-60.539	-60.826	-61.131	-61.452	-61.764	-62.054	-62.299	-62.652	-63.112	-63.516	-63.883	-64.229	-64.573	-64.922	-65.254	-65.568	-65.906	-65.959	-65.725	-65.547	-65.417	-65.32	-65.247	-65.208	-65.177	-65.153	-65.165	-65.139	-65.072	-65.012	-64.962	-64.94	-64.933	-64.928	-64.933	-64.956	-64.993	-64.95	-64.833	-64.736	-64.655	-64.594	-64.545	-64.505	-64.455	-64.381	-64.306	-64.267	-64.269	-64.293	-64.334	-64.39	-64.451	-64.497	-64.507	-64.49	-64.597	-63.865	-62.297	-60.968	-59.824	-58.807	-57.889	-57.079	-56.383	-55.779	-55.245	-54.673	-54.044	-53.438	-52.836	-52.262	-51.734	-51.199	-50.649	-50.111	-49.398	-49.6	-50.803	-51.787	-52.531	-53.081	-53.492	-53.832	-54.156	-54.451	-54.701	-54.912	-55.104	-55.264	-55.393	-55.525	-55.675	-55.848	-56.038	-56.232	-56.401	-56.667	-57.027	-57.364	-57.68	-57.968	-58.238	-58.493	-58.724	-58.948	-59.149	-59.484	-59.962	-60.398	-60.797	-61.17	-61.534	-61.882	-62.205	-62.511	-62.796	-63.132	-63.521	-63.887	-64.233	-64.562	-64.875	-65.177	-65.472	-65.764	-66.081	-66.177	-66.056	-65.976	-65.923	-65.899	-65.871	-65.835	-65.817	-65.833	-65.898	-65.923	-65.9	-65.904	-65.893	-65.864	-65.853	-65.871	-65.918	-65.99	-66.051	-66.084	-66.109	-66.144	-66.182	-66.219	-66.262	-66.338	-66.443	-66.531	-66.581	-66.682	-66.838	-66.956	-67.076	-67.204	-67.283	-67.342	-67.445	-67.565	-67.632	-67.873	-68.305	-68.696	-69.071	-69.421	-69.723	-69.983	-70.206	-70.398	-70.552	-70.725	-70.93	-71.128	-71.32	-71.515	-71.725	-71.926	-72.116	-72.304	-72.522	-72.475	-72.158	-71.896	-71.679	-71.505	-71.369	-71.271	-71.205	-71.149	-71.12	-71.002	-70.78	-70.599	-70.451	-70.324	-70.228	-70.149	-70.069	-70.004	-69.964	-69.882	-69.736	-69.595	-69.469	-69.34	-69.192	-69.06	-68.959	-68.884	-68.951	-68.292	-66.869	-65.622	-64.54	-63.579	-62.703	-61.922	-61.258	-60.681	-60.147	-59.641	-59.13	-58.619	-58.15	-57.733	-57.333	-56.928	-56.522	-56.1	-55.522	-55.716	-56.75	-57.606	-58.249	-58.765	-59.212	-59.549	-59.83	-60.088	-60.307	-60.452	-60.54	-60.651	-60.792	-60.908	-60.983	-61.043	-61.108	-61.186	-61.28	-61.454	-61.69	-61.903	-62.082	-62.239	-62.39	-62.525	-62.642	-62.749	-62.928	-62.614	-61.807	-61.135	-60.58	-60.119	-59.737	-59.422	-59.151	-58.911	-58.794	-58.081	-56.752	-55.598	-54.601	-53.708	-52.886	-52.124	-51.391	-50.676	-49.83	-49.849	-50.744	-51.384	-51.817	-52.104	-52.289	-52.404	-52.473	-52.515	-52.492	-52.683	-53.088	-53.38	-53.585	-53.756	-53.922	-54.09	-54.275	-54.451	-54.593	-54.697	-54.796	-54.91	-55.054	-55.221	-55.385	-55.521	-55.617	-55.711	-55.823	-55.982	-56.176	-56.361	-56.561	-56.774	-56.961	-57.129	-57.336	-57.548	-57.67	-57.96	-58.437	-58.836	-59.209	-59.598	-59.968	-60.291	-60.574	-60.84	-61.105	-61.544	-62.127	-62.65	-63.106	-63.506	-63.861	-64.195	-64.528	-64.868	-65.254	-65.404	-65.31	-65.252	-65.233	-65.249	-65.278	-65.32	-65.378	-65.435	-65.512	-65.428	-65.172	-64.957	-64.794	-64.67	-64.57	-64.486	-64.408	-64.344	-64.301	-64.265	-64.233	-64.206	-64.187	-64.182	-64.192	-64.199	-64.213	-64.237	-64.349	-63.885	-62.827	-61.906	-61.109	-60.397	-59.757	-59.187	-58.682	-58.255	-57.943	-57.285	-56.256	-55.322	-54.455	-53.641	-52.885	-52.204	-51.58	-50.965	-50.196	-50.226	-51.103	-51.781	-52.282	-52.64	-52.88	-53.023	-53.125	-53.224	-53.247	-53.352	-53.608	-53.826	-53.962	-54.082	-54.219	-54.319	-54.37	-54.434	-54.525	-54.608	-54.668	-54.701	-54.722	-54.754	-54.827	-54.922	-55.011	-55.087	-55.188	-55.012	-54.555	-54.157	-53.8	-53.482	-53.203	-52.954	-52.724	-52.522	-52.465	-51.585	-49.863	-48.332	-46.939	-45.63	-44.371	-43.111	-41.803	-40.408	-38.77	-37.637	-36.984	-35.911	-34.406	-32.453	-30.011	-26.985	-23.247	-18.697	-13.219	-7.5117	-1.9785	3.2834	7.6096	10.723	12.562	13.303	13.141	12.246	10.753	8.8048	6.5115	3.9237	1.1966	-1.5765	-4.2602	-6.9196	-9.5524	-12.136	-14.648	-17.123	-19.648	-22.145	-24.631	-27.023	-29.34	-31.589	-33.78	-35.895	-37.891	-39.832	-41.743	-43.571	-45.248	-46.801	-48.289	-49.669	-50.9	-52.057	-53.122	-54.301	-55.587	-56.73	-57.768	-58.673	-59.442	-60.11	-60.684	-61.189	-61.67	-62.096	-62.462	-62.828	-63.193	-63.539	-63.87	-64.188	-64.492	-64.784	-65.1	-65.141	-64.903	-64.744	-64.655	-64.622	-64.631	-64.671	-64.737	-64.819	-64.92	-64.978	-64.999	-65.022	-65.049	-65.089	-65.123	-65.157	-65.203	-65.24	-65.305	-65.072	-64.545	-64.11	-63.754	-63.466	-63.229	-63.023	-62.84	-62.676	-62.622	-61.893	-60.471	-59.213	-58.116	-57.166	-56.343	-55.625	-54.988	-54.395	-53.723	-53.601	-54.089	-54.498	-54.812	-55.035	-55.157	-55.203	-55.238	-55.258	-55.194	-55.536	-56.292	-56.915	-57.41	-57.833	-58.216	-58.536	-58.789	-59.036	-59.268	-59.412	-59.541	-59.678	-59.75	-59.807	-59.898	-60.013	-60.125	-60.216	-60.314	-60.104	-59.637	-59.269	-58.968	-58.721	-58.513	-58.314	-58.12	-57.941	-57.883	-57.114	-55.617	-54.313	-53.18	-52.187	-51.313	-50.528	-49.803	-49.122	-48.373	-48.281	-48.856	-49.274	-49.555	-49.732	-49.828	-49.859	-49.83	-49.753	-49.571	-49.79	-50.426	-50.941	-51.345	-51.676	-51.96	-52.219	-52.477	-52.728	-52.983	-53.153	-53.228	-53.316	-53.428	-53.541	-53.636	-53.714	-53.776	-53.846	-53.955	-54.06	-54.154	-54.269	-54.37	-54.44	-54.489	-54.548	-54.656	-54.796	-55.077	-54.426	-52.818	-51.423	-50.22	-49.16	-48.203	-47.342	-46.564	-45.808	-44.985	-44.396	-44.065	-43.638	-43.097	-42.503	-41.855	-41.099	-40.24	-39.294	-38.145	-37.653	-37.795	-37.591	-37.091	-36.327	-35.32	-34.097	-32.653	-30.959	-28.995	-26.654	-23.879	-20.667	-16.979	-12.888	-8.5351	-4.2285	-0.33839	2.8326	5.0868	6.3657	6.7313	6.4106	5.5259	4.1998	2.5675	0.71021	-1.2534	-3.2625	-5.2413	-7.1781	-9.0177	-10.806	-12.547	-14.297	-16.098	-17.918	-19.812	-21.726	-23.657	-25.761	-28	-30.112	-32.112	-34.037	-35.908	-37.73	-39.501	-41.206	-42.815	-44.434	-46.036	-47.514	-48.901	-50.222	-51.469	-52.631	-53.684	-54.617	-55.484	-56.035	-56.296	-56.593	-56.913	-57.219	-57.499	-57.78	-58.065	-58.369	-58.735	-58.953	-58.98	-59.025	-59.129	-59.249	-59.366	-59.515	-59.653	-59.761	-59.924	-60.01	-59.962	-59.911	-59.862	-59.846	-59.874	-59.921	-59.964	-59.988	-60.095	-59.479	-58.131	-56.968	-55.99	-55.16	-54.449	-53.834	-53.278	-52.769	-52.289	-51.967	-51.805	-51.637	-51.446	-51.242	-51.039	-50.841	-50.64	-50.435	-50.119	-50.498	-51.605	-52.545	-53.339	-54.019	-54.607	-55.125	-55.573	-55.968	-56.316	-56.596	-56.835	-57.056	-57.247	-57.419	-57.574	-57.693	-57.781	-57.848	-57.933	-57.942	-57.87	-57.828	-57.815	-57.827	-57.826	-57.818	-57.797	-57.758	-57.838	-57.148	-55.672	-54.387	-53.267	-52.269	-51.352	-50.534	-49.831	-49.209	-48.591	-48.257	-48.216	-48.129	-47.985	-47.788	-47.552	-47.325	-47.093	-46.818	-46.427	-46.737	-47.74	-48.549	-49.239	-49.843	-50.347	-50.771	-51.128	-51.44	-51.77	-52.035	-52.202	-52.36	-52.505	-52.642	-52.779	-52.908	-53.026	-53.141	-53.26	-53.44	-53.685	-53.932	-54.177	-54.418	-54.646	-54.86	-55.069	-55.274	-55.599	-55.142	-53.871	-52.764	-51.821	-51.003	-50.29	-49.671	-49.11	-48.599	-48.141	-47.586	-46.924	-46.309	-45.737	-45.197	-44.664	-44.117	-43.552	-42.961	-42.206	-42.321	-43.357	-44.198	-44.862	-45.387	-45.819	-46.159	-46.403	-46.599	-46.774	-46.973	-47.194	-47.401	-47.589	-47.733	-47.852	-48	-48.182	-48.358	-48.501	-48.671	-48.891	-49.119	-49.345	-49.568	-49.772	-49.954	-50.177	-50.429	-50.649	-50.787	-50.903	-51.024	-51.13	-51.267	-51.404	-51.517	-51.645	-51.807	-51.966	-52.143	-52.339	-52.522	-52.722	-52.941	-53.163	-53.371	-53.558	-53.735	-53.957	-53.755	-53.126	-52.58	-52.114	-51.724	-51.402	-51.134	-50.897	-50.69	-50.638	-49.677	-47.771	-46.07	-44.544	-43.144	-41.835	-40.577	-39.345	-38.108	-36.718	-36.096	-36.236	-36.109	-35.743	-35.157	-34.364	-33.377	-32.199	-30.812	-29.188	-27.393	-25.422	-23.159	-20.59	-17.73	-14.581	-11.223	-7.8006	-4.4828	-1.4896	1.0326	2.9438	4.2072	4.8581	5.0004	4.7507	4.2083	3.4673	2.5095	1.4086	0.22698	-0.92873	-2.0939	-3.2848	-4.5237	-5.7867	-7.0524	-8.329	-9.6187	-10.949	-12.316	-13.723	-15.146	-16.585	-18.051	-19.566	-21.045	-22.49	-23.937	-25.378	-26.77	-28.103	-29.394	-30.663	-31.9	-33.08	-34.189	-35.24	-36.229	-37.147	-38.007	-38.822	-39.602	-40.341	-41.044	-41.723	-42.366	-42.978	-43.553	-44.084	-44.592	-45.085	-45.547	-45.978	-46.386	-46.773	-47.138	-47.474	-47.793	-48.103	-48.391	-48.671	-48.947	-49.204	-49.439	-49.669	-49.891	-50.092	-50.28	-50.46	-50.634	-50.798	-50.942	-51.071	-51.189	-51.277	-51.344	-51.399	-51.452	-51.515	-51.587	-51.676	-51.774	-51.871	-51.959	-52.029	-52.062	-52.057	-52.063	-52.101	-52.156	-52.228	-52.275	-52.262	-52.241	-52.239	-52.257	-52.296	-52.328	-52.332	-52.316	-52.322	-52.342	-52.347	-52.323	-52.281	-52.271	-52.26	-52.216	-52.209	-52.205	-52.143	-52.096	-52.09	-52.064	-52	-51.947	-51.94	-51.935	-51.906	-51.861	-51.787	-51.709	-51.653	-51.623	-51.607	-51.596	-51.581	-51.553	-51.524	-51.479	-51.413	-51.344	-51.271	-51.184	-51.095	-51.009	-50.92	-50.843	-50.772	-50.705	-50.647	-50.587	-50.533	-50.484	-50.431	-50.379	-50.327	-50.27	-50.211	-50.152	-50.087	-50.014	-49.93	-49.843	-49.763	-49.679	-49.578	-49.471	-49.38	-49.3	-49.233	-49.177	-49.13	-49.092	-49.048	-48.988	-48.907	-48.803	-48.694	-48.596	-48.519	-48.463	-48.408	-48.346	-48.258	-48.143	-48.037	-47.968	-47.922	-47.863	-47.77	-47.656	-47.549	-47.441	-47.327	-47.237	-47.189	-47.141	-47.055	-46.96	-46.897	-46.836	-46.73	-46.634	-46.583	-46.51	-46.409	-46.324	-46.266	-46.206	-46.122	-46.026	-45.92	-45.8	-45.693	-45.616	-45.556	-45.495	-45.435	-45.38	-45.327	-45.271	-45.205	-45.135	-45.056	-44.967	-44.879	-44.794	-44.704	-44.616	-44.527	-44.438	-44.346	-44.251	-44.17	-44.092	-44.014	-43.93	-43.849	-43.776	-43.709	-43.644	-43.58	-43.52	-43.452	-43.374	-43.306	-43.244	-43.162	-43.062	-42.934	-42.784	-42.643	-42.51	-42.388	-42.284	-42.189	-42.091	-41.992	-41.865	-41.703	-41.516	-41.333	-41.175	-41.032	-40.881	-40.687	-40.444	-40.185	-39.941	-39.716	-39.483	-39.185	-38.827	-38.47	-38.113	-37.735	-37.32	-36.861	-36.358	-35.84	-35.301	-34.67	-33.974	-33.257	-32.456	-31.541	-30.575	-29.54	-28.374	-27.062	-25.633	-24.113	-22.481	-20.732	-18.847	-16.829	-14.726	-12.591	-10.487	-8.5201	-6.7475	-5.2357	-4.025	-3.1291	-2.5384	-2.2271	-2.1555	-2.2712	-2.5436	-2.9295	-3.4023	-3.9185	-4.4906	-5.0879	-5.7102	-6.3378	-6.9972	-7.6862	-8.406	-9.1658	-9.9699	-10.821	-11.708	-12.634	-13.594	-14.599	-15.631	-16.699	-17.761	-18.817	-19.865	-20.903	-21.942	-22.995	-24.056	-25.126	-26.192	-27.248	-28.272	-29.247	-30.163	-31.041	-31.904	-32.758	-33.605	-34.423	-35.193	-35.897	-36.559	-37.22	-37.89	-38.538	-39.135	-39.662	-40.171	-40.712	-41.251	-41.76	-42.242	-42.712	-43.163	-43.585	-43.97	-44.301	-44.632	-44.991	-45.308	-45.598	-45.901	-46.192	-46.449	-46.692	-46.953	-47.208	-47.428	-47.61	-47.774	-47.955	-48.152	-48.354	-48.546	-48.707	-48.842	-48.962	-49.068	-49.157	-49.232	-49.295	-49.357	-49.435	-49.511	-49.585	-49.672	-49.772	-49.862	-49.953	-50.039	-50.111	-50.175	-50.242	-50.311	-50.361	-50.404	-50.451	-50.498	-50.529	-50.554	-50.577	-50.593	-50.614	-50.623	-50.608	-50.584	-50.544	-50.497	-50.457	-50.413	-50.367	-50.335	-50.306	-50.289	-50.299	-50.317	-50.332	-50.333	-50.3	-50.239	-50.166	-50.114	-50.1	-50.106	-50.107	-50.085	-50.02	-49.946	-49.909	-49.905	-49.901	-49.852	-49.761	-49.676	-49.611	-49.548	-49.467	-49.392	-49.353	-49.334	-49.28	-49.221	-49.223	-49.205	-49.151	-49.117	-49.081	-49.012	-48.946	-48.917	-48.906	-48.87	-48.778	-48.664	-48.569	-48.494	-48.44	-48.402	-48.365	-48.319	-48.252	-48.201	-48.173	-48.135	-48.08	-48.001	-47.927	-47.848	-47.766	-47.702	-47.65	-47.553	-47.413	-47.283	-47.16	-47.046	-46.934	-46.836	-46.742	-46.626	-46.485	-46.525	-46.75	-46.933	-47.089	-47.213	-47.294	-47.355	-47.406	-47.453	-47.475	-47.683	-48.078	-48.428	-48.748	-49.05	-49.331	-49.585	-49.81	-49.99	-50.139	-50.236	-50.306	-50.404	-50.52	-50.647	-50.777	-50.875	-50.942	-51.002	-51.072	-51.192	-51.355	-51.504	-51.609	-51.686	-51.771	-51.875	-51.978	-52.072	-52.147	-52.204	-52.274	-52.367	-52.431	-52.493	-52.585	-52.65	-52.71	-52.801	-52.873	-52.93	-52.988	-53.072	-53.173	-53.256	-53.305	-53.331	-53.381	-53.459	-53.545	-53.626	-53.709	-53.783	-53.835	-53.882	-53.915	-53.923	-53.933	-53.954	-53.983	-54.026	-54.093	-54.168	-54.231	-54.295	-54.374	-54.457	-54.529	-54.604	-54.683	-54.747	-54.807	-54.874	-54.942	-55.004	-55.065	-55.126	-55.182	-55.226	-55.273	-55.33	-55.373	-55.411	-55.434	-55.436	-55.439	-55.43	-55.421	-55.424	-55.435	-55.469	-55.535	-55.602	-55.67	-55.74	-55.79	-55.809	-55.805	-55.808	-55.83	-55.875	-55.944	-56.008	-56.03	-56.024	-56.026	-56.06	-56.119	-56.187	-56.253	-56.303	-56.354	-56.407	-56.434	-56.424	-56.445	-56.499	-56.512	-56.515	-56.554	-56.579	-56.58	-56.616	-56.663	-56.668	-56.664	-56.699	-56.75	-56.78	-56.789	-56.783	-56.776	-56.795	-56.847	-56.906	-56.943	-56.968	-56.992	-57	-56.991	-56.977	-56.961	-56.949	-56.942	-56.94	-56.966	-57.008	-57.053	-57.1	-57.133	-57.169	-57.21	-57.244	-57.275	-57.31	-57.342	-57.366	-57.38	-57.393	-57.422	-57.456	-57.485	-57.517	-57.549	-57.572	-57.604	-57.639	-57.657	-57.676	-57.694	-57.698	-57.689	-57.658	-57.625	-57.604	-57.591	-57.601	-57.633	-57.665	-57.722	-57.775	-57.803	-57.803	-57.777	-57.758	-57.77	-57.806	-57.851	-57.89	-57.892	-57.871	-57.85	-57.847	-57.876	-57.912	-57.928	-57.916	-57.906	-57.932	-57.966	-57.962	-57.974	-58.012	-57.998	-57.998	-58.04	-58.049	-58.036	-58.051	-58.09	-58.12	-58.117	-58.099	-58.095	-58.112	-58.157	-58.197	-58.208	-58.209	-58.204	-58.184	-58.165	-58.148	-58.129	-58.132	-58.161	-58.201	-58.242	-58.283	-58.327	-58.365	-58.401	-58.428	-58.439	-58.445	-58.458	-58.474	-58.487	-58.494	-58.498	-58.512	-58.524	-58.528	-58.54	-58.563	-58.578	-58.585	-58.603	-58.63	-58.663	-58.708	-58.757	-58.795	-58.832	-58.859	-58.881	-58.897	-58.877	-58.847	-58.829	-58.813	-58.821	-58.854	-58.898	-58.951	-59.009	-59.037	-59.02	-59	-59.006	-59.042	-59.097	-59.155	-59.176	-59.16	-59.134	-59.12	-59.115	-59.111	-59.129	-59.177	-59.232	-59.249	-59.245	-59.271	-59.298	-59.317	-59.363	-59.399	-59.39	-59.388	-59.433	-59.48	-59.501	-59.499	-59.484	-59.499	-59.542	-59.58	-59.603	-59.617	-59.62	-59.61	-59.596	-59.582	-59.588	-59.613	-59.645	-59.691	-59.739	-59.768	-59.788	-59.813	-59.832	-59.845	-59.862	-59.872	-59.865	-59.847	-59.844	-59.853	-59.847	-59.837	-59.834	-59.832	-59.824	-59.829	-59.839	-59.845	-59.853	-59.87	-59.882	-59.898	-59.936	-59.978	-60.017	-60.058	-60.099	-60.133	-60.154	-60.164	-60.151	-60.119	-60.091	-60.081	-60.092	-60.112	-60.151	-60.193	-60.223	-60.222	-60.195	-60.179	-60.197	-60.236	-60.272	-60.281	-60.263	-60.239	-60.223	-60.222	-60.219	-60.205	-60.194	-60.209	-60.251	-60.263	-60.264	-60.293	-60.301	-60.292	-60.326	-60.358	-60.338	-60.321	-60.347	-60.382	-60.392	-60.379	-60.354	-60.346	-60.369	-60.404	-60.437	-60.458	-60.462	-60.453	-60.432	-60.396	-60.362	-60.345	-60.347	-60.36	-60.381	-60.411	-60.444	-60.473	-60.503	-60.534	-60.554	-60.571	-60.587	-60.606	-60.611	-60.617	-60.638	-60.661	-60.675	-60.69	-60.701	-60.704	-60.719	-60.73	-60.737	-60.746	-60.769	-60.798	-60.808	-60.806	-60.804	-60.789	-60.751	-60.707	-60.668	-60.638	-60.618	-60.621	-60.647	-60.68	-60.715	-60.737	-60.728	-60.697	-60.673	-60.674	-60.697	-60.736	-60.764	-60.748	-60.712	-60.692	-60.698	-60.722	-60.751	-60.771	-60.765	-60.74	-60.706	-60.704	-60.737	-60.737	-60.742	-60.778	-60.771	-60.76	-60.792	-60.815	-60.8	-60.8	-60.836	-60.85	-60.822	-60.779	-60.745	-60.732	-60.751	-60.782	-60.803	-60.809	-60.805	-60.81	-60.819	-60.82	-60.829	-60.846	-60.875	-60.932	-60.996	-61.052	-61.105	-61.113	-61.074	-61.032	-61.009	-60.995	-60.974	-60.953	-60.93	-60.907	-60.861	-60.995	-61.318	-61.601	-61.843	-62.063	-62.263	-62.453	-62.641	-62.821	-62.971	-63.267	-63.727	-64.145	-64.515	-64.864	-65.195	-65.488	-65.74	-65.952	-66.141	-66.286	-66.407	-66.555	-66.73	-66.914	-67.082	-67.239	-67.358	-67.447	-67.564	-67.723	-67.924	-68.129	-68.311	-68.459	-68.585	-68.704	-68.814	-68.927	-69.052	-69.195	-69.356	-69.499	-69.596	-69.709	-69.846	-69.953	-70.086	-70.237	-70.342	-70.432	-70.559	-70.719	-70.865	-70.982	-71.076	-71.157	-71.262	-71.408	-71.564	-71.698	-71.823	-71.937	-72.021	-72.09	-72.153	-72.217	-72.297	-72.393	-72.491	-72.598	-72.713	-72.836	-72.974	-73.11	-73.245	-73.376	-73.502	-73.623	-73.744	-73.863	-73.976	-74.091	-74.204	-74.312	-74.42	-74.523	-74.628	-74.729	-74.83	-74.932	-75.015	-75.089	-75.162	-75.22	-75.273	-75.329	-75.377	-75.435	-75.512	-75.605	-75.716	-75.831	-75.942	-76.053	-76.148	-76.206	-76.243	-76.299	-76.379	-76.483	-76.596	-76.69	-76.749	-76.791	-76.871	-76.985	-77.098	-77.201	-77.288	-77.354	-77.411	-77.502	-77.615	-77.704	-77.76	-77.829	-77.919	-77.973	-78.05	-78.153	-78.202	-78.26	-78.361	-78.451	-78.5	-78.533	-78.61	-78.721	-78.822	-78.907	-78.979	-79.028	-79.064	-79.111	-79.187	-79.285	-79.393	-79.5	-79.595	-79.69	-79.777	-79.848	-79.907	-79.959	-80.014	-80.061	-80.098	-80.138	-80.177	-80.22	-80.274	-80.33	-80.384	-80.44	-80.497	-80.562	-80.625	-80.682	-80.748	-80.819	-80.874	-80.923	-80.976	-81.026	-81.082	-81.145	-81.212	-81.29	-81.372	-81.461	-81.567	-81.671	-81.781	-81.899	-82.004	-82.095	-82.164	-82.197	-82.233	-82.297	-82.381	-82.472	-82.577	-82.677	-82.742	-82.785	-82.837	-82.919	-83.023	-83.122	-83.202	-83.269	-83.329	-83.393	-83.47	-83.563	-83.659	-83.736	-83.786	-83.863	-83.969	-84.042	-84.126	-84.222	-84.284	-84.351	-84.457	-84.568	-84.634	-84.678	-84.763	-84.875	-84.982	-85.081	-85.158	-85.215	-85.258	-85.307	-85.387	-85.491	-85.604	-85.721	-85.84	-85.947	-86.036	-86.123	-86.208	-86.278	-86.342	-86.403	-86.453	-86.504	-86.557	-86.616	-86.677	-86.743	-86.815	-86.89	-86.979	-87.065	-87.151	-87.236	-87.321	-87.403	-87.481	-87.557	-87.622	-87.687	-87.763	-87.839	-87.922	-88.019	-88.114	-88.221	-88.346	-88.472	-88.604	-88.737	-88.853	-88.945	-89.012	-89.057	-89.112	-89.188	-89.289	-89.409	-89.531	-89.635	-89.696	-89.735	-89.793	-89.877	-89.986	-90.097	-90.181	-90.251	-90.324	-90.41	-90.513	-90.605	-90.66	-90.698	-90.78	-90.862	-90.917	-90.989	-91.045	-91.09	-91.175	-91.268	-91.325	-91.357	-91.421	-91.521	-91.609	-91.678	-91.726	-91.753	-91.79	-91.857	-91.95	-92.051	-92.148	-92.231	-92.296	-92.342	-92.371	-92.391	-92.413	-92.439	-92.474	-92.515	-92.565	-92.628	-92.699	-92.777	-92.856	-92.938	-93.014	-93.089	-93.164	-93.23	-93.304	-93.382	-93.444	-93.502	-93.56	-93.613	-93.668	-93.728	-93.792	-93.846	-93.896	-93.953	-93.996	-94.022	-94.04	-94.047	-94.043	-94.035	-94.032	-94.04	-94.061	-94.107	-94.169	-94.235	-94.294	-94.336	-94.355	-94.351	-94.357	-94.39	-94.45	-94.519	-94.562	-94.573	-94.567	-94.573	-94.606	-94.642	-94.673	-94.682	-94.679	-94.706	-94.773	-94.825	-94.842	-94.879	-94.925	-94.946	-94.992	-95.048	-95.062	-95.087	-95.15	-95.209	-95.244	-95.253	-95.245	-95.273	-95.345	-95.417	-95.471	-95.508	-95.531	-95.542	-95.54	-95.54	-95.553	-95.583	-95.639	-95.703	-95.765	-95.832	-95.906	-95.973	-96.023	-96.07	-96.115	-96.155	-96.18	-96.201	-96.223	-96.239	-96.263	-96.29	-96.315	-96.338	-96.354	-96.371	-96.397	-96.426	-96.461	-96.505	-96.55	-96.597	-96.655	-96.713	-96.77	-96.838	-96.904	-96.968	-97.032	-97.079	-97.097	-97.096	-97.076	-97.071	-97.106	-97.15	-97.217	-97.297	-97.358	-97.388	-97.379	-97.365	-97.398	-97.467	-97.541	-97.607	-97.63	-97.623	-97.629	-97.638	-97.651	-97.696	-97.777	-97.856	-97.874	-97.891	-97.94	-97.965	-98.004	-98.06	-98.079	-98.079	-98.12	-98.179	-98.215	-98.236	-98.265	-98.328	-98.408	-98.487	-98.551	-98.601	-98.627	-98.638	-98.657	-98.677	-98.701	-98.739	-98.784	-98.833	-98.877	-98.903	-98.911	-98.91	-98.905	-98.943	-99.013	-99.062	-99.093	-99.126	-99.156	-99.187	-99.223	-99.26	-99.315	-99.196	-98.89	-98.599	-98.324	-98.07	-97.82	-97.575	-97.342	-97.117	-96.939	-96.617	-96.123	-95.658	-95.221	-94.825	-94.459	-94.12	-93.807	-93.509	-93.204	-92.938	-92.713	-92.489	-92.277	-92.09	-91.942	-91.813	-91.688	-91.569	-91.425	-91.232	-91.035	-90.886	-90.769	-90.658	-90.521	-90.367	-90.224	-90.096	-89.989	-89.91	-89.842	-89.748	-89.663	-89.613	-89.528	-89.434	-89.384	-89.326	-89.234	-89.159	-89.114	-89.047	-88.941	-88.838	-88.766	-88.716	-88.685	-88.643	-88.574	-88.49	-88.399	-88.31	-88.252	-88.221	-88.199	-88.187	-88.173	-88.153	-88.119	-88.084	-88.043	-87.995	-87.942	-87.881	-87.817	-87.745	-87.664	-87.582	-87.508	-87.436	-87.373	-87.315	-87.247	-87.183	-87.132	-87.084	-87.039	-86.987	-86.933	-86.878	-86.83	-86.798	-86.787	-86.779	-86.771	-86.776	-86.774	-86.766	-86.759	-86.753	-86.735	-86.69	-86.618	-86.539	-86.476	-86.437	-86.429	-86.433	-86.437	-86.418	-86.355	-86.283	-86.233	-86.215	-86.214	-86.204	-86.157	-86.089	-86.018	-85.955	-85.891	-85.826	-85.801	-85.809	-85.802	-85.761	-85.74	-85.728	-85.675	-85.645	-85.639	-85.594	-85.549	-85.534	-85.523	-85.49	-85.431	-85.379	-85.357	-85.358	-85.353	-85.331	-85.3	-85.252	-85.184	-85.12	-85.077	-85.049	-85.033	-85.029	-85.034	-85.035	-85.02	-84.998	-84.977	-84.948	-84.907	-84.861	-84.805	-84.745	-84.692	-84.633	-84.565	-84.499	-84.438	-84.378	-84.324	-84.279	-84.236	-84.183	-84.129	-84.082	-84.036	-83.999	-83.969	-83.945	-83.921	-83.906	-83.904	-83.908	-83.915	-83.922	-83.922	-83.914	-83.895	-83.853	-83.788	-83.715	-83.653	-83.615	-83.596	-83.597	-83.605	-83.599	-83.549	-83.472	-83.404	-83.371	-83.37	-83.368	-83.342	-83.285	-83.217	-83.154	-83.096	-83.049	-83.038	-83.04	-83.001	-82.955	-82.95	-82.917	-82.874	-82.865	-82.84	-82.785	-82.754	-82.752	-82.732	-82.681	-82.62	-82.589	-82.58	-82.566	-82.543	-82.503	-82.448	-82.386	-82.324	-82.269	-82.233	-82.219	-82.218	-82.216	-82.208	-82.202	-82.185	-82.152	-82.104	-82.056	-82.007	-81.956	-81.899	-81.833	-81.763	-81.689	-81.626	-81.576	-81.53	-81.484	-81.443	-81.395	-81.344	-81.298	-81.258	-81.216	-81.177	-81.136	-81.087	-81.046	-81.019	-81.003	-80.995	-80.992	-81.005	-81.019	-81.012	-81.005	-81.001	-80.959	-80.896	-80.824	-80.765	-80.728	-80.717	-80.729	-80.745	-80.728	-80.671	-80.606	-80.549	-80.525	-80.54	-80.547	-80.505	-80.443	-80.382	-80.326	-80.302	-80.304	-80.289	-80.238	-80.213	-80.211	-80.151	-80.095	-80.087	-80.058	-80.008	-79.989	-79.984	-79.944	-79.873	-79.836	-79.834	-79.828	-79.816	-79.79	-79.734	-79.661	-79.611	-79.587	-79.579	-79.581	-79.597	-79.603	-79.584	-79.568	-79.545	-79.502	-79.463	-79.416	-79.345	-79.269	-79.206	-79.151	-79.1	-79.053	-79.013	-78.979	-78.943	-78.912	-78.894	-78.874	-78.85	-78.827	-78.805	-78.775	-78.745	-78.711	-78.677	-78.64	-78.588	-78.533	-78.478	-78.423	-78.395	-78.388	-78.378	-78.385	-78.402	-78.408	-78.408	-78.402	-78.363	-78.307	-78.241	-78.19	-78.164	-78.152	-78.165	-78.17	-78.137	-78.079	-78.026	-78.001	-77.998	-78.003	-78.003	-77.994	-77.969	-77.957	-77.957	-77.927	-77.854	-77.799	-77.789	-77.751	-77.72	-77.71	-77.651	-77.603	-77.6	-77.592	-77.549	-77.484	-77.458	-77.458	-77.448	-77.431	-77.399	-77.347	-77.284	-77.232	-77.216	-77.231	-77.24	-77.243	-77.244	-77.227	-77.194	-77.162	-77.121	-77.067	-77.007	-76.945	-76.881	-76.826	-76.788	-76.761	-76.737	-76.722	-76.705	-76.681	-76.675	-76.678	-76.678	-76.676	-76.666	-76.647	-76.623	-76.589	-76.549	-76.504	-76.448	-76.393	-76.342	-76.287	-76.235	-76.199	-76.182	-76.171	-76.179	-76.196	-76.211	-76.227	-76.227	-76.201	-76.156	-76.095	-76.031	-75.985	-75.974	-75.978	-75.979	-75.947	-75.891	-75.839	-75.804	-75.802	-75.81	-75.81	-75.799	-75.791	-75.794	-75.801	-75.786	-75.734	-75.701	-75.684	-75.618	-75.56	-75.539	-75.498	-75.444	-75.418	-75.407	-75.365	-75.295	-75.27	-75.3	-75.327	-75.33	-75.305	-75.26	-75.218	-75.2	-75.205	-75.225	-75.228	-75.195	-75.149	-75.088	-75.019	-74.956	-74.89	-74.822	-74.748	-74.663	-74.643	-74.686	-74.717	-74.74	-74.773	-74.802	-74.827	-74.855	-74.882	-74.94	-74.75	-74.308	-73.915	-73.555	-73.239	-72.965	-72.704	-72.451	-72.213	-72.141	-71.067	-68.948	-67.066	-65.415	-63.962	-62.673	-61.521	-60.475	-59.516	-58.493	-58.467	-59.436	-60.186	-60.735	-61.143	-61.467	-61.726	-61.923	-62.06	-62.066	-62.379	-63.067	-63.68	-64.229	-64.708	-65.102	-65.431	-65.712	-65.971	-66.228	-66.447	-66.603	-66.725	-66.85	-67	-67.104	-67.196	-67.338	-67.46	-67.535	-67.682	-67.908	-68.095	-68.231	-68.362	-68.528	-68.711	-68.868	-68.992	-69.088	-69.115	-69.085	-69.083	-69.108	-69.16	-69.232	-69.296	-69.35	-69.398	-69.452	-69.482	-69.467	-69.443	-69.425	-69.404	-69.385	-69.38	-69.371	-69.362	-69.491	-68.733	-67.054	-65.597	-64.36	-63.283	-62.334	-61.494	-60.746	-60.057	-59.385	-58.899	-58.583	-58.251	-57.928	-57.6	-57.252	-56.903	-56.543	-56.185	-55.715	-56.001	-57.063	-57.911	-58.557	-59.054	-59.441	-59.761	-60.052	-60.325	-60.599	-60.808	-60.929	-61.018	-61.096	-61.184	-61.302	-61.439	-61.568	-61.662	-61.729	-61.868	-62.074	-62.287	-62.529	-62.761	-62.933	-63.083	-63.269	-63.451	-63.708	-63.294	-62.155	-61.156	-60.354	-59.695	-59.102	-58.562	-58.089	-57.689	-57.366	-56.803	-55.992	-55.247	-54.558	-53.929	-53.353	-52.803	-52.278	-51.753	-51.08	-51.179	-52.061	-52.717	-53.175	-53.492	-53.721	-53.875	-53.972	-54.032	-54.047	-54.12	-54.268	-54.388	-54.476	-54.548	-54.615	-54.673	-54.712	-54.745	-54.787	-54.847	-54.916	-54.983	-55.045	-55.099	-55.146	-55.194	-55.247	-55.309	-55.478	-54.969	-53.777	-52.761	-51.885	-51.111	-50.386	-49.684	-48.988	-48.253	-47.509	-46.618	-45.581	-44.531	-43.428	-42.219	-40.838	-39.248	-37.42	-35.327	-32.772	-30.386	-27.989	-24.582	-20.087	-14.477	-7.8593	-0.85518	5.6222	10.823	14.409	16.456	17.191	16.919	15.864	14.211	12.023	9.372	6.4193	3.2662	0.028283	-3.3786	-6.8559	-10.201	-13.381	-16.418	-19.358	-22.208	-25.025	-27.762	-30.414	-33.221	-36.147	-38.863	-41.353	-43.653	-45.762	-47.701	-49.46	-51.051	-52.503	-53.702	-54.671	-55.557	-56.366	-57.099	-57.765	-58.379	-58.94	-59.462	-59.984	-60.285	-60.376	-60.512	-60.686	-60.89	-61.111	-61.356	-61.626	-61.897	-62.168	-62.443	-62.707	-62.953	-63.179	-63.388	-63.581	-63.77	-63.949	-64.127	-64.328	-64.464	-64.533	-64.613	-64.704	-64.786	-64.818	-64.827	-64.853	-64.906	-64.986	-65.116	-65.262	-65.359	-65.411	-65.464	-65.546	-65.63	-65.709	-65.778	-65.941	-65.282	-63.822	-62.595	-61.54	-60.604	-59.806	-59.116	-58.452	-57.86	-57.404	-56.731	-55.819	-55.02	-54.33	-53.685	-53.061	-52.452	-51.86	-51.297	-50.631	-50.896	-52.094	-53.068	-53.853	-54.494	-55.003	-55.417	-55.76	-56.033	-56.246	-56.452	-56.663	-56.846	-57.007	-57.151	-57.284	-57.398	-57.513	-57.633	-57.733	-57.909	-58.161	-58.39	-58.595	-58.787	-58.968	-59.145	-59.304	-59.451	-59.665	-59.431	-58.743	-58.147	-57.636	-57.21	-56.857	-56.562	-56.317	-56.116	-56.041	-55.347	-54.012	-52.835	-51.795	-50.852	-49.968	-49.154	-48.422	-47.74	-46.985	-46.95	-47.611	-48.069	-48.388	-48.624	-48.794	-48.877	-48.864	-48.805	-48.691	-48.85	-49.278	-49.622	-49.888	-50.086	-50.264	-50.447	-50.588	-50.692	-50.819	-50.986	-51.14	-51.288	-51.471	-51.628	-51.737	-51.853	-52.015	-52.199	-52.431	-52.208	-51.519	-50.929	-50.429	-50.016	-49.693	-49.406	-49.134	-48.869	-48.686	-47.956	-46.656	-45.468	-44.361	-43.305	-42.266	-41.208	-40.113	-38.956	-37.617	-36.834	-36.574	-35.987	-35.101	-33.951	-32.534	-30.835	-28.832	-26.464	-23.634	-20.631	-17.423	-13.688	-9.5764	-5.377	-1.465	1.8412	4.3143	5.9252	6.7162	6.7454	6.143	5.0791	3.6509	1.9503	0.10629	-1.8403	-3.7856	-5.7136	-7.5623	-9.6927	-12.099	-14.395	-16.596	-18.713	-20.812	-22.913	-25.051	-27.121	-29.107	-31.107	-33.155	-35.153	-37.066	-38.896	-40.643	-42.309	-43.879	-45.347	-46.76	-47.896	-48.717	-49.505	-50.32	-51.119	-51.846	-52.562	-53.288	-53.963	-54.568	-55.109	-55.625	-56.135	-56.623	-57.062	-57.441	-57.794	-58.152	-58.518	-58.893	-59.195	-59.412	-59.629	-59.832	-60.019	-60.191	-60.351	-60.507	-60.659	-60.783	-60.941	-61.159	-61.355	-61.537	-61.719	-61.89	-62.051	-62.204	-62.35	-62.55	-62.262	-61.475	-60.798	-60.237	-59.757	-59.346	-58.978	-58.641	-58.348	-58.196	-57.368	-55.842	-54.511	-53.359	-52.351	-51.467	-50.694	-50.008	-49.382	-48.677	-48.825	-49.814	-50.603	-51.224	-51.737	-52.181	-52.561	-52.888	-53.129	-53.249	-53.601	-54.221	-54.78	-55.293	-55.738	-56.069	-56.338	-56.581	-56.803	-57.017	-57.246	-57.487	-57.688	-57.836	-57.989	-58.149	-58.28	-58.427	-58.563	-58.675	-58.653	-58.513	-58.407	-58.286	-58.166	-58.103	-58.081	-58.056	-58.029	-58.131	-57.375	-55.74	-54.322	-53.122	-52.09	-51.19	-50.399	-49.686	-49.025	-48.335	-48.057	-48.195	-48.256	-48.26	-48.2	-48.089	-47.948	-47.78	-47.587	-47.292	-47.559	-48.416	-49.123	-49.703	-50.197	-50.604	-50.923	-51.192	-51.429	-51.636	-51.856	-52.103	-52.348	-52.587	-52.829	-53.06	-53.269	-53.439	-53.592	-53.726	-54.036	-54.547	-55.034	-55.491	-55.922	-56.307	-56.636	-56.931	-57.233	-57.518	-58.037	-58.786	-59.443	-60.008	-60.512	-61	-61.493	-61.96	-62.373	-62.745	-62.936	-62.952	-63.002	-63.123	-63.286	-63.435	-63.55	-63.683	-63.844	-63.988	-63.988	-63.874	-63.777	-63.683	-63.633	-63.632	-63.639	-63.637	-63.625	-63.632	-63.642	-63.643	-63.665	-63.69	-63.709	-63.718	-63.715	-63.71	-63.705	-63.71	-63.714	-63.718	-63.738	-63.778	-63.817	-63.857	-63.915	-63.979	-64.035	-64.12	-63.96	-63.545	-63.189	-62.888	-62.633	-62.413	-62.219	-62.041	-61.884	-61.902	-61.034	-59.235	-57.666	-56.301	-55.103	-54.043	-53.084	-52.187	-51.349	-50.472	-50.253	-50.715	-51.064	-51.298	-51.443	-51.499	-51.473	-51.357	-51.182	-50.929	-51.176	-51.936	-52.564	-53.052	-53.414	-53.708	-53.99	-54.269	-54.529	-54.752	-54.868	-54.914	-55	-55.118	-55.251	-55.382	-55.51	-55.624	-55.713	-55.833	-56.008	-56.169	-56.334	-56.545	-56.727	-56.879	-57.068	-57.273	-57.45	-57.716	-57.185	-55.887	-54.81	-53.893	-53.096	-52.392	-51.751	-51.155	-50.612	-50.119	-49.665	-49.235	-48.821	-48.412	-48.01	-47.599	-47.167	-46.723	-46.258	-45.652	-45.759	-46.588	-47.205	-47.641	-47.947	-48.168	-48.326	-48.428	-48.486	-48.52	-48.589	-48.692	-48.769	-48.83	-48.89	-48.951	-49.018	-49.095	-49.158	-49.21	-49.374	-49.634	-49.874	-50.093	-50.277	-50.427	-50.557	-50.668	-50.786	-50.876	-51.235	-51.878	-52.461	-53.003	-53.522	-54.023	-54.494	-54.939	-55.357	-55.746	-56.096	-56.444	-56.823	-57.202	-57.584	-57.951	-58.283	-58.602	-58.937	-59.331	-59.512	-59.448	-59.405	-59.427	-59.493	-59.537	-59.614	-59.73	-59.826	-59.948	-60.056	-60.101	-60.13	-60.188	-60.288	-60.405	-60.514	-60.594	-60.647	-60.703	-60.771	-60.861	-60.975	-61.084	-61.185	-61.279	-61.364	-61.441	-61.505	-61.551	-61.653	-61.832	-62.003	-62.152	-62.304	-62.469	-62.634	-62.797	-62.955	-63.071	-63.402	-63.967	-64.479	-64.926	-65.32	-65.676	-66.001	-66.299	-66.577	-66.848	-67.04	-67.153	-67.274	-67.392	-67.508	-67.63	-67.739	-67.825	-67.904	-68.001	-67.969	-67.817	-67.726	-67.68	-67.661	-67.672	-67.7	-67.723	-67.732	-67.742	-67.651	-67.478	-67.363	-67.293	-67.244	-67.191	-67.123	-67.054	-67.013	-67.015	-67.035	-67.056	-67.063	-67.058	-67.041	-67.035	-67.063	-67.078	-67.076	-67.247	-66.44	-64.617	-63.06	-61.726	-60.547	-59.522	-58.655	-57.9	-57.197	-56.505	-55.923	-55.485	-55.083	-54.69	-54.292	-53.883	-53.447	-52.98	-52.49	-51.849	-52.051	-53.122	-53.982	-54.657	-55.191	-55.616	-55.975	-56.284	-56.551	-56.786	-56.964	-57.1	-57.223	-57.346	-57.466	-57.582	-57.697	-57.809	-57.919	-58.008	-58.189	-58.468	-58.714	-58.942	-59.159	-59.373	-59.587	-59.798	-59.992	-60.161	-60.381	-60.649	-60.9	-61.124	-61.33	-61.516	-61.683	-61.85	-62.035	-62.202	-62.641	-63.351	-63.988	-64.551	-65.034	-65.441	-65.818	-66.189	-66.563	-66.954	-67.169	-67.198	-67.232	-67.284	-67.35	-67.429	-67.526	-67.669	-67.833	-67.971	-67.985	-67.925	-67.871	-67.824	-67.821	-67.822	-67.815	-67.846	-67.915	-67.975	-67.893	-67.725	-67.627	-67.565	-67.514	-67.467	-67.413	-67.343	-67.287	-67.266	-67.312	-67.417	-67.522	-67.613	-67.674	-67.732	-67.786	-67.816	-67.838	-67.964	-67.287	-65.8	-64.514	-63.426	-62.499	-61.691	-60.988	-60.373	-59.821	-59.364	-58.669	-57.711	-56.85	-56.076	-55.353	-54.679	-54.033	-53.4	-52.778	-52.011	-52.156	-53.235	-54.066	-54.685	-55.168	-55.557	-55.88	-56.155	-56.379	-56.547	-56.728	-56.916	-57.059	-57.173	-57.278	-57.393	-57.518	-57.646	-57.769	-57.868	-58.002	-58.189	-58.383	-58.593	-58.807	-59.015	-59.202	-59.367	-59.527	-59.69	-59.937	-60.248	-60.505	-60.754	-61.026	-61.253	-61.458	-61.694	-61.904	-62.058	-62.494	-63.195	-63.799	-64.31	-64.796	-65.28	-65.725	-66.12	-66.47	-66.8	-66.958	-66.978	-67.05	-67.154	-67.272	-67.395	-67.514	-67.629	-67.742	-67.862	-67.873	-67.761	-67.668	-67.605	-67.578	-67.583	-67.61	-67.651	-67.698	-67.769	-67.757	-67.643	-67.563	-67.518	-67.477	-67.444	-67.425	-67.412	-67.407	-67.41	-67.456	-67.537	-67.593	-67.637	-67.677	-67.702	-67.714	-67.709	-67.707	-67.848	-67.237	-65.859	-64.686	-63.687	-62.831	-62.092	-61.436	-60.82	-60.237	-59.763	-59.023	-57.984	-57.072	-56.271	-55.513	-54.761	-54.046	-53.389	-52.774	-52.039	-52.224	-53.34	-54.219	-54.886	-55.385	-55.729	-56.005	-56.256	-56.429	-56.579	-56.782	-56.983	-57.162	-57.35	-57.511	-57.629	-57.728	-57.871	-58.038	-58.166	-58.316	-58.498	-58.669	-58.849	-59.042	-59.258	-59.472	-59.661	-59.842	-60.042	-60.026	-59.792	-59.61	-59.469	-59.369	-59.329	-59.326	-59.335	-59.357	-59.527	-58.875	-57.378	-56.097	-55.012	-54.067	-53.226	-52.476	-51.781	-51.11	-50.404	-50.152	-50.33	-50.392	-50.357	-50.236	-50.037	-49.77	-49.443	-49.067	-48.551	-48.534	-49.038	-49.373	-49.585	-49.714	-49.783	-49.79	-49.743	-49.628	-49.447	-49.215	-48.966	-48.723	-48.463	-48.182	-47.843	-47.426	-46.958	-46.483	-46.017	-45.369	-44.511	-43.575	-42.547	-41.403	-40.119	-38.671	-37.023	-35.107	-32.934	-29.474	-24.636	-19.22	-12.952	-6.0188	1.0803	7.583	12.813	16.583	18.957	19.8	19.441	18.533	17.172	15.42	13.361	11.026	8.5051	5.8348	3.1704	-0.026387	-3.6232	-6.9621	-10.036	-12.932	-15.748	-18.46	-21.16	-23.784	-26.351	-28.85	-31.288	-33.617	-35.808	-37.867	-39.791	-41.57	-43.191	-44.677	-46.07	-47.069	-47.683	-48.267	-48.833	-49.356	-49.839	-50.296	-50.716	-51.109	-51.583	-51.364	-50.43	-49.658	-49.052	-48.586	-48.243	-47.987	-47.81	-47.695	-47.535	-47.944	-48.931	-49.774	-50.462	-51.054	-51.582	-52.064	-52.514	-52.906	-53.156	-53.709	-54.623	-55.446	-56.173	-56.798	-57.306	-57.72	-58.076	-58.392	-58.67	-58.948	-59.234	-59.471	-59.658	-59.841	-59.992	-60.116	-60.251	-60.352	-60.499	-60.156	-59.307	-58.565	-57.9	-57.328	-56.877	-56.493	-56.138	-55.801	-55.547	-54.969	-54.059	-53.276	-52.612	-52.027	-51.494	-51.009	-50.553	-50.118	-49.605	-49.769	-50.622	-51.334	-51.925	-52.416	-52.828	-53.175	-53.478	-53.742	-53.933	-54.319	-54.915	-55.432	-55.871	-56.271	-56.642	-56.976	-57.26	-57.514	-57.734	-58.05	-58.459	-58.827	-59.166	-59.463	-59.741	-59.993	-60.206	-60.407	-60.567	-61.026	-61.801	-62.498	-63.116	-63.673	-64.167	-64.619	-65.009	-65.331	-65.635	-65.814	-65.879	-65.977	-66.105	-66.237	-66.346	-66.43	-66.517	-66.63	-66.794	-66.778	-66.562	-66.383	-66.23	-66.089	-65.995	-65.963	-65.938	-65.919	-65.938	-65.926	-65.89	-65.895	-65.9	-65.887	-65.887	-65.929	-65.99	-66.027	-66.036	-66.004	-65.972	-65.978	-66	-66.027	-66.037	-66.03	-66.014	-65.993	-65.972	-65.985	-66.034	-66.092	-66.161	-66.237	-66.307	-66.367	-66.421	-66.473	-66.56	-66.364	-65.875	-65.442	-65.062	-64.739	-64.463	-64.222	-64.011	-63.82	-63.774	-62.883	-61.121	-59.587	-58.267	-57.12	-56.111	-55.204	-54.38	-53.624	-52.833	-52.718	-53.28	-53.694	-53.953	-54.094	-54.134	-54.1	-54.01	-53.908	-53.746	-54.029	-54.781	-55.396	-55.873	-56.241	-56.537	-56.809	-57.076	-57.331	-57.576	-57.736	-57.809	-57.883	-57.979	-58.082	-58.182	-58.285	-58.398	-58.545	-58.701	-58.786	-58.859	-58.967	-59.035	-59.116	-59.233	-59.327	-59.422	-59.545	-59.792	-59.178	-57.686	-56.43	-55.411	-54.546	-53.765	-53.053	-52.405	-51.8	-51.19	-50.792	-50.621	-50.429	-50.198	-49.928	-49.641	-49.33	-48.979	-48.59	-48.074	-48.196	-48.967	-49.557	-49.986	-50.294	-50.527	-50.71	-50.855	-50.967	-51.066	-51.179	-51.3	-51.405	-51.51	-51.614	-51.703	-51.795	-51.896	-51.994	-52.065	-52.282	-52.639	-52.952	-53.244	-53.526	-53.782	-54.016	-54.227	-54.422	-54.571	-54.966	-55.634	-56.268	-56.863	-57.427	-57.963	-58.461	-58.91	-59.323	-59.736	-60.063	-60.308	-60.585	-60.867	-61.124	-61.346	-61.561	-61.801	-62.045	-62.309	-62.398	-62.333	-62.314	-62.283	-62.286	-62.342	-62.386	-62.439	-62.526	-62.606	-62.645	-62.698	-62.783	-62.851	-62.893	-62.92	-62.988	-63.094	-63.2	-63.296	-63.365	-63.405	-63.432	-63.465	-63.517	-63.603	-63.711	-63.828	-63.944	-64.028	-64.195	-64.447	-64.676	-64.883	-65.069	-65.23	-65.368	-65.491	-65.609	-65.693	-65.983	-66.488	-66.932	-67.316	-67.664	-67.999	-68.307	-68.578	-68.836	-69.077	-69.224	-69.284	-69.354	-69.449	-69.571	-69.7	-69.838	-69.974	-70.111	-70.291	-70.322	-70.189	-70.098	-70.026	-69.952	-69.881	-69.821	-69.791	-69.801	-69.852	-69.897	-69.912	-69.929	-69.924	-69.901	-69.905	-69.952	-70.021	-70.088	-70.138	-70.219	-70.351	-70.488	-70.614	-70.707	-70.75	-70.806	-70.9	-70.974	-71.022	-71.268	-71.678	-72.044	-72.394	-72.697	-72.942	-73.171	-73.424	-73.659	-73.847	-73.958	-74.019	-74.119	-74.248	-74.383	-74.526	-74.659	-74.763	-74.845	-74.941	-74.888	-74.685	-74.535	-74.437	-74.372	-74.346	-74.348	-74.355	-74.37	-74.402	-74.36	-74.241	-74.141	-74.068	-74.006	-73.948	-73.9	-73.849	-73.802	-73.791	-73.643	-73.343	-73.075	-72.848	-72.661	-72.51	-72.385	-72.272	-72.173	-72.257	-71.26	-69.158	-67.333	-65.752	-64.379	-63.159	-62.048	-61.025	-60.079	-59.115	-58.798	-59.144	-59.407	-59.565	-59.639	-59.631	-59.53	-59.344	-59.138	-58.855	-59.158	-60.056	-60.783	-61.355	-61.805	-62.164	-62.468	-62.753	-63.003	-63.186	-63.329	-63.459	-63.548	-63.629	-63.729	-63.798	-63.854	-63.949	-64.056	-64.116	-64.175	-64.305	-64.461	-64.589	-64.697	-64.782	-64.84	-64.901	-64.983	-65.107	-65.146	-65.089	-65.045	-65	-64.956	-64.913	-64.871	-64.847	-64.829	-64.95	-64.228	-62.634	-61.273	-60.132	-59.148	-58.291	-57.535	-56.836	-56.196	-55.57	-55.181	-55.029	-54.832	-54.59	-54.314	-54.009	-53.669	-53.305	-52.922	-52.405	-52.57	-53.428	-54.067	-54.531	-54.884	-55.168	-55.405	-55.624	-55.822	-56.004	-56.119	-56.177	-56.238	-56.276	-56.301	-56.321	-56.36	-56.424	-56.514	-56.614	-56.737	-56.866	-56.975	-57.083	-57.208	-57.37	-57.539	-57.693	-57.846	-58.111	-57.584	-56.254	-55.153	-54.253	-53.441	-52.716	-52.084	-51.453	-50.837	-50.284	-49.69	-49.012	-48.308	-47.603	-46.881	-46.103	-45.239	-44.281	-43.204	-41.862	-41.087	-40.863	-40.252	-39.288	-37.991	-36.339	-34.285	-31.749	-28.591	-24.648	-19.79	-13.857	-7.0239	0.082119	6.5024	11.462	14.819	16.664	17.278	16.903	15.772	14.036	11.799	9.1878	6.3221	3.3268	0.30539	-2.5962	-5.3449	-7.9119	-9.5748	-10.442	-11.55	-12.927	-14.46	-16.137	-17.889	-19.703	-21.497	-23.241	-25.045	-26.88	-28.604	-30.243	-31.816	-33.307	-34.721	-36.051	-37.273	-38.311	-39.909	-42.066	-43.971	-45.649	-47.11	-48.355	-49.467	-50.507	-51.463	-52.296	-53.069	-53.809	-54.475	-55.092	-55.658	-56.133	-56.539	-56.937	-57.316	-57.651	-57.775	-57.694	-57.621	-57.61	-57.649	-57.67	-57.688	-57.74	-57.821	-58.016	-57.513	-56.27	-55.189	-54.277	-53.51	-52.878	-52.349	-51.891	-51.492	-51.065	-51.097	-51.599	-52.008	-52.335	-52.596	-52.793	-52.941	-53.065	-53.165	-53.169	-53.591	-54.441	-55.169	-55.792	-56.324	-56.773	-57.152	-57.486	-57.777	-58.023	-58.255	-58.487	-58.688	-58.847	-58.977	-59.098	-59.206	-59.298	-59.381	-59.528	-59.211	-58.411	-57.724	-57.146	-56.644	-56.223	-55.855	-55.499	-55.165	-54.91	-54.27	-53.251	-52.378	-51.628	-50.962	-50.36	-49.788	-49.22	-48.687	-48.133	-48.242	-48.99	-49.572	-50.006	-50.344	-50.612	-50.842	-51.051	-51.234	-51.316	-51.567	-52.067	-52.512	-52.87	-53.195	-53.493	-53.722	-53.942	-54.173	-54.379	-54.465	-54.449	-54.466	-54.526	-54.595	-54.64	-54.664	-54.69	-54.719	-54.862	-54.392	-53.262	-52.276	-51.429	-50.678	-49.995	-49.378	-48.81	-48.267	-47.732	-47.416	-47.304	-47.166	-47.002	-46.814	-46.6	-46.376	-46.146	-45.897	-45.536	-45.761	-46.591	-47.271	-47.829	-48.293	-48.676	-49.006	-49.302	-49.569	-49.814	-50.122	-50.491	-50.832	-51.159	-51.484	-51.8	-52.104	-52.4	-52.692	-52.954	-53.296	-53.712	-54.092	-54.458	-54.819	-55.187	-55.56	-55.929	-56.29	-56.607	-56.965	-57.393	-57.804	-58.22	-58.644	-59.058	-59.442	-59.791	-60.117	-60.442	-60.744	-61.017	-61.259	-61.483	-61.727	-61.958	-62.161	-62.395	-62.635	-62.835	-62.93	-62.938	-62.951	-62.949	-62.969	-63.046	-63.154	-63.279	-63.394	-63.473	-63.535	-63.618	-63.724	-63.848	-63.996	-64.147	-64.293	-64.443	-64.587	-64.707	-64.903	-65.186	-65.434	-65.637	-65.822	-65.992	-66.157	-66.326	-66.485	-66.624	-66.841	-67.152	-67.444	-67.71	-67.959	-68.201	-68.426	-68.627	-68.821	-69.017	-69.098	-69.064	-69.052	-69.065	-69.106	-69.164	-69.241	-69.324	-69.417	-69.548	-69.619	-69.611	-69.634	-69.662	-69.666	-69.664	-69.666	-69.687	-69.743	-69.823	-69.949	-70.107	-70.229	-70.315	-70.39	-70.483	-70.601	-70.733	-70.861	-70.939	-71.104	-71.374	-71.626	-71.884	-72.143	-72.371	-72.552	-72.745	-72.94	-73.076	-73.234	-73.425	-73.569	-73.73	-73.916	-74.063	-74.179	-74.3	-74.451	-74.636	-74.669	-74.532	-74.406	-74.312	-74.268	-74.278	-74.32	-74.375	-74.422	-74.459	-74.459	-74.417	-74.382	-74.375	-74.378	-74.386	-74.418	-74.467	-74.522	-74.579	-74.706	-74.892	-75.055	-75.205	-75.349	-75.473	-75.579	-75.684	-75.787	-75.87	-76.072	-76.394	-76.678	-76.93	-77.165	-77.387	-77.594	-77.789	-77.978	-78.166	-78.278	-78.319	-78.369	-78.419	-78.468	-78.507	-78.533	-78.554	-78.597	-78.681	-78.66	-78.54	-78.458	-78.401	-78.345	-78.28	-78.206	-78.15	-78.144	-78.174	-78.213	-78.24	-78.245	-78.235	-78.23	-78.23	-78.242	-78.289	-78.355	-78.38	-78.466	-78.668	-78.862	-78.995	-79.137	-79.301	-79.408	-79.514	-79.654	-79.754	-79.938	-80.221	-80.496	-80.771	-81.031	-81.267	-81.468	-81.629	-81.765	-81.925	-81.985	-81.953	-81.952	-81.963	-81.986	-82.012	-82.039	-82.055	-82.067	-82.106	-82.035	-81.835	-81.67	-81.546	-81.43	-81.345	-81.285	-81.238	-81.207	-81.189	-81.195	-81.224	-81.252	-81.266	-81.285	-81.32	-81.35	-81.375	-81.391	-81.385	-81.467	-81.637	-81.787	-81.929	-82.064	-82.194	-82.331	-82.476	-82.623	-82.745	-82.983	-83.354	-83.693	-83.968	-84.195	-84.408	-84.617	-84.827	-85.048	-85.302	-85.408	-85.317	-85.23	-85.182	-85.164	-85.179	-85.211	-85.24	-85.278	-85.36	-85.314	-85.09	-84.889	-84.768	-84.658	-84.528	-84.441	-84.371	-84.294	-84.26	-84.25	-84.206	-84.153	-84.151	-84.178	-84.199	-84.199	-84.176	-84.154	-84.134	-84.194	-84.343	-84.486	-84.612	-84.714	-84.79	-84.849	-84.897	-84.93	-84.929	-85.107	-85.483	-85.847	-86.181	-86.494	-86.801	-87.088	-87.352	-87.603	-87.835	-88.028	-88.198	-88.361	-88.509	-88.655	-88.793	-88.93	-89.07	-89.203	-89.374	-89.331	-89.042	-88.789	-88.574	-88.379	-88.204	-88.047	-87.897	-87.753	-87.609	-87.466	-87.329	-87.203	-87.119	-87.079	-87.054	-87.04	-87.038	-87.022	-86.977	-86.847	-86.655	-86.509	-86.411	-86.338	-86.264	-86.155	-86.02	-85.914	-85.849	-85.794	-85.758	-85.723	-85.661	-85.58	-85.506	-85.472	-85.443	-85.387	-85.502	-84.774	-83.064	-81.52	-80.157	-78.879	-77.691	-76.636	-75.694	-74.81	-73.923	-73.238	-72.803	-72.418	-72.056	-71.694	-71.318	-70.936	-70.549	-70.15	-69.614	-69.874	-70.998	-72.004	-72.89	-73.671	-74.364	-74.981	-75.52	-75.987	-76.407	-76.738	-76.992	-77.213	-77.407	-77.568	-77.707	-77.836	-77.94	-78.032	-78.105	-78.289	-78.601	-78.891	-79.155	-79.391	-79.61	-79.813	-80.003	-80.175	-80.319	-80.572	-80.933	-81.252	-81.535	-81.779	-81.984	-82.17	-82.345	-82.519	-82.715	-82.883	-83.019	-83.157	-83.282	-83.372	-83.428	-83.5	-83.611	-83.735	-83.905	-83.885	-83.621	-83.367	-83.161	-82.992	-82.84	-82.712	-82.627	-82.586	-82.549	-82.488	-82.454	-82.446	-82.404	-82.385	-82.397	-82.376	-82.366	-82.393	-82.41	-82.421	-82.451	-82.507	-82.582	-82.653	-82.704	-82.732	-82.753	-82.777	-82.783	-82.977	-83.367	-83.729	-84.059	-84.362	-84.622	-84.852	-85.06	-85.232	-85.382	-85.56	-85.758	-85.946	-86.147	-86.355	-86.549	-86.738	-86.942	-87.15	-87.368	-87.382	-87.176	-86.989	-86.842	-86.725	-86.627	-86.553	-86.497	-86.447	-86.41	-86.32	-86.171	-86.033	-85.903	-85.78	-85.654	-85.53	-85.415	-85.308	-85.225	-85.162	-85.119	-85.091	-85.085	-85.095	-85.104	-85.102	-85.064	-85.008	-84.977	-84.94	-84.891	-84.863	-84.843	-84.797	-84.722	-84.65	-84.598	-84.559	-84.546	-84.388	-84.086	-83.846	-83.622	-83.38	-83.184	-83.03	-82.856	-82.699	-82.73	-81.817	-79.888	-78.157	-76.638	-75.249	-73.942	-72.726	-71.625	-70.64	-69.656	-69.355	-69.759	-70.086	-70.318	-70.462	-70.551	-70.61	-70.635	-70.645	-70.56	-71.004	-72.024	-72.936	-73.727	-74.414	-75.016	-75.547	-76.002	-76.388	-76.736	-77.015	-77.224	-77.408	-77.577	-77.726	-77.869	-77.998	-78.115	-78.228	-78.31	-78.551	-78.956	-79.324	-79.655	-79.962	-80.256	-80.533	-80.784	-81.009	-81.213	-81.413	-81.605	-81.775	-81.94	-82.102	-82.28	-82.466	-82.648	-82.84	-83.039	-83.08	-82.964	-82.855	-82.798	-82.794	-82.809	-82.831	-82.825	-82.804	-82.813	-82.774	-82.656	-82.555	-82.465	-82.398	-82.394	-82.402	-82.359	-82.333	-82.35	-82.385	-82.474	-82.578	-82.646	-82.697	-82.781	-82.883	-82.952	-82.985	-82.999	-83.176	-83.513	-83.827	-84.096	-84.322	-84.513	-84.684	-84.856	-85.031	-85.208	-85.416	-85.64	-85.856	-86.061	-86.237	-86.405	-86.573	-86.722	-86.852	-86.996	-86.967	-86.759	-86.574	-86.42	-86.297	-86.186	-86.098	-86.038	-85.989	-85.949	-85.878	-85.779	-85.705	-85.648	-85.6	-85.549	-85.502	-85.465	-85.451	-85.459	-85.511	-85.607	-85.702	-85.792	-85.887	-85.987	-86.087	-86.173	-86.234	-86.251	-86.394	-86.698	-86.995	-87.29	-87.573	-87.846	-88.097	-88.284	-88.436	-88.595	-88.787	-89.008	-89.228	-89.429	-89.617	-89.802	-89.986	-90.164	-90.309	-90.437	-90.393	-90.192	-89.993	-89.826	-89.708	-89.563	-89.441	-89.38	-89.33	-89.252	-89.122	-88.983	-88.892	-88.82	-88.731	-88.633	-88.539	-88.453	-88.394	-88.371	-88.389	-88.431	-88.463	-88.479	-88.475	-88.464	-88.452	-88.441	-88.432	-88.42	-88.514	-88.718	-88.92	-89.125	-89.311	-89.483	-89.653	-89.811	-89.953	-90.042	-90.295	-90.74	-91.148	-91.517	-91.859	-92.168	-92.449	-92.716	-92.964	-93.213	-93.267	-93.117	-92.971	-92.828	-92.687	-92.556	-92.442	-92.332	-92.244	-92.217	-92.094	-91.851	-91.656	-91.495	-91.332	-91.163	-90.99	-90.813	-90.67	-90.588	-90.472	-90.303	-90.139	-89.96	-89.766	-89.595	-89.47	-89.383	-89.298	-89.198	-89.115	-89.046	-89.01	-89.005	-88.977	-88.948	-88.938	-88.891	-88.859	-88.951	-88.441	-87.28	-86.237	-85.323	-84.478	-83.674	-82.913	-82.226	-81.622	-81.141	-80.287	-79.026	-77.849	-76.734	-75.688	-74.713	-73.806	-72.967	-72.191	-71.336	-71.427	-72.528	-73.515	-74.37	-75.107	-75.755	-76.314	-76.793	-77.204	-77.53	-77.908	-78.365	-78.765	-79.11	-79.415	-79.666	-79.881	-80.088	-80.274	-80.427	-80.619	-80.857	-81.07	-81.261	-81.441	-81.615	-81.774	-81.921	-82.065	-82.176	-82.38	-82.696	-82.974	-83.192	-83.378	-83.549	-83.711	-83.877	-84.052	-84.225	-84.513	-84.917	-85.266	-85.547	-85.815	-86.106	-86.403	-86.678	-86.932	-87.177	-87.202	-87.009	-86.85	-86.735	-86.671	-86.639	-86.595	-86.545	-86.527	-86.53	-86.426	-86.255	-86.102	-85.928	-85.795	-85.711	-85.621	-85.509	-85.415	-85.371	-85.334	-85.285	-85.227	-85.149	-85.066	-84.996	-84.961	-84.962	-84.964	-84.966	-84.982	-85.005	-85.021	-85.025	-85.018	-84.998	-84.978	-84.957	-84.943	-84.935	-84.989	-85.109	-85.229	-85.344	-85.454	-85.568	-85.677	-85.77	-85.857	-85.922	-86.19	-86.672	-87.111	-87.508	-87.874	-88.208	-88.515	-88.805	-89.07	-89.316	-89.518	-89.663	-89.784	-89.905	-90.023	-90.133	-90.253	-90.382	-90.527	-90.727	-90.655	-90.294	-89.963	-89.642	-89.333	-89.052	-88.813	-88.63	-88.492	-88.383	-88.23	-88.003	-87.773	-87.577	-87.416	-87.271	-87.133	-87.004	-86.914	-86.908	-86.568	-85.884	-85.289	-84.732	-84.215	-83.775	-83.364	-82.952	-82.591	-82.373	-81.639	-80.327	-79.114	-78.037	-77.078	-76.191	-75.362	-74.576	-73.827	-73.039	-72.815	-73.204	-73.56	-73.866	-74.111	-74.308	-74.453	-74.542	-74.588	-74.54	-74.773	-75.321	-75.799	-76.213	-76.569	-76.88	-77.155	-77.403	-77.629	-77.837	-77.996	-78.106	-78.196	-78.278	-78.353	-78.413	-78.465	-78.511	-78.537	-78.613	-78.278	-77.508	-76.807	-76.165	-75.584	-75.05	-74.554	-74.104	-73.705	-73.41	-72.724	-71.617	-70.607	-69.687	-68.828	-68.009	-67.224	-66.482	-65.813	-65.107	-65.117	-65.869	-66.493	-66.963	-67.332	-67.659	-67.947	-68.183	-68.373	-68.493	-68.734	-69.096	-69.418	-69.746	-70.022	-70.209	-70.382	-70.551	-70.681	-70.817	-70.958	-71.05	-71.113	-71.203	-71.304	-71.378	-71.424	-71.456	-71.485	-71.603	-71.324	-70.6	-69.957	-69.388	-68.868	-68.399	-67.965	-67.556	-67.195	-66.955	-66.279	-65.144	-64.146	-63.262	-62.466	-61.746	-61.084	-60.463	-59.869	-59.199	-59.241	-59.997	-60.603	-61.084	-61.462	-61.756	-61.993	-62.177	-62.317	-62.394	-62.675	-63.17	-63.595	-63.964	-64.294	-64.593	-64.855	-65.087	-65.293	-65.463	-65.564	-65.586	-65.598	-65.645	-65.711	-65.795	-65.897	-66.011	-66.116	-66.198	-66.219	-66.191	-66.18	-66.21	-66.277	-66.34	-66.381	-66.396	-66.394	-66.525	-65.892	-64.452	-63.196	-62.094	-61.13	-60.325	-59.626	-58.948	-58.323	-57.748	-57.377	-57.228	-57.078	-56.883	-56.629	-56.38	-56.139	-55.857	-55.539	-55.074	-55.302	-56.263	-57.062	-57.7	-58.202	-58.61	-58.95	-59.239	-59.481	-59.707	-59.898	-60.053	-60.213	-60.391	-60.579	-60.753	-60.921	-61.088	-61.242	-61.374	-61.589	-61.888	-62.165	-62.406	-62.63	-62.851	-63.063	-63.266	-63.467	-63.655	-63.914	-64.249	-64.565	-64.869	-65.152	-65.427	-65.692	-65.938	-66.178	-66.391	-66.765	-67.295	-67.779	-68.222	-68.615	-68.957	-69.246	-69.502	-69.749	-70.029	-70.108	-69.976	-69.885	-69.836	-69.818	-69.778	-69.736	-69.742	-69.787	-69.869	-69.862	-69.736	-69.603	-69.48	-69.386	-69.317	-69.265	-69.24	-69.258	-69.298	-69.248	-69.139	-69.08	-69.008	-68.938	-68.92	-68.895	-68.839	-68.81	-68.832	-68.774	-68.622	-68.483	-68.388	-68.327	-68.287	-68.244	-68.172	-68.09	-68.121	-67.372	-65.84	-64.527	-63.415	-62.451	-61.597	-60.828	-60.125	-59.486	-58.851	-58.495	-58.423	-58.31	-58.136	-57.922	-57.689	-57.442	-57.175	-56.886	-56.492	-56.75	-57.67	-58.418	-59.032	-59.545	-59.959	-60.301	-60.594	-60.852	-61.095	-61.285	-61.426	-61.563	-61.693	-61.831	-61.98	-62.135	-62.293	-62.45	-62.59	-62.785	-63.031	-63.237	-63.428	-63.621	-63.819	-64.038	-64.263	-64.47	-64.643	-64.848	-65.102	-65.355	-65.639	-65.924	-66.172	-66.374	-66.552	-66.734	-66.898	-67.259	-67.805	-68.264	-68.653	-69.034	-69.384	-69.684	-70.001	-70.297	-70.555	-70.64	-70.554	-70.476	-70.405	-70.387	-70.426	-70.47	-70.502	-70.525	-70.559	-70.476	-70.293	-70.167	-70.07	-69.994	-69.926	-69.866	-69.81	-69.764	-69.715	-69.626	-69.503	-69.397	-69.329	-69.293	-69.279	-69.274	-69.275	-69.282	-69.31	-69.181	-68.905	-68.662	-68.443	-68.257	-68.088	-67.928	-67.796	-67.681	-67.681	-66.95	-65.462	-64.163	-63.042	-62.063	-61.201	-60.416	-59.686	-59.013	-58.319	-58.061	-58.243	-58.335	-58.347	-58.311	-58.246	-58.162	-58.057	-57.932	-57.698	-57.96	-58.731	-59.349	-59.873	-60.334	-60.746	-61.104	-61.385	-61.608	-61.813	-61.936	-61.984	-62.036	-62.078	-62.125	-62.214	-62.331	-62.406	-62.472	-62.568	-62.716	-62.922	-63.147	-63.343	-63.495	-63.657	-63.841	-64.002	-64.12	-64.243	-64.297	-64.279	-64.286	-64.294	-64.289	-64.269	-64.252	-64.254	-64.278	-64.316	-64.452	-64.677	-64.888	-65.063	-65.217	-65.376	-65.503	-65.613	-65.713	-65.897	-65.399	-64.21	-63.182	-62.298	-61.537	-60.877	-60.31	-59.809	-59.352	-59.002	-58.303	-57.227	-56.267	-55.409	-54.62	-53.887	-53.184	-52.498	-51.822	-50.984	-51.177	-52.42	-53.408	-54.197	-54.833	-55.339	-55.748	-56.057	-56.289	-56.476	-56.706	-57.002	-57.284	-57.56	-57.827	-58.078	-58.285	-58.459	-58.646	-58.84	-59.166	-59.626	-60.044	-60.407	-60.747	-61.072	-61.395	-61.733	-62.05	-62.312	-62.636	-63.056	-63.443	-63.805	-64.162	-64.475	-64.766	-65.089	-65.41	-65.692	-65.881	-66.029	-66.213	-66.39	-66.552	-66.7	-66.844	-66.989	-67.158	-67.366	-67.497	-67.525	-67.563	-67.617	-67.67	-67.716	-67.754	-67.795	-67.846	-67.9	-68	-68.144	-68.292	-68.45	-68.61	-68.768	-68.925	-69.075	-69.223	-69.354	-69.576	-69.908	-70.206	-70.475	-70.727	-70.961	-71.181	-71.389	-71.585	-71.764	-71.955	-72.169	-72.37	-72.555	-72.713	-72.854	-72.981	-73.084	-73.194	-73.344	-73.384	-73.308	-73.272	-73.271	-73.297	-73.325	-73.338	-73.34	-73.343	-73.384	-73.433	-73.477	-73.531	-73.559	-73.564	-73.579	-73.618	-73.668	-73.729	-73.786	-73.89	-74.042	-74.213	-74.394	-74.526	-74.645	-74.794	-74.908	-75.009	-75.135	-75.354	-75.635	-75.902	-76.188	-76.451	-76.668	-76.851	-77.032	-77.227	-77.437	-77.574	-77.624	-77.674	-77.716	-77.749	-77.784	-77.838	-77.925	-78.033	-78.169	-78.207	-78.135	-78.078	-78.033	-78.009	-78.006	-78.012	-78.017	-78.019	-78.021	-78.034	-78.064	-78.101	-78.152	-78.196	-78.231	-78.273	-78.317	-78.363	-78.404	-78.557	-78.802	-79.018	-79.218	-79.406	-79.587	-79.764	-79.947	-80.123	-80.273	-80.508	-80.809	-81.081	-81.323	-81.531	-81.706	-81.856	-82.002	-82.166	-82.376	-82.468	-82.423	-82.39	-82.343	-82.281	-82.25	-82.269	-82.324	-82.394	-82.463	-82.44	-82.341	-82.263	-82.233	-82.243	-82.244	-82.218	-82.209	-82.247	-82.255	-82.281	-82.379	-82.459	-82.522	-82.607	-82.705	-82.773	-82.821	-82.888	-82.97	-83.177	-83.488	-83.749	-83.961	-84.161	-84.374	-84.595	-84.82	-85.031	-85.211	-85.409	-85.639	-85.848	-86.024	-86.182	-86.334	-86.475	-86.617	-86.757	-86.928	-86.956	-86.822	-86.722	-86.647	-86.594	-86.568	-86.558	-86.561	-86.573	-86.585	-86.573	-86.524	-86.488	-86.474	-86.467	-86.459	-86.457	-86.468	-86.472	-86.468	-86.498	-86.549	-86.587	-86.627	-86.659	-86.705	-86.774	-86.854	-86.953	-87.031	-87.243	-87.597	-87.9	-88.159	-88.383	-88.599	-88.821	-89.034	-89.247	-89.445	-89.609	-89.75	-89.9	-90.066	-90.226	-90.387	-90.535	-90.648	-90.752	-90.911	-90.913	-90.683	-90.488	-90.347	-90.203	-90.096	-90.026	-89.93	-89.835	-89.81	-89.776	-89.685	-89.585	-89.468	-89.382	-89.358	-89.349	-89.334	-89.303	-89.255	-89.227	-89.217	-89.216	-89.256	-89.32	-89.384	-89.446	-89.493	-89.534	-89.553	-89.701	-89.981	-90.233	-90.458	-90.654	-90.814	-90.954	-91.097	-91.23	-91.339	-91.538	-91.815	-92.065	-92.297	-92.514	-92.719	-92.904	-93.072	-93.223	-93.389	-93.349	-93.09	-92.862	-92.657	-92.484	-92.347	-92.238	-92.147	-92.084	-92.068	-91.978	-91.802	-91.638	-91.481	-91.32	-91.151	-91.001	-90.882	-90.795	-90.752	-90.719	-90.647	-90.556	-90.445	-90.348	-90.287	-90.258	-90.25	-90.24	-90.219	-90.205	-90.185	-90.161	-90.185	-90.218	-90.196	-90.174	-90.179	-90.167	-90.179	-90.236	-90.3	-90.342	-90.395	-90.476	-90.54	-90.571	-90.578	-90.598	-90.607	-90.832	-91.28	-91.678	-92.02	-92.307	-92.547	-92.761	-92.957	-93.15	-93.348	-93.577	-93.821	-94.042	-94.242	-94.423	-94.59	-94.736	-94.863	-94.98	-95.129	-94.984	-94.522	-94.094	-93.708	-93.359	-93.044	-92.766	-92.51	-92.268	-92.061	-91.824	-91.543	-91.285	-91.057	-90.859	-90.678	-90.517	-90.388	-90.282	-90.236	-89.919	-89.296	-88.721	-88.189	-87.689	-87.223	-86.786	-86.381	-86.025	-85.799	-85.105	-83.892	-82.791	-81.764	-80.79	-79.894	-79.096	-78.4	-77.775	-77.122	-76.965	-77.323	-77.634	-77.903	-78.135	-78.323	-78.45	-78.555	-78.654	-78.633	-78.903	-79.573	-80.162	-80.653	-81.11	-81.511	-81.826	-82.085	-82.342	-82.601	-82.799	-82.922	-82.994	-83.028	-83.071	-83.139	-83.214	-83.284	-83.346	-83.453	-83.118	-82.313	-81.563	-80.866	-80.226	-79.633	-79.092	-78.618	-78.196	-77.871	-77.243	-76.268	-75.36	-74.528	-73.774	-73.073	-72.414	-71.808	-71.23	-70.574	-70.607	-71.372	-72.047	-72.621	-73.111	-73.535	-73.887	-74.169	-74.408	-74.593	-74.878	-75.266	-75.583	-75.841	-76.043	-76.2	-76.344	-76.493	-76.635	-76.786	-76.919	-77.01	-77.076	-77.116	-77.134	-77.118	-77.108	-77.14	-77.182	-77.302	-76.867	-75.813	-74.829	-73.96	-73.2	-72.512	-71.869	-71.275	-70.766	-70.362	-69.78	-69	-68.306	-67.679	-67.073	-66.536	-66.049	-65.541	-65.059	-64.532	-64.725	-65.644	-66.418	-67.075	-67.649	-68.157	-68.594	-68.942	-69.218	-69.445	-69.662	-69.882	-70.079	-70.269	-70.448	-70.613	-70.769	-70.914	-71.042	-71.151	-71.271	-71.399	-71.501	-71.587	-71.66	-71.724	-71.786	-71.832	-71.868	-71.98	-71.534	-70.517	-69.619	-68.835	-68.146	-67.538	-66.992	-66.501	-66.06	-65.708	-65.128	-64.287	-63.529	-62.857	-62.244	-61.68	-61.164	-60.673	-60.203	-59.639	-59.8	-60.703	-61.432	-62.009	-62.494	-62.913	-63.279	-63.597	-63.858	-64.039	-64.282	-64.633	-64.965	-65.287	-65.58	-65.829	-66.034	-66.213	-66.374	-66.528	-66.643	-66.732	-66.825	-66.886	-66.947	-67.049	-67.134	-67.189	-67.276	-67.355	-67.373	-67.4	-67.462	-67.505	-67.52	-67.519	-67.549	-67.616	-67.685	-67.86	-67.221	-65.746	-64.452	-63.334	-62.382	-61.568	-60.86	-60.238	-59.665	-59.102	-58.704	-58.47	-58.216	-57.942	-57.653	-57.347	-57.025	-56.692	-56.344	-55.869	-56.149	-57.194	-58.044	-58.732	-59.301	-59.787	-60.207	-60.581	-60.906	-61.195	-61.445	-61.663	-61.868	-62.08	-62.305	-62.521	-62.729	-62.937	-63.146	-63.354	-63.658	-64.064	-64.437	-64.754	-65.025	-65.267	-65.502	-65.749	-66.014	-66.263	-66.635	-67.123	-67.54	-67.886	-68.204	-68.53	-68.866	-69.198	-69.497	-69.731	-69.985	-70.298	-70.602	-70.898	-71.199	-71.501	-71.768	-71.994	-72.236	-72.523	-72.552	-72.365	-72.243	-72.129	-72.062	-72.07	-72.095	-72.099	-72.096	-72.128	-72.159	-72.171	-72.186	-72.185	-72.188	-72.189	-72.192	-72.217	-72.273	-72.347	-72.412	-72.465	-72.522	-72.579	-72.621	-72.666	-72.71	-72.751	-72.782	-72.795	-72.83	-72.885	-72.947	-73.01	-73.072	-73.139	-73.201	-73.256	-73.317	-73.392	-73.493	-73.598	-73.688	-73.777	-73.854	-73.918	-73.985	-74.049	-74.108	-74.147	-74.366	-74.759	-75.118	-75.452	-75.76	-76.042	-76.304	-76.526	-76.716	-76.865	-77.079	-77.374	-77.648	-77.92	-78.191	-78.455	-78.697	-78.898	-79.063	-79.262	-79.201	-78.869	-78.613	-78.407	-78.232	-78.09	-77.987	-77.924	-77.864	-77.802	-77.648	-77.451	-77.286	-77.114	-76.986	-76.872	-76.768	-76.705	-76.651	-76.607	-76.325	-75.83	-75.418	-75.057	-74.699	-74.364	-74.079	-73.855	-73.67	-73.563	-72.967	-71.85	-70.833	-69.92	-69.098	-68.366	-67.716	-67.138	-66.619	-66.086	-65.953	-66.237	-66.455	-66.605	-66.693	-66.722	-66.71	-66.672	-66.609	-66.455	-66.651	-67.219	-67.689	-68.074	-68.399	-68.664	-68.887	-69.072	-69.224	-69.357	-69.433	-69.468	-69.51	-69.555	-69.605	-69.651	-69.687	-69.718	-69.74	-69.821	-69.483	-68.691	-67.973	-67.338	-66.773	-66.286	-65.875	-65.518	-65.208	-64.968	-64.442	-63.602	-62.828	-62.15	-61.564	-61.05	-60.568	-60.098	-59.642	-59.11	-59.198	-59.915	-60.471	-60.864	-61.19	-61.471	-61.667	-61.841	-61.993	-62.054	-62.242	-62.583	-62.86	-63.067	-63.241	-63.439	-63.639	-63.811	-63.945	-64.052	-64.073	-64.013	-63.993	-64.02	-64.061	-64.111	-64.157	-64.195	-64.217	-64.324	-63.849	-62.779	-61.855	-61.06	-60.36	-59.736	-59.189	-58.697	-58.253	-57.846	-57.506	-57.218	-56.929	-56.642	-56.356	-56.052	-55.749	-55.45	-55.132	-54.698	-54.848	-55.606	-56.2	-56.655	-57.006	-57.287	-57.509	-57.688	-57.844	-57.992	-58.143	-58.302	-58.471	-58.643	-58.801	-58.947	-59.089	-59.191	-59.272	-59.396	-59.431	-59.366	-59.348	-59.363	-59.379	-59.365	-59.358	-59.394	-59.458	-59.638	-59.183	-58.071	-57.122	-56.324	-55.626	-54.98	-54.365	-53.822	-53.342	-52.801	-52.546	-52.616	-52.596	-52.478	-52.336	-52.177	-51.97	-51.716	-51.428	-51.061	-51.209	-51.861	-52.353	-52.719	-52.991	-53.173	-53.301	-53.42	-53.532	-53.643	-53.717	-53.755	-53.801	-53.848	-53.896	-53.937	-53.973	-54.013	-54.046	-54.077	-54.028	-53.901	-53.785	-53.682	-53.591	-53.509	-53.431	-53.344	-53.261	-53.288	-52.612	-51.211	-49.974	-48.864	-47.815	-46.793	-45.777	-44.747	-43.674	-42.478	-41.427	-40.503	-39.332	-37.885	-36.149	-34.062	-31.509	-28.374	-24.525	-19.728	-14.535	-8.9509	-2.7166	3.3966	8.609	12.431	14.841	15.962	16.034	15.29	13.975	12.143	9.8063	7.1179	4.1984	1.1759	-1.9106	-4.9593	-7.966	-10.906	-13.787	-16.634	-19.397	-22.104	-24.679	-27.179	-29.594	-31.886	-34.023	-36.054	-37.526	-38.462	-39.421	-40.372	-41.285	-42.137	-42.95	-43.739	-44.515	-45.344	-45.645	-45.4	-45.257	-45.213	-45.242	-45.323	-45.44	-45.582	-45.744	-45.794	-46.676	-48.393	-49.895	-51.206	-52.35	-53.352	-54.225	-54.987	-55.658	-56.229	-56.912	-57.718	-58.431	-59.052	-59.579	-60.039	-60.453	-60.828	-61.172	-61.473	-61.766	-62.054	-62.311	-62.555	-62.796	-63.04	-63.285	-63.514	-63.733	-63.94	-64.193	-64.491	-64.745	-64.969	-65.152	-65.31	-65.472	-65.654	-65.851	-66.009	-66.346	-66.826	-67.218	-67.586	-67.951	-68.296	-68.609	-68.891	-69.145	-69.392	-69.562	-69.652	-69.734	-69.782	-69.852	-69.978	-70.078	-70.169	-70.286	-70.397	-70.316	-70.093	-69.922	-69.759	-69.609	-69.504	-69.453	-69.435	-69.41	-69.39	-69.296	-69.129	-68.998	-68.921	-68.882	-68.859	-68.841	-68.818	-68.801	-68.77	-68.741	-68.719	-68.694	-68.67	-68.639	-68.612	-68.588	-68.567	-68.555	-68.621	-68.217	-67.322	-66.545	-65.884	-65.314	-64.817	-64.38	-63.984	-63.617	-63.359	-62.655	-61.465	-60.397	-59.444	-58.586	-57.807	-57.089	-56.417	-55.791	-55.073	-55.217	-56.248	-57.092	-57.771	-58.317	-58.746	-59.059	-59.281	-59.461	-59.605	-59.886	-60.307	-60.678	-60.989	-61.23	-61.421	-61.613	-61.829	-62.051	-62.252	-62.452	-62.655	-62.845	-63.05	-63.265	-63.466	-63.631	-63.781	-63.95	-64.086	-64.249	-64.498	-64.722	-64.887	-65.068	-65.274	-65.444	-65.573	-65.718	-65.874	-66.211	-66.72	-67.166	-67.541	-67.872	-68.203	-68.53	-68.835	-69.12	-69.388	-69.603	-69.774	-69.933	-70.073	-70.196	-70.302	-70.403	-70.524	-70.656	-70.825	-70.809	-70.591	-70.42	-70.285	-70.19	-70.137	-70.113	-70.093	-70.077	-70.085	-70.016	-69.861	-69.738	-69.652	-69.581	-69.506	-69.436	-69.374	-69.317	-69.27	-69.228	-69.18	-69.118	-69.061	-69.022	-69.006	-69	-69.006	-69.03	-69.138	-68.663	-67.599	-66.642	-65.777	-65.035	-64.395	-63.846	-63.388	-62.97	-62.599	-61.951	-61.031	-60.218	-59.513	-58.875	-58.289	-57.747	-57.212	-56.664	-55.988	-56.143	-57.163	-57.962	-58.599	-59.131	-59.508	-59.813	-60.109	-60.343	-60.487	-60.68	-60.964	-61.236	-61.463	-61.642	-61.794	-61.929	-62.078	-62.239	-62.384	-62.548	-62.737	-62.905	-63.046	-63.167	-63.263	-63.361	-63.479	-63.599	-63.729	-63.877	-64.028	-64.176	-64.317	-64.461	-64.599	-64.724	-64.847	-64.978	-65.089	-65.223	-65.399	-65.557	-65.71	-65.868	-66.014	-66.149	-66.278	-66.401	-66.5	-66.746	-67.142	-67.502	-67.809	-68.077	-68.325	-68.533	-68.702	-68.855	-68.98	-69.246	-69.663	-70.059	-70.437	-70.789	-71.107	-71.396	-71.625	-71.803	-72.03	-72.01	-71.739	-71.539	-71.375	-71.215	-71.055	-70.942	-70.888	-70.866	-70.856	-70.713	-70.454	-70.259	-70.127	-69.99	-69.87	-69.794	-69.708	-69.63	-69.62	-69.417	-68.988	-68.639	-68.38	-68.143	-67.895	-67.656	-67.45	-67.287	-67.248	-66.695	-65.587	-64.598	-63.726	-62.938	-62.222	-61.585	-61.01	-60.493	-59.992	-59.802	-59.914	-59.971	-59.975	-59.936	-59.852	-59.732	-59.595	-59.436	-59.187	-59.346	-59.933	-60.4	-60.777	-61.086	-61.336	-61.544	-61.718	-61.861	-61.978	-62.068	-62.139	-62.205	-62.271	-62.342	-62.415	-62.498	-62.587	-62.674	-62.818	-62.594	-61.991	-61.465	-60.996	-60.571	-60.194	-59.872	-59.588	-59.354	-59.218	-58.737	-57.898	-57.13	-56.413	-55.762	-55.187	-54.679	-54.213	-53.751	-53.17	-53.132	-53.67	-54.067	-54.351	-54.556	-54.72	-54.843	-54.895	-54.896	-54.878	-55.032	-55.322	-55.575	-55.805	-55.97	-56.104	-56.255	-56.412	-56.538	-56.628	-56.654	-56.656	-56.699	-56.744	-56.793	-56.825	-56.839	-56.848	-56.868	-56.985	-56.588	-55.679	-54.91	-54.251	-53.677	-53.159	-52.659	-52.181	-51.721	-51.256	-50.728	-50.141	-49.555	-48.947	-48.313	-47.653	-46.957	-46.213	-45.411	-44.443	-44.015	-44.099	-43.912	-43.507	-42.908	-42.143	-41.206	-40.07	-38.715	-37.089	-35.158	-32.862	-30.062	-26.626	-22.412	-17.27	-11.207	-4.4752	2.1487	7.8102	12.166	15.067	16.592	16.946	16.37	15.058	13.187	10.923	8.3629	5.5175	3.1387	1.2856	-0.75463	-2.8325	-4.9607	-7.0699	-9.1537	-11.205	-13.206	-15.169	-17.31	-19.621	-21.774	-23.822	-25.809	-27.707	-29.486	-31.212	-32.895	-34.43	-36.398	-38.784	-40.918	-42.829	-44.555	-46.104	-47.486	-48.725	-49.828	-50.803	-51.648	-52.381	-53.066	-53.715	-54.31	-54.86	-55.359	-55.801	-56.193	-56.565	-56.845	-57.02	-57.18	-57.34	-57.511	-57.678	-57.845	-58.02	-58.203	-58.494	-58.083	-56.958	-56.008	-55.205	-54.532	-53.984	-53.523	-53.124	-52.776	-52.427	-52.335	-52.502	-52.623	-52.726	-52.797	-52.831	-52.857	-52.878	-52.896	-52.832	-53.379	-54.536	-55.529	-56.342	-57	-57.549	-58.033	-58.473	-58.878	-59.262	-59.526	-59.649	-59.735	-59.814	-59.913	-60.029	-60.143	-60.253	-60.341	-60.408	-60.527	-60.697	-60.839	-60.926	-61.012	-61.116	-61.173	-61.235	-61.326	-61.452	-61.003	-60.023	-59.168	-58.395	-57.717	-57.163	-56.702	-56.295	-55.913	-55.587	-54.919	-53.921	-53.061	-52.321	-51.673	-51.093	-50.554	-50.041	-49.553	-48.953	-49.185	-50.277	-51.182	-51.916	-52.517	-53.028	-53.46	-53.815	-54.117	-54.373	-54.706	-55.125	-55.498	-55.836	-56.139	-56.408	-56.66	-56.899	-57.13	-57.344	-57.573	-57.818	-58.043	-58.272	-58.5	-58.722	-58.939	-59.144	-59.346	-59.558	-59.787	-60.028	-60.264	-60.484	-60.673	-60.832	-60.971	-61.092	-61.219	-61.347	-61.671	-62.179	-62.641	-63.05	-63.386	-63.668	-63.948	-64.245	-64.525	-64.77	-65.03	-65.313	-65.578	-65.841	-66.106	-66.355	-66.575	-66.752	-66.944	-67.172	-67.143	-66.91	-66.739	-66.573	-66.456	-66.404	-66.353	-66.294	-66.263	-66.295	-66.238	-66.061	-65.895	-65.736	-65.594	-65.492	-65.44	-65.421	-65.417	-65.421	-65.388	-65.313	-65.244	-65.179	-65.115	-65.052	-64.992	-64.944	-64.9	-64.962	-64.446	-63.322	-62.361	-61.549	-60.837	-60.202	-59.649	-59.153	-58.702	-58.309	-57.814	-57.199	-56.628	-56.101	-55.613	-55.151	-54.707	-54.286	-53.866	-53.316	-53.487	-54.399	-55.113	-55.677	-56.132	-56.501	-56.808	-57.071	-57.312	-57.527	-57.75	-57.984	-58.158	-58.283	-58.398	-58.524	-58.663	-58.821	-58.978	-59.099	-59.193	-59.285	-59.395	-59.533	-59.679	-59.821	-59.953	-60.052	-60.128	-60.251	-60.168	-59.843	-59.545	-59.319	-59.155	-58.974	-58.828	-58.744	-58.666	-58.681	-57.989	-56.594	-55.383	-54.318	-53.363	-52.503	-51.741	-51.071	-50.45	-49.751	-49.674	-50.224	-50.614	-50.86	-50.993	-51.04	-51.027	-50.975	-50.884	-50.704	-50.914	-51.517	-52.01	-52.412	-52.746	-53.04	-53.3	-53.535	-53.751	-53.954	-54.128	-54.274	-54.427	-54.584	-54.736	-54.888	-55.048	-55.197	-55.331	-55.467	-55.677	-55.947	-56.198	-56.432	-56.66	-56.886	-57.111	-57.349	-57.602	-57.828	-58.187	-58.683	-59.118	-59.5	-59.845	-60.149	-60.445	-60.756	-61.072	-61.371	-61.746	-62.159	-62.506	-62.838	-63.167	-63.505	-63.837	-64.148	-64.442	-64.751	-64.829	-64.664	-64.515	-64.393	-64.332	-64.312	-64.283	-64.298	-64.335	-64.357	-64.306	-64.188	-64.087	-63.98	-63.903	-63.881	-63.883	-63.865	-63.834	-63.795	-63.751	-63.738	-63.749	-63.774	-63.801	-63.814	-63.82	-63.829	-63.825	-63.844	-63.555	-62.946	-62.41	-61.959	-61.585	-61.274	-61.009	-60.787	-60.587	-60.492	-59.773	-58.416	-57.229	-56.183	-55.259	-54.434	-53.677	-52.975	-52.319	-51.587	-51.565	-52.261	-52.784	-53.151	-53.402	-53.557	-53.631	-53.644	-53.625	-53.544	-53.776	-54.33	-54.803	-55.205	-55.541	-55.825	-56.056	-56.235	-56.394	-56.57	-56.739	-56.898	-57.055	-57.207	-57.333	-57.418	-57.515	-57.657	-57.822	-57.975	-58.162	-58.382	-58.593	-58.807	-59.022	-59.217	-59.377	-59.519	-59.686	-59.84	-60.02	-60.283	-60.538	-60.743	-60.958	-61.191	-61.387	-61.542	-61.717	-61.889	-62.27	-62.85	-63.349	-63.765	-64.137	-64.51	-64.873	-65.221	-65.552	-65.867	-66.075	-66.176	-66.279	-66.38	-66.471	-66.56	-66.653	-66.749	-66.854	-67.006	-66.937	-66.635	-66.4	-66.218	-66.076	-65.976	-65.901	-65.854	-65.823	-65.803	-65.764	-65.699	-65.635	-65.587	-65.555	-65.52	-65.489	-65.448	-65.396	-65.392	-65.078	-64.439	-63.88	-63.409	-63.002	-62.665	-62.376	-62.123	-61.909	-61.794	-61.175	-60.02	-58.982	-58.052	-57.221	-56.503	-55.875	-55.31	-54.777	-54.15	-54.065	-54.57	-54.977	-55.286	-55.511	-55.669	-55.773	-55.824	-55.817	-55.704	-55.87	-56.366	-56.767	-57.078	-57.356	-57.574	-57.749	-57.946	-58.128	-58.256	-58.353	-58.464	-58.59	-58.7	-58.787	-58.857	-58.938	-59.056	-59.19	-59.37	-59.229	-58.749	-58.331	-57.964	-57.655	-57.392	-57.164	-56.984	-56.848	-56.818	-56.26	-55.166	-54.207	-53.355	-52.594	-51.91	-51.273	-50.667	-50.079	-49.402	-49.348	-49.917	-50.326	-50.604	-50.785	-50.891	-50.941	-50.947	-50.908	-50.797	-50.968	-51.421	-51.782	-52.074	-52.308	-52.481	-52.614	-52.73	-52.834	-52.941	-53.009	-53.046	-53.104	-53.173	-53.259	-53.354	-53.43	-53.48	-53.515	-53.558	-53.558	-53.537	-53.545	-53.554	-53.549	-53.522	-53.5	-53.502	-53.518	-53.651	-53.01	-51.569	-50.335	-49.287	-48.334	-47.412	-46.549	-45.734	-44.872	-43.949	-43.317	-42.901	-42.315	-41.606	-40.781	-39.819	-38.688	-37.342	-35.764	-33.837	-32.202	-30.802	-28.834	-26.278	-23.066	-19.113	-14.456	-9.2221	-3.7904	1.2847	5.5406	8.6472	10.578	11.431	11.386	10.608	9.2531	7.467	5.3564	3.064	0.58326	-1.9722	-4.5127	-6.9555	-9.3397	-11.678	-13.967	-16.244	-18.496	-20.766	-23.006	-25.226	-27.394	-29.516	-31.59	-33.625	-35.621	-37.559	-39.426	-41.196	-43.083	-45.055	-46.847	-48.465	-49.938	-51.28	-52.515	-53.655	-54.69	-55.636	-56.487	-57.225	-57.868	-58.449	-58.995	-59.52	-60.032	-60.505	-60.924	-61.319	-61.463	-61.371	-61.332	-61.344	-61.417	-61.56	-61.733	-61.886	-62.05	-62.261	-62.374	-62.41	-62.492	-62.56	-62.619	-62.723	-62.844	-62.929	-62.996	-63.112	-63.101	-62.927	-62.778	-62.633	-62.489	-62.364	-62.279	-62.232	-62.206	-62.284	-61.734	-60.534	-59.488	-58.578	-57.785	-57.09	-56.459	-55.888	-55.364	-54.845	-54.67	-54.829	-54.937	-55.003	-55.033	-55.041	-55.03	-55.001	-54.954	-54.799	-55.154	-56.04	-56.778	-57.388	-57.913	-58.354	-58.721	-59.037	-59.296	-59.504	-59.636	-59.697	-59.75	-59.805	-59.861	-59.932	-60.008	-60.081	-60.167	-60.268	-60.277	-60.196	-60.1	-60.003	-59.921	-59.867	-59.845	-59.839	-59.842	-59.935	-59.278	-57.862	-56.649	-55.636	-54.763	-53.986	-53.293	-52.664	-52.068	-51.453	-51.166	-51.229	-51.23	-51.156	-51.069	-50.959	-50.792	-50.629	-50.474	-50.193	-50.457	-51.303	-52.031	-52.655	-53.17	-53.603	-53.972	-54.278	-54.541	-54.784	-54.966	-55.095	-55.238	-55.397	-55.558	-55.712	-55.86	-55.992	-56.106	-56.204	-56.349	-56.539	-56.717	-56.894	-57.065	-57.219	-57.368	-57.526	-57.69	-57.922	-57.729	-57.096	-56.559	-56.106	-55.728	-55.411	-55.138	-54.902	-54.688	-54.573	-53.893	-52.631	-51.513	-50.523	-49.654	-48.873	-48.151	-47.481	-46.852	-46.13	-46.21	-47.092	-47.746	-48.201	-48.529	-48.784	-48.993	-49.17	-49.296	-49.325	-49.535	-49.953	-50.348	-50.73	-51.057	-51.315	-51.532	-51.732	-51.937	-52.144	-52.35	-52.553	-52.773	-53.029	-53.267	-53.457	-53.662	-53.879	-54.063	-54.268	-54.564	-54.886	-55.183	-55.514	-55.837	-56.104	-56.338	-56.586	-56.857	-57.103	-57.512	-58.08	-58.577	-59.012	-59.405	-59.781	-60.144	-60.507	-60.863	-61.218	-61.491	-61.672	-61.849	-62.014	-62.175	-62.343	-62.503	-62.651	-62.792	-62.962	-62.941	-62.72	-62.537	-62.392	-62.284	-62.207	-62.153	-62.099	-62.062	-62.051	-62.026	-61.989	-61.966	-61.949	-61.942	-61.953	-61.976	-62.011	-62.058	-62.12	-62.155	-62.153	-62.147	-62.134	-62.111	-62.083	-62.048	-62.024	-62.032	-62.093	-61.958	-61.625	-61.328	-61.043	-60.781	-60.559	-60.389	-60.269	-60.167	-60.178	-59.36	-57.71	-56.268	-55.019	-53.926	-52.971	-52.13	-51.348	-50.605	-49.83	-49.728	-50.253	-50.658	-50.976	-51.159	-51.234	-51.268	-51.273	-51.234	-51.083	-51.321	-51.98	-52.548	-53.038	-53.449	-53.808	-54.13	-54.406	-54.654	-54.882	-55.063	-55.199	-55.333	-55.475	-55.627	-55.785	-55.96	-56.145	-56.331	-56.512	-56.817	-57.241	-57.626	-57.976	-58.302	-58.61	-58.901	-59.182	-59.453	-59.69	-60.048	-60.538	-60.987	-61.405	-61.797	-62.17	-62.521	-62.846	-63.155	-63.471	-63.676	-63.776	-63.888	-63.98	-64.057	-64.132	-64.216	-64.314	-64.435	-64.61	-64.64	-64.502	-64.391	-64.307	-64.231	-64.143	-64.088	-64.081	-64.099	-64.137	-64.174	-64.176	-64.16	-64.18	-64.233	-64.282	-64.308	-64.323	-64.34	-64.371	-64.445	-64.505	-64.536


==> SashaEpoch1down/VoltageEst-path4.txt <==
200	-71.235
200.1	-71.32
200.2	-71.412
200.3	-71.455
200.4	-71.463
200.5	-71.5
200.6	-71.546
200.7	-71.573
200.8	-71.56
200.9	-71.493
201	-71.428
201.1	-71.394
201.2	-71.384
201.3	-71.376
201.4	-71.366
201.5	-71.344
201.6	-71.303
201.7	-71.254
201.8	-71.221
201.9	-71.194
202	-71.16
202.1	-71.146
202.2	-71.129
202.3	-71.106
202.4	-71.108
202.5	-71.12
202.6	-71.131
202.7	-71.136
202.8	-71.107
202.9	-71.042
203	-70.98
203.1	-70.925
203.2	-70.871
203.3	-70.819
203.4	-70.77
203.5	-70.723
203.6	-70.675
203.7	-70.617
203.8	-70.629
203.9	-70.705
204	-70.772
204.1	-70.838
204.2	-70.895
204.3	-70.945
204.4	-70.987
204.5	-71.015
204.6	-71.033
204.7	-71.12
204.8	-70.687
204.9	-69.717
205	-68.839
205.1	-68.039
205.2	-67.318
205.3	-66.669
205.4	-66.084
205.5	-65.565
205.6	-65.111
205.7	-64.745
205.8	-64.247
205.9	-63.587
206	-62.971
206.1	-62.383
206.2	-61.819
206.3	-61.288
206.4	-60.805
206.5	-60.383
206.6	-59.998
206.7	-59.517
206.8	-59.616
206.9	-60.325
207	-60.914
207.1	-61.41
207.2	-61.841
207.3	-62.212
207.4	-62.512
207.5	-62.767
207.6	-62.975
207.7	-63.108
207.8	-63.272
207.9	-63.518
208	-63.751
208.1	-63.918
208.2	-64.076
208.3	-64.239
208.4	-64.354
208.5	-64.469
208.6	-64.591
208.7	-64.712
208.8	-64.598
208.9	-64.278
209	-64.033
209.1	-63.825
209.2	-63.63
209.3	-63.433
209.4	-63.239
209.5	-63.073
209.6	-62.945
209.7	-62.938
209.8	-62.379
209.9	-61.236
210	-60.219
210.1	-59.304
210.2	-58.467
210.3	-57.697
210.4	-56.987
210.5	-56.328
210.6	-55.711
210.7	-55.082
210.8	-54.84
210.9	-54.98
211	-55.05
211.1	-55.065
211.2	-55.02
211.3	-54.926
211.4	-54.799
211.5	-54.633
211.6	-54.435
211.7	-54.147
211.8	-54.263
211.9	-54.797
212	-55.216
212.1	-55.536
212.2	-55.797
212.3	-56.009
212.4	-56.171
212.5	-56.312
212.6	-56.433
212.7	-56.537
212.8	-56.608
212.9	-56.642
213	-56.66
213.1	-56.665
213.2	-56.669
213.3	-56.675
213.4	-56.677
213.5	-56.678
213.6	-56.701
213.7	-56.803
213.8	-56.517
213.9	-55.834
214	-55.243
214.1	-54.717
214.2	-54.233
214.3	-53.768
214.4	-53.292
214.5	-52.815
214.6	-52.352
214.7	-51.976
214.8	-51.215
214.9	-50.02
215	-48.86
215.1	-47.689
215.2	-46.461
215.3	-45.175
215.4	-43.8
215.5	-42.254
215.6	-40.437
215.7	-38.155
215.8	-35.972
215.9	-33.731
216	-30.444
216.1	-25.877
216.2	-19.832
216.3	-12.271
216.4	-3.9023
216.5	4.1385
216.6	10.711
216.7	15.241
216.8	17.818
216.9	18.878
217	18.938
217.1	18.212
217.2	16.842
217.3	14.985
217.4	12.702
217.5	10.038
217.6	7.0645
217.7	3.7945
217.8	0.40278
217.9	-3.0753
218	-6.5638
218.1	-10.001
218.2	-13.33
218.3	-16.537
218.4	-19.616
218.5	-22.568
218.6	-25.357
218.7	-27.96
218.8	-29.882
218.9	-31.213
219	-32.616
219.1	-34.067
219.2	-35.492
219.3	-36.825
219.4	-38.07
219.5	-39.198
219.6	-40.24
219.7	-41.211
219.8	-41.992
219.9	-42.596
220	-43.194
220.1	-43.782
220.2	-44.359
220.3	-44.932
220.4	-45.507
220.5	-46.078
220.6	-46.631
220.7	-47.064
220.8	-48.145
220.9	-49.885
221	-51.403
221.1	-52.696
221.2	-53.799
221.3	-54.731
221.4	-55.516
221.5	-56.179
221.6	-56.745
221.7	-57.246
221.8	-57.73
221.9	-58.2
222	-58.615
222.1	-58.984
222.2	-59.312
222.3	-59.594
222.4	-59.827
222.5	-60.017
222.6	-60.169
222.7	-60.304
222.8	-60.402
222.9	-60.482
223	-60.579
223.1	-60.672
223.2	-60.757
223.3	-60.804
223.4	-60.815
223.5	-60.845
223.6	-60.913
223.7	-61.102
223.8	-60.609
223.9	-59.397
224	-58.324
224.1	-57.394
224.2	-56.598
224.3	-55.919
224.4	-55.335
224.5	-54.797
224.6	-54.3
224.7	-53.875
224.8	-53.531
224.9	-53.209
225	-52.927
225.1	-52.696
225.2	-52.447
225.3	-52.21
225.4	-52.018
225.5	-51.829
225.6	-51.622
225.7	-51.291
225.8	-51.668
225.9	-52.824
226	-53.846
226.1	-54.712
226.2	-55.44
226.3	-56.049
226.4	-56.565
226.5	-57
226.6	-57.362
226.7	-57.676
226.8	-57.919
226.9	-58.103
227	-58.281
227.1	-58.459
227.2	-58.631
227.3	-58.785
227.4	-58.925
227.5	-59.047
227.6	-59.146
227.7	-59.226
227.8	-59.34
227.9	-59.483
228	-59.605
228.1	-59.713
228.2	-59.808
228.3	-59.883
228.4	-59.941
228.5	-59.998
228.6	-60.052
228.7	-60.199
228.8	-59.673
228.9	-58.458
229	-57.382
229.1	-56.439
229.2	-55.615
229.3	-54.889
229.4	-54.239
229.5	-53.659
229.6	-53.148
229.7	-52.721
229.8	-52.142
229.9	-51.4
230	-50.731
230.1	-50.123
230.2	-49.547
230.3	-48.991
230.4	-48.445
230.5	-47.879
230.6	-47.32
230.7	-46.686
230.8	-46.862
230.9	-47.863
231	-48.705
231.1	-49.386
231.2	-49.916
231.3	-50.318
231.4	-50.657
231.5	-50.981
231.6	-51.267
231.7	-51.509
231.8	-51.795
231.9	-52.109
232	-52.388
232.1	-52.678
232.2	-52.967
232.3	-53.232
232.4	-53.479
232.5	-53.71
232.6	-53.918
232.7	-54.096
232.8	-54.216
232.9	-54.326
233	-54.469
233.1	-54.577
233.2	-54.671
233.3	-54.792
233.4	-54.897
233.5	-54.985
233.6	-55.097
233.7	-55.22
233.8	-55.34
233.9	-55.459
234	-55.592
234.1	-55.741
234.2	-55.884
234.3	-56.013
234.4	-56.121
234.5	-56.21
234.6	-56.293
234.7	-56.468
234.8	-56.102
234.9	-55.162
235	-54.342
235.1	-53.644
235.2	-53.028
235.3	-52.465
235.4	-51.956
235.5	-51.48
235.6	-51.025
235.7	-50.675
235.8	-49.814
235.9	-48.405
236	-47.111
236.1	-45.925
236.2	-44.804
236.3	-43.724
236.4	-42.665
236.5	-41.599
236.6	-40.492
236.7	-39.165
236.8	-38.735
236.9	-39.222
237	-39.376
237.1	-39.234
237.2	-38.843
237.3	-38.225
237.4	-37.392
237.5	-36.341
237.6	-35.059
237.7	-33.487
237.8	-31.749
237.9	-29.806
238	-27.446
238.1	-24.625
238.2	-21.352
238.3	-17.654
238.4	-13.671
238.5	-9.6376
238.6	-5.8255
238.7	-2.5308
238.8	0.025948
238.9	1.7477
239	2.7855
239.1	3.229
239.2	3.1422
239.3	2.6262
239.4	1.7225
239.5	0.53829
239.6	-0.85368
239.7	-2.3263
239.8	-4.035
239.9	-5.9988
240	-8.0126
240.1	-10.027
240.2	-12.007
240.3	-13.99
240.4	-16.035
240.5	-18.203
240.6	-20.37
240.7	-22.517
240.8	-24.658
240.9	-26.772
241	-28.849
241.1	-30.877
241.2	-32.862
241.3	-34.801
241.4	-36.645
241.5	-38.404
241.6	-40.083
241.7	-41.632
241.8	-42.948
241.9	-44.074
242	-45.17
242.1	-46.214
242.2	-47.241
242.3	-48.254
242.4	-49.225
242.5	-50.139
242.6	-50.993
242.7	-51.8
242.8	-52.554
242.9	-53.272
243	-53.971
243.1	-54.629
243.2	-55.255
243.3	-55.841
243.4	-56.384
243.5	-56.892
243.6	-57.365
243.7	-57.807
243.8	-58.264
243.9	-58.735
244	-59.187
244.1	-59.629
244.2	-60.053
244.3	-60.455
244.4	-60.83
244.5	-61.18
244.6	-61.505
244.7	-61.795
244.8	-62.218
244.9	-62.764
245	-63.259
245.1	-63.705
245.2	-64.109
245.3	-64.488
245.4	-64.838
245.5	-65.161
245.6	-65.459
245.7	-65.73
245.8	-66.057
245.9	-66.441
246	-66.787
246.1	-67.109
246.2	-67.419
246.3	-67.713
246.4	-67.981
246.5	-68.24
246.6	-68.483
246.7	-68.723
246.8	-68.761
246.9	-68.588
247	-68.445
247.1	-68.344
247.2	-68.291
247.3	-68.287
247.4	-68.315
247.5	-68.375
247.6	-68.453
247.7	-68.532
247.8	-68.508
247.9	-68.377
248	-68.275
248.1	-68.233
248.2	-68.235
248.3	-68.262
248.4	-68.299
248.5	-68.297
248.6	-68.272
248.7	-68.282
248.8	-68.34
248.9	-68.435
249	-68.534
249.1	-68.628
249.2	-68.703
249.3	-68.757
249.4	-68.79
249.5	-68.835
249.6	-68.912
249.7	-68.975
249.8	-69.046
249.9	-69.154
250	-69.252
250.1	-69.333
250.2	-69.423
250.3	-69.512
250.4	-69.581
250.5	-69.628
250.6	-69.694
250.7	-69.765
250.8	-69.991
250.9	-70.369
251	-70.689
251.1	-70.968
251.2	-71.233
251.3	-71.491
251.4	-71.738
251.5	-71.965
251.6	-72.169
251.7	-72.333
251.8	-72.569
251.9	-72.882
252	-73.155
252.1	-73.387
252.2	-73.598
252.3	-73.812
252.4	-74.028
252.5	-74.247
252.6	-74.46
252.7	-74.699
252.8	-74.705
252.9	-74.464
253	-74.268
253.1	-74.11
253.2	-73.99
253.3	-73.894
253.4	-73.818
253.5	-73.758
253.6	-73.707
253.7	-73.697
253.8	-73.567
253.9	-73.306
254	-73.089
254.1	-72.907
254.2	-72.747
254.3	-72.606
254.4	-72.483
254.5	-72.382
254.6	-72.3
254.7	-72.236
254.8	-72.144
254.9	-72.02
255	-71.891
255.1	-71.755
255.2	-71.624
255.3	-71.498
255.4	-71.387
255.5	-71.301
255.6	-71.234
255.7	-71.283
255.8	-70.73
255.9	-69.519
256	-68.433
256.1	-67.453
256.2	-66.551
256.3	-65.723
256.4	-64.988
256.5	-64.35
256.6	-63.781
256.7	-63.291
256.8	-62.666
256.9	-61.858
257	-61.085
257.1	-60.383
257.2	-59.768
257.3	-59.212
257.4	-58.679
257.5	-58.161
257.6	-57.649
257.7	-56.998
257.8	-57.101
257.9	-58.065
258	-58.906
258.1	-59.559
258.2	-60.102
258.3	-60.588
258.4	-60.969
258.5	-61.299
258.6	-61.607
258.7	-61.855
258.8	-62.069
258.9	-62.287
259	-62.513
259.1	-62.722
259.2	-62.894
259.3	-63.026
259.4	-63.136
259.5	-63.241
259.6	-63.356
259.7	-63.482
259.8	-63.645
259.9	-63.831
260	-64.002
260.1	-64.153
260.2	-64.274
260.3	-64.378
260.4	-64.47
260.5	-64.553
260.6	-64.635
260.7	-64.794
260.8	-64.541
260.9	-63.834
261	-63.214
261.1	-62.685
261.2	-62.229
261.3	-61.828
261.4	-61.48
261.5	-61.172
261.6	-60.892
261.7	-60.717
261.8	-59.989
261.9	-58.677
262	-57.494
262.1	-56.442
262.2	-55.494
262.3	-54.625
262.4	-53.81
262.5	-53.042
262.6	-52.305
262.7	-51.463
262.8	-51.415
262.9	-52.18
263	-52.759
263.1	-53.161
263.2	-53.428
263.3	-53.595
263.4	-53.674
263.5	-53.689
263.6	-53.677
263.7	-53.611
263.8	-53.788
263.9	-54.22
264	-54.593
264.1	-54.897
264.2	-55.132
264.3	-55.314
264.4	-55.47
264.5	-55.62
264.6	-55.783
264.7	-55.978
264.8	-56.161
264.9	-56.304
265	-56.426
265.1	-56.53
265.2	-56.636
265.3	-56.769
265.4	-56.931
265.5	-57.099
265.6	-57.257
265.7	-57.413
265.8	-57.602
265.9	-57.826
266	-58.041
266.1	-58.233
266.2	-58.399
266.3	-58.587
266.4	-58.785
266.5	-58.945
266.6	-59.113
266.7	-59.299
266.8	-59.481
266.9	-59.689
267	-59.917
267.1	-60.122
267.2	-60.289
267.3	-60.46
267.4	-60.657
267.5	-60.859
267.6	-61.045
267.7	-61.178
267.8	-61.458
267.9	-61.909
268	-62.344
268.1	-62.772
268.2	-63.179
268.3	-63.554
268.4	-63.899
268.5	-64.209
268.6	-64.486
268.7	-64.731
268.8	-65.054
268.9	-65.46
269	-65.824
269.1	-66.149
269.2	-66.451
269.3	-66.726
269.4	-66.993
269.5	-67.26
269.6	-67.519
269.7	-67.812
269.8	-67.828
269.9	-67.546
270	-67.312
270.1	-67.136
270.2	-66.999
270.3	-66.889
270.4	-66.812
270.5	-66.744
270.6	-66.69
270.7	-66.667
270.8	-66.547
270.9	-66.328
271	-66.134
271.1	-65.961
271.2	-65.813
271.3	-65.689
271.4	-65.565
271.5	-65.443
271.6	-65.333
271.7	-65.258
271.8	-64.996
271.9	-64.537
272	-64.142
272.1	-63.811
272.2	-63.532
272.3	-63.298
272.4	-63.089
272.5	-62.899
272.6	-62.711
272.7	-62.614
272.8	-61.921
272.9	-60.616
273	-59.466
273.1	-58.467
273.2	-57.593
273.3	-56.799
273.4	-56.051
273.5	-55.331
273.6	-54.671
273.7	-54.028
273.8	-53.758
273.9	-53.854
274	-53.886
274.1	-53.859
274.2	-53.785
274.3	-53.678
274.4	-53.525
274.5	-53.308
274.6	-53.052
274.7	-52.746
274.8	-52.885
274.9	-53.443
275	-53.909
275.1	-54.296
275.2	-54.585
275.3	-54.823
275.4	-55.051
275.5	-55.251
275.6	-55.393
275.7	-55.491
275.8	-55.582
275.9	-55.68
276	-55.774
276.1	-55.858
276.2	-55.931
276.3	-55.977
276.4	-56.005
276.5	-56.043
276.6	-56.106
276.7	-56.241
276.8	-56.048
276.9	-55.503
277	-55.023
277.1	-54.595
277.2	-54.203
277.3	-53.833
277.4	-53.487
277.5	-53.161
277.6	-52.841
277.7	-52.602
277.8	-51.864
277.9	-50.607
278	-49.45
278.1	-48.367
278.2	-47.324
278.3	-46.287
278.4	-45.233
278.5	-44.119
278.6	-42.901
278.7	-41.452
278.8	-40.441
278.9	-39.83
279	-38.815
279.1	-37.385
279.2	-35.488
279.3	-33.044
279.4	-29.94
279.5	-26.017
279.6	-21.139
279.7	-15.229
279.8	-8.8327
279.9	-2.5086
280	3.2676
280.1	7.8509
280.2	11.088
280.3	13.037
280.4	13.928
280.5	13.979
280.6	13.335
280.7	12.173
280.8	10.601
280.9	8.711
281	6.5693
281.1	4.2627
281.2	1.7957
281.3	-0.82849
281.4	-3.5213
281.5	-6.2694
281.6	-8.9259
281.7	-11.439
281.8	-13.477
281.9	-15.186
282	-17.037
282.1	-19.008
282.2	-21.014
282.3	-23.035
282.4	-25.04
282.5	-26.993
282.6	-28.84
282.7	-30.513
282.8	-31.728
282.9	-32.54
283	-33.404
283.1	-34.289
283.2	-35.18
283.3	-36.076
283.4	-36.957
283.5	-37.798
283.6	-38.635
283.7	-39.41
283.8	-40.858
283.9	-42.931
284	-44.726
284.1	-46.255
284.2	-47.604
284.3	-48.811
284.4	-49.881
284.5	-50.841
284.6	-51.69
284.7	-52.431
284.8	-53.191
284.9	-53.988
285	-54.7
285.1	-55.348
285.2	-55.936
285.3	-56.461
285.4	-56.936
285.5	-57.367
285.6	-57.749
285.7	-58.074
285.8	-58.383
285.9	-58.678
286	-58.938
286.1	-59.167
286.2	-59.374
286.3	-59.55
286.4	-59.7
286.5	-59.841
286.6	-59.969
286.7	-60.159
286.8	-59.837
286.9	-58.985
287	-58.244
287.1	-57.605
287.2	-57.055
287.3	-56.583
287.4	-56.178
287.5	-55.83
287.6	-55.529
287.7	-55.33
287.8	-54.756
287.9	-53.793
288	-52.953
288.1	-52.218
288.2	-51.575
288.3	-51.016
288.4	-50.523
288.5	-50.083
288.6	-49.669
288.7	-49.161
288.8	-49.426
288.9	-50.487
289	-51.399
289.1	-52.182
289.2	-52.879
289.3	-53.498
289.4	-54.029
289.5	-54.467
289.6	-54.823
289.7	-55.085
289.8	-55.489
289.9	-56.09
290	-56.636
290.1	-57.105
290.2	-57.493
290.3	-57.805
290.4	-58.089
290.5	-58.361
290.6	-58.622
290.7	-58.871
290.8	-59.051
290.9	-59.159
291	-59.246
291.1	-59.303
291.2	-59.367
291.3	-59.462
291.4	-59.529
291.5	-59.568
291.6	-59.631
291.7	-59.695
291.8	-59.674
291.9	-59.623
292	-59.592
292.1	-59.519
292.2	-59.441
292.3	-59.413
292.4	-59.417
292.5	-59.408
292.6	-59.377
292.7	-59.46
292.8	-58.688
292.9	-57.044
293	-55.606
293.1	-54.35
293.2	-53.236
293.3	-52.243
293.4	-51.347
293.5	-50.516
293.6	-49.744
293.7	-48.978
293.8	-48.57
293.9	-48.534
294	-48.471
294.1	-48.368
294.2	-48.232
294.3	-48.067
294.4	-47.882
294.5	-47.681
294.6	-47.457
294.7	-47.115
294.8	-47.454
294.9	-48.501
295	-49.388
295.1	-50.13
295.2	-50.769
295.3	-51.337
295.4	-51.836
295.5	-52.276
295.6	-52.676
295.7	-53.037
295.8	-53.332
295.9	-53.573
296	-53.81
296.1	-54.048
296.2	-54.286
296.3	-54.523
296.4	-54.762
296.5	-55.002
296.6	-55.238
296.7	-55.465
296.8	-55.788
296.9	-56.193
297	-56.581
297.1	-56.952
297.2	-57.291
297.3	-57.603
297.4	-57.884
297.5	-58.123
297.6	-58.347
297.7	-58.561
297.8	-58.885
297.9	-59.318
298	-59.734
298.1	-60.132
298.2	-60.489
298.3	-60.791
298.4	-61.051
298.5	-61.31
298.6	-61.584
298.7	-61.844
298.8	-62.226
298.9	-62.712
299	-63.14
299.1	-63.528
299.2	-63.898
299.3	-64.275
299.4	-64.624
299.5	-64.917
299.6	-65.173
299.7	-65.479
299.8	-65.546
299.9	-65.32
300	-65.15
300.1	-65.033
300.2	-64.915
300.3	-64.849
300.4	-64.832
300.5	-64.813
300.6	-64.782
300.7	-64.771
300.8	-64.727
300.9	-64.638
301	-64.56
301.1	-64.477
301.2	-64.394
301.3	-64.313
301.4	-64.256
301.5	-64.247
301.6	-64.265
301.7	-64.296
301.8	-64.269
301.9	-64.176
302	-64.097
302.1	-64.024
302.2	-63.946
302.3	-63.879
302.4	-63.814
302.5	-63.745
302.6	-63.682
302.7	-63.634
302.8	-63.55
302.9	-63.43
303	-63.328
303.1	-63.248
303.2	-63.191
303.3	-63.15
303.4	-63.118
303.5	-63.09
303.6	-63.069
303.7	-63.179
303.8	-62.437
303.9	-60.796
304	-59.331
304.1	-58.041
304.2	-56.9
304.3	-55.882
304.4	-54.96
304.5	-54.121
304.6	-53.344
304.7	-52.566
304.8	-52.094
304.9	-51.931
305	-51.732
305.1	-51.505
305.2	-51.269
305.3	-51.021
305.4	-50.756
305.5	-50.477
305.6	-50.176
305.7	-49.73
305.8	-49.953
305.9	-50.881
306	-51.649
306.1	-52.294
306.2	-52.857
306.3	-53.361
306.4	-53.797
306.5	-54.159
306.6	-54.453
306.7	-54.722
306.8	-54.958
306.9	-55.182
307	-55.406
307.1	-55.602
307.2	-55.768
307.3	-55.906
307.4	-56.045
307.5	-56.19
307.6	-56.347
307.7	-56.513
307.8	-56.791
307.9	-57.16
308	-57.478
308.1	-57.794
308.2	-58.106
308.3	-58.355
308.4	-58.607
308.5	-58.884
308.6	-59.124
308.7	-59.317
308.8	-59.635
308.9	-60.077
309	-60.483
309.1	-60.824
309.2	-61.119
309.3	-61.427
309.4	-61.747
309.5	-62.057
309.6	-62.345
309.7	-62.59
309.8	-62.929
309.9	-63.368
310	-63.757
310.1	-64.113
310.2	-64.449
310.3	-64.782
310.4	-65.118
310.5	-65.439
310.6	-65.743
310.7	-66.069
310.8	-66.133
310.9	-65.925
311	-65.757
311.1	-65.626
311.2	-65.52
311.3	-65.434
311.4	-65.377
311.5	-65.328
311.6	-65.285
311.7	-65.276
311.8	-65.234
311.9	-65.153
312	-65.08
312.1	-65.016
312.2	-64.977
312.3	-64.955
312.4	-64.934
312.5	-64.925
312.6	-64.934
312.7	-64.958
312.8	-64.908
312.9	-64.791
313	-64.691
313.1	-64.603
313.2	-64.534
313.3	-64.476
313.4	-64.427
313.5	-64.369
313.6	-64.29
313.7	-64.209
313.8	-64.161
313.9	-64.152
314	-64.165
314.1	-64.194
314.2	-64.24
314.3	-64.292
314.4	-64.332
314.5	-64.339
314.6	-64.32
314.7	-64.417
314.8	-63.742
314.9	-62.275
315	-60.993
315.1	-59.861
315.2	-58.834
315.3	-57.891
315.4	-57.047
315.5	-56.31
315.6	-55.663
315.7	-55.089
315.8	-54.487
315.9	-53.839
316	-53.215
316.1	-52.599
316.2	-52.012
316.3	-51.471
316.4	-50.926
316.5	-50.369
316.6	-49.824
316.7	-49.115
316.8	-49.244
316.9	-50.318
317	-51.23
317.1	-51.946
317.2	-52.498
317.3	-52.929
317.4	-53.298
317.5	-53.653
317.6	-53.983
317.7	-54.272
317.8	-54.525
317.9	-54.76
318	-54.964
318.1	-55.139
318.2	-55.314
318.3	-55.506
318.4	-55.717
318.5	-55.945
318.6	-56.177
318.7	-56.385
318.8	-56.682
318.9	-57.068
319	-57.436
319.1	-57.786
319.2	-58.109
319.3	-58.415
319.4	-58.704
319.5	-58.968
319.6	-59.222
319.7	-59.45
319.8	-59.798
319.9	-60.278
320	-60.721
320.1	-61.129
320.2	-61.512
320.3	-61.884
320.4	-62.238
320.5	-62.564
320.6	-62.872
320.7	-63.156
320.8	-63.482
320.9	-63.856
321	-64.208
321.1	-64.541
321.2	-64.856
321.3	-65.155
321.4	-65.442
321.5	-65.722
321.6	-65.996
321.7	-66.295
321.8	-66.389
321.9	-66.277
322	-66.194
322.1	-66.131
322.2	-66.091
322.3	-66.045
322.4	-65.99
322.5	-65.951
322.6	-65.942
322.7	-65.98
322.8	-65.985
322.9	-65.945
323	-65.93
323.1	-65.903
323.2	-65.859
323.3	-65.832
323.4	-65.833
323.5	-65.861
323.6	-65.916
323.7	-65.962
323.8	-65.985
323.9	-66.001
324	-66.026
324.1	-66.056
324.2	-66.085
324.3	-66.121
324.4	-66.188
324.5	-66.283
324.6	-66.364
324.7	-66.411
324.8	-66.506
324.9	-66.652
325	-66.766
325.1	-66.882
325.2	-67.007
325.3	-67.087
325.4	-67.149
325.5	-67.249
325.6	-67.367
325.7	-67.434
325.8	-67.663
325.9	-68.071
326	-68.448
326.1	-68.817
326.2	-69.167
326.3	-69.474
326.4	-69.744
326.5	-69.98
326.6	-70.186
326.7	-70.356
326.8	-70.54
326.9	-70.753
327	-70.959
327.1	-71.159
327.2	-71.363
327.3	-71.579
327.4	-71.788
327.5	-71.987
327.6	-72.184
327.7	-72.409
327.8	-72.391
327.9	-72.117
328	-71.882
328.1	-71.68
328.2	-71.511
328.3	-71.375
328.4	-71.271
328.5	-71.196
328.6	-71.13
328.7	-71.091
328.8	-70.97
328.9	-70.752
329	-70.568
329.1	-70.413
329.2	-70.276
329.3	-70.168
329.4	-70.077
329.5	-69.987
329.6	-69.91
329.7	-69.859
329.8	-69.77
329.9	-69.624
330	-69.48
330.1	-69.349
330.2	-69.215
330.3	-69.064
330.4	-68.926
330.5	-68.818
330.6	-68.733
330.7	-68.783
330.8	-68.167
330.9	-66.83
331	-65.623
331.1	-64.549
331.2	-63.575
331.3	-62.673
331.4	-61.857
331.5	-61.151
331.6	-60.531
331.7	-59.958
331.8	-59.42
331.9	-58.886
332	-58.358
332.1	-57.875
332.2	-57.447
332.3	-57.041
332.4	-56.637
332.5	-56.237
332.6	-55.824
332.7	-55.27
332.8	-55.425
332.9	-56.378
333	-57.206
333.1	-57.859
333.2	-58.41
333.3	-58.905
333.4	-59.302
333.5	-59.645
333.6	-59.966
333.7	-60.248
333.8	-60.457
333.9	-60.608
334	-60.774
334.1	-60.961
334.2	-61.122
334.3	-61.24
334.4	-61.339
334.5	-61.437
334.6	-61.544
334.7	-61.66
334.8	-61.848
334.9	-62.092
335	-62.314
335.1	-62.505
335.2	-62.671
335.3	-62.828
335.4	-62.968
335.5	-63.087
335.6	-63.191
335.7	-63.359
335.8	-63.071
335.9	-62.31
336	-61.649
336.1	-61.081
336.2	-60.591
336.3	-60.172
336.4	-59.816
336.5	-59.502
336.6	-59.22
336.7	-59.058
336.8	-58.351
336.9	-57.061
337	-55.908
337.1	-54.888
337.2	-53.96
337.3	-53.098
337.4	-52.295
337.5	-51.522
337.6	-50.772
337.7	-49.9
337.8	-49.826
337.9	-50.589
338	-51.156
338.1	-51.553
338.2	-51.826
338.3	-52.007
338.4	-52.122
338.5	-52.193
338.6	-52.235
338.7	-52.212
338.8	-52.383
338.9	-52.756
339	-53.034
339.1	-53.236
339.2	-53.408
339.3	-53.577
339.4	-53.749
339.5	-53.936
339.6	-54.119
339.7	-54.271
339.8	-54.39
339.9	-54.503
340	-54.631
340.1	-54.787
340.2	-54.967
340.3	-55.146
340.4	-55.302
340.5	-55.422
340.6	-55.54
340.7	-55.675
340.8	-55.854
340.9	-56.069
341	-56.277
341.1	-56.502
341.2	-56.741
341.3	-56.957
341.4	-57.157
341.5	-57.392
341.6	-57.632
341.7	-57.79
341.8	-58.101
341.9	-58.586
342	-59.007
342.1	-59.404
342.2	-59.816
342.3	-60.21
342.4	-60.559
342.5	-60.866
342.6	-61.154
342.7	-61.436
342.8	-61.874
342.9	-62.445
343	-62.964
343.1	-63.42
343.2	-63.821
343.3	-64.178
343.4	-64.511
343.5	-64.837
343.6	-65.167
343.7	-65.536
343.8	-65.688
343.9	-65.606
344	-65.547
344.1	-65.515
344.2	-65.512
344.3	-65.519
344.4	-65.536
344.5	-65.567
344.6	-65.597
344.7	-65.647
344.8	-65.549
344.9	-65.29
345	-65.063
345.1	-64.88
345.2	-64.732
345.3	-64.607
345.4	-64.498
345.5	-64.396
345.6	-64.309
345.7	-64.243
345.8	-64.185
345.9	-64.133
346	-64.089
346.1	-64.052
346.2	-64.032
346.3	-64.025
346.4	-64.019
346.5	-64.019
346.6	-64.031
346.7	-64.126
346.8	-63.693
346.9	-62.699
347	-61.809
347.1	-61.018
347.2	-60.298
347.3	-59.641
347.4	-59.047
347.5	-58.515
347.6	-58.058
347.7	-57.713
347.8	-57.057
347.9	-56.054
348	-55.129
348.1	-54.261
348.2	-53.44
348.3	-52.673
348.4	-51.976
348.5	-51.335
348.6	-50.706
348.7	-49.936
348.8	-49.898
348.9	-50.662
349	-51.276
349.1	-51.747
349.2	-52.097
349.3	-52.343
349.4	-52.5
349.5	-52.62
349.6	-52.734
349.7	-52.778
349.8	-52.894
349.9	-53.15
350	-53.378
350.1	-53.532
350.2	-53.672
350.3	-53.829
350.4	-53.954
350.5	-54.034
350.6	-54.126
350.7	-54.243
350.8	-54.355
350.9	-54.446
351	-54.514
351.1	-54.57
351.2	-54.636
351.3	-54.743
351.4	-54.87
351.5	-54.995
351.6	-55.109
351.7	-55.249
351.8	-55.135
351.9	-54.756
352	-54.419
352.1	-54.116
352.2	-53.844
352.3	-53.606
352.4	-53.398
352.5	-53.209
352.6	-53.048
352.7	-53.026
352.8	-52.251
352.9	-50.682
353	-49.26
353.1	-47.95
353.2	-46.709
353.3	-45.511
353.4	-44.31
353.5	-43.061
353.6	-41.723
353.7	-40.141
353.8	-38.992
353.9	-38.261
354	-37.108
354.1	-35.489
354.2	-33.351
354.3	-30.611
354.4	-27.145
354.5	-22.8
354.6	-17.551
354.7	-11.454
354.8	-5.4292
354.9	-0.091865
355	4.5273
355.1	8.0072
355.2	10.313
355.3	11.545
355.4	11.903
355.5	11.609
355.6	10.787
355.7	9.5724
355.8	8.0254
355.9	6.2215
356	4.145
356.1	1.8585
356.2	-0.53984
356.3	-2.9899
356.4	-5.5104
356.5	-8.149
356.6	-10.819
356.7	-13.489
356.8	-16.147
356.9	-18.821
357	-21.483
357.1	-24.153
357.2	-26.728
357.3	-29.186
357.4	-31.554
357.5	-33.838
357.6	-36.028
357.7	-38.08
357.8	-40.045
357.9	-41.919
358	-43.698
358.1	-45.328
358.2	-46.842
358.3	-48.293
358.4	-49.657
358.5	-50.9
358.6	-52.086
358.7	-53.203
358.8	-54.429
358.9	-55.76
359	-56.964
359.1	-58.073
359.2	-59.055
359.3	-59.905
359.4	-60.647
359.5	-61.285
359.6	-61.839
359.7	-62.351
359.8	-62.792
359.9	-63.162
360	-63.516
360.1	-63.855
360.2	-64.168
360.3	-64.46
360.4	-64.733
360.5	-64.99
360.6	-65.233
360.7	-65.498
360.8	-65.508
360.9	-65.255
361	-65.061
361.1	-64.924
361.2	-64.834
361.3	-64.782
361.4	-64.759
361.5	-64.762
361.6	-64.783
361.7	-64.826
361.8	-64.835
361.9	-64.813
362	-64.795
362.1	-64.784
362.2	-64.789
362.3	-64.792
362.4	-64.798
362.5	-64.82
362.6	-64.837
362.7	-64.882
362.8	-64.658
362.9	-64.16
363	-63.737
363.1	-63.383
363.2	-63.089
363.3	-62.844
363.4	-62.628
363.5	-62.437
363.6	-62.267
363.7	-62.201
363.8	-61.521
363.9	-60.191
364	-58.992
364.1	-57.927
364.2	-56.992
364.3	-56.172
364.4	-55.451
364.5	-54.808
364.6	-54.212
364.7	-53.548
364.8	-53.393
364.9	-53.814
365	-54.186
365.1	-54.486
365.2	-54.714
365.3	-54.855
365.4	-54.93
365.5	-54.995
365.6	-55.046
365.7	-55.019
365.8	-55.364
365.9	-56.095
366	-56.717
366.1	-57.228
366.2	-57.675
366.3	-58.085
366.4	-58.437
366.5	-58.723
366.6	-59
366.7	-59.26
366.8	-59.434
366.9	-59.589
367	-59.746
367.1	-59.84
367.2	-59.914
367.3	-60.014
367.4	-60.133
367.5	-60.246
367.6	-60.338
367.7	-60.432
367.8	-60.242
367.9	-59.807
368	-59.45
368.1	-59.149
368.2	-58.892
368.3	-58.667
368.4	-58.45
368.5	-58.238
368.6	-58.038
368.7	-57.951
368.8	-57.212
368.9	-55.788
369	-54.519
369.1	-53.392
369.2	-52.386
369.3	-51.489
369.4	-50.676
369.5	-49.923
369.6	-49.215
369.7	-48.448
369.8	-48.29
369.9	-48.763
370	-49.118
370.1	-49.363
370.2	-49.522
370.3	-49.611
370.4	-49.641
370.5	-49.617
370.6	-49.546
370.7	-49.375
370.8	-49.569
370.9	-50.154
371	-50.643
371.1	-51.038
371.2	-51.372
371.3	-51.666
371.4	-51.938
371.5	-52.21
371.6	-52.477
371.7	-52.75
371.8	-52.945
371.9	-53.052
372	-53.168
372.1	-53.304
372.2	-53.441
372.3	-53.56
372.4	-53.663
372.5	-53.749
372.6	-53.843
372.7	-53.971
372.8	-54.095
372.9	-54.209
373	-54.342
373.1	-54.463
373.2	-54.554
373.3	-54.625
373.4	-54.704
373.5	-54.826
373.6	-54.978
373.7	-55.263
373.8	-54.692
373.9	-53.22
374	-51.912
374.1	-50.761
374.2	-49.732
374.3	-48.796
374.4	-47.95
374.5	-47.184
374.6	-46.447
374.7	-45.653
374.8	-45.079
374.9	-44.753
375	-44.351
375.1	-43.852
375.2	-43.307
375.3	-42.714
375.4	-42.02
375.5	-41.227
375.6	-40.345
375.7	-39.264
375.8	-38.769
375.9	-38.855
376	-38.626
376.1	-38.107
376.2	-37.313
376.3	-36.248
376.4	-34.926
376.5	-33.325
376.6	-31.408
376.7	-29.137
376.8	-26.416
376.9	-23.193
377	-19.518
377.1	-15.439
377.2	-11.15
377.3	-6.9198
377.4	-3.0477
377.5	0.1664
377.6	2.5978
377.7	4.1951
377.8	4.984
377.9	5.0832
378	4.6901
378.1	3.9387
378.2	2.8864
378.3	1.6407
378.4	0.21897
378.5	-1.3189
378.6	-2.9414
378.7	-4.6414
378.8	-6.3696
378.9	-8.0978
379	-9.8284
379.1	-11.547
379.2	-13.312
379.3	-15.155
379.4	-17.058
379.5	-19.079
379.6	-21.152
379.7	-23.292
379.8	-25.588
379.9	-27.954
380	-30.17
380.1	-32.218
380.2	-34.164
380.3	-36.02
380.4	-37.825
380.5	-39.596
380.6	-41.307
380.7	-42.94
380.8	-44.568
380.9	-46.146
381	-47.597
381.1	-48.946
381.2	-50.235
381.3	-51.466
381.4	-52.627
381.5	-53.695
381.6	-54.66
381.7	-55.567
381.8	-56.187
381.9	-56.539
382	-56.909
382.1	-57.289
382.2	-57.641
382.3	-57.954
382.4	-58.252
382.5	-58.541
382.6	-58.836
382.7	-59.178
382.8	-59.378
382.9	-59.394
383	-59.416
383.1	-59.484
383.2	-59.563
383.3	-59.636
383.4	-59.735
383.5	-59.825
383.6	-59.888
383.7	-60.002
383.8	-60.048
383.9	-59.972
384	-59.892
384.1	-59.814
384.2	-59.766
384.3	-59.761
384.4	-59.777
384.5	-59.792
384.6	-59.792
384.7	-59.872
384.8	-59.294
384.9	-58.033
385	-56.923
385.1	-55.971
385.2	-55.149
385.3	-54.435
385.4	-53.81
385.5	-53.243
385.6	-52.724
385.7	-52.236
385.8	-51.898
385.9	-51.714
386	-51.534
386.1	-51.34
386.2	-51.139
386.3	-50.943
386.4	-50.755
386.5	-50.569
386.6	-50.379
386.7	-50.091
386.8	-50.439
386.9	-51.467
387	-52.36
387.1	-53.132
387.2	-53.806
387.3	-54.4
387.4	-54.928
387.5	-55.392
387.6	-55.806
387.7	-56.173
387.8	-56.474
387.9	-56.733
388	-56.971
388.1	-57.177
388.2	-57.362
388.3	-57.527
388.4	-57.655
388.5	-57.752
388.6	-57.825
388.7	-57.911
388.8	-57.926
388.9	-57.861
389	-57.821
389.1	-57.803
389.2	-57.807
389.3	-57.798
389.4	-57.78
389.5	-57.75
389.6	-57.702
389.7	-57.762
389.8	-57.117
389.9	-55.737
390	-54.51
390.1	-53.421
390.2	-52.434
390.3	-51.519
390.4	-50.693
390.5	-49.975
390.6	-49.335
390.7	-48.705
390.8	-48.341
390.9	-48.256
391	-48.143
391.1	-47.986
391.2	-47.788
391.3	-47.559
391.4	-47.341
391.5	-47.122
391.6	-46.865
391.7	-46.502
391.8	-46.782
391.9	-47.713
392	-48.488
392.1	-49.167
392.2	-49.775
392.3	-50.295
392.4	-50.743
392.5	-51.128
392.6	-51.47
392.7	-51.825
392.8	-52.118
392.9	-52.317
393	-52.502
393.1	-52.671
393.2	-52.828
393.3	-52.979
393.4	-53.12
393.5	-53.246
393.6	-53.366
393.7	-53.486
393.8	-53.657
393.9	-53.888
394	-54.119
394.1	-54.346
394.2	-54.569
394.3	-54.778
394.4	-54.971
394.5	-55.157
394.6	-55.336
394.7	-55.623
394.8	-55.192
394.9	-53.994
395	-52.918
395.1	-51.975
395.2	-51.136
395.3	-50.388
395.4	-49.725
395.5	-49.119
395.6	-48.561
395.7	-48.058
395.8	-47.47
395.9	-46.788
396	-46.151
396.1	-45.557
396.2	-44.997
396.3	-44.45
396.4	-43.896
396.5	-43.33
396.6	-42.745
396.7	-42.012
396.8	-42.081
396.9	-43.022
397	-43.817
397.1	-44.471
397.2	-45.008
397.3	-45.464
397.4	-45.836
397.5	-46.118
397.6	-46.35
397.7	-46.559
397.8	-46.786
397.9	-47.031
398	-47.261
398.1	-47.471
398.2	-47.639
398.3	-47.78
398.4	-47.944
398.5	-48.138
398.6	-48.327
398.7	-48.482
398.8	-48.661
398.9	-48.885
399	-49.116
399.1	-49.346
399.2	-49.573
399.3	-49.78
399.4	-49.968
399.5	-50.19
399.6	-50.439
399.7	-50.659
399.8	-50.802
399.9	-50.922
400	-51.045
400.1	-51.152
400.2	-51.286
400.3	-51.418
400.4	-51.527
400.5	-51.649
400.6	-51.802
400.7	-51.952
400.8	-52.118
400.9	-52.301
401	-52.473
401.1	-52.661
401.2	-52.866
401.3	-53.075
401.4	-53.27
401.5	-53.448
401.6	-53.614
401.7	-53.823
401.8	-53.643
401.9	-53.062
402	-52.546
402.1	-52.094
402.2	-51.708
402.3	-51.382
402.4	-51.106
402.5	-50.86
402.6	-50.643
402.7	-50.573
402.8	-49.674
402.9	-47.894
403	-46.28
403.1	-44.814
403.2	-43.459
403.3	-42.188
403.4	-40.965
403.5	-39.769
403.6	-38.572
403.7	-37.235
403.8	-36.6
403.9	-36.677
404	-36.52
404.1	-36.14
404.2	-35.543
404.3	-34.727
404.4	-33.696
404.5	-32.436
404.6	-30.927
404.7	-29.131
404.8	-27.112
404.9	-24.86
405	-22.293
405.1	-19.424
405.2	-16.32
405.3	-13.056
405.4	-9.7549
405.5	-6.6012
405.6	-3.7075
405.7	-1.2226
405.8	0.80778
405.9	2.3382
406	3.3582
406.1	3.9322
406.2	4.1388
406.3	4.0897
406.4	3.8395
406.5	3.4702
406.6	2.9009
406.7	2.1517
406.8	1.2738
406.9	0.33993
407	-0.67263
407.1	-1.7959
407.2	-3.0396
407.3	-4.4109
407.4	-5.8242
407.5	-7.2716
407.6	-8.7264
407.7	-10.179
407.8	-11.656
407.9	-13.171
408	-14.702
408.1	-16.252
408.2	-17.81
408.3	-19.39
408.4	-20.931
408.5	-22.408
408.6	-23.871
408.7	-25.327
408.8	-26.743
408.9	-28.122
409	-29.445
409.1	-30.692
409.2	-31.901
409.3	-33.056
409.4	-34.16
409.5	-35.25
409.6	-36.287
409.7	-37.252
409.8	-38.152
409.9	-38.985
410	-39.772
410.1	-40.504
410.2	-41.195
410.3	-41.859
410.4	-42.484
410.5	-43.074
410.6	-43.63
410.7	-44.142
410.8	-44.634
410.9	-45.113
411	-45.566
411.1	-45.993
411.2	-46.402
411.3	-46.793
411.4	-47.165
411.5	-47.51
411.6	-47.84
411.7	-48.16
411.8	-48.458
411.9	-48.746
412	-49.029
412.1	-49.293
412.2	-49.534
412.3	-49.767
412.4	-49.992
412.5	-50.194
412.6	-50.382
412.7	-50.56
412.8	-50.73
412.9	-50.89
413	-51.027
413.1	-51.151
413.2	-51.261
413.3	-51.344
413.4	-51.404
413.5	-51.453
413.6	-51.497
413.7	-51.55
413.8	-51.612
413.9	-51.688
414	-51.772
414.1	-51.857
414.2	-51.934
414.3	-51.994
414.4	-52.021
414.5	-52.013
414.6	-52.015
414.7	-52.045
414.8	-52.093
414.9	-52.156
415	-52.197
415.1	-52.184
415.2	-52.164
415.3	-52.161
415.4	-52.176
415.5	-52.211
415.6	-52.24
415.7	-52.244
415.8	-52.23
415.9	-52.236
416	-52.255
416.1	-52.261
416.2	-52.241
416.3	-52.203
416.4	-52.195
416.5	-52.186
416.6	-52.148
416.7	-52.141
416.8	-52.139
416.9	-52.084
417	-52.041
417.1	-52.037
417.2	-52.014
417.3	-51.957
417.4	-51.908
417.5	-51.902
417.6	-51.898
417.7	-51.873
417.8	-51.832
417.9	-51.765
418	-51.693
418.1	-51.641
418.2	-51.613
418.3	-51.597
418.4	-51.587
418.5	-51.573
418.6	-51.547
418.7	-51.52
418.8	-51.479
418.9	-51.418
419	-51.353
419.1	-51.284
419.2	-51.202
419.3	-51.118
419.4	-51.036
419.5	-50.951
419.6	-50.876
419.7	-50.807
419.8	-50.742
419.9	-50.684
420	-50.625
420.1	-50.573
420.2	-50.523
420.3	-50.471
420.4	-50.42
420.5	-50.369
420.6	-50.313
420.7	-50.255
420.8	-50.197
420.9	-50.134
421	-50.063
421.1	-49.981
421.2	-49.897
421.3	-49.818
421.4	-49.736
421.5	-49.638
421.6	-49.534
421.7	-49.443
421.8	-49.363
421.9	-49.295
422	-49.237
422.1	-49.187
422.2	-49.147
422.3	-49.101
422.4	-49.04
422.5	-48.961
422.6	-48.859
422.7	-48.753
422.8	-48.656
422.9	-48.579
423	-48.52
423.1	-48.463
423.2	-48.399
423.3	-48.311
423.4	-48.199
423.5	-48.094
423.6	-48.023
423.7	-47.973
423.8	-47.912
423.9	-47.819
424	-47.707
424.1	-47.6
424.2	-47.492
424.3	-47.378
424.4	-47.287
424.5	-47.233
424.6	-47.179
424.7	-47.092
424.8	-46.995
424.9	-46.928
425	-46.862
425.1	-46.756
425.2	-46.658
425.3	-46.601
425.4	-46.524
425.5	-46.42
425.6	-46.332
425.7	-46.267
425.8	-46.201
425.9	-46.112
426	-46.012
426.1	-45.902
426.2	-45.779
426.3	-45.666
426.4	-45.581
426.5	-45.511
426.6	-45.44
426.7	-45.369
426.8	-45.304
426.9	-45.241
427	-45.175
427.1	-45.1
427.2	-45.022
427.3	-44.935
427.4	-44.839
427.5	-44.744
427.6	-44.651
427.7	-44.554
427.8	-44.458
427.9	-44.36
428	-44.262
428.1	-44.161
428.2	-44.057
428.3	-43.965
428.4	-43.877
428.5	-43.787
428.6	-43.693
428.7	-43.602
428.8	-43.518
428.9	-43.44
429	-43.364
429.1	-43.29
429.2	-43.222
429.3	-43.146
429.4	-43.063
429.5	-42.99
429.6	-42.923
429.7	-42.84
429.8	-42.74
429.9	-42.615
430	-42.471
430.1	-42.335
430.2	-42.207
430.3	-42.09
430.4	-41.992
430.5	-41.906
430.6	-41.819
430.7	-41.735
430.8	-41.628
430.9	-41.49
431	-41.331
431.1	-41.177
431.2	-41.048
431.3	-40.936
431.4	-40.819
431.5	-40.667
431.6	-40.471
431.7	-40.261
431.8	-40.066
431.9	-39.891
432	-39.71
432.1	-39.471
432.2	-39.178
432.3	-38.884
432.4	-38.588
432.5	-38.273
432.6	-37.92
432.7	-37.523
432.8	-37.076
432.9	-36.604
433	-36.098
433.1	-35.488
433.2	-34.793
433.3	-34.045
433.4	-33.185
433.5	-32.171
433.6	-31.067
433.7	-29.848
433.8	-28.468
433.9	-26.917
434	-25.229
434.1	-23.436
434.2	-21.542
434.3	-19.567
434.4	-17.519
434.5	-15.441
434.6	-13.382
434.7	-11.413
434.8	-9.5704
434.9	-7.931
435	-6.5065
435.1	-5.3139
435.2	-4.3624
435.3	-3.6282
435.4	-3.1058
435.5	-2.761
435.6	-2.5779
435.7	-2.5147
435.8	-2.5719
435.9	-2.7288
436	-2.9791
436.1	-3.3046
436.2	-3.715
436.3	-4.1897
436.4	-4.7252
436.5	-5.3092
436.6	-5.9615
436.7	-6.685
436.8	-7.4618
436.9	-8.2982
437	-9.1848
437.1	-10.112
437.2	-11.076
437.3	-12.086
437.4	-13.133
437.5	-14.225
437.6	-15.338
437.7	-16.473
437.8	-17.593
437.9	-18.698
438	-19.786
438.1	-20.847
438.2	-21.896
438.3	-22.933
438.4	-23.976
438.5	-25.039
438.6	-26.111
438.7	-27.198
438.8	-28.26
438.9	-29.273
439	-30.22
439.1	-31.097
439.2	-31.949
439.3	-32.789
439.4	-33.629
439.5	-34.465
439.6	-35.253
439.7	-35.959
439.8	-36.62
439.9	-37.274
440	-37.938
440.1	-38.593
440.2	-39.199
440.3	-39.724
440.4	-40.228
440.5	-40.761
440.6	-41.292
440.7	-41.799
440.8	-42.279
440.9	-42.743
441	-43.189
441.1	-43.607
441.2	-43.992
441.3	-44.33
441.4	-44.664
441.5	-45.023
441.6	-45.341
441.7	-45.633
441.8	-45.934
441.9	-46.225
442	-46.482
442.1	-46.725
442.2	-46.983
442.3	-47.234
442.4	-47.453
442.5	-47.636
442.6	-47.802
442.7	-47.981
442.8	-48.173
442.9	-48.369
443	-48.557
443.1	-48.715
443.2	-48.85
443.3	-48.97
443.4	-49.077
443.5	-49.167
443.6	-49.243
443.7	-49.307
443.8	-49.369
443.9	-49.445
444	-49.517
444.1	-49.586
444.2	-49.667
444.3	-49.759
444.4	-49.843
444.5	-49.926
444.6	-50.006
444.7	-50.072
444.8	-50.132
444.9	-50.194
445	-50.257
445.1	-50.304
445.2	-50.344
445.3	-50.389
445.4	-50.432
445.5	-50.462
445.6	-50.486
445.7	-50.507
445.8	-50.523
445.9	-50.543
446	-50.552
446.1	-50.539
446.2	-50.518
446.3	-50.481
446.4	-50.438
446.5	-50.401
446.6	-50.359
446.7	-50.316
446.8	-50.286
446.9	-50.258
447	-50.241
447.1	-50.25
447.2	-50.266
447.3	-50.28
447.4	-50.281
447.5	-50.251
447.6	-50.195
447.7	-50.128
447.8	-50.079
447.9	-50.064
448	-50.069
448.1	-50.069
448.2	-50.048
448.3	-49.988
448.4	-49.919
448.5	-49.883
448.6	-49.878
448.7	-49.872
448.8	-49.826
448.9	-49.741
449	-49.66
449.1	-49.598
449.2	-49.536
449.3	-49.458
449.4	-49.385
449.5	-49.345
449.6	-49.324
449.7	-49.27
449.8	-49.212
449.9	-49.21
450	-49.19
450.1	-49.136
450.2	-49.101
450.3	-49.064
450.4	-48.998
450.5	-48.934
450.6	-48.902
450.7	-48.888
450.8	-48.851
450.9	-48.763
451	-48.654
451.1	-48.561
451.2	-48.487
451.3	-48.431
451.4	-48.391
451.5	-48.352
451.6	-48.306
451.7	-48.24
451.8	-48.188
451.9	-48.159
452	-48.121
452.1	-48.067
452.2	-47.992
452.3	-47.921
452.4	-47.845
452.5	-47.767
452.6	-47.705
452.7	-47.653
452.8	-47.562
452.9	-47.431
453	-47.308
453.1	-47.191
453.2	-47.084
453.3	-46.978
453.4	-46.884
453.5	-46.795
453.6	-46.686
453.7	-46.555
453.8	-46.588
453.9	-46.793
454	-46.965
454.1	-47.112
454.2	-47.234
454.3	-47.316
454.4	-47.38
454.5	-47.435
454.6	-47.485
454.7	-47.512
454.8	-47.708
454.9	-48.078
455	-48.41
455.1	-48.718
455.2	-49.01
455.3	-49.284
455.4	-49.535
455.5	-49.758
455.6	-49.942
455.7	-50.095
455.8	-50.2
455.9	-50.278
456	-50.381
456.1	-50.5
456.2	-50.628
456.3	-50.758
456.4	-50.86
456.5	-50.931
456.6	-50.997
456.7	-51.07
456.8	-51.189
456.9	-51.347
457	-51.493
457.1	-51.599
457.2	-51.679
457.3	-51.766
457.4	-51.871
457.5	-51.974
457.6	-52.069
457.7	-52.147
457.8	-52.207
457.9	-52.279
458	-52.372
458.1	-52.438
458.2	-52.502
458.3	-52.594
458.4	-52.66
458.5	-52.722
458.6	-52.812
458.7	-52.885
458.8	-52.943
458.9	-53.003
459	-53.086
459.1	-53.185
459.2	-53.268
459.3	-53.319
459.4	-53.349
459.5	-53.4
459.6	-53.477
459.7	-53.561
459.8	-53.641
459.9	-53.723
460	-53.797
460.1	-53.851
460.2	-53.899
460.3	-53.935
460.4	-53.946
460.5	-53.959
460.6	-53.982
460.7	-54.011
460.8	-54.054
460.9	-54.119
461	-54.191
461.1	-54.252
461.2	-54.316
461.3	-54.393
461.4	-54.473
461.5	-54.544
461.6	-54.619
461.7	-54.696
461.8	-54.761
461.9	-54.822
462	-54.888
462.1	-54.956
462.2	-55.018
462.3	-55.079
462.4	-55.139
462.5	-55.195
462.6	-55.24
462.7	-55.287
462.8	-55.343
462.9	-55.386
463	-55.424
463.1	-55.448
463.2	-55.453
463.3	-55.457
463.4	-55.45
463.5	-55.442
463.6	-55.446
463.7	-55.456
463.8	-55.487
463.9	-55.547
464	-55.611
464.1	-55.674
464.2	-55.742
464.3	-55.791
464.4	-55.81
464.5	-55.809
464.6	-55.814
464.7	-55.836
464.8	-55.879
464.9	-55.943
465	-56.005
465.1	-56.027
465.2	-56.024
465.3	-56.028
465.4	-56.061
465.5	-56.116
465.6	-56.18
465.7	-56.243
465.8	-56.293
465.9	-56.343
466	-56.394
466.1	-56.423
466.2	-56.416
466.3	-56.437
466.4	-56.488
466.5	-56.503
466.6	-56.507
466.7	-56.544
466.8	-56.569
466.9	-56.571
467	-56.605
467.1	-56.65
467.2	-56.657
467.3	-56.655
467.4	-56.688
467.5	-56.736
467.6	-56.767
467.7	-56.777
467.8	-56.773
467.9	-56.768
468	-56.787
468.1	-56.837
468.2	-56.893
468.3	-56.93
468.4	-56.956
468.5	-56.981
468.6	-56.991
468.7	-56.986
468.8	-56.975
468.9	-56.962
469	-56.953
469.1	-56.947
469.2	-56.946
469.3	-56.972
469.4	-57.012
469.5	-57.056
469.6	-57.103
469.7	-57.137
469.8	-57.174
469.9	-57.216
470	-57.251
470.1	-57.283
470.2	-57.32
470.3	-57.352
470.4	-57.379
470.5	-57.395
470.6	-57.41
470.7	-57.438
470.8	-57.471
470.9	-57.5
471	-57.532
471.1	-57.563
471.2	-57.585
471.3	-57.616
471.4	-57.65
471.5	-57.667
471.6	-57.685
471.7	-57.703
471.8	-57.707
471.9	-57.699
472	-57.669
472.1	-57.637
472.2	-57.616
472.3	-57.603
472.4	-57.609
472.5	-57.637
472.6	-57.666
472.7	-57.717
472.8	-57.766
472.9	-57.793
473	-57.795
473.1	-57.772
473.2	-57.755
473.3	-57.765
473.4	-57.798
473.5	-57.84
473.6	-57.877
473.7	-57.88
473.8	-57.862
473.9	-57.843
474	-57.841
474.1	-57.867
474.2	-57.9
474.3	-57.916
474.4	-57.906
474.5	-57.898
474.6	-57.922
474.7	-57.954
474.8	-57.952
474.9	-57.964
475	-58
475.1	-57.988
475.2	-57.99
475.3	-58.03
475.4	-58.04
475.5	-58.029
475.6	-58.044
475.7	-58.082
475.8	-58.111
475.9	-58.111
476	-58.097
476.1	-58.094
476.2	-58.111
476.3	-58.154
476.4	-58.193
476.5	-58.206
476.6	-58.209
476.7	-58.206
476.8	-58.19
476.9	-58.174
477	-58.16
477.1	-58.143
477.2	-58.147
477.3	-58.175
477.4	-58.214
477.5	-58.254
477.6	-58.295
477.7	-58.339
477.8	-58.379
477.9	-58.416
478	-58.446
478.1	-58.461
478.2	-58.47
478.3	-58.485
478.4	-58.502
478.5	-58.517
478.6	-58.526
478.7	-58.532
478.8	-58.546
478.9	-58.559
479	-58.564
479.1	-58.577
479.2	-58.599
479.3	-58.613
479.4	-58.62
479.5	-58.638
479.6	-58.664
479.7	-58.695
479.8	-58.737
479.9	-58.783
480	-58.82
480.1	-58.855
480.2	-58.881
480.3	-58.902
480.4	-58.918
480.5	-58.9
480.6	-58.872
480.7	-58.854
480.8	-58.837
480.9	-58.843
481	-58.871
481.1	-58.91
481.2	-58.958
481.3	-59.011
481.4	-59.037
481.5	-59.023
481.6	-59.003
481.7	-59.008
481.8	-59.04
481.9	-59.09
482	-59.143
482.1	-59.163
482.2	-59.149
482.3	-59.125
482.4	-59.111
482.5	-59.105
482.6	-59.1
482.7	-59.115
482.8	-59.157
482.9	-59.208
483	-59.225
483.1	-59.222
483.2	-59.246
483.3	-59.272
483.4	-59.291
483.5	-59.334
483.6	-59.369
483.7	-59.363
483.8	-59.363
483.9	-59.406
484	-59.451
484.1	-59.473
484.2	-59.473
484.3	-59.461
484.4	-59.476
484.5	-59.517
484.6	-59.554
484.7	-59.578
484.8	-59.593
484.9	-59.598
485	-59.591
485.1	-59.58
485.2	-59.568
485.3	-59.575
485.4	-59.599
485.5	-59.63
485.6	-59.674
485.7	-59.722
485.8	-59.752
485.9	-59.774
486	-59.8
486.1	-59.821
486.2	-59.835
486.3	-59.854
486.4	-59.865
486.5	-59.86
486.6	-59.845
486.7	-59.843
486.8	-59.852
486.9	-59.846
487	-59.837
487.1	-59.835
487.2	-59.832
487.3	-59.826
487.4	-59.829
487.5	-59.838
487.6	-59.844
487.7	-59.852
487.8	-59.868
487.9	-59.88
488	-59.895
488.1	-59.931
488.2	-59.971
488.3	-60.009
488.4	-60.049
488.5	-60.089
488.6	-60.123
488.7	-60.144
488.8	-60.155
488.9	-60.145
489	-60.117
489.1	-60.09
489.2	-60.08
489.3	-60.089
489.4	-60.107
489.5	-60.142
489.6	-60.18
489.7	-60.208
489.8	-60.209
489.9	-60.184
490	-60.169
490.1	-60.185
490.2	-60.22
490.3	-60.253
490.4	-60.262
490.5	-60.246
490.6	-60.224
490.7	-60.208
490.8	-60.207
490.9	-60.202
491	-60.189
491.1	-60.177
491.2	-60.19
491.3	-60.228
491.4	-60.24
491.5	-60.241
491.6	-60.269
491.7	-60.277
491.8	-60.27
491.9	-60.302
492	-60.332
492.1	-60.315
492.2	-60.301
492.3	-60.325
492.4	-60.358
492.5	-60.369
492.6	-60.358
492.7	-60.336
492.8	-60.329
492.9	-60.35
493	-60.383
493.1	-60.414
493.2	-60.435
493.3	-60.441
493.4	-60.434
493.5	-60.416
493.6	-60.383
493.7	-60.352
493.8	-60.336
493.9	-60.337
494	-60.349
494.1	-60.369
494.2	-60.398
494.3	-60.43
494.4	-60.459
494.5	-60.49
494.6	-60.521
494.7	-60.543
494.8	-60.562
494.9	-60.58
495	-60.599
495.1	-60.607
495.2	-60.614
495.3	-60.636
495.4	-60.659
495.5	-60.673
495.6	-60.688
495.7	-60.699
495.8	-60.703
495.9	-60.717
496	-60.728
496.1	-60.734
496.2	-60.742
496.3	-60.762
496.4	-60.789
496.5	-60.798
496.6	-60.796
496.7	-60.793
496.8	-60.778
496.9	-60.742
497	-60.699
497.1	-60.66
497.2	-60.629
497.3	-60.607
497.4	-60.606
497.5	-60.628
497.6	-60.657
497.7	-60.688
497.8	-60.708
497.9	-60.701
498	-60.673
498.1	-60.65
498.2	-60.65
498.3	-60.671
498.4	-60.707
498.5	-60.734
498.6	-60.721
498.7	-60.688
498.8	-60.67
498.9	-60.675
499	-60.698
499.1	-60.725
499.2	-60.745
499.3	-60.742
499.4	-60.72
499.5	-60.689
499.6	-60.688
499.7	-60.72
499.8	-60.721
499.9	-60.728
500	-60.763
500.1	-60.759
500.2	-60.752
500.3	-60.783
500.4	-60.808
500.5	-60.798
500.6	-60.801
500.7	-60.838
500.8	-60.855
500.9	-60.833
501	-60.798
501.1	-60.77
501.2	-60.761
501.3	-60.782
501.4	-60.815
501.5	-60.839
501.6	-60.85
501.7	-60.852
501.8	-60.863
501.9	-60.878
502	-60.886
502.1	-60.902
502.2	-60.924
502.3	-60.959
502.4	-61.02
502.5	-61.088
502.6	-61.151
502.7	-61.21
502.8	-61.23
502.9	-61.205
503	-61.176
503.1	-61.162
503.2	-61.157
503.3	-61.145
503.4	-61.133
503.5	-61.119
503.6	-61.105
503.7	-61.069
503.8	-61.198
503.9	-61.505
504	-61.78
504.1	-62.021
504.2	-62.244
504.3	-62.45
504.4	-62.645
504.5	-62.839
504.6	-63.025
504.7	-63.181
504.8	-63.47
504.9	-63.911
505	-64.318
505.1	-64.682
505.2	-65.027
505.3	-65.355
505.4	-65.649
505.5	-65.902
505.6	-66.116
505.7	-66.307
505.8	-66.455
505.9	-66.576
506	-66.72
506.1	-66.887
506.2	-67.062
506.3	-67.221
506.4	-67.37
506.5	-67.483
506.6	-67.567
506.7	-67.675
506.8	-67.822
506.9	-68.006
507	-68.197
507.1	-68.367
507.2	-68.507
507.3	-68.627
507.4	-68.739
507.5	-68.843
507.6	-68.949
507.7	-69.067
507.8	-69.201
507.9	-69.351
508	-69.487
508.1	-69.58
508.2	-69.688
508.3	-69.818
508.4	-69.921
508.5	-70.047
508.6	-70.19
508.7	-70.292
508.8	-70.38
508.9	-70.502
509	-70.654
509.1	-70.794
509.2	-70.909
509.3	-71.002
509.4	-71.083
509.5	-71.185
509.6	-71.325
509.7	-71.475
509.8	-71.606
509.9	-71.729
510	-71.842
510.1	-71.927
510.2	-71.998
510.3	-72.062
510.4	-72.126
510.5	-72.205
510.6	-72.297
510.7	-72.392
510.8	-72.496
510.9	-72.608
511	-72.727
511.1	-72.86
511.2	-72.993
511.3	-73.125
511.4	-73.256
511.5	-73.38
511.6	-73.501
511.7	-73.623
511.8	-73.741
511.9	-73.856
512	-73.971
512.1	-74.084
512.2	-74.193
512.3	-74.302
512.4	-74.406
512.5	-74.511
512.6	-74.614
512.7	-74.715
512.8	-74.817
512.9	-74.902
513	-74.978
513.1	-75.053
513.2	-75.113
513.3	-75.167
513.4	-75.224
513.5	-75.272
513.6	-75.33
513.7	-75.404
513.8	-75.493
513.9	-75.6
514	-75.711
514.1	-75.819
514.2	-75.927
514.3	-76.021
514.4	-76.082
514.5	-76.122
514.6	-76.179
514.7	-76.257
514.8	-76.357
514.9	-76.466
515	-76.559
515.1	-76.62
515.2	-76.664
515.3	-76.743
515.4	-76.852
515.5	-76.963
515.6	-77.064
515.7	-77.15
515.8	-77.218
515.9	-77.276
516	-77.367
516.1	-77.477
516.2	-77.566
516.3	-77.624
516.4	-77.694
516.5	-77.783
516.6	-77.838
516.7	-77.915
516.8	-78.015
516.9	-78.066
517	-78.125
517.1	-78.223
517.2	-78.312
517.3	-78.363
517.4	-78.399
517.5	-78.475
517.6	-78.581
517.7	-78.68
517.8	-78.765
517.9	-78.837
518	-78.889
518.1	-78.927
518.2	-78.976
518.3	-79.05
518.4	-79.145
518.5	-79.25
518.6	-79.355
518.7	-79.449
518.8	-79.544
518.9	-79.632
519	-79.705
519.1	-79.767
519.2	-79.821
519.3	-79.878
519.4	-79.927
519.5	-79.966
519.6	-80.008
519.7	-80.048
519.8	-80.092
519.9	-80.145
520	-80.2
520.1	-80.253
520.2	-80.308
520.3	-80.365
520.4	-80.428
520.5	-80.49
520.6	-80.547
520.7	-80.612
520.8	-80.682
520.9	-80.736
521	-80.786
521.1	-80.839
521.2	-80.89
521.3	-80.946
521.4	-81.009
521.5	-81.075
521.6	-81.151
521.7	-81.232
521.8	-81.32
521.9	-81.424
522	-81.526
522.1	-81.635
522.2	-81.752
522.3	-81.858
522.4	-81.951
522.5	-82.024
522.6	-82.064
522.7	-82.105
522.8	-82.171
522.9	-82.256
523	-82.347
523.1	-82.451
523.2	-82.552
523.3	-82.62
523.4	-82.669
523.5	-82.724
523.6	-82.807
523.7	-82.91
523.8	-83.009
523.9	-83.092
524	-83.161
524.1	-83.225
524.2	-83.292
524.3	-83.371
524.4	-83.463
524.5	-83.56
524.6	-83.64
524.7	-83.694
524.8	-83.772
524.9	-83.878
525	-83.953
525.1	-84.039
525.2	-84.136
525.3	-84.201
525.4	-84.271
525.5	-84.376
525.6	-84.487
525.7	-84.557
525.8	-84.605
525.9	-84.692
526	-84.803
526.1	-84.91
526.2	-85.01
526.3	-85.09
526.4	-85.151
526.5	-85.2
526.6	-85.253
526.7	-85.334
526.8	-85.437
526.9	-85.548
527	-85.665
527.1	-85.783
527.2	-85.891
527.3	-85.983
527.4	-86.073
527.5	-86.161
527.6	-86.235
527.7	-86.303
527.8	-86.368
527.9	-86.422
528	-86.477
528.1	-86.533
528.2	-86.594
528.3	-86.657
528.4	-86.724
528.5	-86.797
528.6	-86.873
528.7	-86.961
528.8	-87.047
528.9	-87.133
529	-87.218
529.1	-87.304
529.2	-87.387
529.3	-87.466
529.4	-87.544
529.5	-87.612
529.6	-87.678
529.7	-87.756
529.8	-87.833
529.9	-87.917
530	-88.013
530.1	-88.109
530.2	-88.215
530.3	-88.339
530.4	-88.464
530.5	-88.594
530.6	-88.727
530.7	-88.845
530.8	-88.941
530.9	-89.014
531	-89.066
531.1	-89.126
531.2	-89.206
531.3	-89.308
531.4	-89.428
531.5	-89.55
531.6	-89.656
531.7	-89.723
531.8	-89.769
531.9	-89.832
532	-89.919
532.1	-90.028
532.2	-90.139
532.3	-90.226
532.4	-90.301
532.5	-90.378
532.6	-90.467
532.7	-90.571
532.8	-90.666
532.9	-90.726
533	-90.772
533.1	-90.856
533.2	-90.941
533.3	-91.001
533.4	-91.076
533.5	-91.136
533.6	-91.186
533.7	-91.272
533.8	-91.367
533.9	-91.428
534	-91.466
534.1	-91.532
534.2	-91.633
534.3	-91.722
534.4	-91.794
534.5	-91.847
534.6	-91.881
534.7	-91.923
534.8	-91.991
534.9	-92.085
535	-92.186
535.1	-92.283
535.2	-92.368
535.3	-92.437
535.4	-92.488
535.5	-92.524
535.6	-92.55
535.7	-92.579
535.8	-92.61
535.9	-92.649
536	-92.692
536.1	-92.745
536.2	-92.809
536.3	-92.88
536.4	-92.958
536.5	-93.038
536.6	-93.12
536.7	-93.197
536.8	-93.274
536.9	-93.351
537	-93.42
537.1	-93.496
537.2	-93.576
537.3	-93.641
537.4	-93.703
537.5	-93.765
537.6	-93.822
537.7	-93.881
537.8	-93.944
537.9	-94.01
538	-94.068
538.1	-94.121
538.2	-94.181
538.3	-94.229
538.4	-94.26
538.5	-94.283
538.6	-94.296
538.7	-94.299
538.8	-94.297
538.9	-94.298
539	-94.309
539.1	-94.333
539.2	-94.377
539.3	-94.438
539.4	-94.502
539.5	-94.56
539.6	-94.603
539.7	-94.625
539.8	-94.625
539.9	-94.634
540	-94.667
540.1	-94.725
540.2	-94.792
540.3	-94.835
540.4	-94.848
540.5	-94.846
540.6	-94.855
540.7	-94.887
540.8	-94.923
540.9	-94.953
541	-94.964
541.1	-94.963
541.2	-94.989
541.3	-95.052
541.4	-95.102
541.5	-95.119
541.6	-95.156
541.7	-95.199
541.8	-95.221
541.9	-95.265
542	-95.318
542.1	-95.333
542.2	-95.357
542.3	-95.417
542.4	-95.473
542.5	-95.507
542.6	-95.517
542.7	-95.512
542.8	-95.539
542.9	-95.606
543	-95.673
543.1	-95.724
543.2	-95.76
543.3	-95.783
543.4	-95.794
543.5	-95.794
543.6	-95.795
543.7	-95.808
543.8	-95.835
543.9	-95.886
544	-95.945
544.1	-96.003
544.2	-96.064
544.3	-96.133
544.4	-96.196
544.5	-96.243
544.6	-96.286
544.7	-96.329
544.8	-96.367
544.9	-96.391
545	-96.41
545.1	-96.431
545.2	-96.447
545.3	-96.468
545.4	-96.493
545.5	-96.514
545.6	-96.535
545.7	-96.549
545.8	-96.564
545.9	-96.585
546	-96.611
546.1	-96.641
546.2	-96.68
546.3	-96.719
546.4	-96.76
546.5	-96.811
546.6	-96.862
546.7	-96.913
546.8	-96.973
546.9	-97.032
547	-97.088
547.1	-97.145
547.2	-97.186
547.3	-97.2
547.4	-97.198
547.5	-97.177
547.6	-97.17
547.7	-97.198
547.8	-97.235
547.9	-97.292
548	-97.361
548.1	-97.414
548.2	-97.438
548.3	-97.425
548.4	-97.409
548.5	-97.435
548.6	-97.493
548.7	-97.555
548.8	-97.612
548.9	-97.627
549	-97.617
549.1	-97.617
549.2	-97.619
549.3	-97.626
549.4	-97.661
549.5	-97.729
549.6	-97.795
549.7	-97.805
549.8	-97.814
549.9	-97.853
550	-97.869
550.1	-97.898
550.2	-97.943
550.3	-97.953
550.4	-97.946
550.5	-97.976
550.6	-98.022
550.7	-98.048
550.8	-98.06
550.9	-98.078
551	-98.128
551.1	-98.193
551.2	-98.257
551.3	-98.307
551.4	-98.345
551.5	-98.361
551.6	-98.363
551.7	-98.372
551.8	-98.382
551.9	-98.395
552	-98.421
552.1	-98.453
552.2	-98.489
552.3	-98.52
552.4	-98.535
552.5	-98.533
552.6	-98.523
552.7	-98.508
552.8	-98.533
552.9	-98.588
553	-98.623
553.1	-98.641
553.2	-98.661
553.3	-98.679
553.4	-98.698
553.5	-98.722
553.6	-98.746
553.7	-98.787
553.8	-98.669
553.9	-98.381
554	-98.107
554.1	-97.847
554.2	-97.605
554.3	-97.365
554.4	-97.132
554.5	-96.908
554.6	-96.691
554.7	-96.518
554.8	-96.213
554.9	-95.752
555	-95.316
555.1	-94.906
555.2	-94.533
555.3	-94.187
555.4	-93.864
555.5	-93.566
555.6	-93.281
555.7	-92.99
555.8	-92.735
555.9	-92.516
556	-92.299
556.1	-92.093
556.2	-91.91
556.3	-91.763
556.4	-91.632
556.5	-91.506
556.6	-91.386
556.7	-91.243
556.8	-91.055
556.9	-90.864
557	-90.718
557.1	-90.6
557.2	-90.487
557.3	-90.352
557.4	-90.201
557.5	-90.06
557.6	-89.933
557.7	-89.826
557.8	-89.743
557.9	-89.671
558	-89.575
558.1	-89.489
558.2	-89.433
558.3	-89.346
558.4	-89.252
558.5	-89.197
558.6	-89.136
558.7	-89.043
558.8	-88.966
558.9	-88.917
559	-88.847
559.1	-88.742
559.2	-88.64
559.3	-88.567
559.4	-88.513
559.5	-88.477
559.6	-88.431
559.7	-88.361
559.8	-88.277
559.9	-88.187
560	-88.098
560.1	-88.038
560.2	-88.002
560.3	-87.976
560.4	-87.958
560.5	-87.939
560.6	-87.914
560.7	-87.877
560.8	-87.839
560.9	-87.796
561	-87.746
561.1	-87.693
561.2	-87.631
561.3	-87.567
561.4	-87.496
561.5	-87.416
561.6	-87.336
561.7	-87.263
561.8	-87.192
561.9	-87.129
562	-87.071
562.1	-87.003
562.2	-86.939
562.3	-86.888
562.4	-86.839
562.5	-86.793
562.6	-86.741
562.7	-86.688
562.8	-86.633
562.9	-86.585
563	-86.551
563.1	-86.537
563.2	-86.525
563.3	-86.514
563.4	-86.515
563.5	-86.51
563.6	-86.499
563.7	-86.49
563.8	-86.482
563.9	-86.463
564	-86.42
564.1	-86.351
564.2	-86.277
564.3	-86.217
564.4	-86.179
564.5	-86.169
564.6	-86.169
564.7	-86.171
564.8	-86.151
564.9	-86.092
565	-86.025
565.1	-85.977
565.2	-85.958
565.3	-85.955
565.4	-85.944
565.5	-85.9
565.6	-85.836
565.7	-85.77
565.8	-85.71
565.9	-85.65
566	-85.589
566.1	-85.564
566.2	-85.569
566.3	-85.562
566.4	-85.523
566.5	-85.502
566.6	-85.49
566.7	-85.441
566.8	-85.412
566.9	-85.406
567	-85.364
567.1	-85.322
567.2	-85.307
567.3	-85.296
567.4	-85.265
567.5	-85.211
567.6	-85.163
567.7	-85.142
567.8	-85.142
567.9	-85.137
568	-85.116
568.1	-85.088
568.2	-85.043
568.3	-84.981
568.4	-84.921
568.5	-84.882
568.6	-84.856
568.7	-84.84
568.8	-84.836
568.9	-84.84
569	-84.841
569.1	-84.827
569.2	-84.807
569.3	-84.788
569.4	-84.761
569.5	-84.724
569.6	-84.682
569.7	-84.63
569.8	-84.575
569.9	-84.526
570	-84.472
570.1	-84.409
570.2	-84.348
570.3	-84.291
570.4	-84.235
570.5	-84.185
570.6	-84.142
570.7	-84.102
570.8	-84.053
570.9	-84.003
571	-83.958
571.1	-83.916
571.2	-83.881
571.3	-83.853
571.4	-83.829
571.5	-83.807
571.6	-83.793
571.7	-83.79
571.8	-83.794
571.9	-83.8
572	-83.807
572.1	-83.807
572.2	-83.801
572.3	-83.784
572.4	-83.746
572.5	-83.687
572.6	-83.621
572.7	-83.564
572.8	-83.529
572.9	-83.511
573	-83.511
573.1	-83.519
573.2	-83.513
573.3	-83.467
573.4	-83.397
573.5	-83.335
573.6	-83.304
573.7	-83.303
573.8	-83.301
573.9	-83.276
574	-83.224
574.1	-83.161
574.2	-83.104
574.3	-83.05
574.4	-83.005
574.5	-82.994
574.6	-82.995
574.7	-82.959
574.8	-82.916
574.9	-82.911
575	-82.881
575.1	-82.84
575.2	-82.831
575.3	-82.808
575.4	-82.757
575.5	-82.728
575.6	-82.726
575.7	-82.707
575.8	-82.66
575.9	-82.603
576	-82.574
576.1	-82.564
576.2	-82.551
576.3	-82.529
576.4	-82.491
576.5	-82.44
576.6	-82.383
576.7	-82.324
576.8	-82.272
576.9	-82.237
577	-82.223
577.1	-82.221
577.2	-82.217
577.3	-82.209
577.4	-82.202
577.5	-82.185
577.6	-82.154
577.7	-82.11
577.8	-82.064
577.9	-82.018
578	-81.969
578.1	-81.915
578.2	-81.853
578.3	-81.786
578.4	-81.716
578.5	-81.655
578.6	-81.605
578.7	-81.56
578.8	-81.515
578.9	-81.474
579	-81.427
579.1	-81.377
579.2	-81.332
579.3	-81.291
579.4	-81.25
579.5	-81.211
579.6	-81.171
579.7	-81.123
579.8	-81.082
579.9	-81.054
580	-81.037
580.1	-81.027
580.2	-81.022
580.3	-81.032
580.4	-81.043
580.5	-81.036
580.6	-81.028
580.7	-81.023
580.8	-80.985
580.9	-80.926
581	-80.858
581.1	-80.802
581.2	-80.765
581.3	-80.752
581.4	-80.761
581.5	-80.774
581.6	-80.756
581.7	-80.702
581.8	-80.642
581.9	-80.587
582	-80.562
582.1	-80.572
582.2	-80.576
582.3	-80.537
582.4	-80.478
582.5	-80.418
582.6	-80.364
582.7	-80.339
582.8	-80.338
582.9	-80.321
583	-80.272
583.1	-80.246
583.2	-80.241
583.3	-80.184
583.4	-80.13
583.5	-80.119
583.6	-80.089
583.7	-80.04
583.8	-80.02
583.9	-80.013
584	-79.973
584.1	-79.905
584.2	-79.868
584.3	-79.862
584.4	-79.853
584.5	-79.84
584.6	-79.814
584.7	-79.76
584.8	-79.69
584.9	-79.64
585	-79.614
585.1	-79.603
585.2	-79.602
585.3	-79.614
585.4	-79.618
585.5	-79.598
585.6	-79.581
585.7	-79.558
585.8	-79.517
585.9	-79.479
586	-79.433
586.1	-79.365
586.2	-79.292
586.3	-79.23
586.4	-79.175
586.5	-79.123
586.6	-79.075
586.7	-79.034
586.8	-78.998
586.9	-78.961
587	-78.927
587.1	-78.907
587.2	-78.885
587.3	-78.859
587.4	-78.835
587.5	-78.812
587.6	-78.781
587.7	-78.751
587.8	-78.717
587.9	-78.683
588	-78.647
588.1	-78.596
588.2	-78.542
588.3	-78.488
588.4	-78.434
588.5	-78.405
588.6	-78.395
588.7	-78.383
588.8	-78.386
588.9	-78.4
589	-78.404
589.1	-78.403
589.2	-78.398
589.3	-78.361
589.4	-78.309
589.5	-78.248
589.6	-78.198
589.7	-78.172
589.8	-78.158
589.9	-78.168
590	-78.171
590.1	-78.14
590.2	-78.085
590.3	-78.035
590.4	-78.01
590.5	-78.005
590.6	-78.007
590.7	-78.006
590.8	-77.997
590.9	-77.973
591	-77.961
591.1	-77.96
591.2	-77.932
591.3	-77.863
591.4	-77.811
591.5	-77.799
591.6	-77.762
591.7	-77.731
591.8	-77.719
591.9	-77.663
592	-77.616
592.1	-77.61
592.2	-77.6
592.3	-77.558
592.4	-77.496
592.5	-77.468
592.6	-77.465
592.7	-77.454
592.8	-77.435
592.9	-77.404
593	-77.353
593.1	-77.293
593.2	-77.242
593.3	-77.223
593.4	-77.233
593.5	-77.239
593.6	-77.24
593.7	-77.239
593.8	-77.222
593.9	-77.19
594	-77.159
594.1	-77.12
594.2	-77.067
594.3	-77.01
594.4	-76.949
594.5	-76.886
594.6	-76.831
594.7	-76.792
594.8	-76.762
594.9	-76.736
595	-76.718
595.1	-76.698
595.2	-76.673
595.3	-76.665
595.4	-76.665
595.5	-76.663
595.6	-76.66
595.7	-76.649
595.8	-76.631
595.9	-76.608
596	-76.575
596.1	-76.537
596.2	-76.494
596.3	-76.44
596.4	-76.387
596.5	-76.337
596.6	-76.283
596.7	-76.231
596.8	-76.194
596.9	-76.174
597	-76.161
597.1	-76.165
597.2	-76.179
597.3	-76.191
597.4	-76.205
597.5	-76.205
597.6	-76.181
597.7	-76.139
597.8	-76.082
597.9	-76.021
598	-75.976
598.1	-75.963
598.2	-75.964
598.3	-75.962
598.4	-75.931
598.5	-75.877
598.6	-75.827
598.7	-75.792
598.8	-75.787
598.9	-75.791
599	-75.789
599.1	-75.777
599.2	-75.768
599.3	-75.769
599.4	-75.774
599.5	-75.759
599.6	-75.711
599.7	-75.679
599.8	-75.661
599.9	-75.598
600	-75.542
600.1	-75.519
600.2	-75.478
600.3	-75.424
600.4	-75.396
600.5	-75.382
600.6	-75.339
600.7	-75.271
600.8	-75.243
600.9	-75.266
601	-75.288
601.1	-75.288
601.2	-75.263
601.3	-75.22
601.4	-75.178
601.5	-75.158
601.6	-75.159
601.7	-75.175
601.8	-75.176
601.9	-75.144
602	-75.099
602.1	-75.04
602.2	-74.973
602.3	-74.91
602.4	-74.843
602.5	-74.774
602.6	-74.699
602.7	-74.613
602.8	-74.586
602.9	-74.618
603	-74.641
603.1	-74.658
603.2	-74.684
603.3	-74.708
603.4	-74.729
603.5	-74.753
603.6	-74.776
603.7	-74.829
603.8	-74.655
603.9	-74.244
604	-73.869
604.1	-73.518
604.2	-73.202
604.3	-72.922
604.4	-72.654
604.5	-72.391
604.6	-72.14
604.7	-72.045
604.8	-71.03
604.9	-69.033
605	-67.219
605.1	-65.592
605.2	-64.135
605.3	-62.822
605.4	-61.635
605.5	-60.551
605.6	-59.555
605.7	-58.508
605.8	-58.388
605.9	-59.215
606	-59.884
606.1	-60.401
606.2	-60.807
606.3	-61.149
606.4	-61.438
606.5	-61.675
606.6	-61.86
606.7	-61.923
606.8	-62.265
606.9	-62.958
607	-63.593
607.1	-64.174
607.2	-64.693
607.3	-65.133
607.4	-65.509
607.5	-65.836
607.6	-66.135
607.7	-66.426
607.8	-66.675
607.9	-66.861
608	-67.006
608.1	-67.147
608.2	-67.305
608.3	-67.416
608.4	-67.511
608.5	-67.647
608.6	-67.761
608.7	-67.828
608.8	-67.959
608.9	-68.162
609	-68.328
609.1	-68.448
609.2	-68.561
609.3	-68.706
609.4	-68.865
609.5	-69.001
609.6	-69.106
609.7	-69.185
609.8	-69.198
609.9	-69.157
610	-69.138
610.1	-69.143
610.2	-69.171
610.3	-69.22
610.4	-69.26
610.5	-69.293
610.6	-69.321
610.7	-69.355
610.8	-69.368
610.9	-69.34
611	-69.301
611.1	-69.269
611.2	-69.233
611.3	-69.199
611.4	-69.179
611.5	-69.154
611.6	-69.131
611.7	-69.237
611.8	-68.529
611.9	-66.954
612	-65.547
612.1	-64.322
612.2	-63.233
612.3	-62.257
612.4	-61.382
612.5	-60.597
612.6	-59.873
612.7	-59.173
612.8	-58.652
612.9	-58.3
613	-57.946
613.1	-57.612
613.2	-57.281
613.3	-56.94
613.4	-56.602
613.5	-56.258
613.6	-55.918
613.7	-55.475
613.8	-55.727
613.9	-56.715
614	-57.538
614.1	-58.195
614.2	-58.725
614.3	-59.158
614.4	-59.529
614.5	-59.872
614.6	-60.196
614.7	-60.517
614.8	-60.775
614.9	-60.948
615	-61.084
615.1	-61.203
615.2	-61.325
615.3	-61.47
615.4	-61.627
615.5	-61.775
615.6	-61.887
615.7	-61.969
615.8	-62.114
615.9	-62.318
616	-62.529
616.1	-62.764
616.2	-62.99
616.3	-63.16
616.4	-63.306
616.5	-63.481
616.6	-63.65
616.7	-63.887
616.8	-63.505
616.9	-62.434
617	-61.461
617.1	-60.65
617.2	-59.963
617.3	-59.333
617.4	-58.754
617.5	-58.239
617.6	-57.798
617.7	-57.433
617.8	-56.855
617.9	-56.047
618	-55.294
618.1	-54.592
618.2	-53.945
618.3	-53.349
618.4	-52.781
618.5	-52.237
618.6	-51.696
618.7	-51.017
618.8	-51.045
618.9	-51.816
619	-52.409
619.1	-52.838
619.2	-53.147
619.3	-53.377
619.4	-53.539
619.5	-53.648
619.6	-53.721
619.7	-53.75
619.8	-53.831
619.9	-53.982
620	-54.11
620.1	-54.212
620.2	-54.299
620.3	-54.385
620.4	-54.463
620.5	-54.526
620.6	-54.586
620.7	-54.655
620.8	-54.742
620.9	-54.842
621	-54.942
621.1	-55.041
621.2	-55.136
621.3	-55.227
621.4	-55.322
621.5	-55.423
621.6	-55.535
621.7	-55.751
621.8	-55.345
621.9	-54.294
622	-53.379
622.1	-52.58
622.2	-51.868
622.3	-51.2
622.4	-50.557
622.5	-49.921
622.6	-49.254
622.7	-48.581
622.8	-47.775
622.9	-46.833
623	-45.873
623.1	-44.859
623.2	-43.737
623.3	-42.441
623.4	-40.922
623.5	-39.141
623.6	-37.045
623.7	-34.42
623.8	-31.797
623.9	-28.973
624	-24.979
624.1	-19.701
624.2	-13.262
624.3	-6.0669
624.4	0.97976
624.5	6.909
624.6	11.279
624.7	14.055
624.8	15.453
624.9	15.774
625	15.29
625.1	14.231
625.2	12.724
625.3	10.829
625.4	8.5599
625.5	6.022
625.6	3.2835
625.7	0.35424
625.8	-2.7881
625.9	-6.1205
626	-9.3929
626.1	-12.56
626.2	-15.638
626.3	-18.635
626.4	-21.584
626.5	-24.527
626.6	-27.422
626.7	-30.281
626.8	-33.27
626.9	-36.301
627	-39.095
627.1	-41.6
627.2	-43.897
627.3	-45.995
627.4	-47.92
627.5	-49.665
627.6	-51.252
627.7	-52.707
627.8	-53.939
627.9	-54.969
628	-55.926
628.1	-56.817
628.2	-57.634
628.3	-58.385
628.4	-59.073
628.5	-59.7
628.6	-60.273
628.7	-60.829
628.8	-61.163
628.9	-61.282
629	-61.415
629.1	-61.562
629.2	-61.718
629.3	-61.879
629.4	-62.051
629.5	-62.24
629.6	-62.428
629.7	-62.613
629.8	-62.803
629.9	-62.984
630	-63.151
630.1	-63.302
630.2	-63.441
630.3	-63.566
630.4	-63.692
630.5	-63.812
630.6	-63.935
630.7	-64.081
630.8	-64.172
630.9	-64.205
631	-64.248
631.1	-64.304
631.2	-64.355
631.3	-64.361
631.4	-64.347
631.5	-64.351
631.6	-64.382
631.7	-64.44
631.8	-64.546
631.9	-64.673
632	-64.758
632.1	-64.806
632.2	-64.855
632.3	-64.934
632.4	-65.017
632.5	-65.098
632.6	-65.172
632.7	-65.336
632.8	-64.748
632.9	-63.409
633	-62.258
633.1	-61.249
633.2	-60.34
633.3	-59.553
633.4	-58.865
633.5	-58.205
633.6	-57.613
633.7	-57.15
633.8	-56.495
633.9	-55.621
634	-54.85
634.1	-54.179
634.2	-53.551
634.3	-52.947
634.4	-52.361
634.5	-51.792
634.6	-51.254
634.7	-50.623
634.8	-50.847
634.9	-51.947
635	-52.872
635.1	-53.642
635.2	-54.29
635.3	-54.824
635.4	-55.272
635.5	-55.653
635.6	-55.968
635.7	-56.225
635.8	-56.471
635.9	-56.716
636	-56.932
636.1	-57.124
636.2	-57.296
636.3	-57.453
636.4	-57.588
636.5	-57.721
636.6	-57.854
636.7	-57.966
636.8	-58.143
636.9	-58.39
637	-58.614
637.1	-58.815
637.2	-59.002
637.3	-59.177
637.4	-59.346
637.5	-59.496
637.6	-59.634
637.7	-59.83
637.8	-59.613
637.9	-58.968
638	-58.392
638.1	-57.882
638.2	-57.443
638.3	-57.069
638.4	-56.746
638.5	-56.47
638.6	-56.236
638.7	-56.121
638.8	-55.442
638.9	-54.161
639	-53.007
639.1	-51.968
639.2	-51.013
639.3	-50.112
639.4	-49.276
639.5	-48.52
639.6	-47.814
639.7	-47.043
639.8	-46.938
639.9	-47.491
640	-47.885
640.1	-48.166
640.2	-48.379
640.3	-48.536
640.4	-48.616
640.5	-48.607
640.6	-48.552
640.7	-48.444
640.8	-48.584
640.9	-48.975
641	-49.3
641.1	-49.557
641.2	-49.757
641.3	-49.938
641.4	-50.126
641.5	-50.278
641.6	-50.395
641.7	-50.534
641.8	-50.711
641.9	-50.878
642	-51.041
642.1	-51.239
642.2	-51.415
642.3	-51.549
642.4	-51.689
642.5	-51.873
642.6	-52.08
642.7	-52.334
642.8	-52.173
642.9	-51.574
643	-51.051
643.1	-50.602
643.2	-50.227
643.3	-49.934
643.4	-49.675
643.5	-49.432
643.6	-49.197
643.7	-49.042
643.8	-48.387
643.9	-47.2
644	-46.098
644.1	-45.061
644.2	-44.066
644.3	-43.082
644.4	-42.078
644.5	-41.034
644.6	-39.925
644.7	-38.636
644.8	-37.838
644.9	-37.51
645	-36.871
645.1	-35.924
645.2	-34.688
645.3	-33.137
645.4	-31.246
645.5	-28.973
645.6	-26.263
645.7	-23.023
645.8	-19.568
645.9	-15.941
646	-11.96
646.1	-7.8856
646.2	-4.0242
646.3	-0.70855
646.4	1.9058
646.5	3.7369
646.6	4.8492
646.7	5.3536
646.8	5.2985
646.9	4.8285
647	4.0404
647.1	3.0191
647.2	1.7697
647.3	0.35733
647.4	-1.2054
647.5	-2.8865
647.6	-4.6366
647.7	-6.4417
647.8	-8.5755
647.9	-11.042
648	-13.446
648.1	-15.773
648.2	-18.023
648.3	-20.22
648.4	-22.43
648.5	-24.716
648.6	-26.936
648.7	-29.038
648.8	-31.131
648.9	-33.248
649	-35.307
649.1	-37.274
649.2	-39.139
649.3	-40.885
649.4	-42.533
649.5	-44.075
649.6	-45.506
649.7	-46.85
649.8	-47.94
649.9	-48.749
650	-49.531
650.1	-50.339
650.2	-51.137
650.3	-51.874
650.4	-52.602
650.5	-53.341
650.6	-54.032
650.7	-54.661
650.8	-55.226
650.9	-55.762
651	-56.287
651.1	-56.785
651.2	-57.233
651.3	-57.618
651.4	-57.97
651.5	-58.32
651.6	-58.67
651.7	-59.024
651.8	-59.307
651.9	-59.507
652	-59.702
652.1	-59.88
652.2	-60.041
652.3	-60.185
652.4	-60.317
652.5	-60.443
652.6	-60.565
652.7	-60.661
652.8	-60.788
652.9	-60.972
653	-61.138
653.1	-61.294
653.2	-61.452
653.3	-61.602
653.4	-61.746
653.5	-61.884
653.6	-62.018
653.7	-62.205
653.8	-61.947
653.9	-61.223
654	-60.587
654.1	-60.048
654.2	-59.578
654.3	-59.169
654.4	-58.799
654.5	-58.458
654.6	-58.16
654.7	-57.994
654.8	-57.212
654.9	-55.781
655	-54.511
655.1	-53.397
655.2	-52.409
655.3	-51.535
655.4	-50.765
655.5	-50.08
655.6	-49.454
655.7	-48.762
655.8	-48.855
655.9	-49.74
656	-50.468
656.1	-51.06
656.2	-51.562
656.3	-52.007
656.4	-52.398
656.5	-52.741
656.6	-53.005
656.7	-53.156
656.8	-53.516
656.9	-54.123
657	-54.678
657.1	-55.195
657.2	-55.649
657.3	-55.999
657.4	-56.288
657.5	-56.55
657.6	-56.789
657.7	-57.017
657.8	-57.256
657.9	-57.503
658	-57.711
658.1	-57.867
658.2	-58.026
658.3	-58.187
658.4	-58.319
658.5	-58.465
658.6	-58.598
658.7	-58.707
658.8	-58.691
658.9	-58.564
659	-58.461
659.1	-58.342
659.2	-58.22
659.3	-58.148
659.4	-58.112
659.5	-58.074
659.6	-58.034
659.7	-58.113
659.8	-57.407
659.9	-55.878
660	-54.522
660.1	-53.349
660.2	-52.321
660.3	-51.411
660.4	-50.602
660.5	-49.868
660.6	-49.187
660.7	-48.483
660.8	-48.163
660.9	-48.237
661	-48.256
661.1	-48.235
661.2	-48.164
661.3	-48.049
661.4	-47.91
661.5	-47.746
661.6	-47.561
661.7	-47.279
661.8	-47.512
661.9	-48.298
662	-48.966
662.1	-49.53
662.2	-50.023
662.3	-50.44
662.4	-50.779
662.5	-51.072
662.6	-51.337
662.7	-51.573
662.8	-51.819
662.9	-52.089
663	-52.358
663.1	-52.622
663.2	-52.887
663.3	-53.142
663.4	-53.377
663.5	-53.574
663.6	-53.754
663.7	-53.912
663.8	-54.232
663.9	-54.737
664	-55.225
664.1	-55.688
664.2	-56.128
664.3	-56.525
664.4	-56.87
664.5	-57.179
664.6	-57.492
664.7	-57.786
664.8	-58.29
664.9	-59.01
665	-59.648
665.1	-60.205
665.2	-60.705
665.3	-61.188
665.4	-61.672
665.5	-62.132
665.6	-62.539
665.7	-62.906
665.8	-63.104
665.9	-63.135
666	-63.188
666.1	-63.302
666.2	-63.451
666.3	-63.586
666.4	-63.688
666.5	-63.805
666.6	-63.947
666.7	-64.075
666.8	-64.07
666.9	-63.956
667	-63.854
667.1	-63.753
667.2	-63.689
667.3	-63.67
667.4	-63.659
667.5	-63.64
667.6	-63.613
667.7	-63.603
667.8	-63.598
667.9	-63.585
668	-63.593
668.1	-63.604
668.2	-63.611
668.3	-63.61
668.4	-63.598
668.5	-63.585
668.6	-63.571
668.7	-63.568
668.8	-63.564
668.9	-63.561
669	-63.573
669.1	-63.604
669.2	-63.636
669.3	-63.669
669.4	-63.72
669.5	-63.777
669.6	-63.828
669.7	-63.907
669.8	-63.761
669.9	-63.374
670	-63.034
670.1	-62.737
670.2	-62.479
670.3	-62.25
670.4	-62.046
670.5	-61.855
670.6	-61.684
670.7	-61.677
670.8	-60.858
670.9	-59.163
671	-57.645
671.1	-56.295
671.2	-55.087
671.3	-54.004
671.4	-53.013
671.5	-52.085
671.6	-51.217
671.7	-50.319
671.8	-50.034
671.9	-50.401
672	-50.694
672.1	-50.904
672.2	-51.046
672.3	-51.114
672.4	-51.111
672.5	-51.027
672.6	-50.886
672.7	-50.67
672.8	-50.912
672.9	-51.639
673	-52.265
673.1	-52.775
673.2	-53.175
673.3	-53.516
673.4	-53.845
673.5	-54.17
673.6	-54.478
673.7	-54.75
673.8	-54.921
673.9	-55.021
674	-55.151
674.1	-55.308
674.2	-55.473
674.3	-55.634
674.4	-55.789
674.5	-55.927
674.6	-56.039
674.7	-56.175
674.8	-56.359
674.9	-56.528
675	-56.697
675.1	-56.905
675.2	-57.085
675.3	-57.233
675.4	-57.412
675.5	-57.601
675.6	-57.761
675.7	-58.002
675.8	-57.504
675.9	-56.272
676	-55.206
676.1	-54.267
676.2	-53.425
676.3	-52.665
676.4	-51.963
676.5	-51.304
676.6	-50.701
676.7	-50.148
676.8	-49.639
676.9	-49.16
677	-48.702
677.1	-48.256
677.2	-47.82
677.3	-47.382
677.4	-46.928
677.5	-46.464
677.6	-45.982
677.7	-45.368
677.8	-45.409
677.9	-46.141
678	-46.711
678.1	-47.132
678.2	-47.442
678.3	-47.677
678.4	-47.853
678.5	-47.975
678.6	-48.054
678.7	-48.106
678.8	-48.188
678.9	-48.3
679	-48.389
679.1	-48.462
679.2	-48.534
679.3	-48.607
679.4	-48.684
679.5	-48.772
679.6	-48.848
679.7	-48.914
679.8	-49.083
679.9	-49.346
680	-49.596
680.1	-49.831
680.2	-50.037
680.3	-50.213
680.4	-50.37
680.5	-50.51
680.6	-50.657
680.7	-50.777
680.8	-51.147
680.9	-51.787
681	-52.386
681.1	-52.955
681.2	-53.508
681.3	-54.047
681.4	-54.56
681.5	-55.049
681.6	-55.511
681.7	-55.942
681.8	-56.335
681.9	-56.72
682	-57.13
682.1	-57.535
682.2	-57.939
682.3	-58.326
682.4	-58.676
682.5	-59.009
682.6	-59.352
682.7	-59.746
682.8	-59.942
682.9	-59.903
683	-59.873
683.1	-59.894
683.2	-59.95
683.3	-59.983
683.4	-60.044
683.5	-60.14
683.6	-60.219
683.7	-60.32
683.8	-60.408
683.9	-60.44
684	-60.456
684.1	-60.497
684.2	-60.578
684.3	-60.674
684.4	-60.766
684.5	-60.832
684.6	-60.873
684.7	-60.916
684.8	-60.971
684.9	-61.046
685	-61.145
685.1	-61.241
685.2	-61.33
685.3	-61.413
685.4	-61.489
685.5	-61.557
685.6	-61.614
685.7	-61.653
685.8	-61.744
685.9	-61.907
686	-62.065
686.1	-62.203
686.2	-62.346
686.3	-62.502
686.4	-62.658
686.5	-62.814
686.6	-62.965
686.7	-63.077
686.8	-63.387
686.9	-63.917
687	-64.406
687.1	-64.841
687.2	-65.23
687.3	-65.586
687.4	-65.913
687.5	-66.215
687.6	-66.498
687.7	-66.774
687.8	-66.975
687.9	-67.102
688	-67.231
688.1	-67.355
688.2	-67.475
688.3	-67.599
688.4	-67.709
688.5	-67.797
688.6	-67.877
688.7	-67.973
688.8	-67.949
688.9	-67.811
689	-67.724
689.1	-67.674
689.2	-67.649
689.3	-67.651
689.4	-67.669
689.5	-67.683
689.6	-67.684
689.7	-67.687
689.8	-67.598
689.9	-67.431
690	-67.313
690.1	-67.235
690.2	-67.177
690.3	-67.116
690.4	-67.04
690.5	-66.964
690.6	-66.914
690.7	-66.904
690.8	-66.912
690.9	-66.923
691	-66.923
691.1	-66.913
691.2	-66.892
691.3	-66.881
691.4	-66.902
691.5	-66.912
691.6	-66.907
691.7	-67.065
691.8	-66.324
691.9	-64.621
692	-63.122
692.1	-61.803
692.2	-60.61
692.3	-59.55
692.4	-58.635
692.5	-57.828
692.6	-57.075
692.7	-56.338
692.8	-55.712
692.9	-55.228
693	-54.789
693.1	-54.368
693.2	-53.951
693.3	-53.53
693.4	-53.089
693.5	-52.621
693.6	-52.133
693.7	-51.502
693.8	-51.645
693.9	-52.609
694	-53.416
694.1	-54.075
694.2	-54.619
694.3	-55.07
694.4	-55.465
694.5	-55.816
694.6	-56.129
694.7	-56.412
694.8	-56.642
694.9	-56.83
695	-57.003
695.1	-57.174
695.2	-57.339
695.3	-57.499
695.4	-57.655
695.5	-57.807
695.6	-57.955
695.7	-58.081
695.8	-58.29
695.9	-58.59
696	-58.863
696.1	-59.118
696.2	-59.362
696.3	-59.602
696.4	-59.84
696.5	-60.073
696.6	-60.288
696.7	-60.478
696.8	-60.709
696.9	-60.985
697	-61.243
697.1	-61.475
697.2	-61.687
697.3	-61.878
697.4	-62.048
697.5	-62.215
697.6	-62.395
697.7	-62.555
697.8	-62.965
697.9	-63.63
698	-64.238
698.1	-64.782
698.2	-65.256
698.3	-65.658
698.4	-66.03
698.5	-66.394
698.6	-66.759
698.7	-67.137
698.8	-67.353
698.9	-67.391
699	-67.427
699.1	-67.472
699.2	-67.526
699.3	-67.588
699.4	-67.666
699.5	-67.787
699.6	-67.927
699.7	-68.045
699.8	-68.051
699.9	-67.985
700	-67.922
700.1	-67.862
700.2	-67.842
700.3	-67.827
700.4	-67.804
700.5	-67.816
700.6	-67.865
700.7	-67.908
700.8	-67.823
700.9	-67.656
701	-67.55
701.1	-67.476
701.2	-67.413
701.3	-67.354
701.4	-67.289
701.5	-67.21
701.6	-67.144
701.7	-67.111
701.8	-67.141
701.9	-67.229
702	-67.321
702.1	-67.402
702.2	-67.459
702.3	-67.515
702.4	-67.566
702.5	-67.597
702.6	-67.621
702.7	-67.741
702.8	-67.123
702.9	-65.736
703	-64.499
703.1	-63.422
703.2	-62.481
703.3	-61.643
703.4	-60.9
703.5	-60.242
703.6	-59.647
703.7	-59.146
703.8	-58.434
703.9	-57.48
704	-56.61
704.1	-55.82
704.2	-55.078
704.3	-54.386
704.4	-53.723
704.5	-53.076
704.6	-52.444
704.7	-51.676
704.8	-51.748
704.9	-52.706
705	-53.476
705.1	-54.076
705.2	-54.565
705.3	-54.976
705.4	-55.329
705.5	-55.64
705.6	-55.906
705.7	-56.118
705.8	-56.341
705.9	-56.57
706	-56.757
706.1	-56.916
706.2	-57.064
706.3	-57.219
706.4	-57.383
706.5	-57.548
706.6	-57.708
706.7	-57.846
706.8	-58.013
706.9	-58.229
707	-58.452
707.1	-58.691
707.2	-58.933
707.3	-59.171
707.4	-59.387
707.5	-59.581
707.6	-59.769
707.7	-59.956
707.8	-60.217
707.9	-60.538
708	-60.811
708.1	-61.073
708.2	-61.356
708.3	-61.594
708.4	-61.809
708.5	-62.05
708.6	-62.263
708.7	-62.421
708.8	-62.834
708.9	-63.497
709	-64.079
709.1	-64.579
709.2	-65.057
709.3	-65.53
709.4	-65.968
709.5	-66.356
709.6	-66.7
709.7	-67.022
709.8	-67.183
709.9	-67.208
710	-67.273
710.1	-67.363
710.2	-67.461
710.3	-67.564
710.4	-67.661
710.5	-67.753
710.6	-67.844
710.7	-67.941
710.8	-67.938
710.9	-67.82
711	-67.714
711.1	-67.634
711.2	-67.586
711.3	-67.567
711.4	-67.57
711.5	-67.588
711.6	-67.614
711.7	-67.664
711.8	-67.64
711.9	-67.522
712	-67.434
712.1	-67.376
712.2	-67.323
712.3	-67.278
712.4	-67.247
712.5	-67.222
712.6	-67.206
712.7	-67.199
712.8	-67.233
712.9	-67.302
713	-67.351
713.1	-67.39
713.2	-67.427
713.3	-67.451
713.4	-67.464
713.5	-67.46
713.6	-67.46
713.7	-67.593
713.8	-67.035
713.9	-65.751
714	-64.624
714.1	-63.637
714.2	-62.771
714.3	-62.007
714.4	-61.318
714.5	-60.67
714.6	-60.055
714.7	-59.546
714.8	-58.798
714.9	-57.773
715	-56.857
715.1	-56.043
715.2	-55.27
715.3	-54.507
715.4	-53.78
715.5	-53.111
715.6	-52.484
715.7	-51.748
715.8	-51.861
715.9	-52.86
716	-53.681
716.1	-54.334
716.2	-54.846
716.3	-55.223
716.4	-55.539
716.5	-55.832
716.6	-56.054
716.7	-56.25
716.8	-56.494
716.9	-56.735
717	-56.955
717.1	-57.183
717.2	-57.385
717.3	-57.545
717.4	-57.684
717.5	-57.862
717.6	-58.059
717.7	-58.219
717.8	-58.397
717.9	-58.603
718	-58.797
718.1	-58.999
718.2	-59.21
718.3	-59.441
718.4	-59.668
718.5	-59.871
718.6	-60.063
718.7	-60.27
718.8	-60.275
718.9	-60.068
719	-59.898
719.1	-59.756
719.2	-59.648
719.3	-59.591
719.4	-59.567
719.5	-59.555
719.6	-59.555
719.7	-59.694
719.8	-59.078
719.9	-57.658
720	-56.402
720.1	-55.307
720.2	-54.332
720.3	-53.451
720.4	-52.658
720.5	-51.922
720.6	-51.215
720.7	-50.483
720.8	-50.174
720.9	-50.282
721	-50.306
721.1	-50.255
721.2	-50.133
721.3	-49.942
721.4	-49.688
721.5	-49.376
721.6	-49.016
721.7	-48.521
721.8	-48.478
721.9	-48.927
722	-49.24
722.1	-49.451
722.2	-49.594
722.3	-49.685
722.4	-49.723
722.5	-49.713
722.6	-49.641
722.7	-49.51
722.8	-49.331
722.9	-49.135
723	-48.944
723.1	-48.739
723.2	-48.517
723.3	-48.242
723.4	-47.895
723.5	-47.5
723.6	-47.095
723.7	-46.696
723.8	-46.129
723.9	-45.358
724	-44.5
724.1	-43.539
724.2	-42.444
724.3	-41.184
724.4	-39.72
724.5	-37.998
724.6	-35.923
724.7	-33.464
724.8	-29.621
724.9	-24.234
725	-18.079
725.1	-11.089
725.2	-3.7931
725.3	3.026
725.4	8.7453
725.5	12.988
725.6	15.845
725.7	17.554
725.8	18.008
725.9	17.527
726	16.673
726.1	15.565
726.2	14.195
726.3	12.627
726.4	10.82
726.5	8.8039
726.6	6.5772
726.7	4.1733
726.8	1.1802
726.9	-2.347
727	-5.7125
727.1	-8.887
727.2	-11.925
727.3	-14.888
727.4	-17.761
727.5	-20.609
727.6	-23.381
727.7	-26.08
727.8	-28.699
727.9	-31.222
728	-33.622
728.1	-35.861
728.2	-37.956
728.3	-39.904
728.4	-41.698
728.5	-43.314
728.6	-44.79
728.7	-46.155
728.8	-47.16
728.9	-47.826
729	-48.458
729.1	-49.066
729.2	-49.623
729.3	-50.128
729.4	-50.599
729.5	-51.022
729.6	-51.413
729.7	-51.872
729.8	-51.696
729.9	-50.856
730	-50.14
730.1	-49.562
730.2	-49.1
730.3	-48.745
730.4	-48.464
730.5	-48.256
730.6	-48.105
730.7	-47.914
730.8	-48.245
730.9	-49.116
731	-49.871
731.1	-50.493
731.2	-51.033
731.3	-51.516
731.4	-51.959
731.5	-52.371
731.6	-52.731
731.7	-52.96
731.8	-53.463
731.9	-54.302
732	-55.065
732.1	-55.748
732.2	-56.34
732.3	-56.829
732.4	-57.231
732.5	-57.581
732.6	-57.894
732.7	-58.171
732.8	-58.449
732.9	-58.733
733	-58.974
733.1	-59.168
733.2	-59.359
733.3	-59.52
733.4	-59.657
733.5	-59.803
733.6	-59.918
733.7	-60.076
733.8	-59.785
733.9	-59.022
734	-58.344
734.1	-57.728
734.2	-57.19
734.3	-56.759
734.4	-56.388
734.5	-56.044
734.6	-55.718
734.7	-55.469
734.8	-54.925
734.9	-54.073
735	-53.331
735.1	-52.694
735.2	-52.129
735.3	-51.611
735.4	-51.139
735.5	-50.696
735.6	-50.274
735.7	-49.782
735.8	-49.912
735.9	-50.686
736	-51.349
736.1	-51.913
736.2	-52.393
736.3	-52.806
736.4	-53.161
736.5	-53.477
736.6	-53.756
736.7	-53.967
736.8	-54.354
736.9	-54.936
737	-55.448
737.1	-55.891
737.2	-56.298
737.3	-56.677
737.4	-57.021
737.5	-57.318
737.6	-57.584
737.7	-57.816
737.8	-58.133
737.9	-58.534
738	-58.899
738.1	-59.236
738.2	-59.534
738.3	-59.813
738.4	-60.066
738.5	-60.282
738.6	-60.484
738.7	-60.646
738.8	-61.08
738.9	-61.808
739	-62.473
739.1	-63.071
739.2	-63.615
739.3	-64.105
739.4	-64.557
739.5	-64.951
739.6	-65.283
739.7	-65.596
739.8	-65.793
739.9	-65.881
740	-65.995
740.1	-66.132
740.2	-66.27
740.3	-66.387
740.4	-66.477
740.5	-66.569
740.6	-66.683
740.7	-66.844
740.8	-66.839
740.9	-66.647
741	-66.482
741.1	-66.337
741.2	-66.198
741.3	-66.101
741.4	-66.059
741.5	-66.023
741.6	-65.995
741.7	-66.001
741.8	-65.98
741.9	-65.938
742	-65.933
742.1	-65.929
742.2	-65.909
742.3	-65.902
742.4	-65.933
742.5	-65.984
742.6	-66.015
742.7	-66.02
742.8	-65.988
742.9	-65.955
743	-65.956
743.1	-65.973
743.2	-65.994
743.3	-66.001
743.4	-65.992
743.5	-65.975
743.6	-65.953
743.7	-65.931
743.8	-65.939
743.9	-65.981
744	-66.032
744.1	-66.095
744.2	-66.166
744.3	-66.233
744.4	-66.291
744.5	-66.344
744.6	-66.395
744.7	-66.48
744.8	-66.304
744.9	-65.852
745	-65.438
745.1	-65.067
745.2	-64.741
745.3	-64.456
745.4	-64.202
745.5	-63.974
745.6	-63.767
745.7	-63.695
745.8	-62.85
745.9	-61.182
746	-59.69
746.1	-58.375
746.2	-57.208
746.3	-56.165
746.4	-55.218
746.5	-54.353
746.6	-53.558
746.7	-52.737
746.8	-52.546
746.9	-53.004
747	-53.36
747.1	-53.595
747.2	-53.736
747.3	-53.791
747.4	-53.78
747.5	-53.72
747.6	-53.646
747.7	-53.516
747.8	-53.793
747.9	-54.515
748	-55.131
748.1	-55.631
748.2	-56.038
748.3	-56.38
748.4	-56.699
748.5	-57.012
748.6	-57.313
748.7	-57.602
748.8	-57.811
748.9	-57.934
749	-58.051
749.1	-58.184
749.2	-58.318
749.3	-58.446
749.4	-58.572
749.5	-58.704
749.6	-58.865
749.7	-59.031
749.8	-59.131
749.9	-59.214
750	-59.325
750.1	-59.397
750.2	-59.477
750.3	-59.586
750.4	-59.673
750.5	-59.756
750.6	-59.863
750.7	-60.085
750.8	-59.512
750.9	-58.104
751	-56.872
751.1	-55.837
751.2	-54.933
751.3	-54.105
751.4	-53.34
751.5	-52.638
751.6	-51.982
751.7	-51.328
751.8	-50.875
751.9	-50.643
752	-50.407
752.1	-50.144
752.2	-49.853
752.3	-49.548
752.4	-49.224
752.5	-48.862
752.6	-48.463
752.7	-47.94
752.8	-48.001
752.9	-48.678
753	-49.216
753.1	-49.62
753.2	-49.921
753.3	-50.156
753.4	-50.346
753.5	-50.499
753.6	-50.619
753.7	-50.727
753.8	-50.846
753.9	-50.972
754	-51.084
754.1	-51.196
754.2	-51.308
754.3	-51.407
754.4	-51.508
754.5	-51.619
754.6	-51.729
754.7	-51.814
754.8	-52.034
754.9	-52.391
755	-52.715
755.1	-53.025
755.2	-53.33
755.3	-53.614
755.4	-53.88
755.5	-54.127
755.6	-54.358
755.7	-54.546
755.8	-54.961
755.9	-55.634
756	-56.287
756.1	-56.911
756.2	-57.511
756.3	-58.085
756.4	-58.624
756.5	-59.114
756.6	-59.566
756.7	-60.013
756.8	-60.374
756.9	-60.653
757	-60.951
757.1	-61.249
757.2	-61.518
757.3	-61.749
757.4	-61.968
757.5	-62.205
757.6	-62.444
757.7	-62.698
757.8	-62.789
757.9	-62.732
758	-62.71
758.1	-62.672
758.2	-62.662
758.3	-62.699
758.4	-62.724
758.5	-62.757
758.6	-62.823
758.7	-62.884
758.8	-62.908
758.9	-62.944
759	-63.01
759.1	-63.064
759.2	-63.093
759.3	-63.109
759.4	-63.163
759.5	-63.253
759.6	-63.344
759.7	-63.428
759.8	-63.489
759.9	-63.522
760	-63.543
760.1	-63.57
760.2	-63.613
760.3	-63.688
760.4	-63.784
760.5	-63.891
760.6	-63.996
760.7	-64.074
760.8	-64.228
760.9	-64.462
761	-64.678
761.1	-64.877
761.2	-65.056
761.3	-65.213
761.4	-65.349
761.5	-65.47
761.6	-65.584
761.7	-65.667
761.8	-65.937
761.9	-66.41
762	-66.835
762.1	-67.209
762.2	-67.553
762.3	-67.887
762.4	-68.197
762.5	-68.473
762.6	-68.737
762.7	-68.984
762.8	-69.144
762.9	-69.221
763	-69.301
763.1	-69.402
763.2	-69.524
763.3	-69.654
763.4	-69.79
763.5	-69.925
763.6	-70.06
763.7	-70.235
763.8	-70.274
763.9	-70.158
764	-70.075
764.1	-70.006
764.2	-69.931
764.3	-69.856
764.4	-69.79
764.5	-69.75
764.6	-69.746
764.7	-69.782
764.8	-69.814
764.9	-69.82
765	-69.828
765.1	-69.816
765.2	-69.787
765.3	-69.783
765.4	-69.818
765.5	-69.876
765.6	-69.932
765.7	-69.975
765.8	-70.048
765.9	-70.169
766	-70.297
766.1	-70.417
766.2	-70.508
766.3	-70.554
766.4	-70.61
766.5	-70.701
766.6	-70.775
766.7	-70.823
766.8	-71.055
766.9	-71.443
767	-71.799
767.1	-72.146
767.2	-72.454
767.3	-72.711
767.4	-72.954
767.5	-73.22
767.6	-73.469
767.7	-73.675
767.8	-73.81
767.9	-73.895
768	-74.011
768.1	-74.153
768.2	-74.3
768.3	-74.453
768.4	-74.598
768.5	-74.715
768.6	-74.811
768.7	-74.918
768.8	-74.888
768.9	-74.713
769	-74.581
769.1	-74.49
769.2	-74.427
769.3	-74.399
769.4	-74.397
769.5	-74.4
769.6	-74.41
769.7	-74.438
769.8	-74.399
769.9	-74.287
770	-74.19
770.1	-74.116
770.2	-74.052
770.3	-73.991
770.4	-73.938
770.5	-73.883
770.6	-73.832
770.7	-73.815
770.8	-73.672
770.9	-73.386
771	-73.123
771.1	-72.893
771.2	-72.698
771.3	-72.535
771.4	-72.397
771.5	-72.27
771.6	-72.156
771.7	-72.216
771.8	-71.284
771.9	-69.303
772	-67.529
772.1	-65.948
772.2	-64.539
772.3	-63.263
772.4	-62.084
772.5	-60.99
772.6	-59.972
772.7	-58.945
772.8	-58.523
772.9	-58.741
773	-58.919
773.1	-59.029
773.2	-59.081
773.3	-59.071
773.4	-58.982
773.5	-58.82
773.6	-58.64
773.7	-58.387
773.8	-58.673
773.9	-59.526
774	-60.249
774.1	-60.846
774.2	-61.34
774.3	-61.755
774.4	-62.12
774.5	-62.466
774.6	-62.778
774.7	-63.025
774.8	-63.229
774.9	-63.416
775	-63.56
775.1	-63.691
775.2	-63.833
775.3	-63.942
775.4	-64.035
775.5	-64.158
775.6	-64.289
775.7	-64.374
775.8	-64.455
775.9	-64.596
776	-64.762
776.1	-64.899
776.2	-65.018
776.3	-65.111
776.4	-65.178
776.5	-65.244
776.6	-65.325
776.7	-65.444
776.8	-65.484
776.9	-65.432
777	-65.386
777.1	-65.335
777.2	-65.282
777.3	-65.227
777.4	-65.171
777.5	-65.129
777.6	-65.092
777.7	-65.184
777.8	-64.501
777.9	-62.988
778	-61.652
778.1	-60.496
778.2	-59.474
778.3	-58.567
778.4	-57.756
778.5	-57.003
778.6	-56.312
778.7	-55.642
778.8	-55.198
778.9	-54.987
779	-54.75
779.1	-54.482
779.2	-54.19
779.3	-53.874
779.4	-53.527
779.5	-53.155
779.6	-52.764
779.7	-52.243
779.8	-52.345
779.9	-53.103
780	-53.691
780.1	-54.135
780.2	-54.485
780.3	-54.777
780.4	-55.028
780.5	-55.265
780.6	-55.484
780.7	-55.69
780.8	-55.835
780.9	-55.926
781	-56.019
781.1	-56.09
781.2	-56.147
781.3	-56.2
781.4	-56.269
781.5	-56.364
781.6	-56.482
781.7	-56.614
781.8	-56.767
781.9	-56.931
782	-57.077
782.1	-57.224
782.2	-57.388
782.3	-57.587
782.4	-57.794
782.5	-57.989
782.6	-58.183
782.7	-58.482
782.8	-58.051
782.9	-56.852
783	-55.826
783.1	-54.966
783.2	-54.178
783.3	-53.467
783.4	-52.843
783.5	-52.228
783.6	-51.63
783.7	-51.097
783.8	-50.534
783.9	-49.898
784	-49.241
784.1	-48.586
784.2	-47.919
784.3	-47.201
784.4	-46.404
784.5	-45.517
784.6	-44.512
784.7	-43.249
784.8	-42.487
784.9	-42.233
785	-41.626
785.1	-40.668
785.2	-39.356
785.3	-37.64
785.4	-35.44
785.5	-32.634
785.6	-29.034
785.7	-24.43
785.8	-18.745
785.9	-12.003
786	-4.7528
786.1	2.0776
786.2	7.6842
786.3	11.625
786.4	14.046
786.5	15.198
786.6	15.363
786.7	14.785
786.8	13.652
786.9	12.111
787	10.213
787.1	8.0651
787.2	5.72
787.3	3.2349
787.4	0.68668
787.5	-1.8798
787.6	-4.3695
787.7	-6.7401
787.8	-8.341
787.9	-9.2817
788	-10.48
788.1	-11.996
788.2	-13.684
788.3	-15.506
788.4	-17.413
788.5	-19.374
788.6	-21.32
788.7	-23.221
788.8	-25.149
788.9	-27.026
789	-28.761
789.1	-30.355
789.2	-31.883
789.3	-33.357
789.4	-34.777
789.5	-36.143
789.6	-37.42
789.7	-38.574
789.8	-40.219
789.9	-42.325
790	-44.181
790.1	-45.79
790.2	-47.185
790.3	-48.371
790.4	-49.433
790.5	-50.438
790.6	-51.373
790.7	-52.203
790.8	-52.978
790.9	-53.723
791	-54.397
791.1	-55.023
791.2	-55.598
791.3	-56.086
791.4	-56.504
791.5	-56.909
791.6	-57.29
791.7	-57.628
791.8	-57.766
791.9	-57.708
792	-57.646
792.1	-57.632
792.2	-57.658
792.3	-57.665
792.4	-57.666
792.5	-57.697
792.6	-57.755
792.7	-57.921
792.8	-57.449
792.9	-56.286
793	-55.251
793.1	-54.357
793.2	-53.588
793.3	-52.941
793.4	-52.388
793.5	-51.903
793.6	-51.475
793.7	-51.027
793.8	-51.003
793.9	-51.422
794	-51.772
794.1	-52.058
794.2	-52.291
794.3	-52.471
794.4	-52.61
794.5	-52.727
794.6	-52.825
794.7	-52.832
794.8	-53.222
794.9	-54.012
795	-54.7
795.1	-55.298
795.2	-55.819
795.3	-56.266
795.4	-56.65
795.5	-56.991
795.6	-57.293
795.7	-57.552
795.8	-57.797
795.9	-58.041
796	-58.256
796.1	-58.431
796.2	-58.578
796.3	-58.715
796.4	-58.839
796.5	-58.948
796.6	-59.046
796.7	-59.203
796.8	-58.935
796.9	-58.217
797	-57.588
797.1	-57.05
797.2	-56.577
797.3	-56.173
797.4	-55.816
797.5	-55.47
797.6	-55.144
797.7	-54.891
797.8	-54.287
797.9	-53.33
798	-52.497
798.1	-51.772
798.2	-51.121
798.3	-50.528
798.4	-49.963
798.5	-49.402
798.6	-48.875
798.7	-48.327
798.8	-48.387
798.9	-49.045
799	-49.567
799.1	-49.965
799.2	-50.282
799.3	-50.539
799.4	-50.762
799.5	-50.967
799.6	-51.148
799.7	-51.237
799.8	-51.478
799.9	-51.95
800	-52.377
800.1	-52.726
800.2	-53.048
800.3	-53.346
800.4	-53.581
800.5	-53.808
800.6	-54.045
800.7	-54.258
800.8	-54.362
800.9	-54.368
801	-54.402
801.1	-54.472
801.2	-54.55
801.3	-54.605
801.4	-54.64
801.5	-54.675
801.6	-54.712
801.7	-54.854
801.8	-54.434
801.9	-53.399
802	-52.478
802.1	-51.672
802.2	-50.946
802.3	-50.277
802.4	-49.667
802.5	-49.101
802.6	-48.557
802.7	-48.021
802.8	-47.687
802.9	-47.543
803	-47.383
803.1	-47.204
803.2	-47.005
803.3	-46.784
803.4	-46.555
803.5	-46.32
803.6	-46.067
803.7	-45.709
803.8	-45.884
803.9	-46.623
804	-47.239
804.1	-47.755
804.2	-48.191
804.3	-48.558
804.4	-48.879
804.5	-49.172
804.6	-49.439
804.7	-49.687
804.8	-49.993
804.9	-50.359
805	-50.701
805.1	-51.032
805.2	-51.363
805.3	-51.689
805.4	-52.004
805.5	-52.314
805.6	-52.62
805.7	-52.9
805.8	-53.254
805.9	-53.676
806	-54.068
806.1	-54.448
806.2	-54.825
806.3	-55.208
806.4	-55.596
806.5	-55.981
806.6	-56.357
806.7	-56.693
806.8	-57.065
806.9	-57.5
807	-57.92
807.1	-58.343
807.2	-58.773
807.3	-59.193
807.4	-59.585
807.5	-59.943
807.6	-60.278
807.7	-60.608
807.8	-60.917
807.9	-61.196
808	-61.444
808.1	-61.671
808.2	-61.916
808.3	-62.147
808.4	-62.349
808.5	-62.579
808.6	-62.813
808.7	-63.01
808.8	-63.109
808.9	-63.125
809	-63.141
809.1	-63.141
809.2	-63.158
809.3	-63.226
809.4	-63.322
809.5	-63.434
809.6	-63.536
809.7	-63.607
809.8	-63.661
809.9	-63.734
810	-63.828
810.1	-63.94
810.2	-64.075
810.3	-64.213
810.4	-64.348
810.5	-64.486
810.6	-64.621
810.7	-64.734
810.8	-64.916
810.9	-65.18
811	-65.415
811.1	-65.611
811.2	-65.791
811.3	-65.957
811.4	-66.118
811.5	-66.283
811.6	-66.439
811.7	-66.577
811.8	-66.786
811.9	-67.082
812	-67.364
812.1	-67.625
812.2	-67.871
812.3	-68.112
812.4	-68.338
812.5	-68.543
812.6	-68.74
812.7	-68.94
812.8	-69.034
812.9	-69.018
813	-69.018
813.1	-69.039
813.2	-69.083
813.3	-69.141
813.4	-69.215
813.5	-69.297
813.6	-69.386
813.7	-69.512
813.8	-69.582
813.9	-69.58
814	-69.604
814.1	-69.631
814.2	-69.636
814.3	-69.635
814.4	-69.635
814.5	-69.652
814.6	-69.701
814.7	-69.773
814.8	-69.888
814.9	-70.035
815	-70.151
815.1	-70.234
815.2	-70.308
815.3	-70.398
815.4	-70.511
815.5	-70.638
815.6	-70.762
815.7	-70.841
815.8	-70.999
815.9	-71.256
816	-71.5
816.1	-71.753
816.2	-72.009
816.3	-72.237
816.4	-72.425
816.5	-72.623
816.6	-72.822
816.7	-72.968
816.8	-73.133
816.9	-73.327
817	-73.479
817.1	-73.645
817.2	-73.834
817.3	-73.988
817.4	-74.112
817.5	-74.24
817.6	-74.395
817.7	-74.581
817.8	-74.629
817.9	-74.515
818	-74.406
818.1	-74.32
818.2	-74.277
818.3	-74.282
818.4	-74.316
818.5	-74.363
818.6	-74.403
818.7	-74.435
818.8	-74.433
818.9	-74.391
819	-74.354
819.1	-74.341
819.2	-74.337
819.3	-74.338
819.4	-74.362
819.5	-74.401
819.6	-74.447
819.7	-74.497
819.8	-74.612
819.9	-74.783
820	-74.937
820.1	-75.081
820.2	-75.222
820.3	-75.346
820.4	-75.453
820.5	-75.56
820.6	-75.664
820.7	-75.75
820.8	-75.945
820.9	-76.254
821	-76.532
821.1	-76.785
821.2	-77.024
821.3	-77.252
821.4	-77.468
821.5	-77.672
821.6	-77.87
821.7	-78.068
821.8	-78.196
821.9	-78.256
822	-78.321
822.1	-78.382
822.2	-78.442
822.3	-78.49
822.4	-78.523
822.5	-78.55
822.6	-78.597
822.7	-78.679
822.8	-78.666
822.9	-78.559
823	-78.482
823.1	-78.425
823.2	-78.368
823.3	-78.301
823.4	-78.223
823.5	-78.161
823.6	-78.145
823.7	-78.162
823.8	-78.189
823.9	-78.207
824	-78.205
824.1	-78.19
824.2	-78.178
824.3	-78.172
824.4	-78.177
824.5	-78.214
824.6	-78.27
824.7	-78.291
824.8	-78.368
824.9	-78.553
825	-78.735
825.1	-78.864
825.2	-79.004
825.3	-79.165
825.4	-79.275
825.5	-79.385
825.6	-79.526
825.7	-79.631
825.8	-79.813
825.9	-80.088
826	-80.36
826.1	-80.636
826.2	-80.9
826.3	-81.144
826.4	-81.357
826.5	-81.533
826.6	-81.685
826.7	-81.859
826.8	-81.939
826.9	-81.933
827	-81.949
827.1	-81.974
827.2	-82.008
827.3	-82.043
827.4	-82.077
827.5	-82.1
827.6	-82.118
827.7	-82.159
827.8	-82.1
827.9	-81.917
828	-81.763
828.1	-81.641
828.2	-81.526
828.3	-81.436
828.4	-81.369
828.5	-81.314
828.6	-81.275
828.7	-81.247
828.8	-81.242
828.9	-81.259
829	-81.278
829.1	-81.284
829.2	-81.296
829.3	-81.324
829.4	-81.348
829.5	-81.368
829.6	-81.381
829.7	-81.374
829.8	-81.447
829.9	-81.603
830	-81.745
830.1	-81.881
830.2	-82.013
830.3	-82.142
830.4	-82.279
830.5	-82.423
830.6	-82.571
830.7	-82.698
830.8	-82.93
830.9	-83.288
831	-83.622
831.1	-83.901
831.2	-84.137
831.3	-84.362
831.4	-84.582
831.5	-84.804
831.6	-85.035
831.7	-85.298
831.8	-85.426
831.9	-85.37
832	-85.313
832.1	-85.286
832.2	-85.283
832.3	-85.309
832.4	-85.349
832.5	-85.384
832.6	-85.427
832.7	-85.511
832.8	-85.477
832.9	-85.276
833	-85.092
833.1	-84.978
833.2	-84.871
833.3	-84.745
833.4	-84.656
833.5	-84.582
833.6	-84.5
833.7	-84.459
833.8	-84.44
833.9	-84.39
834	-84.333
834.1	-84.321
834.2	-84.337
834.3	-84.35
834.4	-84.343
834.5	-84.317
834.6	-84.291
834.7	-84.267
834.8	-84.316
834.9	-84.449
835	-84.58
835.1	-84.696
835.2	-84.793
835.3	-84.867
835.4	-84.926
835.5	-84.975
835.6	-85.01
835.7	-85.013
835.8	-85.18
835.9	-85.531
836	-85.875
836.1	-86.197
836.2	-86.503
836.3	-86.807
836.4	-87.093
836.5	-87.361
836.6	-87.618
836.7	-87.857
836.8	-88.061
836.9	-88.243
837	-88.418
837.1	-88.58
837.2	-88.738
837.3	-88.887
837.4	-89.035
837.5	-89.185
837.6	-89.327
837.7	-89.505
837.8	-89.486
837.9	-89.237
838	-89.015
838.1	-88.822
838.2	-88.643
838.3	-88.479
838.4	-88.329
838.5	-88.183
838.6	-88.041
838.7	-87.897
838.8	-87.753
838.9	-87.613
839	-87.482
839.1	-87.39
839.2	-87.337
839.3	-87.299
839.4	-87.272
839.5	-87.256
839.6	-87.229
839.7	-87.177
839.8	-87.046
839.9	-86.857
840	-86.709
840.1	-86.603
840.2	-86.521
840.3	-86.437
840.4	-86.322
840.5	-86.183
840.6	-86.07
840.7	-85.993
840.8	-85.927
840.9	-85.878
841	-85.832
841.1	-85.76
841.2	-85.672
841.3	-85.59
841.4	-85.545
841.5	-85.505
841.6	-85.441
841.7	-85.535
841.8	-84.859
841.9	-83.273
842	-81.817
842.1	-80.51
842.2	-79.267
842.3	-78.098
842.4	-77.044
842.5	-76.089
842.6	-75.187
842.7	-74.281
842.8	-73.562
842.9	-73.075
843	-72.642
843.1	-72.238
843.2	-71.841
843.3	-71.44
843.4	-71.038
843.5	-70.638
843.6	-70.233
843.7	-69.706
843.8	-69.912
843.9	-70.924
844	-71.851
844.1	-72.685
844.2	-73.435
844.3	-74.114
844.4	-74.726
844.5	-75.271
844.6	-75.751
844.7	-76.186
844.8	-76.539
844.9	-76.818
845	-77.063
845.1	-77.28
845.2	-77.464
845.3	-77.622
845.4	-77.769
845.5	-77.889
845.6	-77.997
845.7	-78.082
845.8	-78.268
845.9	-78.57
846	-78.853
846.1	-79.112
846.2	-79.347
846.3	-79.565
846.4	-79.769
846.5	-79.96
846.6	-80.134
846.7	-80.281
846.8	-80.528
846.9	-80.874
847	-81.184
847.1	-81.462
847.2	-81.705
847.3	-81.913
847.4	-82.103
847.5	-82.282
847.6	-82.46
847.7	-82.656
847.8	-82.827
847.9	-82.969
848	-83.112
848.1	-83.241
848.2	-83.339
848.3	-83.404
848.4	-83.482
848.5	-83.595
848.6	-83.719
848.7	-83.885
848.8	-83.879
848.9	-83.646
849	-83.418
849.1	-83.228
849.2	-83.07
849.3	-82.925
849.4	-82.8
849.5	-82.713
849.6	-82.667
849.7	-82.624
849.8	-82.56
849.9	-82.521
850	-82.506
850.1	-82.46
850.2	-82.435
850.3	-82.44
850.4	-82.416
850.5	-82.401
850.6	-82.421
850.7	-82.432
850.8	-82.439
850.9	-82.464
851	-82.513
851.1	-82.58
851.2	-82.646
851.3	-82.693
851.4	-82.721
851.5	-82.742
851.6	-82.765
851.7	-82.773
851.8	-82.952
851.9	-83.314
852	-83.654
852.1	-83.97
852.2	-84.263
852.3	-84.52
852.4	-84.75
852.5	-84.961
852.6	-85.14
852.7	-85.297
852.8	-85.48
852.9	-85.68
853	-85.872
853.1	-86.076
853.2	-86.287
853.3	-86.485
853.4	-86.678
853.5	-86.885
853.6	-87.096
853.7	-87.317
853.8	-87.35
853.9	-87.179
854	-87.021
854.1	-86.895
854.2	-86.792
854.3	-86.705
854.4	-86.638
854.5	-86.585
854.6	-86.537
854.7	-86.5
854.8	-86.415
854.9	-86.273
855	-86.14
855.1	-86.013
855.2	-85.892
855.3	-85.766
855.4	-85.641
855.5	-85.524
855.6	-85.414
855.7	-85.325
855.8	-85.254
855.9	-85.203
856	-85.165
856.1	-85.148
856.2	-85.148
856.3	-85.146
856.4	-85.135
856.5	-85.093
856.6	-85.035
856.7	-84.998
856.8	-84.957
856.9	-84.904
857	-84.87
857.1	-84.845
857.2	-84.796
857.3	-84.719
857.4	-84.646
857.5	-84.589
857.6	-84.546
857.7	-84.526
857.8	-84.374
857.9	-84.088
858	-83.855
858.1	-83.635
858.2	-83.397
858.3	-83.2
858.4	-83.04
858.5	-82.862
858.6	-82.699
858.7	-82.709
858.8	-81.858
858.9	-80.064
859	-78.428
859.1	-76.969
859.2	-75.619
859.3	-74.334
859.4	-73.129
859.5	-72.026
859.6	-71.029
859.7	-70.037
859.8	-69.673
859.9	-69.968
860	-70.214
860.1	-70.392
860.2	-70.502
860.3	-70.572
860.4	-70.622
860.5	-70.648
860.6	-70.665
860.7	-70.599
860.8	-71.018
860.9	-71.975
861	-72.846
861.1	-73.617
861.2	-74.298
861.3	-74.903
861.4	-75.444
861.5	-75.914
861.6	-76.318
861.7	-76.685
861.8	-76.984
861.9	-77.216
862	-77.421
862.1	-77.607
862.2	-77.771
862.3	-77.926
862.4	-78.065
862.5	-78.19
862.6	-78.31
862.7	-78.398
862.8	-78.63
862.9	-79.012
863	-79.364
863.1	-79.683
863.2	-79.982
863.3	-80.27
863.4	-80.541
863.5	-80.79
863.6	-81.015
863.7	-81.219
863.8	-81.42
863.9	-81.613
864	-81.785
864.1	-81.952
864.2	-82.115
864.3	-82.292
864.4	-82.477
864.5	-82.658
864.6	-82.848
864.7	-83.045
864.8	-83.097
864.9	-83.003
865	-82.911
865.1	-82.864
865.2	-82.863
865.3	-82.878
865.4	-82.899
865.5	-82.894
865.6	-82.875
865.7	-82.882
865.8	-82.845
865.9	-82.734
866	-82.638
866.1	-82.549
866.2	-82.48
866.3	-82.469
866.4	-82.469
866.5	-82.424
866.6	-82.393
866.7	-82.401
866.8	-82.428
866.9	-82.504
867	-82.597
867.1	-82.658
867.2	-82.704
867.3	-82.781
867.4	-82.875
867.5	-82.94
867.6	-82.973
867.7	-82.988
867.8	-83.152
867.9	-83.465
868	-83.762
868.1	-84.021
868.2	-84.243
868.3	-84.434
868.4	-84.607
868.5	-84.782
868.6	-84.959
868.7	-85.138
868.8	-85.346
868.9	-85.57
869	-85.787
869.1	-85.994
869.2	-86.176
869.3	-86.349
869.4	-86.523
869.5	-86.679
869.6	-86.816
869.7	-86.967
869.8	-86.958
869.9	-86.782
870	-86.621
870.1	-86.485
870.2	-86.373
870.3	-86.271
870.4	-86.187
870.5	-86.128
870.6	-86.078
870.7	-86.036
870.8	-85.965
870.9	-85.868
871	-85.793
871.1	-85.732
871.2	-85.679
871.3	-85.624
871.4	-85.573
871.5	-85.53
871.6	-85.51
871.7	-85.509
871.8	-85.549
871.9	-85.632
872	-85.715
872.1	-85.795
872.2	-85.881
872.3	-85.973
872.4	-86.066
872.5	-86.146
872.6	-86.205
872.7	-86.224
872.8	-86.357
872.9	-86.641
873	-86.92
873.1	-87.201
873.2	-87.474
873.3	-87.739
873.4	-87.986
873.5	-88.176
873.6	-88.334
873.7	-88.497
873.8	-88.69
873.9	-88.911
874	-89.131
874.1	-89.335
874.2	-89.526
874.3	-89.716
874.4	-89.903
874.5	-90.086
874.6	-90.238
874.7	-90.375
874.8	-90.353
874.9	-90.184
875	-90.011
875.1	-89.865
875.2	-89.759
875.3	-89.627
875.4	-89.514
875.5	-89.454
875.6	-89.404
875.7	-89.327
875.8	-89.203
875.9	-89.068
876	-88.976
876.1	-88.901
876.2	-88.81
876.3	-88.711
876.4	-88.614
876.5	-88.524
876.6	-88.459
876.7	-88.427
876.8	-88.433
876.9	-88.461
877	-88.483
877.1	-88.49
877.2	-88.479
877.3	-88.463
877.4	-88.446
877.5	-88.43
877.6	-88.416
877.7	-88.398
877.8	-88.479
877.9	-88.662
878	-88.845
878.1	-89.033
878.2	-89.206
878.3	-89.368
878.4	-89.529
878.5	-89.681
878.6	-89.818
878.7	-89.908
878.8	-90.148
878.9	-90.565
879	-90.952
879.1	-91.307
879.2	-91.639
879.3	-91.943
879.4	-92.223
879.5	-92.49
879.6	-92.741
879.7	-92.992
879.8	-93.067
879.9	-92.952
880	-92.836
880.1	-92.72
880.2	-92.602
880.3	-92.489
880.4	-92.391
880.5	-92.293
880.6	-92.215
880.7	-92.19
880.8	-92.077
880.9	-91.853
881	-91.67
881.1	-91.515
881.2	-91.358
881.3	-91.194
881.4	-91.025
881.5	-90.852
881.6	-90.708
881.7	-90.62
881.8	-90.501
881.9	-90.333
882	-90.168
882.1	-89.99
882.2	-89.796
882.3	-89.624
882.4	-89.493
882.5	-89.396
882.6	-89.301
882.7	-89.194
882.8	-89.102
882.9	-89.024
883	-88.975
883.1	-88.957
883.2	-88.918
883.3	-88.879
883.4	-88.858
883.5	-88.804
883.6	-88.763
883.7	-88.838
883.8	-88.364
883.9	-87.289
884	-86.311
884.1	-85.443
884.2	-84.632
884.3	-83.853
884.4	-83.11
884.5	-82.433
884.6	-81.828
884.7	-81.338
884.8	-80.506
884.9	-79.301
885	-78.165
885.1	-77.084
885.2	-76.062
885.3	-75.104
885.4	-74.21
885.5	-73.38
885.6	-72.61
885.7	-71.773
885.8	-71.803
885.9	-72.77
886	-73.654
886.1	-74.432
886.2	-75.116
886.3	-75.727
886.4	-76.262
886.5	-76.729
886.6	-77.135
886.7	-77.465
886.8	-77.842
886.9	-78.292
887	-78.69
887.1	-79.037
887.2	-79.348
887.3	-79.607
887.4	-79.832
887.5	-80.048
887.6	-80.243
887.7	-80.406
887.8	-80.603
887.9	-80.841
888	-81.055
888.1	-81.249
888.2	-81.432
888.3	-81.608
888.4	-81.769
888.5	-81.919
888.6	-82.066
888.7	-82.181
888.8	-82.38
888.9	-82.682
889	-82.95
889.1	-83.165
889.2	-83.349
889.3	-83.52
889.4	-83.682
889.5	-83.847
889.6	-84.021
889.7	-84.192
889.8	-84.468
889.9	-84.85
890	-85.185
890.1	-85.458
890.2	-85.72
890.3	-86.004
890.4	-86.291
890.5	-86.561
890.6	-86.81
890.7	-87.053
890.8	-87.094
890.9	-86.933
891	-86.799
891.1	-86.703
891.2	-86.65
891.3	-86.626
891.4	-86.589
891.5	-86.546
891.6	-86.532
891.7	-86.536
891.8	-86.441
891.9	-86.286
892	-86.144
892.1	-85.981
892.2	-85.855
892.3	-85.774
892.4	-85.686
892.5	-85.578
892.6	-85.485
892.7	-85.439
892.8	-85.398
892.9	-85.348
893	-85.289
893.1	-85.212
893.2	-85.131
893.3	-85.061
893.4	-85.023
893.5	-85.019
893.6	-85.015
893.7	-85.013
893.8	-85.024
893.9	-85.041
894	-85.054
894.1	-85.055
894.2	-85.046
894.3	-85.026
894.4	-85.006
894.5	-84.985
894.6	-84.97
894.7	-84.961
894.8	-85.008
894.9	-85.116
895	-85.226
895.1	-85.332
895.2	-85.435
895.3	-85.542
895.4	-85.644
895.5	-85.734
895.6	-85.817
895.7	-85.881
895.8	-86.131
895.9	-86.577
896	-86.989
896.1	-87.365
896.2	-87.715
896.3	-88.038
896.4	-88.337
896.5	-88.621
896.6	-88.883
896.7	-89.128
896.8	-89.332
896.9	-89.483
897	-89.612
897.1	-89.74
897.2	-89.864
897.3	-89.98
897.4	-90.104
897.5	-90.236
897.6	-90.381
897.7	-90.577
897.8	-90.525
897.9	-90.206
898	-89.909
898.1	-89.616
898.2	-89.331
898.3	-89.069
898.4	-88.841
898.5	-88.663
898.6	-88.525
898.7	-88.413
898.8	-88.261
898.9	-88.039
899	-87.815
899.1	-87.62
899.2	-87.456
899.3	-87.306
899.4	-87.163
899.5	-87.027
899.6	-86.927
899.7	-86.906
899.8	-86.58
899.9	-85.936
900	-85.368
900.1	-84.832
900.2	-84.327
900.3	-83.89
900.4	-83.478
900.5	-83.065
900.6	-82.697
900.7	-82.46
900.8	-81.754
900.9	-80.513
901	-79.353
901.1	-78.309
901.2	-77.368
901.3	-76.491
901.4	-75.664
901.5	-74.878
901.6	-74.125
901.7	-73.339
901.8	-73.07
901.9	-73.37
902	-73.655
902.1	-73.906
902.2	-74.11
902.3	-74.279
902.4	-74.405
902.5	-74.486
902.6	-74.528
902.7	-74.487
902.8	-74.704
902.9	-75.212
903	-75.663
903.1	-76.06
903.2	-76.406
903.3	-76.712
903.4	-76.986
903.5	-77.235
903.6	-77.464
903.7	-77.674
903.8	-77.839
903.9	-77.957
904	-78.055
904.1	-78.144
904.2	-78.224
904.3	-78.289
904.4	-78.344
904.5	-78.393
904.6	-78.421
904.7	-78.495
904.8	-78.191
904.9	-77.482
905	-76.826
905.1	-76.216
905.2	-75.655
905.3	-75.133
905.4	-74.642
905.5	-74.192
905.6	-73.788
905.7	-73.478
905.8	-72.813
905.9	-71.757
906	-70.781
906.1	-69.881
906.2	-69.034
906.3	-68.223
906.4	-67.444
906.5	-66.705
906.6	-66.037
906.7	-65.339
906.8	-65.301
906.9	-65.96
907	-66.524
907.1	-66.965
907.2	-67.323
907.3	-67.65
907.4	-67.946
907.5	-68.196
907.6	-68.405
907.7	-68.549
907.8	-68.801
907.9	-69.164
908	-69.492
908.1	-69.824
908.2	-70.108
908.3	-70.309
908.4	-70.492
908.5	-70.669
908.6	-70.806
908.7	-70.945
908.8	-71.086
908.9	-71.179
909	-71.242
909.1	-71.326
909.2	-71.419
909.3	-71.484
909.4	-71.523
909.5	-71.545
909.6	-71.563
909.7	-71.661
909.8	-71.395
909.9	-70.711
910	-70.089
910.1	-69.524
910.2	-68.999
910.3	-68.515
910.4	-68.063
910.5	-67.632
910.6	-67.246
910.7	-66.973
910.8	-66.303
910.9	-65.205
911	-64.221
911.1	-63.336
911.2	-62.529
911.3	-61.794
911.4	-61.116
911.5	-60.48
911.6	-59.876
911.7	-59.206
911.8	-59.195
911.9	-59.862
912	-60.418
912.1	-60.881
912.2	-61.261
912.3	-61.57
912.4	-61.831
912.5	-62.044
912.6	-62.214
912.7	-62.326
912.8	-62.622
912.9	-63.116
913	-63.551
913.1	-63.936
913.2	-64.284
913.3	-64.601
913.4	-64.881
913.5	-65.129
913.6	-65.349
913.7	-65.531
913.8	-65.644
913.9	-65.678
914	-65.697
914.1	-65.742
914.2	-65.801
914.3	-65.873
914.4	-65.961
914.5	-66.057
914.6	-66.145
914.7	-66.211
914.8	-66.219
914.9	-66.18
915	-66.154
915.1	-66.164
915.2	-66.206
915.3	-66.247
915.4	-66.267
915.5	-66.263
915.6	-66.244
915.7	-66.347
915.8	-65.749
915.9	-64.39
916	-63.173
916.1	-62.079
916.2	-61.103
916.3	-60.272
916.4	-59.54
916.5	-58.833
916.6	-58.181
916.7	-57.582
916.8	-57.179
916.9	-56.992
917	-56.818
917.1	-56.614
917.2	-56.364
917.3	-56.122
917.4	-55.892
917.5	-55.627
917.6	-55.33
917.7	-54.897
917.8	-55.099
917.9	-55.993
918	-56.766
918.1	-57.41
918.2	-57.939
918.3	-58.387
918.4	-58.775
918.5	-59.115
918.6	-59.41
918.7	-59.688
918.8	-59.93
918.9	-60.136
919	-60.342
919.1	-60.562
919.2	-60.788
919.3	-60.998
919.4	-61.199
919.5	-61.396
919.6	-61.578
919.7	-61.736
919.8	-61.966
919.9	-62.272
920	-62.557
920.1	-62.808
920.2	-63.041
920.3	-63.267
920.4	-63.482
920.5	-63.684
920.6	-63.881
920.7	-64.064
920.8	-64.308
920.9	-64.622
921	-64.918
921.1	-65.202
921.2	-65.467
921.3	-65.721
921.4	-65.964
921.5	-66.189
921.6	-66.406
921.7	-66.596
921.8	-66.932
921.9	-67.415
922	-67.861
922.1	-68.272
922.2	-68.638
922.3	-68.958
922.4	-69.229
922.5	-69.468
922.6	-69.697
922.7	-69.956
922.8	-70.03
922.9	-69.905
923	-69.81
923.1	-69.748
923.2	-69.712
923.3	-69.655
923.4	-69.594
923.5	-69.578
923.6	-69.597
923.7	-69.653
923.8	-69.63
923.9	-69.496
924	-69.354
924.1	-69.22
924.2	-69.111
924.3	-69.025
924.4	-68.956
924.5	-68.913
924.6	-68.912
924.7	-68.934
924.8	-68.875
924.9	-68.762
925	-68.695
925.1	-68.616
925.2	-68.539
925.3	-68.511
925.4	-68.477
925.5	-68.417
925.6	-68.382
925.7	-68.394
925.8	-68.336
925.9	-68.19
926	-68.054
926.1	-67.957
926.2	-67.893
926.3	-67.848
926.4	-67.801
926.5	-67.729
926.6	-67.647
926.7	-67.671
926.8	-66.979
926.9	-65.549
927	-64.292
927.1	-63.202
927.2	-62.24
927.3	-61.376
927.4	-60.591
927.5	-59.872
927.6	-59.217
927.7	-58.572
927.8	-58.191
927.9	-58.085
928	-57.957
928.1	-57.786
928.2	-57.588
928.3	-57.378
928.4	-57.16
928.5	-56.928
928.6	-56.678
928.7	-56.332
928.8	-56.588
928.9	-57.47
929	-58.22
929.1	-58.863
929.2	-59.422
929.3	-59.895
929.4	-60.3
929.5	-60.657
929.6	-60.978
929.7	-61.28
929.8	-61.528
929.9	-61.725
930	-61.911
930.1	-62.084
930.2	-62.258
930.3	-62.437
930.4	-62.616
930.5	-62.795
930.6	-62.968
930.7	-63.121
930.8	-63.322
930.9	-63.566
931	-63.773
931.1	-63.963
931.2	-64.152
931.3	-64.342
931.4	-64.549
931.5	-64.76
931.6	-64.953
931.7	-65.111
931.8	-65.296
931.9	-65.525
932	-65.753
932.1	-66.009
932.2	-66.266
932.3	-66.488
932.4	-66.668
932.5	-66.823
932.6	-66.98
932.7	-67.12
932.8	-67.439
932.9	-67.933
933	-68.353
933.1	-68.713
933.2	-69.068
933.3	-69.395
933.4	-69.677
933.5	-69.974
933.6	-70.252
933.7	-70.496
933.8	-70.579
933.9	-70.501
934	-70.422
934.1	-70.345
934.2	-70.313
934.3	-70.332
934.4	-70.356
934.5	-70.369
934.6	-70.374
934.7	-70.39
934.8	-70.299
934.9	-70.114
935	-69.977
935.1	-69.866
935.2	-69.774
935.3	-69.689
935.4	-69.613
935.5	-69.541
935.6	-69.479
935.7	-69.416
935.8	-69.318
935.9	-69.188
936	-69.073
936.1	-68.993
936.2	-68.944
936.3	-68.918
936.4	-68.901
936.5	-68.892
936.6	-68.89
936.7	-68.91
936.8	-68.787
936.9	-68.526
937	-68.29
937.1	-68.075
937.2	-67.887
937.3	-67.713
937.4	-67.549
937.5	-67.411
937.6	-67.288
937.7	-67.274
937.8	-66.59
937.9	-65.194
938	-63.945
938.1	-62.843
938.2	-61.863
938.3	-60.988
938.4	-60.186
938.5	-59.439
938.6	-58.749
938.7	-58.047
938.8	-57.753
938.9	-57.881
939	-57.949
939.1	-57.958
939.2	-57.935
939.3	-57.893
939.4	-57.839
939.5	-57.769
939.6	-57.683
939.7	-57.498
939.8	-57.768
939.9	-58.52
940	-59.151
940.1	-59.707
940.2	-60.21
940.3	-60.67
940.4	-61.08
940.5	-61.417
940.6	-61.696
940.7	-61.951
940.8	-62.125
940.9	-62.222
941	-62.315
941.1	-62.391
941.2	-62.465
941.3	-62.573
941.4	-62.702
941.5	-62.79
941.6	-62.866
941.7	-62.966
941.8	-63.11
941.9	-63.308
942	-63.523
942.1	-63.711
942.2	-63.856
942.3	-64.01
942.4	-64.18
942.5	-64.329
942.6	-64.435
942.7	-64.544
942.8	-64.587
942.9	-64.559
943	-64.55
943.1	-64.538
943.2	-64.513
943.3	-64.471
943.4	-64.431
943.5	-64.406
943.6	-64.401
943.7	-64.409
943.8	-64.508
943.9	-64.692
944	-64.867
944.1	-65.012
944.2	-65.139
944.3	-65.271
944.4	-65.375
944.5	-65.461
944.6	-65.538
944.7	-65.693
944.8	-65.221
944.9	-64.094
945	-63.09
945.1	-62.201
945.2	-61.416
945.3	-60.719
945.4	-60.11
945.5	-59.565
945.6	-59.066
945.7	-58.673
945.8	-57.966
945.9	-56.909
946	-55.951
946.1	-55.085
946.2	-54.283
946.3	-53.537
946.4	-52.823
946.5	-52.129
946.6	-51.45
946.7	-50.621
946.8	-50.741
946.9	-51.857
947	-52.781
947.1	-53.548
947.2	-54.191
947.3	-54.725
947.4	-55.175
947.5	-55.536
947.6	-55.827
947.7	-56.073
947.8	-56.359
947.9	-56.706
948	-57.042
948.1	-57.373
948.2	-57.697
948.3	-58.005
948.4	-58.273
948.5	-58.507
948.6	-58.752
948.7	-58.999
948.8	-59.366
948.9	-59.857
949	-60.311
949.1	-60.716
949.2	-61.095
949.3	-61.457
949.4	-61.813
949.5	-62.177
949.6	-62.517
949.7	-62.802
949.8	-63.138
949.9	-63.558
950	-63.946
950.1	-64.308
950.2	-64.661
950.3	-64.969
950.4	-65.254
950.5	-65.563
950.6	-65.867
950.7	-66.133
950.8	-66.311
950.9	-66.447
951	-66.611
951.1	-66.767
951.2	-66.907
951.3	-67.033
951.4	-67.153
951.5	-67.274
951.6	-67.416
951.7	-67.595
951.8	-67.704
951.9	-67.719
952	-67.74
952.1	-67.775
952.2	-67.809
952.3	-67.835
952.4	-67.855
952.5	-67.877
952.6	-67.909
952.7	-67.945
952.8	-68.024
952.9	-68.144
953	-68.272
953.1	-68.41
953.2	-68.554
953.3	-68.697
953.4	-68.841
953.5	-68.979
953.6	-69.117
953.7	-69.239
953.8	-69.447
953.9	-69.758
954	-70.041
954.1	-70.301
954.2	-70.547
954.3	-70.778
954.4	-70.997
954.5	-71.204
954.6	-71.4
954.7	-71.581
954.8	-71.772
954.9	-71.985
955	-72.186
955.1	-72.372
955.2	-72.534
955.3	-72.679
955.4	-72.81
955.5	-72.919
955.6	-73.033
955.7	-73.183
955.8	-73.232
955.9	-73.171
956	-73.143
956.1	-73.145
956.2	-73.17
956.3	-73.197
956.4	-73.209
956.5	-73.211
956.6	-73.212
956.7	-73.249
956.8	-73.293
956.9	-73.333
957	-73.382
957.1	-73.408
957.2	-73.413
957.3	-73.426
957.4	-73.461
957.5	-73.507
957.6	-73.563
957.7	-73.616
957.8	-73.713
957.9	-73.856
958	-74.018
958.1	-74.192
958.2	-74.323
958.3	-74.443
958.4	-74.59
958.5	-74.707
958.6	-74.812
958.7	-74.938
958.8	-75.151
958.9	-75.424
959	-75.686
959.1	-75.97
959.2	-76.234
959.3	-76.458
959.4	-76.651
959.5	-76.84
959.6	-77.043
959.7	-77.26
959.8	-77.409
959.9	-77.478
960	-77.543
960.1	-77.598
960.2	-77.643
960.3	-77.687
960.4	-77.747
960.5	-77.837
960.6	-77.945
960.7	-78.08
960.8	-78.126
960.9	-78.069
961	-78.022
961.1	-77.984
961.2	-77.962
961.3	-77.959
961.4	-77.964
961.5	-77.967
961.6	-77.968
961.7	-77.968
961.8	-77.978
961.9	-78.004
962	-78.037
962.1	-78.083
962.2	-78.123
962.3	-78.156
962.4	-78.196
962.5	-78.237
962.6	-78.281
962.7	-78.321
962.8	-78.463
962.9	-78.693
963	-78.901
963.1	-79.097
963.2	-79.284
963.3	-79.466
963.4	-79.646
963.5	-79.832
963.6	-80.012
963.7	-80.169
963.8	-80.403
963.9	-80.701
964	-80.975
964.1	-81.223
964.2	-81.441
964.3	-81.628
964.4	-81.791
964.5	-81.951
964.6	-82.125
964.7	-82.341
964.8	-82.45
964.9	-82.431
965	-82.418
965.1	-82.388
965.2	-82.341
965.3	-82.319
965.4	-82.341
965.5	-82.396
965.6	-82.465
965.7	-82.533
965.8	-82.517
965.9	-82.429
966	-82.358
966.1	-82.328
966.2	-82.335
966.3	-82.334
966.4	-82.308
966.5	-82.296
966.6	-82.328
966.7	-82.332
966.8	-82.355
966.9	-82.442
967	-82.516
967.1	-82.575
967.2	-82.655
967.3	-82.748
967.4	-82.815
967.5	-82.863
967.6	-82.928
967.7	-83.008
967.8	-83.204
967.9	-83.497
968	-83.749
968.1	-83.96
968.2	-84.161
968.3	-84.374
968.4	-84.597
968.5	-84.823
968.6	-85.038
968.7	-85.226
968.8	-85.429
968.9	-85.663
969	-85.878
969.1	-86.062
969.2	-86.231
969.3	-86.392
969.4	-86.543
969.5	-86.694
969.6	-86.843
969.7	-87.02
969.8	-87.066
969.9	-86.96
970	-86.88
970.1	-86.818
970.2	-86.774
970.3	-86.753
970.4	-86.746
970.5	-86.749
970.6	-86.76
970.7	-86.771
970.8	-86.758
970.9	-86.713
971	-86.676
971.1	-86.66
971.2	-86.65
971.3	-86.639
971.4	-86.632
971.5	-86.638
971.6	-86.637
971.7	-86.63
971.8	-86.653
971.9	-86.696
972	-86.728
972.1	-86.762
972.2	-86.79
972.3	-86.83
972.4	-86.891
972.5	-86.965
972.6	-87.055
972.7	-87.128
972.8	-87.324
972.9	-87.654
973	-87.941
973.1	-88.19
973.2	-88.411
973.3	-88.625
973.4	-88.846
973.5	-89.059
973.6	-89.272
973.7	-89.473
973.8	-89.643
973.9	-89.792
974	-89.947
974.1	-90.117
974.2	-90.282
974.3	-90.448
974.4	-90.601
974.5	-90.722
974.6	-90.834
974.7	-90.996
974.8	-91.013
974.9	-90.817
975	-90.645
975.1	-90.52
975.2	-90.388
975.3	-90.288
975.4	-90.22
975.5	-90.127
975.6	-90.033
975.7	-90.002
975.8	-89.963
975.9	-89.872
976	-89.771
976.1	-89.655
976.2	-89.565
976.3	-89.532
976.4	-89.512
976.5	-89.488
976.6	-89.45
976.7	-89.397
976.8	-89.361
976.9	-89.342
977	-89.332
977.1	-89.36
977.2	-89.411
977.3	-89.464
977.4	-89.516
977.5	-89.555
977.6	-89.588
977.7	-89.603
977.8	-89.735
977.9	-89.991
978	-90.224
978.1	-90.436
978.2	-90.622
978.3	-90.777
978.4	-90.915
978.5	-91.056
978.6	-91.188
978.7	-91.298
978.8	-91.491
978.9	-91.756
979	-91.998
979.1	-92.225
979.2	-92.44
979.3	-92.644
979.4	-92.831
979.5	-93.002
979.6	-93.158
979.7	-93.327
979.8	-93.308
979.9	-93.086
980	-92.886
980.1	-92.705
980.2	-92.547
980.3	-92.421
980.4	-92.319
980.5	-92.231
980.6	-92.169
980.7	-92.148
980.8	-92.06
980.9	-91.893
981	-91.735
981.1	-91.581
981.2	-91.423
981.3	-91.257
981.4	-91.106
981.5	-90.984
981.6	-90.889
981.7	-90.836
981.8	-90.792
981.9	-90.714
982	-90.617
982.1	-90.504
982.2	-90.402
982.3	-90.332
982.4	-90.293
982.5	-90.274
982.6	-90.253
982.7	-90.223
982.8	-90.2
982.9	-90.173
983	-90.142
983.1	-90.154
983.2	-90.177
983.3	-90.15
983.4	-90.123
983.5	-90.121
983.6	-90.103
983.7	-90.108
983.8	-90.155
983.9	-90.208
984	-90.243
984.1	-90.289
984.2	-90.359
984.3	-90.416
984.4	-90.443
984.5	-90.449
984.6	-90.465
984.7	-90.473
984.8	-90.677
984.9	-91.088
985	-91.457
985.1	-91.779
985.2	-92.053
985.3	-92.286
985.4	-92.496
985.5	-92.69
985.6	-92.882
985.7	-93.078
985.8	-93.304
985.9	-93.543
986	-93.763
986.1	-93.964
986.2	-94.148
986.3	-94.318
986.4	-94.47
986.5	-94.604
986.6	-94.729
986.7	-94.882
986.8	-94.766
986.9	-94.357
987	-93.974
987.1	-93.623
987.2	-93.302
987.3	-93.009
987.4	-92.746
987.5	-92.502
987.6	-92.268
987.7	-92.065
987.8	-91.834
987.9	-91.561
988	-91.309
988.1	-91.082
988.2	-90.882
988.3	-90.697
988.4	-90.531
988.5	-90.393
988.6	-90.277
988.7	-90.217
988.8	-89.91
988.9	-89.321
989	-88.772
989.1	-88.258
989.2	-87.77
989.3	-87.312
989.4	-86.877
989.5	-86.471
989.6	-86.109
989.7	-85.867
989.8	-85.197
989.9	-84.049
990	-82.995
990.1	-82.002
990.2	-81.054
990.3	-80.172
990.4	-79.378
990.5	-78.678
990.6	-78.043
990.7	-77.384
990.8	-77.18
990.9	-77.454
991	-77.696
991.1	-77.909
991.2	-78.096
991.3	-78.248
991.4	-78.351
991.5	-78.436
991.6	-78.52
991.7	-78.495
991.8	-78.738
991.9	-79.35
992	-79.895
992.1	-80.356
992.2	-80.788
992.3	-81.171
992.4	-81.477
992.5	-81.732
992.6	-81.986
992.7	-82.24
992.8	-82.439
992.9	-82.568
993	-82.648
993.1	-82.693
993.2	-82.744
993.3	-82.815
993.4	-82.892
993.5	-82.964
993.6	-83.027
993.7	-83.132
993.8	-82.831
993.9	-82.097
994	-81.404
994.1	-80.754
994.2	-80.15
994.3	-79.586
994.4	-79.066
994.5	-78.605
994.6	-78.192
994.7	-77.866
994.8	-77.266
994.9	-76.346
995	-75.482
995.1	-74.684
995.2	-73.956
995.3	-73.276
995.4	-72.635
995.5	-72.044
995.6	-71.481
995.7	-70.849
995.8	-70.848
995.9	-71.527
996	-72.138
996.1	-72.668
996.2	-73.13
996.3	-73.536
996.4	-73.881
996.5	-74.162
996.6	-74.404
996.7	-74.597
996.8	-74.879
996.9	-75.256
997	-75.569
997.1	-75.826
997.2	-76.032
997.3	-76.194
997.4	-76.342
997.5	-76.493
997.6	-76.635
997.7	-76.784
997.8	-76.915
997.9	-77.005
998	-77.072
998.1	-77.112
998.2	-77.131
998.3	-77.117
998.4	-77.105
998.5	-77.131
998.6	-77.164
998.7	-77.27
998.8	-76.867
998.9	-75.89
999	-74.962
999.1	-74.129
999.2	-73.387
999.3	-72.707
999.4	-72.065
999.5	-71.466
999.6	-70.943
999.7	-70.519
999.8	-69.935
999.9	-69.168
1000	-68.478
1000.1	-67.849
1000.2	-67.242
1000.3	-66.699
1000.4	-66.206
1000.5	-65.699
1000.6	-65.219
1000.7	-64.702
1000.8	-64.849
1000.9	-65.679
1001	-66.4
1001.1	-67.029
1001.2	-67.592
1001.3	-68.101
1001.4	-68.548
1001.5	-68.913
1001.6	-69.211
1001.7	-69.46
1001.8	-69.696
1001.9	-69.931
1002	-70.141
1002.1	-70.341
1002.2	-70.527
1002.3	-70.697
1002.4	-70.855
1002.5	-71.001
1002.6	-71.127
1002.7	-71.233
1002.8	-71.347
1002.9	-71.465
1003	-71.559
1003.1	-71.634
1003.2	-71.697
1003.3	-71.75
1003.4	-71.799
1003.5	-71.831
1003.6	-71.853
1003.7	-71.945
1003.8	-71.524
1003.9	-70.567
1004	-69.701
1004.1	-68.926
1004.2	-68.23
1004.3	-67.605
1004.4	-67.035
1004.5	-66.516
1004.6	-66.046
1004.7	-65.66
1004.8	-65.07
1004.9	-64.239
1005	-63.481
1005.1	-62.8
1005.2	-62.176
1005.3	-61.601
1005.4	-61.074
1005.5	-60.575
1005.6	-60.102
1005.7	-59.548
1005.8	-59.664
1005.9	-60.483
1006	-61.172
1006.1	-61.74
1006.2	-62.235
1006.3	-62.677
1006.4	-63.072
1006.5	-63.423
1006.6	-63.721
1006.7	-63.941
1006.8	-64.214
1006.9	-64.584
1007	-64.935
1007.1	-65.275
1007.2	-65.585
1007.3	-65.852
1007.4	-66.075
1007.5	-66.267
1007.6	-66.439
1007.7	-66.599
1007.8	-66.721
1007.9	-66.812
1008	-66.904
1008.1	-66.961
1008.2	-67.016
1008.3	-67.105
1008.4	-67.177
1008.5	-67.22
1008.6	-67.291
1008.7	-67.353
1008.8	-67.358
1008.9	-67.37
1009	-67.412
1009.1	-67.438
1009.2	-67.436
1009.3	-67.419
1009.4	-67.43
1009.5	-67.475
1009.6	-67.524
1009.7	-67.671
1009.8	-67.073
1009.9	-65.687
1010	-64.438
1010.1	-63.332
1010.2	-62.369
1010.3	-61.531
1010.4	-60.792
1010.5	-60.137
1010.6	-59.536
1010.7	-58.951
1010.8	-58.526
1010.9	-58.262
1011	-57.994
1011.1	-57.716
1011.2	-57.433
1011.3	-57.14
1011.4	-56.838
1011.5	-56.529
1011.6	-56.21
1011.7	-55.774
1011.8	-56.034
1011.9	-57.02
1012	-57.857
1012.1	-58.564
1012.2	-59.173
1012.3	-59.711
1012.4	-60.19
1012.5	-60.625
1012.6	-61.012
1012.7	-61.362
1012.8	-61.671
1012.9	-61.944
1013	-62.199
1013.1	-62.454
1013.2	-62.715
1013.3	-62.963
1013.4	-63.2
1013.5	-63.429
1013.6	-63.656
1013.7	-63.877
1013.8	-64.182
1013.9	-64.578
1014	-64.945
1014.1	-65.258
1014.2	-65.525
1014.3	-65.762
1014.4	-65.988
1014.5	-66.22
1014.6	-66.466
1014.7	-66.695
1014.8	-67.035
1014.9	-67.482
1015	-67.868
1015.1	-68.19
1015.2	-68.483
1015.3	-68.784
1015.4	-69.093
1015.5	-69.398
1015.6	-69.673
1015.7	-69.886
1015.8	-70.118
1015.9	-70.403
1016	-70.682
1016.1	-70.953
1016.2	-71.232
1016.3	-71.512
1016.4	-71.762
1016.5	-71.975
1016.6	-72.202
1016.7	-72.473
1016.8	-72.507
1016.9	-72.337
1017	-72.219
1017.1	-72.103
1017.2	-72.027
1017.3	-72.018
1017.4	-72.025
1017.5	-72.014
1017.6	-71.996
1017.7	-72.012
1017.8	-72.028
1017.9	-72.028
1018	-72.031
1018.1	-72.02
1018.2	-72.013
1018.3	-72.005
1018.4	-71.999
1018.5	-72.015
1018.6	-72.059
1018.7	-72.122
1018.8	-72.179
1018.9	-72.225
1019	-72.277
1019.1	-72.328
1019.2	-72.367
1019.3	-72.409
1019.4	-72.451
1019.5	-72.489
1019.6	-72.519
1019.7	-72.532
1019.8	-72.565
1019.9	-72.616
1020	-72.675
1020.1	-72.735
1020.2	-72.795
1020.3	-72.86
1020.4	-72.92
1020.5	-72.975
1020.6	-73.035
1020.7	-73.109
1020.8	-73.206
1020.9	-73.308
1021	-73.398
1021.1	-73.487
1021.2	-73.566
1021.3	-73.632
1021.4	-73.701
1021.5	-73.768
1021.6	-73.829
1021.7	-73.87
1021.8	-74.077
1021.9	-74.449
1022	-74.796
1022.1	-75.126
1022.2	-75.435
1022.3	-75.723
1022.4	-75.993
1022.5	-76.228
1022.6	-76.432
1022.7	-76.598
1022.8	-76.822
1022.9	-77.12
1023	-77.402
1023.1	-77.683
1023.2	-77.964
1023.3	-78.239
1023.4	-78.495
1023.5	-78.714
1023.6	-78.898
1023.7	-79.113
1023.8	-79.087
1023.9	-78.805
1024	-78.58
1024.1	-78.395
1024.2	-78.232
1024.3	-78.095
1024.4	-77.993
1024.5	-77.926
1024.6	-77.861
1024.7	-77.795
1024.8	-77.645
1024.9	-77.452
1025	-77.287
1025.1	-77.114
1025.2	-76.98
1025.3	-76.859
1025.4	-76.748
1025.5	-76.674
1025.6	-76.611
1025.7	-76.559
1025.8	-76.289
1025.9	-75.818
1026	-75.417
1026.1	-75.057
1026.2	-74.698
1026.3	-74.357
1026.4	-74.06
1026.5	-73.821
1026.6	-73.62
1026.7	-73.494
1026.8	-72.921
1026.9	-71.86
1027	-70.874
1027.1	-69.972
1027.2	-69.148
1027.3	-68.404
1027.4	-67.734
1027.5	-67.134
1027.6	-66.592
1027.7	-66.043
1027.8	-65.868
1027.9	-66.091
1028	-66.273
1028.1	-66.407
1028.2	-66.494
1028.3	-66.535
1028.4	-66.541
1028.5	-66.526
1028.6	-66.491
1028.7	-66.369
1028.8	-66.569
1028.9	-67.118
1029	-67.588
1029.1	-67.987
1029.2	-68.333
1029.3	-68.625
1029.4	-68.877
1029.5	-69.09
1029.6	-69.27
1029.7	-69.428
1029.8	-69.529
1029.9	-69.587
1030	-69.646
1030.1	-69.704
1030.2	-69.762
1030.3	-69.814
1030.4	-69.853
1030.5	-69.884
1030.6	-69.906
1030.7	-69.979
1030.8	-69.666
1030.9	-68.923
1031	-68.23
1031.1	-67.602
1031.2	-67.029
1031.3	-66.523
1031.4	-66.086
1031.5	-65.699
1031.6	-65.357
1031.7	-65.084
1031.8	-64.551
1031.9	-63.726
1032	-62.954
1032.1	-62.265
1032.2	-61.661
1032.3	-61.126
1032.4	-60.624
1032.5	-60.138
1032.6	-59.671
1032.7	-59.137
1032.8	-59.177
1032.9	-59.818
1033	-60.338
1033.1	-60.725
1033.2	-61.062
1033.3	-61.362
1033.4	-61.587
1033.5	-61.792
1033.6	-61.974
1033.7	-62.07
1033.8	-62.28
1033.9	-62.629
1034	-62.924
1034.1	-63.152
1034.2	-63.348
1034.3	-63.563
1034.4	-63.775
1034.5	-63.96
1034.6	-64.107
1034.7	-64.224
1034.8	-64.258
1034.9	-64.211
1035	-64.195
1035.1	-64.216
1035.2	-64.248
1035.3	-64.286
1035.4	-64.319
1035.5	-64.344
1035.6	-64.351
1035.7	-64.437
1035.8	-63.987
1035.9	-62.97
1036	-62.064
1036.1	-61.262
1036.2	-60.54
1036.3	-59.886
1036.4	-59.303
1036.5	-58.776
1036.6	-58.298
1036.7	-57.86
1036.8	-57.489
1036.9	-57.174
1037	-56.865
1037.1	-56.564
1037.2	-56.268
1037.3	-55.96
1037.4	-55.654
1037.5	-55.354
1037.6	-55.037
1037.7	-54.612
1037.8	-54.723
1037.9	-55.41
1038	-55.973
1038.1	-56.423
1038.2	-56.785
1038.3	-57.088
1038.4	-57.336
1038.5	-57.545
1038.6	-57.731
1038.7	-57.906
1038.8	-58.084
1038.9	-58.267
1039	-58.458
1039.1	-58.65
1039.2	-58.829
1039.3	-58.995
1039.4	-59.155
1039.5	-59.277
1039.6	-59.375
1039.7	-59.51
1039.8	-59.561
1039.9	-59.515
1040	-59.506
1040.1	-59.524
1040.2	-59.54
1040.3	-59.526
1040.4	-59.517
1040.5	-59.545
1040.6	-59.598
1040.7	-59.759
1040.8	-59.336
1040.9	-58.289
1041	-57.365
1041.1	-56.564
1041.2	-55.848
1041.3	-55.177
1041.4	-54.535
1041.5	-53.96
1041.6	-53.447
1041.7	-52.881
1041.8	-52.582
1041.9	-52.592
1042	-52.534
1042.1	-52.394
1042.2	-52.234
1042.3	-52.06
1042.4	-51.842
1042.5	-51.577
1042.6	-51.278
1042.7	-50.898
1042.8	-50.989
1042.9	-51.555
1043	-51.993
1043.1	-52.327
1043.2	-52.582
1043.3	-52.757
1043.4	-52.884
1043.5	-53.004
1043.6	-53.117
1043.7	-53.231
1043.8	-53.315
1043.9	-53.365
1044	-53.424
1044.1	-53.486
1044.2	-53.551
1044.3	-53.611
1044.4	-53.669
1044.5	-53.734
1044.6	-53.795
1044.7	-53.859
1044.8	-53.851
1044.9	-53.773
1045	-53.705
1045.1	-53.65
1045.2	-53.608
1045.3	-53.579
1045.4	-53.556
1045.5	-53.529
1045.6	-53.509
1045.7	-53.596
1045.8	-53.043
1045.9	-51.809
1046	-50.703
1046.1	-49.702
1046.2	-48.751
1046.3	-47.822
1046.4	-46.897
1046.5	-45.959
1046.6	-44.977
1046.7	-43.875
1046.8	-42.893
1046.9	-42.014
1047	-40.887
1047.1	-39.469
1047.2	-37.721
1047.3	-35.56
1047.4	-32.831
1047.5	-29.374
1047.6	-25.022
1047.7	-19.54
1047.8	-13.576
1047.9	-7.3959
1048	-1.0469
1048.1	4.6186
1048.2	9.0617
1048.3	12.07
1048.4	13.784
1048.5	14.429
1048.6	14.228
1048.7	13.423
1048.8	12.203
1048.9	10.624
1049	8.6423
1049.1	6.3583
1049.2	3.8611
1049.3	1.2034
1049.4	-1.566
1049.5	-4.4248
1049.6	-7.3212
1049.7	-10.279
1049.8	-13.235
1049.9	-16.164
1050	-19.036
1050.1	-21.862
1050.2	-24.573
1050.3	-27.186
1050.4	-29.705
1050.5	-32.103
1050.6	-34.315
1050.7	-36.287
1050.8	-37.725
1050.9	-38.696
1051	-39.695
1051.1	-40.73
1051.2	-41.714
1051.3	-42.605
1051.4	-43.422
1051.5	-44.156
1051.6	-44.853
1051.7	-45.567
1051.8	-45.804
1051.9	-45.56
1052	-45.414
1052.1	-45.376
1052.2	-45.41
1052.3	-45.501
1052.4	-45.627
1052.5	-45.778
1052.6	-45.943
1052.7	-46.003
1052.8	-46.813
1052.9	-48.39
1053	-49.782
1053.1	-51.004
1053.2	-52.078
1053.3	-53.023
1053.4	-53.855
1053.5	-54.587
1053.6	-55.237
1053.7	-55.798
1053.8	-56.461
1053.9	-57.241
1054	-57.94
1054.1	-58.558
1054.2	-59.093
1054.3	-59.566
1054.4	-59.996
1054.5	-60.389
1054.6	-60.75
1054.7	-61.071
1054.8	-61.38
1054.9	-61.682
1055	-61.954
1055.1	-62.211
1055.2	-62.463
1055.3	-62.715
1055.4	-62.966
1055.5	-63.202
1055.6	-63.426
1055.7	-63.638
1055.8	-63.891
1055.9	-64.185
1056	-64.439
1056.1	-64.666
1056.2	-64.855
1056.3	-65.018
1056.4	-65.184
1056.5	-65.368
1056.6	-65.565
1056.7	-65.727
1056.8	-66.05
1056.9	-66.509
1057	-66.893
1057.1	-67.256
1057.2	-67.62
1057.3	-67.966
1057.4	-68.285
1057.5	-68.576
1057.6	-68.841
1057.7	-69.1
1057.8	-69.288
1057.9	-69.399
1058	-69.501
1058.1	-69.569
1058.2	-69.655
1058.3	-69.789
1058.4	-69.899
1058.5	-70
1058.6	-70.123
1058.7	-70.241
1058.8	-70.183
1058.9	-69.989
1059	-69.836
1059.1	-69.687
1059.2	-69.547
1059.3	-69.444
1059.4	-69.39
1059.5	-69.367
1059.6	-69.338
1059.7	-69.314
1059.8	-69.223
1059.9	-69.062
1060	-68.933
1060.1	-68.852
1060.2	-68.807
1060.3	-68.777
1060.4	-68.752
1060.5	-68.725
1060.6	-68.703
1060.7	-68.669
1060.8	-68.638
1060.9	-68.613
1061	-68.586
1061.1	-68.56
1061.2	-68.529
1061.3	-68.5
1061.4	-68.475
1061.5	-68.454
1061.6	-68.44
1061.7	-68.5
1061.8	-68.129
1061.9	-67.297
1062	-66.554
1062.1	-65.906
1062.2	-65.336
1062.3	-64.829
1062.4	-64.376
1062.5	-63.961
1062.6	-63.576
1062.7	-63.294
1062.8	-62.606
1062.9	-61.464
1063	-60.418
1063.1	-59.47
1063.2	-58.607
1063.3	-57.817
1063.4	-57.086
1063.5	-56.403
1063.6	-55.768
1063.7	-55.052
1063.8	-55.135
1063.9	-56.06
1064	-56.853
1064.1	-57.52
1064.2	-58.08
1064.3	-58.542
1064.4	-58.902
1064.5	-59.178
1064.6	-59.413
1064.7	-59.612
1064.8	-59.931
1064.9	-60.381
1065	-60.786
1065.1	-61.137
1065.2	-61.42
1065.3	-61.652
1065.4	-61.881
1065.5	-62.126
1065.6	-62.373
1065.7	-62.596
1065.8	-62.815
1065.9	-63.032
1066	-63.234
1066.1	-63.446
1066.2	-63.664
1066.3	-63.867
1066.4	-64.035
1066.5	-64.183
1066.6	-64.347
1066.7	-64.477
1066.8	-64.629
1066.9	-64.859
1067	-65.067
1067.1	-65.219
1067.2	-65.383
1067.3	-65.57
1067.4	-65.724
1067.5	-65.837
1067.6	-65.965
1067.7	-66.1
1067.8	-66.403
1067.9	-66.869
1068	-67.284
1068.1	-67.638
1068.2	-67.953
1068.3	-68.269
1068.4	-68.582
1068.5	-68.876
1068.6	-69.151
1068.7	-69.41
1068.8	-69.62
1068.9	-69.789
1069	-69.944
1069.1	-70.08
1069.2	-70.199
1069.3	-70.3
1069.4	-70.396
1069.5	-70.508
1069.6	-70.631
1069.7	-70.789
1069.8	-70.777
1069.9	-70.576
1070	-70.409
1070.1	-70.272
1070.2	-70.168
1070.3	-70.102
1070.4	-70.062
1070.5	-70.028
1070.6	-69.997
1070.7	-69.991
1070.8	-69.914
1070.9	-69.758
1071	-69.629
1071.1	-69.533
1071.2	-69.45
1071.3	-69.365
1071.4	-69.286
1071.5	-69.213
1071.6	-69.147
1071.7	-69.09
1071.8	-69.04
1071.9	-68.985
1072	-68.918
1072.1	-68.856
1072.2	-68.811
1072.3	-68.788
1072.4	-68.775
1072.5	-68.776
1072.6	-68.794
1072.7	-68.892
1072.8	-68.457
1072.9	-67.464
1073	-66.547
1073.1	-65.698
1073.2	-64.951
1073.3	-64.292
1073.4	-63.716
1073.5	-63.226
1073.6	-62.777
1073.7	-62.377
1073.8	-61.727
1073.9	-60.824
1074	-60.012
1074.1	-59.297
1074.2	-58.646
1074.3	-58.047
1074.4	-57.492
1074.5	-56.951
1074.6	-56.403
1074.7	-55.738
1074.8	-55.841
1074.9	-56.768
1075	-57.53
1075.1	-58.167
1075.2	-58.723
1075.3	-59.145
1075.4	-59.504
1075.5	-59.854
1075.6	-60.146
1075.7	-60.353
1075.8	-60.6
1075.9	-60.928
1076	-61.244
1076.1	-61.517
1076.2	-61.742
1076.3	-61.938
1076.4	-62.114
1076.5	-62.298
1076.6	-62.488
1076.7	-62.66
1076.8	-62.846
1076.9	-63.052
1077	-63.236
1077.1	-63.393
1077.2	-63.527
1077.3	-63.635
1077.4	-63.74
1077.5	-63.861
1077.6	-63.981
1077.7	-64.108
1077.8	-64.251
1077.9	-64.395
1078	-64.536
1078.1	-64.668
1078.2	-64.803
1078.3	-64.93
1078.4	-65.045
1078.5	-65.157
1078.6	-65.274
1078.7	-65.373
1078.8	-65.491
1078.9	-65.648
1079	-65.789
1079.1	-65.925
1079.2	-66.065
1079.3	-66.194
1079.4	-66.314
1079.5	-66.427
1079.6	-66.533
1079.7	-66.617
1079.8	-66.836
1079.9	-67.196
1080	-67.53
1080.1	-67.819
1080.2	-68.074
1080.3	-68.312
1080.4	-68.512
1080.5	-68.676
1080.6	-68.824
1080.7	-68.944
1080.8	-69.193
1080.9	-69.583
1081	-69.961
1081.1	-70.326
1081.2	-70.671
1081.3	-70.987
1081.4	-71.277
1081.5	-71.513
1081.6	-71.701
1081.7	-71.932
1081.8	-71.935
1081.9	-71.699
1082	-71.517
1082.1	-71.361
1082.2	-71.203
1082.3	-71.041
1082.4	-70.919
1082.5	-70.85
1082.6	-70.81
1082.7	-70.784
1082.8	-70.638
1082.9	-70.381
1083	-70.18
1083.1	-70.034
1083.2	-69.884
1083.3	-69.751
1083.4	-69.658
1083.5	-69.558
1083.6	-69.468
1083.7	-69.441
1083.8	-69.24
1083.9	-68.828
1084	-68.482
1084.1	-68.215
1084.2	-67.967
1084.3	-67.71
1084.4	-67.46
1084.5	-67.243
1084.6	-67.065
1084.7	-67.006
1084.8	-66.477
1084.9	-65.426
1085	-64.464
1085.1	-63.597
1085.2	-62.8
1085.3	-62.067
1085.4	-61.406
1085.5	-60.807
1085.6	-60.266
1085.7	-59.746
1085.8	-59.519
1085.9	-59.586
1086	-59.62
1086.1	-59.62
1086.2	-59.589
1086.3	-59.523
1086.4	-59.428
1086.5	-59.319
1086.6	-59.19
1086.7	-58.978
1086.8	-59.141
1086.9	-59.708
1087	-60.184
1087.1	-60.586
1087.2	-60.93
1087.3	-61.223
1087.4	-61.474
1087.5	-61.691
1087.6	-61.877
1087.7	-62.033
1087.8	-62.16
1087.9	-62.263
1088	-62.357
1088.1	-62.446
1088.2	-62.535
1088.3	-62.621
1088.4	-62.712
1088.5	-62.807
1088.6	-62.897
1088.7	-63.036
1088.8	-62.835
1088.9	-62.27
1089	-61.758
1089.1	-61.286
1089.2	-60.845
1089.3	-60.444
1089.4	-60.092
1089.5	-59.776
1089.6	-59.507
1089.7	-59.331
1089.8	-58.843
1089.9	-58.016
1090	-57.242
1090.1	-56.506
1090.2	-55.828
1090.3	-55.219
1090.4	-54.675
1090.5	-54.174
1090.6	-53.68
1090.7	-53.078
1090.8	-52.979
1090.9	-53.43
1091	-53.779
1091.1	-54.04
1091.2	-54.238
1091.3	-54.403
1091.4	-54.533
1091.5	-54.599
1091.6	-54.617
1091.7	-54.614
1091.8	-54.768
1091.9	-55.053
1092	-55.31
1092.1	-55.551
1092.2	-55.735
1092.3	-55.893
1092.4	-56.065
1092.5	-56.244
1092.6	-56.395
1092.7	-56.514
1092.8	-56.571
1092.9	-56.605
1093	-56.673
1093.1	-56.744
1093.2	-56.817
1093.3	-56.875
1093.4	-56.915
1093.5	-56.95
1093.6	-56.995
1093.7	-57.13
1093.8	-56.793
1093.9	-55.968
1094	-55.25
1094.1	-54.62
1094.2	-54.063
1094.3	-53.557
1094.4	-53.07
1094.5	-52.606
1094.6	-52.162
1094.7	-51.719
1094.8	-51.223
1094.9	-50.674
1095	-50.126
1095.1	-49.561
1095.2	-48.975
1095.3	-48.366
1095.4	-47.724
1095.5	-47.039
1095.6	-46.298
1095.7	-45.398
1095.8	-44.989
1095.9	-45.065
1096	-44.91
1096.1	-44.556
1096.2	-44.02
1096.3	-43.318
1096.4	-42.434
1096.5	-41.338
1096.6	-39.995
1096.7	-38.338
1096.8	-36.307
1096.9	-33.81
1097	-30.67
1097.1	-26.71
1097.2	-21.796
1097.3	-15.854
1097.4	-9.1707
1097.5	-2.3395
1097.6	3.7917
1097.7	8.5395
1097.8	11.899
1097.9	13.969
1098	14.899
1098.1	14.916
1098.2	14.22
1098.3	12.986
1098.4	11.354
1098.5	9.4741
1098.6	7.402
1098.7	5.1416
1098.8	3.297
1098.9	1.8488
1099	0.16085
1099.1	-1.7167
1099.2	-3.7339
1099.3	-5.8489
1099.4	-8.0086
1099.5	-10.198
1099.6	-12.369
1099.7	-14.5
1099.8	-16.793
1099.9	-19.215
1100	-21.482
1100.1	-23.597
1100.2	-25.629
1100.3	-27.557
1100.4	-29.372
1100.5	-31.119
1100.6	-32.846
1100.7	-34.554
1100.8	-36.648
1100.9	-39.035
1101	-41.144
1101.1	-42.964
1101.2	-44.601
1101.3	-46.089
1101.4	-47.433
1101.5	-48.671
1101.6	-49.791
1101.7	-50.793
1101.8	-51.675
1101.9	-52.448
1102	-53.173
1102.1	-53.86
1102.2	-54.491
1102.3	-55.075
1102.4	-55.605
1102.5	-56.075
1102.6	-56.489
1102.7	-56.876
1102.8	-57.168
1102.9	-57.353
1103	-57.512
1103.1	-57.66
1103.2	-57.811
1103.3	-57.952
1103.4	-58.089
1103.5	-58.231
1103.6	-58.38
1103.7	-58.628
1103.8	-58.235
1103.9	-57.172
1104	-56.245
1104.1	-55.439
1104.2	-54.742
1104.3	-54.156
1104.4	-53.651
1104.5	-53.205
1104.6	-52.809
1104.7	-52.418
1104.8	-52.268
1104.9	-52.365
1105	-52.433
1105.1	-52.494
1105.2	-52.534
1105.3	-52.545
1105.4	-52.554
1105.5	-52.561
1105.6	-52.568
1105.7	-52.502
1105.8	-52.995
1105.9	-54.063
1106	-54.998
1106.1	-55.782
1106.2	-56.431
1106.3	-56.985
1106.4	-57.479
1106.5	-57.934
1106.6	-58.357
1106.7	-58.759
1106.8	-59.05
1106.9	-59.208
1107	-59.327
1107.1	-59.436
1107.2	-59.558
1107.3	-59.693
1107.4	-59.824
1107.5	-59.949
1107.6	-60.054
1107.7	-60.136
1107.8	-60.265
1107.9	-60.44
1108	-60.59
1108.1	-60.69
1108.2	-60.788
1108.3	-60.902
1108.4	-60.972
1108.5	-61.045
1108.6	-61.146
1108.7	-61.279
1108.8	-60.885
1108.9	-59.993
1109	-59.196
1109.1	-58.463
1109.2	-57.809
1109.3	-57.262
1109.4	-56.799
1109.5	-56.387
1109.6	-55.999
1109.7	-55.664
1109.8	-55.018
1109.9	-54.063
1110	-53.227
1110.1	-52.496
1110.2	-51.849
1110.3	-51.266
1110.4	-50.722
1110.5	-50.207
1110.6	-49.716
1110.7	-49.125
1110.8	-49.299
1110.9	-50.281
1111	-51.122
1111.1	-51.823
1111.2	-52.415
1111.3	-52.931
1111.4	-53.378
1111.5	-53.756
1111.6	-54.085
1111.7	-54.368
1111.8	-54.722
1111.9	-55.153
1112	-55.543
1112.1	-55.901
1112.2	-56.226
1112.3	-56.517
1112.4	-56.789
1112.5	-57.047
1112.6	-57.296
1112.7	-57.526
1112.8	-57.767
1112.9	-58.02
1113	-58.254
1113.1	-58.488
1113.2	-58.721
1113.3	-58.946
1113.4	-59.165
1113.5	-59.371
1113.6	-59.573
1113.7	-59.781
1113.8	-60.005
1113.9	-60.239
1114	-60.467
1114.1	-60.679
1114.2	-60.863
1114.3	-61.017
1114.4	-61.151
1114.5	-61.267
1114.6	-61.386
1114.7	-61.504
1114.8	-61.801
1114.9	-62.272
1115	-62.706
1115.1	-63.096
1115.2	-63.422
1115.3	-63.699
1115.4	-63.973
1115.5	-64.263
1115.6	-64.538
1115.7	-64.779
1115.8	-65.034
1115.9	-65.31
1116	-65.57
1116.1	-65.83
1116.2	-66.09
1116.3	-66.337
1116.4	-66.558
1116.5	-66.738
1116.6	-66.931
1116.7	-67.158
1116.8	-67.148
1116.9	-66.944
1117	-66.788
1117.1	-66.631
1117.2	-66.515
1117.3	-66.455
1117.4	-66.395
1117.5	-66.327
1117.6	-66.284
1117.7	-66.3
1117.8	-66.237
1117.9	-66.061
1118	-65.892
1118.1	-65.728
1118.2	-65.578
1118.3	-65.463
1118.4	-65.396
1118.5	-65.361
1118.6	-65.34
1118.7	-65.331
1118.8	-65.29
1118.9	-65.21
1119	-65.136
1119.1	-65.066
1119.2	-64.997
1119.3	-64.929
1119.4	-64.864
1119.5	-64.812
1119.6	-64.763
1119.7	-64.815
1119.8	-64.336
1119.9	-63.283
1120	-62.357
1120.1	-61.552
1120.2	-60.831
1120.3	-60.178
1120.4	-59.599
1120.5	-59.074
1120.6	-58.596
1120.7	-58.174
1120.8	-57.664
1120.9	-57.046
1121	-56.468
1121.1	-55.931
1121.2	-55.434
1121.3	-54.962
1121.4	-54.512
1121.5	-54.086
1121.6	-53.665
1121.7	-53.125
1121.8	-53.251
1121.9	-54.081
1122	-54.761
1122.1	-55.325
1122.2	-55.8
1122.3	-56.203
1122.4	-56.552
1122.5	-56.862
1122.6	-57.15
1122.7	-57.413
1122.8	-57.681
1122.9	-57.957
1123	-58.176
1123.1	-58.346
1123.2	-58.503
1123.3	-58.664
1123.4	-58.835
1123.5	-59.02
1123.6	-59.202
1123.7	-59.347
1123.8	-59.465
1123.9	-59.576
1124	-59.7
1124.1	-59.848
1124.2	-60
1124.3	-60.147
1124.4	-60.282
1124.5	-60.385
1124.6	-60.462
1124.7	-60.58
1124.8	-60.506
1124.9	-60.2
1125	-59.906
1125.1	-59.671
1125.2	-59.486
1125.3	-59.284
1125.4	-59.112
1125.5	-58.997
1125.6	-58.888
1125.7	-58.867
1125.8	-58.196
1125.9	-56.856
1126	-55.655
1126.1	-54.571
1126.2	-53.578
1126.3	-52.671
1126.4	-51.856
1126.5	-51.131
1126.6	-50.458
1126.7	-49.718
1126.8	-49.558
1126.9	-50.001
1127	-50.329
1127.1	-50.542
1127.2	-50.663
1127.3	-50.708
1127.4	-50.699
1127.5	-50.652
1127.6	-50.567
1127.7	-50.396
1127.8	-50.581
1127.9	-51.139
1128	-51.612
1128.1	-52.013
1128.2	-52.357
1128.3	-52.668
1128.4	-52.95
1128.5	-53.21
1128.6	-53.451
1128.7	-53.682
1128.8	-53.885
1128.9	-54.062
1129	-54.243
1129.1	-54.428
1129.2	-54.607
1129.3	-54.786
1129.4	-54.971
1129.5	-55.147
1129.6	-55.309
1129.7	-55.471
1129.8	-55.7
1129.9	-55.986
1130	-56.258
1130.1	-56.516
1130.2	-56.766
1130.3	-57.016
1130.4	-57.263
1130.5	-57.521
1130.6	-57.792
1130.7	-58.037
1130.8	-58.402
1130.9	-58.897
1131	-59.34
1131.1	-59.733
1131.2	-60.091
1131.3	-60.409
1131.4	-60.715
1131.5	-61.032
1131.6	-61.35
1131.7	-61.651
1131.8	-62.017
1131.9	-62.419
1132	-62.761
1132.1	-63.086
1132.2	-63.407
1132.3	-63.735
1132.4	-64.057
1132.5	-64.357
1132.6	-64.641
1132.7	-64.938
1132.8	-65.022
1132.9	-64.874
1133	-64.731
1133.1	-64.604
1133.2	-64.528
1133.3	-64.488
1133.4	-64.438
1133.5	-64.429
1133.6	-64.44
1133.7	-64.44
1133.8	-64.374
1133.9	-64.245
1134	-64.129
1134.1	-64.007
1134.2	-63.913
1134.3	-63.869
1134.4	-63.849
1134.5	-63.814
1134.6	-63.768
1134.7	-63.715
1134.8	-63.66
1134.9	-63.633
1135	-63.63
1135.1	-63.641
1135.2	-63.657
1135.3	-63.661
1135.4	-63.661
1135.5	-63.663
1135.6	-63.654
1135.7	-63.667
1135.8	-63.397
1135.9	-62.824
1136	-62.304
1136.1	-61.853
1136.2	-61.468
1136.3	-61.141
1136.4	-60.856
1136.5	-60.611
1136.6	-60.39
1136.7	-60.271
1136.8	-59.58
1136.9	-58.287
1137	-57.126
1137.1	-56.08
1137.2	-55.139
1137.3	-54.288
1137.4	-53.5
1137.5	-52.767
1137.6	-52.082
1137.7	-51.332
1137.8	-51.239
1137.9	-51.832
1138	-52.302
1138.1	-52.649
1138.2	-52.902
1138.3	-53.073
1138.4	-53.173
1138.5	-53.216
1138.6	-53.228
1138.7	-53.18
1138.8	-53.417
1138.9	-53.959
1139	-54.44
1139.1	-54.864
1139.2	-55.233
1139.3	-55.556
1139.4	-55.83
1139.5	-56.054
1139.6	-56.258
1139.7	-56.474
1139.8	-56.682
1139.9	-56.878
1140	-57.07
1140.1	-57.256
1140.2	-57.414
1140.3	-57.533
1140.4	-57.658
1140.5	-57.823
1140.6	-58.006
1140.7	-58.177
1140.8	-58.379
1140.9	-58.61
1141	-58.832
1141.1	-59.058
1141.2	-59.282
1141.3	-59.487
1141.4	-59.657
1141.5	-59.808
1141.6	-59.979
1141.7	-60.136
1141.8	-60.313
1141.9	-60.568
1142	-60.814
1142.1	-61.015
1142.2	-61.222
1142.3	-61.445
1142.4	-61.634
1142.5	-61.783
1142.6	-61.947
1142.7	-62.107
1142.8	-62.458
1142.9	-62.998
1143	-63.471
1143.1	-63.872
1143.2	-64.234
1143.3	-64.596
1143.4	-64.949
1143.5	-65.288
1143.6	-65.611
1143.7	-65.919
1143.8	-66.126
1143.9	-66.232
1144	-66.334
1144.1	-66.43
1144.2	-66.515
1144.3	-66.594
1144.4	-66.676
1144.5	-66.76
1144.6	-66.851
1144.7	-66.986
1144.8	-66.92
1144.9	-66.632
1145	-66.397
1145.1	-66.206
1145.2	-66.049
1145.3	-65.929
1145.4	-65.832
1145.5	-65.763
1145.6	-65.71
1145.7	-65.67
1145.8	-65.616
1145.9	-65.537
1146	-65.462
1146.1	-65.402
1146.2	-65.358
1146.3	-65.313
1146.4	-65.273
1146.5	-65.226
1146.6	-65.169
1146.7	-65.158
1146.8	-64.863
1146.9	-64.26
1147	-63.717
1147.1	-63.247
1147.2	-62.833
1147.3	-62.48
1147.4	-62.173
1147.5	-61.901
1147.6	-61.668
1147.7	-61.531
1147.8	-60.935
1147.9	-59.834
1148	-58.821
1148.1	-57.895
1148.2	-57.054
1148.3	-56.317
1148.4	-55.664
1148.5	-55.074
1148.6	-54.521
1148.7	-53.886
1148.8	-53.755
1148.9	-54.188
1149	-54.558
1149.1	-54.859
1149.2	-55.095
1149.3	-55.277
1149.4	-55.412
1149.5	-55.501
1149.6	-55.535
1149.7	-55.468
1149.8	-55.655
1149.9	-56.152
1150	-56.573
1150.1	-56.918
1150.2	-57.233
1150.3	-57.494
1150.4	-57.714
1150.5	-57.95
1150.6	-58.17
1150.7	-58.337
1150.8	-58.471
1150.9	-58.613
1151	-58.765
1151.1	-58.898
1151.2	-59.006
1151.3	-59.095
1151.4	-59.189
1151.5	-59.314
1151.6	-59.451
1151.7	-59.63
1151.8	-59.51
1151.9	-59.066
1152	-58.663
1152.1	-58.294
1152.2	-57.971
1152.3	-57.686
1152.4	-57.431
1152.5	-57.221
1152.6	-57.053
1152.7	-56.986
1152.8	-56.435
1152.9	-55.375
1153	-54.418
1153.1	-53.545
1153.2	-52.751
1153.3	-52.025
1153.4	-51.345
1153.5	-50.696
1153.6	-50.068
1153.7	-49.359
1153.8	-49.225
1153.9	-49.689
1154	-50.036
1154.1	-50.28
1154.2	-50.443
1154.3	-50.541
1154.4	-50.59
1154.5	-50.595
1154.6	-50.556
1154.7	-50.447
1154.8	-50.594
1154.9	-51.01
1155	-51.352
1155.1	-51.638
1155.2	-51.876
1155.3	-52.059
1155.4	-52.207
1155.5	-52.339
1155.6	-52.459
1155.7	-52.583
1155.8	-52.672
1155.9	-52.731
1156	-52.808
1156.1	-52.897
1156.2	-53.003
1156.3	-53.119
1156.4	-53.219
1156.5	-53.297
1156.6	-53.362
1156.7	-53.435
1156.8	-53.469
1156.9	-53.484
1157	-53.526
1157.1	-53.569
1157.2	-53.602
1157.3	-53.614
1157.4	-53.631
1157.5	-53.672
1157.6	-53.727
1157.7	-53.895
1157.8	-53.352
1157.9	-52.05
1158	-50.906
1158.1	-49.915
1158.2	-49.005
1158.3	-48.121
1158.4	-47.293
1158.5	-46.511
1158.6	-45.691
1158.7	-44.814
1158.8	-44.206
1158.9	-43.805
1159	-43.255
1159.1	-42.592
1159.2	-41.813
1159.3	-40.893
1159.4	-39.796
1159.5	-38.467
1159.6	-36.874
1159.7	-34.893
1159.8	-33.091
1159.9	-31.407
1160	-29.083
1160.1	-26.057
1160.2	-22.276
1160.3	-17.701
1160.4	-12.527
1160.5	-7.0952
1160.6	-1.8955
1160.7	2.5349
1160.8	5.9692
1160.9	8.2995
1161	9.6238
1161.1	10.118
1161.2	9.9415
1161.3	9.2679
1161.4	8.1857
1161.5	6.8267
1161.6	5.2166
1161.7	3.4428
1161.8	1.4528
1161.9	-0.72816
1162	-2.9975
1162.1	-5.3391
1162.2	-7.7202
1162.3	-10.165
1162.4	-12.617
1162.5	-15.091
1162.6	-17.559
1162.7	-20.047
1162.8	-22.496
1162.9	-24.885
1163	-27.198
1163.1	-29.412
1163.2	-31.552
1163.3	-33.615
1163.4	-35.632
1163.5	-37.601
1163.6	-39.505
1163.7	-41.341
1163.8	-43.265
1163.9	-45.219
1164	-46.988
1164.1	-48.568
1164.2	-50.011
1164.3	-51.331
1164.4	-52.565
1164.5	-53.731
1164.6	-54.813
1164.7	-55.827
1164.8	-56.755
1164.9	-57.578
1165	-58.303
1165.1	-58.959
1165.2	-59.566
1165.3	-60.138
1165.4	-60.682
1165.5	-61.177
1165.6	-61.607
1165.7	-62.004
1165.8	-62.159
1165.9	-62.078
1166	-62.025
1166.1	-62.004
1166.2	-62.029
1166.3	-62.112
1166.4	-62.22
1166.5	-62.309
1166.6	-62.41
1166.7	-62.556
1166.8	-62.614
1166.9	-62.603
1167	-62.634
1167.1	-62.654
1167.2	-62.668
1167.3	-62.727
1167.4	-62.803
1167.5	-62.852
1167.6	-62.887
1167.7	-62.971
1167.8	-62.942
1167.9	-62.764
1168	-62.605
1168.1	-62.45
1168.2	-62.294
1168.3	-62.157
1168.4	-62.057
1168.5	-61.995
1168.6	-61.955
1168.7	-62.015
1168.8	-61.502
1168.9	-60.379
1169	-59.376
1169.1	-58.483
1169.2	-57.689
1169.3	-56.982
1169.4	-56.334
1169.5	-55.742
1169.6	-55.198
1169.7	-54.661
1169.8	-54.445
1169.9	-54.547
1170	-54.62
1170.1	-54.666
1170.2	-54.688
1170.3	-54.696
1170.4	-54.691
1170.5	-54.673
1170.6	-54.64
1170.7	-54.508
1170.8	-54.844
1170.9	-55.681
1171	-56.399
1171.1	-57.013
1171.2	-57.554
1171.3	-58.022
1171.4	-58.423
1171.5	-58.776
1171.6	-59.072
1171.7	-59.319
1171.8	-59.492
1171.9	-59.594
1172	-59.682
1172.1	-59.767
1172.2	-59.848
1172.3	-59.938
1172.4	-60.03
1172.5	-60.117
1172.6	-60.213
1172.7	-60.321
1172.8	-60.344
1172.9	-60.279
1173	-60.198
1173.1	-60.11
1173.2	-60.033
1173.3	-59.979
1173.4	-59.953
1173.5	-59.941
1173.6	-59.937
1173.7	-60.018
1173.8	-59.409
1173.9	-58.085
1174	-56.917
1174.1	-55.916
1174.2	-55.033
1174.3	-54.234
1174.4	-53.511
1174.5	-52.849
1174.6	-52.222
1174.7	-51.58
1174.8	-51.244
1174.9	-51.242
1175	-51.201
1175.1	-51.101
1175.2	-50.998
1175.3	-50.879
1175.4	-50.712
1175.5	-50.551
1175.6	-50.397
1175.7	-50.129
1175.8	-50.36
1175.9	-51.142
1176	-51.839
1176.1	-52.454
1176.2	-52.98
1176.3	-53.435
1176.4	-53.834
1176.5	-54.173
1176.6	-54.472
1176.7	-54.751
1176.8	-54.969
1176.9	-55.135
1177	-55.309
1177.1	-55.494
1177.2	-55.677
1177.3	-55.852
1177.4	-56.017
1177.5	-56.165
1177.6	-56.294
1177.7	-56.405
1177.8	-56.556
1177.9	-56.746
1178	-56.926
1178.1	-57.103
1178.2	-57.273
1178.3	-57.426
1178.4	-57.572
1178.5	-57.726
1178.6	-57.882
1178.7	-58.101
1178.8	-57.929
1178.9	-57.338
1179	-56.818
1179.1	-56.362
1179.2	-55.967
1179.3	-55.625
1179.4	-55.322
1179.5	-55.053
1179.6	-54.805
1179.7	-54.652
1179.8	-53.981
1179.9	-52.761
1180	-51.652
1180.1	-50.648
1180.2	-49.748
1180.3	-48.931
1180.4	-48.17
1180.5	-47.462
1180.6	-46.796
1180.7	-46.049
1180.8	-46.045
1180.9	-46.805
1181	-47.393
1181.1	-47.818
1181.2	-48.14
1181.3	-48.399
1181.4	-48.62
1181.5	-48.811
1181.6	-48.955
1181.7	-49.008
1181.8	-49.224
1181.9	-49.636
1182	-50.033
1182.1	-50.425
1182.2	-50.77
1182.3	-51.053
1182.4	-51.298
1182.5	-51.526
1182.6	-51.758
1182.7	-51.99
1182.8	-52.221
1182.9	-52.449
1183	-52.691
1183.1	-52.967
1183.2	-53.227
1183.3	-53.442
1183.4	-53.671
1183.5	-53.909
1183.6	-54.116
1183.7	-54.341
1183.8	-54.649
1183.9	-54.983
1184	-55.295
1184.1	-55.638
1184.2	-55.974
1184.3	-56.26
1184.4	-56.511
1184.5	-56.774
1184.6	-57.056
1184.7	-57.313
1184.8	-57.718
1184.9	-58.272
1185	-58.766
1185.1	-59.204
1185.2	-59.603
1185.3	-59.983
1185.4	-60.351
1185.5	-60.716
1185.6	-61.073
1185.7	-61.427
1185.8	-61.703
1185.9	-61.893
1186	-62.072
1186.1	-62.237
1186.2	-62.395
1186.3	-62.556
1186.4	-62.708
1186.5	-62.848
1186.6	-62.98
1186.7	-63.136
1186.8	-63.119
1186.9	-62.911
1187	-62.73
1187.1	-62.579
1187.2	-62.459
1187.3	-62.365
1187.4	-62.292
1187.5	-62.22
1187.6	-62.165
1187.7	-62.135
1187.8	-62.094
1187.9	-62.042
1188	-62.005
1188.1	-61.974
1188.2	-61.955
1188.3	-61.953
1188.4	-61.963
1188.5	-61.987
1188.6	-62.023
1188.7	-62.076
1188.8	-62.105
1188.9	-62.101
1189	-62.093
1189.1	-62.078
1189.2	-62.054
1189.3	-62.024
1189.4	-61.988
1189.5	-61.961
1189.6	-61.964
1189.7	-62.016
1189.8	-61.889
1189.9	-61.575
1190	-61.286
1190.1	-61.004
1190.2	-60.739
1190.3	-60.507
1190.4	-60.323
1190.5	-60.185
1190.6	-60.066
1190.7	-60.054
1190.8	-59.281
1190.9	-57.721
1191	-56.318
1191.1	-55.071
1191.2	-53.957
1191.3	-52.965
1191.4	-52.08
1191.5	-51.254
1191.6	-50.47
1191.7	-49.661
1191.8	-49.479
1191.9	-49.9
1192	-50.241
1192.1	-50.526
1192.2	-50.7
1192.3	-50.781
1192.4	-50.828
1192.5	-50.849
1192.6	-50.828
1192.7	-50.702
1192.8	-50.931
1192.9	-51.558
1193	-52.119
1193.1	-52.619
1193.2	-53.055
1193.3	-53.446
1193.4	-53.804
1193.5	-54.123
1193.6	-54.413
1193.7	-54.685
1193.8	-54.911
1193.9	-55.093
1194	-55.268
1194.1	-55.448
1194.2	-55.635
1194.3	-55.826
1194.4	-56.029
1194.5	-56.241
1194.6	-56.454
1194.7	-56.66
1194.8	-56.978
1194.9	-57.409
1195	-57.807
1195.1	-58.174
1195.2	-58.518
1195.3	-58.844
1195.4	-59.152
1195.5	-59.447
1195.6	-59.73
1195.7	-59.977
1195.8	-60.332
1195.9	-60.809
1196	-61.251
1196.1	-61.664
1196.2	-62.052
1196.3	-62.42
1196.4	-62.767
1196.5	-63.086
1196.6	-63.389
1196.7	-63.696
1196.8	-63.898
1196.9	-63.998
1197	-64.103
1197.1	-64.186
1197.2	-64.25
1197.3	-64.31
1197.4	-64.375
1197.5	-64.451
1197.6	-64.548
1197.7	-64.696
1197.8	-64.711
1197.9	-64.569
1198	-64.446
1198.1	-64.344
1198.2	-64.248
1198.3	-64.138
1198.4	-64.059
1198.5	-64.024
1198.6	-64.014
1198.7	-64.024
1198.8	-64.035
1198.9	-64.017
1199	-63.984
1199.1	-63.985
1199.2	-64.017
1199.3	-64.049
1199.4	-64.061
1199.5	-64.064
1199.6	-64.07
1199.7	-64.089
1199.8	-64.151
1199.9	-64.2
1200	-64.226


==> SashaEpoch4/ActionLevels-Epoch4-50k.txt <==
0	1
0	8.8004e-05
1	5.218e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022574
20	0.024746
21	0.026662
22	0.028458
23	0.030318
24	0.032441
25	0.03497
26	0.038247
27	0.042521
28	0.048775
29	0.05785
30	0.070762
31	0.089002
32	0.1145
33	0.14966
34	0.19748
0	8.8004e-05
1	5.218e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022574
20	0.024746
21	0.026662
22	0.028458
23	0.030318
24	0.032441
25	0.03497
26	0.038247
27	0.042521
28	0.048775
29	0.05785
30	0.070762
31	0.089002
32	0.1145
33	0.14966
34	0.19748
0	8.8004e-05
1	5.218e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022574
20	0.024746
21	0.026662
22	0.028458
23	0.030318
24	0.032441
25	0.03497
26	0.038247
27	0.042521
28	0.048775
29	0.05785
30	0.070762
31	0.089002
32	0.1145
33	0.14966
34	0.19748
0	8.8004e-05
1	5.218e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022574
20	0.024746
21	0.026662
22	0.028458
23	0.030318
24	0.032441
25	0.03497
26	0.038247
27	0.042521
28	0.048775
29	0.05785
30	0.070762
31	0.089002
32	0.1145
33	0.14966
34	0.19748
0	8.8004e-05
1	5.218e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022574
20	0.024746
21	0.026662
22	0.028458
23	0.030318
24	0.032441
25	0.03497
26	0.038247
27	0.042521
28	0.048775
29	0.05785
30	0.070762
31	0.089002
32	0.1145
33	0.14966
34	0.19748
0	8.8004e-05
1	5.218e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022574
20	0.024746
21	0.026662
22	0.028458
23	0.030318
24	0.032441
25	0.03497
26	0.038247
27	0.042521
28	0.048775
29	0.05785
30	0.070762
31	0.089002
32	0.1145
33	0.14966
34	0.19748
0	8.8004e-05
1	5.218e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022574
20	0.024746
21	0.026662
22	0.028458
23	0.030318
24	0.032441
25	0.03497
26	0.038247
27	0.042521
28	0.048775
29	0.05785
30	0.070762
31	0.089002
32	0.1145
33	0.14966
34	0.19748
0	8.8004e-05
1	5.218e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022574
20	0.024746
21	0.026662
22	0.028458
23	0.030318
24	0.032441
25	0.03497
26	0.038247
27	0.042521
28	0.048775
29	0.05785
30	0.070762
31	0.089002
32	0.1145
33	0.14966
34	0.19748
0	8.8004e-05
1	5.218e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022574
20	0.024746
21	0.026662
22	0.028458
23	0.030318
24	0.032441
25	0.03497
26	0.038247
27	0.042521
28	0.048775
29	0.05785
30	0.070762
31	0.089002
32	0.1145
33	0.14966
34	0.19748
0	7.1089e-05
1	5.218e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022584
20	0.024746
21	0.026662
22	0.028464
23	0.030325
24	0.032464
25	0.035148
26	0.038708
27	0.043491
28	0.049969
29	0.059183
30	0.072227
31	0.090782
32	0.11686
33	0.15304
34	0.20246
0	7.1089e-05
1	5.218e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022584
20	0.024746
21	0.026662
22	0.028464
23	0.030325
24	0.032464
25	0.035148
26	0.038708
27	0.043491
28	0.049969
29	0.059183
30	0.072227
31	0.090782
32	0.11686
33	0.15304
34	0.20246
0	7.1089e-05
1	5.218e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022584
20	0.024746
21	0.026662
22	0.028464
23	0.030325
24	0.032464
25	0.035148
26	0.038708
27	0.043491
28	0.049969
29	0.059183
30	0.072227
31	0.090782
32	0.11686
33	0.15304
34	0.20246
0	7.1089e-05
1	5.218e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022584
20	0.024746
21	0.026662
22	0.028464
23	0.030325
24	0.032464
25	0.035148
26	0.038708
27	0.043491
28	0.049969
29	0.059183
30	0.072227
31	0.090782
32	0.11686
33	0.15304
34	0.20246
0	7.1089e-05
1	5.218e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022584
20	0.024746
21	0.026662
22	0.028464
23	0.030325
24	0.032464
25	0.035148
26	0.038708
27	0.043491
28	0.049969
29	0.059183
30	0.072227
31	0.090782
32	0.11686
33	0.15304
34	0.20246
0	7.1089e-05
1	5.218e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022584
20	0.024746
21	0.026662
22	0.028464
23	0.030325
24	0.032464
25	0.035148
26	0.038708
27	0.043491
28	0.049969
29	0.059183
30	0.072227
31	0.090782
32	0.11686
33	0.15304
34	0.20246
0	7.1089e-05
1	5.218e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022584
20	0.024746
21	0.026662
22	0.028464
23	0.030325
24	0.032464
25	0.035148
26	0.038708
27	0.043491
28	0.049969
29	0.059183
30	0.072227
31	0.090782
32	0.11686
33	0.15304
34	0.20246
0	7.1089e-05
1	5.218e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022584
20	0.024746
21	0.026662
22	0.028464
23	0.030325
24	0.032464
25	0.035148
26	0.038708
27	0.043491
28	0.049969
29	0.059183
30	0.072227
31	0.090782
32	0.11686
33	0.15304
34	0.20246
0	7.1089e-05
1	5.218e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022584
20	0.024746
21	0.026662
22	0.028464
23	0.030325
24	0.032464
25	0.035148
26	0.038708
27	0.043491
28	0.049969
29	0.059183
30	0.072227
31	0.090782
32	0.11686
33	0.15304
34	0.20246
0	7.8001e-05
1	5.2264e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022798
20	0.024917
21	0.026755
22	0.02849
23	0.030283
24	0.032337
25	0.03493
26	0.038344
27	0.043013
28	0.049511
29	0.058587
30	0.071236
31	0.083985
32	0.10141
33	0.12593
34	0.15191
0	7.8001e-05
1	5.2264e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022798
20	0.024917
21	0.026755
22	0.02849
23	0.030283
24	0.032337
25	0.03493
26	0.038344
27	0.043013
28	0.049511
29	0.058587
30	0.071236
31	0.083985
32	0.10141
33	0.12593
34	0.15191
0	7.8001e-05
1	5.2264e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022798
20	0.024917
21	0.026755
22	0.02849
23	0.030283
24	0.032337
25	0.03493
26	0.038344
27	0.043013
28	0.049511
29	0.058587
30	0.071236
31	0.083985
32	0.10141
33	0.12593
34	0.15191
0	7.8001e-05
1	5.2264e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022798
20	0.024917
21	0.026755
22	0.02849
23	0.030283
24	0.032337
25	0.03493
26	0.038344
27	0.043013
28	0.049511
29	0.058587
30	0.071236
31	0.083985
32	0.10141
33	0.12593
34	0.15191
0	7.8001e-05
1	5.2264e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022798
20	0.024917
21	0.026755
22	0.02849
23	0.030283
24	0.032337
25	0.03493
26	0.038344
27	0.043013
28	0.049511
29	0.058587
30	0.071236
31	0.083985
32	0.10141
33	0.12593
34	0.15191
0	7.8001e-05
1	5.2264e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022798
20	0.024917
21	0.026755
22	0.02849
23	0.030283
24	0.032337
25	0.03493
26	0.038344
27	0.043013
28	0.049511
29	0.058587
30	0.071236
31	0.083985
32	0.10141
33	0.12593
34	0.15191
0	7.8001e-05
1	5.2264e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022798
20	0.024917
21	0.026755
22	0.02849
23	0.030283
24	0.032337
25	0.03493
26	0.038344
27	0.043013
28	0.049511
29	0.058587
30	0.071236
31	0.083985
32	0.10141
33	0.12593
34	0.15191
0	7.8001e-05
1	5.2264e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022798
20	0.024917
21	0.026755
22	0.02849
23	0.030283
24	0.032337
25	0.03493
26	0.038344
27	0.043013
28	0.049511
29	0.058587
30	0.071236
31	0.083985
32	0.10141
33	0.12593
34	0.15191
0	7.8001e-05
1	5.2264e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022798
20	0.024917
21	0.026755
22	0.02849
23	0.030283
24	0.032337
25	0.03493
26	0.038344
27	0.043013
28	0.049511
29	0.058587
30	0.071236
31	0.083985
32	0.10141
33	0.12593
34	0.15191
0	9.5631e-05
1	5.218e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022579
20	0.024746
21	0.026662
22	0.028464
23	0.030325
24	0.032471
25	0.035164
26	0.038726
27	0.043581
28	0.050327
29	0.05969
30	0.072661
31	0.090719
32	0.11574
33	0.15024
34	0.1968
0	9.5631e-05
1	5.218e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022579
20	0.024746
21	0.026662
22	0.028464
23	0.030325
24	0.032471
25	0.035164
26	0.038726
27	0.043581
28	0.050327
29	0.05969
30	0.072661
31	0.090719
32	0.11574
33	0.15024
34	0.1968
0	9.5631e-05
1	5.218e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022579
20	0.024746
21	0.026662
22	0.028464
23	0.030325
24	0.032471
25	0.035164
26	0.038726
27	0.043581
28	0.050327
29	0.05969
30	0.072661
31	0.090719
32	0.11574
33	0.15024
34	0.1968
0	9.5631e-05
1	5.218e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022579
20	0.024746
21	0.026662
22	0.028464
23	0.030325
24	0.032471
25	0.035164
26	0.038726
27	0.043581
28	0.050327
29	0.05969
30	0.072661
31	0.090719
32	0.11574
33	0.15024
34	0.1968
0	9.5631e-05
1	5.218e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022579
20	0.024746
21	0.026662
22	0.028464
23	0.030325
24	0.032471
25	0.035164
26	0.038726
27	0.043581
28	0.050327
29	0.05969
30	0.072661
31	0.090719
32	0.11574
33	0.15024
34	0.1968
0	9.5631e-05
1	5.218e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022579
20	0.024746
21	0.026662
22	0.028464
23	0.030325
24	0.032471
25	0.035164
26	0.038726
27	0.043581
28	0.050327
29	0.05969
30	0.072661
31	0.090719
32	0.11574
33	0.15024
34	0.1968
0	9.5631e-05
1	5.218e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022579
20	0.024746
21	0.026662
22	0.028464
23	0.030325
24	0.032471
25	0.035164
26	0.038726
27	0.043581
28	0.050327
29	0.05969
30	0.072661
31	0.090719
32	0.11574
33	0.15024
34	0.1968
0	9.5631e-05
1	5.218e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022579
20	0.024746
21	0.026662
22	0.028464
23	0.030325
24	0.032471
25	0.035164
26	0.038726
27	0.043581
28	0.050327
29	0.05969
30	0.072661
31	0.090719
32	0.11574
33	0.15024
34	0.1968
0	9.5631e-05
1	5.218e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022579
20	0.024746
21	0.026662
22	0.028464
23	0.030325
24	0.032471
25	0.035164
26	0.038726
27	0.043581
28	0.050327
29	0.05969
30	0.072661
31	0.090719
32	0.11574
33	0.15024
34	0.1968
0	3.4866e-05
1	5.2192e-05
2	7.8217e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022574
20	0.024746
21	0.026662
22	0.028464
23	0.030325
24	0.032479
25	0.035188
26	0.038779
27	0.043712
28	0.050617
29	0.060339
30	0.073995
31	0.092897
32	0.11883
33	0.15489
34	0.20418
0	3.4866e-05
1	5.2192e-05
2	7.8217e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022574
20	0.024746
21	0.026662
22	0.028464
23	0.030325
24	0.032479
25	0.035188
26	0.038779
27	0.043712
28	0.050617
29	0.060339
30	0.073995
31	0.092897
32	0.11883
33	0.15489
34	0.20418
0	3.4866e-05
1	5.2192e-05
2	7.8217e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022574
20	0.024746
21	0.026662
22	0.028464
23	0.030325
24	0.032479
25	0.035188
26	0.038779
27	0.043712
28	0.050617
29	0.060339
30	0.073995
31	0.092897
32	0.11883
33	0.15489
34	0.20418
0	3.4866e-05
1	5.2192e-05
2	7.8217e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022574
20	0.024746
21	0.026662
22	0.028464
23	0.030325
24	0.032479
25	0.035188
26	0.038779
27	0.043712
28	0.050617
29	0.060339
30	0.073995
31	0.092897
32	0.11883
33	0.15489
34	0.20418
0	3.4866e-05
1	5.2192e-05
2	7.8217e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022574
20	0.024746
21	0.026662
22	0.028464
23	0.030325
24	0.032479
25	0.035188
26	0.038779
27	0.043712
28	0.050617
29	0.060339
30	0.073995
31	0.092897
32	0.11883
33	0.15489
34	0.20418
0	3.4866e-05
1	5.2192e-05
2	7.8217e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022574
20	0.024746
21	0.026662
22	0.028464
23	0.030325
24	0.032479
25	0.035188
26	0.038779
27	0.043712
28	0.050617
29	0.060339
30	0.073995
31	0.092897
32	0.11883
33	0.15489
34	0.20418
0	3.4866e-05
1	5.2192e-05
2	7.8217e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022574
20	0.024746
21	0.026662
22	0.028464
23	0.030325
24	0.032479
25	0.035188
26	0.038779
27	0.043712
28	0.050617
29	0.060339
30	0.073995
31	0.092897
32	0.11883
33	0.15489
34	0.20418
0	3.4866e-05
1	5.2192e-05
2	7.8217e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022574
20	0.024746
21	0.026662
22	0.028464
23	0.030325
24	0.032479
25	0.035188
26	0.038779
27	0.043712
28	0.050617
29	0.060339
30	0.073995
31	0.092897
32	0.11883
33	0.15489
34	0.20418
0	3.4866e-05
1	5.2192e-05
2	7.8217e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022574
20	0.024746
21	0.026662
22	0.028464
23	0.030325
24	0.032479
25	0.035188
26	0.038779
27	0.043712
28	0.050617
29	0.060339
30	0.073995
31	0.092897
32	0.11883
33	0.15489
34	0.20418
0	3.4938e-05
1	5.2384e-05
2	7.8505e-05
3	0.0001176
4	0.00017608
5	0.00026339
6	0.00039346
7	0.00058668
8	0.00087217
9	0.0012912
10	0.0019002
11	0.0027733
12	0.0040004
13	0.0056833
14	0.0079195
15	0.010775
16	0.014236
17	0.018088
18	0.021513
19	0.021782
20	0.0239
21	0.025918
22	0.027606
23	0.029161
24	0.030825
25	0.03281
26	0.035359
27	0.038806
28	0.043601
29	0.050362
30	0.059924
31	0.073418
32	0.092278
33	0.1183
34	0.15365
0	3.4938e-05
1	5.2384e-05
2	7.8505e-05
3	0.0001176
4	0.00017608
5	0.00026339
6	0.00039346
7	0.00058668
8	0.00087217
9	0.0012912
10	0.0019002
11	0.0027733
12	0.0040004
13	0.0056833
14	0.0079195
15	0.010775
16	0.014236
17	0.018088
18	0.021513
19	0.021782
20	0.0239
21	0.025918
22	0.027606
23	0.029161
24	0.030825
25	0.03281
26	0.035359
27	0.038806
28	0.043601
29	0.050362
30	0.059924
31	0.073418
32	0.092278
33	0.1183
34	0.15365
0	3.4938e-05
1	5.2384e-05
2	7.8505e-05
3	0.0001176
4	0.00017608
5	0.00026339
6	0.00039346
7	0.00058668
8	0.00087217
9	0.0012912
10	0.0019002
11	0.0027733
12	0.0040004
13	0.0056833
14	0.0079195
15	0.010775
16	0.014236
17	0.018088
18	0.021513
19	0.021782
20	0.0239
21	0.025918
22	0.027606
23	0.029161
24	0.030825
25	0.03281
26	0.035359
27	0.038806
28	0.043601
29	0.050362
30	0.059924
31	0.073418
32	0.092278
33	0.1183
34	0.15365
0	3.4938e-05
1	5.2384e-05
2	7.8505e-05
3	0.0001176
4	0.00017608
5	0.00026339
6	0.00039346
7	0.00058668
8	0.00087217
9	0.0012912
10	0.0019002
11	0.0027733
12	0.0040004
13	0.0056833
14	0.0079195
15	0.010775
16	0.014236
17	0.018088
18	0.021513
19	0.021782
20	0.0239
21	0.025918
22	0.027606
23	0.029161
24	0.030825
25	0.03281
26	0.035359
27	0.038806
28	0.043601
29	0.050362
30	0.059924
31	0.073418
32	0.092278
33	0.1183
34	0.15365
0	3.4938e-05
1	5.2384e-05
2	7.8505e-05
3	0.0001176
4	0.00017608
5	0.00026339
6	0.00039346
7	0.00058668
8	0.00087217
9	0.0012912
10	0.0019002
11	0.0027733
12	0.0040004
13	0.0056833
14	0.0079195
15	0.010775
16	0.014236
17	0.018088
18	0.021513
19	0.021782
20	0.0239
21	0.025918
22	0.027606
23	0.029161
24	0.030825
25	0.03281
26	0.035359
27	0.038806
28	0.043601
29	0.050362
30	0.059924
31	0.073418
32	0.092278
33	0.1183
34	0.15365
0	3.4938e-05
1	5.2384e-05
2	7.8505e-05
3	0.0001176
4	0.00017608
5	0.00026339
6	0.00039346
7	0.00058668
8	0.00087217
9	0.0012912
10	0.0019002
11	0.0027733
12	0.0040004
13	0.0056833
14	0.0079195
15	0.010775
16	0.014236
17	0.018088
18	0.021513
19	0.021782
20	0.0239
21	0.025918
22	0.027606
23	0.029161
24	0.030825
25	0.03281
26	0.035359
27	0.038806
28	0.043601
29	0.050362
30	0.059924
31	0.073418
32	0.092278
33	0.1183
34	0.15365
0	3.4938e-05
1	5.2384e-05
2	7.8505e-05
3	0.0001176
4	0.00017608
5	0.00026339
6	0.00039346
7	0.00058668
8	0.00087217
9	0.0012912
10	0.0019002
11	0.0027733
12	0.0040004
13	0.0056833
14	0.0079195
15	0.010775
16	0.014236
17	0.018088
18	0.021513
19	0.021782
20	0.0239
21	0.025918
22	0.027606
23	0.029161
24	0.030825
25	0.03281
26	0.035359
27	0.038806
28	0.043601
29	0.050362
30	0.059924
31	0.073418
32	0.092278
33	0.1183
34	0.15365
0	3.4938e-05
1	5.2384e-05
2	7.8505e-05
3	0.0001176
4	0.00017608
5	0.00026339
6	0.00039346
7	0.00058668
8	0.00087217
9	0.0012912
10	0.0019002
11	0.0027733
12	0.0040004
13	0.0056833
14	0.0079195
15	0.010775
16	0.014236
17	0.018088
18	0.021513
19	0.021782
20	0.0239
21	0.025918
22	0.027606
23	0.029161
24	0.030825
25	0.03281
26	0.035359
27	0.038806
28	0.043601
29	0.050362
30	0.059924
31	0.073418
32	0.092278
33	0.1183
34	0.15365
0	3.4938e-05
1	5.2384e-05
2	7.8505e-05
3	0.0001176
4	0.00017608
5	0.00026339
6	0.00039346
7	0.00058668
8	0.00087217
9	0.0012912
10	0.0019002
11	0.0027733
12	0.0040004
13	0.0056833
14	0.0079195
15	0.010775
16	0.014236
17	0.018088
18	0.021513
19	0.021782
20	0.0239
21	0.025918
22	0.027606
23	0.029161
24	0.030825
25	0.03281
26	0.035359
27	0.038806
28	0.043601
29	0.050362
30	0.059924
31	0.073418
32	0.092278
33	0.1183
34	0.15365
0	0.00016077
1	5.218e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022574
20	0.024746
21	0.026662
22	0.028464
23	0.030325
24	0.032464
25	0.035148
26	0.03869
27	0.043511
28	0.0502
29	0.059402
30	0.072394
31	0.090469
32	0.11544
33	0.14984
34	0.19665
0	0.00016077
1	5.218e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022574
20	0.024746
21	0.026662
22	0.028464
23	0.030325
24	0.032464
25	0.035148
26	0.03869
27	0.043511
28	0.0502
29	0.059402
30	0.072394
31	0.090469
32	0.11544
33	0.14984
34	0.19665
0	0.00016077
1	5.218e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022574
20	0.024746
21	0.026662
22	0.028464
23	0.030325
24	0.032464
25	0.035148
26	0.03869
27	0.043511
28	0.0502
29	0.059402
30	0.072394
31	0.090469
32	0.11544
33	0.14984
34	0.19665
0	0.00016077
1	5.218e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022574
20	0.024746
21	0.026662
22	0.028464
23	0.030325
24	0.032464
25	0.035148
26	0.03869
27	0.043511
28	0.0502
29	0.059402
30	0.072394
31	0.090469
32	0.11544
33	0.14984
34	0.19665
0	0.00016077
1	5.218e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022574
20	0.024746
21	0.026662
22	0.028464
23	0.030325
24	0.032464
25	0.035148
26	0.03869
27	0.043511
28	0.0502
29	0.059402
30	0.072394
31	0.090469
32	0.11544
33	0.14984
34	0.19665
0	0.00016077
1	5.218e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022574
20	0.024746
21	0.026662
22	0.028464
23	0.030325
24	0.032464
25	0.035148
26	0.03869
27	0.043511
28	0.0502
29	0.059402
30	0.072394
31	0.090469
32	0.11544
33	0.14984
34	0.19665
0	0.00016077
1	5.218e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022574
20	0.024746
21	0.026662
22	0.028464
23	0.030325
24	0.032464
25	0.035148
26	0.03869
27	0.043511
28	0.0502
29	0.059402
30	0.072394
31	0.090469
32	0.11544
33	0.14984
34	0.19665
0	0.00016077
1	5.218e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022574
20	0.024746
21	0.026662
22	0.028464
23	0.030325
24	0.032464
25	0.035148
26	0.03869
27	0.043511
28	0.0502
29	0.059402
30	0.072394
31	0.090469
32	0.11544
33	0.14984
34	0.19665
0	0.00016077
1	5.218e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022574
20	0.024746
21	0.026662
22	0.028464
23	0.030325
24	0.032464
25	0.035148
26	0.03869
27	0.043511
28	0.0502
29	0.059402
30	0.072394
31	0.090469
32	0.11544
33	0.14984
34	0.19665
0	6.2806e-05
1	5.218e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022574
20	0.024746
21	0.026662
22	0.028464
23	0.030332
24	0.032479
25	0.035188
26	0.038779
27	0.043722
28	0.050652
29	0.060437
30	0.074097
31	0.092683
32	0.11885
33	0.15519
34	0.20506
0	6.2806e-05
1	5.218e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022574
20	0.024746
21	0.026662
22	0.028464
23	0.030332
24	0.032479
25	0.035188
26	0.038779
27	0.043722
28	0.050652
29	0.060437
30	0.074097
31	0.092683
32	0.11885
33	0.15519
34	0.20506
0	6.2806e-05
1	5.218e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022574
20	0.024746
21	0.026662
22	0.028464
23	0.030332
24	0.032479
25	0.035188
26	0.038779
27	0.043722
28	0.050652
29	0.060437
30	0.074097
31	0.092683
32	0.11885
33	0.15519
34	0.20506
0	6.2806e-05
1	5.218e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022574
20	0.024746
21	0.026662
22	0.028464
23	0.030332
24	0.032479
25	0.035188
26	0.038779
27	0.043722
28	0.050652
29	0.060437
30	0.074097
31	0.092683
32	0.11885
33	0.15519
34	0.20506
0	6.2806e-05
1	5.218e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022574
20	0.024746
21	0.026662
22	0.028464
23	0.030332
24	0.032479
25	0.035188
26	0.038779
27	0.043722
28	0.050652
29	0.060437
30	0.074097
31	0.092683
32	0.11885
33	0.15519
34	0.20506
0	6.2806e-05
1	5.218e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022574
20	0.024746
21	0.026662
22	0.028464
23	0.030332
24	0.032479
25	0.035188
26	0.038779
27	0.043722
28	0.050652
29	0.060437
30	0.074097
31	0.092683
32	0.11885
33	0.15519
34	0.20506
0	6.2806e-05
1	5.218e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022574
20	0.024746
21	0.026662
22	0.028464
23	0.030332
24	0.032479
25	0.035188
26	0.038779
27	0.043722
28	0.050652
29	0.060437
30	0.074097
31	0.092683
32	0.11885
33	0.15519
34	0.20506
0	6.2806e-05
1	5.218e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022574
20	0.024746
21	0.026662
22	0.028464
23	0.030332
24	0.032479
25	0.035188
26	0.038779
27	0.043722
28	0.050652
29	0.060437
30	0.074097
31	0.092683
32	0.11885
33	0.15519
34	0.20506
0	6.2806e-05
1	5.218e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022574
20	0.024746
21	0.026662
22	0.028464
23	0.030332
24	0.032479
25	0.035188
26	0.038779
27	0.043722
28	0.050652
29	0.060437
30	0.074097
31	0.092683
32	0.11885
33	0.15519
34	0.20506
0	3.9147e-05
1	5.2204e-05
2	7.8235e-05
3	0.00011719
4	0.00017547
5	0.00026248
6	0.0003921
7	0.00058466
8	0.00086916
9	0.0012868
10	0.0018932
11	0.0027618
12	0.0039829
13	0.0056572
14	0.0078759
15	0.010703
16	0.014109
17	0.017873
18	0.021335
19	0.022589
20	0.024746
21	0.026662
22	0.028458
23	0.030325
24	0.032464
25	0.035148
26	0.03869
27	0.043491
28	0.049957
29	0.059156
30	0.072194
31	0.090761
32	0.11686
33	0.15305
34	0.2026
0	3.9147e-05
1	5.2204e-05
2	7.8235e-05
3	0.00011719
4	0.00017547
5	0.00026248
6	0.0003921
7	0.00058466
8	0.00086916
9	0.0012868
10	0.0018932
11	0.0027618
12	0.0039829
13	0.0056572
14	0.0078759
15	0.010703
16	0.014109
17	0.017873
18	0.021335
19	0.022589
20	0.024746
21	0.026662
22	0.028458
23	0.030325
24	0.032464
25	0.035148
26	0.03869
27	0.043491
28	0.049957
29	0.059156
30	0.072194
31	0.090761
32	0.11686
33	0.15305
34	0.2026
0	3.9147e-05
1	5.2204e-05
2	7.8235e-05
3	0.00011719
4	0.00017547
5	0.00026248
6	0.0003921
7	0.00058466
8	0.00086916
9	0.0012868
10	0.0018932
11	0.0027618
12	0.0039829
13	0.0056572
14	0.0078759
15	0.010703
16	0.014109
17	0.017873
18	0.021335
19	0.022589
20	0.024746
21	0.026662
22	0.028458
23	0.030325
24	0.032464
25	0.035148
26	0.03869
27	0.043491
28	0.049957
29	0.059156
30	0.072194
31	0.090761
32	0.11686
33	0.15305
34	0.2026
0	3.9147e-05
1	5.2204e-05
2	7.8235e-05
3	0.00011719
4	0.00017547
5	0.00026248
6	0.0003921
7	0.00058466
8	0.00086916
9	0.0012868
10	0.0018932
11	0.0027618
12	0.0039829
13	0.0056572
14	0.0078759
15	0.010703
16	0.014109
17	0.017873
18	0.021335
19	0.022589
20	0.024746
21	0.026662
22	0.028458
23	0.030325
24	0.032464
25	0.035148
26	0.03869
27	0.043491
28	0.049957
29	0.059156
30	0.072194
31	0.090761
32	0.11686
33	0.15305
34	0.2026
0	3.9147e-05
1	5.2204e-05
2	7.8235e-05
3	0.00011719
4	0.00017547
5	0.00026248
6	0.0003921
7	0.00058466
8	0.00086916
9	0.0012868
10	0.0018932
11	0.0027618
12	0.0039829
13	0.0056572
14	0.0078759
15	0.010703
16	0.014109
17	0.017873
18	0.021335
19	0.022589
20	0.024746
21	0.026662
22	0.028458
23	0.030325
24	0.032464
25	0.035148
26	0.03869
27	0.043491
28	0.049957
29	0.059156
30	0.072194
31	0.090761
32	0.11686
33	0.15305
34	0.2026
0	3.9147e-05
1	5.2204e-05
2	7.8235e-05
3	0.00011719
4	0.00017547
5	0.00026248
6	0.0003921
7	0.00058466
8	0.00086916
9	0.0012868
10	0.0018932
11	0.0027618
12	0.0039829
13	0.0056572
14	0.0078759
15	0.010703
16	0.014109
17	0.017873
18	0.021335
19	0.022589
20	0.024746
21	0.026662
22	0.028458
23	0.030325
24	0.032464
25	0.035148
26	0.03869
27	0.043491
28	0.049957
29	0.059156
30	0.072194
31	0.090761
32	0.11686
33	0.15305
34	0.2026
0	3.9147e-05
1	5.2204e-05
2	7.8235e-05
3	0.00011719
4	0.00017547
5	0.00026248
6	0.0003921
7	0.00058466
8	0.00086916
9	0.0012868
10	0.0018932
11	0.0027618
12	0.0039829
13	0.0056572
14	0.0078759
15	0.010703
16	0.014109
17	0.017873
18	0.021335
19	0.022589
20	0.024746
21	0.026662
22	0.028458
23	0.030325
24	0.032464
25	0.035148
26	0.03869
27	0.043491
28	0.049957
29	0.059156
30	0.072194
31	0.090761
32	0.11686
33	0.15305
34	0.2026
0	3.9147e-05
1	5.2204e-05
2	7.8235e-05
3	0.00011719
4	0.00017547
5	0.00026248
6	0.0003921
7	0.00058466
8	0.00086916
9	0.0012868
10	0.0018932
11	0.0027618
12	0.0039829
13	0.0056572
14	0.0078759
15	0.010703
16	0.014109
17	0.017873
18	0.021335
19	0.022589
20	0.024746
21	0.026662
22	0.028458
23	0.030325
24	0.032464
25	0.035148
26	0.03869
27	0.043491
28	0.049957
29	0.059156
30	0.072194
31	0.090761
32	0.11686
33	0.15305
34	0.2026
0	3.9147e-05
1	5.2204e-05
2	7.8235e-05
3	0.00011719
4	0.00017547
5	0.00026248
6	0.0003921
7	0.00058466
8	0.00086916
9	0.0012868
10	0.0018932
11	0.0027618
12	0.0039829
13	0.0056572
14	0.0078759
15	0.010703
16	0.014109
17	0.017873
18	0.021335
19	0.022589
20	0.024746
21	0.026662
22	0.028458
23	0.030325
24	0.032464
25	0.035148
26	0.03869
27	0.043491
28	0.049957
29	0.059156
30	0.072194
31	0.090761
32	0.11686
33	0.15305
34	0.2026
0	0.00013183
1	5.2626e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022574
20	0.024746
21	0.026662
22	0.028464
23	0.030325
24	0.032479
25	0.03518
26	0.038761
27	0.043692
28	0.050571
29	0.060256
0	0.00013183
1	5.2626e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022574
20	0.024746
21	0.026662
22	0.028464
23	0.030325
24	0.032479
25	0.03518
26	0.038761
27	0.043692
28	0.050571
29	0.060256
0	0.00013183
1	5.2626e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022574
20	0.024746
21	0.026662
22	0.028464
23	0.030325
24	0.032479
25	0.03518
26	0.038761
27	0.043692
28	0.050571
29	0.060256
0	0.00013183
1	5.2626e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022574
20	0.024746
21	0.026662
22	0.028464
23	0.030325
24	0.032479
25	0.03518
26	0.038761
27	0.043692
28	0.050571
29	0.060256
0	0.00013183
1	5.2626e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022574
20	0.024746
21	0.026662
22	0.028464
23	0.030325
24	0.032479
25	0.03518
26	0.038761
27	0.043692
28	0.050571
29	0.060256
0	0.00013183
1	5.2626e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022574
20	0.024746
21	0.026662
22	0.028464
23	0.030325
24	0.032479
25	0.03518
26	0.038761
27	0.043692
28	0.050571
29	0.060256
0	0.00013183
1	5.2626e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022574
20	0.024746
21	0.026662
22	0.028464
23	0.030325
24	0.032479
25	0.03518
26	0.038761
27	0.043692
28	0.050571
29	0.060256
0	0.00013183
1	5.2626e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022574
20	0.024746
21	0.026662
22	0.028464
23	0.030325
24	0.032479
25	0.03518
26	0.038761
27	0.043692
28	0.050571
29	0.060256
0	0.00013183
1	5.2626e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022574
20	0.024746
21	0.026662
22	0.028464
23	0.030325
24	0.032479
25	0.03518
26	0.038761
27	0.043692
28	0.050571
29	0.060256
0	0.00013183
1	5.2626e-05
2	7.8199e-05
3	0.00011714
4	0.00017539
5	0.00026236
6	0.00039192
7	0.00058439
8	0.00086876
9	0.0012862
10	0.0018923
11	0.0027606
12	0.0039811
13	0.0056533
14	0.0078723
15	0.010698
16	0.014103
17	0.017865
18	0.021335
19	0.022574
20	0.024746
21	0.026662
22	0.028464
23	0.030325
24	0.032479
25	0.03518
26	0.038761
27	0.043692
28	0.050571
29	0.060256


==> SashaEpoch4/AveCurrentData.txt <==
2.6592	-2.8684	1.4983e-09	0.22403	-0.021797
2.638	-2.8568	1.4333e-09	0.23339	-0.021522
2.5396	-2.7903	1.3776e-09	0.2648	-0.021046
2.6553	-2.8654	1.7899e-09	0.2249	-0.021798
2.626	-2.8519	1.6895e-09	0.24052	-0.021571
2.6553	-2.8654	2.1289e-09	0.2249	-0.021798
2.6127	-2.8435	1.9462e-09	0.24535	-0.021582
2.6553	-2.8654	1.6658e-09	0.2249	-0.021798
2.6127	-2.8435	1.5556e-09	0.24535	-0.021582
2.6553	-2.8654	1.5855e-09	0.2249	-0.021798
0.080808	-0.19105	0.0025607	0.10054	-3.2967e-07
2.6553	-2.8654	1.7611e-09	0.2249	-0.021798
2.619	-2.8473	1.6584e-09	0.24292	-0.021578
2.6553	-2.8654	1.6743e-09	0.2249	-0.021798
2.6131	-2.8437	1.5427e-09	0.24521	-0.021581
0.21404	-0.38731	0.012646	0.15352	-2.157e-06
2.667	-2.8735	1.8212e-09	0.22131	-0.021789
2.6553	-2.8654	1.9277e-09	0.2249	-0.021798
2.614	-2.8444	1.8055e-09	0.24511	-0.021583
2.6685	-2.8744	1.6521e-09	0.22072	-0.021788
2.6375	-2.8552	1.5743e-09	0.23235	-0.021527
2.532	-2.7836	1.5171e-09	0.26572	-0.021045
2.729	-2.9446	0.00069424	0.22998	-0.022033
2.5974	-2.8473	0.00070848	0.26361	-0.021387
2.6553	-2.8654	1.7174e-09	0.2249	-0.021798
2.6553	-2.8654	1.6639e-09	0.2249	-0.021798
2.6195	-2.8382	1.61e-09	0.23318	-0.021448
2.6582	-2.8678	1.6158e-09	0.22436	-0.021798
2.6388	-2.8577	1.5452e-09	0.23351	-0.021527
2.5399	-2.7907	1.4842e-09	0.26486	-0.021047
2.6553	-2.8654	1.8265e-09	0.2249	-0.021798
2.6129	-2.8436	1.674e-09	0.24534	-0.021582
2.5395	-2.7902	1.5881e-09	0.26479	-0.021046
2.6611	-2.8696	1.6783e-09	0.22328	-0.021795
2.6306	-2.849	1.6216e-09	0.23287	-0.021485
2.5387	-2.7893	1.5425e-09	0.26466	-0.021045
2.3839	-2.6859	1.4886e-09	0.31509	-0.020029
2.3424	-2.6733	1.4399e-09	0.34253	-0.018602
2.6587	-2.8681	1.5809e-09	0.2242	-0.021798
2.6363	-2.8546	1.5078e-09	0.23288	-0.021512
2.5399	-2.7907	1.45e-09	0.26487	-0.021047
2.3839	-2.6859	1.3943e-09	0.31509	-0.020029
2.3424	-2.6733	1.3465e-09	0.34253	-0.018602
2.6553	-2.8654	1.685e-09	0.2249	-0.021798
2.6146	-2.8443	1.5578e-09	0.24435	-0.021579
2.5391	-2.7898	1.423e-09	0.26474	-0.021045
2.3839	-2.6859	1.3642e-09	0.31509	-0.020029
2.3424	-2.6733	1.3221e-09	0.34253	-0.018602
2.3222	-2.6805	1.3215e-09	0.36792	-0.016589
2.7785	-2.9855	0.00093744	0.22154	-0.022447
2.7285	-2.9394	0.00071329	0.22526	-0.02195
2.5976	-2.8475	0.00071875	0.26364	-0.021386
2.4158	-2.7108	0.0003297	0.30797	-0.020241
2.3611	-2.6873	5.7308e-09	0.33801	-0.018788
2.3254	-2.681	1.8328e-09	0.36545	-0.016812
2.6553	-2.8654	1.7696e-09	0.2249	-0.021798
2.6127	-2.8435	1.6514e-09	0.24535	-0.021582
2.5396	-2.7904	1.5401e-09	0.26481	-0.021046
2.3839	-2.6859	1.4814e-09	0.31509	-0.020029
2.3424	-2.6733	1.4507e-09	0.34253	-0.018602
2.6629	-2.8708	1.6674e-09	0.22279	-0.021793
2.6261	-2.8432	1.6033e-09	0.23151	-0.021461
2.5392	-2.7901	1.5387e-09	0.26499	-0.021048
2.3839	-2.6859	1.4786e-09	0.31509	-0.020029
2.3424	-2.6733	1.4622e-09	0.34253	-0.018602
2.6553	-2.8654	1.9442e-09	0.2249	-0.021798
2.6127	-2.8435	1.8108e-09	0.24535	-0.021582
2.5387	-2.7893	1.5242e-09	0.26466	-0.021045
2.3839	-2.6859	1.4759e-09	0.31509	-0.020029
2.3424	-2.6733	1.4344e-09	0.34253	-0.018602
2.7785	-2.9854	0.00093673	0.22154	-0.022447
2.7295	-2.9393	0.00070395	0.22407	-0.021921
2.5975	-2.8473	0.00071201	0.26362	-0.021386
2.4149	-2.7098	0.00022952	0.30802	-0.020242
2.3611	-2.6873	4.5872e-09	0.33801	-0.018788
2.3254	-2.681	1.8408e-09	0.36545	-0.016812
1.9234	-2.3605	4.6558e-09	0.43006	-3.9136e-06
1.8619	-2.2899	1.8453e-08	0.42104	-3.7942e-06
1.8098	-2.2287	1.6882e-08	0.41194	-3.6844e-06
1.769	-2.1786	1.4995e-08	0.40267	-3.5784e-06
1.7355	-2.1352	1.0234e-08	0.39264	-3.4682e-06
1.7046	-2.0956	1.7315e-08	0.38404	-3.3499e-06
2.6553	-2.8654	1.8796e-09	0.2249	-0.021798
2.6172	-2.8461	1.7812e-09	0.24357	-0.021579
2.532	-2.7836	1.6581e-09	0.26571	-0.021044
2.3839	-2.6859	1.5974e-09	0.31509	-0.020029
2.3424	-2.6733	1.5706e-09	0.34253	-0.018602
2.6694	-2.875	1.664e-09	0.22038	-0.021787
2.6379	-2.8549	1.5855e-09	0.23161	-0.021531
2.5321	-2.7837	1.5296e-09	0.26571	-0.021045
2.3839	-2.6859	1.4723e-09	0.31509	-0.020029
2.6654	-2.8724	1.5787e-09	0.22186	-0.02179
2.636	-2.8545	1.5085e-09	0.23304	-0.021511
2.5394	-2.7901	1.45e-09	0.26479	-0.021046
2.3839	-2.6859	1.3936e-09	0.31509	-0.020029
2.3424	-2.6733	1.3577e-09	0.34253	-0.018602
2.6553	-2.8654	1.7117e-09	0.2249	-0.021798
2.6227	-2.8497	1.6054e-09	0.24163	-0.021575
2.5387	-2.7893	1.4929e-09	0.26466	-0.021045
2.3839	-2.6859	1.4412e-09	0.31509	-0.020029
2.3424	-2.6733	1.3903e-09	0.34253	-0.018602
2.6553	-2.8654	2.4246e-09	0.2249	-0.021798
2.6267	-2.8521	2.1565e-09	0.23996	-0.021569
2.5353	-2.7866	1.7065e-09	0.26541	-0.021046
2.3839	-2.6859	1.6455e-09	0.31509	-0.020029
2.3424	-2.6733	1.6097e-09	0.34253	-0.018602
2.667	-2.8735	1.5978e-09	0.2213	-0.021789
2.6381	-2.8555	1.5232e-09	0.23193	-0.02153
2.5369	-2.788	1.4681e-09	0.26524	-0.021048
2.3839	-2.6859	1.4119e-09	0.31509	-0.020029
2.3424	-2.6733	1.3685e-09	0.34253	-0.018602
2.6553	-2.8654	1.907e-09	0.2249	-0.021798
2.6139	-2.8441	1.6705e-09	0.24483	-0.021581
2.5387	-2.7893	1.5251e-09	0.26466	-0.021045
2.3839	-2.6859	1.4588e-09	0.31509	-0.020029
2.6553	-2.8654	1.8061e-09	0.2249	-0.021798
2.63	-2.8536	1.6935e-09	0.23825	-0.021559
2.5367	-2.7879	1.5808e-09	0.26526	-0.021047
2.3839	-2.6859	1.5187e-09	0.31509	-0.020029
2.3424	-2.6733	1.5123e-09	0.34253	-0.018602
2.6553	-2.8654	2.6205e-09	0.2249	-0.021798
2.6127	-2.8435	2.3689e-09	0.24535	-0.021582
2.5399	-2.7906	2.2106e-09	0.26486	-0.021047
2.3839	-2.6859	2.1339e-09	0.31509	-0.020029
2.6553	-2.8654	1.7228e-09	0.2249	-0.021798
2.6127	-2.8435	1.6118e-09	0.24535	-0.021582
2.5395	-2.7902	1.4979e-09	0.26479	-0.021046
2.3839	-2.6859	1.4372e-09	0.31509	-0.020029
2.6553	-2.8654	1.8311e-09	0.2249	-0.021798
2.6199	-2.848	1.7286e-09	0.24269	-0.021578
2.5382	-2.7892	1.5984e-09	0.26512	-0.021048
2.3839	-2.6859	1.5398e-09	0.31509	-0.020029
2.3424	-2.6733	1.4982e-09	0.34253	-0.018602
2.7784	-2.9854	0.00093548	0.22154	-0.022447
2.7257	-2.9375	0.00067051	0.22624	-0.021968
2.597	-2.8467	0.00067617	0.26356	-0.021388
2.4154	-2.7106	7.4867e-05	0.30839	-0.020216
2.3611	-2.6873	4.0348e-09	0.33801	-0.018788
2.3254	-2.681	1.7926e-09	0.36545	-0.016812
1.8098	-2.2287	1.7284e-08	0.41194	-3.6844e-06
1.769	-2.1786	1.6122e-08	0.40267	-3.5784e-06
1.7355	-2.1352	1.0234e-08	0.39264	-3.4682e-06
2.6553	-2.8654	1.8851e-09	0.2249	-0.021798
2.6211	-2.8488	1.7765e-09	0.24239	-0.021578
2.5392	-2.7901	1.6634e-09	0.26498	-0.021048
2.3839	-2.6859	1.6019e-09	0.31509	-0.020029
2.3424	-2.6733	1.5618e-09	0.34253	-0.018602
2.6553	-2.8654	2.7016e-09	0.2249	-0.021798
2.6127	-2.8435	2.5133e-09	0.24535	-0.021582
2.5387	-2.7893	2.2909e-09	0.26466	-0.021045
2.3839	-2.6859	2.1438e-09	0.31509	-0.020029
2.3424	-2.6733	1.7136e-09	0.34253	-0.018602
0.20416	-0.36319	0.012859	0.13905	-2.1167e-06
2.7244	-2.9723	4.5733e-10	0.2632	-0.022265
2.6295	-2.8887	5.6107e-10	0.27419	-0.021901
2.5968	-2.8723	7.8793e-10	0.28997	-0.021484
2.539	-2.8369	3.6117e-10	0.31165	-0.020723
2.4862	-2.8052	3.8379e-10	0.3317	-0.019553
2.43	-2.7757	3.601e-10	0.35663	-0.017892
2.3558	-2.7338	5.5762e-10	0.3865	-0.01546
2.6619	-2.87	1.7716e-09	0.22302	-0.021794
2.6352	-2.8537	1.6975e-09	0.23299	-0.021511
2.5387	-2.7893	1.6177e-09	0.26466	-0.021045
2.3839	-2.6859	1.5717e-09	0.31509	-0.020029
2.3424	-2.6733	1.609e-09	0.34253	-0.018602
2.6553	-2.8654	1.749e-09	0.2249	-0.021798
2.6146	-2.8446	1.6336e-09	0.24462	-0.021582
2.5387	-2.7893	1.446e-09	0.26466	-0.021045
2.3839	-2.6859	1.3988e-09	0.31509	-0.020029
2.3424	-2.6733	1.3653e-09	0.34253	-0.018602
2.405	-2.595	9.34e-09	0.20489	-0.021841
2.478	-2.6753	8.8945e-09	0.21188	-0.021549
2.5307	-2.738	9.3223e-09	0.2215	-0.021155
2.5812	-2.8013	1.0561e-08	0.23375	-0.020567
2.6131	-2.8482	1.4521e-08	0.24773	-0.019593
2.6169	-2.8623	1.5596e-08	0.25648	-0.01796
1.6486	-1.9015	9.7678e-09	0.25657	-0.010738
1.3422	-1.3495	1.2348e-07	0.00027135	-1.7997e-06
1.3222	-1.3395	1.279e-07	0.010339	-1.8681e-06
0.28755	-0.48833	0.011239	0.18243	-2.3212e-06
1.8049	-2.185	8.9564e-09	0.38478	-0.011629
2.6606	-2.8693	1.5881e-09	0.2236	-0.021796
2.638	-2.8563	1.516e-09	0.23289	-0.021524
2.5397	-2.7906	1.4598e-09	0.26492	-0.021048
2.3839	-2.6859	1.3978e-09	0.31509	-0.020029
2.3424	-2.6733	1.3893e-09	0.34253	-0.018602
2.6604	-2.8692	1.5259e-09	0.22367	-0.021796
2.6357	-2.8536	1.4537e-09	0.23242	-0.021506
2.5399	-2.7907	1.3972e-09	0.26486	-0.021047
2.3839	-2.6859	1.3281e-09	0.31509	-0.020029
2.3424	-2.6733	1.3085e-09	0.34253	-0.018602
2.6595	-2.8685	1.5681e-09	0.22383	-0.021797
2.6132	-2.8298	1.5096e-09	0.23103	-0.021412
2.5387	-2.7893	1.4244e-09	0.26466	-0.021045
2.3839	-2.6859	1.3654e-09	0.31509	-0.020029
2.3424	-2.6733	1.3165e-09	0.34253	-0.018602


==> SashaEpoch4/MaxCurrentData.txt <==
48.324	49.205	1.9017e-08	2.6629	0.15346
47.107	48.02	1.8311e-08	2.936	0.15181
43.806	44.787	1.7676e-08	3.0598	0.14865
48.266	49.15	2.7207e-08	2.6689	0.15346
46.999	47.909	2.4862e-08	2.9209	0.15228
48.266	49.15	4.3393e-08	2.6689	0.15346
46.822	47.741	3.9863e-08	2.9455	0.15237
48.266	49.15	2.7273e-08	2.6689	0.15346
46.822	47.741	2.4643e-08	2.9455	0.15237
48.266	49.15	2.2824e-08	2.6689	0.15346
2.5131	1.2327	0.016859	0.23512	1.7529e-05
48.266	49.15	2.6805e-08	2.6689	0.15346
46.896	47.811	2.3954e-08	2.9322	0.15233
48.266	49.15	3.153e-08	2.6689	0.15346
46.823	47.743	2.8222e-08	2.9452	0.15236
1.5482	2.9963	0.049351	1.723	1.5557e-05
48.447	49.324	2.565e-08	2.6366	0.1534
48.266	49.15	3.3525e-08	2.6689	0.15346
46.838	47.757	2.5943e-08	2.9475	0.15237
48.473	49.35	2.4237e-08	2.6294	0.15339
46.993	47.914	2.3478e-08	2.9106	0.1518
43.533	44.505	2.2895e-08	3.1495	0.14863
49.01	49.856	0.036509	3.2557	0.15511
45.218	46.122	0.038955	3.2851	0.1509
48.266	49.15	2.6811e-08	2.6689	0.15346
48.267	49.151	2.4051e-08	2.669	0.15346
46.847	47.755	2.3448e-08	2.8928	0.15136
48.311	49.193	2.73e-08	2.6655	0.15346
47.115	48.028	2.6582e-08	2.9391	0.15185
43.811	44.792	2.5874e-08	3.0611	0.14866
48.266	49.15	3.4362e-08	2.6689	0.15346
46.824	47.743	2.8093e-08	2.9458	0.15236
43.804	44.786	2.7037e-08	3.0595	0.14865
48.35	49.231	2.5092e-08	2.6562	0.15344
47.025	47.937	2.4483e-08	2.9217	0.15157
43.791	44.773	2.3693e-08	3.056	0.14864
38.663	39.657	2.2658e-08	5.9491	0.14166
36.744	37.786	2.1782e-08	6.6045	0.13171
48.317	49.199	2.3642e-08	2.6643	0.15346
47.06	47.976	2.2927e-08	2.9301	0.15172
43.811	44.791	2.2306e-08	3.0611	0.14866
38.663	39.657	2.1746e-08	5.9491	0.14166
36.744	37.786	2.0845e-08	6.6045	0.13171
48.266	49.15	2.8267e-08	2.6689	0.15346
46.833	47.75	2.4607e-08	2.9403	0.15235
43.798	44.779	2.3234e-08	3.0581	0.14864
38.663	39.657	2.2655e-08	5.9491	0.14166
36.744	37.786	2.1342e-08	6.6045	0.13171
34.883	35.961	1.9784e-08	6.874	0.11753
50.513	51.295	0.053443	3.1245	0.15752
49.059	49.914	0.038629	3.1947	0.15448
45.218	46.123	0.040309	3.2855	0.15089
39.809	40.782	0.018073	5.1202	0.14317
37.538	38.578	1.9593e-07	5.892	0.13305
35.299	36.381	4.5527e-08	6.3271	0.11914
48.266	49.15	2.9116e-08	2.6689	0.15346
46.822	47.741	2.6205e-08	2.9455	0.15237
43.807	44.789	2.3722e-08	3.0601	0.14865
38.663	39.657	2.316e-08	5.9491	0.14166
36.744	37.786	2.1791e-08	6.6045	0.13171
48.379	49.259	2.5792e-08	2.6522	0.15343
46.896	47.813	2.5115e-08	2.9144	0.15136
43.781	44.761	2.4489e-08	3.0633	0.14866
38.663	39.657	2.3945e-08	5.9491	0.14166
36.744	37.786	2.2398e-08	6.6045	0.13171
48.266	49.15	3.2088e-08	2.6689	0.15346
46.822	47.741	2.8871e-08	2.9455	0.15237
43.791	44.773	2.3549e-08	3.056	0.14864
38.663	39.657	2.2494e-08	5.9491	0.14166
36.744	37.786	2.1459e-08	6.6045	0.13171
50.513	51.295	0.053394	3.1245	0.15752
49.056	49.912	0.037438	3.1753	0.15427
45.218	46.123	0.039313	3.2853	0.1509
39.792	40.77	0.010821	5.122	0.14319
37.538	38.578	1.5163e-07	5.892	0.13305
35.299	36.381	4.5898e-08	6.3271	0.11914
17.719	18.702	4.9553e-08	5.9717	2.7656e-05
16.465	17.429	1.4375e-07	5.7339	2.6793e-05
15.416	16.343	1.3732e-07	5.5378	2.5988e-05
14.613	15.509	1.3041e-07	5.3882	2.5235e-05
13.988	14.858	1.2197e-07	5.2604	2.4455e-05
13.532	14.385	1.8453e-07	5.3122	2.3615e-05
48.266	49.15	2.9098e-08	2.6689	0.15346
46.87	47.785	2.6047e-08	2.9367	0.15234
43.535	44.507	2.4925e-08	3.1491	0.14863
38.663	39.657	2.4373e-08	5.9491	0.14166
36.744	37.786	2.2977e-08	6.6045	0.13171
48.488	49.364	2.464e-08	2.6252	0.15338
46.942	47.866	2.3861e-08	2.8866	0.15181
43.536	44.508	2.3308e-08	3.1489	0.14863
38.663	39.657	2.2764e-08	5.9491	0.14166
48.419	49.297	2.3145e-08	2.6427	0.15341
47.071	47.985	2.2455e-08	2.9332	0.15173
43.804	44.785	2.1815e-08	3.0593	0.14865
38.663	39.657	2.1253e-08	5.9491	0.14166
36.744	37.786	2.0205e-08	6.6045	0.13171
48.266	49.15	2.615e-08	2.6689	0.15346
46.951	47.862	2.3962e-08	2.9273	0.15231
43.791	44.773	2.2796e-08	3.056	0.14864
38.663	39.657	2.1989e-08	5.9491	0.14166
36.744	37.786	2.1139e-08	6.6045	0.13171
48.266	49.15	4.8536e-08	2.6689	0.15346
47.008	47.917	2.8314e-08	2.9142	0.15227
43.644	44.62	2.5941e-08	3.1054	0.14865
38.663	39.657	2.5352e-08	5.9491	0.14166
36.744	37.786	2.4113e-08	6.6045	0.13171
48.447	49.324	2.2412e-08	2.6365	0.1534
46.975	47.897	2.1655e-08	2.8984	0.15181
43.698	44.674	2.1103e-08	3.0836	0.14866
38.663	39.657	2.0554e-08	5.9491	0.14166
36.744	37.786	1.9681e-08	6.6045	0.13171
48.266	49.15	3.8057e-08	2.6689	0.15346
46.83	47.748	2.7835e-08	2.9429	0.15236
43.791	44.773	2.653e-08	3.056	0.14864
38.663	39.657	2.5296e-08	5.9491	0.14166
48.266	49.15	2.9047e-08	2.6689	0.15346
47.05	47.957	2.5271e-08	2.9068	0.15219
43.693	44.669	2.4191e-08	3.0848	0.14866
38.663	39.657	2.3644e-08	5.9491	0.14166
36.744	37.786	2.1913e-08	6.6045	0.13171
48.266	49.15	4.7188e-08	2.6689	0.15346
46.822	47.741	3.3778e-08	2.9455	0.15237
43.811	44.792	3.1692e-08	3.061	0.14866
38.663	39.657	3.0984e-08	5.9491	0.14166
48.266	49.15	2.8098e-08	2.6689	0.15346
46.822	47.741	2.5073e-08	2.9455	0.15237
43.804	44.785	2.3383e-08	3.0595	0.14865
38.663	39.657	2.2801e-08	5.9491	0.14166
48.266	49.15	2.7892e-08	2.6689	0.15346
46.91	47.823	2.5206e-08	2.933	0.15233
43.743	44.722	2.3997e-08	3.0659	0.14866
38.663	39.657	2.3425e-08	5.9491	0.14166
36.744	37.786	2.2362e-08	6.6045	0.13171
50.513	51.296	0.053223	3.1244	0.15752
49.006	49.862	0.034524	3.2054	0.15463
45.214	46.119	0.036093	3.2843	0.15092
39.777	40.761	0.0028564	5.1296	0.14301
37.538	38.578	1.2813e-07	5.892	0.13305
35.299	36.381	4.405e-08	6.3271	0.11914
15.416	16.343	1.3791e-07	5.5378	2.5988e-05
14.613	15.509	1.3187e-07	5.3882	2.5235e-05
13.988	14.858	1.2197e-07	5.2604	2.4455e-05
48.266	49.15	2.9115e-08	2.6689	0.15346
46.928	47.841	2.6212e-08	2.9323	0.15233
43.782	44.762	2.5059e-08	3.0632	0.14866
38.663	39.657	2.4468e-08	5.9491	0.14166
36.744	37.786	2.3271e-08	6.6045	0.13171
48.266	49.15	6.886e-08	2.6689	0.15346
46.822	47.741	6.5582e-08	2.9455	0.15237
43.791	44.773	6.285e-08	3.056	0.14864
38.663	39.657	6.0885e-08	5.949	0.14166
36.744	37.786	4.3758e-08	6.6045	0.13171
1.4744	2.7047	0.049733	1.6568	1.5224e-05
51.172	52.223	2.1852e-09	2.7907	0.15645
48.205	49.287	2.526e-09	2.9339	0.15441
46.675	47.782	3.2535e-09	3.1168	0.15184
44.605	45.75	1.7969e-09	3.1882	0.14693
42.319	43.504	1.8655e-09	3.3647	0.13877
39.68	40.901	1.7079e-09	3.5542	0.12702
36.221	37.482	2.3726e-09	3.7663	0.10969
48.362	49.242	2.4724e-08	2.6539	0.15344
47.043	47.958	2.3947e-08	2.9293	0.15173
43.791	44.773	2.3185e-08	3.056	0.14864
38.663	39.657	2.1915e-08	5.9491	0.14166
36.744	37.786	2.0349e-08	6.6045	0.13171
48.266	49.15	2.8857e-08	2.6689	0.15346
46.838	47.755	2.5474e-08	2.9445	0.15236
43.791	44.773	2.3999e-08	3.056	0.14864
38.663	39.657	2.2235e-08	5.9491	0.14166
36.744	37.786	2.1088e-08	6.6045	0.13171
41.984	42.613	8.7967e-08	2.5045	0.1522
42.938	43.555	8.5429e-08	2.6849	0.15022
43.38	43.991	8.7718e-08	2.8304	0.14762
43.574	44.185	9.2052e-08	2.9733	0.1437
43.138	43.867	1.0291e-07	3.0858	0.13704
41.901	42.814	1.1021e-07	3.1628	0.12564
15.462	16.288	8.0336e-08	2.2147	0.07627
7.5956	7.7	4.826e-07	0.010363	1.268e-05
7.5439	7.7279	4.9978e-07	0.076	1.3163e-05
2.2096	3.9707	0.043863	1.7147	1.6265e-05
18.302	19.164	4.7486e-08	3.5483	0.082485
48.344	49.225	2.3416e-08	2.6595	0.15345
47.056	47.973	2.2661e-08	2.9286	0.1518
43.802	44.783	2.2034e-08	3.062	0.14866
38.663	39.657	2.1508e-08	5.9491	0.14166
36.744	37.786	2.0227e-08	6.6045	0.13171
48.342	49.223	2.5486e-08	2.66	0.15345
47.028	47.945	2.4705e-08	2.922	0.15168
43.812	44.793	2.4056e-08	3.061	0.14866
38.663	39.657	2.3571e-08	5.9491	0.14166
36.744	37.786	2.1061e-08	6.6045	0.13171
48.326	49.207	2.5761e-08	2.6608	0.15345
46.658	47.572	2.51e-08	2.8996	0.15105
43.791	44.773	2.4278e-08	3.056	0.14864
38.663	39.657	2.3412e-08	5.9491	0.14166
36.744	37.786	2.2007e-08	6.6045	0.13171


==> SashaEpoch4down/ActionLevels-Epoch4-10kHz.txt <==
0	2.1976
1	1.9985e-05
2	2.9736e-05
3	4.4564e-05
4	6.6756e-05
5	9.9934e-05
6	0.00014946
7	0.0002232
8	0.00033184
9	0.00048263
10	0.00070258
11	0.0010185
12	0.0014831
13	0.0021375
14	0.0030436
15	0.0042105
16	0.0058233
17	0.0079555
18	0.010761
19	0.014462
20	0.019387
21	0.026019
22	0.035054
23	0.047475
24	0.064631
25	0.088315
26	0.1208
27	0.16479
28	0.22342
29	0.30011
30	0.39891
31	0.52493
32	0.68276
33	0.87422
34	1.0916
35	1.3492
36	1.6599
37	2.0257
38	2.3934
39	2.8477
0	34.485
1	1.9935e-05
2	2.9736e-05
3	4.4564e-05
4	6.6756e-05
5	9.9934e-05
6	0.00014946
7	0.0002232
8	0.0003315
9	0.00048189
10	0.00070061
11	0.0010185
12	0.0014831
13	0.0021375
14	0.0030436
15	0.0042105
16	0.0058233
17	0.0079555
18	0.010761
19	0.014462
20	0.019387
21	0.026019
22	0.035054
23	0.047475
24	0.064631
25	0.088315
26	0.1208
27	0.16479
28	0.22342
29	0.30011
30	0.39891
31	0.52493
32	0.68276
33	0.87422
34	1.0916
35	1.3492
36	1.6599
37	2.0257
38	2.401
39	2.8507
0	0.00020236
1	2.017e-05
2	2.9737e-05
3	4.4565e-05
4	6.6757e-05
5	9.9935e-05
6	0.00014946
7	0.0002232
8	0.00033264
9	0.00049425
10	0.00073122
11	0.0010738
12	0.0015373
13	0.0021795
14	0.0030584
15	0.0042105
16	0.0058233
17	0.0079556
18	0.010761
19	0.014462
20	0.019387
21	0.026019
22	0.035054
23	0.047475
24	0.064631
25	0.088315
26	0.1208
27	0.16479
28	0.22342
29	0.30011
30	0.39891
31	0.52493
32	0.68276
33	0.87422
34	1.0916
35	1.3492
36	1.6599
37	2.0256
38	2.3779
39	2.8474
0	0.0053076
1	2.0631e-05
2	2.9736e-05
3	4.4564e-05
4	6.6756e-05
5	9.9934e-05
6	0.00014946
7	0.00022319
8	0.00033167
9	0.00048115
10	0.00070101
11	0.0010185
12	0.0014831
13	0.0021375
14	0.0030436
15	0.0042105
16	0.0058233
17	0.0079555
18	0.010761
19	0.014462
20	0.019387
21	0.026019
22	0.035054
23	0.047475
24	0.064631
25	0.088315
26	0.1208
27	0.16479
28	0.22342
29	0.30011
30	0.39891
31	0.52493
32	0.68276
33	0.87422
34	1.0916
35	1.3492
36	1.6599
37	2.0256
38	2.3841
39	2.8474
0	0.00091722
1	2.0368e-05
2	2.9736e-05
3	4.4564e-05
4	6.6756e-05
5	9.9934e-05
6	0.00014946
7	0.0002232
8	0.00033188
9	0.00048291
10	0.00070249
11	0.0010172
12	0.0014233
13	0.0020241
14	0.0028546
15	0.0039801
16	0.0054722
17	0.00742
18	0.0099414
19	0.013202
20	0.017451
21	0.023077
22	0.030608
23	0.040824
24	0.054786
25	0.073172
26	0.096974
27	0.12846
28	0.17033
29	0.22595
30	0.29992
31	0.39843
32	0.53063
33	0.70838
34	0.94415
35	1.2558
36	1.6606
37	2.1539
38	2.7199
39	3.3909
0	0.002009
1	3.7609e-05
2	2.9737e-05
3	4.4564e-05
4	6.6756e-05
5	9.9934e-05
6	0.00014946
7	0.00022319
8	0.0003318
9	0.0004824
10	0.00070175
11	0.0010185
12	0.0014831
13	0.0021375
14	0.0030436
15	0.0042104
16	0.0058233
17	0.0079555
18	0.010761
19	0.014462
20	0.019387
21	0.026019
22	0.035054
23	0.047475
24	0.064631
25	0.088315
26	0.1208
27	0.16479
28	0.22342
29	0.30011
30	0.39891
31	0.52493
32	0.68276
33	0.87422
34	1.0916
35	1.3492
36	1.6599
37	2.0257
38	2.3805
39	2.8474
0	1.338e-05
1	1.9899e-05
2	2.9831e-05
3	4.4707e-05
4	6.6972e-05
5	0.00010026
6	0.00014995
7	0.00022396
8	0.00033381
9	0.00049582
10	0.00072651
11	0.0010604
12	0.0015377
13	0.0022228
14	0.0031774
15	0.0044862
16	0.006253
17	0.0086124
18	0.011363
19	0.015345
20	0.020656
21	0.027803
22	0.037511
23	0.050804
24	0.068039
25	0.091799
26	0.12392
27	0.16706
28	0.22444
29	0.29971
30	0.39672
31	0.51874
32	0.66878
33	0.84746
34	1.0539
35	1.2607
36	1.2731
37	0.97443
38	0.79108
39	0.65737
0	0.00075615
1	2.0059e-05
2	2.9967e-05
3	4.491e-05
4	6.7277e-05
5	0.00010072
6	0.00015064
7	0.00022499
8	0.00033535
9	0.00049839
10	0.00073741
11	0.0010771
12	0.0015597
13	0.0022408
14	0.003193
15	0.0045087
16	0.0062866
17	0.0086627
18	0.011823
19	0.016031
20	0.020834
21	0.028068
22	0.0379
23	0.051008
24	0.068782
25	0.092884
26	0.12549
27	0.16935
28	0.22778
29	0.30458
30	0.40376
31	0.51638
32	0.60403
33	0.44584
34	0.16649
35	0.14301
36	0.1546
37	0.16788
38	0.16026
39	0.14054
0	0.0010594
1	2.0695e-05
2	2.983e-05
3	4.4705e-05
4	6.6969e-05
5	0.00010026
6	0.00014995
7	0.00022395
8	0.0003338
9	0.00049568
10	0.00072574
11	0.0010586
12	0.0015377
13	0.0022227
14	0.0031772
15	0.004486
16	0.0062541
17	0.0086171
18	0.011757
19	0.015937
20	0.020715
21	0.027891
22	0.037638
23	0.050586
24	0.068165
25	0.091993
26	0.12423
27	0.16758
28	0.22532
29	0.3012
30	0.39925
31	0.52341
32	0.67128
33	0.85041
34	1.0515
35	1.2665
36	1.4231
37	1.1269
38	0.9557
39	0.82981
0	40.747
1	2.0442e-05
2	2.9736e-05
3	4.4564e-05
4	6.6756e-05
5	9.9935e-05
6	0.00014946
7	0.00022319
8	0.0003315
9	0.00047963
10	0.00070173
11	0.0010185
12	0.0014831
13	0.0021375
14	0.0030436
15	0.0042105
16	0.0058233
17	0.0079555
18	0.010761
19	0.014462
20	0.019387
21	0.026019
22	0.035054
23	0.047475
24	0.064631
25	0.088315
26	0.1208
27	0.16479
28	0.22342
29	0.30011
30	0.39891
31	0.52493
32	0.68276
33	0.87422
34	1.0916
35	1.3492
36	1.6599
37	2.0257
38	2.3847
39	2.8474
0	0.04374
1	1.9905e-05
2	2.9736e-05
3	4.4564e-05
4	6.6756e-05
5	9.9934e-05
6	0.00014946
7	0.0002232
8	0.00033192
9	0.00048271
10	0.00070276
11	0.0010185
12	0.0014831
13	0.0021375
14	0.0030436
15	0.0042105
16	0.0058233
17	0.0079555
18	0.010761
19	0.014462
20	0.019387
21	0.026019
22	0.035054
23	0.047475
24	0.064631
25	0.088315
26	0.1208
27	0.16479
28	0.22342
29	0.30011
30	0.39891
31	0.52493
32	0.68276
33	0.87422
34	1.0916
35	1.3492
36	1.6599
37	2.0257
38	2.3779
39	2.8474
0	0.0037877
1	2.1931e-05
2	2.9736e-05
3	4.4564e-05
4	6.6756e-05
5	9.9934e-05
6	0.00014946
7	0.00022319
8	0.0003319
9	0.00048314
10	0.00070166
11	0.00099784
12	0.0014219
13	0.0020217
14	0.0028533
15	0.0039791
16	0.0054715
17	0.0074196
18	0.0099412
19	0.013202
20	0.017451
21	0.023077
22	0.030608
23	0.040825
24	0.054424
25	0.07344
26	0.098013
27	0.12833
28	0.1707
29	0.22714
30	0.30235
31	0.40254
32	0.53655
33	0.71903
34	0.96315
35	1.2916
36	1.7353
37	2.3302
38	3.1746
39	4.351
0	0.009956
1	2.0087e-05
2	2.9736e-05
3	4.4564e-05
4	6.6756e-05
5	9.9934e-05
6	0.00014946
7	0.00022319
8	0.00033131
9	0.00048007
10	0.00070009
11	0.0010185
12	0.0014831
13	0.0021375
14	0.0030436
15	0.0042104
16	0.0058233
17	0.0079555
18	0.010761
19	0.014462
20	0.019387
21	0.026019
22	0.035054
23	0.047475
24	0.064631
25	0.088315
26	0.1208
27	0.16479
28	0.22342
29	0.30011
30	0.39891
31	0.52493
32	0.68276
33	0.87422
34	1.0916
35	1.3492
36	1.6599
37	2.0258
38	2.3969
39	2.8505
0	0.00026991
1	2.0061e-05
2	3.0073e-05
3	4.507e-05
4	6.7516e-05
5	0.00010108
6	0.00015117
7	0.00022578
8	0.00033653
9	0.00050015
10	0.00074025
11	0.0010895
12	0.0015916
13	0.0023041
14	0.0032998
15	0.0046709
16	0.0065355
17	0.0090479
18	0.012419
19	0.016949
20	0.023073
21	0.031424
22	0.042919
23	0.058862
24	0.081069
25	0.11199
26	0.15484
27	0.21362
28	0.29324
29	0.39945
30	0.53907
31	0.72017
32	0.94847
33	1.0706
34	1.2019
35	0.55005
36	0.43149
37	0.2538
38	0.24409
39	0.22745
0	0.0014496
1	1.9985e-05
2	2.9736e-05
3	4.4564e-05
4	6.6756e-05
5	9.9934e-05
6	0.00014946
7	0.00022319
8	0.0003316
9	0.0004791
10	0.00070109
11	0.0010185
12	0.0014831
13	0.0021375
14	0.0030436
15	0.0042105
16	0.0058233
17	0.0079555
18	0.010761
19	0.014462
20	0.019387
21	0.026019
22	0.035054
23	0.047475
24	0.064631
25	0.088315
26	0.1208
27	0.16479
28	0.22342
29	0.30011
30	0.39891
31	0.52493
32	0.68276
33	0.87422
34	1.0916
35	1.3492
36	1.6599
37	2.0257
38	2.3781
39	2.8474
0	0.0014635
1	2.4144e-05
2	2.621e-05
3	3.3698e-05
4	5.0452e-05
5	7.5518e-05
6	0.00011284
7	0.00016839
8	0.00025071
9	0.00037194
10	0.00054917
11	0.00080553
12	0.0011713
13	0.0016848
14	0.0023922
15	0.0033473
16	0.0046127
17	0.0062623
18	0.0083922
19	0.011136
20	0.01468
21	0.019291
22	0.025323
23	0.033242
24	0.043675
25	0.057429
26	0.074436
27	0.095544
28	0.1243
29	0.16202
30	0.21057
31	0.27238
32	0.35007
33	0.44655
34	0.56239
35	0.69342
36	0.86569
37	1.0761
38	1.3257
39	1.6251
0	26.513
1	2.0086e-05
2	2.9736e-05
3	4.4564e-05
4	6.6756e-05
5	9.9935e-05
6	0.00014946
7	0.0002232
8	0.00033207
9	0.00048257
10	0.00070223
11	0.0010185
12	0.0014831
13	0.0021375
14	0.0030436
15	0.0042105
16	0.0058233
17	0.0079555
18	0.010761
19	0.014462
20	0.019387
21	0.026019
22	0.035054
23	0.047475
24	0.064631
25	0.088315
26	0.1208
27	0.16479
28	0.22342
29	0.30011
30	0.39891
31	0.52493
32	0.68276
33	0.87422
34	1.0916
35	1.3492
36	1.6599
37	2.0259
38	2.3998
39	2.8514
0	0.00080957
1	1.9863e-05
2	2.9736e-05
3	4.4564e-05
4	6.6756e-05
5	9.9934e-05
6	0.00014946
7	0.00022319
8	0.00033161
9	0.00048298
10	0.00070318
11	0.0010188
12	0.0014838
13	0.0021388
14	0.003046
15	0.0042443
16	0.005875
17	0.0080341
18	0.01088
19	0.014642
20	0.019656
21	0.026421
22	0.035653
23	0.048362
24	0.065118
25	0.088983
26	0.12176
27	0.16619
28	0.22541
29	0.3029
30	0.40279
31	0.53012
32	0.6892
33	0.87802
34	1.0943
35	1.3527
36	1.6628
37	2.0255
38	2.3986
39	2.8621
0	0.00030193
1	1.9888e-05
2	2.9736e-05
3	4.4564e-05
4	6.6756e-05
5	9.9934e-05
6	0.00014946
7	0.0002232
8	0.00033184
9	0.00048249
10	0.00070199
11	0.0010185
12	0.0014831
13	0.0021375
14	0.0030436
15	0.0042105
16	0.0058233
17	0.0079555
18	0.010761
19	0.014462
20	0.019387
21	0.026019
22	0.035054
23	0.047475
24	0.064631
25	0.088315
26	0.1208
27	0.16479
28	0.22342
29	0.30011
30	0.39891
31	0.52493
32	0.68276
33	0.87422
34	1.0916
35	1.3492
36	1.6599
37	2.0257
38	2.3781
39	2.8474
0	0.00039099
1	2.0351e-05
2	2.9737e-05
3	4.4565e-05
4	6.6756e-05
5	9.9934e-05
6	0.00014946
7	0.00022319
8	0.00033165
9	0.00048148
10	0.00070066
11	0.00099383
12	0.0014142
13	0.0020167
14	0.0028503
15	0.0039766
16	0.0054695
17	0.0074181
18	0.0099408
19	0.013203
20	0.017451
21	0.023077
22	0.030608
23	0.040824
24	0.054425
25	0.073382
26	0.097805
27	0.12915
28	0.17019
29	0.22659
30	0.30175
31	0.40197
32	0.53741
33	0.71667
34	0.95905
35	1.2826
36	1.7153
37	2.3127
38	3.1444
39	4.333
0	0.011001
1	2.0323e-05
2	2.9862e-05
3	4.4753e-05
4	6.7042e-05
5	0.00010037
6	0.00015011
7	0.0002242
8	0.00033417
9	0.0004966
10	0.00073049
11	0.0010652
12	0.0015438
13	0.0022233
14	0.0031784
15	0.0044882
16	0.0062582
17	0.0086244
18	0.01177
19	0.015959
20	0.021568
21	0.027938
22	0.037723
23	0.050792
24	0.068489
25	0.092483
26	0.12497
27	0.16867
28	0.22688
29	0.3034
30	0.40227
31	0.52739
32	0.67548
33	0.85493
34	1.0553
35	1.2555
36	1.236
37	1.1038
38	0.76425
39	0.49329
0	13.484
1	2.0294e-05
2	3.0047e-05
3	4.503e-05
4	6.7457e-05
5	0.00010099
6	0.00015104
7	0.0002256
8	0.00033626
9	0.00049975
10	0.00073947
11	0.0010797
12	0.0015602
13	0.0022332
14	0.0031546
15	0.0044151
16	0.0061427
17	0.0084491
18	0.011517
19	0.015608
20	0.021109
21	0.028592
22	0.038891
23	0.053182
24	0.07311
25	0.10091
26	0.13954
27	0.19268
28	0.26516
29	0.36268
30	0.4829
31	0.63418
32	0.73329
33	0.52175
34	0.154
35	0.12453
36	0.13273
37	0.10216
38	0.089777
39	0.10205
0	0.00042995
1	2.1822e-05
2	2.9736e-05
3	4.4564e-05
4	6.6756e-05
5	9.9934e-05
6	0.00014946
7	0.00022319
8	0.00033172
9	0.00048216
10	0.00070134
11	0.00099754
12	0.0014218
13	0.0020213
14	0.0028531
15	0.0039788
16	0.0054713
17	0.0074193
18	0.0099411
19	0.013202
20	0.017451
21	0.023077
22	0.030608
23	0.040825
24	0.054428
25	0.07344
26	0.097965
27	0.1283
28	0.17066
29	0.22714
30	0.30237
31	0.40263
32	0.53692
33	0.71918
34	0.965
35	1.2898
36	1.7304
37	2.3241
38	3.153
39	4.3549
0	9.355e-05
1	2.0239e-05
2	2.9736e-05
3	4.4564e-05
4	6.6756e-05
5	9.9934e-05
6	0.00014946
7	0.00022319
8	0.0003317
9	0.00048188
10	0.000701
11	0.00099637
12	0.0014213
13	0.0020205
14	0.0028523
15	0.0039781
16	0.0054706
17	0.0074189
18	0.0099409
19	0.013202
20	0.017451
21	0.023077
22	0.030608
23	0.040824
24	0.054785
25	0.073163
26	0.096944
27	0.12845
28	0.17032
29	0.22613
30	0.30051
31	0.40129
32	0.53634
33	0.71481
34	0.95045
35	1.2604
36	1.6474
37	2.0857
38	2.6189
39	3.2342
0	3.1335e-05
1	1.9841e-05
2	2.9736e-05
3	4.4564e-05
4	6.6756e-05
5	9.9935e-05
6	0.00014946
7	0.0002232
8	0.00033192
9	0.000483
10	0.00070304
11	0.0010187
12	0.0014831
13	0.0021375
14	0.0030436
15	0.0042105
16	0.0058233
17	0.0079555
18	0.010761
19	0.014462
20	0.019387
21	0.026019
22	0.035054
23	0.047475
24	0.064631
25	0.088315
26	0.1208
27	0.16479
28	0.22342
29	0.30011
30	0.39891
31	0.52493
32	0.68276
33	0.87422
34	1.0916
35	1.3492
36	1.6599
37	2.0257
38	2.3827
39	2.8474
0	0.0015229
1	1.992e-05
2	2.9736e-05
3	4.4564e-05
4	6.6756e-05
5	9.9934e-05
6	0.00014946
7	0.00022319
8	0.00033151
9	0.00047946
10	0.00070088
11	0.0010185
12	0.0014831
13	0.0021375
14	0.0030436
15	0.0042105
16	0.0058233
17	0.0079555
18	0.010761
19	0.014462
20	0.019387
21	0.026019
22	0.035054
23	0.047475
24	0.064631
25	0.088315
26	0.1208
27	0.16479
28	0.22342
29	0.30011
30	0.39891
31	0.52493
32	0.68276
33	0.87422
34	1.0916
35	1.3492
36	1.6599
37	2.0257
38	2.3945
39	2.8486
0	0.012589
1	2.0062e-05
2	3.0047e-05
3	4.503e-05
4	6.7457e-05
5	0.00010099
6	0.00015104
7	0.0002256
8	0.00033626
9	0.0004995
10	0.0007311
11	0.0010639
12	0.0015349
13	0.0022179
14	0.0031704
15	0.0044773
16	0.006247
17	0.0084491
18	0.011517
19	0.015608
20	0.021109
21	0.028592
22	0.038891
23	0.053182
24	0.07311
25	0.10091
26	0.13954
27	0.19268
28	0.26516
29	0.36268
30	0.4829
31	0.63418
32	0.74652
33	0.52914
34	0.26273
35	0.16517
36	0.13734
37	0.10101
38	0.087953
39	0.10128
0	0.011455
1	2.0052e-05
2	3.0047e-05
3	4.503e-05
4	6.7457e-05
5	0.00010099
6	0.00015104
7	0.0002256
8	0.00033626
9	0.00049974
10	0.00073937
11	0.0010783
12	0.0015565
13	0.0022271
14	0.0031542
15	0.0044151
16	0.0061427
17	0.0084491
18	0.011517
19	0.015608
20	0.021109
21	0.028592
22	0.038891
23	0.053182
24	0.07311
25	0.10091
26	0.13954
27	0.19268
28	0.26516
29	0.36268
30	0.4829
31	0.63418
32	0.73875
33	0.52875
34	0.16243
35	0.1306
36	0.14144
37	0.12699
38	0.11606
39	0.10395
0	0.0018772
1	1.9837e-05
2	2.9736e-05
3	4.4564e-05
4	6.6756e-05
5	9.9934e-05
6	0.00014946
7	0.00022319
8	0.00033184
9	0.0004824
10	0.00070201
11	0.00099784
12	0.001422
13	0.0020221
14	0.0028534
15	0.0039791
16	0.0054715
17	0.0074195
18	0.0099412
19	0.013202
20	0.017451
21	0.023077
22	0.030608
23	0.040825
24	0.054429
25	0.073431
26	0.097953
27	0.12829
28	0.17064
29	0.2271
30	0.30234
31	0.40256
32	0.53791
33	0.72059
34	0.96312
35	1.2943
36	1.7328
37	2.3295
38	3.1365
39	4.313
0	6.1168e-05
1	1.9838e-05
2	1.4179e-05
3	4.9866e-06
4	3.4052e-06
5	4.9214e-06
6	6.8921e-06
7	1.0262e-05
8	1.5238e-05
9	2.2521e-05
10	3.3064e-05
11	4.8094e-05
12	6.9117e-05
13	9.7724e-05
14	0.0001356
15	0.00018419
16	0.00024476
17	0.00031874
18	0.00040826
19	0.00051681
20	0.00065013
21	0.00081702
22	0.0010296
23	0.0013079
24	0.0016788
25	0.0021814
26	0.0028706
27	0.0038252
28	0.005162
29	0.0070521
30	0.0097535
31	0.013643
32	0.019279
33	0.027497
34	0.039537
35	0.057244
36	0.083346
37	0.12187
38	0.17875
39	0.11919
0	0.0001147
1	2.2065e-05
2	2.9736e-05
3	4.4564e-05
4	6.6756e-05
5	9.9934e-05
6	0.00014946
7	0.00022319
8	0.00033157
9	0.00048197
10	0.00070105
11	0.00099538
12	0.0014168
13	0.0020174
14	0.002851
15	0.003977
16	0.0054695
17	0.0074181
18	0.0099407
19	0.013202
20	0.017451
21	0.023077
22	0.030608
23	0.040824
24	0.054783
25	0.073151
26	0.096826
27	0.12798
28	0.16888
29	0.22352
30	0.29567
31	0.39153
32	0.51939
33	0.68976
34	0.91213
35	1.2008
36	1.5538
37	1.9949
38	2.5364
39	3.1915
0	0.0005246
1	3.7348e-05
2	2.9736e-05
3	4.4564e-05
4	6.6756e-05
5	9.9934e-05
6	0.00014946
7	0.00022319
8	0.00033092
9	0.00047884
10	0.00070047
11	0.0010185
12	0.0014831
13	0.0021375
14	0.0030436
15	0.0042105
16	0.0058233
17	0.0079555
18	0.010761
19	0.014462
20	0.019387
21	0.026019
22	0.035054
23	0.047475
24	0.064631
25	0.088315
26	0.1208
27	0.16479
28	0.22342
29	0.30011
30	0.39891
31	0.52493
32	0.68276
33	0.87422
34	1.0916
35	1.3492
36	1.6599
37	2.0256
38	2.3779
39	2.8474
0	0.0015807
1	3.0926e-05
2	2.9736e-05
3	4.4564e-05
4	6.6756e-05
5	9.9935e-05
6	0.00014946
7	0.0002232
8	0.00033171
9	0.00047994
10	0.0007016
11	0.0010185
12	0.0014831
13	0.0021375
14	0.0030436
15	0.0042105
16	0.0058233
17	0.0079555
18	0.010761
19	0.014462
20	0.019387
21	0.026019
22	0.035054
23	0.047475
24	0.064631
25	0.088315
26	0.1208
27	0.16479
28	0.22342
29	0.30011
30	0.39891
31	0.52493
32	0.68276
33	0.87422
34	1.0916
35	1.3492
36	1.6599
37	2.0257
38	2.3931
39	2.8489
0	0.0016499
1	2.9549e-05
2	2.9736e-05
3	4.4564e-05
4	6.6756e-05
5	9.9934e-05
6	0.00014946
7	0.0002232
8	0.00033193
9	0.0004821
10	0.00070203
11	0.0010185
12	0.0014831
13	0.0021375
14	0.0030436
15	0.0042105
16	0.0058233
17	0.0079555
18	0.010761
19	0.014462
20	0.019387
21	0.026019
22	0.035054
23	0.047475
24	0.064631
25	0.088315
26	0.1208
27	0.16479
28	0.22342
29	0.30011
30	0.39891
31	0.52493
32	0.68276
33	0.87422
34	1.0916
35	1.3492
36	1.6599
37	2.0257
38	2.3779
39	2.8474
0	0.0066996
1	2.0333e-05
2	2.9736e-05
3	4.4564e-05
4	6.6756e-05
5	9.9934e-05
6	0.00014946
7	0.00022319
8	0.00033171
9	0.00048255
10	0.00070194
11	0.00099717
12	0.0014224
13	0.0020223
14	0.0028536
15	0.0039792
16	0.0054715
17	0.0074195
18	0.0099412
19	0.013202
20	0.017451
21	0.023077
22	0.030608
23	0.040824
24	0.054784
25	0.073163
26	0.096953
27	0.12841
28	0.17021
29	0.22582
30	0.29984
31	0.39902
32	0.53347
33	0.71182
34	0.95126
35	1.2615
36	1.6476
37	2.0941
38	2.6288
39	3.2457
0	0.00012552
1	1.9884e-05
2	2.9736e-05
3	4.4564e-05
4	6.6756e-05
5	9.9934e-05
6	0.00014946
7	0.00022319
8	0.00033172
9	0.0004809
10	0.00070174
11	0.00099798
12	0.0014225
13	0.002023
14	0.0028538
15	0.0039796
16	0.0054719
17	0.0074199
18	0.0099414
19	0.013202
20	0.017451
21	0.023077
22	0.030608
23	0.040825
24	0.054431
25	0.073425
26	0.097947
27	0.12825
28	0.17056
29	0.22703
30	0.30224
31	0.4024
32	0.53674
33	0.71877
34	0.9581
35	1.2862
36	1.7267
37	2.3269
38	3.1474
39	4.3246
0	0.00026543
1	1.9837e-05
2	2.9736e-05
3	4.4564e-05
4	6.6756e-05
5	9.9934e-05
6	0.00014946
7	0.0002232
8	0.00033161
9	0.00048018
10	0.00070078
11	0.0010185
12	0.0014831
13	0.0021375
14	0.0030436
15	0.0042105
16	0.0058233
17	0.0079555
18	0.010761
19	0.014462
20	0.019387
21	0.026019
22	0.035054
23	0.047475
24	0.064631
25	0.088315
26	0.1208
27	0.16479
28	0.22342
29	0.30011
30	0.39891
31	0.52493
32	0.68276
33	0.87422
34	1.0916
35	1.3492
36	1.6599
37	2.0256
38	2.3781
39	2.8474
0	0.00039652
1	2.0052e-05
2	3.0047e-05
3	4.503e-05
4	6.7457e-05
5	0.00010099
6	0.00015104
7	0.0002256
8	0.00033626
9	0.00049938
10	0.00073041
11	0.0010635
12	0.0015351
13	0.0022179
14	0.0031704
15	0.0044773
16	0.006247
17	0.0084491
18	0.011517
19	0.015608
20	0.021109
21	0.028592
22	0.038891
23	0.053182
24	0.07311
25	0.10091
26	0.13954
27	0.19268
28	0.26516
29	0.36268
30	0.4829
31	0.63418
32	0.75083
33	0.53144
34	0.37147
35	0.17334
36	0.17254
37	0.10991
38	0.080202
39	0.089416
0	0.00021633
1	2.0044e-05
2	2.9737e-05
3	4.4565e-05
4	6.6757e-05
5	9.9934e-05
6	0.00014946
7	0.00022318
8	0.00032914
9	0.0004768
10	0.00070041
11	0.0010188
12	0.0014838
13	0.0021388
14	0.003046
15	0.0042443
16	0.005875
17	0.0080341
18	0.01088
19	0.014642
20	0.019656
21	0.026421
22	0.035653
23	0.048362
24	0.065094
25	0.088983
26	0.12176
27	0.16619
28	0.22541
29	0.3029
30	0.40279
31	0.53012
32	0.6892
33	0.87802
34	1.0943
35	1.3527
36	1.6627
37	2.0248
38	2.404
39	2.8619
0	3.9559e-05
1	2.0061e-05
2	2.983e-05
3	4.4705e-05
4	6.6969e-05
5	0.00010026
6	0.00014995
7	0.00022395
8	0.0003338
9	0.00049584
10	0.00072699
11	0.0010608
12	0.0015389
13	0.0022227
14	0.0031772
15	0.004486
16	0.0062541
17	0.0086171
18	0.011757
19	0.015937
20	0.020715
21	0.027891
22	0.037638
23	0.050586
24	0.068165
25	0.091993
26	0.12423
27	0.16758
28	0.22532
29	0.3012
30	0.39925
31	0.52341
32	0.67128
33	0.85041
34	1.0365
35	1.0529
36	0.78051
37	0.53871
38	0.37267
39	0.38968
0	0.0023567
1	2.1747e-05
2	2.9736e-05
3	4.4564e-05
4	6.6756e-05
5	9.9935e-05
6	0.00014946
7	0.0002232
8	0.00033193
9	0.00048106
10	0.00070139
11	0.0010185
12	0.0014831
13	0.0021375
14	0.0030436
15	0.0042105
16	0.0058233
17	0.0079555
18	0.010761
19	0.014462
20	0.019387
21	0.026019
22	0.035054
23	0.047475
24	0.064631
25	0.088315
26	0.1208
27	0.16479
28	0.22342
29	0.30011
30	0.39891
31	0.52493
32	0.68276
33	0.87422
34	1.0916
35	1.3492
36	1.6599
37	2.0257
38	2.3779
39	2.8474
0	0.00050282
1	2.0059e-05
2	3.0047e-05
3	4.503e-05
4	6.7457e-05
5	0.00010099
6	0.00015104
7	0.0002256
8	0.00033626
9	0.00049948
10	0.00073096
11	0.001065
12	0.0015358
13	0.0022179
14	0.0031704
15	0.0044773
16	0.006247
17	0.0084491
18	0.011517
19	0.015608
20	0.021109
21	0.028592
22	0.038891
23	0.053182
24	0.07311
25	0.10091
26	0.13954
27	0.19268
28	0.26516
29	0.36268
30	0.48295
31	0.63441
32	0.72858
33	0.17755
34	0.10882
35	0.10856
36	0.088413
37	0.070999
38	0.077997
39	0.096852
0	0.00088126
1	2.0763e-05
2	3.0047e-05
3	4.503e-05
4	6.7457e-05
5	0.00010099
6	0.00015104
7	0.0002256
8	0.00033626
9	0.00049952
10	0.00073075
11	0.0010628
12	0.0015352
13	0.0022091
14	0.0031544
15	0.0044151
16	0.0061427
17	0.0084491
18	0.011517
19	0.015608
20	0.021109
21	0.028592
22	0.038891
23	0.053182
24	0.07311
25	0.10091
26	0.13954
27	0.19268
28	0.26516
29	0.36268
30	0.4829
31	0.63418
32	0.7467
33	0.53673
34	0.18111
35	0.12902
36	0.13712
37	0.10716
38	0.08705
39	0.099601
0	0.53971
1	2.0134e-05
2	3.0047e-05
3	4.503e-05
4	6.7457e-05
5	0.00010099
6	0.00015104
7	0.0002256
8	0.00033626
9	0.00049975
10	0.00073949
11	0.001079
12	0.0015589
13	0.0022327
14	0.0031542
15	0.0044151
16	0.0061427
17	0.0084491
18	0.011517
19	0.015608
20	0.021109
21	0.028592
22	0.038891
23	0.053182
24	0.07311
25	0.10091
26	0.13954
27	0.19268
28	0.26516
29	0.36268
30	0.4829
31	0.63418
32	0.75152
33	0.54204
34	0.25307
35	0.16458
36	0.13877
37	0.099148
38	0.086406
39	0.09927
0	25.007
1	3.7658e-05
2	2.9736e-05
3	4.4564e-05
4	6.6756e-05
5	9.9934e-05
6	0.00014946
7	0.00022319
8	0.00033111
9	0.00047874
10	0.00070055
11	0.0010185
12	0.0014831
13	0.0021375
14	0.0030436
15	0.0042105
16	0.0058233
17	0.0079555
18	0.010761
19	0.014462
20	0.019387
21	0.026019
22	0.035054
23	0.047475
24	0.064631
25	0.088315
26	0.1208
27	0.16479
28	0.22342
29	0.30011
30	0.39891
31	0.52493
32	0.68276
33	0.87422
34	1.0916
35	1.3492
36	1.6599
37	2.0257
38	2.399
39	2.8517
0	0.0017834
1	1.9946e-05
2	2.9736e-05
3	4.4564e-05
4	6.6756e-05
5	9.9934e-05
6	0.00014946
7	0.00022319
8	0.00033152
9	0.00048237
10	0.00070174
11	0.0010185
12	0.0014831
13	0.0021375
14	0.0030436
15	0.0042104
16	0.0058233
17	0.0079555
18	0.010761
19	0.014462
20	0.019387
21	0.026019
22	0.035054
23	0.047475
24	0.064631
25	0.088315
26	0.1208
27	0.16479
28	0.22342
29	0.30011
30	0.39891
31	0.52493
32	0.68276
33	0.87422
34	1.0916
35	1.3492
36	1.6599
37	2.0257
38	2.3985
39	2.8483
0	0.0002184
1	2.0051e-05
2	2.9737e-05
3	4.4565e-05
4	6.6757e-05
5	9.9936e-05
6	0.00014946
7	0.0002232
8	0.00033261
9	0.00049358
10	0.0007098
11	0.0010354
12	0.0014905
13	0.0021388
14	0.003046
15	0.0042443
16	0.005875
17	0.0080341
18	0.01088
19	0.014642
20	0.019656
21	0.026421
22	0.035653
23	0.048362
24	0.065136
25	0.088983
26	0.12176
27	0.16619
28	0.22541
29	0.3029
30	0.40279
31	0.53012
32	0.6892
33	0.87802
34	1.0943
35	1.3527
36	1.6628
37	2.0248
38	2.4055
39	2.8619
0	0.001638
1	2.0255e-05
2	3.0047e-05
3	4.503e-05
4	6.7457e-05
5	0.00010099
6	0.00015104
7	0.0002256
8	0.00033626
9	0.00049945
10	0.00073051
11	0.0010627
12	0.0015346
13	0.0022179
14	0.0031704
15	0.0044773
16	0.006247
17	0.0084491
18	0.011517
19	0.015608
20	0.021109
21	0.028592
22	0.038891
23	0.053182
24	0.07311
25	0.10091
26	0.13954
27	0.19268
28	0.26516
29	0.36268
30	0.4829
31	0.63418
32	0.75805
33	0.53233
34	0.16556
35	0.12528
36	0.13449
37	0.10284
38	0.087623
39	0.099651
0	0.00015251
1	2.6352e-05
2	2.9736e-05
3	4.4564e-05
4	6.6756e-05
5	9.9934e-05
6	0.00014946
7	0.00022319
8	0.00033181
9	0.0004823
10	0.0007015
11	0.00099689
12	0.0014214
13	0.0020218
14	0.0028531
15	0.003979
16	0.0054713
17	0.0074194
18	0.0099411
19	0.013202
20	0.017451
21	0.023077
22	0.030608
23	0.040824
24	0.054784
25	0.073169
26	0.096949
27	0.12838
28	0.17017
29	0.22576
30	0.2995
31	0.39725
32	0.52814
33	0.70299
34	0.9389
35	1.2515
36	1.6648
37	2.2207
38	2.9605
39	3.9087
0	0.001355
1	9.0204e-05
2	0.00011727
3	5.4776e-05
4	8.1925e-05
5	0.00012259
6	0.00018325
7	0.00024963
8	0.00019243
9	7.9314e-05
10	5.0601e-05
11	4.8323e-05
12	6.6943e-05
13	9.2817e-05
14	0.00012691
15	0.00016931
16	0.00022212
17	0.00028584
18	0.00036061
19	0.00044737
20	0.0005479
21	0.00066652
22	0.00080725
23	0.00098006
24	0.001195
25	0.0014662
26	0.0018119
27	0.0022582
28	0.0028417
29	0.0036159
30	0.0046552
31	0.0060619
32	0.0079801
33	0.010621
34	0.014288
35	0.019428
36	0.026658
37	0.036883
38	0.05129
39	0.071547
0	0.00048412
1	1.9864e-05
2	2.9736e-05
3	4.4564e-05
4	6.6756e-05
5	9.9934e-05
6	0.00014946
7	0.0002232
8	0.0003314
9	0.00048087
10	0.00070122
11	0.0010185
12	0.0014831
13	0.0021375
14	0.0030436
15	0.0042104
16	0.0058233
17	0.0079555
18	0.010761
19	0.014462
20	0.019387
21	0.026019
22	0.035054
23	0.047475
24	0.064631
25	0.088315
26	0.1208
27	0.16479
28	0.22342
29	0.30011
30	0.39891
31	0.52493
32	0.68276
33	0.87422
34	1.0916
35	1.3492
36	1.6599
37	2.0258
38	2.3785
39	2.8474
0	0.00015815
1	1.9854e-05
2	2.9736e-05
3	4.4564e-05
4	6.6756e-05
5	9.9934e-05
6	0.00014946
7	0.00022319
8	0.00033131
9	0.0004799
10	0.00070116
11	0.0010185
12	0.0014831
13	0.0021375
14	0.0030436
15	0.0042104
16	0.0058233
17	0.0079555
18	0.010761
19	0.014462
20	0.019387
21	0.026019
22	0.035054
23	0.047475
24	0.064631
25	0.088315
26	0.1208
27	0.16479
28	0.22342
29	0.30011
30	0.39891
31	0.52493
32	0.68276
33	0.87422
34	1.0916
35	1.3492
36	1.6599
37	2.0258
38	2.4033
39	2.8519
0	9.0172e-05
1	1.9848e-05
2	2.9736e-05
3	4.4564e-05
4	6.6756e-05
5	9.9934e-05
6	0.00014946
7	0.00022319
8	0.00033152
9	0.00048244
10	0.00070207
11	0.00099937
12	0.001423
13	0.0020232
14	0.0028539
15	0.0039796
16	0.0054717
17	0.0074197
18	0.0099412
19	0.013202
20	0.017451
21	0.023077
22	0.030608
23	0.040824
24	0.054784
25	0.073163
26	0.096926
27	0.12829
28	0.16987
29	0.22537
30	0.29966
31	0.39963
32	0.533
33	0.70957
34	0.9446
35	1.2483
36	1.6214
37	2.056
38	2.5855
39	3.2294
0	7.3349e-05
1	1.9846e-05
2	2.9736e-05
3	4.4564e-05
4	6.6756e-05
5	9.9935e-05
6	0.00014946
7	0.00022319
8	0.00033161
9	0.00047948
10	0.00070137
11	0.0010185
12	0.0014831
13	0.0021375
14	0.0030436
15	0.0042105
16	0.0058233
17	0.0079555
18	0.010761
19	0.014462
20	0.019387
21	0.026019
22	0.035054
23	0.047475
24	0.064631
25	0.088315
26	0.1208
27	0.16479
28	0.22342
29	0.30011
30	0.39891
31	0.52493
32	0.68276
33	0.87422
34	1.0916
35	1.3492
36	1.6599
37	2.0259
38	2.4007
39	2.8524
0	0.0016327
1	2.2364e-05
2	2.9736e-05
3	4.4564e-05
4	6.6756e-05
5	9.9934e-05
6	0.00014946
7	0.00022319
8	0.00033132
9	0.0004796
10	0.00070095
11	0.0010185
12	0.0014831
13	0.0021375
14	0.0030436
15	0.0042105
16	0.0058233
17	0.0079555
18	0.010761
19	0.014462
20	0.019387
21	0.026019
22	0.035054
23	0.047475
24	0.064631
25	0.088315
26	0.1208
27	0.16479
28	0.22342
29	0.30011
30	0.39891
31	0.52493
32	0.68276
33	0.87422
34	1.0916
35	1.3492
36	1.6599
37	2.0256
38	2.3799
39	2.8474
0	0.00025068
1	2.2952e-05
2	2.9736e-05
3	4.4564e-05
4	6.6756e-05
5	9.9935e-05
6	0.00014946
7	0.0002232
8	0.0003318
9	0.00047998
10	0.00070168
11	0.0010185
12	0.0014831
13	0.0021375
14	0.0030436
15	0.0042105
16	0.0058233
17	0.0079555
18	0.010761
19	0.014462
20	0.019387
21	0.026019
22	0.035054
23	0.047475
24	0.064631
25	0.088315
26	0.1208
27	0.16479
28	0.22342
29	0.30011
30	0.39891
31	0.52493
32	0.68276
33	0.87422
34	1.0916
35	1.3492
36	1.6599
37	2.0258
38	2.3826
39	2.8474
0	0.0070417
1	2.0052e-05
2	3.0047e-05
3	4.503e-05
4	6.7457e-05
5	0.00010099
6	0.00015104
7	0.0002256
8	0.00033626
9	0.00049953
10	0.00073095
11	0.0010637
12	0.0015351
13	0.0022179
14	0.0031704
15	0.0044773
16	0.006247
17	0.0084491
18	0.011517
19	0.015608
20	0.021109
21	0.028592
22	0.038891
23	0.053182
24	0.07311
25	0.10091
26	0.13954
27	0.19268
28	0.26516
29	0.36268
30	0.4829
31	0.63418
32	0.75247
33	0.53183
34	0.33822
35	0.16967
36	0.17342
37	0.11877
38	0.082939
39	0.093998
0	0.078215
1	1.9999e-05
2	2.9736e-05
3	4.4564e-05
4	6.6756e-05
5	9.9934e-05
6	0.00014946
7	0.00022319
8	0.00033171
9	0.00048201
10	0.00070107
11	0.00099677
12	0.0014218
13	0.0020219
14	0.0028531
15	0.0039789
16	0.0054712
17	0.0074193
18	0.0099411
19	0.013202
20	0.017451
21	0.023077
22	0.030608
23	0.040824
24	0.054786
25	0.07317
26	0.09695
27	0.12831
28	0.17007
29	0.22565
30	0.30023
31	0.40007
32	0.5335
33	0.71091
34	0.94574
35	1.2552
36	1.6415
37	2.0825
38	2.6131
39	3.2542
0	0.0010973
1	2.0051e-05
2	3.0047e-05
3	4.503e-05
4	6.7457e-05
5	0.00010099
6	0.00015104
7	0.0002256
8	0.00033626
9	0.00049945
10	0.00073048
11	0.0010628
12	0.001535
13	0.0022179
14	0.0031704
15	0.0044773
16	0.006247
17	0.0084491
18	0.011517
19	0.015608
20	0.021109
21	0.028592
22	0.038891
23	0.053182
24	0.07311
25	0.10091
26	0.13954
27	0.19268
28	0.26516
29	0.36268
30	0.4829
31	0.63418
32	0.70257
33	0.1702
34	0.10412
35	0.10626
36	0.088483
37	0.070095
38	0.076903
39	0.095834
0	0.00032912
1	1.9857e-05
2	2.9736e-05
3	4.4564e-05
4	6.6756e-05
5	9.9934e-05
6	0.00014946
7	0.00022319
8	0.00033197
9	0.00048297
10	0.00070258
11	0.0010036
12	0.0014229
13	0.0020241
14	0.0028546
15	0.00398
16	0.0054723
17	0.0074201
18	0.0099415
19	0.013202
20	0.017451
21	0.023077
22	0.030608
23	0.040825
24	0.054424
25	0.073457
26	0.097706
27	0.12841
28	0.17083
29	0.22734
30	0.30258
31	0.40281
32	0.5368
33	0.71746
34	0.96016
35	1.2812
36	1.7138
37	2.3064
38	3.1355
39	4.3223
0	0.10541
1	2.0004e-05
2	2.9736e-05
3	4.4564e-05
4	6.6756e-05
5	9.9934e-05
6	0.00014946
7	0.00022319
8	0.00033141
9	0.00048175
10	0.00070109
11	0.0010185
12	0.0014831
13	0.0021375
14	0.0030436
15	0.0042105
16	0.0058233
17	0.0079555
18	0.010761
19	0.014462
20	0.019387
21	0.026019
22	0.035054
23	0.047475
24	0.064631
25	0.088315
26	0.1208
27	0.16479
28	0.22342
29	0.30011
30	0.39891
31	0.52493
32	0.68276
33	0.87422
34	1.0916
35	1.3492
36	1.6599
37	2.0257
38	2.3842
39	2.8474
0	0.0027678
1	3.4087e-05
2	2.9736e-05
3	4.4564e-05
4	6.6756e-05
5	9.9934e-05
6	0.00014946
7	0.00022319
8	0.0003314
9	0.00047895
10	0.00070148
11	0.0010185
12	0.0014831
13	0.0021375
14	0.0030436
15	0.0042104
16	0.0058233
17	0.0079555
18	0.010761
19	0.014462
20	0.019387
21	0.026019
22	0.035054
23	0.047475
24	0.064631
25	0.088315
26	0.1208
27	0.16479
28	0.22342
29	0.30011
30	0.39891
31	0.52493
32	0.68276
33	0.87422
34	1.0916
35	1.3492
36	1.6599
37	2.0258
38	2.3794
39	2.8474
0	0.00081992
1	2.0018e-05
2	2.9736e-05
3	4.4564e-05
4	6.6756e-05
5	9.9934e-05
6	0.00014946
7	0.00022319
8	0.00033192
9	0.00048259
10	0.00070207
11	0.0010185
12	0.0014831
13	0.0021375
14	0.0030436
15	0.0042105
16	0.0058233
17	0.0079555
18	0.010761
19	0.014462
20	0.019387
21	0.026019
22	0.035054
23	0.047475
24	0.064631
25	0.088315
26	0.1208
27	0.16479
28	0.22342
29	0.30011
30	0.39891
31	0.52493
32	0.68276
33	0.87422
34	1.0916
35	1.3492
36	1.6599
37	2.0258
38	2.3993
39	2.8501
0	7.7447
1	3.0273e-05
2	2.9736e-05
3	4.4564e-05
4	6.6756e-05
5	9.9934e-05
6	0.00014946
7	0.00022319
8	0.00033192
9	0.00048234
10	0.00070203
11	0.0010185
12	0.0014831
13	0.0021375
14	0.0030436
15	0.0042105
16	0.0058233
17	0.0079555
18	0.010761
19	0.014462
20	0.019387
21	0.026019
22	0.035054
23	0.047475
24	0.064631
25	0.088315
26	0.1208
27	0.16479
28	0.22342
29	0.30011
30	0.39891
31	0.52493
32	0.68276
33	0.87422
34	1.0916
35	1.3492
36	1.6599
37	2.0257
38	2.3779
39	2.8474
0	37.011
1	2.0327e-05
2	2.9736e-05
3	4.4564e-05
4	6.6756e-05
5	9.9934e-05
6	0.00014946
7	0.0002232
8	0.00033169
9	0.00048203
10	0.00070161
11	0.0010185
12	0.0014831
13	0.0021375
14	0.0030436
15	0.0042105
16	0.0058233
17	0.0079555
18	0.010761
19	0.014462
20	0.019387
21	0.026019
22	0.035054
23	0.047475
24	0.064631
25	0.088315
26	0.1208
27	0.16479
28	0.22342
29	0.30011
30	0.39891
31	0.52493
32	0.68276
33	0.87422
34	1.0916
35	1.3492
36	1.6599
37	2.0256
38	2.3779
39	2.8474
0	4.6883e-05
1	2.4115e-05
2	2.9736e-05
3	4.4564e-05
4	6.6756e-05
5	9.9934e-05
6	0.00014946
7	0.00022319
8	0.00033178
9	0.00048025
10	0.00070144
11	0.00099813
12	0.001422
13	0.0020227
14	0.0028535
15	0.0039791
16	0.0054715
17	0.0074196
18	0.0099412
19	0.013202
20	0.017451
21	0.023077
22	0.030608
23	0.040825
24	0.054431
25	0.073438
26	0.097843
27	0.12829
28	0.17062
29	0.22712
30	0.30231
31	0.40252
32	0.53658
33	0.71766
34	0.96202
35	1.2867
36	1.7294
37	2.3307
38	3.1654
39	4.3557
0	0.00019147
1	1.9869e-05
2	2.9736e-05
3	4.4564e-05
4	6.6756e-05
5	9.9934e-05
6	0.00014946
7	0.00022319
8	0.00033176
9	0.00048275
10	0.0007023
11	0.00099903
12	0.001423
13	0.002025
14	0.0028542
15	0.0039795
16	0.0054719
17	0.00742
18	0.0099414
19	0.013202
20	0.017451
21	0.023077
22	0.030608
23	0.040825
24	0.054426
25	0.07345
26	0.09812
27	0.1284
28	0.17079
29	0.22728
30	0.30249
31	0.40272
32	0.53642
33	0.71635
34	0.95922
35	1.2858
36	1.7248
37	2.3252
38	3.1529
39	4.3208
0	0.00026222
1	2.0101e-05
2	2.9736e-05
3	4.4564e-05
4	6.6756e-05
5	9.9934e-05
6	0.00014946
7	0.00022319
8	0.00033161
9	0.00048292
10	0.00070245
11	0.0010045
12	0.0014227
13	0.0020238
14	0.0028539
15	0.0039793
16	0.0054716
17	0.0074196
18	0.0099412
19	0.013202
20	0.017451
21	0.023077
22	0.030608
23	0.040824
24	0.054786
25	0.073196
26	0.097007
27	0.12846
28	0.17033
29	0.226
30	0.2997
31	0.39754
32	0.52861
33	0.70655
34	0.9385
35	1.2488
36	1.6639
37	2.1892
38	2.8056
39	3.5242
0	0.10091
1	2.0226e-05
2	2.9967e-05
3	4.491e-05
4	6.7277e-05
5	0.00010072
6	0.00015064
7	0.00022499
8	0.00033535
9	0.00049838
10	0.00073733
11	0.0010769
12	0.001559
13	0.0022375
14	0.0031928
15	0.0045084
16	0.0062861
17	0.0086619
18	0.011822
19	0.016029
20	0.020832
21	0.028065
22	0.037895
23	0.051
24	0.068771
25	0.092867
26	0.12546
27	0.16932
28	0.22774
29	0.30451
30	0.40368
31	0.5291
32	0.67713
33	0.85663
34	1.0502
35	1.0791
36	0.80622
37	0.46938
38	0.3488
39	0.42379
0	8.0873e-05
1	1.9837e-05
2	2.9736e-05
3	4.4564e-05
4	6.6756e-05
5	9.9935e-05
6	0.00014946
7	0.0002232
8	0.00033167
9	0.00047915
10	0.00070124
11	0.0010185
12	0.0014831
13	0.0021375
14	0.0030436
15	0.0042105
16	0.0058233
17	0.0079555
18	0.010761
19	0.014462
20	0.019387
21	0.026019
22	0.035054
23	0.047475
24	0.064631
25	0.088315
26	0.1208
27	0.16479
28	0.22342
29	0.30011
30	0.39891
31	0.52493
32	0.68276
33	0.87422
34	1.0916
35	1.3492
36	1.6599
37	2.0258
38	2.3965
39	2.8487
0	0.0019119
1	2.0271e-05
2	3.0047e-05
3	4.503e-05
4	6.7457e-05
5	0.00010099
6	0.00015104
7	0.0002256
8	0.00033626
9	0.0004995
10	0.0007304
11	0.0010627
12	0.0015349
13	0.0022179
14	0.0031704
15	0.0044773
16	0.006247
17	0.0084491
18	0.011517
19	0.015608
20	0.021109
21	0.028592
22	0.038891
23	0.053182
24	0.07311
25	0.10091
26	0.13954
27	0.19268
28	0.26516
29	0.36268
30	0.4829
31	0.63418
32	0.75477
33	0.53226
34	0.34135
35	0.17117
36	0.17173
37	0.10104
38	0.075131
39	0.088465
0	0.00025275
1	1.9855e-05
2	2.9737e-05
3	4.4564e-05
4	6.6756e-05
5	9.9934e-05
6	0.00014946
7	0.00022319
8	0.00033145
9	0.0004822
10	0.00070181
11	0.0010188
12	0.0014838
13	0.0021388
14	0.003046
15	0.0042443
16	0.005875
17	0.0080341
18	0.01088
19	0.014642
20	0.019656
21	0.026421
22	0.035653
23	0.048362
24	0.065094
25	0.088983
26	0.12176
27	0.16619
28	0.22541
29	0.3029
30	0.40279
31	0.53012
32	0.6892
33	0.87802
34	1.0943
35	1.3527
36	1.6628
37	2.0248
38	2.4013
39	2.8619
0	2.5237e-05
1	2.0128e-05
2	3.0077e-05
3	4.5072e-05
4	6.7517e-05
5	0.00010107
6	0.00015117
7	0.00022579
8	0.00033655
9	0.00050017
10	0.0007403
11	0.0010896
12	0.0015918
13	0.0023044
14	0.0033004
15	0.0046718
16	0.0065368
17	0.0090498
18	0.012422
19	0.016953
20	0.023079
21	0.031434
22	0.042933
23	0.058882
24	0.081097
25	0.11203
26	0.1549
27	0.21375
28	0.29353
29	0.40009
30	0.54035
31	0.72275
32	0.95801
33	1.2593
34	1.6439
35	2.134
36	2.7563
37	3.5419
38	4.5182
39	5.7098
0	6.9632e-05
1	2.034e-05
2	2.983e-05
3	4.4705e-05
4	6.6969e-05
5	0.00010026
6	0.00014995
7	0.00022395
8	0.0003338
9	0.00049575
10	0.00072638
11	0.0010608
12	0.001538
13	0.0022228
14	0.0031774
15	0.0044862
16	0.006253
17	0.0086124
18	0.011363
19	0.015345
20	0.020656
21	0.027803
22	0.037511
23	0.050804
24	0.068039
25	0.091799
26	0.12392
27	0.16706
28	0.22444
29	0.29971
30	0.39672
31	0.51874
32	0.66878
33	0.84746
34	1.0539
35	1.2616
36	1.3318
37	1.0194
38	0.81153
39	0.68038
0	0.00084434
1	2.0052e-05
2	3.0046e-05
3	4.503e-05
4	6.7457e-05
5	0.00010099
6	0.00015104
7	0.00022559
8	0.00033626
9	0.00049954
10	0.00073123
11	0.0010641
12	0.0015356
13	0.0022179
14	0.0031704
15	0.0044773
16	0.006247
17	0.0084491
18	0.011517
19	0.015608
20	0.021109
21	0.028592
22	0.038891
23	0.053182
24	0.07311
25	0.10091
26	0.13954
27	0.19268
28	0.26516
29	0.36268
30	0.4829
31	0.63418
32	0.7461
33	0.53053
34	0.18277
35	0.15245
36	0.13395
37	0.087353
38	0.078312
39	0.097368
0	0.0053499
1	2.1e-05
2	2.9736e-05
3	4.4564e-05
4	6.6756e-05
5	9.9934e-05
6	0.00014946
7	0.00022319
8	0.00033158
9	0.00048229
10	0.0007021
11	0.00099921
12	0.0014221
13	0.0020231
14	0.0028537
15	0.0039791
16	0.0054715
17	0.0074196
18	0.0099412
19	0.013202
20	0.017451
21	0.023077
22	0.030608
23	0.040825
24	0.05442
25	0.07349
26	0.098194
27	0.12858
28	0.17101
29	0.22755
30	0.3028
31	0.40306
32	0.53693
33	0.71895
34	0.96272
35	1.2877
36	1.7237
37	2.3307
38	3.1585
39	4.3278
0	4.3406e-05
1	1.9837e-05
2	2.9736e-05
3	4.4564e-05
4	6.6756e-05
5	9.9934e-05
6	0.00014946
7	0.00022319
8	0.00033136
9	0.00047919
10	0.00070095
11	0.00099561
12	0.0014194
13	0.0020189
14	0.0028516
15	0.0039778
16	0.0054703
17	0.0074187
18	0.0099409
19	0.013202
20	0.017451
21	0.023077
22	0.030608
23	0.040824
24	0.054785
25	0.073183
26	0.094026
27	0.12102
28	0.1586
29	0.20555
30	0.26332
31	0.33392
32	0.41898
33	0.51836
34	0.62724
35	0.75433
36	0.8803
37	1.0336
38	1.1826
39	1.2546
0	0.00053868
1	2.0059e-05
2	2.9862e-05
3	4.4753e-05
4	6.7042e-05
5	0.00010037
6	0.00015011
7	0.0002242
8	0.00033417
9	0.00049633
10	0.00072725
11	0.0010606
12	0.0015381
13	0.0022236
14	0.0031789
15	0.0044889
16	0.0062579
17	0.008621
18	0.011371
19	0.015359
20	0.020681
21	0.027849
22	0.037591
23	0.050938
24	0.068357
25	0.092285
26	0.12465
27	0.16813
28	0.22597
29	0.30185
30	0.39962
31	0.52247
32	0.67334
33	0.85256
34	1.0555
35	1.2606
36	1.2556
37	1.1205
38	0.82365
39	0.55462
0	5.2137e-05
1	2.0474e-05
2	2.9736e-05
3	4.4564e-05
4	6.6756e-05
5	9.9934e-05
6	0.00014946
7	0.00022319
8	0.00033166
9	0.00048237
10	0.00070157
11	0.0010185
12	0.0014831
13	0.0021375
14	0.0030436
15	0.0042105
16	0.0058233
17	0.0079555
18	0.010761
19	0.014462
20	0.019387
21	0.026019
22	0.035054
23	0.047475
24	0.064631
25	0.088315
26	0.1208
27	0.16479
28	0.22342
29	0.30011
30	0.39891
31	0.52493
32	0.68276
33	0.87422
34	1.0916
35	1.3492
36	1.6599
37	2.0257
38	2.3794
39	2.8474
0	0.00027013
1	1.9994e-05
2	2.9737e-05
3	4.4565e-05
4	6.6757e-05
5	9.9935e-05
6	0.00014946
7	0.0002232
8	0.00033264
9	0.00049425
10	0.00073125
11	0.0010748
12	0.0015511
13	0.0021904
14	0.0030782
15	0.0042418
16	0.0058234
17	0.0079556
18	0.010761
19	0.014462
20	0.019387
21	0.026019
22	0.035054
23	0.047475
24	0.064631
25	0.088315
26	0.1208
27	0.16479
28	0.22343
29	0.30011
30	0.39891
31	0.52493
32	0.68276
33	0.87423
34	1.0916
35	1.3492
36	1.6599
37	2.0256
38	2.3779
39	2.8474
0	0.00036763
1	2.018e-05
2	2.9736e-05
3	4.4564e-05
4	6.6756e-05
5	9.9934e-05
6	0.00014946
7	0.00022319
8	0.00033118
9	0.00048164
10	0.00070047
11	0.00099424
12	0.0014138
13	0.0020165
14	0.0028501
15	0.0039763
16	0.0054691
17	0.0074178
18	0.0099407
19	0.013203
20	0.017451
21	0.023077
22	0.030608
23	0.040824
24	0.054783
25	0.073158
26	0.09692
27	0.12835
28	0.1701
29	0.22561
30	0.29945
31	0.39758
32	0.52689
33	0.70225
34	0.93723
35	1.2453
36	1.6526
37	2.1593
38	2.7425
39	3.418
0	0.00026058
1	1.9965e-05
2	2.8968e-05
3	4.3079e-05
4	6.4032e-05
5	9.5789e-05
6	0.00014318
7	0.00021366
8	0.00031807
9	0.00047185
10	0.00069662
11	0.0010218
12	0.001486
13	0.0021386
14	0.0030405
15	0.0042662
16	0.0059074
17	0.0080819
18	0.010951
19	0.014747
20	0.019815
21	0.026661
22	0.03602
23	0.048934
24	0.066818
25	0.091559
26	0.12555
27	0.17167
28	0.23317
29	0.31365
30	0.4174
31	0.54961
32	0.71569
33	0.90725
34	1.1251
35	1.381
36	1.6845
37	2.0371
38	2.4623
39	2.9634
0	0.00026295
1	2.0014e-05
2	2.9736e-05
3	4.4564e-05
4	6.6756e-05
5	9.9934e-05
6	0.00014946
7	0.0002232
8	0.00033195
9	0.00048038
10	0.00070213
11	0.0010185
12	0.0014831
13	0.0021375
14	0.0030436
15	0.0042105
16	0.0058233
17	0.0079555
18	0.010761
19	0.014462
20	0.019387
21	0.026019
22	0.035054
23	0.047475
24	0.064631
25	0.088315
26	0.1208
27	0.16479
28	0.22342
29	0.30011
30	0.39891
31	0.52493
32	0.68276
33	0.87422
34	1.0916
35	1.3492
36	1.6599
37	2.0256
38	2.3779
39	2.8474
0	0.63173
1	1.9848e-05
2	2.9736e-05
3	4.4564e-05
4	6.6756e-05
5	9.9934e-05
6	0.00014946
7	0.00022319
8	0.00033151
9	0.0004821
10	0.00070137
11	0.00099703
12	0.0014218
13	0.0020213
14	0.0028528
15	0.0039786
16	0.0054709
17	0.0074191
18	0.009941
19	0.013202
20	0.017451
21	0.023077
22	0.030608
23	0.040824
24	0.054783
25	0.073154
26	0.096888
27	0.12809
28	0.16946
29	0.22479
30	0.29858
31	0.39754
32	0.52951
33	0.70395
34	0.9348
35	1.2296
36	1.5839
37	2.0106
38	2.5456
39	3.1714
0	0.00065987
1	1.9855e-05
2	2.9736e-05
3	4.4564e-05
4	6.6756e-05
5	9.9935e-05
6	0.00014946
7	0.00022319
8	0.00033169
9	0.00047972
10	0.00070155
11	0.0010185
12	0.0014831
13	0.0021375
14	0.0030436
15	0.0042105
16	0.0058233
17	0.0079555
18	0.010761
19	0.014462
20	0.019387
21	0.026019
22	0.035054
23	0.047475
24	0.064631
25	0.088315
26	0.1208
27	0.16479
28	0.22342
29	0.30011
30	0.39891
31	0.52493
32	0.68276
33	0.87422
34	1.0916
35	1.3492
36	1.6599
37	2.0256
38	2.378
39	2.8474
0	0.0010321
1	2.0057e-05
2	3.0047e-05
3	4.503e-05
4	6.7457e-05
5	0.00010099
6	0.00015104
7	0.0002256
8	0.00033626
9	0.00049974
10	0.00073875
11	0.0010749
12	0.0015514
13	0.0022189
14	0.0031704
15	0.0044773
16	0.006247
17	0.0084491
18	0.011517
19	0.015608
20	0.021109
21	0.028592
22	0.038891
23	0.053182
24	0.07311
25	0.10091
26	0.13954
27	0.19268
28	0.26516
29	0.36268
30	0.4829
31	0.63418
32	0.75145
33	0.53934
34	0.22876
35	0.15048
36	0.14935
37	0.15206
38	0.12755
39	0.10582
0	0.00018327
1	1.9865e-05
2	2.9737e-05
3	4.4566e-05
4	6.6759e-05
5	9.9938e-05
6	0.00014946
7	0.00022321
8	0.00033265
9	0.00049427
10	0.00073136
11	0.001076
12	0.0015713
13	0.0022734
14	0.0032397
15	0.0045461
16	0.0060495
17	0.008221
18	0.011172
19	0.014781
20	0.01985
21	0.026694
22	0.03604
23	0.048929
24	0.066799
25	0.091542
26	0.1257
27	0.17245
28	0.23562
29	0.31963
30	0.42945
31	0.5701
32	0.74778
33	0.94185
34	1.1506
35	1.3955
36	1.6907
37	2.0404
38	2.4542
39	2.9388
0	0.00088421
1	2.0052e-05
2	3.0047e-05
3	4.503e-05
4	6.7457e-05
5	0.00010099
6	0.00015104
7	0.0002256
8	0.00033626
9	0.00049964
10	0.00073172
11	0.0010645
12	0.0015357
13	0.0022179
14	0.0031704
15	0.0044773
16	0.006247
17	0.0084491
18	0.011517
19	0.015608
20	0.021109
21	0.028592
22	0.038891
23	0.053182
24	0.07311
25	0.10091
26	0.13954
27	0.19268
28	0.26516
29	0.36268
30	0.4829
31	0.63418
32	0.75122
33	0.53041
34	0.37782
35	0.17356
36	0.17344
37	0.12096
38	0.083443
39	0.094979
0	9.8892e-05
1	2.0942e-05
2	2.9736e-05
3	4.4564e-05
4	6.6756e-05
5	9.9934e-05
6	0.00014946
7	0.00022319
8	0.00033169
9	0.00048287
10	0.00070225
11	0.00099869
12	0.0014224
13	0.0020225
14	0.0028537
15	0.0039793
16	0.0054717
17	0.0074198
18	0.0099413
19	0.013202
20	0.017451
21	0.023077
22	0.030608
23	0.040825
24	0.054428
25	0.073431
26	0.097929
27	0.12819
28	0.1705
29	0.22695
30	0.30216
31	0.40236
32	0.53629
33	0.71878
34	0.962
35	1.2919
36	1.7354
37	2.3367
38	3.177
39	4.3725
0	0.00013462
1	2.0226e-05
2	2.9736e-05
3	4.4564e-05
4	6.6756e-05
5	9.9934e-05
6	0.00014946
7	0.00022319
8	0.0003316
9	0.00048239
10	0.00070644
11	0.0010289
12	0.0014863
13	0.0021391
14	0.0030415
15	0.0042677
16	0.0059092
17	0.008084
18	0.010953
19	0.014748
20	0.019812
21	0.026652
22	0.035995
23	0.048872
24	0.066701
25	0.091363
26	0.12525
27	0.17129
28	0.23281
29	0.31346
30	0.41734
31	0.54936
32	0.71421
33	0.91641
34	1.1502
35	1.4138
36	1.7222
37	2.0837
38	2.5066
39	2.9974
0	4.1115e-05
1	1.9837e-05
2	2.9736e-05
3	4.4564e-05
4	6.6756e-05
5	9.9934e-05
6	0.00014946
7	0.00022319
8	0.00033169
9	0.00048285
10	0.00070308
11	0.0010022
12	0.0014227
13	0.0020232
14	0.0028535
15	0.0039792
16	0.0054716
17	0.0074196
18	0.0099412
19	0.013202
20	0.017451
21	0.023077
22	0.030608
23	0.040824
24	0.054785
25	0.073169
26	0.096926
27	0.12783
28	0.16918
29	0.22414
30	0.29758
31	0.39389
32	0.52324
33	0.6959
34	0.92383
35	1.2175
36	1.5691
37	2.0081
38	2.5405
39	3.1841
0	0.48096
1	2.1488e-05
2	2.9736e-05
3	4.4564e-05
4	6.6756e-05
5	9.9934e-05
6	0.00014946
7	0.00022319
8	0.00033164
9	0.00047926
10	0.00070065
11	0.0010185
12	0.0014831
13	0.0021375
14	0.0030436
15	0.0042105
16	0.0058233
17	0.0079555
18	0.010761
19	0.014462
20	0.019387
21	0.026019
22	0.035054
23	0.047475
24	0.064631
25	0.088315
26	0.1208
27	0.16479
28	0.22342
29	0.30011
30	0.39891
31	0.52493
32	0.68276
33	0.87422
34	1.0916
35	1.3492
36	1.6599
37	2.0257
38	2.3967
39	2.848
0	0.00063923
1	2.0075e-05
2	3.0047e-05
3	4.503e-05
4	6.7457e-05
5	0.00010099
6	0.00015104
7	0.0002256
8	0.00033626
9	0.00049957
10	0.00073104
11	0.0010637
12	0.0015359
13	0.0022179
14	0.0031704
15	0.0044773
16	0.006247
17	0.0084491
18	0.011517
19	0.015608
20	0.021109
21	0.028592
22	0.038891
23	0.053182
24	0.07311
25	0.10091
26	0.13954
27	0.19268
28	0.26516
29	0.36268
30	0.48291
31	0.63418
32	0.74664
33	0.52965
34	0.16817
35	0.13201
36	0.14363
37	0.1423
38	0.12161
39	0.10311
0	9.9299e-05
1	1.9837e-05
2	2.9736e-05
3	4.4564e-05
4	6.6756e-05
5	9.9934e-05
6	0.00014946
7	0.00022319
8	0.00033153
9	0.00048234
10	0.00070188
11	0.00099783
12	0.0014219
13	0.0020213
14	0.002853
15	0.0039788
16	0.005471
17	0.0074192
18	0.009941
19	0.013202
20	0.017451
21	0.023077
22	0.030608
23	0.040824
24	0.054786
25	0.073175
26	0.096958
27	0.12842
28	0.1703
29	0.22585
30	0.29961
31	0.3971
32	0.52782
33	0.70463
34	0.93858
35	1.2484
36	1.6625
37	2.216
38	2.9127
39	3.7143
0	0.00081049
1	1.9899e-05
2	2.9736e-05
3	4.4564e-05
4	6.6756e-05
5	9.9934e-05
6	0.00014946
7	0.00022319
8	0.0003315
9	0.00048186
10	0.00070561
11	0.0010288
12	0.0014863
13	0.0021391
14	0.0030415
15	0.0042677
16	0.0059092
17	0.008084
18	0.010953
19	0.014748
20	0.019812
21	0.026652
22	0.035995
23	0.048872
24	0.066701
25	0.091363
26	0.12525
27	0.17129
28	0.23281
29	0.31346
30	0.41734
31	0.54936
32	0.71421
33	0.91641
34	1.1502
35	1.4138
36	1.7222
37	2.0837
38	2.5066
39	2.9974
0	0.00032377
1	2.3549e-05
2	2.9737e-05
3	4.4564e-05
4	6.6756e-05
5	9.9934e-05
6	0.00014946
7	0.00022319
8	0.00033185
9	0.00048255
10	0.00070173
11	0.00099654
12	0.0014217
13	0.0020226
14	0.0028534
15	0.0039793
16	0.0054718
17	0.0074198
18	0.0099413
19	0.013202
20	0.017451
21	0.023077
22	0.030608
23	0.040825
24	0.054429
25	0.07343
26	0.09796
27	0.12823
28	0.17056
29	0.227
30	0.30224
31	0.40244
32	0.53679
33	0.71789
34	0.96078
35	1.2889
36	1.7278
37	2.3357
38	3.1778
39	4.3725
0	0.0011297
1	1.9906e-05
2	2.9736e-05
3	4.4564e-05
4	6.6756e-05
5	9.9934e-05
6	0.00014946
7	0.00022319
8	0.00033142
9	0.00048177
10	0.00070046
11	0.00099378
12	0.0014126
13	0.0020164
14	0.0028505
15	0.0039766
16	0.0054692
17	0.0074179
18	0.0099407
19	0.013203
20	0.017451
21	0.023077
22	0.030608
23	0.040824
24	0.054426
25	0.073396
26	0.097864
27	0.13025
28	0.17281
29	0.22876
30	0.30301
31	0.4027
32	0.53651
33	0.71692
34	0.95913
35	1.2785
36	1.7054
37	2.2644
38	3.0027
39	3.9589
0	0.0013156
1	2.0017e-05
2	2.9736e-05
3	4.4564e-05
4	6.6756e-05
5	9.9934e-05
6	0.00014946
7	0.0002232
8	0.00033165
9	0.00047956
10	0.00070045
11	0.0010185
12	0.0014831
13	0.0021375
14	0.0030436
15	0.0042104
16	0.0058233
17	0.0079555
18	0.010761
19	0.014462
20	0.019387
21	0.026019
22	0.035054
23	0.047475
24	0.064631
25	0.088315
26	0.1208
27	0.16479
28	0.22342
29	0.30011
30	0.39891
31	0.52493
32	0.68276
33	0.87422
34	1.0916
35	1.3492
36	1.6599
37	2.0257
38	2.3964
39	2.8479
0	8.316e-05
1	1.9843e-05
2	2.9736e-05
3	4.4564e-05
4	6.6756e-05
5	9.9934e-05
6	0.00014946
7	0.00022319
8	0.00033178
9	0.00048277
10	0.00070268
11	0.0010185
12	0.0014831
13	0.0021375
14	0.0030436
15	0.0042105
16	0.0058233
17	0.0079555
18	0.010761
19	0.014462
20	0.019387
21	0.026019
22	0.035054
23	0.047475
24	0.064631
25	0.088315
26	0.1208
27	0.16479
28	0.22342
29	0.30011
30	0.39891
31	0.52493
32	0.68276
33	0.87422
34	1.0916
35	1.3492
36	1.6599
37	2.0257
38	2.3952
39	2.8484
0	0.00010945
1	2.005e-05
2	3.0046e-05
3	4.503e-05
4	6.7457e-05
5	0.00010099
6	0.00015104
7	0.00022559
8	0.00033626
9	0.00049946
10	0.00073068
11	0.0010632
12	0.0015351
13	0.0022179
14	0.0031704
15	0.0044773
16	0.006247
17	0.0084491
18	0.011517
19	0.015608
20	0.021109
21	0.028592
22	0.038891
23	0.053182
24	0.07311
25	0.10091
26	0.13954
27	0.19268
28	0.26516
29	0.36268
30	0.48295
31	0.63418
32	0.74229
33	0.52746
34	0.2962
35	0.16851
36	0.16697
37	0.11649
38	0.082129
39	0.092456


==> SashaEpoch4down/HCurrent.txt <==
0	1.2073e-08
0.1	1.2073e-08
0.2	1.2077e-08
0.3	1.2082e-08
0.4	1.2088e-08
0.5	1.2092e-08
0.6	1.2096e-08
0.7	1.2101e-08
0.8	1.2104e-08
0.9	1.2106e-08
1	1.2107e-08
1.1	1.2107e-08
1.2	1.2107e-08
1.3	1.2108e-08
1.4	1.2111e-08
1.5	1.2115e-08
1.6	1.2119e-08
1.7	1.2121e-08
1.8	1.2122e-08
1.9	1.2121e-08
2	1.2119e-08
2.1	1.2116e-08
2.2	1.2112e-08
2.3	1.2105e-08
2.4	1.2094e-08
2.5	1.2081e-08
2.6	1.2067e-08
2.7	1.2051e-08
2.8	1.2033e-08
2.9	1.2015e-08
3	1.1997e-08
3.1	1.1978e-08
3.2	1.1958e-08
3.3	1.1942e-08
3.4	1.193e-08
3.5	1.1916e-08
3.6	1.1901e-08
3.7	1.1884e-08
3.8	1.1865e-08
3.9	1.1844e-08
4	1.182e-08
4.1	1.1795e-08
4.2	1.1771e-08
4.3	1.1744e-08
4.4	1.1717e-08
4.5	1.1693e-08
4.6	1.167e-08
4.7	1.1647e-08
4.8	1.1624e-08
4.9	1.1598e-08
5	1.1567e-08
5.1	1.1535e-08
5.2	1.1505e-08
5.3	1.1452e-08
5.4	1.1377e-08
5.5	1.1306e-08
5.6	1.1234e-08
5.7	1.1159e-08
5.8	1.1082e-08
5.9	1.1008e-08
6	1.0937e-08
6.1	1.0867e-08
6.2	1.0795e-08
6.3	1.07e-08
6.4	1.0587e-08
6.5	1.0479e-08
6.6	1.037e-08
6.7	1.0262e-08
6.8	1.016e-08
6.9	1.0054e-08
7	9.9494e-09
7.1	9.8515e-09
7.2	9.7532e-09
7.3	9.6356e-09
7.4	9.506e-09
7.5	9.3835e-09
7.6	9.2617e-09
7.7	9.1372e-09
7.8	9.0136e-09
7.9	8.8951e-09
8	8.7824e-09
8.1	8.6729e-09
8.2	8.5639e-09
8.3	8.4503e-09
8.4	8.3318e-09
8.5	8.213e-09
8.6	8.0969e-09
8.7	7.9853e-09
8.8	7.8781e-09
8.9	7.7755e-09
9	7.6762e-09
9.1	7.5786e-09
9.2	7.4834e-09
9.3	7.3985e-09
9.4	7.3228e-09
9.5	7.2477e-09
9.6	7.1731e-09
9.7	7.0982e-09
9.8	7.0235e-09
9.9	6.9499e-09
10	6.8783e-09
10.1	6.8082e-09
10.2	6.7399e-09
10.3	6.6918e-09
10.4	6.6619e-09
10.5	6.6294e-09
10.6	6.5967e-09
10.7	6.5649e-09
10.8	6.5334e-09
10.9	6.5024e-09
11	6.4725e-09
11.1	6.4427e-09
11.2	6.4127e-09
11.3	6.4042e-09
11.4	6.4143e-09
11.5	6.4219e-09
11.6	6.4283e-09
11.7	6.4328e-09
11.8	6.4365e-09
11.9	6.4411e-09
12	6.4468e-09
12.1	6.4542e-09
12.2	6.4633e-09
12.3	6.4888e-09
12.4	6.5273e-09
12.5	6.5613e-09
12.6	6.5921e-09
12.7	6.6192e-09
12.8	6.6435e-09
12.9	6.6664e-09
13	6.6894e-09
13.1	6.7131e-09
13.2	6.7391e-09
13.3	6.7711e-09
13.4	6.807e-09
13.5	6.8408e-09
13.6	6.8704e-09
13.7	6.8966e-09
13.8	6.9237e-09
13.9	6.9545e-09
14	6.9865e-09
14.1	7.0169e-09
14.2	7.0445e-09
14.3	7.0712e-09
14.4	7.0975e-09
14.5	7.124e-09
14.6	7.1517e-09
14.7	7.1795e-09
14.8	7.204e-09
14.9	7.2244e-09
15	7.2474e-09
15.1	7.2713e-09
15.2	7.2915e-09
15.3	7.3145e-09
15.4	7.337e-09
15.5	7.352e-09
15.6	7.3683e-09
15.7	7.3886e-09
15.8	7.407e-09
15.9	7.4213e-09
16	7.4325e-09
16.1	7.4478e-09
16.2	7.4646e-09
16.3	7.4786e-09
16.4	7.4906e-09
16.5	7.4995e-09
16.6	7.5044e-09
16.7	7.5074e-09
16.8	7.5108e-09
16.9	7.5163e-09
17	7.5227e-09
17.1	7.5276e-09
17.2	7.5325e-09
17.3	7.5318e-09
17.4	7.524e-09
17.5	7.5144e-09
17.6	7.5031e-09
17.7	7.4898e-09
17.8	7.4748e-09
17.9	7.458e-09
18	7.4391e-09
18.1	7.4202e-09
18.2	7.4008e-09
18.3	7.368e-09
18.4	7.3214e-09
18.5	7.275e-09
18.6	7.2301e-09
18.7	7.1855e-09
18.8	7.1409e-09
18.9	7.0953e-09
19	7.0482e-09
19.1	6.9995e-09
19.2	6.9492e-09
19.3	6.8808e-09
19.4	6.7964e-09
19.5	6.7141e-09
19.6	6.6309e-09
19.7	6.5462e-09
19.8	6.4608e-09
19.9	6.3742e-09
20	6.2861e-09
20.1	6.1957e-09
20.2	6.1034e-09
20.3	5.9936e-09
20.4	5.8669e-09
20.5	5.7408e-09
20.6	5.6153e-09
20.7	5.4896e-09
20.8	5.362e-09
20.9	5.2326e-09
21	5.0985e-09
21.1	4.9575e-09
21.2	4.8104e-09
21.3	4.6448e-09
21.4	4.4637e-09
21.5	4.2817e-09
21.6	4.0975e-09
21.7	3.9079e-09
21.8	3.7104e-09
21.9	3.5027e-09
22	3.2829e-09
22.1	3.0518e-09
22.2	2.8111e-09
22.3	2.5565e-09
22.4	2.2829e-09
22.5	1.9865e-09
22.6	1.6642e-09
22.7	1.3124e-09
22.8	9.2275e-10
22.9	4.8412e-10
23	-2.1296e-11
23.1	-6.1722e-10
23.2	-1.337e-09
23.3	-2.2054e-09
23.4	-3.2519e-09
23.5	-4.5281e-09
23.6	-6.074e-09
23.7	-7.9328e-09
23.8	-1.0167e-08
23.9	-1.2877e-08
24	-1.5702e-08
24.1	-1.7838e-08
24.2	-1.8879e-08
24.3	-1.9017e-08
24.4	-1.8698e-08
24.5	-1.8174e-08
24.6	-1.7503e-08
24.7	-1.6743e-08
24.8	-1.5924e-08
24.9	-1.5115e-08
25	-1.4351e-08
25.1	-1.3675e-08
25.2	-1.3042e-08
25.3	-1.2391e-08
25.4	-1.1719e-08
25.5	-1.0969e-08
25.6	-1.0146e-08
25.7	-9.2273e-09
25.8	-8.2303e-09
25.9	-7.1802e-09
26	-6.1182e-09
26.1	-5.0999e-09
26.2	-4.1565e-09
26.3	-3.3027e-09
26.4	-2.5286e-09
26.5	-1.8187e-09
26.6	-1.1491e-09
26.7	-5.1233e-10
26.8	8.7835e-11
26.9	6.35e-10
27	1.1251e-09
27.1	1.5576e-09
27.2	1.9442e-09
27.3	2.2959e-09
27.4	2.6196e-09
27.5	2.9213e-09
27.6	3.2032e-09
27.7	3.4687e-09
27.8	3.719e-09
27.9	3.9554e-09
28	4.1782e-09
28.1	4.388e-09
28.2	4.5857e-09
28.3	4.7716e-09
28.4	4.9465e-09
28.5	5.1093e-09
28.6	5.2616e-09
28.7	5.4036e-09
28.8	5.5348e-09
28.9	5.6561e-09
29	5.7684e-09
29.1	5.8722e-09
29.2	5.9683e-09
29.3	6.0578e-09
29.4	6.1415e-09
29.5	6.2196e-09
29.6	6.292e-09
29.7	6.3577e-09
29.8	6.4174e-09
29.9	6.4698e-09
30	6.5148e-09
30.1	6.5544e-09
30.2	6.5911e-09
30.3	6.6261e-09
30.4	6.6581e-09
30.5	6.6867e-09
30.6	6.7087e-09
30.7	6.7233e-09
30.8	6.7348e-09
30.9	6.7466e-09
31	6.7572e-09
31.1	6.7647e-09
31.2	6.7683e-09
31.3	6.7638e-09
31.4	6.7558e-09
31.5	6.7507e-09
31.6	6.7436e-09
31.7	6.7308e-09
31.8	6.7182e-09
31.9	6.7054e-09
32	6.688e-09
32.1	6.6711e-09
32.2	6.6536e-09
32.3	6.6201e-09
32.4	6.5749e-09
32.5	6.5347e-09
32.6	6.4975e-09
32.7	6.4581e-09
32.8	6.415e-09
32.9	6.3706e-09
33	6.3278e-09
33.1	6.2868e-09
33.2	6.2458e-09
33.3	6.189e-09
33.4	6.1179e-09
33.5	6.0465e-09
33.6	5.9753e-09
33.7	5.905e-09
33.8	5.835e-09
33.9	5.7659e-09
34	5.6993e-09
34.1	5.6344e-09
34.2	5.5693e-09
34.3	5.4886e-09
34.4	5.3947e-09
34.5	5.3042e-09
34.6	5.2158e-09
34.7	5.1295e-09
34.8	5.0439e-09
34.9	4.9585e-09
35	4.8738e-09
35.1	4.7897e-09
35.2	4.7063e-09
35.3	4.6117e-09
35.4	4.508e-09
35.5	4.4088e-09
35.6	4.3121e-09
35.7	4.2178e-09
35.8	4.1265e-09
35.9	4.0374e-09
36	3.9505e-09
36.1	3.8666e-09
36.2	3.7838e-09
36.3	3.7003e-09
36.4	3.6179e-09
36.5	3.5387e-09
36.6	3.4632e-09
36.7	3.3897e-09
36.8	3.3179e-09
36.9	3.2477e-09
37	3.1784e-09
37.1	3.1104e-09
37.2	3.0432e-09
37.3	2.9871e-09
37.4	2.9416e-09
37.5	2.8952e-09
37.6	2.8492e-09
37.7	2.8052e-09
37.8	2.7627e-09
37.9	2.7217e-09
38	2.6822e-09
38.1	2.6418e-09
38.2	2.6004e-09
38.3	2.5783e-09
38.4	2.5727e-09
38.5	2.565e-09
38.6	2.5554e-09
38.7	2.5426e-09
38.8	2.5271e-09
38.9	2.5136e-09
39	2.5038e-09
39.1	2.4967e-09
39.2	2.4903e-09
39.3	2.5005e-09
39.4	2.524e-09
39.5	2.5436e-09
39.6	2.5613e-09
39.7	2.5775e-09
39.8	2.5914e-09
39.9	2.6034e-09
40	2.6186e-09
40.1	2.6367e-09
40.2	2.6535e-09
40.3	2.6819e-09
40.4	2.7189e-09
40.5	2.7493e-09
40.6	2.7791e-09
40.7	2.8111e-09
40.8	2.843e-09
40.9	2.8726e-09
41	2.9e-09
41.1	2.9276e-09
41.2	2.9586e-09
41.3	2.9932e-09
41.4	3.0276e-09
41.5	3.0605e-09
41.6	3.0916e-09
41.7	3.1207e-09
41.8	3.1491e-09
41.9	3.1776e-09
42	3.2072e-09
42.1	3.2384e-09
42.2	3.2699e-09
42.3	3.3018e-09
42.4	3.3333e-09
42.5	3.3633e-09
42.6	3.3923e-09
42.7	3.42e-09
42.8	3.4463e-09
42.9	3.4723e-09
43	3.4977e-09
43.1	3.5218e-09
43.2	3.545e-09
43.3	3.5667e-09
43.4	3.5874e-09
43.5	3.6072e-09
43.6	3.6269e-09
43.7	3.6467e-09
43.8	3.6649e-09
43.9	3.6817e-09
44	3.6974e-09
44.1	3.7123e-09
44.2	3.7264e-09
44.3	3.739e-09
44.4	3.7492e-09
44.5	3.7572e-09
44.6	3.7646e-09
44.7	3.7717e-09
44.8	3.7775e-09
44.9	3.7812e-09
45	3.7839e-09
45.1	3.786e-09
45.2	3.7875e-09
45.3	3.7863e-09
45.4	3.7837e-09
45.5	3.7808e-09
45.6	3.7766e-09
45.7	3.772e-09
45.8	3.7661e-09
45.9	3.7579e-09
46	3.7475e-09
46.1	3.7342e-09
46.2	3.7178e-09
46.3	3.6915e-09
46.4	3.6585e-09
46.5	3.6284e-09
46.6	3.5999e-09
46.7	3.5718e-09
46.8	3.5427e-09
46.9	3.5096e-09
47	3.4732e-09
47.1	3.4359e-09
47.2	3.3987e-09
47.3	3.3487e-09
47.4	3.2881e-09
47.5	3.2301e-09
47.6	3.1713e-09
47.7	3.1111e-09
47.8	3.0502e-09
47.9	2.9901e-09
48	2.9303e-09
48.1	2.8685e-09
48.2	2.8026e-09
48.3	2.7213e-09
48.4	2.6298e-09
48.5	2.5394e-09
48.6	2.4489e-09
48.7	2.3611e-09
48.8	2.2729e-09
48.9	2.1794e-09
49	2.0858e-09
49.1	1.9927e-09
49.2	1.8952e-09
49.3	1.7795e-09
49.4	1.6493e-09
49.5	1.5197e-09
49.6	1.3893e-09
49.7	1.2565e-09
49.8	1.1167e-09
49.9	9.6567e-10
50	8.0071e-10
50.1	6.2e-10
50.2	4.1979e-10
50.3	1.9039e-10
50.4	-7.4112e-11
50.5	-3.771e-10
50.6	-7.3067e-10
50.7	-1.1479e-09
50.8	-1.6412e-09
50.9	-2.2227e-09
51	-2.9038e-09
51.1	-3.6975e-09
51.2	-4.6152e-09
51.3	-5.6656e-09
51.4	-6.8761e-09
51.5	-8.2858e-09
51.6	-9.8724e-09
51.7	-1.1439e-08
51.8	-1.2547e-08
51.9	-1.296e-08
52	-1.2903e-08
52.1	-1.26e-08
52.2	-1.218e-08
52.3	-1.1722e-08
52.4	-1.128e-08
52.5	-1.0889e-08
52.6	-1.0533e-08
52.7	-1.0198e-08
52.8	-9.86e-09
52.9	-9.5052e-09
53	-9.1157e-09
53.1	-8.681e-09
53.2	-8.1914e-09
53.3	-7.6304e-09
53.4	-7.0097e-09
53.5	-6.3415e-09
53.6	-5.6406e-09
53.7	-4.9334e-09
53.8	-4.2511e-09
53.9	-3.6215e-09
54	-3.0541e-09
54.1	-2.5486e-09
54.2	-2.0927e-09
54.3	-1.6639e-09
54.4	-1.2557e-09
54.5	-8.6436e-10
54.6	-4.7964e-10
54.7	-1.0046e-10
54.8	2.6596e-10
54.9	6.109e-10
55	9.2988e-10
55.1	1.2203e-09
55.2	1.4864e-09
55.3	1.7346e-09
55.4	1.9675e-09
55.5	2.1863e-09
55.6	2.3917e-09
55.7	2.5838e-09
55.8	2.7637e-09
55.9	2.9337e-09
56	3.0946e-09
56.1	3.247e-09
56.2	3.3914e-09
56.3	3.5287e-09
56.4	3.6579e-09
56.5	3.7755e-09
56.6	3.8844e-09
56.7	3.9886e-09
56.8	4.0859e-09
56.9	4.175e-09
57	4.2591e-09
57.1	4.3372e-09
57.2	4.4081e-09
57.3	4.4749e-09
57.4	4.5377e-09
57.5	4.5941e-09
57.6	4.6445e-09
57.7	4.6917e-09
57.8	4.7376e-09
57.9	4.7805e-09
58	4.8183e-09
58.1	4.8516e-09
58.2	4.8808e-09
58.3	4.9058e-09
58.4	4.9286e-09
58.5	4.9501e-09
58.6	4.9709e-09
58.7	4.9898e-09
58.8	5.0068e-09
58.9	5.0221e-09
59	5.0345e-09
59.1	5.0442e-09
59.2	5.0517e-09
59.3	5.0563e-09
59.4	5.0581e-09
59.5	5.0587e-09
59.6	5.0581e-09
59.7	5.0559e-09
59.8	5.0525e-09
59.9	5.0481e-09
60	5.0427e-09
60.1	5.0365e-09
60.2	5.0296e-09
60.3	5.02e-09
60.4	5.0081e-09
60.5	4.9954e-09
60.6	4.982e-09
60.7	4.968e-09
60.8	4.9528e-09
60.9	4.9375e-09
61	4.9216e-09
61.1	4.9037e-09
61.2	4.8846e-09
61.3	4.8553e-09
61.4	4.8166e-09
61.5	4.7786e-09
61.6	4.7413e-09
61.7	4.7041e-09
61.8	4.6675e-09
61.9	4.6319e-09
62	4.5966e-09
62.1	4.5616e-09
62.2	4.5261e-09
62.3	4.4766e-09
62.4	4.4155e-09
62.5	4.3571e-09
62.6	4.3006e-09
62.7	4.2447e-09
62.8	4.1874e-09
62.9	4.1283e-09
63	4.0691e-09
63.1	4.0106e-09
63.2	3.9541e-09
63.3	3.8856e-09
63.4	3.8055e-09
63.5	3.7281e-09
63.6	3.6505e-09
63.7	3.5718e-09
63.8	3.496e-09
63.9	3.4246e-09
64	3.356e-09
64.1	3.2882e-09
64.2	3.2202e-09
64.3	3.1417e-09
64.4	3.0543e-09
64.5	2.9712e-09
64.6	2.8923e-09
64.7	2.8159e-09
64.8	2.7404e-09
64.9	2.6652e-09
65	2.5934e-09
65.1	2.5242e-09
65.2	2.4554e-09
65.3	2.3897e-09
65.4	2.3261e-09
65.5	2.2614e-09
65.6	2.1983e-09
65.7	2.1394e-09
65.8	2.0824e-09
65.9	2.025e-09
66	1.9682e-09
66.1	1.9139e-09
66.2	1.8631e-09
66.3	1.8258e-09
66.4	1.798e-09
66.5	1.7667e-09
66.6	1.7333e-09
66.7	1.699e-09
66.8	1.6646e-09
66.9	1.6308e-09
67	1.5972e-09
67.1	1.5647e-09
67.2	1.5331e-09
67.3	1.518e-09
67.4	1.5157e-09
67.5	1.5087e-09
67.6	1.4993e-09
67.7	1.4893e-09
67.8	1.4791e-09
67.9	1.4683e-09
68	1.4571e-09
68.1	1.4468e-09
68.2	1.4376e-09
68.3	1.4426e-09
68.4	1.4584e-09
68.5	1.4699e-09
68.6	1.4783e-09
68.7	1.4854e-09
68.8	1.4922e-09
68.9	1.499e-09
69	1.5067e-09
69.1	1.5153e-09
69.2	1.5239e-09
69.3	1.5379e-09
69.4	1.556e-09
69.5	1.5714e-09
69.6	1.5866e-09
69.7	1.6022e-09
69.8	1.6176e-09
69.9	1.6337e-09
70	1.651e-09
70.1	1.6701e-09
70.2	1.69e-09
70.3	1.7111e-09
70.4	1.7338e-09
70.5	1.7573e-09
70.6	1.7806e-09
70.7	1.8041e-09
70.8	1.8284e-09
70.9	1.8513e-09
71	1.8729e-09
71.1	1.895e-09
71.2	1.9175e-09
71.3	1.9417e-09
71.4	1.9683e-09
71.5	1.9959e-09
71.6	2.0227e-09
71.7	2.0481e-09
71.8	2.0719e-09
71.9	2.0946e-09
72	2.1178e-09
72.1	2.143e-09
72.2	2.1698e-09
72.3	2.195e-09
72.4	2.2172e-09
72.5	2.2384e-09
72.6	2.2593e-09
72.7	2.2802e-09
72.8	2.301e-09
72.9	2.3219e-09
73	2.3437e-09
73.1	2.3655e-09
73.2	2.3855e-09
73.3	2.4031e-09
73.4	2.4214e-09
73.5	2.4402e-09
73.6	2.4567e-09
73.7	2.4732e-09
73.8	2.4895e-09
73.9	2.5033e-09
74	2.5169e-09
74.1	2.5324e-09
74.2	2.5468e-09
74.3	2.5578e-09
74.4	2.5662e-09
74.5	2.5753e-09
74.6	2.5857e-09
74.7	2.596e-09
74.8	2.6051e-09
74.9	2.6119e-09
75	2.617e-09
75.1	2.6204e-09
75.2	2.6231e-09
75.3	2.6253e-09
75.4	2.6263e-09
75.5	2.6277e-09
75.6	2.629e-09
75.7	2.629e-09
75.8	2.6278e-09
75.9	2.6253e-09
76	2.6213e-09
76.1	2.6157e-09
76.2	2.6092e-09
76.3	2.5977e-09
76.4	2.5815e-09
76.5	2.5647e-09
76.6	2.5478e-09
76.7	2.531e-09
76.8	2.513e-09
76.9	2.4943e-09
77	2.4748e-09
77.1	2.4539e-09
77.2	2.4317e-09
77.3	2.3981e-09
77.4	2.3554e-09
77.5	2.3148e-09
77.6	2.2758e-09
77.7	2.2372e-09
77.8	2.198e-09
77.9	2.1579e-09
78	2.117e-09
78.1	2.0757e-09
78.2	2.0333e-09
78.3	1.9766e-09
78.4	1.909e-09
78.5	1.845e-09
78.6	1.7837e-09
78.7	1.7244e-09
78.8	1.6657e-09
78.9	1.6071e-09
79	1.5493e-09
79.1	1.4905e-09
79.2	1.4301e-09
79.3	1.3549e-09
79.4	1.2672e-09
79.5	1.1824e-09
79.6	1.0989e-09
79.7	1.0158e-09
79.8	9.3249e-10
79.9	8.4667e-10
80	7.5573e-10
80.1	6.5756e-10
80.2	5.5001e-10
80.3	4.2794e-10
80.4	2.9246e-10
80.5	1.4624e-10
80.6	-1.8654e-11
80.7	-2.0741e-10
80.8	-4.263e-10
80.9	-6.8126e-10
81	-9.7897e-10
81.1	-1.3283e-09
81.2	-1.736e-09
81.3	-2.2046e-09
81.4	-2.7415e-09
81.5	-3.3587e-09
81.6	-4.0652e-09
81.7	-4.8749e-09
81.8	-5.8041e-09
81.9	-6.8718e-09
82	-7.9917e-09
82.1	-8.9095e-09
82.2	-9.3791e-09
82.3	-9.4074e-09
82.4	-9.2187e-09
82.5	-8.9463e-09
82.6	-8.6427e-09
82.7	-8.3497e-09
82.8	-8.083e-09
82.9	-7.8409e-09
83	-7.61e-09
83.1	-7.3811e-09
83.2	-7.137e-09
83.3	-6.8668e-09
83.4	-6.5638e-09
83.5	-6.2301e-09
83.6	-5.8524e-09
83.7	-5.429e-09
83.8	-4.9652e-09
83.9	-4.4688e-09
84	-3.9582e-09
84.1	-3.4551e-09
84.2	-2.9811e-09
84.3	-2.5473e-09
84.4	-2.1606e-09
84.5	-1.8203e-09
84.6	-1.5117e-09
84.7	-1.2222e-09
84.8	-9.4472e-10
84.9	-6.7162e-10
85	-4.0069e-10
85.1	-1.3188e-10
85.2	1.3137e-10
85.3	3.848e-10
85.4	6.2312e-10
85.5	8.4326e-10
85.6	1.0465e-09
85.7	1.2347e-09
85.8	1.4104e-09
85.9	1.5754e-09
86	1.7311e-09
86.1	1.8784e-09
86.2	2.0176e-09
86.3	2.1504e-09
86.4	2.2763e-09
86.5	2.3954e-09
86.6	2.5075e-09
86.7	2.6125e-09
86.8	2.7113e-09
86.9	2.8045e-09
87	2.8926e-09
87.1	2.9755e-09
87.2	3.0535e-09
87.3	3.1262e-09
87.4	3.1942e-09
87.5	3.2579e-09
87.6	3.3167e-09
87.7	3.371e-09
87.8	3.4209e-09
87.9	3.4671e-09
88	3.5106e-09
88.1	3.5523e-09
88.2	3.5921e-09
88.3	3.6299e-09
88.4	3.6653e-09
88.5	3.698e-09
88.6	3.7262e-09
88.7	3.7511e-09
88.8	3.7756e-09
88.9	3.7998e-09
89	3.8232e-09
89.1	3.8447e-09
89.2	3.864e-09
89.3	3.881e-09
89.4	3.8966e-09
89.5	3.9121e-09
89.6	3.9269e-09
89.7	3.9402e-09
89.8	3.9519e-09
89.9	3.9626e-09
90	3.974e-09
90.1	3.9837e-09
90.2	3.9913e-09
90.3	4.0007e-09
90.4	4.0098e-09
90.5	4.0158e-09
90.6	4.0223e-09
90.7	4.0306e-09
90.8	4.037e-09
90.9	4.0409e-09
91	4.0447e-09
91.1	4.0504e-09
91.2	4.0568e-09
91.3	4.0619e-09
91.4	4.0656e-09
91.5	4.0674e-09
91.6	4.0681e-09
91.7	4.0694e-09
91.8	4.0716e-09
91.9	4.0754e-09
92	4.0792e-09
92.1	4.0823e-09
92.2	4.0852e-09
92.3	4.0865e-09
92.4	4.0863e-09
92.5	4.0856e-09
92.6	4.0848e-09
92.7	4.0829e-09
92.8	4.0801e-09
92.9	4.0776e-09
93	4.0747e-09
93.1	4.071e-09
93.2	4.0677e-09
93.3	4.064e-09
93.4	4.0591e-09
93.5	4.0542e-09
93.6	4.0499e-09
93.7	4.0452e-09
93.8	4.0397e-09
93.9	4.0342e-09
94	4.0288e-09
94.1	4.023e-09
94.2	4.0166e-09
94.3	4.0082e-09
94.4	3.9981e-09
94.5	3.9873e-09
94.6	3.9761e-09
94.7	3.9647e-09
94.8	3.9524e-09
94.9	3.9388e-09
95	3.9244e-09
95.1	3.9088e-09
95.2	3.892e-09
95.3	3.8697e-09
95.4	3.8422e-09
95.5	3.8152e-09
95.6	3.7885e-09
95.7	3.7622e-09
95.8	3.7358e-09
95.9	3.7096e-09
96	3.6837e-09
96.1	3.6577e-09
96.2	3.6308e-09
96.3	3.5895e-09
96.4	3.5341e-09
96.5	3.4796e-09
96.6	3.4271e-09
96.7	3.3763e-09
96.8	3.3274e-09
96.9	3.2798e-09
97	3.2324e-09
97.1	3.1833e-09
97.2	3.1325e-09
97.3	3.067e-09
97.4	2.9893e-09
97.5	2.9155e-09
97.6	2.8448e-09
97.7	2.7759e-09
97.8	2.7083e-09
97.9	2.6416e-09
98	2.5752e-09
98.1	2.5076e-09
98.2	2.4409e-09
98.3	2.3646e-09
98.4	2.2775e-09
98.5	2.1925e-09
98.6	2.1117e-09
98.7	2.034e-09
98.8	1.9566e-09
98.9	1.8812e-09
99	1.8084e-09
99.1	1.7352e-09
99.2	1.6616e-09
99.3	1.5894e-09
99.4	1.5193e-09
99.5	1.4501e-09
99.6	1.3797e-09
99.7	1.3079e-09
99.8	1.2346e-09
99.9	1.1589e-09
100	1.0804e-09
100.1	9.9977e-10
100.2	9.1577e-10
100.3	8.4096e-10
100.4	7.7168e-10
100.5	6.9118e-10
100.6	5.9918e-10
100.7	4.9521e-10
100.8	3.7728e-10
100.9	2.421e-10
101	8.5526e-11
101.1	-9.6646e-11
101.2	-3.1155e-10
101.3	-5.4969e-10
101.4	-8.2429e-10
101.5	-1.1644e-09
101.6	-1.5748e-09
101.7	-2.063e-09
101.8	-2.6371e-09
101.9	-3.3075e-09
102	-4.0928e-09
102.1	-5.0173e-09
102.2	-6.0784e-09
102.3	-7.1617e-09
102.4	-7.9707e-09
102.5	-8.3226e-09
102.6	-8.3415e-09
102.7	-8.1758e-09
102.8	-7.915e-09
102.9	-7.6139e-09
103	-7.3021e-09
103.1	-7.0113e-09
103.2	-6.7491e-09
103.3	-6.511e-09
103.4	-6.282e-09
103.5	-6.0493e-09
103.6	-5.8e-09
103.7	-5.5248e-09
103.8	-5.2163e-09
103.9	-4.8693e-09
104	-4.4825e-09
104.1	-4.0589e-09
104.2	-3.6088e-09
104.3	-3.1482e-09
104.4	-2.6988e-09
104.5	-2.2813e-09
104.6	-1.904e-09
104.7	-1.5671e-09
104.8	-1.2611e-09
104.9	-9.7551e-10
105	-7.0314e-10
105.1	-4.3834e-10
105.2	-1.8073e-10
105.3	6.8707e-11
105.4	3.0472e-10
105.5	5.2323e-10
105.6	7.2256e-10
105.7	9.0324e-10
105.8	1.0689e-09
105.9	1.223e-09
106	1.3677e-09
106.1	1.5044e-09
106.2	1.6345e-09
106.3	1.7591e-09
106.4	1.878e-09
106.5	1.9897e-09
106.6	2.094e-09
106.7	2.1941e-09
106.8	2.2897e-09
106.9	2.3785e-09
107	2.4632e-09
107.1	2.544e-09
107.2	2.6188e-09
107.3	2.6902e-09
107.4	2.7592e-09
107.5	2.8239e-09
107.6	2.8839e-09
107.7	2.9396e-09
107.8	2.9924e-09
107.9	3.0436e-09
108	3.0925e-09
108.1	3.1382e-09
108.2	3.1807e-09
108.3	3.2215e-09
108.4	3.2602e-09
108.5	3.2959e-09
108.6	3.3297e-09
108.7	3.3628e-09
108.8	3.395e-09
108.9	3.4255e-09
109	3.4549e-09
109.1	3.4831e-09
109.2	3.5099e-09
109.3	3.5367e-09
109.4	3.5633e-09
109.5	3.5879e-09
109.6	3.6114e-09
109.7	3.6339e-09
109.8	3.6553e-09
109.9	3.6759e-09
110	3.6958e-09
110.1	3.7152e-09
110.2	3.734e-09
110.3	3.754e-09
110.4	3.7752e-09
110.5	3.7953e-09
110.6	3.8151e-09
110.7	3.8344e-09
110.8	3.8533e-09
110.9	3.872e-09
111	3.8904e-09
111.1	3.9087e-09
111.2	3.9269e-09
111.3	3.9473e-09
111.4	3.9699e-09
111.5	3.9924e-09
111.6	4.0145e-09
111.7	4.0368e-09
111.8	4.0588e-09
111.9	4.0805e-09
112	4.1028e-09
112.1	4.1251e-09
112.2	4.147e-09
112.3	4.1707e-09
112.4	4.1952e-09
112.5	4.2181e-09
112.6	4.2398e-09
112.7	4.2612e-09
112.8	4.2834e-09
112.9	4.3064e-09
113	4.3301e-09
113.1	4.3548e-09
113.2	4.3788e-09
113.3	4.4024e-09
113.4	4.4252e-09
113.5	4.4469e-09
113.6	4.4692e-09
113.7	4.4933e-09
113.8	4.5178e-09
113.9	4.5414e-09
114	4.5639e-09
114.1	4.5846e-09
114.2	4.6045e-09
114.3	4.6234e-09
114.4	4.6413e-09
114.5	4.6592e-09
114.6	4.6766e-09
114.7	4.695e-09
114.8	4.7146e-09
114.9	4.7337e-09
115	4.751e-09
115.1	4.7687e-09
115.2	4.7872e-09
115.3	4.8011e-09
115.4	4.8125e-09
115.5	4.8248e-09
115.6	4.8358e-09
115.7	4.8464e-09
115.8	4.8584e-09
115.9	4.8715e-09
116	4.8834e-09
116.1	4.8933e-09
116.2	4.9025e-09
116.3	4.9104e-09
116.4	4.9167e-09
116.5	4.9236e-09
116.6	4.9306e-09
116.7	4.9366e-09
116.8	4.942e-09
116.9	4.9462e-09
117	4.9497e-09
117.1	4.9534e-09
117.2	4.9576e-09
117.3	4.9613e-09
117.4	4.9639e-09
117.5	4.9666e-09
117.6	4.9693e-09
117.7	4.9727e-09
117.8	4.9761e-09
117.9	4.9791e-09
118	4.9818e-09
118.1	4.9848e-09
118.2	4.9878e-09
118.3	4.989e-09
118.4	4.9893e-09
118.5	4.9897e-09
118.6	4.9898e-09
118.7	4.9896e-09
118.8	4.9894e-09
118.9	4.9891e-09
119	4.9889e-09
119.1	4.989e-09
119.2	4.9892e-09
119.3	4.9889e-09
119.4	4.9882e-09
119.5	4.9878e-09
119.6	4.9875e-09
119.7	4.9871e-09
119.8	4.9874e-09
119.9	4.9886e-09
120	4.9901e-09
120.1	4.9919e-09
120.2	4.9941e-09
120.3	4.9961e-09
120.4	4.9978e-09
120.5	4.9996e-09
120.6	5.0013e-09
120.7	5.0023e-09
120.8	5.0022e-09
120.9	5.0014e-09
121	5.0007e-09
121.1	5e-09
121.2	5.0004e-09
121.3	5.0023e-09
121.4	5.0051e-09
121.5	5.0084e-09
121.6	5.0114e-09
121.7	5.0128e-09
121.8	5.0127e-09
121.9	5.0132e-09
122	5.0153e-09
122.1	5.0182e-09
122.2	5.0217e-09
122.3	5.0252e-09
122.4	5.0274e-09
122.5	5.0289e-09
122.6	5.031e-09
122.7	5.0334e-09
122.8	5.0357e-09
122.9	5.0376e-09
123	5.0404e-09
123.1	5.045e-09
123.2	5.0494e-09
123.3	5.0528e-09
123.4	5.0574e-09
123.5	5.0637e-09
123.6	5.0691e-09
123.7	5.0746e-09
123.8	5.0809e-09
123.9	5.086e-09
124	5.0901e-09
124.1	5.0957e-09
124.2	5.1022e-09
124.3	5.1093e-09
124.4	5.1164e-09
124.5	5.1226e-09
124.6	5.1302e-09
124.7	5.1392e-09
124.8	5.1483e-09
124.9	5.1568e-09
125	5.1647e-09
125.1	5.1716e-09
125.2	5.178e-09
125.3	5.1861e-09
125.4	5.1962e-09
125.5	5.2069e-09
125.6	5.2183e-09
125.7	5.2305e-09
125.8	5.243e-09
125.9	5.2556e-09
126	5.2675e-09
126.1	5.2786e-09
126.2	5.2896e-09
126.3	5.3023e-09
126.4	5.3173e-09
126.5	5.3317e-09
126.6	5.3455e-09
126.7	5.3589e-09
126.8	5.3721e-09
126.9	5.3848e-09
127	5.3969e-09
127.1	5.4088e-09
127.2	5.4209e-09
127.3	5.4357e-09
127.4	5.4525e-09
127.5	5.4687e-09
127.6	5.4847e-09
127.7	5.5005e-09
127.8	5.5165e-09
127.9	5.5323e-09
128	5.548e-09
128.1	5.5638e-09
128.2	5.5793e-09
128.3	5.596e-09
128.4	5.6145e-09
128.5	5.6335e-09
128.6	5.6528e-09
128.7	5.6727e-09
128.8	5.6927e-09
128.9	5.7123e-09
129	5.7321e-09
129.1	5.7509e-09
129.2	5.7695e-09
129.3	5.7871e-09
129.4	5.8029e-09
129.5	5.8177e-09
129.6	5.8323e-09
129.7	5.8476e-09
129.8	5.8637e-09
129.9	5.8806e-09
130	5.898e-09
130.1	5.9148e-09
130.2	5.9303e-09
130.3	5.9417e-09
130.4	5.9508e-09
130.5	5.961e-09
130.6	5.972e-09
130.7	5.9838e-09
130.8	5.9954e-09
130.9	6.0059e-09
131	6.0154e-09
131.1	6.0246e-09
131.2	6.0344e-09
131.3	6.0424e-09
131.4	6.0476e-09
131.5	6.0519e-09
131.6	6.0555e-09
131.7	6.0605e-09
131.8	6.0659e-09
131.9	6.0691e-09
132	6.073e-09
132.1	6.0786e-09
132.2	6.0827e-09
132.3	6.0848e-09
132.4	6.086e-09
132.5	6.0861e-09
132.6	6.0848e-09
132.7	6.0837e-09
132.8	6.0842e-09
132.9	6.0857e-09
133	6.0873e-09
133.1	6.0882e-09
133.2	6.0878e-09
133.3	6.0848e-09
133.4	6.0807e-09
133.5	6.0782e-09
133.6	6.0765e-09
133.7	6.0754e-09
133.8	6.0749e-09
133.9	6.0745e-09
134	6.0735e-09
134.1	6.0719e-09
134.2	6.0697e-09
134.3	6.0661e-09
134.4	6.0614e-09
134.5	6.0565e-09
134.6	6.0516e-09
134.7	6.0467e-09
134.8	6.0426e-09
134.9	6.0389e-09
135	6.0354e-09
135.1	6.0328e-09
135.2	6.0307e-09
135.3	6.0279e-09
135.4	6.0252e-09
135.5	6.0232e-09
135.6	6.0214e-09
135.7	6.0196e-09
135.8	6.0175e-09
135.9	6.016e-09
136	6.015e-09
136.1	6.0133e-09
136.2	6.0119e-09
136.3	6.0106e-09
136.4	6.0087e-09
136.5	6.0066e-09
136.6	6.0045e-09
136.7	6.0023e-09
136.8	5.9997e-09
136.9	5.9967e-09
137	5.9933e-09
137.1	5.9892e-09
137.2	5.9848e-09
137.3	5.9802e-09
137.4	5.9761e-09
137.5	5.9732e-09
137.6	5.9712e-09
137.7	5.9699e-09
137.8	5.9691e-09
137.9	5.9685e-09
138	5.9679e-09
138.1	5.9661e-09
138.2	5.9635e-09
138.3	5.9603e-09
138.4	5.9571e-09
138.5	5.9554e-09
138.6	5.955e-09
138.7	5.9547e-09
138.8	5.9541e-09
138.9	5.9527e-09
139	5.9504e-09
139.1	5.9478e-09
139.2	5.9461e-09
139.3	5.9452e-09
139.4	5.9451e-09
139.5	5.9452e-09
139.6	5.9443e-09
139.7	5.9425e-09
139.8	5.9419e-09
139.9	5.9423e-09
140	5.9414e-09
140.1	5.9404e-09
140.2	5.9412e-09
140.3	5.9406e-09
140.4	5.9404e-09
140.5	5.9426e-09
140.6	5.9441e-09
140.7	5.9433e-09
140.8	5.9433e-09
140.9	5.9454e-09
141	5.9474e-09
141.1	5.948e-09
141.2	5.9477e-09
141.3	5.9486e-09
141.4	5.9513e-09
141.5	5.9546e-09
141.6	5.9582e-09
141.7	5.9616e-09
141.8	5.964e-09
141.9	5.9657e-09
142	5.9668e-09
142.1	5.9677e-09
142.2	5.9686e-09
142.3	5.9718e-09
142.4	5.9776e-09
142.5	5.9838e-09
142.6	5.9899e-09
142.7	5.9959e-09
142.8	6.0021e-09
142.9	6.0078e-09
143	6.0133e-09
143.1	6.0189e-09
143.2	6.0239e-09
143.3	6.0305e-09
143.4	6.0386e-09
143.5	6.0465e-09
143.6	6.0539e-09
143.7	6.0609e-09
143.8	6.0679e-09
143.9	6.0744e-09
144	6.0808e-09
144.1	6.0869e-09
144.2	6.093e-09
144.3	6.1013e-09
144.4	6.1124e-09
144.5	6.124e-09
144.6	6.1356e-09
144.7	6.1471e-09
144.8	6.1582e-09
144.9	6.1695e-09
145	6.181e-09
145.1	6.193e-09
145.2	6.2057e-09
145.3	6.2216e-09
145.4	6.2407e-09
145.5	6.2599e-09
145.6	6.279e-09
145.7	6.2976e-09
145.8	6.316e-09
145.9	6.334e-09
146	6.3509e-09
146.1	6.3668e-09
146.2	6.3821e-09
146.3	6.3997e-09
146.4	6.4204e-09
146.5	6.4421e-09
146.6	6.4641e-09
146.7	6.4864e-09
146.8	6.508e-09
146.9	6.5277e-09
147	6.5465e-09
147.1	6.5657e-09
147.2	6.5856e-09
147.3	6.6062e-09
147.4	6.6264e-09
147.5	6.6459e-09
147.6	6.6647e-09
147.7	6.683e-09
147.8	6.7012e-09
147.9	6.7202e-09
148	6.7394e-09
148.1	6.7581e-09
148.2	6.7756e-09
148.3	6.79e-09
148.4	6.8025e-09
148.5	6.8136e-09
148.6	6.8239e-09
148.7	6.8358e-09
148.8	6.8473e-09
148.9	6.8578e-09
149	6.8694e-09
149.1	6.882e-09
149.2	6.8935e-09
149.3	6.8996e-09
149.4	6.9017e-09
149.5	6.9057e-09
149.6	6.9104e-09
149.7	6.9141e-09
149.8	6.9167e-09
149.9	6.9186e-09
150	6.9202e-09
150.1	6.9224e-09
150.2	6.9262e-09
150.3	6.9276e-09
150.4	6.9261e-09
150.5	6.9243e-09
150.6	6.9222e-09
150.7	6.9201e-09
150.8	6.9175e-09
150.9	6.9141e-09
151	6.9102e-09
151.1	6.9064e-09
151.2	6.9028e-09
151.3	6.8971e-09
151.4	6.8892e-09
151.5	6.8818e-09
151.6	6.8749e-09
151.7	6.8685e-09
151.8	6.8628e-09
151.9	6.8574e-09
152	6.8523e-09
152.1	6.8471e-09
152.2	6.8417e-09
152.3	6.8358e-09
152.4	6.8289e-09
152.5	6.8214e-09
152.6	6.8143e-09
152.7	6.8075e-09
152.8	6.8e-09
152.9	6.7923e-09
153	6.7847e-09
153.1	6.7771e-09
153.2	6.7698e-09
153.3	6.7617e-09
153.4	6.7522e-09
153.5	6.7424e-09
153.6	6.7316e-09
153.7	6.7201e-09
153.8	6.7087e-09
153.9	6.6976e-09
154	6.687e-09
154.1	6.6768e-09
154.2	6.6671e-09
154.3	6.6572e-09
154.4	6.6476e-09
154.5	6.6383e-09
154.6	6.629e-09
154.7	6.619e-09
154.8	6.6074e-09
154.9	6.5948e-09
155	6.5826e-09
155.1	6.5713e-09
155.2	6.5612e-09
155.3	6.5513e-09
155.4	6.5403e-09
155.5	6.5276e-09
155.6	6.5135e-09
155.7	6.4996e-09
155.8	6.487e-09
155.9	6.4752e-09
156	6.4636e-09
156.1	6.4519e-09
156.2	6.4396e-09
156.3	6.4257e-09
156.4	6.4106e-09
156.5	6.3965e-09
156.6	6.3836e-09
156.7	6.3687e-09
156.8	6.3536e-09
156.9	6.3403e-09
157	6.3257e-09
157.1	6.311e-09
157.2	6.2976e-09
157.3	6.2801e-09
157.4	6.2575e-09
157.5	6.2353e-09
157.6	6.2143e-09
157.7	6.1937e-09
157.8	6.1726e-09
157.9	6.1498e-09
158	6.1267e-09
158.1	6.1051e-09
158.2	6.0843e-09
158.3	6.0562e-09
158.4	6.0204e-09
158.5	5.9842e-09
158.6	5.9474e-09
158.7	5.91e-09
158.8	5.872e-09
158.9	5.8336e-09
159	5.7958e-09
159.1	5.7585e-09
159.2	5.7218e-09
159.3	5.6764e-09
159.4	5.6222e-09
159.5	5.5683e-09
159.6	5.5152e-09
159.7	5.4629e-09
159.8	5.4112e-09
159.9	5.3601e-09
160	5.3097e-09
160.1	5.2597e-09
160.2	5.2096e-09
160.3	5.1505e-09
160.4	5.083e-09
160.5	5.0169e-09
160.6	4.9515e-09
160.7	4.8866e-09
160.8	4.8226e-09
160.9	4.7588e-09
161	4.6956e-09
161.1	4.6337e-09
161.2	4.5732e-09
161.3	4.5099e-09
161.4	4.4442e-09
161.5	4.3793e-09
161.6	4.3154e-09
161.7	4.252e-09
161.8	4.1896e-09
161.9	4.1283e-09
162	4.0681e-09
162.1	4.0089e-09
162.2	3.95e-09
162.3	3.8962e-09
162.4	3.8475e-09
162.5	3.7997e-09
162.6	3.7533e-09
162.7	3.7085e-09
162.8	3.6658e-09
162.9	3.6249e-09
163	3.5851e-09
163.1	3.5457e-09
163.2	3.5062e-09
163.3	3.4772e-09
163.4	3.4592e-09
163.5	3.4425e-09
163.6	3.4269e-09
163.7	3.4122e-09
163.8	3.3979e-09
163.9	3.3826e-09
164	3.366e-09
164.1	3.35e-09
164.2	3.3354e-09
164.3	3.334e-09
164.4	3.3444e-09
164.5	3.3537e-09
164.6	3.3613e-09
164.7	3.3669e-09
164.8	3.3733e-09
164.9	3.3816e-09
165	3.3889e-09
165.1	3.3947e-09
165.2	3.4009e-09
165.3	3.4129e-09
165.4	3.4297e-09
165.5	3.4478e-09
165.6	3.4655e-09
165.7	3.4804e-09
165.8	3.4946e-09
165.9	3.5102e-09
166	3.5259e-09
166.1	3.5402e-09
166.2	3.5533e-09
166.3	3.5668e-09
166.4	3.5818e-09
166.5	3.5975e-09
166.6	3.6132e-09
166.7	3.6283e-09
166.8	3.6427e-09
166.9	3.6564e-09
167	3.6691e-09
167.1	3.6804e-09
167.2	3.6913e-09
167.3	3.7034e-09
167.4	3.7164e-09
167.5	3.7298e-09
167.6	3.7436e-09
167.7	3.7573e-09
167.8	3.7709e-09
167.9	3.7848e-09
168	3.7978e-09
168.1	3.8103e-09
168.2	3.8224e-09
168.3	3.834e-09
168.4	3.845e-09
168.5	3.8552e-09
168.6	3.865e-09
168.7	3.8743e-09
168.8	3.883e-09
168.9	3.8909e-09
169	3.8989e-09
169.1	3.9066e-09
169.2	3.9133e-09
169.3	3.9197e-09
169.4	3.9259e-09
169.5	3.9319e-09
169.6	3.9377e-09
169.7	3.9435e-09
169.8	3.9491e-09
169.9	3.9546e-09
170	3.9603e-09
170.1	3.9654e-09
170.2	3.9706e-09
170.3	3.9757e-09
170.4	3.9804e-09
170.5	3.9854e-09
170.6	3.9902e-09
170.7	3.9945e-09
170.8	3.9986e-09
170.9	4.0023e-09
171	4.005e-09
171.1	4.0065e-09
171.2	4.0068e-09
171.3	4.0055e-09
171.4	4.0035e-09
171.5	4.0024e-09
171.6	4.0021e-09
171.7	4.0017e-09
171.8	4.0009e-09
171.9	4e-09
172	3.9976e-09
172.1	3.9937e-09
172.2	3.9899e-09
172.3	3.9864e-09
172.4	3.9828e-09
172.5	3.9791e-09
172.6	3.9743e-09
172.7	3.9689e-09
172.8	3.9639e-09
172.9	3.9591e-09
173	3.9536e-09
173.1	3.9454e-09
173.2	3.9361e-09
173.3	3.9251e-09
173.4	3.9108e-09
173.5	3.8954e-09
173.6	3.8807e-09
173.7	3.8664e-09
173.8	3.8507e-09
173.9	3.836e-09
174	3.8217e-09
174.1	3.8065e-09
174.2	3.7899e-09
174.3	3.7639e-09
174.4	3.7308e-09
174.5	3.6998e-09
174.6	3.6699e-09
174.7	3.6396e-09
174.8	3.6096e-09
174.9	3.5794e-09
175	3.5489e-09
175.1	3.5183e-09
175.2	3.4878e-09
175.3	3.4463e-09
175.4	3.3948e-09
175.5	3.3447e-09
175.6	3.2954e-09
175.7	3.2472e-09
175.8	3.1999e-09
175.9	3.1531e-09
176	3.107e-09
176.1	3.0615e-09
176.2	3.0162e-09
176.3	2.9622e-09
176.4	2.8998e-09
176.5	2.8387e-09
176.6	2.7791e-09
176.7	2.7208e-09
176.8	2.6636e-09
176.9	2.607e-09
177	2.5516e-09
177.1	2.4969e-09
177.2	2.4427e-09
177.3	2.3858e-09
177.4	2.3264e-09
177.5	2.2679e-09
177.6	2.2105e-09
177.7	2.1543e-09
177.8	2.0985e-09
177.9	2.0425e-09
178	1.9871e-09
178.1	1.9324e-09
178.2	1.8781e-09
178.3	1.8312e-09
178.4	1.7904e-09
178.5	1.7478e-09
178.6	1.704e-09
178.7	1.6587e-09
178.8	1.6115e-09
178.9	1.5625e-09
179	1.5109e-09
179.1	1.4573e-09
179.2	1.4023e-09
179.3	1.3582e-09
179.4	1.3232e-09
179.5	1.2835e-09
179.6	1.2381e-09
179.7	1.1864e-09
179.8	1.1291e-09
179.9	1.0671e-09
180	1.0007e-09
180.1	9.3019e-10
180.2	8.5362e-10
180.3	7.796e-10
180.4	7.0529e-10
180.5	6.1902e-10
180.6	5.2094e-10
180.7	4.0815e-10
180.8	2.7675e-10
180.9	1.2344e-10
181	-5.6544e-11
181.1	-2.7057e-10
181.2	-5.2739e-10
181.3	-8.3563e-10
181.4	-1.2052e-09
181.5	-1.6508e-09
181.6	-2.1829e-09
181.7	-2.8168e-09
181.8	-3.57e-09
181.9	-4.4723e-09
182	-5.4942e-09
182.1	-6.4486e-09
182.2	-7.052e-09
182.3	-7.2463e-09
182.4	-7.21e-09
182.5	-7.0535e-09
182.6	-6.8239e-09
182.7	-6.5546e-09
182.8	-6.2623e-09
182.9	-5.9773e-09
183	-5.7088e-09
183.1	-5.4686e-09
183.2	-5.2407e-09
183.3	-5.0068e-09
183.4	-4.7643e-09
183.5	-4.4921e-09
183.6	-4.1925e-09
183.7	-3.8553e-09
183.8	-3.4847e-09
183.9	-3.087e-09
184	-2.6749e-09
184.1	-2.2686e-09
184.2	-1.8833e-09
184.3	-1.5331e-09
184.4	-1.2166e-09
184.5	-9.2818e-10
184.6	-6.5931e-10
184.7	-4.0326e-10
184.8	-1.5805e-10
184.9	7.3134e-11
185	2.8625e-10
185.1	4.7727e-10
185.2	6.4796e-10
185.3	8.0158e-10
185.4	9.4174e-10
185.5	1.0713e-09
185.6	1.1925e-09
185.7	1.3071e-09
185.8	1.4151e-09
185.9	1.5175e-09
186	1.6145e-09
186.1	1.7063e-09
186.2	1.7932e-09
186.3	1.8751e-09
186.4	1.9525e-09
186.5	2.0258e-09
186.6	2.0949e-09
186.7	2.1601e-09
186.8	2.2213e-09
186.9	2.2784e-09
187	2.332e-09
187.1	2.3822e-09
187.2	2.429e-09
187.3	2.473e-09
187.4	2.5142e-09
187.5	2.5527e-09
187.6	2.5888e-09
187.7	2.6224e-09
187.8	2.6541e-09
187.9	2.6844e-09
188	2.7134e-09
188.1	2.7406e-09
188.2	2.7663e-09
188.3	2.7904e-09
188.4	2.8128e-09
188.5	2.833e-09
188.6	2.8508e-09
188.7	2.8676e-09
188.8	2.884e-09
188.9	2.9003e-09
189	2.9164e-09
189.1	2.9318e-09
189.2	2.9453e-09
189.3	2.9576e-09
189.4	2.9698e-09
189.5	2.9817e-09
189.6	2.9935e-09
189.7	3.0047e-09
189.8	3.0144e-09
189.9	3.0228e-09
190	3.0319e-09
190.1	3.0412e-09
190.2	3.0492e-09
190.3	3.0582e-09
190.4	3.0675e-09
190.5	3.0751e-09
190.6	3.083e-09
190.7	3.0916e-09
190.8	3.0996e-09
190.9	3.1063e-09
191	3.1133e-09
191.1	3.1215e-09
191.2	3.1301e-09
191.3	3.1388e-09
191.4	3.147e-09
191.5	3.154e-09
191.6	3.1609e-09
191.7	3.1682e-09
191.8	3.1765e-09
191.9	3.1855e-09
192	3.1948e-09
192.1	3.2043e-09
192.2	3.2131e-09
192.3	3.2218e-09
192.4	3.2309e-09
192.5	3.2397e-09
192.6	3.2482e-09
192.7	3.2568e-09
192.8	3.2655e-09
192.9	3.2738e-09
193	3.2823e-09
193.1	3.291e-09
193.2	3.3003e-09
193.3	3.311e-09
193.4	3.3229e-09
193.5	3.3354e-09
193.6	3.3478e-09
193.7	3.3602e-09
193.8	3.3727e-09
193.9	3.3852e-09
194	3.3976e-09
194.1	3.4103e-09
194.2	3.423e-09
194.3	3.4368e-09
194.4	3.4522e-09
194.5	3.4676e-09
194.6	3.4828e-09
194.7	3.4981e-09
194.8	3.5133e-09
194.9	3.5281e-09
195	3.5427e-09
195.1	3.5569e-09
195.2	3.571e-09
195.3	3.587e-09
195.4	3.6045e-09
195.5	3.6215e-09
195.6	3.6382e-09
195.7	3.6544e-09
195.8	3.6711e-09
195.9	3.6882e-09
196	3.706e-09
196.1	3.7241e-09
196.2	3.742e-09
196.3	3.7628e-09
196.4	3.7854e-09
196.5	3.8068e-09
196.6	3.8269e-09
196.7	3.8468e-09
196.8	3.8672e-09
196.9	3.8881e-09
197	3.9091e-09
197.1	3.9296e-09
197.2	3.9486e-09
197.3	3.9681e-09
197.4	3.9896e-09
197.5	4.0119e-09
197.6	4.0346e-09
197.7	4.0568e-09
197.8	4.0783e-09
197.9	4.0987e-09
198	4.118e-09
198.1	4.1371e-09
198.2	4.157e-09
198.3	4.1765e-09
198.4	4.1941e-09
198.5	4.2119e-09
198.6	4.23e-09
198.7	4.2463e-09
198.8	4.263e-09
198.9	4.281e-09
199	4.298e-09
199.1	4.3136e-09
199.2	4.3294e-09
199.3	4.3429e-09
199.4	4.3528e-09
199.5	4.3619e-09
199.6	4.3703e-09
199.7	4.3785e-09
199.8	4.3876e-09
199.9	4.3978e-09
200	4.4077e-09
200.1	4.4171e-09
200.2	4.4263e-09
200.3	4.4314e-09
200.4	4.4318e-09
200.5	4.4317e-09
200.6	4.4318e-09
200.7	4.4324e-09
200.8	4.4336e-09
200.9	4.4358e-09
201	4.4387e-09
201.1	4.4417e-09
201.2	4.4447e-09
201.3	4.4449e-09
201.4	4.4419e-09
201.5	4.4388e-09
201.6	4.4361e-09
201.7	4.4338e-09
201.8	4.4313e-09
201.9	4.4285e-09
202	4.4256e-09
202.1	4.4224e-09
202.2	4.4194e-09
202.3	4.4145e-09
202.4	4.4079e-09
202.5	4.4013e-09
202.6	4.3949e-09
202.7	4.3887e-09
202.8	4.3826e-09
202.9	4.3763e-09
203	4.37e-09
203.1	4.3648e-09
203.2	4.3596e-09
203.3	4.3535e-09
203.4	4.3468e-09
203.5	4.3402e-09
203.6	4.3334e-09
203.7	4.3268e-09
203.8	4.3203e-09
203.9	4.3134e-09
204	4.3065e-09
204.1	4.2986e-09
204.2	4.2897e-09
204.3	4.2795e-09
204.4	4.2688e-09
204.5	4.2591e-09
204.6	4.2502e-09
204.7	4.2419e-09
204.8	4.2341e-09
204.9	4.2265e-09
205	4.2182e-09
205.1	4.2082e-09
205.2	4.1976e-09
205.3	4.1868e-09
205.4	4.1765e-09
205.5	4.1673e-09
205.6	4.1583e-09
205.7	4.1482e-09
205.8	4.1365e-09
205.9	4.1243e-09
206	4.1122e-09
206.1	4.1001e-09
206.2	4.0881e-09
206.3	4.076e-09
206.4	4.0636e-09
206.5	4.0509e-09
206.6	4.0372e-09
206.7	4.0238e-09
206.8	4.0114e-09
206.9	3.9976e-09
207	3.9838e-09
207.1	3.9707e-09
207.2	3.9567e-09
207.3	3.9382e-09
207.4	3.9162e-09
207.5	3.8952e-09
207.6	3.8735e-09
207.7	3.8504e-09
207.8	3.8277e-09
207.9	3.8067e-09
208	3.7863e-09
208.1	3.7658e-09
208.2	3.7451e-09
208.3	3.7182e-09
208.4	3.6847e-09
208.5	3.6511e-09
208.6	3.6184e-09
208.7	3.5872e-09
208.8	3.5573e-09
208.9	3.5275e-09
209	3.4981e-09
209.1	3.4693e-09
209.2	3.4402e-09
209.3	3.4043e-09
209.4	3.362e-09
209.5	3.32e-09
209.6	3.2789e-09
209.7	3.238e-09
209.8	3.1973e-09
209.9	3.1568e-09
210	3.1166e-09
210.1	3.0772e-09
210.2	3.039e-09
210.3	2.9961e-09
210.4	2.9488e-09
210.5	2.9026e-09
210.6	2.8574e-09
210.7	2.8129e-09
210.8	2.7694e-09
210.9	2.727e-09
211	2.6853e-09
211.1	2.6443e-09
211.2	2.6035e-09
211.3	2.5623e-09
211.4	2.5205e-09
211.5	2.479e-09
211.6	2.4384e-09
211.7	2.3987e-09
211.8	2.3596e-09
211.9	2.3211e-09
212	2.2837e-09
212.1	2.2473e-09
212.2	2.2121e-09
212.3	2.1817e-09
212.4	2.1561e-09
212.5	2.1311e-09
212.6	2.1063e-09
212.7	2.082e-09
212.8	2.0576e-09
212.9	2.0325e-09
213	2.0073e-09
213.1	1.9827e-09
213.2	1.9591e-09
213.3	1.9437e-09
213.4	1.9355e-09
213.5	1.9269e-09
213.6	1.9176e-09
213.7	1.9072e-09
213.8	1.8959e-09
213.9	1.8851e-09
214	1.8755e-09
214.1	1.8666e-09
214.2	1.8584e-09
214.3	1.857e-09
214.4	1.8619e-09
214.5	1.8658e-09
214.6	1.869e-09
214.7	1.8713e-09
214.8	1.8725e-09
214.9	1.873e-09
215	1.8744e-09
215.1	1.8758e-09
215.2	1.8768e-09
215.3	1.8837e-09
215.4	1.8946e-09
215.5	1.9033e-09
215.6	1.9119e-09
215.7	1.9207e-09
215.8	1.9282e-09
215.9	1.9352e-09
216	1.9426e-09
216.1	1.9508e-09
216.2	1.9591e-09
216.3	1.9669e-09
216.4	1.9745e-09
216.5	1.9819e-09
216.6	1.99e-09
216.7	1.9988e-09
216.8	2.0077e-09
216.9	2.0162e-09
217	2.0243e-09
217.1	2.0316e-09
217.2	2.0382e-09
217.3	2.0449e-09
217.4	2.0515e-09
217.5	2.0578e-09
217.6	2.0644e-09
217.7	2.0713e-09
217.8	2.0785e-09
217.9	2.0855e-09
218	2.0925e-09
218.1	2.0995e-09
218.2	2.1061e-09
218.3	2.1125e-09
218.4	2.1186e-09
218.5	2.124e-09
218.6	2.1288e-09
218.7	2.1334e-09
218.8	2.138e-09
218.9	2.1424e-09
219	2.1465e-09
219.1	2.1501e-09
219.2	2.1535e-09
219.3	2.1562e-09
219.4	2.1585e-09
219.5	2.1611e-09
219.6	2.1635e-09
219.7	2.1656e-09
219.8	2.1676e-09
219.9	2.1693e-09
220	2.1706e-09
220.1	2.1718e-09
220.2	2.173e-09
220.3	2.173e-09
220.4	2.1719e-09
220.5	2.1702e-09
220.6	2.1681e-09
220.7	2.1651e-09
220.8	2.1609e-09
220.9	2.1563e-09
221	2.1513e-09
221.1	2.1461e-09
221.2	2.1409e-09
221.3	2.1327e-09
221.4	2.1216e-09
221.5	2.1106e-09
221.6	2.0996e-09
221.7	2.0883e-09
221.8	2.0758e-09
221.9	2.0627e-09
222	2.0497e-09
222.1	2.0369e-09
222.2	2.0241e-09
222.3	2.0063e-09
222.4	1.9829e-09
222.5	1.9586e-09
222.6	1.9341e-09
222.7	1.9102e-09
222.8	1.8864e-09
222.9	1.8624e-09
223	1.8389e-09
223.1	1.8158e-09
223.2	1.7916e-09
223.3	1.7599e-09
223.4	1.7234e-09
223.5	1.6882e-09
223.6	1.6522e-09
223.7	1.6169e-09
223.8	1.5817e-09
223.9	1.5449e-09
224	1.5079e-09
224.1	1.4717e-09
224.2	1.4342e-09
224.3	1.3893e-09
224.4	1.3389e-09
224.5	1.2893e-09
224.6	1.2404e-09
224.7	1.1907e-09
224.8	1.1395e-09
224.9	1.0861e-09
225	1.0303e-09
225.1	9.7245e-10
225.2	9.1208e-10
225.3	8.4724e-10
225.4	7.7833e-10
225.5	7.0653e-10
225.6	6.3062e-10
225.7	5.4925e-10
225.8	4.6105e-10
225.9	3.6439e-10
226	2.5689e-10
226.1	1.3529e-10
226.2	-5.0381e-12
226.3	-1.67e-10
226.4	-3.5884e-10
226.5	-5.9186e-10
226.6	-8.7419e-10
226.7	-1.2148e-09
226.8	-1.6227e-09
226.9	-2.1086e-09
227	-2.6876e-09
227.1	-3.382e-09
227.2	-4.1845e-09
227.3	-4.9733e-09
227.4	-5.5175e-09
227.5	-5.7323e-09
227.6	-5.7376e-09
227.7	-5.6292e-09
227.8	-5.4565e-09
227.9	-5.2486e-09
228	-5.0194e-09
228.1	-4.7891e-09
228.2	-4.5736e-09
228.3	-4.38e-09
228.4	-4.2032e-09
228.5	-4.0334e-09
228.6	-3.8565e-09
228.7	-3.6639e-09
228.8	-3.4496e-09
228.9	-3.2084e-09
229	-2.9404e-09
229.1	-2.6467e-09
229.2	-2.3357e-09
229.3	-2.0164e-09
229.4	-1.7055e-09
229.5	-1.4183e-09
229.6	-1.1583e-09
229.7	-9.2479e-10
229.8	-7.1151e-10
229.9	-5.111e-10
230	-3.1906e-10
230.1	-1.34e-10
230.2	4.1912e-11
230.3	2.0468e-10
230.4	3.5137e-10
230.5	4.8247e-10
230.6	6.0112e-10
230.7	7.0945e-10
230.8	8.0933e-10
230.9	9.0256e-10
231	9.8991e-10
231.1	1.0723e-09
231.2	1.1501e-09
231.3	1.2239e-09
231.4	1.293e-09
231.5	1.3574e-09
231.6	1.419e-09
231.7	1.4775e-09
231.8	1.5315e-09
231.9	1.5826e-09
232	1.6305e-09
232.1	1.674e-09
232.2	1.7152e-09
232.3	1.7546e-09
232.4	1.7907e-09
232.5	1.8233e-09
232.6	1.8539e-09
232.7	1.8832e-09
232.8	1.9101e-09
232.9	1.9339e-09
233	1.955e-09
233.1	1.9747e-09
233.2	1.9933e-09
233.3	2.0107e-09
233.4	2.0265e-09
233.5	2.0408e-09
233.6	2.053e-09
233.7	2.0637e-09
233.8	2.0729e-09
233.9	2.0809e-09
234	2.0876e-09
234.1	2.0934e-09
234.2	2.0984e-09
234.3	2.1025e-09
234.4	2.1057e-09
234.5	2.1084e-09
234.6	2.1105e-09
234.7	2.1122e-09
234.8	2.1132e-09
234.9	2.1134e-09
235	2.113e-09
235.1	2.1117e-09
235.2	2.1097e-09
235.3	2.1056e-09
235.4	2.0996e-09
235.5	2.0937e-09
235.6	2.0878e-09
235.7	2.0816e-09
235.8	2.0746e-09
235.9	2.0673e-09
236	2.0596e-09
236.1	2.0518e-09
236.2	2.0437e-09
236.3	2.0311e-09
236.4	2.0147e-09
236.5	1.999e-09
236.6	1.9839e-09
236.7	1.9689e-09
236.8	1.9539e-09
236.9	1.9389e-09
237	1.9237e-09
237.1	1.9081e-09
237.2	1.8919e-09
237.3	1.8696e-09
237.4	1.8419e-09
237.5	1.8155e-09
237.6	1.7898e-09
237.7	1.7647e-09
237.8	1.7407e-09
237.9	1.7174e-09
238	1.6944e-09
238.1	1.6718e-09
238.2	1.6493e-09
238.3	1.6207e-09
238.4	1.5861e-09
238.5	1.5527e-09
238.6	1.5208e-09
238.7	1.4901e-09
238.8	1.4609e-09
238.9	1.4328e-09
239	1.4045e-09
239.1	1.3754e-09
239.2	1.3465e-09
239.3	1.3146e-09
239.4	1.2801e-09
239.5	1.2467e-09
239.6	1.2146e-09
239.7	1.1844e-09
239.8	1.1558e-09
239.9	1.1276e-09
240	1.0993e-09
240.1	1.0723e-09
240.2	1.0462e-09
240.3	1.0204e-09
240.4	9.9626e-10
240.5	9.7361e-10
240.6	9.5057e-10
240.7	9.2736e-10
240.8	9.0572e-10
240.9	8.8538e-10
241	8.653e-10
241.1	8.452e-10
241.2	8.2521e-10
241.3	8.1081e-10
241.4	8.0162e-10
241.5	7.9204e-10
241.6	7.8207e-10
241.7	7.7187e-10
241.8	7.6136e-10
241.9	7.5093e-10
242	7.4078e-10
242.1	7.3082e-10
242.2	7.2116e-10
242.3	7.1807e-10
242.4	7.2039e-10
242.5	7.2101e-10
242.6	7.2051e-10
242.7	7.1968e-10
242.8	7.1895e-10
242.9	7.1836e-10
243	7.1794e-10
243.1	7.1827e-10
243.2	7.1908e-10
243.3	7.2525e-10
243.4	7.3578e-10
243.5	7.4485e-10
243.6	7.5288e-10
243.7	7.605e-10
243.8	7.6809e-10
243.9	7.7561e-10
244	7.8328e-10
244.1	7.9103e-10
244.2	7.9888e-10
244.3	8.0838e-10
244.4	8.1903e-10
244.5	8.2942e-10
244.6	8.3959e-10
244.7	8.4922e-10
244.8	8.5871e-10
244.9	8.6833e-10
245	8.7762e-10
245.1	8.8672e-10
245.2	8.9621e-10
245.3	9.0637e-10
245.4	9.1689e-10
245.5	9.275e-10
245.6	9.3812e-10
245.7	9.4874e-10
245.8	9.5914e-10
245.9	9.696e-10
246	9.8005e-10
246.1	9.8976e-10
246.2	9.988e-10
246.3	1.0076e-09
246.4	1.0164e-09
246.5	1.0253e-09
246.6	1.0347e-09
246.7	1.0446e-09
246.8	1.054e-09
246.9	1.0628e-09
247	1.0708e-09
247.1	1.0778e-09
247.2	1.0852e-09
247.3	1.0933e-09
247.4	1.1016e-09
247.5	1.1093e-09
247.6	1.1164e-09
247.7	1.1231e-09
247.8	1.1295e-09
247.9	1.1361e-09
248	1.1426e-09
248.1	1.1482e-09
248.2	1.1528e-09
248.3	1.1576e-09
248.4	1.1626e-09
248.5	1.1666e-09
248.6	1.1703e-09
248.7	1.1746e-09
248.8	1.1782e-09
248.9	1.1812e-09
249	1.1846e-09
249.1	1.1879e-09
249.2	1.1901e-09
249.3	1.1909e-09
249.4	1.1917e-09
249.5	1.1933e-09
249.6	1.1947e-09
249.7	1.1952e-09
249.8	1.1949e-09
249.9	1.1937e-09
250	1.192e-09
250.1	1.1908e-09
250.2	1.1898e-09
250.3	1.1878e-09
250.4	1.185e-09
250.5	1.182e-09
250.6	1.1786e-09
250.7	1.1744e-09
250.8	1.1696e-09
250.9	1.1638e-09
251	1.1576e-09
251.1	1.1512e-09
251.2	1.1444e-09
251.3	1.1339e-09
251.4	1.1204e-09
251.5	1.1074e-09
251.6	1.0949e-09
251.7	1.0828e-09
251.8	1.0707e-09
251.9	1.0584e-09
252	1.0459e-09
252.1	1.0329e-09
252.2	1.0195e-09
252.3	1.0007e-09
252.4	9.7746e-10
252.5	9.5575e-10
252.6	9.3476e-10
252.7	9.1433e-10
252.8	8.9426e-10
252.9	8.737e-10
253	8.5294e-10
253.1	8.3206e-10
253.2	8.1063e-10
253.3	7.8352e-10
253.4	7.5249e-10
253.5	7.2307e-10
253.6	6.9476e-10
253.7	6.6739e-10
253.8	6.4054e-10
253.9	6.1377e-10
254	5.8703e-10
254.1	5.6019e-10
254.2	5.3302e-10
254.3	5.0117e-10
254.4	4.6525e-10
254.5	4.2964e-10
254.6	3.935e-10
254.7	3.5657e-10
254.8	3.1863e-10
254.9	2.7898e-10
255	2.364e-10
255.1	1.8986e-10
255.2	1.3775e-10
255.3	8.0133e-11
255.4	1.6019e-11
255.5	-5.7113e-11
255.6	-1.4218e-10
255.7	-2.4202e-10
255.8	-3.5939e-10
255.9	-4.9675e-10
256	-6.5682e-10
256.1	-8.4351e-10
256.2	-1.0594e-09
256.3	-1.303e-09
256.4	-1.5798e-09
256.5	-1.8982e-09
256.6	-2.2646e-09
256.7	-2.6886e-09
256.8	-3.1532e-09
256.9	-3.5826e-09
257	-3.855e-09
257.1	-3.9298e-09
257.2	-3.8844e-09
257.3	-3.7781e-09
257.4	-3.6504e-09
257.5	-3.5264e-09
257.6	-3.4113e-09
257.7	-3.3064e-09
257.8	-3.2091e-09
257.9	-3.1148e-09
258	-3.0164e-09
258.1	-2.9125e-09
258.2	-2.7962e-09
258.3	-2.6639e-09
258.4	-2.5141e-09
258.5	-2.3479e-09
258.6	-2.1636e-09
258.7	-1.9636e-09
258.8	-1.7543e-09
258.9	-1.5433e-09
259	-1.3403e-09
259.1	-1.1531e-09
259.2	-9.8529e-10
259.3	-8.3567e-10
259.4	-7.0138e-10
259.5	-5.7847e-10
259.6	-4.6228e-10
259.7	-3.4923e-10
259.8	-2.3767e-10
259.9	-1.2632e-10
260	-1.6289e-11
260.1	9.0773e-11
260.2	1.9253e-10
260.3	2.8761e-10
260.4	3.7565e-10
260.5	4.5686e-10
260.6	5.3216e-10
260.7	6.0266e-10
260.8	6.6882e-10
260.9	7.3108e-10
261	7.8991e-10
261.1	8.4562e-10
261.2	8.9827e-10
261.3	9.4812e-10
261.4	9.9522e-10
261.5	1.0394e-09
261.6	1.0808e-09
261.7	1.1194e-09
261.8	1.1556e-09
261.9	1.1897e-09
262	1.2215e-09
262.1	1.2514e-09
262.2	1.2792e-09
262.3	1.305e-09
262.4	1.3293e-09
262.5	1.3521e-09
262.6	1.3735e-09
262.7	1.3937e-09
262.8	1.4125e-09
262.9	1.4295e-09
263	1.4449e-09
263.1	1.4585e-09
263.2	1.4708e-09
263.3	1.4821e-09
263.4	1.493e-09
263.5	1.5038e-09
263.6	1.5141e-09
263.7	1.5231e-09
263.8	1.531e-09
263.9	1.5378e-09
264	1.5436e-09
264.1	1.5492e-09
264.2	1.5549e-09
264.3	1.5601e-09
264.4	1.5648e-09
264.5	1.5691e-09
264.6	1.5727e-09
264.7	1.5752e-09
264.8	1.5773e-09
264.9	1.5802e-09
265	1.5828e-09
265.1	1.584e-09
265.2	1.5852e-09
265.3	1.5865e-09
265.4	1.5866e-09
265.5	1.5871e-09
265.6	1.5879e-09
265.7	1.5874e-09
265.8	1.5863e-09
265.9	1.5863e-09
266	1.5863e-09
266.1	1.5854e-09
266.2	1.5837e-09
266.3	1.5816e-09
266.4	1.5794e-09
266.5	1.5774e-09
266.6	1.5755e-09
266.7	1.5733e-09
266.8	1.5705e-09
266.9	1.567e-09
267	1.5632e-09
267.1	1.559e-09
267.2	1.5548e-09
267.3	1.5499e-09
267.4	1.5444e-09
267.5	1.539e-09
267.6	1.5336e-09
267.7	1.5283e-09
267.8	1.5228e-09
267.9	1.5168e-09
268	1.5105e-09
268.1	1.5034e-09
268.2	1.4959e-09
268.3	1.4847e-09
268.4	1.4698e-09
268.5	1.4553e-09
268.6	1.4411e-09
268.7	1.4271e-09
268.8	1.4129e-09
268.9	1.3987e-09
269	1.3843e-09
269.1	1.3703e-09
269.2	1.3561e-09
269.3	1.3361e-09
269.4	1.3114e-09
269.5	1.2876e-09
269.6	1.2644e-09
269.7	1.2417e-09
269.8	1.2195e-09
269.9	1.1976e-09
270	1.1761e-09
270.1	1.1551e-09
270.2	1.1343e-09
270.3	1.1085e-09
270.4	1.0779e-09
270.5	1.0489e-09
270.6	1.0213e-09
270.7	9.9453e-10
270.8	9.6857e-10
270.9	9.4304e-10
271	9.181e-10
271.1	8.9336e-10
271.2	8.685e-10
271.3	8.4044e-10
271.4	8.1062e-10
271.5	7.8277e-10
271.6	7.5647e-10
271.7	7.3159e-10
271.8	7.0756e-10
271.9	6.8361e-10
272	6.5978e-10
272.1	6.3629e-10
272.2	6.1387e-10
272.3	5.9473e-10
272.4	5.7792e-10
272.5	5.606e-10
272.6	5.4249e-10
272.7	5.2391e-10
272.8	5.0551e-10
272.9	4.8779e-10
273	4.7049e-10
273.1	4.5338e-10
273.2	4.3567e-10
273.3	4.2303e-10
273.4	4.1502e-10
273.5	4.0506e-10
273.6	3.927e-10
273.7	3.7939e-10
273.8	3.6573e-10
273.9	3.5071e-10
274	3.3428e-10
274.1	3.1733e-10
274.2	2.9999e-10
274.3	2.8821e-10
274.4	2.7918e-10
274.5	2.6554e-10
274.6	2.4878e-10
274.7	2.2971e-10
274.8	2.0874e-10
274.9	1.857e-10
275	1.6001e-10
275.1	1.3126e-10
275.2	9.8848e-11
275.3	6.4446e-11
275.4	2.6751e-11
275.5	-1.8061e-11
275.6	-7.0374e-11
275.7	-1.314e-10
275.8	-2.0231e-10
275.9	-2.8501e-10
276	-3.808e-10
276.1	-4.9168e-10
276.2	-6.1908e-10
276.3	-7.6425e-10
276.4	-9.2821e-10
276.5	-1.113e-09
276.6	-1.3214e-09
276.7	-1.5554e-09
276.8	-1.8199e-09
276.9	-2.1197e-09
277	-2.45e-09
277.1	-2.7813e-09
277.2	-3.0311e-09
277.3	-3.1335e-09
277.4	-3.1218e-09
277.5	-3.0515e-09
277.6	-2.9595e-09
277.7	-2.8672e-09
277.8	-2.7802e-09
277.9	-2.6996e-09
278	-2.6221e-09
278.1	-2.544e-09
278.2	-2.4624e-09
278.3	-2.3739e-09
278.4	-2.2759e-09
278.5	-2.1662e-09
278.6	-2.0427e-09
278.7	-1.9049e-09
278.8	-1.7532e-09
278.9	-1.5903e-09
279	-1.4207e-09
279.1	-1.2515e-09
279.2	-1.09e-09
279.3	-9.426e-10
279.4	-8.1132e-10
279.5	-6.9586e-10
279.6	-5.9253e-10
279.7	-4.9736e-10
279.8	-4.0717e-10
279.9	-3.1919e-10
280	-2.3214e-10
280.1	-1.45e-10
280.2	-5.801e-11
280.3	2.8537e-11
280.4	1.1325e-10
280.5	1.9422e-10
280.6	2.6997e-10
280.7	3.4008e-10
280.8	4.0508e-10
280.9	4.6586e-10
281	5.2325e-10
281.1	5.7759e-10
281.2	6.2907e-10
281.3	6.7826e-10
281.4	7.2533e-10
281.5	7.699e-10
281.6	8.1175e-10
281.7	8.5098e-10
281.8	8.8856e-10
281.9	9.2414e-10
282	9.5733e-10
282.1	9.893e-10
282.2	1.0194e-09
282.3	1.0474e-09
282.4	1.0742e-09
282.5	1.1e-09
282.6	1.124e-09
282.7	1.1461e-09
282.8	1.1667e-09
282.9	1.1864e-09
283	1.2057e-09
283.1	1.224e-09
283.2	1.2411e-09
283.3	1.2574e-09
283.4	1.2728e-09
283.5	1.2871e-09
283.6	1.3006e-09
283.7	1.3136e-09
283.8	1.3263e-09
283.9	1.3388e-09
284	1.3508e-09
284.1	1.3622e-09
284.2	1.3731e-09
284.3	1.3841e-09
284.4	1.395e-09
284.5	1.4053e-09
284.6	1.4153e-09
284.7	1.4246e-09
284.8	1.4335e-09
284.9	1.442e-09
285	1.4503e-09
285.1	1.4581e-09
285.2	1.4655e-09
285.3	1.474e-09
285.4	1.4833e-09
285.5	1.492e-09
285.6	1.5003e-09
285.7	1.5084e-09
285.8	1.5163e-09
285.9	1.524e-09
286	1.5318e-09
286.1	1.5394e-09
286.2	1.5467e-09
286.3	1.5553e-09
286.4	1.5648e-09
286.5	1.574e-09
286.6	1.5831e-09
286.7	1.5924e-09
286.8	1.6016e-09
286.9	1.6108e-09
287	1.62e-09
287.1	1.6293e-09
287.2	1.6385e-09
287.3	1.6487e-09
287.4	1.6597e-09
287.5	1.6704e-09
287.6	1.6805e-09
287.7	1.69e-09
287.8	1.6992e-09
287.9	1.7084e-09
288	1.718e-09
288.1	1.7281e-09
288.2	1.7383e-09
288.3	1.7487e-09
288.4	1.7591e-09
288.5	1.7691e-09
288.6	1.7786e-09
288.7	1.7874e-09
288.8	1.7968e-09
288.9	1.8071e-09
289	1.8175e-09
289.1	1.8276e-09
289.2	1.837e-09
289.3	1.8447e-09
289.4	1.8514e-09
289.5	1.8585e-09
289.6	1.8663e-09
289.7	1.8745e-09
289.8	1.8824e-09
289.9	1.8893e-09
290	1.8964e-09
290.1	1.904e-09
290.2	1.9109e-09
290.3	1.9164e-09
290.4	1.921e-09
290.5	1.925e-09
290.6	1.9287e-09
290.7	1.9332e-09
290.8	1.9376e-09
290.9	1.9413e-09
291	1.9447e-09
291.1	1.9486e-09
291.2	1.9531e-09
291.3	1.9563e-09
291.4	1.9581e-09
291.5	1.9594e-09
291.6	1.9601e-09
291.7	1.9609e-09
291.8	1.962e-09
291.9	1.9636e-09
292	1.9655e-09
292.1	1.9678e-09
292.2	1.97e-09
292.3	1.9708e-09
292.4	1.9705e-09
292.5	1.9701e-09
292.6	1.9696e-09
292.7	1.969e-09
292.8	1.9683e-09
292.9	1.9676e-09
293	1.9666e-09
293.1	1.9658e-09
293.2	1.965e-09
293.3	1.9636e-09
293.4	1.9618e-09
293.5	1.9605e-09
293.6	1.9593e-09
293.7	1.9581e-09
293.8	1.9571e-09
293.9	1.9561e-09
294	1.9552e-09
294.1	1.9542e-09
294.2	1.9534e-09
294.3	1.9524e-09
294.4	1.9509e-09
294.5	1.9493e-09
294.6	1.9478e-09
294.7	1.9462e-09
294.8	1.9446e-09
294.9	1.9429e-09
295	1.941e-09
295.1	1.9389e-09
295.2	1.9367e-09
295.3	1.9342e-09
295.4	1.9316e-09
295.5	1.9289e-09
295.6	1.9263e-09
295.7	1.9241e-09
295.8	1.9219e-09
295.9	1.9201e-09
296	1.9187e-09
296.1	1.9173e-09
296.2	1.9158e-09
296.3	1.9137e-09
296.4	1.9109e-09
296.5	1.9078e-09
296.6	1.9047e-09
296.7	1.9022e-09
296.8	1.9003e-09
296.9	1.8987e-09
297	1.8967e-09
297.1	1.8941e-09
297.2	1.8911e-09
297.3	1.888e-09
297.4	1.8852e-09
297.5	1.8829e-09
297.6	1.8806e-09
297.7	1.8783e-09
297.8	1.8759e-09
297.9	1.8735e-09
298	1.8711e-09
298.1	1.8681e-09
298.2	1.8647e-09
298.3	1.8611e-09
298.4	1.8579e-09
298.5	1.8542e-09
298.6	1.8504e-09
298.7	1.847e-09
298.8	1.8432e-09
298.9	1.8394e-09
299	1.836e-09
299.1	1.8325e-09
299.2	1.8284e-09
299.3	1.8235e-09
299.4	1.8188e-09
299.5	1.8145e-09
299.6	1.81e-09
299.7	1.805e-09
299.8	1.7995e-09
299.9	1.7938e-09
300	1.7883e-09
300.1	1.7831e-09
300.2	1.7783e-09
300.3	1.7729e-09
300.4	1.7668e-09
300.5	1.7605e-09
300.6	1.7539e-09
300.7	1.7471e-09
300.8	1.7401e-09
300.9	1.7325e-09
301	1.7249e-09
301.1	1.7174e-09
301.2	1.7098e-09
301.3	1.6994e-09
301.4	1.6865e-09
301.5	1.6738e-09
301.6	1.6615e-09
301.7	1.6495e-09
301.8	1.6375e-09
301.9	1.6256e-09
302	1.6136e-09
302.1	1.6016e-09
302.2	1.5897e-09
302.3	1.5732e-09
302.4	1.5525e-09
302.5	1.5322e-09
302.6	1.5123e-09
302.7	1.4927e-09
302.8	1.4734e-09
302.9	1.4542e-09
303	1.4353e-09
303.1	1.4168e-09
303.2	1.3983e-09
303.3	1.3752e-09
303.4	1.3477e-09
303.5	1.3208e-09
303.6	1.2944e-09
303.7	1.2684e-09
303.8	1.2427e-09
303.9	1.2172e-09
304	1.1924e-09
304.1	1.1682e-09
304.2	1.1447e-09
304.3	1.1189e-09
304.4	1.091e-09
304.5	1.0643e-09
304.6	1.0381e-09
304.7	1.0125e-09
304.8	9.8733e-10
304.9	9.6222e-10
305	9.3771e-10
305.1	9.1417e-10
305.2	8.9166e-10
305.3	8.7137e-10
305.4	8.5306e-10
305.5	8.3453e-10
305.6	8.158e-10
305.7	7.9753e-10
305.8	7.8013e-10
305.9	7.6338e-10
306	7.4728e-10
306.1	7.3184e-10
306.2	7.1671e-10
306.3	7.0682e-10
306.4	7.0129e-10
306.5	6.9466e-10
306.6	6.8782e-10
306.7	6.8128e-10
306.8	6.7441e-10
306.9	6.6743e-10
307	6.61e-10
307.1	6.5455e-10
307.2	6.479e-10
307.3	6.4769e-10
307.4	6.5284e-10
307.5	6.5628e-10
307.6	6.5845e-10
307.7	6.5999e-10
307.8	6.6171e-10
307.9	6.638e-10
308	6.6562e-10
308.1	6.6719e-10
308.2	6.6868e-10
308.3	6.7269e-10
308.4	6.7864e-10
308.5	6.8396e-10
308.6	6.8915e-10
308.7	6.9441e-10
308.8	6.9975e-10
308.9	7.0501e-10
309	7.1028e-10
309.1	7.1563e-10
309.2	7.21e-10
309.3	7.2679e-10
309.4	7.3278e-10
309.5	7.3846e-10
309.6	7.4415e-10
309.7	7.4994e-10
309.8	7.5554e-10
309.9	7.6109e-10
310	7.6675e-10
310.1	7.7247e-10
310.2	7.7824e-10
310.3	7.8448e-10
310.4	7.9119e-10
310.5	7.9772e-10
310.6	8.0413e-10
310.7	8.1055e-10
310.8	8.1693e-10
310.9	8.2327e-10
311	8.2953e-10
311.1	8.3571e-10
311.2	8.4179e-10
311.3	8.4791e-10
311.4	8.5413e-10
311.5	8.6028e-10
311.6	8.663e-10
311.7	8.722e-10
311.8	8.781e-10
311.9	8.8393e-10
312	8.8986e-10
312.1	8.9588e-10
312.2	9.0197e-10
312.3	9.083e-10
312.4	9.1483e-10
312.5	9.2145e-10
312.6	9.2799e-10
312.7	9.344e-10
312.8	9.4049e-10
312.9	9.4599e-10
313	9.5123e-10
313.1	9.5645e-10
313.2	9.6207e-10
313.3	9.6822e-10
313.4	9.7473e-10
313.5	9.8132e-10
313.6	9.8743e-10
313.7	9.928e-10
313.8	9.9785e-10
313.9	1.0034e-09
314	1.0093e-09
314.1	1.0155e-09
314.2	1.0216e-09
314.3	1.0279e-09
314.4	1.0341e-09
314.5	1.0402e-09
314.6	1.0462e-09
314.7	1.0521e-09
314.8	1.0578e-09
314.9	1.063e-09
315	1.0686e-09
315.1	1.0747e-09
315.2	1.0803e-09
315.3	1.0864e-09
315.4	1.0931e-09
315.5	1.0991e-09
315.6	1.105e-09
315.7	1.1115e-09
315.8	1.1181e-09
315.9	1.1241e-09
316	1.1297e-09
316.1	1.1357e-09
316.2	1.1422e-09
316.3	1.1492e-09
316.4	1.1564e-09
316.5	1.1634e-09
316.6	1.1699e-09
316.7	1.1761e-09
316.8	1.1824e-09
316.9	1.189e-09
317	1.1959e-09
317.1	1.2031e-09
317.2	1.2105e-09
317.3	1.2185e-09
317.4	1.2269e-09
317.5	1.2351e-09
317.6	1.2431e-09
317.7	1.2508e-09
317.8	1.2585e-09
317.9	1.2661e-09
318	1.2736e-09
318.1	1.2807e-09
318.2	1.2878e-09
318.3	1.2959e-09
318.4	1.3046e-09
318.5	1.3132e-09
318.6	1.3218e-09
318.7	1.3304e-09
318.8	1.3387e-09
318.9	1.3469e-09
319	1.3549e-09
319.1	1.3632e-09
319.2	1.3713e-09
319.3	1.3801e-09
319.4	1.3899e-09
319.5	1.3993e-09
319.6	1.4084e-09
319.7	1.4176e-09
319.8	1.4265e-09
319.9	1.4353e-09
320	1.444e-09
320.1	1.4527e-09
320.2	1.4614e-09
320.3	1.4708e-09
320.4	1.4808e-09
320.5	1.4911e-09
320.6	1.5012e-09
320.7	1.5112e-09
320.8	1.521e-09
320.9	1.5304e-09
321	1.5393e-09
321.1	1.5477e-09
321.2	1.5558e-09
321.3	1.5635e-09
321.4	1.5715e-09
321.5	1.5799e-09
321.6	1.5883e-09
321.7	1.5967e-09
321.8	1.6046e-09
321.9	1.6121e-09
322	1.6191e-09
322.1	1.6263e-09
322.2	1.634e-09
322.3	1.6409e-09
322.4	1.6466e-09
322.5	1.6516e-09
322.6	1.6564e-09
322.7	1.661e-09
322.8	1.6659e-09
322.9	1.671e-09
323	1.6763e-09
323.1	1.6818e-09
323.2	1.6869e-09
323.3	1.6903e-09
323.4	1.6929e-09
323.5	1.6958e-09
323.6	1.6982e-09
323.7	1.701e-09
323.8	1.704e-09
323.9	1.7063e-09
324	1.7089e-09
324.1	1.7122e-09
324.2	1.7153e-09
324.3	1.7165e-09
324.4	1.7167e-09
324.5	1.7176e-09
324.6	1.7188e-09
324.7	1.7199e-09
324.8	1.721e-09
324.9	1.7219e-09
325	1.7225e-09
325.1	1.723e-09
325.2	1.7238e-09
325.3	1.7244e-09
325.4	1.7245e-09
325.5	1.7248e-09
325.6	1.7253e-09
325.7	1.7256e-09
325.8	1.7258e-09
325.9	1.7258e-09
326	1.7256e-09
326.1	1.7251e-09
326.2	1.7248e-09
326.3	1.7238e-09
326.4	1.7224e-09
326.5	1.7213e-09
326.6	1.7201e-09
326.7	1.7191e-09
326.8	1.7181e-09
326.9	1.7172e-09
327	1.7165e-09
327.1	1.716e-09
327.2	1.7156e-09
327.3	1.7151e-09
327.4	1.7143e-09
327.5	1.7134e-09
327.6	1.7126e-09
327.7	1.7119e-09
327.8	1.7113e-09
327.9	1.7107e-09
328	1.7101e-09
328.1	1.7094e-09
328.2	1.7086e-09
328.3	1.7073e-09
328.4	1.7057e-09
328.5	1.704e-09
328.6	1.7023e-09
328.7	1.7006e-09
328.8	1.699e-09
328.9	1.6974e-09
329	1.6961e-09
329.1	1.6951e-09
329.2	1.6941e-09
329.3	1.6931e-09
329.4	1.6921e-09
329.5	1.6914e-09
329.6	1.6906e-09
329.7	1.6892e-09
329.8	1.6872e-09
329.9	1.6851e-09
330	1.6832e-09
330.1	1.6819e-09
330.2	1.6807e-09
330.3	1.6796e-09
330.4	1.6783e-09
330.5	1.6765e-09
330.6	1.6742e-09
330.7	1.672e-09
330.8	1.6702e-09
330.9	1.6687e-09
331	1.6674e-09
331.1	1.6659e-09
331.2	1.6643e-09
331.3	1.6625e-09
331.4	1.66e-09
331.5	1.6571e-09
331.6	1.6547e-09
331.7	1.6528e-09
331.8	1.6503e-09
331.9	1.6479e-09
332	1.6458e-09
332.1	1.6431e-09
332.2	1.6405e-09
332.3	1.6381e-09
332.4	1.635e-09
332.5	1.6311e-09
332.6	1.6273e-09
332.7	1.6242e-09
332.8	1.6213e-09
332.9	1.6182e-09
333	1.6145e-09
333.1	1.6104e-09
333.2	1.6063e-09
333.3	1.6021e-09
333.4	1.598e-09
333.5	1.594e-09
333.6	1.59e-09
333.7	1.5858e-09
333.8	1.5813e-09
333.9	1.5764e-09
334	1.5712e-09
334.1	1.5658e-09
334.2	1.5601e-09
334.3	1.5532e-09
334.4	1.5451e-09
334.5	1.5369e-09
334.6	1.5288e-09
334.7	1.521e-09
334.8	1.5135e-09
334.9	1.5062e-09
335	1.4989e-09
335.1	1.4915e-09
335.2	1.4838e-09
335.3	1.4726e-09
335.4	1.4581e-09
335.5	1.4437e-09
335.6	1.4296e-09
335.7	1.4157e-09
335.8	1.4018e-09
335.9	1.3879e-09
336	1.3741e-09
336.1	1.3604e-09
336.2	1.3469e-09
336.3	1.3292e-09
336.4	1.3074e-09
336.5	1.2859e-09
336.6	1.2647e-09
336.7	1.2437e-09
336.8	1.2229e-09
336.9	1.2027e-09
337	1.1825e-09
337.1	1.1623e-09
337.2	1.1422e-09
337.3	1.1182e-09
337.4	1.091e-09
337.5	1.065e-09
337.6	1.0399e-09
337.7	1.0156e-09
337.8	9.9198e-10
337.9	9.6889e-10
338	9.4612e-10
338.1	9.2337e-10
338.2	9.007e-10
338.3	8.7779e-10
338.4	8.5507e-10
338.5	8.3328e-10
338.6	8.1229e-10
338.7	7.9175e-10
338.8	7.7124e-10
338.9	7.508e-10
339	7.312e-10
339.1	7.1262e-10
339.2	6.9469e-10
339.3	6.8057e-10
339.4	6.6985e-10
339.5	6.5898e-10
339.6	6.4798e-10
339.7	6.3679e-10
339.8	6.2518e-10
339.9	6.1378e-10
340	6.031e-10
340.1	5.9252e-10
340.2	5.8186e-10
340.3	5.7768e-10
340.4	5.786e-10
340.5	5.7752e-10
340.6	5.7575e-10
340.7	5.7411e-10
340.8	5.7209e-10
340.9	5.6944e-10
341	5.6666e-10
341.1	5.6458e-10
341.2	5.6299e-10
341.3	5.6529e-10
341.4	5.7071e-10
341.5	5.7486e-10
341.6	5.7804e-10
341.7	5.8086e-10
341.8	5.8358e-10
341.9	5.8639e-10
342	5.8932e-10
342.1	5.9236e-10
342.2	5.9565e-10
342.3	5.9987e-10
342.4	6.0459e-10
342.5	6.0895e-10
342.6	6.1324e-10
342.7	6.1728e-10
342.8	6.2115e-10
342.9	6.2514e-10
343	6.2916e-10
343.1	6.3321e-10
343.2	6.3733e-10
343.3	6.419e-10
343.4	6.4672e-10
343.5	6.515e-10
343.6	6.5633e-10
343.7	6.6138e-10
343.8	6.6641e-10
343.9	6.7147e-10
344	6.7651e-10
344.1	6.8131e-10
344.2	6.8617e-10
344.3	6.9123e-10
344.4	6.9649e-10
344.5	7.0179e-10
344.6	7.0709e-10
344.7	7.121e-10
344.8	7.1688e-10
344.9	7.2164e-10
345	7.2631e-10
345.1	7.3096e-10
345.2	7.3553e-10
345.3	7.4021e-10
345.4	7.4509e-10
345.5	7.499e-10
345.6	7.5472e-10
345.7	7.5974e-10
345.8	7.6502e-10
345.9	7.7032e-10
346	7.7577e-10
346.1	7.8108e-10
346.2	7.8614e-10
346.3	7.9122e-10
346.4	7.9606e-10
346.5	8.0071e-10
346.6	8.0546e-10
346.7	8.1054e-10
346.8	8.1592e-10
346.9	8.2144e-10
347	8.2686e-10
347.1	8.319e-10
347.2	8.3656e-10
347.3	8.4143e-10
347.4	8.4693e-10
347.5	8.5267e-10
347.6	8.5847e-10
347.7	8.6439e-10
347.8	8.7021e-10
347.9	8.76e-10
348	8.8168e-10
348.1	8.868e-10
348.2	8.9184e-10
348.3	8.9783e-10
348.4	9.0408e-10
348.5	9.0976e-10
348.6	9.1579e-10
348.7	9.2201e-10
348.8	9.2776e-10
348.9	9.3386e-10
349	9.4022e-10
349.1	9.4597e-10
349.2	9.5148e-10
349.3	9.5797e-10
349.4	9.6531e-10
349.5	9.7249e-10
349.6	9.7921e-10
349.7	9.8539e-10
349.8	9.9141e-10
349.9	9.9782e-10
350	1.0047e-09
350.1	1.0117e-09
350.2	1.0187e-09
350.3	1.0262e-09
350.4	1.034e-09
350.5	1.0414e-09
350.6	1.0484e-09
350.7	1.0555e-09
350.8	1.0626e-09
350.9	1.0694e-09
351	1.0765e-09
351.1	1.0837e-09
351.2	1.091e-09
351.3	1.0992e-09
351.4	1.1082e-09
351.5	1.117e-09
351.6	1.1257e-09
351.7	1.1343e-09
351.8	1.1427e-09
351.9	1.1509e-09
352	1.1589e-09
352.1	1.167e-09
352.2	1.1752e-09
352.3	1.1837e-09
352.4	1.1929e-09
352.5	1.2019e-09
352.6	1.2107e-09
352.7	1.2193e-09
352.8	1.2278e-09
352.9	1.2363e-09
353	1.2448e-09
353.1	1.2534e-09
353.2	1.2621e-09
353.3	1.2707e-09
353.4	1.2792e-09
353.5	1.2878e-09
353.6	1.2963e-09
353.7	1.3045e-09
353.8	1.3126e-09
353.9	1.3205e-09
354	1.3279e-09
354.1	1.335e-09
354.2	1.342e-09
354.3	1.3485e-09
354.4	1.3548e-09
354.5	1.3614e-09
354.6	1.3682e-09
354.7	1.3749e-09
354.8	1.3816e-09
354.9	1.3882e-09
355	1.3943e-09
355.1	1.3998e-09
355.2	1.4054e-09
355.3	1.4103e-09
355.4	1.4145e-09
355.5	1.4191e-09
355.6	1.4236e-09
355.7	1.4274e-09
355.8	1.4309e-09
355.9	1.4347e-09
356	1.4388e-09
356.1	1.4429e-09
356.2	1.4469e-09
356.3	1.4495e-09
356.4	1.4513e-09
356.5	1.4539e-09
356.6	1.4563e-09
356.7	1.4582e-09
356.8	1.4605e-09
356.9	1.4631e-09
357	1.465e-09
357.1	1.4674e-09
357.2	1.4702e-09
357.3	1.4715e-09
357.4	1.472e-09
357.5	1.4734e-09
357.6	1.4748e-09
357.7	1.4758e-09
357.8	1.4765e-09
357.9	1.4772e-09
358	1.4781e-09
358.1	1.4796e-09
358.2	1.4813e-09
358.3	1.4824e-09
358.4	1.4829e-09
358.5	1.4831e-09
358.6	1.483e-09
358.7	1.4829e-09
358.8	1.483e-09
358.9	1.4835e-09
359	1.4841e-09
359.1	1.4849e-09
359.2	1.486e-09
359.3	1.4868e-09
359.4	1.4872e-09
359.5	1.4877e-09
359.6	1.4881e-09
359.7	1.4885e-09
359.8	1.489e-09
359.9	1.4893e-09
360	1.4895e-09
360.1	1.4896e-09
360.2	1.4897e-09
360.3	1.4897e-09
360.4	1.4896e-09
360.5	1.4894e-09
360.6	1.4892e-09
360.7	1.489e-09
360.8	1.4887e-09
360.9	1.4884e-09
361	1.4883e-09
361.1	1.4882e-09
361.2	1.4882e-09
361.3	1.4881e-09
361.4	1.4881e-09
361.5	1.4882e-09
361.6	1.4882e-09
361.7	1.4884e-09
361.8	1.4888e-09
361.9	1.4892e-09
362	1.4898e-09
362.1	1.4905e-09
362.2	1.4914e-09
362.3	1.4925e-09
362.4	1.4934e-09
362.5	1.4943e-09
362.6	1.4951e-09
362.7	1.4955e-09
362.8	1.4956e-09
362.9	1.4958e-09
363	1.4961e-09
363.1	1.4966e-09
363.2	1.4974e-09
363.3	1.4986e-09
363.4	1.4999e-09
363.5	1.5008e-09
363.6	1.5012e-09
363.7	1.5016e-09
363.8	1.5022e-09
363.9	1.5032e-09
364	1.5046e-09
364.1	1.5061e-09
364.2	1.5071e-09
364.3	1.5079e-09
364.4	1.5088e-09
364.5	1.5096e-09
364.6	1.5107e-09
364.7	1.5122e-09
364.8	1.5138e-09
364.9	1.515e-09
365	1.5161e-09
365.1	1.5175e-09
365.2	1.5189e-09
365.3	1.5203e-09
365.4	1.522e-09
365.5	1.5238e-09
365.6	1.5254e-09
365.7	1.5272e-09
365.8	1.5294e-09
365.9	1.5314e-09
366	1.5329e-09
366.1	1.5342e-09
366.2	1.5358e-09
366.3	1.5382e-09
366.4	1.541e-09
366.5	1.5436e-09
366.6	1.5459e-09
366.7	1.5479e-09
366.8	1.5497e-09
366.9	1.5514e-09
367	1.5532e-09
367.1	1.5554e-09
367.2	1.5578e-09
367.3	1.5608e-09
367.4	1.5644e-09
367.5	1.5678e-09
367.6	1.5713e-09
367.7	1.5748e-09
367.8	1.5781e-09
367.9	1.5813e-09
368	1.5843e-09
368.1	1.5871e-09
368.2	1.5899e-09
368.3	1.5933e-09
368.4	1.5973e-09
368.5	1.6012e-09
368.6	1.6049e-09
368.7	1.6084e-09
368.8	1.6119e-09
368.9	1.6153e-09
369	1.6188e-09
369.1	1.6223e-09
369.2	1.6258e-09
369.3	1.63e-09
369.4	1.635e-09
369.5	1.6399e-09
369.6	1.6448e-09
369.7	1.65e-09
369.8	1.6552e-09
369.9	1.6602e-09
370	1.6653e-09
370.1	1.6702e-09
370.2	1.6754e-09
370.3	1.6817e-09
370.4	1.689e-09
370.5	1.6964e-09
370.6	1.7035e-09
370.7	1.7103e-09
370.8	1.7167e-09
370.9	1.7226e-09
371	1.7283e-09
371.1	1.734e-09
371.2	1.7399e-09
371.3	1.7467e-09
371.4	1.7544e-09
371.5	1.7622e-09
371.6	1.7698e-09
371.7	1.7771e-09
371.8	1.7839e-09
371.9	1.7905e-09
372	1.7972e-09
372.1	1.8044e-09
372.2	1.8116e-09
372.3	1.8186e-09
372.4	1.8248e-09
372.5	1.8308e-09
372.6	1.8367e-09
372.7	1.8424e-09
372.8	1.8483e-09
372.9	1.854e-09
373	1.8599e-09
373.1	1.8662e-09
373.2	1.8725e-09
373.3	1.8772e-09
373.4	1.8808e-09
373.5	1.8852e-09
373.6	1.8891e-09
373.7	1.8928e-09
373.8	1.8968e-09
373.9	1.9008e-09
374	1.9044e-09
374.1	1.9083e-09
374.2	1.9125e-09
374.3	1.9151e-09
374.4	1.9159e-09
374.5	1.9165e-09
374.6	1.9176e-09
374.7	1.9192e-09
374.8	1.9209e-09
374.9	1.9223e-09
375	1.9236e-09
375.1	1.9248e-09
375.2	1.9257e-09
375.3	1.9255e-09
375.4	1.9244e-09
375.5	1.9235e-09
375.6	1.9227e-09
375.7	1.9223e-09
375.8	1.9221e-09
375.9	1.9219e-09
376	1.9218e-09
376.1	1.9217e-09
376.2	1.9214e-09
376.3	1.9203e-09
376.4	1.9184e-09
376.5	1.9166e-09
376.6	1.9147e-09
376.7	1.9128e-09
376.8	1.9108e-09
376.9	1.9085e-09
377	1.9062e-09
377.1	1.9041e-09
377.2	1.9019e-09
377.3	1.8992e-09
377.4	1.8962e-09
377.5	1.8932e-09
377.6	1.8903e-09
377.7	1.8875e-09
377.8	1.8847e-09
377.9	1.882e-09
378	1.8794e-09
378.1	1.8765e-09
378.2	1.8737e-09
378.3	1.8706e-09
378.4	1.8676e-09
378.5	1.8648e-09
378.6	1.8622e-09
378.7	1.8596e-09
378.8	1.8569e-09
378.9	1.8543e-09
379	1.8519e-09
379.1	1.8494e-09
379.2	1.8467e-09
379.3	1.8438e-09
379.4	1.8403e-09
379.5	1.8365e-09
379.6	1.8326e-09
379.7	1.8292e-09
379.8	1.826e-09
379.9	1.8231e-09
380	1.8202e-09
380.1	1.8172e-09
380.2	1.8138e-09
380.3	1.8096e-09
380.4	1.8051e-09
380.5	1.8013e-09
380.6	1.7979e-09
380.7	1.7945e-09
380.8	1.7907e-09
380.9	1.7865e-09
381	1.7822e-09
381.1	1.7777e-09
381.2	1.7734e-09
381.3	1.7691e-09
381.4	1.7648e-09
381.5	1.7603e-09
381.6	1.7553e-09
381.7	1.7505e-09
381.8	1.746e-09
381.9	1.7412e-09
382	1.7363e-09
382.1	1.7318e-09
382.2	1.7273e-09
382.3	1.7204e-09
382.4	1.7121e-09
382.5	1.7046e-09
382.6	1.697e-09
382.7	1.6889e-09
382.8	1.6807e-09
382.9	1.6728e-09
383	1.6652e-09
383.1	1.6579e-09
383.2	1.6505e-09
383.3	1.6402e-09
383.4	1.627e-09
383.5	1.6137e-09
383.6	1.6004e-09
383.7	1.5873e-09
383.8	1.5747e-09
383.9	1.5624e-09
384	1.5505e-09
384.1	1.5387e-09
384.2	1.5269e-09
384.3	1.5123e-09
384.4	1.4948e-09
384.5	1.4775e-09
384.6	1.4603e-09
384.7	1.443e-09
384.8	1.4259e-09
384.9	1.4092e-09
385	1.3925e-09
385.1	1.3758e-09
385.2	1.3592e-09
385.3	1.3402e-09
385.4	1.319e-09
385.5	1.2982e-09
385.6	1.2777e-09
385.7	1.2574e-09
385.8	1.2375e-09
385.9	1.2179e-09
386	1.1986e-09
386.1	1.1796e-09
386.2	1.1612e-09
386.3	1.1424e-09
386.4	1.1234e-09
386.5	1.1049e-09
386.6	1.0868e-09
386.7	1.0691e-09
386.8	1.0519e-09
386.9	1.0353e-09
387	1.0189e-09
387.1	1.003e-09
387.2	9.8748e-10
387.3	9.7404e-10
387.4	9.627e-10
387.5	9.5122e-10
387.6	9.396e-10
387.7	9.2812e-10
387.8	9.1682e-10
387.9	9.0598e-10
388	8.9579e-10
388.1	8.8599e-10
388.2	8.7666e-10
388.3	8.7101e-10
388.4	8.6831e-10
388.5	8.6493e-10
388.6	8.6145e-10
388.7	8.5818e-10
388.8	8.5524e-10
388.9	8.5271e-10
389	8.4998e-10
389.1	8.4659e-10
389.2	8.4312e-10
389.3	8.4353e-10
389.4	8.4736e-10
389.5	8.5058e-10
389.6	8.5326e-10
389.7	8.5568e-10
389.8	8.5824e-10
389.9	8.6102e-10
390	8.6343e-10
390.1	8.6592e-10
390.2	8.686e-10
390.3	8.72e-10
390.4	8.7683e-10
390.5	8.8201e-10
390.6	8.8652e-10
390.7	8.9054e-10
390.8	8.9492e-10
390.9	8.9954e-10
391	9.0376e-10
391.1	9.0752e-10
391.2	9.1109e-10
391.3	9.1531e-10
391.4	9.2014e-10
391.5	9.2495e-10
391.6	9.2942e-10
391.7	9.3347e-10
391.8	9.373e-10
391.9	9.4085e-10
392	9.443e-10
392.1	9.479e-10
392.2	9.5183e-10
392.3	9.5608e-10
392.4	9.6043e-10
392.5	9.6472e-10
392.6	9.6892e-10
392.7	9.7314e-10
392.8	9.7719e-10
392.9	9.8096e-10
393	9.8451e-10
393.1	9.8786e-10
393.2	9.9098e-10
393.3	9.9403e-10
393.4	9.9706e-10
393.5	9.9986e-10
393.6	1.0026e-09
393.7	1.0052e-09
393.8	1.0076e-09
393.9	1.01e-09
394	1.0123e-09
394.1	1.0145e-09
394.2	1.0167e-09
394.3	1.0189e-09
394.4	1.0209e-09
394.5	1.0227e-09
394.6	1.0244e-09
394.7	1.0261e-09
394.8	1.0278e-09
394.9	1.0294e-09
395	1.0308e-09
395.1	1.0323e-09
395.2	1.0336e-09
395.3	1.0349e-09
395.4	1.036e-09
395.5	1.0371e-09
395.6	1.0382e-09
395.7	1.0393e-09
395.8	1.0402e-09
395.9	1.041e-09
396	1.0415e-09
396.1	1.0413e-09
396.2	1.0408e-09
396.3	1.0401e-09
396.4	1.0392e-09
396.5	1.0386e-09
396.6	1.0382e-09
396.7	1.0377e-09
396.8	1.0371e-09
396.9	1.0359e-09
397	1.0342e-09
397.1	1.0324e-09
397.2	1.0307e-09
397.3	1.0287e-09
397.4	1.0262e-09
397.5	1.0235e-09
397.6	1.0204e-09
397.7	1.0169e-09
397.8	1.0133e-09
397.9	1.0098e-09
398	1.0065e-09
398.1	1.003e-09
398.2	9.992e-10
398.3	9.9262e-10
398.4	9.8427e-10
398.5	9.7633e-10
398.6	9.6806e-10
398.7	9.6006e-10
398.8	9.5234e-10
398.9	9.4412e-10
399	9.3589e-10
399.1	9.2818e-10
399.2	9.2026e-10
399.3	9.0875e-10
399.4	8.9432e-10
399.5	8.8071e-10
399.6	8.677e-10
399.7	8.5481e-10
399.8	8.419e-10
399.9	8.288e-10
400	8.1541e-10
400.1	8.0191e-10
400.2	7.8852e-10
400.3	7.7233e-10
400.4	7.5373e-10
400.5	7.3567e-10
400.6	7.1789e-10
400.7	7.0027e-10
400.8	6.8275e-10
400.9	6.6513e-10
401	6.4733e-10
401.1	6.2947e-10
401.2	6.1147e-10
401.3	5.9132e-10
401.4	5.6935e-10
401.5	5.4758e-10
401.6	5.2571e-10
401.7	5.0363e-10
401.8	4.8134e-10
401.9	4.5865e-10
402	4.353e-10
402.1	4.1131e-10
402.2	3.8661e-10
402.3	3.619e-10
402.4	3.3669e-10
402.5	3.0977e-10
402.6	2.8108e-10
402.7	2.5032e-10
402.8	2.1707e-10
402.9	1.8111e-10
403	1.4156e-10
403.1	9.7299e-11
403.2	4.6745e-11
403.3	-9.1473e-12
403.4	-7.3626e-11
403.5	-1.5298e-10
403.6	-2.5019e-10
403.7	-3.6906e-10
403.8	-5.1321e-10
403.9	-6.8705e-10
404	-8.9559e-10
404.1	-1.1457e-09
404.2	-1.4439e-09
404.3	-1.7787e-09
404.4	-2.0759e-09
404.5	-2.253e-09
404.6	-2.3121e-09
404.7	-2.2959e-09
404.8	-2.2413e-09
404.9	-2.1672e-09
405	-2.0788e-09
405.1	-1.9833e-09
405.2	-1.8867e-09
405.3	-1.7969e-09
405.4	-1.7159e-09
405.5	-1.6424e-09
405.6	-1.5705e-09
405.7	-1.4948e-09
405.8	-1.4132e-09
405.9	-1.3216e-09
406	-1.2195e-09
406.1	-1.1063e-09
406.2	-9.8416e-10
406.3	-8.5673e-10
406.4	-7.2952e-10
406.5	-6.0883e-10
406.6	-4.9787e-10
406.7	-3.9828e-10
406.8	-3.0796e-10
406.9	-2.2398e-10
407	-1.442e-10
407.1	-6.7773e-11
407.2	4.609e-12
407.3	7.1808e-11
407.4	1.326e-10
407.5	1.8628e-10
407.6	2.3422e-10
407.7	2.779e-10
407.8	3.1829e-10
407.9	3.5626e-10
408	3.9181e-10
408.1	4.2511e-10
408.2	4.5658e-10
408.3	4.8642e-10
408.4	5.1454e-10
408.5	5.4097e-10
408.6	5.6619e-10
408.7	5.9023e-10
408.8	6.1286e-10
408.9	6.3405e-10
409	6.5389e-10
409.1	6.7251e-10
409.2	6.8987e-10
409.3	7.0616e-10
409.4	7.2138e-10
409.5	7.3547e-10
409.6	7.487e-10
409.7	7.6107e-10
409.8	7.725e-10
409.9	7.8305e-10
410	7.9297e-10
410.1	8.0224e-10
410.2	8.1087e-10
410.3	8.1887e-10
410.4	8.2624e-10
410.5	8.3304e-10
410.6	8.3927e-10
410.7	8.4505e-10
410.8	8.504e-10
410.9	8.5541e-10
411	8.5996e-10
411.1	8.6408e-10
411.2	8.6787e-10
411.3	8.7119e-10
411.4	8.7417e-10
411.5	8.7691e-10
411.6	8.7938e-10
411.7	8.8158e-10
411.8	8.8368e-10
411.9	8.8575e-10
412	8.8774e-10
412.1	8.896e-10
412.2	8.9137e-10
412.3	8.9294e-10
412.4	8.942e-10
412.5	8.9538e-10
412.6	8.9632e-10
412.7	8.9673e-10
412.8	8.9685e-10
412.9	8.9693e-10
413	8.9704e-10
413.1	8.9737e-10
413.2	8.9785e-10
413.3	8.9825e-10
413.4	8.9836e-10
413.5	8.9806e-10
413.6	8.974e-10
413.7	8.9665e-10
413.8	8.9609e-10
413.9	8.9584e-10
414	8.957e-10
414.1	8.9515e-10
414.2	8.9409e-10
414.3	8.9257e-10
414.4	8.908e-10
414.5	8.891e-10
414.6	8.8746e-10
414.7	8.8606e-10
414.8	8.8481e-10
414.9	8.8323e-10
415	8.8119e-10
415.1	8.7926e-10
415.2	8.7749e-10
415.3	8.7491e-10
415.4	8.7216e-10
415.5	8.6972e-10
415.6	8.6682e-10
415.7	8.6355e-10
415.8	8.606e-10
415.9	8.5777e-10
416	8.546e-10
416.1	8.5099e-10
416.2	8.4707e-10
416.3	8.4219e-10
416.4	8.3635e-10
416.5	8.3052e-10
416.6	8.2455e-10
416.7	8.1837e-10
416.8	8.1203e-10
416.9	8.055e-10
417	7.9875e-10
417.1	7.919e-10
417.2	7.8519e-10
417.3	7.7586e-10
417.4	7.639e-10
417.5	7.5238e-10
417.6	7.4116e-10
417.7	7.2995e-10
417.8	7.189e-10
417.9	7.081e-10
418	6.9731e-10
418.1	6.864e-10
418.2	6.7556e-10
418.3	6.6136e-10
418.4	6.4413e-10
418.5	6.2752e-10
418.6	6.1151e-10
418.7	5.9606e-10
418.8	5.8091e-10
418.9	5.6589e-10
419	5.5114e-10
419.1	5.3672e-10
419.2	5.2255e-10
419.3	5.0594e-10
419.4	4.8728e-10
419.5	4.6939e-10
419.6	4.5221e-10
419.7	4.3559e-10
419.8	4.1943e-10
419.9	4.0373e-10
420	3.8845e-10
420.1	3.7366e-10
420.2	3.5922e-10
420.3	3.4502e-10
420.4	3.3105e-10
420.5	3.1693e-10
420.6	3.0245e-10
420.7	2.8768e-10
420.8	2.7288e-10
420.9	2.582e-10
421	2.4341e-10
421.1	2.2839e-10
421.2	2.1285e-10
421.3	1.9947e-10
421.4	1.8733e-10
421.5	1.7287e-10
421.6	1.5657e-10
421.7	1.3878e-10
421.8	1.1903e-10
421.9	9.6815e-11
422	7.1289e-11
422.1	4.199e-11
422.2	8.5535e-12
422.3	-2.6104e-11
422.4	-6.4751e-11
422.5	-1.1372e-10
422.6	-1.7358e-10
422.7	-2.4551e-10
422.8	-3.3088e-10
422.9	-4.3141e-10
423	-5.4876e-10
423.1	-6.8479e-10
423.2	-8.4288e-10
423.3	-1.0258e-09
423.4	-1.2364e-09
423.5	-1.4695e-09
423.6	-1.6722e-09
423.7	-1.7835e-09
423.8	-1.8085e-09
423.9	-1.7813e-09
424	-1.729e-09
424.1	-1.6661e-09
424.2	-1.5996e-09
424.3	-1.537e-09
424.4	-1.4806e-09
424.5	-1.4298e-09
424.6	-1.3812e-09
424.7	-1.3319e-09
424.8	-1.2796e-09
424.9	-1.222e-09
425	-1.1575e-09
425.1	-1.0849e-09
425.2	-1.0038e-09
425.3	-9.1432e-10
425.4	-8.1866e-10
425.5	-7.2018e-10
425.6	-6.2292e-10
425.7	-5.3129e-10
425.8	-4.4771e-10
425.9	-3.7326e-10
426	-3.0631e-10
426.1	-2.4486e-10
426.2	-1.8689e-10
426.3	-1.307e-10
426.4	-7.5655e-11
426.5	-2.1667e-11
426.6	3.0293e-11
426.7	7.9238e-11
426.8	1.2449e-10
426.9	1.6587e-10
427	2.0364e-10
427.1	2.3845e-10
427.2	2.71e-10
427.3	3.0176e-10
427.4	3.3084e-10
427.5	3.5832e-10
427.6	3.8443e-10
427.7	4.0919e-10
427.8	4.3266e-10
427.9	4.5502e-10
428	4.763e-10
428.1	4.9643e-10
428.2	5.1543e-10
428.3	5.3362e-10
428.4	5.508e-10
428.5	5.6698e-10
428.6	5.823e-10
428.7	5.9673e-10
428.8	6.1028e-10
428.9	6.2298e-10
429	6.3488e-10
429.1	6.4601e-10
429.2	6.5647e-10
429.3	6.6649e-10
429.4	6.7625e-10
429.5	6.857e-10
429.6	6.9471e-10
429.7	7.0328e-10
429.8	7.1145e-10
429.9	7.1918e-10
430	7.2638e-10
430.1	7.3301e-10
430.2	7.3913e-10
430.3	7.4524e-10
430.4	7.5155e-10
430.5	7.5787e-10
430.6	7.6393e-10
430.7	7.695e-10
430.8	7.7452e-10
430.9	7.792e-10
431	7.8379e-10
431.1	7.8837e-10
431.2	7.9277e-10
431.3	7.9728e-10
431.4	8.0227e-10
431.5	8.0744e-10
431.6	8.1235e-10
431.7	8.1663e-10
431.8	8.2095e-10
431.9	8.254e-10
432	8.2941e-10
432.1	8.3356e-10
432.2	8.3787e-10
432.3	8.4214e-10
432.4	8.4679e-10
432.5	8.5179e-10
432.6	8.5679e-10
432.7	8.6135e-10
432.8	8.6555e-10
432.9	8.6977e-10
433	8.7429e-10
433.1	8.7901e-10
433.2	8.8368e-10
433.3	8.8868e-10
433.4	8.9392e-10
433.5	8.9882e-10
433.6	9.0358e-10
433.7	9.0847e-10
433.8	9.1355e-10
433.9	9.1878e-10
434	9.2412e-10
434.1	9.2946e-10
434.2	9.3477e-10
434.3	9.4035e-10
434.4	9.4605e-10
434.5	9.5154e-10
434.6	9.5691e-10
434.7	9.6229e-10
434.8	9.6756e-10
434.9	9.7271e-10
435	9.7777e-10
435.1	9.8284e-10
435.2	9.8789e-10
435.3	9.9252e-10
435.4	9.9695e-10
435.5	1.0014e-09
435.6	1.0057e-09
435.7	1.0101e-09
435.8	1.0146e-09
435.9	1.019e-09
436	1.0233e-09
436.1	1.0276e-09
436.2	1.0318e-09
436.3	1.0353e-09
436.4	1.0381e-09
436.5	1.0411e-09
436.6	1.0441e-09
436.7	1.0471e-09
436.8	1.0501e-09
436.9	1.0533e-09
437	1.0563e-09
437.1	1.0594e-09
437.2	1.0627e-09
437.3	1.0654e-09
437.4	1.0676e-09
437.5	1.0698e-09
437.6	1.072e-09
437.7	1.074e-09
437.8	1.0757e-09
437.9	1.0773e-09
438	1.0788e-09
438.1	1.0801e-09
438.2	1.0817e-09
438.3	1.0831e-09
438.4	1.0841e-09
438.5	1.0852e-09
438.6	1.0862e-09
438.7	1.0869e-09
438.8	1.0874e-09
438.9	1.0879e-09
439	1.0888e-09
439.1	1.0898e-09
439.2	1.0909e-09
439.3	1.0916e-09
439.4	1.0921e-09
439.5	1.0925e-09
439.6	1.093e-09
439.7	1.0935e-09
439.8	1.0939e-09
439.9	1.0939e-09
440	1.0942e-09
440.1	1.0948e-09
440.2	1.095e-09
440.3	1.0953e-09
440.4	1.0958e-09
440.5	1.0957e-09
440.6	1.0957e-09
440.7	1.0961e-09
440.8	1.0965e-09
440.9	1.0965e-09
441	1.0964e-09
441.1	1.0967e-09
441.2	1.0973e-09
441.3	1.0977e-09
441.4	1.0979e-09
441.5	1.0979e-09
441.6	1.0979e-09
441.7	1.0979e-09
441.8	1.0982e-09
441.9	1.0987e-09
442	1.0993e-09
442.1	1.0998e-09
442.2	1.1005e-09
442.3	1.1011e-09
442.4	1.1016e-09
442.5	1.1021e-09
442.6	1.1025e-09
442.7	1.1028e-09
442.8	1.1029e-09
442.9	1.103e-09
443	1.1032e-09
443.1	1.1035e-09
443.2	1.1038e-09
443.3	1.1045e-09
443.4	1.1052e-09
443.5	1.1059e-09
443.6	1.1066e-09
443.7	1.1076e-09
443.8	1.1086e-09
443.9	1.1096e-09
444	1.1106e-09
444.1	1.1116e-09
444.2	1.1127e-09
444.3	1.1138e-09
444.4	1.1151e-09
444.5	1.1165e-09
444.6	1.1178e-09
444.7	1.1192e-09
444.8	1.1205e-09
444.9	1.1216e-09
445	1.1227e-09
445.1	1.1236e-09
445.2	1.1244e-09
445.3	1.1255e-09
445.4	1.1269e-09
445.5	1.1282e-09
445.6	1.1296e-09
445.7	1.1311e-09
445.8	1.1328e-09
445.9	1.1346e-09
446	1.1365e-09
446.1	1.1385e-09
446.2	1.1405e-09
446.3	1.1426e-09
446.4	1.1447e-09
446.5	1.1467e-09
446.6	1.1487e-09
446.7	1.1509e-09
446.8	1.1534e-09
446.9	1.156e-09
447	1.1586e-09
447.1	1.1609e-09
447.2	1.1628e-09
447.3	1.1651e-09
447.4	1.1683e-09
447.5	1.1717e-09
447.6	1.1752e-09
447.7	1.1785e-09
447.8	1.1817e-09
447.9	1.1849e-09
448	1.1882e-09
448.1	1.1912e-09
448.2	1.1939e-09
448.3	1.1974e-09
448.4	1.2016e-09
448.5	1.2053e-09
448.6	1.2091e-09
448.7	1.2132e-09
448.8	1.217e-09
448.9	1.2207e-09
449	1.2247e-09
449.1	1.2286e-09
449.2	1.2321e-09
449.3	1.2358e-09
449.4	1.2404e-09
449.5	1.2452e-09
449.6	1.25e-09
449.7	1.2544e-09
449.8	1.2585e-09
449.9	1.2626e-09
450	1.2665e-09
450.1	1.2707e-09
450.2	1.2752e-09
450.3	1.2798e-09
450.4	1.2845e-09
450.5	1.2889e-09
450.6	1.2932e-09
450.7	1.2975e-09
450.8	1.3016e-09
450.9	1.3056e-09
451	1.3094e-09
451.1	1.3132e-09
451.2	1.317e-09
451.3	1.3202e-09
451.4	1.3229e-09
451.5	1.3259e-09
451.6	1.329e-09
451.7	1.3321e-09
451.8	1.3353e-09
451.9	1.3385e-09
452	1.3417e-09
452.1	1.3449e-09
452.2	1.3483e-09
452.3	1.351e-09
452.4	1.3528e-09
452.5	1.3547e-09
452.6	1.3566e-09
452.7	1.3584e-09
452.8	1.3602e-09
452.9	1.3621e-09
453	1.364e-09
453.1	1.3657e-09
453.2	1.3673e-09
453.3	1.3682e-09
453.4	1.3684e-09
453.5	1.3684e-09
453.6	1.3685e-09
453.7	1.3687e-09
453.8	1.3689e-09
453.9	1.3693e-09
454	1.3698e-09
454.1	1.3705e-09
454.2	1.3713e-09
454.3	1.3718e-09
454.4	1.3719e-09
454.5	1.3719e-09
454.6	1.3718e-09
454.7	1.3713e-09
454.8	1.3708e-09
454.9	1.3702e-09
455	1.37e-09
455.1	1.3701e-09
455.2	1.3703e-09
455.3	1.3702e-09
455.4	1.3695e-09
455.5	1.3685e-09
455.6	1.3676e-09
455.7	1.3671e-09
455.8	1.3669e-09
455.9	1.3666e-09
456	1.3663e-09
456.1	1.366e-09
456.2	1.3659e-09
456.3	1.3656e-09
456.4	1.3651e-09
456.5	1.3641e-09
456.6	1.3633e-09
456.7	1.3628e-09
456.8	1.3622e-09
456.9	1.3616e-09
457	1.3612e-09
457.1	1.3605e-09
457.2	1.3596e-09
457.3	1.359e-09
457.4	1.3585e-09
457.5	1.3577e-09
457.6	1.3567e-09
457.7	1.356e-09
457.8	1.3556e-09
457.9	1.3552e-09
458	1.3547e-09
458.1	1.354e-09
458.2	1.353e-09
458.3	1.3521e-09
458.4	1.3514e-09
458.5	1.351e-09
458.6	1.3507e-09
458.7	1.3504e-09
458.8	1.3502e-09
458.9	1.3497e-09
459	1.3492e-09
459.1	1.3486e-09
459.2	1.3478e-09
459.3	1.3469e-09
459.4	1.346e-09
459.5	1.3451e-09
459.6	1.3442e-09
459.7	1.3435e-09
459.8	1.3429e-09
459.9	1.3423e-09
460	1.3418e-09
460.1	1.3414e-09
460.2	1.3411e-09
460.3	1.3409e-09
460.4	1.3408e-09
460.5	1.3407e-09
460.6	1.3406e-09
460.7	1.3404e-09
460.8	1.3403e-09
460.9	1.3404e-09
461	1.3403e-09
461.1	1.3404e-09
461.2	1.3405e-09
461.3	1.3405e-09
461.4	1.3404e-09
461.5	1.3402e-09
461.6	1.3399e-09
461.7	1.3398e-09
461.8	1.3395e-09
461.9	1.3392e-09
462	1.3388e-09
462.1	1.3381e-09
462.2	1.3374e-09
462.3	1.3368e-09
462.4	1.3363e-09
462.5	1.3362e-09
462.6	1.3363e-09
462.7	1.3365e-09
462.8	1.3368e-09
462.9	1.337e-09
463	1.3371e-09
463.1	1.3369e-09
463.2	1.3365e-09
463.3	1.3361e-09
463.4	1.3361e-09
463.5	1.3362e-09
463.6	1.3366e-09
463.7	1.337e-09
463.8	1.3371e-09
463.9	1.3369e-09
464	1.3367e-09
464.1	1.3368e-09
464.2	1.3371e-09
464.3	1.3375e-09
464.4	1.3382e-09
464.5	1.3389e-09
464.6	1.3395e-09
464.7	1.3398e-09
464.8	1.3398e-09
464.9	1.34e-09
465	1.3405e-09
465.1	1.3407e-09
465.2	1.3408e-09
465.3	1.3415e-09
465.4	1.3421e-09
465.5	1.3425e-09
465.6	1.3432e-09
465.7	1.3437e-09
465.8	1.344e-09
465.9	1.3445e-09
466	1.3452e-09
466.1	1.3461e-09
466.2	1.3468e-09
466.3	1.3474e-09
466.4	1.348e-09
466.5	1.3487e-09
466.6	1.3497e-09
466.7	1.351e-09
466.8	1.3522e-09
466.9	1.3534e-09
467	1.3545e-09
467.1	1.3553e-09
467.2	1.3559e-09
467.3	1.3568e-09
467.4	1.3579e-09
467.5	1.3591e-09
467.6	1.3604e-09
467.7	1.362e-09
467.8	1.3637e-09
467.9	1.3654e-09
468	1.3671e-09
468.1	1.369e-09
468.2	1.3708e-09
468.3	1.373e-09
468.4	1.3758e-09
468.5	1.3784e-09
468.6	1.381e-09
468.7	1.3836e-09
468.8	1.3861e-09
468.9	1.3885e-09
469	1.391e-09
469.1	1.3934e-09
469.2	1.3958e-09
469.3	1.3988e-09
469.4	1.4025e-09
469.5	1.4062e-09
469.6	1.41e-09
469.7	1.4137e-09
469.8	1.4173e-09
469.9	1.4209e-09
470	1.4245e-09
470.1	1.4283e-09
470.2	1.432e-09
470.3	1.4366e-09
470.4	1.442e-09
470.5	1.4474e-09
470.6	1.4527e-09
470.7	1.4577e-09
470.8	1.4624e-09
470.9	1.467e-09
471	1.4715e-09
471.1	1.4759e-09
471.2	1.4804e-09
471.3	1.4857e-09
471.4	1.4916e-09
471.5	1.4977e-09
471.6	1.5037e-09
471.7	1.5095e-09
471.8	1.5149e-09
471.9	1.5202e-09
472	1.5255e-09
472.1	1.5309e-09
472.2	1.5367e-09
472.3	1.5421e-09
472.4	1.5468e-09
472.5	1.5513e-09
472.6	1.5557e-09
472.7	1.56e-09
472.8	1.5643e-09
472.9	1.5685e-09
473	1.5728e-09
473.1	1.5775e-09
473.2	1.5824e-09
473.3	1.5858e-09
473.4	1.5881e-09
473.5	1.5908e-09
473.6	1.5932e-09
473.7	1.5956e-09
473.8	1.5982e-09
473.9	1.6006e-09
474	1.6029e-09
474.1	1.6056e-09
474.2	1.6084e-09
474.3	1.6097e-09
474.4	1.6096e-09
474.5	1.6098e-09
474.6	1.6104e-09
474.7	1.6111e-09
474.8	1.6117e-09
474.9	1.6121e-09
475	1.6122e-09
475.1	1.6123e-09
475.2	1.6124e-09
475.3	1.6121e-09
475.4	1.6113e-09
475.5	1.6105e-09
475.6	1.6098e-09
475.7	1.6092e-09
475.8	1.6085e-09
475.9	1.6076e-09
476	1.6065e-09
476.1	1.6055e-09
476.2	1.6043e-09
476.3	1.6024e-09
476.4	1.6001e-09
476.5	1.5977e-09
476.6	1.5954e-09
476.7	1.5932e-09
476.8	1.5911e-09
476.9	1.5891e-09
477	1.5872e-09
477.1	1.5854e-09
477.2	1.5837e-09
477.3	1.5818e-09
477.4	1.5795e-09
477.5	1.5773e-09
477.6	1.5751e-09
477.7	1.5727e-09
477.8	1.5706e-09
477.9	1.5684e-09
478	1.5663e-09
478.1	1.564e-09
478.2	1.5618e-09
478.3	1.5593e-09
478.4	1.5564e-09
478.5	1.5535e-09
478.6	1.5505e-09
478.7	1.5472e-09
478.8	1.5438e-09
478.9	1.5405e-09
479	1.5372e-09
479.1	1.534e-09
479.2	1.5309e-09
479.3	1.5278e-09
479.4	1.5246e-09
479.5	1.5215e-09
479.6	1.5184e-09
479.7	1.5153e-09
479.8	1.512e-09
479.9	1.5085e-09
480	1.5048e-09
480.1	1.5011e-09
480.2	1.4976e-09
480.3	1.4935e-09
480.4	1.4887e-09
480.5	1.4839e-09
480.6	1.4788e-09
480.7	1.4734e-09
480.8	1.468e-09
480.9	1.4629e-09
481	1.4578e-09
481.1	1.4528e-09
481.2	1.4479e-09
481.3	1.4413e-09
481.4	1.433e-09
481.5	1.4249e-09
481.6	1.4172e-09
481.7	1.4093e-09
481.8	1.4011e-09
481.9	1.3934e-09
482	1.3857e-09
482.1	1.3777e-09
482.2	1.37e-09
482.3	1.3608e-09
482.4	1.3494e-09
482.5	1.3382e-09
482.6	1.3275e-09
482.7	1.3168e-09
482.8	1.3061e-09
482.9	1.295e-09
483	1.284e-09
483.1	1.2734e-09
483.2	1.2632e-09
483.3	1.2515e-09
483.4	1.238e-09
483.5	1.2245e-09
483.6	1.211e-09
483.7	1.1974e-09
483.8	1.1838e-09
483.9	1.1704e-09
484	1.1574e-09
484.1	1.1446e-09
484.2	1.1322e-09
484.3	1.1191e-09
484.4	1.1052e-09
484.5	1.0915e-09
484.6	1.078e-09
484.7	1.0646e-09
484.8	1.0514e-09
484.9	1.0383e-09
485	1.0253e-09
485.1	1.0124e-09
485.2	9.9955e-10
485.3	9.8719e-10
485.4	9.7536e-10
485.5	9.6372e-10
485.6	9.5223e-10
485.7	9.409e-10
485.8	9.2973e-10
485.9	9.1863e-10
486	9.0774e-10
486.1	8.9718e-10
486.2	8.8698e-10
486.3	8.7855e-10
486.4	8.7174e-10
486.5	8.6512e-10
486.6	8.5863e-10
486.7	8.5219e-10
486.8	8.4597e-10
486.9	8.4001e-10
487	8.343e-10
487.1	8.2884e-10
487.2	8.235e-10
487.3	8.2032e-10
487.4	8.1915e-10
487.5	8.1776e-10
487.6	8.1625e-10
487.7	8.1444e-10
487.8	8.1233e-10
487.9	8.103e-10
488	8.0847e-10
488.1	8.0682e-10
488.2	8.0545e-10
488.3	8.0625e-10
488.4	8.0879e-10
488.5	8.109e-10
488.6	8.1256e-10
488.7	8.1379e-10
488.8	8.1507e-10
488.9	8.1676e-10
489	8.1862e-10
489.1	8.2039e-10
489.2	8.2185e-10
489.3	8.2395e-10
489.4	8.2675e-10
489.5	8.2956e-10
489.6	8.325e-10
489.7	8.3567e-10
489.8	8.3869e-10
489.9	8.4108e-10
490	8.4331e-10
490.1	8.4588e-10
490.2	8.4832e-10
490.3	8.5072e-10
490.4	8.5331e-10
490.5	8.5566e-10
490.6	8.5772e-10
490.7	8.5987e-10
490.8	8.6218e-10
490.9	8.6426e-10
491	8.6596e-10
491.1	8.6758e-10
491.2	8.6949e-10
491.3	8.7165e-10
491.4	8.7369e-10
491.5	8.753e-10
491.6	8.7667e-10
491.7	8.7794e-10
491.8	8.7909e-10
491.9	8.8027e-10
492	8.8156e-10
492.1	8.8294e-10
492.2	8.8438e-10
492.3	8.8575e-10
492.4	8.8683e-10
492.5	8.8776e-10
492.6	8.885e-10
492.7	8.8893e-10
492.8	8.8926e-10
492.9	8.8951e-10
493	8.8959e-10
493.1	8.8955e-10
493.2	8.8934e-10
493.3	8.8886e-10
493.4	8.8814e-10
493.5	8.8732e-10
493.6	8.8654e-10
493.7	8.8583e-10
493.8	8.8496e-10
493.9	8.84e-10
494	8.83e-10
494.1	8.8183e-10
494.2	8.8061e-10
494.3	8.7836e-10
494.4	8.7518e-10
494.5	8.7202e-10
494.6	8.6877e-10
494.7	8.6541e-10
494.8	8.6193e-10
494.9	8.5828e-10
495	8.5455e-10
495.1	8.5103e-10
495.2	8.475e-10
495.3	8.4237e-10
495.4	8.3596e-10
495.5	8.2977e-10
495.6	8.2364e-10
495.7	8.1769e-10
495.8	8.1196e-10
495.9	8.0627e-10
496	8.0062e-10
496.1	7.9489e-10
496.2	7.8886e-10
496.3	7.8078e-10
496.4	7.7106e-10
496.5	7.618e-10
496.6	7.529e-10
496.7	7.4432e-10
496.8	7.3607e-10
496.9	7.2782e-10
497	7.1931e-10
497.1	7.1059e-10
497.2	7.0204e-10
497.3	6.9216e-10
497.4	6.8105e-10
497.5	6.7032e-10
497.6	6.5979e-10
497.7	6.4938e-10
497.8	6.3909e-10
497.9	6.2908e-10
498	6.1934e-10
498.1	6.0964e-10
498.2	5.9977e-10
498.3	5.8903e-10
498.4	5.7804e-10
498.5	5.6745e-10
498.6	5.5677e-10
498.7	5.465e-10
498.8	5.3653e-10
498.9	5.2629e-10
499	5.1619e-10
499.1	5.0661e-10
499.2	4.9701e-10
499.3	4.875e-10
499.4	4.7839e-10
499.5	4.6957e-10
499.6	4.6096e-10
499.7	4.5227e-10
499.8	4.4338e-10
499.9	4.3429e-10
500	4.2488e-10
500.1	4.1527e-10
500.2	4.0564e-10
500.3	3.978e-10
500.4	3.9146e-10
500.5	3.8465e-10
500.6	3.7733e-10
500.7	3.6954e-10
500.8	3.6123e-10
500.9	3.5242e-10
501	3.4316e-10
501.1	3.3351e-10
501.2	3.234e-10
501.3	3.1428e-10
501.4	3.0583e-10
501.5	2.962e-10
501.6	2.8552e-10
501.7	2.7389e-10
501.8	2.6124e-10
501.9	2.4753e-10
502	2.3261e-10
502.1	2.164e-10
502.2	1.9884e-10
502.3	1.818e-10
502.4	1.6443e-10
502.5	1.4422e-10
502.6	1.2136e-10
502.7	9.5311e-11
502.8	6.5503e-11
502.9	3.1314e-11
503	-8.6113e-12
503.1	-5.5919e-11
503.2	-1.1236e-10
503.3	-1.8158e-10
503.4	-2.6543e-10
503.5	-3.6512e-10
503.6	-4.8305e-10
503.7	-6.2214e-10
503.8	-7.8619e-10
503.9	-9.8047e-10
504	-1.2054e-09
504.1	-1.4375e-09
504.2	-1.6119e-09
504.3	-1.6907e-09
504.4	-1.7012e-09
504.5	-1.6729e-09
504.6	-1.6242e-09
504.7	-1.5645e-09
504.8	-1.499e-09
504.9	-1.4338e-09
505	-1.3735e-09
505.1	-1.3199e-09
505.2	-1.2704e-09
505.3	-1.2218e-09
505.4	-1.1711e-09
505.5	-1.1163e-09
505.6	-1.0556e-09
505.7	-9.876e-10
505.8	-9.1166e-10
505.9	-8.2815e-10
506	-7.3912e-10
506.1	-6.4755e-10
506.2	-5.5737e-10
506.3	-4.7275e-10
506.4	-3.9561e-10
506.5	-3.2651e-10
506.6	-2.6418e-10
506.7	-2.066e-10
506.8	-1.5234e-10
506.9	-1.0044e-10
507	-5.0313e-11
507.1	-2.181e-12
507.2	4.2586e-11
507.3	8.3201e-11
507.4	1.1966e-10
507.5	1.5222e-10
507.6	1.8131e-10
507.7	2.0756e-10
507.8	2.3154e-10
507.9	2.5364e-10
508	2.7431e-10
508.1	2.9355e-10
508.2	3.1125e-10
508.3	3.2749e-10
508.4	3.4238e-10
508.5	3.5611e-10
508.6	3.6866e-10
508.7	3.8015e-10
508.8	3.9061e-10
508.9	4.0009e-10
509	4.0873e-10
509.1	4.1651e-10
509.2	4.2342e-10
509.3	4.2944e-10
509.4	4.3469e-10
509.5	4.3915e-10
509.6	4.4285e-10
509.7	4.4594e-10
509.8	4.484e-10
509.9	4.5021e-10
510	4.5156e-10
510.1	4.5252e-10
510.2	4.5292e-10
510.3	4.5282e-10
510.4	4.5234e-10
510.5	4.516e-10
510.6	4.5058e-10
510.7	4.4923e-10
510.8	4.4764e-10
510.9	4.4582e-10
511	4.4378e-10
511.1	4.4157e-10
511.2	4.3928e-10
511.3	4.3689e-10
511.4	4.3445e-10
511.5	4.3202e-10
511.6	4.2949e-10
511.7	4.2685e-10
511.8	4.2419e-10
511.9	4.2159e-10
512	4.19e-10
512.1	4.1638e-10
512.2	4.1375e-10
512.3	4.1107e-10
512.4	4.0829e-10
512.5	4.0536e-10
512.6	4.0233e-10
512.7	3.9927e-10
512.8	3.9632e-10
512.9	3.9361e-10
513	3.9114e-10
513.1	3.8885e-10
513.2	3.8663e-10
513.3	3.843e-10
513.4	3.8174e-10
513.5	3.7902e-10
513.6	3.7644e-10
513.7	3.7412e-10
513.8	3.7203e-10
513.9	3.7011e-10
514	3.6801e-10
514.1	3.6555e-10
514.2	3.6304e-10
514.3	3.6079e-10
514.4	3.5875e-10
514.5	3.5675e-10
514.6	3.5468e-10
514.7	3.5239e-10
514.8	3.5029e-10
514.9	3.4857e-10
515	3.4675e-10
515.1	3.4457e-10
515.2	3.4258e-10
515.3	3.4075e-10
515.4	3.3868e-10
515.5	3.3682e-10
515.6	3.3504e-10
515.7	3.3286e-10
515.8	3.3069e-10
515.9	3.2889e-10
516	3.2717e-10
516.1	3.2517e-10
516.2	3.2295e-10
516.3	3.2068e-10
516.4	3.1857e-10
516.5	3.1665e-10
516.6	3.1482e-10
516.7	3.1288e-10
516.8	3.1078e-10
516.9	3.0859e-10
517	3.0626e-10
517.1	3.0378e-10
517.2	3.0126e-10
517.3	2.9887e-10
517.4	2.9659e-10
517.5	2.9424e-10
517.6	2.9201e-10
517.7	2.8981e-10
517.8	2.8747e-10
517.9	2.8518e-10
518	2.8291e-10
518.1	2.8056e-10
518.2	2.7817e-10
518.3	2.7583e-10
518.4	2.7343e-10
518.5	2.7087e-10
518.6	2.6831e-10
518.7	2.658e-10
518.8	2.6332e-10
518.9	2.6074e-10
519	2.5815e-10
519.1	2.5565e-10
519.2	2.5311e-10
519.3	2.5057e-10
519.4	2.4803e-10
519.5	2.4552e-10
519.6	2.4302e-10
519.7	2.4049e-10
519.8	2.3801e-10
519.9	2.3546e-10
520	2.3284e-10
520.1	2.3025e-10
520.2	2.2768e-10
520.3	2.2498e-10
520.4	2.2218e-10
520.5	2.1939e-10
520.6	2.1655e-10
520.7	2.137e-10
520.8	2.1099e-10
520.9	2.0847e-10
521	2.0601e-10
521.1	2.0357e-10
521.2	2.0112e-10
521.3	1.9854e-10
521.4	1.9572e-10
521.5	1.9277e-10
521.6	1.8994e-10
521.7	1.8728e-10
521.8	1.8478e-10
521.9	1.8241e-10
522	1.7985e-10
522.1	1.7693e-10
522.2	1.7398e-10
522.3	1.7135e-10
522.4	1.6887e-10
522.5	1.6638e-10
522.6	1.6376e-10
522.7	1.6097e-10
522.8	1.5811e-10
522.9	1.553e-10
523	1.5262e-10
523.1	1.4993e-10
523.2	1.47e-10
523.3	1.4383e-10
523.4	1.4083e-10
523.5	1.3799e-10
523.6	1.3477e-10
523.7	1.3151e-10
523.8	1.2846e-10
523.9	1.2519e-10
524	1.2163e-10
524.1	1.1804e-10
524.2	1.1459e-10
524.3	1.11e-10
524.4	1.0712e-10
524.5	1.0295e-10
524.6	9.8527e-11
524.7	9.4e-11
524.8	8.9404e-11
524.9	8.4688e-11
525	7.9677e-11
525.1	7.4313e-11
525.2	6.8549e-11
525.3	6.2331e-11
525.4	5.5575e-11
525.5	4.8329e-11
525.6	4.0458e-11
525.7	3.1773e-11
525.8	2.224e-11
525.9	1.1795e-11
526	2.06e-13
526.1	-1.2739e-11
526.2	-2.7222e-11
526.3	-4.3562e-11
526.4	-6.2062e-11
526.5	-8.3047e-11
526.6	-1.069e-10
526.7	-1.3401e-10
526.8	-1.6465e-10
526.9	-1.9927e-10
527	-2.3788e-10
527.1	-2.8069e-10
527.2	-3.2766e-10
527.3	-3.7888e-10
527.4	-4.3429e-10
527.5	-4.9402e-10
527.6	-5.5849e-10
527.7	-6.2803e-10
527.8	-7.034e-10
527.9	-7.8495e-10
528	-8.7159e-10
528.1	-9.5979e-10
528.2	-1.0359e-09
528.3	-1.0817e-09
528.4	-1.0935e-09
528.5	-1.0808e-09
528.6	-1.0581e-09
528.7	-1.033e-09
528.8	-1.0083e-09
528.9	-9.8401e-10
529	-9.5963e-10
529.1	-9.3458e-10
529.2	-9.0768e-10
529.3	-8.7887e-10
529.4	-8.4668e-10
529.5	-8.1118e-10
529.6	-7.7136e-10
529.7	-7.2721e-10
529.8	-6.7892e-10
529.9	-6.2736e-10
530	-5.7416e-10
530.1	-5.2105e-10
530.2	-4.6992e-10
530.3	-4.2257e-10
530.4	-3.8029e-10
530.5	-3.4359e-10
530.6	-3.1194e-10
530.7	-2.8417e-10
530.8	-2.5928e-10
530.9	-2.3647e-10
531	-2.1518e-10
531.1	-1.9476e-10
531.2	-1.7483e-10
531.3	-1.5498e-10
531.4	-1.3514e-10
531.5	-1.1515e-10
531.6	-9.4895e-11
531.7	-7.4056e-11
531.8	-5.2689e-11
531.9	-3.1223e-11
532	-9.6804e-12
532.1	1.1865e-11
532.2	3.2772e-11
532.3	5.2733e-11
532.4	7.178e-11
532.5	8.9713e-11
532.6	1.0633e-10
532.7	1.2159e-10
532.8	1.3557e-10
532.9	1.4856e-10
533	1.6064e-10
533.1	1.7184e-10
533.2	1.8225e-10
533.3	1.917e-10
533.4	2.0027e-10
533.5	2.0803e-10
533.6	2.1501e-10
533.7	2.2133e-10
533.8	2.2703e-10
533.9	2.3209e-10
534	2.3659e-10
534.1	2.4058e-10
534.2	2.441e-10
534.3	2.4716e-10
534.4	2.4976e-10
534.5	2.5204e-10
534.6	2.5402e-10
534.7	2.5558e-10
534.8	2.5679e-10
534.9	2.5773e-10
535	2.584e-10
535.1	2.5882e-10
535.2	2.5906e-10
535.3	2.5908e-10
535.4	2.5891e-10
535.5	2.5864e-10
535.6	2.5822e-10
535.7	2.5774e-10
535.8	2.5715e-10
535.9	2.565e-10
536	2.558e-10
536.1	2.55e-10
536.2	2.5419e-10
536.3	2.5333e-10
536.4	2.5241e-10
536.5	2.5141e-10
536.6	2.5047e-10
536.7	2.4948e-10
536.8	2.484e-10
536.9	2.4728e-10
537	2.4614e-10
537.1	2.45e-10
537.2	2.4383e-10
537.3	2.427e-10
537.4	2.417e-10
537.5	2.4078e-10
537.6	2.3991e-10
537.7	2.392e-10
537.8	2.3846e-10
537.9	2.3764e-10
538	2.367e-10
538.1	2.356e-10
538.2	2.3442e-10
538.3	2.3335e-10
538.4	2.3249e-10
538.5	2.3175e-10
538.6	2.3103e-10
538.7	2.3017e-10
538.8	2.2911e-10
538.9	2.2797e-10
539	2.2705e-10
539.1	2.2633e-10
539.2	2.256e-10
539.3	2.2474e-10
539.4	2.2386e-10
539.5	2.2304e-10
539.6	2.2218e-10
539.7	2.2133e-10
539.8	2.2035e-10
539.9	2.1917e-10
540	2.1815e-10
540.1	2.172e-10
540.2	2.1607e-10
540.3	2.1507e-10
540.4	2.1415e-10
540.5	2.1292e-10
540.6	2.1169e-10
540.7	2.1066e-10
540.8	2.0956e-10
540.9	2.0823e-10
541	2.0685e-10
541.1	2.0568e-10
541.2	2.0463e-10
541.3	2.0355e-10
541.4	2.0231e-10
541.5	2.0083e-10
541.6	1.9925e-10
541.7	1.977e-10
541.8	1.962e-10
541.9	1.9475e-10
542	1.9336e-10
542.1	1.9196e-10
542.2	1.905e-10
542.3	1.8899e-10
542.4	1.8747e-10
542.5	1.8586e-10
542.6	1.8421e-10
542.7	1.8261e-10
542.8	1.8095e-10
542.9	1.792e-10
543	1.7743e-10
543.1	1.7568e-10
543.2	1.7389e-10
543.3	1.721e-10
543.4	1.7033e-10
543.5	1.6851e-10
543.6	1.6664e-10
543.7	1.6481e-10
543.8	1.6295e-10
543.9	1.611e-10
544	1.5926e-10
544.1	1.5743e-10
544.2	1.5563e-10
544.3	1.5375e-10
544.4	1.5187e-10
544.5	1.5004e-10
544.6	1.4824e-10
544.7	1.4642e-10
544.8	1.4464e-10
544.9	1.429e-10
545	1.4117e-10
545.1	1.3943e-10
545.2	1.3768e-10
545.3	1.359e-10
545.4	1.3403e-10
545.5	1.3205e-10
545.6	1.3005e-10
545.7	1.28e-10
545.8	1.26e-10
545.9	1.242e-10
546	1.2255e-10
546.1	1.2091e-10
546.2	1.1925e-10
546.3	1.1747e-10
546.4	1.1555e-10
546.5	1.1356e-10
546.6	1.1158e-10
546.7	1.0978e-10
546.8	1.0815e-10
546.9	1.0656e-10
547	1.0485e-10
547.1	1.0284e-10
547.2	1.0079e-10
547.3	9.8978e-11
547.4	9.7364e-11
547.5	9.5747e-11
547.6	9.4009e-11
547.7	9.2088e-11
547.8	9.0124e-11
547.9	8.8304e-11
548	8.6564e-11
548.1	8.4819e-11
548.2	8.2975e-11
548.3	8.0977e-11
548.4	7.9036e-11
548.5	7.7307e-11
548.6	7.5422e-11
548.7	7.3312e-11
548.8	7.1422e-11
548.9	6.9594e-11
549	6.7532e-11
549.1	6.5382e-11
549.2	6.3324e-11
549.3	6.1364e-11
549.4	5.9307e-11
549.5	5.7125e-11
549.6	5.4743e-11
549.7	5.2259e-11
549.8	4.983e-11
549.9	4.7352e-11
550	4.4811e-11
550.1	4.2234e-11
550.2	3.9564e-11
550.3	3.6734e-11
550.4	3.3691e-11
550.5	3.0482e-11
550.6	2.7127e-11
550.7	2.3586e-11
550.8	1.9736e-11
550.9	1.5673e-11
551	1.1352e-11
551.1	6.6452e-12
551.2	1.5543e-12
551.3	-3.9802e-12
551.4	-1.0007e-11
551.5	-1.6616e-11
551.6	-2.3802e-11
551.7	-3.1686e-11
551.8	-4.0415e-11
551.9	-5.0089e-11
552	-6.0768e-11
552.1	-7.2559e-11
552.2	-8.5658e-11
552.3	-1.0014e-10
552.4	-1.1608e-10
552.5	-1.3367e-10
552.6	-1.5282e-10
552.7	-1.7363e-10
552.8	-1.9596e-10
552.9	-2.1982e-10
553	-2.4504e-10
553.1	-2.7151e-10
553.2	-2.9916e-10
553.3	-3.2788e-10
553.4	-3.5766e-10
553.5	-3.8843e-10
553.6	-4.2025e-10
553.7	-4.5295e-10
553.8	-4.8657e-10
553.9	-5.2092e-10
554	-5.559e-10
554.1	-5.9112e-10
554.2	-6.2591e-10
554.3	-6.5912e-10
554.4	-6.8852e-10
554.5	-7.112e-10
554.6	-7.2495e-10
554.7	-7.2882e-10
554.8	-7.2492e-10
554.9	-7.1554e-10
555	-7.0301e-10
555.1	-6.8859e-10
555.2	-6.725e-10
555.3	-6.5485e-10
555.4	-6.3502e-10
555.5	-6.1321e-10
555.6	-5.8905e-10
555.7	-5.626e-10
555.8	-5.3355e-10
555.9	-5.0218e-10
556	-4.6919e-10
556.1	-4.355e-10
556.2	-4.0212e-10
556.3	-3.7029e-10
556.4	-3.4097e-10
556.5	-3.1495e-10
556.6	-2.9234e-10
556.7	-2.7281e-10
556.8	-2.5607e-10
556.9	-2.4167e-10
557	-2.2878e-10
557.1	-2.1692e-10
557.2	-2.0609e-10
557.3	-1.9582e-10
557.4	-1.8578e-10
557.5	-1.7586e-10
557.6	-1.6619e-10
557.7	-1.5665e-10
557.8	-1.4716e-10
557.9	-1.3758e-10
558	-1.2783e-10
558.1	-1.1791e-10
558.2	-1.0789e-10
558.3	-9.7755e-11
558.4	-8.7455e-11
558.5	-7.6957e-11
558.6	-6.6258e-11
558.7	-5.5332e-11
558.8	-4.4163e-11
558.9	-3.275e-11
559	-2.1172e-11
559.1	-9.4435e-12
559.2	2.3383e-12
559.3	1.4007e-11
559.4	2.5476e-11
559.5	3.6593e-11
559.6	4.7317e-11
559.7	5.752e-11
559.8	6.7156e-11
559.9	7.6154e-11
560	8.4561e-11
560.1	9.2405e-11
560.2	9.9694e-11
560.3	1.0645e-10
560.4	1.1267e-10
560.5	1.1845e-10
560.6	1.2376e-10
560.7	1.2858e-10
560.8	1.3298e-10
560.9	1.3697e-10
561	1.4056e-10
561.1	1.4387e-10
561.2	1.4683e-10
561.3	1.4939e-10
561.4	1.5165e-10
561.5	1.5368e-10
561.6	1.5544e-10
561.7	1.5703e-10
561.8	1.5841e-10
561.9	1.5962e-10
562	1.6066e-10
562.1	1.6149e-10
562.2	1.6219e-10
562.3	1.6276e-10
562.4	1.6317e-10
562.5	1.6343e-10
562.6	1.6349e-10
562.7	1.6338e-10
562.8	1.6319e-10
562.9	1.6298e-10
563	1.628e-10
563.1	1.6264e-10
563.2	1.6248e-10
563.3	1.6223e-10
563.4	1.6182e-10
563.5	1.6125e-10
563.6	1.6062e-10
563.7	1.6005e-10
563.8	1.5963e-10
563.9	1.5929e-10
564	1.5884e-10
564.1	1.5816e-10
564.2	1.5737e-10
564.3	1.5669e-10
564.4	1.5608e-10
564.5	1.5551e-10
564.6	1.5487e-10
564.7	1.541e-10
564.8	1.5347e-10
564.9	1.5302e-10
565	1.5247e-10
565.1	1.517e-10
565.2	1.5101e-10
565.3	1.5043e-10
565.4	1.497e-10
565.5	1.4906e-10
565.6	1.4852e-10
565.7	1.4782e-10
565.8	1.4701e-10
565.9	1.4629e-10
566	1.457e-10
566.1	1.451e-10
566.2	1.4441e-10
566.3	1.4365e-10
566.4	1.4284e-10
566.5	1.4206e-10
566.6	1.4138e-10
566.7	1.4076e-10
566.8	1.4018e-10
566.9	1.3957e-10
567	1.3893e-10
567.1	1.3825e-10
567.2	1.3754e-10
567.3	1.3683e-10
567.4	1.3608e-10
567.5	1.3527e-10
567.6	1.3447e-10
567.7	1.337e-10
567.8	1.329e-10
567.9	1.3212e-10
568	1.3133e-10
568.1	1.3057e-10
568.2	1.2984e-10
568.3	1.2909e-10
568.4	1.2832e-10
568.5	1.2754e-10
568.6	1.2671e-10
568.7	1.2588e-10
568.8	1.2507e-10
568.9	1.242e-10
569	1.2332e-10
569.1	1.2239e-10
569.2	1.2148e-10
569.3	1.2057e-10
569.4	1.196e-10
569.5	1.186e-10
569.6	1.176e-10
569.7	1.1663e-10
569.8	1.1566e-10
569.9	1.1474e-10
570	1.138e-10
570.1	1.1289e-10
570.2	1.1202e-10
570.3	1.112e-10
570.4	1.1042e-10
570.5	1.0962e-10
570.6	1.0876e-10
570.7	1.0783e-10
570.8	1.0677e-10
570.9	1.0563e-10
571	1.0457e-10
571.1	1.0358e-10
571.2	1.0267e-10
571.3	1.0187e-10
571.4	1.0108e-10
571.5	1.0019e-10
571.6	9.9174e-11
571.7	9.8063e-11
571.8	9.697e-11
571.9	9.604e-11
572	9.5233e-11
572.1	9.4433e-11
572.2	9.3538e-11
572.3	9.2425e-11
572.4	9.1315e-11
572.5	9.0402e-11
572.6	8.957e-11
572.7	8.8776e-11
572.8	8.7976e-11
572.9	8.7107e-11
573	8.6135e-11
573.1	8.508e-11
573.2	8.4037e-11
573.3	8.3164e-11
573.4	8.2344e-11
573.5	8.134e-11
573.6	8.0374e-11
573.7	7.9525e-11
573.8	7.8569e-11
573.9	7.7585e-11
574	7.6704e-11
574.1	7.5883e-11
574.2	7.4978e-11
574.3	7.3916e-11
574.4	7.2853e-11
574.5	7.1942e-11
574.6	7.1141e-11
574.7	7.0296e-11
574.8	6.9395e-11
574.9	6.846e-11
575	6.7487e-11
575.1	6.6466e-11
575.2	6.5433e-11
575.3	6.4442e-11
575.4	6.3476e-11
575.5	6.2517e-11
575.6	6.1577e-11
575.7	6.0673e-11
575.8	5.976e-11
575.9	5.8812e-11
576	5.7901e-11
576.1	5.7012e-11
576.2	5.6105e-11
576.3	5.5177e-11
576.4	5.4225e-11
576.5	5.3235e-11
576.6	5.2266e-11
576.7	5.1344e-11
576.8	5.0407e-11
576.9	4.9465e-11
577	4.8514e-11
577.1	4.7567e-11
577.2	4.6619e-11
577.3	4.5665e-11
577.4	4.4722e-11
577.5	4.3783e-11
577.6	4.2829e-11
577.7	4.186e-11
577.8	4.0865e-11
577.9	3.9864e-11
578	3.8803e-11
578.1	3.7736e-11
578.2	3.6613e-11
578.3	3.5395e-11
578.4	3.4171e-11
578.5	3.2938e-11
578.6	3.1707e-11
578.7	3.0456e-11
578.8	2.9204e-11
578.9	2.7973e-11
579	2.6694e-11
579.1	2.5373e-11
579.2	2.3972e-11
579.3	2.2363e-11
579.4	2.0624e-11
579.5	1.8864e-11
579.6	1.7084e-11
579.7	1.5305e-11
579.8	1.3447e-11
579.9	1.1466e-11
580	9.2918e-12
580.1	6.8571e-12
580.2	4.2876e-12
580.3	1.6836e-12
580.4	-1.043e-12
580.5	-3.9699e-12
580.6	-7.2397e-12
580.7	-1.0914e-11
580.8	-1.4816e-11
580.9	-1.8881e-11
581	-2.3303e-11
581.1	-2.8167e-11
581.2	-3.3507e-11
581.3	-3.9387e-11
581.4	-4.5889e-11
581.5	-5.3056e-11
581.6	-6.0853e-11
581.7	-6.9283e-11
581.8	-7.8586e-11
581.9	-8.8903e-11
582	-1.0001e-10
582.1	-1.1198e-10
582.2	-1.2499e-10
582.3	-1.389e-10
582.4	-1.5347e-10
582.5	-1.6878e-10
582.6	-1.848e-10
582.7	-2.0147e-10
582.8	-2.1863e-10
582.9	-2.3613e-10
583	-2.5386e-10
583.1	-2.718e-10
583.2	-2.8994e-10
583.3	-3.0815e-10
583.4	-3.2641e-10
583.5	-3.4458e-10
583.6	-3.6257e-10
583.7	-3.8013e-10
583.8	-3.9714e-10
583.9	-4.1328e-10
584	-4.2819e-10
584.1	-4.4137e-10
584.2	-4.5237e-10
584.3	-4.6056e-10
584.4	-4.6571e-10
584.5	-4.6762e-10
584.6	-4.6641e-10
584.7	-4.6238e-10
584.8	-4.5592e-10
584.9	-4.4741e-10
585	-4.3694e-10
585.1	-4.2473e-10
585.2	-4.1072e-10
585.3	-3.9501e-10
585.4	-3.7761e-10
585.5	-3.5878e-10
585.6	-3.3871e-10
585.7	-3.179e-10
585.8	-2.9697e-10
585.9	-2.7653e-10
586	-2.5722e-10
586.1	-2.3969e-10
586.2	-2.2413e-10
586.3	-2.106e-10
586.4	-1.9896e-10
586.5	-1.8897e-10
586.6	-1.803e-10
586.7	-1.7258e-10
586.8	-1.6559e-10
586.9	-1.5912e-10
587	-1.5305e-10
587.1	-1.4721e-10
587.2	-1.4153e-10
587.3	-1.359e-10
587.4	-1.3029e-10
587.5	-1.2469e-10
587.6	-1.1917e-10
587.7	-1.1365e-10
587.8	-1.0825e-10
587.9	-1.0293e-10
588	-9.753e-11
588.1	-9.1977e-11
588.2	-8.6351e-11
588.3	-8.0702e-11
588.4	-7.5045e-11
588.5	-6.9458e-11
588.6	-6.3835e-11
588.7	-5.7972e-11
588.8	-5.193e-11
588.9	-4.5858e-11
589	-3.9759e-11
589.1	-3.3585e-11
589.2	-2.7226e-11
589.3	-2.0696e-11
589.4	-1.4036e-11
589.5	-7.3248e-12
589.6	-6.1947e-13
589.7	6.0558e-12
589.8	1.2682e-11
589.9	1.931e-11
590	2.5804e-11
590.1	3.1911e-11
590.2	3.7787e-11
590.3	4.3479e-11
590.4	4.8818e-11
590.5	5.3744e-11
590.6	5.8434e-11
590.7	6.2928e-11
590.8	6.7059e-11
590.9	7.081e-11
591	7.4306e-11
591.1	7.7644e-11
591.2	8.0775e-11
591.3	8.3645e-11
591.4	8.6259e-11
591.5	8.862e-11
591.6	9.0744e-11
591.7	9.2639e-11
591.8	9.4353e-11
591.9	9.5947e-11
592	9.7417e-11
592.1	9.8761e-11
592.2	9.9961e-11
592.3	1.01e-10
592.4	1.0188e-10
592.5	1.026e-10
592.6	1.0323e-10
592.7	1.0378e-10
592.8	1.0419e-10
592.9	1.0451e-10
593	1.0477e-10
593.1	1.0496e-10
593.2	1.0505e-10
593.3	1.0511e-10
593.4	1.0512e-10
593.5	1.0509e-10
593.6	1.0504e-10
593.7	1.0495e-10
593.8	1.0482e-10
593.9	1.0462e-10
594	1.0439e-10
594.1	1.0416e-10
594.2	1.0393e-10
594.3	1.0371e-10
594.4	1.0345e-10
594.5	1.0316e-10
594.6	1.0285e-10
594.7	1.0253e-10
594.8	1.0222e-10
594.9	1.0191e-10
595	1.0161e-10
595.1	1.013e-10
595.2	1.0094e-10
595.3	1.0055e-10
595.4	1.0012e-10
595.5	9.9664e-11
595.6	9.9165e-11
595.7	9.8611e-11
595.8	9.8048e-11
595.9	9.7555e-11
596	9.7101e-11
596.1	9.6665e-11
596.2	9.6264e-11
596.3	9.5846e-11
596.4	9.5368e-11
596.5	9.4807e-11
596.6	9.4193e-11
596.7	9.3571e-11
596.8	9.2999e-11
596.9	9.2511e-11
597	9.2068e-11
597.1	9.1578e-11
597.2	9.0944e-11
597.3	9.0274e-11
597.4	8.9704e-11
597.5	8.92e-11
597.6	8.8709e-11
597.7	8.8189e-11
597.8	8.7657e-11
597.9	8.7099e-11
598	8.6509e-11
598.1	8.5892e-11
598.2	8.5221e-11
598.3	8.4556e-11
598.4	8.3987e-11
598.5	8.3391e-11
598.6	8.2701e-11
598.7	8.2116e-11
598.8	8.1578e-11
598.9	8.0884e-11
599	8.0234e-11
599.1	7.9732e-11
599.2	7.9209e-11
599.3	7.8612e-11
599.4	7.7981e-11
599.5	7.7344e-11
599.6	7.6775e-11
599.7	7.6287e-11
599.8	7.5804e-11
599.9	7.531e-11
600	7.4741e-11
600.1	7.4125e-11
600.2	7.3493e-11
600.3	7.2797e-11
600.4	7.2109e-11
600.5	7.1505e-11
600.6	7.0952e-11
600.7	7.0409e-11
600.8	6.9898e-11
600.9	6.9426e-11
601	6.8932e-11
601.1	6.846e-11
601.2	6.8031e-11
601.3	6.7652e-11
601.4	6.7295e-11
601.5	6.6949e-11
601.6	6.6606e-11
601.7	6.6205e-11
601.8	6.5809e-11
601.9	6.5469e-11
602	6.5163e-11
602.1	6.489e-11
602.2	6.4615e-11
602.3	6.4255e-11
602.4	6.3857e-11
602.5	6.3509e-11
602.6	6.3239e-11
602.7	6.3025e-11
602.8	6.2815e-11
602.9	6.2634e-11
603	6.2475e-11
603.1	6.2304e-11
603.2	6.2162e-11
603.3	6.2584e-11
603.4	6.3397e-11
603.5	6.4027e-11
603.6	6.4585e-11
603.7	6.5138e-11
603.8	6.5693e-11
603.9	6.6254e-11
604	6.6844e-11
604.1	6.7455e-11
604.2	6.802e-11
604.3	6.8967e-11
604.4	7.0215e-11
604.5	7.1313e-11
604.6	7.2381e-11
604.7	7.3454e-11
604.8	7.4508e-11
604.9	7.5525e-11
605	7.6458e-11
605.1	7.7314e-11
605.2	7.8213e-11
605.3	7.9071e-11
605.4	7.9937e-11
605.5	8.0892e-11
605.6	8.1761e-11
605.7	8.2541e-11
605.8	8.337e-11
605.9	8.4289e-11
606	8.5243e-11
606.1	8.6184e-11
606.2	8.709e-11
606.3	8.8007e-11
606.4	8.8921e-11
606.5	8.9817e-11
606.6	9.0769e-11
606.7	9.167e-11
606.8	9.2464e-11
606.9	9.3336e-11
607	9.4205e-11
607.1	9.4954e-11
607.2	9.5765e-11
607.3	9.6564e-11
607.4	9.7227e-11
607.5	9.7827e-11
607.6	9.8511e-11
607.7	9.9271e-11
607.8	9.9978e-11
607.9	1.0061e-10
608	1.0116e-10
608.1	1.0171e-10
608.2	1.0233e-10
608.3	1.0303e-10
608.4	1.0372e-10
608.5	1.0438e-10
608.6	1.0497e-10
608.7	1.055e-10
608.8	1.0599e-10
608.9	1.0644e-10
609	1.0686e-10
609.1	1.0729e-10
609.2	1.0772e-10
609.3	1.0815e-10
609.4	1.0858e-10
609.5	1.0902e-10
609.6	1.0949e-10
609.7	1.0995e-10
609.8	1.1038e-10
609.9	1.1078e-10
610	1.1117e-10
610.1	1.1155e-10
610.2	1.1193e-10
610.3	1.1234e-10
610.4	1.1271e-10
610.5	1.1307e-10
610.6	1.1343e-10
610.7	1.1376e-10
610.8	1.1411e-10
610.9	1.1446e-10
611	1.148e-10
611.1	1.1513e-10
611.2	1.155e-10
611.3	1.1585e-10
611.4	1.1619e-10
611.5	1.1653e-10
611.6	1.1689e-10
611.7	1.1727e-10
611.8	1.1764e-10
611.9	1.1801e-10
612	1.1837e-10
612.1	1.187e-10
612.2	1.1901e-10
612.3	1.1927e-10
612.4	1.1949e-10
612.5	1.1971e-10
612.6	1.1993e-10
612.7	1.2017e-10
612.8	1.2046e-10
612.9	1.2079e-10
613	1.2117e-10
613.1	1.2153e-10
613.2	1.2187e-10
613.3	1.2213e-10
613.4	1.2231e-10
613.5	1.2248e-10
613.6	1.227e-10
613.7	1.2303e-10
613.8	1.2339e-10
613.9	1.2371e-10
614	1.2397e-10
614.1	1.2414e-10
614.2	1.2432e-10
614.3	1.2456e-10
614.4	1.2483e-10
614.5	1.2509e-10
614.6	1.2533e-10
614.7	1.2555e-10
614.8	1.2577e-10
614.9	1.2609e-10
615	1.2641e-10
615.1	1.2658e-10
615.2	1.2679e-10
615.3	1.2711e-10
615.4	1.2736e-10
615.5	1.276e-10
615.6	1.2789e-10
615.7	1.2812e-10
615.8	1.2827e-10
615.9	1.2851e-10
616	1.2883e-10
616.1	1.2908e-10
616.2	1.2929e-10
616.3	1.2942e-10
616.4	1.2956e-10
616.5	1.2978e-10
616.6	1.3006e-10
616.7	1.3035e-10
616.8	1.3062e-10
616.9	1.3083e-10
617	1.3102e-10
617.1	1.3118e-10
617.2	1.3128e-10
617.3	1.314e-10
617.4	1.3155e-10
617.5	1.317e-10
617.6	1.3186e-10
617.7	1.3205e-10
617.8	1.3227e-10
617.9	1.325e-10
618	1.3272e-10
618.1	1.3295e-10
618.2	1.3317e-10
618.3	1.3336e-10
618.4	1.3355e-10
618.5	1.3371e-10
618.6	1.3385e-10
618.7	1.3402e-10
618.8	1.342e-10
618.9	1.3436e-10
619	1.3453e-10
619.1	1.347e-10
619.2	1.3487e-10
619.3	1.3504e-10
619.4	1.3521e-10
619.5	1.354e-10
619.6	1.356e-10
619.7	1.358e-10
619.8	1.3601e-10
619.9	1.362e-10
620	1.364e-10
620.1	1.366e-10
620.2	1.3679e-10
620.3	1.3697e-10
620.4	1.3711e-10
620.5	1.3719e-10
620.6	1.3725e-10
620.7	1.3731e-10
620.8	1.374e-10
620.9	1.3754e-10
621	1.3772e-10
621.1	1.3791e-10
621.2	1.381e-10
621.3	1.3827e-10
621.4	1.3845e-10
621.5	1.3858e-10
621.6	1.3864e-10
621.7	1.3867e-10
621.8	1.3872e-10
621.9	1.389e-10
622	1.3911e-10
622.1	1.3927e-10
622.2	1.3939e-10
622.3	1.3942e-10
622.4	1.3946e-10
622.5	1.3957e-10
622.6	1.3972e-10
622.7	1.3986e-10
622.8	1.4001e-10
622.9	1.4015e-10
623	1.4024e-10
623.1	1.4028e-10
623.2	1.4037e-10
623.3	1.4051e-10
623.4	1.4057e-10
623.5	1.4065e-10
623.6	1.4079e-10
623.7	1.4082e-10
623.8	1.4086e-10
623.9	1.4101e-10
624	1.4107e-10
624.1	1.4105e-10
624.2	1.411e-10
624.3	1.4123e-10
624.4	1.4132e-10
624.5	1.4133e-10
624.6	1.4129e-10
624.7	1.413e-10
624.8	1.414e-10
624.9	1.4149e-10
625	1.4159e-10
625.1	1.4166e-10
625.2	1.4169e-10
625.3	1.4167e-10
625.4	1.4162e-10
625.5	1.4156e-10
625.6	1.4156e-10
625.7	1.4162e-10
625.8	1.4171e-10
625.9	1.418e-10
626	1.419e-10
626.1	1.4198e-10
626.2	1.4205e-10
626.3	1.4209e-10
626.4	1.4211e-10
626.5	1.4211e-10
626.6	1.4213e-10
626.7	1.4215e-10
626.8	1.4214e-10
626.9	1.4212e-10
627	1.421e-10
627.1	1.4207e-10
627.2	1.4205e-10
627.3	1.4202e-10
627.4	1.4198e-10
627.5	1.4195e-10
627.6	1.4192e-10
627.7	1.4192e-10
627.8	1.419e-10
627.9	1.4186e-10
628	1.4183e-10
628.1	1.4182e-10
628.2	1.4178e-10
628.3	1.4172e-10
628.4	1.4168e-10
628.5	1.4167e-10
628.6	1.4167e-10
628.7	1.4169e-10
628.8	1.4173e-10
628.9	1.4177e-10
629	1.4182e-10
629.1	1.4187e-10
629.2	1.4194e-10
629.3	1.4199e-10
629.4	1.42e-10
629.5	1.4196e-10
629.6	1.4187e-10
629.7	1.4177e-10
629.8	1.417e-10
629.9	1.4172e-10
630	1.4178e-10
630.1	1.4184e-10
630.2	1.4189e-10
630.3	1.4192e-10
630.4	1.4188e-10
630.5	1.4178e-10
630.6	1.4174e-10
630.7	1.4179e-10
630.8	1.4185e-10
630.9	1.419e-10
631	1.4195e-10
631.1	1.4199e-10
631.2	1.4205e-10
631.3	1.4213e-10
631.4	1.4218e-10
631.5	1.4215e-10
631.6	1.421e-10
631.7	1.4212e-10
631.8	1.4218e-10
631.9	1.4215e-10
632	1.4214e-10
632.1	1.422e-10
632.2	1.4217e-10
632.3	1.4218e-10
632.4	1.4226e-10
632.5	1.4235e-10
632.6	1.4236e-10
632.7	1.4229e-10
632.8	1.4227e-10
632.9	1.4235e-10
633	1.4246e-10
633.1	1.4252e-10
633.2	1.4254e-10
633.3	1.4252e-10
633.4	1.4247e-10
633.5	1.4243e-10
633.6	1.4241e-10
633.7	1.4247e-10
633.8	1.4257e-10
633.9	1.4267e-10
634	1.4277e-10
634.1	1.4286e-10
634.2	1.4296e-10
634.3	1.4305e-10
634.4	1.431e-10
634.5	1.4313e-10
634.6	1.4315e-10
634.7	1.4317e-10
634.8	1.4317e-10
634.9	1.4318e-10
635	1.4318e-10
635.1	1.4317e-10
635.2	1.4315e-10
635.3	1.4315e-10
635.4	1.4314e-10
635.5	1.4312e-10
635.6	1.431e-10
635.7	1.4311e-10
635.8	1.431e-10
635.9	1.4309e-10
636	1.4308e-10
636.1	1.4304e-10
636.2	1.43e-10
636.3	1.4295e-10
636.4	1.4294e-10
636.5	1.4294e-10
636.6	1.4294e-10
636.7	1.4299e-10
636.8	1.4303e-10
636.9	1.4307e-10
637	1.4313e-10
637.1	1.4321e-10
637.2	1.433e-10
637.3	1.4338e-10
637.4	1.4345e-10
637.5	1.4344e-10
637.6	1.4336e-10
637.7	1.4328e-10
637.8	1.4319e-10
637.9	1.4315e-10
638	1.4321e-10
638.1	1.433e-10
638.2	1.4338e-10
638.3	1.4343e-10
638.4	1.4338e-10
638.5	1.4328e-10
638.6	1.4322e-10
638.7	1.4321e-10
638.8	1.4328e-10
638.9	1.4337e-10
639	1.4339e-10
639.1	1.4329e-10
639.2	1.4317e-10
639.3	1.4312e-10
639.4	1.4312e-10
639.5	1.4312e-10
639.6	1.4308e-10
639.7	1.4301e-10
639.8	1.4299e-10
639.9	1.4303e-10
640	1.43e-10
640.1	1.4296e-10
640.2	1.43e-10
640.3	1.4294e-10
640.4	1.4285e-10
640.5	1.4288e-10
640.6	1.4286e-10
640.7	1.4275e-10
640.8	1.4273e-10
640.9	1.4276e-10
641	1.4273e-10
641.1	1.4263e-10
641.2	1.4252e-10
641.3	1.4251e-10
641.4	1.4254e-10
641.5	1.4257e-10
641.6	1.4257e-10
641.7	1.425e-10
641.8	1.424e-10
641.9	1.4229e-10
642	1.4219e-10
642.1	1.4213e-10
642.2	1.4214e-10
642.3	1.422e-10
642.4	1.4226e-10
642.5	1.4229e-10
642.6	1.423e-10
642.7	1.4227e-10
642.8	1.4223e-10
642.9	1.4221e-10
643	1.4218e-10
643.1	1.4211e-10
643.2	1.4204e-10
643.3	1.4198e-10
643.4	1.4192e-10
643.5	1.4184e-10
643.6	1.4178e-10
643.7	1.4171e-10
643.8	1.4165e-10
643.9	1.4161e-10
644	1.4157e-10
644.1	1.4156e-10
644.2	1.4154e-10
644.3	1.4147e-10
644.4	1.414e-10
644.5	1.4137e-10
644.6	1.4133e-10
644.7	1.4125e-10
644.8	1.4115e-10
644.9	1.4104e-10
645	1.4094e-10
645.1	1.4085e-10
645.2	1.4075e-10
645.3	1.4066e-10
645.4	1.4059e-10
645.5	1.4052e-10
645.6	1.4047e-10
645.7	1.4044e-10
645.8	1.4041e-10
645.9	1.4043e-10
646	1.4048e-10
646.1	1.4047e-10
646.2	1.4044e-10
646.3	1.4037e-10
646.4	1.4023e-10
646.5	1.4006e-10
646.6	1.3994e-10
646.7	1.3987e-10
646.8	1.3985e-10
646.9	1.3988e-10
647	1.399e-10
647.1	1.398e-10
647.2	1.3964e-10
647.3	1.3953e-10
647.4	1.3948e-10
647.5	1.3947e-10
647.6	1.3949e-10
647.7	1.3949e-10
647.8	1.3949e-10
647.9	1.3949e-10
648	1.3946e-10
648.1	1.394e-10
648.2	1.3929e-10
648.3	1.3922e-10
648.4	1.3922e-10
648.5	1.3915e-10
648.6	1.3904e-10
648.7	1.3904e-10
648.8	1.3901e-10
648.9	1.3892e-10
649	1.3891e-10
649.1	1.3893e-10
649.2	1.3887e-10
649.3	1.3876e-10
649.4	1.3871e-10
649.5	1.3874e-10
649.6	1.3878e-10
649.7	1.388e-10
649.8	1.3876e-10
649.9	1.3867e-10
650	1.3854e-10
650.1	1.3849e-10
650.2	1.385e-10
650.3	1.3857e-10
650.4	1.3866e-10
650.5	1.3872e-10
650.6	1.3877e-10
650.7	1.3878e-10
650.8	1.3879e-10
650.9	1.3877e-10
651	1.3874e-10
651.1	1.3872e-10
651.2	1.3867e-10
651.3	1.3862e-10
651.4	1.3856e-10
651.5	1.3851e-10
651.6	1.3847e-10
651.7	1.3846e-10
651.8	1.3844e-10
651.9	1.3842e-10
652	1.3841e-10
652.1	1.3842e-10
652.2	1.3842e-10
652.3	1.3843e-10
652.4	1.3843e-10
652.5	1.3843e-10
652.6	1.3842e-10
652.7	1.3841e-10
652.8	1.3838e-10
652.9	1.3832e-10
653	1.3824e-10
653.1	1.3817e-10
653.2	1.381e-10
653.3	1.38e-10
653.4	1.3791e-10
653.5	1.3782e-10
653.6	1.3772e-10
653.7	1.3768e-10
653.8	1.3767e-10
653.9	1.3768e-10
654	1.377e-10
654.1	1.3774e-10
654.2	1.3777e-10
654.3	1.3779e-10
654.4	1.378e-10
654.5	1.3776e-10
654.6	1.3767e-10
654.7	1.3753e-10
654.8	1.3743e-10
654.9	1.374e-10
655	1.3739e-10
655.1	1.3742e-10
655.2	1.3745e-10
655.3	1.3742e-10
655.4	1.3732e-10
655.5	1.3722e-10
655.6	1.3718e-10
655.7	1.372e-10
655.8	1.3724e-10
655.9	1.3725e-10
656	1.3721e-10
656.1	1.3712e-10
656.2	1.3707e-10
656.3	1.3707e-10
656.4	1.371e-10
656.5	1.3709e-10
656.6	1.3702e-10
656.7	1.3702e-10
656.8	1.3704e-10
656.9	1.3695e-10
657	1.369e-10
657.1	1.3691e-10
657.2	1.3685e-10
657.3	1.3682e-10
657.4	1.3685e-10
657.5	1.3684e-10
657.6	1.3679e-10
657.7	1.367e-10
657.8	1.3669e-10
657.9	1.3674e-10
658	1.3678e-10
658.1	1.3677e-10
658.2	1.3672e-10
658.3	1.3663e-10
658.4	1.3656e-10
658.5	1.3654e-10
658.6	1.3656e-10
658.7	1.3661e-10
658.8	1.3669e-10
658.9	1.3675e-10
659	1.3678e-10
659.1	1.3677e-10
659.2	1.3676e-10
659.3	1.3674e-10
659.4	1.367e-10
659.5	1.3661e-10
659.6	1.3654e-10
659.7	1.3648e-10
659.8	1.3641e-10
659.9	1.3634e-10
660	1.3627e-10
660.1	1.3622e-10
660.2	1.362e-10
660.3	1.3619e-10
660.4	1.3617e-10
660.5	1.3618e-10
660.6	1.3617e-10
660.7	1.3616e-10
660.8	1.3614e-10
660.9	1.3612e-10
661	1.3612e-10
661.1	1.3611e-10
661.2	1.3609e-10
661.3	1.3604e-10
661.4	1.3597e-10
661.5	1.359e-10
661.6	1.3581e-10
661.7	1.3573e-10
661.8	1.3564e-10
661.9	1.3553e-10
662	1.354e-10
662.1	1.3528e-10
662.2	1.3519e-10
662.3	1.3511e-10
662.4	1.3506e-10
662.5	1.3505e-10
662.6	1.3507e-10
662.7	1.3509e-10
662.8	1.3509e-10
662.9	1.3504e-10
663	1.3496e-10
663.1	1.3483e-10
663.2	1.3469e-10
663.3	1.3459e-10
663.4	1.3456e-10
663.5	1.3454e-10
663.6	1.3454e-10
663.7	1.3453e-10
663.8	1.3443e-10
663.9	1.343e-10
664	1.3421e-10
664.1	1.3419e-10
664.2	1.3421e-10
664.3	1.342e-10
664.4	1.342e-10
664.5	1.3421e-10
664.6	1.3421e-10
664.7	1.3417e-10
664.8	1.3408e-10
664.9	1.3397e-10
665	1.3392e-10
665.1	1.3388e-10
665.2	1.338e-10
665.3	1.3379e-10
665.4	1.338e-10
665.5	1.337e-10
665.6	1.3362e-10
665.7	1.3363e-10
665.8	1.3359e-10
665.9	1.3349e-10
666	1.3343e-10
666.1	1.3343e-10
666.2	1.3345e-10
666.3	1.3345e-10
666.4	1.334e-10
666.5	1.333e-10
666.6	1.3319e-10
666.7	1.3313e-10
666.8	1.3313e-10
666.9	1.3316e-10
667	1.3318e-10
667.1	1.3319e-10
667.2	1.3317e-10
667.3	1.3317e-10
667.4	1.3315e-10
667.5	1.331e-10
667.6	1.3304e-10
667.7	1.3296e-10
667.8	1.3287e-10
667.9	1.3279e-10
668	1.3272e-10
668.1	1.3267e-10
668.2	1.3263e-10
668.3	1.326e-10
668.4	1.3259e-10
668.5	1.3257e-10
668.6	1.3255e-10
668.7	1.3254e-10
668.8	1.3255e-10
668.9	1.3255e-10
669	1.3253e-10
669.1	1.3253e-10
669.2	1.3251e-10
669.3	1.3249e-10
669.4	1.3244e-10
669.5	1.324e-10
669.6	1.3238e-10
669.7	1.3233e-10
669.8	1.3225e-10
669.9	1.3218e-10
670	1.3207e-10
670.1	1.3195e-10
670.2	1.3184e-10
670.3	1.317e-10
670.4	1.3157e-10
670.5	1.315e-10
670.6	1.3146e-10
670.7	1.3143e-10
670.8	1.3141e-10
670.9	1.3141e-10
671	1.3142e-10
671.1	1.3142e-10
671.2	1.3139e-10
671.3	1.313e-10
671.4	1.3117e-10
671.5	1.3103e-10
671.6	1.3093e-10
671.7	1.3089e-10
671.8	1.3088e-10
671.9	1.3089e-10
672	1.3086e-10
672.1	1.3074e-10
672.2	1.306e-10
672.3	1.3053e-10
672.4	1.3052e-10
672.5	1.3051e-10
672.6	1.305e-10
672.7	1.3047e-10
672.8	1.3045e-10
672.9	1.3042e-10
673	1.3037e-10
673.1	1.303e-10
673.2	1.3017e-10
673.3	1.3011e-10
673.4	1.3011e-10
673.5	1.3003e-10
673.6	1.2996e-10
673.7	1.2991e-10
673.8	1.2983e-10
673.9	1.2977e-10
674	1.2977e-10
674.1	1.2975e-10
674.2	1.2966e-10
674.3	1.2957e-10
674.4	1.2951e-10
674.5	1.2952e-10
674.6	1.295e-10
674.7	1.2943e-10
674.8	1.2932e-10
674.9	1.2922e-10
675	1.2916e-10
675.1	1.2912e-10
675.2	1.291e-10
675.3	1.2911e-10
675.4	1.291e-10
675.5	1.2907e-10
675.6	1.2902e-10
675.7	1.2894e-10
675.8	1.2883e-10
675.9	1.2871e-10
676	1.2858e-10
676.1	1.2848e-10
676.2	1.2841e-10
676.3	1.2834e-10
676.4	1.2828e-10
676.5	1.2822e-10
676.6	1.282e-10
676.7	1.2818e-10
676.8	1.2817e-10
676.9	1.2816e-10
677	1.2815e-10
677.1	1.2813e-10
677.2	1.2811e-10
677.3	1.2808e-10
677.4	1.2806e-10
677.5	1.2802e-10
677.6	1.28e-10
677.7	1.2799e-10
677.8	1.2797e-10
677.9	1.2794e-10
678	1.2793e-10
678.1	1.2792e-10
678.2	1.2793e-10
678.3	1.2791e-10
678.4	1.2788e-10
678.5	1.2784e-10
678.6	1.2781e-10
678.7	1.2773e-10
678.8	1.2763e-10
678.9	1.2754e-10
679	1.2743e-10
679.1	1.2731e-10
679.2	1.2719e-10
679.3	1.2711e-10
679.4	1.2707e-10
679.5	1.2705e-10
679.6	1.2706e-10
679.7	1.2709e-10
679.8	1.2708e-10
679.9	1.27e-10
680	1.2687e-10
680.1	1.2674e-10
680.2	1.2665e-10
680.3	1.2663e-10
680.4	1.2665e-10
680.5	1.2664e-10
680.6	1.2658e-10
680.7	1.2646e-10
680.8	1.2633e-10
680.9	1.2625e-10
681	1.2623e-10
681.1	1.262e-10
681.2	1.2615e-10
681.3	1.2609e-10
681.4	1.26e-10
681.5	1.259e-10
681.6	1.2585e-10
681.7	1.2582e-10
681.8	1.2576e-10
681.9	1.2573e-10
682	1.2572e-10
682.1	1.2561e-10
682.2	1.2552e-10
682.3	1.255e-10
682.4	1.2545e-10
682.5	1.2536e-10
682.6	1.2528e-10
682.7	1.2527e-10
682.8	1.2527e-10
682.9	1.2522e-10
683	1.2512e-10
683.1	1.2503e-10
683.2	1.2496e-10
683.3	1.249e-10
683.4	1.2489e-10
683.5	1.2489e-10
683.6	1.2488e-10
683.7	1.2483e-10
683.8	1.2479e-10
683.9	1.2475e-10
684	1.2467e-10
684.1	1.2456e-10
684.2	1.2446e-10
684.3	1.2435e-10
684.4	1.2425e-10
684.5	1.2419e-10
684.6	1.2416e-10
684.7	1.2413e-10
684.8	1.2412e-10
684.9	1.2412e-10
685	1.2411e-10
685.1	1.241e-10
685.2	1.2409e-10
685.3	1.2409e-10
685.4	1.2409e-10
685.5	1.2407e-10
685.6	1.2407e-10
685.7	1.2406e-10
685.8	1.2404e-10
685.9	1.2401e-10
686	1.24e-10
686.1	1.24e-10
686.2	1.2399e-10
686.3	1.2397e-10
686.4	1.2394e-10
686.5	1.2391e-10
686.6	1.2386e-10
686.7	1.2378e-10
686.8	1.2369e-10
686.9	1.2359e-10
687	1.2349e-10
687.1	1.234e-10
687.2	1.2332e-10
687.3	1.2326e-10
687.4	1.2322e-10
687.5	1.2321e-10
687.6	1.2323e-10
687.7	1.2326e-10
687.8	1.2329e-10
687.9	1.2329e-10
688	1.2322e-10
688.1	1.2311e-10
688.2	1.2301e-10
688.3	1.2293e-10
688.4	1.2291e-10
688.5	1.2294e-10
688.6	1.2297e-10
688.7	1.2292e-10
688.8	1.2282e-10
688.9	1.2272e-10
689	1.2267e-10
689.1	1.2269e-10
689.2	1.2272e-10
689.3	1.2273e-10
689.4	1.2272e-10
689.5	1.2272e-10
689.6	1.2273e-10
689.7	1.2272e-10
689.8	1.2265e-10
689.9	1.2258e-10
690	1.2256e-10
690.1	1.2254e-10
690.2	1.2248e-10
690.3	1.2248e-10
690.4	1.2247e-10
690.5	1.224e-10
690.6	1.2238e-10
690.7	1.2239e-10
690.8	1.2232e-10
690.9	1.2223e-10
691	1.2221e-10
691.1	1.2222e-10
691.2	1.2221e-10
691.3	1.2218e-10
691.4	1.2212e-10
691.5	1.2203e-10
691.6	1.22e-10
691.7	1.2201e-10
691.8	1.2203e-10
691.9	1.2204e-10
692	1.2202e-10
692.1	1.2197e-10
692.2	1.2189e-10
692.3	1.2179e-10
692.4	1.2169e-10
692.5	1.2161e-10
692.6	1.2155e-10
692.7	1.2153e-10
692.8	1.2154e-10
692.9	1.2154e-10
693	1.2155e-10
693.1	1.2154e-10
693.2	1.2154e-10
693.3	1.2153e-10
693.4	1.2152e-10
693.5	1.215e-10
693.6	1.2146e-10
693.7	1.2142e-10
693.8	1.2138e-10
693.9	1.2134e-10
694	1.2129e-10
694.1	1.2127e-10
694.2	1.2123e-10
694.3	1.2117e-10
694.4	1.2112e-10
694.5	1.2106e-10
694.6	1.2102e-10
694.7	1.2099e-10
694.8	1.2095e-10
694.9	1.2091e-10
695	1.2089e-10
695.1	1.209e-10
695.2	1.2091e-10
695.3	1.2094e-10
695.4	1.2096e-10
695.5	1.2098e-10
695.6	1.2101e-10
695.7	1.2103e-10
695.8	1.2104e-10
695.9	1.2105e-10
696	1.2105e-10
696.1	1.2101e-10
696.2	1.2092e-10
696.3	1.2083e-10
696.4	1.2077e-10
696.5	1.2076e-10
696.6	1.2077e-10
696.7	1.2081e-10
696.8	1.2087e-10
696.9	1.2085e-10
697	1.2078e-10
697.1	1.207e-10
697.2	1.2065e-10
697.3	1.2063e-10
697.4	1.2066e-10
697.5	1.2071e-10
697.6	1.2073e-10
697.7	1.2072e-10
697.8	1.2069e-10
697.9	1.2067e-10
698	1.2066e-10
698.1	1.2069e-10
698.2	1.2068e-10
698.3	1.2061e-10
698.4	1.2058e-10
698.5	1.2059e-10
698.6	1.2053e-10
698.7	1.2051e-10
698.8	1.2053e-10
698.9	1.2047e-10
699	1.2042e-10
699.1	1.2044e-10
699.2	1.2046e-10
699.3	1.2045e-10
699.4	1.2043e-10
699.5	1.2044e-10
699.6	1.2051e-10
699.7	1.2059e-10
699.8	1.2062e-10
699.9	1.2064e-10
700	1.2064e-10
700.1	1.2062e-10
700.2	1.2062e-10
700.3	1.2066e-10
700.4	1.2072e-10
700.5	1.2079e-10
700.6	1.2086e-10
700.7	1.2094e-10
700.8	1.2102e-10
700.9	1.2108e-10
701	1.2113e-10
701.1	1.2117e-10
701.2	1.2121e-10
701.3	1.213e-10
701.4	1.2142e-10
701.5	1.2154e-10
701.6	1.2166e-10
701.7	1.218e-10
701.8	1.2195e-10
701.9	1.2212e-10
702	1.223e-10
702.1	1.2252e-10
702.2	1.2274e-10
702.3	1.229e-10
702.4	1.23e-10
702.5	1.2313e-10
702.6	1.2329e-10
702.7	1.2346e-10
702.8	1.2364e-10
702.9	1.2381e-10
703	1.2398e-10
703.1	1.2417e-10
703.2	1.2436e-10
703.3	1.2485e-10
703.4	1.2562e-10
703.5	1.2635e-10
703.6	1.2705e-10
703.7	1.2772e-10
703.8	1.2839e-10
703.9	1.2908e-10
704	1.2979e-10
704.1	1.3051e-10
704.2	1.3126e-10
704.3	1.3225e-10
704.4	1.3345e-10
704.5	1.3458e-10
704.6	1.3565e-10
704.7	1.3663e-10
704.8	1.3757e-10
704.9	1.3855e-10
705	1.3954e-10
705.1	1.4053e-10
705.2	1.4153e-10
705.3	1.4245e-10
705.4	1.4324e-10
705.5	1.4398e-10
705.6	1.4474e-10
705.7	1.4555e-10
705.8	1.464e-10
705.9	1.4725e-10
706	1.4808e-10
706.1	1.4891e-10
706.2	1.4974e-10
706.3	1.5061e-10
706.4	1.5148e-10
706.5	1.5226e-10
706.6	1.5303e-10
706.7	1.5387e-10
706.8	1.5467e-10
706.9	1.5546e-10
707	1.5629e-10
707.1	1.5705e-10
707.2	1.5777e-10
707.3	1.5853e-10
707.4	1.5929e-10
707.5	1.5998e-10
707.6	1.6065e-10
707.7	1.6138e-10
707.8	1.6213e-10
707.9	1.6285e-10
708	1.6353e-10
708.1	1.6414e-10
708.2	1.6476e-10
708.3	1.6543e-10
708.4	1.6615e-10
708.5	1.6689e-10
708.6	1.6762e-10
708.7	1.6833e-10
708.8	1.6901e-10
708.9	1.6968e-10
709	1.7033e-10
709.1	1.7094e-10
709.2	1.7154e-10
709.3	1.7211e-10
709.4	1.7267e-10
709.5	1.7324e-10
709.6	1.7383e-10
709.7	1.7445e-10
709.8	1.7507e-10
709.9	1.7571e-10
710	1.7636e-10
710.1	1.77e-10
710.2	1.7763e-10
710.3	1.7829e-10
710.4	1.7895e-10
710.5	1.796e-10
710.6	1.8025e-10
710.7	1.8088e-10
710.8	1.8151e-10
710.9	1.8211e-10
711	1.8272e-10
711.1	1.8336e-10
711.2	1.84e-10
711.3	1.8461e-10
711.4	1.8522e-10
711.5	1.8583e-10
711.6	1.8644e-10
711.7	1.8708e-10
711.8	1.8771e-10
711.9	1.8831e-10
712	1.889e-10
712.1	1.8946e-10
712.2	1.8998e-10
712.3	1.9047e-10
712.4	1.9098e-10
712.5	1.915e-10
712.6	1.9202e-10
712.7	1.9257e-10
712.8	1.9313e-10
712.9	1.9371e-10
713	1.9431e-10
713.1	1.9493e-10
713.2	1.9554e-10
713.3	1.9608e-10
713.4	1.9659e-10
713.5	1.9709e-10
713.6	1.9762e-10
713.7	1.9821e-10
713.8	1.9883e-10
713.9	1.9943e-10
714	1.9997e-10
714.1	2.0048e-10
714.2	2.01e-10
714.3	2.0155e-10
714.4	2.021e-10
714.5	2.0265e-10
714.6	2.0318e-10
714.7	2.0368e-10
714.8	2.0421e-10
714.9	2.0481e-10
715	2.0541e-10
715.1	2.0593e-10
715.2	2.0646e-10
715.3	2.0705e-10
715.4	2.0759e-10
715.5	2.0815e-10
715.6	2.0876e-10
715.7	2.0932e-10
715.8	2.0984e-10
715.9	2.104e-10
716	2.1101e-10
716.1	2.116e-10
716.2	2.1213e-10
716.3	2.1264e-10
716.4	2.1315e-10
716.5	2.1372e-10
716.6	2.1431e-10
716.7	2.1493e-10
716.8	2.1554e-10
716.9	2.1612e-10
717	2.1666e-10
717.1	2.1718e-10
717.2	2.1767e-10
717.3	2.1817e-10
717.4	2.1869e-10
717.5	2.1921e-10
717.6	2.1977e-10
717.7	2.2036e-10
717.8	2.2096e-10
717.9	2.2159e-10
718	2.2221e-10
718.1	2.2284e-10
718.2	2.2347e-10
718.3	2.2408e-10
718.4	2.247e-10
718.5	2.2531e-10
718.6	2.2591e-10
718.7	2.265e-10
718.8	2.2711e-10
718.9	2.2769e-10
719	2.2827e-10
719.1	2.2885e-10
719.2	2.2945e-10
719.3	2.3004e-10
719.4	2.3061e-10
719.5	2.3119e-10
719.6	2.3179e-10
719.7	2.3241e-10
719.8	2.3303e-10
719.9	2.3367e-10
720	2.3431e-10
720.1	2.3495e-10
720.2	2.3558e-10
720.3	2.362e-10
720.4	2.3683e-10
720.5	2.3744e-10
720.6	2.3805e-10
720.7	2.3862e-10
720.8	2.3916e-10
720.9	2.3968e-10
721	2.4022e-10
721.1	2.4081e-10
721.2	2.4144e-10
721.3	2.4208e-10
721.4	2.4275e-10
721.5	2.4341e-10
721.6	2.44e-10
721.7	2.4453e-10
721.8	2.4505e-10
721.9	2.4564e-10
722	2.4626e-10
722.1	2.4692e-10
722.2	2.4759e-10
722.3	2.4819e-10
722.4	2.4872e-10
722.5	2.4928e-10
722.6	2.4987e-10
722.7	2.5049e-10
722.8	2.5113e-10
722.9	2.5173e-10
723	2.5231e-10
723.1	2.5289e-10
723.2	2.5354e-10
723.3	2.542e-10
723.4	2.548e-10
723.5	2.5544e-10
723.6	2.561e-10
723.7	2.5669e-10
723.8	2.5731e-10
723.9	2.5799e-10
724	2.5861e-10
724.1	2.5922e-10
724.2	2.5989e-10
724.3	2.6056e-10
724.4	2.6118e-10
724.5	2.6176e-10
724.6	2.6236e-10
724.7	2.6302e-10
724.8	2.6372e-10
724.9	2.6443e-10
725	2.651e-10
725.1	2.6574e-10
725.2	2.6634e-10
725.3	2.6693e-10
725.4	2.6755e-10
725.5	2.6818e-10
725.6	2.6886e-10
725.7	2.6954e-10
725.8	2.7025e-10
725.9	2.7096e-10
726	2.7168e-10
726.1	2.7239e-10
726.2	2.731e-10
726.3	2.738e-10
726.4	2.7448e-10
726.5	2.7514e-10
726.6	2.7578e-10
726.7	2.764e-10
726.8	2.7702e-10
726.9	2.7764e-10
727	2.7825e-10
727.1	2.7887e-10
727.2	2.7949e-10
727.3	2.801e-10
727.4	2.8071e-10
727.5	2.8133e-10
727.6	2.8196e-10
727.7	2.8261e-10
727.8	2.8326e-10
727.9	2.8392e-10
728	2.8455e-10
728.1	2.8517e-10
728.2	2.8579e-10
728.3	2.8642e-10
728.4	2.8706e-10
728.5	2.8772e-10
728.6	2.884e-10
728.7	2.891e-10
728.8	2.8981e-10
728.9	2.9054e-10
729	2.9129e-10
729.1	2.9206e-10
729.2	2.9285e-10
729.3	2.9366e-10
729.4	2.9444e-10
729.5	2.9519e-10
729.6	2.959e-10
729.7	2.9657e-10
729.8	2.9723e-10
729.9	2.9793e-10
730	2.9868e-10
730.1	2.9948e-10
730.2	3.0028e-10
730.3	3.0107e-10
730.4	3.0183e-10
730.5	3.0253e-10
730.6	3.0323e-10
730.7	3.0399e-10
730.8	3.0479e-10
730.9	3.0561e-10
731	3.0645e-10
731.1	3.0726e-10
731.2	3.0807e-10
731.3	3.089e-10
731.4	3.0972e-10
731.5	3.1046e-10
731.6	3.1117e-10
731.7	3.1198e-10
731.8	3.1279e-10
731.9	3.1355e-10
732	3.1435e-10
732.1	3.1517e-10
732.2	3.1593e-10
732.3	3.1674e-10
732.4	3.1761e-10
732.5	3.1839e-10
732.6	3.1912e-10
732.7	3.1993e-10
732.8	3.2082e-10
732.9	3.217e-10
733	3.2251e-10
733.1	3.2326e-10
733.2	3.24e-10
733.3	3.2479e-10
733.4	3.2564e-10
733.5	3.2653e-10
733.6	3.2744e-10
733.7	3.2832e-10
733.8	3.2917e-10
733.9	3.3003e-10
734	3.3086e-10
734.1	3.3165e-10
734.2	3.3244e-10
734.3	3.3324e-10
734.4	3.3404e-10
734.5	3.3485e-10
734.6	3.3572e-10
734.7	3.3662e-10
734.8	3.3756e-10
734.9	3.385e-10
735	3.3946e-10
735.1	3.404e-10
735.2	3.4135e-10
735.3	3.4233e-10
735.4	3.433e-10
735.5	3.4426e-10
735.6	3.4521e-10
735.7	3.4618e-10
735.8	3.4714e-10
735.9	3.481e-10
736	3.4905e-10
736.1	3.5003e-10
736.2	3.5102e-10
736.3	3.5201e-10
736.4	3.53e-10
736.5	3.54e-10
736.6	3.5501e-10
736.7	3.5602e-10
736.8	3.5705e-10
736.9	3.5808e-10
737	3.591e-10
737.1	3.6013e-10
737.2	3.6112e-10
737.3	3.6208e-10
737.4	3.63e-10
737.5	3.6391e-10
737.6	3.6484e-10
737.7	3.6578e-10
737.8	3.6676e-10
737.9	3.6777e-10
738	3.6884e-10
738.1	3.699e-10
738.2	3.7098e-10
738.3	3.7206e-10
738.4	3.7305e-10
738.5	3.7399e-10
738.6	3.7495e-10
738.7	3.7598e-10
738.8	3.7704e-10
738.9	3.7817e-10
739	3.7929e-10
739.1	3.803e-10
739.2	3.8124e-10
739.3	3.8222e-10
739.4	3.8324e-10
739.5	3.8426e-10
739.6	3.8526e-10
739.7	3.8626e-10
739.8	3.8732e-10
739.9	3.8845e-10
740	3.8952e-10
740.1	3.906e-10
740.2	3.9174e-10
740.3	3.928e-10
740.4	3.9387e-10
740.5	3.9503e-10
740.6	3.9614e-10
740.7	3.9721e-10
740.8	3.9836e-10
740.9	3.9954e-10
741	4.0065e-10
741.1	4.0173e-10
741.2	4.0284e-10
741.3	4.0405e-10
741.4	4.0528e-10
741.5	4.0648e-10
741.6	4.0762e-10
741.7	4.0871e-10
741.8	4.0981e-10
741.9	4.1094e-10
742	4.1211e-10
742.1	4.1335e-10
742.2	4.1462e-10
742.3	4.1589e-10
742.4	4.1712e-10
742.5	4.1835e-10
742.6	4.1957e-10
742.7	4.2075e-10
742.8	4.219e-10
742.9	4.2304e-10
743	4.2416e-10
743.1	4.2528e-10
743.2	4.2644e-10
743.3	4.2764e-10
743.4	4.2887e-10
743.5	4.3012e-10
743.6	4.3142e-10
743.7	4.3274e-10
743.8	4.3403e-10
743.9	4.3536e-10
744	4.3671e-10
744.1	4.3807e-10
744.2	4.3944e-10
744.3	4.4081e-10
744.4	4.4219e-10
744.5	4.4356e-10
744.6	4.4495e-10
744.7	4.4637e-10
744.8	4.4778e-10
744.9	4.4921e-10
745	4.5065e-10
745.1	4.5208e-10
745.2	4.5349e-10
745.3	4.549e-10
745.4	4.5628e-10
745.5	4.5764e-10
745.6	4.5896e-10
745.7	4.6027e-10
745.8	4.6156e-10
745.9	4.6284e-10
746	4.6415e-10
746.1	4.6552e-10
746.2	4.6694e-10
746.3	4.684e-10
746.4	4.6992e-10
746.5	4.7143e-10
746.6	4.729e-10
746.7	4.7434e-10
746.8	4.7571e-10
746.9	4.7704e-10
747	4.7844e-10
747.1	4.7996e-10
747.2	4.815e-10
747.3	4.8304e-10
747.4	4.8452e-10
747.5	4.8595e-10
747.6	4.8735e-10
747.7	4.8876e-10
747.8	4.9018e-10
747.9	4.9161e-10
748	4.9303e-10
748.1	4.9454e-10
748.2	4.9615e-10
748.3	4.9769e-10
748.4	4.9917e-10
748.5	5.0074e-10
748.6	5.0232e-10
748.7	5.0385e-10
748.8	5.0544e-10
748.9	5.0701e-10
749	5.0854e-10
749.1	5.1013e-10
749.2	5.1181e-10
749.3	5.1346e-10
749.4	5.1501e-10
749.5	5.1651e-10
749.6	5.1809e-10
749.7	5.1978e-10
749.8	5.215e-10
749.9	5.232e-10
750	5.2484e-10
750.1	5.2642e-10
750.2	5.2795e-10
750.3	5.2952e-10
750.4	5.3116e-10
750.5	5.3286e-10
750.6	5.3459e-10
750.7	5.3638e-10
750.8	5.382e-10
750.9	5.3999e-10
751	5.4174e-10
751.1	5.4349e-10
751.2	5.4527e-10
751.3	5.4701e-10
751.4	5.4872e-10
751.5	5.5039e-10
751.6	5.5206e-10
751.7	5.5372e-10
751.8	5.5538e-10
751.9	5.5704e-10
752	5.5871e-10
752.1	5.6039e-10
752.2	5.6209e-10
752.3	5.6381e-10
752.4	5.6555e-10
752.5	5.6731e-10
752.6	5.6907e-10
752.7	5.708e-10
752.8	5.7252e-10
752.9	5.7427e-10
753	5.7602e-10
753.1	5.7775e-10
753.2	5.795e-10
753.3	5.8126e-10
753.4	5.8299e-10
753.5	5.8473e-10
753.6	5.8651e-10
753.7	5.8833e-10
753.8	5.902e-10
753.9	5.9213e-10
754	5.9413e-10
754.1	5.9618e-10
754.2	5.9824e-10
754.3	6.0029e-10
754.4	6.0234e-10
754.5	6.0437e-10
754.6	6.0633e-10
754.7	6.0821e-10
754.8	6.1006e-10
754.9	6.1196e-10
755	6.1398e-10
755.1	6.1608e-10
755.2	6.1821e-10
755.3	6.2028e-10
755.4	6.2229e-10
755.5	6.2421e-10
755.6	6.2615e-10
755.7	6.2819e-10
755.8	6.3033e-10
755.9	6.3252e-10
756	6.347e-10
756.1	6.3687e-10
756.2	6.3907e-10
756.3	6.4128e-10
756.4	6.4344e-10
756.5	6.4548e-10
756.6	6.4756e-10
756.7	6.4978e-10
756.8	6.5189e-10
756.9	6.5401e-10
757	6.5625e-10
757.1	6.5835e-10
757.2	6.6046e-10
757.3	6.6273e-10
757.4	6.6496e-10
757.5	6.6705e-10
757.6	6.692e-10
757.7	6.7152e-10
757.8	6.7384e-10
757.9	6.7608e-10
758	6.7824e-10
758.1	6.8036e-10
758.2	6.8259e-10
758.3	6.8496e-10
758.4	6.8736e-10
758.5	6.8976e-10
758.6	6.9214e-10
758.7	6.9443e-10
758.8	6.9666e-10
758.9	6.9887e-10
759	7.011e-10
759.1	7.0343e-10
759.2	7.0582e-10
759.3	7.0832e-10
759.4	7.1085e-10
759.5	7.1332e-10
759.6	7.158e-10
759.7	7.1828e-10
759.8	7.2076e-10
759.9	7.232e-10
760	7.2566e-10
760.1	7.2813e-10
760.2	7.3056e-10
760.3	7.3294e-10
760.4	7.3529e-10
760.5	7.3765e-10
760.6	7.4e-10
760.7	7.4238e-10
760.8	7.4479e-10
760.9	7.4717e-10
761	7.4955e-10
761.1	7.5192e-10
761.2	7.5428e-10
761.3	7.5665e-10
761.4	7.5906e-10
761.5	7.6149e-10
761.6	7.6394e-10
761.7	7.6635e-10
761.8	7.6874e-10
761.9	7.7118e-10
762	7.7365e-10
762.1	7.7623e-10
762.2	7.7886e-10
762.3	7.815e-10
762.4	7.842e-10
762.5	7.8695e-10
762.6	7.897e-10
762.7	7.925e-10
762.8	7.953e-10
762.9	7.9809e-10
763	8.0081e-10
763.1	8.0339e-10
763.2	8.0592e-10
763.3	8.0851e-10
763.4	8.1123e-10
763.5	8.1406e-10
763.6	8.1694e-10
763.7	8.1984e-10
763.8	8.2263e-10
763.9	8.2529e-10
764	8.2792e-10
764.1	8.3064e-10
764.2	8.3351e-10
764.3	8.3649e-10
764.4	8.3949e-10
764.5	8.4247e-10
764.6	8.4541e-10
764.7	8.4831e-10
764.8	8.5112e-10
764.9	8.5399e-10
765	8.5703e-10
765.1	8.5996e-10
765.2	8.628e-10
765.3	8.6579e-10
765.4	8.6879e-10
765.5	8.7172e-10
765.6	8.7475e-10
765.7	8.7788e-10
765.8	8.8086e-10
765.9	8.8372e-10
766	8.8675e-10
766.1	8.8992e-10
766.2	8.9304e-10
766.3	8.9603e-10
766.4	8.9896e-10
766.5	9.0189e-10
766.6	9.0497e-10
766.7	9.082e-10
766.8	9.1144e-10
766.9	9.1463e-10
767	9.1777e-10
767.1	9.2088e-10
767.2	9.2391e-10
767.3	9.269e-10
767.4	9.2986e-10
767.5	9.3289e-10
767.6	9.3602e-10
767.7	9.3926e-10
767.8	9.4259e-10
767.9	9.46e-10
768	9.4942e-10
768.1	9.5282e-10
768.2	9.5628e-10
768.3	9.5974e-10
768.4	9.6318e-10
768.5	9.6663e-10
768.6	9.7009e-10
768.7	9.7353e-10
768.8	9.7693e-10
768.9	9.8031e-10
769	9.8373e-10
769.1	9.872e-10
769.2	9.9068e-10
769.3	9.9411e-10
769.4	9.9753e-10
769.5	1.001e-09
769.6	1.0045e-09
769.7	1.008e-09
769.8	1.0116e-09
769.9	1.0152e-09
770	1.0188e-09
770.1	1.0224e-09
770.2	1.0261e-09
770.3	1.0298e-09
770.4	1.0335e-09
770.5	1.0373e-09
770.6	1.0411e-09
770.7	1.0448e-09
770.8	1.0485e-09
770.9	1.052e-09
771	1.0554e-09
771.1	1.0589e-09
771.2	1.0624e-09
771.3	1.0661e-09
771.4	1.0699e-09
771.5	1.0738e-09
771.6	1.0778e-09
771.7	1.0817e-09
771.8	1.0854e-09
771.9	1.089e-09
772	1.0925e-09
772.1	1.0963e-09
772.2	1.1003e-09
772.3	1.1043e-09
772.4	1.1083e-09
772.5	1.1121e-09
772.6	1.1157e-09
772.7	1.1193e-09
772.8	1.123e-09
772.9	1.1267e-09
773	1.1306e-09
773.1	1.1347e-09
773.2	1.1387e-09
773.3	1.1425e-09
773.4	1.1464e-09
773.5	1.1504e-09
773.6	1.1544e-09
773.7	1.1585e-09
773.8	1.1626e-09
773.9	1.1665e-09
774	1.1705e-09
774.1	1.1747e-09
774.2	1.1789e-09
774.3	1.1829e-09
774.4	1.1869e-09
774.5	1.191e-09
774.6	1.1953e-09
774.7	1.1996e-09
774.8	1.2038e-09
774.9	1.2078e-09
775	1.2118e-09
775.1	1.2159e-09
775.2	1.2202e-09
775.3	1.2247e-09
775.4	1.2292e-09
775.5	1.2337e-09
775.6	1.2381e-09
775.7	1.2424e-09
775.8	1.2467e-09
775.9	1.2508e-09
776	1.2549e-09
776.1	1.2591e-09
776.2	1.2633e-09
776.3	1.2676e-09
776.4	1.272e-09
776.5	1.2765e-09
776.6	1.2811e-09
776.7	1.2857e-09
776.8	1.2905e-09
776.9	1.2952e-09
777	1.2998e-09
777.1	1.3045e-09
777.2	1.3092e-09
777.3	1.3139e-09
777.4	1.3186e-09
777.5	1.3234e-09
777.6	1.328e-09
777.7	1.3327e-09
777.8	1.3375e-09
777.9	1.3422e-09
778	1.347e-09
778.1	1.3519e-09
778.2	1.3567e-09
778.3	1.3616e-09
778.4	1.3665e-09
778.5	1.3715e-09
778.6	1.3765e-09
778.7	1.3816e-09
778.8	1.3867e-09
778.9	1.3918e-09
779	1.3969e-09
779.1	1.4019e-09
779.2	1.4068e-09
779.3	1.4116e-09
779.4	1.4163e-09
779.5	1.421e-09
779.6	1.4258e-09
779.7	1.4308e-09
779.8	1.4358e-09
779.9	1.4409e-09
780	1.4462e-09
780.1	1.4515e-09
780.2	1.4568e-09
780.3	1.4618e-09
780.4	1.4667e-09
780.5	1.4717e-09
780.6	1.4767e-09
780.7	1.4819e-09
780.8	1.4873e-09
780.9	1.4928e-09
781	1.4982e-09
781.1	1.5037e-09
781.2	1.5092e-09
781.3	1.5146e-09
781.4	1.52e-09
781.5	1.5252e-09
781.6	1.5304e-09
781.7	1.5359e-09
781.8	1.5415e-09
781.9	1.5468e-09
782	1.5522e-09
782.1	1.5576e-09
782.2	1.5629e-09
782.3	1.5686e-09
782.4	1.5742e-09
782.5	1.5796e-09
782.6	1.585e-09
782.7	1.5907e-09
782.8	1.5965e-09
782.9	1.6021e-09
783	1.6075e-09
783.1	1.613e-09
783.2	1.6187e-09
783.3	1.6246e-09
783.4	1.6305e-09
783.5	1.6363e-09
783.6	1.6421e-09
783.7	1.6476e-09
783.8	1.6532e-09
783.9	1.6588e-09
784	1.6645e-09
784.1	1.6703e-09
784.2	1.6764e-09
784.3	1.6826e-09
784.4	1.6887e-09
784.5	1.6949e-09
784.6	1.7011e-09
784.7	1.7071e-09
784.8	1.7131e-09
784.9	1.7191e-09
785	1.725e-09
785.1	1.7307e-09
785.2	1.7365e-09
785.3	1.7423e-09
785.4	1.7481e-09
785.5	1.7538e-09
785.6	1.7597e-09
785.7	1.7657e-09
785.8	1.7717e-09
785.9	1.7778e-09
786	1.784e-09
786.1	1.7901e-09
786.2	1.7962e-09
786.3	1.8022e-09
786.4	1.8082e-09
786.5	1.8141e-09
786.6	1.8201e-09
786.7	1.8263e-09
786.8	1.8327e-09
786.9	1.8391e-09
787	1.8456e-09
787.1	1.8523e-09
787.2	1.8591e-09
787.3	1.8658e-09
787.4	1.8724e-09
787.5	1.8787e-09
787.6	1.8849e-09
787.7	1.8913e-09
787.8	1.8979e-09
787.9	1.9048e-09
788	1.9118e-09
788.1	1.9187e-09
788.2	1.9254e-09
788.3	1.9317e-09
788.4	1.9381e-09
788.5	1.9449e-09
788.6	1.952e-09
788.7	1.9591e-09
788.8	1.9661e-09
788.9	1.9727e-09
789	1.9792e-09
789.1	1.9859e-09
789.2	1.993e-09
789.3	2.0003e-09
789.4	2.0077e-09
789.5	2.0151e-09
789.6	2.0224e-09
789.7	2.0295e-09
789.8	2.0364e-09
789.9	2.0433e-09
790	2.0506e-09
790.1	2.0579e-09
790.2	2.0649e-09
790.3	2.0722e-09
790.4	2.0796e-09
790.5	2.0866e-09
790.6	2.0936e-09
790.7	2.1012e-09
790.8	2.1087e-09
790.9	2.1158e-09
791	2.123e-09
791.1	2.1305e-09
791.2	2.1382e-09
791.3	2.1458e-09
791.4	2.1534e-09
791.5	2.1606e-09
791.6	2.1677e-09
791.7	2.1749e-09
791.8	2.1823e-09
791.9	2.1901e-09
792	2.198e-09
792.1	2.2059e-09
792.2	2.214e-09
792.3	2.222e-09
792.4	2.2299e-09
792.5	2.2378e-09
792.6	2.2455e-09
792.7	2.2532e-09
792.8	2.2608e-09
792.9	2.2683e-09
793	2.2758e-09
793.1	2.2832e-09
793.2	2.2907e-09
793.3	2.2982e-09
793.4	2.3057e-09
793.5	2.3134e-09
793.6	2.3211e-09
793.7	2.3288e-09
793.8	2.3365e-09
793.9	2.3443e-09
794	2.3521e-09
794.1	2.36e-09
794.2	2.3678e-09
794.3	2.3757e-09
794.4	2.3836e-09
794.5	2.3916e-09
794.6	2.3994e-09
794.7	2.4074e-09
794.8	2.4153e-09
794.9	2.4232e-09
795	2.4312e-09
795.1	2.4393e-09
795.2	2.4475e-09
795.3	2.4556e-09
795.4	2.464e-09
795.5	2.4726e-09
795.6	2.4814e-09
795.7	2.4904e-09
795.8	2.4994e-09
795.9	2.5083e-09
796	2.5169e-09
796.1	2.5253e-09
796.2	2.5335e-09
796.3	2.5418e-09
796.4	2.5504e-09
796.5	2.5592e-09
796.6	2.5684e-09
796.7	2.5776e-09
796.8	2.5867e-09
796.9	2.5953e-09
797	2.6038e-09
797.1	2.6126e-09
797.2	2.6217e-09
797.3	2.631e-09
797.4	2.6403e-09
797.5	2.6493e-09
797.6	2.6581e-09
797.7	2.6666e-09
797.8	2.6752e-09
797.9	2.6837e-09
798	2.6923e-09
798.1	2.7014e-09
798.2	2.7108e-09
798.3	2.7203e-09
798.4	2.7294e-09
798.5	2.7389e-09
798.6	2.7486e-09
798.7	2.7578e-09
798.8	2.7671e-09
798.9	2.7768e-09
799	2.7864e-09
799.1	2.7955e-09
799.2	2.8049e-09
799.3	2.8148e-09
799.4	2.8245e-09
799.5	2.834e-09
799.6	2.8432e-09
799.7	2.8521e-09
799.8	2.8613e-09
799.9	2.8712e-09
800	2.8811e-09
800.1	2.891e-09
800.2	2.9009e-09
800.3	2.9109e-09
800.4	2.9209e-09
800.5	2.9308e-09
800.6	2.9405e-09
800.7	2.9502e-09
800.8	2.9599e-09
800.9	2.9696e-09
801	2.9794e-09
801.1	2.9894e-09
801.2	2.9997e-09
801.3	3.0099e-09
801.4	3.0199e-09
801.5	3.0301e-09
801.6	3.0403e-09
801.7	3.0507e-09
801.8	3.0611e-09
801.9	3.0715e-09
802	3.0818e-09
802.1	3.0924e-09
802.2	3.1031e-09
802.3	3.1141e-09
802.4	3.1256e-09
802.5	3.1372e-09
802.6	3.149e-09
802.7	3.1607e-09
802.8	3.1726e-09
802.9	3.1846e-09
803	3.1964e-09
803.1	3.2081e-09
803.2	3.2199e-09
803.3	3.2291e-09
803.4	3.2354e-09
803.5	3.2414e-09
803.6	3.2472e-09
803.7	3.2531e-09
803.8	3.259e-09
803.9	3.265e-09
804	3.2715e-09
804.1	3.2781e-09
804.2	3.2848e-09
804.3	3.2893e-09
804.4	3.2911e-09
804.5	3.2927e-09
804.6	3.2938e-09
804.7	3.2943e-09
804.8	3.2947e-09
804.9	3.2955e-09
805	3.2967e-09
805.1	3.2977e-09
805.2	3.2988e-09
805.3	3.2998e-09
805.4	3.3008e-09
805.5	3.3021e-09
805.6	3.3038e-09
805.7	3.3057e-09
805.8	3.3076e-09
805.9	3.3089e-09
806	3.3099e-09
806.1	3.3106e-09
806.2	3.3113e-09
806.3	3.312e-09
806.4	3.3128e-09
806.5	3.313e-09
806.6	3.3128e-09
806.7	3.3131e-09
806.8	3.3135e-09
806.9	3.3133e-09
807	3.3133e-09
807.1	3.313e-09
807.2	3.3126e-09
807.3	3.3128e-09
807.4	3.3131e-09
807.5	3.3127e-09
807.6	3.3125e-09
807.7	3.313e-09
807.8	3.3132e-09
807.9	3.3125e-09
808	3.3118e-09
808.1	3.3117e-09
808.2	3.3119e-09
808.3	3.3119e-09
808.4	3.3115e-09
808.5	3.3105e-09
808.6	3.3091e-09
808.7	3.3077e-09
808.8	3.3067e-09
808.9	3.3062e-09
809	3.3059e-09
809.1	3.3055e-09
809.2	3.305e-09
809.3	3.3042e-09
809.4	3.3031e-09
809.5	3.3016e-09
809.6	3.3002e-09
809.7	3.2985e-09
809.8	3.2968e-09
809.9	3.2951e-09
810	3.2934e-09
810.1	3.2916e-09
810.2	3.2899e-09
810.3	3.2886e-09
810.4	3.2873e-09
810.5	3.2858e-09
810.6	3.2845e-09
810.7	3.2833e-09
810.8	3.282e-09
810.9	3.2806e-09
811	3.2792e-09
811.1	3.2781e-09
811.2	3.277e-09
811.3	3.2758e-09
811.4	3.2745e-09
811.5	3.273e-09
811.6	3.2714e-09
811.7	3.2699e-09
811.8	3.2684e-09
811.9	3.2666e-09
812	3.2646e-09
812.1	3.2623e-09
812.2	3.2597e-09
812.3	3.2569e-09
812.4	3.254e-09
812.5	3.2514e-09
812.6	3.2489e-09
812.7	3.2465e-09
812.8	3.2445e-09
812.9	3.2426e-09
813	3.2408e-09
813.1	3.2392e-09
813.2	3.2373e-09
813.3	3.2348e-09
813.4	3.2318e-09
813.5	3.2287e-09
813.6	3.2259e-09
813.7	3.2236e-09
813.8	3.2217e-09
813.9	3.2199e-09
814	3.2178e-09
814.1	3.2147e-09
814.2	3.2112e-09
814.3	3.208e-09
814.4	3.2049e-09
814.5	3.2018e-09
814.6	3.1988e-09
814.7	3.1957e-09
814.8	3.193e-09
814.9	3.1908e-09
815	3.188e-09
815.1	3.1851e-09
815.2	3.1828e-09
815.3	3.1799e-09
815.4	3.1768e-09
815.5	3.1743e-09
815.6	3.1714e-09
815.7	3.1681e-09
815.8	3.1655e-09
815.9	3.1631e-09
816	3.1601e-09
816.1	3.1565e-09
816.2	3.1533e-09
816.3	3.1509e-09
816.4	3.1486e-09
816.5	3.1459e-09
816.6	3.1427e-09
816.7	3.139e-09
816.8	3.1354e-09
816.9	3.132e-09
817	3.1291e-09
817.1	3.1267e-09
817.2	3.1242e-09
817.3	3.1214e-09
817.4	3.1184e-09
817.5	3.1152e-09
817.6	3.1118e-09
817.7	3.1081e-09
817.8	3.1041e-09
817.9	3.1001e-09
818	3.0964e-09
818.1	3.093e-09
818.2	3.0899e-09
818.3	3.0871e-09
818.4	3.0843e-09
818.5	3.0817e-09
818.6	3.079e-09
818.7	3.0764e-09
818.8	3.0738e-09
818.9	3.0711e-09
819	3.0684e-09
819.1	3.0655e-09
819.2	3.0626e-09
819.3	3.0599e-09
819.4	3.0571e-09
819.5	3.0542e-09
819.6	3.0513e-09
819.7	3.0485e-09
819.8	3.0456e-09
819.9	3.0426e-09
820	3.0395e-09
820.1	3.0368e-09
820.2	3.0341e-09
820.3	3.0315e-09
820.4	3.0288e-09
820.5	3.0261e-09
820.6	3.0231e-09
820.7	3.02e-09
820.8	3.0167e-09
820.9	3.013e-09
821	3.0092e-09
821.1	3.0053e-09
821.2	3.0015e-09
821.3	2.9979e-09
821.4	2.9945e-09
821.5	2.9917e-09
821.6	2.989e-09
821.7	2.9864e-09
821.8	2.9836e-09
821.9	2.9802e-09
822	2.9762e-09
822.1	2.9722e-09
822.2	2.9686e-09
822.3	2.9656e-09
822.4	2.9629e-09
822.5	2.9603e-09
822.6	2.9572e-09
822.7	2.9537e-09
822.8	2.9501e-09
822.9	2.947e-09
823	2.9443e-09
823.1	2.9415e-09
823.2	2.9382e-09
823.3	2.9349e-09
823.4	2.932e-09
823.5	2.9285e-09
823.6	2.9251e-09
823.7	2.9224e-09
823.8	2.9192e-09
823.9	2.9158e-09
824	2.913e-09
824.1	2.9098e-09
824.2	2.9059e-09
824.3	2.9024e-09
824.4	2.8996e-09
824.5	2.8971e-09
824.6	2.8942e-09
824.7	2.8907e-09
824.8	2.887e-09
824.9	2.8836e-09
825	2.8808e-09
825.1	2.8783e-09
825.2	2.8757e-09
825.3	2.8729e-09
825.4	2.8699e-09
825.5	2.8664e-09
825.6	2.8625e-09
825.7	2.8587e-09
825.8	2.8553e-09
825.9	2.8524e-09
826	2.8498e-09
826.1	2.8475e-09
826.2	2.8452e-09
826.3	2.8428e-09
826.4	2.8403e-09
826.5	2.8376e-09
826.6	2.8347e-09
826.7	2.8317e-09
826.8	2.8287e-09
826.9	2.8256e-09
827	2.822e-09
827.1	2.8183e-09
827.2	2.8146e-09
827.3	2.8111e-09
827.4	2.8077e-09
827.5	2.8041e-09
827.6	2.8006e-09
827.7	2.7972e-09
827.8	2.7937e-09
827.9	2.7903e-09
828	2.7868e-09
828.1	2.7834e-09
828.2	2.7803e-09
828.3	2.7771e-09
828.4	2.7738e-09
828.5	2.7703e-09
828.6	2.7669e-09
828.7	2.7635e-09
828.8	2.7602e-09
828.9	2.757e-09
829	2.7541e-09
829.1	2.7513e-09
829.2	2.7488e-09
829.3	2.7464e-09
829.4	2.7444e-09
829.5	2.7426e-09
829.6	2.7407e-09
829.7	2.7389e-09
829.8	2.7365e-09
829.9	2.7335e-09
830	2.7303e-09
830.1	2.7273e-09
830.2	2.7248e-09
830.3	2.7224e-09
830.4	2.7205e-09
830.5	2.7187e-09
830.6	2.7165e-09
830.7	2.7137e-09
830.8	2.7105e-09
830.9	2.7075e-09
831	2.7049e-09
831.1	2.7024e-09
831.2	2.6997e-09
831.3	2.6965e-09
831.4	2.6933e-09
831.5	2.6912e-09
831.6	2.6893e-09
831.7	2.6866e-09
831.8	2.6841e-09
831.9	2.6822e-09
832	2.6798e-09
832.1	2.6773e-09
832.2	2.6755e-09
832.3	2.6731e-09
832.4	2.6703e-09
832.5	2.6682e-09
832.6	2.6666e-09
832.7	2.6643e-09
832.8	2.6616e-09
832.9	2.6591e-09
833	2.6571e-09
833.1	2.6554e-09
833.2	2.6539e-09
833.3	2.6521e-09
833.4	2.6496e-09
833.5	2.6466e-09
833.6	2.6437e-09
833.7	2.6414e-09
833.8	2.6393e-09
833.9	2.6376e-09
834	2.6361e-09
834.1	2.6346e-09
834.2	2.6329e-09
834.3	2.6312e-09
834.4	2.6294e-09
834.5	2.6273e-09
834.6	2.6249e-09
834.7	2.6224e-09
834.8	2.6198e-09
834.9	2.6171e-09
835	2.6143e-09
835.1	2.6119e-09
835.2	2.6094e-09
835.3	2.6071e-09
835.4	2.605e-09
835.5	2.603e-09
835.6	2.6012e-09
835.7	2.5995e-09
835.8	2.5979e-09
835.9	2.5963e-09
836	2.5944e-09
836.1	2.5926e-09
836.2	2.5912e-09
836.3	2.5895e-09
836.4	2.5876e-09
836.5	2.5858e-09
836.6	2.5838e-09
836.7	2.5816e-09
836.8	2.5794e-09
836.9	2.5771e-09
837	2.5747e-09
837.1	2.5719e-09
837.2	2.569e-09
837.3	2.5664e-09
837.4	2.5641e-09
837.5	2.5624e-09
837.6	2.5611e-09
837.7	2.5599e-09
837.8	2.5585e-09
837.9	2.5573e-09
838	2.556e-09
838.1	2.5545e-09
838.2	2.5526e-09
838.3	2.5502e-09
838.4	2.5479e-09
838.5	2.5457e-09
838.6	2.5439e-09
838.7	2.5428e-09
838.8	2.5415e-09
838.9	2.5397e-09
839	2.5376e-09
839.1	2.5352e-09
839.2	2.5329e-09
839.3	2.531e-09
839.4	2.5294e-09
839.5	2.5276e-09
839.6	2.5256e-09
839.7	2.5234e-09
839.8	2.5214e-09
839.9	2.52e-09
840	2.5184e-09
840.1	2.5161e-09
840.2	2.5142e-09
840.3	2.5127e-09
840.4	2.5107e-09
840.5	2.509e-09
840.6	2.5075e-09
840.7	2.5053e-09
840.8	2.5031e-09
840.9	2.5019e-09
841	2.5007e-09
841.1	2.4988e-09
841.2	2.4965e-09
841.3	2.4942e-09
841.4	2.4924e-09
841.5	2.4911e-09
841.6	2.49e-09
841.7	2.4887e-09
841.8	2.4869e-09
841.9	2.4846e-09
842	2.4821e-09
842.1	2.4797e-09
842.2	2.4777e-09
842.3	2.476e-09
842.4	2.4746e-09
842.5	2.4736e-09
842.6	2.4726e-09
842.7	2.4715e-09
842.8	2.4702e-09
842.9	2.4687e-09
843	2.4671e-09
843.1	2.4653e-09
843.2	2.4633e-09
843.3	2.4613e-09
843.4	2.459e-09
843.5	2.4566e-09
843.6	2.4541e-09
843.7	2.4516e-09
843.8	2.4491e-09
843.9	2.4466e-09
844	2.4442e-09
844.1	2.4418e-09
844.2	2.4394e-09
844.3	2.4368e-09
844.4	2.4344e-09
844.5	2.4321e-09
844.6	2.4296e-09
844.7	2.4271e-09
844.8	2.4246e-09
844.9	2.4222e-09
845	2.4196e-09
845.1	2.4173e-09
845.2	2.4152e-09
845.3	2.413e-09
845.4	2.4111e-09
845.5	2.4094e-09
845.6	2.4079e-09
845.7	2.4065e-09
845.8	2.4053e-09
845.9	2.4042e-09
846	2.403e-09
846.1	2.4017e-09
846.2	2.4002e-09
846.3	2.3979e-09
846.4	2.3951e-09
846.5	2.3928e-09
846.6	2.3909e-09
846.7	2.3895e-09
846.8	2.3883e-09
846.9	2.3872e-09
847	2.3858e-09
847.1	2.3836e-09
847.2	2.381e-09
847.3	2.3791e-09
847.4	2.3775e-09
847.5	2.3764e-09
847.6	2.3754e-09
847.7	2.3743e-09
847.8	2.3731e-09
847.9	2.372e-09
848	2.3708e-09
848.1	2.3691e-09
848.2	2.3669e-09
848.3	2.3651e-09
848.4	2.3637e-09
848.5	2.3614e-09
848.6	2.3592e-09
848.7	2.3578e-09
848.8	2.356e-09
848.9	2.3543e-09
849	2.3531e-09
849.1	2.3516e-09
849.2	2.3495e-09
849.3	2.3473e-09
849.4	2.3457e-09
849.5	2.3447e-09
849.6	2.3434e-09
849.7	2.3415e-09
849.8	2.3394e-09
849.9	2.3373e-09
850	2.3353e-09
850.1	2.3339e-09
850.2	2.3327e-09
850.3	2.3315e-09
850.4	2.3303e-09
850.5	2.3287e-09
850.6	2.3268e-09
850.7	2.3247e-09
850.8	2.3224e-09
850.9	2.32e-09
851	2.3177e-09
851.1	2.3155e-09
851.2	2.3136e-09
851.3	2.3121e-09
851.4	2.3108e-09
851.5	2.3095e-09
851.6	2.3084e-09
851.7	2.3075e-09
851.8	2.3066e-09
851.9	2.3056e-09
852	2.3045e-09
852.1	2.3033e-09
852.2	2.3022e-09
852.3	2.301e-09
852.4	2.2998e-09
852.5	2.2987e-09
852.6	2.2976e-09
852.7	2.2964e-09
852.8	2.2951e-09
852.9	2.2938e-09
853	2.2925e-09
853.1	2.2915e-09
853.2	2.2905e-09
853.3	2.2895e-09
853.4	2.2884e-09
853.5	2.2871e-09
853.6	2.2859e-09
853.7	2.2847e-09
853.8	2.2833e-09
853.9	2.2814e-09
854	2.2795e-09
854.1	2.2773e-09
854.2	2.275e-09
854.3	2.2728e-09
854.4	2.2709e-09
854.5	2.2694e-09
854.6	2.2685e-09
854.7	2.2677e-09
854.8	2.2668e-09
854.9	2.2656e-09
855	2.2637e-09
855.1	2.2615e-09
855.2	2.2594e-09
855.3	2.2577e-09
855.4	2.2566e-09
855.5	2.256e-09
855.6	2.2549e-09
855.7	2.2532e-09
855.8	2.2511e-09
855.9	2.2491e-09
856	2.2473e-09
856.1	2.2457e-09
856.2	2.244e-09
856.3	2.2419e-09
856.4	2.24e-09
856.5	2.2392e-09
856.6	2.2385e-09
856.7	2.2367e-09
856.8	2.2351e-09
856.9	2.234e-09
857	2.2324e-09
857.1	2.2312e-09
857.2	2.2303e-09
857.3	2.2287e-09
857.4	2.2271e-09
857.5	2.226e-09
857.6	2.2251e-09
857.7	2.2236e-09
857.8	2.2214e-09
857.9	2.2196e-09
858	2.2187e-09
858.1	2.2179e-09
858.2	2.2169e-09
858.3	2.2158e-09
858.4	2.2143e-09
858.5	2.2122e-09
858.6	2.21e-09
858.7	2.2083e-09
858.8	2.2071e-09
858.9	2.2062e-09
859	2.2054e-09
859.1	2.2046e-09
859.2	2.2038e-09
859.3	2.2029e-09
859.4	2.202e-09
859.5	2.2009e-09
859.6	2.1996e-09
859.7	2.198e-09
859.8	2.1964e-09
859.9	2.1943e-09
860	2.1921e-09
860.1	2.1901e-09
860.2	2.1883e-09
860.3	2.1863e-09
860.4	2.1843e-09
860.5	2.1825e-09
860.6	2.1808e-09
860.7	2.1791e-09
860.8	2.1776e-09
860.9	2.1761e-09
861	2.1744e-09
861.1	2.173e-09
861.2	2.1715e-09
861.3	2.17e-09
861.4	2.1684e-09
861.5	2.1667e-09
861.6	2.1651e-09
861.7	2.1632e-09
861.8	2.1611e-09
861.9	2.1593e-09
862	2.1575e-09
862.1	2.1555e-09
862.2	2.1538e-09
862.3	2.1523e-09
862.4	2.1509e-09
862.5	2.1498e-09
862.6	2.1488e-09
862.7	2.1479e-09
862.8	2.1471e-09
862.9	2.1463e-09
863	2.1451e-09
863.1	2.1431e-09
863.2	2.1407e-09
863.3	2.1386e-09
863.4	2.1371e-09
863.5	2.1359e-09
863.6	2.1351e-09
863.7	2.1345e-09
863.8	2.1332e-09
863.9	2.131e-09
864	2.1289e-09
864.1	2.1275e-09
864.2	2.1265e-09
864.3	2.1256e-09
864.4	2.1247e-09
864.5	2.1238e-09
864.6	2.123e-09
864.7	2.1219e-09
864.8	2.1202e-09
864.9	2.1184e-09
865	2.1172e-09
865.1	2.1158e-09
865.2	2.114e-09
865.3	2.1127e-09
865.4	2.1116e-09
865.5	2.1098e-09
865.6	2.1084e-09
865.7	2.1072e-09
865.8	2.1053e-09
865.9	2.1036e-09
866	2.1026e-09
866.1	2.1017e-09
866.2	2.1005e-09
866.3	2.0988e-09
866.4	2.0967e-09
866.5	2.095e-09
866.6	2.0939e-09
866.7	2.0932e-09
866.8	2.0922e-09
866.9	2.091e-09
867	2.0897e-09
867.1	2.0878e-09
867.2	2.0857e-09
867.3	2.0836e-09
867.4	2.0816e-09
867.5	2.0799e-09
867.6	2.0789e-09
867.7	2.0783e-09
867.8	2.0775e-09
867.9	2.0766e-09
868	2.0758e-09
868.1	2.075e-09
868.2	2.0741e-09
868.3	2.073e-09
868.4	2.0718e-09
868.5	2.0703e-09
868.6	2.0688e-09
868.7	2.0673e-09
868.8	2.0656e-09
868.9	2.0638e-09
869	2.0622e-09
869.1	2.0605e-09
869.2	2.0587e-09
869.3	2.0569e-09
869.4	2.055e-09
869.5	2.0533e-09
869.6	2.0516e-09
869.7	2.05e-09
869.8	2.0485e-09
869.9	2.0469e-09
870	2.0454e-09
870.1	2.0442e-09
870.2	2.0433e-09
870.3	2.0424e-09
870.4	2.0416e-09
870.5	2.0409e-09
870.6	2.0403e-09
870.7	2.0398e-09
870.8	2.0394e-09
870.9	2.0392e-09
871	2.0388e-09
871.1	2.038e-09
871.2	2.0367e-09
871.3	2.0351e-09
871.4	2.0334e-09
871.5	2.032e-09
871.6	2.0311e-09
871.7	2.0305e-09
871.8	2.0301e-09
871.9	2.0297e-09
872	2.0288e-09
872.1	2.0273e-09
872.2	2.0255e-09
872.3	2.0241e-09
872.4	2.0233e-09
872.5	2.0229e-09
872.6	2.0227e-09
872.7	2.0224e-09
872.8	2.022e-09
872.9	2.0213e-09
873	2.0206e-09
873.1	2.0194e-09
873.2	2.0177e-09
873.3	2.0171e-09
873.4	2.0167e-09
873.5	2.0151e-09
873.6	2.0138e-09
873.7	2.0132e-09
873.8	2.0121e-09
873.9	2.0111e-09
874	2.0106e-09
874.1	2.0092e-09
874.2	2.0075e-09
874.3	2.0065e-09
874.4	2.0061e-09
874.5	2.0055e-09
874.6	2.0043e-09
874.7	2.0026e-09
874.8	2.0011e-09
874.9	2e-09
875	1.9995e-09
875.1	1.9992e-09
875.2	1.9987e-09
875.3	1.998e-09
875.4	1.997e-09
875.5	1.9954e-09
875.6	1.9935e-09
875.7	1.9919e-09
875.8	1.9905e-09
875.9	1.9894e-09
876	1.9886e-09
876.1	1.9879e-09
876.2	1.9873e-09
876.3	1.9867e-09
876.4	1.9861e-09
876.5	1.9855e-09
876.6	1.9848e-09
876.7	1.9839e-09
876.8	1.9828e-09
876.9	1.9817e-09
877	1.9804e-09
877.1	1.9791e-09
877.2	1.9778e-09
877.3	1.9764e-09
877.4	1.9749e-09
877.5	1.9733e-09
877.6	1.9717e-09
877.7	1.9701e-09
877.8	1.9685e-09
877.9	1.967e-09
878	1.9655e-09
878.1	1.964e-09
878.2	1.9626e-09
878.3	1.9612e-09
878.4	1.96e-09
878.5	1.9589e-09
878.6	1.958e-09
878.7	1.9572e-09
878.8	1.9565e-09
878.9	1.9559e-09
879	1.9555e-09
879.1	1.9551e-09
879.2	1.9546e-09
879.3	1.954e-09
879.4	1.953e-09
879.5	1.9516e-09
879.6	1.9499e-09
879.7	1.948e-09
879.8	1.9464e-09
879.9	1.9452e-09
880	1.9445e-09
880.1	1.9439e-09
880.2	1.9433e-09
880.3	1.9425e-09
880.4	1.9412e-09
880.5	1.9394e-09
880.6	1.9378e-09
880.7	1.9369e-09
880.8	1.9365e-09
880.9	1.936e-09
881	1.9355e-09
881.1	1.9349e-09
881.2	1.9344e-09
881.3	1.9339e-09
881.4	1.9333e-09
881.5	1.932e-09
881.6	1.9303e-09
881.7	1.9292e-09
881.8	1.9282e-09
881.9	1.9269e-09
882	1.9259e-09
882.1	1.9249e-09
882.2	1.9233e-09
882.3	1.9223e-09
882.4	1.9217e-09
882.5	1.9203e-09
882.6	1.9188e-09
882.7	1.9179e-09
882.8	1.9175e-09
882.9	1.9168e-09
883	1.9157e-09
883.1	1.914e-09
883.2	1.9122e-09
883.3	1.911e-09
883.4	1.9105e-09
883.5	1.9101e-09
883.6	1.9095e-09
883.7	1.9087e-09
883.8	1.9075e-09
883.9	1.906e-09
884	1.9045e-09
884.1	1.9027e-09
884.2	1.9007e-09
884.3	1.8992e-09
884.4	1.898e-09
884.5	1.8971e-09
884.6	1.8963e-09
884.7	1.8959e-09
884.8	1.8955e-09
884.9	1.895e-09
885	1.8944e-09
885.1	1.8938e-09
885.2	1.893e-09
885.3	1.8923e-09
885.4	1.8916e-09
885.5	1.8907e-09
885.6	1.8899e-09
885.7	1.8888e-09
885.8	1.8877e-09
885.9	1.8866e-09
886	1.8854e-09
886.1	1.8844e-09
886.2	1.8833e-09
886.3	1.8824e-09
886.4	1.8816e-09
886.5	1.8809e-09
886.6	1.8802e-09
886.7	1.8795e-09
886.8	1.879e-09
886.9	1.8783e-09
887	1.8776e-09
887.1	1.8773e-09
887.2	1.8768e-09
887.3	1.8762e-09
887.4	1.8756e-09
887.5	1.8747e-09
887.6	1.8734e-09
887.7	1.8719e-09
887.8	1.8703e-09
887.9	1.8688e-09
888	1.8679e-09
888.1	1.867e-09
888.2	1.8664e-09
888.3	1.8659e-09
888.4	1.8653e-09
888.5	1.8643e-09
888.6	1.8627e-09
888.7	1.8611e-09
888.8	1.86e-09
888.9	1.8594e-09
889	1.8589e-09
889.1	1.8584e-09
889.2	1.8574e-09
889.3	1.8559e-09
889.4	1.8543e-09
889.5	1.8527e-09
889.6	1.8514e-09
889.7	1.8506e-09
889.8	1.85e-09
889.9	1.8488e-09
890	1.8475e-09
890.1	1.8471e-09
890.2	1.8462e-09
890.3	1.8449e-09
890.4	1.8441e-09
890.5	1.843e-09
890.6	1.8416e-09
890.7	1.8409e-09
890.8	1.8405e-09
890.9	1.8393e-09
891	1.8375e-09
891.1	1.8365e-09
891.2	1.8361e-09
891.3	1.8355e-09
891.4	1.8345e-09
891.5	1.8331e-09
891.6	1.8316e-09
891.7	1.83e-09
891.8	1.8291e-09
891.9	1.8287e-09
892	1.8282e-09
892.1	1.8275e-09
892.2	1.8268e-09
892.3	1.8257e-09
892.4	1.8243e-09
892.5	1.8226e-09
892.6	1.8209e-09
892.7	1.8192e-09
892.8	1.8177e-09
892.9	1.8164e-09
893	1.8153e-09
893.1	1.8145e-09
893.2	1.8138e-09
893.3	1.8133e-09
893.4	1.8129e-09
893.5	1.8123e-09
893.6	1.8117e-09
893.7	1.811e-09
893.8	1.8103e-09
893.9	1.8095e-09
894	1.8087e-09
894.1	1.808e-09
894.2	1.8073e-09
894.3	1.8066e-09
894.4	1.8057e-09
894.5	1.8047e-09
894.6	1.8038e-09
894.7	1.8033e-09
894.8	1.8028e-09
894.9	1.8022e-09
895	1.8016e-09
895.1	1.8009e-09
895.2	1.8004e-09
895.3	1.8e-09
895.4	1.7998e-09
895.5	1.7997e-09
895.6	1.7994e-09
895.7	1.7988e-09
895.8	1.7978e-09
895.9	1.7965e-09
896	1.7949e-09
896.1	1.7934e-09
896.2	1.792e-09
896.3	1.7909e-09
896.4	1.7902e-09
896.5	1.7899e-09
896.6	1.7898e-09
896.7	1.7897e-09
896.8	1.7892e-09
896.9	1.788e-09
897	1.7865e-09
897.1	1.7852e-09
897.2	1.7844e-09
897.3	1.784e-09
897.4	1.7839e-09
897.5	1.7835e-09
897.6	1.7826e-09
897.7	1.7812e-09
897.8	1.7798e-09
897.9	1.7787e-09
898	1.7782e-09
898.1	1.7781e-09
898.2	1.7778e-09
898.3	1.7765e-09
898.4	1.7753e-09
898.5	1.7746e-09
898.6	1.7734e-09
898.7	1.7727e-09
898.8	1.7724e-09
898.9	1.771e-09
899	1.7697e-09
899.1	1.7691e-09
899.2	1.7683e-09
899.3	1.7668e-09
899.4	1.7653e-09
899.5	1.7646e-09
899.6	1.7641e-09
899.7	1.7635e-09
899.8	1.7625e-09
899.9	1.7609e-09
900	1.7591e-09
900.1	1.7577e-09
900.2	1.7566e-09
900.3	1.756e-09
900.4	1.7552e-09
900.5	1.7541e-09
900.6	1.753e-09
900.7	1.7516e-09
900.8	1.7499e-09
900.9	1.748e-09
901	1.7457e-09
901.1	1.7433e-09
901.2	1.741e-09
901.3	1.7392e-09
901.4	1.7376e-09
901.5	1.7361e-09
901.6	1.735e-09
901.7	1.734e-09
901.8	1.7326e-09
901.9	1.7313e-09
902	1.7299e-09
902.1	1.7284e-09
902.2	1.7267e-09
902.3	1.725e-09
902.4	1.7231e-09
902.5	1.7212e-09
902.6	1.7191e-09
902.7	1.7166e-09
902.8	1.7142e-09
902.9	1.7119e-09
903	1.7095e-09
903.1	1.7069e-09
903.2	1.7043e-09
903.3	1.7018e-09
903.4	1.6994e-09
903.5	1.6972e-09
903.6	1.6949e-09
903.7	1.6925e-09
903.8	1.6898e-09
903.9	1.6868e-09
904	1.6835e-09
904.1	1.6798e-09
904.2	1.6758e-09
904.3	1.6704e-09
904.4	1.6639e-09
904.5	1.6577e-09
904.6	1.6515e-09
904.7	1.6458e-09
904.8	1.6402e-09
904.9	1.6346e-09
905	1.629e-09
905.1	1.6232e-09
905.2	1.6167e-09
905.3	1.6063e-09
905.4	1.593e-09
905.5	1.5806e-09
905.6	1.5687e-09
905.7	1.557e-09
905.8	1.5452e-09
905.9	1.5332e-09
906	1.5208e-09
906.1	1.5084e-09
906.2	1.4961e-09
906.3	1.4805e-09
906.4	1.4622e-09
906.5	1.4446e-09
906.6	1.4268e-09
906.7	1.4091e-09
906.8	1.3921e-09
906.9	1.3745e-09
907	1.3574e-09
907.1	1.3413e-09
907.2	1.3249e-09
907.3	1.3055e-09
907.4	1.284e-09
907.5	1.2628e-09
907.6	1.2415e-09
907.7	1.2207e-09
907.8	1.2008e-09
907.9	1.1818e-09
908	1.1627e-09
908.1	1.1435e-09
908.2	1.1242e-09
908.3	1.104e-09
908.4	1.0837e-09
908.5	1.0642e-09
908.6	1.0454e-09
908.7	1.027e-09
908.8	1.009e-09
908.9	9.9073e-10
909	9.7221e-10
909.1	9.5384e-10
909.2	9.3547e-10
909.3	9.1847e-10
909.4	9.028e-10
909.5	8.8677e-10
909.6	8.7073e-10
909.7	8.5475e-10
909.8	8.3876e-10
909.9	8.2271e-10
910	8.0655e-10
910.1	7.9058e-10
910.2	7.7444e-10
910.3	7.6067e-10
910.4	7.4893e-10
910.5	7.3621e-10
910.6	7.2265e-10
910.7	7.0832e-10
910.8	6.9317e-10
910.9	6.7732e-10
911	6.6066e-10
911.1	6.4328e-10
911.2	6.2497e-10
911.3	6.0837e-10
911.4	5.9299e-10
911.5	5.7571e-10
911.6	5.5673e-10
911.7	5.358e-10
911.8	5.1281e-10
911.9	4.881e-10
912	4.6135e-10
912.1	4.3237e-10
912.2	4.0122e-10
912.3	3.6982e-10
912.4	3.3754e-10
912.5	3.0147e-10
912.6	2.6124e-10
912.7	2.1623e-10
912.8	1.6529e-10
912.9	1.0697e-10
913	3.9329e-11
913.1	-4.0281e-11
913.2	-1.35e-10
913.3	-2.4756e-10
913.4	-3.8258e-10
913.5	-5.4704e-10
913.6	-7.4498e-10
913.7	-9.8219e-10
913.8	-1.2647e-09
913.9	-1.6007e-09
914	-1.9958e-09
914.1	-2.4281e-09
914.2	-2.7905e-09
914.3	-2.9843e-09
914.4	-3.0351e-09
914.5	-3.0017e-09
914.6	-2.9237e-09
914.7	-2.8226e-09
914.8	-2.7052e-09
914.9	-2.583e-09
915	-2.4625e-09
915.1	-2.3541e-09
915.2	-2.2532e-09
915.3	-2.156e-09
915.4	-2.0587e-09
915.5	-1.9509e-09
915.6	-1.8352e-09
915.7	-1.7047e-09
915.8	-1.5609e-09
915.9	-1.4039e-09
916	-1.2375e-09
916.1	-1.0688e-09
916.2	-9.0432e-10
916.3	-7.5209e-10
916.4	-6.1383e-10
916.5	-4.8968e-10
916.6	-3.7624e-10
916.7	-2.7032e-10
916.8	-1.6964e-10
916.9	-7.3601e-11
917	1.6888e-11
917.1	9.9583e-11
917.2	1.7392e-10
917.3	2.3946e-10
917.4	2.9762e-10
917.5	3.5017e-10
917.6	3.9789e-10
917.7	4.4176e-10
917.8	4.8231e-10
917.9	5.1993e-10
918	5.5486e-10
918.1	5.8715e-10
918.2	6.1705e-10
918.3	6.436e-10
918.4	6.6758e-10
918.5	6.9038e-10
918.6	7.1142e-10
918.7	7.3072e-10
918.8	7.4808e-10
918.9	7.6339e-10
919	7.7697e-10
919.1	7.8889e-10
919.2	7.9922e-10
919.3	8.058e-10
919.4	8.0994e-10
919.5	8.1405e-10
919.6	8.1734e-10
919.7	8.1982e-10
919.8	8.2129e-10
919.9	8.2165e-10
920	8.2091e-10
920.1	8.192e-10
920.2	8.165e-10
920.3	8.1029e-10
920.4	8.0191e-10
920.5	7.9433e-10
920.6	7.8692e-10
920.7	7.7971e-10
920.8	7.725e-10
920.9	7.6492e-10
921	7.5702e-10
921.1	7.4894e-10
921.2	7.4038e-10
921.3	7.2924e-10
921.4	7.1629e-10
921.5	7.0395e-10
921.6	6.9198e-10
921.7	6.8057e-10
921.8	6.6973e-10
921.9	6.5944e-10
922	6.4927e-10
922.1	6.3868e-10
922.2	6.2768e-10
922.3	6.1637e-10
922.4	6.0531e-10
922.5	5.9502e-10
922.6	5.8517e-10
922.7	5.7546e-10
922.8	5.6588e-10
922.9	5.5653e-10
923	5.4716e-10
923.1	5.3756e-10
923.2	5.2805e-10
923.3	5.206e-10
923.4	5.1474e-10
923.5	5.0796e-10
923.6	5.0101e-10
923.7	4.9454e-10
923.8	4.8787e-10
923.9	4.8116e-10
924	4.7501e-10
924.1	4.6941e-10
924.2	4.6373e-10
924.3	4.599e-10
924.4	4.5784e-10
924.5	4.5553e-10
924.6	4.5323e-10
924.7	4.5071e-10
924.8	4.4802e-10
924.9	4.4524e-10
925	4.4235e-10
925.1	4.3941e-10
925.2	4.3668e-10
925.3	4.3647e-10
925.4	4.3821e-10
925.5	4.395e-10
925.6	4.4044e-10
925.7	4.4107e-10
925.8	4.4161e-10
925.9	4.4232e-10
926	4.4296e-10
926.1	4.4362e-10
926.2	4.4463e-10
926.3	4.4751e-10
926.4	4.517e-10
926.5	4.5523e-10
926.6	4.5835e-10
926.7	4.6126e-10
926.8	4.642e-10
926.9	4.6727e-10
927	4.7037e-10
927.1	4.7351e-10
927.2	4.7672e-10
927.3	4.8099e-10
927.4	4.8612e-10
927.5	4.9089e-10
927.6	4.9544e-10
927.7	5.0001e-10
927.8	5.045e-10
927.9	5.089e-10
928	5.1339e-10
928.1	5.179e-10
928.2	5.2252e-10
928.3	5.2748e-10
928.4	5.3278e-10
928.5	5.3814e-10
928.6	5.435e-10
928.7	5.487e-10
928.8	5.5391e-10
928.9	5.5934e-10
929	5.6482e-10
929.1	5.7021e-10
929.2	5.7549e-10
929.3	5.8083e-10
929.4	5.8612e-10
929.5	5.9125e-10
929.6	5.9655e-10
929.7	6.0227e-10
929.8	6.0828e-10
929.9	6.1432e-10
930	6.2031e-10
930.1	6.2609e-10
930.2	6.3143e-10
930.3	6.3682e-10
930.4	6.4289e-10
930.5	6.4935e-10
930.6	6.5597e-10
930.7	6.6245e-10
930.8	6.6862e-10
930.9	6.7442e-10
931	6.8008e-10
931.1	6.857e-10
931.2	6.9149e-10
931.3	6.9804e-10
931.4	7.0545e-10
931.5	7.1308e-10
931.6	7.2032e-10
931.7	7.2695e-10
931.8	7.338e-10
931.9	7.4093e-10
932	7.4761e-10
932.1	7.5459e-10
932.2	7.6184e-10
932.3	7.6946e-10
932.4	7.7792e-10
932.5	7.8652e-10
932.6	7.9488e-10
932.7	8.0265e-10
932.8	8.1008e-10
932.9	8.1775e-10
933	8.2567e-10
933.1	8.337e-10
933.2	8.4162e-10
933.3	8.5055e-10
933.4	8.6021e-10
933.5	8.6927e-10
933.6	8.7807e-10
933.7	8.8681e-10
933.8	8.9557e-10
933.9	9.0437e-10
934	9.1304e-10
934.1	9.2143e-10
934.2	9.2965e-10
934.3	9.3896e-10
934.4	9.4916e-10
934.5	9.5866e-10
934.6	9.6764e-10
934.7	9.7639e-10
934.8	9.8483e-10
934.9	9.9285e-10
935	1.0006e-09
935.1	1.0082e-09
935.2	1.0156e-09
935.3	1.0232e-09
935.4	1.0312e-09
935.5	1.0389e-09
935.6	1.0464e-09
935.7	1.0538e-09
935.8	1.0608e-09
935.9	1.0676e-09
936	1.0742e-09
936.1	1.0808e-09
936.2	1.0871e-09
936.3	1.0926e-09
936.4	1.0974e-09
936.5	1.1021e-09
936.6	1.1067e-09
936.7	1.1112e-09
936.8	1.1158e-09
936.9	1.1205e-09
937	1.1254e-09
937.1	1.1304e-09
937.2	1.1355e-09
937.3	1.1392e-09
937.4	1.142e-09
937.5	1.1453e-09
937.6	1.1487e-09
937.7	1.1522e-09
937.8	1.1556e-09
937.9	1.1587e-09
938	1.1614e-09
938.1	1.1639e-09
938.2	1.1667e-09
938.3	1.1688e-09
938.4	1.1704e-09
938.5	1.1725e-09
938.6	1.1745e-09
938.7	1.1761e-09
938.8	1.1773e-09
938.9	1.1787e-09
939	1.1804e-09
939.1	1.1827e-09
939.2	1.1851e-09
939.3	1.1867e-09
939.4	1.1876e-09
939.5	1.1888e-09
939.6	1.1901e-09
939.7	1.1912e-09
939.8	1.192e-09
939.9	1.1927e-09
940	1.1939e-09
940.1	1.1949e-09
940.2	1.1958e-09
940.3	1.1967e-09
940.4	1.1971e-09
940.5	1.1974e-09
940.6	1.1982e-09
940.7	1.1989e-09
940.8	1.1992e-09
940.9	1.1994e-09
941	1.2001e-09
941.1	1.201e-09
941.2	1.2019e-09
941.3	1.202e-09
941.4	1.2017e-09
941.5	1.2017e-09
941.6	1.2021e-09
941.7	1.2026e-09
941.8	1.2031e-09
941.9	1.2036e-09
942	1.204e-09
942.1	1.2041e-09
942.2	1.2039e-09
942.3	1.2037e-09
942.4	1.2034e-09
942.5	1.2033e-09
942.6	1.2034e-09
942.7	1.2038e-09
942.8	1.2043e-09
942.9	1.2048e-09
943	1.2052e-09
943.1	1.2055e-09
943.2	1.2058e-09
943.3	1.206e-09
943.4	1.2059e-09
943.5	1.2058e-09
943.6	1.2056e-09
943.7	1.2052e-09
943.8	1.2048e-09
943.9	1.2045e-09
944	1.2042e-09
944.1	1.2039e-09
944.2	1.2035e-09
944.3	1.2029e-09
944.4	1.2023e-09
944.5	1.2019e-09
944.6	1.2017e-09
944.7	1.2013e-09
944.8	1.201e-09
944.9	1.2007e-09
945	1.2003e-09
945.1	1.2e-09
945.2	1.1998e-09
945.3	1.1996e-09
945.4	1.1995e-09
945.5	1.1994e-09
945.6	1.1994e-09
945.7	1.1996e-09
945.8	1.1997e-09
945.9	1.2001e-09
946	1.2006e-09
946.1	1.2009e-09
946.2	1.2011e-09
946.3	1.2007e-09
946.4	1.2001e-09
946.5	1.1995e-09
946.6	1.1991e-09
946.7	1.199e-09
946.8	1.1992e-09
946.9	1.1997e-09
947	1.2001e-09
947.1	1.2e-09
947.2	1.1995e-09
947.3	1.199e-09
947.4	1.1989e-09
947.5	1.1992e-09
947.6	1.1996e-09
947.7	1.2e-09
947.8	1.2005e-09
947.9	1.2009e-09
948	1.2011e-09
948.1	1.2011e-09
948.2	1.2009e-09
948.3	1.201e-09
948.4	1.2014e-09
948.5	1.2014e-09
948.6	1.2015e-09
948.7	1.2021e-09
948.8	1.2021e-09
948.9	1.2025e-09
949	1.2032e-09
949.1	1.2033e-09
949.2	1.2031e-09
949.3	1.2036e-09
949.4	1.2044e-09
949.5	1.2051e-09
949.6	1.2055e-09
949.7	1.2056e-09
949.8	1.2061e-09
949.9	1.2071e-09
950	1.2081e-09
950.1	1.2089e-09
950.2	1.2096e-09
950.3	1.2104e-09
950.4	1.2111e-09
950.5	1.2117e-09
950.6	1.2124e-09
950.7	1.2134e-09
950.8	1.2145e-09
950.9	1.216e-09
951	1.2176e-09
951.1	1.2193e-09
951.2	1.2211e-09
951.3	1.2231e-09
951.4	1.225e-09
951.5	1.2266e-09
951.6	1.2283e-09
951.7	1.2299e-09
951.8	1.2313e-09
951.9	1.2327e-09
952	1.2342e-09
952.1	1.2356e-09
952.2	1.2371e-09
952.3	1.2389e-09
952.4	1.2412e-09
952.5	1.2436e-09
952.6	1.2461e-09
952.7	1.2486e-09
952.8	1.2511e-09
952.9	1.2534e-09
953	1.2557e-09
953.1	1.2583e-09
953.2	1.2608e-09
953.3	1.2637e-09
953.4	1.2672e-09
953.5	1.2707e-09
953.6	1.2741e-09
953.7	1.2774e-09
953.8	1.2807e-09
953.9	1.2841e-09
954	1.2876e-09
954.1	1.2913e-09
954.2	1.2952e-09
954.3	1.3001e-09
954.4	1.3058e-09
954.5	1.3115e-09
954.6	1.3172e-09
954.7	1.3224e-09
954.8	1.3273e-09
954.9	1.3319e-09
955	1.3363e-09
955.1	1.3406e-09
955.2	1.3451e-09
955.3	1.351e-09
955.4	1.358e-09
955.5	1.3648e-09
955.6	1.3712e-09
955.7	1.3771e-09
955.8	1.3825e-09
955.9	1.388e-09
956	1.3937e-09
956.1	1.3995e-09
956.2	1.4053e-09
956.3	1.4113e-09
956.4	1.4177e-09
956.5	1.4244e-09
956.6	1.4312e-09
956.7	1.4374e-09
956.8	1.4436e-09
956.9	1.4503e-09
957	1.4565e-09
957.1	1.4624e-09
957.2	1.4687e-09
957.3	1.4743e-09
957.4	1.4796e-09
957.5	1.4854e-09
957.6	1.4913e-09
957.7	1.4969e-09
957.8	1.5021e-09
957.9	1.5071e-09
958	1.5124e-09
958.1	1.5181e-09
958.2	1.5237e-09
958.3	1.5283e-09
958.4	1.532e-09
958.5	1.5354e-09
958.6	1.5388e-09
958.7	1.5424e-09
958.8	1.5462e-09
958.9	1.5503e-09
959	1.5545e-09
959.1	1.5585e-09
959.2	1.5625e-09
959.3	1.5658e-09
959.4	1.5681e-09
959.5	1.5701e-09
959.6	1.5721e-09
959.7	1.574e-09
959.8	1.5757e-09
959.9	1.5776e-09
960	1.5794e-09
960.1	1.5812e-09
960.2	1.5832e-09
960.3	1.5848e-09
960.4	1.586e-09
960.5	1.5872e-09
960.6	1.5885e-09
960.7	1.5898e-09
960.8	1.5913e-09
960.9	1.5928e-09
961	1.5943e-09
961.1	1.5959e-09
961.2	1.5974e-09
961.3	1.5983e-09
961.4	1.5988e-09
961.5	1.5993e-09
961.6	1.5999e-09
961.7	1.6006e-09
961.8	1.6012e-09
961.9	1.6017e-09
962	1.602e-09
962.1	1.6021e-09
962.2	1.6021e-09
962.3	1.6018e-09
962.4	1.6013e-09
962.5	1.6008e-09
962.6	1.6005e-09
962.7	1.6004e-09
962.8	1.6004e-09
962.9	1.6007e-09
963	1.6012e-09
963.1	1.6017e-09
963.2	1.6021e-09
963.3	1.6021e-09
963.4	1.6015e-09
963.5	1.6008e-09
963.6	1.6002e-09
963.7	1.5999e-09
963.8	1.6e-09
963.9	1.6004e-09
964	1.6006e-09
964.1	1.6004e-09
964.2	1.5998e-09
964.3	1.5992e-09
964.4	1.5985e-09
964.5	1.5979e-09
964.6	1.5973e-09
964.7	1.5968e-09
964.8	1.5967e-09
964.9	1.597e-09
965	1.5969e-09
965.1	1.5966e-09
965.2	1.5967e-09
965.3	1.5966e-09
965.4	1.5964e-09
965.5	1.5966e-09
965.6	1.5967e-09
965.7	1.5964e-09
965.8	1.5964e-09
965.9	1.5968e-09
966	1.5971e-09
966.1	1.5971e-09
966.2	1.5968e-09
966.3	1.5971e-09
966.4	1.5979e-09
966.5	1.5986e-09
966.6	1.5991e-09
966.7	1.5993e-09
966.8	1.5994e-09
966.9	1.5993e-09
967	1.5993e-09
967.1	1.5995e-09
967.2	1.6e-09
967.3	1.601e-09
967.4	1.6023e-09
967.5	1.6037e-09
967.6	1.605e-09
967.7	1.6063e-09
967.8	1.6075e-09
967.9	1.6084e-09
968	1.609e-09
968.1	1.6096e-09
968.2	1.6102e-09
968.3	1.6111e-09
968.4	1.6124e-09
968.5	1.6136e-09
968.6	1.615e-09
968.7	1.6164e-09
968.8	1.6178e-09
968.9	1.6193e-09
969	1.6208e-09
969.1	1.6225e-09
969.2	1.6242e-09
969.3	1.6263e-09
969.4	1.629e-09
969.5	1.6317e-09
969.6	1.6345e-09
969.7	1.637e-09
969.8	1.6397e-09
969.9	1.6423e-09
970	1.6446e-09
970.1	1.6469e-09
970.2	1.6489e-09
970.3	1.6517e-09
970.4	1.6555e-09
970.5	1.6595e-09
970.6	1.6637e-09
970.7	1.668e-09
970.8	1.6723e-09
970.9	1.6767e-09
971	1.6813e-09
971.1	1.6857e-09
971.2	1.69e-09
971.3	1.695e-09
971.4	1.7003e-09
971.5	1.7051e-09
971.6	1.7098e-09
971.7	1.7147e-09
971.8	1.7199e-09
971.9	1.7254e-09
972	1.731e-09
972.1	1.7362e-09
972.2	1.7408e-09
972.3	1.7455e-09
972.4	1.7508e-09
972.5	1.7564e-09
972.6	1.7622e-09
972.7	1.768e-09
972.8	1.7738e-09
972.9	1.7795e-09
973	1.7848e-09
973.1	1.7897e-09
973.2	1.7946e-09
973.3	1.7997e-09
973.4	1.8045e-09
973.5	1.8091e-09
973.6	1.8139e-09
973.7	1.8182e-09
973.8	1.8225e-09
973.9	1.8275e-09
974	1.8323e-09
974.1	1.8364e-09
974.2	1.8407e-09
974.3	1.8449e-09
974.4	1.8483e-09
974.5	1.8515e-09
974.6	1.8544e-09
974.7	1.8573e-09
974.8	1.8607e-09
974.9	1.8643e-09
975	1.8679e-09
975.1	1.8713e-09
975.2	1.8744e-09
975.3	1.8766e-09
975.4	1.878e-09
975.5	1.8794e-09
975.6	1.881e-09
975.7	1.883e-09
975.8	1.8853e-09
975.9	1.8878e-09
976	1.8903e-09
976.1	1.8925e-09
976.2	1.8947e-09
976.3	1.8961e-09
976.4	1.8969e-09
976.5	1.8975e-09
976.6	1.8981e-09
976.7	1.8986e-09
976.8	1.899e-09
976.9	1.8993e-09
977	1.8995e-09
977.1	1.9e-09
977.2	1.9006e-09
977.3	1.9009e-09
977.4	1.9006e-09
977.5	1.9005e-09
977.6	1.9004e-09
977.7	1.9004e-09
977.8	1.9006e-09
977.9	1.9007e-09
978	1.9009e-09
978.1	1.901e-09
978.2	1.9009e-09
978.3	1.9005e-09
978.4	1.8998e-09
978.5	1.8991e-09
978.6	1.8983e-09
978.7	1.8974e-09
978.8	1.8964e-09
978.9	1.8954e-09
979	1.8945e-09
979.1	1.8939e-09
979.2	1.8935e-09
979.3	1.8928e-09
979.4	1.8922e-09
979.5	1.8917e-09
979.6	1.8912e-09
979.7	1.8907e-09
979.8	1.89e-09
979.9	1.8887e-09
980	1.8873e-09
980.1	1.8859e-09
980.2	1.8846e-09
980.3	1.8836e-09
980.4	1.8826e-09
980.5	1.8816e-09
980.6	1.8802e-09
980.7	1.8783e-09
980.8	1.8763e-09
980.9	1.8746e-09
981	1.873e-09
981.1	1.8715e-09
981.2	1.8701e-09
981.3	1.8685e-09
981.4	1.8663e-09
981.5	1.8641e-09
981.6	1.8623e-09
981.7	1.8602e-09
981.8	1.8579e-09
981.9	1.8558e-09
982	1.854e-09
982.1	1.8517e-09
982.2	1.8495e-09
982.3	1.8471e-09
982.4	1.8438e-09
982.5	1.8403e-09
982.6	1.8373e-09
982.7	1.8344e-09
982.8	1.8313e-09
982.9	1.8278e-09
983	1.824e-09
983.1	1.8207e-09
983.2	1.8177e-09
983.3	1.8145e-09
983.4	1.8106e-09
983.5	1.8062e-09
983.6	1.8016e-09
983.7	1.7968e-09
983.8	1.7917e-09
983.9	1.7868e-09
984	1.7822e-09
984.1	1.7779e-09
984.2	1.7737e-09
984.3	1.7667e-09
984.4	1.757e-09
984.5	1.7473e-09
984.6	1.7376e-09
984.7	1.7278e-09
984.8	1.718e-09
984.9	1.7082e-09
985	1.6983e-09
985.1	1.6883e-09
985.2	1.6782e-09
985.3	1.6625e-09
985.4	1.6413e-09
985.5	1.6204e-09
985.6	1.5996e-09
985.7	1.5791e-09
985.8	1.5588e-09
985.9	1.5386e-09
986	1.5186e-09
986.1	1.4988e-09
986.2	1.4792e-09
986.3	1.4558e-09
986.4	1.4287e-09
986.5	1.402e-09
986.6	1.3757e-09
986.7	1.3497e-09
986.8	1.3243e-09
986.9	1.2993e-09
987	1.2747e-09
987.1	1.2507e-09
987.2	1.227e-09
987.3	1.2035e-09
987.4	1.1804e-09
987.5	1.158e-09
987.6	1.1359e-09
987.7	1.114e-09
987.8	1.0922e-09
987.9	1.0705e-09
988	1.0489e-09
988.1	1.0275e-09
988.2	1.0068e-09
988.3	9.9023e-10
988.4	9.776e-10
988.5	9.6528e-10
988.6	9.5295e-10
988.7	9.4028e-10
988.8	9.2748e-10
988.9	9.149e-10
989	9.0289e-10
989.1	8.9156e-10
989.2	8.806e-10
989.3	8.7388e-10
989.4	8.7113e-10
989.5	8.6818e-10
989.6	8.6516e-10
989.7	8.6196e-10
989.8	8.5839e-10
989.9	8.5463e-10
990	8.5133e-10
990.1	8.4804e-10
990.2	8.445e-10
990.3	8.4497e-10
990.4	8.4864e-10
990.5	8.5141e-10
990.6	8.5421e-10
990.7	8.5706e-10
990.8	8.5921e-10
990.9	8.6121e-10
991	8.6365e-10
991.1	8.6627e-10
991.2	8.6862e-10
991.3	8.719e-10
991.4	8.7627e-10
991.5	8.8062e-10
991.6	8.8511e-10
991.7	8.8979e-10
991.8	8.9431e-10
991.9	8.9852e-10
992	9.0253e-10
992.1	9.0621e-10
992.2	9.0962e-10
992.3	9.1334e-10
992.4	9.174e-10
992.5	9.2154e-10
992.6	9.2592e-10
992.7	9.3041e-10
992.8	9.3484e-10
992.9	9.3911e-10
993	9.4329e-10
993.1	9.4728e-10
993.2	9.5103e-10
993.3	9.55e-10
993.4	9.5918e-10
993.5	9.6322e-10
993.6	9.6704e-10
993.7	9.7075e-10
993.8	9.7426e-10
993.9	9.7763e-10
994	9.8101e-10
994.1	9.8441e-10
994.2	9.8775e-10
994.3	9.9115e-10
994.4	9.945e-10
994.5	9.9764e-10
994.6	1.0008e-09
994.7	1.0039e-09
994.8	1.007e-09
994.9	1.01e-09
995	1.0128e-09
995.1	1.0155e-09
995.2	1.0181e-09
995.3	1.0208e-09
995.4	1.0237e-09
995.5	1.0266e-09
995.6	1.0297e-09
995.7	1.0326e-09
995.8	1.0356e-09
995.9	1.0387e-09
996	1.0416e-09
996.1	1.0447e-09
996.2	1.0476e-09
996.3	1.0502e-09
996.4	1.0526e-09
996.5	1.0544e-09
996.6	1.0563e-09
996.7	1.0583e-09
996.8	1.0606e-09
996.9	1.0629e-09
997	1.0654e-09
997.1	1.068e-09
997.2	1.0702e-09
997.3	1.0718e-09
997.4	1.0735e-09
997.5	1.0754e-09
997.6	1.0775e-09
997.7	1.0799e-09
997.8	1.0824e-09
997.9	1.0846e-09
998	1.0866e-09
998.1	1.0883e-09
998.2	1.0899e-09
998.3	1.0919e-09
998.4	1.094e-09
998.5	1.0957e-09
998.6	1.0974e-09
998.7	1.0993e-09
998.8	1.1008e-09
998.9	1.1026e-09
999	1.1046e-09
999.1	1.1061e-09
999.2	1.1075e-09
999.3	1.1095e-09
999.4	1.1115e-09
999.5	1.1131e-09
999.6	1.1144e-09
999.7	1.1155e-09
999.8	1.1169e-09
999.9	1.1189e-09
1000	1.1211e-09


==> SashaEpoch4down/LeakCurrent.txt <==
0	-0.0089076
0.1	-0.0088958
0.2	-0.0088684
0.3	-0.0088363
0.4	-0.0088041
0.5	-0.0087746
0.6	-0.0087464
0.7	-0.0087179
0.8	-0.008693
0.9	-0.0086757
1	-0.0086611
1.1	-0.008649
1.2	-0.0086397
1.3	-0.0086246
1.4	-0.008601
1.5	-0.0085741
1.6	-0.0085488
1.7	-0.0085287
1.8	-0.0085129
1.9	-0.0085074
2	-0.0085078
2.1	-0.008509
2.2	-0.0085157
2.3	-0.0085363
2.4	-0.0085741
2.5	-0.0086205
2.6	-0.0086706
2.7	-0.0087274
2.8	-0.0087934
2.9	-0.0088626
3	-0.0089306
3.1	-0.009001
3.2	-0.0090757
3.3	-0.0091328
3.4	-0.0091741
3.5	-0.0092253
3.6	-0.0092807
3.7	-0.0093412
3.8	-0.0094126
3.9	-0.0094943
4	-0.0095861
4.1	-0.0096809
4.2	-0.0097762
4.3	-0.0098802
4.4	-0.0099855
4.5	-0.010079
4.6	-0.010168
4.7	-0.010256
4.8	-0.010344
4.9	-0.010445
5	-0.010566
5.1	-0.010692
5.2	-0.010812
5.3	-0.011031
5.4	-0.011341
5.5	-0.011638
5.6	-0.011937
5.7	-0.01225
5.8	-0.012569
5.9	-0.012877
6	-0.013172
6.1	-0.013464
6.2	-0.013762
6.3	-0.014161
6.4	-0.014637
6.5	-0.015092
6.6	-0.015551
6.7	-0.016002
6.8	-0.016433
6.9	-0.016877
7	-0.017317
7.1	-0.017728
7.2	-0.01814
7.3	-0.018636
7.4	-0.019184
7.5	-0.019701
7.6	-0.020215
7.7	-0.020741
7.8	-0.021263
7.9	-0.021763
8	-0.022237
8.1	-0.022698
8.2	-0.023156
8.3	-0.023635
8.4	-0.024135
8.5	-0.024637
8.6	-0.025126
8.7	-0.025596
8.8	-0.026047
8.9	-0.026478
9	-0.026895
9.1	-0.027305
9.2	-0.027704
9.3	-0.028058
9.4	-0.028372
9.5	-0.028683
9.6	-0.028992
9.7	-0.029303
9.8	-0.029613
9.9	-0.029918
10	-0.030215
10.1	-0.030505
10.2	-0.030788
10.3	-0.030981
10.4	-0.031094
10.5	-0.031219
10.6	-0.031345
10.7	-0.031467
10.8	-0.031588
10.9	-0.031706
11	-0.03182
11.1	-0.031934
11.2	-0.032048
11.3	-0.032067
11.4	-0.032004
11.5	-0.031951
11.6	-0.031904
11.7	-0.031866
11.8	-0.031831
11.9	-0.031792
12	-0.031748
12.1	-0.031696
12.2	-0.031637
12.3	-0.031504
12.4	-0.031313
12.5	-0.031143
12.6	-0.030987
12.7	-0.030846
12.8	-0.030719
12.9	-0.030598
13	-0.030476
13.1	-0.030351
13.2	-0.030216
13.3	-0.030054
13.4	-0.029874
13.5	-0.029704
13.6	-0.029552
13.7	-0.029416
13.8	-0.029275
13.9	-0.029118
14	-0.028956
14.1	-0.0288
14.2	-0.028657
14.3	-0.028518
14.4	-0.028381
14.5	-0.028243
14.6	-0.0281
14.7	-0.027956
14.8	-0.027826
14.9	-0.027716
15	-0.027594
15.1	-0.027467
15.2	-0.027357
15.3	-0.027235
15.4	-0.027114
15.5	-0.027029
15.6	-0.026937
15.7	-0.026826
15.8	-0.026725
15.9	-0.026642
16	-0.026573
16.1	-0.026485
16.2	-0.026391
16.3	-0.026309
16.4	-0.026237
16.5	-0.026178
16.6	-0.026138
16.7	-0.026107
16.8	-0.026074
16.9	-0.026031
17	-0.025984
17.1	-0.025944
17.2	-0.025904
17.3	-0.02589
17.4	-0.025908
17.5	-0.025935
17.6	-0.025969
17.7	-0.026013
17.8	-0.026064
17.9	-0.026124
18	-0.026194
18.1	-0.026263
18.2	-0.026335
18.3	-0.026469
18.4	-0.026666
18.5	-0.026863
18.6	-0.027053
18.7	-0.027241
18.8	-0.02743
18.9	-0.027623
19	-0.027823
19.1	-0.028031
19.2	-0.028246
19.3	-0.028545
19.4	-0.028919
19.5	-0.029284
19.6	-0.029652
19.7	-0.030028
19.8	-0.030407
19.9	-0.030792
20	-0.031184
20.1	-0.031587
20.2	-0.031999
20.3	-0.032493
20.4	-0.033067
20.5	-0.033638
20.6	-0.034206
20.7	-0.034776
20.8	-0.035356
20.9	-0.035944
21	-0.036555
21.1	-0.037199
21.2	-0.037872
21.3	-0.038633
21.4	-0.039468
21.5	-0.040308
21.6	-0.041159
21.7	-0.042037
21.8	-0.042953
21.9	-0.04392
22	-0.044945
22.1	-0.046025
22.2	-0.047152
22.3	-0.048347
22.4	-0.049635
22.5	-0.051034
22.6	-0.05256
22.7	-0.054229
22.8	-0.056084
22.9	-0.058177
23	-0.060595
23.1	-0.063454
23.2	-0.066915
23.3	-0.071102
23.4	-0.07616
23.5	-0.082342
23.6	-0.089847
23.7	-0.098892
23.8	-0.10979
23.9	-0.12303
24	-0.13687
24.1	-0.14741
24.2	-0.15263
24.3	-0.15346
24.4	-0.15205
24.5	-0.14963
24.6	-0.14648
24.7	-0.14288
24.8	-0.13898
24.9	-0.13512
25	-0.13146
25.1	-0.12823
25.2	-0.1252
25.3	-0.12207
25.4	-0.11883
25.5	-0.11519
25.6	-0.11116
25.7	-0.10665
25.8	-0.10173
25.9	-0.096527
26	-0.091246
26.1	-0.086169
26.2	-0.081452
26.3	-0.077172
26.4	-0.073282
26.5	-0.069705
26.6	-0.066322
26.7	-0.063095
26.8	-0.060046
26.9	-0.057259
27	-0.054756
27.1	-0.052541
27.2	-0.050556
27.3	-0.048745
27.4	-0.047075
27.5	-0.045514
27.6	-0.044053
27.7	-0.042673
27.8	-0.04137
27.9	-0.040136
28	-0.038972
28.1	-0.037872
28.2	-0.036834
28.3	-0.035856
28.4	-0.034934
28.5	-0.034075
28.6	-0.033268
28.7	-0.032515
28.8	-0.031816
28.9	-0.031169
29	-0.030568
29.1	-0.030011
29.2	-0.029494
29.3	-0.029011
29.4	-0.028557
29.5	-0.028133
29.6	-0.027738
29.7	-0.027378
29.8	-0.027049
29.9	-0.026758
30	-0.026506
30.1	-0.026282
30.2	-0.026072
30.3	-0.025872
30.4	-0.025687
30.5	-0.025521
30.6	-0.025388
30.7	-0.025294
30.8	-0.025217
30.9	-0.025137
31	-0.025065
31.1	-0.025008
31.2	-0.024972
31.3	-0.024979
31.4	-0.025003
31.5	-0.025013
31.6	-0.025033
31.7	-0.025083
31.8	-0.025132
31.9	-0.025182
32	-0.025257
32.1	-0.025328
32.2	-0.025403
32.3	-0.025562
32.4	-0.025783
32.5	-0.025978
32.6	-0.026157
32.7	-0.026348
32.8	-0.026558
32.9	-0.026775
33	-0.026984
33.1	-0.027184
33.2	-0.027383
33.3	-0.027666
33.4	-0.028026
33.5	-0.028387
33.6	-0.028746
33.7	-0.029102
33.8	-0.029456
33.9	-0.029805
34	-0.030141
34.1	-0.030469
34.2	-0.030797
34.3	-0.031209
34.4	-0.031692
34.5	-0.032157
34.6	-0.03261
34.7	-0.033053
34.8	-0.033493
34.9	-0.033931
35	-0.034367
35.1	-0.034799
35.2	-0.035228
35.3	-0.035718
35.4	-0.036256
35.5	-0.036771
35.6	-0.037274
35.7	-0.037763
35.8	-0.038237
35.9	-0.0387
36	-0.039151
36.1	-0.039587
36.2	-0.040017
36.3	-0.040451
36.4	-0.040881
36.5	-0.041293
36.6	-0.041686
36.7	-0.042068
36.8	-0.042441
36.9	-0.042807
37	-0.043169
37.1	-0.043523
37.2	-0.043874
37.3	-0.044164
37.4	-0.044398
37.5	-0.044636
37.6	-0.044873
37.7	-0.045099
37.8	-0.045317
37.9	-0.045527
38	-0.045729
38.1	-0.045937
38.2	-0.04615
38.3	-0.046258
38.4	-0.046274
38.5	-0.046302
38.6	-0.046341
38.7	-0.046398
38.8	-0.046469
38.9	-0.046529
39	-0.046569
39.1	-0.046595
39.2	-0.046616
39.3	-0.046545
39.4	-0.0464
39.5	-0.046276
39.6	-0.046162
39.7	-0.046057
39.8	-0.045964
39.9	-0.045882
40	-0.045782
40.1	-0.045665
40.2	-0.045556
40.3	-0.045381
40.4	-0.045157
40.5	-0.04497
40.6	-0.044786
40.7	-0.04459
40.8	-0.044394
40.9	-0.04421
41	-0.044039
41.1	-0.043867
41.2	-0.043675
41.3	-0.043462
41.4	-0.04325
41.5	-0.043046
41.6	-0.042852
41.7	-0.04267
41.8	-0.04249
41.9	-0.042311
42	-0.042124
42.1	-0.041929
42.2	-0.041731
42.3	-0.041531
42.4	-0.041333
42.5	-0.041143
42.6	-0.040959
42.7	-0.040782
42.8	-0.040613
42.9	-0.040446
43	-0.040282
43.1	-0.040125
43.2	-0.039973
43.3	-0.039829
43.4	-0.039692
43.5	-0.039559
43.6	-0.039427
43.7	-0.039294
43.8	-0.03917
43.9	-0.039055
44	-0.038946
44.1	-0.038841
44.2	-0.038741
44.3	-0.038649
44.4	-0.038571
44.5	-0.038506
44.6	-0.038445
44.7	-0.038386
44.8	-0.038333
44.9	-0.038293
45	-0.038259
45.1	-0.038229
45.2	-0.038202
45.3	-0.038191
45.4	-0.038189
45.5	-0.038187
45.6	-0.038194
45.7	-0.038203
45.8	-0.03822
45.9	-0.03825
46	-0.038294
46.1	-0.038354
46.2	-0.038434
46.3	-0.038572
46.4	-0.03875
46.5	-0.038911
46.6	-0.039063
46.7	-0.039212
46.8	-0.039368
46.9	-0.039547
47	-0.039747
47.1	-0.039952
47.2	-0.040157
47.3	-0.040439
47.4	-0.040784
47.5	-0.041115
47.6	-0.04145
47.7	-0.041795
47.8	-0.042144
47.9	-0.04249
48	-0.042833
48.1	-0.043189
48.2	-0.043571
48.3	-0.044046
48.4	-0.044583
48.5	-0.045115
48.6	-0.045649
48.7	-0.046166
48.8	-0.046687
48.9	-0.047241
49	-0.047798
49.1	-0.048351
49.2	-0.048933
49.3	-0.049626
49.4	-0.05041
49.5	-0.051192
49.6	-0.05198
49.7	-0.052785
49.8	-0.053635
49.9	-0.054555
50	-0.055563
50.1	-0.056671
50.2	-0.057902
50.3	-0.059316
50.4	-0.060951
50.5	-0.062829
50.6	-0.065026
50.7	-0.067625
50.8	-0.070705
50.9	-0.074344
51	-0.078616
51.1	-0.083605
51.2	-0.089387
51.3	-0.09602
51.4	-0.10368
51.5	-0.11262
51.6	-0.1227
51.7	-0.1327
51.8	-0.13982
51.9	-0.14257
52	-0.14233
52.1	-0.14055
52.2	-0.13801
52.3	-0.13521
52.4	-0.13251
52.5	-0.13013
52.6	-0.12797
52.7	-0.12593
52.8	-0.12386
52.9	-0.12168
53	-0.11927
53.1	-0.11656
53.2	-0.11349
53.3	-0.10994
53.4	-0.10599
53.5	-0.10172
53.6	-0.097222
53.7	-0.092669
53.8	-0.088263
53.9	-0.084188
54	-0.080506
54.1	-0.077219
54.2	-0.074248
54.3	-0.071446
54.4	-0.068771
54.5	-0.066199
54.6	-0.063664
54.7	-0.061158
54.8	-0.05873
54.9	-0.056438
55	-0.054314
55.1	-0.052374
55.2	-0.050593
55.3	-0.048927
55.4	-0.04736
55.5	-0.045884
55.6	-0.044496
55.7	-0.043195
55.8	-0.041973
55.9	-0.040816
56	-0.039719
56.1	-0.038678
56.2	-0.037689
56.3	-0.036747
56.4	-0.035859
56.5	-0.035048
56.6	-0.034295
56.7	-0.033574
56.8	-0.032899
56.9	-0.032278
57	-0.031691
57.1	-0.031144
57.2	-0.030646
57.3	-0.030175
57.4	-0.029731
57.5	-0.02933
57.6	-0.02897
57.7	-0.028632
57.8	-0.028302
57.9	-0.027992
58	-0.027717
58.1	-0.027473
58.2	-0.027256
58.3	-0.027068
58.4	-0.026895
58.5	-0.026731
58.6	-0.026571
58.7	-0.026424
58.8	-0.026291
58.9	-0.026169
59	-0.026067
59.1	-0.025983
59.2	-0.025914
59.3	-0.025865
59.4	-0.025836
59.5	-0.025814
59.6	-0.0258
59.7	-0.025798
59.8	-0.025804
59.9	-0.025817
60	-0.025837
60.1	-0.025862
60.2	-0.025892
60.3	-0.025941
60.4	-0.026005
60.5	-0.026075
60.6	-0.02615
60.7	-0.026229
60.8	-0.026317
60.9	-0.026405
61	-0.026497
61.1	-0.026603
61.2	-0.026718
61.3	-0.026902
61.4	-0.027153
61.5	-0.027398
61.6	-0.027638
61.7	-0.027878
61.8	-0.028114
61.9	-0.028343
62	-0.02857
62.1	-0.028796
62.2	-0.029024
62.3	-0.02935
62.4	-0.029757
62.5	-0.030145
62.6	-0.03052
62.7	-0.030892
62.8	-0.031273
62.9	-0.031667
63	-0.032062
63.1	-0.032453
63.2	-0.032829
63.3	-0.03329
63.4	-0.033832
63.5	-0.034356
63.6	-0.034881
63.7	-0.035415
63.8	-0.035929
63.9	-0.036413
64	-0.036877
64.1	-0.037336
64.2	-0.037797
64.3	-0.038332
64.4	-0.038931
64.5	-0.0395
64.6	-0.04004
64.7	-0.040563
64.8	-0.041081
64.9	-0.041596
65	-0.042088
65.1	-0.042563
65.2	-0.043035
65.3	-0.043487
65.4	-0.043924
65.5	-0.044369
65.6	-0.044803
65.7	-0.045209
65.8	-0.045601
65.9	-0.045996
66	-0.046389
66.1	-0.046764
66.2	-0.047115
66.3	-0.047369
66.4	-0.047555
66.5	-0.047767
66.6	-0.047994
66.7	-0.048229
66.8	-0.048464
66.9	-0.048696
67	-0.048926
67.1	-0.049149
67.2	-0.049366
67.3	-0.049464
67.4	-0.049468
67.5	-0.049507
67.6	-0.049563
67.7	-0.049625
67.8	-0.049687
67.9	-0.049754
68	-0.049824
68.1	-0.049887
68.2	-0.049944
68.3	-0.049895
68.4	-0.049767
68.5	-0.04967
68.6	-0.049596
68.7	-0.049532
68.8	-0.04947
68.9	-0.049407
69	-0.049338
69.1	-0.049263
69.2	-0.049187
69.3	-0.04907
69.4	-0.048924
69.5	-0.048796
69.6	-0.04867
69.7	-0.048541
69.8	-0.048413
69.9	-0.04828
70	-0.048137
70.1	-0.047981
70.2	-0.047819
70.3	-0.047647
70.4	-0.047463
70.5	-0.047272
70.6	-0.047083
70.7	-0.046892
70.8	-0.046695
70.9	-0.046507
71	-0.04633
71.1	-0.046148
71.2	-0.045963
71.3	-0.045765
71.4	-0.045548
71.5	-0.045323
71.6	-0.045104
71.7	-0.044896
71.8	-0.044698
71.9	-0.04451
72	-0.044317
72.1	-0.044109
72.2	-0.043888
72.3	-0.043679
72.4	-0.043493
72.5	-0.043314
72.6	-0.043137
72.7	-0.04296
72.8	-0.042784
72.9	-0.042606
73	-0.042422
73.1	-0.042237
73.2	-0.042066
73.3	-0.041913
73.4	-0.041754
73.5	-0.041592
73.6	-0.041446
73.7	-0.041302
73.8	-0.041158
73.9	-0.041034
74	-0.040911
74.1	-0.040773
74.2	-0.040643
74.3	-0.04054
74.4	-0.040457
74.5	-0.040368
74.6	-0.04027
74.7	-0.040171
74.8	-0.040083
74.9	-0.040012
75	-0.039954
75.1	-0.03991
75.2	-0.039871
75.3	-0.039836
75.4	-0.03981
75.5	-0.039781
75.6	-0.039754
75.7	-0.039736
75.8	-0.039728
75.9	-0.03973
76	-0.039744
76.1	-0.039771
76.2	-0.039805
76.3	-0.039878
76.4	-0.039989
76.5	-0.040105
76.6	-0.040222
76.7	-0.040338
76.8	-0.040464
76.9	-0.040596
77	-0.040734
77.1	-0.040884
77.2	-0.041044
77.3	-0.041295
77.4	-0.04162
77.5	-0.041929
77.6	-0.042225
77.7	-0.042519
77.8	-0.042817
77.9	-0.043123
78	-0.043436
78.1	-0.043753
78.2	-0.044079
78.3	-0.044521
78.4	-0.045052
78.5	-0.045555
78.6	-0.046037
78.7	-0.046504
78.8	-0.046966
78.9	-0.047428
79	-0.047885
79.1	-0.04835
79.2	-0.04883
79.3	-0.049431
79.4	-0.050135
79.5	-0.050818
79.6	-0.051491
79.7	-0.052162
79.8	-0.052836
79.9	-0.053533
80	-0.054273
80.1	-0.055074
80.2	-0.055955
80.3	-0.056958
80.4	-0.058074
80.5	-0.059282
80.6	-0.060648
80.7	-0.062215
80.8	-0.064038
80.9	-0.066166
81	-0.068656
81.1	-0.071585
81.2	-0.075012
81.3	-0.078959
81.4	-0.083491
81.5	-0.088713
81.6	-0.094703
81.7	-0.10158
81.8	-0.1095
81.9	-0.11861
82	-0.12819
82.1	-0.13609
82.2	-0.1402
82.3	-0.14057
82.4	-0.1391
82.5	-0.1369
82.6	-0.13443
82.7	-0.13204
82.8	-0.12987
82.9	-0.1279
83	-0.12602
83.1	-0.12416
83.2	-0.12215
83.3	-0.11992
83.4	-0.11739
83.5	-0.11458
83.6	-0.11139
83.7	-0.10778
83.8	-0.10381
83.9	-0.099545
84	-0.09514
84.1	-0.090784
84.2	-0.08667
84.3	-0.082896
84.4	-0.079524
84.5	-0.076551
84.6	-0.073849
84.7	-0.071307
84.8	-0.068864
84.9	-0.066453
85	-0.064053
85.1	-0.061666
85.2	-0.059322
85.3	-0.05706
85.4	-0.054927
85.5	-0.052952
85.6	-0.051123
85.7	-0.049426
85.8	-0.047837
85.9	-0.046342
86	-0.044927
86.1	-0.043587
86.2	-0.042317
86.3	-0.041103
86.4	-0.03995
86.5	-0.038858
86.6	-0.037826
86.7	-0.036858
86.8	-0.035946
86.9	-0.035083
87	-0.034266
87.1	-0.033496
87.2	-0.03277
87.3	-0.032091
87.4	-0.031454
87.5	-0.030857
87.6	-0.030303
87.7	-0.02979
87.8	-0.029317
87.9	-0.028879
88	-0.028463
88.1	-0.028065
88.2	-0.027684
88.3	-0.027321
88.4	-0.02698
88.5	-0.026663
88.6	-0.026388
88.7	-0.026142
88.8	-0.0259
88.9	-0.025661
89	-0.02543
89.1	-0.025216
89.2	-0.025021
89.3	-0.024848
89.4	-0.024687
89.5	-0.024528
89.6	-0.024375
89.7	-0.024236
89.8	-0.024112
89.9	-0.023996
90	-0.023875
90.1	-0.023769
90.2	-0.023682
90.3	-0.023579
90.4	-0.023478
90.5	-0.023407
90.6	-0.02333
90.7	-0.023237
90.8	-0.023161
90.9	-0.023109
91	-0.023058
91.1	-0.022988
91.2	-0.022913
91.3	-0.022849
91.4	-0.022799
91.5	-0.022766
91.6	-0.022743
91.7	-0.022715
91.8	-0.022678
91.9	-0.022627
92	-0.022575
92.1	-0.02253
92.2	-0.022487
92.3	-0.022459
92.4	-0.022445
92.5	-0.022435
92.6	-0.022427
92.7	-0.022429
92.8	-0.022438
92.9	-0.022445
93	-0.022456
93.1	-0.022474
93.2	-0.022489
93.3	-0.022508
93.4	-0.022538
93.5	-0.022567
93.6	-0.022592
93.7	-0.022619
93.8	-0.022654
93.9	-0.02269
94	-0.022724
94.1	-0.022762
94.2	-0.022806
94.3	-0.022869
94.4	-0.022948
94.5	-0.023033
94.6	-0.023122
94.7	-0.023212
94.8	-0.023312
94.9	-0.023423
95	-0.023542
95.1	-0.023672
95.2	-0.023814
95.3	-0.024008
95.4	-0.02425
95.5	-0.024489
95.6	-0.024723
95.7	-0.024955
95.8	-0.025187
95.9	-0.025418
96	-0.025646
96.1	-0.025875
96.2	-0.026112
96.3	-0.026486
96.4	-0.026994
96.5	-0.027492
96.6	-0.027973
96.7	-0.028437
96.8	-0.028884
96.9	-0.029317
97	-0.029751
97.1	-0.030199
97.2	-0.030664
97.3	-0.031269
97.4	-0.031992
97.5	-0.032678
97.6	-0.033333
97.7	-0.033973
97.8	-0.0346
97.9	-0.03522
98	-0.035836
98.1	-0.036466
98.2	-0.037087
98.3	-0.037801
98.4	-0.038619
98.5	-0.039418
98.6	-0.040177
98.7	-0.040907
98.8	-0.041636
98.9	-0.042346
99	-0.043032
99.1	-0.043723
99.2	-0.044419
99.3	-0.045102
99.4	-0.045766
99.5	-0.046423
99.6	-0.047092
99.7	-0.047776
99.8	-0.048476
99.9	-0.0492
100	-0.049954
100.1	-0.05073
100.2	-0.05154
100.3	-0.052262
100.4	-0.052931
100.5	-0.053712
100.6	-0.054607
100.7	-0.055623
100.8	-0.056778
100.9	-0.058106
101	-0.059649
101.1	-0.061448
101.2	-0.063577
101.3	-0.065942
101.4	-0.068675
101.5	-0.072068
101.6	-0.076172
101.7	-0.081063
101.8	-0.086829
101.9	-0.093576
102	-0.1015
102.1	-0.11084
102.2	-0.12159
102.3	-0.1326
102.4	-0.14087
102.5	-0.14456
102.6	-0.14489
102.7	-0.14335
102.8	-0.14084
102.9	-0.13791
103	-0.13486
103.1	-0.13202
103.2	-0.12946
103.3	-0.12713
103.4	-0.1249
103.5	-0.12261
103.6	-0.12015
103.7	-0.11741
103.8	-0.11432
103.9	-0.11082
104	-0.1069
104.1	-0.10258
104.2	-0.097977
104.3	-0.093245
104.4	-0.088615
104.5	-0.084302
104.6	-0.080395
104.7	-0.076899
104.8	-0.073715
104.9	-0.070736
105	-0.067887
105.1	-0.065109
105.2	-0.062399
105.3	-0.059767
105.4	-0.057271
105.5	-0.054954
105.6	-0.052835
105.7	-0.050909
105.8	-0.049139
105.9	-0.047488
106	-0.045935
106.1	-0.044464
106.2	-0.043061
106.3	-0.041715
106.4	-0.040428
106.5	-0.039216
106.6	-0.038083
106.7	-0.036992
106.8	-0.03595
106.9	-0.034979
107	-0.034052
107.1	-0.033166
107.2	-0.032344
107.3	-0.031558
107.4	-0.030797
107.5	-0.030082
107.6	-0.029417
107.7	-0.028799
107.8	-0.028211
107.9	-0.027641
108	-0.027096
108.1	-0.026585
108.2	-0.026108
108.3	-0.025649
108.4	-0.025214
108.5	-0.024811
108.6	-0.024427
108.7	-0.024052
108.8	-0.023687
108.9	-0.023339
109	-0.023005
109.1	-0.022682
109.2	-0.022375
109.3	-0.022068
109.4	-0.021763
109.5	-0.02148
109.6	-0.021209
109.7	-0.020948
109.8	-0.020701
109.9	-0.020461
110	-0.020229
110.1	-0.020003
110.2	-0.019783
110.3	-0.01955
110.4	-0.019304
110.5	-0.01907
110.6	-0.01884
110.7	-0.018614
110.8	-0.018393
110.9	-0.018175
111	-0.01796
111.1	-0.017745
111.2	-0.017532
111.3	-0.017296
111.4	-0.017034
111.5	-0.016776
111.6	-0.01652
111.7	-0.016262
111.8	-0.016008
111.9	-0.015757
112	-0.0155
112.1	-0.015243
112.2	-0.01499
112.3	-0.014717
112.4	-0.014436
112.5	-0.014173
112.6	-0.013922
112.7	-0.013676
112.8	-0.01342
112.9	-0.013155
113	-0.012883
113.1	-0.012601
113.2	-0.012326
113.3	-0.012055
113.4	-0.011794
113.5	-0.011544
113.6	-0.011288
113.7	-0.011013
113.8	-0.010733
113.9	-0.010463
114	-0.010205
114.1	-0.0099678
114.2	-0.009739
114.3	-0.0095213
114.4	-0.0093144
114.5	-0.0091077
114.6	-0.0089068
114.7	-0.008695
114.8	-0.0084701
114.9	-0.0082512
115	-0.0080516
115.1	-0.0078482
115.2	-0.0076361
115.3	-0.0074738
115.4	-0.0073407
115.5	-0.0071967
115.6	-0.0070669
115.7	-0.0069431
115.8	-0.006802
115.9	-0.0066497
116	-0.0065111
116.1	-0.0063942
116.2	-0.0062856
116.3	-0.0061912
116.4	-0.0061145
116.5	-0.0060308
116.6	-0.0059469
116.7	-0.0058735
116.8	-0.0058068
116.9	-0.0057535
117	-0.0057077
117.1	-0.0056601
117.2	-0.0056066
117.3	-0.0055592
117.4	-0.0055238
117.5	-0.0054874
117.6	-0.0054501
117.7	-0.0054062
117.8	-0.0053624
117.9	-0.0053227
118	-0.0052857
118.1	-0.0052462
118.2	-0.005207
118.3	-0.0051869
118.4	-0.0051771
118.5	-0.0051656
118.6	-0.0051581
118.7	-0.0051549
118.8	-0.00515
118.9	-0.0051471
119	-0.0051433
119.1	-0.0051359
119.2	-0.0051274
119.3	-0.0051239
119.4	-0.0051257
119.5	-0.0051235
119.6	-0.0051199
119.7	-0.0051179
119.8	-0.0051085
119.9	-0.0050886
120	-0.0050656
120.1	-0.0050391
120.2	-0.0050084
120.3	-0.0049807
120.4	-0.0049553
120.5	-0.0049295
120.6	-0.0049036
120.7	-0.0048866
120.8	-0.0048817
120.9	-0.004884
121	-0.0048863
121.1	-0.0048878
121.2	-0.0048768
121.3	-0.0048488
121.4	-0.0048124
121.5	-0.0047692
121.6	-0.0047293
121.7	-0.0047078
121.8	-0.0047036
121.9	-0.004692
122	-0.0046622
122.1	-0.0046239
122.2	-0.0045784
122.3	-0.0045338
122.4	-0.0045032
122.5	-0.0044807
122.6	-0.0044511
122.7	-0.0044191
122.8	-0.0043879
122.9	-0.0043604
123	-0.004323
123.1	-0.0042666
123.2	-0.0042118
123.3	-0.0041683
123.4	-0.0041112
123.5	-0.0040347
123.6	-0.0039693
123.7	-0.003903
123.8	-0.0038271
123.9	-0.0037648
124	-0.0037136
124.1	-0.0036459
124.2	-0.0035679
124.3	-0.0034831
124.4	-0.0033992
124.5	-0.0033245
124.6	-0.0032349
124.7	-0.0031298
124.8	-0.0030231
124.9	-0.0029232
125	-0.0028302
125.1	-0.0027484
125.2	-0.0026725
125.3	-0.002578
125.4	-0.0024601
125.5	-0.0023363
125.6	-0.0022048
125.7	-0.0020646
125.8	-0.0019206
125.9	-0.0017757
126	-0.0016395
126.1	-0.0015112
126.2	-0.0013855
126.3	-0.0012393
126.4	-0.0010688
126.5	-0.0009041
126.6	-0.00074716
126.7	-0.0005939
126.8	-0.00044397
126.9	-0.00029915
127	-0.00016102
127.1	-2.518e-05
127.2	0.00011194
127.3	0.00028001
127.4	0.00047041
127.5	0.00065299
127.6	0.00083423
127.7	0.0010123
127.8	0.0011922
127.9	0.0013708
128	0.0015472
128.1	0.0017249
128.2	0.0018992
128.3	0.0020866
128.4	0.0022937
128.5	0.0025069
128.6	0.0027233
128.7	0.0029457
128.8	0.0031682
128.9	0.0033878
129	0.0036081
129.1	0.0038177
129.2	0.0040237
129.3	0.0042201
129.4	0.0043946
129.5	0.0045591
129.6	0.0047199
129.7	0.0048891
129.8	0.0050665
129.9	0.0052537
130	0.0054457
130.1	0.005631
130.2	0.0058009
130.3	0.0059256
130.4	0.006023
130.5	0.0061337
130.6	0.0062535
130.7	0.0063817
130.8	0.0065075
130.9	0.0066209
131	0.0067232
131.1	0.0068216
131.2	0.0069272
131.3	0.0070122
131.4	0.0070651
131.5	0.0071095
131.6	0.0071446
131.7	0.0071956
131.8	0.007252
131.9	0.0072823
132	0.0073213
132.1	0.0073786
132.2	0.0074196
132.3	0.0074388
132.4	0.0074471
132.5	0.0074431
132.6	0.0074232
132.7	0.0074069
132.8	0.0074075
132.9	0.0074194
133	0.0074321
133.1	0.0074365
133.2	0.0074281
133.3	0.0073892
133.4	0.0073386
133.5	0.0073058
133.6	0.0072822
133.7	0.0072653
133.8	0.0072549
133.9	0.0072463
134	0.0072303
134.1	0.0072069
134.2	0.0071787
134.3	0.0071337
134.4	0.0070769
134.5	0.0070173
134.6	0.0069586
134.7	0.0069001
134.8	0.0068495
134.9	0.0068043
135	0.0067608
135.1	0.0067274
135.2	0.0067002
135.3	0.0066656
135.4	0.0066306
135.5	0.0066052
135.6	0.0065805
135.7	0.0065569
135.8	0.0065297
135.9	0.0065096
136	0.0064936
136.1	0.0064715
136.2	0.0064518
136.3	0.0064332
136.4	0.0064093
136.5	0.0063821
136.6	0.0063552
136.7	0.0063264
136.8	0.0062942
136.9	0.006257
137	0.0062154
137.1	0.0061666
137.2	0.0061141
137.3	0.0060596
137.4	0.0060104
137.5	0.0059752
137.6	0.0059493
137.7	0.005932
137.8	0.0059196
137.9	0.0059101
138	0.0058998
138.1	0.0058773
138.2	0.0058447
138.3	0.0058058
138.4	0.0057678
138.5	0.0057459
138.6	0.0057385
138.7	0.0057318
138.8	0.0057227
138.9	0.0057041
139	0.0056748
139.1	0.0056433
139.2	0.0056218
139.3	0.0056091
139.4	0.0056049
139.5	0.005603
139.6	0.0055902
139.7	0.005568
139.8	0.0055586
139.9	0.0055603
140	0.0055469
140.1	0.0055335
140.2	0.0055387
140.3	0.0055302
140.4	0.0055246
140.5	0.0055465
140.6	0.0055601
140.7	0.0055489
140.8	0.0055462
140.9	0.0055664
141	0.0055861
141.1	0.0055898
141.2	0.0055837
141.3	0.0055906
141.4	0.0056182
141.5	0.0056518
141.6	0.0056888
141.7	0.0057233
141.8	0.0057474
141.9	0.005763
142	0.0057722
142.1	0.0057794
142.2	0.0057869
142.3	0.0058193
142.4	0.0058803
142.5	0.005946
142.6	0.0060104
142.7	0.0060734
142.8	0.0061388
142.9	0.0061993
143	0.0062568
143.1	0.006315
143.2	0.0063674
143.3	0.0064362
143.4	0.0065231
143.5	0.0066063
143.6	0.0066844
143.7	0.0067582
143.8	0.0068313
143.9	0.0068999
144	0.006966
144.1	0.0070303
144.2	0.0070927
144.3	0.0071808
144.4	0.0072988
144.5	0.0074224
144.6	0.0075466
144.7	0.0076693
144.8	0.0077868
144.9	0.0079066
145	0.0080291
145.1	0.0081558
145.2	0.0082905
145.3	0.0084615
145.4	0.0086662
145.5	0.0088722
145.6	0.0090771
145.7	0.0092768
145.8	0.0094733
145.9	0.0096654
146	0.0098443
146.1	0.010012
146.2	0.010173
146.3	0.010359
146.4	0.01058
146.5	0.010812
146.6	0.011046
146.7	0.011282
146.8	0.011511
146.9	0.011719
147	0.011916
147.1	0.012117
147.2	0.012326
147.3	0.012542
147.4	0.012753
147.5	0.012956
147.6	0.013151
147.7	0.01334
147.8	0.013528
147.9	0.013724
148	0.013922
148.1	0.014114
148.2	0.014293
148.3	0.014436
148.4	0.01456
148.5	0.014667
148.6	0.014764
148.7	0.01488
148.8	0.014991
148.9	0.015091
149	0.015201
149.1	0.015323
149.2	0.015433
149.3	0.015484
149.4	0.01549
149.5	0.015517
149.6	0.015552
149.7	0.015576
149.8	0.015587
149.9	0.01559
150	0.015591
150.1	0.015598
150.2	0.015622
150.3	0.015621
150.4	0.015587
150.5	0.01555
150.6	0.01551
150.7	0.01547
150.8	0.015425
150.9	0.015371
151	0.015311
151.1	0.015253
151.2	0.015196
151.3	0.015118
151.4	0.015016
151.5	0.014918
151.6	0.014826
151.7	0.014741
151.8	0.014663
151.9	0.014589
152	0.014518
152.1	0.014445
152.2	0.014371
152.3	0.014292
152.4	0.014202
152.5	0.014105
152.6	0.014014
152.7	0.013925
152.8	0.013829
152.9	0.013731
153	0.013634
153.1	0.013538
153.2	0.013445
153.3	0.013343
153.4	0.013227
153.5	0.013107
153.6	0.012977
153.7	0.012839
153.8	0.012702
153.9	0.012569
154	0.012441
154.1	0.012319
154.2	0.012202
154.3	0.012083
154.4	0.011967
154.5	0.011855
154.6	0.011742
154.7	0.011624
154.8	0.011487
154.9	0.01134
155	0.011197
155.1	0.011064
155.2	0.010945
155.3	0.010827
155.4	0.010699
155.5	0.010552
155.6	0.010389
155.7	0.01023
155.8	0.010085
155.9	0.0099487
156	0.0098143
156.1	0.009679
156.2	0.0095383
156.3	0.0093801
156.4	0.0092082
156.5	0.0090483
156.6	0.0089012
156.7	0.0087334
156.8	0.0085626
156.9	0.0084117
157	0.0082476
157.1	0.0080817
157.2	0.0079314
157.3	0.0077353
157.4	0.0074856
157.5	0.0072395
157.6	0.0070071
157.7	0.0067794
157.8	0.0065464
157.9	0.0062954
158	0.0060404
158.1	0.0058029
158.2	0.0055748
158.3	0.0052672
158.4	0.0048756
158.5	0.0044807
158.6	0.00408
158.7	0.0036737
158.8	0.0032603
158.9	0.0028432
159	0.0024328
159.1	0.0020289
159.2	0.0016314
159.3	0.0011395
159.4	0.00055286
159.5	-2.9838e-05
159.6	-0.00060405
159.7	-0.0011685
159.8	-0.0017266
159.9	-0.0022769
160	-0.0028199
160.1	-0.0033584
160.2	-0.0038968
160.3	-0.004533
160.4	-0.0052597
160.5	-0.0059718
160.6	-0.0066752
160.7	-0.0073733
160.8	-0.0080605
160.9	-0.0087463
161	-0.0094241
161.1	-0.010087
161.2	-0.010736
161.3	-0.011415
161.4	-0.012119
161.5	-0.012815
161.6	-0.013499
161.7	-0.014177
161.8	-0.014845
161.9	-0.0155
162	-0.016143
162.1	-0.016776
162.2	-0.017405
162.3	-0.017978
162.4	-0.018495
162.5	-0.019003
162.6	-0.019495
162.7	-0.019969
162.8	-0.020421
162.9	-0.020853
163	-0.021273
163.1	-0.021688
163.2	-0.022105
163.3	-0.022407
163.4	-0.022588
163.5	-0.022755
163.6	-0.022909
163.7	-0.023055
163.8	-0.023195
163.9	-0.023347
164	-0.023513
164.1	-0.023673
164.2	-0.023816
164.3	-0.023815
164.4	-0.023684
164.5	-0.023566
164.6	-0.023466
164.7	-0.023387
164.8	-0.023301
164.9	-0.023193
165	-0.023095
165.1	-0.023016
165.2	-0.022931
165.3	-0.022782
165.4	-0.022581
165.5	-0.022365
165.6	-0.022152
165.7	-0.021972
165.8	-0.021799
165.9	-0.02161
166	-0.021421
166.1	-0.021247
166.2	-0.021086
166.3	-0.020921
166.4	-0.020739
166.5	-0.02055
166.6	-0.02036
166.7	-0.020177
166.8	-0.020003
166.9	-0.019835
167	-0.01968
167.1	-0.019539
167.2	-0.019402
167.3	-0.019254
167.4	-0.019094
167.5	-0.01893
167.6	-0.018761
167.7	-0.018595
167.8	-0.018428
167.9	-0.01826
168	-0.0181
168.1	-0.017948
168.2	-0.017798
168.3	-0.017654
168.4	-0.017518
168.5	-0.017389
168.6	-0.017267
168.7	-0.017149
168.8	-0.017038
168.9	-0.016936
169	-0.016834
169.1	-0.016734
169.2	-0.016645
169.3	-0.016561
169.4	-0.016478
169.5	-0.016397
169.6	-0.016319
169.7	-0.01624
169.8	-0.016165
169.9	-0.016089
170	-0.016013
170.1	-0.015943
170.2	-0.015871
170.3	-0.015801
170.4	-0.015735
170.5	-0.015667
170.6	-0.0156
170.7	-0.015539
170.8	-0.01548
170.9	-0.015426
171	-0.015382
171.1	-0.015353
171.2	-0.015337
171.3	-0.015339
171.4	-0.015349
171.5	-0.015348
171.6	-0.01534
171.7	-0.015331
171.8	-0.015328
171.9	-0.015325
172	-0.01534
172.1	-0.015372
172.2	-0.015401
172.3	-0.015429
172.4	-0.015457
172.5	-0.015486
172.6	-0.015527
172.7	-0.015575
172.8	-0.01562
172.9	-0.015661
173	-0.01571
173.1	-0.015791
173.2	-0.015883
173.3	-0.015995
173.4	-0.016144
173.5	-0.016306
173.6	-0.016459
173.7	-0.016608
173.8	-0.016773
173.9	-0.016927
174	-0.017076
174.1	-0.017235
174.2	-0.01741
174.3	-0.017692
174.4	-0.018054
174.5	-0.018392
174.6	-0.018719
174.7	-0.019049
174.8	-0.019377
174.9	-0.019705
175	-0.020039
175.1	-0.020372
175.2	-0.020705
175.3	-0.021163
175.4	-0.021735
175.5	-0.022292
175.6	-0.022839
175.7	-0.023373
175.8	-0.023899
175.9	-0.024417
176	-0.024928
176.1	-0.025432
176.2	-0.025933
176.3	-0.026535
176.4	-0.027233
176.5	-0.027916
176.6	-0.028583
176.7	-0.029234
176.8	-0.029873
176.9	-0.030505
177	-0.031125
177.1	-0.031737
177.2	-0.032342
177.3	-0.03298
177.4	-0.033647
177.5	-0.034303
177.6	-0.034948
177.7	-0.03558
177.8	-0.036207
177.9	-0.036836
178	-0.03746
178.1	-0.038077
178.2	-0.038689
178.3	-0.039216
178.4	-0.039672
178.5	-0.04015
178.6	-0.040643
178.7	-0.041153
178.8	-0.041686
178.9	-0.042242
179	-0.042829
179.1	-0.043439
179.2	-0.044067
179.3	-0.044568
179.4	-0.044963
179.5	-0.045414
179.6	-0.045933
179.7	-0.046526
179.8	-0.047187
179.9	-0.047905
180	-0.048675
180.1	-0.049496
180.2	-0.05039
180.3	-0.051256
180.4	-0.052127
180.5	-0.053142
180.6	-0.054299
180.7	-0.055634
180.8	-0.057194
180.9	-0.05902
181	-0.061169
181.1	-0.063731
181.2	-0.066812
181.3	-0.070521
181.4	-0.074977
181.5	-0.080362
181.6	-0.086808
181.7	-0.094503
181.8	-0.10367
181.9	-0.11467
182	-0.12716
182.1	-0.13887
182.2	-0.14634
182.3	-0.14885
182.4	-0.14855
182.5	-0.14678
182.6	-0.14411
182.7	-0.14095
182.8	-0.13748
182.9	-0.1341
183	-0.13091
183.1	-0.12806
183.2	-0.12535
183.3	-0.12256
183.4	-0.11965
183.5	-0.11636
183.6	-0.11272
183.7	-0.1086
183.8	-0.10404
183.9	-0.099137
184	-0.094031
184.1	-0.088982
184.2	-0.084182
184.3	-0.079806
184.4	-0.075842
184.5	-0.072221
184.6	-0.068836
184.7	-0.065603
184.8	-0.062498
184.9	-0.059564
185	-0.056851
185.1	-0.054413
185.2	-0.052229
185.3	-0.050258
185.4	-0.048456
185.5	-0.046785
185.6	-0.045219
185.7	-0.043735
185.8	-0.042333
185.9	-0.041002
186	-0.039738
186.1	-0.038539
186.2	-0.037402
186.3	-0.036329
186.4	-0.035313
186.5	-0.03435
186.6	-0.033438
186.7	-0.032578
186.8	-0.031768
186.9	-0.031012
187	-0.030299
187.1	-0.02963
187.2	-0.029007
187.3	-0.028418
187.4	-0.027865
187.5	-0.027348
187.6	-0.026862
187.7	-0.026408
187.8	-0.025978
187.9	-0.025567
188	-0.025173
188.1	-0.024802
188.2	-0.024451
188.3	-0.024119
188.4	-0.023811
188.5	-0.023532
188.6	-0.023283
188.7	-0.023048
188.8	-0.022818
188.9	-0.022589
189	-0.022362
189.1	-0.022145
189.2	-0.021952
189.3	-0.021776
189.4	-0.021601
189.5	-0.021429
189.6	-0.021259
189.7	-0.021096
189.8	-0.020954
189.9	-0.020829
190	-0.020695
190.1	-0.020557
190.2	-0.020436
190.3	-0.020304
190.4	-0.020167
190.5	-0.020052
190.6	-0.019934
190.7	-0.019805
190.8	-0.019685
190.9	-0.019582
191	-0.019476
191.1	-0.019352
191.2	-0.019225
191.3	-0.019096
191.4	-0.018974
191.5	-0.018867
191.6	-0.018762
191.7	-0.018651
191.8	-0.018528
191.9	-0.018394
192	-0.018257
192.1	-0.018118
192.2	-0.017987
192.3	-0.017859
192.4	-0.017725
192.5	-0.017594
192.6	-0.017469
192.7	-0.01734
192.8	-0.017212
192.9	-0.017089
193	-0.016963
193.1	-0.016833
193.2	-0.016698
193.3	-0.016543
193.4	-0.016371
193.5	-0.016192
193.6	-0.016014
193.7	-0.015837
193.8	-0.015659
193.9	-0.01548
194	-0.015303
194.1	-0.015121
194.2	-0.014939
194.3	-0.014745
194.4	-0.014527
194.5	-0.01431
194.6	-0.014095
194.7	-0.01388
194.8	-0.013666
194.9	-0.013457
195	-0.013252
195.1	-0.013051
195.2	-0.012852
195.3	-0.012627
195.4	-0.012383
195.5	-0.012146
195.6	-0.011912
195.7	-0.011685
195.8	-0.011452
195.9	-0.011213
196	-0.010966
196.1	-0.010714
196.2	-0.010465
196.3	-0.010178
196.4	-0.0098656
196.5	-0.0095715
196.6	-0.0092931
196.7	-0.0090187
196.8	-0.0087371
196.9	-0.0084493
197	-0.0081595
197.1	-0.0078768
197.2	-0.0076145
197.3	-0.0073458
197.4	-0.0070509
197.5	-0.0067452
197.6	-0.0064339
197.7	-0.0061296
197.8	-0.0058348
197.9	-0.0055559
198	-0.0052912
198.1	-0.0050289
198.2	-0.0047563
198.3	-0.0044887
198.4	-0.0042475
198.5	-0.0040041
198.6	-0.0037561
198.7	-0.0035326
198.8	-0.0033045
198.9	-0.0030585
199	-0.0028268
199.1	-0.0026132
199.2	-0.0023972
199.3	-0.002212
199.4	-0.0020758
199.5	-0.0019504
199.6	-0.0018342
199.7	-0.0017215
199.8	-0.0015955
199.9	-0.0014561
200	-0.0013195
200.1	-0.0011904
200.2	-0.0010649
200.3	-0.00099367
200.4	-0.00098569
200.5	-0.000985
200.6	-0.00098092
200.7	-0.00097053
200.8	-0.00095178
200.9	-0.00091845
201	-0.00087725
201.1	-0.00083503
201.2	-0.00079196
201.3	-0.00078741
201.4	-0.00082503
201.5	-0.00086408
201.6	-0.00089832
201.7	-0.00092692
201.8	-0.00095795
201.9	-0.00099213
202	-0.0010294
202.1	-0.001069
202.2	-0.0011066
202.3	-0.0011696
202.4	-0.0012562
202.5	-0.0013414
202.6	-0.0014249
202.7	-0.0015052
202.8	-0.0015843
202.9	-0.0016663
203	-0.0017466
203.1	-0.0018144
203.2	-0.00188
203.3	-0.0019595
203.4	-0.002046
203.5	-0.0021304
203.6	-0.0022191
203.7	-0.002304
203.8	-0.002388
203.9	-0.0024763
204	-0.0025656
204.1	-0.002668
204.2	-0.0027837
204.3	-0.0029163
204.4	-0.0030568
204.5	-0.0031826
204.6	-0.0032976
204.7	-0.0034049
204.8	-0.0035055
204.9	-0.0036028
205	-0.0037108
205.1	-0.0038406
205.2	-0.003978
205.3	-0.0041177
205.4	-0.0042518
205.5	-0.0043706
205.6	-0.0044863
205.7	-0.0046176
205.8	-0.0047684
205.9	-0.004928
206	-0.0050857
206.1	-0.0052419
206.2	-0.0053983
206.3	-0.005555
206.4	-0.0057164
206.5	-0.0058807
206.6	-0.0060583
206.7	-0.0062327
206.8	-0.0063938
206.9	-0.006573
207	-0.006752
207.1	-0.0069216
207.2	-0.0071027
207.3	-0.0073461
207.4	-0.0076352
207.5	-0.0079109
207.6	-0.0081953
207.7	-0.0084991
207.8	-0.0087976
207.9	-0.0090725
208	-0.0093393
208.1	-0.0096073
208.2	-0.0098787
208.3	-0.010234
208.4	-0.010676
208.5	-0.01112
208.6	-0.011553
208.7	-0.011965
208.8	-0.012359
208.9	-0.012752
209	-0.013138
209.1	-0.013517
209.2	-0.0139
209.3	-0.014374
209.4	-0.014936
209.5	-0.015491
209.6	-0.016037
209.7	-0.016579
209.8	-0.017117
209.9	-0.017653
210	-0.018185
210.1	-0.018706
210.2	-0.01921
210.3	-0.019779
210.4	-0.020407
210.5	-0.021019
210.6	-0.02162
210.7	-0.02221
210.8	-0.022785
210.9	-0.023346
211	-0.023898
211.1	-0.024441
211.2	-0.02498
211.3	-0.025525
211.4	-0.02608
211.5	-0.026629
211.6	-0.027166
211.7	-0.027691
211.8	-0.028208
211.9	-0.028718
212	-0.029212
212.1	-0.029693
212.2	-0.030157
212.3	-0.030556
212.4	-0.030889
212.5	-0.031215
212.6	-0.031537
212.7	-0.031853
212.8	-0.032169
212.9	-0.032497
213	-0.032826
213.1	-0.033147
213.2	-0.033453
213.3	-0.033648
213.4	-0.033743
213.5	-0.033844
213.6	-0.033953
213.7	-0.034079
213.8	-0.034217
213.9	-0.034348
214	-0.034463
214.1	-0.034568
214.2	-0.034664
214.3	-0.034664
214.4	-0.034579
214.5	-0.034505
214.6	-0.034442
214.7	-0.034391
214.8	-0.034357
214.9	-0.034331
215	-0.034293
215.1	-0.034255
215.2	-0.034222
215.3	-0.034107
215.4	-0.033935
215.5	-0.033796
215.6	-0.033657
215.7	-0.033514
215.8	-0.03339
215.9	-0.033274
216	-0.033151
216.1	-0.033017
216.2	-0.032882
216.3	-0.032753
216.4	-0.032627
216.5	-0.032505
216.6	-0.032372
216.7	-0.03223
216.8	-0.032086
216.9	-0.031946
217	-0.031814
217.1	-0.031692
217.2	-0.031579
217.3	-0.031466
217.4	-0.031355
217.5	-0.031246
217.6	-0.031135
217.7	-0.031018
217.8	-0.030897
217.9	-0.030779
218	-0.030661
218.1	-0.030543
218.2	-0.030431
218.3	-0.030321
218.4	-0.030215
218.5	-0.03012
218.6	-0.030033
218.7	-0.02995
218.8	-0.029865
218.9	-0.029785
219	-0.029708
219.1	-0.029639
219.2	-0.029572
219.3	-0.029514
219.4	-0.029463
219.5	-0.029407
219.6	-0.029356
219.7	-0.029307
219.8	-0.02926
219.9	-0.029218
220	-0.029181
220.1	-0.029146
220.2	-0.02911
220.3	-0.029093
220.4	-0.029091
220.5	-0.029097
220.6	-0.02911
220.7	-0.029136
220.8	-0.029178
220.9	-0.029227
221	-0.029282
221.1	-0.029339
221.2	-0.029396
221.3	-0.029497
221.4	-0.029641
221.5	-0.029783
221.6	-0.029925
221.7	-0.030072
221.8	-0.030236
221.9	-0.030409
222	-0.03058
222.1	-0.030749
222.2	-0.030918
222.3	-0.031159
222.4	-0.031484
222.5	-0.031821
222.6	-0.03216
222.7	-0.032492
222.8	-0.032823
222.9	-0.033157
223	-0.033483
223.1	-0.033805
223.2	-0.034142
223.3	-0.03459
223.4	-0.035109
223.5	-0.035609
223.6	-0.036121
223.7	-0.036624
223.8	-0.037125
223.9	-0.037651
224	-0.038181
224.1	-0.038699
224.2	-0.039236
224.3	-0.039884
224.4	-0.040615
224.5	-0.041334
224.6	-0.042044
224.7	-0.042767
224.8	-0.043514
224.9	-0.044293
225	-0.045111
225.1	-0.04596
225.2	-0.046848
225.3	-0.047805
225.4	-0.048825
225.5	-0.049889
225.6	-0.051018
225.7	-0.052231
225.8	-0.05355
225.9	-0.054999
226	-0.056615
226.1	-0.058448
226.2	-0.060569
226.3	-0.063024
226.4	-0.065939
226.5	-0.069488
226.6	-0.073798
226.7	-0.079011
226.8	-0.085266
226.9	-0.092736
227	-0.10165
227.1	-0.11238
227.2	-0.12479
227.3	-0.13704
227.4	-0.14555
227.5	-0.14901
227.6	-0.14924
227.7	-0.14771
227.8	-0.14517
227.9	-0.14208
228	-0.13865
228.1	-0.13518
228.2	-0.13194
228.3	-0.12903
228.4	-0.12637
228.5	-0.12381
228.6	-0.12113
228.7	-0.1182
228.8	-0.11491
228.9	-0.11119
229	-0.10703
229.1	-0.10245
229.2	-0.097581
229.3	-0.092562
229.4	-0.087661
229.5	-0.083122
229.6	-0.079001
229.7	-0.075293
229.8	-0.071897
229.9	-0.068697
230	-0.065621
230.1	-0.06265
230.2	-0.059817
230.3	-0.05719
230.4	-0.054815
230.5	-0.052688
230.6	-0.050757
230.7	-0.04899
230.8	-0.047356
230.9	-0.045828
231	-0.044393
231.1	-0.043037
231.2	-0.041752
231.3	-0.040533
231.4	-0.039388
231.5	-0.038317
231.6	-0.037293
231.7	-0.036319
231.8	-0.035415
231.9	-0.034561
232	-0.033757
232.1	-0.033024
232.2	-0.03233
232.3	-0.031665
232.4	-0.031054
232.5	-0.030499
232.6	-0.029978
232.7	-0.029478
232.8	-0.029016
232.9	-0.028607
233	-0.028241
233.1	-0.027898
233.2	-0.027573
233.3	-0.027269
233.4	-0.02699
233.5	-0.026736
233.6	-0.026516
233.7	-0.026322
233.8	-0.026152
233.9	-0.026004
234	-0.025875
234.1	-0.025762
234.2	-0.025661
234.3	-0.025577
234.4	-0.025507
234.5	-0.025445
234.6	-0.025393
234.7	-0.025349
234.8	-0.025315
234.9	-0.025294
235	-0.025285
235.1	-0.025289
235.2	-0.025305
235.3	-0.025358
235.4	-0.025441
235.5	-0.025523
235.6	-0.025604
235.7	-0.025691
235.8	-0.02579
235.9	-0.025896
236	-0.026008
236.1	-0.026122
236.2	-0.02624
236.3	-0.026434
236.4	-0.026692
236.5	-0.026938
236.6	-0.027175
236.7	-0.027409
236.8	-0.027643
236.9	-0.027879
237	-0.028117
237.1	-0.028362
237.2	-0.028617
237.3	-0.028975
237.4	-0.029423
237.5	-0.029852
237.6	-0.030268
237.7	-0.030673
237.8	-0.031061
237.9	-0.031437
238	-0.031806
238.1	-0.032171
238.2	-0.032534
238.3	-0.033001
238.4	-0.03357
238.5	-0.034118
238.6	-0.034642
238.7	-0.035146
238.8	-0.035624
238.9	-0.036085
239	-0.036549
239.1	-0.037027
239.2	-0.037502
239.3	-0.038029
239.4	-0.0386
239.5	-0.039154
239.6	-0.039685
239.7	-0.040185
239.8	-0.040658
239.9	-0.041125
240	-0.041595
240.1	-0.042043
240.2	-0.042475
240.3	-0.042904
240.4	-0.043303
240.5	-0.043678
240.6	-0.044061
240.7	-0.044446
240.8	-0.044805
240.9	-0.045143
241	-0.045476
241.1	-0.04581
241.2	-0.046143
241.3	-0.046379
241.4	-0.046524
241.5	-0.046677
241.6	-0.046837
241.7	-0.047001
241.8	-0.047171
241.9	-0.04734
242	-0.047504
242.1	-0.047665
242.2	-0.047821
242.3	-0.047863
242.4	-0.047808
242.5	-0.047784
242.6	-0.047779
242.7	-0.047781
242.8	-0.04778
242.9	-0.047777
243	-0.047771
243.1	-0.047752
243.2	-0.047724
243.3	-0.047601
243.4	-0.0474
243.5	-0.047225
243.6	-0.047068
243.7	-0.046918
243.8	-0.046768
243.9	-0.04662
244	-0.046468
244.1	-0.046315
244.2	-0.046159
244.3	-0.045974
244.4	-0.045768
244.5	-0.045567
244.6	-0.045369
244.7	-0.04518
244.8	-0.044993
244.9	-0.044804
245	-0.044621
245.1	-0.044441
245.2	-0.044253
245.3	-0.044053
245.4	-0.043847
245.5	-0.043638
245.6	-0.043429
245.7	-0.043219
245.8	-0.043014
245.9	-0.042807
246	-0.042599
246.1	-0.042405
246.2	-0.042223
246.3	-0.042046
246.4	-0.041868
246.5	-0.041688
246.6	-0.041498
246.7	-0.0413
246.8	-0.04111
246.9	-0.04093
247	-0.040766
247.1	-0.040619
247.2	-0.040466
247.3	-0.040299
247.4	-0.040127
247.5	-0.039967
247.6	-0.039819
247.7	-0.039678
247.8	-0.03954
247.9	-0.039401
248	-0.039263
248.1	-0.03914
248.2	-0.039037
248.3	-0.038931
248.4	-0.038818
248.5	-0.038727
248.6	-0.03864
248.7	-0.038542
248.8	-0.038457
248.9	-0.038383
249	-0.038301
249.1	-0.03822
249.2	-0.038162
249.3	-0.038129
249.4	-0.038096
249.5	-0.038047
249.6	-0.038004
249.7	-0.037976
249.8	-0.037964
249.9	-0.037969
250	-0.037982
250.1	-0.037988
250.2	-0.037989
250.3	-0.038008
250.4	-0.038044
250.5	-0.038082
250.6	-0.038129
250.7	-0.038189
250.8	-0.038264
250.9	-0.038355
251	-0.038455
251.1	-0.038559
251.2	-0.038671
251.3	-0.038854
251.4	-0.039094
251.5	-0.039324
251.6	-0.039545
251.7	-0.039759
251.8	-0.039973
251.9	-0.040192
252	-0.040415
252.1	-0.040647
252.2	-0.040887
252.3	-0.041232
252.4	-0.041662
252.5	-0.042064
252.6	-0.042452
252.7	-0.04283
252.8	-0.043202
252.9	-0.043583
253	-0.043969
253.1	-0.044358
253.2	-0.044759
253.3	-0.04527
253.4	-0.045858
253.5	-0.046416
253.6	-0.046953
253.7	-0.047473
253.8	-0.047984
253.9	-0.048494
254	-0.049004
254.1	-0.049517
254.2	-0.050038
254.3	-0.050652
254.4	-0.051347
254.5	-0.052037
254.6	-0.052739
254.7	-0.053459
254.8	-0.0542
254.9	-0.054976
255	-0.055813
255.1	-0.056729
255.2	-0.057759
255.3	-0.0589
255.4	-0.060174
255.5	-0.061631
255.6	-0.06333
255.7	-0.065329
255.8	-0.067684
255.9	-0.070446
256	-0.073673
256.1	-0.077445
256.2	-0.081816
256.3	-0.086761
256.4	-0.092392
256.5	-0.098883
256.6	-0.10637
256.7	-0.11504
256.8	-0.12458
256.9	-0.13342
257	-0.1391
257.1	-0.14076
257.2	-0.13996
257.3	-0.13791
257.4	-0.13542
257.5	-0.13299
257.6	-0.13074
257.7	-0.12869
257.8	-0.1268
257.9	-0.12495
258	-0.12302
258.1	-0.12096
258.2	-0.11865
258.3	-0.11599
258.4	-0.11295
258.5	-0.10956
258.6	-0.10579
258.7	-0.10166
258.8	-0.097335
258.9	-0.092957
259	-0.08873
259.1	-0.084826
259.2	-0.081317
259.3	-0.078182
259.4	-0.075362
259.5	-0.072774
259.6	-0.070322
259.7	-0.067929
259.8	-0.065561
259.9	-0.06319
260	-0.060841
260.1	-0.058549
260.2	-0.056366
260.3	-0.05432
260.4	-0.052421
260.5	-0.050664
260.6	-0.049032
260.7	-0.0475
260.8	-0.046059
260.9	-0.044699
261	-0.043412
261.1	-0.04219
261.2	-0.041033
261.3	-0.039936
261.4	-0.038896
261.5	-0.03792
261.6	-0.037002
261.7	-0.036144
261.8	-0.035338
261.9	-0.034579
262	-0.033866
262.1	-0.033196
262.2	-0.032571
262.3	-0.031989
262.4	-0.031441
262.5	-0.030924
262.6	-0.030438
262.7	-0.029978
262.8	-0.029548
262.9	-0.029157
263	-0.028803
263.1	-0.028486
263.2	-0.028199
263.3	-0.027932
263.4	-0.027676
263.5	-0.02742
263.6	-0.027177
263.7	-0.026961
263.8	-0.02677
263.9	-0.026605
264	-0.026459
264.1	-0.026318
264.2	-0.026176
264.3	-0.026044
264.4	-0.025922
264.5	-0.02581
264.6	-0.025715
264.7	-0.025642
264.8	-0.025579
264.9	-0.025499
265	-0.025423
265.1	-0.025382
265.2	-0.025338
265.3	-0.025292
265.4	-0.025273
265.5	-0.025247
265.6	-0.025211
265.7	-0.025206
265.8	-0.025214
265.9	-0.025198
266	-0.025181
266.1	-0.025185
266.2	-0.025204
266.3	-0.025236
266.4	-0.025269
266.5	-0.025296
266.6	-0.025321
266.7	-0.025353
266.8	-0.025401
266.9	-0.025462
267	-0.025531
267.1	-0.025606
267.2	-0.025684
267.3	-0.025777
267.4	-0.025884
267.5	-0.025988
267.6	-0.026092
267.7	-0.026194
267.8	-0.0263
267.9	-0.026418
268	-0.026544
268.1	-0.026685
268.2	-0.026837
268.3	-0.027073
268.4	-0.02739
268.5	-0.0277
268.6	-0.028001
268.7	-0.028301
268.8	-0.028602
268.9	-0.028906
269	-0.029213
269.1	-0.029513
269.2	-0.029817
269.3	-0.03025
269.4	-0.030792
269.5	-0.031312
269.6	-0.031821
269.7	-0.032318
269.8	-0.032802
269.9	-0.033282
270	-0.033751
270.1	-0.034211
270.2	-0.034666
270.3	-0.035237
270.4	-0.035916
270.5	-0.036558
270.6	-0.037171
270.7	-0.037764
270.8	-0.038339
270.9	-0.038906
271	-0.039459
271.1	-0.040008
271.2	-0.040562
271.3	-0.041188
271.4	-0.041857
271.5	-0.042481
271.6	-0.04307
271.7	-0.043627
271.8	-0.044165
271.9	-0.044703
272	-0.045238
272.1	-0.045766
272.2	-0.046271
272.3	-0.0467
272.4	-0.047076
272.5	-0.047465
272.6	-0.047873
272.7	-0.048292
272.8	-0.048708
272.9	-0.049108
273	-0.0495
273.1	-0.049888
273.2	-0.050291
273.3	-0.050576
273.4	-0.050753
273.5	-0.050976
273.6	-0.051256
273.7	-0.051559
273.8	-0.051871
273.9	-0.052215
274	-0.052594
274.1	-0.052986
274.2	-0.053387
274.3	-0.053658
274.4	-0.053865
274.5	-0.054181
274.6	-0.054572
274.7	-0.055019
274.8	-0.055513
274.9	-0.056057
275	-0.056666
275.1	-0.05735
275.2	-0.058123
275.3	-0.058946
275.4	-0.05985
275.5	-0.060928
275.6	-0.062189
275.7	-0.063664
275.8	-0.065383
275.9	-0.067391
276	-0.069723
276.1	-0.072427
276.2	-0.075542
276.3	-0.0791
276.4	-0.083126
276.5	-0.087676
276.6	-0.092815
276.7	-0.098602
276.8	-0.10515
276.9	-0.1126
277	-0.12081
277.1	-0.12908
277.2	-0.13537
277.3	-0.13802
277.4	-0.13786
277.5	-0.13624
277.6	-0.13408
277.7	-0.1319
277.8	-0.12985
277.9	-0.12795
278	-0.12612
278.1	-0.12427
278.2	-0.12233
278.3	-0.1202
278.4	-0.11783
278.5	-0.11516
278.6	-0.11213
278.7	-0.10872
278.8	-0.10495
278.9	-0.10089
279	-0.096637
279.1	-0.092383
279.2	-0.088313
279.3	-0.084589
279.4	-0.081265
279.5	-0.078337
279.6	-0.07571
279.7	-0.073285
279.8	-0.070981
279.9	-0.068726
280	-0.06649
280.1	-0.064244
280.2	-0.061996
280.3	-0.059753
280.4	-0.057552
280.5	-0.055442
280.6	-0.053464
280.7	-0.051628
280.8	-0.049923
280.9	-0.048323
281	-0.04681
281.1	-0.045373
281.2	-0.04401
281.3	-0.042704
281.4	-0.041452
281.5	-0.040265
281.6	-0.039147
281.7	-0.038097
281.8	-0.03709
281.9	-0.036134
282	-0.035241
282.1	-0.034379
282.2	-0.033566
282.3	-0.032809
282.4	-0.03208
282.5	-0.031379
282.6	-0.030726
282.7	-0.030123
282.8	-0.02956
282.9	-0.029018
283	-0.028489
283.1	-0.027985
283.2	-0.027514
283.3	-0.027064
283.4	-0.026638
283.5	-0.02624
283.6	-0.025864
283.7	-0.025503
283.8	-0.025147
283.9	-0.024796
284	-0.02446
284.1	-0.024141
284.2	-0.023834
284.3	-0.023524
284.4	-0.023216
284.5	-0.022925
284.6	-0.022644
284.7	-0.022378
284.8	-0.022127
284.9	-0.021882
285	-0.021646
285.1	-0.021423
285.2	-0.021208
285.3	-0.020966
285.4	-0.020702
285.5	-0.020455
285.6	-0.020216
285.7	-0.019986
285.8	-0.019761
285.9	-0.019539
286	-0.019317
286.1	-0.019099
286.2	-0.018887
286.3	-0.018644
286.4	-0.018373
286.5	-0.018113
286.6	-0.017856
286.7	-0.017593
286.8	-0.017331
286.9	-0.017072
287	-0.016811
287.1	-0.016548
287.2	-0.016287
287.3	-0.016001
287.4	-0.015691
287.5	-0.015391
287.6	-0.015107
287.7	-0.014839
287.8	-0.014579
287.9	-0.01432
288	-0.014049
288.1	-0.013768
288.2	-0.013481
288.3	-0.013189
288.4	-0.012898
288.5	-0.012617
288.6	-0.012353
288.7	-0.012104
288.8	-0.011841
288.9	-0.011553
289	-0.011263
289.1	-0.010981
289.2	-0.010719
289.3	-0.0105
289.4	-0.010311
289.5	-0.01011
289.6	-0.009892
289.7	-0.0096634
289.8	-0.0094423
289.9	-0.0092464
290	-0.009047
290.1	-0.0088348
290.2	-0.0086409
290.3	-0.0084844
290.4	-0.0083539
290.5	-0.0082402
290.6	-0.0081317
290.7	-0.0080043
290.8	-0.0078775
290.9	-0.007772
291	-0.0076743
291.1	-0.0075618
291.2	-0.0074357
291.3	-0.007342
291.4	-0.0072891
291.5	-0.0072487
291.6	-0.0072242
291.7	-0.0071971
291.8	-0.00716
291.9	-0.0071129
292	-0.0070549
292.1	-0.0069871
292.2	-0.0069235
292.3	-0.0068966
292.4	-0.0068982
292.5	-0.0069044
292.6	-0.0069131
292.7	-0.0069259
292.8	-0.0069378
292.9	-0.0069518
293	-0.0069736
293.1	-0.0069921
293.2	-0.0070079
293.3	-0.0070415
293.4	-0.0070838
293.5	-0.0071154
293.6	-0.0071432
293.7	-0.0071683
293.8	-0.007193
293.9	-0.0072144
294	-0.0072331
294.1	-0.0072552
294.2	-0.0072723
294.3	-0.0072933
294.4	-0.0073284
294.5	-0.0073659
294.6	-0.007402
294.7	-0.0074406
294.8	-0.007479
294.9	-0.0075186
295	-0.0075652
295.1	-0.0076158
295.2	-0.0076714
295.3	-0.0077338
295.4	-0.007799
295.5	-0.0078665
295.6	-0.007931
295.7	-0.0079862
295.8	-0.0080394
295.9	-0.008082
296	-0.0081149
296.1	-0.0081478
296.2	-0.0081827
296.3	-0.0082343
296.4	-0.0083038
296.5	-0.0083826
296.6	-0.0084602
296.7	-0.008523
296.8	-0.0085668
296.9	-0.0086056
297	-0.0086537
297.1	-0.0087167
297.2	-0.0087919
297.3	-0.0088712
297.4	-0.0089414
297.5	-0.0089987
297.6	-0.0090544
297.7	-0.0091106
297.8	-0.0091684
297.9	-0.009226
298	-0.009287
298.1	-0.0093596
298.2	-0.0094477
298.3	-0.0095374
298.4	-0.0096185
298.5	-0.0097137
298.6	-0.00981
298.7	-0.0098946
298.8	-0.0099923
298.9	-0.010089
299	-0.010173
299.1	-0.010262
299.2	-0.010366
299.3	-0.010492
299.4	-0.010615
299.5	-0.010725
299.6	-0.010839
299.7	-0.010967
299.8	-0.01111
299.9	-0.011257
300	-0.011402
300.1	-0.011536
300.2	-0.011659
300.3	-0.011797
300.4	-0.011955
300.5	-0.01212
300.6	-0.012291
300.7	-0.012469
300.8	-0.012653
300.9	-0.012851
301	-0.013052
301.1	-0.013249
301.2	-0.013448
301.3	-0.013722
301.4	-0.014069
301.5	-0.014408
301.6	-0.014736
301.7	-0.015054
301.8	-0.015373
301.9	-0.015691
302	-0.016009
302.1	-0.016328
302.2	-0.016646
302.3	-0.017088
302.4	-0.017647
302.5	-0.018193
302.6	-0.01873
302.7	-0.019257
302.8	-0.019776
302.9	-0.020292
303	-0.020802
303.1	-0.0213
303.2	-0.021795
303.3	-0.022421
303.4	-0.023167
303.5	-0.023897
303.6	-0.024613
303.7	-0.025315
303.8	-0.026013
303.9	-0.026703
304	-0.027375
304.1	-0.028031
304.2	-0.028665
304.3	-0.029366
304.4	-0.030123
304.5	-0.030851
304.6	-0.031562
304.7	-0.032256
304.8	-0.032941
304.9	-0.033624
305	-0.03429
305.1	-0.03493
305.2	-0.035541
305.3	-0.036091
305.4	-0.036586
305.5	-0.037087
305.6	-0.037595
305.7	-0.03809
305.8	-0.038561
305.9	-0.039014
306	-0.03945
306.1	-0.039867
306.2	-0.040276
306.3	-0.040538
306.4	-0.040677
306.5	-0.040847
306.6	-0.041023
306.7	-0.041192
306.8	-0.041369
306.9	-0.04155
307	-0.041716
307.1	-0.041882
307.2	-0.042055
307.3	-0.042044
307.4	-0.041881
307.5	-0.041766
307.6	-0.041687
307.7	-0.041626
307.8	-0.04156
307.9	-0.041483
308	-0.041414
308.1	-0.041352
308.2	-0.041293
308.3	-0.04116
308.4	-0.040972
308.5	-0.040802
308.6	-0.040635
308.7	-0.040466
308.8	-0.040295
308.9	-0.040126
309	-0.039956
309.1	-0.039784
309.2	-0.039611
309.3	-0.039425
309.4	-0.039234
309.5	-0.039051
309.6	-0.038868
309.7	-0.038682
309.8	-0.038501
309.9	-0.038322
310	-0.038139
310.1	-0.037954
310.2	-0.037768
310.3	-0.037568
310.4	-0.037354
310.5	-0.037144
310.6	-0.036939
310.7	-0.036732
310.8	-0.036527
310.9	-0.036323
311	-0.036121
311.1	-0.035921
311.2	-0.035724
311.3	-0.035526
311.4	-0.035324
311.5	-0.035125
311.6	-0.034929
311.7	-0.034736
311.8	-0.034544
311.9	-0.034353
312	-0.03416
312.1	-0.033963
312.2	-0.033765
312.3	-0.033559
312.4	-0.033347
312.5	-0.033132
312.6	-0.03292
312.7	-0.032711
312.8	-0.032512
312.9	-0.03233
313	-0.032155
313.1	-0.031982
313.2	-0.031796
313.3	-0.031595
313.4	-0.031382
313.5	-0.031167
313.6	-0.030967
313.7	-0.030788
313.8	-0.030619
313.9	-0.030436
314	-0.03024
314.1	-0.030038
314.2	-0.029836
314.3	-0.02963
314.4	-0.029425
314.5	-0.029224
314.6	-0.029026
314.7	-0.02883
314.8	-0.028642
314.9	-0.028467
315	-0.028281
315.1	-0.02808
315.2	-0.027894
315.3	-0.027694
315.4	-0.027473
315.5	-0.027275
315.6	-0.027081
315.7	-0.026867
315.8	-0.02665
315.9	-0.026451
316	-0.026265
316.1	-0.026065
316.2	-0.025851
316.3	-0.025623
316.4	-0.025387
316.5	-0.02516
316.6	-0.024945
316.7	-0.024739
316.8	-0.024532
316.9	-0.024316
317	-0.024089
317.1	-0.023854
317.2	-0.023614
317.3	-0.023354
317.4	-0.023082
317.5	-0.022817
317.6	-0.02256
317.7	-0.022307
317.8	-0.022058
317.9	-0.021811
318	-0.021568
318.1	-0.021335
318.2	-0.021103
318.3	-0.020842
318.4	-0.02056
318.5	-0.020282
318.6	-0.020005
318.7	-0.01973
318.8	-0.019459
318.9	-0.019197
319	-0.018936
319.1	-0.018668
319.2	-0.018406
319.3	-0.018123
319.4	-0.017811
319.5	-0.01751
319.6	-0.017216
319.7	-0.016923
319.8	-0.016635
319.9	-0.016353
320	-0.016074
320.1	-0.015797
320.2	-0.015517
320.3	-0.015218
320.4	-0.014896
320.5	-0.014569
320.6	-0.014247
320.7	-0.01393
320.8	-0.013617
320.9	-0.013317
321	-0.013033
321.1	-0.012765
321.2	-0.012508
321.3	-0.012259
321.4	-0.012003
321.5	-0.011737
321.6	-0.011468
321.7	-0.011202
321.8	-0.010948
321.9	-0.01071
322	-0.010487
322.1	-0.010257
322.2	-0.010012
322.3	-0.0097904
322.4	-0.0096077
322.5	-0.0094447
322.6	-0.0092922
322.7	-0.0091414
322.8	-0.0089848
322.9	-0.0088216
323	-0.0086504
323.1	-0.0084734
323.2	-0.0083097
323.3	-0.0081996
323.4	-0.0081135
323.5	-0.0080177
323.6	-0.0079369
323.7	-0.0078466
323.8	-0.0077491
323.9	-0.0076708
324	-0.0075859
324.1	-0.0074785
324.2	-0.0073784
324.3	-0.0073353
324.4	-0.0073243
324.5	-0.0072925
324.6	-0.0072501
324.7	-0.0072091
324.8	-0.0071712
324.9	-0.0071384
325	-0.0071166
325.1	-0.0070952
325.2	-0.0070646
325.3	-0.0070417
325.4	-0.0070336
325.5	-0.0070189
325.6	-0.0070004
325.7	-0.0069866
325.8	-0.0069761
325.9	-0.0069705
326	-0.0069735
326.1	-0.0069819
326.2	-0.0069885
326.3	-0.0070132
326.4	-0.0070512
326.5	-0.0070834
326.6	-0.0071141
326.7	-0.0071424
326.8	-0.0071674
326.9	-0.0071907
327	-0.0072069
327.1	-0.0072182
327.2	-0.0072265
327.3	-0.0072373
327.4	-0.0072564
327.5	-0.0072779
327.6	-0.007299
327.7	-0.0073157
327.8	-0.0073293
327.9	-0.0073416
328	-0.0073565
328.1	-0.0073741
328.2	-0.0073929
328.3	-0.0074279
328.4	-0.0074741
328.5	-0.0075211
328.6	-0.0075696
328.7	-0.0076152
328.8	-0.0076614
328.9	-0.0077062
329	-0.0077405
329.1	-0.0077677
329.2	-0.0077911
329.3	-0.0078173
329.4	-0.0078432
329.5	-0.0078607
329.6	-0.0078807
329.7	-0.0079191
329.8	-0.0079737
329.9	-0.0080341
330	-0.0080869
330.1	-0.0081239
330.2	-0.008153
330.3	-0.0081819
330.4	-0.0082176
330.5	-0.008269
330.6	-0.0083344
330.7	-0.0083967
330.8	-0.0084477
330.9	-0.0084883
331	-0.0085221
331.1	-0.0085628
331.2	-0.0086077
331.3	-0.0086578
331.4	-0.0087285
331.5	-0.0088138
331.6	-0.0088832
331.7	-0.0089358
331.8	-0.0090073
331.9	-0.0090741
332	-0.0091346
332.1	-0.0092126
332.2	-0.0092848
332.3	-0.0093553
332.4	-0.0094454
332.5	-0.0095595
332.6	-0.0096708
332.7	-0.0097601
332.8	-0.0098443
332.9	-0.0099352
333	-0.010043
333.1	-0.010163
333.2	-0.010286
333.3	-0.010408
333.4	-0.010529
333.5	-0.010646
333.6	-0.010764
333.7	-0.010888
333.8	-0.01102
333.9	-0.011166
334	-0.011321
334.1	-0.011482
334.2	-0.011652
334.3	-0.011859
334.4	-0.012102
334.5	-0.01235
334.6	-0.012595
334.7	-0.012831
334.8	-0.013056
334.9	-0.013275
335	-0.013495
335.1	-0.013718
335.2	-0.013947
335.3	-0.014288
335.4	-0.014735
335.5	-0.015176
335.6	-0.015608
335.7	-0.016032
335.8	-0.016457
335.9	-0.016882
336	-0.017303
336.1	-0.017721
336.2	-0.018132
336.3	-0.018676
336.4	-0.01935
336.5	-0.020014
336.6	-0.020666
336.7	-0.021314
336.8	-0.021953
336.9	-0.022576
337	-0.023198
337.1	-0.023818
337.2	-0.024437
337.3	-0.02518
337.4	-0.026022
337.5	-0.026827
337.6	-0.027603
337.7	-0.028355
337.8	-0.029085
337.9	-0.029798
338	-0.030502
338.1	-0.031206
338.2	-0.031907
338.3	-0.032616
338.4	-0.033319
338.5	-0.033994
338.6	-0.034644
338.7	-0.035279
338.8	-0.035914
338.9	-0.036548
339	-0.037155
339.1	-0.03773
339.2	-0.038285
339.3	-0.038719
339.4	-0.039045
339.5	-0.039375
339.6	-0.03971
339.7	-0.040052
339.8	-0.040407
339.9	-0.040756
340	-0.041083
340.1	-0.041407
340.2	-0.041733
340.3	-0.041851
340.4	-0.041805
340.5	-0.041823
340.6	-0.041863
340.7	-0.0419
340.8	-0.041948
340.9	-0.042017
341	-0.042091
341.1	-0.042142
341.2	-0.042177
341.3	-0.042086
341.4	-0.041892
341.5	-0.04174
341.6	-0.041619
341.7	-0.04151
341.8	-0.041405
341.9	-0.041296
342	-0.041183
342.1	-0.041066
342.2	-0.040941
342.3	-0.040785
342.4	-0.040613
342.5	-0.040452
342.6	-0.040294
342.7	-0.040143
342.8	-0.039998
342.9	-0.039849
343	-0.039699
343.1	-0.039547
343.2	-0.039393
343.3	-0.039224
343.4	-0.039047
343.5	-0.038871
343.6	-0.038693
343.7	-0.038507
343.8	-0.038322
343.9	-0.038136
344	-0.03795
344.1	-0.037772
344.2	-0.037592
344.3	-0.037405
344.4	-0.037211
344.5	-0.037016
344.6	-0.03682
344.7	-0.036634
344.8	-0.036456
344.9	-0.036279
345	-0.036104
345.1	-0.035929
345.2	-0.035757
345.3	-0.035582
345.4	-0.035399
345.5	-0.035219
345.6	-0.035038
345.7	-0.03485
345.8	-0.034654
345.9	-0.034457
346	-0.034254
346.1	-0.034057
346.2	-0.033867
346.3	-0.033677
346.4	-0.033495
346.5	-0.033319
346.6	-0.033139
346.7	-0.032948
346.8	-0.032747
346.9	-0.032541
347	-0.032339
347.1	-0.032149
347.2	-0.031972
347.3	-0.031788
347.4	-0.031582
347.5	-0.031368
347.6	-0.031152
347.7	-0.030932
347.8	-0.030715
347.9	-0.030499
348	-0.030287
348.1	-0.030093
348.2	-0.029903
348.3	-0.02968
348.4	-0.029447
348.5	-0.029235
348.6	-0.02901
348.7	-0.028778
348.8	-0.028563
348.9	-0.028336
349	-0.0281
349.1	-0.027884
349.2	-0.027677
349.3	-0.027436
349.4	-0.027166
349.5	-0.026901
349.6	-0.026652
349.7	-0.026421
349.8	-0.026196
349.9	-0.025958
350	-0.025704
350.1	-0.025445
350.2	-0.025188
350.3	-0.024911
350.4	-0.024623
350.5	-0.024351
350.6	-0.02409
350.7	-0.02383
350.8	-0.023568
350.9	-0.023314
351	-0.023054
351.1	-0.022786
351.2	-0.022517
351.3	-0.022216
351.4	-0.021889
351.5	-0.021566
351.6	-0.02125
351.7	-0.020936
351.8	-0.020628
351.9	-0.020328
352	-0.020036
352.1	-0.019738
352.2	-0.019439
352.3	-0.019127
352.4	-0.018794
352.5	-0.018467
352.6	-0.018148
352.7	-0.017834
352.8	-0.017523
352.9	-0.017213
353	-0.016903
353.1	-0.016589
353.2	-0.016276
353.3	-0.015963
353.4	-0.015651
353.5	-0.01534
353.6	-0.015032
353.7	-0.014732
353.8	-0.014439
353.9	-0.014153
354	-0.013881
354.1	-0.013623
354.2	-0.013368
354.3	-0.013128
354.4	-0.012899
354.5	-0.012659
354.6	-0.012411
354.7	-0.012165
354.8	-0.011921
354.9	-0.011682
355	-0.01146
355.1	-0.011258
355.2	-0.011055
355.3	-0.010874
355.4	-0.010717
355.5	-0.010548
355.6	-0.010384
355.7	-0.010243
355.8	-0.010112
355.9	-0.0099709
356	-0.009822
356.1	-0.0096701
356.2	-0.009523
356.3	-0.0094253
356.4	-0.0093531
356.5	-0.0092573
356.6	-0.0091656
356.7	-0.0090927
356.8	-0.0090044
356.9	-0.0089093
357	-0.0088349
357.1	-0.008744
357.2	-0.0086416
357.3	-0.0085893
357.4	-0.008564
357.5	-0.0085116
357.6	-0.0084541
357.7	-0.0084146
357.8	-0.0083844
357.9	-0.0083563
358	-0.008318
358.1	-0.0082585
358.2	-0.0081927
358.3	-0.0081484
358.4	-0.0081266
358.5	-0.0081159
358.6	-0.008114
358.7	-0.0081124
358.8	-0.0081038
358.9	-0.0080814
359	-0.0080525
359.1	-0.0080204
359.2	-0.0079778
359.3	-0.0079437
359.4	-0.0079223
359.5	-0.0079017
359.6	-0.0078812
359.7	-0.007861
359.8	-0.0078416
359.9	-0.0078259
360	-0.0078143
360.1	-0.0078043
360.2	-0.0077961
360.3	-0.0077911
360.4	-0.0077901
360.5	-0.0077915
360.6	-0.0077939
360.7	-0.0077963
360.8	-0.0078024
360.9	-0.0078072
361	-0.0078067
361.1	-0.0078038
361.2	-0.0077996
361.3	-0.0077974
361.4	-0.0077933
361.5	-0.0077863
361.6	-0.0077793
361.7	-0.0077668
361.8	-0.0077495
361.9	-0.0077305
362	-0.0077052
362.1	-0.0076747
362.2	-0.0076381
362.3	-0.0075959
362.4	-0.0075568
362.5	-0.0075197
362.6	-0.0074877
362.7	-0.0074695
362.8	-0.0074605
362.9	-0.0074511
363	-0.0074339
363.1	-0.0074135
363.2	-0.0073789
363.3	-0.0073324
363.4	-0.0072834
363.5	-0.0072463
363.6	-0.0072253
363.7	-0.0072075
363.8	-0.0071836
363.9	-0.0071427
364	-0.007088
364.1	-0.0070332
364.2	-0.0069931
364.3	-0.0069583
364.4	-0.0069243
364.5	-0.0068915
364.6	-0.0068476
364.7	-0.0067893
364.8	-0.0067289
364.9	-0.0066841
365	-0.0066414
365.1	-0.0065858
365.2	-0.0065326
365.3	-0.0064805
365.4	-0.0064146
365.5	-0.0063468
365.6	-0.0062888
365.7	-0.00622
365.8	-0.0061403
365.9	-0.0060664
366	-0.0060075
366.1	-0.0059583
366.2	-0.0058971
366.3	-0.0058116
366.4	-0.0057089
366.5	-0.0056129
366.6	-0.0055279
366.7	-0.0054543
366.8	-0.0053871
366.9	-0.0053242
367	-0.0052574
367.1	-0.0051777
367.2	-0.0050895
367.3	-0.0049798
367.4	-0.0048523
367.5	-0.0047274
367.6	-0.0046017
367.7	-0.0044759
367.8	-0.0043563
367.9	-0.0042423
368	-0.0041339
368.1	-0.004033
368.2	-0.0039321
368.3	-0.0038084
368.4	-0.003667
368.5	-0.0035273
368.6	-0.0033937
368.7	-0.0032696
368.8	-0.0031458
368.9	-0.0030227
369	-0.0028987
369.1	-0.0027736
369.2	-0.0026513
369.3	-0.0025006
369.4	-0.0023226
369.5	-0.0021511
369.6	-0.0019773
369.7	-0.0017939
369.8	-0.0016115
369.9	-0.0014336
370	-0.0012553
370.1	-0.0010806
370.2	-0.00090053
370.3	-0.00067964
370.4	-0.00042071
370.5	-0.00016198
370.6	8.7866e-05
370.7	0.00032656
370.8	0.00054941
370.9	0.00075637
371	0.00095264
371.1	0.0011503
371.2	0.0013542
371.3	0.0015921
371.4	0.0018608
371.5	0.0021297
371.6	0.0023946
371.7	0.0026448
371.8	0.0028792
371.9	0.0031058
372	0.0033376
372.1	0.0035826
372.2	0.0038307
372.3	0.0040686
372.4	0.0042823
372.5	0.0044832
372.6	0.0046813
372.7	0.0048758
372.8	0.0050711
372.9	0.0052645
373	0.0054598
373.1	0.0056713
373.2	0.0058844
373.3	0.0060367
373.4	0.0061537
373.5	0.0062943
373.6	0.0064195
373.7	0.0065361
373.8	0.0066653
373.9	0.0067915
374	0.0069054
374.1	0.0070296
374.2	0.0071642
374.3	0.0072407
374.4	0.0072525
374.5	0.0072604
374.6	0.0072833
374.7	0.0073236
374.8	0.0073684
374.9	0.0074044
375	0.0074348
375.1	0.0074613
375.2	0.0074779
375.3	0.0074562
375.4	0.0074018
375.5	0.0073526
375.6	0.0073106
375.7	0.0072804
375.8	0.0072594
375.9	0.0072375
376	0.0072174
376.1	0.0071994
376.2	0.0071759
376.3	0.0071217
376.4	0.0070404
376.5	0.0069608
376.6	0.0068807
376.7	0.0068008
376.8	0.0067149
376.9	0.0066197
377	0.006528
377.1	0.0064381
377.2	0.0063472
377.3	0.0062416
377.4	0.0061214
377.5	0.0060048
377.6	0.0058904
377.7	0.005778
377.8	0.0056682
377.9	0.0055627
378	0.0054577
378.1	0.0053459
378.2	0.0052347
378.3	0.0051176
378.4	0.0050005
378.5	0.0048908
378.6	0.0047879
378.7	0.0046872
378.8	0.0045823
378.9	0.004483
379	0.0043885
379.1	0.0042904
379.2	0.004188
379.3	0.004075
379.4	0.0039427
379.5	0.0038007
379.6	0.0036574
379.7	0.0035274
379.8	0.0034088
379.9	0.0032979
380	0.0031909
380.1	0.0030765
380.2	0.0029508
380.3	0.0027964
380.4	0.0026327
380.5	0.0024922
380.6	0.0023642
380.7	0.0022397
380.8	0.0021026
380.9	0.0019486
381	0.0017909
381.1	0.0016288
381.2	0.0014725
381.3	0.0013177
381.4	0.0011612
381.5	0.0010013
381.6	0.00082252
381.7	0.0006475
381.8	0.00048828
381.9	0.0003173
382	0.0001404
382.1	-1.845e-05
382.2	-0.00018112
382.3	-0.00042529
382.4	-0.00071646
382.5	-0.00097962
382.6	-0.0012475
382.7	-0.0015323
382.8	-0.00182
382.9	-0.0020977
383	-0.0023627
383.1	-0.0026178
383.2	-0.0028761
383.3	-0.0032362
383.4	-0.0036951
383.5	-0.0041581
383.6	-0.0046202
383.7	-0.0050756
383.8	-0.0055153
383.9	-0.0059391
384	-0.0063535
384.1	-0.0067621
384.2	-0.0071673
384.3	-0.0076737
384.4	-0.0082789
384.5	-0.0088779
384.6	-0.0094752
384.7	-0.010072
384.8	-0.01066
384.9	-0.011238
385	-0.011815
385.1	-0.01239
385.2	-0.01296
385.3	-0.013616
385.4	-0.014346
385.5	-0.015064
385.6	-0.015771
385.7	-0.016469
385.8	-0.017154
385.9	-0.01783
386	-0.018494
386.1	-0.019144
386.2	-0.019778
386.3	-0.020422
386.4	-0.021074
386.5	-0.021709
386.6	-0.022329
386.7	-0.022939
386.8	-0.023526
386.9	-0.024094
387	-0.024653
387.1	-0.025197
387.2	-0.025728
387.3	-0.026185
387.4	-0.026568
387.5	-0.026955
387.6	-0.027348
387.7	-0.027736
387.8	-0.028118
387.9	-0.028484
388	-0.028826
388.1	-0.029155
388.2	-0.029468
388.3	-0.02965
388.4	-0.029728
388.5	-0.029831
388.6	-0.029936
388.7	-0.030035
388.8	-0.030121
388.9	-0.030193
389	-0.030273
389.1	-0.030375
389.2	-0.030481
389.3	-0.030449
389.4	-0.030295
389.5	-0.030162
389.6	-0.030049
389.7	-0.029945
389.8	-0.029835
389.9	-0.029719
390	-0.029615
390.1	-0.029508
390.2	-0.029395
390.3	-0.029255
390.4	-0.029065
390.5	-0.028861
390.6	-0.028682
390.7	-0.02852
390.8	-0.028346
390.9	-0.028163
391	-0.027994
391.1	-0.027841
391.2	-0.027696
391.3	-0.027527
391.4	-0.027336
391.5	-0.027145
391.6	-0.026967
391.7	-0.026804
391.8	-0.026649
391.9	-0.026504
392	-0.026363
392.1	-0.026216
392.2	-0.026057
392.3	-0.025887
392.4	-0.025713
392.5	-0.025541
392.6	-0.025373
392.7	-0.025204
392.8	-0.025041
392.9	-0.024888
393	-0.024743
393.1	-0.024605
393.2	-0.024476
393.3	-0.024349
393.4	-0.024223
393.5	-0.024105
393.6	-0.02399
393.7	-0.023879
393.8	-0.023775
393.9	-0.023672
394	-0.023573
394.1	-0.023477
394.2	-0.023381
394.3	-0.023285
394.4	-0.023198
394.5	-0.023117
394.6	-0.02304
394.7	-0.022962
394.8	-0.022884
394.9	-0.022813
395	-0.022744
395.1	-0.022675
395.2	-0.022612
395.3	-0.022551
395.4	-0.022496
395.5	-0.022441
395.6	-0.022383
395.7	-0.022328
395.8	-0.022279
395.9	-0.022237
396	-0.022204
396.1	-0.022195
396.2	-0.022199
396.3	-0.02221
396.4	-0.022227
396.5	-0.022235
396.6	-0.022236
396.7	-0.022238
396.8	-0.022246
396.9	-0.022275
397	-0.022322
397.1	-0.022377
397.2	-0.022424
397.3	-0.022482
397.4	-0.022559
397.5	-0.022644
397.6	-0.022743
397.7	-0.022857
397.8	-0.022978
397.9	-0.02309
398	-0.023199
398.1	-0.02331
398.2	-0.023437
398.3	-0.023666
398.4	-0.02396
398.5	-0.024239
398.6	-0.02453
398.7	-0.024812
398.8	-0.025082
398.9	-0.025372
399	-0.025662
399.1	-0.025932
399.2	-0.026211
399.3	-0.026623
399.4	-0.027145
399.5	-0.027635
399.6	-0.028103
399.7	-0.028567
399.8	-0.029033
399.9	-0.029504
400	-0.029988
400.1	-0.030475
400.2	-0.030959
400.3	-0.031547
400.4	-0.032227
400.5	-0.032886
400.6	-0.033536
400.7	-0.034179
400.8	-0.034819
400.9	-0.035464
401	-0.036116
401.1	-0.036771
401.2	-0.037431
401.3	-0.038174
401.4	-0.038985
401.5	-0.039791
401.6	-0.040601
401.7	-0.041419
401.8	-0.042247
401.9	-0.043091
402	-0.043961
402.1	-0.044857
402.2	-0.045782
402.3	-0.046708
402.4	-0.047655
402.5	-0.048669
402.6	-0.049753
402.7	-0.050917
402.8	-0.05218
402.9	-0.053549
403	-0.055059
403.1	-0.056753
403.2	-0.058694
403.3	-0.060845
403.4	-0.063334
403.5	-0.066404
403.6	-0.070174
403.7	-0.074795
403.8	-0.080412
403.9	-0.0872
404	-0.095362
404.1	-0.10517
404.2	-0.11689
404.3	-0.13009
404.4	-0.14185
404.5	-0.14893
404.6	-0.1514
404.7	-0.15091
404.8	-0.14891
404.9	-0.14613
405	-0.14277
405.1	-0.13912
405.2	-0.13541
405.3	-0.13196
405.4	-0.12885
405.5	-0.12603
405.6	-0.12327
405.7	-0.12034
405.8	-0.11717
405.9	-0.11358
406	-0.10956
406.1	-0.10508
406.2	-0.10022
406.3	-0.095132
406.4	-0.090036
406.5	-0.085187
406.6	-0.080718
406.7	-0.076697
406.8	-0.073041
406.9	-0.069633
407	-0.066386
407.1	-0.063266
407.2	-0.060304
407.3	-0.057547
407.4	-0.055046
407.5	-0.052831
407.6	-0.050848
407.7	-0.049037
407.8	-0.047358
407.9	-0.045777
408	-0.044292
408.1	-0.042898
408.2	-0.041579
408.3	-0.040325
408.4	-0.039141
408.5	-0.038027
408.6	-0.036961
408.7	-0.035943
408.8	-0.034983
408.9	-0.034083
409	-0.033238
409.1	-0.032444
409.2	-0.031702
409.3	-0.031004
409.4	-0.03035
409.5	-0.029743
409.6	-0.029173
409.7	-0.028638
409.8	-0.028142
409.9	-0.027683
410	-0.02725
410.1	-0.026845
410.2	-0.026466
410.3	-0.026114
410.4	-0.025788
410.5	-0.025486
410.6	-0.025208
410.7	-0.024949
410.8	-0.024708
410.9	-0.024481
411	-0.024274
411.1	-0.024085
411.2	-0.02391
411.3	-0.023754
411.4	-0.023613
411.5	-0.023482
411.6	-0.023362
411.7	-0.023254
411.8	-0.02315
411.9	-0.023048
412	-0.022949
412.1	-0.022855
412.2	-0.022765
412.3	-0.022684
412.4	-0.022615
412.5	-0.022551
412.6	-0.022496
412.7	-0.022464
412.8	-0.022444
412.9	-0.022426
413	-0.022406
413.1	-0.022377
413.2	-0.022342
413.3	-0.022311
413.4	-0.022291
413.5	-0.022289
413.6	-0.022302
413.7	-0.02232
413.8	-0.022329
413.9	-0.022325
414	-0.022316
414.1	-0.022325
414.2	-0.022355
414.3	-0.022405
414.4	-0.022466
414.5	-0.022524
414.6	-0.022579
414.7	-0.022624
414.8	-0.022663
414.9	-0.022715
415	-0.022788
415.1	-0.022855
415.2	-0.022916
415.3	-0.023011
415.4	-0.023114
415.5	-0.023203
415.6	-0.023313
415.7	-0.023438
415.8	-0.023549
415.9	-0.023655
416	-0.023776
416.1	-0.023916
416.2	-0.024069
416.3	-0.024263
416.4	-0.024499
416.5	-0.024734
416.6	-0.024975
416.7	-0.025225
416.8	-0.025482
416.9	-0.025748
417	-0.026023
417.1	-0.026302
417.2	-0.026575
417.3	-0.026962
417.4	-0.027462
417.5	-0.027943
417.6	-0.028412
417.7	-0.02888
417.8	-0.029341
417.9	-0.029792
418	-0.030242
418.1	-0.030698
418.2	-0.031151
418.3	-0.03175
418.4	-0.032481
418.5	-0.033186
418.6	-0.033864
418.7	-0.034519
418.8	-0.035161
418.9	-0.035799
419	-0.036424
419.1	-0.037036
419.2	-0.037638
419.3	-0.038347
419.4	-0.039146
419.5	-0.039913
419.6	-0.040649
419.7	-0.041362
419.8	-0.042055
419.9	-0.042729
420	-0.043385
420.1	-0.044021
420.2	-0.044642
420.3	-0.045254
420.4	-0.045857
420.5	-0.046466
420.6	-0.047093
420.7	-0.047735
420.8	-0.048378
420.9	-0.049018
421	-0.049663
421.1	-0.05032
421.2	-0.051002
421.3	-0.051588
421.4	-0.052121
421.5	-0.052758
421.6	-0.053479
421.7	-0.054268
421.8	-0.055148
421.9	-0.05614
422	-0.057284
422.1	-0.0586
422.2	-0.060107
422.3	-0.061673
422.4	-0.063423
422.5	-0.065646
422.6	-0.06837
422.7	-0.07165
422.8	-0.075552
422.9	-0.080158
423	-0.085546
423.1	-0.091806
423.2	-0.099096
423.3	-0.10755
423.4	-0.1173
423.5	-0.12813
423.6	-0.13758
423.7	-0.14285
423.8	-0.14414
423.9	-0.14302
424	-0.14073
424.1	-0.13794
424.2	-0.13497
424.3	-0.13217
424.4	-0.12965
424.5	-0.12739
424.6	-0.12522
424.7	-0.12302
424.8	-0.12066
424.9	-0.11804
425	-0.1151
425.1	-0.11176
425.2	-0.108
425.3	-0.10384
425.4	-0.099366
425.5	-0.094744
425.6	-0.090166
425.7	-0.085841
425.8	-0.081887
425.9	-0.078357
426	-0.075175
426.1	-0.072247
426.2	-0.069477
426.3	-0.066785
426.4	-0.06414
426.5	-0.061539
426.6	-0.059029
426.7	-0.056658
426.8	-0.05446
426.9	-0.052446
427	-0.050602
427.1	-0.048898
427.2	-0.047301
427.3	-0.045789
427.4	-0.044356
427.5	-0.042999
427.6	-0.041708
427.7	-0.04048
427.8	-0.039314
427.9	-0.038202
428	-0.037141
428.1	-0.036136
428.2	-0.035185
428.3	-0.034274
428.4	-0.033411
428.5	-0.032597
428.6	-0.031826
428.7	-0.031097
428.8	-0.030412
428.9	-0.029768
429	-0.029164
429.1	-0.028597
429.2	-0.028064
429.3	-0.027552
429.4	-0.027052
429.5	-0.026568
429.6	-0.026106
429.7	-0.025666
429.8	-0.025245
429.9	-0.024846
430	-0.024473
430.1	-0.024129
430.2	-0.02381
430.3	-0.023492
430.4	-0.023163
430.5	-0.022834
430.6	-0.022518
430.7	-0.022227
430.8	-0.021963
430.9	-0.021715
431	-0.021473
431.1	-0.021231
431.2	-0.020998
431.3	-0.020759
431.4	-0.020497
431.5	-0.020226
431.6	-0.019968
431.7	-0.019741
431.8	-0.019513
431.9	-0.019277
432	-0.019065
432.1	-0.018845
432.2	-0.018617
432.3	-0.018391
432.4	-0.018146
432.5	-0.017885
432.6	-0.017623
432.7	-0.017383
432.8	-0.017161
432.9	-0.016938
433	-0.016701
433.1	-0.016454
433.2	-0.016209
433.3	-0.015947
433.4	-0.015675
433.5	-0.015419
433.6	-0.01517
433.7	-0.014915
433.8	-0.01465
433.9	-0.014378
434	-0.014101
434.1	-0.013824
434.2	-0.013549
434.3	-0.01326
434.4	-0.012965
434.5	-0.012681
434.6	-0.012404
434.7	-0.012125
434.8	-0.011853
434.9	-0.011587
435	-0.011326
435.1	-0.011064
435.2	-0.010804
435.3	-0.010565
435.4	-0.010336
435.5	-0.010107
435.6	-0.0098833
435.7	-0.0096568
435.8	-0.0094265
435.9	-0.0092002
436	-0.0089776
436.1	-0.0087573
436.2	-0.0085417
436.3	-0.0083604
436.4	-0.008214
436.5	-0.0080604
436.6	-0.0079042
436.7	-0.0077522
436.8	-0.007596
436.9	-0.0074356
437	-0.0072778
437.1	-0.0071197
437.2	-0.006952
437.3	-0.0068122
437.4	-0.0067006
437.5	-0.0065848
437.6	-0.0064734
437.7	-0.0063707
437.8	-0.0062828
437.9	-0.0062019
438	-0.0061252
438.1	-0.0060537
438.2	-0.0059737
438.3	-0.0059028
438.4	-0.0058479
438.5	-0.0057915
438.6	-0.0057417
438.7	-0.0057054
438.8	-0.0056804
438.9	-0.005651
439	-0.0056062
439.1	-0.0055541
439.2	-0.0054995
439.3	-0.0054589
439.4	-0.0054355
439.5	-0.0054131
439.6	-0.0053863
439.7	-0.0053599
439.8	-0.0053418
439.9	-0.0053397
440	-0.0053263
440.1	-0.005295
440.2	-0.0052818
440.3	-0.0052658
440.4	-0.0052426
440.5	-0.0052453
440.6	-0.0052467
440.7	-0.005223
440.8	-0.0052042
440.9	-0.0052039
441	-0.005206
441.1	-0.0051891
441.2	-0.0051596
441.3	-0.0051381
441.4	-0.0051272
441.5	-0.0051261
441.6	-0.005129
441.7	-0.0051257
441.8	-0.0051117
441.9	-0.0050858
442	-0.0050547
442.1	-0.0050262
442.2	-0.0049951
442.3	-0.0049638
442.4	-0.0049384
442.5	-0.0049133
442.6	-0.0048897
442.7	-0.0048772
442.8	-0.0048712
442.9	-0.0048647
443	-0.0048533
443.1	-0.0048394
443.2	-0.0048227
443.3	-0.0047906
443.4	-0.0047521
443.5	-0.0047196
443.6	-0.0046795
443.7	-0.0046304
443.8	-0.0045795
443.9	-0.0045318
444	-0.0044809
444.1	-0.0044279
444.2	-0.0043764
444.3	-0.0043197
444.4	-0.004254
444.5	-0.0041865
444.6	-0.004121
444.7	-0.0040515
444.8	-0.0039862
444.9	-0.0039298
445	-0.0038778
445.1	-0.0038328
445.2	-0.00379
445.3	-0.0037349
445.4	-0.0036693
445.5	-0.0036039
445.6	-0.0035341
445.7	-0.0034583
445.8	-0.0033761
445.9	-0.0032875
446	-0.0031944
446.1	-0.0030919
446.2	-0.0029943
446.3	-0.0028926
446.4	-0.0027879
446.5	-0.0026898
446.6	-0.002591
446.7	-0.0024812
446.8	-0.0023567
446.9	-0.0022284
447	-0.0021006
447.1	-0.0019902
447.2	-0.0019002
447.3	-0.0017853
447.4	-0.0016289
447.5	-0.0014612
447.6	-0.0012904
447.7	-0.0011267
447.8	-0.00097102
447.9	-0.00081262
448	-0.00065288
448.1	-0.00050669
448.2	-0.00037608
448.3	-0.00020648
448.4	-1.2703e-06
448.5	0.00017944
448.6	0.00036258
448.7	0.00056261
448.8	0.00074987
448.9	0.00092764
449	0.0011189
449.1	0.0013104
449.2	0.0014782
449.3	0.001656
449.4	0.0018754
449.5	0.0021105
449.6	0.0023387
449.7	0.0025504
449.8	0.0027493
449.9	0.0029411
450	0.0031284
450.1	0.0033295
450.2	0.0035438
450.3	0.0037622
450.4	0.0039811
450.5	0.0041925
450.6	0.0043963
450.7	0.0045958
450.8	0.0047898
450.9	0.0049728
451	0.0051477
451.1	0.0053235
451.2	0.0054977
451.3	0.0056419
451.4	0.0057625
451.5	0.0058948
451.6	0.006033
451.7	0.0061732
451.8	0.0063155
451.9	0.0064585
452	0.0065993
452.1	0.0067423
452.2	0.0068931
452.3	0.0070098
452.4	0.0070828
452.5	0.0071584
452.6	0.0072343
452.7	0.0073054
452.8	0.0073756
452.9	0.007449
453	0.0075225
453.1	0.0075886
453.2	0.0076489
453.3	0.0076733
453.4	0.007659
453.5	0.0076389
453.6	0.0076247
453.7	0.0076138
453.8	0.0076031
453.9	0.0076043
454	0.0076105
454.1	0.0076227
454.2	0.0076439
454.3	0.0076483
454.4	0.007633
454.5	0.0076137
454.6	0.0075841
454.7	0.0075418
454.8	0.0074943
454.9	0.0074494
455	0.0074196
455.1	0.0074035
455.2	0.0073937
455.3	0.0073684
455.4	0.0073134
455.5	0.0072449
455.6	0.0071821
455.7	0.0071382
455.8	0.0071062
455.9	0.007073
456	0.0070401
456.1	0.0070079
456.2	0.0069813
456.3	0.0069518
456.4	0.0069045
456.5	0.0068402
456.6	0.0067789
456.7	0.0067366
456.8	0.0066916
456.9	0.0066433
457	0.0066049
457.1	0.0065524
457.2	0.0064889
457.3	0.0064437
457.4	0.0064037
457.5	0.0063439
457.6	0.0062781
457.7	0.0062284
457.8	0.0061922
457.9	0.0061541
458	0.0061127
458.1	0.0060605
458.2	0.0059949
458.3	0.005933
458.4	0.0058847
458.5	0.0058468
458.6	0.0058155
458.7	0.0057889
458.8	0.0057593
458.9	0.0057226
459	0.0056814
459.1	0.0056351
459.2	0.0055812
459.3	0.0055217
459.4	0.0054627
459.5	0.005401
459.6	0.0053428
459.7	0.0052945
459.8	0.0052476
459.9	0.0052034
460	0.0051654
460.1	0.0051323
460.2	0.0051009
460.3	0.0050749
460.4	0.005056
460.5	0.0050379
460.6	0.0050189
460.7	0.0049956
460.8	0.004977
460.9	0.0049651
461	0.0049488
461.1	0.0049362
461.2	0.004927
461.3	0.0049125
461.4	0.0048943
461.5	0.0048693
461.6	0.0048439
461.7	0.0048212
461.8	0.0047957
461.9	0.0047675
462	0.0047334
462.1	0.0046855
462.2	0.0046358
462.3	0.0045921
462.4	0.0045554
462.5	0.0045364
462.6	0.0045293
462.7	0.0045273
462.8	0.0045268
462.9	0.0045236
463	0.0045164
463.1	0.0044929
463.2	0.004458
463.3	0.004428
463.4	0.0044102
463.5	0.0044054
463.6	0.0044093
463.7	0.0044176
463.8	0.0044103
463.9	0.0043835
464	0.0043621
464.1	0.0043553
464.2	0.0043561
464.3	0.0043643
464.4	0.0043835
464.5	0.004405
464.6	0.0044192
464.7	0.0044205
464.8	0.0044097
464.9	0.0044056
465	0.0044151
465.1	0.0044118
465.2	0.0044053
465.3	0.0044251
465.4	0.0044412
465.5	0.0044459
465.6	0.0044652
465.7	0.004479
465.8	0.004481
465.9	0.0044884
466	0.0045099
466.1	0.0045393
466.2	0.0045626
466.3	0.0045783
466.4	0.0045916
466.5	0.0046121
466.6	0.0046493
466.7	0.0046959
466.8	0.004742
466.9	0.0047839
467	0.0048224
467.1	0.0048504
467.2	0.0048651
467.3	0.0048925
467.4	0.0049341
467.5	0.0049739
467.6	0.0050252
467.7	0.0050887
467.8	0.005153
467.9	0.0052191
468	0.0052902
468.1	0.0053626
468.2	0.005434
468.3	0.0055287
468.4	0.0056448
468.5	0.0057546
468.6	0.0058622
468.7	0.0059724
468.8	0.0060769
468.9	0.0061782
469	0.006279
469.1	0.0063767
469.2	0.0064738
469.3	0.0066035
469.4	0.006764
469.5	0.006923
469.6	0.0070846
469.7	0.0072435
469.8	0.0073985
469.9	0.0075515
470	0.0077049
470.1	0.0078627
470.2	0.0080217
470.3	0.0082205
470.4	0.0084561
470.5	0.0086919
470.6	0.0089225
470.7	0.0091376
470.8	0.0093409
470.9	0.0095365
471	0.0097243
471.1	0.009909
471.2	0.0101
471.3	0.010325
471.4	0.01058
471.5	0.010844
471.6	0.011103
471.7	0.011347
471.8	0.011576
471.9	0.011796
472	0.012016
472.1	0.012244
472.2	0.012484
472.3	0.012709
472.4	0.0129
472.5	0.013078
472.6	0.013249
472.7	0.01342
472.8	0.013588
472.9	0.013748
473	0.013915
473.1	0.014102
473.2	0.014292
473.3	0.014413
473.4	0.014486
473.5	0.014572
473.6	0.014644
473.7	0.014717
473.8	0.014802
473.9	0.014873
474	0.014939
474.1	0.015026
474.2	0.015117
474.3	0.015136
474.4	0.015091
474.5	0.015057
474.6	0.015042
474.7	0.015034
474.8	0.01502
474.9	0.014998
475	0.014965
475.1	0.014926
475.2	0.014892
475.3	0.014837
475.4	0.014757
475.5	0.014683
475.6	0.01461
475.7	0.014541
475.8	0.014468
475.9	0.014389
476	0.014301
476.1	0.014212
476.2	0.014119
476.3	0.013995
476.4	0.013848
476.5	0.013701
476.6	0.01356
476.7	0.013422
476.8	0.013289
476.9	0.013162
477	0.013039
477.1	0.012921
477.2	0.01281
477.3	0.012687
477.4	0.012549
477.5	0.012416
477.6	0.01228
477.7	0.012142
477.8	0.01201
477.9	0.011881
478	0.01175
478.1	0.011618
478.2	0.011486
478.3	0.01134
478.4	0.011179
478.5	0.011018
478.6	0.010851
478.7	0.010675
478.8	0.010492
478.9	0.010313
479	0.010136
479.1	0.0099614
479.2	0.0097959
479.3	0.0096283
479.4	0.0094574
479.5	0.0092918
479.6	0.0091289
479.7	0.0089636
479.8	0.0087918
479.9	0.0086097
480	0.0084164
480.1	0.0082276
480.2	0.0080462
480.3	0.0078387
480.4	0.0076011
480.5	0.0073614
480.6	0.0071101
480.7	0.0068449
480.8	0.0065838
480.9	0.0063336
481	0.0060862
481.1	0.0058422
481.2	0.0056015
481.3	0.0052871
481.4	0.0048942
481.5	0.0045121
481.6	0.0041486
481.7	0.003774
481.8	0.0033902
481.9	0.0030268
482	0.0026659
482.1	0.0022928
482.2	0.0019359
482.3	0.001508
482.4	0.00098281
482.5	0.00046563
482.6	-3.0337e-05
482.7	-0.00052044
482.8	-0.0010138
482.9	-0.0015201
483	-0.0020229
483.1	-0.0025095
483.2	-0.0029768
483.3	-0.0035115
483.4	-0.0041256
483.5	-0.0047401
483.6	-0.0053532
483.7	-0.0059714
483.8	-0.0065874
483.9	-0.0071929
484	-0.0077851
484.1	-0.0083614
484.2	-0.0089219
484.3	-0.0095142
484.4	-0.01014
484.5	-0.010759
484.6	-0.011366
484.7	-0.011968
484.8	-0.012563
484.9	-0.013151
485	-0.013736
485.1	-0.014317
485.2	-0.014892
485.3	-0.015446
485.4	-0.015976
485.5	-0.016496
485.6	-0.017009
485.7	-0.017515
485.8	-0.018013
485.9	-0.018508
486	-0.018993
486.1	-0.019464
486.2	-0.019917
486.3	-0.020289
486.4	-0.020587
486.5	-0.020877
486.6	-0.02116
486.7	-0.021441
486.8	-0.021712
486.9	-0.021971
487	-0.022218
487.1	-0.022454
487.2	-0.022684
487.3	-0.022816
487.4	-0.022854
487.5	-0.022903
487.6	-0.022958
487.7	-0.023026
487.8	-0.023108
487.9	-0.023187
488	-0.023256
488.1	-0.023317
488.2	-0.023365
488.3	-0.023313
488.4	-0.02318
488.5	-0.023068
488.6	-0.022976
488.7	-0.022905
488.8	-0.02283
488.9	-0.022738
489	-0.022637
489.1	-0.02254
489.2	-0.022458
489.3	-0.022346
489.4	-0.022202
489.5	-0.022057
489.6	-0.021906
489.7	-0.021745
489.8	-0.021591
489.9	-0.021466
490	-0.021348
490.1	-0.021215
490.2	-0.021087
490.3	-0.020962
490.4	-0.020828
490.5	-0.020705
490.6	-0.020595
490.7	-0.020481
490.8	-0.020361
490.9	-0.02025
491	-0.020157
491.1	-0.020068
491.2	-0.019966
491.3	-0.019852
491.4	-0.019744
491.5	-0.019656
491.6	-0.019579
491.7	-0.019507
491.8	-0.01944
491.9	-0.019372
492	-0.019298
492.1	-0.019221
492.2	-0.019141
492.3	-0.019064
492.4	-0.019001
492.5	-0.018945
492.6	-0.018898
492.7	-0.018865
492.8	-0.018837
492.9	-0.018812
493	-0.018796
493.1	-0.018785
493.2	-0.018783
493.3	-0.018792
493.4	-0.018814
493.5	-0.01884
493.6	-0.018864
493.7	-0.018884
493.8	-0.018913
493.9	-0.018945
494	-0.01898
494.1	-0.019021
494.2	-0.019066
494.3	-0.019159
494.4	-0.019296
494.5	-0.019432
494.6	-0.019572
494.7	-0.019717
494.8	-0.019868
494.9	-0.020027
495	-0.020189
495.1	-0.020342
495.2	-0.020495
495.3	-0.020723
495.4	-0.021013
495.5	-0.021291
495.6	-0.021566
495.7	-0.021833
495.8	-0.02209
495.9	-0.022345
496	-0.022597
496.1	-0.022854
496.2	-0.023124
496.3	-0.023492
496.4	-0.023938
496.5	-0.024361
496.6	-0.024768
496.7	-0.025159
496.8	-0.025535
496.9	-0.02591
497	-0.026299
497.1	-0.026697
497.2	-0.027087
497.3	-0.02754
497.4	-0.028053
497.5	-0.028547
497.6	-0.029031
497.7	-0.02951
497.8	-0.029984
497.9	-0.030445
498	-0.030892
498.1	-0.031338
498.2	-0.031793
498.3	-0.032289
498.4	-0.032797
498.5	-0.033287
498.6	-0.033781
498.7	-0.034256
498.8	-0.034716
498.9	-0.035191
499	-0.035658
499.1	-0.036101
499.2	-0.036545
499.3	-0.036986
499.4	-0.037408
499.5	-0.037816
499.6	-0.038214
499.7	-0.038616
499.8	-0.039029
499.9	-0.039451
500	-0.03989
500.1	-0.040339
500.2	-0.040789
500.3	-0.041153
500.4	-0.041445
500.5	-0.041759
500.6	-0.0421
500.7	-0.042463
500.8	-0.042852
500.9	-0.043266
501	-0.043703
501.1	-0.044159
501.2	-0.04464
501.3	-0.045072
501.4	-0.045471
501.5	-0.04593
501.6	-0.046441
501.7	-0.046999
501.8	-0.047609
501.9	-0.048272
502	-0.048996
502.1	-0.049786
502.2	-0.050644
502.3	-0.051478
502.4	-0.05233
502.5	-0.053325
502.6	-0.054454
502.7	-0.055744
502.8	-0.057225
502.9	-0.058929
503	-0.060924
503.1	-0.063293
503.2	-0.066128
503.3	-0.069612
503.4	-0.073842
503.5	-0.078884
503.6	-0.084862
503.7	-0.091929
503.8	-0.10028
503.9	-0.1102
504	-0.1217
504.1	-0.1336
504.2	-0.14261
504.3	-0.14677
504.4	-0.14744
504.5	-0.14614
504.6	-0.14378
504.7	-0.14085
504.8	-0.13762
504.9	-0.13438
505	-0.13139
505.1	-0.12874
505.2	-0.12629
505.3	-0.12387
505.4	-0.12134
505.5	-0.11859
505.6	-0.11552
505.7	-0.11206
505.8	-0.10817
505.9	-0.10388
506	-0.099276
506.1	-0.094526
506.2	-0.089833
506.3	-0.085418
506.4	-0.081384
506.5	-0.077761
506.6	-0.074486
506.7	-0.071452
506.8	-0.068586
506.9	-0.065836
507	-0.063173
507.1	-0.060609
507.2	-0.058218
507.3	-0.056043
507.4	-0.054085
507.5	-0.052333
507.6	-0.050762
507.7	-0.049341
507.8	-0.048039
507.9	-0.046836
508	-0.045709
508.1	-0.044656
508.2	-0.043685
508.3	-0.042791
508.4	-0.04197
508.5	-0.04121
508.6	-0.040513
508.7	-0.039873
508.8	-0.039288
508.9	-0.038755
509	-0.038268
509.1	-0.037827
509.2	-0.037433
509.3	-0.037087
509.4	-0.036783
509.5	-0.036521
509.6	-0.036301
509.7	-0.036114
509.8	-0.035962
509.9	-0.035845
510	-0.035753
510.1	-0.035683
510.2	-0.035643
510.3	-0.03563
510.4	-0.035639
510.5	-0.035661
510.6	-0.035699
510.7	-0.035756
510.8	-0.035825
510.9	-0.035907
511	-0.036002
511.1	-0.036106
511.2	-0.036214
511.3	-0.036329
511.4	-0.036446
511.5	-0.036562
511.6	-0.036684
511.7	-0.036813
511.8	-0.036942
511.9	-0.037069
512	-0.037195
512.1	-0.037323
512.2	-0.037451
512.3	-0.037583
512.4	-0.03772
512.5	-0.037866
512.6	-0.038017
512.7	-0.038171
512.8	-0.038318
512.9	-0.038452
513	-0.038572
513.1	-0.038683
513.2	-0.03879
513.3	-0.038903
513.4	-0.039029
513.5	-0.039165
513.6	-0.039293
513.7	-0.039406
513.8	-0.039506
513.9	-0.039597
514	-0.039698
514.1	-0.03982
514.2	-0.039945
514.3	-0.040055
514.4	-0.040153
514.5	-0.040249
514.6	-0.04035
514.7	-0.040462
514.8	-0.040565
514.9	-0.040646
515	-0.040732
515.1	-0.040839
515.2	-0.040936
515.3	-0.041023
515.4	-0.041125
515.5	-0.041214
515.6	-0.041299
515.7	-0.041407
515.8	-0.041515
515.9	-0.041601
516	-0.041684
516.1	-0.041782
516.2	-0.041893
516.3	-0.042007
516.4	-0.042112
516.5	-0.042206
516.6	-0.042296
516.7	-0.042391
516.8	-0.042496
516.9	-0.042607
517	-0.042726
517.1	-0.042854
517.2	-0.042984
517.3	-0.043107
517.4	-0.043223
517.5	-0.043344
517.6	-0.043458
517.7	-0.04357
517.8	-0.043691
517.9	-0.043809
518	-0.043926
518.1	-0.044048
518.2	-0.044173
518.3	-0.044295
518.4	-0.04442
518.5	-0.044555
518.6	-0.04469
518.7	-0.044823
518.8	-0.044954
518.9	-0.045091
519	-0.045229
519.1	-0.045362
519.2	-0.045497
519.3	-0.045634
519.4	-0.045769
519.5	-0.045904
519.6	-0.046038
519.7	-0.046174
519.8	-0.046307
519.9	-0.046445
520	-0.046587
520.1	-0.046728
520.2	-0.046867
520.3	-0.047015
520.4	-0.047169
520.5	-0.047323
520.6	-0.04748
520.7	-0.047638
520.8	-0.047787
520.9	-0.047926
521	-0.048061
521.1	-0.048196
521.2	-0.04833
521.3	-0.048473
521.4	-0.048632
521.5	-0.048798
521.6	-0.048957
521.7	-0.049106
521.8	-0.049246
521.9	-0.049379
522	-0.049522
522.1	-0.049689
522.2	-0.049857
522.3	-0.050007
522.4	-0.050147
522.5	-0.050288
522.6	-0.050437
522.7	-0.050598
522.8	-0.050763
522.9	-0.050925
523	-0.05108
523.1	-0.051235
523.2	-0.051406
523.3	-0.051591
523.4	-0.051767
523.5	-0.051933
523.6	-0.052124
523.7	-0.052316
523.8	-0.052497
523.9	-0.052691
524	-0.052904
524.1	-0.05312
524.2	-0.053326
524.3	-0.053543
524.4	-0.053778
524.5	-0.054032
524.6	-0.054302
524.7	-0.054579
524.8	-0.054862
524.9	-0.055152
525	-0.055462
525.1	-0.055795
525.2	-0.056154
525.3	-0.056543
525.4	-0.056966
525.5	-0.057422
525.6	-0.057919
525.7	-0.058469
525.8	-0.059074
525.9	-0.05974
526	-0.06048
526.1	-0.061309
526.2	-0.062238
526.3	-0.06329
526.4	-0.064483
526.5	-0.065839
526.6	-0.067385
526.7	-0.069145
526.8	-0.071139
526.9	-0.073396
527	-0.075919
527.1	-0.078723
527.2	-0.081806
527.3	-0.085177
527.4	-0.088832
527.5	-0.09278
527.6	-0.097053
527.7	-0.10167
527.8	-0.10669
527.9	-0.11213
528	-0.11792
528.1	-0.12384
528.2	-0.12897
528.3	-0.13212
528.4	-0.13302
528.5	-0.1323
528.6	-0.1309
528.7	-0.12934
528.8	-0.12781
528.9	-0.1263
529	-0.12477
529.1	-0.1232
529.2	-0.12149
529.3	-0.11965
529.4	-0.11758
529.5	-0.11528
529.6	-0.11267
529.7	-0.10977
529.8	-0.10657
529.9	-0.10314
530	-0.099586
530.1	-0.096027
530.2	-0.092592
530.3	-0.089403
530.4	-0.086552
530.5	-0.084073
530.6	-0.081935
530.7	-0.080056
530.8	-0.07837
530.9	-0.076822
531	-0.075375
531.1	-0.073983
531.2	-0.07262
531.3	-0.071259
531.4	-0.069895
531.5	-0.068515
531.6	-0.067114
531.7	-0.065667
531.8	-0.064179
531.9	-0.06268
532	-0.061172
532.1	-0.059659
532.2	-0.058188
532.3	-0.056779
532.4	-0.055431
532.5	-0.054159
532.6	-0.052977
532.7	-0.051889
532.8	-0.050889
532.9	-0.049956
533	-0.049087
533.1	-0.048279
533.2	-0.047525
533.3	-0.046839
533.4	-0.046214
533.5	-0.045646
533.6	-0.045132
533.7	-0.044665
533.8	-0.044243
533.9	-0.043864
534	-0.043526
534.1	-0.043224
534.2	-0.042955
534.3	-0.042719
534.4	-0.042515
534.5	-0.042334
534.6	-0.042175
534.7	-0.042046
534.8	-0.041942
534.9	-0.041858
535	-0.041793
535.1	-0.041745
535.2	-0.041711
535.3	-0.041694
535.4	-0.041689
535.5	-0.041692
535.6	-0.041706
535.7	-0.041724
535.8	-0.04175
535.9	-0.041781
536	-0.041816
536.1	-0.041857
536.2	-0.0419
536.3	-0.041946
536.4	-0.041997
536.5	-0.042054
536.6	-0.042106
536.7	-0.042162
536.8	-0.042226
536.9	-0.042291
537	-0.042359
537.1	-0.042426
537.2	-0.042496
537.3	-0.042563
537.4	-0.042621
537.5	-0.042672
537.6	-0.042721
537.7	-0.042757
537.8	-0.042796
537.9	-0.04284
538	-0.042894
538.1	-0.04296
538.2	-0.043032
538.3	-0.043095
538.4	-0.043143
538.5	-0.043182
538.6	-0.04322
538.7	-0.043268
538.8	-0.043331
538.9	-0.043401
539	-0.043454
539.1	-0.043492
539.2	-0.043531
539.3	-0.04358
539.4	-0.043631
539.5	-0.043676
539.6	-0.043725
539.7	-0.043774
539.8	-0.043832
539.9	-0.043905
540	-0.043967
540.1	-0.044023
540.2	-0.044094
540.3	-0.044154
540.4	-0.044208
540.5	-0.044286
540.6	-0.044364
540.7	-0.044427
540.8	-0.044496
540.9	-0.044582
541	-0.044672
541.1	-0.044747
541.2	-0.044812
541.3	-0.044879
541.4	-0.044959
541.5	-0.045057
541.6	-0.045164
541.7	-0.045268
541.8	-0.045369
541.9	-0.045466
542	-0.045558
542.1	-0.045652
542.2	-0.04575
542.3	-0.045852
542.4	-0.045956
542.5	-0.046066
542.6	-0.04618
542.7	-0.04629
542.8	-0.046405
542.9	-0.046527
543	-0.04665
543.1	-0.046773
543.2	-0.046899
543.3	-0.047025
543.4	-0.04715
543.5	-0.047279
543.6	-0.047412
543.7	-0.047542
543.8	-0.047675
543.9	-0.047807
544	-0.047939
544.1	-0.04807
544.2	-0.048199
544.3	-0.048335
544.4	-0.048471
544.5	-0.048603
544.6	-0.048733
544.7	-0.048865
544.8	-0.048994
544.9	-0.04912
545	-0.049246
545.1	-0.049372
545.2	-0.0495
545.3	-0.04963
545.4	-0.049767
545.5	-0.049914
545.6	-0.050063
545.7	-0.050216
545.8	-0.050366
545.9	-0.050499
546	-0.050621
546.1	-0.050742
546.2	-0.050865
546.3	-0.050998
546.4	-0.051143
546.5	-0.051293
546.6	-0.051443
546.7	-0.05158
546.8	-0.051702
546.9	-0.051821
547	-0.051951
547.1	-0.052105
547.2	-0.052263
547.3	-0.052401
547.4	-0.052524
547.5	-0.052647
547.6	-0.05278
547.7	-0.052929
547.8	-0.053082
547.9	-0.053223
548	-0.053358
548.1	-0.053493
548.2	-0.053637
548.3	-0.053795
548.4	-0.053947
548.5	-0.054083
548.6	-0.054232
548.7	-0.0544
548.8	-0.05455
548.9	-0.054695
549	-0.05486
549.1	-0.055032
549.2	-0.055198
549.3	-0.055355
549.4	-0.055522
549.5	-0.055699
549.6	-0.055893
549.7	-0.056096
549.8	-0.056295
549.9	-0.056499
550	-0.056709
550.1	-0.056922
550.2	-0.057143
550.3	-0.057379
550.4	-0.057633
550.5	-0.057902
550.6	-0.058185
550.7	-0.058483
550.8	-0.058809
550.9	-0.059154
551	-0.059522
551.1	-0.059924
551.2	-0.06036
551.3	-0.060835
551.4	-0.061353
551.5	-0.061923
551.6	-0.062545
551.7	-0.063228
551.8	-0.063986
551.9	-0.064829
552	-0.065761
552.1	-0.066791
552.2	-0.067939
552.3	-0.06921
552.4	-0.070613
552.5	-0.072163
552.6	-0.073855
552.7	-0.075697
552.8	-0.077679
552.9	-0.079801
553	-0.082049
553.1	-0.084415
553.2	-0.086893
553.3	-0.089473
553.4	-0.092156
553.5	-0.094935
553.6	-0.097817
553.7	-0.10079
553.8	-0.10385
553.9	-0.10698
554	-0.11019
554.1	-0.11342
554.2	-0.11663
554.3	-0.1197
554.4	-0.12245
554.5	-0.12459
554.6	-0.12594
554.7	-0.1264
554.8	-0.12615
554.9	-0.12541
555	-0.12438
555.1	-0.12317
555.2	-0.12181
555.3	-0.12029
555.4	-0.11858
555.5	-0.11668
555.6	-0.11455
555.7	-0.11221
555.8	-0.10962
555.9	-0.10681
556	-0.10383
556.1	-0.10079
556.2	-0.097759
556.3	-0.094864
556.4	-0.092193
556.5	-0.08982
556.6	-0.087758
556.7	-0.085977
556.8	-0.084451
556.9	-0.083139
557	-0.081965
557.1	-0.080883
557.2	-0.079895
557.3	-0.078956
557.4	-0.078036
557.5	-0.077125
557.6	-0.076235
557.7	-0.075353
557.8	-0.074474
557.9	-0.073583
558	-0.072674
558.1	-0.071745
558.2	-0.070804
558.3	-0.069849
558.4	-0.068875
558.5	-0.067879
558.6	-0.066862
558.7	-0.065819
558.8	-0.06475
558.9	-0.063654
559	-0.062539
559.1	-0.061407
559.2	-0.060266
559.3	-0.059134
559.4	-0.058018
559.5	-0.056933
559.6	-0.055884
559.7	-0.054883
559.8	-0.053936
559.9	-0.053048
560	-0.052217
560.1	-0.051439
560.2	-0.050714
560.3	-0.05004
560.4	-0.049417
560.5	-0.048836
560.6	-0.0483
560.7	-0.047812
560.8	-0.047364
560.9	-0.046956
561	-0.046587
561.1	-0.046246
561.2	-0.045938
561.3	-0.04567
561.4	-0.04543
561.5	-0.045214
561.6	-0.045023
561.7	-0.04485
561.8	-0.044697
561.9	-0.044562
562	-0.044442
562.1	-0.044344
562.2	-0.044258
562.3	-0.044186
562.4	-0.044129
562.5	-0.044087
562.6	-0.044065
562.7	-0.044061
562.8	-0.044065
562.9	-0.04407
563	-0.044073
563.1	-0.044073
563.2	-0.044074
563.3	-0.044084
563.4	-0.044109
563.5	-0.044151
563.6	-0.0442
563.7	-0.044242
563.8	-0.04427
563.9	-0.044289
564	-0.044318
564.1	-0.044373
564.2	-0.044438
564.3	-0.044492
564.4	-0.044539
564.5	-0.044582
564.6	-0.044633
564.7	-0.044696
564.8	-0.044745
564.9	-0.044776
565	-0.044817
565.1	-0.044881
565.2	-0.044937
565.3	-0.044982
565.4	-0.045042
565.5	-0.045093
565.6	-0.045134
565.7	-0.045192
565.8	-0.045261
565.9	-0.04532
566	-0.045366
566.1	-0.045414
566.2	-0.045471
566.3	-0.045535
566.4	-0.045605
566.5	-0.045671
566.6	-0.045728
566.7	-0.045778
566.8	-0.045824
566.9	-0.045873
567	-0.045926
567.1	-0.045983
567.2	-0.046043
567.3	-0.046103
567.4	-0.046167
567.5	-0.046239
567.6	-0.046308
567.7	-0.046375
567.8	-0.046446
567.9	-0.046514
568	-0.046583
568.1	-0.046649
568.2	-0.046713
568.3	-0.046779
568.4	-0.046846
568.5	-0.046915
568.6	-0.04699
568.7	-0.047065
568.8	-0.047138
568.9	-0.047217
569	-0.047297
569.1	-0.047383
569.2	-0.047467
569.3	-0.047552
569.4	-0.047642
569.5	-0.047737
569.6	-0.047831
569.7	-0.047922
569.8	-0.048013
569.9	-0.0481
570	-0.048188
570.1	-0.048274
570.2	-0.048355
570.3	-0.048432
570.4	-0.048503
570.5	-0.048577
570.6	-0.048657
570.7	-0.048747
570.8	-0.04885
570.9	-0.048962
571	-0.049065
571.1	-0.049161
571.2	-0.049249
571.3	-0.049324
571.4	-0.049399
571.5	-0.049485
571.6	-0.049584
571.7	-0.049694
571.8	-0.049803
571.9	-0.049894
572	-0.049972
572.1	-0.050048
572.2	-0.050136
572.3	-0.050248
572.4	-0.05036
572.5	-0.05045
572.6	-0.050531
572.7	-0.050609
572.8	-0.050687
572.9	-0.050773
573	-0.05087
573.1	-0.050978
573.2	-0.051084
573.3	-0.051171
573.4	-0.051253
573.5	-0.051355
573.6	-0.051453
573.7	-0.051538
573.8	-0.051636
573.9	-0.051737
574	-0.051827
574.1	-0.051909
574.2	-0.052002
574.3	-0.052113
574.4	-0.052224
574.5	-0.052318
574.6	-0.052399
574.7	-0.052486
574.8	-0.05258
574.9	-0.052677
575	-0.052779
575.1	-0.052887
575.2	-0.052997
575.3	-0.053102
575.4	-0.053204
575.5	-0.053306
575.6	-0.053405
575.7	-0.053501
575.8	-0.053598
575.9	-0.053699
576	-0.053797
576.1	-0.053892
576.2	-0.053989
576.3	-0.054089
576.4	-0.054192
576.5	-0.0543
576.6	-0.054405
576.7	-0.054505
576.8	-0.054608
576.9	-0.05471
577	-0.054815
577.1	-0.054919
577.2	-0.055023
577.3	-0.055129
577.4	-0.055233
577.5	-0.055337
577.6	-0.055444
577.7	-0.055552
577.8	-0.055663
577.9	-0.055776
578	-0.055896
578.1	-0.056017
578.2	-0.056144
578.3	-0.056284
578.4	-0.056424
578.5	-0.056566
578.6	-0.056708
578.7	-0.056853
578.8	-0.056998
578.9	-0.057142
579	-0.057291
579.1	-0.057445
579.2	-0.05761
579.3	-0.0578
579.4	-0.058006
579.5	-0.058216
579.6	-0.058428
579.7	-0.05864
579.8	-0.058863
579.9	-0.059102
580	-0.059364
580.1	-0.059659
580.2	-0.059971
580.3	-0.060287
580.4	-0.06062
580.5	-0.060978
580.6	-0.061379
580.7	-0.061831
580.8	-0.062312
580.9	-0.062814
581	-0.063362
581.1	-0.063966
581.2	-0.06463
581.3	-0.065362
581.4	-0.066174
581.5	-0.067071
581.6	-0.068048
581.7	-0.069107
581.8	-0.070278
581.9	-0.071579
582	-0.072982
582.1	-0.074498
582.2	-0.076148
582.3	-0.077917
582.4	-0.079775
582.5	-0.081731
582.6	-0.083783
582.7	-0.085923
582.8	-0.088132
582.9	-0.090392
583	-0.092689
583.1	-0.09502
583.2	-0.097383
583.3	-0.099763
583.4	-0.10216
583.5	-0.10455
583.6	-0.10692
583.7	-0.10925
583.8	-0.11152
583.9	-0.11368
584	-0.11569
584.1	-0.11748
584.2	-0.119
584.3	-0.12015
584.4	-0.12092
584.5	-0.12127
584.6	-0.12121
584.7	-0.12078
584.8	-0.12004
584.9	-0.11902
585	-0.11775
585.1	-0.11624
585.2	-0.11449
585.3	-0.11251
585.4	-0.1103
585.5	-0.10789
585.6	-0.10531
585.7	-0.10263
585.8	-0.099917
585.9	-0.097263
586	-0.094751
586.1	-0.092467
586.2	-0.09044
586.3	-0.088676
586.4	-0.087161
586.5	-0.085862
586.6	-0.084736
586.7	-0.083734
586.8	-0.082828
586.9	-0.081988
587	-0.0812
587.1	-0.080441
587.2	-0.079701
587.3	-0.078965
587.4	-0.07823
587.5	-0.077493
587.6	-0.076765
587.7	-0.076036
587.8	-0.075319
587.9	-0.074612
588	-0.073891
588.1	-0.073147
588.2	-0.07239
588.3	-0.071628
588.4	-0.070863
588.5	-0.070105
588.6	-0.06934
588.7	-0.068539
588.8	-0.06771
588.9	-0.066875
589	-0.066034
589.1	-0.06518
589.2	-0.064298
589.3	-0.063389
589.4	-0.06246
589.5	-0.061521
589.6	-0.06058
589.7	-0.059641
589.8	-0.058706
589.9	-0.057769
590	-0.056848
590.1	-0.05598
590.2	-0.055142
590.3	-0.054329
590.4	-0.053564
590.5	-0.052856
590.6	-0.05218
590.7	-0.05153
590.8	-0.050931
590.9	-0.050385
591	-0.049874
591.1	-0.049385
591.2	-0.048925
591.3	-0.048501
591.4	-0.048113
591.5	-0.047761
591.6	-0.047442
591.7	-0.047156
591.8	-0.046895
591.9	-0.046652
592	-0.046425
592.1	-0.046217
592.2	-0.046029
592.3	-0.045864
592.4	-0.045722
592.5	-0.045603
592.6	-0.045497
592.7	-0.045403
592.8	-0.045327
592.9	-0.045266
593	-0.045213
593.1	-0.04517
593.2	-0.045142
593.3	-0.045119
593.4	-0.045103
593.5	-0.045091
593.6	-0.045084
593.7	-0.045083
593.8	-0.045087
593.9	-0.0451
594	-0.04512
594.1	-0.045139
594.2	-0.045158
594.3	-0.045176
594.4	-0.045199
594.5	-0.045226
594.6	-0.045257
594.7	-0.04529
594.8	-0.045321
594.9	-0.045352
595	-0.045382
595.1	-0.045414
595.2	-0.045452
595.3	-0.045496
595.4	-0.045546
595.5	-0.045599
595.6	-0.045659
595.7	-0.045727
595.8	-0.045797
595.9	-0.045856
596	-0.04591
596.1	-0.045961
596.2	-0.046007
596.3	-0.046055
596.4	-0.046113
596.5	-0.046183
596.6	-0.046262
596.7	-0.046342
596.8	-0.046414
596.9	-0.046474
597	-0.046527
597.1	-0.046587
597.2	-0.046669
597.3	-0.046757
597.4	-0.04683
597.5	-0.046893
597.6	-0.046954
597.7	-0.04702
597.8	-0.047087
597.9	-0.047159
598	-0.047236
598.1	-0.047317
598.2	-0.047406
598.3	-0.047495
598.4	-0.047569
598.5	-0.047647
598.6	-0.04774
598.7	-0.047817
598.8	-0.047887
598.9	-0.047981
599	-0.048069
599.1	-0.048134
599.2	-0.048202
599.3	-0.048281
599.4	-0.048367
599.5	-0.048453
599.6	-0.048529
599.7	-0.048592
599.8	-0.048655
599.9	-0.04872
600	-0.048796
600.1	-0.04888
600.2	-0.048967
600.3	-0.049064
600.4	-0.04916
600.5	-0.049243
600.6	-0.049317
600.7	-0.049391
600.8	-0.04946
600.9	-0.049522
601	-0.049588
601.1	-0.049651
601.2	-0.049707
601.3	-0.049756
601.4	-0.049801
601.5	-0.049844
601.6	-0.049887
601.7	-0.049939
601.8	-0.049991
601.9	-0.050034
602	-0.050071
602.1	-0.050104
602.2	-0.050136
602.3	-0.050183
602.4	-0.050235
602.5	-0.05028
602.6	-0.050312
602.7	-0.050335
602.8	-0.050358
602.9	-0.050376
603	-0.05039
603.1	-0.050407
603.2	-0.050419
603.3	-0.050339
603.4	-0.050196
603.5	-0.050082
603.6	-0.04998
603.7	-0.049878
603.8	-0.049776
603.9	-0.049673
604	-0.049565
604.1	-0.049453
604.2	-0.049348
604.3	-0.049181
604.4	-0.048964
604.5	-0.048771
604.6	-0.048583
604.7	-0.048393
604.8	-0.048207
604.9	-0.048026
605	-0.047859
605.1	-0.047704
605.2	-0.047542
605.3	-0.047386
605.4	-0.047229
605.5	-0.047057
605.6	-0.046899
605.7	-0.046755
605.8	-0.046603
605.9	-0.046436
606	-0.046262
606.1	-0.046091
606.2	-0.045925
606.3	-0.045757
606.4	-0.045589
606.5	-0.045424
606.6	-0.04525
606.7	-0.045083
606.8	-0.044935
606.9	-0.044773
607	-0.044611
607.1	-0.04447
607.2	-0.044318
607.3	-0.044167
607.4	-0.04404
607.5	-0.043922
607.6	-0.043791
607.7	-0.043646
607.8	-0.04351
607.9	-0.043388
608	-0.043278
608.1	-0.043169
608.2	-0.043047
608.3	-0.042912
608.4	-0.042777
608.5	-0.042648
608.6	-0.042531
608.7	-0.042425
608.8	-0.042325
608.9	-0.042231
609	-0.042142
609.1	-0.042052
609.2	-0.041962
609.3	-0.041872
609.4	-0.041782
609.5	-0.041688
609.6	-0.041591
609.7	-0.041495
609.8	-0.041405
609.9	-0.041319
610	-0.041234
610.1	-0.041153
610.2	-0.04107
610.3	-0.040982
610.4	-0.040901
610.5	-0.040822
610.6	-0.040742
610.7	-0.040667
610.8	-0.04059
610.9	-0.040511
611	-0.040436
611.1	-0.040361
611.2	-0.04028
611.3	-0.040201
611.4	-0.040125
611.5	-0.040049
611.6	-0.039969
611.7	-0.039884
611.8	-0.039803
611.9	-0.039721
612	-0.039639
612.1	-0.039565
612.2	-0.039493
612.3	-0.039429
612.4	-0.039373
612.5	-0.039317
612.6	-0.039262
612.7	-0.039202
612.8	-0.039134
612.9	-0.039057
613	-0.038974
613.1	-0.038892
613.2	-0.038815
613.3	-0.038751
613.4	-0.038701
613.5	-0.038654
613.6	-0.038597
613.7	-0.038521
613.8	-0.038441
613.9	-0.038365
614	-0.038302
614.1	-0.038255
614.2	-0.038205
614.3	-0.038143
614.4	-0.038078
614.5	-0.038015
614.6	-0.037953
614.7	-0.037896
614.8	-0.03784
614.9	-0.037765
615	-0.03769
615.1	-0.037642
615.2	-0.037586
615.3	-0.037511
615.4	-0.037449
615.5	-0.037388
615.6	-0.037317
615.7	-0.037259
615.8	-0.037215
615.9	-0.037154
616	-0.037079
616.1	-0.037015
616.2	-0.03696
616.3	-0.036918
616.4	-0.036876
616.5	-0.036819
616.6	-0.03675
616.7	-0.03668
616.8	-0.036612
616.9	-0.036556
617	-0.036505
617.1	-0.036458
617.2	-0.036422
617.3	-0.036382
617.4	-0.036338
617.5	-0.036293
617.6	-0.036246
617.7	-0.036193
617.8	-0.036135
617.9	-0.036076
618	-0.036017
618.1	-0.035958
618.2	-0.0359
618.3	-0.035848
618.4	-0.035795
618.5	-0.035748
618.6	-0.035704
618.7	-0.035655
618.8	-0.035604
618.9	-0.035557
619	-0.03551
619.1	-0.03546
619.2	-0.03541
619.3	-0.035362
619.4	-0.035312
619.5	-0.03526
619.6	-0.035206
619.7	-0.035151
619.8	-0.035095
619.9	-0.035041
620	-0.034987
620.1	-0.034931
620.2	-0.034878
620.3	-0.034828
620.4	-0.034784
620.5	-0.034752
620.6	-0.034724
620.7	-0.034695
620.8	-0.034661
620.9	-0.034618
621	-0.034567
621.1	-0.034513
621.2	-0.034459
621.3	-0.03441
621.4	-0.034359
621.5	-0.034318
621.6	-0.034289
621.7	-0.034266
621.8	-0.034238
621.9	-0.034186
622	-0.034131
622.1	-0.034082
622.2	-0.034042
622.3	-0.034019
622.4	-0.033995
622.5	-0.033956
622.6	-0.033911
622.7	-0.033867
622.8	-0.033822
622.9	-0.033777
623	-0.033743
623.1	-0.033718
623.2	-0.033683
623.3	-0.033639
623.4	-0.033611
623.5	-0.033579
623.6	-0.033534
623.7	-0.033511
623.8	-0.033487
623.9	-0.033441
624	-0.033412
624.1	-0.0334
624.2	-0.033372
624.3	-0.033331
624.4	-0.033297
624.5	-0.033276
624.6	-0.033267
624.7	-0.033248
624.8	-0.033212
624.9	-0.033177
625	-0.033142
625.1	-0.033111
625.2	-0.033088
625.3	-0.033073
625.4	-0.033068
625.5	-0.033061
625.6	-0.033045
625.7	-0.033016
625.8	-0.032981
625.9	-0.032946
626	-0.03291
626.1	-0.032877
626.2	-0.032848
626.3	-0.032822
626.4	-0.032802
626.5	-0.032783
626.6	-0.032763
626.7	-0.032742
626.8	-0.032727
626.9	-0.032714
627	-0.032701
627.1	-0.03269
627.2	-0.032677
627.3	-0.032666
627.4	-0.032657
627.5	-0.032646
627.6	-0.032633
627.7	-0.032617
627.8	-0.032603
627.9	-0.032595
628	-0.032584
628.1	-0.032569
628.2	-0.03256
628.3	-0.032555
628.4	-0.032546
628.5	-0.032531
628.6	-0.032514
628.7	-0.032492
628.8	-0.032468
628.9	-0.032444
629	-0.032417
629.1	-0.032389
629.2	-0.032359
629.3	-0.032333
629.4	-0.032313
629.5	-0.032304
629.6	-0.032306
629.7	-0.032309
629.8	-0.032305
629.9	-0.032285
630	-0.032256
630.1	-0.032227
630.2	-0.032199
630.3	-0.032176
630.4	-0.032169
630.5	-0.03217
630.6	-0.032162
630.7	-0.032136
630.8	-0.032106
630.9	-0.032079
631	-0.032053
631.1	-0.032028
631.2	-0.031999
631.3	-0.031967
631.4	-0.03194
631.5	-0.031928
631.6	-0.031923
631.7	-0.0319
631.8	-0.031872
631.9	-0.031862
632	-0.031846
632.1	-0.031818
632.2	-0.031806
632.3	-0.031789
632.4	-0.031755
632.5	-0.031721
632.6	-0.031701
632.7	-0.031699
632.8	-0.031687
632.9	-0.031653
633	-0.031615
633.1	-0.031585
633.2	-0.031565
633.3	-0.031552
633.4	-0.031546
633.5	-0.031538
633.6	-0.031524
633.7	-0.031496
633.8	-0.031459
633.9	-0.031421
634	-0.031384
634.1	-0.03135
634.2	-0.031312
634.3	-0.031278
634.4	-0.031252
634.5	-0.031229
634.6	-0.031207
634.7	-0.031188
634.8	-0.03117
634.9	-0.031152
635	-0.031135
635.1	-0.031121
635.2	-0.031109
635.3	-0.031092
635.4	-0.031077
635.5	-0.031066
635.6	-0.031052
635.7	-0.031034
635.8	-0.03102
635.9	-0.031004
636	-0.030991
636.1	-0.030982
636.2	-0.030975
636.3	-0.030968
636.4	-0.030953
636.5	-0.030937
636.6	-0.03092
636.7	-0.030894
636.8	-0.030869
636.9	-0.030845
637	-0.030816
637.1	-0.030782
637.2	-0.030747
637.3	-0.030713
637.4	-0.030682
637.5	-0.03067
637.6	-0.030669
637.7	-0.03067
637.8	-0.030672
637.9	-0.030663
638	-0.030635
638.1	-0.0306
638.2	-0.030567
638.3	-0.030541
638.4	-0.030534
638.5	-0.030537
638.6	-0.030535
638.7	-0.03052
638.8	-0.03049
638.9	-0.030455
639	-0.030434
639.1	-0.030438
639.2	-0.030447
639.3	-0.030441
639.4	-0.030426
639.5	-0.030408
639.6	-0.030401
639.7	-0.0304
639.8	-0.030387
639.9	-0.030362
640	-0.030352
640.1	-0.030346
640.2	-0.030321
640.3	-0.030317
640.4	-0.030319
640.5	-0.030297
640.6	-0.030286
640.7	-0.030292
640.8	-0.030281
640.9	-0.030258
641	-0.030248
641.1	-0.030253
641.2	-0.030259
641.3	-0.030246
641.4	-0.030223
641.5	-0.0302
641.6	-0.030184
641.7	-0.030182
641.8	-0.030188
641.9	-0.030195
642	-0.0302
642.1	-0.030196
642.2	-0.030178
642.3	-0.03015
642.4	-0.030121
642.5	-0.030097
642.6	-0.03008
642.7	-0.03007
642.8	-0.030062
642.9	-0.030051
643	-0.030042
643.1	-0.030039
643.2	-0.030038
643.3	-0.030035
643.4	-0.030032
643.5	-0.030032
643.6	-0.03003
643.7	-0.030029
643.8	-0.030025
643.9	-0.030018
644	-0.03001
644.1	-0.029998
644.2	-0.029986
644.3	-0.029984
644.4	-0.029982
644.5	-0.029974
644.6	-0.029967
644.7	-0.029968
644.8	-0.029973
644.9	-0.02998
645	-0.029985
645.1	-0.029989
645.2	-0.029996
645.3	-0.029997
645.4	-0.029997
645.5	-0.029997
645.6	-0.029991
645.7	-0.029982
645.8	-0.029972
645.9	-0.029951
646	-0.029925
646.1	-0.02991
646.2	-0.029901
646.3	-0.029901
646.4	-0.029915
646.5	-0.029936
646.6	-0.029947
646.7	-0.029945
646.8	-0.029933
646.9	-0.02991
647	-0.029891
647.1	-0.029896
647.2	-0.029915
647.3	-0.029923
647.4	-0.029919
647.5	-0.029904
647.6	-0.029884
647.7	-0.029867
647.8	-0.029852
647.9	-0.029837
648	-0.029826
648.1	-0.029823
648.2	-0.029831
648.3	-0.029831
648.4	-0.029815
648.5	-0.029816
648.6	-0.029822
648.7	-0.029807
648.8	-0.029797
648.9	-0.029801
649	-0.029789
649.1	-0.029768
649.2	-0.029765
649.3	-0.029772
649.4	-0.029768
649.5	-0.029746
649.6	-0.02972
649.7	-0.029701
649.8	-0.029692
649.9	-0.029698
650	-0.02971
650.1	-0.029705
650.2	-0.029687
650.3	-0.029656
650.4	-0.02962
650.5	-0.029589
650.6	-0.029564
650.7	-0.029545
650.8	-0.029527
650.9	-0.029516
651	-0.029506
651.1	-0.029495
651.2	-0.02949
651.3	-0.029486
651.4	-0.029483
651.5	-0.029479
651.6	-0.029471
651.7	-0.029459
651.8	-0.029446
651.9	-0.029436
652	-0.029421
652.1	-0.029404
652.2	-0.029387
652.3	-0.02937
652.4	-0.029354
652.5	-0.029339
652.6	-0.029325
652.7	-0.029311
652.8	-0.029302
652.9	-0.029301
653	-0.029304
653.1	-0.029304
653.2	-0.029303
653.3	-0.029309
653.4	-0.029315
653.5	-0.02932
653.6	-0.029326
653.7	-0.02932
653.8	-0.029305
653.9	-0.029287
654	-0.029267
654.1	-0.029243
654.2	-0.029219
654.3	-0.029199
654.4	-0.029182
654.5	-0.029175
654.6	-0.02918
654.7	-0.029195
654.8	-0.029202
654.9	-0.029195
655	-0.029179
655.1	-0.029157
655.2	-0.029136
655.3	-0.029128
655.4	-0.029135
655.5	-0.02914
655.6	-0.029133
655.7	-0.029114
655.8	-0.02909
655.9	-0.029072
656	-0.029066
656.1	-0.029069
656.2	-0.029066
656.3	-0.029049
656.4	-0.029027
656.5	-0.029015
656.6	-0.029014
656.7	-0.029
656.8	-0.02898
656.9	-0.028984
657	-0.028981
657.1	-0.028962
657.2	-0.028959
657.3	-0.028952
657.4	-0.02893
657.5	-0.028915
657.6	-0.028913
657.7	-0.028916
657.8	-0.028905
657.9	-0.028876
658	-0.028851
658.1	-0.028839
658.2	-0.028836
658.3	-0.028839
658.4	-0.02884
658.5	-0.028829
658.6	-0.028809
658.7	-0.028782
658.8	-0.02875
658.9	-0.02872
659	-0.028698
659.1	-0.028683
659.2	-0.028672
659.3	-0.02866
659.4	-0.028655
659.5	-0.028658
659.6	-0.028661
659.7	-0.02866
659.8	-0.02866
659.9	-0.028661
660	-0.028661
660.1	-0.028657
660.2	-0.028646
660.3	-0.028635
660.4	-0.028623
660.5	-0.028606
660.6	-0.028592
660.7	-0.028579
660.8	-0.028569
660.9	-0.028558
661	-0.028543
661.1	-0.028529
661.2	-0.028519
661.3	-0.028515
661.4	-0.028515
661.5	-0.028518
661.6	-0.028523
661.7	-0.028526
661.8	-0.028533
661.9	-0.028544
662	-0.028559
662.1	-0.028571
662.2	-0.028578
662.3	-0.028581
662.4	-0.028577
662.5	-0.028563
662.6	-0.028544
662.7	-0.028524
662.8	-0.02851
662.9	-0.028506
663	-0.02851
663.1	-0.028525
663.2	-0.028544
663.3	-0.02855
663.4	-0.028541
663.5	-0.028531
663.6	-0.028516
663.7	-0.028503
663.8	-0.028511
663.9	-0.028527
664	-0.028533
664.1	-0.028522
664.2	-0.028504
664.3	-0.02849
664.4	-0.028475
664.5	-0.028457
664.6	-0.028442
664.7	-0.028437
664.8	-0.028443
664.9	-0.028453
665	-0.028451
665.1	-0.028444
665.2	-0.028448
665.3	-0.028435
665.4	-0.028417
665.5	-0.028427
665.6	-0.02843
665.7	-0.028414
665.8	-0.028407
665.9	-0.028415
666	-0.028416
666.1	-0.0284
666.2	-0.02838
666.3	-0.028365
666.4	-0.028362
666.5	-0.028369
666.6	-0.02838
666.7	-0.02838
666.8	-0.028364
666.9	-0.028343
667	-0.028322
667.1	-0.028306
667.2	-0.028295
667.3	-0.02828
667.4	-0.02827
667.5	-0.028267
667.6	-0.028266
667.7	-0.028271
667.8	-0.028277
667.9	-0.028281
668	-0.028283
668.1	-0.02828
668.2	-0.028275
668.3	-0.028265
668.4	-0.028252
668.5	-0.028242
668.6	-0.028232
668.7	-0.028219
668.8	-0.028202
668.9	-0.028188
669	-0.028177
669.1	-0.028163
669.2	-0.028151
669.3	-0.028142
669.4	-0.028139
669.5	-0.028132
669.6	-0.028123
669.7	-0.028121
669.8	-0.028124
669.9	-0.028127
670	-0.028139
670.1	-0.028153
670.2	-0.028164
670.3	-0.028184
670.4	-0.0282
670.5	-0.028202
670.6	-0.028199
670.7	-0.028191
670.8	-0.028179
670.9	-0.028164
671	-0.028146
671.1	-0.028131
671.2	-0.028125
671.3	-0.02813
671.4	-0.028148
671.5	-0.028168
671.6	-0.028178
671.7	-0.028172
671.8	-0.028159
671.9	-0.028143
672	-0.028135
672.1	-0.02815
672.2	-0.028169
672.3	-0.02817
672.4	-0.028157
672.5	-0.028144
672.6	-0.028132
672.7	-0.028124
672.8	-0.028116
672.9	-0.028109
673	-0.028104
673.1	-0.028107
673.2	-0.028123
673.3	-0.028125
673.4	-0.02811
673.5	-0.028113
673.6	-0.028117
673.7	-0.028113
673.8	-0.028119
673.9	-0.028118
674	-0.028103
674.1	-0.028095
674.2	-0.0281
674.3	-0.02811
674.4	-0.028108
674.5	-0.028092
674.6	-0.028081
674.7	-0.028084
674.8	-0.028096
674.9	-0.028106
675	-0.028105
675.1	-0.028101
675.2	-0.02809
675.3	-0.028073
675.4	-0.02806
675.5	-0.028054
675.6	-0.028051
675.7	-0.028055
675.8	-0.028069
675.9	-0.028085
676	-0.0281
676.1	-0.028111
676.2	-0.028115
676.3	-0.028117
676.4	-0.028118
676.5	-0.028116
676.6	-0.028107
676.7	-0.028097
676.8	-0.028085
676.9	-0.028073
677	-0.02806
677.1	-0.028049
677.2	-0.02804
677.3	-0.028032
677.4	-0.028023
677.5	-0.028017
677.6	-0.028009
677.7	-0.027995
677.8	-0.027986
677.9	-0.027977
678	-0.027966
678.1	-0.027953
678.2	-0.027936
678.3	-0.027925
678.4	-0.027919
678.5	-0.027914
678.6	-0.027907
678.7	-0.027911
678.8	-0.027922
678.9	-0.027932
679	-0.027944
679.1	-0.02796
679.2	-0.027975
679.3	-0.027981
679.4	-0.027978
679.5	-0.027966
679.6	-0.027948
679.7	-0.027927
679.8	-0.027915
679.9	-0.027921
680	-0.027937
680.1	-0.027956
680.2	-0.027964
680.3	-0.027956
680.4	-0.027936
680.5	-0.027922
680.6	-0.027923
680.7	-0.027938
680.8	-0.027959
680.9	-0.027965
681	-0.027955
681.1	-0.027947
681.2	-0.027946
681.3	-0.027944
681.4	-0.027953
681.5	-0.027965
681.6	-0.027962
681.7	-0.027954
681.8	-0.027955
681.9	-0.027948
682	-0.027936
682.1	-0.02795
682.2	-0.02796
682.3	-0.02795
682.4	-0.027946
682.5	-0.027955
682.6	-0.027961
682.7	-0.02795
682.8	-0.027934
682.9	-0.027932
683	-0.027943
683.1	-0.027952
683.2	-0.027956
683.3	-0.027955
683.4	-0.027945
683.5	-0.027928
683.6	-0.027917
683.7	-0.027915
683.8	-0.027911
683.9	-0.027906
684	-0.027911
684.1	-0.027925
684.2	-0.027937
684.3	-0.02795
684.4	-0.027963
684.5	-0.027962
684.6	-0.027957
684.7	-0.027949
684.8	-0.027937
684.9	-0.027923
685	-0.027908
685.1	-0.027898
685.2	-0.027885
685.3	-0.027869
685.4	-0.027855
685.5	-0.027845
685.6	-0.027831
685.7	-0.027819
685.8	-0.027809
685.9	-0.027802
686	-0.027791
686.1	-0.027775
686.2	-0.027763
686.3	-0.027754
686.4	-0.027746
686.5	-0.027739
686.6	-0.027739
686.7	-0.027745
686.8	-0.027755
686.9	-0.027766
687	-0.027779
687.1	-0.027788
687.2	-0.027792
687.3	-0.027795
687.4	-0.02779
687.5	-0.027777
687.6	-0.027759
687.7	-0.027734
687.8	-0.027713
687.9	-0.027699
688	-0.027702
688.1	-0.027715
688.2	-0.027729
688.3	-0.027735
688.4	-0.027724
688.5	-0.027702
688.6	-0.027679
688.7	-0.027678
688.8	-0.027692
688.9	-0.027703
689	-0.027701
689.1	-0.027681
689.2	-0.027658
689.3	-0.027642
689.4	-0.027629
689.5	-0.027614
689.6	-0.027597
689.7	-0.027586
689.8	-0.027588
689.9	-0.027594
690	-0.027584
690.1	-0.027574
690.2	-0.027575
690.3	-0.027563
690.4	-0.02755
690.5	-0.027555
690.6	-0.027544
690.7	-0.027528
690.8	-0.027533
690.9	-0.027542
691	-0.027533
691.1	-0.027515
691.2	-0.027502
691.3	-0.027495
691.4	-0.027499
691.5	-0.027507
691.6	-0.027502
691.7	-0.027484
691.8	-0.027463
691.9	-0.027446
692	-0.027437
692.1	-0.027436
692.2	-0.027444
692.3	-0.027456
692.4	-0.027468
692.5	-0.027476
692.6	-0.027478
692.7	-0.027468
692.8	-0.027451
692.9	-0.027436
693	-0.02742
693.1	-0.027407
693.2	-0.027394
693.3	-0.027382
693.4	-0.02737
693.5	-0.027362
693.6	-0.027356
693.7	-0.027353
693.8	-0.02735
693.9	-0.027346
694	-0.027345
694.1	-0.027338
694.2	-0.027332
694.3	-0.027334
694.4	-0.027336
694.5	-0.027336
694.6	-0.027333
694.7	-0.027327
694.8	-0.027322
694.9	-0.027319
695	-0.027311
695.1	-0.027295
695.2	-0.027277
695.3	-0.027254
695.4	-0.027233
695.5	-0.027213
695.6	-0.027192
695.7	-0.027173
695.8	-0.027154
695.9	-0.027136
696	-0.027124
696.1	-0.027121
696.2	-0.027129
696.3	-0.027142
696.4	-0.027144
696.5	-0.027131
696.6	-0.027114
696.7	-0.027087
696.8	-0.027059
696.9	-0.027048
697	-0.027053
697.1	-0.027062
697.2	-0.027062
697.3	-0.027053
697.4	-0.027031
697.5	-0.027002
697.6	-0.026982
697.7	-0.026971
697.8	-0.026966
697.9	-0.026957
698	-0.026944
698.1	-0.026923
698.2	-0.02691
698.3	-0.026915
698.4	-0.02691
698.5	-0.026894
698.6	-0.026895
698.7	-0.026887
698.8	-0.026868
698.9	-0.026869
699	-0.02687
699.1	-0.02685
699.2	-0.02683
699.3	-0.026818
699.4	-0.026811
699.5	-0.026795
699.6	-0.02676
699.7	-0.026725
699.8	-0.0267
699.9	-0.026681
700	-0.026667
700.1	-0.026658
700.2	-0.026644
700.3	-0.02662
700.4	-0.026589
700.5	-0.026556
700.6	-0.026522
700.7	-0.026485
700.8	-0.026449
700.9	-0.02642
701	-0.026391
701.1	-0.026365
701.2	-0.02634
701.3	-0.026301
701.4	-0.026252
701.5	-0.026205
701.6	-0.026158
701.7	-0.026105
701.8	-0.026048
701.9	-0.025987
702	-0.025922
702.1	-0.025847
702.2	-0.025771
702.3	-0.025714
702.4	-0.025671
702.5	-0.02562
702.6	-0.025562
702.7	-0.025501
702.8	-0.025436
702.9	-0.025375
703	-0.025314
703.1	-0.025247
703.2	-0.02518
703.3	-0.025027
703.4	-0.024796
703.5	-0.024575
703.6	-0.024364
703.7	-0.024163
703.8	-0.02396
703.9	-0.02375
704	-0.023536
704.1	-0.023319
704.2	-0.023096
704.3	-0.0228
704.4	-0.022447
704.5	-0.022115
704.6	-0.021799
704.7	-0.021509
704.8	-0.021231
704.9	-0.020942
705	-0.020651
705.1	-0.020359
705.2	-0.020064
705.3	-0.019793
705.4	-0.019557
705.5	-0.019337
705.6	-0.019114
705.7	-0.018873
705.8	-0.018623
705.9	-0.018373
706	-0.018128
706.1	-0.017884
706.2	-0.01764
706.3	-0.017387
706.4	-0.017132
706.5	-0.016903
706.6	-0.016677
706.7	-0.016433
706.8	-0.016199
706.9	-0.015968
707	-0.015727
707.1	-0.015505
707.2	-0.015297
707.3	-0.015075
707.4	-0.014855
707.5	-0.014653
707.6	-0.014459
707.7	-0.01425
707.8	-0.014033
707.9	-0.013824
708	-0.01363
708.1	-0.013454
708.2	-0.013276
708.3	-0.013082
708.4	-0.012876
708.5	-0.012665
708.6	-0.012455
708.7	-0.012252
708.8	-0.012059
708.9	-0.011868
709	-0.011685
709.1	-0.011511
709.2	-0.011344
709.3	-0.011183
709.4	-0.011024
709.5	-0.010864
709.6	-0.010698
709.7	-0.010525
709.8	-0.01035
709.9	-0.010171
710	-0.0099904
710.1	-0.009812
710.2	-0.009636
710.3	-0.0094531
710.4	-0.0092697
710.5	-0.0090909
710.6	-0.008913
710.7	-0.0087378
710.8	-0.0085655
710.9	-0.0084016
711	-0.008234
711.1	-0.0080591
711.2	-0.0078863
711.3	-0.0077187
711.4	-0.0075541
711.5	-0.00739
711.6	-0.0072247
711.7	-0.0070529
711.8	-0.0068844
711.9	-0.0067239
712	-0.0065662
712.1	-0.0064179
712.2	-0.0062808
712.3	-0.0061514
712.4	-0.0060197
712.5	-0.005885
712.6	-0.0057496
712.7	-0.0056066
712.8	-0.005458
712.9	-0.0053074
713	-0.0051503
713.1	-0.0049883
713.2	-0.004832
713.3	-0.0046913
713.4	-0.0045627
713.5	-0.0044364
713.6	-0.0043021
713.7	-0.0041519
713.8	-0.0039927
713.9	-0.0038394
714	-0.0037018
714.1	-0.003576
714.2	-0.0034465
714.3	-0.0033098
714.4	-0.0031733
714.5	-0.0030376
714.6	-0.0029046
714.7	-0.0027837
714.8	-0.0026555
714.9	-0.002505
715	-0.0023554
715.1	-0.0022311
715.2	-0.0021033
715.3	-0.0019589
715.4	-0.0018295
715.5	-0.0016938
715.6	-0.001545
715.7	-0.0014092
715.8	-0.0012864
715.9	-0.0011539
716	-0.0010062
716.1	-0.00086704
716.2	-0.00074204
716.3	-0.00062648
716.4	-0.00050849
716.5	-0.00037557
716.6	-0.00023545
716.7	-9.0286e-05
716.8	5.4111e-05
716.9	0.00018713
717	0.00031089
717.1	0.00042768
717.2	0.00053607
717.3	0.00064502
717.4	0.00075994
717.5	0.00087532
717.6	0.00099999
717.7	0.0011329
717.8	0.0012699
717.9	0.0014136
718	0.0015545
718.1	0.0016954
718.2	0.0018373
718.3	0.0019742
718.4	0.0021106
718.5	0.0022462
718.6	0.0023773
718.7	0.0025059
718.8	0.0026361
718.9	0.0027611
719	0.0028842
719.1	0.0030074
719.2	0.0031352
719.3	0.0032587
719.4	0.0033768
719.5	0.003499
719.6	0.0036247
719.7	0.003753
719.8	0.0038834
719.9	0.0040185
720	0.0041532
720.1	0.0042864
720.2	0.0044149
720.3	0.0045421
720.4	0.0046695
720.5	0.0047939
720.6	0.0049143
720.7	0.0050254
720.8	0.0051269
720.9	0.005222
721	0.0053228
721.1	0.0054363
721.2	0.0055593
721.3	0.0056863
721.4	0.0058184
721.5	0.0059485
721.6	0.0060607
721.7	0.0061526
721.8	0.006244
721.9	0.0063506
722	0.0064685
722.1	0.0065942
722.2	0.0067207
722.3	0.0068291
722.4	0.00692
722.5	0.0070147
722.6	0.0071191
722.7	0.0072317
722.8	0.0073458
722.9	0.0074527
723	0.0075504
723.1	0.0076478
723.2	0.0077643
723.3	0.0078821
723.4	0.0079833
723.5	0.0080959
723.6	0.0082118
723.7	0.0083072
723.8	0.0084127
723.9	0.0085305
724	0.0086335
724.1	0.0087329
724.2	0.0088466
724.3	0.0089614
724.4	0.0090603
724.5	0.0091469
724.6	0.0092396
724.7	0.0093495
724.8	0.009468
724.9	0.0095853
725	0.0096961
725.1	0.0097949
725.2	0.0098822
725.3	0.009969
725.4	0.010059
725.5	0.010154
725.6	0.01026
725.7	0.010368
725.8	0.01048
725.9	0.010592
726	0.010704
726.1	0.010817
726.2	0.010925
726.3	0.01103
726.4	0.01113
726.5	0.011225
726.6	0.011312
726.7	0.011395
726.8	0.011477
726.9	0.011557
727	0.011635
727.1	0.011714
727.2	0.011793
727.3	0.011868
727.4	0.011943
727.5	0.012019
727.6	0.012096
727.7	0.012181
727.8	0.012264
727.9	0.012346
728	0.012423
728.1	0.012494
728.2	0.012567
728.3	0.012641
728.4	0.012717
728.5	0.012796
728.6	0.01288
728.7	0.012969
728.8	0.01306
728.9	0.013154
729	0.013254
729.1	0.013357
729.2	0.013464
729.3	0.013573
729.4	0.013676
729.5	0.01377
729.6	0.013853
729.7	0.013924
729.8	0.013995
729.9	0.014071
730	0.014162
730.1	0.014263
730.2	0.014363
730.3	0.014461
730.4	0.014549
730.5	0.014621
730.6	0.014695
730.7	0.014781
730.8	0.014876
730.9	0.014976
731	0.015078
731.1	0.015172
731.2	0.015266
731.3	0.015363
731.4	0.015455
731.5	0.01553
731.6	0.015595
731.7	0.015684
731.8	0.015773
731.9	0.015846
732	0.015929
732.1	0.016017
732.2	0.01609
732.3	0.016174
732.4	0.01627
732.5	0.016344
732.6	0.016405
732.7	0.016484
732.8	0.016582
732.9	0.016676
733	0.016754
733.1	0.016814
733.2	0.016871
733.3	0.016942
733.4	0.017024
733.5	0.017116
733.6	0.01721
733.7	0.017296
733.8	0.017376
733.9	0.017456
734	0.017527
734.1	0.017589
734.2	0.017649
734.3	0.017711
734.4	0.017772
734.5	0.017837
734.6	0.017912
734.7	0.017996
734.8	0.018085
734.9	0.018174
735	0.018266
735.1	0.018354
735.2	0.018442
735.3	0.018535
735.4	0.018627
735.5	0.018713
735.6	0.018797
735.7	0.018882
735.8	0.018967
735.9	0.019049
736	0.019128
736.1	0.019212
736.2	0.019298
736.3	0.019383
736.4	0.019465
736.5	0.019551
736.6	0.019637
736.7	0.01972
736.8	0.019809
736.9	0.019896
737	0.019978
737.1	0.020061
737.2	0.020136
737.3	0.020201
737.4	0.020257
737.5	0.020311
737.6	0.020367
737.7	0.020427
737.8	0.020491
737.9	0.020565
738	0.020647
738.1	0.020728
738.2	0.020812
738.3	0.020892
738.4	0.020955
738.5	0.021004
738.6	0.021058
738.7	0.021124
738.8	0.021198
738.9	0.021285
739	0.021368
739.1	0.021425
739.2	0.021468
739.3	0.021518
739.4	0.021576
739.5	0.021633
739.6	0.021685
739.7	0.021735
739.8	0.0218
739.9	0.021875
740	0.021937
740.1	0.022002
740.2	0.022077
740.3	0.022134
740.4	0.022192
740.5	0.022269
740.6	0.022334
740.7	0.022388
740.8	0.02246
740.9	0.022535
741	0.022595
741.1	0.022648
741.2	0.022706
741.3	0.022783
741.4	0.022865
741.5	0.022937
741.6	0.022996
741.7	0.023045
741.8	0.023094
741.9	0.023148
742	0.023211
742.1	0.023285
742.2	0.023365
742.3	0.023442
742.4	0.02351
742.5	0.023578
742.6	0.023643
742.7	0.023698
742.8	0.023747
742.9	0.023791
743	0.023832
743.1	0.023873
743.2	0.023919
743.3	0.023973
743.4	0.024031
743.5	0.024093
743.6	0.024163
743.7	0.024236
743.8	0.024302
743.9	0.024373
744	0.024448
744.1	0.024523
744.2	0.024598
744.3	0.024674
744.4	0.024749
744.5	0.02482
744.6	0.024895
744.7	0.024972
744.8	0.025049
744.9	0.025126
745	0.025202
745.1	0.025277
745.2	0.025348
745.3	0.025416
745.4	0.025476
745.5	0.025532
745.6	0.02558
745.7	0.025625
745.8	0.025666
745.9	0.025703
746	0.025745
746.1	0.025797
746.2	0.025857
746.3	0.025924
746.4	0.026
746.5	0.026073
746.6	0.026137
746.7	0.026194
746.8	0.026239
746.9	0.026274
747	0.026321
747.1	0.026388
747.2	0.026458
747.3	0.026527
747.4	0.026584
747.5	0.026629
747.6	0.02667
747.7	0.026712
747.8	0.026753
747.9	0.026794
748	0.026835
748.1	0.02689
748.2	0.02696
748.3	0.027018
748.4	0.027065
748.5	0.027124
748.6	0.027184
748.7	0.027237
748.8	0.027296
748.9	0.027352
749	0.027398
749.1	0.027455
749.2	0.027526
749.3	0.02759
749.4	0.027635
749.5	0.027672
749.6	0.02772
749.7	0.027787
749.8	0.027858
749.9	0.027922
750	0.027976
750.1	0.028018
750.2	0.028051
750.3	0.02809
750.4	0.028141
750.5	0.028198
750.6	0.028261
750.7	0.028331
750.8	0.028404
750.9	0.028472
751	0.028532
751.1	0.028591
751.2	0.028651
751.3	0.028706
751.4	0.028753
751.5	0.028794
751.6	0.028834
751.7	0.02887
751.8	0.028905
751.9	0.028941
752	0.028976
752.1	0.029012
752.2	0.02905
752.3	0.02909
752.4	0.029133
752.5	0.029179
752.6	0.029223
752.7	0.02926
752.8	0.029296
752.9	0.029335
753	0.029373
753.1	0.029406
753.2	0.029442
753.3	0.02948
753.4	0.029512
753.5	0.029543
753.6	0.029581
753.7	0.029623
753.8	0.029671
753.9	0.029728
754	0.029794
754.1	0.029866
754.2	0.029939
754.3	0.030007
754.4	0.030074
754.5	0.030137
754.6	0.030188
754.7	0.030227
754.8	0.030258
754.9	0.030298
755	0.030353
755.1	0.030419
755.2	0.030487
755.3	0.030546
755.4	0.030594
755.5	0.030629
755.6	0.030664
755.7	0.030714
755.8	0.030777
755.9	0.030845
756	0.030911
756.1	0.030973
756.2	0.031038
756.3	0.031103
756.4	0.031159
756.5	0.031197
756.6	0.031241
756.7	0.031301
756.8	0.031345
756.9	0.03139
757	0.03145
757.1	0.03149
757.2	0.031529
757.3	0.03159
757.4	0.031643
757.5	0.031676
757.6	0.031717
757.7	0.03178
757.8	0.031841
757.9	0.031889
758	0.031925
758.1	0.031955
758.2	0.032
758.3	0.032061
758.4	0.032124
758.5	0.032188
758.6	0.032246
758.7	0.032291
758.8	0.032326
758.9	0.032358
759	0.032393
759.1	0.032438
759.2	0.032491
759.3	0.032556
759.4	0.032625
759.5	0.032683
759.6	0.03274
759.7	0.032798
759.8	0.032853
759.9	0.032901
760	0.032952
760.1	0.033002
760.2	0.033045
760.3	0.033081
760.4	0.033111
760.5	0.033144
760.6	0.033172
760.7	0.033205
760.8	0.033239
760.9	0.033269
761	0.033298
761.1	0.033326
761.2	0.03335
761.3	0.033375
761.4	0.033405
761.5	0.033435
761.6	0.033467
761.7	0.033494
761.8	0.033518
761.9	0.033545
762	0.033577
762.1	0.033619
762.2	0.033668
762.3	0.033716
762.4	0.03377
762.5	0.033828
762.6	0.033886
762.7	0.033947
762.8	0.034007
762.9	0.034063
763	0.034111
763.1	0.034141
763.2	0.034163
763.3	0.034193
763.4	0.034235
763.5	0.03429
763.6	0.03435
763.7	0.034409
763.8	0.034455
763.9	0.034485
764	0.03451
764.1	0.034544
764.2	0.034594
764.3	0.034656
764.4	0.034719
764.5	0.034777
764.6	0.03483
764.7	0.034876
764.8	0.034911
764.9	0.034952
765	0.035009
765.1	0.035055
765.2	0.035088
765.3	0.035137
765.4	0.035186
765.5	0.035225
765.6	0.035274
765.7	0.035334
765.8	0.035374
765.9	0.035401
766	0.035446
766.1	0.035503
766.2	0.035554
766.3	0.035591
766.4	0.035619
766.5	0.035647
766.6	0.035689
766.7	0.035745
766.8	0.035801
766.9	0.035851
767	0.035894
767.1	0.035932
767.2	0.035961
767.3	0.035986
767.4	0.036006
767.5	0.036033
767.6	0.036068
767.7	0.036114
767.8	0.036168
767.9	0.036229
768	0.036288
768.1	0.036344
768.2	0.036404
768.3	0.036464
768.4	0.036519
768.5	0.036574
768.6	0.036628
768.7	0.03668
768.8	0.036725
768.9	0.036767
769	0.036812
769.1	0.036861
769.2	0.036908
769.3	0.036951
769.4	0.036991
769.5	0.037031
769.6	0.037076
769.7	0.037124
769.8	0.037171
769.9	0.03722
770	0.037271
770.1	0.03732
770.2	0.037372
770.3	0.037426
770.4	0.037483
770.5	0.037544
770.6	0.037602
770.7	0.037653
770.8	0.037694
770.9	0.037717
771	0.037735
771.1	0.03776
771.2	0.037788
771.3	0.037826
771.4	0.037874
771.5	0.037936
771.6	0.037996
771.7	0.038047
771.8	0.038084
771.9	0.038105
772	0.038125
772.1	0.038163
772.2	0.038218
772.3	0.038275
772.4	0.038326
772.5	0.038359
772.6	0.038377
772.7	0.038391
772.8	0.038408
772.9	0.038432
773	0.038474
773.1	0.038524
773.2	0.038567
773.3	0.038594
773.4	0.038625
773.5	0.038672
773.6	0.038711
773.7	0.038754
773.8	0.038801
773.9	0.038828
774	0.03886
774.1	0.038913
774.2	0.038961
774.3	0.03899
774.4	0.039018
774.5	0.03906
774.6	0.03911
774.7	0.039161
774.8	0.039203
774.9	0.039226
775	0.039245
775.1	0.039276
775.2	0.039322
775.3	0.039378
775.4	0.039437
775.5	0.039491
775.6	0.039537
775.7	0.03958
775.8	0.039612
775.9	0.039632
776	0.039649
776.1	0.039673
776.2	0.0397
776.3	0.03973
776.4	0.039769
776.5	0.039813
776.6	0.03986
776.7	0.039914
776.8	0.039971
776.9	0.040024
777	0.040075
777.1	0.040124
777.2	0.040174
777.3	0.040223
777.4	0.04027
777.5	0.040317
777.6	0.040358
777.7	0.0404
777.8	0.040443
777.9	0.040486
778	0.040531
778.1	0.04058
778.2	0.040628
778.3	0.040674
778.4	0.040723
778.5	0.040773
778.6	0.040828
778.7	0.040883
778.8	0.040937
778.9	0.040993
779	0.041047
779.1	0.041089
779.2	0.041123
779.3	0.041149
779.4	0.041168
779.5	0.041188
779.6	0.041208
779.7	0.041243
779.8	0.041283
779.9	0.041326
780	0.041379
780.1	0.041434
780.2	0.041483
780.3	0.041513
780.4	0.041535
780.5	0.041556
780.6	0.041583
780.7	0.041625
780.8	0.041675
780.9	0.041727
781	0.04178
781.1	0.041832
781.2	0.04188
781.3	0.041925
781.4	0.041968
781.5	0.041994
781.6	0.042017
781.7	0.042062
781.8	0.04211
781.9	0.042141
782	0.042177
782.1	0.042207
782.2	0.042235
782.3	0.042282
782.4	0.042325
782.5	0.042353
782.6	0.042381
782.7	0.042427
782.8	0.042477
782.9	0.042512
783	0.042536
783.1	0.04256
783.2	0.042599
783.3	0.042649
783.4	0.042698
783.5	0.042739
783.6	0.042775
783.7	0.0428
783.8	0.04282
783.9	0.042845
784	0.042875
784.1	0.04291
784.2	0.042957
784.3	0.043013
784.4	0.043065
784.5	0.043114
784.6	0.043164
784.7	0.043206
784.8	0.043242
784.9	0.043274
785	0.0433
785.1	0.043317
785.2	0.043334
785.3	0.043353
785.4	0.043371
785.5	0.043385
785.6	0.043405
785.7	0.043434
785.8	0.043461
785.9	0.043492
786	0.043525
786.1	0.043555
786.2	0.043582
786.3	0.043603
786.4	0.04362
786.5	0.043636
786.6	0.043656
786.7	0.043682
786.8	0.043718
786.9	0.043757
787	0.043802
787.1	0.043851
787.2	0.043904
787.3	0.043956
787.4	0.043994
787.5	0.044018
787.6	0.044038
787.7	0.044065
787.8	0.044102
787.9	0.044153
788	0.044209
788.1	0.044259
788.2	0.044294
788.3	0.044309
788.4	0.044323
788.5	0.044364
788.6	0.044418
788.7	0.04447
788.8	0.044512
788.9	0.044534
789	0.044551
789.1	0.04458
789.2	0.044624
789.3	0.044679
789.4	0.044738
789.5	0.044793
789.6	0.044843
789.7	0.044883
789.8	0.044909
789.9	0.044935
790	0.044977
790.1	0.045019
790.2	0.045045
790.3	0.045086
790.4	0.045132
790.5	0.045154
790.6	0.045179
790.7	0.045226
790.8	0.04527
790.9	0.045296
791	0.045321
791.1	0.045365
791.2	0.045413
791.3	0.045457
791.4	0.045495
791.5	0.045517
791.6	0.04553
791.7	0.045549
791.8	0.04558
791.9	0.045625
792	0.045673
792.1	0.045721
792.2	0.045774
792.3	0.045822
792.4	0.045866
792.5	0.045907
792.6	0.04594
792.7	0.045969
792.8	0.045994
792.9	0.046012
793	0.046025
793.1	0.046041
793.2	0.046054
793.3	0.046068
793.4	0.046085
793.5	0.046104
793.6	0.046125
793.7	0.046145
793.8	0.046167
793.9	0.04619
794	0.04621
794.1	0.046235
794.2	0.046258
794.3	0.04628
794.4	0.046304
794.5	0.046328
794.6	0.046346
794.7	0.046367
794.8	0.046388
794.9	0.046406
795	0.046427
795.1	0.046453
795.2	0.04648
795.3	0.046504
795.4	0.046535
795.5	0.046578
795.6	0.04663
795.7	0.046685
795.8	0.04674
795.9	0.046787
796	0.046823
796.1	0.046847
796.2	0.046862
796.3	0.046882
796.4	0.046912
796.5	0.046952
796.6	0.047003
796.7	0.047056
796.8	0.047102
796.9	0.047126
797	0.047142
797.1	0.047172
797.2	0.047213
797.3	0.047262
797.4	0.047309
797.5	0.047343
797.6	0.047363
797.7	0.047376
797.8	0.04739
797.9	0.0474
798	0.047412
798.1	0.04744
798.2	0.047485
798.3	0.047527
798.4	0.047556
798.5	0.047598
798.6	0.047648
798.7	0.047675
798.8	0.047704
798.9	0.047749
799	0.047788
799.1	0.047809
799.2	0.047838
799.3	0.047885
799.4	0.047924
799.5	0.047952
799.6	0.04797
799.7	0.047976
799.8	0.047992
799.9	0.04803
800	0.048072
800.1	0.04811
800.2	0.048147
800.3	0.048186
800.4	0.048224
800.5	0.048257
800.6	0.048284
800.7	0.048305
800.8	0.048327
800.9	0.04835
801	0.048375
801.1	0.048407
801.2	0.048448
801.3	0.048481
801.4	0.04851
801.5	0.048541
801.6	0.048573
801.7	0.048609
801.8	0.048647
801.9	0.048682
802	0.048715
802.1	0.048753
802.2	0.048794
802.3	0.048846
802.4	0.048912
802.5	0.048982
802.6	0.049055
802.7	0.049124
802.8	0.049195
802.9	0.049269
803	0.049335
803.1	0.049396
803.2	0.049459
803.3	0.049429
803.4	0.049305
803.5	0.04917
803.6	0.049033
803.7	0.048901
803.8	0.048769
803.9	0.048647
804	0.04854
804.1	0.04844
804.2	0.048345
804.3	0.048175
804.4	0.047925
804.5	0.04767
804.6	0.047405
804.7	0.047124
804.8	0.046845
804.9	0.046584
805	0.046339
805.1	0.046094
805.2	0.045853
805.3	0.045615
805.4	0.045381
805.5	0.045158
805.6	0.044952
805.7	0.044756
805.8	0.044561
805.9	0.044353
806	0.044136
806.1	0.043915
806.2	0.043697
806.3	0.043481
806.4	0.04327
806.5	0.043046
806.6	0.042809
806.7	0.042593
806.8	0.042384
806.9	0.042158
807	0.041941
807.1	0.04172
807.2	0.041495
807.3	0.041293
807.4	0.041096
807.5	0.04088
807.6	0.040675
807.7	0.040491
807.8	0.040301
807.9	0.040088
808	0.039876
808.1	0.039685
808.2	0.039504
808.3	0.03932
808.4	0.039125
808.5	0.038914
808.6	0.038695
808.7	0.038479
808.8	0.038276
808.9	0.038089
809	0.037911
809.1	0.037734
809.2	0.037553
809.3	0.037368
809.4	0.037173
809.5	0.03697
809.6	0.03677
809.7	0.036566
809.8	0.036364
809.9	0.036162
810	0.035962
810.1	0.035761
810.2	0.035568
810.3	0.035385
810.4	0.035204
810.5	0.035022
810.6	0.034845
810.7	0.034672
810.8	0.034499
810.9	0.034324
811	0.034151
811.1	0.033987
811.2	0.033827
811.3	0.033663
811.4	0.0335
811.5	0.033329
811.6	0.033159
811.7	0.032995
811.8	0.032829
811.9	0.03266
812	0.032484
812.1	0.0323
812.2	0.032111
812.3	0.031916
812.4	0.031721
812.5	0.031537
812.6	0.031355
812.7	0.031178
812.8	0.031016
812.9	0.030855
813	0.030699
813.1	0.030552
813.2	0.030395
813.3	0.030222
813.4	0.030039
813.5	0.029852
813.6	0.029677
813.7	0.029516
813.8	0.029366
813.9	0.029222
814	0.029069
814.1	0.02889
814.2	0.028704
814.3	0.028523
814.4	0.028348
814.5	0.028176
814.6	0.028004
814.7	0.027834
814.8	0.027675
814.9	0.027529
815	0.027369
815.1	0.027208
815.2	0.027063
815.3	0.026903
815.4	0.026739
815.5	0.026592
815.6	0.026436
815.7	0.026271
815.8	0.026122
815.9	0.025982
816	0.025827
816.1	0.025655
816.2	0.025495
816.3	0.025361
816.4	0.025227
816.5	0.025083
816.6	0.024928
816.7	0.02476
816.8	0.024595
816.9	0.024437
817	0.024292
817.1	0.024162
817.2	0.024031
817.3	0.023891
817.4	0.023747
817.5	0.0236
817.6	0.023446
817.7	0.023285
817.8	0.023119
817.9	0.022952
818	0.022793
818.1	0.022646
818.2	0.022507
818.3	0.022373
818.4	0.022243
818.5	0.022118
818.6	0.021991
818.7	0.021868
818.8	0.021745
818.9	0.02162
819	0.021497
819.1	0.021368
819.2	0.02124
819.3	0.021116
819.4	0.020993
819.5	0.020866
819.6	0.020739
819.7	0.020616
819.8	0.020492
819.9	0.020363
820	0.020236
820.1	0.020117
820.2	0.02
820.3	0.019885
820.4	0.01977
820.5	0.019651
820.6	0.01953
820.7	0.019404
820.8	0.019272
820.9	0.019133
821	0.018989
821.1	0.018845
821.2	0.018704
821.3	0.018568
821.4	0.01844
821.5	0.018325
821.6	0.018215
821.7	0.018108
821.8	0.017997
821.9	0.017868
822	0.017726
822.1	0.017585
822.2	0.017453
822.3	0.017337
822.4	0.017232
822.5	0.017127
822.6	0.017012
822.7	0.016885
822.8	0.016757
822.9	0.01664
823	0.016536
823.1	0.016431
823.2	0.016311
823.3	0.016191
823.4	0.016085
823.5	0.015962
823.6	0.01584
823.7	0.015739
823.8	0.015626
823.9	0.015506
824	0.015403
824.1	0.015291
824.2	0.015158
824.3	0.015039
824.4	0.014938
824.5	0.014844
824.6	0.01474
824.7	0.014622
824.8	0.014497
824.9	0.014382
825	0.014282
825.1	0.01419
825.2	0.014098
825.3	0.014
825.4	0.013895
825.5	0.013778
825.6	0.013652
825.7	0.013529
825.8	0.013418
825.9	0.013318
826	0.013226
826.1	0.013143
826.2	0.01306
826.3	0.012974
826.4	0.012886
826.5	0.012794
826.6	0.012696
826.7	0.012597
826.8	0.012497
826.9	0.012393
827	0.01228
827.1	0.012162
827.2	0.012047
827.3	0.011935
827.4	0.011826
827.5	0.011714
827.6	0.011604
827.7	0.011495
827.8	0.011386
827.9	0.011278
828	0.011169
828.1	0.011064
828.2	0.010964
828.3	0.010865
828.4	0.01076
828.5	0.010652
828.6	0.010548
828.7	0.010444
828.8	0.01034
828.9	0.010242
829	0.010149
829.1	0.010062
829.2	0.0099799
829.3	0.0099013
829.4	0.0098344
829.5	0.009773
829.6	0.0097075
829.7	0.0096443
829.8	0.009568
829.9	0.0094754
830	0.0093772
830.1	0.0092875
830.2	0.0092062
830.3	0.009132
830.4	0.0090684
830.5	0.0090062
830.6	0.0089364
830.7	0.00885
830.8	0.0087533
830.9	0.0086623
831	0.0085821
831.1	0.0085049
831.2	0.0084226
831.3	0.0083274
831.4	0.0082328
831.5	0.0081649
831.6	0.008105
831.7	0.0080236
831.8	0.0079456
831.9	0.0078861
832	0.0078117
832.1	0.0077348
832.2	0.0076774
832.3	0.0076048
832.4	0.0075198
832.5	0.0074564
832.6	0.0074014
832.7	0.0073329
832.8	0.0072531
832.9	0.0071779
833	0.0071156
833.1	0.0070615
833.2	0.0070105
833.3	0.0069541
833.4	0.0068799
833.5	0.0067919
833.6	0.0067086
833.7	0.0066385
833.8	0.0065766
833.9	0.0065232
834	0.0064752
834.1	0.0064265
834.2	0.0063731
834.3	0.0063194
834.4	0.0062637
834.5	0.0062
834.6	0.0061306
834.7	0.0060577
834.8	0.0059828
834.9	0.0059032
835	0.0058247
835.1	0.0057531
835.2	0.0056825
835.3	0.0056154
835.4	0.0055535
835.5	0.0054934
835.6	0.0054383
835.7	0.0053881
835.8	0.0053384
835.9	0.005289
836	0.0052336
836.1	0.0051795
836.2	0.0051345
836.3	0.0050851
836.4	0.0050291
836.5	0.0049741
836.6	0.0049167
836.7	0.004854
836.8	0.0047896
836.9	0.0047253
837	0.0046563
837.1	0.0045776
837.2	0.0044982
837.3	0.0044247
837.4	0.00436
837.5	0.0043101
837.6	0.0042704
837.7	0.0042316
837.8	0.0041903
837.9	0.0041536
838	0.0041148
838.1	0.004069
838.2	0.004014
838.3	0.0039489
838.4	0.003884
838.5	0.0038217
838.6	0.0037712
838.7	0.003736
838.8	0.0036982
838.9	0.003647
839	0.0035868
839.1	0.0035203
839.2	0.0034559
839.3	0.0034042
839.4	0.0033587
839.5	0.0033076
839.6	0.0032511
839.7	0.0031892
839.8	0.003134
839.9	0.0030944
840	0.0030474
840.1	0.002985
840.2	0.0029324
840.3	0.0028882
840.4	0.0028336
840.5	0.0027866
840.6	0.0027444
840.7	0.0026825
840.8	0.0026239
840.9	0.0025891
841	0.0025541
841.1	0.0025025
841.2	0.002439
841.3	0.0023768
841.4	0.0023274
841.5	0.0022916
841.6	0.0022585
841.7	0.002221
841.8	0.0021721
841.9	0.0021102
842	0.0020427
842.1	0.0019794
842.2	0.0019248
842.3	0.0018788
842.4	0.0018411
842.5	0.0018112
842.6	0.0017827
842.7	0.0017523
842.8	0.0017151
842.9	0.0016734
843	0.0016312
843.1	0.0015826
843.2	0.00153
843.3	0.0014753
843.4	0.0014155
843.5	0.0013499
843.6	0.0012841
843.7	0.0012192
843.8	0.0011529
843.9	0.0010891
844	0.0010243
844.1	0.00096081
844.2	0.00089864
844.3	0.00083208
844.4	0.00076876
844.5	0.00070743
844.6	0.00064254
844.7	0.0005786
844.8	0.00051473
844.9	0.00045069
845	0.00038487
845.1	0.00032522
845.2	0.00027089
845.3	0.00021392
845.4	0.00016289
845.5	0.00011979
845.6	8.0017e-05
845.7	4.2224e-05
845.8	1.0753e-05
845.9	-1.7014e-05
846	-4.8304e-05
846.1	-8.1635e-05
846.2	-0.00012139
846.3	-0.00018187
846.4	-0.00025109
846.5	-0.00031007
846.6	-0.00035989
846.7	-0.00039721
846.8	-0.000427
846.9	-0.00045557
847	-0.00049237
847.1	-0.00054912
847.2	-0.00061284
847.3	-0.00066291
847.4	-0.00070265
847.5	-0.00073231
847.6	-0.00075692
847.7	-0.00078474
847.8	-0.00081591
847.9	-0.00084406
848	-0.00087424
848.1	-0.00091825
848.2	-0.00097401
848.3	-0.0010202
848.4	-0.0010556
848.5	-0.0011126
848.6	-0.0011692
848.7	-0.0012025
848.8	-0.0012485
848.9	-0.0012922
849	-0.0013209
849.1	-0.0013582
849.2	-0.0014129
849.3	-0.0014676
849.4	-0.0015058
849.5	-0.0015325
849.6	-0.0015631
849.7	-0.0016107
849.8	-0.0016634
849.9	-0.0017172
850	-0.0017653
850.1	-0.0018007
850.2	-0.0018302
850.3	-0.001859
850.4	-0.0018898
850.5	-0.0019286
850.6	-0.0019757
850.7	-0.002028
850.8	-0.002086
850.9	-0.002145
851	-0.0022018
851.1	-0.0022556
851.2	-0.002302
851.3	-0.0023382
851.4	-0.0023699
851.5	-0.0024009
851.6	-0.0024279
851.7	-0.0024499
851.8	-0.0024705
851.9	-0.0024954
852	-0.0025228
852.1	-0.002551
852.2	-0.002578
852.3	-0.0026062
852.4	-0.0026338
852.5	-0.0026596
852.6	-0.0026867
852.7	-0.0027154
852.8	-0.002747
852.9	-0.002778
853	-0.0028082
853.1	-0.0028328
853.2	-0.0028568
853.3	-0.0028796
853.4	-0.0029054
853.5	-0.0029367
853.6	-0.0029648
853.7	-0.002993
853.8	-0.0030276
853.9	-0.0030723
854	-0.0031189
854.1	-0.0031715
854.2	-0.0032288
854.3	-0.0032824
854.4	-0.0033275
854.5	-0.0033618
854.6	-0.0033846
854.7	-0.0034021
854.8	-0.003421
854.9	-0.0034488
855	-0.0034957
855.1	-0.0035488
855.2	-0.0035981
855.3	-0.0036398
855.4	-0.0036643
855.5	-0.0036782
855.6	-0.0037021
855.7	-0.0037435
855.8	-0.0037946
855.9	-0.0038418
856	-0.0038831
856.1	-0.003921
856.2	-0.0039628
856.3	-0.0040134
856.4	-0.0040569
856.5	-0.0040745
856.6	-0.00409
856.7	-0.0041328
856.8	-0.0041698
856.9	-0.0041941
857	-0.0042317
857.1	-0.0042594
857.2	-0.0042794
857.3	-0.0043167
857.4	-0.0043543
857.5	-0.004377
857.6	-0.0043968
857.7	-0.004432
857.8	-0.0044837
857.9	-0.0045259
858	-0.0045457
858.1	-0.0045642
858.2	-0.0045859
858.3	-0.0046096
858.4	-0.0046435
858.5	-0.0046939
858.6	-0.0047467
858.7	-0.0047849
858.8	-0.0048111
858.9	-0.004831
859	-0.0048488
859.1	-0.0048637
859.2	-0.0048813
859.3	-0.0049014
859.4	-0.0049197
859.5	-0.0049427
859.6	-0.0049739
859.7	-0.0050084
859.8	-0.0050465
859.9	-0.0050955
860	-0.0051485
860.1	-0.0051929
860.2	-0.0052358
860.3	-0.0052834
860.4	-0.0053293
860.5	-0.0053697
860.6	-0.0054089
860.7	-0.0054492
860.8	-0.0054828
860.9	-0.0055164
861	-0.0055537
861.1	-0.0055866
861.2	-0.0056187
861.3	-0.0056521
861.4	-0.0056894
861.5	-0.0057269
861.6	-0.0057645
861.7	-0.0058089
861.8	-0.0058562
861.9	-0.0058969
862	-0.0059396
862.1	-0.0059858
862.2	-0.0060225
862.3	-0.0060566
862.4	-0.006088
862.5	-0.0061112
862.6	-0.0061314
862.7	-0.0061484
862.8	-0.0061643
862.9	-0.0061806
863	-0.0062065
863.1	-0.0062524
863.2	-0.0063087
863.3	-0.0063559
863.4	-0.0063902
863.5	-0.0064148
863.6	-0.0064303
863.7	-0.0064416
863.8	-0.0064692
863.9	-0.0065192
864	-0.006567
864.1	-0.0065981
864.2	-0.0066186
864.3	-0.0066369
864.4	-0.0066538
864.5	-0.0066708
864.6	-0.0066877
864.7	-0.0067096
864.8	-0.0067472
864.9	-0.0067872
865	-0.0068132
865.1	-0.0068426
865.2	-0.006885
865.3	-0.006912
865.4	-0.0069337
865.5	-0.0069738
865.6	-0.0070051
865.7	-0.0070287
865.8	-0.0070731
865.9	-0.0071112
866	-0.0071286
866.1	-0.0071485
866.2	-0.007172
866.3	-0.0072099
866.4	-0.0072576
866.5	-0.0072957
866.6	-0.0073179
866.7	-0.00733
866.8	-0.0073484
866.9	-0.0073733
867	-0.0074016
867.1	-0.0074436
867.2	-0.0074927
867.3	-0.0075398
867.4	-0.0075844
867.5	-0.0076206
867.6	-0.0076417
867.7	-0.0076515
867.8	-0.0076643
867.9	-0.0076822
868	-0.0076972
868.1	-0.0077104
868.2	-0.0077285
868.3	-0.0077499
868.4	-0.0077744
868.5	-0.0078056
868.6	-0.0078384
868.7	-0.0078712
868.8	-0.0079074
868.9	-0.0079464
869	-0.0079829
869.1	-0.0080194
869.2	-0.0080577
869.3	-0.0080978
869.4	-0.0081394
869.5	-0.008178
869.6	-0.0082137
869.7	-0.0082477
869.8	-0.0082813
869.9	-0.0083156
870	-0.0083478
870.1	-0.0083716
870.2	-0.0083882
870.3	-0.0084043
870.4	-0.0084176
870.5	-0.008428
870.6	-0.0084368
870.7	-0.0084427
870.8	-0.0084471
870.9	-0.0084472
871	-0.0084497
871.1	-0.008464
871.2	-0.0084896
871.3	-0.0085239
871.4	-0.0085623
871.5	-0.0085917
871.6	-0.008607
871.7	-0.0086164
871.8	-0.0086188
871.9	-0.0086227
872	-0.0086384
872.1	-0.0086695
872.2	-0.0087101
872.3	-0.0087388
872.4	-0.0087515
872.5	-0.008755
872.6	-0.0087549
872.7	-0.0087548
872.8	-0.0087589
872.9	-0.008769
873	-0.0087799
873.1	-0.0088058
873.2	-0.0088407
873.3	-0.0088507
873.4	-0.0088539
873.5	-0.0088862
873.6	-0.0089144
873.7	-0.0089216
873.8	-0.0089427
873.9	-0.0089618
874	-0.0089691
874.1	-0.0089958
874.2	-0.0090336
874.3	-0.0090523
874.4	-0.0090556
874.5	-0.0090636
874.6	-0.0090879
874.7	-0.0091241
874.8	-0.0091568
874.9	-0.0091756
875	-0.0091828
875.1	-0.0091834
875.2	-0.0091877
875.3	-0.0091989
875.4	-0.0092175
875.5	-0.0092528
875.6	-0.0092941
875.7	-0.0093289
875.8	-0.0093573
875.9	-0.0093778
876	-0.0093895
876.1	-0.0094005
876.2	-0.0094091
876.3	-0.0094169
876.4	-0.0094257
876.5	-0.0094337
876.6	-0.0094438
876.7	-0.0094601
876.8	-0.0094811
876.9	-0.0095035
877	-0.0095297
877.1	-0.0095556
877.2	-0.0095811
877.3	-0.0096086
877.4	-0.009641
877.5	-0.0096753
877.6	-0.0097085
877.7	-0.0097409
877.8	-0.0097754
877.9	-0.0098077
878	-0.0098385
878.1	-0.0098689
878.2	-0.0098969
878.3	-0.0099248
878.4	-0.0099497
878.5	-0.0099706
878.6	-0.0099857
878.7	-0.0099978
878.8	-0.010009
878.9	-0.010017
879	-0.010019
879.1	-0.010021
879.2	-0.010027
879.3	-0.010034
879.4	-0.010052
879.5	-0.010082
879.6	-0.010118
879.7	-0.010157
879.8	-0.010192
879.9	-0.010215
880	-0.010226
880.1	-0.010232
880.2	-0.01024
880.3	-0.010253
880.4	-0.010279
880.5	-0.010317
880.6	-0.01035
880.7	-0.010365
880.8	-0.010368
880.9	-0.010372
881	-0.010378
881.1	-0.010385
881.2	-0.01039
881.3	-0.010396
881.4	-0.010404
881.5	-0.010428
881.6	-0.010465
881.7	-0.010486
881.8	-0.010503
881.9	-0.010529
882	-0.010545
882.1	-0.010565
882.2	-0.010599
882.3	-0.010616
882.4	-0.010623
882.5	-0.01065
882.6	-0.010682
882.7	-0.010696
882.8	-0.010699
882.9	-0.010708
883	-0.01073
883.1	-0.010766
883.2	-0.010804
883.3	-0.010827
883.4	-0.010832
883.5	-0.010833
883.6	-0.01084
883.7	-0.010852
883.8	-0.010877
883.9	-0.010907
884	-0.010938
884.1	-0.010976
884.2	-0.011018
884.3	-0.01105
884.4	-0.011072
884.5	-0.011089
884.6	-0.0111
884.7	-0.011103
884.8	-0.011103
884.9	-0.011108
885	-0.011115
885.1	-0.011123
885.2	-0.011134
885.3	-0.011145
885.4	-0.011155
885.5	-0.011168
885.6	-0.011182
885.7	-0.011201
885.8	-0.011222
885.9	-0.011243
886	-0.011263
886.1	-0.011283
886.2	-0.011301
886.3	-0.011316
886.4	-0.011328
886.5	-0.011338
886.6	-0.011349
886.7	-0.011357
886.8	-0.011361
886.9	-0.011372
887	-0.01138
887.1	-0.011381
887.2	-0.011386
887.3	-0.011391
887.4	-0.011399
887.5	-0.011414
887.6	-0.011438
887.7	-0.011469
887.8	-0.011503
887.9	-0.011533
888	-0.011549
888.1	-0.011563
888.2	-0.01157
888.3	-0.011573
888.4	-0.011581
888.5	-0.011598
888.6	-0.011632
888.7	-0.011665
888.8	-0.011684
888.9	-0.011692
889	-0.011695
889.1	-0.0117
889.2	-0.011718
889.3	-0.011748
889.4	-0.01178
889.5	-0.011813
889.6	-0.011839
889.7	-0.011851
889.8	-0.011858
889.9	-0.01188
890	-0.011904
890.1	-0.011907
890.2	-0.01192
890.3	-0.011945
890.4	-0.011957
890.5	-0.011978
890.6	-0.012006
890.7	-0.012016
890.8	-0.012016
890.9	-0.01204
891	-0.012077
891.1	-0.012093
891.2	-0.012095
891.3	-0.012102
891.4	-0.012119
891.5	-0.012145
891.6	-0.012178
891.7	-0.01221
891.8	-0.012224
891.9	-0.012225
892	-0.01223
892.1	-0.012238
892.2	-0.012249
892.3	-0.012269
892.4	-0.012296
892.5	-0.01233
892.6	-0.012367
892.7	-0.012401
892.8	-0.012432
892.9	-0.012458
893	-0.012476
893.1	-0.01249
893.2	-0.012498
893.3	-0.012501
893.4	-0.012502
893.5	-0.012508
893.6	-0.012516
893.7	-0.012524
893.8	-0.012534
893.9	-0.012545
894	-0.012556
894.1	-0.012565
894.2	-0.012574
894.3	-0.012584
894.4	-0.012597
894.5	-0.012615
894.6	-0.012628
894.7	-0.012633
894.8	-0.012638
894.9	-0.012643
895	-0.01265
895.1	-0.012658
895.2	-0.012663
895.3	-0.012663
895.4	-0.012659
895.5	-0.012652
895.6	-0.012651
895.7	-0.012657
895.8	-0.012673
895.9	-0.012699
896	-0.012732
896.1	-0.012762
896.2	-0.012789
896.3	-0.012809
896.4	-0.012817
896.5	-0.012816
896.6	-0.01281
896.7	-0.012803
896.8	-0.012807
896.9	-0.012828
897	-0.012858
897.1	-0.012884
897.2	-0.012895
897.3	-0.012895
897.4	-0.012889
897.5	-0.012889
897.6	-0.012904
897.7	-0.012931
897.8	-0.01296
897.9	-0.012977
898	-0.012981
898.1	-0.012974
898.2	-0.012974
898.3	-0.013
898.4	-0.013021
898.5	-0.013029
898.6	-0.013051
898.7	-0.01306
898.8	-0.013059
898.9	-0.013086
899	-0.013111
899.1	-0.013118
899.2	-0.01313
899.3	-0.013159
899.4	-0.013188
899.5	-0.0132
899.6	-0.013202
899.7	-0.013207
899.8	-0.013224
899.9	-0.013258
900	-0.013297
900.1	-0.013325
900.2	-0.013342
900.3	-0.013349
900.4	-0.01336
900.5	-0.013379
900.6	-0.0134
900.7	-0.013428
900.8	-0.013463
900.9	-0.013505
901	-0.013555
901.1	-0.013609
901.2	-0.01366
901.3	-0.013701
901.4	-0.013733
901.5	-0.013762
901.6	-0.013781
901.7	-0.013799
901.8	-0.013825
901.9	-0.013851
902	-0.013876
902.1	-0.013908
902.2	-0.013944
902.3	-0.013978
902.4	-0.014019
902.5	-0.014061
902.6	-0.014106
902.7	-0.014162
902.8	-0.014217
902.9	-0.01427
903	-0.014324
903.1	-0.014381
903.2	-0.014441
903.3	-0.014499
903.4	-0.014553
903.5	-0.014602
903.6	-0.014654
903.7	-0.014707
903.8	-0.014767
903.9	-0.014839
904	-0.014916
904.1	-0.015005
904.2	-0.015103
904.3	-0.015237
904.4	-0.015402
904.5	-0.015561
904.6	-0.015715
904.7	-0.01586
904.8	-0.015998
904.9	-0.016139
905	-0.01628
905.1	-0.016426
905.2	-0.01659
905.3	-0.016859
905.4	-0.017208
905.5	-0.017534
905.6	-0.017845
905.7	-0.01815
905.8	-0.018457
905.9	-0.018771
906	-0.019093
906.1	-0.019418
906.2	-0.01974
906.3	-0.020149
906.4	-0.020633
906.5	-0.021099
906.6	-0.021571
906.7	-0.022039
906.8	-0.022488
906.9	-0.022952
907	-0.023405
907.1	-0.023827
907.2	-0.02426
907.3	-0.024776
907.4	-0.025347
907.5	-0.02591
907.6	-0.026476
907.7	-0.027031
907.8	-0.027559
907.9	-0.028064
908	-0.028569
908.1	-0.02908
908.2	-0.029593
908.3	-0.030129
908.4	-0.03067
908.5	-0.031188
908.6	-0.031689
908.7	-0.032177
908.8	-0.032655
908.9	-0.033142
909	-0.033635
909.1	-0.034125
909.2	-0.034615
909.3	-0.035067
909.4	-0.035482
909.5	-0.035908
909.6	-0.036335
909.7	-0.03676
909.8	-0.037186
909.9	-0.037614
910	-0.038046
910.1	-0.038473
910.2	-0.038905
910.3	-0.039271
910.4	-0.039581
910.5	-0.039919
910.6	-0.040281
910.7	-0.040664
910.8	-0.041071
910.9	-0.041499
911	-0.041949
911.1	-0.042421
911.2	-0.042919
911.3	-0.043369
911.4	-0.043787
911.5	-0.044258
911.6	-0.044778
911.7	-0.045354
911.8	-0.045989
911.9	-0.046674
912	-0.047417
912.1	-0.048226
912.2	-0.049097
912.3	-0.049978
912.4	-0.050885
912.5	-0.051902
912.6	-0.053039
912.7	-0.054316
912.8	-0.055766
912.9	-0.05743
913	-0.059365
913.1	-0.061649
913.2	-0.064374
913.3	-0.06762
913.4	-0.071523
913.5	-0.076288
913.6	-0.082036
913.7	-0.08894
913.8	-0.097181
913.9	-0.107
914	-0.11858
914.1	-0.13128
914.2	-0.14198
914.3	-0.14778
914.4	-0.14941
914.5	-0.14858
914.6	-0.14643
914.7	-0.1436
914.8	-0.14027
914.9	-0.13679
915	-0.13335
915.1	-0.13026
915.2	-0.12738
915.3	-0.1246
915.4	-0.12181
915.5	-0.11869
915.6	-0.11533
915.7	-0.11151
915.8	-0.10729
915.9	-0.10265
916	-0.097713
916.1	-0.092688
916.2	-0.087778
916.3	-0.083221
916.4	-0.079071
916.5	-0.075336
916.6	-0.071915
916.7	-0.068711
916.8	-0.065657
916.9	-0.062737
917	-0.059977
917.1	-0.057449
917.2	-0.05517
917.3	-0.053155
917.4	-0.051363
917.5	-0.049738
917.6	-0.04826
917.7	-0.046897
917.8	-0.045634
917.9	-0.044459
918	-0.043365
918.1	-0.042352
918.2	-0.041411
918.3	-0.040572
918.4	-0.039813
918.5	-0.039088
918.6	-0.038418
918.7	-0.037801
918.8	-0.037244
918.9	-0.03675
919	-0.036309
919.1	-0.03592
919.2	-0.035579
919.3	-0.035356
919.4	-0.035209
919.5	-0.035062
919.6	-0.034941
919.7	-0.034845
919.8	-0.034781
919.9	-0.034751
920	-0.034756
920.1	-0.034792
920.2	-0.034858
920.3	-0.035035
920.4	-0.03528
920.5	-0.0355
920.6	-0.035715
920.7	-0.035924
920.8	-0.036133
920.9	-0.036354
921	-0.036586
921.1	-0.036823
921.2	-0.037076
921.3	-0.03741
921.4	-0.037802
921.5	-0.038175
921.6	-0.038537
921.7	-0.038881
921.8	-0.039208
921.9	-0.039518
922	-0.039824
922.1	-0.040143
922.2	-0.040477
922.3	-0.04082
922.4	-0.041156
922.5	-0.041468
922.6	-0.041767
922.7	-0.042061
922.8	-0.042351
922.9	-0.042635
923	-0.042919
923.1	-0.043211
923.2	-0.043501
923.3	-0.043725
923.4	-0.043898
923.5	-0.044101
923.6	-0.044309
923.7	-0.044503
923.8	-0.044703
923.9	-0.044905
924	-0.045089
924.1	-0.045256
924.2	-0.045425
924.3	-0.045535
924.4	-0.045587
924.5	-0.045647
924.6	-0.045707
924.7	-0.045775
924.8	-0.045848
924.9	-0.045924
925	-0.046004
925.1	-0.046086
925.2	-0.046161
925.3	-0.046153
925.4	-0.046082
925.5	-0.046025
925.6	-0.045979
925.7	-0.045944
925.8	-0.045911
925.9	-0.045873
926	-0.045837
926.1	-0.045801
926.2	-0.045753
926.3	-0.045642
926.4	-0.045488
926.5	-0.045356
926.6	-0.045237
926.7	-0.045125
926.8	-0.045012
926.9	-0.044894
927	-0.044775
927.1	-0.044655
927.2	-0.044532
927.3	-0.044374
927.4	-0.044186
927.5	-0.04401
927.6	-0.043841
927.7	-0.043672
927.8	-0.043505
927.9	-0.04334
928	-0.043173
928.1	-0.043005
928.2	-0.042832
928.3	-0.042648
928.4	-0.042452
928.5	-0.042254
928.6	-0.042056
928.7	-0.041862
928.8	-0.041668
928.9	-0.041467
929	-0.041264
929.1	-0.041063
929.2	-0.040866
929.3	-0.040667
929.4	-0.040469
929.5	-0.040276
929.6	-0.040078
929.7	-0.039864
929.8	-0.039641
929.9	-0.039416
930	-0.039193
930.1	-0.038977
930.2	-0.038775
930.3	-0.038572
930.4	-0.038345
930.5	-0.038105
930.6	-0.037859
930.7	-0.037617
930.8	-0.037386
930.9	-0.037167
931	-0.036954
931.1	-0.036741
931.2	-0.036522
931.3	-0.036277
931.4	-0.036001
931.5	-0.035718
931.6	-0.035449
931.7	-0.0352
931.8	-0.034943
931.9	-0.034677
932	-0.034426
932.1	-0.034164
932.2	-0.033893
932.3	-0.033608
932.4	-0.033294
932.5	-0.032975
932.6	-0.032665
932.7	-0.032375
932.8	-0.032096
932.9	-0.031809
933	-0.031513
933.1	-0.031213
933.2	-0.030917
933.3	-0.030585
933.4	-0.030228
933.5	-0.029891
933.6	-0.029564
933.7	-0.029238
933.8	-0.028912
933.9	-0.028584
934	-0.028261
934.1	-0.027947
934.2	-0.02764
934.3	-0.027293
934.4	-0.026916
934.5	-0.026563
934.6	-0.026228
934.7	-0.025902
934.8	-0.025586
934.9	-0.025286
935	-0.024993
935.1	-0.024707
935.2	-0.02443
935.3	-0.024143
935.4	-0.023846
935.5	-0.023557
935.6	-0.023272
935.7	-0.022995
935.8	-0.022729
935.9	-0.022472
936	-0.022222
936.1	-0.021974
936.2	-0.021733
936.3	-0.021523
936.4	-0.021337
936.5	-0.021154
936.6	-0.020976
936.7	-0.020801
936.8	-0.020623
936.9	-0.02044
937	-0.020252
937.1	-0.020058
937.2	-0.019865
937.3	-0.019717
937.4	-0.019602
937.5	-0.019473
937.6	-0.019335
937.7	-0.019196
937.8	-0.019063
937.9	-0.018939
938	-0.01883
938.1	-0.018725
938.2	-0.018612
938.3	-0.018523
938.4	-0.018452
938.5	-0.018367
938.6	-0.01828
938.7	-0.018211
938.8	-0.018154
938.9	-0.018091
939	-0.018017
939.1	-0.017924
939.2	-0.017826
939.3	-0.017755
939.4	-0.017708
939.5	-0.017652
939.6	-0.017594
939.7	-0.017542
939.8	-0.017503
939.9	-0.017466
940	-0.01741
940.1	-0.01736
940.2	-0.017317
940.3	-0.017273
940.4	-0.017245
940.5	-0.017221
940.6	-0.017182
940.7	-0.017145
940.8	-0.017122
940.9	-0.017102
941	-0.017065
941.1	-0.017019
941.2	-0.016977
941.3	-0.016961
941.4	-0.01696
941.5	-0.016947
941.6	-0.016922
941.7	-0.016893
941.8	-0.01686
941.9	-0.01683
942	-0.016805
942.1	-0.016791
942.2	-0.016783
942.3	-0.016781
942.4	-0.016779
942.5	-0.016771
942.6	-0.016756
942.7	-0.016732
942.8	-0.016702
942.9	-0.01667
943	-0.016645
943.1	-0.016623
943.2	-0.016599
943.3	-0.016581
943.4	-0.016571
943.5	-0.016564
943.6	-0.01656
943.7	-0.016564
943.8	-0.016567
943.9	-0.016565
944	-0.016564
944.1	-0.016564
944.2	-0.016566
944.3	-0.016575
944.4	-0.016587
944.5	-0.016589
944.6	-0.016588
944.7	-0.016588
944.8	-0.016589
944.9	-0.016589
945	-0.016591
945.1	-0.01659
945.2	-0.016587
945.3	-0.016583
945.4	-0.016575
945.5	-0.016565
945.6	-0.016552
945.7	-0.016537
945.8	-0.016521
945.9	-0.016495
946	-0.016464
946.1	-0.01644
946.2	-0.016424
946.3	-0.016425
946.4	-0.016436
946.5	-0.016447
946.6	-0.01645
946.7	-0.016442
946.8	-0.016424
946.9	-0.016395
947	-0.016369
947.1	-0.016358
947.2	-0.016365
947.3	-0.016374
947.4	-0.016364
947.5	-0.016343
947.6	-0.016317
947.7	-0.01629
947.8	-0.016261
947.9	-0.016235
948	-0.016215
948.1	-0.016204
948.2	-0.016202
948.3	-0.016186
948.4	-0.016159
948.5	-0.016148
948.6	-0.016132
948.7	-0.016102
948.8	-0.016087
948.9	-0.016064
949	-0.016024
949.1	-0.016011
949.2	-0.016006
949.3	-0.015977
949.4	-0.015935
949.5	-0.0159
949.6	-0.015876
949.7	-0.01586
949.8	-0.015829
949.9	-0.015782
950	-0.015735
950.1	-0.015694
950.2	-0.015656
950.3	-0.015616
950.4	-0.015579
950.5	-0.015545
950.6	-0.015508
950.7	-0.015461
950.8	-0.015407
950.9	-0.015342
951	-0.015272
951.1	-0.015198
951.2	-0.01512
951.3	-0.015036
951.4	-0.014954
951.5	-0.014883
951.6	-0.014813
951.7	-0.014743
951.8	-0.014677
951.9	-0.014617
952	-0.014552
952.1	-0.014488
952.2	-0.014424
952.3	-0.014344
952.4	-0.014251
952.5	-0.014149
952.6	-0.014047
952.7	-0.013945
952.8	-0.013842
952.9	-0.013744
953	-0.013649
953.1	-0.013546
953.2	-0.013443
953.3	-0.013325
953.4	-0.013184
953.5	-0.013043
953.6	-0.012907
953.7	-0.012775
953.8	-0.012645
953.9	-0.01251
954	-0.01237
954.1	-0.012222
954.2	-0.012068
954.3	-0.011878
954.4	-0.011657
954.5	-0.011434
954.6	-0.011214
954.7	-0.01101
954.8	-0.010819
954.9	-0.010639
955	-0.010469
955.1	-0.010302
955.2	-0.010125
955.3	-0.0098975
955.4	-0.0096308
955.5	-0.0093699
955.6	-0.0091214
955.7	-0.0088978
955.8	-0.0086899
955.9	-0.0084787
956	-0.0082583
956.1	-0.008035
956.2	-0.0078149
956.3	-0.007584
956.4	-0.0073401
956.5	-0.0070839
956.6	-0.0068246
956.7	-0.0065882
956.8	-0.0063524
956.9	-0.0061003
957	-0.0058653
957.1	-0.005638
957.2	-0.005402
957.3	-0.0051883
957.4	-0.0049885
957.5	-0.0047693
957.6	-0.0045452
957.7	-0.0043341
957.8	-0.0041392
957.9	-0.0039489
958	-0.0037481
958.1	-0.0035336
958.2	-0.0033244
958.3	-0.0031522
958.4	-0.0030133
958.5	-0.0028861
958.6	-0.0027595
958.7	-0.0026265
958.8	-0.0024823
958.9	-0.0023294
959	-0.0021742
959.1	-0.002023
959.2	-0.0018743
959.3	-0.0017529
959.4	-0.0016686
959.5	-0.001595
959.6	-0.0015227
959.7	-0.0014533
959.8	-0.0013904
959.9	-0.0013243
960	-0.0012585
960.1	-0.001193
960.2	-0.0011202
960.3	-0.0010612
960.4	-0.001021
960.5	-0.00097843
960.6	-0.00093286
960.7	-0.00088436
960.8	-0.00083252
960.9	-0.00078037
961	-0.00072622
961.1	-0.00067009
961.2	-0.00061689
961.3	-0.00058569
961.4	-0.00057045
961.5	-0.00055493
961.6	-0.00053471
961.7	-0.00051166
961.8	-0.00049377
961.9	-0.00047812
962	-0.00047054
962.1	-0.00046915
962.2	-0.00047139
962.3	-0.00048476
962.4	-0.00050867
962.5	-0.00052887
962.6	-0.00054277
962.7	-0.00055139
962.8	-0.00055461
962.9	-0.00054802
963	-0.0005317
963.1	-0.00051501
963.2	-0.00050262
963.3	-0.00050802
963.4	-0.00053213
963.5	-0.0005632
963.6	-0.00058905
963.7	-0.00060187
963.8	-0.00060091
963.9	-0.00059023
964	-0.00058441
964.1	-0.00059663
964.2	-0.00062026
964.3	-0.00064818
964.4	-0.00067637
964.5	-0.00070084
964.6	-0.00072691
964.7	-0.00074979
964.8	-0.00075593
964.9	-0.00074852
965	-0.00075246
965.1	-0.00076614
965.2	-0.00076616
965.3	-0.00077314
965.4	-0.00078452
965.5	-0.00077907
965.6	-0.00077702
965.7	-0.00079105
965.8	-0.00079494
965.9	-0.00078196
966	-0.00077367
966.1	-0.0007793
966.2	-0.0007922
966.3	-0.00078313
966.4	-0.00075599
966.5	-0.00073363
966.6	-0.00071846
966.7	-0.00071206
966.8	-0.000713
966.9	-0.00071997
967	-0.00072328
967.1	-0.00071755
967.2	-0.00069954
967.3	-0.00066553
967.4	-0.00062167
967.5	-0.00057302
967.6	-0.00052611
967.7	-0.00048071
967.8	-0.00043981
967.9	-0.00041128
968	-0.00038915
968.1	-0.00037156
968.2	-0.00035367
968.3	-0.00032284
968.4	-0.00027901
968.5	-0.00023452
968.6	-0.00018824
968.7	-0.00014024
968.8	-9.1117e-05
968.9	-3.7657e-05
969	1.5577e-05
969.1	7.3045e-05
969.2	0.00013142
969.3	0.00020608
969.4	0.00030274
969.5	0.00040119
969.6	0.00049893
969.7	0.00059058
969.8	0.00068535
969.9	0.00077615
970	0.00085938
970.1	0.0009377
970.2	0.0010082
970.3	0.0011084
970.4	0.0012445
970.5	0.0013864
970.6	0.0015363
970.7	0.0016915
970.8	0.0018462
970.9	0.0020044
971	0.002167
971.1	0.0023272
971.2	0.0024798
971.3	0.0026566
971.4	0.0028477
971.5	0.0030174
971.6	0.0031843
971.7	0.0033596
971.8	0.0035429
971.9	0.0037388
972	0.0039387
972.1	0.0041212
972.2	0.0042836
972.3	0.004448
972.4	0.0046322
972.5	0.0048312
972.6	0.0050351
972.7	0.0052402
972.8	0.0054435
972.9	0.0056425
973	0.005828
973.1	0.005994
973.2	0.0061627
973.3	0.0063406
973.4	0.0065031
973.5	0.0066611
973.6	0.0068243
973.7	0.0069696
973.8	0.0071137
973.9	0.0072838
974	0.0074464
974.1	0.0075824
974.2	0.007724
974.3	0.0078622
974.4	0.0079713
974.5	0.0080716
974.6	0.0081626
974.7	0.0082534
974.8	0.0083608
974.9	0.0084766
975	0.00859
975.1	0.0086967
975.2	0.008795
975.3	0.0088573
975.4	0.0088885
975.5	0.0089207
975.6	0.0089617
975.7	0.0090184
975.8	0.0090822
975.9	0.0091546
976	0.0092261
976.1	0.0092894
976.2	0.0093483
976.3	0.0093825
976.4	0.0093918
976.5	0.0093947
976.6	0.0093947
976.7	0.0093939
976.8	0.0093876
976.9	0.0093774
977	0.0093678
977.1	0.0093649
977.2	0.0093683
977.3	0.0093559
977.4	0.0093281
977.5	0.0093016
977.6	0.0092779
977.7	0.009261
977.8	0.0092471
977.9	0.0092327
978	0.0092195
978.1	0.0092019
978.2	0.0091806
978.3	0.0091462
978.4	0.0090987
978.5	0.0090554
978.6	0.0090085
978.7	0.0089559
978.8	0.0089004
978.9	0.0088444
979	0.0087927
979.1	0.0087524
979.2	0.0087174
979.3	0.0086752
979.4	0.0086354
979.5	0.0085973
979.6	0.0085595
979.7	0.0085257
979.8	0.0084795
979.9	0.008414
980	0.0083455
980.1	0.0082767
980.2	0.0082132
980.3	0.0081598
980.4	0.0081073
980.5	0.0080542
980.6	0.0079862
980.7	0.0078994
980.8	0.00781
980.9	0.0077297
981	0.0076557
981.1	0.0075874
981.2	0.0075204
981.3	0.0074434
981.4	0.0073491
981.5	0.0072539
981.6	0.0071714
981.7	0.0070828
981.8	0.0069818
981.9	0.0068923
982	0.0068112
982.1	0.0067145
982.2	0.0066213
982.3	0.0065204
982.4	0.0063865
982.5	0.0062447
982.6	0.0061213
982.7	0.0060049
982.8	0.0058795
982.9	0.005739
983	0.0055902
983.1	0.0054579
983.2	0.0053399
983.3	0.0052096
983.4	0.0050569
983.5	0.0048893
983.6	0.0047121
983.7	0.0045271
983.8	0.0043324
983.9	0.0041442
984	0.0039678
984.1	0.0038021
984.2	0.0036415
984.3	0.0033821
984.4	0.0030224
984.5	0.0026643
984.6	0.0023068
984.7	0.0019464
984.8	0.0015864
984.9	0.0012263
985	0.00086372
985.1	0.00049832
985.2	0.00012929
985.3	-0.00044151
985.4	-0.0012096
985.5	-0.0019685
985.6	-0.0027196
985.7	-0.0034606
985.8	-0.0041917
985.9	-0.0049203
986	-0.0056408
986.1	-0.0063527
986.2	-0.0070564
986.3	-0.0078971
986.4	-0.0088721
986.5	-0.0098289
986.6	-0.010773
986.7	-0.011705
986.8	-0.012615
986.9	-0.01351
987	-0.014388
987.1	-0.015247
987.2	-0.016092
987.3	-0.016932
987.4	-0.017755
987.5	-0.018556
987.6	-0.019343
987.7	-0.020124
987.8	-0.020897
987.9	-0.021669
988	-0.022441
988.1	-0.023201
988.2	-0.023936
988.3	-0.024523
988.4	-0.024966
988.5	-0.025398
988.6	-0.02583
988.7	-0.026274
988.8	-0.026723
988.9	-0.027164
989	-0.027585
989.1	-0.027981
989.2	-0.028363
989.3	-0.028592
989.4	-0.028674
989.5	-0.028765
989.6	-0.028858
989.7	-0.028958
989.8	-0.029071
989.9	-0.029191
990	-0.029294
990.1	-0.029397
990.2	-0.02951
990.3	-0.029475
990.4	-0.029322
990.5	-0.029203
990.6	-0.029083
990.7	-0.028961
990.8	-0.028864
990.9	-0.028773
991	-0.028666
991.1	-0.028552
991.2	-0.028448
991.3	-0.028309
991.4	-0.028131
991.5	-0.027953
991.6	-0.02777
991.7	-0.02758
991.8	-0.027395
991.9	-0.027223
992	-0.027057
992.1	-0.026904
992.2	-0.026761
992.3	-0.026606
992.4	-0.026439
992.5	-0.026268
992.6	-0.026089
992.7	-0.025906
992.8	-0.025725
992.9	-0.025549
993	-0.025378
993.1	-0.025213
993.2	-0.025057
993.3	-0.024893
993.4	-0.024721
993.5	-0.024554
993.6	-0.024396
993.7	-0.024242
993.8	-0.024094
993.9	-0.023953
994	-0.023811
994.1	-0.023668
994.2	-0.023528
994.3	-0.023385
994.4	-0.023244
994.5	-0.023112
994.6	-0.022978
994.7	-0.022845
994.8	-0.022716
994.9	-0.022588
995	-0.022466
995.1	-0.022352
995.2	-0.02224
995.3	-0.022122
995.4	-0.021999
995.5	-0.021873
995.6	-0.021743
995.7	-0.021618
995.8	-0.021491
995.9	-0.021362
996	-0.021237
996.1	-0.021107
996.2	-0.020984
996.3	-0.020869
996.4	-0.020768
996.5	-0.020682
996.6	-0.020599
996.7	-0.020509
996.8	-0.020409
996.9	-0.020306
997	-0.020197
997.1	-0.020085
997.2	-0.019991
997.3	-0.019914
997.4	-0.019837
997.5	-0.019751
997.6	-0.019659
997.7	-0.019555
997.8	-0.019447
997.9	-0.01935
998	-0.01926
998.1	-0.019183
998.2	-0.01911
998.3	-0.01902
998.4	-0.018928
998.5	-0.018851
998.6	-0.018771
998.7	-0.018688
998.8	-0.018617
998.9	-0.018536
999	-0.018448
999.1	-0.018377
999.2	-0.01831
999.3	-0.018224
999.4	-0.018135
999.5	-0.018059
999.6	-0.017996
999.7	-0.017944
999.8	-0.017877
999.9	-0.017788
1000	-0.017691


==> SashaEpoch4down/PotassiumCurrent.txt <==
0	-0.00053108
0.1	-0.00092915
0.2	-0.001486
0.3	-0.0022215
0.4	-0.0031513
0.5	-0.0042868
0.6	-0.0056345
0.7	-0.0071968
0.8	-0.0089738
0.9	-0.010964
1	-0.013161
1.1	-0.015555
1.2	-0.018138
1.3	-0.020891
1.4	-0.023794
1.5	-0.026834
1.6	-0.030002
1.7	-0.033288
1.8	-0.036679
1.9	-0.040171
2	-0.043749
2.1	-0.047392
2.2	-0.051096
2.3	-0.054876
2.4	-0.058734
2.5	-0.062652
2.6	-0.066606
2.7	-0.070606
2.8	-0.074647
2.9	-0.078719
3	-0.082789
3.1	-0.086875
3.2	-0.090968
3.3	-0.09499
3.4	-0.098915
3.5	-0.10285
3.6	-0.10677
3.7	-0.11068
3.8	-0.11459
3.9	-0.11854
4	-0.12249
4.1	-0.12645
4.2	-0.13038
4.3	-0.13433
4.4	-0.13827
4.5	-0.14212
4.6	-0.14591
4.7	-0.14967
4.8	-0.15338
4.9	-0.15714
5	-0.16101
5.1	-0.1649
5.2	-0.16874
5.3	-0.17324
5.4	-0.17844
5.5	-0.18368
5.6	-0.18905
5.7	-0.19464
5.8	-0.20042
5.9	-0.20627
6	-0.21216
6.1	-0.21815
6.2	-0.22435
6.3	-0.23149
6.4	-0.23954
6.5	-0.24772
6.6	-0.25628
6.7	-0.26506
6.8	-0.27404
6.9	-0.2834
7	-0.29315
7.1	-0.30289
7.2	-0.31305
7.3	-0.32431
7.4	-0.33666
7.5	-0.34915
7.6	-0.36225
7.7	-0.3759
7.8	-0.39022
7.9	-0.40476
8	-0.41972
8.1	-0.43493
8.2	-0.45084
8.3	-0.4674
8.4	-0.48505
8.5	-0.50323
8.6	-0.52215
8.7	-0.54132
8.8	-0.56113
8.9	-0.5811
9	-0.60173
9.1	-0.62266
9.2	-0.64429
9.3	-0.66559
9.4	-0.68696
9.5	-0.7085
9.6	-0.73063
9.7	-0.75301
9.8	-0.776
9.9	-0.79917
10	-0.82275
10.1	-0.84647
10.2	-0.87054
10.3	-0.89307
10.4	-0.91408
10.5	-0.93509
10.6	-0.95602
10.7	-0.97671
10.8	-0.99723
10.9	-1.0176
11	-1.0376
11.1	-1.0575
11.2	-1.0771
11.3	-1.0944
11.4	-1.1089
11.5	-1.1231
11.6	-1.1365
11.7	-1.1496
11.8	-1.162
11.9	-1.1738
12	-1.1847
12.1	-1.195
12.2	-1.2041
12.3	-1.2109
12.4	-1.2149
12.5	-1.2187
12.6	-1.2216
12.7	-1.2245
12.8	-1.2266
12.9	-1.2285
13	-1.2295
13.1	-1.23
13.2	-1.2294
13.3	-1.2277
13.4	-1.2244
13.5	-1.2211
13.6	-1.2174
13.7	-1.2139
13.8	-1.2096
13.9	-1.2046
14	-1.1987
14.1	-1.1928
14.2	-1.1867
14.3	-1.1805
14.4	-1.1738
14.5	-1.1671
14.6	-1.1597
14.7	-1.1523
14.8	-1.1448
14.9	-1.1379
15	-1.1303
15.1	-1.1226
15.2	-1.115
15.3	-1.1072
15.4	-1.0991
15.5	-1.0921
15.6	-1.0847
15.7	-1.077
15.8	-1.0692
15.9	-1.0621
16	-1.0551
16.1	-1.0479
16.2	-1.0404
16.3	-1.0333
16.4	-1.0263
16.5	-1.0199
16.6	-1.0138
16.7	-1.0083
16.8	-1.0026
16.9	-0.99694
17	-0.99106
17.1	-0.98565
17.2	-0.98011
17.3	-0.97549
17.4	-0.9716
17.5	-0.96832
17.6	-0.96518
17.7	-0.96271
17.8	-0.96036
17.9	-0.95869
18	-0.9572
18.1	-0.9562
18.2	-0.95519
18.3	-0.95614
18.4	-0.9587
18.5	-0.96196
18.6	-0.96526
18.7	-0.96917
18.8	-0.97324
18.9	-0.97805
19	-0.98317
19.1	-0.9891
19.2	-0.99537
19.3	-1.0043
19.4	-1.0155
19.5	-1.0274
19.6	-1.04
19.7	-1.0538
19.8	-1.0683
19.9	-1.0839
20	-1.1003
20.1	-1.1181
20.2	-1.1368
20.3	-1.1587
20.4	-1.1837
20.5	-1.2103
20.6	-1.2382
20.7	-1.2679
20.8	-1.2992
20.9	-1.3326
21	-1.368
21.1	-1.4066
21.2	-1.4477
21.3	-1.494
21.4	-1.5449
21.5	-1.5994
21.6	-1.6573
21.7	-1.7197
21.8	-1.7868
21.9	-1.8599
22	-1.9391
22.1	-2.0253
22.2	-2.1182
22.3	-2.2191
22.4	-2.3291
22.5	-2.4487
22.6	-2.5787
22.7	-2.7177
22.8	-2.8663
22.9	-3.0211
23	-3.1822
23.1	-3.3471
23.2	-3.5218
23.3	-3.7102
23.4	-3.9272
23.5	-4.1828
23.6	-4.4996
23.7	-4.8748
23.8	-5.3424
23.9	-5.9316
24	-7.391
24.1	-10.34
24.2	-14.202
24.3	-18.525
24.4	-23.222
24.5	-28.132
24.6	-33.091
24.7	-37.801
24.8	-42.037
24.9	-45.344
25	-47.666
25.1	-48.797
25.2	-49.205
25.3	-48.909
25.4	-48.198
25.5	-47.176
25.6	-45.851
25.7	-44.35
25.8	-42.62
25.9	-40.808
26	-38.925
26.1	-37.128
26.2	-35.439
26.3	-33.916
26.4	-32.508
26.5	-31.205
26.6	-29.909
26.7	-28.59
26.8	-27.184
26.9	-25.692
27	-24.14
27.1	-22.573
27.2	-21.036
27.3	-19.553
27.4	-18.141
27.5	-16.812
27.6	-15.566
27.7	-14.409
27.8	-13.332
27.9	-12.34
28	-11.422
28.1	-10.58
28.2	-9.8041
28.3	-9.0937
28.4	-8.4404
28.5	-7.8442
28.6	-7.2967
28.7	-6.7969
28.8	-6.3388
28.9	-5.9211
29	-5.5376
29.1	-5.1874
29.2	-4.8657
29.3	-4.5709
29.4	-4.2993
29.5	-4.05
29.6	-3.8202
29.7	-3.6098
29.8	-3.4159
29.9	-3.2387
30	-3.076
30.1	-2.9268
30.2	-2.7883
30.3	-2.66
30.4	-2.5408
30.5	-2.4308
30.6	-2.3296
30.7	-2.2376
30.8	-2.152
30.9	-2.0722
31	-1.9975
31.1	-1.9286
31.2	-1.8646
31.3	-1.8071
31.4	-1.7535
31.5	-1.7033
31.6	-1.6562
31.7	-1.6138
31.8	-1.5735
31.9	-1.5364
32	-1.502
32.1	-1.4703
32.2	-1.4402
32.3	-1.4156
32.4	-1.3946
32.5	-1.3751
32.6	-1.3563
32.7	-1.3399
32.8	-1.3253
32.9	-1.3128
33	-1.301
33.1	-1.2905
33.2	-1.2809
33.3	-1.2754
33.4	-1.2733
33.5	-1.2729
33.6	-1.2735
33.7	-1.2756
33.8	-1.2787
33.9	-1.283
34	-1.288
34.1	-1.2939
34.2	-1.3009
34.3	-1.3114
34.4	-1.3255
34.5	-1.3405
34.6	-1.3568
34.7	-1.374
34.8	-1.3928
34.9	-1.4126
35	-1.4342
35.1	-1.4566
35.2	-1.4809
35.3	-1.5079
35.4	-1.5388
35.5	-1.5702
35.6	-1.6038
35.7	-1.638
35.8	-1.6744
35.9	-1.7113
36	-1.7505
36.1	-1.7899
36.2	-1.8318
36.3	-1.8745
36.4	-1.9198
36.5	-1.9651
36.6	-2.0124
36.7	-2.0597
36.8	-2.1093
36.9	-2.159
37	-2.211
37.1	-2.263
37.2	-2.3173
37.3	-2.3693
37.4	-2.4208
37.5	-2.472
37.6	-2.5248
37.7	-2.5767
37.8	-2.6296
37.9	-2.6818
38	-2.7347
38.1	-2.7875
38.2	-2.8414
38.3	-2.89
38.4	-2.9339
38.5	-2.977
38.6	-3.0197
38.7	-3.0623
38.8	-3.1049
38.9	-3.1463
39	-3.1857
39.1	-3.2235
39.2	-3.2598
39.3	-3.2902
39.4	-3.314
39.5	-3.3372
39.6	-3.3583
39.7	-3.3785
39.8	-3.397
39.9	-3.415
40	-3.4295
40.1	-3.4421
40.2	-3.4526
40.3	-3.4582
40.4	-3.4578
40.5	-3.4582
40.6	-3.4555
40.7	-3.4513
40.8	-3.444
40.9	-3.4366
41	-3.4272
41.1	-3.4173
41.2	-3.4036
41.3	-3.3881
41.4	-3.3702
41.5	-3.3522
41.6	-3.3325
41.7	-3.3133
41.8	-3.2923
41.9	-3.2712
42	-3.2479
42.1	-3.2241
42.2	-3.1985
42.3	-3.1727
42.4	-3.1456
42.5	-3.1191
42.6	-3.0917
42.7	-3.0649
42.8	-3.0375
42.9	-3.0105
43	-2.9828
43.1	-2.956
43.2	-2.9286
43.3	-2.9023
43.4	-2.8755
43.5	-2.8497
43.6	-2.8233
43.7	-2.7976
43.8	-2.7718
43.9	-2.7471
44	-2.7224
44.1	-2.6987
44.2	-2.6749
44.3	-2.6524
44.4	-2.6303
44.5	-2.6098
44.6	-2.5893
44.7	-2.5699
44.8	-2.5507
44.9	-2.533
45	-2.5156
45.1	-2.4993
45.2	-2.4832
45.3	-2.4688
45.4	-2.4549
45.5	-2.442
45.6	-2.4297
45.7	-2.4183
45.8	-2.4075
45.9	-2.3982
46	-2.3896
46.1	-2.3829
46.2	-2.3772
46.3	-2.3754
46.4	-2.3762
46.5	-2.3776
46.6	-2.3794
46.7	-2.3822
46.8	-2.386
46.9	-2.3919
47	-2.3996
47.1	-2.4088
47.2	-2.4189
47.3	-2.4337
47.4	-2.453
47.5	-2.4733
47.6	-2.4956
47.7	-2.52
47.8	-2.5464
47.9	-2.5741
48	-2.6038
48.1	-2.6354
48.2	-2.6703
48.3	-2.7112
48.4	-2.7583
48.5	-2.8075
48.6	-2.8604
48.7	-2.9147
48.8	-2.9727
48.9	-3.0344
49	-3.1
49.1	-3.1676
49.2	-3.2405
49.3	-3.3216
49.4	-3.4123
49.5	-3.506
49.6	-3.6051
49.7	-3.7073
49.8	-3.8165
49.9	-3.9311
50	-4.0542
50.1	-4.1833
50.2	-4.3204
50.3	-4.4658
50.4	-4.6205
50.5	-4.7827
50.6	-4.9553
50.7	-5.1417
50.8	-5.3491
50.9	-5.5814
51	-5.8514
51.1	-6.1596
51.2	-6.5221
51.3	-6.9333
51.4	-7.4154
51.5	-7.9706
51.6	-8.7223
51.7	-10.276
51.8	-12.979
51.9	-16.41
52	-20.102
52.1	-23.815
52.2	-27.324
52.3	-30.393
52.4	-32.829
52.5	-34.604
52.6	-35.756
52.7	-36.402
52.8	-36.635
52.9	-36.521
53	-36.156
53.1	-35.555
53.2	-34.795
53.3	-33.854
53.4	-32.797
53.5	-31.639
53.6	-30.423
53.7	-29.187
53.8	-27.997
53.9	-26.892
54	-25.902
54.1	-25.014
54.2	-24.215
54.3	-23.456
54.4	-22.722
54.5	-21.995
54.6	-21.239
54.7	-20.431
54.8	-19.56
54.9	-18.63
55	-17.66
55.1	-16.676
55.2	-15.698
55.3	-14.739
55.4	-13.812
55.5	-12.924
55.6	-12.084
55.7	-11.293
55.8	-10.553
55.9	-9.861
56	-9.2149
56.1	-8.6135
56.2	-8.0538
56.3	-7.5338
56.4	-7.0522
56.5	-6.6101
56.6	-6.2027
56.7	-5.8243
56.8	-5.4752
56.9	-5.1539
57	-4.8567
57.1	-4.5822
57.2	-4.33
57.3	-4.0961
57.4	-3.8798
57.5	-3.6806
57.6	-3.4974
57.7	-3.3273
57.8	-3.1687
57.9	-3.0212
58	-2.8854
58.1	-2.7599
58.2	-2.6439
58.3	-2.5368
58.4	-2.4371
58.5	-2.344
58.6	-2.2567
58.7	-2.1754
58.8	-2.0994
58.9	-2.0286
59	-1.9628
59.1	-1.9018
59.2	-1.8448
59.3	-1.7923
59.4	-1.7434
59.5	-1.698
59.6	-1.6553
59.7	-1.6159
59.8	-1.5786
59.9	-1.5443
60	-1.5117
60.1	-1.4817
60.2	-1.4531
60.3	-1.4273
60.4	-1.4031
60.5	-1.3811
60.6	-1.3601
60.7	-1.341
60.8	-1.323
60.9	-1.3067
61	-1.291
61.1	-1.2774
61.2	-1.2645
61.3	-1.2552
61.4	-1.2486
61.5	-1.2434
61.6	-1.2386
61.7	-1.2354
61.8	-1.2325
61.9	-1.2308
62	-1.2295
62.1	-1.2293
62.2	-1.2298
62.3	-1.2341
62.4	-1.2416
62.5	-1.25
62.6	-1.259
62.7	-1.2692
62.8	-1.2805
62.9	-1.2935
63	-1.3076
63.1	-1.3227
63.2	-1.3386
63.3	-1.358
63.4	-1.3814
63.5	-1.4058
63.6	-1.4322
63.7	-1.4602
63.8	-1.4899
63.9	-1.5198
64	-1.5514
64.1	-1.5838
64.2	-1.6185
64.3	-1.6566
64.4	-1.6997
64.5	-1.7433
64.6	-1.7894
64.7	-1.8359
64.8	-1.8858
64.9	-1.9364
65	-1.9899
65.1	-2.0434
65.2	-2.1004
65.3	-2.1572
65.4	-2.2169
65.5	-2.2775
65.6	-2.3411
65.7	-2.404
65.8	-2.4696
65.9	-2.5356
66	-2.6045
66.1	-2.673
66.2	-2.7433
66.3	-2.8091
66.4	-2.8733
66.5	-2.9379
66.6	-3.0045
66.7	-3.0711
66.8	-3.1388
66.9	-3.2061
67	-3.2741
67.1	-3.3417
67.2	-3.4093
67.3	-3.4704
67.4	-3.525
67.5	-3.5804
67.6	-3.6351
67.7	-3.6895
67.8	-3.7424
67.9	-3.795
68	-3.8462
68.1	-3.8967
68.2	-3.945
68.3	-3.9864
68.4	-4.0194
68.5	-4.0532
68.6	-4.0848
68.7	-4.1164
68.8	-4.1448
68.9	-4.1726
69	-4.1968
69.1	-4.22
69.2	-4.24
69.3	-4.2567
69.4	-4.2676
69.5	-4.279
69.6	-4.2869
69.7	-4.294
69.8	-4.2977
69.9	-4.3005
70	-4.2994
70.1	-4.2967
70.2	-4.2905
70.3	-4.2828
70.4	-4.2713
70.5	-4.2586
70.6	-4.243
70.7	-4.2266
70.8	-4.2068
70.9	-4.1873
71	-4.1657
71.1	-4.1437
71.2	-4.1191
71.3	-4.0933
71.4	-4.0641
71.5	-4.0339
71.6	-4.0019
71.7	-3.9704
71.8	-3.9376
71.9	-3.9057
72	-3.8718
72.1	-3.8371
72.2	-3.7999
72.3	-3.7636
72.4	-3.7274
72.5	-3.6921
72.6	-3.6559
72.7	-3.6202
72.8	-3.5836
72.9	-3.5475
73	-3.5102
73.1	-3.4733
73.2	-3.4367
73.3	-3.4018
73.4	-3.3661
73.5	-3.3309
73.6	-3.2963
73.7	-3.2625
73.8	-3.2286
73.9	-3.1966
74	-3.1645
74.1	-3.1324
74.2	-3.1006
74.3	-3.0711
74.4	-3.0428
74.5	-3.0152
74.6	-2.9872
74.7	-2.9599
74.8	-2.9333
74.9	-2.9086
75	-2.8846
75.1	-2.8625
75.2	-2.8407
75.3	-2.8202
75.4	-2.8005
75.5	-2.7816
75.6	-2.763
75.7	-2.7458
75.8	-2.7295
75.9	-2.7146
76	-2.7007
76.1	-2.6885
76.2	-2.677
76.3	-2.6686
76.4	-2.6626
76.5	-2.6583
76.6	-2.6547
76.7	-2.6524
76.8	-2.6513
76.9	-2.6516
77	-2.653
77.1	-2.6561
77.2	-2.6606
77.3	-2.6708
77.4	-2.6863
77.5	-2.7029
77.6	-2.7209
77.7	-2.7403
77.8	-2.7619
77.9	-2.7852
78	-2.811
78.1	-2.8381
78.2	-2.8683
78.3	-2.9054
78.4	-2.9508
78.5	-2.9969
78.6	-3.0463
78.7	-3.0963
78.8	-3.1505
78.9	-3.2057
79	-3.265
79.1	-3.3256
79.2	-3.3915
79.3	-3.4651
79.4	-3.55
79.5	-3.6359
79.6	-3.7271
79.7	-3.8196
79.8	-3.9176
79.9	-4.0178
80	-4.1249
80.1	-4.2365
80.2	-4.3561
80.3	-4.4831
80.4	-4.6187
80.5	-4.758
80.6	-4.9051
80.7	-5.06
80.8	-5.2249
80.9	-5.4013
81	-5.5937
81.1	-5.8063
81.2	-6.0481
81.3	-6.3186
81.4	-6.6297
81.5	-6.9839
81.6	-7.3935
81.7	-7.8624
81.8	-8.4064
81.9	-9.0382
82	-10.098
82.1	-12.262
82.2	-15.384
82.3	-18.792
82.4	-22.21
82.5	-25.454
82.6	-28.269
82.7	-30.549
82.8	-32.195
82.9	-33.342
83	-33.99
83.1	-34.283
83.2	-34.258
83.3	-33.953
83.4	-33.458
83.5	-32.785
83.6	-31.993
83.7	-31.057
83.8	-30.042
83.9	-28.936
84	-27.813
84.1	-26.693
84.2	-25.65
84.3	-24.686
84.4	-23.835
84.5	-23.08
84.6	-22.399
84.7	-21.752
84.8	-21.126
84.9	-20.492
85	-19.833
85.1	-19.132
85.2	-18.376
85.3	-17.56
85.4	-16.699
85.5	-15.812
85.6	-14.922
85.7	-14.044
85.8	-13.191
85.9	-12.371
86	-11.587
86.1	-10.845
86.2	-10.145
86.3	-9.4868
86.4	-8.87
86.5	-8.2948
86.6	-7.7594
86.7	-7.2629
86.8	-6.8026
86.9	-6.3755
87	-5.9798
87.1	-5.6131
87.2	-5.2741
87.3	-4.9607
87.4	-4.6712
87.5	-4.4033
87.6	-4.1564
87.7	-3.9283
87.8	-3.7182
87.9	-3.5237
88	-3.3436
88.1	-3.1756
88.2	-3.0196
88.3	-2.8741
88.4	-2.7393
88.5	-2.6138
88.6	-2.4988
88.7	-2.3922
88.8	-2.2926
88.9	-2.1988
89	-2.1112
89.1	-2.0294
89.2	-1.9533
89.3	-1.8826
89.4	-1.8167
89.5	-1.7544
89.6	-1.696
89.7	-1.6414
89.8	-1.5904
89.9	-1.5426
90	-1.4972
90.1	-1.4548
90.2	-1.4153
90.3	-1.3774
90.4	-1.3415
90.5	-1.3085
90.6	-1.277
90.7	-1.2466
90.8	-1.2181
90.9	-1.192
91	-1.1671
91.1	-1.1429
91.2	-1.1196
91.3	-1.0979
91.4	-1.0774
91.5	-1.0585
91.6	-1.0407
91.7	-1.0238
91.8	-1.0072
91.9	-0.99121
92	-0.97571
92.1	-0.96119
92.2	-0.94719
92.3	-0.9343
92.4	-0.92218
92.5	-0.9109
92.6	-0.89996
92.7	-0.88998
92.8	-0.88043
92.9	-0.87152
93	-0.86289
93.1	-0.85508
93.2	-0.84735
93.3	-0.8403
93.4	-0.83364
93.5	-0.82756
93.6	-0.82146
93.7	-0.81596
93.8	-0.8107
93.9	-0.80598
94	-0.80126
94.1	-0.79712
94.2	-0.79314
94.3	-0.79002
94.4	-0.78731
94.5	-0.78522
94.6	-0.78327
94.7	-0.78184
94.8	-0.78065
94.9	-0.78018
95	-0.77995
95.1	-0.7804
95.2	-0.78121
95.3	-0.78356
95.4	-0.78718
95.5	-0.79131
95.6	-0.79569
95.7	-0.80055
95.8	-0.80575
95.9	-0.81141
96	-0.81735
96.1	-0.82374
96.2	-0.8307
96.3	-0.84093
96.4	-0.85479
96.5	-0.86942
96.6	-0.88482
96.7	-0.90069
96.8	-0.91735
96.9	-0.93444
97	-0.9527
97.1	-0.97194
97.2	-0.99293
97.3	-1.0178
97.4	-1.0475
97.5	-1.0778
97.6	-1.11
97.7	-1.143
97.8	-1.1783
97.9	-1.2147
98	-1.2537
98.1	-1.2942
98.2	-1.3377
98.3	-1.3848
98.4	-1.4388
98.5	-1.4945
98.6	-1.5536
98.7	-1.6138
98.8	-1.6786
98.9	-1.7447
99	-1.8148
99.1	-1.887
99.2	-1.964
99.3	-2.0428
99.4	-2.1255
99.5	-2.21
99.6	-2.2994
99.7	-2.3918
99.8	-2.4889
99.9	-2.5898
100	-2.6957
100.1	-2.8057
100.2	-2.9202
100.3	-3.0341
100.4	-3.1466
100.5	-3.267
100.6	-3.3928
100.7	-3.527
100.8	-3.6662
100.9	-3.8148
101	-3.9685
101.1	-4.1314
101.2	-4.301
101.3	-4.4737
101.4	-4.6555
101.5	-4.8646
101.6	-5.1078
101.7	-5.3901
101.8	-5.7224
101.9	-6.1088
102	-6.5637
102.1	-7.0937
102.2	-7.7958
102.3	-9.2598
102.4	-11.934
102.5	-15.46
102.6	-19.346
102.7	-23.379
102.8	-27.334
102.9	-31.009
103	-34.115
103.1	-36.48
103.2	-38.074
103.3	-39.008
103.4	-39.401
103.5	-39.382
103.6	-39.033
103.7	-38.427
103.8	-37.611
103.9	-36.623
104	-35.485
104.1	-34.223
104.2	-32.877
104.3	-31.491
104.4	-30.143
104.5	-28.882
104.6	-27.747
104.7	-26.726
104.8	-25.8
104.9	-24.923
105	-24.072
105.1	-23.208
105.2	-22.307
105.3	-21.339
105.4	-20.303
105.5	-19.208
105.6	-18.09
105.7	-16.978
105.8	-15.892
105.9	-14.846
106	-13.847
106.1	-12.9
106.2	-12.007
106.3	-11.168
106.4	-10.383
106.5	-9.6555
106.6	-8.9833
106.7	-8.3581
106.8	-7.779
106.9	-7.2464
107	-6.7542
107.1	-6.2987
107.2	-5.8815
107.3	-5.4956
107.4	-5.1385
107.5	-4.8094
107.6	-4.5078
107.7	-4.2305
107.8	-3.9747
107.9	-3.7371
108	-3.5177
108.1	-3.3151
108.2	-3.1288
108.3	-2.9557
108.4	-2.7956
108.5	-2.6478
108.6	-2.5109
108.7	-2.3831
108.8	-2.264
108.9	-2.1532
109	-2.0501
109.1	-1.9538
109.2	-1.8641
109.3	-1.7798
109.4	-1.7006
109.5	-1.6269
109.6	-1.558
109.7	-1.4936
109.8	-1.4332
109.9	-1.3766
110	-1.3233
110.1	-1.2733
110.2	-1.226
110.3	-1.1809
110.4	-1.1376
110.5	-1.0969
110.6	-1.0583
110.7	-1.0218
110.8	-0.98711
110.9	-0.95428
111	-0.92296
111.1	-0.89323
111.2	-0.86477
111.3	-0.83711
111.4	-0.80984
111.5	-0.78388
111.6	-0.75891
111.7	-0.73504
111.8	-0.71204
111.9	-0.69016
112	-0.66882
112.1	-0.64842
112.2	-0.62875
112.3	-0.60949
112.4	-0.59061
112.5	-0.57285
112.6	-0.55584
112.7	-0.53961
112.8	-0.5237
112.9	-0.50823
113	-0.49306
113.1	-0.47828
113.2	-0.46401
113.3	-0.45032
113.4	-0.43717
113.5	-0.42468
113.6	-0.41243
113.7	-0.40032
113.8	-0.38844
113.9	-0.37712
114	-0.36627
114.1	-0.35608
114.2	-0.3463
114.3	-0.33702
114.4	-0.32816
114.5	-0.3196
114.6	-0.31138
114.7	-0.3033
114.8	-0.29528
114.9	-0.28758
115	-0.28034
115.1	-0.27328
115.2	-0.26632
115.3	-0.26015
115.4	-0.25452
115.5	-0.24896
115.6	-0.24375
115.7	-0.23878
115.8	-0.23379
115.9	-0.22884
116	-0.22418
116.1	-0.21988
116.2	-0.21582
116.3	-0.21203
116.4	-0.20856
116.5	-0.20514
116.6	-0.20184
116.7	-0.19875
116.8	-0.19584
116.9	-0.19315
117	-0.19065
117.1	-0.18821
117.2	-0.18583
117.3	-0.18357
117.4	-0.18152
117.5	-0.17952
117.6	-0.17761
117.7	-0.1757
117.8	-0.17388
117.9	-0.17214
118	-0.17049
118.1	-0.16887
118.2	-0.16733
118.3	-0.16598
118.4	-0.16478
118.5	-0.16361
118.6	-0.16254
118.7	-0.16154
118.8	-0.16059
118.9	-0.15969
119	-0.15884
119.1	-0.15798
119.2	-0.15717
119.3	-0.15642
119.4	-0.15576
119.5	-0.15509
119.6	-0.15446
119.7	-0.15385
119.8	-0.15324
119.9	-0.15255
120	-0.15187
120.1	-0.15117
120.2	-0.15047
120.3	-0.14979
120.4	-0.14916
120.5	-0.14853
120.6	-0.14792
120.7	-0.14738
120.8	-0.14696
120.9	-0.1466
121	-0.14628
121.1	-0.14595
121.2	-0.14556
121.3	-0.14505
121.4	-0.14449
121.5	-0.14387
121.6	-0.14329
121.7	-0.14284
121.8	-0.14253
121.9	-0.14217
122	-0.1417
122.1	-0.14116
122.2	-0.14058
122.3	-0.14
122.4	-0.13952
122.5	-0.1391
122.6	-0.13864
122.7	-0.13816
122.8	-0.1377
122.9	-0.13725
123	-0.13675
123.1	-0.1361
123.2	-0.13547
123.3	-0.13491
123.4	-0.13425
123.5	-0.13345
123.6	-0.13272
123.7	-0.13197
123.8	-0.13116
123.9	-0.13043
124	-0.12977
124.1	-0.129
124.2	-0.12815
124.3	-0.12725
124.4	-0.12634
124.5	-0.12549
124.6	-0.12454
124.7	-0.12346
124.8	-0.12237
124.9	-0.12131
125	-0.12029
125.1	-0.11935
125.2	-0.11844
125.3	-0.1174
125.4	-0.1162
125.5	-0.11496
125.6	-0.11365
125.7	-0.11228
125.8	-0.11087
125.9	-0.10945
126	-0.10807
126.1	-0.10674
126.2	-0.10542
126.3	-0.10398
126.4	-0.10237
126.5	-0.10079
126.6	-0.099255
126.7	-0.097745
126.8	-0.096251
126.9	-0.094796
127	-0.09338
127.1	-0.091989
127.2	-0.090591
127.3	-0.089015
127.4	-0.087302
127.5	-0.085642
127.6	-0.083988
127.7	-0.082364
127.8	-0.08073
127.9	-0.079116
128	-0.07752
128.1	-0.07593
128.2	-0.074365
128.3	-0.072743
128.4	-0.071017
128.5	-0.06927
128.6	-0.067515
128.7	-0.065741
128.8	-0.063977
128.9	-0.062247
129	-0.060525
129.1	-0.058879
129.2	-0.057267
129.3	-0.055726
129.4	-0.054314
129.5	-0.052974
129.6	-0.051672
129.7	-0.05035
129.8	-0.049005
129.9	-0.047634
130	-0.046257
130.1	-0.044932
130.2	-0.043699
130.3	-0.042697
130.4	-0.041842
130.5	-0.040945
130.6	-0.040024
130.7	-0.039083
130.8	-0.038169
130.9	-0.037327
131	-0.036549
131.1	-0.035803
131.2	-0.035042
131.3	-0.034382
131.4	-0.033873
131.5	-0.033412
131.6	-0.033004
131.7	-0.032543
131.8	-0.03207
131.9	-0.031715
132	-0.031336
132.1	-0.030893
132.2	-0.030525
132.3	-0.030251
132.4	-0.030031
132.5	-0.029867
132.6	-0.029775
132.7	-0.029677
132.8	-0.029523
132.9	-0.029332
133	-0.029145
133.1	-0.028995
133.2	-0.028901
133.3	-0.028927
133.4	-0.029006
133.5	-0.029024
133.6	-0.029016
133.7	-0.028987
133.8	-0.028941
133.9	-0.028891
134	-0.028874
134.1	-0.028888
134.2	-0.028926
134.3	-0.029028
134.4	-0.029181
134.5	-0.029348
134.6	-0.02952
134.7	-0.029696
134.8	-0.029849
134.9	-0.029987
135	-0.030124
135.1	-0.030228
135.2	-0.030313
135.3	-0.030427
135.4	-0.030548
135.5	-0.030635
135.6	-0.030723
135.7	-0.030808
135.8	-0.030909
135.9	-0.030986
136	-0.031051
136.1	-0.031138
136.2	-0.031219
136.3	-0.031296
136.4	-0.031396
136.5	-0.031507
136.6	-0.031621
136.7	-0.031742
136.8	-0.031879
136.9	-0.032035
137	-0.032211
137.1	-0.032415
137.2	-0.032636
137.3	-0.032868
137.4	-0.033085
137.5	-0.033253
137.6	-0.03339
137.7	-0.033495
137.8	-0.033582
137.9	-0.033658
138	-0.033737
138.1	-0.033859
138.2	-0.034021
138.3	-0.034206
138.4	-0.034392
138.5	-0.034518
138.6	-0.034592
138.7	-0.034661
138.8	-0.034739
138.9	-0.034851
139	-0.035004
139.1	-0.035166
139.2	-0.035292
139.3	-0.035384
139.4	-0.035445
139.5	-0.035495
139.6	-0.035586
139.7	-0.035711
139.8	-0.035789
139.9	-0.035823
140	-0.035912
140.1	-0.036002
140.2	-0.036021
140.3	-0.03609
140.4	-0.036147
140.5	-0.036098
140.6	-0.036077
140.7	-0.036148
140.8	-0.036187
140.9	-0.036137
141	-0.036086
141.1	-0.036093
141.2	-0.036137
141.3	-0.036131
141.4	-0.036043
141.5	-0.035929
141.6	-0.035798
141.7	-0.035673
141.8	-0.035583
141.9	-0.035525
142	-0.035489
142.1	-0.03546
142.2	-0.035429
142.3	-0.035303
142.4	-0.035063
142.5	-0.0348
142.6	-0.034537
142.7	-0.034274
142.8	-0.033998
142.9	-0.033738
143	-0.033484
143.1	-0.033225
143.2	-0.032985
143.3	-0.032681
143.4	-0.032305
143.5	-0.031939
143.6	-0.031588
143.7	-0.031251
143.8	-0.030914
143.9	-0.030593
144	-0.030279
144.1	-0.029971
144.2	-0.029668
144.3	-0.029271
144.4	-0.028759
144.5	-0.028225
144.6	-0.027685
144.7	-0.027149
144.8	-0.026629
144.9	-0.026102
145	-0.025562
145.1	-0.025009
145.2	-0.024426
145.3	-0.023713
145.4	-0.022879
145.5	-0.022042
145.6	-0.021208
145.7	-0.020395
145.8	-0.019596
145.9	-0.018817
146	-0.018087
146.1	-0.0174
146.2	-0.016743
146.3	-0.016005
146.4	-0.015158
146.5	-0.014283
146.6	-0.013407
146.7	-0.012532
146.8	-0.01169
146.9	-0.010929
147	-0.010209
147.1	-0.0094897
147.2	-0.0087531
147.3	-0.0080059
147.4	-0.007286
147.5	-0.0066013
147.6	-0.005952
147.7	-0.0053332
147.8	-0.0047266
147.9	-0.0041073
148	-0.0034917
148.1	-0.0029044
148.2	-0.0023682
148.3	-0.0019396
148.4	-0.0015754
148.5	-0.0012642
148.6	-0.00098446
148.7	-0.00066109
148.8	-0.00035601
148.9	-8.6821e-05
149	0.00020685
149.1	0.00052524
149.2	0.00080675
149.3	0.00092999
149.4	0.00093813
149.5	0.00099835
149.6	0.0010791
149.7	0.0011312
149.8	0.00115
149.9	0.0011508
150	0.0011444
150.1	0.0011554
150.2	0.0012065
150.3	0.0011962
150.4	0.001107
150.5	0.0010141
150.6	0.00091497
150.7	0.00081574
150.8	0.000707
150.9	0.00057829
151	0.00043745
151.1	0.0003005
151.2	0.00016893
151.3	-1.1492e-05
151.4	-0.00024704
151.5	-0.00047073
151.6	-0.00067901
151.7	-0.00087247
151.8	-0.0010489
151.9	-0.001218
152	-0.001379
152.1	-0.001543
152.2	-0.0017102
152.3	-0.0018898
152.4	-0.0020946
152.5	-0.0023161
152.6	-0.0025257
152.7	-0.0027303
152.8	-0.0029509
152.9	-0.0031781
153	-0.0034036
153.1	-0.0036285
153.2	-0.0038493
153.3	-0.0040898
153.4	-0.0043653
153.5	-0.0046517
153.6	-0.0049655
153.7	-0.0052982
153.8	-0.0056322
153.9	-0.0059601
154	-0.0062797
154.1	-0.0065903
154.2	-0.0068899
154.3	-0.007197
154.4	-0.0075018
154.5	-0.0078005
154.6	-0.0081018
154.7	-0.008422
154.8	-0.0087892
154.9	-0.0091874
155	-0.0095793
155.1	-0.0099528
155.2	-0.010297
155.3	-0.010641
155.4	-0.011016
155.5	-0.011441
155.6	-0.011914
155.7	-0.012385
155.8	-0.012826
155.9	-0.01325
156	-0.013676
156.1	-0.01411
156.2	-0.014563
156.3	-0.01507
156.4	-0.01562
156.5	-0.016148
156.6	-0.016649
156.7	-0.017215
156.8	-0.017797
156.9	-0.018334
157	-0.018917
157.1	-0.019514
157.2	-0.020076
157.3	-0.020778
157.4	-0.021646
157.5	-0.022522
157.6	-0.023379
157.7	-0.024241
157.8	-0.025136
157.9	-0.026105
158	-0.02711
158.1	-0.028084
158.2	-0.029053
158.3	-0.030288
158.4	-0.031823
158.5	-0.033416
158.6	-0.035082
158.7	-0.036817
158.8	-0.038639
158.9	-0.040531
159	-0.042473
159.1	-0.044453
159.2	-0.046489
159.3	-0.048922
159.4	-0.051807
159.5	-0.054797
159.6	-0.057903
159.7	-0.061099
159.8	-0.064432
159.9	-0.067868
160	-0.071452
160.1	-0.075156
160.2	-0.079054
160.3	-0.083526
160.4	-0.088663
160.5	-0.093986
160.6	-0.099603
160.7	-0.10546
160.8	-0.11164
160.9	-0.1181
161	-0.12492
161.1	-0.13198
161.2	-0.1394
161.3	-0.14731
161.4	-0.15588
161.5	-0.1648
161.6	-0.17422
161.7	-0.18403
161.8	-0.1944
161.9	-0.20512
162	-0.21642
162.1	-0.22812
162.2	-0.24047
162.3	-0.25289
162.4	-0.26552
162.5	-0.27848
162.6	-0.29191
162.7	-0.3056
162.8	-0.31967
162.9	-0.33394
163	-0.34864
163.1	-0.36366
163.2	-0.37922
163.3	-0.39393
163.4	-0.40759
163.5	-0.42108
163.6	-0.43449
163.7	-0.44777
163.8	-0.46097
163.9	-0.47429
164	-0.48774
164.1	-0.50116
164.2	-0.51429
164.3	-0.52539
164.4	-0.53421
164.5	-0.54269
164.6	-0.55079
164.7	-0.55882
164.8	-0.56614
164.9	-0.57276
165	-0.57892
165.1	-0.58503
165.2	-0.59046
165.3	-0.59459
165.4	-0.59714
165.5	-0.59899
165.6	-0.60013
165.7	-0.6014
165.8	-0.60211
165.9	-0.60227
166	-0.60178
166.1	-0.60127
166.2	-0.60042
166.3	-0.59929
166.4	-0.59737
166.5	-0.59511
166.6	-0.59235
166.7	-0.58954
166.8	-0.58642
166.9	-0.58331
167	-0.58
167.1	-0.5769
167.2	-0.57354
167.3	-0.56996
167.4	-0.56588
167.5	-0.56169
167.6	-0.55714
167.7	-0.55259
167.8	-0.5478
167.9	-0.54296
168	-0.53805
168.1	-0.53325
168.2	-0.52834
168.3	-0.52355
168.4	-0.51873
168.5	-0.5141
168.6	-0.50944
168.7	-0.50494
168.8	-0.50043
168.9	-0.49616
169	-0.49181
169.1	-0.48759
169.2	-0.48347
169.3	-0.47953
169.4	-0.47556
169.5	-0.47173
169.6	-0.4679
169.7	-0.46419
169.8	-0.46047
169.9	-0.45686
170	-0.45322
170.1	-0.44975
170.2	-0.44624
170.3	-0.44286
170.4	-0.43952
170.5	-0.43624
170.6	-0.43296
170.7	-0.42986
170.8	-0.42676
170.9	-0.42385
171	-0.42106
171.1	-0.41859
171.2	-0.41629
171.3	-0.41438
171.4	-0.41261
171.5	-0.41084
171.6	-0.40895
171.7	-0.4072
171.8	-0.4055
171.9	-0.40393
172	-0.40261
172.1	-0.40164
172.2	-0.40066
172.3	-0.39979
172.4	-0.39893
172.5	-0.39821
172.6	-0.39767
172.7	-0.39735
172.8	-0.39699
172.9	-0.39672
173	-0.39656
173.1	-0.39694
173.2	-0.39751
173.3	-0.3985
173.4	-0.40005
173.5	-0.40197
173.6	-0.40389
173.7	-0.40593
173.8	-0.40829
173.9	-0.41069
174	-0.41313
174.1	-0.41585
174.2	-0.41892
174.3	-0.42357
174.4	-0.4296
174.5	-0.43565
174.6	-0.44191
174.7	-0.44852
174.8	-0.45547
174.9	-0.46272
175	-0.47044
175.1	-0.47843
175.2	-0.48685
175.3	-0.49731
175.4	-0.51009
175.5	-0.52329
175.6	-0.53722
175.7	-0.55158
175.8	-0.56671
175.9	-0.58233
176	-0.59878
176.1	-0.61569
176.2	-0.63358
176.3	-0.65367
176.4	-0.67674
176.5	-0.70061
176.6	-0.72586
176.7	-0.75188
176.8	-0.77941
176.9	-0.80787
177	-0.83788
177.1	-0.86881
177.2	-0.90148
177.3	-0.93593
177.4	-0.97308
177.5	-1.0115
177.6	-1.0519
177.7	-1.0935
177.8	-1.1373
177.9	-1.1827
178	-1.2304
178.1	-1.2797
178.2	-1.3311
178.3	-1.3823
178.4	-1.4332
178.5	-1.4862
178.6	-1.541
178.7	-1.5981
178.8	-1.6575
178.9	-1.7197
179	-1.7845
179.1	-1.8529
179.2	-1.9237
179.3	-1.9932
179.4	-2.0596
179.5	-2.1301
179.6	-2.2032
179.7	-2.2825
179.8	-2.365
179.9	-2.4541
180	-2.5466
180.1	-2.6461
180.2	-2.7501
180.3	-2.8581
180.4	-2.9667
180.5	-3.0864
180.6	-3.2125
180.7	-3.3501
180.8	-3.4958
180.9	-3.6523
181	-3.8158
181.1	-3.9885
181.2	-4.1735
181.3	-4.3748
181.4	-4.6076
181.5	-4.8773
181.6	-5.2067
181.7	-5.5923
181.8	-6.0643
181.9	-6.6033
182	-7.5057
182.1	-9.6256
182.2	-13.059
182.3	-17.028
182.4	-21.372
182.5	-25.921
182.6	-30.499
182.7	-34.849
182.8	-38.727
182.9	-41.756
183	-43.926
183.1	-45.092
183.2	-45.629
183.3	-45.544
183.4	-45.063
183.5	-44.273
183.6	-43.188
183.7	-41.931
183.8	-40.441
183.9	-38.853
184	-37.152
184.1	-35.484
184.2	-33.879
184.3	-32.424
184.4	-31.092
184.5	-29.877
184.6	-28.705
184.7	-27.549
184.8	-26.341
184.9	-25.06
185	-23.696
185.1	-22.278
185.2	-20.848
185.3	-19.444
185.4	-18.088
185.5	-16.799
185.6	-15.58
185.7	-14.437
185.8	-13.37
185.9	-12.379
186	-11.46
186.1	-10.612
186.2	-9.8288
186.3	-9.1098
186.4	-8.4476
186.5	-7.8398
186.6	-7.281
186.7	-6.7688
186.8	-6.2986
186.9	-5.8688
187	-5.4741
187.1	-5.1126
187.2	-4.7811
187.3	-4.4768
187.4	-4.1972
187.5	-3.9406
187.6	-3.7045
187.7	-3.4876
187.8	-3.2876
187.9	-3.1026
188	-2.9315
188.1	-2.7736
188.2	-2.6275
188.3	-2.4924
188.4	-2.3675
188.5	-2.2525
188.6	-2.1467
188.7	-2.0484
188.8	-1.9568
188.9	-1.871
189	-1.7906
189.1	-1.7155
189.2	-1.6461
189.3	-1.5816
189.4	-1.5211
189.5	-1.4642
189.6	-1.4107
189.7	-1.3605
189.8	-1.314
189.9	-1.2707
190	-1.2295
190.1	-1.1905
190.2	-1.1542
190.3	-1.1194
190.4	-1.0864
190.5	-1.0557
190.6	-1.0264
190.7	-0.9984
190.8	-0.97199
190.9	-0.94734
191	-0.92381
191.1	-0.90097
191.2	-0.87905
191.3	-0.85809
191.4	-0.83821
191.5	-0.81958
191.6	-0.8018
191.7	-0.78466
191.8	-0.76796
191.9	-0.75169
192	-0.73596
192.1	-0.72077
192.2	-0.70631
192.3	-0.69244
192.4	-0.67894
192.5	-0.66599
192.6	-0.65357
192.7	-0.64154
192.8	-0.62988
192.9	-0.61872
193	-0.60787
193.1	-0.59729
193.2	-0.5869
193.3	-0.57647
193.4	-0.56598
193.5	-0.55562
193.6	-0.54551
193.7	-0.53564
193.8	-0.52598
193.9	-0.51651
194	-0.50727
194.1	-0.49816
194.2	-0.48922
194.3	-0.48026
194.4	-0.47108
194.5	-0.46206
194.6	-0.45321
194.7	-0.44451
194.8	-0.43596
194.9	-0.42763
195	-0.41949
195.1	-0.41157
195.2	-0.40379
195.3	-0.39579
195.4	-0.38761
195.5	-0.37966
195.6	-0.37184
195.7	-0.36426
195.8	-0.3567
195.9	-0.34918
196	-0.34165
196.1	-0.33417
196.2	-0.32682
196.3	-0.31911
196.4	-0.31113
196.5	-0.3035
196.6	-0.29613
196.7	-0.28895
196.8	-0.28176
196.9	-0.27463
197	-0.26755
197.1	-0.26069
197.2	-0.25415
197.3	-0.24767
197.4	-0.241
197.5	-0.23433
197.6	-0.22769
197.7	-0.22125
197.8	-0.21499
197.9	-0.20904
198	-0.20332
198.1	-0.19777
198.2	-0.1922
198.3	-0.18682
198.4	-0.18178
198.5	-0.17685
198.6	-0.17197
198.7	-0.16743
198.8	-0.16295
198.9	-0.15842
199	-0.15411
199.1	-0.15006
199.2	-0.14608
199.3	-0.14246
199.4	-0.13933
199.5	-0.13639
199.6	-0.1336
199.7	-0.13094
199.8	-0.12825
199.9	-0.12554
200	-0.12291
200.1	-0.12042
200.2	-0.11802
200.3	-0.11608
200.4	-0.11466
200.5	-0.11337
200.6	-0.11212
200.7	-0.11088
200.8	-0.10965
200.9	-0.10837
201	-0.10708
201.1	-0.10583
201.2	-0.10461
201.3	-0.10369
201.4	-0.1031
201.5	-0.10256
201.6	-0.10203
201.7	-0.10151
201.8	-0.10104
201.9	-0.10063
202	-0.10027
202.1	-0.099964
202.2	-0.099676
202.3	-0.099579
202.4	-0.099661
202.5	-0.099773
202.6	-0.099909
202.7	-0.10006
202.8	-0.10023
202.9	-0.10046
203	-0.1007
203.1	-0.10089
203.2	-0.1011
203.3	-0.10141
203.4	-0.10179
203.5	-0.10218
203.6	-0.10262
203.7	-0.10307
203.8	-0.10353
203.9	-0.10404
204	-0.10458
204.1	-0.10522
204.2	-0.10597
204.3	-0.10685
204.4	-0.1078
204.5	-0.10871
204.6	-0.10957
204.7	-0.11042
204.8	-0.11124
204.9	-0.11207
205	-0.11297
205.1	-0.11404
205.2	-0.11518
205.3	-0.11637
205.4	-0.11754
205.5	-0.11866
205.6	-0.11978
205.7	-0.12102
205.8	-0.1224
205.9	-0.12388
206	-0.12538
206.1	-0.12691
206.2	-0.12847
206.3	-0.13008
206.4	-0.13175
206.5	-0.13347
206.6	-0.13532
206.7	-0.1372
206.8	-0.13903
206.9	-0.14102
207	-0.14305
207.1	-0.14507
207.2	-0.14721
207.3	-0.14982
207.4	-0.15282
207.5	-0.15583
207.6	-0.15901
207.7	-0.16242
207.8	-0.16591
207.9	-0.16934
208	-0.17283
208.1	-0.17641
208.2	-0.18013
208.3	-0.18457
208.4	-0.18985
208.5	-0.19536
208.6	-0.20104
208.7	-0.20675
208.8	-0.2126
208.9	-0.2186
209	-0.22481
209.1	-0.23115
209.2	-0.2378
209.3	-0.24541
209.4	-0.25418
209.5	-0.26326
209.6	-0.27276
209.7	-0.28258
209.8	-0.29292
209.9	-0.30362
210	-0.31487
210.1	-0.32638
210.2	-0.33837
210.3	-0.35139
210.4	-0.36582
210.5	-0.38065
210.6	-0.39625
210.7	-0.41231
210.8	-0.42914
210.9	-0.44637
211	-0.46448
211.1	-0.48303
211.2	-0.50257
211.3	-0.52276
211.4	-0.5442
211.5	-0.56623
211.6	-0.5893
211.7	-0.61284
211.8	-0.63749
211.9	-0.6627
212	-0.68892
212.1	-0.71558
212.2	-0.74319
212.3	-0.77028
212.4	-0.79719
212.5	-0.82423
212.6	-0.852
212.7	-0.87996
212.8	-0.90866
212.9	-0.93791
213	-0.96796
213.1	-0.99824
213.2	-1.0289
213.3	-1.0574
213.4	-1.0837
213.5	-1.1098
213.6	-1.1359
213.7	-1.162
213.8	-1.1883
213.9	-1.2143
214	-1.2397
214.1	-1.2646
214.2	-1.2889
214.3	-1.3103
214.4	-1.3284
214.5	-1.3459
214.6	-1.3626
214.7	-1.3789
214.8	-1.3945
214.9	-1.4099
215	-1.4238
215.1	-1.4373
215.2	-1.4498
215.3	-1.4595
215.4	-1.4659
215.5	-1.4725
215.6	-1.4777
215.7	-1.4821
215.8	-1.4857
215.9	-1.4892
216	-1.4912
216.1	-1.4924
216.2	-1.4924
216.3	-1.4923
216.4	-1.491
216.5	-1.4897
216.6	-1.487
216.7	-1.4837
216.8	-1.4793
216.9	-1.4749
217	-1.4698
217.1	-1.465
217.2	-1.4595
217.3	-1.4541
217.4	-1.448
217.5	-1.4421
217.6	-1.4353
217.7	-1.4284
217.8	-1.4208
217.9	-1.4133
218	-1.4052
218.1	-1.3973
218.2	-1.389
218.3	-1.3809
218.4	-1.3724
218.5	-1.3645
218.6	-1.3565
218.7	-1.3487
218.8	-1.3407
218.9	-1.3329
219	-1.3251
219.1	-1.3176
219.2	-1.3101
219.3	-1.303
219.4	-1.296
219.5	-1.2891
219.6	-1.2822
219.7	-1.2756
219.8	-1.2689
219.9	-1.2627
220	-1.2564
220.1	-1.2506
220.2	-1.2445
220.3	-1.2393
220.4	-1.2344
220.5	-1.2301
220.6	-1.226
220.7	-1.2227
220.8	-1.2197
220.9	-1.2175
221	-1.2154
221.1	-1.2139
221.2	-1.2124
221.3	-1.2126
221.4	-1.2142
221.5	-1.2164
221.6	-1.2188
221.7	-1.2219
221.8	-1.2258
221.9	-1.2306
222	-1.2355
222.1	-1.2411
222.2	-1.2469
222.3	-1.2553
222.4	-1.2666
222.5	-1.2793
222.6	-1.2929
222.7	-1.3072
222.8	-1.3223
222.9	-1.3385
223	-1.3553
223.1	-1.3728
223.2	-1.3916
223.3	-1.4146
223.4	-1.4411
223.5	-1.4686
223.6	-1.4982
223.7	-1.529
223.8	-1.5615
223.9	-1.5963
224	-1.633
224.1	-1.6712
224.2	-1.7118
224.3	-1.758
224.4	-1.8097
224.5	-1.864
224.6	-1.921
224.7	-1.9816
224.8	-2.0462
224.9	-2.1155
225	-2.1898
225.1	-2.2693
225.2	-2.3544
225.3	-2.4468
225.4	-2.5464
225.5	-2.6528
225.6	-2.7669
225.7	-2.889
225.8	-3.0199
225.9	-3.1593
226	-3.3072
226.1	-3.4625
226.2	-3.6249
226.3	-3.792
226.4	-3.9678
226.5	-4.1592
226.6	-4.3785
226.7	-4.6322
226.8	-4.9385
226.9	-5.2988
227	-5.7372
227.1	-6.2466
227.2	-7.012
227.3	-8.8491
227.4	-12.025
227.5	-15.865
227.6	-20.123
227.7	-24.627
227.8	-29.204
227.9	-33.638
228	-37.661
228.1	-40.952
228.2	-43.328
228.3	-44.728
228.4	-45.364
228.5	-45.407
228.6	-45.027
228.7	-44.301
228.8	-43.327
228.9	-42.134
229	-40.765
229.1	-39.244
229.2	-37.622
229.3	-35.948
229.4	-34.318
229.5	-32.805
229.6	-31.436
229.7	-30.199
229.8	-29.06
229.9	-27.967
230	-26.874
230.1	-25.739
230.2	-24.534
230.3	-23.247
230.4	-21.912
230.5	-20.558
230.6	-19.222
230.7	-17.925
230.8	-16.687
230.9	-15.514
231	-14.411
231.1	-13.38
231.2	-12.419
231.3	-11.527
231.4	-10.701
231.5	-9.9427
231.6	-9.2396
231.7	-8.5917
231.8	-7.997
231.9	-7.4505
232	-6.9474
232.1	-6.4891
232.2	-6.0665
232.3	-5.6769
232.4	-5.32
232.5	-4.9943
232.6	-4.694
232.7	-4.4168
232.8	-4.1619
232.9	-3.9293
233	-3.7161
233.1	-3.5195
233.2	-3.3371
233.3	-3.1688
233.4	-3.0133
233.5	-2.8699
233.6	-2.738
233.7	-2.6165
233.8	-2.5042
233.9	-2.4007
234	-2.3046
234.1	-2.2159
234.2	-2.133
234.3	-2.0566
234.4	-1.9853
234.5	-1.9191
234.6	-1.8572
234.7	-1.7997
234.8	-1.7459
234.9	-1.6962
235	-1.6496
235.1	-1.6068
235.2	-1.5667
235.3	-1.5308
235.4	-1.4981
235.5	-1.4678
235.6	-1.4391
235.7	-1.4129
235.8	-1.3886
235.9	-1.3664
236	-1.3457
236.1	-1.3268
236.2	-1.3091
236.3	-1.2956
236.4	-1.285
236.5	-1.2759
236.6	-1.2675
236.7	-1.2605
236.8	-1.2543
236.9	-1.2496
237	-1.2457
237.1	-1.2433
237.2	-1.2419
237.3	-1.2448
237.4	-1.2514
237.5	-1.259
237.6	-1.2674
237.7	-1.2769
237.8	-1.2872
237.9	-1.2983
238	-1.3104
238.1	-1.3233
238.2	-1.3375
238.3	-1.3556
238.4	-1.3785
238.5	-1.4024
238.6	-1.4277
238.7	-1.4537
238.8	-1.4811
238.9	-1.509
239	-1.5392
239.1	-1.5707
239.2	-1.6046
239.3	-1.6411
239.4	-1.682
239.5	-1.7236
239.6	-1.7677
239.7	-1.8118
239.8	-1.8582
239.9	-1.9051
240	-1.9553
240.1	-2.0055
240.2	-2.0582
240.3	-2.1113
240.4	-2.1665
240.5	-2.2209
240.6	-2.2786
240.7	-2.3366
240.8	-2.3965
240.9	-2.4555
241	-2.517
241.1	-2.5786
241.2	-2.6424
241.3	-2.702
241.4	-2.7586
241.5	-2.8146
241.6	-2.8716
241.7	-2.9281
241.8	-2.9855
241.9	-3.0422
242	-3.0992
242.1	-3.1555
242.2	-3.2117
242.3	-3.2614
242.4	-3.3044
242.5	-3.3475
242.6	-3.3896
242.7	-3.4311
242.8	-3.4706
242.9	-3.5091
243	-3.5455
243.1	-3.5804
243.2	-3.6125
243.3	-3.6381
243.4	-3.6555
243.5	-3.6727
243.6	-3.6872
243.7	-3.701
243.8	-3.7113
243.9	-3.7206
244	-3.7264
244.1	-3.7313
244.2	-3.7327
244.3	-3.7315
244.4	-3.7254
244.5	-3.7187
244.6	-3.7087
244.7	-3.6988
244.8	-3.6859
244.9	-3.6724
245	-3.6564
245.1	-3.6404
245.2	-3.6214
245.3	-3.6013
245.4	-3.5786
245.5	-3.5553
245.6	-3.53
245.7	-3.5044
245.8	-3.4771
245.9	-3.4497
246	-3.4205
246.1	-3.3921
246.2	-3.363
246.3	-3.3344
246.4	-3.3046
246.5	-3.275
246.6	-3.2438
246.7	-3.2124
246.8	-3.1804
246.9	-3.1494
247	-3.1185
247.1	-3.089
247.2	-3.0588
247.3	-3.0283
247.4	-2.997
247.5	-2.9668
247.6	-2.9369
247.7	-2.908
247.8	-2.879
247.9	-2.8505
248	-2.8219
248.1	-2.7947
248.2	-2.7686
248.3	-2.743
248.4	-2.717
248.5	-2.6929
248.6	-2.6691
248.7	-2.6454
248.8	-2.6224
248.9	-2.6007
249	-2.5787
249.1	-2.5575
249.2	-2.5375
249.3	-2.5195
249.4	-2.5018
249.5	-2.4841
249.6	-2.4669
249.7	-2.4512
249.8	-2.4364
249.9	-2.4233
250	-2.4108
250.1	-2.3989
250.2	-2.387
250.3	-2.3767
250.4	-2.3676
250.5	-2.3594
250.6	-2.3521
250.7	-2.3461
250.8	-2.3413
250.9	-2.3381
251	-2.3359
251.1	-2.3347
251.2	-2.3345
251.3	-2.3384
251.4	-2.346
251.5	-2.3545
251.6	-2.3639
251.7	-2.3741
251.8	-2.3856
251.9	-2.3982
252	-2.4124
252.1	-2.4278
252.2	-2.4451
252.3	-2.4681
252.4	-2.4974
252.5	-2.5271
252.6	-2.5592
252.7	-2.5919
252.8	-2.6273
252.9	-2.664
253	-2.7041
253.1	-2.7452
253.2	-2.7901
253.3	-2.8413
253.4	-2.901
253.5	-2.961
253.6	-3.025
253.7	-3.0893
253.8	-3.1582
253.9	-3.2279
254	-3.3025
254.1	-3.3781
254.2	-3.4588
254.3	-3.5455
254.4	-3.642
254.5	-3.74
254.6	-3.8437
254.7	-3.9497
254.8	-4.0611
254.9	-4.1757
255	-4.2964
255.1	-4.4226
255.2	-4.5562
255.3	-4.6959
255.4	-4.8415
255.5	-4.995
255.6	-5.1578
255.7	-5.3327
255.8	-5.5228
255.9	-5.7311
256	-5.9658
256.1	-6.2306
256.2	-6.5364
256.3	-6.8786
256.4	-7.2686
256.5	-7.7178
256.6	-8.2352
256.7	-8.8334
256.8	-9.6839
256.9	-11.424
257	-14.24
257.1	-17.603
257.2	-21.093
257.3	-24.471
257.4	-27.485
257.5	-30.022
257.6	-31.922
257.7	-33.293
257.8	-34.107
257.9	-34.555
258	-34.631
258.1	-34.44
258.2	-34.03
258.3	-33.406
258.4	-32.65
258.5	-31.753
258.6	-30.767
258.7	-29.676
258.8	-28.551
258.9	-27.404
259	-26.313
259.1	-25.297
259.2	-24.395
259.3	-23.582
259.4	-22.86
259.5	-22.19
259.6	-21.557
259.7	-20.927
259.8	-20.289
259.9	-19.615
260	-18.897
260.1	-18.12
260.2	-17.293
260.3	-16.426
260.4	-15.542
260.5	-14.66
260.6	-13.795
260.7	-12.957
260.8	-12.154
260.9	-11.39
261	-10.668
261.1	-9.9866
261.2	-9.348
261.3	-8.7506
261.4	-8.1932
261.5	-7.6753
261.6	-7.1945
261.7	-6.7492
261.8	-6.3369
261.9	-5.9545
262	-5.6008
262.1	-5.273
262.2	-4.9706
262.3	-4.6906
262.4	-4.4319
262.5	-4.1915
262.6	-3.9693
262.7	-3.7626
262.8	-3.5715
262.9	-3.3948
263	-3.2321
263.1	-3.0818
263.2	-2.9432
263.3	-2.8141
263.4	-2.694
263.5	-2.5807
263.6	-2.4754
263.7	-2.3775
263.8	-2.287
263.9	-2.203
264	-2.1253
264.1	-2.0521
264.2	-1.9834
264.3	-1.9188
264.4	-1.8585
264.5	-1.802
264.6	-1.7494
264.7	-1.7007
264.8	-1.6551
264.9	-1.6114
265	-1.5701
265.1	-1.5325
265.2	-1.4967
265.3	-1.4629
265.4	-1.4318
265.5	-1.4022
265.6	-1.3737
265.7	-1.348
265.8	-1.3238
265.9	-1.3004
266	-1.278
266.1	-1.2576
266.2	-1.2384
266.3	-1.221
266.4	-1.2044
266.5	-1.1887
266.6	-1.1736
266.7	-1.1598
266.8	-1.1469
266.9	-1.1354
267	-1.1246
267.1	-1.115
267.2	-1.1058
267.3	-1.0979
267.4	-1.0908
267.5	-1.0845
267.6	-1.0784
267.7	-1.0732
267.8	-1.0683
267.9	-1.0646
268	-1.0612
268.1	-1.0591
268.2	-1.0574
268.3	-1.0588
268.4	-1.0626
268.5	-1.0674
268.6	-1.0726
268.7	-1.0787
268.8	-1.0854
268.9	-1.0931
269	-1.1014
269.1	-1.1104
269.2	-1.1202
269.3	-1.1341
269.4	-1.1521
269.5	-1.1709
269.6	-1.1909
269.7	-1.2118
269.8	-1.234
269.9	-1.2572
270	-1.2818
270.1	-1.307
270.2	-1.334
270.3	-1.3651
270.4	-1.4019
270.5	-1.4393
270.6	-1.4791
270.7	-1.5195
270.8	-1.5627
270.9	-1.6067
271	-1.6536
271.1	-1.7015
271.2	-1.753
271.3	-1.808
271.4	-1.8689
271.5	-1.9297
271.6	-1.994
271.7	-2.0583
271.8	-2.1262
271.9	-2.1949
272	-2.268
272.1	-2.3417
272.2	-2.4186
272.3	-2.4933
272.4	-2.5689
272.5	-2.6453
272.6	-2.7253
272.7	-2.8064
272.8	-2.8901
272.9	-2.9738
273	-3.0593
273.1	-3.1454
273.2	-3.234
273.3	-3.3175
273.4	-3.3954
273.5	-3.4757
273.6	-3.5586
273.7	-3.6437
273.8	-3.7288
273.9	-3.8172
274	-3.9068
274.1	-3.9991
274.2	-4.091
274.3	-4.177
274.4	-4.2564
274.5	-4.3444
274.6	-4.4342
274.7	-4.5305
274.8	-4.627
274.9	-4.7296
275	-4.8338
275.1	-4.9456
275.2	-5.0603
275.3	-5.18
275.4	-5.3008
275.5	-5.4336
275.6	-5.5735
275.7	-5.725
275.8	-5.8877
275.9	-6.0639
276	-6.26
276.1	-6.4744
276.2	-6.7201
276.3	-6.9913
276.4	-7.3026
276.5	-7.6485
276.6	-8.0438
276.7	-8.4869
276.8	-8.9894
276.9	-9.5622
277	-10.28
277.1	-11.505
277.2	-13.65
277.3	-16.581
277.4	-19.716
277.5	-22.724
277.6	-25.389
277.7	-27.585
277.8	-29.252
277.9	-30.443
278	-31.185
278.1	-31.583
278.2	-31.654
278.3	-31.492
278.4	-31.107
278.5	-30.567
278.6	-29.877
278.7	-29.078
278.8	-28.176
278.9	-27.2
279	-26.184
279.1	-25.165
279.2	-24.196
279.3	-23.306
279.4	-22.518
279.5	-21.82
279.6	-21.198
279.7	-20.62
279.8	-20.073
279.9	-19.531
280	-18.984
280.1	-18.414
280.2	-17.81
280.3	-17.155
280.4	-16.446
280.5	-15.688
280.6	-14.902
280.7	-14.106
280.8	-13.314
280.9	-12.539
281	-11.788
281.1	-11.067
281.2	-10.38
281.3	-9.7262
281.4	-9.1093
281.5	-8.529
281.6	-7.9884
281.7	-7.4838
281.8	-7.0131
281.9	-6.5735
282	-6.1677
282.1	-5.7876
282.2	-5.4364
282.3	-5.1109
282.4	-4.8088
282.5	-4.5265
282.6	-4.2669
282.7	-4.0265
282.8	-3.8053
282.9	-3.5983
283	-3.4061
283.1	-3.2263
283.2	-3.0608
283.3	-2.9059
283.4	-2.7626
283.5	-2.6291
283.6	-2.5055
283.7	-2.3895
283.8	-2.2811
283.9	-2.1788
284	-2.0836
284.1	-1.9942
284.2	-1.9108
284.3	-1.8316
284.4	-1.7571
284.5	-1.6871
284.6	-1.6215
284.7	-1.5598
284.8	-1.502
284.9	-1.4475
285	-1.396
285.1	-1.3477
285.2	-1.302
285.3	-1.2576
285.4	-1.2145
285.5	-1.174
285.6	-1.1355
285.7	-1.0991
285.8	-1.0643
285.9	-1.0314
286	-0.9996
286.1	-0.96953
286.2	-0.94065
286.3	-0.91236
286.4	-0.88414
286.5	-0.85749
286.6	-0.83166
286.7	-0.80685
286.8	-0.7827
286.9	-0.75971
287	-0.73726
287.1	-0.71574
287.2	-0.69476
287.3	-0.67415
287.4	-0.65345
287.5	-0.63377
287.6	-0.61485
287.7	-0.59699
287.8	-0.57972
287.9	-0.56316
288	-0.54677
288.1	-0.53082
288.2	-0.5151
288.3	-0.49987
288.4	-0.48498
288.5	-0.47082
288.6	-0.45724
288.7	-0.44444
288.8	-0.43171
288.9	-0.41904
289	-0.40661
289.1	-0.39473
289.2	-0.38341
289.3	-0.37313
289.4	-0.36357
289.5	-0.3542
289.6	-0.34486
289.7	-0.33569
289.8	-0.32687
289.9	-0.31868
290	-0.31067
290.1	-0.30276
290.2	-0.2953
290.3	-0.28855
290.4	-0.28233
290.5	-0.27655
290.6	-0.27103
290.7	-0.2655
290.8	-0.26016
290.9	-0.25524
291	-0.25058
291.1	-0.24592
291.2	-0.24127
291.3	-0.2371
291.4	-0.23351
291.5	-0.23021
291.6	-0.22721
291.7	-0.22431
291.8	-0.22145
291.9	-0.2186
292	-0.21576
292.1	-0.21291
292.2	-0.2102
292.3	-0.20793
292.4	-0.20604
292.5	-0.20428
292.6	-0.20264
292.7	-0.20112
292.8	-0.19969
292.9	-0.19835
293	-0.19716
293.1	-0.19602
293.2	-0.19492
293.3	-0.19405
293.4	-0.19333
293.5	-0.19258
293.6	-0.19185
293.7	-0.19116
293.8	-0.19052
293.9	-0.1899
294	-0.18931
294.1	-0.18878
294.2	-0.18826
294.3	-0.1878
294.4	-0.18751
294.5	-0.18728
294.6	-0.18707
294.7	-0.18693
294.8	-0.18682
294.9	-0.18676
295	-0.18679
295.1	-0.18689
295.2	-0.18707
295.3	-0.18734
295.4	-0.18767
295.5	-0.18806
295.6	-0.18847
295.7	-0.18883
295.8	-0.1892
295.9	-0.18951
296	-0.18976
296.1	-0.19002
296.2	-0.19032
296.3	-0.19077
296.4	-0.19139
296.5	-0.19212
296.6	-0.19287
296.7	-0.19354
296.8	-0.19406
296.9	-0.19455
297	-0.19513
297.1	-0.19585
297.2	-0.1967
297.3	-0.19761
297.4	-0.19846
297.5	-0.19924
297.6	-0.2
297.7	-0.20079
297.8	-0.2016
297.9	-0.20244
298	-0.2033
298.1	-0.20429
298.2	-0.20541
298.3	-0.2066
298.4	-0.20772
298.5	-0.209
298.6	-0.2103
298.7	-0.21155
298.8	-0.21291
298.9	-0.21432
299	-0.21562
299.1	-0.21701
299.2	-0.21853
299.3	-0.2203
299.4	-0.22206
299.5	-0.22377
299.6	-0.22552
299.7	-0.22746
299.8	-0.22956
299.9	-0.23177
300	-0.23399
300.1	-0.23618
300.2	-0.2383
300.3	-0.24061
300.4	-0.24315
300.5	-0.24582
300.6	-0.24861
300.7	-0.25153
300.8	-0.25459
300.9	-0.25787
301	-0.26126
301.1	-0.26471
301.2	-0.26828
301.3	-0.27266
301.4	-0.27794
301.5	-0.28335
301.6	-0.28889
301.7	-0.29452
301.8	-0.3004
301.9	-0.30645
302	-0.31276
302.1	-0.31925
302.2	-0.32603
302.3	-0.33429
302.4	-0.34431
302.5	-0.35462
302.6	-0.36548
302.7	-0.37664
302.8	-0.38841
302.9	-0.40053
303	-0.41333
303.1	-0.42638
303.2	-0.44021
303.3	-0.45605
303.4	-0.47458
303.5	-0.49375
303.6	-0.51418
303.7	-0.53525
303.8	-0.55784
303.9	-0.58117
304	-0.60595
304.1	-0.63132
304.2	-0.65821
304.3	-0.68696
304.4	-0.71883
304.5	-0.75143
304.6	-0.78618
304.7	-0.82183
304.8	-0.85985
304.9	-0.89908
305	-0.94069
305.1	-0.98306
305.2	-1.0276
305.3	-1.0719
305.4	-1.1175
305.5	-1.1641
305.6	-1.2131
305.7	-1.2628
305.8	-1.3143
305.9	-1.3663
306	-1.4199
306.1	-1.4739
306.2	-1.5295
306.3	-1.5816
306.4	-1.6307
306.5	-1.6803
306.6	-1.7302
306.7	-1.7797
306.8	-1.8294
306.9	-1.8792
307	-1.9283
307.1	-1.9774
307.2	-2.0262
307.3	-2.0683
307.4	-2.1024
307.5	-2.1367
307.6	-2.1698
307.7	-2.2025
307.8	-2.2327
307.9	-2.2615
308	-2.2881
308.1	-2.3143
308.2	-2.3382
308.3	-2.3582
308.4	-2.3728
308.5	-2.387
308.6	-2.3982
308.7	-2.4084
308.8	-2.4156
308.9	-2.4221
309	-2.4259
309.1	-2.4288
309.2	-2.4292
309.3	-2.4284
309.4	-2.4248
309.5	-2.4211
309.6	-2.4151
309.7	-2.4085
309.8	-2.4001
309.9	-2.3914
310	-2.3806
310.1	-2.3695
310.2	-2.3566
310.3	-2.3429
310.4	-2.3269
310.5	-2.3109
310.6	-2.2935
310.7	-2.276
310.8	-2.2573
310.9	-2.2385
311	-2.2187
311.1	-2.199
311.2	-2.1785
311.3	-2.158
311.4	-2.1366
311.5	-2.1153
311.6	-2.0935
311.7	-2.072
311.8	-2.0499
311.9	-2.0281
312	-2.0058
312.1	-1.9835
312.2	-1.9608
312.3	-1.938
312.4	-1.9146
312.5	-1.8913
312.6	-1.8677
312.7	-1.8445
312.8	-1.8215
312.9	-1.7994
313	-1.7775
313.1	-1.756
313.2	-1.7341
313.3	-1.7118
313.4	-1.6891
313.5	-1.6664
313.6	-1.6443
313.7	-1.6232
313.8	-1.6026
313.9	-1.5817
314	-1.5606
314.1	-1.5395
314.2	-1.5185
314.3	-1.4975
314.4	-1.4767
314.5	-1.4562
314.6	-1.436
314.7	-1.416
314.8	-1.3966
314.9	-1.3777
315	-1.3588
315.1	-1.3396
315.2	-1.3211
315.3	-1.3023
315.4	-1.2832
315.5	-1.2648
315.6	-1.2468
315.7	-1.2283
315.8	-1.21
315.9	-1.1923
316	-1.1753
316.1	-1.158
316.2	-1.1407
316.3	-1.123
316.4	-1.1052
316.5	-1.0879
316.6	-1.0711
316.7	-1.0546
316.8	-1.0384
316.9	-1.0221
317	-1.0057
317.1	-0.98922
317.2	-0.97281
317.3	-0.95601
317.4	-0.93907
317.5	-0.92237
317.6	-0.90605
317.7	-0.88996
317.8	-0.87415
317.9	-0.85853
318	-0.84317
318.1	-0.82824
318.2	-0.81351
318.3	-0.79832
318.4	-0.78278
318.5	-0.7675
318.6	-0.75234
318.7	-0.73741
318.8	-0.72271
318.9	-0.70839
319	-0.69427
319.1	-0.68019
319.2	-0.66638
319.3	-0.65237
319.4	-0.63792
319.5	-0.62385
319.6	-0.61006
319.7	-0.59648
319.8	-0.58317
319.9	-0.57018
320	-0.5574
320.1	-0.54489
320.2	-0.5325
320.3	-0.51999
320.4	-0.50724
320.5	-0.49461
320.6	-0.4822
320.7	-0.47008
320.8	-0.45819
320.9	-0.44671
321	-0.43566
321.1	-0.42512
321.2	-0.41491
321.3	-0.40507
321.4	-0.39531
321.5	-0.38563
321.6	-0.37608
321.7	-0.36678
321.8	-0.3578
321.9	-0.34928
322	-0.34113
322.1	-0.33309
322.2	-0.32502
322.3	-0.31744
322.4	-0.31052
322.5	-0.30406
322.6	-0.29789
322.7	-0.29194
322.8	-0.28607
322.9	-0.28029
323	-0.27456
323.1	-0.26891
323.2	-0.26355
323.3	-0.25893
323.4	-0.25473
323.5	-0.25056
323.6	-0.24669
323.7	-0.24285
323.8	-0.23905
323.9	-0.23557
324	-0.23213
324.1	-0.22856
324.2	-0.22517
324.3	-0.22244
324.4	-0.22014
324.5	-0.21773
324.6	-0.21533
324.7	-0.21301
324.8	-0.21082
324.9	-0.20875
325	-0.20687
325.1	-0.20506
325.2	-0.20324
325.3	-0.20156
325.4	-0.20008
325.5	-0.1986
325.6	-0.19716
325.7	-0.19581
325.8	-0.19454
325.9	-0.19337
326	-0.19234
326.1	-0.1914
326.2	-0.19049
326.3	-0.1898
326.4	-0.18927
326.5	-0.18874
326.6	-0.18826
326.7	-0.1878
326.8	-0.18735
326.9	-0.18693
327	-0.18649
327.1	-0.18604
327.2	-0.18559
327.3	-0.18519
327.4	-0.18489
327.5	-0.18464
327.6	-0.18441
327.7	-0.18417
327.8	-0.18393
327.9	-0.1837
328	-0.18351
328.1	-0.18336
328.2	-0.18324
328.3	-0.18328
328.4	-0.18344
328.5	-0.18363
328.6	-0.18386
328.7	-0.1841
328.8	-0.18436
328.9	-0.18465
329	-0.18486
329.1	-0.18504
329.2	-0.18519
329.3	-0.18538
329.4	-0.18557
329.5	-0.18572
329.6	-0.18588
329.7	-0.18621
329.8	-0.18668
329.9	-0.18723
330	-0.18773
330.1	-0.18813
330.2	-0.18846
330.3	-0.18881
330.4	-0.18921
330.5	-0.18976
330.6	-0.19043
330.7	-0.19111
330.8	-0.19171
330.9	-0.19224
331	-0.19271
331.1	-0.19326
331.2	-0.19383
331.3	-0.19448
331.4	-0.19529
331.5	-0.19627
331.6	-0.19711
331.7	-0.19786
331.8	-0.19875
331.9	-0.19964
332	-0.20048
332.1	-0.2015
332.2	-0.20246
332.3	-0.20345
332.4	-0.20461
332.5	-0.20602
332.6	-0.20741
332.7	-0.20868
332.8	-0.20991
332.9	-0.21124
333	-0.21271
333.1	-0.21434
333.2	-0.21602
333.3	-0.21776
333.4	-0.2195
333.5	-0.22127
333.6	-0.22306
333.7	-0.22496
333.8	-0.22695
333.9	-0.22914
334	-0.23143
334.1	-0.23386
334.2	-0.23642
334.3	-0.23939
334.4	-0.24279
334.5	-0.24636
334.6	-0.25003
334.7	-0.25373
334.8	-0.25745
334.9	-0.26122
335	-0.26512
335.1	-0.26914
335.2	-0.27336
335.3	-0.27877
335.4	-0.28549
335.5	-0.29243
335.6	-0.29967
335.7	-0.30709
335.8	-0.31493
335.9	-0.32303
336	-0.33153
336.1	-0.34024
336.2	-0.34937
336.3	-0.36019
336.4	-0.37319
336.5	-0.38668
336.6	-0.40099
336.7	-0.41584
336.8	-0.43162
336.9	-0.44781
337	-0.4651
337.1	-0.48298
337.2	-0.5021
337.3	-0.52352
337.4	-0.54802
337.5	-0.57314
337.6	-0.59987
337.7	-0.62732
337.8	-0.65657
337.9	-0.68662
338	-0.71876
338.1	-0.752
338.2	-0.78762
338.3	-0.8246
338.4	-0.86414
338.5	-0.90447
338.6	-0.94704
338.7	-0.9906
338.8	-1.0369
338.9	-1.0846
339	-1.1345
339.1	-1.1851
339.2	-1.2379
339.3	-1.289
339.4	-1.3393
339.5	-1.39
339.6	-1.4422
339.7	-1.4952
339.8	-1.5499
339.9	-1.6051
340	-1.6609
340.1	-1.7172
340.2	-1.7746
340.3	-1.8258
340.4	-1.8705
340.5	-1.9163
340.6	-1.9615
340.7	-2.0059
340.8	-2.0493
340.9	-2.093
341	-2.1354
341.1	-2.1768
341.2	-2.2158
341.3	-2.2492
341.4	-2.2755
341.5	-2.302
341.6	-2.3265
341.7	-2.3507
341.8	-2.372
341.9	-2.3924
342	-2.4098
342.1	-2.4263
342.2	-2.4397
342.3	-2.4509
342.4	-2.4586
342.5	-2.466
342.6	-2.4707
342.7	-2.4752
342.8	-2.4774
342.9	-2.479
343	-2.4781
343.1	-2.4768
343.2	-2.4732
343.3	-2.4685
343.4	-2.4613
343.5	-2.4538
343.6	-2.4441
343.7	-2.4339
343.8	-2.4218
343.9	-2.4095
344	-2.3955
344.1	-2.3817
344.2	-2.3664
344.3	-2.3507
344.4	-2.3334
344.5	-2.3159
344.6	-2.2973
344.7	-2.279
344.8	-2.2601
344.9	-2.2412
345	-2.2218
345.1	-2.2024
345.2	-2.1825
345.3	-2.1625
345.4	-2.1417
345.5	-2.1211
345.6	-2.1001
345.7	-2.0788
345.8	-2.0568
345.9	-2.0348
346	-2.0123
346.1	-1.99
346.2	-1.9678
346.3	-1.9457
346.4	-1.9238
346.5	-1.9023
346.6	-1.8806
346.7	-1.8586
346.8	-1.8362
346.9	-1.8136
347	-1.7912
347.1	-1.7693
347.2	-1.7481
347.3	-1.7267
347.4	-1.7046
347.5	-1.6823
347.6	-1.66
347.7	-1.6375
347.8	-1.6153
347.9	-1.5932
348	-1.5714
348.1	-1.5504
348.2	-1.5297
348.3	-1.508
348.4	-1.4861
348.5	-1.4649
348.6	-1.4436
348.7	-1.4221
348.8	-1.4013
348.9	-1.3803
349	-1.3592
349.1	-1.3389
349.2	-1.319
349.3	-1.2983
349.4	-1.2768
349.5	-1.2555
349.6	-1.2349
349.7	-1.215
349.8	-1.1955
349.9	-1.1758
350	-1.1559
350.1	-1.1359
350.2	-1.1162
350.3	-1.0962
350.4	-1.0759
350.5	-1.0563
350.6	-1.0371
350.7	-1.0181
350.8	-0.99932
350.9	-0.98094
351	-0.96263
351.1	-0.94431
351.2	-0.92619
351.3	-0.90747
351.4	-0.88828
351.5	-0.86936
351.6	-0.85074
351.7	-0.83239
351.8	-0.81438
351.9	-0.79677
352	-0.77958
352.1	-0.7625
352.2	-0.74561
352.3	-0.72871
352.4	-0.71156
352.5	-0.69474
352.6	-0.6783
352.7	-0.66224
352.8	-0.64646
352.9	-0.63097
353	-0.61569
353.1	-0.60061
353.2	-0.58577
353.3	-0.57122
353.4	-0.55687
353.5	-0.54286
353.6	-0.52909
353.7	-0.51577
353.8	-0.50276
353.9	-0.49017
354	-0.47806
354.1	-0.46646
354.2	-0.45515
354.3	-0.44436
354.4	-0.43397
354.5	-0.42369
354.6	-0.41352
354.7	-0.40361
354.8	-0.39395
354.9	-0.38459
355	-0.37568
355.1	-0.36728
355.2	-0.35907
355.3	-0.35139
355.4	-0.34424
355.5	-0.33714
355.6	-0.3303
355.7	-0.32395
355.8	-0.31791
355.9	-0.31193
356	-0.30602
356.1	-0.30023
356.2	-0.29465
356.3	-0.28982
356.4	-0.28545
356.5	-0.28096
356.6	-0.27666
356.7	-0.27271
356.8	-0.26872
356.9	-0.26477
357	-0.26118
357.1	-0.25751
357.2	-0.25383
357.3	-0.25077
357.4	-0.24813
357.5	-0.2453
357.6	-0.24252
357.7	-0.24001
357.8	-0.2377
357.9	-0.23549
358	-0.23328
358.1	-0.23092
358.2	-0.22857
358.3	-0.22648
358.4	-0.22469
358.5	-0.22307
358.6	-0.22163
358.7	-0.22024
358.8	-0.21887
358.9	-0.21741
359	-0.21596
359.1	-0.21451
359.2	-0.21302
359.3	-0.21163
359.4	-0.21041
359.5	-0.20924
359.6	-0.20811
359.7	-0.20702
359.8	-0.20598
359.9	-0.205
360	-0.2041
360.1	-0.20324
360.2	-0.20245
360.3	-0.2017
360.4	-0.20103
360.5	-0.2004
360.6	-0.19983
360.7	-0.19927
360.8	-0.19879
360.9	-0.19832
361	-0.19783
361.1	-0.19734
361.2	-0.19687
361.3	-0.19643
361.4	-0.196
361.5	-0.19555
361.6	-0.19514
361.7	-0.19468
361.8	-0.1942
361.9	-0.19371
362	-0.19318
362.1	-0.1926
362.2	-0.19198
362.3	-0.19131
362.4	-0.19067
362.5	-0.19003
362.6	-0.18945
362.7	-0.18898
362.8	-0.18861
362.9	-0.18824
363	-0.18783
363.1	-0.18738
363.2	-0.18683
363.3	-0.18617
363.4	-0.18549
363.5	-0.18489
363.6	-0.18445
363.7	-0.18402
363.8	-0.18356
363.9	-0.18295
364	-0.18224
364.1	-0.1815
364.2	-0.18089
364.3	-0.18031
364.4	-0.17975
364.5	-0.17919
364.6	-0.17855
364.7	-0.17777
364.8	-0.17699
364.9	-0.17631
365	-0.17565
365.1	-0.17488
365.2	-0.17414
365.3	-0.17339
365.4	-0.17253
365.5	-0.17164
365.6	-0.17082
365.7	-0.16991
365.8	-0.16891
365.9	-0.16793
366	-0.16708
366.1	-0.16629
366.2	-0.16542
366.3	-0.16434
366.4	-0.16312
366.5	-0.16192
366.6	-0.16081
366.7	-0.15978
366.8	-0.1588
366.9	-0.15784
367	-0.15686
367.1	-0.15578
367.2	-0.15463
367.3	-0.1533
367.4	-0.15182
367.5	-0.15034
367.6	-0.14884
367.7	-0.14733
367.8	-0.14586
367.9	-0.14441
368	-0.14301
368.1	-0.14166
368.2	-0.1403
368.3	-0.13878
368.4	-0.13712
368.5	-0.13546
368.6	-0.13384
368.7	-0.13229
368.8	-0.13073
368.9	-0.12918
369	-0.12762
369.1	-0.12606
369.2	-0.12452
369.3	-0.12278
369.4	-0.12084
369.5	-0.11895
369.6	-0.11703
369.7	-0.11505
369.8	-0.11307
369.9	-0.11113
370	-0.10917
370.1	-0.10726
370.2	-0.10531
370.3	-0.1031
370.4	-0.10063
370.5	-0.098178
370.6	-0.095772
370.7	-0.093455
370.8	-0.09124
370.9	-0.08915
371	-0.087134
371.1	-0.085138
371.2	-0.083115
371.3	-0.080915
371.4	-0.078539
371.5	-0.076189
371.6	-0.073874
371.7	-0.071675
371.8	-0.069585
371.9	-0.067572
372	-0.065552
372.1	-0.063491
372.2	-0.061436
372.3	-0.05947
372.4	-0.05766
372.5	-0.055951
372.6	-0.054284
372.7	-0.052669
372.8	-0.051075
372.9	-0.049524
373	-0.047988
373.1	-0.046403
373.2	-0.044835
373.3	-0.043592
373.4	-0.042543
373.5	-0.04141
373.6	-0.040371
373.7	-0.039398
373.8	-0.038388
373.9	-0.037415
374	-0.036517
374.1	-0.035595
374.2	-0.034644
374.3	-0.033967
374.4	-0.033584
374.5	-0.033236
374.6	-0.032839
374.7	-0.032384
374.8	-0.031924
374.9	-0.031514
375	-0.031139
375.1	-0.030791
375.2	-0.030494
375.3	-0.030362
375.4	-0.030369
375.5	-0.030369
375.6	-0.030349
375.7	-0.030294
375.8	-0.030211
375.9	-0.030141
376	-0.030072
376.1	-0.030002
376.2	-0.02996
376.3	-0.030041
376.4	-0.030232
376.5	-0.030427
376.6	-0.030631
376.7	-0.030844
376.8	-0.031087
376.9	-0.031374
377	-0.031655
377.1	-0.031939
377.2	-0.032235
377.3	-0.032593
377.4	-0.033014
377.5	-0.033434
377.6	-0.033853
377.7	-0.034276
377.8	-0.034698
377.9	-0.035114
378	-0.035535
378.1	-0.035992
378.2	-0.036454
378.3	-0.036949
378.4	-0.037452
378.5	-0.037938
378.6	-0.038406
378.7	-0.038875
378.8	-0.039366
378.9	-0.039845
379	-0.040312
379.1	-0.0408
379.2	-0.041311
379.3	-0.041872
379.4	-0.042513
379.5	-0.043207
379.6	-0.043916
379.7	-0.044589
379.8	-0.045226
379.9	-0.045845
380	-0.046455
380.1	-0.047105
380.2	-0.047805
380.3	-0.048634
380.4	-0.049514
380.5	-0.05032
380.6	-0.051085
380.7	-0.051851
380.8	-0.052675
380.9	-0.053586
381	-0.054525
381.1	-0.055503
381.2	-0.056472
381.3	-0.057454
381.4	-0.058457
381.5	-0.059495
381.6	-0.060631
381.7	-0.061775
381.8	-0.06287
381.9	-0.064037
382	-0.065251
382.1	-0.066408
382.2	-0.067601
382.3	-0.069185
382.4	-0.071024
382.5	-0.072789
382.6	-0.074625
382.7	-0.07659
382.8	-0.078626
382.9	-0.080672
383	-0.082717
383.1	-0.084763
383.2	-0.086884
383.3	-0.089559
383.4	-0.092834
383.5	-0.096254
383.6	-0.09982
383.7	-0.10348
383.8	-0.10722
383.9	-0.11101
384	-0.11491
384.1	-0.11889
384.2	-0.12304
384.3	-0.12788
384.4	-0.13356
384.5	-0.13944
384.6	-0.14565
384.7	-0.15211
384.8	-0.15888
384.9	-0.16587
385	-0.17324
385.1	-0.18088
385.2	-0.18893
385.3	-0.19789
385.4	-0.20796
385.5	-0.21841
385.6	-0.22947
385.7	-0.24097
385.8	-0.25311
385.9	-0.2657
386	-0.279
386.1	-0.29272
386.2	-0.30716
386.3	-0.32225
386.4	-0.33835
386.5	-0.35492
386.6	-0.37235
386.7	-0.39031
386.8	-0.40907
386.9	-0.42826
387	-0.44839
387.1	-0.46897
387.2	-0.49045
387.3	-0.51162
387.4	-0.53269
387.5	-0.55419
387.6	-0.57653
387.7	-0.59923
387.8	-0.6226
387.9	-0.64616
388	-0.67007
388.1	-0.69412
388.2	-0.71847
388.3	-0.7409
388.4	-0.76156
388.5	-0.78235
388.6	-0.80302
388.7	-0.82336
388.8	-0.84322
388.9	-0.86258
389	-0.88169
389.1	-0.90109
389.2	-0.92019
389.3	-0.93625
389.4	-0.94876
389.5	-0.96092
389.6	-0.97235
389.7	-0.98338
389.8	-0.99321
389.9	-1.0023
390	-1.0106
390.1	-1.0184
390.2	-1.025
390.3	-1.0305
390.4	-1.0336
390.5	-1.0359
390.6	-1.0375
390.7	-1.039
390.8	-1.0392
390.9	-1.0388
391	-1.0377
391.1	-1.0367
391.2	-1.0351
391.3	-1.0326
391.4	-1.0287
391.5	-1.0245
391.6	-1.0199
391.7	-1.0154
391.8	-1.0105
391.9	-1.0057
392	-1.0004
392.1	-0.99491
392.2	-0.98863
392.3	-0.98199
392.4	-0.97477
392.5	-0.96752
392.6	-0.95991
392.7	-0.95225
392.8	-0.94436
392.9	-0.93672
393	-0.92896
393.1	-0.92143
393.2	-0.91382
393.3	-0.9064
393.4	-0.89874
393.5	-0.89142
393.6	-0.88394
393.7	-0.87674
393.8	-0.86949
393.9	-0.86246
394	-0.85537
394.1	-0.84854
394.2	-0.84157
394.3	-0.83479
394.4	-0.82809
394.5	-0.82172
394.6	-0.81536
394.7	-0.80919
394.8	-0.80295
394.9	-0.79704
395	-0.79111
395.1	-0.78541
395.2	-0.77977
395.3	-0.77437
395.4	-0.76906
395.5	-0.76395
395.6	-0.75876
395.7	-0.7538
395.8	-0.74892
395.9	-0.74438
396	-0.73999
396.1	-0.73631
396.2	-0.73289
396.3	-0.72988
396.4	-0.727
396.5	-0.72421
396.6	-0.7213
396.7	-0.71863
396.8	-0.71605
396.9	-0.71411
397	-0.71255
397.1	-0.71142
397.2	-0.71019
397.3	-0.70942
397.4	-0.70904
397.5	-0.70913
397.6	-0.70956
397.7	-0.71059
397.8	-0.71185
397.9	-0.71326
398	-0.71471
398.1	-0.71649
398.2	-0.71869
398.3	-0.72312
398.4	-0.72917
398.5	-0.73547
398.6	-0.74243
398.7	-0.74971
398.8	-0.75722
398.9	-0.76554
399	-0.77432
399.1	-0.78317
399.2	-0.79265
399.3	-0.80522
399.4	-0.82082
399.5	-0.83674
399.6	-0.85327
399.7	-0.87049
399.8	-0.88878
399.9	-0.90801
400	-0.92861
400.1	-0.95017
400.2	-0.97289
400.3	-0.99881
400.4	-1.0285
400.5	-1.0593
400.6	-1.0919
400.7	-1.1259
400.8	-1.162
400.9	-1.1997
401	-1.2399
401.1	-1.2819
401.2	-1.3264
401.3	-1.3752
401.4	-1.4289
401.5	-1.4852
401.6	-1.5451
401.7	-1.6084
401.8	-1.6756
401.9	-1.7468
402	-1.8228
402.1	-1.9037
402.2	-1.9897
402.3	-2.0804
402.4	-2.1761
402.5	-2.279
402.6	-2.389
402.7	-2.5072
402.8	-2.6333
402.9	-2.768
403	-2.9104
403.1	-3.0612
403.2	-3.2184
403.3	-3.3777
403.4	-3.5393
403.5	-3.7127
403.6	-3.9036
403.7	-4.1214
403.8	-4.3811
403.9	-4.6885
404	-5.064
404.1	-5.5091
404.2	-6.0728
404.3	-7.1314
404.4	-9.3688
404.5	-12.845
404.6	-16.948
404.7	-21.428
404.8	-26.146
404.9	-30.932
405	-35.558
405.1	-39.722
405.2	-43.141
405.3	-45.5
405.4	-46.887
405.5	-47.407
405.6	-47.34
405.7	-46.81
405.8	-45.944
405.9	-44.825
406	-43.47
406.1	-41.945
406.2	-40.263
406.3	-38.505
406.4	-36.735
406.5	-35.053
406.6	-33.501
406.7	-32.104
406.8	-30.826
406.9	-29.62
407	-28.427
407.1	-27.206
407.2	-25.914
407.3	-24.531
407.4	-23.086
407.5	-21.625
407.6	-20.187
407.7	-18.794
407.8	-17.46
407.9	-16.197
408	-15.011
408.1	-13.907
408.2	-12.879
408.3	-11.928
408.4	-11.048
408.5	-10.239
408.6	-9.4908
408.7	-8.8023
408.8	-8.169
408.9	-7.5894
409	-7.0576
409.1	-6.5706
409.2	-6.1244
409.3	-5.7155
409.4	-5.3403
409.5	-4.9973
409.6	-4.6819
409.7	-4.3925
409.8	-4.1269
409.9	-3.8834
410	-3.6588
410.1	-3.4522
410.2	-3.2617
410.3	-3.0862
410.4	-2.9244
410.5	-2.7753
410.6	-2.6375
410.7	-2.5102
410.8	-2.3922
410.9	-2.2829
411	-2.1815
411.1	-2.0878
411.2	-2.0006
411.3	-1.92
411.4	-1.8451
411.5	-1.7754
411.6	-1.7105
411.7	-1.6501
411.8	-1.5935
411.9	-1.5403
412	-1.4905
412.1	-1.4438
412.2	-1.3998
412.3	-1.3588
412.4	-1.3204
412.5	-1.2845
412.6	-1.2508
412.7	-1.2198
412.8	-1.1908
412.9	-1.1637
413	-1.138
413.1	-1.1135
413.2	-1.09
413.3	-1.068
413.4	-1.0473
413.5	-1.0284
413.6	-1.0108
413.7	-0.99438
413.8	-0.97854
413.9	-0.96337
414	-0.94869
414.1	-0.93536
414.2	-0.92311
414.3	-0.91222
414.4	-0.90209
414.5	-0.89271
414.6	-0.8837
414.7	-0.87518
414.8	-0.86686
414.9	-0.85952
415	-0.85295
415.1	-0.84692
415.2	-0.84098
415.3	-0.83644
415.4	-0.83231
415.5	-0.8285
415.6	-0.82532
415.7	-0.82308
415.8	-0.82077
415.9	-0.81887
416	-0.81747
416.1	-0.81699
416.2	-0.81701
416.3	-0.81844
416.4	-0.82109
416.5	-0.82435
416.6	-0.82813
416.7	-0.8327
416.8	-0.83783
416.9	-0.8437
417	-0.85025
417.1	-0.85745
417.2	-0.86506
417.3	-0.87561
417.4	-0.88954
417.5	-0.904
417.6	-0.91939
417.7	-0.93557
417.8	-0.95287
417.9	-0.97068
418	-0.98982
418.1	-1.0098
418.2	-1.0311
418.3	-1.0566
418.4	-1.0874
418.5	-1.1191
418.6	-1.1529
418.7	-1.1874
418.8	-1.2244
418.9	-1.2626
419	-1.3035
419.1	-1.3452
419.2	-1.3898
419.3	-1.4385
419.4	-1.494
419.5	-1.5506
419.6	-1.611
419.7	-1.6725
419.8	-1.7381
419.9	-1.8049
420	-1.8757
420.1	-1.9476
420.2	-2.0234
420.3	-2.1006
420.4	-2.1816
420.5	-2.2647
420.6	-2.3526
420.7	-2.4431
420.8	-2.5377
420.9	-2.6345
421	-2.7351
421.1	-2.8387
421.2	-2.946
421.3	-3.0518
421.4	-3.1559
421.5	-3.2674
421.6	-3.3833
421.7	-3.5055
421.8	-3.6316
421.9	-3.7661
422	-3.9057
422.1	-4.0551
422.2	-4.2083
422.3	-4.3611
422.4	-4.5138
422.5	-4.686
422.6	-4.8759
422.7	-5.0887
422.8	-5.3326
422.9	-5.6121
423	-5.9396
423.1	-6.3164
423.2	-6.7578
423.3	-7.2668
423.4	-7.8876
423.5	-8.9133
423.6	-10.992
423.7	-14.24
423.8	-17.971
423.9	-21.865
424	-25.715
424.1	-29.326
424.2	-32.416
424.3	-34.807
424.4	-36.466
424.5	-37.489
424.6	-37.981
424.7	-38.065
424.8	-37.808
424.9	-37.298
425	-36.567
425.1	-35.669
425.2	-34.617
425.3	-33.441
425.4	-32.172
425.5	-30.861
425.6	-29.564
425.7	-28.337
425.8	-27.22
425.9	-26.22
426	-25.321
426.1	-24.488
426.2	-23.694
426.3	-22.902
426.4	-22.09
426.5	-21.226
426.6	-20.304
426.7	-19.315
426.8	-18.284
426.9	-17.233
427	-16.19
427.1	-15.173
427.2	-14.194
427.3	-13.256
427.4	-12.369
427.5	-11.532
427.6	-10.749
427.7	-10.016
427.8	-9.3357
427.9	-8.7006
428	-8.1128
428.1	-7.5669
428.2	-7.064
428.3	-6.5963
428.4	-6.1658
428.5	-5.7674
428.6	-5.4008
428.7	-5.0615
428.8	-4.7499
428.9	-4.4617
429	-4.197
429.1	-3.9521
429.2	-3.7269
429.3	-3.5172
429.4	-3.3229
429.5	-3.1414
429.6	-2.9737
429.7	-2.8175
429.8	-2.6729
429.9	-2.5382
430	-2.4138
430.1	-2.2984
430.2	-2.1917
430.3	-2.0913
430.4	-1.9964
430.5	-1.907
430.6	-1.8233
430.7	-1.7456
430.8	-1.6734
430.9	-1.6061
431	-1.5426
431.1	-1.4828
431.2	-1.4265
431.3	-1.3731
431.4	-1.3214
431.5	-1.2721
431.6	-1.2255
431.7	-1.1825
431.8	-1.1413
431.9	-1.1022
432	-1.0653
432.1	-1.0302
432.2	-0.99625
432.3	-0.96415
432.4	-0.93262
432.5	-0.90222
432.6	-0.87279
432.7	-0.8454
432.8	-0.81934
432.9	-0.79458
433	-0.77022
433.1	-0.74679
433.2	-0.72408
433.3	-0.70206
433.4	-0.68035
433.5	-0.65997
433.6	-0.64028
433.7	-0.62134
433.8	-0.60267
433.9	-0.58465
434	-0.56696
434.1	-0.55
434.2	-0.53348
434.3	-0.51735
434.4	-0.50151
434.5	-0.48645
434.6	-0.47185
434.7	-0.4578
434.8	-0.44419
434.9	-0.43119
435	-0.41859
435.1	-0.40644
435.2	-0.39462
435.3	-0.38354
435.4	-0.37292
435.5	-0.36269
435.6	-0.3528
435.7	-0.34323
435.8	-0.33387
435.9	-0.32488
436	-0.31619
436.1	-0.30781
436.2	-0.29973
436.3	-0.29235
436.4	-0.28563
436.5	-0.27907
436.6	-0.27269
436.7	-0.26658
436.8	-0.26062
436.9	-0.25481
437	-0.2492
437.1	-0.24376
437.2	-0.23838
437.3	-0.23346
437.4	-0.229
437.5	-0.22464
437.6	-0.22048
437.7	-0.21653
437.8	-0.21288
437.9	-0.20941
438	-0.20612
438.1	-0.20298
438.2	-0.19989
438.3	-0.19698
438.4	-0.19433
438.5	-0.19175
438.6	-0.18934
438.7	-0.18713
438.8	-0.18512
438.9	-0.18315
439	-0.18114
439.1	-0.17912
439.2	-0.17715
439.3	-0.17536
439.4	-0.17379
439.5	-0.17228
439.6	-0.17081
439.7	-0.16938
439.8	-0.1681
439.9	-0.16698
440	-0.16584
440.1	-0.16459
440.2	-0.16354
440.3	-0.16249
440.4	-0.16145
440.5	-0.16063
440.6	-0.15987
440.7	-0.15893
440.8	-0.15807
440.9	-0.15737
441	-0.15674
441.1	-0.15599
441.2	-0.15517
441.3	-0.15443
441.4	-0.1538
441.5	-0.15326
441.6	-0.15279
441.7	-0.15229
441.8	-0.15173
441.9	-0.1511
442	-0.15045
442.1	-0.14982
442.2	-0.1492
442.3	-0.14857
442.4	-0.148
442.5	-0.14744
442.6	-0.14692
442.7	-0.14647
442.8	-0.1461
442.9	-0.14573
443	-0.14534
443.1	-0.14495
443.2	-0.14454
443.3	-0.14403
443.4	-0.14348
443.5	-0.14296
443.6	-0.14241
443.7	-0.14178
443.8	-0.14114
443.9	-0.14051
444	-0.13987
444.1	-0.1392
444.2	-0.13855
444.3	-0.13786
444.4	-0.1371
444.5	-0.13631
444.6	-0.13554
444.7	-0.13474
444.8	-0.13396
444.9	-0.13323
445	-0.13255
445.1	-0.1319
445.2	-0.13128
445.3	-0.13058
445.4	-0.1298
445.5	-0.12901
445.6	-0.1282
445.7	-0.12734
445.8	-0.12643
445.9	-0.12547
446	-0.12447
446.1	-0.12339
446.2	-0.12235
446.3	-0.12126
446.4	-0.12015
446.5	-0.11908
446.6	-0.11799
446.7	-0.11683
446.8	-0.11556
446.9	-0.11426
447	-0.11295
447.1	-0.11176
447.2	-0.11069
447.3	-0.10947
447.4	-0.10796
447.5	-0.10638
447.6	-0.10476
447.7	-0.10319
447.8	-0.10165
447.9	-0.1001
448	-0.098538
448.1	-0.097062
448.2	-0.095682
448.3	-0.09407
448.4	-0.092231
448.5	-0.090545
448.6	-0.088841
448.7	-0.087043
448.8	-0.085319
448.9	-0.083663
449	-0.08193
449.1	-0.080207
449.2	-0.078627
449.3	-0.077007
449.4	-0.075153
449.5	-0.073223
449.6	-0.071336
449.7	-0.069558
449.8	-0.067862
449.9	-0.066224
450	-0.064624
450.1	-0.06297
450.2	-0.06126
450.3	-0.059548
450.4	-0.057849
450.5	-0.05621
450.6	-0.054628
450.7	-0.05309
450.8	-0.051598
450.9	-0.050185
451	-0.04883
451.1	-0.047494
451.2	-0.046186
451.3	-0.045043
451.4	-0.044032
451.5	-0.042987
451.6	-0.041934
451.7	-0.040892
451.8	-0.039857
451.9	-0.038838
452	-0.037846
452.1	-0.036861
452.2	-0.035859
452.3	-0.035022
452.4	-0.034389
452.5	-0.033761
452.6	-0.033146
452.7	-0.032566
452.8	-0.032003
452.9	-0.031439
453	-0.030887
453.1	-0.030377
453.2	-0.029902
453.3	-0.029581
453.4	-0.029425
453.5	-0.029302
453.6	-0.029167
453.7	-0.029028
453.8	-0.028898
453.9	-0.02873
454	-0.02855
454.1	-0.028356
454.2	-0.028134
454.3	-0.027981
454.4	-0.027909
454.5	-0.027858
454.6	-0.027853
454.7	-0.027901
454.8	-0.027976
454.9	-0.028048
455	-0.028071
455.1	-0.028048
455.2	-0.028009
455.3	-0.028028
455.4	-0.028162
455.5	-0.02835
455.6	-0.028525
455.7	-0.028637
455.8	-0.028712
455.9	-0.028794
456	-0.02888
456.1	-0.028966
456.2	-0.029037
456.3	-0.02912
456.4	-0.029271
456.5	-0.029488
456.6	-0.029699
456.7	-0.029847
456.8	-0.030008
456.9	-0.030184
457	-0.03033
457.1	-0.030528
457.2	-0.03077
457.3	-0.030951
457.4	-0.031117
457.5	-0.031356
457.6	-0.031622
457.7	-0.031834
457.8	-0.032001
457.9	-0.032175
458	-0.032365
458.1	-0.032595
458.2	-0.032879
458.3	-0.033152
458.4	-0.033381
458.5	-0.033573
458.6	-0.033744
458.7	-0.033897
458.8	-0.034064
458.9	-0.034255
459	-0.034466
459.1	-0.034697
459.2	-0.034959
459.3	-0.035244
459.4	-0.035532
459.5	-0.035833
459.6	-0.036125
459.7	-0.036382
459.8	-0.036638
459.9	-0.036884
460	-0.037109
460.1	-0.037316
460.2	-0.037518
460.3	-0.037699
460.4	-0.037854
460.5	-0.038003
460.6	-0.038155
460.7	-0.038322
460.8	-0.038472
460.9	-0.038594
461	-0.038732
461.1	-0.038854
461.2	-0.038962
461.3	-0.039088
461.4	-0.039229
461.5	-0.039394
461.6	-0.039562
461.7	-0.039718
461.8	-0.039886
461.9	-0.040064
462	-0.040267
462.1	-0.040524
462.2	-0.040793
462.3	-0.041039
462.4	-0.041261
462.5	-0.041414
462.6	-0.041519
462.7	-0.0416
462.8	-0.041674
462.9	-0.041755
463	-0.04185
463.1	-0.042008
463.2	-0.042213
463.3	-0.042399
463.4	-0.042537
463.5	-0.042622
463.6	-0.04267
463.7	-0.042697
463.8	-0.042784
463.9	-0.042948
464	-0.043092
464.1	-0.043176
464.2	-0.043228
464.3	-0.043247
464.4	-0.043218
464.5	-0.043176
464.6	-0.043159
464.7	-0.043191
464.8	-0.043271
464.9	-0.043323
465	-0.043319
465.1	-0.043365
465.2	-0.043422
465.3	-0.043371
465.4	-0.043331
465.5	-0.043336
465.6	-0.043279
465.7	-0.043241
465.8	-0.043249
465.9	-0.043234
466	-0.04316
466.1	-0.043049
466.2	-0.04296
466.3	-0.0429
466.4	-0.042846
466.5	-0.042762
466.6	-0.042607
466.7	-0.042409
466.8	-0.042207
466.9	-0.04202
467	-0.041841
467.1	-0.041704
467.2	-0.041618
467.3	-0.04148
467.4	-0.041282
467.5	-0.041088
467.6	-0.040844
467.7	-0.040547
467.8	-0.040241
467.9	-0.039925
468	-0.039583
468.1	-0.039233
468.2	-0.038882
468.3	-0.038434
468.4	-0.037893
468.5	-0.037374
468.6	-0.036855
468.7	-0.036325
468.8	-0.035811
468.9	-0.035309
469	-0.034806
469.1	-0.034314
469.2	-0.033821
469.3	-0.033201
469.4	-0.032457
469.5	-0.031716
469.6	-0.030961
469.7	-0.030217
469.8	-0.029486
469.9	-0.028765
470	-0.028041
470.1	-0.027304
470.2	-0.026563
470.3	-0.025676
470.4	-0.024653
470.5	-0.023634
470.6	-0.022637
470.7	-0.021703
470.8	-0.020818
470.9	-0.019968
471	-0.019153
471.1	-0.018358
471.2	-0.017548
471.3	-0.016631
471.4	-0.015616
471.5	-0.014586
471.6	-0.013583
471.7	-0.012643
471.8	-0.011768
471.9	-0.010932
472	-0.010112
472.1	-0.0092795
472.2	-0.0084225
472.3	-0.0076277
472.4	-0.0069522
472.5	-0.006333
472.6	-0.0057433
472.7	-0.0051657
472.8	-0.004609
472.9	-0.0040867
473	-0.0035538
473.1	-0.0029735
473.2	-0.0023955
473.3	-0.0020255
473.4	-0.0018011
473.5	-0.0015428
473.6	-0.0013281
473.7	-0.0011144
473.8	-0.00087387
473.9	-0.00067401
474	-0.00049119
474.1	-0.00025652
474.2	-1.5974e-05
474.3	3.4366e-05
474.4	-8.4495e-05
474.5	-0.00016925
474.6	-0.00020736
474.7	-0.00022621
474.8	-0.00025848
474.9	-0.00031294
475	-0.00039224
475.1	-0.00048748
475.2	-0.00056718
475.3	-0.00070079
475.4	-0.00089172
475.5	-0.0010684
475.6	-0.0012388
475.7	-0.0014029
475.8	-0.0015731
475.9	-0.0017584
476	-0.0019643
476.1	-0.0021711
476.2	-0.0023889
476.3	-0.0026784
476.4	-0.0030243
476.5	-0.0033709
476.6	-0.0037041
476.7	-0.0040321
476.8	-0.004348
476.9	-0.0046535
477	-0.0049506
477.1	-0.0052367
477.2	-0.0055093
477.3	-0.0058123
477.4	-0.0061525
477.5	-0.006485
477.6	-0.0068276
477.7	-0.0071793
477.8	-0.0075184
477.9	-0.0078567
478	-0.0081991
478.1	-0.00855
478.2	-0.0089056
478.3	-0.0092999
478.4	-0.0097351
478.5	-0.010176
478.6	-0.010637
478.7	-0.011131
478.8	-0.011646
478.9	-0.012161
479	-0.012678
479.1	-0.013198
479.2	-0.013701
479.3	-0.014219
479.4	-0.014752
479.5	-0.015281
479.6	-0.015811
479.7	-0.016356
479.8	-0.016927
479.9	-0.017535
480	-0.018185
480.1	-0.018834
480.2	-0.019474
480.3	-0.020199
480.4	-0.021023
480.5	-0.021871
480.6	-0.02277
480.7	-0.023731
480.8	-0.024702
480.9	-0.025664
481	-0.02664
481.1	-0.027628
481.2	-0.02863
481.3	-0.029879
481.4	-0.031409
481.5	-0.032953
481.6	-0.034488
481.7	-0.036104
481.8	-0.037805
481.9	-0.039491
482	-0.041227
482.1	-0.043056
482.2	-0.044894
482.3	-0.047034
482.4	-0.049607
482.5	-0.052251
482.6	-0.054936
482.7	-0.0577
482.8	-0.0606
482.9	-0.063659
483	-0.066848
483.1	-0.070091
483.2	-0.073406
483.3	-0.077121
483.4	-0.081368
483.5	-0.085805
483.6	-0.09048
483.7	-0.095383
483.8	-0.10055
483.9	-0.1059
484	-0.11147
484.1	-0.1172
484.2	-0.12316
484.3	-0.12953
484.4	-0.13645
484.5	-0.14362
484.6	-0.15114
484.7	-0.15895
484.8	-0.16716
484.9	-0.17565
485	-0.18459
485.1	-0.19387
485.2	-0.20361
485.3	-0.21357
485.4	-0.22388
485.5	-0.23446
485.6	-0.24553
485.7	-0.25688
485.8	-0.26872
485.9	-0.28091
486	-0.29357
486.1	-0.30648
486.2	-0.31977
486.3	-0.33266
486.4	-0.34521
486.5	-0.35783
486.6	-0.37068
486.7	-0.38367
486.8	-0.39681
486.9	-0.40997
487	-0.42321
487.1	-0.43644
487.2	-0.44975
487.3	-0.46194
487.4	-0.47284
487.5	-0.48367
487.6	-0.49434
487.7	-0.50503
487.8	-0.51569
487.9	-0.52621
488	-0.53638
488.1	-0.54631
488.2	-0.55577
488.3	-0.56359
488.4	-0.56963
488.5	-0.57556
488.6	-0.58119
488.7	-0.58683
488.8	-0.5919
488.9	-0.59641
489	-0.60023
489.1	-0.60385
489.2	-0.60715
489.3	-0.60976
489.4	-0.61125
489.5	-0.61245
489.6	-0.61297
489.7	-0.61306
489.8	-0.6127
489.9	-0.61264
490	-0.61221
490.1	-0.6114
490.2	-0.61023
490.3	-0.60899
490.4	-0.60717
490.5	-0.60544
490.6	-0.60358
490.7	-0.6016
490.8	-0.59916
490.9	-0.59686
491	-0.59456
491.1	-0.59235
491.2	-0.58965
491.3	-0.58674
491.4	-0.58367
491.5	-0.58097
491.6	-0.57823
491.7	-0.57565
491.8	-0.57298
491.9	-0.57036
492	-0.56749
492.1	-0.56463
492.2	-0.56155
492.3	-0.5586
492.4	-0.55573
492.5	-0.55308
492.6	-0.55045
492.7	-0.54817
492.8	-0.54588
492.9	-0.54379
493	-0.54174
493.1	-0.53994
493.2	-0.53819
493.3	-0.5368
493.4	-0.53555
493.5	-0.53456
493.6	-0.5335
493.7	-0.53256
493.8	-0.53171
493.9	-0.53108
494	-0.53048
494.1	-0.53015
494.2	-0.52986
494.3	-0.53051
494.4	-0.53193
494.5	-0.53358
494.6	-0.53542
494.7	-0.53758
494.8	-0.53996
494.9	-0.5427
495	-0.54566
495.1	-0.54868
495.2	-0.55187
495.3	-0.55646
495.4	-0.56233
495.5	-0.56838
495.6	-0.57476
495.7	-0.58132
495.8	-0.58808
495.9	-0.59507
496	-0.60239
496.1	-0.61001
496.2	-0.61827
496.3	-0.62841
496.4	-0.64054
496.5	-0.65284
496.6	-0.66562
496.7	-0.6786
496.8	-0.69206
496.9	-0.70591
497	-0.72075
497.1	-0.73621
497.2	-0.75238
497.3	-0.77017
497.4	-0.79016
497.5	-0.81054
497.6	-0.83196
497.7	-0.85395
497.8	-0.87711
497.9	-0.90066
498	-0.92522
498.1	-0.95038
498.2	-0.97702
498.3	-1.0053
498.4	-1.0353
498.5	-1.0659
498.6	-1.0981
498.7	-1.1308
498.8	-1.1647
498.9	-1.1998
499	-1.2363
499.1	-1.2731
499.2	-1.3115
499.3	-1.3507
499.4	-1.3908
499.5	-1.4315
499.6	-1.4731
499.7	-1.5158
499.8	-1.56
499.9	-1.6057
500	-1.6529
500.1	-1.7021
500.2	-1.7523
500.3	-1.8014
500.4	-1.8483
500.5	-1.8971
500.6	-1.9467
500.7	-1.9987
500.8	-2.0518
500.9	-2.1077
501	-2.1647
501.1	-2.225
501.2	-2.2864
501.3	-2.3488
501.4	-2.4096
501.5	-2.4754
501.6	-2.5433
501.7	-2.6168
501.8	-2.6927
501.9	-2.7754
502	-2.8616
502.1	-2.9558
502.2	-3.0544
502.3	-3.157
502.4	-3.2613
502.5	-3.3768
502.6	-3.4997
502.7	-3.6335
502.8	-3.7759
502.9	-3.9279
503	-4.0887
503.1	-4.2588
503.2	-4.443
503.3	-4.6462
503.4	-4.8849
503.5	-5.1553
503.6	-5.4832
503.7	-5.8623
503.8	-6.3228
503.9	-6.8565
504	-7.5745
504.1	-9.1399
504.2	-12.004
504.3	-15.726
504.4	-19.876
504.5	-24.245
504.6	-28.659
504.7	-32.91
504.8	-36.716
504.9	-39.801
505	-42.007
505.1	-43.36
505.2	-43.999
505.3	-44.098
505.4	-43.772
505.5	-43.134
505.6	-42.247
505.7	-41.159
505.8	-39.897
505.9	-38.49
506	-36.983
506.1	-35.426
506.2	-33.892
506.3	-32.447
506.4	-31.131
506.5	-29.945
506.6	-28.874
506.7	-27.871
506.8	-26.909
506.9	-25.951
507	-24.962
507.1	-23.912
507.2	-22.801
507.3	-21.641
507.4	-20.454
507.5	-19.272
507.6	-18.117
507.7	-17.008
507.8	-15.951
507.9	-14.951
508	-14.007
508.1	-13.124
508.2	-12.301
508.3	-11.539
508.4	-10.834
508.5	-10.181
508.6	-9.5786
508.7	-9.0223
508.8	-8.5098
508.9	-8.0372
509	-7.6017
509.1	-7.1997
509.2	-6.8308
509.3	-6.4908
509.4	-6.1792
509.5	-5.8918
509.6	-5.6291
509.7	-5.386
509.8	-5.1639
509.9	-4.9587
510	-4.7708
510.1	-4.5963
510.2	-4.4372
510.3	-4.2901
510.4	-4.1557
510.5	-4.0306
510.6	-3.9162
510.7	-3.8102
510.8	-3.7133
510.9	-3.6234
511	-3.5415
511.1	-3.4654
511.2	-3.3959
511.3	-3.3312
511.4	-3.2722
511.5	-3.2169
511.6	-3.1669
511.7	-3.1206
511.8	-3.0786
511.9	-3.0393
512	-3.0038
512.1	-2.9709
512.2	-2.9412
512.3	-2.9139
512.4	-2.8899
512.5	-2.8683
512.6	-2.8496
512.7	-2.8329
512.8	-2.8183
512.9	-2.8046
513	-2.7921
513.1	-2.7806
513.2	-2.7704
513.3	-2.7617
513.4	-2.7552
513.5	-2.7503
513.6	-2.7465
513.7	-2.743
513.8	-2.7399
513.9	-2.7373
514	-2.7359
514.1	-2.7365
514.2	-2.7381
514.3	-2.74
514.4	-2.7419
514.5	-2.7445
514.6	-2.7477
514.7	-2.7524
514.8	-2.757
514.9	-2.7612
515	-2.7659
515.1	-2.7724
515.2	-2.7786
515.3	-2.785
515.4	-2.7922
515.5	-2.7996
515.6	-2.8067
515.7	-2.8157
515.8	-2.8247
515.9	-2.8334
516	-2.8417
516.1	-2.8516
516.2	-2.862
516.3	-2.8734
516.4	-2.8842
516.5	-2.8953
516.6	-2.9058
516.7	-2.9174
516.8	-2.9293
516.9	-2.9423
517	-2.9555
517.1	-2.9702
517.2	-2.9847
517.3	-2.9999
517.4	-3.0145
517.5	-3.0302
517.6	-3.0454
517.7	-3.0612
517.8	-3.0775
517.9	-3.0943
518	-3.111
518.1	-3.1287
518.2	-3.1466
518.3	-3.165
518.4	-3.1837
518.5	-3.2036
518.6	-3.2238
518.7	-3.2444
518.8	-3.2652
518.9	-3.2869
519	-3.309
519.1	-3.3313
519.2	-3.3541
519.3	-3.3775
519.4	-3.4012
519.5	-3.4253
519.6	-3.4498
519.7	-3.4747
519.8	-3.4999
519.9	-3.5257
520	-3.5523
520.1	-3.5791
520.2	-3.6063
520.3	-3.6344
520.4	-3.6634
520.5	-3.6927
520.6	-3.723
520.7	-3.7536
520.8	-3.7847
520.9	-3.8151
521	-3.8462
521.1	-3.8772
521.2	-3.909
521.3	-3.9413
521.4	-3.9753
521.5	-4.0101
521.6	-4.0455
521.7	-4.0803
521.8	-4.1154
521.9	-4.1499
522	-4.1859
522.1	-4.2235
522.2	-4.2622
522.3	-4.2997
522.4	-4.3375
522.5	-4.3754
522.6	-4.4144
522.7	-4.4543
522.8	-4.4953
522.9	-4.5363
523	-4.5776
523.1	-4.619
523.2	-4.6624
523.3	-4.707
523.4	-4.7519
523.5	-4.7962
523.6	-4.8432
523.7	-4.8907
523.8	-4.9383
523.9	-4.9871
524	-5.0382
524.1	-5.0901
524.2	-5.1421
524.3	-5.1954
524.4	-5.2509
524.5	-5.3087
524.6	-5.3685
524.7	-5.4299
524.8	-5.4924
524.9	-5.5565
525	-5.623
525.1	-5.6924
525.2	-5.7646
525.3	-5.8405
525.4	-5.9199
525.5	-6.0032
525.6	-6.0901
525.7	-6.1827
525.8	-6.2796
525.9	-6.3825
526	-6.4904
526.1	-6.6062
526.2	-6.7279
526.3	-6.8592
526.4	-6.9986
526.5	-7.1495
526.6	-7.3121
526.7	-7.489
526.8	-7.6833
526.9	-7.8953
527	-8.1322
527.1	-8.3879
527.2	-8.6744
527.3	-8.981
527.4	-9.3212
527.5	-9.6839
527.6	-10.082
527.7	-10.511
527.8	-10.978
527.9	-11.493
528	-12.082
528.1	-12.858
528.2	-14.072
528.3	-15.901
528.4	-18.03
528.5	-20.09
528.6	-21.862
528.7	-23.312
528.8	-24.364
528.9	-25.148
529	-25.588
529.1	-25.83
529.2	-25.827
529.3	-25.674
529.4	-25.372
529.5	-24.953
529.6	-24.448
529.7	-23.851
529.8	-23.207
529.9	-22.504
530	-21.793
530.1	-21.073
530.2	-20.393
530.3	-19.754
530.4	-19.193
530.5	-18.696
530.6	-18.276
530.7	-17.9
530.8	-17.571
530.9	-17.264
531	-16.983
531.1	-16.71
531.2	-16.447
531.3	-16.183
531.4	-15.919
531.5	-15.651
531.6	-15.376
531.7	-15.087
531.8	-14.782
531.9	-14.463
532	-14.123
532.1	-13.758
532.2	-13.373
532.3	-12.969
532.4	-12.547
532.5	-12.112
532.6	-11.674
532.7	-11.238
532.8	-10.808
532.9	-10.387
533	-9.9761
533.1	-9.5786
533.2	-9.1965
533.3	-8.8314
533.4	-8.4862
533.5	-8.1581
533.6	-7.8496
533.7	-7.5575
533.8	-7.2833
533.9	-7.0248
534	-6.7831
534.1	-6.5553
534.2	-6.3427
534.3	-6.1426
534.4	-5.9568
534.5	-5.7813
534.6	-5.618
534.7	-5.4648
534.8	-5.3233
534.9	-5.19
535	-5.0669
535.1	-4.951
535.2	-4.8441
535.3	-4.7434
535.4	-4.6508
535.5	-4.5632
535.6	-4.4829
535.7	-4.4066
535.8	-4.3367
535.9	-4.2704
536	-4.2095
536.1	-4.152
536.2	-4.0991
536.3	-4.049
536.4	-4.0033
536.5	-3.9603
536.6	-3.9204
536.7	-3.8831
536.8	-3.8491
536.9	-3.8174
537	-3.7883
537.1	-3.7612
537.2	-3.7365
537.3	-3.7133
537.4	-3.6915
537.5	-3.6708
537.6	-3.6516
537.7	-3.6329
537.8	-3.6156
537.9	-3.6
538	-3.586
538.1	-3.574
538.2	-3.5635
538.3	-3.5537
538.4	-3.544
538.5	-3.5347
538.6	-3.5258
538.7	-3.5186
538.8	-3.5127
538.9	-3.5084
539	-3.5036
539.1	-3.4987
539.2	-3.4941
539.3	-3.491
539.4	-3.4881
539.5	-3.4858
539.6	-3.4837
539.7	-3.4825
539.8	-3.4818
539.9	-3.4831
540	-3.4836
540.1	-3.4847
540.2	-3.4865
540.3	-3.4888
540.4	-3.4904
540.5	-3.4945
540.6	-3.4984
540.7	-3.5024
540.8	-3.5064
540.9	-3.5125
541	-3.5187
541.1	-3.525
541.2	-3.5304
541.3	-3.5369
541.4	-3.5438
541.5	-3.5528
541.6	-3.5622
541.7	-3.5725
541.8	-3.5825
541.9	-3.5934
542	-3.6038
542.1	-3.6151
542.2	-3.6268
542.3	-3.6395
542.4	-3.6525
542.5	-3.6667
542.6	-3.6814
542.7	-3.6966
542.8	-3.7125
542.9	-3.7295
543	-3.7471
543.1	-3.7652
543.2	-3.7842
543.3	-3.8037
543.4	-3.8237
543.5	-3.8445
543.6	-3.8661
543.7	-3.8881
543.8	-3.911
543.9	-3.9342
544	-3.9583
544.1	-3.9825
544.2	-4.0076
544.3	-4.0332
544.4	-4.06
544.5	-4.0866
544.6	-4.1142
544.7	-4.1419
544.8	-4.1706
544.9	-4.199
545	-4.2285
545.1	-4.2579
545.2	-4.2885
545.3	-4.3192
545.4	-4.3514
545.5	-4.3842
545.6	-4.4185
545.7	-4.453
545.8	-4.4887
545.9	-4.523
546	-4.558
546.1	-4.5924
546.2	-4.6282
546.3	-4.6643
546.4	-4.7026
546.5	-4.7409
546.6	-4.7809
546.7	-4.8193
546.8	-4.8583
546.9	-4.8964
547	-4.9366
547.1	-4.9781
547.2	-5.0214
547.3	-5.0629
547.4	-5.1047
547.5	-5.1458
547.6	-5.189
547.7	-5.2329
547.8	-5.2785
547.9	-5.3227
548	-5.3679
548.1	-5.4125
548.2	-5.4593
548.3	-5.5066
548.4	-5.5551
548.5	-5.6015
548.6	-5.6505
548.7	-5.7006
548.8	-5.7507
548.9	-5.7998
549	-5.8519
549.1	-5.9043
549.2	-5.9573
549.3	-6.0094
549.4	-6.0634
549.5	-6.1182
549.6	-6.1755
549.7	-6.2337
549.8	-6.2924
549.9	-6.3517
550	-6.4123
550.1	-6.4735
550.2	-6.5362
550.3	-6.6006
550.4	-6.6673
550.5	-6.736
550.6	-6.8063
550.7	-6.8789
550.8	-6.954
550.9	-7.0321
551	-7.1118
551.1	-7.196
551.2	-7.2826
551.3	-7.3743
551.4	-7.4687
551.5	-7.5692
551.6	-7.6727
551.7	-7.7831
551.8	-7.8982
551.9	-8.0217
552	-8.1507
552.1	-8.2891
552.2	-8.4354
552.3	-8.5926
552.4	-8.7602
552.5	-8.94
552.6	-9.1343
552.7	-9.3397
552.8	-9.5639
552.9	-9.7975
553	-10.051
553.1	-10.313
553.2	-10.594
553.3	-10.882
553.4	-11.187
553.5	-11.502
553.6	-11.829
553.7	-12.169
553.8	-12.515
553.9	-12.878
554	-13.245
554.1	-13.637
554.2	-14.045
554.3	-14.514
554.4	-15.058
554.5	-15.74
554.6	-16.513
554.7	-17.34
554.8	-18.083
554.9	-18.718
555	-19.157
555.1	-19.466
555.2	-19.594
555.3	-19.61
555.4	-19.496
555.5	-19.293
555.6	-19.015
555.7	-18.67
555.8	-18.283
555.9	-17.845
556	-17.396
556.1	-16.924
556.2	-16.47
556.3	-16.026
556.4	-15.631
556.5	-15.27
556.6	-14.968
556.7	-14.7
556.8	-14.482
556.9	-14.288
557	-14.125
557.1	-13.97
557.2	-13.838
557.3	-13.709
557.4	-13.589
557.5	-13.467
557.6	-13.352
557.7	-13.238
557.8	-13.123
557.9	-13.009
558	-12.888
558.1	-12.768
558.2	-12.642
558.3	-12.517
558.4	-12.384
558.5	-12.252
558.6	-12.11
558.7	-11.966
558.8	-11.812
558.9	-11.653
559	-11.482
559.1	-11.303
559.2	-11.11
559.3	-10.908
559.4	-10.692
559.5	-10.467
559.6	-10.229
559.7	-9.9844
559.8	-9.7327
559.9	-9.4784
560	-9.2227
560.1	-8.9675
560.2	-8.7152
560.3	-8.4668
560.4	-8.2247
560.5	-7.9882
560.6	-7.7599
560.7	-7.5396
560.8	-7.3285
560.9	-7.126
561	-6.9332
561.1	-6.7482
561.2	-6.5726
561.3	-6.4063
561.4	-6.2491
561.5	-6.0994
561.6	-5.9585
561.7	-5.824
561.8	-5.6977
561.9	-5.5774
562	-5.4647
562.1	-5.3579
562.2	-5.2578
562.3	-5.1628
562.4	-5.0741
562.5	-4.9903
562.6	-4.9128
562.7	-4.8403
562.8	-4.7727
562.9	-4.7085
563	-4.648
563.1	-4.59
563.2	-4.5355
563.3	-4.4843
563.4	-4.4373
563.5	-4.394
563.6	-4.3542
563.7	-4.3161
563.8	-4.2796
563.9	-4.2443
564	-4.2118
564.1	-4.183
564.2	-4.1571
564.3	-4.1321
564.4	-4.1085
564.5	-4.0862
564.6	-4.0658
564.7	-4.0479
564.8	-4.0304
564.9	-4.0129
565	-3.9972
565.1	-3.9843
565.2	-3.972
565.3	-3.9601
565.4	-3.9501
565.5	-3.9407
565.6	-3.9313
565.7	-3.9241
565.8	-3.9183
565.9	-3.913
566	-3.9074
566.1	-3.9029
566.2	-3.8993
566.3	-3.8973
566.4	-3.896
566.5	-3.8955
566.6	-3.8948
566.7	-3.8944
566.8	-3.8942
566.9	-3.8946
567	-3.8958
567.1	-3.8979
567.2	-3.9004
567.3	-3.9037
567.4	-3.9075
567.5	-3.9125
567.6	-3.9175
567.7	-3.9231
567.8	-3.929
567.9	-3.9356
568	-3.9421
568.1	-3.9492
568.2	-3.9562
568.3	-3.9639
568.4	-3.9717
568.5	-3.9802
568.6	-3.9892
568.7	-3.9989
568.8	-4.0085
568.9	-4.019
569	-4.03
569.1	-4.0418
569.2	-4.0538
569.3	-4.0664
569.4	-4.0797
569.5	-4.0938
569.6	-4.1084
569.7	-4.1232
569.8	-4.1386
569.9	-4.154
570	-4.1701
570.1	-4.1863
570.2	-4.2028
570.3	-4.2191
570.4	-4.2356
570.5	-4.2523
570.6	-4.2698
570.7	-4.2881
570.8	-4.3079
570.9	-4.3286
571	-4.3495
571.1	-4.3699
571.2	-4.3906
571.3	-4.4104
571.4	-4.4307
571.5	-4.4517
571.6	-4.4742
571.7	-4.4976
571.8	-4.5218
571.9	-4.5448
572	-4.5675
572.1	-4.5899
572.2	-4.6137
572.3	-4.6392
572.4	-4.6656
572.5	-4.6904
572.6	-4.7154
572.7	-4.7397
572.8	-4.7649
572.9	-4.7902
573	-4.8173
573.1	-4.8449
573.2	-4.8733
573.3	-4.9001
573.4	-4.9273
573.5	-4.9556
573.6	-4.9846
573.7	-5.0123
573.8	-5.0417
573.9	-5.0711
574	-5.1005
574.1	-5.129
574.2	-5.1592
574.3	-5.1904
574.4	-5.2226
574.5	-5.2532
574.6	-5.2838
574.7	-5.3142
574.8	-5.3462
574.9	-5.3781
575	-5.4113
575.1	-5.4447
575.2	-5.4791
575.3	-5.5129
575.4	-5.5473
575.5	-5.5813
575.6	-5.6161
575.7	-5.6501
575.8	-5.6851
575.9	-5.7201
576	-5.7557
576.1	-5.7906
576.2	-5.8267
576.3	-5.8625
576.4	-5.8998
576.5	-5.9369
576.6	-5.9749
576.7	-6.012
576.8	-6.0503
576.9	-6.0882
577	-6.1271
577.1	-6.1656
577.2	-6.205
577.3	-6.2441
577.4	-6.2839
577.5	-6.3234
577.6	-6.3636
577.7	-6.4039
577.8	-6.4449
577.9	-6.486
578	-6.528
578.1	-6.5702
578.2	-6.6133
578.3	-6.6578
578.4	-6.7026
578.5	-6.7478
578.6	-6.7934
578.7	-6.8395
578.8	-6.8862
578.9	-6.9329
579	-6.9803
579.1	-7.0289
579.2	-7.0781
579.3	-7.1307
579.4	-7.1846
579.5	-7.2399
579.6	-7.2953
579.7	-7.3518
579.8	-7.4089
579.9	-7.4689
580	-7.5303
580.1	-7.5966
580.2	-7.6637
580.3	-7.7328
580.4	-7.8027
580.5	-7.8766
580.6	-7.9533
580.7	-8.0368
580.8	-8.1214
580.9	-8.2096
581	-8.3002
581.1	-8.398
581.2	-8.4988
581.3	-8.608
581.4	-8.7212
581.5	-8.8443
581.6	-8.9706
581.7	-9.1061
581.8	-9.2484
581.9	-9.4045
582	-9.5669
582.1	-9.7405
582.2	-9.9272
582.3	-10.124
582.4	-10.333
582.5	-10.549
582.6	-10.781
582.7	-11.018
582.8	-11.27
582.9	-11.523
583	-11.788
583.1	-12.052
583.2	-12.327
583.3	-12.602
583.4	-12.883
583.5	-13.165
583.6	-13.446
583.7	-13.729
583.8	-14.008
583.9	-14.293
584	-14.573
584.1	-14.868
584.2	-15.162
584.3	-15.473
584.4	-15.77
584.5	-16.062
584.6	-16.3
584.7	-16.49
584.8	-16.597
584.9	-16.635
585	-16.592
585.1	-16.482
585.2	-16.311
585.3	-16.085
585.4	-15.82
585.5	-15.515
585.6	-15.192
585.7	-14.847
585.8	-14.506
585.9	-14.166
586	-13.854
586.1	-13.564
586.2	-13.318
586.3	-13.098
586.4	-12.921
586.5	-12.764
586.6	-12.64
586.7	-12.525
586.8	-12.432
586.9	-12.343
587	-12.267
587.1	-12.191
587.2	-12.122
587.3	-12.052
587.4	-11.984
587.5	-11.916
587.6	-11.848
587.7	-11.781
587.8	-11.712
587.9	-11.648
588	-11.576
588.1	-11.506
588.2	-11.426
588.3	-11.352
588.4	-11.268
588.5	-11.192
588.6	-11.106
588.7	-11.022
588.8	-10.926
588.9	-10.835
589	-10.734
589.1	-10.636
589.2	-10.528
589.3	-10.417
589.4	-10.297
589.5	-10.174
589.6	-10.041
589.7	-9.9045
589.8	-9.7568
589.9	-9.6007
590	-9.4344
590.1	-9.2651
590.2	-9.088
590.3	-8.9045
590.4	-8.7179
590.5	-8.5308
590.6	-8.3418
590.7	-8.1507
590.8	-7.9628
590.9	-7.7784
591	-7.5976
591.1	-7.4185
591.2	-7.2439
591.3	-7.0739
591.4	-6.9106
591.5	-6.7529
591.6	-6.602
591.7	-6.4574
591.8	-6.319
591.9	-6.1856
592	-6.0578
592.1	-5.9351
592.2	-5.8184
592.3	-5.7073
592.4	-5.6025
592.5	-5.5032
592.6	-5.4094
592.7	-5.3198
592.8	-5.2359
592.9	-5.1564
593	-5.0815
593.1	-5.0103
593.2	-4.9439
593.3	-4.8807
593.4	-4.8214
593.5	-4.765
593.6	-4.7118
593.7	-4.6617
593.8	-4.6145
593.9	-4.5703
594	-4.5291
594.1	-4.4899
594.2	-4.4529
594.3	-4.4178
594.4	-4.385
594.5	-4.3543
594.6	-4.3257
594.7	-4.2988
594.8	-4.2735
594.9	-4.2497
595	-4.2272
595.1	-4.2063
595.2	-4.1868
595.3	-4.1693
595.4	-4.1531
595.5	-4.1386
595.6	-4.1254
595.7	-4.1143
595.8	-4.1041
595.9	-4.0947
596	-4.0855
596.1	-4.0774
596.2	-4.0695
596.3	-4.0629
596.4	-4.0573
596.5	-4.0537
596.6	-4.0512
596.7	-4.0499
596.8	-4.0488
596.9	-4.0479
597	-4.0469
597.1	-4.0471
597.2	-4.0493
597.3	-4.0528
597.4	-4.0559
597.5	-4.0591
597.6	-4.0627
597.7	-4.0671
597.8	-4.0722
597.9	-4.0781
598	-4.0849
598.1	-4.0926
598.2	-4.1014
598.3	-4.1108
598.4	-4.1199
598.5	-4.1297
598.6	-4.141
598.7	-4.1518
598.8	-4.1626
598.9	-4.1754
599	-4.1885
599.1	-4.2002
599.2	-4.2128
599.3	-4.2263
599.4	-4.2408
599.5	-4.2556
599.6	-4.2705
599.7	-4.2844
599.8	-4.299
599.9	-4.3135
600	-4.3296
600.1	-4.3462
600.2	-4.3637
600.3	-4.382
600.4	-4.4011
600.5	-4.4193
600.6	-4.4377
600.7	-4.4558
600.8	-4.4743
600.9	-4.4921
601	-4.5109
601.1	-4.5291
601.2	-4.5476
601.3	-4.5651
601.4	-4.583
601.5	-4.6001
601.6	-4.618
601.7	-4.6358
601.8	-4.6545
601.9	-4.6719
602	-4.6896
602.1	-4.7062
602.2	-4.7236
602.3	-4.7411
602.4	-4.76
602.5	-4.7777
602.6	-4.7953
602.7	-4.8113
602.8	-4.8279
602.9	-4.8433
603	-4.859
603.1	-4.8739
603.2	-4.889
603.3	-4.896
603.4	-4.8973
603.5	-4.8989
603.6	-4.9003
603.7	-4.9003
603.8	-4.8994
603.9	-4.897
604	-4.8931
604.1	-4.8878
604.2	-4.8817
604.3	-4.8698
604.4	-4.8517
604.5	-4.8339
604.6	-4.8142
604.7	-4.7933
604.8	-4.7704
604.9	-4.7471
605	-4.7228
605.1	-4.6989
605.2	-4.6728
605.3	-4.6467
605.4	-4.6192
605.5	-4.5901
605.6	-4.5606
605.7	-4.532
605.8	-4.5018
605.9	-4.4702
606	-4.4372
606.1	-4.404
606.2	-4.3704
606.3	-4.3364
606.4	-4.3016
606.5	-4.2669
606.6	-4.2308
606.7	-4.1952
606.8	-4.1604
606.9	-4.1247
607	-4.0886
607.1	-4.054
607.2	-4.0184
607.3	-3.9832
607.4	-3.9493
607.5	-3.9166
607.6	-3.883
607.7	-3.8487
607.8	-3.8151
607.9	-3.7826
608	-3.7512
608.1	-3.7202
608.2	-3.6888
608.3	-3.6566
608.4	-3.6248
608.5	-3.5934
608.6	-3.5631
608.7	-3.5338
608.8	-3.5053
608.9	-3.4776
609	-3.4505
609.1	-3.4238
609.2	-3.3974
609.3	-3.3715
609.4	-3.346
609.5	-3.3206
609.6	-3.2954
609.7	-3.2705
609.8	-3.2465
609.9	-3.2228
610	-3.1999
610.1	-3.1773
610.2	-3.1553
610.3	-3.1331
610.4	-3.1118
610.5	-3.0908
610.6	-3.0703
610.7	-3.0502
610.8	-3.0306
610.9	-3.011
611	-2.9921
611.1	-2.9732
611.2	-2.9546
611.3	-2.9361
611.4	-2.9182
611.5	-2.9003
611.6	-2.8826
611.7	-2.8648
611.8	-2.8474
611.9	-2.8299
612	-2.8128
612.1	-2.7961
612.2	-2.7798
612.3	-2.7641
612.4	-2.7491
612.5	-2.7342
612.6	-2.7198
612.7	-2.7052
612.8	-2.6906
612.9	-2.6756
613	-2.6605
613.1	-2.6454
613.2	-2.6308
613.3	-2.6168
613.4	-2.6038
613.5	-2.5911
613.6	-2.5783
613.7	-2.5646
613.8	-2.5508
613.9	-2.5373
614	-2.5244
614.1	-2.5125
614.2	-2.5007
614.3	-2.4884
614.4	-2.4762
614.5	-2.4642
614.6	-2.4523
614.7	-2.4407
614.8	-2.4294
614.9	-2.4172
615	-2.4051
615.1	-2.3943
615.2	-2.3832
615.3	-2.3714
615.4	-2.3603
615.5	-2.3492
615.6	-2.3378
615.7	-2.327
615.8	-2.3169
615.9	-2.3062
616	-2.295
616.1	-2.2843
616.2	-2.274
616.3	-2.2644
616.4	-2.255
616.5	-2.245
616.6	-2.2346
616.7	-2.2241
616.8	-2.2138
616.9	-2.204
617	-2.1945
617.1	-2.1853
617.2	-2.1767
617.3	-2.1681
617.4	-2.1593
617.5	-2.1506
617.6	-2.1419
617.7	-2.1331
617.8	-2.1241
617.9	-2.115
618	-2.106
618.1	-2.0971
618.2	-2.0883
618.3	-2.0797
618.4	-2.0712
618.5	-2.0629
618.6	-2.055
618.7	-2.0469
618.8	-2.0389
618.9	-2.031
619	-2.0232
619.1	-2.0154
619.2	-2.0077
619.3	-2
619.4	-1.9925
619.5	-1.9848
619.6	-1.9771
619.7	-1.9693
619.8	-1.9616
619.9	-1.9539
620	-1.9462
620.1	-1.9386
620.2	-1.931
620.3	-1.9236
620.4	-1.9163
620.5	-1.9097
620.6	-1.9033
620.7	-1.897
620.8	-1.8906
620.9	-1.8839
621	-1.8769
621.1	-1.8699
621.2	-1.8629
621.3	-1.8561
621.4	-1.8492
621.5	-1.8427
621.6	-1.8367
621.7	-1.8311
621.8	-1.8254
621.9	-1.8189
622	-1.8122
622.1	-1.8058
622.2	-1.7997
622.3	-1.7943
622.4	-1.7889
622.5	-1.7832
622.6	-1.7772
622.7	-1.7714
622.8	-1.7654
622.9	-1.7595
623	-1.754
623.1	-1.749
623.2	-1.7435
623.3	-1.7379
623.4	-1.7328
623.5	-1.7276
623.6	-1.722
623.7	-1.7173
623.8	-1.7125
623.9	-1.707
624	-1.7021
624.1	-1.6979
624.2	-1.6933
624.3	-1.6882
624.4	-1.6834
624.5	-1.6791
624.6	-1.6753
624.7	-1.6712
624.8	-1.6667
624.9	-1.6621
625	-1.6576
625.1	-1.6533
625.2	-1.6492
625.3	-1.6456
625.4	-1.6423
625.5	-1.6391
625.6	-1.6357
625.7	-1.6319
625.8	-1.6279
625.9	-1.6239
626	-1.6199
626.1	-1.616
626.2	-1.6122
626.3	-1.6086
626.4	-1.6052
626.5	-1.602
626.6	-1.5987
626.7	-1.5954
626.8	-1.5924
626.9	-1.5895
627	-1.5866
627.1	-1.5839
627.2	-1.5811
627.3	-1.5785
627.4	-1.5759
627.5	-1.5734
627.6	-1.5708
627.7	-1.5682
627.8	-1.5656
627.9	-1.5633
628	-1.5609
628.1	-1.5585
628.2	-1.5563
628.3	-1.5542
628.4	-1.5522
628.5	-1.5499
628.6	-1.5476
628.7	-1.5451
628.8	-1.5426
628.9	-1.5401
629	-1.5375
629.1	-1.5349
629.2	-1.5321
629.3	-1.5295
629.4	-1.527
629.5	-1.5249
629.6	-1.5232
629.7	-1.5217
629.8	-1.52
629.9	-1.5178
630	-1.5153
630.1	-1.5128
630.2	-1.5103
630.3	-1.5079
630.4	-1.506
630.5	-1.5045
630.6	-1.5027
630.7	-1.5004
630.8	-1.4979
630.9	-1.4955
631	-1.4931
631.1	-1.4907
631.2	-1.4882
631.3	-1.4855
631.4	-1.483
631.5	-1.481
631.6	-1.4792
631.7	-1.4769
631.8	-1.4744
631.9	-1.4725
632	-1.4704
632.1	-1.4679
632.2	-1.466
632.3	-1.4639
632.4	-1.4612
632.5	-1.4585
632.6	-1.4562
632.7	-1.4545
632.8	-1.4525
632.9	-1.4499
633	-1.4471
633.1	-1.4445
633.2	-1.4421
633.3	-1.4401
633.4	-1.4382
633.5	-1.4364
633.6	-1.4344
633.7	-1.4319
633.8	-1.4292
633.9	-1.4264
634	-1.4235
634.1	-1.4207
634.2	-1.4178
634.3	-1.4149
634.4	-1.4123
634.5	-1.4098
634.6	-1.4073
634.7	-1.4049
634.8	-1.4025
634.9	-1.4002
635	-1.3978
635.1	-1.3957
635.2	-1.3935
635.3	-1.3913
635.4	-1.3891
635.5	-1.3871
635.6	-1.3849
635.7	-1.3828
635.8	-1.3806
635.9	-1.3786
636	-1.3765
636.1	-1.3747
636.2	-1.3729
636.3	-1.3712
636.4	-1.3693
636.5	-1.3674
636.6	-1.3655
636.7	-1.3633
636.8	-1.3611
636.9	-1.359
637	-1.3567
637.1	-1.3542
637.2	-1.3516
637.3	-1.349
637.4	-1.3465
637.5	-1.3445
637.6	-1.3428
637.7	-1.3414
637.8	-1.34
637.9	-1.3383
638	-1.3361
638.1	-1.3337
638.2	-1.3312
638.3	-1.3289
638.4	-1.3272
638.5	-1.3259
638.6	-1.3244
638.7	-1.3227
638.8	-1.3205
638.9	-1.318
639	-1.316
639.1	-1.3147
639.2	-1.3137
639.3	-1.3122
639.4	-1.3106
639.5	-1.3088
639.6	-1.3074
639.7	-1.3061
639.8	-1.3046
639.9	-1.3027
640	-1.3013
640.1	-1.2999
640.2	-1.2981
640.3	-1.2968
640.4	-1.2958
640.5	-1.294
640.6	-1.2926
640.7	-1.2918
640.8	-1.2905
640.9	-1.2888
641	-1.2875
641.1	-1.2867
641.2	-1.2859
641.3	-1.2847
641.4	-1.2831
641.5	-1.2816
641.6	-1.2802
641.7	-1.2792
641.8	-1.2785
641.9	-1.2779
642	-1.2773
642.1	-1.2764
642.2	-1.2752
642.3	-1.2736
642.4	-1.272
642.5	-1.2705
642.6	-1.2692
642.7	-1.2681
642.8	-1.2671
642.9	-1.266
643	-1.2649
643.1	-1.2641
643.2	-1.2632
643.3	-1.2624
643.4	-1.2616
643.5	-1.2609
643.6	-1.2601
643.7	-1.2594
643.8	-1.2586
643.9	-1.2578
644	-1.2569
644.1	-1.2559
644.2	-1.2548
644.3	-1.2541
644.4	-1.2534
644.5	-1.2525
644.6	-1.2516
644.7	-1.251
644.8	-1.2505
644.9	-1.2501
645	-1.2497
645.1	-1.2493
645.2	-1.249
645.3	-1.2486
645.4	-1.2482
645.5	-1.2479
645.6	-1.2473
645.7	-1.2467
645.8	-1.2461
645.9	-1.2451
646	-1.2439
646.1	-1.243
646.2	-1.2422
646.3	-1.2417
646.4	-1.2417
646.5	-1.2419
646.6	-1.2418
646.7	-1.2415
646.8	-1.2409
646.9	-1.2399
647	-1.239
647.1	-1.2387
647.2	-1.2389
647.3	-1.2389
647.4	-1.2385
647.5	-1.2379
647.6	-1.237
647.7	-1.2362
647.8	-1.2355
647.9	-1.2346
648	-1.234
648.1	-1.2335
648.2	-1.2333
648.3	-1.233
648.4	-1.2322
648.5	-1.2319
648.6	-1.2317
648.7	-1.231
648.8	-1.2304
648.9	-1.2301
649	-1.2295
649.1	-1.2286
649.2	-1.2281
649.3	-1.2279
649.4	-1.2275
649.5	-1.2266
649.6	-1.2255
649.7	-1.2245
649.8	-1.2238
649.9	-1.2235
650	-1.2235
650.1	-1.223
650.2	-1.2221
650.3	-1.2208
650.4	-1.2193
650.5	-1.2179
650.6	-1.2166
650.7	-1.2155
650.8	-1.2143
650.9	-1.2133
651	-1.2123
651.1	-1.2114
651.2	-1.2105
651.3	-1.2097
651.4	-1.2089
651.5	-1.2082
651.6	-1.2072
651.7	-1.2062
651.8	-1.2052
651.9	-1.2042
652	-1.2031
652.1	-1.2019
652.2	-1.2006
652.3	-1.1994
652.4	-1.1982
652.5	-1.197
652.6	-1.1958
652.7	-1.1946
652.8	-1.1935
652.9	-1.1926
653	-1.1919
653.1	-1.1912
653.2	-1.1905
653.3	-1.19
653.4	-1.1895
653.5	-1.1891
653.6	-1.1887
653.7	-1.188
653.8	-1.1872
653.9	-1.1861
654	-1.1851
654.1	-1.1839
654.2	-1.1826
654.3	-1.1814
654.4	-1.1803
654.5	-1.1795
654.6	-1.1789
654.7	-1.1788
654.8	-1.1784
654.9	-1.1777
655	-1.1768
655.1	-1.1757
655.2	-1.1745
655.3	-1.1737
655.4	-1.1733
655.5	-1.1729
655.6	-1.1723
655.7	-1.1712
655.8	-1.1701
655.9	-1.169
656	-1.1682
656.1	-1.1677
656.2	-1.1671
656.3	-1.1661
656.4	-1.165
656.5	-1.164
656.6	-1.1634
656.7	-1.1625
656.8	-1.1613
656.9	-1.1609
657	-1.1602
657.1	-1.1592
657.2	-1.1585
657.3	-1.1578
657.4	-1.1566
657.5	-1.1557
657.6	-1.155
657.7	-1.1546
657.8	-1.1537
657.9	-1.1524
658	-1.1511
658.1	-1.1502
658.2	-1.1494
658.3	-1.1489
658.4	-1.1484
658.5	-1.1475
658.6	-1.1464
658.7	-1.1451
658.8	-1.1436
658.9	-1.1421
659	-1.1407
659.1	-1.1396
659.2	-1.1385
659.3	-1.1375
659.4	-1.1365
659.5	-1.1359
659.6	-1.1352
659.7	-1.1345
659.8	-1.1338
659.9	-1.1332
660	-1.1326
660.1	-1.1319
660.2	-1.131
660.3	-1.1301
660.4	-1.1292
660.5	-1.1281
660.6	-1.1271
660.7	-1.1261
660.8	-1.1252
660.9	-1.1242
661	-1.1232
661.1	-1.1221
661.2	-1.1212
661.3	-1.1204
661.4	-1.1198
661.5	-1.1192
661.6	-1.1188
661.7	-1.1183
661.8	-1.118
661.9	-1.1178
662	-1.1177
662.1	-1.1177
662.2	-1.1176
662.3	-1.1174
662.4	-1.117
662.5	-1.1164
662.6	-1.1156
662.7	-1.1148
662.8	-1.1141
662.9	-1.1136
663	-1.1134
663.1	-1.1134
663.2	-1.1137
663.3	-1.1136
663.4	-1.1132
663.5	-1.1128
663.6	-1.1122
663.7	-1.1116
663.8	-1.1115
663.9	-1.1117
664	-1.1117
664.1	-1.1113
664.2	-1.1107
664.3	-1.1101
664.4	-1.1095
664.5	-1.1088
664.6	-1.1081
664.7	-1.1076
664.8	-1.1075
664.9	-1.1075
665	-1.1072
665.1	-1.1068
665.2	-1.1067
665.3	-1.1061
665.4	-1.1054
665.5	-1.1054
665.6	-1.1053
665.7	-1.1046
665.8	-1.1042
665.9	-1.1042
666	-1.104
666.1	-1.1033
666.2	-1.1026
666.3	-1.1019
666.4	-1.1015
666.5	-1.1014
666.6	-1.1015
666.7	-1.1012
666.8	-1.1006
666.9	-1.0998
667	-1.099
667.1	-1.0982
667.2	-1.0976
667.3	-1.0969
667.4	-1.0962
667.5	-1.0958
667.6	-1.0954
667.7	-1.0951
667.8	-1.0949
667.9	-1.0947
668	-1.0944
668.1	-1.0941
668.2	-1.0936
668.3	-1.093
668.4	-1.0924
668.5	-1.0918
668.6	-1.0911
668.7	-1.0904
668.8	-1.0896
668.9	-1.0888
669	-1.0881
669.1	-1.0873
669.2	-1.0865
669.3	-1.0858
669.4	-1.0852
669.5	-1.0846
669.6	-1.0839
669.7	-1.0834
669.8	-1.083
669.9	-1.0827
670	-1.0825
670.1	-1.0826
670.2	-1.0825
670.3	-1.0828
670.4	-1.083
670.5	-1.0829
670.6	-1.0827
670.7	-1.0823
670.8	-1.0819
670.9	-1.0813
671	-1.0807
671.1	-1.0801
671.2	-1.0796
671.3	-1.0795
671.4	-1.0797
671.5	-1.0801
671.6	-1.0802
671.7	-1.08
671.8	-1.0795
671.9	-1.079
672	-1.0786
672.1	-1.0788
672.2	-1.0792
672.3	-1.0792
672.4	-1.0788
672.5	-1.0784
672.6	-1.0779
672.7	-1.0776
672.8	-1.0772
672.9	-1.0768
673	-1.0766
673.1	-1.0765
673.2	-1.0767
673.3	-1.0767
673.4	-1.0762
673.5	-1.0761
673.6	-1.0761
673.7	-1.0759
673.8	-1.0759
673.9	-1.0758
674	-1.0753
674.1	-1.075
674.2	-1.075
674.3	-1.0751
674.4	-1.075
674.5	-1.0744
674.6	-1.074
674.7	-1.074
674.8	-1.0741
674.9	-1.0743
675	-1.0742
675.1	-1.074
675.2	-1.0736
675.3	-1.0731
675.4	-1.0726
675.5	-1.0723
675.6	-1.0721
675.7	-1.072
675.8	-1.0722
675.9	-1.0725
676	-1.0728
676.1	-1.0731
676.2	-1.0732
676.3	-1.0732
676.4	-1.0732
676.5	-1.0732
676.6	-1.0729
676.7	-1.0726
676.8	-1.0723
676.9	-1.0719
677	-1.0715
677.1	-1.0711
677.2	-1.0707
677.3	-1.0704
677.4	-1.07
677.5	-1.0697
677.6	-1.0693
677.7	-1.0688
677.8	-1.0683
677.9	-1.0679
678	-1.0674
678.1	-1.0668
678.2	-1.0661
678.3	-1.0655
678.4	-1.065
678.5	-1.0645
678.6	-1.064
678.7	-1.0638
678.8	-1.0637
678.9	-1.0637
679	-1.0638
679.1	-1.064
679.2	-1.0642
679.3	-1.0643
679.4	-1.0641
679.5	-1.0637
679.6	-1.0631
679.7	-1.0624
679.8	-1.0619
679.9	-1.0618
680	-1.062
680.1	-1.0624
680.2	-1.0625
680.3	-1.0622
680.4	-1.0616
680.5	-1.0611
680.6	-1.0609
680.7	-1.0612
680.8	-1.0616
680.9	-1.0617
681	-1.0614
681.1	-1.0612
681.2	-1.0611
681.3	-1.061
681.4	-1.0611
681.5	-1.0614
681.6	-1.0613
681.7	-1.0611
681.8	-1.0611
681.9	-1.0609
682	-1.0605
682.1	-1.0608
682.2	-1.061
682.3	-1.0608
682.4	-1.0606
682.5	-1.0609
682.6	-1.061
682.7	-1.0607
682.8	-1.0603
682.9	-1.0602
683	-1.0604
683.1	-1.0606
683.2	-1.0608
683.3	-1.0608
683.4	-1.0605
683.5	-1.0601
683.6	-1.0597
683.7	-1.0596
683.8	-1.0595
683.9	-1.0593
684	-1.0593
684.1	-1.0596
684.2	-1.0599
684.3	-1.0602
684.4	-1.0605
684.5	-1.0605
684.6	-1.0604
684.7	-1.0602
684.8	-1.0599
684.9	-1.0595
685	-1.0591
685.1	-1.0587
685.2	-1.0583
685.3	-1.0577
685.4	-1.0572
685.5	-1.0567
685.6	-1.0562
685.7	-1.0556
685.8	-1.0551
685.9	-1.0547
686	-1.0541
686.1	-1.0535
686.2	-1.0528
686.3	-1.0523
686.4	-1.0517
686.5	-1.0512
686.6	-1.0509
686.7	-1.0507
686.8	-1.0506
686.9	-1.0507
687	-1.0507
687.1	-1.0508
687.2	-1.0507
687.3	-1.0507
687.4	-1.0504
687.5	-1.05
687.6	-1.0493
687.7	-1.0485
687.8	-1.0477
687.9	-1.0471
688	-1.0469
688.1	-1.0469
688.2	-1.0471
688.3	-1.047
688.4	-1.0466
688.5	-1.0458
688.6	-1.045
688.7	-1.0447
688.8	-1.0448
688.9	-1.0449
689	-1.0447
689.1	-1.044
689.2	-1.0432
689.3	-1.0425
689.4	-1.0419
689.5	-1.0412
689.6	-1.0405
689.7	-1.0399
689.8	-1.0396
689.9	-1.0394
690	-1.0388
690.1	-1.0382
690.2	-1.0379
690.3	-1.0373
690.4	-1.0367
690.5	-1.0364
690.6	-1.0358
690.7	-1.0351
690.8	-1.0348
690.9	-1.0347
691	-1.0342
691.1	-1.0334
691.2	-1.0327
691.3	-1.0322
691.4	-1.0319
691.5	-1.0318
691.6	-1.0314
691.7	-1.0306
691.8	-1.0298
691.9	-1.029
692	-1.0283
692.1	-1.0279
692.2	-1.0277
692.3	-1.0277
692.4	-1.0277
692.5	-1.0276
692.6	-1.0274
692.7	-1.0269
692.8	-1.0263
692.9	-1.0256
693	-1.0249
693.1	-1.0243
693.2	-1.0237
693.3	-1.023
693.4	-1.0224
693.5	-1.0219
693.6	-1.0214
693.7	-1.021
693.8	-1.0206
693.9	-1.0202
694	-1.0198
694.1	-1.0194
694.2	-1.019
694.3	-1.0187
694.4	-1.0185
694.5	-1.0182
694.6	-1.0179
694.7	-1.0175
694.8	-1.0172
694.9	-1.0169
695	-1.0164
695.1	-1.0158
695.2	-1.0151
695.3	-1.0142
695.4	-1.0134
695.5	-1.0125
695.6	-1.0116
695.7	-1.0107
695.8	-1.0097
695.9	-1.0088
696	-1.008
696.1	-1.0074
696.2	-1.0071
696.3	-1.0069
696.4	-1.0066
696.5	-1.0059
696.6	-1.0051
696.7	-1.004
696.8	-1.0028
696.9	-1.002
697	-1.0016
697.1	-1.0014
697.2	-1.0009
697.3	-1.0003
697.4	-0.99932
697.5	-0.99816
697.6	-0.99718
697.7	-0.99638
697.8	-0.99574
697.9	-0.99503
698	-0.99422
698.1	-0.99321
698.2	-0.99239
698.3	-0.99201
698.4	-0.99144
698.5	-0.99058
698.6	-0.99015
698.7	-0.98951
698.8	-0.98864
698.9	-0.98823
699	-0.98789
699.1	-0.987
699.2	-0.98615
699.3	-0.98543
699.4	-0.98487
699.5	-0.98406
699.6	-0.98284
699.7	-0.9815
699.8	-0.98045
699.9	-0.97945
700	-0.97861
700.1	-0.97785
700.2	-0.97705
700.3	-0.97593
700.4	-0.9747
700.5	-0.97334
700.6	-0.972
700.7	-0.97046
700.8	-0.96901
700.9	-0.96759
701	-0.96625
701.1	-0.96491
701.2	-0.96361
701.3	-0.96191
701.4	-0.95999
701.5	-0.958
701.6	-0.956
701.7	-0.95377
701.8	-0.95142
701.9	-0.94887
702	-0.94619
702.1	-0.94316
702.2	-0.94009
702.3	-0.93731
702.4	-0.93491
702.5	-0.93224
702.6	-0.92948
702.7	-0.92649
702.8	-0.9235
702.9	-0.92045
703	-0.91744
703.1	-0.91419
703.2	-0.91094
703.3	-0.90559
703.4	-0.89821
703.5	-0.89068
703.6	-0.88309
703.7	-0.87546
703.8	-0.86756
703.9	-0.8593
704	-0.85072
704.1	-0.84189
704.2	-0.83269
704.3	-0.82173
704.4	-0.80914
704.5	-0.79674
704.6	-0.78434
704.7	-0.7724
704.8	-0.76047
704.9	-0.74831
705	-0.73592
705.1	-0.7235
705.2	-0.71088
705.3	-0.69877
705.4	-0.68733
705.5	-0.67633
705.6	-0.66529
705.7	-0.65403
705.8	-0.6426
705.9	-0.63127
706	-0.62007
706.1	-0.60902
706.2	-0.59801
706.3	-0.58695
706.4	-0.57592
706.5	-0.5655
706.6	-0.55522
706.7	-0.54476
706.8	-0.53455
706.9	-0.52457
707	-0.51449
707.1	-0.5049
707.2	-0.49565
707.3	-0.48633
707.4	-0.47715
707.5	-0.46843
707.6	-0.45995
707.7	-0.4514
707.8	-0.44285
707.9	-0.43456
708	-0.42662
708.1	-0.41911
708.2	-0.4117
708.3	-0.40419
708.4	-0.39666
708.5	-0.38915
708.6	-0.38178
708.7	-0.37463
708.8	-0.36772
708.9	-0.36097
709	-0.35444
709.1	-0.34815
709.2	-0.34207
709.3	-0.3362
709.4	-0.33046
709.5	-0.32483
709.6	-0.31924
709.7	-0.31365
709.8	-0.30816
709.9	-0.3027
710	-0.29732
710.1	-0.29205
710.2	-0.28691
710.3	-0.28176
710.4	-0.2767
710.5	-0.27177
710.6	-0.26694
710.7	-0.2622
710.8	-0.25759
710.9	-0.25315
711	-0.24874
711.1	-0.24433
711.2	-0.24002
711.3	-0.23582
711.4	-0.23174
711.5	-0.22772
711.6	-0.22376
711.7	-0.2198
711.8	-0.21594
711.9	-0.21221
712	-0.20858
712.1	-0.20509
712.2	-0.20179
712.3	-0.19861
712.4	-0.19548
712.5	-0.19238
712.6	-0.18933
712.7	-0.18627
712.8	-0.18321
712.9	-0.18018
713	-0.17714
713.1	-0.1741
713.2	-0.17115
713.3	-0.16838
713.4	-0.16576
713.5	-0.16321
713.6	-0.16064
713.7	-0.15797
713.8	-0.15527
713.9	-0.15265
714	-0.1502
714.1	-0.14788
714.2	-0.14557
714.3	-0.14325
714.4	-0.14096
714.5	-0.13871
714.6	-0.13651
714.7	-0.13444
714.8	-0.13236
714.9	-0.13013
715	-0.12794
715.1	-0.12597
715.2	-0.124
715.3	-0.12193
715.4	-0.12001
715.5	-0.11807
715.6	-0.11606
715.7	-0.11416
715.8	-0.11239
715.9	-0.11057
716	-0.10868
716.1	-0.10686
716.2	-0.10516
716.3	-0.10356
716.4	-0.10196
716.5	-0.10028
716.6	-0.098586
716.7	-0.096876
716.8	-0.095191
716.9	-0.093598
717	-0.092085
717.1	-0.090637
717.2	-0.089263
717.3	-0.087907
717.4	-0.086537
717.5	-0.085183
717.6	-0.083793
717.7	-0.082371
717.8	-0.080943
717.9	-0.079491
718	-0.078071
718.1	-0.076667
718.2	-0.075274
718.3	-0.073924
718.4	-0.072594
718.5	-0.071283
718.6	-0.070014
718.7	-0.068774
718.8	-0.067542
718.9	-0.066354
719	-0.065191
719.1	-0.064043
719.2	-0.062886
719.3	-0.061766
719.4	-0.060689
719.5	-0.059606
719.6	-0.058518
719.7	-0.057431
719.8	-0.056346
719.9	-0.055251
720	-0.05417
720.1	-0.053109
720.2	-0.052083
720.3	-0.051078
720.4	-0.050082
720.5	-0.049115
720.6	-0.048178
720.7	-0.047298
720.8	-0.046475
720.9	-0.045695
721	-0.044901
721.1	-0.04406
721.2	-0.043187
721.3	-0.042306
721.4	-0.041412
721.5	-0.040537
721.6	-0.039751
721.7	-0.039065
721.8	-0.038392
721.9	-0.037663
722	-0.036896
722.1	-0.036104
722.2	-0.035318
722.3	-0.034616
722.4	-0.033997
722.5	-0.033372
722.6	-0.032715
722.7	-0.032034
722.8	-0.031354
722.9	-0.030712
723	-0.030114
723.1	-0.029526
723.2	-0.028869
723.3	-0.028216
723.4	-0.027634
723.5	-0.027015
723.6	-0.026391
723.7	-0.025853
723.8	-0.025283
723.9	-0.024673
724	-0.024126
724.1	-0.023599
724.2	-0.023026
724.3	-0.022455
724.4	-0.021949
724.5	-0.021493
724.6	-0.021022
724.7	-0.020496
724.8	-0.019944
724.9	-0.019404
725	-0.018891
725.1	-0.018426
725.2	-0.018007
725.3	-0.017595
725.4	-0.017177
725.5	-0.016748
725.6	-0.016289
725.7	-0.015826
725.8	-0.015357
725.9	-0.01489
726	-0.014429
726.1	-0.013973
726.2	-0.013535
726.3	-0.013113
726.4	-0.012709
726.5	-0.012328
726.6	-0.011978
726.7	-0.011643
726.8	-0.011317
726.9	-0.011001
727	-0.010694
727.1	-0.010392
727.2	-0.01009
727.3	-0.0098047
727.4	-0.0095233
727.5	-0.009242
727.6	-0.0089591
727.7	-0.0086591
727.8	-0.008367
727.9	-0.0080808
728	-0.0078127
728.1	-0.0075657
728.2	-0.0073151
728.3	-0.0070659
728.4	-0.0068117
728.5	-0.006551
728.6	-0.0062806
728.7	-0.0059992
728.8	-0.0057169
728.9	-0.005427
729	-0.0051231
729.1	-0.0048159
729.2	-0.0045
729.3	-0.0041796
729.4	-0.003882
729.5	-0.0036088
729.6	-0.0033701
729.7	-0.0031631
729.8	-0.0029605
729.9	-0.0027454
730	-0.0024955
730.1	-0.0022198
730.2	-0.0019513
730.3	-0.0016901
730.4	-0.0014592
730.5	-0.0012682
730.6	-0.0010754
730.7	-0.00085557
730.8	-0.0006148
730.9	-0.0003649
731	-0.00011155
731.1	0.00011905
731.2	0.0003462
731.3	0.0005795
731.4	0.00079919
731.5	0.00097281
731.6	0.0011242
731.7	0.0013286
731.8	0.0015301
731.9	0.0016927
732	0.0018784
732.1	0.0020724
732.2	0.0022301
732.3	0.0024107
732.4	0.0026176
732.5	0.0027723
732.6	0.0028953
732.7	0.0030581
732.8	0.0032629
732.9	0.0034536
733	0.0036083
733.1	0.003724
733.2	0.0038293
733.3	0.0039647
733.4	0.0041228
733.5	0.0043016
733.6	0.0044826
733.7	0.0046427
733.8	0.0047903
733.9	0.0049355
734	0.005061
734.1	0.0051651
734.2	0.0052655
734.3	0.0053694
734.4	0.0054696
734.5	0.0055775
734.6	0.0057049
734.7	0.005848
734.8	0.0060008
734.9	0.0061533
735	0.006308
735.1	0.0064546
735.2	0.0065988
735.3	0.0067506
735.4	0.0068976
735.5	0.0070341
735.6	0.0071627
735.7	0.0072936
735.8	0.0074224
735.9	0.007542
736	0.0076578
736.1	0.0077788
736.2	0.0079049
736.3	0.0080254
736.4	0.0081408
736.5	0.0082609
736.6	0.0083802
736.7	0.0084927
736.8	0.0086146
736.9	0.0087309
737	0.0088378
737.1	0.0089454
737.2	0.0090363
737.3	0.0091082
737.4	0.0091645
737.5	0.0092172
737.6	0.0092729
737.7	0.009335
737.8	0.0094053
737.9	0.0094905
738	0.0095893
738.1	0.0096858
738.2	0.009786
738.3	0.0098789
738.4	0.0099407
738.5	0.0099786
738.6	0.010025
738.7	0.010091
738.8	0.010172
738.9	0.010272
739	0.010364
739.1	0.010412
739.2	0.010438
739.3	0.010475
739.4	0.010524
739.5	0.010573
739.6	0.010613
739.7	0.010651
739.8	0.01071
739.9	0.010787
740	0.010842
740.1	0.0109
740.2	0.010974
740.3	0.011019
740.4	0.011066
740.5	0.011142
740.6	0.011198
740.7	0.011236
740.8	0.011302
740.9	0.011372
741	0.011419
741.1	0.011454
741.2	0.011497
741.3	0.011567
741.4	0.011645
741.5	0.011707
741.6	0.011748
741.7	0.011774
741.8	0.011801
741.9	0.011835
742	0.011882
742.1	0.011945
742.2	0.012016
742.3	0.01208
742.4	0.012132
742.5	0.012182
742.6	0.012227
742.7	0.012258
742.8	0.01228
742.9	0.012296
743	0.012308
743.1	0.01232
743.2	0.01234
743.3	0.012371
743.4	0.012407
743.5	0.012448
743.6	0.0125
743.7	0.012554
743.8	0.012599
743.9	0.01265
744	0.012706
744.1	0.01276
744.2	0.012815
744.3	0.012867
744.4	0.012919
744.5	0.012964
744.6	0.013015
744.7	0.013067
744.8	0.013117
744.9	0.013167
745	0.013215
745.1	0.01326
745.2	0.0133
745.3	0.013334
745.4	0.01336
745.5	0.013378
745.6	0.013388
745.7	0.013393
745.8	0.013393
745.9	0.013391
746	0.013394
746.1	0.013411
746.2	0.013437
746.3	0.013472
746.4	0.013517
746.5	0.013558
746.6	0.013587
746.7	0.013606
746.8	0.013612
746.9	0.013606
747	0.013615
747.1	0.013647
747.2	0.013684
747.3	0.013717
747.4	0.013736
747.5	0.013741
747.6	0.013742
747.7	0.013743
747.8	0.013745
747.9	0.013747
748	0.013749
748.1	0.013767
748.2	0.013804
748.3	0.013825
748.4	0.013832
748.5	0.013855
748.6	0.013878
748.7	0.013892
748.8	0.013913
748.9	0.013931
749	0.013937
749.1	0.013956
749.2	0.013989
749.3	0.014014
749.4	0.014018
749.5	0.014013
749.6	0.014021
749.7	0.014049
749.8	0.014081
749.9	0.014104
750	0.014117
750.1	0.014116
750.2	0.014106
750.3	0.014103
750.4	0.014113
750.5	0.01413
750.6	0.014152
750.7	0.014181
750.8	0.014214
750.9	0.014239
751	0.014255
751.1	0.01427
751.2	0.014286
751.3	0.014296
751.4	0.014298
751.5	0.014294
751.6	0.014288
751.7	0.01428
751.8	0.014271
751.9	0.014264
752	0.014256
752.1	0.014251
752.2	0.014247
752.3	0.014246
752.4	0.014248
752.5	0.014253
752.6	0.014256
752.7	0.014252
752.8	0.014248
752.9	0.014247
753	0.014245
753.1	0.014239
753.2	0.014237
753.3	0.014236
753.4	0.014229
753.5	0.014223
753.6	0.014223
753.7	0.014227
753.8	0.014238
753.9	0.014256
754	0.014282
754.1	0.014313
754.2	0.014344
754.3	0.01437
754.4	0.014392
754.5	0.014411
754.6	0.014417
754.7	0.014411
754.8	0.014399
754.9	0.014396
755	0.014407
755.1	0.014428
755.2	0.01445
755.3	0.014462
755.4	0.014464
755.5	0.014453
755.6	0.014444
755.7	0.014448
755.8	0.014465
755.9	0.014485
756	0.014502
756.1	0.014515
756.2	0.01453
756.3	0.014544
756.4	0.01455
756.5	0.014539
756.6	0.014533
756.7	0.014543
756.8	0.014538
756.9	0.014534
757	0.014543
757.1	0.014534
757.2	0.014525
757.3	0.014535
757.4	0.014538
757.5	0.014523
757.6	0.014516
757.7	0.014527
757.8	0.014537
757.9	0.014535
758	0.014522
758.1	0.014506
758.2	0.014502
758.3	0.014512
758.4	0.014524
758.5	0.014534
758.6	0.01454
758.7	0.014534
758.8	0.014521
758.9	0.014505
759	0.014492
759.1	0.014488
759.2	0.014491
759.3	0.014503
759.4	0.014518
759.5	0.014523
759.6	0.014526
759.7	0.01453
759.8	0.014531
759.9	0.014527
760	0.014524
760.1	0.014521
760.2	0.014512
760.3	0.014498
760.4	0.01448
760.5	0.014464
760.6	0.014446
760.7	0.014432
760.8	0.01442
760.9	0.014404
761	0.014389
761.1	0.014373
761.2	0.014355
761.3	0.014339
761.4	0.014327
761.5	0.014315
761.6	0.014306
761.7	0.014292
761.8	0.014277
761.9	0.014265
762	0.014257
762.1	0.014258
762.2	0.014263
762.3	0.014266
762.4	0.014274
762.5	0.014284
762.6	0.014294
762.7	0.014305
762.8	0.014314
762.9	0.01432
763	0.014319
763.1	0.014305
763.2	0.014285
763.3	0.014272
763.4	0.014269
763.5	0.014274
763.6	0.014283
763.7	0.01429
763.8	0.014287
763.9	0.014272
764	0.014254
764.1	0.014244
764.2	0.014245
764.3	0.014254
764.4	0.014263
764.5	0.014268
764.6	0.014268
764.7	0.014263
764.8	0.014251
764.9	0.014242
765	0.014246
765.1	0.01424
765.2	0.014227
765.3	0.014223
765.4	0.014221
765.5	0.014211
765.6	0.014208
765.7	0.014211
765.8	0.014202
765.9	0.014183
766	0.014177
766.1	0.014179
766.2	0.014177
766.3	0.014164
766.4	0.014146
766.5	0.014129
766.6	0.014121
766.7	0.014123
766.8	0.014125
766.9	0.014121
767	0.014113
767.1	0.014101
767.2	0.014084
767.3	0.014064
767.4	0.014043
767.5	0.014026
767.6	0.014015
767.7	0.014011
767.8	0.014013
767.9	0.014018
768	0.014022
768.1	0.014022
768.2	0.014025
768.3	0.014027
768.4	0.014025
768.5	0.014022
768.6	0.014018
768.7	0.014013
768.8	0.014003
768.9	0.013992
769	0.013981
769.1	0.013974
769.2	0.013965
769.3	0.013953
769.4	0.01394
769.5	0.013927
769.6	0.013918
769.7	0.013909
769.8	0.0139
769.9	0.013893
770	0.013886
770.1	0.013878
770.2	0.013872
770.3	0.013866
770.4	0.013862
770.5	0.01386
770.6	0.013855
770.7	0.013846
770.8	0.013831
770.9	0.013805
771	0.013778
771.1	0.013755
771.2	0.013735
771.3	0.013721
771.4	0.013714
771.5	0.013714
771.6	0.013713
771.7	0.013705
771.8	0.01369
771.9	0.013665
772	0.013641
772.1	0.013628
772.2	0.013625
772.3	0.013622
772.4	0.013616
772.5	0.013599
772.6	0.013573
772.7	0.013547
772.8	0.013523
772.9	0.013505
773	0.013496
773.1	0.013492
773.2	0.013484
773.3	0.013467
773.4	0.013452
773.5	0.013447
773.6	0.013437
773.7	0.013429
773.8	0.013423
773.9	0.013406
774	0.013392
774.1	0.01339
774.2	0.013384
774.3	0.013368
774.4	0.013351
774.5	0.013344
774.6	0.013339
774.7	0.013335
774.8	0.013325
774.9	0.013306
775	0.013285
775.1	0.013271
775.2	0.013265
775.3	0.013264
775.4	0.013264
775.5	0.013261
775.6	0.013253
775.7	0.013243
775.8	0.013227
775.9	0.013206
776	0.013183
776.1	0.013165
776.2	0.013148
776.3	0.013134
776.4	0.013125
776.5	0.013118
776.6	0.013113
776.7	0.01311
776.8	0.013108
776.9	0.013104
777	0.013098
777.1	0.013091
777.2	0.013084
777.3	0.013076
777.4	0.013067
777.5	0.013057
777.6	0.013044
777.7	0.013032
777.8	0.01302
777.9	0.013008
778	0.012997
778.1	0.012987
778.2	0.012977
778.3	0.012966
778.4	0.012956
778.5	0.012947
778.6	0.012939
778.7	0.012931
778.8	0.012922
778.9	0.012914
779	0.012904
779.1	0.012888
779.2	0.012869
779.3	0.012846
779.4	0.01282
779.5	0.012795
779.6	0.012772
779.7	0.012756
779.8	0.012743
779.9	0.012731
780	0.012724
780.1	0.012717
780.2	0.012707
780.3	0.012688
780.4	0.012665
780.5	0.012643
780.6	0.012624
780.7	0.012612
780.8	0.012604
780.9	0.012597
781	0.012589
781.1	0.012581
781.2	0.01257
781.3	0.012558
781.4	0.012545
781.5	0.012524
781.6	0.012501
781.7	0.012491
781.8	0.01248
781.9	0.012462
782	0.012446
782.1	0.012429
782.2	0.01241
782.3	0.0124
782.4	0.012388
782.5	0.012369
782.6	0.012351
782.7	0.012341
782.8	0.012333
782.9	0.012317
783	0.012297
783.1	0.012278
783.2	0.012265
783.3	0.012258
783.4	0.012248
783.5	0.012236
783.6	0.012221
783.7	0.012202
783.8	0.012181
783.9	0.012163
784	0.012147
784.1	0.012134
784.2	0.012126
784.3	0.012121
784.4	0.012114
784.5	0.012106
784.6	0.012097
784.7	0.012084
784.8	0.012069
784.9	0.012053
785	0.012034
785.1	0.012012
785.2	0.011991
785.3	0.011971
785.4	0.011952
785.5	0.011931
785.6	0.011914
785.7	0.0119
785.8	0.011886
785.9	0.011874
786	0.011863
786.1	0.011851
786.2	0.011837
786.3	0.011821
786.4	0.011804
786.5	0.011787
786.6	0.011772
786.7	0.01176
786.8	0.011752
786.9	0.011745
787	0.01174
787.1	0.011736
787.2	0.011733
787.3	0.011729
787.4	0.011719
787.5	0.011703
787.6	0.011687
787.7	0.011673
787.8	0.011663
787.9	0.011659
788	0.011656
788.1	0.01165
788.2	0.011638
788.3	0.011618
788.4	0.011598
788.5	0.011589
788.6	0.011585
788.7	0.01158
788.8	0.01157
788.9	0.011552
789	0.011533
789.1	0.011519
789.2	0.011511
789.3	0.011507
789.4	0.011503
789.5	0.011498
789.6	0.011489
789.7	0.011477
789.8	0.011459
789.9	0.011442
790	0.011432
790.1	0.01142
790.2	0.011403
790.3	0.011392
790.4	0.011383
790.5	0.011364
790.6	0.011347
790.7	0.011338
790.8	0.011328
790.9	0.011311
791	0.011294
791.1	0.011285
791.2	0.011277
791.3	0.011266
791.4	0.011254
791.5	0.011235
791.6	0.011214
791.7	0.011196
791.8	0.011183
791.9	0.011174
792	0.011167
792.1	0.011159
792.2	0.011152
792.3	0.011143
792.4	0.011133
792.5	0.011121
792.6	0.011106
792.7	0.01109
792.8	0.011073
792.9	0.011054
793	0.011034
793.1	0.011015
793.2	0.010997
793.3	0.010979
793.4	0.010962
793.5	0.010947
793.6	0.010933
793.7	0.010919
793.8	0.010906
793.9	0.010893
794	0.01088
794.1	0.010869
794.2	0.010857
794.3	0.010845
794.4	0.010833
794.5	0.010822
794.6	0.010809
794.7	0.010798
794.8	0.010786
794.9	0.010774
795	0.010763
795.1	0.010754
795.2	0.010745
795.3	0.010735
795.4	0.010727
795.5	0.010724
795.6	0.010722
795.7	0.010721
795.8	0.010719
795.9	0.010714
796	0.010704
796.1	0.010691
796.2	0.010675
796.3	0.010661
796.4	0.010651
796.5	0.010644
796.6	0.010639
796.7	0.010635
796.8	0.010629
796.9	0.010614
797	0.010598
797.1	0.010586
797.2	0.010578
797.3	0.010572
797.4	0.010565
797.5	0.010553
797.6	0.010537
797.7	0.01052
797.8	0.010503
797.9	0.010485
798	0.010469
798.1	0.010458
798.2	0.010452
798.3	0.010445
798.4	0.010433
798.5	0.010426
798.6	0.010421
798.7	0.010408
798.8	0.010395
798.9	0.010388
799	0.010379
799.1	0.010364
799.2	0.010351
799.3	0.010344
799.4	0.010334
799.5	0.010321
799.6	0.010305
799.7	0.010286
799.8	0.01027
799.9	0.010261
800	0.010253
800.1	0.010244
800.2	0.010234
800.3	0.010224
800.4	0.010214
800.5	0.010203
800.6	0.010189
800.7	0.010174
800.8	0.010159
800.9	0.010146
801	0.010132
801.1	0.010121
801.2	0.010112
801.3	0.010101
801.4	0.010088
801.5	0.010077
801.6	0.010065
801.7	0.010054
801.8	0.010043
801.9	0.010032
802	0.01002
802.1	0.010009
802.2	0.0099987
802.3	0.0099919
802.4	0.0099873
802.5	0.0099838
802.6	0.0099792
802.7	0.0099732
802.8	0.009966
802.9	0.0099596
803	0.0099489
803.1	0.0099374
803.2	0.0099245
803.3	0.0098863
803.4	0.0098233
803.5	0.0097629
803.6	0.0097052
803.7	0.0096541
803.8	0.0096057
803.9	0.0095652
804	0.0095304
804.1	0.0095014
804.2	0.0094746
804.3	0.0094309
804.4	0.0093677
804.5	0.00931
804.6	0.0092535
804.7	0.0091993
804.8	0.0091495
804.9	0.0091109
805	0.0090796
805.1	0.0090533
805.2	0.0090298
805.3	0.0090119
805.4	0.0089968
805.5	0.0089884
805.6	0.0089861
805.7	0.0089897
805.8	0.0089937
805.9	0.0089964
806	0.0089969
806.1	0.0089987
806.2	0.009002
806.3	0.0090089
806.4	0.0090169
806.5	0.0090235
806.6	0.0090262
806.7	0.0090379
806.8	0.0090519
806.9	0.0090623
807	0.0090753
807.1	0.0090891
807.2	0.0091014
807.3	0.0091229
807.4	0.0091456
807.5	0.0091632
807.6	0.0091838
807.7	0.0092128
807.8	0.0092389
807.9	0.0092573
808	0.0092756
808.1	0.009303
808.2	0.0093328
808.3	0.0093618
808.4	0.0093854
808.5	0.0094037
808.6	0.0094183
808.7	0.0094347
808.8	0.0094561
808.9	0.009484
809	0.0095146
809.1	0.0095453
809.2	0.0095734
809.3	0.0095996
809.4	0.0096201
809.5	0.0096379
809.6	0.0096556
809.7	0.0096722
809.8	0.0096884
809.9	0.0097052
810	0.0097216
810.1	0.0097376
810.2	0.0097561
810.3	0.0097791
810.4	0.0098022
810.5	0.009824
810.6	0.0098467
810.7	0.0098705
810.8	0.0098931
810.9	0.0099143
811	0.0099349
811.1	0.0099594
811.2	0.0099842
811.3	0.010006
811.4	0.010027
811.5	0.010043
811.6	0.010057
811.7	0.010074
811.8	0.010089
811.9	0.010101
812	0.010108
812.1	0.010109
812.2	0.010106
812.3	0.010099
812.4	0.010091
812.5	0.010089
812.6	0.010087
812.7	0.010086
812.8	0.010094
812.9	0.010101
813	0.010109
813.1	0.010122
813.2	0.010127
813.3	0.010119
813.4	0.010104
813.5	0.010084
813.6	0.010072
813.7	0.010068
813.8	0.01007
813.9	0.010074
814	0.01007
814.1	0.010046
814.2	0.010015
814.3	0.0099867
814.4	0.0099615
814.5	0.0099365
814.6	0.0099105
814.7	0.0098837
814.8	0.0098647
814.9	0.0098527
815	0.0098287
815.1	0.0098011
815.2	0.0097859
815.3	0.0097546
815.4	0.0097201
815.5	0.0096965
815.6	0.0096636
815.7	0.0096207
815.8	0.0095907
815.9	0.0095657
816	0.0095261
816.1	0.0094684
816.2	0.0094204
816.3	0.009393
816.4	0.009364
816.5	0.0093229
816.6	0.0092703
816.7	0.0092022
816.8	0.0091358
816.9	0.009074
817	0.0090231
817.1	0.0089834
817.2	0.0089414
817.3	0.008887
817.4	0.0088268
817.5	0.0087613
817.6	0.0086861
817.7	0.0086006
817.8	0.0085092
817.9	0.0084132
818	0.008324
818.1	0.0082442
818.2	0.0081712
818.3	0.0081013
818.4	0.008034
818.5	0.0079678
818.6	0.0078989
818.7	0.0078299
818.8	0.0077603
818.9	0.0076845
819	0.0076089
819.1	0.0075233
819.2	0.0074374
819.3	0.0073534
819.4	0.0072676
819.5	0.0071741
819.6	0.0070795
819.7	0.0069853
819.8	0.0068886
819.9	0.0067829
820	0.006677
820.1	0.0065781
820.2	0.0064814
820.3	0.0063822
820.4	0.006282
820.5	0.0061743
820.6	0.0060606
820.7	0.0059363
820.8	0.0058026
820.9	0.0056567
821	0.0055003
821.1	0.0053399
821.2	0.0051816
821.3	0.0050275
821.4	0.0048835
821.5	0.0047536
821.6	0.0046305
821.7	0.0045064
821.8	0.0043754
821.9	0.0042143
822	0.0040293
822.1	0.0038433
822.2	0.0036689
822.3	0.0035148
822.4	0.0033755
822.5	0.0032335
822.6	0.0030731
822.7	0.0028897
822.8	0.0027023
822.9	0.0025295
823	0.0023751
823.1	0.0022166
823.2	0.0020287
823.3	0.0018396
823.4	0.0016694
823.5	0.0014681
823.6	0.0012649
823.7	0.001094
823.8	0.00089992
823.9	0.00069068
824	0.0005088
824.1	0.00030689
824.2	6.5181e-05
824.3	-0.00015734
824.4	-0.00034712
824.5	-0.00052798
824.6	-0.00073026
824.7	-0.00096304
824.8	-0.0012111
824.9	-0.0014451
825	-0.001652
825.1	-0.0018463
825.2	-0.0020449
825.3	-0.0022572
825.4	-0.0024849
825.5	-0.0027414
825.6	-0.0030215
825.7	-0.0032969
825.8	-0.0035538
825.9	-0.0037902
826	-0.0040113
826.1	-0.004218
826.2	-0.0044257
826.3	-0.0046424
826.4	-0.0048676
826.5	-0.005103
826.6	-0.0053538
826.7	-0.0056101
826.8	-0.0058727
826.9	-0.0061469
827	-0.0064443
827.1	-0.0067593
827.2	-0.007069
827.3	-0.0073766
827.4	-0.0076831
827.5	-0.0079976
827.6	-0.0083138
827.7	-0.0086292
827.8	-0.0089508
827.9	-0.0092726
828	-0.0096007
828.1	-0.0099236
828.2	-0.010238
828.3	-0.010553
828.4	-0.010887
828.5	-0.011231
828.6	-0.011571
828.7	-0.011914
828.8	-0.012261
828.9	-0.012597
829	-0.012921
829.1	-0.013235
829.2	-0.013538
829.3	-0.013834
829.4	-0.014101
829.5	-0.014354
829.6	-0.01462
829.7	-0.01488
829.8	-0.015179
829.9	-0.015524
830	-0.015889
830.1	-0.016232
830.2	-0.016557
830.3	-0.016862
830.4	-0.017141
830.5	-0.017415
830.6	-0.017714
830.7	-0.018061
830.8	-0.018443
830.9	-0.018811
831	-0.019151
831.1	-0.019485
831.2	-0.019836
831.3	-0.020228
831.4	-0.020624
831.5	-0.020941
831.6	-0.021236
831.7	-0.021597
831.8	-0.021951
831.9	-0.02225
832	-0.022596
832.1	-0.022953
832.2	-0.02325
832.3	-0.023596
832.4	-0.023984
832.5	-0.024306
832.6	-0.024603
832.7	-0.024943
832.8	-0.025322
832.9	-0.025689
833	-0.026016
833.1	-0.026317
833.2	-0.026609
833.3	-0.026918
833.4	-0.027288
833.5	-0.027706
833.6	-0.028113
833.7	-0.028479
833.8	-0.028819
833.9	-0.02913
834	-0.029424
834.1	-0.02972
834.2	-0.030033
834.3	-0.030346
834.4	-0.030668
834.5	-0.031019
834.6	-0.031391
834.7	-0.031778
834.8	-0.032175
834.9	-0.032592
835	-0.033008
835.1	-0.033403
835.2	-0.033797
835.3	-0.03418
835.4	-0.034547
835.5	-0.034908
835.6	-0.035252
835.7	-0.035579
835.8	-0.035904
835.9	-0.036228
836	-0.036575
836.1	-0.036918
836.2	-0.037228
836.3	-0.037553
836.4	-0.037904
836.5	-0.038253
836.6	-0.038611
836.7	-0.038992
836.8	-0.03938
836.9	-0.039772
837	-0.040183
837.1	-0.040635
837.2	-0.041094
837.3	-0.041535
837.4	-0.041944
837.5	-0.042297
837.6	-0.042609
837.7	-0.042917
837.8	-0.043233
837.9	-0.043531
838	-0.043835
838.1	-0.044167
838.2	-0.044536
838.3	-0.044948
838.4	-0.045362
838.5	-0.045769
838.6	-0.04613
838.7	-0.046428
838.8	-0.046734
838.9	-0.047096
839	-0.047497
839.1	-0.047927
839.2	-0.04835
839.3	-0.048724
839.4	-0.049072
839.5	-0.049445
839.6	-0.049841
839.7	-0.050262
839.8	-0.050657
839.9	-0.050988
840	-0.051348
840.1	-0.051777
840.2	-0.052165
840.3	-0.05252
840.4	-0.052918
840.5	-0.053286
840.6	-0.053633
840.7	-0.054067
840.8	-0.054489
840.9	-0.054809
841	-0.055127
841.1	-0.055519
841.2	-0.055964
841.3	-0.056409
841.4	-0.056799
841.5	-0.057129
841.6	-0.057444
841.7	-0.057779
841.8	-0.058164
841.9	-0.058611
842	-0.059086
842.1	-0.059548
842.2	-0.059972
842.3	-0.06036
842.4	-0.060708
842.5	-0.06102
842.6	-0.061323
842.7	-0.061633
842.8	-0.061972
842.9	-0.062334
843	-0.062696
843.1	-0.063091
843.2	-0.063505
843.3	-0.063932
843.4	-0.064386
843.5	-0.064872
843.6	-0.065362
843.7	-0.065854
843.8	-0.066356
843.9	-0.066852
844	-0.067355
844.1	-0.067858
844.2	-0.068357
844.3	-0.068883
844.4	-0.069396
844.5	-0.069904
844.6	-0.070432
844.7	-0.070961
844.8	-0.071492
844.9	-0.072029
845	-0.072578
845.1	-0.073102
845.2	-0.0736
845.3	-0.074116
845.4	-0.074602
845.5	-0.07505
845.6	-0.07548
845.7	-0.0759
845.8	-0.076284
845.9	-0.076648
846	-0.077025
846.1	-0.077412
846.2	-0.077828
846.3	-0.078354
846.4	-0.078928
846.5	-0.079457
846.6	-0.07994
846.7	-0.080361
846.8	-0.080739
846.9	-0.081109
847	-0.081518
847.1	-0.082035
847.2	-0.082591
847.3	-0.083082
847.4	-0.083518
847.5	-0.0839
847.6	-0.084251
847.7	-0.084617
847.8	-0.084998
847.9	-0.085362
848	-0.085733
848.1	-0.086179
848.2	-0.086691
848.3	-0.087156
848.4	-0.087561
848.5	-0.088088
848.6	-0.088615
848.7	-0.089019
848.8	-0.089491
848.9	-0.089954
849	-0.090333
849.1	-0.090759
849.2	-0.091281
849.3	-0.09181
849.4	-0.092249
849.5	-0.092623
849.6	-0.093016
849.7	-0.093505
849.8	-0.094024
849.9	-0.094556
850	-0.095058
850.1	-0.095491
850.2	-0.095888
850.3	-0.09628
850.4	-0.096681
850.5	-0.097127
850.6	-0.097621
850.7	-0.098151
850.8	-0.098716
850.9	-0.099295
851	-0.099865
851.1	-0.10042
851.2	-0.10094
851.3	-0.1014
851.4	-0.10184
851.5	-0.10227
851.6	-0.10267
851.7	-0.10304
851.8	-0.1034
851.9	-0.10377
852	-0.10417
852.1	-0.10456
852.2	-0.10495
852.3	-0.10534
852.4	-0.10573
852.5	-0.1061
852.6	-0.10648
852.7	-0.10687
852.8	-0.10728
852.9	-0.10768
853	-0.10808
853.1	-0.10844
853.2	-0.1088
853.3	-0.10915
853.4	-0.10951
853.5	-0.10991
853.6	-0.11029
853.7	-0.11066
853.8	-0.11108
853.9	-0.11156
854	-0.11206
854.1	-0.1126
854.2	-0.11318
854.3	-0.11374
854.4	-0.11426
854.5	-0.11471
854.6	-0.11509
854.7	-0.11543
854.8	-0.11577
854.9	-0.11617
855	-0.11669
855.1	-0.11726
855.2	-0.11781
855.3	-0.11831
855.4	-0.11871
855.5	-0.11903
855.6	-0.11941
855.7	-0.11991
855.8	-0.12047
855.9	-0.12102
856	-0.12153
856.1	-0.12202
856.2	-0.12253
856.3	-0.12311
856.4	-0.12365
856.5	-0.12402
856.6	-0.12437
856.7	-0.1249
856.8	-0.12539
856.9	-0.1258
857	-0.12629
857.1	-0.12672
857.2	-0.1271
857.3	-0.12759
857.4	-0.12809
857.5	-0.12848
857.6	-0.12885
857.7	-0.12933
857.8	-0.12992
857.9	-0.13045
858	-0.13083
858.1	-0.1312
858.2	-0.13158
858.3	-0.13198
858.4	-0.13245
858.5	-0.13303
858.6	-0.13363
858.7	-0.13414
858.8	-0.13457
858.9	-0.13496
859	-0.13533
859.1	-0.13567
859.2	-0.13603
859.3	-0.1364
859.4	-0.13675
859.5	-0.13714
859.6	-0.13758
859.7	-0.13804
859.8	-0.13853
859.9	-0.13911
860	-0.13971
860.1	-0.14027
860.2	-0.14082
860.3	-0.14141
860.4	-0.14199
860.5	-0.14254
860.6	-0.14308
860.7	-0.14363
860.8	-0.14414
860.9	-0.14465
861	-0.14518
861.1	-0.14569
861.2	-0.14618
861.3	-0.14669
861.4	-0.14723
861.5	-0.14777
861.6	-0.14832
861.7	-0.14891
861.8	-0.14953
861.9	-0.15012
862	-0.15071
862.1	-0.15134
862.2	-0.1519
862.3	-0.15245
862.4	-0.15298
862.5	-0.15345
862.6	-0.15388
862.7	-0.1543
862.8	-0.15469
862.9	-0.15509
863	-0.15555
863.1	-0.15616
863.2	-0.15685
863.3	-0.15749
863.4	-0.15803
863.5	-0.15851
863.6	-0.15891
863.7	-0.15928
863.8	-0.15976
863.9	-0.16041
864	-0.16105
864.1	-0.16157
864.2	-0.16202
864.3	-0.16244
864.4	-0.16285
864.5	-0.16326
864.6	-0.16365
864.7	-0.16409
864.8	-0.16464
864.9	-0.16521
865	-0.16569
865.1	-0.16618
865.2	-0.16678
865.3	-0.16727
865.4	-0.16772
865.5	-0.16831
865.6	-0.16883
865.7	-0.1693
865.8	-0.16992
865.9	-0.17051
866	-0.17094
866.1	-0.17138
866.2	-0.17185
866.3	-0.17243
866.4	-0.17309
866.5	-0.17369
866.6	-0.17416
866.7	-0.17455
866.8	-0.17499
866.9	-0.17547
867	-0.17598
867.1	-0.1766
867.2	-0.17729
867.3	-0.17797
867.4	-0.17863
867.5	-0.17924
867.6	-0.17973
867.7	-0.18012
867.8	-0.18054
867.9	-0.18098
868	-0.1814
868.1	-0.1818
868.2	-0.18223
868.3	-0.18268
868.4	-0.18316
868.5	-0.1837
868.6	-0.18425
868.7	-0.18481
868.8	-0.18539
868.9	-0.18601
869	-0.18661
869.1	-0.18721
869.2	-0.18783
869.3	-0.18848
869.4	-0.18914
869.5	-0.18979
869.6	-0.19041
869.7	-0.19103
869.8	-0.19164
869.9	-0.19226
870	-0.19287
870.1	-0.19341
870.2	-0.19388
870.3	-0.19435
870.4	-0.19478
870.5	-0.19519
870.6	-0.19557
870.7	-0.19592
870.8	-0.19624
870.9	-0.19652
871	-0.1968
871.1	-0.19718
871.2	-0.19765
871.3	-0.19819
871.4	-0.19878
871.5	-0.1993
871.6	-0.1997
871.7	-0.20004
871.8	-0.20032
871.9	-0.2006
872	-0.20097
872.1	-0.20147
872.2	-0.20206
872.3	-0.20256
872.4	-0.20292
872.5	-0.2032
872.6	-0.20343
872.7	-0.20366
872.8	-0.20391
872.9	-0.20421
873	-0.2045
873.1	-0.20493
873.2	-0.20544
873.3	-0.20574
873.4	-0.20598
873.5	-0.20646
873.6	-0.20691
873.7	-0.20719
873.8	-0.20758
873.9	-0.20796
874	-0.20823
874.1	-0.20867
874.2	-0.2092
874.3	-0.20959
874.4	-0.20983
874.5	-0.21011
874.6	-0.21052
874.7	-0.21105
874.8	-0.21156
874.9	-0.21195
875	-0.21223
875.1	-0.21245
875.2	-0.21269
875.3	-0.21299
875.4	-0.21335
875.5	-0.21387
875.6	-0.21444
875.7	-0.21497
875.8	-0.21546
875.9	-0.21587
876	-0.21621
876.1	-0.21653
876.2	-0.21684
876.3	-0.21713
876.4	-0.21742
876.5	-0.2177
876.6	-0.218
876.7	-0.21835
876.8	-0.21874
876.9	-0.21915
877	-0.21959
877.1	-0.22004
877.2	-0.22049
877.3	-0.22096
877.4	-0.22148
877.5	-0.22203
877.6	-0.22258
877.7	-0.22312
877.8	-0.22369
877.9	-0.22425
878	-0.2248
878.1	-0.22536
878.2	-0.22589
878.3	-0.22644
878.4	-0.22695
878.5	-0.22743
878.6	-0.22786
878.7	-0.22825
878.8	-0.22863
878.9	-0.22898
879	-0.22926
879.1	-0.22953
879.2	-0.22982
879.3	-0.23012
879.4	-0.23051
879.5	-0.23102
879.6	-0.23159
879.7	-0.23221
879.8	-0.23279
879.9	-0.23327
880	-0.23364
880.1	-0.23396
880.2	-0.23428
880.3	-0.23465
880.4	-0.23514
880.5	-0.23574
880.6	-0.23632
880.7	-0.23672
880.8	-0.23701
880.9	-0.2373
881	-0.23761
881.1	-0.23791
881.2	-0.23819
881.3	-0.23846
881.4	-0.23875
881.5	-0.2392
881.6	-0.23977
881.7	-0.2402
881.8	-0.24059
881.9	-0.24108
882	-0.24147
882.1	-0.2419
882.2	-0.24246
882.3	-0.24287
882.4	-0.24319
882.5	-0.24369
882.6	-0.24424
882.7	-0.24463
882.8	-0.2449
882.9	-0.24523
883	-0.24567
883.1	-0.24626
883.2	-0.24688
883.3	-0.24737
883.4	-0.24767
883.5	-0.24794
883.6	-0.24825
883.7	-0.2486
883.8	-0.24907
883.9	-0.24961
884	-0.25015
884.1	-0.25078
884.2	-0.25146
884.3	-0.25205
884.4	-0.25255
884.5	-0.253
884.6	-0.25339
884.7	-0.2537
884.8	-0.25397
884.9	-0.25427
885	-0.25459
885.1	-0.25491
885.2	-0.25526
885.3	-0.2556
885.4	-0.25593
885.5	-0.2563
885.6	-0.25667
885.7	-0.25708
885.8	-0.25753
885.9	-0.25797
886	-0.25842
886.1	-0.25886
886.2	-0.25929
886.3	-0.25968
886.4	-0.26005
886.5	-0.26039
886.6	-0.26074
886.7	-0.26106
886.8	-0.26133
886.9	-0.26166
887	-0.26197
887.1	-0.26219
887.2	-0.26244
887.3	-0.2627
887.4	-0.26296
887.5	-0.26331
887.6	-0.26373
887.7	-0.26424
887.8	-0.26481
887.9	-0.26533
888	-0.26572
888.1	-0.26609
888.2	-0.26639
888.3	-0.26664
888.4	-0.26693
888.5	-0.26732
888.6	-0.26788
888.7	-0.26844
888.8	-0.26888
888.9	-0.26919
889	-0.26945
889.1	-0.26973
889.2	-0.27012
889.3	-0.27065
889.4	-0.27121
889.5	-0.27179
889.6	-0.27231
889.7	-0.27268
889.8	-0.273
889.9	-0.27348
890	-0.27398
890.1	-0.27426
890.2	-0.27464
890.3	-0.27514
890.4	-0.27552
890.5	-0.27598
890.6	-0.27652
890.7	-0.27687
890.8	-0.27713
890.9	-0.27761
891	-0.27824
891.1	-0.27867
891.2	-0.27895
891.3	-0.27927
891.4	-0.27969
891.5	-0.28021
891.6	-0.2808
891.7	-0.28141
891.8	-0.28182
891.9	-0.2821
892	-0.28241
892.1	-0.28274
892.2	-0.2831
892.3	-0.28355
892.4	-0.28409
892.5	-0.2847
892.6	-0.28536
892.7	-0.286
892.8	-0.28661
892.9	-0.28719
893	-0.28769
893.1	-0.28814
893.2	-0.28853
893.3	-0.28885
893.4	-0.28916
893.5	-0.28949
893.6	-0.28984
893.7	-0.2902
893.8	-0.29056
893.9	-0.29094
894	-0.29131
894.1	-0.29166
894.2	-0.29202
894.3	-0.29237
894.4	-0.29276
894.5	-0.2932
894.6	-0.29359
894.7	-0.29389
894.8	-0.29418
894.9	-0.29447
895	-0.29477
895.1	-0.29508
895.2	-0.29535
895.3	-0.29556
895.4	-0.29571
895.5	-0.29583
895.6	-0.29598
895.7	-0.29622
895.8	-0.29654
895.9	-0.297
896	-0.29753
896.1	-0.29805
896.2	-0.29855
896.3	-0.29899
896.4	-0.29929
896.5	-0.29949
896.6	-0.29962
896.7	-0.29973
896.8	-0.29994
896.9	-0.30034
897	-0.30083
897.1	-0.30131
897.2	-0.30163
897.3	-0.30182
897.4	-0.30193
897.5	-0.3021
897.6	-0.30241
897.7	-0.30288
897.8	-0.30337
897.9	-0.30375
898	-0.30397
898.1	-0.30406
898.2	-0.30421
898.3	-0.30466
898.4	-0.30505
898.5	-0.30531
898.6	-0.30572
898.7	-0.30599
898.8	-0.30613
898.9	-0.30659
899	-0.30703
899.1	-0.30729
899.2	-0.30757
899.3	-0.30807
899.4	-0.30857
899.5	-0.30888
899.6	-0.30908
899.7	-0.30931
899.8	-0.30965
899.9	-0.31021
900	-0.3108
900.1	-0.31132
900.2	-0.3117
900.3	-0.31199
900.4	-0.31229
900.5	-0.3127
900.6	-0.31311
900.7	-0.31363
900.8	-0.3142
900.9	-0.31489
901	-0.31567
901.1	-0.31654
901.2	-0.31737
901.3	-0.31814
901.4	-0.31878
901.5	-0.31943
901.6	-0.31995
901.7	-0.32046
901.8	-0.32104
901.9	-0.32165
902	-0.32222
902.1	-0.32289
902.2	-0.32359
902.3	-0.32431
902.4	-0.32508
902.5	-0.32591
902.6	-0.32675
902.7	-0.32777
902.8	-0.32875
902.9	-0.32978
903	-0.3308
903.1	-0.33191
903.2	-0.33302
903.3	-0.33418
903.4	-0.33527
903.5	-0.33637
903.6	-0.33745
903.7	-0.33861
903.8	-0.33982
903.9	-0.34122
904	-0.34267
904.1	-0.34434
904.2	-0.34612
904.3	-0.34842
904.4	-0.35113
904.5	-0.35391
904.6	-0.35672
904.7	-0.35952
904.8	-0.36232
904.9	-0.36526
905	-0.36825
905.1	-0.3714
905.2	-0.37486
905.3	-0.37971
905.4	-0.38578
905.5	-0.39186
905.6	-0.39806
905.7	-0.40443
905.8	-0.4111
905.9	-0.41812
906	-0.42555
906.1	-0.43326
906.2	-0.44131
906.3	-0.45074
906.4	-0.4617
906.5	-0.47288
906.6	-0.48479
906.7	-0.49711
906.8	-0.50986
906.9	-0.52323
907	-0.53719
907.1	-0.55113
907.2	-0.56596
907.3	-0.58247
907.4	-0.60079
907.5	-0.61972
907.6	-0.63984
907.7	-0.66053
907.8	-0.68196
907.9	-0.70371
908	-0.72661
908.1	-0.75031
908.2	-0.77527
908.3	-0.80142
908.4	-0.82906
908.5	-0.85714
908.6	-0.88629
908.7	-0.916
908.8	-0.94687
908.9	-0.97877
909	-1.0122
909.1	-1.0465
909.2	-1.0822
909.3	-1.1181
909.4	-1.1543
909.5	-1.1916
909.6	-1.23
909.7	-1.2695
909.8	-1.31
909.9	-1.3517
910	-1.3944
910.1	-1.4384
910.2	-1.4833
910.3	-1.5278
910.4	-1.5709
910.5	-1.616
910.6	-1.6618
910.7	-1.7099
910.8	-1.7589
910.9	-1.8105
911	-1.8631
911.1	-1.9187
911.2	-1.9757
911.3	-2.0337
911.4	-2.0904
911.5	-2.1516
911.6	-2.2147
911.7	-2.2833
911.8	-2.3547
911.9	-2.4324
912	-2.5136
912.1	-2.6024
912.2	-2.6957
912.3	-2.7948
912.4	-2.8969
912.5	-3.0087
912.6	-3.128
912.7	-3.2578
912.8	-3.3962
912.9	-3.5452
913	-3.7026
913.1	-3.869
913.2	-4.0447
913.3	-4.231
913.4	-4.4394
913.5	-4.6787
913.6	-4.9696
913.7	-5.31
913.8	-5.7303
913.9	-6.2196
914	-6.8507
914.1	-8.1009
914.2	-10.602
914.3	-14.206
914.4	-18.359
914.5	-22.811
914.6	-27.438
914.7	-32.018
914.8	-36.348
914.9	-40.05
915	-42.98
915.1	-44.824
915.2	-45.924
915.3	-46.221
915.4	-46.061
915.5	-45.484
915.6	-44.582
915.7	-43.481
915.8	-42.118
915.9	-40.637
916	-38.986
916.1	-37.324
916.2	-35.668
916.3	-34.143
916.4	-32.74
916.5	-31.485
916.6	-30.309
916.7	-29.197
916.8	-28.074
916.9	-26.923
917	-25.695
917.1	-24.396
917.2	-23.044
917.3	-21.679
917.4	-20.335
917.5	-19.031
917.6	-17.785
917.7	-16.607
917.8	-15.498
917.9	-14.463
918	-13.498
918.1	-12.606
918.2	-11.777
918.3	-11.022
918.4	-10.326
918.5	-9.6832
918.6	-9.0882
918.7	-8.5428
918.8	-8.0396
918.9	-7.5814
919	-7.1584
919.1	-6.7728
919.2	-6.4164
919.3	-6.1007
919.4	-5.8132
919.5	-5.5477
919.6	-5.3008
919.7	-5.0753
919.8	-4.8659
919.9	-4.6761
920	-4.5
920.1	-4.3407
920.2	-4.1928
920.3	-4.0664
920.4	-3.9532
920.5	-3.8488
920.6	-3.7505
920.7	-3.6609
920.8	-3.5768
920.9	-3.5014
921	-3.4314
921.1	-3.3689
921.2	-3.3113
921.3	-3.2653
921.4	-3.2269
921.5	-3.1933
921.6	-3.1628
921.7	-3.1364
921.8	-3.1124
921.9	-3.0916
922	-3.0737
922.1	-3.0602
922.2	-3.0506
922.3	-3.0448
922.4	-3.042
922.5	-3.0405
922.6	-3.0415
922.7	-3.0443
922.8	-3.0502
922.9	-3.0573
923	-3.0676
923.1	-3.0798
923.2	-3.0951
923.3	-3.1079
923.4	-3.1207
923.5	-3.1352
923.6	-3.1529
923.7	-3.1699
923.8	-3.19
923.9	-3.2102
924	-3.2323
924.1	-3.2531
924.2	-3.2766
924.3	-3.2963
924.4	-3.3145
924.5	-3.332
924.6	-3.351
924.7	-3.3693
924.8	-3.3894
924.9	-3.4087
925	-3.4297
925.1	-3.4499
925.2	-3.4709
925.3	-3.4863
925.4	-3.4981
925.5	-3.509
925.6	-3.5206
925.7	-3.5313
925.8	-3.5424
925.9	-3.5518
926	-3.5617
926.1	-3.5701
926.2	-3.5781
926.3	-3.5809
926.4	-3.5805
926.5	-3.5794
926.6	-3.5785
926.7	-3.5765
926.8	-3.574
926.9	-3.5698
927	-3.565
927.1	-3.5588
927.2	-3.552
927.3	-3.5417
927.4	-3.5288
927.5	-3.5151
927.6	-3.501
927.7	-3.4856
927.8	-3.4697
927.9	-3.4527
928	-3.4352
928.1	-3.4165
928.2	-3.3972
928.3	-3.3761
928.4	-3.354
928.5	-3.3306
928.6	-3.307
928.7	-3.2825
928.8	-3.2579
928.9	-3.2319
929	-3.2057
929.1	-3.1787
929.2	-3.1518
929.3	-3.124
929.4	-3.0964
929.5	-3.0683
929.6	-3.0402
929.7	-3.0104
929.8	-2.9804
929.9	-2.9494
930	-2.9189
930.1	-2.8879
930.2	-2.8582
930.3	-2.8277
930.4	-2.7966
930.5	-2.7639
930.6	-2.7314
930.7	-2.6984
930.8	-2.6665
930.9	-2.6346
931	-2.6036
931.1	-2.5721
931.2	-2.5411
931.3	-2.5083
931.4	-2.4745
931.5	-2.4397
931.6	-2.406
931.7	-2.3728
931.8	-2.3399
931.9	-2.3061
932	-2.2737
932.1	-2.2404
932.2	-2.2072
932.3	-2.1732
932.4	-2.1382
932.5	-2.1026
932.6	-2.0677
932.7	-2.0336
932.8	-2.0004
932.9	-1.9667
933	-1.9332
933.1	-1.8994
933.2	-1.8662
933.3	-1.8316
933.4	-1.796
933.5	-1.7614
933.6	-1.7272
933.7	-1.6935
933.8	-1.6598
933.9	-1.6265
934	-1.5934
934.1	-1.5612
934.2	-1.5293
934.3	-1.4966
934.4	-1.4628
934.5	-1.4303
934.6	-1.3985
934.7	-1.3676
934.8	-1.337
934.9	-1.3078
935	-1.2788
935.1	-1.251
935.2	-1.2233
935.3	-1.1963
935.4	-1.1689
935.5	-1.1427
935.6	-1.1165
935.7	-1.0915
935.8	-1.0668
935.9	-1.0432
936	-1.0198
936.1	-0.99746
936.2	-0.97528
936.3	-0.9548
936.4	-0.93509
936.5	-0.91628
936.6	-0.89778
936.7	-0.88013
936.8	-0.86255
936.9	-0.84558
937	-0.82864
937.1	-0.81222
937.2	-0.79595
937.3	-0.78132
937.4	-0.76765
937.5	-0.7543
937.6	-0.74093
937.7	-0.72809
937.8	-0.71553
937.9	-0.70367
938	-0.69231
938.1	-0.68151
938.2	-0.67072
938.3	-0.66086
938.4	-0.65157
938.5	-0.6424
938.6	-0.63339
938.7	-0.6251
938.8	-0.6172
938.9	-0.60957
939	-0.6019
939.1	-0.59417
939.2	-0.58649
939.3	-0.57956
939.4	-0.5732
939.5	-0.56697
939.6	-0.56085
939.7	-0.55505
939.8	-0.54964
939.9	-0.54448
940	-0.53916
940.1	-0.53411
940.2	-0.52931
940.3	-0.52466
940.4	-0.52042
940.5	-0.5164
940.6	-0.51227
940.7	-0.50831
940.8	-0.50471
940.9	-0.50128
941	-0.49772
941.1	-0.4941
941.2	-0.49065
941.3	-0.48769
941.4	-0.48509
941.5	-0.48241
941.6	-0.47966
941.7	-0.47693
941.8	-0.47423
941.9	-0.47164
942	-0.4692
942.1	-0.46699
942.2	-0.46496
942.3	-0.46309
942.4	-0.46131
942.5	-0.45953
942.6	-0.45772
942.7	-0.45581
942.8	-0.45389
942.9	-0.45197
943	-0.4502
943.1	-0.4485
943.2	-0.44684
943.3	-0.4453
943.4	-0.44391
943.5	-0.44262
943.6	-0.44141
943.7	-0.44038
943.8	-0.43938
943.9	-0.43837
944	-0.43741
944.1	-0.43649
944.2	-0.43566
944.3	-0.43497
944.4	-0.43436
944.5	-0.43366
944.6	-0.43294
944.7	-0.43228
944.8	-0.43166
944.9	-0.43106
945	-0.43051
945.1	-0.42995
945.2	-0.4294
945.3	-0.42884
945.4	-0.42826
945.5	-0.42766
945.6	-0.42705
945.7	-0.42639
945.8	-0.42575
945.9	-0.42495
946	-0.42411
946.1	-0.42333
946.2	-0.42268
946.3	-0.42225
946.4	-0.42201
946.5	-0.42178
946.6	-0.42149
946.7	-0.42104
946.8	-0.42049
946.9	-0.41978
947	-0.4191
947.1	-0.41861
947.2	-0.4184
947.3	-0.41821
947.4	-0.41783
947.5	-0.41726
947.6	-0.41665
947.7	-0.416
947.8	-0.41533
947.9	-0.41468
948	-0.41412
948.1	-0.41366
948.2	-0.41334
948.3	-0.41283
948.4	-0.4122
948.5	-0.41175
948.6	-0.41128
948.7	-0.41058
948.8	-0.41011
948.9	-0.4095
949	-0.40869
949.1	-0.40819
949.2	-0.40784
949.3	-0.40714
949.4	-0.4063
949.5	-0.4055
949.6	-0.40485
949.7	-0.4043
949.8	-0.40358
949.9	-0.4026
950	-0.40162
950.1	-0.40067
950.2	-0.39979
950.3	-0.39883
950.4	-0.39793
950.5	-0.39703
950.6	-0.39611
950.7	-0.39504
950.8	-0.39387
950.9	-0.3925
951	-0.39107
951.1	-0.38952
951.2	-0.38792
951.3	-0.38617
951.4	-0.38443
951.5	-0.3828
951.6	-0.38115
951.7	-0.37947
951.8	-0.37785
951.9	-0.37626
952	-0.37461
952.1	-0.37295
952.2	-0.37129
952.3	-0.36939
952.4	-0.36731
952.5	-0.36508
952.6	-0.36281
952.7	-0.36051
952.8	-0.35816
952.9	-0.35585
953	-0.35355
953.1	-0.35113
953.2	-0.34868
953.3	-0.34603
953.4	-0.34306
953.5	-0.34004
953.6	-0.33704
953.7	-0.33406
953.8	-0.33108
953.9	-0.32802
954	-0.32487
954.1	-0.32162
954.2	-0.31825
954.3	-0.31443
954.4	-0.31019
954.5	-0.30588
954.6	-0.30153
954.7	-0.29736
954.8	-0.29329
954.9	-0.28934
955	-0.28549
955.1	-0.28169
955.2	-0.27777
955.3	-0.2733
955.4	-0.26836
955.5	-0.26347
955.6	-0.25868
955.7	-0.25418
955.8	-0.24983
955.9	-0.24548
956	-0.24104
956.1	-0.23661
956.2	-0.23221
956.3	-0.22774
956.4	-0.22315
956.5	-0.21848
956.6	-0.21378
956.7	-0.20935
956.8	-0.20494
956.9	-0.20044
957	-0.19611
957.1	-0.19192
957.2	-0.18769
957.3	-0.18372
957.4	-0.17991
957.5	-0.176
957.6	-0.17208
957.7	-0.16835
957.8	-0.16479
957.9	-0.16135
958	-0.15786
958.1	-0.15432
958.2	-0.15086
958.3	-0.14778
958.4	-0.14501
958.5	-0.14241
958.6	-0.13987
958.7	-0.13734
958.8	-0.13477
958.9	-0.13219
959	-0.12965
959.1	-0.12717
959.2	-0.12477
959.3	-0.12261
959.4	-0.12077
959.5	-0.11906
959.6	-0.1174
959.7	-0.11582
959.8	-0.11432
959.9	-0.11285
960	-0.11142
960.1	-0.11003
960.2	-0.10863
960.3	-0.10735
960.4	-0.10624
960.5	-0.10515
960.6	-0.10407
960.7	-0.103
960.8	-0.10195
960.9	-0.10091
961	-0.099896
961.1	-0.098888
961.2	-0.097926
961.3	-0.097121
961.4	-0.096445
961.5	-0.09579
961.6	-0.095134
961.7	-0.094481
961.8	-0.093884
961.9	-0.093317
962	-0.092824
962.1	-0.092385
962.2	-0.091993
962.3	-0.091684
962.4	-0.091463
962.5	-0.091238
962.6	-0.091001
962.7	-0.090746
962.8	-0.090481
962.9	-0.090169
963	-0.089816
963.1	-0.089467
963.2	-0.089156
963.3	-0.088954
963.4	-0.088877
963.5	-0.088851
963.6	-0.088817
963.7	-0.088717
963.8	-0.088554
963.9	-0.088339
964	-0.088162
964.1	-0.088089
964.2	-0.088096
964.3	-0.088135
964.4	-0.088191
964.5	-0.088234
964.6	-0.088301
964.7	-0.088354
964.8	-0.088328
964.9	-0.088224
965	-0.088192
965.1	-0.088214
965.2	-0.088171
965.3	-0.088165
965.4	-0.088193
965.5	-0.088127
965.6	-0.088085
965.7	-0.088133
965.8	-0.088133
965.9	-0.088035
966	-0.087968
966.1	-0.087976
966.2	-0.088031
966.3	-0.087964
966.4	-0.087798
966.5	-0.087651
966.6	-0.087545
966.7	-0.087483
966.8	-0.087467
966.9	-0.087483
967	-0.087485
967.1	-0.087436
967.2	-0.08732
967.3	-0.087109
967.4	-0.08684
967.5	-0.086533
967.6	-0.086231
967.7	-0.085927
967.8	-0.085644
967.9	-0.085423
968	-0.085236
968.1	-0.085073
968.2	-0.084907
968.3	-0.084669
968.4	-0.084354
968.5	-0.084031
968.6	-0.083691
968.7	-0.083337
968.8	-0.082971
968.9	-0.082576
969	-0.082175
969.1	-0.081747
969.2	-0.081305
969.3	-0.080771
969.4	-0.080106
969.5	-0.07942
969.6	-0.078726
969.7	-0.078058
969.8	-0.077362
969.9	-0.076682
970	-0.076035
970.1	-0.075412
970.2	-0.074824
970.3	-0.074079
970.4	-0.073133
970.5	-0.072147
970.6	-0.071107
970.7	-0.070032
970.8	-0.068947
970.9	-0.067841
971	-0.0667
971.1	-0.065571
971.2	-0.064473
971.3	-0.063251
971.4	-0.06195
971.5	-0.060757
971.6	-0.059576
971.7	-0.058356
971.8	-0.057095
971.9	-0.055776
972	-0.054437
972.1	-0.053189
972.2	-0.052042
972.3	-0.050896
972.4	-0.049659
972.5	-0.048362
972.6	-0.047048
972.7	-0.045738
972.8	-0.044443
972.9	-0.04318
973	-0.041989
973.1	-0.040899
973.2	-0.039808
973.3	-0.03869
973.4	-0.037651
973.5	-0.036647
973.6	-0.035632
973.7	-0.034708
973.8	-0.033801
973.9	-0.032799
974	-0.03184
974.1	-0.031006
974.2	-0.03016
974.3	-0.029341
974.4	-0.028652
974.5	-0.028011
974.6	-0.027418
974.7	-0.026837
974.8	-0.026202
974.9	-0.025545
975	-0.024908
975.1	-0.024306
975.2	-0.023745
975.3	-0.023329
975.4	-0.023037
975.5	-0.02275
975.6	-0.022439
975.7	-0.022078
975.8	-0.021699
975.9	-0.021295
976	-0.020902
976.1	-0.020543
976.2	-0.020206
976.3	-0.019962
976.4	-0.019809
976.5	-0.019685
976.6	-0.019575
976.7	-0.019474
976.8	-0.019396
976.9	-0.019336
977	-0.019278
977.1	-0.019202
977.2	-0.019109
977.3	-0.019073
977.4	-0.01909
977.5	-0.019108
977.6	-0.01912
977.7	-0.019113
977.8	-0.0191
977.9	-0.019091
978	-0.019081
978.1	-0.019088
978.2	-0.019109
978.3	-0.019176
978.4	-0.019288
978.5	-0.01939
978.6	-0.019506
978.7	-0.019644
978.8	-0.019794
978.9	-0.01995
979	-0.020095
979.1	-0.020206
979.2	-0.020303
979.3	-0.020425
979.4	-0.020542
979.5	-0.020656
979.6	-0.02077
979.7	-0.020874
979.8	-0.021018
979.9	-0.021228
980	-0.021449
980.1	-0.021676
980.2	-0.021887
980.3	-0.022071
980.4	-0.022254
980.5	-0.022441
980.6	-0.022677
980.7	-0.022979
980.8	-0.023291
980.9	-0.023581
981	-0.023852
981.1	-0.02411
981.2	-0.024365
981.3	-0.024657
981.4	-0.025007
981.5	-0.025367
981.6	-0.025689
981.7	-0.026036
981.8	-0.026426
981.9	-0.026786
982	-0.027121
982.1	-0.027513
982.2	-0.027897
982.3	-0.028313
982.4	-0.028843
982.5	-0.02941
982.6	-0.029923
982.7	-0.030422
982.8	-0.030957
982.9	-0.031554
983	-0.032187
983.1	-0.032776
983.2	-0.033323
983.3	-0.033922
983.4	-0.034607
983.5	-0.035357
983.6	-0.036154
983.7	-0.036996
983.8	-0.037888
983.9	-0.038776
984	-0.03964
984.1	-0.040482
984.2	-0.041321
984.3	-0.042536
984.4	-0.044157
984.5	-0.04582
984.6	-0.047537
984.7	-0.049314
984.8	-0.051153
984.9	-0.053045
985	-0.055016
985.1	-0.057055
985.2	-0.059187
985.3	-0.0622
985.4	-0.066174
985.5	-0.070299
985.6	-0.074625
985.7	-0.079115
985.8	-0.083829
985.9	-0.088757
986	-0.093954
986.1	-0.099357
986.2	-0.10507
986.3	-0.11172
986.4	-0.11954
986.5	-0.12774
986.6	-0.1365
986.7	-0.14571
986.8	-0.15552
986.9	-0.16579
987	-0.17677
987.1	-0.18823
987.2	-0.20048
987.3	-0.21335
987.4	-0.22708
987.5	-0.24136
987.6	-0.25657
987.7	-0.27249
987.8	-0.28948
987.9	-0.30729
988	-0.32633
988.1	-0.3462
988.2	-0.36717
988.3	-0.38758
988.4	-0.40756
988.5	-0.42789
988.6	-0.44905
988.7	-0.47086
988.8	-0.49361
988.9	-0.51683
989	-0.54066
989.1	-0.56471
989.2	-0.58931
989.3	-0.61216
989.4	-0.63305
989.5	-0.65381
989.6	-0.67444
989.7	-0.69499
989.8	-0.71556
989.9	-0.73614
990	-0.75619
990.1	-0.77612
990.2	-0.79587
990.3	-0.81277
990.4	-0.82652
990.5	-0.84016
990.6	-0.85267
990.7	-0.86454
990.8	-0.87583
990.9	-0.88675
991	-0.89632
991.1	-0.90524
991.2	-0.91333
991.3	-0.92026
991.4	-0.92516
991.5	-0.92952
991.6	-0.93262
991.7	-0.93505
991.8	-0.93651
991.9	-0.93779
992	-0.93826
992.1	-0.93866
992.2	-0.93843
992.3	-0.93768
992.4	-0.93583
992.5	-0.93364
992.6	-0.93049
992.7	-0.92698
992.8	-0.92283
992.9	-0.9186
993	-0.91385
993.1	-0.90909
993.2	-0.90402
993.3	-0.89867
993.4	-0.89264
993.5	-0.88664
993.6	-0.88039
993.7	-0.8742
993.8	-0.86779
993.9	-0.86153
994	-0.85493
994.1	-0.84834
994.2	-0.84153
994.3	-0.8347
994.4	-0.82768
994.5	-0.82089
994.6	-0.81388
994.7	-0.80695
994.8	-0.79996
994.9	-0.79306
995	-0.78618
995.1	-0.77955
995.2	-0.77289
995.3	-0.76619
995.4	-0.75936
995.5	-0.75249
995.6	-0.74553
995.7	-0.7387
995.8	-0.73181
995.9	-0.72493
996	-0.71811
996.1	-0.71125
996.2	-0.70451
996.3	-0.698
996.4	-0.69177
996.5	-0.68594
996.6	-0.68023
996.7	-0.67448
996.8	-0.66861
996.9	-0.66273
997	-0.65679
997.1	-0.65083
997.2	-0.64526
997.3	-0.64008
997.4	-0.635
997.5	-0.6298
997.6	-0.6246
997.7	-0.6192
997.8	-0.61379
997.9	-0.60861
998	-0.6036
998.1	-0.59889
998.2	-0.59433
998.3	-0.58953
998.4	-0.58475
998.5	-0.58027
998.6	-0.57583
998.7	-0.57136
998.8	-0.56718
998.9	-0.56287
999	-0.55852
999.1	-0.55448
999.2	-0.55058
999.3	-0.54642
999.4	-0.54224
999.5	-0.53832
999.6	-0.53468
999.7	-0.53125
999.8	-0.52765
999.9	-0.52374
1000	-0.51974


==> SashaEpoch4down/SodiumCurrent.txt <==
0	2.3951e-39
0.1	2.8716e-06
0.2	4.0634e-05
0.3	0.00018221
0.4	0.00051057
0.5	0.0011068
0.6	0.0020399
0.7	0.003364
0.8	0.0051139
0.9	0.0073101
1	0.0099546
1.1	0.013041
1.2	0.016546
1.3	0.020445
1.4	0.0247
1.5	0.029274
1.6	0.034119
1.7	0.039198
1.8	0.044463
1.9	0.04988
2	0.055408
2.1	0.061016
2.2	0.066671
2.3	0.07234
2.4	0.078011
2.5	0.083655
2.6	0.089281
2.7	0.094842
2.8	0.10037
2.9	0.10581
3	0.11122
3.1	0.1165
3.2	0.12177
3.3	0.1269
3.4	0.13202
3.5	0.13694
3.6	0.14187
3.7	0.14658
3.8	0.15133
3.9	0.15585
4	0.16045
4.1	0.16485
4.2	0.16934
4.3	0.17362
4.4	0.17802
4.5	0.18222
4.6	0.18655
4.7	0.19066
4.8	0.1949
4.9	0.19891
5	0.20305
5.1	0.20702
5.2	0.21113
5.3	0.21504
5.4	0.21912
5.5	0.22333
5.6	0.22783
5.7	0.23242
5.8	0.2373
5.9	0.24234
6	0.24762
6.1	0.25306
6.2	0.25864
6.3	0.26437
6.4	0.27028
6.5	0.27676
6.6	0.28349
6.7	0.29081
6.8	0.29833
6.9	0.30642
7	0.31464
7.1	0.32353
7.2	0.33242
7.3	0.34191
7.4	0.35145
7.5	0.36207
7.6	0.37275
7.7	0.38449
7.8	0.39628
7.9	0.40926
8	0.4222
8.1	0.43628
8.2	0.45013
8.3	0.46514
8.4	0.47994
8.5	0.49613
8.6	0.51221
8.7	0.52976
8.8	0.54706
8.9	0.5658
9	0.58414
9.1	0.60385
9.2	0.62308
9.3	0.64374
9.4	0.66383
9.5	0.68492
9.6	0.7053
9.7	0.72666
9.8	0.74741
9.9	0.76915
10	0.79042
10.1	0.81257
10.2	0.83438
10.3	0.85711
10.4	0.87939
10.5	0.90135
10.6	0.92245
10.7	0.94336
10.8	0.96355
10.9	0.98349
11	1.0029
11.1	1.0219
11.2	1.0405
11.3	1.0591
11.4	1.0771
11.5	1.0935
11.6	1.1089
11.7	1.1229
11.8	1.1362
11.9	1.1482
12	1.1596
12.1	1.1698
12.2	1.1796
12.3	1.1883
12.4	1.1966
12.5	1.2025
12.6	1.2078
12.7	1.2111
12.8	1.2144
12.9	1.2159
13	1.2176
13.1	1.2177
13.2	1.2182
13.3	1.2171
13.4	1.2163
13.5	1.2137
13.6	1.2113
13.7	1.2073
13.8	1.2039
13.9	1.1993
14	1.1951
14.1	1.1895
14.2	1.1844
14.3	1.1781
14.4	1.1725
14.5	1.1659
14.6	1.1599
14.7	1.1529
14.8	1.1464
14.9	1.1391
15	1.1325
15.1	1.1252
15.2	1.1185
15.3	1.1112
15.4	1.1045
15.5	1.0971
15.6	1.0905
15.7	1.0835
15.8	1.0771
15.9	1.0701
16	1.0639
16.1	1.0574
16.2	1.0517
16.3	1.0454
16.4	1.0399
16.5	1.0338
16.6	1.0287
16.7	1.0232
16.8	1.0188
16.9	1.0141
17	1.0103
17.1	1.006
17.2	1.0026
17.3	0.99867
17.4	0.99562
17.5	0.99236
17.6	0.9903
17.7	0.98797
17.8	0.98697
17.9	0.98565
18	0.98574
18.1	0.98554
18.2	0.98672
18.3	0.98739
18.4	0.98941
18.5	0.9918
18.6	0.99592
18.7	1.0002
18.8	1.0061
18.9	1.012
19	1.0195
19.1	1.027
19.2	1.0359
19.3	1.0447
19.4	1.055
19.5	1.0665
19.6	1.08
19.7	1.0944
19.8	1.1108
19.9	1.1281
20	1.1473
20.1	1.1675
20.2	1.1896
20.3	1.2126
20.4	1.2376
20.5	1.265
20.6	1.2953
20.7	1.3279
20.8	1.3634
20.9	1.4012
21	1.4424
21.1	1.4859
21.2	1.5333
21.3	1.5836
21.4	1.6385
21.5	1.6986
21.6	1.7646
21.7	1.8359
21.8	1.9141
21.9	1.9987
22	2.0913
22.1	2.1924
22.2	2.3033
22.3	2.425
22.4	2.5583
22.5	2.706
22.6	2.8685
22.7	3.0511
22.8	3.254
22.9	3.4839
23	3.7446
23.1	4.0424
23.2	4.3896
23.3	4.795
23.4	5.2733
23.5	5.8404
23.6	6.5052
23.7	7.3226
23.8	8.3019
23.9	9.438
24	10.681
24.1	12.332
24.2	14.841
24.3	18.426
24.4	22.774
24.5	27.453
24.6	32.246
24.7	36.863
24.8	41.015
24.9	44.384
25	46.719
25.1	47.992
25.2	48.324
25.3	48.074
25.4	47.264
25.5	46.116
25.6	44.667
25.7	42.985
25.8	41.151
25.9	39.215
26	37.316
26.1	35.524
26.2	33.906
26.3	32.447
26.4	31.104
26.5	29.804
26.6	28.517
26.7	27.189
26.8	25.804
26.9	24.348
27	22.842
27.1	21.321
27.2	19.817
27.3	18.363
27.4	16.974
27.5	15.663
27.6	14.434
27.7	13.288
27.8	12.226
27.9	11.244
28	10.341
28.1	9.509
28.2	8.7471
28.3	8.0479
28.4	7.4094
28.5	6.8242
28.6	6.2908
28.7	5.8027
28.8	5.3582
28.9	4.9515
29	4.5816
29.1	4.2434
29.2	3.9357
29.3	3.6547
29.4	3.3988
29.5	3.1649
29.6	2.9519
29.7	2.757
29.8	2.5794
29.9	2.4168
30	2.2686
30.1	2.133
30.2	2.0097
30.3	1.8968
30.4	1.7941
30.5	1.6998
30.6	1.614
30.7	1.535
30.8	1.4635
30.9	1.3979
31	1.3386
31.1	1.2838
31.2	1.2345
31.3	1.1888
31.4	1.1479
31.5	1.1103
31.6	1.0769
31.7	1.0458
31.8	1.0186
31.9	0.9934
32	0.97147
32.1	0.95115
32.2	0.93388
32.3	0.9175
32.4	0.904
32.5	0.89202
32.6	0.88292
32.7	0.87469
32.8	0.86901
32.9	0.86409
33	0.86166
33.1	0.85983
33.2	0.86012
33.3	0.86059
33.4	0.86307
33.5	0.86658
33.6	0.87247
33.7	0.87925
33.8	0.88822
33.9	0.89799
34	0.90974
34.1	0.92224
34.2	0.93624
34.3	0.95081
34.4	0.96672
34.5	0.98448
34.6	1.0038
34.7	1.0249
34.8	1.0472
34.9	1.0713
35	1.0963
35.1	1.1233
35.2	1.1509
35.3	1.1804
35.4	1.2103
35.5	1.2436
35.6	1.2775
35.7	1.3145
35.8	1.3518
35.9	1.3923
36	1.4326
36.1	1.4762
36.2	1.5191
36.3	1.5654
36.4	1.6108
36.5	1.6599
36.6	1.708
36.7	1.7594
36.8	1.8095
36.9	1.8628
37	1.9148
37.1	1.9699
37.2	2.0237
37.3	2.0809
37.4	2.1366
37.5	2.1939
37.6	2.2486
37.7	2.3053
37.8	2.3595
37.9	2.4152
38	2.4688
38.1	2.5234
38.2	2.5761
38.3	2.6311
38.4	2.684
38.5	2.7348
38.6	2.7822
38.7	2.8278
38.8	2.8709
38.9	2.9132
39	2.9534
39.1	2.9924
39.2	3.0293
39.3	3.0654
39.4	3.0996
39.5	3.1288
39.6	3.1549
39.7	3.177
39.8	3.1969
39.9	3.2134
40	3.229
40.1	3.2414
40.2	3.2525
40.3	3.261
40.4	3.2687
40.5	3.2707
40.6	3.2718
40.7	3.2688
40.8	3.2652
40.9	3.2572
41	3.2493
41.1	3.2379
41.2	3.2273
41.3	3.2135
41.4	3.1995
41.5	3.182
41.6	3.1649
41.7	3.1447
41.8	3.1257
41.9	3.1041
42	3.0838
42.1	3.0612
42.2	3.0393
42.3	3.0154
42.4	2.9919
42.5	2.9665
42.6	2.9417
42.7	2.9154
42.8	2.8901
42.9	2.8635
43	2.8382
43.1	2.8117
43.2	2.7868
43.3	2.7607
43.4	2.7365
43.5	2.7113
43.6	2.6881
43.7	2.664
43.8	2.6417
43.9	2.6185
44	2.5972
44.1	2.5752
44.2	2.5552
44.3	2.5345
44.4	2.5157
44.5	2.4964
44.6	2.4792
44.7	2.4618
44.8	2.4464
44.9	2.4306
45	2.4168
45.1	2.403
45.2	2.391
45.3	2.3788
45.4	2.3685
45.5	2.3582
45.6	2.3499
45.7	2.3415
45.8	2.3351
45.9	2.3285
46	2.3242
46.1	2.3197
46.2	2.3175
46.3	2.3153
46.4	2.3155
46.5	2.3174
46.6	2.3219
46.7	2.3273
46.8	2.3351
46.9	2.3435
47	2.3542
47.1	2.3662
47.2	2.3804
47.3	2.3953
47.4	2.4122
47.5	2.4325
47.6	2.4555
47.7	2.4814
47.8	2.5098
47.9	2.5413
48	2.5748
48.1	2.6112
48.2	2.6492
48.3	2.69
48.4	2.7329
48.5	2.7821
48.6	2.8342
48.7	2.8928
48.8	2.9536
48.9	3.0202
49	3.0895
49.1	3.1657
49.2	3.2437
49.3	3.328
49.4	3.4154
49.5	3.5145
49.6	3.6192
49.7	3.7354
49.8	3.8571
49.9	3.9907
50	4.132
50.1	4.2877
50.2	4.456
50.3	4.6411
50.4	4.8459
50.5	5.0748
50.6	5.3336
50.7	5.6257
50.8	5.9582
50.9	6.3402
51	6.7735
51.1	7.276
51.2	7.8485
51.3	8.5257
51.4	9.3138
51.5	10.229
51.6	11.253
51.7	12.448
51.8	14.11
51.9	16.586
52	19.73
52.1	23.154
52.2	26.55
52.3	29.61
52.4	32.121
52.5	33.935
52.6	35.125
52.7	35.763
52.8	35.96
52.9	35.795
53	35.335
53.1	34.643
53.2	33.747
53.3	32.715
53.4	31.544
53.5	30.273
53.6	28.968
53.7	27.7
53.8	26.521
53.9	25.474
54	24.545
54.1	23.717
54.2	22.945
54.3	22.213
54.4	21.484
54.5	20.734
54.6	19.953
54.7	19.131
54.8	18.262
54.9	17.347
55	16.399
55.1	15.436
55.2	14.476
55.3	13.538
55.4	12.631
55.5	11.763
55.6	10.939
55.7	10.16
55.8	9.4299
55.9	8.7475
56	8.1128
56.1	7.5235
56.2	6.9781
56.3	6.474
56.4	6.0083
56.5	5.578
56.6	5.1815
56.7	4.8172
56.8	4.4818
56.9	4.1736
57	3.8902
57.1	3.6301
57.2	3.3906
57.3	3.1713
57.4	2.9694
57.5	2.7843
57.6	2.6138
57.7	2.4578
57.8	2.3143
57.9	2.183
58	2.0617
58.1	1.9505
58.2	1.8482
58.3	1.7543
58.4	1.6681
58.5	1.5891
58.6	1.5165
58.7	1.4499
58.8	1.3886
58.9	1.3322
59	1.2803
59.1	1.2326
59.2	1.1888
59.3	1.1485
59.4	1.1118
59.5	1.0779
59.6	1.0474
59.7	1.0191
59.8	0.99388
59.9	0.97047
60	0.94984
60.1	0.93063
60.2	0.91401
60.3	0.89839
60.4	0.88522
60.5	0.87288
60.6	0.86293
60.7	0.85353
60.8	0.84641
60.9	0.83963
61	0.83507
61.1	0.8306
61.2	0.82827
61.3	0.8258
61.4	0.82545
61.5	0.8256
61.6	0.82814
61.7	0.83095
61.8	0.83597
61.9	0.84115
62	0.84832
62.1	0.85554
62.2	0.86456
62.3	0.87334
62.4	0.88398
62.5	0.89556
62.6	0.90939
62.7	0.9239
62.8	0.94036
62.9	0.95754
63	0.97658
63.1	0.99658
63.2	1.0181
63.3	1.0404
63.4	1.064
63.5	1.0899
63.6	1.1175
63.7	1.1474
63.8	1.1787
63.9	1.2127
64	1.2475
64.1	1.2848
64.2	1.3224
64.3	1.3625
64.4	1.4027
64.5	1.4475
64.6	1.4926
64.7	1.542
64.8	1.5911
64.9	1.6446
65	1.6977
65.1	1.7552
65.2	1.8116
65.3	1.8726
65.4	1.9322
65.5	1.9961
65.6	2.0584
65.7	2.1255
65.8	2.1906
65.9	2.2598
66	2.3271
66.1	2.3986
66.2	2.4684
66.3	2.5426
66.4	2.6141
66.5	2.6863
66.6	2.755
66.7	2.825
66.8	2.8928
66.9	2.9619
67	3.0293
67.1	3.0978
67.2	3.1652
67.3	3.2343
67.4	3.3023
67.5	3.3659
67.6	3.4266
67.7	3.4845
67.8	3.5405
67.9	3.594
68	3.6459
68.1	3.6957
68.2	3.7444
68.3	3.792
68.4	3.8385
68.5	3.8779
68.6	3.9146
68.7	3.9461
68.8	3.9764
68.9	4.0022
69	4.0272
69.1	4.048
69.2	4.0681
69.3	4.0845
69.4	4.1007
69.5	4.1109
69.6	4.1205
69.7	4.1253
69.8	4.1301
69.9	4.1304
70	4.1308
70.1	4.1271
70.2	4.123
70.3	4.1148
70.4	4.1061
70.5	4.0932
70.6	4.0798
70.7	4.0624
70.8	4.0452
70.9	4.0238
71	4.0029
71.1	3.9788
71.2	3.9553
71.3	3.9292
71.4	3.9036
71.5	3.8748
71.6	3.8462
71.7	3.8145
71.8	3.7835
71.9	3.7501
72	3.718
72.1	3.684
72.2	3.6512
72.3	3.6159
72.4	3.5816
72.5	3.5455
72.6	3.5113
72.7	3.4757
72.8	3.442
72.9	3.407
73	3.3736
73.1	3.3391
73.2	3.3055
73.3	3.271
73.4	3.2384
73.5	3.205
73.6	3.1731
73.7	3.1407
73.8	3.11
73.9	3.0786
74	3.0492
74.1	3.0198
74.2	2.9917
74.3	2.9631
74.4	2.9362
74.5	2.9098
74.6	2.8853
74.7	2.8608
74.8	2.8378
74.9	2.8145
75	2.7934
75.1	2.7721
75.2	2.7534
75.3	2.7347
75.4	2.7182
75.5	2.702
75.6	2.6879
75.7	2.6737
75.8	2.6613
75.9	2.6491
76	2.6388
76.1	2.6287
76.2	2.6209
76.3	2.613
76.4	2.6077
76.5	2.6033
76.6	2.6022
76.7	2.6018
76.8	2.6043
76.9	2.6075
77	2.6134
77.1	2.6199
77.2	2.6289
77.3	2.6382
77.4	2.6497
77.5	2.665
77.6	2.6834
77.7	2.7048
77.8	2.7285
77.9	2.7551
78	2.7836
78.1	2.8153
78.2	2.8483
78.3	2.8839
78.4	2.9203
78.5	2.9647
78.6	3.0111
78.7	3.0645
78.8	3.1184
78.9	3.1791
79	3.2398
79.1	3.3072
79.2	3.3742
79.3	3.447
79.4	3.5201
79.5	3.6055
79.6	3.6937
79.7	3.7931
79.8	3.895
79.9	4.0074
80	4.1231
80.1	4.2494
80.2	4.3817
80.3	4.526
80.4	4.6805
80.5	4.8522
80.6	5.0396
80.7	5.2465
80.8	5.4764
80.9	5.7338
81	6.023
81.1	6.3515
81.2	6.7201
81.3	7.1444
81.4	7.6216
81.5	8.169
81.6	8.7925
81.7	9.5183
81.8	10.355
81.9	11.293
82	12.341
82.1	13.713
82.2	15.753
82.3	18.55
82.4	21.703
82.5	24.791
82.6	27.597
82.7	29.889
82.8	31.616
82.9	32.759
83	33.433
83.1	33.679
83.2	33.605
83.3	33.268
83.4	32.699
83.5	31.925
83.6	30.993
83.7	29.945
83.8	28.8
83.9	27.615
84	26.433
84.1	25.325
84.2	24.317
84.3	23.446
84.4	22.673
84.5	21.974
84.6	21.314
84.7	20.679
84.8	20.041
84.9	19.389
85	18.708
85.1	17.988
85.2	17.225
85.3	16.419
85.4	15.578
85.5	14.715
85.6	13.847
85.7	12.989
85.8	12.153
85.9	11.348
86	10.58
86.1	9.851
86.2	9.1644
86.3	8.5202
86.4	7.9185
86.5	7.3573
86.6	6.8358
86.7	6.3518
86.8	5.9035
86.9	5.4893
87	5.1066
87.1	4.7538
87.2	4.4281
87.3	4.1282
87.4	3.8516
87.5	3.5972
87.6	3.3627
87.7	3.147
87.8	2.9482
87.9	2.7657
88	2.5974
88.1	2.4432
88.2	2.3006
88.3	2.1699
88.4	2.049
88.5	1.9379
88.6	1.835
88.7	1.7405
88.8	1.6531
88.9	1.5731
89	1.4989
89.1	1.4307
89.2	1.3675
89.3	1.3093
89.4	1.2553
89.5	1.2057
89.6	1.1597
89.7	1.1173
89.8	1.0779
89.9	1.0417
90	1.0081
90.1	0.97704
90.2	0.94819
90.3	0.92169
90.4	0.89709
90.5	0.87424
90.6	0.85316
90.7	0.8337
90.8	0.81561
90.9	0.79876
91	0.78332
91.1	0.76903
91.2	0.75592
91.3	0.7436
91.4	0.73232
91.5	0.7217
91.6	0.71219
91.7	0.7033
91.8	0.69543
91.9	0.68802
92	0.68144
92.1	0.67511
92.2	0.66957
92.3	0.66416
92.4	0.65958
92.5	0.65513
92.6	0.65161
92.7	0.64807
92.8	0.6455
92.9	0.64288
93	0.64125
93.1	0.63945
93.2	0.63867
93.3	0.63765
93.4	0.6376
93.5	0.63729
93.6	0.638
93.7	0.63835
93.8	0.63969
93.9	0.64064
94	0.64263
94.1	0.64415
94.2	0.6467
94.3	0.64872
94.4	0.65186
94.5	0.65453
94.6	0.65843
94.7	0.66183
94.8	0.66645
94.9	0.67053
95	0.6759
95.1	0.68077
95.2	0.68689
95.3	0.69251
95.4	0.6994
95.5	0.70632
95.6	0.71463
95.7	0.72291
95.8	0.73244
95.9	0.74193
96	0.75259
96.1	0.76321
96.2	0.77477
96.3	0.78612
96.4	0.79842
96.5	0.81228
96.6	0.82765
96.7	0.84454
96.8	0.86253
96.9	0.882
97	0.90217
97.1	0.92389
97.2	0.94593
97.3	0.96966
97.4	0.99374
97.5	1.0219
97.6	1.051
97.7	1.084
97.8	1.1174
97.9	1.1548
98	1.1922
98.1	1.2338
98.2	1.2753
98.3	1.3211
98.4	1.3666
98.5	1.4191
98.6	1.4725
98.7	1.5328
98.8	1.5933
98.9	1.6609
99	1.7288
99.1	1.8034
99.2	1.8784
99.3	1.9606
99.4	2.0439
99.5	2.1339
99.6	2.2252
99.7	2.3231
99.8	2.4238
99.9	2.5311
100	2.6434
100.1	2.7624
100.2	2.8893
100.3	3.0242
100.4	3.1694
100.5	3.3167
100.6	3.4753
100.7	3.6397
100.8	3.8215
100.9	4.013
101	4.2286
101.1	4.4614
101.2	4.7265
101.3	5.025
101.4	5.3649
101.5	5.7433
101.6	6.1709
101.7	6.6646
101.8	7.232
101.9	7.8996
102	8.6883
102.1	9.6194
102.2	10.675
102.3	11.897
102.4	13.537
102.5	16.009
102.6	19.26
102.7	22.941
102.8	26.743
102.9	30.319
103	33.436
103.1	35.849
103.2	37.515
103.3	38.48
103.4	38.876
103.5	38.814
103.6	38.397
103.7	37.695
103.8	36.764
103.9	35.643
104	34.374
104.1	32.994
104.2	31.564
104.3	30.156
104.4	28.83
104.5	27.635
104.6	26.568
104.7	25.611
104.8	24.721
104.9	23.869
105	23.018
105.1	22.148
105.2	21.236
105.3	20.274
105.4	19.259
105.5	18.203
105.6	17.122
105.7	16.039
105.8	14.976
105.9	13.947
106	12.964
106.1	12.031
106.2	11.153
106.3	10.331
106.4	9.5634
106.5	8.8491
106.6	8.1856
106.7	7.573
106.8	7.0072
106.9	6.4851
107	6.0043
107.1	5.5626
107.2	5.1554
107.3	4.7821
107.4	4.4389
107.5	4.1241
107.6	3.834
107.7	3.5681
107.8	3.3235
107.9	3.0997
108	2.8934
108.1	2.7044
108.2	2.5299
108.3	2.3701
108.4	2.2228
108.5	2.0875
108.6	1.9628
108.7	1.8485
108.8	1.7428
108.9	1.6459
109	1.556
109.1	1.4735
109.2	1.3969
109.3	1.3266
109.4	1.2613
109.5	1.2009
109.6	1.1449
109.7	1.0931
109.8	1.045
109.9	1.0005
110	0.95919
110.1	0.9208
110.2	0.88527
110.3	0.85216
110.4	0.82157
110.5	0.79277
110.6	0.76612
110.7	0.74095
110.8	0.71768
110.9	0.69562
111	0.67522
111.1	0.65582
111.2	0.63787
111.3	0.62075
111.4	0.60494
111.5	0.58958
111.6	0.57531
111.7	0.5614
111.8	0.54848
111.9	0.53579
112	0.52409
112.1	0.51249
112.2	0.5018
112.3	0.49118
112.4	0.4814
112.5	0.47151
112.6	0.46238
112.7	0.4532
112.8	0.44476
112.9	0.43624
113	0.42837
113.1	0.42035
113.2	0.41292
113.3	0.40529
113.4	0.39824
113.5	0.39101
113.6	0.38434
113.7	0.37753
113.8	0.37121
113.9	0.36466
114	0.35856
114.1	0.35229
114.2	0.34646
114.3	0.34052
114.4	0.33499
114.5	0.32942
114.6	0.32421
114.7	0.31899
114.8	0.31407
114.9	0.30908
115	0.30432
115.1	0.29956
115.2	0.29503
115.3	0.29044
115.4	0.28607
115.5	0.2818
115.6	0.27774
115.7	0.27378
115.8	0.27002
115.9	0.26635
116	0.26278
116.1	0.25928
116.2	0.2559
116.3	0.25265
116.4	0.24947
116.5	0.24648
116.6	0.24355
116.7	0.24077
116.8	0.23805
116.9	0.23548
117	0.23298
117.1	0.23066
117.2	0.22836
117.3	0.22624
117.4	0.22409
117.5	0.22214
117.6	0.22015
117.7	0.21836
117.8	0.21649
117.9	0.21481
118	0.21303
118.1	0.21145
118.2	0.20977
118.3	0.20827
118.4	0.20668
118.5	0.2053
118.6	0.20384
118.7	0.20257
118.8	0.20123
118.9	0.20009
119	0.19885
119.1	0.19781
119.2	0.19667
119.3	0.1957
119.4	0.19462
119.5	0.19373
119.6	0.19274
119.7	0.19191
119.8	0.19098
119.9	0.1902
120	0.18931
120.1	0.18855
120.2	0.18767
120.3	0.1869
120.4	0.18603
120.5	0.18527
120.6	0.18441
120.7	0.18366
120.8	0.18281
120.9	0.1821
121	0.18129
121.1	0.18064
121.2	0.17989
121.3	0.17927
121.4	0.17855
121.5	0.17791
121.6	0.17716
121.7	0.17649
121.8	0.17572
121.9	0.17508
122	0.17436
122.1	0.17373
122.2	0.17301
122.3	0.17236
122.4	0.1716
122.5	0.17094
122.6	0.1702
122.7	0.16954
122.8	0.16881
122.9	0.16816
123	0.16744
123.1	0.1668
123.2	0.16606
123.3	0.16537
123.4	0.16462
123.5	0.16392
123.6	0.16312
123.7	0.16237
123.8	0.16154
123.9	0.16074
124	0.15988
124.1	0.15907
124.2	0.15821
124.3	0.15737
124.4	0.15647
124.5	0.15559
124.6	0.15467
124.7	0.15377
124.8	0.15281
124.9	0.15184
125	0.15083
125.1	0.14983
125.2	0.14881
125.3	0.14782
125.4	0.14683
125.5	0.14582
125.6	0.14477
125.7	0.14371
125.8	0.14261
125.9	0.14147
126	0.14031
126.1	0.13912
126.2	0.13794
126.3	0.13674
126.4	0.13557
126.5	0.13432
126.6	0.1331
126.7	0.13182
126.8	0.13059
126.9	0.1293
127	0.12808
127.1	0.12681
127.2	0.12562
127.3	0.12438
127.4	0.12323
127.5	0.12196
127.6	0.12078
127.7	0.11949
127.8	0.1183
127.9	0.11701
128	0.11581
128.1	0.11453
128.2	0.11333
128.3	0.11206
128.4	0.11087
128.5	0.10959
128.6	0.10838
128.7	0.10707
128.8	0.10584
128.9	0.10451
129	0.10326
129.1	0.10193
129.2	0.10067
129.3	0.099342
129.4	0.098093
129.5	0.096798
129.6	0.09559
129.7	0.094352
129.8	0.093188
129.9	0.091988
130	0.090849
130.1	0.089668
130.2	0.088538
130.3	0.087379
130.4	0.086282
130.5	0.085205
130.6	0.08419
130.7	0.083182
130.8	0.082217
130.9	0.081256
131	0.08033
131.1	0.079423
131.2	0.078547
131.3	0.077689
131.4	0.076847
131.5	0.07605
131.6	0.07528
131.7	0.074564
131.8	0.073863
131.9	0.0732
132	0.072551
132.1	0.071951
132.2	0.071343
132.3	0.070779
132.4	0.070213
132.5	0.069703
132.6	0.069195
132.7	0.068754
132.8	0.068315
132.9	0.067931
133	0.067531
133.1	0.067177
133.2	0.066806
133.3	0.066484
133.4	0.066156
133.5	0.065899
133.6	0.065627
133.7	0.065411
133.8	0.065171
133.9	0.064979
134	0.064757
134.1	0.064583
134.2	0.064386
134.3	0.064236
134.4	0.06407
134.5	0.063961
134.6	0.06384
134.7	0.063774
134.8	0.063692
134.9	0.06366
135	0.063602
135.1	0.063594
135.2	0.063551
135.3	0.06355
135.4	0.063512
135.5	0.063521
135.6	0.063488
135.7	0.063498
135.8	0.063465
135.9	0.063476
136	0.063445
136.1	0.063451
136.2	0.063416
136.3	0.06342
136.4	0.063383
136.5	0.063385
136.6	0.063351
136.7	0.063358
136.8	0.063328
136.9	0.063339
137	0.063316
137.1	0.063339
137.2	0.063329
137.3	0.063369
137.4	0.063376
137.5	0.063433
137.6	0.06345
137.7	0.063507
137.8	0.063519
137.9	0.063564
138	0.063564
138.1	0.063595
138.2	0.063586
138.3	0.063617
138.4	0.063615
138.5	0.063658
138.6	0.063662
138.7	0.063696
138.8	0.063687
138.9	0.063708
139	0.063691
139.1	0.063712
139.2	0.063703
139.3	0.063728
139.4	0.063718
139.5	0.063734
139.6	0.063713
139.7	0.06372
139.8	0.063702
139.9	0.06371
140	0.063683
140.1	0.063684
140.2	0.063662
140.3	0.063655
140.4	0.063627
140.5	0.06362
140.6	0.063581
140.7	0.063551
140.8	0.063508
140.9	0.063484
141	0.063434
141.1	0.063389
141.2	0.063331
141.3	0.06329
141.4	0.063238
141.5	0.063187
141.6	0.063116
141.7	0.063041
141.8	0.062953
141.9	0.062862
142	0.062772
142.1	0.062683
142.2	0.0626
142.3	0.062521
142.4	0.062443
142.5	0.062345
142.6	0.062235
142.7	0.062105
142.8	0.061971
142.9	0.061815
143	0.061662
143.1	0.061488
143.2	0.061326
143.3	0.061143
143.4	0.060981
143.5	0.060778
143.6	0.060595
143.7	0.060374
143.8	0.060184
143.9	0.059954
144	0.059764
144.1	0.059532
144.2	0.059348
144.3	0.059124
144.4	0.058947
144.5	0.058705
144.6	0.058499
144.7	0.058228
144.8	0.057998
144.9	0.057705
145	0.057461
145.1	0.057152
145.2	0.056896
145.3	0.056573
145.4	0.056298
145.5	0.055929
145.6	0.055603
145.7	0.055185
145.8	0.05482
145.9	0.054369
146	0.053976
146.1	0.053505
146.2	0.053101
146.3	0.052632
146.4	0.052228
146.5	0.05174
146.6	0.051304
146.7	0.050785
146.8	0.050319
146.9	0.049775
147	0.049291
147.1	0.048745
147.2	0.048259
147.3	0.047712
147.4	0.04722
147.5	0.046668
147.6	0.046172
147.7	0.045626
147.8	0.045133
147.9	0.044598
148	0.04411
148.1	0.04358
148.2	0.043092
148.3	0.042569
148.4	0.042094
148.5	0.0416
148.6	0.041157
148.7	0.040704
148.8	0.040293
148.9	0.039869
149	0.039485
149.1	0.039089
149.2	0.038723
149.3	0.038341
149.4	0.037996
149.5	0.037664
149.6	0.037369
149.7	0.037076
149.8	0.036816
149.9	0.036562
150	0.03634
150.1	0.036126
150.2	0.035939
150.3	0.035751
150.4	0.035584
150.5	0.03543
150.6	0.035303
150.7	0.035185
150.8	0.035094
150.9	0.03501
151	0.034952
151.1	0.034903
151.2	0.03488
151.3	0.034861
151.4	0.034865
151.5	0.034884
151.6	0.034929
151.7	0.034984
151.8	0.03506
151.9	0.035142
152	0.03524
152.1	0.035341
152.2	0.035456
152.3	0.035573
152.4	0.035705
152.5	0.035841
152.6	0.035995
152.7	0.036153
152.8	0.036326
152.9	0.036503
153	0.036697
153.1	0.036893
153.2	0.037107
153.3	0.03732
153.4	0.037551
153.5	0.037784
153.6	0.038041
153.7	0.0383
153.8	0.038587
153.9	0.038878
154	0.039195
154.1	0.039511
154.2	0.039851
154.3	0.040186
154.4	0.040547
154.5	0.040899
154.6	0.041279
154.7	0.041646
154.8	0.042042
154.9	0.042431
155	0.042857
155.1	0.043277
155.2	0.043731
155.3	0.04417
155.4	0.044641
155.5	0.045096
155.6	0.04559
155.7	0.046079
155.8	0.046613
155.9	0.047133
156	0.047693
156.1	0.048234
156.2	0.048816
156.3	0.049378
156.4	0.049988
156.5	0.050589
156.6	0.051239
156.7	0.051868
156.8	0.052547
156.9	0.053216
157	0.053925
157.1	0.054624
157.2	0.055365
157.3	0.056087
157.4	0.056849
157.5	0.057637
157.6	0.05848
157.7	0.059342
157.8	0.060244
157.9	0.061169
158	0.062132
158.1	0.063136
158.2	0.064159
158.3	0.06521
158.4	0.066277
158.5	0.06746
158.6	0.068689
158.7	0.070042
158.8	0.071431
158.9	0.072961
159	0.074514
159.1	0.076225
159.2	0.077925
159.3	0.079782
159.4	0.081624
159.5	0.083766
159.6	0.085925
159.7	0.088401
159.8	0.090859
159.9	0.093655
160	0.096396
160.1	0.099502
160.2	0.10251
160.3	0.1059
160.4	0.10922
160.5	0.11312
160.6	0.11699
160.7	0.12147
160.8	0.1259
160.9	0.13099
161	0.136
161.1	0.14172
161.2	0.14733
161.3	0.15367
161.4	0.15989
161.5	0.16699
161.6	0.174
161.7	0.18193
161.8	0.18976
161.9	0.19857
162	0.20727
162.1	0.21698
162.2	0.22658
162.3	0.23725
162.4	0.24779
162.5	0.25923
162.6	0.27043
162.7	0.28255
162.8	0.29443
162.9	0.30714
163	0.31962
163.1	0.33286
163.2	0.34592
163.3	0.35982
163.4	0.37349
163.5	0.38725
163.6	0.40046
163.7	0.41367
163.8	0.42639
163.9	0.439
164	0.45126
164.1	0.46344
164.2	0.47546
164.3	0.48744
164.4	0.4991
164.5	0.50954
164.6	0.51935
164.7	0.52803
164.8	0.53642
164.9	0.54377
165	0.55083
165.1	0.55679
165.2	0.56275
165.3	0.56774
165.4	0.57274
165.5	0.5763
165.6	0.57969
165.7	0.58164
165.8	0.58366
165.9	0.58451
166	0.58546
166.1	0.58522
166.2	0.58522
166.3	0.58422
166.4	0.58357
166.5	0.58193
166.6	0.58052
166.7	0.57816
166.8	0.57609
166.9	0.57316
167	0.57065
167.1	0.56736
167.2	0.56462
167.3	0.56123
167.4	0.55836
167.5	0.5548
167.6	0.55165
167.7	0.54786
167.8	0.54443
167.9	0.54042
168	0.53674
168.1	0.53254
168.2	0.52871
168.3	0.52443
168.4	0.52054
168.5	0.51624
168.6	0.5124
168.7	0.50819
168.8	0.50447
168.9	0.5004
169	0.49686
169.1	0.493
169.2	0.48964
169.3	0.48598
169.4	0.48286
169.5	0.47945
169.6	0.47654
169.7	0.47336
169.8	0.47065
169.9	0.46768
170	0.46514
170.1	0.46235
170.2	0.45997
170.3	0.45734
170.4	0.4551
170.5	0.45263
170.6	0.45057
170.7	0.44823
170.8	0.44634
170.9	0.44417
171	0.44247
171.1	0.44048
171.2	0.439
171.3	0.4373
171.4	0.43613
171.5	0.43481
171.6	0.43401
171.7	0.43297
171.8	0.43243
171.9	0.43163
172	0.43132
172.1	0.43077
172.2	0.43078
172.3	0.43058
172.4	0.43089
172.5	0.43096
172.6	0.43155
172.7	0.43189
172.8	0.4328
172.9	0.43346
173	0.43461
173.1	0.43548
173.2	0.43691
173.3	0.43818
173.4	0.43996
173.5	0.44175
173.6	0.44416
173.7	0.44658
173.8	0.44949
173.9	0.45246
174	0.45587
174.1	0.45928
174.2	0.46302
174.3	0.46678
174.4	0.47092
174.5	0.47581
174.6	0.48119
174.7	0.48719
174.8	0.49353
174.9	0.50053
175	0.50776
175.1	0.51572
175.2	0.52379
175.3	0.53249
175.4	0.54133
175.5	0.55189
175.6	0.56293
175.7	0.57564
175.8	0.58863
175.9	0.60331
176	0.61808
176.1	0.63463
176.2	0.65104
176.3	0.66917
176.4	0.68717
176.5	0.70817
176.6	0.72947
176.7	0.75377
176.8	0.77822
176.9	0.80568
177	0.83321
177.1	0.86384
177.2	0.89443
177.3	0.92812
177.4	0.96186
177.5	0.9994
177.6	1.0374
177.7	1.0791
177.8	1.1213
177.9	1.1673
178	1.2139
178.1	1.2645
178.2	1.3161
178.3	1.3717
178.4	1.4286
178.5	1.4874
178.6	1.5475
178.7	1.6096
178.8	1.674
178.9	1.7406
179	1.8107
179.1	1.8832
179.2	1.961
179.3	2.0423
179.4	2.1297
179.5	2.2156
179.6	2.3071
179.7	2.3982
179.8	2.4979
179.9	2.599
180	2.7115
180.1	2.8268
180.2	2.9563
180.3	3.0913
180.4	3.2437
180.5	3.3988
180.6	3.5732
180.7	3.756
180.8	3.9642
180.9	4.1889
181	4.4491
181.1	4.7388
181.2	5.0762
181.3	5.4653
181.4	5.9152
181.5	6.4451
181.6	7.0542
181.7	7.79
181.8	8.6615
181.9	9.7075
182	10.876
182.1	12.281
182.2	14.325
182.3	17.388
182.4	21.224
182.5	25.475
182.6	29.878
182.7	34.123
182.8	37.942
182.9	41.034
183	43.215
183.1	44.495
183.2	44.962
183.3	44.891
183.4	44.31
183.5	43.41
183.6	42.216
183.7	40.789
183.8	39.2
183.9	37.475
184	35.738
184.1	34.053
184.2	32.512
184.3	31.121
184.4	29.86
184.5	28.675
184.6	27.528
184.7	26.367
184.8	25.17
184.9	23.909
185	22.585
185.1	21.215
185.2	19.83
185.3	18.462
185.4	17.135
185.5	15.865
185.6	14.665
185.7	13.537
185.8	12.484
185.9	11.505
186	10.599
186.1	9.7622
186.2	8.9919
186.3	8.2828
186.4	7.6326
186.5	7.036
186.6	6.4902
186.7	5.99
186.8	5.5329
186.9	5.1141
187	4.7317
187.1	4.3816
187.2	4.0619
187.3	3.7693
187.4	3.5022
187.5	3.2576
187.6	3.0341
187.7	2.8295
187.8	2.6424
187.9	2.4711
188	2.3142
188.1	2.1705
188.2	2.0386
188.3	1.9177
188.4	1.8067
188.5	1.7047
188.6	1.611
188.7	1.5251
188.8	1.4461
188.9	1.3736
189	1.3069
189.1	1.2455
189.2	1.1888
189.3	1.1365
189.4	1.0883
189.5	1.0439
189.6	1.0029
189.7	0.96491
189.8	0.92967
189.9	0.89709
190	0.86697
190.1	0.83911
190.2	0.81317
190.3	0.78919
190.4	0.76688
190.5	0.74606
190.6	0.7267
190.7	0.7087
190.8	0.69183
190.9	0.67606
191	0.66135
191.1	0.64765
191.2	0.63476
191.3	0.62264
191.4	0.61118
191.5	0.60036
191.6	0.5902
191.7	0.58063
191.8	0.57162
191.9	0.56309
192	0.55491
192.1	0.54712
192.2	0.53958
192.3	0.53238
192.4	0.52548
192.5	0.51882
192.6	0.51244
192.7	0.50629
192.8	0.50039
192.9	0.49466
193	0.48915
193.1	0.48382
193.2	0.47864
193.3	0.47362
193.4	0.46868
193.5	0.46379
193.6	0.45887
193.7	0.45399
193.8	0.44907
193.9	0.4442
194	0.43929
194.1	0.43444
194.2	0.42956
194.3	0.42474
194.4	0.41991
194.5	0.41502
194.6	0.41009
194.7	0.40513
194.8	0.40014
194.9	0.39512
195	0.39012
195.1	0.38509
195.2	0.38014
195.3	0.37519
195.4	0.37033
195.5	0.36534
195.6	0.3604
195.7	0.35538
195.8	0.35045
195.9	0.34545
196	0.34055
196.1	0.33554
196.2	0.33067
196.3	0.32569
196.4	0.32088
196.5	0.31579
196.6	0.31086
196.7	0.30576
196.8	0.30087
196.9	0.2958
197	0.29097
197.1	0.28593
197.2	0.28115
197.3	0.27622
197.4	0.27161
197.5	0.2668
197.6	0.26225
197.7	0.25748
197.8	0.25298
197.9	0.24828
198	0.2439
198.1	0.23937
198.2	0.23519
198.3	0.23084
198.4	0.22679
198.5	0.22263
198.6	0.21879
198.7	0.21481
198.8	0.21117
198.9	0.20743
199	0.20395
199.1	0.20037
199.2	0.19707
199.3	0.19368
199.4	0.19052
199.5	0.18737
199.6	0.18451
199.7	0.18167
199.8	0.17908
199.9	0.1765
200	0.17411
200.1	0.17171
200.2	0.16947
200.3	0.16722
200.4	0.16513
200.5	0.16314
200.6	0.16137
200.7	0.15969
200.8	0.15817
200.9	0.15673
201	0.1554
201.1	0.15412
201.2	0.15291
201.3	0.15173
201.4	0.15061
201.5	0.14961
201.6	0.1487
201.7	0.14789
201.8	0.14714
201.9	0.14647
202	0.14587
202.1	0.14534
202.2	0.14486
202.3	0.14444
202.4	0.14408
202.5	0.14382
202.6	0.14363
202.7	0.14352
202.8	0.14347
202.9	0.14349
203	0.14357
203.1	0.1437
203.2	0.14389
203.3	0.1441
203.4	0.14438
203.5	0.14469
203.6	0.14507
203.7	0.14547
203.8	0.14596
203.9	0.14645
204	0.14703
204.1	0.1476
204.2	0.14826
204.3	0.14894
204.4	0.14973
204.5	0.15056
204.6	0.15149
204.7	0.15242
204.8	0.15346
204.9	0.15447
205	0.15558
205.1	0.15665
205.2	0.15785
205.3	0.15904
205.4	0.16037
205.5	0.16168
205.6	0.16312
205.7	0.16451
205.8	0.16603
205.9	0.16753
206	0.1692
206.1	0.17085
206.2	0.17265
206.3	0.17443
206.4	0.17636
206.5	0.17826
206.6	0.1803
206.7	0.18235
206.8	0.18455
206.9	0.18672
207	0.18903
207.1	0.19135
207.2	0.19377
207.3	0.19618
207.4	0.19873
207.5	0.20145
207.6	0.20433
207.7	0.20736
207.8	0.21057
207.9	0.21397
208	0.21748
208.1	0.22115
208.2	0.22487
208.3	0.22875
208.4	0.23269
208.5	0.23712
208.6	0.24173
208.7	0.24684
208.8	0.25202
208.9	0.25769
209	0.26333
209.1	0.26949
209.2	0.27554
209.3	0.28209
209.4	0.28857
209.5	0.29599
209.6	0.30353
209.7	0.31201
209.8	0.32053
209.9	0.33006
210	0.33957
210.1	0.35015
210.2	0.36065
210.3	0.37217
210.4	0.38357
210.5	0.3965
210.6	0.40942
210.7	0.4239
210.8	0.43828
210.9	0.45427
211	0.47005
211.1	0.48748
211.2	0.50461
211.3	0.52346
211.4	0.54198
211.5	0.56242
211.6	0.58257
211.7	0.60469
211.8	0.62644
211.9	0.65019
212	0.67356
212.1	0.69892
212.2	0.72384
212.3	0.75079
212.4	0.77716
212.5	0.80477
212.6	0.83149
212.7	0.85937
212.8	0.88649
212.9	0.91469
213	0.94231
213.1	0.97114
213.2	0.99953
213.3	1.0292
213.4	1.0583
213.5	1.0867
213.6	1.1139
213.7	1.1405
213.8	1.1662
213.9	1.1917
214	1.2165
214.1	1.2408
214.2	1.2646
214.3	1.2879
214.4	1.3107
214.5	1.3311
214.6	1.3504
214.7	1.3674
214.8	1.3838
214.9	1.3984
215	1.4128
215.1	1.4253
215.2	1.4379
215.3	1.4489
215.4	1.46
215.5	1.4679
215.6	1.4757
215.7	1.4809
215.8	1.486
215.9	1.4888
216	1.4921
216.1	1.4933
216.2	1.4948
216.3	1.4941
216.4	1.4941
216.5	1.492
216.6	1.4907
216.7	1.4876
216.8	1.4849
216.9	1.4805
217	1.4766
217.1	1.471
217.2	1.4663
217.3	1.4601
217.4	1.4551
217.5	1.4486
217.6	1.4433
217.7	1.4366
217.8	1.431
217.9	1.424
218	1.4178
218.1	1.4105
218.2	1.4039
218.3	1.3963
218.4	1.3895
218.5	1.3817
218.6	1.3746
218.7	1.3669
218.8	1.36
218.9	1.3525
219	1.3457
219.1	1.3384
219.2	1.3319
219.3	1.3249
219.4	1.3188
219.5	1.3122
219.6	1.3066
219.7	1.3005
219.8	1.2954
219.9	1.2897
220	1.2851
220.1	1.2799
220.2	1.2759
220.3	1.2712
220.4	1.2677
220.5	1.2637
220.6	1.2612
220.7	1.2581
220.8	1.2564
220.9	1.2545
221	1.2539
221.1	1.2532
221.2	1.2537
221.3	1.2538
221.4	1.2552
221.5	1.2569
221.6	1.2602
221.7	1.2637
221.8	1.2685
221.9	1.2737
222	1.2803
222.1	1.2873
222.2	1.2954
222.3	1.3035
222.4	1.3128
222.5	1.3235
222.6	1.3362
222.7	1.3504
222.8	1.3662
222.9	1.3835
223	1.4022
223.1	1.4223
223.2	1.4434
223.3	1.4656
223.4	1.4893
223.5	1.5163
223.6	1.5453
223.7	1.5774
223.8	1.6116
223.9	1.6486
224	1.6879
224.1	1.7305
224.2	1.7752
224.3	1.8226
224.4	1.873
224.5	1.9293
224.6	1.9899
224.7	2.0559
224.8	2.1264
224.9	2.2027
225	2.2847
225.1	2.3736
225.2	2.4695
225.3	2.5735
225.4	2.6862
225.5	2.8098
225.6	2.9441
225.7	3.0918
225.8	3.2529
225.9	3.4312
226	3.6281
226.1	3.8478
226.2	4.0952
226.3	4.3755
226.4	4.6975
226.5	5.0669
226.6	5.4939
226.7	5.9965
226.8	6.5798
226.9	7.281
227	8.1162
227.1	9.1229
227.2	10.267
227.3	11.608
227.4	13.479
227.5	16.294
227.6	19.949
227.7	24.115
227.8	28.508
227.9	32.81
228	36.766
228.1	40.072
228.2	42.51
228.3	44.018
228.4	44.695
228.5	44.721
228.6	44.264
228.7	43.453
228.8	42.349
228.9	41.021
229	39.504
229.1	37.85
229.2	36.126
229.3	34.429
229.4	32.828
229.5	31.374
229.6	30.066
229.7	28.876
229.8	27.754
229.9	26.662
230	25.561
230.1	24.423
230.2	23.229
230.3	21.975
230.4	20.675
230.5	19.359
230.6	18.053
230.7	16.785
230.8	15.567
230.9	14.411
231	13.322
231.1	12.304
231.2	11.356
231.3	10.476
231.4	9.6625
231.5	8.9109
231.6	8.2207
231.7	7.5858
231.8	7.0033
231.9	6.4687
232	5.9795
232.1	5.5304
232.2	5.1204
232.3	4.7453
232.4	4.4022
232.5	4.0878
232.6	3.8009
232.7	3.5386
232.8	3.2988
232.9	3.079
233	2.8781
233.1	2.6944
233.2	2.5267
233.3	2.3733
233.4	2.2329
233.5	2.1043
233.6	1.9865
233.7	1.8786
233.8	1.78
233.9	1.6895
234	1.6071
234.1	1.5314
234.2	1.4626
234.3	1.3993
234.4	1.3418
234.5	1.2888
234.6	1.2409
234.7	1.1967
234.8	1.1567
234.9	1.1197
235	1.0865
235.1	1.0558
235.2	1.0283
235.3	1.0028
235.4	0.98025
235.5	0.9596
235.6	0.94183
235.7	0.92541
235.8	0.9116
235.9	0.89884
236	0.88855
236.1	0.87906
236.2	0.87185
236.3	0.865
236.4	0.86036
236.5	0.85672
236.6	0.85551
236.7	0.85493
236.8	0.85657
236.9	0.85863
237	0.86279
237.1	0.86725
237.2	0.87365
237.3	0.88011
237.4	0.88851
237.5	0.89827
237.6	0.91027
237.7	0.92342
237.8	0.93849
237.9	0.9546
238	0.97225
238.1	0.99092
238.2	1.0108
238.3	1.0315
238.4	1.0533
238.5	1.0778
238.6	1.1039
238.7	1.1325
238.8	1.1623
238.9	1.1944
239	1.2272
239.1	1.2624
239.2	1.298
239.3	1.3364
239.4	1.3749
239.5	1.4175
239.6	1.4605
239.7	1.5078
239.8	1.5546
239.9	1.6053
240	1.6551
240.1	1.7091
240.2	1.762
240.3	1.8188
240.4	1.8744
240.5	1.9338
240.6	1.9912
240.7	2.0523
240.8	2.1117
240.9	2.1749
241	2.2357
241.1	2.2997
241.2	2.3619
241.3	2.4279
241.4	2.4921
241.5	2.5565
241.6	2.6172
241.7	2.6784
241.8	2.7365
241.9	2.7952
242	2.8515
242.1	2.9082
242.2	2.9631
242.3	3.0192
242.4	3.0736
242.5	3.1236
242.6	3.1704
242.7	3.2141
242.8	3.2557
242.9	3.2945
243	3.3315
243.1	3.3659
243.2	3.3988
243.3	3.4298
243.4	3.4593
243.5	3.482
243.6	3.502
243.7	3.5166
243.8	3.53
243.9	3.5385
244	3.5464
244.1	3.5496
244.2	3.5527
244.3	3.5516
244.4	3.5507
244.5	3.5445
244.6	3.5384
244.7	3.5275
244.8	3.5172
244.9	3.5028
245	3.4891
245.1	3.4718
245.2	3.4553
245.3	3.4358
245.4	3.4168
245.5	3.3947
245.6	3.3729
245.7	3.3483
245.8	3.3242
245.9	3.2975
246	3.2718
246.1	3.2434
246.2	3.2163
246.3	3.1873
246.4	3.1596
246.5	3.1306
246.6	3.1026
246.7	3.0733
246.8	3.0449
246.9	3.0149
247	2.9862
247.1	2.9565
247.2	2.9283
247.3	2.8996
247.4	2.8721
247.5	2.8436
247.6	2.8164
247.7	2.7885
247.8	2.7622
247.9	2.7355
248	2.71
248.1	2.684
248.2	2.6593
248.3	2.6348
248.4	2.6118
248.5	2.5885
248.6	2.5669
248.7	2.5453
248.8	2.5251
248.9	2.5049
249	2.4863
249.1	2.4676
249.2	2.4503
249.3	2.4328
249.4	2.4173
249.5	2.4021
249.6	2.3885
249.7	2.3746
249.8	2.3626
249.9	2.3505
250	2.3406
250.1	2.331
250.2	2.3234
250.3	2.3156
250.4	2.3094
250.5	2.3036
250.6	2.2996
250.7	2.2957
250.8	2.2938
250.9	2.2921
251	2.2929
251.1	2.294
251.2	2.2975
251.3	2.3008
251.4	2.3065
251.5	2.3143
251.6	2.3249
251.7	2.3372
251.8	2.3517
251.9	2.3677
252	2.3854
252.1	2.4047
252.2	2.4251
252.3	2.4469
252.4	2.4697
252.5	2.4977
252.6	2.5277
252.7	2.5621
252.8	2.5976
252.9	2.6373
253	2.6775
253.1	2.7223
253.2	2.7672
253.3	2.816
253.4	2.8652
253.5	2.9232
253.6	2.9824
253.7	3.0497
253.8	3.1169
253.9	3.1917
254	3.2661
254.1	3.3481
254.2	3.4299
254.3	3.5181
254.4	3.6073
254.5	3.7074
254.6	3.8112
254.7	3.9254
254.8	4.0443
254.9	4.1734
255	4.3093
255.1	4.4557
255.2	4.6126
255.3	4.783
255.4	4.9695
255.5	5.1729
255.6	5.398
255.7	5.6476
255.8	5.927
255.9	6.2444
256	6.5995
256.1	7.0069
256.2	7.4633
256.3	7.9932
256.4	8.5982
256.5	9.2954
256.6	10.102
256.7	11.015
256.8	12.029
256.9	13.26
257	15.028
257.1	17.576
257.2	20.644
257.3	23.844
257.4	26.856
257.5	29.376
257.6	31.351
257.7	32.725
257.8	33.593
257.9	33.988
258	34.042
258.1	33.774
258.2	33.272
258.3	32.581
258.4	31.716
258.5	30.704
258.6	29.58
258.7	28.394
258.8	27.184
258.9	26.019
259	24.94
259.1	23.987
259.2	23.144
259.3	22.403
259.4	21.717
259.5	21.068
259.6	20.426
259.7	19.782
259.8	19.115
259.9	18.419
260	17.683
260.1	16.905
260.2	16.086
260.3	15.239
260.4	14.377
260.5	13.517
260.6	12.67
260.7	11.849
260.8	11.061
260.9	10.311
261	9.6009
261.1	8.9328
261.2	8.3068
261.3	7.7223
261.4	7.1782
261.5	6.6724
261.6	6.2038
261.7	5.7698
261.8	5.3689
261.9	4.999
262	4.6577
262.1	4.3435
262.2	4.0536
262.3	3.787
262.4	3.5411
262.5	3.3155
262.6	3.107
262.7	2.9159
262.8	2.7393
262.9	2.5771
263	2.4272
263.1	2.2897
263.2	2.1626
263.3	2.0463
263.4	1.9387
263.5	1.8405
263.6	1.7494
263.7	1.6658
263.8	1.5883
263.9	1.5172
264	1.4513
264.1	1.3911
264.2	1.3352
264.3	1.2841
264.4	1.2365
264.5	1.1929
264.6	1.1525
264.7	1.1153
264.8	1.0809
264.9	1.0495
265	1.0205
265.1	0.9936
265.2	0.96903
265.3	0.94639
265.4	0.92562
265.5	0.90654
265.6	0.8893
265.7	0.8732
265.8	0.8588
265.9	0.84557
266	0.83388
266.1	0.82285
266.2	0.81333
266.3	0.80439
266.4	0.79701
266.5	0.79009
266.6	0.78463
266.7	0.77936
266.8	0.77551
266.9	0.77174
267	0.76952
267.1	0.76729
267.2	0.76666
267.3	0.76587
267.4	0.76666
267.5	0.76734
267.6	0.7696
267.7	0.77162
267.8	0.77516
267.9	0.77834
268	0.78309
268.1	0.78743
268.2	0.79341
268.3	0.79883
268.4	0.80601
268.5	0.81353
268.6	0.82325
268.7	0.83311
268.8	0.84499
268.9	0.85698
269	0.87087
269.1	0.88495
269.2	0.90064
269.3	0.91626
269.4	0.93347
269.5	0.95249
269.6	0.97356
269.7	0.99637
269.8	1.0208
269.9	1.047
270	1.0744
270.1	1.1039
270.2	1.1339
270.3	1.1658
270.4	1.1979
270.5	1.2346
270.6	1.2722
270.7	1.314
270.8	1.3562
270.9	1.4026
271	1.4488
271.1	1.4996
271.2	1.5496
271.3	1.6041
271.4	1.658
271.5	1.7188
271.6	1.779
271.7	1.8456
271.8	1.9108
271.9	1.982
272	2.0517
272.1	2.1274
272.2	2.202
272.3	2.2827
272.4	2.362
272.5	2.4447
272.6	2.5254
272.7	2.61
272.8	2.6937
272.9	2.7815
273	2.8687
273.1	2.9591
273.2	3.0495
273.3	3.144
273.4	3.2396
273.5	3.3324
273.6	3.4243
273.7	3.5155
273.8	3.6085
273.9	3.7007
274	3.7962
274.1	3.892
274.2	3.9933
274.3	4.0967
274.4	4.2059
274.5	4.3076
274.6	4.4153
274.7	4.5203
274.8	4.6352
274.9	4.7492
275	4.875
275.1	5.0017
275.2	5.1427
275.3	5.2888
275.4	5.4528
275.5	5.6215
275.6	5.8108
275.7	6.0136
275.8	6.2407
275.9	6.4927
276	6.7713
276.1	7.0884
276.2	7.4361
276.3	7.8351
276.4	8.2736
276.5	8.7746
276.6	9.3334
276.7	9.9752
276.8	10.707
276.9	11.532
277	12.442
277.1	13.48
277.2	14.861
277.3	16.913
277.4	19.517
277.5	22.284
277.6	24.896
277.7	27.093
277.8	28.801
277.9	29.999
278	30.753
278.1	31.112
278.2	31.153
278.3	30.914
278.4	30.459
278.5	29.809
278.6	29.014
278.7	28.086
278.8	27.073
278.9	26.002
279	24.931
279.1	23.908
279.2	22.976
279.3	22.159
279.4	21.441
279.5	20.804
279.6	20.218
279.7	19.663
279.8	19.116
279.9	18.567
280	17.999
280.1	17.404
280.2	16.774
280.3	16.106
280.4	15.4
280.5	14.658
280.6	13.893
280.7	13.115
280.8	12.341
280.9	11.581
281	10.845
281.1	10.137
281.2	9.4631
281.3	8.8251
281.4	8.2235
281.5	7.659
281.6	7.1293
281.7	6.6358
281.8	6.1761
281.9	5.75
282	5.3535
282.1	4.9878
282.2	4.648
282.3	4.3348
282.4	4.0445
282.5	3.7778
282.6	3.5297
282.7	3.3018
282.8	3.0899
282.9	2.8961
283	2.7158
283.1	2.5508
283.2	2.3968
283.3	2.2559
283.4	2.1244
283.5	2.004
283.6	1.8916
283.7	1.7888
283.8	1.6927
283.9	1.6049
284	1.5225
284.1	1.447
284.2	1.3761
284.3	1.3111
284.4	1.2501
284.5	1.194
284.6	1.1412
284.7	1.0925
284.8	1.0469
284.9	1.0046
285	0.96519
285.1	0.92852
285.2	0.89436
285.3	0.86263
285.4	0.83317
285.5	0.80535
285.6	0.77946
285.7	0.75497
285.8	0.73226
285.9	0.71069
286	0.69076
286.1	0.67169
286.2	0.65411
286.3	0.63727
286.4	0.62181
286.5	0.60664
286.6	0.59264
286.7	0.57888
286.8	0.56623
286.9	0.55365
287	0.54216
287.1	0.53063
287.2	0.52015
287.3	0.50958
287.4	0.50003
287.5	0.49013
287.6	0.48112
287.7	0.47181
287.8	0.4634
287.9	0.45474
288	0.44695
288.1	0.43887
288.2	0.43156
288.3	0.4239
288.4	0.41697
288.5	0.40965
288.6	0.40302
288.7	0.39605
288.8	0.3898
288.9	0.38326
289	0.37731
289.1	0.37099
289.2	0.36521
289.3	0.3591
289.4	0.35354
289.5	0.34788
289.6	0.34274
289.7	0.33744
289.8	0.33254
289.9	0.32746
290	0.32278
290.1	0.318
290.2	0.31351
290.3	0.30892
290.4	0.30462
290.5	0.30036
290.6	0.29641
290.7	0.29254
290.8	0.2889
290.9	0.28529
291	0.28188
291.1	0.27858
291.2	0.27543
291.3	0.27231
291.4	0.26928
291.5	0.2664
291.6	0.26367
291.7	0.26113
291.8	0.25873
291.9	0.25649
292	0.2543
292.1	0.25226
292.2	0.2502
292.3	0.24823
292.4	0.24628
292.5	0.24452
292.6	0.24284
292.7	0.24132
292.8	0.23987
292.9	0.23858
293	0.23734
293.1	0.23625
293.2	0.23521
293.3	0.23429
293.4	0.23341
293.5	0.23269
293.6	0.232
293.7	0.23144
293.8	0.23088
293.9	0.23043
294	0.22998
294.1	0.22963
294.2	0.22927
294.3	0.22898
294.4	0.22869
294.5	0.22848
294.6	0.22829
294.7	0.22819
294.8	0.2281
294.9	0.22808
295	0.22808
295.1	0.22816
295.2	0.22826
295.3	0.22844
295.4	0.22865
295.5	0.22894
295.6	0.22928
295.7	0.22969
295.8	0.23012
295.9	0.2306
296	0.23111
296.1	0.23163
296.2	0.23217
296.3	0.23269
296.4	0.23327
296.5	0.23387
296.6	0.23457
296.7	0.23531
296.8	0.23614
296.9	0.23693
297	0.23779
297.1	0.2386
297.2	0.23951
297.3	0.24041
297.4	0.24143
297.5	0.24243
297.6	0.24355
297.7	0.2446
297.8	0.24578
297.9	0.24688
298	0.24812
298.1	0.24926
298.2	0.25059
298.3	0.25184
298.4	0.25333
298.5	0.25471
298.6	0.25634
298.7	0.25787
298.8	0.25964
298.9	0.2613
299	0.26324
299.1	0.26501
299.2	0.26707
299.3	0.26896
299.4	0.27121
299.5	0.27332
299.6	0.27575
299.7	0.27801
299.8	0.28062
299.9	0.2831
300	0.28596
300.1	0.2887
300.2	0.29179
300.3	0.29469
300.4	0.2979
300.5	0.301
300.6	0.30447
300.7	0.30783
300.8	0.31158
300.9	0.31524
301	0.31929
301.1	0.32331
301.2	0.32764
301.3	0.33192
301.4	0.33649
301.5	0.34141
301.6	0.34673
301.7	0.3524
301.8	0.3583
301.9	0.36458
302	0.37099
302.1	0.37785
302.2	0.3847
302.3	0.39197
302.4	0.39922
302.5	0.40771
302.6	0.41643
302.7	0.42639
302.8	0.43641
302.9	0.44774
303	0.45896
303.1	0.47162
303.2	0.48392
303.3	0.49761
303.4	0.51097
303.5	0.52692
303.6	0.54289
303.7	0.56153
303.8	0.57995
303.9	0.60122
304	0.62211
304.1	0.64604
304.2	0.66929
304.3	0.69555
304.4	0.72105
304.5	0.75063
304.6	0.77971
304.7	0.81285
304.8	0.84537
304.9	0.88206
305	0.91813
305.1	0.95857
305.2	0.99828
305.3	1.0423
305.4	1.0853
305.5	1.1318
305.6	1.1769
305.7	1.2258
305.8	1.2736
305.9	1.3248
306	1.3749
306.1	1.4281
306.2	1.4804
306.3	1.5359
306.4	1.5903
306.5	1.644
306.6	1.6957
306.7	1.7472
306.8	1.797
306.9	1.8464
307	1.8949
307.1	1.9426
307.2	1.9898
307.3	2.0373
307.4	2.0839
307.5	2.1247
307.6	2.1631
307.7	2.197
307.8	2.23
307.9	2.259
308	2.2871
308.1	2.311
308.2	2.3351
308.3	2.3557
308.4	2.3767
308.5	2.3918
308.6	2.4068
308.7	2.4167
308.8	2.4267
308.9	2.432
309	2.4374
309.1	2.4386
309.2	2.44
309.3	2.4376
309.4	2.4356
309.5	2.4295
309.6	2.4243
309.7	2.4154
309.8	2.4075
309.9	2.3961
310	2.3861
310.1	2.3729
310.2	2.3609
310.3	2.3461
310.4	2.3325
310.5	2.3158
310.6	2.3001
310.7	2.2818
310.8	2.2646
310.9	2.245
311	2.2265
311.1	2.2059
311.2	2.1864
311.3	2.1652
311.4	2.1451
311.5	2.1233
311.6	2.1026
311.7	2.0805
311.8	2.0593
311.9	2.037
312	2.0155
312.1	1.9932
312.2	1.9714
312.3	1.9489
312.4	1.9269
312.5	1.9041
312.6	1.8818
312.7	1.8587
312.8	1.8363
312.9	1.8132
313	1.7909
313.1	1.7685
313.2	1.7468
313.3	1.7249
313.4	1.7036
313.5	1.6818
313.6	1.6603
313.7	1.6385
313.8	1.6172
313.9	1.5962
314	1.5755
314.1	1.5549
314.2	1.5345
314.3	1.5141
314.4	1.4938
314.5	1.4736
314.6	1.4534
314.7	1.4335
314.8	1.4136
314.9	1.3939
315	1.3746
315.1	1.3556
315.2	1.3365
315.3	1.3179
315.4	1.2994
315.5	1.281
315.6	1.2625
315.7	1.2445
315.8	1.2263
315.9	1.2084
316	1.1904
316.1	1.173
316.2	1.1554
316.3	1.1384
316.4	1.121
316.5	1.1039
316.6	1.0867
316.7	1.0698
316.8	1.0528
316.9	1.0364
317	1.0199
317.1	1.0038
317.2	0.98739
317.3	0.97148
317.4	0.95522
317.5	0.93921
317.6	0.9229
317.7	0.9069
317.8	0.89084
317.9	0.87509
318	0.85942
318.1	0.84401
318.2	0.82884
318.3	0.81402
318.4	0.79944
318.5	0.78489
318.6	0.77052
318.7	0.75621
318.8	0.74213
318.9	0.72812
319	0.71444
319.1	0.70088
319.2	0.68766
319.3	0.67456
319.4	0.66185
319.5	0.64901
319.6	0.63647
319.7	0.6239
319.8	0.61166
319.9	0.59942
320	0.58755
320.1	0.57572
320.2	0.56427
320.3	0.55289
320.4	0.54189
320.5	0.53079
320.6	0.52001
320.7	0.50912
320.8	0.49865
320.9	0.48806
321	0.47794
321.1	0.46777
321.2	0.45812
321.3	0.44849
321.4	0.43939
321.5	0.43032
321.6	0.42171
321.7	0.41307
321.8	0.40487
321.9	0.39664
322	0.38886
322.1	0.38115
322.2	0.37386
322.3	0.36654
322.4	0.35959
322.5	0.35273
322.6	0.34631
322.7	0.34004
322.8	0.33416
322.9	0.32841
323	0.32296
323.1	0.31761
323.2	0.31247
323.3	0.30739
323.4	0.30256
323.5	0.29796
323.6	0.29358
323.7	0.28942
323.8	0.28546
323.9	0.28164
324	0.27801
324.1	0.27454
324.2	0.27116
324.3	0.26788
324.4	0.26472
324.5	0.26183
324.6	0.25906
324.7	0.25647
324.8	0.25396
324.9	0.25161
325	0.24934
325.1	0.24724
325.2	0.24521
325.3	0.24332
325.4	0.24145
325.5	0.23976
325.6	0.23809
325.7	0.23656
325.8	0.23505
325.9	0.23367
326	0.23232
326.1	0.2311
326.2	0.22994
326.3	0.22887
326.4	0.22787
326.5	0.22701
326.6	0.22621
326.7	0.22553
326.8	0.2249
326.9	0.22436
327	0.22386
327.1	0.22343
327.2	0.22301
327.3	0.22265
327.4	0.22229
327.5	0.22199
327.6	0.22172
327.7	0.2215
327.8	0.2213
327.9	0.22114
328	0.22099
328.1	0.22087
328.2	0.22078
328.3	0.22071
328.4	0.22067
328.5	0.22069
328.6	0.22077
328.7	0.2209
328.8	0.22107
328.9	0.22129
329	0.22155
329.1	0.22184
329.2	0.22215
329.3	0.22245
329.4	0.2228
329.5	0.22313
329.6	0.22352
329.7	0.22387
329.8	0.22429
329.9	0.22471
330	0.22525
330.1	0.22577
330.2	0.2264
330.3	0.22696
330.4	0.22762
330.5	0.22821
330.6	0.22893
330.7	0.22961
330.8	0.23045
330.9	0.23123
331	0.23214
331.1	0.23294
331.2	0.23391
331.3	0.23475
331.4	0.23578
331.5	0.23671
331.6	0.23792
331.7	0.239
331.8	0.2403
331.9	0.24147
332	0.2429
332.1	0.24415
332.2	0.2457
332.3	0.24707
332.4	0.24872
332.5	0.2502
332.6	0.25204
332.7	0.25374
332.8	0.25578
332.9	0.25759
333	0.25975
333.1	0.2617
333.2	0.26405
333.3	0.26622
333.4	0.26877
333.5	0.27114
333.6	0.27387
333.7	0.27639
333.8	0.2793
333.9	0.28199
334	0.28512
334.1	0.28807
334.2	0.29145
334.3	0.29466
334.4	0.29831
334.5	0.30195
334.6	0.30608
334.7	0.31022
334.8	0.31476
334.9	0.31931
335	0.32412
335.1	0.329
335.2	0.33402
335.3	0.3391
335.4	0.34433
335.5	0.35024
335.6	0.35648
335.7	0.3634
335.8	0.3705
335.9	0.37833
336	0.38623
336.1	0.39495
336.2	0.40356
336.3	0.41296
336.4	0.4222
336.5	0.43322
336.6	0.44439
336.7	0.45739
336.8	0.47037
336.9	0.48533
337	0.50002
337.1	0.51684
337.2	0.53317
337.3	0.5517
337.4	0.56976
337.5	0.59139
337.6	0.61283
337.7	0.63781
337.8	0.66237
337.9	0.69054
338	0.7181
338.1	0.74942
338.2	0.78002
338.3	0.81468
338.4	0.84862
338.5	0.88699
338.6	0.92461
338.7	0.96654
338.8	1.0076
338.9	1.0531
339	1.0979
339.1	1.1472
339.2	1.1957
339.3	1.2487
339.4	1.3007
339.5	1.3545
339.6	1.4064
339.7	1.4603
339.8	1.5127
339.9	1.5672
340	1.6208
340.1	1.6759
340.2	1.7306
340.3	1.7876
340.4	1.8436
340.5	1.8958
340.6	1.9456
340.7	1.9929
340.8	2.0385
340.9	2.0815
341	2.1239
341.1	2.164
341.2	2.204
341.3	2.2418
341.4	2.2792
341.5	2.3097
341.6	2.3391
341.7	2.3631
341.8	2.3872
341.9	2.4064
342	2.4259
342.1	2.4409
342.2	2.4561
342.3	2.4671
342.4	2.4782
342.5	2.4843
342.6	2.4906
342.7	2.4926
342.8	2.4951
342.9	2.4938
343	2.4935
343.1	2.4894
343.2	2.4866
343.3	2.4803
343.4	2.4751
343.5	2.4663
343.6	2.4585
343.7	2.4475
343.8	2.4374
343.9	2.4242
344	2.412
344.1	2.3969
344.2	2.3828
344.3	2.3664
344.4	2.351
344.5	2.3332
344.6	2.3163
344.7	2.2971
344.8	2.2789
344.9	2.259
345	2.24
345.1	2.2197
345.2	2.2002
345.3	2.1795
345.4	2.1596
345.5	2.1387
345.6	2.1182
345.7	2.0969
345.8	2.076
345.9	2.0542
346	2.0328
346.1	2.0105
346.2	1.9885
346.3	1.966
346.4	1.9439
346.5	1.9214
346.6	1.8994
346.7	1.8772
346.8	1.8553
346.9	1.833
347	1.8109
347.1	1.7884
347.2	1.7662
347.3	1.7442
347.4	1.7223
347.5	1.7005
347.6	1.6786
347.7	1.6566
347.8	1.6345
347.9	1.6124
348	1.5903
348.1	1.5681
348.2	1.5462
348.3	1.5248
348.4	1.5034
348.5	1.4819
348.6	1.4605
348.7	1.4393
348.8	1.418
348.9	1.397
349	1.376
349.1	1.3551
349.2	1.3342
349.3	1.3139
349.4	1.2936
349.5	1.2733
349.6	1.2528
349.7	1.2324
349.8	1.2121
349.9	1.1922
350	1.1724
350.1	1.1529
350.2	1.1332
350.3	1.1139
350.4	1.0945
350.5	1.0752
350.6	1.0559
350.7	1.0369
350.8	1.0181
350.9	0.99953
351	0.98126
351.1	0.96327
351.2	0.94543
351.3	0.92794
351.4	0.91054
351.5	0.89314
351.6	0.87568
351.7	0.85836
351.8	0.84107
351.9	0.82397
352	0.807
352.1	0.79034
352.2	0.7739
352.3	0.75772
352.4	0.74185
352.5	0.72603
352.6	0.71048
352.7	0.69503
352.8	0.67997
352.9	0.66502
353	0.65055
353.1	0.63615
353.2	0.62227
353.3	0.60841
353.4	0.59513
353.5	0.58182
353.6	0.56913
353.7	0.55639
353.8	0.54428
353.9	0.53216
354	0.52063
354.1	0.50916
354.2	0.49828
354.3	0.48749
354.4	0.47724
354.5	0.46717
354.6	0.45761
354.7	0.44813
354.8	0.43912
354.9	0.43018
355	0.42166
355.1	0.41323
355.2	0.40524
355.3	0.39736
355.4	0.38987
355.5	0.38261
355.6	0.37572
355.7	0.36899
355.8	0.36261
355.9	0.35646
356	0.35062
356.1	0.34493
356.2	0.33947
356.3	0.33413
356.4	0.32902
356.5	0.32421
356.6	0.31959
356.7	0.31518
356.8	0.31096
356.9	0.30695
357	0.30304
357.1	0.29935
357.2	0.29575
357.3	0.29227
357.4	0.28887
357.5	0.28576
357.6	0.28271
357.7	0.27985
357.8	0.27704
357.9	0.27446
358	0.27193
358.1	0.26961
358.2	0.26726
358.3	0.26505
358.4	0.2628
358.5	0.26075
358.6	0.25873
358.7	0.25691
358.8	0.25511
358.9	0.25352
359	0.25187
359.1	0.25039
359.2	0.24884
359.3	0.24742
359.4	0.2459
359.5	0.24455
359.6	0.24312
359.7	0.24185
359.8	0.24052
359.9	0.23933
360	0.23809
360.1	0.23699
360.2	0.23586
360.3	0.23484
360.4	0.23381
360.5	0.2329
360.6	0.23197
360.7	0.23116
360.8	0.23033
360.9	0.22962
361	0.22888
361.1	0.22824
361.2	0.22755
361.3	0.22697
361.4	0.22632
361.5	0.22578
361.6	0.22514
361.7	0.22462
361.8	0.224
361.9	0.22348
362	0.22285
362.1	0.22231
362.2	0.22165
362.3	0.22108
362.4	0.22037
362.5	0.21974
362.6	0.21899
362.7	0.21833
362.8	0.21756
362.9	0.21692
363	0.21617
363.1	0.21555
363.2	0.21482
363.3	0.21418
363.4	0.21341
363.5	0.21271
363.6	0.21188
363.7	0.21117
363.8	0.21036
363.9	0.20966
364	0.20885
364.1	0.20811
364.2	0.20723
364.3	0.20645
364.4	0.20556
364.5	0.20477
364.6	0.20388
364.7	0.20308
364.8	0.20215
364.9	0.20129
365	0.20031
365.1	0.19944
365.2	0.19845
365.3	0.19754
365.4	0.19653
365.5	0.19559
365.6	0.19453
365.7	0.19356
365.8	0.19247
365.9	0.19144
366	0.19029
366.1	0.18922
366.2	0.18808
366.3	0.18704
366.4	0.18588
366.5	0.18476
366.6	0.18352
366.7	0.18233
366.8	0.18108
366.9	0.17989
367	0.17866
367.1	0.1775
367.2	0.17627
367.3	0.1751
367.4	0.17384
367.5	0.17259
367.6	0.17125
367.7	0.16992
367.8	0.16852
367.9	0.16714
368	0.16572
368.1	0.16431
368.2	0.16291
368.3	0.16152
368.4	0.16015
368.5	0.15873
368.6	0.15733
368.7	0.15589
368.8	0.1545
368.9	0.15307
369	0.1517
369.1	0.15028
369.2	0.14893
369.3	0.14755
369.4	0.14624
369.5	0.14482
369.6	0.14346
369.7	0.14201
369.8	0.14062
369.9	0.13913
370	0.13773
370.1	0.13622
370.2	0.13483
370.3	0.13333
370.4	0.13194
370.5	0.13038
370.6	0.12891
370.7	0.12727
370.8	0.12575
370.9	0.1241
371	0.12259
371.1	0.12097
371.2	0.11951
371.3	0.11793
371.4	0.11651
371.5	0.11492
371.6	0.11346
371.7	0.11184
371.8	0.11037
371.9	0.10877
372	0.10733
372.1	0.10576
372.2	0.10435
372.3	0.10281
372.4	0.10141
372.5	0.099909
372.6	0.098569
372.7	0.097136
372.8	0.095857
372.9	0.094493
373	0.093268
373.1	0.091968
373.2	0.090781
373.3	0.089504
373.4	0.088349
373.5	0.087172
373.6	0.086108
373.7	0.085014
373.8	0.084034
373.9	0.08302
374	0.0821
374.1	0.081159
374.2	0.080299
374.3	0.079399
374.4	0.078577
374.5	0.07778
374.6	0.077087
374.7	0.076409
374.8	0.075803
374.9	0.075198
375	0.074656
375.1	0.074119
375.2	0.07364
375.3	0.073164
375.4	0.072749
375.5	0.072373
375.6	0.072059
375.7	0.071775
375.8	0.071535
375.9	0.071312
376	0.071122
376.1	0.070947
376.2	0.070797
376.3	0.070656
376.4	0.070552
376.5	0.070478
376.6	0.070454
376.7	0.070451
376.8	0.070495
376.9	0.070557
377	0.070671
377.1	0.0708
377.2	0.070978
377.3	0.071162
377.4	0.071397
377.5	0.071649
377.6	0.071956
377.7	0.072273
377.8	0.07264
377.9	0.073013
378	0.07343
378.1	0.073847
378.2	0.07431
378.3	0.074771
378.4	0.075281
378.5	0.07579
378.6	0.076348
378.7	0.076892
378.8	0.077484
378.9	0.078059
379	0.07869
379.1	0.07929
379.2	0.07995
379.3	0.080578
379.4	0.081273
379.5	0.081947
379.6	0.082703
379.7	0.083444
379.8	0.084263
379.9	0.085049
380	0.08591
380.1	0.086724
380.2	0.087617
380.3	0.088466
380.4	0.089415
380.5	0.090343
380.6	0.091371
380.7	0.092349
380.8	0.093422
380.9	0.094442
381	0.095574
381.1	0.096666
381.2	0.097872
381.3	0.099038
381.4	0.10031
381.5	0.10153
381.6	0.10286
381.7	0.10416
381.8	0.10557
381.9	0.10694
382	0.10841
382.1	0.10986
382.2	0.11138
382.3	0.11286
382.4	0.11445
382.5	0.11612
382.6	0.11789
382.7	0.11972
382.8	0.12166
382.9	0.12368
383	0.12578
383.1	0.12797
383.2	0.13018
383.3	0.13247
383.4	0.1348
383.5	0.13741
383.6	0.14015
383.7	0.1432
383.8	0.14632
383.9	0.14977
384	0.15322
384.1	0.157
384.2	0.16072
384.3	0.16477
384.4	0.16875
384.5	0.17337
384.6	0.17801
384.7	0.18332
384.8	0.18863
384.9	0.19464
385	0.20059
385.1	0.20729
385.2	0.21388
385.3	0.22125
385.4	0.22852
385.5	0.23696
385.6	0.2454
385.7	0.25506
385.8	0.26465
385.9	0.27555
386	0.28631
386.1	0.29847
386.2	0.31041
386.3	0.32379
386.4	0.3369
386.5	0.35164
386.6	0.36612
386.7	0.38225
386.8	0.39809
386.9	0.4156
387	0.43278
387.1	0.45161
387.2	0.47014
387.3	0.49035
387.4	0.51019
387.5	0.53113
387.6	0.55144
387.7	0.57296
387.8	0.59393
387.9	0.61609
388	0.63776
388.1	0.66041
388.2	0.68267
388.3	0.70588
388.4	0.72852
388.5	0.75059
388.6	0.7717
388.7	0.79243
388.8	0.8124
388.9	0.83182
389	0.85059
389.1	0.8686
389.2	0.88643
389.3	0.90393
389.4	0.92115
389.5	0.93602
389.6	0.95002
389.7	0.96206
389.8	0.97365
389.9	0.98336
390	0.99275
390.1	1.0004
390.2	1.008
390.3	1.0138
390.4	1.0198
390.5	1.0236
390.6	1.0272
390.7	1.0288
390.8	1.0306
390.9	1.0306
391	1.0307
391.1	1.0291
391.2	1.028
391.3	1.0255
391.4	1.0234
391.5	1.0198
391.6	1.0164
391.7	1.0116
391.8	1.0073
391.9	1.0019
392	0.99711
392.1	0.99132
392.2	0.98621
392.3	0.9801
392.4	0.97443
392.5	0.96777
392.6	0.96149
392.7	0.95435
392.8	0.94761
392.9	0.94007
393	0.93307
393.1	0.92537
393.2	0.91836
393.3	0.91073
393.4	0.90389
393.5	0.89642
393.6	0.88978
393.7	0.88256
393.8	0.87616
393.9	0.86926
394	0.86314
394.1	0.85656
394.2	0.85075
394.3	0.8445
394.4	0.83895
394.5	0.83299
394.6	0.82775
394.7	0.82218
394.8	0.81726
394.9	0.812
395	0.80735
395.1	0.80242
395.2	0.79804
395.3	0.7934
395.4	0.78933
395.5	0.78499
395.6	0.78129
395.7	0.77725
395.8	0.77389
395.9	0.77016
396	0.76718
396.1	0.76381
396.2	0.7613
396.3	0.75855
396.4	0.75667
396.5	0.75459
396.6	0.75335
396.7	0.75177
396.8	0.75101
396.9	0.74984
397	0.74956
397.1	0.74902
397.2	0.74945
397.3	0.74956
397.4	0.75056
397.5	0.75133
397.6	0.75308
397.7	0.75464
397.8	0.75721
397.9	0.75972
398	0.7631
398.1	0.76634
398.2	0.77028
398.3	0.774
398.4	0.7786
398.5	0.78398
398.6	0.7904
398.7	0.79755
398.8	0.80565
398.9	0.81431
399	0.82377
399.1	0.83403
399.2	0.84473
399.3	0.85588
399.4	0.86767
399.5	0.88166
399.6	0.89672
399.7	0.91366
399.8	0.93133
399.9	0.95089
400	0.97112
400.1	0.99345
400.2	1.0164
400.3	1.0413
400.4	1.0667
400.5	1.0961
400.6	1.1266
400.7	1.1609
400.8	1.1962
400.9	1.2354
401	1.2757
401.1	1.32
401.2	1.3659
401.3	1.4156
401.4	1.4675
401.5	1.5252
401.6	1.5863
401.7	1.6533
401.8	1.7245
401.9	1.8019
402	1.8843
402.1	1.9736
402.2	2.0695
402.3	2.1733
402.4	2.2853
402.5	2.4054
402.6	2.5358
402.7	2.6767
402.8	2.8313
402.9	2.9999
403	3.1871
403.1	3.3929
403.2	3.6252
403.3	3.8855
403.4	4.1851
403.5	4.5203
403.6	4.9093
403.7	5.3613
403.8	5.8884
403.9	6.5166
404	7.2621
404.1	8.176
404.2	9.2542
404.3	10.485
404.4	11.944
404.5	14.086
404.6	17.204
404.7	21.159
404.8	25.619
404.9	30.22
405	34.731
405.1	38.844
405.2	42.263
405.3	44.735
405.4	46.187
405.5	46.76
405.6	46.645
405.7	46.057
405.8	45.08
405.9	43.824
406	42.339
406.1	40.667
406.2	38.878
406.3	37.043
406.4	35.269
406.5	33.628
406.6	32.151
406.7	30.817
406.8	29.576
406.9	28.384
407	27.196
407.1	25.975
407.2	24.696
407.3	23.355
407.4	21.962
407.5	20.545
407.6	19.138
407.7	17.77
407.8	16.46
407.9	15.219
408	14.052
408.1	12.959
408.2	11.945
408.3	11.003
408.4	10.135
408.5	9.3342
408.6	8.5998
408.7	7.9249
408.8	7.3071
408.9	6.74
409	6.2214
409.1	5.7465
409.2	5.3124
409.3	4.9153
409.4	4.5526
409.5	4.2207
409.6	3.9178
409.7	3.6407
409.8	3.3877
409.9	3.1561
410	2.9448
410.1	2.7512
410.2	2.5746
410.3	2.4126
410.4	2.2647
410.5	2.129
410.6	2.0049
410.7	1.8912
410.8	1.787
410.9	1.6915
411	1.604
411.1	1.5236
411.2	1.4499
411.3	1.3821
411.4	1.3199
411.5	1.2628
411.6	1.2103
411.7	1.1621
411.8	1.1177
411.9	1.077
412	1.0394
412.1	1.0049
412.2	0.97302
412.3	0.9436
412.4	0.91653
412.5	0.89149
412.6	0.86859
412.7	0.8473
412.8	0.82794
412.9	0.81006
413	0.79388
413.1	0.77892
413.2	0.76544
413.3	0.75283
413.4	0.74152
413.5	0.73089
413.6	0.72154
413.7	0.71282
413.8	0.70536
413.9	0.69836
414	0.6925
414.1	0.6868
414.2	0.6822
414.3	0.67775
414.4	0.67449
414.5	0.67141
414.6	0.6695
414.7	0.66765
414.8	0.66685
414.9	0.6659
415	0.66598
415.1	0.66598
415.2	0.6671
415.3	0.66791
415.4	0.6699
415.5	0.67172
415.6	0.67468
415.7	0.67736
415.8	0.68134
415.9	0.68499
416	0.6898
416.1	0.69423
416.2	0.6999
416.3	0.70524
416.4	0.7118
416.5	0.71843
416.6	0.72641
416.7	0.7344
416.8	0.74377
416.9	0.7532
417	0.76392
417.1	0.77483
417.2	0.78687
417.3	0.79896
417.4	0.81197
417.5	0.82659
417.6	0.84254
417.7	0.86
417.8	0.87844
417.9	0.89856
418	0.91927
418.1	0.94179
418.2	0.9646
418.3	0.98908
418.4	1.0138
418.5	1.0428
418.6	1.0727
418.7	1.1069
418.8	1.1414
418.9	1.1802
419	1.2191
419.1	1.2626
419.2	1.3055
419.3	1.3528
419.4	1.3996
419.5	1.4536
419.6	1.508
419.7	1.5693
419.8	1.6305
419.9	1.6987
420	1.7667
420.1	1.8414
420.2	1.916
420.3	1.997
420.4	2.0782
420.5	2.1654
420.6	2.2533
420.7	2.3475
420.8	2.4437
420.9	2.5464
421	2.6522
421.1	2.7637
421.2	2.8804
421.3	3.0036
421.4	3.1342
421.5	3.2651
421.6	3.4043
421.7	3.5471
421.8	3.7027
421.9	3.8636
422	4.0423
422.1	4.2304
422.2	4.4437
422.3	4.6766
422.4	4.9414
422.5	5.2233
422.6	5.5409
422.7	5.8998
422.8	6.3068
422.9	6.7775
423	7.3145
423.1	7.9438
423.2	8.6795
423.3	9.5533
423.4	10.556
423.5	11.666
423.6	13.027
423.7	15.101
423.8	18.02
423.9	21.491
424	25.154
424.1	28.65
424.2	31.746
424.3	34.193
424.4	35.922
424.5	36.968
424.6	37.456
424.7	37.493
424.8	37.175
424.9	36.568
425	35.735
425.1	34.707
425.2	33.531
425.3	32.235
425.4	30.879
425.5	29.513
425.6	28.217
425.7	27.038
425.8	25.991
425.9	25.059
426	24.204
426.1	23.396
426.2	22.602
426.3	21.803
426.4	20.974
426.5	20.104
426.6	19.184
426.7	18.216
426.8	17.213
426.9	16.193
427	15.176
427.1	14.18
427.2	13.217
427.3	12.298
427.4	11.425
427.5	10.603
427.6	9.8305
427.7	9.1107
427.8	8.4386
427.9	7.8168
428	7.2391
428.1	6.7067
428.2	6.2131
428.3	5.76
428.4	5.3407
428.5	4.9562
428.6	4.6006
428.7	4.2751
428.8	3.9741
428.9	3.6987
429	3.444
429.1	3.2113
429.2	2.9958
429.3	2.7993
429.4	2.6173
429.5	2.4513
429.6	2.2971
429.7	2.1562
429.8	2.0253
429.9	1.9056
430	1.7944
430.1	1.6925
430.2	1.5978
430.3	1.5112
430.4	1.4309
430.5	1.3572
430.6	1.2887
430.7	1.2255
430.8	1.1667
430.9	1.1125
431	1.0623
431.1	1.0158
431.2	0.97283
431.3	0.93294
431.4	0.89614
431.5	0.86172
431.6	0.82977
431.7	0.79963
431.8	0.77185
431.9	0.74565
432	0.72144
432.1	0.69853
432.2	0.67749
432.3	0.65737
432.4	0.639
432.5	0.62127
432.6	0.60497
432.7	0.58903
432.8	0.57444
432.9	0.5602
433	0.54729
433.1	0.53456
433.2	0.52296
433.3	0.51141
433.4	0.50096
433.5	0.49034
433.6	0.48074
433.7	0.47102
433.8	0.46225
433.9	0.45327
434	0.44513
434.1	0.43673
434.2	0.42907
434.3	0.42116
434.4	0.41395
434.5	0.4064
434.6	0.39951
434.7	0.39233
434.8	0.3858
434.9	0.37897
435	0.37278
435.1	0.36631
435.2	0.36044
435.3	0.35428
435.4	0.34869
435.5	0.34289
435.6	0.33763
435.7	0.33218
435.8	0.3272
435.9	0.32203
436	0.31727
436.1	0.31236
436.2	0.30778
436.3	0.30306
436.4	0.29865
436.5	0.29426
436.6	0.29018
436.7	0.28609
436.8	0.28224
436.9	0.27841
437	0.27475
437.1	0.27111
437.2	0.2676
437.3	0.2641
437.4	0.26069
437.5	0.25739
437.6	0.2542
437.7	0.25111
437.8	0.24809
437.9	0.24521
438	0.2424
438.1	0.23974
438.2	0.23711
438.3	0.23464
438.4	0.23215
438.5	0.22986
438.6	0.22755
438.7	0.22543
438.8	0.22329
438.9	0.22136
439	0.21941
439.1	0.21765
439.2	0.21582
439.3	0.21414
439.4	0.21239
439.5	0.21084
439.6	0.20922
439.7	0.20778
439.8	0.20627
439.9	0.20493
440	0.20354
440.1	0.20234
440.2	0.20103
440.3	0.1999
440.4	0.19868
440.5	0.19761
440.6	0.19647
440.7	0.19551
440.8	0.19444
440.9	0.19351
441	0.1925
441.1	0.19166
441.2	0.19072
441.3	0.1899
441.4	0.18897
441.5	0.18817
441.6	0.18729
441.7	0.18657
441.8	0.18575
441.9	0.18507
442	0.18427
442.1	0.18358
442.2	0.18277
442.3	0.18207
442.4	0.18126
442.5	0.18055
442.6	0.17976
442.7	0.17906
442.8	0.17829
442.9	0.17763
443	0.17692
443.1	0.1763
443.2	0.17562
443.3	0.17504
443.4	0.17437
443.5	0.17377
443.6	0.17308
443.7	0.17247
443.8	0.17176
443.9	0.17111
444	0.17037
444.1	0.16969
444.2	0.16891
444.3	0.16821
444.4	0.16741
444.5	0.16667
444.6	0.16583
444.7	0.16505
444.8	0.16418
444.9	0.16335
445	0.16246
445.1	0.16163
445.2	0.16075
445.3	0.15994
445.4	0.15907
445.5	0.15825
445.6	0.15737
445.7	0.15653
445.8	0.15562
445.9	0.15474
446	0.15381
446.1	0.15289
446.2	0.15191
446.3	0.15095
446.4	0.14994
446.5	0.14894
446.6	0.1479
446.7	0.14687
446.8	0.14582
446.9	0.14475
447	0.14366
447.1	0.14254
447.2	0.14142
447.3	0.14031
447.4	0.13922
447.5	0.13807
447.6	0.13692
447.7	0.1357
447.8	0.13449
447.9	0.13322
448	0.13199
448.1	0.13069
448.2	0.12944
448.3	0.12817
448.4	0.12695
448.5	0.12563
448.6	0.12437
448.7	0.12303
448.8	0.12174
448.9	0.12037
449	0.11908
449.1	0.1177
449.2	0.1164
449.3	0.11504
449.4	0.11378
449.5	0.11242
449.6	0.11113
449.7	0.10972
449.8	0.10841
449.9	0.10701
450	0.10572
450.1	0.10436
450.2	0.10309
450.3	0.10174
450.4	0.10047
450.5	0.099117
450.6	0.097854
450.7	0.096521
450.8	0.095285
450.9	0.093982
451	0.092783
451.1	0.091533
451.2	0.090381
451.3	0.089175
451.4	0.088066
451.5	0.086942
451.6	0.08591
451.7	0.084854
451.8	0.083872
451.9	0.082867
452	0.081922
452.1	0.080962
452.2	0.08005
452.3	0.079116
452.4	0.078223
452.5	0.077352
452.6	0.076535
452.7	0.075736
452.8	0.074981
452.9	0.074247
453	0.073545
453.1	0.072862
453.2	0.072202
453.3	0.071564
453.4	0.070949
453.5	0.070391
453.6	0.069866
453.7	0.069394
453.8	0.068938
453.9	0.068535
454	0.068134
454.1	0.067776
454.2	0.067411
454.3	0.06708
454.4	0.066736
454.5	0.066442
454.6	0.06614
454.7	0.06589
454.8	0.065634
454.9	0.065438
455	0.065231
455.1	0.065075
455.2	0.064896
455.3	0.064755
455.4	0.064587
455.5	0.064477
455.6	0.064352
455.7	0.06429
455.8	0.064202
455.9	0.064159
456	0.064085
456.1	0.064058
456.2	0.063996
456.3	0.063977
456.4	0.063917
456.5	0.063908
456.6	0.063874
456.7	0.063897
456.8	0.063884
456.9	0.063919
457	0.06392
457.1	0.063963
457.2	0.063973
457.3	0.064037
457.4	0.064066
457.5	0.064134
457.6	0.064172
457.7	0.064263
457.8	0.064321
457.9	0.064416
458	0.064472
458.1	0.064566
458.2	0.064628
458.3	0.064739
458.4	0.064823
458.5	0.064948
458.6	0.065033
458.7	0.065153
458.8	0.065229
458.9	0.065337
459	0.06541
459.1	0.065518
459.2	0.065597
459.3	0.065714
459.4	0.06581
459.5	0.065944
459.6	0.066057
459.7	0.066208
459.8	0.066332
459.9	0.066489
460	0.066616
460.1	0.066774
460.2	0.066895
460.3	0.067046
460.4	0.067158
460.5	0.067295
460.6	0.06739
460.7	0.06751
460.8	0.067593
460.9	0.067702
461	0.06777
461.1	0.067864
461.2	0.06792
461.3	0.067998
461.4	0.068041
461.5	0.068109
461.6	0.068149
461.7	0.068217
461.8	0.068256
461.9	0.068324
462	0.068363
462.1	0.068433
462.2	0.068483
462.3	0.068571
462.4	0.068638
462.5	0.068738
462.6	0.068806
462.7	0.068894
462.8	0.068946
462.9	0.069013
463	0.069048
463.1	0.069099
463.2	0.069126
463.3	0.069185
463.4	0.069224
463.5	0.069287
463.6	0.069321
463.7	0.069368
463.8	0.069381
463.9	0.069411
464	0.069423
464.1	0.069462
464.2	0.069475
464.3	0.069503
464.4	0.069504
464.5	0.069511
464.6	0.069486
464.7	0.069468
464.8	0.069432
464.9	0.069415
465	0.069386
465.1	0.069362
465.2	0.069327
465.3	0.069309
465.4	0.069271
465.5	0.069235
465.6	0.069192
465.7	0.069148
465.8	0.069093
465.9	0.069047
466	0.068997
466.1	0.068944
466.2	0.06888
466.3	0.068811
466.4	0.068743
466.5	0.068673
466.6	0.068606
466.7	0.068526
466.8	0.068438
466.9	0.068333
467	0.068228
467.1	0.068106
467.2	0.067995
467.3	0.067877
467.4	0.06778
467.5	0.067659
467.6	0.067555
467.7	0.067424
467.8	0.067301
467.9	0.067147
468	0.067004
468.1	0.066826
468.2	0.066661
468.3	0.066463
468.4	0.066281
468.5	0.066042
468.6	0.065819
468.7	0.065543
468.8	0.065292
468.9	0.064988
469	0.064722
469.1	0.064401
469.2	0.064126
469.3	0.063801
469.4	0.063523
469.5	0.063161
469.6	0.062844
469.7	0.062443
469.8	0.062096
469.9	0.061667
470	0.061303
470.1	0.060857
470.2	0.060485
470.3	0.060029
470.4	0.059647
470.5	0.059149
470.6	0.058716
470.7	0.058173
470.8	0.057706
470.9	0.057142
471	0.056663
471.1	0.056097
471.2	0.055619
471.3	0.055058
471.4	0.054579
471.5	0.053996
471.6	0.053483
471.7	0.052869
471.8	0.052331
471.9	0.051709
472	0.051166
472.1	0.050549
472.2	0.050007
472.3	0.049386
472.4	0.048836
472.5	0.048226
472.6	0.047696
472.7	0.047115
472.8	0.046608
472.9	0.046054
473	0.04557
473.1	0.045044
473.2	0.044572
473.3	0.04405
473.4	0.043588
473.5	0.043114
473.6	0.042701
473.7	0.042275
473.8	0.041907
473.9	0.04152
474	0.041185
474.1	0.040837
474.2	0.040531
474.3	0.040201
474.4	0.039917
474.5	0.039646
474.6	0.039429
474.7	0.039214
474.8	0.039041
474.9	0.038866
475	0.038731
475.1	0.038598
475.2	0.038504
475.3	0.038408
475.4	0.038347
475.5	0.038296
475.6	0.038281
475.7	0.038271
475.8	0.038293
475.9	0.038316
476	0.038372
476.1	0.038431
476.2	0.038524
476.3	0.038615
476.4	0.038744
476.5	0.038884
476.6	0.039066
476.7	0.039255
476.8	0.039481
476.9	0.03971
477	0.039972
477.1	0.040233
477.2	0.040522
477.3	0.040806
477.4	0.041118
477.5	0.04143
477.6	0.041772
477.7	0.042112
477.8	0.042485
477.9	0.042853
478	0.04325
478.1	0.043641
478.2	0.044062
478.3	0.044474
478.4	0.044919
478.5	0.045364
478.6	0.045844
478.7	0.046324
478.8	0.046843
478.9	0.047365
479	0.047925
479.1	0.048487
479.2	0.049084
479.3	0.049679
479.4	0.050306
479.5	0.050931
479.6	0.051589
479.7	0.052243
479.8	0.052926
479.9	0.053609
480	0.054322
480.1	0.055045
480.2	0.055796
480.3	0.056551
480.4	0.057332
480.5	0.058143
480.6	0.058987
480.7	0.059867
480.8	0.06078
480.9	0.06174
481	0.062719
481.1	0.063743
481.2	0.064776
481.3	0.065847
481.4	0.066933
481.5	0.06814
481.6	0.069387
481.7	0.070742
481.8	0.072119
481.9	0.073628
482	0.07514
482.1	0.076782
482.2	0.078417
482.3	0.080181
482.4	0.081928
482.5	0.083926
482.6	0.08595
482.7	0.08822
482.8	0.090483
482.9	0.093009
483	0.095522
483.1	0.098333
483.2	0.10109
483.3	0.10414
483.4	0.10713
483.5	0.11055
483.6	0.11397
483.7	0.11785
483.8	0.12172
483.9	0.1261
484	0.13043
484.1	0.13531
484.2	0.14008
484.3	0.14541
484.4	0.15062
484.5	0.15651
484.6	0.16231
484.7	0.16882
484.8	0.17522
484.9	0.18236
485	0.18939
485.1	0.19719
485.2	0.20488
485.3	0.2134
485.4	0.2218
485.5	0.23099
485.6	0.24002
485.7	0.24987
485.8	0.25955
485.9	0.27007
486	0.28044
486.1	0.29166
486.2	0.30274
486.3	0.31467
486.4	0.32637
486.5	0.33851
486.6	0.35026
486.7	0.36243
486.8	0.37424
486.9	0.38643
487	0.39833
487.1	0.41049
487.2	0.42242
487.3	0.43462
487.4	0.44655
487.5	0.45799
487.6	0.46896
487.7	0.47949
487.8	0.48969
487.9	0.49954
488	0.50922
488.1	0.51847
488.2	0.52764
488.3	0.53639
488.4	0.54499
488.5	0.55232
488.6	0.55934
488.7	0.5653
488.8	0.5712
488.9	0.57615
489	0.58113
489.1	0.58503
489.2	0.58905
489.3	0.59214
489.4	0.59549
489.5	0.59765
489.6	0.59998
489.7	0.60118
489.8	0.60254
489.9	0.60276
490	0.60334
490.1	0.60302
490.2	0.60307
490.3	0.60221
490.4	0.60179
490.5	0.60046
490.6	0.59957
490.7	0.59793
490.8	0.59678
490.9	0.59484
491	0.5934
491.1	0.59132
491.2	0.58984
491.3	0.58771
491.4	0.58606
491.5	0.58371
491.6	0.58196
491.7	0.57964
491.8	0.57798
491.9	0.5758
492	0.57424
492.1	0.57217
492.2	0.57064
492.3	0.56858
492.4	0.56703
492.5	0.56499
492.6	0.56358
492.7	0.56167
492.8	0.5605
492.9	0.55887
493	0.55801
493.1	0.55669
493.2	0.55617
493.3	0.55519
493.4	0.55502
493.5	0.55447
493.6	0.55476
493.7	0.55465
493.8	0.5553
493.9	0.55556
494	0.55656
494.1	0.55719
494.2	0.5585
494.3	0.55942
494.4	0.56102
494.5	0.56262
494.6	0.56498
494.7	0.56733
494.8	0.57036
494.9	0.57341
495	0.57707
495.1	0.58086
495.2	0.58507
495.3	0.58931
495.4	0.59393
495.5	0.59924
495.6	0.60504
495.7	0.61147
495.8	0.6183
495.9	0.62568
496	0.63333
496.1	0.64154
496.2	0.64984
496.3	0.6587
496.4	0.6677
496.5	0.67829
496.6	0.68921
496.7	0.70156
496.8	0.71404
496.9	0.72784
497	0.74153
497.1	0.75671
497.2	0.7717
497.3	0.78818
497.4	0.8044
497.5	0.82302
497.6	0.84165
497.7	0.86258
497.8	0.88333
497.9	0.90647
498	0.92924
498.1	0.95433
498.2	0.97889
498.3	1.0058
498.4	1.0325
498.5	1.0621
498.6	1.0915
498.7	1.1237
498.8	1.1558
498.9	1.1906
499	1.2252
499.1	1.2627
499.2	1.3
499.3	1.3399
499.4	1.3801
499.5	1.4225
499.6	1.4652
499.7	1.5098
499.8	1.5548
499.9	1.6017
500	1.6498
500.1	1.6997
500.2	1.7518
500.3	1.8062
500.4	1.8629
500.5	1.9191
500.6	1.9771
500.7	2.0349
500.8	2.0956
500.9	2.1564
501	2.2213
501.1	2.2867
501.2	2.3574
501.3	2.4293
501.4	2.5077
501.5	2.5844
501.6	2.6683
501.7	2.7519
501.8	2.8449
501.9	2.9389
502	3.0441
502.1	3.1521
502.2	3.2738
502.3	3.4017
502.4	3.5455
502.5	3.6933
502.6	3.8584
502.7	4.0338
502.8	4.2313
502.9	4.4471
503	4.6924
503.1	4.9676
503.2	5.2817
503.3	5.644
503.4	6.0555
503.5	6.5483
503.6	7.1098
503.7	7.7897
503.8	8.588
503.9	9.5577
504	10.666
504.1	11.949
504.2	13.672
504.3	16.281
504.4	19.742
504.5	23.738
504.6	27.952
504.7	32.059
504.8	35.806
504.9	38.902
505	41.165
505.1	42.551
505.2	43.192
505.3	43.249
505.4	42.856
505.5	42.105
505.6	41.077
505.7	39.823
505.8	38.393
505.9	36.824
506	35.174
506.1	33.511
506.2	31.92
506.3	30.459
506.4	29.146
506.5	27.969
506.6	26.884
506.7	25.859
506.8	24.854
506.9	23.842
507	22.803
507.1	21.725
507.2	20.604
507.3	19.444
507.4	18.273
507.5	17.105
507.6	15.966
507.7	14.867
507.8	13.82
507.9	12.831
508	11.904
508.1	11.038
508.2	10.231
508.3	9.4823
508.4	8.7894
508.5	8.1502
508.6	7.5615
508.7	7.0203
508.8	6.5234
508.9	6.0677
509	5.6501
509.1	5.2681
509.2	4.9178
509.3	4.598
509.4	4.3048
509.5	4.0376
509.6	3.7925
509.7	3.5698
509.8	3.3656
509.9	3.1801
510	3.0102
510.1	2.8563
510.2	2.7151
510.3	2.5874
510.4	2.4705
510.5	2.365
510.6	2.2686
510.7	2.1817
510.8	2.1024
510.9	2.0312
511	1.9662
511.1	1.9082
511.2	1.8554
511.3	1.8085
511.4	1.7659
511.5	1.7285
511.6	1.6945
511.7	1.6649
511.8	1.6381
511.9	1.6152
512	1.5948
512.1	1.5775
512.2	1.5624
512.3	1.55
512.4	1.5395
512.5	1.5314
512.6	1.5249
512.7	1.5207
512.8	1.5179
512.9	1.5173
513	1.5177
513.1	1.5198
513.2	1.5228
513.3	1.527
513.4	1.532
513.5	1.5382
513.6	1.5453
513.7	1.5536
513.8	1.5626
513.9	1.5724
514	1.5827
514.1	1.5936
514.2	1.6051
514.3	1.6176
514.4	1.6307
514.5	1.6442
514.6	1.6582
514.7	1.6725
514.8	1.6876
514.9	1.7031
515	1.719
515.1	1.7348
515.2	1.7515
515.3	1.7682
515.4	1.7854
515.5	1.8028
515.6	1.8209
515.7	1.8386
515.8	1.8572
515.9	1.8759
516	1.8953
516.1	1.9142
516.2	1.934
516.3	1.9536
516.4	1.9744
516.5	1.995
516.6	2.0164
516.7	2.0373
516.8	2.059
516.9	2.0803
517	2.1027
517.1	2.1248
517.2	2.1482
517.3	2.1715
517.4	2.1962
517.5	2.2204
517.6	2.2458
517.7	2.2708
517.8	2.2967
517.9	2.3223
518	2.3488
518.1	2.375
518.2	2.402
518.3	2.4288
518.4	2.4563
518.5	2.4837
518.6	2.5118
518.7	2.5401
518.8	2.569
518.9	2.5979
519	2.6275
519.1	2.6573
519.2	2.6875
519.3	2.7179
519.4	2.7488
519.5	2.7799
519.6	2.8114
519.7	2.8431
519.8	2.8752
519.9	2.9075
520	2.9401
520.1	2.973
520.2	3.0066
520.3	3.0401
520.4	3.0743
520.5	3.109
520.6	3.144
520.7	3.1798
520.8	3.2157
520.9	3.2525
521	3.2889
521.1	3.3258
521.2	3.3625
521.3	3.3994
521.4	3.4361
521.5	3.4736
521.6	3.5113
521.7	3.5501
521.8	3.5887
521.9	3.6279
522	3.6666
522.1	3.7056
522.2	3.7446
522.3	3.7852
522.4	3.8254
522.5	3.8661
522.6	3.9065
522.7	3.9474
522.8	3.9885
522.9	4.0306
523	4.0727
523.1	4.1156
523.2	4.158
523.3	4.2014
523.4	4.2454
523.5	4.2907
523.6	4.3355
523.7	4.3818
523.8	4.4287
523.9	4.4765
524	4.5245
524.1	4.5744
524.2	4.6254
524.3	4.6776
524.4	4.7303
524.5	4.7846
524.6	4.8408
524.7	4.8993
524.8	4.9602
524.9	5.0234
525	5.0888
525.1	5.1565
525.2	5.2272
525.3	5.3009
525.4	5.3789
525.5	5.4607
525.6	5.5485
525.7	5.6407
525.8	5.7409
525.9	5.8471
526	5.9637
526.1	6.0879
526.2	6.2256
526.3	6.3735
526.4	6.5386
526.5	6.7183
526.6	6.9189
526.7	7.1402
526.8	7.3851
526.9	7.6582
527	7.9554
527.1	8.2892
527.2	8.6476
527.3	9.0487
527.4	9.479
527.5	9.9595
527.6	10.48
527.7	11.058
527.8	11.688
527.9	12.372
528	13.105
528.1	13.896
528.2	14.827
528.3	16.085
528.4	17.691
528.5	19.464
528.6	21.141
528.7	22.528
528.8	23.595
528.9	24.314
529	24.758
529.1	24.917
529.2	24.875
529.3	24.621
529.4	24.222
529.5	23.683
529.6	23.04
529.7	22.315
529.8	21.527
529.9	20.708
530	19.88
530.1	19.089
530.2	18.359
530.3	17.722
530.4	17.166
530.5	16.693
530.6	16.273
530.7	15.903
530.8	15.559
530.9	15.239
531	14.927
531.1	14.622
531.2	14.316
531.3	14.009
531.4	13.695
531.5	13.372
531.6	13.039
531.7	12.693
531.8	12.336
531.9	11.96
532	11.569
532.1	11.162
532.2	10.741
532.3	10.306
532.4	9.8647
532.5	9.4194
532.6	8.9758
532.7	8.537
532.8	8.1085
532.9	7.6934
533	7.2946
533.1	6.9128
533.2	6.5493
533.3	6.2044
533.4	5.8777
533.5	5.5704
533.6	5.2814
533.7	5.0113
533.8	4.7585
533.9	4.5232
534	4.3039
534.1	4.1006
534.2	3.9115
534.3	3.7368
534.4	3.5745
534.5	3.4252
534.6	3.2867
534.7	3.1595
534.8	3.0414
534.9	2.9335
535	2.8336
535.1	2.7425
535.2	2.6583
535.3	2.5818
535.4	2.5112
535.5	2.4474
535.6	2.3886
535.7	2.3358
535.8	2.2871
535.9	2.2437
536	2.2038
536.1	2.1684
536.2	2.136
536.3	2.1077
536.4	2.0818
536.5	2.0594
536.6	2.0394
536.7	2.0223
536.8	2.0071
536.9	1.9945
537	1.9838
537.1	1.9754
537.2	1.9685
537.3	1.9637
537.4	1.9603
537.5	1.9586
537.6	1.9578
537.7	1.9585
537.8	1.96
537.9	1.9625
538	1.9657
538.1	1.9699
538.2	1.975
538.3	1.9813
538.4	1.9884
538.5	1.9962
538.6	2.0046
538.7	2.0134
538.8	2.0227
538.9	2.0327
539	2.0435
539.1	2.0548
539.2	2.0666
539.3	2.0784
539.4	2.091
539.5	2.1037
539.6	2.117
539.7	2.1304
539.8	2.1444
539.9	2.1583
540	2.1734
540.1	2.1884
540.2	2.2043
540.3	2.2201
540.4	2.2369
540.5	2.2532
540.6	2.2707
540.7	2.2882
540.8	2.3065
540.9	2.3244
541	2.3436
541.1	2.3628
541.2	2.3832
541.3	2.403
541.4	2.4237
541.5	2.4438
541.6	2.4654
541.7	2.4868
541.8	2.5098
541.9	2.5325
542	2.5565
542.1	2.5802
542.2	2.6048
542.3	2.6291
542.4	2.6544
542.5	2.6795
542.6	2.7054
542.7	2.7314
542.8	2.7582
542.9	2.785
543	2.8126
543.1	2.8404
543.2	2.8691
543.3	2.8979
543.4	2.9276
543.5	2.9574
543.6	2.988
543.7	3.0189
543.8	3.0504
543.9	3.0823
544	3.1147
544.1	3.1475
544.2	3.1806
544.3	3.2141
544.4	3.2477
544.5	3.2821
544.6	3.3163
544.7	3.3511
544.8	3.3858
544.9	3.4211
545	3.4561
545.1	3.4918
545.2	3.527
545.3	3.5629
545.4	3.5985
545.5	3.6348
545.6	3.671
545.7	3.7083
545.8	3.7455
545.9	3.7842
546	3.8221
546.1	3.8608
546.2	3.8986
546.3	3.9369
546.4	3.9746
546.5	4.0134
546.6	4.0517
546.7	4.0917
546.8	4.131
546.9	4.171
547	4.21
547.1	4.2494
547.2	4.2885
547.3	4.3295
547.4	4.3699
547.5	4.4109
547.6	4.4509
547.7	4.4915
547.8	4.5319
547.9	4.5737
548	4.6151
548.1	4.6574
548.2	4.6985
548.3	4.7406
548.4	4.7827
548.5	4.8263
548.6	4.8687
548.7	4.9121
548.8	4.9558
548.9	5.0005
549	5.0444
549.1	5.0895
549.2	5.1352
549.3	5.1822
549.4	5.2286
549.5	5.2759
549.6	5.3234
549.7	5.3722
549.8	5.4225
549.9	5.4741
550	5.5268
550.1	5.5809
550.2	5.6361
550.3	5.6926
550.4	5.7503
550.5	5.8099
550.6	5.8721
550.7	5.9362
550.8	6.0034
550.9	6.073
551	6.1473
551.1	6.2238
551.2	6.3063
551.3	6.3918
551.4	6.4848
551.5	6.5819
551.6	6.6883
551.7	6.8
551.8	6.9225
551.9	7.0521
552	7.1952
552.1	7.3478
552.2	7.5157
552.3	7.6961
552.4	7.8936
552.5	8.1072
552.6	8.337
552.7	8.5875
552.8	8.851
552.9	9.1382
553	9.4356
553.1	9.7574
553.2	10.088
553.3	10.441
553.4	10.803
553.5	11.185
553.6	11.578
553.7	11.988
553.8	12.41
553.9	12.844
554	13.287
554.1	13.734
554.2	14.187
554.3	14.643
554.4	15.121
554.5	15.639
554.6	16.216
554.7	16.829
554.8	17.432
554.9	17.939
555	18.328
555.1	18.542
555.2	18.621
555.3	18.544
555.4	18.36
555.5	18.059
555.6	17.674
555.7	17.212
555.8	16.7
555.9	16.156
556	15.592
556.1	15.041
556.2	14.513
556.3	14.042
556.4	13.624
556.5	13.277
556.6	12.978
556.7	12.736
556.8	12.517
556.9	12.329
557	12.152
557.1	11.994
557.2	11.835
557.3	11.687
557.4	11.538
557.5	11.395
557.6	11.249
557.7	11.103
557.8	10.955
557.9	10.805
558	10.654
558.1	10.498
558.2	10.339
558.3	10.173
558.4	10.004
558.5	9.8257
558.6	9.643
558.7	9.451
558.8	9.2537
558.9	9.0463
559	8.8327
559.1	8.6086
559.2	8.3781
559.3	8.1375
559.4	7.8911
559.5	7.6371
559.6	7.38
559.7	7.1192
559.8	6.8585
559.9	6.5986
560	6.3425
560.1	6.0913
560.2	5.8468
560.3	5.6099
560.4	5.3815
560.5	5.1627
560.6	4.9532
560.7	4.7538
560.8	4.5642
560.9	4.385
561	4.2155
561.1	4.0563
561.2	3.9063
561.3	3.7657
561.4	3.6339
561.5	3.5112
561.6	3.3963
561.7	3.2898
561.8	3.1903
561.9	3.0982
562	3.0124
562.1	2.9332
562.2	2.8595
562.3	2.7919
562.4	2.7292
562.5	2.6718
562.6	2.6188
562.7	2.5706
562.8	2.5265
562.9	2.487
563	2.451
563.1	2.4188
563.2	2.3895
563.3	2.3634
563.4	2.3397
563.5	2.3189
563.6	2.3005
563.7	2.285
563.8	2.2717
563.9	2.2607
564	2.2512
564.1	2.2434
564.2	2.2373
564.3	2.2333
564.4	2.2309
564.5	2.23
564.6	2.2304
564.7	2.232
564.8	2.2351
564.9	2.2394
565	2.2444
565.1	2.2502
565.2	2.2572
565.3	2.2651
565.4	2.2737
565.5	2.2832
565.6	2.2936
565.7	2.3043
565.8	2.3157
565.9	2.3279
566	2.341
566.1	2.3543
566.2	2.3682
566.3	2.3823
566.4	2.3972
566.5	2.4125
566.6	2.4287
566.7	2.4451
566.8	2.462
566.9	2.4789
567	2.4959
567.1	2.5132
567.2	2.5308
567.3	2.5485
567.4	2.5667
567.5	2.585
567.6	2.6041
567.7	2.6232
567.8	2.6431
567.9	2.6629
568	2.6836
568.1	2.7041
568.2	2.7255
568.3	2.7466
568.4	2.7684
568.5	2.7899
568.6	2.8121
568.7	2.8342
568.8	2.8571
568.9	2.8797
569	2.9029
569.1	2.9261
569.2	2.95
569.3	2.9739
569.4	2.9983
569.5	3.0227
569.6	3.0478
569.7	3.0731
569.8	3.0986
569.9	3.1246
570	3.1504
570.1	3.1767
570.2	3.2028
570.3	3.2292
570.4	3.2555
570.5	3.2817
570.6	3.3078
570.7	3.3338
570.8	3.36
570.9	3.3865
571	3.4135
571.1	3.4412
571.2	3.4688
571.3	3.497
571.4	3.5246
571.5	3.5522
571.6	3.5794
571.7	3.6071
571.8	3.6349
571.9	3.6637
572	3.6923
572.1	3.721
572.2	3.7492
572.3	3.7774
572.4	3.8056
572.5	3.835
572.6	3.8639
572.7	3.8932
572.8	3.9217
572.9	3.9504
573	3.9784
573.1	4.0068
573.2	4.0353
573.3	4.0649
573.4	4.094
573.5	4.123
573.6	4.152
573.7	4.1818
573.8	4.2108
573.9	4.2404
574	4.2698
574.1	4.2999
574.2	4.3289
574.3	4.3582
574.4	4.3876
574.5	4.4182
574.6	4.4482
574.7	4.4786
574.8	4.5078
574.9	4.5377
575	4.5669
575.1	4.5968
575.2	4.6267
575.3	4.6574
575.4	4.688
575.5	4.7192
575.6	4.7502
575.7	4.7818
575.8	4.8127
575.9	4.8442
576	4.8752
576.1	4.9069
576.2	4.9376
576.3	4.9691
576.4	4.9996
576.5	5.0309
576.6	5.0616
576.7	5.0934
576.8	5.1243
576.9	5.156
577	5.187
577.1	5.2188
577.2	5.25
577.3	5.2819
577.4	5.3133
577.5	5.3454
577.6	5.377
577.7	5.4092
577.8	5.4413
577.9	5.4738
578	5.5064
578.1	5.5396
578.2	5.5732
578.3	5.6071
578.4	5.642
578.5	5.6777
578.6	5.7142
578.7	5.7516
578.8	5.7893
578.9	5.8281
579	5.8671
579.1	5.9068
579.2	5.9475
579.3	5.9884
579.4	6.031
579.5	6.0754
579.6	6.1219
579.7	6.1702
579.8	6.2202
579.9	6.2714
580	6.3252
580.1	6.3802
580.2	6.4392
580.3	6.5013
580.4	6.5674
580.5	6.6356
580.6	6.7087
580.7	6.7843
580.8	6.8673
580.9	6.955
581	7.0501
581.1	7.1494
581.2	7.2582
581.3	7.3723
581.4	7.4982
581.5	7.6309
581.6	7.779
581.7	7.9357
581.8	8.1082
581.9	8.2896
582	8.4898
582.1	8.7021
582.2	8.929
582.3	9.1705
582.4	9.4255
582.5	9.6957
582.6	9.9729
582.7	10.265
582.8	10.561
582.9	10.872
583	11.185
583.1	11.51
583.2	11.832
583.3	12.162
583.4	12.487
583.5	12.813
583.6	13.133
583.7	13.446
583.8	13.749
583.9	14.037
584	14.314
584.1	14.572
584.2	14.819
584.3	15.048
584.4	15.262
584.5	15.442
584.6	15.588
584.7	15.673
584.8	15.698
584.9	15.639
585	15.512
585.1	15.303
585.2	15.034
585.3	14.704
585.4	14.33
585.5	13.92
585.6	13.493
585.7	13.065
585.8	12.649
585.9	12.269
586	11.927
586.1	11.64
586.2	11.392
586.3	11.196
586.4	11.023
586.5	10.883
586.6	10.752
586.7	10.641
586.8	10.531
586.9	10.434
587	10.334
587.1	10.242
587.2	10.148
587.3	10.059
587.4	9.9686
587.5	9.8809
587.6	9.7904
587.7	9.6998
587.8	9.607
587.9	9.5107
588	9.4145
588.1	9.3155
588.2	9.2161
588.3	9.111
588.4	9.0051
588.5	8.8915
588.6	8.7772
588.7	8.6574
588.8	8.5367
588.9	8.4077
589	8.2762
589.1	8.1368
589.2	7.9953
589.3	7.8462
589.4	7.6935
589.5	7.5325
589.6	7.367
589.7	7.1939
589.8	7.0174
589.9	6.8351
590	6.6498
590.1	6.4591
590.2	6.2677
590.3	6.0753
590.4	5.8834
590.5	5.6925
590.6	5.505
590.7	5.3217
590.8	5.1423
590.9	4.968
591	4.7998
591.1	4.6385
591.2	4.4834
591.3	4.3352
591.4	4.1933
591.5	4.0584
591.6	3.9303
591.7	3.8091
591.8	3.6948
591.9	3.5874
592	3.4864
592.1	3.3917
592.2	3.3028
592.3	3.2195
592.4	3.1415
592.5	3.0689
592.6	3.0011
592.7	2.9386
592.8	2.8802
592.9	2.8265
593	2.7769
593.1	2.7315
593.2	2.6895
593.3	2.6515
593.4	2.6167
593.5	2.5853
593.6	2.5568
593.7	2.5312
593.8	2.5082
593.9	2.4878
594	2.4698
594.1	2.4542
594.2	2.4407
594.3	2.4293
594.4	2.4196
594.5	2.4118
594.6	2.4055
594.7	2.4009
594.8	2.3978
594.9	2.3961
595	2.3957
595.1	2.3964
595.2	2.3985
595.3	2.4013
595.4	2.4056
595.5	2.4108
595.6	2.4173
595.7	2.4246
595.8	2.4333
595.9	2.4429
596	2.4538
596.1	2.4651
596.2	2.4774
596.3	2.49
596.4	2.5035
596.5	2.5171
596.6	2.5318
596.7	2.5471
596.8	2.5634
596.9	2.5802
597	2.5979
597.1	2.6154
597.2	2.6336
597.3	2.6521
597.4	2.6715
597.5	2.6914
597.6	2.7117
597.7	2.732
597.8	2.7527
597.9	2.7736
598	2.7948
598.1	2.8162
598.2	2.8381
598.3	2.8604
598.4	2.8834
598.5	2.9064
598.6	2.9297
598.7	2.9536
598.8	2.9778
598.9	3.0017
599	3.0262
599.1	3.0513
599.2	3.0761
599.3	3.1009
599.4	3.1257
599.5	3.1509
599.6	3.1764
599.7	3.2022
599.8	3.2275
599.9	3.253
600	3.2777
600.1	3.3028
600.2	3.3278
600.3	3.3531
600.4	3.3787
600.5	3.405
600.6	3.4313
600.7	3.4578
600.8	3.484
600.9	3.5105
601	3.536
601.1	3.5621
601.2	3.5872
601.3	3.6128
601.4	3.6372
601.5	3.6617
601.6	3.685
601.7	3.7084
601.8	3.7305
601.9	3.7533
602	3.7747
602.1	3.7966
602.2	3.8168
602.3	3.8372
602.4	3.8561
602.5	3.876
602.6	3.8946
602.7	3.9139
602.8	3.9312
602.9	3.9491
603	3.9651
603.1	3.9815
603.2	3.9961
603.3	4.0125
603.4	4.0268
603.5	4.0377
603.6	4.045
603.7	4.0507
603.8	4.0537
603.9	4.0552
604	4.0547
604.1	4.0527
604.2	4.0489
604.3	4.0446
604.4	4.0392
604.5	4.0297
604.6	4.018
604.7	4.0036
604.8	3.9879
604.9	3.9695
605	3.9504
605.1	3.9292
605.2	3.9081
605.3	3.8853
605.4	3.8626
605.5	3.8386
605.6	3.8145
605.7	3.7889
605.8	3.7639
605.9	3.7382
606	3.7124
606.1	3.6855
606.2	3.6583
606.3	3.6303
606.4	3.6027
606.5	3.5741
606.6	3.5461
606.7	3.517
606.8	3.488
606.9	3.459
607	3.4303
607.1	3.4009
607.2	3.3725
607.3	3.3436
607.4	3.3151
607.5	3.2866
607.6	3.2593
607.7	3.2322
607.8	3.2052
607.9	3.1782
608	3.1518
608.1	3.1259
608.2	3.1008
608.3	3.0761
608.4	3.0516
608.5	3.0271
608.6	3.0026
608.7	2.9785
608.8	2.9549
608.9	2.9317
609	2.9094
609.1	2.8876
609.2	2.8666
609.3	2.8461
609.4	2.8262
609.5	2.8068
609.6	2.7878
609.7	2.7691
609.8	2.7505
609.9	2.7324
610	2.7144
610.1	2.697
610.2	2.6795
610.3	2.6629
610.4	2.6459
610.5	2.6296
610.6	2.6132
610.7	2.5975
610.8	2.5817
610.9	2.5666
611	2.5512
611.1	2.5365
611.2	2.5217
611.3	2.5075
611.4	2.493
611.5	2.4791
611.6	2.4652
611.7	2.4518
611.8	2.4382
611.9	2.4249
612	2.4118
612.1	2.3988
612.2	2.3859
612.3	2.3733
612.4	2.361
612.5	2.3491
612.6	2.3375
612.7	2.3264
612.8	2.3153
612.9	2.3047
613	2.2938
613.1	2.2831
613.2	2.2723
613.3	2.2614
613.4	2.2507
613.5	2.2404
613.6	2.2302
613.7	2.2206
613.8	2.2108
613.9	2.2011
614	2.1912
614.1	2.1814
614.2	2.1719
614.3	2.1628
614.4	2.1536
614.5	2.1446
614.6	2.1356
614.7	2.1268
614.8	2.1181
614.9	2.1097
615	2.1011
615.1	2.0924
615.2	2.0839
615.3	2.0758
615.4	2.0674
615.5	2.0592
615.6	2.051
615.7	2.0428
615.8	2.0346
615.9	2.0268
616	2.019
616.1	2.0112
616.2	2.0033
616.3	1.9954
616.4	1.9879
616.5	1.9807
616.6	1.9736
616.7	1.9664
616.8	1.9591
616.9	1.9517
617	1.9444
617.1	1.9371
617.2	1.9301
617.3	1.9232
617.4	1.9169
617.5	1.9105
617.6	1.9045
617.7	1.8985
617.8	1.8927
617.9	1.8868
618	1.8808
618.1	1.8749
618.2	1.8688
618.3	1.8627
618.4	1.8565
618.5	1.8504
618.6	1.8442
618.7	1.8383
618.8	1.8321
618.9	1.8262
619	1.8201
619.1	1.8142
619.2	1.8082
619.3	1.8023
619.4	1.7963
619.5	1.7905
619.6	1.7846
619.7	1.7788
619.8	1.773
619.9	1.7671
620	1.7614
620.1	1.7555
620.2	1.7499
620.3	1.7441
620.4	1.7386
620.5	1.7329
620.6	1.7276
620.7	1.7225
620.8	1.7176
620.9	1.7129
621	1.7082
621.1	1.7034
621.2	1.6987
621.3	1.6938
621.4	1.689
621.5	1.6841
621.6	1.6793
621.7	1.6746
621.8	1.6702
621.9	1.666
622	1.6617
622.1	1.6573
622.2	1.6529
622.3	1.6484
622.4	1.6442
622.5	1.6401
622.6	1.636
622.7	1.6319
622.8	1.6279
622.9	1.6237
623	1.6196
623.1	1.6155
623.2	1.6117
623.3	1.6079
623.4	1.6042
623.5	1.6004
623.6	1.597
623.7	1.5933
623.8	1.5899
623.9	1.5865
624	1.5832
624.1	1.5798
624.2	1.5767
624.3	1.5737
624.4	1.5706
624.5	1.5674
624.6	1.5644
624.7	1.5616
624.8	1.559
624.9	1.5563
625	1.5536
625.1	1.5507
625.2	1.5479
625.3	1.5451
625.4	1.5424
625.5	1.5399
625.6	1.5377
625.7	1.5356
625.8	1.5334
625.9	1.5312
626	1.5287
626.1	1.5263
626.2	1.5236
626.3	1.521
626.4	1.5182
626.5	1.5155
626.6	1.513
626.7	1.5104
626.8	1.508
626.9	1.5056
627	1.5035
627.1	1.5013
627.2	1.4995
627.3	1.4975
627.4	1.4959
627.5	1.4942
627.6	1.4929
627.7	1.4914
627.8	1.4902
627.9	1.4889
628	1.4877
628.1	1.4866
628.2	1.4855
628.3	1.4844
628.4	1.4834
628.5	1.4825
628.6	1.4815
628.7	1.4805
628.8	1.4793
628.9	1.4782
629	1.4769
629.1	1.4755
629.2	1.4741
629.3	1.4725
629.4	1.4709
629.5	1.4692
629.6	1.4677
629.7	1.4662
629.8	1.465
629.9	1.4639
630	1.4628
630.1	1.4615
630.2	1.4602
630.3	1.4587
630.4	1.4572
630.5	1.4557
630.6	1.4544
630.7	1.4532
630.8	1.4518
630.9	1.4504
631	1.4489
631.1	1.4473
631.2	1.4456
631.3	1.4439
631.4	1.442
631.5	1.44
631.6	1.4382
631.7	1.4364
631.8	1.4347
631.9	1.4328
632	1.4311
632.1	1.4294
632.2	1.4276
632.3	1.4259
632.4	1.4243
632.5	1.4226
632.6	1.4207
632.7	1.4188
632.8	1.417
632.9	1.4154
633	1.4137
633.1	1.4118
633.2	1.4099
633.3	1.4078
633.4	1.406
633.5	1.4042
633.6	1.4025
633.7	1.401
633.8	1.3993
633.9	1.3976
634	1.3957
634.1	1.3936
634.2	1.3914
634.3	1.3892
634.4	1.3867
634.5	1.3843
634.6	1.382
634.7	1.3796
634.8	1.3774
634.9	1.3751
635	1.3731
635.1	1.371
635.2	1.3692
635.3	1.3673
635.4	1.3657
635.5	1.3639
635.6	1.3625
635.7	1.3609
635.8	1.3596
635.9	1.3581
636	1.3568
636.1	1.3554
636.2	1.3541
636.3	1.3528
636.4	1.3516
636.5	1.3504
636.6	1.349
636.7	1.3478
636.8	1.3464
636.9	1.3449
637	1.3434
637.1	1.3417
637.2	1.3401
637.3	1.3383
637.4	1.3366
637.5	1.3346
637.6	1.3327
637.7	1.331
637.8	1.3294
637.9	1.3279
638	1.3266
638.1	1.3252
638.2	1.3238
638.3	1.3221
638.4	1.3204
638.5	1.3188
638.6	1.3173
638.7	1.3159
638.8	1.3147
638.9	1.3133
639	1.3118
639.1	1.3102
639.2	1.3088
639.3	1.3075
639.4	1.3064
639.5	1.3053
639.6	1.3042
639.7	1.303
639.8	1.3021
639.9	1.3011
640	1.3001
640.1	1.299
640.2	1.2981
640.3	1.297
640.4	1.296
640.5	1.2951
640.6	1.2941
640.7	1.2931
640.8	1.2922
640.9	1.2914
641	1.2905
641.1	1.2894
641.2	1.2886
641.3	1.2879
641.4	1.2871
641.5	1.2863
641.6	1.2853
641.7	1.2842
641.8	1.2832
641.9	1.2823
642	1.2815
642.1	1.281
642.2	1.2803
642.3	1.2797
642.4	1.2788
642.5	1.2778
642.6	1.2765
642.7	1.2753
642.8	1.2739
642.9	1.2727
643	1.2715
643.1	1.2702
643.2	1.2692
643.3	1.2681
643.4	1.2672
643.5	1.2663
643.6	1.2657
643.7	1.2649
643.8	1.2645
643.9	1.2639
644	1.2635
644.1	1.263
644.2	1.2626
644.3	1.2621
644.4	1.2617
644.5	1.2613
644.6	1.2611
644.7	1.2606
644.8	1.2604
644.9	1.2601
645	1.26
645.1	1.2599
645.2	1.2598
645.3	1.2599
645.4	1.2598
645.5	1.2599
645.6	1.2598
645.7	1.2598
645.8	1.2596
645.9	1.2595
646	1.2593
646.1	1.2588
646.2	1.2584
646.3	1.2578
646.4	1.2573
646.5	1.2569
646.6	1.2567
646.7	1.2566
646.8	1.2565
646.9	1.2564
647	1.2562
647.1	1.2558
647.2	1.2553
647.3	1.2552
647.4	1.2549
647.5	1.2548
647.6	1.2546
647.7	1.2542
647.8	1.2537
647.9	1.2532
648	1.2525
648.1	1.2518
648.2	1.2511
648.3	1.2506
648.4	1.2501
648.5	1.2495
648.6	1.2489
648.7	1.2485
648.8	1.2479
648.9	1.2473
649	1.2468
649.1	1.2463
649.2	1.2455
649.3	1.2448
649.4	1.2442
649.5	1.2438
649.6	1.2431
649.7	1.2423
649.8	1.2413
649.9	1.2404
650	1.2395
650.1	1.2389
650.2	1.2382
650.3	1.2376
650.4	1.2367
650.5	1.2357
650.6	1.2344
650.7	1.2331
650.8	1.2317
650.9	1.2303
651	1.229
651.1	1.2276
651.2	1.2265
651.3	1.2252
651.4	1.2243
651.5	1.2232
651.6	1.2225
651.7	1.2216
651.8	1.2209
651.9	1.2201
652	1.2195
652.1	1.2187
652.2	1.218
652.3	1.2171
652.4	1.2164
652.5	1.2155
652.6	1.2147
652.7	1.2138
652.8	1.213
652.9	1.2121
653	1.2113
653.1	1.2106
653.2	1.2099
653.3	1.2093
653.4	1.2087
653.5	1.2082
653.6	1.2077
653.7	1.2074
653.8	1.2069
653.9	1.2065
654	1.2059
654.1	1.2053
654.2	1.2045
654.3	1.2037
654.4	1.2028
654.5	1.2018
654.6	1.2008
654.7	1.1999
654.8	1.1991
654.9	1.1985
655	1.1979
655.1	1.1973
655.2	1.1965
655.3	1.1957
655.4	1.1948
655.5	1.194
655.6	1.1933
655.7	1.1927
655.8	1.192
655.9	1.1912
656	1.1904
656.1	1.1895
656.2	1.1888
656.3	1.1881
656.4	1.1874
656.5	1.1865
656.6	1.1856
656.7	1.1848
656.8	1.184
656.9	1.183
657	1.1821
657.1	1.1813
657.2	1.1804
657.3	1.1796
657.4	1.1787
657.5	1.1778
657.6	1.1768
657.7	1.1758
657.8	1.175
657.9	1.1743
658	1.1733
658.1	1.1722
658.2	1.1711
658.3	1.1701
658.4	1.1692
658.5	1.1684
658.6	1.1676
658.7	1.1669
658.8	1.1659
658.9	1.1648
659	1.1635
659.1	1.1622
659.2	1.1609
659.3	1.1595
659.4	1.1583
659.5	1.1571
659.6	1.1561
659.7	1.1551
659.8	1.1543
659.9	1.1535
660	1.153
660.1	1.1524
660.2	1.1519
660.3	1.1514
660.4	1.151
660.5	1.1504
660.6	1.1499
660.7	1.1493
660.8	1.1487
660.9	1.148
661	1.1474
661.1	1.1467
661.2	1.146
661.3	1.1453
661.4	1.1446
661.5	1.1439
661.6	1.1434
661.7	1.1429
661.8	1.1424
661.9	1.1421
662	1.1417
662.1	1.1416
662.2	1.1414
662.3	1.1414
662.4	1.1413
662.5	1.1412
662.6	1.1411
662.7	1.1408
662.8	1.1404
662.9	1.1399
663	1.1395
663.1	1.139
663.2	1.1387
663.3	1.1385
663.4	1.1384
663.5	1.1383
663.6	1.1381
663.7	1.1378
663.8	1.1374
663.9	1.1371
664	1.1368
664.1	1.1368
664.2	1.1365
664.3	1.1362
664.4	1.1358
664.5	1.1354
664.6	1.1349
664.7	1.1342
664.8	1.1336
664.9	1.133
665	1.1325
665.1	1.1321
665.2	1.1316
665.3	1.1313
665.4	1.1309
665.5	1.1303
665.6	1.1299
665.7	1.1295
665.8	1.129
665.9	1.1285
666	1.1281
666.1	1.1278
666.2	1.1274
666.3	1.1269
666.4	1.1263
666.5	1.1256
666.6	1.1251
666.7	1.1247
666.8	1.1244
666.9	1.124
667	1.1235
667.1	1.1228
667.2	1.1221
667.3	1.1213
667.4	1.1205
667.5	1.1196
667.6	1.119
667.7	1.1182
667.8	1.1177
667.9	1.1172
668	1.1169
668.1	1.1166
668.2	1.1164
668.3	1.1161
668.4	1.1159
668.5	1.1156
668.6	1.1154
668.7	1.115
668.8	1.1147
668.9	1.1142
669	1.1137
669.1	1.1132
669.2	1.1127
669.3	1.112
669.4	1.1115
669.5	1.1109
669.6	1.1104
669.7	1.1098
669.8	1.1093
669.9	1.1088
670	1.1084
670.1	1.1081
670.2	1.1079
670.3	1.1077
670.4	1.1077
670.5	1.1078
670.6	1.1079
670.7	1.108
670.8	1.108
670.9	1.1079
671	1.1078
671.1	1.1076
671.2	1.1073
671.3	1.1069
671.4	1.1066
671.5	1.1064
671.6	1.1063
671.7	1.1063
671.8	1.1063
671.9	1.1062
672	1.106
672.1	1.1058
672.2	1.1056
672.3	1.1056
672.4	1.1055
672.5	1.1055
672.6	1.1053
672.7	1.1051
672.8	1.1048
672.9	1.1045
673	1.1042
673.1	1.1038
673.2	1.1034
673.3	1.1032
673.4	1.1031
673.5	1.1028
673.6	1.1026
673.7	1.1024
673.8	1.1022
673.9	1.1021
674	1.102
674.1	1.1018
674.2	1.1016
674.3	1.1014
674.4	1.1013
674.5	1.1012
674.6	1.1011
674.7	1.1008
674.8	1.1006
674.9	1.1005
675	1.1004
675.1	1.1004
675.2	1.1004
675.3	1.1003
675.4	1.1
675.5	1.0997
675.6	1.0994
675.7	1.099
675.8	1.0987
675.9	1.0985
676	1.0985
676.1	1.0985
676.2	1.0987
676.3	1.0989
676.4	1.0991
676.5	1.0993
676.6	1.0995
676.7	1.0996
676.8	1.0996
676.9	1.0996
677	1.0994
677.1	1.0993
677.2	1.0989
677.3	1.0986
677.4	1.0982
677.5	1.0978
677.6	1.0973
677.7	1.0968
677.8	1.0963
677.9	1.0958
678	1.0953
678.1	1.0947
678.2	1.0942
678.3	1.0935
678.4	1.0929
678.5	1.0922
678.6	1.0917
678.7	1.0911
678.8	1.0907
678.9	1.0903
679	1.09
679.1	1.0898
679.2	1.0896
679.3	1.0896
679.4	1.0896
679.5	1.0897
679.6	1.0897
679.7	1.0895
679.8	1.0893
679.9	1.089
680	1.0887
680.1	1.0886
680.2	1.0885
680.3	1.0885
680.4	1.0886
680.5	1.0885
680.6	1.0883
680.7	1.0881
680.8	1.0879
680.9	1.0879
681	1.088
681.1	1.088
681.2	1.0879
681.3	1.0878
681.4	1.0877
681.5	1.0877
681.6	1.0877
681.7	1.0878
681.8	1.0877
681.9	1.0877
682	1.0877
682.1	1.0875
682.2	1.0875
682.3	1.0875
682.4	1.0874
682.5	1.0873
682.6	1.0873
682.7	1.0873
682.8	1.0872
682.9	1.0871
683	1.0868
683.1	1.0867
683.2	1.0866
683.3	1.0866
683.4	1.0866
683.5	1.0865
683.6	1.0862
683.7	1.0859
683.8	1.0856
683.9	1.0853
684	1.085
684.1	1.0847
684.2	1.0846
684.3	1.0845
684.4	1.0846
684.5	1.0848
684.6	1.0851
684.7	1.0852
684.8	1.0854
684.9	1.0855
685	1.0855
685.1	1.0854
685.2	1.0852
685.3	1.085
685.4	1.0846
685.5	1.0842
685.6	1.0838
685.7	1.0833
685.8	1.0827
685.9	1.0821
686	1.0815
686.1	1.081
686.2	1.0803
686.3	1.0796
686.4	1.079
686.5	1.0783
686.6	1.0777
686.7	1.0771
686.8	1.0766
686.9	1.0762
687	1.0759
687.1	1.0757
687.2	1.0755
687.3	1.0754
687.4	1.0752
687.5	1.0751
687.6	1.075
687.7	1.0747
687.8	1.0744
687.9	1.0739
688	1.0733
688.1	1.0728
688.2	1.0723
688.3	1.072
688.4	1.0718
688.5	1.0715
688.6	1.0712
688.7	1.0706
688.8	1.0701
688.9	1.0697
689	1.0693
689.1	1.0691
689.2	1.0687
689.3	1.0682
689.4	1.0677
689.5	1.0671
689.6	1.0665
689.7	1.0658
689.8	1.0651
689.9	1.0644
690	1.0638
690.1	1.0632
690.2	1.0626
690.3	1.0621
690.4	1.0616
690.5	1.061
690.6	1.0605
690.7	1.06
690.8	1.0594
690.9	1.0588
691	1.0585
691.1	1.0581
691.2	1.0576
691.3	1.0571
691.4	1.0566
691.5	1.0561
691.6	1.0558
691.7	1.0555
691.8	1.0551
691.9	1.0546
692	1.054
692.1	1.0534
692.2	1.0529
692.3	1.0523
692.4	1.052
692.5	1.0518
692.6	1.0517
692.7	1.0516
692.8	1.0515
692.9	1.0513
693	1.0509
693.1	1.0506
693.2	1.0501
693.3	1.0496
693.4	1.0489
693.5	1.0483
693.6	1.0475
693.7	1.0469
693.8	1.0462
693.9	1.0455
694	1.0449
694.1	1.0443
694.2	1.0436
694.3	1.043
694.4	1.0424
694.5	1.0419
694.6	1.0414
694.7	1.041
694.8	1.0405
694.9	1.04
695	1.0395
695.1	1.0391
695.2	1.0385
695.3	1.0379
695.4	1.0372
695.5	1.0364
695.6	1.0357
695.7	1.0348
695.8	1.0341
695.9	1.0331
696	1.0323
696.1	1.0314
696.2	1.0305
696.3	1.0298
696.4	1.0292
696.5	1.0287
696.6	1.0281
696.7	1.0276
696.8	1.027
696.9	1.0262
697	1.0254
697.1	1.0247
697.2	1.024
697.3	1.0235
697.4	1.023
697.5	1.0224
697.6	1.0217
697.7	1.0209
697.8	1.0201
697.9	1.0194
698	1.0186
698.1	1.0179
698.2	1.017
698.3	1.016
698.4	1.0152
698.5	1.0144
698.6	1.0134
698.7	1.0127
698.8	1.0118
698.9	1.0109
699	1.0099
699.1	1.0092
699.2	1.0082
699.3	1.0073
699.4	1.0062
699.5	1.0054
699.6	1.0043
699.7	1.0032
699.8	1.0017
699.9	1.0004
700	0.99885
700.1	0.99746
700.2	0.99587
700.3	0.99455
700.4	0.99283
700.5	0.99132
700.6	0.98933
700.7	0.98756
700.8	0.98531
700.9	0.98326
701	0.98085
701.1	0.97863
701.2	0.97621
701.3	0.97401
701.4	0.97158
701.5	0.9692
701.6	0.96653
701.7	0.96398
701.8	0.96107
701.9	0.95829
702	0.95506
702.1	0.95201
702.2	0.94837
702.3	0.94485
702.4	0.94074
702.5	0.93708
702.6	0.93288
702.7	0.92905
702.8	0.92465
702.9	0.92056
703	0.91599
703.1	0.91173
703.2	0.90707
703.3	0.90286
703.4	0.89822
703.5	0.89292
703.6	0.8868
703.7	0.88024
703.8	0.87312
703.9	0.8657
704	0.85786
704.1	0.84965
704.2	0.84126
704.3	0.83258
704.4	0.8238
704.5	0.81391
704.6	0.80382
704.7	0.79291
704.8	0.78208
704.9	0.77079
705	0.75964
705.1	0.74802
705.2	0.73662
705.3	0.72474
705.4	0.71311
705.5	0.70134
705.6	0.69002
705.7	0.67867
705.8	0.6677
705.9	0.65659
706	0.64581
706.1	0.63493
706.2	0.6244
706.3	0.61381
706.4	0.60353
706.5	0.5931
706.6	0.58308
706.7	0.57306
706.8	0.56337
706.9	0.55365
707	0.54428
707.1	0.53484
707.2	0.52573
707.3	0.51671
707.4	0.50799
707.5	0.49927
707.6	0.49089
707.7	0.48263
707.8	0.47463
707.9	0.46667
708	0.45893
708.1	0.45127
708.2	0.44392
708.3	0.43672
708.4	0.42973
708.5	0.42282
708.6	0.41602
708.7	0.4093
708.8	0.40269
708.9	0.39619
709	0.38985
709.1	0.38362
709.2	0.37757
709.3	0.37165
709.4	0.36591
709.5	0.36032
709.6	0.35487
709.7	0.34955
709.8	0.34431
709.9	0.3392
710	0.33412
710.1	0.32917
710.2	0.32421
710.3	0.31941
710.4	0.31459
710.5	0.30991
710.6	0.3052
710.7	0.30065
710.8	0.29607
710.9	0.29164
711	0.28722
711.1	0.28296
711.2	0.27868
711.3	0.27454
711.4	0.27041
711.5	0.26641
711.6	0.26244
711.7	0.25858
711.8	0.25475
711.9	0.25101
712	0.24731
712.1	0.24371
712.2	0.24016
712.3	0.23673
712.4	0.23336
712.5	0.23012
712.6	0.2269
712.7	0.22382
712.8	0.22073
712.9	0.21776
713	0.21478
713.1	0.21188
713.2	0.20898
713.3	0.20615
713.4	0.20332
713.5	0.20061
713.6	0.19791
713.7	0.19532
713.8	0.19272
713.9	0.19019
714	0.18764
714.1	0.18518
714.2	0.18273
714.3	0.18038
714.4	0.17802
714.5	0.17574
714.6	0.17346
714.7	0.17126
714.8	0.16907
714.9	0.16697
715	0.16485
715.1	0.16278
715.2	0.16071
715.3	0.15873
715.4	0.15672
715.5	0.15479
715.6	0.15286
715.7	0.15097
715.8	0.14908
715.9	0.14726
716	0.14544
716.1	0.14366
716.2	0.14187
716.3	0.14014
716.4	0.13843
716.5	0.13678
716.6	0.13513
716.7	0.13352
716.8	0.13189
716.9	0.1303
717	0.12872
717.1	0.12717
717.2	0.12565
717.3	0.12417
717.4	0.12272
717.5	0.12131
717.6	0.11991
717.7	0.11855
717.8	0.11718
717.9	0.11585
718	0.11448
718.1	0.11316
718.2	0.11181
718.3	0.1105
718.4	0.10916
718.5	0.10787
718.6	0.10656
718.7	0.10529
718.8	0.10401
718.9	0.10277
719	0.10152
719.1	0.10031
719.2	0.0991
719.3	0.097928
719.4	0.096748
719.5	0.095612
719.6	0.094472
719.7	0.093368
719.8	0.092261
719.9	0.091183
720	0.090102
720.1	0.089045
720.2	0.087989
720.3	0.086956
720.4	0.085931
720.5	0.084929
720.6	0.083933
720.7	0.082961
720.8	0.081997
720.9	0.081067
721	0.080149
721.1	0.079266
721.2	0.078386
721.3	0.077527
721.4	0.076667
721.5	0.075821
721.6	0.074972
721.7	0.074143
721.8	0.073328
721.9	0.072545
722	0.071768
722.1	0.071008
722.2	0.070249
722.3	0.069498
722.4	0.068752
722.5	0.068032
722.6	0.067324
722.7	0.066633
722.8	0.065949
722.9	0.065273
723	0.064606
723.1	0.063955
723.2	0.063318
723.3	0.062687
723.4	0.062059
723.5	0.061444
723.6	0.060837
723.7	0.060233
723.8	0.059644
723.9	0.059062
724	0.058485
724.1	0.057916
724.2	0.057361
724.3	0.056807
724.4	0.05626
724.5	0.055719
724.6	0.055195
724.7	0.054681
724.8	0.054175
724.9	0.053667
725	0.053165
725.1	0.052662
725.2	0.052173
725.3	0.05169
725.4	0.051224
725.5	0.050763
725.6	0.050315
725.7	0.049866
725.8	0.049424
725.9	0.048981
726	0.048544
726.1	0.048104
726.2	0.047673
726.3	0.047238
726.4	0.046817
726.5	0.046393
726.6	0.045986
726.7	0.045578
726.8	0.045193
726.9	0.044805
727	0.04444
727.1	0.044073
727.2	0.043728
727.3	0.043379
727.4	0.043052
727.5	0.04272
727.6	0.04241
727.7	0.042095
727.8	0.041797
727.9	0.041492
728	0.041204
728.1	0.040909
728.2	0.040633
728.3	0.040351
728.4	0.040086
728.5	0.039816
728.6	0.039558
728.7	0.039293
728.8	0.039039
728.9	0.038776
729	0.038523
729.1	0.038259
729.2	0.038005
729.3	0.037738
729.4	0.03748
729.5	0.037211
729.6	0.036952
729.7	0.036688
729.8	0.036438
729.9	0.036186
730	0.035947
730.1	0.035701
730.2	0.035463
730.3	0.035215
730.4	0.034976
730.5	0.03473
730.6	0.034497
730.7	0.034261
730.8	0.034035
730.9	0.033801
731	0.033575
731.1	0.033339
731.2	0.033113
731.3	0.032879
731.4	0.032653
731.5	0.032419
731.6	0.032199
731.7	0.031977
731.8	0.031765
731.9	0.031546
732	0.03134
732.1	0.031127
732.2	0.030924
732.3	0.030717
732.4	0.030521
732.5	0.030315
732.6	0.030121
732.7	0.029925
732.8	0.02974
732.9	0.029546
733	0.029359
733.1	0.029165
733.2	0.028986
733.3	0.028804
733.4	0.028634
733.5	0.028458
733.6	0.028288
733.7	0.02811
733.8	0.02794
733.9	0.027763
734	0.027596
734.1	0.027423
734.2	0.027263
734.3	0.027099
734.4	0.026946
734.5	0.02679
734.6	0.026643
734.7	0.026491
734.8	0.026345
734.9	0.026192
735	0.026042
735.1	0.025886
735.2	0.025734
735.3	0.025577
735.4	0.025422
735.5	0.025263
735.6	0.025107
735.7	0.024948
735.8	0.024793
735.9	0.024634
736	0.024481
736.1	0.024325
736.2	0.024174
736.3	0.024019
736.4	0.023869
736.5	0.023716
736.6	0.023569
736.7	0.023416
736.8	0.023272
736.9	0.023121
737	0.022977
737.1	0.022829
737.2	0.022687
737.3	0.022541
737.4	0.022405
737.5	0.022266
737.6	0.022138
737.7	0.022007
737.8	0.021885
737.9	0.02176
738	0.021641
738.1	0.021517
738.2	0.021399
738.3	0.021274
738.4	0.021155
738.5	0.021033
738.6	0.02092
738.7	0.020805
738.8	0.020697
738.9	0.020585
739	0.020477
739.1	0.020363
739.2	0.020256
739.3	0.020148
739.4	0.02005
739.5	0.019947
739.6	0.019852
739.7	0.019753
739.8	0.019663
739.9	0.019568
740	0.019478
740.1	0.019383
740.2	0.019295
740.3	0.0192
740.4	0.019112
740.5	0.019021
740.6	0.018934
740.7	0.018842
740.8	0.018758
740.9	0.018668
741	0.018582
741.1	0.018492
741.2	0.018409
741.3	0.018323
741.4	0.01824
741.5	0.018152
741.6	0.018067
741.7	0.017979
741.8	0.017898
741.9	0.017814
742	0.017736
742.1	0.017655
742.2	0.017577
742.3	0.017493
742.4	0.017412
742.5	0.017327
742.6	0.017247
742.7	0.017163
742.8	0.017084
742.9	0.017003
743	0.016928
743.1	0.016852
743.2	0.016782
743.3	0.01671
743.4	0.016642
743.5	0.016572
743.6	0.016504
743.7	0.016433
743.8	0.016363
743.9	0.01629
744	0.016219
744.1	0.016144
744.2	0.01607
744.3	0.015994
744.4	0.015918
744.5	0.01584
744.6	0.015764
744.7	0.015685
744.8	0.015607
744.9	0.015527
745	0.015448
745.1	0.015367
745.2	0.015288
745.3	0.015207
745.4	0.015128
745.5	0.015048
745.6	0.014972
745.7	0.014895
745.8	0.014822
745.9	0.01475
746	0.014682
746.1	0.014614
746.2	0.014548
746.3	0.014481
746.4	0.014416
746.5	0.014348
746.6	0.014281
746.7	0.014212
746.8	0.014145
746.9	0.014079
747	0.014016
747.1	0.013953
747.2	0.013891
747.3	0.013827
747.4	0.013765
747.5	0.013701
747.6	0.01364
747.7	0.013578
747.8	0.01352
747.9	0.013462
748	0.013407
748.1	0.013351
748.2	0.013298
748.3	0.013241
748.4	0.013186
748.5	0.01313
748.6	0.013076
748.7	0.01302
748.8	0.012966
748.9	0.01291
749	0.012855
749.1	0.012801
749.2	0.012748
749.3	0.012692
749.4	0.012637
749.5	0.012582
749.6	0.01253
749.7	0.012478
749.8	0.012426
749.9	0.012371
750	0.012318
750.1	0.012263
750.2	0.012211
750.3	0.01216
750.4	0.012111
750.5	0.012062
750.6	0.012013
750.7	0.011963
750.8	0.011914
750.9	0.011862
751	0.01181
751.1	0.011758
751.2	0.011707
751.3	0.011654
751.4	0.011604
751.5	0.011553
751.6	0.011505
751.7	0.011456
751.8	0.011411
751.9	0.011366
752	0.011323
752.1	0.01128
752.2	0.01124
752.3	0.0112
752.4	0.011161
752.5	0.011122
752.6	0.011085
752.7	0.011046
752.8	0.011009
752.9	0.010972
753	0.010936
753.1	0.0109
753.2	0.010866
753.3	0.010831
753.4	0.010798
753.5	0.010764
753.6	0.010732
753.7	0.010699
753.8	0.010667
753.9	0.010634
754	0.010601
754.1	0.010566
754.2	0.01053
754.3	0.010492
754.4	0.010453
754.5	0.010413
754.6	0.010372
754.7	0.010331
754.8	0.010292
754.9	0.010253
755	0.010215
755.1	0.010176
755.2	0.010137
755.3	0.010097
755.4	0.010056
755.5	0.010015
755.6	0.0099759
755.7	0.0099372
755.8	0.0098991
755.9	0.00986
756	0.0098204
756.1	0.0097797
756.2	0.009739
756.3	0.0096974
756.4	0.0096555
756.5	0.0096132
756.6	0.0095724
756.7	0.009532
756.8	0.0094915
756.9	0.0094515
757	0.0094125
757.1	0.0093726
757.2	0.0093339
757.3	0.0092959
757.4	0.0092578
757.5	0.0092191
757.6	0.0091822
757.7	0.0091456
757.8	0.0091091
757.9	0.0090714
758	0.0090345
758.1	0.0089981
758.2	0.0089634
758.3	0.0089289
758.4	0.0088942
758.5	0.0088585
758.6	0.0088228
758.7	0.0087862
758.8	0.0087505
758.9	0.0087153
759	0.0086815
759.1	0.0086484
759.2	0.0086157
759.3	0.008583
759.4	0.0085496
759.5	0.0085151
759.6	0.0084804
759.7	0.0084454
759.8	0.0084105
759.9	0.0083752
760	0.0083408
760.1	0.008306
760.2	0.0082722
760.3	0.0082381
760.4	0.0082059
760.5	0.0081738
760.6	0.0081436
760.7	0.0081137
760.8	0.0080855
760.9	0.0080571
761	0.0080304
761.1	0.0080035
761.2	0.0079784
761.3	0.0079533
761.4	0.0079299
761.5	0.0079063
761.6	0.0078838
761.7	0.007861
761.8	0.0078392
761.9	0.0078176
762	0.0077968
762.1	0.007776
762.2	0.0077553
762.3	0.0077337
762.4	0.0077119
762.5	0.0076892
762.6	0.0076662
762.7	0.007642
762.8	0.0076176
762.9	0.007592
763	0.0075662
763.1	0.0075399
763.2	0.0075144
763.3	0.0074897
763.4	0.0074658
763.5	0.0074418
763.6	0.0074176
763.7	0.0073925
763.8	0.0073669
763.9	0.0073409
764	0.0073157
764.1	0.0072913
764.2	0.0072674
764.3	0.0072432
764.4	0.0072183
764.5	0.0071927
764.6	0.0071666
764.7	0.0071401
764.8	0.0071137
764.9	0.0070879
765	0.0070626
765.1	0.0070365
765.2	0.0070106
765.3	0.0069853
765.4	0.00696
765.5	0.0069345
765.6	0.0069094
765.7	0.0068842
765.8	0.0068584
765.9	0.0068329
766	0.0068083
766.1	0.0067838
766.2	0.0067588
766.3	0.0067336
766.4	0.0067086
766.5	0.0066845
766.6	0.006661
766.7	0.0066378
766.8	0.0066139
766.9	0.0065898
767	0.0065653
767.1	0.006541
767.2	0.0065168
767.3	0.0064933
767.4	0.0064704
767.5	0.0064486
767.6	0.006427
767.7	0.0064061
767.8	0.0063845
767.9	0.006363
768	0.0063401
768.1	0.0063173
768.2	0.0062932
768.3	0.0062693
768.4	0.006244
768.5	0.0062192
768.6	0.0061932
768.7	0.006168
768.8	0.0061415
768.9	0.0061161
769	0.00609
769.1	0.006065
769.2	0.006039
769.3	0.0060138
769.4	0.005988
769.5	0.0059634
769.6	0.0059382
769.7	0.005914
769.8	0.0058889
769.9	0.0058647
770	0.0058399
770.1	0.0058156
770.2	0.0057908
770.3	0.0057665
770.4	0.0057417
770.5	0.0057172
770.6	0.005692
770.7	0.0056671
770.8	0.0056418
770.9	0.0056171
771	0.0055929
771.1	0.0055703
771.2	0.0055479
771.3	0.0055266
771.4	0.0055052
771.5	0.0054842
771.6	0.0054624
771.7	0.0054405
771.8	0.0054182
771.9	0.0053964
772	0.0053752
772.1	0.0053552
772.2	0.0053352
772.3	0.0053152
772.4	0.0052946
772.5	0.0052741
772.6	0.0052536
772.7	0.0052343
772.8	0.0052156
772.9	0.005198
773	0.0051807
773.1	0.0051637
773.2	0.005146
773.3	0.0051285
773.4	0.0051111
773.5	0.0050944
773.6	0.0050771
773.7	0.0050603
773.8	0.0050431
773.9	0.0050259
774	0.0050089
774.1	0.0049924
774.2	0.0049753
774.3	0.0049582
774.4	0.0049411
774.5	0.0049248
774.6	0.0049081
774.7	0.0048914
774.8	0.0048741
774.9	0.0048571
775	0.0048402
775.1	0.0048243
775.2	0.0048083
775.3	0.0047925
775.4	0.0047758
775.5	0.0047591
775.6	0.0047416
775.7	0.0047243
775.8	0.0047066
775.9	0.0046896
776	0.0046726
776.1	0.0046568
776.2	0.0046408
776.3	0.0046258
776.4	0.0046102
776.5	0.0045953
776.6	0.0045794
776.7	0.0045641
776.8	0.0045474
776.9	0.0045312
777	0.0045136
777.1	0.0044967
777.2	0.0044786
777.3	0.0044613
777.4	0.0044428
777.5	0.0044252
777.6	0.0044065
777.7	0.0043888
777.8	0.0043703
777.9	0.0043527
778	0.0043342
778.1	0.0043166
778.2	0.0042981
778.3	0.0042804
778.4	0.0042618
778.5	0.004244
778.6	0.0042253
778.7	0.0042073
778.8	0.0041883
778.9	0.00417
779	0.0041508
779.1	0.0041323
779.2	0.0041131
779.3	0.004095
779.4	0.0040766
779.5	0.0040598
779.6	0.0040426
779.7	0.0040269
779.8	0.0040104
779.9	0.0039949
780	0.0039786
780.1	0.0039629
780.2	0.0039461
780.3	0.0039299
780.4	0.0039131
780.5	0.0038977
780.6	0.0038819
780.7	0.0038673
780.8	0.0038518
780.9	0.003837
781	0.003821
781.1	0.0038058
781.2	0.0037894
781.3	0.0037738
781.4	0.0037572
781.5	0.0037416
781.6	0.0037254
781.7	0.0037106
781.8	0.0036949
781.9	0.0036799
782	0.0036642
782.1	0.0036496
782.2	0.0036343
782.3	0.0036203
782.4	0.0036052
782.5	0.003591
782.6	0.0035762
782.7	0.0035626
782.8	0.003548
782.9	0.003534
783	0.0035194
783.1	0.0035059
783.2	0.0034921
783.3	0.003479
783.4	0.0034651
783.5	0.0034516
783.6	0.0034375
783.7	0.0034241
783.8	0.0034105
783.9	0.0033979
784	0.003385
784.1	0.0033729
784.2	0.0033603
784.3	0.0033482
784.4	0.0033352
784.5	0.0033225
784.6	0.0033092
784.7	0.0032962
784.8	0.0032827
784.9	0.0032699
785	0.0032569
785.1	0.0032445
785.2	0.0032323
785.3	0.0032209
785.4	0.0032095
785.5	0.0031988
785.6	0.0031883
785.7	0.0031783
785.8	0.0031682
785.9	0.0031585
786	0.0031485
786.1	0.0031389
786.2	0.0031289
786.3	0.0031194
786.4	0.0031097
786.5	0.0031007
786.6	0.0030915
786.7	0.003083
786.8	0.003074
786.9	0.0030654
787	0.0030562
787.1	0.0030472
787.2	0.0030375
787.3	0.0030278
787.4	0.0030175
787.5	0.0030074
787.6	0.0029971
787.7	0.0029876
787.8	0.0029777
787.9	0.0029683
788	0.0029582
788.1	0.0029481
788.2	0.0029374
788.3	0.0029271
788.4	0.0029167
788.5	0.0029072
788.6	0.0028972
788.7	0.0028873
788.8	0.0028767
788.9	0.0028664
789	0.0028559
789.1	0.0028463
789.2	0.0028364
789.3	0.0028268
789.4	0.0028165
789.5	0.0028063
789.6	0.0027953
789.7	0.0027847
789.8	0.0027736
789.9	0.0027633
790	0.0027528
790.1	0.0027427
790.2	0.0027321
790.3	0.0027222
790.4	0.0027119
790.5	0.0027019
790.6	0.0026918
790.7	0.0026823
790.8	0.0026724
790.9	0.0026627
791	0.0026529
791.1	0.0026437
791.2	0.0026341
791.3	0.0026247
791.4	0.0026149
791.5	0.0026054
791.6	0.0025958
791.7	0.002587
791.8	0.0025783
791.9	0.0025699
792	0.0025611
792.1	0.0025525
792.2	0.0025434
792.3	0.0025344
792.4	0.002525
792.5	0.0025158
792.6	0.0025064
792.7	0.0024973
792.8	0.0024883
792.9	0.0024796
793	0.0024711
793.1	0.0024631
793.2	0.0024553
793.3	0.0024479
793.4	0.0024408
793.5	0.0024339
793.6	0.0024272
793.7	0.0024207
793.8	0.0024143
793.9	0.002408
794	0.0024018
794.1	0.0023958
794.2	0.0023897
794.3	0.0023838
794.4	0.0023778
794.5	0.0023721
794.6	0.0023662
794.7	0.0023606
794.8	0.0023549
794.9	0.0023494
795	0.0023438
795.1	0.0023385
795.2	0.0023329
795.3	0.0023275
795.4	0.0023219
795.5	0.0023165
795.6	0.0023106
795.7	0.0023046
795.8	0.002298
795.9	0.0022914
796	0.0022843
796.1	0.0022773
796.2	0.0022702
796.3	0.0022637
796.4	0.002257
796.5	0.0022506
796.6	0.0022439
796.7	0.0022371
796.8	0.0022299
796.9	0.0022227
797	0.0022154
797.1	0.0022086
797.2	0.0022016
797.3	0.0021948
797.4	0.0021875
797.5	0.0021804
797.6	0.0021729
797.7	0.002166
797.8	0.002159
797.9	0.0021525
798	0.0021461
798.1	0.0021402
798.2	0.002134
798.3	0.0021279
798.4	0.0021214
798.5	0.0021152
798.6	0.0021086
798.7	0.0021021
798.8	0.0020953
798.9	0.0020889
799	0.002082
799.1	0.0020754
799.2	0.0020686
799.3	0.0020622
799.4	0.0020552
799.5	0.0020485
799.6	0.0020416
799.7	0.0020351
799.8	0.0020287
799.9	0.0020228
800	0.0020164
800.1	0.0020102
800.2	0.0020036
800.3	0.0019973
800.4	0.0019906
800.5	0.0019841
800.6	0.0019773
800.7	0.0019709
800.8	0.0019643
800.9	0.0019582
801	0.0019517
801.1	0.0019457
801.2	0.0019392
801.3	0.0019331
801.4	0.0019264
801.5	0.0019202
801.6	0.0019134
801.7	0.0019072
801.8	0.0019002
801.9	0.0018938
802	0.0018866
802.1	0.0018801
802.2	0.0018727
802.3	0.001866
802.4	0.0018582
802.5	0.001851
802.6	0.0018424
802.7	0.0018343
802.8	0.0018249
802.9	0.0018162
803	0.0018061
803.1	0.0017968
803.2	0.0017861
803.3	0.0017763
803.4	0.0017656
803.5	0.001758
803.6	0.0017506
803.7	0.0017461
803.8	0.0017414
803.9	0.0017396
804	0.001737
804.1	0.0017371
804.2	0.001736
804.3	0.0017371
804.4	0.0017375
804.5	0.0017419
804.6	0.0017463
804.7	0.0017547
804.8	0.001763
804.9	0.0017754
805	0.0017873
805.1	0.0018027
805.2	0.0018173
805.3	0.0018354
805.4	0.0018523
805.5	0.0018727
805.6	0.0018917
805.7	0.0019137
805.8	0.0019338
805.9	0.001957
806	0.0019783
806.1	0.002003
806.2	0.0020258
806.3	0.0020521
806.4	0.0020763
806.5	0.002104
806.6	0.0021295
806.7	0.0021591
806.8	0.0021862
806.9	0.0022171
807	0.0022456
807.1	0.0022779
807.2	0.0023077
807.3	0.0023417
807.4	0.0023727
807.5	0.0024076
807.6	0.0024396
807.7	0.0024757
807.8	0.0025083
807.9	0.0025449
808	0.0025784
808.1	0.0026164
808.2	0.0026509
808.3	0.0026894
808.4	0.0027241
808.5	0.0027634
808.6	0.0027992
808.7	0.0028401
808.8	0.0028777
808.9	0.0029202
809	0.0029586
809.1	0.0030015
809.2	0.0030401
809.3	0.0030835
809.4	0.0031225
809.5	0.0031669
809.6	0.0032073
809.7	0.0032532
809.8	0.0032951
809.9	0.0033427
810	0.0033861
810.1	0.0034352
810.2	0.0034801
810.3	0.0035307
810.4	0.0035765
810.5	0.0036279
810.6	0.0036743
810.7	0.0037265
810.8	0.0037734
810.9	0.0038261
811	0.0038735
811.1	0.0039269
811.2	0.0039746
811.3	0.0040282
811.4	0.0040761
811.5	0.00413
811.6	0.0041784
811.7	0.0042332
811.8	0.0042823
811.9	0.0043378
812	0.0043875
812.1	0.0044442
812.2	0.0044954
812.3	0.0045543
812.4	0.0046078
812.5	0.0046693
812.6	0.0047249
812.7	0.0047883
812.8	0.0048456
812.9	0.00491
813	0.0049678
813.1	0.0050327
813.2	0.0050905
813.3	0.0051555
813.4	0.0052142
813.5	0.0052815
813.6	0.0053429
813.7	0.0054126
813.8	0.0054755
813.9	0.0055457
814	0.0056085
814.1	0.0056789
814.2	0.0057431
814.3	0.0058166
814.4	0.0058839
814.5	0.00596
814.6	0.0060295
814.7	0.006108
814.8	0.0061796
814.9	0.0062597
815	0.0063317
815.1	0.0064127
815.2	0.0064864
815.3	0.0065682
815.4	0.0066426
815.5	0.0067264
815.6	0.0068022
815.7	0.0068871
815.8	0.006965
815.9	0.0070517
816	0.00713
816.1	0.0072176
816.2	0.0072986
816.3	0.0073894
816.4	0.0074713
816.5	0.0075618
816.6	0.007644
816.7	0.0077361
816.8	0.0078212
816.9	0.0079171
817	0.0080053
817.1	0.0081031
817.2	0.0081915
817.3	0.0082889
817.4	0.0083777
817.5	0.0084764
817.6	0.008567
817.7	0.0086682
817.8	0.0087622
817.9	0.0088677
818	0.0089662
818.1	0.009076
818.2	0.0091773
818.3	0.0092888
818.4	0.0093906
818.5	0.0095024
818.6	0.0096038
818.7	0.0097153
818.8	0.0098163
818.9	0.0099274
819	0.010028
819.1	0.010139
819.2	0.01024
819.3	0.010353
819.4	0.010454
819.5	0.010567
819.6	0.01067
819.7	0.010783
819.8	0.010887
819.9	0.011002
820	0.011108
820.1	0.011225
820.2	0.011332
820.3	0.01145
820.4	0.011558
820.5	0.011676
820.6	0.011785
820.7	0.011904
820.8	0.012015
820.9	0.012138
821	0.012253
821.1	0.012382
821.2	0.012503
821.3	0.012636
821.4	0.012762
821.5	0.012899
821.6	0.013027
821.7	0.013164
821.8	0.013291
821.9	0.013428
822	0.013557
822.1	0.013699
822.2	0.013834
822.3	0.013982
822.4	0.01412
822.5	0.014268
822.6	0.014406
822.7	0.014554
822.8	0.014695
822.9	0.014848
823	0.014993
823.1	0.015146
823.2	0.01529
823.3	0.015446
823.4	0.015594
823.5	0.015751
823.6	0.015901
823.7	0.016063
823.8	0.016216
823.9	0.016379
824	0.016535
824.1	0.0167
824.2	0.016857
824.3	0.017028
824.4	0.017192
824.5	0.017365
824.6	0.017528
824.7	0.017701
824.8	0.017867
824.9	0.018046
825	0.018219
825.1	0.0184
825.2	0.018572
825.3	0.018751
825.4	0.018924
825.5	0.019105
825.6	0.019281
825.7	0.01947
825.8	0.019656
825.9	0.019851
826	0.02004
826.1	0.020235
826.2	0.020422
826.3	0.020615
826.4	0.0208
826.5	0.020991
826.6	0.021177
826.7	0.02137
826.8	0.021561
826.9	0.021757
827	0.021954
827.1	0.022157
827.2	0.022364
827.3	0.022577
827.4	0.022792
827.5	0.023014
827.6	0.023237
827.7	0.023466
827.8	0.023697
827.9	0.023933
828	0.02417
828.1	0.024413
828.2	0.024658
828.3	0.024906
828.4	0.025155
828.5	0.025408
828.6	0.025663
828.7	0.025922
828.8	0.026184
828.9	0.026449
829	0.026715
829.1	0.026983
829.2	0.027251
829.3	0.027519
829.4	0.027786
829.5	0.028049
829.6	0.02831
829.7	0.028566
829.8	0.028823
829.9	0.029076
830	0.029335
830.1	0.029597
830.2	0.029865
830.3	0.03013
830.4	0.0304
830.5	0.030663
830.6	0.030929
830.7	0.031189
830.8	0.031457
830.9	0.031727
831	0.032006
831.1	0.032281
831.2	0.032563
831.3	0.032841
831.4	0.033131
831.5	0.033421
831.6	0.033716
831.7	0.034001
831.8	0.034295
831.9	0.034585
832	0.034879
832.1	0.035167
832.2	0.035465
832.3	0.035752
832.4	0.036048
832.5	0.036341
832.6	0.036642
832.7	0.03693
832.8	0.037227
832.9	0.03752
833	0.037825
833.1	0.03812
833.2	0.038421
833.3	0.03871
833.4	0.039005
833.5	0.039294
833.6	0.039601
833.7	0.039903
833.8	0.040218
833.9	0.040523
834	0.040836
834.1	0.041134
834.2	0.04144
834.3	0.041732
834.4	0.042037
834.5	0.042327
834.6	0.042635
834.7	0.042931
834.8	0.043249
834.9	0.043556
835	0.043888
835.1	0.044209
835.2	0.044553
835.3	0.044883
835.4	0.045235
835.5	0.045569
835.6	0.045924
835.7	0.046259
835.8	0.046612
835.9	0.046943
836	0.047292
836.1	0.047622
836.2	0.047974
836.3	0.048302
836.4	0.048649
836.5	0.048977
836.6	0.049328
836.7	0.049659
836.8	0.050014
836.9	0.050353
837	0.050716
837.1	0.051063
837.2	0.051438
837.3	0.051803
837.4	0.052193
837.5	0.052567
837.6	0.052959
837.7	0.053325
837.8	0.053706
837.9	0.054062
838	0.054434
838.1	0.05478
838.2	0.055146
838.3	0.055493
838.4	0.055864
838.5	0.056222
838.6	0.056603
838.7	0.056965
838.8	0.057342
838.9	0.057692
839	0.058064
839.1	0.058419
839.2	0.0588
839.3	0.059167
839.4	0.059556
839.5	0.059921
839.6	0.060309
839.7	0.060677
839.8	0.061074
839.9	0.061451
840	0.061846
840.1	0.062217
840.2	0.062616
840.3	0.062995
840.4	0.063394
840.5	0.063773
840.6	0.064175
840.7	0.06455
840.8	0.064953
840.9	0.06534
841	0.065744
841.1	0.066117
841.2	0.066515
841.3	0.066899
841.4	0.067312
841.5	0.067704
841.6	0.068113
841.7	0.068493
841.8	0.068892
841.9	0.069267
842	0.069676
842.1	0.07007
842.2	0.070497
842.3	0.070904
842.4	0.071334
842.5	0.071737
842.6	0.072154
842.7	0.072541
842.8	0.072943
842.9	0.073318
843	0.073719
843.1	0.074092
843.2	0.074499
843.3	0.07488
843.4	0.075302
843.5	0.075699
843.6	0.076142
843.7	0.076563
843.8	0.07703
843.9	0.077472
844	0.07796
844.1	0.078422
844.2	0.078927
844.3	0.079405
844.4	0.079927
844.5	0.080422
844.6	0.080955
844.7	0.081464
844.8	0.08201
844.9	0.082531
845	0.083087
845.1	0.083622
845.2	0.084186
845.3	0.084724
845.4	0.085287
845.5	0.085824
845.6	0.086379
845.7	0.086902
845.8	0.087442
845.9	0.087947
846	0.088466
846.1	0.088949
846.2	0.089452
846.3	0.089921
846.4	0.090422
846.5	0.090914
846.6	0.091434
846.7	0.091934
846.8	0.09245
846.9	0.092933
847	0.093428
847.1	0.093893
847.2	0.094383
847.3	0.094867
847.4	0.09537
847.5	0.095853
847.6	0.096344
847.7	0.096805
847.8	0.097272
847.9	0.097715
848	0.098167
848.1	0.098591
848.2	0.099034
848.3	0.099472
848.4	0.099933
848.5	0.10037
848.6	0.10083
848.7	0.10129
848.8	0.10176
848.9	0.10221
849	0.10269
849.1	0.10314
849.2	0.1036
849.3	0.10405
849.4	0.10453
849.5	0.105
849.6	0.10547
849.7	0.10591
849.8	0.10638
849.9	0.10684
850	0.10733
850.1	0.10781
850.2	0.1083
850.3	0.10876
850.4	0.10924
850.5	0.10969
850.6	0.11016
850.7	0.11061
850.8	0.1111
850.9	0.11158
851	0.11209
851.1	0.1126
851.2	0.11313
851.3	0.11365
851.4	0.11418
851.5	0.11469
851.6	0.11519
851.7	0.11568
851.8	0.11616
851.9	0.11662
852	0.11707
852.1	0.11751
852.2	0.11794
852.3	0.11836
852.4	0.11877
852.5	0.11918
852.6	0.11958
852.7	0.11997
852.8	0.12035
852.9	0.12074
853	0.12113
853.1	0.12151
853.2	0.12189
853.3	0.12226
853.4	0.12264
853.5	0.12299
853.6	0.12337
853.7	0.12373
853.8	0.12411
853.9	0.12447
854	0.12486
854.1	0.12524
854.2	0.12565
854.3	0.12607
854.4	0.12651
854.5	0.12696
854.6	0.12741
854.7	0.12784
854.8	0.12827
854.9	0.12868
855	0.12909
855.1	0.1295
855.2	0.12994
855.3	0.13038
855.4	0.13084
855.5	0.13128
855.6	0.13172
855.7	0.13213
855.8	0.13256
855.9	0.133
856	0.13346
856.1	0.13391
856.2	0.13438
856.3	0.13484
856.4	0.13533
856.5	0.13582
856.6	0.13631
856.7	0.13676
856.8	0.13723
856.9	0.1377
857	0.13816
857.1	0.13863
857.2	0.1391
857.3	0.13954
857.4	0.14
857.5	0.14045
857.6	0.14091
857.7	0.14134
857.8	0.14178
857.9	0.14224
858	0.14272
858.1	0.14317
858.2	0.14362
858.3	0.14405
858.4	0.14449
858.5	0.14491
858.6	0.14537
858.7	0.14584
858.8	0.14632
858.9	0.14679
859	0.14725
859.1	0.1477
859.2	0.14813
859.3	0.14855
859.4	0.14896
859.5	0.14935
859.6	0.14976
859.7	0.15015
859.8	0.15058
859.9	0.15098
860	0.15145
860.1	0.1519
860.2	0.15241
860.3	0.1529
860.4	0.15344
860.5	0.15396
860.6	0.15454
860.7	0.15508
860.8	0.15568
860.9	0.15623
861	0.15683
861.1	0.1574
861.2	0.15801
861.3	0.15858
861.4	0.15919
861.5	0.15976
861.6	0.16038
861.7	0.16097
861.8	0.1616
861.9	0.16221
862	0.16286
862.1	0.16348
862.2	0.16414
862.3	0.16477
862.4	0.16542
862.5	0.16604
862.6	0.16668
862.7	0.16728
862.8	0.1679
862.9	0.16846
863	0.16904
863.1	0.16958
863.2	0.17015
863.3	0.17073
863.4	0.17135
863.5	0.17195
863.6	0.17256
863.7	0.17314
863.8	0.17371
863.9	0.17424
864	0.17482
864.1	0.1754
864.2	0.17598
864.3	0.17654
864.4	0.1771
864.5	0.17763
864.6	0.17816
864.7	0.17865
864.8	0.17915
864.9	0.17965
865	0.18017
865.1	0.18068
865.2	0.18118
865.3	0.1817
865.4	0.18223
865.5	0.18273
865.6	0.18325
865.7	0.18376
865.8	0.18426
865.9	0.18478
866	0.18531
866.1	0.18583
866.2	0.18633
866.3	0.18682
866.4	0.18731
866.5	0.18783
866.6	0.18836
866.7	0.18888
866.8	0.18938
866.9	0.18986
867	0.19033
867.1	0.1908
867.2	0.19129
867.3	0.19179
867.4	0.19232
867.5	0.19287
867.6	0.19342
867.7	0.19397
867.8	0.19447
867.9	0.19496
868	0.19542
868.1	0.19588
868.2	0.1963
868.3	0.19672
868.4	0.19713
868.5	0.19753
868.6	0.19795
868.7	0.19837
868.8	0.1988
868.9	0.19924
869	0.19971
869.1	0.20018
869.2	0.20067
869.3	0.20117
869.4	0.20168
869.5	0.20221
869.6	0.20275
869.7	0.2033
869.8	0.20385
869.9	0.20441
870	0.20496
870.1	0.20552
870.2	0.20607
870.3	0.2066
870.4	0.20712
870.5	0.20761
870.6	0.2081
870.7	0.20855
870.8	0.20901
870.9	0.20943
871	0.20985
871.1	0.21022
871.2	0.2106
871.3	0.21098
871.4	0.21138
871.5	0.2118
871.6	0.21224
871.7	0.21266
871.8	0.21309
871.9	0.21348
872	0.21387
872.1	0.21423
872.2	0.21461
872.3	0.21502
872.4	0.21546
872.5	0.21587
872.6	0.21629
872.7	0.21667
872.8	0.21704
872.9	0.21737
873	0.21772
873.1	0.21803
873.2	0.21838
873.3	0.21875
873.4	0.21913
873.5	0.21947
873.6	0.21985
873.7	0.22023
873.8	0.22061
873.9	0.22098
874	0.22139
874.1	0.22175
874.2	0.22214
874.3	0.22255
874.4	0.22299
874.5	0.22337
874.6	0.22377
874.7	0.22415
874.8	0.22459
874.9	0.22502
875	0.22548
875.1	0.22591
875.2	0.22633
875.3	0.22671
875.4	0.2271
875.5	0.22746
875.6	0.22788
875.7	0.22831
875.8	0.22877
875.9	0.22924
876	0.22972
876.1	0.23018
876.2	0.23061
876.3	0.23104
876.4	0.23143
876.5	0.23181
876.6	0.23218
876.7	0.23252
876.8	0.23287
876.9	0.23322
877	0.23359
877.1	0.23395
877.2	0.23435
877.3	0.23474
877.4	0.23517
877.5	0.23559
877.6	0.23606
877.7	0.23652
877.8	0.23703
877.9	0.23753
878	0.23807
878.1	0.2386
878.2	0.23915
878.3	0.2397
878.4	0.24025
878.5	0.2408
878.6	0.24134
878.7	0.24187
878.8	0.24239
878.9	0.24288
879	0.24338
879.1	0.24382
879.2	0.24427
879.3	0.24468
879.4	0.2451
879.5	0.24549
879.6	0.24592
879.7	0.24635
879.8	0.24683
879.9	0.24733
880	0.24784
880.1	0.24832
880.2	0.24881
880.3	0.24925
880.4	0.2497
880.5	0.25014
880.6	0.25061
880.7	0.25111
880.8	0.25161
880.9	0.25207
881	0.25251
881.1	0.25293
881.2	0.25334
881.3	0.25372
881.4	0.25409
881.5	0.25443
881.6	0.25479
881.7	0.25518
881.8	0.25558
881.9	0.25597
882	0.25639
882.1	0.25679
882.2	0.2572
882.3	0.25764
882.4	0.25809
882.5	0.2585
882.6	0.25894
882.7	0.2594
882.8	0.25987
882.9	0.26029
883	0.26072
883.1	0.26113
883.2	0.2616
883.3	0.26208
883.4	0.26259
883.5	0.26307
883.6	0.26353
883.7	0.26395
883.8	0.26439
883.9	0.2648
884	0.26529
884.1	0.26575
884.2	0.26628
884.3	0.26683
884.4	0.26742
884.5	0.268
884.6	0.26858
884.7	0.26914
884.8	0.26967
884.9	0.27016
885	0.27061
885.1	0.27106
885.2	0.27145
885.3	0.27186
885.4	0.27222
885.5	0.27259
885.6	0.27293
885.7	0.27328
885.8	0.27361
885.9	0.27396
886	0.27429
886.1	0.27465
886.2	0.27499
886.3	0.27535
886.4	0.27569
886.5	0.27604
886.6	0.27637
886.7	0.27669
886.8	0.27702
886.9	0.27731
887	0.27762
887.1	0.27792
887.2	0.27823
887.3	0.2785
887.4	0.2788
887.5	0.27906
887.6	0.27936
887.7	0.27966
887.8	0.28
887.9	0.28036
888	0.28076
888.1	0.28116
888.2	0.28156
888.3	0.28194
888.4	0.28233
888.5	0.28267
888.6	0.28304
888.7	0.28343
888.8	0.28386
888.9	0.28429
889	0.28473
889.1	0.28512
889.2	0.28553
889.3	0.28592
889.4	0.28635
889.5	0.28679
889.6	0.28728
889.7	0.28777
889.8	0.28826
889.9	0.28872
890	0.28919
890.1	0.28968
890.2	0.29014
890.3	0.29059
890.4	0.29106
890.5	0.29151
890.6	0.29198
890.7	0.29246
890.8	0.29295
890.9	0.29338
891	0.29384
891.1	0.29433
891.2	0.29484
891.3	0.2953
891.4	0.29576
891.5	0.2962
891.6	0.29667
891.7	0.29716
891.8	0.2977
891.9	0.29822
892	0.29872
892.1	0.29918
892.2	0.29964
892.3	0.30006
892.4	0.30051
892.5	0.30096
892.6	0.30146
892.7	0.30198
892.8	0.30254
892.9	0.30312
893	0.30369
893.1	0.30428
893.2	0.30482
893.3	0.30537
893.4	0.30583
893.5	0.3063
893.6	0.30669
893.7	0.3071
893.8	0.30743
893.9	0.30779
894	0.30808
894.1	0.30842
894.2	0.30869
894.3	0.30899
894.4	0.30923
894.5	0.3095
894.6	0.30976
894.7	0.31004
894.8	0.31028
894.9	0.31053
895	0.31076
895.1	0.31099
895.2	0.31122
895.3	0.31144
895.4	0.31167
895.5	0.31186
895.6	0.31206
895.7	0.31221
895.8	0.31239
895.9	0.31255
896	0.31277
896.1	0.31302
896.2	0.31332
896.3	0.31365
896.4	0.31399
896.5	0.31433
896.6	0.31466
896.7	0.31495
896.8	0.31523
896.9	0.31546
897	0.31574
897.1	0.31605
897.2	0.3164
897.3	0.31674
897.4	0.31711
897.5	0.3174
897.6	0.31772
897.7	0.318
897.8	0.31836
897.9	0.31873
898	0.31915
898.1	0.31954
898.2	0.31992
898.3	0.32023
898.4	0.32062
898.5	0.32099
898.6	0.3214
898.7	0.3218
898.8	0.32227
898.9	0.32263
899	0.3231
899.1	0.32354
899.2	0.32405
899.3	0.32447
899.4	0.32502
899.5	0.32554
899.6	0.32616
899.7	0.32666
899.8	0.32725
899.9	0.32774
900	0.32839
900.1	0.329
900.2	0.32975
900.3	0.33041
900.4	0.33116
900.5	0.33179
900.6	0.33255
900.7	0.3332
900.8	0.33403
900.9	0.33475
901	0.33569
901.1	0.33654
901.2	0.33764
901.3	0.33865
901.4	0.33987
901.5	0.34095
901.6	0.34223
901.7	0.34333
901.8	0.34458
901.9	0.34568
902	0.34695
902.1	0.34806
902.2	0.34935
902.3	0.3505
902.4	0.35186
902.5	0.35307
902.6	0.35451
902.7	0.35578
902.8	0.35736
902.9	0.35875
903	0.36048
903.1	0.36198
903.2	0.36385
903.3	0.3655
903.4	0.36754
903.5	0.36931
903.6	0.37149
903.7	0.37336
903.8	0.37566
903.9	0.37765
904	0.38009
904.1	0.38226
904.2	0.38488
904.3	0.38727
904.4	0.39011
904.5	0.39293
904.6	0.39623
904.7	0.39948
904.8	0.40313
904.9	0.40669
905	0.4106
905.1	0.41444
905.2	0.41854
905.3	0.42258
905.4	0.42696
905.5	0.43192
905.6	0.43736
905.7	0.44325
905.8	0.4495
905.9	0.45621
906	0.46317
906.1	0.47071
906.2	0.47838
906.3	0.48661
906.4	0.49492
906.5	0.50451
906.6	0.5143
906.7	0.52538
906.8	0.53659
906.9	0.54907
907	0.56156
907.1	0.57548
907.2	0.58911
907.3	0.60406
907.4	0.61884
907.5	0.63573
907.6	0.65263
907.7	0.67175
907.8	0.69086
907.9	0.71212
908	0.73309
908.1	0.75616
908.2	0.77902
908.3	0.80408
908.4	0.82905
908.5	0.85658
908.6	0.88397
908.7	0.91379
908.8	0.94337
908.9	0.97522
909	1.007
909.1	1.0411
909.2	1.0756
909.3	1.1124
909.4	1.1498
909.5	1.1888
909.6	1.2284
909.7	1.2696
909.8	1.3116
909.9	1.3553
910	1.4001
910.1	1.4464
910.2	1.4944
910.3	1.544
910.4	1.5956
910.5	1.6468
910.6	1.7
910.7	1.7531
910.8	1.8092
910.9	1.8654
911	1.9257
911.1	1.9862
911.2	2.0521
911.3	2.1188
911.4	2.1921
911.5	2.2638
911.6	2.3427
911.7	2.421
911.8	2.5084
911.9	2.5967
912	2.6961
912.1	2.798
912.2	2.9131
912.3	3.0337
912.4	3.1695
912.5	3.3106
912.6	3.4683
912.7	3.6363
912.8	3.8254
912.9	4.031
913	4.2659
913.1	4.5267
913.2	4.8303
913.3	5.1775
913.4	5.5826
913.5	6.0549
913.6	6.5983
913.7	7.2496
913.8	8.0112
913.9	8.949
914	10.037
914.1	11.278
914.2	12.821
914.3	15.173
914.4	18.479
914.5	22.486
914.6	26.868
914.7	31.283
914.8	35.486
914.9	39.17
915	42.066
915.1	44.026
915.2	45.054
915.3	45.394
915.4	45.101
915.5	44.44
915.6	43.402
915.7	42.101
915.8	40.589
915.9	38.895
916	37.13
916.1	35.343
916.2	33.655
916.3	32.106
916.4	30.714
916.5	29.439
916.6	28.246
916.7	27.081
916.8	25.918
916.9	24.717
917	23.47
917.1	22.169
917.2	20.832
917.3	19.485
917.4	18.154
917.5	16.867
917.6	15.636
917.7	14.471
917.8	13.377
917.9	12.354
918	11.405
918.1	10.525
918.2	9.7143
918.3	8.9647
918.4	8.2776
918.5	7.6477
918.6	7.0727
918.7	6.5454
918.8	6.0652
918.9	5.6247
919	5.2248
919.1	4.8586
919.2	4.5269
919.3	4.2218
919.4	3.9459
919.5	3.6952
919.6	3.4696
919.7	3.2637
919.8	3.0787
919.9	2.9095
920	2.7582
920.1	2.6196
920.2	2.4963
920.3	2.3827
920.4	2.2822
920.5	2.192
920.6	2.1134
920.7	2.0425
920.8	1.9811
920.9	1.9256
921	1.8782
921.1	1.8358
921.2	1.8003
921.3	1.7683
921.4	1.7428
921.5	1.7218
921.6	1.7069
921.7	1.6956
921.8	1.6894
921.9	1.6862
922	1.6871
922.1	1.6902
922.2	1.6969
922.3	1.7061
922.4	1.7184
922.5	1.7334
922.6	1.7508
922.7	1.7704
922.8	1.7918
922.9	1.8154
923	1.8402
923.1	1.8672
923.2	1.8952
923.3	1.926
923.4	1.9572
923.5	1.9894
923.6	2.0212
923.7	2.0549
923.8	2.0877
923.9	2.1224
924	2.1564
924.1	2.1922
924.2	2.2267
924.3	2.2633
924.4	2.2986
924.5	2.3339
924.6	2.3669
924.7	2.4002
924.8	2.4313
924.9	2.4629
925	2.4927
925.1	2.5231
925.2	2.552
925.3	2.5823
925.4	2.6107
925.5	2.6376
925.6	2.6614
925.7	2.6843
925.8	2.7046
925.9	2.7246
926	2.742
926.1	2.7592
926.2	2.7742
926.3	2.7894
926.4	2.8023
926.5	2.813
926.6	2.8208
926.7	2.8273
926.8	2.8318
926.9	2.8353
927	2.837
927.1	2.8377
927.2	2.8368
927.3	2.8354
927.4	2.8325
927.5	2.8277
927.6	2.821
927.7	2.8131
927.8	2.8037
927.9	2.7933
928	2.7816
928.1	2.7692
928.2	2.7553
928.3	2.7412
928.4	2.7255
928.5	2.7092
928.6	2.6913
928.7	2.6729
928.8	2.6531
928.9	2.6331
929	2.6119
929.1	2.5905
929.2	2.5679
929.3	2.5454
929.4	2.5218
929.5	2.4984
929.6	2.4739
929.7	2.4501
929.8	2.4248
929.9	2.3999
930	2.3735
930.1	2.3476
930.2	2.3203
930.3	2.294
930.4	2.2666
930.5	2.2401
930.6	2.2121
930.7	2.1847
930.8	2.1559
930.9	2.128
931	2.0988
931.1	2.071
931.2	2.042
931.3	2.0145
931.4	1.9858
931.5	1.9579
931.6	1.9281
931.7	1.8993
931.8	1.8692
931.9	1.8404
932	1.8101
932.1	1.7813
932.2	1.7513
932.3	1.7225
932.4	1.6928
932.5	1.6639
932.6	1.6336
932.7	1.6042
932.8	1.5739
932.9	1.5449
933	1.5152
933.1	1.4866
933.2	1.4574
933.3	1.4293
933.4	1.4008
933.5	1.3727
933.6	1.3444
933.7	1.3166
933.8	1.2889
933.9	1.2617
934	1.2347
934.1	1.2082
934.2	1.1821
934.3	1.1565
934.4	1.1317
934.5	1.1066
934.6	1.0824
934.7	1.058
934.8	1.0349
934.9	1.0116
935	0.98983
935.1	0.96787
935.2	0.94752
935.3	0.92698
935.4	0.90816
935.5	0.88884
935.6	0.87121
935.7	0.85306
935.8	0.8366
935.9	0.81961
936	0.80435
936.1	0.78857
936.2	0.77446
936.3	0.75976
936.4	0.74669
936.5	0.73328
936.6	0.72147
936.7	0.70931
936.8	0.69863
936.9	0.68758
937	0.67782
937.1	0.66766
937.2	0.6586
937.3	0.64901
937.4	0.64053
937.5	0.63186
937.6	0.62437
937.7	0.61652
937.8	0.6097
937.9	0.60252
938	0.59625
938.1	0.58974
938.2	0.58407
938.3	0.5781
938.4	0.57286
938.5	0.56753
938.6	0.5629
938.7	0.55806
938.8	0.55385
938.9	0.54956
939	0.54583
939.1	0.54199
939.2	0.53856
939.3	0.53488
939.4	0.53159
939.5	0.52825
939.6	0.5253
939.7	0.52225
939.8	0.51955
939.9	0.5168
940	0.51443
940.1	0.51196
940.2	0.50973
940.3	0.50746
940.4	0.50538
940.5	0.50331
940.6	0.50149
940.7	0.49963
940.8	0.49791
940.9	0.49621
941	0.4947
941.1	0.49317
941.2	0.49171
941.3	0.49019
941.4	0.48878
941.5	0.48748
941.6	0.48628
941.7	0.48511
941.8	0.48396
941.9	0.48281
942	0.48169
942.1	0.48057
942.2	0.47953
942.3	0.47854
942.4	0.47762
942.5	0.47679
942.6	0.47597
942.7	0.47523
942.8	0.47441
942.9	0.47364
943	0.47275
943.1	0.47193
943.2	0.47103
943.3	0.47017
943.4	0.46928
943.5	0.46844
943.6	0.46764
943.7	0.46687
943.8	0.46619
943.9	0.46557
944	0.46501
944.1	0.46448
944.2	0.46402
944.3	0.46357
944.4	0.46321
944.5	0.46291
944.6	0.46266
944.7	0.46242
944.8	0.46221
944.9	0.46202
945	0.46183
945.1	0.46169
945.2	0.4615
945.3	0.46137
945.4	0.46117
945.5	0.46101
945.6	0.46077
945.7	0.46057
945.8	0.46029
945.9	0.46003
946	0.45971
946.1	0.45934
946.2	0.45891
946.3	0.45847
946.4	0.45801
946.5	0.45765
946.6	0.45727
946.7	0.45699
946.8	0.45664
946.9	0.45632
947	0.45589
947.1	0.45546
947.2	0.45491
947.3	0.4545
947.4	0.45402
947.5	0.45365
947.6	0.45312
947.7	0.45265
947.8	0.45202
947.9	0.45144
948	0.4507
948.1	0.45003
948.2	0.44925
948.3	0.44862
948.4	0.44787
948.5	0.44718
948.6	0.44638
948.7	0.4457
948.8	0.44483
948.9	0.4441
949	0.44321
949.1	0.44236
949.2	0.44138
949.3	0.44059
949.4	0.43962
949.5	0.43871
949.6	0.43761
949.7	0.43662
949.8	0.43551
949.9	0.43454
950	0.43332
950.1	0.4322
950.2	0.43085
950.3	0.42963
950.4	0.42824
950.5	0.42696
950.6	0.42552
950.7	0.42423
950.8	0.42272
950.9	0.42134
951	0.41968
951.1	0.41813
951.2	0.4163
951.3	0.41457
951.4	0.41257
951.5	0.41063
951.6	0.40852
951.7	0.40649
951.8	0.40432
951.9	0.40223
952	0.40007
952.1	0.39797
952.2	0.39581
952.3	0.39373
952.4	0.39156
952.5	0.38941
952.6	0.38713
952.7	0.38485
952.8	0.38245
952.9	0.38006
953	0.37756
953.1	0.37511
953.2	0.37256
953.3	0.37005
953.4	0.36746
953.5	0.36481
953.6	0.36201
953.7	0.3592
953.8	0.35627
953.9	0.35336
954	0.35036
954.1	0.34735
954.2	0.34427
954.3	0.34117
954.4	0.33801
954.5	0.33466
954.6	0.33123
954.7	0.32762
954.8	0.324
954.9	0.32027
955	0.31661
955.1	0.31288
955.2	0.30927
955.3	0.3056
955.4	0.30203
955.5	0.29821
955.6	0.29444
955.7	0.29045
955.8	0.28661
955.9	0.28264
956	0.27886
956.1	0.27493
956.2	0.2712
956.3	0.26731
956.4	0.26365
956.5	0.25981
956.6	0.25614
956.7	0.25227
956.8	0.24862
956.9	0.24481
957	0.2412
957.1	0.23745
957.2	0.23392
957.3	0.23025
957.4	0.2268
957.5	0.22328
957.6	0.21998
957.7	0.21655
957.8	0.21333
957.9	0.21004
958	0.20697
958.1	0.20383
958.2	0.20085
958.3	0.19779
958.4	0.1949
958.5	0.19201
958.6	0.18934
958.7	0.18669
958.8	0.1842
958.9	0.18173
959	0.17936
959.1	0.177
959.2	0.17473
959.3	0.17246
959.4	0.17028
959.5	0.16816
959.6	0.16618
959.7	0.16426
959.8	0.16246
959.9	0.16072
960	0.15908
960.1	0.1575
960.2	0.15599
960.3	0.15452
960.4	0.1531
960.5	0.15176
960.6	0.15046
960.7	0.14924
960.8	0.14803
960.9	0.1469
961	0.14576
961.1	0.14469
961.2	0.14361
961.3	0.14258
961.4	0.14155
961.5	0.14061
961.6	0.13967
961.7	0.13883
961.8	0.13795
961.9	0.13717
962	0.13636
962.1	0.13565
962.2	0.13491
962.3	0.13427
962.4	0.13359
962.5	0.13304
962.6	0.13245
962.7	0.13197
962.8	0.13144
962.9	0.131
963	0.13051
963.1	0.13009
963.2	0.1296
963.3	0.12919
963.4	0.12872
963.5	0.12835
963.6	0.12793
963.7	0.12763
963.8	0.12726
963.9	0.12698
964	0.12662
964.1	0.12633
964.2	0.12597
964.3	0.12572
964.4	0.1254
964.5	0.12519
964.6	0.12491
964.7	0.12473
964.8	0.12449
964.9	0.12433
965	0.12407
965.1	0.12389
965.2	0.12364
965.3	0.12347
965.4	0.12321
965.5	0.12305
965.6	0.12279
965.7	0.12261
965.8	0.12236
965.9	0.12219
966	0.12192
966.1	0.12173
966.2	0.12145
966.3	0.12127
966.4	0.12101
966.5	0.1208
966.6	0.1205
966.7	0.12026
966.8	0.11996
966.9	0.11972
967	0.11943
967.1	0.11921
967.2	0.11893
967.3	0.1187
967.4	0.1184
967.5	0.11813
967.6	0.11779
967.7	0.11747
967.8	0.1171
967.9	0.11674
968	0.11636
968.1	0.116
968.2	0.11564
968.3	0.1153
968.4	0.11495
968.5	0.11461
968.6	0.11426
968.7	0.1139
968.8	0.11354
968.9	0.11317
969	0.11279
969.1	0.11241
969.2	0.11202
969.3	0.11163
969.4	0.11124
969.5	0.1108
969.6	0.11035
969.7	0.10986
969.8	0.10938
969.9	0.10886
970	0.10835
970.1	0.1078
970.2	0.10728
970.3	0.10674
970.4	0.10623
970.5	0.10565
970.6	0.10508
970.7	0.10443
970.8	0.10379
970.9	0.10308
971	0.1024
971.1	0.10162
971.2	0.1009
971.3	0.10009
971.4	0.099338
971.5	0.098479
971.6	0.097675
971.7	0.096792
971.8	0.095967
971.9	0.095056
972	0.094203
972.1	0.093251
972.2	0.092364
972.3	0.09141
972.4	0.090536
972.5	0.089585
972.6	0.088697
972.7	0.087725
972.8	0.086817
972.9	0.085827
973	0.084906
973.1	0.083914
973.2	0.083008
973.3	0.082044
973.4	0.081154
973.5	0.080211
973.6	0.079348
973.7	0.078432
973.8	0.077596
973.9	0.076723
974	0.075913
974.1	0.075054
974.2	0.074269
974.3	0.073447
974.4	0.072686
974.5	0.071903
974.6	0.071194
974.7	0.070471
974.8	0.069819
974.9	0.069146
975	0.068525
975.1	0.067879
975.2	0.067287
975.3	0.06667
975.4	0.066115
975.5	0.065564
975.6	0.065081
975.7	0.064598
975.8	0.064164
975.9	0.06372
976	0.063315
976.1	0.062893
976.2	0.062512
976.3	0.062114
976.4	0.061764
976.5	0.061412
976.6	0.061122
976.7	0.060827
976.8	0.060591
976.9	0.060348
977	0.060165
977.1	0.059974
977.2	0.059837
977.3	0.059681
977.4	0.059577
977.5	0.059465
977.6	0.059409
977.7	0.059339
977.8	0.059321
977.9	0.059283
978	0.059293
978.1	0.05928
978.2	0.059314
978.3	0.059326
978.4	0.059387
978.5	0.059434
978.6	0.059534
978.7	0.059615
978.8	0.059749
978.9	0.059866
979	0.060035
979.1	0.060185
979.2	0.060383
979.3	0.06055
979.4	0.060768
979.5	0.060954
979.6	0.061193
979.7	0.061395
979.8	0.061651
979.9	0.061868
980	0.06215
980.1	0.062401
980.2	0.062718
980.3	0.063
980.4	0.063345
980.5	0.063645
980.6	0.06401
980.7	0.064331
980.8	0.064731
980.9	0.065094
981	0.065534
981.1	0.065927
981.2	0.066397
981.3	0.066811
981.4	0.067305
981.5	0.067753
981.6	0.068293
981.7	0.068775
981.8	0.069344
981.9	0.069864
982	0.070475
982.1	0.071022
982.2	0.071661
982.3	0.07224
982.4	0.072906
982.5	0.07353
982.6	0.074262
982.7	0.074945
982.8	0.075718
982.9	0.076441
983	0.077261
983.1	0.078048
983.2	0.07892
983.3	0.079743
983.4	0.080636
983.5	0.081501
983.6	0.082447
983.7	0.083381
983.8	0.084389
983.9	0.085405
984	0.086476
984.1	0.087562
984.2	0.08866
984.3	0.089763
984.4	0.090871
984.5	0.09213
984.6	0.09343
984.7	0.09489
984.8	0.09636
984.9	0.098012
985	0.099635
985.1	0.10147
985.2	0.10323
985.3	0.10519
985.4	0.1071
985.5	0.10956
985.6	0.1121
985.7	0.1152
985.8	0.11832
985.9	0.12205
986	0.12573
986.1	0.13009
986.2	0.13434
986.3	0.13928
986.4	0.14411
986.5	0.15006
986.6	0.15601
986.7	0.16315
986.8	0.17026
986.9	0.17864
987	0.18695
987.1	0.19663
987.2	0.20619
987.3	0.21721
987.4	0.22811
987.5	0.2406
987.6	0.25292
987.7	0.26691
987.8	0.28075
987.9	0.29637
988	0.31187
988.1	0.32931
988.2	0.34673
988.3	0.36622
988.4	0.38551
988.5	0.406
988.6	0.42589
988.7	0.44697
988.8	0.46756
988.9	0.48943
989	0.51096
989.1	0.53364
989.2	0.55607
989.3	0.57962
989.4	0.60275
989.5	0.62541
989.6	0.64707
989.7	0.66824
989.8	0.68865
989.9	0.70859
990	0.72813
990.1	0.74703
990.2	0.76569
990.3	0.78395
990.4	0.80192
990.5	0.81762
990.6	0.83268
990.7	0.84572
990.8	0.85829
990.9	0.86902
991	0.8797
991.1	0.88852
991.2	0.89731
991.3	0.90437
991.4	0.91167
991.5	0.91677
991.6	0.92192
991.7	0.92502
991.8	0.92817
991.9	0.92935
992	0.93085
992.1	0.93056
992.2	0.9308
992.3	0.92955
992.4	0.92885
992.5	0.92665
992.6	0.92486
992.7	0.92169
992.8	0.91878
992.9	0.91461
993	0.91073
993.1	0.90575
993.2	0.90116
993.3	0.89564
993.4	0.89067
993.5	0.88466
993.6	0.87923
993.7	0.87288
993.8	0.86717
993.9	0.86064
994	0.85484
994.1	0.84829
994.2	0.84242
994.3	0.83587
994.4	0.82992
994.5	0.82334
994.6	0.81737
994.7	0.81085
994.8	0.80485
994.9	0.7984
995	0.79237
995.1	0.786
995.2	0.78001
995.3	0.7738
995.4	0.7679
995.5	0.76177
995.6	0.75585
995.7	0.74971
995.8	0.74375
995.9	0.7376
996	0.73164
996.1	0.72551
996.2	0.71958
996.3	0.71347
996.4	0.70755
996.5	0.70158
996.6	0.69585
996.7	0.6902
996.8	0.6847
996.9	0.67923
997	0.67385
997.1	0.66846
997.2	0.66308
997.3	0.65774
997.4	0.6525
997.5	0.64743
997.6	0.64237
997.7	0.63744
997.8	0.63245
997.9	0.6275
998	0.62254
998.1	0.61765
998.2	0.61283
998.3	0.6082
998.4	0.60353
998.5	0.59896
998.6	0.59437
998.7	0.58993
998.8	0.58543
998.9	0.58114
999	0.57679
999.1	0.57254
999.2	0.56825
999.3	0.5642
999.4	0.56003
999.5	0.55596
999.6	0.55183
999.7	0.54788
999.8	0.54399
999.9	0.54026
1000	0.5365


==> SashaEpoch4down/T-typeCaCurrent.txt <==
0	0.0067272
0.1	0.0060935
0.2	0.0055194
0.3	0.0049983
0.4	0.0045251
0.5	0.0040956
0.6	0.0037059
0.7	0.0033525
0.8	0.003032
0.9	0.0027415
1	0.0024785
1.1	0.0022404
1.2	0.0020249
1.3	0.0018301
1.4	0.0016538
1.5	0.0014943
1.6	0.0013498
1.7	0.001219
1.8	0.0011007
1.9	0.00099368
2	0.00089701
2.1	0.00080973
2.2	0.00073094
2.3	0.00065981
2.4	0.00059565
2.5	0.00053789
2.6	0.00048591
2.7	0.00043912
2.8	0.00039701
2.9	0.00035913
3	0.00032505
3.1	0.00029438
3.2	0.00026674
3.3	0.00024188
3.4	0.00021945
3.5	0.00019916
3.6	0.00018082
3.7	0.00016423
3.8	0.00014924
3.9	0.00013569
4	0.00012344
4.1	0.00011239
4.2	0.0001024
4.3	9.3368e-05
4.4	8.5205e-05
4.5	7.7827e-05
4.6	7.1143e-05
4.7	6.508e-05
4.8	5.9575e-05
4.9	5.4571e-05
5	5.0021e-05
5.1	4.5895e-05
5.2	4.2152e-05
5.3	3.873e-05
5.4	3.5629e-05
5.5	3.2858e-05
5.6	3.037e-05
5.7	2.813e-05
5.8	2.6115e-05
5.9	2.43e-05
6	2.2662e-05
6.1	2.1177e-05
6.2	1.9828e-05
6.3	1.8589e-05
6.4	1.7464e-05
6.5	1.6458e-05
6.6	1.555e-05
6.7	1.4732e-05
6.8	1.3993e-05
6.9	1.332e-05
7	1.2708e-05
7.1	1.2151e-05
7.2	1.1641e-05
7.3	1.1165e-05
7.4	1.0726e-05
7.5	1.0329e-05
7.6	9.9656e-06
7.7	9.6309e-06
7.8	9.3235e-06
7.9	9.0416e-06
8	8.7825e-06
8.1	8.5424e-06
8.2	8.3185e-06
8.3	8.1076e-06
8.4	7.9088e-06
8.5	7.7226e-06
8.6	7.5488e-06
8.7	7.3865e-06
8.8	7.2346e-06
8.9	7.092e-06
9	6.9575e-06
9.1	6.8298e-06
9.2	6.7087e-06
9.3	6.5958e-06
9.4	6.4899e-06
9.5	6.3881e-06
9.6	6.29e-06
9.7	6.1953e-06
9.8	6.1038e-06
9.9	6.0156e-06
10	5.9308e-06
10.1	5.849e-06
10.2	5.7702e-06
10.3	5.6989e-06
10.4	5.634e-06
10.5	5.5696e-06
10.6	5.5064e-06
10.7	5.4447e-06
10.8	5.3842e-06
10.9	5.325e-06
11	5.2672e-06
11.1	5.2105e-06
11.2	5.1547e-06
11.3	5.105e-06
11.4	5.0603e-06
11.5	5.0152e-06
11.6	4.9699e-06
11.7	4.9245e-06
11.8	4.8792e-06
11.9	4.8344e-06
12	4.7901e-06
12.1	4.7465e-06
12.2	4.7035e-06
12.3	4.6642e-06
12.4	4.6275e-06
12.5	4.5895e-06
12.6	4.5505e-06
12.7	4.5106e-06
12.8	4.4699e-06
12.9	4.4288e-06
13	4.3877e-06
13.1	4.3467e-06
13.2	4.306e-06
13.3	4.2664e-06
13.4	4.2273e-06
13.5	4.1875e-06
13.6	4.1466e-06
13.7	4.1048e-06
13.8	4.0631e-06
13.9	4.022e-06
14	3.9808e-06
14.1	3.9392e-06
14.2	3.8968e-06
14.3	3.8541e-06
14.4	3.8113e-06
14.5	3.7684e-06
14.6	3.7255e-06
14.7	3.6826e-06
14.8	3.639e-06
14.9	3.5947e-06
15	3.5508e-06
15.1	3.5071e-06
15.2	3.4628e-06
15.3	3.419e-06
15.4	3.3751e-06
15.5	3.3302e-06
15.6	3.2856e-06
15.7	3.2418e-06
15.8	3.1979e-06
15.9	3.1534e-06
16	3.1089e-06
16.1	3.0652e-06
16.2	3.0219e-06
16.3	2.9784e-06
16.4	2.935e-06
16.5	2.8915e-06
16.6	2.8479e-06
16.7	2.8045e-06
16.8	2.7618e-06
16.9	2.7197e-06
17	2.6783e-06
17.1	2.6371e-06
17.2	2.5964e-06
17.3	2.5555e-06
17.4	2.5144e-06
17.5	2.4739e-06
17.6	2.434e-06
17.7	2.3946e-06
17.8	2.3559e-06
17.9	2.3178e-06
18	2.2804e-06
18.1	2.2438e-06
18.2	2.2079e-06
18.3	2.1716e-06
18.4	2.135e-06
18.5	2.0997e-06
18.6	2.0656e-06
18.7	2.0327e-06
18.8	2.0008e-06
18.9	1.9697e-06
19	1.9395e-06
19.1	1.9101e-06
19.2	1.8814e-06
19.3	1.8521e-06
19.4	1.8225e-06
19.5	1.7943e-06
19.6	1.767e-06
19.7	1.7407e-06
19.8	1.7152e-06
19.9	1.6906e-06
20	1.6667e-06
20.1	1.6435e-06
20.2	1.6211e-06
20.3	1.598e-06
20.4	1.5746e-06
20.5	1.5523e-06
20.6	1.5311e-06
20.7	1.511e-06
20.8	1.4919e-06
20.9	1.474e-06
21	1.4572e-06
21.1	1.4419e-06
21.2	1.4285e-06
21.3	1.4171e-06
21.4	1.4098e-06
21.5	1.41e-06
21.6	1.4214e-06
21.7	1.4492e-06
21.8	1.5037e-06
21.9	1.6013e-06
22	1.7776e-06
22.1	2.0947e-06
22.2	2.6906e-06
22.3	3.8435e-06
22.4	6.2167e-06
22.5	1.1322e-05
22.6	2.2636e-05
22.7	4.7756e-05
22.8	0.00010281
22.9	0.00022077
23	0.00047035
23.1	0.00099002
23.2	0.0020456
23.3	0.0040813
23.4	0.0075355
23.5	0.01245
23.6	0.018046
23.7	0.022833
23.8	0.025255
23.9	0.024124
24	0.020793
24.1	0.018483
24.2	0.018699
24.3	0.021366
24.4	0.025821
24.5	0.031729
24.6	0.039336
24.7	0.048784
24.8	0.060264
24.9	0.073453
25	0.087997
25.1	0.10314
25.2	0.11921
25.3	0.13709
25.4	0.15698
25.5	0.18034
25.6	0.20762
25.7	0.24
25.8	0.27776
25.9	0.32067
26	0.3676
26.1	0.41622
26.2	0.46457
26.3	0.51097
26.4	0.55486
26.5	0.59602
26.6	0.63501
26.7	0.67172
26.8	0.70569
26.9	0.73574
27	0.76112
27.1	0.78121
27.2	0.79641
27.3	0.80753
27.4	0.8158
27.5	0.82238
27.6	0.82795
27.7	0.83291
27.8	0.83746
27.9	0.84152
28	0.84514
28.1	0.84816
28.2	0.85066
28.3	0.85246
28.4	0.85366
28.5	0.85401
28.6	0.85371
28.7	0.85257
28.8	0.85069
28.9	0.84795
29	0.84455
29.1	0.84035
29.2	0.83552
29.3	0.83
29.4	0.82394
29.5	0.81726
29.6	0.81007
29.7	0.80224
29.8	0.79396
29.9	0.78508
30	0.77578
30.1	0.76605
30.2	0.75616
30.3	0.74604
30.4	0.73578
30.5	0.72527
30.6	0.71456
30.7	0.70355
30.8	0.69257
30.9	0.68163
31	0.6708
31.1	0.65991
31.2	0.64909
31.3	0.63811
31.4	0.62728
31.5	0.61671
31.6	0.60634
31.7	0.59595
31.8	0.58587
31.9	0.57596
32	0.5662
32.1	0.55665
32.2	0.54737
32.3	0.53785
32.4	0.52837
32.5	0.51935
32.6	0.51073
32.7	0.50233
32.8	0.49411
32.9	0.48615
33	0.47848
33.1	0.47112
33.2	0.46396
33.3	0.45667
33.4	0.44927
33.5	0.44218
33.6	0.43533
33.7	0.42877
33.8	0.42241
33.9	0.41632
34	0.41042
34.1	0.40479
34.2	0.39924
34.3	0.39356
34.4	0.38768
34.5	0.3821
34.6	0.37664
34.7	0.37142
34.8	0.36626
34.9	0.36126
35	0.3563
35.1	0.35151
35.2	0.34672
35.3	0.34184
35.4	0.33677
35.5	0.33192
35.6	0.3271
35.7	0.32242
35.8	0.31778
35.9	0.31326
36	0.30876
36.1	0.30439
36.2	0.3
36.3	0.29566
36.4	0.29132
36.5	0.28709
36.6	0.28291
36.7	0.27881
36.8	0.27474
36.9	0.27075
37	0.26677
37.1	0.26287
37.2	0.259
37.3	0.25538
37.4	0.25197
37.5	0.24859
37.6	0.24527
37.7	0.24203
37.8	0.23887
37.9	0.23579
38	0.2328
38.1	0.22985
38.2	0.22696
38.3	0.22443
38.4	0.22219
38.5	0.21995
38.6	0.21772
38.7	0.21547
38.8	0.21323
38.9	0.21105
39	0.20897
39.1	0.20695
39.2	0.20498
39.3	0.20325
39.4	0.20172
39.5	0.20012
39.6	0.19849
39.7	0.19684
39.8	0.19516
39.9	0.19346
40	0.19182
40.1	0.19021
40.2	0.1886
40.3	0.18714
40.4	0.18579
40.5	0.18434
40.6	0.1829
40.7	0.18149
40.8	0.18009
40.9	0.17866
41	0.17723
41.1	0.1758
41.2	0.17443
41.3	0.17312
41.4	0.17182
41.5	0.17051
41.6	0.1692
41.7	0.16788
41.8	0.16657
41.9	0.16528
42	0.16402
42.1	0.16279
42.2	0.16159
42.3	0.1604
42.4	0.15922
42.5	0.15805
42.6	0.15688
42.7	0.1557
42.8	0.15454
42.9	0.15338
43	0.15223
43.1	0.15108
43.2	0.14993
43.3	0.14879
43.4	0.14764
43.5	0.1465
43.6	0.14538
43.7	0.14426
43.8	0.14314
43.9	0.14202
44	0.1409
44.1	0.13978
44.2	0.13867
44.3	0.13755
44.4	0.13642
44.5	0.13528
44.6	0.13415
44.7	0.13302
44.8	0.13189
44.9	0.13076
45	0.12962
45.1	0.12849
45.2	0.12737
45.3	0.12623
45.4	0.12509
45.5	0.12395
45.6	0.12282
45.7	0.12169
45.8	0.12056
45.9	0.11942
46	0.11828
46.1	0.11712
46.2	0.11595
46.3	0.11471
46.4	0.11342
46.5	0.11218
46.6	0.11095
46.7	0.10974
46.8	0.10852
46.9	0.10729
47	0.10605
47.1	0.10481
47.2	0.10357
47.3	0.10226
47.4	0.10088
47.5	0.099528
47.6	0.098179
47.7	0.096834
47.8	0.095493
47.9	0.094173
48	0.092867
48.1	0.091566
48.2	0.090253
48.3	0.088866
48.4	0.087443
48.5	0.086072
48.6	0.084752
48.7	0.083519
48.8	0.08236
48.9	0.081272
49	0.080304
49.1	0.079487
49.2	0.078813
49.3	0.078249
49.4	0.077887
49.5	0.077877
49.6	0.078234
49.7	0.078979
49.8	0.080113
49.9	0.081655
50	0.083643
50.1	0.086131
50.2	0.089178
50.3	0.092826
50.4	0.097196
50.5	0.10245
50.6	0.10869
50.7	0.11597
50.8	0.12411
50.9	0.13259
51	0.14025
51.1	0.14557
51.2	0.147
51.3	0.14344
51.4	0.13413
51.5	0.11883
51.6	0.099377
51.7	0.080751
51.8	0.06965
51.9	0.06786
52	0.07215
52.1	0.080126
52.2	0.090583
52.3	0.10264
52.4	0.11537
52.5	0.12787
52.6	0.14028
52.7	0.15279
52.8	0.16599
52.9	0.1803
53	0.19642
53.1	0.21494
53.2	0.23653
53.3	0.26228
53.4	0.29226
53.5	0.32643
53.6	0.36441
53.7	0.40505
53.8	0.44651
53.9	0.48681
54	0.52478
54.1	0.55989
54.2	0.59241
54.3	0.62348
54.4	0.6533
54.5	0.68196
54.6	0.71002
54.7	0.73741
54.8	0.76339
54.9	0.787
55	0.80737
55.1	0.82379
55.2	0.83636
55.3	0.8457
55.4	0.85269
55.5	0.85811
55.6	0.86254
55.7	0.86627
55.8	0.86948
55.9	0.87227
56	0.87468
56.1	0.87665
56.2	0.87818
56.3	0.87921
56.4	0.87964
56.5	0.87918
56.6	0.878
56.7	0.8763
56.8	0.87394
56.9	0.8708
57	0.86708
57.1	0.86271
57.2	0.85762
57.3	0.85201
57.4	0.84588
57.5	0.8391
57.6	0.83174
57.7	0.82396
57.8	0.81591
57.9	0.80748
58	0.7986
58.1	0.7893
58.2	0.7797
58.3	0.76976
58.4	0.7597
58.5	0.7495
58.6	0.73929
58.7	0.72893
58.8	0.71853
58.9	0.70801
59	0.69747
59.1	0.6868
59.2	0.67619
59.3	0.6655
59.4	0.65491
59.5	0.64434
59.6	0.63399
59.7	0.62365
59.8	0.61356
59.9	0.60351
60	0.59374
60.1	0.58403
60.2	0.57461
60.3	0.56519
60.4	0.556
60.5	0.54692
60.6	0.53813
60.7	0.52946
60.8	0.52105
60.9	0.51277
61	0.50477
61.1	0.49683
61.2	0.48913
61.3	0.48126
61.4	0.47338
61.5	0.46578
61.6	0.45849
61.7	0.45144
61.8	0.44464
61.9	0.43809
62	0.43174
62.1	0.42559
62.2	0.41958
62.3	0.41337
62.4	0.40698
62.5	0.40093
62.6	0.39509
62.7	0.38948
62.8	0.38394
62.9	0.37855
63	0.37325
63.1	0.36814
63.2	0.36315
63.3	0.358
63.4	0.35258
63.5	0.34741
63.6	0.34226
63.7	0.33723
63.8	0.33228
63.9	0.32757
64	0.32291
64.1	0.31838
64.2	0.31383
64.3	0.30909
64.4	0.30411
64.5	0.29931
64.6	0.29458
64.7	0.28997
64.8	0.28534
64.9	0.28078
65	0.27627
65.1	0.27188
65.2	0.26748
65.3	0.26322
65.4	0.259
65.5	0.25483
65.6	0.25072
65.7	0.24679
65.8	0.24296
65.9	0.23922
66	0.23558
66.1	0.23212
66.2	0.22885
66.3	0.22599
66.4	0.22341
66.5	0.22086
66.6	0.21838
66.7	0.216
66.8	0.21374
66.9	0.21163
67	0.20966
67.1	0.20785
67.2	0.2062
67.3	0.20496
67.4	0.20402
67.5	0.203
67.6	0.20198
67.7	0.20098
67.8	0.20004
67.9	0.19913
68	0.19827
68.1	0.19747
68.2	0.19674
68.3	0.19628
68.4	0.19598
68.5	0.19552
68.6	0.19497
68.7	0.19435
68.8	0.19371
68.9	0.19304
69	0.19236
69.1	0.19166
69.2	0.19093
69.3	0.19025
69.4	0.1896
69.5	0.18883
69.6	0.18801
69.7	0.18714
69.8	0.18624
69.9	0.18529
70	0.18433
70.1	0.18335
70.2	0.18234
70.3	0.1813
70.4	0.18025
70.5	0.17916
70.6	0.17804
70.7	0.17688
70.8	0.17571
70.9	0.17449
71	0.17323
71.1	0.17197
71.2	0.17069
71.3	0.16943
71.4	0.1682
71.5	0.16698
71.6	0.16574
71.7	0.16448
71.8	0.1632
71.9	0.1619
72	0.16062
72.1	0.15938
72.2	0.15817
72.3	0.15694
72.4	0.15569
72.5	0.15443
72.6	0.15318
72.7	0.15195
72.8	0.15073
72.9	0.14952
73	0.14834
73.1	0.14718
73.2	0.146
73.3	0.14481
73.4	0.14364
73.5	0.1425
73.6	0.14133
73.7	0.14018
73.8	0.13904
73.9	0.13789
74	0.13674
74.1	0.13563
74.2	0.13452
74.3	0.13338
74.4	0.13222
74.5	0.13109
74.6	0.12997
74.7	0.12888
74.8	0.12777
74.9	0.12665
75	0.12553
75.1	0.12439
75.2	0.12326
75.3	0.12213
75.4	0.121
75.5	0.11989
75.6	0.11878
75.7	0.11767
75.8	0.11655
75.9	0.11544
76	0.11432
76.1	0.11319
76.2	0.11206
76.3	0.11089
76.4	0.10968
76.5	0.10848
76.6	0.10728
76.7	0.1061
76.8	0.10491
76.9	0.10373
77	0.10255
77.1	0.10137
77.2	0.10018
77.3	0.098898
77.4	0.097537
77.5	0.096211
77.6	0.094907
77.7	0.093622
77.8	0.092341
77.9	0.09107
78	0.089805
78.1	0.088557
78.2	0.087316
78.3	0.085983
78.4	0.084589
78.5	0.083277
78.6	0.08204
78.7	0.080887
78.8	0.07981
78.9	0.078826
79	0.077943
79.1	0.077169
79.2	0.076511
79.3	0.075903
79.4	0.075421
79.5	0.075234
79.6	0.075337
79.7	0.07574
79.8	0.076448
79.9	0.07746
80	0.078777
80.1	0.080413
80.2	0.082391
80.3	0.084724
80.4	0.087492
80.5	0.090795
80.6	0.094645
80.7	0.099103
80.8	0.10424
80.9	0.11012
81	0.1167
81.1	0.12374
81.2	0.13066
81.3	0.13667
81.4	0.14062
81.5	0.14131
81.6	0.13792
81.7	0.12989
81.8	0.11718
81.9	0.1003
82	0.082542
82.1	0.069546
82.2	0.064691
82.3	0.067096
82.4	0.073357
82.5	0.08161
82.6	0.091119
82.7	0.10103
82.8	0.11088
82.9	0.12054
83	0.1303
83.1	0.14039
83.2	0.1514
83.3	0.16382
83.4	0.1781
83.5	0.19437
83.6	0.21348
83.7	0.23586
83.8	0.26166
83.9	0.29082
84	0.32253
84.1	0.35553
84.2	0.38823
84.3	0.41955
84.4	0.44855
84.5	0.4749
84.6	0.49931
84.7	0.52251
84.8	0.54485
84.9	0.56686
85	0.58859
85.1	0.60999
85.2	0.6306
85.3	0.64985
85.4	0.66693
85.5	0.68111
85.6	0.69225
85.7	0.70047
85.8	0.70648
85.9	0.711
86	0.71464
86.1	0.71777
86.2	0.72052
86.3	0.72302
86.4	0.7252
86.5	0.72699
86.6	0.72832
86.7	0.72914
86.8	0.72942
86.9	0.7292
87	0.72843
87.1	0.72712
87.2	0.72521
87.3	0.7227
87.4	0.71959
87.5	0.71592
87.6	0.71162
87.7	0.70675
87.8	0.7013
87.9	0.69537
88	0.68898
88.1	0.68225
88.2	0.67511
88.3	0.66766
88.4	0.65979
88.5	0.65157
88.6	0.6429
88.7	0.63392
88.8	0.62477
88.9	0.61552
89	0.6061
89.1	0.5965
89.2	0.58672
89.3	0.57678
89.4	0.56677
89.5	0.55676
89.6	0.54673
89.7	0.53663
89.8	0.52653
89.9	0.51643
90	0.50646
90.1	0.49646
90.2	0.4865
90.3	0.47669
90.4	0.467
90.5	0.45726
90.6	0.44772
90.7	0.43833
90.8	0.42903
90.9	0.41973
91	0.41063
91.1	0.40171
91.2	0.39298
91.3	0.38431
91.4	0.37576
91.5	0.36728
91.6	0.35898
91.7	0.35083
91.8	0.34291
91.9	0.33516
92	0.32757
92.1	0.32008
92.2	0.31274
92.3	0.30549
92.4	0.29837
92.5	0.29138
92.6	0.28457
92.7	0.27788
92.8	0.27135
92.9	0.26497
93	0.25877
93.1	0.25268
93.2	0.24678
93.3	0.24101
93.4	0.23537
93.5	0.22988
93.6	0.22455
93.7	0.21935
93.8	0.21428
93.9	0.20934
94	0.20455
94.1	0.19986
94.2	0.1953
94.3	0.19083
94.4	0.18647
94.5	0.18223
94.6	0.17812
94.7	0.17413
94.8	0.17026
94.9	0.16649
95	0.16284
95.1	0.15929
95.2	0.15584
95.3	0.15245
95.4	0.14911
95.5	0.14593
95.6	0.14288
95.7	0.13997
95.8	0.13716
95.9	0.13447
96	0.13188
96.1	0.12939
96.2	0.12697
96.3	0.12448
96.4	0.12194
96.5	0.11955
96.6	0.11728
96.7	0.11514
96.8	0.1131
96.9	0.11116
97	0.10929
97.1	0.10747
97.2	0.10569
97.3	0.10382
97.4	0.10188
97.5	0.10006
97.6	0.098316
97.7	0.096643
97.8	0.095012
97.9	0.093432
98	0.091878
98.1	0.090343
98.2	0.088834
98.3	0.087258
98.4	0.085592
98.5	0.083966
98.6	0.082387
98.7	0.080852
98.8	0.079327
98.9	0.077836
99	0.076382
99.1	0.074947
99.2	0.073536
99.3	0.072178
99.4	0.07089
99.5	0.069677
99.6	0.068542
99.7	0.067508
99.8	0.066603
99.9	0.065851
100	0.065285
100.1	0.064945
100.2	0.064857
100.3	0.065131
100.4	0.065724
100.5	0.066504
100.6	0.067527
100.7	0.068839
100.8	0.070484
100.9	0.072499
101	0.07495
101.1	0.077912
101.2	0.08147
101.3	0.085865
101.4	0.090957
101.5	0.096265
101.6	0.10121
101.7	0.10482
101.8	0.10586
101.9	0.10327
102	0.096346
102.1	0.084863
102.2	0.069987
102.3	0.055335
102.4	0.046035
102.5	0.043489
102.6	0.0454
102.7	0.05005
102.8	0.056594
102.9	0.064467
103	0.073296
103.1	0.082405
103.2	0.091467
103.3	0.10044
103.4	0.10963
103.5	0.11942
103.6	0.13026
103.7	0.14264
103.8	0.15704
103.9	0.17396
104	0.19378
104.1	0.21674
104.2	0.2426
104.3	0.27069
104.4	0.29969
104.5	0.3281
104.6	0.35495
104.7	0.3798
104.8	0.40296
104.9	0.42489
105	0.44594
105.1	0.46639
105.2	0.48614
105.3	0.50501
105.4	0.52235
105.5	0.5375
105.6	0.54995
105.7	0.55941
105.8	0.56634
105.9	0.57139
106	0.57528
106.1	0.57854
106.2	0.58144
106.3	0.58417
106.4	0.58666
106.5	0.58877
106.6	0.59042
106.7	0.59179
106.8	0.59278
106.9	0.59318
107	0.59315
107.1	0.59266
107.2	0.59152
107.3	0.5899
107.4	0.58783
107.5	0.58516
107.6	0.58185
107.7	0.57794
107.8	0.5735
107.9	0.56863
108	0.56325
108.1	0.55733
108.2	0.55088
108.3	0.544
108.4	0.53669
108.5	0.52889
108.6	0.52074
108.7	0.51228
108.8	0.50353
108.9	0.49443
109	0.48508
109.1	0.47545
109.2	0.4656
109.3	0.45557
109.4	0.4454
109.5	0.43498
109.6	0.42444
109.7	0.41375
109.8	0.403
109.9	0.39216
110	0.38134
110.1	0.37046
110.2	0.35965
110.3	0.34887
110.4	0.33821
110.5	0.3275
110.6	0.31688
110.7	0.30627
110.8	0.29578
110.9	0.28534
111	0.27504
111.1	0.26484
111.2	0.25479
111.3	0.24491
111.4	0.23521
111.5	0.22558
111.6	0.21608
111.7	0.20669
111.8	0.19746
111.9	0.18836
112	0.17945
112.1	0.17071
112.2	0.16215
112.3	0.1538
112.4	0.14566
112.5	0.13768
112.6	0.12992
112.7	0.12239
112.8	0.11512
112.9	0.1081
113	0.10133
113.1	0.094799
113.2	0.088513
113.3	0.082476
113.4	0.076694
113.5	0.071174
113.6	0.065929
113.7	0.060955
113.8	0.056238
113.9	0.051768
114	0.047548
114.1	0.043578
114.2	0.03986
114.3	0.03639
114.4	0.03316
114.5	0.030165
114.6	0.027393
114.7	0.024836
114.8	0.022478
114.9	0.020305
115	0.018306
115.1	0.016477
115.2	0.014806
115.3	0.013277
115.4	0.011888
115.5	0.010632
115.6	0.0094975
115.7	0.0084744
115.8	0.007554
115.9	0.0067258
116	0.0059802
116.1	0.0053106
116.2	0.0047111
116.3	0.0041751
116.4	0.0036969
116.5	0.0032715
116.6	0.002893
116.7	0.0025563
116.8	0.0022574
116.9	0.0019922
117	0.0017573
117.1	0.0015495
117.2	0.0013658
117.3	0.0012033
117.4	0.0010596
117.5	0.00093287
117.6	0.00082102
117.7	0.00072238
117.8	0.00063535
117.9	0.0005586
118	0.00049095
118.1	0.00043136
118.2	0.00037888
118.3	0.00033265
118.4	0.000292
118.5	0.00025629
118.6	0.00022493
118.7	0.00019739
118.8	0.00017322
118.9	0.000152
119	0.00013338
119.1	0.00011704
119.2	0.00010269
119.3	9.0094e-05
119.4	7.9039e-05
119.5	6.9342e-05
119.6	6.0835e-05
119.7	5.3369e-05
119.8	4.6821e-05
119.9	4.1074e-05
120	3.6028e-05
120.1	3.1596e-05
120.2	2.7703e-05
120.3	2.4284e-05
120.4	2.1281e-05
120.5	1.8646e-05
120.6	1.6334e-05
120.7	1.4305e-05
120.8	1.2525e-05
120.9	1.0966e-05
121	9.6016e-06
121.1	8.407e-06
121.2	7.3615e-06
121.3	6.4459e-06
121.4	5.6432e-06
121.5	4.939e-06
121.6	4.3211e-06
121.7	3.7789e-06
121.8	3.3039e-06
121.9	2.8887e-06
122	2.5256e-06
122.1	2.2077e-06
122.2	1.9293e-06
122.3	1.6853e-06
122.4	1.4716e-06
122.5	1.2846e-06
122.6	1.1212e-06
122.7	9.7834e-07
122.8	8.5347e-07
122.9	7.4435e-07
123	6.4906e-07
123.1	5.6584e-07
123.2	4.9306e-07
123.3	4.2944e-07
123.4	3.7392e-07
123.5	3.2545e-07
123.6	2.8308e-07
123.7	2.461e-07
123.8	2.1384e-07
123.9	1.8569e-07
124	1.6116e-07
124.1	1.3982e-07
124.2	1.2125e-07
124.3	1.0509e-07
124.4	9.1014e-08
124.5	7.8773e-08
124.6	6.8143e-08
124.7	5.8911e-08
124.8	5.0888e-08
124.9	4.3921e-08
125	3.7877e-08
125.1	3.2641e-08
125.2	2.811e-08
125.3	2.4197e-08
125.4	2.0816e-08
125.5	1.7892e-08
125.6	1.5365e-08
125.7	1.3183e-08
125.8	1.13e-08
125.9	9.6753e-09
126	8.2755e-09
126.1	7.0711e-09
126.2	6.0364e-09
126.3	5.1493e-09
126.4	4.3886e-09
126.5	3.7358e-09
126.6	3.1764e-09
126.7	2.6979e-09
126.8	2.2892e-09
126.9	1.9404e-09
127	1.6432e-09
127.1	1.3902e-09
127.2	1.1752e-09
127.3	9.928e-10
127.4	8.3792e-10
127.5	7.0634e-10
127.6	5.9478e-10
127.7	5.0029e-10
127.8	4.2039e-10
127.9	3.5288e-10
128	2.9591e-10
128.1	2.479e-10
128.2	2.0748e-10
128.3	1.735e-10
128.4	1.4496e-10
128.5	1.2099e-10
128.6	1.0087e-10
128.7	8.4016e-11
128.8	6.9902e-11
128.9	5.8096e-11
129	4.8237e-11
129.1	4.0008e-11
129.2	3.3152e-11
129.3	2.7445e-11
129.4	2.2699e-11
129.5	1.8759e-11
129.6	1.5492e-11
129.7	1.2787e-11
129.8	1.0548e-11
129.9	8.6953e-12
130	7.1634e-12
130.1	5.8969e-12
130.2	4.8507e-12
130.3	3.9867e-12
130.4	3.2746e-12
130.5	2.689e-12
130.6	2.2075e-12
130.7	1.8116e-12
130.8	1.486e-12
130.9	1.2184e-12
131	9.985e-13
131.1	8.1804e-13
131.2	6.7002e-13
131.3	5.4853e-13
131.4	4.4887e-13
131.5	3.6724e-13
131.6	3.004e-13
131.7	2.4572e-13
131.8	2.0097e-13
131.9	1.6432e-13
132	1.3435e-13
132.1	1.0984e-13
132.2	8.9781e-14
132.3	7.3366e-14
132.4	5.9945e-14
132.5	4.8974e-14
132.6	4.0008e-14
132.7	3.2686e-14
132.8	2.6708e-14
132.9	2.1825e-14
133	1.7834e-14
133.1	1.4571e-14
133.2	1.1905e-14
133.3	9.7244e-15
133.4	7.9437e-15
133.5	6.4908e-15
133.6	5.3045e-15
133.7	4.3354e-15
133.8	3.5438e-15
133.9	2.8968e-15
134	2.3679e-15
134.1	1.9355e-15
134.2	1.5822e-15
134.3	1.2933e-15
134.4	1.0573e-15
134.5	8.6444e-16
134.6	7.0692e-16
134.7	5.782e-16
134.8	4.7304e-16
134.9	3.8707e-16
135	3.1679e-16
135.1	2.5931e-16
135.2	2.123e-16
135.3	1.7382e-16
135.4	1.4233e-16
135.5	1.1657e-16
135.6	9.5482e-17
135.7	7.8215e-17
135.8	6.4079e-17
135.9	5.2503e-17
136	4.3026e-17
136.1	3.5259e-17
136.2	2.89e-17
136.3	2.3689e-17
136.4	1.9421e-17
136.5	1.5922e-17
136.6	1.3057e-17
136.7	1.0707e-17
136.8	8.7836e-18
136.9	7.2053e-18
137	5.913e-18
137.1	4.8524e-18
137.2	3.9842e-18
137.3	3.2713e-18
137.4	2.6879e-18
137.5	2.2087e-18
137.6	1.8164e-18
137.7	1.4936e-18
137.8	1.2292e-18
137.9	1.0114e-18
138	8.3301e-19
138.1	6.858e-19
138.2	5.6527e-19
138.3	4.6575e-19
138.4	3.8436e-19
138.5	3.171e-19
138.6	2.621e-19
138.7	2.1651e-19
138.8	1.7923e-19
138.9	1.4825e-19
139	1.2294e-19
139.1	1.0186e-19
139.2	8.4673e-20
139.3	7.0314e-20
139.4	5.8614e-20
139.5	4.8794e-20
139.6	4.0797e-20
139.7	3.4055e-20
139.8	2.8581e-20
139.9	2.3943e-20
140	2.0179e-20
140.1	1.6969e-20
140.2	1.4374e-20
140.3	1.2142e-20
140.4	1.0343e-20
140.5	8.7839e-21
140.6	7.5299e-21
140.7	6.4303e-21
140.8	5.5508e-21
140.9	4.7724e-21
141	4.1521e-21
141.1	3.5947e-21
141.2	3.1533e-21
141.3	2.7514e-21
141.4	2.4359e-21
141.5	2.1432e-21
141.6	1.9151e-21
141.7	1.6994e-21
141.8	1.5329e-21
141.9	1.3721e-21
142	1.2497e-21
142.1	1.1287e-21
142.2	1.0381e-21
142.3	9.4619e-22
142.4	8.7878e-22
142.5	8.0796e-22
142.6	7.5704e-22
142.7	7.0163e-22
142.8	6.6292e-22
142.9	6.1908e-22
143	5.8948e-22
143.1	5.5442e-22
143.2	5.317e-22
143.3	5.0341e-22
143.4	4.8604e-22
143.5	4.6289e-22
143.6	4.4944e-22
143.7	4.3023e-22
143.8	4.1988e-22
143.9	4.0379e-22
144	3.9585e-22
144.1	3.8224e-22
144.2	3.7621e-22
144.3	3.6463e-22
144.4	3.6023e-22
144.5	3.5022e-22
144.6	3.4694e-22
144.7	3.3809e-22
144.8	3.357e-22
144.9	3.278e-22
145	3.2616e-22
145.1	3.1907e-22
145.2	3.1805e-22
145.3	3.1167e-22
145.4	3.1125e-22
145.5	3.0536e-22
145.6	3.0526e-22
145.7	2.9972e-22
145.8	2.999e-22
145.9	2.9467e-22
146	2.9508e-22
146.1	2.9011e-22
146.2	2.9075e-22
146.3	2.861e-22
146.4	2.8708e-22
146.5	2.827e-22
146.6	2.8387e-22
146.7	2.7966e-22
146.8	2.8096e-22
146.9	2.7684e-22
147	2.7824e-22
147.1	2.7428e-22
147.2	2.7585e-22
147.3	2.7207e-22
147.4	2.7377e-22
147.5	2.701e-22
147.6	2.7191e-22
147.7	2.6834e-22
147.8	2.7026e-22
147.9	2.6683e-22
148	2.6888e-22
148.1	2.6555e-22
148.2	2.6768e-22
148.3	2.6436e-22
148.4	2.6651e-22
148.5	2.6325e-22
148.6	2.6547e-22
148.7	2.6236e-22
148.8	2.6471e-22
148.9	2.6166e-22
149	2.641e-22
149.1	2.6118e-22
149.2	2.637e-22
149.3	2.6072e-22
149.4	2.6315e-22
149.5	2.6022e-22
149.6	2.6279e-22
149.7	2.5995e-22
149.8	2.6255e-22
149.9	2.5975e-22
150	2.6241e-22
150.1	2.5967e-22
150.2	2.6244e-22
150.3	2.5974e-22
150.4	2.6245e-22
150.5	2.5975e-22
150.6	2.6252e-22
150.7	2.5986e-22
150.8	2.6267e-22
150.9	2.6004e-22
151	2.6288e-22
151.1	2.6029e-22
151.2	2.6318e-22
151.3	2.606e-22
151.4	2.6345e-22
151.5	2.6088e-22
151.6	2.638e-22
151.7	2.6129e-22
151.8	2.6427e-22
151.9	2.6182e-22
152	2.6484e-22
152.1	2.6241e-22
152.2	2.6544e-22
152.3	2.6302e-22
152.4	2.6605e-22
152.5	2.6362e-22
152.6	2.6668e-22
152.7	2.6428e-22
152.8	2.6736e-22
152.9	2.6497e-22
153	2.6807e-22
153.1	2.657e-22
153.2	2.6883e-22
153.3	2.6647e-22
153.4	2.6959e-22
153.5	2.6722e-22
153.6	2.7033e-22
153.7	2.6797e-22
153.8	2.711e-22
153.9	2.6878e-22
154	2.7195e-22
154.1	2.6968e-22
154.2	2.7288e-22
154.3	2.7063e-22
154.4	2.7384e-22
154.5	2.7161e-22
154.6	2.7482e-22
154.7	2.7258e-22
154.8	2.7573e-22
154.9	2.7346e-22
155	2.766e-22
155.1	2.7437e-22
155.2	2.7754e-22
155.3	2.7533e-22
155.4	2.7843e-22
155.5	2.7617e-22
155.6	2.7915e-22
155.7	2.7688e-22
155.8	2.7985e-22
155.9	2.7761e-22
156	2.805e-22
156.1	2.7823e-22
156.2	2.8096e-22
156.3	2.786e-22
156.4	2.8111e-22
156.5	2.7872e-22
156.6	2.8108e-22
156.7	2.7859e-22
156.8	2.8064e-22
156.9	2.7811e-22
157	2.7983e-22
157.1	2.7713e-22
157.2	2.7847e-22
157.3	2.7554e-22
157.4	2.7619e-22
157.5	2.7306e-22
157.6	2.7321e-22
157.7	2.6995e-22
157.8	2.6938e-22
157.9	2.6582e-22
158	2.6435e-22
158.1	2.605e-22
158.2	2.5802e-22
158.3	2.5361e-22
158.4	2.4966e-22
158.5	2.4485e-22
158.6	2.3967e-22
158.7	2.3453e-22
158.8	2.2786e-22
158.9	2.2227e-22
159	2.1395e-22
159.1	2.078e-22
159.2	1.976e-22
159.3	1.9065e-22
159.4	1.784e-22
159.5	1.7106e-22
159.6	1.5733e-22
159.7	1.4973e-22
159.8	1.3462e-22
159.9	1.2674e-22
160	1.1055e-22
160.1	1.0251e-22
160.2	8.5808e-23
160.3	7.7923e-23
160.4	6.1864e-23
160.5	5.5223e-23
160.6	4.1242e-23
160.7	3.6251e-23
160.8	2.4972e-23
160.9	2.1769e-23
161	1.3498e-23
161.1	1.1966e-23
161.2	6.4763e-24
161.3	6.1949e-24
161.4	2.9643e-24
161.5	3.6701e-24
161.6	1.9757e-24
161.7	3.8641e-24
161.8	3.9662e-24
161.9	1.1898e-23
162	2.5737e-23
162.1	8.4295e-23
162.2	2.2899e-22
162.3	6.6353e-22
162.4	1.6584e-21
162.5	3.9979e-21
162.6	8.7715e-21
162.7	1.8549e-20
162.8	3.6764e-20
162.9	7.0378e-20
163	1.2853e-19
163.1	2.2838e-19
163.2	3.9297e-19
163.3	6.5908e-19
163.4	1.0548e-18
163.5	1.6173e-18
163.6	2.3861e-18
163.7	3.4208e-18
163.8	4.7718e-18
163.9	6.5252e-18
164	8.7645e-18
164.1	1.1628e-17
164.2	1.5214e-17
164.3	1.9608e-17
164.4	2.462e-17
164.5	3.01e-17
164.6	3.6001e-17
164.7	4.2373e-17
164.8	4.9145e-17
164.9	5.6298e-17
165	6.3683e-17
165.1	7.1367e-17
165.2	7.9248e-17
165.3	8.7316e-17
165.4	9.5195e-17
165.5	1.0276e-16
165.6	1.0979e-16
165.7	1.1639e-16
165.8	1.2247e-16
165.9	1.2816e-16
166	1.3322e-16
166.1	1.3781e-16
166.2	1.4177e-16
166.3	1.4533e-16
166.4	1.4827e-16
166.5	1.5074e-16
166.6	1.5251e-16
166.7	1.5382e-16
166.8	1.5447e-16
166.9	1.5474e-16
167	1.544e-16
167.1	1.5378e-16
167.2	1.5266e-16
167.3	1.5134e-16
167.4	1.4953e-16
167.5	1.4752e-16
167.6	1.4502e-16
167.7	1.4235e-16
167.8	1.3924e-16
167.9	1.3601e-16
168	1.3238e-16
168.1	1.2871e-16
168.2	1.247e-16
168.3	1.2072e-16
168.4	1.1646e-16
168.5	1.1228e-16
168.6	1.0789e-16
168.7	1.0363e-16
168.8	9.9203e-17
168.9	9.4954e-17
169	9.0573e-17
169.1	8.6405e-17
169.2	8.2125e-17
169.3	7.8085e-17
169.4	7.3968e-17
169.5	7.0104e-17
169.6	6.6179e-17
169.7	6.2516e-17
169.8	5.8805e-17
169.9	5.5359e-17
170	5.1876e-17
170.1	4.8656e-17
170.2	4.541e-17
170.3	4.2426e-17
170.4	3.9423e-17
170.5	3.668e-17
170.6	3.3925e-17
170.7	3.142e-17
170.8	2.8911e-17
170.9	2.6645e-17
171	2.4382e-17
171.1	2.2354e-17
171.2	2.0339e-17
171.3	1.855e-17
171.4	1.6783e-17
171.5	1.5231e-17
171.6	1.3698e-17
171.7	1.2355e-17
171.8	1.1029e-17
171.9	9.8757e-18
172	8.7401e-18
172.1	7.763e-18
172.2	6.8079e-18
172.3	5.994e-18
172.4	5.2004e-18
172.5	4.53e-18
172.6	3.8793e-18
172.7	3.3365e-18
172.8	2.8141e-18
172.9	2.3835e-18
173	1.9721e-18
173.1	1.6384e-18
173.2	1.3245e-18
173.3	1.0757e-18
173.4	8.4597e-19
173.5	6.6909e-19
173.6	5.0947e-19
173.7	3.8957e-19
173.8	2.8377e-19
173.9	2.0715e-19
174	1.4174e-19
174.1	9.6518e-20
174.2	5.9954e-20
174.3	3.6766e-20
174.4	1.9994e-20
174.5	1.0812e-20
174.6	4.8919e-21
174.7	2.1625e-21
174.8	6.974e-22
174.9	2.1493e-22
175	3.1935e-23
175.1	5.3732e-24
175.2	2.0058e-26
175.3	8.5856e-26
175.4	1.1639e-26
175.5	1.9742e-23
175.6	3.4033e-22
175.7	3.1495e-21
175.8	1.5955e-20
175.9	6.3523e-20
176	2.0144e-19
176.1	5.6637e-19
176.2	1.4182e-18
176.3	3.3522e-18
176.4	7.7166e-18
176.5	1.7636e-17
176.6	3.9398e-17
176.7	8.6203e-17
176.8	1.8431e-16
176.9	3.8669e-16
177	7.9709e-16
177.1	1.6182e-15
177.2	3.2446e-15
177.3	6.459e-15
177.4	1.2924e-14
177.5	2.6052e-14
177.6	5.2829e-14
177.7	1.0742e-13
177.8	2.1922e-13
177.9	4.4889e-13
178	9.2509e-13
178.1	1.9141e-12
178.2	3.9827e-12
178.3	8.2464e-12
178.4	1.6653e-11
178.5	3.2755e-11
178.6	6.3656e-11
178.7	1.2298e-10
178.8	2.3831e-10
178.9	4.649e-10
179	9.212e-10
179.1	1.8581e-09
179.2	3.8307e-09
179.3	7.9239e-09
179.4	1.5831e-08
179.5	3.0454e-08
179.6	5.7959e-08
179.7	1.1072e-07
179.8	2.1534e-07
179.9	4.2777e-07
180	8.6839e-07
180.1	1.7885e-06
180.2	3.7184e-06
180.3	7.6905e-06
180.4	1.5513e-05
180.5	3.0441e-05
180.6	5.8599e-05
180.7	0.00011084
180.8	0.00020701
180.9	0.00038275
181	0.00070409
181.1	0.0012899
181.2	0.0023437
181.3	0.0041748
181.4	0.0070736
181.5	0.011092
181.6	0.015754
181.7	0.020073
181.8	0.022934
181.9	0.023326
182	0.021248
182.1	0.018505
182.2	0.017479
182.3	0.018828
182.4	0.021817
182.5	0.026112
182.6	0.031719
182.7	0.038629
182.8	0.046894
182.9	0.056156
183	0.066197
183.1	0.076599
183.2	0.087598
183.3	0.099697
183.4	0.11307
183.5	0.12866
183.6	0.14675
183.7	0.16819
183.8	0.19328
183.9	0.22214
184	0.25431
184.1	0.28847
184.2	0.32324
184.3	0.35695
184.4	0.38899
184.5	0.41916
184.6	0.44771
184.7	0.47485
184.8	0.50054
184.9	0.52427
185	0.5454
185.1	0.56314
185.2	0.57727
185.3	0.58787
185.4	0.59566
185.5	0.6015
185.6	0.60624
185.7	0.6104
185.8	0.61417
185.9	0.61761
186	0.62077
186.1	0.62354
186.2	0.62594
186.3	0.62783
186.4	0.62926
186.5	0.63015
186.6	0.63052
186.7	0.63028
186.8	0.62946
186.9	0.62795
187	0.62587
187.1	0.62313
187.2	0.61979
187.3	0.61585
187.4	0.61134
187.5	0.60624
187.6	0.60063
187.7	0.59447
187.8	0.58785
187.9	0.58079
188	0.57335
188.1	0.56546
188.2	0.55721
188.3	0.54858
188.4	0.53963
188.5	0.53032
188.6	0.52072
188.7	0.51093
188.8	0.50102
188.9	0.49102
189	0.48094
189.1	0.47074
189.2	0.4604
189.3	0.44998
189.4	0.43959
189.5	0.4292
189.6	0.41885
189.7	0.40849
189.8	0.39815
189.9	0.38783
190	0.37768
190.1	0.36762
190.2	0.35764
190.3	0.34781
190.4	0.33812
190.5	0.32849
190.6	0.31902
190.7	0.30971
190.8	0.30052
190.9	0.29143
191	0.28253
191.1	0.27381
191.2	0.26527
191.3	0.25685
191.4	0.24857
191.5	0.24041
191.6	0.23243
191.7	0.22462
191.8	0.21699
191.9	0.20953
192	0.20223
192.1	0.19505
192.2	0.18802
192.3	0.18112
192.4	0.17439
192.5	0.1678
192.6	0.16136
192.7	0.15507
192.8	0.14894
192.9	0.14296
193	0.13714
193.1	0.13148
193.2	0.12597
193.3	0.12063
193.4	0.11544
193.5	0.11037
193.6	0.10543
193.7	0.10061
193.8	0.095914
193.9	0.091346
194	0.086908
194.1	0.082601
194.2	0.078425
194.3	0.074384
194.4	0.070479
194.5	0.066687
194.6	0.063012
194.7	0.059457
194.8	0.056023
194.9	0.052711
195	0.049525
195.1	0.046464
195.2	0.043532
195.3	0.040734
195.4	0.038059
195.5	0.035494
195.6	0.033045
195.7	0.03071
195.8	0.028492
195.9	0.026388
196	0.024396
196.1	0.022511
196.2	0.02073
196.3	0.019056
196.4	0.017479
196.5	0.01599
196.6	0.014591
196.7	0.013284
196.8	0.012067
196.9	0.010936
197	0.0098868
197.1	0.0089161
197.2	0.0080207
197.3	0.0071995
197.4	0.0064485
197.5	0.0057615
197.6	0.0051345
197.7	0.0045634
197.8	0.0040453
197.9	0.0035769
198	0.0031551
198.1	0.002777
198.2	0.002439
198.3	0.0021372
198.4	0.0018685
198.5	0.0016304
198.6	0.00142
198.7	0.0012341
198.8	0.0010707
198.9	0.00092739
199	0.00080167
199.1	0.00069173
199.2	0.00059591
199.3	0.00051246
199.4	0.00043999
199.5	0.00037739
199.6	0.00032338
199.7	0.00027688
199.8	0.00023688
199.9	0.0002025
200	0.00017293
200.1	0.00014754
200.2	0.00012576
200.3	0.00010707
200.4	9.1086e-05
200.5	7.7485e-05
200.6	6.5916e-05
200.7	5.6074e-05
200.8	4.7701e-05
200.9	4.0575e-05
201	3.4508e-05
201.1	2.9339e-05
201.2	2.4938e-05
201.3	2.1187e-05
201.4	1.7995e-05
201.5	1.5288e-05
201.6	1.2993e-05
201.7	1.1044e-05
201.8	9.39e-06
201.9	7.9849e-06
202	6.7916e-06
202.1	5.778e-06
202.2	4.9171e-06
202.3	4.1849e-06
202.4	3.5629e-06
202.5	3.0352e-06
202.6	2.5872e-06
202.7	2.2067e-06
202.8	1.8832e-06
202.9	1.608e-06
203	1.3738e-06
203.1	1.1745e-06
203.2	1.0046e-06
203.3	8.5958e-07
203.4	7.3591e-07
203.5	6.3044e-07
203.6	5.4041e-07
203.7	4.6355e-07
203.8	3.9787e-07
203.9	3.4169e-07
204	2.9365e-07
204.1	2.5251e-07
204.2	2.1728e-07
204.3	1.8712e-07
204.4	1.6131e-07
204.5	1.3921e-07
204.6	1.2027e-07
204.7	1.04e-07
204.8	9.0007e-08
204.9	7.7959e-08
205	6.7573e-08
205.1	5.8615e-08
205.2	5.0896e-08
205.3	4.4241e-08
205.4	3.8501e-08
205.5	3.3544e-08
205.6	2.9254e-08
205.7	2.5534e-08
205.8	2.231e-08
205.9	1.9516e-08
206	1.7095e-08
206.1	1.4994e-08
206.2	1.3169e-08
206.3	1.158e-08
206.4	1.0197e-08
206.5	8.9906e-09
206.6	7.9378e-09
206.7	7.0189e-09
206.8	6.2162e-09
206.9	5.5121e-09
207	4.8955e-09
207.1	4.3545e-09
207.2	3.8789e-09
207.3	3.4595e-09
207.4	3.0913e-09
207.5	2.7692e-09
207.6	2.4866e-09
207.7	2.2379e-09
207.8	2.0195e-09
207.9	1.827e-09
208	1.6569e-09
208.1	1.5059e-09
208.2	1.3717e-09
208.3	1.2516e-09
208.4	1.1449e-09
208.5	1.051e-09
208.6	9.6823e-10
208.7	8.9498e-10
208.8	8.2995e-10
208.9	7.7182e-10
209	7.1986e-10
209.1	6.7317e-10
209.2	6.3116e-10
209.3	5.9289e-10
209.4	5.5835e-10
209.5	5.2762e-10
209.6	5.0025e-10
209.7	4.757e-10
209.8	4.5368e-10
209.9	4.3381e-10
210	4.1589e-10
210.1	3.9968e-10
210.2	3.85e-10
210.3	3.714e-10
210.4	3.589e-10
210.5	3.476e-10
210.6	3.3739e-10
210.7	3.2809e-10
210.8	3.1965e-10
210.9	3.1193e-10
211	3.0488e-10
211.1	2.9841e-10
211.2	2.9247e-10
211.3	2.8699e-10
211.4	2.8194e-10
211.5	2.7733e-10
211.6	2.7317e-10
211.7	2.6943e-10
211.8	2.661e-10
211.9	2.6316e-10
212	2.6066e-10
212.1	2.5859e-10
212.2	2.5697e-10
212.3	2.5593e-10
212.4	2.5545e-10
212.5	2.5534e-10
212.6	2.5563e-10
212.7	2.5635e-10
212.8	2.5753e-10
212.9	2.592e-10
213	2.6146e-10
213.1	2.6442e-10
213.2	2.6815e-10
213.3	2.7289e-10
213.4	2.7838e-10
213.5	2.8417e-10
213.6	2.9033e-10
213.7	2.969e-10
213.8	3.0397e-10
213.9	3.1166e-10
214	3.2002e-10
214.1	3.29e-10
214.2	3.3862e-10
214.3	3.4901e-10
214.4	3.5973e-10
214.5	3.7015e-10
214.6	3.8038e-10
214.7	3.9044e-10
214.8	4.0038e-10
214.9	4.1028e-10
215	4.2023e-10
215.1	4.3012e-10
215.2	4.3994e-10
215.3	4.4995e-10
215.4	4.5971e-10
215.5	4.687e-10
215.6	4.7718e-10
215.7	4.8516e-10
215.8	4.9259e-10
215.9	4.9957e-10
216	5.062e-10
216.1	5.1247e-10
216.2	5.1831e-10
216.3	5.237e-10
216.4	5.287e-10
216.5	5.3331e-10
216.6	5.3762e-10
216.7	5.4159e-10
216.8	5.4519e-10
216.9	5.4839e-10
217	5.512e-10
217.1	5.5363e-10
217.2	5.5574e-10
217.3	5.5758e-10
217.4	5.5917e-10
217.5	5.605e-10
217.6	5.6161e-10
217.7	5.6252e-10
217.8	5.6322e-10
217.9	5.6365e-10
218	5.6389e-10
218.1	5.6388e-10
218.2	5.6365e-10
218.3	5.6321e-10
218.4	5.6257e-10
218.5	5.617e-10
218.6	5.6065e-10
218.7	5.5944e-10
218.8	5.5812e-10
218.9	5.5665e-10
219	5.5506e-10
219.1	5.5332e-10
219.2	5.5149e-10
219.3	5.4951e-10
219.4	5.4746e-10
219.5	5.4535e-10
219.6	5.4318e-10
219.7	5.4092e-10
219.8	5.3862e-10
219.9	5.3624e-10
220	5.338e-10
220.1	5.3132e-10
220.2	5.2883e-10
220.3	5.2621e-10
220.4	5.2353e-10
220.5	5.2081e-10
220.6	5.1811e-10
220.7	5.1537e-10
220.8	5.1263e-10
220.9	5.0992e-10
221	5.0729e-10
221.1	5.0472e-10
221.2	5.0227e-10
221.3	4.997e-10
221.4	4.9709e-10
221.5	4.9471e-10
221.6	4.9256e-10
221.7	4.9059e-10
221.8	4.8879e-10
221.9	4.872e-10
222	4.8592e-10
222.1	4.8491e-10
222.2	4.8422e-10
222.3	4.835e-10
222.4	4.829e-10
222.5	4.8293e-10
222.6	4.8372e-10
222.7	4.8539e-10
222.8	4.8801e-10
222.9	4.9165e-10
223	4.9652e-10
223.1	5.0273e-10
223.2	5.1039e-10
223.3	5.1952e-10
223.4	5.3142e-10
223.5	5.4756e-10
223.6	5.6889e-10
223.7	5.9705e-10
223.8	6.3407e-10
223.9	6.8281e-10
224	7.4827e-10
224.1	8.3673e-10
224.2	9.5815e-10
224.3	1.1305e-09
224.4	1.3967e-09
224.5	1.8286e-09
224.6	2.5567e-09
224.7	3.8318e-09
224.8	6.2131e-09
224.9	1.0911e-08
225	2.0908e-08
225.1	4.3368e-08
225.2	9.7014e-08
225.3	2.3043e-07
225.4	5.7598e-07
225.5	1.4743e-06
225.6	3.7664e-06
225.7	9.4012e-06
225.8	2.2628e-05
225.9	5.2124e-05
226	0.00011506
226.1	0.00024416
226.2	0.0005028
226.3	0.0010096
226.4	0.0019769
226.5	0.0037519
226.6	0.0067378
226.7	0.011166
226.8	0.016662
226.9	0.022161
227	0.02628
227.1	0.027649
227.2	0.025851
227.3	0.022609
227.4	0.020962
227.5	0.022114
227.6	0.025397
227.7	0.030388
227.8	0.037004
227.9	0.045239
228	0.05519
228.1	0.066599
228.2	0.079005
228.3	0.091965
228.4	0.10543
228.5	0.11967
228.6	0.13539
228.7	0.15323
228.8	0.17392
228.9	0.19827
229	0.22687
229.1	0.26023
229.2	0.29811
229.3	0.3399
229.4	0.38369
229.5	0.42714
229.6	0.469
229.7	0.50847
229.8	0.54569
229.9	0.58111
230	0.61503
230.1	0.64737
230.2	0.67757
230.3	0.70472
230.4	0.72788
230.5	0.74659
230.6	0.76109
230.7	0.77186
230.8	0.77993
230.9	0.78636
231	0.79179
231.1	0.79665
231.2	0.80113
231.3	0.80521
231.4	0.80883
231.5	0.81182
231.6	0.81446
231.7	0.81657
231.8	0.81798
231.9	0.81875
232	0.81891
232.1	0.81816
232.2	0.81685
232.3	0.81495
232.4	0.81231
232.5	0.80884
232.6	0.80481
232.7	0.80025
232.8	0.79507
232.9	0.78914
233	0.7826
233.1	0.77561
233.2	0.76826
233.3	0.76051
233.4	0.75236
233.5	0.74383
233.6	0.73491
233.7	0.72568
233.8	0.71621
233.9	0.70652
234	0.6967
234.1	0.68675
234.2	0.67679
234.3	0.66673
234.4	0.65667
234.5	0.64663
234.6	0.63663
234.7	0.62668
234.8	0.6168
234.9	0.60695
235	0.5972
235.1	0.58751
235.2	0.57794
235.3	0.56833
235.4	0.5588
235.5	0.5495
235.6	0.54045
235.7	0.53158
235.8	0.52289
235.9	0.51438
236	0.50609
236.1	0.49799
236.2	0.49009
236.3	0.48206
236.4	0.47399
236.5	0.46629
236.6	0.45889
236.7	0.45177
236.8	0.44486
236.9	0.43819
237	0.4317
237.1	0.4254
237.2	0.41922
237.3	0.41284
237.4	0.40627
237.5	0.40007
237.6	0.39408
237.7	0.38838
237.8	0.38286
237.9	0.3776
238	0.37243
238.1	0.36748
238.2	0.36257
238.3	0.35744
238.4	0.35196
238.5	0.34676
238.6	0.34167
238.7	0.33682
238.8	0.33206
238.9	0.3275
239	0.32291
239.1	0.31838
239.2	0.31384
239.3	0.30921
239.4	0.3044
239.5	0.29973
239.6	0.2951
239.7	0.29066
239.8	0.28627
239.9	0.28196
240	0.27761
240.1	0.27339
240.2	0.2692
240.3	0.26508
240.4	0.26105
240.5	0.25716
240.6	0.25326
240.7	0.24942
240.8	0.24569
240.9	0.2421
241	0.23858
241.1	0.23515
241.2	0.2318
241.3	0.22882
241.4	0.22617
241.5	0.22356
241.6	0.221
241.7	0.2185
241.8	0.21606
241.9	0.2137
242	0.21144
242.1	0.20926
242.2	0.20718
242.3	0.20546
242.4	0.20402
242.5	0.20248
242.6	0.20092
242.7	0.19935
242.8	0.19781
242.9	0.19629
243	0.19481
243.1	0.19336
243.2	0.19194
243.3	0.19074
243.4	0.18969
243.5	0.18853
243.6	0.18729
243.7	0.18601
243.8	0.18471
243.9	0.18338
244	0.18206
244.1	0.18071
244.2	0.17936
244.3	0.17806
244.4	0.1768
244.5	0.17552
244.6	0.17422
244.7	0.17289
244.8	0.17157
244.9	0.17025
245	0.16892
245.1	0.16759
245.2	0.16628
245.3	0.16501
245.4	0.16376
245.5	0.16252
245.6	0.16129
245.7	0.16008
245.8	0.15887
245.9	0.15768
246	0.1565
246.1	0.15531
246.2	0.15411
246.3	0.15293
246.4	0.15175
246.5	0.15059
246.6	0.14947
246.7	0.14838
246.8	0.14728
246.9	0.14618
247	0.14507
247.1	0.14394
247.2	0.14284
247.3	0.14177
247.4	0.14072
247.5	0.13966
247.6	0.1386
247.7	0.13754
247.8	0.13648
247.9	0.13544
248	0.1344
248.1	0.13335
248.2	0.13228
248.3	0.13123
248.4	0.13019
248.5	0.12914
248.6	0.12808
248.7	0.12706
248.8	0.12602
248.9	0.12497
249	0.12395
249.1	0.12293
249.2	0.12189
249.3	0.12083
249.4	0.11977
249.5	0.11875
249.6	0.11772
249.7	0.11669
249.8	0.11564
249.9	0.11458
250	0.11351
250.1	0.11247
250.2	0.11144
250.3	0.1104
250.4	0.10934
250.5	0.1083
250.6	0.10725
250.7	0.10619
250.8	0.10513
250.9	0.10405
251	0.10297
251.1	0.1019
251.2	0.10083
251.3	0.099691
251.4	0.09849
251.5	0.097315
251.6	0.096156
251.7	0.095017
251.8	0.093885
251.9	0.092759
252	0.091635
252.1	0.090514
252.2	0.08939
252.3	0.088169
252.4	0.086867
252.5	0.085609
252.6	0.084374
252.7	0.083166
252.8	0.081976
252.9	0.080798
253	0.079634
253.1	0.078494
253.2	0.077369
253.3	0.07618
253.4	0.074974
253.5	0.07387
253.6	0.072868
253.7	0.071982
253.8	0.071216
253.9	0.07058
254	0.070089
254.1	0.06976
254.2	0.069605
254.3	0.069583
254.4	0.069759
254.5	0.070249
254.6	0.071051
254.7	0.072184
254.8	0.073661
254.9	0.075496
255	0.077702
255.1	0.080303
255.2	0.083338
255.3	0.08689
255.4	0.091036
255.5	0.095834
255.6	0.10137
255.7	0.10773
255.8	0.11495
255.9	0.12294
256	0.13123
256.1	0.13899
256.2	0.14501
256.3	0.14824
256.4	0.14752
256.5	0.14186
256.6	0.13095
256.7	0.11489
256.8	0.096067
256.9	0.079717
257	0.071263
257.1	0.071381
257.2	0.076762
257.3	0.085378
257.4	0.09578
257.5	0.10672
257.6	0.11778
257.7	0.12874
257.8	0.13963
257.9	0.15074
258	0.16266
258.1	0.17559
258.2	0.19032
258.3	0.20748
258.4	0.22756
258.5	0.25082
258.6	0.27786
258.7	0.3088
258.8	0.34303
258.9	0.3795
259	0.41653
259.1	0.45239
259.2	0.48597
259.3	0.517
259.4	0.54561
259.5	0.57231
259.6	0.59778
259.7	0.62266
259.8	0.64716
259.9	0.67149
260	0.69527
260.1	0.71798
260.2	0.73875
260.3	0.75684
260.4	0.77173
260.5	0.78316
260.6	0.79156
260.7	0.79773
260.8	0.80237
260.9	0.80614
261	0.80934
261.1	0.81218
261.2	0.81463
261.3	0.81673
261.4	0.8184
261.5	0.81955
261.6	0.82015
261.7	0.82016
261.8	0.81956
261.9	0.81842
262	0.81665
262.1	0.81433
262.2	0.81133
262.3	0.80777
262.4	0.8036
262.5	0.79896
262.6	0.79373
262.7	0.78807
262.8	0.78184
262.9	0.77511
263	0.76779
263.1	0.76003
263.2	0.75181
263.3	0.74333
263.4	0.73457
263.5	0.72573
263.6	0.71662
263.7	0.70724
263.8	0.69758
263.9	0.68771
264	0.67767
264.1	0.66763
264.2	0.65757
264.3	0.64748
264.4	0.63734
264.5	0.62718
264.6	0.61699
264.7	0.60673
264.8	0.59655
264.9	0.58655
265	0.57665
265.1	0.56665
265.2	0.55684
265.3	0.54713
265.4	0.53747
265.5	0.52797
265.6	0.51872
265.7	0.50941
265.8	0.50028
265.9	0.49138
266	0.48269
266.1	0.47402
266.2	0.4655
266.3	0.45706
266.4	0.44886
266.5	0.44082
266.6	0.43301
266.7	0.42528
266.8	0.41772
266.9	0.41024
267	0.40296
267.1	0.3958
267.2	0.38886
267.3	0.382
267.4	0.37531
267.5	0.36879
267.6	0.36247
267.7	0.35631
267.8	0.35031
267.9	0.34442
268	0.33867
268.1	0.33302
268.2	0.3275
268.3	0.32188
268.4	0.3162
268.5	0.31077
268.6	0.30555
268.7	0.30054
268.8	0.29567
268.9	0.29098
269	0.28642
269.1	0.28203
269.2	0.27775
269.3	0.27325
269.4	0.26856
269.5	0.26413
269.6	0.25984
269.7	0.25574
269.8	0.25173
269.9	0.24788
270	0.24411
270.1	0.24047
270.2	0.23687
270.3	0.23308
270.4	0.22903
270.5	0.22518
270.6	0.22141
270.7	0.21778
270.8	0.21418
270.9	0.21067
271	0.20718
271.1	0.20376
271.2	0.20031
271.3	0.19674
271.4	0.19307
271.5	0.18954
271.6	0.18609
271.7	0.18277
271.8	0.17951
271.9	0.17631
272	0.17317
272.1	0.17013
272.2	0.16723
272.3	0.1646
272.4	0.16218
272.5	0.15985
272.6	0.15762
272.7	0.15552
272.8	0.1536
272.9	0.15189
273	0.15039
273.1	0.14909
273.2	0.14797
273.3	0.14727
273.4	0.14692
273.5	0.14657
273.6	0.14627
273.7	0.1461
273.8	0.1461
273.9	0.14622
274	0.14651
274.1	0.14699
274.2	0.14771
274.3	0.14888
274.4	0.15034
274.5	0.1517
274.6	0.15314
274.7	0.15471
274.8	0.15647
274.9	0.15843
275	0.16059
275.1	0.16295
275.2	0.16555
275.3	0.16849
275.4	0.17174
275.5	0.17513
275.6	0.17873
275.7	0.18254
275.8	0.18655
275.9	0.19066
276	0.19467
276.1	0.19824
276.2	0.20076
276.3	0.20157
276.4	0.19992
276.5	0.19512
276.6	0.18666
276.7	0.17438
276.8	0.15825
276.9	0.13859
277	0.11697
277.1	0.096692
277.2	0.08325
277.3	0.079202
277.4	0.081807
277.5	0.088081
277.6	0.096117
277.7	0.10461
277.8	0.11312
277.9	0.12149
278	0.12991
278.1	0.1387
278.2	0.14815
278.3	0.15867
278.4	0.17067
278.5	0.18455
278.6	0.2008
278.7	0.21976
278.8	0.24169
278.9	0.26651
279	0.29373
279.1	0.32231
279.2	0.35088
279.3	0.37807
279.4	0.40313
279.5	0.42581
279.6	0.44652
279.7	0.46588
279.8	0.48437
279.9	0.5025
280	0.52044
280.1	0.53839
280.2	0.55619
280.3	0.5737
280.4	0.5904
280.5	0.60558
280.6	0.61853
280.7	0.62879
280.8	0.63646
280.9	0.64199
281	0.64607
281.1	0.64929
281.2	0.65194
281.3	0.65437
281.4	0.65655
281.5	0.65845
281.6	0.6599
281.7	0.66093
281.8	0.6616
281.9	0.66187
282	0.66153
282.1	0.66086
282.2	0.65958
282.3	0.65775
282.4	0.65541
282.5	0.65266
282.6	0.64923
282.7	0.64521
282.8	0.64057
282.9	0.63556
283	0.63008
283.1	0.62418
283.2	0.61771
283.3	0.61084
283.4	0.6035
283.5	0.59574
283.6	0.58757
283.7	0.5791
283.8	0.57036
283.9	0.56136
284	0.55207
284.1	0.54248
284.2	0.53267
284.3	0.52268
284.4	0.51255
284.5	0.50214
284.6	0.49162
284.7	0.48087
284.8	0.47005
284.9	0.45907
285	0.44812
285.1	0.43701
285.2	0.42598
285.3	0.41498
285.4	0.40415
285.5	0.39313
285.6	0.38219
285.7	0.37114
285.8	0.36022
285.9	0.34926
286	0.33846
286.1	0.32763
286.2	0.31696
286.3	0.30639
286.4	0.29603
286.5	0.2856
286.6	0.2753
286.7	0.26503
286.8	0.25489
286.9	0.24479
287	0.23485
287.1	0.22498
287.2	0.21528
287.3	0.20572
287.4	0.19635
287.5	0.18704
287.6	0.17788
287.7	0.16885
287.8	0.16003
287.9	0.15141
288	0.14305
288.1	0.13492
288.2	0.12703
288.3	0.11936
288.4	0.11194
288.5	0.10476
288.6	0.097837
288.7	0.091188
288.8	0.084845
288.9	0.078796
289	0.073021
289.1	0.067514
289.2	0.06228
289.3	0.05732
289.4	0.052656
289.5	0.048302
289.6	0.04424
289.7	0.040449
289.8	0.036912
289.9	0.033619
290	0.030571
290.1	0.027755
290.2	0.02515
290.3	0.02275
290.4	0.020548
290.5	0.018539
290.6	0.016709
290.7	0.015047
290.8	0.013536
290.9	0.012162
291	0.010918
291.1	0.0097936
291.2	0.0087771
291.3	0.0078563
291.4	0.0070251
291.5	0.0062789
291.6	0.0056095
291.7	0.0050107
291.8	0.0044749
291.9	0.0039953
292	0.0035659
292.1	0.0031812
292.2	0.0028362
292.3	0.0025269
292.4	0.0022505
292.5	0.0020044
292.6	0.0017852
292.7	0.0015901
292.8	0.0014165
292.9	0.0012619
293	0.0011243
293.1	0.001002
293.2	0.00089304
293.3	0.00079601
293.4	0.00070969
293.5	0.00063299
293.6	0.00056475
293.7	0.00050398
293.8	0.00044985
293.9	0.00040162
294	0.00035864
294.1	0.0003203
294.2	0.00028612
294.3	0.00025561
294.4	0.00022839
294.5	0.00020412
294.6	0.0001825
294.7	0.00016321
294.8	0.00014601
294.9	0.00013066
295	0.00011696
295.1	0.00010474
295.2	9.3829e-05
295.3	8.4095e-05
295.4	7.5409e-05
295.5	6.7658e-05
295.6	6.0738e-05
295.7	5.4559e-05
295.8	4.9031e-05
295.9	4.4086e-05
296	3.9655e-05
296.1	3.5679e-05
296.2	3.2111e-05
296.3	2.8905e-05
296.4	2.6029e-05
296.5	2.3451e-05
296.6	2.1144e-05
296.7	1.9077e-05
296.8	1.7223e-05
296.9	1.5554e-05
297	1.4052e-05
297.1	1.2698e-05
297.2	1.1481e-05
297.3	1.0387e-05
297.4	9.4032e-06
297.5	8.5183e-06
297.6	7.7205e-06
297.7	7.0006e-06
297.8	6.3507e-06
297.9	5.7639e-06
298	5.2337e-06
298.1	4.7544e-06
298.2	4.3213e-06
298.3	3.9305e-06
298.4	3.5778e-06
298.5	3.2587e-06
298.6	2.9703e-06
298.7	2.7097e-06
298.8	2.4735e-06
298.9	2.2598e-06
299	2.0662e-06
299.1	1.8904e-06
299.2	1.7307e-06
299.3	1.5856e-06
299.4	1.4542e-06
299.5	1.335e-06
299.6	1.2267e-06
299.7	1.128e-06
299.8	1.0383e-06
299.9	9.5671e-07
300	8.8255e-07
300.1	8.151e-07
300.2	7.536e-07
300.3	6.9732e-07
300.4	6.4584e-07
300.5	5.9884e-07
300.6	5.5592e-07
300.7	5.167e-07
300.8	4.8084e-07
300.9	4.4802e-07
301	4.1802e-07
301.1	3.9057e-07
301.2	3.6541e-07
301.3	3.4218e-07
301.4	3.2085e-07
301.5	3.0156e-07
301.6	2.8404e-07
301.7	2.6809e-07
301.8	2.5352e-07
301.9	2.4017e-07
302	2.2794e-07
302.1	2.167e-07
302.2	2.0636e-07
302.3	1.9666e-07
302.4	1.8766e-07
302.5	1.7956e-07
302.6	1.7223e-07
302.7	1.6557e-07
302.8	1.5951e-07
302.9	1.5395e-07
303	1.4886e-07
303.1	1.4418e-07
303.2	1.3986e-07
303.3	1.357e-07
303.4	1.3175e-07
303.5	1.2815e-07
303.6	1.2485e-07
303.7	1.2183e-07
303.8	1.1902e-07
303.9	1.1642e-07
304	1.14e-07
304.1	1.1176e-07
304.2	1.0966e-07
304.3	1.0762e-07
304.4	1.0563e-07
304.5	1.038e-07
304.6	1.0209e-07
304.7	1.005e-07
304.8	9.9024e-08
304.9	9.7662e-08
305	9.6435e-08
305.1	9.5365e-08
305.2	9.4472e-08
305.3	9.3803e-08
305.4	9.3364e-08
305.5	9.3112e-08
305.6	9.3095e-08
305.7	9.3385e-08
305.8	9.4051e-08
305.9	9.5147e-08
306	9.6756e-08
306.1	9.8969e-08
306.2	1.019e-07
306.3	1.0575e-07
306.4	1.1028e-07
306.5	1.1526e-07
306.6	1.2086e-07
306.7	1.2717e-07
306.8	1.3428e-07
306.9	1.4234e-07
307	1.5149e-07
307.1	1.6182e-07
307.2	1.7353e-07
307.3	1.8674e-07
307.4	2.0032e-07
307.5	2.1335e-07
307.6	2.2615e-07
307.7	2.3893e-07
307.8	2.5173e-07
307.9	2.645e-07
308	2.7714e-07
308.1	2.8968e-07
308.2	3.0214e-07
308.3	3.1458e-07
308.4	3.2653e-07
308.5	3.3756e-07
308.6	3.4785e-07
308.7	3.5742e-07
308.8	3.663e-07
308.9	3.7447e-07
309	3.82e-07
309.1	3.889e-07
309.2	3.952e-07
309.3	4.0095e-07
309.4	4.0613e-07
309.5	4.107e-07
309.6	4.1477e-07
309.7	4.1836e-07
309.8	4.2148e-07
309.9	4.2417e-07
310	4.265e-07
310.1	4.2846e-07
310.2	4.3008e-07
310.3	4.3144e-07
310.4	4.3253e-07
310.5	4.3328e-07
310.6	4.3373e-07
310.7	4.3393e-07
310.8	4.3388e-07
310.9	4.336e-07
311	4.3312e-07
311.1	4.3243e-07
311.2	4.3157e-07
311.3	4.3056e-07
311.4	4.2941e-07
311.5	4.2812e-07
311.6	4.2669e-07
311.7	4.2512e-07
311.8	4.2345e-07
311.9	4.2167e-07
312	4.1981e-07
312.1	4.1787e-07
312.2	4.1586e-07
312.3	4.138e-07
312.4	4.1168e-07
312.5	4.095e-07
312.6	4.0722e-07
312.7	4.0486e-07
312.8	4.0239e-07
312.9	3.9979e-07
313	3.9711e-07
313.1	3.9438e-07
313.2	3.9165e-07
313.3	3.8894e-07
313.4	3.8621e-07
313.5	3.8344e-07
313.6	3.8055e-07
313.7	3.7754e-07
313.8	3.7444e-07
313.9	3.7136e-07
314	3.683e-07
314.1	3.652e-07
314.2	3.6207e-07
314.3	3.5889e-07
314.4	3.5567e-07
314.5	3.5238e-07
314.6	3.4904e-07
314.7	3.4565e-07
314.8	3.4219e-07
314.9	3.3864e-07
315	3.351e-07
315.1	3.3157e-07
315.2	3.2795e-07
315.3	3.2433e-07
315.4	3.2074e-07
315.5	3.1702e-07
315.6	3.1325e-07
315.7	3.095e-07
315.8	3.0571e-07
315.9	3.0181e-07
316	2.9783e-07
316.1	2.9387e-07
316.2	2.899e-07
316.3	2.8591e-07
316.4	2.819e-07
316.5	2.778e-07
316.6	2.7361e-07
316.7	2.6936e-07
316.8	2.6507e-07
316.9	2.6076e-07
317	2.5644e-07
317.1	2.5208e-07
317.2	2.4768e-07
317.3	2.4327e-07
317.4	2.3882e-07
317.5	2.3428e-07
317.6	2.2965e-07
317.7	2.2496e-07
317.8	2.2021e-07
317.9	2.1541e-07
318	2.1056e-07
318.1	2.0565e-07
318.2	2.0071e-07
318.3	1.958e-07
318.4	1.9088e-07
318.5	1.859e-07
318.6	1.8087e-07
318.7	1.7581e-07
318.8	1.707e-07
318.9	1.6557e-07
319	1.6042e-07
319.1	1.5527e-07
319.2	1.5012e-07
319.3	1.4499e-07
319.4	1.399e-07
319.5	1.3478e-07
319.6	1.2966e-07
319.7	1.2455e-07
319.8	1.1946e-07
319.9	1.1441e-07
320	1.0941e-07
320.1	1.0446e-07
320.2	9.9583e-08
320.3	9.4796e-08
320.4	9.0092e-08
320.5	8.5457e-08
320.6	8.0894e-08
320.7	7.6415e-08
320.8	7.2032e-08
320.9	6.7754e-08
321	6.3594e-08
321.1	5.9565e-08
321.2	5.5684e-08
321.3	5.1957e-08
321.4	4.8393e-08
321.5	4.4991e-08
321.6	4.1744e-08
321.7	3.8652e-08
321.8	3.5714e-08
321.9	3.293e-08
322	3.0304e-08
322.1	2.784e-08
322.2	2.553e-08
322.3	2.3363e-08
322.4	2.1336e-08
322.5	1.9455e-08
322.6	1.7715e-08
322.7	1.6111e-08
322.8	1.4633e-08
322.9	1.3275e-08
323	1.2026e-08
323.1	1.088e-08
323.2	9.827e-09
323.3	8.8619e-09
323.4	7.9832e-09
323.5	7.1868e-09
323.6	6.4642e-09
323.7	5.8105e-09
323.8	5.2192e-09
323.9	4.6838e-09
324	4.2006e-09
324.1	3.7649e-09
324.2	3.3712e-09
324.3	3.0153e-09
324.4	2.6956e-09
324.5	2.4098e-09
324.6	2.1539e-09
324.7	1.9244e-09
324.8	1.7188e-09
324.9	1.5346e-09
325	1.3697e-09
325.1	1.2223e-09
325.2	1.0906e-09
325.3	9.7276e-10
325.4	8.6745e-10
325.5	7.7353e-10
325.6	6.897e-10
325.7	6.1484e-10
325.8	5.4803e-10
325.9	4.8843e-10
326	4.3528e-10
326.1	3.8791e-10
326.2	3.4572e-10
326.3	3.0811e-10
326.4	2.7464e-10
326.5	2.4489e-10
326.6	2.1842e-10
326.7	1.9487e-10
326.8	1.739e-10
326.9	1.5522e-10
327	1.3858e-10
327.1	1.2374e-10
327.2	1.1051e-10
327.3	9.8691e-11
327.4	8.8143e-11
327.5	7.8736e-11
327.6	7.0346e-11
327.7	6.2862e-11
327.8	5.6183e-11
327.9	5.022e-11
328	4.4894e-11
328.1	4.0137e-11
328.2	3.589e-11
328.3	3.2094e-11
328.4	2.8707e-11
328.5	2.5688e-11
328.6	2.2995e-11
328.7	2.0594e-11
328.8	1.845e-11
328.9	1.6536e-11
329	1.4827e-11
329.1	1.3299e-11
329.2	1.1931e-11
329.3	1.0706e-11
329.4	9.6091e-12
329.5	8.6267e-12
329.6	7.7457e-12
329.7	6.9553e-12
329.8	6.2471e-12
329.9	5.6135e-12
330	5.047e-12
330.1	4.54e-12
330.2	4.0854e-12
330.3	3.6772e-12
330.4	3.3104e-12
330.5	2.981e-12
330.6	2.6853e-12
330.7	2.4203e-12
330.8	2.1828e-12
330.9	1.9695e-12
331	1.7777e-12
331.1	1.605e-12
331.2	1.4496e-12
331.3	1.3096e-12
331.4	1.1836e-12
331.5	1.0703e-12
331.6	9.6855e-13
331.7	8.7707e-13
331.8	7.9451e-13
331.9	7.2018e-13
332	6.5319e-13
332.1	5.9269e-13
332.2	5.3815e-13
332.3	4.8893e-13
332.4	4.4443e-13
332.5	4.0424e-13
332.6	3.6804e-13
332.7	3.3542e-13
332.8	3.0593e-13
332.9	2.7921e-13
333	2.55e-13
333.1	2.3308e-13
333.2	2.1325e-13
333.3	1.953e-13
333.4	1.7905e-13
333.5	1.6431e-13
333.6	1.5092e-13
333.7	1.3876e-13
333.8	1.2769e-13
333.9	1.1762e-13
334	1.0847e-13
334.1	1.0015e-13
334.2	9.2574e-14
334.3	8.567e-14
334.4	7.9391e-14
334.5	7.3709e-14
334.6	6.8562e-14
334.7	6.3894e-14
334.8	5.965e-14
334.9	5.5781e-14
335	5.2245e-14
335.1	4.9009e-14
335.2	4.6044e-14
335.3	4.3298e-14
335.4	4.0784e-14
335.5	3.8535e-14
335.6	3.6516e-14
335.7	3.4699e-14
335.8	3.306e-14
335.9	3.1581e-14
336	3.0247e-14
336.1	2.9043e-14
336.2	2.7958e-14
336.3	2.6953e-14
336.4	2.6045e-14
336.5	2.5271e-14
336.6	2.4622e-14
336.7	2.4089e-14
336.8	2.3672e-14
336.9	2.3371e-14
337	2.3187e-14
337.1	2.3129e-14
337.2	2.3209e-14
337.3	2.3433e-14
337.4	2.3881e-14
337.5	2.4663e-14
337.6	2.5863e-14
337.7	2.7604e-14
337.8	3.0072e-14
337.9	3.3535e-14
338	3.8421e-14
338.1	4.5386e-14
338.2	5.5548e-14
338.3	7.0724e-14
338.4	9.4166e-14
338.5	1.3129e-13
338.6	1.9156e-13
338.7	2.9157e-13
338.8	4.6299e-13
338.9	7.6551e-13
339	1.313e-12
339.1	2.315e-12
339.2	4.1667e-12
339.3	7.5397e-12
339.4	1.3337e-11
339.5	2.2891e-11
339.6	3.8489e-11
339.7	6.3707e-11
339.8	1.0441e-10
339.9	1.6997e-10
340	2.7436e-10
340.1	4.3853e-10
340.2	6.9569e-10
340.3	1.0812e-09
340.4	1.5974e-09
340.5	2.2426e-09
340.6	3.0491e-09
340.7	4.0439e-09
340.8	5.2537e-09
340.9	6.7178e-09
341	8.484e-09
341.1	1.0594e-08
341.2	1.307e-08
341.3	1.5888e-08
341.4	1.8888e-08
341.5	2.1944e-08
341.6	2.5081e-08
341.7	2.8313e-08
341.8	3.1624e-08
341.9	3.4998e-08
342	3.8408e-08
342.1	4.1831e-08
342.2	4.5241e-08
342.3	4.8605e-08
342.4	5.1866e-08
342.5	5.4988e-08
342.6	5.798e-08
342.7	6.0839e-08
342.8	6.3571e-08
342.9	6.6181e-08
343	6.866e-08
343.1	7.1008e-08
343.2	7.3224e-08
343.3	7.5312e-08
343.4	7.7256e-08
343.5	7.9049e-08
343.6	8.0701e-08
343.7	8.2218e-08
343.8	8.3597e-08
343.9	8.4846e-08
344	8.5972e-08
344.1	8.6975e-08
344.2	8.7875e-08
344.3	8.8679e-08
344.4	8.939e-08
344.5	9.0007e-08
344.6	9.0534e-08
344.7	9.097e-08
344.8	9.1326e-08
344.9	9.1614e-08
345	9.1837e-08
345.1	9.2002e-08
345.2	9.211e-08
345.3	9.2173e-08
345.4	9.2193e-08
345.5	9.2165e-08
345.6	9.2093e-08
345.7	9.1988e-08
345.8	9.1852e-08
345.9	9.1677e-08
346	9.1471e-08
346.1	9.1225e-08
346.2	9.0941e-08
346.3	9.0628e-08
346.4	9.028e-08
346.5	8.9903e-08
346.6	8.9507e-08
346.7	8.9099e-08
346.8	8.868e-08
346.9	8.8242e-08
347	8.778e-08
347.1	8.7286e-08
347.2	8.6763e-08
347.3	8.6231e-08
347.4	8.5703e-08
347.5	8.5164e-08
347.6	8.4609e-08
347.7	8.4041e-08
347.8	8.3452e-08
347.9	8.2846e-08
348	8.2221e-08
348.1	8.1567e-08
348.2	8.0896e-08
348.3	8.024e-08
348.4	7.9576e-08
348.5	7.888e-08
348.6	7.818e-08
348.7	7.747e-08
348.8	7.6733e-08
348.9	7.5991e-08
349	7.524e-08
349.1	7.4459e-08
349.2	7.3659e-08
349.3	7.2871e-08
349.4	7.2087e-08
349.5	7.1279e-08
349.6	7.0441e-08
349.7	6.9575e-08
349.8	6.8691e-08
349.9	6.7801e-08
350	6.6907e-08
350.1	6.5998e-08
350.2	6.5069e-08
350.3	6.4135e-08
350.4	6.3187e-08
350.5	6.2208e-08
350.6	6.1203e-08
350.7	6.0181e-08
350.8	5.9143e-08
350.9	5.8084e-08
351	5.7012e-08
351.1	5.5929e-08
351.2	5.4829e-08
351.3	5.3728e-08
351.4	5.2617e-08
351.5	5.1479e-08
351.6	5.0315e-08
351.7	4.9128e-08
351.8	4.7919e-08
351.9	4.6689e-08
352	4.544e-08
352.1	4.4181e-08
352.2	4.291e-08
352.3	4.1632e-08
352.4	4.0348e-08
352.5	3.9049e-08
352.6	3.7736e-08
352.7	3.6415e-08
352.8	3.5089e-08
352.9	3.3761e-08
353	3.2435e-08
353.1	3.1113e-08
353.2	2.9796e-08
353.3	2.8487e-08
353.4	2.7188e-08
353.5	2.5902e-08
353.6	2.4633e-08
353.7	2.3381e-08
353.8	2.2151e-08
353.9	2.0946e-08
354	1.9769e-08
354.1	1.8623e-08
354.2	1.7513e-08
354.3	1.6439e-08
354.4	1.5405e-08
354.5	1.4413e-08
354.6	1.3463e-08
354.7	1.2553e-08
354.8	1.1683e-08
354.9	1.0853e-08
355	1.0063e-08
355.1	9.314e-09
355.2	8.6073e-09
355.3	7.9408e-09
355.4	7.3145e-09
355.5	6.7298e-09
355.6	6.1834e-09
355.7	5.6732e-09
355.8	5.199e-09
355.9	4.7597e-09
356	4.3527e-09
356.1	3.9756e-09
356.2	3.6267e-09
356.3	3.3036e-09
356.4	3.0064e-09
356.5	2.7347e-09
356.6	2.4856e-09
356.7	2.2572e-09
356.8	2.0488e-09
356.9	1.8582e-09
357	1.6839e-09
357.1	1.5251e-09
357.2	1.3803e-09
357.3	1.2479e-09
357.4	1.1275e-09
357.5	1.0187e-09
357.6	9.2001e-10
357.7	8.304e-10
357.8	7.4923e-10
357.9	6.7583e-10
358	6.095e-10
358.1	5.4956e-10
358.2	4.9528e-10
358.3	4.4606e-10
358.4	4.0154e-10
358.5	3.6138e-10
358.6	3.252e-10
358.7	2.9263e-10
358.8	2.6334e-10
358.9	2.3697e-10
359	2.1321e-10
359.1	1.9179e-10
359.2	1.7248e-10
359.3	1.5505e-10
359.4	1.3934e-10
359.5	1.2519e-10
359.6	1.1246e-10
359.7	1.0101e-10
359.8	9.0709e-11
359.9	8.1443e-11
360	7.3113e-11
360.1	6.5628e-11
360.2	5.8904e-11
360.3	5.2864e-11
360.4	4.7441e-11
360.5	4.2573e-11
360.6	3.8205e-11
360.7	3.4286e-11
360.8	3.0769e-11
360.9	2.7615e-11
361	2.4785e-11
361.1	2.2246e-11
361.2	1.9966e-11
361.3	1.792e-11
361.4	1.6083e-11
361.5	1.4433e-11
361.6	1.2953e-11
361.7	1.1624e-11
361.8	1.043e-11
361.9	9.3575e-12
362	8.3943e-12
362.1	7.5288e-12
362.2	6.751e-12
362.3	6.0518e-12
362.4	5.423e-12
362.5	4.8578e-12
362.6	4.3501e-12
362.7	3.8942e-12
362.8	3.4854e-12
362.9	3.1193e-12
363	2.7915e-12
363.1	2.4978e-12
363.2	2.2349e-12
363.3	1.9991e-12
363.4	1.7874e-12
363.5	1.5975e-12
363.6	1.4271e-12
363.7	1.2747e-12
363.8	1.1385e-12
363.9	1.0167e-12
364	9.0762e-13
364.1	8.0989e-13
364.2	7.2229e-13
364.3	6.4395e-13
364.4	5.7392e-13
364.5	5.1137e-13
364.6	4.5554e-13
364.7	4.0567e-13
364.8	3.6108e-13
364.9	3.2121e-13
365	2.8563e-13
365.1	2.5392e-13
365.2	2.2562e-13
365.3	2.0038e-13
365.4	1.779e-13
365.5	1.5785e-13
365.6	1.3998e-13
365.7	1.2408e-13
365.8	1.0992e-13
365.9	9.7311e-14
366	8.6088e-14
366.1	7.6121e-14
366.2	6.7283e-14
366.3	5.9448e-14
366.4	5.2491e-14
366.5	4.6306e-14
366.6	4.0816e-14
366.7	3.5949e-14
366.8	3.1642e-14
366.9	2.7836e-14
367	2.4475e-14
367.1	2.1509e-14
367.2	1.8891e-14
367.3	1.6581e-14
367.4	1.4542e-14
367.5	1.2739e-14
367.6	1.1149e-14
367.7	9.7475e-15
367.8	8.513e-15
367.9	7.4276e-15
368	6.4744e-15
368.1	5.6385e-15
368.2	4.9066e-15
368.3	4.2667e-15
368.4	3.707e-15
368.5	3.217e-15
368.6	2.7886e-15
368.7	2.4147e-15
368.8	2.089e-15
368.9	1.8054e-15
369	1.5589e-15
369.1	1.3448e-15
369.2	1.159e-15
369.3	9.9806e-16
369.4	8.5864e-16
369.5	7.377e-16
369.6	6.3301e-16
369.7	5.4251e-16
369.8	4.6435e-16
369.9	3.9693e-16
370	3.3888e-16
370.1	2.8896e-16
370.2	2.4611e-16
370.3	2.094e-16
370.4	1.7795e-16
370.5	1.5096e-16
370.6	1.2785e-16
370.7	1.081e-16
370.8	9.127e-17
370.9	7.6946e-17
371	6.4792e-17
371.1	5.4494e-17
371.2	4.5787e-17
371.3	3.8433e-17
371.4	3.2227e-17
371.5	2.6983e-17
371.6	2.2563e-17
371.7	1.8839e-17
371.8	1.5711e-17
371.9	1.3087e-17
372	1.0892e-17
372.1	9.0548e-18
372.2	7.5218e-18
372.3	6.2405e-18
372.4	5.1732e-18
372.5	4.2838e-18
372.6	3.5459e-18
372.7	2.9323e-18
372.8	2.4244e-18
372.9	2.0025e-18
373	1.654e-18
373.1	1.3649e-18
373.2	1.1266e-18
373.3	9.2845e-19
373.4	7.6546e-19
373.5	6.3066e-19
373.6	5.2002e-19
373.7	4.2837e-19
373.8	3.5337e-19
373.9	2.9118e-19
374	2.4033e-19
374.1	1.9814e-19
374.2	1.6373e-19
374.3	1.3506e-19
374.4	1.1168e-19
374.5	9.2244e-20
374.6	7.6483e-20
374.7	6.3327e-20
374.8	5.2671e-20
374.9	4.3724e-20
375	3.6493e-20
375.1	3.0391e-20
375.2	2.5474e-20
375.3	2.1292e-20
375.4	1.7934e-20
375.5	1.5064e-20
375.6	1.2772e-20
375.7	1.0792e-20
375.8	9.219e-21
375.9	7.8419e-21
376	6.7542e-21
376.1	5.7883e-21
376.2	5.0314e-21
376.3	4.347e-21
376.4	3.8162e-21
376.5	3.3279e-21
376.6	2.955e-21
376.7	2.6035e-21
376.8	2.3399e-21
376.9	2.0841e-21
377	1.8972e-21
377.1	1.7093e-21
377.2	1.5768e-21
377.3	1.4373e-21
377.4	1.3439e-21
377.5	1.2397e-21
377.6	1.1754e-21
377.7	1.0974e-21
377.8	1.0551e-21
377.9	9.9682e-22
378	9.7164e-22
378.1	9.2861e-22
378.2	9.1756e-22
378.3	8.8682e-22
378.4	8.882e-22
378.5	8.6792e-22
378.6	8.8109e-22
378.7	8.7011e-22
378.8	8.9509e-22
378.9	8.9298e-22
379	9.3089e-22
379.1	9.3789e-22
379.2	9.9062e-22
379.3	1.0077e-21
379.4	1.0783e-21
379.5	1.1073e-21
379.6	1.2007e-21
379.7	1.2451e-21
379.8	1.368e-21
379.9	1.4317e-21
380	1.5931e-21
380.1	1.6817e-21
380.2	1.8941e-21
380.3	2.0162e-21
380.4	2.2975e-21
380.5	2.4667e-21
380.6	2.8431e-21
380.7	3.0762e-21
380.8	3.5816e-21
380.9	3.9025e-21
381	4.5861e-21
381.1	5.0314e-21
381.2	5.9629e-21
381.3	6.5829e-21
381.4	7.8589e-21
381.5	8.7236e-21
381.6	1.0478e-20
381.7	1.1689e-20
381.8	1.4117e-20
381.9	1.5816e-20
382	1.9178e-20
382.1	2.1569e-20
382.2	2.6238e-20
382.3	2.9588e-20
382.4	3.6065e-20
382.5	4.0832e-20
382.6	4.9883e-20
382.7	5.6651e-20
382.8	6.9272e-20
382.9	7.8892e-20
383	9.6478e-20
383.1	1.1009e-19
383.2	1.3449e-19
383.3	1.5358e-19
383.4	1.8724e-19
383.5	2.1452e-19
383.6	2.6142e-19
383.7	3.0056e-19
383.8	3.6565e-19
383.9	4.2135e-19
384	5.1104e-19
384.1	5.8942e-19
384.2	7.1206e-19
384.3	8.2117e-19
384.4	9.8768e-19
384.5	1.1424e-18
384.6	1.3716e-18
384.7	1.5912e-18
384.8	1.9055e-18
384.9	2.2154e-18
385	2.6447e-18
385.1	3.0789e-18
385.2	3.6648e-18
385.3	4.2704e-18
385.4	5.0738e-18
385.5	5.9426e-18
385.6	7.0802e-18
385.7	8.3467e-18
385.8	9.9836e-18
385.9	1.1858e-17
386	1.4265e-17
386.1	1.7097e-17
386.2	2.0734e-17
386.3	2.5119e-17
386.4	3.0799e-17
386.5	3.7878e-17
386.6	4.7164e-17
386.7	5.903e-17
386.8	7.4802e-17
386.9	9.5387e-17
387	1.2307e-16
387.1	1.5997e-16
387.2	2.1028e-16
387.3	2.7824e-16
387.4	3.6975e-16
387.5	4.9073e-16
387.6	6.5297e-16
387.7	8.6989e-16
387.8	1.1624e-15
387.9	1.555e-15
388	2.0831e-15
388.1	2.7876e-15
388.2	3.7278e-15
388.3	4.9579e-15
388.4	6.5002e-15
388.5	8.3714e-15
388.6	1.0644e-14
388.7	1.3374e-14
388.8	1.6629e-14
388.9	2.0457e-14
389	2.4933e-14
389.1	3.0147e-14
389.2	3.6239e-14
389.3	4.3238e-14
389.4	5.0886e-14
389.5	5.8897e-14
389.6	6.7317e-14
389.7	7.6127e-14
389.8	8.5321e-14
389.9	9.481e-14
390	1.0457e-13
390.1	1.1457e-13
390.2	1.2479e-13
390.3	1.3514e-13
390.4	1.455e-13
390.5	1.5562e-13
390.6	1.6548e-13
390.7	1.7507e-13
390.8	1.8448e-13
390.9	1.9358e-13
391	2.0236e-13
391.1	2.108e-13
391.2	2.19e-13
391.3	2.2692e-13
391.4	2.3456e-13
391.5	2.4174e-13
391.6	2.4854e-13
391.7	2.5489e-13
391.8	2.6093e-13
391.9	2.6658e-13
392	2.7197e-13
392.1	2.7703e-13
392.2	2.8184e-13
392.3	2.863e-13
392.4	2.9045e-13
392.5	2.9418e-13
392.6	2.9761e-13
392.7	3.0065e-13
392.8	3.0339e-13
392.9	3.0575e-13
393	3.0785e-13
393.1	3.0961e-13
393.2	3.1116e-13
393.3	3.1241e-13
393.4	3.1351e-13
393.5	3.143e-13
393.6	3.1496e-13
393.7	3.1535e-13
393.8	3.1561e-13
393.9	3.1564e-13
394	3.1558e-13
394.1	3.1529e-13
394.2	3.1493e-13
394.3	3.1436e-13
394.4	3.1372e-13
394.5	3.1287e-13
394.6	3.1199e-13
394.7	3.1094e-13
394.8	3.0988e-13
394.9	3.0862e-13
395	3.0738e-13
395.1	3.0597e-13
395.2	3.0458e-13
395.3	3.0303e-13
395.4	3.0151e-13
395.5	2.9985e-13
395.6	2.9825e-13
395.7	2.9651e-13
395.8	2.9481e-13
395.9	2.9298e-13
396	2.912e-13
396.1	2.8928e-13
396.2	2.8746e-13
396.3	2.8558e-13
396.4	2.8384e-13
396.5	2.821e-13
396.6	2.8052e-13
396.7	2.7888e-13
396.8	2.7737e-13
396.9	2.7577e-13
397	2.7431e-13
397.1	2.7284e-13
397.2	2.716e-13
397.3	2.7033e-13
397.4	2.6924e-13
397.5	2.6817e-13
397.6	2.6731e-13
397.7	2.665e-13
397.8	2.6595e-13
397.9	2.6551e-13
398	2.6535e-13
398.1	2.6527e-13
398.2	2.6543e-13
398.3	2.6549e-13
398.4	2.6588e-13
398.5	2.6668e-13
398.6	2.68e-13
398.7	2.6976e-13
398.8	2.7213e-13
398.9	2.7491e-13
399	2.7837e-13
399.1	2.8243e-13
399.2	2.872e-13
399.3	2.9239e-13
399.4	2.9868e-13
399.5	3.0673e-13
399.6	3.1684e-13
399.7	3.2913e-13
399.8	3.442e-13
399.9	3.6248e-13
400	3.8499e-13
400.1	4.1274e-13
400.2	4.4739e-13
400.3	4.9085e-13
400.4	5.4886e-13
400.5	6.2905e-13
400.6	7.4159e-13
400.7	9.0196e-13
400.8	1.1369e-12
400.9	1.4896e-12
401	2.0396e-12
401.1	2.9258e-12
401.2	4.4161e-12
401.3	7.0473e-12
401.4	1.2152e-11
401.5	2.2712e-11
401.6	4.6029e-11
401.7	1.001e-10
401.8	2.3365e-10
401.9	5.7646e-10
402	1.5091e-09
402.1	4.126e-09
402.2	1.1794e-08
402.3	3.4382e-08
402.4	1.0087e-07
402.5	2.9338e-07
402.6	8.4413e-07
402.7	2.3652e-06
402.8	6.3747e-06
402.9	1.6336e-05
403	3.9645e-05
403.1	9.1227e-05
403.2	0.00020109
403.3	0.00042695
403.4	0.00087667
403.5	0.001746
403.6	0.0033462
403.7	0.0060506
403.8	0.0099637
403.9	0.01462
404	0.018995
404.1	0.021794
404.2	0.022028
404.3	0.01978
404.4	0.017232
404.5	0.016539
404.6	0.017935
404.7	0.021036
404.8	0.025516
404.9	0.031277
405	0.038509
405.1	0.047239
405.2	0.05735
405.3	0.068355
405.4	0.079912
405.5	0.091903
405.6	0.10476
405.7	0.11912
405.8	0.13544
405.9	0.15459
406	0.17713
406.1	0.20368
406.2	0.23435
406.3	0.26879
406.4	0.30585
406.5	0.34369
406.6	0.38086
406.7	0.41613
406.8	0.44936
406.9	0.48083
407	0.51079
407.1	0.53922
407.2	0.56568
407.3	0.58954
407.4	0.60999
407.5	0.62631
407.6	0.63875
407.7	0.6479
407.8	0.65474
407.9	0.66022
408	0.66484
408.1	0.66889
408.2	0.6726
408.3	0.67598
408.4	0.67898
408.5	0.6815
408.6	0.68368
408.7	0.6854
408.8	0.6866
408.9	0.68716
409	0.68711
409.1	0.68642
409.2	0.68508
409.3	0.68311
409.4	0.68052
409.5	0.67725
409.6	0.6734
409.7	0.66896
409.8	0.66393
409.9	0.65832
410	0.65223
410.1	0.64566
410.2	0.63864
410.3	0.63117
410.4	0.6233
410.5	0.61506
410.6	0.60649
410.7	0.59763
410.8	0.58852
410.9	0.57921
411	0.56969
411.1	0.56
411.2	0.55018
411.3	0.54025
411.4	0.53023
411.5	0.5202
411.6	0.51013
411.7	0.50009
411.8	0.49008
411.9	0.48017
412	0.4703
412.1	0.46051
412.2	0.4508
412.3	0.44116
412.4	0.43159
412.5	0.42214
412.6	0.4128
412.7	0.40353
412.8	0.39439
412.9	0.38543
413	0.37666
413.1	0.36811
413.2	0.35974
413.3	0.35151
413.4	0.34341
413.5	0.33543
413.6	0.32759
413.7	0.31994
413.8	0.3125
413.9	0.30528
414	0.29823
414.1	0.2913
414.2	0.28448
414.3	0.27779
414.4	0.27128
414.5	0.26496
414.6	0.25884
414.7	0.25292
414.8	0.24717
414.9	0.24154
415	0.23603
415.1	0.23071
415.2	0.22554
415.3	0.22046
415.4	0.21553
415.5	0.21078
415.6	0.20614
415.7	0.20163
415.8	0.19729
415.9	0.19311
416	0.18902
416.1	0.18504
416.2	0.18117
416.3	0.17738
416.4	0.17365
416.5	0.17009
416.6	0.16665
416.7	0.16335
416.8	0.16015
416.9	0.15709
417	0.15411
417.1	0.15127
417.2	0.14852
417.3	0.14574
417.4	0.1429
417.5	0.14024
417.6	0.1377
417.7	0.13528
417.8	0.13295
417.9	0.13074
418	0.12859
418.1	0.12652
418.2	0.12451
418.3	0.12238
418.4	0.12014
418.5	0.11802
418.6	0.11598
418.7	0.11403
418.8	0.11212
418.9	0.11027
419	0.10845
419.1	0.10669
419.2	0.10495
419.3	0.10311
419.4	0.10118
419.5	0.099302
419.6	0.09747
419.7	0.095683
419.8	0.093927
419.9	0.092214
420	0.090537
420.1	0.088913
420.2	0.087338
420.3	0.085823
420.4	0.084376
420.5	0.083
420.6	0.081704
420.7	0.080518
420.8	0.079483
420.9	0.07863
421	0.077979
421.1	0.077548
421.2	0.077358
421.3	0.077531
421.4	0.078007
421.5	0.078635
421.6	0.079496
421.7	0.080644
421.8	0.082105
421.9	0.083899
422	0.086063
422.1	0.088654
422.2	0.091773
422.3	0.095677
422.4	0.1003
422.5	0.10536
422.6	0.11097
422.7	0.11696
422.8	0.12267
422.9	0.12705
423	0.12877
423.1	0.12663
423.2	0.11978
423.3	0.10803
423.4	0.091984
423.5	0.073793
423.6	0.059668
423.7	0.053733
423.8	0.054363
423.9	0.05908
424	0.066285
424.1	0.07514
424.2	0.085178
424.3	0.095589
424.4	0.10593
424.5	0.11609
424.6	0.12646
424.7	0.13744
424.8	0.14953
424.9	0.16324
425	0.17913
425.1	0.19777
425.2	0.21962
425.3	0.24503
425.4	0.27383
425.5	0.30528
425.6	0.33816
425.7	0.37084
425.8	0.40207
425.9	0.43103
426	0.45784
426.1	0.48295
426.2	0.50689
426.3	0.53016
426.4	0.55289
426.5	0.57501
426.6	0.59593
426.7	0.61499
426.8	0.63148
426.9	0.64487
427	0.65508
427.1	0.66252
427.2	0.66801
427.3	0.67236
427.4	0.67598
427.5	0.67917
427.6	0.68204
427.7	0.68462
427.8	0.68682
427.9	0.68871
428	0.69017
428.1	0.69116
428.2	0.69159
428.3	0.69158
428.4	0.69095
428.5	0.68974
428.6	0.6879
428.7	0.68545
428.8	0.68234
428.9	0.67859
429	0.67421
429.1	0.66921
429.2	0.66361
429.3	0.65752
429.4	0.65099
429.5	0.64398
429.6	0.63647
429.7	0.62845
429.8	0.62
429.9	0.61105
430	0.6017
430.1	0.59185
430.2	0.5817
430.3	0.57127
430.4	0.56079
430.5	0.54998
430.6	0.53902
430.7	0.52764
430.8	0.51614
430.9	0.50434
431	0.49261
431.1	0.4807
431.2	0.46886
431.3	0.45689
431.4	0.44514
431.5	0.43323
431.6	0.42136
431.7	0.40924
431.8	0.3973
431.9	0.38529
432	0.37339
432.1	0.36149
432.2	0.3498
432.3	0.33808
432.4	0.32661
432.5	0.31515
432.6	0.30384
432.7	0.29247
432.8	0.28125
432.9	0.27013
433	0.25926
433.1	0.2485
433.2	0.23793
433.3	0.2275
433.4	0.21729
433.5	0.20716
433.6	0.19724
433.7	0.18751
433.8	0.17803
433.9	0.16874
434	0.15969
434.1	0.15084
434.2	0.14224
434.3	0.13388
434.4	0.12578
434.5	0.11792
434.6	0.11032
434.7	0.10301
434.8	0.095984
434.9	0.089251
435	0.082825
435.1	0.076706
435.2	0.070896
435.3	0.065384
435.4	0.060184
435.5	0.055296
435.6	0.05071
435.7	0.046421
435.8	0.042416
435.9	0.038683
436	0.035211
436.1	0.031991
436.2	0.029011
436.3	0.026256
436.4	0.023723
436.5	0.021409
436.6	0.019296
436.7	0.017368
436.8	0.015612
436.9	0.014016
437	0.012566
437.1	0.01125
437.2	0.01006
437.3	0.0089807
437.4	0.008007
437.5	0.0071323
437.6	0.0063468
437.7	0.0056423
437.8	0.0050112
437.9	0.0044473
438	0.0039441
438.1	0.0034955
438.2	0.0030962
438.3	0.0027405
438.4	0.002424
438.5	0.0021431
438.6	0.0018938
438.7	0.0016727
438.8	0.0014769
438.9	0.0013038
439	0.0011508
439.1	0.0010153
439.2	0.00089547
439.3	0.00078933
439.4	0.00069549
439.5	0.00061268
439.6	0.00053965
439.7	0.0004752
439.8	0.00041835
439.9	0.00036822
440	0.00032411
440.1	0.00028527
440.2	0.000251
440.3	0.00022082
440.4	0.00019426
440.5	0.00017083
440.6	0.00015024
440.7	0.00013214
440.8	0.0001162
440.9	0.00010216
441	8.9809e-05
441.1	7.8962e-05
441.2	6.942e-05
441.3	6.1013e-05
441.4	5.3612e-05
441.5	4.7103e-05
441.6	4.1382e-05
441.7	3.6359e-05
441.8	3.1946e-05
441.9	2.8067e-05
442	2.4654e-05
442.1	2.165e-05
442.2	1.9008e-05
442.3	1.6684e-05
442.4	1.464e-05
442.5	1.2843e-05
442.6	1.1265e-05
442.7	9.8782e-06
442.8	8.661e-06
442.9	7.5935e-06
443	6.6573e-06
443.1	5.836e-06
443.2	5.1156e-06
443.3	4.4838e-06
443.4	3.929e-06
443.5	3.4418e-06
443.6	3.0142e-06
443.7	2.639e-06
443.8	2.3096e-06
443.9	2.0204e-06
444	1.7668e-06
444.1	1.5444e-06
444.2	1.3494e-06
444.3	1.1786e-06
444.4	1.0289e-06
444.5	8.978e-07
444.6	7.8295e-07
444.7	6.8245e-07
444.8	5.9451e-07
444.9	5.1761e-07
445	4.5044e-07
445.1	3.9182e-07
445.2	3.407e-07
445.3	2.9616e-07
445.4	2.5735e-07
445.5	2.2351e-07
445.6	1.9402e-07
445.7	1.6834e-07
445.8	1.4597e-07
445.9	1.265e-07
446	1.0955e-07
446.1	9.4805e-08
446.2	8.198e-08
446.3	7.0838e-08
446.4	6.1165e-08
446.5	5.2769e-08
446.6	4.5491e-08
446.7	3.9191e-08
446.8	3.3738e-08
446.9	2.9017e-08
447	2.4933e-08
447.1	2.1402e-08
447.2	1.8355e-08
447.3	1.5733e-08
447.4	1.3478e-08
447.5	1.1534e-08
447.6	9.8582e-09
447.7	8.4158e-09
447.8	7.1761e-09
447.9	6.1127e-09
448	5.2014e-09
448.1	4.4209e-09
448.2	3.7537e-09
448.3	3.1851e-09
448.4	2.7003e-09
448.5	2.2859e-09
448.6	1.933e-09
448.7	1.6329e-09
448.8	1.3776e-09
448.9	1.1609e-09
449	9.773e-10
449.1	8.2185e-10
449.2	6.9029e-10
449.3	5.793e-10
449.4	4.8579e-10
449.5	4.0692e-10
449.6	3.4043e-10
449.7	2.8444e-10
449.8	2.3739e-10
449.9	1.9792e-10
450	1.6486e-10
450.1	1.3721e-10
450.2	1.141e-10
450.3	9.4794e-11
450.4	7.8678e-11
450.5	6.5237e-11
450.6	5.4041e-11
450.7	4.4729e-11
450.8	3.699e-11
450.9	3.0564e-11
451	2.5236e-11
451.1	2.0823e-11
451.2	1.7171e-11
451.3	1.4147e-11
451.4	1.1648e-11
451.5	9.5876e-12
451.6	7.8881e-12
451.7	6.4869e-12
451.8	5.3322e-12
451.9	4.3809e-12
452	3.5977e-12
452.1	2.9532e-12
452.2	2.4232e-12
452.3	1.987e-12
452.4	1.6283e-12
452.5	1.334e-12
452.6	1.0927e-12
452.7	8.9486e-13
452.8	7.3266e-13
452.9	5.9975e-13
453	4.9085e-13
453.1	4.0162e-13
453.2	3.2853e-13
453.3	2.6864e-13
453.4	2.196e-13
453.5	1.7951e-13
453.6	1.4676e-13
453.7	1.1998e-13
453.8	9.81e-14
453.9	8.0215e-14
454	6.5593e-14
454.1	5.3637e-14
454.2	4.3861e-14
454.3	3.5861e-14
454.4	2.9316e-14
454.5	2.3966e-14
454.6	1.9592e-14
454.7	1.6017e-14
454.8	1.3095e-14
454.9	1.0708e-14
455	8.7576e-15
455.1	7.1638e-15
455.2	5.8607e-15
455.3	4.7942e-15
455.4	3.9213e-15
455.5	3.2077e-15
455.6	2.6245e-15
455.7	2.148e-15
455.8	1.7584e-15
455.9	1.4396e-15
456	1.1787e-15
456.1	9.6522e-16
456.2	7.905e-16
456.3	6.4744e-16
456.4	5.3028e-16
456.5	4.3433e-16
456.6	3.5583e-16
456.7	2.916e-16
456.8	2.3901e-16
456.9	1.9592e-16
457	1.6065e-16
457.1	1.3172e-16
457.2	1.0803e-16
457.3	8.8617e-17
457.4	7.2716e-17
457.5	5.9665e-17
457.6	4.8972e-17
457.7	4.0205e-17
457.8	3.3021e-17
457.9	2.7122e-17
458	2.2284e-17
458.1	1.8309e-17
458.2	1.5048e-17
458.3	1.2369e-17
458.4	1.0174e-17
458.5	8.3693e-18
458.6	6.8885e-18
458.7	5.6696e-18
458.8	4.6691e-18
458.9	3.8446e-18
459	3.168e-18
459.1	2.6101e-18
459.2	2.1524e-18
459.3	1.7747e-18
459.4	1.465e-18
459.5	1.2091e-18
459.6	9.9931e-19
459.7	8.258e-19
459.8	6.8349e-19
459.9	5.6553e-19
460	4.6881e-19
460.1	3.8846e-19
460.2	3.2259e-19
460.3	2.6772e-19
460.4	2.2277e-19
460.5	1.8522e-19
460.6	1.5446e-19
460.7	1.2868e-19
460.8	1.076e-19
460.9	8.9866e-20
461	7.5377e-20
461.1	6.313e-20
461.2	5.3145e-20
461.3	4.4656e-20
461.4	3.7748e-20
461.5	3.1839e-20
461.6	2.7044e-20
461.7	2.2915e-20
461.8	1.9573e-20
461.9	1.667e-20
462	1.4328e-20
462.1	1.2273e-20
462.2	1.0624e-20
462.3	9.1614e-21
462.4	7.9932e-21
462.5	6.9441e-21
462.6	6.1102e-21
462.7	5.3491e-21
462.8	4.7478e-21
462.9	4.1896e-21
463	3.7524e-21
463.1	3.3389e-21
463.2	3.0184e-21
463.3	2.7096e-21
463.4	2.4736e-21
463.5	2.2408e-21
463.6	2.0654e-21
463.7	1.8874e-21
463.8	1.7555e-21
463.9	1.6175e-21
464	1.5179e-21
464.1	1.4105e-21
464.2	1.3351e-21
464.3	1.2504e-21
464.4	1.1928e-21
464.5	1.1251e-21
464.6	1.0808e-21
464.7	1.0259e-21
464.8	9.9177e-22
464.9	9.4709e-22
465	9.2117e-22
465.1	8.8439e-22
465.2	8.6458e-22
465.3	8.3418e-22
465.4	8.193e-22
465.5	7.9363e-22
465.6	7.8257e-22
465.7	7.6081e-22
465.8	7.5265e-22
465.9	7.3401e-22
466	7.2839e-22
466.1	7.123e-22
466.2	7.0856e-22
466.3	6.9435e-22
466.4	6.9211e-22
466.5	6.7958e-22
466.6	6.7869e-22
466.7	6.675e-22
466.8	6.6755e-22
466.9	6.5726e-22
467	6.5802e-22
467.1	6.4849e-22
467.2	6.498e-22
467.3	6.4104e-22
467.4	6.4303e-22
467.5	6.3485e-22
467.6	6.3726e-22
467.7	6.2955e-22
467.8	6.3224e-22
467.9	6.2475e-22
468	6.2763e-22
468.1	6.2033e-22
468.2	6.2332e-22
468.3	6.1622e-22
468.4	6.1942e-22
468.5	6.1231e-22
468.6	6.1541e-22
468.7	6.0826e-22
468.8	6.1135e-22
468.9	6.0416e-22
469	6.0725e-22
469.1	6.0008e-22
469.2	6.0319e-22
469.3	5.9619e-22
469.4	5.9952e-22
469.5	5.9248e-22
469.6	5.9569e-22
469.7	5.8852e-22
469.8	5.9163e-22
469.9	5.8437e-22
470	5.8747e-22
470.1	5.8022e-22
470.2	5.8335e-22
470.3	5.7624e-22
470.4	5.7965e-22
470.5	5.7251e-22
470.6	5.758e-22
470.7	5.6849e-22
470.8	5.717e-22
470.9	5.6435e-22
471	5.676e-22
471.1	5.6032e-22
471.2	5.6373e-22
471.3	5.5672e-22
471.4	5.6048e-22
471.5	5.5363e-22
471.6	5.5747e-22
471.7	5.5057e-22
471.8	5.5443e-22
471.9	5.4756e-22
472	5.5158e-22
472.1	5.4489e-22
472.2	5.4918e-22
472.3	5.4262e-22
472.4	5.4692e-22
472.5	5.4038e-22
472.6	5.4486e-22
472.7	5.3852e-22
472.8	5.4323e-22
472.9	5.3706e-22
473	5.4199e-22
473.1	5.3611e-22
473.2	5.4134e-22
473.3	5.3536e-22
473.4	5.4037e-22
473.5	5.3451e-22
473.6	5.3979e-22
473.7	5.341e-22
473.8	5.3966e-22
473.9	5.3415e-22
474	5.3985e-22
474.1	5.3456e-22
474.2	5.4054e-22
474.3	5.3513e-22
474.4	5.408e-22
474.5	5.3543e-22
474.6	5.4146e-22
474.7	5.3636e-22
474.8	5.426e-22
474.9	5.3759e-22
475	5.4395e-22
475.1	5.3902e-22
475.2	5.4557e-22
475.3	5.4072e-22
475.4	5.4729e-22
475.5	5.4253e-22
475.6	5.4935e-22
475.7	5.4475e-22
475.8	5.5178e-22
475.9	5.4727e-22
476	5.5446e-22
476.1	5.5007e-22
476.2	5.5749e-22
476.3	5.5311e-22
476.4	5.6061e-22
476.5	5.5635e-22
476.6	5.6421e-22
476.7	5.602e-22
476.8	5.6845e-22
476.9	5.6469e-22
477	5.7337e-22
477.1	5.6985e-22
477.2	5.7901e-22
477.3	5.757e-22
477.4	5.8527e-22
477.5	5.822e-22
477.6	5.9241e-22
477.7	5.8965e-22
477.8	6.0062e-22
477.9	5.9829e-22
478	6.1016e-22
478.1	6.0827e-22
478.2	6.2122e-22
478.3	6.1983e-22
478.4	6.3398e-22
478.5	6.3325e-22
478.6	6.4902e-22
478.7	6.4911e-22
478.8	6.6684e-22
478.9	6.6804e-22
479	6.8828e-22
479.1	6.9084e-22
479.2	7.142e-22
479.3	7.1843e-22
479.4	7.4554e-22
479.5	7.5183e-22
479.6	7.8372e-22
479.7	7.9257e-22
479.8	8.3038e-22
479.9	8.4243e-22
480	8.8774e-22
480.1	9.0406e-22
480.2	9.592e-22
480.3	9.8092e-22
480.4	1.0483e-21
480.5	1.0772e-21
480.6	1.161e-21
480.7	1.1996e-21
480.8	1.3048e-21
480.9	1.3568e-21
481	1.4906e-21
481.1	1.5602e-21
481.2	1.7318e-21
481.3	1.8244e-21
481.4	2.0451e-21
481.5	2.1712e-21
481.6	2.4621e-21
481.7	2.6357e-21
481.8	3.021e-21
481.9	3.2611e-21
482	3.7769e-21
482.1	4.1091e-21
482.2	4.804e-21
482.3	5.2649e-21
482.4	6.2029e-21
482.5	6.856e-21
482.6	8.1469e-21
482.7	9.0819e-21
482.8	1.0862e-20
482.9	1.2199e-20
483	1.4662e-20
483.1	1.6585e-20
483.2	2.0004e-20
483.3	2.2752e-20
483.4	2.749e-20
483.5	3.1496e-20
483.6	3.8163e-20
483.7	4.4051e-20
483.8	5.3465e-20
483.9	6.2144e-20
484	7.5489e-20
484.1	8.8264e-20
484.2	1.0721e-19
484.3	1.2595e-19
484.4	1.5298e-19
484.5	1.8092e-19
484.6	2.2026e-19
484.7	2.6233e-19
484.8	3.2022e-19
484.9	3.8421e-19
485	4.7072e-19
485.1	5.6931e-19
485.2	7.0116e-19
485.3	8.5573e-19
485.4	1.0603e-18
485.5	1.3046e-18
485.6	1.6258e-18
485.7	2.017e-18
485.8	2.5306e-18
485.9	3.1674e-18
486	4.0048e-18
486.1	5.0592e-18
486.2	6.4445e-18
486.3	8.1967e-18
486.4	1.0443e-17
486.5	1.3206e-17
486.6	1.6686e-17
486.7	2.0956e-17
486.8	2.6298e-17
486.9	3.2828e-17
487	4.092e-17
487.1	5.0737e-17
487.2	6.279e-17
487.3	7.7236e-17
487.4	9.4245e-17
487.5	1.1352e-16
487.6	1.3561e-16
487.7	1.6049e-16
487.8	1.8887e-16
487.9	2.2078e-16
488	2.5693e-16
488.1	2.9713e-16
488.2	3.4214e-16
488.3	3.9132e-16
488.4	4.4401e-16
488.5	4.983e-16
488.6	5.5513e-16
488.7	6.1382e-16
488.8	6.7533e-16
488.9	7.3848e-16
489	8.0378e-16
489.1	8.6973e-16
489.2	9.3746e-16
489.3	1.0058e-15
489.4	1.0752e-15
489.5	1.1433e-15
489.6	1.2113e-15
489.7	1.2773e-15
489.8	1.3425e-15
489.9	1.4049e-15
490	1.4672e-15
490.1	1.5272e-15
490.2	1.5866e-15
490.3	1.6431e-15
490.4	1.6991e-15
490.5	1.7517e-15
490.6	1.8036e-15
490.7	1.8525e-15
490.8	1.9011e-15
490.9	1.9459e-15
491	1.9903e-15
491.1	2.0316e-15
491.2	2.0733e-15
491.3	2.1114e-15
491.4	2.1492e-15
491.5	2.1829e-15
491.6	2.2171e-15
491.7	2.2478e-15
491.8	2.2794e-15
491.9	2.3078e-15
492	2.3375e-15
492.1	2.3636e-15
492.2	2.3909e-15
492.3	2.4143e-15
492.4	2.4389e-15
492.5	2.4598e-15
492.6	2.4825e-15
492.7	2.5018e-15
492.8	2.5236e-15
492.9	2.5424e-15
493	2.5641e-15
493.1	2.583e-15
493.2	2.6051e-15
493.3	2.6246e-15
493.4	2.648e-15
493.5	2.6692e-15
493.6	2.6951e-15
493.7	2.719e-15
493.8	2.7473e-15
493.9	2.7736e-15
494	2.805e-15
494.1	2.8343e-15
494.2	2.869e-15
494.3	2.9013e-15
494.4	2.94e-15
494.5	2.9797e-15
494.6	3.0279e-15
494.7	3.0774e-15
494.8	3.1359e-15
494.9	3.1965e-15
495	3.2671e-15
495.1	3.341e-15
495.2	3.4256e-15
495.3	3.5124e-15
495.4	3.613e-15
495.5	3.7244e-15
495.6	3.8549e-15
495.7	3.9982e-15
495.8	4.1635e-15
495.9	4.3442e-15
496	4.55e-15
496.1	4.7754e-15
496.2	5.0313e-15
496.3	5.3134e-15
496.4	5.6451e-15
496.5	6.0368e-15
496.6	6.5058e-15
496.7	7.0567e-15
496.8	7.7131e-15
496.9	8.4848e-15
497	9.4086e-15
497.1	1.0514e-14
497.2	1.186e-14
497.3	1.3497e-14
497.4	1.5566e-14
497.5	1.8228e-14
497.6	2.1689e-14
497.7	2.6214e-14
497.8	3.2219e-14
497.9	4.0247e-14
498	5.1097e-14
498.1	6.5858e-14
498.2	8.6272e-14
498.3	1.1504e-13
498.4	1.5677e-13
498.5	2.1818e-13
498.6	3.0997e-13
498.7	4.4888e-13
498.8	6.6099e-13
498.9	9.8852e-13
499	1.5026e-12
499.1	2.3134e-12
499.2	3.6008e-12
499.3	5.6622e-12
499.4	8.9758e-12
499.5	1.4294e-11
499.6	2.2833e-11
499.7	3.6549e-11
499.8	5.8774e-11
499.9	9.5057e-11
500	1.5513e-10
500.1	2.5584e-10
500.2	4.268e-10
500.3	7.1434e-10
500.4	1.1779e-09
500.5	1.9061e-09
500.6	3.0574e-09
500.7	4.8882e-09
500.8	7.8361e-09
500.9	1.2645e-08
501	2.0631e-08
501.1	3.4086e-08
501.2	5.7207e-08
501.3	9.7057e-08
501.4	1.6444e-07
501.5	2.7802e-07
501.6	4.7487e-07
501.7	8.2333e-07
501.8	1.4565e-06
501.9	2.6305e-06
502	4.8573e-06
502.1	9.1424e-06
502.2	1.747e-05
502.3	3.3452e-05
502.4	6.3121e-05
502.5	0.00011702
502.6	0.00021433
502.7	0.00038794
502.8	0.00069559
502.9	0.0012366
503	0.0021875
503.1	0.0038562
503.2	0.0067619
503.3	0.011697
503.4	0.019499
503.5	0.030546
503.6	0.043851
503.7	0.057001
503.8	0.066996
503.9	0.070903
504	0.067481
504.1	0.059535
504.2	0.054271
504.3	0.055727
504.4	0.062738
504.5	0.074129
504.6	0.089348
504.7	0.10822
504.8	0.13076
504.9	0.15621
505	0.18347
505.1	0.2116
505.2	0.24079
505.3	0.2719
505.4	0.30606
505.5	0.34449
505.6	0.38867
505.7	0.44022
505.8	0.50065
505.9	0.57103
506	0.65113
506.1	0.7395
506.2	0.83295
506.3	0.92708
506.4	1.0186
506.5	1.1053
506.6	1.1868
506.7	1.2641
506.8	1.3378
506.9	1.4082
507	1.4757
507.1	1.5396
507.2	1.5977
507.3	1.6485
507.4	1.691
507.5	1.7247
507.6	1.75
507.7	1.768
507.8	1.7805
507.9	1.7892
508	1.7956
508.1	1.8003
508.2	1.8034
508.3	1.8053
508.4	1.8061
508.5	1.806
508.6	1.8048
508.7	1.8027
508.8	1.7996
508.9	1.7957
509	1.7908
509.1	1.7851
509.2	1.7783
509.3	1.7708
509.4	1.7622
509.5	1.7529
509.6	1.7425
509.7	1.7318
509.8	1.7201
509.9	1.708
510	1.6951
510.1	1.6822
510.2	1.6684
510.3	1.6545
510.4	1.64
510.5	1.6256
510.6	1.6108
510.7	1.5959
510.8	1.5808
510.9	1.5657
511	1.5503
511.1	1.5351
511.2	1.5198
511.3	1.5047
511.4	1.4895
511.5	1.4746
511.6	1.4596
511.7	1.4448
511.8	1.43
511.9	1.4154
512	1.4009
512.1	1.3866
512.2	1.3724
512.3	1.3583
512.4	1.3442
512.5	1.3301
512.6	1.3162
512.7	1.3023
512.8	1.2887
512.9	1.2753
513	1.2623
513.1	1.2496
513.2	1.2371
513.3	1.2245
513.4	1.212
513.5	1.1994
513.6	1.1871
513.7	1.175
513.8	1.1633
513.9	1.1518
514	1.1404
514.1	1.1286
514.2	1.1171
514.3	1.1058
514.4	1.0949
514.5	1.0839
514.6	1.0732
514.7	1.0623
514.8	1.0517
514.9	1.0414
515	1.0312
515.1	1.0208
515.2	1.0108
515.3	1.0008
515.4	0.99084
515.5	0.98102
515.6	0.97146
515.7	0.96163
515.8	0.95199
515.9	0.94259
516	0.93341
516.1	0.92406
516.2	0.91474
516.3	0.90539
516.4	0.89629
516.5	0.88733
516.6	0.87855
516.7	0.86974
516.8	0.86096
516.9	0.85214
517	0.84338
517.1	0.83454
517.2	0.82582
517.3	0.81719
517.4	0.80875
517.5	0.8003
517.6	0.79203
517.7	0.78382
517.8	0.77562
517.9	0.76751
518	0.7595
518.1	0.75151
518.2	0.74358
518.3	0.73574
518.4	0.72797
518.5	0.72018
518.6	0.71248
518.7	0.70489
518.8	0.69741
518.9	0.68996
519	0.68261
519.1	0.6754
519.2	0.66826
519.3	0.66123
519.4	0.65432
519.5	0.64752
519.6	0.64084
519.7	0.63427
519.8	0.62785
519.9	0.62152
520	0.61528
520.1	0.60921
520.2	0.60328
520.3	0.59745
520.4	0.59173
520.5	0.58619
520.6	0.58079
520.7	0.57559
520.8	0.57062
520.9	0.56592
521	0.56141
521.1	0.55711
521.2	0.55298
521.3	0.54899
521.4	0.54511
521.5	0.54142
521.6	0.53801
521.7	0.53491
521.8	0.5321
521.9	0.52956
522	0.52717
522.1	0.52489
522.2	0.52287
522.3	0.52125
522.4	0.51995
522.5	0.51888
522.6	0.51802
522.7	0.51737
522.8	0.51699
522.9	0.51693
523	0.51721
523.1	0.51779
523.2	0.51856
523.3	0.51959
523.4	0.52103
523.5	0.52287
523.6	0.52489
523.7	0.52729
523.8	0.53014
523.9	0.53326
524	0.53666
524.1	0.54049
524.2	0.54481
524.3	0.54949
524.4	0.55449
524.5	0.55985
524.6	0.56563
524.7	0.57192
524.8	0.57874
524.9	0.58608
525	0.59388
525.1	0.60214
525.2	0.61089
525.3	0.62014
525.4	0.62991
525.5	0.64025
525.6	0.65119
525.7	0.66265
525.8	0.67473
525.9	0.68744
526	0.70076
526.1	0.71463
526.2	0.72909
526.3	0.74399
526.4	0.75924
526.5	0.77462
526.6	0.7898
526.7	0.80425
526.8	0.81722
526.9	0.8276
527	0.83414
527.1	0.83552
527.2	0.83038
527.3	0.81774
527.4	0.79695
527.5	0.76785
527.6	0.73024
527.7	0.68453
527.8	0.63112
527.9	0.57119
528	0.50765
528.1	0.44523
528.2	0.39523
528.3	0.36895
528.4	0.36657
528.5	0.38129
528.6	0.4038
528.7	0.42886
528.8	0.45444
528.9	0.48046
529	0.50742
529.1	0.53582
529.2	0.56702
529.3	0.60126
529.4	0.64047
529.5	0.68508
529.6	0.73686
529.7	0.79661
529.8	0.86487
529.9	0.94129
530	1.024
530.1	1.1107
530.2	1.1979
530.3	1.2821
530.4	1.3603
530.5	1.4307
530.6	1.4933
530.7	1.5498
530.8	1.6014
530.9	1.6497
531	1.6954
531.1	1.7398
531.2	1.7835
531.3	1.8273
531.4	1.8713
531.5	1.9159
531.6	1.9612
531.7	2.008
531.8	2.056
531.9	2.1042
532	2.1524
532.1	2.2003
532.2	2.2459
532.3	2.2882
532.4	2.3265
532.5	2.3599
532.6	2.3871
532.7	2.408
532.8	2.4227
532.9	2.4322
533	2.4371
533.1	2.4384
533.2	2.4365
533.3	2.4321
533.4	2.4252
533.5	2.4168
533.6	2.4066
533.7	2.3955
533.8	2.3832
533.9	2.3701
534	2.3559
534.1	2.3413
534.2	2.3257
534.3	2.3098
534.4	2.2929
534.5	2.2759
534.6	2.2582
534.7	2.2402
534.8	2.2214
534.9	2.2025
535	2.183
535.1	2.1635
535.2	2.1435
535.3	2.1235
535.4	2.103
535.5	2.0827
535.6	2.0621
535.7	2.0417
535.8	2.0211
535.9	2.0007
536	1.9801
536.1	1.9598
536.2	1.9394
536.3	1.9192
536.4	1.8989
536.5	1.8788
536.6	1.8589
536.7	1.8391
536.8	1.8193
536.9	1.7997
537	1.7802
537.1	1.7608
537.2	1.7417
537.3	1.7227
537.4	1.7042
537.5	1.6858
537.6	1.6679
537.7	1.6502
537.8	1.6328
537.9	1.6154
538	1.5981
538.1	1.5806
538.2	1.5633
538.3	1.5463
538.4	1.5298
538.5	1.5135
538.6	1.4976
538.7	1.4816
538.8	1.4656
538.9	1.4495
539	1.4341
539.1	1.4189
539.2	1.404
539.3	1.3891
539.4	1.3744
539.5	1.3598
539.6	1.3454
539.7	1.3311
539.8	1.317
539.9	1.3026
540	1.2888
540.1	1.275
540.2	1.2613
540.3	1.2478
540.4	1.2347
540.5	1.2213
540.6	1.2081
540.7	1.1952
540.8	1.1824
540.9	1.1695
541	1.1568
541.1	1.1443
541.2	1.1322
541.3	1.1201
541.4	1.1081
541.5	1.0959
541.6	1.0838
541.7	1.0719
541.8	1.0602
541.9	1.0487
542	1.0374
542.1	1.0262
542.2	1.0151
542.3	1.0042
542.4	0.99332
542.5	0.98256
542.6	0.97193
542.7	0.96152
542.8	0.95121
542.9	0.94101
543	0.93096
543.1	0.92113
543.2	0.91143
543.3	0.90196
543.4	0.89269
543.5	0.8836
543.6	0.87468
543.7	0.86602
543.8	0.85756
543.9	0.84935
544	0.84136
544.1	0.83367
544.2	0.82619
544.3	0.81895
544.4	0.81193
544.5	0.80525
544.6	0.79882
544.7	0.79267
544.8	0.7868
544.9	0.78126
545	0.77596
545.1	0.77096
545.2	0.7662
545.3	0.76173
545.4	0.75746
545.5	0.75345
545.6	0.74973
545.7	0.74635
545.8	0.74333
545.9	0.74081
546	0.73868
546.1	0.73686
546.2	0.7353
546.3	0.73396
546.4	0.73282
546.5	0.73201
546.6	0.73155
546.7	0.73158
546.8	0.73204
546.9	0.73282
547	0.7338
547.1	0.7349
547.2	0.73633
547.3	0.73832
547.4	0.74076
547.5	0.7435
547.6	0.74644
547.7	0.74957
547.8	0.75302
547.9	0.75695
548	0.76126
548.1	0.76588
548.2	0.77074
548.3	0.77583
548.4	0.78133
548.5	0.78733
548.6	0.79353
548.7	0.7999
548.8	0.80683
548.9	0.81413
549	0.82158
549.1	0.82932
549.2	0.83753
549.3	0.84618
549.4	0.85509
549.5	0.86424
549.6	0.8736
549.7	0.88328
549.8	0.89347
549.9	0.904
550	0.91491
550.1	0.92619
550.2	0.93783
550.3	0.94972
550.4	0.96188
550.5	0.97433
550.6	0.98717
550.7	1.0003
550.8	1.0137
550.9	1.0274
551	1.0414
551.1	1.0556
551.2	1.07
551.3	1.0846
551.4	1.0993
551.5	1.1141
551.6	1.129
551.7	1.1437
551.8	1.1582
551.9	1.1723
552	1.1858
552.1	1.1984
552.2	1.2098
552.3	1.2195
552.4	1.2272
552.5	1.2321
552.6	1.2338
552.7	1.2316
552.8	1.225
552.9	1.2137
553	1.1973
553.1	1.176
553.2	1.1497
553.3	1.1187
553.4	1.0833
553.5	1.0438
553.6	1.0005
553.7	0.95427
553.8	0.90543
553.9	0.8548
554	0.80312
554.1	0.75143
554.2	0.70127
554.3	0.65457
554.4	0.61467
554.5	0.58523
554.6	0.56872
554.7	0.56592
554.8	0.5739
554.9	0.58969
555	0.61041
555.1	0.63438
555.2	0.66161
555.3	0.69211
555.4	0.72725
555.5	0.76705
555.6	0.81259
555.7	0.86431
555.8	0.92331
555.9	0.98974
556	1.0625
556.1	1.1402
556.2	1.2201
556.3	1.2994
556.4	1.3748
556.5	1.4439
556.6	1.5055
556.7	1.56
556.8	1.6075
556.9	1.6493
557	1.687
557.1	1.7222
557.2	1.7546
557.3	1.7856
557.4	1.8161
557.5	1.8465
557.6	1.8762
557.7	1.9057
557.8	1.9353
557.9	1.9654
558	1.9962
558.1	2.0276
558.2	2.0598
558.3	2.0924
558.4	2.1259
558.5	2.1601
558.6	2.1953
558.7	2.2313
558.8	2.2685
558.9	2.3064
559	2.3451
559.1	2.384
559.2	2.4231
559.3	2.4611
559.4	2.4979
559.5	2.5322
559.6	2.5638
559.7	2.5916
559.8	2.6152
559.9	2.634
560	2.648
560.1	2.6573
560.2	2.6621
560.3	2.6629
560.4	2.6597
560.5	2.6538
560.6	2.6449
560.7	2.6339
560.8	2.6207
560.9	2.6061
561	2.5899
561.1	2.5731
561.2	2.555
561.3	2.5361
561.4	2.5163
561.5	2.4961
561.6	2.4753
561.7	2.4543
561.8	2.4328
561.9	2.4112
562	2.3891
562.1	2.3669
562.2	2.3444
562.3	2.3219
562.4	2.2991
562.5	2.2762
562.6	2.2529
562.7	2.2295
562.8	2.2059
562.9	2.1827
563	2.1597
563.1	2.137
563.2	2.1145
563.3	2.092
563.4	2.0694
563.5	2.0465
563.6	2.0237
563.7	2.0014
563.8	1.9795
563.9	1.9581
564	1.9367
564.1	1.9149
564.2	1.8931
564.3	1.8718
564.4	1.8509
564.5	1.8303
564.6	1.8098
564.7	1.7892
564.8	1.7692
564.9	1.7497
565	1.7303
565.1	1.7106
565.2	1.6913
565.3	1.6725
565.4	1.6536
565.5	1.635
565.6	1.6169
565.7	1.5987
565.8	1.5805
565.9	1.5627
566	1.5453
566.1	1.5281
566.2	1.511
566.3	1.4939
566.4	1.477
566.5	1.4604
566.6	1.4441
566.7	1.4281
566.8	1.4125
566.9	1.3969
567	1.3815
567.1	1.3662
567.2	1.3511
567.3	1.3362
567.4	1.3214
567.5	1.3067
567.6	1.2923
567.7	1.2781
567.8	1.2641
567.9	1.2503
568	1.2367
568.1	1.2234
568.2	1.2103
568.3	1.1974
568.4	1.1847
568.5	1.1721
568.6	1.1597
568.7	1.1475
568.8	1.1355
568.9	1.1237
569	1.112
569.1	1.1005
569.2	1.0892
569.3	1.0782
569.4	1.0673
569.5	1.0566
569.6	1.0461
569.7	1.0359
569.8	1.026
569.9	1.0163
570	1.0068
570.1	0.99765
570.2	0.98872
570.3	0.98009
570.4	0.97171
570.5	0.96353
570.6	0.95547
570.7	0.94755
570.8	0.9397
570.9	0.93205
571	0.92475
571.1	0.91784
571.2	0.91123
571.3	0.90502
571.4	0.899
571.5	0.8931
571.6	0.88727
571.7	0.88163
571.8	0.87626
571.9	0.8714
572	0.86688
572.1	0.86261
572.2	0.85842
572.3	0.85426
572.4	0.85037
572.5	0.84701
572.6	0.84396
572.7	0.84119
572.8	0.8386
572.9	0.83616
573	0.83382
573.1	0.83168
573.2	0.82981
573.3	0.82842
573.4	0.8273
573.5	0.82621
573.6	0.82542
573.7	0.82502
573.8	0.82472
573.9	0.82465
574	0.82495
574.1	0.82554
574.2	0.82624
574.3	0.82702
574.4	0.82808
574.5	0.8296
574.6	0.83146
574.7	0.83348
574.8	0.83564
574.9	0.83801
575	0.84056
575.1	0.84333
575.2	0.84634
575.3	0.84968
575.4	0.8533
575.5	0.85717
575.6	0.86132
575.7	0.86574
575.8	0.87037
575.9	0.87519
576	0.88029
576.1	0.88564
576.2	0.89119
576.3	0.89693
576.4	0.90286
576.5	0.90897
576.6	0.91536
576.7	0.92203
576.8	0.92891
576.9	0.936
577	0.9433
577.1	0.95082
577.2	0.95857
577.3	0.96652
577.4	0.97471
577.5	0.98311
577.6	0.9917
577.7	1.0005
577.8	1.0094
577.9	1.0186
578	1.0279
578.1	1.0374
578.2	1.0471
578.3	1.0568
578.4	1.0669
578.5	1.0771
578.6	1.0877
578.7	1.0984
578.8	1.1095
578.9	1.1207
579	1.1322
579.1	1.1438
579.2	1.1556
579.3	1.1672
579.4	1.1789
579.5	1.1909
579.6	1.2032
579.7	1.2158
579.8	1.2286
579.9	1.2415
580	1.2543
580.1	1.2669
580.2	1.2797
580.3	1.2929
580.4	1.3062
580.5	1.3194
580.6	1.3323
580.7	1.3447
580.8	1.3572
580.9	1.3697
581	1.3819
581.1	1.3935
581.2	1.4044
581.3	1.4144
581.4	1.4233
581.5	1.4307
581.6	1.4369
581.7	1.4415
581.8	1.4436
581.9	1.4427
582	1.439
582.1	1.432
582.2	1.4208
582.3	1.4055
582.4	1.3865
582.5	1.3635
582.6	1.3362
582.7	1.3052
582.8	1.2706
582.9	1.2334
583	1.1939
583.1	1.1526
583.2	1.1096
583.3	1.0657
583.4	1.0212
583.5	0.97659
583.6	0.9325
583.7	0.88968
583.8	0.84861
583.9	0.81011
584	0.77517
584.1	0.74477
584.2	0.71994
584.3	0.70187
584.4	0.69093
584.5	0.68742
584.6	0.69111
584.7	0.70144
584.8	0.7177
584.9	0.73925
585	0.7662
585.1	0.79839
585.2	0.83638
585.3	0.88034
585.4	0.93073
585.5	0.98727
585.6	1.0498
585.7	1.1172
585.8	1.1875
585.9	1.2585
586	1.3277
586.1	1.3924
586.2	1.451
586.3	1.5031
586.4	1.5485
586.5	1.5882
586.6	1.6228
586.7	1.654
586.8	1.6823
586.9	1.7088
587	1.7336
587.1	1.7577
587.2	1.7811
587.3	1.8045
587.4	1.8279
587.5	1.8514
587.6	1.8747
587.7	1.8981
587.8	1.9212
587.9	1.944
588	1.9676
588.1	1.9918
588.2	2.0168
588.3	2.0418
588.4	2.0674
588.5	2.0925
588.6	2.1184
588.7	2.1453
588.8	2.1736
588.9	2.2019
589	2.2309
589.1	2.2601
589.2	2.2906
589.3	2.3218
589.4	2.3538
589.5	2.3858
589.6	2.4179
589.7	2.4492
589.8	2.4801
589.9	2.51
590	2.5384
590.1	2.5635
590.2	2.5859
590.3	2.6055
590.4	2.6212
590.5	2.6328
590.6	2.6407
590.7	2.6456
590.8	2.6463
590.9	2.6434
591	2.6375
591.1	2.6296
591.2	2.6193
591.3	2.6071
591.4	2.5928
591.5	2.577
591.6	2.5597
591.7	2.5413
591.8	2.522
591.9	2.5023
592	2.4819
592.1	2.4613
592.2	2.44
592.3	2.4185
592.4	2.3962
592.5	2.3737
592.6	2.3508
592.7	2.328
592.8	2.3046
592.9	2.2813
593	2.2578
593.1	2.2345
593.2	2.2108
593.3	2.1874
593.4	2.1639
593.5	2.1407
593.6	2.1174
593.7	2.0944
593.8	2.0713
593.9	2.0484
594	2.0254
594.1	2.0029
594.2	1.9804
594.3	1.9583
594.4	1.9363
594.5	1.9144
594.6	1.8927
594.7	1.8712
594.8	1.8499
594.9	1.8289
595	1.8082
595.1	1.7876
595.2	1.7672
595.3	1.7469
595.4	1.7267
595.5	1.7067
595.6	1.6868
595.7	1.6669
595.8	1.6473
595.9	1.6282
596	1.6094
596.1	1.5909
596.2	1.5727
596.3	1.5547
596.4	1.5367
596.5	1.5188
596.6	1.5009
596.7	1.4833
596.8	1.4661
596.9	1.4493
597	1.4329
597.1	1.4166
597.2	1.4001
597.3	1.3838
597.4	1.368
597.5	1.3526
597.6	1.3374
597.7	1.3224
597.8	1.3076
597.9	1.293
598	1.2785
598.1	1.2643
598.2	1.2501
598.3	1.2362
598.4	1.2227
598.5	1.2095
598.6	1.1963
598.7	1.1836
598.8	1.1712
598.9	1.1588
599	1.1467
599.1	1.1352
599.2	1.1238
599.3	1.1125
599.4	1.1014
599.5	1.0906
599.6	1.0801
599.7	1.0701
599.8	1.0602
599.9	1.0506
600	1.041
600.1	1.0316
600.2	1.0224
600.3	1.0134
600.4	1.0046
600.5	0.99627
600.6	0.98828
600.7	0.98057
600.8	0.9731
600.9	0.96596
601	0.95894
601.1	0.9522
601.2	0.9457
601.3	0.9395
601.4	0.93347
601.5	0.92764
601.6	0.92194
601.7	0.91631
601.8	0.91083
601.9	0.90563
602	0.9006
602.1	0.89578
602.2	0.89105
602.3	0.88631
602.4	0.88164
602.5	0.87723
602.6	0.87306
602.7	0.86912
602.8	0.86524
602.9	0.86151
603	0.85787
603.1	0.85429
603.2	0.85082
603.3	0.8483
603.4	0.84624
603.5	0.84358
603.6	0.84058
603.7	0.83738
603.8	0.834
603.9	0.83045
604	0.82678
604.1	0.82295
604.2	0.8189
604.3	0.81527
604.4	0.81188
604.5	0.8079
604.6	0.80363
604.7	0.79911
604.8	0.79437
604.9	0.78935
605	0.78408
605.1	0.77852
605.2	0.77296
605.3	0.76722
605.4	0.76143
605.5	0.75568
605.6	0.74976
605.7	0.74365
605.8	0.73759
605.9	0.73164
606	0.72572
606.1	0.71975
606.2	0.71373
606.3	0.70773
606.4	0.70174
606.5	0.69574
606.6	0.68986
606.7	0.68392
606.8	0.67788
606.9	0.67199
607	0.66614
607.1	0.66018
607.2	0.65437
607.3	0.64859
607.4	0.64269
607.5	0.63677
607.6	0.63102
607.7	0.62544
607.8	0.61985
607.9	0.61422
608	0.60857
608.1	0.60297
608.2	0.59753
608.3	0.59225
608.4	0.58702
608.5	0.58182
608.6	0.5766
608.7	0.57136
608.8	0.56614
608.9	0.56094
609	0.55577
609.1	0.55067
609.2	0.54563
609.3	0.54064
609.4	0.53571
609.5	0.53086
609.6	0.52609
609.7	0.52136
609.8	0.51665
609.9	0.51198
610	0.50734
610.1	0.50273
610.2	0.49818
610.3	0.49372
610.4	0.48925
610.5	0.48484
610.6	0.48047
610.7	0.47612
610.8	0.47182
610.9	0.46759
611	0.46337
611.1	0.45921
611.2	0.45512
611.3	0.45106
611.4	0.44702
611.5	0.44304
611.6	0.43912
611.7	0.43526
611.8	0.43142
611.9	0.42763
612	0.42388
612.1	0.42013
612.2	0.41641
612.3	0.41269
612.4	0.40897
612.5	0.40528
612.6	0.40164
612.7	0.39804
612.8	0.39453
612.9	0.39108
613	0.3877
613.1	0.38436
613.2	0.38101
613.3	0.37765
613.4	0.37426
613.5	0.37089
613.6	0.3676
613.7	0.36442
613.8	0.36128
613.9	0.35816
614	0.35502
614.1	0.35184
614.2	0.3487
614.3	0.34564
614.4	0.34263
614.5	0.33963
614.6	0.33666
614.7	0.33369
614.8	0.33075
614.9	0.32791
615	0.3251
615.1	0.32221
615.2	0.31938
615.3	0.31664
615.4	0.31388
615.5	0.31115
615.6	0.30847
615.7	0.30577
615.8	0.30305
615.9	0.30041
616	0.29784
616.1	0.29526
616.2	0.29267
616.3	0.29006
616.4	0.28748
616.5	0.28497
616.6	0.28251
616.7	0.28009
616.8	0.27767
616.9	0.27524
617	0.27282
617.1	0.2704
617.2	0.26797
617.3	0.26558
617.4	0.26322
617.5	0.26088
617.6	0.25857
617.7	0.2563
617.8	0.25406
617.9	0.25185
618	0.24965
618.1	0.24747
618.2	0.2453
618.3	0.24314
618.4	0.24099
618.5	0.23885
618.6	0.23672
618.7	0.23462
618.8	0.23254
618.9	0.23047
619	0.22842
619.1	0.22639
619.2	0.22438
619.3	0.22238
619.4	0.2204
619.5	0.21844
619.6	0.2165
619.7	0.21458
619.8	0.21268
619.9	0.21078
620	0.20891
620.1	0.20705
620.2	0.2052
620.3	0.20336
620.4	0.20152
620.5	0.19968
620.6	0.19783
620.7	0.19601
620.8	0.19421
620.9	0.19245
621	0.19072
621.1	0.189
621.2	0.18731
621.3	0.18561
621.4	0.18393
621.5	0.18224
621.6	0.18055
621.7	0.17886
621.8	0.17719
621.9	0.17558
622	0.17399
622.1	0.1724
622.2	0.17081
622.3	0.1692
622.4	0.16761
622.5	0.16605
622.6	0.16452
622.7	0.163
622.8	0.1615
622.9	0.16
623	0.1585
623.1	0.157
623.2	0.15553
623.3	0.15408
623.4	0.15262
623.5	0.15118
623.6	0.14977
623.7	0.14833
623.8	0.14692
623.9	0.14554
624	0.14416
624.1	0.14276
624.2	0.14139
624.3	0.14006
624.4	0.13873
624.5	0.13739
624.6	0.13604
624.7	0.13472
624.8	0.13344
624.9	0.13217
625	0.1309
625.1	0.12964
625.2	0.12839
625.3	0.12713
625.4	0.12587
625.5	0.12462
625.6	0.1234
625.7	0.12221
625.8	0.12103
625.9	0.11987
626	0.11871
626.1	0.11757
626.2	0.11642
626.3	0.11528
626.4	0.11415
626.5	0.11302
626.6	0.11191
626.7	0.1108
626.8	0.1097
626.9	0.10861
627	0.10753
627.1	0.10645
627.2	0.10539
627.3	0.10434
627.4	0.10329
627.5	0.10226
627.6	0.10124
627.7	0.10023
627.8	0.099226
627.9	0.098228
628	0.097244
628.1	0.096271
628.2	0.095302
628.3	0.09434
628.4	0.09339
628.5	0.092455
628.6	0.091532
628.7	0.090621
628.8	0.08972
628.9	0.088828
629	0.087946
629.1	0.087072
629.2	0.086208
629.3	0.085348
629.4	0.08449
629.5	0.08363
629.6	0.082769
629.7	0.081916
629.8	0.081078
629.9	0.080262
630	0.079461
630.1	0.078666
630.2	0.077878
630.3	0.077093
630.4	0.076302
630.5	0.075512
630.6	0.074737
630.7	0.073985
630.8	0.073242
630.9	0.072503
631	0.07177
631.1	0.071042
631.2	0.070324
631.3	0.069615
631.4	0.068908
631.5	0.068195
631.6	0.067486
631.7	0.066795
631.8	0.066116
631.9	0.065429
632	0.064753
632.1	0.064092
632.2	0.063426
632.3	0.06277
632.4	0.062131
632.5	0.061497
632.6	0.06086
632.7	0.060217
632.8	0.059588
632.9	0.058977
633	0.058375
633.1	0.057773
633.2	0.05717
633.3	0.056568
633.4	0.055969
633.5	0.055376
633.6	0.054794
633.7	0.054225
633.8	0.053665
633.9	0.053111
634	0.052561
634.1	0.052014
634.2	0.051474
634.3	0.050936
634.4	0.050398
634.5	0.049864
634.6	0.049334
634.7	0.048808
634.8	0.048286
634.9	0.047769
635	0.047257
635.1	0.046748
635.2	0.046243
635.3	0.045746
635.4	0.045253
635.5	0.044763
635.6	0.044279
635.7	0.043802
635.8	0.043328
635.9	0.042859
636	0.042394
636.1	0.041931
636.2	0.041473
636.3	0.041019
636.4	0.040574
636.5	0.040133
636.6	0.039698
636.7	0.03927
636.8	0.038845
636.9	0.038424
637	0.038009
637.1	0.0376
637.2	0.037195
637.3	0.036792
637.4	0.036392
637.5	0.035989
637.6	0.035586
637.7	0.035186
637.8	0.034791
637.9	0.034404
638	0.034028
638.1	0.033658
638.2	0.03329
638.3	0.032923
638.4	0.032553
638.5	0.032184
638.6	0.031821
638.7	0.031466
638.8	0.031119
638.9	0.030777
639	0.030434
639.1	0.030087
639.2	0.029741
639.3	0.029405
639.4	0.029075
639.5	0.028749
639.6	0.028423
639.7	0.0281
639.8	0.027783
639.9	0.027473
640	0.027161
640.1	0.026852
640.2	0.026551
640.3	0.026248
640.4	0.025947
640.5	0.025655
640.6	0.025363
640.7	0.02507
640.8	0.024785
640.9	0.024506
641	0.024226
641.1	0.023946
641.2	0.023669
641.3	0.023399
641.4	0.023135
641.5	0.022873
641.6	0.022613
641.7	0.022352
641.8	0.022092
641.9	0.021835
642	0.021581
642.1	0.021332
642.2	0.02109
642.3	0.020852
642.4	0.020616
642.5	0.020381
642.6	0.020148
642.7	0.019915
642.8	0.019684
642.9	0.019457
643	0.019231
643.1	0.019007
643.2	0.018785
643.3	0.018567
643.4	0.01835
643.5	0.018136
643.6	0.017924
643.7	0.017715
643.8	0.017508
643.9	0.017305
644	0.017104
644.1	0.016906
644.2	0.01671
644.3	0.016514
644.4	0.016321
644.5	0.016131
644.6	0.015942
644.7	0.015755
644.8	0.015569
644.9	0.015386
645	0.015204
645.1	0.015025
645.2	0.014848
645.3	0.014674
645.4	0.014502
645.5	0.014332
645.6	0.014165
645.7	0.014
645.8	0.013838
645.9	0.013678
646	0.013521
646.1	0.013364
646.2	0.013207
646.3	0.013052
646.4	0.012896
646.5	0.012741
646.6	0.01259
646.7	0.012442
646.8	0.012297
646.9	0.012155
647	0.012014
647.1	0.011872
647.2	0.01173
647.3	0.01159
647.4	0.011454
647.5	0.011321
647.6	0.01119
647.7	0.01106
647.8	0.010931
647.9	0.010803
648	0.010676
648.1	0.01055
648.2	0.010424
648.3	0.0103
648.4	0.01018
648.5	0.010059
648.6	0.0099389
648.7	0.0098226
648.8	0.0097069
648.9	0.0095912
649	0.0094785
649.1	0.0093677
649.2	0.0092565
649.3	0.0091456
649.4	0.0090371
649.5	0.0089315
649.6	0.0088273
649.7	0.0087236
649.8	0.00862
649.9	0.0085164
650	0.0084135
650.1	0.0083133
650.2	0.0082154
650.3	0.0081196
650.4	0.0080251
650.5	0.007931
650.6	0.0078374
650.7	0.0077442
650.8	0.007652
650.9	0.0075601
651	0.0074693
651.1	0.0073795
651.2	0.0072903
651.3	0.0072021
651.4	0.0071148
651.5	0.0070287
651.6	0.0069439
651.7	0.0068603
651.8	0.0067777
651.9	0.0066959
652	0.0066152
652.1	0.0065357
652.2	0.0064569
652.3	0.006379
652.4	0.006302
652.5	0.0062256
652.6	0.0061501
652.7	0.0060754
652.8	0.0060012
652.9	0.0059275
653	0.0058544
653.1	0.0057823
653.2	0.0057112
653.3	0.0056406
653.4	0.0055709
653.5	0.0055021
653.6	0.0054342
653.7	0.0053678
653.8	0.0053026
653.9	0.0052383
654	0.0051748
654.1	0.0051122
654.2	0.0050502
654.3	0.0049887
654.4	0.0049277
654.5	0.0048668
654.6	0.0048061
654.7	0.0047458
654.8	0.0046866
654.9	0.0046288
655	0.0045721
655.1	0.0045163
655.2	0.0044611
655.3	0.0044059
655.4	0.0043507
655.5	0.0042962
655.6	0.004243
655.7	0.004191
655.8	0.0041397
655.9	0.0040887
656	0.0040377
656.1	0.003987
656.2	0.0039373
656.3	0.0038886
656.4	0.0038407
656.5	0.003793
656.6	0.0037453
656.7	0.0036987
656.8	0.0036529
656.9	0.0036067
657	0.0035614
657.1	0.0035172
657.2	0.0034729
657.3	0.0034293
657.4	0.0033867
657.5	0.0033444
657.6	0.0033021
657.7	0.0032602
657.8	0.0032192
657.9	0.0031794
658	0.0031397
658.1	0.0031002
658.2	0.0030608
658.3	0.0030217
658.4	0.0029831
658.5	0.0029455
658.6	0.0029085
658.7	0.0028722
658.8	0.0028363
658.9	0.0028007
659	0.0027654
659.1	0.0027301
659.2	0.0026953
659.3	0.0026608
659.4	0.0026265
659.5	0.0025925
659.6	0.002559
659.7	0.0025259
659.8	0.0024933
659.9	0.0024611
660	0.0024293
660.1	0.002398
660.2	0.0023673
660.3	0.002337
660.4	0.002307
660.5	0.0022775
660.6	0.0022483
660.7	0.0022194
660.8	0.0021907
660.9	0.0021625
661	0.0021347
661.1	0.0021071
661.2	0.0020798
661.3	0.0020528
661.4	0.0020259
661.5	0.0019994
661.6	0.0019732
661.7	0.0019474
661.8	0.0019219
661.9	0.0018966
662	0.0018716
662.1	0.001847
662.2	0.0018229
662.3	0.0017991
662.4	0.0017758
662.5	0.001753
662.6	0.0017305
662.7	0.0017083
662.8	0.0016862
662.9	0.0016643
663	0.0016424
663.1	0.0016207
663.2	0.0015993
663.3	0.0015783
663.4	0.0015579
663.5	0.0015378
663.6	0.0015179
663.7	0.0014983
663.8	0.0014786
663.9	0.0014591
664	0.0014399
664.1	0.0014213
664.2	0.001403
664.3	0.0013849
664.4	0.0013669
664.5	0.0013493
664.6	0.0013318
664.7	0.0013143
664.8	0.001297
664.9	0.0012798
665	0.0012631
665.1	0.0012466
665.2	0.0012301
665.3	0.0012141
665.4	0.0011984
665.5	0.0011825
665.6	0.0011669
665.7	0.0011518
665.8	0.0011367
665.9	0.0011216
666	0.0011068
666.1	0.0010924
666.2	0.0010783
666.3	0.0010642
666.4	0.0010501
666.5	0.0010362
666.6	0.0010224
666.7	0.0010089
666.8	0.00099574
666.9	0.00098279
667	0.00096998
667.1	0.00095726
667.2	0.00094466
667.3	0.00093223
667.4	0.00091993
667.5	0.0009077
667.6	0.00089562
667.7	0.00088365
667.8	0.00087183
667.9	0.0008602
668	0.00084873
668.1	0.00083746
668.2	0.00082637
668.3	0.00081545
668.4	0.00080468
668.5	0.00079403
668.6	0.00078351
668.7	0.00077315
668.8	0.00076294
668.9	0.00075283
669	0.00074282
669.1	0.00073296
669.2	0.0007232
669.3	0.00071354
669.4	0.00070396
669.5	0.00069453
669.6	0.00068524
669.7	0.00067602
669.8	0.00066689
669.9	0.00065788
670	0.00064895
670.1	0.00064013
670.2	0.00063146
670.3	0.00062286
670.4	0.00061441
670.5	0.00060617
670.6	0.00059808
670.7	0.00059012
670.8	0.00058227
670.9	0.00057455
671	0.00056694
671.1	0.0005594
671.2	0.0005519
671.3	0.00054443
671.4	0.00053701
671.5	0.00052969
671.6	0.00052253
671.7	0.00051555
671.8	0.00050869
671.9	0.00050194
672	0.00049523
672.1	0.00048849
672.2	0.00048184
672.3	0.00047536
672.4	0.00046905
672.5	0.0004628
672.6	0.00045664
672.7	0.00045052
672.8	0.00044449
672.9	0.00043853
673	0.00043263
673.1	0.00042679
673.2	0.00042096
673.3	0.00041529
673.4	0.00040975
673.5	0.00040422
673.6	0.00039875
673.7	0.00039339
673.8	0.00038806
673.9	0.00038284
674	0.00037774
674.1	0.00037267
674.2	0.00036762
674.3	0.00036263
674.4	0.00035775
674.5	0.00035298
674.6	0.00034825
674.7	0.00034353
674.8	0.00033885
674.9	0.00033424
675	0.00032974
675.1	0.00032531
675.2	0.00032095
675.3	0.00031667
675.4	0.00031243
675.5	0.00030821
675.6	0.00030405
675.7	0.00029992
675.8	0.00029582
675.9	0.00029177
676	0.00028779
676.1	0.00028388
676.2	0.00028004
676.3	0.00027626
676.4	0.00027254
676.5	0.00026887
676.6	0.00026527
676.7	0.00026172
676.8	0.00025822
676.9	0.00025476
677	0.00025135
677.1	0.00024797
677.2	0.00024464
677.3	0.00024134
677.4	0.00023809
677.5	0.00023487
677.6	0.0002317
677.7	0.00022858
677.8	0.00022549
677.9	0.00022244
678	0.00021943
678.1	0.00021647
678.2	0.00021354
678.3	0.00021065
678.4	0.00020778
678.5	0.00020494
678.6	0.00020215
678.7	0.00019937
678.8	0.00019662
678.9	0.00019391
679	0.00019123
679.1	0.00018859
679.2	0.00018599
679.3	0.00018345
679.4	0.00018096
679.5	0.00017851
679.6	0.00017611
679.7	0.00017374
679.8	0.00017138
679.9	0.00016903
680	0.00016668
680.1	0.00016438
680.2	0.00016212
680.3	0.00015992
680.4	0.00015777
680.5	0.00015564
680.6	0.00015351
680.7	0.00015138
680.8	0.00014928
680.9	0.00014724
681	0.00014525
681.1	0.00014328
681.2	0.00014132
681.3	0.00013939
681.4	0.00013748
681.5	0.00013559
681.6	0.00013374
681.7	0.00013193
681.8	0.00013013
681.9	0.00012836
682	0.00012662
682.1	0.00012488
682.2	0.00012316
682.3	0.00012149
682.4	0.00011984
682.5	0.00011819
682.6	0.00011657
682.7	0.000115
682.8	0.00011344
682.9	0.0001119
683	0.00011035
683.1	0.00010884
683.2	0.00010735
683.3	0.00010589
683.4	0.00010445
683.5	0.00010304
683.6	0.00010165
683.7	0.00010026
683.8	9.8889e-05
683.9	9.754e-05
684	9.62e-05
684.1	9.487e-05
684.2	9.3563e-05
684.3	9.2273e-05
684.4	9.1003e-05
684.5	8.9763e-05
684.6	8.8545e-05
684.7	8.7344e-05
684.8	8.6162e-05
684.9	8.4998e-05
685	8.3848e-05
685.1	8.2709e-05
685.2	8.1585e-05
685.3	8.048e-05
685.4	7.9385e-05
685.5	7.8302e-05
685.6	7.7234e-05
685.7	7.6179e-05
685.8	7.5136e-05
685.9	7.4104e-05
686	7.3089e-05
686.1	7.209e-05
686.2	7.11e-05
686.3	7.0121e-05
686.4	6.9155e-05
686.5	6.8199e-05
686.6	6.7253e-05
686.7	6.6316e-05
686.8	6.5389e-05
686.9	6.4475e-05
687	6.3575e-05
687.1	6.269e-05
687.2	6.1821e-05
687.3	6.0965e-05
687.4	6.0125e-05
687.5	5.9302e-05
687.6	5.8492e-05
687.7	5.7695e-05
687.8	5.6906e-05
687.9	5.6122e-05
688	5.5339e-05
688.1	5.4562e-05
688.2	5.3795e-05
688.3	5.3046e-05
688.4	5.2315e-05
688.5	5.1599e-05
688.6	5.0892e-05
688.7	5.0183e-05
688.8	4.9476e-05
688.9	4.8781e-05
689	4.8103e-05
689.1	4.7443e-05
689.2	4.6792e-05
689.3	4.6146e-05
689.4	4.5506e-05
689.5	4.4875e-05
689.6	4.4253e-05
689.7	4.3636e-05
689.8	4.3022e-05
689.9	4.2415e-05
690	4.1823e-05
690.1	4.1239e-05
690.2	4.0658e-05
690.3	4.0091e-05
690.4	3.9531e-05
690.5	3.8973e-05
690.6	3.8427e-05
690.7	3.7891e-05
690.8	3.7354e-05
690.9	3.6824e-05
691	3.6307e-05
691.1	3.5801e-05
691.2	3.5299e-05
691.3	3.4802e-05
691.4	3.4307e-05
691.5	3.3819e-05
691.6	3.3343e-05
691.7	3.2876e-05
691.8	3.2417e-05
691.9	3.1962e-05
692	3.151e-05
692.1	3.1062e-05
692.2	3.0617e-05
692.3	3.0178e-05
692.4	2.9746e-05
692.5	2.9321e-05
692.6	2.8905e-05
692.7	2.8498e-05
692.8	2.8098e-05
692.9	2.7703e-05
693	2.7313e-05
693.1	2.6927e-05
693.2	2.6546e-05
693.3	2.617e-05
693.4	2.5799e-05
693.5	2.5432e-05
693.6	2.5069e-05
693.7	2.4711e-05
693.8	2.4357e-05
693.9	2.4009e-05
694	2.3665e-05
694.1	2.3327e-05
694.2	2.2993e-05
694.3	2.2663e-05
694.4	2.2337e-05
694.5	2.2017e-05
694.6	2.1701e-05
694.7	2.1391e-05
694.8	2.1085e-05
694.9	2.0783e-05
695	2.0486e-05
695.1	2.0194e-05
695.2	1.9907e-05
695.3	1.9624e-05
695.4	1.9344e-05
695.5	1.9068e-05
695.6	1.8795e-05
695.7	1.8525e-05
695.8	1.8259e-05
695.9	1.7996e-05
696	1.7735e-05
696.1	1.7476e-05
696.2	1.7219e-05
696.3	1.6966e-05
696.4	1.6718e-05
696.5	1.6476e-05
696.6	1.6238e-05
696.7	1.6004e-05
696.8	1.5774e-05
696.9	1.5544e-05
697	1.5314e-05
697.1	1.5088e-05
697.2	1.4866e-05
697.3	1.4649e-05
697.4	1.4436e-05
697.5	1.4228e-05
697.6	1.402e-05
697.7	1.3814e-05
697.8	1.361e-05
697.9	1.3409e-05
698	1.3212e-05
698.1	1.3018e-05
698.2	1.2826e-05
698.3	1.2635e-05
698.4	1.2447e-05
698.5	1.2264e-05
698.6	1.2081e-05
698.7	1.1901e-05
698.8	1.1726e-05
698.9	1.155e-05
699	1.1378e-05
699.1	1.121e-05
699.2	1.1044e-05
699.3	1.0879e-05
699.4	1.0717e-05
699.5	1.0557e-05
699.6	1.0402e-05
699.7	1.0248e-05
699.8	1.0095e-05
699.9	9.944e-06
700	9.7941e-06
700.1	9.6458e-06
700.2	9.5001e-06
700.3	9.3573e-06
700.4	9.217e-06
700.5	9.0784e-06
700.6	8.9417e-06
700.7	8.8068e-06
700.8	8.6734e-06
700.9	8.541e-06
701	8.4103e-06
701.1	8.2809e-06
701.2	8.1532e-06
701.3	8.0282e-06
701.4	7.9054e-06
701.5	7.7837e-06
701.6	7.6634e-06
701.7	7.5448e-06
701.8	7.4277e-06
701.9	7.3121e-06
702	7.1978e-06
702.1	7.0852e-06
702.2	6.9736e-06
702.3	6.8617e-06
702.4	6.7501e-06
702.5	6.6403e-06
702.6	6.5321e-06
702.7	6.4253e-06
702.8	6.3198e-06
702.9	6.2151e-06
703	6.1115e-06
703.1	6.0093e-06
703.2	5.9081e-06
703.3	5.8126e-06
703.4	5.721e-06
703.5	5.6279e-06
703.6	5.5334e-06
703.7	5.4377e-06
703.8	5.3415e-06
703.9	5.245e-06
704	5.1481e-06
704.1	5.0506e-06
704.2	4.9528e-06
704.3	4.8574e-06
704.4	4.7625e-06
704.5	4.6643e-06
704.6	4.5634e-06
704.7	4.4596e-06
704.8	4.354e-06
704.9	4.2477e-06
705	4.1402e-06
705.1	4.0316e-06
705.2	3.922e-06
705.3	3.8107e-06
705.4	3.6978e-06
705.5	3.5847e-06
705.6	3.4722e-06
705.7	3.3607e-06
705.8	3.2498e-06
705.9	3.1393e-06
706	3.0291e-06
706.1	2.9197e-06
706.2	2.811e-06
706.3	2.7036e-06
706.4	2.5971e-06
706.5	2.4912e-06
706.6	2.3869e-06
706.7	2.2845e-06
706.8	2.1836e-06
706.9	2.0845e-06
707	1.9875e-06
707.1	1.8922e-06
707.2	1.799e-06
707.3	1.7085e-06
707.4	1.6203e-06
707.5	1.5345e-06
707.6	1.4514e-06
707.7	1.3712e-06
707.8	1.2938e-06
707.9	1.219e-06
708	1.1468e-06
708.1	1.0774e-06
708.2	1.011e-06
708.3	9.4763e-07
708.4	8.8709e-07
708.5	8.2925e-07
708.6	7.7401e-07
708.7	7.2132e-07
708.8	6.7118e-07
708.9	6.2364e-07
709	5.7861e-07
709.1	5.3607e-07
709.2	4.9598e-07
709.3	4.5828e-07
709.4	4.2293e-07
709.5	3.8982e-07
709.6	3.5886e-07
709.7	3.2994e-07
709.8	3.0294e-07
709.9	2.7776e-07
710	2.5431e-07
710.1	2.3249e-07
710.2	2.1224e-07
710.3	1.9348e-07
710.4	1.7611e-07
710.5	1.6005e-07
710.6	1.4524e-07
710.7	1.316e-07
710.8	1.1907e-07
710.9	1.0757e-07
711	9.7046e-08
711.1	8.7433e-08
711.2	7.8654e-08
711.3	7.0652e-08
711.4	6.3373e-08
711.5	5.6764e-08
711.6	5.0774e-08
711.7	4.5353e-08
711.8	4.0451e-08
711.9	3.6026e-08
712	3.2041e-08
712.1	2.8458e-08
712.2	2.5242e-08
712.3	2.2363e-08
712.4	1.9791e-08
712.5	1.7496e-08
712.6	1.5449e-08
712.7	1.3627e-08
712.8	1.2006e-08
712.9	1.0564e-08
713	9.2842e-09
713.1	8.1489e-09
713.2	7.1427e-09
713.3	6.2523e-09
713.4	5.4663e-09
713.5	4.7741e-09
713.6	4.1654e-09
713.7	3.6306e-09
713.8	3.1608e-09
713.9	2.7482e-09
714	2.3863e-09
714.1	2.0698e-09
714.2	1.7935e-09
714.3	1.5526e-09
714.4	1.3426e-09
714.5	1.1598e-09
714.6	1.0008e-09
714.7	8.6268e-10
714.8	7.4298e-10
714.9	6.3933e-10
715	5.4952e-10
715.1	4.7175e-10
715.2	4.0462e-10
715.3	3.4675e-10
715.4	2.9682e-10
715.5	2.5386e-10
715.6	2.1692e-10
715.7	1.8515e-10
715.8	1.5787e-10
715.9	1.345e-10
716	1.145e-10
716.1	9.7366e-11
716.2	8.2714e-11
716.3	7.0206e-11
716.4	5.9545e-11
716.5	5.0467e-11
716.6	4.2738e-11
716.7	3.6161e-11
716.8	3.0568e-11
716.9	2.5815e-11
717	2.1782e-11
717.1	1.8364e-11
717.2	1.5471e-11
717.3	1.3026e-11
717.4	1.096e-11
717.5	9.2153e-12
717.6	7.7437e-12
717.7	6.5026e-12
717.8	5.4564e-12
717.9	4.5751e-12
718	3.833e-12
718.1	3.2089e-12
718.2	2.6843e-12
718.3	2.2437e-12
718.4	1.874e-12
718.5	1.5641e-12
718.6	1.3046e-12
718.7	1.0873e-12
718.8	9.0568e-13
718.9	7.5387e-13
719	6.2712e-13
719.1	5.2137e-13
719.2	4.3321e-13
719.3	3.5973e-13
719.4	2.9853e-13
719.5	2.4762e-13
719.6	2.0528e-13
719.7	1.7008e-13
719.8	1.4084e-13
719.9	1.1657e-13
720	9.6422e-14
720.1	7.971e-14
720.2	6.5857e-14
720.3	5.4383e-14
720.4	4.4884e-14
720.5	3.7025e-14
720.6	3.0527e-14
720.7	2.5156e-14
720.8	2.072e-14
720.9	1.7059e-14
721	1.4041e-14
721.1	1.1553e-14
721.2	9.5024e-15
721.3	7.8126e-15
721.4	6.4207e-15
721.5	5.2742e-15
721.6	4.3301e-15
721.7	3.5532e-15
721.8	2.9148e-15
721.9	2.3906e-15
722	1.9602e-15
722.1	1.6067e-15
722.2	1.3165e-15
722.3	1.0781e-15
722.4	8.8255e-16
722.5	7.2227e-16
722.6	5.9099e-16
722.7	4.8343e-16
722.8	3.9534e-16
722.9	3.2318e-16
723	2.6411e-16
723.1	2.1577e-16
723.2	1.7626e-16
723.3	1.4394e-16
723.4	1.1751e-16
723.5	9.5906e-17
723.6	7.8263e-17
723.7	6.3836e-17
723.8	5.2066e-17
723.9	4.2456e-17
724	3.4613e-17
724.1	2.8209e-17
724.2	2.2992e-17
724.3	1.8733e-17
724.4	1.5262e-17
724.5	1.2429e-17
724.6	1.0124e-17
724.7	8.2442e-18
724.8	6.7156e-18
724.9	5.4679e-18
725	4.4534e-18
725.1	3.6251e-18
725.2	2.9523e-18
725.3	2.4032e-18
725.4	1.9578e-18
725.5	1.5942e-18
725.6	1.2994e-18
725.7	1.0585e-18
725.8	8.6338e-19
725.9	7.0367e-19
726	5.7445e-19
726.1	4.6853e-19
726.2	3.8292e-19
726.3	3.1262e-19
726.4	2.5589e-19
726.5	2.0919e-19
726.6	1.7157e-19
726.7	1.4051e-19
726.8	1.1554e-19
726.9	9.484e-20
727	7.8239e-20
727.1	6.4411e-20
727.2	5.3348e-20
727.3	4.4076e-20
727.4	3.6679e-20
727.5	3.0436e-20
727.6	2.5471e-20
727.7	2.1245e-20
727.8	1.7898e-20
727.9	1.5017e-20
728	1.2746e-20
728.1	1.0767e-20
728.2	9.2165e-21
728.3	7.8466e-21
728.4	6.7802e-21
728.5	5.8226e-21
728.6	5.0832e-21
728.7	4.4065e-21
728.8	3.8891e-21
728.9	3.405e-21
729	3.0396e-21
729.1	2.6891e-21
729.2	2.4284e-21
729.3	2.1711e-21
729.4	1.9833e-21
729.5	1.7916e-21
729.6	1.6549e-21
729.7	1.5103e-21
729.8	1.4101e-21
729.9	1.2996e-21
730	1.226e-21
730.1	1.1406e-21
730.2	1.0861e-21
730.3	1.019e-21
730.4	9.7853e-22
730.5	9.2498e-22
730.6	8.9489e-22
730.7	8.5183e-22
730.8	8.2977e-22
730.9	7.9468e-22
731	7.7864e-22
731.1	7.4957e-22
731.2	7.3809e-22
731.3	7.1376e-22
731.4	7.0585e-22
731.5	6.8511e-22
731.6	6.7987e-22
731.7	6.6214e-22
731.8	6.5923e-22
731.9	6.4374e-22
732	6.4255e-22
732.1	6.2897e-22
732.2	6.2913e-22
732.3	6.1701e-22
732.4	6.1839e-22
732.5	6.0741e-22
732.6	6.0953e-22
732.7	5.9955e-22
732.8	6.0256e-22
732.9	5.9339e-22
733	5.969e-22
733.1	5.8822e-22
733.2	5.9213e-22
733.3	5.8402e-22
733.4	5.8844e-22
733.5	5.8082e-22
733.6	5.856e-22
733.7	5.7828e-22
733.8	5.8326e-22
733.9	5.7619e-22
734	5.8136e-22
734.1	5.7444e-22
734.2	5.7975e-22
734.3	5.7303e-22
734.4	5.7851e-22
734.5	5.7196e-22
734.6	5.7762e-22
734.7	5.7126e-22
734.8	5.7708e-22
734.9	5.7083e-22
735	5.7674e-22
735.1	5.7056e-22
735.2	5.7653e-22
735.3	5.7042e-22
735.4	5.7646e-22
735.5	5.7037e-22
735.6	5.7644e-22
735.7	5.7039e-22
735.8	5.7652e-22
735.9	5.7049e-22
736	5.7664e-22
736.1	5.7065e-22
736.2	5.7687e-22
736.3	5.7091e-22
736.4	5.7716e-22
736.5	5.7122e-22
736.6	5.7751e-22
736.7	5.7158e-22
736.8	5.7792e-22
736.9	5.7202e-22
737	5.7836e-22
737.1	5.7245e-22
737.2	5.788e-22
737.3	5.7284e-22
737.4	5.7914e-22
737.5	5.7316e-22
737.6	5.795e-22
737.7	5.7355e-22
737.8	5.7995e-22
737.9	5.7407e-22
738	5.8057e-22
738.1	5.7471e-22
738.2	5.8124e-22
738.3	5.7538e-22
738.4	5.8184e-22
738.5	5.7586e-22
738.6	5.8231e-22
738.7	5.7641e-22
738.8	5.8297e-22
738.9	5.7715e-22
739	5.8376e-22
739.1	5.7781e-22
739.2	5.8429e-22
739.3	5.7833e-22
739.4	5.8488e-22
739.5	5.7895e-22
739.6	5.855e-22
739.7	5.7955e-22
739.8	5.8617e-22
739.9	5.8031e-22
740	5.8694e-22
740.1	5.8103e-22
740.2	5.8773e-22
740.3	5.8179e-22
740.4	5.8843e-22
740.5	5.8257e-22
740.6	5.8926e-22
740.7	5.8329e-22
740.8	5.9003e-22
740.9	5.8414e-22
741	5.9085e-22
741.1	5.8487e-22
741.2	5.9159e-22
741.3	5.857e-22
741.4	5.9253e-22
741.5	5.8662e-22
741.6	5.9337e-22
741.7	5.8735e-22
741.8	5.9409e-22
741.9	5.8809e-22
742	5.949e-22
742.1	5.8898e-22
742.2	5.9588e-22
742.3	5.8996e-22
742.4	5.9682e-22
742.5	5.9086e-22
742.6	5.9772e-22
742.7	5.917e-22
742.8	5.9852e-22
742.9	5.9246e-22
743	5.9926e-22
743.1	5.9319e-22
743.2	6.0004e-22
743.3	5.9401e-22
743.4	6.0092e-22
743.5	5.9492e-22
743.6	6.0189e-22
743.7	5.9593e-22
743.8	6.029e-22
743.9	5.9691e-22
744	6.0394e-22
744.1	5.9796e-22
744.2	6.05e-22
744.3	5.9901e-22
744.4	6.0606e-22
744.5	6.0004e-22
744.6	6.0712e-22
744.7	6.0112e-22
744.8	6.0821e-22
744.9	6.022e-22
745	6.0932e-22
745.1	6.0328e-22
745.2	6.104e-22
745.3	6.0433e-22
745.4	6.1142e-22
745.5	6.053e-22
745.6	6.1236e-22
745.7	6.0619e-22
745.8	6.1324e-22
745.9	6.0704e-22
746	6.1411e-22
746.1	6.0797e-22
746.2	6.1514e-22
746.3	6.0905e-22
746.4	6.163e-22
746.5	6.1022e-22
746.6	6.1744e-22
746.7	6.1129e-22
746.8	6.1844e-22
746.9	6.122e-22
747	6.1938e-22
747.1	6.1326e-22
747.2	6.2056e-22
747.3	6.1443e-22
747.4	6.2169e-22
747.5	6.1546e-22
747.6	6.2267e-22
747.7	6.1642e-22
747.8	6.2365e-22
747.9	6.1739e-22
748	6.2464e-22
748.1	6.1843e-22
748.2	6.2582e-22
748.3	6.1961e-22
748.4	6.2691e-22
748.5	6.207e-22
748.6	6.2808e-22
748.7	6.2183e-22
748.8	6.2921e-22
748.9	6.2297e-22
749	6.3032e-22
749.1	6.2407e-22
749.2	6.3154e-22
749.3	6.2531e-22
749.4	6.3269e-22
749.5	6.2634e-22
749.6	6.3375e-22
749.7	6.2751e-22
749.8	6.3504e-22
749.9	6.2877e-22
750	6.3625e-22
750.1	6.2988e-22
750.2	6.3729e-22
750.3	6.309e-22
750.4	6.384e-22
750.5	6.3208e-22
750.6	6.3964e-22
750.7	6.3337e-22
750.8	6.4099e-22
750.9	6.347e-22
751	6.4228e-22
751.1	6.3594e-22
751.2	6.4354e-22
751.3	6.3717e-22
751.4	6.4474e-22
751.5	6.383e-22
751.6	6.4585e-22
751.7	6.3938e-22
751.8	6.4694e-22
751.9	6.4046e-22
752	6.4804e-22
752.1	6.4156e-22
752.2	6.4916e-22
752.3	6.4268e-22
752.4	6.5032e-22
752.5	6.4386e-22
752.6	6.5152e-22
752.7	6.4501e-22
752.8	6.5266e-22
752.9	6.4615e-22
753	6.5382e-22
753.1	6.4728e-22
753.2	6.5495e-22
753.3	6.4842e-22
753.4	6.5609e-22
753.5	6.4952e-22
753.6	6.5724e-22
753.7	6.507e-22
753.8	6.5848e-22
753.9	6.5199e-22
754	6.5986e-22
754.1	6.5343e-22
754.2	6.6134e-22
754.3	6.5488e-22
754.4	6.6279e-22
754.5	6.5628e-22
754.6	6.6414e-22
754.7	6.5752e-22
754.8	6.6531e-22
754.9	6.5869e-22
755	6.666e-22
755.1	6.6008e-22
755.2	6.6807e-22
755.3	6.615e-22
755.4	6.6942e-22
755.5	6.6273e-22
755.6	6.7062e-22
755.7	6.6399e-22
755.8	6.7201e-22
755.9	6.6545e-22
756	6.735e-22
756.1	6.669e-22
756.2	6.7497e-22
756.3	6.6837e-22
756.4	6.7642e-22
756.5	6.6968e-22
756.6	6.777e-22
756.7	6.7105e-22
756.8	6.7909e-22
756.9	6.7236e-22
757	6.8049e-22
757.1	6.7373e-22
757.2	6.8178e-22
757.3	6.7511e-22
757.4	6.8324e-22
757.5	6.7643e-22
757.6	6.8453e-22
757.7	6.7784e-22
757.8	6.8604e-22
757.9	6.7928e-22
758	6.8739e-22
758.1	6.8053e-22
758.2	6.887e-22
758.3	6.8196e-22
758.4	6.9024e-22
758.5	6.835e-22
758.6	6.9177e-22
758.7	6.8494e-22
758.8	6.9313e-22
758.9	6.8623e-22
759	6.9443e-22
759.1	6.8758e-22
759.2	6.9588e-22
759.3	6.891e-22
759.4	6.975e-22
759.5	6.9067e-22
759.6	6.9904e-22
759.7	6.922e-22
759.8	7.0058e-22
759.9	6.9368e-22
760	7.0206e-22
760.1	6.9515e-22
760.2	7.0352e-22
760.3	6.9654e-22
760.4	7.0487e-22
760.5	6.9786e-22
760.6	7.062e-22
760.7	6.9919e-22
760.8	7.0757e-22
760.9	7.0053e-22
761	7.0891e-22
761.1	7.0185e-22
761.2	7.1022e-22
761.3	7.0314e-22
761.4	7.1155e-22
761.5	7.0448e-22
761.6	7.1293e-22
761.7	7.0582e-22
761.8	7.1425e-22
761.9	7.0713e-22
762	7.1561e-22
762.1	7.0856e-22
762.2	7.1713e-22
762.3	7.1008e-22
762.4	7.187e-22
762.5	7.1169e-22
762.6	7.2034e-22
762.7	7.1333e-22
762.8	7.2201e-22
762.9	7.1496e-22
763	7.2361e-22
763.1	7.1642e-22
763.2	7.2497e-22
763.3	7.1777e-22
763.4	7.2643e-22
763.5	7.1933e-22
763.6	7.281e-22
763.7	7.21e-22
763.8	7.2973e-22
763.9	7.2248e-22
764	7.3112e-22
764.1	7.2388e-22
764.2	7.3267e-22
764.3	7.2554e-22
764.4	7.344e-22
764.5	7.2724e-22
764.6	7.3608e-22
764.7	7.2885e-22
764.8	7.3763e-22
764.9	7.3036e-22
765	7.3926e-22
765.1	7.32e-22
765.2	7.4081e-22
765.3	7.3355e-22
765.4	7.4245e-22
765.5	7.3513e-22
765.6	7.4406e-22
765.7	7.3682e-22
765.8	7.4573e-22
765.9	7.3832e-22
766	7.4727e-22
766.1	7.3999e-22
766.2	7.4899e-22
766.3	7.416e-22
766.4	7.5051e-22
766.5	7.4306e-22
766.6	7.5206e-22
766.7	7.4474e-22
766.8	7.5382e-22
766.9	7.4645e-22
767	7.555e-22
767.1	7.4805e-22
767.2	7.5706e-22
767.3	7.4953e-22
767.4	7.5851e-22
767.5	7.5099e-22
767.6	7.6006e-22
767.7	7.5261e-22
767.8	7.6179e-22
767.9	7.5439e-22
768	7.6363e-22
768.1	7.5619e-22
768.2	7.6545e-22
768.3	7.5802e-22
768.4	7.6727e-22
768.5	7.598e-22
768.6	7.6908e-22
768.7	7.6157e-22
768.8	7.7083e-22
768.9	7.6326e-22
769	7.7254e-22
769.1	7.6499e-22
769.2	7.743e-22
769.3	7.6671e-22
769.4	7.76e-22
769.5	7.6838e-22
769.6	7.7773e-22
769.7	7.7013e-22
769.8	7.7951e-22
769.9	7.719e-22
770	7.8132e-22
770.1	7.7369e-22
770.2	7.8314e-22
770.3	7.7552e-22
770.4	7.8502e-22
770.5	7.7742e-22
770.6	7.8694e-22
770.7	7.7927e-22
770.8	7.8875e-22
770.9	7.8092e-22
771	7.903e-22
771.1	7.8247e-22
771.2	7.9192e-22
771.3	7.8414e-22
771.4	7.9372e-22
771.5	7.8603e-22
771.6	7.9569e-22
771.7	7.8794e-22
771.8	7.9751e-22
771.9	7.8959e-22
772	7.9909e-22
772.1	7.9125e-22
772.2	8.0095e-22
772.3	7.9318e-22
772.4	8.0288e-22
772.5	7.9498e-22
772.6	8.0454e-22
772.7	7.9653e-22
772.8	8.061e-22
772.9	7.9812e-22
773	8.0784e-22
773.1	7.9998e-22
773.2	8.0973e-22
773.3	8.0173e-22
773.4	8.1144e-22
773.5	8.0353e-22
773.6	8.133e-22
773.7	8.0536e-22
773.8	8.1519e-22
773.9	8.0714e-22
774	8.1693e-22
774.1	8.09e-22
774.2	8.1889e-22
774.3	8.1081e-22
774.4	8.2062e-22
774.5	8.1261e-22
774.6	8.2255e-22
774.7	8.1456e-22
774.8	8.2448e-22
774.9	8.1633e-22
775	8.2617e-22
775.1	8.1804e-22
775.2	8.2803e-22
775.3	8.2001e-22
775.4	8.301e-22
775.5	8.2205e-22
775.6	8.321e-22
775.7	8.2397e-22
775.8	8.3397e-22
775.9	8.2572e-22
776	8.3566e-22
776.1	8.2741e-22
776.2	8.3742e-22
776.3	8.2918e-22
776.4	8.3929e-22
776.5	8.311e-22
776.6	8.4127e-22
776.7	8.3311e-22
776.8	8.4336e-22
776.9	8.3518e-22
777	8.4542e-22
777.1	8.3721e-22
777.2	8.4747e-22
777.3	8.3923e-22
777.4	8.4951e-22
777.5	8.4125e-22
777.6	8.5152e-22
777.7	8.432e-22
777.8	8.5351e-22
777.9	8.4518e-22
778	8.5553e-22
778.1	8.4721e-22
778.2	8.576e-22
778.3	8.4925e-22
778.4	8.5967e-22
778.5	8.5133e-22
778.6	8.618e-22
778.7	8.5346e-22
778.8	8.6396e-22
778.9	8.5561e-22
779	8.6614e-22
779.1	8.5769e-22
779.2	8.6814e-22
779.3	8.5959e-22
779.4	8.6998e-22
779.5	8.6138e-22
779.6	8.718e-22
779.7	8.6327e-22
779.8	8.7382e-22
779.9	8.6531e-22
780	8.7595e-22
780.1	8.6748e-22
780.2	8.7814e-22
780.3	8.6952e-22
780.4	8.8005e-22
780.5	8.7136e-22
780.6	8.8194e-22
780.7	8.7335e-22
780.8	8.8408e-22
780.9	8.7553e-22
781	8.863e-22
781.1	8.7773e-22
781.2	8.885e-22
781.3	8.7987e-22
781.4	8.9065e-22
781.5	8.8189e-22
781.6	8.9258e-22
781.7	8.8391e-22
781.8	8.9477e-22
781.9	8.86e-22
782	8.9682e-22
782.1	8.8802e-22
782.2	8.9882e-22
782.3	8.901e-22
782.4	9.0101e-22
782.5	8.9216e-22
782.6	9.0302e-22
782.7	8.9425e-22
782.8	9.0526e-22
782.9	8.9641e-22
783	9.0729e-22
783.1	8.9836e-22
783.2	9.0936e-22
783.3	9.0056e-22
783.4	9.1163e-22
783.5	9.0276e-22
783.6	9.1379e-22
783.7	9.048e-22
783.8	9.1577e-22
783.9	9.0677e-22
784	9.1782e-22
784.1	9.0886e-22
784.2	9.2003e-22
784.3	9.1116e-22
784.4	9.2238e-22
784.5	9.1346e-22
784.6	9.247e-22
784.7	9.1571e-22
784.8	9.2691e-22
784.9	9.1784e-22
785	9.2901e-22
785.1	9.1984e-22
785.2	9.3098e-22
785.3	9.218e-22
785.4	9.3297e-22
785.5	9.2375e-22
785.6	9.3495e-22
785.7	9.2579e-22
785.8	9.3706e-22
785.9	9.2789e-22
786	9.3922e-22
786.1	9.3003e-22
786.2	9.4135e-22
786.3	9.3208e-22
786.4	9.4337e-22
786.5	9.3406e-22
786.6	9.4539e-22
786.7	9.3611e-22
786.8	9.4756e-22
786.9	9.3834e-22
787	9.4987e-22
787.1	9.4068e-22
787.2	9.5228e-22
787.3	9.4309e-22
787.4	9.5464e-22
787.5	9.4526e-22
787.6	9.5673e-22
787.7	9.4735e-22
787.8	9.5895e-22
787.9	9.4968e-22
788	9.6142e-22
788.1	9.5213e-22
788.2	9.6378e-22
788.3	9.5426e-22
788.4	9.6581e-22
788.5	9.5642e-22
788.6	9.6824e-22
788.7	9.5889e-22
788.8	9.7066e-22
788.9	9.6112e-22
789	9.7278e-22
789.1	9.6325e-22
789.2	9.7509e-22
789.3	9.657e-22
789.4	9.7766e-22
789.5	9.6825e-22
789.6	9.8018e-22
789.7	9.7066e-22
789.8	9.8248e-22
789.9	9.7285e-22
790	9.8481e-22
790.1	9.7525e-22
790.2	9.8713e-22
790.3	9.7755e-22
790.4	9.8958e-22
790.5	9.7986e-22
790.6	9.918e-22
790.7	9.822e-22
790.8	9.9429e-22
790.9	9.8454e-22
791	9.9654e-22
791.1	9.8688e-22
791.2	9.9905e-22
791.3	9.8937e-22
791.4	1.0015e-21
791.5	9.9167e-22
791.6	1.0037e-21
791.7	9.9381e-22
791.8	1.006e-21
791.9	9.9622e-22
792	1.0085e-21
792.1	9.9876e-22
792.2	1.0111e-21
792.3	1.0013e-21
792.4	1.0137e-21
792.5	1.0038e-21
792.6	1.0161e-21
792.7	1.0062e-21
792.8	1.0184e-21
792.9	1.0084e-21
793	1.0207e-21
793.1	1.0106e-21
793.2	1.0228e-21
793.3	1.0128e-21
793.4	1.0251e-21
793.5	1.015e-21
793.6	1.0273e-21
793.7	1.0172e-21
793.8	1.0296e-21
793.9	1.0195e-21
794	1.0319e-21
794.1	1.0218e-21
794.2	1.0343e-21
794.3	1.0241e-21
794.4	1.0366e-21
794.5	1.0264e-21
794.6	1.0389e-21
794.7	1.0287e-21
794.8	1.0412e-21
794.9	1.031e-21
795	1.0435e-21
795.1	1.0333e-21
795.2	1.0459e-21
795.3	1.0357e-21
795.4	1.0483e-21
795.5	1.0382e-21
795.6	1.051e-21
795.7	1.0409e-21
795.8	1.0538e-21
795.9	1.0436e-21
796	1.0564e-21
796.1	1.0461e-21
796.2	1.0587e-21
796.3	1.0483e-21
796.4	1.0612e-21
796.5	1.0509e-21
796.6	1.0639e-21
796.7	1.0536e-21
796.8	1.0666e-21
796.9	1.0562e-21
797	1.069e-21
797.1	1.0585e-21
797.2	1.0716e-21
797.3	1.0612e-21
797.4	1.0743e-21
797.5	1.0639e-21
797.6	1.0768e-21
797.7	1.0662e-21
797.8	1.0791e-21
797.9	1.0685e-21
798	1.0814e-21
798.1	1.0709e-21
798.2	1.0841e-21
798.3	1.0735e-21
798.4	1.0867e-21
798.5	1.0761e-21
798.6	1.0894e-21
798.7	1.0788e-21
798.8	1.092e-21
798.9	1.0814e-21
799	1.0947e-21
799.1	1.084e-21
799.2	1.0972e-21
799.3	1.0866e-21
799.4	1.1e-21
799.5	1.0893e-21
799.6	1.1025e-21
799.7	1.0916e-21
799.8	1.1049e-21
799.9	1.0941e-21
800	1.1076e-21
800.1	1.0968e-21
800.2	1.1103e-21
800.3	1.0995e-21
800.4	1.1131e-21
800.5	1.1022e-21
800.6	1.1157e-21
800.7	1.1047e-21
800.8	1.1182e-21
800.9	1.1073e-21
801	1.1208e-21
801.1	1.1099e-21
801.2	1.1235e-21
801.3	1.1126e-21
801.4	1.1262e-21
801.5	1.1152e-21
801.6	1.1289e-21
801.7	1.1179e-21
801.8	1.1317e-21
801.9	1.1207e-21
802	1.1344e-21
802.1	1.1234e-21
802.2	1.1372e-21
802.3	1.1263e-21
802.4	1.1403e-21
802.5	1.1295e-21
802.6	1.1436e-21
802.7	1.1327e-21
802.8	1.1468e-21
802.9	1.136e-21
803	1.1501e-21
803.1	1.1391e-21
803.2	1.1533e-21
803.3	1.1417e-21
803.4	1.1546e-21
803.5	1.1423e-21
803.6	1.1551e-21
803.7	1.1428e-21
803.8	1.1557e-21
803.9	1.1434e-21
804	1.1564e-21
804.1	1.1443e-21
804.2	1.1574e-21
804.3	1.1447e-21
804.4	1.1568e-21
804.5	1.1436e-21
804.6	1.1555e-21
804.7	1.1421e-21
804.8	1.1539e-21
804.9	1.1406e-21
805	1.1527e-21
805.1	1.1395e-21
805.2	1.1515e-21
805.3	1.1384e-21
805.4	1.1504e-21
805.5	1.1374e-21
805.6	1.1496e-21
805.7	1.1367e-21
805.8	1.149e-21
805.9	1.136e-21
806	1.1481e-21
806.1	1.135e-21
806.2	1.1471e-21
806.3	1.1341e-21
806.4	1.1461e-21
806.5	1.1331e-21
806.6	1.1449e-21
806.7	1.1319e-21
806.8	1.144e-21
806.9	1.1309e-21
807	1.1428e-21
807.1	1.1298e-21
807.2	1.1416e-21
807.3	1.1287e-21
807.4	1.1407e-21
807.5	1.1277e-21
807.6	1.1397e-21
807.7	1.1269e-21
807.8	1.1389e-21
807.9	1.1259e-21
808	1.1377e-21
808.1	1.1249e-21
808.2	1.137e-21
808.3	1.1241e-21
808.4	1.1361e-21
808.5	1.1231e-21
808.6	1.1348e-21
808.7	1.1218e-21
808.8	1.1336e-21
808.9	1.1208e-21
809	1.1328e-21
809.1	1.12e-21
809.2	1.132e-21
809.3	1.1192e-21
809.4	1.131e-21
809.5	1.1181e-21
809.6	1.1298e-21
809.7	1.1169e-21
809.8	1.1286e-21
809.9	1.1157e-21
810	1.1274e-21
810.1	1.1145e-21
810.2	1.1262e-21
810.3	1.1135e-21
810.4	1.1253e-21
810.5	1.1125e-21
810.6	1.1243e-21
810.7	1.1116e-21
810.8	1.1234e-21
810.9	1.1107e-21
811	1.1225e-21
811.1	1.1099e-21
811.2	1.1218e-21
811.3	1.1092e-21
811.4	1.121e-21
811.5	1.1084e-21
811.6	1.1201e-21
811.7	1.1075e-21
811.8	1.1193e-21
811.9	1.1067e-21
812	1.1183e-21
812.1	1.1056e-21
812.2	1.1172e-21
812.3	1.1044e-21
812.4	1.1159e-21
812.5	1.1032e-21
812.6	1.1148e-21
812.7	1.1022e-21
812.8	1.1139e-21
812.9	1.1014e-21
813	1.1131e-21
813.1	1.1007e-21
813.2	1.1124e-21
813.3	1.0998e-21
813.4	1.1113e-21
813.5	1.0987e-21
813.6	1.1102e-21
813.7	1.0978e-21
813.8	1.1095e-21
813.9	1.0971e-21
814	1.1089e-21
814.1	1.0963e-21
814.2	1.1077e-21
814.3	1.0951e-21
814.4	1.1066e-21
814.5	1.0941e-21
814.6	1.1057e-21
814.7	1.0932e-21
814.8	1.1048e-21
814.9	1.0925e-21
815	1.1041e-21
815.1	1.0917e-21
815.2	1.1034e-21
815.3	1.0911e-21
815.4	1.1026e-21
815.5	1.0904e-21
815.6	1.102e-21
815.7	1.0896e-21
815.8	1.1012e-21
815.9	1.0891e-21
816	1.1007e-21
816.1	1.0883e-21
816.2	1.0998e-21
816.3	1.0878e-21
816.4	1.0995e-21
816.5	1.0873e-21
816.6	1.0989e-21
816.7	1.0866e-21
816.8	1.0981e-21
816.9	1.0859e-21
817	1.0975e-21
817.1	1.0856e-21
817.2	1.0973e-21
817.3	1.0853e-21
817.4	1.0969e-21
817.5	1.0848e-21
817.6	1.0964e-21
817.7	1.0843e-21
817.8	1.0957e-21
817.9	1.0836e-21
818	1.0951e-21
818.1	1.0832e-21
818.2	1.0948e-21
818.3	1.083e-21
818.4	1.0947e-21
818.5	1.083e-21
818.6	1.0947e-21
818.7	1.083e-21
818.8	1.0947e-21
818.9	1.083e-21
819	1.0948e-21
819.1	1.083e-21
819.2	1.0948e-21
819.3	1.0831e-21
819.4	1.0948e-21
819.5	1.0831e-21
819.6	1.0949e-21
819.7	1.0832e-21
819.8	1.095e-21
819.9	1.0834e-21
820	1.0951e-21
820.1	1.0836e-21
820.2	1.0954e-21
820.3	1.0839e-21
820.4	1.0958e-21
820.5	1.0842e-21
820.6	1.0961e-21
820.7	1.0845e-21
820.8	1.0963e-21
820.9	1.0847e-21
821	1.0964e-21
821.1	1.0848e-21
821.2	1.0966e-21
821.3	1.0851e-21
821.4	1.097e-21
821.5	1.0858e-21
821.6	1.0978e-21
821.7	1.0866e-21
821.8	1.0986e-21
821.9	1.0873e-21
822	1.0991e-21
822.1	1.0877e-21
822.2	1.0996e-21
822.3	1.0885e-21
822.4	1.1006e-21
822.5	1.0896e-21
822.6	1.1017e-21
822.7	1.0905e-21
822.8	1.1025e-21
822.9	1.0914e-21
823	1.1036e-21
823.1	1.0927e-21
823.2	1.1048e-21
823.3	1.0938e-21
823.4	1.106e-21
823.5	1.095e-21
823.6	1.1072e-21
823.7	1.0964e-21
823.8	1.1086e-21
823.9	1.0977e-21
824	1.11e-21
824.1	1.0992e-21
824.2	1.1114e-21
824.3	1.1006e-21
824.4	1.113e-21
824.5	1.1024e-21
824.6	1.1149e-21
824.7	1.1041e-21
824.8	1.1164e-21
824.9	1.1058e-21
825	1.1183e-21
825.1	1.1079e-21
825.2	1.1205e-21
825.3	1.1101e-21
825.4	1.1226e-21
825.5	1.112e-21
825.6	1.1244e-21
825.7	1.1139e-21
825.8	1.1265e-21
825.9	1.1163e-21
826	1.1291e-21
826.1	1.1189e-21
826.2	1.1318e-21
826.3	1.1216e-21
826.4	1.1345e-21
826.5	1.1242e-21
826.6	1.1371e-21
826.7	1.1268e-21
826.8	1.1397e-21
826.9	1.1295e-21
827	1.1423e-21
827.1	1.1321e-21
827.2	1.145e-21
827.3	1.135e-21
827.4	1.1481e-21
827.5	1.1381e-21
827.6	1.1513e-21
827.7	1.1414e-21
827.8	1.1546e-21
827.9	1.1449e-21
828	1.1582e-21
828.1	1.1486e-21
828.2	1.162e-21
828.3	1.1524e-21
828.4	1.1659e-21
828.5	1.1563e-21
828.6	1.1698e-21
828.7	1.1604e-21
828.8	1.174e-21
828.9	1.1646e-21
829	1.1783e-21
829.1	1.1691e-21
829.2	1.1829e-21
829.3	1.1737e-21
829.4	1.1876e-21
829.5	1.1785e-21
829.6	1.1924e-21
829.7	1.1832e-21
829.8	1.1969e-21
829.9	1.1875e-21
830	1.2011e-21
830.1	1.1918e-21
830.2	1.2057e-21
830.3	1.1966e-21
830.4	1.2106e-21
830.5	1.2016e-21
830.6	1.2155e-21
830.7	1.2063e-21
830.8	1.2201e-21
830.9	1.211e-21
831	1.2251e-21
831.1	1.2161e-21
831.2	1.2303e-21
831.3	1.2212e-21
831.4	1.2354e-21
831.5	1.2267e-21
831.6	1.2412e-21
831.7	1.2324e-21
831.8	1.2467e-21
831.9	1.2381e-21
832	1.2525e-21
832.1	1.2438e-21
832.2	1.2584e-21
832.3	1.2496e-21
832.4	1.264e-21
832.5	1.2555e-21
832.6	1.2702e-21
832.7	1.2615e-21
832.8	1.276e-21
832.9	1.2674e-21
833	1.2821e-21
833.1	1.2737e-21
833.2	1.2885e-21
833.3	1.28e-21
833.4	1.2946e-21
833.5	1.2859e-21
833.6	1.3007e-21
833.7	1.2923e-21
833.8	1.3073e-21
833.9	1.2991e-21
834	1.3142e-21
834.1	1.306e-21
834.2	1.321e-21
834.3	1.3126e-21
834.4	1.3277e-21
834.5	1.3192e-21
834.6	1.3342e-21
834.7	1.3258e-21
834.8	1.3409e-21
834.9	1.3327e-21
835	1.348e-21
835.1	1.34e-21
835.2	1.3555e-21
835.3	1.3477e-21
835.4	1.3634e-21
835.5	1.3557e-21
835.6	1.3715e-21
835.7	1.3638e-21
835.8	1.3796e-21
835.9	1.3718e-21
836	1.3875e-21
836.1	1.3797e-21
836.2	1.3956e-21
836.3	1.3877e-21
836.4	1.4035e-21
836.5	1.3956e-21
836.6	1.4115e-21
836.7	1.4036e-21
836.8	1.4195e-21
836.9	1.4118e-21
837	1.4279e-21
837.1	1.4203e-21
837.2	1.4365e-21
837.3	1.4293e-21
837.4	1.4459e-21
837.5	1.439e-21
837.6	1.4558e-21
837.7	1.4488e-21
837.8	1.4655e-21
837.9	1.4583e-21
838	1.4749e-21
838.1	1.4675e-21
838.2	1.484e-21
838.3	1.4765e-21
838.4	1.493e-21
838.5	1.4858e-21
838.6	1.5028e-21
838.7	1.4958e-21
838.8	1.5128e-21
838.9	1.5056e-21
839	1.5225e-21
839.1	1.5153e-21
839.2	1.5324e-21
839.3	1.5256e-21
839.4	1.543e-21
839.5	1.5363e-21
839.6	1.5537e-21
839.7	1.5469e-21
839.8	1.5645e-21
839.9	1.5582e-21
840	1.5759e-21
840.1	1.5693e-21
840.2	1.5871e-21
840.3	1.5808e-21
840.4	1.5987e-21
840.5	1.5924e-21
840.6	1.6105e-21
840.7	1.6041e-21
840.8	1.6222e-21
840.9	1.6163e-21
841	1.6347e-21
841.1	1.6284e-21
841.2	1.6466e-21
841.3	1.6405e-21
841.4	1.6592e-21
841.5	1.6535e-21
841.6	1.6723e-21
841.7	1.6664e-21
841.8	1.685e-21
841.9	1.6789e-21
842	1.6977e-21
842.1	1.6921e-21
842.2	1.7114e-21
842.3	1.7063e-21
842.4	1.7259e-21
842.5	1.7208e-21
842.6	1.7403e-21
842.7	1.7349e-21
842.8	1.7542e-21
842.9	1.7485e-21
843	1.7679e-21
843.1	1.7623e-21
843.2	1.7818e-21
843.3	1.7765e-21
843.4	1.7964e-21
843.5	1.7915e-21
843.6	1.8119e-21
843.7	1.8076e-21
843.8	1.8287e-21
843.9	1.825e-21
844	1.8466e-21
844.1	1.8435e-21
844.2	1.8656e-21
844.3	1.8629e-21
844.4	1.8855e-21
844.5	1.8834e-21
844.6	1.9064e-21
844.7	1.9046e-21
844.8	1.9281e-21
844.9	1.9267e-21
845	1.9506e-21
845.1	1.9498e-21
845.2	1.9741e-21
845.3	1.9735e-21
845.4	1.9981e-21
845.5	1.9976e-21
845.6	2.0222e-21
845.7	2.0215e-21
845.8	2.046e-21
845.9	2.0448e-21
846	2.0689e-21
846.1	2.0672e-21
846.2	2.0909e-21
846.3	2.0888e-21
846.4	2.1127e-21
846.5	2.1116e-21
846.6	2.1365e-21
846.7	2.136e-21
846.8	2.1611e-21
846.9	2.1602e-21
847	2.1849e-21
847.1	2.1835e-21
847.2	2.2084e-21
847.3	2.2079e-21
847.4	2.2336e-21
847.5	2.2335e-21
847.6	2.2591e-21
847.7	2.2584e-21
847.8	2.2836e-21
847.9	2.2825e-21
848	2.3076e-21
848.1	2.3061e-21
848.2	2.3311e-21
848.3	2.3304e-21
848.4	2.3563e-21
848.5	2.3558e-21
848.6	2.3821e-21
848.7	2.3826e-21
848.8	2.4094e-21
848.9	2.4101e-21
849	2.4375e-21
849.1	2.4382e-21
849.2	2.4653e-21
849.3	2.4664e-21
849.4	2.4947e-21
849.5	2.4964e-21
849.6	2.5246e-21
849.7	2.5258e-21
849.8	2.554e-21
849.9	2.5561e-21
850	2.5854e-21
850.1	2.5883e-21
850.2	2.6181e-21
850.3	2.6208e-21
850.4	2.6503e-21
850.5	2.6526e-21
850.6	2.682e-21
850.7	2.6849e-21
850.8	2.7152e-21
850.9	2.7193e-21
851	2.751e-21
851.1	2.7566e-21
851.2	2.7895e-21
851.3	2.7959e-21
851.4	2.8292e-21
851.5	2.8353e-21
851.6	2.8683e-21
851.7	2.8739e-21
851.8	2.9063e-21
851.9	2.9109e-21
852	2.9426e-21
852.1	2.9467e-21
852.2	2.9783e-21
852.3	2.9821e-21
852.4	3.0135e-21
852.5	3.0172e-21
852.6	3.0485e-21
852.7	3.0519e-21
852.8	3.0832e-21
852.9	3.0867e-21
853	3.1184e-21
853.1	3.1221e-21
853.2	3.1539e-21
853.3	3.1573e-21
853.4	3.1889e-21
853.5	3.1921e-21
853.6	3.2239e-21
853.7	3.2274e-21
853.8	3.2595e-21
853.9	3.2634e-21
854	3.2966e-21
854.1	3.3022e-21
854.2	3.3372e-21
854.3	3.3453e-21
854.4	3.3827e-21
854.5	3.3926e-21
854.6	3.431e-21
854.7	3.4406e-21
854.8	3.4781e-21
854.9	3.4865e-21
855	3.5234e-21
855.1	3.5327e-21
855.2	3.5718e-21
855.3	3.5834e-21
855.4	3.6243e-21
855.5	3.6361e-21
855.6	3.6758e-21
855.7	3.6864e-21
855.8	3.7266e-21
855.9	3.7393e-21
856	3.7817e-21
856.1	3.796e-21
856.2	3.8395e-21
856.3	3.8549e-21
856.4	3.9003e-21
856.5	3.9176e-21
856.6	3.9631e-21
856.7	3.9787e-21
856.8	4.0242e-21
856.9	4.041e-21
857	4.0866e-21
857.1	4.1038e-21
857.2	4.1501e-21
857.3	4.1665e-21
857.4	4.213e-21
857.5	4.2307e-21
857.6	4.2775e-21
857.7	4.2942e-21
857.8	4.3411e-21
857.9	4.3603e-21
858	4.4101e-21
858.1	4.4295e-21
858.2	4.4781e-21
858.3	4.4965e-21
858.4	4.5446e-21
858.5	4.5635e-21
858.6	4.6141e-21
858.7	4.6369e-21
858.8	4.6904e-21
858.9	4.7138e-21
859	4.7667e-21
859.1	4.7886e-21
859.2	4.84e-21
859.3	4.8604e-21
859.4	4.911e-21
859.5	4.9304e-21
859.6	4.9805e-21
859.7	5.0007e-21
859.8	5.0524e-21
859.9	5.0748e-21
860	5.1301e-21
860.1	5.1573e-21
860.2	5.2167e-21
860.3	5.2472e-21
860.4	5.31e-21
860.5	5.3443e-21
860.6	5.4101e-21
860.7	5.4468e-21
860.8	5.515e-21
860.9	5.5534e-21
861	5.6228e-21
861.1	5.6628e-21
861.2	5.7338e-21
861.3	5.7747e-21
861.4	5.847e-21
861.5	5.8898e-21
861.6	5.9644e-21
861.7	6.0095e-21
861.8	6.0874e-21
861.9	6.1368e-21
862	6.2186e-21
862.1	6.2716e-21
862.2	6.3574e-21
862.3	6.4135e-21
862.4	6.5012e-21
862.5	6.5583e-21
862.6	6.6458e-21
862.7	6.7013e-21
862.8	6.7867e-21
862.9	6.8392e-21
863	6.9222e-21
863.1	6.974e-21
863.2	7.0607e-21
863.3	7.1206e-21
863.4	7.2149e-21
863.5	7.2788e-21
863.6	7.374e-21
863.7	7.4354e-21
863.8	7.5271e-21
863.9	7.5879e-21
864	7.6849e-21
864.1	7.7535e-21
864.2	7.855e-21
864.3	7.9234e-21
864.4	8.0232e-21
864.5	8.0893e-21
864.6	8.1869e-21
864.7	8.2506e-21
864.8	8.3475e-21
864.9	8.4147e-21
865	8.5177e-21
865.1	8.5881e-21
865.2	8.6931e-21
865.3	8.7688e-21
865.4	8.8782e-21
865.5	8.955e-21
865.6	9.0681e-21
865.7	9.1491e-21
865.8	9.2641e-21
865.9	9.3511e-21
866	9.4739e-21
866.1	9.5619e-21
866.2	9.6829e-21
866.3	9.7711e-21
866.4	9.8967e-21
866.5	9.9948e-21
866.6	1.0129e-20
866.7	1.023e-20
866.8	1.0362e-20
866.9	1.0459e-20
867	1.0591e-20
867.1	1.0692e-20
867.2	1.0832e-20
867.3	1.0945e-20
867.4	1.1099e-20
867.5	1.1225e-20
867.6	1.1387e-20
867.7	1.1515e-20
867.8	1.1673e-20
867.9	1.1795e-20
868	1.195e-20
868.1	1.2069e-20
868.2	1.2221e-20
868.3	1.2337e-20
868.4	1.249e-20
868.5	1.2609e-20
868.6	1.2766e-20
868.7	1.2893e-20
868.8	1.3059e-20
868.9	1.3196e-20
869	1.3374e-20
869.1	1.3522e-20
869.2	1.3711e-20
869.3	1.3871e-20
869.4	1.4074e-20
869.5	1.4249e-20
869.6	1.4465e-20
869.7	1.4651e-20
869.8	1.4878e-20
869.9	1.5075e-20
870	1.5312e-20
870.1	1.5518e-20
870.2	1.5761e-20
870.3	1.5966e-20
870.4	1.6206e-20
870.5	1.6406e-20
870.6	1.664e-20
870.7	1.6831e-20
870.8	1.7055e-20
870.9	1.7234e-20
871	1.7445e-20
871.1	1.7611e-20
871.2	1.7815e-20
871.3	1.7986e-20
871.4	1.8205e-20
871.5	1.8396e-20
871.6	1.863e-20
871.7	1.8824e-20
871.8	1.9053e-20
871.9	1.9235e-20
872	1.9452e-20
872.1	1.963e-20
872.2	1.9858e-20
872.3	2.0059e-20
872.4	2.0305e-20
872.5	2.0508e-20
872.6	2.0745e-20
872.7	2.0932e-20
872.8	2.1153e-20
872.9	2.1327e-20
873	2.1541e-20
873.1	2.1713e-20
873.2	2.1935e-20
873.3	2.2125e-20
873.4	2.2354e-20
873.5	2.2538e-20
873.6	2.2775e-20
873.7	2.2975e-20
873.8	2.3215e-20
873.9	2.3418e-20
874	2.3666e-20
874.1	2.3868e-20
874.2	2.4122e-20
874.3	2.4349e-20
874.4	2.4619e-20
874.5	2.4838e-20
874.6	2.5099e-20
874.7	2.5327e-20
874.8	2.5613e-20
874.9	2.5867e-20
875	2.6167e-20
875.1	2.6416e-20
875.2	2.6701e-20
875.3	2.6935e-20
875.4	2.7214e-20
875.5	2.7455e-20
875.6	2.7758e-20
875.7	2.8038e-20
875.8	2.8377e-20
875.9	2.8682e-20
876	2.9036e-20
876.1	2.9343e-20
876.2	2.9692e-20
876.3	2.9992e-20
876.4	3.0332e-20
876.5	3.0624e-20
876.6	3.0958e-20
876.7	3.1244e-20
876.8	3.158e-20
876.9	3.1879e-20
877	3.2232e-20
877.1	3.2552e-20
877.2	3.293e-20
877.3	3.3274e-20
877.4	3.3678e-20
877.5	3.4055e-20
877.6	3.4498e-20
877.7	3.4914e-20
877.8	3.5396e-20
877.9	3.5852e-20
878	3.6374e-20
878.1	3.6867e-20
878.2	3.7423e-20
878.3	3.7949e-20
878.4	3.8537e-20
878.5	3.9088e-20
878.6	3.9696e-20
878.7	4.0255e-20
878.8	4.0862e-20
878.9	4.1417e-20
879	4.2015e-20
879.1	4.2549e-20
879.2	4.3123e-20
879.3	4.3636e-20
879.4	4.42e-20
879.5	4.4721e-20
879.6	4.5322e-20
879.7	4.5902e-20
879.8	4.6571e-20
879.9	4.7214e-20
880	4.7924e-20
880.1	4.8574e-20
880.2	4.9275e-20
880.3	4.9911e-20
880.4	5.0613e-20
880.5	5.1284e-20
880.6	5.2053e-20
880.7	5.279e-20
880.8	5.359e-20
880.9	5.4314e-20
881	5.5092e-20
881.1	5.58e-20
881.2	5.6567e-20
881.3	5.726e-20
881.4	5.8014e-20
881.5	5.8701e-20
881.6	5.9486e-20
881.7	6.0246e-20
881.8	6.1093e-20
881.9	6.1886e-20
882	6.2778e-20
882.1	6.3607e-20
882.2	6.4536e-20
882.3	6.5431e-20
882.4	6.6415e-20
882.5	6.7322e-20
882.6	6.8346e-20
882.7	6.9331e-20
882.8	7.0403e-20
882.9	7.1379e-20
883	7.2447e-20
883.1	7.3464e-20
883.2	7.4629e-20
883.3	7.5766e-20
883.4	7.7019e-20
883.5	7.8166e-20
883.6	7.9397e-20
883.7	8.053e-20
883.8	8.1779e-20
883.9	8.2973e-20
884	8.4326e-20
884.1	8.5635e-20
884.2	8.7131e-20
884.3	8.8603e-20
884.4	9.0247e-20
884.5	9.1812e-20
884.6	9.3522e-20
884.7	9.5117e-20
884.8	9.6828e-20
884.9	9.8396e-20
885	1.001e-19
885.1	1.0166e-19
885.2	1.0338e-19
885.3	1.0498e-19
885.4	1.0674e-19
885.5	1.0836e-19
885.6	1.1018e-19
885.7	1.1186e-19
885.8	1.1376e-19
885.9	1.1554e-19
886	1.1756e-19
886.1	1.1945e-19
886.2	1.2159e-19
886.3	1.2358e-19
886.4	1.2581e-19
886.5	1.2787e-19
886.6	1.3017e-19
886.7	1.3229e-19
886.8	1.3465e-19
886.9	1.3679e-19
887	1.3921e-19
887.1	1.4141e-19
887.2	1.4385e-19
887.3	1.4607e-19
887.4	1.4857e-19
887.5	1.5083e-19
887.6	1.5345e-19
887.7	1.5589e-19
887.8	1.5877e-19
887.9	1.6151e-19
888	1.6468e-19
888.1	1.6761e-19
888.2	1.7094e-19
888.3	1.7397e-19
888.4	1.7738e-19
888.5	1.8048e-19
888.6	1.8408e-19
888.7	1.8749e-19
888.8	1.9148e-19
888.9	1.9516e-19
889	1.9934e-19
889.1	2.0311e-19
889.2	2.0742e-19
889.3	2.1139e-19
889.4	2.1608e-19
889.5	2.2048e-19
889.6	2.2565e-19
889.7	2.3045e-19
889.8	2.3595e-19
889.9	2.4096e-19
890	2.4679e-19
890.1	2.5218e-19
890.2	2.5833e-19
890.3	2.6397e-19
890.4	2.7058e-19
890.5	2.766e-19
890.6	2.8364e-19
890.7	2.9017e-19
890.8	2.977e-19
890.9	3.0448e-19
891	3.1247e-19
891.1	3.1994e-19
891.2	3.2863e-19
891.3	3.3645e-19
891.4	3.4552e-19
891.5	3.5383e-19
891.6	3.6367e-19
891.7	3.7283e-19
891.8	3.8367e-19
891.9	3.9353e-19
892	4.0493e-19
892.1	4.1523e-19
892.2	4.2726e-19
892.3	4.3816e-19
892.4	4.5109e-19
892.5	4.6298e-19
892.6	4.7723e-19
892.7	4.9047e-19
892.8	5.0624e-19
892.9	5.2083e-19
893	5.3807e-19
893.1	5.5386e-19
893.2	5.7236e-19
893.3	5.8916e-19
893.4	6.0875e-19
893.5	6.264e-19
893.6	6.4714e-19
893.7	6.6586e-19
893.8	6.8802e-19
893.9	7.0799e-19
894	7.3173e-19
894.1	7.5313e-19
894.2	7.786e-19
894.3	8.0148e-19
894.4	8.2885e-19
894.5	8.5348e-19
894.6	8.8315e-19
894.7	9.0979e-19
894.8	9.4166e-19
894.9	9.7008e-19
895	1.0042e-18
895.1	1.0347e-18
895.2	1.0715e-18
895.3	1.1041e-18
895.4	1.1435e-18
895.5	1.1781e-18
895.6	1.22e-18
895.7	1.2568e-18
895.8	1.3018e-18
895.9	1.3418e-18
896	1.3913e-18
896.1	1.4359e-18
896.2	1.4909e-18
896.3	1.5404e-18
896.4	1.6011e-18
896.5	1.655e-18
896.6	1.7205e-18
896.7	1.7781e-18
896.8	1.8482e-18
896.9	1.9101e-18
897	1.9867e-18
897.1	2.0555e-18
897.2	2.1406e-18
897.3	2.2162e-18
897.4	2.3087e-18
897.5	2.3899e-18
897.6	2.4897e-18
897.7	2.5784e-18
897.8	2.6887e-18
897.9	2.7876e-18
898	2.9098e-18
898.1	3.0179e-18
898.2	3.1504e-18
898.3	3.2672e-18
898.4	3.4129e-18
898.5	3.5427e-18
898.6	3.703e-18
898.7	3.8462e-18
898.8	4.0232e-18
898.9	4.1794e-18
899	4.3742e-18
899.1	4.5484e-18
899.2	4.7636e-18
899.3	4.9549e-18
899.4	5.1935e-18
899.5	5.4075e-18
899.6	5.6722e-18
899.7	5.907e-18
899.8	6.1972e-18
899.9	6.4559e-18
900	6.779e-18
900.1	7.0702e-18
900.2	7.4321e-18
900.3	7.7562e-18
900.4	8.1559e-18
900.5	8.513e-18
900.6	8.9555e-18
900.7	9.3524e-18
900.8	9.845e-18
900.9	1.0289e-17
901	1.0842e-17
901.1	1.1345e-17
901.2	1.197e-17
901.3	1.2542e-17
901.4	1.3246e-17
901.5	1.3888e-17
901.6	1.4675e-17
901.7	1.539e-17
901.8	1.6264e-17
901.9	1.7059e-17
902	1.8034e-17
902.1	1.8921e-17
902.2	2.0007e-17
902.3	2.1001e-17
902.4	2.2218e-17
902.5	2.3334e-17
902.6	2.4699e-17
902.7	2.5955e-17
902.8	2.7494e-17
902.9	2.8917e-17
903	3.0653e-17
903.1	3.2263e-17
903.2	3.4221e-17
903.3	3.6046e-17
903.4	3.826e-17
903.5	4.0324e-17
903.6	4.2815e-17
903.7	4.5142e-17
903.8	4.7945e-17
903.9	5.0573e-17
904	5.374e-17
904.1	5.6731e-17
904.2	6.0334e-17
904.3	6.3761e-17
904.4	6.7901e-17
904.5	7.1938e-17
904.6	7.6798e-17
904.7	8.1564e-17
904.8	8.7238e-17
904.9	9.2816e-17
905	9.9406e-17
905.1	1.0592e-16
905.2	1.1358e-16
905.3	1.212e-16
905.4	1.303e-16
905.5	1.3988e-16
905.6	1.5134e-16
905.7	1.6344e-16
905.8	1.7775e-16
905.9	1.9302e-16
906	2.11e-16
906.1	2.3048e-16
906.2	2.5338e-16
906.3	2.7844e-16
906.4	3.0843e-16
906.5	3.4299e-16
906.6	3.8494e-16
906.7	4.3406e-16
906.8	4.9406e-16
906.9	5.6525e-16
907	6.5298e-16
907.1	7.5881e-16
907.2	8.8956e-16
907.3	1.0503e-15
907.4	1.2577e-15
907.5	1.5277e-15
907.6	1.8876e-15
907.7	2.3701e-15
907.8	3.0277e-15
907.9	3.9237e-15
908	5.1631e-15
908.1	6.8928e-15
908.2	9.3535e-15
908.3	1.2901e-14
908.4	1.8143e-14
908.5	2.5973e-14
908.6	3.778e-14
908.7	5.5684e-14
908.8	8.3086e-14
908.9	1.2536e-13
909	1.9163e-13
909.1	2.9662e-13
909.2	4.6497e-13
909.3	7.3599e-13
909.4	1.1687e-12
909.5	1.8569e-12
909.6	2.96e-12
909.7	4.7337e-12
909.8	7.6016e-12
909.9	1.2258e-11
910	1.9876e-11
910.1	3.2388e-11
910.2	5.3077e-11
910.3	8.7073e-11
910.4	1.4121e-10
910.5	2.2592e-10
910.6	3.5986e-10
910.7	5.7332e-10
910.8	9.1859e-10
910.9	1.4847e-09
911	2.4313e-09
911.1	4.042e-09
911.2	6.8524e-09
911.3	1.1795e-08
911.4	2.0358e-08
911.5	3.5192e-08
911.6	6.1747e-08
911.7	1.1062e-07
911.8	2.0453e-07
911.9	3.9097e-07
912	7.761e-07
912.1	1.5947e-06
912.2	3.3836e-06
912.3	7.2959e-06
912.4	1.5666e-05
912.5	3.3181e-05
912.6	6.9303e-05
912.7	0.00014213
912.8	0.00028594
912.9	0.00056392
913	0.0010957
913.1	0.0021032
913.2	0.0039998
913.3	0.0075015
913.4	0.013579
913.5	0.023141
913.6	0.035995
913.7	0.050191
913.8	0.062519
913.9	0.069396
914	0.068513
914.1	0.061004
914.2	0.054007
914.3	0.053416
914.4	0.059004
914.5	0.069399
914.6	0.08389
914.7	0.10221
914.8	0.12483
914.9	0.15129
915	0.18113
915.1	0.21254
915.2	0.24572
915.3	0.28113
915.4	0.3195
915.5	0.36375
915.6	0.41403
915.7	0.47347
915.8	0.54293
915.9	0.62382
916	0.71585
916.1	0.81634
916.2	0.92169
916.3	1.0263
916.4	1.1272
916.5	1.2222
916.6	1.3116
916.7	1.3959
916.8	1.476
916.9	1.5513
917	1.6209
917.1	1.6825
917.2	1.7348
917.3	1.7762
917.4	1.8075
917.5	1.8298
917.6	1.845
917.7	1.8554
917.8	1.8626
917.9	1.8677
918	1.8714
918.1	1.8738
918.2	1.8752
918.3	1.8747
918.4	1.873
918.5	1.8706
918.6	1.8676
918.7	1.8633
918.8	1.8581
918.9	1.8513
919	1.8438
919.1	1.835
919.2	1.8255
919.3	1.8133
919.4	1.8001
919.5	1.7867
919.6	1.7731
919.7	1.7589
919.8	1.7446
919.9	1.7294
920	1.7141
920.1	1.6981
920.2	1.682
920.3	1.664
920.4	1.6451
920.5	1.6269
920.6	1.6091
920.7	1.5915
920.8	1.5743
920.9	1.557
921	1.5398
921.1	1.5226
921.2	1.5054
921.3	1.487
921.4	1.4677
921.5	1.449
921.6	1.4304
921.7	1.4124
921.8	1.3946
921.9	1.3773
922	1.3599
922.1	1.3426
922.2	1.3248
922.3	1.3072
922.4	1.2895
922.5	1.2724
922.6	1.2552
922.7	1.2384
922.8	1.2213
922.9	1.2047
923	1.1878
923.1	1.1711
923.2	1.1542
923.3	1.1386
923.4	1.1234
923.5	1.1082
923.6	1.0928
923.7	1.0779
923.8	1.0627
923.9	1.048
924	1.0333
924.1	1.0193
924.2	1.0051
924.3	0.992
924.4	0.97957
924.5	0.96735
924.6	0.9551
924.7	0.94305
924.8	0.93094
924.9	0.91908
925	0.9072
925.1	0.89558
925.2	0.88409
925.3	0.87374
925.4	0.86408
925.5	0.85443
925.6	0.84468
925.7	0.83499
925.8	0.8253
925.9	0.81582
926	0.80637
926.1	0.79707
926.2	0.78794
926.3	0.77953
926.4	0.77156
926.5	0.76348
926.6	0.75533
926.7	0.74721
926.8	0.73916
926.9	0.73126
927	0.72344
927.1	0.71572
927.2	0.7081
927.3	0.70088
927.4	0.69398
927.5	0.68707
927.6	0.68019
927.7	0.6734
927.8	0.66668
927.9	0.66003
928	0.65348
928.1	0.64704
928.2	0.64071
928.3	0.63456
928.4	0.62858
928.5	0.62271
928.6	0.61692
928.7	0.61119
928.8	0.60553
928.9	0.60002
929	0.5946
929.1	0.58924
929.2	0.58393
929.3	0.57872
929.4	0.57357
929.5	0.56846
929.6	0.56345
929.7	0.55861
929.8	0.55389
929.9	0.54925
930	0.54465
930.1	0.54007
930.2	0.53546
930.3	0.5309
930.4	0.52655
930.5	0.52231
930.6	0.51816
930.7	0.51402
930.8	0.50986
930.9	0.50566
931	0.50148
931.1	0.49732
931.2	0.49323
931.3	0.48931
931.4	0.48558
931.5	0.4819
931.6	0.47817
931.7	0.47433
931.8	0.47056
931.9	0.46682
932	0.46304
932.1	0.45929
932.2	0.4556
932.3	0.45196
932.4	0.44847
932.5	0.44496
932.6	0.44141
932.7	0.43771
932.8	0.43396
932.9	0.43019
933	0.42647
933.1	0.4227
933.2	0.41891
933.3	0.41519
933.4	0.41156
933.5	0.40773
933.6	0.40385
933.7	0.39984
933.8	0.39581
933.9	0.39166
934	0.38747
934.1	0.38311
934.2	0.3787
934.3	0.3743
934.4	0.36997
934.5	0.36536
934.6	0.36064
934.7	0.35572
934.8	0.35073
934.9	0.34553
935	0.34027
935.1	0.33485
935.2	0.32938
935.3	0.32381
935.4	0.31824
935.5	0.3125
935.6	0.30672
935.7	0.30078
935.8	0.2948
935.9	0.28868
936	0.28254
936.1	0.27631
936.2	0.27006
936.3	0.26367
936.4	0.25726
936.5	0.25085
936.6	0.24447
936.7	0.23811
936.8	0.23181
936.9	0.22554
937	0.21933
937.1	0.21316
937.2	0.20703
937.3	0.20086
937.4	0.19473
937.5	0.18872
937.6	0.18283
937.7	0.17703
937.8	0.17132
937.9	0.16569
938	0.16015
938.1	0.15472
938.2	0.14943
938.3	0.14422
938.4	0.13912
938.5	0.13418
938.6	0.12937
938.7	0.12466
938.8	0.12009
938.9	0.11565
939	0.11136
939.1	0.10721
939.2	0.10317
939.3	0.099223
939.4	0.095377
939.5	0.091667
939.6	0.08808
939.7	0.084607
939.8	0.081242
939.9	0.077997
940	0.074878
940.1	0.071862
940.2	0.068946
940.3	0.066136
940.4	0.063419
940.5	0.060805
940.6	0.058298
940.7	0.055882
940.8	0.05355
940.9	0.051311
941	0.049165
941.1	0.047104
941.2	0.045117
941.3	0.043197
941.4	0.04135
941.5	0.039587
941.6	0.037899
941.7	0.036279
941.8	0.034724
941.9	0.03323
942	0.031794
942.1	0.030414
942.2	0.02909
942.3	0.027822
942.4	0.026609
942.5	0.02545
942.6	0.024341
942.7	0.02328
942.8	0.022264
942.9	0.021288
943	0.020352
943.1	0.019453
943.2	0.018592
943.3	0.017767
943.4	0.016976
943.5	0.016218
943.6	0.015494
943.7	0.014801
943.8	0.014139
943.9	0.013507
944	0.012904
944.1	0.012327
944.2	0.011776
944.3	0.011249
944.4	0.010746
944.5	0.010267
944.6	0.0098091
944.7	0.0093717
944.8	0.0089539
944.9	0.0085547
945	0.0081733
945.1	0.0078091
945.2	0.0074612
945.3	0.0071287
945.4	0.0068111
945.5	0.0065074
945.6	0.0062171
945.7	0.0059395
945.8	0.0056738
945.9	0.0054199
946	0.0051768
946.1	0.0049436
946.2	0.00472
946.3	0.0045057
946.4	0.0043008
946.5	0.0041055
946.6	0.0039195
946.7	0.0037423
946.8	0.0035731
946.9	0.0034116
947	0.0032567
947.1	0.0031082
947.2	0.0029658
947.3	0.0028302
947.4	0.0027011
947.5	0.0025781
947.6	0.0024604
947.7	0.0023478
947.8	0.00224
947.9	0.0021368
948	0.002038
948.1	0.0019435
948.2	0.0018531
948.3	0.0017671
948.4	0.001685
948.5	0.0016063
948.6	0.0015313
948.7	0.0014598
948.8	0.0013912
948.9	0.0013259
949	0.0012636
949.1	0.0012037
949.2	0.0011466
949.3	0.0010923
949.4	0.0010405
949.5	0.00099085
949.6	0.00094334
949.7	0.00089795
949.8	0.00085475
949.9	0.00081357
950	0.00077417
950.1	0.00073645
950.2	0.0007004
950.3	0.00066598
950.4	0.00063309
950.5	0.00060169
950.6	0.00057175
950.7	0.00054321
950.8	0.00051599
950.9	0.00049001
951	0.00046518
951.1	0.00044144
951.2	0.00041874
951.3	0.00039703
951.4	0.00037626
951.5	0.00035637
951.6	0.00033739
951.7	0.00031929
951.8	0.00030201
951.9	0.00028555
952	0.00026989
952.1	0.00025499
952.2	0.00024081
952.3	0.00022736
952.4	0.00021456
952.5	0.00020238
952.6	0.00019076
952.7	0.00017969
952.8	0.00016915
952.9	0.00015911
953	0.00014958
953.1	0.00014053
953.2	0.00013194
953.3	0.0001238
953.4	0.00011608
953.5	0.00010874
953.6	0.00010176
953.7	9.5129e-05
953.8	8.8851e-05
953.9	8.2913e-05
954	7.7298e-05
954.1	7.1994e-05
954.2	6.6983e-05
954.3	6.2263e-05
954.4	5.7804e-05
954.5	5.3573e-05
954.6	4.9567e-05
954.7	4.5779e-05
954.8	4.221e-05
954.9	3.8859e-05
955	3.5721e-05
955.1	3.2793e-05
955.2	3.0065e-05
955.3	2.7532e-05
955.4	2.5171e-05
955.5	2.296e-05
955.6	2.0897e-05
955.7	1.8978e-05
955.8	1.7202e-05
955.9	1.5565e-05
956	1.406e-05
956.1	1.2676e-05
956.2	1.1407e-05
956.3	1.0247e-05
956.4	9.1867e-06
956.5	8.2197e-06
956.6	7.3386e-06
956.7	6.5368e-06
956.8	5.8109e-06
956.9	5.1556e-06
957	4.5641e-06
957.1	4.0324e-06
957.2	3.5561e-06
957.3	3.1295e-06
957.4	2.749e-06
957.5	2.411e-06
957.6	2.1108e-06
957.7	1.8445e-06
957.8	1.6089e-06
957.9	1.4012e-06
958	1.2185e-06
958.1	1.058e-06
958.2	9.171e-07
958.3	7.9351e-07
958.4	6.8555e-07
958.5	5.9164e-07
958.6	5.1009e-07
958.7	4.3938e-07
958.8	3.7811e-07
958.9	3.2505e-07
959	2.7912e-07
959.1	2.3941e-07
959.2	2.0511e-07
959.3	1.7552e-07
959.4	1.5004e-07
959.5	1.2818e-07
959.6	1.0944e-07
959.7	9.3396e-08
959.8	7.9662e-08
959.9	6.7919e-08
960	5.788e-08
960.1	4.9303e-08
960.2	4.198e-08
960.3	3.5723e-08
960.4	3.0384e-08
960.5	2.5837e-08
960.6	2.1964e-08
960.7	1.8666e-08
960.8	1.5858e-08
960.9	1.3468e-08
961	1.1435e-08
961.1	9.7048e-09
961.2	8.2333e-09
961.3	6.9817e-09
961.4	5.9186e-09
961.5	5.017e-09
961.6	4.2524e-09
961.7	3.6039e-09
961.8	3.0538e-09
961.9	2.5873e-09
962	2.1917e-09
962.1	1.8565e-09
962.2	1.5725e-09
962.3	1.3319e-09
962.4	1.1281e-09
962.5	9.5571e-10
962.6	8.0979e-10
962.7	6.8622e-10
962.8	5.8156e-10
962.9	4.929e-10
963	4.1775e-10
963.1	3.5403e-10
963.2	2.9998e-10
963.3	2.5414e-10
963.4	2.1529e-10
963.5	1.8241e-10
963.6	1.5458e-10
963.7	1.3103e-10
963.8	1.1109e-10
963.9	9.4181e-11
964	7.984e-11
964.1	6.7674e-11
964.2	5.7364e-11
964.3	4.8631e-11
964.4	4.1235e-11
964.5	3.4971e-11
964.6	2.9663e-11
964.7	2.5166e-11
964.8	2.1355e-11
964.9	1.8124e-11
965	1.5379e-11
965.1	1.305e-11
965.2	1.1076e-11
965.3	9.3998e-12
965.4	7.9776e-12
965.5	6.7716e-12
965.6	5.7476e-12
965.7	4.878e-12
965.8	4.1406e-12
965.9	3.515e-12
966	2.9836e-12
966.1	2.5323e-12
966.2	2.1492e-12
966.3	1.8244e-12
966.4	1.5488e-12
966.5	1.3145e-12
966.6	1.1155e-12
966.7	9.4644e-13
966.8	8.0295e-13
966.9	6.8121e-13
967	5.7796e-13
967.1	4.9039e-13
967.2	4.1611e-13
967.3	3.5306e-13
967.4	2.9951e-13
967.5	2.5401e-13
967.6	2.1536e-13
967.7	1.8253e-13
967.8	1.5465e-13
967.9	1.3099e-13
968	1.1093e-13
968.1	9.3919e-14
968.2	7.9511e-14
968.3	6.731e-14
968.4	5.6975e-14
968.5	4.8212e-14
968.6	4.0786e-14
968.7	3.4494e-14
968.8	2.9164e-14
968.9	2.465e-14
969	2.0828e-14
969.1	1.7593e-14
969.2	1.4856e-14
969.3	1.254e-14
969.4	1.0582e-14
969.5	8.9249e-15
969.6	7.5225e-15
969.7	6.3364e-15
969.8	5.3346e-15
969.9	4.4885e-15
970	3.7745e-15
970.1	3.1724e-15
970.2	2.6651e-15
970.3	2.2384e-15
970.4	1.8793e-15
970.5	1.5766e-15
970.6	1.3217e-15
970.7	1.1071e-15
970.8	9.2661e-16
970.9	7.749e-16
971	6.4752e-16
971.1	5.4061e-16
971.2	4.5098e-16
971.3	3.7596e-16
971.4	3.1319e-16
971.5	2.6062e-16
971.6	2.1671e-16
971.7	1.8006e-16
971.8	1.4951e-16
971.9	1.2404e-16
972	1.0284e-16
972.1	8.5172e-17
972.2	7.0486e-17
972.3	5.8292e-17
972.4	4.8188e-17
972.5	3.9807e-17
972.6	3.2866e-17
972.7	2.7112e-17
972.8	2.2353e-17
972.9	1.8414e-17
973	1.5162e-17
973.1	1.2473e-17
973.2	1.026e-17
973.3	8.4333e-18
973.4	6.9309e-18
973.5	5.692e-18
973.6	4.6753e-18
973.7	3.837e-18
973.8	3.15e-18
973.9	2.5846e-18
974	2.1217e-18
974.1	1.7399e-18
974.2	1.4281e-18
974.3	1.1711e-18
974.4	9.613e-19
974.5	7.8837e-19
974.6	6.4757e-19
974.7	5.3142e-19
974.8	4.3707e-19
974.9	3.5907e-19
975	2.9575e-19
975.1	2.4326e-19
975.2	2.0073e-19
975.3	1.6534e-19
975.4	1.3672e-19
975.5	1.1287e-19
975.6	9.3654e-20
975.7	7.7563e-20
975.8	6.4626e-20
975.9	5.3718e-20
976	4.4969e-20
976.1	3.7534e-20
976.2	3.1591e-20
976.3	2.6495e-20
976.4	2.2437e-20
976.5	1.8927e-20
976.6	1.6148e-20
976.7	1.3716e-20
976.8	1.1801e-20
976.9	1.0101e-20
977	8.7715e-21
977.1	7.5726e-21
977.2	6.6425e-21
977.3	5.7869e-21
977.4	5.129e-21
977.5	4.5118e-21
977.6	4.0433e-21
977.7	3.5932e-21
977.8	3.2564e-21
977.9	2.9237e-21
978	2.6792e-21
978.1	2.4299e-21
978.2	2.2508e-21
978.3	2.0615e-21
978.4	1.9291e-21
978.5	1.7838e-21
978.6	1.6857e-21
978.7	1.5727e-21
978.8	1.4996e-21
978.9	1.4107e-21
979	1.3564e-21
979.1	1.2858e-21
979.2	1.2454e-21
979.3	1.1885e-21
979.4	1.1586e-21
979.5	1.1122e-21
979.6	1.0904e-21
979.7	1.0521e-21
979.8	1.0365e-21
979.9	1.0044e-21
980	9.936e-22
980.1	9.6669e-22
980.2	9.5983e-22
980.3	9.371e-22
980.4	9.3338e-22
980.5	9.1384e-22
980.6	9.1248e-22
980.7	8.9537e-22
980.8	8.9594e-22
980.9	8.8111e-22
981	8.8345e-22
981.1	8.7043e-22
981.2	8.741e-22
981.3	8.6241e-22
981.4	8.6698e-22
981.5	8.5643e-22
981.6	8.62e-22
981.7	8.5247e-22
981.8	8.5864e-22
981.9	8.4997e-22
982	8.5684e-22
982.1	8.4876e-22
982.2	8.5598e-22
982.3	8.4845e-22
982.4	8.5578e-22
982.5	8.4864e-22
982.6	8.5642e-22
982.7	8.4994e-22
982.8	8.5784e-22
982.9	8.5159e-22
983	8.5944e-22
983.1	8.5364e-22
983.2	8.6159e-22
983.3	8.5592e-22
983.4	8.6338e-22
983.5	8.5771e-22
983.6	8.6475e-22
983.7	8.5928e-22
983.8	8.6584e-22
983.9	8.606e-22
984	8.6664e-22
984.1	8.6151e-22
984.2	8.6656e-22
984.3	8.6065e-22
984.4	8.6366e-22
984.5	8.5831e-22
984.6	8.6103e-22
984.7	8.5678e-22
984.8	8.5865e-22
984.9	8.5527e-22
985	8.5579e-22
985.1	8.5301e-22
985.2	8.5172e-22
985.3	8.4876e-22
985.4	8.4558e-22
985.5	8.484e-22
985.6	8.5015e-22
985.7	8.6249e-22
985.8	8.7138e-22
985.9	8.9664e-22
986	9.1745e-22
986.1	9.625e-22
986.2	1.0045e-21
986.3	1.0831e-21
986.4	1.1757e-21
986.5	1.3478e-21
986.6	1.581e-21
986.7	1.9786e-21
986.8	2.567e-21
986.9	3.562e-21
987	5.1564e-21
987.1	7.9201e-21
987.2	1.2647e-20
987.3	2.1115e-20
987.4	3.6339e-20
987.5	6.4313e-20
987.6	1.1581e-19
987.7	2.1157e-19
987.8	3.904e-19
987.9	7.2604e-19
988	1.3597e-18
988.1	2.5595e-18
988.2	4.8279e-18
988.3	9.0198e-18
988.4	1.6296e-17
988.5	2.8317e-17
988.6	4.779e-17
988.7	7.8893e-17
988.8	1.2819e-16
988.9	2.0569e-16
989	3.2613e-16
989.1	5.1069e-16
989.2	7.8982e-16
989.3	1.1998e-15
989.4	1.7616e-15
989.5	2.4918e-15
989.6	3.426e-15
989.7	4.6024e-15
989.8	6.0692e-15
989.9	7.8861e-15
990	1.0113e-14
990.1	1.2809e-14
990.2	1.6054e-14
990.3	1.9885e-14
990.4	2.4147e-14
990.5	2.8704e-14
990.6	3.3567e-14
990.7	3.8696e-14
990.8	4.407e-14
990.9	4.9706e-14
991	5.5572e-14
991.1	6.1606e-14
991.2	6.7774e-14
991.3	7.4061e-14
991.4	8.0351e-14
991.5	8.6524e-14
991.6	9.2554e-14
991.7	9.8401e-14
991.8	1.0402e-13
991.9	1.0942e-13
992	1.1459e-13
992.1	1.1953e-13
992.2	1.2426e-13
992.3	1.288e-13
992.4	1.3311e-13
992.5	1.3716e-13
992.6	1.4094e-13
992.7	1.4442e-13
992.8	1.4761e-13
992.9	1.505e-13
993	1.5311e-13
993.1	1.5544e-13
993.2	1.575e-13
993.3	1.5933e-13
993.4	1.6092e-13
993.5	1.6224e-13
993.6	1.6331e-13
993.7	1.6416e-13
993.8	1.6478e-13
993.9	1.652e-13
994	1.6543e-13
994.1	1.6548e-13
994.2	1.6534e-13
994.3	1.6505e-13
994.4	1.6458e-13
994.5	1.6394e-13
994.6	1.6317e-13
994.7	1.6225e-13
994.8	1.6119e-13
994.9	1.6001e-13
995	1.587e-13
995.1	1.5728e-13
995.2	1.5577e-13
995.3	1.5417e-13
995.4	1.5249e-13
995.5	1.5073e-13
995.6	1.4888e-13
995.7	1.4694e-13
995.8	1.4493e-13
995.9	1.4285e-13
996	1.4069e-13
996.1	1.3848e-13
996.2	1.362e-13
996.3	1.3386e-13
996.4	1.3147e-13
996.5	1.2904e-13
996.6	1.266e-13
996.7	1.2416e-13
996.8	1.2172e-13
996.9	1.1926e-13
997	1.168e-13
997.1	1.1433e-13
997.2	1.1183e-13
997.3	1.0932e-13
997.4	1.0683e-13
997.5	1.0436e-13
997.6	1.0191e-13
997.7	9.948e-14
997.8	9.7056e-14
997.9	9.463e-14
998	9.2217e-14
998.1	8.9814e-14
998.2	8.7439e-14
998.3	8.5106e-14
998.4	8.2798e-14
998.5	8.0507e-14
998.6	7.825e-14
998.7	7.6026e-14
998.8	7.3829e-14
998.9	7.1675e-14
999	6.9557e-14
999.1	6.7464e-14
999.2	6.5409e-14
999.3	6.3403e-14
999.4	6.1432e-14
999.5	5.9489e-14
999.6	5.7579e-14
999.7	5.5711e-14
999.8	5.3894e-14
999.9	5.2126e-14
1000	5.0394e-14


==> SashaEpoch4down/VoltEst.txt <==
200	-74.11
200.1	-74.118
200.2	-74.136
200.3	-74.157
200.4	-74.178
200.5	-74.198
200.6	-74.217
200.7	-74.235
200.8	-74.252
200.9	-74.263
201	-74.273
201.1	-74.281
201.2	-74.287
201.3	-74.297
201.4	-74.313
201.5	-74.331
201.6	-74.347
201.7	-74.361
201.8	-74.371
201.9	-74.375
202	-74.374
202.1	-74.374
202.2	-74.369
202.3	-74.355
202.4	-74.331
202.5	-74.3
202.6	-74.267
202.7	-74.229
202.8	-74.186
202.9	-74.14
203	-74.095
203.1	-74.048
203.2	-73.999
203.3	-73.961
203.4	-73.934
203.5	-73.9
203.6	-73.863
203.7	-73.823
203.8	-73.776
203.9	-73.722
204	-73.661
204.1	-73.599
204.2	-73.536
204.3	-73.467
204.4	-73.397
204.5	-73.335
204.6	-73.276
204.7	-73.218
204.8	-73.16
204.9	-73.094
205	-73.013
205.1	-72.93
205.2	-72.851
205.3	-72.706
205.4	-72.501
205.5	-72.304
205.6	-72.107
205.7	-71.9
205.8	-71.689
205.9	-71.486
206	-71.29
206.1	-71.097
206.2	-70.9
206.3	-70.636
206.4	-70.322
206.5	-70.021
206.6	-69.717
206.7	-69.419
206.8	-69.134
206.9	-68.841
207	-68.549
207.1	-68.278
207.2	-68.005
207.3	-67.677
207.4	-67.315
207.5	-66.973
207.6	-66.633
207.7	-66.285
207.8	-65.94
207.9	-65.61
208	-65.296
208.1	-64.991
208.2	-64.688
208.3	-64.372
208.4	-64.041
208.5	-63.709
208.6	-63.386
208.7	-63.075
208.8	-62.776
208.9	-62.492
209	-62.216
209.1	-61.945
209.2	-61.681
209.3	-61.447
209.4	-61.24
209.5	-61.034
209.6	-60.829
209.7	-60.624
209.8	-60.419
209.9	-60.217
210	-60.021
210.1	-59.829
210.2	-59.642
210.3	-59.514
210.4	-59.439
210.5	-59.357
210.6	-59.274
210.7	-59.193
210.8	-59.113
210.9	-59.035
211	-58.959
211.1	-58.884
211.2	-58.809
211.3	-58.796
211.4	-58.838
211.5	-58.873
211.6	-58.904
211.7	-58.929
211.8	-58.952
211.9	-58.978
212	-59.007
212.1	-59.042
212.2	-59.081
212.3	-59.168
212.4	-59.295
212.5	-59.407
212.6	-59.511
212.7	-59.603
212.8	-59.687
212.9	-59.768
213	-59.848
213.1	-59.931
213.2	-60.02
213.3	-60.127
213.4	-60.246
213.5	-60.359
213.6	-60.459
213.7	-60.549
213.8	-60.642
213.9	-60.746
214	-60.853
214.1	-60.956
214.2	-61.051
214.3	-61.143
214.4	-61.234
214.5	-61.325
214.6	-61.419
214.7	-61.515
214.8	-61.6
214.9	-61.673
215	-61.754
215.1	-61.838
215.2	-61.91
215.3	-61.991
215.4	-62.071
215.5	-62.128
215.6	-62.188
215.7	-62.261
215.8	-62.329
215.9	-62.383
216	-62.429
216.1	-62.487
216.2	-62.549
216.3	-62.603
216.4	-62.651
216.5	-62.69
216.6	-62.717
216.7	-62.737
216.8	-62.759
216.9	-62.787
217	-62.818
217.1	-62.845
217.2	-62.871
217.3	-62.881
217.4	-62.869
217.5	-62.851
217.6	-62.828
217.7	-62.799
217.8	-62.766
217.9	-62.726
218	-62.68
218.1	-62.634
218.2	-62.587
218.3	-62.498
218.4	-62.367
218.5	-62.237
218.6	-62.112
218.7	-61.987
218.8	-61.862
218.9	-61.735
219	-61.602
219.1	-61.465
219.2	-61.323
219.3	-61.125
219.4	-60.878
219.5	-60.637
219.6	-60.393
219.7	-60.145
219.8	-59.894
219.9	-59.639
220	-59.38
220.1	-59.114
220.2	-58.841
220.3	-58.514
220.4	-58.135
220.5	-57.757
220.6	-57.382
220.7	-57.005
220.8	-56.622
220.9	-56.233
221	-55.829
221.1	-55.403
221.2	-54.958
221.3	-54.455
221.4	-53.902
221.5	-53.347
221.6	-52.784
221.7	-52.204
221.8	-51.598
221.9	-50.959
222	-50.281
222.1	-49.567
222.2	-48.821
222.3	-48.031
222.4	-47.179
222.5	-46.254
222.6	-45.246
222.7	-44.142
222.8	-42.915
222.9	-41.532
223	-39.933
223.1	-38.042
223.2	-35.753
223.3	-32.985
223.4	-29.641
223.5	-25.553
223.6	-20.59
223.7	-14.609
223.8	-7.4042
223.9	1.3503
224	10.505
224.1	17.47
224.2	20.924
224.3	21.471
224.4	20.538
224.5	18.942
224.6	16.859
224.7	14.477
224.8	11.898
224.9	9.3441
225	6.9279
225.1	4.791
225.2	2.7863
225.3	0.71683
225.4	-1.428
225.5	-3.8355
225.6	-6.4947
225.7	-9.4791
225.8	-12.732
225.9	-16.173
226	-19.665
226.1	-23.022
226.2	-26.141
226.3	-28.971
226.4	-31.543
226.5	-33.909
226.6	-36.146
226.7	-38.279
226.8	-40.295
226.9	-42.138
227	-43.794
227.1	-45.258
227.2	-46.571
227.3	-47.768
227.4	-48.872
227.5	-49.904
227.6	-50.871
227.7	-51.783
227.8	-52.645
227.9	-53.46
228	-54.231
228.1	-54.957
228.2	-55.644
228.3	-56.291
228.4	-56.9
228.5	-57.469
228.6	-58.002
228.7	-58.5
228.8	-58.962
228.9	-59.39
229	-59.787
229.1	-60.156
229.2	-60.498
229.3	-60.817
229.4	-61.117
229.5	-61.397
229.6	-61.659
229.7	-61.897
229.8	-62.114
229.9	-62.307
230	-62.473
230.1	-62.622
230.2	-62.76
230.3	-62.892
230.4	-63.015
230.5	-63.125
230.6	-63.213
230.7	-63.274
230.8	-63.326
230.9	-63.378
231	-63.426
231.1	-63.464
231.2	-63.488
231.3	-63.483
231.4	-63.467
231.5	-63.461
231.6	-63.447
231.7	-63.414
231.8	-63.382
231.9	-63.349
232	-63.3
232.1	-63.252
232.2	-63.202
232.3	-63.097
232.4	-62.951
232.5	-62.822
232.6	-62.704
232.7	-62.578
232.8	-62.439
232.9	-62.295
233	-62.157
233.1	-62.025
233.2	-61.893
233.3	-61.706
233.4	-61.468
233.5	-61.23
233.6	-60.992
233.7	-60.757
233.8	-60.523
233.9	-60.292
234	-60.069
234.1	-59.853
234.2	-59.636
234.3	-59.364
234.4	-59.044
234.5	-58.737
234.6	-58.437
234.7	-58.144
234.8	-57.854
234.9	-57.563
235	-57.276
235.1	-56.99
235.2	-56.706
235.3	-56.382
235.4	-56.026
235.5	-55.685
235.6	-55.353
235.7	-55.03
235.8	-54.716
235.9	-54.41
236	-54.112
236.1	-53.824
236.2	-53.539
236.3	-53.252
236.4	-52.968
236.5	-52.696
236.6	-52.436
236.7	-52.183
236.8	-51.936
236.9	-51.694
237	-51.455
237.1	-51.221
237.2	-50.989
237.3	-50.797
237.4	-50.643
237.5	-50.485
237.6	-50.329
237.7	-50.179
237.8	-50.035
237.9	-49.896
238	-49.762
238.1	-49.625
238.2	-49.484
238.3	-49.413
238.4	-49.402
238.5	-49.383
238.6	-49.358
238.7	-49.32
238.8	-49.273
238.9	-49.233
239	-49.207
239.1	-49.19
239.2	-49.176
239.3	-49.223
239.4	-49.319
239.5	-49.401
239.6	-49.476
239.7	-49.546
239.8	-49.607
239.9	-49.661
240	-49.727
240.1	-49.805
240.2	-49.877
240.3	-49.993
240.4	-50.14
240.5	-50.264
240.6	-50.386
240.7	-50.515
240.8	-50.645
240.9	-50.767
241	-50.88
241.1	-50.994
241.2	-51.121
241.3	-51.262
241.4	-51.402
241.5	-51.537
241.6	-51.665
241.7	-51.785
241.8	-51.904
241.9	-52.023
242	-52.146
242.1	-52.275
242.2	-52.406
242.3	-52.538
242.4	-52.669
242.5	-52.795
242.6	-52.916
242.7	-53.033
242.8	-53.145
242.9	-53.256
243	-53.364
243.1	-53.468
243.2	-53.568
243.3	-53.663
243.4	-53.754
243.5	-53.842
243.6	-53.929
243.7	-54.017
243.8	-54.099
243.9	-54.175
244	-54.248
244.1	-54.317
244.2	-54.383
244.3	-54.444
244.4	-54.495
244.5	-54.538
244.6	-54.579
244.7	-54.618
244.8	-54.653
244.9	-54.679
245	-54.702
245.1	-54.722
245.2	-54.739
245.3	-54.747
245.4	-54.748
245.5	-54.749
245.6	-54.745
245.7	-54.739
245.8	-54.728
245.9	-54.708
246	-54.679
246.1	-54.639
246.2	-54.586
246.3	-54.495
246.4	-54.377
246.5	-54.271
246.6	-54.17
246.7	-54.072
246.8	-53.969
246.9	-53.85
247	-53.718
247.1	-53.582
247.2	-53.447
247.3	-53.26
247.4	-53.032
247.5	-52.813
247.6	-52.591
247.7	-52.363
247.8	-52.133
247.9	-51.904
248	-51.677
248.1	-51.442
248.2	-51.189
248.3	-50.875
248.4	-50.52
248.5	-50.168
248.6	-49.815
248.7	-49.473
248.8	-49.129
248.9	-48.762
249	-48.395
249.1	-48.029
249.2	-47.644
249.3	-47.185
249.4	-46.667
249.5	-46.15
249.6	-45.629
249.7	-45.097
249.8	-44.535
249.9	-43.926
250	-43.26
250.1	-42.527
250.2	-41.713
250.3	-40.778
250.4	-39.697
250.5	-38.455
250.6	-37.002
250.7	-35.284
250.8	-33.247
250.9	-30.841
251	-28.017
251.1	-24.717
251.2	-20.894
251.3	-16.508
251.4	-11.443
251.5	-5.5324
251.6	1.1353
251.7	7.743
251.8	12.451
251.9	14.269
252	14.116
252.1	12.934
252.2	11.256
252.3	9.4084
252.4	7.6222
252.5	6.0482
252.6	4.618
252.7	3.2699
252.8	1.9031
252.9	0.46197
253	-1.1327
253.1	-2.9251
253.2	-4.959
253.3	-7.3054
253.4	-9.916
253.5	-12.739
253.6	-15.713
253.7	-18.724
253.8	-21.637
253.9	-24.332
254	-26.767
254.1	-28.94
254.2	-30.904
254.3	-32.758
254.4	-34.526
254.5	-36.227
254.6	-37.903
254.7	-39.56
254.8	-41.166
254.9	-42.681
255	-44.086
255.1	-45.368
255.2	-46.546
255.3	-47.648
255.4	-48.684
255.5	-49.66
255.6	-50.578
255.7	-51.438
255.8	-52.246
255.9	-53.011
256	-53.736
256.1	-54.425
256.2	-55.079
256.3	-55.702
256.4	-56.289
256.5	-56.825
256.6	-57.323
256.7	-57.8
256.8	-58.246
256.9	-58.657
257	-59.045
257.1	-59.406
257.2	-59.736
257.3	-60.048
257.4	-60.341
257.5	-60.606
257.6	-60.844
257.7	-61.068
257.8	-61.286
257.9	-61.491
258	-61.673
258.1	-61.834
258.2	-61.977
258.3	-62.102
258.4	-62.216
258.5	-62.325
258.6	-62.43
258.7	-62.527
258.8	-62.615
258.9	-62.696
259	-62.764
259.1	-62.819
259.2	-62.865
259.3	-62.897
259.4	-62.916
259.5	-62.931
259.6	-62.94
259.7	-62.941
259.8	-62.937
259.9	-62.929
260	-62.916
260.1	-62.899
260.2	-62.879
260.3	-62.847
260.4	-62.804
260.5	-62.758
260.6	-62.709
260.7	-62.656
260.8	-62.598
260.9	-62.54
261	-62.479
261.1	-62.409
261.2	-62.333
261.3	-62.211
261.4	-62.046
261.5	-61.884
261.6	-61.724
261.7	-61.566
261.8	-61.41
261.9	-61.259
262	-61.108
262.1	-60.959
262.2	-60.808
262.3	-60.593
262.4	-60.323
262.5	-60.067
262.6	-59.819
262.7	-59.573
262.8	-59.321
262.9	-59.061
263	-58.8
263.1	-58.541
263.2	-58.292
263.3	-57.987
263.4	-57.629
263.5	-57.282
263.6	-56.935
263.7	-56.582
263.8	-56.242
263.9	-55.923
264	-55.616
264.1	-55.312
264.2	-55.008
264.3	-54.653
264.4	-54.257
264.5	-53.881
264.6	-53.524
264.7	-53.178
264.8	-52.836
264.9	-52.495
265	-52.17
265.1	-51.856
265.2	-51.544
265.3	-51.245
265.4	-50.956
265.5	-50.662
265.6	-50.374
265.7	-50.106
265.8	-49.847
265.9	-49.586
266	-49.326
266.1	-49.078
266.2	-48.846
266.3	-48.678
266.4	-48.555
266.5	-48.415
266.6	-48.264
266.7	-48.11
266.8	-47.954
266.9	-47.801
267	-47.648
267.1	-47.501
267.2	-47.357
267.3	-47.293
267.4	-47.29
267.5	-47.264
267.6	-47.227
267.7	-47.186
267.8	-47.145
267.9	-47.101
268	-47.055
268.1	-47.013
268.2	-46.976
268.3	-47.007
268.4	-47.092
268.5	-47.156
268.6	-47.205
268.7	-47.248
268.8	-47.289
268.9	-47.33
269	-47.376
269.1	-47.426
269.2	-47.476
269.3	-47.553
269.4	-47.65
269.5	-47.735
269.6	-47.818
269.7	-47.903
269.8	-47.988
269.9	-48.076
270	-48.17
270.1	-48.273
270.2	-48.38
270.3	-48.494
270.4	-48.616
270.5	-48.742
270.6	-48.867
270.7	-48.994
270.8	-49.124
270.9	-49.248
271	-49.365
271.1	-49.486
271.2	-49.608
271.3	-49.739
271.4	-49.882
271.5	-50.031
271.6	-50.176
271.7	-50.313
271.8	-50.444
271.9	-50.568
272	-50.696
272.1	-50.834
272.2	-50.98
272.3	-51.118
272.4	-51.241
272.5	-51.359
272.6	-51.476
272.7	-51.593
272.8	-51.71
272.9	-51.827
273	-51.949
273.1	-52.072
273.2	-52.185
273.3	-52.286
273.4	-52.391
273.5	-52.498
273.6	-52.594
273.7	-52.69
273.8	-52.785
273.9	-52.867
274	-52.948
274.1	-53.04
274.2	-53.125
274.3	-53.193
274.4	-53.248
274.5	-53.307
274.6	-53.372
274.7	-53.437
274.8	-53.496
274.9	-53.543
275	-53.581
275.1	-53.61
275.2	-53.636
275.3	-53.659
275.4	-53.676
275.5	-53.695
275.6	-53.714
275.7	-53.725
275.8	-53.73
275.9	-53.729
276	-53.72
276.1	-53.702
276.2	-53.68
276.3	-53.631
276.4	-53.558
276.5	-53.481
276.6	-53.404
276.7	-53.327
276.8	-53.243
276.9	-53.157
277	-53.065
277.1	-52.966
277.2	-52.86
277.3	-52.694
277.4	-52.479
277.5	-52.275
277.6	-52.079
277.7	-51.885
277.8	-51.688
277.9	-51.485
278	-51.279
278.1	-51.069
278.2	-50.853
278.3	-50.561
278.4	-50.21
278.5	-49.877
278.6	-49.559
278.7	-49.25
278.8	-48.945
278.9	-48.639
279	-48.337
279.1	-48.029
279.2	-47.712
279.3	-47.314
279.4	-46.849
279.5	-46.397
279.6	-45.953
279.7	-45.509
279.8	-45.063
279.9	-44.602
280	-44.113
280.1	-43.583
280.2	-43.001
280.3	-42.338
280.4	-41.6
280.5	-40.801
280.6	-39.898
280.7	-38.861
280.8	-37.656
280.9	-36.249
281	-34.602
281.1	-32.666
281.2	-30.4
281.3	-27.79
281.4	-24.793
281.5	-21.34
281.6	-17.379
281.7	-12.829
281.8	-7.597
281.9	-1.5739
282	4.7621
282.1	9.9851
282.2	12.706
282.3	12.952
282.4	11.976
282.5	10.523
282.6	8.8894
282.7	7.3097
282.8	5.8739
282.9	4.573
283	3.3319
283.1	2.0974
283.2	0.7723
283.3	-0.70692
283.4	-2.3788
283.5	-4.2333
283.6	-6.3467
283.7	-8.7303
283.8	-11.355
283.9	-14.177
284	-17.09
284.1	-19.97
284.2	-22.691
284.3	-25.186
284.4	-27.416
284.5	-29.381
284.6	-31.168
284.7	-32.849
284.8	-34.465
284.9	-36.059
285	-37.646
285.1	-39.224
285.2	-40.774
285.3	-42.27
285.4	-43.68
285.5	-44.987
285.6	-46.196
285.7	-47.318
285.8	-48.368
285.9	-49.357
286	-50.292
286.1	-51.179
286.2	-52.019
286.3	-52.821
286.4	-53.584
286.5	-54.306
286.6	-54.988
286.7	-55.628
286.8	-56.231
286.9	-56.802
287	-57.342
287.1	-57.851
287.2	-58.332
287.3	-58.781
287.4	-59.202
287.5	-59.596
287.6	-59.963
287.7	-60.302
287.8	-60.614
287.9	-60.905
288	-61.179
288.1	-61.443
288.2	-61.694
288.3	-61.935
288.4	-62.16
288.5	-62.369
288.6	-62.552
288.7	-62.714
288.8	-62.874
288.9	-63.032
289	-63.185
289.1	-63.327
289.2	-63.455
289.3	-63.57
289.4	-63.676
289.5	-63.781
289.6	-63.882
289.7	-63.974
289.8	-64.056
289.9	-64.133
290	-64.213
290.1	-64.283
290.2	-64.341
290.3	-64.409
290.4	-64.475
290.5	-64.523
290.6	-64.573
290.7	-64.635
290.8	-64.685
290.9	-64.72
291	-64.754
291.1	-64.799
291.2	-64.849
291.3	-64.892
291.4	-64.925
291.5	-64.946
291.6	-64.962
291.7	-64.98
291.8	-65.005
291.9	-65.038
292	-65.073
292.1	-65.102
292.2	-65.131
292.3	-65.15
292.4	-65.158
292.5	-65.165
292.6	-65.17
292.7	-65.169
292.8	-65.163
292.9	-65.158
293	-65.151
293.1	-65.139
293.2	-65.129
293.3	-65.117
293.4	-65.097
293.5	-65.078
293.6	-65.061
293.7	-65.043
293.8	-65.02
293.9	-64.996
294	-64.974
294.1	-64.949
294.2	-64.92
294.3	-64.878
294.4	-64.826
294.5	-64.77
294.6	-64.711
294.7	-64.651
294.8	-64.585
294.9	-64.512
295	-64.433
295.1	-64.347
295.2	-64.253
295.3	-64.125
295.4	-63.965
295.5	-63.807
295.6	-63.652
295.7	-63.499
295.8	-63.345
295.9	-63.193
296	-63.042
296.1	-62.891
296.2	-62.734
296.3	-62.487
296.4	-62.151
296.5	-61.821
296.6	-61.503
296.7	-61.196
296.8	-60.901
296.9	-60.614
297	-60.328
297.1	-60.031
297.2	-59.724
297.3	-59.324
297.4	-58.846
297.5	-58.392
297.6	-57.959
297.7	-57.536
297.8	-57.121
297.9	-56.711
298	-56.304
298.1	-55.887
298.2	-55.477
298.3	-55.005
298.4	-54.464
298.5	-53.936
298.6	-53.433
298.7	-52.951
298.8	-52.468
298.9	-51.999
299	-51.546
299.1	-51.089
299.2	-50.629
299.3	-50.177
299.4	-49.738
299.5	-49.304
299.6	-48.861
299.7	-48.409
299.8	-47.946
299.9	-47.467
300	-46.969
300.1	-46.456
300.2	-45.92
300.3	-45.443
300.4	-45
300.5	-44.484
300.6	-43.892
300.7	-43.22
300.8	-42.457
300.9	-41.578
301	-40.558
301.1	-39.368
301.2	-37.961
301.3	-36.397
301.4	-34.59
301.5	-32.346
301.6	-29.633
301.7	-26.398
301.8	-22.586
301.9	-18.124
302	-12.887
302.1	-6.7082
302.2	0.39884
302.3	7.677
302.4	13.151
302.5	15.588
302.6	15.807
302.7	14.788
302.8	13.128
302.9	11.191
303	9.1759
303.1	7.295
303.2	5.6018
303.3	4.0655
303.4	2.5854
303.5	1.0755
303.6	-0.55247
303.7	-2.3626
303.8	-4.4059
303.9	-6.7198
304	-9.3135
304.1	-12.168
304.2	-15.214
304.3	-18.343
304.4	-21.404
304.5	-24.256
304.6	-26.84
304.7	-29.152
304.8	-31.257
304.9	-33.227
305	-35.111
305.1	-36.948
305.2	-38.74
305.3	-40.48
305.4	-42.13
305.5	-43.662
305.6	-45.064
305.7	-46.337
305.8	-47.508
305.9	-48.599
306	-49.626
306.1	-50.599
306.2	-51.527
306.3	-52.417
306.4	-53.268
306.5	-54.069
306.6	-54.818
306.7	-55.539
306.8	-56.229
306.9	-56.87
307	-57.483
307.1	-58.07
307.2	-58.613
307.3	-59.133
307.4	-59.636
307.5	-60.109
307.6	-60.548
307.7	-60.957
307.8	-61.346
307.9	-61.723
308	-62.083
308.1	-62.421
308.2	-62.737
308.3	-63.04
308.4	-63.328
308.5	-63.594
308.6	-63.848
308.7	-64.096
308.8	-64.337
308.9	-64.567
309	-64.788
309.1	-65.002
309.2	-65.205
309.3	-65.408
309.4	-65.609
309.5	-65.797
309.6	-65.976
309.7	-66.148
309.8	-66.312
309.9	-66.47
310	-66.624
310.1	-66.773
310.2	-66.919
310.3	-67.073
310.4	-67.235
310.5	-67.39
310.6	-67.542
310.7	-67.692
310.8	-67.838
310.9	-67.982
311	-68.124
311.1	-68.266
311.2	-68.407
311.3	-68.563
311.4	-68.736
311.5	-68.907
311.6	-69.077
311.7	-69.247
311.8	-69.415
311.9	-69.581
312	-69.751
312.1	-69.921
312.2	-70.088
312.3	-70.268
312.4	-70.454
312.5	-70.628
312.6	-70.794
312.7	-70.957
312.8	-71.126
312.9	-71.301
313	-71.481
313.1	-71.668
313.2	-71.85
313.3	-72.029
313.4	-72.201
313.5	-72.366
313.6	-72.536
313.7	-72.718
313.8	-72.903
313.9	-73.081
314	-73.252
314.1	-73.409
314.2	-73.56
314.3	-73.704
314.4	-73.841
314.5	-73.978
314.6	-74.111
314.7	-74.251
314.8	-74.399
314.9	-74.544
315	-74.676
315.1	-74.811
315.2	-74.951
315.3	-75.058
315.4	-75.146
315.5	-75.241
315.6	-75.327
315.7	-75.409
315.8	-75.502
315.9	-75.603
316	-75.695
316.1	-75.772
316.2	-75.844
316.3	-75.906
316.4	-75.957
316.5	-76.012
316.6	-76.068
316.7	-76.116
316.8	-76.16
316.9	-76.196
317	-76.226
317.1	-76.257
317.2	-76.293
317.3	-76.324
317.4	-76.347
317.5	-76.372
317.6	-76.396
317.7	-76.425
317.8	-76.454
317.9	-76.48
318	-76.505
318.1	-76.531
318.2	-76.557
318.3	-76.57
318.4	-76.577
318.5	-76.584
318.6	-76.589
318.7	-76.591
318.8	-76.595
318.9	-76.597
319	-76.599
319.1	-76.604
319.2	-76.61
319.3	-76.612
319.4	-76.611
319.5	-76.612
319.6	-76.615
319.7	-76.616
319.8	-76.622
319.9	-76.635
320	-76.65
320.1	-76.668
320.2	-76.688
320.3	-76.707
320.4	-76.723
320.5	-76.74
320.6	-76.758
320.7	-76.769
320.8	-76.772
320.9	-76.771
321	-76.769
321.1	-76.768
321.2	-76.775
321.3	-76.794
321.4	-76.818
321.5	-76.846
321.6	-76.873
321.7	-76.887
321.8	-76.89
321.9	-76.897
322	-76.917
322.1	-76.942
322.2	-76.973
322.3	-77.002
322.4	-77.022
322.5	-77.037
322.6	-77.057
322.7	-77.078
322.8	-77.099
322.9	-77.117
323	-77.141
323.1	-77.179
323.2	-77.215
323.3	-77.244
323.4	-77.282
323.5	-77.332
323.6	-77.375
323.7	-77.419
323.8	-77.469
323.9	-77.511
324	-77.544
324.1	-77.589
324.2	-77.641
324.3	-77.697
324.4	-77.752
324.5	-77.802
324.6	-77.861
324.7	-77.93
324.8	-78.001
324.9	-78.067
325	-78.129
325.1	-78.183
325.2	-78.233
325.3	-78.295
325.4	-78.373
325.5	-78.455
325.6	-78.542
325.7	-78.635
325.8	-78.73
325.9	-78.826
326	-78.916
326.1	-79.001
326.2	-79.084
326.3	-79.181
326.4	-79.293
326.5	-79.402
326.6	-79.506
326.7	-79.607
326.8	-79.706
326.9	-79.802
327	-79.894
327.1	-79.983
327.2	-80.074
327.3	-80.185
327.4	-80.311
327.5	-80.432
327.6	-80.552
327.7	-80.669
327.8	-80.788
327.9	-80.906
328	-81.023
328.1	-81.141
328.2	-81.256
328.3	-81.38
328.4	-81.517
328.5	-81.658
328.6	-81.801
328.7	-81.948
328.8	-82.095
328.9	-82.24
329	-82.386
329.1	-82.524
329.2	-82.661
329.3	-82.79
329.4	-82.906
329.5	-83.015
329.6	-83.121
329.7	-83.233
329.8	-83.35
329.9	-83.474
330	-83.601
330.1	-83.723
330.2	-83.836
330.3	-83.918
330.4	-83.983
330.5	-84.056
330.6	-84.135
330.7	-84.22
330.8	-84.303
330.9	-84.378
331	-84.446
331.1	-84.511
331.2	-84.58
331.3	-84.637
331.4	-84.672
331.5	-84.701
331.6	-84.724
331.7	-84.758
331.8	-84.795
331.9	-84.815
332	-84.841
332.1	-84.879
332.2	-84.906
332.3	-84.919
332.4	-84.924
332.5	-84.922
332.6	-84.909
332.7	-84.898
332.8	-84.898
332.9	-84.906
333	-84.914
333.1	-84.917
333.2	-84.912
333.3	-84.886
333.4	-84.853
333.5	-84.831
333.6	-84.815
333.7	-84.804
333.8	-84.797
333.9	-84.792
334	-84.781
334.1	-84.765
334.2	-84.747
334.3	-84.717
334.4	-84.679
334.5	-84.64
334.6	-84.601
334.7	-84.563
334.8	-84.529
334.9	-84.499
335	-84.47
335.1	-84.448
335.2	-84.43
335.3	-84.408
335.4	-84.384
335.5	-84.368
335.6	-84.351
335.7	-84.336
335.8	-84.318
335.9	-84.304
336	-84.294
336.1	-84.279
336.2	-84.266
336.3	-84.254
336.4	-84.238
336.5	-84.22
336.6	-84.202
336.7	-84.183
336.8	-84.162
336.9	-84.137
337	-84.11
337.1	-84.078
337.2	-84.043
337.3	-84.007
337.4	-83.974
337.5	-83.951
337.6	-83.934
337.7	-83.922
337.8	-83.914
337.9	-83.908
338	-83.901
338.1	-83.886
338.2	-83.865
338.3	-83.839
338.4	-83.814
338.5	-83.799
338.6	-83.795
338.7	-83.79
338.8	-83.784
338.9	-83.772
339	-83.752
339.1	-83.732
339.2	-83.717
339.3	-83.709
339.4	-83.706
339.5	-83.705
339.6	-83.696
339.7	-83.682
339.8	-83.676
339.9	-83.677
340	-83.668
340.1	-83.659
340.2	-83.662
340.3	-83.657
340.4	-83.653
340.5	-83.668
340.6	-83.677
340.7	-83.669
340.8	-83.667
340.9	-83.681
341	-83.694
341.1	-83.696
341.2	-83.692
341.3	-83.697
341.4	-83.715
341.5	-83.737
341.6	-83.762
341.7	-83.784
341.8	-83.8
341.9	-83.811
342	-83.817
342.1	-83.822
342.2	-83.826
342.3	-83.848
342.4	-83.888
342.5	-83.932
342.6	-83.974
342.7	-84.016
342.8	-84.059
342.9	-84.099
343	-84.137
343.1	-84.176
343.2	-84.21
343.3	-84.256
343.4	-84.313
343.5	-84.368
343.6	-84.42
343.7	-84.469
343.8	-84.517
343.9	-84.562
344	-84.606
344.1	-84.649
344.2	-84.69
344.3	-84.748
344.4	-84.826
344.5	-84.908
344.6	-84.99
344.7	-85.071
344.8	-85.149
344.9	-85.228
345	-85.309
345.1	-85.393
345.2	-85.482
345.3	-85.595
345.4	-85.73
345.5	-85.867
345.6	-86.002
345.7	-86.134
345.8	-86.264
345.9	-86.391
346	-86.509
346.1	-86.62
346.2	-86.727
346.3	-86.85
346.4	-86.996
346.5	-87.149
346.6	-87.304
346.7	-87.46
346.8	-87.612
346.9	-87.749
347	-87.879
347.1	-88.012
347.2	-88.15
347.3	-88.293
347.4	-88.433
347.5	-88.567
347.6	-88.696
347.7	-88.821
347.8	-88.945
347.9	-89.074
348	-89.206
348.1	-89.333
348.2	-89.451
348.3	-89.546
348.4	-89.627
348.5	-89.698
348.6	-89.763
348.7	-89.839
348.8	-89.913
348.9	-89.978
349	-90.052
349.1	-90.132
349.2	-90.205
349.3	-90.239
349.4	-90.243
349.5	-90.26
349.6	-90.283
349.7	-90.299
349.8	-90.307
349.9	-90.309
350	-90.309
350.1	-90.314
350.2	-90.33
350.3	-90.329
350.4	-90.306
350.5	-90.282
350.6	-90.256
350.7	-90.229
350.8	-90.2
350.9	-90.164
351	-90.124
351.1	-90.086
351.2	-90.048
351.3	-89.997
351.4	-89.929
351.5	-89.864
351.6	-89.804
351.7	-89.747
351.8	-89.696
351.9	-89.647
352	-89.6
352.1	-89.552
352.2	-89.503
352.3	-89.451
352.4	-89.391
352.5	-89.327
352.6	-89.266
352.7	-89.208
352.8	-89.144
352.9	-89.079
353	-89.015
353.1	-88.952
353.2	-88.89
353.3	-88.823
353.4	-88.746
353.5	-88.667
353.6	-88.581
353.7	-88.49
353.8	-88.399
353.9	-88.311
354	-88.227
354.1	-88.145
354.2	-88.068
354.3	-87.99
354.4	-87.913
354.5	-87.839
354.6	-87.764
354.7	-87.686
354.8	-87.596
354.9	-87.498
355	-87.404
355.1	-87.316
355.2	-87.237
355.3	-87.159
355.4	-87.074
355.5	-86.978
355.6	-86.87
355.7	-86.764
355.8	-86.668
355.9	-86.578
356	-86.49
356.1	-86.4
356.2	-86.307
356.3	-86.202
356.4	-86.089
356.5	-85.983
356.6	-85.886
356.7	-85.775
356.8	-85.662
356.9	-85.562
357	-85.454
357.1	-85.344
357.2	-85.245
357.3	-85.115
357.4	-84.95
357.5	-84.787
357.6	-84.633
357.7	-84.483
357.8	-84.329
357.9	-84.163
358	-83.994
358.1	-83.837
358.2	-83.686
358.3	-83.483
358.4	-83.224
358.5	-82.963
358.6	-82.698
358.7	-82.429
358.8	-82.156
358.9	-81.88
359	-81.609
359.1	-81.342
359.2	-81.079
359.3	-80.753
359.4	-80.366
359.5	-79.98
359.6	-79.601
359.7	-79.227
359.8	-78.858
359.9	-78.494
360	-78.135
360.1	-77.779
360.2	-77.423
360.3	-77.003
360.4	-76.522
360.5	-76.051
360.6	-75.586
360.7	-75.125
360.8	-74.67
360.9	-74.217
361	-73.768
361.1	-73.33
361.2	-72.901
361.3	-72.452
361.4	-71.986
361.5	-71.527
361.6	-71.074
361.7	-70.626
361.8	-70.184
361.9	-69.751
362	-69.325
362.1	-68.907
362.2	-68.491
362.3	-68.112
362.4	-67.77
362.5	-67.435
362.6	-67.109
362.7	-66.796
362.8	-66.497
362.9	-66.211
363	-65.933
363.1	-65.659
363.2	-65.384
363.3	-65.184
363.4	-65.064
363.5	-64.954
363.6	-64.852
363.7	-64.755
363.8	-64.662
363.9	-64.562
364	-64.453
364.1	-64.347
364.2	-64.252
364.3	-64.253
364.4	-64.339
364.5	-64.417
364.6	-64.484
364.7	-64.535
364.8	-64.593
364.9	-64.664
365	-64.729
365.1	-64.781
365.2	-64.837
365.3	-64.936
365.4	-65.069
365.5	-65.212
365.6	-65.352
365.7	-65.471
365.8	-65.586
365.9	-65.711
366	-65.836
366.1	-65.951
366.2	-66.057
366.3	-66.166
366.4	-66.286
366.5	-66.412
366.6	-66.537
366.7	-66.658
366.8	-66.774
366.9	-66.884
367	-66.987
367.1	-67.08
367.2	-67.17
367.3	-67.269
367.4	-67.374
367.5	-67.483
367.6	-67.594
367.7	-67.705
367.8	-67.814
367.9	-67.926
368	-68.031
368.1	-68.132
368.2	-68.231
368.3	-68.326
368.4	-68.417
368.5	-68.501
368.6	-68.582
368.7	-68.66
368.8	-68.734
368.9	-68.801
369	-68.869
369.1	-68.935
369.2	-68.994
369.3	-69.05
369.4	-69.104
369.5	-69.158
369.6	-69.21
369.7	-69.261
369.8	-69.311
369.9	-69.361
370	-69.411
370.1	-69.458
370.2	-69.506
370.3	-69.552
370.4	-69.595
370.5	-69.64
370.6	-69.685
370.7	-69.725
370.8	-69.764
370.9	-69.8
371	-69.829
371.1	-69.848
371.2	-69.859
371.3	-69.858
371.4	-69.851
371.5	-69.851
371.6	-69.857
371.7	-69.862
371.8	-69.865
371.9	-69.867
372	-69.857
372.1	-69.836
372.2	-69.816
372.3	-69.798
372.4	-69.78
372.5	-69.76
372.6	-69.733
372.7	-69.701
372.8	-69.672
372.9	-69.644
373	-69.612
373.1	-69.559
373.2	-69.498
373.3	-69.424
373.4	-69.325
373.5	-69.218
373.6	-69.117
373.7	-69.018
373.8	-68.909
373.9	-68.807
374	-68.709
374.1	-68.604
374.2	-68.488
374.3	-68.302
374.4	-68.062
374.5	-67.838
374.6	-67.623
374.7	-67.404
374.8	-67.188
374.9	-66.97
375	-66.749
375.1	-66.529
375.2	-66.309
375.3	-66.006
375.4	-65.628
375.5	-65.26
375.6	-64.898
375.7	-64.545
375.8	-64.197
375.9	-63.854
376	-63.517
376.1	-63.184
376.2	-62.852
376.3	-62.454
376.4	-61.993
376.5	-61.541
376.6	-61.1
376.7	-60.67
376.8	-60.247
376.9	-59.829
377	-59.419
377.1	-59.015
377.2	-58.614
377.3	-58.193
377.4	-57.752
377.5	-57.318
377.6	-56.891
377.7	-56.473
377.8	-56.059
377.9	-55.643
378	-55.23
378.1	-54.822
378.2	-54.417
378.3	-54.069
378.4	-53.767
378.5	-53.452
378.6	-53.126
378.7	-52.788
378.8	-52.436
378.9	-52.068
379	-51.68
379.1	-51.277
379.2	-50.861
379.3	-50.53
379.4	-50.269
379.5	-49.97
379.6	-49.627
379.7	-49.235
379.8	-48.798
379.9	-48.323
380	-47.814
380.1	-47.271
380.2	-46.68
380.3	-46.108
380.4	-45.532
380.5	-44.861
380.6	-44.096
380.7	-43.213
380.8	-42.181
380.9	-40.974
381	-39.553
381.1	-37.859
381.2	-35.821
381.3	-33.369
381.4	-30.423
381.5	-26.862
381.6	-22.6
381.7	-17.511
381.8	-11.451
381.9	-4.1773
382	4.0802
382.1	11.823
382.2	16.766
382.3	18.425
382.4	18.229
382.5	17.059
382.6	15.293
382.7	13.199
382.8	10.909
382.9	8.6728
383	6.5632
383.1	4.6777
383.2	2.886
383.3	1.0393
383.4	-0.88406
383.5	-3.0586
383.6	-5.4655
383.7	-8.1913
383.8	-11.202
383.9	-14.447
384	-17.823
384.1	-21.162
384.2	-24.336
384.3	-27.229
384.4	-29.851
384.5	-32.245
384.6	-34.483
384.7	-36.621
384.8	-38.674
384.9	-40.614
385	-42.408
385.1	-44.02
385.2	-45.464
385.3	-46.767
385.4	-47.959
385.5	-49.064
385.6	-50.1
385.7	-51.081
385.8	-52.008
385.9	-52.888
386	-53.724
386.1	-54.517
386.2	-55.269
386.3	-55.978
386.4	-56.65
386.5	-57.287
386.6	-57.889
386.7	-58.458
386.8	-58.994
386.9	-59.494
387	-59.965
387.1	-60.407
387.2	-60.82
387.3	-61.209
387.4	-61.575
387.5	-61.916
387.6	-62.238
387.7	-62.538
387.8	-62.822
387.9	-63.094
388	-63.355
388.1	-63.6
388.2	-63.832
388.3	-64.051
388.4	-64.255
388.5	-64.44
388.6	-64.605
388.7	-64.76
388.8	-64.912
388.9	-65.063
389	-65.213
389.1	-65.357
389.2	-65.484
389.3	-65.601
389.4	-65.717
389.5	-65.83
389.6	-65.943
389.7	-66.05
389.8	-66.145
389.9	-66.227
390	-66.316
390.1	-66.407
390.2	-66.487
390.3	-66.574
390.4	-66.665
390.5	-66.741
390.6	-66.819
390.7	-66.904
390.8	-66.983
390.9	-67.052
391	-67.122
391.1	-67.203
391.2	-67.288
391.3	-67.373
391.4	-67.454
391.5	-67.525
391.6	-67.594
391.7	-67.667
391.8	-67.749
391.9	-67.837
392	-67.928
392.1	-68.02
392.2	-68.106
392.3	-68.191
392.4	-68.28
392.5	-68.366
392.6	-68.449
392.7	-68.534
392.8	-68.619
392.9	-68.7
393	-68.783
393.1	-68.869
393.2	-68.959
393.3	-69.061
393.4	-69.175
393.5	-69.293
393.6	-69.411
393.7	-69.528
393.8	-69.646
393.9	-69.764
394	-69.881
394.1	-70.001
394.2	-70.122
394.3	-70.25
394.4	-70.394
394.5	-70.538
394.6	-70.68
394.7	-70.822
394.8	-70.963
394.9	-71.102
395	-71.237
395.1	-71.37
395.2	-71.502
395.3	-71.651
395.4	-71.812
395.5	-71.969
395.6	-72.124
395.7	-72.273
395.8	-72.427
395.9	-72.586
396	-72.749
396.1	-72.916
396.2	-73.08
396.3	-73.27
396.4	-73.477
396.5	-73.671
396.6	-73.855
396.7	-74.037
396.8	-74.223
396.9	-74.413
397	-74.605
397.1	-74.792
397.2	-74.965
397.3	-75.143
397.4	-75.338
397.5	-75.54
397.6	-75.746
397.7	-75.947
397.8	-76.142
397.9	-76.326
398	-76.501
398.1	-76.675
398.2	-76.855
398.3	-77.032
398.4	-77.191
398.5	-77.352
398.6	-77.516
398.7	-77.664
398.8	-77.815
398.9	-77.978
399	-78.131
399.1	-78.272
399.2	-78.415
399.3	-78.537
399.4	-78.627
399.5	-78.71
399.6	-78.787
399.7	-78.862
399.8	-78.945
399.9	-79.037
400	-79.128
400.1	-79.213
400.2	-79.296
400.3	-79.343
400.4	-79.348
400.5	-79.349
400.6	-79.351
400.7	-79.358
400.8	-79.371
400.9	-79.393
401	-79.42
401.1	-79.448
401.2	-79.476
401.3	-79.479
401.4	-79.454
401.5	-79.429
401.6	-79.406
401.7	-79.387
401.8	-79.367
401.9	-79.344
402	-79.319
402.1	-79.293
402.2	-79.268
402.3	-79.227
402.4	-79.169
402.5	-79.113
402.6	-79.058
402.7	-79.005
402.8	-78.952
402.9	-78.898
403	-78.845
403.1	-78.8
403.2	-78.757
403.3	-78.704
403.4	-78.647
403.5	-78.591
403.6	-78.533
403.7	-78.476
403.8	-78.421
403.9	-78.363
404	-78.304
404.1	-78.236
404.2	-78.159
404.3	-78.072
404.4	-77.979
404.5	-77.896
404.6	-77.819
404.7	-77.749
404.8	-77.682
404.9	-77.618
405	-77.546
405.1	-77.46
405.2	-77.37
405.3	-77.277
405.4	-77.189
405.5	-77.11
405.6	-77.034
405.7	-76.947
405.8	-76.847
405.9	-76.741
406	-76.637
406.1	-76.534
406.2	-76.43
406.3	-76.327
406.4	-76.22
406.5	-76.112
406.6	-75.994
406.7	-75.879
406.8	-75.772
406.9	-75.654
407	-75.535
407.1	-75.423
407.2	-75.303
407.3	-75.143
407.4	-74.951
407.5	-74.769
407.6	-74.581
407.7	-74.38
407.8	-74.183
407.9	-74.001
408	-73.825
408.1	-73.647
408.2	-73.468
408.3	-73.233
408.4	-72.941
408.5	-72.647
408.6	-72.361
408.7	-72.089
408.8	-71.828
408.9	-71.568
409	-71.313
409.1	-71.062
409.2	-70.809
409.3	-70.495
409.4	-70.124
409.5	-69.757
409.6	-69.396
409.7	-69.038
409.8	-68.682
409.9	-68.327
410	-67.975
410.1	-67.631
410.2	-67.298
410.3	-66.921
410.4	-66.506
410.5	-66.101
410.6	-65.704
410.7	-65.314
410.8	-64.934
410.9	-64.563
411	-64.198
411.1	-63.839
411.2	-63.482
411.3	-63.122
411.4	-62.755
411.5	-62.392
411.6	-62.037
411.7	-61.69
411.8	-61.348
411.9	-61.011
412	-60.684
412.1	-60.366
412.2	-60.059
412.3	-59.795
412.4	-59.575
412.5	-59.36
412.6	-59.147
412.7	-58.938
412.8	-58.728
412.9	-58.512
413	-58.294
413.1	-58.082
413.2	-57.879
413.3	-57.751
413.4	-57.688
413.5	-57.621
413.6	-57.549
413.7	-57.466
413.8	-57.374
413.9	-57.288
414	-57.212
414.1	-57.143
414.2	-57.079
414.3	-57.079
414.4	-57.135
414.5	-57.184
414.6	-57.225
414.7	-57.259
414.8	-57.282
414.9	-57.299
415	-57.324
415.1	-57.35
415.2	-57.371
415.3	-57.447
415.4	-57.561
415.5	-57.653
415.6	-57.745
415.7	-57.839
415.8	-57.921
415.9	-57.998
416	-58.079
416.1	-58.168
416.2	-58.257
416.3	-58.342
416.4	-58.426
416.5	-58.506
416.6	-58.594
416.7	-58.689
416.8	-58.784
416.9	-58.876
417	-58.964
417.1	-59.044
417.2	-59.119
417.3	-59.194
417.4	-59.267
417.5	-59.339
417.6	-59.413
417.7	-59.49
417.8	-59.57
417.9	-59.648
418	-59.726
418.1	-59.804
418.2	-59.878
418.3	-59.951
418.4	-60.021
418.5	-60.084
418.6	-60.141
418.7	-60.196
418.8	-60.252
418.9	-60.305
419	-60.356
419.1	-60.402
419.2	-60.446
419.3	-60.484
419.4	-60.518
419.5	-60.555
419.6	-60.589
419.7	-60.621
419.8	-60.652
419.9	-60.68
420	-60.704
420.1	-60.727
420.2	-60.751
420.3	-60.763
420.4	-60.764
420.5	-60.76
420.6	-60.751
420.7	-60.734
420.8	-60.707
420.9	-60.674
421	-60.638
421.1	-60.6
421.2	-60.562
421.3	-60.495
421.4	-60.4
421.5	-60.306
421.6	-60.213
421.7	-60.116
421.8	-60.007
421.9	-59.892
422	-59.78
422.1	-59.668
422.2	-59.556
422.3	-59.397
422.4	-59.182
422.5	-58.959
422.6	-58.735
422.7	-58.515
422.8	-58.297
422.9	-58.076
423	-57.86
423.1	-57.647
423.2	-57.424
423.3	-57.128
423.4	-56.785
423.5	-56.454
423.6	-56.115
423.7	-55.783
423.8	-55.451
423.9	-55.104
424	-54.753
424.1	-54.411
424.2	-54.056
424.3	-53.627
424.4	-53.144
424.5	-52.668
424.6	-52.199
424.7	-51.721
424.8	-51.227
424.9	-50.712
425	-50.171
425.1	-49.61
425.2	-49.022
425.3	-48.39
425.4	-47.715
425.5	-47.011
425.6	-46.265
425.7	-45.463
425.8	-44.591
425.9	-43.633
426	-42.564
426.1	-41.352
426.2	-39.95
426.3	-38.326
426.4	-36.399
426.5	-34.052
426.6	-31.202
426.7	-27.755
426.8	-23.619
426.9	-18.68
427	-12.782
427.1	-5.6929
427.2	2.5166
427.3	10.615
427.4	16.245
427.5	18.532
427.6	18.682
427.7	17.669
427.8	15.992
427.9	13.948
428	11.677
428.1	9.3869
428.2	7.2418
428.3	5.3171
428.4	3.5593
428.5	1.8687
428.6	0.098136
428.7	-1.8419
428.8	-4.0145
428.9	-6.4763
429	-9.2265
429.1	-12.255
429.2	-15.476
429.3	-18.795
429.4	-22.036
429.5	-25.037
429.6	-27.761
429.7	-30.213
429.8	-32.459
429.9	-34.575
430	-36.609
430.1	-38.574
430.2	-40.447
430.3	-42.184
430.4	-43.754
430.5	-45.161
430.6	-46.438
430.7	-47.606
430.8	-48.686
430.9	-49.697
431	-50.646
431.1	-51.542
431.2	-52.392
431.3	-53.198
431.4	-53.955
431.5	-54.663
431.6	-55.34
431.7	-55.985
431.8	-56.582
431.9	-57.147
432	-57.679
432.1	-58.163
432.2	-58.622
432.3	-59.062
432.4	-59.466
432.5	-59.833
432.6	-60.178
432.7	-60.508
432.8	-60.814
432.9	-61.084
433	-61.326
433.1	-61.553
433.2	-61.768
433.3	-61.969
433.4	-62.153
433.5	-62.321
433.6	-62.467
433.7	-62.595
433.8	-62.707
433.9	-62.805
434	-62.891
434.1	-62.965
434.2	-63.032
434.3	-63.087
434.4	-63.134
434.5	-63.175
434.6	-63.209
434.7	-63.238
434.8	-63.261
434.9	-63.275
435	-63.281
435.1	-63.278
435.2	-63.267
435.3	-63.232
435.4	-63.178
435.5	-63.123
435.6	-63.07
435.7	-63.012
435.8	-62.947
435.9	-62.876
436	-62.803
436.1	-62.727
436.2	-62.649
436.3	-62.521
436.4	-62.35
436.5	-62.187
436.6	-62.031
436.7	-61.876
436.8	-61.722
436.9	-61.566
437	-61.408
437.1	-61.246
437.2	-61.078
437.3	-60.841
437.4	-60.544
437.5	-60.261
437.6	-59.986
437.7	-59.718
437.8	-59.461
437.9	-59.213
438	-58.969
438.1	-58.727
438.2	-58.487
438.3	-58.178
438.4	-57.802
438.5	-57.44
438.6	-57.093
438.7	-56.76
438.8	-56.444
438.9	-56.139
439	-55.833
439.1	-55.517
439.2	-55.202
439.3	-54.854
439.4	-54.476
439.5	-54.11
439.6	-53.759
439.7	-53.428
439.8	-53.115
439.9	-52.807
440	-52.496
440.1	-52.199
440.2	-51.914
440.3	-51.63
440.4	-51.366
440.5	-51.118
440.6	-50.866
440.7	-50.611
440.8	-50.373
440.9	-50.15
441	-49.93
441.1	-49.709
441.2	-49.489
441.3	-49.333
441.4	-49.236
441.5	-49.135
441.6	-49.03
441.7	-48.921
441.8	-48.809
441.9	-48.697
442	-48.589
442.1	-48.482
442.2	-48.379
442.3	-48.352
442.4	-48.387
442.5	-48.404
442.6	-48.407
442.7	-48.406
442.8	-48.406
442.9	-48.408
443	-48.412
443.1	-48.425
443.2	-48.443
443.3	-48.525
443.4	-48.657
443.5	-48.773
443.6	-48.877
443.7	-48.976
443.8	-49.075
443.9	-49.173
444	-49.274
444.1	-49.375
444.2	-49.478
444.3	-49.6
444.4	-49.736
444.5	-49.87
444.6	-50.001
444.7	-50.126
444.8	-50.249
444.9	-50.374
445	-50.495
445.1	-50.614
445.2	-50.738
445.3	-50.87
445.4	-51.007
445.5	-51.145
445.6	-51.283
445.7	-51.422
445.8	-51.558
445.9	-51.695
446	-51.832
446.1	-51.96
446.2	-52.08
446.3	-52.198
446.4	-52.315
446.5	-52.434
446.6	-52.56
446.7	-52.691
446.8	-52.816
446.9	-52.935
447	-53.044
447.1	-53.141
447.2	-53.243
447.3	-53.353
447.4	-53.466
447.5	-53.572
447.6	-53.67
447.7	-53.763
447.8	-53.854
447.9	-53.947
448	-54.038
448.1	-54.119
448.2	-54.187
448.3	-54.258
448.4	-54.332
448.5	-54.392
448.6	-54.45
448.7	-54.514
448.8	-54.571
448.9	-54.62
449	-54.674
449.1	-54.727
449.2	-54.766
449.3	-54.788
449.4	-54.81
449.5	-54.842
449.6	-54.871
449.7	-54.889
449.8	-54.897
449.9	-54.894
450	-54.885
450.1	-54.881
450.2	-54.88
450.3	-54.868
450.4	-54.844
450.5	-54.819
450.6	-54.788
450.7	-54.748
450.8	-54.699
450.9	-54.638
451	-54.572
451.1	-54.504
451.2	-54.429
451.3	-54.308
451.4	-54.149
451.5	-53.997
451.6	-53.851
451.7	-53.71
451.8	-53.568
451.9	-53.423
452	-53.276
452.1	-53.123
452.2	-52.964
452.3	-52.736
452.4	-52.451
452.5	-52.186
452.6	-51.929
452.7	-51.679
452.8	-51.433
452.9	-51.181
453	-50.926
453.1	-50.669
453.2	-50.404
453.3	-50.066
453.4	-49.677
453.5	-49.308
453.6	-48.953
453.7	-48.609
453.8	-48.271
453.9	-47.934
454	-47.597
454.1	-47.257
454.2	-46.913
454.3	-46.507
454.4	-46.048
454.5	-45.591
454.6	-45.127
454.7	-44.651
454.8	-44.161
454.9	-43.648
455	-43.095
455.1	-42.489
455.2	-41.808
455.3	-41.053
455.4	-40.211
455.5	-39.248
455.6	-38.124
455.7	-36.802
455.8	-35.245
455.9	-33.418
456	-31.285
456.1	-28.791
456.2	-25.9
456.3	-22.63
456.4	-18.907
456.5	-14.615
456.6	-9.666
456.7	-3.9286
456.8	2.3745
456.9	8.2238
457	11.976
457.1	13.073
457.2	12.545
457.3	11.192
457.4	9.5434
457.5	7.939
457.6	6.4508
457.7	5.0971
457.8	3.8418
457.9	2.6232
458	1.3449
458.1	-0.013876
458.2	-1.5477
458.3	-3.3062
458.4	-5.313
458.5	-7.5536
458.6	-10.051
458.7	-12.776
458.8	-15.639
458.9	-18.534
459	-21.328
459.1	-23.91
459.2	-26.231
459.3	-28.303
459.4	-30.168
459.5	-31.879
459.6	-33.501
459.7	-35.083
459.8	-36.649
459.9	-38.216
460	-39.77
460.1	-41.285
460.2	-42.729
460.3	-44.082
460.4	-45.337
460.5	-46.499
460.6	-47.578
460.7	-48.591
460.8	-49.544
460.9	-50.443
461	-51.294
461.1	-52.102
461.2	-52.867
461.3	-53.593
461.4	-54.28
461.5	-54.926
461.6	-55.533
461.7	-56.1
461.8	-56.633
461.9	-57.135
462	-57.607
462.1	-58.05
462.2	-58.463
462.3	-58.848
462.4	-59.21
462.5	-59.552
462.6	-59.873
462.7	-60.177
462.8	-60.462
462.9	-60.721
463	-60.955
463.1	-61.164
463.2	-61.354
463.3	-61.53
463.4	-61.699
463.5	-61.869
463.6	-62.029
463.7	-62.172
463.8	-62.299
463.9	-62.408
464	-62.504
464.1	-62.598
464.2	-62.691
464.3	-62.779
464.4	-62.859
464.5	-62.933
464.6	-62.996
464.7	-63.044
464.8	-63.086
464.9	-63.139
465	-63.189
465.1	-63.217
465.2	-63.246
465.3	-63.276
465.4	-63.289
465.5	-63.306
465.6	-63.33
465.7	-63.333
465.8	-63.328
465.9	-63.338
466	-63.349
466.1	-63.347
466.2	-63.334
466.3	-63.313
466.4	-63.291
466.5	-63.274
466.6	-63.257
466.7	-63.236
466.8	-63.204
466.9	-63.164
467	-63.118
467.1	-63.068
467.2	-63.017
467.3	-62.955
467.4	-62.884
467.5	-62.816
467.6	-62.747
467.7	-62.68
467.8	-62.609
467.9	-62.531
468	-62.448
468.1	-62.355
468.2	-62.255
468.3	-62.098
468.4	-61.889
468.5	-61.684
468.6	-61.484
468.7	-61.286
468.8	-61.087
468.9	-60.886
469	-60.683
469.1	-60.485
469.2	-60.284
469.3	-59.998
469.4	-59.64
469.5	-59.295
469.6	-58.959
469.7	-58.63
469.8	-58.31
469.9	-57.992
470	-57.682
470.1	-57.378
470.2	-57.078
470.3	-56.7
470.4	-56.251
470.5	-55.827
470.6	-55.421
470.7	-55.029
470.8	-54.649
470.9	-54.274
471	-53.908
471.1	-53.545
471.2	-53.179
471.3	-52.765
471.4	-52.323
471.5	-51.91
471.6	-51.521
471.7	-51.152
471.8	-50.796
471.9	-50.441
472	-50.087
472.1	-49.738
472.2	-49.404
472.3	-49.12
472.4	-48.871
472.5	-48.614
472.6	-48.345
472.7	-48.068
472.8	-47.793
472.9	-47.528
473	-47.269
473.1	-47.012
473.2	-46.746
473.3	-46.557
473.4	-46.44
473.5	-46.293
473.6	-46.108
473.7	-45.907
473.8	-45.701
473.9	-45.473
474	-45.223
474.1	-44.964
474.2	-44.698
474.3	-44.519
474.4	-44.383
474.5	-44.174
474.6	-43.915
474.7	-43.619
474.8	-43.293
474.9	-42.933
475	-42.53
475.1	-42.078
475.2	-41.567
475.3	-41.023
475.4	-40.425
475.5	-39.713
475.6	-38.878
475.7	-37.903
475.8	-36.767
475.9	-35.439
476	-33.897
476.1	-32.108
476.2	-30.049
476.3	-27.697
476.4	-25.034
476.5	-22.026
476.6	-18.628
476.7	-14.801
476.8	-10.469
476.9	-5.5472
477	-0.11464
477.1	5.3549
477.2	9.5097
477.3	11.266
477.4	11.159
477.5	10.09
477.6	8.6586
477.7	7.2193
477.8	5.862
477.9	4.6053
478	3.3962
478.1	2.1737
478.2	0.88714
478.3	-0.51685
478.4	-2.0847
478.5	-3.8537
478.6	-5.8584
478.7	-8.1087
478.8	-10.601
478.9	-13.29
479	-16.1
479.1	-18.913
479.2	-21.605
479.3	-24.067
479.4	-26.264
479.5	-28.201
479.6	-29.938
479.7	-31.541
479.8	-33.065
479.9	-34.556
480	-36.035
480.1	-37.52
480.2	-39.006
480.3	-40.489
480.4	-41.945
480.5	-43.339
480.6	-44.648
480.7	-45.861
480.8	-46.989
480.9	-48.047
481	-49.048
481.1	-49.997
481.2	-50.899
481.3	-51.763
481.4	-52.59
481.5	-53.376
481.6	-54.115
481.7	-54.809
481.8	-55.475
481.9	-56.107
482	-56.698
482.1	-57.267
482.2	-57.805
482.3	-58.306
482.4	-58.788
482.5	-59.251
482.6	-59.683
482.7	-60.081
482.8	-60.454
482.9	-60.812
483	-61.162
483.1	-61.495
483.2	-61.807
483.3	-62.104
483.4	-62.386
483.5	-62.649
483.6	-62.898
483.7	-63.137
483.8	-63.372
483.9	-63.604
484	-63.826
484.1	-64.037
484.2	-64.24
484.3	-64.445
484.4	-64.649
484.5	-64.841
484.6	-65.027
484.7	-65.203
484.8	-65.369
484.9	-65.531
485	-65.687
485.1	-65.834
485.2	-65.976
485.3	-66.137
485.4	-66.311
485.5	-66.475
485.6	-66.632
485.7	-66.785
485.8	-66.933
485.9	-67.08
486	-67.227
486.1	-67.371
486.2	-67.511
486.3	-67.672
486.4	-67.851
486.5	-68.023
486.6	-68.193
486.7	-68.367
486.8	-68.54
486.9	-68.712
487	-68.884
487.1	-69.058
487.2	-69.231
487.3	-69.42
487.4	-69.624
487.5	-69.823
487.6	-70.01
487.7	-70.188
487.8	-70.36
487.9	-70.531
488	-70.71
488.1	-70.896
488.2	-71.086
488.3	-71.279
488.4	-71.472
488.5	-71.657
488.6	-71.832
488.7	-71.997
488.8	-72.17
488.9	-72.361
489	-72.553
489.1	-72.739
489.2	-72.912
489.3	-73.057
489.4	-73.182
489.5	-73.315
489.6	-73.459
489.7	-73.61
489.8	-73.756
489.9	-73.886
490	-74.018
490.1	-74.158
490.2	-74.286
490.3	-74.39
490.4	-74.476
490.5	-74.551
490.6	-74.623
490.7	-74.707
490.8	-74.791
490.9	-74.861
491	-74.925
491.1	-75
491.2	-75.083
491.3	-75.145
491.4	-75.18
491.5	-75.207
491.6	-75.223
491.7	-75.241
491.8	-75.266
491.9	-75.297
492	-75.335
492.1	-75.38
492.2	-75.422
492.3	-75.44
492.4	-75.439
492.5	-75.435
492.6	-75.429
492.7	-75.42
492.8	-75.412
492.9	-75.403
493	-75.389
493.1	-75.377
493.2	-75.366
493.3	-75.344
493.4	-75.316
493.5	-75.295
493.6	-75.277
493.7	-75.26
493.8	-75.244
493.9	-75.23
494	-75.217
494.1	-75.203
494.2	-75.191
494.3	-75.177
494.4	-75.154
494.5	-75.129
494.6	-75.106
494.7	-75.08
494.8	-75.055
494.9	-75.028
495	-74.998
495.1	-74.964
495.2	-74.927
495.3	-74.886
495.4	-74.843
495.5	-74.798
495.6	-74.756
495.7	-74.719
495.8	-74.684
495.9	-74.656
496	-74.634
496.1	-74.612
496.2	-74.589
496.3	-74.555
496.4	-74.509
496.5	-74.457
496.6	-74.406
496.7	-74.364
496.8	-74.335
496.9	-74.31
497	-74.278
497.1	-74.236
497.2	-74.186
497.3	-74.134
497.4	-74.088
497.5	-74.05
497.6	-74.013
497.7	-73.976
497.8	-73.938
497.9	-73.899
498	-73.859
498.1	-73.811
498.2	-73.753
498.3	-73.694
498.4	-73.64
498.5	-73.577
498.6	-73.513
498.7	-73.457
498.8	-73.393
498.9	-73.329
499	-73.273
499.1	-73.215
499.2	-73.146
499.3	-73.062
499.4	-72.981
499.5	-72.908
499.6	-72.833
499.7	-72.748
499.8	-72.654
499.9	-72.556
500	-72.46
500.1	-72.372
500.2	-72.291
500.3	-72.2
500.4	-72.095
500.5	-71.986
500.6	-71.873
500.7	-71.755
500.8	-71.633
500.9	-71.502
501	-71.37
501.1	-71.239
501.2	-71.107
501.3	-70.926
501.4	-70.697
501.5	-70.473
501.6	-70.256
501.7	-70.046
501.8	-69.835
501.9	-69.624
502	-69.415
502.1	-69.203
502.2	-68.993
502.3	-68.701
502.4	-68.331
502.5	-67.97
502.6	-67.615
502.7	-67.267
502.8	-66.923
502.9	-66.582
503	-66.245
503.1	-65.916
503.2	-65.588
503.3	-65.174
503.4	-64.681
503.5	-64.198
503.6	-63.725
503.7	-63.261
503.8	-62.799
503.9	-62.343
504	-61.898
504.1	-61.465
504.2	-61.045
504.3	-60.582
504.4	-60.081
504.5	-59.6
504.6	-59.13
504.7	-58.671
504.8	-58.218
504.9	-57.767
505	-57.326
505.1	-56.903
505.2	-56.499
505.3	-56.135
505.4	-55.808
505.5	-55.477
505.6	-55.141
505.7	-54.814
505.8	-54.502
505.9	-54.203
506	-53.915
506.1	-53.639
506.2	-53.368
506.3	-53.195
506.4	-53.103
506.5	-52.99
506.6	-52.874
506.7	-52.763
506.8	-52.645
506.9	-52.526
507	-52.416
507.1	-52.306
507.2	-52.192
507.3	-52.199
507.4	-52.307
507.5	-52.383
507.6	-52.435
507.7	-52.475
507.8	-52.519
507.9	-52.57
508	-52.615
508.1	-52.656
508.2	-52.696
508.3	-52.783
508.4	-52.908
508.5	-53.02
508.6	-53.131
508.7	-53.242
508.8	-53.356
508.9	-53.468
509	-53.58
509.1	-53.694
509.2	-53.808
509.3	-53.931
509.4	-54.057
509.5	-54.178
509.6	-54.299
509.7	-54.422
509.8	-54.541
509.9	-54.66
510	-54.781
510.1	-54.903
510.2	-55.026
510.3	-55.159
510.4	-55.3
510.5	-55.439
510.6	-55.575
510.7	-55.711
510.8	-55.847
510.9	-55.982
511	-56.115
511.1	-56.248
511.2	-56.378
511.3	-56.509
511.4	-56.642
511.5	-56.774
511.6	-56.904
511.7	-57.031
511.8	-57.158
511.9	-57.284
512	-57.412
512.1	-57.542
512.2	-57.674
512.3	-57.81
512.4	-57.95
512.5	-58.092
512.6	-58.232
512.7	-58.37
512.8	-58.502
512.9	-58.622
513	-58.738
513.1	-58.852
513.2	-58.975
513.3	-59.109
513.4	-59.249
513.5	-59.391
513.6	-59.524
513.7	-59.642
513.8	-59.754
513.9	-59.874
514	-60.004
514.1	-60.138
514.2	-60.272
514.3	-60.408
514.4	-60.543
514.5	-60.676
514.6	-60.807
514.7	-60.936
514.8	-61.061
514.9	-61.177
515	-61.3
515.1	-61.433
515.2	-61.556
515.3	-61.688
515.4	-61.834
515.5	-61.965
515.6	-62.093
515.7	-62.234
515.8	-62.378
515.9	-62.51
516	-62.632
516.1	-62.765
516.2	-62.907
516.3	-63.057
516.4	-63.213
516.5	-63.363
516.6	-63.505
516.7	-63.642
516.8	-63.778
516.9	-63.921
517	-64.071
517.1	-64.227
517.2	-64.386
517.3	-64.557
517.4	-64.738
517.5	-64.913
517.6	-65.083
517.7	-65.25
517.8	-65.414
517.9	-65.578
518	-65.739
518.1	-65.893
518.2	-66.046
518.3	-66.218
518.4	-66.405
518.5	-66.589
518.6	-66.772
518.7	-66.954
518.8	-67.133
518.9	-67.306
519	-67.479
519.1	-67.656
519.2	-67.829
519.3	-68.017
519.4	-68.223
519.5	-68.422
519.6	-68.616
519.7	-68.81
519.8	-69
519.9	-69.186
520	-69.371
520.1	-69.555
520.2	-69.74
520.3	-69.938
520.4	-70.15
520.5	-70.366
520.6	-70.579
520.7	-70.789
520.8	-70.996
520.9	-71.195
521	-71.382
521.1	-71.559
521.2	-71.729
521.3	-71.894
521.4	-72.063
521.5	-72.239
521.6	-72.417
521.7	-72.593
521.8	-72.761
521.9	-72.918
522	-73.065
522.1	-73.218
522.2	-73.38
522.3	-73.526
522.4	-73.647
522.5	-73.755
522.6	-73.856
522.7	-73.955
522.8	-74.059
522.9	-74.167
523	-74.28
523.1	-74.397
523.2	-74.505
523.3	-74.578
523.4	-74.635
523.5	-74.698
523.6	-74.752
523.7	-74.812
523.8	-74.876
523.9	-74.928
524	-74.984
524.1	-75.055
524.2	-75.121
524.3	-75.15
524.4	-75.157
524.5	-75.178
524.6	-75.206
524.7	-75.233
524.8	-75.258
524.9	-75.28
525	-75.294
525.1	-75.308
525.2	-75.329
525.3	-75.344
525.4	-75.349
525.5	-75.359
525.6	-75.371
525.7	-75.38
525.8	-75.387
525.9	-75.391
526	-75.389
526.1	-75.383
526.2	-75.379
526.3	-75.363
526.4	-75.337
526.5	-75.316
526.6	-75.296
526.7	-75.277
526.8	-75.261
526.9	-75.245
527	-75.235
527.1	-75.227
527.2	-75.222
527.3	-75.214
527.4	-75.202
527.5	-75.188
527.6	-75.174
527.7	-75.163
527.8	-75.154
527.9	-75.145
528	-75.136
528.1	-75.124
528.2	-75.112
528.3	-75.088
528.4	-75.058
528.5	-75.027
528.6	-74.995
528.7	-74.965
528.8	-74.934
528.9	-74.904
529	-74.882
529.1	-74.864
529.2	-74.848
529.3	-74.831
529.4	-74.814
529.5	-74.802
529.6	-74.789
529.7	-74.764
529.8	-74.728
529.9	-74.688
530	-74.653
530.1	-74.628
530.2	-74.609
530.3	-74.59
530.4	-74.566
530.5	-74.532
530.6	-74.489
530.7	-74.448
530.8	-74.414
530.9	-74.387
531	-74.365
531.1	-74.338
531.2	-74.308
531.3	-74.275
531.4	-74.228
531.5	-74.172
531.6	-74.126
531.7	-74.091
531.8	-74.044
531.9	-74
532	-73.96
532.1	-73.908
532.2	-73.861
532.3	-73.814
532.4	-73.754
532.5	-73.679
532.6	-73.605
532.7	-73.546
532.8	-73.491
532.9	-73.43
533	-73.359
533.1	-73.28
533.2	-73.199
533.3	-73.118
533.4	-73.038
533.5	-72.96
533.6	-72.882
533.7	-72.8
533.8	-72.713
533.9	-72.617
534	-72.514
534.1	-72.408
534.2	-72.295
534.3	-72.159
534.4	-71.998
534.5	-71.833
534.6	-71.671
534.7	-71.516
534.8	-71.367
534.9	-71.222
535	-71.077
535.1	-70.929
535.2	-70.777
535.3	-70.552
535.4	-70.256
535.5	-69.965
535.6	-69.68
535.7	-69.399
535.8	-69.118
535.9	-68.837
536	-68.558
536.1	-68.282
536.2	-68.01
536.3	-67.651
536.4	-67.205
536.5	-66.766
536.6	-66.335
536.7	-65.906
536.8	-65.484
536.9	-65.072
537	-64.661
537.1	-64.25
537.2	-63.842
537.3	-63.35
537.4	-62.793
537.5	-62.261
537.6	-61.748
537.7	-61.251
537.8	-60.768
537.9	-60.296
538	-59.831
538.1	-59.366
538.2	-58.902
538.3	-58.433
538.4	-57.968
538.5	-57.522
538.6	-57.092
538.7	-56.672
538.8	-56.252
538.9	-55.833
539	-55.432
539.1	-55.051
539.2	-54.684
539.3	-54.397
539.4	-54.182
539.5	-53.964
539.6	-53.742
539.7	-53.516
539.8	-53.281
539.9	-53.05
540	-52.835
540.1	-52.62
540.2	-52.405
540.3	-52.326
540.4	-52.357
540.5	-52.345
540.6	-52.319
540.7	-52.294
540.8	-52.262
540.9	-52.217
541	-52.168
541.1	-52.134
541.2	-52.111
541.3	-52.172
541.4	-52.299
541.5	-52.4
541.6	-52.48
541.7	-52.552
541.8	-52.622
541.9	-52.694
542	-52.768
542.1	-52.846
542.2	-52.928
542.3	-53.031
542.4	-53.145
542.5	-53.252
542.6	-53.356
542.7	-53.456
542.8	-53.552
542.9	-53.65
543	-53.75
543.1	-53.85
543.2	-53.952
543.3	-54.063
543.4	-54.181
543.5	-54.297
543.6	-54.415
543.7	-54.538
543.8	-54.66
543.9	-54.783
544	-54.906
544.1	-55.024
544.2	-55.143
544.3	-55.267
544.4	-55.395
544.5	-55.524
544.6	-55.653
544.7	-55.776
544.8	-55.894
544.9	-56.011
545	-56.127
545.1	-56.242
545.2	-56.356
545.3	-56.472
545.4	-56.593
545.5	-56.712
545.6	-56.831
545.7	-56.956
545.8	-57.086
545.9	-57.216
546	-57.35
546.1	-57.481
546.2	-57.606
546.3	-57.732
546.4	-57.852
546.5	-57.969
546.6	-58.087
546.7	-58.213
546.8	-58.346
546.9	-58.483
547	-58.617
547.1	-58.742
547.2	-58.859
547.3	-58.981
547.4	-59.117
547.5	-59.258
547.6	-59.401
547.7	-59.547
547.8	-59.69
547.9	-59.833
548	-59.973
548.1	-60.101
548.2	-60.227
548.3	-60.375
548.4	-60.528
548.5	-60.669
548.6	-60.818
548.7	-60.971
548.8	-61.113
548.9	-61.263
549	-61.42
549.1	-61.562
549.2	-61.699
549.3	-61.858
549.4	-62.037
549.5	-62.212
549.6	-62.377
549.7	-62.529
549.8	-62.678
549.9	-62.835
550	-63.004
550.1	-63.175
550.2	-63.345
550.3	-63.528
550.4	-63.718
550.5	-63.898
550.6	-64.071
550.7	-64.243
550.8	-64.416
550.9	-64.584
551	-64.756
551.1	-64.933
551.2	-65.111
551.3	-65.31
551.4	-65.527
551.5	-65.74
551.6	-65.949
551.7	-66.156
551.8	-66.36
551.9	-66.559
552	-66.752
552.1	-66.948
552.2	-67.146
552.3	-67.352
552.4	-67.572
552.5	-67.789
552.6	-68
552.7	-68.208
552.8	-68.413
552.9	-68.618
553	-68.823
553.1	-69.031
553.2	-69.238
553.3	-69.445
553.4	-69.651
553.5	-69.857
553.6	-70.06
553.7	-70.258
553.8	-70.453
553.9	-70.642
554	-70.821
554.1	-70.992
554.2	-71.16
554.3	-71.319
554.4	-71.471
554.5	-71.63
554.6	-71.793
554.7	-71.956
554.8	-72.117
554.9	-72.275
555	-72.422
555.1	-72.556
555.2	-72.69
555.3	-72.81
555.4	-72.914
555.5	-73.025
555.6	-73.134
555.7	-73.227
555.8	-73.314
555.9	-73.407
556	-73.505
556.1	-73.606
556.2	-73.703
556.3	-73.768
556.4	-73.815
556.5	-73.879
556.6	-73.939
556.7	-73.988
556.8	-74.046
556.9	-74.109
557	-74.158
557.1	-74.218
557.2	-74.286
557.3	-74.32
557.4	-74.337
557.5	-74.372
557.6	-74.41
557.7	-74.436
557.8	-74.456
557.9	-74.474
558	-74.5
558.1	-74.539
558.2	-74.583
558.3	-74.612
558.4	-74.626
558.5	-74.633
558.6	-74.635
558.7	-74.636
558.8	-74.641
558.9	-74.656
559	-74.675
559.1	-74.697
559.2	-74.725
559.3	-74.747
559.4	-74.761
559.5	-74.775
559.6	-74.789
559.7	-74.802
559.8	-74.815
559.9	-74.825
560	-74.833
560.1	-74.84
560.2	-74.845
560.3	-74.848
560.4	-74.849
560.5	-74.848
560.6	-74.846
560.7	-74.845
560.8	-74.841
560.9	-74.838
561	-74.838
561.1	-74.84
561.2	-74.843
561.3	-74.844
561.4	-74.847
561.5	-74.851
561.6	-74.856
561.7	-74.864
561.8	-74.876
561.9	-74.888
562	-74.905
562.1	-74.925
562.2	-74.949
562.3	-74.977
562.4	-75.003
562.5	-75.028
562.6	-75.049
562.7	-75.061
562.8	-75.067
562.9	-75.073
563	-75.084
563.1	-75.098
563.2	-75.121
563.3	-75.152
563.4	-75.184
563.5	-75.208
563.6	-75.222
563.7	-75.234
563.8	-75.25
563.9	-75.277
564	-75.313
564.1	-75.349
564.2	-75.376
564.3	-75.399
564.4	-75.421
564.5	-75.443
564.6	-75.472
564.7	-75.511
564.8	-75.551
564.9	-75.58
565	-75.608
565.1	-75.645
565.2	-75.68
565.3	-75.715
565.4	-75.758
565.5	-75.803
565.6	-75.842
565.7	-75.887
565.8	-75.94
565.9	-75.989
566	-76.028
566.1	-76.06
566.2	-76.101
566.3	-76.157
566.4	-76.225
566.5	-76.289
566.6	-76.345
566.7	-76.393
566.8	-76.438
566.9	-76.479
567	-76.524
567.1	-76.576
567.2	-76.635
567.3	-76.707
567.4	-76.791
567.5	-76.874
567.6	-76.957
567.7	-77.04
567.8	-77.119
567.9	-77.195
568	-77.267
568.1	-77.333
568.2	-77.4
568.3	-77.482
568.4	-77.575
568.5	-77.668
568.6	-77.756
568.7	-77.838
568.8	-77.92
568.9	-78.001
569	-78.083
569.1	-78.166
569.2	-78.247
569.3	-78.347
569.4	-78.464
569.5	-78.578
569.6	-78.693
569.7	-78.814
569.8	-78.934
569.9	-79.052
570	-79.17
570.1	-79.285
570.2	-79.405
570.3	-79.551
570.4	-79.722
570.5	-79.893
570.6	-80.058
570.7	-80.216
570.8	-80.363
570.9	-80.5
571	-80.63
571.1	-80.761
571.2	-80.895
571.3	-81.053
571.4	-81.23
571.5	-81.408
571.6	-81.583
571.7	-81.749
571.8	-81.904
571.9	-82.054
572	-82.207
572.1	-82.369
572.2	-82.533
572.3	-82.69
572.4	-82.832
572.5	-82.964
572.6	-83.095
572.7	-83.224
572.8	-83.353
572.9	-83.481
573	-83.61
573.1	-83.75
573.2	-83.891
573.3	-83.992
573.4	-84.069
573.5	-84.162
573.6	-84.245
573.7	-84.322
573.8	-84.407
573.9	-84.491
574	-84.566
574.1	-84.648
574.2	-84.737
574.3	-84.788
574.4	-84.796
574.5	-84.801
574.6	-84.816
574.7	-84.843
574.8	-84.872
574.9	-84.896
575	-84.916
575.1	-84.934
575.2	-84.945
575.3	-84.93
575.4	-84.894
575.5	-84.862
575.6	-84.834
575.7	-84.814
575.8	-84.8
575.9	-84.786
576	-84.772
576.1	-84.761
576.2	-84.745
576.3	-84.709
576.4	-84.655
576.5	-84.603
576.6	-84.55
576.7	-84.497
576.8	-84.44
576.9	-84.377
577	-84.317
577.1	-84.257
577.2	-84.197
577.3	-84.127
577.4	-84.048
577.5	-83.971
577.6	-83.895
577.7	-83.821
577.8	-83.748
577.9	-83.678
578	-83.609
578.1	-83.535
578.2	-83.461
578.3	-83.384
578.4	-83.306
578.5	-83.234
578.6	-83.166
578.7	-83.099
578.8	-83.03
578.9	-82.964
579	-82.902
579.1	-82.837
579.2	-82.769
579.3	-82.695
579.4	-82.607
579.5	-82.513
579.6	-82.418
579.7	-82.332
579.8	-82.254
579.9	-82.181
580	-82.11
580.1	-82.034
580.2	-81.951
580.3	-81.849
580.4	-81.741
580.5	-81.648
580.6	-81.563
580.7	-81.481
580.8	-81.39
580.9	-81.288
581	-81.184
581.1	-81.077
581.2	-80.974
581.3	-80.871
581.4	-80.768
581.5	-80.662
581.6	-80.544
581.7	-80.428
581.8	-80.323
581.9	-80.21
582	-80.093
582.1	-79.988
582.2	-79.88
582.3	-79.719
582.4	-79.526
582.5	-79.352
582.6	-79.175
582.7	-78.987
582.8	-78.797
582.9	-78.613
583	-78.438
583.1	-78.269
583.2	-78.098
583.3	-77.86
583.4	-77.557
583.5	-77.251
583.6	-76.945
583.7	-76.644
583.8	-76.353
583.9	-76.073
584	-75.799
584.1	-75.529
584.2	-75.261
584.3	-74.926
584.4	-74.526
584.5	-74.13
584.6	-73.735
584.7	-73.34
584.8	-72.951
584.9	-72.569
585	-72.188
585.1	-71.808
585.2	-71.43
585.3	-70.997
585.4	-70.514
585.5	-70.039
585.6	-69.572
585.7	-69.11
585.8	-68.657
585.9	-68.21
586	-67.771
586.1	-67.341
586.2	-66.922
586.3	-66.496
586.4	-66.065
586.5	-65.645
586.6	-65.235
586.7	-64.832
586.8	-64.444
586.9	-64.068
587	-63.698
587.1	-63.339
587.2	-62.988
587.3	-62.686
587.4	-62.432
587.5	-62.176
587.6	-61.916
587.7	-61.66
587.8	-61.407
587.9	-61.166
588	-60.939
588.1	-60.721
588.2	-60.515
588.3	-60.394
588.4	-60.343
588.5	-60.275
588.6	-60.205
588.7	-60.14
588.8	-60.083
588.9	-60.035
589	-59.983
589.1	-59.915
589.2	-59.845
589.3	-59.866
589.4	-59.968
589.5	-60.056
589.6	-60.131
589.7	-60.2
589.8	-60.272
589.9	-60.349
590	-60.418
590.1	-60.488
590.2	-60.563
590.3	-60.655
590.4	-60.782
590.5	-60.916
590.6	-61.034
590.7	-61.141
590.8	-61.257
590.9	-61.378
591	-61.49
591.1	-61.59
591.2	-61.687
591.3	-61.798
591.4	-61.925
591.5	-62.051
591.6	-62.168
591.7	-62.276
591.8	-62.379
591.9	-62.474
592	-62.568
592.1	-62.665
592.2	-62.77
592.3	-62.882
592.4	-62.997
592.5	-63.111
592.6	-63.223
592.7	-63.334
592.8	-63.442
592.9	-63.543
593	-63.639
593.1	-63.73
593.2	-63.816
593.3	-63.9
593.4	-63.983
593.5	-64.061
593.6	-64.137
593.7	-64.21
593.8	-64.279
593.9	-64.347
594	-64.413
594.1	-64.476
594.2	-64.54
594.3	-64.603
594.4	-64.661
594.5	-64.714
594.6	-64.765
594.7	-64.817
594.8	-64.868
594.9	-64.915
595	-64.961
595.1	-65.006
595.2	-65.048
595.3	-65.088
595.4	-65.125
595.5	-65.162
595.6	-65.199
595.7	-65.236
595.8	-65.268
595.9	-65.296
596	-65.318
596.1	-65.324
596.2	-65.321
596.3	-65.314
596.4	-65.303
596.5	-65.298
596.6	-65.296
596.7	-65.295
596.8	-65.29
596.9	-65.271
597	-65.24
597.1	-65.204
597.2	-65.172
597.3	-65.134
597.4	-65.083
597.5	-65.027
597.6	-64.961
597.7	-64.886
597.8	-64.806
597.9	-64.732
598	-64.66
598.1	-64.586
598.2	-64.502
598.3	-64.351
598.4	-64.157
598.5	-63.972
598.6	-63.78
598.7	-63.594
598.8	-63.415
598.9	-63.223
599	-63.031
599.1	-62.853
599.2	-62.668
599.3	-62.396
599.4	-62.051
599.5	-61.727
599.6	-61.417
599.7	-61.11
599.8	-60.803
599.9	-60.491
600	-60.171
600.1	-59.849
600.2	-59.529
600.3	-59.14
600.4	-58.691
600.5	-58.255
600.6	-57.825
600.7	-57.4
600.8	-56.976
600.9	-56.55
601	-56.119
601.1	-55.686
601.2	-55.249
601.3	-54.758
601.4	-54.221
601.5	-53.689
601.6	-53.153
601.7	-52.612
601.8	-52.065
601.9	-51.507
602	-50.931
602.1	-50.339
602.2	-49.727
602.3	-49.115
602.4	-48.489
602.5	-47.818
602.6	-47.102
602.7	-46.332
602.8	-45.497
602.9	-44.592
603	-43.593
603.1	-42.473
603.2	-41.19
603.3	-39.767
603.4	-38.121
603.5	-36.091
603.6	-33.598
603.7	-30.543
603.8	-26.829
603.9	-22.34
604	-16.943
604.1	-10.456
604.2	-2.7064
604.3	6.0178
604.4	13.796
604.5	18.481
604.6	20.113
604.7	19.79
604.8	18.465
604.9	16.624
605	14.406
605.1	11.991
605.2	9.5408
605.3	7.2595
605.4	5.2031
605.5	3.338
605.6	1.5095
605.7	-0.42479
605.8	-2.5239
605.9	-4.8954
606	-7.555
606.1	-10.519
606.2	-13.731
606.3	-17.095
606.4	-20.465
606.5	-23.671
606.6	-26.626
606.7	-29.285
606.8	-31.703
606.9	-33.956
607	-36.103
607.1	-38.166
607.2	-40.125
607.3	-41.948
607.4	-43.602
607.5	-45.066
607.6	-46.377
607.7	-47.575
607.8	-48.685
607.9	-49.731
608	-50.712
608.1	-51.634
608.2	-52.507
608.3	-53.336
608.4	-54.118
608.5	-54.855
608.6	-55.56
608.7	-56.233
608.8	-56.868
608.9	-57.463
609	-58.022
609.1	-58.547
609.2	-59.038
609.3	-59.499
609.4	-59.932
609.5	-60.333
609.6	-60.71
609.7	-61.064
609.8	-61.391
609.9	-61.695
610	-61.981
610.1	-62.249
610.2	-62.5
610.3	-62.732
610.4	-62.948
610.5	-63.148
610.6	-63.331
610.7	-63.503
610.8	-63.662
610.9	-63.812
611	-63.949
611.1	-64.074
611.2	-64.19
611.3	-64.293
611.4	-64.386
611.5	-64.473
611.6	-64.552
611.7	-64.623
611.8	-64.692
611.9	-64.76
612	-64.826
612.1	-64.887
612.2	-64.947
612.3	-65.001
612.4	-65.046
612.5	-65.089
612.6	-65.125
612.7	-65.146
612.8	-65.159
612.9	-65.171
613	-65.184
613.1	-65.203
613.2	-65.226
613.3	-65.247
613.4	-65.26
613.5	-65.262
613.6	-65.253
613.7	-65.241
613.8	-65.235
613.9	-65.238
614	-65.244
614.1	-65.238
614.2	-65.218
614.3	-65.185
614.4	-65.145
614.5	-65.106
614.6	-65.07
614.7	-65.04
614.8	-65.015
614.9	-64.98
615	-64.932
615.1	-64.887
615.2	-64.847
615.3	-64.784
615.4	-64.716
615.5	-64.657
615.6	-64.585
615.7	-64.502
615.8	-64.428
615.9	-64.358
616	-64.278
616.1	-64.186
616.2	-64.085
616.3	-63.956
616.4	-63.801
616.5	-63.645
616.6	-63.486
616.7	-63.32
616.8	-63.15
616.9	-62.975
617	-62.793
617.1	-62.608
617.2	-62.428
617.3	-62.172
617.4	-61.841
617.5	-61.523
617.6	-61.213
617.7	-60.904
617.8	-60.599
617.9	-60.301
618	-60.003
618.1	-59.702
618.2	-59.402
618.3	-59.006
618.4	-58.522
618.5	-58.057
618.6	-57.608
618.7	-57.175
618.8	-56.75
618.9	-56.329
619	-55.915
619.1	-55.51
619.2	-55.112
619.3	-54.644
619.4	-54.115
619.5	-53.608
619.6	-53.121
619.7	-52.65
619.8	-52.192
619.9	-51.746
620	-51.312
620.1	-50.892
620.2	-50.481
620.3	-50.076
620.4	-49.678
620.5	-49.275
620.6	-48.86
620.7	-48.436
620.8	-48.011
620.9	-47.588
621	-47.161
621.1	-46.727
621.2	-46.276
621.3	-45.888
621.4	-45.536
621.5	-45.115
621.6	-44.638
621.7	-44.116
621.8	-43.534
621.9	-42.878
622	-42.122
622.1	-41.251
622.2	-40.255
622.3	-39.22
622.4	-38.062
622.5	-36.592
622.6	-34.791
622.7	-32.622
622.8	-30.042
622.9	-26.997
623	-23.434
623.1	-19.295
623.2	-14.474
623.3	-8.8846
623.4	-2.4348
623.5	4.722
623.6	10.975
623.7	14.456
623.8	15.311
623.9	14.569
624	13.055
624.1	11.208
624.2	9.2459
624.3	7.3967
624.4	5.7323
624.5	4.2363
624.6	2.8027
624.7	1.3433
624.8	-0.21664
624.9	-1.9451
625	-3.8942
625.1	-6.1035
625.2	-8.5866
625.3	-11.339
625.4	-14.296
625.5	-17.352
625.6	-20.379
625.7	-23.239
625.8	-25.853
625.9	-28.188
626	-30.292
626.1	-32.228
626.2	-34.059
626.3	-35.839
626.4	-37.588
626.5	-39.308
626.6	-40.968
626.7	-42.536
626.8	-43.989
626.9	-45.321
627	-46.54
627.1	-47.667
627.2	-48.723
627.3	-49.723
627.4	-50.67
627.5	-51.567
627.6	-52.422
627.7	-53.233
627.8	-54.004
627.9	-54.74
628	-55.441
628.1	-56.106
628.2	-56.734
628.3	-57.337
628.4	-57.907
628.5	-58.445
628.6	-58.956
628.7	-59.437
628.8	-59.891
628.9	-60.316
629	-60.716
629.1	-61.091
629.2	-61.443
629.3	-61.782
629.4	-62.112
629.5	-62.432
629.6	-62.738
629.7	-63.029
629.8	-63.307
629.9	-63.571
630	-63.818
630.1	-64.045
630.2	-64.256
630.3	-64.467
630.4	-64.684
630.5	-64.901
630.6	-65.11
630.7	-65.303
630.8	-65.477
630.9	-65.641
631	-65.801
631.1	-65.962
631.2	-66.115
631.3	-66.273
631.4	-66.447
631.5	-66.626
631.6	-66.797
631.7	-66.947
631.8	-67.098
631.9	-67.253
632	-67.394
632.1	-67.539
632.2	-67.69
632.3	-67.839
632.4	-68.001
632.5	-68.174
632.6	-68.347
632.7	-68.506
632.8	-68.652
632.9	-68.8
633	-68.957
633.1	-69.12
633.2	-69.282
633.3	-69.455
633.4	-69.635
633.5	-69.805
633.6	-69.969
633.7	-70.138
633.8	-70.313
633.9	-70.493
634	-70.676
634.1	-70.859
634.2	-71.041
634.3	-71.232
634.4	-71.427
634.5	-71.615
634.6	-71.798
634.7	-71.982
634.8	-72.162
634.9	-72.338
635	-72.511
635.1	-72.684
635.2	-72.856
635.3	-73.014
635.4	-73.166
635.5	-73.317
635.6	-73.465
635.7	-73.615
635.8	-73.767
635.9	-73.916
636	-74.064
636.1	-74.209
636.2	-74.352
636.3	-74.472
636.4	-74.569
636.5	-74.67
636.6	-74.773
636.7	-74.874
636.8	-74.977
636.9	-75.083
637	-75.188
637.1	-75.292
637.2	-75.403
637.3	-75.496
637.4	-75.569
637.5	-75.646
637.6	-75.72
637.7	-75.787
637.8	-75.846
637.9	-75.899
638	-75.95
638.1	-75.997
638.2	-76.05
638.3	-76.097
638.4	-76.133
638.5	-76.17
638.6	-76.203
638.7	-76.227
638.8	-76.244
638.9	-76.263
639	-76.293
639.1	-76.327
639.2	-76.364
639.3	-76.39
639.4	-76.406
639.5	-76.421
639.6	-76.438
639.7	-76.456
639.8	-76.468
639.9	-76.469
640	-76.478
640.1	-76.499
640.2	-76.507
640.3	-76.518
640.4	-76.533
640.5	-76.532
640.6	-76.531
640.7	-76.546
640.8	-76.559
640.9	-76.559
641	-76.558
641.1	-76.569
641.2	-76.588
641.3	-76.602
641.4	-76.61
641.5	-76.61
641.6	-76.609
641.7	-76.611
641.8	-76.62
641.9	-76.637
642	-76.658
642.1	-76.677
642.2	-76.697
642.3	-76.718
642.4	-76.735
642.5	-76.751
642.6	-76.767
642.7	-76.775
642.8	-76.779
642.9	-76.783
643	-76.791
643.1	-76.8
643.2	-76.811
643.3	-76.832
643.4	-76.858
643.5	-76.879
643.6	-76.906
643.7	-76.938
643.8	-76.972
643.9	-77.003
644	-77.037
644.1	-77.072
644.2	-77.106
644.3	-77.144
644.4	-77.187
644.5	-77.232
644.6	-77.275
644.7	-77.321
644.8	-77.364
644.9	-77.401
645	-77.436
645.1	-77.466
645.2	-77.494
645.3	-77.53
645.4	-77.574
645.5	-77.617
645.6	-77.663
645.7	-77.713
645.8	-77.768
645.9	-77.826
646	-77.888
646.1	-77.956
646.2	-78.02
646.3	-78.087
646.4	-78.157
646.5	-78.221
646.6	-78.287
646.7	-78.359
646.8	-78.442
646.9	-78.527
647	-78.611
647.1	-78.684
647.2	-78.744
647.3	-78.819
647.4	-78.923
647.5	-79.034
647.6	-79.147
647.7	-79.255
647.8	-79.358
647.9	-79.463
648	-79.568
648.1	-79.665
648.2	-79.751
648.3	-79.863
648.4	-79.999
648.5	-80.119
648.6	-80.24
648.7	-80.372
648.8	-80.496
648.9	-80.613
649	-80.74
649.1	-80.867
649.2	-80.977
649.3	-81.095
649.4	-81.24
649.5	-81.396
649.6	-81.546
649.7	-81.686
649.8	-81.818
649.9	-81.945
650	-82.069
650.1	-82.202
650.2	-82.343
650.3	-82.488
650.4	-82.632
650.5	-82.772
650.6	-82.907
650.7	-83.039
650.8	-83.167
650.9	-83.288
651	-83.404
651.1	-83.52
651.2	-83.635
651.3	-83.731
651.4	-83.81
651.5	-83.898
651.6	-83.989
651.7	-84.082
651.8	-84.176
651.9	-84.271
652	-84.364
652.1	-84.458
652.2	-84.558
652.3	-84.635
652.4	-84.683
652.5	-84.733
652.6	-84.784
652.7	-84.831
652.8	-84.877
652.9	-84.926
653	-84.974
653.1	-85.018
653.2	-85.058
653.3	-85.074
653.4	-85.064
653.5	-85.051
653.6	-85.042
653.7	-85.035
653.8	-85.027
653.9	-85.028
654	-85.032
654.1	-85.04
654.2	-85.054
654.3	-85.057
654.4	-85.047
654.5	-85.034
654.6	-85.015
654.7	-84.987
654.8	-84.955
654.9	-84.926
655	-84.906
655.1	-84.895
655.2	-84.889
655.3	-84.872
655.4	-84.836
655.5	-84.791
655.6	-84.749
655.7	-84.72
655.8	-84.699
655.9	-84.677
656	-84.655
656.1	-84.634
656.2	-84.616
656.3	-84.597
656.4	-84.566
656.5	-84.523
656.6	-84.482
656.7	-84.454
656.8	-84.425
656.9	-84.393
657	-84.367
657.1	-84.333
657.2	-84.291
657.3	-84.261
657.4	-84.234
657.5	-84.195
657.6	-84.151
657.7	-84.118
657.8	-84.094
657.9	-84.069
658	-84.042
658.1	-84.007
658.2	-83.964
658.3	-83.923
658.4	-83.891
658.5	-83.866
658.6	-83.845
658.7	-83.828
658.8	-83.808
658.9	-83.784
659	-83.757
659.1	-83.726
659.2	-83.691
659.3	-83.651
659.4	-83.612
659.5	-83.571
659.6	-83.533
659.7	-83.501
659.8	-83.47
659.9	-83.441
660	-83.416
660.1	-83.394
660.2	-83.373
660.3	-83.356
660.4	-83.343
660.5	-83.331
660.6	-83.319
660.7	-83.303
660.8	-83.291
660.9	-83.283
661	-83.272
661.1	-83.264
661.2	-83.258
661.3	-83.248
661.4	-83.236
661.5	-83.22
661.6	-83.203
661.7	-83.188
661.8	-83.171
661.9	-83.152
662	-83.13
662.1	-83.098
662.2	-83.065
662.3	-83.036
662.4	-83.012
662.5	-83
662.6	-82.995
662.7	-82.994
662.8	-82.993
662.9	-82.991
663	-82.986
663.1	-82.971
663.2	-82.948
663.3	-82.928
663.4	-82.916
663.5	-82.913
663.6	-82.916
663.7	-82.921
663.8	-82.916
663.9	-82.898
664	-82.884
664.1	-82.88
664.2	-82.88
664.3	-82.886
664.4	-82.899
664.5	-82.913
664.6	-82.922
664.7	-82.923
664.8	-82.916
664.9	-82.913
665	-82.919
665.1	-82.917
665.2	-82.913
665.3	-82.926
665.4	-82.937
665.5	-82.94
665.6	-82.953
665.7	-82.962
665.8	-82.963
665.9	-82.968
666	-82.982
666.1	-83.002
666.2	-83.017
666.3	-83.027
666.4	-83.036
666.5	-83.05
666.6	-83.074
666.7	-83.105
666.8	-83.136
666.9	-83.163
667	-83.189
667.1	-83.207
667.2	-83.217
667.3	-83.235
667.4	-83.263
667.5	-83.289
667.6	-83.323
667.7	-83.365
667.8	-83.407
667.9	-83.451
668	-83.498
668.1	-83.546
668.2	-83.593
668.3	-83.656
668.4	-83.733
668.5	-83.805
668.6	-83.876
668.7	-83.949
668.8	-84.018
668.9	-84.085
669	-84.152
669.1	-84.216
669.2	-84.281
669.3	-84.366
669.4	-84.473
669.5	-84.578
669.6	-84.685
669.7	-84.79
669.8	-84.892
669.9	-84.993
670	-85.095
670.1	-85.199
670.2	-85.304
670.3	-85.436
670.4	-85.591
670.5	-85.747
670.6	-85.9
670.7	-86.042
670.8	-86.177
670.9	-86.306
671	-86.43
671.1	-86.552
671.2	-86.678
671.3	-86.827
671.4	-86.996
671.5	-87.17
671.6	-87.341
671.7	-87.503
671.8	-87.654
671.9	-87.8
672	-87.946
672.1	-88.096
672.2	-88.255
672.3	-88.404
672.4	-88.53
672.5	-88.647
672.6	-88.761
672.7	-88.874
672.8	-88.985
672.9	-89.091
673	-89.201
673.1	-89.325
673.2	-89.451
673.3	-89.531
673.4	-89.579
673.5	-89.635
673.6	-89.683
673.7	-89.732
673.8	-89.788
673.9	-89.835
674	-89.878
674.1	-89.936
674.2	-89.996
674.3	-90.009
674.4	-89.978
674.5	-89.956
674.6	-89.946
674.7	-89.941
674.8	-89.932
674.9	-89.917
675	-89.896
675.1	-89.87
675.2	-89.847
675.3	-89.811
675.4	-89.758
675.5	-89.709
675.6	-89.661
675.7	-89.615
675.8	-89.567
675.9	-89.514
676	-89.456
676.1	-89.397
676.2	-89.336
676.3	-89.254
676.4	-89.157
676.5	-89.06
676.6	-88.966
676.7	-88.875
676.8	-88.787
676.9	-88.703
677	-88.622
677.1	-88.544
677.2	-88.47
677.3	-88.389
677.4	-88.298
677.5	-88.21
677.6	-88.12
677.7	-88.029
677.8	-87.942
677.9	-87.856
678	-87.77
678.1	-87.683
678.2	-87.595
678.3	-87.498
678.4	-87.392
678.5	-87.286
678.6	-87.175
678.7	-87.058
678.8	-86.938
678.9	-86.819
679	-86.702
679.1	-86.587
679.2	-86.477
679.3	-86.367
679.4	-86.254
679.5	-86.144
679.6	-86.036
679.7	-85.927
679.8	-85.813
679.9	-85.693
680	-85.565
680.1	-85.44
680.2	-85.32
680.3	-85.183
680.4	-85.026
680.5	-84.868
680.6	-84.701
680.7	-84.526
680.8	-84.353
680.9	-84.188
681	-84.024
681.1	-83.863
681.2	-83.704
681.3	-83.496
681.4	-83.236
681.5	-82.984
681.6	-82.743
681.7	-82.496
681.8	-82.242
681.9	-82.001
682	-81.763
682.1	-81.516
682.2	-81.28
682.3	-80.997
682.4	-80.65
682.5	-80.308
682.6	-79.98
682.7	-79.656
682.8	-79.33
682.9	-78.995
683	-78.662
683.1	-78.341
683.2	-78.032
683.3	-77.678
683.4	-77.272
683.5	-76.866
683.6	-76.46
683.7	-76.052
683.8	-75.644
683.9	-75.244
684	-74.852
684.1	-74.471
684.2	-74.101
684.3	-73.709
684.4	-73.295
684.5	-72.886
684.6	-72.484
684.7	-72.086
684.8	-71.693
684.9	-71.304
685	-70.918
685.1	-70.533
685.2	-70.153
685.3	-69.787
685.4	-69.436
685.5	-69.092
685.6	-68.753
685.7	-68.418
685.8	-68.089
685.9	-67.762
686	-67.441
686.1	-67.13
686.2	-66.83
686.3	-66.584
686.4	-66.387
686.5	-66.196
686.6	-66.008
686.7	-65.823
686.8	-65.643
686.9	-65.472
687	-65.309
687.1	-65.153
687.2	-65
687.3	-64.913
687.4	-64.888
687.5	-64.855
687.6	-64.82
687.7	-64.774
687.8	-64.72
687.9	-64.668
688	-64.622
688.1	-64.582
688.2	-64.551
688.3	-64.585
688.4	-64.672
688.5	-64.747
688.6	-64.807
688.7	-64.855
688.8	-64.904
688.9	-64.965
689	-65.032
689.1	-65.096
689.2	-65.15
689.3	-65.224
689.4	-65.319
689.5	-65.415
689.6	-65.515
689.7	-65.621
689.8	-65.723
689.9	-65.806
690	-65.884
690.1	-65.972
690.2	-66.056
690.3	-66.139
690.4	-66.228
690.5	-66.309
690.6	-66.382
690.7	-66.457
690.8	-66.537
690.9	-66.61
691	-66.671
691.1	-66.73
691.2	-66.797
691.3	-66.873
691.4	-66.945
691.5	-67.003
691.6	-67.054
691.7	-67.102
691.8	-67.146
691.9	-67.191
692	-67.239
692.1	-67.29
692.2	-67.343
692.3	-67.394
692.4	-67.436
692.5	-67.473
692.6	-67.504
692.7	-67.526
692.8	-67.545
692.9	-67.561
693	-67.572
693.1	-67.579
693.2	-67.58
693.3	-67.574
693.4	-67.56
693.5	-67.543
693.6	-67.527
693.7	-67.513
693.8	-67.494
693.9	-67.473
694	-67.45
694.1	-67.422
694.2	-67.393
694.3	-67.331
694.4	-67.241
694.5	-67.151
694.6	-67.058
694.7	-66.962
694.8	-66.862
694.9	-66.757
695	-66.65
695.1	-66.549
695.2	-66.448
695.3	-66.297
695.4	-66.106
695.5	-65.922
695.6	-65.74
695.7	-65.563
695.8	-65.393
695.9	-65.225
696	-65.058
696.1	-64.888
696.2	-64.709
696.3	-64.466
696.4	-64.172
696.5	-63.891
696.6	-63.623
696.7	-63.364
696.8	-63.115
696.9	-62.867
697	-62.61
697.1	-62.347
697.2	-62.089
697.3	-61.789
697.4	-61.451
697.5	-61.124
697.6	-60.803
697.7	-60.487
697.8	-60.173
697.9	-59.869
698	-59.573
698.1	-59.278
698.2	-58.977
698.3	-58.649
698.4	-58.313
698.5	-57.989
698.6	-57.663
698.7	-57.349
698.8	-57.044
698.9	-56.731
699	-56.422
699.1	-56.129
699.2	-55.835
699.3	-55.543
699.4	-55.265
699.5	-54.995
699.6	-54.732
699.7	-54.466
699.8	-54.193
699.9	-53.913
700	-53.623
700.1	-53.327
700.2	-53.029
700.3	-52.788
700.4	-52.595
700.5	-52.387
700.6	-52.162
700.7	-51.922
700.8	-51.665
700.9	-51.391
701	-51.102
701.1	-50.8
701.2	-50.483
701.3	-50.197
701.4	-49.933
701.5	-49.63
701.6	-49.292
701.7	-48.922
701.8	-48.519
701.9	-48.081
702	-47.602
702.1	-47.08
702.2	-46.512
702.3	-45.961
702.4	-45.398
702.5	-44.74
702.6	-43.993
702.7	-43.14
702.8	-42.161
702.9	-41.034
703	-39.715
703.1	-38.148
703.2	-36.274
703.3	-33.97
703.4	-31.173
703.5	-27.839
703.6	-23.886
703.7	-19.213
703.8	-13.69
703.9	-7.1347
704	0.4729
704.1	8.3436
704.2	14.298
704.3	17.047
704.4	17.495
704.5	16.634
704.6	15.073
704.7	13.137
704.8	10.996
704.9	8.86
705	6.8824
705.1	5.1248
705.2	3.5053
705.3	1.9083
705.4	0.23568
705.5	-1.5832
705.6	-3.6123
705.7	-5.9008
705.8	-8.4714
705.9	-11.313
706	-14.355
706.1	-17.496
706.2	-20.599
706.3	-23.519
706.4	-26.186
706.5	-28.582
706.6	-30.747
706.7	-32.753
706.8	-34.649
706.9	-36.467
707	-38.228
707.1	-39.923
707.2	-41.504
707.3	-42.942
707.4	-44.237
707.5	-45.396
707.6	-46.434
707.7	-47.374
707.8	-48.235
707.9	-49.03
708	-49.776
708.1	-50.472
708.2	-51.114
708.3	-51.705
708.4	-52.248
708.5	-52.751
708.6	-53.211
708.7	-53.635
708.8	-54.022
708.9	-54.374
709	-54.696
709.1	-54.987
709.2	-55.248
709.3	-55.477
709.4	-55.678
709.5	-55.851
709.6	-55.996
709.7	-56.12
709.8	-56.221
709.9	-56.298
710	-56.359
710.1	-56.405
710.2	-56.432
710.3	-56.44
710.4	-56.435
710.5	-56.42
710.6	-56.394
710.7	-56.357
710.8	-56.311
710.9	-56.257
711	-56.194
711.1	-56.126
711.2	-56.054
711.3	-55.978
711.4	-55.901
711.5	-55.824
711.6	-55.743
711.7	-55.658
711.8	-55.572
711.9	-55.489
712	-55.405
712.1	-55.321
712.2	-55.236
712.3	-55.149
712.4	-55.058
712.5	-54.962
712.6	-54.862
712.7	-54.76
712.8	-54.663
712.9	-54.574
713	-54.495
713.1	-54.421
713.2	-54.351
713.3	-54.276
713.4	-54.192
713.5	-54.103
713.6	-54.018
713.7	-53.944
713.8	-53.877
713.9	-53.817
714	-53.75
714.1	-53.669
714.2	-53.587
714.3	-53.514
714.4	-53.449
714.5	-53.386
714.6	-53.319
714.7	-53.245
714.8	-53.177
714.9	-53.124
715	-53.066
715.1	-52.996
715.2	-52.932
715.3	-52.874
715.4	-52.807
715.5	-52.748
715.6	-52.691
715.7	-52.62
715.8	-52.549
715.9	-52.492
716	-52.437
716.1	-52.372
716.2	-52.299
716.3	-52.224
716.4	-52.154
716.5	-52.092
716.6	-52.032
716.7	-51.969
716.8	-51.9
716.9	-51.827
717	-51.748
717.1	-51.664
717.2	-51.578
717.3	-51.496
717.4	-51.419
717.5	-51.339
717.6	-51.264
717.7	-51.19
717.8	-51.11
717.9	-51.032
718	-50.955
718.1	-50.874
718.2	-50.791
718.3	-50.711
718.4	-50.628
718.5	-50.539
718.6	-50.449
718.7	-50.362
718.8	-50.275
718.9	-50.184
719	-50.093
719.1	-50.005
719.2	-49.915
719.3	-49.825
719.4	-49.736
719.5	-49.647
719.6	-49.558
719.7	-49.468
719.8	-49.38
719.9	-49.289
720	-49.195
720.1	-49.102
720.2	-49.01
720.3	-48.912
720.4	-48.81
720.5	-48.709
720.6	-48.605
720.7	-48.5
720.8	-48.401
720.9	-48.31
721	-48.22
721.1	-48.131
721.2	-48.042
721.3	-47.948
721.4	-47.843
721.5	-47.733
721.6	-47.628
721.7	-47.529
721.8	-47.437
721.9	-47.349
722	-47.254
722.1	-47.144
722.2	-47.033
722.3	-46.934
722.4	-46.841
722.5	-46.748
722.6	-46.649
722.7	-46.543
722.8	-46.434
722.9	-46.327
723	-46.224
723.1	-46.122
723.2	-46.009
723.3	-45.886
723.4	-45.77
723.5	-45.66
723.6	-45.534
723.7	-45.407
723.8	-45.287
723.9	-45.159
724	-45.018
724.1	-44.875
724.2	-44.739
724.3	-44.596
724.4	-44.44
724.5	-44.272
724.6	-44.094
724.7	-43.91
724.8	-43.724
724.9	-43.531
725	-43.327
725.1	-43.106
725.2	-42.869
725.3	-42.612
725.4	-42.332
725.5	-42.03
725.6	-41.702
725.7	-41.338
725.8	-40.938
725.9	-40.498
726	-40.009
726.1	-39.461
726.2	-38.846
726.3	-38.151
726.4	-37.362
726.5	-36.465
726.6	-35.443
726.7	-34.279
726.8	-32.961
726.9	-31.468
727	-29.8
727.1	-27.945
727.2	-25.907
727.3	-23.678
727.4	-21.261
727.5	-18.651
727.6	-15.825
727.7	-12.771
727.8	-9.4539
727.9	-5.8568
728	-2.0262
728.1	1.8852
728.2	5.2806
728.3	7.3609
728.4	7.9572
728.5	7.4792
728.6	6.556
728.7	5.5261
728.8	4.5114
728.9	3.5112
729	2.5032
729.1	1.4618
729.2	0.33456
729.3	-0.8815
729.4	-2.2525
729.5	-3.7761
729.6	-5.4979
729.7	-7.4193
729.8	-9.5331
729.9	-11.801
730	-14.15
730.1	-16.504
730.2	-18.775
730.3	-20.883
730.4	-22.769
730.5	-24.408
730.6	-25.822
730.7	-27.064
730.8	-28.179
730.9	-29.202
731	-30.16
731.1	-31.08
731.2	-31.981
731.3	-32.881
731.4	-33.783
731.5	-34.695
731.6	-35.622
731.7	-36.579
731.8	-37.562
731.9	-38.554
732	-39.551
732.1	-40.551
732.2	-41.524
732.3	-42.456
732.4	-43.347
732.5	-44.188
732.6	-44.97
732.7	-45.689
732.8	-46.351
732.9	-46.967
733	-47.542
733.1	-48.076
733.2	-48.575
733.3	-49.029
733.4	-49.441
733.5	-49.817
733.6	-50.157
733.7	-50.466
733.8	-50.745
733.9	-50.995
734	-51.219
734.1	-51.419
734.2	-51.597
734.3	-51.753
734.4	-51.887
734.5	-52.007
734.6	-52.112
734.7	-52.198
734.8	-52.266
734.9	-52.322
735	-52.365
735.1	-52.396
735.2	-52.419
735.3	-52.431
735.4	-52.434
735.5	-52.432
735.6	-52.423
735.7	-52.411
735.8	-52.393
735.9	-52.373
736	-52.35
736.1	-52.323
736.2	-52.294
736.3	-52.264
736.4	-52.23
736.5	-52.193
736.6	-52.158
736.7	-52.121
736.8	-52.079
736.9	-52.036
737	-51.991
737.1	-51.946
737.2	-51.9
737.3	-51.856
737.4	-51.818
737.5	-51.783
737.6	-51.752
737.7	-51.727
737.8	-51.702
737.9	-51.672
738	-51.637
738.1	-51.593
738.2	-51.546
738.3	-51.504
738.4	-51.472
738.5	-51.446
738.6	-51.422
738.7	-51.389
738.8	-51.348
738.9	-51.302
739	-51.266
739.1	-51.242
739.2	-51.215
739.3	-51.183
739.4	-51.15
739.5	-51.12
739.6	-51.087
739.7	-51.055
739.8	-51.017
739.9	-50.968
740	-50.927
740.1	-50.89
740.2	-50.844
740.3	-50.804
740.4	-50.768
740.5	-50.716
740.6	-50.665
740.7	-50.623
740.8	-50.578
740.9	-50.521
741	-50.461
741.1	-50.412
741.2	-50.369
741.3	-50.324
741.4	-50.271
741.5	-50.206
741.6	-50.136
741.7	-50.067
741.8	-50
741.9	-49.936
742	-49.875
742.1	-49.813
742.2	-49.749
742.3	-49.681
742.4	-49.612
742.5	-49.539
742.6	-49.464
742.7	-49.392
742.8	-49.316
742.9	-49.235
743	-49.153
743.1	-49.072
743.2	-48.989
743.3	-48.905
743.4	-48.823
743.5	-48.737
743.6	-48.649
743.7	-48.563
743.8	-48.476
743.9	-48.388
744	-48.301
744.1	-48.214
744.2	-48.129
744.3	-48.04
744.4	-47.95
744.5	-47.862
744.6	-47.776
744.7	-47.689
744.8	-47.603
744.9	-47.52
745	-47.437
745.1	-47.353
745.2	-47.269
745.3	-47.183
745.4	-47.092
745.5	-46.995
745.6	-46.896
745.7	-46.795
745.8	-46.697
745.9	-46.608
746	-46.528
746.1	-46.448
746.2	-46.366
746.3	-46.278
746.4	-46.183
746.5	-46.083
746.6	-45.984
746.7	-45.894
746.8	-45.813
746.9	-45.734
747	-45.648
747.1	-45.546
747.2	-45.442
747.3	-45.351
747.4	-45.269
747.5	-45.188
747.6	-45.1
747.7	-45.001
747.8	-44.9
747.9	-44.807
748	-44.718
748.1	-44.628
748.2	-44.533
748.3	-44.429
748.4	-44.328
748.5	-44.238
748.6	-44.14
748.7	-44.029
748.8	-43.93
748.9	-43.834
749	-43.725
749.1	-43.611
749.2	-43.501
749.3	-43.397
749.4	-43.287
749.5	-43.17
749.6	-43.042
749.7	-42.907
749.8	-42.776
749.9	-42.641
750	-42.502
750.1	-42.361
750.2	-42.215
750.3	-42.059
750.4	-41.891
750.5	-41.713
750.6	-41.526
750.7	-41.329
750.8	-41.113
750.9	-40.885
751	-40.642
751.1	-40.376
751.2	-40.088
751.3	-39.774
751.4	-39.431
751.5	-39.054
751.6	-38.643
751.7	-38.191
751.8	-37.69
751.9	-37.133
752	-36.517
752.1	-35.835
752.2	-35.076
752.3	-34.236
752.4	-33.308
752.5	-32.283
752.6	-31.164
752.7	-29.946
752.8	-28.636
752.9	-27.232
753	-25.746
753.1	-24.182
753.2	-22.543
753.3	-20.837
753.4	-19.063
753.5	-17.225
753.6	-15.32
753.7	-13.357
753.8	-11.332
753.9	-9.2587
754	-7.1408
754.1	-5.002
754.2	-2.8815
754.3	-0.84775
754.4	0.96583
754.5	2.3849
754.6	3.2752
754.7	3.5778
754.8	3.416
754.9	2.9249
755	2.2423
755.1	1.4441
755.2	0.54249
755.3	-0.45706
755.4	-1.5916
755.5	-2.8498
755.6	-4.2548
755.7	-5.8041
755.8	-7.5165
755.9	-9.3765
756	-11.342
756.1	-13.357
756.2	-15.359
756.3	-17.273
756.4	-19.039
756.5	-20.608
756.6	-21.971
756.7	-23.149
756.8	-24.158
756.9	-25.026
757	-25.802
757.1	-26.517
757.2	-27.171
757.3	-27.791
757.4	-28.4
757.5	-29.003
757.6	-29.591
757.7	-30.174
757.8	-30.755
757.9	-31.344
758	-31.946
758.1	-32.56
758.2	-33.182
758.3	-33.814
758.4	-34.457
758.5	-35.116
758.6	-35.789
758.7	-36.478
758.8	-37.185
758.9	-37.91
759	-38.647
759.1	-39.396
759.2	-40.15
759.3	-40.899
759.4	-41.637
759.5	-42.354
759.6	-43.048
759.7	-43.709
759.8	-44.336
759.9	-44.923
760	-45.472
760.1	-45.987
760.2	-46.466
760.3	-46.912
760.4	-47.324
760.5	-47.708
760.6	-48.062
760.7	-48.385
760.8	-48.681
760.9	-48.951
761	-49.195
761.1	-49.421
761.2	-49.624
761.3	-49.802
761.4	-49.96
761.5	-50.103
761.6	-50.229
761.7	-50.344
761.8	-50.445
761.9	-50.534
762	-50.613
762.1	-50.678
762.2	-50.735
762.3	-50.783
762.4	-50.82
762.5	-50.848
762.6	-50.862
762.7	-50.866
762.8	-50.863
762.9	-50.859
763	-50.858
763.1	-50.857
763.2	-50.857
763.3	-50.85
763.4	-50.834
763.5	-50.806
763.6	-50.773
763.7	-50.746
763.8	-50.727
763.9	-50.715
764	-50.695
764.1	-50.659
764.2	-50.616
764.3	-50.581
764.4	-50.549
764.5	-50.521
764.6	-50.487
764.7	-50.445
764.8	-50.413
764.9	-50.392
765	-50.365
765.1	-50.323
765.2	-50.286
765.3	-50.256
765.4	-50.216
765.5	-50.183
765.6	-50.156
765.7	-50.117
765.8	-50.072
765.9	-50.033
766	-50.002
766.1	-49.97
766.2	-49.933
766.3	-49.891
766.4	-49.844
766.5	-49.801
766.6	-49.763
766.7	-49.73
766.8	-49.699
766.9	-49.667
767	-49.632
767.1	-49.594
767.2	-49.555
767.3	-49.515
767.4	-49.473
767.5	-49.425
767.6	-49.38
767.7	-49.335
767.8	-49.289
767.9	-49.243
768	-49.198
768.1	-49.154
768.2	-49.112
768.3	-49.068
768.4	-49.024
768.5	-48.978
768.6	-48.929
768.7	-48.879
768.8	-48.831
768.9	-48.779
769	-48.725
769.1	-48.669
769.2	-48.613
769.3	-48.557
769.4	-48.497
769.5	-48.435
769.6	-48.372
769.7	-48.312
769.8	-48.252
769.9	-48.195
770	-48.137
770.1	-48.08
770.2	-48.026
770.3	-47.975
770.4	-47.928
770.5	-47.879
770.6	-47.826
770.7	-47.767
770.8	-47.699
770.9	-47.625
771	-47.556
771.1	-47.493
771.2	-47.435
771.3	-47.385
771.4	-47.336
771.5	-47.279
771.6	-47.213
771.7	-47.14
771.8	-47.068
771.9	-47.008
772	-46.957
772.1	-46.906
772.2	-46.848
772.3	-46.774
772.4	-46.7
772.5	-46.641
772.6	-46.587
772.7	-46.536
772.8	-46.484
772.9	-46.427
773	-46.363
773.1	-46.292
773.2	-46.222
773.3	-46.164
773.4	-46.11
773.5	-46.042
773.6	-45.977
773.7	-45.921
773.8	-45.856
773.9	-45.79
774	-45.73
774.1	-45.676
774.2	-45.614
774.3	-45.541
774.4	-45.468
774.5	-45.406
774.6	-45.352
774.7	-45.294
774.8	-45.232
774.9	-45.168
775	-45.1
775.1	-45.029
775.2	-44.957
775.3	-44.887
775.4	-44.82
775.5	-44.752
775.6	-44.687
775.7	-44.623
775.8	-44.559
775.9	-44.492
776	-44.428
776.1	-44.365
776.2	-44.3
776.3	-44.234
776.4	-44.166
776.5	-44.095
776.6	-44.025
776.7	-43.959
776.8	-43.892
776.9	-43.823
777	-43.754
777.1	-43.686
777.2	-43.617
777.3	-43.547
777.4	-43.478
777.5	-43.409
777.6	-43.339
777.7	-43.267
777.8	-43.193
777.9	-43.119
778	-43.04
778.1	-42.96
778.2	-42.875
778.3	-42.783
778.4	-42.69
778.5	-42.596
778.6	-42.502
778.7	-42.407
778.8	-42.311
778.9	-42.216
779	-42.117
779.1	-42.015
779.2	-41.906
779.3	-41.781
779.4	-41.644
779.5	-41.506
779.6	-41.365
779.7	-41.225
779.8	-41.078
779.9	-40.92
780	-40.746
780.1	-40.552
780.2	-40.345
780.3	-40.136
780.4	-39.916
780.5	-39.679
780.6	-39.414
780.7	-39.115
780.8	-38.797
780.9	-38.465
781	-38.103
781.1	-37.704
781.2	-37.265
781.3	-36.78
781.4	-36.243
781.5	-35.65
781.6	-35.004
781.7	-34.304
781.8	-33.53
781.9	-32.67
782	-31.742
782.1	-30.739
782.2	-29.648
782.3	-28.479
782.4	-27.25
782.5	-25.957
782.6	-24.6
782.7	-23.185
782.8	-21.724
782.9	-20.229
783	-18.711
783.1	-17.17
783.2	-15.607
783.3	-14.033
783.4	-12.45
783.5	-10.868
783.6	-9.2981
783.7	-7.7585
783.8	-6.2606
783.9	-4.8315
784	-3.5037
784.1	-2.3179
784.2	-1.3159
784.3	-0.55106
784.4	-0.044451
784.5	0.18532
784.6	0.14794
784.7	-0.13411
784.8	-0.62641
784.9	-1.298
785	-2.1411
785.1	-3.1386
785.2	-4.2964
785.3	-5.6059
785.4	-7.0674
785.5	-8.658
785.6	-10.363
785.7	-12.139
785.8	-13.931
785.9	-15.686
786	-17.347
786.1	-18.857
786.2	-20.198
786.3	-21.364
786.4	-22.366
786.5	-23.225
786.6	-23.97
786.7	-24.632
786.8	-25.231
786.9	-25.786
787	-26.308
787.1	-26.81
787.2	-27.299
787.3	-27.786
787.4	-28.271
787.5	-28.759
787.6	-29.24
787.7	-29.723
787.8	-30.197
787.9	-30.664
788	-31.141
788.1	-31.633
788.2	-32.133
788.3	-32.637
788.4	-33.143
788.5	-33.644
788.6	-34.15
788.7	-34.68
788.8	-35.228
788.9	-35.78
789	-36.336
789.1	-36.9
789.2	-37.484
789.3	-38.085
789.4	-38.699
789.5	-39.32
789.6	-39.942
789.7	-40.563
789.8	-41.181
789.9	-41.801
790	-42.41
790.1	-42.984
790.2	-43.538
790.3	-44.076
790.4	-44.582
790.5	-45.05
790.6	-45.497
790.7	-45.926
790.8	-46.323
790.9	-46.684
791	-47.021
791.1	-47.345
791.2	-47.649
791.3	-47.929
791.4	-48.186
791.5	-48.419
791.6	-48.63
791.7	-48.819
791.8	-48.991
791.9	-49.152
792	-49.302
792.1	-49.44
792.2	-49.564
792.3	-49.673
792.4	-49.767
792.5	-49.846
792.6	-49.916
792.7	-49.978
792.8	-50.028
792.9	-50.069
793	-50.103
793.1	-50.132
793.2	-50.151
793.3	-50.166
793.4	-50.176
793.5	-50.184
793.6	-50.189
793.7	-50.19
793.8	-50.187
793.9	-50.178
794	-50.165
794.1	-50.153
794.2	-50.14
794.3	-50.128
794.4	-50.113
794.5	-50.095
794.6	-50.074
794.7	-50.053
794.8	-50.032
794.9	-50.012
795	-49.991
795.1	-49.97
795.2	-49.945
795.3	-49.916
795.4	-49.883
795.5	-49.848
795.6	-49.809
795.7	-49.764
795.8	-49.717
795.9	-49.678
796	-49.643
796.1	-49.609
796.2	-49.579
796.3	-49.547
796.4	-49.508
796.5	-49.462
796.6	-49.41
796.7	-49.357
796.8	-49.309
796.9	-49.27
797	-49.235
797.1	-49.195
797.2	-49.141
797.3	-49.083
797.4	-49.034
797.5	-48.993
797.6	-48.952
797.7	-48.909
797.8	-48.864
797.9	-48.817
798	-48.766
798.1	-48.713
798.2	-48.653
798.3	-48.595
798.4	-48.546
798.5	-48.494
798.6	-48.432
798.7	-48.382
798.8	-48.335
798.9	-48.273
799	-48.215
799.1	-48.172
799.2	-48.127
799.3	-48.075
799.4	-48.018
799.5	-47.961
799.6	-47.911
799.7	-47.869
799.8	-47.828
799.9	-47.785
800	-47.734
800.1	-47.679
800.2	-47.621
800.3	-47.557
800.4	-47.494
800.5	-47.439
800.6	-47.39
800.7	-47.341
800.8	-47.296
800.9	-47.254
801	-47.21
801.1	-47.169
801.2	-47.132
801.3	-47.1
801.4	-47.07
801.5	-47.041
801.6	-47.013
801.7	-46.978
801.8	-46.944
801.9	-46.916
802	-46.891
802.1	-46.87
802.2	-46.848
802.3	-46.818
802.4	-46.783
802.5	-46.753
802.6	-46.732
802.7	-46.717
802.8	-46.702
802.9	-46.69
803	-46.68
803.1	-46.669
803.2	-46.661
803.3	-46.714
803.4	-46.809
803.5	-46.884
803.6	-46.952
803.7	-47.019
803.8	-47.086
803.9	-47.155
804	-47.226
804.1	-47.3
804.2	-47.369
804.3	-47.48
804.4	-47.624
804.5	-47.751
804.6	-47.875
804.7	-48.001
804.8	-48.124
804.9	-48.244
805	-48.354
805.1	-48.457
805.2	-48.564
805.3	-48.667
805.4	-48.77
805.5	-48.884
805.6	-48.989
805.7	-49.084
805.8	-49.184
805.9	-49.295
806	-49.41
806.1	-49.523
806.2	-49.633
806.3	-49.744
806.4	-49.855
806.5	-49.964
806.6	-50.079
806.7	-50.189
806.8	-50.287
806.9	-50.395
807	-50.501
807.1	-50.595
807.2	-50.696
807.3	-50.795
807.4	-50.88
807.5	-50.957
807.6	-51.044
807.7	-51.14
807.8	-51.229
807.9	-51.31
808	-51.383
808.1	-51.455
808.2	-51.536
808.3	-51.625
808.4	-51.714
808.5	-51.799
808.6	-51.877
808.7	-51.947
808.8	-52.013
808.9	-52.075
809	-52.134
809.1	-52.194
809.2	-52.254
809.3	-52.313
809.4	-52.373
809.5	-52.434
809.6	-52.499
809.7	-52.562
809.8	-52.621
809.9	-52.679
810	-52.735
810.1	-52.788
810.2	-52.843
810.3	-52.901
810.4	-52.955
810.5	-53.007
810.6	-53.06
810.7	-53.109
810.8	-53.16
810.9	-53.212
811	-53.262
811.1	-53.312
811.2	-53.366
811.3	-53.418
811.4	-53.468
811.5	-53.518
811.6	-53.571
811.7	-53.628
811.8	-53.681
811.9	-53.735
812	-53.789
812.1	-53.838
812.2	-53.886
812.3	-53.928
812.4	-53.965
812.5	-54.002
812.6	-54.039
812.7	-54.078
812.8	-54.123
812.9	-54.174
813	-54.229
813.1	-54.283
813.2	-54.334
813.3	-54.376
813.4	-54.41
813.5	-54.44
813.6	-54.478
813.7	-54.528
813.8	-54.582
813.9	-54.632
814	-54.674
814.1	-54.705
814.2	-54.738
814.3	-54.778
814.4	-54.822
814.5	-54.863
814.6	-54.904
814.7	-54.942
814.8	-54.979
814.9	-55.029
815	-55.078
815.1	-55.11
815.2	-55.147
815.3	-55.196
815.4	-55.237
815.5	-55.278
815.6	-55.324
815.7	-55.363
815.8	-55.392
815.9	-55.433
816	-55.482
816.1	-55.524
816.2	-55.56
816.3	-55.589
816.4	-55.616
816.5	-55.654
816.6	-55.7
816.7	-55.746
816.8	-55.791
816.9	-55.828
817	-55.862
817.1	-55.893
817.2	-55.916
817.3	-55.943
817.4	-55.972
817.5	-56.002
817.6	-56.033
817.7	-56.068
817.8	-56.106
817.9	-56.145
818	-56.184
818.1	-56.224
818.2	-56.261
818.3	-56.296
818.4	-56.331
818.5	-56.362
818.6	-56.391
818.7	-56.424
818.8	-56.457
818.9	-56.488
819	-56.52
819.1	-56.552
819.2	-56.585
819.3	-56.618
819.4	-56.65
819.5	-56.685
819.6	-56.72
819.7	-56.757
819.8	-56.794
819.9	-56.829
820	-56.866
820.1	-56.902
820.2	-56.937
820.3	-56.97
820.4	-56.999
820.5	-57.021
820.6	-57.039
820.7	-57.058
820.8	-57.081
820.9	-57.109
821	-57.143
821.1	-57.179
821.2	-57.215
821.3	-57.247
821.4	-57.28
821.5	-57.308
821.6	-57.327
821.7	-57.342
821.8	-57.361
821.9	-57.395
822	-57.431
822.1	-57.463
822.2	-57.49
822.3	-57.505
822.4	-57.522
822.5	-57.547
822.6	-57.577
822.7	-57.606
822.8	-57.636
822.9	-57.666
823	-57.688
823.1	-57.705
823.2	-57.728
823.3	-57.757
823.4	-57.775
823.5	-57.796
823.6	-57.826
823.7	-57.841
823.8	-57.857
823.9	-57.887
824	-57.907
824.1	-57.915
824.2	-57.933
824.3	-57.961
824.4	-57.983
824.5	-57.997
824.6	-58.003
824.7	-58.015
824.8	-58.039
824.9	-58.062
825	-58.085
825.1	-58.106
825.2	-58.121
825.3	-58.131
825.4	-58.134
825.5	-58.139
825.6	-58.15
825.7	-58.169
825.8	-58.192
825.9	-58.215
826	-58.239
826.1	-58.26
826.2	-58.28
826.3	-58.297
826.4	-58.31
826.5	-58.323
826.6	-58.336
826.7	-58.35
826.8	-58.36
826.9	-58.368
827	-58.377
827.1	-58.384
827.2	-58.393
827.3	-58.4
827.4	-58.406
827.5	-58.414
827.6	-58.422
827.7	-58.432
827.8	-58.442
827.9	-58.447
828	-58.455
828.1	-58.464
828.2	-58.47
828.3	-58.473
828.4	-58.479
828.5	-58.489
828.6	-58.501
828.7	-58.515
828.8	-58.531
828.9	-58.547
829	-58.565
829.1	-58.583
829.2	-58.603
829.3	-58.621
829.4	-58.634
829.5	-58.639
829.6	-58.638
829.7	-58.636
829.8	-58.639
829.9	-58.652
830	-58.672
830.1	-58.69
830.2	-58.709
830.3	-58.724
830.4	-58.729
830.5	-58.728
830.6	-58.733
830.7	-58.751
830.8	-58.77
830.9	-58.788
831	-58.806
831.1	-58.822
831.2	-58.841
831.3	-58.863
831.4	-58.88
831.5	-58.888
831.6	-58.892
831.7	-58.906
831.8	-58.925
831.9	-58.932
832	-58.942
832.1	-58.961
832.2	-58.968
832.3	-58.98
832.4	-59.002
832.5	-59.025
832.6	-59.038
832.7	-59.039
832.8	-59.047
832.9	-59.07
833	-59.095
833.1	-59.115
833.2	-59.128
833.3	-59.136
833.4	-59.141
833.5	-59.146
833.6	-59.155
833.7	-59.174
833.8	-59.198
833.9	-59.223
834	-59.247
834.1	-59.27
834.2	-59.295
834.3	-59.318
834.4	-59.335
834.5	-59.35
834.6	-59.365
834.7	-59.378
834.8	-59.389
834.9	-59.401
835	-59.413
835.1	-59.422
835.2	-59.43
835.3	-59.441
835.4	-59.451
835.5	-59.458
835.6	-59.467
835.7	-59.479
835.8	-59.489
835.9	-59.499
836	-59.508
836.1	-59.514
836.2	-59.518
836.3	-59.523
836.4	-59.533
836.5	-59.543
836.6	-59.555
836.7	-59.572
836.8	-59.589
836.9	-59.604
837	-59.623
837.1	-59.646
837.2	-59.669
837.3	-59.691
837.4	-59.712
837.5	-59.72
837.6	-59.721
837.7	-59.72
837.8	-59.718
837.9	-59.724
838	-59.743
838.1	-59.766
838.2	-59.788
838.3	-59.805
838.4	-59.81
838.5	-59.808
838.6	-59.809
838.7	-59.819
838.8	-59.839
838.9	-59.862
839	-59.876
839.1	-59.874
839.2	-59.867
839.3	-59.871
839.4	-59.881
839.5	-59.893
839.6	-59.898
839.7	-59.899
839.8	-59.907
839.9	-59.924
840	-59.93
840.1	-59.934
840.2	-59.951
840.3	-59.953
840.4	-59.952
840.5	-59.967
840.6	-59.974
840.7	-59.97
840.8	-59.977
840.9	-59.992
841	-59.999
841.1	-59.996
841.2	-59.992
841.3	-60
841.4	-60.016
841.5	-60.03
841.6	-60.041
841.7	-60.043
841.8	-60.039
841.9	-60.034
842	-60.03
842.1	-60.033
842.2	-60.045
842.3	-60.064
842.4	-60.083
842.5	-60.099
842.6	-60.11
842.7	-60.117
842.8	-60.122
842.9	-60.129
843	-60.135
843.1	-60.137
843.2	-60.138
843.3	-60.14
843.4	-60.142
843.5	-60.142
843.6	-60.143
843.7	-60.144
843.8	-60.146
843.9	-60.151
844	-60.156
844.1	-60.164
844.2	-60.172
844.3	-60.174
844.4	-60.175
844.5	-60.18
844.6	-60.185
844.7	-60.184
844.8	-60.181
844.9	-60.176
845	-60.173
845.1	-60.17
845.2	-60.166
845.3	-60.165
845.4	-60.165
845.5	-60.165
845.6	-60.169
845.7	-60.175
845.8	-60.182
845.9	-60.196
846	-60.213
846.1	-60.222
846.2	-60.229
846.3	-60.229
846.4	-60.219
846.5	-60.205
846.6	-60.198
846.7	-60.2
846.8	-60.207
846.9	-60.222
847	-60.235
847.1	-60.232
847.2	-60.219
847.3	-60.214
847.4	-60.217
847.5	-60.226
847.6	-60.239
847.7	-60.251
847.8	-60.261
847.9	-60.271
848	-60.278
848.1	-60.28
848.2	-60.274
848.3	-60.274
848.4	-60.285
848.5	-60.285
848.6	-60.28
848.7	-60.291
848.8	-60.297
848.9	-60.295
849	-60.303
849.1	-60.316
849.2	-60.319
849.3	-60.314
849.4	-60.316
849.5	-60.331
849.6	-60.348
849.7	-60.361
849.8	-60.366
849.9	-60.363
850	-60.355
850.1	-60.358
850.2	-60.37
850.3	-60.391
850.4	-60.414
850.5	-60.434
850.6	-60.451
850.7	-60.464
850.8	-60.476
850.9	-60.483
851	-60.49
851.1	-60.497
851.2	-60.5
851.3	-60.503
851.4	-60.505
851.5	-60.507
851.6	-60.512
851.7	-60.521
851.8	-60.529
851.9	-60.536
852	-60.546
852.1	-60.557
852.2	-60.568
852.3	-60.579
852.4	-60.59
852.5	-60.6
852.6	-60.609
852.7	-60.618
852.8	-60.624
852.9	-60.625
853	-60.623
853.1	-60.623
853.2	-60.624
853.3	-60.62
853.4	-60.616
853.5	-60.613
853.6	-60.609
853.7	-60.613
853.8	-60.623
853.9	-60.635
854	-60.648
854.1	-60.664
854.2	-60.679
854.3	-60.693
854.4	-60.704
854.5	-60.708
854.6	-60.705
854.7	-60.695
854.8	-60.691
854.9	-60.695
855	-60.706
855.1	-60.72
855.2	-60.734
855.3	-60.74
855.4	-60.735
855.5	-60.731
855.6	-60.736
855.7	-60.749
855.8	-60.765
855.9	-60.776
856	-60.78
856.1	-60.778
856.2	-60.781
856.3	-60.792
856.4	-60.806
856.5	-60.815
856.6	-60.815
856.7	-60.824
856.8	-60.838
856.9	-60.835
857	-60.837
857.1	-60.849
857.2	-60.851
857.3	-60.856
857.4	-60.87
857.5	-60.88
857.6	-60.882
857.7	-60.879
857.8	-60.887
857.9	-60.906
858	-60.923
858.1	-60.931
858.2	-60.933
858.3	-60.93
858.4	-60.93
858.5	-60.937
858.6	-60.95
858.7	-60.968
858.8	-60.99
858.9	-61.009
859	-61.024
859.1	-61.034
859.2	-61.041
859.3	-61.049
859.4	-61.052
859.5	-61.05
859.6	-61.049
859.7	-61.049
859.8	-61.049
859.9	-61.049
860	-61.049
860.1	-61.051
860.2	-61.058
860.3	-61.065
860.4	-61.074
860.5	-61.085
860.6	-61.094
860.7	-61.102
860.8	-61.109
860.9	-61.116
861	-61.126
861.1	-61.136
861.2	-61.142
861.3	-61.145
861.4	-61.145
861.5	-61.143
861.6	-61.14
861.7	-61.137
861.8	-61.133
861.9	-61.126
862	-61.116
862.1	-61.108
862.2	-61.103
862.3	-61.101
862.4	-61.104
862.5	-61.113
862.6	-61.126
862.7	-61.139
862.8	-61.148
862.9	-61.151
863	-61.148
863.1	-61.138
863.2	-61.126
863.3	-61.122
863.4	-61.127
863.5	-61.134
863.6	-61.145
863.7	-61.153
863.8	-61.147
863.9	-61.137
864	-61.133
864.1	-61.14
864.2	-61.152
864.3	-61.161
864.4	-61.171
864.5	-61.183
864.6	-61.193
864.7	-61.197
864.8	-61.193
864.9	-61.186
865	-61.187
865.1	-61.192
865.2	-61.189
865.3	-61.198
865.4	-61.21
865.5	-61.203
865.6	-61.201
865.7	-61.212
865.8	-61.216
865.9	-61.211
866	-61.211
866.1	-61.221
866.2	-61.234
866.3	-61.244
866.4	-61.246
866.5	-61.241
866.6	-61.234
866.7	-61.234
866.8	-61.245
866.9	-61.259
867	-61.273
867.1	-61.283
867.2	-61.291
867.3	-61.3
867.4	-61.307
867.5	-61.309
867.6	-61.309
867.7	-61.306
867.8	-61.302
867.9	-61.3
868	-61.298
868.1	-61.3
868.2	-61.304
868.3	-61.31
868.4	-61.318
868.5	-61.325
868.6	-61.332
868.7	-61.34
868.8	-61.352
868.9	-61.361
869	-61.369
869.1	-61.378
869.2	-61.386
869.3	-61.392
869.4	-61.393
869.5	-61.398
869.6	-61.404
869.7	-61.405
869.8	-61.403
869.9	-61.401
870	-61.394
870.1	-61.384
870.2	-61.377
870.3	-61.364
870.4	-61.353
870.5	-61.352
870.6	-61.354
870.7	-61.359
870.8	-61.367
870.9	-61.377
871	-61.389
871.1	-61.399
871.2	-61.403
871.3	-61.399
871.4	-61.388
871.5	-61.374
871.6	-61.368
871.7	-61.372
871.8	-61.38
871.9	-61.391
872	-61.396
872.1	-61.386
872.2	-61.374
872.3	-61.373
872.4	-61.382
872.5	-61.39
872.6	-61.398
872.7	-61.403
872.8	-61.409
872.9	-61.414
873	-61.416
873.1	-61.415
873.2	-61.404
873.3	-61.403
873.4	-61.412
873.5	-61.411
873.6	-61.408
873.7	-61.411
873.8	-61.406
873.9	-61.408
874	-61.418
874.1	-61.423
874.2	-61.419
874.3	-61.413
874.4	-61.414
874.5	-61.425
874.6	-61.432
874.7	-61.43
874.8	-61.422
874.9	-61.416
875	-61.416
875.1	-61.419
875.2	-61.426
875.3	-61.437
875.4	-61.446
875.5	-61.449
875.6	-61.452
875.7	-61.449
875.8	-61.44
875.9	-61.429
876	-61.419
876.1	-61.412
876.2	-61.41
876.3	-61.408
876.4	-61.408
876.5	-61.409
876.6	-61.415
876.7	-61.422
876.8	-61.429
876.9	-61.437
877	-61.445
877.1	-61.453
877.2	-61.459
877.3	-61.465
877.4	-61.47
877.5	-61.474
877.6	-61.48
877.7	-61.489
877.8	-61.495
877.9	-61.5
878	-61.508
878.1	-61.517
878.2	-61.527
878.3	-61.535
878.4	-61.539
878.5	-61.543
878.6	-61.547
878.7	-61.544
878.8	-61.537
878.9	-61.531
879	-61.522
879.1	-61.512
879.2	-61.502
879.3	-61.498
879.4	-61.5
879.5	-61.508
879.6	-61.52
879.7	-61.534
879.8	-61.541
879.9	-61.538
880	-61.527
880.1	-61.515
880.2	-61.509
880.3	-61.515
880.4	-61.528
880.5	-61.537
880.6	-61.537
880.7	-61.526
880.8	-61.513
880.9	-61.509
881	-61.515
881.1	-61.521
881.2	-61.521
881.3	-61.523
881.4	-61.516
881.5	-61.509
881.6	-61.511
881.7	-61.516
881.8	-61.515
881.9	-61.52
882	-61.528
882.1	-61.518
882.2	-61.512
882.3	-61.519
882.4	-61.521
882.5	-61.515
882.6	-61.511
882.7	-61.519
882.8	-61.529
882.9	-61.53
883	-61.523
883.1	-61.517
883.2	-61.515
883.3	-61.515
883.4	-61.522
883.5	-61.533
883.6	-61.54
883.7	-61.542
883.8	-61.544
883.9	-61.547
884	-61.544
884.1	-61.535
884.2	-61.527
884.3	-61.518
884.4	-61.51
884.5	-61.51
884.6	-61.514
884.7	-61.519
884.8	-61.527
884.9	-61.537
885	-61.546
885.1	-61.553
885.2	-61.561
885.3	-61.572
885.4	-61.581
885.5	-61.588
885.6	-61.597
885.7	-61.605
885.8	-61.612
885.9	-61.616
886	-61.624
886.1	-61.634
886.2	-61.642
886.3	-61.648
886.4	-61.654
886.5	-61.658
886.6	-61.658
886.7	-61.654
886.8	-61.648
886.9	-61.64
887	-61.632
887.1	-61.626
887.2	-61.623
887.3	-61.621
887.4	-61.624
887.5	-61.633
887.6	-61.645
887.7	-61.661
887.8	-61.675
887.9	-61.684
888	-61.683
888.1	-61.674
888.2	-61.664
888.3	-61.661
888.4	-61.668
888.5	-61.682
888.6	-61.698
888.7	-61.698
888.8	-61.689
888.9	-61.682
889	-61.683
889.1	-61.696
889.2	-61.711
889.3	-61.722
889.4	-61.731
889.5	-61.741
889.6	-61.752
889.7	-61.759
889.8	-61.758
889.9	-61.754
890	-61.761
890.1	-61.767
890.2	-61.766
890.3	-61.775
890.4	-61.783
890.5	-61.78
890.6	-61.787
890.7	-61.797
890.8	-61.794
890.9	-61.788
891	-61.794
891.1	-61.806
891.2	-61.815
891.3	-61.819
891.4	-61.816
891.5	-61.811
891.6	-61.815
891.7	-61.826
891.8	-61.84
891.9	-61.852
892	-61.858
892.1	-61.858
892.2	-61.853
892.3	-61.845
892.4	-61.837
892.5	-61.832
892.6	-61.83
892.7	-61.837
892.8	-61.848
892.9	-61.859
893	-61.869
893.1	-61.878
893.2	-61.886
893.3	-61.894
893.4	-61.902
893.5	-61.907
893.6	-61.911
893.7	-61.913
893.8	-61.915
893.9	-61.918
894	-61.919
894.1	-61.923
894.2	-61.927
894.3	-61.926
894.4	-61.925
894.5	-61.924
894.6	-61.927
894.7	-61.93
894.8	-61.933
894.9	-61.936
895	-61.941
895.1	-61.952
895.2	-61.964
895.3	-61.978
895.4	-61.993
895.5	-62.006
895.6	-62.02
895.7	-62.033
895.8	-62.045
895.9	-62.057
896	-62.065
896.1	-62.067
896.2	-62.061
896.3	-62.053
896.4	-62.052
896.5	-62.06
896.6	-62.071
896.7	-62.089
896.8	-62.108
896.9	-62.115
897	-62.111
897.1	-62.105
897.2	-62.105
897.3	-62.112
897.4	-62.126
897.5	-62.145
897.6	-62.158
897.7	-62.166
897.8	-62.169
897.9	-62.175
898	-62.184
898.1	-62.197
898.2	-62.206
898.3	-62.203
898.4	-62.206
898.5	-62.217
898.6	-62.216
898.7	-62.221
898.8	-62.234
898.9	-62.233
899	-62.232
899.1	-62.246
899.2	-62.259
899.3	-62.267
899.4	-62.272
899.5	-62.282
899.6	-62.306
899.7	-62.329
899.8	-62.345
899.9	-62.357
900	-62.367
900.1	-62.373
900.2	-62.382
900.3	-62.398
900.4	-62.419
900.5	-62.44
900.6	-62.463
900.7	-62.487
900.8	-62.511
900.9	-62.53
901	-62.55
901.1	-62.566
901.2	-62.583
901.3	-62.609
901.4	-62.641
901.5	-62.672
901.6	-62.703
901.7	-62.738
901.8	-62.776
901.9	-62.816
902	-62.86
902.1	-62.909
902.2	-62.959
902.3	-62.997
902.4	-63.026
902.5	-63.059
902.6	-63.097
902.7	-63.138
902.8	-63.181
902.9	-63.221
903	-63.262
903.1	-63.306
903.2	-63.35
903.3	-63.451
903.4	-63.604
903.5	-63.75
903.6	-63.89
903.7	-64.023
903.8	-64.157
903.9	-64.296
904	-64.437
904.1	-64.581
904.2	-64.728
904.3	-64.924
904.4	-65.157
904.5	-65.377
904.6	-65.586
904.7	-65.778
904.8	-65.962
904.9	-66.152
905	-66.345
905.1	-66.538
905.2	-66.733
905.3	-66.912
905.4	-67.068
905.5	-67.214
905.6	-67.361
905.7	-67.52
905.8	-67.686
905.9	-67.851
906	-68.013
906.1	-68.174
906.2	-68.336
906.3	-68.503
906.4	-68.672
906.5	-68.823
906.6	-68.972
906.7	-69.134
906.8	-69.289
906.9	-69.441
907	-69.601
907.1	-69.747
907.2	-69.885
907.3	-70.032
907.4	-70.177
907.5	-70.311
907.6	-70.439
907.7	-70.578
907.8	-70.721
907.9	-70.859
908	-70.987
908.1	-71.103
908.2	-71.221
908.3	-71.35
908.4	-71.486
908.5	-71.626
908.6	-71.764
908.7	-71.898
908.8	-72.026
908.9	-72.152
909	-72.273
909.1	-72.389
909.2	-72.499
909.3	-72.605
909.4	-72.711
909.5	-72.816
909.6	-72.926
909.7	-73.041
909.8	-73.156
909.9	-73.274
910	-73.394
910.1	-73.512
910.2	-73.628
910.3	-73.749
910.4	-73.871
910.5	-73.989
910.6	-74.106
910.7	-74.222
910.8	-74.336
910.9	-74.445
911	-74.555
911.1	-74.671
911.2	-74.785
911.3	-74.896
911.4	-75.005
911.5	-75.113
911.6	-75.223
911.7	-75.336
911.8	-75.448
911.9	-75.554
912	-75.658
912.1	-75.756
912.2	-75.847
912.3	-75.933
912.4	-76.02
912.5	-76.109
912.6	-76.198
912.7	-76.293
912.8	-76.391
912.9	-76.491
913	-76.594
913.1	-76.702
913.2	-76.805
913.3	-76.898
913.4	-76.983
913.5	-77.066
913.6	-77.155
913.7	-77.255
913.8	-77.36
913.9	-77.461
914	-77.552
914.1	-77.635
914.2	-77.721
914.3	-77.811
914.4	-77.902
914.5	-77.991
914.6	-78.079
914.7	-78.159
914.8	-78.244
914.9	-78.344
915	-78.443
915.1	-78.525
915.2	-78.609
915.3	-78.705
915.4	-78.79
915.5	-78.88
915.6	-78.978
915.7	-79.068
915.8	-79.149
915.9	-79.237
916	-79.335
916.1	-79.427
916.2	-79.509
916.3	-79.586
916.4	-79.664
916.5	-79.752
916.6	-79.844
916.7	-79.94
916.8	-80.036
916.9	-80.124
917	-80.206
917.1	-80.283
917.2	-80.354
917.3	-80.427
917.4	-80.502
917.5	-80.579
917.6	-80.661
917.7	-80.749
917.8	-80.84
917.9	-80.935
918	-81.028
918.1	-81.121
918.2	-81.215
918.3	-81.305
918.4	-81.396
918.5	-81.485
918.6	-81.572
918.7	-81.657
918.8	-81.743
918.9	-81.826
919	-81.907
919.1	-81.989
919.2	-82.073
919.3	-82.155
919.4	-82.233
919.5	-82.314
919.6	-82.397
919.7	-82.482
919.8	-82.568
919.9	-82.657
920	-82.746
920.1	-82.834
920.2	-82.919
920.3	-83.003
920.4	-83.088
920.5	-83.17
920.6	-83.249
920.7	-83.323
920.8	-83.39
920.9	-83.453
921	-83.52
921.1	-83.595
921.2	-83.676
921.3	-83.76
921.4	-83.847
921.5	-83.933
921.6	-84.008
921.7	-84.068
921.8	-84.129
921.9	-84.199
922	-84.277
922.1	-84.36
922.2	-84.444
922.3	-84.516
922.4	-84.576
922.5	-84.638
922.6	-84.707
922.7	-84.782
922.8	-84.857
922.9	-84.928
923	-84.993
923.1	-85.057
923.2	-85.134
923.3	-85.212
923.4	-85.279
923.5	-85.353
923.6	-85.43
923.7	-85.493
923.8	-85.563
923.9	-85.641
924	-85.709
924.1	-85.775
924.2	-85.85
924.3	-85.926
924.4	-85.991
924.5	-86.048
924.6	-86.11
924.7	-86.182
924.8	-86.261
924.9	-86.338
925	-86.411
925.1	-86.477
925.2	-86.534
925.3	-86.592
925.4	-86.652
925.5	-86.714
925.6	-86.784
925.7	-86.856
925.8	-86.929
925.9	-87.004
926	-87.078
926.1	-87.152
926.2	-87.224
926.3	-87.293
926.4	-87.36
926.5	-87.423
926.6	-87.48
926.7	-87.535
926.8	-87.589
926.9	-87.642
927	-87.694
927.1	-87.745
927.2	-87.798
927.3	-87.847
927.4	-87.897
927.5	-87.947
927.6	-87.998
927.7	-88.054
927.8	-88.109
927.9	-88.164
928	-88.215
928.1	-88.261
928.2	-88.31
928.3	-88.358
928.4	-88.409
928.5	-88.461
928.6	-88.517
928.7	-88.576
928.8	-88.636
928.9	-88.698
929	-88.764
929.1	-88.832
929.2	-88.903
929.3	-88.975
929.4	-89.043
929.5	-89.105
929.6	-89.16
929.7	-89.207
929.8	-89.254
929.9	-89.304
930	-89.364
930.1	-89.431
930.2	-89.497
930.3	-89.562
930.4	-89.62
930.5	-89.668
930.6	-89.717
930.7	-89.774
930.8	-89.836
930.9	-89.902
931	-89.97
931.1	-90.032
931.2	-90.094
931.3	-90.158
931.4	-90.22
931.5	-90.269
931.6	-90.312
931.7	-90.371
931.8	-90.429
931.9	-90.478
932	-90.533
932.1	-90.591
932.2	-90.639
932.3	-90.695
932.4	-90.758
932.5	-90.807
932.6	-90.847
932.7	-90.9
932.8	-90.965
932.9	-91.027
933	-91.078
933.1	-91.118
933.2	-91.156
933.3	-91.203
933.4	-91.257
933.5	-91.318
933.6	-91.38
933.7	-91.437
933.8	-91.49
933.9	-91.542
934	-91.59
934.1	-91.63
934.2	-91.67
934.3	-91.711
934.4	-91.752
934.5	-91.795
934.6	-91.844
934.7	-91.899
934.8	-91.958
934.9	-92.017
935	-92.078
935.1	-92.137
935.2	-92.195
935.3	-92.256
935.4	-92.317
935.5	-92.374
935.6	-92.429
935.7	-92.486
935.8	-92.542
935.9	-92.596
936	-92.648
936.1	-92.703
936.2	-92.761
936.3	-92.816
936.4	-92.871
936.5	-92.928
936.6	-92.985
936.7	-93.04
936.8	-93.098
936.9	-93.156
937	-93.21
937.1	-93.265
937.2	-93.315
937.3	-93.358
937.4	-93.395
937.5	-93.43
937.6	-93.467
937.7	-93.507
937.8	-93.549
937.9	-93.598
938	-93.652
938.1	-93.706
938.2	-93.761
938.3	-93.815
938.4	-93.856
938.5	-93.889
938.6	-93.924
938.7	-93.968
938.8	-94.017
938.9	-94.074
939	-94.129
939.1	-94.167
939.2	-94.196
939.3	-94.229
939.4	-94.267
939.5	-94.304
939.6	-94.339
939.7	-94.372
939.8	-94.415
939.9	-94.465
940	-94.506
940.1	-94.548
940.2	-94.598
940.3	-94.636
940.4	-94.674
940.5	-94.725
940.6	-94.768
940.7	-94.804
940.8	-94.851
940.9	-94.901
941	-94.941
941.1	-94.976
941.2	-95.014
941.3	-95.065
941.4	-95.119
941.5	-95.167
941.6	-95.206
941.7	-95.238
941.8	-95.27
941.9	-95.306
942	-95.348
942.1	-95.397
942.2	-95.45
942.3	-95.501
942.4	-95.546
942.5	-95.591
942.6	-95.633
942.7	-95.67
942.8	-95.702
942.9	-95.732
943	-95.759
943.1	-95.786
943.2	-95.816
943.3	-95.852
943.4	-95.89
943.5	-95.931
943.6	-95.977
943.7	-96.025
943.8	-96.069
943.9	-96.116
944	-96.166
944.1	-96.215
944.2	-96.265
944.3	-96.315
944.4	-96.365
944.5	-96.412
944.6	-96.461
944.7	-96.512
944.8	-96.563
944.9	-96.614
945	-96.665
945.1	-96.714
945.2	-96.761
945.3	-96.806
945.4	-96.846
945.5	-96.883
945.6	-96.915
945.7	-96.944
945.8	-96.971
945.9	-96.996
946	-97.024
946.1	-97.058
946.2	-97.097
946.3	-97.142
946.4	-97.192
946.5	-97.24
946.6	-97.283
946.7	-97.32
946.8	-97.35
946.9	-97.373
947	-97.404
947.1	-97.449
947.2	-97.495
947.3	-97.54
947.4	-97.578
947.5	-97.608
947.6	-97.635
947.7	-97.663
947.8	-97.69
947.9	-97.717
948	-97.744
948.1	-97.78
948.2	-97.827
948.3	-97.865
948.4	-97.896
948.5	-97.935
948.6	-97.975
948.7	-98.01
948.8	-98.049
948.9	-98.086
949	-98.117
949.1	-98.154
949.2	-98.201
949.3	-98.243
949.4	-98.273
949.5	-98.298
949.6	-98.33
949.7	-98.374
949.8	-98.421
949.9	-98.463
950	-98.499
950.1	-98.526
950.2	-98.549
950.3	-98.574
950.4	-98.608
950.5	-98.646
950.6	-98.687
950.7	-98.733
950.8	-98.782
950.9	-98.827
951	-98.866
951.1	-98.905
951.2	-98.945
951.3	-98.981
951.4	-99.013
951.5	-99.04
951.6	-99.066
951.7	-99.09
951.8	-99.113
951.9	-99.137
952	-99.16
952.1	-99.184
952.2	-99.209
952.3	-99.236
952.4	-99.264
952.5	-99.294
952.6	-99.323
952.7	-99.348
952.8	-99.371
952.9	-99.397
953	-99.422
953.1	-99.444
953.2	-99.468
953.3	-99.493
953.4	-99.514
953.5	-99.535
953.6	-99.56
953.7	-99.588
953.8	-99.62
953.9	-99.657
954	-99.701
954.1	-99.748
954.2	-99.797
954.3	-99.842
954.4	-99.886
954.5	-99.928
954.6	-99.961
954.7	-99.987
954.8	-100.01
954.9	-100.03
955	-100.07
955.1	-100.11
955.2	-100.16
955.3	-100.2
955.4	-100.23
955.5	-100.25
955.6	-100.28
955.7	-100.31
955.8	-100.35
955.9	-100.4
956	-100.44
956.1	-100.48
956.2	-100.52
956.3	-100.57
956.4	-100.6
956.5	-100.63
956.6	-100.66
956.7	-100.7
956.8	-100.73
956.9	-100.76
957	-100.8
957.1	-100.82
957.2	-100.85
957.3	-100.89
957.4	-100.92
957.5	-100.95
957.6	-100.97
957.7	-101.01
957.8	-101.05
957.9	-101.09
958	-101.11
958.1	-101.13
958.2	-101.16
958.3	-101.2
958.4	-101.24
958.5	-101.28
958.6	-101.32
958.7	-101.35
958.8	-101.38
958.9	-101.4
959	-101.42
959.1	-101.45
959.2	-101.48
959.3	-101.53
959.4	-101.57
959.5	-101.61
959.6	-101.65
959.7	-101.69
959.8	-101.72
959.9	-101.76
960	-101.79
960.1	-101.82
960.2	-101.85
960.3	-101.87
960.4	-101.89
960.5	-101.92
960.6	-101.93
960.7	-101.96
960.8	-101.98
960.9	-102
961	-102.02
961.1	-102.04
961.2	-102.05
961.3	-102.07
961.4	-102.09
961.5	-102.11
961.6	-102.13
961.7	-102.15
961.8	-102.16
961.9	-102.18
962	-102.2
962.1	-102.23
962.2	-102.26
962.3	-102.29
962.4	-102.33
962.5	-102.37
962.6	-102.41
962.7	-102.45
962.8	-102.49
962.9	-102.52
963	-102.56
963.1	-102.58
963.2	-102.59
963.3	-102.61
963.4	-102.64
963.5	-102.67
963.6	-102.71
963.7	-102.75
963.8	-102.78
963.9	-102.8
964	-102.82
964.1	-102.84
964.2	-102.88
964.3	-102.92
964.4	-102.96
964.5	-103
964.6	-103.03
964.7	-103.06
964.8	-103.08
964.9	-103.11
965	-103.15
965.1	-103.18
965.2	-103.2
965.3	-103.23
965.4	-103.27
965.5	-103.29
965.6	-103.32
965.7	-103.36
965.8	-103.39
965.9	-103.41
966	-103.44
966.1	-103.48
966.2	-103.51
966.3	-103.53
966.4	-103.55
966.5	-103.57
966.6	-103.6
966.7	-103.64
966.8	-103.67
966.9	-103.71
967	-103.73
967.1	-103.76
967.2	-103.78
967.3	-103.79
967.4	-103.81
967.5	-103.83
967.6	-103.85
967.7	-103.88
967.8	-103.92
967.9	-103.96
968	-104
968.1	-104.03
968.2	-104.07
968.3	-104.11
968.4	-104.15
968.5	-104.18
968.6	-104.22
968.7	-104.25
968.8	-104.28
968.9	-104.31
969	-104.34
969.1	-104.37
969.2	-104.41
969.3	-104.43
969.4	-104.46
969.5	-104.49
969.6	-104.52
969.7	-104.55
969.8	-104.58
969.9	-104.61
970	-104.64
970.1	-104.68
970.2	-104.71
970.3	-104.75
970.4	-104.79
970.5	-104.83
970.6	-104.86
970.7	-104.9
970.8	-104.92
970.9	-104.94
971	-104.95
971.1	-104.97
971.2	-104.99
971.3	-105.01
971.4	-105.04
971.5	-105.08
971.6	-105.12
971.7	-105.16
971.8	-105.18
971.9	-105.2
972	-105.21
972.1	-105.23
972.2	-105.27
972.3	-105.31
972.4	-105.34
972.5	-105.36
972.6	-105.38
972.7	-105.39
972.8	-105.4
972.9	-105.41
973	-105.44
973.1	-105.47
973.2	-105.5
973.3	-105.52
973.4	-105.54
973.5	-105.57
973.6	-105.6
973.7	-105.63
973.8	-105.66
973.9	-105.67
974	-105.7
974.1	-105.73
974.2	-105.76
974.3	-105.78
974.4	-105.8
974.5	-105.83
974.6	-105.86
974.7	-105.89
974.8	-105.92
974.9	-105.94
975	-105.95
975.1	-105.97
975.2	-106
975.3	-106.04
975.4	-106.08
975.5	-106.11
975.6	-106.14
975.7	-106.17
975.8	-106.19
975.9	-106.21
976	-106.22
976.1	-106.23
976.2	-106.25
976.3	-106.27
976.4	-106.3
976.5	-106.33
976.6	-106.36
976.7	-106.39
976.8	-106.43
976.9	-106.47
977	-106.5
977.1	-106.53
977.2	-106.56
977.3	-106.6
977.4	-106.63
977.5	-106.66
977.6	-106.69
977.7	-106.71
977.8	-106.74
977.9	-106.77
978	-106.8
978.1	-106.83
978.2	-106.86
978.3	-106.9
978.4	-106.93
978.5	-106.96
978.6	-107
978.7	-107.03
978.8	-107.07
978.9	-107.11
979	-107.14
979.1	-107.17
979.2	-107.19
979.3	-107.21
979.4	-107.22
979.5	-107.23
979.6	-107.25
979.7	-107.27
979.8	-107.3
979.9	-107.33
980	-107.36
980.1	-107.4
980.2	-107.43
980.3	-107.45
980.4	-107.46
980.5	-107.48
980.6	-107.5
980.7	-107.52
980.8	-107.56
980.9	-107.59
981	-107.63
981.1	-107.66
981.2	-107.69
981.3	-107.72
981.4	-107.75
981.5	-107.77
981.6	-107.78
981.7	-107.81
981.8	-107.84
981.9	-107.86
982	-107.89
982.1	-107.91
982.2	-107.93
982.3	-107.96
982.4	-107.99
982.5	-108.01
982.6	-108.02
982.7	-108.05
982.8	-108.09
982.9	-108.11
983	-108.13
983.1	-108.14
983.2	-108.17
983.3	-108.2
983.4	-108.23
983.5	-108.26
983.6	-108.28
983.7	-108.3
983.8	-108.31
983.9	-108.33
984	-108.35
984.1	-108.37
984.2	-108.41
984.3	-108.44
984.4	-108.48
984.5	-108.51
984.6	-108.54
984.7	-108.57
984.8	-108.59
984.9	-108.61
985	-108.63
985.1	-108.64
985.2	-108.65
985.3	-108.67
985.4	-108.68
985.5	-108.69
985.6	-108.7
985.7	-108.72
985.8	-108.74
985.9	-108.76
986	-108.78
986.1	-108.8
986.2	-108.82
986.3	-108.83
986.4	-108.84
986.5	-108.85
986.6	-108.87
986.7	-108.88
986.8	-108.91
986.9	-108.93
987	-108.96
987.1	-109
987.2	-109.03
987.3	-109.07
987.4	-109.09
987.5	-109.11
987.6	-109.12
987.7	-109.14
987.8	-109.16
987.9	-109.2
988	-109.23
988.1	-109.27
988.2	-109.29
988.3	-109.3
988.4	-109.31
988.5	-109.33
988.6	-109.37
988.7	-109.41
988.8	-109.43
988.9	-109.45
989	-109.46
989.1	-109.48
989.2	-109.51
989.3	-109.54
989.4	-109.58
989.5	-109.62
989.6	-109.65
989.7	-109.68
989.8	-109.7
989.9	-109.71
990	-109.74
990.1	-109.77
990.2	-109.79
990.3	-109.81
990.4	-109.84
990.5	-109.86
990.6	-109.87
990.7	-109.91
990.8	-109.93
990.9	-109.95
991	-109.97
991.1	-110
991.2	-110.03
991.3	-110.06
991.4	-110.08
991.5	-110.1
991.6	-110.11
991.7	-110.12
991.8	-110.14
991.9	-110.17
992	-110.2
992.1	-110.23
992.2	-110.27
992.3	-110.3
992.4	-110.33
992.5	-110.36
992.6	-110.38
992.7	-110.4
992.8	-110.41
992.9	-110.42
993	-110.43
993.1	-110.44
993.2	-110.45
993.3	-110.46
993.4	-110.47
993.5	-110.49
993.6	-110.5
993.7	-110.51
993.8	-110.53
993.9	-110.54
994	-110.56
994.1	-110.57
994.2	-110.59
994.3	-110.6
994.4	-110.62
994.5	-110.63
994.6	-110.65
994.7	-110.66
994.8	-110.67
994.9	-110.69
995	-110.7
995.1	-110.72
995.2	-110.73
995.3	-110.75
995.4	-110.77
995.5	-110.8
995.6	-110.83
995.7	-110.87
995.8	-110.91
995.9	-110.94
996	-110.96
996.1	-110.98
996.2	-110.99
996.3	-111
996.4	-111.02
996.5	-111.05
996.6	-111.08
996.7	-111.11
996.8	-111.15
996.9	-111.16
997	-111.17
997.1	-111.19
997.2	-111.22
997.3	-111.25
997.4	-111.28
997.5	-111.3
997.6	-111.32
997.7	-111.33
997.8	-111.34
997.9	-111.34
998	-111.35
998.1	-111.37
998.2	-111.4
998.3	-111.43
998.4	-111.45
998.5	-111.47
998.6	-111.51
998.7	-111.52
998.8	-111.54
998.9	-111.57
999	-111.6
999.1	-111.61
999.2	-111.63
999.3	-111.66
999.4	-111.69
999.5	-111.71
999.6	-111.72
999.7	-111.72
999.8	-111.73
999.9	-111.76
1000	-111.79
1000.1	-111.81
1000.2	-111.84
1000.3	-111.86
1000.4	-111.89
1000.5	-111.91
1000.6	-111.93
1000.7	-111.94
1000.8	-111.96
1000.9	-111.97
1001	-111.99
1001.1	-112.01
1001.2	-112.04
1001.3	-112.06
1001.4	-112.08
1001.5	-112.1
1001.6	-112.12
1001.7	-112.14
1001.8	-112.17
1001.9	-112.19
1002	-112.21
1002.1	-112.24
1002.2	-112.26
1002.3	-112.3
1002.4	-112.34
1002.5	-112.39
1002.6	-112.44
1002.7	-112.48
1002.8	-112.53
1002.9	-112.58
1003	-112.62
1003.1	-112.66
1003.2	-112.7
1003.3	-112.68
1003.4	-112.6
1003.5	-112.51
1003.6	-112.42
1003.7	-112.33
1003.8	-112.25
1003.9	-112.17
1004	-112.1
1004.1	-112.03
1004.2	-111.97
1004.3	-111.86
1004.4	-111.69
1004.5	-111.52
1004.6	-111.35
1004.7	-111.16
1004.8	-110.98
1004.9	-110.8
1005	-110.64
1005.1	-110.48
1005.2	-110.32
1005.3	-110.16
1005.4	-110.01
1005.5	-109.86
1005.6	-109.72
1005.7	-109.59
1005.8	-109.47
1005.9	-109.33
1006	-109.18
1006.1	-109.04
1006.2	-108.89
1006.3	-108.75
1006.4	-108.61
1006.5	-108.46
1006.6	-108.31
1006.7	-108.16
1006.8	-108.03
1006.9	-107.88
1007	-107.73
1007.1	-107.59
1007.2	-107.44
1007.3	-107.3
1007.4	-107.17
1007.5	-107.03
1007.6	-106.9
1007.7	-106.77
1007.8	-106.65
1007.9	-106.51
1008	-106.37
1008.1	-106.24
1008.2	-106.12
1008.3	-106
1008.4	-105.87
1008.5	-105.73
1008.6	-105.59
1008.7	-105.44
1008.8	-105.31
1008.9	-105.19
1009	-105.07
1009.1	-104.95
1009.2	-104.83
1009.3	-104.71
1009.4	-104.58
1009.5	-104.45
1009.6	-104.31
1009.7	-104.18
1009.8	-104.04
1009.9	-103.91
1010	-103.78
1010.1	-103.65
1010.2	-103.52
1010.3	-103.4
1010.4	-103.28
1010.5	-103.16
1010.6	-103.04
1010.7	-102.93
1010.8	-102.81
1010.9	-102.7
1011	-102.58
1011.1	-102.47
1011.2	-102.37
1011.3	-102.26
1011.4	-102.15
1011.5	-102.04
1011.6	-101.93
1011.7	-101.82
1011.8	-101.71
1011.9	-101.6
1012	-101.48
1012.1	-101.36
1012.2	-101.23
1012.3	-101.1
1012.4	-100.98
1012.5	-100.85
1012.6	-100.73
1012.7	-100.62
1012.8	-100.51
1012.9	-100.4
1013	-100.3
1013.1	-100.2
1013.2	-100.1
1013.3	-99.984
1013.4	-99.863
1013.5	-99.739
1013.6	-99.623
1013.7	-99.517
1013.8	-99.418
1013.9	-99.322
1014	-99.222
1014.1	-99.103
1014.2	-98.98
1014.3	-98.86
1014.4	-98.745
1014.5	-98.631
1014.6	-98.517
1014.7	-98.405
1014.8	-98.3
1014.9	-98.203
1015	-98.097
1015.1	-97.991
1015.2	-97.895
1015.3	-97.789
1015.4	-97.681
1015.5	-97.584
1015.6	-97.48
1015.7	-97.371
1015.8	-97.273
1015.9	-97.18
1016	-97.078
1016.1	-96.964
1016.2	-96.858
1016.3	-96.77
1016.4	-96.681
1016.5	-96.586
1016.6	-96.483
1016.7	-96.372
1016.8	-96.263
1016.9	-96.159
1017	-96.063
1017.1	-95.977
1017.2	-95.89
1017.3	-95.798
1017.4	-95.702
1017.5	-95.605
1017.6	-95.503
1017.7	-95.397
1017.8	-95.287
1017.9	-95.177
1018	-95.072
1018.1	-94.974
1018.2	-94.882
1018.3	-94.794
1018.4	-94.708
1018.5	-94.625
1018.6	-94.541
1018.7	-94.46
1018.8	-94.379
1018.9	-94.296
1019	-94.214
1019.1	-94.129
1019.2	-94.045
1019.3	-93.963
1019.4	-93.881
1019.5	-93.797
1019.6	-93.714
1019.7	-93.632
1019.8	-93.55
1019.9	-93.465
1020	-93.381
1020.1	-93.302
1020.2	-93.225
1020.3	-93.148
1020.4	-93.072
1020.5	-92.994
1020.6	-92.914
1020.7	-92.83
1020.8	-92.743
1020.9	-92.652
1021	-92.556
1021.1	-92.461
1021.2	-92.367
1021.3	-92.278
1021.4	-92.193
1021.5	-92.117
1021.6	-92.045
1021.7	-91.973
1021.8	-91.9
1021.9	-91.815
1022	-91.721
1022.1	-91.628
1022.2	-91.541
1022.3	-91.464
1022.4	-91.394
1022.5	-91.325
1022.6	-91.249
1022.7	-91.165
1022.8	-91.08
1022.9	-91.003
1023	-90.934
1023.1	-90.865
1023.2	-90.785
1023.3	-90.706
1023.4	-90.636
1023.5	-90.555
1023.6	-90.474
1023.7	-90.407
1023.8	-90.332
1023.9	-90.253
1024	-90.185
1024.1	-90.111
1024.2	-90.023
1024.3	-89.944
1024.4	-89.878
1024.5	-89.815
1024.6	-89.747
1024.7	-89.668
1024.8	-89.586
1024.9	-89.51
1025	-89.444
1025.1	-89.383
1025.2	-89.322
1025.3	-89.257
1025.4	-89.188
1025.5	-89.111
1025.6	-89.027
1025.7	-88.946
1025.8	-88.872
1025.9	-88.806
1026	-88.746
1026.1	-88.691
1026.2	-88.636
1026.3	-88.579
1026.4	-88.521
1026.5	-88.46
1026.6	-88.395
1026.7	-88.33
1026.8	-88.263
1026.9	-88.195
1027	-88.12
1027.1	-88.042
1027.2	-87.966
1027.3	-87.892
1027.4	-87.82
1027.5	-87.746
1027.6	-87.673
1027.7	-87.601
1027.8	-87.529
1027.9	-87.457
1028	-87.385
1028.1	-87.316
1028.2	-87.25
1028.3	-87.184
1028.4	-87.115
1028.5	-87.043
1028.6	-86.974
1028.7	-86.906
1028.8	-86.837
1028.9	-86.772
1029	-86.711
1029.1	-86.653
1029.2	-86.599
1029.3	-86.547
1029.4	-86.503
1029.5	-86.462
1029.6	-86.419
1029.7	-86.377
1029.8	-86.327
1029.9	-86.265
1030	-86.201
1030.1	-86.141
1030.2	-86.087
1030.3	-86.038
1030.4	-85.996
1030.5	-85.955
1030.6	-85.909
1030.7	-85.852
1030.8	-85.788
1030.9	-85.728
1031	-85.675
1031.1	-85.624
1031.2	-85.569
1031.3	-85.506
1031.4	-85.444
1031.5	-85.399
1031.6	-85.359
1031.7	-85.306
1031.8	-85.254
1031.9	-85.215
1032	-85.165
1032.1	-85.115
1032.2	-85.077
1032.3	-85.029
1032.4	-84.972
1032.5	-84.93
1032.6	-84.894
1032.7	-84.849
1032.8	-84.796
1032.9	-84.746
1033	-84.705
1033.1	-84.669
1033.2	-84.636
1033.3	-84.598
1033.4	-84.549
1033.5	-84.491
1033.6	-84.436
1033.7	-84.39
1033.8	-84.349
1033.9	-84.313
1034	-84.282
1034.1	-84.249
1034.2	-84.214
1034.3	-84.179
1034.4	-84.142
1034.5	-84.1
1034.6	-84.054
1034.7	-84.006
1034.8	-83.956
1034.9	-83.903
1035	-83.851
1035.1	-83.804
1035.2	-83.757
1035.3	-83.713
1035.4	-83.672
1035.5	-83.632
1035.6	-83.596
1035.7	-83.563
1035.8	-83.53
1035.9	-83.497
1036	-83.461
1036.1	-83.425
1036.2	-83.395
1036.3	-83.362
1036.4	-83.325
1036.5	-83.289
1036.6	-83.251
1036.7	-83.21
1036.8	-83.167
1036.9	-83.125
1037	-83.079
1037.1	-83.027
1037.2	-82.974
1037.3	-82.926
1037.4	-82.883
1037.5	-82.85
1037.6	-82.824
1037.7	-82.798
1037.8	-82.771
1037.9	-82.746
1038	-82.721
1038.1	-82.691
1038.2	-82.654
1038.3	-82.611
1038.4	-82.568
1038.5	-82.527
1038.6	-82.494
1038.7	-82.47
1038.8	-82.445
1038.9	-82.412
1039	-82.372
1039.1	-82.328
1039.2	-82.285
1039.3	-82.251
1039.4	-82.221
1039.5	-82.187
1039.6	-82.15
1039.7	-82.109
1039.8	-82.072
1039.9	-82.046
1040	-82.015
1040.1	-81.974
1040.2	-81.939
1040.3	-81.91
1040.4	-81.874
1040.5	-81.843
1040.6	-81.815
1040.7	-81.774
1040.8	-81.735
1040.9	-81.712
1041	-81.689
1041.1	-81.655
1041.2	-81.613
1041.3	-81.572
1041.4	-81.539
1041.5	-81.515
1041.6	-81.493
1041.7	-81.469
1041.8	-81.436
1041.9	-81.395
1042	-81.351
1042.1	-81.309
1042.2	-81.273
1042.3	-81.242
1042.4	-81.217
1042.5	-81.198
1042.6	-81.179
1042.7	-81.159
1042.8	-81.134
1042.9	-81.106
1043	-81.079
1043.1	-81.046
1043.2	-81.012
1043.3	-80.976
1043.4	-80.936
1043.5	-80.893
1043.6	-80.849
1043.7	-80.806
1043.8	-80.762
1043.9	-80.72
1044	-80.677
1044.1	-80.635
1044.2	-80.594
1044.3	-80.55
1044.4	-80.508
1044.5	-80.468
1044.6	-80.425
1044.7	-80.383
1044.8	-80.34
1044.9	-80.298
1045	-80.254
1045.1	-80.215
1045.2	-80.179
1045.3	-80.141
1045.4	-80.108
1045.5	-80.079
1045.6	-80.053
1045.7	-80.028
1045.8	-80.007
1045.9	-79.989
1046	-79.968
1046.1	-79.946
1046.2	-79.92
1046.3	-79.88
1046.4	-79.834
1046.5	-79.795
1046.6	-79.762
1046.7	-79.737
1046.8	-79.718
1046.9	-79.699
1047	-79.674
1047.1	-79.637
1047.2	-79.595
1047.3	-79.562
1047.4	-79.535
1047.5	-79.516
1047.6	-79.499
1047.7	-79.481
1047.8	-79.46
1047.9	-79.442
1048	-79.422
1048.1	-79.393
1048.2	-79.356
1048.3	-79.325
1048.4	-79.302
1048.5	-79.264
1048.6	-79.227
1048.7	-79.205
1048.8	-79.174
1048.9	-79.146
1049	-79.127
1049.1	-79.102
1049.2	-79.066
1049.3	-79.03
1049.4	-79.004
1049.5	-78.987
1049.6	-78.966
1049.7	-78.935
1049.8	-78.9
1049.9	-78.865
1050	-78.833
1050.1	-78.809
1050.2	-78.79
1050.3	-78.771
1050.4	-78.75
1050.5	-78.725
1050.6	-78.694
1050.7	-78.659
1050.8	-78.621
1050.9	-78.582
1051	-78.544
1051.1	-78.509
1051.2	-78.478
1051.3	-78.454
1051.4	-78.433
1051.5	-78.412
1051.6	-78.395
1051.7	-78.38
1051.8	-78.366
1051.9	-78.35
1052	-78.332
1052.1	-78.313
1052.2	-78.295
1052.3	-78.277
1052.4	-78.258
1052.5	-78.241
1052.6	-78.223
1052.7	-78.204
1052.8	-78.184
1052.9	-78.163
1053	-78.143
1053.1	-78.127
1053.2	-78.111
1053.3	-78.096
1053.4	-78.079
1053.5	-78.058
1053.6	-78.04
1053.7	-78.021
1053.8	-77.998
1053.9	-77.968
1054	-77.938
1054.1	-77.903
1054.2	-77.865
1054.3	-77.83
1054.4	-77.8
1054.5	-77.777
1054.6	-77.762
1054.7	-77.75
1054.8	-77.738
1054.9	-77.719
1055	-77.689
1055.1	-77.653
1055.2	-77.621
1055.3	-77.593
1055.4	-77.577
1055.5	-77.568
1055.6	-77.552
1055.7	-77.525
1055.8	-77.491
1055.9	-77.46
1056	-77.432
1056.1	-77.407
1056.2	-77.38
1056.3	-77.346
1056.4	-77.317
1056.5	-77.306
1056.6	-77.296
1056.7	-77.267
1056.8	-77.243
1056.9	-77.227
1057	-77.202
1057.1	-77.184
1057.2	-77.17
1057.3	-77.146
1057.4	-77.121
1057.5	-77.106
1057.6	-77.093
1057.7	-77.069
1057.8	-77.035
1057.9	-77.007
1058	-76.994
1058.1	-76.982
1058.2	-76.968
1058.3	-76.952
1058.4	-76.93
1058.5	-76.896
1058.6	-76.861
1058.7	-76.836
1058.8	-76.819
1058.9	-76.806
1059	-76.794
1059.1	-76.784
1059.2	-76.772
1059.3	-76.759
1059.4	-76.747
1059.5	-76.732
1059.6	-76.711
1059.7	-76.688
1059.8	-76.663
1059.9	-76.631
1060	-76.596
1060.1	-76.566
1060.2	-76.538
1060.3	-76.506
1060.4	-76.476
1060.5	-76.449
1060.6	-76.423
1060.7	-76.397
1060.8	-76.375
1060.9	-76.352
1061	-76.328
1061.1	-76.306
1061.2	-76.285
1061.3	-76.263
1061.4	-76.238
1061.5	-76.213
1061.6	-76.188
1061.7	-76.159
1061.8	-76.128
1061.9	-76.101
1062	-76.073
1062.1	-76.042
1062.2	-76.018
1062.3	-75.995
1062.4	-75.974
1062.5	-75.959
1062.6	-75.946
1062.7	-75.934
1062.8	-75.924
1062.9	-75.913
1063	-75.896
1063.1	-75.866
1063.2	-75.828
1063.3	-75.797
1063.4	-75.775
1063.5	-75.758
1063.6	-75.748
1063.7	-75.741
1063.8	-75.722
1063.9	-75.689
1064	-75.658
1064.1	-75.637
1064.2	-75.624
1064.3	-75.611
1064.4	-75.6
1064.5	-75.589
1064.6	-75.578
1064.7	-75.563
1064.8	-75.539
1064.9	-75.512
1065	-75.495
1065.1	-75.475
1065.2	-75.447
1065.3	-75.43
1065.4	-75.415
1065.5	-75.389
1065.6	-75.368
1065.7	-75.352
1065.8	-75.323
1065.9	-75.298
1066	-75.286
1066.1	-75.273
1066.2	-75.258
1066.3	-75.233
1066.4	-75.201
1066.5	-75.176
1066.6	-75.161
1066.7	-75.153
1066.8	-75.141
1066.9	-75.125
1067	-75.106
1067.1	-75.078
1067.2	-75.046
1067.3	-75.014
1067.4	-74.985
1067.5	-74.961
1067.6	-74.947
1067.7	-74.941
1067.8	-74.932
1067.9	-74.92
1068	-74.91
1068.1	-74.902
1068.2	-74.89
1068.3	-74.876
1068.4	-74.859
1068.5	-74.839
1068.6	-74.817
1068.7	-74.795
1068.8	-74.771
1068.9	-74.746
1069	-74.721
1069.1	-74.697
1069.2	-74.672
1069.3	-74.645
1069.4	-74.618
1069.5	-74.592
1069.6	-74.569
1069.7	-74.546
1069.8	-74.524
1069.9	-74.501
1070	-74.48
1070.1	-74.464
1070.2	-74.453
1070.3	-74.443
1070.4	-74.434
1070.5	-74.427
1070.6	-74.421
1070.7	-74.417
1070.8	-74.414
1070.9	-74.414
1071	-74.413
1071.1	-74.403
1071.2	-74.386
1071.3	-74.364
1071.4	-74.338
1071.5	-74.319
1071.6	-74.309
1071.7	-74.303
1071.8	-74.301
1071.9	-74.298
1072	-74.288
1072.1	-74.267
1072.2	-74.241
1072.3	-74.222
1072.4	-74.213
1072.5	-74.211
1072.6	-74.211
1072.7	-74.211
1072.8	-74.208
1072.9	-74.202
1073	-74.194
1073.1	-74.177
1073.2	-74.154
1073.3	-74.148
1073.4	-74.145
1073.5	-74.124
1073.6	-74.105
1073.7	-74.101
1073.8	-74.087
1073.9	-74.074
1074	-74.069
1074.1	-74.052
1074.2	-74.027
1074.3	-74.014
1074.4	-74.012
1074.5	-74.007
1074.6	-73.991
1074.7	-73.967
1074.8	-73.945
1074.9	-73.933
1075	-73.928
1075.1	-73.928
1075.2	-73.925
1075.3	-73.917
1075.4	-73.905
1075.5	-73.882
1075.6	-73.854
1075.7	-73.831
1075.8	-73.813
1075.9	-73.799
1076	-73.791
1076.1	-73.784
1076.2	-73.778
1076.3	-73.773
1076.4	-73.767
1076.5	-73.762
1076.6	-73.755
1076.7	-73.745
1076.8	-73.731
1076.9	-73.716
1077	-73.699
1077.1	-73.681
1077.2	-73.665
1077.3	-73.646
1077.4	-73.625
1077.5	-73.602
1077.6	-73.58
1077.7	-73.559
1077.8	-73.536
1077.9	-73.515
1078	-73.494
1078.1	-73.474
1078.2	-73.456
1078.3	-73.437
1078.4	-73.421
1078.5	-73.407
1078.6	-73.397
1078.7	-73.389
1078.8	-73.382
1078.9	-73.376
1079	-73.375
1079.1	-73.373
1079.2	-73.37
1079.3	-73.365
1079.4	-73.353
1079.5	-73.334
1079.6	-73.31
1079.7	-73.284
1079.8	-73.261
1079.9	-73.246
1080	-73.238
1080.1	-73.234
1080.2	-73.229
1080.3	-73.221
1080.4	-73.203
1080.5	-73.178
1080.6	-73.156
1080.7	-73.147
1080.8	-73.144
1080.9	-73.142
1081	-73.137
1081.1	-73.133
1081.2	-73.129
1081.3	-73.126
1081.4	-73.121
1081.5	-73.104
1081.6	-73.08
1081.7	-73.066
1081.8	-73.055
1081.9	-73.038
1082	-73.027
1082.1	-73.014
1082.2	-72.992
1082.3	-72.98
1082.4	-72.975
1082.5	-72.958
1082.6	-72.936
1082.7	-72.927
1082.8	-72.925
1082.9	-72.919
1083	-72.905
1083.1	-72.881
1083.2	-72.856
1083.3	-72.841
1083.4	-72.838
1083.5	-72.837
1083.6	-72.832
1083.7	-72.824
1083.8	-72.808
1083.9	-72.788
1084	-72.767
1084.1	-72.742
1084.2	-72.715
1084.3	-72.694
1084.4	-72.679
1084.5	-72.668
1084.6	-72.661
1084.7	-72.658
1084.8	-72.658
1084.9	-72.655
1085	-72.65
1085.1	-72.645
1085.2	-72.638
1085.3	-72.631
1085.4	-72.624
1085.5	-72.615
1085.6	-72.606
1085.7	-72.594
1085.8	-72.579
1085.9	-72.566
1086	-72.552
1086.1	-72.539
1086.2	-72.527
1086.3	-72.518
1086.4	-72.51
1086.5	-72.503
1086.6	-72.496
1086.7	-72.49
1086.8	-72.488
1086.9	-72.481
1087	-72.475
1087.1	-72.475
1087.2	-72.471
1087.3	-72.468
1087.4	-72.463
1087.5	-72.452
1087.6	-72.437
1087.7	-72.417
1087.8	-72.394
1087.9	-72.374
1088	-72.363
1088.1	-72.354
1088.2	-72.35
1088.3	-72.348
1088.4	-72.342
1088.5	-72.331
1088.6	-72.308
1088.7	-72.287
1088.8	-72.274
1088.9	-72.269
1089	-72.267
1089.1	-72.263
1089.2	-72.252
1089.3	-72.232
1089.4	-72.21
1089.5	-72.189
1089.6	-72.172
1089.7	-72.164
1089.8	-72.159
1089.9	-72.145
1090	-72.128
1090.1	-72.127
1090.2	-72.118
1090.3	-72.101
1090.4	-72.093
1090.5	-72.08
1090.6	-72.061
1090.7	-72.055
1090.8	-72.054
1090.9	-72.039
1091	-72.015
1091.1	-72.004
1091.2	-72.002
1091.3	-71.998
1091.4	-71.987
1091.5	-71.969
1091.6	-71.948
1091.7	-71.926
1091.8	-71.917
1091.9	-71.916
1092	-71.913
1092.1	-71.908
1092.2	-71.9
1092.3	-71.888
1092.4	-71.869
1092.5	-71.847
1092.6	-71.822
1092.7	-71.8
1092.8	-71.78
1092.9	-71.763
1093	-71.75
1093.1	-71.741
1093.2	-71.736
1093.3	-71.734
1093.4	-71.733
1093.5	-71.729
1093.6	-71.724
1093.7	-71.719
1093.8	-71.712
1093.9	-71.705
1094	-71.698
1094.1	-71.692
1094.2	-71.686
1094.3	-71.679
1094.4	-71.67
1094.5	-71.658
1094.6	-71.65
1094.7	-71.646
1094.8	-71.644
1094.9	-71.64
1095	-71.635
1095.1	-71.63
1095.2	-71.627
1095.3	-71.627
1095.4	-71.629
1095.5	-71.634
1095.6	-71.635
1095.7	-71.63
1095.8	-71.62
1095.9	-71.603
1096	-71.581
1096.1	-71.561
1096.2	-71.544
1096.3	-71.53
1096.4	-71.525
1096.5	-71.526
1096.6	-71.529
1096.7	-71.534
1096.8	-71.532
1096.9	-71.518
1097	-71.498
1097.1	-71.481
1097.2	-71.473
1097.3	-71.473
1097.4	-71.477
1097.5	-71.477
1097.6	-71.468
1097.7	-71.449
1097.8	-71.43
1097.9	-71.419
1098	-71.416
1098.1	-71.421
1098.2	-71.421
1098.3	-71.404
1098.4	-71.39
1098.5	-71.385
1098.6	-71.37
1098.7	-71.364
1098.8	-71.365
1098.9	-71.347
1099	-71.33
1099.1	-71.326
1099.2	-71.318
1099.3	-71.299
1099.4	-71.279
1099.5	-71.272
1099.6	-71.27
1099.7	-71.267
1099.8	-71.256
1099.9	-71.233
1100	-71.208
1100.1	-71.189
1100.2	-71.178
1100.3	-71.173
1100.4	-71.166
1100.5	-71.153
1100.6	-71.139
1100.7	-71.121
1100.8	-71.098
1100.9	-71.07
1101	-71.037
1101.1	-71.001
1101.2	-70.967
1101.3	-70.941
1101.4	-70.92
1101.5	-70.9
1101.6	-70.887
1101.7	-70.876
1101.8	-70.858
1101.9	-70.841
1102	-70.824
1102.1	-70.803
1102.2	-70.78
1102.3	-70.757
1102.4	-70.73
1102.5	-70.702
1102.6	-70.672
1102.7	-70.636
1102.8	-70.599
1102.9	-70.564
1103	-70.529
1103.1	-70.491
1103.2	-70.451
1103.3	-70.413
1103.4	-70.377
1103.5	-70.345
1103.6	-70.31
1103.7	-70.275
1103.8	-70.235
1103.9	-70.188
1104	-70.137
1104.1	-70.078
1104.2	-70.013
1104.3	-69.925
1104.4	-69.816
1104.5	-69.711
1104.6	-69.608
1104.7	-69.513
1104.8	-69.421
1104.9	-69.328
1105	-69.235
1105.1	-69.139
1105.2	-69.03
1105.3	-68.852
1105.4	-68.622
1105.5	-68.406
1105.6	-68.2
1105.7	-67.999
1105.8	-67.796
1105.9	-67.588
1106	-67.375
1106.1	-67.16
1106.2	-66.947
1106.3	-66.677
1106.4	-66.357
1106.5	-66.049
1106.6	-65.737
1106.7	-65.427
1106.8	-65.13
1106.9	-64.824
1107	-64.524
1107.1	-64.245
1107.2	-63.958
1107.3	-63.617
1107.4	-63.24
1107.5	-62.867
1107.6	-62.493
1107.7	-62.126
1107.8	-61.777
1107.9	-61.443
1108	-61.109
1108.1	-60.771
1108.2	-60.432
1108.3	-60.078
1108.4	-59.72
1108.5	-59.377
1108.6	-59.046
1108.7	-58.724
1108.8	-58.407
1108.9	-58.085
1109	-57.759
1109.1	-57.436
1109.2	-57.112
1109.3	-56.813
1109.4	-56.538
1109.5	-56.256
1109.6	-55.974
1109.7	-55.693
1109.8	-55.411
1109.9	-55.128
1110	-54.843
1110.1	-54.561
1110.2	-54.275
1110.3	-54.033
1110.4	-53.828
1110.5	-53.604
1110.6	-53.365
1110.7	-53.111
1110.8	-52.842
1110.9	-52.56
1111	-52.262
1111.1	-51.95
1111.2	-51.62
1111.3	-51.323
1111.4	-51.047
1111.5	-50.735
1111.6	-50.391
1111.7	-50.011
1111.8	-49.59
1111.9	-49.138
1112	-48.646
1112.1	-48.111
1112.2	-47.535
1112.3	-46.953
1112.4	-46.353
1112.5	-45.681
1112.6	-44.928
1112.7	-44.084
1112.8	-43.126
1112.9	-42.025
1113	-40.746
1113.1	-39.235
1113.2	-37.434
1113.3	-35.287
1113.4	-32.707
1113.5	-29.556
1113.6	-25.755
1113.7	-21.19
1113.8	-15.74
1113.9	-9.2452
1114	-1.5925
1114.1	6.8046
1114.2	13.879
1114.3	17.716
1114.4	18.795
1114.5	18.245
1114.6	16.825
1114.7	14.951
1114.8	12.75
1114.9	10.451
1115	8.1763
1115.1	6.1314
1115.2	4.2279
1115.3	2.3895
1115.4	0.54197
1115.5	-1.5167
1115.6	-3.7392
1115.7	-6.2636
1115.8	-9.0576
1115.9	-12.125
1116	-15.389
1116.1	-18.711
1116.2	-21.958
1116.3	-24.972
1116.4	-27.715
1116.5	-30.185
1116.6	-32.448
1116.7	-34.566
1116.8	-36.585
1116.9	-38.516
1117	-40.341
1117.1	-42.013
1117.2	-43.52
1117.3	-44.852
1117.4	-46.037
1117.5	-47.111
1117.6	-48.089
1117.7	-48.99
1117.8	-49.825
1117.9	-50.602
1118	-51.325
1118.1	-51.995
1118.2	-52.618
1118.3	-53.172
1118.4	-53.675
1118.5	-54.153
1118.6	-54.597
1118.7	-55.005
1118.8	-55.373
1118.9	-55.7
1119	-55.991
1119.1	-56.249
1119.2	-56.474
1119.3	-56.621
1119.4	-56.719
1119.5	-56.816
1119.6	-56.896
1119.7	-56.959
1119.8	-57.002
1119.9	-57.021
1120	-57.018
1120.1	-56.994
1120.2	-56.95
1120.3	-56.834
1120.4	-56.671
1120.5	-56.526
1120.6	-56.384
1120.7	-56.246
1120.8	-56.107
1120.9	-55.961
1121	-55.808
1121.1	-55.651
1121.2	-55.484
1121.3	-55.263
1121.4	-55.004
1121.5	-54.757
1121.6	-54.518
1121.7	-54.29
1121.8	-54.074
1121.9	-53.869
1122	-53.667
1122.1	-53.456
1122.2	-53.235
1122.3	-53.008
1122.4	-52.786
1122.5	-52.58
1122.6	-52.382
1122.7	-52.188
1122.8	-51.996
1122.9	-51.809
1123	-51.621
1123.1	-51.427
1123.2	-51.236
1123.3	-51.088
1123.4	-50.973
1123.5	-50.839
1123.6	-50.701
1123.7	-50.573
1123.8	-50.441
1123.9	-50.307
1124	-50.185
1124.1	-50.075
1124.2	-49.963
1124.3	-49.891
1124.4	-49.856
1124.5	-49.816
1124.6	-49.777
1124.7	-49.732
1124.8	-49.684
1124.9	-49.633
1125	-49.58
1125.1	-49.526
1125.2	-49.477
1125.3	-49.482
1125.4	-49.529
1125.5	-49.567
1125.6	-49.597
1125.7	-49.62
1125.8	-49.642
1125.9	-49.667
1126	-49.691
1126.1	-49.715
1126.2	-49.747
1126.3	-49.82
1126.4	-49.922
1126.5	-50.009
1126.6	-50.088
1126.7	-50.162
1126.8	-50.236
1126.9	-50.314
1127	-50.393
1127.1	-50.473
1127.2	-50.554
1127.3	-50.659
1127.4	-50.783
1127.5	-50.899
1127.6	-51.011
1127.7	-51.123
1127.8	-51.233
1127.9	-51.342
1128	-51.452
1128.1	-51.564
1128.2	-51.678
1128.3	-51.8
1128.4	-51.929
1128.5	-52.06
1128.6	-52.191
1128.7	-52.319
1128.8	-52.447
1128.9	-52.58
1129	-52.715
1129.1	-52.848
1129.2	-52.978
1129.3	-53.11
1129.4	-53.241
1129.5	-53.368
1129.6	-53.499
1129.7	-53.64
1129.8	-53.788
1129.9	-53.937
1130	-54.084
1130.1	-54.227
1130.2	-54.36
1130.3	-54.495
1130.4	-54.645
1130.5	-54.804
1130.6	-54.967
1130.7	-55.126
1130.8	-55.279
1130.9	-55.424
1131	-55.565
1131.1	-55.706
1131.2	-55.85
1131.3	-56.013
1131.4	-56.195
1131.5	-56.382
1131.6	-56.56
1131.7	-56.725
1131.8	-56.895
1131.9	-57.071
1132	-57.237
1132.1	-57.41
1132.2	-57.589
1132.3	-57.777
1132.4	-57.985
1132.5	-58.196
1132.6	-58.401
1132.7	-58.593
1132.8	-58.777
1132.9	-58.967
1133	-59.162
1133.1	-59.361
1133.2	-59.556
1133.3	-59.776
1133.4	-60.012
1133.5	-60.235
1133.6	-60.451
1133.7	-60.667
1133.8	-60.883
1133.9	-61.099
1134	-61.313
1134.1	-61.52
1134.2	-61.724
1134.3	-61.953
1134.4	-62.202
1134.5	-62.436
1134.6	-62.657
1134.7	-62.873
1134.8	-63.081
1134.9	-63.28
1135	-63.473
1135.1	-63.663
1135.2	-63.846
1135.3	-64.036
1135.4	-64.232
1135.5	-64.424
1135.6	-64.611
1135.7	-64.795
1135.8	-64.971
1135.9	-65.14
1136	-65.306
1136.1	-65.47
1136.2	-65.63
1136.3	-65.768
1136.4	-65.891
1136.5	-66.012
1136.6	-66.13
1136.7	-66.246
1136.8	-66.363
1136.9	-66.485
1137	-66.609
1137.1	-66.737
1137.2	-66.865
1137.3	-66.963
1137.4	-67.039
1137.5	-67.124
1137.6	-67.215
1137.7	-67.307
1137.8	-67.395
1137.9	-67.477
1138	-67.549
1138.1	-67.618
1138.2	-67.693
1138.3	-67.752
1138.4	-67.799
1138.5	-67.855
1138.6	-67.913
1138.7	-67.958
1138.8	-67.996
1138.9	-68.038
1139	-68.086
1139.1	-68.148
1139.2	-68.213
1139.3	-68.26
1139.4	-68.291
1139.5	-68.328
1139.6	-68.366
1139.7	-68.401
1139.8	-68.426
1139.9	-68.451
1140	-68.488
1140.1	-68.521
1140.2	-68.549
1140.3	-68.579
1140.4	-68.597
1140.5	-68.613
1140.6	-68.639
1140.7	-68.663
1140.8	-68.678
1140.9	-68.692
1141	-68.716
1141.1	-68.747
1141.2	-68.774
1141.3	-68.785
1141.4	-68.785
1141.5	-68.794
1141.6	-68.811
1141.7	-68.83
1141.8	-68.852
1141.9	-68.871
1142	-68.888
1142.1	-68.897
1142.2	-68.902
1142.3	-68.904
1142.4	-68.905
1142.5	-68.91
1142.6	-68.92
1142.7	-68.937
1142.8	-68.956
1142.9	-68.977
1143	-68.994
1143.1	-69.009
1143.2	-69.024
1143.3	-69.036
1143.4	-69.043
1143.5	-69.047
1143.6	-69.05
1143.7	-69.047
1143.8	-69.045
1143.9	-69.046
1144	-69.047
1144.1	-69.048
1144.2	-69.046
1144.3	-69.04
1144.4	-69.032
1144.5	-69.031
1144.6	-69.032
1144.7	-69.031
1144.8	-69.031
1144.9	-69.031
1145	-69.03
1145.1	-69.03
1145.2	-69.032
1145.3	-69.035
1145.4	-69.04
1145.5	-69.046
1145.6	-69.055
1145.7	-69.065
1145.8	-69.076
1145.9	-69.093
1146	-69.113
1146.1	-69.129
1146.2	-69.14
1146.3	-69.14
1146.4	-69.132
1146.5	-69.124
1146.6	-69.123
1146.7	-69.128
1146.8	-69.14
1146.9	-69.159
1147	-69.176
1147.1	-69.183
1147.2	-69.179
1147.3	-69.173
1147.4	-69.179
1147.5	-69.193
1147.6	-69.211
1147.7	-69.229
1147.8	-69.248
1147.9	-69.265
1148	-69.278
1148.1	-69.285
1148.2	-69.287
1148.3	-69.297
1148.4	-69.315
1148.5	-69.323
1148.6	-69.333
1148.7	-69.353
1148.8	-69.362
1148.9	-69.378
1149	-69.404
1149.1	-69.413
1149.2	-69.416
1149.3	-69.436
1149.4	-69.463
1149.5	-69.486
1149.6	-69.502
1149.7	-69.513
1149.8	-69.533
1149.9	-69.564
1150	-69.596
1150.1	-69.623
1150.2	-69.647
1150.3	-69.674
1150.4	-69.699
1150.5	-69.721
1150.6	-69.746
1150.7	-69.776
1150.8	-69.812
1150.9	-69.855
1151	-69.902
1151.1	-69.951
1151.2	-70.002
1151.3	-70.058
1151.4	-70.112
1151.5	-70.159
1151.6	-70.205
1151.7	-70.252
1151.8	-70.295
1151.9	-70.335
1152	-70.378
1152.1	-70.42
1152.2	-70.462
1152.3	-70.515
1152.4	-70.577
1152.5	-70.644
1152.6	-70.712
1152.7	-70.779
1152.8	-70.847
1152.9	-70.912
1153	-70.975
1153.1	-71.043
1153.2	-71.111
1153.3	-71.189
1153.4	-71.282
1153.5	-71.376
1153.6	-71.466
1153.7	-71.553
1153.8	-71.639
1153.9	-71.728
1154	-71.821
1154.1	-71.918
1154.2	-72.02
1154.3	-72.146
1154.4	-72.292
1154.5	-72.439
1154.6	-72.585
1154.7	-72.72
1154.8	-72.846
1154.9	-72.965
1155	-73.077
1155.1	-73.188
1155.2	-73.305
1155.3	-73.455
1155.4	-73.632
1155.5	-73.804
1155.6	-73.969
1155.7	-74.116
1155.8	-74.254
1155.9	-74.394
1156	-74.539
1156.1	-74.687
1156.2	-74.832
1156.3	-74.985
1156.4	-75.146
1156.5	-75.316
1156.6	-75.487
1156.7	-75.644
1156.8	-75.8
1156.9	-75.966
1157	-76.122
1157.1	-76.272
1157.2	-76.428
1157.3	-76.569
1157.4	-76.701
1157.5	-76.846
1157.6	-76.995
1157.7	-77.134
1157.8	-77.263
1157.9	-77.389
1158	-77.522
1158.1	-77.663
1158.2	-77.802
1158.3	-77.916
1158.4	-78.008
1158.5	-78.092
1158.6	-78.175
1158.7	-78.263
1158.8	-78.359
1158.9	-78.46
1159	-78.562
1159.1	-78.662
1159.2	-78.761
1159.3	-78.841
1159.4	-78.897
1159.5	-78.945
1159.6	-78.993
1159.7	-79.039
1159.8	-79.081
1159.9	-79.124
1160	-79.168
1160.1	-79.211
1160.2	-79.259
1160.3	-79.298
1160.4	-79.325
1160.5	-79.353
1160.6	-79.383
1160.7	-79.415
1160.8	-79.45
1160.9	-79.484
1161	-79.52
1161.1	-79.557
1161.2	-79.592
1161.3	-79.613
1161.4	-79.623
1161.5	-79.633
1161.6	-79.646
1161.7	-79.662
1161.8	-79.674
1161.9	-79.684
1162	-79.689
1162.1	-79.69
1162.2	-79.688
1162.3	-79.679
1162.4	-79.664
1162.5	-79.65
1162.6	-79.641
1162.7	-79.635
1162.8	-79.633
1162.9	-79.638
1163	-79.648
1163.1	-79.659
1163.2	-79.668
1163.3	-79.664
1163.4	-79.648
1163.5	-79.628
1163.6	-79.611
1163.7	-79.602
1163.8	-79.603
1163.9	-79.61
1164	-79.614
1164.1	-79.605
1164.2	-79.59
1164.3	-79.571
1164.4	-79.553
1164.5	-79.537
1164.6	-79.519
1164.7	-79.504
1164.8	-79.5
1164.9	-79.505
1165	-79.502
1165.1	-79.493
1165.2	-79.493
1165.3	-79.489
1165.4	-79.481
1165.5	-79.485
1165.6	-79.486
1165.7	-79.477
1165.8	-79.474
1165.9	-79.483
1166	-79.488
1166.1	-79.485
1166.2	-79.476
1166.3	-79.482
1166.4	-79.5
1166.5	-79.515
1166.6	-79.525
1166.7	-79.529
1166.8	-79.529
1166.9	-79.524
1167	-79.522
1167.1	-79.526
1167.2	-79.537
1167.3	-79.56
1167.4	-79.589
1167.5	-79.621
1167.6	-79.652
1167.7	-79.682
1167.8	-79.709
1167.9	-79.728
1168	-79.743
1168.1	-79.754
1168.2	-79.766
1168.3	-79.787
1168.4	-79.816
1168.5	-79.845
1168.6	-79.876
1168.7	-79.907
1168.8	-79.94
1168.9	-79.975
1169	-80.01
1169.1	-80.048
1169.2	-80.087
1169.3	-80.136
1169.4	-80.2
1169.5	-80.265
1169.6	-80.33
1169.7	-80.391
1169.8	-80.453
1169.9	-80.513
1170	-80.568
1170.1	-80.62
1170.2	-80.667
1170.3	-80.733
1170.4	-80.823
1170.5	-80.917
1170.6	-81.016
1170.7	-81.118
1170.8	-81.221
1170.9	-81.325
1171	-81.433
1171.1	-81.539
1171.2	-81.64
1171.3	-81.757
1171.4	-81.883
1171.5	-81.995
1171.6	-82.106
1171.7	-82.221
1171.8	-82.343
1171.9	-82.472
1172	-82.604
1172.1	-82.725
1172.2	-82.832
1172.3	-82.941
1172.4	-83.063
1172.5	-83.195
1172.6	-83.329
1172.7	-83.465
1172.8	-83.599
1172.9	-83.731
1173	-83.854
1173.1	-83.963
1173.2	-84.075
1173.3	-84.193
1173.4	-84.3
1173.5	-84.405
1173.6	-84.513
1173.7	-84.609
1173.8	-84.704
1173.9	-84.816
1174	-84.924
1174.1	-85.014
1174.2	-85.107
1174.3	-85.199
1174.4	-85.271
1174.5	-85.337
1174.6	-85.397
1174.7	-85.457
1174.8	-85.528
1174.9	-85.605
1175	-85.68
1175.1	-85.751
1175.2	-85.816
1175.3	-85.857
1175.4	-85.877
1175.5	-85.899
1175.6	-85.926
1175.7	-85.963
1175.8	-86.005
1175.9	-86.053
1176	-86.101
1176.1	-86.142
1176.2	-86.181
1176.3	-86.204
1176.4	-86.21
1176.5	-86.212
1176.6	-86.212
1176.7	-86.212
1176.8	-86.207
1176.9	-86.201
1177	-86.194
1177.1	-86.192
1177.2	-86.195
1177.3	-86.186
1177.4	-86.168
1177.5	-86.151
1177.6	-86.135
1177.7	-86.124
1177.8	-86.115
1177.9	-86.105
1178	-86.096
1178.1	-86.085
1178.2	-86.071
1178.3	-86.048
1178.4	-86.016
1178.5	-85.988
1178.6	-85.957
1178.7	-85.922
1178.8	-85.885
1178.9	-85.848
1179	-85.814
1179.1	-85.787
1179.2	-85.764
1179.3	-85.736
1179.4	-85.71
1179.5	-85.685
1179.6	-85.66
1179.7	-85.638
1179.8	-85.607
1179.9	-85.564
1180	-85.518
1180.1	-85.473
1180.2	-85.431
1180.3	-85.396
1180.4	-85.361
1180.5	-85.326
1180.6	-85.281
1180.7	-85.223
1180.8	-85.164
1180.9	-85.111
1181	-85.062
1181.1	-85.017
1181.2	-84.973
1181.3	-84.922
1181.4	-84.86
1181.5	-84.797
1181.6	-84.742
1181.7	-84.683
1181.8	-84.617
1181.9	-84.557
1182	-84.504
1182.1	-84.44
1182.2	-84.378
1182.3	-84.312
1182.4	-84.223
1182.5	-84.129
1182.6	-84.048
1182.7	-83.971
1182.8	-83.888
1182.9	-83.795
1183	-83.696
1183.1	-83.609
1183.2	-83.531
1183.3	-83.445
1183.4	-83.344
1183.5	-83.233
1183.6	-83.116
1183.7	-82.993
1183.8	-82.865
1183.9	-82.74
1184	-82.624
1184.1	-82.514
1184.2	-82.408
1184.3	-82.236
1184.4	-81.999
1184.5	-81.762
1184.6	-81.525
1184.7	-81.287
1184.8	-81.049
1184.9	-80.811
1185	-80.571
1185.1	-80.33
1185.2	-80.085
1185.3	-79.708
1185.4	-79.2
1185.5	-78.698
1185.6	-78.202
1185.7	-77.712
1185.8	-77.228
1185.9	-76.747
1186	-76.27
1186.1	-75.799
1186.2	-75.334
1186.3	-74.778
1186.4	-74.133
1186.5	-73.501
1186.6	-72.876
1186.7	-72.26
1186.8	-71.658
1186.9	-71.067
1187	-70.486
1187.1	-69.918
1187.2	-69.359
1187.3	-68.804
1187.4	-68.26
1187.5	-67.73
1187.6	-67.21
1187.7	-66.693
1187.8	-66.182
1187.9	-65.671
1188	-65.161
1188.1	-64.658
1188.2	-64.172
1188.3	-63.784
1188.4	-63.492
1188.5	-63.206
1188.6	-62.921
1188.7	-62.627
1188.8	-62.33
1188.9	-62.038
1189	-61.76
1189.1	-61.498
1189.2	-61.245
1189.3	-61.094
1189.4	-61.039
1189.5	-60.98
1189.6	-60.918
1189.7	-60.852
1189.8	-60.777
1189.9	-60.698
1190	-60.63
1190.1	-60.561
1190.2	-60.487
1190.3	-60.51
1190.4	-60.611
1190.5	-60.69
1190.6	-60.77
1190.7	-60.85
1190.8	-60.914
1190.9	-60.974
1191	-61.045
1191.1	-61.121
1191.2	-61.189
1191.3	-61.281
1191.4	-61.399
1191.5	-61.517
1191.6	-61.638
1191.7	-61.763
1191.8	-61.885
1191.9	-61.999
1192	-62.109
1192.1	-62.21
1192.2	-62.305
1192.3	-62.407
1192.4	-62.518
1192.5	-62.63
1192.6	-62.749
1192.7	-62.87
1192.8	-62.99
1192.9	-63.106
1193	-63.219
1193.1	-63.328
1193.2	-63.432
1193.3	-63.54
1193.4	-63.654
1193.5	-63.764
1193.6	-63.869
1193.7	-63.971
1193.8	-64.068
1193.9	-64.161
1194	-64.255
1194.1	-64.35
1194.2	-64.443
1194.3	-64.537
1194.4	-64.63
1194.5	-64.718
1194.6	-64.806
1194.7	-64.894
1194.8	-64.98
1194.9	-65.064
1195	-65.145
1195.1	-65.22
1195.2	-65.294
1195.3	-65.372
1195.4	-65.453
1195.5	-65.537
1195.6	-65.623
1195.7	-65.705
1195.8	-65.79
1195.9	-65.875
1196	-65.958
1196.1	-66.043
1196.2	-66.125
1196.3	-66.2
1196.4	-66.268
1196.5	-66.324
1196.6	-66.379
1196.7	-66.439
1196.8	-66.505
1196.9	-66.573
1197	-66.645
1197.1	-66.719
1197.2	-66.782
1197.3	-66.832
1197.4	-66.883
1197.5	-66.94
1197.6	-67.001
1197.7	-67.07
1197.8	-67.141
1197.9	-67.205
1198	-67.265
1198.1	-67.316
1198.2	-67.364
1198.3	-67.423
1198.4	-67.484
1198.5	-67.535
1198.6	-67.588
1198.7	-67.643
1198.8	-67.69
1198.9	-67.744
1199	-67.802
1199.1	-67.849
1199.2	-67.893
1199.3	-67.949
1199.4	-68.009
1199.5	-68.059
1199.6	-68.1
1199.7	-68.135
1199.8	-68.179
1199.9	-68.238
1200	-68.302


==> figures/currentdata.dat <==
0 -17.188
0.1 -20.85
0.2 -17.798
0.3 -13.22
0.40001 -9.2529
0.50001 -8.3374
0.60001 -11.389
0.70001 -14.746
0.80001 -20.239
0.90001 -16.882
1 -12.305
1.1 -8.9478
1.2 -10.474
1.3 -18.103
1.4 -19.324
1.5 -19.019
1.6 -9.2529
1.7 -10.474
1.8 -14.441
1.9 -18.408
2 -17.188
2.1 -8.3374
2.2 -12
2.3 -15.967
2.4 -17.493
2.5 -8.9478
2.6 -11.389
2.7 -20.239
2.8 -17.493
2.9 -8.0322
3 -10.168
3.1001 -16.882
3.2001 -17.798
3.3001 -14.746
3.4001 -17.188
3.5001 -14.746
3.6001 -16.577
3.7001 -17.798
3.8001 -13.22
3.9001 -8.6426
4.0001 -12.915
4.1001 -20.239
4.2001 -12.915
4.3001 -9.5581
4.4001 -10.779
4.5001 -17.188
4.6001 -18.103
4.7001 -16.577
4.8001 -17.493
4.9001 -11.389
5.0001 -11.694
5.1001 -9.5581
5.2001 -9.8633
5.3001 -8.6426
5.4001 -9.2529
5.5001 -9.5581
5.6001 -8.6426
5.7001 -8.9478
5.8001 -8.0322
5.9001 -8.0322
6.0001 -8.3374
6.1001 -8.3374
6.2001 -9.2529
6.3001 -9.5581
6.4001 -10.474
6.5001 -11.694
6.6001 -12
6.7001 -13.22
6.8001 -14.441
6.9001 -18.408
7.0001 -17.188
7.1001 -18.713
7.2001 -17.798
7.3001 -17.493
7.4001 -14.441
7.5001 -11.084
7.6001 -11.389
7.7001 -8.6426
7.8001 -9.8633
7.9001 -10.474
8.0001 -13.22
8.1001 -15.051
8.2001 -16.272
8.3001 -20.239
8.4001 -16.272
8.5001 -12
8.6001 -7.4219
8.7001 -8.9478
8.8001 -11.694
8.9001 -14.441
9.0001 -19.629
9.1001 -17.493
9.2002 -12.915
9.3002 -8.3374
9.4002 -9.8633
9.5002 -15.662
9.6002 -17.188
9.7002 -18.713
9.8002 -9.8633
9.9002 -9.8633
10 -12.305
10.1 -17.798
10.2 -18.408
10.3 -9.2529
10.4 -10.168
10.5 -15.967
10.6 -18.103
10.7 -11.389
10.8 -8.0322
10.9 -17.493
11 -19.324
11.1 -11.694
11.2 -10.779
11.3 -17.188
11.4 -17.798
11.5 -11.389
11.6 -11.084
11.7 -8.3374
11.8 -9.8633
11.9 -9.2529
12 -12.305
12.1 -17.188
12.2 -15.051
12.3 -13.22
12.4 -11.084
12.5 -18.103
12.6 -15.356
12.7 -10.779
12.8 -8.6426
12.9 -10.779
13 -19.324
13.1 -17.798
13.2 -17.798
13.3 -15.051
13.4 -13.22
13.5 -10.168
13.6 -10.779
13.7 -13.22
13.8 -9.8633
13.9 -10.779
14 -9.8633
14.1 -9.2529
14.2 -9.5581
14.3 -9.8633
14.4 -12
14.5 -10.474
14.6 -12.305
14.7 -12
14.8 -13.525
14.9 -13.525
15 -15.967
15.1 -19.019
15.2 -16.272
15.3 -18.408
15.4 -18.408
15.5 -16.272
15.6 -14.441
15.7 -12.915
15.8 -12.305
15.9 -8.9478
16 -9.2529
16.1 -9.5581
16.2 -10.168
16.3 -14.136
16.4 -15.662
16.5 -19.019
16.6 -18.408
16.7 -16.577
16.8 -11.084
16.9 -8.0322
17 -10.474
17.1 -9.8633
17.2 -15.051
17.3 -17.188
17.4 -18.408
17.5 -15.356
17.6 -9.5581
17.7 -10.474
17.8 -11.084
17.9 -17.798
18 -20.544
18.1 -17.188
18.2 -8.9478
18.3 -10.168
18.4 -17.798
18.5 -19.019
18.6 -16.577
18.7 -9.5581
18.8 -9.8633
18.9 -15.356
19 -18.408
19.1 -14.136
19.2 -9.5581
19.3 -16.272
19.4 -18.713
19.5 -10.474
19.6 -8.6426
19.7 -14.746
19.8 -21.155
19.9 -15.662
20 -12
20.1 -12.61
20.2 -14.136
20.3 -15.967
20.4 -16.882
20.5 -13.525
20.6 -8.9478
20.7 -16.577
20.8 -15.967
20.9 -10.168
21 -8.3374
21.1 -13.831
21.2 -19.629
21.3 -16.882
21.4 -15.356
21.5 -10.779
21.6 -9.8633
21.7 -8.6426
21.8 -10.474
21.9 -11.694
22 -10.474
22.1 -12.915
22.2 -10.474
22.3 -11.694
22.4 -12.915
22.5 -13.22
22.6 -13.22
22.7 -12.305
22.8 -12
22.9 -9.5581
23 -9.8633
23.1 -9.8633
23.2 -8.6426
23.3 -9.5581
23.4 -8.0322
23.5 -9.8633
23.6 -9.8633
23.7 -10.168
23.8 -13.525
23.9 -14.136
24 -16.577
24.1 -16.272
24.2 -18.713
24.3 -17.798
24.4 -16.882
24.5 -18.103
24.6 -11.389
24.7 -10.168
24.8 -8.3374
24.9 -9.5581
25 -11.084
25.1 -14.136
25.2 -19.019
25.3 -18.408
25.4 -18.408
25.5 -12.915
25.6 -8.6426
25.7 -8.3374
25.8 -11.694
25.9 -17.798
26 -19.019
26.1 -17.798
26.2 -11.084
26.3 -6.8115
26.4 -10.779
26.5 -15.662
26.6 -22.07
26.7 -14.136
26.8 -9.5581
26.9 -8.9478
27 -14.441
27.1 -19.019
27.2 -12.61
27.3 -10.779
27.4 -13.831
27.5 -19.324
27.6 -13.525
27.7 -7.7271
27.8 -12.61
27.9 -19.019
28 -16.577
28.1 -8.3374
28.2 -10.474
28.3 -13.22
28.4 -14.136
28.5 -12.305
28.6 -12.305
28.7 -9.5581
28.8 -13.22
28.9 -18.103
29 -12
29.1 -8.6426
29.2 -14.441
29.3 -17.493
29.4 -16.577
29.5 -10.779
29.6 -8.6426
29.7 -9.8633
29.8 -15.662
29.9 -17.188
30 -18.408
30.1 -18.103
30.2 -16.577
30.3 -15.967
30.4 -13.831
30.501 -13.831
30.601 -15.356
30.701 -13.22
30.801 -15.356
30.901 -14.746
31.001 -14.441
31.101 -13.831
31.201 -15.356
31.301 -18.408
31.401 -16.577
31.501 -17.493
31.601 -18.103
31.701 -17.493
31.801 -17.188
31.901 -16.577
32.001 -18.713
32.101 -14.746
32.201 -12.61
32.301 -10.474
32.401 -8.6426
32.501 -8.6426
32.601 -8.6426
32.701 -13.525
32.801 -12.61
32.901 -15.356
33.001 -17.188
33.101 -17.798
33.201 -18.408
33.301 -15.356
33.401 -14.746
33.501 -9.2529
33.601 -9.5581
33.701 -8.9478
33.801 -12.915
33.901 -17.188
34.001 -18.713
34.101 -19.324
34.201 -11.389
34.301 -8.6426
34.401 -8.9478
34.501 -13.831
34.601 -19.629
34.701 -19.629
34.801 -16.272
34.901 -9.2529
35.001 -12
35.101 -15.967
35.201 -18.713
35.301 -12.915
35.401 -8.9478
35.501 -12.915
35.601 -17.493
35.701 -17.798
35.801 -8.6426
35.901 -9.8633
36.001 -16.882
36.101 -18.103
36.201 -12
36.301 -9.2529
36.401 -15.967
36.501 -16.577
36.601 -16.882
36.701 -12.915
36.801 -15.662
36.901 -18.103
37.001 -17.188
37.101 -15.356
37.201 -8.0322
37.301 -11.389
37.401 -18.103
37.501 -14.441
37.601 -10.474
37.701 -12.305
37.801 -16.882
37.901 -17.188
38.001 -15.662
38.101 -13.22
38.201 -10.168
38.301 -10.779
38.401 -9.5581
38.501 -9.8633
38.601 -11.694
38.701 -12
38.801 -16.272
38.901 -13.831
39.001 -15.356
39.101 -14.441
39.201 -15.051
39.301 -14.136
39.401 -14.746
39.501 -16.272
39.601 -11.694
39.701 -13.22
39.801 -10.779
39.901 -9.8633
40.001 -8.9478
40.101 -8.6426
40.201 -11.084
40.301 -8.9478
40.401 -9.2529
40.501 -10.779
40.601 -12.61
40.701 -14.746
40.801 -15.051
40.901 -19.934
41.001 -18.713
41.101 -18.713
41.201 -16.882
41.301 -15.051
41.401 -12
41.501 -9.8633
41.601 -11.084
41.701 -10.779
41.801 -11.694
41.901 -13.831
42.001 -17.188
42.101 -19.324
42.201 -16.577
42.301 -13.22
42.401 -8.9478
42.501 -8.9478
42.601 -12
42.701 -17.493
42.801 -18.103
42.901 -15.051
43.001 -11.694
43.101 -8.0322
43.201 -11.694
43.301 -17.493
43.401 -18.103
43.501 -10.779
43.601 -8.6426
43.701 -12.915
43.801 -18.408
43.901 -17.188
44.001 -9.2529
44.101 -10.474
44.201 -17.188
44.301 -18.408
44.401 -11.694
44.501 -9.8633
44.601 -15.967
44.701 -18.408
44.801 -12
44.901 -10.474
45.001 -10.168
45.101 -11.084
45.201 -7.4219
45.301 -10.474
45.401 -15.356
45.501 -17.188
45.601 -15.662
45.701 -8.9478
45.801 -15.967
45.901 -17.188
46.001 -12.305
46.101 -9.2529
46.201 -10.779
46.301 -16.882
46.401 -17.493
46.501 -18.713
46.601 -15.356
46.701 -15.662
46.801 -13.525
46.901 -12.305
47.001 -15.051
47.101 -11.389
47.201 -11.389
47.301 -10.168
47.401 -11.084
47.501 -11.694
47.601 -11.694
47.701 -13.831
47.801 -11.389
47.901 -12.915
48.001 -12.61
48.101 -13.831
48.201 -15.662
48.301 -16.577
48.401 -19.934
48.501 -17.188
48.601 -17.798
48.701 -17.493
48.801 -17.493
48.901 -16.577
49.001 -13.22
49.101 -13.831
49.201 -8.9478
49.301 -7.4219
49.401 -9.5581
49.501 -10.779
49.601 -13.525
49.701 -16.272
49.801 -19.629
49.901 -17.188
50.001 -17.188
50.101 -13.525
50.201 -9.8633
50.301 -8.6426
50.401 -10.779
50.501 -14.746
50.601 -16.577
50.701 -18.103
50.801 -15.967
50.901 -11.389
51.001 -8.0322
51.101 -10.474
51.201 -16.882
51.301 -19.934
51.401 -17.798
51.501 -12.915
51.601 -10.168
51.701 -14.746
51.801 -19.324
51.901 -18.103
52.001 -9.5581
52.101 -9.2529
52.201 -14.136
52.301 -19.629
52.401 -14.746
52.501 -8.6426
52.601 -14.746
52.701 -18.103
52.801 -12
52.901 -8.0322
53.001 -13.831
53.101 -20.239
53.201 -17.188
53.301 -14.136
53.401 -11.694
53.501 -13.831
53.601 -16.272
53.701 -17.493
53.801 -17.493
53.901 -8.9478
54.001 -13.831
54.101 -17.798
54.201 -13.22
54.301 -8.3374
54.401 -11.694
54.501 -19.629
54.601 -17.493
54.701 -16.882
54.801 -14.746
54.901 -11.694
55.001 -10.474
55.101 -8.6426
55.201 -12.915
55.301 -8.3374
55.401 -8.6426
55.501 -9.5581
55.601 -10.168
55.701 -9.2529
55.801 -9.8633
55.901 -12.305
56.001 -8.9478
56.101 -8.9478
56.201 -8.0322
56.301 -8.6426
56.401 -9.2529
56.501 -9.8633
56.601 -11.694
56.701 -9.8633
56.801 -10.474
56.901 -12.305
57.001 -13.831
57.101 -14.746
57.201 -16.577
57.301 -19.324
57.401 -17.798
57.501 -18.408
57.601 -17.188
57.701 -15.662
57.801 -11.694
57.901 -10.474
58.001 -9.5581
58.101 -8.6426
58.201 -11.694
58.301 -13.525
58.401 -15.356
58.501 -18.103
58.601 -18.408
58.701 -16.272
58.801 -11.084
58.901 -8.9478
59.001 -9.5581
59.101 -13.22
59.201 -17.493
59.301 -18.713
59.401 -16.272
59.501 -9.8633
59.601 -9.5581
59.701 -12.305
59.801 -17.188
59.901 -20.239
60.001 -13.22
60.101 -8.3374
60.201 -10.474
60.301 -17.188
60.401 -17.493
60.501 -11.694
60.601 -11.084
60.701 -13.831
60.801 -19.019
60.901 -13.525
61.001 -8.3374
61.101 -13.525
61.201 -19.324
61.301 -14.441
61.401 -8.3374
61.501 -12
61.601 -15.356
61.701 -17.493
61.801 -16.577
61.901 -13.831
62.001 -12.915
62.101 -8.6426
62.201 -15.356
62.301 -18.408
62.401 -12.305
62.501 -9.8633
62.601 -16.272
62.701 -20.239
62.801 -12.61
62.901 -11.084
63.001 -8.0322
63.101 -10.168
63.201 -13.831
63.301 -15.662
63.401 -19.019
63.501 -17.493
63.601 -18.103
63.701 -17.798
63.801 -17.188
63.901 -17.798
64.001 -16.577
64.101 -18.103
64.201 -16.272
64.301 -17.798
64.401 -17.188
64.501 -17.188
64.601 -17.798
64.701 -18.103
64.801 -19.019
64.901 -18.103
65.001 -19.019
65.101 -18.408
65.201 -15.662
65.301 -14.746
65.401 -11.694
65.501 -12
65.601 -10.168
65.701 -9.2529
65.801 -8.9478
65.901 -9.2529
66.001 -12
66.101 -13.22
66.201 -16.272
66.301 -16.882
66.401 -19.934
66.501 -18.713
66.601 -15.356
66.701 -12.305
66.801 -8.3374
66.901 -9.5581
67.001 -11.084
67.101 -15.662
67.201 -18.103
67.301 -18.713
67.401 -16.882
67.501 -8.9478
67.601 -9.2529
67.701 -10.779
67.801 -16.272
67.901 -18.408
68.001 -18.408
68.101 -13.525
68.201 -11.084
68.301 -14.441
68.401 -18.408
68.501 -18.408
68.601 -11.389
68.701 -9.8633
68.801 -16.882
68.901 -18.408
69.001 -15.051
69.101 -8.9478
69.201 -12
69.301 -18.408
69.401 -14.136
69.501 -9.5581
69.601 -12.305
69.701 -18.408
69.801 -16.882
69.901 -11.389
70.001 -9.5581
70.101 -9.2529
70.201 -12.305
70.301 -14.136
70.401 -18.408
70.501 -15.356
70.601 -10.779
70.701 -12
70.801 -17.493
70.901 -15.967
71.001 -9.2529
71.101 -11.084
71.201 -15.356
71.301 -18.103
71.401 -17.798
71.501 -15.051
71.601 -15.356
71.701 -11.694
71.801 -11.389
71.901 -9.2529
72.001 -9.2529
72.101 -8.3374
72.201 -8.0322
72.301 -9.5581
72.401 -7.7271
72.501 -8.3374
72.601 -8.6426
72.701 -8.6426
72.801 -8.9478
72.901 -9.2529
73.001 -11.389
73.101 -10.779
73.201 -12
73.301 -12
73.401 -13.22
73.501 -15.662
73.601 -15.967
73.701 -18.713
73.801 -18.408
73.901 -18.713
74.001 -17.798
74.101 -16.577
74.201 -15.356
74.301 -11.389
74.401 -9.8633
74.501 -8.6426
74.601 -10.779
74.701 -10.474
74.801 -12.915
74.901 -18.408
75.001 -17.493
75.101 -18.408
75.201 -17.188
75.301 -13.525
75.401 -8.6426
75.501 -8.0322
75.601 -14.441
75.701 -15.662
75.801 -19.629
75.901 -17.188
76.001 -12
76.101 -8.9478
76.201 -9.2529
76.301 -17.493
76.401 -18.713
76.501 -18.103
76.601 -9.8633
76.701 -9.5581
76.801 -13.22
76.901 -17.188
77.001 -19.019
77.101 -8.9478
77.201 -11.084
77.301 -16.882
77.401 -18.408
77.501 -10.474
77.601 -8.3374
77.701 -17.188
77.801 -18.408
77.901 -11.389
78.001 -10.474
78.101 -15.051
78.201 -18.408
78.301 -18.408
78.401 -20.544
78.501 -18.103
78.601 -18.713
78.701 -15.051
78.801 -10.474
78.901 -10.168
79.001 -17.798
79.101 -16.272
79.201 -9.5581
79.301 -12
79.401 -17.188
79.501 -16.577
79.601 -14.136
79.701 -9.5581
79.801 -9.8633
79.901 -8.3374
80.001 -10.168
80.101 -11.694
80.201 -14.136
80.301 -15.662
80.401 -17.188
80.501 -19.019
80.601 -17.188
80.701 -19.019
80.801 -18.103
80.901 -17.798
81.001 -18.103
81.101 -18.103
81.201 -18.103
81.301 -16.272
81.401 -15.967
81.501 -12.915
81.601 -11.389
81.701 -12.305
81.801 -9.5581
81.901 -10.168
82.001 -7.7271
82.101 -10.168
82.201 -9.5581
82.301 -10.779
82.401 -14.441
82.501 -15.051
82.601 -16.577
82.701 -17.493
82.801 -18.713
82.901 -17.188
83.001 -15.051
83.101 -14.746
83.201 -9.5581
83.301 -9.8633
83.401 -10.168
83.501 -13.831
83.601 -15.662
83.701 -17.798
83.801 -20.544
83.901 -13.22
84.001 -10.779
84.101 -8.3374
84.201 -11.389
84.301 -14.441
84.401 -17.493
84.501 -19.324
84.601 -10.779
84.701 -11.389
84.801 -13.831
84.901 -19.019
85.001 -18.103
85.101 -12.305
85.201 -11.084
85.301 -13.22
85.401 -18.713
85.501 -18.713
85.601 -10.168
85.701 -8.6426
85.801 -15.967
85.901 -19.934
86.001 -10.474
86.101 -10.168
86.201 -16.272
86.301 -17.188
86.401 -9.5581
86.501 -7.4219
86.601 -13.22
86.701 -12.61
86.801 -11.389
86.901 -10.779
87.001 -7.7271
87.101 -12
87.201 -17.798
87.301 -15.356
87.401 -9.5581
87.501 -15.356
87.601 -17.798
87.701 -13.22
87.801 -10.779
87.901 -9.8633
88.001 -12.305
88.101 -18.103
88.201 -18.713
88.301 -17.493
88.401 -17.798
88.501 -16.882
88.601 -14.136
88.701 -14.136
88.801 -12.61
88.901 -12.915
89.001 -12
89.101 -10.474
89.201 -14.746
89.301 -12
89.401 -14.136
89.501 -13.22
89.601 -14.746
89.701 -13.525
89.801 -15.356
89.901 -18.713
90.001 -16.882
90.101 -19.019
90.201 -18.408
90.301 -19.019
90.401 -18.103
90.501 -17.493
90.601 -18.408
90.701 -13.22
90.801 -12
90.901 -8.6426
91.001 -7.7271
91.101 -7.7271
91.201 -10.779
91.301 -14.746
91.402 -14.441
91.502 -18.103
91.602 -18.103
91.702 -17.188
91.802 -14.136
91.902 -10.474
92.002 -11.084
92.102 -8.6426
92.202 -12.915
92.302 -15.356
92.402 -17.798
92.502 -17.493
92.602 -12
92.702 -10.474
92.802 -9.2529
92.902 -14.746
93.002 -17.493
93.102 -17.798
93.202 -11.694
93.302 -7.1167
93.402 -13.22
93.502 -16.577
93.602 -18.408
93.702 -11.389
93.802 -7.7271
93.902 -12.61
94.002 -18.408
94.102 -16.272
94.202 -7.7271
94.302 -12
94.402 -17.493
94.502 -14.441
94.602 -9.2529
94.702 -11.389
94.802 -18.103
94.902 -19.019
95.002 -18.103
95.102 -16.577
95.202 -18.103
95.302 -18.103
95.402 -14.441
95.502 -10.168
95.602 -14.136
95.702 -19.019
95.802 -11.389
95.902 -9.2529
96.002 -15.356
96.102 -17.188
96.202 -16.272
96.302 -13.525
96.402 -10.168
96.502 -7.1167
96.602 -9.2529
96.702 -12.915
96.802 -12.305
96.902 -16.577
97.002 -15.967
97.102 -17.493
97.202 -17.493
97.302 -18.408
97.402 -21.46
97.502 -18.103
97.602 -18.713
97.702 -17.798
97.802 -18.103
97.902 -17.493
98.002 -17.188
98.102 -17.798
98.202 -13.831
98.302 -12.61
98.402 -10.168
98.502 -9.5581
98.602 -9.5581
98.702 -8.6426
98.802 -10.779
98.902 -9.2529
99.002 -11.389
99.102 -10.779
99.202 -12.915
99.302 -15.356
99.402 -18.408
99.502 -20.85
99.602 -17.798
99.702 -16.577
99.802 -10.474
99.902 -8.6426
100 -8.0322
100.1 -10.779
100.2 -15.051
100.3 -16.577
100.4 -17.798
100.5 -17.798
100.6 -13.22
100.7 -8.9478
100.8 -8.9478
100.9 -12.305
101 -15.662
101.1 -18.713
101.2 -15.967
101.3 -9.8633
101.4 -11.389
101.5 -14.441
101.6 -20.239
101.7 -19.019
101.8 -10.474
101.9 -8.3374
102 -13.22
102.1 -19.629
102.2 -17.798
102.3 -9.8633
102.4 -10.168
102.5 -16.272
102.6 -16.577
102.7 -9.2529
102.8 -12.305
102.9 -17.188
103 -18.103
103.1 -10.168
103.2 -7.1167
103.3 -10.168
103.4 -11.389
103.5 -12.915
103.6 -8.3374
103.7 -11.389
103.8 -15.967
103.9 -17.188
104 -11.084
104.1 -9.8633
104.2 -19.324
104.3 -17.188
104.4 -13.525
104.5 -9.2529
104.6 -8.9478
104.7 -13.22
104.8 -17.188
104.9 -22.07
105 -18.408
105.1 -18.103
105.2 -14.746
105.3 -15.051
105.4 -14.441
105.5 -13.525
105.6 -15.967
105.7 -13.22
105.8 -12.61
105.9 -12
106 -13.525
106.1 -14.136
106.2 -15.051
106.3 -18.408
106.4 -15.662
106.5 -16.882
106.6 -16.577
106.7 -18.408
106.8 -19.629
106.9 -18.408
107 -19.934
107.1 -15.051
107.2 -12
107.3 -9.5581
107.4 -8.6426
107.5 -7.7271
107.6 -9.8633
107.7 -12
107.8 -12.61
107.9 -14.441
108 -17.188
108.1 -18.103
108.2 -17.188
108.3 -14.746
108.4 -12.61
108.5 -8.3374
108.6 -8.9478
108.7 -11.694
108.8 -14.441
108.9 -18.408
109 -18.408
109.1 -13.831
109.2 -9.2529
109.3 -8.9478
109.4 -12
109.5 -17.493
109.6 -19.324
109.7 -13.22
109.8 -9.8633
109.9 -9.5581
110 -15.051
110.1 -18.713
110.2 -13.831
110.3 -9.5581
110.4 -12
110.5 -18.103
110.6 -16.272
110.7 -8.3374
110.8 -9.5581
110.9 -16.272
111 -20.544
111.1 -9.5581
111.2 -12.305
111.3 -17.493
111.4 -17.188
111.5 -11.389
111.6 -9.5581
111.7 -10.474
111.8 -8.6426
111.9 -11.084
112 -12.915
112.1 -18.408
112.2 -15.051
112.3 -9.5581
112.4 -14.746
112.5 -16.577
112.6 -13.831
112.7 -10.168
112.8 -9.2529
112.9 -12
113 -17.798
113.1 -20.544
113.2 -15.356
113.3 -15.051
113.4 -11.694
113.5 -11.389
113.6 -10.779
113.7 -10.168
113.8 -11.694
113.9 -9.2529
114 -8.3374
114.1 -9.2529
114.2 -9.8633
114.3 -9.5581
114.4 -9.8633
114.5 -12.305
114.6 -9.8633
114.7 -10.474
114.8 -11.389
114.9 -12.305
115 -13.525
115.1 -15.051
115.2 -16.882
115.3 -16.882
115.4 -17.798
115.5 -17.188
115.6 -17.493
115.7 -17.188
115.8 -12.915
115.9 -12.61
116 -8.6426
116.1 -7.7271
116.2 -8.9478
116.3 -11.694
116.4 -14.441
116.5 -16.272
116.6 -18.103
116.7 -17.798
116.8 -15.967
116.9 -10.779
117 -9.2529
117.1 -10.779
117.2 -12.915
117.3 -15.967
117.4 -18.103
117.5 -17.188
117.6 -10.779
117.7 -7.7271
117.8 -12.915
117.9 -15.356
118 -19.934
118.1 -17.188
118.2 -11.694
118.3 -11.084
118.4 -14.136
118.5 -22.07
118.6 -17.188
118.7 -9.5581
118.8 -9.8633
118.9 -17.188
119 -18.408
119.1 -10.168
119.2 -12.305
119.3 -15.356
119.4 -18.713
119.5 -9.2529
119.6 -10.168
119.7 -15.662
119.8 -17.798
119.9 -17.493
120 -12.61
120.1 -12.61
120.2 -15.967
120.3 -18.103
120.4 -17.188
120.5 -10.474
120.6 -12.305
120.7 -16.272
120.8 -15.356
120.9 -11.084
121 -8.9478
121.1 -14.441
121.2 -18.408
121.3 -19.019
121.4 -13.22
121.5 -12.305
121.6 -10.474
121.7 -8.3374
121.8 -9.5581
121.9 -8.9478
122 -11.084
122.1 -8.9478
122.2 -10.474
122.3 -11.389
122.4 -11.389
122.5 -10.474
122.6 -10.474
122.7 -11.084
122.8 -8.3374
122.9 -9.5581
123 -9.5581
123.1 -8.3374
123.2 -7.7271
123.3 -9.2529
123.4 -10.779
123.5 -11.084
123.6 -12.305
123.7 -13.22
123.8 -14.746
123.9 -16.882
124 -17.493
124.1 -18.408
124.2 -18.103
124.3 -16.577
124.4 -13.525
124.5 -10.779
124.6 -10.168
124.7 -8.0322
124.8 -9.8633
124.9 -12.61
125 -14.746
125.1 -17.493
125.2 -19.019
125.3 -19.629
125.4 -10.474
125.5 -8.6426
125.6 -8.9478
125.7 -12.61
125.8 -16.272
125.9 -19.019
126 -19.629
126.1 -8.9478
126.2 -8.6426
126.3 -11.389
126.4 -16.577
126.5 -19.019
126.6 -13.525
126.7 -11.389
126.8 -10.168
126.9 -17.188
127 -16.882
127.1 -11.389
127.2 -8.6426
127.3 -13.525
127.4 -21.46
127.5 -11.084
127.6 -8.0322
127.7 -14.136
127.8 -19.019
127.9 -11.694
128 -10.168
128.1 -15.051
128.2 -16.577
128.3 -18.103
128.4 -17.798
128.5 -18.408
128.6 -17.493
128.7 -12
128.8 -11.084
128.9 -13.22
129 -16.882
129.1 -11.389
129.2 -9.8633
129.3 -15.356
129.4 -17.493
129.5 -15.356
129.6 -10.168
129.7 -8.6426
129.8 -8.6426
129.9 -11.084
130 -14.746
130.1 -16.272
130.2 -18.713
130.3 -18.103
130.4 -18.713
130.5 -17.188
130.6 -18.103
130.7 -17.798
130.8 -17.188
130.9 -18.713
131 -16.882
131.1 -17.798
131.2 -18.408
131.3 -18.408
131.4 -19.934
131.5 -17.798
131.6 -17.493
131.7 -17.798
131.8 -17.188
131.9 -14.136
132 -12.61
132.1 -13.831
132.2 -9.2529
132.3 -8.9478
132.4 -7.4219
132.5 -10.474
132.6 -10.779
132.7 -11.694
132.8 -17.188
132.9 -16.272
133 -19.019
133.1 -18.103
133.2 -17.493
133.3 -13.525
133.4 -9.8633
133.5 -10.779
133.6 -9.2529
133.7 -13.22
133.8 -15.356
133.9 -18.103
134 -17.798
134.1 -12.61
134.2 -10.168
134.3 -7.7271
134.4 -12.915
134.5 -16.577
134.6 -18.103
134.7 -16.882
134.8 -10.168
134.9 -12.915
135 -15.662
135.1 -19.324
135.2 -17.188
135.3 -10.168
135.4 -9.5581
135.5 -13.831
135.6 -20.544
135.7 -12
135.8 -8.6426
135.9 -13.831
136 -18.408
136.1 -13.525
136.2 -7.4219
136.3 -12.915
136.4 -17.188
136.5 -18.408
136.6 -12.305
136.7 -12.305
136.8 -11.084
136.9 -15.662
137 -17.188
137.1 -14.746
137.2 -9.5581
137.3 -11.084
137.4 -17.798
137.5 -13.525
137.6 -9.2529
137.7 -12
137.8 -17.188
137.9 -18.713
138 -15.051
138.1 -12.915
138.2 -10.779
138.3 -8.3374
138.4 -10.168
138.5 -9.8633
138.6 -10.474
138.7 -11.084
138.8 -12
138.9 -14.136
139 -12.305
139.1 -13.831
139.2 -13.22
139.3 -13.831
139.4 -12.61
139.5 -12
139.6 -13.22
139.7 -9.8633
139.8 -10.779
139.9 -9.2529
140 -9.2529
140.1 -8.0322
140.2 -9.2529
140.3 -11.694
140.4 -9.5581
140.5 -12
140.6 -12.915
140.7 -15.356
140.8 -16.272
140.9 -17.188
141 -19.934
141.1 -17.493
141.2 -16.577
141.3 -12.915
141.4 -10.779
141.5 -8.9478
141.6 -7.4219
141.7 -13.525
141.8 -13.525
141.9 -17.798
142 -18.408
142.1 -17.798
142.2 -12.915
142.3 -8.6426
142.4 -10.779
142.5 -11.084
142.6 -16.882
142.7 -18.103
142.8 -16.577
142.9 -10.168
143 -6.8115
143.1 -13.525
143.2 -17.493
143.3 -19.324
143.4 -12
143.5 -8.0322
143.6 -10.779
143.7 -16.577
143.8 -18.408
143.9 -8.6426
144 -9.5581
144.1 -15.967
144.2 -18.408
144.3 -10.474
144.4 -9.2529
144.5 -17.798
144.6 -18.103
144.7 -12
144.8 -8.0322
144.9 -11.694
145 -12.61
145.1 -12.915
145.2 -12.915
145.3 -9.2529
145.4 -11.694
145.5 -17.493
145.6 -15.356
145.7 -9.8633
145.8 -11.694
145.9 -18.713
146 -14.746
146.1 -11.389
146.2 -7.4219
146.3 -11.389
146.4 -16.577
146.5 -16.882
146.6 -17.798
146.7 -16.272
146.8 -15.356
146.9 -15.051
147 -12.61
147.1 -13.831
147.2 -11.389
147.3 -13.22
147.4 -12
147.5 -12.61
147.6 -13.22
147.7 -11.389
147.8 -15.051
147.9 -12.305
148 -14.441
148.1 -15.356
148.2 -16.882
148.3 -16.272
148.4 -17.188
148.5 -19.934
148.6 -17.798
148.7 -18.408
148.8 -18.408
148.9 -15.356
149 -11.694
149.1 -10.168
149.2 -10.474
149.3 -7.7271
149.4 -8.9478
149.5 -11.389
149.6 -13.525
149.7 -14.746
149.8 -17.188
149.9 -20.544
150 -17.798
150.1 -13.525
150.2 -10.474
150.3 -8.0322
150.4 -9.2529
150.5 -11.694
150.6 -17.798
150.7 -18.408
150.8 -18.103
150.9 -12.305
151 -8.0322
151.1 -8.3374
151.2 -12.61
151.3 -18.408
151.4 -19.934
151.5 -13.831
151.6 -9.8633
151.7 -11.694
151.8 -17.188
151.9 -18.713
152 -14.136
152.1 -7.4219
152.2 -12.61
152.3 -18.713
152.4 -16.882
152.5 -10.168
152.6 -10.474
152.7 -18.103
152.8 -16.577
152.9 -8.6426
153 -8.9478
153.1 -15.662
153.2 -19.629
153.3 -16.882
153.4 -18.408
153.5 -17.798
153.6 -18.103
153.7 -13.22
153.8 -8.9478
153.9 -12.915
154 -17.798
154.1 -15.356
154.2 -8.6426
154.3 -12.915
154.4 -16.882
154.5 -15.967
154.6 -16.272
154.7 -10.168
154.8 -9.8633
154.9 -9.5581
155 -12.305
155.1 -13.525
155.2 -13.831
155.3 -19.019
155.4 -17.798
155.5 -18.103
155.6 -17.798
155.7 -18.103
155.8 -17.798
155.9 -16.882
156 -20.85
156.1 -18.408
156.2 -17.493
156.3 -17.188
156.4 -15.967
156.5 -14.441
156.6 -13.22
156.7 -14.441
156.8 -10.474
156.9 -9.5581
157 -8.9478
157.1 -6.8115
157.2 -8.9478
157.3 -10.474
157.4 -14.136
157.5 -13.525
157.6 -15.967
157.7 -16.272
157.8 -17.493
157.9 -16.882
158 -17.188
158.1 -15.051
158.2 -10.168
158.3 -8.3374
158.4 -8.9478
158.5 -11.694
158.6 -13.831
158.7 -16.882
158.8 -19.934
158.9 -16.272
159 -11.694
159.1 -7.7271
159.2 -9.8633
159.3 -13.22
159.4 -17.798
159.5 -18.713
159.6 -13.22
159.7 -9.2529
159.8 -9.8633
159.9 -14.136
160 -19.934
160.1 -14.441
160.2 -10.168
160.3 -10.474
160.4 -16.272
160.5 -18.713
160.6 -10.168
160.7 -10.474
160.8 -14.441
160.9 -19.934
161 -12.61
161.1 -9.5581
161.2 -14.136
161.3 -17.798
161.4 -16.577
161.5 -8.6426
161.6 -11.389
161.7 -9.8633
161.8 -10.168
161.9 -8.0322
162 -10.474
162.1 -20.544
162.2 -15.662
162.3 -12
162.4 -11.694
162.5 -18.713
162.6 -15.051
162.7 -10.168
162.8 -12.61
162.9 -12.61
163 -18.103
163.1 -17.798
163.2 -16.272
163.3 -12.61
163.4 -12
163.5 -14.441
163.6 -10.779
163.7 -9.8633
163.8 -9.8633
163.9 -8.6426
164 -8.0322
164.1 -8.9478
164.2 -12
164.3 -8.9478
164.4 -9.2529
164.5 -9.5581
164.6 -9.5581
164.7 -10.779
164.8 -11.389
164.9 -14.441
165 -13.22
165.1 -13.525
165.2 -15.051
165.3 -15.662
165.4 -16.882
165.5 -18.103
165.6 -19.324
165.7 -17.493
165.8 -16.272
165.9 -11.389
166 -10.474
166.1 -8.0322
166.2 -8.3374
166.3 -11.084
166.4 -12.305
166.5 -14.441
166.6 -15.662
166.7 -18.103
166.8 -18.713
166.9 -16.272
167 -12.305
167.1 -8.9478
167.2 -8.6426
167.3 -11.389
167.4 -15.662
167.5 -20.239
167.6 -17.493
167.7 -12.915
167.8 -9.2529
167.9 -8.9478
168 -12.61
168.1 -20.239
168.2 -22.681
168.3 -13.525
168.4 -8.9478
168.5 -12.61
168.6 -16.882
168.7 -19.019
168.8 -11.694
168.9 -12
169 -14.746
169.1 -18.713
169.2 -12.915
169.3 -8.9478
169.4 -12
169.5 -18.408
169.6 -16.577
169.7 -7.1167
169.8 -11.084
169.9 -14.441
170 -16.272
170.1 -15.967
170.2 -13.831
170.3 -14.136
170.4 -8.6426
170.5 -12
170.6 -16.882
170.7 -15.051
170.8 -9.5581
170.9 -11.694
171 -19.934
171.1 -17.188
171.2 -15.051
171.3 -10.779
171.4 -9.5581
171.5 -9.2529
171.6 -10.779
171.7 -14.136
171.8 -13.831
171.9 -16.882
172 -15.662
172.1 -17.493
172.2 -17.188
172.3 -17.798
172.4 -17.798
172.5 -15.662
172.6 -16.882
172.7 -15.356
172.8 -15.051
172.9 -12.915
173 -12.305
173.1 -11.389
173.2 -9.2529
173.3 -9.5581
173.4 -8.6426
173.5 -9.2529
173.6 -11.084
173.7 -11.084
173.8 -12.61
173.9 -14.136
174 -16.577
174.1 -18.408
174.2 -18.713
174.3 -19.019
174.4 -15.051
174.5 -12
174.6 -9.5581
174.7 -8.0322
174.8 -10.779
174.9 -12.61
175 -16.882
175.1 -15.967
175.2 -19.324
175.3 -15.662
175.4 -11.389
175.5 -9.5581
175.6 -10.168
175.7 -15.967
175.8 -16.577
175.9 -18.713
176 -14.136
176.1 -8.9478
176.2 -10.168
176.3 -14.136
176.4 -21.765
176.5 -16.577
176.6 -10.168
176.7 -8.6426
176.8 -14.136
176.9 -18.408
177 -14.136
177.1 -11.389
177.2 -11.389
177.3 -18.103
177.4 -17.188
177.5 -9.2529
177.6 -11.694
177.7 -18.103
177.8 -17.798
177.9 -8.6426
178 -12.305
178.1 -18.408
178.2 -19.934
178.3 -18.408
178.4 -15.662
178.5 -19.934
178.6 -17.798
178.7 -15.356
178.8 -10.168
178.9 -11.084
179 -17.493
179.1 -15.356
179.2 -12
179.3 -9.8633
179.4 -15.662
179.5 -17.493
179.6 -17.493
179.7 -14.136
179.8 -10.474
179.9 -11.084
180 -8.9478
180.1 -8.9478
180.2 -7.7271
180.3 -9.5581
180.4 -9.2529
180.5 -9.8633
180.6 -11.084
180.7 -10.779
180.8 -10.779
180.9 -9.2529
181 -8.9478
181.1 -8.3374
181.2 -9.5581
181.3 -9.8633
181.4 -9.2529
181.5 -10.779
181.6 -11.084
181.7 -10.779
181.8 -13.525
181.9 -14.746
182 -17.798
182.1 -17.493
182.2 -19.629
182.3 -17.188
182.4 -16.577
182.5 -14.746
182.6 -11.694
182.7 -10.474
182.8 -8.6426
182.9 -10.474
183 -11.694
183.1 -15.356
183.2 -20.239
183.3 -18.713
183.4 -18.408
183.5 -12.305
183.6 -9.2529
183.7 -8.0322
183.8 -10.779
183.9 -18.103
184 -19.019
184.1 -18.713
184.2 -13.525
184.3 -8.9478
184.4 -6.8115
184.5 -13.525
184.6 -20.544
184.7 -18.713
184.8 -15.967
184.9 -10.779
185 -12
185.1 -14.746
185.2 -19.324
185.3 -17.798
185.4 -9.2529
185.5 -11.694
185.6 -17.798
185.7 -18.713
185.8 -9.5581
185.9 -9.2529
186 -17.493
186.1 -18.408
186.2 -11.389
186.3 -8.3374
186.4 -13.525
186.5 -17.798
186.6 -17.798
186.7 -19.019
186.8 -16.882
186.9 -18.103
187 -15.051
187.1 -11.389
187.2 -9.2529
187.3 -15.967
187.4 -18.713
187.5 -11.084
187.6 -9.8633
187.7 -13.22
187.8 -17.493
187.9 -18.408
188 -14.441
188.1 -12.915
188.2 -10.779
188.3 -9.8633
188.4 -7.7271
188.5 -10.168
188.6 -10.779
188.7 -10.779
188.8 -12.305
188.9 -11.084
189 -9.2529
189.1 -10.168
189.2 -9.5581
189.3 -12
189.4 -8.9478
189.5 -8.9478
189.6 -8.3374
189.7 -8.0322
189.8 -9.5581
189.9 -9.2529
190 -13.22
190.1 -12.915
190.2 -15.051
190.3 -15.051
190.4 -16.272
190.5 -18.103
190.6 -19.019
190.7 -19.019
190.8 -12
190.9 -9.2529
191 -8.9478
191.1 -11.084
191.2 -15.051
191.3 -18.103
191.4 -19.934
191.5 -11.694
191.6 -8.6426
191.7 -9.2529
191.8 -14.746
191.9 -18.408
192 -16.882
192.1 -13.525
192.2 -8.9478
192.3 -12
192.4 -16.882
192.5 -19.324
192.6 -11.389
192.7 -8.9478
192.8 -14.746
192.9 -17.798
193 -17.188
193.1 -9.5581
193.2 -10.474
193.3 -15.662
193.4 -18.408
193.5 -13.831
193.6 -8.3374
193.7 -14.441
193.8 -18.103
193.9 -12
194 -8.6426
194.1 -16.272
194.2 -18.713
194.3 -8.9478
194.4 -11.389
194.5 -19.324
194.6 -15.356
194.7 -9.2529
194.8 -12.915
194.9 -16.272
195 -16.272
195.1 -18.103
195.2 -15.662
195.3 -13.831
195.4 -9.8633
195.5 -12.305
195.6 -19.019
195.7 -14.441
195.8 -11.084
195.9 -9.8633
196 -16.882
196.1 -18.713
196.2 -16.577
196.3 -14.136
196.4 -10.474
196.5 -9.8633
196.6 -8.9478
196.7 -8.3374
196.8 -11.084
196.9 -8.9478
197 -9.2529
197.1 -8.9478
197.2 -9.5581
197.3 -8.9478
197.4 -8.9478
197.5 -11.389
197.6 -7.7271
197.7 -9.2529
197.8 -11.389
197.9 -12.305
198 -13.22
198.1 -14.136
198.2 -17.798
198.3 -16.577
198.4 -18.713
198.5 -19.019
198.6 -17.798
198.7 -15.051
198.8 -11.694
198.9 -12
199 -7.7271
199.1 -10.779
199.2 -11.694
199.3 -15.051
199.4 -15.967
199.5 -17.188
199.6 -19.629
199.7 -13.525
199.8 -11.084
199.9 -6.8115
200 -10.168
200.1 -13.22
200.2 -15.356
200.3 -20.544
200.4 -16.882
200.5 -12
200.6 -8.6426
200.7 -11.694
200.8 -14.746
200.9 -18.713
201 -19.324
201.1 -10.168
201.2 -10.474
201.3 -13.831
201.4 -16.577
201.5 -18.103
201.6 -11.084
201.7 -12.305
201.8 -14.746
201.9 -19.629
202 -12.305
202.1 -8.6426
202.2 -12.915
202.3 -17.798
202.4 -15.051
202.5 -10.168
202.6 -16.882
202.7 -19.629
202.8 -9.8633
202.9 -13.831
203 -18.713
203.1 -18.713
203.2 -12.61
203.3 -8.6426
203.4 -5.5908
203.5 -4.9805
203.6 -9.5581
203.7 -13.831
203.8 -16.272
203.9 -11.084
204 -6.2012
204.1 -9.8633
204.2 -15.051
204.3 -16.272
204.4 -25.122
204.5 -24.207
204.6 -25.122
204.7 -25.122
204.8 -28.174
204.9 -30.92
205 -35.193
205.1 -32.446
205.2 -34.277
205.3 -33.057
205.4 -41.296
205.5 -40.991
205.6 -41.602
205.7 -44.653
205.8 -40.991
205.9 -40.076
206 -38.55
206.1 -36.414
206.2 -34.277
206.3 -33.667
206.4 -23.291
206.5 -19.324
206.6 -19.934
206.7 -21.155
206.8 -22.375
206.9 -24.817
207 -26.648
207.1 -31.226
207.2 -28.784
207.3 -29.7
207.4 -21.765
207.5 -18.408
207.6 -15.967
207.7 -14.746
207.8 -16.882
207.9 -17.188
208 -21.155
208.1 -21.155
208.2 -22.986
208.3 -22.986
208.4 -9.2529
208.5 -5.896
208.6 -4.6753
208.7 -6.8115
208.8 -10.474
208.9 -12.915
209 -11.694
209.1 -6.5063
209.2 -4.9805
209.3 -6.5063
209.4 -1.9287
209.5 -0.70801
209.6 2.9541
209.7 8.4473
209.8 4.7852
209.9 -1.0132
210 -1.9287
210.1 5.7007
210.2 7.8369
210.3 3.2593
210.4 8.4473
210.5 10.584
210.6 17.603
210.7 20.044
210.8 15.161
210.9 10.889
211 15.161
211.1 17.603
211.2 15.771
211.3 9.9731
211.4 19.434
211.5 27.063
211.6 29.504
211.7 27.979
211.8 23.401
211.9 21.57
212 21.265
212.1 26.758
212.2 30.42
212.3 23.706
212.4 33.166
212.5 36.218
212.6 39.88
212.7 33.166
212.8 32.861
212.9 35.608
213 38.965
213.1 41.711
213.2 38.66
213.3 40.796
213.4 46.899
213.5 47.205
213.6 43.542
213.7 42.322
213.8 41.711
213.9 40.491
214 42.322
214.1 41.406
214.2 42.017
214.3 42.017
214.4 50.867
214.5 52.393
214.6 51.172
214.7 56.055
214.8 56.055
214.9 58.496
215 59.106
215.1 59.717
215.2 60.327
215.3 58.801
215.4 66.736
215.5 65.21
215.6 64.6
215.7 62.769
215.8 60.632
215.9 59.412
216 55.75
216.1 58.496
216.2 59.412
216.3 63.684
216.4 72.229
216.5 74.06
216.6 73.755
216.7 71.008
216.8 69.177
216.9 66.431
217 63.989
217.1 65.21
217.2 70.093
217.3 74.365
217.4 77.417
217.5 74.67
217.6 70.703
217.7 68.872
217.8 73.45
217.9 76.501
218 78.027
218.1 71.008
218.2 67.041
218.3 71.313
218.4 80.164
218.5 77.417
218.6 68.567
218.7 74.06
218.8 81.995
218.9 77.722
219 71.619
219.1 78.027
219.2 81.384
219.3 71.008
219.4 73.145
219.5 82.3
219.6 78.943
219.7 73.45
219.8 74.06
219.9 78.027
220 78.027
220.1 79.553
220.2 76.501
220.3 73.755
220.4 72.534
220.5 79.248
220.6 78.943
220.7 69.482
220.8 75.586
220.9 78.943
221 78.638
221.1 71.924
221.2 71.313
221.3 73.45
221.4 72.839
221.5 75.891
221.6 76.501
221.7 76.807
221.8 74.365
221.9 73.755
222 72.839
222.1 70.703
222.2 71.008
222.3 69.482
222.4 65.515
222.5 64.294
222.6 63.989
222.7 64.294
222.8 63.989
222.9 65.82
223 66.125
223.1 67.651
223.2 67.651
223.3 70.703
223.4 63.379
223.5 63.379
223.6 64.294
223.7 65.21
223.8 63.989
223.9 62.769
224 61.243
224.1 59.717
224.2 57.581
224.3 57.275
224.4 47.51
224.5 45.679
224.6 47.815
224.7 48.12
224.8 53.308
224.9 53.918
225 56.36
225.1 56.055
225.2 54.224
225.3 51.172
225.4 37.134
225.5 37.134
225.6 37.744
225.7 44.458
225.8 47.205
225.9 46.594
226 43.848
226.1 36.523
226.2 37.744
226.3 38.965
226.4 37.439
226.5 37.439
226.6 35.303
226.7 29.504
226.8 25.842
226.9 35.303
227 37.439
227.1 34.692
227.2 28.894
227.3 30.42
227.4 30.42
227.5 24.927
227.6 20.654
227.7 18.823
227.8 27.673
227.9 27.368
228 22.485
228.1 19.128
228.2 18.823
228.3 23.401
228.4 15.771
228.5 13.33
228.6 10.584
228.7 12.415
228.8 17.603
228.9 16.992
229 12.72
229.1 11.804
229.2 17.603
229.3 19.434
229.4 6.311
229.5 2.6489
229.6 3.2593
229.7 7.5317
229.8 9.3628
229.9 12.415
230 12.72
230.1 11.804
230.2 9.3628
230.3 7.5317
230.4 -0.40283
230.5 -1.9287
230.6 -2.5391
230.7 -2.5391
230.8 -3.1494
230.9 -3.7598
231 -2.5391
231.1 -1.6235
231.2 -1.0132
231.3 0.5127
231.4 -3.4546
231.5 -4.9805
231.6 -3.4546
231.7 -3.7598
231.8 -2.8442
231.9 -1.0132
232 -1.3184
232.1 -1.6235
232.2 -5.896
232.3 -5.5908
232.4 -13.22
232.5 -14.746
232.6 -16.272
232.7 -16.882
232.8 -16.882
232.9 -18.408
233 -13.525
233.1 -11.389
233.2 -7.7271
233.3 -7.1167
233.4 -11.694
233.5 -14.441
233.6 -19.934
233.7 -20.544
233.8 -20.85
233.9 -15.967
234 -11.694
234.1 -9.2529
234.2 -12.61
234.3 -19.019
234.4 -21.765
234.5 -22.07
234.6 -15.662
234.7 -10.474
234.8 -15.662
234.9 -20.544
235 -27.258
235.1 -19.629
235.2 -14.441
235.3 -14.136
235.4 -20.239
235.5 -22.986
235.6 -17.188
235.7 -15.662
235.8 -17.188
235.9 -24.817
236 -20.544
236.1 -12.305
236.2 -16.577
236.3 -22.681
236.4 -23.901
236.5 -16.272
236.6 -14.746
236.7 -14.441
236.8 -14.746
236.9 -17.188
237 -22.681
237.1 -24.512
237.2 -17.188
237.3 -15.967
237.4 -23.596
237.5 -20.85
237.6 -17.493
237.7 -15.967
237.8 -22.986
237.9 -25.122
238 -25.122
238.1 -20.544
238.2 -19.324
238.3 -17.493
238.4 -16.882
238.5 -16.577
238.6 -16.272
238.7 -16.577
238.8 -15.356
238.9 -16.577
239 -19.019
239.1 -17.493
239.2 -18.713
239.3 -16.882
239.4 -17.798
239.5 -15.356
239.6 -15.967
239.7 -17.798
239.8 -15.662
239.9 -15.967
240 -15.967
240.1 -16.882
240.2 -15.356
240.3 -17.493
240.4 -21.46
240.5 -20.239
240.6 -22.375
240.7 -22.375
240.8 -24.207
240.9 -23.291
241 -25.732
241.1 -25.732
241.2 -22.375
241.3 -19.629
241.4 -15.356
241.5 -13.22
241.6 -14.441
241.7 -17.798
241.8 -21.155
241.9 -22.986
242 -24.207
242.1 -23.901
242.2 -19.019
242.3 -15.356
242.4 -12.915
242.5 -18.408
242.6 -19.019
242.7 -23.901
242.8 -22.986
242.9 -17.188
243 -13.22
243.1 -15.356
243.2 -20.85
243.3 -23.291
243.4 -22.07
243.5 -13.525
243.6 -12
243.7 -16.882
243.8 -21.46
243.9 -21.155
244 -12.915
244.1 -14.136
244.2 -20.239
244.3 -21.46
244.4 -11.389
244.5 -12.305
244.6 -20.85
244.7 -20.239
244.8 -15.051
244.9 -11.084
245 -11.694
245.1 -11.694
245.2 -11.694
245.3 -18.713
245.4 -17.798
245.5 -13.831
245.6 -8.0322
245.7 -14.136
245.8 -18.408
245.9 -13.831
246 -10.474
246.1 -10.474
246.2 -17.493
246.3 -17.798
246.4 -12.61
246.5 -11.084
246.6 -6.8115
246.7 -5.896
246.8 -2.8442
246.9 -5.5908
247 -5.2856
247.1 -5.2856
247.2 -8.9478
247.3 -6.8115
247.4 -3.1494
247.5 -0.70801
247.6 -1.3184
247.7 -1.3184
247.8 -0.097656
247.9 -3.4546
248 0.20752
248.1 -0.097656
248.2 1.4282
248.3 -0.70801
248.4 5.3955
248.5 5.7007
248.6 1.7334
248.7 3.5645
248.8 3.2593
248.9 -0.097656
249 -1.0132
249.1 -2.8442
249.2 -3.1494
249.3 -6.5063
249.4 2.9541
249.5 5.3955
249.6 7.8369
249.7 12.109
249.8 12.415
249.9 12.109
250 7.5317
250.1 8.1421
250.2 4.48
250.3 2.6489
250.4 9.668
250.5 14.856
250.6 18.823
250.7 17.908
250.8 17.908
250.9 13.025
251 9.3628
251.1 10.889
251.2 16.382
251.3 19.434
251.4 24.011
251.5 19.128
251.6 15.161
251.7 17.908
251.8 24.927
251.9 25.842
252 20.654
252.1 15.771
252.2 21.57
252.3 26.758
252.4 30.42
252.5 25.537
252.6 26.147
252.7 35.303
252.8 32.861
252.9 26.147
253 26.758
253.1 33.472
253.2 35.303
253.3 33.166
253.4 42.932
253.5 42.932
253.6 42.627
253.7 36.523
253.8 35.913
253.9 38.965
254 41.101
254.1 36.829
254.2 34.692
254.3 39.575
254.4 49.951
254.5 50.256
254.6 44.458
254.7 39.575
254.8 42.932
254.9 42.322
255 45.374
255.1 45.984
255.2 47.815
255.3 49.951
255.4 54.834
255.5 58.496
255.6 58.191
255.7 60.022
255.8 58.191
255.9 58.496
256 58.191
256.1 57.275
256.2 57.581
256.3 55.75
256.4 62.769
256.5 62.463
256.6 62.158
256.7 60.632
256.8 57.886
256.9 57.886
257 58.191
257.1 58.496
257.2 60.632
257.3 63.989
257.4 73.45
257.5 73.755
257.6 74.67
257.7 71.313
257.8 68.567
257.9 65.515
258 66.125
258.1 69.482
258.2 72.229
258.3 76.196
258.4 76.807
258.5 75.281
258.6 71.008
258.7 71.924
258.8 75.891
258.9 77.417
259 80.469
259.1 76.501
259.2 72.839
259.3 71.313
259.4 78.027
259.5 84.741
259.6 83.521
259.7 80.774
259.8 75.281
259.9 75.891
260 81.689
260.1 85.657
260.2 81.995
260.3 74.67
260.4 77.722
260.5 83.521
260.6 87.183
260.7 81.384
260.8 74.67
260.9 83.521
261 85.657
261.1 81.384
261.2 76.196
261.3 83.826
261.4 87.488
261.5 81.384
261.6 81.384
261.7 80.164
261.8 81.689
261.9 84.436
262 88.098
262.1 82.605
262.2 74.365
262.3 82.3
262.4 83.826
262.5 77.722
262.6 74.976
262.7 80.164
262.8 83.215
262.9 81.384
263 81.384
263.1 76.196
263.2 75.891
263.3 75.891
263.4 72.839
263.5 73.145
263.6 71.008
263.7 73.145
263.8 73.755
263.9 74.365
264 76.196
264.1 75.281
264.2 74.365
264.3 71.924
264.4 67.957
264.5 64.905
264.6 65.515
264.7 66.125
264.8 64.6
264.9 64.6
265 61.853
265.1 64.6
265.2 63.379
265.3 66.736
265.4 61.243
265.5 61.548
265.6 63.684
265.7 63.074
265.8 66.125
265.9 64.6
266 65.21
266.1 61.853
266.2 59.717
266.3 57.275
266.4 45.984
266.5 46.289
266.6 50.256
266.7 54.529
266.8 56.665
266.9 55.75
267 53.003
267.1 48.425
267.2 46.594
267.3 45.984
267.4 42.322
267.5 45.679
267.6 44.458
267.7 42.932
267.8 37.439
267.9 36.218
268 40.491
268.1 47.51
268.2 42.932
268.3 35.608
268.4 25.537
268.5 27.979
268.6 35.608
268.7 33.777
268.8 28.589
268.9 26.453
269 31.03
269.1 34.998
269.2 29.504
269.3 26.453
269.4 25.537
269.5 26.453
269.6 19.434
269.7 14.551
269.8 21.265
269.9 24.316
270 27.673
270.1 25.537
270.2 23.096
270.3 18.213
270.4 8.1421
270.5 13.94
270.6 16.382
270.7 8.4473
270.8 10.278
270.9 15.161
271 15.771
271.1 8.1421
271.2 7.5317
271.3 9.0576
271.4 3.5645
271.5 4.7852
271.6 7.2266
271.7 7.5317
271.8 5.3955
271.9 8.1421
272 7.5317
272.1 5.7007
272.2 5.3955
272.3 6.311
272.4 -2.5391
272.5 -4.3701
272.6 -1.9287
272.7 -1.6235
272.8 -1.6235
272.9 -1.6235
273 -1.0132
273.1 0.5127
273.2 -1.0132
273.3 2.6489
273.4 -5.896
273.5 -6.8115
273.6 -7.4219
273.7 -8.9478
273.8 -9.5581
273.9 -11.694
274 -11.389
274.1 -14.441
274.2 -14.441
274.3 -16.577
274.4 -19.629
274.5 -17.493
274.6 -13.831
274.7 -11.389
274.8 -11.084
274.9 -10.779
275 -13.525
275.1 -17.188
275.2 -18.103
275.3 -19.934
275.4 -20.239
275.5 -17.188
275.6 -13.831
275.7 -12.61
275.8 -17.493
275.9 -18.713
276 -22.986
276.1 -19.934
276.2 -15.356
276.3 -12.305
276.4 -17.798
276.5 -25.732
276.6 -22.986
276.7 -18.408
276.8 -14.136
276.9 -16.882
277 -22.986
277.1 -24.207
277.2 -18.713
277.3 -13.525
277.4 -22.681
277.5 -25.732
277.6 -18.713
277.7 -16.577
277.8 -23.291
277.9 -27.869
278 -18.103
278.1 -17.493
278.2 -18.713
278.3 -20.239
278.4 -21.765
278.5 -18.713
278.6 -19.019
278.7 -18.713
278.8 -25.122
278.9 -24.512
279 -19.324
279.1 -19.324
279.2 -25.122
279.3 -26.038
279.4 -20.85
279.5 -18.408
279.6 -19.019
279.7 -21.46
279.8 -26.038
279.9 -26.343
280 -28.479
280.1 -24.512
280.2 -26.038
280.3 -23.901
280.4 -23.596
280.5 -23.596
280.6 -23.596
280.7 -24.817
280.8 -22.375
280.9 -23.291
281 -22.986
281.1 -24.207
281.2 -25.122
281.3 -25.427
281.4 -26.953
281.5 -26.343
281.6 -26.953
281.7 -26.038
281.8 -26.953
281.9 -27.563
282 -24.817
282.1 -24.817
282.2 -19.934
282.3 -19.019
282.4 -15.967
282.5 -17.493
282.6 -20.85
282.7 -20.239
282.8 -23.596
282.9 -24.512
283 -26.953
283.1 -26.343
283.2 -25.427
283.3 -23.901
283.4 -17.493
283.5 -17.188
283.6 -17.493
283.7 -20.85
283.8 -25.427
283.9 -26.648
284 -27.869
284.1 -19.629
284.2 -17.188
284.3 -16.882
284.4 -21.46
284.5 -25.427
284.6 -24.817
284.7 -21.155
284.8 -15.967
284.9 -21.155
285 -24.207
285.1 -26.953
285.2 -19.324
285.3 -16.272
285.4 -22.07
285.5 -25.427
285.6 -22.07
285.7 -14.136
285.8 -16.882
285.9 -23.596
286 -22.681
286.1 -16.272
286.2 -17.798
286.3 -23.901
286.4 -21.765
286.5 -16.272
286.6 -13.22
286.7 -13.22
286.8 -16.272
286.9 -15.967
287 -19.934
287.1 -20.85
287.2 -15.051
287.3 -15.051
287.4 -21.155
287.5 -19.324
287.6 -12.915
287.7 -10.474
287.8 -15.662
287.9 -20.239
288 -20.544
288.1 -17.798
288.2 -17.493
288.3 -14.136
288.4 -11.389
288.5 -9.8633
288.6 -9.5581
288.7 -9.5581
288.8 -8.9478
288.9 -9.2529
289 -7.7271
289.1 -8.3374
289.2 -7.7271
289.3 -7.4219
289.4 -6.2012
289.5 -3.4546
289.6 -3.7598
289.7 -4.0649
289.8 -5.896
289.9 -6.2012
290 -6.8115
290.1 -10.168
290.2 -9.5581
290.3 -11.694
290.4 -6.2012
290.5 -7.4219
290.6 -7.4219
290.7 -8.6426
290.8 -9.8633
290.9 -4.3701
291 -2.8442
291.1 0.20752
291.2 1.4282
291.3 1.7334
291.4 6.0059
291.5 1.7334
291.6 1.123
291.7 -1.0132
291.8 -1.6235
291.9 -0.70801
292 5.3955
292.1 8.1421
292.2 5.3955
292.3 5.7007
292.4 6.6162
292.5 5.3955
292.6 5.7007
292.7 12.72
292.8 16.382
292.9 10.889
293 7.8369
293.1 3.5645
293.2 9.9731
293.3 14.551
293.4 20.959
293.5 16.382
293.6 12.109
293.7 18.213
293.8 22.485
293.9 19.739
294 13.025
294.1 16.077
294.2 24.316
294.3 18.823
294.4 20.044
294.5 23.401
294.6 30.725
294.7 27.063
294.8 22.18
294.9 21.875
295 19.128
295.1 22.18
295.2 22.485
295.3 24.622
295.4 38.354
295.5 36.523
295.6 31.335
295.7 32.251
295.8 39.575
295.9 37.134
296 31.335
296.1 31.946
296.2 33.777
296.3 38.66
296.4 46.899
296.5 49.036
296.6 47.205
296.7 45.374
296.8 43.848
296.9 40.186
297 40.796
297.1 38.965
297.2 39.575
297.3 38.965
297.4 47.205
297.5 49.951
297.6 46.899
297.7 49.341
297.8 49.341
297.9 49.036
298 51.782
298.1 54.529
298.2 56.055
298.3 53.613
298.4 66.125
298.5 66.125
298.6 66.736
298.7 65.21
298.8 65.21
298.9 63.989
299 58.496
299.1 60.022
299.2 56.665
299.3 56.665
299.4 64.294
299.5 67.957
299.6 71.924
299.7 72.229
299.8 74.67
299.9 72.229
300 69.177
300.1 65.515
300.2 65.82
300.3 67.346
300.4 77.112
300.5 81.384
300.6 78.333
300.7 73.45
300.8 72.534
300.9 77.112
301 82.3
301.1 77.112
301.2 73.145
301.3 71.008
301.4 84.131
301.5 86.877
301.6 79.248
301.7 74.67
301.8 79.858
301.9 86.572
302 81.384
302.1 75.891
302.2 80.774
302.3 87.488
302.4 85.352
302.5 78.943
302.6 83.521
302.7 90.234
302.8 86.572
302.9 79.248
303 81.384
303.1 89.014
303.2 90.234
303.3 89.929
303.4 90.234
303.5 90.54
303.6 88.098
303.7 80.774
303.8 83.215
303.9 88.098
304 89.014
304.1 80.774
304.2 84.436
304.3 88.709
304.4 85.657
304.5 85.352
304.61 79.553
304.71 78.943
304.81 80.774
304.91 80.164
305.01 82.91
305.11 81.995
305.21 85.657
305.31 85.657
305.41 85.046
305.51 84.131
305.61 84.131
305.71 84.436
305.81 81.079
305.91 83.826
306.01 81.995
306.11 83.215
306.21 81.689
306.31 81.079
306.41 73.755
306.51 69.482
306.61 71.313
306.71 69.177
306.81 70.703
306.91 68.262
307.01 68.262
307.11 70.703
307.21 69.482
307.31 75.586
307.41 69.482
307.51 70.398
307.61 70.093
307.71 68.567
307.81 66.736
307.91 61.853
308.01 62.769
308.11 61.243
308.21 60.938
308.31 64.6
308.41 59.106
308.51 61.243
308.61 57.581
308.71 57.275
308.81 53.613
308.91 51.782
309.01 51.477
309.11 57.886
309.21 60.938
309.31 57.581
309.41 45.679
309.51 41.101
309.61 42.017
309.71 47.815
309.81 50.256
309.91 45.679
310.01 38.965
310.11 43.237
310.21 49.951
310.31 49.646
310.41 33.472
310.51 28.284
310.61 36.218
310.71 38.965
310.81 34.387
310.91 30.115
311.01 37.134
311.11 37.439
311.21 28.894
311.31 29.199
311.41 25.232
311.51 29.504
311.61 27.979
311.71 28.284
311.81 27.673
311.91 25.537
312.01 23.401
312.11 18.823
312.21 22.485
312.31 27.368
312.41 16.992
312.51 9.668
312.61 8.1421
312.71 15.771
312.81 17.908
312.91 19.128
313.01 14.856
313.11 10.889
313.21 9.668
313.31 6.6162
313.41 0.5127
313.51 0.5127
313.61 1.4282
313.71 0.20752
313.81 0.81787
313.91 1.7334
314.01 -2.8442
314.11 0.20752
314.21 -0.70801
314.31 -0.097656
314.41 -9.5581
314.51 -9.5581
314.61 -8.9478
314.71 -10.474
314.81 -7.4219
314.91 -4.9805
315.01 -2.8442
315.11 -1.3184
315.21 0.20752
315.31 0.5127
315.41 -7.7271
315.51 -8.0322
315.61 -8.3374
315.71 -11.084
315.81 -13.525
315.91 -15.967
316.01 -16.882
316.11 -18.408
316.21 -13.525
316.31 -8.9478
316.41 -10.779
316.51 -10.779
316.61 -12.915
316.71 -16.577
316.81 -20.85
316.91 -19.934
317.01 -19.324
317.11 -13.22
317.21 -10.779
317.31 -12.61
317.41 -18.408
317.51 -23.291
317.61 -22.375
317.71 -17.798
317.81 -13.831
317.91 -15.967
318.01 -21.46
318.11 -22.681
318.21 -21.46
318.31 -14.746
318.41 -19.629
318.51 -25.122
318.61 -26.648
318.71 -21.155
318.81 -16.577
318.91 -23.291
319.01 -24.817
319.11 -19.324
319.21 -15.662
319.31 -23.291
319.41 -30.005
319.51 -17.493
319.61 -19.019
319.71 -24.817
319.81 -26.648
319.91 -24.512
320.01 -24.512
320.11 -27.563
320.21 -27.258
320.31 -25.122
320.41 -22.375
320.51 -19.934
320.61 -25.732
320.71 -26.038
320.81 -24.207
320.91 -19.019
321.01 -24.817
321.11 -28.174
321.21 -25.427
321.31 -23.596
321.41 -20.239
321.51 -22.07
321.61 -19.324
321.71 -21.765
321.81 -21.765
321.91 -23.596
322.01 -24.817
322.11 -25.427
322.21 -27.258
322.31 -25.122
322.41 -26.953
322.51 -26.648
322.61 -26.343
322.71 -25.732
322.81 -23.901
322.91 -24.817
323.01 -21.155
323.11 -22.375
323.21 -20.544
323.31 -19.934
323.41 -20.544
323.51 -20.239
323.61 -21.765
323.71 -20.85
323.81 -22.986
323.91 -24.817
324.01 -26.953
324.11 -29.395
324.21 -29.7
324.31 -30.615
324.41 -28.479
324.51 -25.732
324.61 -22.681
324.71 -20.544
324.81 -20.544
324.91 -20.85
325.01 -25.122
325.11 -26.343
325.21 -29.7
325.31 -30.005
325.41 -26.343
325.51 -22.681
325.61 -18.713
325.71 -21.155
325.81 -25.122
325.91 -29.395
326.01 -29.395
326.11 -24.512
326.21 -21.765
326.31 -19.324
326.41 -25.427
326.51 -28.784
326.61 -26.343
326.71 -18.713
326.81 -21.155
326.91 -28.174
327.01 -28.174
327.11 -22.986
327.21 -17.493
327.31 -23.291
327.41 -26.953
327.51 -23.901
327.61 -19.934
327.71 -20.85
327.81 -27.869
327.91 -22.986
328.01 -18.408
328.11 -20.544
328.21 -23.596
328.31 -27.869
328.41 -24.817
328.51 -23.901
328.61 -19.934
328.71 -17.188
328.81 -19.629
328.91 -25.732
329.01 -23.901
329.11 -16.882
329.21 -20.239
329.31 -25.122
329.41 -23.596
329.51 -19.324
329.61 -17.188
329.71 -15.051
329.81 -15.356
329.91 -17.798
330.01 -18.408
330.11 -21.765
330.21 -23.596
330.31 -22.681
330.41 -23.901
330.51 -21.765
330.61 -22.986
330.71 -22.375
330.81 -22.681
330.91 -22.07
331.01 -21.46
331.11 -21.46
331.21 -18.408
331.31 -18.408
331.41 -15.051
331.51 -12.915
331.61 -11.389
331.71 -9.5581
331.81 -12
331.91 -11.694
332.01 -11.389
332.11 -14.136
332.21 -15.356
332.31 -18.713
332.41 -15.967
332.51 -19.019
332.61 -17.493
332.71 -15.662
332.81 -12.61
332.91 -8.6426
333.01 -9.5581
333.11 -7.4219
333.21 -11.694
333.31 -14.136
333.41 -12
333.51 -12
333.61 -9.2529
333.71 -6.8115
333.81 -1.3184
333.91 -3.4546
334.01 -6.8115
334.11 -10.168
334.21 -11.389
334.31 -7.4219
334.41 1.123
334.51 4.7852
334.61 -0.40283
334.71 -3.4546
334.81 -4.6753
334.91 0.20752
335.01 2.9541
335.11 -4.3701
335.21 -6.2012
335.31 -4.0649
335.41 11.194
335.51 9.668
335.61 5.0903
335.71 2.9541
335.81 8.1421
335.91 9.9731
336.01 3.5645
336.11 3.8696
336.21 12.72
336.31 11.499
336.41 12.109
336.51 9.668
336.61 11.194
336.71 11.499
336.81 11.499
336.91 10.889
337.01 15.161
337.11 18.518
337.21 16.382
337.31 11.194
337.41 21.875
337.51 27.368
337.61 27.673
337.71 20.959
337.81 19.739
337.91 20.959
338.01 25.232
338.11 26.147
338.21 29.504
338.31 28.284
338.41 35.913
338.51 35.303
338.61 33.166
338.71 34.082
338.81 34.387
338.91 34.692
339.01 34.082
339.11 33.777
339.21 34.692
339.31 34.692
339.41 44.458
339.51 46.594
339.61 49.341
339.71 48.425
339.81 46.289
339.91 47.815
340.01 45.679
340.11 45.068
340.21 43.848
340.31 44.153
340.41 49.341
340.51 46.594
340.61 48.425
340.71 46.289
340.81 49.341
340.91 51.172
341.01 55.139
341.11 57.275
341.21 55.444
341.31 56.36
341.41 61.548
341.51 61.853
341.61 59.717
341.71 56.97
341.81 57.886
341.91 60.022
342.01 66.125
342.11 66.431
342.21 65.515
342.31 61.548
342.41 66.125
342.51 66.736
342.61 69.482
342.71 76.196
342.81 74.06
342.91 69.788
343.01 66.431
343.11 70.398
343.21 76.807
343.31 70.703
343.41 74.06
343.51 74.976
343.61 84.131
343.71 80.774
343.81 74.67
343.91 78.027
344.01 81.689
344.11 77.417
344.21 74.06
344.31 83.215
344.41 85.657
344.51 79.858
344.61 85.352
344.71 88.098
344.81 86.877
344.91 83.826
345.01 81.995
345.11 81.995
345.21 84.741
345.31 88.403
345.41 90.234
345.51 87.488
345.61 85.657
345.71 91.455
345.81 93.286
345.91 88.098
346.01 85.046
346.11 85.352
346.21 90.234
346.31 92.981
346.41 95.422
346.51 95.117
346.61 92.065
346.71 92.676
346.81 88.709
346.91 89.624
347.01 87.488
347.11 86.877
347.21 86.572
347.31 84.436
347.41 85.046
347.51 85.046
347.61 86.877
347.71 87.488
347.81 89.929
347.91 90.54
348.01 90.234
348.11 93.286
348.21 94.202
348.31 94.812
348.41 89.929
348.51 89.624
348.61 87.183
348.71 83.215
348.81 84.131
348.91 81.995
349.01 80.164
349.11 79.248
349.21 81.384
349.31 84.741
349.41 79.248
349.51 84.436
349.61 82.91
349.71 79.858
349.81 78.027
349.91 75.281
350.01 72.534
350.11 72.229
350.21 78.638
350.31 83.215
350.41 75.281
350.51 71.313
350.61 67.346
350.71 64.905
350.81 64.294
350.91 72.839
351.01 75.281
351.11 72.839
351.21 67.346
351.31 65.21
351.41 60.022
351.51 63.074
351.61 60.632
351.71 55.444
351.81 51.477
351.91 57.581
352.01 64.6
352.11 60.327
352.21 53.308
352.31 57.275
352.41 53.003
352.51 49.646
352.61 42.627
352.71 47.815
352.81 54.224
352.91 48.425
353.01 43.848
353.11 44.763
353.21 51.172
353.31 52.087
353.41 40.186
353.51 39.27
353.61 32.861
353.71 32.251
353.81 35.608
353.91 40.491
354.01 36.829
354.11 30.115
354.21 36.523
354.31 38.354
354.41 30.725
354.51 23.401
354.61 19.739
354.71 19.128
354.81 18.823
354.91 24.011
355.01 22.485
355.11 24.927
355.21 25.842
355.31 26.147
355.41 17.297
355.51 15.161
355.61 15.771
355.71 14.246
355.81 15.771
355.91 14.551
356.01 14.246
356.11 14.246
356.21 10.278
356.31 11.194
356.41 0.20752
356.51 -2.5391
356.61 -2.8442
356.71 -1.6235
356.81 -1.3184
356.91 -2.8442
357.01 2.6489
357.11 4.7852
357.21 6.0059
357.31 7.2266
357.41 -0.70801
357.51 -2.5391
357.61 -8.0322
357.71 -7.4219
357.81 -9.5581
357.91 -12.305
358.01 -11.084
358.11 -8.3374
358.21 -4.6753
358.31 -3.1494
358.41 -8.9478
358.51 -11.389
358.61 -14.441
358.71 -17.188
358.81 -18.103
358.91 -14.746
359.01 -11.694
359.11 -8.9478
359.21 -12.61
359.31 -16.272
359.41 -21.46
359.51 -18.713
359.61 -13.22
359.71 -14.441
359.81 -18.408
359.91 -22.986
360.01 -19.629
360.11 -12.305
360.21 -14.136
360.31 -19.934
360.41 -26.343
360.51 -17.188
360.61 -15.967
360.71 -22.07
360.81 -24.512
360.91 -19.324
361.01 -16.577
361.11 -24.512
361.21 -24.817
361.31 -17.493
361.41 -17.798
361.51 -22.375
361.61 -27.563
361.71 -25.732
361.81 -25.732
361.91 -21.46
362.01 -18.713
362.11 -19.629
362.21 -26.038
362.31 -27.258
362.41 -22.07
362.51 -21.765
362.61 -28.174
362.71 -28.479
362.81 -24.512
362.91 -22.07
363.01 -23.291
363.11 -19.324
363.21 -21.765
363.31 -22.07
363.41 -24.512
363.51 -24.817
363.61 -29.089
363.71 -30.92
363.81 -29.395
363.91 -29.089
364.01 -28.784
364.11 -28.174
364.21 -26.343
364.31 -26.038
364.41 -27.869
364.51 -24.207
364.61 -23.291
364.71 -21.155
364.81 -21.46
364.91 -21.46
365.01 -23.901
365.11 -25.427
365.21 -25.732
365.31 -27.869
365.41 -29.089
365.51 -31.836
365.61 -32.141
365.71 -32.751
365.81 -31.836
365.91 -26.648
366.01 -24.817
366.11 -20.85
366.21 -22.681
366.31 -25.122
366.41 -29.395
366.51 -32.751
366.61 -33.362
366.71 -32.446
366.81 -27.258
366.91 -24.207
367.01 -23.596
367.11 -26.343
367.21 -31.531
367.31 -31.531
367.41 -31.531
367.51 -26.648
367.61 -22.986
367.71 -25.427
367.81 -28.784
367.91 -34.583
368.01 -31.226
368.11 -23.596
368.21 -23.291
368.31 -30.615
368.41 -37.634
368.51 -31.531
368.61 -24.512
368.71 -25.122
368.81 -32.446
368.91 -32.751
369.01 -22.986
369.11 -27.869
369.21 -32.141
369.31 -32.141
369.41 -21.155
369.51 -24.817
369.61 -31.531
369.71 -30.31
369.81 -27.258
369.91 -22.375
370.01 -22.681
370.11 -20.85
370.21 -23.291
370.31 -27.869
370.41 -30.31
370.51 -29.7
370.61 -22.07
370.71 -26.953
370.81 -30.92
370.91 -26.343
371.01 -23.596
371.11 -23.291
371.21 -28.784
371.31 -30.615
371.41 -30.31
371.51 -30.31
371.61 -28.479
371.71 -26.343
371.81 -26.038
371.91 -26.648
372.01 -23.291
372.11 -23.901
372.21 -23.596
372.31 -23.901
372.41 -22.375
372.51 -21.765
372.61 -24.817
372.71 -22.986
372.81 -24.817
372.91 -26.343
373.01 -27.563
373.11 -28.174
373.21 -29.089
373.31 -29.395
373.41 -27.258
373.51 -26.343
373.61 -25.427
373.71 -22.07
373.81 -20.239
373.91 -18.103
374.01 -17.188
374.11 -17.493
374.21 -19.934
374.31 -21.46
374.41 -22.375
374.51 -24.207
374.61 -25.427
374.71 -26.038
374.81 -22.986
374.91 -19.324
375.01 -15.967
375.11 -15.662
375.21 -18.103
375.31 -20.239
375.41 -23.596
375.51 -24.207
375.61 -20.239
375.71 -15.662
375.81 -13.22
375.91 -16.882
376.01 -19.629
376.11 -23.901
376.21 -21.46
376.31 -15.967
376.41 -11.694
376.51 -15.662
376.61 -22.375
376.71 -19.324
376.81 -13.831
376.91 -11.694
377.01 -18.408
377.11 -21.46
377.21 -15.051
377.31 -12
377.41 -13.831
377.51 -19.019
377.61 -12
377.71 -8.3374
377.81 -12.915
377.91 -19.019
378.01 -13.22
378.11 -8.0322
378.21 -11.389
378.31 -11.389
378.41 -5.896
378.51 -3.7598
378.61 -1.0132
378.71 -6.2012
378.81 -10.168
378.91 -9.8633
379.01 -4.0649
379.11 -3.7598
379.21 -8.0322
379.31 -10.474
379.41 -3.4546
379.51 3.8696
379.61 5.0903
379.71 5.3955
379.81 5.3955
379.91 3.8696
380.01 2.6489
380.11 -1.0132
380.21 -1.6235
380.31 -3.1494
380.41 5.3955
380.51 6.0059
380.61 6.9214
380.71 7.5317
380.81 6.9214
380.91 9.3628
381.01 10.278
381.11 11.499
381.21 14.551
381.31 14.246
381.41 23.096
381.51 21.57
381.61 22.485
381.71 19.739
381.81 18.518
381.91 17.908
382.01 14.246
382.11 14.246
382.21 11.499
382.31 15.161
382.41 26.147
382.51 31.03
382.61 33.472
382.71 31.03
382.81 30.725
382.91 27.368
383.01 25.232
383.11 23.096
383.21 24.316
383.31 26.147
383.41 38.049
383.51 43.848
383.61 40.796
383.71 38.049
383.81 34.082
383.91 34.082
384.01 38.049
384.11 40.186
384.21 42.322
384.31 37.744
384.41 43.237
384.51 44.458
384.61 52.393
384.71 53.918
384.81 48.12
384.91 44.153
385.01 42.322
385.11 50.256
385.21 52.087
385.31 46.594
385.41 52.698
385.51 56.665
385.61 63.379
385.71 58.496
385.81 54.529
385.91 62.463
386.01 64.6
386.11 56.97
386.21 54.224
386.31 64.294
386.41 72.534
386.51 70.093
386.61 68.872
386.71 68.262
386.81 68.567
386.91 69.788
387.01 74.06
387.11 72.839
387.21 67.346
387.31 67.957
387.41 81.995
387.51 82.3
387.61 72.534
387.71 76.196
387.81 78.638
387.91 82.605
388.01 82.91
388.11 84.436
388.21 81.995
388.31 80.164
388.41 87.488
388.51 89.014
388.61 89.014
388.71 88.098
388.81 88.709
388.91 89.929
389.01 90.234
389.11 93.591
389.21 93.591
389.31 91.76
389.41 95.422
389.51 92.676
389.61 91.15
389.71 89.319
389.81 88.709
389.91 87.488
390.01 89.319
390.11 91.76
390.21 92.065
390.31 97.253
390.41 100.31
390.51 100.92
390.61 99.695
390.71 98.169
390.81 96.948
390.91 91.15
391.01 91.455
391.11 90.234
391.21 92.981
391.31 95.728
391.41 100
391.51 100.92
391.61 97.559
391.71 98.779
391.81 95.117
391.91 93.896
392.01 90.54
392.11 93.591
392.21 98.169
392.31 99.39
392.41 97.864
392.51 92.676
392.61 89.319
392.71 88.709
392.81 93.896
392.91 97.864
393.01 93.591
393.11 92.676
393.21 87.488
393.31 91.455
393.41 92.065
393.51 89.624
393.61 84.131
393.71 79.858
393.81 89.319
393.91 90.54
394.01 85.352
394.11 81.689
394.21 89.624
394.31 90.54
394.41 73.755
394.51 73.755
394.61 81.079
394.71 80.774
394.81 76.501
394.91 74.06
395.01 74.976
395.11 72.229
395.21 76.196
395.31 78.638
395.41 71.619
395.51 67.346
395.61 61.548
395.71 66.431
395.81 69.788
395.91 69.177
396.01 62.769
396.11 63.074
396.21 64.905
396.31 67.041
396.41 58.496
396.51 58.801
396.61 59.412
396.71 58.496
396.81 59.412
396.91 56.36
397.01 56.055
397.11 56.665
397.21 56.97
397.31 56.665
397.41 45.679
397.51 45.679
397.61 46.289
397.71 43.848
397.81 46.289
397.91 44.763
398.01 44.763
398.11 43.848
398.21 43.237
398.31 41.406
398.41 24.927
398.51 26.453
398.61 23.401
398.71 23.096
398.81 23.096
398.91 25.537
399.01 29.199
399.11 29.199
399.21 34.387
399.31 31.946
399.41 19.434
399.51 15.161
399.61 12.415
399.71 11.194
399.81 7.8369
399.91 15.161
400.01 16.992
400.11 20.654
400.21 18.823
400.31 15.771
400.41 2.0386
400.51 -3.7598
400.61 2.0386
400.71 5.3955
400.81 9.0576
400.91 6.6162
401.01 1.7334
401.11 -1.3184
401.21 -0.40283
401.31 8.7524
401.41 -2.8442
401.51 -7.4219
401.61 -12.915
401.71 -10.779
401.81 -4.3701
401.91 -7.7271
402.01 -11.084
402.11 -12.305
402.21 -4.9805
402.31 -4.0649
402.41 -17.493
402.51 -19.324
402.61 -11.084
402.71 -12.305
402.81 -19.934
402.91 -17.188
403.01 -10.168
403.11 -12.305
403.21 -14.746
403.31 -16.577
403.41 -19.934
403.51 -18.713
403.61 -15.662
403.71 -15.051
403.81 -22.07
403.91 -22.375
404.01 -16.882
404.11 -14.746
404.21 -21.765
404.31 -23.291
404.41 -22.681
404.51 -22.07
404.61 -17.188
404.71 -18.408
404.81 -21.155
404.91 -24.207
405.01 -26.648
405.11 -26.343
405.21 -29.089
405.31 -26.648
405.41 -30.615
405.51 -29.089
405.61 -30.005
405.71 -30.31
405.81 -29.7
405.91 -30.31
406.01 -29.089
406.11 -31.226
406.21 -28.784
406.31 -28.784
406.41 -28.784
406.51 -27.563
406.61 -27.869
406.71 -23.291
406.81 -24.512
406.91 -22.07
407.01 -22.681
407.11 -22.681
407.21 -24.207
407.31 -27.258
407.41 -28.784
407.51 -32.446
407.61 -33.057
407.71 -34.583
407.81 -32.446
407.91 -30.92
408.01 -28.784
408.11 -24.817
408.21 -24.512
408.31 -25.732
408.41 -29.7
408.51 -33.057
408.61 -34.277
408.71 -37.329
408.81 -31.836
408.91 -27.869
409.01 -24.512
409.11 -28.479
409.21 -31.836
409.31 -34.277
409.41 -35.498
409.51 -29.089
409.61 -26.648
409.71 -30.005
409.81 -33.667
409.91 -36.108
410.01 -30.615
410.11 -27.563
410.21 -29.395
410.31 -35.498
410.41 -36.719
410.51 -27.869
410.61 -27.563
410.71 -34.583
410.81 -38.55
410.91 -28.784
411.01 -28.784
411.11 -35.498
411.21 -36.414
411.31 -30.005
411.41 -28.174
411.51 -33.362
411.61 -34.277
411.71 -33.667
411.81 -33.057
411.91 -30.615
412.01 -30.31
412.11 -30.92
412.21 -38.55
412.31 -33.667
412.41 -28.479
412.51 -30.615
412.61 -36.719
412.71 -38.855
412.81 -32.446
412.91 -29.395
413.01 -26.953
413.11 -28.784
413.21 -29.089
413.31 -32.446
413.41 -37.939
413.51 -36.108
413.61 -37.329
413.71 -36.719
413.81 -37.634
413.91 -36.719
414.01 -37.024
414.11 -40.076
414.21 -37.329
414.31 -37.024
414.41 -34.583
414.51 -33.972
414.61 -30.92
414.71 -30.92
414.81 -31.836
414.91 -27.869
415.01 -27.258
415.11 -26.953
415.21 -26.343
415.31 -28.174
415.41 -30.31
415.51 -33.362
415.61 -33.667
415.71 -35.803
415.81 -36.414
415.91 -35.498
416.01 -34.277
416.11 -30.92
416.21 -29.089
416.31 -26.038
416.41 -27.563
416.51 -27.869
416.61 -32.446
416.71 -34.277
416.81 -36.414
416.91 -34.277
417.01 -28.479
417.11 -25.122
417.21 -26.648
417.31 -31.226
417.41 -33.972
417.51 -34.583
417.61 -30.615
417.71 -25.122
417.81 -25.732
417.91 -29.395
418.01 -34.888
418.11 -33.667
418.21 -26.038
418.31 -27.869
418.41 -31.836
418.51 -34.583
418.61 -30.005
418.71 -23.596
418.81 -29.395
418.91 -33.057
419.01 -32.751
419.11 -22.986
419.21 -26.648
419.31 -33.057
419.41 -28.174
419.51 -24.512
419.61 -25.732
419.71 -31.531
419.81 -29.7
419.91 -26.648
420.01 -25.427
420.11 -26.648
420.21 -33.362
420.31 -30.92
420.41 -26.953
420.51 -19.934
420.61 -23.901
420.71 -30.005
420.81 -25.732
420.91 -24.512
421.01 -21.155
421.11 -26.953
421.21 -30.31
421.31 -29.395
421.41 -26.038
421.51 -24.817
421.61 -24.512
421.71 -19.629
421.81 -21.155
421.91 -19.019
422.01 -18.408
422.11 -17.493
422.21 -17.493
422.31 -20.239
422.41 -15.662
422.51 -16.882
422.61 -16.882
422.71 -17.798
422.81 -18.408
422.91 -18.408
423.01 -21.155
423.11 -19.629
423.21 -22.375
423.31 -23.901
423.41 -22.375
423.51 -22.681
423.61 -22.681
423.71 -23.596
423.81 -21.46
423.91 -20.239
424.01 -16.272
424.11 -14.746
424.21 -13.831
424.31 -12.61
424.41 -13.22
424.51 -14.136
424.61 -17.798
424.71 -19.019
424.81 -19.629
424.91 -19.629
425.01 -14.136
425.11 -12.915
425.21 -10.168
425.31 -13.22
425.41 -10.779
425.51 -14.136
425.61 -15.662
425.71 -10.779
425.81 -6.5063
425.91 -5.896
426.01 -9.5581
426.11 -12.915
426.21 -15.662
426.31 -11.084
426.41 2.3438
426.51 0.5127
426.61 -4.0649
426.71 -7.7271
426.81 -2.8442
426.91 3.2593
427.01 -2.2339
427.11 -6.8115
427.21 -5.2856
427.31 2.6489
427.41 8.4473
427.51 2.3438
427.61 3.8696
427.71 9.668
427.81 7.5317
427.91 1.123
428.01 4.1748
428.11 10.889
428.21 12.109
428.31 10.278
428.41 17.603
428.51 20.654
428.61 20.044
428.71 14.551
428.81 11.499
428.91 17.603
429.01 23.706
429.11 15.161
429.21 11.499
429.31 14.856
429.41 28.284
429.51 32.556
429.61 32.861
429.71 30.115
429.81 24.927
429.91 24.927
430.01 23.096
430.11 23.096
430.21 21.57
430.31 23.096
430.41 33.166
430.51 32.251
430.61 33.777
430.71 34.082
430.81 34.082
430.91 34.082
431.01 35.608
431.11 35.608
431.21 36.829
431.31 41.101
431.41 52.087
431.51 54.834
431.61 57.275
431.71 55.75
431.81 54.834
431.91 52.087
432.01 52.393
432.11 49.341
432.21 48.425
432.31 46.289
432.41 56.665
432.51 59.717
432.61 62.769
432.71 66.431
432.81 68.872
432.91 67.957
433.01 65.21
433.11 60.327
433.21 60.022
433.31 56.97
433.41 72.229
433.51 77.722
433.61 81.995
433.71 77.722
433.81 71.313
433.91 70.703
434.01 70.703
434.11 76.807
434.21 80.164
434.31 78.638
434.41 82.91
434.51 77.722
434.61 85.962
434.71 91.455
434.81 89.624
434.91 83.521
435.01 79.858
435.11 88.098
435.21 85.352
435.31 81.384
435.41 90.234
435.51 101.53
435.61 96.338
435.71 89.624
435.81 97.864
435.91 95.728
436.01 90.845
436.11 96.643
436.21 100.31
436.31 93.896
436.41 97.253
436.51 104.27
436.61 104.58
436.71 107.32
436.81 107.02
436.91 104.88
437.01 99.084
437.11 98.474
437.21 104.27
437.31 104.27
437.41 102.75
437.51 103.05
437.61 105.8
437.71 110.38
437.81 108.54
437.91 103.97
438.01 99.695
438.11 101.83
438.21 102.14
438.31 101.83
438.41 104.58
438.51 104.88
438.61 105.8
438.71 105.49
438.81 107.02
438.91 107.63
439.01 107.32
439.11 106.41
439.21 105.19
439.31 105.19
439.41 99.084
439.51 100
439.61 98.779
439.71 97.253
439.81 97.253
439.91 94.507
440.01 96.033
440.11 97.253
440.21 99.084
440.31 102.14
440.41 96.643
440.51 97.559
440.61 96.643
440.71 97.559
440.81 96.643
440.91 94.812
441.01 91.455
441.11 90.54
441.21 88.709
441.31 86.267
441.41 81.995
441.51 84.131
441.61 88.098
441.71 86.572
441.81 84.436
441.91 80.774
442.01 76.501
442.11 77.417
442.21 82.3
442.31 86.572
442.41 74.06
442.51 70.703
442.61 65.515
442.71 60.938
442.81 69.482
442.91 73.755
443.01 72.534
443.11 66.736
443.21 63.989
443.31 67.651
443.41 58.801
443.51 57.275
443.61 50.256
443.71 50.256
443.81 57.581
443.91 57.886
444.01 52.087
444.11 48.12
444.21 58.496
444.31 56.665
444.41 35.303
444.51 36.218
444.61 43.542
444.71 41.711
444.81 34.692
444.91 34.082
445.01 32.556
445.11 34.082
445.21 35.303
445.31 39.575
445.41 30.42
445.51 23.401
445.61 18.518
445.71 22.791
445.81 27.673
445.91 26.758
446.01 20.959
446.11 19.434
446.21 20.044
446.31 24.622
446.41 11.499
446.51 13.94
446.61 15.161
446.71 13.635
446.81 16.077
446.91 12.72
447.01 13.33
447.11 12.72
447.21 13.33
447.31 13.025
447.41 0.20752
447.51 1.4282
447.61 -1.3184
447.71 1.4282
447.81 -0.70801
447.91 0.20752
448.01 -0.70801
448.11 -4.3701
448.21 -4.0649
448.31 -7.1167
448.41 -16.577
448.51 -19.019
448.61 -18.103
448.71 -17.798
448.81 -19.324
448.91 -13.831
449.01 -12.915
449.11 -9.5581
449.21 -10.779
449.31 -11.389
449.41 -17.493
449.51 -24.207
449.61 -24.207
449.71 -25.732
449.81 -21.155
449.91 -17.188
450.01 -13.22
450.11 -15.051
450.21 -21.155
450.31 -23.291
450.41 -29.395
450.51 -26.648
450.61 -20.544
450.71 -17.188
450.81 -21.765
450.91 -29.7
451.01 -29.089
451.11 -24.817
451.21 -19.324
451.31 -20.239
451.41 -28.479
451.51 -32.141
451.61 -28.479
451.71 -25.122
451.81 -29.089
451.91 -34.277
452.01 -30.92
452.11 -22.681
452.21 -25.122
452.31 -34.888
452.41 -33.667
452.51 -26.038
452.61 -30.92
452.71 -35.498
452.81 -28.784
452.91 -26.343
453.01 -32.751
453.11 -36.108
453.21 -34.583
453.31 -30.92
453.41 -34.277
453.51 -37.634
453.61 -37.329
453.71 -34.583
453.81 -29.395
453.91 -30.615
454.01 -36.414
454.11 -34.583
454.21 -31.226
454.31 -30.31
454.41 -37.939
454.51 -38.855
454.61 -39.465
454.71 -37.024
454.81 -35.193
454.91 -36.108
455.01 -33.057
455.11 -32.751
455.21 -30.92
455.31 -30.615
455.41 -30.92
455.51 -32.751
455.61 -33.362
455.71 -32.751
455.81 -33.667
455.91 -31.836
456.01 -33.057
456.11 -34.583
456.21 -35.193
456.31 -39.465
456.41 -39.16
456.51 -40.991
456.61 -41.602
456.71 -44.043
456.81 -41.907
456.91 -43.127
457.01 -44.348
457.11 -39.16
457.21 -36.108
457.31 -33.057
457.41 -34.888
457.51 -33.667
457.61 -35.803
457.71 -40.686
457.81 -40.991
457.91 -43.127
458.01 -43.127
458.11 -42.822
458.21 -38.55
458.31 -34.583
458.41 -36.108
458.51 -37.024
458.61 -40.686
458.71 -43.433
458.81 -44.959
458.91 -40.076
459.01 -35.803
459.11 -37.634
459.21 -37.024
459.31 -43.738
459.41 -45.569
459.51 -39.465
459.61 -34.583
459.71 -37.939
459.81 -44.043
459.91 -44.348
460.01 -39.16
460.11 -34.888
460.21 -39.771
460.31 -44.653
460.41 -43.127
460.51 -37.329
460.61 -38.245
460.71 -45.264
460.81 -42.822
460.91 -35.193
461.01 -41.296
461.11 -46.179
461.21 -39.771
461.31 -34.888
461.41 -40.686
461.51 -44.043
461.61 -46.484
461.71 -48.621
461.81 -43.738
461.91 -42.822
462.01 -38.245
462.11 -37.024
462.21 -43.127
462.31 -44.043
462.41 -41.296
462.51 -36.414
462.61 -40.381
462.71 -44.959
462.81 -45.264
462.91 -41.602
463.01 -38.55
463.11 -40.381
463.21 -35.193
463.31 -34.583
463.41 -36.108
463.51 -37.024
463.61 -37.329
463.71 -38.55
463.81 -41.602
463.91 -37.634
464.01 -38.245
464.11 -37.024
464.21 -37.634
464.31 -37.024
464.41 -36.108
464.51 -37.939
464.61 -35.498
464.71 -37.329
464.81 -37.634
464.91 -39.771
465.01 -40.686
465.11 -42.822
465.21 -44.653
465.31 -44.348
465.41 -46.484
465.51 -44.959
465.61 -42.822
465.71 -39.771
465.81 -37.329
465.91 -36.108
466.01 -35.498
466.11 -38.855
466.21 -40.686
466.31 -44.653
466.41 -44.959
466.51 -44.653
466.61 -40.381
466.71 -35.803
466.81 -36.414
466.91 -37.329
467.01 -42.212
467.11 -43.738
467.21 -44.348
467.31 -39.771
467.41 -34.583
467.51 -37.329
467.61 -40.686
467.71 -44.348
467.81 -42.517
467.91 -34.888
468.01 -36.108
468.11 -40.991
468.21 -44.959
468.31 -41.296
468.41 -36.414
468.51 -40.381
468.61 -43.127
468.71 -45.569
468.81 -35.498
468.91 -36.719
469.01 -43.738
469.11 -42.822
469.21 -36.414
469.31 -37.024
469.41 -43.738
469.51 -37.634
469.61 -33.362
469.71 -36.414
469.81 -40.991
469.91 -46.179
470.01 -42.517
470.11 -44.348
470.21 -40.991
470.31 -37.024
470.41 -32.751
470.51 -37.024
470.61 -44.959
470.71 -37.634
470.81 -34.888
470.91 -36.414
471.01 -43.127
471.11 -40.686
471.21 -38.855
471.31 -38.855
471.41 -33.972
471.51 -33.667
471.61 -33.057
471.71 -34.888
471.81 -35.498
471.91 -36.414
472.01 -38.245
472.11 -35.803
472.21 -37.329
472.31 -36.414
472.41 -35.193
472.51 -34.583
472.61 -32.446
472.71 -34.583
472.81 -31.531
472.91 -32.446
473.01 -31.836
473.11 -30.615
473.21 -31.531
473.31 -32.141
473.41 -35.193
473.51 -34.583
473.61 -35.498
473.71 -37.024
473.81 -38.245
473.91 -39.465
474.01 -38.855
474.11 -40.076
474.21 -34.583
474.31 -32.141
474.41 -28.784
474.51 -27.258
474.61 -31.226
474.71 -32.141
474.81 -37.024
474.91 -38.855
475.01 -38.245
475.11 -33.362
475.21 -30.615
475.31 -29.089
475.41 -29.089
475.51 -33.972
475.61 -36.108
475.71 -37.024
475.81 -32.141
475.91 -26.648
476.01 -29.7
476.11 -32.446
476.21 -37.939
476.31 -36.108
476.41 -27.258
476.51 -24.817
476.61 -29.7
476.71 -37.024
476.81 -32.751
476.91 -26.343
477.01 -26.953
477.11 -33.667
477.21 -34.583
477.31 -26.953
477.41 -26.343
477.51 -31.836
477.61 -32.751
477.71 -22.375
477.81 -26.343
477.91 -32.751
478.01 -30.92
478.11 -27.563
478.21 -22.986
478.31 -25.427
478.41 -21.765
478.51 -20.239
478.61 -23.291
478.71 -30.005
478.81 -30.615
478.91 -23.596
479.01 -23.596
479.11 -29.089
479.21 -29.089
479.31 -23.901
479.41 -18.103
479.51 -21.765
479.61 -22.681
479.71 -26.343
479.81 -27.258
479.91 -26.648
480.01 -26.038
480.11 -25.427
480.21 -27.258
480.31 -23.901
480.41 -21.155
480.51 -20.239
480.61 -20.544
480.71 -21.46
480.81 -20.85
480.91 -23.596
481.01 -22.07
481.11 -23.596
481.21 -23.291
481.31 -24.817
481.41 -21.765
481.51 -19.934
481.61 -21.46
481.71 -17.493
481.81 -16.272
481.91 -12.61
482.01 -12.61
482.11 -12
482.21 -11.389
482.31 -12.915
482.41 -7.7271
482.51 -10.474
482.61 -11.694
482.71 -14.441
482.81 -15.967
482.91 -13.525
483.01 -10.779
483.11 -4.9805
483.21 -4.0649
483.31 -6.2012
483.41 -1.0132
483.51 -4.6753
483.61 -4.6753
483.71 -4.0649
483.81 2.9541
483.91 6.311
484.01 3.2593
484.11 -0.70801
484.21 -5.896
484.31 -4.3701
484.41 11.804
484.51 17.603
484.61 14.856
484.71 8.4473
484.81 6.0059
484.91 10.278
485.01 17.603
485.11 10.278
485.21 6.0059
485.31 6.311
485.41 26.758
485.51 27.063
485.61 18.213
485.71 19.128
485.81 27.979
485.91 28.284
486.01 20.349
486.11 22.18
486.21 30.115
486.31 23.401
486.41 34.082
486.51 34.387
486.61 35.608
486.71 34.387
486.81 34.082
486.91 36.218
487.01 36.829
487.11 43.237
487.21 36.829
487.31 35.608
487.41 53.308
487.51 58.191
487.61 52.698
487.71 46.899
487.81 51.477
487.91 54.224
488.01 56.665
488.11 57.886
488.21 57.275
488.31 55.75
488.41 67.957
488.51 68.872
488.61 67.651
488.71 67.346
488.81 66.736
488.91 65.82
489.01 66.736
489.11 65.515
489.21 67.651
489.31 69.482
489.41 83.826
489.51 85.962
489.61 86.267
489.71 87.488
489.81 87.793
489.91 90.54
490.01 91.455
490.11 89.319
490.21 87.793
490.31 85.962
490.41 98.474
490.51 97.559
490.61 97.559
490.71 95.728
490.81 96.033
490.91 96.643
491.01 98.779
491.11 103.66
491.21 103.97
491.31 103.05
491.41 110.99
491.51 107.93
491.61 107.63
491.71 109.77
491.81 117.7
491.91 115.87
492.01 112.82
492.11 108.54
492.21 107.63
492.31 113.43
492.41 123.5
492.51 125.63
492.61 119.84
492.71 117.7
492.81 119.23
492.91 127.16
493.01 125.02
493.11 118.92
493.21 118.31
493.31 118.62
493.41 132.04
493.51 131.13
493.61 124.41
493.71 121.97
493.81 124.72
493.91 132.04
494.01 126.55
494.11 122.58
494.21 126.86
494.31 132.96
494.41 124.72
494.51 118.62
494.61 127.77
494.71 130.82
494.81 128.99
494.91 125.94
495.01 125.63
495.11 126.86
495.21 127.77
495.31 131.13
495.41 119.23
495.51 115.56
495.61 120.45
495.71 125.33
495.81 118.92
495.91 113.73
496.01 119.23
496.11 123.8
496.21 124.41
496.31 123.8
496.41 110.38
496.51 104.88
496.61 103.66
496.71 104.88
496.81 103.66
496.91 104.27
497.01 104.58
497.11 102.75
497.21 104.58
497.31 103.36
497.41 90.234
497.51 88.709
497.61 87.488
497.71 87.488
497.81 85.352
497.91 87.793
498.01 86.572
498.11 89.014
498.21 89.014
498.31 91.455
498.41 75.586
498.51 73.755
498.61 77.722
498.71 78.027
498.81 78.638
498.91 77.417
499.01 76.501
499.11 73.755
499.21 69.482
499.31 70.093
499.41 49.646
499.51 49.646
499.61 49.951
499.71 55.444
499.81 57.886
499.91 56.055
500.01 56.665
500.11 53.003
500.21 51.172
500.31 47.51
500.41 30.725
500.51 34.692
500.61 34.692
500.71 36.218
500.81 33.166
500.91 29.199
501.01 27.368
501.11 33.166
501.21 37.134
501.31 34.387
501.41 14.246
501.51 7.2266
501.61 11.804
501.71 17.908
501.81 13.33
501.91 8.7524
502.01 4.1748
502.11 14.551
502.21 16.382
502.31 10.889
502.41 -9.2529
502.51 -4.3701
502.61 0.20752
502.71 -8.6426
502.81 -9.5581
502.91 -3.4546
503.01 -1.3184
503.11 -4.9805
503.21 -7.7271
503.31 -8.3374
503.41 -19.324
503.51 -17.798
503.61 -15.051
503.71 -13.22
503.81 -20.544
503.91 -22.07
504.01 -15.051
504.11 -14.746
504.21 -19.629
504.31 -21.765
504.41 -24.817
504.51 -22.681
504.61 -21.46
504.71 -20.85
504.81 -22.681
504.91 -25.122
505.01 -28.174
505.11 -27.869
505.21 -28.784
505.31 -31.531
505.41 -34.277
505.51 -34.888
505.61 -36.108
505.71 -35.498
505.81 -33.972
505.91 -34.888
506.01 -37.329
506.11 -34.583
506.21 -33.667
506.31 -33.057
506.41 -36.414
506.51 -34.888
506.61 -32.751
506.71 -34.277
506.81 -31.226
506.91 -30.92
507.01 -31.836
507.11 -32.751
507.21 -34.277
507.31 -35.498
507.41 -44.653
507.51 -43.433
507.61 -44.959
507.71 -44.043
507.81 -41.602
507.91 -38.55
508.01 -35.193
508.11 -37.024
508.21 -34.888
508.31 -39.16
508.41 -46.179
508.51 -48.315
508.61 -48.621
508.71 -43.738
508.81 -41.296
508.91 -37.329
509.01 -41.602
509.11 -46.179
509.21 -47.705
509.31 -47.095
509.41 -43.127
509.51 -43.738
509.61 -43.127
509.71 -51.367
509.81 -51.062
509.91 -44.653
510.01 -40.991
510.11 -46.179
510.21 -51.367
510.31 -49.231
510.41 -44.043
510.51 -46.484
510.61 -53.198
510.71 -53.198
510.81 -44.348
510.91 -47.095
511.01 -52.283
511.11 -52.588
511.21 -44.043
511.31 -47.4
511.41 -55.945
511.51 -57.166
511.61 -55.945
511.71 -55.64
511.81 -56.555
511.91 -53.503
512.01 -51.367
512.11 -48.926
512.21 -51.672
512.31 -54.724
512.41 -51.978
512.51 -48.621
512.61 -51.978
512.71 -57.776
512.81 -58.997
512.91 -54.114
513.01 -51.062
513.11 -49.231
513.21 -48.315
513.31 -48.315
513.41 -50.757
513.51 -55.64
513.61 -53.198
513.71 -54.724
513.81 -54.114
513.91 -55.029
514.01 -54.419
514.11 -54.419
514.21 -55.334
514.31 -51.978
514.41 -54.724
514.51 -52.283
514.61 -51.672
514.71 -51.672
514.81 -51.367
514.91 -54.724
515.01 -52.588
515.11 -55.029
515.21 -56.25
515.31 -57.776
515.41 -61.438
515.51 -62.048
515.61 -65.405
515.71 -60.522
515.81 -62.659
515.91 -58.081
516.01 -55.64
516.11 -53.503
516.21 -53.198
516.31 -57.166
516.41 -57.776
516.51 -62.048
516.61 -64.795
516.71 -64.185
516.81 -62.048
516.91 -56.555
517.01 -55.029
517.11 -56.25
517.21 -59.607
517.31 -62.354
517.41 -67.236
517.51 -62.964
517.61 -57.471
517.71 -57.166
517.81 -59.607
517.91 -64.49
518.01 -66.016
518.11 -60.828
518.21 -56.555
518.31 -57.776
518.41 -67.236
518.51 -70.593
518.61 -63.574
518.71 -59.302
518.81 -65.405
518.91 -69.983
519.01 -63.269
519.11 -57.471
519.21 -62.659
519.31 -69.373
519.41 -63.879
519.51 -59.607
519.61 -67.847
519.71 -69.678
519.81 -68.762
519.91 -65.405
520.01 -64.795
520.11 -66.321
520.21 -69.373
520.31 -70.593
520.41 -64.49
520.51 -63.879
520.61 -69.373
520.71 -70.593
520.81 -65.1
520.91 -63.879
521.01 -69.373
521.11 -70.898
521.21 -72.119
521.31 -68.457
521.41 -67.541
521.51 -66.931
521.61 -65.405
521.71 -67.236
521.81 -65.1
521.91 -66.016
522.01 -66.321
522.11 -66.321
522.21 -66.626
522.31 -66.321
522.41 -69.983
522.51 -68.152
522.61 -69.373
522.71 -67.847
522.81 -67.541
522.91 -67.541
523.01 -66.016
523.11 -69.373
523.21 -68.457
523.31 -69.678
523.41 -73.34
523.51 -75.781
523.61 -76.697
523.71 -77.307
523.81 -80.664
523.91 -80.054
524.01 -80.054
524.11 -78.528
524.21 -75.781
524.31 -72.119
524.41 -72.729
524.51 -74.255
524.61 -74.561
524.71 -76.697
524.81 -79.138
524.91 -81.58
525.01 -83.105
525.11 -80.664
525.21 -78.528
525.31 -74.255
525.41 -77.002
525.51 -79.138
525.61 -84.326
525.71 -86.768
525.81 -85.547
525.91 -80.359
526.01 -76.392
526.11 -79.443
526.21 -83.716
526.31 -86.462
526.41 -89.209
526.51 -80.969
526.61 -81.885
526.71 -87.073
526.81 -91.956
526.91 -87.378
527.01 -80.359
527.11 -84.937
527.21 -89.514
527.31 -91.04
527.41 -84.326
527.51 -87.378
527.61 -93.787
527.71 -94.702
527.81 -86.462
527.91 -88.293
528.01 -94.092
528.11 -95.923
528.21 -94.397
528.31 -91.345
528.41 -96.838
528.51 -101.11
528.61 -98.975
528.71 -95.312
528.81 -89.819
528.91 -95.312
529.01 -98.669
529.11 -94.397
529.21 -92.566
529.31 -91.04
529.41 -102.94
529.51 -104.47
529.61 -102.94
529.71 -98.669
529.81 -96.228
529.91 -99.28
530.01 -95.007
530.11 -95.312
530.21 -95.007
530.31 -94.702
530.41 -99.28
530.51 -99.89
530.61 -101.72
530.71 -99.89
530.81 -100.81
530.91 -99.585
531.01 -99.89
531.11 -99.89
531.21 -99.89
531.31 -102.94
531.41 -106.91
531.51 -109.96
531.61 -110.57
531.71 -111.18
531.81 -112.71
531.91 -113.93
532.01 -115.15
532.11 -114.84
532.21 -113.32
532.31 -110.27
532.41 -111.18
532.51 -111.49
532.61 -109.96
532.71 -111.79
532.81 -112.71
532.91 -116.06
533.01 -116.98
533.11 -119.12
533.21 -120.95
533.31 -116.67
533.41 -117.59
533.51 -115.45
533.61 -115.15
533.71 -118.2
533.81 -122.17
533.91 -126.14
534.01 -124
534.11 -119.12
534.21 -114.23
534.31 -115.45
534.41 -123.69
534.51 -128.27
534.61 -131.02
534.71 -120.95
534.81 -119.42
534.91 -123.69
535.01 -127.36
535.11 -129.19
535.21 -121.86
535.31 -124.3
535.41 -129.8
535.51 -132.85
535.61 -125.83
535.71 -121.25
535.81 -127.97
535.91 -132.24
536.01 -128.88
536.11 -122.78
536.21 -128.88
536.31 -131.63
536.41 -128.58
536.51 -124.91
536.61 -123.69
536.71 -126.44
536.81 -125.52
536.91 -129.8
537.01 -131.93
537.11 -130.1
537.21 -124.61
537.31 -127.66
537.41 -134.68
537.51 -129.8
537.61 -125.52
537.71 -123.69
537.81 -130.71
537.91 -133.46
538.01 -134.38
538.11 -134.68
538.21 -130.71
538.31 -129.19
538.41 -127.05
538.51 -126.44
538.61 -124.91
538.71 -125.83
538.81 -125.83
538.91 -123.08
539.01 -123.39
539.11 -124.3
539.21 -125.83
539.31 -126.14
539.41 -124
539.51 -125.22
539.61 -124.91
539.71 -126.14
539.81 -127.66
539.91 -128.58
540.01 -131.32
540.11 -131.32
540.21 -131.32
540.31 -127.97
540.41 -123.69
540.51 -119.73
540.61 -119.12
540.71 -118.51
540.81 -115.76
540.91 -117.59
541.01 -117.9
541.11 -121.25
541.21 -122.78
541.31 -125.83
541.41 -124.61
541.51 -119.12
541.61 -116.06
541.71 -112.4
541.81 -111.18
541.91 -112.71
542.01 -115.76
542.11 -123.08
542.21 -121.25
542.31 -119.42
542.41 -106.91
542.51 -106.3
542.61 -107.82
542.71 -111.79
542.81 -118.81
542.91 -112.4
543.01 -106.91
543.11 -105.69
543.21 -110.88
543.31 -114.84
543.41 -107.52
543.51 -101.72
543.61 -100.2
543.71 -108.13
543.81 -107.52
543.91 -101.11
544.01 -99.89
544.11 -105.08
544.21 -110.88
544.31 -99.89
544.41 -95.618
544.51 -101.42
544.61 -102.94
544.71 -95.312
544.81 -93.176
544.91 -94.702
545.01 -94.397
545.11 -94.092
545.21 -94.397
545.31 -98.364
545.41 -95.923
545.51 -92.261
545.61 -88.599
545.71 -91.04
545.81 -96.228
545.91 -92.871
546.01 -88.293
546.11 -87.378
546.21 -88.293
546.31 -94.092
546.41 -90.43
546.51 -89.514
546.61 -89.819
546.71 -87.988
546.81 -87.073
546.91 -86.768
547.01 -88.599
547.11 -86.768
547.21 -87.073
547.31 -86.768
547.41 -82.495
547.51 -83.411
547.61 -82.8
547.71 -84.631
547.81 -84.937
547.91 -84.937
548.01 -84.937
548.11 -84.631
548.21 -86.462
548.31 -83.411
548.41 -77.917
548.51 -74.561
548.61 -73.035
548.71 -71.509
548.81 -69.373
548.91 -73.645
549.01 -73.645
549.11 -75.476
549.21 -77.612
549.31 -79.443
549.41 -76.392
549.51 -74.866
549.61 -76.086
549.71 -69.373
549.81 -66.931
549.91 -66.626
550.01 -69.983
550.11 -71.509
550.21 -74.866
550.31 -78.528
550.41 -71.509
550.51 -67.541
550.61 -62.659
550.71 -64.795
550.81 -66.626
550.91 -72.119
551.01 -74.866
551.11 -67.236
551.21 -63.574
551.31 -65.1
551.41 -66.931
551.51 -69.373
551.61 -66.931
551.71 -62.048
551.81 -64.49
551.91 -70.593
552.01 -71.509
552.11 -63.574
552.21 -59.607
552.31 -66.626
552.41 -69.983
552.51 -61.438
552.61 -58.997
552.71 -64.795
552.81 -66.931
552.91 -58.691
553.01 -57.166
553.11 -63.574
553.21 -64.49
553.31 -66.321
553.41 -63.574
553.51 -60.522
553.61 -58.081
553.71 -55.64
553.81 -63.574
553.91 -64.49
554.01 -58.691
554.11 -55.64
554.21 -62.659
554.31 -66.626
554.41 -62.048
554.51 -59.607
554.61 -56.25
554.71 -55.029
554.81 -55.64
554.91 -56.25
555.01 -61.133
555.11 -60.217
555.21 -62.048
555.31 -60.828
555.41 -60.522
555.51 -60.217
555.61 -59.912
555.71 -61.743
555.81 -58.691
555.91 -58.691
556.01 -56.25
556.11 -55.029
556.21 -54.419
556.31 -53.809
556.41 -55.334
556.51 -52.588
556.61 -53.503
556.71 -54.419
556.81 -56.25
556.91 -56.86
557.01 -59.302
557.11 -62.964
557.21 -61.743
557.31 -62.964
557.41 -60.828
557.51 -58.691
557.61 -54.114
557.71 -52.893
557.81 -53.809
557.91 -52.893
558.01 -54.419
558.11 -58.691
558.21 -60.828
558.31 -61.743
558.41 -59.607
558.51 -57.776
558.61 -51.062
558.71 -51.672
558.81 -55.029
558.91 -59.912
559.01 -62.048
559.11 -59.912
559.21 -56.25
559.31 -51.367
559.41 -55.029
559.51 -59.607
559.61 -62.354
559.71 -56.86
559.81 -51.367
559.91 -55.64
560.01 -59.302
560.11 -62.659
560.21 -54.419
560.31 -52.588
560.41 -58.691
560.51 -61.743
560.61 -56.86
560.71 -52.283
560.81 -58.386
560.91 -63.879
561.01 -54.419
561.11 -54.724
561.21 -60.217
561.31 -62.354
561.41 -56.25
561.51 -54.419
561.61 -53.809
561.71 -54.419
561.81 -55.029
561.91 -57.166
562.01 -62.048
562.11 -59.912
562.21 -53.503
562.31 -55.334
562.41 -62.964
562.51 -62.354
562.61 -54.724
562.71 -54.419
562.81 -55.64
562.91 -61.438
563.01 -62.048
563.11 -63.574
563.21 -62.964
563.31 -59.607
563.41 -59.912
563.51 -59.302
563.61 -58.997
563.71 -57.776
563.81 -57.776
563.91 -60.522
564.01 -57.776
564.11 -58.691
564.21 -59.302
564.31 -60.522
564.41 -61.133
564.51 -62.354
564.61 -65.405
564.71 -64.185
564.81 -65.405
564.91 -65.71
565.01 -66.321
565.11 -62.964
565.21 -60.522
565.31 -62.048
565.41 -58.386
565.51 -58.386
565.61 -56.555
565.71 -59.912
565.81 -59.912
565.91 -61.438
566.01 -66.626
566.11 -66.931
566.21 -67.847
566.31 -66.321
566.41 -62.659
566.51 -59.302
566.61 -58.997
566.71 -61.743
566.81 -62.964
566.91 -67.541
567.01 -68.152
567.11 -67.541
567.21 -62.964
567.31 -58.386
567.41 -63.574
567.51 -64.49
567.61 -69.678
567.71 -69.983
567.81 -66.321
567.91 -61.133
568.01 -61.743
568.11 -68.152
568.21 -71.204
568.31 -68.457
568.41 -62.659
568.51 -66.626
568.61 -74.255
568.71 -74.866
568.81 -68.152
568.91 -63.879
569.01 -69.678
569.11 -73.34
569.21 -66.321
569.31 -65.1
569.41 -72.119
569.51 -76.697
569.61 -67.541
569.71 -65.1
569.81 -66.931
569.91 -71.204
570.01 -75.171
570.11 -70.288
570.21 -68.457
570.31 -66.321
570.41 -71.509
570.51 -76.697
570.61 -74.255
570.71 -71.814
570.81 -73.34
570.91 -78.528
571.01 -77.307
571.11 -73.035
571.21 -70.898
571.31 -68.762
571.41 -75.476
571.51 -75.171
571.61 -76.697
571.71 -77.002
571.81 -78.223
571.91 -79.138
572.01 -80.054
572.11 -81.885
572.21 -80.054
572.31 -78.833
572.41 -80.664
572.51 -80.054
572.61 -80.359
572.71 -78.528
572.81 -79.138
572.91 -77.307
573.01 -76.392
573.11 -75.171
573.21 -76.086
573.31 -77.917
573.41 -82.8
573.51 -87.073
573.61 -85.547
573.71 -87.683
573.81 -89.819
573.91 -90.735
574.01 -89.209
574.11 -88.293
574.21 -85.852
574.31 -80.359
574.41 -84.021
574.51 -85.852
574.61 -87.073
574.71 -89.819
574.81 -93.481
574.91 -95.312
575.01 -94.397
575.11 -90.43
575.21 -85.852
575.31 -84.937
575.41 -92.566
575.51 -95.312
575.61 -100.81
575.71 -99.28
575.81 -95.312
575.91 -89.209
576.01 -91.65
576.11 -96.533
576.21 -99.89
576.31 -99.28
576.41 -97.449
576.51 -97.449
576.61 -100.5
576.71 -106.3
576.81 -104.47
576.91 -95.312
577.01 -97.754
577.11 -104.16
577.21 -104.77
577.31 -96.533
577.41 -103.25
577.51 -112.71
577.61 -109.35
577.71 -101.42
577.81 -105.38
577.91 -111.49
578.01 -108.44
578.11 -103.55
578.21 -103.86
578.31 -101.72
578.41 -107.52
578.51 -108.44
578.61 -113.01
578.71 -116.98
578.81 -113.32
578.91 -109.96
579.01 -110.27
579.11 -117.9
579.21 -114.23
579.31 -110.57
579.41 -112.71
579.51 -115.15
579.61 -121.56
579.71 -120.95
579.81 -123.08
579.91 -123.08
580.01 -121.56
580.11 -119.42
580.21 -120.03
580.31 -122.17
580.41 -124.61
580.51 -125.83
580.61 -126.14
580.71 -126.14
580.81 -127.66
580.91 -125.83
581.01 -128.88
581.11 -127.97
581.21 -129.19
581.31 -128.58
581.41 -131.93
581.51 -131.32
581.61 -127.36
581.71 -128.58
581.81 -124.3
581.91 -123.69
582.01 -123.39
582.11 -124
582.21 -125.52
582.31 -126.14
582.41 -133.76
582.51 -133.76
582.61 -136.82
582.71 -136.51
582.81 -134.68
582.91 -130.1
583.01 -127.36
583.11 -127.05
583.21 -127.97
583.31 -131.63
583.41 -136.82
583.51 -138.65
583.61 -138.34
583.71 -132.54
583.81 -130.41
583.91 -130.1
584.01 -132.85
584.11 -137.12
584.21 -138.04
584.31 -135.29
584.41 -128.27
584.51 -129.19
584.61 -134.38
584.71 -138.95
584.81 -135.9
584.91 -128.58
585.01 -132.24
585.11 -134.99
585.21 -140.48
585.31 -135.6
585.41 -128.88
585.51 -131.93
585.61 -136.82
585.71 -135.29
585.81 -127.36
585.91 -132.85
586.01 -136.51
586.11 -129.49
586.21 -126.14
586.31 -133.15
586.41 -135.29
586.51 -131.93
586.61 -131.93
586.71 -131.02
586.81 -131.63
586.91 -131.32
587.01 -127.97
587.11 -126.44
587.21 -126.14
587.31 -133.15
587.41 -125.52
587.51 -120.34
587.61 -117.9
587.71 -123.39
587.81 -129.49
587.91 -127.36
588.01 -127.66
588.11 -125.22
588.21 -123.08
588.31 -121.86
588.41 -116.67
588.51 -116.06
588.61 -114.23
588.71 -113.93
588.81 -113.32
588.91 -114.23
589.01 -114.23
589.11 -115.15
589.21 -117.29
589.31 -116.98
589.41 -111.18
589.51 -111.18
589.61 -114.23
589.71 -114.54
589.81 -114.84
589.91 -116.06
590.01 -113.32
590.11 -111.79
590.21 -107.52
590.31 -106.3
590.41 -99.89
590.51 -97.144
590.61 -99.28
590.71 -99.585
590.81 -101.42
590.91 -103.86
591.01 -105.99
591.11 -110.57
591.21 -106.6
591.31 -103.55
591.41 -91.956
591.51 -89.209
591.61 -90.735
591.71 -94.397
591.81 -99.89
591.91 -99.585
592.01 -99.89
592.11 -92.566
592.21 -89.819
592.31 -92.261
592.41 -89.514
592.51 -95.312
592.61 -92.566
592.71 -87.073
592.81 -81.58
592.91 -87.073
593.01 -91.345
593.11 -93.787
593.21 -89.514
593.31 -82.495
593.41 -82.19
593.51 -84.631
593.61 -83.411
593.71 -76.392
593.81 -79.749
593.91 -88.904
594.01 -84.326
594.11 -76.086
594.21 -79.443
594.31 -87.073
594.41 -75.476
594.51 -71.204
594.61 -79.443
594.71 -80.054
594.81 -81.58
594.91 -77.612
595.01 -77.307
595.11 -79.443
595.21 -79.749
595.31 -80.359
595.41 -69.678
595.51 -67.847
595.61 -73.95
595.71 -73.34
595.81 -68.457
595.91 -66.931
596.01 -72.119
596.11 -74.866
596.21 -74.255
596.31 -73.035
596.41 -65.1
596.51 -64.49
596.61 -62.964
596.71 -62.354
596.81 -60.828
596.91 -61.743
597.01 -61.743
597.11 -61.743
597.21 -62.659
597.31 -61.133
597.41 -58.691
597.51 -57.471
597.61 -58.691
597.71 -59.607
597.81 -59.607
597.91 -62.354
598.01 -61.438
598.11 -63.879
598.21 -63.879
598.31 -66.321
598.41 -64.185
598.51 -63.879
598.61 -66.321
598.71 -62.659
598.81 -61.133
598.91 -58.081
599.01 -55.334
599.11 -54.114
599.21 -55.945
599.31 -59.302
599.41 -55.945
599.51 -59.912
599.61 -61.743
599.71 -61.438
599.81 -59.607
599.91 -55.64
600.01 -54.114
600.11 -51.978
600.21 -56.86
600.31 -59.912
600.41 -60.522
600.51 -58.997
600.61 -54.419
600.71 -51.978
600.81 -50.757
600.91 -55.334
601.01 -58.386
601.11 -60.522
601.21 -52.588
601.31 -49.536
601.41 -53.198
601.51 -57.471
601.61 -58.691
601.71 -49.841
601.81 -48.926
601.91 -55.945
602.01 -60.217
602.11 -55.64
602.21 -49.536
602.31 -54.724
602.41 -58.081
602.51 -52.588
602.61 -47.4
602.71 -53.198
602.81 -57.471
602.91 -49.231
603.01 -48.01
603.11 -50.757
603.21 -52.588
603.31 -54.114
603.41 -51.367
603.51 -50.452
603.61 -48.01
603.71 -49.231
603.81 -55.029
603.91 -54.114
604.01 -48.01
604.11 -47.4
604.21 -55.945
604.31 -54.724
604.41 -52.588
604.51 -48.926
604.61 -45.874
604.71 -46.484
604.81 -46.79
604.91 -49.841
605.01 -50.757
605.11 -51.978
605.21 -52.893
605.31 -52.588
605.41 -53.809
605.51 -52.283
605.61 -53.198
605.71 -51.062
605.81 -50.452
605.91 -49.231
606.01 -48.01
606.11 -48.621
606.21 -46.79
606.31 -46.484
606.41 -45.264
606.51 -45.264
606.61 -44.043
606.71 -47.095
606.81 -50.146
606.91 -50.146
607.01 -52.283
607.11 -52.893
607.21 -54.419
607.31 -54.419
607.41 -51.672
607.51 -51.672
607.61 -46.79
607.71 -44.653
607.81 -44.348
607.91 -47.4
608.01 -48.926
608.11 -51.062
608.21 -56.25
608.31 -53.809
608.41 -51.978
608.51 -46.179
608.61 -44.653
608.71 -46.179
608.81 -48.621
608.91 -54.419
609.01 -54.419
609.11 -50.452
609.21 -44.959
609.31 -44.959
609.41 -48.621
609.51 -54.114
609.61 -56.25
609.71 -46.484
609.81 -44.959
609.91 -47.4
610.01 -53.809
610.11 -51.978
610.21 -45.874
610.31 -47.095
610.41 -51.367
610.51 -55.029
610.61 -46.79
610.71 -45.264
610.81 -50.757
610.91 -53.198
611.01 -46.179
611.11 -46.79
611.21 -54.724
611.31 -53.809
611.41 -47.4
611.51 -45.874
611.61 -44.959
611.71 -44.959
611.81 -46.484
611.91 -49.841
612.01 -54.724
612.11 -51.367
612.21 -48.01
612.31 -47.705
612.41 -55.64
612.51 -52.283
612.61 -48.315
612.71 -45.874
612.81 -46.179
612.91 -54.724
613.01 -54.114
613.11 -55.945
613.21 -53.198
613.31 -52.283
613.41 -51.672
613.51 -49.536
613.61 -52.893
613.71 -49.536
613.81 -50.452
613.91 -49.536
614.01 -50.146
614.11 -50.452
614.21 -50.757
614.31 -54.419
614.41 -52.588
614.51 -54.724
614.61 -55.334
614.71 -55.029
614.81 -54.419
614.91 -56.25
615.01 -58.997
615.11 -55.64
615.21 -54.114
615.31 -51.978
615.41 -49.841
615.51 -48.01
615.61 -46.79
615.71 -49.231
615.81 -48.315
615.91 -50.146
616.01 -52.283
616.11 -54.724
616.21 -56.25
616.31 -56.25
616.41 -56.25
616.51 -50.146
616.61 -47.705
616.71 -48.315
616.81 -50.757
616.91 -54.724
617.01 -58.081
617.11 -58.691
617.21 -52.588
617.31 -48.621
617.41 -48.315
617.51 -51.978
617.61 -57.471
617.71 -58.691
617.81 -55.64
617.91 -48.315
618.01 -50.757
618.11 -53.809
618.21 -58.691
618.31 -54.724
618.41 -49.536
618.51 -54.724
618.61 -60.217
618.71 -61.133
618.81 -52.283
618.91 -51.978
619.01 -58.691
619.11 -60.217
619.21 -52.893
619.31 -50.757
619.41 -59.912
619.51 -59.607
619.61 -52.283
619.71 -54.724
619.81 -56.25
619.91 -59.607
620.01 -57.471
620.11 -56.86
620.21 -53.503
620.31 -51.978
620.41 -58.691
620.51 -62.964
620.61 -58.997
620.71 -52.588
620.81 -55.945
620.91 -60.522
621.01 -61.133
621.11 -60.828
621.21 -55.334
621.31 -53.503
621.41 -54.419
621.51 -56.555
621.61 -58.081
621.71 -60.217
621.81 -63.879
621.91 -62.048
622.01 -62.964
622.11 -62.048
622.21 -62.659
622.31 -62.659
622.41 -63.574
622.51 -65.405
622.61 -62.048
622.71 -60.828
622.81 -58.997
622.91 -58.386
623.01 -57.166
623.11 -56.555
623.21 -58.691
623.31 -55.334
623.41 -59.912
623.51 -62.048
623.61 -63.269
623.71 -65.1
623.81 -66.321
623.91 -69.678
624.01 -67.847
624.11 -69.067
624.21 -66.931
624.31 -62.354
624.41 -62.048
624.51 -61.133
624.61 -63.879
624.71 -63.574
624.81 -67.541
624.91 -71.509
625.01 -70.898
625.11 -70.288
625.21 -63.574
625.31 -62.659
625.41 -65.71
625.51 -69.678
625.61 -72.119
625.71 -75.171
625.81 -71.814
625.91 -66.016
626.01 -66.016
626.11 -69.678
626.21 -74.255
626.31 -74.561
626.41 -70.898
626.51 -69.373
626.61 -71.204
626.71 -78.223
626.81 -77.612
626.91 -69.678
627.01 -69.373
627.11 -76.392
627.21 -80.054
627.31 -69.373
627.41 -74.561
627.51 -80.359
627.61 -82.8
627.71 -73.34
627.81 -75.476
627.91 -84.631
628.01 -82.19
628.11 -77.002
628.21 -73.645
628.31 -73.34
628.41 -77.612
628.51 -80.664
628.61 -87.378
628.71 -86.157
628.81 -82.495
628.91 -77.917
629.01 -83.716
629.11 -87.073
629.21 -81.885
629.31 -80.054
629.41 -82.495
629.51 -86.462
629.61 -90.735
629.71 -91.65
629.81 -90.735
629.91 -88.293
630.01 -91.956
630.11 -87.988
630.21 -88.599
630.31 -87.988
630.41 -92.871
630.51 -93.176
630.61 -92.566
630.71 -95.923
630.81 -94.702
630.91 -95.312
631.01 -96.228
631.11 -96.838
631.21 -95.923
631.31 -97.449
631.41 -106.3
631.51 -104.47
631.61 -104.77
631.71 -103.55
631.81 -99.89
631.91 -96.838
632.01 -96.533
632.11 -97.144
632.21 -95.312
632.31 -97.754
632.41 -104.47
632.51 -108.13
632.61 -109.35
632.71 -112.71
632.81 -113.01
632.91 -109.96
633.01 -106.91
633.11 -102.03
633.21 -102.03
633.31 -105.69
633.41 -115.15
633.51 -120.03
633.61 -120.95
633.71 -116.98
633.81 -109.96
633.91 -108.74
634.01 -114.54
634.11 -116.98
634.21 -121.25
634.31 -116.98
634.41 -118.2
634.51 -117.9
634.61 -122.17
634.71 -128.88
634.81 -125.22
634.91 -119.12
635.01 -118.51
635.11 -124
635.21 -128.27
635.31 -124
635.41 -127.97
635.51 -130.1
635.61 -136.21
635.71 -129.8
635.81 -124.61
635.91 -130.71
636.01 -134.38
636.11 -129.49
636.21 -125.22
636.31 -132.54
636.41 -140.17
636.51 -138.04
636.61 -135.6
636.71 -136.21
636.81 -142.31
636.91 -139.56
637.01 -138.04
637.11 -131.93
637.21 -132.85
637.31 -139.87
637.41 -141.09
637.51 -140.48
637.61 -135.9
637.71 -139.87
637.81 -143.84
637.91 -145.67
638.01 -143.53
638.11 -142
638.21 -142.92
638.31 -139.87
638.41 -141.09
638.51 -139.26
638.61 -139.56
638.71 -139.87
638.81 -139.26
638.91 -142
639.01 -139.87
639.11 -140.17
639.21 -139.56
639.31 -142.61
639.41 -142.92
639.51 -144.45
639.61 -147.19
639.71 -146.58
639.81 -146.58
639.91 -147.5
640.01 -148.72
640.11 -147.19
640.21 -145.06
640.31 -142.92
640.41 -136.21
640.51 -134.38
640.61 -136.51
640.71 -137.43
640.81 -140.48
640.91 -142.92
641.01 -144.45
641.11 -144.45
641.21 -143.53
641.31 -140.17
641.41 -131.63
641.51 -131.93
641.61 -132.24
641.71 -135.9
641.81 -138.95
641.91 -139.87
642.01 -137.12
642.11 -132.24
642.21 -133.15
642.31 -132.54
642.41 -131.93
642.51 -132.54
642.61 -129.19
642.71 -123.69
642.81 -125.22
642.91 -131.93
643.01 -132.24
643.11 -128.58
643.21 -122.78
643.31 -125.22
643.41 -122.47
643.51 -124
643.61 -118.2
643.71 -114.54
643.81 -121.56
643.91 -123.08
644.01 -116.37
644.11 -115.76
644.21 -122.47
644.31 -124.91
644.41 -105.08
644.51 -109.05
644.61 -114.54
644.71 -113.93
644.81 -107.52
644.91 -106.91
645.01 -107.21
645.11 -106.3
645.21 -113.32
645.31 -113.62
645.41 -102.03
645.51 -95.923
645.61 -99.28
645.71 -103.86
645.81 -101.42
645.91 -96.228
646.01 -95.007
646.11 -99.89
646.21 -102.64
646.31 -102.94
646.41 -94.702
646.51 -91.04
646.61 -90.43
646.71 -87.988
646.81 -87.988
646.91 -88.293
647.01 -87.683
647.11 -87.378
647.21 -87.073
647.31 -87.683
647.41 -79.138
647.51 -79.443
647.61 -80.359
647.71 -79.749
647.81 -83.105
647.91 -82.19
648.01 -84.326
648.11 -84.326
648.21 -85.242
648.31 -87.378
648.41 -78.528
648.51 -77.002
648.61 -75.171
648.71 -71.814
648.81 -70.898
648.91 -67.541
649.01 -69.983
649.11 -69.067
649.21 -73.34
649.31 -73.645
649.41 -70.288
649.51 -71.509
649.61 -70.288
649.71 -70.898
649.81 -63.574
649.91 -61.743
650.01 -62.659
650.11 -65.1
650.21 -68.457
650.31 -70.288
650.41 -67.847
650.51 -59.912
650.61 -56.555
650.71 -56.555
650.81 -59.912
650.91 -63.269
651.01 -65.405
651.11 -63.269
651.21 -55.334
651.31 -57.471
651.41 -57.471
651.51 -59.912
651.61 -53.809
651.71 -49.231
651.81 -56.25
651.91 -62.048
652.01 -61.743
652.11 -52.588
652.21 -52.893
652.31 -58.997
652.41 -54.419
652.51 -48.315
652.61 -50.452
652.71 -55.64
652.81 -51.978
652.91 -44.653
653.01 -48.01
653.11 -53.198
653.21 -55.945
653.31 -55.64
653.41 -52.588
653.51 -50.452
653.61 -45.569
653.71 -42.212
653.81 -45.569
653.91 -52.283
654.01 -49.231
654.11 -43.127
654.21 -45.569
654.31 -49.841
654.41 -48.315
654.51 -47.705
654.61 -45.569
654.71 -41.602
654.81 -41.907
654.91 -39.465
655.01 -39.16
655.11 -41.296
655.21 -40.076
655.31 -41.296
655.41 -37.939
655.51 -37.024
655.61 -36.414
655.71 -38.245
655.81 -38.245
655.91 -36.414
656.01 -37.939
656.11 -36.719
656.21 -36.108
656.31 -37.634
656.41 -37.634
656.51 -40.991
656.61 -40.991
656.71 -43.127
656.81 -43.738
656.91 -44.348
657.01 -42.822
657.11 -43.738
657.21 -42.212
657.31 -38.245
657.41 -33.667
657.51 -32.141
657.61 -34.277
657.71 -35.803
657.81 -38.55
657.91 -44.348
658.01 -42.822
658.11 -42.212
658.21 -36.719
658.31 -34.277
658.41 -31.531
658.51 -33.972
658.61 -39.16
658.71 -40.076
658.81 -41.296
658.91 -33.972
659.01 -30.92
659.11 -32.751
659.21 -37.024
659.31 -42.822
659.41 -38.245
659.51 -31.226
659.61 -28.784
659.71 -34.583
659.81 -38.855
659.91 -37.634
660.01 -30.92
660.11 -31.531
660.21 -37.634
660.31 -39.16
660.41 -28.479
660.51 -29.395
660.61 -35.803
660.71 -38.245
660.81 -26.038
660.91 -30.31
661.01 -38.55
661.11 -33.057
661.21 -27.869
661.31 -32.446
661.41 -36.719
661.51 -35.498
661.61 -36.108
661.71 -36.414
661.81 -36.414
661.91 -34.888
662.01 -28.174
662.11 -29.089
662.21 -33.667
662.31 -34.888
662.41 -27.869
662.51 -25.732
662.61 -31.226
662.71 -33.667
662.81 -33.362
662.91 -29.395
663.01 -29.089
663.11 -25.732
663.21 -24.512
663.31 -26.648
663.41 -22.681
663.51 -22.681
663.61 -24.512
663.71 -25.122
663.81 -24.207
663.91 -24.512
664.01 -26.953
664.11 -23.291
664.21 -23.901
664.31 -23.596
664.41 -21.765
664.51 -22.07
664.61 -22.375
664.71 -26.038
664.81 -23.901
664.91 -26.953
665.01 -28.174
665.11 -30.92
665.21 -30.615
665.31 -31.226
665.41 -30.615
665.51 -26.038
665.61 -23.901
665.71 -21.46
665.81 -19.629
665.91 -21.46
666.01 -21.155
666.11 -25.427
666.21 -26.953
666.31 -30.005
666.41 -27.563
666.51 -24.207
666.61 -19.629
666.71 -17.493
666.81 -19.324
666.91 -21.765
667.01 -26.648
667.11 -26.953
667.21 -24.817
667.31 -18.713
667.41 -15.356
667.51 -19.324
667.61 -22.986
667.71 -26.953
667.81 -20.239
667.91 -15.356
668.01 -15.967
668.11 -21.155
668.21 -26.648
668.31 -19.629
668.41 -12.915
668.51 -15.662
668.61 -24.207
668.71 -22.681
668.81 -13.525
668.91 -17.798
669.01 -21.765
669.11 -20.239
669.21 -12.61
669.31 -16.882
669.41 -20.239
669.51 -13.525
669.61 -9.8633
669.71 -13.525
669.81 -17.188
669.91 -18.103
670.01 -18.103
670.11 -19.019
670.21 -13.831
670.31 -12
670.41 -6.8115
670.51 -12.305
670.61 -8.9478
670.71 -4.6753
670.81 -8.6426
670.91 -12
671.01 -13.525
671.11 -10.474
671.21 -8.3374
671.31 -4.0649
671.41 3.8696
671.51 -0.40283
671.61 0.5127
671.71 -0.097656
671.81 -1.3184
671.91 -2.2339
672.01 -1.3184
672.11 -1.3184
672.21 -4.9805
672.31 -1.6235
672.41 6.0059
672.51 8.4473
672.61 8.7524
672.71 10.889
672.81 11.499
672.91 9.668
673.01 12.415
673.11 11.804
673.21 11.804
673.31 10.278
673.41 17.603
673.51 16.077
673.61 12.109
673.71 14.551
673.81 11.499
673.91 12.415
674.01 11.804
674.11 15.161
674.21 17.908
674.31 19.434
674.41 31.641
674.51 29.81
674.61 28.589
674.71 23.706
674.81 22.791
674.91 20.959
675.01 22.18
675.11 29.504
675.21 31.335
675.31 30.725
675.41 36.829
675.51 33.777
675.61 32.251
675.71 35.303
675.81 42.627
675.91 41.406
676.01 36.523
676.11 33.472
676.21 32.861
676.31 40.491
676.41 49.951
676.51 46.594
676.61 43.542
676.71 49.341
676.81 52.698
676.91 44.763
677.01 44.153
677.11 50.867
677.21 51.782
677.31 43.848
677.41 58.801
677.51 62.769
677.61 53.918
677.71 55.444
677.81 64.294
677.91 59.412
678.01 54.224
678.11 56.055
678.21 60.022
678.31 58.191
678.41 68.872
678.51 66.125
678.61 66.736
678.71 68.262
678.81 74.06
678.91 71.924
679.01 63.074
679.11 69.482
679.21 72.839
679.31 74.67
679.41 77.417
679.51 74.976
679.61 77.112
679.71 75.891
679.81 81.079
679.91 82.3
680.01 83.826
680.11 84.131
680.21 84.741
680.31 84.741
680.41 89.929
680.51 93.286
680.61 92.676
680.71 93.591
680.81 92.676
680.91 91.76
681.01 92.065
681.11 89.319
681.21 91.15
681.31 90.845
681.41 93.591
681.51 93.896
681.61 92.371
681.71 91.455
681.81 88.709
681.91 91.15
682.01 90.845
682.11 92.065
682.21 95.728
682.31 97.864
682.41 102.14
682.51 102.44
682.61 102.44
682.71 100.31
682.81 96.948
682.91 94.507
683.01 92.371
683.11 93.896
683.21 97.253
683.31 102.44
683.41 102.75
683.51 101.83
683.61 97.864
683.71 93.896
683.81 94.507
683.91 97.253
684.01 102.75
684.11 103.05
684.21 100.31
684.31 95.117
684.41 89.014
684.51 96.338
684.61 100.92
684.71 98.474
684.81 92.371
684.91 90.234
685.01 96.338
685.11 98.169
685.21 97.559
685.31 89.014
685.41 84.741
685.51 91.455
685.61 90.845
685.71 84.436
685.81 82.605
685.91 93.896
686.01 89.929
686.11 84.131
686.21 87.183
686.31 94.812
686.41 85.352
686.51 77.722
686.61 80.164
686.71 78.943
686.81 82.3
686.91 83.521
687.01 82.605
687.11 76.196
687.21 76.196
687.31 84.741
687.41 71.313
687.51 64.905
687.61 64.294
687.71 69.177
687.81 71.619
687.91 71.619
688.01 72.229
688.11 68.262
688.21 64.905
688.31 63.379
688.41 51.782
688.51 50.562
688.61 50.256
688.71 51.477
688.81 50.867
688.91 51.172
689.01 52.393
689.11 49.646
689.21 51.477
689.31 50.867
689.41 40.491
689.51 38.965
689.61 40.186
689.71 42.322
689.81 44.763
689.91 46.594
690.01 45.984
690.11 46.899
690.21 45.374
690.31 43.542
690.41 28.284
690.51 24.622
690.61 23.401
690.71 23.401
690.81 27.368
690.91 32.251
691.01 33.472
691.11 31.03
691.21 26.758
691.31 24.622
691.41 10.889
691.51 14.246
691.61 18.823
691.71 20.349
691.81 17.908
691.91 12.109
692.01 12.415
692.11 9.9731
692.21 16.382
692.31 20.349
692.41 7.5317
692.51 1.4282
692.61 -3.7598
692.71 0.20752
692.81 5.3955
692.91 7.8369
693.01 3.8696
693.11 -1.3184
693.21 -1.9287
693.31 3.2593
693.41 -1.6235
693.51 -9.5581
693.61 -12.61
693.71 -9.5581
693.81 -2.5391
693.91 -6.5063
694.01 -15.967
694.11 -10.168
694.21 -3.7598
694.31 -7.4219
694.41 -21.155
694.51 -16.272
694.61 -10.168
694.71 -16.272
694.81 -17.188
694.91 -19.934
695.01 -19.324
695.11 -17.493
695.21 -14.136
695.31 -11.084
695.41 -20.544
695.51 -24.512
695.61 -19.934
695.71 -14.441
695.81 -20.544
695.91 -24.512
696.01 -21.155
696.11 -19.629
696.21 -15.967
696.31 -15.051
696.41 -19.629
696.51 -22.986
696.61 -24.207
696.71 -26.343
696.81 -27.869
696.91 -27.869
697.01 -27.869
697.11 -27.869
697.21 -28.174
697.31 -29.089
697.41 -31.226
697.51 -32.446
697.61 -32.141
697.71 -31.226
697.81 -30.005
697.91 -29.395
698.01 -29.089
698.11 -26.648
698.21 -26.343
698.31 -23.291
698.41 -22.375
698.51 -21.765
698.61 -22.07
698.71 -24.817
698.81 -26.343
698.91 -27.869
699.01 -29.395
699.11 -31.531
699.21 -31.836
699.31 -32.141
699.41 -36.414
699.51 -32.141
699.61 -29.7
699.71 -26.648
699.81 -28.479
699.91 -30.005
700.01 -33.057
700.11 -37.634
700.21 -36.719
700.31 -35.193
700.41 -26.953
700.51 -24.207
700.61 -26.343
700.71 -29.089
700.81 -35.803
700.91 -34.888
701.01 -29.395
701.11 -23.596
701.21 -26.648
701.31 -30.615
701.41 -40.991
701.51 -41.602
701.61 -31.531
701.71 -33.362
701.81 -39.771
701.91 -40.991
702.01 -37.939
702.11 -31.836
702.21 -40.686
702.31 -42.517
702.41 -30.92
702.51 -22.986
702.61 -27.563
702.71 -31.836
702.81 -26.038
702.91 -24.512
703.01 -26.343
703.11 -30.92
703.21 -32.141
703.31 -31.226
703.41 -47.4
703.51 -47.4
703.61 -45.569
703.71 -41.907
703.81 -48.926
703.91 -49.231
704.01 -43.738
704.11 -41.907
704.21 -48.621
704.31 -52.588
704.41 29.81
704.51 42.017
704.61 43.542
704.71 45.374
704.81 44.153
704.91 41.406
705.01 39.27
705.11 38.049
705.21 37.134
705.31 38.354
705.41 108.54
705.51 114.04
705.61 115.56
705.71 115.26
705.81 115.87
705.91 117.39
706.01 119.84
706.11 120.45
706.21 119.53
706.31 121.67
706.41 105.19
706.51 105.49
706.61 105.8
706.71 105.19
706.81 104.27
706.91 100
707.01 100.31
707.11 98.169
707.21 97.559
707.31 96.338
707.41 105.49
707.51 106.71
707.61 105.49
707.71 112.21
707.81 114.04
707.91 115.56
708.01 114.04
708.11 114.04
708.21 109.46
708.31 104.58
708.41 99.39
708.51 100
708.61 107.02
708.71 109.46
708.81 109.46
708.91 105.19
709.01 98.474
709.11 99.39
709.21 101.83
709.31 108.24
709.41 112.21
709.51 109.77
709.61 103.97
709.71 101.22
709.81 111.29
709.91 111.6
710.01 108.24
710.11 104.58
710.21 108.24
710.31 113.73
710.41 105.49
710.51 99.695
710.61 106.41
710.71 109.77
710.81 103.05
710.91 102.75
711.01 111.9
711.11 103.97
711.21 100
711.31 107.93
711.41 110.68
711.51 109.46
711.61 106.1
711.71 107.02
711.81 107.63
711.91 111.29
712.01 109.46
712.11 104.58
712.21 105.49
712.31 109.46
712.41 109.46
712.51 101.22
712.61 103.05
712.71 106.41
712.81 110.07
712.91 111.6
713.01 108.54
713.11 106.71
713.21 103.05
713.31 103.36
713.41 101.83
713.51 102.75
713.61 102.14
713.71 100
713.81 102.44
713.91 100.92
714.01 101.83
714.11 102.44
714.21 102.75
714.31 102.14
714.41 99.39
714.51 102.14
714.61 100.61
714.71 102.75
714.81 103.97
714.91 106.41
715.01 107.93
715.11 107.02
715.21 111.29
715.31 110.38
715.41 111.6
715.51 110.07
715.61 108.54
715.71 106.71
715.81 101.83
715.91 102.44
716.01 100.92
716.11 102.44
716.21 104.88
716.31 109.16
716.41 110.07
716.51 109.16
716.61 110.38
716.71 105.49
716.81 103.97
716.91 101.83
717.01 102.44
717.11 108.24
717.21 109.46
717.31 110.68
717.41 106.1
717.51 103.66
717.61 101.83
717.71 107.02
717.81 111.29
717.91 108.54
718.01 106.1
718.11 101.22
718.21 104.27
718.31 110.68
718.41 110.68
718.51 104.88
718.61 99.695
718.71 104.27
718.81 110.68
718.91 106.71
719.01 100.31
719.11 104.27
719.21 111.29
719.31 105.49
719.41 101.53
719.51 107.32
719.61 112.21
719.71 109.16
719.81 104.27
719.91 103.97
720.01 103.97
720.11 107.32
720.21 109.77
720.31 111.6
720.41 104.58
720.51 100.31
720.61 107.93
720.71 109.46
720.81 103.97
720.91 103.36
721.01 105.19
721.11 108.24
721.21 108.24
721.31 110.38
721.41 107.63
721.51 106.1
721.61 103.66
721.71 102.14
721.81 101.53
721.91 99.39
722.01 101.83
722.11 100.61
722.21 103.05
722.31 102.75
722.41 103.36
722.51 101.22
722.61 100.61
722.71 103.36
722.81 103.66
722.91 106.71
723.01 107.32
723.11 108.85
723.21 110.07
723.31 108.54
723.41 111.9
723.51 110.68
723.61 110.38
723.71 108.54
723.81 107.02
723.91 104.27
724.01 100
724.11 101.22
724.21 102.75
724.31 106.41
724.41 109.46
724.51 111.6
724.61 110.68
724.71 106.41
724.81 103.66
724.91 102.14
725.01 104.27
725.11 109.16
725.21 111.9
725.31 109.16
725.41 102.14
725.51 100.92
725.61 106.1
725.71 111.6
725.81 109.77
725.91 105.19
726.01 101.53
726.11 101.83
726.21 110.99
726.31 110.38
726.41 106.1
726.51 101.83
726.61 104.58
726.71 111.29
726.81 109.46
726.91 103.05
727.01 102.75
727.11 109.46
727.21 110.68
727.31 103.05
727.41 101.53
727.51 107.63
727.61 111.6
727.71 104.88
727.81 100.92
727.91 108.54
728.01 108.54
728.11 108.24
728.21 105.49
728.31 107.63
728.41 108.54
728.51 111.29
728.61 110.07
728.71 99.695
728.81 103.97
728.91 108.24
729.01 110.68
729.11 103.36
729.21 103.66
729.31 106.71
729.41 108.54
729.51 110.07
729.61 107.63
729.71 105.8
729.81 101.83
729.91 103.05
730.01 102.44
730.11 100
730.21 103.05
730.31 102.75
730.41 104.88
730.51 103.66
730.61 104.58
730.71 103.36
730.81 101.83
730.91 103.05
731.01 102.14
731.11 103.05
731.21 101.83
731.31 101.22
731.41 101.53
731.51 100.92
731.61 104.27
731.71 106.1
731.81 108.54
731.91 110.07
732.01 111.29
732.11 111.9
732.21 108.54
732.31 110.07
732.41 107.93
732.51 105.8
732.61 103.36
732.71 102.44
732.81 101.22
732.91 101.53
733.01 107.02
733.11 110.99
733.21 111.9
733.31 110.38
733.41 106.71
733.51 103.97
733.61 101.22
733.71 101.83
733.81 107.63
733.91 110.07
734.01 110.99
734.11 106.71
734.21 104.88
734.31 100.31
734.41 103.66
734.51 109.77
734.61 111.9
734.71 107.63
734.81 100.31
734.91 102.44
735.01 107.93
735.11 111.9
735.21 106.71
735.31 100.31
735.41 101.22
735.51 107.02
735.61 106.71
735.71 102.14
735.81 103.05
735.91 110.99
736.01 109.16
736.11 103.05
736.21 100
736.31 111.9
736.41 110.38
736.51 109.46
736.61 107.02
736.71 109.46
736.81 110.68
736.91 108.85
737.01 105.8
737.11 102.14
737.21 107.02
737.31 110.68
737.41 105.19
737.51 102.14
737.61 103.97
737.71 110.38
737.81 110.99
737.91 108.85
738.01 105.19
738.11 103.05
738.21 101.83
738.31 98.474
738.41 103.05
738.51 102.44
738.61 102.44
738.71 103.36
738.81 103.97
738.91 103.66
739.01 102.44
739.11 104.88
739.21 101.83
739.31 103.05
739.41 100.92
739.51 101.83
739.61 102.14
739.71 102.14
739.81 105.49
739.91 106.71
740.01 108.85
740.11 110.38
740.21 111.9
740.31 111.29
740.41 108.85
740.51 106.41
740.61 103.66
740.71 101.22
740.81 102.14
740.91 105.19
741.01 110.99
741.11 110.99
741.21 109.16
741.31 105.8
741.41 103.05
741.51 101.53
741.61 102.44
741.71 110.99
741.81 111.6
741.91 109.16
742.01 105.49
742.11 102.44
742.21 102.14
742.31 103.97
742.41 110.38
742.51 110.68
742.61 108.54
742.71 103.05
742.81 100.31
742.91 106.1
743.01 108.85
743.11 110.68
743.21 105.49
743.31 102.14
743.41 103.97
743.51 110.38
743.61 109.77
743.71 103.36
743.81 100.31
743.91 107.63
744.01 111.6
744.11 106.1
744.21 100.31
744.31 109.16
744.41 108.24
744.51 104.58
744.61 100
744.71 104.58
744.81 108.85
744.91 110.38
745.01 110.99
745.11 106.1
745.21 104.27
745.31 101.53
745.41 105.8
745.51 111.29
745.61 106.71
745.71 102.75
745.81 104.27
745.91 111.29
746.01 109.46
746.11 105.49
746.21 102.14
746.31 103.05
746.41 103.97
746.51 103.97
746.61 108.24
746.71 108.85
746.81 109.16
746.91 109.77
747.01 111.29
747.11 109.46
747.21 108.54
747.31 109.77
747.41 109.46
747.51 109.77
747.61 109.16
747.71 109.16
747.81 107.93
747.91 107.02
748.01 106.1
748.11 104.88
748.21 103.36
748.31 103.05
748.41 101.83
748.51 101.53
748.61 100.92
748.71 102.75
748.81 105.8
748.91 109.16
749.01 111.29
749.11 109.77
749.21 109.77
749.31 108.24
749.41 107.32
749.51 103.36
749.61 103.05
749.71 102.44
749.81 100.61
749.91 106.1
750.01 109.46
750.11 111.29
750.21 110.99
750.31 107.02
750.41 103.05
750.51 98.779
750.61 103.66
750.71 107.63
750.81 111.9
750.91 109.16
751.01 106.1
751.11 101.53
751.21 100.31
751.31 109.16
751.41 110.68
751.51 107.63
751.61 103.36
751.71 103.36
751.81 108.85
751.91 107.93
752.01 103.97
752.11 98.169
752.21 105.8
752.31 112.21
752.41 107.02
752.51 101.53
752.61 103.36
752.71 111.29
752.81 105.8
752.91 102.44
753.01 106.1
753.11 110.38
753.21 112.21
753.31 108.85
753.41 111.6
753.51 107.32
753.61 103.66
753.71 103.97
753.81 108.85
753.91 110.38
754.01 101.53
754.11 103.97
754.21 107.32
754.31 111.6
754.41 110.38
754.51 106.41
754.61 102.75
754.71 100
754.81 101.83
754.91 102.14
755.01 103.05
755.11 104.27
755.21 103.05
755.31 103.66
755.41 102.44
755.51 103.97
755.61 103.66
755.71 102.75
755.81 102.14
755.91 100.61
756.01 102.75
756.11 103.36
756.21 109.16
756.31 111.29
756.41 112.21
756.51 110.68
756.61 107.63
756.71 105.8
756.81 101.53
756.91 101.53
757.01 101.83
757.11 103.66
757.21 108.54
757.31 108.54
757.41 112.21
757.51 110.07
757.61 108.54
757.71 106.1
757.81 102.75
757.91 101.53
758.01 99.39
758.11 104.58
758.21 109.16
758.31 111.29
758.41 110.38
758.51 109.16
758.61 104.88
758.71 99.084
758.81 102.44
758.91 105.19
759.01 110.68
759.11 110.99
759.21 109.16
759.31 103.97
759.41 98.474
759.51 105.19
759.61 111.6
759.71 110.07
759.81 105.49
759.91 102.44
760.01 103.66
760.11 109.46
760.21 110.38
760.31 104.58
760.41 102.14
760.51 108.54
760.61 110.68
760.71 105.49
760.81 100.61
760.91 110.07
761.01 109.16
761.11 102.14
761.21 101.83
761.31 110.07
761.41 111.29
761.51 108.54
761.61 108.85
761.71 108.54
761.81 110.68
761.91 109.46
762.01 102.75
762.11 103.05
762.21 108.85
762.31 110.38
762.41 103.36
762.51 102.44
762.61 106.71
762.71 109.16
762.81 112.21
762.91 107.93
763.01 105.19
763.11 102.14
763.21 102.75
763.31 102.75
763.41 101.83
763.51 103.66
763.61 102.14
763.71 103.97
763.81 102.75
763.91 103.97
764.01 102.75
764.11 101.22
764.21 103.36
764.31 100.61
764.41 101.83
764.51 100.61
764.61 101.53
764.71 101.22
764.81 101.22
764.91 103.97
765.01 105.19
765.11 108.24
765.21 110.07
765.31 111.6
765.41 111.9
765.51 108.85
765.61 110.99
765.71 106.1
765.81 105.8
765.91 103.05
766.01 102.14
766.11 101.22
766.21 100.61
766.31 107.93
766.41 108.85
766.51 111.9
766.61 110.07
766.71 108.85
766.81 104.88
766.91 100
767.01 101.53
767.11 105.19
767.21 110.68
767.31 110.99
767.41 109.46
767.51 105.8
767.61 100
767.71 103.05
767.81 109.46
767.91 110.99
768.01 107.93
768.11 103.05
768.21 101.83
768.31 106.41
768.41 111.9
768.51 105.49
768.61 103.05
768.71 102.44
768.81 109.16
768.91 107.63
769.01 100.92
769.11 102.44
769.21 111.29
769.31 108.24
769.41 101.83
769.51 103.66
769.61 110.99
769.71 109.46
769.81 107.63
769.91 106.71
770.01 107.02
770.11 110.38
770.21 109.77
770.31 108.54
770.41 102.44
770.51 103.66
770.61 109.77
770.71 110.07
770.81 103.66
770.91 100
771.01 104.88
771.11 107.32
771.21 110.68
771.31 111.9
771.41 110.99
771.51 109.46
771.61 106.41
771.71 107.32
771.81 108.54
771.91 109.77
772.01 110.99
772.11 110.99
772.21 112.51
772.31 109.16
772.41 111.6
772.51 108.24
772.61 107.93
772.71 107.02
772.81 103.97
772.91 102.75
773.01 99.084
773.11 102.14
773.21 102.44
773.31 105.49
773.41 106.1
773.51 110.07
773.61 110.68
773.71 109.46
773.81 111.6
773.91 109.16
774.01 108.54
774.11 104.88
774.21 103.36
774.31 101.53
774.41 99.39
774.51 103.36
774.61 107.63
774.71 109.77
774.81 111.9
774.91 110.68
775.01 107.93
775.11 103.05
775.21 103.36
775.31 101.22
775.41 105.49
775.51 109.16
775.61 111.9
775.71 109.46
775.81 103.97
775.91 102.44
776.01 102.44
776.11 109.16
776.21 111.9
776.31 107.63
776.41 102.75
776.51 101.53
776.61 109.16
776.71 111.29
776.81 107.63
776.91 101.83
777.01 102.14
777.11 111.29
777.21 108.54
777.31 103.66
777.41 103.05
777.51 112.51
777.61 106.41
777.71 99.084
777.81 106.1
777.91 110.38
778.01 108.54
778.11 103.97
778.21 103.36
778.31 102.75
778.41 100.92
778.51 107.63
778.61 109.77
778.71 108.54
778.81 101.83
778.91 106.41
779.01 109.77
779.11 105.49
779.21 103.36
779.31 102.75
779.41 106.41
779.51 108.85
779.61 111.9
779.71 111.6
779.81 107.93
779.91 108.54
780.01 104.88
780.11 103.66
780.21 102.75
780.31 103.36
780.41 102.14
780.51 100
780.61 102.14
780.71 102.44
780.81 102.44
780.91 103.36
781.01 104.88
781.11 107.32
781.21 106.71
781.31 109.46
781.41 110.07
781.51 111.29
781.61 111.29
781.71 110.99
781.81 111.29
781.91 108.24
782.01 107.02
782.11 105.19
782.21 103.66
782.31 101.83
782.41 101.83
782.51 102.44
782.61 103.05
782.71 107.93
782.81 110.68
782.91 111.29
783.01 110.68
783.11 108.24
783.21 104.88
783.31 100.61
783.41 100.92
783.51 104.58
783.61 109.46
783.71 112.51
783.81 110.07
783.91 105.49
784.01 100.31
784.11 102.14
784.21 107.93
784.31 111.6
784.41 110.68
784.51 104.58
784.61 101.83
784.71 103.36
784.81 110.38
784.91 109.77
785.01 105.19
785.11 101.83
785.21 104.58
785.31 112.51
785.41 104.27
785.51 99.695
785.61 103.66
785.71 111.29
785.81 107.02
785.91 98.779
786.01 106.41
786.11 110.38
786.21 105.49
786.31 101.22
786.41 105.8
786.51 107.93
786.61 106.41
786.71 108.54
786.81 102.44
786.91 101.83
787.01 103.97
787.11 110.68
787.21 109.77
787.31 100.61
787.41 102.75
787.51 106.1
787.61 110.99
787.71 110.99
787.81 108.85
787.91 106.1
788.01 100.31
788.11 101.83
788.21 100.31
788.31 102.14
788.41 101.53
788.51 102.75
788.61 103.05
788.71 101.83
788.81 104.27
788.91 105.49
789.01 108.24
789.11 108.24
789.21 109.46
789.31 109.77
789.41 110.07
789.51 112.21
789.61 111.29
789.71 111.9
789.81 109.77
789.91 108.54
790.01 107.93
790.11 104.27
790.21 105.19
790.31 103.36
790.41 102.44
790.51 101.53
790.61 101.53
790.71 102.75
790.81 104.27
790.91 109.46
791.01 110.99
791.11 111.9
791.21 110.99
791.31 108.24
791.41 106.41
791.51 101.83
791.61 102.14
791.71 102.44
791.81 106.41
791.91 110.68
792.01 110.38
792.11 109.46
792.21 104.27
792.31 102.44
792.41 102.44
792.51 107.02
792.61 111.6
792.71 107.02
792.81 106.71
792.91 101.22
793.01 103.97
793.11 109.77
793.21 112.21
793.31 106.1
793.41 99.084
793.51 102.75
793.61 109.46
793.71 110.99
793.81 105.19
793.91 101.53
794.01 107.63
794.11 108.85
794.21 105.19
794.31 100.92
794.41 107.93
794.51 110.99
794.61 107.02
794.71 102.44
794.81 98.779
794.91 100.92
795.01 101.83
795.11 102.14
795.21 105.19
795.31 110.38
795.41 108.24
795.51 100.61
795.61 106.1
795.71 110.99
795.81 109.16
795.91 102.14
796.01 103.05
796.11 106.1
796.21 108.24
796.31 112.21
796.41 111.29
796.51 110.38
796.61 108.54
796.71 107.32
796.81 103.36
796.91 102.14
797.01 104.27
797.11 102.44
797.21 102.14
797.31 102.14
797.41 103.36
797.51 103.66
797.61 103.97
797.71 107.02
797.81 107.32
797.91 108.85
798.01 109.77
798.11 110.38
798.21 111.6
798.31 111.9
798.41 111.9
798.51 109.77
798.61 108.54
798.71 106.41
798.81 103.97
798.91 103.97
799.01 100.61
799.11 100.61
799.21 101.53
799.31 103.36
799.41 108.24
799.51 109.46
799.61 113.43
799.71 109.46
799.81 106.41
799.91 102.14
800.01 103.05
800.11 110.38
800.21 110.68
800.31 109.77
800.41 100.31
800.51 98.779
800.61 107.02
800.71 109.77
800.81 106.41
800.91 97.559
801.01 100.61
801.11 108.54
801.21 107.93
801.31 102.44
801.41 103.66
801.51 112.21
801.61 111.29
801.71 108.24
801.81 103.66
801.91 112.82
802.01 113.43
802.11 105.8
802.21 103.97
802.31 110.68
802.41 102.75
802.51 94.202
802.61 102.75
802.71 104.58
802.81 99.39
802.91 99.084
803.01 103.05
803.11 106.1
803.21 103.36
803.31 102.75
803.41 117.7
803.51 121.67
803.61 121.97
803.71 113.73
803.81 112.51
803.91 114.95
804.01 120.45
804.11 121.36
804.21 118.31
804.31 113.43
804.41 43.848
804.51 38.66
804.61 38.66
804.71 40.796
804.81 42.017
804.91 42.627
805.01 41.406
805.11 41.101
805.21 42.932
805.31 42.017
805.41 -18.103
805.51 -24.512
805.61 -26.343
805.71 -27.563
805.81 -28.479
805.91 -28.174
806.01 -28.479
806.11 -27.869
806.21 -28.479
806.31 -29.395
806.41 -13.22
806.51 -10.474
806.61 -8.0322
806.71 -5.896
806.81 -2.8442
806.91 -2.5391
807.01 -6.2012
807.11 -4.9805
807.21 -9.2529
807.31 -9.8633
807.41 -19.934
807.51 -19.934
807.61 -20.85
807.71 -21.155
807.81 -15.051
807.91 -13.831
808.01 -12.915
808.11 -14.136
808.21 -16.272
808.31 -21.155
808.41 -20.544
808.51 -13.525
808.61 -8.6426
808.71 -6.2012
808.81 -8.6426
808.91 -12.915
809.01 -17.188
809.11 -17.188
809.21 -8.3374
809.31 -7.4219
809.41 -14.136
809.51 -18.408
809.61 -18.103
809.71 -11.084
809.81 -14.136
809.91 -15.051
810.01 -20.239
810.11 -15.051
810.21 -8.0322
810.31 -11.389
810.41 -15.662
810.51 -19.324
810.61 -12.305
810.71 -8.0322
810.81 -12.305
810.91 -16.882
811.01 -15.967
811.11 -7.7271
811.21 -11.694
811.31 -14.441
811.41 -18.408
811.51 -18.103
811.61 -16.882
811.71 -16.272
811.81 -13.525
811.91 -11.389
812.01 -13.525
812.11 -19.019
812.21 -11.694
812.31 -9.5581
812.41 -17.188
812.51 -16.272
812.61 -12.305
812.71 -8.3374
812.81 -10.474
812.91 -14.136
813.01 -17.188
813.11 -17.188
813.21 -16.272
813.31 -16.272
813.41 -13.525
813.51 -12.305
813.61 -12.915
813.71 -11.694
813.81 -13.525
813.91 -11.389
814.01 -12
814.11 -10.779
814.21 -11.694
814.31 -11.694
814.41 -12.61
814.51 -14.746
814.61 -12.61
814.71 -13.831
814.81 -14.746
814.91 -17.188
815.01 -15.967
815.11 -17.798
815.21 -20.85
815.31 -18.408
815.41 -18.408
815.51 -15.356
815.61 -13.525
815.71 -11.084
815.81 -8.9478
815.91 -11.084
816.01 -8.9478
816.11 -10.474
816.21 -12.61
816.31 -16.272
816.41 -17.493
816.51 -19.019
816.61 -20.544
816.71 -12.915
816.81 -9.5581
816.91 -7.4219
817.01 -10.474
817.11 -14.441
817.21 -16.882
817.31 -20.85
817.41 -15.662
817.51 -10.474
817.61 -7.7271
817.71 -11.694
817.81 -14.136
817.91 -18.103
818.01 -18.103
818.11 -8.9478
818.21 -9.5581
818.31 -13.831
818.41 -18.408
818.51 -15.662
818.61 -8.9478
818.71 -11.389
818.81 -17.188
818.91 -21.155
819.01 -12
819.11 -9.8633
819.21 -15.662
819.31 -18.713
819.41 -12
819.51 -8.6426
819.61 -14.746
819.71 -18.103
819.81 -18.408
819.91 -18.713
820.01 -18.408
820.11 -17.493
820.21 -13.525
820.31 -10.474
820.41 -11.084
820.51 -17.493
820.61 -15.967
820.71 -8.3374
820.81 -12.915
820.91 -17.798
821.01 -16.882
821.11 -13.525
821.21 -10.168
821.31 -11.389
821.41 -10.474
821.51 -13.22
821.61 -16.272
821.71 -17.188
821.81 -18.408
821.91 -18.713
822.01 -19.934
822.11 -17.493
822.21 -17.798
822.31 -17.798
822.41 -17.798
822.51 -19.019
822.61 -19.019
822.71 -19.934
822.81 -17.188
822.91 -18.713
823.01 -18.103
823.11 -17.798
823.21 -17.188
823.31 -15.356
823.41 -15.356
823.51 -10.779
823.61 -10.168
823.71 -8.6426
823.81 -8.0322
823.91 -9.2529
824.01 -8.9478
824.11 -12.61
824.21 -12.915
824.31 -15.051
824.41 -16.882
824.51 -18.713
824.61 -18.103
824.71 -16.882
824.81 -14.746
824.91 -10.168
825.01 -7.7271
825.11 -9.5581
825.21 -12
825.31 -15.356
825.41 -17.493
825.51 -20.544
825.61 -12.915
825.71 -9.2529
825.81 -8.9478
825.91 -12
826.01 -15.356
826.11 -17.798
826.21 -17.188
826.31 -9.8633
826.41 -10.168
826.51 -14.136
826.61 -16.882
826.71 -15.356
826.81 -9.8633
826.91 -11.084
827.01 -15.356
827.11 -18.713
827.21 -11.389
827.31 -7.7271
827.41 -14.136
827.51 -18.103
827.61 -14.441
827.71 -8.3374
827.81 -14.746
827.91 -18.103
828.01 -16.577
828.11 -13.831
828.21 -10.779
828.31 -12
828.41 -12.305
828.51 -17.493
828.61 -16.272
828.71 -11.694
828.81 -11.084
828.91 -16.272
829.01 -18.103
829.11 -12
829.21 -8.3374
829.31 -10.779
829.41 -16.577
829.51 -20.544
829.61 -16.577
829.71 -13.831
829.81 -10.168
829.91 -9.5581
830.01 -7.4219
830.11 -8.6426
830.21 -11.389
830.31 -8.9478
830.41 -10.474
830.51 -9.2529
830.61 -8.9478
830.71 -9.5581
830.81 -10.168
830.91 -11.694
831.01 -8.9478
831.11 -8.6426
831.21 -7.4219
831.31 -7.7271
831.41 -9.5581
831.51 -10.168
831.61 -13.22
831.71 -11.084
831.81 -12.915
831.91 -12.61
832.01 -15.967
832.11 -17.188
832.21 -18.408
832.31 -19.934
832.41 -16.882
832.51 -13.525
832.61 -10.474
832.71 -9.2529
832.81 -7.7271
832.91 -9.5581
833.01 -14.441
833.11 -15.051
833.21 -16.272
833.31 -18.408
833.41 -16.272
833.51 -13.525
833.61 -8.9478
833.71 -9.8633
833.81 -11.389
833.91 -15.662
834.01 -16.577
834.11 -17.493
834.21 -12.305
834.31 -8.0322
834.41 -11.389
834.51 -15.051
834.61 -18.408
834.71 -14.746
834.81 -8.3374
834.91 -11.694
835.01 -14.136
835.11 -18.713
835.21 -13.831
835.31 -8.6426
835.41 -13.22
835.51 -19.324
835.61 -22.375
835.71 -10.168
835.81 -11.389
835.91 -17.188
836.01 -16.882
836.11 -7.7271
836.21 -11.389
836.31 -19.629
836.41 -19.019
836.51 -17.188
836.61 -16.272
836.71 -17.798
836.81 -17.188
836.91 -14.746
837.01 -12
837.11 -11.084
837.21 -17.188
837.31 -15.051
837.41 -9.8633
837.51 -12
837.61 -17.493
837.71 -19.324
837.81 -14.746
837.91 -11.694
838.01 -11.389
838.11 -9.2529
838.21 -9.8633
838.31 -10.168
838.41 -13.22
838.51 -10.474
838.61 -13.22
838.71 -12.61
838.81 -12.305
838.91 -12.61
839.01 -12.305
839.11 -12.915
839.21 -10.168
839.31 -10.474
839.41 -10.168
839.51 -9.2529
839.61 -8.9478
839.71 -8.0322
839.81 -9.2529
839.91 -8.6426
840.01 -10.474
840.11 -12.305
840.21 -13.525
840.31 -14.746
840.41 -15.662
840.51 -18.408
840.61 -18.103
840.71 -17.493
840.81 -15.967
840.91 -13.525
841.01 -10.474
841.11 -7.7271
841.21 -9.2529
841.31 -11.084
841.41 -13.831
841.51 -15.356
841.61 -17.798
841.71 -18.713
841.81 -13.22
841.91 -12
842.01 -7.7271
842.11 -10.779
842.21 -13.525
842.31 -18.103
842.41 -19.629
842.51 -12.305
842.61 -9.8633
842.71 -8.6426
842.81 -14.441
842.91 -18.103
843.01 -16.882
843.11 -12.915
843.21 -8.9478
843.31 -12.915
843.41 -18.103
843.51 -17.493
843.61 -8.3374
843.71 -10.474
843.81 -18.713
843.91 -17.493
844.01 -10.474
844.11 -10.168
844.21 -17.493
844.31 -17.188
844.41 -8.0322
844.51 -13.525
844.61 -17.493
844.71 -19.934
844.81 -16.882
844.91 -16.882
845.01 -16.272
845.11 -17.188
845.21 -19.019
845.31 -11.694
845.41 -9.8633
845.51 -15.967
845.61 -16.577
845.71 -11.389
845.81 -8.3374
845.91 -15.356
846.01 -17.798
846.11 -17.188
846.21 -13.831
846.31 -10.474
846.41 -8.0322
846.51 -8.0322
846.61 -11.084
846.71 -8.9478
846.81 -12.61
846.91 -13.525
847.01 -12.61
847.11 -14.136
847.21 -15.662
847.31 -16.882
847.41 -14.136
847.51 -14.441
847.61 -13.22
847.71 -12.305
847.81 -11.694
847.91 -10.474
848.01 -10.779
848.11 -8.6426
848.21 -8.9478
848.31 -7.4219
848.41 -7.4219
848.51 -10.474
848.61 -12
848.71 -14.136
848.81 -15.051
848.91 -15.051
849.01 -17.188
849.11 -18.103
849.21 -19.629
849.31 -16.272
849.41 -13.525
849.51 -9.8633
849.61 -8.3374
849.71 -8.3374
849.81 -10.779
849.91 -17.188
850.01 -17.798
850.11 -19.934
850.21 -16.577
850.31 -10.474
850.41 -7.4219
850.51 -10.168
850.61 -15.967
850.71 -17.188
850.81 -18.713
850.91 -14.441
851.01 -7.7271
851.11 -8.9478
851.21 -13.525
851.31 -20.85
851.41 -18.408
851.51 -10.779
851.61 -7.7271
851.71 -12.915
851.81 -17.798
851.91 -16.272
852.01 -11.694
852.11 -11.694
852.21 -19.324
852.31 -19.324
852.41 -9.5581
852.51 -11.084
852.61 -16.882
852.71 -19.019
852.81 -8.3374
852.91 -10.474
853.01 -13.831
853.11 -18.103
853.21 -17.188
853.31 -18.103
853.41 -19.019
853.51 -13.525
853.61 -10.168
853.71 -8.9478
853.81 -17.798
853.91 -15.967
854.01 -10.779
854.11 -12.915
854.21 -17.493
854.31 -17.188
854.41 -12.915
854.51 -12
854.61 -9.2529
854.71 -8.9478
854.81 -12
854.91 -12
855.01 -14.441
855.11 -15.356
855.21 -16.882
855.31 -17.493
855.41 -17.493
855.51 -17.798
855.61 -16.882
855.71 -16.882
855.81 -15.967
855.91 -15.967
856.01 -15.967
856.11 -14.441
856.21 -13.22
856.31 -9.8633
856.41 -10.474
856.51 -8.6426
856.61 -8.6426
856.71 -10.474
856.81 -9.2529
856.91 -10.474
857.01 -11.389
857.11 -14.441
857.21 -15.662
857.31 -17.188
857.41 -20.544
857.51 -18.103
857.61 -16.882
857.71 -12.61
857.81 -9.8633
857.91 -8.9478
858.01 -9.5581
858.11 -14.136
858.21 -13.831
858.31 -17.188
858.41 -18.713
858.51 -16.882
858.61 -12.305
858.71 -9.2529
858.81 -12
858.91 -9.8633
859.01 -17.493
859.11 -18.713
859.21 -16.577
859.31 -10.168
859.41 -8.3374
859.51 -14.746
859.61 -17.188
859.71 -19.019
859.81 -11.694
859.91 -8.6426
860.01 -11.694
860.11 -17.798
860.21 -19.019
860.31 -8.9478
860.41 -11.694
860.51 -17.798
860.61 -17.798
860.71 -9.2529
860.81 -9.5581
860.91 -18.408
861.01 -17.493
861.11 -9.5581
861.21 -12
861.31 -17.188
861.41 -19.019
861.51 -17.493
861.61 -19.934
861.71 -18.408
861.81 -17.493
861.91 -12
862.01 -9.2529
862.11 -13.831
862.21 -16.577
862.31 -13.22
862.41 -9.2529
862.51 -12.915
862.61 -18.103
862.71 -16.882
862.81 -13.831
862.91 -10.168
863.01 -9.5581
863.11 -8.3374
863.21 -9.8633
863.31 -11.694
863.41 -12.61
863.51 -15.051
863.61 -15.967
863.71 -16.882
863.81 -17.188
863.91 -16.577
864.01 -16.577
864.11 -15.356
864.21 -17.188
864.31 -13.831
864.41 -13.831
864.51 -12.305
864.61 -11.389
864.71 -9.8633
864.81 -7.1167
864.91 -11.084
865.01 -7.7271
865.11 -9.8633
865.21 -10.779
865.31 -12.61
865.41 -13.22
865.51 -14.441
865.61 -18.713
865.71 -17.188
865.81 -19.019
865.91 -16.882
866.01 -15.662
866.11 -11.389
866.21 -9.2529
866.31 -10.474
866.41 -10.168
866.51 -12.61
866.61 -15.967
866.71 -18.408
866.81 -17.798
866.91 -15.662
867.01 -13.525
867.11 -8.3374
867.21 -11.084
867.31 -13.831
867.41 -17.493
867.51 -17.493
867.61 -13.22
867.71 -11.084
867.81 -9.8633
867.91 -14.136
868.01 -17.493
868.11 -16.272
868.21 -9.5581
868.31 -8.9478
868.41 -14.746
868.51 -18.408
868.61 -16.577
868.71 -8.9478
868.81 -12.915
868.91 -19.019
869.01 -19.019
869.11 -11.084
869.21 -11.084
869.31 -17.493
869.41 -16.882
869.51 -9.2529
869.61 -9.8633
869.71 -13.831
869.81 -17.188
869.91 -15.967
870.01 -16.577
870.11 -12.915
870.21 -10.779
870.31 -10.474
870.41 -16.272
870.51 -17.188
870.61 -11.084
870.71 -9.2529
870.81 -16.882
870.91 -17.188
871.01 -16.577
871.11 -10.474
871.21 -10.168
871.31 -9.5581
871.41 -12.915
871.51 -16.882
871.61 -18.103
871.71 -21.46
871.81 -17.798
871.91 -19.324
872.01 -17.188
872.11 -17.493
872.21 -18.103
872.31 -17.798
872.41 -20.544
872.51 -17.493
872.61 -18.408
872.71 -16.882
872.81 -18.408
872.91 -17.188
873.01 -16.272
873.11 -17.188
873.21 -12.61
873.31 -10.779
873.41 -9.2529
873.51 -8.3374
873.61 -8.9478
873.71 -9.8633
873.81 -13.831
873.91 -12
874.01 -14.441
874.11 -15.967
874.21 -18.713
874.31 -18.713
874.41 -18.103
874.51 -16.577
874.61 -10.168
874.71 -8.0322
874.81 -8.9478
874.91 -11.084
875.01 -13.22
875.11 -16.882
875.21 -20.85
875.31 -16.882
875.41 -12.61
875.51 -9.5581
875.61 -8.6426
875.71 -13.22
875.81 -17.188
875.91 -19.629
876.01 -14.136
876.11 -9.2529
876.21 -9.2529
876.31 -13.831
876.41 -17.493
876.51 -16.577
876.61 -11.389
876.71 -8.3374
876.81 -13.525
876.91 -19.019
877.01 -15.356
877.11 -9.8633
877.21 -10.168
877.31 -18.103
877.41 -16.272
877.51 -9.2529
877.61 -11.389
877.71 -19.324
877.81 -17.798
877.91 -9.8633
878.01 -10.168
878.11 -12.915
878.21 -13.831
878.31 -13.22
878.41 -12
878.51 -11.084
878.61 -11.694
878.71 -18.408
878.81 -14.441
878.91 -9.5581
879.01 -13.525
879.11 -18.103
879.21 -16.577
879.31 -10.168
879.41 -9.5581
879.51 -11.389
879.61 -16.272
879.71 -17.188
879.81 -17.798
879.91 -19.019
880.01 -15.051
880.11 -15.051
880.21 -14.136
880.31 -14.441
880.41 -13.525
880.51 -12.915
880.61 -15.356
880.71 -13.22
880.81 -14.136
880.91 -14.441
881.01 -13.525
881.11 -15.356
881.21 -15.662
881.31 -19.324
881.41 -17.188
881.51 -17.798
881.61 -18.713
881.71 -18.713
881.81 -17.493
881.91 -17.188
882.01 -15.662
882.11 -12.305
882.21 -9.8633
882.31 -8.6426
882.41 -8.6426
882.51 -8.3374
882.61 -12
882.71 -15.051
882.81 -15.662
882.91 -17.493
883.01 -18.103
883.11 -16.882
883.21 -14.746
883.31 -9.8633
883.41 -10.168
883.51 -10.168
883.61 -12.61
883.71 -14.746
883.81 -17.493
883.91 -18.408
884.01 -12.915
884.11 -11.694
884.21 -8.6426
884.31 -12.915
884.41 -15.662
884.51 -17.798
884.61 -15.356
884.71 -9.2529
884.81 -11.694
884.91 -13.831
885.01 -19.324
885.11 -14.441
885.21 -9.8633
885.31 -12
885.41 -15.356
885.51 -21.46
885.61 -13.831
885.71 -9.8633
885.81 -13.525
885.91 -19.934
886.01 -15.051
886.11 -8.6426
886.21 -14.746
886.31 -17.798
886.41 -17.798
886.51 -15.967
886.61 -15.967
886.71 -19.629
886.81 -17.188
886.91 -15.356
887.01 -8.9478
887.11 -11.084
887.21 -17.493
887.31 -13.525
887.41 -11.389
887.51 -13.22
887.61 -18.103
887.71 -16.272
887.81 -12.61
887.91 -11.389
888.01 -8.9478
888.11 -12.915
888.21 -10.779
888.31 -14.136
888.41 -13.831
888.51 -14.136
888.61 -16.272
888.71 -16.577
888.81 -19.324
888.91 -16.577
889.01 -18.103
889.11 -16.272
889.21 -15.662
889.31 -16.577
889.41 -15.662
889.51 -16.577
889.61 -13.22
889.71 -12.305
889.81 -9.5581
889.91 -9.5581
890.01 -8.3374
890.11 -8.6426
890.21 -11.694
890.31 -9.5581
890.41 -11.084
890.51 -11.694
890.61 -13.831
890.71 -15.356
890.81 -17.493
890.91 -19.019
891.01 -18.408
891.11 -17.188
891.21 -13.831
891.31 -11.389
891.41 -8.3374
891.51 -8.3374
891.61 -10.779
891.71 -12.305
891.81 -15.662
891.91 -18.103
892.01 -19.019
892.11 -15.662
892.21 -9.8633
892.31 -9.2529
892.41 -10.474
892.51 -14.441
892.61 -17.798
892.71 -18.103
892.81 -14.441
892.91 -8.3374
893.01 -12
893.11 -13.831
893.21 -18.408
893.31 -14.441
893.41 -9.5581
893.51 -12.61
893.61 -15.356
893.71 -18.713
893.81 -11.389
893.91 -8.0322
894.01 -13.525
894.11 -19.019
894.21 -15.967
894.31 -8.9478
894.41 -14.441
894.51 -19.019
894.61 -15.662
894.71 -11.084
894.81 -8.3374
894.91 -12
895.01 -8.9478
895.11 -12.305
895.21 -16.272
895.31 -17.493
895.41 -11.694
895.51 -10.779
895.61 -19.324
895.71 -15.662
895.81 -10.779
895.91 -8.0322
896.01 -14.441
896.11 -19.019
896.21 -16.272
896.31 -16.272
896.41 -11.389
896.51 -9.8633
896.61 -7.7271
896.71 -8.6426
896.81 -9.5581
896.91 -10.168
897.01 -13.22
897.11 -10.474
897.21 -10.779
897.31 -11.084
897.41 -9.8633
897.51 -10.474
897.61 -10.168
897.71 -9.8633
897.81 -8.0322
897.91 -7.7271
898.01 -7.1167
898.11 -8.0322
898.21 -7.1167
898.31 -8.3374
898.41 -12.61
898.51 -10.779
898.61 -12
898.71 -13.831
898.81 -14.746
898.91 -16.882
899.01 -18.713
899.11 -20.239
899.21 -19.324
899.31 -17.188
899.41 -13.525
899.51 -11.084
899.61 -8.9478
899.71 -6.8115
899.81 -8.6426
899.91 -9.5581
900.01 -13.22
900.11 -15.356
900.21 -17.493
900.31 -19.324
900.41 -14.136
900.51 -12.305
900.61 -9.5581
900.71 -12.915
900.81 -15.356
900.91 -19.324
901.01 -23.596
901.11 -15.051
901.21 -11.389
901.31 -10.474
901.41 -10.779
901.51 -14.136
901.61 -15.051
901.71 -11.694
901.81 -4.6753
901.91 -9.2529
902.01 -14.136
902.11 -14.136
902.21 -8.3374
902.31 -7.4219
902.41 -23.901
902.51 -24.817
902.61 -16.882
902.71 -13.831
902.81 -20.85
902.91 -24.207
903.01 -19.629
903.11 -18.713
903.21 -14.441
903.31 -15.662
903.41 -3.7598
903.51 -7.4219
903.61 -6.5063
903.71 -1.3184
903.81 -2.2339
903.91 -7.1167
904.01 -4.0649
904.11 1.4282
904.21 0.5127
904.31 -6.2012
904.41 -74.561
904.51 -81.274
904.61 -76.392
904.71 -73.645
904.81 -72.424
904.91 -73.035
905.01 -71.814
905.11 -75.476
905.21 -76.392
905.31 -75.781
905.41 -137.12
905.51 -144.75
905.61 -144.45
905.71 -145.36
905.81 -145.67
905.91 -145.97
906.01 -144.14
906.11 -143.23
906.21 -142.61
906.31 -141.7
906.41 -128.58
906.51 -125.52
906.61 -125.52
906.71 -122.78
906.81 -122.78
906.91 -124.3
907.01 -124.3
907.11 -127.05
907.21 -126.75
907.31 -128.58
907.41 -136.82
907.51 -139.87
907.61 -141.39
907.71 -141.09
907.81 -143.53
907.91 -139.26
908.01 -136.51
908.11 -133.15
908.21 -131.93
908.31 -131.93
908.41 -130.1
908.51 -134.07
908.61 -134.07
908.71 -136.82
908.81 -135.29
908.91 -131.93
909.01 -127.36
909.11 -127.05
909.21 -131.32
909.31 -133.76
909.41 -138.95
909.51 -138.34
909.61 -133.15
909.71 -129.8
909.81 -132.24
909.91 -139.56
910.01 -139.87
910.11 -135.29
910.21 -129.8
910.31 -131.02
910.41 -135.6
910.51 -137.12
910.61 -132.85
910.71 -127.05
910.81 -133.15
910.91 -138.34
911.01 -133.46
911.11 -127.97
911.21 -132.54
911.31 -139.26
911.41 -138.04
911.51 -138.04
911.61 -138.65
911.71 -138.65
911.81 -138.65
911.91 -134.38
912.01 -130.71
912.11 -133.15
912.21 -138.95
912.31 -133.46
912.41 -129.19
912.51 -134.07
912.61 -137.12
912.71 -137.43
912.81 -132.24
912.91 -130.41
913.01 -127.36
913.11 -130.1
913.21 -131.63
913.31 -133.15
913.41 -136.51
913.51 -137.12
913.62 -138.34
913.72 -137.43
913.82 -138.95
913.92 -140.48
914.02 -138.95
914.12 -138.04
914.22 -137.73
914.32 -139.56
914.42 -137.73
914.52 -137.43
914.62 -138.65
914.72 -134.99
914.82 -134.68
914.92 -132.24
915.02 -131.32
915.12 -129.49
915.22 -127.97
915.32 -131.02
915.42 -127.66
915.52 -129.8
915.62 -131.32
915.72 -132.85
915.82 -134.68
915.92 -136.21
916.02 -140.17
916.12 -137.43
916.22 -138.04
916.32 -134.99
916.42 -132.85
916.52 -129.19
916.62 -128.88
916.72 -132.85
916.82 -132.24
916.92 -136.51
917.02 -137.73
917.12 -137.73
917.22 -134.38
917.32 -130.1
917.42 -129.49
917.52 -130.41
917.62 -135.6
917.72 -138.65
917.82 -136.51
917.92 -131.02
918.02 -127.66
918.12 -133.46
918.22 -135.29
918.32 -139.26
918.42 -133.46
918.52 -127.66
918.62 -131.02
918.72 -137.12
918.82 -139.56
918.92 -131.63
919.02 -131.63
919.12 -136.82
919.22 -139.56
919.32 -131.63
919.42 -129.8
919.52 -135.6
919.62 -138.04
919.72 -136.21
919.82 -133.15
919.92 -132.54
920.02 -135.6
920.12 -137.43
920.22 -137.43
920.32 -131.93
920.42 -128.88
920.52 -135.9
920.62 -137.12
920.72 -132.85
920.82 -128.58
920.92 -135.6
921.02 -138.34
921.12 -136.82
921.22 -132.54
921.32 -131.93
921.42 -131.02
921.52 -128.27
921.62 -130.41
921.72 -130.71
921.82 -132.54
921.92 -131.93
922.02 -132.85
922.12 -135.6
922.22 -131.93
922.32 -132.54
922.42 -133.15
922.52 -132.24
922.62 -130.71
922.72 -131.32
922.82 -131.93
922.92 -128.88
923.02 -129.49
923.12 -128.88
923.22 -128.88
923.32 -129.49
923.42 -130.71
923.52 -133.15
923.62 -131.63
923.72 -134.38
923.82 -134.68
923.92 -137.12
924.02 -138.04
924.12 -138.04
924.22 -139.56
924.32 -135.6
924.42 -134.07
924.52 -130.1
924.62 -128.27
924.72 -129.49
924.82 -129.8
924.92 -133.76
925.02 -135.6
925.12 -138.04
925.22 -138.95
925.32 -135.6
925.42 -131.02
925.52 -127.66
925.62 -130.1
925.72 -132.85
925.82 -138.04
925.92 -138.95
926.02 -134.38
926.12 -129.49
926.22 -127.97
926.32 -134.07
926.42 -137.12
926.52 -138.95
926.62 -131.93
926.72 -128.27
926.82 -132.24
926.92 -136.82
927.02 -138.04
927.12 -128.88
927.22 -130.41
927.32 -135.9
927.42 -139.56
927.52 -131.02
927.62 -128.58
927.72 -137.73
927.82 -138.65
927.92 -131.93
928.02 -127.97
928.12 -130.41
928.22 -131.32
928.32 -130.41
928.42 -129.49
928.52 -131.32
928.62 -136.82
928.72 -136.21
928.82 -131.02
928.92 -132.54
929.02 -136.82
929.12 -136.51
929.22 -130.71
929.32 -129.19
929.42 -132.24
929.52 -138.34
929.62 -138.65
929.72 -136.51
929.82 -134.38
929.92 -131.32
930.02 -131.32
930.12 -129.8
930.22 -128.88
930.32 -131.02
930.42 -127.66
930.52 -129.8
930.62 -129.19
930.72 -128.58
930.82 -128.58
930.92 -128.27
931.02 -130.71
931.12 -129.19
931.22 -129.49
931.32 -129.49
931.42 -129.8
931.52 -130.71
931.62 -131.32
931.72 -133.15
931.82 -133.76
931.92 -135.6
932.02 -136.21
932.12 -136.82
932.22 -138.04
932.32 -137.43
932.42 -139.56
932.52 -136.51
932.62 -133.76
932.72 -130.41
932.82 -128.27
932.92 -128.27
933.02 -128.58
933.12 -133.46
933.22 -135.6
933.32 -137.43
933.42 -138.34
933.52 -137.43
933.62 -132.54
933.72 -129.19
933.82 -129.8
933.92 -130.41
934.02 -134.38
934.12 -137.43
934.22 -138.95
934.32 -133.15
934.42 -128.58
934.52 -130.41
934.62 -132.54
934.72 -138.65
934.82 -138.95
934.92 -131.93
935.02 -128.58
935.12 -132.24
935.22 -138.34
935.32 -137.73
935.42 -130.71
935.52 -130.71
935.62 -136.82
935.72 -142.61
935.82 -133.15
935.92 -130.41
936.02 -134.38
936.12 -138.34
936.22 -133.46
936.32 -127.36
936.42 -131.02
936.52 -130.71
936.62 -131.02
936.72 -128.88
936.82 -129.49
936.92 -135.29
937.02 -136.21
937.12 -134.38
937.22 -129.19
937.32 -137.73
937.42 -137.73
937.52 -132.85
937.62 -129.8
937.72 -130.41
937.82 -138.34
937.92 -138.95
938.02 -138.95
938.12 -137.12
938.22 -134.99
938.32 -132.24
938.42 -130.1
938.52 -132.24
938.62 -130.41
938.72 -129.8
938.82 -129.19
938.92 -128.27
939.02 -128.58
939.12 -128.58
939.22 -131.32
939.32 -129.19
939.42 -130.41
939.52 -129.8
939.62 -131.63
939.72 -131.02
939.82 -131.93
939.92 -135.6
940.02 -134.68
940.12 -136.82
940.22 -136.82
940.32 -137.73
940.42 -137.73
940.52 -137.73
940.62 -139.56
940.72 -136.51
940.82 -133.46
940.92 -131.02
941.02 -127.97
941.12 -127.36
941.22 -128.58
941.32 -132.54
941.42 -134.07
941.52 -137.12
941.62 -137.73
941.72 -138.04
941.82 -135.6
941.92 -131.32
942.02 -129.49
942.12 -129.49
942.22 -132.85
942.32 -135.9
942.42 -138.04
942.52 -138.34
942.62 -131.63
942.72 -128.88
942.82 -130.71
942.92 -135.9
943.02 -138.65
943.12 -134.99
943.22 -132.24
943.32 -129.8
943.42 -134.68
943.52 -137.43
943.62 -136.51
943.72 -127.66
943.82 -130.71
943.92 -138.95
944.02 -138.34
944.12 -131.32
944.22 -131.02
944.32 -136.51
944.42 -137.73
944.52 -130.1
944.62 -131.63
944.72 -133.15
944.82 -135.6
944.92 -135.9
945.02 -134.38
945.12 -130.71
945.22 -128.88
945.32 -135.9
945.42 -137.12
945.52 -134.07
945.62 -128.88
945.72 -133.76
945.82 -137.73
945.92 -134.38
946.02 -133.15
946.12 -127.97
946.22 -131.93
946.32 -134.68
946.42 -137.12
946.52 -137.12
946.62 -137.43
946.72 -138.34
946.82 -134.99
946.92 -134.68
947.02 -132.85
947.12 -133.46
947.22 -133.76
947.32 -133.15
947.42 -134.99
947.52 -133.15
947.62 -133.76
947.72 -132.24
947.82 -134.38
947.92 -135.29
948.02 -134.99
948.12 -137.43
948.22 -137.43
948.32 -137.73
948.42 -136.21
948.52 -138.34
948.62 -138.95
948.72 -137.73
948.82 -136.82
948.92 -133.76
949.02 -131.93
949.12 -128.58
949.22 -127.97
949.32 -130.41
949.42 -130.71
949.52 -133.46
949.62 -134.99
949.72 -137.43
949.82 -138.34
949.92 -138.04
950.02 -135.9
950.12 -130.41
950.22 -128.58
950.32 -129.19
950.42 -133.15
950.52 -137.12
950.62 -138.95
950.72 -138.95
950.82 -131.32
950.92 -129.49
951.02 -129.8
951.12 -134.99
951.22 -139.56
951.32 -136.82
951.42 -133.15
951.52 -129.19
951.62 -132.85
951.72 -137.73
951.82 -136.82
951.92 -128.88
952.02 -130.1
952.12 -138.65
952.22 -140.17
952.32 -134.07
952.42 -129.8
952.52 -134.99
952.62 -138.95
952.72 -132.24
952.82 -130.71
952.92 -133.15
953.02 -137.43
953.12 -138.04
953.22 -138.65
953.32 -137.73
953.42 -137.43
953.52 -138.04
953.62 -129.49
953.72 -131.02
953.82 -136.21
953.92 -135.9
954.02 -131.02
954.12 -131.32
954.22 -137.43
954.32 -137.43
954.42 -135.9
954.52 -130.71
954.62 -130.71
954.72 -129.49
954.82 -130.1
954.92 -132.24
955.02 -133.46
955.12 -134.07
955.22 -134.68
955.32 -135.9
955.42 -136.21
955.52 -135.9
955.62 -136.82
955.72 -135.6
955.82 -136.21
955.92 -134.38
956.02 -133.15
956.12 -132.85
956.22 -131.32
956.32 -131.02
956.42 -129.49
956.52 -129.19
956.62 -128.27
956.72 -129.8
956.82 -131.02
956.92 -130.41
957.02 -133.76
957.12 -134.07
957.22 -136.51
957.32 -138.04
957.42 -138.34
957.52 -139.87
957.62 -134.99
957.72 -133.46
957.82 -129.19
957.92 -129.19
958.02 -128.88
958.12 -131.02
958.22 -136.51
958.32 -137.12
958.42 -140.17
958.52 -136.82
958.62 -132.85
958.72 -128.27
958.82 -129.49
958.92 -134.38
959.02 -136.21
959.12 -139.56
959.22 -134.99
959.32 -130.71
959.42 -128.58
959.52 -132.24
959.62 -139.56
959.72 -139.56
959.82 -132.24
959.92 -127.05
960.02 -133.46
960.12 -138.04
960.22 -136.82
960.32 -130.71
960.42 -130.1
960.52 -138.04
960.62 -137.73
960.72 -129.19
960.82 -130.1
960.92 -136.21
961.02 -139.56
961.12 -128.58
961.22 -132.24
961.32 -136.82
961.42 -139.26
961.52 -137.43
961.62 -137.73
961.72 -140.78
961.82 -137.12
961.92 -131.32
962.02 -129.8
962.12 -135.6
962.22 -136.51
962.32 -131.32
962.42 -131.32
962.52 -136.51
962.62 -138.34
962.72 -135.29
962.82 -131.02
962.92 -130.1
963.02 -127.36
963.12 -131.02
963.22 -131.93
963.32 -133.15
963.42 -134.68
963.52 -135.29
963.62 -138.34
963.72 -137.43
963.82 -139.56
963.92 -138.34
964.02 -139.56
964.12 -137.43
964.22 -136.21
964.32 -138.95
964.42 -135.6
964.52 -136.21
964.62 -134.68
964.72 -132.24
964.82 -130.1
964.92 -129.8
965.02 -130.41
965.12 -127.97
965.22 -130.1
965.32 -130.71
965.42 -131.02
965.52 -131.93
965.62 -134.68
965.72 -138.34
965.82 -137.73
965.92 -139.56
966.02 -138.34
966.12 -134.38
966.22 -130.71
966.32 -128.88
966.42 -131.32
966.52 -130.71
966.62 -133.15
966.72 -136.21
966.82 -138.04
966.92 -137.73
967.02 -133.76
967.12 -131.93
967.22 -129.49
967.32 -132.54
967.42 -135.9
967.52 -137.43
967.62 -136.51
967.72 -129.49
967.82 -131.32
967.92 -133.76
968.02 -137.12
968.12 -136.82
968.22 -131.32
968.32 -128.27
968.42 -132.54
968.52 -140.17
968.62 -135.6
968.72 -129.49
968.82 -130.71
968.92 -139.56
969.02 -139.26
969.12 -131.63
969.22 -132.54
969.32 -138.34
969.42 -135.6
969.52 -127.36
969.62 -130.71
969.72 -135.29
969.82 -138.04
969.92 -138.95
970.02 -135.6
970.12 -133.76
970.22 -130.41
970.32 -130.1
970.42 -136.21
970.52 -137.12
970.62 -131.63
970.72 -129.49
970.82 -136.82
970.92 -137.12
971.02 -134.07
971.12 -132.24
971.22 -128.58
971.32 -131.32
971.42 -130.41
971.52 -134.68
971.62 -136.82
971.72 -138.95
971.82 -139.87
971.92 -138.04
972.02 -138.34
972.12 -137.43
972.22 -138.65
972.32 -137.43
972.42 -138.04
972.52 -140.78
972.62 -136.82
972.72 -136.21
972.82 -136.21
972.92 -135.29
973.02 -132.85
973.12 -131.02
973.22 -133.15
973.32 -127.97
973.42 -127.97
973.52 -128.88
973.62 -130.71
973.72 -132.24
973.82 -133.76
973.92 -137.73
974.02 -136.21
974.12 -138.65
974.22 -138.34
974.32 -136.21
974.42 -133.46
974.52 -130.1
974.62 -131.02
974.72 -127.66
974.82 -131.63
974.92 -134.38
975.02 -137.12
975.12 -138.34
975.22 -136.51
975.32 -133.15
975.42 -127.97
975.52 -130.71
975.62 -133.15
975.72 -137.73
975.82 -138.95
975.92 -133.46
976.02 -130.1
976.12 -130.1
976.22 -134.99
976.32 -138.65
976.42 -136.21
976.52 -128.27
976.62 -129.8
976.72 -136.51
976.82 -138.65
976.92 -132.85
977.02 -128.27
977.12 -134.07
977.22 -138.95
977.32 -133.15
977.42 -128.27
977.52 -134.68
977.62 -138.95
977.72 -131.93
977.82 -130.1
977.92 -135.29
978.02 -138.34
978.12 -138.95
978.22 -138.95
978.32 -139.26
978.42 -138.04
978.52 -134.99
978.62 -131.93
978.72 -130.41
978.82 -137.73
978.92 -136.21
979.02 -130.71
979.12 -129.8
979.22 -136.82
979.32 -140.78
979.42 -134.38
979.52 -132.85
979.62 -129.19
979.72 -128.88
979.82 -129.8
979.92 -130.71
980.02 -133.46
980.12 -134.99
980.22 -136.82
980.32 -136.51
980.42 -137.43
980.52 -137.12
980.62 -137.12
980.72 -138.04
980.82 -135.9
980.92 -135.9
981.02 -134.38
981.12 -132.85
981.22 -131.93
981.32 -130.41
981.42 -132.24
981.52 -128.27
981.62 -128.27
981.72 -129.49
981.82 -130.41
981.92 -130.71
982.02 -132.54
982.12 -137.12
982.22 -135.6
982.32 -137.43
982.42 -138.04
982.52 -139.26
982.62 -135.6
982.72 -133.15
982.82 -132.54
982.92 -129.19
983.02 -129.49
983.12 -130.71
983.22 -134.07
983.32 -135.9
983.42 -138.34
983.52 -140.17
983.62 -132.85
983.72 -130.1
983.82 -128.88
983.92 -131.63
984.02 -135.9
984.12 -138.34
984.22 -138.65
984.32 -131.32
984.42 -128.58
984.52 -131.63
984.62 -135.6
984.72 -138.34
984.82 -132.85
984.92 -129.49
985.02 -131.32
985.12 -137.12
985.22 -138.65
985.32 -129.49
985.42 -131.02
985.52 -134.38
985.62 -142
985.72 -134.07
985.82 -130.1
985.92 -134.07
986.02 -138.65
986.12 -134.07
986.22 -129.19
986.32 -134.07
986.42 -136.51
986.52 -136.82
986.62 -135.9
986.72 -134.38
986.82 -134.07
986.92 -127.66
987.02 -133.46
987.12 -138.04
987.22 -134.07
987.32 -127.97
987.42 -132.54
987.52 -140.48
987.62 -137.12
987.72 -133.46
987.82 -130.41
987.92 -129.19
988.02 -129.8
988.12 -133.15
988.22 -137.73
988.32 -137.73
988.42 -138.34
988.52 -137.43
988.62 -138.04
988.72 -137.43
988.82 -138.34
988.92 -139.87
989.02 -138.95
989.12 -138.95
989.22 -137.43
989.32 -136.21
989.42 -135.6
989.52 -134.68
989.62 -134.68
989.72 -131.93
989.82 -129.8
989.92 -128.58
990.02 -127.66
990.12 -130.1
990.22 -130.1
990.32 -133.76
990.42 -133.46
990.52 -135.6
990.62 -136.82
990.72 -138.65
990.82 -137.43
990.92 -137.73
991.02 -135.29
991.12 -131.02
991.22 -128.27
991.32 -127.97
991.42 -131.63
991.52 -133.76
991.62 -136.21
991.72 -139.56
991.82 -137.43
991.92 -132.85
992.02 -128.58
992.12 -128.88
992.22 -133.15
992.32 -136.21
992.42 -139.56
992.52 -135.9
992.62 -130.41
992.72 -128.27
992.82 -133.15
992.92 -138.95
993.02 -139.26
993.12 -132.85
993.22 -127.36
993.32 -132.24
993.42 -137.73
993.52 -136.51
993.62 -131.93
993.72 -130.71
993.82 -137.43
993.92 -136.82
994.02 -129.8
994.12 -130.1
994.22 -137.73
994.32 -139.87
994.42 -129.19
994.52 -132.85
994.62 -137.12
994.72 -139.26
994.82 -138.65
994.92 -138.34
995.02 -141.09
995.12 -137.43
995.22 -134.99
995.32 -129.49
995.42 -132.24
995.52 -138.04
995.62 -134.38
995.72 -132.24
995.82 -131.32
995.92 -137.73
996.02 -138.04
996.12 -134.99
996.22 -131.02
996.32 -129.19
996.42 -130.71
996.52 -128.88
996.62 -130.1
996.72 -131.63
996.82 -134.68
996.92 -135.6
997.02 -136.21
997.12 -138.95
997.22 -136.21
997.32 -135.9
997.42 -137.12
997.52 -137.12
997.62 -134.99
997.72 -134.07
997.82 -134.99
997.92 -132.54
998.02 -130.41
998.12 -130.1
998.22 -128.88
998.32 -128.88
998.42 -129.19
998.52 -130.1
998.62 -129.8
998.72 -132.24
998.82 -134.07
998.92 -134.99
999.02 -138.04
999.12 -138.04
999.22 -138.65
999.32 -134.99
999.42 -134.99
999.52 -131.63
999.62 -130.71
999.72 -131.02
999.82 -132.54
999.92 -135.6
1000 -137.12
1000.1 -140.48
1000.2 -139.56
1000.3 -135.29
1000.4 -130.1
1000.5 -127.36
1000.6 -129.49
1000.7 -133.46
1000.8 -136.82
1000.9 -135.6
1001 -130.71
1001.1 -129.19
1001.2 -128.27
1001.3 -133.46
1001.4 -141.09
1001.5 -138.34
1001.6 -131.63
1001.7 -134.07
1001.8 -141.7
1001.9 -142.31
1002 -135.9
1002.1 -131.93
1002.2 -136.82
1002.3 -144.14
1002.4 -131.32
1002.5 -126.44
1002.6 -127.66
1002.7 -134.99
1002.8 -128.58
1002.9 -124
1003 -125.83
1003.1 -127.36
1003.2 -130.41
1003.3 -127.36
1003.4 -141.09
1003.5 -140.17
1003.6 -142.61
1003.7 -148.11
1003.8 -144.14
1003.9 -142
1004 -145.06
1004.1 -148.41
1004.2 -144.45
1004.3 -141.7
1004.4 -72.424
1004.5 -68.152
1004.6 -73.035
1004.7 -73.34
1004.8 -75.781
1004.9 -76.086
1005 -75.171
1005.1 -73.95
1005.2 -72.119
1005.3 -73.645
1005.4 -10.779
1005.5 -5.5908
1005.6 -5.2856
1005.7 -4.9805
1005.8 -4.3701
1005.9 -5.896
1006 -7.7271
1006.1 -7.1167
1006.2 -7.7271
1006.3 -7.4219
1006.4 -21.46
1006.5 -23.596
1006.6 -22.986
1006.7 -22.681
1006.8 -18.713
1006.9 -16.882
1007 -15.051
1007.1 -13.525
1007.2 -15.051
1007.3 -15.051
1007.4 -9.5581
1007.5 -10.779
1007.6 -13.22
1007.7 -14.441
1007.8 -14.441
1007.9 -17.188
1008 -11.694
1008.1 -8.9478
1008.2 -5.2856
1008.3 -6.2012
1008.4 -11.389
1008.5 -15.051
1008.6 -22.07
1008.7 -21.155
1008.8 -18.103
1008.9 -12.61
1009 -10.474
1009.1 -12
1009.2 -16.577
1009.3 -22.681
1009.4 -17.188
1009.5 -10.168
1009.6 -7.4219
1009.7 -11.084
1009.8 -15.051
1009.9 -15.967
1010 -12.915
1010.1 -8.0322
1010.2 -12.305
1010.3 -18.103
1010.4 -16.272
1010.5 -8.0322
1010.6 -11.694
1010.7 -20.544
1010.8 -17.188
1010.9 -10.168
1011 -13.831
1011.1 -20.239
1011.2 -17.188
1011.3 -10.474
1011.4 -11.389
1011.5 -9.5581
1011.6 -10.474
1011.7 -8.9478
1011.8 -12.915
1011.9 -17.188
1012 -15.051
1012.1 -11.694
1012.2 -11.389
1012.3 -18.408
1012.4 -14.746
1012.5 -10.474
1012.6 -8.9478
1012.7 -15.356
1012.8 -19.324
1012.9 -16.882
1013 -15.662
1013.1 -12.915
1013.2 -10.474
1013.3 -9.2529
1013.4 -9.5581
1013.5 -10.474
1013.6 -8.9478
1013.7 -9.5581
1013.8 -8.3374
1013.9 -7.1167
1014 -8.9478
1014.1 -8.9478
1014.2 -9.8633
1014.3 -9.2529
1014.4 -9.8633
1014.5 -9.2529
1014.6 -8.6426
1014.7 -11.389
1014.8 -11.389
1014.9 -13.22
1015 -12.305
1015.1 -14.746
1015.2 -15.356
1015.3 -15.967
1015.4 -20.239
1015.5 -18.713
1015.6 -19.934
1015.7 -17.798
1015.8 -14.746
1015.9 -11.389
1016 -9.5581
1016.1 -11.389
1016.2 -9.8633
1016.3 -12.305
1016.4 -14.441
1016.5 -16.577
1016.6 -17.798
1016.7 -18.408
1016.8 -19.019
1016.9 -11.084
1017 -9.5581
1017.1 -8.9478
1017.2 -12.61
1017.3 -14.136
1017.4 -18.713
1017.5 -20.239
1017.6 -13.22
1017.7 -9.2529
1017.8 -10.168
1017.9 -15.051
1018 -16.272
1018.1 -16.272
1018.2 -12.915
1018.3 -9.5581
1018.4 -14.746
1018.5 -18.408
1018.6 -16.882
1018.7 -8.6426
1018.8 -9.2529
1018.9 -18.713
1019 -20.544
1019.1 -13.525
1019.2 -11.694
1019.3 -17.493
1019.4 -17.493
1019.5 -8.3374
1019.6 -13.525
1019.7 -15.051
1019.8 -18.103
1019.9 -17.798
1020 -17.188
1020.1 -17.188
1020.2 -13.22
1020.3 -10.779
1020.4 -11.084
1020.5 -18.408
1020.6 -15.356
1020.7 -9.2529
1020.8 -10.474
1020.9 -15.662
1021 -19.019
1021.1 -17.188
1021.2 -15.356
1021.3 -11.389
1021.4 -9.8633
1021.5 -10.474
1021.6 -10.168
1021.7 -11.694
1021.8 -10.779
1021.9 -13.22
1022 -12.915
1022.1 -12.61
1022.2 -15.356
1022.3 -14.136
1022.4 -14.746
1022.5 -13.831
1022.6 -12.915
1022.7 -12.305
1022.8 -12.915
1022.9 -14.136
1023 -9.8633
1023.1 -9.8633
1023.2 -8.9478
1023.3 -8.9478
1023.4 -8.9478
1023.5 -9.2529
1023.6 -12.915
1023.7 -10.779
1023.8 -13.525
1023.9 -14.441
1024 -15.051
1024.1 -16.577
1024.2 -18.408
1024.3 -22.07
1024.4 -18.103
1024.5 -15.051
1024.6 -11.084
1024.7 -8.6426
1024.8 -8.9478
1024.9 -9.5581
1025 -13.831
1025.1 -14.746
1025.2 -18.408
1025.3 -18.713
1025.4 -15.967
1025.5 -10.779
1025.6 -8.3374
1025.7 -12
1025.8 -12.915
1025.9 -17.493
1026 -16.882
1026.1 -15.051
1026.2 -9.5581
1026.3 -8.9478
1026.4 -14.136
1026.5 -17.188
1026.6 -18.713
1026.7 -10.168
1026.8 -8.3374
1026.9 -12.915
1027 -18.408
1027.1 -18.408
1027.2 -8.9478
1027.3 -10.779
1027.4 -15.662
1027.5 -18.103
1027.6 -10.779
1027.7 -10.474
1027.8 -17.798
1027.9 -19.019
1028 -14.746
1028.1 -11.694
1028.2 -10.779
1028.3 -12.915
1028.4 -15.662
1028.5 -19.629
1028.6 -15.356
1028.7 -10.779
1028.8 -11.694
1028.9 -18.103
1029 -17.493
1029.1 -9.2529
1029.2 -10.779
1029.3 -14.441
1029.4 -16.577
1029.5 -17.188
1029.6 -14.441
1029.7 -14.441
1029.8 -9.5581
1029.9 -9.2529
1030 -5.896
1030.1 -9.5581
1030.2 -9.8633
1030.3 -10.168
1030.4 -13.525
1030.5 -10.168
1030.6 -10.779
1030.7 -9.8633
1030.8 -10.779
1030.9 -9.2529
1031 -10.168
1031.1 -12
1031.2 -7.7271
1031.3 -7.7271
1031.4 -8.3374
1031.5 -10.474
1031.6 -10.779
1031.7 -12
1031.8 -15.356
1031.9 -14.136
1032 -15.967
1032.1 -16.882
1032.2 -18.713
1032.3 -18.713
1032.4 -18.103
1032.5 -17.493
1032.6 -11.694
1032.7 -10.168
1032.8 -8.0322
1032.9 -8.9478
1033 -11.389
1033.1 -13.22
1033.2 -18.408
1033.3 -17.493
1033.4 -18.103
1033.5 -15.662
1033.6 -9.5581
1033.7 -8.0322
1033.8 -9.8633
1033.9 -13.525
1034 -15.967
1034.1 -19.019
1034.2 -15.967
1034.3 -9.8633
1034.4 -8.0322
1034.5 -11.084
1034.6 -16.882
1034.7 -19.019
1034.8 -14.136
1034.9 -9.5581
1035 -10.474
1035.1 -16.882
1035.2 -18.103
1035.3 -13.831
1035.4 -8.0322
1035.5 -12.61
1035.6 -19.629
1035.7 -18.103
1035.8 -12.61
1035.9 -12
1036 -19.019
1036.1 -16.882
1036.2 -9.2529
1036.3 -9.5581
1036.4 -11.084
1036.5 -16.272
1036.6 -14.136
1036.7 -13.525
1036.8 -8.9478
1036.9 -10.474
1037 -16.882
1037.1 -16.272
1037.2 -12.61
1037.3 -9.5581
1037.4 -17.188
1037.5 -17.798
1037.6 -14.746
1037.7 -10.779
1037.8 -8.9478
1037.9 -11.694
1038 -11.694
1038.1 -15.967
1038.2 -16.577
1038.3 -18.713
1038.4 -16.577
1038.5 -17.493
1038.6 -21.155
1038.7 -18.408
1038.8 -19.019
1038.9 -18.408
1039 -18.408
1039.1 -16.882
1039.2 -17.188
1039.3 -19.019
1039.4 -15.356
1039.5 -14.136
1039.6 -12
1039.7 -10.474
1039.8 -9.5581
1039.9 -8.3374
1040 -11.389
1040.1 -9.2529
1040.2 -10.474
1040.3 -10.474
1040.4 -12.915
1040.5 -14.746
1040.6 -16.577
1040.7 -20.85
1040.8 -18.408
1040.9 -18.103
1041 -13.525
1041.1 -9.5581
1041.2 -8.6426
1041.3 -8.6426
1041.4 -12
1041.5 -12.915
1041.6 -16.577
1041.7 -16.577
1041.8 -17.493
1041.9 -13.525
1042 -9.2529
1042.1 -9.2529
1042.2 -10.779
1042.3 -16.272
1042.4 -18.103
1042.5 -16.272
1042.6 -11.694
1042.7 -7.7271
1042.8 -12.305
1042.9 -17.188
1043 -17.798
1043.1 -12.61
1043.2 -8.0322
1043.3 -12.915
1043.4 -15.967
1043.5 -19.324
1043.6 -10.474
1043.7 -8.0322
1043.8 -13.831
1043.9 -19.019
1044 -14.441
1044.1 -8.9478
1044.2 -16.272
1044.3 -19.019
1044.4 -10.168
1044.5 -10.474
1044.6 -13.22
1044.7 -20.239
1044.8 -18.713
1044.9 -19.324
1045 -17.188
1045.1 -15.967
1045.2 -11.389
1045.3 -9.8633
1045.4 -18.408
1045.5 -16.272
1045.6 -11.694
1045.7 -8.9478
1045.8 -15.662
1045.9 -17.493
1046 -16.272
1046.1 -14.136
1046.2 -8.9478
1046.3 -8.9478
1046.4 -8.9478
1046.5 -11.389
1046.6 -12.915
1046.7 -14.746
1046.8 -19.324
1046.9 -17.188
1047 -16.882
1047.1 -17.798
1047.2 -18.103
1047.3 -17.188
1047.4 -19.019
1047.5 -19.629
1047.6 -16.272
1047.7 -15.662
1047.8 -14.136
1047.9 -12.305
1048 -11.694
1048.1 -10.168
1048.2 -9.8633
1048.3 -8.0322
1048.4 -7.1167
1048.5 -8.6426
1048.6 -10.474
1048.7 -12
1048.8 -14.136
1048.9 -17.188
1049 -15.967
1049.1 -19.629
1049.2 -17.798
1049.3 -16.272
1049.4 -13.831
1049.5 -10.474
1049.6 -8.6426
1049.7 -8.3374
1049.8 -11.694
1049.9 -13.831
1050 -17.798
1050.1 -19.324
1050.2 -16.882
1050.3 -12
1050.4 -8.0322
1050.5 -9.8633
1050.6 -12.305
1050.7 -17.188
1050.8 -20.239
1050.9 -14.136
1051 -9.2529
1051.1 -8.6426
1051.2 -13.22
1051.3 -17.188
1051.4 -18.103
1051.5 -14.136
1051.6 -7.1167
1051.7 -13.525
1051.8 -17.798
1051.9 -17.493
1052 -8.0322
1052.1 -10.474
1052.2 -19.019
1052.3 -19.019
1052.4 -12.61
1052.5 -12
1052.6 -17.798
1052.7 -16.882
1052.8 -8.3374
1052.9 -11.694
1053 -13.22
1053.1 -17.188
1053.2 -16.577
1053.3 -17.188
1053.4 -14.746
1053.5 -9.8633
1053.6 -10.474
1053.7 -15.051
1053.8 -17.493
1053.9 -12.305
1054 -8.9478
1054.1 -15.662
1054.2 -18.103
1054.3 -16.882
1054.4 -12.61
1054.5 -10.779
1054.6 -8.9478
1054.7 -10.168
1054.8 -13.22
1054.9 -13.525
1055 -17.493
1055.1 -15.662
1055.2 -17.798
1055.3 -17.798
1055.4 -16.577
1055.5 -16.272
1055.6 -15.967
1055.7 -18.103
1055.8 -14.746
1055.9 -14.746
1056 -12.305
1056.1 -11.389
1056.2 -10.474
1056.3 -9.2529
1056.4 -9.2529
1056.5 -8.6426
1056.6 -8.6426
1056.7 -9.2529
1056.8 -10.779
1056.9 -12.61
1057 -13.22
1057.1 -17.493
1057.2 -17.798
1057.3 -18.408
1057.4 -17.493
1057.5 -15.967
1057.6 -13.831
1057.7 -10.474
1057.8 -8.9478
1057.9 -8.6426
1058 -11.389
1058.1 -12.61
1058.2 -15.967
1058.3 -19.934
1058.4 -17.188
1058.5 -13.22
1058.6 -9.5581
1058.7 -8.6426
1058.8 -10.168
1058.9 -14.441
1059 -20.85
1059.1 -17.188
1059.2 -12
1059.3 -8.0322
1059.4 -10.168
1059.5 -15.662
1059.6 -18.408
1059.7 -16.272
1059.8 -8.3374
1059.9 -12
1060 -15.662
1060.1 -19.019
1060.2 -10.474
1060.3 -8.6426
1060.4 -15.662
1060.5 -18.408
1060.6 -14.136
1060.7 -8.9478
1060.8 -13.525
1060.9 -18.408
1061 -12
1061.1 -10.779
1061.2 -14.136
1061.3 -19.324
1061.4 -18.408
1061.5 -17.493
1061.6 -17.493
1061.7 -18.408
1061.8 -19.934
1061.9 -11.694
1062 -9.5581
1062.1 -14.746
1062.2 -16.577
1062.3 -11.084
1062.4 -9.8633
1062.5 -14.746
1062.6 -17.493
1062.7 -17.493
1062.8 -11.389
1062.9 -11.389
1063 -8.6426
1063.1 -8.0322
1063.2 -9.8633
1063.3 -10.168
1063.4 -11.084
1063.5 -9.8633
1063.6 -13.525
1063.7 -14.441
1063.8 -14.136
1063.9 -15.356
1064 -13.525
1064.1 -13.525
1064.2 -11.389
1064.3 -10.779
1064.4 -11.694
1064.5 -9.8633
1064.6 -9.5581
1064.7 -8.0322
1064.8 -7.1167
1064.9 -8.3374
1065 -8.9478
1065.1 -12.305
1065.2 -12.915
1065.3 -15.051
1065.4 -14.746
1065.5 -17.493
1065.6 -18.103
1065.7 -18.408
1065.8 -20.239
1065.9 -13.831
1066 -11.694
1066.1 -8.0322
1066.2 -8.3374
1066.3 -10.474
1066.4 -12.915
1066.5 -19.324
1066.6 -17.798
1066.7 -19.324
1066.8 -13.525
1066.9 -10.168
1067 -8.0322
1067.1 -9.8633
1067.2 -16.577
1067.3 -17.493
1067.4 -19.019
1067.5 -12.61
1067.6 -8.3374
1067.7 -8.9478
1067.8 -13.22
1067.9 -20.85
1068 -16.882
1068.1 -8.9478
1068.2 -9.2529
1068.3 -13.831
1068.4 -18.713
1068.5 -14.746
1068.6 -11.084
1068.7 -10.168
1068.8 -17.493
1068.9 -17.188
1069 -11.694
1069.1 -13.22
1069.2 -19.934
1069.3 -16.882
1069.4 -8.0322
1069.5 -12
1069.6 -17.493
1069.7 -18.408
1069.8 -17.493
1069.9 -17.188
1070 -19.019
1070.1 -15.051
1070.2 -13.831
1070.3 -8.9478
1070.4 -12.61
1070.5 -17.493
1070.6 -13.525
1070.7 -9.2529
1070.8 -12.305
1070.9 -18.713
1071 -17.188
1071.1 -15.051
1071.2 -12.61
1071.3 -8.9478
1071.4 -9.2529
1071.5 -9.8633
1071.6 -11.694
1071.7 -10.779
1071.8 -12.915
1071.9 -14.136
1072 -13.525
1072.1 -12.915
1072.2 -13.831
1072.3 -13.525
1072.4 -12
1072.5 -10.779
1072.6 -12.61
1072.7 -8.0322
1072.8 -8.9478
1072.9 -8.0322
1073 -8.9478
1073.1 -9.5581
1073.2 -10.474
1073.3 -12.61
1073.4 -12.305
1073.5 -14.441
1073.6 -15.356
1073.7 -16.882
1073.8 -18.713
1073.9 -18.408
1074 -19.324
1074.1 -13.831
1074.2 -12.915
1074.3 -9.2529
1074.4 -8.0322
1074.5 -9.5581
1074.6 -10.779
1074.7 -15.662
1074.8 -16.577
1074.9 -18.713
1075 -17.798
1075.1 -13.525
1075.2 -8.6426
1075.3 -8.3374
1075.4 -12.915
1075.5 -13.831
1075.6 -19.324
1075.7 -18.103
1075.8 -13.22
1075.9 -7.1167
1076 -8.3374
1076.1 -16.272
1076.2 -18.408
1076.3 -17.188
1076.4 -9.5581
1076.5 -9.8633
1076.6 -14.441
1076.7 -18.103
1076.8 -15.662
1076.9 -8.0322
1077 -11.694
1077.1 -18.408
1077.2 -16.577
1077.3 -8.9478
1077.4 -10.779
1077.5 -18.408
1077.6 -15.967
1077.7 -8.6426
1077.8 -12.915
1077.9 -17.188
1078 -19.019
1078.1 -17.188
1078.2 -17.798
1078.3 -16.577
1078.4 -18.713
1078.5 -16.272
1078.6 -10.779
1078.7 -10.474
1078.8 -16.577
1078.9 -17.188
1079 -11.389
1079.1 -9.5581
1079.2 -13.831
1079.3 -17.188
1079.4 -18.408
1079.5 -14.136
1079.6 -12.61
1079.7 -9.5581
1079.8 -8.3374
1079.9 -7.7271
1080 -7.7271
1080.1 -12.305
1080.2 -11.694
1080.3 -12.915
1080.4 -11.694
1080.5 -12.61
1080.6 -10.474
1080.7 -11.084
1080.8 -14.136
1080.9 -10.168
1081 -9.5581
1081.1 -8.9478
1081.2 -8.0322
1081.3 -7.7271
1081.4 -8.9478
1081.5 -12
1081.6 -10.168
1081.7 -12
1081.8 -13.22
1081.9 -13.831
1082 -15.662
1082.1 -18.713
1082.2 -21.765
1082.3 -18.713
1082.4 -17.188
1082.5 -12.915
1082.6 -10.474
1082.7 -8.6426
1082.8 -9.2529
1082.9 -12.61
1083 -12.915
1083.1 -16.882
1083.2 -17.493
1083.3 -16.882
1083.4 -15.051
1083.5 -11.389
1083.6 -10.779
1083.7 -10.168
1083.8 -14.136
1083.9 -16.577
1084 -17.798
1084.1 -13.525
1084.2 -8.6426
1084.3 -11.084
1084.4 -13.525
1084.5 -16.882
1084.6 -18.408
1084.7 -11.694
1084.8 -8.9478
1084.9 -12.61
1085 -17.798
1085.1 -17.493
1085.2 -9.8633
1085.3 -10.168
1085.4 -16.272
1085.5 -19.629
1085.6 -10.168
1085.7 -12.61
1085.8 -18.408
1085.9 -19.324
1086 -7.7271
1086.1 -12
1086.2 -18.713
1086.3 -19.324
1086.4 -16.272
1086.5 -13.22
1086.6 -13.22
1086.7 -15.662
1086.8 -17.798
1086.9 -17.188
1087 -10.474
1087.1 -11.389
1087.2 -16.882
1087.3 -15.051
1087.4 -9.5581
1087.5 -11.084
1087.6 -19.019
1087.7 -17.188
1087.8 -17.798
1087.9 -14.136
1088 -12.915
1088.1 -11.694
1088.2 -10.474
1088.3 -11.084
1088.4 -8.9478
1088.5 -9.5581
1088.6 -8.3374
1088.7 -8.9478
1088.8 -8.9478
1088.9 -8.6426
1089 -11.694
1089.1 -7.4219
1089.2 -8.3374
1089.3 -8.0322
1089.4 -8.6426
1089.5 -9.5581
1089.6 -11.389
1089.7 -13.831
1089.8 -11.389
1089.9 -15.051
1090 -14.746
1090.1 -17.493
1090.2 -18.103
1090.3 -18.713
1090.4 -20.239
1090.5 -16.882
1090.6 -13.22
1090.7 -10.474
1090.8 -9.2529
1090.9 -8.0322
1091 -9.5581
1091.1 -13.525
1091.2 -14.136
1091.3 -16.882
1091.4 -17.798
1091.5 -16.882
1091.6 -13.831
1091.7 -9.2529
1091.8 -8.3374
1091.9 -10.168
1092 -15.051
1092.1 -17.493
1092.2 -18.408
1092.3 -14.136
1092.4 -8.3374
1092.5 -8.9478
1092.6 -14.441
1092.7 -18.408
1092.8 -17.493
1092.9 -11.389
1093 -9.5581
1093.1 -12
1093.2 -17.188
1093.3 -16.577
1093.4 -11.084
1093.5 -9.8633
1093.6 -15.662
1093.7 -20.239
1093.8 -12.305
1093.9 -8.6426
1094 -14.746
1094.1 -19.019
1094.2 -10.779
1094.3 -11.389
1094.4 -19.324
1094.5 -18.103
1094.6 -12.61
1094.7 -8.9478
1094.8 -9.5581
1094.9 -9.8633
1095 -8.6426
1095.1 -13.831
1095.2 -15.967
1095.3 -17.493
1095.4 -12
1095.5 -11.084
1095.6 -16.577
1095.7 -16.577
1095.8 -14.746
1095.9 -7.7271
1096 -12.915
1096.1 -16.577
1096.2 -17.493
1096.3 -17.188
1096.4 -15.051
1096.5 -15.356
1096.6 -11.694
1096.7 -12.305
1096.8 -9.5581
1096.9 -12
1097 -9.8633
1097.1 -9.2529
1097.2 -11.389
1097.3 -8.9478
1097.4 -10.779
1097.5 -9.5581
1097.6 -10.168
1097.7 -11.084
1097.8 -11.694
1097.9 -12.61
1098 -12.61
1098.1 -15.662
1098.2 -15.662
1098.3 -15.967
1098.4 -17.798
1098.5 -18.408
1098.6 -19.324
1098.7 -17.798
1098.8 -17.493
1098.9 -13.22
1099 -11.389
1099.1 -8.6426
1099.2 -8.0322
1099.3 -10.474
1099.4 -12
1099.5 -13.831
1099.6 -17.188
1099.7 -17.798
1099.8 -18.103
1099.9 -14.746
1100 -11.694
1100.1 -8.6426
1100.2 -9.8633
1100.3 -12.915
1100.4 -16.577
1100.5 -20.239
1100.6 -16.272
1100.7 -13.525
1100.8 -8.9478
1100.9 -10.779
1101 -14.746
1101.1 -19.324
1101.2 -19.629
1101.3 -10.474
1101.4 -8.9478
1101.5 -12
1101.6 -17.493
1101.7 -17.493
1101.8 -9.5581
1101.9 -10.779
1102 -13.525
1102.1 -18.103
1102.2 -11.694
1102.3 -8.6426
1102.4 -16.272
1102.5 -21.765
1102.6 -16.577
1102.7 -9.5581
1102.8 -17.798
1102.9 -19.019
1103 -19.019
1103.1 -14.441
1103.2 -13.22
1103.3 -16.577
1103.4 -15.967
1103.5 -15.662
1103.6 -10.168
1103.7 -7.7271
1103.8 -14.136
1103.9 -14.441
1104 -11.084
1104.1 -7.1167
1104.2 -14.136
1104.3 -16.577
1104.4 -25.427
1104.5 -24.817
1104.6 -20.544
1104.7 -21.46
1104.8 -19.629
1104.9 -21.46
1105 -21.765
1105.1 -23.291
1105.2 -23.901
1105.3 -23.596
1105.4 -38.855
1105.5 -37.329
1105.6 -38.55
1105.7 -38.55
1105.8 -37.939
1105.9 -37.024
1106 -36.108
1106.1 -36.719
1106.2 -34.583
1106.3 -34.583
1106.4 -30.005
1106.5 -28.784
1106.6 -28.479
1106.7 -27.563
1106.8 -29.089
1106.9 -29.089
1107 -30.005
1107.1 -30.615
1107.2 -33.057
1107.3 -34.888
1107.4 -37.329
1107.5 -39.771
1107.6 -38.55
1107.7 -37.939
1107.8 -33.362
1107.9 -30.615
1108 -28.479
1108.1 -29.089
1108.2 -31.531
1108.3 -33.972
1108.4 -35.193
1108.5 -36.719
1108.6 -34.583
1108.7 -32.446
1108.8 -27.258
1108.9 -26.953
1109 -29.7
1109.1 -34.888
1109.2 -37.634
1109.3 -33.057
1109.4 -27.869
1109.5 -26.343
1109.6 -31.531
1109.7 -34.583
1109.8 -35.498
1109.9 -26.953
1110 -25.427
1110.1 -33.667
1110.2 -36.108
1110.3 -33.667
1110.4 -23.596
1110.5 -25.427
1110.6 -31.226
1110.7 -31.836
1110.8 -26.038
1110.9 -24.512
1111 -34.583
1111.1 -32.141
1111.2 -25.427
1111.3 -22.986
1111.4 -23.596
1111.5 -27.258
1111.6 -24.207
1111.7 -22.986
1111.8 -22.07
1111.9 -28.174
1112 -30.005
1112.1 -25.122
1112.2 -24.207
1112.3 -28.174
1112.4 -27.563
1112.5 -23.291
1112.6 -18.713
1112.7 -17.798
1112.8 -22.07
1112.9 -27.869
1113 -27.869
1113.1 -26.953
1113.2 -25.122
1113.3 -24.817
1113.4 -19.629
1113.5 -19.629
1113.6 -20.239
1113.7 -18.103
1113.8 -18.103
1113.9 -17.798
1114 -17.188
1114.1 -18.408
1114.2 -19.019
1114.3 -20.544
1114.4 -16.272
1114.5 -16.882
1114.6 -16.577
1114.7 -15.356
1114.8 -19.629
1114.9 -20.239
1115 -20.85
1115.1 -21.155
1115.2 -20.239
1115.3 -18.713
1115.4 -9.8633
1115.5 -8.9478
1115.6 -4.9805
1115.7 -4.3701
1115.8 -2.8442
1115.9 -4.6753
1116 -5.2856
1116.1 -6.8115
1116.2 -12.305
1116.3 -12.305
1116.4 -3.7598
1116.5 -0.097656
1116.6 3.8696
1116.7 8.1421
1116.8 9.3628
1116.9 4.1748
1117 3.8696
1117.1 -0.40283
1117.2 -1.3184
1117.3 0.5127
1117.4 18.823
1117.5 20.959
1117.6 16.687
1117.7 14.246
1117.8 9.9731
1117.9 12.415
1118 18.518
1118.1 21.875
1118.2 16.992
1118.3 8.7524
1118.4 23.706
1118.5 32.251
1118.6 32.556
1118.7 28.284
1118.8 25.842
1118.9 29.504
1119 31.641
1119.1 26.758
1119.2 21.57
1119.3 28.589
1119.4 47.205
1119.5 42.932
1119.6 38.66
1119.7 35.608
1119.8 38.965
1119.9 38.66
1120 38.66
1120.1 39.575
1120.2 43.542
1120.3 47.51
1120.4 51.782
1120.5 52.698
1120.6 56.665
1120.7 60.632
1120.8 55.75
1120.9 51.172
1121 54.224
1121.1 56.97
1121.2 60.327
1121.3 59.717
1121.4 70.703
1121.5 70.703
1121.6 66.125
1121.7 66.431
1121.8 63.379
1121.9 64.905
1122 63.989
1122.1 65.21
1122.2 65.515
1122.3 63.074
1122.4 74.06
1122.5 75.281
1122.6 75.586
1122.7 76.501
1122.8 77.112
1122.9 77.417
1123 76.196
1123.1 80.774
1123.2 81.079
1123.3 82.605
1123.4 92.676
1123.5 96.643
1123.6 93.591
1123.7 90.54
1123.8 90.234
1123.9 87.793
1124 85.352
1124.1 84.131
1124.2 86.267
1124.3 90.234
1124.4 97.559
1124.5 100.92
1124.6 98.169
1124.7 94.507
1124.8 92.371
1124.9 91.455
1125 95.422
1125.1 97.864
1125.2 100.31
1125.3 97.559
1125.4 97.253
1125.5 95.117
1125.6 94.507
1125.7 99.39
1125.8 102.14
1125.9 100.92
1126 96.643
1126.1 95.422
1126.2 95.117
1126.3 101.22
1126.4 103.36
1126.5 98.169
1126.6 94.812
1126.7 93.591
1126.8 100.61
1126.9 103.66
1127 99.084
1127.1 93.286
1127.2 96.033
1127.3 104.27
1127.4 95.728
1127.5 90.845
1127.6 92.371
1127.7 99.084
1127.8 95.728
1127.9 88.709
1128 89.319
1128.1 90.845
1128.2 92.676
1128.3 89.624
1128.4 83.521
1128.5 87.183
1128.6 89.929
1128.7 91.455
1128.8 83.521
1128.9 89.014
1129 92.676
1129.1 88.098
1129.2 83.826
1129.3 85.046
1129.4 79.858
1129.5 83.215
1129.6 85.352
1129.7 85.352
1129.8 80.774
1129.9 81.384
1130 77.722
1130.1 78.027
1130.2 76.501
1130.3 75.281
1130.4 65.82
1130.5 63.379
1130.6 64.294
1130.7 64.294
1130.8 64.905
1130.9 66.431
1131 66.736
1131.1 66.431
1131.2 65.21
1131.3 69.177
1131.4 61.243
1131.5 61.548
1131.6 63.684
1131.7 63.074
1131.8 64.6
1131.9 61.548
1132 63.379
1132.1 62.158
1132.2 61.243
1132.3 58.801
1132.4 46.899
1132.5 43.542
1132.6 40.491
1132.7 43.237
1132.8 45.984
1132.9 50.256
1133 51.172
1133.1 53.613
1133.2 52.087
1133.3 47.51
1133.4 37.439
1133.5 33.777
1133.6 32.861
1133.7 34.387
1133.8 39.27
1133.9 41.711
1134 38.354
1134.1 37.134
1134.2 32.861
1134.3 33.472
1134.4 26.453
1134.5 30.725
1134.6 31.03
1134.7 24.011
1134.8 21.875
1134.9 22.485
1135 29.504
1135.1 31.03
1135.2 25.232
1135.3 21.57
1135.4 14.856
1135.5 22.485
1135.6 18.823
1135.7 10.889
1135.8 11.499
1135.9 16.992
1136 18.213
1136.1 9.9731
1136.2 13.025
1136.3 19.128
1136.4 13.025
1136.5 11.804
1136.6 10.889
1136.7 9.0576
1136.8 2.0386
1136.9 3.8696
1137 8.7524
1137.1 10.889
1137.2 4.1748
1137.3 1.7334
1137.4 2.6489
1137.5 2.0386
1137.6 -0.70801
1137.7 -5.5908
1137.8 -4.3701
1137.9 -3.7598
1138 -3.1494
1138.1 0.81787
1138.2 2.6489
1138.3 3.5645
1138.4 -2.5391
1138.5 -4.6753
1138.6 -4.9805
1138.7 -8.6426
1138.8 -4.9805
1138.9 -4.6753
1139 -4.6753
1139.1 -6.5063
1139.2 -5.5908
1139.3 -4.9805
1139.4 -12.305
1139.5 -9.5581
1139.6 -8.9478
1139.7 -8.3374
1139.8 -9.8633
1139.9 -11.084
1140 -11.084
1140.1 -14.746
1140.2 -12.61
1140.3 -14.746
1140.4 -18.408
1140.5 -20.544
1140.6 -22.07
1140.7 -22.986
1140.8 -23.901
1140.9 -19.934
1141 -16.272
1141.1 -13.525
1141.2 -12
1141.3 -13.525
1141.4 -17.188
1141.5 -20.85
1141.6 -21.46
1141.7 -25.122
1141.8 -24.512
1141.9 -22.986
1142 -17.188
1142.1 -15.356
1142.2 -17.798
1142.3 -18.713
1142.4 -25.427
1142.5 -26.648
1142.6 -23.901
1142.7 -18.713
1142.8 -17.188
1142.9 -23.291
1143 -25.122
1143.1 -26.648
1143.2 -21.46
1143.3 -17.188
1143.4 -24.817
1143.5 -28.784
1143.6 -29.395
1143.7 -19.934
1143.8 -21.155
1143.9 -26.343
1144 -30.005
1144.1 -25.427
1144.2 -19.934
1144.3 -26.648
1144.4 -31.836
1144.5 -25.427
1144.6 -21.155
1144.7 -21.46
1144.8 -26.038
1144.9 -23.291
1145 -23.291
1145.1 -22.375
1145.2 -28.479
1145.3 -30.615
1145.4 -26.038
1145.5 -26.648
1145.6 -30.615
1145.7 -30.92
1145.8 -26.648
1145.9 -23.291
1146 -25.122
1146.1 -31.226
1146.2 -34.583
1146.3 -30.615
1146.4 -31.226
1146.5 -29.089
1146.6 -27.869
1146.7 -26.648
1146.8 -26.038
1146.9 -27.258
1147 -23.596
1147.1 -26.038
1147.2 -25.122
1147.3 -25.427
1147.4 -25.427
1147.5 -26.648
1147.6 -28.174
1147.7 -25.732
1147.8 -27.869
1147.9 -27.563
1148 -28.784
1148.1 -29.089
1148.2 -29.089
1148.3 -31.226
1148.4 -32.141
1148.5 -35.193
1148.6 -34.583
1148.7 -37.329
1148.8 -37.024
1148.9 -37.329
1149 -37.024
1149.1 -34.888
1149.2 -32.446
1149.3 -28.784
1149.4 -29.395
1149.5 -28.784
1149.6 -30.31
1149.7 -33.667
1149.8 -36.108
1149.9 -38.855
1150 -39.771
1150.1 -38.245
1150.2 -34.277
1150.3 -30.005
1150.4 -30.92
1150.5 -32.751
1150.6 -37.329
1150.7 -39.465
1150.8 -41.296
1150.9 -38.855
1151 -31.226
1151.1 -31.531
1151.2 -33.667
1151.3 -38.55
1151.4 -43.127
1151.5 -37.634
1151.6 -34.583
1151.7 -34.583
1151.8 -40.686
1151.9 -42.517
1152 -37.634
1152.1 -31.836
1152.2 -35.498
1152.3 -44.959
1152.4 -44.348
1152.5 -37.329
1152.6 -39.16
1152.7 -44.043
1152.8 -44.043
1152.9 -36.719
1153 -37.024
1153.1 -34.888
1153.2 -35.803
1153.3 -34.888
1153.4 -38.855
1153.5 -44.043
1153.6 -44.043
1153.7 -42.822
1153.8 -37.024
1153.9 -45.569
1154 -45.264
1154.1 -39.465
1154.2 -36.414
1154.3 -40.381
1154.4 -49.841
1154.5 -48.621
1154.6 -48.621
1154.7 -45.569
1154.8 -43.433
1154.9 -41.602
1155 -40.381
1155.1 -41.907
1155.2 -39.771
1155.3 -38.55
1155.4 -41.296
1155.5 -41.602
1155.6 -42.822
1155.7 -42.212
1155.8 -44.043
1155.9 -42.517
1156 -44.043
1156.1 -43.127
1156.2 -42.822
1156.3 -44.959
1156.4 -48.621
1156.5 -52.283
1156.6 -51.367
1156.7 -53.198
1156.8 -53.198
1156.9 -54.724
1157 -55.945
1157.1 -55.945
1157.2 -56.25
1157.3 -54.419
1157.4 -55.945
1157.5 -51.978
1157.6 -51.978
1157.7 -51.367
1157.8 -51.062
1157.9 -54.419
1158 -54.724
1158.1 -56.555
1158.2 -59.302
1158.3 -61.133
1158.4 -65.71
1158.5 -59.912
1158.6 -56.555
1158.7 -55.334
1158.8 -57.776
1158.9 -61.438
1159 -64.795
1159.1 -69.067
1159.2 -60.522
1159.3 -57.471
1159.4 -61.133
1159.5 -66.321
1159.6 -69.983
1159.7 -72.424
1159.8 -67.541
1159.9 -61.133
1160 -64.185
1160.1 -69.373
1160.2 -71.509
1160.3 -63.574
1160.4 -67.847
1160.5 -77.917
1160.6 -79.443
1160.7 -73.645
1160.8 -68.457
1160.9 -74.561
1161 -79.749
1161.1 -74.255
1161.2 -71.204
1161.3 -71.814
1161.4 -80.969
1161.5 -81.885
1161.6 -82.495
1161.7 -80.054
1161.8 -77.307
1161.9 -82.495
1162 -86.157
1162.1 -82.19
1162.2 -77.002
1162.3 -80.664
1162.4 -94.092
1162.5 -94.092
1162.6 -89.819
1162.7 -85.547
1162.8 -86.157
1162.9 -87.988
1163 -92.566
1163.1 -93.481
1163.2 -94.702
1163.3 -95.923
1163.4 -102.33
1163.5 -104.16
1163.6 -103.55
1163.7 -104.47
1163.8 -104.16
1163.9 -104.16
1164 -105.08
1164.1 -103.25
1164.2 -104.47
1164.3 -104.16
1164.4 -114.54
1164.5 -115.15
1164.6 -113.93
1164.7 -114.23
1164.8 -111.79
1164.9 -109.66
1165 -107.52
1165.1 -105.38
1165.2 -107.21
1165.3 -103.25
1165.4 -114.23
1165.5 -116.37
1165.6 -118.51
1165.7 -119.42
1165.8 -122.47
1165.9 -126.44
1166 -124
1166.1 -124
1166.2 -120.34
1166.3 -118.2
1166.4 -122.47
1166.5 -123.69
1166.6 -128.58
1166.7 -128.88
1166.8 -133.15
1166.9 -133.15
1167 -131.63
1167.1 -125.22
1167.2 -122.47
1167.3 -127.36
1167.4 -134.99
1167.5 -139.87
1167.6 -139.56
1167.7 -134.38
1167.8 -130.1
1167.9 -131.32
1168 -139.56
1168.1 -140.48
1168.2 -137.12
1168.3 -129.8
1168.4 -137.12
1168.5 -143.53
1168.6 -144.45
1168.7 -139.87
1168.8 -135.9
1168.9 -143.23
1169 -146.89
1169.1 -140.78
1169.2 -137.12
1169.3 -142.92
1169.4 -149.02
1169.5 -141.39
1169.6 -138.34
1169.7 -139.56
1169.8 -141.09
1169.9 -139.87
1170 -138.04
1170.1 -140.78
1170.2 -145.06
1170.3 -147.8
1170.4 -141.39
1170.5 -138.95
1170.6 -145.06
1170.7 -146.58
1170.8 -142.61
1170.9 -138.65
1171 -140.48
1171.1 -146.28
1171.2 -147.5
1171.3 -146.89
1171.4 -143.53
1171.5 -143.23
1171.6 -140.48
1171.7 -139.56
1171.8 -138.65
1171.9 -137.12
1172 -137.43
1172.1 -137.43
1172.2 -137.43
1172.3 -136.82
1172.4 -133.15
1172.5 -132.54
1172.6 -132.24
1172.7 -135.29
1172.8 -134.99
1172.9 -136.51
1173 -137.43
1173.1 -137.73
1173.2 -138.04
1173.3 -139.56
1173.4 -136.82
1173.5 -133.76
1173.6 -134.68
1173.7 -132.54
1173.8 -130.41
1173.9 -127.36
1174 -126.14
1174.1 -126.44
1174.2 -123.39
1174.3 -126.75
1174.4 -120.64
1174.5 -121.86
1174.6 -123.08
1174.7 -126.75
1174.8 -129.49
1174.9 -125.22
1175 -122.47
1175.1 -117.59
1175.2 -116.06
1175.3 -117.59
1175.4 -114.84
1175.5 -120.95
1175.6 -119.73
1175.7 -118.51
1175.8 -111.18
1175.9 -108.44
1176 -111.18
1176.1 -116.37
1176.2 -121.56
1176.3 -117.9
1176.4 -104.16
1176.5 -102.33
1176.6 -107.52
1176.7 -110.88
1176.8 -109.35
1176.9 -103.86
1177 -104.16
1177.1 -109.66
1177.2 -111.49
1177.3 -104.77
1177.4 -96.533
1177.5 -101.72
1177.6 -106.6
1177.7 -97.754
1177.8 -95.312
1177.9 -99.28
1178 -104.16
1178.1 -105.99
1178.2 -105.08
1178.3 -105.08
1178.4 -94.092
1178.5 -90.43
1178.6 -88.904
1178.7 -96.838
1178.8 -96.228
1178.9 -90.125
1179 -91.04
1179.1 -96.838
1179.2 -97.144
1179.3 -93.481
1179.4 -84.631
1179.5 -84.631
1179.6 -83.105
1179.7 -86.768
1179.8 -88.293
1179.9 -90.125
1180 -92.566
1180.1 -91.04
1180.2 -94.702
1180.3 -92.566
1180.4 -87.988
1180.5 -85.852
1180.6 -87.378
1180.7 -87.683
1180.8 -87.073
1180.9 -89.209
1181 -86.768
1181.1 -86.768
1181.2 -86.157
1181.3 -86.157
1181.4 -80.969
1181.5 -78.528
1181.6 -78.833
1181.7 -73.95
1181.8 -73.34
1181.9 -72.729
1182 -71.509
1182.1 -73.95
1182.2 -74.866
1182.3 -79.443
1182.4 -73.645
1182.5 -75.171
1182.6 -77.917
1182.7 -78.223
1182.8 -77.612
1182.9 -74.561
1183 -73.645
1183.1 -67.236
1183.2 -67.847
1183.3 -70.288
1183.4 -70.593
1183.5 -72.424
1183.6 -75.171
1183.7 -74.561
1183.8 -66.931
1183.9 -64.795
1184 -65.71
1184.1 -67.847
1184.2 -73.34
1184.3 -74.255
1184.4 -67.847
1184.5 -60.828
1184.6 -62.659
1184.7 -67.236
1184.8 -71.814
1184.9 -69.067
1185 -62.048
1185.1 -62.659
1185.2 -67.236
1185.3 -71.814
1185.4 -63.879
1185.5 -58.081
1185.6 -63.879
1185.7 -67.236
1185.8 -65.71
1185.9 -59.912
1186 -65.405
1186.1 -68.457
1186.2 -66.626
1186.3 -62.048
1186.4 -55.945
1186.5 -56.86
1186.6 -55.945
1186.7 -59.302
1186.8 -64.185
1186.9 -65.1
1187 -61.133
1187.1 -55.64
1187.2 -64.795
1187.3 -64.185
1187.4 -58.081
1187.5 -54.419
1187.6 -60.217
1187.7 -65.405
1187.8 -62.964
1187.9 -62.354
1188 -58.691
1188.1 -57.776
1188.2 -56.555
1188.3 -55.334
1188.4 -54.114
1188.5 -52.283
1188.6 -53.198
1188.7 -52.588
1188.8 -53.198
1188.9 -52.588
1189 -53.198
1189.1 -53.809
1189.2 -51.978
1189.3 -52.283
1189.4 -51.062
1189.5 -52.283
1189.6 -52.283
1189.7 -52.283
1189.8 -54.724
1189.9 -54.419
1190 -56.25
1190.1 -56.25
1190.2 -58.081
1190.3 -59.912
1190.4 -58.997
1190.5 -61.743
1190.6 -58.691
1190.7 -57.776
1190.8 -54.419
1190.9 -51.978
1191 -49.841
1191.1 -49.231
1191.2 -52.283
1191.3 -53.198
1191.4 -54.114
1191.5 -56.555
1191.6 -57.166
1191.7 -56.86
1191.8 -54.724
1191.9 -52.588
1192 -48.315
1192.1 -51.367
1192.2 -53.809
1192.3 -55.334
1192.4 -57.166
1192.5 -55.334
1192.6 -50.757
1192.7 -47.095
1192.8 -51.062
1192.9 -55.029
1193 -57.776
1193.1 -53.503
1193.2 -46.79
1193.3 -50.452
1193.4 -53.198
1193.5 -57.776
1193.6 -50.452
1193.7 -45.569
1193.8 -51.062
1193.9 -57.166
1194 -55.945
1194.1 -46.484
1194.2 -49.841
1194.3 -55.64
1194.4 -53.503
1194.5 -49.536
1194.6 -47.4
1194.7 -51.978
1194.8 -52.283
1194.9 -50.452
1195 -49.231
1195.1 -46.179
1195.2 -51.062
1195.3 -55.029
1195.4 -53.503
1195.5 -48.315
1195.6 -48.621
1195.7 -52.893
1195.8 -54.419
1195.9 -52.893
1196 -46.79
1196.1 -45.569
1196.2 -48.01
1196.3 -49.536
1196.4 -51.978
1196.5 -53.198
1196.6 -56.86
1196.7 -55.334
1196.8 -54.724
1196.9 -54.724
1197 -53.809
1197.1 -54.114
1197.2 -54.724
1197.3 -57.776
1197.4 -54.114
1197.5 -55.029
1197.6 -53.503
1197.7 -54.724
1197.8 -55.334
1197.9 -54.419
1198 -55.029
1198.1 -51.672
1198.2 -50.146
1198.3 -47.4
1198.4 -45.874
1198.5 -45.264
1198.6 -44.348
1198.7 -46.179
1198.8 -46.179
1198.9 -47.4
1199 -48.01
1199.1 -50.452
1199.2 -52.893
1199.3 -55.029
1199.4 -55.334
1199.5 -51.367
1199.6 -48.01
1199.7 -44.348
1199.8 -44.348
1199.9 -45.874
1200 -49.536
1200.1 -54.419
1200.2 -54.114
1200.3 -52.588
1200.4 -46.79
1200.5 -44.043
1200.6 -46.484
1200.7 -49.231
1200.8 -54.724
1200.9 -53.503
1201 -47.4
1201.1 -43.433
1201.2 -47.095
1201.3 -53.198
1201.4 -54.419
1201.5 -49.536
1201.6 -43.433
1201.7 -47.4
1201.8 -52.588
1201.9 -53.503
1202 -48.621
1202.1 -46.179
1202.2 -52.283
1202.3 -53.198
1202.4 -45.264
1202.5 -46.79
1202.6 -54.114
1202.7 -57.166
1202.8 -44.959
1202.9 -45.264
1203 -48.01
1203.1 -50.452
1203.2 -50.452
1203.3 -47.4
1203.4 -48.621
1203.5 -46.179
1203.6 -52.283
1203.7 -51.672
1203.8 -47.705
1203.9 -47.095
1204 -54.114
1204.1 -53.809
1204.2 -48.01
1204.3 -45.264
1204.4 -47.4
1204.5 -52.283
1204.6 -55.029
1204.7 -55.945
1204.8 -56.555
1204.9 -52.893
1205 -53.198
1205.1 -51.367
1205.2 -50.757
1205.3 -50.757
1205.4 -50.757
1205.5 -51.978
1205.6 -48.315
1205.7 -51.367
1205.8 -51.367
1205.9 -51.672
1206 -52.588
1206.1 -53.809
1206.2 -55.334
1206.3 -54.419
1206.4 -56.25
1206.5 -56.555
1206.6 -57.166
1206.7 -56.86
1206.8 -56.25
1206.9 -55.334
1207 -51.672
1207.1 -49.841
1207.2 -48.315
1207.3 -46.484
1207.4 -48.621
1207.5 -48.926
1207.6 -51.367
1207.7 -53.809
1207.8 -56.555
1207.9 -56.25
1208 -58.691
1208.1 -57.776
1208.2 -51.062
1208.3 -50.452
1208.4 -49.841
1208.5 -51.672
1208.6 -55.334
1208.7 -57.471
1208.8 -62.354
1208.9 -58.081
1209 -52.283
1209.1 -49.536
1209.2 -52.588
1209.3 -56.25
1209.4 -61.743
1209.5 -63.269
1209.6 -54.114
1209.7 -51.062
1209.8 -55.64
1209.9 -61.133
1210 -61.133
1210.1 -52.893
1210.2 -55.334
1210.3 -57.776
1210.4 -64.49
1210.5 -59.912
1210.6 -53.809
1210.7 -59.302
1210.8 -64.185
1210.9 -62.354
1211 -54.724
1211.1 -60.828
1211.2 -64.795
1211.3 -64.185
1211.4 -64.49
1211.5 -63.574
1211.6 -68.152
1211.7 -66.626
1211.8 -65.71
1211.9 -61.438
1212 -58.386
1212.1 -65.405
1212.2 -66.931
1212.3 -62.659
1212.4 -60.217
1212.5 -66.321
1212.6 -70.593
1212.7 -70.593
1212.8 -66.016
1212.9 -64.795
1213 -63.879
1213.1 -61.743
1213.2 -60.522
1213.3 -62.048
1213.4 -66.626
1213.5 -68.152
1213.6 -69.373
1213.7 -71.814
1213.8 -69.373
1213.9 -69.678
1214 -69.067
1214.1 -68.457
1214.2 -69.067
1214.3 -68.457
1214.4 -73.035
1214.5 -72.119
1214.6 -71.814
1214.7 -69.678
1214.8 -69.678
1214.9 -72.119
1215 -72.119
1215.1 -75.476
1215.2 -74.866
1215.3 -76.697
1215.4 -81.58
1215.5 -84.937
1215.6 -88.293
1215.7 -86.462
1215.8 -87.073
1215.9 -83.716
1216 -80.664
1216.1 -76.086
1216.2 -75.476
1216.3 -80.664
1216.4 -85.852
1216.5 -90.735
1216.6 -91.956
1216.7 -93.481
1216.8 -90.43
1216.9 -86.157
1217 -86.157
1217.1 -84.326
1217.2 -88.293
1217.3 -90.125
1217.4 -99.585
1217.5 -97.449
1217.6 -92.261
1217.7 -92.261
1217.8 -93.176
1217.9 -98.364
1218 -100.2
1218.1 -94.702
1218.2 -88.599
1218.3 -91.956
1218.4 -106.91
1218.5 -108.13
1218.6 -101.72
1218.7 -98.059
1218.8 -101.72
1218.9 -107.21
1219 -101.72
1219.1 -99.89
1219.2 -104.47
1219.3 -109.96
1219.4 -109.35
1219.5 -103.55
1219.6 -107.82
1219.7 -110.27
1219.8 -113.93
1219.9 -109.66
1220 -107.82
1220.1 -105.08
1220.2 -107.52
1220.3 -114.54
1220.4 -117.9
1220.5 -113.62
1220.6 -116.67
1220.7 -121.86
1220.8 -116.37
1220.9 -113.32
1221 -113.01
1221.1 -115.76
1221.2 -122.17
1221.3 -122.17
1221.4 -127.66
1221.5 -125.22
1221.6 -125.22
1221.7 -122.78
1221.8 -122.47
1221.9 -122.17
1222 -120.64
1222.1 -119.73
1222.2 -118.81
1222.3 -119.12
1222.4 -125.22
1222.5 -125.52
1222.6 -126.44
1222.7 -125.52
1222.8 -126.14
1222.9 -126.44
1223 -127.05
1223.1 -130.41
1223.2 -128.58
1223.3 -131.63
1223.4 -135.6
1223.5 -135.29
1223.6 -135.6
1223.7 -135.29
1223.8 -139.26
1223.9 -134.99
1224 -134.99
1224.1 -131.02
1224.2 -127.97
1224.3 -126.75
1224.4 -128.27
1224.5 -133.46
1224.6 -131.02
1224.7 -134.68
1224.8 -136.51
1224.9 -137.43
1225 -138.04
1225.1 -134.99
1225.2 -134.38
1225.3 -128.27
1225.4 -130.41
1225.5 -132.24
1225.6 -135.9
1225.7 -138.34
1225.8 -136.21
1225.9 -132.85
1226 -128.27
1226.1 -131.02
1226.2 -135.29
1226.3 -138.34
1226.4 -133.15
1226.5 -125.83
1226.6 -130.41
1226.7 -132.85
1226.8 -137.73
1226.9 -131.02
1227 -126.14
1227.1 -128.88
1227.2 -135.9
1227.3 -136.21
1227.4 -124.61
1227.5 -125.22
1227.6 -131.32
1227.7 -133.46
1227.8 -125.22
1227.9 -123.69
1228 -127.66
1228.1 -127.66
1228.2 -127.66
1228.3 -125.22
1228.4 -119.42
1228.5 -121.25
1228.6 -128.27
1228.7 -126.75
1228.8 -119.42
1228.9 -121.25
1229 -127.05
1229.1 -125.83
1229.2 -120.95
1229.3 -117.9
1229.4 -117.29
1229.5 -119.42
1229.6 -122.17
1229.7 -121.56
1229.8 -121.56
1229.9 -120.03
1230 -118.81
1230.1 -118.2
1230.2 -116.37
1230.3 -114.84
1230.4 -110.57
1230.5 -109.96
1230.6 -112.4
1230.7 -109.66
1230.8 -110.57
1230.9 -110.27
1231 -110.88
1231.1 -110.27
1231.2 -112.4
1231.3 -116.06
1231.4 -108.13
1231.5 -109.35
1231.6 -108.13
1231.7 -111.18
1231.8 -110.27
1231.9 -111.49
1232 -113.93
1232.1 -108.74
1232.2 -105.99
1232.3 -103.86
1232.4 -97.754
1232.5 -95.618
1232.6 -95.007
1232.7 -99.89
1232.8 -97.754
1232.9 -100.81
1233 -102.64
1233.1 -106.3
1233.2 -104.47
1233.3 -102.03
1233.4 -95.007
1233.5 -89.819
1233.6 -91.04
1233.7 -92.566
1233.8 -97.144
1233.9 -99.89
1234 -98.669
1234.1 -95.312
1234.2 -88.904
1234.3 -91.345
1234.4 -90.43
1234.5 -95.007
1234.6 -93.176
1234.7 -87.683
1234.8 -85.242
1234.9 -87.683
1235 -94.092
1235.1 -94.702
1235.2 -87.378
1235.3 -85.242
1235.4 -86.462
1235.5 -91.04
1235.6 -84.021
1235.7 -80.359
1235.8 -86.768
1235.9 -91.956
1236 -88.904
1236.1 -80.664
1236.2 -84.021
1236.3 -87.073
1236.4 -85.547
1236.5 -84.937
1236.6 -84.631
1236.7 -82.495
1236.8 -77.307
1236.9 -77.917
1237 -84.326
1237.1 -82.8
1237.2 -77.612
1237.3 -79.443
1237.4 -83.411
1237.5 -79.138
1237.6 -75.781
1237.7 -73.035
1237.8 -73.645
1237.9 -77.612
1238 -81.58
1238.1 -84.021
1238.2 -81.885
1238.3 -82.19
1238.4 -77.307
1238.5 -75.171
1238.6 -75.476
1238.7 -73.95
1238.8 -76.697
1238.9 -72.424
1239 -74.255
1239.1 -74.255
1239.2 -74.561
1239.3 -74.561
1239.4 -72.424
1239.5 -74.866
1239.6 -73.34
1239.7 -74.866
1239.8 -74.866
1239.9 -76.086
1240 -76.086
1240.1 -75.476
1240.2 -77.612
1240.3 -74.561
1240.4 -69.678
1240.5 -66.931
1240.6 -65.1
1240.7 -62.964
1240.8 -62.048
1240.9 -65.71
1241 -65.1
1241.1 -67.236
1241.2 -69.067
1241.3 -70.593
1241.4 -69.373
1241.5 -70.288
1241.6 -68.762
1241.7 -63.574
1241.8 -61.133
1241.9 -61.743
1242 -64.49
1242.1 -65.71
1242.2 -70.593
1242.3 -70.898
1242.4 -64.185
1242.5 -59.302
1242.6 -59.607
1242.7 -63.574
1242.8 -67.236
1242.9 -68.762
1243 -62.659
1243.1 -58.081
1243.2 -61.133
1243.3 -67.847
1243.4 -66.321
1243.5 -61.438
1243.6 -57.471
1243.7 -62.659
1243.8 -66.321
1243.9 -64.49
1244 -56.25
1244.1 -59.607
1244.2 -69.067
1244.3 -64.185
1244.4 -57.776
1244.5 -58.997
1244.6 -62.659
1244.7 -64.49
1244.8 -65.1
1244.9 -67.847
1245 -63.879
1245.1 -61.438
1245.2 -55.945
1245.3 -59.912
1245.4 -62.659
1245.5 -59.302
1245.6 -58.081
1245.7 -56.86
1245.8 -64.795
1245.9 -62.659
1246 -58.997
1246.1 -54.724
1246.2 -55.029
1246.3 -57.471
1246.4 -55.334
1246.5 -58.997
1246.6 -59.607
1246.7 -61.743
1246.8 -61.743
1246.9 -62.964
1247 -66.321
1247.1 -63.574
1247.2 -63.879
1247.3 -62.964
1247.4 -61.743
1247.5 -61.133
1247.6 -61.438
1247.7 -63.574
1247.8 -59.912
1247.9 -58.386
1248 -55.64
1248.1 -55.029
1248.2 -53.809
1248.3 -52.283
1248.4 -54.114
1248.5 -52.588
1248.6 -54.724
1248.7 -53.809
1248.8 -56.25
1248.9 -58.386
1249 -60.522
1249.1 -64.185
1249.2 -61.438
1249.3 -61.133
1249.4 -55.945
1249.5 -52.893
1249.6 -52.283
1249.7 -52.588
1249.8 -57.471
1249.9 -58.386
1250 -61.133
1250.1 -62.659
1250.2 -58.081
1250.3 -54.114
1250.4 -51.062
1250.5 -54.724
1250.6 -57.776
1250.7 -61.438
1250.8 -61.438
1250.9 -55.334
1251 -52.893
1251.1 -53.809
1251.2 -59.912
1251.3 -60.217
1251.4 -57.776
1251.5 -52.283
1251.6 -54.724
1251.7 -61.438
1251.8 -62.354
1251.9 -55.334
1252 -50.452
1252.1 -57.471
1252.2 -62.659
1252.3 -55.945
1252.4 -54.724
1252.5 -60.522
1252.6 -65.1
1252.7 -56.86
1252.8 -52.283
1252.9 -56.555
1253 -60.828
1253.1 -62.964
1253.2 -60.828
1253.3 -58.997
1253.4 -55.64
1253.5 -54.724
1253.6 -57.471
1253.7 -62.964
1253.8 -60.217
1253.9 -52.893
1254 -58.386
1254.1 -63.269
1254.2 -59.912
1254.3 -55.945
1254.4 -55.64
1254.5 -56.86
1254.6 -57.776
1254.7 -62.048
1254.8 -63.574
1254.9 -64.795
1255 -64.49
1255.1 -64.185
1255.2 -65.1
1255.3 -62.964
1255.4 -64.49
1255.5 -64.49
1255.6 -64.795
1255.7 -63.879
1255.8 -64.49
1255.9 -66.931
1256 -65.405
1256.1 -66.931
1256.2 -64.49
1256.3 -64.49
1256.4 -65.405
1256.5 -62.964
1256.6 -62.964
1256.7 -60.522
1256.8 -59.302
1256.9 -56.86
1257 -58.081
1257.1 -58.997
1257.2 -60.522
1257.3 -62.354
1257.4 -66.931
1257.5 -69.983
1257.6 -69.678
1257.7 -69.373
1257.8 -69.067
1257.9 -62.964
1258 -60.828
1258.1 -59.607
1258.2 -62.354
1258.3 -64.49
1258.4 -70.288
1258.5 -74.255
1258.6 -71.814
1258.7 -68.762
1258.8 -62.659
1258.9 -64.185
1259 -67.847
1259.1 -71.509
1259.2 -74.561
1259.3 -69.373
1259.4 -67.236
1259.5 -66.931
1259.6 -73.035
1259.7 -77.002
1259.8 -75.171
1259.9 -69.983
1260 -68.457
1260.1 -73.645
1260.2 -76.392
1260.3 -70.288
1260.4 -69.678
1260.5 -74.561
1260.6 -83.716
1260.7 -74.866
1260.8 -71.204
1260.9 -76.697
1261 -81.885
1261.1 -74.255
1261.2 -69.678
1261.3 -75.476
1261.4 -79.138
1261.5 -81.885
1261.6 -80.054
1261.7 -77.917
1261.8 -75.171
1261.9 -80.664
1262 -88.293
1262.1 -79.443
1262.2 -75.781
1262.3 -82.19
1262.4 -89.514
1262.5 -86.157
1262.6 -82.19
1262.7 -83.411
1262.8 -82.8
1262.9 -85.852
1263 -89.209
1263.1 -89.819
1263.2 -89.514
1263.3 -88.293
1263.4 -97.754
1263.5 -96.228
1263.6 -94.702
1263.7 -94.092
1263.8 -94.092
1263.9 -93.787
1264 -95.007
1264.1 -96.533
1264.2 -95.618
1264.3 -96.533
1264.4 -100.81
1264.5 -101.72
1264.6 -102.94
1264.7 -103.25
1264.8 -102.94
1264.9 -100.5
1265 -98.059
1265.1 -95.007
1265.2 -93.481
1265.3 -94.702
1265.4 -98.059
1265.5 -101.42
1265.6 -102.33
1265.7 -104.16
1265.8 -105.99
1265.9 -106.91
1266 -110.88
1266.1 -109.35
1266.2 -105.99
1266.3 -102.03
1266.4 -105.69
1266.5 -105.69
1266.6 -107.82
1266.7 -113.93
1266.8 -114.23
1266.9 -116.37
1267 -112.71
1267.1 -107.21
1267.2 -104.77
1267.3 -107.82
1267.4 -119.73
1267.5 -121.56
1267.6 -121.25
1267.7 -113.62
1267.8 -108.74
1267.9 -114.23
1268 -120.03
1268.1 -124
1268.2 -115.76
1268.3 -111.18
1268.4 -119.12
1268.5 -125.52
1268.6 -124.3
1268.7 -116.67
1268.8 -121.25
1268.9 -124.3
1269 -125.83
1269.1 -116.06
1269.2 -121.25
1269.3 -127.05
1269.4 -130.1
1269.5 -123.08
1269.6 -120.64
1269.7 -123.69
1269.8 -123.39
1269.9 -124
1270 -121.86
1270.1 -121.56
1270.2 -130.41
1270.3 -128.88
1270.4 -124.91
1270.5 -124
1270.6 -130.71
1270.7 -131.02
1270.8 -127.97
1270.9 -125.22
1271 -124.3
1271.1 -128.27
1271.2 -131.63
1271.3 -133.15
1271.4 -134.07
1271.5 -133.15
1271.6 -133.15
1271.7 -129.19
1271.8 -129.49
1271.9 -127.66
1272 -128.58
1272.1 -128.58
1272.2 -128.27
1272.3 -129.19
1272.4 -127.05
1272.5 -129.49
1272.6 -128.27
1272.7 -130.1
1272.8 -132.54
1272.9 -131.93
1273 -133.15
1273.1 -133.46
1273.2 -134.99
1273.3 -133.46
1273.4 -130.1
1273.5 -131.32
1273.6 -125.52
1273.7 -124.61
1273.8 -122.17
1273.9 -122.47
1274 -121.56
1274.1 -123.69
1274.2 -128.58
1274.3 -127.05
1274.4 -127.36
1274.5 -127.66
1274.6 -128.27
1274.7 -126.44
1274.8 -121.56
1274.9 -121.56
1275 -116.98
1275.1 -120.95
1275.2 -124.61
1275.3 -128.58
1275.4 -124.91
1275.5 -122.17
1275.6 -117.9
1275.7 -113.62
1275.8 -118.81
1275.9 -121.86
1276 -124.61
1276.1 -122.47
1276.2 -115.15
1276.3 -116.67
1276.4 -115.76
1276.5 -120.34
1276.6 -117.59
1276.7 -109.96
1276.8 -111.79
1276.9 -116.37
1277 -120.95
1277.1 -111.18
1277.2 -110.88
1277.3 -117.29
1277.4 -115.15
1277.5 -107.52
1277.6 -105.08
1277.7 -112.71
1277.8 -115.15
1277.9 -110.57
1278 -107.21
1278.1 -105.38
1278.2 -105.99
1278.3 -105.99
1278.4 -108.44
1278.5 -109.66
1278.6 -105.69
1278.7 -99.28
1278.8 -103.86
1278.9 -108.13
1279 -104.16
1279.1 -101.11
1279.2 -101.42
1279.3 -106.6
1279.4 -104.47
1279.5 -102.94
1279.6 -101.42
1279.7 -97.754
1279.8 -96.838
1279.9 -95.312
1280 -94.702
1280.1 -94.092
1280.2 -94.397
1280.3 -94.702
1280.4 -89.819
1280.5 -90.125
1280.6 -90.125
1280.7 -89.819
1280.8 -89.514
1280.9 -88.904
1281 -90.43
1281.1 -90.125
1281.2 -90.735
1281.3 -92.261
1281.4 -89.514
1281.5 -89.819
1281.6 -89.819
1281.7 -92.261
1281.8 -92.871
1281.9 -94.397
1282 -95.618
1282.1 -94.702
1282.2 -94.092
1282.3 -90.125
1282.4 -86.768
1282.5 -81.274
1282.6 -80.969
1282.7 -80.054
1282.8 -83.411
1282.9 -84.326
1283 -88.293
1283.1 -92.261
1283.2 -90.43
1283.3 -88.904
1283.4 -80.359
1283.5 -77.002
1283.6 -76.392
1283.7 -80.359
1283.8 -86.157
1283.9 -86.157
1284 -85.547
1284.1 -79.443
1284.2 -76.697
1284.3 -77.307
1284.4 -79.443
1284.5 -84.937
1284.6 -81.58
1284.7 -74.866
1284.8 -73.645
1284.9 -78.528
1285 -81.58
1285.1 -80.054
1285.2 -75.171
1285.3 -74.561
1285.4 -77.917
1285.5 -79.749
1285.6 -70.898
1285.7 -71.509
1285.8 -77.612
1285.9 -82.8
1286 -72.729
1286.1 -73.035
1286.2 -73.95
1286.3 -78.528
1286.4 -78.223
1286.5 -76.086
1286.6 -77.612
1286.7 -72.729
1286.8 -68.762
1286.9 -68.152
1287 -76.086
1287.1 -75.781
1287.2 -68.152
1287.3 -71.509
1287.4 -73.645
1287.5 -73.035
1287.6 -67.236
1287.7 -64.49
1287.8 -68.762
1287.9 -69.067
1288 -73.95
1288.1 -73.95
1288.2 -74.561
1288.3 -73.95
1288.4 -71.814
1288.5 -73.645
1288.6 -70.288
1288.7 -70.898
1288.8 -68.762
1288.9 -69.678
1289 -69.983
1289.1 -69.983
1289.2 -73.95
1289.3 -70.898
1289.4 -70.288
1289.5 -69.373
1289.6 -70.288
1289.7 -70.593
1289.8 -70.288
1289.9 -71.509
1290 -67.541
1290.1 -66.321
1290.2 -62.964
1290.3 -61.743
1290.4 -58.997
1290.5 -58.386
1290.6 -60.828
1290.7 -60.217
1290.8 -62.048
1290.9 -62.659
1291 -65.1
1291.1 -67.847
1291.2 -69.373
1291.3 -70.288
1291.4 -62.354
1291.5 -58.081
1291.6 -56.25
1291.7 -56.25
1291.8 -58.997
1291.9 -62.048
1292 -66.931
1292.1 -66.016
1292.2 -62.964
1292.3 -59.912
1292.4 -55.029
1292.5 -56.86
1292.6 -59.607
1292.7 -66.016
1292.8 -64.795
1292.9 -58.997
1293 -54.419
1293.1 -57.776
1293.2 -63.269
1293.3 -64.49
1293.4 -58.386
1293.5 -52.283
1293.6 -57.471
1293.7 -62.354
1293.8 -61.438
1293.9 -55.64
1294 -55.334
1294.1 -63.269
1294.2 -62.048
1294.3 -54.114
1294.4 -53.809
1294.5 -58.997
1294.6 -64.185
1294.7 -61.438
1294.8 -61.743
1294.9 -61.133
1295 -60.828
1295.1 -58.997
1295.2 -53.503
1295.3 -55.64
1295.4 -58.691
1295.5 -58.081
1295.6 -51.672
1295.7 -52.283
1295.8 -57.166
1295.9 -59.607
1296 -59.302
1296.1 -54.114
1296.2 -52.283
1296.3 -50.146
1296.4 -48.01
1296.5 -48.926
1296.6 -49.536
1296.7 -53.198
1296.8 -51.367
1296.9 -53.503
1297 -52.893
1297.1 -54.419
1297.2 -54.419
1297.3 -52.893
1297.4 -52.283
1297.5 -49.536
1297.6 -49.841
1297.7 -48.926
1297.8 -47.4
1297.9 -46.179
1298 -46.484
1298.1 -47.705
1298.2 -45.874
1298.3 -48.621
1298.4 -45.569
1298.5 -48.01
1298.6 -49.231
1298.7 -51.672
1298.8 -54.419
1298.9 -53.198
1299 -54.724
1299.1 -51.978
1299.2 -49.841
1299.3 -46.484
1299.4 -41.907
1299.5 -42.822
1299.6 -43.738
1299.7 -46.484
1299.8 -48.621
1299.9 -51.367
1300 -51.062
1300.1 -47.095
1300.2 -44.043
1300.3 -40.381
1300.4 -41.296
1300.5 -44.959
1300.6 -48.01
1300.7 -48.01
1300.8 -42.212
1300.9 -40.076
1301 -39.16
1301.1 -44.348
1301.2 -48.621
1301.3 -47.4
1301.4 -37.939
1301.5 -34.888
1301.6 -41.296
1301.7 -43.738
1301.8 -42.517
1301.9 -35.498
1302 -36.414
1302.1 -45.264
1302.2 -44.959
1302.3 -37.024
1302.4 -33.362
1302.5 -37.939
1302.6 -41.296
1302.7 -32.141
1302.8 -35.803
1302.9 -36.719
1303 -40.076
1303.1 -40.686
1303.2 -39.771
1303.3 -37.634
1303.4 -29.395
1303.5 -27.869
1303.6 -30.005
1303.7 -35.803
1303.8 -30.005
1303.9 -26.953
1304 -33.057
1304.1 -34.583
1304.2 -32.751
1304.3 -28.174
1304.4 -21.155
1304.5 -23.596
1304.6 -27.258
1304.7 -28.479
1304.8 -29.089
1304.9 -31.836
1305 -28.174
1305.1 -27.563
1305.2 -26.038
1305.3 -26.343
1305.4 -18.713
1305.5 -17.798
1305.6 -20.544
1305.7 -19.324
1305.8 -19.019
1305.9 -19.629
1306 -19.934
1306.1 -19.934
1306.2 -20.85
1306.3 -23.596
1306.4 -11.694
1306.5 -12
1306.6 -9.8633
1306.7 -9.2529
1306.8 -7.4219
1306.9 -5.896
1307 -5.5908
1307.1 -1.9287
1307.2 -1.6235
1307.3 -0.097656
1307.4 16.687
1307.5 16.687
1307.6 15.771
1307.7 12.109
1307.8 10.278
1307.9 8.4473
1308 9.3628
1308.1 10.278
1308.2 13.33
1308.3 17.297
1308.4 35.913
1308.5 37.744
1308.6 32.556
1308.7 30.725
1308.8 28.894
1308.9 26.758
1309 33.472
1309.1 37.439
1309.2 37.439
1309.3 33.777
1309.4 49.036
1309.5 48.12
1309.6 50.867
1309.7 59.412
1309.8 56.055
1309.9 52.393
1310 49.036
1310.1 53.613
1310.2 59.412
1310.3 54.224
1310.4 68.872
1310.5 69.177
1310.6 77.417
1310.7 77.417
1310.8 72.534
1310.9 69.482
1311 73.755
1311.1 78.638
1311.2 71.924
1311.3 68.872
1311.4 86.267
1311.5 88.098
1311.6 88.098
1311.7 87.793
1311.8 93.896
1311.9 97.253
1312 91.76
1312.1 89.319
1312.2 93.896
1312.3 96.948
1312.4 106.1
1312.5 106.1
1312.6 103.66
1312.7 104.88
1312.8 107.63
1312.9 109.46
1313 110.38
1313.1 109.77
1313.2 111.6
1313.3 110.99
1313.4 122.89
1313.5 124.41
1313.6 123.8
1313.7 123.19
1313.8 121.67
1313.9 122.89
1314 121.97
1314.1 122.28
1314.2 122.58
1314.3 122.28
1314.4 126.25
1314.5 124.72
1314.6 124.72
1314.7 123.19
1314.8 124.41
1314.9 123.5
1315 121.97
1315.1 121.67
1315.2 120.45
1315.3 121.97
1315.4 123.5
1315.5 127.47
1315.6 129.3
1315.7 129.6
1315.8 131.74
1315.9 130.82
1316 129.6
1316.1 127.47
1316.2 125.94
1316.3 122.89
1316.4 114.65
1316.5 117.39
1316.6 119.84
1316.7 124.41
1316.8 126.86
1316.9 125.63
1317 122.89
1317.1 114.34
1317.2 115.87
1317.3 117.39
1317.4 114.34
1317.5 118.01
1317.6 115.87
1317.7 110.68
1317.8 103.66
1317.9 108.24
1318 113.43
1318.1 116.17
1318.2 112.82
1318.3 109.77
1318.4 96.948
1318.5 99.084
1318.6 103.36
1318.7 97.253
1318.8 93.591
1318.9 100
1319 105.19
1319.1 99.084
1319.2 90.54
1319.3 98.474
1319.4 89.319
1319.5 84.436
1319.6 81.384
1319.7 79.553
1319.8 78.943
1319.9 77.417
1320 81.079
1320.1 84.436
1320.2 89.624
1320.3 84.436
1320.4 66.125
1320.5 69.177
1320.6 70.093
1320.7 65.82
1320.8 62.463
1320.9 67.041
1321 70.703
1321.1 73.145
1321.2 71.008
1321.3 68.872
1321.4 51.172
1321.5 47.51
1321.6 48.425
1321.7 48.12
1321.8 48.73
1321.9 48.73
1322 47.51
1322.1 48.425
1322.2 48.73
1322.3 49.341
1322.4 35.608
1322.5 32.556
1322.6 32.556
1322.7 31.335
1322.8 32.861
1322.9 33.166
1323 33.777
1323.1 34.082
1323.2 32.861
1323.3 37.744
1323.4 24.927
1323.5 27.063
1323.6 28.589
1323.7 28.894
1323.8 28.589
1323.9 24.622
1324 26.453
1324.1 23.401
1324.2 22.18
1324.3 20.959
1324.4 7.5317
1324.5 6.0059
1324.6 4.7852
1324.7 12.109
1324.8 13.33
1324.9 16.687
1325 15.161
1325.1 12.415
1325.2 9.668
1325.3 3.2593
1325.4 -4.3701
1325.5 -2.2339
1325.6 2.9541
1325.7 6.0059
1325.8 2.3438
1325.9 -2.2339
1326 -7.7271
1326.1 -4.3701
1326.2 1.123
1326.3 5.7007
1326.4 -5.896
1326.5 -13.22
1326.6 -15.356
1326.7 -11.389
1326.8 -4.3701
1326.9 -9.2529
1327 -13.525
1327.1 -14.441
1327.2 -4.9805
1327.3 -7.1167
1327.4 -21.155
1327.5 -20.544
1327.6 -13.831
1327.7 -12.61
1327.8 -18.713
1327.9 -21.765
1328 -21.46
1328.1 -21.765
1328.2 -20.544
1328.3 -21.46
1328.4 -22.07
1328.5 -18.713
1328.6 -14.746
1328.7 -21.155
1328.8 -25.122
1328.9 -18.408
1329 -15.051
1329.1 -19.019
1329.2 -24.207
1329.3 -22.681
1329.4 -24.207
1329.5 -22.07
1329.6 -18.103
1329.7 -17.798
1329.8 -18.408
1329.9 -20.239
1330 -23.291
1330.1 -22.681
1330.2 -23.901
1330.3 -24.817
1330.4 -27.258
1330.5 -27.258
1330.6 -26.953
1330.7 -28.479
1330.8 -25.732
1330.9 -25.427
1331 -23.291
1331.1 -22.07
1331.2 -22.07
1331.3 -20.85
1331.4 -25.427
1331.5 -22.681
1331.6 -24.817
1331.7 -23.596
1331.8 -26.038
1331.9 -28.479
1332 -28.479
1332.1 -33.057
1332.2 -32.446
1332.3 -33.362
1332.4 -34.888
1332.5 -32.751
1332.6 -31.226
1332.7 -28.174
1332.8 -29.089
1332.9 -24.817
1333 -26.648
1333.1 -29.089
1333.2 -31.836
1333.3 -35.498
1333.4 -37.939
1333.5 -36.414
1333.6 -29.089
1333.7 -27.258
1333.8 -27.869
1333.9 -32.751
1334 -35.498
1334.1 -37.634
1334.2 -35.193
1334.3 -27.563
1334.4 -29.395
1334.5 -33.057
1334.6 -38.245
1334.7 -37.939
1334.8 -30.92
1334.9 -30.92
1335 -33.362
1335.1 -37.939
1335.2 -37.024
1335.3 -30.615
1335.4 -31.226
1335.5 -37.634
1335.6 -40.991
1335.7 -31.531
1335.8 -31.531
1335.9 -38.855
1336 -41.907
1336.1 -33.972
1336.2 -32.446
1336.3 -35.498
1336.4 -35.803
1336.5 -36.719
1336.6 -33.972
1336.7 -33.362
1336.8 -33.667
1336.9 -40.076
1337 -40.076
1337.1 -32.141
1337.2 -33.972
1337.3 -40.686
1337.4 -39.771
1337.5 -37.024
1337.6 -31.531
1337.7 -35.498
1337.8 -37.939
1337.9 -41.907
1338 -41.907
1338.1 -40.991
1338.2 -42.517
1338.3 -38.855
1338.4 -38.245
1338.5 -36.414
1338.6 -36.414
1338.7 -36.719
1338.8 -35.803
1338.9 -38.55
1339 -35.498
1339.1 -36.414
1339.2 -35.498
1339.3 -37.024
1339.4 -38.55
1339.5 -38.55
1339.6 -42.822
1339.7 -40.381
1339.8 -41.296
1339.9 -41.907
1340 -43.127
1340.1 -44.653
1340.2 -43.433
1340.3 -46.179
1340.4 -41.602
1340.5 -39.771
1340.6 -37.634
1340.7 -34.888
1340.8 -35.193
1340.9 -34.583
1341 -37.939
1341.1 -36.719
1341.2 -39.16
1341.3 -41.296
1341.4 -44.043
1341.5 -44.653
1341.6 -43.127
1341.7 -40.381
1341.8 -34.277
1341.9 -34.583
1342 -36.719
1342.1 -41.296
1342.2 -43.738
1342.3 -44.959
1342.4 -42.212
1342.5 -35.803
1342.6 -36.719
1342.7 -39.465
1342.8 -44.348
1342.9 -44.959
1343 -39.771
1343.1 -36.414
1343.2 -36.108
1343.3 -42.517
1343.4 -45.569
1343.5 -40.991
1343.6 -35.498
1343.7 -38.55
1343.8 -46.179
1343.9 -42.822
1344 -35.803
1344.1 -37.329
1344.2 -44.653
1344.3 -45.264
1344.4 -36.108
1344.5 -38.245
1344.6 -40.381
1344.7 -43.738
1344.8 -42.212
1344.9 -42.822
1345 -41.602
1345.1 -36.108
1345.2 -39.771
1345.3 -44.959
1345.4 -41.907
1345.5 -35.803
1345.6 -41.602
1345.7 -47.705
1345.8 -40.991
1345.9 -37.024
1346 -34.888
1346.1 -38.855
1346.2 -41.907
1346.3 -44.653
1346.4 -48.315
1346.5 -44.348
1346.6 -44.043
1346.7 -44.043
1346.8 -42.212
1346.9 -41.602
1347 -41.907
1347.1 -44.959
1347.2 -40.381
1347.3 -40.991
1347.4 -40.381
1347.5 -41.296
1347.6 -41.602
1347.7 -42.822
1347.8 -45.874
1347.9 -42.822
1348 -44.959
1348.1 -44.043
1348.2 -44.653
1348.3 -46.179
1348.4 -45.569
1348.5 -46.79
1348.6 -43.433
1348.7 -40.991
1348.8 -38.855
1348.9 -36.108
1349 -35.193
1349.1 -35.803
1349.2 -38.245
1349.3 -37.939
1349.4 -40.686
1349.5 -43.127
1349.6 -44.653
1349.7 -45.569
1349.8 -43.738
1349.9 -40.991
1350 -35.498
1350.1 -35.803
1350.2 -36.719
1350.3 -40.991
1350.4 -42.212
1350.5 -44.959
1350.6 -43.433
1350.7 -37.329
1350.8 -36.108
1350.9 -36.719
1351 -41.602
1351.1 -44.653
1351.2 -42.212
1351.3 -37.634
1351.4 -34.277
1351.5 -38.245
1351.6 -42.212
1351.7 -44.043
1351.8 -37.634
1351.9 -33.667
1352 -41.602
1352.1 -43.738
1352.2 -39.16
1352.3 -32.141
1352.4 -37.634
1352.5 -44.348
1352.6 -39.16
1352.7 -34.277
1352.8 -38.55
1352.9 -42.822
1353 -42.822
1353.1 -42.517
1353.2 -44.043
1353.3 -40.991
1353.4 -37.939
1353.5 -33.362
1353.6 -35.498
1353.7 -40.991
1353.8 -36.108
1353.9 -34.277
1354 -37.024
1354.1 -41.296
1354.2 -39.16
1354.3 -35.193
1354.4 -30.615
1354.5 -30.615
1354.6 -37.329
1354.7 -37.634
1354.8 -40.991
1354.9 -40.076
1355 -40.381
1355.1 -39.16
1355.2 -38.55
1355.3 -41.296
1355.4 -36.108
1355.5 -37.024
1355.6 -36.108
1355.7 -36.414
1355.8 -36.414
1355.9 -36.414
1356 -39.465
1356.1 -37.024
1356.2 -39.16
1356.3 -37.329
1356.4 -34.583
1356.5 -34.583
1356.6 -34.888
1356.7 -36.108
1356.8 -30.92
1356.9 -30.31
1357 -28.479
1357.1 -25.427
1357.2 -25.732
1357.3 -25.732
1357.4 -25.732
1357.5 -24.512
1357.6 -27.563
1357.7 -28.479
1357.8 -30.615
1357.9 -32.141
1358 -32.141
1358.1 -32.141
1358.2 -26.343
1358.3 -24.207
1358.4 -18.103
1358.5 -19.629
1358.6 -23.596
1358.7 -26.648
1358.8 -29.7
1358.9 -27.869
1359 -22.986
1359.1 -18.103
1359.2 -20.544
1359.3 -26.038
1359.4 -23.596
1359.5 -25.427
1359.6 -19.019
1359.7 -13.525
1359.8 -15.967
1359.9 -22.681
1360 -26.648
1360.1 -18.713
1360.2 -14.746
1360.3 -18.103
1360.4 -18.408
1360.5 -16.577
1360.6 -9.2529
1360.7 -14.441
1360.8 -17.798
1360.9 -18.713
1361 -10.168
1361.1 -11.694
1361.2 -16.882
1361.3 -19.324
1361.4 -12.305
1361.5 -8.9478
1361.6 -8.6426
1361.7 -4.9805
1361.8 -1.9287
1361.9 -0.40283
1362 -6.8115
1362.1 -9.2529
1362.2 -1.0132
1362.3 0.5127
1362.4 6.9214
1362.5 5.3955
1362.6 8.7524
1362.7 12.72
1362.8 12.72
1362.9 15.161
1363 12.415
1363.1 12.109
1363.2 7.5317
1363.3 6.9214
1363.4 17.908
1363.5 17.603
1363.6 20.654
1363.7 18.518
1363.8 18.823
1363.9 18.823
1364 19.128
1364.1 18.823
1364.2 17.603
1364.3 20.654
1364.4 33.472
1364.5 36.523
1364.6 37.134
1364.7 39.27
1364.8 39.575
1364.9 41.711
1365 43.848
1365.1 43.848
1365.2 45.679
1365.3 42.932
1365.4 56.36
1365.5 56.97
1365.6 55.139
1365.7 53.918
1365.8 49.951
1365.9 50.562
1366 49.341
1366.1 50.256
1366.2 55.444
1366.3 58.191
1366.4 73.45
1366.5 72.839
1366.6 70.703
1366.7 67.041
1366.8 62.769
1366.9 64.905
1367 69.788
1367.1 74.365
1367.2 74.06
1367.3 71.313
1367.4 78.943
1367.5 75.281
1367.6 81.384
1367.7 85.962
1367.8 87.793
1367.9 83.215
1368 78.943
1368.1 78.638
1368.2 83.826
1368.3 87.793
1368.4 91.455
1368.5 88.709
1368.6 92.065
1368.7 98.779
1368.8 96.033
1368.9 86.877
1369 93.591
1369.1 98.474
1369.2 93.591
1369.3 86.267
1369.4 102.75
1369.5 104.88
1369.6 100.31
1369.7 98.169
1369.8 96.948
1369.9 96.643
1370 98.169
1370.1 100.61
1370.2 105.49
1370.3 103.05
1370.4 102.14
1370.5 101.53
1370.6 106.41
1370.7 110.38
1370.8 107.93
1370.9 103.05
1371 99.39
1371.1 102.44
1371.2 104.88
1371.3 107.32
1371.4 108.85
1371.5 110.99
1371.6 110.68
1371.7 108.85
1371.8 109.77
1371.9 110.07
1372 109.46
1372.1 110.38
1372.2 110.38
1372.3 109.46
1372.4 104.88
1372.5 105.19
1372.6 106.1
1372.7 107.63
1372.8 108.54
1372.9 106.41
1373 107.02
1373.1 105.49
1373.2 105.19
1373.3 102.75
1373.4 97.253
1373.5 95.728
1373.6 91.15
1373.7 91.455
1373.8 89.319
1373.9 90.54
1374 90.234
1374.1 92.676
1374.2 95.728
1374.3 96.338
1374.4 92.371
1374.5 90.234
1374.6 88.709
1374.7 86.877
1374.8 84.741
1374.9 81.079
1375 79.248
1375.1 83.826
1375.2 88.709
1375.3 91.455
1375.4 80.469
1375.5 75.586
1375.6 71.008
1375.7 67.346
1375.8 73.755
1375.9 78.333
1376 78.943
1376.1 75.891
1376.2 71.313
1376.3 69.788
1376.4 64.294
1376.5 67.651
1376.6 62.769
1376.7 58.496
1376.8 60.632
1376.9 67.041
1377 66.431
1377.1 57.275
1377.2 58.191
1377.3 66.431
1377.4 55.75
1377.5 46.899
1377.6 46.594
1377.7 54.834
1377.8 52.087
1377.9 49.951
1378 47.205
1378.1 47.815
1378.2 46.289
1378.3 48.425
1378.4 41.711
1378.5 40.491
1378.6 39.27
1378.7 33.472
1378.8 40.491
1378.9 42.932
1379 39.27
1379.1 33.777
1379.2 35.608
1379.3 40.186
1379.4 32.251
1379.5 32.556
1379.6 31.03
1379.7 27.673
1379.8 25.842
1379.9 23.096
1380 23.096
1380.1 21.875
1380.2 22.485
1380.3 22.485
1380.4 11.499
1380.5 10.889
1380.6 9.9731
1380.7 12.109
1380.8 10.584
1380.9 11.804
1381 12.415
1381.1 10.278
1381.2 13.33
1381.3 14.246
1381.4 9.3628
1381.5 8.4473
1381.6 10.278
1381.7 11.194
1381.8 9.668
1381.9 10.889
1382 9.9731
1382.1 8.4473
1382.2 6.9214
1382.3 4.1748
1382.4 -4.9805
1382.5 -10.168
1382.6 -6.2012
1382.7 -4.6753
1382.8 -1.3184
1382.9 1.7334
1383 2.3438
1383.1 1.4282
1383.2 -4.3701
1383.3 -3.1494
1383.4 -15.662
1383.5 -14.746
1383.6 -11.084
1383.7 -5.5908
1383.8 -5.896
1383.9 -10.779
1384 -12.305
1384.1 -15.051
1384.2 -12.915
1384.3 -7.4219
1384.4 -10.474
1384.5 -13.831
1384.6 -20.239
1384.7 -19.324
1384.8 -13.525
1384.9 -11.694
1385 -16.882
1385.1 -20.544
1385.2 -16.272
1385.3 -11.084
1385.4 -16.577
1385.5 -22.986
1385.6 -21.155
1385.7 -12.915
1385.8 -16.577
1385.9 -22.07
1386 -20.85
1386.1 -14.441
1386.2 -17.493
1386.3 -18.408
1386.4 -24.512
1386.5 -24.207
1386.6 -20.85
1386.7 -19.629
1386.8 -16.882
1386.9 -22.375
1387 -24.817
1387.1 -19.934
1387.2 -17.493
1387.3 -23.291
1387.4 -27.869
1387.5 -23.596
1387.6 -20.85
1387.7 -19.019
1387.8 -19.934
1387.9 -26.343
1388 -27.258
1388.1 -28.784
1388.2 -28.174
1388.3 -28.479
1388.4 -29.089
1388.5 -28.784
1388.6 -30.005
1388.7 -27.869
1388.8 -28.479
1388.9 -27.869
1389 -29.7
1389.1 -28.479
1389.2 -28.784
1389.3 -31.226
1389.4 -31.836
1389.5 -32.751
1389.6 -32.446
1389.7 -30.92
1389.8 -29.395
1389.9 -28.784
1390 -28.479
1390.1 -24.512
1390.2 -24.207
1390.3 -22.681
1390.4 -23.596
1390.5 -22.986
1390.6 -26.953
1390.7 -30.31
1390.8 -30.31
1390.9 -32.141
1391 -33.667
1391.1 -33.057
1391.2 -30.92
1391.3 -27.869
1391.4 -28.174
1391.5 -24.512
1391.6 -26.953
1391.7 -28.479
1391.8 -32.446
1391.9 -34.888
1392 -33.362
1392.1 -30.92
1392.2 -24.817
1392.3 -26.953
1392.4 -29.395
1392.5 -34.277
1392.6 -35.193
1392.7 -29.7
1392.8 -28.174
1392.9 -28.479
1393 -33.057
1393.1 -35.193
1393.2 -31.226
1393.3 -25.732
1393.4 -28.784
1393.5 -36.108
1393.6 -34.888
1393.7 -27.563
1393.8 -27.563
1393.9 -34.888
1394 -37.939
1394.1 -28.479
1394.2 -29.089
1394.3 -34.583
1394.4 -36.414
1394.5 -29.395
1394.6 -27.258
1394.7 -30.005
1394.8 -29.395
1394.9 -29.089
1395 -27.869
1395.1 -32.141
1395.2 -37.329
1395.3 -32.446
1395.4 -30.92
1395.5 -33.972
1395.6 -37.939
1395.7 -31.531
1395.8 -28.479
1395.9 -28.174
1396 -31.531
1396.1 -38.245
1396.2 -37.024
1396.3 -35.803
1396.4 -33.362
1396.5 -32.141
1396.6 -31.836
1396.7 -30.31
1396.8 -33.057
1396.9 -30.92
1397 -30.31
1397.1 -30.005
1397.2 -29.395
1397.3 -30.92
1397.4 -30.31
1397.5 -33.972
1397.6 -30.005
1397.7 -30.92
1397.8 -32.751
1397.9 -33.667
1398 -34.583
1398.1 -34.888
1398.2 -37.939
1398.3 -35.498
1398.4 -37.024
1398.5 -36.719
1398.6 -35.193
1398.7 -33.667
1398.8 -30.615
1398.9 -30.92
1399 -26.648
1399.1 -27.869
1399.2 -28.784
1399.3 -30.92
1399.4 -32.751
1399.5 -34.583
1399.6 -37.329
1399.7 -35.803
1399.8 -32.751
1399.9 -28.479
1400 -26.038
1400.1 -27.869
1400.2 -30.005
1400.3 -34.888
1400.4 -35.803
1400.5 -34.888
1400.6 -29.089
1400.7 -24.817
1400.8 -26.953
1400.9 -31.226
1401 -35.193
1401.1 -33.667
1401.2 -27.869
1401.3 -25.732
1401.4 -28.479
1401.5 -33.362
1401.6 -33.362
1401.7 -27.563
1401.8 -23.291
1401.9 -28.784
1402 -34.583
1402.1 -32.446
1402.2 -25.732
1402.3 -26.038
1402.4 -31.226
1402.5 -31.531
1402.6 -22.375
1402.7 -24.817
1402.8 -30.615
1402.9 -35.498
1403 -31.531
1403.1 -32.751
1403.2 -31.836
1403.3 -32.141
1403.4 -26.953
1403.5 -21.46
1403.6 -24.207
1403.7 -28.784
1403.8 -27.563
1403.9 -21.46
1404 -24.817
1404.1 -29.395
1404.2 -27.869
1404.3 -26.648
1404.4 -19.019
1404.5 -18.713
1404.6 -20.239
1404.7 -22.986
1404.8 -24.207
1404.9 -26.343
1405 -29.395
1405.1 -26.953
1405.2 -27.869
1405.3 -26.648
1405.4 -24.207
1405.5 -22.07
1405.6 -22.986
1405.7 -25.427
1405.8 -23.596
1405.9 -22.986
1406 -23.291
1406.1 -23.291
1406.2 -22.375
1406.3 -22.07
1406.4 -19.629
1406.5 -15.662
1406.6 -15.967
1406.7 -12
1406.8 -9.8633
1406.9 -10.168
1407 -10.168
1407.1 -12.61
1407.2 -12.305
1407.3 -13.525
1407.4 -8.6426
1407.5 -9.5581
1407.6 -12.305
1407.7 -11.084
1407.8 -7.7271
1407.9 -2.2339
1408 -3.4546
1408.1 -3.7598
1408.2 -9.5581
1408.3 -12
1408.4 2.6489
1408.5 6.9214
1408.6 7.8369
1408.7 3.2593
1408.8 0.20752
1408.9 1.4282
1409 6.6162
1409.1 7.8369
1409.2 1.4282
1409.3 -0.097656
1409.4 14.856
1409.5 20.959
1409.6 17.297
1409.7 9.3628
1409.8 11.804
1409.9 19.434
1410 20.044
1410.1 12.415
1410.2 10.278
1410.3 19.434
1410.4 27.368
1410.5 24.011
1410.6 25.232
1410.7 34.387
1410.8 29.199
1410.9 23.096
1411 28.894
1411.1 30.42
1411.2 28.894
1411.3 24.927
1411.4 36.218
1411.5 37.439
1411.6 37.744
1411.7 41.101
1411.8 42.627
1411.9 44.458
1412 38.049
1412.1 39.27
1412.2 43.848
1412.3 44.763
1412.4 51.477
1412.5 48.12
1412.6 52.698
1412.7 55.75
1412.8 57.581
1412.9 59.412
1413 60.327
1413.1 59.717
1413.2 57.275
1413.3 58.801
1413.4 67.651
1413.5 69.177
1413.6 68.872
1413.7 68.872
1413.8 69.177
1413.9 68.872
1414 71.008
1414.1 71.008
1414.2 71.008
1414.3 71.619
1414.4 82.91
1414.5 81.689
1414.6 78.943
1414.7 79.858
1414.8 77.417
1414.9 78.638
1415 74.67
1415.1 72.534
1415.2 73.45
1415.3 71.619
1415.4 84.436
1415.5 87.793
1415.6 91.455
1415.7 91.455
1415.8 90.845
1415.9 89.319
1416 86.267
1416.1 83.215
1416.2 81.079
1416.3 83.521
1416.4 93.896
1416.5 96.643
1416.6 97.864
1416.7 92.676
1416.8 88.709
1416.9 87.793
1417 94.507
1417.1 98.474
1417.2 93.896
1417.3 89.929
1417.4 90.54
1417.5 99.695
1417.6 100
1417.7 95.728
1417.8 90.54
1417.9 94.812
1418 101.53
1418.1 95.728
1418.2 92.676
1418.3 94.812
1418.4 101.53
1418.5 97.864
1418.6 88.709
1418.7 95.422
1418.8 100.31
1418.9 96.948
1419 90.845
1419.1 97.864
1419.2 100.92
1419.3 92.065
1419.4 87.488
1419.5 92.371
1419.6 96.643
1419.7 96.338
1419.8 96.643
1419.9 98.474
1420 94.812
1420.1 90.845
1420.2 88.403
1420.3 95.422
1420.4 90.234
1420.5 82.3
1420.6 87.793
1420.7 89.319
1420.8 86.267
1420.9 81.689
1421 85.657
1421.1 89.624
1421.2 91.455
1421.3 90.54
1421.4 76.501
1421.5 74.365
1421.6 73.755
1421.7 74.365
1421.8 76.501
1421.9 77.112
1422 78.333
1422.1 77.112
1422.2 79.248
1422.3 79.248
1422.4 72.229
1422.5 71.008
1422.6 70.093
1422.7 68.567
1422.8 67.346
1422.9 67.957
1423 66.736
1423.1 66.431
1423.2 66.125
1423.3 63.379
1423.4 54.224
1423.5 52.698
1423.6 53.308
1423.7 56.055
1423.8 59.106
1423.9 61.548
1424 61.243
1424.1 63.989
1424.2 62.463
1424.3 62.769
1424.4 50.562
1424.5 48.73
1424.6 45.374
1424.7 41.406
1424.8 43.848
1424.9 44.153
1425 50.256
1425.1 53.613
1425.2 53.613
1425.3 50.867
1425.4 35.608
1425.5 34.082
1425.6 32.251
1425.7 36.829
1425.8 42.017
1425.9 43.848
1426 39.575
1426.1 31.641
1426.2 32.251
1426.3 35.913
1426.4 33.472
1426.5 32.251
1426.6 27.063
1426.7 22.18
1426.8 23.096
1426.9 31.335
1427 29.81
1427.1 24.622
1427.2 22.18
1427.3 31.641
1427.4 22.485
1427.5 13.635
1427.6 12.109
1427.7 19.128
1427.8 23.706
1427.9 19.434
1428 16.992
1428.1 16.382
1428.2 15.161
1428.3 19.739
1428.4 14.551
1428.5 10.584
1428.6 3.5645
1428.7 9.668
1428.8 14.246
1428.9 4.1748
1429 5.7007
1429.1 9.3628
1429.2 13.94
1429.3 13.025
1429.4 0.81787
1429.5 -3.1494
1429.6 -4.9805
1429.7 -2.2339
1429.8 -0.40283
1429.9 1.123
1430 2.3438
1430.1 2.0386
1430.2 4.48
1430.3 2.6489
1430.4 -2.8442
1430.5 -2.2339
1430.6 -2.8442
1430.7 -2.8442
1430.8 -4.3701
1430.9 -3.7598
1431 -4.3701
1431.1 -3.7598
1431.2 -4.3701
1431.3 -4.3701
1431.4 -10.779
1431.5 -15.051
1431.6 -13.22
1431.7 -15.356
1431.8 -15.662
1431.9 -17.188
1432 -17.798
1432.1 -18.103
1432.2 -20.239
1432.3 -17.493
1432.4 -18.103
1432.5 -15.356
1432.6 -14.441
1432.7 -12.305
1432.8 -11.084
1432.9 -15.662
1433 -14.441
1433.1 -16.577
1433.2 -19.019
1433.3 -21.46
1433.4 -23.901
1433.5 -20.239
1433.6 -18.408
1433.7 -13.525
1433.8 -14.746
1433.9 -16.882
1434 -21.765
1434.1 -24.207
1434.2 -22.681
1434.3 -18.713
1434.4 -14.746
1434.5 -18.713
1434.6 -21.155
1434.7 -26.038
1434.8 -23.596
1434.9 -16.882
1435 -18.408
1435.1 -20.85
1435.2 -26.648
1435.3 -24.512
1435.4 -18.408
1435.5 -19.629
1435.6 -26.038
1435.7 -28.174
1435.8 -18.103
1435.9 -19.019
1436 -26.343
1436.1 -29.395
1436.2 -26.038
1436.3 -20.239
1436.4 -20.544
1436.5 -20.544
1436.6 -22.986
1436.7 -27.869
1436.8 -29.395
1436.9 -22.986
1437 -19.629
1437.1 -28.784
1437.2 -27.563
1437.3 -22.681
1437.4 -21.46
1437.5 -26.648
1437.6 -30.31
1437.7 -28.784
1437.8 -26.953
1437.9 -23.291
1438 -23.291
1438.1 -21.155
1438.2 -21.765
1438.3 -23.291
1438.4 -23.596
1438.5 -26.648
1438.6 -26.038
1438.7 -26.648
1438.8 -26.343
1438.9 -26.343
1439 -28.174
1439.1 -26.343
1439.2 -26.953
1439.3 -26.038
1439.4 -27.258
1439.5 -23.901
1439.6 -23.596
1439.7 -25.427
1439.8 -22.07
1439.9 -22.986
1440 -23.596
1440.1 -23.596
1440.2 -23.901
1440.3 -24.817
1440.4 -29.395
1440.5 -28.479
1440.6 -30.615
1440.7 -32.446
1440.8 -33.057
1440.9 -31.836
1441 -30.92
1441.1 -30.31
1441.2 -26.343
1441.3 -23.596
1441.4 -22.986
1441.5 -23.596
1441.6 -25.732
1441.7 -29.395
1441.8 -35.193
1441.9 -33.362
1442 -30.615
1442.1 -25.732
1442.2 -21.765
1442.3 -24.512
1442.4 -28.174
1442.5 -33.362
1442.6 -33.362
1442.7 -28.784
1442.8 -23.291
1442.9 -23.596
1443 -28.479
1443.1 -31.836
1443.2 -33.057
1443.3 -25.427
1443.4 -24.207
1443.5 -26.953
1443.6 -31.531
1443.7 -29.089
1443.8 -22.375
1443.9 -27.258
1444 -31.531
1444.1 -31.226
1444.2 -22.07
1444.3 -25.122
1444.4 -32.141
1444.5 -32.751
1444.6 -29.7
1444.7 -26.648
1444.8 -25.732
1444.9 -27.258
1445 -31.836
1445.1 -31.531
1445.2 -26.343
1445.3 -23.901
1445.4 -29.7
1445.5 -27.869
1445.6 -22.986
1445.7 -20.85
1445.8 -29.089
1445.9 -31.226
1446 -29.089
1446.1 -25.427
1446.2 -22.375
1446.3 -21.46
1446.4 -19.629
1446.5 -22.986
1446.6 -20.85
1446.7 -22.986
1446.8 -22.986
1446.9 -23.901
1447 -24.512
1447.1 -25.122
1447.2 -27.563
1447.3 -25.122
1447.4 -22.375
1447.5 -20.239
1447.6 -21.46
1447.7 -20.239
1447.8 -19.934
1447.9 -20.544
1448 -17.798
1448.1 -17.493
1448.2 -17.798
1448.3 -18.408
1448.4 -17.493
1448.5 -18.713
1448.6 -21.765
1448.7 -20.239
1448.8 -22.681
1448.9 -23.291
1449 -25.122
1449.1 -25.732
1449.2 -24.207
1449.3 -23.291
1449.4 -14.441
1449.5 -12.61
1449.6 -11.389
1449.7 -13.831
1449.8 -15.967
1449.9 -19.324
1450 -23.291
1450.1 -21.155
1450.2 -20.239
1450.3 -15.356
1450.4 -9.2529
1450.5 -8.6426
1450.6 -12.915
1450.7 -18.103
1450.8 -17.798
1450.9 -17.188
1451 -10.474
1451.1 -8.9478
1451.2 -12.305
1451.3 -15.967
1451.4 -13.22
1451.5 -6.5063
1451.6 -1.3184
1451.7 -3.4546
1451.8 -9.2529
1451.9 -12.61
1452 -4.3701
1452.1 -0.70801
1452.2 -5.2856
1452.3 -11.389
1452.4 1.7334
1452.5 8.4473
1452.6 2.0386
1452.7 -2.5391
1452.8 -1.9287
1452.9 3.5645
1453 7.2266
1453.1 8.1421
1453.2 6.6162
1453.3 1.7334
1453.4 9.9731
1453.5 9.3628
1453.6 16.382
1453.7 16.992
1453.8 9.9731
1453.9 12.415
1454 14.246
1454.1 18.213
1454.2 13.025
1454.3 8.7524
1454.4 19.739
1454.5 23.096
1454.6 26.147
1454.7 24.927
1454.8 28.894
1454.9 28.284
1455 29.199
1455.1 30.115
1455.2 29.199
1455.3 30.42
1455.4 37.744
1455.5 40.186
1455.6 39.88
1455.7 41.101
1455.8 40.186
1455.9 41.101
1456 42.627
1456.1 40.491
1456.2 42.322
1456.3 40.796
1456.4 50.562
1456.5 50.867
1456.6 50.562
1456.7 48.73
1456.8 45.984
1456.9 45.679
1457 44.153
1457.1 44.763
1457.2 42.932
1457.3 44.763
1457.4 56.665
1457.5 58.801
1457.6 62.769
1457.7 63.989
1457.8 65.21
1457.9 63.379
1458 61.853
1458.1 59.106
1458.2 55.75
1458.3 54.529
1458.4 64.905
1458.5 70.703
1458.6 74.67
1458.7 76.501
1458.8 71.619
1458.9 67.651
1459 65.21
1459.1 65.82
1459.2 71.008
1459.3 77.112
1459.4 79.858
1459.5 77.417
1459.6 73.45
1459.7 75.891
1459.8 81.384
1459.9 83.215
1460 79.248
1460.1 71.924
1460.2 77.417
1460.3 82.91
1460.4 87.488
1460.5 80.164
1460.6 84.741
1460.7 91.455
1460.8 82.3
1460.9 79.248
1461 85.657
1461.1 89.014
1461.2 84.436
1461.3 81.689
1461.4 84.131
1461.5 82.3
1461.6 85.352
1461.7 83.826
1461.8 88.709
1461.9 93.896
1462 92.065
1462.1 84.741
1462.2 85.352
1462.3 93.591
1462.4 93.591
1462.5 91.455
1462.6 86.877
1462.7 87.793
1462.8 89.624
1462.9 89.014
1463 94.507
1463.1 94.507
1463.2 96.643
1463.3 95.728
1463.4 93.286
1463.5 92.371
1463.6 90.234
1463.7 91.15
1463.8 89.929
1463.9 91.76
1464 90.845
1464.1 91.455
1464.2 92.065
1464.3 89.624
1464.4 89.624
1464.5 89.319
1464.6 91.455
1464.7 90.234
1464.8 90.54
1464.9 89.319
1465 87.183
1465.1 87.183
1465.2 86.877
1465.3 85.657
1465.4 77.112
1465.5 74.67
1465.6 73.45
1465.7 72.534
1465.8 74.365
1465.9 77.417
1466 80.469
1466.1 82.605
1466.2 82.91
1466.3 84.131
1466.4 72.229
1466.5 70.093
1466.6 67.957
1466.7 65.515
1466.8 67.041
1466.9 69.482
1467 76.196
1467.1 74.976
1467.2 73.45
1467.3 68.567
1467.4 58.496
1467.5 58.801
1467.6 60.938
1467.7 67.651
1467.8 63.989
1467.9 60.022
1468 57.886
1468.1 61.243
1468.2 65.82
1468.3 62.463
1468.4 50.256
1468.5 46.899
1468.6 54.834
1468.7 58.496
1468.8 54.529
1468.9 47.205
1469 47.205
1469.1 57.886
1469.2 54.529
1469.3 48.425
1469.4 39.27
1469.5 45.374
1469.6 45.984
1469.7 45.068
1469.8 46.289
1469.9 46.899
1470 46.289
1470.1 39.88
1470.2 38.049
1470.3 43.542
1470.4 35.608
1470.5 29.81
1470.6 30.42
1470.7 35.608
1470.8 36.829
1470.9 34.387
1471 28.284
1471.1 27.063
1471.2 29.81
1471.3 31.335
1471.4 24.927
1471.5 25.537
1471.6 26.453
1471.7 27.673
1471.8 27.979
1471.9 28.589
1472 29.199
1472.1 29.504
1472.2 29.504
1472.3 28.894
1472.4 20.349
1472.5 18.823
1472.6 20.044
1472.7 18.823
1472.8 17.908
1472.9 17.297
1473 16.382
1473.1 15.161
1473.2 13.33
1473.3 12.415
1473.4 4.1748
1473.5 2.6489
1473.6 2.3438
1473.7 1.123
1473.8 4.1748
1473.9 4.48
1474 8.7524
1474.1 9.3628
1474.2 11.499
1474.3 12.415
1474.4 2.3438
1474.5 3.2593
1474.6 -1.3184
1474.7 -2.8442
1474.8 -4.6753
1474.9 -5.5908
1475 -2.8442
1475.1 -0.097656
1475.2 5.7007
1475.3 4.1748
1475.4 -3.4546
1475.5 -8.3374
1475.6 -11.389
1475.7 -11.389
1475.8 -8.6426
1475.9 -1.3184
1476 -4.0649
1476.1 -7.4219
1476.2 -10.779
1476.3 -10.779
1476.4 -9.5581
1476.5 -8.9478
1476.6 -11.084
1476.7 -18.103
1476.8 -16.272
1476.9 -8.9478
1477 -7.7271
1477.1 -13.525
1477.2 -19.629
1477.3 -10.168
1477.4 -11.389
1477.5 -17.188
1477.6 -21.155
1477.7 -14.136
1477.8 -10.168
1477.9 -14.441
1478 -14.746
1478.1 -15.662
1478.2 -14.136
1478.3 -12.61
1478.4 -13.525
1478.5 -19.629
1478.6 -23.291
1478.7 -15.662
1478.8 -14.136
1478.9 -20.85
1479 -21.46
1479.1 -15.662
1479.2 -11.389
1479.3 -15.662
1479.4 -20.85
1479.5 -24.207
1479.6 -23.291
1479.7 -21.765
1479.8 -20.85
1479.9 -19.019
1480 -20.85
1480.1 -18.408
1480.2 -18.408
1480.3 -16.577
1480.4 -18.103
1480.5 -19.019
1480.6 -18.713
1480.7 -20.544
1480.8 -19.934
1480.9 -20.239
1481 -19.934
1481.1 -19.324
1481.2 -22.681
1481.3 -21.765
1481.4 -25.427
1481.5 -25.122
1481.6 -26.038
1481.7 -26.343
1481.8 -26.343
1481.9 -29.089
1482 -26.343
1482.1 -26.038
1482.2 -22.07
1482.3 -20.239
1482.4 -18.713
1482.5 -17.188
1482.6 -21.46
1482.7 -20.239
1482.8 -24.512
1482.9 -25.427
1483 -27.869
1483.1 -27.869
1483.2 -26.953
1483.3 -25.427
1483.4 -20.85
1483.5 -19.629
1483.6 -21.46
1483.7 -23.596
1483.8 -26.648
1483.9 -29.395
1484 -29.395
1484.1 -20.239
1484.2 -19.019
1484.3 -20.85
1484.4 -26.343
1484.5 -28.479
1484.6 -26.343
1484.7 -22.07
1484.8 -20.544
1484.9 -26.648
1485 -29.395
1485.1 -26.648
1485.2 -18.408
1485.3 -22.375
1485.4 -29.7
1485.5 -29.395
1485.6 -22.07
1485.7 -20.85
1485.8 -26.648
1485.9 -28.174
1486 -21.46
1486.1 -23.291
1486.2 -26.343
1486.3 -29.7
1486.4 -28.174
1486.5 -28.174
1486.6 -26.343
1486.7 -22.375
1486.8 -22.07
1486.9 -26.648
1487 -28.479
1487.1 -22.07
1487.2 -20.85
1487.3 -27.563
1487.4 -27.869
1487.5 -25.122
1487.6 -19.934
1487.7 -21.155
1487.8 -22.375
1487.9 -26.648
1488 -30.005
1488.1 -28.784
1488.2 -30.31
1488.3 -27.563
1488.4 -26.648
1488.5 -24.207
1488.6 -25.732
1488.7 -26.953
1488.8 -24.207
1488.9 -25.732
1489 -24.512
1489.1 -24.817
1489.2 -25.427
1489.3 -26.038
1489.4 -28.174
1489.5 -26.038
1489.6 -27.563
1489.7 -25.427
1489.8 -26.953
1489.9 -25.732
1490 -26.343
1490.1 -26.343
1490.2 -21.155
1490.3 -19.019
1490.4 -15.967
1490.5 -15.967
1490.6 -16.272
1490.7 -16.272
1490.8 -20.544
1490.9 -19.019
1491 -22.07
1491.1 -23.901
1491.2 -24.512
1491.3 -25.122
1491.4 -19.934
1491.5 -18.408
1491.6 -13.831
1491.7 -11.694
1491.8 -15.051
1491.9 -18.713
1492 -22.375
1492.1 -22.375
1492.2 -23.901
1492.3 -14.746
1492.4 -10.474
1492.5 -12.915
1492.6 -17.188
1492.7 -20.85
1492.8 -19.934
1492.9 -14.441
1493 -9.8633
1493.1 -14.441
1493.2 -19.324
1493.3 -20.239
1493.4 -10.168
1493.5 -5.896
1493.6 -12.305
1493.7 -15.662
1493.8 -12.305
1493.9 -5.896
1494 -11.084
1494.1 -16.577
1494.2 -12.61
1494.3 -6.8115
1494.4 -2.5391
1494.5 -8.6426
1494.6 -8.6426
1494.7 -8.9478
1494.8 -9.5581
1494.9 -8.3374
1495 -6.8115
1495.1 -1.3184
1495.2 -0.40283
1495.3 -6.5063
1495.4 1.7334
1495.5 6.0059
1495.6 6.9214
1495.7 0.81787
1495.8 2.3438
1495.9 4.7852
1496 7.8369
1496.1 9.9731
1496.2 6.0059
1496.3 3.5645
1496.4 9.3628
1496.5 10.278
1496.6 9.0576
1496.7 11.194
1496.8 9.3628
1496.9 8.4473
1497 11.499
1497.1 11.194
1497.2 11.804
1497.3 10.584
1497.4 20.044
1497.5 21.265
1497.6 19.739
1497.7 20.959
1497.8 20.044
1497.9 20.044
1498 19.739
1498.1 20.044
1498.2 20.654
1498.3 17.603
1498.4 30.42
1498.5 31.946
1498.6 33.472
1498.7 36.523
1498.8 38.965
1498.9 39.575
1499 37.439
1499.1 40.186
1499.2 38.049
1499.3 36.829
1499.4 44.763
1499.5 43.542
1499.6 41.711
1499.7 39.27
1499.8 41.711
1499.9 46.289
1500 50.562
1500.1 51.172
1500.2 49.951
1500.3 45.984
1500.4 49.646
1500.5 51.477
1500.6 53.003
1500.7 60.022
1500.8 62.463
1500.9 60.632
1501 54.834
1501.1 51.477
1501.2 53.308
1501.3 58.801
1501.4 70.093
1501.5 67.346
1501.6 61.853
1501.7 62.158
1501.8 68.262
1501.9 71.313
1502 63.684
1502.1 60.632
1502.2 66.736
1502.3 71.008
1502.4 73.145
1502.5 68.262
1502.6 74.976
1502.7 79.553
1502.8 75.281
1502.9 71.008
1503 65.515
1503.1 67.957
1503.2 68.262
1503.3 70.703
1503.4 80.469
1503.5 84.741
1503.6 82.91
1503.7 73.45
1503.8 78.333
1503.9 81.384
1504 85.046
1504.1 78.943
1504.2 76.196
1504.3 76.807
1504.4 78.027
1504.5 81.995
1504.6 82.91
1504.7 84.741
1504.8 85.962
1504.9 87.488
1505 88.098
1505.1 84.741
1505.2 88.403
1505.3 87.488
1505.4 88.709
1505.5 89.319
1505.6 89.929
1505.7 89.319
1505.8 86.267
1505.9 87.793
1506 87.183
1506.1 86.267
1506.2 85.962
1506.3 85.962
1506.4 83.215
1506.5 79.858
1506.6 81.079
1506.7 79.858
1506.8 80.469
1506.9 80.774
1507 82.605
1507.1 81.384
1507.2 84.131
1507.3 86.877
1507.4 86.267
1507.5 86.572
1507.6 86.267
1507.7 85.352
1507.8 82.605
1507.9 78.333
1508 76.501
1508.1 76.196
1508.2 78.333
1508.3 82.605
1508.4 80.774
1508.5 82.605
1508.6 77.722
1508.7 75.891
1508.8 71.313
1508.9 71.313
1509 75.891
1509.1 79.248
1509.2 81.384
1509.3 77.112
1509.4 66.736
1509.5 63.684
1509.6 71.924
1509.7 74.976
1509.8 70.398
1509.9 67.346
1510 63.989
1510.1 70.398
1510.2 74.365
1510.3 71.619
1510.4 57.886
1510.5 56.36
1510.6 66.125
1510.7 62.158
1510.8 56.36
1510.9 58.191
1511 67.041
1511.1 65.21
1511.2 56.97
1511.3 56.97
1511.4 47.51
1511.5 48.73
1511.6 50.867
1511.7 56.36
1511.8 56.97
1511.9 47.51
1512 49.646
1512.1 54.834
1512.2 56.055
1512.3 49.036
1512.4 41.711
1512.5 45.984
1512.6 45.679
1512.7 47.205
1512.8 43.542
1512.9 39.575
1513 40.796
1513.1 40.491
1513.2 41.101
1513.3 40.491
1513.4 34.998
1513.5 34.692
1513.6 35.303
1513.7 37.134
1513.8 36.523
1513.9 37.134
1514 34.692
1514.1 37.134
1514.2 36.829
1514.3 37.134
1514.4 28.589
1514.5 27.063
1514.6 25.232
1514.7 23.401
1514.8 25.232
1514.9 24.011
1515 23.706
1515.1 22.485
1515.2 22.485
1515.3 20.349
1515.4 12.72
1515.5 14.551
1515.6 15.466
1515.7 20.044
1515.8 21.57
1515.9 22.485
1516 22.18
1516.1 20.044
1516.2 19.128
1516.3 16.992
1516.4 8.4473
1516.5 5.7007
1516.6 4.1748
1516.7 8.1421
1516.8 11.499
1516.9 14.551
1517 14.551
1517.1 12.109
1517.2 7.5317
1517.3 2.3438
1517.4 0.20752
1517.5 3.8696
1517.6 8.1421
1517.7 6.6162
1517.8 3.2593
1517.9 -2.5391
1518 -3.7598
1518.1 7.2266
1518.2 6.6162
1518.3 3.2593
1518.4 -7.1167
1518.5 -6.2012
1518.6 -0.40283
1518.7 -2.2339
1518.8 -6.2012
1518.9 -8.6426
1519 -0.70801
1519.1 1.4282
1519.2 -3.1494
1519.3 -8.6426
1519.4 -10.779
1519.5 -5.5908
1519.6 -7.7271
1519.7 -8.0322
1519.8 -6.5063
1519.9 -5.896
1520 -5.2856
1520.1 -12.305
1520.2 -13.525
1520.3 -8.0322
1520.4 -9.5581
1520.5 -16.272
1520.6 -17.493
1520.7 -11.389
1520.8 -12
1520.9 -12.305
1521 -17.493
1521.1 -17.493
1521.2 -16.577
1521.3 -15.967
1521.4 -15.662
1521.5 -15.967
1521.6 -12.915
1521.7 -12.305
1521.8 -10.474
1521.9 -10.474
1522 -10.474
1522.1 -10.474
1522.2 -12.61
1522.3 -10.474
1522.4 -13.22
1522.5 -11.694
1522.6 -12.915
1522.7 -13.525
1522.8 -14.441
1522.9 -15.967
1523 -15.662
1523.1 -16.577
1523.2 -15.662
1523.3 -18.103
1523.4 -21.765
1523.5 -22.986
1523.6 -24.817
1523.7 -24.512
1523.8 -24.207
1523.9 -22.375
1524 -21.46
1524.1 -19.629
1524.2 -16.882
1524.3 -15.356
1524.4 -15.051
1524.5 -17.188
1524.6 -18.713
1524.7 -22.375
1524.8 -25.732
1524.9 -25.732
1525 -25.732
1525.1 -19.934
1525.2 -16.272
1525.3 -15.967
1525.4 -18.408
1525.5 -24.817
1525.6 -25.427
1525.7 -26.343
1525.8 -21.155
1525.9 -16.882
1526 -16.577
1526.1 -21.46
1526.2 -28.174
1526.3 -26.343
1526.4 -21.155
1526.5 -16.272
1526.6 -18.408
1526.7 -26.038
1526.8 -26.648
1526.9 -22.07
1527 -18.408
1527.1 -24.817
1527.2 -26.648
1527.3 -20.544
1527.4 -17.493
1527.5 -23.291
1527.6 -30.615
1527.7 -22.07
1527.8 -17.798
1527.9 -19.019
1528 -20.544
1528.1 -21.765
1528.2 -20.239
1528.3 -20.239
1528.4 -20.544
1528.5 -27.258
1528.6 -22.986
1528.7 -19.324
1528.8 -20.239
1528.9 -27.258
1529 -25.427
1529.1 -19.324
1529.2 -17.188
1529.3 -20.544
1529.4 -26.038
1529.5 -25.732
1529.6 -26.038
1529.7 -24.817
1529.8 -22.07
1529.9 -20.239
1530 -19.629
1530.1 -19.324
1530.2 -19.629
1530.3 -19.324
1530.4 -19.934
1530.5 -17.798
1530.6 -18.103
1530.7 -17.493
1530.8 -18.408
1530.9 -20.239
1531 -19.934
1531.1 -21.155
1531.2 -20.544
1531.3 -21.155
1531.4 -20.85
1531.5 -22.07
1531.6 -25.427
1531.7 -25.122
1531.8 -25.732
1531.9 -24.207
1532 -24.817
1532.1 -23.901
1532.2 -20.544
1532.3 -21.46
1532.4 -15.356
1532.5 -14.746
1532.6 -13.831
1532.7 -15.662
1532.8 -18.713
1532.9 -20.544
1533 -26.038
1533.1 -23.291
1533.2 -24.512
1533.3 -18.713
1533.4 -14.441
1533.5 -12.915
1533.6 -13.22
1533.7 -19.324
1533.8 -20.239
1533.9 -22.375
1534 -19.629
1534.1 -15.356
1534.2 -11.389
1534.3 -14.136
1534.4 -19.324
1534.5 -19.629
1534.6 -18.103
1534.7 -11.084
1534.8 -10.168
1534.9 -15.967
1535 -20.544
1535.1 -19.324
1535.2 -11.084
1535.3 -12.305
1535.4 -13.22
1535.5 -15.356
1535.6 -7.4219
1535.7 -6.5063
1535.8 -14.136
1535.9 -14.136
1536 -6.5063
1536.1 -8.0322
1536.2 -10.779
1536.3 -15.051
1536.4 -9.2529
1536.5 -6.8115
1536.6 -2.5391
1536.7 0.81787
1536.8 -1.6235
1536.9 -7.7271
1537 -5.2856
1537.1 -0.70801
1537.2 -4.0649
1537.3 -7.4219
1537.4 2.3438
1537.5 6.311
1537.6 8.1421
1537.7 5.3955
1537.8 -0.097656
1537.9 -2.2339
1538 -0.40283
1538.1 0.5127
1538.2 2.9541
1538.3 3.2593
1538.4 11.499
1538.5 14.246
1538.6 13.33
1538.7 15.466
1538.8 14.856
1538.9 16.077
1539 15.161
1539.1 12.72
1539.2 14.856
1539.3 13.635
1539.4 22.18
1539.5 20.959
1539.6 21.57
1539.7 20.349
1539.8 16.382
1539.9 18.213
1540 17.603
1540.1 17.603
1540.2 16.077
1540.3 18.213
1540.4 27.979
1540.5 28.894
1540.6 34.387
1540.7 35.608
1540.8 36.218
1540.9 35.913
1541 34.692
1541.1 32.861
1541.2 28.589
1541.3 29.199
1541.4 35.913
1541.5 37.134
1541.6 39.27
1541.7 43.237
1541.8 47.205
1541.9 43.848
1542 44.153
1542.1 41.406
1542.2 37.744
1542.3 37.134
1542.4 50.867
1542.5 56.665
1542.6 53.613
1542.7 52.698
1542.8 46.594
1542.9 47.51
1543 53.613
1543.1 57.886
1543.2 53.918
1543.3 47.205
1543.4 55.75
1543.5 63.379
1543.6 65.21
1543.7 60.022
1543.8 55.75
1543.9 60.938
1544 64.294
1544.1 63.379
1544.2 55.444
1544.3 60.632
1544.4 72.534
1544.5 70.398
1544.6 67.346
1544.7 65.515
1544.8 67.651
1544.9 68.567
1545 72.229
1545.1 72.534
1545.2 65.21
1545.3 64.905
1545.4 75.891
1545.5 80.164
1545.6 72.839
1545.7 71.619
1545.8 75.586
1545.9 77.722
1546 78.943
1546.1 75.586
1546.2 72.839
1546.3 70.093
1546.4 75.281
1546.5 75.891
1546.6 73.45
1546.7 78.027
1546.8 76.807
1546.9 78.027
1547 77.112
1547.1 76.807
1547.2 75.891
1547.3 72.839
1547.4 77.417
1547.5 77.112
1547.6 78.027
1547.7 78.333
1547.8 80.774
1547.9 83.215
1548 82.91
1548.1 87.793
1548.2 88.098
1548.3 87.488
1548.4 85.657
1548.5 84.131
1548.6 82.605
1548.7 77.722
1548.8 80.469
1548.9 78.333
1549 77.112
1549.1 77.722
1549.2 77.112
1549.3 80.774
1549.4 80.164
1549.5 84.436
1549.6 84.741
1549.7 84.436
1549.8 81.689
1549.9 78.027
1550 75.891
1550.1 72.534
1550.2 76.501
1550.3 79.248
1550.4 80.469
1550.5 80.164
1550.6 78.333
1550.7 74.67
1550.8 70.093
1550.9 71.924
1551 76.196
1551.1 80.164
1551.2 79.858
1551.3 74.365
1551.4 65.515
1551.5 65.82
1551.6 74.365
1551.7 74.06
1551.8 69.482
1551.9 64.294
1552 67.346
1552.1 74.67
1552.2 71.924
1552.3 67.651
1552.4 59.106
1552.5 67.651
1552.6 65.515
1552.7 57.886
1552.8 56.665
1552.9 59.717
1553 62.769
1553.1 63.379
1553.2 62.158
1553.3 57.886
1553.4 50.256
1553.5 56.055
1553.6 58.801
1553.7 51.782
1553.8 53.003
1553.9 58.191
1554 56.665
1554.1 49.341
1554.2 51.477
1554.3 53.613
1554.4 49.951
1554.5 50.562
1554.6 51.172
1554.7 48.12
1554.8 43.237
1554.9 44.153
1555 42.017
1555.1 42.322
1555.2 41.711
1555.3 42.627
1555.4 34.387
1555.5 31.335
1555.6 34.387
1555.7 33.472
1555.8 33.472
1555.9 33.472
1556 33.166
1556.1 33.472
1556.2 31.335
1556.3 34.692
1556.4 27.063
1556.5 26.453
1556.6 27.673
1556.7 29.199
1556.8 31.946
1556.9 31.946
1557 34.998
1557.1 34.387
1557.2 35.608
1557.3 32.861
1557.4 25.537
1557.5 22.791
1557.6 19.434
1557.7 18.823
1557.8 17.297
1557.9 16.382
1558 17.603
1558.1 20.654
1558.2 25.537
1558.3 25.842
1558.4 19.434
1558.5 15.771
1558.6 13.025
1558.7 10.278
1558.8 9.0576
1558.9 13.635
1559 16.077
1559.1 20.349
1559.2 15.466
1559.3 11.804
1559.4 3.5645
1559.5 3.5645
1559.6 11.194
1559.7 11.194
1559.8 8.1421
1559.9 3.5645
1560 2.9541
1560.1 9.668
1560.2 11.499
1560.3 7.2266
1560.4 -4.6753
1560.5 -0.70801
1560.6 6.311
1560.7 2.6489
1560.8 -3.4546
1560.9 -3.7598
1561 6.0059
1561.1 2.9541
1561.2 -0.40283
1561.3 -2.8442
1561.4 -8.6426
1561.5 -7.4219
1561.6 -7.4219
1561.7 -1.6235
1561.8 -1.3184
1561.9 -8.6426
1562 -7.4219
1562.1 -1.3184
1562.2 -2.2339
1562.3 -10.779
1562.4 -12.915
1562.5 -9.2529
1562.6 -5.2856
1562.7 -5.5908
1562.8 -8.3374
1562.9 -12.61
1563 -16.577
1563.1 -14.441
1563.2 -13.525
1563.3 -13.22
1563.4 -15.356
1563.5 -14.136
1563.6 -12.915
1563.7 -15.967
1563.8 -13.525
1563.9 -13.525
1564 -13.831
1564.1 -13.831
1564.2 -13.831
1564.3 -13.22
1564.4 -19.019
1564.5 -18.103
1564.6 -19.324
1564.7 -18.408
1564.8 -19.629
1564.9 -19.324
1565 -19.934
1565.1 -21.46
1565.2 -20.239
1565.3 -19.019
1565.4 -18.103
1565.5 -15.662
1565.6 -13.525
1565.7 -12.305
1565.8 -13.525
1565.9 -13.525
1566 -15.967
1566.1 -16.882
1566.2 -17.493
1566.3 -21.155
1566.4 -23.291
1566.5 -23.596
1566.6 -20.544
1566.7 -16.577
1566.8 -12.305
1566.9 -14.136
1567 -18.408
1567.1 -20.239
1567.2 -23.596
1567.3 -22.375
1567.4 -20.239
1567.5 -14.136
1567.6 -15.051
1567.7 -20.239
1567.8 -22.986
1567.9 -24.817
1568 -19.019
1568.1 -14.441
1568.2 -15.356
1568.3 -21.765
1568.4 -27.563
1568.5 -20.85
1568.6 -15.662
1568.7 -17.798
1568.8 -23.291
1568.9 -23.291
1569 -16.272
1569.1 -19.629
1569.2 -23.291
1569.3 -24.817
1569.4 -17.493
1569.5 -15.356
1569.6 -18.713
1569.7 -20.239
1569.8 -21.765
1569.9 -16.882
1570 -16.882
1570.1 -19.324
1570.2 -24.817
1570.3 -21.155
1570.4 -16.577
1570.5 -24.207
1570.6 -24.512
1570.7 -22.07
1570.8 -15.967
1570.9 -16.272
1571 -19.629
1571.1 -24.207
1571.2 -28.479
1571.3 -25.122
1571.4 -24.207
1571.5 -21.765
1571.6 -20.85
1571.7 -20.544
1571.8 -18.408
1571.9 -20.85
1572 -18.408
1572.1 -18.103
1572.2 -17.188
1572.3 -18.713
1572.4 -19.019
1572.5 -18.713
1572.6 -20.85
1572.7 -19.934
1572.8 -21.765
1572.9 -21.765
1573 -23.596
1573.1 -24.512
1573.2 -25.427
1573.3 -26.038
1573.4 -22.681
1573.5 -20.85
1573.6 -19.019
1573.7 -15.356
1573.8 -15.356
1573.9 -13.22
1574 -14.746
1574.1 -13.525
1574.2 -16.882
1574.3 -19.934
1574.4 -19.324
1574.5 -23.291
1574.6 -23.291
1574.7 -20.544
1574.8 -15.662
1574.9 -13.22
1575 -12
1575.1 -14.441
1575.2 -18.103
1575.3 -19.629
1575.4 -20.544
1575.5 -17.798
1575.6 -12.915
1575.7 -11.389
1575.8 -12
1575.9 -18.713
1576 -20.544
1576.1 -19.019
1576.2 -11.694
1576.3 -9.2529
1576.4 -12
1576.5 -17.188
1576.6 -18.713
1576.7 -9.2529
1576.8 -8.6426
1576.9 -13.831
1577 -17.188
1577.1 -12.61
1577.2 -7.4219
1577.3 -15.356
1577.4 -11.084
1577.5 -6.5063
1577.6 -2.8442
1577.7 -7.7271
1577.8 -12
1577.9 -11.694
1578 -12.305
1578.1 -8.3374
1578.2 -11.084
1578.3 -11.389
1578.4 -1.9287
1578.5 2.6489
1578.6 1.4282
1578.7 -6.2012
1578.8 0.20752
1578.9 3.5645
1579 1.4282
1579.1 -4.3701
1579.2 -2.5391
1579.3 -1.3184
1579.4 8.7524
1579.5 12.109
1579.6 12.72
1579.7 11.499
1579.8 9.9731
1579.9 8.4473
1580 5.0903
1580.1 4.1748
1580.2 3.8696
1580.3 2.6489
1580.4 10.584
1580.5 11.194
1580.6 11.499
1580.7 12.109
1580.8 11.194
1580.9 12.72
1581 13.635
1581.1 15.161
1581.2 16.077
1581.3 16.687
1581.4 27.979
1581.5 28.284
1581.6 29.504
1581.7 28.589
1581.8 29.504
1581.9 27.063
1582 25.232
1582.1 25.842
1582.2 21.57
1582.3 20.654
1582.4 26.453
1582.5 28.894
1582.6 30.115
1582.7 31.03
1582.8 36.218
1582.9 37.439
1583 38.66
1583.1 36.218
1583.2 34.082
1583.3 31.03
1583.4 34.692
1583.5 38.354
1583.6 42.017
1583.7 46.594
1583.8 47.815
1583.9 45.679
1584 43.542
1584.1 35.608
1584.2 38.965
1584.3 42.627
1584.4 56.36
1584.5 54.834
1584.6 51.477
1584.7 46.899
1584.8 47.205
1584.9 56.055
1585 53.918
1585.1 50.256
1585.2 46.594
1585.3 53.308
1585.4 65.21
1585.5 58.801
1585.6 54.834
1585.7 58.496
1585.8 64.905
1585.9 60.938
1586 56.36
1586.1 58.191
1586.2 60.938
1586.3 63.074
1586.4 68.872
1586.5 71.619
1586.6 70.398
1586.7 64.6
1586.8 63.379
1586.9 65.515
1587 70.703
1587.1 64.6
1587.2 63.074
1587.3 68.567
1587.4 75.891
1587.5 75.586
1587.6 70.093
1587.7 67.957
1587.8 67.651
1587.9 67.346
1588 70.093
1588.1 67.957
1588.2 69.177
1588.3 68.567
1588.4 72.534
1588.5 72.839
1588.6 73.755
1588.7 72.534
1588.8 70.703
1588.9 71.924
1589 70.093
1589.1 71.924
1589.2 71.619
1589.3 72.229
1589.4 75.281
1589.5 74.976
1589.6 78.943
1589.7 78.943
1589.8 80.469
1589.9 82.605
1590 82.91
1590.1 81.689
1590.2 79.858
1590.3 79.553
1590.4 77.417
1590.5 77.112
1590.6 74.67
1590.7 73.45
1590.8 71.313
1590.9 68.872
1591 73.45
1591.1 75.281
1591.2 79.553
1591.3 80.774
1591.4 79.858
1591.5 76.501
1591.6 72.839
1591.7 72.534
1591.8 69.482
1591.9 69.482
1592 71.619
1592.1 77.112
1592.2 78.638
1592.3 74.365
1592.4 68.567
1592.5 64.294
1592.6 64.6
1592.7 71.008
1592.8 75.281
1592.9 71.008
1593 64.294
1593.1 64.6
1593.2 68.872
1593.3 74.67
1593.4 65.515
1593.5 59.412
1593.6 57.886
1593.7 62.769
1593.8 67.651
1593.9 62.463
1594 57.275
1594.1 63.989
1594.2 65.82
1594.3 61.243
1594.4 48.12
1594.5 53.613
1594.6 57.275
1594.7 58.801
1594.8 56.97
1594.9 53.613
1595 50.867
1595.1 50.867
1595.2 57.581
1595.3 58.496
1595.4 44.153
1595.5 43.542
1595.6 46.899
1595.7 50.562
1595.8 43.542
1595.9 43.237
1596 42.017
1596.1 45.374
1596.2 47.51
1596.3 47.51
1596.4 43.237
1596.5 42.322
1596.6 40.491
1596.7 39.27
1596.8 38.965
1596.9 38.354
1597 35.608
1597.1 38.66
1597.2 37.439
1597.3 38.049
1597.4 29.504
1597.5 29.199
1597.6 30.115
1597.7 28.284
1597.8 31.946
1597.9 31.03
1598 31.335
1598.1 30.115
1598.2 29.199
1598.3 28.589
1598.4 14.551
1598.5 14.551
1598.6 12.109
1598.7 11.499
1598.8 9.9731
1598.9 8.4473
1599 9.668
1599.1 9.9731
1599.2 15.771
1599.3 16.992
1599.4 9.9731
1599.5 8.4473
1599.6 5.7007
1599.7 3.2593
1599.8 0.81787
1599.9 -1.9287
1600 -1.9287
1600.1 1.7334
1600.2 6.6162
1600.3 8.7524
1600.4 -5.2856
1600.5 -11.084
1600.6 -13.525
1600.7 -15.662
1600.8 -13.22
1600.9 -7.4219
1601 -5.2856
1601.1 -8.9478
1601.2 -15.051
1601.3 -15.356
1601.4 -16.882
1601.5 -13.22
1601.6 -15.051
1601.7 -19.629
1601.8 -21.46
1601.9 -17.188
1602 -12
1602.1 -17.493
1602.2 -22.986
1602.3 -17.493
1602.4 -22.375
1602.5 -27.869
1602.6 -34.888
1602.7 -29.089
1602.8 -23.596
1602.9 -26.038
1603 -26.648
1603.1 -29.395
1603.2 -24.817
1603.3 -26.038
1603.4 -30.92
1603.5 -35.498
1603.6 -29.7
1603.7 -25.122
1603.8 -33.362
1603.9 -34.277
1604 -31.531
1604.1 -25.122
1604.2 -28.174
1604.3 -31.531
1604.4 -73.34
1604.5 -80.664
1604.6 -76.697
1604.7 -74.866
1604.8 -72.729
1604.9 -70.898
1605 -69.067
1605.1 -69.373
1605.2 -71.509
1605.3 -68.457
1605.4 -95.618
1605.5 -98.059
1605.6 -99.28
1605.7 -97.449
1605.8 -99.28
1605.9 -102.33
1606 -100.5
1606.1 -101.42
1606.2 -101.11
1606.3 -102.03
1606.4 -92.871
1606.5 -94.397
1606.6 -97.754
1606.7 -96.228
1606.8 -97.754
1606.9 -96.228
1607 -96.533
1607.1 -95.923
1607.2 -95.312
1607.3 -93.787
1607.4 -90.735
1607.5 -89.514
1607.6 -87.073
1607.7 -88.293
1607.8 -91.04
1607.9 -93.787
1608 -96.838
1608.1 -97.449
1608.2 -98.669
1608.3 -96.533
1608.4 -86.157
1608.5 -84.021
1608.6 -83.105
1608.7 -85.852
1608.8 -87.988
1608.9 -91.956
1609 -92.261
1609.1 -87.683
1609.2 -83.411
1609.3 -83.411
1609.4 -86.157
1609.5 -91.04
1609.6 -91.345
1609.7 -85.242
1609.8 -81.274
1609.9 -85.547
1610 -89.514
1610.1 -92.871
1610.2 -85.242
1610.3 -80.054
1610.4 -81.885
1610.5 -87.683
1610.6 -87.378
1610.7 -78.833
1610.8 -82.8
1610.9 -88.599
1611 -85.242
1611.1 -78.833
1611.2 -77.612
1611.3 -83.105
1611.4 -79.749
1611.5 -80.969
1611.6 -77.307
1611.7 -78.833
1611.8 -85.242
1611.9 -84.631
1612 -80.664
1612.1 -79.749
1612.2 -87.073
1612.3 -82.495
1612.4 -77.612
1612.5 -75.781
1612.6 -78.528
1612.7 -86.768
1612.8 -84.631
1612.9 -83.716
1613 -80.054
1613.1 -80.054
1613.2 -77.002
1613.3 -76.392
1613.4 -78.223
1613.5 -76.086
1613.6 -75.781
1613.7 -74.866
1613.8 -76.086
1613.9 -74.866
1614 -75.476
1614.1 -77.612
1614.2 -76.086
1614.3 -75.476
1614.4 -76.392
1614.5 -77.612
1614.6 -77.612
1614.7 -79.749
1614.8 -80.664
1614.9 -79.749
1615 -82.495
1615.1 -82.19
1615.2 -84.937
1615.3 -84.937
1615.4 -86.462
1615.5 -87.073
1615.6 -84.631
1615.7 -82.19
1615.8 -80.054
1615.9 -77.307
1616 -77.002
1616.1 -77.307
1616.2 -80.054
1616.3 -80.359
1616.4 -86.768
1616.5 -88.293
1616.6 -88.904
1616.7 -87.683
1616.8 -82.8
1616.9 -79.443
1617 -77.917
1617.1 -82.19
1617.2 -84.937
1617.3 -88.293
1617.4 -91.956
1617.5 -85.852
1617.6 -81.885
1617.7 -81.58
1617.8 -86.462
1617.9 -89.819
1618 -91.65
1618.1 -87.073
1618.2 -80.664
1618.3 -84.937
1618.4 -92.566
1618.5 -94.397
1618.6 -86.768
1618.7 -85.547
1618.8 -92.871
1618.9 -94.397
1619 -90.43
1619.1 -83.716
1619.2 -89.514
1619.3 -94.092
1619.4 -93.481
1619.5 -91.65
1619.6 -87.988
1619.7 -91.04
1619.8 -89.819
1619.9 -88.599
1620 -92.871
1620.1 -97.754
1620.2 -95.618
1620.3 -88.599
1620.4 -96.533
1620.5 -101.11
1620.6 -97.449
1620.7 -93.176
1620.8 -94.092
1620.9 -101.72
1621 -101.11
1621.1 -100.5
1621.2 -98.975
1621.3 -96.838
1621.4 -98.059
1621.5 -96.838
1621.6 -98.059
1621.7 -95.007
1621.8 -96.228
1621.9 -95.923
1622 -94.702
1622.1 -96.228
1622.2 -96.533
1622.3 -96.838
1622.4 -99.28
1622.5 -98.364
1622.6 -98.669
1622.7 -99.89
1622.8 -100.2
1622.9 -101.42
1623 -102.03
1623.1 -102.33
1623.2 -103.55
1623.3 -104.77
1623.4 -108.44
1623.5 -110.88
1623.6 -112.1
1623.7 -114.23
1623.8 -112.71
1623.9 -112.1
1624 -110.27
1624.1 -105.69
1624.2 -105.38
1624.3 -103.25
1624.4 -106.91
1624.5 -107.21
1624.6 -109.66
1624.7 -111.49
1624.8 -112.4
1624.9 -117.59
1625 -115.45
1625.1 -113.01
1625.2 -107.52
1625.3 -105.38
1625.4 -110.27
1625.5 -113.93
1625.6 -119.73
1625.7 -119.42
1625.8 -115.15
1625.9 -109.35
1626 -109.66
1626.1 -112.4
1626.2 -118.2
1626.3 -120.95
1626.4 -115.15
1626.5 -111.49
1626.6 -113.62
1626.7 -118.81
1626.8 -120.03
1626.9 -114.54
1627 -114.23
1627.1 -116.98
1627.2 -122.78
1627.3 -116.67
1627.4 -113.32
1627.5 -115.76
1627.6 -124
1627.7 -123.08
1627.8 -114.54
1627.9 -115.45
1628 -115.76
1628.1 -115.45
1628.2 -113.01
1628.3 -116.06
1628.4 -124.91
1628.5 -124.61
1628.6 -120.03
1628.7 -115.15
1628.8 -122.47
1628.9 -122.78
1629 -118.2
1629.1 -117.59
1629.2 -119.12
1629.3 -123.08
1629.4 -125.83
1629.5 -123.39
1629.6 -121.25
1629.7 -120.64
1629.8 -120.34
1629.9 -117.29
1630 -117.59
1630.1 -116.37
1630.2 -115.45
1630.3 -116.67
1630.4 -117.59
1630.5 -120.03
1630.6 -118.51
1630.7 -117.29
1630.8 -116.67
1630.9 -116.37
1631 -118.2
1631.1 -117.9
1631.2 -119.73
1631.3 -119.42
1631.4 -120.34
1631.5 -120.03
1631.6 -119.73
1631.7 -125.22
1631.8 -124
1631.9 -127.36
1632 -127.05
1632.1 -128.27
1632.2 -126.44
1632.3 -127.36
1632.4 -128.88
1632.5 -122.47
1632.6 -121.56
1632.7 -119.42
1632.8 -118.51
1632.9 -118.81
1633 -122.47
1633.1 -127.66
1633.2 -127.66
1633.3 -128.88
1633.4 -127.05
1633.5 -122.78
1633.6 -118.2
1633.7 -118.81
1633.8 -124.3
1633.9 -125.22
1634 -128.88
1634.1 -127.36
1634.2 -122.47
1634.3 -117.9
1634.4 -120.03
1634.5 -127.36
1634.6 -128.58
1634.7 -127.36
1634.8 -119.12
1634.9 -117.59
1635 -122.78
1635.1 -127.97
1635.2 -127.66
1635.3 -119.42
1635.4 -120.03
1635.5 -125.52
1635.6 -126.44
1635.7 -118.2
1635.8 -117.9
1635.9 -126.75
1636 -127.05
1636.1 -120.95
1636.2 -118.81
1636.3 -118.2
1636.4 -119.42
1636.5 -118.2
1636.6 -119.73
1636.7 -123.69
1636.8 -127.05
1636.9 -120.64
1637 -116.67
1637.1 -125.52
1637.2 -124.3
1637.3 -121.25
1637.4 -116.06
1637.5 -122.17
1637.6 -124.61
1637.7 -123.08
1637.8 -121.25
1637.9 -118.2
1638 -118.2
1638.1 -115.76
1638.2 -116.37
1638.3 -116.37
1638.4 -116.06
1638.5 -118.2
1638.6 -117.9
1638.7 -120.03
1638.8 -118.81
1638.9 -118.51
1639 -117.59
1639.1 -119.12
1639.2 -120.03
1639.3 -117.29
1639.4 -116.98
1639.5 -114.23
1639.6 -113.32
1639.7 -112.71
1639.8 -112.4
1639.9 -114.54
1640 -112.4
1640.1 -113.32
1640.2 -113.62
1640.3 -114.54
1640.4 -113.32
1640.5 -115.45
1640.6 -119.12
1640.7 -118.2
1640.8 -119.42
1640.9 -119.73
1641 -120.03
1641.1 -117.9
1641.2 -115.15
1641.3 -114.84
1641.4 -108.13
1641.5 -107.21
1641.6 -109.66
1641.7 -113.32
1641.8 -115.76
1641.9 -117.9
1642 -119.73
1642.1 -112.71
1642.2 -108.74
1642.3 -107.82
1642.4 -108.74
1642.5 -111.79
1642.6 -115.45
1642.7 -115.45
1642.8 -108.44
1642.9 -105.08
1643 -107.82
1643.1 -112.71
1643.2 -115.15
1643.3 -109.35
1643.4 -103.25
1643.5 -104.77
1643.6 -110.88
1643.7 -111.79
1643.8 -105.08
1643.9 -101.72
1644 -108.44
1644.1 -113.32
1644.2 -105.38
1644.3 -102.33
1644.4 -103.86
1644.5 -108.44
1644.6 -109.96
1644.7 -109.66
1644.8 -109.96
1644.9 -106.6
1645 -104.77
1645.1 -99.89
1645.2 -102.94
1645.3 -109.35
1645.4 -101.42
1645.5 -96.838
1645.6 -101.42
1645.7 -104.77
1645.8 -103.25
1645.9 -98.059
1646 -97.144
1646.1 -97.144
1646.2 -99.89
1646.3 -102.33
1646.4 -102.94
1646.5 -101.11
1646.6 -102.33
1646.7 -103.55
1646.8 -99.585
1646.9 -100.5
1647 -99.89
1647.1 -99.89
1647.2 -99.28
1647.3 -99.28
1647.4 -98.364
1647.5 -95.007
1647.6 -98.364
1647.7 -96.838
1647.8 -98.669
1647.9 -98.364
1648 -99.585
1648.1 -101.11
1648.2 -97.754
1648.3 -99.585
1648.4 -95.923
1648.5 -93.481
1648.6 -92.566
1648.7 -90.43
1648.8 -90.43
1648.9 -84.937
1649 -86.462
1649.1 -85.242
1649.2 -87.073
1649.3 -88.293
1649.4 -87.988
1649.5 -92.566
1649.6 -92.871
1649.7 -94.092
1649.8 -92.566
1649.9 -88.904
1650 -84.937
1650.1 -82.495
1650.2 -86.768
1650.3 -87.073
1650.4 -87.378
1650.5 -89.209
1650.6 -88.599
1650.7 -81.58
1650.8 -78.528
1650.9 -81.885
1651 -84.021
1651.1 -88.599
1651.2 -88.293
1651.3 -82.19
1651.4 -77.612
1651.5 -80.359
1651.6 -87.378
1651.7 -88.904
1651.8 -82.8
1651.9 -78.223
1652 -82.495
1652.1 -88.293
1652.2 -86.157
1652.3 -80.054
1652.4 -76.086
1652.5 -82.8
1652.6 -82.19
1652.7 -73.34
1652.8 -75.171
1652.9 -80.664
1653 -81.885
1653.1 -81.885
1653.2 -78.833
1653.3 -76.086
1653.4 -77.917
1653.5 -87.988
1653.6 -86.768
1653.7 -84.021
1653.8 -79.443
1653.9 -86.157
1654 -86.462
1654.1 -81.885
1654.2 -82.19
1654.3 -79.138
1654.4 -58.691
1654.5 -59.302
1654.6 -61.743
1654.7 -60.828
1654.8 -60.828
1654.9 -61.133
1655 -58.997
1655.1 -58.386
1655.2 -57.471
1655.3 -55.945
1655.4 -31.226
1655.5 -30.005
1655.6 -32.141
1655.7 -29.395
1655.8 -31.531
1655.9 -31.226
1656 -31.531
1656.1 -32.446
1656.2 -33.972
1656.3 -36.414
1656.4 -36.108
1656.5 -37.939
1656.6 -36.719
1656.7 -35.803
1656.8 -33.057
1656.9 -31.531
1657 -32.751
1657.1 -27.563
1657.2 -27.258
1657.3 -26.343
1657.4 -22.07
1657.5 -22.681
1657.6 -26.648
1657.7 -30.31
1657.8 -30.005
1657.9 -30.92
1658 -28.174
1658.1 -24.512
1658.2 -21.46
1658.3 -20.239
1658.4 -22.375
1658.5 -24.512
1658.6 -26.953
1658.7 -27.258
1658.8 -27.869
1658.9 -22.07
1659 -17.798
1659.1 -22.986
1659.2 -25.122
1659.3 -29.7
1659.4 -23.901
1659.5 -17.798
1659.6 -15.356
1659.7 -18.713
1659.8 -25.427
1659.9 -24.817
1660 -17.493
1660.1 -14.441
1660.2 -21.155
1660.3 -27.563
1660.4 -18.713
1660.5 -14.136
1660.6 -16.882
1660.7 -23.291
1660.8 -19.019
1660.9 -12.915
1661 -20.85
1661.1 -23.596
1661.2 -25.122
1661.3 -21.765
1661.4 -18.408
1661.5 -19.324
1661.6 -21.155
1661.7 -22.375
1661.8 -13.831
1661.9 -13.22
1662 -18.103
1662.1 -18.713
1662.2 -13.22
1662.3 -12
1662.4 -20.239
1662.5 -20.239
1662.6 -17.188
1662.7 -13.22
1662.8 -10.474
1662.9 -10.779
1663 -10.168
1663.1 -15.967
1663.2 -13.22
1663.3 -16.882
1663.4 -17.493
1663.5 -18.103
1663.6 -19.324
1663.7 -19.934
1663.8 -21.765
1663.9 -18.103
1664 -19.019
1664.1 -19.324
1664.2 -18.713
1664.3 -18.103
1664.4 -16.272
1664.5 -18.103
1664.6 -13.831
1664.7 -12.305
1664.8 -11.694
1664.9 -11.694
1665 -10.168
1665.1 -10.474
1665.2 -12.61
1665.3 -10.779
1665.4 -13.831
1665.5 -15.967
1665.6 -18.103
1665.7 -19.629
1665.8 -21.155
1665.9 -22.375
1666 -19.324
1666.1 -18.103
1666.2 -12.915
1666.3 -11.084
1666.4 -14.441
1666.5 -15.356
1666.6 -18.713
1666.7 -21.765
1666.8 -24.512
1666.9 -22.681
1667 -18.408
1667.1 -14.441
1667.2 -13.831
1667.3 -17.188
1667.4 -24.207
1667.5 -26.648
1667.6 -23.291
1667.7 -16.577
1667.8 -18.713
1667.9 -19.934
1668 -24.207
1668.1 -25.427
1668.2 -18.408
1668.3 -16.272
1668.4 -23.901
1668.5 -31.531
1668.6 -25.122
1668.7 -19.629
1668.8 -21.46
1668.9 -27.869
1669 -27.869
1669.1 -19.324
1669.2 -24.207
1669.3 -28.479
1669.4 -30.92
1669.5 -25.427
1669.6 -24.817
1669.7 -23.596
1669.8 -25.122
1669.9 -26.953
1670 -30.31
1670.1 -33.057
1670.2 -28.174
1670.3 -23.291
1670.4 -34.277
1670.5 -35.803
1670.6 -31.531
1670.7 -27.258
1670.8 -30.92
1670.9 -35.193
1671 -37.329
1671.1 -33.972
1671.2 -31.531
1671.3 -32.141
1671.4 -32.751
1671.5 -32.141
1671.6 -30.31
1671.7 -30.615
1671.8 -30.005
1671.9 -30.005
1672 -31.531
1672.1 -29.7
1672.2 -30.615
1672.3 -30.005
1672.4 -33.972
1672.5 -34.277
1672.6 -32.751
1672.7 -35.803
1672.8 -34.583
1672.9 -36.414
1673 -35.193
1673.1 -37.329
1673.2 -37.939
1673.3 -38.245
1673.4 -45.264
1673.5 -44.959
1673.6 -47.705
1673.7 -47.095
1673.8 -47.4
1673.9 -47.095
1674 -43.127
1674.1 -42.212
1674.2 -38.55
1674.3 -37.329
1674.4 -40.686
1674.5 -43.127
1674.6 -46.179
1674.7 -48.621
1674.8 -51.062
1674.9 -50.146
1675 -47.705
1675.1 -42.517
1675.2 -39.771
1675.3 -44.043
1675.4 -48.621
1675.5 -53.503
1675.6 -52.893
1675.7 -49.841
1675.8 -44.653
1675.9 -44.043
1676 -51.672
1676.1 -52.893
1676.2 -53.503
1676.3 -45.569
1676.4 -46.484
1676.5 -49.841
1676.6 -54.724
1676.7 -56.86
1676.8 -46.79
1676.9 -48.315
1677 -53.198
1677.1 -55.945
1677.2 -47.705
1677.3 -45.874
1677.4 -58.081
1677.5 -58.081
1677.6 -51.367
1677.7 -49.536
1677.8 -54.419
1677.9 -56.25
1678 -57.166
1678.1 -60.828
1678.2 -55.334
1678.3 -53.198
1678.4 -51.672
1678.5 -53.198
1678.6 -58.997
1678.7 -55.334
1678.8 -53.198
1678.9 -54.419
1679 -59.912
1679.1 -55.945
1679.2 -51.978
1679.3 -49.231
1679.4 -52.283
1679.5 -56.86
1679.6 -58.997
1679.7 -59.912
1679.8 -59.912
1679.9 -58.997
1680 -59.912
1680.1 -60.217
1680.2 -60.828
1680.3 -59.607
1680.4 -61.133
1680.5 -58.997
1680.6 -59.302
1680.7 -60.522
1680.8 -61.438
1680.9 -62.964
1681 -62.048
1681.1 -60.828
1681.2 -61.438
1681.3 -61.743
1681.4 -62.964
1681.5 -61.743
1681.6 -60.828
1681.7 -58.997
1681.8 -55.945
1681.9 -54.724
1682 -52.893
1682.1 -54.419
1682.2 -53.503
1682.3 -55.334
1682.4 -56.555
1682.5 -57.776
1682.6 -60.522
1682.7 -62.354
1682.8 -65.405
1682.9 -61.743
1683 -59.302
1683.1 -55.029
1683.2 -51.672
1683.3 -53.809
1683.4 -57.166
1683.5 -62.354
1683.6 -63.269
1683.7 -62.964
1683.8 -57.776
1683.9 -52.893
1684 -53.809
1684.1 -56.86
1684.2 -63.574
1684.3 -62.964
1684.4 -59.607
1684.5 -52.283
1684.6 -54.114
1684.7 -57.471
1684.8 -62.964
1684.9 -63.574
1685 -53.503
1685.1 -53.809
1685.2 -58.691
1685.3 -62.964
1685.4 -55.029
1685.5 -52.283
1685.6 -58.691
1685.7 -62.659
1685.8 -55.64
1685.9 -50.452
1686 -57.471
1686.1 -60.217
1686.2 -60.522
1686.3 -63.574
1686.4 -59.912
1686.5 -62.048
1686.6 -60.828
1686.7 -58.691
1686.8 -54.419
1686.9 -53.503
1687 -60.828
1687.1 -57.166
1687.2 -52.283
1687.3 -53.198
1687.4 -58.691
1687.5 -59.302
1687.6 -55.945
1687.7 -54.724
1687.8 -50.146
1687.9 -50.757
1688 -52.588
1688.1 -54.114
1688.2 -56.86
1688.3 -58.081
1688.4 -58.691
1688.5 -56.25
1688.6 -57.776
1688.7 -57.471
1688.8 -57.471
1688.9 -58.997
1689 -57.471
1689.1 -57.776
1689.2 -56.555
1689.3 -57.166
1689.4 -54.419
1689.5 -53.198
1689.6 -53.809
1689.7 -49.231
1689.8 -50.452
1689.9 -47.705
1690 -47.705
1690.1 -45.569
1690.2 -47.095
1690.3 -50.757
1690.4 -46.179
1690.5 -48.926
1690.6 -50.757
1690.7 -53.503
1690.8 -54.419
1690.9 -54.724
1691 -55.64
1691.1 -48.315
1691.2 -46.179
1691.3 -44.959
1691.4 -43.738
1691.5 -44.653
1691.6 -48.315
1691.7 -53.503
1691.8 -51.672
1691.9 -51.672
1692 -45.264
1692.1 -42.517
1692.2 -43.738
1692.3 -46.484
1692.4 -50.146
1692.5 -49.231
1692.6 -45.874
1692.7 -40.686
1692.8 -40.686
1692.9 -44.959
1693 -48.926
1693.1 -49.231
1693.2 -40.076
1693.3 -41.296
1693.4 -43.738
1693.5 -46.79
1693.6 -41.296
1693.7 -35.498
1693.8 -41.296
1693.9 -46.179
1694 -43.127
1694.1 -37.024
1694.2 -42.212
1694.3 -47.4
1694.4 -40.686
1694.5 -36.719
1694.6 -32.751
1694.7 -34.888
1694.8 -34.277
1694.9 -35.498
1695 -41.296
1695.1 -42.212
1695.2 -40.076
1695.3 -34.583
1695.4 -38.245
1695.5 -38.855
1695.6 -34.277
1695.7 -30.615
1695.8 -32.446
1695.9 -39.465
1696 -39.16
1696.1 -38.55
1696.2 -34.888
1696.3 -32.751
1696.4 -29.089
1696.5 -26.038
1696.6 -27.869
1696.7 -27.563
1696.8 -28.479
1696.9 -28.174
1697 -29.089
1697.1 -30.005
1697.2 -29.089
1697.3 -28.479
1697.4 -26.648
1697.5 -25.427
1697.6 -24.512
1697.7 -23.291
1697.8 -25.122
1697.9 -23.291
1698 -24.512
1698.1 -24.512
1698.2 -25.732
1698.3 -26.343
1698.4 -22.986
1698.5 -27.563
1698.6 -26.343
1698.7 -29.089
1698.8 -29.395
1698.9 -30.005
1699 -30.005
1699.1 -27.563
1699.2 -27.869
1699.3 -22.681
1699.4 -18.713
1699.5 -16.577
1699.6 -19.019
1699.7 -19.934
1699.8 -22.986
1699.9 -28.479
1700 -27.869
1700.1 -26.343
1700.2 -21.155
1700.3 -17.188
1700.4 -14.441
1700.5 -16.882
1700.6 -23.596
1700.7 -23.291
1700.8 -24.207
1700.9 -16.882
1701 -13.831
1701.1 -15.051
1701.2 -21.765
1701.3 -26.648
1701.4 -19.324
1701.5 -12
1701.6 -13.831
1701.7 -18.713
1701.8 -22.681
1701.9 -16.882
1702 -11.694
1702.1 -15.662
1702.2 -21.765
1702.3 -19.019
1702.4 -10.779
1702.5 -12.305
1702.6 -19.019
1702.7 -20.239
1702.8 -12
1702.9 -10.168
1703 -10.168
1703.1 -11.694
1703.2 -13.525
1703.3 -15.356
1703.4 -19.629
1703.5 -15.967
1703.6 -10.779
1703.7 -11.694
1703.8 -18.103
1703.9 -16.577
1704 -9.8633
1704.1 -11.389
1704.2 -17.493
1704.3 -18.713
1704.4 -15.967
1704.5 -14.746
1704.6 -15.051
1704.7 -11.694
1704.8 -11.694
1704.9 -7.4219
1705 -8.3374
1705.1 -9.2529
1705.2 -8.9478
1705.3 -12.305
1705.4 -8.9478
1705.5 -10.168
1705.6 -8.9478
1705.7 -8.6426
1705.8 -8.6426
1705.9 -8.9478
1706 -11.084
1706.1 -7.4219
1706.2 -8.9478
1706.3 -8.6426
1706.4 -9.2529
1706.5 -10.779
1706.6 -12.915
1706.7 -15.662
1706.8 -14.441
1706.9 -16.577
1707 -15.967
1707.1 -17.493
1707.2 -17.798
1707.3 -17.188
1707.4 -17.798
1707.5 -11.694
1707.6 -8.6426
1707.7 -8.0322
1707.8 -8.6426
1707.9 -9.8633
1708 -13.525
1708.1 -18.103
1708.2 -18.713
1708.3 -17.493
1708.4 -13.22
1708.5 -9.2529
1708.6 -8.0322
1708.7 -10.474
1708.8 -15.356
1708.9 -17.493
1709 -18.103
1709.1 -13.831
1709.2 -9.2529
1709.3 -9.2529
1709.4 -12.61
1709.5 -18.713
1709.6 -18.408
1709.7 -10.474
1709.8 -8.0322
1709.9 -11.694
1710 -19.324
1710.1 -17.798
1710.2 -10.779
1710.3 -8.6426
1710.4 -14.441
1710.5 -17.493
1710.6 -12.915
1710.7 -10.779
1710.8 -14.441
1710.9 -20.544
1711 -12.305
1711.1 -8.0322
1711.2 -9.8633
1711.3 -12.305
1711.4 -14.441
1711.5 -11.694
1711.6 -9.8633
1711.7 -11.389
1711.8 -17.798
1711.9 -14.746
1712 -9.8633
1712.1 -14.746
1712.2 -18.408
1712.3 -14.746
1712.4 -8.6426
1712.5 -8.9478
1712.6 -12.61
1712.7 -16.882
1712.8 -20.544
1712.9 -17.188
1713 -14.746
1713.1 -10.779
1713.2 -11.389
1713.3 -11.084
1713.4 -9.8633
1713.5 -12.305
1713.6 -9.8633
1713.7 -9.2529
1713.8 -7.1167
1713.9 -8.9478
1714 -9.5581
1714.1 -9.2529
1714.2 -11.694
1714.3 -9.8633
1714.4 -9.8633
1714.5 -9.8633
1714.6 -10.779
1714.7 -12
1714.8 -12.915
1714.9 -15.967
1715 -14.136
1715.1 -16.882
1715.2 -17.188
1715.3 -17.798
1715.4 -18.408
1715.5 -17.188
1715.6 -17.188
1715.7 -12.915
1715.8 -10.779
1715.9 -8.6426
1716 -7.4219
1716.1 -9.8633
1716.2 -11.694
1716.3 -15.967
1716.4 -16.272
1716.5 -19.019
1716.6 -17.798
1716.7 -14.136
1716.8 -10.168
1716.9 -8.0322
1717 -11.084
1717.1 -12.61
1717.2 -16.882
1717.3 -18.103
1717.4 -16.272
1717.5 -11.694
1717.6 -8.6426
1717.7 -12.61
1717.8 -15.051
1717.9 -18.713
1718 -14.441
1718.1 -9.8633
1718.2 -12
1718.3 -15.662
1718.4 -19.019
1718.5 -13.525
1718.6 -8.3374
1718.7 -10.779
1718.8 -17.798
1718.9 -19.934
1719 -8.9478
1719.1 -11.084
1719.2 -16.882
1719.3 -18.103
1719.4 -9.8633
1719.5 -7.1167
1719.6 -13.525
1719.7 -12
1719.8 -11.694
1719.9 -9.2529
1720 -11.694
1720.1 -17.188
1720.2 -16.577
1720.3 -13.525
1720.4 -12.915
1720.5 -17.798
1720.6 -14.136
1720.7 -10.168
1720.8 -10.474
1720.9 -15.967
1721 -20.85
1721.1 -17.798
1721.2 -15.051
1721.3 -12.305
1721.4 -11.389
1721.5 -10.474
1721.6 -8.3374
1721.7 -11.694
1721.8 -8.0322
1721.9 -8.3374
1722 -8.6426
1722.1 -9.8633
1722.2 -10.474
1722.3 -9.5581
1722.4 -11.389
1722.5 -8.3374
1722.6 -9.2529
1722.7 -8.9478
1722.8 -8.3374
1722.9 -8.0322
1723 -8.9478
1723.1 -11.389
1723.2 -10.168
1723.3 -11.389
1723.4 -12.915
1723.5 -13.525
1723.6 -14.746
1723.7 -16.272
1723.8 -18.713
1723.9 -17.798
1724 -18.408
1724.1 -17.188
1724.2 -14.441
1724.3 -11.694
1724.4 -9.5581
1724.5 -8.9478
1724.6 -7.4219
1724.7 -11.084
1724.8 -14.746
1724.9 -16.272
1725 -19.934
1725.1 -18.408
1725.2 -14.136
1725.3 -9.5581
1725.4 -7.7271
1725.5 -10.779
1725.6 -14.746
1725.7 -19.629
1725.8 -18.103
1725.9 -14.746
1726 -8.3374
1726.1 -9.8633
1726.2 -13.525
1726.3 -18.408
1726.4 -20.85
1726.5 -11.084
1726.6 -8.9478
1726.7 -11.694
1726.8 -18.103
1726.9 -16.577
1727 -9.5581
1727.1 -13.525
1727.2 -15.662
1727.3 -18.713
1727.4 -10.168
1727.5 -10.474
1727.6 -15.662
1727.7 -19.629
1727.8 -18.103
1727.9 -11.084
1728 -9.8633
1728.1 -11.084
1728.2 -14.746
1728.3 -17.188
1728.4 -17.493
1728.5 -14.441
1728.6 -9.5581
1728.7 -17.188
1728.8 -14.746
1728.9 -10.474
1729 -9.8633
1729.1 -16.882
1729.2 -19.629
1729.3 -15.662
1729.4 -12.305
1729.5 -9.8633
1729.6 -8.6426
1729.7 -8.9478
1729.8 -9.8633
1729.9 -14.136
1730 -12.915
1730.1 -15.051
1730.2 -17.493
1730.3 -16.882
1730.4 -17.188
1730.5 -16.577
1730.6 -19.324
1730.7 -16.882
1730.8 -17.798
1730.9 -15.967
1731 -15.967
1731.1 -15.662
1731.2 -13.831
1731.3 -13.22
1731.4 -10.779
1731.5 -11.084
1731.6 -8.9478
1731.7 -7.7271
1731.8 -10.168
1731.9 -8.3374
1732 -10.474
1732.1 -10.474
1732.2 -12.61
1732.3 -14.441
1732.4 -15.967
1732.5 -20.544
1732.6 -18.713
1732.7 -17.493
1732.8 -16.272
1732.9 -13.525
1733 -9.8633
1733.1 -8.9478
1733.2 -12.61
1733.3 -12.305
1733.4 -14.136
1733.5 -16.577
1733.6 -18.713
1733.7 -16.577
1733.8 -12.305
1733.9 -11.389
1734 -9.5581
1734.1 -12.61
1734.2 -16.882
1734.3 -18.408
1734.4 -15.051
1734.5 -9.5581
1734.6 -12
1734.7 -13.22
1734.8 -17.493
1734.9 -17.493
1735 -11.389
1735.1 -8.0322
1735.2 -12.915
1735.3 -20.85
1735.4 -15.051
1735.5 -9.5581
1735.6 -9.8633
1735.7 -18.103
1735.8 -17.188
1735.9 -9.5581
1736 -12
1736.1 -14.136
1736.2 -17.188
1736.3 -19.019
1736.4 -20.239
1736.5 -19.019
1736.6 -16.272
1736.7 -12.305
1736.8 -10.168
1736.9 -17.188
1737 -15.356
1737.1 -9.2529
1737.2 -12.915
1737.3 -18.408
1737.4 -16.272
1737.5 -10.779
1737.6 -9.8633
1737.7 -11.389
1737.8 -15.662
1737.9 -18.713
1738 -19.324
1738.1 -19.324
1738.2 -16.577
1738.3 -15.356
1738.4 -13.831
1738.5 -12
1738.6 -13.525
1738.7 -11.694
1738.8 -12.305
1738.9 -11.694
1739 -12.915
1739.1 -12.61
1739.2 -12.305
1739.3 -14.136
1739.4 -12.61
1739.5 -14.746
1739.6 -14.746
1739.7 -17.188
1739.8 -17.798
1739.9 -18.103
1740 -20.85
1740.1 -18.408
1740.2 -18.103
1740.3 -17.188
1740.4 -16.577
1740.5 -14.136
1740.6 -12
1740.7 -12.305
1740.8 -8.0322
1740.9 -8.3374
1741 -10.168
1741.1 -12
1741.2 -14.136
1741.3 -17.188
1741.4 -19.934
1741.5 -17.188
1741.6 -16.882
1741.7 -12.305
1741.8 -9.2529
1741.9 -7.4219
1742 -11.084
1742.1 -15.967
1742.2 -16.882
1742.3 -19.019
1742.4 -16.577
1742.5 -10.474
1742.6 -8.0322
1742.7 -11.694
1742.8 -18.103
1742.9 -17.798
1743 -15.967
1743.1 -10.168
1743.2 -9.5581
1743.3 -13.525
1743.4 -19.019
1743.5 -17.188
1743.6 -8.3374
1743.7 -10.168
1743.8 -17.188
1743.9 -19.324
1744 -10.779
1744.1 -9.8633
1744.2 -17.188
1744.3 -18.713
1744.4 -14.136
1744.5 -9.2529
1744.6 -9.5581
1744.7 -9.2529
1744.8 -8.9478
1744.9 -13.22
1745 -16.272
1745.1 -18.103
1745.2 -12
1745.3 -9.8633
1745.4 -17.798
1745.5 -14.441
1745.6 -11.694
1745.7 -9.5581
1745.8 -16.577
1745.9 -17.798
1746 -17.188
1746.1 -13.525
1746.2 -8.9478
1746.3 -9.2529
1746.4 -8.0322
1746.5 -9.8633
1746.6 -10.474
1746.7 -12.305
1746.8 -14.441
1746.9 -14.136
1747 -15.662
1747.1 -15.967
1747.2 -16.577
1747.3 -15.967
1747.4 -16.272
1747.5 -18.103
1747.6 -13.22
1747.7 -13.831
1747.8 -13.525
1747.9 -13.525
1748 -11.694
1748.1 -11.084
1748.2 -11.389
1748.3 -8.3374
1748.4 -7.4219
1748.5 -8.6426
1748.6 -9.2529
1748.7 -10.779
1748.8 -11.084
1748.9 -14.441
1749 -12.915
1749.1 -15.051
1749.2 -17.188
1749.3 -18.408
1749.4 -19.629
1749.5 -16.577
1749.6 -16.272
1749.7 -12
1749.8 -9.2529
1749.9 -8.9478
1750 -11.389
1750.1 -13.22
1750.2 -15.967
1750.3 -20.239
1750.4 -18.103
1750.5 -14.441
1750.6 -8.9478
1750.7 -8.3374
1750.8 -10.474
1750.9 -13.22
1751 -18.408
1751.1 -17.188
1751.2 -11.694
1751.3 -8.0322
1751.4 -11.389
1751.5 -15.662
1751.6 -19.629
1751.7 -16.882
1751.8 -9.5581
1751.9 -11.389
1752 -16.577
1752.1 -20.239
1752.2 -13.22
1752.3 -7.7271
1752.4 -12.915
1752.5 -16.272
1752.6 -12
1752.7 -6.2012
1752.8 -7.4219
1752.9 -11.694
1753 -12.61
1753.1 -14.136
1753.2 -11.084
1753.3 -8.3374
1753.4 -15.051
1753.5 -19.934
1753.6 -18.408
1753.7 -11.084
1753.8 -19.019
1753.9 -20.544
1754 -16.272
1754.1 -12.61
1754.2 -13.22
1754.3 -19.934
1754.4 -1.9287
1754.5 -1.9287
1754.6 0.20752
1754.7 2.6489
1754.8 4.1748
1754.9 7.5317
1755 5.0903
1755.1 8.7524
1755.2 8.1421
1755.3 9.0576
1755.4 23.401
1755.5 25.232
1755.6 24.927
1755.7 22.791
1755.8 25.232
1755.9 24.622
1756 25.232
1756.1 22.18
1756.2 22.791
1756.3 22.791
1756.4 13.33
1756.5 13.33
1756.6 12.109
1756.7 11.804
1756.8 9.668
1756.9 8.4473
1757 6.9214
1757.1 4.7852
1757.2 6.6162
1757.3 6.6162
1757.4 8.4473
1757.5 10.584
1757.6 13.025
1757.7 15.466
1757.8 14.246
1757.9 14.246
1758 13.025
1758.1 11.804
1758.2 9.0576
1758.3 7.8369
1758.4 2.3438
1758.5 1.123
1758.6 6.9214
1758.7 9.668
1758.8 11.194
1758.9 8.4473
1759 4.48
1759.1 2.0386
1759.2 0.5127
1759.3 7.8369
1759.4 8.7524
1759.5 7.5317
1759.6 3.5645
1759.7 0.5127
1759.8 1.123
1759.9 5.7007
1760 9.668
1760.1 3.8696
1760.2 0.20752
1760.3 2.0386
1760.4 6.0059
1760.5 3.8696
1760.6 -3.1494
1760.7 -4.3701
1760.8 4.48
1760.9 4.7852
1761 -0.40283
1761.1 -4.6753
1761.2 -3.7598
1761.3 -2.2339
1761.4 -4.0649
1761.5 -5.5908
1761.6 -4.0649
1761.7 -0.40283
1761.8 1.7334
1761.9 1.7334
1762 -5.2856
1762.1 -0.40283
1762.2 4.1748
1762.3 -0.097656
1762.4 -4.6753
1762.5 -6.8115
1762.6 -0.40283
1762.7 1.7334
1762.8 2.6489
1762.9 1.7334
1763 -0.097656
1763.1 -1.6235
1763.2 -8.0322
1763.3 -6.8115
1763.4 -7.7271
1763.5 -6.8115
1763.6 -6.5063
1763.7 -6.2012
1763.8 -5.5908
1763.9 -8.6426
1764 -6.5063
1764.1 -7.4219
1764.2 -6.2012
1764.3 -5.5908
1764.4 -5.2856
1764.5 -5.2856
1764.6 -8.3374
1764.7 -5.5908
1764.8 -5.2856
1764.9 -2.5391
1765 -0.70801
1765.1 0.5127
1765.2 2.0386
1765.3 0.5127
1765.4 4.1748
1765.5 3.8696
1765.6 3.8696
1765.7 3.2593
1765.8 1.4282
1765.9 -0.097656
1766 -4.9805
1766.1 -4.3701
1766.2 -5.896
1766.3 -4.3701
1766.4 1.7334
1766.5 5.0903
1766.6 7.2266
1766.7 5.0903
1766.8 4.1748
1766.9 0.5127
1767 -1.0132
1767.1 -3.1494
1767.2 -1.6235
1767.3 3.5645
1767.4 8.7524
1767.5 8.1421
1767.6 4.1748
1767.7 1.123
1767.8 0.81787
1767.9 3.8696
1768 9.3628
1768.1 6.311
1768.2 1.7334
1768.3 -0.40283
1768.4 8.4473
1768.5 13.635
1768.6 7.5317
1768.7 3.8696
1768.8 2.3438
1768.9 10.889
1769 12.109
1769.1 6.6162
1769.2 3.2593
1769.3 8.4473
1769.4 16.382
1769.5 12.72
1769.6 11.194
1769.7 8.7524
1769.8 10.278
1769.9 12.109
1770 12.415
1770.1 11.804
1770.2 6.311
1770.3 10.889
1770.4 18.823
1770.5 13.94
1770.6 10.584
1770.7 10.584
1770.8 17.908
1770.9 18.213
1771 17.603
1771.1 12.109
1771.2 9.0576
1771.3 10.278
1771.4 12.109
1771.5 15.161
1771.6 16.992
1771.7 18.823
1771.8 18.213
1771.9 19.434
1772 19.434
1772.1 17.908
1772.2 19.739
1772.3 19.739
1772.4 23.401
1772.5 22.18
1772.6 20.349
1772.7 19.128
1772.8 18.213
1772.9 20.044
1773 18.213
1773.1 18.213
1773.2 16.687
1773.3 18.518
1773.4 21.265
1773.5 21.875
1773.6 27.368
1773.7 28.284
1773.8 29.504
1773.9 31.335
1774 30.725
1774.1 29.504
1774.2 26.453
1774.3 26.758
1774.4 25.842
1774.5 24.622
1774.6 24.316
1774.7 25.842
1774.8 30.42
1774.9 32.556
1775 34.998
1775.1 32.556
1775.2 30.115
1775.3 25.537
1775.4 24.927
1775.5 28.894
1775.6 34.387
1775.7 37.744
1775.8 35.608
1775.9 31.335
1776 27.673
1776.1 24.316
1776.2 34.082
1776.3 37.134
1776.4 37.134
1776.5 30.725
1776.6 30.42
1776.7 36.523
1776.8 36.523
1776.9 36.523
1777 28.894
1777.1 33.777
1777.2 39.575
1777.3 36.523
1777.4 31.946
1777.5 32.251
1777.6 42.017
1777.7 38.049
1777.8 34.692
1777.9 31.641
1778 31.641
1778.1 31.641
1778.2 31.946
1778.3 38.965
1778.4 41.406
1778.5 39.575
1778.6 34.387
1778.7 38.354
1778.8 42.627
1778.9 37.744
1779 34.387
1779.1 35.608
1779.2 40.491
1779.3 42.322
1779.4 43.542
1779.5 43.542
1779.6 39.27
1779.7 38.049
1779.8 36.218
1779.9 33.777
1780 34.692
1780.1 35.303
1780.2 34.692
1780.3 33.777
1780.4 36.218
1780.5 35.608
1780.6 35.913
1780.7 35.608
1780.8 35.608
1780.9 37.439
1781 35.303
1781.1 37.744
1781.2 40.186
1781.3 42.017
1781.4 45.374
1781.5 45.984
1781.6 48.425
1781.7 43.542
1781.8 42.017
1781.9 39.88
1782 38.049
1782.1 36.523
1782.2 35.608
1782.3 41.711
1782.4 44.458
1782.5 46.899
1782.6 44.763
1782.7 42.017
1782.8 38.965
1782.9 35.303
1783 38.049
1783.1 41.101
1783.2 45.374
1783.3 48.12
1783.4 44.763
1783.5 42.932
1783.6 35.608
1783.7 35.913
1783.8 38.965
1783.9 45.374
1784 47.205
1784.1 44.763
1784.2 41.101
1784.3 34.692
1784.4 37.134
1784.5 43.542
1784.6 46.899
1784.7 43.237
1784.8 39.88
1784.9 37.134
1785 40.186
1785.1 46.289
1785.2 41.101
1785.3 36.218
1785.4 38.66
1785.5 46.594
1785.6 43.237
1785.7 34.692
1785.8 38.354
1785.9 45.984
1786 44.763
1786.1 38.66
1786.2 37.134
1786.3 36.829
1786.4 32.251
1786.5 34.387
1786.6 34.387
1786.7 41.406
1786.8 44.458
1786.9 39.575
1787 35.303
1787.1 38.66
1787.2 43.542
1787.3 38.049
1787.4 33.777
1787.5 35.913
1787.6 40.796
1787.7 41.406
1787.8 42.017
1787.9 40.796
1788 40.491
1788.1 37.744
1788.2 35.608
1788.3 36.218
1788.4 32.861
1788.5 31.641
1788.6 33.472
1788.7 32.251
1788.8 34.387
1788.9 32.556
1789 32.861
1789.1 33.472
1789.2 33.777
1789.3 34.692
1789.4 34.387
1789.5 36.218
1789.6 37.134
1789.7 36.218
1789.8 39.575
1789.9 38.965
1790 40.491
1790.1 40.186
1790.2 38.965
1790.3 37.744
1790.4 31.335
1790.5 31.335
1790.6 29.199
1790.7 29.199
1790.8 28.894
1790.9 28.589
1791 32.556
1791.1 32.861
1791.2 38.049
1791.3 37.439
1791.4 35.608
1791.5 31.335
1791.6 28.894
1791.7 26.453
1791.8 23.096
1791.9 30.42
1792 33.777
1792.1 36.523
1792.2 33.472
1792.3 29.199
1792.4 23.401
1792.5 21.875
1792.6 30.725
1792.7 33.472
1792.8 30.42
1792.9 26.147
1793 24.011
1793.1 28.894
1793.2 31.335
1793.3 31.335
1793.4 21.875
1793.5 20.349
1793.6 28.284
1793.7 29.81
1793.8 24.011
1793.9 18.823
1794 28.284
1794.1 30.115
1794.2 23.096
1794.3 19.128
1794.4 23.706
1794.5 26.147
1794.6 24.927
1794.7 28.284
1794.8 27.063
1794.9 24.622
1795 18.518
1795.1 18.213
1795.2 24.316
1795.3 25.537
1795.4 16.992
1795.5 16.077
1795.6 20.959
1795.7 23.401
1795.8 19.434
1795.9 16.077
1796 14.856
1796.1 17.297
1796.2 19.434
1796.3 21.875
1796.4 20.044
1796.5 20.349
1796.6 21.57
1796.7 21.875
1796.8 20.959
1796.9 20.044
1797 20.349
1797.1 20.044
1797.2 17.908
1797.3 21.265
1797.4 18.518
1797.5 16.992
1797.6 16.687
1797.7 16.077
1797.8 16.382
1797.9 13.33
1798 16.077
1798.1 14.551
1798.2 14.551
1798.3 11.499
1798.4 7.2266
1798.5 6.311
1798.6 2.0386
1798.7 5.0903
1798.8 4.48
1798.9 6.0059
1799 7.5317
1799.1 10.278
1799.2 13.025
1799.3 12.415
1799.4 10.889
1799.5 8.1421
1799.6 5.7007
1799.7 1.4282
1799.8 1.123
1799.9 0.5127
1800 3.2593
1800.1 7.8369
1800.2 9.3628
1800.3 9.0576
1800.4 3.5645
1800.5 0.20752
1800.6 -0.40283
1800.7 1.4282
1800.8 8.1421
1800.9 8.1421
1801 4.1748
1801.1 -0.70801
1801.2 -0.097656
1801.3 5.7007
1801.4 3.5645
1801.5 2.0386
1801.6 -5.5908
1801.7 -6.2012
1801.8 1.123
1801.9 4.1748
1802 -0.40283
1802.1 -6.5063
1802.2 -1.3184
1802.3 4.48
1802.4 2.3438
1802.5 -4.3701
1802.6 2.6489
1802.7 7.5317
1802.8 3.2593
1802.9 1.7334
1803 -0.70801
1803.1 -1.0132
1803.2 0.81787
1803.3 3.2593
1803.4 -3.4546
1803.5 -12.61
1803.6 -10.474
1803.7 -5.896
1803.8 -4.6753
1803.9 -12.305
1804 -12.305
1804.1 -6.5063
1804.2 -4.0649
1804.3 -4.3701
1804.4 25.842
1804.5 26.147
1804.6 24.316
1804.7 20.959
1804.8 24.622
1804.9 25.232
1805 27.368
1805.1 26.758
1805.2 28.284
1805.3 28.589
1805.4 52.698
1805.5 59.717
1805.6 58.496
1805.7 58.496
1805.8 57.275
1805.9 57.581
1806 56.665
1806.1 52.393
1806.2 55.444
1806.3 54.834
1806.4 45.984
1806.5 44.763
1806.6 45.679
1806.7 47.815
1806.8 45.679
1806.9 51.782
1807 52.393
1807.1 54.529
1807.2 53.918
1807.3 52.393
1807.4 51.477
1807.5 46.594
1807.6 46.594
1807.7 45.374
1807.8 45.374
1807.9 48.425
1808 50.867
1808.1 53.003
1808.2 53.308
1808.3 53.308
1808.4 43.848
1808.5 42.322
1808.6 39.575
1808.7 40.796
1808.8 45.679
1808.9 47.51
1809 46.899
1809.1 44.458
1809.2 40.186
1809.3 39.575
1809.4 44.763
1809.5 47.51
1809.6 43.848
1809.7 39.88
1809.8 38.049
1809.9 44.458
1810 48.12
1810.1 43.237
1810.2 38.049
1810.3 38.66
1810.4 44.458
1810.5 42.322
1810.6 36.523
1810.7 34.998
1810.8 43.237
1810.9 39.88
1811 34.082
1811.1 34.082
1811.2 38.66
1811.3 40.491
1811.4 39.88
1811.5 35.303
1811.6 32.251
1811.7 34.692
1811.8 40.796
1811.9 42.627
1812 34.998
1812.1 35.608
1812.2 38.354
1812.3 42.017
1812.4 34.692
1812.5 33.472
1812.6 33.472
1812.7 35.913
1812.8 37.744
1812.9 37.744
1813 40.186
1813.1 41.711
1813.2 42.932
1813.3 42.017
1813.4 41.711
1813.5 40.796
1813.6 36.523
1813.7 39.88
1813.8 39.27
1813.9 39.27
1814 37.439
1814.1 36.218
1814.2 34.082
1814.3 30.115
1814.4 32.861
1814.5 31.946
1814.6 32.861
1814.7 31.641
1814.8 32.556
1814.9 34.082
1815 34.692
1815.1 38.354
1815.2 40.491
1815.3 42.322
1815.4 43.542
1815.5 43.542
1815.6 40.796
1815.7 38.049
1815.8 37.744
1815.9 36.218
1816 34.998
1816.1 32.251
1816.2 34.082
1816.3 36.218
1816.4 39.88
1816.5 45.374
1816.6 44.153
1816.7 42.322
1816.8 39.27
1816.9 35.913
1817 34.692
1817.1 37.134
1817.2 43.848
1817.3 44.763
1817.4 45.984
1817.5 40.796
1817.6 37.439
1817.7 38.965
1817.8 45.679
1817.9 48.425
1818 43.542
1818.1 38.965
1818.2 38.049
1818.3 42.932
1818.4 50.256
1818.5 46.594
1818.6 40.796
1818.7 44.153
1818.8 51.782
1818.9 47.815
1819 39.27
1819.1 45.374
1819.2 50.867
1819.3 48.12
1819.4 45.374
1819.5 44.153
1819.6 46.289
1819.7 44.763
1819.8 45.068
1819.9 42.627
1820 46.594
1820.1 51.172
1820.2 51.477
1820.3 44.153
1820.4 49.036
1820.5 58.191
1820.6 54.834
1820.7 49.036
1820.8 49.341
1820.9 52.698
1821 56.36
1821.1 55.75
1821.2 57.275
1821.3 53.918
1821.4 56.97
1821.5 53.003
1821.6 53.918
1821.7 53.308
1821.8 50.562
1821.9 52.393
1822 52.698
1822.1 52.087
1822.2 52.393
1822.3 52.393
1822.4 55.75
1822.5 54.834
1822.6 56.36
1822.7 56.665
1822.8 57.581
1822.9 60.022
1823 62.158
1823.1 63.684
1823.2 62.463
1823.3 63.684
1823.4 68.567
1823.5 69.177
1823.6 67.651
1823.7 67.957
1823.8 65.21
1823.9 61.853
1824 61.548
1824.1 59.106
1824.2 59.717
1824.3 59.717
1824.4 63.684
1824.5 68.262
1824.6 70.398
1824.7 74.06
1824.8 70.093
1824.9 67.957
1825 64.6
1825.1 62.158
1825.2 63.684
1825.3 65.21
1825.4 72.839
1825.5 74.67
1825.6 72.229
1825.7 68.872
1825.8 63.684
1825.9 65.21
1826 71.619
1826.1 74.976
1826.2 71.924
1826.3 66.431
1826.4 67.957
1826.5 71.008
1826.6 78.333
1826.7 73.45
1826.8 67.651
1826.9 68.567
1827 77.417
1827.1 75.586
1827.2 67.957
1827.3 68.872
1827.4 78.027
1827.5 78.027
1827.6 70.703
1827.7 71.008
1827.8 74.67
1827.9 75.891
1828 78.333
1828.1 78.027
1828.2 75.281
1828.3 70.093
1828.4 73.755
1828.5 77.722
1828.6 77.112
1828.7 72.534
1828.8 73.755
1828.9 79.858
1829 80.164
1829.1 74.67
1829.2 72.534
1829.3 71.924
1829.4 78.638
1829.5 81.384
1829.6 83.826
1829.7 83.521
1829.8 82.3
1829.9 79.858
1830 76.807
1830.1 78.333
1830.2 76.807
1830.3 77.112
1830.4 78.638
1830.5 78.638
1830.6 79.553
1830.7 77.417
1830.8 80.164
1830.9 82.3
1831 84.436
1831.1 84.741
1831.2 82.605
1831.3 81.689
1831.4 78.943
1831.5 77.722
1831.6 75.586
1831.7 76.196
1831.8 74.67
1831.9 75.281
1832 79.248
1832.1 81.079
1832.2 83.826
1832.3 83.826
1832.4 84.436
1832.5 81.689
1832.6 76.807
1832.7 76.501
1832.8 73.45
1832.9 74.06
1833 76.196
1833.1 81.689
1833.2 84.131
1833.3 82.3
1833.4 82.91
1833.5 80.469
1833.6 76.807
1833.7 75.586
1833.8 76.807
1833.9 81.079
1834 81.689
1834.1 83.521
1834.2 78.638
1834.3 76.807
1834.4 75.281
1834.5 81.384
1834.6 83.826
1834.7 79.858
1834.8 76.807
1834.9 73.145
1835 78.943
1835.1 84.436
1835.2 82.91
1835.3 75.891
1835.4 71.924
1835.5 81.995
1835.6 81.384
1835.7 77.417
1835.8 74.67
1835.9 81.995
1836 83.215
1836.1 77.417
1836.2 75.891
1836.3 74.365
1836.4 73.755
1836.5 74.67
1836.6 77.112
1836.7 80.164
1836.8 75.281
1836.9 73.755
1837 77.417
1837.1 82.605
1837.2 75.586
1837.3 73.145
1837.4 76.196
1837.5 78.943
1837.6 80.164
1837.7 76.196
1837.8 73.145
1837.9 71.008
1838 72.229
1838.1 73.145
1838.2 73.145
1838.3 77.112
1838.4 76.196
1838.5 78.027
1838.6 78.027
1838.7 77.722
1838.8 77.722
1838.9 76.501
1839 78.027
1839.1 78.333
1839.2 78.027
1839.3 77.417
1839.4 73.755
1839.5 74.06
1839.6 71.619
1839.7 71.924
1839.8 71.313
1839.9 71.008
1840 69.177
1840.1 67.651
1840.2 69.177
1840.3 67.651
1840.4 67.346
1840.5 69.177
1840.6 71.619
1840.7 74.06
1840.8 73.755
1840.9 75.891
1841 74.976
1841.1 74.67
1841.2 71.619
1841.3 69.788
1841.4 65.515
1841.5 60.327
1841.6 64.905
1841.7 68.872
1841.8 72.839
1841.9 74.67
1842 72.534
1842.1 67.957
1842.2 62.769
1842.3 63.379
1842.4 63.989
1842.5 71.008
1842.6 70.703
1842.7 67.346
1842.8 63.379
1842.9 58.801
1843 66.125
1843.1 71.008
1843.2 69.482
1843.3 63.074
1843.4 59.412
1843.5 64.294
1843.6 67.346
1843.7 64.294
1843.8 57.581
1843.9 62.158
1844 68.567
1844.1 64.905
1844.2 58.191
1844.3 58.191
1844.4 63.684
1844.5 65.21
1844.6 64.6
1844.7 63.684
1844.8 64.905
1844.9 63.684
1845 57.581
1845.1 56.665
1845.2 61.548
1845.3 65.21
1845.4 54.834
1845.5 53.918
1845.6 58.496
1845.7 60.327
1845.8 59.717
1845.9 53.918
1846 53.308
1846.1 55.139
1846.2 58.191
1846.3 60.632
1846.4 57.275
1846.5 60.327
1846.6 58.496
1846.7 57.886
1846.8 56.97
1846.9 54.834
1847 56.36
1847.1 54.529
1847.2 56.36
1847.3 55.139
1847.4 52.393
1847.5 52.087
1847.6 50.867
1847.7 54.834
1847.8 54.529
1847.9 56.055
1848 55.139
1848.1 55.139
1848.2 55.444
1848.3 52.087
1848.4 51.477
1848.5 48.73
1848.6 47.815
1848.7 46.289
1848.8 44.763
1848.9 43.542
1849 39.27
1849.1 42.932
1849.2 42.627
1849.3 44.763
1849.4 45.374
1849.5 48.73
1849.6 49.341
1849.7 45.374
1849.8 46.899
1849.9 42.932
1850 39.27
1850.1 39.27
1850.2 41.406
1850.3 47.205
1850.4 44.458
1850.5 44.153
1850.6 38.66
1850.7 36.218
1850.8 35.608
1850.9 41.101
1851 46.289
1851.1 40.186
1851.2 36.523
1851.3 35.913
1851.4 42.627
1851.5 43.237
1851.6 37.134
1851.7 34.998
1851.8 42.017
1851.9 43.848
1852 36.523
1852.1 35.608
1852.2 44.153
1852.3 41.406
1852.4 31.335
1852.5 33.472
1852.6 39.88
1852.7 35.913
1852.8 31.335
1852.9 30.42
1853 29.504
1853.1 28.894
1853.2 28.284
1853.3 31.335
1853.4 40.796
1853.5 41.711
1853.6 36.218
1853.7 37.744
1853.8 43.848
1853.9 40.491
1854 35.303
1854.1 35.913
1854.2 39.27
1854.3 42.627
1854.4 15.466
1854.5 11.194
1854.6 7.8369
1854.7 5.7007
1854.8 4.1748
1854.9 3.8696
1855 4.48
1855.1 3.8696
1855.2 5.0903
1855.3 5.3955
1855.4 -19.019
1855.5 -22.07
1855.6 -21.155
1855.7 -21.155
1855.8 -24.207
1855.9 -22.375
1856 -23.291
1856.1 -22.681
1856.2 -22.375
1856.3 -21.765
1856.4 -15.967
1856.5 -15.662
1856.6 -11.389
1856.7 -8.9478
1856.8 -8.0322
1856.9 -6.5063
1857 -5.2856
1857.1 -8.0322
1857.2 -12
1857.3 -11.389
1857.4 -17.188
1857.5 -18.408
1857.6 -19.934
1857.7 -18.713
1857.8 -16.882
1857.9 -15.662
1858 -11.389
1858.1 -10.474
1858.2 -12.305
1858.3 -13.525
1858.4 -15.356
1858.5 -18.408
1858.6 -18.103
1858.7 -11.084
1858.8 -8.6426
1858.9 -8.6426
1859 -12.305
1859.1 -16.272
1859.2 -16.577
1859.3 -13.525
1859.4 -9.2529
1859.5 -12
1859.6 -14.441
1859.7 -19.019
1859.8 -14.441
1859.9 -9.5581
1860 -12.915
1860.1 -16.577
1860.2 -19.324
1860.3 -10.168
1860.4 -8.6426
1860.5 -15.662
1860.6 -19.019
1860.7 -11.389
1860.8 -9.8633
1860.9 -15.967
1861 -17.493
1861.1 -14.746
1861.2 -10.779
1861.3 -9.5581
1861.4 -10.779
1861.5 -11.084
1861.6 -16.272
1861.7 -17.188
1861.8 -13.525
1861.9 -11.389
1862 -15.356
1862.1 -18.408
1862.2 -12.305
1862.3 -8.6426
1862.4 -11.694
1862.5 -17.493
1862.6 -20.544
1862.7 -15.662
1862.8 -12.915
1862.9 -8.9478
1863 -8.0322
1863.1 -7.7271
1863.2 -8.9478
1863.3 -12.305
1863.4 -11.389
1863.5 -12
1863.6 -11.084
1863.7 -12.305
1863.8 -12.61
1863.9 -12.305
1864 -14.746
1864.1 -11.694
1864.2 -11.389
1864.3 -9.2529
1864.4 -8.6426
1864.5 -8.6426
1864.6 -7.4219
1864.7 -10.779
1864.8 -9.2529
1864.9 -9.8633
1865 -9.2529
1865.1 -11.389
1865.2 -12.915
1865.3 -14.441
1865.4 -18.713
1865.5 -17.798
1865.6 -19.324
1865.7 -18.408
1865.8 -16.577
1865.9 -13.22
1866 -11.084
1866.1 -11.389
1866.2 -8.6426
1866.3 -9.5581
1866.4 -13.831
1866.5 -15.967
1866.6 -17.798
1866.7 -18.103
1866.8 -17.493
1866.9 -10.474
1867 -8.6426
1867.1 -9.8633
1867.2 -12.915
1867.3 -17.798
1867.4 -18.103
1867.5 -16.577
1867.6 -9.2529
1867.7 -8.3374
1867.8 -12
1867.9 -17.493
1868 -18.713
1868.1 -12.61
1868.2 -8.9478
1868.3 -11.084
1868.4 -18.408
1868.5 -16.272
1868.6 -10.474
1868.7 -11.694
1868.8 -15.356
1868.9 -18.103
1869 -12
1869.1 -8.6426
1869.2 -14.746
1869.3 -18.103
1869.4 -15.356
1869.5 -8.6426
1869.6 -7.7271
1869.7 -8.3374
1869.8 -10.779
1869.9 -14.136
1870 -18.713
1870.1 -19.934
1870.2 -10.779
1870.3 -10.779
1870.4 -18.713
1870.5 -15.356
1870.6 -10.474
1870.7 -9.2529
1870.8 -16.577
1870.9 -18.408
1871 -17.493
1871.1 -15.662
1871.2 -13.525
1871.3 -11.694
1871.4 -9.5581
1871.5 -11.084
1871.6 -9.5581
1871.7 -9.5581
1871.8 -8.3374
1871.9 -9.5581
1872 -9.2529
1872.1 -8.9478
1872.2 -10.474
1872.3 -9.5581
1872.4 -10.168
1872.5 -8.3374
1872.6 -8.9478
1872.7 -8.0322
1872.8 -7.7271
1872.9 -10.474
1873 -10.474
1873.1 -12.305
1873.2 -12.61
1873.3 -13.525
1873.4 -14.136
1873.5 -15.662
1873.6 -19.324
1873.7 -18.408
1873.8 -18.713
1873.9 -17.188
1874 -13.22
1874.1 -10.474
1874.2 -7.4219
1874.3 -9.5581
1874.4 -9.8633
1874.5 -12.61
1874.6 -14.746
1874.7 -17.493
1874.8 -16.882
1874.9 -17.798
1875 -14.441
1875.1 -8.6426
1875.2 -9.5581
1875.3 -10.474
1875.4 -13.831
1875.5 -17.798
1875.6 -18.408
1875.7 -13.831
1875.8 -8.9478
1875.9 -8.9478
1876 -13.525
1876.1 -18.103
1876.2 -19.019
1876.3 -11.084
1876.4 -9.5581
1876.5 -12.915
1876.6 -18.103
1876.7 -15.967
1876.8 -8.6426
1876.9 -12.915
1877 -16.272
1877.1 -19.019
1877.2 -11.084
1877.3 -9.2529
1877.4 -15.662
1877.5 -18.408
1877.6 -14.136
1877.7 -8.6426
1877.8 -13.831
1877.9 -15.051
1878 -16.272
1878.1 -14.746
1878.2 -12
1878.3 -12
1878.4 -10.779
1878.5 -18.408
1878.6 -14.441
1878.7 -9.2529
1878.8 -12.305
1878.9 -17.798
1879 -17.493
1879.1 -11.084
1879.2 -8.9478
1879.3 -10.168
1879.4 -14.441
1879.5 -16.272
1879.6 -18.103
1879.7 -19.934
1879.8 -16.577
1879.9 -15.356
1880 -13.831
1880.1 -13.525
1880.2 -13.831
1880.3 -13.831
1880.4 -15.051
1880.5 -13.22
1880.6 -13.525
1880.7 -12.915
1880.8 -13.831
1880.9 -14.441
1881 -14.746
1881.1 -17.188
1881.2 -16.577
1881.3 -16.882
1881.4 -17.188
1881.5 -17.798
1881.6 -17.493
1881.7 -17.493
1881.8 -17.493
1881.9 -13.831
1882 -11.389
1882.1 -10.779
1882.2 -9.5581
1882.3 -9.5581
1882.4 -8.9478
1882.5 -12.61
1882.6 -11.389
1882.7 -14.746
1882.8 -17.493
1882.9 -19.019
1883 -19.629
1883.1 -14.136
1883.2 -11.084
1883.3 -7.7271
1883.4 -8.6426
1883.5 -12.305
1883.6 -14.746
1883.7 -20.85
1883.8 -18.103
1883.9 -13.525
1884 -8.3374
1884.1 -9.2529
1884.2 -12.61
1884.3 -16.577
1884.4 -20.85
1884.5 -14.136
1884.6 -8.9478
1884.7 -8.6426
1884.8 -15.051
1884.9 -18.408
1885 -13.525
1885.1 -11.694
1885.2 -10.779
1885.3 -16.272
1885.4 -18.103
1885.5 -9.5581
1885.6 -9.5581
1885.7 -15.662
1885.8 -20.544
1885.9 -10.168
1886 -7.4219
1886.1 -11.084
1886.2 -15.662
1886.3 -16.577
1886.4 -16.577
1886.5 -17.798
1886.6 -12.61
1886.7 -11.084
1886.8 -15.051
1886.9 -17.493
1887 -12.61
1887.1 -9.2529
1887.2 -17.493
1887.3 -17.493
1887.4 -14.441
1887.5 -10.474
1887.6 -8.6426
1887.7 -10.779
1887.8 -13.831
1887.9 -18.408
1888 -18.408
1888.1 -18.713
1888.2 -18.408
1888.3 -17.493
1888.4 -16.577
1888.5 -14.746
1888.6 -16.272
1888.7 -15.356
1888.8 -15.967
1888.9 -15.356
1889 -15.662
1889.1 -16.577
1889.2 -16.272
1889.3 -17.798
1889.4 -17.798
1889.5 -18.713
1889.6 -19.324
1889.7 -19.019
1889.8 -17.188
1889.9 -14.441
1890 -14.441
1890.1 -10.779
1890.2 -10.779
1890.3 -9.2529
1890.4 -8.3374
1890.5 -10.474
1890.6 -9.8633
1890.7 -13.525
1890.8 -14.441
1890.9 -16.882
1891 -17.493
1891.1 -18.408
1891.2 -19.019
1891.3 -11.694
1891.4 -10.779
1891.5 -6.8115
1891.6 -10.474
1891.7 -12.61
1891.8 -16.577
1891.9 -20.239
1892 -17.493
1892.1 -12.915
1892.2 -8.6426
1892.3 -9.8633
1892.4 -12.305
1892.5 -16.882
1892.6 -20.544
1892.7 -12.915
1892.8 -8.3374
1892.9 -10.168
1893 -16.272
1893.1 -17.798
1893.2 -12.305
1893.3 -10.474
1893.4 -11.389
1893.5 -17.493
1893.6 -18.103
1893.7 -10.474
1893.8 -8.6426
1893.9 -15.967
1894 -20.239
1894.1 -10.168
1894.2 -10.474
1894.3 -15.356
1894.4 -19.019
1894.5 -15.967
1894.6 -13.22
1894.7 -15.051
1894.8 -15.967
1894.9 -19.019
1895 -16.882
1895.1 -10.779
1895.2 -8.3374
1895.3 -16.882
1895.4 -17.798
1895.5 -10.474
1895.6 -9.8633
1895.7 -15.051
1895.8 -15.967
1895.9 -15.967
1896 -12
1896.1 -12.305
1896.2 -8.3374
1896.3 -8.9478
1896.4 -8.3374
1896.5 -9.5581
1896.6 -12.305
1896.7 -13.22
1896.8 -16.577
1896.9 -15.967
1897 -17.188
1897.1 -15.967
1897.2 -15.967
1897.3 -17.188
1897.4 -14.746
1897.5 -16.272
1897.6 -13.831
1897.7 -12.61
1897.8 -11.084
1897.9 -10.779
1898 -11.389
1898.1 -7.4219
1898.2 -8.9478
1898.3 -8.3374
1898.4 -8.6426
1898.5 -9.8633
1898.6 -11.389
1898.7 -15.967
1898.8 -14.746
1898.9 -17.493
1899 -17.188
1899.1 -18.103
1899.2 -16.577
1899.3 -15.356
1899.4 -15.051
1899.5 -9.8633
1899.6 -9.5581
1899.7 -9.8633
1899.8 -12.305
1899.9 -15.662
1900 -17.798
1900.1 -21.765
1900.2 -17.188
1900.3 -12.61
1900.4 -7.4219
1900.5 -7.7271
1900.6 -12.305
1900.7 -15.356
1900.8 -20.239
1900.9 -13.525
1901 -8.6426
1901.1 -7.1167
1901.2 -12.305
1901.3 -17.493
1901.4 -18.713
1901.5 -14.136
1901.6 -9.2529
1901.7 -13.831
1901.8 -18.103
1901.9 -18.103
1902 -10.168
1902.1 -11.389
1902.2 -19.019
1902.3 -19.019
1902.4 -7.7271
1902.5 -6.8115
1902.6 -13.22
1902.7 -15.356
1902.8 -13.22
1902.9 -10.779
1903 -7.4219
1903.1 -9.2529
1903.2 -16.272
1903.3 -17.188
1903.4 -19.324
1903.5 -13.22
1903.6 -17.188
1903.7 -20.544
1903.8 -16.882
1903.9 -13.525
1904 -15.967
1904.1 -22.986
1904.2 -20.85
1904.3 -19.934
1904.4 7.2266
1904.5 12.72
1904.6 13.33
1904.7 11.804
1904.8 10.889
1904.9 10.889
1905 10.278
1905.1 9.3628
1905.2 8.7524
1905.3 8.4473
1905.4 28.589
1905.5 26.758
1905.6 31.03
1905.7 30.42
1905.8 32.251
1905.9 31.641
1906 32.251
1906.1 34.387
1906.2 31.641
1906.3 35.303
1906.4 27.673
1906.5 25.537
1906.6 24.011
1906.7 23.401
1906.8 22.18
1906.9 19.128
1907 19.739
1907.1 17.603
1907.2 16.992
1907.3 16.687
1907.4 16.687
1907.5 18.518
1907.6 20.654
1907.7 25.232
1907.8 25.232
1907.9 26.147
1908 22.485
1908.1 20.654
1908.2 17.297
1908.3 14.856
1908.4 11.499
1908.5 16.077
1908.6 20.349
1908.7 20.959
1908.8 18.213
1908.9 14.246
1909 9.668
1909.1 12.72
1909.2 16.687
1909.3 20.959
1909.4 16.992
1909.5 12.72
1909.6 9.0576
1909.7 11.194
1909.8 18.518
1909.9 18.823
1910 12.109
1910.1 9.3628
1910.2 14.246
1910.3 20.044
1910.4 10.584
1910.5 7.2266
1910.6 7.8369
1910.7 16.992
1910.8 12.109
1910.9 5.7007
1911 8.1421
1911.1 11.194
1911.2 15.466
1911.3 15.771
1911.4 14.246
1911.5 13.33
1911.6 6.9214
1911.7 6.0059
1911.8 7.5317
1911.9 14.246
1912 8.7524
1912.1 6.311
1912.2 10.278
1912.3 12.415
1912.4 11.499
1912.5 5.3955
1912.6 3.2593
1912.7 5.3955
1912.8 9.0576
1912.9 10.584
1913 9.9731
1913.1 13.33
1913.2 13.33
1913.3 13.025
1913.4 12.109
1913.5 11.804
1913.6 12.72
1913.7 8.7524
1913.8 11.194
1913.9 11.499
1914 12.109
1914.1 12.415
1914.2 13.025
1914.3 13.33
1914.4 11.804
1914.5 13.33
1914.6 12.72
1914.7 12.72
1914.8 11.804
1914.9 11.194
1915 9.9731
1915.1 5.0903
1915.2 5.3955
1915.3 4.1748
1915.4 3.8696
1915.5 4.7852
1915.6 6.6162
1915.7 9.668
1915.8 9.9731
1915.9 13.94
1916 13.635
1916.1 12.109
1916.2 10.278
1916.3 6.311
1916.4 7.5317
1916.5 5.3955
1916.6 13.635
1916.7 15.466
1916.8 14.856
1916.9 9.9731
1917 8.4473
1917.1 7.8369
1917.2 13.33
1917.3 17.297
1917.4 16.077
1917.5 10.584
1917.6 9.0576
1917.7 16.077
1917.8 20.349
1917.9 14.551
1918 11.804
1918.1 9.3628
1918.2 15.466
1918.3 20.654
1918.4 18.518
1918.5 13.94
1918.6 12.109
1918.7 20.654
1918.8 20.044
1918.9 16.077
1919 13.33
1919.1 19.434
1919.2 23.401
1919.3 15.466
1919.4 16.077
1919.5 16.992
1919.6 18.518
1919.7 20.349
1919.8 13.94
1919.9 15.771
1920 17.603
1920.1 23.096
1920.2 20.959
1920.3 16.687
1920.4 25.537
1920.5 25.537
1920.6 24.622
1920.7 18.213
1920.8 21.57
1920.9 24.927
1921 28.284
1921.1 29.81
1921.2 25.842
1921.3 24.316
1921.4 24.927
1921.5 24.927
1921.6 23.706
1921.7 25.232
1921.8 24.622
1921.9 20.959
1922 23.706
1922.1 23.401
1922.2 23.096
1922.3 23.706
1922.4 28.284
1922.5 27.063
1922.6 25.232
1922.7 26.758
1922.8 27.368
1922.9 28.284
1923 31.946
1923.1 34.387
1923.2 34.082
1923.3 34.082
1923.4 39.88
1923.5 39.27
1923.6 40.796
1923.7 39.88
1923.8 39.88
1923.9 36.523
1924 32.861
1924.1 32.251
1924.2 30.115
1924.3 31.335
1924.4 35.913
1924.5 37.744
1924.6 42.627
1924.7 42.322
1924.8 44.458
1924.9 41.406
1925 38.66
1925.1 36.523
1925.2 33.777
1925.3 34.692
1925.4 40.491
1925.5 46.594
1925.6 45.984
1925.7 44.458
1925.8 39.575
1925.9 34.692
1926 39.27
1926.1 44.153
1926.2 47.205
1926.3 42.932
1926.4 41.406
1926.5 40.186
1926.6 43.848
1926.7 49.341
1926.8 43.542
1926.9 39.27
1927 40.491
1927.1 50.256
1927.2 47.205
1927.3 38.049
1927.4 41.406
1927.5 49.341
1927.6 49.341
1927.7 43.542
1927.8 42.627
1927.9 40.491
1928 38.049
1928.1 42.017
1928.2 42.932
1928.3 47.205
1928.4 52.087
1928.5 48.73
1928.6 44.763
1928.7 46.594
1928.8 51.782
1928.9 44.153
1929 43.848
1929.1 48.425
1929.2 51.477
1929.3 53.613
1929.4 49.341
1929.5 48.425
1929.6 45.984
1929.7 45.374
1929.8 45.374
1929.9 45.984
1930 45.984
1930.1 44.763
1930.2 47.205
1930.3 47.205
1930.4 49.646
1930.5 49.951
1930.6 49.646
1930.7 49.036
1930.8 46.899
1930.9 47.51
1931 46.899
1931.1 47.51
1931.2 47.815
1931.3 45.984
1931.4 46.899
1931.5 45.374
1931.6 45.984
1931.7 46.289
1931.8 48.12
1931.9 50.256
1932 50.867
1932.1 53.308
1932.2 53.918
1932.3 57.275
1932.4 55.75
1932.5 54.834
1932.6 53.613
1932.7 50.867
1932.8 49.036
1932.9 47.205
1933 47.205
1933.1 46.594
1933.2 50.867
1933.3 52.393
1933.4 54.529
1933.5 55.75
1933.6 51.782
1933.7 50.256
1933.8 47.205
1933.9 47.815
1934 50.562
1934.1 52.393
1934.2 55.444
1934.3 51.172
1934.4 48.73
1934.5 46.899
1934.6 50.867
1934.7 55.444
1934.8 51.477
1934.9 49.036
1935 44.763
1935.1 50.867
1935.2 56.665
1935.3 52.698
1935.4 45.068
1935.5 45.679
1935.6 56.055
1935.7 50.256
1935.8 45.679
1935.9 53.003
1936 56.665
1936.1 51.172
1936.2 43.848
1936.3 45.068
1936.4 44.458
1936.5 43.848
1936.6 46.289
1936.7 48.73
1936.8 53.003
1936.9 46.594
1937 44.153
1937.1 47.815
1937.2 53.308
1937.3 52.698
1937.4 44.763
1937.5 44.458
1937.6 42.627
1937.7 46.899
1937.8 50.256
1937.9 52.393
1938 53.003
1938.1 52.698
1938.2 51.172
1938.3 48.425
1938.4 46.594
1938.5 46.289
1938.6 45.679
1938.7 45.374
1938.8 45.374
1938.9 44.763
1939 43.237
1939.1 44.458
1939.2 45.679
1939.3 47.815
1939.4 45.374
1939.5 45.374
1939.6 47.205
1939.7 48.425
1939.8 48.425
1939.9 48.73
1940 51.782
1940.1 49.036
1940.2 48.12
1940.3 46.899
1940.4 43.542
1940.5 41.711
1940.6 39.88
1940.7 40.491
1940.8 38.049
1940.9 35.608
1941 38.66
1941.1 42.017
1941.2 45.679
1941.3 49.341
1941.4 45.679
1941.5 43.848
1941.6 38.049
1941.7 36.523
1941.8 34.998
1941.9 37.134
1942 40.491
1942.1 45.068
1942.2 44.763
1942.3 39.575
1942.4 35.608
1942.5 31.641
1942.6 35.303
1942.7 40.796
1942.8 43.237
1942.9 39.88
1943 31.641
1943.1 32.556
1943.2 37.744
1943.3 43.848
1943.4 37.744
1943.5 31.03
1943.6 30.42
1943.7 35.608
1943.8 39.27
1943.9 32.251
1944 30.725
1944.1 37.439
1944.2 38.354
1944.3 33.472
1944.4 24.316
1944.5 27.673
1944.6 28.284
1944.7 30.725
1944.8 27.673
1944.9 28.894
1945 31.03
1945.1 33.472
1945.2 31.946
1945.3 27.673
1945.4 30.115
1945.5 32.251
1945.6 27.673
1945.7 23.706
1945.8 26.453
1945.9 31.946
1946 34.082
1946.1 32.251
1946.2 30.115
1946.3 25.842
1946.4 22.18
1946.5 19.434
1946.6 20.654
1946.7 22.485
1946.8 20.349
1946.9 22.18
1947 21.875
1947.1 23.096
1947.2 22.485
1947.3 23.401
1947.4 20.654
1947.5 20.044
1947.6 18.518
1947.7 16.992
1947.8 18.518
1947.9 17.603
1948 17.908
1948.1 17.297
1948.2 17.908
1948.3 16.382
1948.4 12.415
1948.5 14.856
1948.6 16.687
1948.7 20.349
1948.8 20.654
1948.9 22.791
1949 22.791
1949.1 19.739
1949.2 21.265
1949.3 19.128
1949.4 16.382
1949.5 13.33
1949.6 11.499
1949.7 11.194
1949.8 9.0576
1949.9 15.771
1950 19.434
1950.1 22.18
1950.2 18.823
1950.3 16.077
1950.4 9.3628
1950.5 3.5645
1950.6 8.1421
1950.7 12.415
1950.8 17.603
1950.9 14.551
1951 11.804
1951.1 8.1421
1951.2 5.3955
1951.3 12.72
1951.4 17.297
1951.5 14.246
1951.6 7.2266
1951.7 6.311
1951.8 12.415
1951.9 15.466
1952 13.635
1952.1 6.311
1952.2 8.1421
1952.3 16.077
1952.4 9.0576
1952.5 2.3438
1952.6 1.4282
1952.7 8.4473
1952.8 11.499
1952.9 10.278
1953 10.584
1953.1 10.889
1953.2 8.7524
1953.3 2.3438
1953.4 5.7007
1953.5 10.584
1953.6 15.161
1953.7 9.668
1953.8 6.6162
1953.9 12.72
1954 15.771
1954.1 13.94
1954.2 6.9214
1954.3 6.6162
1954.4 -20.85
1954.5 -22.986
1954.6 -19.019
1954.7 -17.798
1954.8 -14.441
1954.9 -16.272
1955 -15.662
1955.1 -16.882
1955.2 -18.103
1955.3 -16.882
1955.4 -40.381
1955.5 -41.602
1955.6 -43.433
1955.7 -43.433
1955.8 -43.433
1955.9 -44.348
1956 -41.296
1956.1 -41.602
1956.2 -40.686
1956.3 -41.602
1956.4 -31.836
1956.5 -33.362
1956.6 -35.803
1956.7 -33.667
1956.8 -35.803
1956.9 -35.498
1957 -38.55
1957.1 -38.55
1957.2 -40.686
1957.3 -43.738
1957.4 -40.076
1957.5 -39.771
1957.6 -36.108
1957.7 -33.972
1957.8 -31.836
1957.9 -30.92
1958 -35.498
1958.1 -34.277
1958.2 -38.245
1958.3 -40.991
1958.4 -37.024
1958.5 -34.277
1958.6 -29.7
1958.7 -27.869
1958.8 -25.122
1958.9 -30.615
1959 -34.277
1959.1 -36.108
1959.2 -34.583
1959.3 -28.784
1959.4 -25.732
1959.5 -26.343
1959.6 -32.751
1959.7 -35.193
1959.8 -29.7
1959.9 -24.817
1960 -27.258
1960.1 -33.667
1960.2 -34.277
1960.3 -27.869
1960.4 -22.07
1960.5 -26.648
1960.6 -32.751
1960.7 -25.427
1960.8 -21.46
1960.9 -26.038
1961 -31.531
1961.1 -31.226
1961.2 -28.174
1961.3 -26.953
1961.4 -24.512
1961.5 -29.089
1961.6 -29.7
1961.7 -26.038
1961.8 -20.85
1961.9 -24.512
1962 -31.226
1962.1 -23.901
1962.2 -20.239
1962.3 -24.817
1962.4 -28.174
1962.5 -25.732
1962.6 -23.291
1962.7 -22.986
1962.8 -17.493
1962.9 -19.324
1963 -21.46
1963.1 -23.901
1963.2 -26.038
1963.3 -28.479
1963.4 -30.31
1963.5 -27.869
1963.6 -28.479
1963.7 -27.563
1963.8 -29.089
1963.9 -28.174
1964 -29.089
1964.1 -31.531
1964.2 -27.563
1964.3 -27.563
1964.4 -28.174
1964.5 -27.869
1964.6 -27.258
1964.7 -26.648
1964.8 -27.563
1964.9 -23.596
1965 -22.986
1965.1 -20.544
1965.2 -19.019
1965.3 -18.408
1965.4 -19.019
1965.5 -23.291
1965.6 -21.765
1965.7 -23.901
1965.8 -24.512
1965.9 -27.563
1966 -28.174
1966.1 -28.479
1966.2 -30.92
1966.3 -26.343
1966.4 -24.817
1966.5 -22.07
1966.6 -23.596
1966.7 -24.817
1966.8 -27.563
1966.9 -31.531
1967 -32.141
1967.1 -30.31
1967.2 -24.207
1967.3 -21.765
1967.4 -27.258
1967.5 -30.005
1967.6 -35.498
1967.7 -33.972
1967.8 -27.563
1967.9 -23.901
1968 -27.869
1968.1 -33.972
1968.2 -33.667
1968.3 -29.7
1968.4 -26.953
1968.5 -33.057
1968.6 -37.634
1968.7 -34.888
1968.8 -28.479
1968.9 -30.005
1969 -37.329
1969.1 -37.024
1969.2 -29.089
1969.3 -29.395
1969.4 -37.329
1969.5 -40.686
1969.6 -40.991
1969.7 -41.296
1969.8 -39.771
1969.9 -39.16
1970 -35.193
1970.1 -34.888
1970.2 -42.822
1970.3 -39.465
1970.4 -37.024
1970.5 -38.855
1970.6 -44.348
1970.7 -42.517
1970.8 -37.939
1970.9 -39.16
1971 -36.108
1971.1 -40.991
1971.2 -44.653
1971.3 -44.653
1971.4 -48.926
1971.5 -48.01
1971.6 -51.367
1971.7 -46.484
1971.8 -48.01
1971.9 -46.179
1972 -45.569
1972.1 -44.348
1972.2 -45.874
1972.3 -49.231
1972.4 -50.146
1972.5 -51.367
1972.6 -52.283
1972.7 -50.146
1972.8 -51.367
1972.9 -52.588
1973 -54.419
1973.1 -51.978
1973.2 -53.503
1973.3 -50.757
1973.4 -51.367
1973.5 -49.841
1973.6 -48.01
1973.7 -49.536
1973.8 -46.179
1973.9 -46.79
1974 -47.4
1974.1 -48.926
1974.2 -51.672
1974.3 -52.588
1974.4 -59.607
1974.5 -59.607
1974.6 -59.607
1974.7 -53.198
1974.8 -50.757
1974.9 -49.231
1975 -49.841
1975.1 -53.503
1975.2 -56.25
1975.3 -59.912
1975.4 -59.912
1975.5 -57.166
1975.6 -53.198
1975.7 -52.588
1975.8 -56.86
1975.9 -61.133
1976 -62.048
1976.1 -56.86
1976.2 -52.588
1976.3 -55.334
1976.4 -60.828
1976.5 -65.71
1976.6 -60.217
1976.7 -55.029
1976.8 -55.64
1976.9 -62.659
1977 -66.931
1977.1 -56.86
1977.2 -55.029
1977.3 -62.964
1977.4 -66.931
1977.5 -58.691
1977.6 -58.386
1977.7 -65.1
1977.8 -66.016
1977.9 -67.847
1978 -66.321
1978.1 -66.626
1978.2 -65.1
1978.3 -60.522
1978.4 -61.133
1978.5 -64.185
1978.6 -67.541
1978.7 -61.438
1978.8 -58.997
1978.9 -63.574
1979 -67.541
1979.1 -68.152
1979.2 -60.828
1979.3 -58.386
1979.4 -59.302
1979.5 -62.354
1979.6 -64.185
1979.7 -68.152
1979.8 -69.983
1979.9 -69.067
1980 -69.067
1980.1 -69.373
1980.2 -70.288
1980.3 -69.373
1980.4 -70.288
1980.5 -72.119
1980.6 -70.288
1980.7 -70.593
1980.8 -70.593
1980.9 -69.983
1981 -70.898
1981.1 -70.593
1981.2 -71.814
1981.3 -67.236
1981.4 -69.067
1981.5 -67.541
1981.6 -66.016
1981.7 -64.185
1981.8 -62.354
1981.9 -62.048
1982 -59.912
1982.1 -62.964
1982.2 -64.49
1982.3 -65.71
1982.4 -68.457
1982.5 -69.373
1982.6 -71.814
1982.7 -70.593
1982.8 -71.509
1982.9 -66.016
1983 -63.879
1983.1 -62.354
1983.2 -62.964
1983.3 -66.321
1983.4 -67.847
1983.5 -71.204
1983.6 -71.204
1983.7 -66.321
1983.8 -64.49
1983.9 -61.438
1984 -65.71
1984.1 -70.288
1984.2 -71.814
1984.3 -67.236
1984.4 -62.048
1984.5 -65.1
1984.6 -66.931
1984.7 -71.509
1984.8 -68.762
1984.9 -62.659
1985 -63.574
1985.1 -68.762
1985.2 -74.255
1985.3 -63.269
1985.4 -60.217
1985.5 -66.321
1985.6 -70.898
1985.7 -63.574
1985.8 -60.522
1985.9 -68.457
1986 -69.678
1986.1 -67.847
1986.2 -63.879
1986.3 -61.743
1986.4 -62.964
1986.5 -65.71
1986.6 -73.035
1986.7 -69.373
1986.8 -63.574
1986.9 -63.269
1987 -69.983
1987.1 -66.321
1987.2 -61.438
1987.3 -62.964
1987.4 -66.016
1987.5 -69.067
1987.6 -67.236
1987.7 -64.49
1987.8 -62.354
1987.9 -60.522
1988 -61.438
1988.1 -59.302
1988.2 -59.912
1988.3 -58.691
1988.4 -58.997
1988.5 -58.997
1988.6 -58.081
1988.7 -59.912
1988.8 -58.081
1988.9 -58.997
1989 -57.776
1989.1 -58.386
1989.2 -56.25
1989.3 -56.86
1989.4 -56.25
1989.5 -55.64
1989.6 -57.166
1989.7 -57.166
1989.8 -58.081
1989.9 -59.912
1990 -60.522
1990.1 -63.879
1990.2 -63.269
1990.3 -66.321
1990.4 -62.659
1990.5 -62.659
1990.6 -60.522
1990.7 -57.166
1990.8 -55.334
1990.9 -51.978
1991 -55.334
1991.1 -55.945
1991.2 -58.081
1991.3 -62.659
1991.4 -61.743
1991.5 -60.522
1991.6 -56.25
1991.7 -51.978
1991.8 -49.841
1991.9 -52.893
1992 -59.302
1992.1 -61.133
1992.2 -61.743
1992.3 -55.029
1992.4 -48.621
1992.5 -49.536
1992.6 -54.724
1992.7 -60.828
1992.8 -56.555
1992.9 -50.452
1993 -49.231
1993.1 -55.029
1993.2 -57.776
1993.3 -54.114
1993.4 -47.4
1993.5 -48.315
1993.6 -55.029
1993.7 -53.809
1993.8 -45.569
1993.9 -46.484
1994 -55.029
1994.1 -55.945
1994.2 -46.484
1994.3 -49.841
1994.4 -51.062
1994.5 -51.978
1994.6 -51.672
1994.7 -52.283
1994.8 -55.029
1994.9 -51.062
1995 -46.179
1995.1 -42.822
1995.2 -49.841
1995.3 -49.841
1995.4 -41.907
1995.5 -41.907
1995.6 -46.484
1995.7 -48.621
1995.8 -45.569
1995.9 -40.991
1996 -40.076
1996.1 -38.55
1996.2 -42.517
1996.3 -42.517
1996.4 -42.212
1996.5 -42.212
1996.6 -44.348
1996.7 -45.569
1996.8 -44.959
1996.9 -47.4
1997 -45.264
1997.1 -45.874
1997.2 -44.348
1997.3 -44.959
1997.4 -43.433
1997.5 -41.602
1997.6 -42.212
1997.7 -38.855
1997.8 -38.245
1997.9 -36.108
1998 -35.193
1998.1 -35.193
1998.2 -32.446
1998.3 -34.277
1998.4 -27.869
1998.5 -29.395
1998.6 -30.31
1998.7 -32.751
1998.8 -37.329
1998.9 -36.719
1999 -39.465
1999.1 -37.634
1999.2 -38.55
1999.3 -35.193
1999.4 -28.784
1999.5 -29.089
1999.6 -26.038
1999.7 -29.089
1999.8 -29.395
1999.9 -34.583
2000 -35.803
2000.1 -34.583
2000.2 -32.141
2000.3 -26.648
2000.4 -23.901
2000.5 -26.343
2000.6 -30.31
2000.7 -32.751
2000.8 -30.92
2000.9 -26.648
2001 -21.765
2001.1 -26.953
2001.2 -30.615
2001.3 -32.446
2001.4 -24.207
2001.5 -20.85
2001.6 -27.563
2001.7 -29.7
2001.8 -27.869
2001.9 -21.155
2002 -22.986
2002.1 -28.174
2002.2 -29.7
2002.3 -22.681
2002.4 -19.324
2002.5 -27.563
2002.6 -25.732
2002.7 -18.713
2002.8 -16.882
2002.9 -19.019
2003 -20.85
2003.1 -18.408
2003.2 -18.713
2003.3 -24.512
2003.4 -30.31
2003.5 -25.427
2003.6 -19.629
2003.7 -25.427
2003.8 -26.953
2003.9 -22.375
2004 -19.324
2004.1 -20.85
2004.2 -26.343
2004.3 -28.784
2004.4 -22.07
2004.5 -19.629
2004.6 -17.798
2004.7 -16.882
2004.8 -15.051
2004.9 -15.051
2005 -12.305
2005.1 -12.61
2005.2 -12
2005.3 -11.694
2005.4 -8.6426
2005.5 -8.0322
2005.6 -9.5581
2005.7 -7.1167
2005.8 -8.3374
2005.9 -8.3374
2006 -8.3374
2006.1 -9.5581
2006.2 -10.474
2006.3 -12.915
2006.4 -12.915
2006.5 -14.746
2006.6 -15.967
2006.7 -16.577
2006.8 -18.103
2006.9 -18.408
2007 -20.239
2007.1 -17.493
2007.2 -16.577
2007.3 -13.22
2007.4 -9.8633
2007.5 -8.0322
2007.6 -7.4219
2007.7 -12.305
2007.8 -12.305
2007.9 -15.662
2008 -17.798
2008.1 -19.019
2008.2 -16.882
2008.3 -11.084
2008.4 -11.084
2008.5 -9.2529
2008.6 -12
2008.7 -15.967
2008.8 -18.713
2008.9 -18.103
2009 -11.389
2009.1 -10.168
2009.2 -10.168
2009.3 -15.356
2009.4 -17.798
2009.5 -17.188
2009.6 -9.5581
2009.7 -7.4219
2009.8 -15.662
2009.9 -18.408
2010 -14.746
2010.1 -8.0322
2010.2 -10.779
2010.3 -16.272
2010.4 -16.577
2010.5 -10.474
2010.6 -9.8633
2010.7 -18.408
2010.8 -17.188
2010.9 -8.9478
2011 -8.9478
2011.1 -13.831
2011.2 -18.103
2011.3 -17.798
2011.4 -17.798
2011.5 -14.746
2011.6 -12.305
2011.7 -9.5581
2011.8 -15.356
2011.9 -18.408
2012 -11.084
2012.1 -10.779
2012.2 -15.051
2012.3 -15.967
2012.4 -16.272
2012.5 -10.779
2012.6 -8.6426
2012.7 -11.084
2012.8 -15.356
2012.9 -16.577
2013 -16.272
2013.1 -19.324
2013.2 -16.272
2013.3 -16.882
2013.4 -14.136
2013.5 -13.525
2013.6 -12
2013.7 -12
2013.8 -15.356
2013.9 -13.22
2014 -13.525
2014.1 -11.694
2014.2 -12.915
2014.3 -12.61
2014.4 -14.746
2014.5 -16.882
2014.6 -15.662
2014.7 -17.798
2014.8 -17.188
2014.9 -16.882
2015 -17.493
2015.1 -18.103
2015.2 -19.934
2015.3 -17.188
2015.4 -14.746
2015.5 -11.084
2015.6 -8.6426
2015.7 -7.7271
2015.8 -8.9478
2015.9 -12
2016 -12.305
2016.1 -15.356
2016.2 -17.493
2016.3 -18.408
2016.4 -17.798
2016.5 -13.831
2016.6 -12.61
2016.7 -7.4219
2016.8 -10.168
2016.9 -13.22
2017 -15.356
2017.1 -18.103
2017.2 -17.188
2017.3 -13.22
2017.4 -7.7271
2017.5 -9.5581
2017.6 -13.525
2017.7 -17.493
2017.8 -17.798
2017.9 -10.168
2018 -9.5581
2018.1 -12.915
2018.2 -16.577
2018.3 -16.272
2018.4 -10.474
2018.5 -9.8633
2018.6 -15.356
2018.7 -19.019
2018.8 -8.9478
2018.9 -11.084
2019 -17.798
2019.1 -12
2019.2 -10.474
2019.3 -15.051
2019.4 -18.408
2019.5 -12.61
2019.6 -7.7271
2019.7 -8.0322
2019.8 -9.5581
2019.9 -15.051
2020 -18.408
2020.1 -18.713
2020.2 -12.915
2020.3 -7.7271
2020.4 -13.22
2020.5 -18.408
2020.6 -19.019
2020.7 -13.22
2020.8 -9.5581
2020.9 -9.2529
2021 -12.305
2021.1 -13.831
2021.2 -17.188
2021.3 -22.07
2021.4 -19.324
2021.5 -18.408
2021.6 -17.493
2021.7 -17.493
2021.8 -17.798
2021.9 -17.798
2022 -20.239
2022.1 -19.019
2022.2 -19.019
2022.3 -17.493
2022.4 -18.103
2022.5 -17.188
2022.6 -17.188
2022.7 -18.713
2022.8 -15.356
2022.9 -12.61
2023 -10.779
2023.1 -9.8633
2023.2 -7.4219
2023.3 -9.2529
2023.4 -11.084
2023.5 -10.168
2023.6 -13.525
2023.7 -15.356
2023.8 -17.798
2023.9 -18.103
2024 -17.493
2024.1 -16.577
2024.2 -11.084
2024.3 -9.8633
2024.4 -7.7271
2024.5 -9.8633
2024.6 -13.22
2024.7 -15.967
2024.8 -18.408
2024.9 -16.882
2025 -12.915
2025.1 -9.2529
2025.2 -9.2529
2025.3 -13.22
2025.4 -17.188
2025.5 -19.019
2025.6 -13.22
2025.7 -9.8633
2025.8 -9.2529
2025.9 -16.272
2026 -19.934
2026.1 -14.136
2026.2 -10.474
2026.3 -10.474
2026.4 -15.662
2026.5 -18.408
2026.6 -11.084
2026.7 -9.2529
2026.8 -13.525
2026.9 -19.934
2027 -12.305
2027.1 -9.2529
2027.2 -15.051
2027.3 -17.798
2027.4 -12.61
2027.5 -9.5581
2027.6 -17.493
2027.7 -19.324
2027.8 -14.746
2027.9 -10.474
2028 -10.168
2028.1 -13.831
2028.2 -14.746
2028.3 -19.019
2028.4 -15.356
2028.5 -10.779
2028.6 -8.9478
2028.7 -16.577
2028.8 -19.019
2028.9 -12.305
2029 -8.3374
2029.1 -10.779
2029.2 -15.356
2029.3 -16.577
2029.4 -17.188
2029.5 -19.324
2029.6 -14.746
2029.7 -14.441
2029.8 -12
2029.9 -11.694
2030 -10.168
2030.1 -10.779
2030.2 -12.61
2030.3 -10.168
2030.4 -9.8633
2030.5 -7.7271
2030.6 -8.3374
2030.7 -8.0322
2030.8 -8.9478
2030.9 -11.389
2031 -8.3374
2031.1 -9.8633
2031.2 -10.168
2031.3 -9.5581
2031.4 -7.7271
2031.5 -8.3374
2031.6 -8.6426
2031.7 -8.3374
2031.8 -9.2529
2031.9 -9.5581
2032 -9.5581
2032.1 -11.084
2032.2 -11.389
2032.3 -14.441
2032.4 -14.746
2032.5 -16.272
2032.6 -18.103
2032.7 -18.408
2032.8 -18.103
2032.9 -12.305
2033 -11.389
2033.1 -7.4219
2033.2 -8.6426
2033.3 -11.694
2033.4 -15.051
2033.5 -18.713
2033.6 -18.103
2033.7 -16.577
2033.8 -9.2529
2033.9 -9.2529
2034 -10.168
2034.1 -14.746
2034.2 -20.85
2034.3 -16.882
2034.4 -11.389
2034.5 -6.8115
2034.6 -12
2034.7 -16.272
2034.8 -19.324
2034.9 -14.746
2035 -7.7271
2035.1 -10.474
2035.2 -17.188
2035.3 -17.798
2035.4 -10.168
2035.5 -9.8633
2035.6 -18.713
2035.7 -16.577
2035.8 -9.2529
2035.9 -8.6426
2036 -13.22
2036.1 -17.493
2036.2 -18.408
2036.3 -20.85
2036.4 -17.493
2036.5 -16.272
2036.6 -13.831
2036.7 -10.168
2036.8 -15.967
2036.9 -18.103
2037 -15.051
2037.1 -9.5581
2037.2 -16.577
2037.3 -18.103
2037.4 -14.441
2037.5 -10.474
2037.6 -10.168
2037.7 -12.915
2037.8 -13.22
2037.9 -18.103
2038 -19.629
2038.1 -17.798
2038.2 -17.493
2038.3 -17.188
2038.4 -16.882
2038.5 -13.831
2038.6 -14.746
2038.7 -14.136
2038.8 -14.441
2038.9 -13.831
2039 -14.136
2039.1 -15.662
2039.2 -15.356
2039.3 -15.662
2039.4 -16.882
2039.5 -17.493
2039.6 -17.493
2039.7 -18.713
2039.8 -18.408
2039.9 -18.103
2040 -17.798
2040.1 -16.882
2040.2 -15.051
2040.3 -13.22
2040.4 -9.5581
2040.5 -8.9478
2040.6 -7.7271
2040.7 -9.2529
2040.8 -10.168
2040.9 -12.305
2041 -15.967
2041.1 -14.746
2041.2 -19.019
2041.3 -18.103
2041.4 -17.188
2041.5 -12
2041.6 -9.2529
2041.7 -11.084
2041.8 -9.8633
2041.9 -14.441
2042 -17.188
2042.1 -19.324
2042.2 -15.356
2042.3 -11.389
2042.4 -10.779
2042.5 -9.5581
2042.6 -15.967
2042.7 -19.324
2042.8 -16.272
2042.9 -9.2529
2043 -8.9478
2043.1 -14.746
2043.2 -17.188
2043.3 -17.188
2043.4 -9.2529
2043.5 -9.8633
2043.6 -15.662
2043.7 -18.713
2043.8 -14.441
2043.9 -8.0322
2044 -14.746
2044.1 -19.324
2044.2 -12.915
2044.3 -8.3374
2044.4 -11.084
2044.5 -16.272
2044.6 -16.577
2044.7 -16.272
2044.8 -13.22
2044.9 -9.8633
2045 -11.084
2045.1 -16.272
2045.2 -16.882
2045.3 -11.084
2045.4 -12.305
2045.5 -17.493
2045.6 -16.272
2045.7 -10.474
2045.8 -7.7271
2045.9 -13.525
2046 -16.272
2046.1 -18.408
2046.2 -17.188
2046.3 -15.051
2046.4 -13.22
2046.5 -11.694
2046.6 -12
2046.7 -11.084
2046.8 -11.084
2046.9 -10.168
2047 -9.5581
2047.1 -9.5581
2047.2 -8.0322
2047.3 -10.779
2047.4 -10.168
2047.5 -10.779
2047.6 -10.474
2047.7 -10.474
2047.8 -12.61
2047.9 -12.915
2048 -14.441
2048.1 -13.22
2048.2 -15.967
2048.3 -16.272
2048.4 -16.882
2048.5 -18.408
2048.6 -17.188
2048.7 -18.408
2048.8 -16.272
2048.9 -15.356
2049 -12
2049.1 -9.5581
2049.2 -8.9478
2049.3 -8.3374
2049.4 -11.084
2049.5 -13.22
2049.6 -14.746
2049.7 -17.188
2049.8 -18.713
2049.9 -20.544
2050 -16.577
2050.1 -13.525
2050.2 -9.5581
2050.3 -11.389
2050.4 -10.779
2050.5 -14.136
2050.6 -19.324
2050.7 -15.967
2050.8 -11.084
2050.9 -7.1167
2051 -8.6426
2051.1 -12.305
2051.2 -16.882
2051.3 -17.798
2051.4 -12.305
2051.5 -11.389
2051.6 -15.662
2051.7 -20.85
2051.8 -18.713
2051.9 -12
2052 -14.441
2052.1 -17.798
2052.2 -20.85
2052.3 -14.136
2052.4 -4.3701
2052.5 -8.9478
2052.6 -13.525
2052.7 -14.441
2052.8 -6.5063
2052.9 -6.2012
2053 -5.2856
2053.1 -6.2012
2053.2 -11.084
2053.3 -14.746
2053.4 -23.291
2053.5 -17.798
2053.6 -23.596
2053.7 -25.122
2053.8 -19.019
2053.9 -17.798
2054 -22.07
2054.1 -26.953
2054.2 -23.901
2054.3 -21.765
2054.4 31.335
2054.5 37.439
2054.6 35.303
2054.7 34.387
2054.8 31.335
2054.9 30.42
2055 28.284
2055.1 29.199
2055.2 28.589
2055.3 25.842
2055.4 69.482
2055.5 72.534
2055.6 74.976
2055.7 74.06
2055.8 74.67
2055.9 74.365
2056 72.229
2056.1 76.196
2056.2 77.112
2056.3 79.858
2056.4 66.736
2056.5 66.125
2056.6 67.651
2056.7 65.82
2056.8 68.262
2056.9 66.431
2057 66.736
2057.1 65.82
2057.2 63.989
2057.3 61.853
2057.4 59.717
2057.5 61.548
2057.6 60.632
2057.7 62.463
2057.8 65.82
2057.9 67.957
2058 70.093
2058.1 69.788
2058.2 70.398
2058.3 67.651
2058.4 59.106
2058.5 54.224
2058.6 54.529
2058.7 58.801
2058.8 60.022
2058.9 64.905
2059 62.463
2059.1 57.581
2059.2 53.613
2059.3 55.75
2059.4 59.717
2059.5 62.158
2059.6 60.938
2059.7 56.36
2059.8 55.139
2059.9 62.158
2060 62.158
2060.1 57.275
2060.2 51.782
2060.3 62.463
2060.4 59.106
2060.5 51.172
2060.6 51.477
2060.7 60.632
2060.8 55.444
2060.9 48.12
2061 56.36
2061.1 59.412
2061.2 59.412
2061.3 56.97
2061.4 55.444
2061.5 58.191
2061.6 58.801
2061.7 51.172
2061.8 50.562
2061.9 55.139
2062 57.581
2062.1 49.646
2062.2 50.562
2062.3 55.444
2062.4 57.886
2062.5 55.139
2062.6 49.646
2062.7 49.341
2062.8 45.984
2062.9 50.867
2063 52.698
2063.1 55.139
2063.2 55.139
2063.3 55.444
2063.4 55.75
2063.5 55.444
2063.6 57.275
2063.7 56.055
2063.8 57.275
2063.9 56.36
2064 57.275
2064.1 56.055
2064.2 53.613
2064.3 57.275
2064.4 54.834
2064.5 55.139
2064.6 54.224
2064.7 53.308
2064.8 52.698
2064.9 48.425
2065 50.562
2065.1 47.51
2065.2 47.205
2065.3 47.51
2065.4 50.256
2065.5 51.477
2065.6 52.698
2065.7 56.665
2065.8 57.886
2065.9 58.801
2066 56.97
2066.1 56.36
2066.2 53.003
2066.3 48.73
2066.4 50.867
2066.5 50.867
2066.6 54.529
2066.7 58.191
2066.8 61.243
2066.9 60.632
2067 54.529
2067.1 53.003
2067.2 50.562
2067.3 53.918
2067.4 60.938
2067.5 63.684
2067.6 61.243
2067.7 55.75
2067.8 53.003
2067.9 55.75
2068 63.684
2068.1 63.074
2068.2 58.801
2068.3 54.834
2068.4 57.581
2068.5 67.041
2068.6 64.294
2068.7 59.717
2068.8 57.581
2068.9 65.515
2069 66.125
2069.1 59.106
2069.2 57.275
2069.3 63.074
2069.4 70.703
2069.5 71.008
2069.6 66.431
2069.7 68.262
2069.8 68.872
2069.9 70.093
2070 60.632
2070.1 60.632
2070.2 64.905
2070.3 66.431
2070.4 64.6
2070.5 63.684
2070.6 70.093
2070.7 72.839
2070.8 72.229
2070.9 66.431
2071 62.158
2071.1 64.294
2071.2 64.905
2071.3 67.346
2071.4 74.06
2071.5 75.891
2071.6 74.976
2071.7 73.45
2071.8 77.417
2071.9 75.586
2072 77.722
2072.1 78.638
2072.2 78.333
2072.3 77.722
2072.4 75.891
2072.5 79.553
2072.6 78.027
2072.7 77.722
2072.8 78.638
2072.9 77.417
2073 76.196
2073.1 71.313
2073.2 72.229
2073.3 71.619
2073.4 74.976
2073.5 74.976
2073.6 76.196
2073.7 77.722
2073.8 78.333
2073.9 83.215
2074 84.131
2074.1 85.657
2074.2 83.826
2074.3 82.91
2074.4 83.215
2074.5 80.469
2074.6 79.553
2074.7 78.943
2074.8 80.469
2074.9 84.436
2075 87.183
2075.1 89.319
2075.2 84.131
2075.3 82.605
2075.4 81.384
2075.5 81.689
2075.6 87.183
2075.7 90.845
2075.8 88.403
2075.9 83.521
2076 81.384
2076.1 85.352
2076.2 91.15
2076.3 88.403
2076.4 83.521
2076.5 85.352
2076.6 92.981
2076.7 91.76
2076.8 84.436
2076.9 84.741
2077 94.202
2077.1 87.793
2077.2 83.826
2077.3 89.319
2077.4 96.033
2077.5 88.403
2077.6 84.741
2077.7 90.54
2077.8 91.76
2077.9 95.728
2078 95.117
2078.1 96.033
2078.2 91.455
2078.3 86.267
2078.4 89.319
2078.5 92.371
2078.6 94.812
2078.7 88.403
2078.8 91.76
2078.9 94.812
2079 96.338
2079.1 90.234
2079.2 85.657
2079.3 89.624
2079.4 94.202
2079.5 95.728
2079.6 98.169
2079.7 99.695
2079.8 99.695
2079.9 96.033
2080 98.169
2080.1 95.422
2080.2 95.117
2080.3 95.422
2080.4 96.948
2080.5 96.033
2080.6 95.728
2080.7 98.169
2080.8 97.559
2080.9 98.169
2081 97.864
2081.1 99.695
2081.2 100.61
2081.3 100
2081.4 100.31
2081.5 99.084
2081.6 98.779
2081.7 96.948
2081.8 96.033
2081.9 95.117
2082 92.981
2082.1 91.15
2082.2 91.455
2082.3 90.234
2082.4 91.455
2082.5 93.591
2082.6 98.474
2082.7 99.695
2082.8 101.83
2082.9 99.39
2083 97.864
2083.1 94.202
2083.2 91.455
2083.3 92.065
2083.4 90.54
2083.5 96.033
2083.6 99.084
2083.7 101.53
2083.8 98.474
2083.9 93.896
2084 91.76
2084.1 90.234
2084.2 97.253
2084.3 99.695
2084.4 100.31
2084.5 94.507
2084.6 89.014
2084.7 92.371
2084.8 98.779
2084.9 100.61
2085 95.117
2085.1 90.234
2085.2 93.896
2085.3 97.864
2085.4 97.864
2085.5 91.15
2085.6 92.065
2085.7 98.779
2085.8 99.084
2085.9 92.981
2086 88.098
2086.1 94.812
2086.2 96.643
2086.3 98.169
2086.4 96.338
2086.5 92.065
2086.6 90.845
2086.7 89.319
2086.8 95.728
2086.9 91.15
2087 89.319
2087.1 94.812
2087.2 98.169
2087.3 93.896
2087.4 84.741
2087.5 90.845
2087.6 91.76
2087.7 95.117
2087.8 96.948
2087.9 96.948
2088 94.202
2088.1 89.624
2088.2 91.15
2088.3 89.014
2088.4 87.488
2088.5 87.488
2088.6 87.793
2088.7 87.488
2088.8 85.046
2088.9 87.183
2089 87.793
2089.1 87.793
2089.2 88.098
2089.3 88.709
2089.4 88.709
2089.5 87.793
2089.6 90.54
2089.7 92.371
2089.8 93.591
2089.9 94.812
2090 93.896
2090.1 94.507
2090.2 92.371
2090.3 92.371
2090.4 88.709
2090.5 88.098
2090.6 84.436
2090.7 81.689
2090.8 82.605
2090.9 82.605
2091 85.352
2091.1 90.234
2091.2 92.371
2091.3 92.371
2091.4 85.657
2091.5 83.826
2091.6 80.469
2091.7 80.469
2091.8 84.741
2091.9 89.319
2092 90.234
2092.1 83.826
2092.2 80.774
2092.3 79.858
2092.4 85.046
2092.5 89.014
2092.6 84.436
2092.7 78.943
2092.8 74.67
2092.9 84.741
2093 87.488
2093.1 85.046
2093.2 79.248
2093.3 78.027
2093.4 82.605
2093.5 81.079
2093.6 79.553
2093.7 74.365
2093.8 80.469
2093.9 85.352
2094 80.469
2094.1 73.755
2094.2 74.06
2094.3 84.131
2094.4 79.553
2094.5 78.027
2094.6 76.807
2094.7 77.722
2094.8 78.638
2094.9 78.943
2095 77.722
2095.1 72.839
2095.2 76.807
2095.3 81.384
2095.4 72.534
2095.5 70.093
2095.6 71.008
2095.7 77.417
2095.8 78.638
2095.9 73.145
2096 69.482
2096.1 69.788
2096.2 69.788
2096.3 71.008
2096.4 71.313
2096.5 71.008
2096.6 72.839
2096.7 72.229
2096.8 72.534
2096.9 73.755
2097 72.839
2097.1 73.755
2097.2 73.45
2097.3 73.45
2097.4 70.093
2097.5 68.872
2097.6 69.482
2097.7 68.262
2097.8 68.872
2097.9 67.346
2098 66.736
2098.1 65.515
2098.2 62.463
2098.3 63.074
2098.4 58.191
2098.5 58.496
2098.6 58.496
2098.7 59.106
2098.8 61.243
2098.9 61.853
2099 66.431
2099.1 67.957
2099.2 68.262
2099.3 66.736
2099.4 62.769
2099.5 59.412
2099.6 54.834
2099.7 56.055
2099.8 53.918
2099.9 58.496
2100 62.463
2100.1 65.82
2100.2 63.989
2100.3 59.106
2100.4 56.36
2100.5 52.087
2100.6 53.308
2100.7 57.886
2100.8 62.463
2100.9 60.632
2101 54.224
2101.1 52.698
2101.2 52.393
2101.3 60.327
2101.4 60.327
2101.5 54.834
2101.6 51.172
2101.7 49.646
2101.8 59.412
2101.9 58.191
2102 53.613
2102.1 49.646
2102.2 57.886
2102.3 60.938
2102.4 49.951
2102.5 48.12
2102.6 53.003
2102.7 58.191
2102.8 56.055
2102.9 54.834
2103 56.36
2103.1 54.834
2103.2 58.191
2103.3 53.003
2103.4 45.679
2103.5 50.562
2103.6 55.139
2103.7 51.477
2103.8 47.815
2103.9 53.308
2104 56.97
2104.1 54.224
2104.2 48.425
2104.3 48.12
2104.4 43.848
2104.5 44.458
2104.6 48.12
2104.7 48.425
2104.8 50.562
2104.9 52.698
2105 51.477
2105.1 51.782
2105.2 50.256
2105.3 51.477
2105.4 45.068
2105.5 43.237
2105.6 43.848
2105.7 43.237
2105.8 44.153
2105.9 43.237
2106 44.763
2106.1 44.153
2106.2 43.848
2106.3 44.458
2106.4 37.134
2106.5 39.27
2106.6 36.829
2106.7 35.913
2106.8 35.303
2106.9 35.303
2107 33.472
2107.1 29.81
2107.2 31.946
2107.3 31.946
2107.4 31.946
2107.5 32.861
2107.6 38.049
2107.7 38.66
2107.8 35.913
2107.9 36.829
2108 34.692
2108.1 31.946
2108.2 29.81
2108.3 28.894
2108.4 26.758
2108.5 28.894
2108.6 34.082
2108.7 35.303
2108.8 33.472
2108.9 29.81
2109 25.232
2109.1 25.842
2109.2 27.673
2109.3 35.303
2109.4 30.42
2109.5 27.979
2109.6 22.791
2109.7 23.096
2109.8 28.589
2109.9 31.335
2110 27.673
2110.1 22.18
2110.2 24.011
2110.3 31.641
2110.4 29.199
2110.5 23.401
2110.6 18.518
2110.7 27.368
2110.8 27.979
2110.9 24.011
2111 18.823
2111.1 20.959
2111.2 23.706
2111.3 23.401
2111.4 21.875
2111.5 18.518
2111.6 18.518
2111.7 22.791
2111.8 26.453
2111.9 22.18
2112 17.603
2112.1 24.927
2112.2 27.368
2112.3 22.791
2112.4 17.603
2112.5 17.603
2112.6 21.875
2112.7 24.316
2112.8 27.063
2112.9 27.063
2113 26.758
2113.1 24.622
2113.2 20.349
2113.3 20.654
2113.4 18.518
2113.5 20.044
2113.6 19.434
2113.7 18.823
2113.8 18.518
2113.9 15.771
2114 18.823
2114.1 20.349
2114.2 21.875
2114.3 22.485
2114.4 24.622
2114.5 24.316
2114.6 22.791
2114.7 26.147
2114.8 27.063
2114.9 27.673
2115 26.147
2115.1 24.927
2115.2 24.622
2115.3 19.739
2115.4 22.485
2115.5 20.959
2115.6 19.739
2115.7 17.603
2115.8 17.908
2115.9 20.349
2116 20.349
2116.1 26.453
2116.2 28.589
2116.3 27.979
2116.4 27.063
2116.5 23.706
2116.6 21.875
2116.7 18.213
2116.8 22.18
2116.9 25.842
2117 30.725
2117.1 29.81
2117.2 26.758
2117.3 22.485
2117.4 20.349
2117.5 25.232
2117.6 30.725
2117.7 33.472
2117.8 29.199
2117.9 24.316
2118 22.485
2118.1 27.979
2118.2 33.166
2118.3 29.504
2118.4 26.758
2118.5 27.368
2118.6 34.387
2118.7 35.303
2118.8 28.284
2118.9 26.147
2119 34.692
2119.1 34.692
2119.2 29.504
2119.3 25.537
2119.4 32.861
2119.5 37.439
2119.6 40.186
2119.7 38.354
2119.8 34.998
2119.9 30.115
2120 29.81
2120.1 35.608
2120.2 34.387
2120.3 29.81
2120.4 36.523
2120.5 41.711
2120.6 39.27
2120.7 31.335
2120.8 34.082
2120.9 37.439
2121 41.711
2121.1 42.017
2121.2 41.406
2121.3 38.965
2121.4 37.744
2121.5 39.88
2121.6 37.439
2121.7 38.049
2121.8 37.439
2121.9 37.744
2122 37.744
2122.1 35.913
2122.2 37.439
2122.3 37.134
2122.4 40.796
2122.5 41.406
2122.6 41.711
2122.7 41.101
2122.8 38.965
2122.9 42.627
2123 43.237
2123.1 45.374
2123.2 45.984
2123.3 48.425
2123.4 52.087
2123.5 52.393
2123.6 55.75
2123.7 52.698
2123.8 52.393
2123.9 51.172
2124 49.646
2124.1 46.899
2124.2 44.458
2124.3 45.068
2124.4 46.899
2124.5 48.425
2124.6 53.308
2124.7 55.75
2124.8 57.275
2124.9 55.75
2125 55.444
2125.1 52.393
2125.2 48.73
2125.3 47.51
2125.4 51.477
2125.5 57.275
2125.6 59.717
2125.7 58.191
2125.8 54.224
2125.9 50.867
2126 50.562
2126.1 55.139
2126.2 60.938
2126.3 57.886
2126.4 55.444
2126.5 52.698
2126.6 56.97
2126.7 61.548
2126.8 59.412
2126.9 55.444
2127 53.918
2127.1 60.632
2127.2 61.853
2127.3 56.97
2127.4 53.918
2127.5 58.191
2127.6 65.515
2127.7 61.243
2127.8 57.581
2127.9 56.665
2128 57.275
2128.1 58.496
2128.2 58.496
2128.3 64.6
2128.4 59.412
2128.5 57.886
2128.6 62.158
2128.7 66.431
2128.8 57.581
2128.9 56.36
2129 62.769
2129.1 66.125
2129.2 65.515
2129.3 60.022
2129.4 59.106
2129.5 58.801
2129.6 57.275
2129.7 62.463
2129.8 62.158
2129.9 63.379
2130 63.989
2130.1 65.21
2130.2 65.82
2130.3 64.294
2130.4 67.957
2130.5 66.431
2130.6 67.346
2130.7 65.515
2130.8 67.041
2130.9 67.651
2131 64.6
2131.1 66.125
2131.2 64.294
2131.3 63.379
2131.4 63.379
2131.5 61.548
2131.6 61.243
2131.7 58.801
2131.8 59.412
2131.9 60.022
2132 61.243
2132.1 65.82
2132.2 67.346
2132.3 70.093
2132.4 68.872
2132.5 65.82
2132.6 63.074
2132.7 60.022
2132.8 60.632
2132.9 64.905
2133 69.788
2133.1 69.177
2133.2 66.736
2133.3 62.158
2133.4 60.022
2133.5 60.632
2133.6 64.6
2133.7 69.788
2133.8 68.872
2133.9 64.905
2134 60.632
2134.1 59.412
2134.2 63.074
2134.3 67.041
2134.4 70.703
2134.5 65.21
2134.6 60.632
2134.7 58.496
2134.8 65.515
2134.9 69.177
2135 65.21
2135.1 62.158
2135.2 59.106
2135.3 67.346
2135.4 68.567
2135.5 63.379
2135.6 58.496
2135.7 61.243
2135.8 70.398
2135.9 66.125
2136 61.853
2136.1 58.801
2136.2 60.022
2136.3 60.022
2136.4 56.665
2136.5 59.717
2136.6 62.769
2136.7 66.431
2136.8 60.938
2136.9 55.75
2137 63.379
2137.1 65.21
2137.2 58.801
2137.3 58.191
2137.4 61.548
2137.5 64.6
2137.6 65.515
2137.7 62.463
2137.8 56.665
2137.9 56.665
2138 55.75
2138.1 57.275
2138.2 59.412
2138.3 60.022
2138.4 60.022
2138.5 60.327
2138.6 61.243
2138.7 61.243
2138.8 61.853
2138.9 62.463
2139 61.853
2139.1 62.158
2139.2 60.327
2139.3 60.938
2139.4 59.106
2139.5 57.581
2139.6 57.275
2139.7 56.665
2139.8 56.055
2139.9 53.613
2140 54.529
2140.1 53.918
2140.2 53.003
2140.3 54.224
2140.4 53.003
2140.5 56.665
2140.6 55.75
2140.7 60.327
2140.8 61.243
2140.9 60.327
2141 59.106
2141.1 56.97
2141.2 55.444
2141.3 51.477
2141.4 49.341
2141.5 49.951
2141.6 54.529
2141.7 56.97
2141.8 57.886
2141.9 57.275
2142 52.698
2142.1 50.256
2142.2 47.815
2142.3 51.782
2142.4 55.139
2142.5 54.224
2142.6 53.308
2142.7 47.51
2142.8 46.289
2142.9 50.256
2143 56.36
2143.1 54.224
2143.2 47.51
2143.3 45.679
2143.4 47.205
2143.5 54.529
2143.6 51.172
2143.7 46.289
2143.8 44.763
2143.9 49.341
2144 51.782
2144.1 44.763
2144.2 43.237
2144.3 49.036
2144.4 51.782
2144.5 49.036
2144.6 45.679
2144.7 49.036
2144.8 48.425
2144.9 48.12
2145 42.017
2145.1 43.237
2145.2 48.73
2145.3 46.289
2145.4 38.354
2145.5 40.186
2145.6 45.374
2145.7 47.205
2145.8 44.153
2145.9 38.354
2146 35.303
2146.1 39.575
2146.2 41.711
2146.3 43.542
2146.4 42.017
2146.5 43.848
2146.6 42.932
2146.7 41.406
2146.8 43.848
2146.9 43.542
2147 42.932
2147.1 43.848
2147.2 44.763
2147.3 43.542
2147.4 39.575
2147.5 40.491
2147.6 40.491
2147.7 40.491
2147.8 39.88
2147.9 38.66
2148 37.439
2148.1 36.218
2148.2 35.913
2148.3 34.387
2148.4 30.42
2148.5 29.504
2148.6 25.842
2148.7 26.453
2148.8 26.147
2148.9 27.673
2149 31.335
2149.1 34.998
2149.2 37.439
2149.3 35.608
2149.4 32.556
2149.5 30.725
2149.6 27.673
2149.7 25.232
2149.8 25.537
2149.9 25.842
2150 27.063
2150.1 33.166
2150.2 34.082
2150.3 31.335
2150.4 24.622
2150.5 22.18
2150.6 21.265
2150.7 23.096
2150.8 29.81
2150.9 29.199
2151 24.927
2151.1 20.959
2151.2 21.57
2151.3 27.979
2151.4 26.453
2151.5 25.537
2151.6 19.128
2151.7 20.654
2151.8 28.284
2151.9 29.199
2152 23.096
2152.1 16.382
2152.2 25.842
2152.3 28.284
2152.4 20.044
2152.5 16.077
2152.6 22.18
2152.7 27.063
2152.8 21.875
2152.9 23.401
2153 21.875
2153.1 24.316
2153.2 26.147
2153.3 19.739
2153.4 17.603
2153.5 21.57
2153.6 26.147
2153.7 19.434
2153.8 20.654
2153.9 24.011
2154 27.368
2154.1 25.842
2154.2 17.603
2154.3 18.213
2154.4 -0.097656
2154.5 1.7334
2154.6 4.1748
2154.7 3.8696
2154.8 5.7007
2154.9 6.6162
2155 7.5317
2155.1 6.6162
2155.2 8.1421
2155.3 6.6162
2155.4 -11.694
2155.5 -12.305
2155.6 -12.915
2155.7 -12.305
2155.8 -11.084
2155.9 -10.779
2156 -11.389
2156.1 -12.915
2156.2 -12
2156.3 -14.136
2156.4 -8.0322
2156.5 -8.9478
2156.6 -8.6426
2156.7 -9.5581
2156.8 -13.525
2156.9 -13.525
2157 -15.662
2157.1 -15.356
2157.2 -17.188
2157.3 -16.577
2157.4 -17.798
2157.5 -19.324
2157.6 -13.831
2157.7 -12.61
2157.8 -9.8633
2157.9 -9.8633
2158 -12
2158.1 -14.136
2158.2 -19.629
2158.3 -19.629
2158.4 -18.103
2158.5 -12.915
2158.6 -8.9478
2158.7 -8.3374
2158.8 -10.168
2158.9 -16.882
2159 -17.798
2159.1 -17.188
2159.2 -11.389
2159.3 -7.7271
2159.4 -10.779
2159.5 -15.662
2159.6 -20.544
2159.7 -15.967
2159.8 -9.8633
2159.9 -9.2529
2160 -15.051
2160.1 -19.629
2160.2 -13.22
2160.3 -9.8633
2160.4 -12.305
2160.5 -17.798
2160.6 -14.746
2160.7 -7.7271
2160.8 -11.694
2160.9 -17.493
2161 -19.019
2161.1 -12.61
2161.2 -11.084
2161.3 -9.5581
2161.4 -11.084
2161.5 -16.577
2161.6 -18.713
2161.7 -15.967
2161.8 -9.2529
2161.9 -13.22
2162 -16.882
2162.1 -12.915
2162.2 -10.779
2162.3 -13.525
2162.4 -18.713
2162.5 -15.356
2162.6 -12.305
2162.7 -10.779
2162.8 -8.0322
2162.9 -9.5581
2163 -10.474
2163.1 -12.305
2163.2 -13.22
2163.3 -15.662
2163.4 -16.272
2163.5 -17.493
2163.6 -20.544
2163.7 -18.103
2163.8 -19.629
2163.9 -17.798
2164 -17.493
2164.1 -17.188
2164.2 -17.188
2164.3 -19.019
2164.4 -17.188
2164.5 -16.272
2164.6 -12.915
2164.7 -12.305
2164.8 -10.779
2164.9 -10.168
2165 -12
2165.1 -8.3374
2165.2 -9.2529
2165.3 -8.3374
2165.4 -10.474
2165.5 -11.389
2165.6 -14.136
2165.7 -18.103
2165.8 -16.882
2165.9 -18.408
2166 -17.188
2166.1 -16.577
2166.2 -13.525
2166.3 -10.779
2166.4 -10.168
2166.5 -8.3374
2166.6 -12
2166.7 -13.22
2166.8 -17.798
2166.9 -18.713
2167 -15.662
2167.1 -12.61
2167.2 -7.1167
2167.3 -9.8633
2167.4 -14.136
2167.5 -18.713
2167.6 -17.188
2167.7 -12.305
2167.8 -10.474
2167.9 -10.779
2168 -15.662
2168.1 -18.408
2168.2 -13.831
2168.3 -7.4219
2168.4 -10.474
2168.5 -17.798
2168.6 -18.408
2168.7 -9.5581
2168.8 -9.2529
2168.9 -15.051
2169 -18.103
2169.1 -12
2169.2 -8.3374
2169.3 -10.474
2169.4 -15.662
2169.5 -17.798
2169.6 -18.103
2169.7 -19.324
2169.8 -16.577
2169.9 -13.22
2170 -8.9478
2170.1 -14.441
2170.2 -18.713
2170.3 -14.746
2170.4 -13.831
2170.5 -17.493
2170.6 -19.324
2170.7 -12.61
2170.8 -10.168
2170.9 -9.8633
2171 -12.61
2171.1 -19.324
2171.2 -19.934
2171.3 -18.408
2171.4 -16.882
2171.5 -16.577
2171.6 -15.356
2171.7 -13.22
2171.8 -15.967
2171.9 -12
2172 -11.084
2172.1 -12
2172.2 -12.305
2172.3 -11.694
2172.4 -10.779
2172.5 -14.746
2172.6 -11.694
2172.7 -13.525
2172.8 -13.22
2172.9 -15.051
2173 -15.356
2173.1 -15.356
2173.2 -19.324
2173.3 -17.188
2173.4 -18.713
2173.5 -18.103
2173.6 -18.713
2173.7 -17.188
2173.8 -14.746
2173.9 -13.831
2174 -9.2529
2174.1 -9.5581
2174.2 -8.6426
2174.3 -9.8633
2174.4 -11.084
2174.5 -13.525
2174.6 -17.188
2174.7 -16.577
2174.8 -19.324
2174.9 -16.577
2175 -12.61
2175.1 -9.2529
2175.2 -8.0322
2175.3 -12
2175.4 -13.525
2175.5 -18.103
2175.6 -18.408
2175.7 -14.441
2175.8 -8.6426
2175.9 -8.6426
2176 -13.831
2176.1 -16.272
2176.2 -19.324
2176.3 -12.61
2176.4 -8.6426
2176.5 -12
2176.6 -15.662
2176.7 -19.934
2176.8 -12.305
2176.9 -8.6426
2177 -13.22
2177.1 -19.629
2177.2 -16.272
2177.3 -7.7271
2177.4 -13.22
2177.5 -17.493
2177.6 -17.798
2177.7 -11.389
2177.8 -9.5581
2177.9 -11.389
2178 -7.4219
2178.1 -10.474
2178.2 -12
2178.3 -18.408
2178.4 -15.662
2178.5 -10.474
2178.6 -12.915
2178.7 -16.577
2178.8 -17.188
2178.9 -10.779
2179 -9.8633
2179.1 -12.915
2179.2 -16.577
2179.3 -19.629
2179.4 -15.356
2179.5 -13.525
2179.6 -11.084
2179.7 -10.168
2179.8 -8.3374
2179.9 -7.4219
2180 -10.168
2180.1 -9.2529
2180.2 -9.2529
2180.3 -10.168
2180.4 -9.5581
2180.5 -9.2529
2180.6 -8.0322
2180.7 -10.168
2180.8 -8.3374
2180.9 -8.9478
2181 -8.6426
2181.1 -9.5581
2181.2 -9.8633
2181.3 -8.6426
2181.4 -12.915
2181.5 -11.694
2181.6 -14.746
2181.7 -16.272
2181.8 -16.577
2181.9 -16.577
2182 -17.493
2182.1 -20.239
2182.2 -17.188
2182.3 -14.746
2182.4 -11.694
2182.5 -8.9478
2182.6 -7.7271
2182.7 -9.2529
2182.8 -13.525
2182.9 -14.441
2183 -17.798
2183.1 -17.798
2183.2 -17.493
2183.3 -13.22
2183.4 -9.2529
2183.5 -9.2529
2183.6 -11.694
2183.7 -15.356
2183.8 -18.103
2183.9 -16.577
2184 -13.22
2184.1 -8.3374
2184.2 -10.474
2184.3 -14.441
2184.4 -19.019
2184.5 -16.882
2184.6 -9.2529
2184.7 -10.779
2184.8 -12.915
2184.9 -18.408
2185 -15.967
2185.1 -9.2529
2185.2 -9.5581
2185.3 -16.577
2185.4 -20.239
2185.5 -10.474
2185.6 -9.8633
2185.7 -15.051
2185.8 -18.103
2185.9 -9.5581
2186 -8.3374
2186.1 -13.525
2186.2 -13.831
2186.3 -14.441
2186.4 -12.305
2186.5 -8.9478
2186.6 -8.6426
2186.7 -16.272
2186.8 -21.46
2186.9 -12.915
2187 -12.915
2187.1 -18.103
2187.2 -16.882
2187.3 -12.305
2187.4 -10.779
2187.5 -13.22
2187.6 -13.831
2187.7 -19.019
2187.8 -17.493
2187.9 -17.798
2188 -15.967
2188.1 -15.967
2188.2 -15.356
2188.3 -11.084
2188.4 -12
2188.5 -11.389
2188.6 -11.389
2188.7 -10.779
2188.8 -11.694
2188.9 -13.22
2189 -11.389
2189.1 -13.525
2189.2 -12.61
2189.3 -14.441
2189.4 -14.746
2189.5 -16.882
2189.6 -18.713
2189.7 -18.103
2189.8 -19.019
2189.9 -17.493
2190 -18.713
2190.1 -17.188
2190.2 -14.441
2190.3 -13.525
2190.4 -10.168
2190.5 -8.0322
2190.6 -8.3374
2190.7 -10.474
2190.8 -12
2190.9 -14.136
2191 -17.493
2191.1 -17.798
2191.2 -18.103
2191.3 -14.746
2191.4 -12
2191.5 -11.084
2191.6 -8.0322
2191.7 -12.305
2191.8 -15.356
2191.9 -16.882
2192 -18.103
2192.1 -14.136
2192.2 -11.694
2192.3 -9.2529
2192.4 -14.746
2192.5 -16.272
2192.6 -17.798
2192.7 -12.61
2192.8 -8.0322
2192.9 -13.831
2193 -16.577
2193.1 -18.713
2193.2 -11.389
2193.3 -8.0322
2193.4 -13.22
2193.5 -18.408
2193.6 -18.713
2193.7 -8.3374
2193.8 -12.61
2193.9 -17.188
2194 -15.356
2194.1 -8.0322
2194.2 -12.305
2194.3 -21.765
2194.4 -19.324
2194.5 -15.662
2194.6 -13.525
2194.7 -15.967
2194.8 -16.882
2194.9 -18.103
2195 -16.882
2195.1 -8.9478
2195.2 -14.441
2195.3 -17.188
2195.4 -12.61
2195.5 -8.9478
2195.6 -11.694
2195.7 -19.629
2195.8 -16.882
2195.9 -13.831
2196 -10.779
2196.1 -8.9478
2196.2 -7.7271
2196.3 -8.0322
2196.4 -11.694
2196.5 -11.389
2196.6 -12.305
2196.7 -14.136
2196.8 -15.051
2196.9 -15.356
2197 -15.662
2197.1 -16.577
2197.2 -14.441
2197.3 -14.136
2197.4 -11.694
2197.5 -11.694
2197.6 -11.084
2197.7 -10.168
2197.8 -10.168
2197.9 -7.4219
2198 -7.1167
2198.1 -7.7271
2198.2 -10.168
2198.3 -11.389
2198.4 -13.22
2198.5 -14.441
2198.6 -15.967
2198.7 -18.103
2198.8 -18.103
2198.9 -19.019
2199 -19.934
2199.1 -14.441
2199.2 -11.084
2199.3 -9.5581
2199.4 -8.0322
2199.5 -9.5581
2199.6 -11.694
2199.7 -16.882
2199.8 -16.882
2199.9 -15.967
2200 -13.831
2200.1 -8.9478
2200.2 -8.0322
2200.3 -8.6426
2200.4 -17.798
2200.5 -18.713
2200.6 -20.544
2200.7 -14.746
2200.8 -10.779
2200.9 -11.694
2201 -15.967
2201.1 -22.986
2201.2 -17.798
2201.3 -12.305
2201.4 -7.4219
2201.5 -11.389
2201.6 -16.272
2201.7 -11.389
2201.8 -7.1167
2201.9 -8.6426
2202 -16.272
2202.1 -13.22
2202.2 -5.2856
2202.3 -8.0322
2202.4 -21.155
2202.5 -22.07
2202.6 -13.22
2202.7 -14.746
2202.8 -16.882
2202.9 -17.798
2203 -17.188
2203.1 -14.746
2203.2 -14.441
2203.3 -14.746
2203.4 -10.474
2203.5 -6.2012
2203.6 -1.9287
2203.7 -6.5063
2203.8 -7.4219
2203.9 -6.5063
2204 -1.0132
2204.1 -1.6235
2204.2 -4.9805
2204.3 -8.6426
2204.4 -68.152
2204.5 -73.34
2204.6 -74.255
2204.7 -71.204
2204.8 -69.067
2204.9 -68.457
2205 -67.847
2205.1 -66.321
2205.2 -65.405
2205.3 -66.931
2205.4 -118.51
2205.5 -123.69
2205.6 -123.69
2205.7 -124
2205.8 -124.91
2205.9 -125.22
2206 -125.83
2206.1 -127.05
2206.2 -128.27
2206.3 -128.88
2206.4 -113.62
2206.5 -115.45
2206.6 -114.23
2206.7 -116.06
2206.8 -115.15
2206.9 -114.54
2207 -111.49
2207.1 -108.44
2207.2 -109.66
2207.3 -104.47
2207.4 -109.05
2207.5 -111.49
2207.6 -113.01
2207.7 -115.45
2207.8 -116.37
2207.9 -121.86
2208 -119.12
2208.1 -117.59
2208.2 -112.4
2208.3 -109.05
2208.4 -102.33
2208.5 -103.55
2208.6 -111.18
2208.7 -112.1
2208.8 -110.57
2208.9 -105.38
2209 -101.42
2209.1 -102.94
2209.2 -106.6
2209.3 -113.93
2209.4 -110.57
2209.5 -104.47
2209.6 -101.72
2209.7 -104.16
2209.8 -109.66
2209.9 -110.88
2210 -105.99
2210.1 -102.03
2210.2 -108.44
2210.3 -112.1
2210.4 -100.81
2210.5 -96.838
2210.6 -102.03
2210.7 -109.96
2210.8 -102.64
2210.9 -98.059
2211 -100.5
2211.1 -104.16
2211.2 -105.38
2211.3 -105.69
2211.4 -105.08
2211.5 -100.5
2211.6 -97.144
2211.7 -100.5
2211.8 -105.38
2211.9 -101.72
2212 -96.228
2212.1 -103.55
2212.2 -105.69
2212.3 -102.33
2212.4 -95.923
2212.5 -95.007
2212.6 -97.144
2212.7 -100.5
2212.8 -103.55
2212.9 -104.16
2213 -103.86
2213.1 -102.03
2213.2 -103.25
2213.3 -103.25
2213.4 -101.72
2213.5 -101.42
2213.6 -101.11
2213.7 -101.11
2213.8 -98.975
2213.9 -100.2
2214 -103.86
2214.1 -102.64
2214.2 -102.33
2214.3 -102.33
2214.4 -103.25
2214.5 -104.16
2214.6 -104.47
2214.7 -107.52
2214.8 -104.77
2214.9 -104.77
2215 -102.94
2215.1 -100.2
2215.2 -98.364
2215.3 -96.838
2215.4 -98.059
2215.5 -96.228
2215.6 -98.059
2215.7 -97.754
2215.8 -98.975
2215.9 -102.94
2216 -105.08
2216.1 -109.05
2216.2 -105.99
2216.3 -104.16
2216.4 -101.42
2216.5 -98.669
2216.6 -98.669
2216.7 -101.72
2216.8 -106.6
2216.9 -106.6
2217 -108.74
2217.1 -104.47
2217.2 -100.81
2217.3 -97.449
2217.4 -103.55
2217.5 -110.88
2217.6 -110.57
2217.7 -108.44
2217.8 -101.42
2217.9 -101.11
2218 -103.55
2218.1 -111.18
2218.2 -112.4
2218.3 -102.94
2218.4 -104.16
2218.5 -110.27
2218.6 -114.23
2218.7 -109.96
2218.8 -102.33
2218.9 -109.35
2219 -113.32
2219.1 -109.35
2219.2 -103.25
2219.3 -106.3
2219.4 -113.93
2219.5 -116.67
2219.6 -116.67
2219.7 -113.93
2219.8 -113.01
2219.9 -108.74
2220 -109.35
2220.1 -118.2
2220.2 -116.67
2220.3 -112.1
2220.4 -115.45
2220.5 -121.25
2220.6 -118.81
2220.7 -114.54
2220.8 -114.23
2220.9 -115.15
2221 -120.34
2221.1 -120.64
2221.2 -122.17
2221.3 -120.03
2221.4 -121.56
2221.5 -123.69
2221.6 -118.81
2221.7 -117.59
2221.8 -117.29
2221.9 -116.98
2222 -116.67
2222.1 -116.37
2222.2 -120.03
2222.3 -116.98
2222.4 -121.56
2222.5 -121.56
2222.6 -122.47
2222.7 -123.08
2222.8 -123.69
2222.9 -127.05
2223 -124.91
2223.1 -127.36
2223.2 -129.19
2223.3 -128.27
2223.4 -132.54
2223.5 -132.24
2223.6 -133.76
2223.7 -128.27
2223.8 -127.36
2223.9 -124.3
2224 -123.08
2224.1 -122.47
2224.2 -123.08
2224.3 -125.83
2224.4 -129.49
2224.5 -131.63
2224.6 -134.68
2224.7 -136.51
2224.8 -135.29
2224.9 -131.93
2225 -128.58
2225.1 -125.22
2225.2 -126.75
2225.3 -129.19
2225.4 -135.9
2225.5 -139.26
2225.6 -137.12
2225.7 -132.54
2225.8 -128.88
2225.9 -131.02
2226 -134.38
2226.1 -138.04
2226.2 -137.12
2226.3 -131.02
2226.4 -130.41
2226.5 -135.29
2226.6 -140.78
2226.7 -140.17
2226.8 -132.54
2226.9 -132.54
2227 -137.12
2227.1 -141.09
2227.2 -134.68
2227.3 -131.32
2227.4 -138.04
2227.5 -143.53
2227.6 -141.39
2227.7 -134.07
2227.8 -134.07
2227.9 -133.15
2228 -134.99
2228.1 -132.85
2228.2 -137.12
2228.3 -144.45
2228.4 -141.39
2228.5 -138.34
2228.6 -138.04
2228.7 -145.67
2228.8 -140.17
2228.9 -135.9
2229 -137.43
2229.1 -140.78
2229.2 -145.06
2229.3 -143.53
2229.4 -142
2229.5 -139.26
2229.6 -137.43
2229.7 -138.65
2229.8 -135.29
2229.9 -137.73
2230 -136.82
2230.1 -137.43
2230.2 -137.73
2230.3 -137.12
2230.4 -140.78
2230.5 -138.34
2230.6 -140.17
2230.7 -138.65
2230.8 -138.34
2230.9 -136.82
2231 -135.29
2231.1 -138.04
2231.2 -136.21
2231.3 -138.04
2231.4 -139.56
2231.5 -140.48
2231.6 -141.09
2231.7 -141.7
2231.8 -145.06
2231.9 -144.14
2232 -147.8
2232.1 -147.19
2232.2 -149.02
2232.3 -147.5
2232.4 -144.45
2232.5 -145.06
2232.6 -140.17
2232.7 -138.95
2232.8 -137.73
2232.9 -140.78
2233 -140.78
2233.1 -143.53
2233.2 -147.8
2233.3 -148.41
2233.4 -147.8
2233.5 -141.7
2233.6 -138.04
2233.7 -138.34
2233.8 -141.09
2233.9 -146.28
2234 -147.19
2234.1 -147.8
2234.2 -141.09
2234.3 -137.73
2234.4 -140.17
2234.5 -144.14
2234.6 -148.72
2234.7 -144.75
2234.8 -139.87
2234.9 -139.56
2235 -144.14
2235.1 -149.94
2235.2 -143.84
2235.3 -138.34
2235.4 -140.17
2235.5 -145.36
2235.6 -146.58
2235.7 -137.12
2235.8 -141.7
2235.9 -144.45
2236 -147.8
2236.1 -143.53
2236.2 -140.78
2236.3 -138.95
2236.4 -142
2236.5 -147.8
2236.6 -142.92
2236.7 -140.78
2236.8 -139.26
2236.9 -146.58
2237 -144.45
2237.1 -138.95
2237.2 -141.39
2237.3 -145.67
2237.4 -145.06
2237.5 -141.09
2237.6 -136.82
2237.7 -134.68
2237.8 -137.12
2237.9 -142.31
2238 -142.31
2238.1 -144.45
2238.2 -145.36
2238.3 -144.45
2238.4 -142.92
2238.5 -142.92
2238.6 -144.75
2238.7 -142.31
2238.8 -142
2238.9 -143.53
2239 -142.92
2239.1 -142.92
2239.2 -143.23
2239.3 -143.84
2239.4 -141.7
2239.5 -142.31
2239.6 -141.09
2239.7 -140.17
2239.8 -140.78
2239.9 -138.65
2240 -137.43
2240.1 -134.99
2240.2 -133.46
2240.3 -131.02
2240.4 -129.19
2240.5 -129.8
2240.6 -130.71
2240.7 -134.07
2240.8 -133.15
2240.9 -136.51
2241 -137.12
2241.1 -139.56
2241.2 -140.78
2241.3 -138.34
2241.4 -133.76
2241.5 -128.27
2241.6 -127.36
2241.7 -127.36
2241.8 -130.71
2241.9 -136.21
2242 -137.73
2242.1 -138.04
2242.2 -131.93
2242.3 -129.19
2242.4 -124.3
2242.5 -127.66
2242.6 -134.07
2242.7 -135.9
2242.8 -133.15
2242.9 -125.52
2243 -124.91
2243.1 -127.97
2243.2 -134.68
2243.3 -136.82
2243.4 -124
2243.5 -123.39
2243.6 -127.66
2243.7 -130.41
2243.8 -126.75
2243.9 -121.86
2244 -129.8
2244.1 -131.93
2244.2 -130.71
2244.3 -122.78
2244.4 -119.73
2244.5 -120.34
2244.6 -120.64
2244.7 -123.39
2244.8 -119.12
2244.9 -123.69
2245 -128.58
2245.1 -125.22
2245.2 -119.73
2245.3 -122.17
2245.4 -128.27
2245.5 -121.25
2245.6 -117.29
2245.7 -116.06
2245.8 -120.34
2245.9 -124
2246 -124.3
2246.1 -124.91
2246.2 -120.64
2246.3 -117.9
2246.4 -113.93
2246.5 -112.71
2246.6 -111.79
2246.7 -111.79
2246.8 -114.23
2246.9 -112.1
2247 -112.1
2247.1 -111.49
2247.2 -113.01
2247.3 -111.79
2247.4 -109.35
2247.5 -111.18
2247.6 -109.66
2247.7 -109.05
2247.8 -108.44
2247.9 -110.57
2248 -111.18
2248.1 -112.4
2248.2 -113.32
2248.3 -113.93
2248.4 -110.57
2248.5 -109.35
2248.6 -113.62
2248.7 -115.76
2248.8 -114.23
2248.9 -115.76
2249 -112.71
2249.1 -110.27
2249.2 -105.38
2249.3 -104.77
2249.4 -105.69
2249.5 -104.77
2249.6 -107.82
2249.7 -108.44
2249.8 -110.88
2249.9 -112.1
2250 -113.01
2250.1 -113.32
2250.2 -106.3
2250.3 -104.47
2250.4 -97.144
2250.5 -100.81
2250.6 -104.77
2250.7 -106.91
2250.8 -107.21
2250.9 -98.364
2251 -97.144
2251.1 -98.975
2251.2 -104.16
2251.3 -105.99
2251.4 -106.6
2251.5 -103.55
2251.6 -103.55
2251.7 -109.05
2251.8 -110.88
2251.9 -104.47
2252 -100.81
2252.1 -104.77
2252.2 -113.01
2252.3 -108.44
2252.4 -90.125
2252.5 -90.735
2252.6 -95.923
2252.7 -96.533
2252.8 -94.702
2252.9 -95.312
2253 -93.787
2253.1 -96.533
2253.2 -96.838
2253.3 -93.481
2253.4 -105.38
2253.5 -113.01
2253.6 -119.42
2253.7 -113.01
2253.8 -107.82
2253.9 -114.23
2254 -116.98
2254.1 -114.54
2254.2 -110.57
2254.3 -109.66
2254.4 -25.732
2254.5 -17.798
2254.6 -22.375
2254.7 -23.291
2254.8 -25.122
2254.9 -25.427
2255 -25.732
2255.1 -24.512
2255.2 -23.901
2255.3 -23.901
2255.4 48.425
2255.5 55.444
2255.6 55.75
2255.7 54.834
2255.8 55.75
2255.9 55.444
2256 54.834
2256.1 54.529
2256.2 53.308
2256.3 54.834
2256.4 34.082
2256.5 34.387
2256.6 36.218
2256.7 37.744
2256.8 38.354
2256.9 38.049
2257 41.406
2257.1 41.406
2257.2 42.627
2257.3 40.186
2257.4 45.374
2257.5 43.848
2257.6 40.186
2257.7 39.88
2257.8 39.575
2257.9 40.491
2258 41.101
2258.1 46.289
2258.2 47.51
2258.3 47.205
2258.4 39.575
2258.5 34.692
2258.6 32.251
2258.7 29.504
2258.8 30.115
2258.9 33.472
2259 37.439
2259.1 39.88
2259.2 35.608
2259.3 31.641
2259.4 30.115
2259.5 35.303
2259.6 40.491
2259.7 37.134
2259.8 35.913
2259.9 30.725
2260 33.166
2260.1 39.88
2260.2 39.88
2260.3 33.472
2260.4 25.537
2260.5 31.946
2260.6 35.303
2260.7 29.199
2260.8 24.316
2260.9 30.725
2261 35.303
2261.1 33.777
2261.2 34.387
2261.3 32.556
2261.4 34.387
2261.5 33.777
2261.6 29.81
2261.7 26.453
2261.8 30.725
2261.9 34.692
2262 28.894
2262.1 26.453
2262.2 28.894
2262.3 33.472
2262.4 34.387
2262.5 31.03
2262.6 27.979
2262.7 24.622
2262.8 24.011
2262.9 24.011
2263 23.401
2263.1 24.927
2263.2 23.401
2263.3 23.706
2263.4 22.791
2263.5 23.096
2263.6 23.706
2263.7 21.57
2263.8 24.316
2263.9 22.18
2264 24.316
2264.1 24.927
2264.2 26.147
2264.3 26.758
2264.4 27.368
2264.5 31.335
2264.6 30.725
2264.7 32.861
2264.8 33.166
2264.9 34.692
2265 34.387
2265.1 30.725
2265.2 32.251
2265.3 29.199
2265.4 30.115
2265.5 28.284
2265.6 26.147
2265.7 25.842
2265.8 23.706
2265.9 27.063
2266 27.063
2266.1 31.946
2266.2 34.082
2266.3 35.303
2266.4 35.303
2266.5 31.03
2266.6 30.725
2266.7 27.063
2266.8 26.758
2266.9 29.81
2267 34.998
2267.1 38.66
2267.2 32.861
2267.3 31.03
2267.4 29.81
2267.5 30.115
2267.6 36.218
2267.7 40.796
2267.8 38.354
2267.9 31.03
2268 29.504
2268.1 31.335
2268.2 39.575
2268.3 38.66
2268.4 37.134
2268.5 32.556
2268.6 38.049
2268.7 42.932
2268.8 38.049
2268.9 32.251
2269 38.66
2269.1 44.458
2269.2 39.27
2269.3 32.251
2269.4 37.439
2269.5 39.575
2269.6 39.88
2269.7 38.965
2269.8 36.523
2269.9 38.354
2270 42.627
2270.1 45.984
2270.2 35.913
2270.3 37.134
2270.4 45.679
2270.5 45.679
2270.6 41.406
2270.7 38.66
2270.8 42.627
2270.9 46.289
2271 48.73
2271.1 48.73
2271.2 46.594
2271.3 46.289
2271.4 46.594
2271.5 46.594
2271.6 45.374
2271.7 45.984
2271.8 45.374
2271.9 42.932
2272 44.458
2272.1 44.153
2272.2 44.763
2272.3 45.374
2272.4 49.951
2272.5 49.036
2272.6 48.12
2272.7 51.477
2272.8 53.308
2272.9 53.918
2273 56.055
2273.1 56.665
2273.2 57.886
2273.3 55.139
2273.4 59.412
2273.5 58.191
2273.6 58.801
2273.7 55.75
2273.8 55.139
2273.9 52.087
2274 48.73
2274.1 51.477
2274.2 51.782
2274.3 57.275
2274.4 60.938
2274.5 63.684
2274.6 62.769
2274.7 59.412
2274.8 58.801
2274.9 56.055
2275 55.139
2275.1 56.055
2275.2 58.191
2275.3 63.379
2275.4 63.989
2275.5 64.294
2275.6 59.717
2275.7 58.801
2275.8 58.801
2275.9 66.125
2276 66.125
2276.1 60.632
2276.2 57.275
2276.3 58.191
2276.4 68.262
2276.5 68.567
2276.6 61.548
2276.7 59.106
2276.8 67.346
2276.9 68.567
2277 61.243
2277.1 60.327
2277.2 68.872
2277.3 63.684
2277.4 60.632
2277.5 68.262
2277.6 71.008
2277.7 66.125
2277.8 62.463
2277.9 61.243
2278 58.801
2278.1 62.769
2278.2 65.515
2278.3 70.398
2278.4 71.313
2278.5 65.82
2278.6 66.125
2278.7 68.567
2278.8 71.924
2278.9 65.21
2279 64.6
2279.1 67.346
2279.2 70.703
2279.3 73.45
2279.4 71.008
2279.5 73.45
2279.6 70.703
2279.7 67.651
2279.8 65.515
2279.9 65.515
2280 64.905
2280.1 61.853
2280.2 65.515
2280.3 64.6
2280.4 65.515
2280.5 65.82
2280.6 66.125
2280.7 65.82
2280.8 64.6
2280.9 66.736
2281 67.041
2281.1 68.262
2281.2 69.482
2281.3 70.398
2281.4 73.45
2281.5 74.365
2281.6 76.196
2281.7 76.501
2281.8 75.281
2281.9 75.281
2282 73.755
2282.1 70.703
2282.2 69.177
2282.3 68.567
2282.4 66.736
2282.5 66.125
2282.6 68.872
2282.7 72.839
2282.8 75.586
2282.9 75.586
2283 74.365
2283.1 72.839
2283.2 68.872
2283.3 67.346
2283.4 66.736
2283.5 72.229
2283.6 74.976
2283.7 76.501
2283.8 73.145
2283.9 69.482
2284 66.431
2284.1 68.567
2284.2 76.196
2284.3 75.586
2284.4 72.839
2284.5 67.041
2284.6 66.431
2284.7 72.839
2284.8 75.586
2284.9 73.755
2285 66.431
2285.1 67.957
2285.2 74.67
2285.3 74.365
2285.4 67.041
2285.5 65.515
2285.6 74.976
2285.7 73.45
2285.8 68.262
2285.9 66.431
2286 73.45
2286.1 76.807
2286.2 73.755
2286.3 75.586
2286.4 73.755
2286.5 73.755
2286.6 66.736
2286.7 66.736
2286.8 72.229
2286.9 69.788
2287 63.989
2287.1 63.989
2287.2 71.008
2287.3 73.45
2287.4 68.262
2287.5 64.6
2287.6 61.243
2287.7 64.6
2287.8 66.431
2287.9 68.567
2288 70.093
2288.1 71.008
2288.2 73.755
2288.3 70.398
2288.4 72.839
2288.5 71.924
2288.6 71.619
2288.7 72.229
2288.8 72.839
2288.9 73.45
2289 70.703
2289.1 72.839
2289.2 71.313
2289.3 71.008
2289.4 69.482
2289.5 68.567
2289.6 67.651
2289.7 64.905
2289.8 65.515
2289.9 64.6
2290 63.074
2290.1 62.158
2290.2 60.632
2290.3 60.938
2290.4 56.97
2290.5 60.632
2290.6 63.379
2290.7 66.125
2290.8 68.872
2290.9 68.262
2291 67.651
2291.1 62.769
2291.2 62.769
2291.3 59.717
2291.4 57.886
2291.5 56.665
2291.6 60.327
2291.7 64.294
2291.8 65.82
2291.9 63.684
2292 60.632
2292.1 57.581
2292.2 56.36
2292.3 58.801
2292.4 63.074
2292.5 61.853
2292.6 58.191
2292.7 55.139
2292.8 53.918
2292.9 60.327
2293 60.938
2293.1 60.632
2293.2 53.308
2293.3 54.529
2293.4 59.717
2293.5 59.106
2293.6 51.782
2293.7 48.425
2293.8 58.496
2293.9 57.886
2294 53.003
2294.1 54.224
2294.2 59.717
2294.3 56.055
2294.4 45.984
2294.5 46.289
2294.6 48.425
2294.7 48.425
2294.8 47.815
2294.9 48.73
2295 51.782
2295.1 53.918
2295.2 54.834
2295.3 48.12
2295.4 46.899
2295.5 51.172
2295.6 53.003
2295.7 50.867
2295.8 43.848
2295.9 45.068
2296 45.679
2296.1 48.12
2296.2 49.951
2296.3 52.393
2296.4 49.341
2296.5 47.815
2296.6 50.562
2296.7 50.867
2296.8 51.172
2296.9 50.562
2297 50.562
2297.1 49.341
2297.2 48.73
2297.3 52.393
2297.4 48.73
2297.5 48.12
2297.6 47.815
2297.7 47.205
2297.8 46.289
2297.9 45.374
2298 45.984
2298.1 45.068
2298.2 43.848
2298.3 42.322
2298.4 35.608
2298.5 35.608
2298.6 32.861
2298.7 33.777
2298.8 34.387
2298.9 36.218
2299 38.965
2299.1 39.88
2299.2 43.848
2299.3 44.153
2299.4 39.88
2299.5 36.829
2299.6 34.082
2299.7 32.251
2299.8 29.199
2299.9 34.692
2300 37.744
2300.1 41.101
2300.2 39.27
2300.3 37.744
2300.4 30.42
2300.5 25.232
2300.6 30.725
2300.7 34.998
2300.8 38.049
2300.9 33.472
2301 29.504
2301.1 26.758
2301.2 30.115
2301.3 37.744
2301.4 32.861
2301.5 29.199
2301.6 26.453
2301.7 33.472
2301.8 35.913
2301.9 29.199
2302 27.673
2302.1 29.81
2302.2 36.523
2302.3 32.556
2302.4 22.791
2302.5 27.368
2302.6 31.335
2302.7 30.115
2302.8 27.063
2302.9 25.842
2303 26.758
2303.1 29.199
2303.2 32.251
2303.3 28.894
2303.4 27.368
2303.5 30.115
2303.6 33.472
2303.7 29.504
2303.8 24.927
2303.9 31.03
2304 33.166
2304.1 35.303
2304.2 30.725
2304.3 26.758
2304.4 2.9541
2304.5 1.123
2304.6 3.8696
2304.7 2.0386
2304.8 6.0059
2304.9 7.2266
2305 8.4473
2305.1 8.4473
2305.2 8.7524
2305.3 10.584
2305.4 -12.305
2305.5 -12.915
2305.6 -14.441
2305.7 -13.22
2305.8 -13.22
2305.9 -14.441
2306 -14.441
2306.1 -16.882
2306.2 -16.882
2306.3 -18.713
2306.4 -14.136
2306.5 -15.356
2306.6 -16.882
2306.7 -16.882
2306.8 -17.798
2306.9 -16.577
2307 -15.356
2307.1 -12.305
2307.2 -9.5581
2307.3 -9.2529
2307.4 -9.2529
2307.5 -11.694
2307.6 -11.694
2307.7 -14.136
2307.8 -15.662
2307.9 -17.493
2308 -21.46
2308.1 -19.629
2308.2 -15.662
2308.3 -11.389
2308.4 -8.6426
2308.5 -9.5581
2308.6 -12.61
2308.7 -18.408
2308.8 -17.798
2308.9 -15.967
2309 -9.8633
2309.1 -7.7271
2309.2 -10.168
2309.3 -14.136
2309.4 -22.375
2309.5 -14.746
2309.6 -9.8633
2309.7 -10.474
2309.8 -15.356
2309.9 -17.493
2310 -14.136
2310.1 -11.389
2310.2 -11.084
2310.3 -18.713
2310.4 -17.188
2310.5 -10.168
2310.6 -9.2529
2310.7 -16.272
2310.8 -19.934
2310.9 -9.5581
2311 -9.8633
2311.1 -12
2311.2 -13.525
2311.3 -12.915
2311.4 -11.389
2311.5 -12
2311.6 -8.9478
2311.7 -18.103
2311.8 -15.967
2311.9 -10.168
2312 -10.779
2312.1 -17.798
2312.2 -16.882
2312.3 -11.389
2312.4 -8.9478
2312.5 -10.168
2312.6 -15.051
2312.7 -17.493
2312.8 -17.493
2312.9 -16.882
2313 -14.136
2313.1 -14.136
2313.2 -12
2313.3 -10.779
2313.4 -12.305
2313.5 -10.779
2313.6 -11.084
2313.7 -10.168
2313.8 -10.474
2313.9 -9.8633
2314 -9.5581
2314.1 -13.525
2314.2 -11.084
2314.3 -12.61
2314.4 -12
2314.5 -12.305
2314.6 -12.915
2314.7 -14.441
2314.8 -18.103
2314.9 -17.188
2315 -18.713
2315.1 -17.798
2315.2 -18.408
2315.3 -17.188
2315.4 -16.882
2315.5 -15.051
2315.6 -11.084
2315.7 -10.474
2315.8 -8.9478
2315.9 -9.8633
2316 -10.474
2316.1 -12.915
2316.2 -19.324
2316.3 -18.103
2316.4 -19.324
2316.5 -14.746
2316.6 -11.084
2316.7 -7.7271
2316.8 -9.8633
2316.9 -15.051
2317 -16.272
2317.1 -18.408
2317.2 -15.662
2317.3 -11.084
2317.4 -9.2529
2317.5 -10.168
2317.6 -17.188
2317.7 -18.713
2317.8 -15.356
2317.9 -7.7271
2318 -10.168
2318.1 -14.136
2318.2 -19.019
2318.3 -16.272
2318.4 -8.3374
2318.5 -10.779
2318.6 -15.967
2318.7 -18.103
2318.8 -9.2529
2318.9 -8.9478
2319 -17.493
2319.1 -18.408
2319.2 -9.5581
2319.3 -7.7271
2319.4 -12.61
2319.5 -14.441
2319.6 -14.746
2319.7 -14.136
2319.8 -10.474
2319.9 -8.0322
2320 -13.22
2320.1 -17.188
2320.2 -14.746
2320.3 -10.779
2320.4 -18.103
2320.5 -18.408
2320.6 -14.441
2320.7 -9.8633
2320.8 -9.5581
2320.9 -14.136
2321 -16.272
2321.1 -19.934
2321.2 -17.798
2321.3 -18.713
2321.4 -17.493
2321.5 -16.272
2321.6 -17.798
2321.7 -15.051
2321.8 -15.051
2321.9 -11.694
2322 -13.22
2322.1 -13.525
2322.2 -13.831
2322.3 -17.798
2322.4 -15.356
2322.5 -16.577
2322.6 -15.662
2322.7 -17.188
2322.8 -17.493
2322.9 -18.103
2323 -21.155
2323.1 -19.324
2323.2 -17.798
2323.3 -15.051
2323.4 -12.915
2323.5 -10.474
2323.6 -9.2529
2323.7 -11.084
2323.8 -9.2529
2323.9 -10.779
2324 -12.305
2324.1 -15.051
2324.2 -15.967
2324.3 -18.103
2324.4 -20.239
2324.5 -15.051
2324.6 -11.084
2324.7 -8.3374
2324.8 -8.6426
2324.9 -10.779
2325 -15.051
2325.1 -19.629
2325.2 -19.324
2325.3 -13.22
2325.4 -9.5581
2325.5 -9.2529
2325.6 -12
2325.7 -16.882
2325.8 -20.85
2325.9 -14.441
2326 -7.7271
2326.1 -10.168
2326.2 -14.746
2326.3 -17.493
2326.4 -15.051
2326.5 -10.474
2326.6 -9.8633
2326.7 -17.188
2326.8 -17.798
2326.9 -10.474
2327 -10.474
2327.1 -14.441
2327.2 -18.713
2327.3 -9.8633
2327.4 -10.168
2327.5 -15.967
2327.6 -19.934
2327.7 -14.746
2327.8 -10.779
2327.9 -10.474
2328 -8.6426
2328.1 -12.61
2328.2 -16.882
2328.3 -17.493
2328.4 -13.831
2328.5 -10.474
2328.6 -16.272
2328.7 -15.051
2328.8 -11.694
2328.9 -7.7271
2329 -14.441
2329.1 -19.324
2329.2 -16.577
2329.3 -14.746
2329.4 -10.779
2329.5 -9.8633
2329.6 -7.1167
2329.7 -7.7271
2329.8 -12.305
2329.9 -11.084
2330 -11.084
2330.1 -11.389
2330.2 -13.525
2330.3 -12.61
2330.4 -12.305
2330.5 -15.967
2330.6 -12.61
2330.7 -12
2330.8 -12
2330.9 -10.474
2331 -9.8633
2331.1 -9.5581
2331.2 -10.779
2331.3 -7.4219
2331.4 -9.2529
2331.5 -8.0322
2331.6 -10.168
2331.7 -11.084
2331.8 -11.389
2331.9 -15.662
2332 -14.746
2332.1 -17.798
2332.2 -18.103
2332.3 -18.408
2332.4 -17.188
2332.5 -14.746
2332.6 -13.525
2332.7 -8.0322
2332.8 -9.2529
2332.9 -10.168
2333 -12.61
2333.1 -15.662
2333.2 -18.408
2333.3 -19.629
2333.4 -13.831
2333.5 -11.389
2333.6 -7.7271
2333.7 -10.474
2333.8 -14.441
2333.9 -17.188
2334 -18.408
2334.1 -11.084
2334.2 -8.6426
2334.3 -10.168
2334.4 -15.051
2334.5 -18.713
2334.6 -15.356
2334.7 -9.8633
2334.8 -9.5581
2334.9 -16.272
2335 -18.408
2335.1 -12.61
2335.2 -9.2529
2335.3 -12
2335.4 -17.493
2335.5 -14.746
2335.6 -8.6426
2335.7 -12.305
2335.8 -19.019
2335.9 -17.798
2336 -9.2529
2336.1 -8.0322
2336.2 -8.6426
2336.3 -9.2529
2336.4 -8.0322
2336.5 -10.168
2336.6 -19.324
2336.7 -16.882
2336.8 -10.779
2336.9 -12.305
2337 -19.629
2337.1 -16.882
2337.2 -12
2337.3 -13.22
2337.4 -13.831
2337.5 -18.408
2337.6 -18.103
2337.7 -16.272
2337.8 -14.136
2337.9 -12.305
2338 -11.694
2338.1 -8.0322
2338.2 -9.2529
2338.3 -8.6426
2338.4 -10.474
2338.5 -9.5581
2338.6 -9.8633
2338.7 -11.389
2338.8 -9.5581
2338.9 -11.084
2339 -9.8633
2339.1 -9.5581
2339.2 -8.9478
2339.3 -9.2529
2339.4 -9.5581
2339.5 -7.7271
2339.6 -10.168
2339.7 -9.8633
2339.8 -12
2339.9 -12.61
2340 -13.22
2340.1 -15.051
2340.2 -14.746
2340.3 -17.798
2340.4 -18.408
2340.5 -19.324
2340.6 -16.882
2340.7 -15.356
2340.8 -11.389
2340.9 -8.9478
2341 -8.0322
2341.1 -9.5581
2341.2 -11.084
2341.3 -13.22
2341.4 -15.967
2341.5 -18.713
2341.6 -17.798
2341.7 -13.525
2341.8 -10.474
2341.9 -8.0322
2342 -12.61
2342.1 -13.525
2342.2 -18.103
2342.3 -18.713
2342.4 -12.61
2342.5 -9.2529
2342.6 -10.168
2342.7 -16.882
2342.8 -17.188
2342.9 -16.882
2343 -9.5581
2343.1 -10.168
2343.2 -13.525
2343.3 -19.019
2343.4 -17.798
2343.5 -8.6426
2343.6 -10.168
2343.7 -17.188
2343.8 -17.188
2343.9 -9.2529
2344 -11.389
2344.1 -20.85
2344.2 -17.493
2344.3 -12
2344.4 -7.7271
2344.5 -10.474
2344.6 -10.168
2344.7 -9.8633
2344.8 -12.305
2344.9 -14.441
2345 -18.103
2345.1 -13.22
2345.2 -9.2529
2345.3 -16.272
2345.4 -17.798
2345.5 -13.831
2345.6 -8.0322
2345.7 -12
2345.8 -16.272
2345.9 -17.493
2346 -16.882
2346.1 -13.831
2346.2 -12.915
2346.3 -8.9478
2346.4 -9.5581
2346.5 -8.6426
2346.6 -8.3374
2346.7 -9.2529
2346.8 -9.2529
2346.9 -11.694
2347 -8.0322
2347.1 -10.779
2347.2 -10.168
2347.3 -9.8633
2347.4 -9.8633
2347.5 -9.5581
2347.6 -9.8633
2347.7 -6.8115
2347.8 -8.6426
2347.9 -8.3374
2348 -9.5581
2348.1 -10.168
2348.2 -11.084
2348.3 -12.61
2348.4 -13.22
2348.5 -14.441
2348.6 -15.662
2348.7 -17.188
2348.8 -18.713
2348.9 -17.798
2349 -17.493
2349.1 -14.136
2349.2 -11.389
2349.3 -8.6426
2349.4 -8.3374
2349.5 -11.389
2349.6 -12
2349.7 -15.662
2349.8 -18.103
2349.9 -18.408
2350 -17.798
2350.1 -12.305
2350.2 -11.694
2350.3 -8.3374
2350.4 -10.168
2350.5 -15.051
2350.6 -18.713
2350.7 -16.882
2350.8 -10.474
2350.9 -9.2529
2351 -10.168
2351.1 -14.746
2351.2 -17.493
2351.3 -14.441
2351.4 -10.168
2351.5 -10.779
2351.6 -18.408
2351.7 -19.324
2351.8 -14.136
2351.9 -8.0322
2352 -12.61
2352.1 -18.713
2352.2 -17.188
2352.3 -12
2352.4 -9.2529
2352.5 -16.882
2352.6 -15.662
2352.7 -9.5581
2352.8 -6.8115
2352.9 -6.2012
2353 -10.168
2353.1 -8.9478
2353.2 -16.272
2353.3 -14.746
2353.4 -14.746
2353.5 -11.694
2353.6 -22.681
2353.7 -21.765
2353.8 -13.831
2353.9 -15.356
2354 -20.239
2354.1 -22.07
2354.2 -19.629
2354.3 -15.967
2354.4 2.9541
2354.5 8.4473
2354.6 6.9214
2354.7 7.8369
2354.8 5.0903
2354.9 3.8696
2355 3.2593
2355.1 0.81787
2355.2 1.7334
2355.3 -0.097656
2355.4 15.466
2355.5 16.077
2355.6 16.382
2355.7 16.687
2355.8 16.992
2355.9 17.297
2356 17.603
2356.1 18.518
2356.2 20.044
2356.3 20.044
2356.4 16.077
2356.5 15.161
2356.6 16.992
2356.7 17.603
2356.8 17.603
2356.9 17.603
2357 13.94
2357.1 15.161
2357.2 11.499
2357.3 10.584
2357.4 8.1421
2357.5 6.6162
2357.6 7.5317
2357.7 7.2266
2357.8 12.72
2357.9 14.551
2358 16.687
2358.1 16.077
2358.2 13.635
2358.3 10.889
2358.4 1.4282
2358.5 3.2593
2358.6 3.2593
2358.7 8.4473
2358.8 12.109
2358.9 11.194
2359 6.6162
2359.1 1.123
2359.2 3.5645
2359.3 6.9214
2359.4 10.584
2359.5 8.1421
2359.6 3.5645
2359.7 0.5127
2359.8 1.4282
2359.9 10.278
2360 8.1421
2360.1 2.9541
2360.2 -0.70801
2360.3 7.5317
2360.4 7.2266
2360.5 -0.40283
2360.6 -2.8442
2360.7 1.4282
2360.8 7.2266
2360.9 2.3438
2361 -2.5391
2361.1 -2.2339
2361.2 -3.7598
2361.3 -2.2339
2361.4 -4.9805
2361.5 -1.6235
2361.6 2.3438
2361.7 5.0903
2361.8 -1.9287
2361.9 -1.9287
2362 4.1748
2362.1 3.2593
2362.2 -3.1494
2362.3 -3.4546
2362.4 -1.0132
2362.5 3.5645
2362.6 4.48
2362.7 3.2593
2362.8 1.123
2362.9 -3.1494
2363 -3.7598
2363.1 -5.5908
2363.2 -4.6753
2363.3 -5.5908
2363.4 -4.9805
2363.5 -4.6753
2363.6 -5.2856
2363.7 -4.9805
2363.8 -5.2856
2363.9 -3.7598
2364 -4.9805
2364.1 -4.6753
2364.2 -5.5908
2364.3 -6.2012
2364.4 -4.6753
2364.5 -7.4219
2364.6 -4.3701
2364.7 -5.2856
2364.8 -4.0649
2364.9 -1.9287
2365 -1.6235
2365.1 0.20752
2365.2 0.20752
2365.3 4.48
2365.4 5.3955
2365.5 5.0903
2365.6 4.48
2365.7 2.0386
2365.8 0.81787
2365.9 -3.1494
2366 -1.9287
2366.1 -5.2856
2366.2 -3.7598
2366.3 -0.70801
2366.4 5.3955
2366.5 8.1421
2366.6 5.0903
2366.7 6.0059
2366.8 0.81787
2366.9 -2.2339
2367 -1.9287
2367.1 1.123
2367.2 5.3955
2367.3 6.0059
2367.4 8.4473
2367.5 2.9541
2367.6 1.4282
2367.7 2.6489
2367.8 8.4473
2367.9 9.668
2368 4.48
2368.1 1.7334
2368.2 1.7334
2368.3 8.4473
2368.4 12.72
2368.5 8.1421
2368.6 4.1748
2368.7 7.2266
2368.8 15.161
2368.9 9.0576
2369 3.8696
2369.1 7.2266
2369.2 13.635
2369.3 13.635
2369.4 11.499
2369.5 10.278
2369.6 9.668
2369.7 12.109
2369.8 13.94
2369.9 16.992
2370 13.33
2370.1 7.8369
2370.2 13.635
2370.3 14.246
2370.4 11.499
2370.5 10.889
2370.6 13.025
2370.7 19.128
2370.8 19.128
2370.9 15.161
2371 11.194
2371.1 10.278
2371.2 11.194
2371.3 10.584
2371.4 17.908
2371.5 19.739
2371.6 20.044
2371.7 21.57
2371.8 22.18
2371.9 22.485
2372 20.959
2372.1 23.096
2372.2 22.485
2372.3 22.18
2372.4 25.232
2372.5 24.927
2372.6 24.316
2372.7 21.875
2372.8 23.706
2372.9 22.18
2373 20.349
2373.1 19.739
2373.2 19.434
2373.3 17.908
2373.4 19.739
2373.5 23.096
2373.6 23.401
2373.7 26.453
2373.8 29.504
2373.9 30.725
2374 31.946
2374.1 28.894
2374.2 31.641
2374.3 26.758
2374.4 28.284
2374.5 26.758
2374.6 25.537
2374.7 26.147
2374.8 28.284
2374.9 33.777
2375 35.303
2375.1 34.082
2375.2 29.504
2375.3 26.453
2375.4 27.673
2375.5 29.199
2375.6 36.523
2375.7 37.134
2375.8 34.692
2375.9 30.725
2376 27.979
2376.1 32.556
2376.2 35.913
2376.3 36.829
2376.4 34.082
2376.5 30.725
2376.6 34.082
2376.7 40.796
2376.8 38.66
2376.9 30.42
2377 30.42
2377.1 38.049
2377.2 38.965
2377.3 31.946
2377.4 32.251
2377.5 42.322
2377.6 40.491
2377.7 37.134
2377.8 33.472
2377.9 33.166
2378 33.472
2378.1 34.998
2378.2 39.88
2378.3 40.796
2378.4 38.66
2378.5 34.692
2378.6 39.575
2378.7 44.153
2378.8 39.575
2378.9 36.523
2379 34.387
2379.1 35.303
2379.2 39.27
2379.3 40.491
2379.4 42.932
2379.5 42.627
2379.6 45.679
2379.7 45.068
2379.8 45.679
2379.9 45.068
2380 45.679
2380.1 45.679
2380.2 42.932
2380.3 45.374
2380.4 44.763
2380.5 45.374
2380.6 45.679
2380.7 47.815
2380.8 47.205
2380.9 43.542
2381 45.984
2381.1 45.068
2381.2 44.458
2381.3 43.848
2381.4 45.068
2381.5 44.763
2381.6 38.965
2381.7 41.711
2381.8 38.049
2381.9 38.354
2382 36.829
2382.1 38.049
2382.2 38.354
2382.3 38.049
2382.4 42.322
2382.5 44.458
2382.6 48.73
2382.7 47.205
2382.8 47.51
2382.9 44.153
2383 39.88
2383.1 38.049
2383.2 37.439
2383.3 38.965
2383.4 43.542
2383.5 47.815
2383.6 46.899
2383.7 44.153
2383.8 41.711
2383.9 37.134
2384 38.049
2384.1 43.848
2384.2 46.899
2384.3 46.899
2384.4 41.406
2384.5 37.134
2384.6 37.439
2384.7 45.068
2384.8 48.425
2384.9 42.627
2385 37.744
2385.1 38.049
2385.2 46.899
2385.3 45.374
2385.4 39.88
2385.5 37.134
2385.6 42.322
2385.7 46.594
2385.8 39.27
2385.9 37.744
2386 40.491
2386.1 45.679
2386.2 46.594
2386.3 43.848
2386.4 43.848
2386.5 37.134
2386.6 37.134
2386.7 41.101
2386.8 46.289
2386.9 39.575
2387 31.946
2387.1 39.88
2387.2 42.627
2387.3 40.491
2387.4 34.387
2387.5 34.387
2387.6 35.913
2387.7 35.913
2387.8 41.711
2387.9 41.101
2388 43.542
2388.1 45.068
2388.2 42.932
2388.3 43.237
2388.4 38.66
2388.5 41.711
2388.6 39.575
2388.7 42.322
2388.8 40.796
2388.9 42.017
2389 42.017
2389.1 40.186
2389.2 42.932
2389.3 41.711
2389.4 42.627
2389.5 40.796
2389.6 39.88
2389.7 38.354
2389.8 35.913
2389.9 36.829
2390 35.303
2390.1 34.692
2390.2 31.946
2390.3 31.641
2390.4 28.589
2390.5 28.894
2390.6 33.472
2390.7 37.134
2390.8 38.66
2390.9 39.27
2391 37.744
2391.1 36.523
2391.2 32.251
2391.3 30.725
2391.4 27.368
2391.5 27.673
2391.6 32.251
2391.7 35.608
2391.8 35.913
2391.9 33.472
2392 30.725
2392.1 26.758
2392.2 27.673
2392.3 32.861
2392.4 32.861
2392.5 33.166
2392.6 28.589
2392.7 24.927
2392.8 25.232
2392.9 33.166
2393 33.472
2393.1 27.368
2393.2 24.011
2393.3 27.063
2393.4 31.641
2393.5 28.284
2393.6 22.18
2393.7 21.875
2393.8 27.979
2393.9 29.81
2394 23.401
2394.1 22.18
2394.2 28.894
2394.3 30.725
2394.4 24.011
2394.5 19.434
2394.6 22.18
2394.7 23.706
2394.8 25.842
2394.9 27.368
2395 22.18
2395.1 19.128
2395.2 22.791
2395.3 28.894
2395.4 17.297
2395.5 14.856
2395.6 19.739
2395.7 23.401
2395.8 24.927
2395.9 20.959
2396 20.654
2396.1 15.771
2396.2 16.077
2396.3 15.771
2396.4 13.635
2396.5 12.415
2396.6 11.499
2396.7 14.246
2396.8 13.025
2396.9 13.635
2397 12.109
2397.1 13.33
2397.2 12.72
2397.3 12.109
2397.4 10.584
2397.5 8.7524
2397.6 8.4473
2397.7 8.1421
2397.8 9.9731
2397.9 10.584
2398 10.889
2398.1 14.856
2398.2 16.687
2398.3 17.908
2398.4 14.551
2398.5 13.94
2398.6 14.856
2398.7 10.584
2398.8 11.499
2398.9 7.8369
2399 6.6162
2399.1 5.0903
2399.2 3.5645
2399.3 6.9214
2399.4 7.5317
2399.5 10.889
2399.6 12.415
2399.7 10.584
2399.8 8.4473
2399.9 3.8696
2400 2.3438
2400.1 2.6489
2400.2 7.8369
2400.3 10.889
2400.4 7.5317
2400.5 5.3955
2400.6 -0.70801
2400.7 -2.2339
2400.8 -0.40283
2400.9 5.7007
2401 7.2266
2401.1 3.2593
2401.2 -0.70801
2401.3 -2.5391
2401.4 5.7007
2401.5 7.2266
2401.6 2.9541
2401.7 -0.70801
2401.8 0.81787
2401.9 9.3628
2402 1.7334
2402.1 -1.0132
2402.2 -1.3184
2402.3 8.1421
2402.4 -0.40283
2402.5 -6.8115
2402.6 -5.896
2402.7 -2.5391
2402.8 2.9541
2402.9 1.4282
2403 1.7334
2403.1 0.5127
2403.2 -4.3701
2403.3 -6.2012
2403.4 1.4282
2403.5 8.4473
2403.6 0.5127
2403.7 -2.5391
2403.8 2.9541
2403.9 8.1421
2404 5.0903
2404.1 -2.5391
2404.2 -1.9287
2404.3 -0.70801
2404.4 -31.531
2404.5 -32.446
2404.6 -29.395
2404.7 -29.7
2404.8 -30.92
2404.9 -28.174
2405 -26.953
2405.1 -26.953
2405.2 -26.648
2405.3 -26.038
2405.4 -52.893
2405.5 -57.776
2405.6 -56.555
2405.7 -57.471
2405.8 -56.555
2405.9 -56.555
2406 -58.997
2406.1 -59.912
2406.2 -62.048
2406.3 -62.354
2406.4 -54.114
2406.5 -52.283
2406.6 -53.809
2406.7 -55.64
2406.8 -53.809
2406.9 -53.809
2407 -48.926
2407.1 -46.484
2407.2 -43.433
2407.3 -44.043
2407.4 -48.621
2407.5 -49.536
2407.6 -53.198
2407.7 -53.503
2407.8 -55.029
2407.9 -54.419
2408 -51.672
2408.1 -50.146
2408.2 -45.569
2408.3 -47.705
2408.4 -44.348
2408.5 -47.095
2408.6 -49.841
2408.7 -48.621
2408.8 -45.569
2408.9 -39.771
2409 -42.822
2409.1 -45.569
2409.2 -48.926
2409.3 -48.01
2409.4 -41.296
2409.5 -41.602
2409.6 -43.433
2409.7 -48.926
2409.8 -46.179
2409.9 -39.771
2410 -39.771
2410.1 -45.569
2410.2 -51.062
2410.3 -41.907
2410.4 -36.414
2410.5 -40.686
2410.6 -44.959
2410.7 -37.634
2410.8 -36.414
2410.9 -43.738
2411 -45.569
2411.1 -45.569
2411.2 -43.127
2411.3 -45.264
2411.4 -43.738
2411.5 -42.517
2411.6 -39.16
2411.7 -33.667
2411.8 -40.686
2411.9 -42.517
2412 -37.634
2412.1 -34.888
2412.2 -40.381
2412.3 -44.959
2412.4 -39.16
2412.5 -35.803
2412.6 -33.057
2412.7 -32.141
2412.8 -33.362
2412.9 -33.972
2413 -36.719
2413.1 -38.245
2413.2 -40.381
2413.3 -40.686
2413.4 -41.296
2413.5 -42.822
2413.6 -40.991
2413.7 -41.602
2413.8 -40.381
2413.9 -41.602
2414 -40.381
2414.1 -38.855
2414.2 -39.771
2414.3 -36.414
2414.4 -36.719
2414.5 -34.277
2414.6 -33.057
2414.7 -33.362
2414.8 -31.836
2414.9 -35.498
2415 -33.667
2415.1 -35.803
2415.2 -37.024
2415.3 -38.55
2415.4 -41.602
2415.5 -42.517
2415.6 -46.484
2415.7 -43.127
2415.8 -41.907
2415.9 -37.939
2416 -35.498
2416.1 -33.667
2416.2 -34.277
2416.3 -38.855
2416.4 -40.076
2416.5 -45.569
2416.6 -45.264
2416.7 -44.959
2416.8 -39.16
2416.9 -36.108
2417 -38.55
2417.1 -39.465
2417.2 -44.348
2417.3 -46.79
2417.4 -46.179
2417.5 -39.771
2417.6 -38.55
2417.7 -44.348
2417.8 -47.095
2417.9 -48.315
2418 -41.907
2418.1 -38.245
2418.2 -42.212
2418.3 -47.095
2418.4 -51.062
2418.5 -42.822
2418.6 -42.822
2418.7 -49.536
2418.8 -51.062
2418.9 -43.433
2419 -41.296
2419.1 -50.146
2419.2 -51.062
2419.3 -44.959
2419.4 -44.348
2419.5 -44.959
2419.6 -44.653
2419.7 -44.348
2419.8 -48.01
2419.9 -52.893
2420 -54.114
2420.1 -47.705
2420.2 -46.484
2420.3 -54.419
2420.4 -58.386
2420.5 -54.114
2420.6 -50.757
2420.7 -53.809
2420.8 -57.776
2420.9 -59.302
2421 -58.386
2421.1 -56.25
2421.2 -55.029
2421.3 -52.893
2421.4 -55.029
2421.5 -54.419
2421.6 -54.114
2421.7 -54.419
2421.8 -53.503
2421.9 -54.114
2422 -52.588
2422.1 -53.809
2422.2 -53.503
2422.3 -53.198
2422.4 -59.302
2422.5 -59.607
2422.6 -59.912
2422.7 -60.522
2422.8 -61.743
2422.9 -62.964
2423 -63.879
2423.1 -67.847
2423.2 -66.626
2423.3 -67.541
2423.4 -68.762
2423.5 -67.847
2423.6 -64.49
2423.7 -61.743
2423.8 -63.574
2423.9 -58.691
2424 -62.048
2424.1 -61.743
2424.2 -64.49
2424.3 -66.016
2424.4 -71.814
2424.5 -76.086
2424.6 -71.204
2424.7 -69.373
2424.8 -63.879
2424.9 -62.354
2425 -64.49
2425.1 -68.152
2425.2 -73.95
2425.3 -73.035
2425.4 -73.95
2425.5 -67.847
2425.6 -64.49
2425.7 -69.067
2425.8 -72.119
2425.9 -78.833
2426 -73.95
2426.1 -67.847
2426.2 -66.016
2426.3 -70.898
2426.4 -77.917
2426.5 -75.781
2426.6 -69.678
2426.7 -70.288
2426.8 -77.612
2426.9 -77.307
2427 -69.373
2427.1 -69.678
2427.2 -75.781
2427.3 -78.833
2427.4 -73.035
2427.5 -72.119
2427.6 -76.697
2427.7 -79.749
2427.8 -81.885
2427.9 -80.664
2428 -81.58
2428.1 -78.833
2428.2 -74.866
2428.3 -70.898
2428.4 -76.086
2428.5 -83.105
2428.6 -77.307
2428.7 -74.561
2428.8 -77.917
2428.9 -80.969
2429 -79.138
2429.1 -76.086
2429.2 -76.086
2429.3 -72.729
2429.4 -75.781
2429.5 -76.392
2429.6 -78.528
2429.7 -81.58
2429.8 -82.495
2429.9 -86.157
2430 -83.411
2430.1 -85.242
2430.2 -82.8
2430.3 -83.716
2430.4 -84.937
2430.5 -84.631
2430.6 -87.988
2430.7 -84.631
2430.8 -85.242
2430.9 -83.411
2431 -82.8
2431.1 -81.274
2431.2 -80.969
2431.3 -81.58
2431.4 -77.917
2431.5 -76.392
2431.6 -74.255
2431.7 -75.171
2431.8 -75.476
2431.9 -76.392
2432 -80.359
2432.1 -80.969
2432.2 -81.58
2432.3 -83.716
2432.4 -86.157
2432.5 -84.937
2432.6 -83.716
2432.7 -81.274
2432.8 -77.307
2432.9 -74.561
2433 -76.086
2433.1 -79.138
2433.2 -82.8
2433.3 -85.547
2433.4 -87.073
2433.5 -82.8
2433.6 -77.612
2433.7 -75.171
2433.8 -76.697
2433.9 -80.664
2434 -85.242
2434.1 -86.768
2434.2 -79.138
2434.3 -74.561
2434.4 -77.612
2434.5 -81.885
2434.6 -84.631
2434.7 -80.664
2434.8 -76.086
2434.9 -75.171
2435 -84.021
2435.1 -85.852
2435.2 -78.528
2435.3 -76.392
2435.4 -79.443
2435.5 -84.631
2435.6 -77.917
2435.7 -73.95
2435.8 -78.833
2435.9 -84.631
2436 -83.716
2436.1 -76.392
2436.2 -76.697
2436.3 -75.476
2436.4 -77.307
2436.5 -81.58
2436.6 -82.495
2436.7 -79.443
2436.8 -73.95
2436.9 -81.885
2437 -83.411
2437.1 -80.054
2437.2 -76.086
2437.3 -80.969
2437.4 -85.547
2437.5 -80.664
2437.6 -79.443
2437.7 -76.086
2437.8 -74.866
2437.9 -74.255
2438 -74.255
2438.1 -76.697
2438.2 -73.34
2438.3 -76.697
2438.4 -73.035
2438.5 -74.561
2438.6 -74.561
2438.7 -73.645
2438.8 -76.392
2438.9 -72.424
2439 -73.95
2439.1 -72.729
2439.2 -72.729
2439.3 -72.119
2439.4 -68.762
2439.5 -70.593
2439.6 -69.067
2439.7 -71.509
2439.8 -69.983
2439.9 -72.424
2440 -73.645
2440.1 -73.95
2440.2 -77.002
2440.3 -77.307
2440.4 -77.612
2440.5 -77.002
2440.6 -76.697
2440.7 -73.34
2440.8 -70.288
2440.9 -70.593
2441 -66.321
2441.1 -68.762
2441.2 -69.067
2441.3 -72.424
2441.4 -72.729
2441.5 -74.866
2441.6 -75.171
2441.7 -69.678
2441.8 -66.321
2441.9 -63.879
2442 -67.236
2442.1 -70.593
2442.2 -73.95
2442.3 -74.561
2442.4 -67.236
2442.5 -62.354
2442.6 -64.185
2442.7 -67.541
2442.8 -73.035
2442.9 -69.373
2443 -64.795
2443.1 -63.269
2443.2 -68.457
2443.3 -72.424
2443.4 -65.1
2443.5 -61.743
2443.6 -61.438
2443.7 -67.847
2443.8 -68.762
2443.9 -61.133
2444 -61.743
2444.1 -66.931
2444.2 -72.424
2444.3 -63.879
2444.4 -58.081
2444.5 -55.64
2444.6 -56.86
2444.7 -57.166
2444.8 -58.691
2444.9 -67.847
2445 -64.795
2445.1 -59.302
2445.2 -58.691
2445.3 -65.405
2445.4 -59.912
2445.5 -54.419
2445.6 -56.25
2445.7 -58.386
2445.8 -62.354
2445.9 -62.048
2446 -59.302
2446.1 -56.86
2446.2 -55.029
2446.3 -56.25
2446.4 -51.062
2446.5 -50.146
2446.6 -49.841
2446.7 -50.146
2446.8 -48.926
2446.9 -49.536
2447 -52.893
2447.1 -49.841
2447.2 -50.146
2447.3 -49.231
2447.4 -47.095
2447.5 -44.959
2447.6 -46.79
2447.7 -49.231
2447.8 -46.484
2447.9 -48.315
2448 -48.315
2448.1 -50.452
2448.2 -50.757
2448.3 -53.809
2448.4 -52.588
2448.5 -52.283
2448.6 -53.198
2448.7 -51.672
2448.8 -51.062
2448.9 -48.01
2449 -45.874
2449.1 -44.959
2449.2 -42.517
2449.3 -44.653
2449.4 -42.517
2449.5 -45.264
2449.6 -49.536
2449.7 -50.452
2449.8 -50.146
2449.9 -45.264
2450 -41.602
2450.1 -39.465
2450.2 -41.602
2450.3 -47.705
2450.4 -45.264
2450.5 -46.484
2450.6 -42.517
2450.7 -37.024
2450.8 -37.634
2450.9 -40.381
2451 -47.705
2451.1 -45.874
2451.2 -39.771
2451.3 -36.414
2451.4 -39.16
2451.5 -44.348
2451.6 -43.127
2451.7 -38.245
2451.8 -35.498
2451.9 -43.127
2452 -45.264
2452.1 -37.024
2452.2 -33.667
2452.3 -41.602
2452.4 -44.653
2452.5 -33.667
2452.6 -32.446
2452.7 -34.583
2452.8 -36.719
2452.9 -37.634
2453 -37.329
2453.1 -36.414
2453.2 -31.836
2453.3 -35.193
2453.4 -42.822
2453.5 -38.55
2453.6 -33.057
2453.7 -41.907
2453.8 -47.4
2453.9 -41.296
2454 -36.414
2454.1 -35.193
2454.2 -37.024
2454.3 -41.296
2454.4 -31.226
2454.5 -30.31
2454.6 -28.479
2454.7 -26.648
2454.8 -23.596
2454.9 -22.681
2455 -22.07
2455.1 -21.765
2455.2 -23.901
2455.3 -21.765
2455.4 -10.474
2455.5 -8.6426
2455.6 -8.9478
2455.7 -9.8633
2455.8 -11.389
2455.9 -12.61
2456 -12
2456.1 -13.22
2456.2 -13.22
2456.3 -14.441
2456.4 -19.934
2456.5 -19.324
2456.6 -20.85
2456.7 -19.019
2456.8 -18.408
2456.9 -15.356
2457 -12.61
2457.1 -12.61
2457.2 -10.474
2457.3 -10.474
2457.4 -8.3374
2457.5 -10.779
2457.6 -11.389
2457.7 -13.831
2457.8 -18.713
2457.9 -17.798
2458 -18.408
2458.1 -12.61
2458.2 -9.5581
2458.3 -7.1167
2458.4 -10.168
2458.5 -15.967
2458.6 -16.577
2458.7 -20.239
2458.8 -17.493
2458.9 -11.389
2459 -7.4219
2459.1 -12
2459.2 -18.408
2459.3 -18.713
2459.4 -16.577
2459.5 -8.6426
2459.6 -8.9478
2459.7 -12.61
2459.8 -17.493
2459.9 -19.934
2460 -9.8633
2460.1 -10.168
2460.2 -15.051
2460.3 -17.493
2460.4 -11.084
2460.5 -8.9478
2460.6 -18.103
2460.7 -18.713
2460.8 -13.22
2460.9 -8.6426
2461 -12.61
2461.1 -15.356
2461.2 -16.882
2461.3 -17.798
2461.4 -14.746
2461.5 -11.084
2461.6 -8.9478
2461.7 -15.662
2461.8 -17.188
2461.9 -11.389
2462 -12.61
2462.1 -16.882
2462.2 -17.188
2462.3 -12.305
2462.4 -8.9478
2462.5 -8.3374
2462.6 -12.915
2462.7 -17.188
2462.8 -17.798
2462.9 -18.103
2463 -15.967
2463.1 -17.188
2463.2 -15.967
2463.3 -15.356
2463.4 -15.662
2463.5 -13.525
2463.6 -12.915
2463.7 -13.22
2463.8 -13.525
2463.9 -14.136
2464 -15.051
2464.1 -16.577
2464.2 -16.272
2464.3 -15.662
2464.4 -15.967
2464.5 -17.188
2464.6 -20.239
2464.7 -18.103
2464.8 -19.629
2464.9 -18.408
2465 -16.882
2465.1 -15.662
2465.2 -13.22
2465.3 -12.61
2465.4 -9.2529
2465.5 -8.9478
2465.6 -8.9478
2465.7 -11.389
2465.8 -13.22
2465.9 -13.831
2466 -19.934
2466.1 -18.713
2466.2 -18.103
2466.3 -15.051
2466.4 -11.694
2466.5 -9.2529
2466.6 -8.6426
2466.7 -14.136
2466.8 -14.136
2466.9 -18.408
2467 -18.103
2467.1 -13.525
2467.2 -8.9478
2467.3 -9.5581
2467.4 -14.441
2467.5 -16.882
2467.6 -18.103
2467.7 -12.915
2467.8 -8.3374
2467.9 -11.389
2468 -15.662
2468.1 -21.46
2468.2 -12
2468.3 -8.3374
2468.4 -12.915
2468.5 -18.103
2468.6 -15.967
2468.7 -8.9478
2468.8 -12.305
2468.9 -15.967
2469 -17.188
2469.1 -8.9478
2469.2 -10.779
2469.3 -16.577
2469.4 -17.188
2469.5 -19.629
2469.6 -16.577
2469.7 -18.103
2469.8 -15.662
2469.9 -13.525
2470 -8.3374
2470.1 -15.051
2470.2 -18.103
2470.3 -11.389
2470.4 -11.694
2470.5 -17.493
2470.6 -20.544
2470.7 -17.188
2470.8 -12.915
2470.9 -10.474
2471 -9.5581
2471.1 -12.915
2471.2 -12.61
2471.3 -17.493
2471.4 -18.408
2471.5 -17.493
2471.6 -18.713
2471.7 -18.408
2471.8 -18.103
2471.9 -18.713
2472 -17.493
2472.1 -20.239
2472.2 -17.493
2472.3 -19.324
2472.4 -17.493
2472.5 -17.798
2472.6 -17.188
2472.7 -15.356
2472.8 -15.967
2472.9 -11.389
2473 -12.915
2473.1 -11.084
2473.2 -8.9478
2473.3 -8.0322
2473.4 -8.9478
2473.5 -12.305
2473.6 -11.389
2473.7 -14.746
2473.8 -15.356
2473.9 -18.408
2474 -19.629
2474.1 -17.798
2474.2 -18.103
2474.3 -12.61
2474.4 -11.084
2474.5 -6.8115
2474.6 -10.168
2474.7 -12.61
2474.8 -14.746
2474.9 -19.629
2475 -18.103
2475.1 -15.356
2475.2 -10.168
2475.3 -8.0322
2475.4 -10.779
2475.5 -14.441
2475.6 -20.544
2475.7 -17.493
2475.8 -12
2475.9 -8.0322
2476 -10.779
2476.1 -17.188
2476.2 -17.798
2476.3 -15.051
2476.4 -8.3374
2476.5 -11.694
2476.6 -18.103
2476.7 -18.103
2476.8 -9.2529
2476.9 -8.6426
2477 -16.882
2477.1 -18.408
2477.2 -11.084
2477.3 -9.8633
2477.4 -16.272
2477.5 -18.408
2477.6 -11.694
2477.7 -9.8633
2477.8 -10.168
2477.9 -10.474
2478 -9.2529
2478.1 -9.2529
2478.2 -12.915
2478.3 -18.103
2478.4 -16.882
2478.5 -9.5581
2478.6 -12
2478.7 -17.798
2478.8 -15.356
2478.9 -12.61
2479 -9.2529
2479.1 -11.389
2479.2 -15.051
2479.3 -18.408
2479.4 -17.188
2479.5 -15.662
2479.6 -18.408
2479.7 -14.441
2479.8 -14.136
2479.9 -12.305
2480 -12.915
2480.1 -12.61
2480.2 -11.389
2480.3 -13.525
2480.4 -13.525
2480.5 -14.441
2480.6 -13.831
2480.7 -12.915
2480.8 -14.441
2480.9 -15.051
2481 -19.934
2481.1 -17.493
2481.2 -18.713
2481.3 -19.019
2481.4 -18.408
2481.5 -16.272
2481.6 -16.577
2481.7 -15.967
2481.8 -11.694
2481.9 -9.8633
2482 -8.9478
2482.1 -9.2529
2482.2 -9.5581
2482.3 -12
2482.4 -16.272
2482.5 -17.188
2482.6 -18.713
2482.7 -18.713
2482.8 -15.356
2482.9 -11.084
2483 -8.0322
2483.1 -11.694
2483.2 -12.61
2483.3 -15.356
2483.4 -18.408
2483.5 -17.188
2483.6 -12
2483.7 -8.6426
2483.8 -11.694
2483.9 -13.831
2484 -19.019
2484.1 -17.493
2484.2 -11.389
2484.3 -8.0322
2484.4 -11.084
2484.5 -17.188
2484.6 -19.019
2484.7 -12.61
2484.8 -7.7271
2484.9 -12.61
2485 -17.798
2485.1 -15.356
2485.2 -10.168
2485.3 -10.168
2485.4 -19.019
2485.5 -15.662
2485.6 -8.0322
2485.7 -13.22
2485.8 -18.103
2485.9 -16.882
2486 -9.5581
2486.1 -7.4219
2486.2 -7.4219
2486.3 -8.9478
2486.4 -10.474
2486.5 -13.22
2486.6 -19.019
2486.7 -15.051
2486.8 -8.3374
2486.9 -12
2487 -17.493
2487.1 -18.408
2487.2 -11.389
2487.3 -14.136
2487.4 -17.493
2487.5 -19.019
2487.6 -17.493
2487.7 -16.272
2487.8 -15.967
2487.9 -12.305
2488 -10.474
2488.1 -8.9478
2488.2 -8.6426
2488.3 -8.0322
2488.4 -8.6426
2488.5 -11.389
2488.6 -9.8633
2488.7 -9.5581
2488.8 -8.0322
2488.9 -8.9478
2489 -9.2529
2489.1 -8.0322
2489.2 -11.084
2489.3 -8.3374
2489.4 -9.5581
2489.5 -8.9478
2489.6 -11.084
2489.7 -12.61
2489.8 -13.22
2489.9 -16.272
2490 -15.051
2490.1 -18.103
2490.2 -18.408
2490.3 -19.019
2490.4 -18.408
2490.5 -15.967
2490.6 -14.746
2490.7 -9.5581
2490.8 -8.3374
2490.9 -8.3374
2491 -10.168
2491.1 -12.61
2491.2 -15.356
2491.3 -19.934
2491.4 -17.493
2491.5 -16.577
2491.6 -12.305
2491.7 -8.6426
2491.8 -9.5581
2491.9 -12.305
2492 -16.882
2492.1 -17.798
2492.2 -17.188
2492.3 -10.474
2492.4 -8.6426
2492.5 -12.915
2492.6 -16.272
2492.7 -19.629
2492.8 -13.525
2492.9 -8.0322
2493 -11.084
2493.1 -16.882
2493.2 -20.544
2493.3 -11.389
2493.4 -8.0322
2493.5 -12.915
2493.6 -19.019
2493.7 -14.746
2493.8 -7.4219
2493.9 -16.577
2494 -18.408
2494.1 -14.441
2494.2 -8.9478
2494.3 -11.694
2494.4 -15.356
2494.5 -17.188
2494.6 -19.324
2494.7 -14.441
2494.8 -12
2494.9 -8.9478
2495 -13.831
2495.1 -18.408
2495.2 -12.61
2495.3 -10.779
2495.4 -14.441
2495.5 -18.103
2495.6 -15.051
2495.7 -10.168
2495.8 -8.9478
2495.9 -10.168
2496 -15.662
2496.1 -14.746
2496.2 -18.103
2496.3 -17.493
2496.4 -18.103
2496.5 -18.408
2496.6 -17.493
2496.7 -18.408
2496.8 -15.967
2496.9 -16.882
2497 -16.272
2497.1 -16.882
2497.2 -16.577
2497.3 -17.188
2497.4 -19.019
2497.5 -16.882
2497.6 -17.188
2497.7 -18.713
2497.8 -18.408
2497.9 -17.798
2498 -16.272
2498.1 -15.967
2498.2 -12.305
2498.3 -12
2498.4 -10.168
2498.5 -9.5581
2498.6 -9.5581
2498.7 -8.9478
2498.8 -12
2498.9 -12.61
2499 -14.746
2499.1 -17.798
2499.2 -18.408
2499.3 -19.019
2499.4 -15.051
2499.5 -12.61
2499.6 -9.2529
2499.7 -8.0322
2499.8 -9.5581
2499.9 -13.22
2500 -16.577
2500.1 -18.103
2500.2 -17.188
2500.3 -10.168
2500.4 -8.9478
2500.5 -11.389
2500.6 -14.746
2500.7 -19.934
2500.8 -17.493
2500.9 -13.525
2501 -8.6426
2501.1 -12.915
2501.2 -17.798
2501.3 -20.239
2501.4 -12.305
2501.5 -6.8115
2501.6 -11.694
2501.7 -16.882
2501.8 -15.051
2501.9 -6.8115
2502 -9.5581
2502.1 -19.019
2502.2 -15.356
2502.3 -7.4219
2502.4 -12.305
2502.5 -19.934
2502.6 -17.493
2502.7 -13.525
2502.8 -13.525
2502.9 -11.084
2503 -12
2503.1 -14.746
2503.2 -19.934
2503.3 -17.493
2503.4 -5.5908
2503.5 -8.9478
2503.6 -12.61
2503.7 -10.474
2503.8 -6.5063
2503.9 -8.0322
2504 -12
2504.1 -14.746
2504.2 -15.356
2504.3 -10.779
2504.4 -38.55
2504.5 -38.55
2504.6 -37.634
2504.7 -37.024
2504.8 -37.634
2504.9 -39.465
2505 -38.55
2505.1 -39.465
2505.2 -38.55
2505.3 -38.855
2505.4 -64.795
2505.5 -66.931
2505.6 -67.847
2505.7 -65.405
2505.8 -66.321
2505.9 -65.1
2506 -63.879
2506.1 -64.795
2506.2 -65.1
2506.3 -66.931
2506.4 -56.25
2506.5 -56.25
2506.6 -56.86
2506.7 -58.386
2506.8 -61.438
2506.9 -61.438
2507 -65.1
2507.1 -64.185
2507.2 -63.879
2507.3 -59.607
2507.4 -58.081
2507.5 -56.86
2507.6 -54.419
2507.7 -55.64
2507.8 -57.471
2507.9 -59.607
2508 -61.743
2508.1 -63.879
2508.2 -65.1
2508.3 -58.997
2508.4 -50.757
2508.5 -48.621
2508.6 -52.283
2508.7 -55.945
2508.8 -58.081
2508.9 -59.912
2509 -51.367
2509.1 -50.146
2509.2 -52.283
2509.3 -56.555
2509.4 -56.86
2509.5 -52.893
2509.6 -50.146
2509.7 -51.062
2509.8 -56.25
2509.9 -56.86
2510 -48.621
2510.1 -47.705
2510.2 -53.503
2510.3 -60.828
2510.4 -48.621
2510.5 -44.959
2510.6 -51.062
2510.7 -54.114
2510.8 -46.484
2510.9 -44.959
2511 -51.062
2511.1 -51.978
2511.2 -52.588
2511.3 -52.283
2511.4 -48.315
2511.5 -45.874
2511.6 -43.738
2511.7 -52.588
2511.8 -51.367
2511.9 -45.264
2512 -44.043
2512.1 -51.672
2512.2 -51.978
2512.3 -48.01
2512.4 -44.959
2512.5 -41.602
2512.6 -43.433
2512.7 -47.095
2512.8 -48.926
2512.9 -50.452
2513 -50.452
2513.1 -51.672
2513.2 -50.146
2513.3 -48.926
2513.4 -49.536
2513.5 -49.536
2513.6 -50.146
2513.7 -48.926
2513.8 -51.062
2513.9 -48.926
2514 -50.452
2514.1 -50.452
2514.2 -51.367
2514.3 -51.978
2514.4 -52.283
2514.5 -51.367
2514.6 -49.536
2514.7 -48.01
2514.8 -46.179
2514.9 -44.348
2515 -44.653
2515.1 -41.602
2515.2 -42.212
2515.3 -41.907
2515.4 -45.569
2515.5 -45.569
2515.6 -48.315
2515.7 -52.893
2515.8 -52.893
2515.9 -53.198
2516 -51.978
2516.1 -48.01
2516.2 -44.348
2516.3 -43.127
2516.4 -48.01
2516.5 -48.01
2516.6 -52.283
2516.7 -54.114
2516.8 -55.334
2516.9 -49.231
2517 -44.959
2517.1 -47.705
2517.2 -48.621
2517.3 -52.893
2517.4 -57.471
2517.5 -53.198
2517.6 -48.315
2517.7 -48.01
2517.8 -55.945
2517.9 -56.86
2518 -55.945
2518.1 -48.621
2518.2 -49.231
2518.3 -55.334
2518.4 -60.522
2518.5 -56.25
2518.6 -49.841
2518.7 -57.471
2518.8 -60.828
2518.9 -54.724
2519 -49.536
2519.1 -55.945
2519.2 -61.743
2519.3 -55.029
2519.4 -56.25
2519.5 -53.809
2519.6 -54.724
2519.7 -55.334
2519.8 -60.217
2519.9 -64.185
2520 -59.302
2520.1 -55.64
2520.2 -58.997
2520.3 -64.795
2520.4 -61.133
2520.5 -59.912
2520.6 -63.574
2520.7 -68.152
2520.8 -69.067
2520.9 -66.016
2521 -62.354
2521.1 -62.048
2521.2 -60.828
2521.3 -60.217
2521.4 -60.828
2521.5 -62.048
2521.6 -63.269
2521.7 -63.574
2521.8 -64.49
2521.9 -63.879
2522 -64.49
2522.1 -63.269
2522.2 -64.185
2522.3 -63.574
2522.4 -66.016
2522.5 -66.931
2522.6 -65.71
2522.7 -66.321
2522.8 -65.405
2522.9 -66.321
2523 -67.847
2523.1 -67.541
2523.2 -72.424
2523.3 -70.898
2523.4 -76.392
2523.5 -78.223
2523.6 -78.833
2523.7 -78.528
2523.8 -77.307
2523.9 -77.612
2524 -71.509
2524.1 -70.593
2524.2 -69.678
2524.3 -70.898
2524.4 -74.561
2524.5 -78.223
2524.6 -82.8
2524.7 -82.19
2524.8 -81.58
2524.9 -76.086
2525 -73.035
2525.1 -72.729
2525.2 -73.95
2525.3 -81.274
2525.4 -84.937
2525.5 -84.326
2525.6 -78.528
2525.7 -74.561
2525.8 -76.697
2525.9 -81.58
2526 -87.073
2526.1 -82.495
2526.2 -76.086
2526.3 -76.086
2526.4 -84.021
2526.5 -87.378
2526.6 -81.58
2526.7 -77.307
2526.8 -81.885
2526.9 -87.378
2527 -85.547
2527.1 -77.612
2527.2 -80.054
2527.3 -87.378
2527.4 -87.683
2527.5 -80.054
2527.6 -83.411
2527.7 -86.157
2527.8 -87.683
2527.9 -87.683
2528 -87.683
2528.1 -85.852
2528.2 -80.664
2528.3 -82.8
2528.4 -90.43
2528.5 -88.293
2528.6 -83.105
2528.7 -84.631
2528.8 -92.261
2528.9 -88.904
2529 -85.547
2529.1 -81.274
2529.2 -81.885
2529.3 -86.157
2529.4 -88.599
2529.5 -92.566
2529.6 -91.65
2529.7 -92.871
2529.8 -89.819
2529.9 -90.735
2530 -94.092
2530.1 -90.43
2530.2 -91.04
2530.3 -89.514
2530.4 -91.65
2530.5 -90.43
2530.6 -91.65
2530.7 -94.397
2530.8 -93.176
2530.9 -94.702
2531 -94.092
2531.1 -93.481
2531.2 -92.261
2531.3 -91.65
2531.4 -95.312
2531.5 -91.345
2531.6 -88.599
2531.7 -86.768
2531.8 -84.937
2531.9 -84.021
2532 -84.021
2532.1 -87.988
2532.2 -87.683
2532.3 -90.125
2532.4 -92.261
2532.5 -93.481
2532.6 -93.481
2532.7 -93.481
2532.8 -92.871
2532.9 -86.768
2533 -85.242
2533.1 -86.157
2533.2 -87.683
2533.3 -91.65
2533.4 -93.481
2533.5 -96.838
2533.6 -89.514
2533.7 -86.157
2533.8 -84.631
2533.9 -87.073
2534 -90.735
2534.1 -95.007
2534.2 -92.871
2534.3 -84.937
2534.4 -85.547
2534.5 -89.819
2534.6 -92.871
2534.7 -91.345
2534.8 -85.242
2534.9 -87.073
2535 -91.345
2535.1 -94.702
2535.2 -88.599
2535.3 -84.021
2535.4 -87.988
2535.5 -93.481
2535.6 -89.514
2535.7 -83.105
2535.8 -87.988
2535.9 -92.871
2536 -91.956
2536.1 -90.43
2536.2 -87.683
2536.3 -89.819
2536.4 -91.956
2536.5 -90.735
2536.6 -86.462
2536.7 -82.19
2536.8 -92.261
2536.9 -91.04
2537 -85.242
2537.1 -86.768
2537.2 -93.176
2537.3 -92.871
2537.4 -88.293
2537.5 -87.378
2537.6 -82.495
2537.7 -84.326
2537.8 -87.683
2537.9 -90.125
2538 -90.43
2538.1 -89.819
2538.2 -93.787
2538.3 -91.04
2538.4 -90.735
2538.5 -88.293
2538.6 -88.293
2538.7 -87.378
2538.8 -87.988
2538.9 -90.735
2539 -88.904
2539.1 -90.125
2539.2 -89.209
2539.3 -89.209
2539.4 -87.683
2539.5 -87.988
2539.6 -91.04
2539.7 -87.378
2539.8 -89.209
2539.9 -86.462
2540 -84.021
2540.1 -82.8
2540.2 -80.664
2540.3 -81.58
2540.4 -75.476
2540.5 -77.307
2540.6 -77.002
2540.7 -78.528
2540.8 -80.664
2540.9 -82.495
2541 -86.768
2541.1 -85.852
2541.2 -86.157
2541.3 -83.105
2541.4 -77.307
2541.5 -74.255
2541.6 -73.95
2541.7 -78.223
2541.8 -80.359
2541.9 -83.411
2542 -83.105
2542.1 -80.664
2542.2 -75.781
2542.3 -73.95
2542.4 -75.171
2542.5 -78.528
2542.6 -81.885
2542.7 -78.223
2542.8 -72.424
2542.9 -73.035
2543 -75.476
2543.1 -81.58
2543.2 -80.969
2543.3 -73.035
2543.4 -69.067
2543.5 -74.255
2543.6 -80.664
2543.7 -73.645
2543.8 -68.762
2543.9 -72.729
2544 -78.528
2544.1 -74.561
2544.2 -69.067
2544.3 -73.645
2544.4 -70.898
2544.5 -72.424
2544.6 -70.898
2544.7 -69.067
2544.8 -66.626
2544.9 -67.541
2545 -76.392
2545.1 -73.035
2545.2 -67.847
2545.3 -67.847
2545.4 -71.204
2545.5 -69.678
2545.6 -65.71
2545.7 -65.405
2545.8 -63.879
2545.9 -68.762
2546 -71.204
2546.1 -71.509
2546.2 -69.373
2546.3 -69.678
2546.4 -67.541
2546.5 -63.269
2546.6 -62.048
2546.7 -62.048
2546.8 -62.659
2546.9 -62.354
2547 -61.438
2547.1 -64.795
2547.2 -61.743
2547.3 -62.048
2547.4 -58.691
2547.5 -60.217
2547.6 -60.217
2547.7 -61.133
2547.8 -63.269
2547.9 -60.828
2548 -62.964
2548.1 -64.185
2548.2 -65.1
2548.3 -66.321
2548.4 -62.354
2548.5 -61.438
2548.6 -58.386
2548.7 -55.945
2548.8 -54.419
2548.9 -52.283
2549 -52.283
2549.1 -53.503
2549.2 -55.334
2549.3 -55.945
2549.4 -57.471
2549.5 -58.081
2549.6 -59.607
2549.7 -58.386
2549.8 -52.893
2549.9 -50.452
2550 -49.231
2550.1 -50.757
2550.2 -53.809
2550.3 -58.081
2550.4 -56.86
2550.5 -52.588
2550.6 -48.621
2550.7 -45.569
2550.8 -48.621
2550.9 -53.198
2551 -56.555
2551.1 -54.419
2551.2 -45.569
2551.3 -48.01
2551.4 -49.231
2551.5 -54.114
2551.6 -50.146
2551.7 -44.653
2551.8 -48.315
2551.9 -51.062
2552 -54.114
2552.1 -45.264
2552.2 -44.959
2552.3 -49.841
2552.4 -51.367
2552.5 -47.095
2552.6 -40.686
2552.7 -43.433
2552.8 -44.959
2552.9 -44.959
2553 -44.043
2553.1 -42.517
2553.2 -44.653
2553.3 -50.452
2553.4 -49.231
2553.5 -41.907
2553.6 -43.738
2553.7 -50.452
2553.8 -49.841
2553.9 -47.095
2554 -42.822
2554.1 -43.738
2554.2 -48.01
2554.3 -50.452
2554.4 -51.367
2554.5 -50.452
2554.6 -51.367
2554.7 -47.4
2554.8 -47.4
2554.9 -45.569
2555 -45.569
2555.1 -43.738
2555.2 -43.127
2555.3 -46.79
2555.4 -41.907
2555.5 -43.433
2555.6 -43.127
2555.7 -44.348
2555.8 -43.127
2555.9 -46.179
2556 -48.315
2556.1 -47.095
2556.2 -48.01
2556.3 -48.315
2556.4 -45.264
2556.5 -43.738
2556.6 -42.212
2556.7 -41.602
2556.8 -37.634
2556.9 -35.498
2557 -33.972
2557.1 -34.583
2557.2 -37.329
2557.3 -37.634
2557.4 -38.855
2557.5 -39.16
2557.6 -41.602
2557.7 -40.381
2557.8 -38.55
2557.9 -36.719
2558 -32.141
2558.1 -32.446
2558.2 -34.888
2558.3 -37.634
2558.4 -37.024
2558.5 -37.634
2558.6 -37.329
2558.7 -30.31
2558.8 -28.479
2558.9 -31.836
2559 -35.498
2559.1 -38.245
2559.2 -34.583
2559.3 -32.751
2559.4 -26.343
2559.5 -31.226
2559.6 -34.888
2559.7 -33.057
2559.8 -26.038
2559.9 -26.648
2560 -35.498
2560.1 -35.803
2560.2 -29.7
2560.3 -26.038
2560.4 -28.784
2560.5 -32.446
2560.6 -26.038
2560.7 -26.343
2560.8 -30.92
2560.9 -34.277
2561 -31.836
2561.1 -25.732
2561.2 -26.038
2561.3 -26.953
2561.4 -31.836
2561.5 -31.226
2561.6 -28.784
2561.7 -21.765
2561.8 -24.207
2561.9 -29.7
2562 -26.038
2562.1 -23.901
2562.2 -24.207
2562.3 -29.089
2562.4 -27.563
2562.5 -26.648
2562.6 -23.291
2562.7 -21.765
2562.8 -20.85
2562.9 -19.934
2563 -20.544
2563.1 -20.85
2563.2 -22.986
2563.3 -23.596
2563.4 -24.207
2563.5 -26.038
2563.6 -24.512
2563.7 -23.901
2563.8 -22.375
2563.9 -24.512
2564 -24.207
2564.1 -22.07
2564.2 -21.765
2564.3 -19.934
2564.4 -19.629
2564.5 -19.629
2564.6 -19.019
2564.7 -21.765
2564.8 -22.681
2564.9 -23.596
2565 -23.596
2565.1 -25.122
2565.2 -27.258
2565.3 -29.089
2565.4 -33.362
2565.5 -31.226
2565.6 -30.92
2565.7 -26.038
2565.8 -23.291
2565.9 -21.155
2566 -21.155
2566.1 -25.427
2566.2 -26.038
2566.3 -30.005
2566.4 -32.141
2566.5 -33.362
2566.6 -30.615
2566.7 -25.122
2566.8 -25.427
2566.9 -24.817
2567 -28.174
2567.1 -30.615
2567.2 -33.972
2567.3 -29.089
2567.4 -27.258
2567.5 -29.089
2567.6 -29.089
2567.7 -34.583
2567.8 -36.108
2567.9 -30.615
2568 -25.122
2568.1 -28.784
2568.2 -37.024
2568.3 -35.498
2568.4 -30.005
2568.5 -28.784
2568.6 -36.108
2568.7 -38.855
2568.8 -32.446
2568.9 -31.226
2569 -33.667
2569.1 -38.855
2569.2 -33.667
2569.3 -28.784
2569.4 -32.446
2569.5 -33.667
2569.6 -34.888
2569.7 -31.531
2569.8 -34.583
2569.9 -39.465
2570 -41.296
2570.1 -36.719
2570.2 -33.972
2570.3 -42.517
2570.4 -43.127
2570.5 -41.602
2570.6 -39.16
2570.7 -41.602
2570.8 -46.484
2570.9 -46.79
2571 -46.79
2571.1 -43.433
2571.2 -42.822
2571.3 -42.212
2571.4 -42.822
2571.5 -43.127
2571.6 -42.212
2571.7 -41.907
2571.8 -40.381
2571.9 -40.686
2572 -39.771
2572.1 -41.602
2572.2 -43.433
2572.3 -40.076
2572.4 -46.79
2572.5 -45.874
2572.6 -48.315
2572.7 -47.705
2572.8 -48.926
2572.9 -52.893
2573 -51.062
2573.1 -53.809
2573.2 -54.114
2573.3 -55.029
2573.4 -56.25
2573.5 -55.029
2573.6 -54.419
2573.7 -49.231
2573.8 -48.621
2573.9 -47.095
2574 -48.315
2574.1 -48.926
2574.2 -51.367
2574.3 -55.945
2574.4 -59.912
2574.5 -61.438
2574.6 -59.302
2574.7 -55.945
2574.8 -52.588
2574.9 -49.841
2575 -52.588
2575.1 -55.334
2575.2 -58.386
2575.3 -60.522
2575.4 -60.522
2575.5 -55.945
2575.6 -52.283
2575.7 -58.081
2575.8 -59.607
2575.9 -64.185
2576 -61.743
2576.1 -54.724
2576.2 -53.503
2576.3 -58.386
2576.4 -66.931
2576.5 -63.574
2576.6 -56.86
2576.7 -58.081
2576.8 -63.269
2576.9 -65.1
2577 -56.555
2577.1 -57.776
2577.2 -63.574
2577.3 -66.626
2577.4 -60.217
2577.5 -59.302
2577.6 -63.879
2577.7 -66.931
2577.8 -68.457
2577.9 -67.847
2578 -67.541
2578.1 -64.185
2578.2 -60.828
2578.3 -58.691
2578.4 -67.236
2578.5 -69.067
2578.6 -62.048
2578.7 -61.133
2578.8 -67.541
2578.9 -68.152
2579 -65.71
2579.1 -62.354
2579.2 -59.912
2579.3 -60.217
2579.4 -65.1
2579.5 -67.541
2579.6 -68.762
2579.7 -72.729
2579.8 -71.814
2579.9 -71.509
2580 -71.204
2580.1 -70.288
2580.2 -69.678
2580.3 -70.593
2580.4 -73.95
2580.5 -72.729
2580.6 -73.035
2580.7 -71.814
2580.8 -71.509
2580.9 -70.288
2581 -71.509
2581.1 -73.645
2581.2 -69.983
2581.3 -69.373
2581.4 -66.931
2581.5 -65.405
2581.6 -62.048
2581.7 -63.269
2581.8 -64.49
2581.9 -63.574
2582 -64.795
2582.1 -66.016
2582.2 -67.541
2582.3 -68.762
2582.4 -71.509
2582.5 -75.476
2582.6 -72.729
2582.7 -69.983
2582.8 -66.016
2582.9 -63.574
2583 -63.574
2583.1 -64.49
2583.2 -70.898
2583.3 -71.204
2583.4 -73.34
2583.5 -70.898
2583.6 -66.016
2583.7 -62.354
2583.8 -63.574
2583.9 -69.373
2584 -71.204
2584.1 -73.035
2584.2 -66.931
2584.3 -62.964
2584.4 -63.574
2584.5 -68.457
2584.6 -73.34
2584.7 -70.288
2584.8 -63.879
2584.9 -62.048
2585 -69.067
2585.1 -73.035
2585.2 -66.626
2585.3 -63.879
2585.4 -65.71
2585.5 -72.424
2585.6 -66.931
2585.7 -60.828
2585.8 -66.626
2585.9 -71.509
2586 -71.204
2586.1 -66.016
2586.2 -65.71
2586.3 -66.931
2586.4 -69.983
2586.5 -71.814
2586.6 -65.71
2586.7 -61.438
2586.8 -64.49
2586.9 -69.373
2587 -64.49
2587.1 -62.354
2587.2 -68.762
2587.3 -72.729
2587.4 -71.204
2587.5 -66.321
2587.6 -64.185
2587.7 -63.574
2587.8 -61.133
2587.9 -64.795
2588 -61.133
2588.1 -62.048
2588.2 -61.743
2588.3 -62.048
2588.4 -62.048
2588.5 -61.438
2588.6 -64.49
2588.7 -60.828
2588.8 -61.438
2588.9 -60.217
2589 -59.607
2589.1 -59.607
2589.2 -58.386
2589.3 -60.522
2589.4 -55.64
2589.5 -57.471
2589.6 -59.302
2589.7 -60.217
2589.8 -60.828
2589.9 -62.048
2590 -66.321
2590.1 -64.49
2590.2 -67.541
2590.3 -66.626
2590.4 -63.574
2590.5 -59.607
2590.6 -57.166
2590.7 -55.945
2590.8 -53.503
2590.9 -55.945
2591 -58.691
2591.1 -60.522
2591.2 -64.185
2591.3 -64.49
2591.4 -61.438
2591.5 -55.945
2591.6 -53.503
2591.7 -51.672
2591.8 -55.334
2591.9 -58.081
2592 -61.438
2592.1 -62.354
2592.2 -55.945
2592.3 -52.283
2592.4 -51.672
2592.5 -55.64
2592.6 -58.997
2592.7 -57.776
2592.8 -51.978
2592.9 -50.452
2593 -55.029
2593.1 -59.912
2593.2 -57.166
2593.3 -49.841
2593.4 -47.4
2593.5 -56.25
2593.6 -55.945
2593.7 -48.926
2593.8 -48.621
2593.9 -55.64
2594 -57.471
2594.1 -47.705
2594.2 -48.01
2594.3 -52.283
2594.4 -53.503
2594.5 -53.503
2594.6 -52.588
2594.7 -52.283
2594.8 -47.705
2594.9 -44.653
2595 -48.315
2595.1 -52.588
2595.2 -48.315
2595.3 -44.348
2595.4 -47.095
2595.5 -50.757
2595.6 -48.926
2595.7 -44.348
2595.8 -41.602
2595.9 -40.381
2596 -40.991
2596.1 -46.484
2596.2 -47.095
2596.3 -49.536
2596.4 -47.4
2596.5 -46.179
2596.6 -46.484
2596.7 -46.79
2596.8 -48.926
2596.9 -47.095
2597 -48.926
2597.1 -47.4
2597.2 -47.4
2597.3 -45.874
2597.4 -41.907
2597.5 -44.043
2597.6 -40.381
2597.7 -40.076
2597.8 -37.634
2597.9 -36.719
2598 -32.751
2598.1 -33.362
2598.2 -34.277
2598.3 -33.972
2598.4 -31.836
2598.5 -33.972
2598.6 -34.888
2598.7 -36.414
2598.8 -38.55
2598.9 -41.296
2599 -40.076
2599.1 -39.465
2599.2 -33.972
2599.3 -31.531
2599.4 -26.953
2599.5 -28.174
2599.6 -31.226
2599.7 -33.972
2599.8 -36.719
2599.9 -35.803
2600 -34.277
2600.1 -30.005
2600.2 -26.648
2600.3 -29.7
2600.4 -28.784
2600.5 -34.277
2600.6 -33.362
2600.7 -28.174
2600.8 -25.732
2600.9 -25.732
2601 -30.31
2601.1 -34.277
2601.2 -32.446
2601.3 -23.596
2601.4 -23.596
2601.5 -30.92
2601.6 -31.836
2601.7 -27.563
2601.8 -21.46
2601.9 -24.817
2602 -32.141
2602.1 -28.479
2602.2 -25.122
2602.3 -25.732
2602.4 -30.005
2602.5 -25.732
2602.6 -19.019
2602.7 -19.019
2602.8 -21.46
2602.9 -24.817
2603 -20.544
2603.1 -20.239
2603.2 -22.07
2603.3 -27.869
2603.4 -26.953
2603.5 -21.155
2603.6 -24.512
2603.7 -28.479
2603.8 -28.174
2603.9 -24.512
2604 -22.07
2604.1 -23.596
2604.2 -25.427
2604.3 -31.226
2604.4 -24.512
2604.5 -24.207
2604.6 -22.375
2604.7 -21.765
2604.8 -21.46
2604.9 -21.765
2605 -22.681
2605.1 -18.713
2605.2 -20.239
2605.3 -20.544
2605.4 -16.577
2605.5 -15.662
2605.6 -16.272
2605.7 -18.408
2605.8 -17.188
2605.9 -17.798
2606 -17.188
2606.1 -17.188
2606.2 -15.356
2606.3 -13.525
2606.4 -14.441
2606.5 -10.779
2606.6 -9.8633
2606.7 -7.4219
2606.8 -9.8633
2606.9 -11.389
2607 -13.831
2607.1 -15.356
2607.2 -16.272
2607.3 -18.408
2607.4 -18.408
2607.5 -17.188
2607.6 -14.441
2607.7 -10.168
2607.8 -7.7271
2607.9 -9.5581
2608 -11.694
2608.1 -14.441
2608.2 -17.798
2608.3 -19.934
2608.4 -14.746
2608.5 -9.5581
2608.6 -8.3374
2608.7 -11.694
2608.8 -16.577
2608.9 -18.713
2609 -19.324
2609.1 -10.168
2609.2 -8.3374
2609.3 -12.61
2609.4 -18.103
2609.5 -17.493
2609.6 -11.084
2609.7 -10.779
2609.8 -12.915
2609.9 -17.493
2610 -14.441
2610.1 -8.0322
2610.2 -11.694
2610.3 -17.798
2610.4 -19.324
2610.5 -8.9478
2610.6 -13.22
2610.7 -18.408
2610.8 -15.051
2610.9 -8.6426
2611 -10.779
2611.1 -14.746
2611.2 -11.694
2611.3 -12.305
2611.4 -9.8633
2611.5 -9.8633
2611.6 -15.356
2611.7 -17.188
2611.8 -14.136
2611.9 -7.1167
2612 -16.577
2612.1 -17.188
2612.2 -15.051
2612.3 -9.5581
2612.4 -8.6426
2612.5 -12.305
2612.6 -13.525
2612.7 -17.188
2612.8 -18.103
2612.9 -17.798
2613 -16.577
2613.1 -16.577
2613.2 -17.493
2613.3 -16.577
2613.4 -16.882
2613.5 -15.662
2613.6 -17.188
2613.7 -17.188
2613.8 -16.577
2613.9 -18.103
2614 -18.103
2614.1 -18.408
2614.2 -18.713
2614.3 -19.019
2614.4 -19.019
2614.5 -15.662
2614.6 -16.272
2614.7 -12.915
2614.8 -11.084
2614.9 -9.2529
2615 -8.9478
2615.1 -10.474
2615.2 -9.2529
2615.3 -11.694
2615.4 -13.525
2615.5 -15.662
2615.6 -17.188
2615.7 -17.188
2615.8 -19.629
2615.9 -15.051
2616 -12
2616.1 -9.2529
2616.2 -8.6426
2616.3 -11.389
2616.4 -13.22
2616.5 -19.629
2616.6 -17.798
2616.7 -18.103
2616.8 -11.084
2616.9 -8.3374
2617 -10.168
2617.1 -13.831
2617.2 -18.713
2617.3 -17.798
2617.4 -13.22
2617.5 -8.0322
2617.6 -11.084
2617.7 -15.967
2617.8 -19.019
2617.9 -15.967
2618 -7.7271
2618.1 -12
2618.2 -16.882
2618.3 -17.188
2618.4 -10.168
2618.5 -9.5581
2618.6 -17.188
2618.7 -17.798
2618.8 -11.389
2618.9 -9.2529
2619 -16.577
2619.1 -16.882
2619.2 -8.6426
2619.3 -9.8633
2619.4 -10.474
2619.5 -13.525
2619.6 -12.305
2619.7 -9.8633
2619.8 -8.0322
2619.9 -12.915
2620 -18.103
2620.1 -13.831
2620.2 -8.9478
2620.3 -14.746
2620.4 -18.408
2620.5 -14.441
2620.6 -11.694
2620.7 -12.305
2620.8 -14.441
2620.9 -19.019
2621 -19.019
2621.1 -19.629
2621.2 -16.882
2621.3 -16.272
2621.4 -14.746
2621.5 -12.915
2621.6 -12.915
2621.7 -11.694
2621.8 -12.305
2621.9 -12.305
2622 -11.084
2622.1 -12.915
2622.2 -13.22
2622.3 -14.136
2622.4 -13.831
2622.5 -13.831
2622.6 -17.188
2622.7 -15.967
2622.8 -19.019
2622.9 -17.798
2623 -19.934
2623.1 -19.629
2623.2 -17.798
2623.3 -16.882
2623.4 -12.915
2623.5 -13.22
2623.6 -9.2529
2623.7 -9.2529
2623.8 -8.9478
2623.9 -10.474
2624 -14.136
2624.1 -14.441
2624.2 -18.103
2624.3 -19.019
2624.4 -18.408
2624.5 -15.051
2624.6 -10.168
2624.7 -10.779
2624.8 -8.6426
2624.9 -12.305
2625 -15.356
2625.1 -18.103
2625.2 -17.493
2625.3 -13.831
2625.4 -12.915
2625.5 -8.3374
2625.6 -11.389
2625.7 -15.662
2625.8 -19.019
2625.9 -17.188
2626 -10.779
2626.1 -10.779
2626.2 -10.779
2626.3 -17.493
2626.4 -18.713
2626.5 -12.915
2626.6 -7.4219
2626.7 -12
2626.8 -19.629
2626.9 -17.798
2627 -10.779
2627.1 -11.084
2627.2 -16.577
2627.3 -17.493
2627.4 -9.5581
2627.5 -12.305
2627.6 -14.746
2627.7 -18.713
2627.8 -18.713
2627.9 -18.103
2628 -17.798
2628.1 -15.051
2628.2 -11.084
2628.3 -10.168
2628.4 -17.493
2628.5 -15.356
2628.6 -8.9478
2628.7 -12
2628.8 -17.798
2628.9 -18.103
2629 -12.915
2629.1 -9.2529
2629.2 -8.0322
2629.3 -9.8633
2629.4 -13.831
2629.5 -16.577
2629.6 -17.493
2629.7 -18.713
2629.8 -18.103
2629.9 -17.798
2630 -17.798
2630.1 -21.155
2630.2 -18.408
2630.3 -19.019
2630.4 -18.713
2630.5 -17.798
2630.6 -17.188
2630.7 -18.713
2630.8 -21.155
2630.9 -18.408
2631 -17.798
2631.1 -15.662
2631.2 -12
2631.3 -10.474
2631.4 -8.0322
2631.5 -11.389
2631.6 -10.474
2631.7 -14.746
2631.8 -16.577
2631.9 -18.103
2632 -15.662
2632.1 -9.5581
2632.2 -11.694
2632.3 -12.915
2632.4 -17.188
2632.5 -18.408
2632.6 -14.136
2632.7 -8.9478
2632.8 -11.084
2632.9 -15.662
2633 -17.798
2633.1 -19.324
2633.2 -10.474
2633.3 -8.0322
2633.4 -11.389
2633.5 -16.577
2633.6 -21.155
2633.7 -15.967
2633.8 -8.9478
2633.9 -8.0322
2634 -14.441
2634.1 -17.493
2634.2 -16.882
2634.3 -11.084
2634.4 -8.9478
2634.5 -14.136
2634.6 -17.798
2634.7 -13.525
2634.8 -7.7271
2634.9 -12.305
2635 -19.934
2635.1 -16.272
2635.2 -7.7271
2635.3 -12.305
2635.4 -18.408
2635.5 -13.831
2635.6 -8.0322
2635.7 -15.356
2635.8 -17.188
2635.9 -11.694
2636 -6.8115
2636.1 -9.8633
2636.2 -10.779
2636.3 -10.779
2636.4 -8.6426
2636.5 -8.6426
2636.6 -17.188
2636.7 -16.882
2636.8 -12.61
2636.9 -11.084
2637 -14.746
2637.1 -18.713
2637.2 -15.967
2637.3 -13.831
2637.4 -11.389
2637.5 -11.389
2637.6 -14.441
2637.7 -14.746
2637.8 -16.882
2637.9 -18.103
2638 -18.408
2638.1 -18.408
2638.2 -18.408
2638.3 -21.46
2638.4 -17.493
2638.5 -18.408
2638.6 -17.188
2638.7 -16.882
2638.8 -15.356
2638.9 -15.356
2639 -15.967
2639.1 -11.389
2639.2 -11.389
2639.3 -9.5581
2639.4 -9.5581
2639.5 -8.3374
2639.6 -10.168
2639.7 -13.525
2639.8 -12.915
2639.9 -15.662
2640 -18.103
2640.1 -18.713
2640.2 -18.408
2640.3 -16.272
2640.4 -13.831
2640.5 -9.5581
2640.6 -8.6426
2640.7 -9.8633
2640.8 -11.694
2640.9 -15.051
2641 -16.882
2641.1 -19.324
2641.2 -15.662
2641.3 -11.694
2641.4 -8.3374
2641.5 -9.8633
2641.6 -13.525
2641.7 -16.272
2641.8 -19.629
2641.9 -14.746
2642 -9.2529
2642.1 -9.2529
2642.2 -14.441
2642.3 -17.798
2642.4 -16.882
2642.5 -11.694
2642.6 -8.9478
2642.7 -15.051
2642.8 -18.713
2642.9 -14.136
2643 -8.3374
2643.1 -9.5581
2643.2 -18.713
2643.3 -17.188
2643.4 -9.5581
2643.5 -11.084
2643.6 -18.103
2643.7 -16.577
2643.8 -6.8115
2643.9 -14.746
2644 -18.408
2644.1 -11.389
2644.2 -9.5581
2644.3 -13.22
2644.4 -19.629
2644.5 -18.408
2644.6 -19.324
2644.7 -17.493
2644.8 -15.356
2644.9 -9.2529
2645 -9.2529
2645.1 -19.324
2645.2 -16.272
2645.3 -13.22
2645.4 -9.2529
2645.5 -12.305
2645.6 -16.882
2645.7 -18.103
2645.8 -18.713
2645.9 -14.136
2646 -13.525
2646.1 -9.5581
2646.2 -9.8633
2646.3 -7.7271
2646.4 -7.7271
2646.5 -11.389
2646.6 -8.9478
2646.7 -9.8633
2646.8 -9.2529
2646.9 -8.9478
2647 -9.2529
2647.1 -10.168
2647.2 -13.22
2647.3 -11.694
2647.4 -15.051
2647.5 -14.746
2647.6 -15.662
2647.7 -16.882
2647.8 -17.493
2647.9 -20.85
2648 -16.272
2648.1 -15.967
2648.2 -12.61
2648.3 -9.8633
2648.4 -8.6426
2648.5 -8.0322
2648.6 -11.694
2648.7 -12.915
2648.8 -14.746
2648.9 -17.493
2649 -19.019
2649.1 -17.188
2649.2 -12.61
2649.3 -9.8633
2649.4 -8.6426
2649.5 -10.474
2649.6 -13.525
2649.7 -17.493
2649.8 -19.629
2649.9 -15.356
2650 -12.61
2650.1 -8.6426
2650.2 -8.9478
2650.3 -11.694
2650.4 -15.967
2650.5 -19.324
2650.6 -18.103
2650.7 -15.051
2650.8 -9.5581
2650.9 -9.5581
2651 -13.22
2651.1 -15.967
2651.2 -21.155
2651.3 -14.746
2651.4 -8.9478
2651.5 -7.7271
2651.6 -14.136
2651.7 -18.103
2651.8 -13.831
2651.9 -10.168
2652 -11.084
2652.1 -17.188
2652.2 -14.136
2652.3 -7.4219
2652.4 -12.305
2652.5 -19.019
2652.6 -21.765
2652.7 -13.831
2652.8 -11.694
2652.9 -10.779
2653 -12.915
2653.1 -17.188
2653.2 -19.324
2653.3 -18.103
2653.4 -6.8115
2653.5 -10.474
2653.6 -15.662
2653.7 -11.694
2653.8 -6.8115
2653.9 -10.474
2654 -15.967
2654.1 -17.493
2654.2 -17.188
2654.3 -14.441
2654.4 -27.869
2654.5 -27.563
2654.6 -26.953
2654.7 -27.258
2654.8 -23.901
2654.9 -23.596
2655 -23.291
2655.1 -24.207
2655.2 -22.986
2655.3 -22.986
2655.4 -36.108
2655.5 -35.803
2655.6 -37.024
2655.7 -37.024
2655.8 -38.855
2655.9 -39.465
2656 -40.991
2656.1 -42.822
2656.2 -42.517
2656.3 -44.959
2656.4 -38.55
2656.5 -39.16
2656.6 -38.245
2656.7 -36.108
2656.8 -33.362
2656.9 -30.31
2657 -29.395
2657.1 -28.174
2657.2 -29.395
2657.3 -31.836
2657.4 -33.057
2657.5 -35.498
2657.6 -35.803
2657.7 -37.024
2657.8 -33.972
2657.9 -29.7
2658 -28.174
2658.1 -28.174
2658.2 -31.531
2658.3 -34.888
2658.4 -32.751
2658.5 -31.226
2658.6 -25.732
2658.7 -24.207
2658.8 -23.901
2658.9 -29.7
2659 -32.141
2659.1 -30.92
2659.2 -24.207
2659.3 -23.291
2659.4 -27.563
2659.5 -29.7
2659.6 -29.089
2659.7 -20.85
2659.8 -23.291
2659.9 -28.479
2660 -30.92
2660.1 -24.817
2660.2 -20.85
2660.3 -28.784
2660.4 -27.258
2660.5 -18.713
2660.6 -19.629
2660.7 -27.258
2660.8 -29.089
2660.9 -19.934
2661 -19.324
2661.1 -19.629
2661.2 -20.85
2661.3 -18.103
2661.4 -15.662
2661.5 -22.375
2661.6 -25.122
2661.7 -23.291
2661.8 -18.103
2661.9 -20.239
2662 -24.817
2662.1 -21.46
2662.2 -20.544
2662.3 -16.577
2662.4 -19.629
2662.5 -22.375
2662.6 -24.817
2662.7 -22.986
2662.8 -21.155
2662.9 -22.07
2663 -18.408
2663.1 -19.324
2663.2 -18.103
2663.3 -17.798
2663.4 -16.272
2663.5 -16.882
2663.6 -18.408
2663.7 -16.272
2663.8 -19.019
2663.9 -17.188
2664 -17.798
2664.1 -19.324
2664.2 -19.324
2664.3 -21.155
2664.4 -21.46
2664.5 -23.901
2664.6 -24.512
2664.7 -23.596
2664.8 -26.038
2664.9 -24.817
2665 -25.122
2665.1 -20.239
2665.2 -19.629
2665.3 -15.356
2665.4 -15.356
2665.5 -17.798
2665.6 -18.103
2665.7 -21.155
2665.8 -22.986
2665.9 -24.207
2666 -26.038
2666.1 -23.901
2666.2 -24.512
2666.3 -18.408
2666.4 -19.019
2666.5 -21.155
2666.6 -22.681
2666.7 -26.343
2666.8 -27.869
2666.9 -29.089
2667 -20.544
2667.1 -19.934
2667.2 -20.544
2667.3 -24.817
2667.4 -28.784
2667.5 -28.479
2667.6 -26.038
2667.7 -21.46
2667.8 -25.427
2667.9 -30.005
2668 -29.089
2668.1 -20.239
2668.2 -22.375
2668.3 -30.92
2668.4 -34.583
2668.5 -27.563
2668.6 -23.596
2668.7 -29.089
2668.8 -33.667
2668.9 -26.343
2669 -26.648
2669.1 -31.531
2669.2 -34.277
2669.3 -29.7
2669.4 -28.784
2669.5 -27.258
2669.6 -28.479
2669.7 -33.972
2669.8 -36.414
2669.9 -36.108
2670 -29.7
2670.1 -29.089
2670.2 -35.803
2670.3 -36.719
2670.4 -34.277
2670.5 -32.751
2670.6 -37.634
2670.7 -41.602
2670.8 -43.127
2670.9 -39.771
2671 -38.55
2671.1 -37.024
2671.2 -33.972
2671.3 -32.751
2671.4 -35.193
2671.5 -35.498
2671.6 -35.193
2671.7 -35.803
2671.8 -36.414
2671.9 -35.193
2672 -35.193
2672.1 -33.972
2672.2 -35.193
2672.3 -35.193
2672.4 -38.245
2672.5 -40.076
2672.6 -39.465
2672.7 -39.771
2672.8 -40.991
2672.9 -43.127
2673 -46.484
2673.1 -45.874
2673.2 -48.01
2673.3 -47.4
2673.4 -52.283
2673.5 -51.062
2673.6 -51.978
2673.7 -50.757
2673.8 -44.959
2673.9 -44.348
2674 -40.991
2674.1 -44.043
2674.2 -45.569
2674.3 -47.4
2674.4 -55.945
2674.5 -55.64
2674.6 -55.945
2674.7 -49.841
2674.8 -47.4
2674.9 -45.264
2675 -48.01
2675.1 -53.809
2675.2 -53.809
2675.3 -55.64
2675.4 -52.283
2675.5 -49.536
2675.6 -50.146
2675.7 -54.114
2675.8 -59.912
2675.9 -57.471
2676 -50.757
2676.1 -48.315
2676.2 -52.588
2676.3 -57.776
2676.4 -59.607
2676.5 -54.114
2676.6 -51.367
2676.7 -58.386
2676.8 -61.133
2676.9 -51.672
2677 -51.978
2677.1 -58.691
2677.2 -62.659
2677.3 -51.367
2677.4 -55.029
2677.5 -61.743
2677.6 -64.49
2677.7 -60.217
2677.8 -57.471
2677.9 -59.302
2678 -60.522
2678.1 -63.879
2678.2 -60.522
2678.3 -54.724
2678.4 -57.776
2678.5 -63.574
2678.6 -61.438
2678.7 -55.334
2678.8 -57.471
2678.9 -62.964
2679 -63.574
2679.1 -62.048
2679.2 -57.776
2679.3 -55.64
2679.4 -55.64
2679.5 -56.86
2679.6 -58.081
2679.7 -59.607
2679.8 -63.269
2679.9 -62.659
2680 -64.185
2680.1 -64.185
2680.2 -64.795
2680.3 -64.795
2680.4 -65.1
2680.5 -67.541
2680.6 -62.964
2680.7 -64.49
2680.8 -61.743
2680.9 -61.438
2681 -60.217
2681.1 -58.691
2681.2 -59.607
2681.3 -57.776
2681.4 -57.471
2681.5 -58.691
2681.6 -58.997
2681.7 -60.522
2681.8 -62.048
2681.9 -65.405
2682 -64.795
2682.1 -68.457
2682.2 -68.152
2682.3 -66.931
2682.4 -64.795
2682.5 -60.828
2682.6 -61.133
2682.7 -57.166
2682.8 -59.912
2682.9 -62.048
2683 -65.405
2683.1 -67.847
2683.2 -68.152
2683.3 -66.321
2683.4 -59.912
2683.5 -56.86
2683.6 -60.217
2683.7 -63.574
2683.8 -67.236
2683.9 -66.931
2684 -64.795
2684.1 -58.081
2684.2 -59.607
2684.3 -63.574
2684.4 -66.626
2684.5 -65.1
2684.6 -58.997
2684.7 -60.522
2684.8 -64.185
2684.9 -67.847
2685 -62.964
2685.1 -57.166
2685.2 -61.438
2685.3 -66.626
2685.4 -65.71
2685.5 -55.64
2685.6 -61.133
2685.7 -66.931
2685.8 -64.49
2685.9 -56.555
2686 -56.555
2686.1 -60.522
2686.2 -59.607
2686.3 -58.997
2686.4 -55.334
2686.5 -57.776
2686.6 -66.321
2686.7 -64.49
2686.8 -59.912
2686.9 -57.471
2687 -65.1
2687.1 -63.269
2687.2 -58.997
2687.3 -60.522
2687.4 -59.302
2687.5 -62.964
2687.6 -64.49
2687.7 -66.016
2687.8 -65.1
2687.9 -63.269
2688 -66.016
2688.1 -61.133
2688.2 -60.217
2688.3 -58.386
2688.4 -57.471
2688.5 -57.166
2688.6 -56.555
2688.7 -60.217
2688.8 -57.776
2688.9 -58.691
2689 -58.386
2689.1 -59.607
2689.2 -60.828
2689.3 -61.438
2689.4 -62.354
2689.5 -61.743
2689.6 -61.438
2689.7 -62.048
2689.8 -60.828
2689.9 -58.997
2690 -57.166
2690.1 -55.945
2690.2 -51.978
2690.3 -50.757
2690.4 -50.146
2690.5 -51.978
2690.6 -53.503
2690.7 -55.64
2690.8 -59.607
2690.9 -58.997
2691 -58.691
2691.1 -54.419
2691.2 -52.588
2691.3 -48.315
2691.4 -49.536
2691.5 -52.283
2691.6 -53.503
2691.7 -57.166
2691.8 -56.25
2691.9 -51.672
2692 -47.4
2692.1 -48.01
2692.2 -53.503
2692.3 -55.945
2692.4 -54.419
2692.5 -48.01
2692.6 -44.348
2692.7 -46.79
2692.8 -52.893
2692.9 -55.64
2693 -47.705
2693.1 -44.959
2693.2 -47.4
2693.3 -55.029
2693.4 -50.146
2693.5 -41.602
2693.6 -44.959
2693.7 -50.146
2693.8 -50.146
2693.9 -41.907
2694 -45.264
2694.1 -53.503
2694.2 -49.841
2694.3 -43.127
2694.4 -38.245
2694.5 -39.771
2694.6 -39.16
2694.7 -41.296
2694.8 -47.705
2694.9 -48.315
2695 -44.653
2695.1 -38.855
2695.2 -44.959
2695.3 -48.01
2695.4 -39.16
2695.5 -38.245
2695.6 -38.55
2695.7 -45.264
2695.8 -44.348
2695.9 -42.212
2696 -39.465
2696.1 -36.719
2696.2 -38.855
2696.3 -33.667
2696.4 -32.751
2696.5 -33.972
2696.6 -34.583
2696.7 -33.972
2696.8 -35.498
2696.9 -37.939
2697 -34.888
2697.1 -35.803
2697.2 -36.108
2697.3 -35.193
2697.4 -32.446
2697.5 -30.615
2697.6 -31.836
2697.7 -28.479
2697.8 -30.005
2697.9 -29.7
2698 -29.395
2698.1 -30.005
2698.2 -30.92
2698.3 -33.362
2698.4 -29.089
2698.5 -31.226
2698.6 -32.141
2698.7 -33.667
2698.8 -34.277
2698.9 -34.583
2699 -33.057
2699.1 -29.089
2699.2 -26.343
2699.3 -24.817
2699.4 -23.291
2699.5 -25.122
2699.6 -27.869
2699.7 -30.615
2699.8 -32.751
2699.9 -34.583
2700 -30.31
2700.1 -25.427
2700.2 -23.596
2700.3 -24.207
2700.4 -22.375
2700.5 -26.038
2700.6 -26.953
2700.7 -23.901
2700.8 -18.408
2700.9 -17.493
2701 -20.85
2701.1 -26.953
2701.2 -27.258
2701.3 -20.239
2701.4 -19.324
2701.5 -23.596
2701.6 -29.7
2701.7 -27.563
2701.8 -21.46
2701.9 -20.544
2702 -27.258
2702.1 -29.089
2702.2 -21.765
2702.3 -21.155
2702.4 -15.662
2702.5 -20.239
2702.6 -14.136
2702.7 -11.084
2702.8 -9.8633
2702.9 -10.168
2703 -14.441
2703.1 -15.356
2703.2 -20.239
2703.3 -15.967
2703.4 -23.291
2703.5 -26.648
2703.6 -32.751
2703.7 -30.005
2703.8 -22.375
2703.9 -27.563
2704 -33.362
2704.1 -35.803
2704.2 -33.057
2704.3 -28.479
2704.4 33.472
2704.5 43.542
2704.6 43.848
2704.7 44.458
2704.8 43.237
2704.9 43.542
2705 43.848
2705.1 41.406
2705.2 43.237
2705.3 41.101
2705.4 95.422
2705.5 101.22
2705.6 101.83
2705.7 103.36
2705.8 103.66
2705.9 103.66
2706 103.97
2706.1 104.27
2706.2 104.27
2706.3 103.36
2706.4 85.352
2706.5 83.215
2706.6 82.91
2706.7 80.164
2706.8 78.333
2706.9 77.417
2707 75.281
2707.1 77.722
2707.2 77.112
2707.3 81.384
2707.4 88.098
2707.5 91.455
2707.6 91.455
2707.7 88.709
2707.8 87.488
2707.9 83.521
2708 81.689
2708.1 80.774
2708.2 83.521
2708.3 88.098
2708.4 82.605
2708.5 82.605
2708.6 78.027
2708.7 74.67
2708.8 73.145
2708.9 76.807
2709 81.689
2709.1 80.774
2709.2 79.553
2709.3 72.534
2709.4 75.891
2709.5 82.3
2709.6 82.3
2709.7 74.365
2709.8 71.313
2709.9 83.521
2710 80.774
2710.1 74.06
2710.2 75.891
2710.3 84.741
2710.4 73.45
2710.5 66.125
2710.6 76.807
2710.7 77.417
2710.8 71.924
2710.9 67.957
2711 72.839
2711.1 75.586
2711.2 73.45
2711.3 74.365
2711.4 69.482
2711.5 68.567
2711.6 72.839
2711.7 78.027
2711.8 71.313
2711.9 67.957
2712 75.586
2712.1 76.501
2712.2 72.534
2712.3 69.177
2712.4 68.567
2712.5 73.145
2712.6 74.365
2712.7 76.196
2712.8 74.67
2712.9 74.06
2713 69.788
2713.1 68.262
2713.2 68.262
2713.3 65.515
2713.4 67.041
2713.5 65.21
2713.6 66.736
2713.7 66.125
2713.8 66.125
2713.9 66.431
2714 66.125
2714.1 67.346
2714.2 67.957
2714.3 68.872
2714.4 68.567
2714.5 69.177
2714.6 72.839
2714.7 72.534
2714.8 75.281
2714.9 76.196
2715 76.807
2715.1 77.112
2715.2 75.281
2715.3 75.891
2715.4 73.755
2715.5 73.755
2715.6 70.398
2715.7 69.788
2715.8 67.957
2715.9 67.346
2716 70.093
2716.1 72.229
2716.2 76.501
2716.3 77.722
2716.4 78.333
2716.5 76.807
2716.6 71.924
2716.7 71.008
2716.8 68.567
2716.9 72.534
2717 78.638
2717.1 79.858
2717.2 78.943
2717.3 72.534
2717.4 72.839
2717.5 72.229
2717.6 78.943
2717.7 82.91
2717.8 79.553
2717.9 76.501
2718 70.093
2718.1 77.112
2718.2 81.384
2718.3 80.164
2718.4 78.333
2718.5 75.891
2718.6 83.826
2718.7 83.215
2718.8 79.248
2718.9 75.586
2719 82.3
2719.1 87.183
2719.2 82.3
2719.3 78.943
2719.4 77.112
2719.5 79.248
2719.6 79.553
2719.7 80.164
2719.8 84.131
2719.9 89.014
2720 87.793
2720.1 78.333
2720.2 84.131
2720.3 88.403
2720.4 88.709
2720.5 84.436
2720.6 85.657
2720.7 87.488
2720.8 89.319
2720.9 90.54
2721 90.54
2721.1 88.098
2721.2 84.741
2721.3 85.352
2721.4 87.793
2721.5 86.267
2721.6 87.183
2721.7 87.183
2721.8 87.488
2721.9 87.793
2722 87.793
2722.1 87.183
2722.2 87.488
2722.3 86.877
2722.4 90.54
2722.5 90.845
2722.6 91.76
2722.7 91.455
2722.8 94.507
2722.9 94.202
2723 96.643
2723.1 99.084
2723.2 100.31
2723.3 101.53
2723.4 101.83
2723.5 101.83
2723.6 99.695
2723.7 98.474
2723.8 96.033
2723.9 94.812
2724 94.812
2724.1 95.117
2724.2 101.22
2724.3 102.14
2724.4 106.71
2724.5 102.44
2724.6 99.695
2724.7 97.864
2724.8 97.864
2724.9 106.71
2725 105.19
2725.1 103.05
2725.2 98.779
2725.3 97.864
2725.4 105.8
2725.5 108.54
2725.6 107.63
2725.7 102.44
2725.8 99.39
2725.9 104.58
2726 109.77
2726.1 109.16
2726.2 100.31
2726.3 100.31
2726.4 107.63
2726.5 113.12
2726.6 109.16
2726.7 104.58
2726.8 104.27
2726.9 110.68
2727 110.68
2727.1 103.36
2727.2 102.75
2727.3 111.29
2727.4 113.12
2727.5 107.93
2727.6 102.14
2727.7 105.19
2727.8 107.32
2727.9 105.19
2728 105.19
2728.1 106.1
2728.2 111.29
2728.3 113.73
2728.4 110.68
2728.5 107.32
2728.6 112.82
2728.7 115.56
2728.8 109.16
2728.9 108.24
2729 109.46
2729.1 114.34
2729.2 116.17
2729.3 116.17
2729.4 114.95
2729.5 112.51
2729.6 111.29
2729.7 108.54
2729.8 108.54
2729.9 107.02
2730 107.93
2730.1 107.93
2730.2 106.71
2730.3 107.63
2730.4 108.54
2730.5 108.54
2730.6 108.54
2730.7 110.38
2730.8 110.38
2730.9 107.63
2731 109.46
2731.1 110.07
2731.2 112.51
2731.3 113.73
2731.4 116.78
2731.5 118.01
2731.6 117.09
2731.7 119.23
2731.8 118.92
2731.9 118.92
2732 117.09
2732.1 116.78
2732.2 113.73
2732.3 109.77
2732.4 110.07
2732.5 109.16
2732.6 110.99
2732.7 112.21
2732.8 117.09
2732.9 118.62
2733 116.78
2733.1 117.7
2733.2 115.56
2733.3 112.51
2733.4 110.68
2733.5 110.99
2733.6 114.34
2733.7 114.95
2733.8 121.36
2733.9 115.87
2734 112.82
2734.1 109.77
2734.2 112.82
2734.3 117.39
2734.4 117.09
2734.5 115.87
2734.6 110.68
2734.7 109.77
2734.8 117.39
2734.9 120.45
2735 115.87
2735.1 108.24
2735.2 110.99
2735.3 118.01
2735.4 118.31
2735.5 110.99
2735.6 109.77
2735.7 118.62
2735.8 116.78
2735.9 112.82
2736 109.16
2736.1 109.77
2736.2 110.07
2736.3 109.16
2736.4 109.46
2736.5 113.12
2736.6 117.39
2736.7 113.73
2736.8 109.16
2736.9 114.95
2737 115.56
2737.1 113.73
2737.2 107.93
2737.3 107.93
2737.4 110.68
2737.5 113.43
2737.6 114.34
2737.7 112.82
2737.8 112.82
2737.9 110.07
2738 109.77
2738.1 109.77
2738.2 109.16
2738.3 109.77
2738.4 104.58
2738.5 107.93
2738.6 108.54
2738.7 111.29
2738.8 113.43
2738.9 116.17
2739 114.65
2739.1 111.9
2739.2 114.04
2739.3 110.38
2739.4 108.24
2739.5 106.1
2739.6 105.19
2739.7 102.75
2739.8 101.53
2739.9 106.1
2740 109.77
2740.1 112.51
2740.2 114.04
2740.3 113.43
2740.4 109.77
2740.5 104.88
2740.6 104.27
2740.7 102.14
2740.8 101.22
2740.9 102.44
2741 104.58
2741.1 108.24
2741.2 108.54
2741.3 111.6
2741.4 107.32
2741.5 105.8
2741.6 101.22
2741.7 98.779
2741.8 99.39
2741.9 103.05
2742 107.63
2742.1 107.02
2742.2 105.8
2742.3 101.83
2742.4 96.033
2742.5 100.31
2742.6 103.36
2742.7 106.1
2742.8 100.61
2742.9 97.253
2743 98.474
2743.1 106.1
2743.2 106.1
2743.3 99.084
2743.4 93.896
2743.5 97.864
2743.6 104.58
2743.7 100
2743.8 91.76
2743.9 99.084
2744 102.44
2744.1 98.474
2744.2 92.981
2744.3 94.812
2744.4 93.591
2744.5 92.371
2744.6 92.371
2744.7 89.624
2744.8 92.065
2744.9 96.643
2745 100
2745.1 93.591
2745.2 90.234
2745.3 96.643
2745.4 94.812
2745.5 90.234
2745.6 88.403
2745.7 91.15
2745.8 93.896
2745.9 94.202
2746 97.864
2746.1 95.422
2746.2 94.812
2746.3 92.676
2746.4 86.572
2746.5 85.352
2746.6 82.3
2746.7 83.521
2746.8 83.521
2746.9 83.215
2747 83.826
2747.1 84.131
2747.2 84.741
2747.3 81.995
2747.4 82.605
2747.5 81.689
2747.6 83.521
2747.7 84.741
2747.8 86.267
2747.9 86.877
2748 87.183
2748.1 89.624
2748.2 91.455
2748.3 90.54
2748.4 86.267
2748.5 85.352
2748.6 83.826
2748.7 80.774
2748.8 81.079
2748.9 79.553
2749 77.417
2749.1 76.807
2749.2 76.807
2749.3 79.248
2749.4 80.774
2749.5 83.826
2749.6 85.352
2749.7 83.215
2749.8 81.384
2749.9 78.333
2750 74.976
2750.1 74.365
2750.2 78.943
2750.3 81.995
2750.4 80.469
2750.5 78.027
2750.6 73.45
2750.7 71.008
2750.8 69.482
2750.9 76.196
2751 78.333
2751.1 77.722
2751.2 72.534
2751.3 68.872
2751.4 73.755
2751.5 79.858
2751.6 80.164
2751.7 73.145
2751.8 70.398
2751.9 75.891
2752 79.553
2752.1 77.112
2752.2 71.619
2752.3 74.976
2752.4 74.67
2752.5 70.398
2752.6 64.294
2752.7 61.548
2752.8 64.905
2752.9 63.074
2753 64.294
2753.1 64.905
2753.2 69.177
2753.3 73.145
2753.4 76.196
2753.5 74.365
2753.6 78.027
2753.7 81.995
2753.8 79.553
2753.9 74.365
2754 71.619
2754.1 71.924
2754.2 77.112
2754.3 78.027
2754.4 34.082
2754.5 29.81
2754.6 29.81
2754.7 30.115
2754.8 28.589
2754.9 28.284
2755 28.284
2755.1 29.81
2755.2 28.894
2755.3 30.115
2755.4 -12.305
2755.5 -18.713
2755.6 -15.051
2755.7 -16.272
2755.8 -15.967
2755.9 -16.882
2756 -17.188
2756.1 -18.408
2756.2 -20.85
2756.3 -20.85
2756.4 -14.441
2756.5 -13.22
2756.6 -14.746
2756.7 -14.136
2756.8 -14.441
2756.9 -14.136
2757 -8.6426
2757.1 -6.5063
2757.2 -4.9805
2757.3 -5.2856
2757.4 -12
2757.5 -16.272
2757.6 -19.019
2757.7 -19.934
2757.8 -20.544
2757.9 -18.408
2758 -13.831
2758.1 -11.389
2758.2 -11.084
2758.3 -15.662
2758.4 -14.746
2758.5 -17.798
2758.6 -15.967
2758.7 -9.5581
2758.8 -8.6426
2758.9 -8.6426
2759 -14.746
2759.1 -16.882
2759.2 -15.967
2759.3 -8.3374
2759.4 -9.2529
2759.5 -16.882
2759.6 -18.713
2759.7 -17.493
2759.8 -9.8633
2759.9 -12.305
2760 -15.967
2760.1 -19.019
2760.2 -14.746
2760.3 -10.168
2760.4 -16.577
2760.5 -18.103
2760.6 -9.8633
2760.7 -8.6426
2760.8 -16.882
2760.9 -22.07
2761 -14.746
2761.1 -12.61
2761.2 -11.084
2761.3 -12.61
2761.4 -16.272
2761.5 -17.493
2761.6 -17.188
2761.7 -10.474
2761.8 -13.22
2761.9 -17.493
2762 -13.831
2762.1 -10.168
2762.2 -10.168
2762.3 -17.188
2762.4 -17.188
2762.5 -17.798
2762.6 -14.136
2762.7 -12
2762.8 -12
2762.9 -10.168
2763 -11.084
2763.1 -9.8633
2763.2 -9.5581
2763.3 -8.6426
2763.4 -8.3374
2763.5 -9.5581
2763.6 -10.779
2763.7 -12.305
2763.8 -10.168
2763.9 -10.168
2764 -9.8633
2764.1 -10.779
2764.2 -12.915
2764.3 -14.441
2764.4 -15.967
2764.5 -15.662
2764.6 -16.272
2764.7 -17.188
2764.8 -18.103
2764.9 -19.324
2765 -16.577
2765.1 -15.356
2765.2 -11.084
2765.3 -8.6426
2765.4 -7.7271
2765.5 -9.8633
2765.6 -12.915
2765.7 -13.525
2765.8 -18.103
2765.9 -18.103
2766 -18.103
2766.1 -16.577
2766.2 -12.61
2766.3 -10.779
2766.4 -9.2529
2766.5 -11.084
2766.6 -14.136
2766.7 -18.713
2766.8 -18.103
2766.9 -13.525
2767 -12
2767.1 -8.3374
2767.2 -12
2767.3 -16.272
2767.4 -19.324
2767.5 -12.915
2767.6 -8.9478
2767.7 -13.22
2767.8 -15.662
2767.9 -19.019
2768 -11.694
2768.1 -9.2529
2768.2 -11.389
2768.3 -17.493
2768.4 -19.324
2768.5 -8.9478
2768.6 -10.474
2768.7 -17.188
2768.8 -17.188
2768.9 -8.0322
2769 -12.305
2769.1 -19.934
2769.2 -15.051
2769.3 -11.084
2769.4 -8.0322
2769.5 -8.9478
2769.6 -8.3374
2769.7 -8.3374
2769.8 -14.136
2769.9 -17.798
2770 -15.051
2770.1 -10.168
2770.2 -12
2770.3 -17.188
2770.4 -16.577
2770.5 -12.61
2770.6 -8.6426
2770.7 -12.61
2770.8 -17.493
2770.9 -19.629
2771 -19.324
2771.1 -17.493
2771.2 -20.239
2771.3 -17.798
2771.4 -17.188
2771.5 -15.051
2771.6 -15.356
2771.7 -14.441
2771.8 -13.831
2771.9 -16.882
2772 -15.356
2772.1 -15.967
2772.2 -16.272
2772.3 -17.188
2772.4 -18.408
2772.5 -18.408
2772.6 -19.324
2772.7 -17.493
2772.8 -18.103
2772.9 -14.746
2773 -12.915
2773.1 -11.694
2773.2 -9.5581
2773.3 -10.168
2773.4 -9.5581
2773.5 -10.779
2773.6 -12
2773.7 -14.136
2773.8 -17.798
2773.9 -18.713
2774 -18.713
2774.1 -16.272
2774.2 -12.915
2774.3 -10.474
2774.4 -7.7271
2774.5 -11.694
2774.6 -12.305
2774.7 -17.493
2774.8 -18.408
2774.9 -17.493
2775 -12
2775.1 -8.0322
2775.2 -12.305
2775.3 -13.22
2775.4 -18.103
2775.5 -19.629
2775.6 -12.61
2775.7 -8.6426
2775.8 -10.474
2775.9 -18.713
2776 -19.324
2776.1 -14.441
2776.2 -8.6426
2776.3 -11.389
2776.4 -16.882
2776.5 -16.577
2776.6 -12.61
2776.7 -10.168
2776.8 -17.493
2776.9 -19.019
2777 -10.474
2777.1 -9.2529
2777.2 -16.882
2777.3 -19.019
2777.4 -9.2529
2777.5 -12
2777.6 -16.577
2777.7 -18.713
2777.8 -18.713
2777.9 -18.103
2778 -19.629
2778.1 -14.441
2778.2 -12
2778.3 -9.8633
2778.4 -17.798
2778.5 -15.356
2778.6 -10.779
2778.7 -12
2778.8 -17.493
2778.9 -18.103
2779 -13.525
2779.1 -8.6426
2779.2 -8.6426
2779.3 -9.2529
2779.4 -11.694
2779.5 -13.22
2779.6 -16.577
2779.7 -15.967
2779.8 -17.188
2779.9 -19.629
2780 -19.019
2780.1 -19.629
2780.2 -18.103
2780.3 -18.103
2780.4 -18.408
2780.5 -18.103
2780.6 -19.019
2780.7 -17.188
2780.8 -16.577
2780.9 -14.441
2781 -12.305
2781.1 -9.8633
2781.2 -9.5581
2781.3 -11.084
2781.4 -8.3374
2781.5 -9.2529
2781.6 -9.8633
2781.7 -10.779
2781.8 -12
2781.9 -14.746
2782 -19.019
2782.1 -17.493
2782.2 -19.934
2782.3 -17.798
2782.4 -15.967
2782.5 -12
2782.6 -8.9478
2782.7 -11.389
2782.8 -9.8633
2782.9 -13.22
2783 -15.051
2783.1 -18.103
2783.2 -18.713
2783.3 -14.441
2783.4 -12.305
2783.5 -8.3374
2783.6 -11.084
2783.7 -13.525
2783.8 -18.408
2783.9 -18.103
2784 -11.389
2784.1 -10.474
2784.2 -11.694
2784.3 -15.967
2784.4 -16.882
2784.5 -15.051
2784.6 -8.3374
2784.7 -11.084
2784.8 -18.103
2784.9 -19.019
2785 -12
2785.1 -7.4219
2785.2 -13.831
2785.3 -18.408
2785.4 -12.915
2785.5 -9.5581
2785.6 -12.915
2785.7 -17.798
2785.8 -12
2785.9 -8.0322
2786 -11.084
2786.1 -13.831
2786.2 -13.831
2786.3 -11.389
2786.4 -10.168
2786.5 -8.9478
2786.6 -15.051
2786.7 -17.798
2786.8 -12.61
2786.9 -10.779
2787 -13.525
2787.1 -17.798
2787.2 -14.746
2787.3 -11.084
2787.4 -13.22
2787.5 -12.305
2787.6 -14.746
2787.7 -15.356
2787.8 -19.019
2787.9 -18.713
2788 -19.019
2788.1 -22.07
2788.2 -17.798
2788.3 -19.019
2788.4 -17.493
2788.5 -17.493
2788.6 -17.493
2788.7 -18.103
2788.8 -20.239
2788.9 -18.103
2789 -19.019
2789.1 -17.798
2789.2 -17.798
2789.3 -16.272
2789.4 -14.441
2789.5 -15.051
2789.6 -9.8633
2789.7 -10.779
2789.8 -8.3374
2789.9 -9.5581
2790 -9.5581
2790.1 -11.694
2790.2 -15.967
2790.3 -14.136
2790.4 -17.798
2790.5 -19.019
2790.6 -19.324
2790.7 -15.356
2790.8 -11.389
2790.9 -11.694
2791 -7.7271
2791.1 -10.474
2791.2 -13.525
2791.3 -16.577
2791.4 -19.324
2791.5 -17.188
2791.6 -14.746
2791.7 -8.0322
2791.8 -9.2529
2791.9 -12
2792 -16.577
2792.1 -18.713
2792.2 -14.136
2792.3 -9.8633
2792.4 -9.2529
2792.5 -14.441
2792.6 -17.798
2792.7 -17.493
2792.8 -10.474
2792.9 -7.7271
2793 -14.746
2793.1 -19.324
2793.2 -14.746
2793.3 -8.6426
2793.4 -12
2793.5 -18.713
2793.6 -15.967
2793.7 -8.3374
2793.8 -10.779
2793.9 -19.324
2794 -14.136
2794.1 -8.3374
2794.2 -14.136
2794.3 -15.967
2794.4 -19.019
2794.5 -19.019
2794.6 -19.019
2794.7 -16.882
2794.8 -13.525
2794.9 -10.779
2795 -12
2795.1 -19.324
2795.2 -13.831
2795.3 -8.6426
2795.4 -12.915
2795.5 -17.798
2795.6 -19.324
2795.7 -12.915
2795.8 -11.389
2795.9 -9.8633
2796 -8.0322
2796.1 -8.9478
2796.2 -10.474
2796.3 -14.746
2796.4 -13.22
2796.5 -16.882
2796.6 -16.272
2796.7 -16.272
2796.8 -16.882
2796.9 -15.662
2797 -16.882
2797.1 -15.356
2797.2 -14.441
2797.3 -12
2797.4 -11.694
2797.5 -10.474
2797.6 -8.6426
2797.7 -10.779
2797.8 -8.9478
2797.9 -9.5581
2798 -10.779
2798.1 -11.694
2798.2 -12.915
2798.3 -13.525
2798.4 -17.798
2798.5 -17.798
2798.6 -19.629
2798.7 -17.798
2798.8 -16.272
2798.9 -11.389
2799 -8.0322
2799.1 -9.2529
2799.2 -9.5581
2799.3 -11.694
2799.4 -15.051
2799.5 -18.103
2799.6 -18.713
2799.7 -17.798
2799.8 -13.525
2799.9 -9.8633
2800 -10.779
2800.1 -12.915
2800.2 -16.272
2800.3 -18.103
2800.4 -15.356
2800.5 -9.5581
2800.6 -7.7271
2800.7 -11.694
2800.8 -15.967
2800.9 -15.967
2801 -11.694
2801.1 -6.5063
2801.2 -11.694
2801.3 -15.662
2801.4 -20.239
2801.5 -12.305
2801.6 -10.168
2801.7 -16.882
2801.8 -19.934
2801.9 -13.831
2802 -8.9478
2802.1 -17.493
2802.2 -19.324
2802.3 -10.474
2802.4 -9.8633
2802.5 -12.61
2802.6 -16.577
2802.7 -13.831
2802.8 -11.084
2802.9 -10.474
2803 -13.525
2803.1 -17.188
2803.2 -12
2803.3 -8.9478
2803.4 -15.051
2803.5 -22.986
2803.6 -19.324
2803.7 -15.051
2803.8 -18.103
2803.9 -21.155
2804 -23.901
2804.1 -24.817
2804.2 -22.681
2804.3 -18.713
2804.4 16.382
2804.5 17.908
2804.6 22.791
2804.7 22.485
2804.8 23.401
2804.9 23.401
2805 24.011
2805.1 23.401
2805.2 20.654
2805.3 23.706
2805.4 51.172
2805.5 54.224
2805.6 54.224
2805.7 54.224
2805.8 53.613
2805.9 49.951
2806 51.477
2806.1 50.256
2806.2 49.036
2806.3 47.51
2806.4 35.303
2806.5 33.166
2806.6 31.03
2806.7 33.777
2806.8 34.387
2806.9 38.354
2807 41.101
2807.1 42.627
2807.2 44.458
2807.3 39.575
2807.4 41.711
2807.5 37.744
2807.6 36.523
2807.7 34.387
2807.8 34.998
2807.9 38.965
2808 42.322
2808.1 44.458
2808.2 40.796
2808.3 38.049
2808.4 29.504
2808.5 28.284
2808.6 33.472
2808.7 36.829
2808.8 37.134
2808.9 32.556
2809 29.504
2809.1 28.894
2809.2 33.777
2809.3 37.744
2809.4 32.251
2809.5 28.589
2809.6 28.589
2809.7 36.218
2809.8 34.692
2809.9 27.979
2810 26.758
2810.1 34.082
2810.2 37.744
2810.3 29.81
2810.4 23.706
2810.5 32.861
2810.6 27.979
2810.7 24.011
2810.8 24.316
2810.9 32.251
2811 34.082
2811.1 31.946
2811.2 31.946
2811.3 30.115
2811.4 31.946
2811.5 24.927
2811.6 24.011
2811.7 27.673
2811.8 31.641
2811.9 25.537
2812 21.265
2812.1 28.284
2812.2 32.556
2812.3 31.335
2812.4 24.927
2812.5 22.485
2812.6 21.57
2812.7 20.959
2812.8 25.842
2812.9 27.368
2813 27.673
2813.1 28.284
2813.2 28.894
2813.3 29.199
2813.4 27.979
2813.5 29.504
2813.6 30.115
2813.7 29.81
2813.8 29.199
2813.9 28.589
2814 27.979
2814.1 26.147
2814.2 26.453
2814.3 26.453
2814.4 25.232
2814.5 23.401
2814.6 22.485
2814.7 21.57
2814.8 19.739
2814.9 23.096
2815 21.265
2815.1 27.673
2815.2 29.199
2815.3 30.115
2815.4 31.946
2815.5 29.81
2815.6 28.284
2815.7 23.096
2815.8 23.706
2815.9 23.706
2816 28.589
2816.1 32.251
2816.2 30.725
2816.3 27.979
2816.4 23.706
2816.5 24.927
2816.6 30.725
2816.7 33.166
2816.8 31.946
2816.9 29.199
2817 25.842
2817.1 24.622
2817.2 31.335
2817.3 35.303
2817.4 31.335
2817.5 29.504
2817.6 27.368
2817.7 32.556
2817.8 37.134
2817.9 34.692
2818 29.199
2818.1 24.011
2818.2 34.082
2818.3 36.218
2818.4 36.523
2818.5 29.81
2818.6 34.082
2818.7 41.406
2818.8 33.777
2818.9 31.03
2819 35.303
2819.1 40.796
2819.2 37.744
2819.3 33.472
2819.4 34.082
2819.5 31.946
2819.6 36.218
2819.7 35.303
2819.8 39.27
2819.9 43.542
2820 39.575
2820.1 34.692
2820.2 36.523
2820.3 44.458
2820.4 42.932
2820.5 37.439
2820.6 39.575
2820.7 43.237
2820.8 42.932
2820.9 44.763
2821 44.763
2821.1 44.763
2821.2 41.101
2821.3 41.101
2821.4 43.237
2821.5 42.627
2821.6 41.711
2821.7 42.932
2821.8 42.627
2821.9 42.017
2822 42.322
2822.1 42.627
2822.2 43.542
2822.3 43.237
2822.4 48.73
2822.5 49.646
2822.6 52.087
2822.7 53.003
2822.8 53.308
2822.9 54.224
2823 53.918
2823.1 54.224
2823.2 51.782
2823.3 52.393
2823.4 52.698
2823.5 49.341
2823.6 49.646
2823.7 48.12
2823.8 49.036
2823.9 50.256
2824 56.97
2824.1 57.581
2824.2 57.581
2824.3 58.496
2824.4 58.496
2824.5 54.834
2824.6 52.393
2824.7 51.782
2824.8 54.224
2824.9 56.36
2825 61.853
2825.1 60.938
2825.2 56.055
2825.3 51.782
2825.4 54.224
2825.5 60.022
2825.6 60.938
2825.7 64.294
2825.8 58.801
2825.9 54.834
2826 56.36
2826.1 63.379
2826.2 63.074
2826.3 56.97
2826.4 57.275
2826.5 60.632
2826.6 67.957
2826.7 63.684
2826.8 56.97
2826.9 59.717
2827 64.6
2827.1 64.294
2827.2 56.36
2827.3 61.243
2827.4 68.262
2827.5 64.294
2827.6 60.632
2827.7 57.581
2827.8 60.632
2827.9 57.886
2828 59.717
2828.1 62.769
2828.2 67.651
2828.3 66.125
2828.4 60.938
2828.5 65.515
2828.6 70.093
2828.7 66.736
2828.8 60.632
2828.9 63.684
2829 67.651
2829.1 69.177
2829.2 71.008
2829.3 67.041
2829.4 66.736
2829.5 64.294
2829.6 62.463
2829.7 62.769
2829.8 62.463
2829.9 62.463
2830 62.463
2830.1 63.379
2830.2 63.074
2830.3 62.463
2830.4 65.21
2830.5 63.379
2830.6 63.074
2830.7 63.379
2830.8 63.684
2830.9 64.294
2831 61.548
2831.1 63.989
2831.2 63.684
2831.3 65.82
2831.4 67.346
2831.5 69.482
2831.6 72.229
2831.7 71.008
2831.8 73.755
2831.9 73.755
2832 72.229
2832.1 71.619
2832.2 69.177
2832.3 68.262
2832.4 63.379
2832.5 65.515
2832.6 63.684
2832.7 67.957
2832.8 70.093
2832.9 72.839
2833 74.67
2833.1 69.788
2833.2 67.651
2833.3 63.989
2833.4 64.294
2833.5 69.177
2833.6 73.45
2833.7 73.45
2833.8 67.041
2833.9 65.515
2834 64.905
2834.1 72.534
2834.2 74.365
2834.3 68.872
2834.4 63.684
2834.5 67.346
2834.6 74.67
2834.7 67.651
2834.8 63.989
2834.9 68.872
2835 75.281
2835.1 68.262
2835.2 62.158
2835.3 69.788
2835.4 73.755
2835.5 65.82
2835.6 63.684
2835.7 71.924
2835.8 72.839
2835.9 67.957
2836 65.21
2836.1 64.294
2836.2 63.989
2836.3 64.905
2836.4 66.736
2836.5 71.008
2836.6 69.482
2836.7 63.684
2836.8 65.21
2836.9 71.924
2837 70.398
2837.1 63.074
2837.2 63.379
2837.3 65.82
2837.4 67.651
2837.5 68.262
2837.6 68.872
2837.7 64.905
2837.8 60.327
2837.9 60.938
2838 60.327
2838.1 60.327
2838.2 60.938
2838.3 62.769
2838.4 60.938
2838.5 58.496
2838.6 59.412
2838.7 58.496
2838.8 60.327
2838.9 60.022
2839 60.632
2839.1 60.632
2839.2 58.191
2839.3 61.548
2839.4 60.327
2839.5 63.379
2839.6 64.6
2839.7 66.431
2839.8 67.041
2839.9 65.21
2840 66.125
2840.1 64.294
2840.2 63.989
2840.3 62.158
2840.4 57.275
2840.5 55.75
2840.6 53.613
2840.7 57.886
2840.8 60.327
2840.9 64.6
2841 67.041
2841.1 64.6
2841.2 61.853
2841.3 56.36
2841.4 54.529
2841.5 53.308
2841.6 59.106
2841.7 61.853
2841.8 63.379
2841.9 60.022
2842 53.918
2842.1 53.003
2842.2 56.055
2842.3 62.463
2842.4 60.938
2842.5 56.36
2842.6 51.172
2842.7 48.73
2842.8 58.801
2842.9 60.022
2843 56.665
2843.1 50.256
2843.2 53.613
2843.3 60.632
2843.4 54.529
2843.5 49.341
2843.6 50.256
2843.7 58.191
2843.8 54.529
2843.9 47.205
2844 50.867
2844.1 56.36
2844.2 55.75
2844.3 50.256
2844.4 45.984
2844.5 45.679
2844.6 43.542
2844.7 48.12
2844.8 50.562
2844.9 54.529
2845 47.205
2845.1 46.289
2845.2 52.087
2845.3 52.393
2845.4 44.763
2845.5 41.406
2845.6 45.679
2845.7 49.341
2845.8 51.172
2845.9 51.477
2846 47.51
2846.1 47.205
2846.2 46.289
2846.3 43.848
2846.4 40.186
2846.5 38.66
2846.6 38.049
2846.7 34.998
2846.8 38.965
2846.9 38.049
2847 38.049
2847.1 38.66
2847.2 38.66
2847.3 39.575
2847.4 34.998
2847.5 39.575
2847.6 41.406
2847.7 42.017
2847.8 44.153
2847.9 44.763
2848 45.679
2848.1 42.322
2848.2 43.848
2848.3 42.627
2848.4 37.744
2848.5 34.082
2848.6 32.556
2848.7 31.641
2848.8 29.504
2848.9 33.166
2849 35.303
2849.1 39.27
2849.2 41.711
2849.3 40.796
2849.4 35.913
2849.5 33.166
2849.6 30.725
2849.7 28.284
2849.8 30.42
2849.9 34.692
2850 39.575
2850.1 38.354
2850.2 32.861
2850.3 30.42
2850.4 24.927
2850.5 28.589
2850.6 34.082
2850.7 34.387
2850.8 29.199
2850.9 25.232
2851 26.758
2851.1 32.556
2851.2 32.861
2851.3 28.589
2851.4 22.791
2851.5 29.199
2851.6 34.082
2851.7 29.81
2851.8 24.316
2851.9 26.453
2852 33.472
2852.1 29.199
2852.2 24.622
2852.3 27.979
2852.4 31.03
2852.5 25.537
2852.6 21.265
2852.7 19.739
2852.8 18.213
2852.9 21.265
2853 19.434
2853.1 23.706
2853.2 26.453
2853.3 28.589
2853.4 24.622
2853.5 24.316
2853.6 31.641
2853.7 30.725
2853.8 25.537
2853.9 23.096
2854 26.147
2854.1 26.453
2854.2 26.758
2854.3 30.42
2854.4 8.7524
2854.5 7.5317
2854.6 5.0903
2854.7 4.48
2854.8 4.7852
2854.9 2.3438
2855 4.1748
2855.1 3.2593
2855.2 3.8696
2855.3 3.8696
2855.4 -16.577
2855.5 -16.882
2855.6 -19.629
2855.7 -15.051
2855.8 -15.662
2855.9 -15.051
2856 -14.441
2856.1 -13.525
2856.2 -14.746
2856.3 -19.019
2856.4 -16.272
2856.5 -17.798
2856.6 -20.544
2856.7 -22.07
2856.8 -21.155
2856.9 -21.765
2857 -23.291
2857.1 -17.188
2857.2 -14.136
2857.3 -12.61
2857.4 -17.493
2857.5 -21.155
2857.6 -23.596
2857.7 -28.479
2857.8 -28.479
2857.9 -28.174
2858 -21.765
2858.1 -19.019
2858.2 -18.408
2858.3 -21.155
2858.4 -28.784
2858.5 -30.31
2858.6 -28.479
2858.7 -22.07
2858.8 -19.324
2858.9 -24.207
2859 -28.479
2859.1 -30.31
2859.2 -24.817
2859.3 -20.544
2859.4 -25.427
2859.5 -30.31
2859.6 -35.803
2859.7 -27.258
2859.8 -24.512
2859.9 -28.784
2860 -32.751
2860.1 -27.869
2860.2 -22.681
2860.3 -31.226
2860.4 -36.108
2860.5 -30.31
2860.6 -25.732
2860.7 -33.362
2860.8 -35.193
2860.9 -29.395
2861 -28.174
2861.1 -25.732
2861.2 -27.258
2861.3 -26.648
2861.4 -30.31
2861.5 -36.719
2861.6 -36.414
2861.7 -33.057
2861.8 -29.089
2861.9 -36.719
2862 -35.193
2862.1 -30.005
2862.2 -27.869
2862.3 -30.31
2862.4 -38.55
2862.5 -38.55
2862.6 -37.634
2862.7 -35.803
2862.8 -32.751
2862.9 -32.141
2863 -32.141
2863.1 -33.362
2863.2 -31.226
2863.3 -30.92
2863.4 -30.31
2863.5 -30.615
2863.6 -30.92
2863.7 -32.446
2863.8 -33.362
2863.9 -32.141
2864 -33.362
2864.1 -32.446
2864.2 -34.277
2864.3 -34.583
2864.4 -35.803
2864.5 -38.855
2864.6 -37.939
2864.7 -37.634
2864.8 -37.329
2864.9 -38.245
2865 -35.803
2865.1 -33.057
2865.2 -32.446
2865.3 -29.7
2865.4 -27.869
2865.5 -26.953
2865.6 -30.005
2865.7 -33.362
2865.8 -35.193
2865.9 -38.245
2866 -37.634
2866.1 -35.498
2866.2 -30.005
2866.3 -27.563
2866.4 -27.869
2866.5 -28.174
2866.6 -32.751
2866.7 -33.972
2866.8 -34.583
2866.9 -30.005
2867 -26.343
2867.1 -28.479
2867.2 -30.31
2867.3 -34.888
2867.4 -31.531
2867.5 -27.563
2867.6 -22.07
2867.7 -25.122
2867.8 -33.057
2867.9 -33.667
2868 -28.784
2868.1 -20.544
2868.2 -25.122
2868.3 -31.836
2868.4 -28.784
2868.5 -22.681
2868.6 -21.46
2868.7 -29.089
2868.8 -26.648
2868.9 -20.239
2869 -22.681
2869.1 -28.174
2869.2 -30.92
2869.3 -22.07
2869.4 -16.577
2869.5 -16.577
2869.6 -17.798
2869.7 -20.544
2869.8 -25.427
2869.9 -25.122
2870 -16.577
2870.1 -19.019
2870.2 -24.817
2870.3 -22.986
2870.4 -14.441
2870.5 -12.61
2870.6 -20.239
2870.7 -22.07
2870.8 -22.375
2870.9 -22.375
2871 -19.019
2871.1 -17.798
2871.2 -14.746
2871.3 -17.188
2871.4 -8.9478
2871.5 -9.5581
2871.6 -9.5581
2871.7 -8.0322
2871.8 -8.3374
2871.9 -8.0322
2872 -10.168
2872.1 -7.7271
2872.2 -9.5581
2872.3 -8.9478
2872.4 -6.2012
2872.5 -7.7271
2872.6 -8.0322
2872.7 -9.8633
2872.8 -9.2529
2872.9 -12
2873 -13.22
2873.1 -13.22
2873.2 -16.272
2873.3 -15.051
2873.4 -11.084
2873.5 -8.3374
2873.6 -5.2856
2873.7 -3.1494
2873.8 -2.2339
2873.9 -3.1494
2874 -3.7598
2874.1 -5.5908
2874.2 -10.168
2874.3 -11.084
2874.4 -9.2529
2874.5 -6.5063
2874.6 -4.3701
2874.7 2.9541
2874.8 0.5127
2874.9 -2.2339
2875 -5.5908
2875.1 -8.6426
2875.2 -7.4219
2875.3 -2.8442
2875.4 4.7852
2875.5 1.4282
2875.6 -2.2339
2875.7 -5.2856
2875.8 -2.8442
2875.9 4.48
2876 0.81787
2876.1 -1.0132
2876.2 -5.5908
2876.3 -1.9287
2876.4 7.2266
2876.5 4.7852
2876.6 -1.3184
2876.7 -3.1494
2876.8 6.9214
2876.9 3.8696
2877 -1.3184
2877.1 -2.5391
2877.2 6.311
2877.3 4.48
2877.4 -1.3184
2877.5 0.81787
2877.6 6.311
2877.7 7.5317
2877.8 8.4473
2877.9 9.0576
2878 7.2266
2878.1 1.4282
2878.2 0.5127
2878.3 3.8696
2878.4 9.668
2878.5 5.0903
2878.6 1.7334
2878.7 6.9214
2878.8 9.3628
2878.9 9.3628
2879 3.5645
2879.1 2.0386
2879.2 2.0386
2879.3 4.1748
2879.4 7.5317
2879.5 7.8369
2879.6 9.9731
2879.7 9.9731
2879.8 11.194
2879.9 10.889
2880 11.804
2880.1 12.109
2880.2 10.278
2880.3 10.278
2880.4 10.278
2880.5 11.499
2880.6 11.499
2880.7 9.3628
2880.8 10.584
2880.9 7.5317
2881 7.5317
2881.1 6.0059
2881.2 4.1748
2881.3 4.48
2881.4 2.3438
2881.5 4.7852
2881.6 4.1748
2881.7 7.2266
2881.8 9.668
2881.9 12.109
2882 13.94
2882.1 12.415
2882.2 12.415
2882.3 9.9731
2882.4 8.7524
2882.5 5.3955
2882.6 3.8696
2882.7 5.0903
2882.8 5.3955
2882.9 12.72
2883 13.94
2883.1 13.635
2883.2 11.499
2883.3 7.5317
2883.4 4.7852
2883.5 2.0386
2883.6 9.9731
2883.7 13.025
2883.8 14.246
2883.9 8.4473
2884 6.9214
2884.1 5.0903
2884.2 7.5317
2884.3 14.246
2884.4 11.194
2884.5 6.311
2884.6 3.5645
2884.7 10.584
2884.8 14.856
2884.9 8.7524
2885 4.1748
2885.1 4.7852
2885.2 13.635
2885.3 11.499
2885.4 5.0903
2885.5 5.7007
2885.6 12.72
2885.7 10.278
2885.8 4.1748
2885.9 4.1748
2886 9.668
2886.1 10.889
2886.2 10.278
2886.3 7.8369
2886.4 3.5645
2886.5 4.1748
2886.6 9.668
2886.7 13.33
2886.8 3.5645
2886.9 4.7852
2887 7.5317
2887.1 11.804
2887.2 7.2266
2887.3 3.2593
2887.4 3.2593
2887.5 0.81787
2887.6 5.0903
2887.7 5.3955
2887.8 9.668
2887.9 9.3628
2888 11.499
2888.1 10.584
2888.2 8.7524
2888.3 9.3628
2888.4 7.5317
2888.5 8.1421
2888.6 8.7524
2888.7 9.0576
2888.8 8.7524
2888.9 6.0059
2889 10.584
2889.1 9.0576
2889.2 9.3628
2889.3 7.8369
2889.4 6.0059
2889.5 4.7852
2889.6 1.123
2889.7 1.4282
2889.8 0.20752
2889.9 -1.0132
2890 -2.5391
2890.1 -1.3184
2890.2 -1.6235
2890.3 -0.70801
2890.4 2.6489
2890.5 4.48
2890.6 7.5317
2890.7 4.48
2890.8 2.9541
2890.9 0.20752
2891 -4.9805
2891.1 -4.3701
2891.2 -3.7598
2891.3 1.123
2891.4 2.6489
2891.5 3.5645
2891.6 0.20752
2891.7 -4.3701
2891.8 -5.2856
2891.9 -6.5063
2892 -1.0132
2892.1 2.0386
2892.2 2.9541
2892.3 -1.3184
2892.4 -9.5581
2892.5 -8.9478
2892.6 -1.9287
2892.7 1.123
2892.8 -2.5391
2892.9 -7.7271
2893 -8.6426
2893.1 -1.3184
2893.2 0.20752
2893.3 -6.2012
2893.4 -11.084
2893.5 -5.2856
2893.6 -3.1494
2893.7 -8.9478
2893.8 -13.831
2893.9 -3.4546
2894 -2.5391
2894.1 -8.0322
2894.2 -12.61
2894.3 -11.389
2894.4 -10.474
2894.5 -11.084
2894.6 -9.8633
2894.7 -14.441
2894.8 -13.831
2894.9 -9.2529
2895 -7.4219
2895.1 -12.61
2895.2 -14.441
2895.3 -7.1167
2895.4 -8.6426
2895.5 -13.831
2895.6 -18.713
2895.7 -17.493
2895.8 -13.22
2895.9 -11.694
2896 -8.0322
2896.1 -7.7271
2896.2 -8.9478
2896.3 -9.5581
2896.4 -16.577
2896.5 -15.662
2896.6 -15.967
2896.7 -16.577
2896.8 -17.493
2896.9 -17.188
2897 -16.577
2897.1 -19.324
2897.2 -15.356
2897.3 -14.746
2897.4 -16.882
2897.5 -15.662
2897.6 -16.272
2897.7 -14.746
2897.8 -17.493
2897.9 -14.746
2898 -15.356
2898.1 -15.967
2898.2 -19.019
2898.3 -19.934
2898.4 -24.207
2898.5 -29.089
2898.6 -26.953
2898.7 -28.479
2898.8 -26.648
2898.9 -26.038
2899 -21.46
2899.1 -19.324
2899.2 -20.85
2899.3 -19.019
2899.4 -23.596
2899.5 -27.563
2899.6 -30.615
2899.7 -30.615
2899.8 -32.446
2899.9 -27.563
2900 -23.596
2900.1 -21.46
2900.2 -23.596
2900.3 -27.258
2900.4 -33.057
2900.5 -32.751
2900.6 -29.7
2900.7 -23.901
2900.8 -24.817
2900.9 -29.7
2901 -34.277
2901.1 -33.057
2901.2 -25.732
2901.3 -24.207
2901.4 -31.226
2901.5 -37.024
2901.6 -34.583
2901.7 -28.174
2901.8 -30.615
2901.9 -34.888
2902 -39.16
2902.1 -27.869
2902.2 -27.563
2902.3 -33.972
2902.4 -37.024
2902.5 -31.836
2902.6 -26.953
2902.7 -28.479
2902.8 -28.479
2902.9 -29.089
2903 -27.258
2903.1 -30.31
2903.2 -39.16
2903.3 -33.972
2903.4 -32.751
2903.5 -34.277
2903.6 -41.296
2903.7 -37.024
2903.8 -33.362
2903.9 -36.108
2904 -38.245
2904.1 -42.212
2904.2 -41.296
2904.3 -41.296
2904.4 -26.953
2904.5 -22.07
2904.6 -23.291
2904.7 -19.934
2904.8 -19.324
2904.9 -17.798
2905 -18.408
2905.1 -19.019
2905.2 -19.324
2905.3 -21.155
2905.4 -8.3374
2905.5 -6.8115
2905.6 -6.2012
2905.7 -6.8115
2905.8 -7.1167
2905.9 -7.4219
2906 -9.8633
2906.1 -8.3374
2906.2 -9.2529
2906.3 -9.2529
2906.4 -13.22
2906.5 -15.662
2906.6 -16.577
2906.7 -19.934
2906.8 -19.019
2906.9 -19.324
2907 -19.019
2907.1 -16.577
2907.2 -15.051
2907.3 -11.389
2907.4 -9.8633
2907.5 -6.5063
2907.6 -8.3374
2907.7 -11.389
2907.8 -15.051
2907.9 -15.967
2908 -17.798
2908.1 -17.798
2908.2 -12
2908.3 -10.168
2908.4 -8.3374
2908.5 -11.389
2908.6 -15.051
2908.7 -18.103
2908.8 -19.324
2908.9 -12.61
2909 -8.9478
2909.1 -9.5581
2909.2 -14.746
2909.3 -19.324
2909.4 -17.798
2909.5 -11.084
2909.6 -6.8115
2909.7 -11.694
2909.8 -17.493
2909.9 -17.798
2910 -12.61
2910.1 -8.9478
2910.2 -15.356
2910.3 -17.798
2910.4 -12.61
2910.5 -7.7271
2910.6 -14.441
2910.7 -21.765
2910.8 -14.136
2910.9 -10.168
2911 -7.7271
2911.1 -10.779
2911.2 -10.168
2911.3 -8.9478
2911.4 -14.136
2911.5 -16.272
2911.6 -15.967
2911.7 -10.779
2911.8 -10.779
2911.9 -18.103
2912 -14.441
2912.1 -12.915
2912.2 -8.9478
2912.3 -13.22
2912.4 -17.188
2912.5 -18.103
2912.6 -15.356
2912.7 -13.22
2912.8 -13.831
2912.9 -10.168
2913 -8.3374
2913.1 -8.3374
2913.2 -7.7271
2913.3 -8.9478
2913.4 -9.2529
2913.5 -11.694
2913.6 -8.9478
2913.7 -8.9478
2913.8 -8.3374
2913.9 -8.0322
2914 -8.3374
2914.1 -8.6426
2914.2 -10.474
2914.3 -9.2529
2914.4 -8.9478
2914.5 -9.2529
2914.6 -10.474
2914.7 -12
2914.8 -14.136
2914.9 -15.967
2915 -15.662
2915.1 -17.493
2915.2 -17.493
2915.3 -18.103
2915.4 -17.493
2915.5 -15.967
2915.6 -13.525
2915.7 -10.779
2915.8 -8.6426
2915.9 -9.2529
2916 -10.168
2916.1 -12.915
2916.2 -15.051
2916.3 -17.493
2916.4 -17.798
2916.5 -18.103
2916.6 -13.525
2916.7 -8.9478
2916.8 -10.474
2916.9 -10.474
2917 -15.051
2917.1 -16.577
2917.2 -18.408
2917.3 -14.136
2917.4 -9.8633
2917.5 -11.694
2917.6 -13.22
2917.7 -17.798
2917.8 -16.577
2917.9 -12.61
2918 -7.7271
2918.1 -11.084
2918.2 -19.934
2918.3 -18.103
2918.4 -11.694
2918.5 -7.7271
2918.6 -13.525
2918.7 -18.713
2918.8 -13.831
2918.9 -10.474
2919 -11.389
2919.1 -18.103
2919.2 -15.967
2919.3 -12.305
2919.4 -9.8633
2919.5 -10.168
2919.6 -14.136
2919.7 -14.746
2919.8 -16.882
2919.9 -13.525
2920 -8.6426
2920.1 -14.441
2920.2 -17.493
2920.3 -14.746
2920.4 -7.1167
2920.5 -12.61
2920.6 -18.103
2920.7 -17.493
2920.8 -15.356
2920.9 -14.441
2921 -15.051
2921.1 -11.084
2921.2 -9.2529
2921.3 -10.474
2921.4 -10.168
2921.5 -10.779
2921.6 -12
2921.7 -14.136
2921.8 -11.084
2921.9 -11.389
2922 -12.915
2922.1 -12
2922.2 -11.694
2922.3 -10.779
2922.4 -11.389
2922.5 -9.8633
2922.6 -8.9478
2922.7 -8.3374
2922.8 -7.4219
2922.9 -8.9478
2923 -9.2529
2923.1 -12.305
2923.2 -11.084
2923.3 -13.525
2923.4 -14.441
2923.5 -16.882
2923.6 -19.019
2923.7 -18.713
2923.8 -17.798
2923.9 -17.188
2924 -13.22
2924.1 -10.474
2924.2 -9.2529
2924.3 -10.168
2924.4 -10.168
2924.5 -12.305
2924.6 -15.051
2924.7 -18.103
2924.8 -18.103
2924.9 -15.967
2925 -13.831
2925.1 -8.0322
2925.2 -9.5581
2925.3 -12.61
2925.4 -17.188
2925.5 -19.019
2925.6 -15.662
2925.7 -12.61
2925.8 -8.6426
2925.9 -12.61
2926 -15.967
2926.1 -18.713
2926.2 -12.61
2926.3 -8.0322
2926.4 -14.136
2926.5 -16.577
2926.6 -19.019
2926.7 -10.779
2926.8 -8.9478
2926.9 -13.525
2927 -19.324
2927.1 -15.051
2927.2 -7.7271
2927.3 -14.441
2927.4 -18.713
2927.5 -15.356
2927.6 -10.474
2927.7 -8.6426
2927.8 -11.694
2927.9 -7.4219
2928 -10.168
2928.1 -15.051
2928.2 -18.103
2928.3 -14.136
2928.4 -10.168
2928.5 -16.272
2928.6 -16.577
2928.7 -13.525
2928.8 -9.5581
2928.9 -10.779
2929 -16.272
2929.1 -17.188
2929.2 -18.713
2929.3 -14.746
2929.4 -12.61
2929.5 -10.779
2929.6 -10.168
2929.7 -9.5581
2929.8 -9.2529
2929.9 -9.5581
2930 -8.3374
2930.1 -8.0322
2930.2 -8.3374
2930.3 -8.6426
2930.4 -9.2529
2930.5 -8.6426
2930.6 -9.5581
2930.7 -8.9478
2930.8 -9.8633
2930.9 -10.474
2931 -11.084
2931.1 -13.525
2931.2 -12.61
2931.3 -15.356
2931.4 -15.356
2931.5 -17.798
2931.6 -18.713
2931.7 -18.713
2931.8 -20.85
2931.9 -16.577
2932 -14.136
2932.1 -10.779
2932.2 -9.8633
2932.3 -8.6426
2932.4 -8.9478
2932.5 -13.22
2932.6 -13.22
2932.7 -15.967
2932.8 -16.882
2932.9 -19.324
2933 -16.272
2933.1 -13.22
2933.2 -11.694
2933.3 -8.6426
2933.4 -11.084
2933.5 -14.441
2933.6 -17.493
2933.7 -18.103
2933.8 -13.525
2933.9 -10.779
2934 -9.5581
2934.1 -12.61
2934.2 -16.577
2934.3 -18.408
2934.4 -12
2934.5 -8.3374
2934.6 -13.525
2934.7 -16.272
2934.8 -18.103
2934.9 -11.084
2935 -8.9478
2935.1 -14.136
2935.2 -19.324
2935.3 -15.662
2935.4 -7.1167
2935.5 -12.915
2935.6 -18.408
2935.7 -13.525
2935.8 -8.6426
2935.9 -9.2529
2936 -14.746
2936.1 -12.915
2936.2 -13.22
2936.3 -11.389
2936.4 -8.3374
2936.5 -11.389
2936.6 -17.493
2936.7 -15.662
2936.8 -7.7271
2936.9 -13.525
2937 -16.577
2937.1 -14.441
2937.2 -11.084
2937.3 -9.2529
2937.4 -14.746
2937.5 -17.798
2937.6 -19.629
2937.7 -19.934
2937.8 -18.103
2937.9 -16.577
2938 -13.22
2938.1 -13.525
2938.2 -10.779
2938.3 -11.389
2938.4 -10.168
2938.5 -9.8633
2938.6 -12.305
2938.7 -9.8633
2938.8 -10.474
2938.9 -9.8633
2939 -10.474
2939.1 -10.474
2939.2 -12
2939.3 -15.662
2939.4 -13.22
2939.5 -14.441
2939.6 -14.746
2939.7 -17.188
2939.8 -18.408
2939.9 -17.798
2940 -21.155
2940.1 -19.019
2940.2 -17.188
2940.3 -15.967
2940.4 -12.915
2940.5 -11.389
2940.6 -8.6426
2940.7 -11.084
2940.8 -9.8633
2940.9 -11.084
2941 -12.305
2941.1 -17.188
2941.2 -17.798
2941.3 -18.713
2941.4 -19.019
2941.5 -11.389
2941.6 -9.2529
2941.7 -8.3374
2941.8 -10.779
2941.9 -15.051
2942 -18.713
2942.1 -20.544
2942.2 -12.305
2942.3 -9.5581
2942.4 -8.6426
2942.5 -13.831
2942.6 -17.493
2942.7 -18.103
2942.8 -13.831
2942.9 -7.4219
2943 -11.694
2943.1 -16.577
2943.2 -18.408
2943.3 -11.389
2943.4 -8.6426
2943.5 -14.746
2943.6 -17.493
2943.7 -14.136
2943.8 -8.0322
2943.9 -13.831
2944 -18.408
2944.1 -17.493
2944.2 -12
2944.3 -7.4219
2944.4 -8.3374
2944.5 -9.5581
2944.6 -9.2529
2944.7 -11.084
2944.8 -15.967
2944.9 -19.019
2945 -12.61
2945.1 -8.3374
2945.2 -15.051
2945.3 -17.493
2945.4 -14.746
2945.5 -8.3374
2945.6 -10.779
2945.7 -14.136
2945.8 -17.188
2945.9 -16.882
2946 -15.967
2946.1 -15.967
2946.2 -12.305
2946.3 -12
2946.4 -9.2529
2946.5 -10.168
2946.6 -9.8633
2946.7 -9.8633
2946.8 -12.305
2946.9 -10.168
2947 -9.8633
2947.1 -9.5581
2947.2 -9.8633
2947.3 -9.8633
2947.4 -11.084
2947.5 -13.22
2947.6 -12.61
2947.7 -12.61
2947.8 -12
2947.9 -15.051
2948 -15.051
2948.1 -16.577
2948.2 -19.934
2948.3 -18.408
2948.4 -19.019
2948.5 -16.577
2948.6 -16.577
2948.7 -12.915
2948.8 -11.389
2948.9 -11.084
2949 -9.5581
2949.1 -11.084
2949.2 -11.389
2949.3 -14.746
2949.4 -16.272
2949.5 -18.103
2949.6 -19.934
2949.7 -13.525
2949.8 -10.474
2949.9 -8.0322
2950 -8.9478
2950.1 -12.61
2950.2 -16.577
2950.3 -19.934
2950.4 -16.272
2950.5 -12
2950.6 -8.6426
2950.7 -11.389
2950.8 -16.577
2950.9 -19.019
2951 -17.493
2951.1 -8.6426
2951.2 -10.779
2951.3 -15.356
2951.4 -17.493
2951.5 -13.525
2951.6 -7.4219
2951.7 -11.084
2951.8 -15.051
2951.9 -16.577
2952 -8.9478
2952.1 -9.2529
2952.2 -17.493
2952.3 -15.356
2952.4 -13.525
2952.5 -9.5581
2952.6 -14.441
2952.7 -16.272
2952.8 -17.188
2952.9 -18.408
2953 -13.525
2953.1 -12.305
2953.2 -12.915
2953.3 -20.85
2953.4 -9.5581
2953.5 -4.6753
2953.6 -12.915
2953.7 -12.915
2953.8 -10.474
2953.9 -6.5063
2954 -5.2856
2954.1 -7.1167
2954.2 -13.525
2954.3 -18.103
2954.4 -43.738
2954.5 -46.484
2954.6 -43.127
2954.7 -44.043
2954.8 -41.602
2954.9 -41.907
2955 -43.433
2955.1 -39.16
2955.2 -39.16
2955.3 -39.771
2955.4 -63.574
2955.5 -65.405
2955.6 -66.626
2955.7 -67.541
2955.8 -66.321
2955.9 -67.236
2956 -68.762
2956.1 -67.847
2956.2 -69.373
2956.3 -69.067
2956.4 -61.133
2956.5 -56.25
2956.6 -54.419
2956.7 -52.893
2956.8 -49.841
2956.9 -49.536
2957 -48.926
2957.1 -51.978
2957.2 -50.757
2957.3 -54.114
2957.4 -56.86
2957.5 -58.081
2957.6 -58.386
2957.7 -57.776
2957.8 -55.64
2957.9 -51.367
2958 -48.621
2958.1 -51.062
2958.2 -53.198
2958.3 -56.25
2958.4 -52.893
2958.5 -53.503
2958.6 -48.01
2958.7 -44.653
2958.8 -45.569
2958.9 -49.231
2959 -52.893
2959.1 -52.588
2959.2 -49.231
2959.3 -43.433
2959.4 -44.959
2959.5 -50.452
2959.6 -53.809
2959.7 -48.926
2959.8 -41.602
2959.9 -46.179
2960 -51.672
2960.1 -51.367
2960.2 -43.433
2960.3 -44.653
2960.4 -50.757
2960.5 -48.01
2960.6 -41.602
2960.7 -41.296
2960.8 -47.4
2960.9 -49.841
2961 -47.4
2961.1 -48.01
2961.2 -47.095
2961.3 -48.926
2961.4 -46.79
2961.5 -43.738
2961.6 -38.855
2961.7 -42.517
2961.8 -48.621
2961.9 -42.517
2962 -38.245
2962.1 -42.212
2962.2 -47.4
2962.3 -46.79
2962.4 -43.127
2962.5 -40.381
2962.6 -37.939
2962.7 -37.024
2962.8 -36.108
2962.9 -36.719
2963 -38.855
2963.1 -40.076
2963.2 -42.822
2963.3 -41.907
2963.4 -41.602
2963.5 -42.212
2963.6 -40.686
2963.7 -41.296
2963.8 -40.076
2963.9 -42.212
2964 -38.855
2964.1 -39.16
2964.2 -37.024
2964.3 -36.719
2964.4 -35.193
2964.5 -36.414
2964.6 -39.465
2964.7 -37.939
2964.8 -39.771
2964.9 -40.381
2965 -41.907
2965.1 -42.822
2965.2 -45.874
2965.3 -48.621
2965.4 -47.4
2965.5 -47.095
2965.6 -43.127
2965.7 -40.381
2965.8 -37.634
2965.9 -37.024
2966 -41.296
2966.1 -42.822
2966.2 -46.484
2966.3 -47.095
2966.4 -48.621
2966.5 -46.484
2966.6 -41.296
2966.7 -40.381
2966.8 -41.296
2966.9 -46.79
2967 -48.01
2967.1 -49.231
2967.2 -46.79
2967.3 -38.855
2967.4 -44.348
2967.5 -48.621
2967.6 -52.893
2967.7 -49.536
2967.8 -42.517
2967.9 -46.79
2968 -48.926
2968.1 -53.503
2968.2 -47.095
2968.3 -42.822
2968.4 -48.01
2968.5 -54.724
2968.6 -56.555
2968.7 -45.874
2968.8 -50.757
2968.9 -55.334
2969 -50.757
2969.1 -44.043
2969.2 -48.621
2969.3 -53.809
2969.4 -56.86
2969.5 -58.386
2969.6 -55.64
2969.7 -51.978
2969.8 -49.231
2969.9 -53.503
2970 -60.828
2970.1 -54.114
2970.2 -49.841
2970.3 -54.724
2970.4 -60.522
2970.5 -59.607
2970.6 -56.86
2970.7 -55.334
2970.8 -55.029
2970.9 -60.217
2971 -63.269
2971.1 -63.574
2971.2 -63.879
2971.3 -63.879
2971.4 -68.152
2971.5 -66.321
2971.6 -65.1
2971.7 -64.185
2971.8 -64.185
2971.9 -64.185
2972 -64.795
2972.1 -67.541
2972.2 -65.1
2972.3 -65.71
2972.4 -67.236
2972.5 -70.288
2972.6 -70.288
2972.7 -69.983
2972.8 -71.509
2972.9 -69.678
2973 -68.457
2973.1 -64.795
2973.2 -63.879
2973.3 -62.048
2973.4 -63.879
2973.5 -63.879
2973.6 -65.1
2973.7 -66.321
2973.8 -68.152
2973.9 -69.983
2974 -73.645
2974.1 -73.645
2974.2 -73.34
2974.3 -70.593
2974.4 -69.373
2974.5 -67.541
2974.6 -67.236
2974.7 -71.814
2974.8 -73.645
2974.9 -76.392
2975 -76.697
2975.1 -73.95
2975.2 -69.067
2975.3 -67.541
2975.4 -74.866
2975.5 -77.307
2975.6 -80.359
2975.7 -77.612
2975.8 -71.204
2975.9 -70.288
2976 -74.866
2976.1 -81.885
2976.2 -79.138
2976.3 -72.729
2976.4 -71.814
2976.5 -78.528
2976.6 -81.58
2976.7 -77.612
2976.8 -75.781
2976.9 -75.781
2977 -83.105
2977.1 -78.833
2977.2 -72.729
2977.3 -77.002
2977.4 -84.631
2977.5 -84.326
2977.6 -76.086
2977.7 -74.561
2977.8 -74.561
2977.9 -76.086
2978 -77.307
2978.1 -81.885
2978.2 -86.768
2978.3 -78.528
2978.4 -77.002
2978.5 -82.8
2978.6 -85.242
2978.7 -81.58
2978.8 -77.307
2978.9 -79.749
2979 -82.495
2979.1 -86.462
2979.2 -85.242
2979.3 -83.716
2979.4 -83.411
2979.5 -81.58
2979.6 -81.885
2979.7 -79.138
2979.8 -80.664
2979.9 -80.054
2980 -78.833
2980.1 -79.443
2980.2 -80.054
2980.3 -80.054
2980.4 -79.749
2980.5 -81.885
2980.6 -81.885
2980.7 -80.664
2980.8 -83.716
2980.9 -82.495
2981 -84.937
2981.1 -85.852
2981.2 -87.988
2981.3 -87.378
2981.4 -88.599
2981.5 -90.43
2981.6 -87.988
2981.7 -86.768
2981.8 -84.631
2981.9 -82.19
2982 -80.664
2982.1 -78.833
2982.2 -82.495
2982.3 -79.749
2982.4 -84.937
2982.5 -87.073
2982.6 -89.819
2982.7 -90.43
2982.8 -87.988
2982.9 -85.852
2983 -79.749
2983.1 -79.443
2983.2 -82.8
2983.3 -86.768
2983.4 -88.599
2983.5 -89.514
2983.6 -86.462
2983.7 -79.749
2983.8 -80.664
2983.9 -85.242
2984 -88.599
2984.1 -88.599
2984.2 -83.105
2984.3 -80.969
2984.4 -81.885
2984.5 -88.293
2984.6 -88.599
2984.7 -83.105
2984.8 -78.833
2984.9 -84.326
2985 -90.43
2985.1 -84.326
2985.2 -78.833
2985.3 -83.411
2985.4 -89.209
2985.5 -84.021
2985.6 -77.612
2985.7 -84.021
2985.8 -87.988
2985.9 -86.462
2986 -81.58
2986.1 -80.054
2986.2 -80.054
2986.3 -81.58
2986.4 -87.988
2986.5 -85.852
2986.6 -81.274
2986.7 -78.833
2986.8 -85.242
2986.9 -85.242
2987 -80.054
2987.1 -79.749
2987.2 -82.8
2987.3 -88.599
2987.4 -85.547
2987.5 -84.326
2987.6 -83.411
2987.7 -80.969
2987.8 -80.664
2987.9 -78.223
2988 -78.223
2988.1 -77.307
2988.2 -78.223
2988.3 -77.917
2988.4 -76.392
2988.5 -77.917
2988.6 -77.307
2988.7 -77.002
2988.8 -75.781
2988.9 -75.171
2989 -76.086
2989.1 -74.866
2989.2 -75.781
2989.3 -75.781
2989.4 -75.171
2989.5 -74.866
2989.6 -76.086
2989.7 -78.223
2989.8 -77.917
2989.9 -79.749
2990 -81.58
2990.1 -83.716
2990.2 -83.411
2990.3 -82.19
2990.4 -82.495
2990.5 -74.866
2990.6 -72.729
2990.7 -70.593
2990.8 -70.898
2990.9 -73.035
2991 -75.171
2991.1 -81.885
2991.2 -80.664
2991.3 -81.58
2991.4 -75.171
2991.5 -71.509
2991.6 -68.152
2991.7 -70.593
2991.8 -75.781
2991.9 -77.917
2992 -79.749
2992.1 -73.645
2992.2 -67.847
2992.3 -69.983
2992.4 -71.509
2992.5 -77.917
2992.6 -76.086
2992.7 -68.762
2992.8 -66.321
2992.9 -70.593
2993 -75.781
2993.1 -73.34
2993.2 -68.457
2993.3 -66.321
2993.4 -72.729
2993.5 -73.34
2993.6 -64.185
2993.7 -64.795
2993.8 -72.424
2993.9 -74.561
2994 -63.879
2994.1 -66.016
2994.2 -69.983
2994.3 -73.34
2994.4 -70.898
2994.5 -71.509
2994.6 -71.814
2994.7 -68.152
2994.8 -63.879
2994.9 -60.217
2995 -65.405
2995.1 -69.067
2995.2 -63.879
2995.3 -61.743
2995.4 -62.659
2995.5 -66.626
2995.6 -63.574
2995.7 -62.048
2995.8 -62.048
2995.9 -57.471
2996 -57.471
2996.1 -58.081
2996.2 -58.997
2996.3 -60.217
2996.4 -57.471
2996.5 -62.048
2996.6 -60.828
2996.7 -61.133
2996.8 -60.522
2996.9 -59.607
2997 -58.386
2997.1 -58.386
2997.2 -60.522
2997.3 -56.25
2997.4 -52.893
2997.5 -51.367
2997.6 -50.452
2997.7 -48.926
2997.8 -51.062
2997.9 -54.114
2998 -51.672
2998.1 -54.419
2998.2 -54.724
2998.3 -56.25
2998.4 -55.029
2998.5 -56.86
2998.6 -58.691
2998.7 -55.945
2998.8 -53.809
2998.9 -48.621
2999 -47.095
2999.1 -46.179
2999.2 -48.926
2999.3 -51.978
2999.4 -51.062
2999.5 -53.198
2999.6 -53.809
2999.7 -51.672
2999.8 -46.484
2999.9 -44.043
3000 -46.79
3000.1 -48.315
3000.2 -52.893
3000.3 -53.503
3000.4 -46.79
3000.5 -41.602
3000.6 -40.686
3000.7 -46.179
3000.8 -49.536
3000.9 -49.841
3001 -41.907
3001.1 -39.465
3001.2 -44.959
3001.3 -49.841
3001.4 -48.926
3001.5 -39.465
3001.6 -40.381
3001.7 -46.484
3001.8 -47.705
3001.9 -41.602
3002 -40.991
3002.1 -48.01
3002.2 -46.484
3002.3 -39.771
3002.4 -36.719
3002.5 -42.517
3002.6 -46.179
3002.7 -44.653
3002.8 -46.484
3002.9 -43.433
3003 -43.738
3003.1 -40.381
3003.2 -36.719
3003.3 -40.991
3003.4 -45.569
3003.5 -44.348
3003.6 -37.634
3003.7 -41.296
3003.8 -45.874
3003.9 -46.79
3004 -45.569
3004.1 -39.16
3004.2 -39.465
3004.3 -40.381
3004.4 -27.869
3004.5 -28.784
3004.6 -30.31
3004.7 -33.362
3004.8 -31.531
3004.9 -31.836
3005 -31.531
3005.1 -32.141
3005.2 -32.446
3005.3 -31.226
3005.4 -20.239
3005.5 -15.051
3005.6 -13.831
3005.7 -14.441
3005.8 -12.915
3005.9 -11.084
3006 -10.474
3006.1 -11.084
3006.2 -7.1167
3006.3 -7.7271
3006.4 -5.5908
3006.5 -8.0322
3006.6 -8.6426
3006.7 -10.168
3006.8 -14.441
3006.9 -12.915
3007 -15.051
3007.1 -16.577
3007.2 -16.577
3007.3 -13.831
3007.4 -5.5908
3007.5 -3.4546
3007.6 -1.0132
3007.7 -3.4546
3007.8 -5.5908
3007.9 -8.0322
3008 -10.779
3008.1 -10.779
3008.2 -8.0322
3008.3 -1.3184
3008.4 -0.40283
3008.5 -2.5391
3008.6 -6.5063
3008.7 -9.5581
3008.8 -8.0322
3008.9 -1.6235
3009 1.123
3009.1 -3.4546
3009.2 -8.3374
3009.3 -10.168
3009.4 -0.40283
3009.5 4.1748
3009.6 1.123
3009.7 -4.3701
3009.8 -5.2856
3009.9 2.3438
3010 2.3438
3010.1 -4.3701
3010.2 -5.2856
3010.3 1.123
3010.4 4.7852
3010.5 -3.1494
3010.6 -2.8442
3010.7 4.1748
3010.8 2.0386
3010.9 0.81787
3011 -3.4546
3011.1 -4.0649
3011.2 -3.1494
3011.3 -1.6235
3011.4 4.48
3011.5 5.7007
3011.6 2.6489
3011.7 -1.3184
3011.8 3.8696
3011.9 7.2266
3012 2.3438
3012.1 -0.40283
3012.2 -1.6235
3012.3 6.311
3012.4 7.2266
3012.5 8.7524
3012.6 7.8369
3012.7 5.0903
3012.8 2.3438
3012.9 0.5127
3013 1.7334
3013.1 -1.6235
3013.2 -0.40283
3013.3 -1.3184
3013.4 -0.70801
3013.5 -0.40283
3013.6 -2.2339
3013.7 0.20752
3013.8 -0.097656
3013.9 0.81787
3014 2.0386
3014.1 2.9541
3014.2 4.7852
3014.3 4.7852
3014.4 6.9214
3014.5 7.5317
3014.6 9.3628
3014.7 9.9731
3014.8 9.0576
3014.9 6.9214
3015 3.8696
3015.1 3.8696
3015.2 1.4282
3015.3 2.0386
3015.4 -2.2339
3015.5 -1.9287
3015.6 0.20752
3015.7 2.6489
3015.8 7.2266
3015.9 7.5317
3016 6.9214
3016.1 3.8696
3016.2 0.5127
3016.3 -1.0132
3016.4 -4.3701
3016.5 -0.40283
3016.6 3.5645
3016.7 6.0059
3016.8 4.1748
3016.9 -1.3184
3017 -3.7598
3017.1 -3.1494
3017.2 2.6489
3017.3 6.0059
3017.4 0.81787
3017.5 -3.7598
3017.6 -9.2529
3017.7 -1.9287
3017.8 2.3438
3017.9 1.4282
3018 -5.2856
3018.1 -6.2012
3018.2 2.0386
3018.3 -0.40283
3018.4 -6.2012
3018.5 -10.779
3018.6 -2.8442
3018.7 -0.097656
3018.8 -5.5908
3018.9 -8.3374
3019 -4.3701
3019.1 -0.097656
3019.2 -5.2856
3019.3 -7.7271
3019.4 -11.389
3019.5 -11.694
3019.6 -10.779
3019.7 -9.2529
3019.8 -3.7598
3019.9 -7.4219
3020 -12.305
3020.1 -7.4219
3020.2 -2.5391
3020.3 -8.9478
3020.4 -18.408
3020.5 -14.136
3020.6 -10.779
3020.7 -7.7271
3020.8 -8.3374
3020.9 -9.8633
3021 -18.103
3021.1 -20.85
3021.2 -18.713
3021.3 -19.019
3021.4 -20.239
3021.5 -20.544
3021.6 -19.019
3021.7 -19.934
3021.8 -21.765
3021.9 -19.629
3022 -20.85
3022.1 -19.934
3022.2 -20.239
3022.3 -19.019
3022.4 -24.817
3022.5 -26.953
3022.6 -24.512
3022.7 -23.901
3022.8 -21.46
3022.9 -20.85
3023 -18.713
3023.1 -17.493
3023.2 -17.493
3023.3 -15.051
3023.4 -17.798
3023.5 -18.103
3023.6 -20.85
3023.7 -23.596
3023.8 -24.817
3023.9 -28.174
3024 -29.089
3024.1 -26.953
3024.2 -24.512
3024.3 -20.85
3024.4 -22.375
3024.5 -20.239
3024.6 -24.512
3024.7 -26.953
3024.8 -30.005
3024.9 -30.31
3025 -27.869
3025.1 -26.648
3025.2 -20.544
3025.3 -24.207
3025.4 -30.31
3025.5 -33.667
3025.6 -32.141
3025.7 -26.953
3025.8 -26.648
3025.9 -27.869
3026 -33.057
3026.1 -34.583
3026.2 -26.343
3026.3 -22.375
3026.4 -30.31
3026.5 -39.16
3026.6 -34.277
3026.7 -27.869
3026.8 -29.395
3026.9 -35.803
3027 -32.141
3027.1 -26.343
3027.2 -34.888
3027.3 -37.024
3027.4 -32.446
3027.5 -29.395
3027.6 -33.667
3027.7 -35.803
3027.8 -37.329
3027.9 -38.855
3028 -36.414
3028.1 -33.362
3028.2 -28.784
3028.3 -31.531
3028.4 -38.855
3028.5 -37.329
3028.6 -34.583
3028.7 -31.836
3028.8 -36.719
3028.9 -39.465
3029 -39.465
3029.1 -35.193
3029.2 -34.277
3029.3 -33.057
3029.4 -32.141
3029.5 -32.446
3029.6 -31.226
3029.7 -33.057
3029.8 -34.277
3029.9 -35.498
3030 -37.634
3030.1 -37.024
3030.2 -36.719
3030.3 -36.414
3030.4 -36.719
3030.5 -36.414
3030.6 -36.414
3030.7 -36.414
3030.8 -35.193
3030.9 -35.193
3031 -34.277
3031.1 -31.531
3031.2 -33.972
3031.3 -32.446
3031.4 -35.193
3031.5 -34.888
3031.6 -37.024
3031.7 -37.634
3031.8 -38.245
3031.9 -44.348
3032 -42.517
3032.1 -44.653
3032.2 -42.822
3032.3 -40.991
3032.4 -37.024
3032.5 -33.057
3032.6 -36.108
3032.7 -35.498
3032.8 -38.245
3032.9 -40.686
3033 -42.822
3033.1 -43.433
3033.2 -41.602
3033.3 -40.076
3033.4 -33.362
3033.5 -36.108
3033.6 -38.855
3033.7 -42.212
3033.8 -43.433
3033.9 -40.076
3034 -37.634
3034.1 -34.583
3034.2 -39.465
3034.3 -43.127
3034.4 -41.907
3034.5 -34.583
3034.6 -33.667
3034.7 -40.686
3034.8 -43.738
3034.9 -40.991
3035 -34.888
3035.1 -34.888
3035.2 -41.602
3035.3 -41.907
3035.4 -35.193
3035.5 -34.277
3035.6 -41.907
3035.7 -41.602
3035.8 -33.362
3035.9 -33.057
3036 -34.888
3036.1 -35.803
3036.2 -35.193
3036.3 -33.057
3036.4 -32.751
3036.5 -39.771
3036.6 -38.55
3036.7 -33.362
3036.8 -37.024
3036.9 -40.991
3037 -38.55
3037.1 -33.057
3037.2 -32.751
3037.3 -38.855
3037.4 -40.686
3037.5 -40.686
3037.6 -39.771
3037.7 -38.55
3037.8 -35.193
3037.9 -32.751
3038 -33.362
3038.1 -32.141
3038.2 -31.836
3038.3 -31.531
3038.4 -29.089
3038.5 -29.395
3038.6 -30.005
3038.7 -30.615
3038.8 -29.7
3038.9 -30.31
3039 -28.174
3039.1 -28.784
3039.2 -29.089
3039.3 -29.7
3039.4 -30.92
3039.5 -28.479
3039.6 -30.92
3039.7 -30.92
3039.8 -31.531
3039.9 -33.362
3040 -35.498
3040.1 -38.55
3040.2 -36.414
3040.3 -37.939
3040.4 -33.057
3040.5 -32.141
3040.6 -29.7
3040.7 -27.563
3040.8 -27.869
3040.9 -26.038
3041 -28.174
3041.1 -28.479
3041.2 -32.446
3041.3 -34.277
3041.4 -33.362
3041.5 -33.667
3041.6 -25.732
3041.7 -22.375
3041.8 -23.291
3041.9 -28.479
3042 -30.92
3042.1 -33.667
3042.2 -32.446
3042.3 -23.901
3042.4 -20.85
3042.5 -23.901
3042.6 -29.089
3042.7 -30.31
3042.8 -23.901
3042.9 -22.07
3043 -22.375
3043.1 -28.479
3043.2 -29.7
3043.3 -23.291
3043.4 -18.408
3043.5 -23.291
3043.6 -30.31
3043.7 -21.155
3043.8 -17.798
3043.9 -22.681
3044 -28.174
3044.1 -24.817
3044.2 -19.019
3044.3 -20.544
3044.4 -15.967
3044.5 -16.577
3044.6 -14.441
3044.7 -16.882
3044.8 -23.291
3044.9 -23.901
3045.1 -19.324
3045.2 -14.441
3045.3 -22.681
3045.4 -23.596
3045.5 -15.356
3045.6 -12.915
3045.7 -12.305
3045.8 -16.272
3045.9 -19.934
3046 -20.544
3046.1 -18.713
3046.2 -17.493
3046.3 -17.493
3046.4 -15.051
3046.5 -11.694
3046.6 -10.168
3046.7 -10.474
3046.8 -10.779
3046.9 -10.474
3047 -12
3047.1 -9.8633
3047.2 -11.389
3047.3 -10.168
3047.4 -12.305
3047.5 -9.8633
3047.6 -9.5581
3047.7 -13.525
3047.8 -10.779
3047.9 -12.61
3048 -13.831
3048.1 -13.525
3048.2 -14.746
3048.3 -14.136
3048.4 -15.356
3048.5 -5.5908
3048.6 -4.3701
3048.7 -2.5391
3048.8 -1.6235
3048.9 -1.3184
3049 -4.6753
3049.1 -7.1167
3049.2 -7.1167
3049.3 -9.8633
3049.4 -11.389
3049.5 -7.7271
3049.6 -3.1494
3049.7 0.81787
3049.8 -0.097656
3049.9 0.5127
3050 -2.5391
3050.1 -6.8115
3050.2 -8.0322
3050.3 -5.5908
3050.4 0.20752
3050.5 3.2593
3050.6 2.3438
3050.7 -1.9287
3050.8 -4.9805
3050.9 -4.3701
3051 2.6489
3051.1 5.3955
3051.2 0.5127
3051.3 -4.6753
3051.4 -5.2856
3051.5 5.0903
3051.6 6.9214
3051.7 3.2593
3051.8 -1.3184
3051.9 1.4282
3052 8.7524
3052.1 3.8696
3052.2 -1.9287
3052.3 2.6489
3052.4 8.1421
3052.5 5.0903
3052.6 -1.3184
3052.7 -1.3184
3052.8 -0.40283
3052.9 1.123
3053 -0.097656
3053.1 -1.3184
3053.2 2.3438
3053.3 6.311
3053.4 4.7852
3053.5 2.3438
3053.6 6.0059
3053.7 11.804
3053.8 7.8369
3053.9 2.9541
3054 2.0386
3054.1 5.7007
3054.2 7.8369
3054.3 11.499
3054.4 9.9731
3054.5 -4.9805
3054.6 -4.3701
3054.7 -7.1167
3054.8 -6.8115
3054.9 -8.0322
3055 -7.1167
3055.1 -7.4219
3055.2 -10.474
3055.3 -7.4219
3055.4 -8.0322
3055.5 -17.493
3055.6 -17.188
3055.7 -15.967
3055.8 -14.136
3055.9 -16.882
3056 -12.61
3056.1 -12.61
3056.2 -11.084
3056.3 -10.474
3056.4 -9.2529
3056.5 -9.5581
3056.6 -12.61
3056.7 -11.084
3056.8 -13.525
3056.9 -15.051
3057 -15.356
3057.1 -17.188
3057.2 -17.188
3057.3 -18.103
3057.4 -12.61
3057.5 -11.694
3057.6 -8.0322
3057.7 -8.6426
3057.8 -11.694
3057.9 -13.525
3058 -18.713
3058.1 -19.934
3058.2 -18.713
3058.3 -13.22
3058.4 -8.9478
3058.5 -8.3374
3058.6 -10.779
3058.7 -17.188
3058.8 -18.103
3058.9 -17.493
3059 -9.8633
3059.1 -7.1167
3059.2 -12
3059.3 -16.272
3059.4 -18.103
3059.5 -12.915
3059.6 -8.6426
3059.7 -10.474
3059.8 -17.188
3059.9 -19.324
3060 -11.389
3060.1 -10.474
3060.2 -14.441
3060.3 -18.408
3060.4 -12.305
3060.5 -7.4219
3060.6 -16.272
3060.7 -19.934
3060.8 -13.22
3060.9 -8.3374
3061 -10.779
3061.1 -13.525
3061.2 -15.051
3061.3 -15.356
3061.4 -11.084
3061.5 -9.8633
3061.6 -12.61
3061.7 -18.408
3061.8 -13.831
3061.9 -9.8633
3062 -16.882
3062.1 -18.408
3062.2 -14.746
3062.3 -10.474
3062.4 -8.0322
3062.5 -11.694
3062.6 -15.662
3062.7 -20.544
3062.8 -17.493
3062.9 -16.882
3063 -15.356
3063.1 -14.746
3063.2 -14.441
3063.3 -14.746
3063.4 -15.967
3063.5 -13.22
3063.6 -14.136
3063.7 -12.61
3063.8 -13.831
3063.9 -14.746
3064 -15.356
3064.1 -18.713
3064.2 -15.967
3064.3 -17.188
3064.4 -16.882
3064.5 -18.103
3064.6 -17.798
3064.7 -18.408
3064.8 -20.239
3064.9 -15.662
3065 -14.136
3065.1 -11.694
3065.2 -10.168
3065.3 -8.9478
3065.4 -8.3374
3065.5 -10.779
3065.6 -9.8633
3065.7 -12.61
3065.8 -15.051
3065.9 -17.493
3066 -18.713
3066.1 -17.798
3066.2 -17.493
3066.3 -11.084
3066.4 -9.8633
3066.5 -8.6426
3066.6 -11.694
3066.7 -15.051
3066.8 -18.103
3066.9 -19.324
3067 -13.525
3067.1 -11.389
3067.2 -8.3374
3067.3 -12
3067.4 -18.103
3067.5 -18.103
3067.6 -15.356
3067.7 -8.9478
3067.8 -9.5581
3067.9 -13.22
3068 -18.103
3068.1 -19.019
3068.2 -9.2529
3068.3 -9.2529
3068.4 -13.831
3068.5 -18.713
3068.6 -13.22
3068.7 -7.4219
3068.8 -16.577
3068.9 -18.713
3069 -12
3069.1 -7.7271
3069.2 -12.305
3069.3 -16.882
3069.4 -18.103
3069.5 -19.934
3069.6 -16.882
3069.7 -17.798
3069.8 -15.662
3069.9 -11.084
3070 -10.474
3070.1 -17.188
3070.2 -18.713
3070.3 -10.474
3070.4 -9.2529
3070.5 -16.272
3070.6 -18.103
3070.7 -15.662
3070.8 -12
3070.9 -12.305
3071 -7.7271
3071.1 -13.22
3071.2 -15.356
3071.3 -17.188
3071.4 -16.577
3071.5 -17.798
3071.6 -19.629
3071.7 -17.188
3071.8 -18.408
3071.9 -17.493
3072 -18.408
3072.1 -17.798
3072.2 -17.798
3072.3 -19.324
3072.4 -16.272
3072.5 -14.746
3072.6 -12.915
3072.7 -12.61
3072.8 -11.084
3072.9 -8.9478
3073 -9.5581
3073.1 -9.5581
3073.2 -9.8633
3073.3 -9.8633
3073.4 -12
3073.5 -12.61
3073.6 -14.136
3073.7 -17.798
3073.8 -18.408
3073.9 -19.019
3074 -16.577
3074.1 -14.441
3074.2 -11.389
3074.3 -7.7271
3074.4 -9.5581
3074.5 -10.779
3074.6 -13.831
3074.7 -15.662
3074.8 -19.019
3074.9 -19.934
3075 -12.61
3075.1 -10.779
3075.2 -8.0322
3075.3 -12.915
3075.4 -14.746
3075.5 -19.324
3075.6 -19.324
3075.7 -10.168
3075.8 -8.9478
3075.9 -11.389
3076 -16.882
3076.1 -18.408
3076.2 -12.305
3076.3 -10.168
3076.4 -11.389
3076.5 -18.408
3076.6 -17.493
3076.7 -10.168
3076.8 -9.2529
3076.9 -14.136
3077 -21.155
3077.1 -12
3077.2 -9.5581
3077.3 -15.356
3077.4 -20.239
3077.5 -10.779
3077.6 -8.0322
3077.7 -13.22
3077.8 -12.305
3077.9 -14.441
3078 -11.084
3078.1 -9.8633
3078.2 -11.389
3078.3 -16.882
3078.4 -17.798
3078.5 -9.5581
3078.6 -11.694
3078.7 -17.188
3078.8 -15.662
3078.9 -10.779
3079 -8.6426
3079.1 -11.694
3079.2 -15.051
3079.3 -18.103
3079.4 -18.408
3079.5 -15.967
3079.6 -16.577
3079.7 -14.441
3079.8 -15.051
3079.9 -13.831
3080 -13.831
3080.1 -12.305
3080.2 -13.22
3080.3 -12.915
3080.4 -12.61
3080.5 -14.746
3080.6 -14.136
3080.7 -15.356
3080.8 -15.967
3080.9 -15.662
3081 -16.882
3081.1 -17.188
3081.2 -19.629
3081.3 -18.408
3081.4 -18.713
3081.5 -17.493
3081.6 -14.136
3081.7 -14.136
3081.8 -11.389
3081.9 -10.779
3082 -8.3374
3082.1 -9.8633
3082.2 -10.168
3082.3 -11.084
3082.4 -16.272
3082.5 -16.272
3082.6 -18.713
3082.7 -19.019
3082.8 -16.882
3082.9 -12.915
3083 -9.5581
3083.1 -11.084
3083.2 -9.8633
3083.3 -14.746
3083.4 -16.577
3083.5 -19.629
3083.6 -15.967
3083.7 -11.084
3083.8 -11.389
3083.9 -11.084
3084 -15.356
3084.1 -19.019
3084.2 -18.408
3084.3 -9.5581
3084.4 -8.6426
3084.5 -14.136
3084.6 -16.882
3084.7 -19.629
3084.8 -11.694
3084.9 -8.6426
3085 -11.694
3085.1 -17.188
3085.2 -17.798
3085.3 -9.2529
3085.4 -11.694
3085.5 -18.103
3085.6 -17.493
3085.7 -7.4219
3085.8 -10.168
3085.9 -18.103
3086 -18.103
3086.1 -17.188
3086.2 -16.272
3086.3 -16.577
3086.4 -18.103
3086.5 -15.967
3086.6 -11.084
3086.7 -10.779
3086.8 -17.493
3086.9 -14.441
3087 -9.5581
3087.1 -11.389
3087.2 -16.882
3087.3 -19.324
3087.4 -14.136
3087.5 -12.61
3087.6 -9.8633
3087.7 -8.3374
3087.8 -13.22
3087.9 -14.441
3088 -17.188
3088.1 -17.188
3088.2 -17.798
3088.3 -16.882
3088.4 -17.188
3088.5 -18.713
3088.6 -17.188
3088.7 -19.324
3088.8 -16.882
3088.9 -16.882
3089 -16.272
3089.1 -15.051
3089.2 -15.967
3089.3 -11.694
3089.4 -13.22
3089.5 -9.5581
3089.6 -10.168
3089.7 -8.0322
3089.8 -8.0322
3089.9 -11.389
3090 -10.474
3090.1 -13.22
3090.2 -13.525
3090.3 -15.967
3090.4 -16.882
3090.5 -18.713
3090.6 -21.155
3090.7 -16.882
3090.8 -14.441
3090.9 -10.474
3091 -7.7271
3091.1 -8.9478
3091.2 -11.694
3091.3 -16.577
3091.4 -17.188
3091.5 -19.324
3091.6 -16.272
3091.7 -12
3091.8 -8.9478
3091.9 -9.2529
3092 -15.051
3092.1 -16.272
3092.2 -19.019
3092.3 -16.577
3092.4 -11.389
3092.5 -7.7271
3092.6 -12.915
3092.7 -19.019
3092.8 -19.019
3092.9 -12.61
3093 -7.4219
3093.1 -11.694
3093.2 -16.272
3093.3 -18.103
3093.4 -11.694
3093.5 -9.8633
3093.6 -13.525
3093.7 -18.103
3093.8 -12.61
3093.9 -9.5581
3094 -15.967
3094.1 -21.155
3094.2 -12.61
3094.3 -8.6426
3094.4 -9.2529
3094.5 -10.779
3094.6 -12
3094.7 -8.9478
3094.8 -12
3094.9 -16.272
3095 -16.882
3095.1 -11.694
3095.2 -9.8633
3095.3 -17.188
3095.4 -16.577
3095.5 -14.136
3095.6 -7.7271
3095.7 -9.5581
3095.8 -15.051
3095.9 -18.103
3096 -19.629
3096.1 -16.272
3096.2 -13.831
3096.3 -12.915
3096.4 -12.915
3096.5 -11.084
3096.6 -10.779
3096.7 -12.305
3096.8 -10.779
3096.9 -11.389
3097 -10.474
3097.1 -11.694
3097.2 -10.779
3097.3 -11.694
3097.4 -14.441
3097.5 -11.694
3097.6 -13.831
3097.7 -11.694
3097.8 -15.662
3097.9 -15.356
3098 -17.188
3098.1 -19.629
3098.2 -18.408
3098.3 -17.798
3098.4 -17.798
3098.5 -16.882
3098.6 -14.746
3098.7 -12.915
3098.8 -12.915
3098.9 -8.6426
3099 -8.6426
3099.1 -9.8633
3099.2 -12
3099.3 -14.136
3099.4 -17.798
3099.5 -20.85
3099.6 -17.493
3099.7 -16.272
3099.8 -11.084
3099.9 -8.0322
3100 -9.2529
3100.1 -12
3100.2 -17.493
3100.3 -18.103
3100.4 -17.798
3100.5 -12.61
3100.6 -8.0322
3100.7 -9.2529
3100.8 -14.441
3100.9 -18.713
3101 -16.882
3101.1 -12
3101.2 -8.3374
3101.3 -12
3101.4 -17.798
3101.5 -17.798
3101.6 -12.305
3101.7 -8.0322
3101.8 -13.22
3101.9 -18.713
3102 -13.831
3102.1 -8.0322
3102.2 -12.61
3102.3 -19.324
3102.4 -13.22
3102.5 -7.7271
3102.6 -11.084
3102.7 -14.441
3102.8 -16.882
3102.9 -16.272
3103 -14.746
3103.1 -11.389
3103.2 -8.9478
3103.3 -14.136
3103.4 -17.493
3103.5 -13.525
3103.6 -8.9478
3103.7 -16.577
3103.8 -17.493
3103.9 -14.136
3104 -9.8633
3104.1 -9.5581
3104.2 -15.356
3104.3 -16.882
3104.4 -18.713
3104.5 -20.239
3104.6 -19.934
3104.7 -18.408
3104.8 -15.967
3104.9 -16.882
3105 -13.525
3105.1 -13.831
3105.2 -12
3105.3 -13.22
3105.4 -12.61
3105.5 -13.831
3105.6 -15.051
3105.7 -13.22
3105.8 -14.746
3105.9 -14.746
3106 -15.356
3106.1 -15.967
3106.2 -17.188
3106.3 -20.85
3106.4 -17.798
3106.5 -19.324
3106.6 -18.408
3106.7 -17.798
3106.8 -15.662
3106.9 -13.525
3107 -13.525
3107.1 -8.3374
3107.2 -8.6426
3107.3 -9.5581
3107.4 -10.779
3107.5 -11.389
3107.6 -14.746
3107.7 -18.103
3107.8 -17.188
3107.9 -18.713
3108 -15.967
3108.1 -11.084
3108.2 -8.3374
3108.3 -9.2529
3108.4 -12.915
3108.5 -15.051
3108.6 -18.713
3108.7 -18.713
3108.8 -13.525
3108.9 -8.6426
3109 -9.2529
3109.1 -13.525
3109.2 -16.882
3109.3 -18.713
3109.4 -13.22
3109.5 -8.9478
3109.6 -12
3109.7 -15.662
3109.8 -18.103
3109.9 -12.915
3110 -7.1167
3110.1 -12.915
3110.2 -17.798
3110.3 -18.103
3110.4 -8.9478
3110.5 -11.694
3110.6 -17.798
3110.7 -18.408
3110.8 -9.2529
3110.9 -10.474
3111 -15.356
3111.1 -15.662
3111.2 -16.272
3111.3 -15.051
3111.4 -12.915
3111.5 -9.2529
3111.6 -12.61
3111.7 -20.239
3111.8 -12.915
3111.9 -8.3374
3112 -13.831
3112.1 -19.019
3112.2 -14.136
3112.3 -10.779
3112.4 -11.084
3112.5 -10.779
3112.6 -15.356
3112.7 -18.103
3112.8 -18.713
3112.9 -16.272
3113 -15.051
3113.1 -18.103
3113.2 -12.915
3113.3 -13.22
3113.4 -11.694
3113.5 -12.915
3113.6 -12.305
3113.7 -12.915
3113.8 -14.746
3113.9 -11.084
3114 -12.61
3114.1 -12.61
3114.2 -14.441
3114.3 -14.136
3114.4 -15.967
3114.5 -17.493
3114.6 -15.967
3114.7 -17.798
3114.8 -17.188
3114.9 -19.019
3115 -18.713
3115.1 -17.798
3115.2 -17.188
3115.3 -13.525
3115.4 -12
3115.5 -9.8633
3115.6 -8.3374
3115.7 -8.9478
3115.8 -10.779
3115.9 -13.22
3116 -13.831
3116.1 -17.798
3116.2 -18.103
3116.3 -18.408
3116.4 -15.051
3116.5 -10.779
3116.6 -8.6426
3116.7 -9.5581
3116.8 -12.61
3116.9 -16.272
3117 -18.713
3117.1 -17.493
3117.2 -12.305
3117.3 -8.9478
3117.4 -8.6426
3117.5 -13.22
3117.6 -18.408
3117.7 -18.713
3117.8 -14.136
3117.9 -7.1167
3118 -11.389
3118.1 -16.577
3118.2 -18.103
3118.3 -11.694
3118.4 -9.2529
3118.5 -14.746
3118.6 -18.103
3118.7 -15.356
3118.8 -8.0322
3118.9 -11.084
3119 -17.798
3119.1 -16.272
3119.2 -11.694
3119.3 -7.7271
3119.4 -11.084
3119.5 -12.305
3119.6 -12.305
3119.7 -8.9478
3119.8 -8.9478
3119.9 -17.188
3120 -16.577
3120.1 -12.915
3120.2 -8.6426
3120.3 -15.967
3120.4 -17.493
3120.5 -12.915
3120.6 -12
3120.7 -9.2529
3120.8 -15.356
3120.9 -17.798
3121 -19.019
3121.1 -16.882
3121.2 -17.493
3121.3 -17.493
3121.4 -12
3121.5 -12
3121.6 -10.474
3121.7 -10.168
3121.8 -9.8633
3121.9 -10.474
3122 -10.779
3122.1 -8.0322
3122.2 -9.8633
3122.3 -8.6426
3122.4 -10.474
3122.5 -10.474
3122.6 -10.779
3122.7 -12
3122.8 -11.389
3122.9 -13.22
3123 -13.831
3123.1 -14.746
3123.2 -16.272
3123.3 -16.882
3123.4 -19.629
3123.5 -17.798
3123.6 -18.408
3123.7 -17.493
3123.8 -13.525
3123.9 -12.61
3124 -9.5581
3124.1 -8.9478
3124.2 -8.0322
3124.3 -11.084
3124.4 -13.22
3124.5 -15.051
3124.6 -18.713
3124.7 -17.798
3124.8 -17.188
3124.9 -12.305
3125 -8.3374
3125.1 -8.9478
3125.2 -12.305
3125.3 -17.493
3125.4 -17.188
3125.5 -17.493
3125.6 -11.389
3125.7 -8.6426
3125.8 -10.168
3125.9 -15.051
3126 -21.46
3126.1 -16.272
3126.2 -10.779
3126.3 -8.9478
3126.4 -13.22
3126.5 -16.882
3126.6 -18.103
3126.7 -12
3126.8 -9.5581
3126.9 -15.967
3127 -18.713
3127.1 -12
3127.2 -8.3374
3127.3 -14.746
3127.4 -21.765
3127.5 -12.61
3127.6 -8.6426
3127.7 -10.474
3127.8 -12.305
3127.9 -11.389
3128 -9.8633
3128.1 -12.305
3128.2 -13.525
3128.3 -17.798
3128.4 -12.305
3128.5 -8.9478
3128.6 -16.272
3128.7 -18.103
3128.8 -14.441
3128.9 -8.3374
3129 -11.694
3129.1 -15.356
3129.2 -18.103
3129.3 -16.577
3129.4 -14.441
3129.5 -13.525
3129.6 -9.8633
3129.7 -10.779
3129.8 -8.9478
3129.9 -8.0322
3130 -8.6426
3130.1 -8.6426
3130.2 -9.2529
3130.3 -8.6426
3130.4 -9.2529
3130.5 -8.6426
3130.6 -7.7271
3130.7 -8.9478
3130.8 -8.3374
3130.9 -10.474
3131 -9.2529
3131.1 -10.168
3131.2 -11.084
3131.3 -10.474
3131.4 -13.22
3131.5 -12.915
3131.6 -15.967
3131.7 -16.272
3131.8 -18.103
3131.9 -18.103
3132 -18.408
3132.1 -18.713
3132.2 -14.746
3132.3 -12.61
3132.4 -10.168
3132.5 -9.5581
3132.6 -9.2529
3132.7 -10.779
3132.8 -14.746
3132.9 -14.441
3133 -17.493
3133.1 -18.408
3133.2 -16.272
3133.3 -12
3133.4 -9.5581
3133.5 -11.694
3133.6 -11.389
3133.7 -15.967
3133.8 -17.493
3133.9 -17.493
3134 -11.694
3134.1 -8.0322
3134.2 -12.915
3134.3 -13.22
3134.4 -18.408
3134.5 -17.493
3134.6 -10.779
3134.7 -8.3374
3134.8 -13.831
3134.9 -19.934
3135 -15.051
3135.1 -10.168
3135.2 -10.168
3135.3 -16.272
3135.4 -17.493
3135.5 -9.8633
3135.6 -10.779
3135.7 -14.441
3135.8 -17.493
3135.9 -12.305
3136 -8.0322
3136.1 -8.0322
3136.2 -7.7271
3136.3 -9.8633
3136.4 -8.9478
3136.5 -15.356
3136.6 -17.493
3136.7 -12
3136.8 -9.2529
3136.9 -15.967
3137 -17.188
3137.1 -11.084
3137.2 -9.8633
3137.3 -12.915
3137.4 -18.103
3137.5 -17.798
3137.6 -14.136
3137.7 -13.525
3137.8 -12
3137.9 -12
3138 -10.779
3138.1 -10.474
3138.2 -10.779
3138.3 -10.779
3138.4 -11.389
3138.5 -13.22
3138.6 -13.525
3138.7 -12.305
3138.8 -12
3138.9 -12.61
3139 -11.389
3139.1 -11.694
3139.2 -11.084
3139.3 -10.779
3139.4 -9.8633
3139.5 -9.5581
3139.6 -10.168
3139.7 -8.0322
3139.8 -8.3374
3139.9 -8.9478
3140 -10.474
3140.1 -11.389
3140.2 -12.61
3140.3 -14.441
3140.4 -14.746
3140.5 -16.882
3140.6 -17.798
3140.7 -18.713
3140.8 -17.493
3140.9 -15.356
3141 -13.831
3141.1 -8.3374
3141.2 -9.5581
3141.3 -9.8633
3141.4 -11.389
3141.5 -15.051
3141.6 -17.493
3141.7 -20.85
3141.8 -15.051
3141.9 -11.694
3142 -8.3374
3142.1 -10.168
3142.2 -13.22
3142.3 -16.882
3142.4 -20.239
3142.5 -12.305
3142.6 -10.474
3142.7 -8.9478
3142.8 -13.525
3142.9 -17.493
3143 -16.577
3143.1 -11.389
3143.2 -7.1167
3143.3 -15.051
3143.4 -18.408
3143.5 -15.356
3143.6 -7.7271
3143.7 -11.694
3143.8 -18.408
3143.9 -16.272
3144 -8.6426
3144.1 -11.694
3144.2 -17.798
3144.3 -19.019
3144.4 -16.882
3144.5 -17.188
3144.6 -17.493
3144.7 -17.493
3144.8 -15.662
3144.9 -11.694
3145 -9.5581
3145.1 -15.662
3145.2 -15.967
3145.3 -10.779
3145.4 -9.8633
3145.5 -15.967
3145.6 -17.493
3145.7 -14.746
3145.8 -9.5581
3145.9 -9.5581
3146 -8.6426
3146.1 -11.084
3146.2 -12.61
3146.3 -16.272
3146.4 -18.713
3146.5 -17.188
3146.6 -18.103
3146.7 -18.408
3146.8 -18.408
3146.9 -18.408
3147 -19.019
3147.1 -20.239
3147.2 -17.798
3147.3 -18.103
3147.4 -18.103
3147.5 -18.408
3147.6 -18.103
3147.7 -18.408
3147.8 -19.019
3147.9 -15.967
3148 -14.136
3148.1 -13.525
3148.2 -11.694
3148.3 -10.779
3148.4 -8.6426
3148.5 -10.168
3148.6 -8.3374
3148.7 -10.168
3148.8 -11.084
3148.9 -12.61
3149 -14.746
3149.1 -16.577
3149.2 -20.544
3149.3 -18.713
3149.4 -17.188
3149.5 -12
3149.6 -9.8633
3149.7 -8.0322
3149.8 -9.5581
3149.9 -13.525
3150 -15.662
3150.1 -19.324
3150.2 -16.882
3150.3 -12.915
3150.4 -8.6426
3150.5 -8.0322
3150.6 -13.525
3150.7 -15.662
3150.8 -18.408
3150.9 -15.051
3151 -8.9478
3151.1 -9.5581
3151.2 -12.915
3151.3 -19.629
3151.4 -15.662
3151.5 -9.5581
3151.6 -8.9478
3151.7 -14.441
3151.8 -18.408
3151.9 -11.389
3152 -8.9478
3152.1 -12.305
3152.2 -18.713
3152.3 -13.22
3152.4 -7.7271
3152.5 -10.779
3152.6 -15.356
3152.7 -19.629
3152.8 -17.493
3152.9 -17.493
3153 -17.493
3153.1 -15.051
3153.2 -10.474
3153.3 -9.5581
3153.4 -17.798
3153.5 -16.272
3153.6 -9.5581
3153.7 -10.779
3153.8 -17.798
3153.9 -17.188
3154 -12
3154.1 -9.8633
3154.2 -9.8633
3154.3 -11.694
3154.4 -15.967
3154.5 -19.629
3154.6 -22.375
3154.7 -19.629
3154.8 -19.019
3154.9 -17.188
3155 -16.882
3155.1 -14.441
3155.2 -14.746
3155.3 -15.967
3155.4 -14.136
3155.5 -13.831
3155.6 -13.525
3155.7 -15.356
3155.8 -15.051
3155.9 -15.356
3156 -18.408
3156.1 -16.882
3156.2 -17.798
3156.3 -18.103
3156.4 -18.713
3156.5 -18.103
3156.6 -17.493
3156.7 -20.544
3156.8 -16.882
3156.9 -15.051
3157 -11.389
3157.1 -10.779
3157.2 -8.0322
3157.3 -7.7271
3157.4 -11.694
3157.5 -11.084
3157.6 -13.525
3157.7 -15.051
3157.8 -16.577
3157.9 -16.577
3158 -17.493
3158.1 -15.967
3158.2 -10.168
3158.3 -9.8633
3158.4 -8.9478
3158.5 -12.61
3158.6 -15.051
3158.7 -18.713
3158.8 -17.798
3158.9 -11.694
3159 -8.9478
3159.1 -10.474
3159.2 -13.525
3159.3 -17.493
3159.4 -17.798
3159.5 -12
3159.6 -8.3374
3159.7 -13.22
3159.8 -17.188
3159.9 -16.882
3160 -10.474
3160.1 -9.2529
3160.2 -16.272
3160.3 -18.103
3160.4 -12.915
3160.5 -7.7271
3160.6 -13.831
3160.7 -19.934
3160.8 -13.831
3160.9 -10.474
3161 -10.779
3161.1 -12.915
3161.2 -11.389
3161.3 -11.084
3161.4 -11.389
3161.5 -9.8633
3161.6 -17.493
3161.7 -16.272
3161.8 -10.779
3161.9 -9.5581
3162 -18.103
3162.1 -18.103
3162.2 -10.779
3162.3 -9.2529
3162.4 -10.779
3162.5 -15.051
3162.6 -17.493
3162.7 -16.882
3162.8 -18.103
3162.9 -12.915
3163 -13.22
3163.1 -11.389
3163.2 -10.779
3163.3 -10.168
3163.4 -10.168
3163.5 -13.22
3163.6 -8.9478
3163.7 -10.779
3163.8 -9.2529
3163.9 -9.2529
3164 -9.8633
3164.1 -10.779
3164.2 -13.22
3164.3 -10.474
3164.4 -12.305
3164.5 -12
3164.6 -13.22
3164.7 -14.136
3164.8 -15.051
3164.9 -19.629
3165 -18.103
3165.1 -19.019
3165.2 -17.188
3165.3 -17.493
3165.4 -14.746
3165.5 -12.305
3165.6 -11.694
3165.7 -9.2529
3165.8 -8.3374
3165.9 -10.168
3166 -11.694
3166.1 -14.746
3166.2 -18.103
3166.3 -19.629
3166.4 -17.188
3166.5 -12.61
3166.6 -9.2529
3166.7 -8.6426
3166.8 -12.305
3166.9 -13.525
3167 -18.713
3167.1 -17.798
3167.2 -12.61
3167.3 -8.9478
3167.4 -9.8633
3167.5 -14.441
3167.6 -18.408
3167.7 -18.713
3167.8 -10.474
3167.9 -7.7271
3168 -12.305
3168.1 -17.493
3168.2 -20.239
3168.3 -10.168
3168.4 -9.8633
3168.5 -14.441
3168.6 -18.408
3168.7 -12
3168.8 -8.3374
3168.9 -16.272
3169 -19.324
3169.1 -12.305
3169.2 -5.896
3169.3 -11.084
3169.4 -13.831
3169.5 -15.051
3169.6 -16.577
3169.7 -10.779
3169.8 -8.3374
3169.9 -11.084
3170 -17.493
3170.1 -15.967
3170.2 -10.168
3170.3 -14.441
3170.4 -17.798
3170.5 -14.746
3170.6 -11.389
3170.7 -8.9478
3170.8 -10.779
3170.9 -16.577
3171 -20.239
3171.1 -17.798
3171.2 -19.629
3171.3 -19.629
3171.4 -17.493
3171.5 -15.356
3171.6 -14.746
3171.7 -15.662
3171.8 -11.694
3171.9 -13.525
3172 -12.915
3172.1 -13.22
3172.2 -12.305
3172.3 -14.136
3172.4 -16.577
3172.5 -15.051
3172.6 -17.188
3172.7 -15.967
3172.8 -18.103
3172.9 -17.493
3173 -19.324
3173.1 -19.629
3173.2 -18.103
3173.3 -17.188
3173.4 -13.22
3173.5 -11.084
3173.6 -8.9478
3173.7 -7.7271
3173.8 -8.6426
3173.9 -11.084
3174 -12.305
3174.1 -13.525
3174.2 -17.798
3174.3 -18.713
3174.4 -17.493
3174.5 -16.577
3174.6 -11.389
3174.7 -9.8633
3174.8 -8.6426
3174.9 -10.779
3175 -16.882
3175.1 -16.577
3175.2 -19.324
3175.3 -13.831
3175.4 -9.8633
3175.5 -8.6426
3175.6 -12.915
3175.7 -18.103
3175.8 -18.713
3175.9 -14.136
3176 -9.2529
3176.1 -10.474
3176.2 -15.662
3176.3 -18.103
3176.4 -16.577
3176.5 -8.0322
3176.6 -13.22
3176.7 -17.493
3176.8 -17.493
3176.9 -9.2529
3177 -9.5581
3177.1 -18.713
3177.2 -18.408
3177.3 -10.168
3177.4 -11.389
3177.5 -17.493
3177.6 -19.934
3177.7 -15.967
3177.8 -17.493
3177.9 -15.967
3178 -18.408
3178.1 -19.019
3178.2 -14.441
3178.3 -9.8633
3178.4 -12
3178.5 -19.934
3178.6 -14.136
3178.7 -10.168
3178.8 -11.694
3178.9 -17.188
3179 -18.103
3179.1 -13.22
3179.2 -14.136
3179.3 -9.2529
3179.4 -9.2529
3179.5 -9.5581
3179.6 -10.779
3179.7 -12.305
3179.8 -14.441
3179.9 -18.713
3180 -16.577
3180.1 -18.408
3180.2 -18.408
3180.3 -17.188
3180.4 -16.882
3180.5 -17.188
3180.6 -19.019
3180.7 -17.798
3180.8 -16.272
3180.9 -15.051
3181 -12.915
3181.1 -11.084
3181.2 -11.084
3181.3 -10.779
3181.4 -9.5581
3181.5 -8.6426
3181.6 -8.9478
3181.7 -10.474
3181.8 -11.084
3181.9 -12
3182 -15.967
3182.1 -16.882
3182.2 -18.408
3182.3 -18.103
3182.4 -17.188
3182.5 -16.882
3182.6 -12.61
3182.7 -10.779
3182.8 -7.7271
3182.9 -11.084
3183 -12
3183.1 -15.051
3183.2 -20.85
3183.3 -18.408
3183.4 -15.662
3183.5 -10.168
3183.6 -8.3374
3183.7 -8.9478
3183.8 -15.662
3183.9 -20.544
3184 -18.408
3184.1 -12.305
3184.2 -8.0322
3184.3 -11.694
3184.4 -15.356
3184.5 -18.713
3184.6 -15.662
3184.7 -8.6426
3184.8 -12
3184.9 -17.188
3185 -18.713
3185.1 -9.5581
3185.2 -9.2529
3185.3 -18.103
3185.4 -19.324
3185.5 -12.61
3185.6 -8.3374
3185.7 -15.356
3185.8 -17.798
3185.9 -13.831
3186 -11.084
3186.1 -8.3374
3186.2 -8.6426
3186.3 -8.3374
3186.4 -11.084
3186.5 -17.188
3186.6 -15.662
3186.7 -12
3186.8 -11.389
3186.9 -19.019
3187 -14.136
3187.1 -8.6426
3187.2 -11.084
3187.3 -17.493
3187.4 -20.239
3187.5 -15.967
3187.6 -14.441
3187.7 -10.474
3187.8 -9.5581
3187.9 -11.389
3188 -11.694
3188.1 -14.136
3188.2 -11.084
3188.3 -13.22
3188.4 -12.305
3188.5 -12.61
3188.6 -13.22
3188.7 -13.22
3188.8 -15.051
3188.9 -12.61
3189 -12
3189.1 -12
3189.2 -12
3189.3 -12.305
3189.4 -9.5581
3189.5 -10.474
3189.6 -8.0322
3189.7 -8.9478
3189.8 -10.168
3189.9 -10.779
3190 -14.746
3190.1 -12.61
3190.2 -15.356
3190.3 -15.967
3190.4 -17.493
3190.5 -18.713
3190.6 -18.713
3190.7 -20.544
3190.8 -12.915
3190.9 -11.694
3191 -7.7271
3191.1 -9.2529
3191.2 -10.168
3191.3 -12.915
3191.4 -19.629
3191.5 -18.408
3191.6 -17.493
3191.7 -13.22
3191.8 -10.168
3191.9 -8.6426
3192 -11.694
3192.1 -18.408
3192.2 -18.713
3192.3 -17.493
3192.4 -11.694
3192.5 -8.3374
3192.6 -11.389
3192.7 -16.272
3192.8 -21.46
3192.9 -13.525
3193 -8.3374
3193.1 -12
3193.2 -16.882
3193.3 -18.713
3193.4 -11.389
3193.5 -11.084
3193.6 -13.22
3193.7 -18.408
3193.8 -12.915
3193.9 -8.6426
3194 -15.356
3194.1 -19.324
3194.2 -17.188
3194.3 -9.8633
3194.4 -8.6426
3194.5 -9.2529
3194.6 -9.2529
3194.7 -10.779
3194.8 -17.188
3194.9 -19.629
3195 -12.915
3195.1 -8.9478
3195.2 -15.662
3195.3 -17.798
3195.4 -13.525
3195.5 -8.3374
3195.6 -11.084
3195.7 -16.577
3195.8 -17.798
3195.9 -16.882
3196 -14.746
3196.1 -13.525
3196.2 -10.474
3196.3 -9.5581
3196.4 -8.6426
3196.5 -10.168
3196.6 -8.3374
3196.7 -8.9478
3196.8 -11.084
3196.9 -9.2529
3197 -9.2529
3197.1 -8.3374
3197.2 -9.2529
3197.3 -8.6426
3197.4 -9.5581
3197.5 -10.779
3197.6 -8.0322
3197.7 -9.2529
3197.8 -9.8633
3197.9 -12
3198 -11.389
3198.1 -13.831
3198.2 -16.272
3198.3 -14.746
3198.4 -17.188
3198.5 -17.798
3198.6 -18.713
3198.7 -18.103
3198.8 -17.798
3198.9 -16.272
3199 -9.8633
3199.1 -9.2529
3199.2 -8.0322
3199.3 -10.168
3199.4 -12.61
3199.5 -15.662
3199.6 -20.239
3199.7 -18.408
3199.8 -16.882
3199.9 -12.305
3200 -8.6426
3200.1 -8.6426
3200.2 -12.305
3200.3 -18.408
3200.4 -18.103
3200.5 -17.493
3200.6 -11.084
3200.7 -8.9478
3200.8 -11.084
3200.9 -15.662
3201 -19.934
3201.1 -14.136
3201.2 -9.5581
3201.3 -9.8633
3201.4 -16.272
3201.5 -18.408
3201.6 -13.22
3201.7 -9.2529
3201.8 -11.389
3201.9 -19.019
3202 -15.051
3202.1 -8.9478
3202.2 -12.61
3202.3 -17.493
3202.4 -16.577
3202.5 -8.0322
3202.6 -10.779
3202.7 -12
3202.8 -12.915
3202.9 -13.22
3203 -10.474
3203.1 -10.168
3203.2 -10.779
3203.3 -17.798
3203.4 -15.356
3203.5 -8.6426
3203.6 -13.831
3203.7 -17.188
3203.8 -16.272
3203.9 -10.779
3204 -9.5581
3204.1 -12
3204.2 -16.882
3204.3 -19.324
3204.4 -18.408
3204.5 -18.408
3204.6 -17.798
3204.7 -16.882
3204.8 -15.356
3204.9 -12.305
3205 -14.746
3205.1 -11.694
3205.2 -11.694
3205.3 -11.694
3205.4 -11.389
3205.5 -11.694
3205.6 -12.305
3205.7 -15.051
3205.8 -13.22
3205.9 -14.746
3206 -14.746
3206.1 -15.967
3206.2 -16.882
3206.3 -17.188
3206.4 -21.46
3206.5 -19.019
3206.6 -18.408
3206.7 -17.188
3206.8 -14.136
3206.9 -11.389
3207 -9.8633
3207.1 -11.389
3207.2 -8.9478
3207.3 -9.8633
3207.4 -12.305
3207.5 -13.831
3207.6 -15.662
3207.7 -17.493
3207.8 -20.85
3207.9 -16.577
3208 -12.61
3208.1 -8.0322
3208.2 -8.9478
3208.3 -11.389
3208.4 -14.746
3208.5 -19.934
3208.6 -18.103
3208.7 -13.22
3208.8 -8.9478
3208.9 -9.5581
3209 -13.22
3209.1 -18.103
3209.2 -19.324
3209.3 -12
3209.4 -9.2529
3209.5 -11.694
3209.6 -16.577
3209.7 -17.798
3209.8 -11.389
3209.9 -10.168
3210 -14.441
3210.1 -18.713
3210.2 -12.61
3210.3 -7.7271
3210.4 -14.136
3210.5 -19.019
3210.6 -14.441
3210.7 -8.6426
3210.8 -15.051
3210.9 -17.798
3211 -18.408
3211.1 -18.103
3211.2 -17.188
3211.3 -19.324
3211.4 -18.103
3211.5 -15.356
3211.6 -9.8633
3211.7 -12
3211.8 -20.239
3211.9 -13.831
3212 -10.168
3212.1 -11.084
3212.2 -16.882
3212.3 -15.967
3212.4 -14.441
3212.5 -12.915
3212.6 -8.6426
3212.7 -9.2529
3212.8 -9.5581
3212.9 -11.084
3213 -12.915
3213.1 -15.967
3213.2 -20.239
3213.3 -16.882
3213.4 -18.408
3213.5 -17.188
3213.6 -17.798
3213.7 -17.493
3213.8 -18.713
3213.9 -20.85
3214 -16.882
3214.1 -17.493
3214.2 -14.746
3214.3 -12.61
3214.4 -12
3214.5 -11.084
3214.6 -13.22
3214.7 -8.0322
3214.8 -9.2529
3214.9 -8.0322
3215 -8.9478
3215.1 -10.474
3215.2 -12
3215.3 -15.967
3215.4 -15.662
3215.5 -18.103
3215.6 -17.188
3215.7 -18.103
3215.8 -16.577
3215.9 -11.084
3216 -11.694
3216.1 -8.6426
3216.2 -10.168
3216.3 -11.694
3216.4 -15.662
3216.5 -17.798
3216.6 -18.408
3216.7 -15.967
3216.8 -10.779
3216.9 -8.3374
3217 -9.5581
3217.1 -14.136
3217.2 -18.103
3217.3 -18.103
3217.4 -14.746
3217.5 -8.0322
3217.6 -8.9478
3217.7 -12.915
3217.8 -17.493
3217.9 -17.798
3218 -9.8633
3218.1 -9.5581
3218.2 -13.831
3218.3 -19.019
3218.4 -13.831
3218.5 -8.6426
3218.6 -13.525
3218.7 -16.272
3218.8 -16.882
3218.9 -8.0322
3219 -12.305
3219.1 -17.493
3219.2 -15.356
3219.3 -12.305
3219.4 -8.0322
3219.5 -8.9478
3219.6 -9.2529
3219.7 -10.779
3219.8 -17.493
3219.9 -17.188
3220 -14.136
3220.1 -9.8633
3220.2 -15.967
3220.3 -15.662
3220.4 -9.8633
3220.5 -10.168
3220.6 -15.051
3220.7 -20.544
3220.8 -16.882
3220.9 -15.051
3221 -12.305
3221.1 -11.084
3221.2 -9.5581
3221.3 -10.779
3221.4 -13.525
3221.5 -9.2529
3221.6 -10.779
3221.7 -11.084
3221.8 -10.474
3221.9 -10.168
3222 -11.084
3222.1 -12.61
3222.2 -10.168
3222.3 -9.5581
3222.4 -8.6426
3222.5 -9.5581
3222.6 -8.0322
3222.7 -8.9478
3222.8 -10.474
3222.9 -9.5581
3223 -11.084
3223.1 -12.305
3223.2 -12.915
3223.3 -14.441
3223.4 -15.662
3223.5 -18.408
3223.6 -17.188
3223.7 -18.713
3223.8 -16.577
3223.9 -13.831
3224 -11.389
3224.1 -8.3374
3224.2 -8.6426
3224.3 -9.5581
3224.4 -12
3224.5 -15.051
3224.6 -17.798
3224.7 -19.629
3224.8 -16.272
3224.9 -11.694
3225 -8.3374
3225.1 -9.2529
3225.2 -11.694
3225.3 -16.577
3225.4 -20.239
3225.5 -15.051
3225.6 -10.168
3225.7 -8.3374
3225.8 -11.694
3225.9 -16.272
3226 -18.408
3226.1 -15.356
3226.2 -7.4219
3226.3 -10.779
3226.4 -16.577
3226.5 -19.324
3226.6 -11.694
3226.7 -7.4219
3226.8 -16.882
3226.9 -18.713
3227 -13.22
3227.1 -8.0322
3227.2 -13.525
3227.3 -19.324
3227.4 -13.831
3227.5 -11.084
3227.6 -10.779
3227.7 -13.525
3227.8 -13.525
3227.9 -13.831
3228 -12
3228.1 -8.9478
3228.2 -14.136
3228.3 -17.493
3228.4 -16.272
3228.5 -8.6426
3228.6 -13.22
3228.7 -17.493
3228.8 -15.662
3228.9 -11.389
3229 -8.6426
3229.1 -11.389
3229.2 -15.662
3229.3 -17.493
3229.4 -17.798
3229.5 -15.967
3229.6 -14.746
3229.7 -12.61
3229.8 -11.694
3229.9 -11.084
3230 -9.5581
3230.1 -9.5581
3230.2 -9.5581
3230.3 -10.168
3230.4 -8.0322
3230.5 -9.8633
3230.6 -9.2529
3230.7 -8.9478
3230.8 -9.5581
3230.9 -9.5581
3231 -10.474
3231.1 -9.8633
3231.2 -11.389
3231.3 -12.61
3231.4 -13.525
3231.5 -13.525
3231.6 -15.356
3231.7 -16.882
3231.8 -18.103
3231.9 -17.798
3232 -18.103
3232.1 -17.493
3232.2 -16.272
3232.3 -12.61
3232.4 -11.389
3232.5 -8.6426
3232.6 -8.3374
3232.7 -9.5581
3232.8 -11.694
3232.9 -16.272
3233 -15.662
3233.1 -18.713
3233.2 -17.493
3233.3 -14.136
3233.4 -10.779
3233.5 -8.3374
3233.6 -12.915
3233.7 -11.084
3233.8 -16.882
3233.9 -18.408
3234 -16.577
3234.1 -9.8633
3234.2 -8.0322
3234.3 -13.525
3234.4 -15.051
3234.5 -18.713
3234.6 -14.746
3234.7 -8.9478
3234.8 -9.5581
3234.9 -13.831
3235 -20.239
3235.1 -12.915
3235.2 -8.6426
3235.3 -12
3235.4 -17.188
3235.5 -17.188
3235.6 -8.3374
3235.7 -12.61
3235.8 -16.272
3235.9 -16.272
3236 -10.474
3236.1 -8.3374
3236.2 -8.6426
3236.3 -8.3374
3236.4 -12.915
3236.5 -15.051
3236.6 -17.798
3236.7 -14.136
3236.8 -8.9478
3236.9 -10.474
3237 -16.577
3237.1 -19.019
3237.2 -14.441
3237.3 -11.694
3237.4 -8.9478
3237.5 -9.5581
3237.6 -10.168
3237.7 -12
3237.8 -15.051
3237.9 -17.188
3238 -18.713
3238.1 -18.713
3238.2 -18.713
3238.3 -17.188
3238.4 -16.577
3238.5 -17.493
3238.6 -16.882
3238.7 -17.493
3238.8 -14.441
3238.9 -14.746
3239 -14.136
3239.1 -11.389
3239.2 -11.694
3239.3 -10.168
3239.4 -9.8633
3239.5 -8.0322
3239.6 -8.9478
3239.7 -9.8633
3239.8 -9.8633
3239.9 -12
3240 -13.525
3240.1 -16.577
3240.2 -17.188
3240.3 -17.798
3240.4 -19.629
3240.5 -16.882
3240.6 -13.831
3240.7 -11.389
3240.8 -8.9478
3240.9 -8.0322
3241 -10.474
3241.1 -14.746
3241.2 -15.967
3241.3 -18.408
3241.4 -18.103
3241.5 -15.356
3241.6 -9.8633
3241.7 -6.8115
3241.8 -12.915
3241.9 -15.051
3242 -19.019
3242.1 -17.798
3242.2 -12.305
3242.3 -7.4219
3242.4 -10.168
3242.5 -17.493
3242.6 -18.408
3242.7 -15.662
3242.8 -8.3374
3242.9 -10.474
3243 -15.356
3243.1 -18.408
3243.2 -14.136
3243.3 -7.4219
3243.4 -13.525
3243.5 -19.019
3243.6 -12.915
3243.7 -7.4219
3243.8 -13.525
3243.9 -21.155
3244 -11.694
3244.1 -10.474
3244.2 -12.915
3244.3 -17.798
3244.4 -18.103
3244.5 -18.713
3244.6 -20.544
3244.7 -17.798
3244.8 -15.662
3244.9 -9.5581
3245 -9.2529
3245.1 -16.882
3245.2 -16.272
3245.3 -12.61
3245.4 -9.2529
3245.5 -13.525
3245.6 -16.272
3245.7 -18.103
3245.8 -15.051
3245.9 -12
3246 -12
3246.1 -8.9478
3246.2 -8.0322
3246.3 -7.1167
3246.4 -8.9478
3246.5 -9.5581
3246.6 -8.6426
3246.7 -9.8633
3246.8 -8.6426
3246.9 -8.9478
3247 -7.7271
3247.1 -8.9478
3247.2 -10.779
3247.3 -9.2529
3247.4 -10.779
3247.5 -10.779
3247.6 -12
3247.7 -13.22
3247.8 -14.746
3247.9 -18.408
3248 -17.798
3248.1 -18.713
3248.2 -17.798
3248.3 -17.188
3248.4 -15.356
3248.5 -12
3248.6 -12.915
3248.7 -8.6426
3248.8 -9.5581
3248.9 -9.5581
3249 -12.305
3249.1 -15.662
3249.2 -18.103
3249.3 -21.765
3249.4 -16.577
3249.5 -12.61
3249.6 -8.3374
3249.7 -8.3374
3249.8 -11.389
3249.9 -14.746
3250 -20.239
3250.1 -17.493
3250.2 -13.831
3250.3 -8.9478
3250.4 -8.3374
3250.5 -12.305
3250.6 -15.662
3250.7 -20.85
3250.8 -16.882
3250.9 -11.694
3251 -9.8633
3251.1 -9.5581
3251.2 -12.305
3251.3 -16.272
3251.4 -21.155
3251.5 -14.136
3251.6 -8.6426
3251.7 -9.2529
3251.8 -13.831
3251.9 -18.713
3252 -16.882
3252.1 -10.474
3252.2 -9.5581
3252.3 -15.356
3252.4 -18.103
3252.5 -12.61
3252.6 -8.6426
3252.7 -8.0322
3252.8 -10.168
3252.9 -8.6426
3253 -8.9478
3253.1 -12.305
3253.2 -18.408
3253.3 -14.746
3253.4 -8.9478
3253.5 -12.915
3253.6 -16.882
3253.7 -13.831
3253.8 -8.6426
3253.9 -11.694
3254 -18.408
3254.1 -18.103
3254.2 -16.577
3254.3 -15.051
3254.4 -12.305
3254.5 -11.694
3254.6 -11.389
3254.7 -12.915
3254.8 -10.779
3254.9 -9.8633
3255 -9.2529
3255.1 -9.8633
3255.2 -9.8633
3255.3 -8.3374
3255.4 -11.694
3255.5 -8.0322
3255.6 -9.2529
3255.7 -7.4219
3255.8 -9.2529
3255.9 -8.6426
3256 -9.8633
3256.1 -12.61
3256.2 -10.474
3256.3 -12.305
3256.4 -12.61
3256.5 -13.525
3256.6 -15.662
3256.7 -17.188
3256.8 -19.324
3256.9 -18.713
3257 -19.019
3257.1 -16.577
3257.2 -14.441
3257.3 -11.389
3257.4 -9.8633
3257.5 -9.8633
3257.6 -8.6426
3257.7 -12.305
3257.8 -14.136
3257.9 -16.577
3258 -17.493
3258.1 -18.408
3258.2 -16.577
3258.3 -11.084
3258.4 -8.6426
3258.5 -10.474
3258.6 -13.22
3258.7 -16.577
3258.8 -18.103
3258.9 -17.188
3259 -10.168
3259.1 -9.2529
3259.2 -11.694
3259.3 -16.882
3259.4 -18.408
3259.5 -13.22
3259.6 -10.168
3259.7 -10.474
3259.8 -16.882
3259.9 -18.408
3260 -11.694
3260.1 -7.7271
3260.2 -12.305
3260.3 -19.934
3260.4 -15.051
3260.5 -9.2529
3260.6 -11.389
3260.7 -18.713
3260.8 -16.272
3260.9 -9.5581
3261 -10.168
3261.1 -10.168
3261.2 -11.084
3261.3 -8.0322
3261.4 -10.474
3261.5 -17.798
3261.6 -17.798
3261.7 -12
3261.8 -10.168
3261.9 -17.798
3262 -15.356
3262.1 -11.084
3262.2 -11.084
3262.3 -11.694
3262.4 -17.188
3262.5 -18.103
3262.6 -16.577
3262.7 -14.136
3262.8 -11.389
3262.9 -12.915
3263 -9.8633
3263.1 -10.168
3263.2 -8.9478
3263.3 -9.5581
3263.4 -8.6426
3263.5 -8.0322
3263.6 -12
3263.7 -8.0322
3263.8 -9.2529
3263.9 -8.6426
3264 -9.5581
3264.1 -9.2529
3264.2 -8.9478
3264.3 -13.831
3264.4 -11.084
3264.5 -13.525
3264.6 -12.305
3264.7 -14.136
3264.8 -15.356
3264.9 -16.577
3265 -20.85
3265.1 -18.713
3265.2 -19.324
3265.3 -16.577
3265.4 -14.746
3265.5 -11.389
3265.6 -9.5581
3265.7 -10.168
3265.8 -9.5581
3265.9 -11.694
3266 -12.915
3266.1 -14.441
3266.2 -16.882
3266.3 -18.713
3266.4 -18.408
3266.5 -14.136
3266.6 -10.474
3266.7 -8.3374
3266.8 -9.5581
3266.9 -14.136
3267 -17.493
3267.1 -19.324
3267.2 -14.441
3267.3 -9.8633
3267.4 -8.0322
3267.5 -12
3267.6 -16.577
3267.7 -19.019
3267.8 -14.746
3267.9 -8.3374
3268 -10.168
3268.1 -15.051
3268.2 -18.103
3268.3 -14.136
3268.4 -8.3374
3268.5 -13.831
3268.6 -18.408
3268.7 -15.356
3268.8 -8.0322
3268.9 -12
3269 -19.934
3269.1 -15.051
3269.2 -9.8633
3269.3 -8.0322
3269.4 -9.8633
3269.5 -10.474
3269.6 -9.5581
3269.7 -11.389
3269.8 -12
3269.9 -17.798
3270 -14.441
3270.1 -9.8633
3270.2 -11.389
3270.3 -18.408
3270.4 -17.493
3270.5 -9.5581
3270.6 -10.779
3270.7 -14.746
3270.8 -17.798
3270.9 -18.408
3271 -17.188
3271.1 -16.882
3271.2 -13.525
3271.3 -14.136
3271.4 -11.389
3271.5 -11.389
3271.6 -9.8633
3271.7 -8.9478
3271.8 -11.389
3271.9 -9.5581
3272 -8.0322
3272.1 -7.7271
3272.2 -8.9478
3272.3 -8.3374
3272.4 -9.8633
3272.5 -11.694
3272.6 -9.5581
3272.7 -10.474
3272.8 -10.474
3272.9 -12.915
3273 -12.915
3273.1 -15.356
3273.2 -16.882
3273.3 -16.577
3273.4 -19.019
3273.5 -18.408
3273.6 -19.019
3273.7 -17.188
3273.8 -14.441
3273.9 -13.22
3274 -8.9478
3274.1 -8.6426
3274.2 -8.9478
3274.3 -11.389
3274.4 -13.525
3274.5 -16.272
3274.6 -18.408
3274.7 -16.882
3274.8 -17.798
3274.9 -12
3275 -9.8633
3275.1 -10.168
3275.2 -12
3275.3 -16.577
3275.4 -17.493
3275.5 -17.493
3275.6 -12.305
3275.7 -9.2529
3275.8 -12.61
3275.9 -14.746
3276 -19.019
3276.1 -15.967
3276.2 -10.474
3276.3 -8.0322
3276.4 -14.136
3276.5 -20.85
3276.6 -16.272
3276.7 -9.8633
3276.8 -11.084
3276.9 -16.577
3277 -19.019
3277.1 -12
3277.2 -12.61
3277.3 -15.051
3277.4 -19.934
3277.5 -13.22
3277.6 -9.2529
3277.7 -9.8633
3277.8 -10.779
3277.9 -12.915
3278 -8.3374
3278.1 -11.694
3278.2 -18.408
3278.3 -15.662
3278.4 -10.779
3278.5 -11.694
3278.6 -20.85
3278.7 -14.746
3278.8 -11.389
3278.9 -9.2529
3279 -12.61
3279.1 -17.493
3279.2 -18.408
3279.3 -18.408
3279.4 -14.746
3279.5 -12.61
3279.6 -10.779
3279.7 -10.779
3279.8 -9.5581
3279.9 -9.2529
3280 -11.694
3280.1 -8.9478
3280.2 -8.9478
3280.3 -8.6426
3280.4 -9.2529
3280.5 -8.9478
3280.6 -8.3374
3280.7 -11.389
3280.8 -10.474
3280.9 -11.694
3281 -12.305
3281.1 -12.305
3281.2 -13.22
3281.3 -13.525
3281.4 -16.882
3281.5 -17.188
3281.6 -19.324
3281.7 -18.103
3281.8 -19.324
3281.9 -16.577
3282 -13.22
3282.1 -12.915
3282.2 -9.8633
3282.3 -9.2529
3282.4 -8.3374
3282.5 -11.389
3282.6 -14.136
3282.7 -15.051
3282.8 -18.408
3282.9 -18.408
3283 -17.798
3283.1 -12.915
3283.2 -9.5581
3283.3 -10.168
3283.4 -11.389
3283.5 -15.051
3283.6 -17.493
3283.7 -18.713
3283.8 -14.441
3283.9 -9.8633
3284 -10.779
3284.1 -12
3284.2 -17.493
3284.3 -19.019
3284.4 -14.441
3284.5 -8.0322
3284.6 -9.5581
3284.7 -17.798
3284.8 -19.019
3284.9 -13.831
3285 -8.6426
3285.1 -13.22
3285.2 -17.493
3285.3 -16.882
3285.4 -10.779
3285.5 -11.389
3285.6 -17.798
3285.7 -16.577
3285.8 -8.9478
3285.9 -8.3374
3286 -11.084
3286.1 -15.356
3286.2 -12.61
3286.3 -11.084
3286.4 -8.3374
3286.5 -11.694
3286.6 -15.662
3286.7 -13.831
3286.8 -12.305
3286.9 -14.441
3287 -18.713
3287.1 -14.441
3287.2 -8.9478
3287.3 -8.6426
3287.4 -16.882
3287.5 -19.629
3287.6 -18.713
3287.7 -17.188
3287.8 -14.441
3287.9 -12
3288 -12
3288.1 -11.389
3288.2 -12.61
3288.3 -9.5581
3288.4 -10.168
3288.5 -8.6426
3288.6 -7.4219
3288.7 -8.9478
3288.8 -8.3374
3288.9 -9.8633
3289 -8.3374
3289.1 -9.8633
3289.2 -8.9478
3289.3 -8.3374
3289.4 -10.474
3289.5 -9.8633
3289.6 -12
3289.7 -12.305
3289.8 -13.22
3289.9 -13.525
3290 -14.441
3290.1 -18.103
3290.2 -17.493
3290.3 -19.019
3290.4 -18.408
3290.5 -17.798
3290.6 -16.577
3290.7 -12.61
3290.8 -13.525
3290.9 -8.6426
3291 -9.5581
3291.1 -10.168
3291.2 -12
3291.3 -14.441
3291.4 -17.493
3291.5 -22.07
3291.6 -17.798
3291.7 -13.22
3291.8 -8.6426
3291.9 -8.0322
3292 -10.779
3292.1 -16.272
3292.2 -20.544
3292.3 -18.408
3292.4 -13.525
3292.5 -8.3374
3292.6 -10.168
3292.7 -15.356
3292.8 -18.713
3292.9 -19.019
3293 -10.474
3293.1 -9.5581
3293.2 -14.136
3293.3 -17.188
3293.4 -16.272
3293.5 -8.9478
3293.6 -13.22
3293.7 -17.188
3293.8 -18.103
3293.9 -9.5581
3294 -9.5581
3294.1 -17.798
3294.2 -20.239
3294.3 -18.713
3294.4 -14.136
3294.5 -12.61
3294.6 -13.831
3294.7 -18.103
3294.8 -16.882
3294.9 -13.22
3295 -10.779
3295.1 -16.577
3295.2 -16.272
3295.3 -10.474
3295.4 -10.168
3295.5 -15.967
3295.6 -17.493
3295.7 -16.272
3295.8 -12.61
3295.9 -9.2529
3296 -7.7271
3296.1 -9.5581
3296.2 -11.389
3296.3 -12.915
3296.4 -17.493
3296.5 -17.188
3296.6 -18.103
3296.7 -18.713
3296.8 -19.019
3296.9 -19.324
3297 -18.713
3297.1 -19.629
3297.2 -17.798
3297.3 -18.408
3297.4 -18.713
3297.5 -18.103
3297.6 -19.934
3297.7 -16.577
3297.8 -17.188
3297.9 -15.051
3298 -12.915
3298.1 -12.305
3298.2 -12
3298.3 -12.305
3298.4 -8.3374
3298.5 -9.2529
3298.6 -8.0322
3298.7 -11.389
3298.8 -11.389
3298.9 -13.831
3299 -19.019
3299.1 -17.188
3299.2 -18.713
3299.3 -18.408
3299.4 -18.103
3299.5 -13.525
3299.6 -9.8633
3299.7 -10.168
3299.8 -10.474
3299.9 -12.915
3300 -15.662
3300.1 -17.798
3300.2 -16.272
3300.3 -13.525
3300.4 -11.389
3300.5 -9.8633
3300.6 -13.525
3300.7 -16.577
3300.8 -19.019
3300.9 -15.967
3301 -9.8633
3301.1 -12.61
3301.2 -13.525
3301.3 -19.629
3301.4 -17.493
3301.5 -8.9478
3301.6 -9.5581
3301.7 -14.746
3301.8 -19.324
3301.9 -11.389
3302 -7.4219
3302.1 -12.305
3302.2 -16.577
3302.3 -13.22
3302.4 -6.2012
3302.5 -13.525
3302.6 -16.577
3302.7 -18.713
3302.8 -18.408
3302.9 -18.408
3303 -14.746
3303.1 -10.779
3303.2 -12
3303.3 -16.577
3303.4 -18.713
3303.5 -8.6426
3303.6 -8.6426
3303.7 -15.051
3303.8 -13.525
3303.9 -10.474
3304 -5.896
3304.1 -8.6426
3304.2 -11.694
3304.3 -15.967
3304.4 -18.103
3304.5 -32.751
3304.6 -35.803
3304.7 -35.193
3304.8 -33.667
3304.9 -32.751
3305 -30.92
3305.1 -31.531
3305.2 -29.089
3305.3 -28.784
3305.4 -30.005
3305.5 -43.127
3305.6 -44.348
3305.7 -44.043
3305.8 -48.01
3305.9 -46.484
3306 -47.4
3306.1 -48.01
3306.2 -48.01
3306.3 -49.841
3306.4 -50.452
3306.5 -49.841
3306.6 -47.705
3306.7 -47.705
3306.8 -46.484
3306.9 -45.569
3307 -42.517
3307.1 -39.465
3307.2 -40.686
3307.3 -37.329
3307.4 -38.855
3307.5 -40.991
3307.6 -44.043
3307.7 -44.959
3307.8 -47.4
3307.9 -51.367
3308 -49.841
3308.1 -45.569
3308.2 -41.602
3308.3 -38.855
3308.4 -40.381
3308.5 -41.907
3308.6 -47.705
3308.7 -48.01
3308.8 -48.01
3308.9 -40.381
3309 -38.55
3309.1 -39.16
3309.2 -44.348
3309.3 -49.231
3309.4 -47.095
3309.5 -40.686
3309.6 -39.465
3309.7 -44.043
3309.8 -48.315
3309.9 -47.095
3310 -41.296
3310.1 -40.076
3310.2 -48.01
3310.3 -49.231
3310.4 -41.296
3310.5 -39.16
3310.6 -44.348
3310.7 -50.146
3310.8 -44.348
3310.9 -39.465
3311 -40.076
3311.1 -39.771
3311.2 -40.381
3311.3 -38.55
3311.4 -41.907
3311.5 -47.095
3311.6 -47.4
3311.7 -42.212
3311.8 -39.16
3311.9 -48.315
3312 -45.569
3312.1 -41.296
3312.2 -39.465
3312.3 -44.959
3312.4 -48.01
3312.5 -46.79
3312.6 -46.79
3312.7 -42.212
3312.8 -41.602
3312.9 -39.465
3313 -38.855
3313.1 -39.465
3313.2 -38.855
3313.3 -41.296
3313.4 -41.296
3313.5 -41.602
3313.6 -40.381
3313.7 -40.991
3313.8 -40.991
3313.9 -40.686
3314 -42.517
3314.1 -40.076
3314.2 -39.465
3314.3 -39.771
3314.4 -39.16
3314.5 -38.55
3314.6 -37.634
3314.7 -41.907
3314.8 -40.076
3314.9 -40.686
3315 -42.212
3315.1 -42.517
3315.2 -43.738
3315.3 -45.874
3315.4 -48.926
3315.5 -48.926
3315.6 -49.231
3315.7 -48.01
3315.8 -44.959
3315.9 -40.381
3316 -38.855
3316.1 -40.686
3316.2 -40.381
3316.3 -42.517
3316.4 -45.569
3316.5 -47.705
3316.6 -47.4
3316.7 -46.484
3316.8 -43.738
3316.9 -38.55
3317 -39.465
3317.1 -42.517
3317.2 -46.484
3317.3 -48.926
3317.4 -44.959
3317.5 -41.602
3317.6 -38.245
3317.7 -43.127
3317.8 -47.705
3317.9 -48.01
3318 -42.517
3318.1 -37.939
3318.2 -44.043
3318.3 -47.4
3318.4 -48.315
3318.5 -40.076
3318.6 -39.16
3318.7 -47.4
3318.8 -48.621
3318.9 -41.602
3319 -38.55
3319.1 -45.569
3319.2 -47.705
3319.3 -47.095
3319.4 -46.179
3319.5 -44.653
3319.6 -48.315
3319.7 -48.315
3319.8 -45.264
3319.9 -39.771
3320 -40.991
3320.1 -50.146
3320.2 -42.822
3320.3 -39.465
3320.4 -45.874
3320.5 -48.926
3320.6 -43.433
3320.7 -39.771
3320.8 -41.907
3320.9 -41.296
3321 -46.179
3321.1 -48.315
3321.2 -49.231
3321.3 -48.01
3321.4 -48.315
3321.5 -49.536
3321.6 -46.79
3321.7 -44.653
3321.8 -43.433
3321.9 -44.348
3322 -42.822
3322.1 -42.517
3322.2 -44.348
3322.3 -43.433
3322.4 -43.127
3322.5 -43.738
3322.6 -43.433
3322.7 -43.433
3322.8 -45.264
3322.9 -47.705
3323 -46.79
3323.1 -48.315
3323.2 -48.926
3323.3 -47.705
3323.4 -48.01
3323.5 -47.705
3323.6 -49.841
3323.7 -46.179
3323.8 -44.043
3323.9 -40.991
3324 -40.076
3324.1 -37.634
3324.2 -38.245
3324.3 -42.212
3324.4 -42.212
3324.5 -45.569
3324.6 -46.79
3324.7 -48.315
3324.8 -47.4
3324.9 -44.959
3325 -42.822
3325.1 -37.634
3325.2 -40.381
3325.3 -42.517
3325.4 -45.874
3325.5 -49.841
3325.6 -47.4
3325.7 -43.433
3325.8 -38.245
3325.9 -40.991
3326 -44.348
3326.1 -48.01
3326.2 -49.231
3326.3 -41.296
3326.4 -39.771
3326.5 -43.127
3326.6 -48.926
3326.7 -46.484
3326.8 -39.16
3326.9 -41.907
3327 -44.959
3327.1 -49.536
3327.2 -42.212
3327.3 -39.465
3327.4 -44.348
3327.5 -48.926
3327.6 -51.367
3327.7 -45.569
3327.8 -44.959
3327.9 -46.79
3328 -48.01
3328.1 -47.4
3328.2 -40.686
3328.3 -42.212
3328.4 -47.4
3328.5 -46.484
3328.6 -41.602
3328.7 -40.076
3328.8 -46.484
3328.9 -47.705
3329 -46.484
3329.1 -40.686
3329.2 -39.16
3329.3 -39.16
3329.4 -41.602
3329.5 -44.959
3329.6 -47.095
3329.7 -50.146
3329.8 -48.621
3329.9 -48.926
3330 -47.705
3330.1 -48.01
3330.2 -46.484
3330.3 -46.484
3330.4 -49.536
3330.5 -47.4
3330.6 -48.01
3330.7 -47.4
3330.8 -47.095
3330.9 -47.4
3331 -48.926
3331.1 -50.146
3331.2 -48.01
3331.3 -48.621
3331.4 -48.621
3331.5 -46.79
3331.6 -45.569
3331.7 -44.653
3331.8 -44.043
3331.9 -40.686
3332 -41.602
3332.1 -38.245
3332.2 -38.245
3332.3 -39.16
3332.4 -41.602
3332.5 -44.043
3332.6 -44.653
3332.7 -47.4
3332.8 -48.315
3332.9 -48.621
3333 -46.79
3333.1 -42.212
3333.2 -40.686
3333.3 -38.855
3333.4 -40.991
3333.5 -44.348
3333.6 -46.484
3333.7 -51.367
3333.8 -44.959
3333.9 -40.686
3334 -38.55
3334.1 -40.991
3334.2 -44.043
3334.3 -47.705
3334.4 -48.621
3334.5 -39.771
3334.6 -40.381
3334.7 -44.043
3334.8 -48.621
3334.9 -44.959
3335 -38.245
3335.1 -43.738
3335.2 -46.484
3335.3 -49.231
3335.4 -42.212
3335.5 -38.55
3335.6 -42.822
3335.7 -48.315
3335.8 -45.874
3335.9 -38.855
3336 -39.16
3336.1 -39.771
3336.2 -38.55
3336.3 -37.634
3336.4 -40.076
3336.5 -49.536
3336.6 -46.79
3336.7 -40.076
3336.8 -41.602
3336.9 -47.4
3337 -41.907
3337.1 -39.16
3337.2 -43.738
3337.3 -47.4
3337.4 -48.621
3337.5 -46.179
3337.6 -42.517
3337.7 -39.465
3337.8 -38.855
3337.9 -40.076
3338 -42.517
3338.1 -44.653
3338.2 -44.653
3338.3 -45.569
3338.4 -44.959
3338.5 -46.484
3338.6 -48.926
3338.7 -47.4
3338.8 -48.315
3338.9 -46.79
3339 -45.874
3339.1 -46.484
3339.2 -46.484
3339.3 -46.79
3339.4 -44.348
3339.5 -45.569
3339.6 -43.127
3339.7 -41.602
3339.8 -41.602
3339.9 -39.465
3340 -39.771
3340.1 -37.634
3340.2 -39.771
3340.3 -39.465
3340.4 -41.296
3340.5 -44.348
3340.6 -44.043
3340.7 -46.79
3340.8 -48.01
3340.9 -48.315
3341 -46.484
3341.1 -44.959
3341.2 -43.433
3341.3 -38.855
3341.4 -38.855
3341.5 -39.771
3341.6 -43.127
3341.7 -45.569
3341.8 -47.705
3341.9 -50.146
3342 -42.822
3342.1 -39.465
3342.2 -40.991
3342.3 -42.517
3342.4 -45.569
3342.5 -48.926
3342.6 -47.4
3342.7 -37.939
3342.8 -40.686
3342.9 -44.348
3343 -47.705
3343.1 -45.569
3343.2 -38.855
3343.3 -42.212
3343.4 -44.653
3343.5 -49.231
3343.6 -43.127
3343.7 -37.634
3343.8 -42.517
3343.9 -49.841
3344 -47.4
3344.1 -39.16
3344.2 -41.296
3344.3 -43.738
3344.4 -44.348
3344.5 -44.653
3344.6 -43.127
3344.7 -42.212
3344.8 -40.686
3344.9 -46.79
3345 -46.484
3345.1 -40.076
3345.2 -40.076
3345.3 -48.01
3345.4 -46.484
3345.5 -40.381
3345.6 -39.771
3345.7 -41.602
3345.8 -46.179
3345.9 -48.01
3346 -46.179
3346.1 -45.874
3346.2 -43.738
3346.3 -42.517
3346.4 -39.771
3346.5 -40.381
3346.6 -39.771
3346.7 -38.55
3346.8 -39.771
3346.9 -38.245
3347 -37.939
3347.1 -37.939
3347.2 -38.55
3347.3 -39.771
3347.4 -38.855
3347.5 -39.16
3347.6 -38.245
3347.7 -39.16
3347.8 -38.55
3347.9 -40.076
3348 -44.043
3348.1 -41.907
3348.2 -44.653
3348.3 -44.043
3348.4 -46.179
3348.5 -46.484
3348.6 -48.01
3348.7 -51.672
3348.8 -48.621
3348.9 -48.01
3349 -43.433
3349.1 -41.602
3349.2 -38.55
3349.3 -38.55
3349.4 -42.517
3349.5 -41.907
3349.6 -44.653
3349.7 -46.179
3349.8 -47.095
3349.9 -47.095
3350 -44.653
3350.1 -43.433
3350.2 -37.939
3350.3 -40.381
3350.4 -43.738
3350.5 -47.095
3350.6 -48.315
3350.7 -44.348
3350.8 -41.907
3350.9 -38.855
3351 -44.043
3351.1 -47.4
3351.2 -46.79
3351.3 -41.907
3351.4 -37.634
3351.5 -44.348
3351.6 -48.315
3351.7 -47.4
3351.8 -39.16
3351.9 -38.855
3352 -44.959
3352.1 -49.841
3352.2 -43.127
3352.3 -38.855
3352.4 -44.653
3352.5 -47.095
3352.6 -46.79
3352.7 -44.653
3352.8 -44.043
3352.9 -48.01
3353 -48.01
3353.1 -45.264
3353.2 -38.55
3353.3 -41.602
3353.4 -47.705
3353.5 -43.738
3353.6 -39.771
3353.7 -43.127
3353.8 -47.095
3353.9 -45.264
3354 -40.991
3354.1 -40.381
3354.2 -41.296
3354.3 -45.264
3354.4 -47.095
3354.5 -49.231
3354.6 -47.4
3354.7 -49.841
3354.8 -50.452
3354.9 -46.79
3355 -44.348
3355.1 -42.212
3355.2 -42.212
3355.3 -42.517
3355.4 -42.212
3355.5 -43.127
3355.6 -41.296
3355.7 -41.907
3355.8 -40.381
3355.9 -42.517
3356 -41.602
3356.1 -42.822
3356.2 -45.874
3356.3 -44.959
3356.4 -44.348
3356.5 -44.653
3356.6 -46.79
3356.7 -47.095
3356.8 -48.926
3356.9 -51.367
3357 -48.315
3357.1 -47.4
3357.2 -44.959
3357.3 -42.212
3357.4 -39.771
3357.5 -39.16
3357.6 -40.686
3357.7 -40.381
3357.8 -42.822
3357.9 -44.653
3358 -47.4
3358.1 -48.926
3358.2 -47.095
3358.3 -43.738
3358.4 -37.024
3358.5 -39.771
3358.6 -42.517
3358.7 -46.484
3358.8 -48.01
3358.9 -46.484
3359 -42.517
3359.1 -37.024
3359.2 -41.602
3359.3 -46.179
3359.4 -48.621
3359.5 -44.043
3359.6 -37.939
3359.7 -41.602
3359.8 -44.348
3359.9 -48.01
3360 -43.433
3360.1 -37.939
3360.2 -41.907
3360.3 -48.315
3360.4 -47.4
3360.5 -37.939
3360.6 -40.991
3360.7 -47.705
3360.8 -47.4
3360.9 -43.738
3361 -39.771
3361.1 -39.465
3361.2 -39.465
3361.3 -41.602
3361.4 -46.179
3361.5 -47.705
3361.6 -43.738
3361.7 -39.16
3361.8 -45.874
3361.9 -46.484
3362 -41.602
3362.1 -39.465
3362.2 -44.348
3362.3 -51.062
3362.4 -46.179
3362.5 -43.127
3362.6 -40.991
3362.7 -38.55
3362.8 -38.245
3362.9 -40.076
3363 -43.433
3363.1 -41.602
3363.2 -44.959
3363.3 -45.569
3363.4 -47.4
3363.5 -47.705
3363.6 -48.01
3363.7 -49.536
3363.8 -46.179
3363.9 -48.315
3364 -46.79
3364.1 -46.484
3364.2 -45.569
3364.3 -44.959
3364.4 -45.264
3364.5 -41.602
3364.6 -41.296
3364.7 -39.771
3364.8 -40.076
3364.9 -37.939
3365 -38.855
3365.1 -40.381
3365.2 -40.381
3365.3 -41.296
3365.4 -43.433
3365.5 -44.959
3365.6 -45.264
3365.7 -47.095
3365.8 -49.841
3365.9 -48.01
3366 -45.874
3366.1 -41.907
3366.2 -39.465
3366.3 -38.55
3366.4 -38.855
3366.5 -44.348
3366.6 -46.179
3366.7 -48.926
3366.8 -48.621
3366.9 -43.738
3367 -38.55
3367.1 -37.329
3367.2 -42.517
3367.3 -45.569
3367.4 -49.231
3367.5 -46.484
3367.6 -40.381
3367.7 -37.329
3367.8 -41.602
3367.9 -47.705
3368 -48.621
3368.1 -41.907
3368.2 -37.939
3368.3 -41.296
3368.4 -47.095
3368.5 -47.4
3368.6 -41.602
3368.7 -39.16
3368.8 -47.4
3368.9 -48.01
3369 -38.55
3369.1 -40.076
3369.2 -41.602
3369.3 -47.4
3369.4 -46.79
3369.5 -47.705
3369.6 -45.874
3369.7 -42.212
3369.8 -40.686
3369.9 -41.296
3370 -48.621
3370.1 -42.822
3370.2 -39.465
3370.3 -45.264
3370.4 -47.4
3370.5 -46.179
3370.6 -40.076
3370.7 -40.991
3370.8 -42.212
3370.9 -46.179
3371 -47.705
3371.1 -49.536
3371.2 -50.146
3371.3 -44.348
3371.4 -46.484
3371.5 -44.043
3371.6 -43.433
3371.7 -41.296
3371.8 -41.602
3371.9 -44.653
3372 -40.686
3372.1 -41.907
3372.2 -40.076
3372.3 -40.381
3372.4 -40.991
3372.5 -42.212
3372.6 -45.264
3372.7 -43.433
3372.8 -44.043
3372.9 -43.738
3373 -45.264
3373.1 -46.484
3373.2 -47.095
3373.3 -51.367
3373.4 -48.621
3373.5 -48.926
3373.6 -46.179
3373.7 -44.959
3373.8 -41.602
3373.9 -40.076
3374 -40.686
3374.1 -38.55
3374.2 -40.686
3374.3 -41.602
3374.4 -44.959
3374.5 -46.79
3374.6 -48.315
3374.7 -47.705
3374.8 -43.433
3374.9 -38.855
3375 -38.245
3375.1 -39.771
3375.2 -44.043
3375.3 -48.315
3375.4 -49.841
3375.5 -43.738
3375.6 -39.771
3375.7 -39.16
3375.8 -42.212
3375.9 -48.621
3376 -48.315
3376.1 -43.738
3376.2 -38.245
3376.3 -39.771
3376.4 -45.874
3376.5 -48.621
3376.6 -45.264
3376.7 -37.939
3376.8 -43.127
3376.9 -47.705
3377 -46.179
3377.1 -38.245
3377.2 -41.296
3377.3 -50.757
3377.4 -46.79
3377.5 -40.686
3377.6 -38.55
3377.7 -41.296
3377.8 -41.602
3377.9 -40.991
3378 -41.907
3378.1 -40.991
3378.2 -47.095
3378.3 -45.569
3378.4 -40.991
3378.5 -41.296
3378.6 -47.705
3378.7 -48.621
3378.8 -40.381
3378.9 -38.245
3379 -41.907
3379.1 -46.179
3379.2 -48.315
3379.3 -46.484
3379.4 -48.621
3379.5 -42.822
3379.6 -41.907
3379.7 -41.602
3379.8 -41.296
3379.9 -40.381
3380 -40.686
3380.1 -42.517
3380.2 -40.076
3380.3 -40.381
3380.4 -39.465
3380.5 -40.686
3380.6 -40.381
3380.7 -40.991
3380.8 -42.212
3380.9 -41.602
3381 -43.127
3381.1 -44.043
3381.2 -45.264
3381.3 -45.874
3381.4 -46.484
3381.5 -48.315
3381.6 -48.926
3381.7 -49.231
3381.8 -48.01
3381.9 -44.653
3382 -42.212
3382.1 -40.076
3382.2 -38.855
3382.3 -38.855
3382.4 -40.686
3382.5 -41.907
3382.6 -45.264
3382.7 -48.315
3382.8 -48.315
3382.9 -48.621
3383 -43.738
3383.1 -40.686
3383.2 -39.465
3383.3 -40.381
3383.4 -44.959
3383.5 -46.179
3383.6 -48.621
3383.7 -46.179
3383.8 -40.991
3383.9 -37.939
3384 -42.212
3384.1 -47.705
3384.2 -48.01
3384.3 -46.484
3384.4 -38.855
3384.5 -39.771
3384.6 -44.043
3384.7 -48.621
3384.8 -46.79
3384.9 -38.245
3385 -42.212
3385.1 -46.484
3385.2 -48.621
3385.3 -39.465
3385.4 -39.16
3385.5 -48.621
3385.6 -48.01
3385.7 -40.686
3385.8 -39.16
3385.9 -43.127
3386 -44.959
3386.1 -46.484
3386.2 -47.4
3386.3 -42.822
3386.4 -40.686
3386.5 -38.55
3386.6 -46.79
3386.7 -45.874
3386.8 -40.991
3386.9 -43.738
3387 -47.705
3387.1 -47.095
3387.2 -41.907
3387.3 -40.076
3387.4 -39.465
3387.5 -42.822
3387.6 -49.536
3387.7 -48.621
3387.8 -48.926
3387.9 -48.01
3388 -46.179
3388.1 -46.179
3388.2 -44.959
3388.3 -47.705
3388.4 -43.738
3388.5 -44.348
3388.6 -42.822
3388.7 -43.127
3388.8 -43.127
3388.9 -44.653
3389 -46.484
3389.1 -45.569
3389.2 -47.095
3389.3 -46.484
3389.4 -47.4
3389.5 -48.621
3389.6 -48.01
3389.7 -50.757
3389.8 -48.621
3389.9 -48.01
3390 -44.959
3390.1 -42.212
3390.2 -41.907
3390.3 -38.855
3390.4 -39.771
3390.5 -39.16
3390.6 -41.907
3390.7 -42.517
3390.8 -44.043
3390.9 -49.231
3391 -48.926
3391.1 -48.926
3391.2 -43.433
3391.3 -40.991
3391.4 -37.329
3391.5 -39.465
3391.6 -44.653
3391.7 -46.484
3391.8 -49.231
3391.9 -48.01
3392 -42.822
3392.1 -38.245
3392.2 -39.771
3392.3 -47.095
3392.4 -48.01
3392.5 -48.621
3392.6 -41.907
3392.7 -37.634
3392.8 -40.991
3392.9 -47.705
3393 -50.146
3393.1 -41.602
3393.2 -39.771
3393.3 -44.653
3393.4 -48.315
3393.5 -44.043
3393.6 -38.55
3393.7 -44.653
3393.8 -48.315
3393.9 -45.569
3394 -38.245
3394.1 -41.907
3394.2 -47.4
3394.3 -49.231
3394.4 -50.757
3394.5 -48.926
3394.6 -48.621
3394.7 -46.179
3394.8 -41.296
3394.9 -39.16
3395 -46.79
3395.1 -49.231
3395.2 -41.296
3395.3 -39.771
3395.4 -46.179
3395.5 -46.79
3395.6 -44.043
3395.7 -40.991
3395.8 -39.771
3395.9 -40.381
3396 -41.296
3396.1 -43.433
3396.2 -47.4
3396.3 -48.315
3396.4 -47.705
3396.5 -49.536
3396.6 -48.621
3396.7 -47.705
3396.8 -47.705
3396.9 -48.315
3397 -48.621
3397.1 -48.01
3397.2 -49.536
3397.3 -48.01
3397.4 -48.926
3397.5 -48.01
3397.6 -48.315
3397.7 -49.536
3397.8 -47.095
3397.9 -46.484
3398 -43.433
3398.1 -43.127
3398.2 -42.212
3398.3 -40.381
3398.4 -40.991
3398.5 -38.855
3398.6 -40.076
3398.7 -40.686
3398.8 -43.433
3398.9 -44.043
3399 -47.4
3399.1 -50.452
3399.2 -48.621
3399.3 -47.095
3399.4 -41.907
3399.5 -40.076
3399.6 -38.855
3399.7 -40.076
3399.8 -44.959
3399.9 -46.179
3400 -48.621
3400.1 -47.095
3400.2 -44.043
3400.3 -40.076
3400.4 -39.16
3400.5 -43.738
3400.6 -45.874
3400.7 -48.621
3400.8 -46.484
3400.9 -39.771
3401 -38.855
3401.1 -42.822
3401.2 -50.146
3401.3 -47.705
3401.4 -41.907
3401.5 -38.55
3401.6 -44.043
3401.7 -48.621
3401.8 -45.874
3401.9 -40.686
3402 -39.16
3402.1 -48.01
3402.2 -46.484
3402.3 -39.16
3402.4 -39.771
3402.5 -45.264
3402.6 -49.231
3402.7 -46.484
3402.8 -48.01
3402.9 -47.095
3403 -46.79
3403.1 -42.822
3403.2 -39.16
3403.3 -43.738
3403.4 -47.095
3403.5 -43.433
3403.6 -38.855
3403.7 -44.348
3403.8 -48.315
3403.9 -45.874
3404 -42.212
3404.1 -39.16
3404.2 -39.465
3404.3 -41.907
3404.4 -46.179
3404.5 -48.621
3404.6 -48.01
3404.7 -48.926
3404.8 -49.841
3404.9 -49.536
3405 -50.757
3405.1 -48.621
3405.2 -50.757
3405.3 -46.79
3405.4 -50.452
3405.5 -48.315
3405.6 -49.536
3405.7 -48.926
3405.8 -48.315
3405.9 -51.672
3406 -47.095
3406.1 -48.01
3406.2 -44.959
3406.3 -44.959
3406.4 -42.212
3406.5 -40.686
3406.6 -41.602
3406.7 -37.939
3406.8 -39.16
3406.9 -40.381
3407 -41.907
3407.1 -44.959
3407.2 -44.653
3407.3 -49.536
3407.4 -48.01
3407.5 -49.231
3407.6 -46.79
3407.7 -43.127
3407.8 -38.855
3407.9 -37.939
3408 -42.517
3408.1 -43.433
3408.2 -47.095
3408.3 -48.01
3408.4 -47.4
3408.5 -43.433
3408.6 -38.55
3408.7 -40.991
3408.8 -41.907
3408.9 -47.095
3409 -49.536
3409.1 -44.959
3409.2 -39.771
3409.3 -37.939
3409.4 -45.264
3409.5 -48.315
3409.6 -48.01
3409.7 -40.076
3409.8 -38.245
3409.9 -44.653
3410 -48.621
3410.1 -46.179
3410.2 -38.245
3410.3 -42.822
3410.4 -48.315
3410.5 -45.569
3410.6 -38.55
3410.7 -42.517
3410.8 -49.536
3410.9 -48.621
3411 -47.705
3411.1 -45.569
3411.2 -46.179
3411.3 -48.621
3411.4 -47.705
3411.5 -44.348
3411.6 -38.855
3411.7 -46.179
3411.8 -47.095
3411.9 -40.076
3412 -40.991
3412.1 -44.959
3412.2 -48.621
3412.3 -46.179
3412.4 -42.517
3412.5 -38.245
3412.6 -38.55
3412.7 -41.296
3412.8 -40.991
3412.9 -42.822
3413 -45.569
3413.1 -46.79
3413.2 -46.179
3413.3 -47.705
3413.4 -50.757
3413.5 -48.621
3413.6 -48.926
3413.7 -47.705
3413.8 -48.315
3413.9 -46.484
3414 -46.79
3414.1 -47.705
3414.2 -45.569
3414.3 -43.433
3414.4 -42.212
3414.5 -39.771
3414.6 -38.245
3414.7 -39.16
3414.8 -39.771
3414.9 -39.771
3415 -40.686
3415.1 -40.381
3415.2 -41.907
3415.3 -44.959
3415.4 -46.79
3415.5 -50.757
3415.6 -48.621
3415.7 -48.621
3415.8 -45.569
3415.9 -40.991
3416 -39.465
3416.1 -38.245
3416.2 -42.212
3416.3 -42.517
3416.4 -46.79
3416.5 -47.705
3416.6 -48.315
3416.7 -44.959
3416.8 -40.991
3416.9 -40.076
3417 -40.686
3417.1 -44.653
3417.2 -47.095
3417.3 -49.231
3417.4 -42.822
3417.5 -38.55
3417.6 -41.296
3417.7 -45.264
3417.8 -48.621
3417.9 -45.569
3418 -40.686
3418.1 -39.465
3418.2 -44.653
3418.3 -50.146
3418.4 -44.043
3418.5 -37.329
3418.6 -40.381
3418.7 -48.315
3418.8 -46.484
3418.9 -37.939
3419 -41.907
3419.1 -46.484
3419.2 -47.4
3419.3 -43.433
3419.4 -42.517
3419.5 -44.653
3419.6 -46.79
3419.7 -48.621
3419.8 -44.959
3419.9 -40.076
3420 -41.602
3420.1 -48.01
3420.2 -46.484
3420.3 -39.465
3420.4 -43.127
3420.5 -46.79
3420.6 -47.705
3420.7 -43.127
3420.8 -40.381
3420.9 -41.907
3421 -40.076
3421.1 -42.822
3421.2 -44.959
3421.3 -47.705
3421.4 -48.621
3421.5 -50.452
3421.6 -51.978
3421.7 -49.231
3421.8 -48.926
3421.9 -48.926
3422 -48.621
3422.1 -48.926
3422.2 -48.621
3422.3 -51.367
3422.4 -48.926
3422.5 -48.01
3422.6 -47.705
3422.7 -47.095
3422.8 -46.79
3422.9 -46.484
3423 -45.569
3423.1 -40.991
3423.2 -40.991
3423.3 -39.16
3423.4 -38.245
3423.5 -39.16
3423.6 -39.465
3423.7 -42.517
3423.8 -40.686
3423.9 -45.264
3424 -45.569
3424.1 -47.4
3424.2 -48.621
3424.3 -47.095
3424.4 -46.79
3424.5 -40.991
3424.6 -39.465
3424.7 -39.465
3424.8 -41.296
3424.9 -44.348
3425 -45.264
3425.1 -50.452
3425.2 -46.484
3425.3 -43.433
3425.4 -37.329
3425.5 -40.076
3425.6 -43.738
3425.7 -48.01
3425.8 -48.926
3425.9 -43.433
3426 -38.245
3426.1 -39.771
3426.2 -45.264
3426.3 -50.146
3426.4 -45.264
3426.5 -38.855
3426.6 -40.076
3426.7 -45.874
3426.8 -48.621
3426.9 -41.602
3427 -40.381
3427.1 -44.653
3427.2 -50.146
3427.3 -43.433
3427.4 -39.465
3427.5 -41.602
3427.6 -44.348
3427.7 -49.536
3427.8 -47.095
3427.9 -46.79
3428 -42.212
3428.1 -39.771
3428.2 -42.212
3428.3 -47.705
3428.4 -46.179
3428.5 -38.855
3428.6 -45.264
3428.7 -47.4
3428.8 -44.348
3428.9 -38.855
3429 -38.55
3429.1 -44.959
3429.2 -45.874
3429.3 -48.926
3429.4 -47.705
3429.5 -45.874
3429.6 -44.348
3429.7 -44.348
3429.8 -45.569
3429.9 -42.517
3430 -42.212
3430.1 -40.991
3430.2 -40.381
3430.3 -40.686
3430.4 -40.991
3430.5 -43.738
3430.6 -41.296
3430.7 -42.212
3430.8 -41.907
3430.9 -40.991
3431 -42.517
3431.1 -44.959
3431.2 -47.4
3431.3 -44.959
3431.4 -47.705
3431.5 -47.095
3431.6 -47.4
3431.7 -48.01
3431.8 -48.01
3431.9 -48.01
3432 -44.043
3432.1 -42.822
3432.2 -39.771
3432.3 -37.634
3432.4 -38.245
3432.5 -40.381
3432.6 -43.127
3432.7 -44.348
3432.8 -46.79
3432.9 -48.01
3433 -47.705
3433.1 -45.569
3433.2 -41.296
3433.3 -39.465
3433.4 -39.465
3433.5 -41.907
3433.6 -44.959
3433.7 -48.621
3433.8 -49.536
3433.9 -42.517
3434 -38.55
3434.1 -39.16
3434.2 -43.433
3434.3 -46.79
3434.4 -47.4
3434.5 -44.653
3434.6 -37.634
3434.7 -42.822
3434.8 -46.79
3434.9 -47.705
3435 -39.465
3435.1 -38.245
3435.2 -46.79
3435.3 -48.315
3435.4 -45.874
3435.5 -37.939
3435.6 -41.907
3435.7 -46.484
3435.8 -46.79
3435.9 -43.738
3436 -37.939
3436.1 -39.16
3436.2 -38.245
3436.3 -41.296
3436.4 -46.484
3436.5 -47.095
3436.6 -43.433
3436.7 -40.381
3436.8 -48.315
3436.9 -43.433
3437 -38.55
3437.1 -40.686
3437.2 -47.4
3437.3 -50.452
3437.4 -44.653
3437.5 -41.296
3437.6 -39.465
3437.7 -38.245
3437.8 -41.296
3437.9 -42.212
3438 -47.705
3438.1 -48.926
3438.2 -49.231
3438.3 -49.536
3438.4 -48.621
3438.5 -48.926
3438.6 -48.01
3438.7 -51.062
3438.8 -49.536
3438.9 -48.926
3439 -47.705
3439.1 -48.01
3439.2 -48.621
3439.3 -48.01
3439.4 -49.841
3439.5 -47.705
3439.6 -48.01
3439.7 -44.043
3439.8 -43.433
3439.9 -42.212
3440 -40.991
3440.1 -40.991
3440.2 -39.16
3440.3 -38.55
3440.4 -37.939
3440.5 -40.381
3440.6 -42.212
3440.7 -43.738
3440.8 -45.874
3440.9 -47.095
3441 -48.315
3441.1 -47.095
3441.2 -46.484
3441.3 -44.043
3441.4 -39.771
3441.5 -38.245
3441.6 -38.855
3441.7 -41.907
3441.8 -45.874
3441.9 -48.621
3442 -49.841
3442.1 -43.433
3442.2 -39.771
3442.3 -38.245
3442.4 -41.907
3442.5 -46.179
3442.6 -48.315
3442.7 -47.4
3442.8 -38.855
3442.9 -40.076
3443 -42.517
3443.1 -47.095
3443.2 -46.79
3443.3 -39.465
3443.4 -41.602
3443.5 -44.959
3443.6 -49.841
3443.7 -42.822
3443.8 -37.329
3443.9 -43.433
3444 -49.841
3444.1 -49.231
3444.2 -39.16
3444.3 -39.465
3444.4 -38.855
3444.5 -38.855
3444.6 -39.771
3444.7 -42.517
3444.8 -50.757
3444.9 -45.569
3445 -39.16
3445.1 -40.991
3445.2 -47.4
3445.3 -43.738
3445.4 -37.939
3445.5 -43.433
3445.6 -45.874
3445.7 -47.4
3445.8 -45.264
3445.9 -41.296
3446 -39.771
3446.1 -37.024
3446.2 -39.771
3446.3 -40.076
3446.4 -42.212
3446.5 -41.907
3446.6 -44.959
3446.7 -45.874
3446.8 -45.264
3446.9 -48.01
3447 -46.484
3447.1 -47.095
3447.2 -46.179
3447.3 -47.095
3447.4 -46.484
3447.5 -45.569
3447.6 -44.959
3447.7 -42.212
3447.8 -43.127
3447.9 -41.296
3448 -39.16
3448.1 -40.381
3448.2 -38.245
3448.3 -39.465
3448.4 -37.634
3448.5 -40.381
3448.6 -40.076
3448.7 -41.907
3448.8 -45.264
3448.9 -44.653
3449 -46.179
3449.1 -47.4
3449.2 -49.231
3449.3 -48.926
3449.4 -46.179
3449.5 -43.738
3449.6 -39.16
3449.7 -38.245
3449.8 -39.465
3449.9 -42.822
3450 -45.874
3450.1 -48.315
3450.2 -50.757
3450.3 -43.738
3450.4 -39.465
3450.5 -38.55
3450.6 -40.381
3450.7 -44.653
3450.8 -48.621
3450.9 -50.146
3451 -40.381
3451.1 -38.245
3451.2 -40.991
3451.3 -46.179
3451.4 -48.926
3451.5 -43.127
3451.6 -40.381
3451.7 -38.855
3451.8 -47.095
3451.9 -47.705
3452 -41.602
3452.1 -38.245
3452.2 -44.653
3452.3 -49.536
3452.4 -42.212
3452.5 -37.634
3452.6 -38.55
3452.7 -40.076
3452.8 -40.076
3452.9 -39.771
3453 -38.55
3453.1 -43.127
3453.2 -47.095
3453.3 -43.433
3453.4 -38.855
3453.5 -44.348
3453.6 -46.179
3453.7 -43.433
3453.8 -38.55
3453.9 -42.517
3454 -46.79
3454.1 -48.01
3454.2 -47.095
3454.3 -43.433
3454.4 -42.822
3454.5 -40.686
3454.6 -40.381
3454.7 -37.634
3454.8 -40.991
3454.9 -41.907
3455 -40.076
3455.1 -40.991
3455.2 -40.381
3455.3 -40.991
3455.4 -40.076
3455.5 -40.076
3455.6 -40.381
3455.7 -38.55
3455.8 -39.465
3455.9 -38.855
3456 -39.771
3456.1 -38.245
3456.2 -38.245
3456.3 -41.602
3456.4 -39.771
3456.5 -40.991
3456.6 -40.686
3456.7 -43.127
3456.8 -44.043
3456.9 -45.569
3457 -49.231
3457.1 -47.705
3457.2 -48.926
3457.3 -47.705
3457.4 -46.179
3457.5 -42.517
3457.6 -39.771
3457.7 -40.991
3457.8 -38.245
3457.9 -40.381
3458 -43.127
3458.1 -45.569
3458.2 -47.4
3458.3 -47.705
3458.4 -47.095
3458.5 -39.465
3458.6 -38.855
3458.7 -39.465
3458.8 -44.043
3458.9 -46.484
3459 -48.926
3459.1 -45.874
3459.2 -37.939
3459.3 -40.381
3459.4 -44.043
3459.5 -48.315
3459.6 -45.874
3459.7 -39.16
3459.8 -40.991
3459.9 -44.043
3460 -48.315
3460.1 -44.348
3460.2 -38.55
3460.3 -40.991
3460.4 -47.4
3460.5 -49.841
3460.6 -38.855
3460.7 -40.991
3460.8 -44.959
3460.9 -48.315
3461 -48.926
3461.1 -48.315
3461.2 -50.146
3461.3 -48.01
3461.4 -45.874
3461.5 -39.465
3461.6 -40.381
3461.7 -47.705
3461.8 -45.569
3461.9 -41.296
3462 -39.771
3462.1 -47.095
3462.2 -45.874
3462.3 -43.433
3462.4 -42.212
3462.5 -38.855
3462.6 -38.245
3462.7 -40.686
3462.8 -42.212
3462.9 -44.043
3463 -46.484
3463.1 -50.452
3463.2 -47.705
3463.3 -49.841
3463.4 -48.315
3463.5 -48.01
3463.6 -48.315
3463.7 -48.926
3463.8 -51.367
3463.9 -48.621
3464 -48.315
3464.1 -47.095
3464.2 -47.4
3464.3 -47.705
3464.4 -46.179
3464.5 -45.874
3464.6 -42.212
3464.7 -41.296
3464.8 -38.245
3464.9 -38.55
3465 -37.634
3465.1 -39.16
3465.2 -42.822
3465.3 -40.686
3465.4 -42.822
3465.5 -43.433
3465.6 -46.179
3465.7 -48.315
3465.8 -48.315
3465.9 -49.536
3466 -43.433
3466.1 -40.381
3466.2 -38.855
3466.3 -39.465
3466.4 -40.076
3466.5 -44.959
3466.6 -50.146
3466.7 -48.315
3466.8 -45.569
3466.9 -40.991
3467 -37.634
3467.1 -39.16
3467.2 -44.959
3467.3 -49.536
3467.4 -47.4
3467.5 -41.296
3467.6 -38.855
3467.7 -40.381
3467.8 -46.179
3467.9 -47.4
3468 -44.348
3468.1 -38.245
3468.2 -40.991
3468.3 -45.874
3468.4 -48.926
3468.5 -40.686
3468.6 -39.465
3468.7 -46.179
3468.8 -47.705
3468.9 -40.991
3469 -37.634
3469.1 -44.043
3469.2 -49.231
3469.3 -47.705
3469.4 -46.484
3469.5 -47.095
3469.6 -48.315
3469.7 -46.484
3469.8 -43.127
3469.9 -39.771
3470 -44.348
3470.1 -47.095
3470.2 -42.212
3470.3 -39.771
3470.4 -45.874
3470.5 -47.705
3470.6 -47.705
3470.7 -40.686
3470.8 -40.076
3470.9 -39.465
3471 -42.212
3471.1 -43.127
3471.2 -46.484
3471.3 -48.621
3471.4 -46.79
3471.5 -51.062
3471.6 -50.452
3471.7 -50.146
3471.8 -49.231
3471.9 -49.536
3472 -50.146
3472.1 -48.01
3472.2 -49.231
3472.3 -48.621
3472.4 -48.926
3472.5 -48.926
3472.6 -47.705
3472.7 -48.621
3472.8 -46.79
3472.9 -45.569
3473 -43.127
3473.1 -42.212
3473.2 -40.076
3473.3 -39.465
3473.4 -40.686
3473.5 -37.634
3473.6 -40.686
3473.7 -40.076
3473.8 -43.127
3473.9 -44.348
3474 -46.484
3474.1 -50.146
3474.2 -48.01
3474.3 -48.01
3474.4 -42.822
3474.5 -39.771
3474.6 -36.414
3474.7 -39.465
3474.8 -44.348
3474.9 -45.874
3475 -48.315
3475.1 -48.621
3475.2 -43.433
3475.3 -38.245
3475.4 -38.245
3475.5 -42.822
3475.6 -46.484
3475.7 -49.841
3475.8 -45.264
3475.9 -38.855
3476 -39.771
3476.1 -43.738
3476.2 -48.926
3476.3 -46.79
3476.4 -40.686
3476.5 -38.855
3476.6 -44.653
3476.7 -49.841
3476.8 -42.822
3476.9 -40.076
3477 -42.212
3477.1 -49.536
3477.2 -44.043
3477.3 -37.329
3477.4 -44.043
3477.5 -47.4
3477.6 -50.146
3477.7 -48.926
3477.8 -50.146
3477.9 -47.4
3478 -46.484
3478.1 -45.874
3478.2 -37.939
3478.3 -44.653
3478.4 -48.01
3478.5 -42.212
3478.6 -38.245
3478.7 -43.738
3478.8 -49.536
3478.9 -45.264
3479 -42.212
3479.1 -39.771
3479.2 -37.939
3479.3 -38.855
3479.4 -41.296
3479.5 -47.095
3479.6 -46.179
3479.7 -48.926
3479.8 -48.315
3479.9 -47.4
3480 -48.621
3480.1 -48.926
3480.2 -50.757
3480.3 -48.621
3480.4 -49.231
3480.5 -48.01
3480.6 -47.705
3480.7 -48.315
3480.8 -47.095
3480.9 -48.621
3481 -45.264
3481.1 -43.433
3481.2 -40.686
3481.3 -40.381
3481.4 -39.16
3481.5 -38.855
3481.6 -39.771
3481.7 -40.076
3481.8 -40.381
3481.9 -40.991
3482 -42.517
3482.1 -45.264
3482.2 -48.01
3482.3 -48.926
3482.4 -48.315
3482.5 -46.179
3482.6 -41.602
3482.7 -40.381
3482.8 -38.245
3482.9 -40.076
3483 -43.738
3483.1 -45.264
3483.2 -47.095
3483.3 -49.231
3483.4 -44.348
3483.5 -41.602
3483.6 -38.245
3483.7 -42.517
3483.8 -44.653
3483.9 -47.705
3484 -46.79
3484.1 -40.686
3484.2 -40.381
3484.3 -42.517
3484.4 -47.705
3484.5 -47.095
3484.6 -40.381
3484.7 -37.634
3484.8 -42.517
3484.9 -51.367
3485 -47.095
3485.1 -40.076
3485.2 -39.16
3485.3 -47.4
3485.4 -47.4
3485.5 -39.16
3485.6 -43.127
3485.7 -46.484
3485.8 -48.315
3485.9 -41.907
3486 -40.076
3486.1 -37.939
3486.2 -40.686
3486.3 -46.179
3486.4 -47.095
3486.5 -45.264
3486.6 -40.076
3486.7 -42.212
3486.8 -47.4
3486.9 -44.653
3487 -41.296
3487.1 -42.212
3487.2 -47.095
3487.3 -47.705
3487.4 -46.484
3487.5 -41.907
3487.6 -40.991
3487.7 -41.296
3487.8 -39.16
3487.9 -41.296
3488 -41.602
3488.1 -43.433
3488.2 -45.874
3488.3 -48.01
3488.4 -49.536
3488.5 -47.095
3488.6 -47.705
3488.7 -47.095
3488.8 -46.79
3488.9 -46.484
3489 -44.959
3489.1 -46.484
3489.2 -44.348
3489.3 -43.738
3489.4 -41.602
3489.5 -41.296
3489.6 -40.381
3489.7 -38.55
3489.8 -39.771
3489.9 -38.245
3490 -40.686
3490.1 -40.686
3490.2 -42.517
3490.3 -44.348
3490.4 -44.653
3490.5 -48.01
3490.6 -48.621
3490.7 -48.926
3490.8 -46.484
3490.9 -44.348
3491 -41.907
3491.1 -37.634
3491.2 -39.771
3491.3 -40.381
3491.4 -44.348
3491.5 -45.874
3491.6 -48.926
3491.7 -49.536
3491.8 -41.907
3491.9 -39.16
3492 -39.465
3492.1 -44.043
3492.2 -47.4
3492.3 -48.01
3492.4 -45.569
3492.5 -38.55
3492.6 -41.296
3492.7 -44.043
3492.8 -48.926
3492.9 -44.653
3493 -39.465
3493.1 -40.686
3493.2 -45.569
3493.3 -50.757
3493.4 -42.517
3493.5 -38.855
3493.6 -43.433
3493.7 -48.01
3493.8 -45.264
3493.9 -39.16
3494 -44.348
3494.1 -49.536
3494.2 -48.01
3494.3 -43.127
3494.4 -41.907
3494.5 -45.264
3494.6 -46.179
3494.7 -49.536
3494.8 -45.874
3494.9 -40.076
3495 -40.991
3495.1 -47.705
3495.2 -45.874
3495.3 -39.465
3495.4 -42.517
3495.5 -47.095
3495.6 -47.095
3495.7 -43.127
3495.8 -40.686
3495.9 -41.907
3496 -38.55
3496.1 -38.855
3496.2 -41.907
3496.3 -43.127
3496.4 -44.348
3496.5 -46.79
3496.6 -48.926
3496.7 -48.01
3496.8 -48.621
3496.9 -48.315
3497 -47.095
3497.1 -47.4
3497.2 -46.179
3497.3 -48.926
3497.4 -47.4
3497.5 -46.179
3497.6 -45.874
3497.7 -42.517
3497.8 -43.127
3497.9 -40.076
3498 -40.991
3498.1 -39.771
3498.2 -38.245
3498.3 -39.16
3498.4 -38.855
3498.5 -42.517
3498.6 -40.991
3498.7 -44.653
3498.8 -45.569
3498.9 -47.4
3499 -47.4
3499.1 -48.01
3499.2 -49.536
3499.3 -42.517
3499.4 -40.381
3499.5 -38.855
3499.6 -39.771
3499.7 -40.686
3499.8 -45.569
3499.9 -51.062
3500 -49.536
3500.1 -47.4
3500.2 -41.296
3500.3 -38.55
3500.4 -39.771
3500.5 -42.517
3500.6 -49.231
3500.7 -48.926
3500.8 -42.517
3500.9 -37.939
3501 -39.16
3501.1 -44.043
3501.2 -48.315
3501.3 -47.4
3501.4 -38.855
3501.5 -41.907
3501.6 -45.569
3501.7 -48.926
3501.8 -43.433
3501.9 -39.465
3502 -46.484
3502.1 -50.146
3502.2 -43.127
3502.3 -38.245
3502.4 -44.043
3502.5 -45.874
3502.6 -47.4
3502.7 -48.01
3502.8 -45.264
3502.9 -46.484
3503 -44.959
3503.1 -41.296
3503.2 -37.939
3503.3 -43.127
3503.4 -47.705
3503.5 -43.738
3503.6 -42.517
3503.7 -48.01
3503.8 -50.146
3503.9 -47.4
3504 -44.348
3504.1 -43.433
3504.2 -41.907
3504.3 -44.959
3504.4 -49.536
3504.5 -33.057
3504.6 -32.446
3504.7 -31.836
3504.8 -32.141
3504.9 -32.141
3505 -32.751
3505.1 -32.751
3505.2 -30.92
3505.3 -32.446
3505.4 -31.226
3505.5 -17.188
3505.6 -14.441
3505.7 -16.272
3505.8 -16.577
3505.9 -16.882
3506 -18.408
3506.1 -15.356
3506.2 -17.188
3506.3 -16.577
3506.4 -14.746
3506.5 -17.188
3506.6 -15.356
3506.7 -16.882
3506.8 -11.084
3506.9 -11.389
3507 -8.9478
3507.1 -10.779
3507.2 -12.305
3507.3 -13.831
3507.4 -18.713
3507.5 -15.356
3507.6 -16.882
3507.7 -16.882
3507.8 -16.577
3507.9 -11.694
3508 -8.9478
3508.1 -9.5581
3508.2 -8.9478
3508.3 -13.22
3508.4 -14.441
3508.5 -19.324
3508.6 -18.103
3508.7 -12.61
3508.8 -10.779
3508.9 -10.779
3509 -15.662
3509.1 -18.408
3509.2 -19.019
3509.3 -12.305
3509.4 -8.3374
3509.5 -12.305
3509.6 -17.188
3509.7 -19.324
3509.8 -11.389
3509.9 -8.3374
3510 -13.831
3510.1 -18.103
3510.2 -15.662
3510.3 -7.7271
3510.4 -11.694
3510.5 -18.713
3510.6 -16.882
3510.7 -10.168
3510.8 -10.779
3510.9 -16.577
3511 -15.967
3511.1 -17.798
3511.2 -16.577
3511.3 -12.61
3511.4 -10.168
3511.5 -11.084
3511.6 -18.713
3511.7 -14.136
3511.8 -9.8633
3511.9 -12.915
3512 -19.019
3512.1 -15.967
3512.2 -10.168
3512.3 -9.8633
3512.4 -11.389
3512.5 -15.051
3512.6 -17.798
3512.7 -18.408
3512.8 -18.408
3512.9 -15.662
3513 -15.662
3513.1 -15.356
3513.2 -14.136
3513.3 -12.915
3513.4 -13.22
3513.5 -14.136
3513.6 -11.694
3513.7 -13.22
3513.8 -12.915
3513.9 -14.136
3514 -13.831
3514.1 -15.051
3514.2 -16.882
3514.3 -14.441
3514.4 -16.882
3514.5 -17.188
3514.6 -18.103
3514.7 -18.713
3514.8 -19.019
3514.9 -20.85
3515 -16.882
3515.1 -16.272
3515.2 -13.525
3515.3 -11.389
3515.4 -9.2529
3515.5 -8.6426
3515.6 -11.694
3515.7 -11.389
3515.8 -14.136
3515.9 -15.662
3516 -17.798
3516.1 -17.493
3516.2 -17.188
3516.3 -15.662
3516.4 -10.168
3516.5 -9.8633
3516.6 -10.168
3516.7 -13.525
3516.8 -16.577
3516.9 -17.798
3517 -18.408
3517.1 -11.084
3517.2 -8.6426
3517.3 -12
3517.4 -16.272
3517.5 -18.713
3517.6 -15.356
3517.7 -11.084
3517.8 -8.6426
3517.9 -15.356
3518 -18.103
3518.1 -17.188
3518.2 -9.5581
3518.3 -8.3374
3518.4 -16.577
3518.5 -19.019
3518.6 -12.61
3518.7 -7.7271
3518.8 -15.662
3518.9 -18.103
3519 -11.694
3519.1 -8.9478
3519.2 -11.084
3519.3 -14.746
3519.4 -15.051
3519.5 -14.136
3519.6 -13.22
3519.7 -8.0322
3519.8 -11.694
3519.9 -17.798
3520 -15.662
3520.1 -10.168
3520.2 -12
3520.3 -19.629
3520.4 -14.441
3520.5 -12.305
3520.6 -9.5581
3520.7 -12.915
3520.8 -17.493
3520.9 -18.408
3521 -20.544
3521.1 -17.493
3521.2 -15.356
3521.3 -13.22
3521.4 -13.525
3521.5 -12
3521.6 -12
3521.7 -13.831
3521.8 -11.694
3521.9 -11.389
3522 -10.474
3522.1 -10.474
3522.2 -11.084
3522.3 -11.084
3522.4 -12.61
3522.5 -12.61
3522.6 -13.22
3522.7 -13.831
3522.8 -15.356
3522.9 -16.272
3523 -16.272
3523.1 -20.239
3523.2 -18.408
3523.3 -20.239
3523.4 -18.713
3523.5 -17.188
3523.6 -14.746
3523.7 -12
3523.8 -13.22
3523.9 -8.9478
3524 -8.9478
3524.1 -10.168
3524.2 -12.305
3524.3 -13.525
3524.4 -16.272
3524.5 -20.239
3524.6 -18.408
3524.7 -15.662
3524.8 -10.474
3524.9 -8.6426
3525 -8.9478
3525.1 -12.915
3525.2 -19.019
3525.3 -19.629
3525.4 -16.272
3525.5 -11.084
3525.6 -8.0322
3525.7 -11.389
3525.8 -15.967
3525.9 -20.239
3526 -13.22
3526.1 -9.2529
3526.2 -10.779
3526.3 -15.356
3526.4 -19.629
3526.5 -12.61
3526.6 -8.9478
3526.7 -12
3526.8 -18.713
3526.9 -15.356
3527 -8.6426
3527.1 -12.61
3527.2 -18.408
3527.3 -18.713
3527.4 -10.474
3527.5 -11.084
3527.6 -12.915
3527.7 -13.22
3527.8 -15.967
3527.9 -12
3528 -9.8633
3528.1 -12
3528.2 -18.713
3528.3 -16.272
3528.4 -9.5581
3528.5 -15.051
3528.6 -18.103
3528.7 -15.967
3528.8 -10.168
3528.9 -9.2529
3529 -13.22
3529.1 -16.882
3529.2 -19.629
3529.3 -16.272
3529.4 -14.441
3529.5 -11.694
3529.6 -12.305
3529.7 -11.389
3529.8 -9.5581
3529.9 -11.389
3530 -9.5581
3530.1 -9.5581
3530.2 -8.6426
3530.3 -8.3374
3530.4 -8.9478
3530.5 -8.3374
3530.6 -11.084
3530.7 -8.9478
3530.8 -9.8633
3530.9 -9.5581
3531 -9.2529
3531.1 -10.168
3531.2 -11.389
3531.3 -14.136
3531.4 -13.22
3531.5 -15.662
3531.6 -15.356
3531.7 -16.272
3531.8 -16.882
3531.9 -18.713
3532 -20.239
3532.1 -17.188
3532.2 -15.051
3532.3 -12.305
3532.4 -9.5581
3532.5 -6.5063
3532.6 -9.2529
3532.7 -12.61
3532.8 -12.915
3532.9 -17.188
3533 -17.798
3533.1 -18.408
3533.2 -15.356
3533.3 -10.168
3533.4 -10.168
3533.5 -10.168
3533.6 -13.525
3533.7 -16.272
3533.8 -18.713
3533.9 -15.967
3534 -10.168
3534.1 -10.168
3534.2 -11.694
3534.3 -17.493
3534.4 -18.103
3534.5 -12
3534.6 -10.779
3534.7 -11.694
3534.8 -17.798
3534.9 -18.408
3535 -11.389
3535.1 -8.0322
3535.2 -13.22
3535.3 -21.765
3535.4 -13.22
3535.5 -9.2529
3535.6 -13.22
3535.7 -18.408
3535.8 -15.356
3535.9 -9.2529
3536 -11.084
3536.1 -8.0322
3536.2 -9.8633
3536.3 -13.22
3536.4 -17.798
3536.5 -15.051
3536.6 -9.5581
3536.7 -14.441
3536.8 -18.103
3536.9 -15.051
3537 -9.2529
3537.1 -11.389
3537.2 -15.967
3537.3 -17.188
3537.4 -18.713
3537.5 -13.22
3537.6 -10.168
3537.7 -8.3374
3537.8 -9.5581
3537.9 -9.5581
3538 -12.305
3538.1 -15.967
3538.2 -16.272
3538.3 -18.408
3538.4 -17.188
3538.5 -17.493
3538.6 -16.272
3538.7 -18.103
3538.8 -19.019
3538.9 -17.188
3539 -16.577
3539.1 -14.441
3539.2 -12.61
3539.3 -12.305
3539.4 -12.305
3539.5 -12
3539.6 -10.168
3539.7 -10.168
3539.8 -8.6426
3539.9 -7.7271
3540 -9.5581
3540.1 -10.779
3540.2 -13.525
3540.3 -14.136
3540.4 -15.967
3540.5 -16.577
3540.6 -17.493
3540.7 -19.019
3540.8 -17.493
3540.9 -15.356
3541 -10.168
3541.1 -8.6426
3541.2 -8.0322
3541.3 -10.779
3541.4 -15.662
3541.5 -17.493
3541.6 -19.629
3541.7 -16.577
3541.8 -11.694
3541.9 -7.1167
3542 -9.5581
3542.1 -16.272
3542.2 -17.188
3542.3 -20.239
3542.4 -13.525
3542.5 -8.3374
3542.6 -8.6426
3542.7 -13.831
3542.8 -21.765
3542.9 -15.967
3543 -10.168
3543.1 -10.168
3543.2 -14.746
3543.3 -16.577
3543.4 -13.22
3543.5 -10.474
3543.6 -11.694
3543.7 -19.934
3543.8 -15.051
3543.9 -7.7271
3544 -12
3544.1 -17.493
3544.2 -21.765
3544.3 -17.188
3544.4 -15.662
3544.5 -16.577
3544.6 -17.798
3544.7 -16.577
3544.8 -13.22
3544.9 -11.389
3545 -16.882
3545.1 -16.882
3545.2 -11.084
3545.3 -9.2529
3545.4 -16.272
3545.5 -17.798
3545.6 -15.662
3545.7 -10.474
3545.8 -8.6426
3545.9 -9.2529
3546 -11.694
3546.1 -15.356
3546.2 -17.188
3546.3 -19.629
3546.4 -19.019
3546.5 -18.103
3546.6 -16.272
3546.7 -16.272
3546.8 -17.188
3546.9 -16.272
3547 -18.103
3547.1 -16.577
3547.2 -17.493
3547.3 -15.662
3547.4 -17.188
3547.5 -17.493
3547.6 -17.188
3547.7 -19.019
3547.8 -18.713
3547.9 -18.408
3548 -16.577
3548.1 -17.493
3548.2 -17.188
3548.3 -14.441
3548.4 -12.915
3548.5 -10.474
3548.6 -9.5581
3548.7 -7.7271
3548.8 -8.9478
3548.9 -11.694
3549 -11.389
3549.1 -14.136
3549.2 -15.356
3549.3 -17.798
3549.4 -17.798
3549.5 -17.188
3549.6 -16.882
3549.7 -10.474
3549.8 -8.9478
3549.9 -8.6426
3550 -11.084
3550.1 -14.441
3550.2 -18.713
3550.3 -19.629
3550.4 -14.136
3550.5 -10.474
3550.6 -8.6426
3550.7 -11.084
3550.8 -16.577
3550.9 -17.188
3551 -17.188
3551.1 -9.5581
3551.2 -10.168
3551.3 -14.136
3551.4 -17.188
3551.5 -16.577
3551.6 -8.9478
3551.7 -11.389
3551.8 -14.441
3551.9 -19.629
3552 -11.389
3552.1 -8.0322
3552.2 -13.525
3552.3 -17.798
3552.4 -15.967
3552.5 -8.3374
3552.6 -8.6426
3552.7 -8.3374
3552.8 -9.2529
3552.9 -8.0322
3553 -10.779
3553.1 -18.408
3553.2 -16.577
3553.3 -12
3553.4 -9.5581
3553.5 -17.798
3553.6 -14.746
3553.7 -9.8633
3553.8 -11.084
3553.9 -15.356
3554 -18.103
3554.1 -16.272
3554.2 -14.441
3554.3 -11.389
3554.4 -10.168
3554.5 -9.5581
3554.6 -8.3374
3554.7 -9.2529
3554.8 -10.474
3554.9 -13.831
3555 -15.967
3555.1 -14.746
3555.2 -15.356
3555.3 -15.967
3555.4 -14.746
3555.5 -15.356
3555.6 -14.441
3555.7 -15.662
3555.8 -13.22
3555.9 -13.525
3556 -12
3556.1 -10.474
3556.2 -8.9478
3556.3 -10.168
3556.4 -11.389
3556.5 -8.0322
3556.6 -9.8633
3556.7 -10.168
3556.8 -10.474
3556.9 -12.305
3557 -14.746
3557.1 -18.408
3557.2 -17.798
3557.3 -18.103
3557.4 -17.493
3557.5 -16.272
3557.6 -12.305
3557.7 -10.474
3557.8 -11.389
3557.9 -8.6426
3558 -10.474
3558.1 -12.915
3558.2 -15.662
3558.3 -18.713
3558.4 -16.577
3558.5 -15.662
3558.6 -8.9478
3558.7 -9.5581
3558.8 -10.474
3558.9 -16.272
3559 -18.713
3559.1 -15.967
3559.2 -12.61
3559.3 -8.6426
3559.4 -12.61
3559.5 -15.967
3559.6 -17.493
3559.7 -11.694
3559.8 -8.0322
3559.9 -14.441
3560 -17.188
3560.1 -17.188
3560.2 -7.7271
3560.3 -10.779
3560.4 -16.577
3560.5 -18.713
3560.6 -11.694
3560.7 -10.168
3560.8 -14.136
3560.9 -16.577
3561 -17.798
3561.1 -18.408
3561.2 -18.103
3561.3 -16.882
3561.4 -10.779
3561.5 -9.5581
3561.6 -15.967
3561.7 -15.051
3561.8 -10.779
3561.9 -11.389
3562 -19.629
3562.1 -15.356
3562.2 -10.168
3562.3 -8.0322
3562.4 -10.168
3562.5 -15.356
3562.6 -17.188
3562.7 -18.408
3562.8 -16.577
3562.9 -15.662
3563 -13.831
3563.1 -14.746
3563.2 -14.746
3563.3 -11.694
3563.4 -12.61
3563.5 -11.084
3563.6 -11.084
3563.7 -11.084
3563.8 -11.389
3563.9 -13.831
3564 -10.779
3564.1 -12.61
3564.2 -11.389
3564.3 -12.305
3564.4 -13.22
3564.5 -14.746
3564.6 -17.188
3564.7 -15.967
3564.8 -18.103
3564.9 -15.967
3565 -17.798
3565.1 -17.188
3565.2 -18.713
3565.3 -19.934
3565.4 -14.441
3565.5 -11.694
3565.6 -9.5581
3565.7 -8.3374
3565.8 -7.4219
3565.9 -8.9478
3566 -14.746
3566.1 -13.831
3566.2 -17.188
3566.3 -17.188
3566.4 -18.103
3566.5 -15.662
3566.6 -11.694
3566.7 -10.779
3566.8 -9.5581
3566.9 -12.305
3567 -13.831
3567.1 -17.798
3567.2 -17.798
3567.3 -13.22
3567.4 -11.084
3567.5 -9.5581
3567.6 -12.61
3567.7 -17.188
3567.8 -18.408
3567.9 -12.61
3568 -8.3374
3568.1 -12.305
3568.2 -15.356
3568.3 -17.798
3568.4 -12.305
3568.5 -7.1167
3568.6 -13.525
3568.7 -18.408
3568.8 -15.967
3568.9 -6.2012
3569 -11.084
3569.1 -16.882
3569.2 -18.103
3569.3 -16.272
3569.4 -15.051
3569.5 -16.882
3569.6 -16.882
3569.7 -16.882
3569.8 -12.305
3569.9 -8.0322
3570 -16.272
3570.1 -16.272
3570.2 -12.305
3570.3 -9.2529
3570.4 -15.662
3570.5 -17.493
3570.6 -15.356
3570.7 -13.525
3570.8 -8.6426
3570.9 -9.8633
3571 -11.694
3571.1 -13.525
3571.2 -16.882
3571.3 -17.188
3571.4 -20.544
3571.5 -16.882
3571.6 -20.544
3571.7 -19.019
3571.8 -20.544
3571.9 -18.408
3572 -18.103
3572.1 -20.85
3572.2 -17.188
3572.3 -19.629
3572.4 -18.408
3572.5 -18.713
3572.6 -19.324
3572.7 -17.798
3572.8 -19.934
3572.9 -16.272
3573 -15.967
3573.1 -13.22
3573.2 -11.084
3573.3 -10.168
3573.4 -8.3374
3573.5 -10.168
3573.6 -8.0322
3573.7 -11.694
3573.8 -11.389
3573.9 -13.525
3574 -15.356
3574.1 -16.577
3574.2 -19.324
3574.3 -18.103
3574.4 -15.662
3574.5 -11.389
3574.6 -8.0322
3574.7 -7.7271
3574.8 -10.474
3574.9 -14.441
3575 -16.882
3575.1 -19.324
3575.2 -17.188
3575.3 -11.389
3575.4 -8.0322
3575.5 -8.6426
3575.6 -15.051
3575.7 -18.408
3575.8 -17.798
3575.9 -12.61
3576 -7.7271
3576.1 -10.168
3576.2 -16.272
3576.3 -19.019
3576.4 -12.305
3576.5 -7.7271
3576.6 -11.694
3576.7 -16.577
3576.8 -17.493
3576.9 -8.6426
3577 -11.389
3577.1 -17.188
3577.2 -17.493
3577.3 -10.779
3577.4 -8.9478
3577.5 -13.831
3577.6 -15.662
3577.7 -18.713
3577.8 -17.798
3577.9 -15.662
3578 -11.694
3578.1 -8.6426
3578.2 -15.967
3578.3 -17.798
3578.4 -13.22
3578.5 -9.2529
3578.6 -15.967
3578.7 -17.798
3578.8 -13.22
3578.9 -12.305
3579 -8.3374
3579.1 -10.474
3579.2 -14.136
3579.3 -17.493
3579.4 -16.577
3579.5 -16.577
3579.6 -18.713
3579.7 -15.356
3579.8 -15.356
3579.9 -15.051
3580 -14.746
3580.1 -13.525
3580.2 -13.831
3580.3 -16.272
3580.4 -13.831
3580.5 -15.662
3580.6 -14.441
3580.7 -14.746
3580.8 -15.356
3580.9 -18.103
3581 -19.629
3581.1 -18.103
3581.2 -18.103
3581.3 -18.713
3581.4 -17.188
3581.5 -16.272
3581.6 -16.577
3581.7 -14.746
3581.8 -11.389
3581.9 -9.8633
3582 -7.4219
3582.1 -7.7271
3582.2 -8.9478
3582.3 -11.694
3582.4 -14.441
3582.5 -16.272
3582.6 -18.103
3582.7 -17.798
3582.8 -16.577
3582.9 -12.61
3583 -9.8633
3583.1 -9.8633
3583.2 -9.5581
3583.3 -12.61
3583.4 -15.356
3583.5 -18.713
3583.6 -18.713
3583.7 -11.389
3583.8 -8.9478
3583.9 -8.9478
3584 -13.22
3584.1 -16.882
3584.2 -18.713
3584.3 -14.746
3584.4 -7.7271
3584.5 -12.305
3584.6 -15.051
3584.7 -18.103
3584.8 -12.61
3584.9 -8.9478
3585 -15.051
3585.1 -17.188
3585.2 -18.408
3585.3 -8.9478
3585.4 -8.6426
3585.5 -15.662
3585.6 -18.103
3585.7 -12
3585.8 -8.6426
3585.9 -12
3586 -12.305
3586.1 -14.441
3586.2 -12.61
3586.3 -10.474
3586.4 -12
3586.5 -14.441
3586.6 -18.103
3586.7 -10.474
3586.8 -10.474
3586.9 -16.272
3587 -17.798
3587.1 -15.356
3587.2 -9.5581
3587.3 -10.474
3587.4 -12
3587.5 -17.798
3587.6 -18.713
3587.7 -18.103
3587.8 -19.629
3587.9 -15.662
3588 -13.22
3588.1 -12.305
3588.2 -12
3588.3 -14.136
3588.4 -14.746
3588.5 -15.662
3588.6 -12
3588.7 -12
3588.8 -12.61
3588.9 -12.915
3589 -13.831
3589.1 -15.051
3589.2 -17.493
3589.3 -15.356
3589.4 -17.188
3589.5 -18.408
3589.6 -18.103
3589.7 -18.408
3589.8 -18.408
3589.9 -19.019
3590 -15.356
3590.1 -12.915
3590.2 -11.389
3590.3 -8.9478
3590.4 -8.6426
3590.5 -9.5581
3590.6 -11.084
3590.7 -12.305
3590.8 -15.356
3590.9 -17.188
3591 -18.103
3591.1 -19.324
3591.2 -13.525
3591.3 -11.084
3591.4 -8.3374
3591.5 -9.8633
3591.6 -12
3591.7 -16.272
3591.8 -19.934
3591.9 -17.188
3592 -13.22
3592.1 -8.3374
3592.2 -9.2529
3592.3 -13.22
3592.4 -18.713
3592.5 -20.85
3592.6 -11.389
3592.7 -8.0322
3592.8 -11.084
3592.9 -17.493
3593 -17.798
3593.1 -11.694
3593.2 -11.389
3593.3 -12.915
3593.4 -19.324
3593.5 -15.356
3593.6 -8.6426
3593.7 -12.305
3593.8 -19.324
3593.9 -16.882
3594 -8.6426
3594.1 -12
3594.2 -15.967
3594.3 -18.713
3594.4 -17.798
3594.5 -18.103
3594.6 -17.188
3594.7 -11.084
3594.8 -10.168
3594.9 -16.577
3595 -16.577
3595.1 -10.779
3595.2 -10.474
3595.3 -18.713
3595.4 -16.577
3595.5 -13.831
3595.6 -8.9478
3595.7 -9.2529
3595.8 -11.084
3595.9 -15.051
3596 -18.408
3596.1 -17.798
3596.2 -17.188
3596.3 -17.493
3596.4 -17.188
3596.5 -15.662
3596.6 -15.967
3596.7 -16.882
3596.8 -15.662
3596.9 -15.967
3597 -15.356
3597.1 -15.662
3597.2 -15.662
3597.3 -15.662
3597.4 -17.798
3597.5 -18.103
3597.6 -19.324
3597.7 -17.493
3597.8 -18.713
3597.9 -17.188
3598 -17.188
3598.1 -17.493
3598.2 -14.746
3598.3 -13.525
3598.4 -11.084
3598.5 -8.6426
3598.6 -8.6426
3598.7 -8.3374
3598.8 -11.389
3598.9 -12.305
3599 -15.356
3599.1 -16.577
3599.2 -17.798
3599.3 -19.934
3599.4 -17.493
3599.5 -14.746
3599.6 -10.474
3599.7 -8.6426
3599.8 -9.8633
3599.9 -12
3600 -17.493
3600.1 -18.408
3600.2 -19.629
3600.3 -12.915
3600.4 -9.5581
3600.5 -8.9478
3600.6 -11.389
3600.7 -19.324
3600.8 -19.019
3600.9 -16.882
3601 -9.2529
3601.1 -9.2529
3601.2 -12.305
3601.3 -16.882
3601.4 -20.544
3601.5 -9.5581
3601.6 -11.084
3601.7 -13.831
3601.8 -18.408
3601.9 -13.22
3602 -8.3374
3602.1 -14.746
3602.2 -17.493
3602.3 -15.051
3602.4 -8.0322
3602.5 -9.8633
3602.6 -12
3602.7 -14.136
3602.8 -16.272
3602.9 -12
3603 -8.9478
3603.1 -10.168
3603.2 -16.272
3603.3 -16.272
3603.4 -11.084
3603.5 -12.915
3603.6 -18.103
3603.7 -16.272
3603.8 -10.474
3603.9 -8.6426
3604 -11.694
3604.1 -15.662
3604.2 -19.934
3604.3 -18.713
3604.4 -17.493
3604.5 -15.662
3604.6 -15.051
3604.7 -13.525
3604.8 -12
3604.9 -13.831
3605 -13.22
3605.1 -12.61
3605.2 -12.915
3605.3 -11.389
3605.4 -13.831
3605.5 -11.389
3605.6 -14.136
3605.7 -12.61
3605.8 -14.136
3605.9 -15.051
3606 -15.662
3606.1 -17.493
3606.2 -17.798
3606.3 -19.324
3606.4 -17.493
3606.5 -18.713
3606.6 -19.019
3606.7 -18.408
3606.8 -18.408
3606.9 -14.441
3607 -12.305
3607.1 -8.3374
3607.2 -8.6426
3607.3 -8.6426
3607.4 -10.474
3607.5 -15.662
3607.6 -14.441
3607.7 -17.188
3607.8 -18.103
3607.9 -18.103
3608 -15.662
3608.1 -11.084
3608.2 -11.389
3608.3 -8.9478
3608.4 -12
3608.5 -16.577
3608.6 -18.408
3608.7 -17.798
3608.8 -12
3608.9 -12
3609 -10.474
3609.1 -14.441
3609.2 -18.408
3609.3 -17.798
3609.4 -11.084
3609.5 -8.6426
3609.6 -15.051
3609.7 -17.188
3609.8 -17.188
3609.9 -10.474
3610 -9.5581
3610.1 -16.272
3610.2 -18.713
3610.3 -13.525
3610.4 -8.6426
3610.5 -15.051
3610.6 -18.408
3610.7 -14.136
3610.8 -8.9478
3610.9 -10.779
3611 -13.525
3611.1 -11.084
3611.2 -11.084
3611.3 -8.9478
3611.4 -13.22
3611.5 -17.798
3611.6 -15.662
3611.7 -9.5581
3611.8 -13.831
3611.9 -18.408
3612 -14.746
3612.1 -10.474
3612.2 -9.5581
3612.3 -14.136
3612.4 -17.493
3612.5 -18.103
3612.6 -15.662
3612.7 -15.356
3612.8 -11.694
3612.9 -12.61
3613 -10.474
3613.1 -10.779
3613.2 -9.5581
3613.3 -10.474
3613.4 -8.9478
3613.5 -9.5581
3613.6 -11.389
3613.7 -8.0322
3613.8 -9.8633
3613.9 -10.779
3614 -10.474
3614.1 -10.779
3614.2 -11.389
3614.3 -14.441
3614.4 -11.389
3614.5 -14.136
3614.6 -15.051
3614.7 -15.662
3614.8 -17.493
3614.9 -18.408
3615 -20.239
3615.1 -18.103
3615.2 -17.798
3615.3 -15.662
3615.4 -13.22
3615.5 -10.779
3615.6 -8.0322
3615.7 -11.389
3615.8 -10.168
3615.9 -12.915
3616 -14.441
3616.1 -16.882
3616.2 -18.408
3616.3 -17.188
3616.4 -18.408
3616.5 -11.389
3616.6 -9.8633
3616.7 -9.2529
3616.8 -12.915
3616.9 -15.356
3617 -18.103
3617.1 -18.713
3617.2 -11.389
3617.3 -9.2529
3617.4 -9.8633
3617.5 -15.051
3617.6 -17.493
3617.7 -16.882
3617.8 -12
3617.9 -9.2529
3618 -14.746
3618.1 -18.713
3618.2 -15.967
3618.3 -8.9478
3618.4 -11.389
3618.5 -18.103
3618.6 -17.493
3618.7 -11.084
3618.8 -8.6426
3618.9 -14.746
3619 -18.103
3619.1 -11.694
3619.2 -9.5581
3619.3 -8.3374
3619.4 -10.474
3619.5 -9.5581
3619.6 -7.1167
3619.7 -12
3619.8 -18.103
3619.9 -16.577
3620 -10.474
3620.1 -11.694
3620.2 -16.882
3620.3 -14.746
3620.4 -12.61
3620.5 -8.9478
3620.6 -14.136
3620.7 -17.493
3620.8 -18.103
3620.9 -18.103
3621 -15.967
3621.1 -17.188
3621.2 -13.22
3621.3 -12.915
3621.4 -11.084
3621.5 -10.168
3621.6 -9.5581
3621.7 -11.389
3621.8 -14.441
3621.9 -11.084
3622 -12.61
3622.1 -11.084
3622.2 -11.389
3622.3 -10.474
3622.4 -12.61
3622.5 -15.662
3622.6 -14.441
3622.7 -15.967
3622.8 -15.967
3622.9 -17.188
3623 -18.103
3623.1 -18.408
3623.2 -21.155
3623.3 -18.408
3623.4 -17.798
3623.5 -13.525
3623.6 -12.305
3623.7 -10.168
3623.8 -8.9478
3623.9 -10.779
3624 -11.389
3624.1 -12.61
3624.2 -14.441
3624.3 -17.493
3624.4 -19.019
3624.5 -17.798
3624.6 -15.662
3624.7 -10.474
3624.8 -8.0322
3624.9 -10.168
3625 -14.136
3625.1 -17.798
3625.2 -19.019
3625.3 -16.272
3625.4 -10.474
3625.5 -8.3374
3625.6 -11.694
3625.7 -17.188
3625.8 -19.019
3625.9 -13.525
3626 -9.2529
3626.1 -10.779
3626.2 -15.051
3626.3 -19.629
3626.4 -12.61
3626.5 -9.2529
3626.6 -12.61
3626.7 -18.103
3626.8 -16.577
3626.9 -8.9478
3627 -11.389
3627.1 -18.408
3627.2 -18.713
3627.3 -9.5581
3627.4 -12.305
3627.5 -14.746
3627.6 -18.408
3627.7 -18.713
3627.8 -17.798
3627.9 -17.493
3628 -12.915
3628.1 -9.5581
3628.2 -12.915
3628.3 -17.798
3628.4 -12.305
3628.5 -9.5581
3628.6 -19.019
3628.7 -16.882
3628.8 -13.525
3628.9 -8.9478
3629 -8.9478
3629.1 -11.389
3629.2 -17.493
3629.3 -19.629
3629.4 -17.188
3629.5 -16.577
3629.6 -17.188
3629.7 -15.662
3629.8 -14.441
3629.9 -14.136
3630 -15.051
3630.1 -13.22
3630.2 -12.305
3630.3 -13.22
3630.4 -12.915
3630.5 -12.61
3630.6 -12.61
3630.7 -17.188
3630.8 -14.136
3630.9 -14.746
3631 -15.356
3631.1 -16.272
3631.2 -16.882
3631.3 -18.103
3631.4 -20.85
3631.5 -18.408
3631.6 -18.103
3631.7 -17.188
3631.8 -16.577
3631.9 -12.915
3632 -11.694
3632.1 -11.084
3632.2 -8.3374
3632.3 -10.168
3632.4 -10.779
3632.5 -12.61
3632.6 -14.441
3632.7 -16.577
3632.8 -19.629
3632.9 -17.798
3633 -15.967
3633.1 -11.389
3633.2 -8.0322
3633.3 -9.5581
3633.4 -10.474
3633.5 -16.882
3633.6 -17.188
3633.7 -18.713
3633.8 -13.22
3633.9 -9.2529
3634 -9.8633
3634.1 -12.915
3634.2 -18.408
3634.3 -17.188
3634.4 -12.61
3634.5 -8.6426
3634.6 -12.305
3634.7 -17.798
3634.8 -18.713
3634.9 -12.61
3635 -8.3374
3635.1 -12.915
3635.2 -17.798
3635.3 -15.356
3635.4 -10.168
3635.5 -11.084
3635.6 -18.103
3635.7 -16.882
3635.8 -9.5581
3635.9 -8.0322
3636 -9.2529
3636.1 -11.694
3636.2 -7.7271
3636.3 -9.8633
3636.4 -13.22
3636.5 -18.103
3636.6 -12.915
3636.7 -8.0322
3636.8 -18.103
3636.9 -16.272
3637 -13.831
3637.1 -10.168
3637.2 -11.084
3637.3 -15.662
3637.4 -18.408
3637.5 -20.544
3637.6 -15.662
3637.7 -15.356
3637.8 -12.61
3637.9 -10.779
3638 -9.5581
3638.1 -9.2529
3638.2 -10.779
3638.3 -9.5581
3638.4 -10.779
3638.5 -10.474
3638.6 -9.5581
3638.7 -8.0322
3638.8 -9.2529
3638.9 -11.084
3639 -9.5581
3639.1 -10.168
3639.2 -11.084
3639.3 -11.084
3639.4 -11.389
3639.5 -12.305
3639.6 -15.356
3639.7 -16.272
3639.8 -16.577
3639.9 -17.188
3640 -18.103
3640.1 -17.493
3640.2 -17.188
3640.3 -18.103
3640.4 -14.441
3640.5 -11.389
3640.6 -9.2529
3640.7 -8.9478
3640.8 -9.5581
3640.9 -10.779
3641 -15.967
3641.1 -16.577
3641.2 -19.629
3641.3 -17.493
3641.4 -13.831
3641.5 -10.779
3641.6 -7.4219
3641.7 -10.474
3641.8 -13.525
3641.9 -18.103
3642 -17.798
3642.1 -14.136
3642.2 -10.168
3642.3 -9.5581
3642.4 -14.136
3642.5 -17.188
3642.6 -18.713
3642.7 -11.389
3642.8 -7.1167
3642.9 -14.441
3643 -18.103
3643.1 -18.713
3643.2 -10.168
3643.3 -9.5581
3643.4 -14.441
3643.5 -17.798
3643.6 -15.051
3643.7 -8.6426
3643.8 -15.051
3643.9 -18.713
3644 -13.22
3644.1 -8.9478
3644.2 -9.2529
3644.3 -14.746
3644.4 -13.22
3644.5 -12.61
3644.6 -9.8633
3644.7 -9.8633
3644.8 -16.272
3644.9 -15.967
3645 -13.831
3645.1 -11.084
3645.2 -18.713
3645.3 -15.051
3645.4 -9.2529
3645.5 -8.9478
3645.6 -13.22
3645.7 -19.934
3645.8 -17.188
3645.9 -15.662
3646 -12.305
3646.1 -9.8633
3646.2 -8.6426
3646.3 -8.9478
3646.4 -10.168
3646.5 -9.5581
3646.6 -10.779
3646.7 -10.168
3646.8 -10.168
3646.9 -9.2529
3647 -11.389
3647.1 -13.22
3647.2 -11.389
3647.3 -10.779
3647.4 -9.8633
3647.5 -8.6426
3647.6 -8.6426
3647.7 -8.9478
3647.8 -8.9478
3647.9 -8.9478
3648 -9.2529
3648.1 -8.9478
3648.2 -9.2529
3648.3 -10.779
3648.4 -12
3648.5 -14.136
3648.6 -15.662
3648.7 -16.882
3648.8 -17.188
3648.9 -18.408
3649 -19.934
3649.1 -17.188
3649.2 -13.831
3649.3 -11.084
3649.4 -9.2529
3649.5 -8.3374
3649.6 -10.168
3649.7 -15.967
3649.8 -17.188
3649.9 -18.713
3650 -18.103
3650.1 -13.22
3650.2 -8.6426
3650.3 -8.0322
3650.4 -13.525
3650.5 -14.441
3650.6 -19.629
3650.7 -17.798
3650.8 -11.084
3650.9 -7.4219
3651 -10.168
3651.1 -17.188
3651.2 -19.019
3651.3 -16.882
3651.4 -8.6426
3651.5 -8.9478
3651.6 -14.136
3651.7 -18.713
3651.8 -15.662
3651.9 -7.7271
3652 -13.525
3652.1 -17.188
3652.2 -14.746
3652.3 -8.3374
3652.4 -11.084
3652.5 -16.882
3652.6 -17.493
3652.7 -17.493
3652.8 -16.272
3652.9 -17.188
3653 -13.525
3653.1 -9.8633
3653.2 -13.831
3653.3 -17.493
3653.4 -14.441
3653.5 -8.3374
3653.6 -12.915
3653.7 -17.188
3653.8 -16.272
3653.9 -13.22
3654 -9.2529
3654.1 -10.168
3654.2 -12
3654.3 -16.882
3654.4 -17.188
3654.5 -18.713
3654.6 -19.324
3654.7 -17.493
3654.8 -17.188
3654.9 -16.882
3655 -18.408
3655.1 -19.324
3655.2 -18.103
3655.3 -18.713
3655.4 -15.967
3655.5 -18.408
3655.6 -18.103
3655.7 -17.798
3655.8 -19.934
3655.9 -17.798
3656 -19.629
3656.1 -18.408
3656.2 -19.019
3656.3 -16.882
3656.4 -15.662
3656.5 -15.967
3656.6 -10.779
3656.7 -9.8633
3656.8 -7.7271
3656.9 -8.9478
3657 -10.168
3657.1 -12
3657.2 -15.967
3657.3 -13.525
3657.4 -17.188
3657.5 -17.798
3657.6 -19.019
3657.7 -16.882
3657.8 -11.389
3657.9 -11.389
3658 -7.7271
3658.1 -11.084
3658.2 -13.831
3658.3 -17.188
3658.4 -18.408
3658.5 -16.272
3658.6 -13.22
3658.7 -7.4219
3658.8 -12
3658.9 -14.441
3659 -17.798
3659.1 -17.798
3659.2 -10.779
3659.3 -9.5581
3659.4 -12
3659.5 -18.408
3659.6 -17.798
3659.7 -11.084
3659.8 -9.2529
3659.9 -14.136
3660 -20.85
3660.1 -13.22
3660.2 -9.2529
3660.3 -13.22
3660.4 -19.324
3660.5 -13.831
3660.6 -8.0322
3660.7 -14.746
3660.8 -17.188
3660.9 -19.324
3661 -18.103
3661.1 -17.188
3661.2 -18.103
3661.3 -16.272
3661.4 -15.967
3661.5 -8.9478
3661.6 -13.525
3661.7 -18.408
3661.8 -12.305
3661.9 -8.3374
3662 -12.61
3662.1 -20.239
3662.2 -15.662
3662.3 -13.525
3662.4 -9.2529
3662.5 -8.0322
3662.6 -10.168
3662.7 -11.389
3662.8 -14.746
3662.9 -16.577
3663 -18.408
3663.1 -18.103
3663.2 -17.798
3663.3 -19.019
3663.4 -18.713
3663.5 -19.324
3663.6 -18.408
3663.7 -18.408
3663.8 -18.408
3663.9 -17.493
3664 -20.85
3664.1 -18.103
3664.2 -17.798
3664.3 -16.882
3664.4 -15.662
3664.5 -14.136
3664.6 -12
3664.7 -13.831
3664.8 -9.5581
3664.9 -9.2529
3665 -8.0322
3665.1 -8.6426
3665.2 -9.5581
3665.3 -12
3665.4 -15.356
3665.5 -15.967
3665.6 -18.408
3665.7 -18.408
3665.8 -17.493
3665.9 -15.356
3666 -12
3666.1 -12.305
3666.2 -8.9478
3666.3 -11.084
3666.4 -13.831
3666.5 -15.662
3666.6 -17.798
3666.7 -17.798
3666.8 -14.441
3666.9 -7.7271
3667 -10.779
3667.1 -12.915
3667.2 -16.882
3667.3 -17.493
3667.4 -12.915
3667.5 -10.168
3667.6 -11.694
3667.7 -15.967
3667.8 -18.103
3667.9 -13.831
3668 -8.0322
3668.1 -10.779
3668.2 -18.713
3668.3 -18.408
3668.4 -9.8633
3668.5 -8.0322
3668.6 -15.662
3668.7 -17.493
3668.8 -11.084
3668.9 -10.779
3669 -15.967
3669.1 -17.188
3669.2 -13.22
3669.3 -11.084
3669.4 -9.5581
3669.5 -11.389
3669.6 -15.967
3669.7 -18.408
3669.8 -14.746
3669.9 -9.5581
3670 -11.694
3670.1 -18.408
3670.2 -14.746
3670.3 -10.779
3670.4 -10.474
3670.5 -16.577
3670.6 -18.408
3670.7 -16.272
3670.8 -16.272
3670.9 -12.305
3671 -11.389
3671.1 -7.7271
3671.2 -9.2529
3671.3 -9.2529
3671.4 -9.5581
3671.5 -12.61
3671.6 -11.084
3671.7 -12.915
3671.8 -11.694
3671.9 -12
3672 -12
3672.1 -10.779
3672.2 -12.915
3672.3 -8.9478
3672.4 -9.2529
3672.5 -8.9478
3672.6 -9.2529
3672.7 -8.9478
3672.8 -10.168
3672.9 -13.525
3673 -9.8633
3673.1 -13.831
3673.2 -13.831
3673.3 -16.272
3673.4 -17.493
3673.5 -19.019
3673.6 -20.544
3673.7 -16.272
3673.8 -14.441
3673.9 -10.474
3674 -9.2529
3674.1 -8.6426
3674.2 -10.474
3674.3 -13.831
3674.4 -15.356
3674.5 -18.408
3674.6 -17.798
3674.7 -16.577
3674.8 -10.474
3674.9 -8.3374
3675 -10.779
3675.1 -12
3675.2 -17.188
3675.3 -19.324
3675.4 -14.441
3675.5 -9.2529
3675.6 -8.9478
3675.7 -13.22
3675.8 -18.713
3675.9 -18.713
3676 -11.084
3676.1 -7.7271
3676.2 -13.22
3676.3 -18.103
3676.4 -18.103
3676.5 -8.9478
3676.6 -10.779
3676.7 -16.577
3676.8 -17.798
3676.9 -10.779
3677 -9.5581
3677.1 -17.798
3677.2 -19.629
3677.3 -9.5581
3677.4 -10.474
3677.5 -14.441
3677.6 -18.408
3677.7 -17.188
3677.8 -19.629
3677.9 -16.272
3678 -12.915
3678.1 -8.9478
3678.2 -11.694
3678.3 -19.934
3678.4 -12
3678.5 -9.5581
3678.6 -14.746
3678.7 -19.629
3678.8 -14.441
3678.9 -10.168
3679 -10.779
3679.1 -9.8633
3679.2 -13.831
3679.3 -17.493
3679.4 -17.798
3679.5 -16.882
3679.6 -17.188
3679.7 -19.019
3679.8 -16.577
3679.9 -16.577
3680 -15.051
3680.1 -15.662
3680.2 -14.746
3680.3 -15.051
3680.4 -18.408
3680.5 -15.662
3680.6 -17.188
3680.7 -16.882
3680.8 -17.493
3680.9 -17.188
3681 -17.188
3681.1 -19.629
3681.2 -18.103
3681.3 -17.493
3681.4 -16.882
3681.5 -14.136
3681.6 -12
3681.7 -10.779
3681.8 -11.694
3681.9 -8.3374
3682 -9.5581
3682.1 -9.8633
3682.2 -11.389
3682.3 -13.22
3682.4 -16.272
3682.5 -19.629
3682.6 -18.408
3682.7 -16.577
3682.8 -12.61
3682.9 -9.2529
3683 -6.8115
3683.1 -10.474
3683.2 -14.746
3683.3 -17.188
3683.4 -18.713
3683.5 -16.577
3683.6 -9.8633
3683.7 -9.2529
3683.8 -9.8633
3683.9 -15.967
3684 -18.103
3684.1 -17.493
3684.2 -9.5581
3684.3 -8.6426
3684.4 -13.831
3684.5 -17.493
3684.6 -18.408
3684.7 -10.474
3684.8 -8.0322
3684.9 -13.22
3685 -18.408
3685.1 -16.272
3685.2 -8.3374
3685.3 -13.22
3685.4 -18.103
3685.5 -14.136
3685.6 -5.5908
3685.7 -12
3685.8 -18.713
3685.9 -18.103
3686 -18.408
3686.1 -17.188
3686.2 -16.577
3686.3 -17.493
3686.4 -13.525
3686.5 -12
3686.6 -10.779
3686.7 -17.798
3686.8 -13.525
3686.9 -8.9478
3687 -11.389
3687.1 -17.798
3687.2 -20.239
3687.3 -14.746
3687.4 -12.305
3687.5 -9.8633
3687.6 -8.9478
3687.7 -9.5581
3687.8 -11.694
3687.9 -14.136
3688 -12.915
3688.1 -13.525
3688.2 -12.915
3688.3 -15.662
3688.4 -17.188
3688.5 -16.882
3688.6 -18.103
3688.7 -14.136
3688.8 -13.22
3688.9 -11.389
3689 -12.305
3689.1 -11.084
3689.2 -11.084
3689.3 -10.779
3689.4 -8.6426
3689.5 -8.3374
3689.6 -8.6426
3689.7 -11.389
3689.8 -11.389
3689.9 -13.831
3690 -16.882
3690.1 -16.882
3690.2 -17.493
3690.3 -18.713
3690.4 -17.188
3690.5 -15.356
3690.6 -12
3690.7 -10.474
3690.8 -6.8115
3690.9 -9.8633
3691 -12.305
3691.1 -15.356
3691.2 -18.408
3691.3 -18.713
3691.4 -16.577
3691.5 -9.2529
3691.6 -8.0322
3691.7 -11.084
3691.8 -14.746
3691.9 -20.239
3692 -17.493
3692.1 -12.61
3692.2 -7.4219
3692.3 -11.389
3692.4 -15.051
3692.5 -19.629
3692.6 -17.493
3692.7 -8.6426
3692.8 -9.5581
3692.9 -14.746
3693 -18.408
3693.1 -12.61
3693.2 -8.0322
3693.3 -16.577
3693.4 -18.408
3693.5 -14.136
3693.6 -8.0322
3693.7 -14.441
3693.8 -18.713
3693.9 -12.61
3694 -10.779
3694.1 -12.61
3694.2 -17.798
3694.3 -18.103
3694.4 -18.408
3694.5 -17.798
3694.6 -16.272
3694.7 -13.525
3694.8 -7.4219
3694.9 -16.272
3695 -16.882
3695.1 -11.694
3695.2 -9.2529
3695.3 -16.882
3695.4 -19.019
3695.5 -12.61
3695.6 -9.5581
3695.7 -8.6426
3695.8 -10.168
3695.9 -14.441
3696 -15.051
3696.1 -18.408
3696.2 -17.798
3696.3 -18.408
3696.4 -17.188
3696.5 -16.882
3696.6 -16.577
3696.7 -15.967
3696.8 -16.882
3696.9 -15.662
3697 -16.882
3697.1 -16.882
3697.2 -16.272
3697.3 -17.188
3697.4 -16.577
3697.5 -19.019
3697.6 -18.408
3697.7 -19.019
3697.8 -17.798
3697.9 -16.272
3698 -15.967
3698.1 -12.915
3698.2 -14.136
3698.3 -11.084
3698.4 -9.2529
3698.5 -8.3374
3698.6 -9.2529
3698.7 -10.168
3698.8 -10.779
3698.9 -14.441
3699 -16.882
3699.1 -18.713
3699.2 -18.408
3699.3 -18.103
3699.4 -15.356
3699.5 -9.8633
3699.6 -8.9478
3699.7 -8.6426
3699.8 -11.389
3699.9 -15.051
3700 -16.882
3700.1 -19.019
3700.2 -14.136
3700.3 -8.6426
3700.4 -8.3374
3700.5 -13.831
3700.6 -16.577
3700.7 -19.019
3700.8 -17.798
3700.9 -10.474
3701 -11.084
3701.1 -14.746
3701.2 -18.713
3701.3 -17.188
3701.4 -9.2529
3701.5 -10.474
3701.6 -13.831
3701.7 -17.188
3701.8 -11.389
3701.9 -6.8115
3702 -11.389
3702.1 -15.967
3702.2 -12.61
3702.3 -6.8115
3702.4 -12
3702.5 -19.629
3702.6 -20.544
3702.7 -18.713
3702.8 -19.934
3702.9 -21.765
3703 -18.713
3703.1 -14.441
3703.2 -11.389
3703.3 -19.019
3703.4 -17.493
3703.5 -6.8115
3703.6 -7.1167
3703.7 -11.084
3703.8 -14.136
3703.9 -9.2529
3704 -6.5063
3704.1 -3.7598
3704.2 -3.7598
3704.3 -6.8115
3704.4 -7.7271
3704.5 -46.179
3704.6 -50.146
3704.7 -51.367
3704.8 -51.367
3704.9 -51.978
3705 -53.809
3705.1 -54.114
3705.2 -55.334
3705.3 -53.503
3705.4 -52.283
3705.5 -80.359
3705.6 -83.105
3705.7 -83.105
3705.8 -81.885
3705.9 -80.664
3706 -78.833
3706.1 -78.223
3706.2 -77.307
3706.3 -74.561
3706.4 -74.866
3706.5 -66.321
3706.6 -67.236
3706.7 -66.931
3706.8 -69.983
3706.9 -73.34
3707 -73.645
3707.1 -75.476
3707.2 -76.086
3707.3 -75.781
3707.4 -72.119
3707.5 -72.424
3707.6 -73.34
3707.7 -69.678
3707.8 -72.119
3707.9 -73.95
3708 -77.002
3708.1 -80.359
3708.2 -78.528
3708.3 -76.086
3708.4 -70.593
3708.5 -69.678
3708.6 -70.288
3708.7 -75.781
3708.8 -77.307
3708.9 -73.34
3709 -71.204
3709.1 -69.067
3709.2 -73.95
3709.3 -77.002
3709.4 -75.171
3709.5 -68.762
3709.6 -71.204
3709.7 -77.612
3709.8 -79.749
3709.9 -73.035
3710 -69.678
3710.1 -74.255
3710.2 -79.749
3710.3 -73.95
3710.4 -70.898
3710.5 -73.035
3710.6 -79.443
3710.7 -72.424
3710.8 -69.067
3710.9 -69.983
3711 -71.204
3711.1 -73.34
3711.2 -70.288
3711.3 -69.067
3711.4 -72.424
3711.5 -78.528
3711.6 -74.255
3711.7 -69.373
3711.8 -77.002
3711.9 -77.002
3712 -73.95
3712.1 -69.067
3712.2 -70.288
3712.3 -75.171
3712.4 -77.917
3712.5 -78.223
3712.6 -74.561
3712.7 -73.95
3712.8 -72.119
3712.9 -71.509
3713 -72.119
3713.1 -69.373
3713.2 -70.288
3713.3 -67.847
3713.4 -69.983
3713.5 -69.983
3713.6 -70.288
3713.7 -71.509
3713.8 -69.373
3713.9 -69.678
3714 -69.678
3714.1 -71.509
3714.2 -72.119
3714.3 -72.729
3714.4 -76.392
3714.5 -74.561
3714.6 -75.781
3714.7 -76.086
3714.8 -78.223
3714.9 -78.528
3715 -78.833
3715.1 -80.359
3715.2 -74.561
3715.3 -72.424
3715.4 -69.678
3715.5 -69.067
3715.6 -67.847
3715.7 -70.593
3715.8 -75.476
3715.9 -74.561
3716 -77.307
3716.1 -78.223
3716.2 -77.612
3716.3 -73.645
3716.4 -70.288
3716.5 -70.288
3716.6 -70.593
3716.7 -72.729
3716.8 -77.612
3716.9 -78.833
3717 -75.476
3717.1 -69.678
3717.2 -70.288
3717.3 -71.204
3717.4 -76.392
3717.5 -78.528
3717.6 -74.561
3717.7 -69.067
3717.8 -69.983
3717.9 -76.392
3718 -77.612
3718.1 -74.561
3718.2 -68.152
3718.3 -71.814
3718.4 -76.697
3718.5 -78.223
3718.6 -69.678
3718.7 -69.678
3718.8 -77.307
3718.9 -77.307
3719 -68.457
3719.1 -69.373
3719.2 -72.729
3719.3 -76.392
3719.4 -74.866
3719.5 -74.561
3719.6 -71.509
3719.7 -68.762
3719.8 -71.509
3719.9 -77.917
3720 -75.171
3720.1 -68.762
3720.2 -74.255
3720.3 -77.612
3720.4 -74.866
3720.5 -71.204
3720.6 -69.067
3720.7 -72.424
3720.8 -76.086
3720.9 -78.223
3721 -77.917
3721.1 -78.223
3721.2 -77.307
3721.3 -73.34
3721.4 -74.255
3721.5 -72.424
3721.6 -72.119
3721.7 -71.814
3721.8 -73.95
3721.9 -76.086
3722 -72.119
3722.1 -72.119
3722.2 -73.34
3722.3 -74.255
3722.4 -73.95
3722.5 -75.476
3722.6 -78.833
3722.7 -75.781
3722.8 -77.917
3722.9 -77.917
3723 -79.443
3723.1 -79.138
3723.2 -77.612
3723.3 -79.443
3723.4 -73.645
3723.5 -71.814
3723.6 -69.678
3723.7 -68.152
3723.8 -68.152
3723.9 -69.373
3724 -74.561
3724.1 -74.255
3724.2 -77.002
3724.3 -78.528
3724.4 -77.917
3724.5 -76.392
3724.6 -71.204
3724.7 -69.678
3724.8 -69.067
3724.9 -72.119
3725 -74.561
3725.1 -77.917
3725.2 -78.833
3725.3 -73.34
3725.4 -69.983
3725.5 -68.457
3725.6 -74.255
3725.7 -77.612
3725.8 -79.138
3725.9 -72.424
3726 -67.236
3726.1 -71.204
3726.2 -75.781
3726.3 -79.443
3726.4 -72.424
3726.5 -69.067
3726.6 -73.035
3726.7 -77.612
3726.8 -77.002
3726.9 -68.152
3727 -71.814
3727.1 -77.917
3727.2 -76.697
3727.3 -69.373
3727.4 -70.593
3727.5 -76.697
3727.6 -78.223
3727.7 -78.833
3727.8 -77.612
3727.9 -76.086
3728 -71.814
3728.1 -68.152
3728.2 -76.392
3728.3 -77.307
3728.4 -72.119
3728.5 -69.373
3728.6 -77.307
3728.7 -78.833
3728.8 -71.509
3728.9 -69.373
3729 -70.593
3729.1 -73.34
3729.2 -77.307
3729.3 -77.917
3729.4 -78.833
3729.5 -75.476
3729.6 -76.392
3729.7 -73.645
3729.8 -73.34
3729.9 -71.509
3730 -72.424
3730.1 -73.645
3730.2 -71.204
3730.3 -71.814
3730.4 -71.204
3730.5 -72.119
3730.6 -71.204
3730.7 -72.119
3730.8 -74.866
3730.9 -73.035
3731 -74.255
3731.1 -74.561
3731.2 -76.392
3731.3 -77.307
3731.4 -77.002
3731.5 -80.969
3731.6 -78.223
3731.7 -78.833
3731.8 -77.002
3731.9 -75.476
3732 -71.814
3732.1 -69.067
3732.2 -71.204
3732.3 -67.847
3732.4 -71.204
3732.5 -71.509
3732.6 -73.95
3732.7 -76.392
3732.8 -77.002
3732.9 -79.749
3733 -77.307
3733.1 -73.035
3733.2 -69.067
3733.3 -68.457
3733.4 -69.678
3733.5 -72.119
3733.6 -77.917
3733.7 -77.917
3733.8 -77.307
3733.9 -71.204
3734 -67.541
3734.1 -71.204
3734.2 -75.171
3734.3 -79.749
3734.4 -76.086
3734.5 -70.288
3734.6 -69.373
3734.7 -73.645
3734.8 -78.833
3734.9 -76.697
3735 -70.288
3735.1 -70.288
3735.2 -75.781
3735.3 -79.138
3735.4 -71.204
3735.5 -69.373
3735.6 -73.645
3735.7 -79.443
3735.8 -76.697
3735.9 -70.898
3736 -69.678
3736.1 -70.593
3736.2 -74.255
3736.3 -77.002
3736.4 -76.697
3736.5 -71.509
3736.6 -69.983
3736.7 -77.002
3736.8 -76.086
3736.9 -72.119
3737 -69.373
3737.1 -78.223
3737.2 -77.612
3737.3 -75.476
3737.4 -70.898
3737.5 -69.067
3737.6 -71.814
3737.7 -70.898
3737.8 -73.34
3737.9 -74.561
3738 -76.697
3738.1 -77.002
3738.2 -77.612
3738.3 -80.054
3738.4 -79.138
3738.5 -80.054
3738.6 -79.443
3738.7 -80.664
3738.8 -77.917
3738.9 -77.917
3739 -81.274
3739.1 -79.138
3739.2 -79.443
3739.3 -76.086
3739.4 -76.697
3739.5 -73.645
3739.6 -73.34
3739.7 -73.34
3739.8 -70.593
3739.9 -69.983
3740 -67.236
3740.1 -68.762
3740.2 -68.457
3740.3 -70.288
3740.4 -73.035
3740.5 -74.255
3740.6 -77.307
3740.7 -77.612
3740.8 -78.223
3740.9 -77.612
3741 -75.476
3741.1 -73.34
3741.2 -68.762
3741.3 -68.762
3741.4 -71.204
3741.5 -72.729
3741.6 -75.781
3741.7 -78.528
3741.8 -78.528
3741.9 -73.035
3742 -69.678
3742.1 -69.067
3742.2 -71.814
3742.3 -78.223
3742.4 -78.528
3742.5 -76.086
3742.6 -69.983
3742.7 -68.152
3742.8 -72.729
3742.9 -77.002
3743 -80.054
3743.1 -70.288
3743.2 -69.067
3743.3 -74.866
3743.4 -79.138
3743.5 -74.255
3743.6 -66.626
3743.7 -74.866
3743.8 -77.917
3743.9 -78.223
3744 -69.983
3744.1 -69.983
3744.2 -73.34
3744.3 -75.476
3744.4 -78.528
3744.5 -74.561
3744.6 -72.119
3744.7 -69.067
3744.8 -73.645
3744.9 -77.917
3745 -72.119
3745.1 -72.119
3745.2 -76.697
3745.3 -77.612
3745.4 -72.729
3745.5 -69.067
3745.6 -67.541
3745.7 -73.035
3745.8 -78.833
3745.9 -77.002
3746 -77.917
3746.1 -75.171
3746.2 -74.255
3746.3 -72.119
3746.4 -72.119
3746.5 -74.255
3746.6 -71.204
3746.7 -71.204
3746.8 -69.983
3746.9 -69.983
3747 -68.762
3747.1 -70.593
3747.2 -73.035
3747.3 -70.288
3747.4 -72.729
3747.5 -71.814
3747.6 -71.814
3747.7 -71.509
3747.8 -74.866
3747.9 -77.002
3748 -76.697
3748.1 -78.528
3748.2 -77.307
3748.3 -78.223
3748.4 -77.612
3748.5 -76.086
3748.6 -76.392
3748.7 -72.729
3748.8 -71.204
3748.9 -68.152
3749 -67.847
3749.1 -71.204
3749.2 -71.204
3749.3 -75.781
3749.4 -76.392
3749.5 -79.749
3749.6 -78.223
3749.7 -74.561
3749.8 -73.34
3749.9 -68.762
3750 -69.678
3750.1 -71.509
3750.2 -76.392
3750.3 -77.002
3750.4 -77.307
3750.5 -75.476
3750.6 -68.457
3750.7 -70.593
3750.8 -73.34
3750.9 -76.697
3751 -77.307
3751.1 -71.204
3751.2 -71.509
3751.3 -71.814
3751.4 -77.307
3751.5 -78.833
3751.6 -72.424
3751.7 -67.236
3751.8 -72.424
3751.9 -80.664
3752 -75.476
3752.1 -69.373
3752.2 -71.509
3752.3 -76.086
3752.4 -77.002
3752.5 -72.424
3752.6 -70.593
3752.7 -68.457
3752.8 -69.983
3752.9 -70.898
3753 -75.171
3753.1 -76.697
3753.2 -72.119
3753.3 -72.119
3753.4 -77.307
3753.5 -76.086
3753.6 -71.814
3753.7 -68.762
3753.8 -74.255
3753.9 -78.223
3754 -79.138
3754.1 -74.255
3754.2 -72.424
3754.3 -69.678
3754.4 -68.152
3754.5 -68.457
3754.6 -70.288
3754.7 -73.34
3754.8 -72.729
3754.9 -74.255
3755 -73.95
3755.1 -76.086
3755.2 -77.002
3755.3 -75.476
3755.4 -79.138
3755.5 -74.866
3755.6 -75.171
3755.7 -72.119
3755.8 -72.119
3755.9 -72.424
3756 -70.898
3756.1 -70.593
3756.2 -69.373
3756.3 -69.983
3756.4 -67.236
3756.5 -68.762
3756.6 -71.509
3756.7 -70.593
3756.8 -73.645
3756.9 -73.645
3757 -76.392
3757.1 -76.392
3757.2 -78.528
3757.3 -80.359
3757.4 -76.086
3757.5 -74.255
3757.6 -70.593
3757.7 -67.541
3757.8 -68.762
3757.9 -70.288
3758 -76.392
3758.1 -77.002
3758.2 -78.833
3758.3 -77.002
3758.4 -73.035
3758.5 -68.152
3758.6 -68.152
3758.7 -74.866
3758.8 -76.392
3758.9 -79.443
3759 -76.697
3759.1 -68.762
3759.2 -67.541
3759.3 -72.119
3759.4 -78.833
3759.5 -78.223
3759.6 -72.424
3759.7 -67.847
3759.8 -71.204
3759.9 -77.612
3760 -77.002
3760.1 -71.509
3760.2 -68.762
3760.3 -76.697
3760.4 -78.528
3760.5 -70.593
3760.6 -69.678
3760.7 -75.171
3760.8 -80.969
3760.9 -78.223
3761 -78.528
3761.1 -77.002
3761.2 -77.917
3761.3 -75.476
3761.4 -71.814
3761.5 -71.814
3761.6 -77.002
3761.7 -75.476
3761.8 -69.067
3761.9 -72.729
3762 -76.697
3762.1 -74.866
3762.2 -71.814
3762.3 -69.067
3762.4 -70.288
3762.5 -73.035
3762.6 -76.697
3762.7 -78.223
3762.8 -76.697
3762.9 -77.612
3763 -76.086
3763.1 -73.645
3763.2 -72.119
3763.3 -73.035
3763.4 -73.95
3763.5 -71.814
3763.6 -72.729
3763.7 -71.204
3763.8 -72.119
3763.9 -71.204
3764 -71.204
3764.1 -73.645
3764.2 -73.035
3764.3 -74.255
3764.4 -73.035
3764.5 -74.866
3764.6 -74.561
3764.7 -75.781
3764.8 -79.749
3764.9 -77.917
3765 -79.138
3765.1 -77.002
3765.2 -77.307
3765.3 -76.392
3765.4 -73.645
3765.5 -74.561
3765.6 -69.067
3765.7 -69.067
3765.8 -67.541
3765.9 -69.678
3766 -72.424
3766.1 -74.561
3766.2 -79.138
3766.3 -78.833
3766.4 -78.528
3766.5 -74.255
3766.6 -70.288
3766.7 -68.152
3766.8 -69.373
3766.9 -74.255
3767 -75.476
3767.1 -78.528
3767.2 -77.002
3767.3 -71.204
3767.4 -68.457
3767.5 -69.678
3767.6 -74.561
3767.7 -77.917
3767.8 -78.223
3767.9 -71.204
3768 -67.541
3768.1 -71.509
3768.2 -76.392
3768.3 -80.359
3768.4 -71.204
3768.5 -66.931
3768.6 -72.729
3768.7 -77.917
3768.8 -73.95
3768.9 -68.457
3769 -72.119
3769.1 -76.086
3769.2 -77.307
3769.3 -76.697
3769.4 -77.307
3769.5 -78.528
3769.6 -76.086
3769.7 -73.34
3769.8 -68.457
3769.9 -74.561
3770 -75.476
3770.1 -71.204
3770.2 -70.593
3770.3 -77.002
3770.4 -77.917
3770.5 -73.34
3770.6 -69.983
3770.7 -66.931
3770.8 -71.509
3770.9 -76.697
3771 -78.528
3771.1 -79.443
3771.2 -78.223
3771.3 -76.697
3771.4 -74.561
3771.5 -75.476
3771.6 -77.002
3771.7 -73.035
3771.8 -77.002
3771.9 -74.561
3772 -75.476
3772.1 -74.561
3772.2 -74.866
3772.3 -76.697
3772.4 -76.086
3772.5 -77.002
3772.6 -74.561
3772.7 -77.002
3772.8 -77.002
3772.9 -79.443
3773 -81.885
3773.1 -77.917
3773.2 -79.138
3773.3 -76.697
3773.4 -76.392
3773.5 -73.95
3773.6 -71.814
3773.7 -73.34
3773.8 -67.541
3773.9 -68.457
3774 -67.847
3774.1 -70.898
3774.2 -72.424
3774.3 -75.476
3774.4 -80.054
3774.5 -77.917
3774.6 -76.697
3774.7 -73.035
3774.8 -69.983
3774.9 -66.931
3775 -69.983
3775.1 -74.866
3775.2 -75.781
3775.3 -77.917
3775.4 -76.697
3775.5 -71.204
3775.6 -68.152
3775.7 -69.373
3775.8 -75.781
3775.9 -77.307
3776 -77.917
3776.1 -69.678
3776.2 -69.067
3776.3 -73.035
3776.4 -76.392
3776.5 -78.833
3776.6 -68.762
3776.7 -69.373
3776.8 -73.95
3776.9 -78.833
3777 -72.424
3777.1 -69.373
3777.2 -74.866
3777.3 -77.917
3777.4 -77.002
3777.5 -69.373
3777.6 -69.067
3777.7 -70.288
3777.8 -68.762
3777.9 -71.204
3778 -75.476
3778.1 -77.917
3778.2 -73.035
3778.3 -69.678
3778.4 -77.917
3778.5 -77.002
3778.6 -71.204
3778.7 -68.152
3778.8 -74.561
3778.9 -77.307
3779 -77.002
3779.1 -77.002
3779.2 -70.898
3779.3 -69.373
3779.4 -67.847
3779.5 -68.457
3779.6 -69.067
3779.7 -70.898
3779.8 -73.645
3779.9 -71.814
3780 -73.95
3780.1 -74.255
3780.2 -73.34
3780.3 -73.645
3780.4 -73.035
3780.5 -74.866
3780.6 -72.119
3780.7 -72.119
3780.8 -70.288
3780.9 -69.678
3781 -69.373
3781.1 -68.457
3781.2 -69.678
3781.3 -66.321
3781.4 -69.067
3781.5 -69.067
3781.6 -70.288
3781.7 -71.204
3781.8 -72.729
3781.9 -76.086
3782 -75.781
3782.1 -79.443
3782.2 -79.138
3782.3 -77.307
3782.4 -76.086
3782.5 -71.204
3782.6 -70.593
3782.7 -68.762
3782.8 -69.373
3782.9 -72.119
3783 -74.866
3783.1 -76.697
3783.2 -77.002
3783.3 -78.833
3783.4 -71.814
3783.5 -69.678
3783.6 -69.678
3783.7 -71.509
3783.8 -75.781
3783.9 -77.307
3784 -77.002
3784.1 -70.288
3784.2 -69.067
3784.3 -71.814
3784.4 -76.697
3784.5 -78.528
3784.6 -71.814
3784.7 -68.457
3784.8 -70.898
3784.9 -77.612
3785 -77.307
3785.1 -68.457
3785.2 -69.983
3785.3 -75.781
3785.4 -79.443
3785.5 -71.204
3785.6 -69.373
3785.7 -73.645
3785.8 -77.002
3785.9 -79.443
3786 -76.086
3786.1 -77.612
3786.2 -77.612
3786.3 -76.392
3786.4 -72.424
3786.5 -67.236
3786.6 -75.476
3786.7 -77.307
3786.8 -73.34
3786.9 -68.152
3787 -72.729
3787.1 -77.612
3787.2 -75.781
3787.3 -77.002
3787.4 -71.204
3787.5 -70.593
3787.6 -68.457
3787.7 -69.983
3787.8 -69.678
3787.9 -72.119
3788 -75.476
3788.1 -73.34
3788.2 -74.866
3788.3 -74.255
3788.4 -73.34
3788.5 -73.95
3788.6 -75.781
3788.7 -76.392
3788.8 -73.34
3788.9 -72.424
3789 -70.593
3789.1 -69.373
3789.2 -68.762
3789.3 -68.457
3789.4 -70.898
3789.5 -69.983
3789.6 -71.814
3789.7 -69.983
3789.8 -71.509
3789.9 -73.035
3790 -76.086
3790.1 -77.917
3790.2 -78.528
3790.3 -79.749
3790.4 -76.086
3790.5 -73.95
3790.6 -70.288
3790.7 -69.373
3790.8 -69.373
3790.9 -69.983
3791 -73.645
3791.1 -74.255
3791.2 -77.612
3791.3 -77.612
3791.4 -74.255
3791.5 -71.814
3791.6 -67.541
3791.7 -70.288
3791.8 -72.729
3791.9 -77.307
3792 -78.833
3792.1 -73.645
3792.2 -69.067
3792.3 -68.457
3792.4 -74.561
3792.5 -77.002
3792.6 -77.612
3792.7 -71.204
3792.8 -69.678
3792.9 -75.476
3793 -78.833
3793.1 -73.035
3793.2 -67.236
3793.3 -72.424
3793.4 -79.443
3793.5 -77.002
3793.6 -69.067
3793.7 -71.204
3793.8 -77.917
3793.9 -74.255
3794 -68.152
3794.1 -74.255
3794.2 -75.171
3794.3 -77.307
3794.4 -77.917
3794.5 -75.171
3794.6 -72.729
3794.7 -69.983
3794.8 -74.255
3794.9 -78.223
3795 -74.561
3795.1 -67.541
3795.2 -71.814
3795.3 -78.223
3795.4 -76.392
3795.5 -75.476
3795.6 -68.762
3795.7 -69.067
3795.8 -70.288
3795.9 -75.781
3796 -76.392
3796.1 -77.612
3796.2 -79.749
3796.3 -77.612
3796.4 -77.612
3796.5 -76.392
3796.6 -76.392
3796.7 -76.697
3796.8 -77.307
3796.9 -79.443
3797 -77.307
3797.1 -76.697
3797.2 -77.917
3797.3 -78.223
3797.4 -77.917
3797.5 -77.917
3797.6 -79.443
3797.7 -77.612
3797.8 -76.697
3797.9 -74.866
3798 -73.34
3798.1 -70.898
3798.2 -69.983
3798.3 -69.983
3798.4 -67.236
3798.5 -69.373
3798.6 -70.898
3798.7 -71.509
3798.8 -74.561
3798.9 -75.781
3799 -78.833
3799.1 -77.307
3799.2 -77.307
3799.3 -74.255
3799.4 -71.204
3799.5 -69.678
3799.6 -70.288
3799.7 -73.34
3799.8 -75.171
3799.9 -77.612
3800 -77.917
3800.1 -72.729
3800.2 -71.204
3800.3 -68.762
3800.4 -72.119
3800.5 -76.392
3800.6 -78.528
3800.7 -73.035
3800.8 -68.457
3800.9 -72.424
3801 -73.95
3801.1 -79.749
3801.2 -75.476
3801.3 -68.457
3801.4 -69.678
3801.5 -76.697
3801.6 -80.664
3801.7 -70.898
3801.8 -69.067
3801.9 -74.866
3802 -79.443
3802.1 -71.509
3802.2 -67.847
3802.3 -77.307
3802.4 -77.002
3802.5 -76.392
3802.6 -71.509
3802.7 -69.983
3802.8 -72.119
3802.9 -75.476
3803 -80.359
3803.1 -74.255
3803.2 -69.678
3803.3 -71.204
3803.4 -77.002
3803.5 -73.34
3803.6 -68.762
3803.7 -72.424
3803.8 -77.307
3803.9 -79.443
3804 -75.781
3804.1 -73.035
3804.2 -70.898
3804.3 -69.373
3804.4 -70.593
3804.5 -69.983
3804.6 -72.119
3804.7 -71.814
3804.8 -71.509
3804.9 -71.509
3805 -71.509
3805.1 -73.645
3805.2 -74.561
3805.3 -74.561
3805.4 -73.95
3805.5 -71.509
3805.6 -69.983
3805.7 -69.373
3805.8 -69.983
3805.9 -69.373
3806 -69.067
3806.1 -69.983
3806.2 -69.678
3806.3 -70.898
3806.4 -70.593
3806.5 -72.424
3806.6 -75.476
3806.7 -76.392
3806.8 -78.223
3806.9 -78.528
3807 -79.138
3807.1 -76.697
3807.2 -74.255
3807.3 -71.509
3807.4 -69.983
3807.5 -67.541
3807.6 -70.288
3807.7 -74.255
3807.8 -74.866
3807.9 -77.917
3808 -78.528
3808.1 -76.086
3808.2 -71.204
3808.3 -67.236
3808.4 -72.424
3808.5 -74.561
3808.6 -77.917
3808.7 -78.528
3808.8 -73.95
3808.9 -68.762
3809 -68.152
3809.1 -76.697
3809.2 -77.612
3809.3 -77.917
3809.4 -71.204
3809.5 -68.762
3809.6 -72.424
3809.7 -77.612
3809.8 -78.528
3809.9 -69.067
3810 -71.204
3810.1 -76.392
3810.2 -78.833
3810.3 -69.678
3810.4 -70.593
3810.5 -79.443
3810.6 -78.223
3810.7 -71.509
3810.8 -69.067
3810.9 -70.593
3811 -71.204
3811.1 -72.119
3811.2 -72.424
3811.3 -69.373
3811.4 -74.255
3811.5 -77.917
3811.6 -73.34
3811.7 -68.152
3811.8 -74.866
3811.9 -80.054
3812 -75.171
3812.1 -70.898
3812.2 -68.762
3812.3 -71.509
3812.4 -75.171
3812.5 -77.917
3812.6 -79.138
3812.7 -76.697
3812.8 -75.781
3812.9 -74.255
3813 -74.255
3813.1 -73.645
3813.2 -72.424
3813.3 -73.645
3813.4 -73.34
3813.5 -73.95
3813.6 -72.119
3813.7 -74.561
3813.8 -75.171
3813.9 -74.866
3814 -76.697
3814.1 -76.086
3814.2 -77.002
3814.3 -77.307
3814.4 -78.833
3814.5 -80.664
3814.6 -77.917
3814.7 -77.612
3814.8 -75.171
3814.9 -73.645
3815 -70.593
3815.1 -70.898
3815.2 -71.204
3815.3 -69.067
3815.4 -71.204
3815.5 -71.204
3815.6 -73.645
3815.7 -76.392
3815.8 -78.528
3815.9 -82.19
3816 -76.086
3816.1 -72.424
3816.2 -68.457
3816.3 -68.152
3816.4 -71.814
3816.5 -74.561
3816.6 -80.664
3816.7 -79.443
3816.8 -74.866
3816.9 -68.152
3817 -68.457
3817.1 -72.424
3817.2 -77.002
3817.3 -80.664
3817.4 -74.255
3817.5 -69.373
3817.6 -69.678
3817.7 -73.95
3817.8 -79.443
3817.9 -76.086
3818 -71.509
3818.1 -69.373
3818.2 -76.086
3818.3 -78.223
3818.4 -70.898
3818.5 -69.678
3818.6 -76.086
3818.7 -81.274
3818.8 -69.067
3818.9 -69.067
3819 -75.171
3819.1 -77.307
3819.2 -76.086
3819.3 -73.035
3819.4 -74.561
3819.5 -74.255
3819.6 -77.917
3819.7 -76.697
3819.8 -71.509
3819.9 -69.983
3820 -76.392
3820.1 -77.917
3820.2 -69.983
3820.3 -69.983
3820.4 -74.866
3820.5 -80.054
3820.6 -77.917
3820.7 -73.34
3820.8 -71.814
3820.9 -69.678
3821 -70.288
3821.1 -69.983
3821.2 -70.898
3821.3 -73.95
3821.4 -72.424
3821.5 -72.729
3821.6 -73.645
3821.7 -74.866
3821.8 -73.95
3821.9 -76.086
3822 -77.612
3822.1 -74.561
3822.2 -73.34
3822.3 -72.119
3822.4 -72.119
3822.5 -71.814
3822.6 -70.288
3822.7 -71.509
3822.8 -67.847
3822.9 -69.678
3823 -69.373
3823.1 -71.204
3823.2 -73.035
3823.3 -73.34
3823.4 -77.612
3823.5 -77.307
3823.6 -78.833
3823.7 -78.833
3823.8 -78.223
3823.9 -75.171
3824 -71.814
3824.1 -72.119
3824.2 -69.067
3824.3 -70.288
3824.4 -72.729
3824.5 -74.255
3824.6 -77.917
3824.7 -78.223
3824.8 -77.002
3824.9 -71.204
3825 -68.457
3825.1 -70.288
3825.2 -74.866
3825.3 -77.612
3825.4 -76.697
3825.5 -74.561
3825.6 -68.762
3825.7 -70.288
3825.8 -75.171
3825.9 -78.528
3826 -75.171
3826.1 -68.152
3826.2 -71.509
3826.3 -76.086
3826.4 -78.833
3826.5 -72.424
3826.6 -69.067
3826.7 -73.035
3826.8 -77.917
3826.9 -75.781
3827 -68.457
3827.1 -73.95
3827.2 -79.749
3827.3 -73.34
3827.4 -68.457
3827.5 -70.593
3827.6 -74.255
3827.7 -73.95
3827.8 -73.34
3827.9 -70.288
3828 -68.457
3828.1 -74.866
3828.2 -77.917
3828.3 -73.95
3828.4 -69.373
3828.5 -77.307
3828.6 -77.307
3828.7 -72.424
3828.8 -70.898
3828.9 -70.288
3829 -75.171
3829.1 -77.612
3829.2 -77.612
3829.3 -77.002
3829.4 -74.561
3829.5 -76.086
3829.6 -73.035
3829.7 -73.34
3829.8 -72.729
3829.9 -72.119
3830 -70.898
3830.1 -69.983
3830.2 -73.95
3830.3 -71.204
3830.4 -72.729
3830.5 -71.814
3830.6 -71.814
3830.7 -71.509
3830.8 -74.255
3830.9 -77.307
3831 -75.476
3831.1 -76.697
3831.2 -77.002
3831.3 -77.307
3831.4 -77.612
3831.5 -78.528
3831.6 -79.749
3831.7 -76.392
3831.8 -73.34
3831.9 -70.288
3832 -69.067
3832.1 -68.152
3832.2 -68.457
3832.3 -73.645
3832.4 -73.035
3832.5 -77.002
3832.6 -77.002
3832.7 -78.223
3832.8 -77.917
3832.9 -72.424
3833 -71.204
3833.1 -68.457
3833.2 -71.814
3833.3 -73.035
3833.4 -77.612
3833.5 -78.528
3833.6 -75.476
3833.7 -72.119
3833.8 -67.847
3833.9 -72.119
3834 -75.476
3834.1 -78.528
3834.2 -76.086
3834.3 -69.678
3834.4 -70.593
3834.5 -73.95
3834.6 -78.528
3834.7 -74.866
3834.8 -69.678
3834.9 -71.509
3835 -76.697
3835.1 -79.443
3835.2 -69.373
3835.3 -69.067
3835.4 -76.392
3835.5 -78.833
3835.6 -71.814
3835.7 -68.457
3835.8 -73.645
3835.9 -75.476
3836 -77.612
3836.1 -76.697
3836.2 -74.866
3836.3 -73.645
3836.4 -68.152
3836.5 -73.645
3836.6 -77.612
3836.7 -73.035
3836.8 -68.457
3836.9 -76.392
3837 -80.969
3837.1 -74.561
3837.2 -70.898
3837.3 -68.457
3837.4 -71.509
3837.5 -76.086
3837.6 -77.917
3837.7 -82.19
3837.8 -77.917
3837.9 -77.307
3838 -77.002
3838.1 -75.781
3838.2 -74.561
3838.3 -73.95
3838.4 -76.697
3838.5 -74.866
3838.6 -76.697
3838.7 -76.086
3838.8 -76.086
3838.9 -76.086
3839 -76.697
3839.1 -78.833
3839.2 -76.086
3839.3 -78.833
3839.4 -78.223
3839.5 -79.443
3839.6 -79.749
3839.7 -79.138
3839.8 -78.528
3839.9 -78.223
3840 -77.612
3840.1 -73.95
3840.2 -72.729
3840.3 -70.288
3840.4 -69.067
3840.5 -68.762
3840.6 -69.373
3840.7 -70.593
3840.8 -72.729
3840.9 -75.171
3841 -77.307
3841.1 -77.917
3841.2 -78.528
3841.3 -74.866
3841.4 -72.424
3841.5 -68.762
3841.6 -69.678
3841.7 -72.119
3841.8 -75.171
3841.9 -78.528
3842 -77.002
3842.1 -73.645
3842.2 -67.847
3842.3 -70.898
3842.4 -74.255
3842.5 -78.833
3842.6 -77.917
3842.7 -71.204
3842.8 -68.152
3842.9 -72.424
3843 -78.528
3843.1 -78.833
3843.2 -69.373
3843.3 -70.593
3843.4 -75.781
3843.5 -79.138
3843.6 -71.814
3843.7 -69.373
3843.8 -77.307
3843.9 -78.223
3844 -73.645
3844.1 -69.067
3844.2 -70.898
3844.3 -72.119
3844.4 -72.119
3844.5 -72.424
3844.6 -68.457
3844.7 -73.34
3844.8 -78.223
3844.9 -74.866
3845 -69.067
3845.1 -76.086
3845.2 -79.443
3845.3 -72.729
3845.4 -68.762
3845.5 -71.814
3845.6 -75.476
3845.7 -78.223
3845.8 -77.612
3845.9 -78.528
3846 -76.392
3846.1 -75.171
3846.2 -75.171
3846.3 -75.171
3846.4 -75.781
3846.5 -76.392
3846.6 -79.443
3846.7 -77.917
3846.8 -79.138
3846.9 -78.833
3847 -78.528
3847.1 -77.307
3847.2 -72.729
3847.3 -73.34
3847.4 -70.593
3847.5 -69.373
3847.6 -68.152
3847.7 -69.067
3847.8 -70.593
3847.9 -71.204
3848 -75.476
3848.1 -77.002
3848.2 -77.917
3848.3 -77.917
3848.4 -78.833
3848.5 -74.255
3848.6 -71.204
3848.7 -70.288
3848.8 -68.457
3848.9 -70.288
3849 -71.814
3849.1 -75.171
3849.2 -77.002
3849.3 -78.833
3849.4 -77.917
3849.5 -72.729
3849.6 -69.678
3849.7 -69.067
3849.8 -71.509
3849.9 -76.392
3850 -78.528
3850.1 -78.833
3850.2 -72.119
3850.3 -69.067
3850.4 -69.678
3850.5 -74.255
3850.6 -80.664
3850.7 -77.612
3850.8 -71.509
3850.9 -68.457
3851 -74.255
3851.1 -77.307
3851.2 -75.781
3851.3 -70.593
3851.4 -70.898
3851.5 -77.917
3851.6 -78.833
3851.7 -69.983
3851.8 -69.678
3851.9 -76.392
3852 -78.528
3852.1 -69.067
3852.2 -71.814
3852.3 -77.917
3852.4 -76.086
3852.5 -69.983
3852.6 -67.541
3852.7 -71.509
3852.8 -67.541
3852.9 -70.898
3853 -75.476
3853.1 -76.697
3853.2 -73.035
3853.3 -68.762
3853.4 -77.002
3853.5 -78.833
3853.6 -74.866
3853.7 -69.678
3853.8 -70.288
3853.9 -73.645
3854 -77.612
3854.1 -80.969
3854.2 -77.307
3854.3 -76.697
3854.4 -73.95
3854.5 -72.119
3854.6 -70.593
3854.7 -70.898
3854.8 -72.119
3854.9 -70.288
3855 -70.288
3855.1 -69.373
3855.2 -71.814
3855.3 -73.34
3855.4 -71.814
3855.5 -73.645
3855.6 -72.424
3855.7 -73.34
3855.8 -74.561
3855.9 -74.561
3856 -77.002
3856.1 -78.223
3856.2 -79.749
3856.3 -78.833
3856.4 -78.223
3856.5 -77.612
3856.6 -74.866
3856.7 -73.34
3856.8 -69.983
3856.9 -69.373
3857 -68.152
3857.1 -70.898
3857.2 -72.424
3857.3 -76.086
3857.4 -78.833
3857.5 -78.528
3857.6 -77.612
3857.7 -71.509
3857.8 -69.678
3857.9 -67.236
3858 -70.593
3858.1 -77.002
3858.2 -77.612
3858.3 -78.833
3858.4 -74.255
3858.5 -70.288
3858.6 -68.457
3858.7 -72.424
3858.8 -79.138
3858.9 -78.223
3859 -73.34
3859.1 -67.847
3859.2 -71.509
3859.3 -75.476
3859.4 -79.138
3859.5 -73.95
3859.6 -68.152
3859.7 -72.119
3859.8 -79.138
3859.9 -74.866
3860 -68.762
3860.1 -71.814
3860.2 -80.969
3860.3 -73.035
3860.4 -68.457
3860.5 -72.424
3860.6 -79.138
3860.7 -77.612
3860.8 -71.509
3860.9 -70.898
3861 -68.457
3861.1 -70.593
3861.2 -73.34
3861.3 -78.223
3861.4 -76.697
3861.5 -70.593
3861.6 -73.34
3861.7 -78.223
3861.8 -72.729
3861.9 -69.678
3862 -75.476
3862.1 -77.917
3862.2 -74.255
3862.3 -69.983
3862.4 -68.762
3862.5 -71.204
3862.6 -76.086
3862.7 -77.307
3862.8 -77.307
3862.9 -76.697
3863 -77.917
3863.1 -76.697
3863.2 -75.476
3863.3 -75.171
3863.4 -74.866
3863.5 -74.255
3863.6 -73.34
3863.7 -75.171
3863.8 -75.171
3863.9 -75.171
3864 -76.697
3864.1 -76.392
3864.2 -78.223
3864.3 -77.002
3864.4 -79.443
3864.5 -78.223
3864.6 -79.138
3864.7 -78.528
3864.8 -77.002
3864.9 -76.086
3865 -71.204
3865.1 -70.898
3865.2 -68.762
3865.3 -68.762
3865.4 -69.067
3865.5 -71.204
3865.6 -74.561
3865.7 -75.171
3865.8 -78.223
3865.9 -78.833
3866 -78.223
3866.1 -73.34
3866.2 -69.373
3866.3 -71.204
3866.4 -69.067
3866.5 -73.34
3866.6 -75.476
3866.7 -78.833
3866.8 -77.002
3866.9 -72.729
3867 -71.814
3867.1 -69.983
3867.2 -73.645
3867.3 -77.307
3867.4 -77.612
3867.5 -72.119
3867.6 -69.067
3867.7 -73.035
3867.8 -74.255
3867.9 -79.443
3868 -73.95
3868.1 -68.152
3868.2 -70.288
3868.3 -77.002
3868.4 -79.749
3868.5 -69.373
3868.6 -70.288
3868.7 -75.171
3868.8 -77.917
3868.9 -69.373
3869 -68.762
3869.1 -74.866
3869.2 -76.086
3869.3 -77.612
3869.4 -76.697
3869.5 -74.866
3869.6 -72.729
3869.7 -69.678
3869.8 -73.34
3869.9 -78.223
3870 -74.561
3870.1 -66.931
3870.2 -73.95
3870.3 -78.528
3870.4 -75.476
3870.5 -72.119
3870.6 -68.152
3870.7 -70.288
3870.8 -74.255
3870.9 -78.223
3871 -79.443
3871.1 -78.833
3871.2 -78.528
3871.3 -75.171
3871.4 -74.866
3871.5 -74.561
3871.6 -73.34
3871.7 -75.781
3871.8 -73.035
3871.9 -76.392
3872 -74.255
3872.1 -74.866
3872.2 -75.781
3872.3 -76.086
3872.4 -79.443
3872.5 -76.392
3872.6 -76.697
3872.7 -77.307
3872.8 -79.138
3872.9 -79.138
3873 -77.612
3873.1 -81.58
3873.2 -76.392
3873.3 -75.476
3873.4 -71.204
3873.5 -70.288
3873.6 -68.762
3873.7 -68.762
3873.8 -72.424
3873.9 -69.678
3874 -73.34
3874.1 -74.866
3874.2 -77.002
3874.3 -78.833
3874.4 -77.307
3874.5 -76.697
3874.6 -69.373
3874.7 -68.457
3874.8 -69.678
3874.9 -72.729
3875 -75.476
3875.1 -79.138
3875.2 -80.359
3875.3 -71.509
3875.4 -68.152
3875.5 -69.678
3875.6 -73.645
3875.7 -78.528
3875.8 -77.307
3875.9 -72.729
3876 -66.626
3876.1 -72.119
3876.2 -77.002
3876.3 -78.223
3876.4 -70.898
3876.5 -68.152
3876.6 -74.866
3876.7 -78.833
3876.8 -74.866
3876.9 -67.541
3877 -72.729
3877.1 -78.833
3877.2 -75.171
3877.3 -69.678
3877.4 -71.814
3877.5 -74.866
3877.6 -77.002
3877.7 -76.697
3877.8 -77.002
3877.9 -73.035
3878 -69.983
3878.1 -71.509
3878.2 -77.307
3878.3 -75.476
3878.4 -69.373
3878.5 -72.424
3878.6 -77.002
3878.7 -77.307
3878.8 -70.898
3878.9 -68.762
3879 -69.678
3879.1 -71.814
3879.2 -78.528
3879.3 -77.002
3879.4 -78.223
3879.5 -77.002
3879.6 -76.392
3879.7 -76.392
3879.8 -75.476
3879.9 -76.392
3880 -75.171
3880.1 -75.476
3880.2 -75.171
3880.3 -74.866
3880.4 -76.392
3880.5 -75.781
3880.6 -78.223
3880.7 -77.612
3880.8 -77.917
3880.9 -77.917
3881 -77.917
3881.1 -78.528
3881.2 -76.392
3881.3 -79.138
3881.4 -74.561
3881.5 -73.035
3881.6 -71.204
3881.7 -69.067
3881.8 -67.541
3881.9 -68.457
3882 -71.814
3882.1 -71.509
3882.2 -74.561
3882.3 -76.392
3882.4 -78.833
3882.5 -77.307
3882.6 -76.697
3882.7 -74.866
3882.8 -70.288
3882.9 -69.373
3883 -69.983
3883.1 -72.424
3883.2 -75.171
3883.3 -77.612
3883.4 -79.749
3883.5 -72.119
3883.6 -69.373
3883.7 -68.762
3883.8 -72.729
3883.9 -74.866
3884 -78.528
3884.1 -75.476
3884.2 -67.847
3884.3 -70.288
3884.4 -73.95
3884.5 -78.223
3884.6 -74.866
3884.7 -68.457
3884.8 -71.204
3884.9 -76.697
3885 -78.528
3885.1 -70.288
3885.2 -67.541
3885.3 -74.561
3885.4 -78.833
3885.5 -72.729
3885.6 -67.236
3885.7 -73.645
3885.8 -76.086
3885.9 -77.307
3886 -79.443
3886.1 -78.223
3886.2 -77.612
3886.3 -73.035
3886.4 -69.373
3886.5 -70.898
3886.6 -77.917
3886.7 -75.781
3886.8 -68.457
3886.9 -75.171
3887 -77.612
3887.1 -74.561
3887.2 -70.898
3887.3 -68.152
3887.4 -72.424
3887.5 -73.95
3887.6 -77.917
3887.7 -78.223
3887.8 -78.833
3887.9 -77.612
3888 -77.307
3888.1 -80.054
3888.2 -75.171
3888.3 -76.697
3888.4 -74.866
3888.5 -73.95
3888.6 -77.612
3888.7 -77.307
3888.8 -80.359
3888.9 -76.697
3889 -78.528
3889.1 -77.002
3889.2 -78.528
3889.3 -78.833
3889.4 -78.833
3889.5 -80.969
3889.6 -77.917
3889.7 -77.612
3889.8 -73.34
3889.9 -72.729
3890 -69.983
3890.1 -69.373
3890.2 -70.898
3890.3 -68.762
3890.4 -69.983
3890.5 -70.898
3890.6 -73.34
3890.7 -75.476
3890.8 -77.307
3890.9 -80.969
3891 -76.697
3891.1 -73.34
3891.2 -70.288
3891.3 -68.762
3891.4 -70.288
3891.5 -72.729
3891.6 -75.781
3891.7 -77.612
3891.8 -78.223
3891.9 -73.645
3892 -68.762
3892.1 -70.288
3892.2 -73.34
3892.3 -77.917
3892.4 -77.917
3892.5 -73.035
3892.6 -68.762
3892.7 -71.509
3892.8 -78.528
3892.9 -78.833
3893 -72.119
3893.1 -67.541
3893.2 -72.119
3893.3 -77.917
3893.4 -77.307
3893.5 -70.898
3893.6 -69.678
3893.7 -77.002
3893.8 -77.612
3893.9 -69.067
3894 -71.509
3894.1 -74.561
3894.2 -80.969
3894.3 -77.917
3894.4 -77.917
3894.5 -77.307
3894.6 -74.866
3894.7 -70.593
3894.8 -72.119
3894.9 -79.138
3895 -74.255
3895.1 -69.678
3895.2 -72.119
3895.3 -77.917
3895.4 -76.086
3895.5 -71.814
3895.6 -70.593
3895.7 -69.067
3895.8 -73.035
3895.9 -75.781
3896 -78.833
3896.1 -76.697
3896.2 -78.833
3896.3 -78.528
3896.4 -76.392
3896.5 -77.002
3896.6 -75.476
3896.7 -75.476
3896.8 -73.645
3896.9 -75.476
3897 -76.697
3897.1 -75.476
3897.2 -75.171
3897.3 -75.781
3897.4 -76.697
3897.5 -77.307
3897.6 -76.697
3897.7 -79.749
3897.8 -79.138
3897.9 -78.833
3898 -77.917
3898.1 -77.002
3898.2 -74.255
3898.3 -72.729
3898.4 -72.729
3898.5 -69.373
3898.6 -68.457
3898.7 -68.152
3898.8 -69.678
3898.9 -71.204
3899 -73.035
3899.1 -76.086
3899.2 -77.307
3899.3 -79.138
3899.4 -76.697
3899.5 -73.035
3899.6 -71.204
3899.7 -68.762
3899.8 -72.119
3899.9 -72.729
3900 -77.917
3900.1 -79.749
3900.2 -77.917
3900.3 -74.866
3900.4 -69.373
3900.5 -69.983
3900.6 -72.119
3900.7 -77.002
3900.8 -76.697
3900.9 -70.898
3901 -69.983
3901.1 -70.593
3901.2 -75.781
3901.3 -78.223
3901.4 -71.509
3901.5 -68.152
3901.6 -73.035
3901.7 -82.19
3901.8 -78.223
3901.9 -71.814
3902 -71.509
3902.1 -77.307
3902.2 -78.833
3902.3 -71.509
3902.4 -72.424
3902.5 -69.678
3902.6 -70.593
3902.7 -70.288
3902.8 -69.373
3902.9 -67.236
3903 -67.541
3903.1 -75.476
3903.2 -73.95
3903.3 -69.678
3903.4 -66.626
3903.5 -80.359
3903.6 -81.274
3903.7 -76.086
3903.8 -76.697
3903.9 -77.917
3904 -82.8
3904.1 -82.495
3904.2 -83.105
3904.3 -81.885
3904.4 -79.138
3904.5 -44.959
3904.6 -37.329
3904.7 -36.719
3904.8 -35.193
3904.9 -34.888
3905 -34.583
3905.1 -35.193
3905.2 -36.414
3905.3 -37.329
3905.4 -37.329
3905.5 -8.0322
3905.6 -4.6753
3905.7 -4.3701
3905.8 -5.896
3905.9 -7.1167
3906 -6.8115
3906.1 -6.2012
3906.2 -8.0322
3906.3 -8.6426
3906.4 -9.5581
3906.5 -17.188
3906.6 -19.629
3906.7 -20.239
3906.8 -20.544
3906.9 -21.155
3907 -20.239
3907.1 -19.019
3907.2 -14.441
3907.3 -12.915
3907.4 -10.168
3907.5 -8.3374
3907.6 -8.6426
3907.7 -11.389
3907.8 -15.967
3907.9 -15.967
3908 -17.188
3908.1 -15.356
3908.2 -12
3908.3 -7.4219
3908.4 -6.8115
3908.5 -14.441
3908.6 -16.272
3908.7 -19.324
3908.8 -18.408
3908.9 -13.831
3909 -9.5581
3909.1 -10.474
3909.2 -18.408
3909.3 -19.019
3909.4 -18.103
3909.5 -9.5581
3909.6 -9.2529
3909.7 -13.525
3909.8 -17.188
3909.9 -16.577
3910 -6.8115
3910.1 -11.389
3910.2 -15.967
3910.3 -17.493
3910.4 -9.2529
3910.5 -10.168
3910.6 -19.324
3910.7 -17.798
3910.8 -15.967
3910.9 -11.694
3911 -11.084
3911.1 -11.084
3911.2 -15.356
3911.3 -20.544
3911.4 -16.272
3911.5 -12.61
3911.6 -10.168
3911.7 -16.577
3911.8 -15.662
3911.9 -10.168
3912 -11.389
3912.1 -15.356
3912.2 -17.798
3912.3 -15.662
3912.4 -13.525
3912.5 -10.168
3912.6 -8.0322
3912.7 -9.5581
3912.8 -7.7271
3912.9 -10.474
3913 -11.389
3913.1 -12
3913.2 -12.305
3913.3 -12.61
3913.4 -15.051
3913.5 -13.525
3913.6 -15.051
3913.7 -13.22
3913.8 -13.22
3913.9 -11.694
3914 -9.8633
3914.1 -10.779
3914.2 -9.8633
3914.3 -10.474
3914.4 -9.2529
3914.5 -8.3374
3914.6 -10.779
3914.7 -8.6426
3914.8 -11.694
3914.9 -12
3915 -14.441
3915.1 -15.051
3915.2 -16.577
3915.3 -19.324
3915.4 -17.798
3915.5 -19.324
3915.6 -15.356
3915.7 -13.22
3915.8 -9.2529
3915.9 -7.4219
3916 -12.61
3916.1 -11.084
3916.2 -16.272
3916.3 -17.188
3916.4 -18.103
3916.5 -17.188
3916.6 -12.915
3916.7 -12.61
3916.8 -8.9478
3916.9 -12.305
3917 -15.356
3917.1 -18.103
3917.2 -17.188
3917.3 -10.779
3917.4 -11.084
3917.5 -11.084
3917.6 -17.188
3917.7 -18.713
3917.8 -14.746
3917.9 -8.3374
3918 -10.779
3918.1 -17.798
3918.2 -19.019
3918.3 -12.61
3918.4 -8.3374
3918.5 -12.915
3918.6 -18.713
3918.7 -15.662
3918.8 -10.168
3918.9 -11.694
3919 -17.798
3919.1 -17.188
3919.2 -14.746
3919.3 -11.389
3919.4 -12.61
3919.5 -17.188
3919.6 -19.019
3919.7 -15.662
3919.8 -10.168
3919.9 -9.8633
3920 -18.713
3920.1 -15.051
3920.2 -10.474
3920.3 -12
3920.4 -17.188
3920.5 -17.493
3920.6 -14.746
3920.7 -12
3920.8 -10.168
3920.9 -9.8633
3921 -9.8633
3921.1 -12.305
3921.2 -13.831
3921.3 -14.441
3921.4 -17.798
3921.5 -16.577
3921.6 -17.493
3921.7 -15.662
3921.8 -17.493
3921.9 -17.188
3922 -19.324
3922.1 -22.07
3922.2 -18.103
3922.3 -16.272
3922.4 -13.831
3922.5 -14.136
3922.6 -13.525
3922.7 -12
3922.8 -12.915
3922.9 -9.8633
3923 -8.0322
3923.1 -8.3374
3923.2 -10.168
3923.3 -10.779
3923.4 -12.915
3923.5 -16.577
3923.6 -15.662
3923.7 -16.882
3923.8 -18.713
3923.9 -18.408
3924 -17.188
3924.1 -14.746
3924.2 -13.525
3924.3 -7.7271
3924.4 -8.9478
3924.5 -11.389
3924.6 -15.051
3924.7 -16.577
3924.8 -19.629
3924.9 -20.239
3925 -11.694
3925.1 -8.9478
3925.2 -9.5581
3925.3 -13.22
3925.4 -17.798
3925.5 -19.019
3925.6 -16.882
3925.7 -8.3374
3925.8 -10.168
3925.9 -14.136
3926 -19.019
3926.1 -17.798
3926.2 -9.8633
3926.3 -10.779
3926.4 -12.61
3926.5 -19.934
3926.6 -14.441
3926.7 -8.9478
3926.8 -11.694
3926.9 -18.103
3927 -18.408
3927.1 -8.9478
3927.2 -12.61
3927.3 -16.577
3927.4 -18.713
3927.5 -15.356
3927.6 -12.305
3927.7 -12.915
3927.8 -14.136
3927.9 -17.798
3928 -17.798
3928.1 -12.61
3928.2 -10.474
3928.3 -16.272
3928.4 -17.188
3928.5 -12.305
3928.6 -9.2529
3928.7 -15.356
3928.8 -17.493
3928.9 -16.882
3929 -12
3929.1 -10.168
3929.2 -7.7271
3929.3 -9.2529
3929.4 -12
3929.5 -13.525
3929.6 -17.493
3929.7 -16.577
3929.8 -17.798
3929.9 -18.103
3930 -19.019
3930.1 -18.408
3930.2 -19.019
3930.3 -21.155
3930.4 -17.493
3930.5 -19.629
3930.6 -18.103
3930.7 -16.882
3930.8 -17.188
3930.9 -17.493
3931 -16.882
3931.1 -12.61
3931.2 -12.915
3931.3 -9.8633
3931.4 -10.168
3931.5 -8.6426
3931.6 -8.9478
3931.7 -11.084
3931.8 -9.5581
3931.9 -12.305
3932 -13.22
3932.1 -15.051
3932.2 -15.662
3932.3 -18.103
3932.4 -19.934
3932.5 -17.798
3932.6 -15.662
3932.7 -11.694
3932.8 -10.474
3932.9 -9.2529
3933 -9.8633
3933.1 -14.136
3933.2 -16.577
3933.3 -19.324
3933.4 -18.713
3933.5 -14.441
3933.6 -8.9478
3933.7 -8.3374
3933.8 -13.22
3933.9 -15.356
3934 -18.408
3934.1 -17.188
3934.2 -10.474
3934.3 -8.6426
3934.4 -11.694
3934.5 -17.493
3934.6 -17.798
3934.7 -13.22
3934.8 -8.6426
3934.9 -11.084
3935 -18.713
3935.1 -16.272
3935.2 -10.168
3935.3 -11.084
3935.4 -17.493
3935.5 -17.798
3935.6 -9.2529
3935.7 -9.2529
3935.8 -11.084
3935.9 -15.967
3936 -14.136
3936.1 -14.746
3936.2 -12.305
3936.3 -8.0322
3936.4 -12.61
3936.5 -17.188
3936.6 -13.831
3936.7 -8.6426
3936.8 -16.577
3936.9 -17.188
3937 -13.22
3937.1 -11.084
3937.2 -10.474
3937.3 -17.188
3937.4 -18.408
3937.5 -18.408
3937.6 -16.882
3937.7 -14.746
3937.8 -13.525
3937.9 -11.084
3938 -10.168
3938.1 -8.9478
3938.2 -9.2529
3938.3 -8.3374
3938.4 -7.7271
3938.5 -10.168
3938.6 -8.3374
3938.7 -10.474
3938.8 -10.474
3938.9 -10.168
3939 -8.6426
3939.1 -9.8633
3939.2 -11.389
3939.3 -10.474
3939.4 -11.694
3939.5 -10.779
3939.6 -12.305
3939.7 -12
3939.8 -12.915
3939.9 -16.882
3940 -15.662
3940.1 -18.103
3940.2 -18.713
3940.3 -18.713
3940.4 -17.493
3940.5 -16.577
3940.6 -17.188
3940.7 -12
3940.8 -10.168
3940.9 -8.9478
3941 -8.9478
3941.1 -10.474
3941.2 -12
3941.3 -17.798
3941.4 -18.408
3941.5 -19.019
3941.6 -14.136
3941.7 -10.779
3941.8 -8.3374
3941.9 -9.5581
3942 -15.356
3942.1 -17.493
3942.2 -19.324
3942.3 -13.22
3942.4 -9.5581
3942.5 -9.8633
3942.6 -13.22
3942.7 -18.408
3942.8 -17.493
3942.9 -11.694
3943 -8.3374
3943.1 -12
3943.2 -19.629
3943.3 -17.188
3943.4 -10.168
3943.5 -10.779
3943.6 -16.272
3943.7 -18.713
3943.8 -11.389
3943.9 -10.474
3944 -14.441
3944.1 -19.324
3944.2 -18.408
3944.3 -19.019
3944.4 -19.324
3944.5 -17.188
3944.6 -18.408
3944.7 -11.694
3944.8 -10.474
3944.9 -16.882
3945 -16.272
3945.1 -10.168
3945.2 -11.389
3945.3 -19.629
3945.4 -15.662
3945.5 -14.441
3945.6 -9.2529
3945.7 -8.6426
3945.8 -11.084
3945.9 -13.831
3946 -18.713
3946.1 -18.408
3946.2 -19.019
3946.3 -17.493
3946.4 -17.493
3946.5 -15.967
3946.6 -16.272
3946.7 -18.408
3946.8 -14.746
3946.9 -15.967
3947 -15.356
3947.1 -15.051
3947.2 -14.746
3947.3 -16.272
3947.4 -18.408
3947.5 -16.882
3947.6 -19.019
3947.7 -18.408
3947.8 -17.493
3947.9 -16.577
3948 -18.408
3948.1 -19.934
3948.2 -16.272
3948.3 -14.746
3948.4 -12
3948.5 -9.8633
3948.6 -7.7271
3948.7 -8.0322
3948.8 -10.474
3948.9 -9.2529
3949 -12.61
3949.1 -14.746
3949.2 -15.356
3949.3 -18.103
3949.4 -18.103
3949.5 -18.408
3949.6 -12.915
3949.7 -10.474
3949.8 -7.7271
3949.9 -9.5581
3950 -14.441
3950.1 -17.188
3950.2 -19.629
3950.3 -17.188
3950.4 -11.389
3950.5 -8.0322
3950.6 -8.3374
3950.7 -16.577
3950.8 -18.103
3950.9 -19.324
3951 -12
3951.1 -8.6426
3951.2 -9.8633
3951.3 -15.051
3951.4 -21.765
3951.5 -13.22
3951.6 -8.6426
3951.7 -12.61
3951.8 -17.493
3951.9 -16.577
3952 -9.2529
3952.1 -12.61
3952.2 -17.493
3952.3 -18.103
3952.4 -11.389
3952.5 -8.3374
3952.6 -7.7271
3952.7 -8.0322
3952.8 -11.694
3952.9 -10.779
3953 -16.272
3953.1 -16.272
3953.2 -12
3953.3 -9.2529
3953.4 -18.103
3953.5 -17.188
3953.6 -11.084
3953.7 -10.779
3953.8 -16.882
3953.9 -17.188
3954 -15.967
3954.1 -13.22
3954.2 -12.61
3954.3 -10.474
3954.4 -9.8633
3954.5 -9.2529
3954.6 -11.694
3954.7 -11.389
3954.8 -13.831
3954.9 -17.493
3955 -15.662
3955.1 -16.577
3955.2 -16.272
3955.3 -17.188
3955.4 -18.103
3955.5 -18.408
3955.6 -19.019
3955.7 -16.272
3955.8 -16.882
3955.9 -13.831
3956 -12.915
3956.1 -12.305
3956.2 -12
3956.3 -12.305
3956.4 -9.5581
3956.5 -8.9478
3956.6 -7.4219
3956.7 -10.168
3956.8 -10.474
3956.9 -10.474
3957 -14.136
3957.1 -14.441
3957.2 -16.272
3957.3 -16.882
3957.4 -19.324
3957.5 -20.239
3957.6 -16.577
3957.7 -14.441
3957.8 -10.474
3957.9 -7.7271
3958 -8.0322
3958.1 -12
3958.2 -17.798
3958.3 -17.493
3958.4 -18.713
3958.5 -15.967
3958.6 -10.168
3958.7 -7.7271
3958.8 -10.779
3958.9 -16.882
3959 -18.408
3959.1 -18.713
3959.2 -12.305
3959.3 -7.4219
3959.4 -10.474
3959.5 -15.051
3959.6 -22.375
3959.7 -13.831
3959.8 -9.2529
3959.9 -11.389
3960 -16.882
3960.1 -18.408
3960.2 -10.474
3960.3 -12
3960.4 -15.356
3960.5 -19.934
3960.6 -11.389
3960.7 -8.3374
3960.8 -11.389
3960.9 -12.61
3961 -15.662
3961.1 -13.22
3961.2 -10.779
3961.3 -9.2529
3961.4 -15.356
3961.5 -16.577
3961.6 -11.084
3961.7 -12.305
3961.8 -17.188
3961.9 -16.577
3962 -10.474
3962.1 -8.0322
3962.2 -11.694
3962.3 -17.188
3962.4 -19.019
3962.5 -16.577
3962.6 -15.051
3962.7 -10.779
3962.8 -11.389
3962.9 -9.5581
3963 -9.2529
3963.1 -10.168
3963.2 -7.7271
3963.3 -9.8633
3963.4 -8.9478
3963.5 -9.8633
3963.6 -9.2529
3963.7 -8.9478
3963.8 -9.2529
3963.9 -8.6426
3964 -8.3374
3964.1 -8.3374
3964.2 -8.9478
3964.3 -9.5581
3964.4 -8.6426
3964.5 -10.474
3964.6 -10.168
3964.7 -10.474
3964.8 -13.525
3964.9 -14.136
3965 -17.798
3965.1 -15.967
3965.2 -18.408
3965.3 -18.103
3965.4 -17.493
3965.5 -17.188
3965.6 -14.746
3965.7 -14.441
3965.8 -9.5581
3965.9 -8.6426
3966 -8.3374
3966.1 -11.694
3966.2 -13.831
3966.3 -16.272
3966.4 -22.375
3966.5 -17.798
3966.6 -15.051
3966.7 -8.6426
3966.8 -8.0322
3966.9 -10.168
3967 -14.441
3967.1 -20.239
3967.2 -19.019
3967.3 -13.525
3967.4 -8.0322
3967.5 -9.5581
3967.6 -14.136
3967.7 -17.798
3967.8 -19.934
3967.9 -10.168
3968 -8.3374
3968.1 -12.915
3968.2 -18.713
3968.3 -15.051
3968.4 -8.6426
3968.5 -13.22
3968.6 -16.882
3968.7 -16.882
3968.8 -6.5063
3968.9 -10.779
3969 -17.188
3969.1 -18.408
3969.2 -16.577
3969.3 -12.61
3969.4 -12
3969.5 -15.051
3969.6 -17.798
3969.7 -14.746
3969.8 -10.474
3969.9 -11.389
3970 -17.493
3970.1 -14.746
3970.2 -9.2529
3970.3 -11.389
3970.4 -17.493
3970.5 -17.493
3970.6 -15.356
3970.7 -10.474
3970.8 -8.9478
3970.9 -9.2529
3971 -11.084
3971.1 -12.915
3971.2 -14.441
3971.3 -17.493
3971.4 -15.356
3971.5 -18.103
3971.6 -18.408
3971.7 -18.103
3971.8 -19.324
3971.9 -18.103
3972 -20.544
3972.1 -18.713
3972.2 -19.934
3972.3 -18.713
3972.4 -18.713
3972.5 -20.544
3972.6 -16.272
3972.7 -15.356
3972.8 -13.831
3972.9 -12.61
3973 -11.694
3973.1 -11.389
3973.2 -11.694
3973.3 -7.1167
3973.4 -8.9478
3973.5 -8.9478
3973.6 -10.474
3973.7 -12.61
3973.8 -15.051
3973.9 -19.019
3974 -17.493
3974.1 -19.019
3974.2 -16.882
3974.3 -14.441
3974.4 -10.779
3974.5 -9.2529
3974.6 -12
3974.7 -10.474
3974.8 -13.22
3974.9 -17.493
3975 -18.103
3975.1 -16.882
3975.2 -10.779
3975.3 -11.084
3975.4 -9.8633
3975.5 -15.051
3975.6 -17.493
3975.7 -18.103
3975.8 -11.694
3975.9 -8.0322
3976 -13.22
3976.1 -15.662
3976.2 -18.103
3976.3 -12.61
3976.4 -8.6426
3976.5 -12.305
3976.6 -18.103
3976.7 -17.493
3976.8 -8.3374
3976.9 -10.474
3977 -16.272
3977.1 -18.713
3977.2 -10.474
3977.3 -10.474
3977.4 -15.051
3977.5 -18.408
3977.6 -18.713
3977.7 -17.798
3977.8 -17.493
3977.9 -14.136
3978 -10.779
3978.1 -10.779
3978.2 -16.882
3978.3 -16.272
3978.4 -10.168
3978.5 -11.084
3978.6 -17.798
3978.7 -16.272
3978.8 -12.61
3978.9 -9.2529
3979 -9.2529
3979.1 -11.389
3979.2 -15.967
3979.3 -17.798
3979.4 -16.577
3979.5 -19.324
3979.6 -17.493
3979.7 -17.188
3979.8 -15.967
3979.9 -15.662
3980 -15.967
3980.1 -15.051
3980.2 -16.272
3980.3 -15.662
3980.4 -15.356
3980.5 -15.967
3980.6 -16.577
3980.7 -19.019
3980.8 -17.188
3980.9 -19.324
3981 -17.798
3981.1 -18.103
3981.2 -17.493
3981.3 -18.103
3981.4 -19.019
3981.5 -14.136
3981.6 -13.525
3981.7 -10.168
3981.8 -8.9478
3981.9 -8.3374
3982 -8.9478
3982.1 -12.61
3982.2 -12.305
3982.3 -15.356
3982.4 -15.662
3982.5 -18.408
3982.6 -16.882
3982.7 -15.051
3982.8 -14.441
3982.9 -9.2529
3983 -9.5581
3983.1 -11.389
3983.2 -13.525
3983.3 -15.356
3983.4 -18.408
3983.5 -18.408
3983.6 -10.474
3983.7 -8.9478
3983.8 -10.168
3983.9 -14.746
3984 -17.188
3984.1 -16.577
3984.2 -12
3984.3 -8.9478
3984.4 -12
3984.5 -18.103
3984.6 -17.188
3984.7 -10.779
3984.8 -8.3374
3984.9 -15.356
3985 -19.324
3985.1 -15.356
3985.2 -8.3374
3985.3 -9.8633
3985.4 -18.103
3985.5 -14.441
3985.6 -9.2529
3985.7 -11.084
3985.8 -15.051
3985.9 -16.272
3986 -16.882
3986.1 -17.188
3986.2 -14.441
3986.3 -12.305
3986.4 -8.9478
3986.5 -15.662
3986.6 -16.272
3986.7 -11.389
3986.8 -11.694
3986.9 -16.882
3987 -17.188
3987.1 -15.051
3987.2 -10.168
3987.3 -7.7271
3987.4 -10.168
3987.5 -15.967
3987.6 -17.188
3987.7 -19.324
3987.8 -18.713
3987.9 -17.188
3988 -18.103
3988.1 -16.577
3988.2 -19.324
3988.3 -16.272
3988.4 -16.272
3988.5 -15.051
3988.6 -16.272
3988.7 -18.713
3988.8 -19.324
3988.9 -21.765
3989 -18.408
3989.1 -18.713
3989.2 -18.103
3989.3 -17.493
3989.4 -19.019
3989.5 -18.713
3989.6 -19.629
3989.7 -15.356
3989.8 -12.305
3989.9 -9.8633
3990 -8.0322
3990.1 -8.0322
3990.2 -9.2529
3990.3 -12.61
3990.4 -11.389
3990.5 -14.441
3990.6 -15.967
3990.7 -18.408
3990.8 -18.408
3990.9 -17.188
3991 -15.356
3991.1 -10.168
3991.2 -7.1167
3991.3 -9.2529
3991.4 -12.305
3991.5 -15.051
3991.6 -18.408
3991.7 -19.019
3991.8 -12.305
3991.9 -8.9478
3992 -8.6426
3992.1 -13.831
3992.2 -17.188
3992.3 -18.713
3992.4 -14.441
3992.5 -7.7271
3992.6 -10.168
3992.7 -15.662
3992.8 -19.324
3992.9 -14.136
3993 -8.3374
3993.1 -11.694
3993.2 -17.188
3993.3 -17.188
3993.4 -9.2529
3993.5 -9.5581
3993.6 -18.713
3993.7 -17.493
3993.8 -10.474
3993.9 -10.474
3994 -17.188
3994.1 -18.713
3994.2 -18.103
3994.3 -17.188
3994.4 -15.356
3994.5 -17.493
3994.6 -17.493
3994.7 -15.356
3994.8 -9.5581
3994.9 -12.61
3995 -21.155
3995.1 -12.915
3995.2 -8.6426
3995.3 -11.389
3995.4 -18.408
3995.5 -17.493
3995.6 -15.051
3995.7 -13.831
3995.8 -8.6426
3995.9 -8.6426
3996 -8.3374
3996.1 -9.8633
3996.2 -12.915
3996.3 -13.525
3996.4 -16.577
3996.5 -15.662
3996.6 -16.577
3996.7 -15.967
3996.8 -17.188
3996.9 -16.882
3997 -15.967
3997.1 -16.882
3997.2 -12.915
3997.3 -13.525
3997.4 -11.084
3997.5 -10.779
3997.6 -9.8633
3997.7 -8.0322
3997.8 -9.5581
3997.9 -7.7271
3998 -9.2529
3998.1 -10.168
3998.2 -10.168
3998.3 -12.915
3998.4 -14.136
3998.5 -17.188
3998.6 -17.493
3998.7 -19.629
3998.8 -18.103
3998.9 -15.356
3999 -13.22
3999.1 -8.6426
3999.2 -9.5581
3999.3 -9.2529
3999.4 -12.61
3999.5 -16.272
3999.6 -17.188
3999.7 -18.408
3999.8 -15.051
3999.9 -11.389
4000 -7.1167
4000.1 -10.779
4000.2 -13.525
4000.3 -17.493
4000.4 -18.713
4000.5 -12.305
4000.6 -9.2529
4000.7 -10.474
4000.8 -13.831
4000.9 -18.408
4001 -15.662
4001.1 -9.8633
4001.2 -10.779
4001.3 -17.188
4001.4 -18.713
4001.5 -12.305
4001.6 -7.7271
4001.7 -11.389
4001.8 -20.85
4001.9 -14.136
4002 -8.9478
4002.1 -12.915
4002.2 -18.408
4002.3 -14.136
4002.4 -8.0322
4002.5 -11.389
4002.6 -9.5581
4002.7 -11.694
4002.8 -9.8633
4002.9 -8.9478
4003 -10.474
4003.1 -17.188
4003.2 -17.493
4003.3 -9.2529
4003.4 -12
4003.5 -17.798
4003.6 -15.356
4003.7 -8.3374
4003.8 -9.2529
4003.9 -15.356
4004 -16.882
4004.1 -18.713
4004.2 -18.103
4004.3 -16.272
4004.4 -12.915
4004.5 -14.441
4004.6 -14.136
4004.7 -11.694
4004.8 -10.168
4004.9 -10.474
4005 -8.9478
4005.1 -8.9478
4005.2 -10.168
4005.3 -12.61
4005.4 -12.61
4005.5 -13.22
4005.6 -12.915
4005.7 -11.694
4005.8 -13.525
4005.9 -14.441
4006 -17.493
4006.1 -17.493
4006.2 -18.713
4006.3 -17.798
4006.4 -17.798
4006.5 -18.408
4006.6 -16.882
4006.7 -16.577
4006.8 -13.22
4006.9 -10.474
4007 -7.7271
4007.1 -8.3374
4007.2 -11.389
4007.3 -10.779
4007.4 -15.051
4007.5 -16.272
4007.6 -17.493
4007.7 -17.188
4007.8 -15.356
4007.9 -12.305
4008 -9.2529
4008.1 -10.168
4008.2 -12.915
4008.3 -16.272
4008.4 -17.188
4008.5 -16.577
4008.6 -13.831
4008.7 -8.3374
4008.8 -12
4008.9 -15.356
4009 -17.188
4009.1 -15.051
4009.2 -8.9478
4009.3 -12.305
4009.4 -14.746
4009.5 -19.934
4009.6 -13.831
4009.7 -9.2529
4009.8 -10.779
4009.9 -16.577
4010 -21.155
4010.1 -9.5581
4010.2 -10.779
4010.3 -15.967
4010.4 -17.798
4010.5 -10.168
4010.6 -10.474
4010.7 -18.713
4010.8 -18.408
4010.9 -19.019
4011 -17.493
4011.1 -18.408
4011.2 -18.713
4011.3 -14.441
4011.4 -12.915
4011.5 -11.389
4011.6 -17.493
4011.7 -14.746
4011.8 -9.2529
4011.9 -11.694
4012 -17.493
4012.1 -19.324
4012.2 -13.22
4012.3 -10.474
4012.4 -8.0322
4012.5 -8.9478
4012.6 -10.474
4012.7 -12
4012.8 -16.272
4012.9 -15.662
4013 -17.493
4013.1 -18.408
4013.2 -17.798
4013.3 -17.493
4013.4 -18.408
4013.5 -19.629
4013.6 -17.493
4013.7 -18.103
4013.8 -17.798
4013.9 -16.882
4014 -17.188
4014.1 -16.272
4014.2 -14.746
4014.3 -12.61
4014.4 -11.694
4014.5 -10.168
4014.6 -8.6426
4014.7 -10.168
4014.8 -8.3374
4014.9 -9.8633
4015 -10.474
4015.1 -13.22
4015.2 -14.746
4015.3 -16.882
4015.4 -20.239
4015.5 -16.882
4015.6 -18.103
4015.7 -13.831
4015.8 -10.474
4015.9 -8.3374
4016 -9.2529
4016.1 -12.61
4016.2 -13.831
4016.3 -17.188
4016.4 -17.798
4016.5 -18.713
4016.6 -11.389
4016.7 -8.9478
4016.8 -12.305
4016.9 -11.694
4017 -17.188
4017.1 -18.713
4017.2 -14.746
4017.3 -8.6426
4017.4 -9.2529
4017.5 -15.662
4017.6 -17.188
4017.7 -17.798
4017.8 -10.168
4017.9 -10.779
4018 -13.525
4018.1 -18.408
4018.2 -15.051
4018.3 -7.7271
4018.4 -11.694
4018.5 -18.408
4018.6 -14.746
4018.7 -8.0322
4018.8 -11.389
4018.9 -19.629
4019 -14.136
4019.1 -8.6426
4019.2 -7.7271
4019.3 -8.3374
4019.4 -8.9478
4019.5 -6.5063
4019.6 -13.831
4019.7 -17.188
4019.8 -16.577
4019.9 -9.2529
4020 -12.305
4020.1 -17.188
4020.2 -13.525
4020.3 -10.474
4020.4 -9.8633
4020.5 -16.882
4020.6 -17.493
4020.7 -18.408
4020.8 -15.662
4020.9 -12.61
4021 -12
4021.1 -10.474
4021.2 -9.2529
4021.3 -8.9478
4021.4 -8.9478
4021.5 -8.9478
4021.6 -8.6426
4021.7 -10.779
4021.8 -9.2529
4021.9 -10.168
4022 -8.9478
4022.1 -9.8633
4022.2 -12.61
4022.3 -10.168
4022.4 -9.5581
4022.5 -8.9478
4022.6 -9.5581
4022.7 -10.779
4022.8 -9.8633
4022.9 -14.746
4023 -12.915
4023.1 -15.356
4023.2 -15.051
4023.3 -17.188
4023.4 -18.103
4023.5 -17.493
4023.6 -21.765
4023.7 -15.662
4023.8 -13.831
4023.9 -9.8633
4024 -8.0322
4024.1 -8.6426
4024.2 -11.084
4024.3 -15.662
4024.4 -16.577
4024.5 -19.324
4024.6 -17.798
4024.7 -13.831
4024.8 -8.6426
4024.9 -8.0322
4025 -13.525
4025.1 -15.051
4025.2 -18.713
4025.3 -18.103
4025.4 -11.389
4025.5 -8.0322
4025.6 -10.168
4025.7 -17.188
4025.8 -17.798
4025.9 -18.408
4026 -8.9478
4026.1 -8.6426
4026.2 -13.831
4026.3 -18.408
4026.4 -16.882
4026.5 -8.3374
4026.6 -10.779
4026.7 -17.188
4026.8 -17.493
4026.9 -9.2529
4027 -9.8633
4027.1 -19.019
4027.2 -17.798
4027.3 -10.168
4027.4 -9.5581
4027.5 -12.305
4027.6 -15.051
4027.7 -15.051
4027.8 -15.051
4027.9 -11.084
4028 -9.8633
4028.1 -15.356
4028.2 -17.798
4028.3 -11.694
4028.4 -9.2529
4028.5 -17.798
4028.6 -17.188
4028.7 -12.305
4028.8 -8.3374
4028.9 -10.168
4029 -15.051
4029.1 -17.188
4029.2 -18.103
4029.3 -16.577
4029.4 -15.967
4029.5 -14.746
4029.6 -14.136
4029.7 -14.441
4029.8 -12.61
4029.9 -12.915
4030 -10.779
4030.1 -12.305
4030.2 -11.389
4030.3 -11.694
4030.4 -14.441
4030.5 -12.61
4030.6 -12.915
4030.7 -11.694
4030.8 -15.051
4030.9 -14.746
4031 -16.882
4031.1 -19.324
4031.2 -17.188
4031.3 -19.324
4031.4 -16.272
4031.5 -18.103
4031.6 -16.577
4031.7 -13.831
4031.8 -15.051
4031.9 -10.168
4032 -8.6426
4032.1 -8.6426
4032.2 -10.474
4032.3 -11.084
4032.4 -15.662
4032.5 -19.934
4032.6 -18.408
4032.7 -18.103
4032.8 -12.61
4032.9 -9.5581
4033 -8.3374
4033.1 -10.168
4033.2 -15.967
4033.3 -16.577
4033.4 -19.324
4033.5 -16.577
4033.6 -10.474
4033.7 -8.0322
4033.8 -10.474
4033.9 -16.882
4034 -16.577
4034.1 -17.798
4034.2 -9.8633
4034.3 -9.8633
4034.4 -13.525
4034.5 -18.103
4034.6 -17.493
4034.7 -7.4219
4034.8 -9.8633
4034.9 -15.356
4035 -18.408
4035.1 -10.779
4035.2 -8.6426
4035.3 -15.662
4035.4 -17.493
4035.5 -11.694
4035.6 -8.3374
4035.7 -12
4035.8 -16.272
4035.9 -17.188
4036 -18.103
4036.1 -17.798
4036.2 -16.272
4036.3 -12
4036.4 -8.9478
4036.5 -16.577
4036.6 -15.662
4036.7 -12.305
4036.8 -9.2529
4036.9 -16.882
4037 -16.882
4037.1 -14.441
4037.2 -13.525
4037.3 -8.0322
4037.4 -11.694
4037.5 -14.441
4037.6 -17.493
4037.7 -18.103
4037.8 -19.934
4037.9 -20.544
4038 -16.882
4038.1 -17.493
4038.2 -15.967
4038.3 -16.272
4038.4 -15.662
4038.5 -15.051
4038.6 -17.188
4038.7 -16.882
4038.8 -18.103
4038.9 -17.798
4039 -18.408
4039.1 -18.713
4039.2 -19.019
4039.3 -21.155
4039.4 -18.713
4039.5 -19.934
4039.6 -17.798
4039.7 -15.051
4039.8 -12.61
4039.9 -11.084
4040 -12.305
4040.1 -8.9478
4040.2 -9.5581
4040.3 -9.8633
4040.4 -11.084
4040.5 -13.525
4040.6 -17.188
4040.7 -20.239
4040.8 -18.103
4040.9 -17.493
4041 -13.22
4041.1 -9.5581
4041.2 -7.7271
4041.3 -8.9478
4041.4 -14.441
4041.5 -16.272
4041.6 -19.019
4041.7 -17.188
4041.8 -12.61
4041.9 -7.1167
4042 -10.168
4042.1 -15.662
4042.2 -17.493
4042.3 -18.103
4042.4 -12
4042.5 -8.0322
4042.6 -11.084
4042.7 -17.188
4042.8 -19.934
4042.9 -11.389
4043 -8.0322
4043.1 -13.831
4043.2 -18.103
4043.3 -14.746
4043.4 -8.0322
4043.5 -12.61
4043.6 -17.798
4043.7 -17.188
4043.8 -8.3374
4043.9 -11.694
4044 -19.019
4044.1 -18.103
4044.2 -18.103
4044.3 -15.051
4044.4 -17.493
4044.5 -17.188
4044.6 -17.188
4044.7 -16.882
4044.8 -8.0322
4044.9 -15.662
4045 -17.188
4045.1 -12.305
4045.2 -8.3374
4045.3 -15.051
4045.4 -20.85
4045.5 -15.051
4045.6 -12.61
4045.7 -9.8633
4045.8 -8.6426
4045.9 -8.6426
4046 -12.305
4046.1 -17.493
4046.2 -16.272
4046.3 -18.103
4046.4 -18.713
4046.5 -18.103
4046.6 -18.103
4046.7 -17.493
4046.8 -21.46
4046.9 -18.408
4047 -18.408
4047.1 -19.019
4047.2 -17.493
4047.3 -16.882
4047.4 -17.188
4047.5 -20.239
4047.6 -18.408
4047.7 -17.798
4047.8 -15.356
4047.9 -13.525
4048 -12
4048.1 -10.168
4048.2 -12.305
4048.3 -8.3374
4048.4 -9.5581
4048.5 -8.0322
4048.6 -9.8633
4048.7 -10.779
4048.8 -14.136
4048.9 -16.577
4049 -18.103
4049.1 -19.324
4049.2 -16.882
4049.3 -14.746
4049.4 -10.474
4049.5 -8.9478
4049.6 -9.5581
4049.7 -11.694
4049.8 -15.051
4049.9 -17.493
4050 -17.798
4050.1 -16.882
4050.2 -11.694
4050.3 -8.6426
4050.4 -10.474
4050.5 -14.441
4050.6 -17.493
4050.7 -16.882
4050.8 -13.831
4050.9 -8.0322
4051 -12.305
4051.1 -16.272
4051.2 -19.019
4051.3 -11.389
4051.4 -6.8115
4051.5 -13.525
4051.6 -18.408
4051.7 -18.713
4051.8 -9.5581
4051.9 -10.474
4052 -14.746
4052.1 -17.798
4052.2 -11.694
4052.3 -9.2529
4052.4 -13.831
4052.5 -17.188
4052.6 -17.188
4052.7 -16.882
4052.8 -16.882
4052.9 -15.662
4053 -9.5581
4053.1 -12.305
4053.2 -17.798
4053.3 -12.915
4053.4 -7.7271
4053.5 -15.967
4053.6 -20.85
4053.7 -14.136
4053.8 -9.8633
4053.9 -9.5581
4054 -11.389
4054.1 -15.967
4054.2 -18.408
4054.3 -21.46
4054.4 -16.882
4054.5 -16.577
4054.6 -13.525
4054.7 -11.694
4054.8 -11.694
4054.9 -10.779
4055 -13.525
4055.1 -10.474
4055.2 -11.389
4055.3 -9.5581
4055.4 -11.389
4055.5 -11.389
4055.6 -13.22
4055.7 -15.662
4055.8 -12.915
4055.9 -14.441
4056 -14.441
4056.1 -15.662
4056.2 -15.356
4056.3 -17.798
4056.4 -20.239
4056.5 -19.019
4056.6 -18.713
4056.7 -17.188
4056.8 -16.272
4056.9 -13.22
4057 -11.389
4057.1 -10.779
4057.2 -8.0322
4057.3 -10.168
4057.4 -10.474
4057.5 -14.136
4057.6 -15.662
4057.7 -17.798
4057.8 -18.713
4057.9 -15.662
4058 -11.084
4058.1 -7.4219
4058.2 -9.5581
4058.3 -13.22
4058.4 -15.967
4058.5 -19.324
4058.6 -17.493
4058.7 -11.389
4058.8 -7.4219
4058.9 -10.779
4059 -17.493
4059.1 -19.324
4059.2 -18.103
4059.3 -9.8633
4059.4 -8.0322
4059.5 -13.831
4059.6 -17.493
4059.7 -20.239
4059.8 -9.5581
4059.9 -10.779
4060 -15.967
4060.1 -17.798
4060.2 -11.084
4060.3 -8.6426
4060.4 -18.103
4060.5 -19.019
4060.6 -14.136
4060.7 -6.8115
4060.8 -10.474
4060.9 -12.915
4061 -12.61
4061.1 -14.746
4061.2 -9.2529
4061.3 -11.389
4061.4 -16.272
4061.5 -17.493
4061.6 -10.168
4061.7 -12
4061.8 -20.85
4061.9 -14.746
4062 -10.779
4062.1 -8.3374
4062.2 -13.22
4062.3 -16.882
4062.4 -17.493
4062.5 -18.103
4062.6 -13.22
4062.7 -12
4062.8 -10.168
4062.9 -9.5581
4063 -8.9478
4063.1 -9.2529
4063.2 -9.8633
4063.3 -8.3374
4063.4 -9.5581
4063.5 -10.168
4063.6 -9.2529
4063.7 -8.0322
4063.8 -8.3374
4063.9 -9.2529
4064 -7.7271
4064.1 -9.2529
4064.2 -9.5581
4064.3 -9.5581
4064.4 -10.168
4064.5 -11.084
4064.6 -12.61
4064.7 -12.915
4064.8 -14.746
4064.9 -16.577
4065 -17.493
4065.1 -20.239
4065.2 -17.493
4065.3 -18.103
4065.4 -16.577
4065.5 -12.915
4065.6 -10.474
4065.7 -8.3374
4065.8 -11.084
4065.9 -8.9478
4066 -12.915
4066.1 -15.356
4066.2 -17.493
4066.3 -18.713
4066.4 -16.882
4066.5 -15.662
4066.6 -8.9478
4066.7 -8.9478
4066.8 -10.168
4066.9 -15.662
4067 -18.103
4067.1 -17.493
4067.2 -15.356
4067.3 -8.0322
4067.4 -9.8633
4067.5 -14.136
4067.6 -19.019
4067.7 -17.798
4067.8 -9.8633
4067.9 -10.168
4068 -12.915
4068.1 -18.103
4068.2 -17.188
4068.3 -10.779
4068.4 -10.168
4068.5 -15.051
4068.6 -19.934
4068.7 -11.084
4068.8 -8.6426
4068.9 -12.915
4069 -18.103
4069.1 -16.577
4069.2 -12.915
4069.3 -12
4069.4 -12.305
4069.5 -16.882
4069.6 -17.493
4069.7 -15.051
4069.8 -9.5581
4069.9 -10.474
4070 -19.629
4070.1 -13.525
4070.2 -9.8633
4070.3 -12
4070.4 -18.103
4070.5 -15.967
4070.6 -14.746
4070.7 -13.831
4070.8 -10.474
4070.9 -9.2529
4071 -9.5581
4071.1 -11.084
4071.2 -10.474
4071.3 -12.915
4071.4 -15.356
4071.5 -15.051
4071.6 -14.746
4071.7 -16.272
4071.8 -16.272
4071.9 -15.051
4072 -14.441
4072.1 -16.577
4072.2 -15.662
4072.3 -15.356
4072.4 -12.915
4072.5 -11.389
4072.6 -11.694
4072.7 -9.2529
4072.8 -9.2529
4072.9 -8.9478
4073 -10.168
4073.1 -9.2529
4073.2 -11.694
4073.3 -15.662
4073.4 -15.051
4073.5 -17.798
4073.6 -16.882
4073.7 -19.019
4073.8 -17.493
4073.9 -15.662
4074 -15.662
4074.1 -9.5581
4074.2 -8.6426
4074.3 -9.5581
4074.4 -11.084
4074.5 -13.525
4074.6 -17.188
4074.7 -21.155
4074.8 -16.272
4074.9 -12.305
4075 -8.0322
4075.1 -9.5581
4075.2 -14.136
4075.3 -17.493
4075.4 -21.765
4075.5 -12.305
4075.6 -9.5581
4075.7 -10.168
4075.8 -14.441
4075.9 -18.103
4076 -15.051
4076.1 -11.694
4076.2 -9.5581
4076.3 -15.662
4076.4 -18.103
4076.5 -12.305
4076.6 -8.6426
4076.7 -12.915
4076.8 -20.85
4076.9 -13.22
4077 -9.2529
4077.1 -12
4077.2 -18.103
4077.3 -16.272
4077.4 -10.474
4077.5 -10.168
4077.6 -10.474
4077.7 -10.474
4077.8 -8.3374
4077.9 -11.084
4078 -17.188
4078.1 -16.882
4078.2 -13.831
4078.3 -10.168
4078.4 -16.577
4078.5 -15.662
4078.6 -10.474
4078.7 -9.2529
4078.8 -12.305
4078.9 -17.493
4079 -17.493
4079.1 -16.882
4079.2 -13.525
4079.3 -12.61
4079.4 -12
4079.5 -9.8633
4079.6 -10.168
4079.7 -9.2529
4079.8 -7.7271
4079.9 -9.2529
4080 -8.9478
4080.1 -10.474
4080.2 -9.5581
4080.3 -9.5581
4080.4 -8.0322
4080.5 -8.6426
4080.6 -10.168
4080.7 -9.8633
4080.8 -13.831
4080.9 -12.305
4081 -13.22
4081.1 -12.305
4081.2 -14.136
4081.3 -15.967
4081.4 -18.408
4081.5 -21.765
4081.6 -18.408
4081.7 -18.103
4081.8 -15.662
4081.9 -13.22
4082 -11.389
4082.1 -10.168
4082.2 -10.779
4082.3 -8.9478
4082.4 -11.084
4082.5 -12.915
4082.6 -16.882
4082.7 -17.188
4082.8 -18.713
4082.9 -17.188
4083 -10.474
4083.1 -8.3374
4083.2 -9.8633
4083.3 -12.915
4083.4 -15.356
4083.5 -18.713
4083.6 -18.713
4083.7 -10.779
4083.8 -8.9478
4083.9 -9.8633
4084 -15.356
4084.1 -18.408
4084.2 -17.188
4084.3 -10.168
4084.4 -8.0322
4084.5 -13.525
4084.6 -18.103
4084.7 -16.577
4084.8 -9.5581
4084.9 -9.5581
4085 -17.798
4085.1 -17.493
4085.2 -11.084
4085.3 -8.6426
4085.4 -14.441
4085.5 -17.493
4085.6 -10.168
4085.7 -8.6426
4085.8 -10.779
4085.9 -13.831
4086 -12.61
4086.1 -12
4086.2 -10.474
4086.3 -6.8115
4086.4 -15.967
4086.5 -17.188
4086.6 -12.305
4086.7 -8.9478
4086.8 -16.577
4086.9 -18.713
4087 -12.61
4087.1 -10.168
4087.2 -9.8633
4087.3 -14.136
4087.4 -16.272
4087.5 -18.408
4087.6 -20.239
4087.7 -17.188
4087.8 -17.493
4087.9 -15.662
4088 -13.525
4088.1 -12.61
4088.2 -11.694
4088.3 -13.831
4088.4 -12
4088.5 -13.22
4088.6 -12.305
4088.7 -13.22
4088.8 -15.051
4088.9 -15.051
4089 -18.408
4089.1 -16.882
4089.2 -18.408
4089.3 -19.019
4089.4 -18.408
4089.5 -17.798
4089.6 -18.103
4089.7 -20.239
4089.8 -16.577
4089.9 -15.356
4090 -12.61
4090.1 -8.9478
4090.2 -8.6426
4090.3 -7.7271
4090.4 -12
4090.5 -11.694
4090.6 -15.356
4090.7 -16.577
4090.8 -18.408
4090.9 -17.188
4091 -16.272
4091.1 -14.746
4091.2 -8.9478
4091.3 -9.2529
4091.4 -10.779
4091.5 -13.22
4091.6 -17.188
4091.7 -18.408
4091.8 -15.967
4091.9 -9.5581
4092 -9.5581
4092.1 -12
4092.2 -16.272
4092.3 -18.103
4092.4 -13.831
4092.5 -9.5581
4092.6 -11.084
4092.7 -15.662
4092.8 -18.408
4092.9 -12.915
4093 -8.6426
4093.1 -11.389
4093.2 -19.019
4093.3 -18.103
4093.4 -8.9478
4093.5 -10.168
4093.6 -16.577
4093.7 -19.629
4093.8 -8.6426
4093.9 -11.389
4094 -15.662
4094.1 -19.019
4094.2 -17.493
4094.3 -18.103
4094.4 -20.239
4094.5 -17.798
4094.6 -16.882
4094.7 -10.779
4094.8 -9.2529
4094.9 -16.272
4095 -16.272
4095.1 -12.305
4095.2 -11.389
4095.3 -17.493
4095.4 -16.882
4095.5 -14.136
4095.6 -10.168
4095.7 -8.0322
4095.8 -11.389
4095.9 -9.8633
4096 -12.305
4096.1 -14.441
4096.2 -15.967
4096.3 -17.493
4096.4 -18.103
4096.5 -20.85
4096.6 -19.019
4096.7 -19.019
4096.8 -17.493
4096.9 -18.408
4097 -18.408
4097.1 -17.798
4097.2 -20.544
4097.3 -17.493
4097.4 -16.577
4097.5 -13.22
4097.6 -13.831
4097.7 -11.389
4097.8 -8.9478
4097.9 -11.389
4098 -8.0322
4098.1 -8.6426
4098.2 -8.9478
4098.3 -10.779
4098.4 -11.389
4098.5 -14.441
4098.6 -16.272
4098.7 -17.188
4098.8 -19.019
4098.9 -18.408
4099 -17.188
4099.1 -12.61
4099.2 -10.779
4099.3 -9.8633
4099.4 -8.0322
4099.5 -10.779
4099.6 -13.831
4099.7 -18.103
4099.8 -18.103
4099.9 -18.408
4100 -13.525
4100.1 -7.4219
4100.2 -8.9478
4100.3 -12
4100.4 -16.577
4100.5 -19.934
4100.6 -16.272
4100.7 -10.168
4100.8 -7.4219
4100.9 -12.915
4101 -17.188
4101.1 -18.408
4101.2 -14.441
4101.3 -7.4219
4101.4 -12.915
4101.5 -17.493
4101.6 -17.493
4101.7 -10.168
4101.8 -9.2529
4101.9 -18.103
4102 -17.493
4102.1 -9.8633
4102.2 -8.9478
4102.3 -15.051
4102.4 -18.408
4102.5 -17.798
4102.6 -19.629
4102.7 -14.746
4102.8 -17.798
4102.9 -16.577
4103 -13.525
4103.1 -8.6426
4103.2 -13.831
4103.3 -20.544
4103.4 -11.694
4103.5 -9.5581
4103.6 -12.915
4103.7 -18.408
4103.8 -15.662
4103.9 -11.694
4104 -12.305
4104.1 -8.9478
4104.2 -9.5581
4104.3 -12.305
4104.4 -14.136
4104.5 -15.967
4104.6 -17.493
4104.7 -19.629
4104.8 -18.408
4104.9 -18.713
4105 -17.188
4105.1 -18.103
4105.2 -17.493
4105.3 -17.493
4105.4 -18.103
4105.5 -19.324
4105.6 -19.019
4105.7 -19.019
4105.8 -15.356
4105.9 -13.831
4106 -12.305
4106.1 -13.831
4106.2 -10.474
4106.3 -8.9478
4106.4 -9.8633
4106.5 -8.6426
4106.6 -9.5581
4106.7 -10.168
4106.8 -13.22
4106.9 -14.136
4107 -15.356
4107.1 -17.798
4107.2 -17.798
4107.3 -18.103
4107.4 -17.188
4107.5 -15.356
4107.6 -10.779
4107.7 -8.6426
4107.8 -8.9478
4107.9 -11.694
4108 -15.356
4108.1 -15.967
4108.2 -19.934
4108.3 -16.882
4108.4 -12
4108.5 -7.1167
4108.6 -9.5581
4108.7 -15.051
4108.8 -17.798
4108.9 -19.019
4109 -13.22
4109.1 -8.3374
4109.2 -9.8633
4109.3 -15.356
4109.4 -20.544
4109.5 -14.441
4109.6 -8.9478
4109.7 -11.694
4109.8 -16.882
4109.9 -18.408
4110 -10.474
4110.1 -10.779
4110.2 -15.051
4110.3 -19.629
4110.4 -12.305
4110.5 -9.8633
4110.6 -13.525
4110.7 -17.493
4110.8 -21.765
4110.9 -17.188
4111 -18.103
4111.1 -17.188
4111.2 -17.798
4111.3 -14.441
4111.4 -10.474
4111.5 -13.22
4111.6 -18.408
4111.7 -16.577
4111.8 -9.5581
4111.9 -9.2529
4112 -15.662
4112.1 -17.188
4112.2 -17.188
4112.3 -11.084
4112.4 -10.779
4112.5 -8.0322
4112.6 -8.0322
4112.7 -9.8633
4112.8 -12.305
4112.9 -16.272
4113 -14.746
4113.1 -18.103
4113.2 -16.577
4113.3 -16.577
4113.4 -16.882
4113.5 -16.577
4113.6 -18.408
4113.7 -15.967
4113.8 -16.272
4113.9 -13.525
4114 -12.61
4114.1 -10.474
4114.2 -9.8633
4114.3 -10.779
4114.4 -8.0322
4114.5 -8.0322
4114.6 -8.3374
4114.7 -10.168
4114.8 -11.389
4114.9 -11.694
4115 -15.356
4115.1 -15.662
4115.2 -17.188
4115.3 -18.103
4115.4 -18.713
4115.5 -18.713
4115.6 -13.525
4115.7 -12.61
4115.8 -8.6426
4115.9 -8.9478
4116 -11.084
4116.1 -13.525
4116.2 -18.103
4116.3 -18.713
4116.4 -18.713
4116.5 -14.441
4116.6 -9.2529
4116.7 -7.4219
4116.8 -9.8633
4116.9 -17.493
4117 -18.103
4117.1 -17.798
4117.2 -12.305
4117.3 -8.0322
4117.4 -9.5581
4117.5 -14.441
4117.6 -21.155
4117.7 -16.272
4117.8 -9.8633
4117.9 -9.5581
4118 -14.441
4118.1 -18.408
4118.2 -13.22
4118.3 -10.779
4118.4 -12.305
4118.5 -17.188
4118.6 -15.051
4118.7 -8.9478
4118.8 -10.779
4118.9 -16.577
4119 -19.629
4119.1 -11.084
4119.2 -8.6426
4119.3 -8.0322
4119.4 -8.6426
4119.5 -12
4119.6 -17.493
4119.7 -18.103
4119.8 -12
4119.9 -9.8633
4120 -17.493
4120.1 -15.662
4120.2 -10.474
4120.3 -9.5581
4120.4 -16.882
4120.5 -17.493
4120.6 -16.882
4120.7 -15.662
4120.8 -12.915
4120.9 -10.168
4121 -10.474
4121.1 -8.9478
4121.2 -8.9478
4121.3 -9.2529
4121.4 -10.474
4121.5 -10.779
4121.6 -10.779
4121.7 -9.2529
4121.8 -11.389
4121.9 -10.779
4122 -10.474
4122.1 -8.9478
4122.2 -11.389
4122.3 -13.22
4122.4 -9.8633
4122.5 -10.474
4122.6 -8.6426
4122.7 -9.8633
4122.8 -11.389
4122.9 -12.305
4123 -14.746
4123.1 -12.61
4123.2 -14.441
4123.3 -15.967
4123.4 -16.882
4123.5 -18.713
4123.6 -18.408
4123.7 -19.934
4123.8 -16.272
4123.9 -13.831
4124 -10.779
4124.1 -9.2529
4124.2 -8.9478
4124.3 -10.474
4124.4 -15.051
4124.5 -14.746
4124.6 -18.713
4124.7 -17.798
4124.8 -16.272
4124.9 -10.779
4125 -9.2529
4125.1 -12.915
4125.2 -13.525
4125.3 -17.798
4125.4 -18.103
4125.5 -14.441
4125.6 -9.2529
4125.7 -8.6426
4125.8 -15.051
4125.9 -17.188
4126 -17.798
4126.1 -10.474
4126.2 -8.3374
4126.3 -15.051
4126.4 -18.103
4126.5 -16.577
4126.6 -8.6426
4126.7 -11.389
4126.8 -17.493
4126.9 -17.188
4127 -8.6426
4127.1 -10.474
4127.2 -20.239
4127.3 -18.103
4127.4 -12.61
4127.5 -9.2529
4127.6 -7.7271
4127.7 -8.6426
4127.8 -9.2529
4127.9 -15.051
4128 -18.103
4128.1 -15.356
4128.2 -8.9478
4128.3 -13.525
4128.4 -17.188
4128.5 -11.694
4128.6 -10.168
4128.7 -12
4128.8 -16.882
4128.9 -17.493
4129 -15.356
4129.1 -12
4129.2 -9.5581
4129.3 -9.2529
4129.4 -7.1167
4129.5 -10.474
4129.6 -9.5581
4129.7 -11.084
4129.8 -12.915
4129.9 -12.915
4130 -13.525
4130.1 -13.831
4130.2 -14.136
4130.3 -12.915
4130.4 -12.61
4130.5 -12.915
4130.6 -12.61
4130.7 -11.084
4130.8 -10.168
4130.9 -8.9478
4131 -8.9478
4131.1 -7.1167
4131.2 -9.8633
4131.3 -9.2529
4131.4 -9.8633
4131.5 -9.8633
4131.6 -12.61
4131.7 -13.22
4131.8 -14.746
4131.9 -19.019
4132 -17.493
4132.1 -19.324
4132.2 -18.103
4132.3 -15.662
4132.4 -11.389
4132.5 -9.8633
4132.6 -11.084
4132.7 -9.5581
4132.8 -12.915
4132.9 -14.441
4133 -17.188
4133.1 -18.713
4133.2 -16.272
4133.3 -15.051
4133.4 -8.3374
4133.5 -8.9478
4133.6 -11.694
4133.7 -16.577
4133.8 -18.408
4133.9 -15.662
4134 -12.61
4134.1 -7.1167
4134.2 -12.61
4134.3 -16.882
4134.4 -18.103
4134.5 -12
4134.6 -7.7271
4134.7 -13.525
4134.8 -17.188
4134.9 -19.324
4135 -10.474
4135.1 -8.6426
4135.2 -12.915
4135.3 -18.713
4135.4 -13.831
4135.5 -8.9478
4135.6 -13.22
4135.7 -17.798
4135.8 -17.188
4135.9 -14.746
4136 -15.662
4136.1 -17.188
4136.2 -18.103
4136.3 -15.967
4136.4 -9.8633
4136.5 -11.389
4136.6 -17.798
4136.7 -14.441
4136.8 -10.168
4136.9 -12.915
4137 -18.103
4137.1 -16.577
4137.2 -12
4137.3 -11.389
4137.4 -8.3374
4137.5 -13.22
4137.6 -14.441
4137.7 -19.019
4137.8 -17.493
4137.9 -17.493
4138 -20.239
4138.1 -18.103
4138.2 -17.798
4138.3 -17.493
4138.4 -17.188
4138.5 -16.272
4138.6 -16.577
4138.7 -19.324
4138.8 -18.408
4138.9 -20.239
4139 -19.629
4139.1 -19.629
4139.2 -17.798
4139.3 -17.798
4139.4 -21.765
4139.5 -19.934
4139.6 -18.713
4139.7 -16.882
4139.8 -14.441
4139.9 -12
4140 -11.389
4140.1 -12.61
4140.2 -8.6426
4140.3 -9.8633
4140.4 -9.8633
4140.5 -11.084
4140.6 -12
4140.7 -14.746
4140.8 -18.103
4140.9 -17.798
4141 -19.324
4141.1 -16.882
4141.2 -12.305
4141.3 -9.8633
4141.4 -7.7271
4141.5 -11.389
4141.6 -12.305
4141.7 -16.272
4141.8 -18.713
4141.9 -16.577
4142 -11.694
4142.1 -8.6426
4142.2 -12.305
4142.3 -12.915
4142.4 -19.019
4142.5 -18.408
4142.6 -11.694
4142.7 -7.1167
4142.8 -11.694
4142.9 -18.103
4143 -19.019
4143.1 -12
4143.2 -7.4219
4143.3 -11.694
4143.4 -17.798
4143.5 -17.188
4143.6 -10.779
4143.7 -11.389
4143.8 -17.493
4143.9 -18.408
4144 -10.779
4144.1 -8.9478
4144.2 -9.8633
4144.3 -11.084
4144.4 -10.474
4144.5 -10.168
4144.6 -12.305
4144.7 -17.493
4144.8 -17.798
4144.9 -8.9478
4145 -14.136
4145.1 -18.103
4145.2 -14.136
4145.3 -8.3374
4145.4 -10.168
4145.5 -17.798
4145.6 -17.798
4145.7 -16.577
4145.8 -13.831
4145.9 -11.389
4146 -8.3374
4146.1 -8.0322
4146.2 -11.389
4146.3 -9.2529
4146.4 -11.084
4146.5 -10.779
4146.6 -11.389
4146.7 -10.779
4146.8 -12.305
4146.9 -15.051
4147 -12
4147.1 -12.305
4147.2 -10.168
4147.3 -11.084
4147.4 -9.2529
4147.5 -9.8633
4147.6 -11.084
4147.7 -9.2529
4147.8 -8.9478
4147.9 -7.7271
4148 -8.9478
4148.1 -9.2529
4148.2 -10.168
4148.3 -14.441
4148.4 -13.22
4148.5 -16.577
4148.6 -17.188
4148.7 -17.188
4148.8 -17.798
4148.9 -17.798
4149 -17.798
4149.1 -12.61
4149.2 -12
4149.3 -8.3374
4149.4 -8.3374
4149.5 -12.305
4149.6 -13.831
4149.7 -18.408
4149.8 -18.408
4149.9 -17.493
4150 -12.305
4150.1 -8.6426
4150.2 -8.9478
4150.3 -11.084
4150.4 -17.188
4150.5 -17.798
4150.6 -16.882
4150.7 -10.168
4150.8 -8.0322
4150.9 -12
4151 -16.882
4151.1 -20.239
4151.2 -15.051
4151.3 -8.6426
4151.4 -9.8633
4151.5 -16.577
4151.6 -19.934
4151.7 -11.084
4151.8 -9.8633
4151.9 -14.441
4152 -19.019
4152.1 -12.305
4152.2 -9.2529
4152.3 -12.915
4152.4 -16.577
4152.5 -18.103
4152.6 -17.493
4152.7 -18.408
4152.8 -15.967
4152.9 -14.746
4153 -13.22
4153.1 -10.168
4153.2 -18.103
4153.3 -14.441
4153.4 -8.9478
4153.5 -12.305
4153.6 -18.713
4153.7 -17.493
4153.8 -12.61
4153.9 -9.2529
4154 -10.474
4154.1 -14.136
4154.2 -17.798
4154.3 -18.408
4154.4 -20.544
4154.5 -16.577
4154.6 -17.493
4154.7 -14.441
4154.8 -13.22
4154.9 -12.915
4155 -13.22
4155.1 -15.662
4155.2 -13.22
4155.3 -13.525
4155.4 -12.305
4155.5 -15.356
4155.6 -16.272
4155.7 -16.577
4155.8 -18.713
4155.9 -16.272
4156 -18.408
4156.1 -17.188
4156.2 -18.713
4156.3 -17.798
4156.4 -18.103
4156.5 -19.934
4156.6 -17.493
4156.7 -16.577
4156.8 -13.831
4156.9 -11.694
4157 -9.2529
4157.1 -9.5581
4157.2 -10.168
4157.3 -9.2529
4157.4 -11.389
4157.5 -13.22
4157.6 -16.272
4157.7 -18.713
4157.8 -19.324
4157.9 -18.408
4158 -12.915
4158.1 -8.3374
4158.2 -7.7271
4158.3 -11.389
4158.4 -15.356
4158.5 -17.493
4158.6 -19.934
4158.7 -13.525
4158.8 -8.3374
4158.9 -9.2529
4159 -12.305
4159.1 -19.629
4159.2 -19.324
4159.3 -13.525
4159.4 -8.0322
4159.5 -10.474
4159.6 -15.356
4159.7 -19.019
4159.8 -15.051
4159.9 -8.0322
4160 -13.22
4160.1 -18.103
4160.2 -14.746
4160.3 -9.2529
4160.4 -12.305
4160.5 -20.85
4160.6 -18.103
4160.7 -10.779
4160.8 -8.0322
4160.9 -8.9478
4161 -9.8633
4161.1 -9.2529
4161.2 -14.136
4161.3 -16.882
4161.4 -17.188
4161.5 -10.779
4161.6 -9.2529
4161.7 -16.882
4161.8 -15.967
4161.9 -12
4162 -10.779
4162.1 -15.356
4162.2 -16.272
4162.3 -16.882
4162.4 -13.525
4162.5 -11.389
4162.6 -12.305
4162.7 -8.0322
4162.8 -8.9478
4162.9 -8.6426
4163 -11.084
4163.1 -11.389
4163.2 -11.694
4163.3 -15.051
4163.4 -12.915
4163.5 -14.441
4163.6 -12.305
4163.7 -13.831
4163.8 -13.22
4163.9 -12.915
4164 -12.915
4164.1 -10.474
4164.2 -11.084
4164.3 -8.6426
4164.4 -8.6426
4164.5 -8.6426
4164.6 -7.7271
4164.7 -10.474
4164.8 -8.6426
4164.9 -11.389
4165 -12.61
4165.1 -14.136
4165.2 -16.882
4165.3 -17.493
4165.4 -19.324
4165.5 -17.798
4165.6 -18.103
4165.7 -15.051
4165.8 -12.305
4165.9 -11.084
4166 -8.3374
4166.1 -11.389
4166.2 -12
4166.3 -15.051
4166.4 -17.188
4166.5 -18.408
4166.6 -18.408
4166.7 -12
4166.8 -8.6426
4166.9 -9.5581
4167 -12.61
4167.1 -17.188
4167.2 -18.713
4167.3 -16.882
4167.4 -8.3374
4167.5 -9.5581
4167.6 -13.831
4167.7 -19.629
4167.8 -16.882
4167.9 -10.779
4168 -12.305
4168.1 -13.831
4168.2 -18.713
4168.3 -14.746
4168.4 -8.9478
4168.5 -12.61
4168.6 -18.408
4168.7 -18.408
4168.8 -8.6426
4168.9 -9.5581
4169 -15.356
4169.1 -18.103
4169.2 -17.493
4169.3 -17.493
4169.4 -20.544
4169.5 -17.188
4169.6 -14.441
4169.7 -9.8633
4169.8 -11.694
4169.9 -17.493
4170 -13.525
4170.1 -10.474
4170.2 -14.136
4170.3 -19.019
4170.4 -14.136
4170.5 -12
4170.6 -8.6426
4170.7 -10.168
4170.8 -14.746
4170.9 -16.577
4171 -18.408
4171.1 -18.408
4171.2 -18.103
4171.3 -17.188
4171.4 -16.882
4171.5 -16.882
4171.6 -14.136
4171.7 -16.272
4171.8 -14.441
4171.9 -15.051
4172 -15.051
4172.1 -15.051
4172.2 -17.493
4172.3 -16.272
4172.4 -18.713
4172.5 -18.103
4172.6 -18.713
4172.7 -20.544
4172.8 -18.408
4172.9 -19.324
4173 -17.798
4173.1 -17.798
4173.2 -17.493
4173.3 -15.356
4173.4 -15.356
4173.5 -10.779
4173.6 -9.8633
4173.7 -7.7271
4173.8 -8.3374
4173.9 -10.474
4174 -12.305
4174.1 -16.272
4174.2 -15.356
4174.3 -18.103
4174.4 -18.408
4174.5 -16.882
4174.6 -12.915
4174.7 -8.6426
4174.8 -12
4174.9 -9.5581
4175 -14.441
4175.1 -17.188
4175.2 -18.713
4175.3 -14.441
4175.4 -9.8633
4175.5 -10.474
4175.6 -11.694
4175.7 -17.188
4175.8 -18.713
4175.9 -14.136
4176 -8.9478
4176.1 -10.474
4176.2 -17.493
4176.3 -17.493
4176.4 -14.136
4176.5 -8.3374
4176.6 -12
4176.7 -18.103
4176.8 -18.103
4176.9 -11.084
4177 -11.084
4177.1 -17.798
4177.2 -17.493
4177.3 -10.474
4177.4 -8.9478
4177.5 -11.389
4177.6 -13.525
4177.7 -11.389
4177.8 -11.694
4177.9 -9.2529
4178 -13.22
4178.1 -17.188
4178.2 -13.525
4178.3 -9.2529
4178.4 -15.967
4178.5 -18.408
4178.6 -12.61
4178.7 -9.5581
4178.8 -10.779
4178.9 -14.746
4179 -18.713
4179.1 -16.882
4179.2 -15.967
4179.3 -12.915
4179.4 -12.61
4179.5 -10.779
4179.6 -9.2529
4179.7 -10.168
4179.8 -8.0322
4179.9 -8.9478
4180 -8.9478
4180.1 -9.5581
4180.2 -11.084
4180.3 -7.4219
4180.4 -9.8633
4180.5 -8.0322
4180.6 -8.9478
4180.7 -8.6426
4180.8 -9.2529
4180.9 -12
4181 -9.5581
4181.1 -11.389
4181.2 -11.084
4181.3 -13.525
4181.4 -13.22
4181.5 -15.967
4181.6 -19.324
4181.7 -17.798
4181.8 -18.713
4181.9 -17.798
4182 -18.103
4182.1 -14.136
4182.2 -11.084
4182.3 -12
4182.4 -8.9478
4182.5 -10.168
4182.6 -11.389
4182.7 -14.136
4182.8 -16.882
4182.9 -17.798
4183 -19.629
4183.1 -14.136
4183.2 -10.474
4183.3 -8.0322
4183.4 -11.084
4183.5 -14.746
4183.6 -16.882
4183.7 -19.629
4183.8 -12.915
4183.9 -9.2529
4184 -10.168
4184.1 -13.22
4184.2 -17.798
4184.3 -17.493
4184.4 -12.915
4184.5 -8.3374
4184.6 -13.525
4184.7 -18.408
4184.8 -16.577
4184.9 -9.5581
4185 -10.474
4185.1 -18.103
4185.2 -18.408
4185.3 -10.474
4185.4 -8.9478
4185.5 -14.746
4185.6 -15.967
4185.7 -13.22
4185.8 -10.474
4185.9 -8.0322
4186 -8.9478
4186.1 -8.9478
4186.2 -12.61
4186.3 -17.188
4186.4 -15.051
4186.5 -10.168
4186.6 -12.305
4186.7 -18.408
4186.8 -13.22
4186.9 -8.6426
4187 -12.61
4187.1 -17.188
4187.2 -19.324
4187.3 -15.967
4187.4 -12.915
4187.5 -9.5581
4187.6 -8.6426
4187.7 -11.694
4187.8 -9.5581
4187.9 -11.084
4188 -12.61
4188.1 -12.915
4188.2 -12.915
4188.3 -14.136
4188.4 -17.798
4188.5 -15.662
4188.6 -16.272
4188.7 -14.136
4188.8 -13.831
4188.9 -15.356
4189 -15.356
4189.1 -17.798
4189.2 -13.22
4189.3 -13.525
4189.4 -9.5581
4189.5 -9.5581
4189.6 -9.2529
4189.7 -8.6426
4189.8 -12
4189.9 -10.474
4190 -12.305
4190.1 -11.694
4190.2 -12.61
4190.3 -15.662
4190.4 -16.882
4190.5 -21.46
4190.6 -18.408
4190.7 -17.798
4190.8 -12.305
4190.9 -10.474
4191 -7.7271
4191.1 -9.5581
4191.2 -12.915
4191.3 -13.831
4191.4 -18.103
4191.5 -16.882
4191.6 -16.882
4191.7 -11.389
4191.8 -8.3374
4191.9 -12
4192 -13.22
4192.1 -16.577
4192.2 -17.188
4192.3 -13.22
4192.4 -8.3374
4192.5 -10.168
4192.6 -16.577
4192.7 -18.103
4192.8 -14.746
4192.9 -9.2529
4193 -9.5581
4193.1 -16.577
4193.2 -18.408
4193.3 -13.22
4193.4 -8.3374
4193.5 -13.831
4193.6 -17.493
4193.7 -15.051
4193.8 -9.2529
4193.9 -13.831
4194 -19.324
4194.1 -17.188
4194.2 -15.967
4194.3 -13.525
4194.4 -14.136
4194.5 -19.324
4194.6 -17.798
4194.7 -14.441
4194.8 -7.4219
4194.9 -13.525
4195 -18.713
4195.1 -13.831
4195.2 -12
4195.3 -10.779
4195.4 -17.493
4195.5 -17.493
4195.6 -15.356
4195.7 -12.305
4195.8 -10.474
4195.9 -10.168
4196 -7.7271
4196.1 -8.9478
4196.2 -9.8633
4196.3 -10.779
4196.4 -12.915
4196.5 -11.694
4196.6 -15.967
4196.7 -12
4196.8 -13.831
4196.9 -12.61
4197 -12.305
4197.1 -11.084
4197.2 -10.474
4197.3 -12.915
4197.4 -8.0322
4197.5 -8.3374
4197.6 -8.0322
4197.7 -8.6426
4197.8 -9.8633
4197.9 -9.8633
4198 -14.441
4198.1 -13.831
4198.2 -15.967
4198.3 -15.662
4198.4 -18.713
4198.5 -17.798
4198.6 -17.493
4198.7 -16.882
4198.8 -12.915
4198.9 -10.168
4199 -8.3374
4199.1 -9.8633
4199.2 -11.084
4199.3 -14.441
4199.4 -17.798
4199.5 -18.408
4199.6 -18.103
4199.7 -13.22
4199.8 -8.6426
4199.9 -9.2529
4200 -11.389
4200.1 -16.272
4200.2 -17.493
4200.3 -17.798
4200.4 -12
4200.5 -8.6426
4200.6 -10.779
4200.7 -15.051
4200.8 -19.019
4200.9 -15.051
4201 -8.6426
4201.1 -10.168
4201.2 -14.746
4201.3 -19.629
4201.4 -11.389
4201.5 -8.9478
4201.6 -13.525
4201.7 -18.103
4201.8 -13.525
4201.9 -7.4219
4202 -13.22
4202.1 -17.493
4202.2 -13.525
4202.3 -7.1167
4202.4 -10.168
4202.5 -12.915
4202.6 -14.136
4202.7 -15.967
4202.8 -12
4202.9 -8.9478
4203 -11.084
4203.1 -17.188
4203.2 -15.967
4203.3 -10.779
4203.4 -13.525
4203.5 -17.798
4203.6 -17.188
4203.7 -11.389
4203.8 -9.5581
4203.9 -10.168
4204 -12.305
4204.1 -20.239
4204.2 -18.713
4204.3 -19.324
4204.4 -17.798
4204.5 -16.272
4204.6 -14.746
4204.7 -14.441
4204.8 -15.662
4204.9 -14.441
4205 -14.441
4205.1 -13.525
4205.2 -13.525
4205.3 -12.915
4205.4 -15.051
4205.5 -17.493
4205.6 -18.408
4205.7 -19.324
4205.8 -19.934
4205.9 -18.408
4206 -17.493
4206.1 -19.324
4206.2 -20.85
4206.3 -18.408
4206.4 -16.272
4206.5 -12.915
4206.6 -10.168
4206.7 -8.6426
4206.8 -8.6426
4206.9 -10.168
4207 -11.084
4207.1 -12.915
4207.2 -15.051
4207.3 -17.188
4207.4 -17.798
4207.5 -17.188
4207.6 -16.272
4207.7 -10.779
4207.8 -8.9478
4207.9 -8.0322
4208 -11.084
4208.1 -16.882
4208.2 -19.019
4208.3 -19.324
4208.4 -12.61
4208.5 -8.9478
4208.6 -8.3374
4208.7 -13.525
4208.8 -19.934
4208.9 -17.798
4209 -13.525
4209.1 -7.1167
4209.2 -11.694
4209.3 -15.356
4209.4 -17.798
4209.5 -15.051
4209.6 -8.6426
4209.7 -14.136
4209.8 -17.798
4209.9 -15.967
4210 -8.3374
4210.1 -11.084
4210.2 -20.544
4210.3 -15.662
4210.4 -9.8633
4210.5 -11.694
4210.6 -17.798
4210.7 -18.408
4210.8 -13.525
4210.9 -14.136
4211 -11.389
4211.1 -12.915
4211.2 -15.967
4211.3 -16.882
4211.4 -14.441
4211.5 -10.474
4211.6 -16.882
4211.7 -16.882
4211.8 -14.136
4211.9 -7.7271
4212 -11.084
4212.1 -17.188
4212.2 -17.493
4212.3 -18.408
4212.4 -13.22
4212.5 -10.779
4212.6 -8.6426
4212.7 -8.0322
4212.8 -7.7271
4212.9 -8.6426
4213 -12.305
4213.1 -10.168
4213.2 -10.168
4213.3 -10.168
4213.4 -10.168
4213.5 -9.8633
4213.6 -8.9478
4213.7 -12.305
4213.8 -9.5581
4213.9 -8.6426
4214 -8.3374
4214.1 -8.6426
4214.2 -9.5581
4214.3 -9.5581
4214.4 -12
4214.5 -11.694
4214.6 -13.525
4214.7 -15.051
4214.8 -16.272
4214.9 -17.493
4215 -18.103
4215.1 -19.019
4215.2 -15.967
4215.3 -14.441
4215.4 -11.389
4215.5 -8.9478
4215.6 -8.9478
4215.7 -9.8633
4215.8 -13.22
4215.9 -13.831
4216 -17.798
4216.1 -18.408
4216.2 -16.577
4216.3 -14.441
4216.4 -9.2529
4216.5 -8.9478
4216.6 -12
4216.7 -15.662
4216.8 -18.408
4216.9 -17.493
4217 -13.831
4217.1 -7.4219
4217.2 -11.389
4217.3 -15.662
4217.4 -18.408
4217.5 -14.746
4217.6 -9.2529
4217.7 -12.61
4217.8 -15.051
4217.9 -18.103
4218 -13.831
4218.1 -8.3374
4218.2 -12
4218.3 -19.019
4218.4 -17.493
4218.5 -8.0322
4218.6 -10.474
4218.7 -17.493
4218.8 -15.356
4218.9 -9.2529
4219 -9.2529
4219.1 -15.356
4219.2 -15.356
4219.3 -17.188
4219.4 -14.746
4219.5 -12.915
4219.6 -8.9478
4219.7 -10.474
4219.8 -18.103
4219.9 -15.356
4220 -11.084
4220.1 -11.694
4220.2 -18.103
4220.3 -16.272
4220.4 -11.694
4220.5 -10.168
4220.6 -10.168
4220.7 -12.915
4220.8 -16.882
4220.9 -18.103
4221 -18.408
4221.1 -18.103
4221.2 -19.019
4221.3 -16.882
4221.4 -17.188
4221.5 -16.272
4221.6 -16.272
4221.7 -15.051
4221.8 -14.746
4221.9 -17.798
4222 -16.882
4222.1 -18.103
4222.2 -17.493
4222.3 -20.239
4222.4 -20.239
4222.5 -19.324
4222.6 -20.239
4222.7 -18.713
4222.8 -18.103
4222.9 -14.746
4223 -12.61
4223.1 -11.389
4223.2 -8.9478
4223.3 -9.8633
4223.4 -8.9478
4223.5 -12
4223.6 -11.694
4223.7 -14.441
4223.8 -18.408
4223.9 -17.798
4224 -19.324
4224.1 -16.882
4224.2 -13.22
4224.3 -9.5581
4224.4 -7.4219
4224.5 -13.525
4224.6 -13.22
4224.7 -17.798
4224.8 -18.408
4224.9 -16.882
4225 -10.474
4225.1 -8.6426
4225.2 -13.525
4225.3 -14.746
4225.4 -19.934
4225.5 -17.188
4225.6 -10.168
4225.7 -8.6426
4225.8 -12.915
4225.9 -19.324
4226 -16.882
4226.1 -10.474
4226.2 -9.2529
4226.3 -14.441
4226.4 -18.713
4226.5 -14.136
4226.6 -10.168
4226.7 -12.305
4226.8 -19.324
4226.9 -13.22
4227 -8.6426
4227.1 -14.136
4227.2 -19.629
4227.3 -17.188
4227.4 -8.6426
4227.5 -9.8633
4227.6 -9.8633
4227.7 -9.5581
4227.8 -8.9478
4227.9 -11.389
4228 -19.019
4228.1 -17.493
4228.2 -11.694
4228.3 -9.5581
4228.4 -17.188
4228.5 -16.577
4228.6 -11.084
4228.7 -12
4228.8 -12
4228.9 -17.188
4229 -15.967
4229.1 -17.188
4229.2 -15.662
4229.3 -14.136
4229.4 -12.915
4229.5 -11.694
4229.6 -11.694
4229.7 -9.2529
4229.8 -10.474
4229.9 -11.389
4230 -10.168
4230.1 -11.389
4230.2 -10.474
4230.3 -9.8633
4230.4 -10.779
4230.5 -11.084
4230.6 -13.831
4230.7 -12.915
4230.8 -14.441
4230.9 -14.136
4231 -14.746
4231.1 -16.577
4231.2 -17.798
4231.3 -20.544
4231.4 -18.103
4231.5 -18.408
4231.6 -15.356
4231.7 -12.305
4231.8 -11.694
4231.9 -9.5581
4232 -11.389
4232.1 -9.5581
4232.2 -11.694
4232.3 -13.22
4232.4 -16.577
4232.5 -18.103
4232.6 -19.324
4232.7 -19.324
4232.8 -12.915
4232.9 -8.0322
4233 -8.6426
4233.1 -12.61
4233.2 -15.356
4233.3 -18.408
4233.4 -21.155
4233.5 -12
4233.6 -8.0322
4233.7 -9.5581
4233.8 -14.441
4233.9 -18.408
4234 -18.103
4234.1 -13.22
4234.2 -8.0322
4234.3 -11.694
4234.4 -17.188
4234.5 -18.713
4234.6 -11.084
4234.7 -9.8633
4234.8 -15.662
4234.9 -18.713
4235 -13.831
4235.1 -8.0322
4235.2 -12.915
4235.3 -18.713
4235.4 -13.831
4235.5 -10.168
4235.6 -11.389
4235.7 -18.103
4235.8 -17.493
4235.9 -16.577
4236 -16.577
4236.1 -17.493
4236.2 -18.713
4236.3 -12.305
4236.4 -9.8633
4236.5 -13.525
4236.6 -17.188
4236.7 -13.525
4236.8 -9.8633
4236.9 -15.662
4237 -18.103
4237.1 -16.272
4237.2 -11.694
4237.3 -9.8633
4237.4 -11.389
4237.5 -11.084
4237.6 -15.356
4237.7 -17.798
4237.8 -19.934
4237.9 -17.798
4238 -18.408
4238.1 -19.934
4238.2 -17.493
4238.3 -19.019
4238.4 -18.103
4238.5 -18.408
4238.6 -17.798
4238.7 -18.408
4238.8 -20.85
4238.9 -18.408
4239 -21.46
4239.1 -19.934
4239.2 -19.324
4239.3 -17.493
4239.4 -15.967
4239.5 -16.577
4239.6 -12.915
4239.7 -11.084
4239.8 -9.8633
4239.9 -8.6426
4240 -9.2529
4240.1 -9.8633
4240.2 -13.22
4240.3 -14.136
4240.4 -16.577
4240.5 -17.188
4240.6 -17.493
4240.7 -18.103
4240.8 -15.967
4240.9 -14.746
4241 -9.2529
4241.1 -9.8633
4241.2 -10.779
4241.3 -13.22
4241.4 -16.577
4241.5 -17.188
4241.6 -19.629
4241.7 -12.61
4241.8 -10.474
4241.9 -10.168
4242 -14.441
4242.1 -17.188
4242.2 -18.408
4242.3 -14.746
4242.4 -8.6426
4242.5 -10.474
4242.6 -15.662
4242.7 -19.019
4242.8 -13.525
4242.9 -7.7271
4243 -12.61
4243.1 -18.103
4243.2 -18.103
4243.3 -9.8633
4243.4 -9.8633
4243.5 -15.662
4243.6 -18.103
4243.7 -12.61
4243.8 -11.084
4243.9 -16.882
4244 -19.324
4244.1 -15.967
4244.2 -12.305
4244.3 -12
4244.4 -13.831
4244.5 -16.577
4244.6 -19.324
4244.7 -15.662
4244.8 -8.9478
4244.9 -13.831
4245 -18.103
4245.1 -15.051
4245.2 -9.8633
4245.3 -9.8633
4245.4 -15.967
4245.5 -17.188
4245.6 -18.713
4245.7 -14.441
4245.8 -13.22
4245.9 -9.2529
4246 -9.2529
4246.1 -8.0322
4246.2 -8.3374
4246.3 -12.305
4246.4 -8.0322
4246.5 -10.779
4246.6 -9.8633
4246.7 -10.474
4246.8 -8.6426
4246.9 -9.8633
4247 -12.305
4247.1 -8.6426
4247.2 -10.168
4247.3 -8.9478
4247.4 -9.2529
4247.5 -9.2529
4247.6 -11.694
4247.7 -14.746
4247.8 -13.831
4247.9 -15.356
4248 -15.356
4248.1 -17.493
4248.2 -18.103
4248.3 -18.408
4248.4 -19.934
4248.5 -14.441
4248.6 -12.915
4248.7 -9.2529
4248.8 -8.9478
4248.9 -8.3374
4249 -11.084
4249.1 -15.967
4249.2 -16.882
4249.3 -18.713
4249.4 -17.493
4249.5 -15.356
4249.6 -10.474
4249.7 -7.7271
4249.8 -11.694
4249.9 -13.22
4250 -17.188
4250.1 -17.798
4250.2 -16.577
4250.3 -9.8633
4250.4 -8.6426
4250.5 -12.61
4250.6 -15.662
4250.7 -18.408
4250.8 -13.831
4250.9 -8.3374
4251 -11.389
4251.1 -15.967
4251.2 -19.629
4251.3 -11.389
4251.4 -7.7271
4251.5 -12.305
4251.6 -18.408
4251.7 -18.408
4251.8 -8.3374
4251.9 -12.915
4252 -17.188
4252.1 -14.746
4252.2 -8.0322
4252.3 -10.474
4252.4 -18.103
4252.5 -17.493
4252.6 -18.713
4252.7 -16.272
4252.8 -16.577
4252.9 -12.915
4253 -8.3374
4253.1 -16.577
4253.2 -17.188
4253.3 -13.22
4253.4 -8.9478
4253.5 -15.662
4253.6 -17.188
4253.7 -14.746
4253.8 -13.22
4253.9 -9.5581
4254 -13.525
4254.1 -15.356
4254.2 -18.713
4254.3 -18.713
4254.4 -18.103
4254.5 -19.934
4254.6 -15.662
4254.7 -14.441
4254.8 -13.525
4254.9 -12.61
4255 -13.22
4255.1 -13.22
4255.2 -15.662
4255.3 -13.525
4255.4 -12.61
4255.5 -14.136
4255.6 -15.967
4255.7 -17.798
4255.8 -19.019
4255.9 -21.155
4256 -19.019
4256.1 -19.324
4256.2 -18.713
4256.3 -19.019
4256.4 -16.577
4256.5 -15.967
4256.6 -16.882
4256.7 -10.779
4256.8 -9.5581
4256.9 -8.6426
4257 -8.6426
4257.1 -9.2529
4257.2 -12
4257.3 -15.662
4257.4 -15.356
4257.5 -17.798
4257.6 -19.629
4257.7 -16.882
4257.8 -13.831
4257.9 -9.2529
4258 -9.2529
4258.1 -9.5581
4258.2 -13.831
4258.3 -16.272
4258.4 -19.629
4258.5 -17.493
4258.6 -10.779
4258.7 -9.5581
4258.8 -9.2529
4258.9 -15.967
4259 -19.019
4259.1 -17.188
4259.2 -11.389
4259.3 -8.9478
4259.4 -14.441
4259.5 -17.493
4259.6 -16.577
4259.7 -8.6426
4259.8 -10.474
4259.9 -18.408
4260 -17.493
4260.1 -12
4260.2 -8.6426
4260.3 -15.356
4260.4 -19.324
4260.5 -12.61
4260.6 -12.61
4260.7 -13.525
4260.8 -15.967
4260.9 -17.493
4261 -18.408
4261.1 -16.882
4261.2 -12.915
4261.3 -12.915
4261.4 -11.389
4261.5 -17.493
4261.6 -14.746
4261.7 -8.9478
4261.8 -11.389
4261.9 -17.798
4262 -19.324
4262.1 -11.694
4262.2 -8.6426
4262.3 -8.3374
4262.4 -9.8633
4262.5 -14.441
4262.6 -15.662
4262.7 -19.934
4262.8 -17.188
4262.9 -18.408
4263 -18.103
4263.1 -18.103
4263.2 -16.882
4263.3 -18.408
4263.4 -20.239
4263.5 -17.493
4263.6 -19.019
4263.7 -18.103
4263.8 -18.408
4263.9 -18.103
4264 -18.103
4264.1 -19.019
4264.2 -16.272
4264.3 -16.882
4264.4 -13.22
4264.5 -11.694
4264.6 -9.5581
4264.7 -9.5581
4264.8 -8.6426
4264.9 -9.2529
4265 -10.779
4265.1 -12
4265.2 -14.441
4265.3 -15.967
4265.4 -17.188
4265.5 -18.408
4265.6 -17.798
4265.7 -16.272
4265.8 -10.779
4265.9 -9.2529
4266 -9.8633
4266.1 -9.8633
4266.2 -14.136
4266.3 -16.577
4266.4 -17.798
4266.5 -17.493
4266.6 -13.831
4266.7 -10.779
4266.8 -8.0322
4266.9 -13.831
4267 -16.882
4267.1 -18.713
4267.2 -14.746
4267.3 -8.9478
4267.4 -11.694
4267.5 -13.22
4267.6 -18.408
4267.7 -17.493
4267.8 -10.168
4267.9 -8.9478
4268 -14.441
4268.1 -20.85
4268.2 -12.61
4268.3 -9.2529
4268.4 -13.22
4268.5 -18.103
4268.6 -14.746
4268.7 -5.896
4268.8 -14.441
4268.9 -18.103
4269 -16.882
4269.1 -9.8633
4269.2 -8.9478
4269.3 -8.6426
4269.4 -8.3374
4269.5 -15.356
4269.6 -17.493
4269.7 -16.882
4269.8 -10.168
4269.9 -10.474
4270 -17.188
4270.1 -13.525
4270.2 -11.084
4270.3 -11.084
4270.4 -16.882
4270.5 -18.408
4270.6 -17.493
4270.7 -14.441
4270.8 -10.474
4270.9 -12.305
4271 -9.5581
4271.1 -9.5581
4271.2 -9.2529
4271.3 -8.9478
4271.4 -9.5581
4271.5 -10.168
4271.6 -12.61
4271.7 -11.389
4271.8 -12
4271.9 -10.474
4272 -9.5581
4272.1 -8.6426
4272.2 -8.6426
4272.3 -12
4272.4 -10.168
4272.5 -11.084
4272.6 -10.168
4272.7 -10.779
4272.8 -10.474
4272.9 -11.084
4273 -14.441
4273.1 -14.441
4273.2 -15.356
4273.3 -17.188
4273.4 -17.493
4273.5 -19.324
4273.6 -18.408
4273.7 -16.577
4273.8 -12.305
4273.9 -10.474
4274 -8.3374
4274.1 -8.6426
4274.2 -12.61
4274.3 -12.915
4274.4 -16.272
4274.5 -18.103
4274.6 -17.493
4274.7 -14.136
4274.8 -11.389
4274.9 -11.084
4275 -10.779
4275.1 -15.051
4275.2 -17.798
4275.3 -18.408
4275.4 -12.915
4275.5 -8.6426
4275.6 -12
4275.7 -13.831
4275.8 -18.713
4275.9 -16.882
4276 -9.8633
4276.1 -8.0322
4276.2 -13.831
4276.3 -20.85
4276.4 -15.051
4276.5 -8.9478
4276.6 -10.779
4276.7 -17.188
4276.8 -18.103
4276.9 -9.5581
4277 -13.22
4277.1 -18.713
4277.2 -18.408
4277.3 -8.3374
4277.4 -9.5581
4277.5 -11.084
4277.6 -12.305
4277.7 -13.831
4277.8 -10.168
4277.9 -10.168
4278 -13.525
4278.1 -17.798
4278.2 -12.61
4278.3 -9.2529
4278.4 -15.967
4278.5 -17.493
4278.6 -14.746
4278.7 -8.9478
4278.8 -8.3374
4278.9 -11.694
4279 -16.272
4279.1 -19.019
4279.2 -17.493
4279.3 -16.272
4279.4 -15.967
4279.5 -16.272
4279.6 -14.136
4279.7 -14.441
4279.8 -15.356
4279.9 -12.915
4280 -13.831
4280.1 -13.831
4280.2 -14.746
4280.3 -16.272
4280.4 -15.051
4280.5 -16.577
4280.6 -15.967
4280.7 -17.188
4280.8 -18.103
4280.9 -18.103
4281 -20.85
4281.1 -16.882
4281.2 -17.188
4281.3 -12.305
4281.4 -12.61
4281.5 -9.2529
4281.6 -8.3374
4281.7 -12
4281.8 -8.9478
4281.9 -12
4282 -12
4282.1 -15.662
4282.2 -17.798
4282.3 -18.713
4282.4 -21.765
4282.5 -13.831
4282.6 -10.168
4282.7 -8.3374
4282.8 -10.168
4282.9 -12
4283 -15.662
4283.1 -20.85
4283.2 -18.408
4283.3 -14.441
4283.4 -9.2529
4283.5 -8.0322
4283.6 -12.915
4283.7 -15.662
4283.8 -20.85
4283.9 -15.051
4284 -8.3374
4284.1 -8.6426
4284.2 -14.441
4284.3 -17.798
4284.4 -17.493
4284.5 -11.694
4284.6 -8.6426
4284.7 -15.356
4284.8 -18.713
4284.9 -11.389
4285 -9.2529
4285.1 -13.525
4285.2 -21.155
4285.3 -12
4285.4 -8.3374
4285.5 -13.22
4285.6 -18.408
4285.7 -15.356
4285.8 -10.168
4285.9 -10.474
4286 -9.5581
4286.1 -12
4286.2 -16.577
4286.3 -17.493
4286.4 -12.61
4286.5 -8.9478
4286.6 -15.356
4286.7 -17.188
4286.8 -12.61
4286.9 -8.6426
4287 -13.525
4287.1 -18.408
4287.2 -16.882
4287.3 -16.272
4287.4 -12.61
4287.5 -11.389
4287.6 -9.2529
4287.7 -9.5581
4287.8 -10.168
4287.9 -8.6426
4288 -11.084
4288.1 -10.474
4288.2 -10.779
4288.3 -9.2529
4288.4 -11.084
4288.5 -12.305
4288.6 -9.8633
4288.7 -9.2529
4288.8 -9.2529
4288.9 -8.9478
4289 -10.474
4289.1 -10.779
4289.2 -13.525
4289.3 -10.474
4289.4 -13.525
4289.5 -13.831
4289.6 -14.746
4289.7 -15.356
4289.8 -15.967
4289.9 -20.544
4290 -18.713
4290.1 -19.324
4290.2 -16.882
4290.3 -13.831
4290.4 -11.389
4290.5 -8.6426
4290.6 -10.474
4290.7 -9.2529
4290.8 -12.915
4290.9 -14.136
4291 -17.493
4291.1 -18.103
4291.2 -16.577
4291.3 -15.356
4291.4 -9.2529
4291.5 -9.5581
4291.6 -11.389
4291.7 -15.051
4291.8 -18.408
4291.9 -17.188
4292 -14.136
4292.1 -8.0322
4292.2 -11.084
4292.3 -15.051
4292.4 -18.713
4292.5 -15.662
4292.6 -8.9478
4292.7 -11.389
4292.8 -13.22
4292.9 -18.713
4293 -14.136
4293.1 -8.0322
4293.2 -10.779
4293.3 -17.798
4293.4 -18.408
4293.5 -9.5581
4293.6 -12
4293.7 -17.798
4293.8 -16.882
4293.9 -8.6426
4294 -10.779
4294.1 -15.356
4294.2 -17.188
4294.3 -17.493
4294.4 -15.967
4294.5 -12
4294.6 -10.779
4294.7 -9.8633
4294.8 -18.408
4294.9 -15.967
4295 -10.168
4295.1 -9.8633
4295.2 -16.882
4295.3 -19.019
4295.4 -11.694
4295.5 -11.084
4295.6 -8.9478
4295.7 -10.474
4295.8 -12.61
4295.9 -15.356
4296 -20.544
4296.1 -17.798
4296.2 -19.324
4296.3 -18.408
4296.4 -18.103
4296.5 -17.493
4296.6 -16.882
4296.7 -21.155
4296.8 -18.408
4296.9 -19.019
4297 -17.188
4297.1 -18.408
4297.2 -17.493
4297.3 -18.713
4297.4 -19.934
4297.5 -16.577
4297.6 -16.882
4297.7 -12.915
4297.8 -10.779
4297.9 -9.8633
4298 -8.9478
4298.1 -10.474
4298.2 -10.474
4298.3 -11.694
4298.4 -11.694
4298.5 -12.61
4298.6 -15.662
4298.7 -18.103
4298.8 -20.544
4298.9 -17.493
4299 -15.356
4299.1 -10.168
4299.2 -10.168
4299.3 -8.6426
4299.4 -11.084
4299.5 -15.662
4299.6 -16.882
4299.7 -19.324
4299.8 -17.493
4299.9 -12.61
4300 -7.7271
4300.1 -10.474
4300.2 -13.831
4300.3 -16.577
4300.4 -17.493
4300.5 -14.441
4300.6 -10.168
4300.7 -9.5581
4300.8 -13.525
4300.9 -19.629
4301 -17.188
4301.1 -9.2529
4301.2 -8.9478
4301.3 -13.22
4301.4 -19.629
4301.5 -14.441
4301.6 -9.5581
4301.7 -11.084
4301.8 -18.103
4301.9 -15.356
4302 -8.9478
4302.1 -13.525
4302.2 -17.493
4302.3 -17.493
4302.4 -9.5581
4302.5 -8.6426
4302.6 -8.0322
4302.7 -8.9478
4302.8 -12.305
4302.9 -16.272
4303 -18.103
4303.1 -11.084
4303.2 -9.5581
4303.3 -15.356
4303.4 -17.188
4303.5 -14.746
4303.6 -8.6426
4303.7 -13.22
4303.8 -16.577
4303.9 -18.713
4304 -15.356
4304.1 -13.831
4304.2 -14.136
4304.3 -10.168
4304.4 -8.9478
4304.5 -8.0322
4304.6 -9.5581
4304.7 -9.5581
4304.8 -9.8633
4304.9 -12.305
4305 -9.2529
4305.1 -9.2529
4305.2 -9.5581
4305.3 -9.2529
4305.4 -9.2529
4305.5 -9.5581
4305.6 -10.474
4305.7 -9.5581
4305.8 -10.779
4305.9 -11.694
4306 -11.084
4306.1 -11.694
4306.2 -13.525
4306.3 -15.967
4306.4 -15.051
4306.5 -17.188
4306.6 -18.103
4306.7 -19.934
4306.8 -19.019
4306.9 -16.272
4307 -17.188
4307.1 -11.694
4307.2 -10.474
4307.3 -8.6426
4307.4 -9.5581
4307.5 -11.084
4307.6 -12.61
4307.7 -16.272
4307.8 -17.188
4307.9 -19.019
4308 -15.051
4308.1 -11.084
4308.2 -8.9478
4308.3 -9.2529
4308.4 -13.831
4308.5 -16.882
4308.6 -19.019
4308.7 -15.051
4308.8 -9.5581
4308.9 -10.168
4309 -12.305
4309.1 -19.019
4309.2 -17.493
4309.3 -12
4309.4 -8.0322
4309.5 -11.084
4309.6 -17.798
4309.7 -17.798
4309.8 -11.389
4309.9 -9.5581
4310 -15.051
4310.1 -18.408
4310.2 -12.915
4310.3 -11.084
4310.4 -14.136
4310.5 -19.629
4310.6 -14.746
4310.7 -9.2529
4310.8 -10.474
4310.9 -11.084
4311 -13.525
4311.1 -10.779
4311.2 -9.8633
4311.3 -13.525
4311.4 -18.103
4311.5 -13.22
4311.6 -9.8633
4311.7 -15.051
4311.8 -18.103
4311.9 -14.441
4312 -11.084
4312.1 -8.9478
4312.2 -10.779
4312.3 -14.441
4312.4 -19.934
4312.5 -17.798
4312.6 -17.493
4312.7 -15.356
4312.8 -15.967
4312.9 -14.136
4313 -14.441
4313.1 -15.356
4313.2 -14.441
4313.3 -15.051
4313.4 -14.441
4313.5 -13.831
4313.6 -13.22
4313.7 -14.746
4313.8 -17.798
4313.9 -16.577
4314 -18.408
4314.1 -18.103
4314.2 -17.798
4314.3 -16.882
4314.4 -17.188
4314.5 -18.713
4314.6 -16.577
4314.7 -13.831
4314.8 -11.389
4314.9 -9.5581
4315 -8.6426
4315.1 -8.9478
4315.2 -12
4315.3 -12.305
4315.4 -15.356
4315.5 -16.272
4315.6 -18.103
4315.7 -18.408
4315.8 -16.577
4315.9 -13.831
4316 -8.6426
4316.1 -9.5581
4316.2 -10.168
4316.3 -13.22
4316.4 -19.019
4316.5 -19.019
4316.6 -16.577
4316.7 -10.779
4316.8 -8.6426
4316.9 -9.2529
4317 -15.356
4317.1 -20.239
4317.2 -17.188
4317.3 -12
4317.4 -8.3374
4317.5 -12.915
4317.6 -15.967
4317.7 -17.493
4317.8 -13.525
4317.9 -9.5581
4318 -14.441
4318.1 -18.713
4318.2 -15.662
4318.3 -8.3374
4318.4 -10.779
4318.5 -19.934
4318.6 -15.967
4318.7 -9.5581
4318.8 -11.084
4318.9 -15.967
4319 -16.272
4319.1 -11.389
4319.2 -11.694
4319.3 -8.9478
4319.4 -10.779
4319.5 -12.61
4319.6 -16.272
4319.7 -16.272
4319.8 -10.474
4319.9 -13.525
4320 -17.493
4320.1 -15.356
4320.2 -9.8633
4320.3 -10.168
4320.4 -13.831
4320.5 -17.188
4320.6 -20.544
4320.7 -15.356
4320.8 -14.136
4320.9 -10.779
4321 -11.694
4321.1 -9.2529
4321.2 -8.3374
4321.3 -11.084
4321.4 -8.0322
4321.5 -8.3374
4321.6 -8.0322
4321.7 -8.3374
4321.8 -8.0322
4321.9 -7.4219
4322 -10.168
4322.1 -8.9478
4322.2 -9.2529
4322.3 -9.5581
4322.4 -12
4322.5 -13.831
4322.6 -14.441
4322.7 -14.441
4322.8 -15.662
4322.9 -17.188
4323 -17.798
4323.1 -18.408
4323.2 -21.155
4323.3 -18.713
4323.4 -16.882
4323.5 -13.525
4323.6 -11.389
4323.7 -10.168
4323.8 -8.9478
4323.9 -11.389
4324 -11.694
4324.1 -13.831
4324.2 -15.356
4324.3 -18.713
4324.4 -18.713
4324.5 -14.441
4324.6 -13.831
4324.7 -8.0322
4324.8 -10.474
4324.9 -14.136
4325 -17.188
4325.1 -18.713
4325.2 -15.051
4325.3 -11.694
4325.4 -7.4219
4325.5 -13.525
4325.6 -17.188
4325.7 -19.324
4325.8 -13.525
4325.9 -8.3374
4326 -13.22
4326.1 -15.967
4326.2 -19.019
4326.3 -11.694
4326.4 -9.8633
4326.5 -13.22
4326.6 -18.408
4326.7 -16.882
4326.8 -7.1167
4326.9 -14.441
4327 -17.493
4327.1 -12.915
4327.2 -8.0322
4327.3 -13.525
4327.4 -19.934
4327.5 -19.019
4327.6 -18.713
4327.7 -18.408
4327.8 -17.493
4327.9 -13.831
4328 -8.9478
4328.1 -12.915
4328.2 -18.103
4328.3 -14.746
4328.4 -9.8633
4328.5 -12
4328.6 -16.272
4328.7 -16.272
4328.8 -15.662
4328.9 -12.305
4329 -9.5581
4329.1 -8.3374
4329.2 -10.474
4329.3 -10.168
4329.4 -12.61
4329.5 -15.662
4329.6 -16.882
4329.7 -17.188
4329.8 -18.103
4329.9 -17.493
4330 -16.882
4330.1 -16.272
4330.2 -17.188
4330.3 -15.967
4330.4 -15.356
4330.5 -13.525
4330.6 -12
4330.7 -11.389
4330.8 -9.8633
4330.9 -10.168
4331 -8.3374
4331.1 -8.3374
4331.2 -9.5581
4331.3 -9.5581
4331.4 -14.136
4331.5 -13.831
4331.6 -16.577
4331.7 -15.662
4331.8 -19.019
4331.9 -18.103
4332 -17.493
4332.1 -16.577
4332.2 -11.084
4332.3 -10.474
4332.4 -8.0322
4332.5 -10.779
4332.6 -12.61
4332.7 -15.356
4332.8 -21.765
4332.9 -18.103
4333 -14.441
4333.1 -10.168
4333.2 -8.3374
4333.3 -9.8633
4333.4 -15.051
4333.5 -20.544
4333.6 -17.493
4333.7 -13.525
4333.8 -8.3374
4333.9 -10.168
4334 -14.746
4334.1 -18.408
4334.2 -17.798
4334.3 -8.9478
4334.4 -10.474
4334.5 -16.272
4334.6 -17.798
4334.7 -12.61
4334.8 -8.6426
4334.9 -15.051
4335 -17.493
4335.1 -15.356
4335.2 -7.7271
4335.3 -11.084
4335.4 -17.798
4335.5 -13.525
4335.6 -10.474
4335.7 -10.474
4335.8 -13.22
4335.9 -14.746
4336 -14.136
4336.1 -12
4336.2 -10.474
4336.3 -10.779
4336.4 -16.882
4336.5 -16.882
4336.6 -9.8633
4336.7 -9.8633
4336.8 -17.798
4336.9 -15.967
4337 -12.61
4337.1 -9.5581
4337.2 -11.084
4337.3 -14.746
4337.4 -17.493
4337.5 -19.324
4337.6 -18.103
4337.7 -17.798
4337.8 -15.051
4337.9 -14.136
4338 -11.694
4338.1 -11.694
4338.2 -12.915
4338.3 -11.694
4338.4 -12.305
4338.5 -11.084
4338.6 -11.694
4338.7 -10.779
4338.8 -12.915
4338.9 -15.356
4339 -15.967
4339.1 -17.493
4339.2 -16.882
4339.3 -17.798
4339.4 -17.188
4339.5 -19.629
4339.6 -20.85
4339.7 -19.019
4339.8 -19.324
4339.9 -16.882
4340 -12.305
4340.1 -12
4340.2 -10.779
4340.3 -11.694
4340.4 -9.5581
4340.5 -11.084
4340.6 -11.084
4340.7 -11.694
4340.8 -16.272
4340.9 -17.798
4341 -21.765
4341.1 -16.882
4341.2 -12.915
4341.3 -9.2529
4341.4 -8.0322
4341.5 -10.779
4341.6 -14.746
4341.7 -20.239
4341.8 -18.103
4341.9 -15.356
4342 -8.6426
4342.1 -8.6426
4342.2 -13.22
4342.3 -16.882
4342.4 -20.85
4342.5 -13.525
4342.6 -8.3374
4342.7 -10.168
4342.8 -16.882
4342.9 -18.408
4343 -12.305
4343.1 -10.779
4343.2 -12.915
4343.3 -18.103
4343.4 -15.051
4343.5 -8.0322
4343.6 -11.694
4343.7 -18.103
4343.8 -17.493
4343.9 -8.9478
4344 -10.474
4344.1 -13.22
4344.2 -16.882
4344.3 -16.272
4344.4 -14.441
4344.5 -13.22
4344.6 -9.2529
4344.7 -12.915
4344.8 -17.188
4344.9 -13.831
4345 -9.2529
4345.1 -15.356
4345.2 -18.103
4345.3 -13.22
4345.4 -10.168
4345.5 -8.0322
4345.6 -12
4345.7 -17.188
4345.8 -18.103
4345.9 -18.103
4346 -16.577
4346.1 -16.272
4346.2 -14.136
4346.3 -13.831
4346.4 -16.577
4346.5 -13.831
4346.6 -13.525
4346.7 -11.084
4346.8 -12.61
4346.9 -12.305
4347 -13.525
4347.1 -16.272
4347.2 -13.525
4347.3 -14.746
4347.4 -13.22
4347.5 -16.272
4347.6 -16.272
4347.7 -18.408
4347.8 -19.934
4347.9 -18.103
4348 -19.324
4348.1 -16.882
4348.2 -16.577
4348.3 -14.441
4348.4 -12.305
4348.5 -13.525
4348.6 -8.6426
4348.7 -8.6426
4348.8 -8.6426
4348.9 -10.474
4349 -13.831
4349.1 -14.441
4349.2 -19.324
4349.3 -18.408
4349.4 -18.103
4349.5 -13.831
4349.6 -10.168
4349.7 -7.4219
4349.8 -10.779
4349.9 -15.051
4350 -15.967
4350.1 -18.408
4350.2 -17.188
4350.3 -11.694
4350.4 -8.9478
4350.5 -9.8633
4350.6 -15.662
4350.7 -17.798
4350.8 -16.272
4350.9 -10.474
4351 -8.3374
4351.1 -12.915
4351.2 -17.188
4351.3 -19.019
4351.4 -9.5581
4351.5 -8.9478
4351.6 -14.441
4351.7 -18.103
4351.8 -14.136
4351.9 -7.1167
4352 -13.525
4352.1 -17.493
4352.2 -13.831
4352.3 -7.4219
4352.4 -10.779
4352.5 -13.831
4352.6 -12.61
4352.7 -11.694
4352.8 -8.9478
4352.9 -9.8633
4353 -14.746
4353.1 -17.493
4353.2 -15.051
4353.3 -9.2529
4353.4 -16.577
4353.5 -15.662
4353.6 -11.694
4353.7 -8.6426
4353.8 -11.694
4353.9 -19.324
4354 -18.103
4354.1 -17.798
4354.2 -15.356
4354.3 -14.441
4354.4 -11.694
4354.5 -10.779
4354.6 -11.389
4354.7 -8.3374
4354.8 -8.9478
4354.9 -8.0322
4355 -7.7271
4355.1 -8.3374
4355.2 -9.2529
4355.3 -11.389
4355.4 -7.1167
4355.5 -8.3374
4355.6 -8.0322
4355.7 -10.168
4355.8 -11.084
4355.9 -12
4356 -14.136
4356.1 -10.779
4356.2 -13.22
4356.3 -12.61
4356.4 -14.441
4356.5 -15.051
4356.6 -16.577
4356.7 -19.324
4356.8 -17.493
4356.9 -19.019
4357 -18.103
4357.1 -16.882
4357.2 -13.22
4357.3 -10.474
4357.4 -9.8633
4357.5 -8.0322
4357.6 -10.168
4357.7 -12.915
4357.8 -15.967
4357.9 -17.188
4358 -17.798
4358.1 -17.493
4358.2 -11.694
4358.3 -9.2529
4358.4 -8.9478
4358.5 -12
4358.6 -16.577
4358.7 -18.103
4358.8 -17.493
4358.9 -10.779
4359 -8.6426
4359.1 -10.474
4359.2 -16.577
4359.3 -20.239
4359.4 -15.051
4359.5 -8.6426
4359.6 -10.168
4359.7 -15.967
4359.8 -18.713
4359.9 -12.61
4360 -9.8633
4360.1 -12
4360.2 -18.103
4360.3 -15.356
4360.4 -8.6426
4360.5 -12.61
4360.6 -17.798
4360.7 -21.155
4360.8 -14.746
4360.9 -13.22
4361 -13.525
4361.1 -16.882
4361.2 -18.408
4361.3 -15.356
4361.4 -12.915
4361.5 -10.474
4361.6 -17.798
4361.7 -14.441
4361.8 -9.5581
4361.9 -10.779
4362 -17.188
4362.1 -19.324
4362.2 -14.136
4362.3 -12
4362.4 -8.9478
4362.5 -8.0322
4362.6 -8.9478
4362.7 -10.779
4362.8 -14.441
4362.9 -13.22
4363 -15.967
4363.1 -15.356
4363.2 -17.188
4363.3 -16.272
4363.4 -17.493
4363.5 -18.408
4363.6 -15.051
4363.7 -16.272
4363.8 -14.136
4363.9 -12.61
4364 -12.61
4364.1 -10.779
4364.2 -12.305
4364.3 -8.9478
4364.4 -9.5581
4364.5 -8.3374
4364.6 -9.2529
4364.7 -8.6426
4364.8 -9.2529
4364.9 -12.305
4365 -13.831
4365.1 -15.662
4365.2 -17.188
4365.3 -18.103
4365.4 -18.103
4365.5 -17.798
4365.6 -16.577
4365.7 -12.305
4365.8 -9.2529
4365.9 -8.3374
4366 -9.8633
4366.1 -12.915
4366.2 -14.136
4366.3 -18.713
4366.4 -18.103
4366.5 -16.577
4366.6 -11.389
4366.7 -8.3374
4366.8 -11.084
4366.9 -12
4367 -18.408
4367.1 -18.713
4367.2 -13.831
4367.3 -8.3374
4367.4 -9.8633
4367.5 -15.967
4367.6 -17.493
4367.7 -17.493
4367.8 -10.474
4367.9 -8.9478
4368 -13.831
4368.1 -17.493
4368.2 -17.188
4368.3 -7.4219
4368.4 -11.694
4368.5 -18.103
4368.6 -17.188
4368.7 -8.3374
4368.8 -10.779
4368.9 -18.408
4369 -16.882
4369.1 -13.831
4369.2 -10.168
4369.3 -11.084
4369.4 -11.694
4369.5 -15.967
4369.6 -19.019
4369.7 -13.22
4369.8 -9.5581
4369.9 -15.967
4370 -16.882
4370.1 -10.168
4370.2 -9.5581
4370.3 -17.188
4370.4 -17.798
4370.5 -17.188
4370.6 -12
4370.7 -10.779
4370.8 -8.9478
4370.9 -9.5581
4371 -14.746
4371.1 -14.746
4371.2 -16.577
4371.3 -16.882
4371.4 -16.882
4371.5 -17.188
4371.6 -17.493
4371.7 -19.324
4371.8 -17.493
4371.9 -19.629
4372 -18.408
4372.1 -17.798
4372.2 -16.882
4372.3 -17.493
4372.4 -20.85
4372.5 -19.629
4372.6 -19.629
4372.7 -16.272
4372.8 -13.831
4372.9 -12
4373 -10.779
4373.1 -10.474
4373.2 -8.3374
4373.3 -9.2529
4373.4 -9.8633
4373.5 -9.8633
4373.6 -12.305
4373.7 -12.61
4373.8 -15.662
4373.9 -17.798
4374 -19.324
4374.1 -17.798
4374.2 -16.577
4374.3 -13.525
4374.4 -9.5581
4374.5 -8.3374
4374.6 -9.8633
4374.7 -12.61
4374.8 -16.882
4374.9 -17.188
4375 -19.934
4375.1 -12.915
4375.2 -9.8633
4375.3 -10.168
4375.4 -13.22
4375.5 -16.882
4375.6 -17.493
4375.7 -17.493
4375.8 -9.2529
4375.9 -10.474
4376 -13.831
4376.1 -19.324
4376.2 -16.882
4376.3 -8.6426
4376.4 -12.61
4376.5 -15.051
4376.6 -19.019
4376.7 -12.305
4376.8 -8.3374
4376.9 -13.831
4377 -19.019
4377.1 -15.356
4377.2 -8.6426
4377.3 -13.831
4377.4 -16.577
4377.5 -18.103
4377.6 -17.188
4377.7 -18.713
4377.8 -19.629
4377.9 -13.525
4378 -10.168
4378.1 -13.22
4378.2 -17.798
4378.3 -12.61
4378.4 -8.9478
4378.5 -15.356
4378.6 -17.493
4378.7 -17.188
4378.8 -11.694
4378.9 -9.2529
4379 -8.0322
4379.1 -11.084
4379.2 -15.051
4379.3 -16.577
4379.4 -18.408
4379.5 -18.408
4379.6 -17.798
4379.7 -16.882
4379.8 -17.493
4379.9 -19.019
4380 -17.798
4380.1 -18.103
4380.2 -18.103
4380.3 -17.188
4380.4 -18.713
4380.5 -17.493
4380.6 -19.324
4380.7 -19.019
4380.8 -18.408
4380.9 -18.103
4381 -16.577
4381.1 -17.493
4381.2 -13.831
4381.3 -12.61
4381.4 -11.084
4381.5 -9.8633
4381.6 -8.3374
4381.7 -8.0322
4381.8 -12.305
4381.9 -11.084
4382 -12
4382.1 -15.967
4382.2 -17.188
4382.3 -17.188
4382.4 -18.713
4382.5 -19.629
4382.6 -12.915
4382.7 -10.168
4382.8 -8.3374
4382.9 -10.474
4383 -12.915
4383.1 -15.662
4383.2 -21.155
4383.3 -18.103
4383.4 -12.915
4383.5 -8.9478
4383.6 -9.8633
4383.7 -12.305
4383.8 -15.967
4383.9 -21.155
4384 -14.441
4384.1 -9.5581
4384.2 -9.8633
4384.3 -15.662
4384.4 -18.103
4384.5 -15.662
4384.6 -10.779
4384.7 -10.168
4384.8 -16.882
4384.9 -17.493
4385 -10.779
4385.1 -8.6426
4385.2 -15.662
4385.3 -21.155
4385.4 -10.779
4385.5 -8.9478
4385.6 -12.61
4385.7 -16.577
4385.8 -17.493
4385.9 -16.272
4386 -19.629
4386.1 -17.188
4386.2 -17.493
4386.3 -11.084
4386.4 -7.7271
4386.5 -14.136
4386.6 -17.188
4386.7 -13.831
4386.8 -9.2529
4386.9 -15.356
4387 -17.188
4387.1 -15.967
4387.2 -13.525
4387.3 -9.5581
4387.4 -10.779
4387.5 -9.8633
4387.6 -12.915
4387.7 -14.441
4387.8 -16.577
4387.9 -18.713
4388 -17.493
4388.1 -18.713
4388.2 -17.188
4388.3 -17.493
4388.4 -18.103
4388.5 -17.798
4388.6 -20.239
4388.7 -18.408
4388.8 -18.103
4388.9 -16.577
4389 -16.882
4389.1 -19.629
4389.2 -17.493
4389.3 -19.629
4389.4 -13.525
4389.5 -13.525
4389.6 -9.8633
4389.7 -8.6426
4389.8 -8.6426
4389.9 -9.5581
4390 -13.831
4390.1 -11.694
4390.2 -14.136
4390.3 -15.051
4390.4 -16.577
4390.5 -18.713
4390.6 -18.103
4390.7 -19.629
4390.8 -12.61
4390.9 -9.8633
4391 -8.3374
4391.1 -8.6426
4391.2 -12
4391.3 -15.356
4391.4 -20.544
4391.5 -17.798
4391.6 -13.22
4391.7 -10.474
4391.8 -8.6426
4391.9 -12.61
4392 -15.967
4392.1 -20.239
4392.2 -14.441
4392.3 -10.474
4392.4 -9.2529
4392.5 -12.61
4392.6 -18.103
4392.7 -16.882
4392.8 -12.305
4392.9 -7.4219
4393 -14.441
4393.1 -18.408
4393.2 -14.136
4393.3 -7.7271
4393.4 -12.915
4393.5 -19.934
4393.6 -15.051
4393.7 -8.9478
4393.8 -12.915
4393.9 -18.713
4394 -18.103
4394.1 -12.305
4394.2 -11.084
4394.3 -10.168
4394.4 -11.084
4394.5 -15.967
4394.6 -18.408
4394.7 -15.356
4394.8 -9.2529
4394.9 -12
4395 -17.188
4395.1 -15.662
4395.2 -9.5581
4395.3 -9.8633
4395.4 -14.746
4395.5 -16.577
4395.6 -18.408
4395.7 -15.967
4395.8 -13.525
4395.9 -11.389
4396 -10.474
4396.1 -11.084
4396.2 -8.6426
4396.3 -9.8633
4396.4 -8.9478
4396.5 -9.5581
4396.6 -8.9478
4396.7 -8.0322
4396.8 -10.168
4396.9 -9.2529
4397 -9.8633
4397.1 -10.168
4397.2 -10.779
4397.3 -10.474
4397.4 -11.389
4397.5 -14.746
4397.6 -14.441
4397.7 -15.051
4397.8 -15.662
4397.9 -17.798
4398 -17.493
4398.1 -18.408
4398.2 -19.629
4398.3 -16.577
4398.4 -13.831
4398.5 -10.779
4398.6 -8.6426
4398.7 -7.1167
4398.8 -8.9478
4398.9 -14.441
4399 -15.051
4399.1 -17.798
4399.2 -19.019
4399.3 -17.798
4399.4 -12.305
4399.5 -8.9478
4399.6 -9.5581
4399.7 -10.474
4399.8 -14.746
4399.9 -18.103
4400 -18.408
4400.1 -13.525
4400.2 -8.6426
4400.3 -11.389
4400.4 -12.61
4400.5 -17.493
4400.6 -18.103
4400.7 -12
4400.8 -6.8115
4400.9 -10.779
4401 -18.103
4401.1 -19.019
4401.2 -11.389
4401.3 -7.7271
4401.4 -13.525
4401.5 -18.713
4401.6 -12.915
4401.7 -9.2529
4401.8 -13.22
4401.9 -19.324
4402 -11.084
4402.1 -8.3374
4402.2 -14.746
4402.3 -17.798
4402.4 -16.577
4402.5 -12
4402.6 -10.168
4402.7 -10.474
4402.8 -14.746
4402.9 -19.324
4403 -15.967
4403.1 -11.694
4403.2 -10.168
4403.3 -17.188
4403.4 -14.746
4403.5 -10.474
4403.6 -12.305
4403.7 -14.441
4403.8 -19.019
4403.9 -17.188
4404 -15.051
4404.1 -12.61
4404.2 -11.694
4404.3 -12.305
4404.4 -9.8633
4404.5 -9.5581
4404.6 -7.7271
4404.7 -7.7271
4404.8 -8.6426
4404.9 -8.3374
4405 -12.305
4405.1 -8.6426
4405.2 -9.8633
4405.3 -7.7271
4405.4 -8.0322
4405.5 -8.9478
4405.6 -8.9478
4405.7 -12.305
4405.8 -12.305
4405.9 -13.525
4406 -14.136
4406.1 -14.746
4406.2 -16.882
4406.3 -17.493
4406.4 -21.155
4406.5 -18.408
4406.6 -17.798
4406.7 -16.577
4406.8 -14.441
4406.9 -9.8633
4407 -9.5581
4407.1 -10.474
4407.2 -9.2529
4407.3 -11.694
4407.4 -14.746
4407.5 -17.798
4407.6 -18.713
4407.7 -17.188
4407.8 -12.915
4407.9 -8.3374
4408 -8.3374
4408.1 -11.389
4408.2 -15.051
4408.3 -18.713
4408.4 -17.493
4408.5 -13.22
4408.6 -6.5063
4408.7 -10.474
4408.8 -15.051
4408.9 -19.324
4409 -16.882
4409.1 -9.8633
4409.2 -9.5581
4409.3 -12.915
4409.4 -19.019
4409.5 -14.441
4409.6 -8.3374
4409.7 -12.305
4409.8 -17.188
4409.9 -16.577
4410 -9.2529
4410.1 -11.389
4410.2 -17.493
4410.3 -15.356
4410.4 -11.084
4410.5 -11.694
4410.6 -18.103
4410.7 -17.798
4410.8 -13.831
4410.9 -12.915
4411 -12.915
4411.1 -18.408
4411.2 -16.272
4411.3 -16.577
4411.4 -10.474
4411.5 -10.779
4411.6 -17.493
4411.7 -15.662
4411.8 -13.831
4411.9 -8.9478
4412 -14.746
4412.1 -17.798
4412.2 -16.882
4412.3 -13.831
4412.4 -12.915
4412.5 -11.694
4412.6 -8.0322
4412.7 -8.9478
4412.8 -8.0322
4412.9 -8.3374
4413 -9.5581
4413.1 -9.2529
4413.2 -11.694
4413.3 -9.5581
4413.4 -10.474
4413.5 -9.5581
4413.6 -8.6426
4413.7 -8.3374
4413.8 -8.6426
4413.9 -8.9478
4414 -8.3374
4414.1 -9.8633
4414.2 -11.084
4414.3 -10.779
4414.4 -11.389
4414.5 -12.305
4414.6 -16.882
4414.7 -16.272
4414.8 -18.713
4414.9 -18.713
4415 -19.324
4415.1 -16.577
4415.2 -13.525
4415.3 -12.61
4415.4 -8.9478
4415.5 -8.0322
4415.6 -10.779
4415.7 -12.61
4415.8 -15.051
4415.9 -16.882
4416 -19.324
4416.1 -16.882
4416.2 -11.389
4416.3 -8.3374
4416.4 -9.5581
4416.5 -12.61
4416.6 -16.272
4416.7 -19.629
4416.8 -16.272
4416.9 -10.779
4417 -7.1167
4417.1 -10.474
4417.2 -18.103
4417.3 -18.713
4417.4 -15.051
4417.5 -8.3374
4417.6 -10.779
4417.7 -15.356
4417.8 -17.493
4417.9 -13.831
4418 -8.9478
4418.1 -13.525
4418.2 -19.019
4418.3 -15.051
4418.4 -7.7271
4418.5 -12.305
4418.6 -21.46
4418.7 -13.22
4418.8 -9.2529
4418.9 -12.61
4419 -17.188
4419.1 -16.882
4419.2 -15.967
4419.3 -17.493
4419.4 -17.798
4419.5 -18.103
4419.6 -14.746
4419.7 -9.8633
4419.8 -9.5581
4419.9 -16.882
4420 -18.103
4420.1 -10.168
4420.2 -11.084
4420.3 -15.662
4420.4 -17.188
4420.5 -15.356
4420.6 -13.525
4420.7 -13.22
4420.8 -9.2529
4420.9 -11.084
4421 -9.2529
4421.1 -10.168
4421.2 -11.694
4421.3 -12.305
4421.4 -15.662
4421.5 -14.136
4421.6 -14.746
4421.7 -12.61
4421.8 -13.22
4421.9 -12.61
4422 -13.22
4422.1 -13.525
4422.2 -9.8633
4422.3 -10.474
4422.4 -8.9478
4422.5 -11.389
4422.6 -10.168
4422.7 -10.779
4422.8 -11.694
4422.9 -11.389
4423 -12.305
4423.1 -13.525
4423.2 -16.272
4423.3 -17.188
4423.4 -19.019
4423.5 -20.544
4423.6 -16.272
4423.7 -13.525
4423.8 -11.084
4423.9 -9.8633
4424 -9.2529
4424.1 -10.168
4424.2 -14.136
4424.3 -15.051
4424.4 -17.493
4424.5 -17.798
4424.6 -15.356
4424.7 -12.61
4424.8 -8.3374
4424.9 -11.694
4425 -14.136
4425.1 -18.408
4425.2 -16.882
4425.3 -12.305
4425.4 -10.779
4425.5 -10.474
4425.6 -15.356
4425.7 -18.408
4425.8 -14.746
4425.9 -8.9478
4426 -9.5581
4426.1 -19.324
4426.2 -18.408
4426.3 -11.694
4426.4 -7.4219
4426.5 -14.136
4426.6 -19.019
4426.7 -13.831
4426.8 -10.779
4426.9 -12.915
4427 -19.019
4427.1 -11.389
4427.2 -8.9478
4427.3 -13.831
4427.4 -17.798
4427.5 -20.544
4427.6 -19.019
4427.7 -18.408
4427.8 -16.882
4427.9 -13.22
4428 -9.8633
4428.1 -11.694
4428.2 -19.934
4428.3 -13.525
4428.4 -10.168
4428.5 -12
4428.6 -18.103
4428.7 -16.882
4428.8 -12
4428.9 -11.389
4429 -6.8115
4429.1 -10.168
4429.2 -10.474
4429.3 -12.915
4429.4 -14.441
4429.5 -16.882
4429.6 -18.103
4429.7 -17.493
4429.8 -19.019
4429.9 -18.103
4430 -19.019
4430.1 -19.019
4430.2 -17.493
4430.3 -18.408
4430.4 -17.188
4430.5 -17.798
4430.6 -15.967
4430.7 -15.967
4430.8 -14.746
4430.9 -12.305
4431 -10.474
4431.1 -8.6426
4431.2 -8.3374
4431.3 -8.0322
4431.4 -9.5581
4431.5 -12.305
4431.6 -10.168
4431.7 -13.525
4431.8 -15.356
4431.9 -17.188
4432 -18.103
4432.1 -18.408
4432.2 -18.713
4432.3 -12.61
4432.4 -10.168
4432.5 -8.0322
4432.6 -10.779
4432.7 -13.22
4432.8 -15.662
4432.9 -19.934
4433 -18.103
4433.1 -15.356
4433.2 -8.9478
4433.3 -8.0322
4433.4 -11.389
4433.5 -14.746
4433.6 -20.239
4433.7 -16.577
4433.8 -11.084
4433.9 -8.3374
4434 -12.61
4434.1 -16.272
4434.2 -17.493
4434.3 -14.746
4434.4 -8.3374
4434.5 -12.61
4434.6 -16.577
4434.7 -18.408
4434.8 -9.8633
4434.9 -9.2529
4435 -18.713
4435.1 -17.493
4435.2 -10.474
4435.3 -8.9478
4435.4 -15.662
4435.5 -17.188
4435.6 -9.5581
4435.7 -10.168
4435.8 -11.084
4435.9 -12.61
4436 -10.779
4436.1 -10.168
4436.2 -6.8115
4436.3 -12
4436.4 -19.019
4436.5 -13.525
4436.6 -8.9478
4436.7 -14.136
4436.8 -17.188
4436.9 -13.525
4437 -10.474
4437.1 -9.2529
4437.2 -11.084
4437.3 -16.882
4437.4 -17.493
4437.5 -17.188
4437.6 -18.408
4437.7 -17.188
4437.8 -16.882
4437.9 -14.441
4438 -13.831
4438.1 -12.915
4438.2 -13.22
4438.3 -15.051
4438.4 -12.61
4438.5 -14.746
4438.6 -14.136
4438.7 -15.051
4438.8 -15.051
4438.9 -15.662
4439 -20.239
4439.1 -19.019
4439.2 -21.155
4439.3 -20.85
4439.4 -19.629
4439.5 -16.577
4439.6 -16.272
4439.7 -15.967
4439.8 -12.61
4439.9 -10.779
4440 -8.6426
4440.1 -8.0322
4440.2 -10.168
4440.3 -12.915
4440.4 -18.408
4440.5 -17.798
4440.6 -18.713
4440.7 -16.882
4440.8 -14.441
4440.9 -10.779
4441 -8.3374
4441.1 -11.389
4441.2 -12
4441.3 -16.272
4441.4 -18.103
4441.5 -17.188
4441.6 -12.61
4441.7 -9.2529
4441.8 -12.305
4441.9 -13.525
4442 -17.493
4442.1 -17.188
4442.2 -11.694
4442.3 -8.3374
4442.4 -12
4442.5 -18.408
4442.6 -18.713
4442.7 -12.61
4442.8 -6.5063
4442.9 -12
4443 -18.103
4443.1 -16.272
4443.2 -10.779
4443.3 -10.779
4443.4 -16.272
4443.5 -16.882
4443.6 -8.6426
4443.7 -12
4443.8 -19.324
4443.9 -17.493
4444 -9.5581
4444.1 -9.8633
4444.2 -10.168
4444.3 -11.694
4444.4 -10.474
4444.5 -8.3374
4444.6 -14.746
4444.7 -17.188
4444.8 -14.441
4444.9 -9.5581
4445 -13.831
4445.1 -18.713
4445.2 -14.746
4445.3 -9.5581
4445.4 -8.9478
4445.5 -15.051
4445.6 -16.882
4445.7 -17.798
4445.8 -18.713
4445.9 -15.051
4446 -13.831
4446.1 -11.694
4446.2 -12.61
4446.3 -9.8633
4446.4 -10.779
4446.5 -11.389
4446.6 -10.779
4446.7 -9.2529
4446.8 -9.2529
4446.9 -10.474
4447 -10.779
4447.1 -11.389
4447.2 -13.525
4447.3 -11.694
4447.4 -12.305
4447.5 -13.525
4447.6 -14.441
4447.7 -15.356
4447.8 -17.188
4447.9 -20.239
4448 -17.493
4448.1 -19.019
4448.2 -17.798
4448.3 -16.577
4448.4 -12.61
4448.5 -10.779
4448.6 -11.389
4448.7 -8.3374
4448.8 -9.8633
4448.9 -12
4449 -14.441
4449.1 -16.577
4449.2 -17.798
4449.3 -20.544
4449.4 -16.882
4449.5 -11.694
4449.6 -8.6426
4449.7 -8.0322
4449.8 -11.694
4449.9 -15.967
4450 -19.629
4450.1 -16.882
4450.2 -13.831
4450.3 -8.9478
4450.4 -8.9478
4450.5 -13.525
4450.6 -17.188
4450.7 -19.324
4450.8 -11.694
4450.9 -8.9478
4451 -11.389
4451.1 -15.967
4451.2 -18.408
4451.3 -10.779
4451.4 -10.474
4451.5 -12.61
4451.6 -19.019
4451.7 -14.746
4451.8 -8.3374
4451.9 -11.084
4452 -17.188
4452.1 -15.967
4452.2 -7.7271
4452.3 -12
4452.4 -14.441
4452.5 -16.882
4452.6 -18.103
4452.7 -16.272
4452.8 -15.356
4452.9 -10.168
4453 -9.2529
4453.1 -16.577
4453.2 -17.188
4453.3 -12.61
4453.4 -8.6426
4453.5 -17.188
4453.6 -17.798
4453.7 -15.662
4453.8 -9.5581
4453.9 -7.7271
4454 -13.525
4454.1 -12.915
4454.2 -17.188
4454.3 -19.629
4454.4 -18.408
4454.5 -17.798
4454.6 -16.882
4454.7 -19.019
4454.8 -16.882
4454.9 -16.882
4455 -15.662
4455.1 -15.967
4455.2 -15.356
4455.3 -15.967
4455.4 -19.629
4455.5 -17.798
4455.6 -17.798
4455.7 -17.798
4455.8 -20.239
4455.9 -19.324
4456 -19.324
4456.1 -20.85
4456.2 -15.967
4456.3 -15.051
4456.4 -12
4456.5 -9.2529
4456.6 -8.0322
4456.7 -8.0322
4456.8 -12.305
4456.9 -11.694
4457 -14.441
4457.1 -15.967
4457.2 -17.493
4457.3 -17.493
4457.4 -18.103
4457.5 -15.356
4457.6 -10.779
4457.7 -8.3374
4457.8 -9.5581
4457.9 -12
4458 -14.746
4458.1 -18.103
4458.2 -19.934
4458.3 -13.22
4458.4 -10.474
4458.5 -9.2529
4458.6 -12.305
4458.7 -16.577
4458.8 -18.408
4458.9 -15.051
4459 -9.2529
4459.1 -11.084
4459.2 -15.051
4459.3 -17.493
4459.4 -14.441
4459.5 -7.4219
4459.6 -13.525
4459.7 -19.324
4459.8 -15.967
4459.9 -7.1167
4460 -12.915
4460.1 -19.934
4460.2 -9.8633
4460.3 -12.305
4460.4 -18.713
4460.5 -12.61
4460.6 -9.5581
4460.7 -15.051
4460.8 -21.46
4460.9 -18.408
4461 -18.713
4461.1 -18.103
4461.2 -17.188
4461.3 -14.441
4461.4 -10.474
4461.5 -12.915
4461.6 -17.493
4461.7 -18.103
4461.8 -11.694
4461.9 -8.3374
4462 -9.5581
4462.1 -15.051
4462.2 -20.239
4462.3 -17.493
4462.4 -17.188
4462.5 -15.356
4462.6 -12.915
4462.7 -12.61
4462.8 -12.915
4462.9 -15.356
4463 -11.389
4463.1 -12
4463.2 -11.694
4463.3 -11.389
4463.4 -11.389
4463.5 -11.389
4463.6 -15.662
4463.7 -14.746
4463.8 -15.662
4463.9 -16.272
4464 -16.272
4464.1 -16.577
4464.2 -18.103
4464.3 -20.544
4464.4 -17.798
4464.5 -16.577
4464.6 -13.22
4464.7 -12
4464.8 -9.5581
4464.9 -7.4219
4465 -10.474
4465.1 -10.474
4465.2 -13.525
4465.3 -14.136
4465.4 -16.577
4465.5 -18.408
4465.6 -17.798
4465.7 -15.967
4465.8 -10.474
4465.9 -8.6426
4466 -8.6426
4466.1 -13.22
4466.2 -16.882
4466.3 -19.324
4466.4 -19.324
4466.5 -12.305
4466.6 -8.6426
4466.7 -8.9478
4466.8 -13.525
4466.9 -18.103
4467 -18.408
4467.1 -12.61
4467.2 -8.3374
4467.3 -12
4467.4 -15.662
4467.5 -18.713
4467.6 -13.22
4467.7 -8.9478
4467.8 -14.746
4467.9 -17.493
4468 -15.051
4468.1 -8.3374
4468.2 -12.305
4468.3 -19.934
4468.4 -15.051
4468.5 -7.7271
4468.6 -12.305
4468.7 -19.324
4468.8 -11.389
4468.9 -8.9478
4469 -15.662
4469.1 -15.662
4469.2 -17.493
4469.3 -18.103
4469.4 -17.188
4469.5 -15.356
4469.6 -11.694
4469.7 -10.779
4469.8 -15.662
4469.9 -17.188
4470 -12
4470.1 -9.2529
4470.2 -12.61
4470.3 -17.188
4470.4 -19.934
4470.5 -12
4470.6 -10.779
4470.7 -9.2529
4470.8 -12.305
4470.9 -14.441
4471 -19.324
4471.1 -18.713
4471.2 -17.493
4471.3 -17.798
4471.4 -15.662
4471.5 -13.831
4471.6 -13.22
4471.7 -12
4471.8 -12.61
4471.9 -10.474
4472 -11.694
4472.1 -11.389
4472.2 -11.389
4472.3 -11.084
4472.4 -9.8633
4472.5 -14.136
4472.6 -13.831
4472.7 -15.662
4472.8 -16.272
4472.9 -15.662
4473 -17.188
4473.1 -16.882
4473.2 -19.629
4473.3 -18.713
4473.4 -18.713
4473.5 -16.577
4473.6 -13.525
4473.7 -12
4473.8 -8.6426
4473.9 -9.5581
4474 -9.5581
4474.1 -12.305
4474.2 -13.525
4474.3 -16.882
4474.4 -19.629
4474.5 -17.493
4474.6 -16.272
4474.7 -8.9478
4474.8 -8.9478
4474.9 -10.168
4475 -13.22
4475.1 -19.324
4475.2 -17.798
4475.3 -13.831
4475.4 -8.9478
4475.5 -10.779
4475.6 -13.22
4475.7 -17.798
4475.8 -19.934
4475.9 -9.8633
4476 -9.8633
4476.1 -13.525
4476.2 -18.713
4476.3 -16.882
4476.4 -7.7271
4476.5 -12.61
4476.6 -15.967
4476.7 -19.324
4476.8 -10.779
4476.9 -10.168
4477 -16.272
4477.1 -17.493
4477.2 -13.831
4477.3 -9.5581
4477.4 -13.831
4477.5 -15.051
4477.6 -15.662
4477.7 -13.525
4477.8 -13.22
4477.9 -11.694
4478 -13.22
4478.1 -19.629
4478.2 -13.525
4478.3 -8.9478
4478.4 -13.22
4478.5 -16.882
4478.6 -16.272
4478.7 -11.084
4478.8 -8.9478
4478.9 -11.084
4479 -14.746
4479.1 -16.882
4479.2 -17.493
4479.3 -18.713
4479.4 -16.272
4479.5 -15.967
4479.6 -13.831
4479.7 -14.136
4479.8 -13.831
4479.9 -12.61
4480 -14.746
4480.1 -12.915
4480.2 -14.136
4480.3 -12.915
4480.4 -14.746
4480.5 -14.136
4480.6 -15.967
4480.7 -17.188
4480.8 -16.272
4480.9 -16.577
4481 -18.103
4481.1 -18.408
4481.2 -19.324
4481.3 -17.188
4481.4 -16.882
4481.5 -13.525
4481.6 -11.084
4481.7 -9.2529
4481.8 -8.9478
4481.9 -11.084
4482 -10.779
4482.1 -12
4482.2 -13.525
4482.3 -16.272
4482.4 -17.493
4482.5 -19.019
4482.6 -19.629
4482.7 -13.525
4482.8 -9.8633
4482.9 -7.7271
4483 -10.168
4483.1 -13.831
4483.2 -17.188
4483.3 -21.155
4483.4 -16.577
4483.5 -11.694
4483.6 -7.1167
4483.7 -11.694
4483.8 -14.441
4483.9 -18.713
4484 -19.019
4484.1 -11.389
4484.2 -7.7271
4484.3 -12.61
4484.4 -17.188
4484.5 -18.713
4484.6 -12
4484.7 -10.779
4484.8 -12.915
4484.9 -18.408
4485 -14.441
4485.1 -8.6426
4485.2 -11.389
4485.3 -18.408
4485.4 -16.882
4485.5 -6.8115
4485.6 -10.168
4485.7 -15.967
4485.8 -16.882
4485.9 -17.798
4486 -18.103
4486.1 -17.798
4486.2 -11.694
4486.3 -9.8633
4486.4 -12.305
4486.5 -18.103
4486.6 -13.525
4486.7 -7.1167
4486.8 -14.746
4486.9 -16.577
4487 -16.272
4487.1 -10.779
4487.2 -10.168
4487.3 -9.8633
4487.4 -11.389
4487.5 -15.356
4487.6 -17.798
4487.7 -19.629
4487.8 -18.408
4487.9 -19.019
4488 -19.019
4488.1 -16.577
4488.2 -17.798
4488.3 -16.272
4488.4 -17.493
4488.5 -17.493
4488.6 -19.019
4488.7 -19.019
4488.8 -17.188
4488.9 -19.324
4489 -17.188
4489.1 -18.103
4489.2 -19.019
4489.3 -17.493
4489.4 -18.103
4489.5 -12.61
4489.6 -11.389
4489.7 -8.3374
4489.8 -8.6426
4489.9 -9.2529
4490 -10.474
4490.1 -14.441
4490.2 -14.136
4490.3 -16.577
4490.4 -17.493
4490.5 -18.103
4490.6 -18.713
4490.7 -15.662
4490.8 -14.441
4490.9 -8.6426
4491 -9.2529
4491.1 -10.168
4491.2 -13.831
4491.3 -14.746
4491.4 -17.798
4491.5 -20.85
4491.6 -12.305
4491.7 -8.6426
4491.8 -9.2529
4491.9 -13.22
4492 -15.967
4492.1 -18.103
4492.2 -15.662
4492.3 -8.6426
4492.4 -10.474
4492.5 -15.662
4492.6 -18.713
4492.7 -14.441
4492.8 -8.6426
4492.9 -12.915
4493 -16.882
4493.1 -18.408
4493.2 -11.084
4493.3 -9.5581
4493.4 -15.051
4493.5 -18.103
4493.6 -13.22
4493.7 -9.8633
4493.8 -16.882
4493.9 -19.019
4494 -12.61
4494.1 -8.6426
4494.2 -8.9478
4494.3 -9.8633
4494.4 -10.168
4494.5 -15.967
4494.6 -17.493
4494.7 -14.136
4494.8 -9.8633
4494.9 -13.22
4495 -19.324
4495.1 -12.915
4495.2 -8.3374
4495.3 -11.389
4495.4 -15.662
4495.5 -18.713
4495.6 -15.662
4495.7 -14.136
4495.8 -10.168
4495.9 -9.2529
4496 -7.1167
4496.1 -7.1167
4496.2 -12
4496.3 -11.084
4496.4 -12.305
4496.5 -12.305
4496.6 -10.779
4496.7 -11.389
4496.8 -12.305
4496.9 -14.136
4497 -12
4497.1 -11.694
4497.2 -9.8633
4497.3 -7.4219
4497.4 -8.6426
4497.5 -8.3374
4497.6 -11.694
4497.7 -8.6426
4497.8 -9.8633
4497.9 -10.168
4498 -10.168
4498.1 -11.389
4498.2 -14.136
4498.3 -18.713
4498.4 -17.798
4498.5 -18.713
4498.6 -18.713
4498.7 -15.967
4498.8 -15.051
4498.9 -11.694
4499 -13.22
4499.1 -9.2529
4499.2 -10.168
4499.3 -11.694
4499.4 -14.136
4499.5 -17.188
4499.6 -18.103
4499.7 -19.934
4499.8 -14.441
4499.9 -10.168
4500 -7.4219
4500.1 -10.779
4500.2 -14.441
4500.3 -17.493
4500.4 -20.544
4500.5 -13.22
4500.6 -9.5581
4500.7 -9.2529
4500.8 -12.915
4500.9 -17.188
4501 -17.798
4501.1 -11.694
4501.2 -8.6426
4501.3 -12
4501.4 -17.798
4501.5 -16.882
4501.6 -8.6426
4501.7 -9.8633
4501.8 -17.798
4501.9 -16.272
4502 -10.168
4502.1 -10.474
4502.2 -15.356
4502.3 -17.798
4502.4 -16.272
4502.5 -12.915
4502.6 -11.694
4502.7 -14.441
4502.8 -16.882
4502.9 -18.103
4503 -14.441
4503.1 -8.3374
4503.2 -15.051
4503.3 -17.188
4503.4 -11.694
4503.5 -9.2529
4503.6 -13.22
4503.7 -19.934
4503.8 -17.493
4503.9 -14.746
4504 -11.694
4504.1 -10.474
4504.2 -9.5581
4504.3 -9.8633
4504.4 -13.525
4504.5 -10.168
4504.6 -12
4504.7 -12.61
4504.8 -13.525
4504.9 -12.915
4505 -14.441
4505.1 -16.272
4505.2 -13.22
4505.3 -13.22
4505.4 -11.694
4505.5 -11.389
4505.6 -11.084
4505.7 -10.168
4505.8 -12.305
4505.9 -11.084
4506 -10.168
4506.1 -11.084
4506.2 -10.474
4506.3 -10.474
4506.4 -12.305
4506.5 -15.662
4506.6 -14.746
4506.7 -16.882
4506.8 -18.408
4506.9 -19.019
4507 -18.408
4507.1 -16.577
4507.2 -14.746
4507.3 -11.389
4507.4 -9.8633
4507.5 -8.9478
4507.6 -11.084
4507.7 -13.831
4507.8 -15.356
4507.9 -19.019
4508 -17.798
4508.1 -15.662
4508.2 -10.168
4508.3 -8.3374
4508.4 -11.084
4508.5 -13.525
4508.6 -19.324
4508.7 -17.493
4508.8 -12.305
4508.9 -8.6426
4509 -10.779
4509.1 -16.577
4509.2 -17.798
4509.3 -15.356
4509.4 -8.0322
4509.5 -11.694
4509.6 -16.272
4509.7 -18.713
4509.8 -11.694
4509.9 -7.7271
4510 -15.967
4510.1 -19.019
4510.2 -12.61
4510.3 -9.2529
4510.4 -14.136
4510.5 -19.629
4510.6 -13.525
4510.7 -9.8633
4510.8 -8.6426
4510.9 -10.474
4511 -9.8633
4511.1 -9.8633
4511.2 -14.441
4511.3 -17.188
4511.4 -15.967
4511.5 -9.5581
4511.6 -13.22
4511.7 -18.103
4511.8 -13.525
4511.9 -11.389
4512 -11.084
4512.1 -16.577
4512.2 -17.798
4512.3 -17.188
4512.4 -12.915
4512.5 -11.084
4512.6 -13.525
4512.7 -8.6426
4512.8 -8.3374
4512.9 -8.9478
4513 -8.9478
4513.1 -8.6426
4513.2 -9.5581
4513.3 -12.305
4513.4 -10.168
4513.5 -10.168
4513.6 -9.8633
4513.7 -8.9478
4513.8 -8.0322
4513.9 -8.0322
4514 -11.389
4514.1 -9.2529
4514.2 -9.5581
4514.3 -9.5581
4514.4 -9.8633
4514.5 -10.779
4514.6 -11.694
4514.7 -16.882
4514.8 -15.662
4514.9 -17.188
4515 -17.493
4515.1 -18.103
4515.2 -17.798
4515.3 -16.577
4515.4 -14.746
4515.5 -11.694
4515.6 -9.5581
4515.7 -8.0322
4515.8 -9.2529
4515.9 -12.61
4516 -14.746
4516.1 -19.019
4516.2 -18.713
4516.3 -17.493
4516.4 -12
4516.5 -9.2529
4516.6 -9.2529
4516.7 -11.084
4516.8 -15.967
4516.9 -17.798
4517 -17.798
4517.1 -11.694
4517.2 -8.6426
4517.3 -11.389
4517.4 -14.136
4517.5 -18.713
4517.6 -18.713
4517.7 -12
4517.8 -7.7271
4517.9 -12.915
4518 -19.629
4518.1 -17.493
4518.2 -11.389
4518.3 -9.2529
4518.4 -14.746
4518.5 -19.629
4518.6 -11.389
4518.7 -10.474
4518.8 -14.746
4518.9 -18.103
4519 -14.746
4519.1 -11.389
4519.2 -8.9478
4519.3 -10.474
4519.4 -14.136
4519.5 -16.577
4519.6 -17.798
4519.7 -12.915
4519.8 -7.1167
4519.9 -15.356
4520 -18.408
4520.1 -15.051
4520.2 -8.3374
4520.3 -12.61
4520.4 -17.188
4520.5 -18.408
4520.6 -16.577
4520.7 -13.525
4520.8 -15.051
4520.9 -10.779
4521 -9.2529
4521.1 -8.0322
4521.2 -9.2529
4521.3 -8.0322
4521.4 -9.8633
4521.5 -12.61
4521.6 -10.168
4521.7 -9.8633
4521.8 -9.2529
4521.9 -9.8633
4522 -9.2529
4522.1 -8.3374
4522.2 -10.168
4522.3 -8.0322
4522.4 -8.3374
4522.5 -9.8633
4522.6 -12.61
4522.7 -13.22
4522.8 -13.525
4522.9 -15.356
4523 -14.746
4523.1 -16.272
4523.2 -18.103
4523.3 -19.324
4523.4 -19.019
4523.5 -17.493
4523.6 -16.272
4523.7 -12.305
4523.8 -11.084
4523.9 -8.6426
4524 -8.9478
4524.1 -12
4524.2 -13.22
4524.3 -15.967
4524.4 -17.798
4524.5 -19.019
4524.6 -16.272
4524.7 -12
4524.8 -10.168
4524.9 -8.6426
4525 -12.915
4525.1 -16.882
4525.2 -19.019
4525.3 -15.051
4525.4 -9.8633
4525.5 -11.389
4525.6 -12
4525.7 -18.408
4525.8 -18.408
4525.9 -12
4526 -7.4219
4526.1 -12.305
4526.2 -19.934
4526.3 -16.577
4526.4 -11.389
4526.5 -9.8633
4526.6 -16.272
4526.7 -19.019
4526.8 -11.389
4526.9 -11.084
4527 -14.136
4527.1 -19.324
4527.2 -12.305
4527.3 -9.2529
4527.4 -10.474
4527.5 -13.525
4527.6 -15.356
4527.7 -11.389
4527.8 -9.2529
4527.9 -11.084
4528 -16.882
4528.1 -17.798
4528.2 -10.474
4528.3 -12
4528.4 -17.798
4528.5 -16.272
4528.6 -11.694
4528.7 -9.2529
4528.8 -10.474
4528.9 -14.136
4529 -19.934
4529.1 -17.493
4529.2 -16.882
4529.3 -15.051
4529.4 -12.915
4529.5 -11.694
4529.6 -11.084
4529.7 -13.22
4529.8 -12.305
4529.9 -11.389
4530 -11.389
4530.1 -10.168
4530.2 -10.779
4530.3 -11.084
4530.4 -14.136
4530.5 -12.61
4530.6 -12.915
4530.7 -14.136
4530.8 -15.356
4530.9 -15.356
4531 -16.577
4531.1 -19.019
4531.2 -17.493
4531.3 -18.713
4531.4 -18.713
4531.5 -17.188
4531.6 -15.356
4531.7 -12
4531.8 -11.694
4531.9 -8.6426
4532 -9.2529
4532.1 -8.3374
4532.2 -12
4532.3 -16.272
4532.4 -16.272
4532.5 -18.103
4532.6 -18.713
4532.7 -16.272
4532.8 -12.305
4532.9 -9.2529
4533 -11.084
4533.1 -11.389
4533.2 -15.051
4533.3 -16.577
4533.4 -18.713
4533.5 -15.356
4533.6 -10.474
4533.7 -10.474
4533.8 -12
4533.9 -15.967
4534 -17.798
4534.1 -15.662
4534.2 -9.8633
4534.3 -9.8633
4534.4 -16.577
4534.5 -17.493
4534.6 -15.662
4534.7 -8.0322
4534.8 -10.168
4534.9 -17.188
4535 -18.408
4535.1 -12.305
4535.2 -10.168
4535.3 -15.356
4535.4 -16.577
4535.5 -10.474
4535.6 -8.3374
4535.7 -12
4535.8 -17.493
4535.9 -15.051
4536 -15.051
4536.1 -11.389
4536.2 -9.2529
4536.3 -9.2529
4536.4 -17.188
4536.5 -17.188
4536.6 -9.2529
4536.7 -11.084
4536.8 -16.577
4536.9 -16.577
4537 -12
4537.1 -8.9478
4537.2 -12
4537.3 -12.305
4537.4 -15.356
4537.5 -18.713
4537.6 -19.629
4537.7 -18.408
4537.8 -17.798
4537.9 -18.408
4538 -15.356
4538.1 -16.272
4538.2 -15.356
4538.3 -16.272
4538.4 -16.577
4538.5 -15.356
4538.6 -17.493
4538.7 -15.967
4538.8 -16.577
4538.9 -17.798
4539 -19.324
4539.1 -21.46
4539.2 -19.324
4539.3 -20.239
4539.4 -17.798
4539.5 -17.493
4539.6 -13.831
4539.7 -12
4539.8 -12.915
4539.9 -8.6426
4540 -9.2529
4540.1 -8.6426
4540.2 -10.474
4540.3 -12
4540.4 -15.356
4540.5 -20.239
4540.6 -18.408
4540.7 -17.798
4540.8 -16.272
4540.9 -12.61
4541 -9.5581
4541.1 -8.3374
4541.2 -12.305
4541.3 -12.61
4541.4 -15.967
4541.5 -18.103
4541.6 -17.493
4541.7 -12.915
4541.8 -9.2529
4541.9 -12
4542 -13.525
4542.1 -17.493
4542.2 -17.798
4542.3 -12.305
4542.4 -8.3374
4542.5 -11.694
4542.6 -19.324
4542.7 -17.188
4542.8 -12
4542.9 -8.0322
4543 -13.22
4543.1 -18.408
4543.2 -16.882
4543.3 -10.168
4543.4 -11.084
4543.5 -17.493
4543.6 -15.967
4543.7 -9.2529
4543.8 -11.084
4543.9 -18.103
4544 -21.155
4544.1 -14.746
4544.2 -13.831
4544.3 -14.746
4544.4 -17.188
4544.5 -17.493
4544.6 -15.051
4544.7 -11.084
4544.8 -11.694
4544.9 -17.798
4545 -13.22
4545.1 -9.2529
4545.2 -14.441
4545.3 -17.188
4545.4 -17.493
4545.5 -12.305
4545.6 -10.168
4545.7 -8.3374
4545.8 -9.2529
4545.9 -12.61
4546 -13.525
4546.1 -16.577
4546.2 -16.577
4546.3 -18.408
4546.4 -17.493
4546.5 -18.103
4546.6 -21.765
4546.7 -17.798
4546.8 -18.713
4546.9 -18.713
4547 -18.408
4547.1 -19.019
4547.2 -17.493
4547.3 -20.544
4547.4 -16.272
4547.5 -16.577
4547.6 -14.136
4547.7 -12
4547.8 -11.389
4547.9 -9.8633
4548 -11.389
4548.1 -8.0322
4548.2 -8.6426
4548.3 -9.2529
4548.4 -10.168
4548.5 -11.694
4548.6 -12.915
4548.7 -18.103
4548.8 -16.882
4548.9 -18.713
4549 -18.713
4549.1 -16.272
4549.2 -12
4549.3 -10.168
4549.4 -10.168
4549.5 -8.6426
4549.6 -13.525
4549.7 -15.051
4549.8 -18.103
4549.9 -18.103
4550 -15.051
4550.1 -12
4550.2 -8.3374
4550.3 -10.779
4550.4 -14.746
4550.5 -18.713
4550.6 -17.188
4550.7 -11.084
4550.8 -9.5581
4550.9 -10.168
4551 -17.188
4551.1 -18.408
4551.2 -13.22
4551.3 -7.4219
4551.4 -12.305
4551.5 -18.103
4551.6 -17.188
4551.7 -9.5581
4551.8 -9.2529
4551.9 -17.798
4552 -16.882
4552.1 -9.2529
4552.2 -10.168
4552.3 -13.525
4552.4 -17.493
4552.5 -18.408
4552.6 -17.188
4552.7 -18.103
4552.8 -14.136
4552.9 -10.474
4553 -9.5581
4553.1 -17.188
4553.2 -15.051
4553.3 -10.474
4553.4 -13.22
4553.5 -16.577
4553.6 -16.272
4553.7 -11.694
4553.8 -8.9478
4553.9 -10.779
4554 -12.305
4554.1 -19.324
4554.2 -17.798
4554.3 -19.324
4554.4 -17.493
4554.5 -16.882
4554.6 -16.272
4554.7 -14.441
4554.8 -17.188
4554.9 -12.61
4555 -15.051
4555.1 -13.525
4555.2 -13.22
4555.3 -13.831
4555.4 -14.136
4555.5 -16.882
4555.6 -15.051
4555.7 -16.882
4555.8 -16.272
4555.9 -19.019
4556 -20.544
4556.1 -20.85
4556.2 -21.46
4556.3 -19.324
4556.4 -19.324
4556.5 -17.493
4556.6 -13.831
4556.7 -12.61
4556.8 -10.779
4556.9 -10.474
4557 -7.4219
4557.1 -10.168
4557.2 -11.084
4557.3 -12.305
4557.4 -13.525
4557.5 -16.272
4557.6 -19.019
4557.7 -18.103
4557.8 -18.408
4557.9 -12.61
4558 -9.5581
4558.1 -8.9478
4558.2 -10.474
4558.3 -15.356
4558.4 -17.493
4558.5 -18.408
4558.6 -14.136
4558.7 -11.389
4558.8 -8.3374
4558.9 -11.694
4559 -18.103
4559.1 -18.713
4559.2 -13.525
4559.3 -7.4219
4559.4 -10.779
4559.5 -16.272
4559.6 -17.798
4559.7 -13.22
4559.8 -8.6426
4559.9 -13.525
4560 -17.188
4560.1 -16.577
4560.2 -8.9478
4560.3 -10.779
4560.4 -18.713
4560.5 -17.493
4560.6 -11.694
4560.7 -8.9478
4560.8 -9.8633
4560.9 -12
4561 -9.2529
4561.1 -9.2529
4561.2 -11.694
4561.3 -19.019
4561.4 -15.051
4561.5 -10.168
4561.6 -14.441
4561.7 -17.188
4561.8 -14.136
4561.9 -8.6426
4562 -11.389
4562.1 -15.662
4562.2 -17.798
4562.3 -17.798
4562.4 -14.746
4562.5 -12
4562.6 -10.168
4562.7 -8.9478
4562.8 -8.3374
4562.9 -8.6426
4563 -12
4563.1 -10.168
4563.2 -11.694
4563.3 -12.305
4563.4 -11.389
4563.5 -10.779
4563.6 -10.779
4563.7 -13.525
4563.8 -11.389
4563.9 -10.779
4564 -10.168
4564.1 -9.2529
4564.2 -8.3374
4564.3 -8.0322
4564.4 -9.5581
4564.5 -8.9478
4564.6 -9.8633
4564.7 -11.084
4564.8 -11.389
4564.9 -11.694
4565 -12.915
4565.1 -17.493
4565.2 -16.882
4565.3 -18.713
4565.4 -18.713
4565.5 -18.408
4565.6 -14.136
4565.7 -10.474
4565.8 -10.779
4565.9 -7.7271
4566 -10.474
4566.1 -12
4566.2 -15.356
4566.3 -17.188
4566.4 -17.798
4566.5 -17.493
4566.6 -12
4566.7 -8.6426
4566.8 -8.9478
4566.9 -12.61
4567 -16.577
4567.1 -17.798
4567.2 -17.188
4567.3 -8.9478
4567.4 -8.3374
4567.5 -11.084
4567.6 -16.577
4567.7 -19.019
4567.8 -12
4567.9 -9.2529
4568 -11.694
4568.1 -19.019
4568.2 -16.577
4568.3 -9.2529
4568.4 -11.389
4568.5 -15.356
4568.6 -19.629
4568.7 -10.168
4568.8 -9.5581
4568.9 -14.136
4569 -17.493
4569.1 -21.155
4569.2 -16.577
4569.3 -17.493
4569.4 -17.188
4569.5 -16.272
4569.6 -10.779
4569.7 -8.6426
4569.8 -18.408
4569.9 -16.272
4570 -12
4570.1 -9.8633
4570.2 -17.188
4570.3 -16.882
4570.4 -13.831
4570.5 -14.136
4570.6 -9.5581
4570.7 -11.084
4570.8 -12.915
4570.9 -17.188
4571 -17.188
4571.1 -16.882
4571.2 -21.46
4571.3 -18.408
4571.4 -18.103
4571.5 -17.188
4571.6 -15.967
4571.7 -15.967
4571.8 -16.272
4571.9 -18.408
4572 -18.408
4572.1 -18.713
4572.2 -18.103
4572.3 -16.577
4572.4 -17.188
4572.5 -19.019
4572.6 -21.765
4572.7 -19.934
4572.8 -20.544
4572.9 -18.408
4573 -15.356
4573.1 -12.305
4573.2 -11.694
4573.3 -12
4573.4 -8.6426
4573.5 -8.9478
4573.6 -9.8633
4573.7 -9.8633
4573.8 -12.915
4573.9 -14.441
4574 -18.103
4574.1 -17.798
4574.2 -19.019
4574.3 -15.051
4574.4 -12
4574.5 -11.084
4574.6 -8.0322
4574.7 -10.779
4574.8 -14.136
4574.9 -15.967
4575 -17.798
4575.1 -17.493
4575.2 -13.525
4575.3 -8.3374
4575.4 -11.389
4575.5 -14.136
4575.6 -17.798
4575.7 -16.882
4575.8 -10.168
4575.9 -9.8633
4576 -13.22
4576.1 -17.493
4576.2 -18.103
4576.3 -10.779
4576.4 -8.6426
4576.5 -14.441
4576.6 -21.155
4576.7 -13.22
4576.8 -8.6426
4576.9 -11.694
4577 -17.188
4577.1 -15.662
4577.2 -9.8633
4577.3 -13.22
4577.4 -15.356
4577.5 -16.577
4577.6 -15.662
4577.7 -13.831
4577.8 -12.61
4577.9 -9.8633
4578 -15.967
4578.1 -17.493
4578.2 -13.831
4578.3 -8.3374
4578.4 -15.662
4578.5 -17.798
4578.6 -14.136
4578.7 -12.305
4578.8 -8.6426
4578.9 -12.305
4579 -15.356
4579.1 -18.103
4579.2 -16.577
4579.3 -16.577
4579.4 -16.882
4579.5 -13.831
4579.6 -12.915
4579.7 -12.305
4579.8 -12
4579.9 -10.779
4580 -11.389
4580.1 -13.22
4580.2 -10.474
4580.3 -11.694
4580.4 -11.389
4580.5 -12.305
4580.6 -12.305
4580.7 -13.22
4580.8 -14.136
4580.9 -14.441
4581 -16.272
4581.1 -15.967
4581.2 -18.408
4581.3 -17.798
4581.4 -18.408
4581.5 -18.713
4581.6 -15.051
4581.7 -14.441
4581.8 -11.694
4581.9 -9.8633
4582 -9.5581
4582.1 -8.3374
4582.2 -11.694
4582.3 -12.61
4582.4 -15.967
4582.5 -17.798
4582.6 -18.713
4582.7 -18.408
4582.8 -12.915
4582.9 -8.6426
4583 -9.5581
4583.1 -12.305
4583.2 -15.356
4583.3 -19.019
4583.4 -20.239
4583.5 -10.779
4583.6 -9.5581
4583.7 -9.8633
4583.8 -13.831
4583.9 -17.493
4584 -17.493
4584.1 -13.831
4584.2 -7.4219
4584.3 -12.305
4584.4 -17.493
4584.5 -18.408
4584.6 -11.084
4584.7 -8.9478
4584.8 -16.577
4584.9 -16.577
4585 -13.525
4585.1 -7.7271
4585.2 -12.915
4585.3 -18.713
4585.4 -13.525
4585.5 -9.5581
4585.6 -11.389
4585.7 -16.577
4585.8 -17.188
4585.9 -17.188
4586 -17.493
4586.1 -15.356
4586.2 -14.746
4586.3 -7.1167
4586.4 -14.441
4586.5 -18.103
4586.6 -12.915
4586.7 -8.0322
4586.8 -13.22
4586.9 -18.408
4587 -15.662
4587.1 -12
4587.2 -9.5581
4587.3 -10.474
4587.4 -11.389
4587.5 -12.305
4587.6 -19.324
4587.7 -18.408
4587.8 -18.713
4587.9 -18.103
4588 -18.103
4588.1 -17.798
4588.2 -16.577
4588.3 -18.713
4588.4 -17.493
4588.5 -18.713
4588.6 -18.713
4588.7 -18.408
4588.8 -18.713
4588.9 -17.493
4589 -19.019
4589.1 -15.967
4589.2 -17.493
4589.3 -16.882
4589.4 -14.746
4589.5 -15.967
4589.6 -10.474
4589.7 -9.8633
4589.8 -8.6426
4589.9 -9.5581
4590 -10.779
4590.1 -12.61
4590.2 -15.967
4590.3 -16.272
4590.4 -19.324
4590.5 -17.798
4590.6 -17.493
4590.7 -12.61
4590.8 -10.168
4590.9 -11.389
4591 -8.6426
4591.1 -12.305
4591.2 -15.356
4591.3 -18.408
4591.4 -17.188
4591.5 -15.051
4591.6 -12.915
4591.7 -8.6426
4591.8 -12.305
4591.9 -15.051
4592 -19.019
4592.1 -15.662
4592.2 -9.8633
4592.3 -11.084
4592.4 -13.22
4592.5 -18.408
4592.6 -16.577
4592.7 -10.474
4592.8 -8.0322
4592.9 -15.051
4593 -20.544
4593.1 -13.22
4593.2 -8.9478
4593.3 -12.305
4593.4 -17.493
4593.5 -13.831
4593.6 -8.6426
4593.7 -15.356
4593.8 -19.324
4593.9 -14.746
4594 -8.9478
4594.1 -8.9478
4594.2 -9.8633
4594.3 -10.474
4594.4 -11.389
4594.5 -10.474
4594.6 -16.272
4594.7 -16.882
4594.8 -12.61
4594.9 -8.6426
4595 -15.967
4595.1 -18.103
4595.2 -12.61
4595.3 -8.6426
4595.4 -8.3374
4595.5 -14.746
4595.6 -18.103
4595.7 -18.103
4595.8 -16.882
4595.9 -14.746
4596 -12.915
4596.1 -11.694
4596.2 -12
4596.3 -12.61
4596.4 -11.084
4596.5 -12.305
4596.6 -10.474
4596.7 -10.474
4596.8 -9.5581
4596.9 -10.474
4597 -14.441
4597.1 -12
4597.2 -13.22
4597.3 -12.305
4597.4 -13.831
4597.5 -15.051
4597.6 -16.577
4597.7 -20.544
4597.8 -17.798
4597.9 -19.629
4598 -17.188
4598.1 -16.272
4598.2 -14.441
4598.3 -12
4598.4 -12.915
4598.5 -8.6426
4598.6 -9.5581
4598.7 -9.5581
4598.8 -10.779
4598.9 -14.746
4599 -15.967
4599.1 -21.46
4599.2 -17.493
4599.3 -14.746
4599.4 -9.2529
4599.5 -8.3374
4599.6 -9.5581
4599.7 -12.915
4599.8 -19.629
4599.9 -17.188
4600 -16.882
4600.1 -10.168
4600.2 -8.0322
4600.3 -10.168
4600.4 -15.662
4600.5 -19.934
4600.6 -16.577
4600.7 -9.5581
4600.8 -8.6426
4600.9 -12.915
4601 -17.798
4601.1 -16.882
4601.2 -11.389
4601.3 -8.9478
4601.4 -15.356
4601.5 -18.408
4601.6 -11.084
4601.7 -8.0322
4601.8 -14.746
4601.9 -20.239
4602 -10.779
4602.1 -8.6426
4602.2 -13.831
4602.3 -17.798
4602.4 -16.577
4602.5 -13.831
4602.6 -14.441
4602.7 -15.356
4602.8 -18.408
4602.9 -15.967
4603 -10.474
4603.1 -10.474
4603.2 -17.493
4603.3 -15.356
4603.4 -10.168
4603.5 -11.084
4603.6 -16.272
4603.7 -18.103
4603.8 -18.103
4603.9 -12.305
4604 -11.084
4604.1 -8.9478
4604.2 -10.168
4604.3 -9.8633
4604.4 -11.694
4604.5 -14.136
4604.6 -13.22
4604.7 -13.831
4604.8 -14.746
4604.9 -15.662
4605 -15.662
4605.1 -14.441
4605.2 -17.798
4605.3 -13.525
4605.4 -14.746
4605.5 -12.915
4605.6 -12
4605.7 -11.084
4605.8 -10.474
4605.9 -11.084
4606 -10.168
4606.1 -12
4606.2 -11.389
4606.3 -9.8633
4606.4 -11.694
4606.5 -12.305
4606.6 -16.272
4606.7 -15.662
4606.8 -19.019
4606.9 -18.103
4607 -17.493
4607.1 -16.272
4607.2 -12
4607.3 -11.084
4607.4 -8.6426
4607.5 -10.474
4607.6 -12
4607.7 -15.051
4607.8 -16.577
4607.9 -18.103
4608 -17.188
4608.1 -10.168
4608.2 -9.2529
4608.3 -11.084
4608.4 -14.746
4608.5 -18.408
4608.6 -16.882
4608.7 -14.136
4608.8 -7.4219
4608.9 -11.084
4609 -14.746
4609.1 -19.019
4609.2 -13.525
4609.3 -8.0322
4609.4 -11.389
4609.5 -15.356
4609.6 -19.019
4609.7 -10.779
4609.8 -8.3374
4609.9 -13.525
4610 -18.103
4610.1 -13.525
4610.2 -8.3374
4610.3 -15.967
4610.4 -18.408
4610.5 -12
4610.6 -9.2529
4610.7 -11.694
4610.8 -16.577
4610.9 -15.662
4611 -15.662
4611.1 -13.22
4611.2 -9.2529
4611.3 -12.61
4611.4 -16.577
4611.5 -17.188
4611.6 -9.5581
4611.7 -11.084
4611.8 -16.577
4611.9 -17.493
4612 -15.662
4612.1 -9.2529
4612.2 -9.2529
4612.3 -10.168
4612.4 -13.831
4612.5 -15.356
4612.6 -16.882
4612.7 -19.934
4612.8 -17.798
4612.9 -19.019
4613 -17.798
4613.1 -18.713
4613.2 -17.798
4613.3 -17.798
4613.4 -20.85
4613.5 -18.103
4613.6 -19.019
4613.7 -18.103
4613.8 -18.408
4613.9 -17.493
4614 -17.493
4614.1 -19.324
4614.2 -16.882
4614.3 -15.356
4614.4 -11.694
4614.5 -9.5581
4614.6 -8.6426
4614.7 -8.6426
4614.8 -11.084
4614.9 -10.168
4615 -12.915
4615.1 -12.915
4615.2 -14.746
4615.3 -17.188
4615.4 -17.188
4615.5 -19.629
4615.6 -14.136
4615.7 -11.389
4615.8 -8.6426
4615.9 -8.9478
4616 -10.779
4616.1 -15.051
4616.2 -18.713
4616.3 -18.713
4616.4 -15.662
4616.5 -9.8633
4616.6 -8.3374
4616.7 -10.779
4616.8 -14.136
4616.9 -19.324
4617 -17.798
4617.1 -10.779
4617.2 -7.1167
4617.3 -11.694
4617.4 -17.493
4617.5 -18.713
4617.6 -13.525
4617.7 -7.7271
4617.8 -11.694
4617.9 -17.188
4618 -16.577
4618.1 -10.779
4618.2 -10.474
4618.3 -16.272
4618.4 -17.798
4618.5 -9.2529
4618.6 -9.2529
4618.7 -16.577
4618.8 -19.629
4618.9 -8.9478
4619 -9.8633
4619.1 -9.8633
4619.2 -11.389
4619.3 -12.305
4619.4 -10.474
4619.5 -11.084
4619.6 -13.525
4619.7 -17.798
4619.8 -11.694
4619.9 -8.3374
4620 -15.662
4620.1 -17.188
4620.2 -15.967
4620.3 -8.9478
4620.4 -11.084
4620.5 -15.356
4620.6 -18.408
4620.7 -17.798
4620.8 -17.798
4620.9 -18.408
4621 -13.525
4621.1 -12
4621.2 -10.779
4621.3 -11.389
4621.4 -9.5581
4621.5 -8.9478
4621.6 -11.084
4621.7 -9.2529
4621.8 -9.2529
4621.9 -8.9478
4622 -9.5581
4622.1 -9.5581
4622.2 -10.779
4622.3 -12.61
4622.4 -11.084
4622.5 -13.22
4622.6 -12.915
4622.7 -16.272
4622.8 -17.798
4622.9 -19.019
4623 -20.239
4623.1 -17.798
4623.2 -19.629
4623.3 -17.493
4623.4 -16.577
4623.5 -12.61
4623.6 -10.779
4623.7 -9.2529
4623.8 -8.0322
4623.9 -10.168
4624 -11.694
4624.1 -15.967
4624.2 -17.188
4624.3 -18.408
4624.4 -19.019
4624.5 -12.915
4624.6 -10.474
4624.7 -8.0322
4624.8 -10.779
4624.9 -15.967
4625 -18.103
4625.1 -18.408
4625.2 -13.831
4625.3 -9.2529
4625.4 -8.9478
4625.5 -13.831
4625.6 -19.629
4625.7 -17.493
4625.8 -11.084
4625.9 -8.6426
4626 -13.831
4626.1 -18.103
4626.2 -16.577
4626.3 -12
4626.4 -8.9478
4626.5 -16.272
4626.6 -18.408
4626.7 -11.084
4626.8 -9.5581
4626.9 -15.967
4627 -21.765
4627.1 -9.5581
4627.2 -11.389
4627.3 -14.136
4627.4 -18.103
4627.5 -18.713
4627.6 -17.798
4627.7 -19.629
4627.8 -13.525
4627.9 -11.084
4628 -11.084
4628.1 -17.493
4628.2 -14.441
4628.3 -9.5581
4628.4 -14.136
4628.5 -17.188
4628.6 -17.798
4628.7 -11.084
4628.8 -8.6426
4628.9 -9.2529
4629 -11.389
4629.1 -16.272
4629.2 -17.798
4629.3 -18.103
4629.4 -17.493
4629.5 -18.408
4629.6 -16.577
4629.7 -15.051
4629.8 -17.493
4629.9 -16.272
4630 -16.882
4630.1 -15.662
4630.2 -15.967
4630.3 -15.967
4630.4 -15.662
4630.5 -17.798
4630.6 -17.493
4630.7 -18.103
4630.8 -19.019
4630.9 -17.798
4631 -17.188
4631.1 -17.493
4631.2 -18.103
4631.3 -15.662
4631.4 -14.441
4631.5 -12.305
4631.6 -9.5581
4631.7 -8.3374
4631.8 -8.3374
4631.9 -10.779
4632 -11.389
4632.1 -13.22
4632.2 -14.746
4632.3 -16.882
4632.4 -20.239
4632.5 -17.798
4632.6 -16.882
4632.7 -10.474
4632.8 -8.9478
4632.9 -8.9478
4633 -11.084
4633.1 -17.188
4633.2 -18.408
4633.3 -19.629
4633.4 -14.746
4633.5 -10.474
4633.6 -8.3374
4633.7 -10.779
4633.8 -17.798
4633.9 -18.713
4634 -15.967
4634.1 -9.5581
4634.2 -10.474
4634.3 -13.831
4634.4 -17.188
4634.5 -18.408
4634.6 -10.168
4634.7 -9.8633
4634.8 -15.662
4634.9 -18.103
4635 -11.694
4635.1 -8.9478
4635.2 -16.577
4635.3 -18.103
4635.4 -13.22
4635.5 -7.7271
4635.6 -11.389
4635.7 -15.051
4635.8 -17.493
4635.9 -19.324
4636 -16.882
4636.1 -13.525
4636.2 -8.9478
4636.3 -10.779
4636.4 -17.493
4636.5 -15.051
4636.6 -10.474
4636.7 -11.694
4636.8 -18.408
4636.9 -17.493
4637 -12.305
4637.1 -8.6426
4637.2 -10.474
4637.3 -15.967
4637.4 -16.882
4637.5 -19.629
4637.6 -18.713
4637.7 -19.019
4637.8 -16.272
4637.9 -15.967
4638 -15.356
4638.1 -13.831
4638.2 -14.136
4638.3 -13.22
4638.4 -13.831
4638.5 -14.441
4638.6 -13.831
4638.7 -14.441
4638.8 -14.136
4638.9 -15.967
4639 -15.967
4639.1 -18.103
4639.2 -19.019
4639.3 -19.324
4639.4 -21.46
4639.5 -19.629
4639.6 -19.629
4639.7 -18.103
4639.8 -15.967
4639.9 -15.662
4640 -10.779
4640.1 -10.474
4640.2 -7.4219
4640.3 -10.168
4640.4 -11.084
4640.5 -13.831
4640.6 -17.493
4640.7 -17.493
4640.8 -19.019
4640.9 -17.493
4641 -15.051
4641.1 -11.084
4641.2 -9.2529
4641.3 -12.915
4641.4 -11.389
4641.5 -15.356
4641.6 -18.408
4641.7 -18.103
4641.8 -13.525
4641.9 -9.2529
4642 -12.61
4642.1 -12.915
4642.2 -19.019
4642.3 -18.103
4642.4 -12
4642.5 -8.3374
4642.6 -12
4642.7 -19.934
4642.8 -16.882
4642.9 -11.694
4643 -8.3374
4643.1 -14.746
4643.2 -19.019
4643.3 -13.831
4643.4 -11.389
4643.5 -12.915
4643.6 -19.324
4643.7 -13.831
4643.8 -9.2529
4643.9 -13.22
4644 -17.188
4644.1 -20.239
4644.2 -19.019
4644.3 -19.629
4644.4 -18.408
4644.5 -14.136
4644.6 -9.5581
4644.7 -11.084
4644.8 -18.103
4644.9 -14.746
4645 -10.474
4645.1 -13.22
4645.2 -18.408
4645.3 -16.272
4645.4 -12
4645.5 -9.8633
4645.6 -8.6426
4645.7 -11.389
4645.8 -14.746
4645.9 -17.188
4646 -17.798
4646.1 -17.493
4646.2 -19.324
4646.3 -18.103
4646.4 -17.188
4646.5 -18.103
4646.6 -17.493
4646.7 -18.713
4646.8 -16.882
4646.9 -18.103
4647 -18.103
4647.1 -18.713
4647.2 -18.103
4647.3 -18.408
4647.4 -20.239
4647.5 -18.103
4647.6 -18.713
4647.7 -17.188
4647.8 -15.051
4647.9 -13.22
4648 -12
4648.1 -13.22
4648.2 -8.6426
4648.3 -10.168
4648.4 -9.8633
4648.5 -10.474
4648.6 -11.694
4648.7 -13.831
4648.8 -18.713
4648.9 -19.019
4649 -19.629
4649.1 -17.188
4649.2 -13.831
4649.3 -9.2529
4649.4 -8.0322
4649.5 -11.694
4649.6 -13.525
4649.7 -16.882
4649.8 -19.324
4649.9 -17.798
4650 -12.915
4650.1 -9.8633
4650.2 -11.694
4650.3 -12.305
4650.4 -17.798
4650.5 -18.408
4650.6 -15.051
4650.7 -8.9478
4650.8 -9.2529
4650.9 -15.662
4651 -18.713
4651.1 -17.493
4651.2 -9.5581
4651.3 -8.3374
4651.4 -13.525
4651.5 -18.713
4651.6 -15.967
4651.7 -9.2529
4651.8 -13.525
4651.9 -17.798
4652 -12.915
4652.1 -7.7271
4652.2 -11.084
4652.3 -17.798
4652.4 -18.408
4652.5 -18.408
4652.6 -17.188
4652.7 -17.188
4652.8 -15.662
4652.9 -11.694
4653 -10.168
4653.1 -15.967
4653.2 -17.493
4653.3 -9.8633
4653.4 -9.8633
4653.5 -17.188
4653.6 -18.408
4653.7 -16.272
4653.8 -11.084
4653.9 -8.6426
4654 -9.2529
4654.1 -12.915
4654.2 -17.188
4654.3 -18.103
4654.4 -20.544
4654.5 -17.798
4654.6 -17.493
4654.7 -18.103
4654.8 -18.408
4654.9 -20.239
4655 -17.493
4655.1 -19.324
4655.2 -16.882
4655.3 -17.493
4655.4 -17.493
4655.5 -19.019
4655.6 -22.07
4655.7 -18.103
4655.8 -19.019
4655.9 -15.967
4656 -17.188
4656.1 -14.441
4656.2 -13.525
4656.3 -15.051
4656.4 -10.474
4656.5 -9.2529
4656.6 -9.5581
4656.7 -11.389
4656.8 -12
4656.9 -13.525
4657 -19.019
4657.1 -18.408
4657.2 -19.019
4657.3 -17.493
4657.4 -15.967
4657.5 -12.61
4657.6 -8.0322
4657.7 -11.389
4657.8 -11.084
4657.9 -12.61
4658 -16.577
4658.1 -18.713
4658.2 -17.493
4658.3 -12.305
4658.4 -10.168
4658.5 -9.2529
4658.6 -13.831
4658.7 -17.798
4658.8 -18.713
4658.9 -12.915
4659 -8.9478
4659.1 -12
4659.2 -15.356
4659.3 -19.019
4659.4 -13.525
4659.5 -8.6426
4659.6 -11.389
4659.7 -16.882
4659.8 -19.019
4659.9 -8.9478
4660 -9.8633
4660.1 -16.272
4660.2 -18.103
4660.3 -11.084
4660.4 -10.168
4660.5 -16.882
4660.6 -18.713
4660.7 -16.577
4660.8 -12.61
4660.9 -12.305
4661 -14.441
4661.1 -17.188
4661.2 -18.408
4661.3 -13.831
4661.4 -9.8633
4661.5 -12
4661.6 -18.713
4661.7 -16.272
4661.8 -8.9478
4661.9 -10.779
4662 -16.882
4662.1 -17.798
4662.2 -16.272
4662.3 -13.525
4662.4 -13.22
4662.5 -8.0322
4662.6 -8.3374
4662.7 -7.7271
4662.8 -9.8633
4662.9 -10.474
4663 -11.084
4663.1 -13.22
4663.2 -11.084
4663.3 -12.305
4663.4 -11.694
4663.5 -11.389
4663.6 -10.168
4663.7 -10.474
4663.8 -11.389
4663.9 -8.9478
4664 -9.5581
4664.1 -8.6426
4664.2 -8.6426
4664.3 -9.8633
4664.4 -10.779
4664.5 -14.136
4664.6 -13.22
4664.7 -16.882
4664.8 -17.798
4664.9 -18.408
4665 -17.493
4665.1 -17.188
4665.2 -16.272
4665.3 -12
4665.4 -10.474
4665.5 -8.3374
4665.6 -9.5581
4665.7 -10.779
4665.8 -13.22
4665.9 -16.882
4666 -17.798
4666.1 -18.103
4666.2 -15.356
4666.3 -11.694
4666.4 -7.7271
4666.5 -9.5581
4666.6 -15.356
4666.7 -17.493
4666.8 -19.019
4666.9 -14.136
4667 -10.168
4667.1 -9.8633
4667.2 -12
4667.3 -18.103
4667.4 -18.408
4667.5 -12.915
4667.6 -7.7271
4667.7 -11.084
4667.8 -17.493
4667.9 -17.188
4668 -12.305
4668.1 -8.0322
4668.2 -15.051
4668.3 -19.019
4668.4 -12.61
4668.5 -9.2529
4668.6 -12.915
4668.7 -18.713
4668.8 -12.61
4668.9 -8.6426
4669 -10.168
4669.1 -12.61
4669.2 -15.356
4669.3 -12.305
4669.4 -11.694
4669.5 -7.1167
4669.6 -13.525
4669.7 -17.188
4669.8 -13.22
4669.9 -11.694
4670 -15.051
4670.1 -18.713
4670.2 -13.525
4670.3 -10.474
4670.4 -9.2529
4670.5 -12.305
4670.6 -20.544
4670.7 -18.408
4670.8 -19.324
4670.9 -17.188
4671 -16.272
4671.1 -12.915
4671.2 -13.525
4671.3 -15.051
4671.4 -12.305
4671.5 -11.694
4671.6 -12
4671.7 -11.389
4671.8 -10.779
4671.9 -12
4672 -15.356
4672.1 -13.525
4672.2 -15.356
4672.3 -16.272
4672.4 -15.662
4672.5 -15.967
4672.6 -17.798
4672.7 -22.681
4672.8 -20.85
4672.9 -20.544
4673 -17.493
4673.1 -14.136
4673.2 -12.61
4673.3 -10.474
4673.4 -10.779
4673.5 -8.9478
4673.6 -10.779
4673.7 -12
4673.8 -12.61
4673.9 -16.272
4674 -18.713
4674.1 -19.934
4674.2 -16.577
4674.3 -13.831
4674.4 -8.9478
4674.5 -8.0322
4674.6 -9.8633
4674.7 -13.525
4674.8 -17.798
4674.9 -18.408
4675 -17.188
4675.1 -10.168
4675.2 -8.0322
4675.3 -11.694
4675.4 -14.441
4675.5 -19.934
4675.6 -17.493
4675.7 -10.168
4675.8 -7.7271
4675.9 -12.61
4676 -19.629
4676.1 -17.798
4676.2 -12.305
4676.3 -9.8633
4676.4 -14.441
4676.5 -17.798
4676.6 -12.61
4676.7 -11.389
4676.8 -13.22
4676.9 -19.019
4677 -12.61
4677.1 -8.6426
4677.2 -13.831
4677.3 -18.103
4677.4 -22.07
4677.5 -17.798
4677.6 -18.408
4677.7 -17.188
4677.8 -16.577
4677.9 -13.22
4678 -8.6426
4678.1 -18.103
4678.2 -17.798
4678.3 -11.389
4678.4 -8.0322
4678.5 -15.967
4678.6 -17.188
4678.7 -15.051
4678.8 -13.831
4678.9 -9.2529
4679 -8.9478
4679.1 -9.2529
4679.2 -12.61
4679.3 -15.051
4679.4 -17.493
4679.5 -19.934
4679.6 -19.019
4679.7 -18.103
4679.8 -18.408
4679.9 -18.103
4680 -17.798
4680.1 -18.713
4680.2 -20.239
4680.3 -17.493
4680.4 -18.408
4680.5 -18.408
4680.6 -18.408
4680.7 -16.882
4680.8 -16.577
4680.9 -17.188
4681 -14.136
4681.1 -12.305
4681.2 -12
4681.3 -9.8633
4681.4 -7.7271
4681.5 -8.0322
4681.6 -9.5581
4681.7 -9.2529
4681.8 -11.084
4681.9 -12.915
4682 -15.967
4682.1 -17.798
4682.2 -18.103
4682.3 -18.713
4682.4 -15.662
4682.5 -13.22
4682.6 -8.9478
4682.7 -8.3374
4682.8 -11.694
4682.9 -11.389
4683 -15.967
4683.1 -17.493
4683.2 -19.019
4683.3 -14.441
4683.4 -10.168
4683.5 -9.8633
4683.6 -10.474
4683.7 -14.746
4683.8 -18.408
4683.9 -18.103
4684 -11.084
4684.1 -8.0322
4684.2 -12.915
4684.3 -15.356
4684.4 -18.408
4684.5 -13.22
4684.6 -8.3374
4684.7 -11.694
4684.8 -15.356
4684.9 -20.85
4685 -8.9478
4685.1 -9.5581
4685.2 -14.441
4685.3 -19.019
4685.4 -11.389
4685.5 -8.0322
4685.6 -13.525
4685.7 -15.051
4685.8 -17.188
4685.9 -16.882
4686 -15.662
4686.1 -13.525
4686.2 -9.2529
4686.3 -11.694
4686.4 -16.272
4686.5 -15.356
4686.6 -9.5581
4686.7 -11.694
4686.8 -16.882
4686.9 -16.272
4687 -13.831
4687.1 -9.8633
4687.2 -9.8633
4687.3 -10.779
4687.4 -14.136
4687.5 -16.577
4687.6 -17.188
4687.7 -19.934
4687.8 -18.713
4687.9 -18.713
4688 -17.493
4688.1 -17.493
4688.2 -16.882
4688.3 -16.272
4688.4 -17.798
4688.5 -17.493
4688.6 -18.713
4688.7 -18.713
4688.8 -18.103
4688.9 -18.713
4689 -17.798
4689.1 -17.493
4689.2 -16.272
4689.3 -14.441
4689.4 -15.051
4689.5 -13.831
4689.6 -12.61
4689.7 -8.9478
4689.8 -9.8633
4689.9 -9.2529
4690 -10.779
4690.1 -13.22
4690.2 -13.525
4690.3 -16.882
4690.4 -17.798
4690.5 -19.019
4690.6 -18.103
4690.7 -15.967
4690.8 -11.694
4690.9 -8.9478
4691 -10.168
4691.1 -9.5581
4691.2 -13.831
4691.3 -16.577
4691.4 -18.103
4691.5 -16.577
4691.6 -11.694
4691.7 -11.694
4691.8 -8.9478
4691.9 -14.136
4692 -17.493
4692.1 -19.019
4692.2 -11.694
4692.3 -8.6426
4692.4 -12.305
4692.5 -15.662
4692.6 -17.798
4692.7 -14.441
4692.8 -8.3374
4692.9 -10.474
4693 -16.272
4693.1 -20.85
4693.2 -9.2529
4693.3 -9.5581
4693.4 -15.051
4693.5 -17.798
4693.6 -9.8633
4693.7 -10.168
4693.8 -18.103
4693.9 -19.019
4694 -15.356
4694.1 -11.084
4694.2 -9.5581
4694.3 -11.084
4694.4 -15.051
4694.5 -19.019
4694.6 -16.272
4694.7 -11.389
4694.8 -10.168
4694.9 -17.188
4695 -13.525
4695.1 -9.5581
4695.2 -12.61
4695.3 -16.577
4695.4 -18.103
4695.5 -14.136
4695.6 -10.779
4695.7 -9.8633
4695.8 -8.0322
4695.9 -9.2529
4696 -9.2529
4696.1 -11.389
4696.2 -11.694
4696.3 -14.441
4696.4 -16.577
4696.5 -16.882
4696.6 -18.103
4696.7 -15.967
4696.8 -16.272
4696.9 -14.441
4697 -15.051
4697.1 -15.051
4697.2 -12.915
4697.3 -13.22
4697.4 -10.474
4697.5 -8.9478
4697.6 -7.4219
4697.7 -8.9478
4697.8 -10.474
4697.9 -9.2529
4698 -11.084
4698.1 -10.168
4698.2 -12.305
4698.3 -13.831
4698.4 -15.662
4698.5 -21.46
4698.6 -18.103
4698.7 -19.019
4698.8 -16.272
4698.9 -11.694
4699 -9.8633
4699.1 -7.7271
4699.2 -11.389
4699.3 -11.389
4699.4 -14.441
4699.5 -15.967
4699.6 -18.103
4699.7 -17.188
4699.8 -12.61
4699.9 -11.389
4700 -7.7271
4700.1 -11.694
4700.2 -15.356
4700.3 -18.103
4700.4 -16.882
4700.5 -12
4700.6 -10.474
4700.7 -9.5581
4700.8 -15.356
4700.9 -18.408
4701 -15.967
4701.1 -9.2529
4701.2 -9.5581
4701.3 -17.188
4701.4 -17.798
4701.5 -12.915
4701.6 -7.7271
4701.7 -12
4701.8 -17.493
4701.9 -16.882
4702 -9.8633
4702.1 -9.8633
4702.2 -17.188
4702.3 -17.798
4702.4 -15.051
4702.5 -12.915
4702.6 -12.305
4702.7 -17.493
4702.8 -16.882
4702.9 -14.746
4703 -9.5581
4703.1 -10.779
4703.2 -18.103
4703.3 -14.136
4703.4 -9.2529
4703.5 -11.389
4703.6 -17.798
4703.7 -16.882
4703.8 -13.22
4703.9 -12.61
4704 -9.2529
4704.1 -9.2529
4704.2 -11.084
4704.3 -13.22
4704.4 -14.746
4704.5 -16.882
4704.6 -19.324
4704.7 -16.882
4704.8 -17.798
4704.9 -16.882
4705 -17.188
4705.1 -17.798
4705.2 -17.493
4705.3 -20.239
4705.4 -17.188
4705.5 -17.188
4705.6 -16.882
4705.7 -15.051
4705.8 -13.831
4705.9 -13.831
4706 -13.525
4706.1 -12.61
4706.2 -11.694
4706.3 -9.8633
4706.4 -9.2529
4706.5 -9.2529
4706.6 -11.084
4706.7 -14.441
4706.8 -12.915
4706.9 -16.577
4707 -17.493
4707.1 -18.408
4707.2 -17.798
4707.3 -17.798
4707.4 -16.272
4707.5 -9.5581
4707.6 -9.2529
4707.7 -8.3374
4707.8 -10.168
4707.9 -12.915
4708 -15.051
4708.1 -19.934
4708.2 -17.188
4708.3 -13.525
4708.4 -9.2529
4708.5 -9.2529
4708.6 -12.61
4708.7 -15.662
4708.8 -19.934
4708.9 -14.441
4709 -10.474
4709.1 -8.3374
4709.2 -14.746
4709.3 -18.408
4709.4 -17.188
4709.5 -10.474
4709.6 -8.3374
4709.7 -14.136
4709.8 -19.019
4709.9 -12.915
4710 -8.3374
4710.1 -11.694
4710.2 -18.408
4710.3 -15.051
4710.4 -9.2529
4710.5 -12
4710.6 -16.882
4710.7 -19.324
4710.8 -18.408
4710.9 -18.713
4711 -18.408
4711.1 -18.713
4711.2 -12.915
4711.3 -9.2529
4711.4 -14.441
4711.5 -16.882
4711.6 -12.915
4711.7 -8.9478
4711.8 -15.051
4711.9 -17.798
4712 -14.746
4712.1 -13.22
4712.2 -8.9478
4712.3 -8.6426
4712.4 -11.694
4712.5 -13.831
4712.6 -16.577
4712.7 -18.713
4712.8 -20.239
4712.9 -17.798
4713 -18.713
4713.1 -17.798
4713.2 -17.188
4713.3 -17.493
4713.4 -18.103
4713.5 -19.629
4713.6 -16.577
4713.7 -18.713
4713.8 -18.408
4713.9 -18.408
4714 -17.798
4714.1 -18.713
4714.2 -20.239
4714.3 -16.882
4714.4 -16.882
4714.5 -15.356
4714.6 -13.831
4714.7 -12.61
4714.8 -9.8633
4714.9 -11.084
4715 -8.3374
4715.1 -9.5581
4715.2 -9.5581
4715.3 -11.694
4715.4 -14.136
4715.5 -14.441
4715.6 -17.493
4715.7 -17.798
4715.8 -19.324
4715.9 -15.356
4716 -12.305
4716.1 -9.2529
4716.2 -7.7271
4716.3 -12.305
4716.4 -12.305
4716.5 -17.798
4716.6 -18.713
4716.7 -16.577
4716.8 -10.779
4716.9 -8.3374
4717 -11.389
4717.1 -14.441
4717.2 -18.408
4717.3 -17.798
4717.4 -13.525
4717.5 -8.3374
4717.6 -9.8633
4717.7 -17.493
4717.8 -17.798
4717.9 -13.831
4718 -7.4219
4718.1 -11.084
4718.2 -17.493
4718.3 -17.188
4718.4 -10.779
4718.5 -10.474
4718.6 -16.577
4718.7 -16.882
4718.8 -9.5581
4718.9 -10.168
4719 -11.389
4719.1 -15.356
4719.2 -15.967
4719.3 -14.746
4719.4 -12
4719.5 -8.3374
4719.6 -12.915
4719.7 -17.798
4719.8 -15.356
4719.9 -9.2529
4720 -12
4720.1 -17.493
4720.2 -13.831
4720.3 -14.136
4720.4 -9.2529
4720.5 -12.61
4720.6 -16.272
4720.7 -18.713
4720.8 -18.103
4720.9 -17.188
4721 -18.408
4721.1 -15.051
4721.2 -14.441
4721.3 -12.305
4721.4 -11.084
4721.5 -11.389
4721.6 -10.474
4721.7 -13.831
4721.8 -11.084
4721.9 -12.305
4722 -11.694
4722.1 -11.084
4722.2 -11.694
4722.3 -13.831
4722.4 -17.493
4722.5 -15.051
4722.6 -16.882
4722.7 -16.882
4722.8 -19.324
4722.9 -19.324
4723 -20.239
4723.1 -19.934
4723.2 -19.019
4723.3 -15.662
4723.4 -12
4723.5 -11.084
4723.6 -8.6426
4723.7 -7.7271
4723.8 -11.084
4723.9 -11.694
4724 -12.915
4724.1 -15.051
4724.2 -16.882
4724.3 -18.408
4724.4 -18.103
4724.5 -14.136
4724.6 -9.8633
4724.7 -8.0322
4724.8 -8.3374
4724.9 -12.915
4725 -17.188
4725.1 -18.713
4725.2 -17.493
4725.3 -11.084
4725.4 -7.4219
4725.5 -9.8633
4725.6 -15.356
4725.7 -20.239
4725.8 -16.272
4725.9 -11.084
4726 -8.9478
4726.1 -13.831
4726.2 -17.493
4726.3 -15.967
4726.4 -10.474
4726.5 -11.389
4726.6 -17.493
4726.7 -17.188
4726.8 -10.168
4726.9 -10.168
4727 -16.577
4727.1 -21.765
4727.2 -12.305
4727.3 -9.5581
4727.4 -9.5581
4727.5 -11.084
4727.6 -11.084
4727.7 -11.084
4727.8 -12.915
4727.9 -15.356
4728 -19.019
4728.1 -12
4728.2 -9.5581
4728.3 -14.746
4728.4 -17.493
4728.5 -16.577
4728.6 -9.5581
4728.7 -9.2529
4728.8 -12.915
4728.9 -18.103
4729 -16.882
4729.1 -17.493
4729.2 -17.493
4729.3 -13.831
4729.4 -13.22
4729.5 -11.084
4729.6 -11.389
4729.7 -11.389
4729.8 -11.084
4729.9 -13.525
4730 -10.779
4730.1 -11.389
4730.2 -11.084
4730.3 -11.389
4730.4 -11.389
4730.5 -12.61
4730.6 -14.441
4730.7 -12.915
4730.8 -16.577
4730.9 -15.967
4731 -16.882
4731.1 -17.188
4731.2 -18.713
4731.3 -18.713
4731.4 -16.882
4731.5 -16.577
4731.6 -13.525
4731.7 -12
4731.8 -9.5581
4731.9 -8.3374
4732 -10.168
4732.1 -9.8633
4732.2 -13.831
4732.3 -15.662
4732.4 -17.798
4732.5 -20.544
4732.6 -16.577
4732.7 -13.525
4732.8 -9.5581
4732.9 -8.0322
4733 -10.474
4733.1 -13.525
4733.2 -18.713
4733.3 -17.798
4733.4 -17.493
4733.5 -11.694
4733.6 -9.5581
4733.7 -10.474
4733.8 -14.441
4733.9 -20.85
4734 -16.272
4734.1 -10.779
4734.2 -8.6426
4734.3 -12.915
4734.4 -18.408
4734.5 -16.882
4734.6 -12.305
4734.7 -8.6426
4734.8 -15.662
4734.9 -18.713
4735 -13.22
4735.1 -8.9478
4735.2 -13.22
4735.3 -20.544
4735.4 -11.084
4735.5 -8.3374
4735.6 -12
4735.7 -15.967
4735.8 -17.188
4735.9 -17.188
4736 -17.188
4736.1 -12.915
4736.2 -10.779
4736.3 -10.474
4736.4 -17.493
4736.5 -15.051
4736.6 -8.9478
4736.7 -14.441
4736.8 -17.493
4736.9 -16.882
4737 -12.305
4737.1 -8.9478
4737.2 -8.6426
4737.3 -12.915
4737.4 -18.713
4737.5 -18.103
4737.6 -19.324
4737.7 -19.019
4737.8 -17.188
4737.9 -15.662
4738 -15.356
4738.1 -17.493
4738.2 -15.967
4738.3 -15.356
4738.4 -15.051
4738.5 -15.662
4738.6 -14.441
4738.7 -15.356
4738.8 -17.493
4738.9 -17.188
4739 -18.713
4739.1 -18.103
4739.2 -18.103
4739.3 -18.408
4739.4 -19.324
4739.5 -19.324
4739.6 -18.713
4739.7 -16.272
4739.8 -13.525
4739.9 -10.168
4740 -9.8633
4740.1 -8.6426
4740.2 -10.474
4740.3 -11.389
4740.4 -13.525
4740.5 -14.746
4740.6 -17.493
4740.7 -19.324
4740.8 -18.103
4740.9 -16.882
4741 -12
4741.1 -8.9478
4741.2 -8.3374
4741.3 -9.8633
4741.4 -15.967
4741.5 -17.798
4741.6 -19.019
4741.7 -16.272
4741.8 -11.084
4741.9 -7.4219
4742 -10.474
4742.1 -18.713
4742.2 -18.713
4742.3 -17.188
4742.4 -10.779
4742.5 -8.9478
4742.6 -12
4742.7 -18.103
4742.8 -19.629
4742.9 -10.168
4743 -10.168
4743.1 -15.051
4743.2 -19.019
4743.3 -11.389
4743.4 -8.3374
4743.5 -16.272
4743.6 -18.713
4743.7 -13.22
4743.8 -8.0322
4743.9 -12
4744 -16.272
4744.1 -18.713
4744.2 -20.85
4744.3 -18.713
4744.4 -16.577
4744.5 -10.474
4744.6 -8.9478
4744.7 -15.356
4744.8 -16.882
4744.9 -14.136
4745 -9.8633
4745.1 -16.577
4745.2 -17.188
4745.3 -13.525
4745.4 -9.8633
4745.5 -9.2529
4745.6 -9.8633
4745.7 -10.168
4745.8 -13.831
4745.9 -15.051
4746 -16.577
4746.1 -18.408
4746.2 -18.103
4746.3 -19.324
4746.4 -17.798
4746.5 -18.713
4746.6 -17.188
4746.7 -19.019
4746.8 -18.713
4746.9 -19.019
4747 -19.629
4747.1 -18.408
4747.2 -17.493
4747.3 -16.577
4747.4 -17.188
4747.5 -18.103
4747.6 -14.136
4747.7 -12.61
4747.8 -9.5581
4747.9 -9.8633
4748 -8.3374
4748.1 -9.2529
4748.2 -12.305
4748.3 -10.474
4748.4 -12.305
4748.5 -12.61
4748.6 -15.662
4748.7 -16.882
4748.8 -19.324
4748.9 -20.85
4749 -15.662
4749.1 -12
4749.2 -8.0322
4749.3 -8.3374
4749.4 -10.474
4749.5 -13.525
4749.6 -19.324
4749.7 -19.019
4749.8 -17.493
4749.9 -11.084
4750 -8.9478
4750.1 -9.5581
4750.2 -12.61
4750.3 -20.239
4750.4 -17.798
4750.5 -13.22
4750.6 -7.7271
4750.7 -10.474
4750.8 -15.051
4750.9 -18.408
4751 -18.103
4751.1 -8.3374
4751.2 -9.5581
4751.3 -15.051
4751.4 -19.019
4751.5 -12.61
4751.6 -8.6426
4751.7 -15.967
4751.8 -17.798
4751.9 -12.61
4752 -8.0322
4752.1 -13.22
4752.2 -18.408
4752.3 -15.662
4752.4 -12.61
4752.5 -8.6426
4752.6 -11.389
4752.7 -12
4752.8 -17.188
4752.9 -15.967
4753 -11.084
4753.1 -10.779
4753.2 -16.882
4753.3 -16.272
4753.4 -10.168
4753.5 -9.8633
4753.6 -16.272
4753.7 -18.103
4753.8 -15.967
4753.9 -13.22
4754 -11.084
4754.1 -8.9478
4754.2 -8.9478
4754.3 -12.305
4754.4 -9.5581
4754.5 -13.22
4754.6 -14.746
4754.7 -15.662
4754.8 -15.662
4754.9 -15.662
4755 -17.493
4755.1 -15.967
4755.2 -16.577
4755.3 -15.967
4755.4 -14.746
4755.5 -14.136
4755.6 -12.915
4755.7 -13.831
4755.8 -11.084
4755.9 -9.8633
4756 -9.2529
4756.1 -11.694
4756.2 -10.168
4756.3 -10.168
4756.4 -13.525
4756.5 -11.694
4756.6 -13.831
4756.7 -14.746
4756.8 -16.882
4756.9 -17.493
4757 -18.713
4757.1 -20.544
4757.2 -17.493
4757.3 -15.356
4757.4 -11.389
4757.5 -7.7271
4757.6 -7.7271
4757.7 -9.5581
4757.8 -15.051
4757.9 -15.967
4758 -19.019
4758.1 -17.798
4758.2 -14.441
4758.3 -8.6426
4758.4 -8.0322
4758.5 -13.831
4758.6 -15.356
4758.7 -20.239
4758.8 -17.493
4758.9 -11.084
4759 -6.8115
4759.1 -12
4759.2 -19.019
4759.3 -18.408
4759.4 -12.305
4759.5 -7.4219
4759.6 -12.915
4759.7 -16.577
4759.8 -16.272
4759.9 -10.779
4760 -10.168
4760.1 -16.882
4760.2 -17.188
4760.3 -8.6426
4760.4 -9.5581
4760.5 -16.577
4760.6 -20.544
4760.7 -17.493
4760.8 -14.746
4760.9 -12.915
4761 -15.356
4761.1 -18.713
4761.2 -16.272
4761.3 -12.61
4761.4 -11.084
4761.5 -17.798
4761.6 -15.051
4761.7 -9.2529
4761.8 -12.915
4761.9 -16.882
4762 -18.713
4762.1 -14.136
4762.2 -12
4762.3 -8.3374
4762.4 -7.4219
4762.5 -11.389
4762.6 -9.8633
4762.7 -12.305
4762.8 -14.441
4762.9 -16.577
4763 -15.967
4763.1 -17.493
4763.2 -20.239
4763.3 -17.493
4763.4 -17.493
4763.5 -17.188
4763.6 -16.272
4763.7 -17.188
4763.8 -15.967
4763.9 -17.493
4764 -12.915
4764.1 -12.61
4764.2 -9.8633
4764.3 -8.6426
4764.4 -8.6426
4764.5 -8.0322
4764.6 -10.474
4764.7 -9.5581
4764.8 -10.168
4764.9 -10.779
4765 -12.305
4765.1 -15.356
4765.2 -16.577
4765.3 -20.239
4765.4 -19.324
4765.5 -18.103
4765.6 -13.831
4765.7 -11.694
4765.8 -9.2529
4765.9 -8.3374
4766 -12
4766.1 -13.831
4766.2 -16.577
4766.3 -18.103
4766.4 -17.188
4766.5 -13.831
4766.6 -8.9478
4766.7 -10.474
4766.8 -10.779
4766.9 -15.662
4767 -17.493
4767.1 -17.798
4767.2 -10.168
4767.3 -8.9478
4767.4 -12.61
4767.5 -17.188
4767.6 -17.798
4767.7 -11.389
4767.8 -8.9478
4767.9 -12.61
4768 -17.493
4768.1 -18.713
4768.2 -9.5581
4768.3 -9.5581
4768.4 -15.662
4768.5 -18.713
4768.6 -10.168
4768.7 -9.5581
4768.8 -15.662
4768.9 -16.882
4769 -15.051
4769.1 -10.779
4769.2 -11.084
4769.3 -14.136
4769.4 -16.577
4769.5 -17.798
4769.6 -12.61
4769.7 -8.6426
4769.8 -14.441
4769.9 -17.188
4770 -13.831
4770.1 -8.9478
4770.2 -14.441
4770.3 -16.272
4770.4 -17.188
4770.5 -13.22
4770.6 -10.168
4770.7 -11.694
4770.8 -9.2529
4770.9 -10.779
4771 -13.22
4771.1 -15.051
4771.2 -16.272
4771.3 -17.188
4771.4 -20.544
4771.5 -16.882
4771.6 -18.103
4771.7 -17.493
4771.8 -18.103
4771.9 -17.798
4772 -18.103
4772.1 -19.324
4772.2 -16.272
4772.3 -16.577
4772.4 -16.272
4772.5 -14.746
4772.6 -13.525
4772.7 -11.389
4772.8 -14.746
4772.9 -10.168
4773 -12
4773.1 -8.9478
4773.2 -9.5581
4773.3 -10.474
4773.4 -11.389
4773.5 -14.441
4773.6 -14.441
4773.7 -17.798
4773.8 -18.103
4773.9 -19.629
4774 -17.493
4774.1 -14.136
4774.2 -11.389
4774.3 -9.5581
4774.4 -8.9478
4774.5 -11.389
4774.6 -14.136
4774.7 -17.493
4774.8 -18.103
4774.9 -17.493
4775 -10.779
4775.1 -7.4219
4775.2 -10.779
4775.3 -13.22
4775.4 -18.713
4775.5 -17.188
4775.6 -12.305
4775.7 -8.3374
4775.8 -11.389
4775.9 -15.356
4776 -18.713
4776.1 -14.746
4776.2 -8.3374
4776.3 -12.915
4776.4 -18.103
4776.5 -16.882
4776.6 -10.474
4776.7 -8.9478
4776.8 -17.493
4776.9 -18.103
4777 -11.694
4777.1 -9.8633
4777.2 -16.577
4777.3 -17.798
4777.4 -18.103
4777.5 -21.46
4777.6 -17.493
4777.7 -19.934
4777.8 -15.051
4777.9 -11.389
4778 -9.2529
4778.1 -16.882
4778.2 -19.324
4778.3 -10.779
4778.4 -11.084
4778.5 -15.356
4778.6 -17.798
4778.7 -15.051
4778.8 -10.779
4778.9 -10.474
4779 -9.2529
4779.1 -11.389
4779.2 -12.61
4779.3 -15.051
4779.4 -16.272
4779.5 -18.103
4779.6 -20.85
4779.7 -18.408
4779.8 -19.019
4779.9 -18.713
4780 -18.103
4780.1 -18.103
4780.2 -18.103
4780.3 -19.934
4780.4 -18.408
4780.5 -19.324
4780.6 -17.188
4780.7 -16.882
4780.8 -15.051
4780.9 -15.356
4781 -15.051
4781.1 -11.694
4781.2 -10.168
4781.3 -9.2529
4781.4 -7.7271
4781.5 -7.1167
4781.6 -9.5581
4781.7 -12
4781.8 -12.61
4781.9 -14.441
4782 -15.967
4782.1 -17.188
4782.2 -18.713
4782.3 -17.493
4782.4 -14.746
4782.5 -11.694
4782.6 -9.2529
4782.7 -8.0322
4782.8 -11.084
4782.9 -16.577
4783 -17.188
4783.1 -20.85
4783.2 -15.051
4783.3 -11.084
4783.4 -6.5063
4783.5 -9.8633
4783.6 -17.188
4783.7 -18.103
4783.8 -17.798
4783.9 -10.779
4784 -8.9478
4784.1 -10.474
4784.2 -16.577
4784.3 -21.155
4784.4 -12.305
4784.5 -9.5581
4784.6 -12.915
4784.7 -16.577
4784.8 -16.577
4784.9 -8.6426
4785 -12.305
4785.1 -16.272
4785.2 -18.713
4785.3 -9.2529
4785.4 -9.2529
4785.5 -14.136
4785.6 -18.103
4785.7 -19.629
4785.8 -13.525
4785.9 -15.967
4786 -17.493
4786.1 -16.882
4786.2 -13.22
4786.3 -8.9478
4786.4 -15.051
4786.5 -18.408
4786.6 -13.525
4786.7 -9.2529
4786.8 -14.746
4786.9 -17.493
4787 -15.051
4787.1 -12.61
4787.2 -9.5581
4787.3 -10.168
4787.4 -12.915
4787.5 -16.272
4787.6 -18.408
4787.7 -18.103
4787.8 -19.324
4787.9 -17.188
4788 -16.882
4788.1 -15.662
4788.2 -14.441
4788.3 -14.441
4788.4 -13.831
4788.5 -16.577
4788.6 -15.662
4788.7 -16.272
4788.8 -15.356
4788.9 -15.356
4789 -16.577
4789.1 -16.577
4789.2 -18.103
4789.3 -17.188
4789.4 -19.629
4789.5 -20.239
4789.6 -19.629
4789.7 -21.46
4789.8 -17.188
4789.9 -17.493
4790 -12.61
4790.1 -11.389
4790.2 -8.9478
4790.3 -9.2529
4790.4 -10.779
4790.5 -9.5581
4790.6 -13.525
4790.7 -13.22
4790.8 -15.662
4790.9 -17.188
4791 -18.408
4791.1 -19.019
4791.2 -12.61
4791.3 -10.779
4791.4 -7.1167
4791.5 -9.8633
4791.6 -13.525
4791.7 -16.272
4791.8 -21.155
4791.9 -16.272
4792 -11.389
4792.1 -8.3374
4792.2 -10.168
4792.3 -15.051
4792.4 -19.019
4792.5 -18.103
4792.6 -9.5581
4792.7 -9.8633
4792.8 -15.051
4792.9 -17.493
4793 -15.051
4793.1 -8.9478
4793.2 -13.22
4793.3 -17.493
4793.4 -17.798
4793.5 -8.9478
4793.6 -9.5581
4793.7 -16.882
4793.8 -19.019
4793.9 -15.662
4794 -9.2529
4794.1 -8.3374
4794.2 -8.3374
4794.3 -8.0322
4794.4 -11.389
4794.5 -17.188
4794.6 -18.713
4794.7 -12.915
4794.8 -10.474
4794.9 -16.577
4795 -15.662
4795.1 -9.8633
4795.2 -9.2529
4795.3 -17.798
4795.4 -17.188
4795.5 -16.272
4795.6 -12.305
4795.7 -10.474
4795.8 -8.0322
4795.9 -8.3374
4796 -12
4796.1 -9.8633
4796.2 -13.831
4796.3 -14.441
4796.4 -16.882
4796.5 -17.493
4796.6 -17.493
4796.7 -19.324
4796.8 -16.882
4796.9 -17.188
4797 -17.188
4797.1 -17.493
4797.2 -17.798
4797.3 -15.662
4797.4 -15.662
4797.5 -13.22
4797.6 -11.694
4797.7 -11.084
4797.8 -11.389
4797.9 -12.305
4798 -8.3374
4798.1 -9.2529
4798.2 -7.7271
4798.3 -9.8633
4798.4 -9.8633
4798.5 -12.915
4798.6 -16.882
4798.7 -15.967
4798.8 -18.103
4798.9 -17.493
4799 -17.493
4799.1 -15.662
4799.2 -12.305
4799.3 -12.915
4799.4 -8.6426
4799.5 -10.474
4799.6 -12
4799.7 -15.051
4799.8 -18.103
4799.9 -18.408
4800 -16.577
4800.1 -10.779
4800.2 -8.0322
4800.3 -9.8633
4800.4 -14.746
4800.5 -18.103
4800.6 -18.103
4800.7 -14.136
4800.8 -7.7271
4800.9 -10.779
4801 -15.662
4801.1 -18.103
4801.2 -13.22
4801.3 -9.2529
4801.4 -12.915
4801.5 -17.188
4801.6 -17.493
4801.7 -10.168
4801.8 -9.2529
4801.9 -15.356
4802 -18.713
4802.1 -13.831
4802.2 -7.1167
4802.3 -11.389
4802.4 -13.831
4802.5 -14.746
4802.6 -12.61
4802.7 -12
4802.8 -10.474
4802.9 -10.168
4803 -17.493
4803.1 -14.136
4803.2 -9.8633
4803.3 -14.136
4803.4 -17.188
4803.5 -15.662
4803.6 -8.9478
4803.7 -9.5581
4803.8 -13.831
4803.9 -18.103
4804 -19.019
4804.1 -16.882
4804.2 -16.577
4804.3 -11.084
4804.4 -12
4804.5 -9.5581
4804.6 -10.168
4804.7 -11.084
4804.8 -8.9478
4804.9 -8.9478
4805 -7.4219
4805.1 -8.6426
4805.2 -9.2529
4805.3 -8.3374
4805.4 -11.084
4805.5 -9.5581
4805.6 -9.5581
4805.7 -8.9478
4805.8 -10.474
4805.9 -10.779
4806 -12.305
4806.1 -15.967
4806.2 -16.272
4806.3 -16.577
4806.4 -16.577
4806.5 -17.493
4806.6 -19.324
4806.7 -19.324
4806.8 -21.765
4806.9 -17.798
4807 -15.356
4807.1 -12
4807.2 -8.9478
4807.3 -8.3374
4807.4 -8.9478
4807.5 -13.22
4807.6 -12.915
4807.7 -15.356
4807.8 -17.798
4807.9 -18.103
4808 -16.272
4808.1 -11.084
4808.2 -10.474
4808.3 -8.9478
4808.4 -12.61
4808.5 -16.882
4808.6 -18.408
4808.7 -14.441
4808.8 -10.168
4808.9 -11.389
4809 -12.61
4809.1 -17.188
4809.2 -18.103
4809.3 -12
4809.4 -7.7271
4809.5 -12.915
4809.6 -19.019
4809.7 -17.798
4809.8 -9.8633
4809.9 -9.2529
4810 -15.662
4810.1 -18.103
4810.2 -11.084
4810.3 -10.779
4810.4 -15.051
4810.5 -19.019
4810.6 -15.051
4810.7 -11.694
4810.8 -9.8633
4810.9 -10.474
4811 -12.305
4811.1 -15.967
4811.2 -18.103
4811.3 -13.22
4811.4 -9.2529
4811.5 -17.188
4811.6 -16.272
4811.7 -11.084
4811.8 -9.2529
4811.9 -15.662
4812 -17.798
4812.1 -15.356
4812.2 -13.831
4812.3 -9.8633
4812.4 -8.9478
4812.5 -8.0322
4812.6 -11.084
4812.7 -12.915
4812.8 -15.356
4812.9 -19.934
4813 -17.798
4813.1 -17.798
4813.2 -18.103
4813.3 -18.713
4813.4 -18.713
4813.5 -18.408
4813.6 -21.155
4813.7 -17.798
4813.8 -18.103
4813.9 -17.188
4814 -16.882
4814.1 -15.967
4814.2 -16.272
4814.3 -17.188
4814.4 -11.084
4814.5 -11.389
4814.6 -9.2529
4814.7 -8.9478
4814.8 -8.0322
4814.9 -8.3374
4815 -12.305
4815.1 -10.474
4815.2 -12.305
4815.3 -14.136
4815.4 -17.188
4815.5 -17.188
4815.6 -18.103
4815.7 -19.934
4815.8 -14.441
4815.9 -10.779
4816 -8.6426
4816.1 -8.9478
4816.2 -10.474
4816.3 -13.525
4816.4 -17.798
4816.5 -18.103
4816.6 -16.882
4816.7 -12
4816.8 -9.5581
4816.9 -9.2529
4817 -12.305
4817.1 -18.408
4817.2 -17.188
4817.3 -14.136
4817.4 -8.0322
4817.5 -10.168
4817.6 -15.051
4817.7 -18.713
4817.8 -16.577
4817.9 -8.0322
4818 -10.168
4818.1 -15.356
4818.2 -19.019
4818.3 -13.525
4818.4 -7.7271
4818.5 -14.441
4818.6 -17.798
4818.7 -14.441
4818.8 -7.4219
4818.9 -10.474
4819 -15.051
4819.1 -15.967
4819.2 -15.967
4819.3 -14.746
4819.4 -12.61
4819.5 -9.5581
4819.6 -12
4819.7 -19.324
4819.8 -12.61
4819.9 -8.6426
4820 -15.051
4820.1 -17.493
4820.2 -14.136
4820.3 -9.5581
4820.4 -12.305
4820.5 -13.525
4820.6 -17.188
4820.7 -19.324
4820.8 -17.798
4820.9 -16.577
4821 -14.136
4821.1 -15.662
4821.2 -9.8633
4821.3 -10.168
4821.4 -9.5581
4821.5 -9.8633
4821.6 -9.2529
4821.7 -9.2529
4821.8 -11.694
4821.9 -8.3374
4822 -8.6426
4822.1 -9.8633
4822.2 -10.168
4822.3 -9.8633
4822.4 -11.084
4822.5 -13.831
4822.6 -11.389
4822.7 -13.831
4822.8 -13.831
4822.9 -17.493
4823 -17.798
4823.1 -19.019
4823.2 -20.544
4823.3 -18.408
4823.4 -19.324
4823.5 -15.967
4823.6 -14.441
4823.7 -11.389
4823.8 -10.168
4823.9 -9.5581
4824 -8.3374
4824.1 -11.694
4824.2 -13.831
4824.3 -15.662
4824.4 -17.798
4824.5 -18.713
4824.6 -16.272
4824.7 -10.168
4824.8 -8.6426
4824.9 -9.8633
4825 -12.61
4825.1 -17.188
4825.2 -18.408
4825.3 -16.272
4825.4 -9.8633
4825.5 -8.9478
4825.6 -11.694
4825.7 -15.662
4825.8 -19.934
4825.9 -14.441
4826 -9.5581
4826.1 -10.779
4826.2 -15.662
4826.3 -17.493
4826.4 -12.305
4826.5 -9.8633
4826.6 -11.694
4826.7 -19.019
4826.8 -15.967
4826.9 -8.9478
4827 -12
4827.1 -17.798
4827.2 -20.544
4827.3 -12
4827.4 -10.168
4827.5 -9.8633
4827.6 -10.168
4827.7 -11.694
4827.8 -18.103
4827.9 -19.629
4828 -10.779
4828.1 -10.474
4828.2 -16.882
4828.3 -15.967
4828.4 -9.5581
4828.5 -11.084
4828.6 -19.324
4828.7 -16.882
4828.8 -14.136
4828.9 -10.474
4829 -8.6426
4829.1 -8.6426
4829.2 -10.779
4829.3 -15.967
4829.4 -15.967
4829.5 -18.408
4829.6 -18.103
4829.7 -18.713
4829.8 -18.103
4829.9 -18.408
4830 -19.629
4830.1 -18.103
4830.2 -19.629
4830.3 -17.188
4830.4 -18.713
4830.5 -17.493
4830.6 -18.103
4830.7 -19.934
4830.8 -18.103
4830.9 -19.324
4831 -17.798
4831.1 -17.188
4831.2 -16.577
4831.3 -15.051
4831.4 -14.136
4831.5 -11.389
4831.6 -11.389
4831.7 -9.2529
4831.8 -8.6426
4831.9 -8.6426
4832 -9.8633
4832.1 -11.084
4832.2 -12
4832.3 -15.356
4832.4 -17.798
4832.5 -18.103
4832.6 -19.019
4832.7 -16.577
4832.8 -13.831
4832.9 -9.8633
4833 -8.3374
4833.1 -10.168
4833.2 -12
4833.3 -17.493
4833.4 -17.188
4833.5 -18.408
4833.6 -13.22
4833.7 -8.9478
4833.8 -8.9478
4833.9 -12
4834 -18.408
4834.1 -17.798
4834.2 -14.441
4834.3 -9.2529
4834.4 -10.474
4834.5 -14.441
4834.6 -18.408
4834.7 -16.882
4834.8 -8.0322
4834.9 -10.474
4835 -16.272
4835.1 -19.019
4835.2 -11.389
4835.3 -8.3374
4835.4 -15.051
4835.5 -17.798
4835.6 -15.967
4835.7 -10.779
4835.8 -10.779
4835.9 -10.168
4836 -12.61
4836.1 -18.408
4836.2 -16.272
4836.3 -12.915
4836.4 -8.9478
4836.5 -16.882
4836.6 -15.356
4836.7 -9.8633
4836.8 -12
4836.9 -16.882
4837 -19.019
4837.1 -15.051
4837.2 -11.694
4837.3 -8.6426
4837.4 -8.6426
4837.5 -13.831
4837.6 -13.525
4837.7 -16.882
4837.8 -17.798
4837.9 -18.103
4838 -16.882
4838.1 -17.188
4838.2 -19.934
4838.3 -17.188
4838.4 -18.713
4838.5 -17.493
4838.6 -17.798
4838.7 -17.493
4838.8 -16.577
4838.9 -19.934
4839 -19.019
4839.1 -19.324
4839.2 -19.019
4839.3 -18.103
4839.4 -17.188
4839.5 -15.967
4839.6 -16.882
4839.7 -15.662
4839.8 -12.915
4839.9 -10.779
4840 -8.6426
4840.1 -9.5581
4840.2 -9.5581
4840.3 -12.305
4840.4 -12.61
4840.5 -14.441
4840.6 -16.272
4840.7 -17.188
4840.8 -20.544
4840.9 -17.493
4841 -14.441
4841.1 -10.779
4841.2 -8.6426
4841.3 -8.3374
4841.4 -10.474
4841.5 -17.798
4841.6 -18.103
4841.7 -19.934
4841.8 -14.441
4841.9 -9.2529
4842 -8.0322
4842.1 -11.694
4842.2 -19.019
4842.3 -18.408
4842.4 -15.967
4842.5 -10.168
4842.6 -9.5581
4842.7 -13.22
4842.8 -18.408
4842.9 -18.713
4843 -9.2529
4843.1 -11.389
4843.2 -16.882
4843.3 -18.408
4843.4 -11.389
4843.5 -9.5581
4843.6 -17.188
4843.7 -19.019
4843.8 -13.831
4843.9 -8.6426
4844 -9.5581
4844.1 -11.084
4844.2 -11.694
4844.3 -12.915
4844.4 -10.168
4844.5 -12.305
4844.6 -16.882
4844.7 -14.746
4844.8 -10.474
4844.9 -11.694
4845 -19.019
4845.1 -15.356
4845.2 -10.779
4845.3 -8.3374
4845.4 -14.441
4845.5 -16.272
4845.6 -17.798
4845.7 -17.798
4845.8 -13.831
4845.9 -11.694
4846 -11.084
4846.1 -10.168
4846.2 -9.5581
4846.3 -9.5581
4846.4 -9.5581
4846.5 -8.3374
4846.6 -8.0322
4846.7 -8.0322
4846.8 -9.5581
4846.9 -9.2529
4847 -7.7271
4847.1 -10.779
4847.2 -8.6426
4847.3 -8.9478
4847.4 -10.168
4847.5 -10.168
4847.6 -12.305
4847.7 -12
4847.8 -14.136
4847.9 -13.525
4848 -15.967
4848.1 -17.493
4848.2 -18.713
4848.3 -20.544
4848.4 -17.493
4848.5 -17.493
4848.6 -13.831
4848.7 -12.305
4848.8 -8.3374
4848.9 -9.2529
4849 -12.61
4849.1 -11.389
4849.2 -13.525
4849.3 -15.051
4849.4 -17.798
4849.5 -18.103
4849.6 -16.272
4849.7 -15.662
4849.8 -9.2529
4849.9 -9.8633
4850 -10.779
4850.1 -16.882
4850.2 -17.493
4850.3 -17.493
4850.4 -13.525
4850.5 -7.7271
4850.6 -10.779
4850.7 -15.051
4850.8 -18.408
4850.9 -16.272
4851 -9.8633
4851.1 -11.389
4851.2 -12.305
4851.3 -19.019
4851.4 -15.356
4851.5 -8.9478
4851.6 -10.779
4851.7 -18.408
4851.8 -19.324
4851.9 -8.9478
4852 -9.2529
4852.1 -16.577
4852.2 -18.713
4852.3 -14.441
4852.4 -10.168
4852.5 -12
4852.6 -10.168
4852.7 -14.746
4852.8 -17.493
4852.9 -14.136
4853 -10.168
4853.1 -9.8633
4853.2 -18.408
4853.3 -13.525
4853.4 -9.5581
4853.5 -12
4853.6 -17.798
4853.7 -18.408
4853.8 -14.136
4853.9 -12.915
4854 -9.8633
4854.1 -9.2529
4854.2 -10.474
4854.3 -11.389
4854.4 -14.441
4854.5 -13.525
4854.6 -15.967
4854.7 -17.188
4854.8 -17.188
4854.9 -16.882
4855 -16.882
4855.1 -19.019
4855.2 -15.967
4855.3 -17.493
4855.4 -14.746
4855.5 -15.662
4855.6 -14.136
4855.7 -13.831
4855.8 -14.136
4855.9 -11.084
4856 -11.084
4856.1 -8.3374
4856.2 -10.779
4856.3 -11.084
4856.4 -12.915
4856.5 -15.051
4856.6 -13.22
4856.7 -15.356
4856.8 -16.577
4856.9 -18.103
4857 -18.408
4857.1 -18.408
4857.2 -19.019
4857.3 -14.441
4857.4 -11.084
4857.5 -8.6426
4857.6 -8.9478
4857.7 -10.779
4857.8 -13.525
4857.9 -18.713
4858 -19.019
4858.1 -18.103
4858.2 -12.915
4858.3 -9.8633
4858.4 -8.9478
4858.5 -11.389
4858.6 -18.103
4858.7 -19.324
4858.8 -16.882
4858.9 -9.8633
4859 -9.5581
4859.1 -12.61
4859.2 -17.188
4859.3 -19.324
4859.4 -11.084
4859.5 -9.8633
4859.6 -14.136
4859.7 -18.713
4859.8 -14.746
4859.9 -8.6426
4860 -13.831
4860.1 -18.103
4860.2 -16.882
4860.3 -9.5581
4860.4 -12
4860.5 -15.662
4860.6 -19.324
4860.7 -18.713
4860.8 -14.746
4860.9 -16.272
4861 -17.798
4861.1 -18.103
4861.2 -14.441
4861.3 -9.8633
4861.4 -13.831
4861.5 -17.798
4861.6 -13.831
4861.7 -7.7271
4861.8 -13.22
4861.9 -18.408
4862 -16.577
4862.1 -14.441
4862.2 -9.8633
4862.3 -9.2529
4862.4 -9.2529
4862.5 -10.474
4862.6 -15.051
4862.7 -17.188
4862.8 -17.188
4862.9 -18.408
4863 -19.324
4863.1 -17.493
4863.2 -18.103
4863.3 -21.765
4863.4 -19.019
4863.5 -19.934
4863.6 -18.408
4863.7 -18.408
4863.8 -17.798
4863.9 -17.493
4864 -19.934
4864.1 -16.272
4864.2 -15.967
4864.3 -13.525
4864.4 -11.084
4864.5 -9.8633
4864.6 -9.5581
4864.7 -11.389
4864.8 -8.3374
4864.9 -9.8633
4865 -10.779
4865.1 -11.084
4865.2 -12.61
4865.3 -15.662
4865.4 -19.934
4865.5 -19.019
4865.6 -19.324
4865.7 -17.188
4865.8 -12.915
4865.9 -9.8633
4866 -8.0322
4866.1 -11.389
4866.2 -11.694
4866.3 -15.662
4866.4 -16.882
4866.5 -18.103
4866.6 -16.272
4866.7 -10.779
4866.8 -10.168
4866.9 -9.5581
4867 -14.441
4867.1 -16.882
4867.2 -18.103
4867.3 -12.305
4867.4 -8.9478
4867.5 -11.389
4867.6 -14.136
4867.7 -18.408
4867.8 -14.441
4867.9 -8.9478
4868 -11.084
4868.1 -16.272
4868.2 -19.934
4868.3 -11.694
4868.4 -8.3374
4868.5 -14.136
4868.6 -18.713
4868.7 -12.305
4868.8 -8.0322
4868.9 -12.305
4869 -14.746
4869.1 -16.577
4869.2 -16.882
4869.3 -15.051
4869.4 -15.051
4869.5 -8.3374
4869.6 -11.389
4869.7 -17.798
4869.8 -13.831
4869.9 -8.9478
4870 -13.831
4870.1 -20.85
4870.2 -15.967
4870.3 -11.694
4870.4 -7.7271
4870.5 -10.474
4870.6 -16.272
4870.7 -17.493
4870.8 -21.765
4870.9 -19.019
4871 -17.798
4871.1 -14.746
4871.2 -14.441
4871.3 -13.525
4871.4 -13.831
4871.5 -15.662
4871.6 -11.694
4871.7 -12.915
4871.8 -11.389
4871.9 -12.915
4872 -13.22
4872.1 -14.441
4872.2 -16.882
4872.3 -15.662
4872.4 -16.272
4872.5 -16.272
4872.6 -17.798
4872.7 -18.408
4872.8 -19.324
4872.9 -22.07
4873 -18.103
4873.1 -18.103
4873.2 -14.746
4873.3 -12
4873.4 -9.8633
4873.5 -9.2529
4873.6 -11.084
4873.7 -9.8633
4873.8 -12.305
4873.9 -14.441
4874 -16.882
4874.1 -18.103
4874.2 -17.798
4874.3 -17.493
4874.4 -11.694
4874.5 -10.779
4874.6 -7.7271
4874.7 -10.779
4874.8 -14.441
4874.9 -17.188
4875 -19.629
4875.1 -15.051
4875.2 -11.389
4875.3 -7.7271
4875.4 -11.389
4875.5 -16.577
4875.6 -18.713
4875.7 -15.662
4875.8 -9.5581
4875.9 -9.2529
4876 -13.831
4876.1 -18.408
4876.2 -17.798
4876.3 -8.0322
4876.4 -12
4876.5 -16.882
4876.6 -19.019
4876.7 -11.694
4876.8 -9.8633
4876.9 -17.188
4877 -17.493
4877.1 -12.61
4877.2 -8.9478
4877.3 -12.305
4877.4 -14.746
4877.5 -15.662
4877.6 -15.967
4877.7 -10.168
4877.8 -8.9478
4877.9 -13.525
4878 -17.798
4878.1 -12.61
4878.2 -8.9478
4878.3 -17.493
4878.4 -17.798
4878.5 -13.22
4878.6 -9.5581
4878.7 -10.168
4878.8 -14.746
4878.9 -16.272
4879 -20.85
4879.1 -16.272
4879.2 -15.356
4879.3 -12.915
4879.4 -12
4879.5 -11.084
4879.6 -9.2529
4879.7 -13.22
4879.8 -10.779
4879.9 -10.779
4880 -9.2529
4880.1 -8.9478
4880.2 -9.2529
4880.3 -9.5581
4880.4 -12.305
4880.5 -11.084
4880.6 -11.694
4880.7 -11.694
4880.8 -12.915
4880.9 -12.915
4881 -13.22
4881.1 -17.493
4881.2 -17.188
4881.3 -18.408
4881.4 -18.408
4881.5 -17.798
4881.6 -16.882
4881.7 -15.967
4881.8 -15.356
4881.9 -11.084
4882 -9.8633
4882.1 -8.9478
4882.2 -8.3374
4882.3 -10.168
4882.4 -12.915
4882.5 -16.577
4882.6 -17.493
4882.7 -19.019
4882.8 -17.188
4882.9 -13.525
4883 -10.168
4883.1 -8.6426
4883.2 -11.389
4883.3 -13.22
4883.4 -16.882
4883.5 -17.798
4883.6 -15.356
4883.7 -11.084
4883.8 -8.3374
4883.9 -12.61
4884 -15.051
4884.1 -18.408
4884.2 -14.746
4884.3 -9.5581
4884.4 -11.389
4884.5 -14.441
4884.6 -19.324
4884.7 -16.577
4884.8 -8.3374
4884.9 -8.6426
4885 -16.882
4885.1 -20.85
4885.2 -10.474
4885.3 -9.8633
4885.4 -14.441
4885.5 -18.103
4885.6 -13.22
4885.7 -9.5581
4885.8 -12.305
4885.9 -9.5581
4886 -13.525
4886.1 -16.882
4886.2 -15.662
4886.3 -10.474
4886.4 -9.2529
4886.5 -20.85
4886.6 -15.051
4886.7 -11.389
4886.8 -9.8633
4886.9 -16.577
4887 -18.103
4887.1 -14.441
4887.2 -14.441
4887.3 -9.5581
4887.4 -10.168
4887.5 -9.2529
4887.6 -12.915
4887.7 -13.22
4887.8 -16.272
4887.9 -19.324
4888 -16.577
4888.1 -17.493
4888.2 -16.272
4888.3 -17.493
4888.4 -17.188
4888.5 -17.798
4888.6 -19.629
4888.7 -18.103
4888.8 -17.798
4888.9 -17.493
4889 -17.493
4889.1 -15.967
4889.2 -15.356
4889.3 -15.356
4889.4 -13.525
4889.5 -11.694
4889.6 -12.61
4889.7 -12
4889.8 -11.694
4889.9 -8.3374
4890 -10.168
4890.1 -9.8633
4890.2 -11.694
4890.3 -13.525
4890.4 -15.051
4890.5 -17.798
4890.6 -19.324
4890.7 -18.103
4890.8 -17.188
4890.9 -15.662
4891 -12
4891.1 -8.0322
4891.2 -11.389
4891.3 -10.168
4891.4 -13.22
4891.5 -15.967
4891.6 -19.019
4891.7 -17.493
4891.8 -12
4891.9 -10.168
4892 -10.168
4892.1 -14.441
4892.2 -17.493
4892.3 -18.713
4892.4 -12
4892.5 -7.4219
4892.6 -13.525
4892.7 -15.967
4892.8 -18.408
4892.9 -12.915
4893 -8.0322
4893.1 -12.61
4893.2 -18.103
4893.3 -19.324
4893.4 -7.4219
4893.5 -10.474
4893.6 -16.882
4893.7 -19.019
4893.8 -10.779
4893.9 -9.8633
4894 -13.831
4894.1 -12.305
4894.2 -13.22
4894.3 -11.084
4894.4 -9.5581
4894.5 -10.474
4894.6 -17.798
4894.7 -17.188
4894.8 -9.5581
4894.9 -12.305
4895 -17.493
4895.1 -15.356
4895.2 -9.8633
4895.3 -8.9478
4895.4 -15.967
4895.5 -17.493
4895.6 -17.493
4895.7 -15.051
4895.8 -13.22
4895.9 -10.779
4896 -8.9478
4896.1 -9.8633
4896.2 -8.0322
4896.3 -9.2529
4896.4 -8.9478
4896.5 -9.2529
4896.6 -9.2529
4896.7 -8.3374
4896.8 -10.168
4896.9 -9.2529
4897 -9.5581
4897.1 -8.9478
4897.2 -8.3374
4897.3 -8.3374
4897.4 -6.8115
4897.5 -8.6426
4897.6 -8.6426
4897.7 -9.5581
4897.8 -10.779
4897.9 -11.084
4898 -12.915
4898.1 -13.525
4898.2 -15.967
4898.3 -15.051
4898.4 -18.713
4898.5 -19.019
4898.6 -18.408
4898.7 -18.408
4898.8 -14.441
4898.9 -12.61
4899 -8.0322
4899.1 -8.3374
4899.2 -9.2529
4899.3 -10.779
4899.4 -15.967
4899.5 -15.662
4899.6 -19.934
4899.7 -17.798
4899.8 -13.831
4899.9 -8.6426
4900 -8.9478
4900.1 -13.22
4900.2 -14.136
4900.3 -17.188
4900.4 -16.882
4900.5 -15.051
4900.6 -8.6426
4900.7 -8.9478
4900.8 -15.967
4900.9 -16.882
4901 -18.103
4901.1 -11.084
4901.2 -8.6426
4901.3 -12.305
4901.4 -17.188
4901.5 -19.629
4901.6 -9.8633
4901.7 -9.8633
4901.8 -14.441
4901.9 -17.493
4902 -11.084
4902.1 -8.3374
4902.2 -15.051
4902.3 -17.493
4902.4 -18.103
4902.5 -17.188
4902.6 -16.577
4902.7 -16.272
4902.8 -12.305
4902.9 -9.2529
4903 -13.525
4903.1 -17.798
4903.2 -11.694
4903.3 -6.8115
4903.4 -15.662
4903.5 -18.713
4903.6 -15.356
4903.7 -11.084
4903.8 -8.3374
4903.9 -10.168
4904 -13.22
4904.1 -17.493
4904.2 -18.713
4904.3 -19.934
4904.4 -16.882
4904.5 -17.493
4904.6 -15.662
4904.7 -15.051
4904.8 -16.577
4904.9 -15.051
4905 -15.662
4905.1 -14.136
4905.2 -14.441
4905.3 -15.051
4905.4 -16.577
4905.5 -17.798
4905.6 -16.882
4905.7 -18.408
4905.8 -17.798
4905.9 -17.798
4906 -18.713
4906.1 -19.629
4906.2 -20.544
4906.3 -19.019
4906.4 -18.408
4906.5 -14.136
4906.6 -11.084
4906.7 -9.8633
4906.8 -8.9478
4906.9 -11.389
4907 -10.474
4907.1 -12
4907.2 -11.694
4907.3 -14.746
4907.4 -15.967
4907.5 -18.713
4907.6 -20.544
4907.7 -16.272
4907.8 -12
4907.9 -7.7271
4908 -8.9478
4908.1 -11.694
4908.2 -14.441
4908.3 -20.544
4908.4 -18.713
4908.5 -13.831
4908.6 -8.3374
4908.7 -8.9478
4908.8 -12.61
4908.9 -15.967
4909 -21.46
4909.1 -13.22
4909.2 -8.6426
4909.3 -8.9478
4909.4 -14.441
4909.5 -18.103
4909.6 -13.525
4909.7 -10.779
4909.8 -11.389
4909.9 -16.882
4910 -16.577
4910.1 -9.5581
4910.2 -10.168
4910.3 -17.188
4910.4 -20.544
4910.5 -12
4910.6 -8.9478
4910.7 -9.5581
4910.8 -10.474
4910.9 -10.779
4911 -8.9478
4911.1 -12.61
4911.2 -16.882
4911.3 -15.662
4911.4 -9.5581
4911.5 -11.389
4911.6 -17.798
4911.7 -13.831
4911.8 -10.168
4911.9 -10.168
4912 -15.967
4912.1 -16.882
4912.2 -15.662
4912.3 -12.61
4912.4 -10.474
4912.5 -8.6426
4912.6 -7.4219
4912.7 -10.168
4912.8 -11.694
4912.9 -13.22
4913 -17.188
4913.1 -16.272
4913.2 -17.493
4913.3 -17.188
4913.4 -16.577
4913.5 -17.188
4913.6 -17.188
4913.7 -19.934
4913.8 -16.882
4913.9 -17.798
4914 -15.051
4914.1 -15.356
4914.2 -13.831
4914.3 -12.915
4914.4 -15.051
4914.5 -11.084
4914.6 -11.694
4914.7 -8.3374
4914.8 -8.9478
4914.9 -7.7271
4915 -8.9478
4915.1 -13.525
4915.2 -10.168
4915.3 -12.305
4915.4 -13.525
4915.5 -16.577
4915.6 -17.493
4915.7 -17.798
4915.8 -20.544
4915.9 -15.967
4916 -12.915
4916.1 -8.6426
4916.2 -8.3374
4916.3 -9.5581
4916.4 -12
4916.5 -17.188
4916.6 -18.408
4916.7 -17.798
4916.8 -13.525
4916.9 -9.5581
4917 -8.6426
4917.1 -10.474
4917.2 -16.577
4917.3 -17.493
4917.4 -17.188
4917.5 -11.084
4917.6 -8.3374
4917.7 -11.389
4917.8 -17.188
4917.9 -19.934
4918 -11.694
4918.1 -6.8115
4918.2 -12.305
4918.3 -17.188
4918.4 -17.798
4918.5 -9.8633
4918.6 -10.779
4918.7 -15.662
4918.8 -17.188
4918.9 -14.136
4919 -9.8633
4919.1 -8.9478
4919.2 -8.3374
4919.3 -10.779
4919.4 -14.441
4919.5 -17.493
4919.6 -13.22
4919.7 -8.6426
4919.8 -18.408
4919.9 -16.577
4920 -11.084
4920.1 -9.2529
4920.2 -16.577
4920.3 -17.798
4920.4 -16.272
4920.5 -13.831
4920.6 -10.168
4920.7 -8.6426
4920.8 -10.474
4920.9 -13.525
4921 -15.662
4921.1 -17.188
4921.2 -20.544
4921.3 -17.188
4921.4 -18.103
4921.5 -16.882
4921.6 -17.493
4921.7 -17.493
4921.8 -18.408
4921.9 -19.934
4922 -17.188
4922.1 -18.408
4922.2 -18.103
4922.3 -18.103
4922.4 -18.103
4922.5 -18.408
4922.6 -20.544
4922.7 -16.577
4922.8 -17.798
4922.9 -16.577
4923 -17.188
4923.1 -15.356
4923.2 -13.831
4923.3 -12.915
4923.4 -9.2529
4923.5 -9.5581
4923.6 -8.3374
4923.7 -10.168
4923.8 -11.694
4923.9 -11.694
4924 -15.662
4924.1 -15.356
4924.2 -18.713
4924.3 -18.103
4924.4 -17.188
4924.5 -13.525
4924.6 -9.2529
4924.7 -9.2529
4924.8 -9.5581
4924.9 -13.525
4925 -16.272
4925.1 -19.324
4925.2 -16.882
4925.3 -11.694
4925.4 -9.5581
4925.5 -9.8633
4925.6 -14.441
4925.7 -18.103
4925.8 -17.493
4925.9 -12.305
4926 -8.0322
4926.1 -13.525
4926.2 -15.662
4926.3 -19.019
4926.4 -11.084
4926.5 -8.6426
4926.6 -13.525
4926.7 -17.493
4926.8 -17.188
4926.9 -8.6426
4927 -12.305
4927.1 -18.103
4927.2 -19.019
4927.3 -15.051
4927.4 -10.779
4927.5 -12
4927.6 -12.305
4927.7 -15.967
4927.8 -18.103
4927.9 -15.356
4928 -12
4928.1 -11.694
4928.2 -18.408
4928.3 -12.915
4928.4 -8.9478
4928.5 -11.389
4928.6 -16.882
4928.7 -19.934
4928.8 -14.136
4928.9 -11.694
4929 -9.2529
4929.1 -8.3374
4929.2 -8.9478
4929.3 -9.5581
4929.4 -16.577
4929.5 -15.356
4929.6 -16.272
4929.7 -17.798
4929.8 -17.493
4929.9 -17.188
4930 -16.882
4930.1 -20.544
4930.2 -18.103
4930.3 -18.408
4930.4 -17.188
4930.5 -16.272
4930.6 -15.051
4930.7 -14.441
4930.8 -15.662
4930.9 -12.305
4931 -12.305
4931.1 -9.8633
4931.2 -7.4219
4931.3 -8.3374
4931.4 -8.0322
4931.5 -10.779
4931.6 -10.474
4931.7 -11.694
4931.8 -12.61
4931.9 -13.525
4932 -16.882
4932.1 -18.103
4932.2 -20.239
4932.3 -17.798
4932.4 -14.441
4932.5 -10.779
4932.6 -8.3374
4932.7 -8.6426
4932.8 -12.305
4932.9 -15.356
4933 -16.882
4933.1 -18.713
4933.2 -15.967
4933.3 -12.305
4933.4 -9.2529
4933.5 -9.5581
4933.6 -14.746
4933.7 -16.882
4933.8 -18.103
4933.9 -12.61
4934 -8.3374
4934.1 -11.389
4934.2 -15.051
4934.3 -19.629
4934.4 -16.882
4934.5 -9.5581
4934.6 -7.7271
4934.7 -14.136
4934.8 -21.155
4934.9 -14.441
4935 -8.9478
4935.1 -12.305
4935.2 -17.493
4935.3 -15.356
4935.4 -8.0322
4935.5 -13.831
4935.6 -15.356
4935.7 -17.798
4935.8 -17.188
4935.9 -17.188
4936 -15.662
4936.1 -13.22
4936.2 -11.694
4936.3 -12.61
4936.4 -18.408
4936.5 -12.305
4936.6 -8.9478
4936.7 -13.831
4936.8 -17.798
4936.9 -17.493
4937 -11.694
4937.1 -9.5581
4937.2 -9.8633
4937.3 -13.831
4937.4 -16.882
4937.5 -18.713
4937.6 -21.46
4937.7 -17.493
4937.8 -17.493
4937.9 -16.272
4938 -15.967
4938.1 -15.051
4938.2 -15.051
4938.3 -17.188
4938.4 -14.746
4938.5 -15.662
4938.6 -15.662
4938.7 -16.272
4938.8 -15.967
4938.9 -17.188
4939 -19.934
4939.1 -17.188
4939.2 -18.408
4939.3 -19.629
4939.4 -18.713
4939.5 -17.798
4939.6 -16.577
4939.7 -16.882
4939.8 -13.22
4939.9 -12.61
4940 -9.8633
4940.1 -9.2529
4940.2 -10.474
4940.3 -10.168
4940.4 -12.915
4940.5 -13.831
4940.6 -16.882
4940.7 -17.798
4940.8 -19.019
4940.9 -18.713
4941 -13.831
4941.1 -9.5581
4941.2 -8.0322
4941.3 -11.084
4941.4 -12.915
4941.5 -15.967
4941.6 -21.46
4941.7 -17.188
4941.8 -12.305
4941.9 -8.0322
4942 -11.389
4942.1 -15.051
4942.2 -18.713
4942.3 -19.934
4942.4 -9.5581
4942.5 -8.6426
4942.6 -13.22
4942.7 -18.408
4942.8 -17.188
4942.9 -9.5581
4943 -11.084
4943.1 -14.441
4943.2 -19.019
4943.3 -12
4943.4 -8.9478
4943.5 -15.967
4943.6 -19.629
4943.7 -14.746
4943.8 -8.6426
4943.9 -12.915
4944 -16.882
4944.1 -16.577
4944.2 -17.493
4944.3 -15.662
4944.4 -14.746
4944.5 -8.9478
4944.6 -13.525
4944.7 -18.713
4944.8 -12.61
4944.9 -8.9478
4945 -15.051
4945.1 -18.408
4945.2 -14.746
4945.3 -10.474
4945.4 -9.2529
4945.5 -11.084
4945.6 -14.746
4945.7 -17.493
4945.8 -19.019
4945.9 -17.188
4946 -16.272
4946.1 -16.577
4946.2 -14.746
4946.3 -13.525
4946.4 -12.305
4946.5 -14.136
4946.6 -12.915
4946.7 -13.831
4946.8 -12.61
4946.9 -13.22
4947 -13.831
4947.1 -12.305
4947.2 -14.441
4947.3 -15.356
4947.4 -16.272
4947.5 -16.882
4947.6 -17.188
4947.7 -18.103
4947.8 -18.103
4947.9 -18.713
4948 -18.103
4948.1 -17.493
4948.2 -15.662
4948.3 -12.61
4948.4 -11.694
4948.5 -9.2529
4948.6 -9.5581
4948.7 -9.2529
4948.8 -11.389
4948.9 -13.525
4949 -15.051
4949.1 -19.629
4949.2 -19.019
4949.3 -19.019
4949.4 -12.61
4949.5 -10.779
4949.6 -7.7271
4949.7 -9.8633
4949.8 -16.272
4949.9 -17.188
4950 -20.239
4950.1 -15.967
4950.2 -10.474
4950.3 -8.3374
4950.4 -10.474
4950.5 -19.019
4950.6 -18.103
4950.7 -15.356
4950.8 -9.5581
4950.9 -9.8633
4951 -15.051
4951.1 -18.713
4951.2 -16.882
4951.3 -6.8115
4951.4 -12.305
4951.5 -16.882
4951.6 -18.408
4951.7 -8.0322
4951.8 -10.779
4951.9 -19.324
4952 -17.493
4952.1 -10.474
4952.2 -8.3374
4952.3 -11.389
4952.4 -13.22
4952.5 -15.051
4952.6 -16.272
4952.7 -11.084
4952.8 -9.2529
4952.9 -12.305
4953 -16.882
4953.1 -13.525
4953.2 -8.0322
4953.3 -16.272
4953.4 -18.103
4953.5 -13.831
4953.6 -9.2529
4953.7 -9.2529
4953.8 -14.441
4953.9 -17.188
4954 -20.544
4954.1 -17.493
4954.2 -16.577
4954.3 -13.831
4954.4 -12
4954.5 -12.61
4954.6 -10.779
4954.7 -11.084
4954.8 -9.8633
4954.9 -9.5581
4955 -8.9478
4955.1 -9.5581
4955.2 -11.694
4955.3 -9.5581
4955.4 -10.474
4955.5 -10.474
4955.6 -10.168
4955.7 -11.389
4955.8 -11.694
4955.9 -16.272
4956 -14.746
4956.1 -15.967
4956.2 -15.051
4956.3 -17.798
4956.4 -19.934
4956.5 -20.544
4956.6 -22.986
4956.7 -18.103
4956.8 -16.577
4956.9 -12.305
4957 -9.5581
4957.1 -8.9478
4957.2 -8.9478
4957.3 -13.22
4957.4 -13.22
4957.5 -15.967
4957.6 -16.882
4957.7 -18.103
4957.8 -17.798
4957.9 -13.831
4958 -12.915
4958.1 -8.9478
4958.2 -11.084
4958.3 -14.441
4958.4 -17.493
4958.5 -19.324
4958.6 -14.136
4958.7 -11.389
4958.8 -9.5581
4958.9 -13.22
4959 -17.493
4959.1 -18.103
4959.2 -11.389
4959.3 -8.6426
4959.4 -15.356
4959.5 -17.798
4959.6 -16.882
4959.7 -8.6426
4959.8 -9.2529
4959.9 -15.356
4960 -19.934
4960.1 -13.22
4960.2 -9.8633
4960.3 -14.746
4960.4 -19.324
4960.5 -14.136
4960.6 -9.5581
4960.7 -8.9478
4960.8 -12
4960.9 -8.6426
4961 -10.474
4961.1 -12.915
4961.2 -17.798
4961.3 -15.662
4961.4 -10.168
4961.5 -12.915
4961.6 -17.188
4961.7 -15.356
4961.8 -9.2529
4961.9 -10.779
4962 -15.662
4962.1 -17.493
4962.2 -16.882
4962.3 -14.441
4962.4 -11.694
4962.5 -9.5581
4962.6 -8.0322
4962.7 -10.168
4962.8 -9.2529
4962.9 -10.168
4963 -9.5581
4963.1 -12.305
4963.2 -11.389
4963.3 -11.694
4963.4 -14.441
4963.5 -11.084
4963.6 -11.694
4963.7 -11.389
4963.8 -10.474
4963.9 -9.2529
4964 -10.168
4964.1 -11.694
4964.2 -7.1167
4964.3 -8.6426
4964.4 -8.0322
4964.5 -9.5581
4964.6 -9.8633
4964.7 -11.389
4964.8 -14.746
4964.9 -13.831
4965 -16.882
4965.1 -17.798
4965.2 -18.103
4965.3 -18.408
4965.4 -17.493
4965.5 -17.188
4965.6 -12.305
4965.7 -9.8633
4965.8 -8.6426
4965.9 -10.779
4966 -12.305
4966.1 -14.441
4966.2 -18.713
4966.3 -18.103
4966.4 -17.798
4966.5 -12.305
4966.6 -9.2529
4966.7 -9.8633
4966.8 -11.694
4966.9 -17.798
4967 -18.713
4967.1 -16.272
4967.2 -9.8633
4967.3 -8.3374
4967.4 -12.61
4967.5 -16.272
4967.6 -20.239
4967.7 -11.084
4967.8 -9.2529
4967.9 -12
4968 -17.188
4968.1 -17.188
4968.2 -9.2529
4968.3 -11.389
4968.4 -16.577
4968.5 -18.713
4968.6 -11.084
4968.7 -8.9478
4968.8 -13.22
4968.9 -16.882
4969 -19.019
4969.1 -16.882
4969.2 -17.798
4969.3 -18.103
4969.4 -16.272
4969.5 -13.831
4969.6 -8.0322
4969.7 -14.746
4969.8 -16.577
4969.9 -12.305
4970 -8.6426
4970.1 -15.967
4970.2 -20.239
4970.3 -14.441
4970.4 -12.305
4970.5 -9.8633
4970.6 -10.168
4970.7 -12.61
4970.8 -14.136
4970.9 -20.544
4971 -19.019
4971.1 -19.019
4971.2 -18.103
4971.3 -18.103
4971.4 -16.577
4971.5 -17.493
4971.6 -19.629
4971.7 -18.103
4971.8 -17.798
4971.9 -16.882
4972 -17.493
4972.1 -17.493
4972.2 -18.713
4972.3 -20.544
4972.4 -18.713
4972.5 -19.629
4972.6 -17.493
4972.7 -16.577
4972.8 -15.356
4972.9 -13.22
4973 -15.967
4973.1 -11.389
4973.2 -11.389
4973.3 -9.8633
4973.4 -9.8633
4973.5 -11.084
4973.6 -12.305
4973.7 -16.272
4973.8 -16.882
4973.9 -18.713
4974 -18.103
4974.1 -18.103
4974.2 -13.525
4974.3 -11.389
4974.4 -10.168
4974.5 -9.2529
4974.6 -12.61
4974.7 -15.356
4974.8 -18.713
4974.9 -17.493
4975 -13.525
4975.1 -11.084
4975.2 -8.9478
4975.3 -12.305
4975.4 -16.577
4975.5 -18.408
4975.6 -13.22
4975.7 -8.9478
4975.8 -12.305
4975.9 -15.662
4976 -18.103
4976.1 -12.61
4976.2 -8.9478
4976.3 -11.694
4976.4 -18.103
4976.5 -17.798
4976.6 -9.5581
4976.7 -10.474
4976.8 -16.272
4976.9 -18.408
4977 -11.389
4977.1 -11.389
4977.2 -16.272
4977.3 -16.882
4977.4 -19.629
4977.5 -19.629
4977.6 -18.408
4977.7 -19.934
4977.8 -12.61
4977.9 -9.5581
4978 -13.525
4978.1 -17.493
4978.2 -12
4978.3 -10.168
4978.4 -18.713
4978.5 -18.103
4978.6 -15.051
4978.7 -9.5581
4978.8 -8.6426
4978.9 -10.168
4979 -12.61
4979.1 -18.713
4979.2 -16.272
4979.3 -17.798
4979.4 -17.188
4979.5 -18.103
4979.6 -17.188
4979.7 -17.493
4979.8 -19.934
4979.9 -15.051
4980 -17.188
4980.1 -16.882
4980.2 -16.272
4980.3 -16.272
4980.4 -17.798
4980.5 -19.019
4980.6 -17.188
4980.7 -18.103
4980.8 -17.798
4980.9 -19.324
4981 -17.798
4981.1 -16.272
4981.2 -16.577
4981.3 -12.61
4981.4 -12.915
4981.5 -9.8633
4981.6 -8.9478
4981.7 -8.6426
4981.8 -8.9478
4981.9 -11.389
4982 -12
4982.1 -15.356
4982.2 -16.882
4982.3 -18.103
4982.4 -18.713
4982.5 -15.967
4982.6 -13.525
4982.7 -9.2529
4982.8 -8.9478
4982.9 -10.779
4983 -13.22
4983.1 -17.493
4983.2 -18.713
4983.3 -18.713
4983.4 -10.474
4983.5 -7.4219
4983.6 -10.474
4983.7 -15.051
4983.8 -19.019
4983.9 -17.188
4984 -12.305
4984.1 -9.2529
4984.2 -11.694
4984.3 -17.493
4984.4 -17.798
4984.5 -13.831
4984.6 -7.4219
4984.7 -13.22
4984.8 -18.103
4984.9 -17.188
4985 -7.7271
4985.1 -9.8633
4985.2 -19.324
4985.3 -16.882
4985.4 -9.5581
4985.5 -8.3374
4985.6 -13.525
4985.7 -15.356
4985.8 -15.356
4985.9 -18.713
4986 -14.441
4986.1 -10.474
4986.2 -9.8633
4986.3 -16.577
4986.4 -14.136
4986.5 -9.8633
4986.6 -14.746
4986.7 -17.493
4986.8 -17.188
4986.9 -10.474
4987 -8.0322
4987.1 -11.694
4987.2 -15.662
4987.3 -20.239
4987.4 -18.408
4987.5 -18.103
4987.6 -15.051
4987.7 -13.831
4987.8 -12
4987.9 -11.389
4988 -12
4988.1 -10.779
4988.2 -10.779
4988.3 -10.168
4988.4 -8.3374
4988.5 -9.2529
4988.6 -10.168
4988.7 -11.694
4988.8 -10.779
4988.9 -11.389
4989 -11.694
4989.1 -12.305
4989.2 -13.525
4989.3 -14.136
4989.4 -17.188
4989.5 -16.577
4989.6 -17.188
4989.7 -20.544
4989.8 -19.324
4989.9 -20.544
4990 -17.493
4990.1 -15.967
4990.2 -12.305
4990.3 -9.8633
4990.4 -7.4219
4990.5 -9.2529
4990.6 -11.084
4990.7 -12.915
4990.8 -16.577
4990.9 -17.493
4991 -18.713
4991.1 -15.662
4991.2 -12.305
4991.3 -11.084
4991.4 -8.0322
4991.5 -12.61
4991.6 -15.356
4991.7 -17.798
4991.8 -16.882
4991.9 -12.915
4992 -11.389
4992.1 -9.2529
4992.2 -15.662
4992.3 -18.103
4992.4 -17.798
4992.5 -9.8633
4992.6 -7.7271
4992.7 -15.356
4992.8 -17.493
4992.9 -17.493
4993 -10.168
4993.1 -9.8633
4993.2 -15.967
4993.3 -18.103
4993.4 -13.22
4993.5 -9.2529
4993.6 -16.272
4993.7 -18.408
4993.8 -11.389
4993.9 -8.6426
4994 -10.168
4994.1 -14.441
4994.2 -12.305
4994.3 -10.168
4994.4 -8.9478
4994.5 -14.136
4994.6 -17.493
4994.7 -12
4994.8 -12
4994.9 -16.272
4995 -17.188
4995.1 -10.474
4995.2 -8.3374
4995.3 -12.305
4995.4 -17.188
4995.5 -19.019
4995.6 -15.356
4995.7 -13.22
4995.8 -10.168
4995.9 -9.5581
4996 -8.3374
4996.1 -8.0322
4996.2 -11.084
4996.3 -9.2529
4996.4 -10.168
4996.5 -10.168
4996.6 -11.694
4996.7 -10.474
4996.8 -11.389
4996.9 -11.084
4997 -10.474
4997.1 -9.8633
4997.2 -8.9478
4997.3 -8.6426
4997.4 -8.6426
4997.5 -7.7271
4997.6 -8.9478
4997.7 -7.1167
4997.8 -9.5581
4997.9 -9.5581
4998 -12
4998.1 -12.915
4998.2 -13.525
4998.3 -16.577
4998.4 -17.188
4998.5 -17.493
4998.6 -17.798
4998.7 -17.798
4998.8 -18.103
4998.9 -13.525
4999 -10.168
4999.1 -8.0322
4999.2 -8.9478
4999.3 -10.779
4999.4 -12.915
4999.5 -19.019
4999.6 -18.103
4999.7 -18.408
4999.8 -13.22
4999.9 -9.8633
5000 -8.6426
5000.1 -10.168
5000.2 -16.577
5000.3 -17.493
5000.4 -18.408
5000.5 -11.389
5000.6 -8.6426
5000.7 -9.8633
5000.8 -14.441
5000.9 -20.85
5001 -16.882
5001.1 -10.474
5001.2 -7.7271
5001.3 -13.525
5001.4 -18.713
5001.5 -15.356
5001.6 -11.389
5001.7 -9.8633
5001.8 -17.493
5001.9 -16.577
5002 -8.9478
5002.1 -8.9478
5002.2 -13.22
5002.3 -19.324
5002.4 -18.408
5002.5 -16.882
5002.6 -15.967
5002.7 -14.136
5002.8 -9.2529
5002.9 -11.084
5003 -18.713
5003.1 -14.441
5003.2 -8.3374
5003.3 -13.22
5003.4 -17.188
5003.5 -14.746
5003.6 -9.8633
5003.7 -10.168
5003.8 -12.915
5003.9 -16.577
5004 -17.493
5004.1 -18.103
5004.2 -16.272
5004.3 -13.525
5004.4 -12.915
5004.5 -10.168
5004.6 -8.9478
5004.7 -9.5581
5004.8 -9.2529
5004.9 -8.9478
5005 -8.9478
5005.1 -8.3374
5005.2 -7.1167
5005.3 -8.3374
5005.4 -8.0322
5005.5 -8.9478
5005.6 -10.779
5005.7 -9.8633
5005.8 -9.8633
5005.9 -8.9478
5006 -11.389
5006.1 -10.474
5006.2 -12.915
5006.3 -15.967
5006.4 -16.882
5006.5 -18.408
5006.6 -17.798
5006.7 -18.713
5006.8 -18.408
5006.9 -19.629
5007 -18.713
5007.1 -13.831
5007.2 -12.305
5007.3 -7.7271
5007.4 -8.3374
5007.5 -9.8633
5007.6 -10.779
5007.7 -16.882
5007.8 -16.272
5007.9 -17.798
5008 -17.798
5008.1 -13.831
5008.2 -9.8633
5008.3 -8.6426
5008.4 -13.525
5008.5 -12.915
5008.6 -17.798
5008.7 -17.493
5008.8 -14.441
5008.9 -8.9478
5009 -9.8633
5009.1 -16.272
5009.2 -17.188
5009.3 -17.188
5009.4 -10.168
5009.5 -8.9478
5009.6 -11.694
5009.7 -18.408
5009.8 -18.713
5009.9 -8.3374
5010 -9.2529
5010.1 -16.272
5010.2 -17.188
5010.3 -10.779
5010.4 -9.8633
5010.5 -16.272
5010.6 -18.713
5010.7 -18.103
5010.8 -18.103
5010.9 -18.713
5011 -16.882
5011.1 -13.831
5011.2 -9.8633
5011.3 -11.084
5011.4 -17.493
5011.5 -12.61
5011.6 -8.3374
5011.7 -14.136
5011.8 -18.408
5011.9 -14.136
5012 -9.8633
5012.1 -9.2529
5012.2 -9.8633
5012.3 -13.831
5012.4 -18.103
5012.5 -16.882
5012.6 -18.713
5012.7 -16.272
5012.8 -15.662
5012.9 -14.136
5013 -14.136
5013.1 -15.967
5013.2 -13.831
5013.3 -13.831
5013.4 -11.389
5013.5 -13.525
5013.6 -12.305
5013.7 -13.22
5013.8 -15.967
5013.9 -13.525
5014 -15.356
5014.1 -13.525
5014.2 -15.356
5014.3 -15.356
5014.4 -17.188
5014.5 -20.239
5014.6 -17.493
5014.7 -18.408
5014.8 -17.493
5014.9 -15.662
5015 -13.831
5015.1 -12.305
5015.2 -12.305
5015.3 -7.7271
5015.4 -9.5581
5015.5 -10.779
5015.6 -11.389
5015.7 -13.22
5015.8 -15.356
5015.9 -20.544
5016 -17.493
5016.1 -17.188
5016.2 -13.831
5016.3 -9.5581
5016.4 -8.3374
5016.5 -10.168
5016.6 -14.441
5016.7 -15.051
5016.8 -18.103
5016.9 -16.577
5017 -11.084
5017.1 -8.3374
5017.2 -9.2529
5017.3 -15.967
5017.4 -18.103
5017.5 -17.493
5017.6 -10.168
5017.7 -8.6426
5017.8 -11.694
5017.9 -17.188
5018 -17.493
5018.1 -10.779
5018.2 -9.2529
5018.3 -14.441
5018.4 -17.493
5018.5 -12.915
5018.6 -7.4219
5018.7 -10.779
5018.8 -16.272
5018.9 -17.493
5019 -15.356
5019.1 -13.831
5019.2 -13.831
5019.3 -16.272
5019.4 -18.103
5019.5 -12.915
5019.6 -9.8633
5019.7 -13.831
5019.8 -17.188
5019.9 -14.136
5020 -8.3374
5020.1 -15.356
5020.2 -17.493
5020.3 -15.356
5020.4 -10.474
5020.5 -9.2529
5020.6 -12.305
5020.7 -12.61
5020.8 -17.188
5020.9 -18.103
5021 -18.408
5021.1 -17.798
5021.2 -17.493
5021.3 -18.103
5021.4 -15.356
5021.5 -16.272
5021.6 -15.051
5021.7 -15.662
5021.8 -14.136
5021.9 -15.356
5022 -18.408
5022.1 -15.051
5022.2 -16.577
5022.3 -16.882
5022.4 -18.103
5022.5 -16.882
5022.6 -17.493
5022.7 -20.544
5022.8 -17.188
5022.9 -19.324
5023 -17.188
5023.1 -17.798
5023.2 -16.272
5023.3 -13.525
5023.4 -13.525
5023.5 -9.2529
5023.6 -8.0322
5023.7 -9.8633
5023.8 -9.8633
5023.9 -11.694
5024 -12.61
5024.1 -17.188
5024.2 -16.577
5024.3 -18.408
5024.4 -18.103
5024.5 -15.662
5024.6 -11.084
5024.7 -7.1167
5024.8 -9.5581
5024.9 -11.084
5025 -15.356
5025.1 -17.188
5025.2 -18.713
5025.3 -13.525
5025.4 -8.3374
5025.5 -9.2529
5025.6 -12.915
5025.7 -17.188
5025.8 -18.103
5025.9 -12
5026 -7.1167
5026.1 -11.084
5026.2 -16.882
5026.3 -18.103
5026.4 -12.915
5026.5 -8.0322
5026.6 -12.61
5026.7 -18.713
5026.8 -14.136
5026.9 -8.9478
5027 -11.694
5027.1 -18.103
5027.2 -18.713
5027.3 -15.967
5027.4 -14.136
5027.5 -12.305
5027.6 -17.493
5027.7 -17.188
5027.8 -16.272
5027.9 -10.779
5028 -10.779
5028.1 -19.934
5028.2 -14.136
5028.3 -9.5581
5028.4 -11.694
5028.5 -16.577
5028.6 -16.577
5028.7 -13.831
5028.8 -12.61
5028.9 -6.8115
5029 -10.168
5029.1 -12.305
5029.2 -15.051
5029.3 -17.493
5029.4 -18.408
5029.5 -19.629
5029.6 -17.493
5029.7 -19.324
5029.8 -17.493
5029.9 -17.798
5030 -17.493
5030.1 -16.272
5030.2 -18.713
5030.3 -17.798
5030.4 -18.103
5030.5 -18.408
5030.6 -18.408
5030.7 -18.103
5030.8 -16.577
5030.9 -19.019
5031 -17.493
5031.1 -18.103
5031.2 -15.662
5031.3 -14.746
5031.4 -12.305
5031.5 -10.474
5031.6 -10.779
5031.7 -8.3374
5031.8 -9.5581
5031.9 -9.5581
5032 -11.694
5032.1 -12
5032.2 -14.746
5032.3 -17.798
5032.4 -17.798
5032.5 -17.798
5032.6 -17.493
5032.7 -12.305
5032.8 -8.9478
5032.9 -7.4219
5033 -11.389
5033.1 -11.694
5033.2 -16.272
5033.3 -17.493
5033.4 -17.798
5033.5 -13.831
5033.6 -9.8633
5033.7 -9.2529
5033.8 -11.389
5033.9 -15.967
5034 -19.324
5034.1 -15.051
5034.2 -9.8633
5034.3 -8.9478
5034.4 -15.051
5034.5 -17.493
5034.6 -17.798
5034.7 -9.8633
5034.8 -8.6426
5034.9 -16.272
5035 -18.103
5035.1 -14.136
5035.2 -7.4219
5035.3 -12.305
5035.4 -17.493
5035.5 -16.577
5035.6 -13.831
5035.7 -8.6426
5035.8 -10.168
5035.9 -9.5581
5036 -14.136
5036.1 -17.188
5036.2 -14.136
5036.3 -12
5036.4 -12.61
5036.5 -17.798
5036.6 -12.915
5036.7 -9.5581
5036.8 -12.305
5036.9 -17.493
5037 -19.324
5037.1 -12.61
5037.2 -10.779
5037.3 -9.2529
5037.4 -10.474
5037.5 -12.915
5037.6 -14.136
5037.7 -19.324
5037.8 -18.408
5037.9 -19.019
5038 -17.493
5038.1 -17.493
5038.2 -16.882
5038.3 -16.577
5038.4 -19.019
5038.5 -17.798
5038.6 -19.019
5038.7 -17.493
5038.8 -17.493
5038.9 -17.798
5039 -18.103
5039.1 -19.934
5039.2 -18.713
5039.3 -19.019
5039.4 -18.713
5039.5 -15.967
5039.6 -14.136
5039.7 -14.136
5039.8 -13.831
5039.9 -12.61
5040 -11.084
5040.1 -8.0322
5040.2 -8.9478
5040.3 -10.779
5040.4 -11.694
5040.5 -14.441
5040.6 -14.746
5040.7 -17.493
5040.8 -17.188
5040.9 -18.408
5041 -16.882
5041.1 -14.441
5041.2 -11.694
5041.3 -8.6426
5041.4 -9.5581
5041.5 -11.694
5041.6 -14.136
5041.7 -18.408
5041.8 -18.103
5041.9 -15.967
5042 -9.8633
5042.1 -8.9478
5042.2 -11.389
5042.3 -15.662
5042.4 -20.85
5042.5 -15.356
5042.6 -10.168
5042.7 -8.9478
5042.8 -14.441
5042.9 -18.103
5043 -15.967
5043.1 -12
5043.2 -9.2529
5043.3 -16.577
5043.4 -18.713
5043.5 -11.084
5043.6 -8.3374
5043.7 -14.441
5043.8 -22.681
5043.9 -17.493
5044 -13.831
5044.1 -11.694
5044.2 -11.694
5044.3 -14.746
5044.4 -18.103
5044.5 -17.798
5044.6 -11.084
5044.7 -12.61
5044.8 -17.798
5044.9 -12.305
5045 -8.0322
5045.1 -12
5045.2 -20.544
5045.3 -16.577
5045.4 -13.22
5045.5 -9.2529
5045.6 -6.5063
5045.7 -10.474
5045.8 -12.305
5045.9 -17.798
5046 -17.798
5046.1 -18.408
5046.2 -18.713
5046.3 -17.493
5046.4 -17.493
5046.5 -17.493
5046.6 -19.629
5046.7 -16.882
5046.8 -17.188
5046.9 -17.493
5047 -17.493
5047.1 -17.188
5047.2 -17.798
5047.3 -19.324
5047.4 -17.798
5047.5 -18.408
5047.6 -18.103
5047.7 -17.493
5047.8 -18.103
5047.9 -16.577
5048 -15.967
5048.1 -12.915
5048.2 -11.694
5048.3 -9.8633
5048.4 -9.2529
5048.5 -9.8633
5048.6 -8.6426
5048.7 -11.084
5048.8 -11.694
5048.9 -13.22
5049 -15.967
5049.1 -18.103
5049.2 -20.544
5049.3 -17.493
5049.4 -15.051
5049.5 -9.2529
5049.6 -8.9478
5049.7 -8.6426
5049.8 -12
5049.9 -17.493
5050 -17.493
5050.1 -18.103
5050.2 -15.356
5050.3 -11.084
5050.4 -8.6426
5050.5 -11.389
5050.6 -18.103
5050.7 -18.408
5050.8 -18.408
5050.9 -9.8633
5051 -9.2529
5051.1 -12.61
5051.2 -17.798
5051.3 -20.239
5051.4 -10.779
5051.5 -8.0322
5051.6 -12.915
5051.7 -18.408
5051.8 -15.051
5051.9 -8.6426
5052 -13.22
5052.1 -16.577
5052.2 -18.713
5052.3 -13.525
5052.4 -11.389
5052.5 -10.779
5052.6 -14.746
5052.7 -19.934
5052.8 -15.356
5052.9 -12
5053 -9.5581
5053.1 -17.493
5053.2 -15.356
5053.3 -9.8633
5053.4 -12.61
5053.5 -16.882
5053.6 -17.798
5053.7 -14.136
5053.8 -10.779
5053.9 -8.6426
5054 -10.474
5054.1 -13.525
5054.2 -17.188
5054.3 -17.188
5054.4 -19.629
5054.5 -18.103
5054.6 -17.798
5054.7 -16.882
5054.8 -17.798
5054.9 -16.577
5055 -17.188
5055.1 -17.188
5055.2 -17.188
5055.3 -18.103
5055.4 -16.272
5055.5 -19.629
5055.6 -18.408
5055.7 -19.019
5055.8 -18.408
5055.9 -19.019
5056 -20.85
5056.1 -17.188
5056.2 -17.493
5056.3 -15.662
5056.4 -16.272
5056.5 -13.831
5056.6 -12.61
5056.7 -12.915
5056.8 -8.6426
5056.9 -10.474
5057 -10.474
5057.1 -11.694
5057.2 -13.22
5057.3 -15.356
5057.4 -18.408
5057.5 -18.713
5057.6 -19.934
5057.7 -16.882
5057.8 -13.22
5057.9 -9.8633
5058 -8.0322
5058.1 -12.305
5058.2 -11.389
5058.3 -16.577
5058.4 -18.408
5058.5 -18.408
5058.6 -12
5058.7 -8.9478
5058.8 -12.61
5058.9 -13.22
5059 -19.019
5059.1 -18.103
5059.2 -12.305
5059.3 -7.4219
5059.4 -11.389
5059.5 -21.155
5059.6 -18.408
5059.7 -12.305
5059.8 -7.7271
5059.9 -12.305
5060 -17.188
5060.1 -15.356
5060.2 -10.474
5060.3 -12.915
5060.4 -19.019
5060.5 -17.798
5060.6 -13.525
5060.7 -9.8633
5060.8 -10.779
5060.9 -14.136
5061 -16.577
5061.1 -18.713
5061.2 -14.441
5061.3 -9.2529
5061.4 -12.915
5061.5 -17.798
5061.6 -12.61
5061.7 -9.8633
5061.8 -15.967
5061.9 -17.798
5062 -14.746
5062.1 -12
5062.2 -8.9478
5062.3 -9.8633
5062.4 -11.389
5062.5 -13.22
5062.6 -15.967
5062.7 -17.188
5062.8 -19.324
5062.9 -18.713
5063 -18.713
5063.1 -17.493
5063.2 -17.493
5063.3 -17.188
5063.4 -16.882
5063.5 -19.324
5063.6 -17.798
5063.7 -19.324
5063.8 -18.103
5063.9 -17.188
5064 -17.493
5064.1 -18.713
5064.2 -21.46
5064.3 -17.188
5064.4 -18.713
5064.5 -17.493
5064.6 -15.051
5064.7 -12.915
5064.8 -12
5064.9 -13.831
5065 -9.2529
5065.1 -9.5581
5065.2 -8.0322
5065.3 -9.5581
5065.4 -11.694
5065.5 -12.915
5065.6 -18.103
5065.7 -17.493
5065.8 -19.629
5065.9 -17.493
5066 -15.662
5066.1 -11.694
5066.2 -8.9478
5066.3 -12
5066.4 -11.084
5066.5 -15.356
5066.6 -16.882
5066.7 -18.713
5066.8 -13.22
5066.9 -8.3374
5067 -12.61
5067.1 -16.577
5067.2 -19.629
5067.3 -10.168
5067.4 -8.6426
5067.5 -13.831
5067.6 -19.019
5067.7 -15.662
5067.8 -9.2529
5067.9 -13.525
5068 -19.019
5068.1 -11.084
5068.2 -8.6426
5068.3 -16.577
5068.4 -19.934
5068.5 -8.3374
5068.6 -11.084
5068.7 -18.103
5068.8 -14.136
5068.9 -8.6426
5069 -9.2529
5069.1 -11.389
5069.2 -10.474
5069.3 -9.2529
5069.4 -9.2529
5069.5 -12.61
5069.6 -17.798
5069.7 -14.136
5069.8 -10.474
5069.9 -12.305
5070 -17.798
5070.1 -15.967
5070.2 -11.084
5070.3 -9.8633
5070.4 -11.084
5070.5 -14.441
5070.6 -17.798
5070.7 -18.103
5070.8 -19.324
5070.9 -18.408
5071 -18.713
5071.1 -15.662
5071.2 -15.051
5071.3 -14.441
5071.4 -15.662
5071.5 -14.441
5071.6 -15.356
5071.7 -18.408
5071.8 -15.051
5071.9 -16.272
5072 -16.577
5072.1 -18.713
5072.2 -18.408
5072.3 -18.408
5072.4 -20.239
5072.5 -17.493
5072.6 -16.882
5072.7 -13.831
5072.8 -12.305
5072.9 -9.8633
5073 -8.3374
5073.1 -13.22
5073.2 -10.779
5073.3 -13.831
5073.4 -14.136
5073.5 -16.272
5073.6 -17.493
5073.7 -18.713
5073.8 -19.324
5073.9 -16.577
5074 -14.136
5074.1 -10.168
5074.2 -8.3374
5074.3 -9.5581
5074.4 -12.915
5074.5 -17.798
5074.6 -18.103
5074.7 -17.798
5074.8 -12.61
5074.9 -9.2529
5075 -8.9478
5075.1 -13.831
5075.2 -19.019
5075.3 -18.408
5075.4 -13.22
5075.5 -8.0322
5075.6 -11.389
5075.7 -15.356
5075.8 -19.019
5075.9 -14.441
5076 -8.6426
5076.1 -12
5076.2 -17.493
5076.3 -16.272
5076.4 -8.3374
5076.5 -10.168
5076.6 -18.103
5076.7 -16.882
5076.8 -9.2529
5076.9 -10.779
5077 -18.408
5077.1 -16.882
5077.2 -9.5581
5077.3 -10.779
5077.4 -10.779
5077.5 -12
5077.6 -10.779
5077.7 -8.3374
5077.8 -13.525
5077.9 -17.798
5078 -17.798
5078.1 -11.389
5078.2 -9.8633
5078.3 -15.356
5078.4 -17.493
5078.5 -17.188
5078.6 -10.779
5078.7 -9.2529
5078.8 -9.5581
5078.9 -12.305
5079 -13.831
5079.1 -16.272
5079.2 -20.239
5079.3 -17.798
5079.4 -19.629
5079.5 -16.882
5079.6 -18.103
5079.7 -18.103
5079.8 -19.019
5079.9 -21.155
5080 -18.713
5080.1 -19.934
5080.2 -18.408
5080.3 -17.188
5080.4 -16.272
5080.5 -16.577
5080.6 -15.356
5080.7 -12.305
5080.8 -10.779
5080.9 -8.6426
5081 -7.4219
5081.1 -8.6426
5081.2 -9.2529
5081.3 -14.136
5081.4 -12.61
5081.5 -15.967
5081.6 -17.188
5081.7 -17.188
5081.8 -18.408
5081.9 -18.408
5082 -19.629
5082.1 -15.051
5082.2 -12.61
5082.3 -9.8633
5082.4 -9.5581
5082.5 -8.6426
5082.6 -8.6426
5082.7 -11.694
5082.8 -11.389
5082.9 -12.915
5083 -15.662
5083.1 -18.103
5083.2 -18.103
5083.3 -15.662
5083.4 -12.61
5083.5 -8.6426
5083.6 -9.2529
5083.7 -11.694
5083.8 -16.882
5083.9 -19.934
5084 -15.356
5084.1 -11.084
5084.2 -9.2529
5084.3 -12.61
5084.4 -17.188
5084.5 -16.882
5084.6 -11.694
5084.7 -9.2529
5084.8 -15.051
5084.9 -18.408
5085 -12.61
5085.1 -8.6426
5085.2 -12.915
5085.3 -20.544
5085.4 -13.525
5085.5 -7.4219
5085.6 -8.9478
5085.7 -11.084
5085.8 -12
5085.9 -11.389
5086 -12.305
5086.1 -10.474
5086.2 -17.188
5086.3 -15.051
5086.4 -11.084
5086.5 -11.694
5086.6 -17.493
5086.7 -17.188
5086.8 -10.474
5086.9 -10.474
5087 -16.272
5087.1 -18.408
5087.2 -17.188
5087.3 -15.051
5087.4 -14.441
5087.5 -10.779
5087.6 -10.168
5087.7 -8.0322
5087.8 -9.5581
5087.9 -9.5581
5088 -10.779
5088.1 -12.915
5088.2 -11.084
5088.3 -12.915
5088.4 -12.61
5088.5 -12.61
5088.6 -12
5088.7 -11.694
5088.8 -13.22
5088.9 -10.168
5089 -11.694
5089.1 -9.5581
5089.2 -9.5581
5089.3 -10.168
5089.4 -8.3374
5089.5 -8.6426
5089.6 -8.3374
5089.7 -9.8633
5089.8 -12.61
5089.9 -13.22
5090 -14.746
5090.1 -14.746
5090.2 -17.493
5090.3 -17.188
5090.4 -19.324
5090.5 -19.019
5090.6 -19.019
5090.7 -15.662
5090.8 -11.084
5090.9 -10.474
5091 -7.7271
5091.1 -9.5581
5091.2 -12
5091.3 -15.051
5091.4 -18.103
5091.5 -17.493
5091.6 -17.493
5091.7 -11.694
5091.8 -9.2529
5091.9 -8.3374
5092 -13.22
5092.1 -18.408
5092.2 -18.103
5092.3 -14.746
5092.4 -8.9478
5092.5 -10.474
5092.6 -13.831
5092.7 -17.188
5092.8 -18.103
5092.9 -9.8633
5093 -10.168
5093.1 -15.051
5093.2 -19.324
5093.3 -13.525
5093.4 -7.1167
5093.5 -15.051
5093.6 -18.408
5093.7 -16.577
5093.8 -10.168
5093.9 -10.168
5094 -11.694
5094.1 -12.61
5094.2 -14.136
5094.3 -10.779
5094.4 -10.779
5094.5 -14.746
5094.6 -17.188
5094.7 -10.779
5094.8 -8.9478
5094.9 -19.934
5095 -15.967
5095.1 -12
5095.2 -9.2529
5095.3 -12
5095.4 -17.188
5095.5 -17.188
5095.6 -16.577
5095.7 -13.525
5095.8 -11.084
5095.9 -8.9478
5096 -8.3374
5096.1 -7.1167
5096.2 -8.9478
5096.3 -12
5096.4 -10.474
5096.5 -11.084
5096.6 -12
5096.7 -11.084
5096.8 -10.779
5096.9 -11.084
5097 -12
5097.1 -10.779
5097.2 -10.168
5097.3 -10.168
5097.4 -8.0322
5097.5 -8.9478
5097.6 -7.4219
5097.7 -8.0322
5097.8 -9.2529
5097.9 -9.5581
5098 -9.5581
5098.1 -11.389
5098.2 -12.61
5098.3 -13.831
5098.4 -15.967
5098.5 -16.577
5098.6 -18.408
5098.7 -17.188
5098.8 -17.493
5098.9 -18.103
5099 -12.915
5099.1 -11.389
5099.2 -7.7271
5099.3 -8.3374
5099.4 -9.5581
5099.5 -12.915
5099.6 -19.019
5099.7 -18.408
5099.8 -18.408
5099.9 -13.525
5100 -9.5581
5100.1 -7.4219
5100.2 -11.084
5100.3 -16.882
5100.4 -17.493
5100.5 -18.713
5100.6 -11.389
5100.7 -7.7271
5100.8 -9.8633
5100.9 -15.356
5101 -20.544
5101.1 -15.356
5101.2 -9.8633
5101.3 -8.9478
5101.4 -15.662
5101.5 -18.713
5101.6 -12.61
5101.7 -10.779
5101.8 -12
5101.9 -18.408
5102 -13.525
5102.1 -7.4219
5102.2 -8.9478
5102.3 -12.61
5102.4 -15.967
5102.5 -13.525
5102.6 -12.915
5102.7 -7.7271
5102.8 -10.779
5102.9 -16.577
5103 -14.746
5103.1 -12
5103.2 -13.22
5103.3 -17.493
5103.4 -13.525
5103.5 -8.9478
5103.6 -10.779
5103.7 -17.188
5103.8 -19.019
5103.9 -16.882
5104 -13.525
5104.1 -12.61
5104.2 -11.389
5104.3 -8.9478
5104.4 -8.3374
5104.5 -9.5581
5104.6 -9.2529
5104.7 -8.9478
5104.8 -10.474
5104.9 -11.694
5105 -12.61
5105.1 -12.61
5105.2 -14.136
5105.3 -11.084
5105.4 -12.305
5105.5 -12.305
5105.6 -12.305
5105.7 -12.915
5105.8 -10.168
5105.9 -10.168
5106 -8.9478
5106.1 -8.9478
5106.2 -8.0322
5106.3 -9.2529
5106.4 -11.084
5106.5 -11.389
5106.6 -12.305
5106.7 -12.305
5106.8 -13.831
5106.9 -15.662
5107 -16.577
5107.1 -21.155
5107.2 -18.408
5107.3 -18.713
5107.4 -15.356
5107.5 -12.61
5107.6 -10.474
5107.7 -7.7271
5107.8 -11.389
5107.9 -11.389
5108 -15.662
5108.1 -17.188
5108.2 -18.408
5108.3 -15.662
5108.4 -12
5108.5 -11.389
5108.6 -9.5581
5108.7 -14.441
5108.8 -16.882
5108.9 -17.798
5109 -14.136
5109.1 -9.5581
5109.2 -12.61
5109.3 -13.22
5109.4 -19.324
5109.5 -15.662
5109.6 -9.2529
5109.7 -9.2529
5109.8 -15.051
5109.9 -21.765
5110 -12
5110.1 -9.2529
5110.2 -12.915
5110.3 -18.408
5110.4 -14.441
5110.5 -9.2529
5110.6 -12
5110.7 -11.084
5110.8 -12.61
5110.9 -10.168
5111 -8.6426
5111.1 -10.168
5111.2 -16.882
5111.3 -17.798
5111.4 -10.168
5111.5 -12.61
5111.6 -18.103
5111.7 -13.525
5111.8 -8.9478
5111.9 -10.168
5112 -15.051
5112.1 -17.798
5112.2 -16.882
5112.3 -14.746
5112.4 -11.084
5112.5 -10.474
5112.6 -8.9478
5112.7 -8.9478
5112.8 -9.2529
5112.9 -8.9478
5113 -8.9478
5113.1 -8.6426
5113.2 -11.389
5113.3 -10.474
5113.4 -11.084
5113.5 -9.8633
5113.6 -10.779
5113.7 -10.168
5113.8 -8.0322
5113.9 -12
5114 -9.5581
5114.1 -9.8633
5114.2 -7.4219
5114.3 -7.7271
5114.4 -7.4219
5114.5 -9.2529
5114.6 -12.305
5114.7 -12
5114.8 -13.831
5114.9 -12.915
5115 -15.967
5115.1 -15.356
5115.2 -17.493
5115.3 -20.544
5115.4 -17.798
5115.5 -16.577
5115.6 -12.305
5115.7 -9.2529
5115.8 -6.8115
5115.9 -9.2529
5116 -14.136
5116.1 -14.136
5116.2 -17.798
5116.3 -18.103
5116.4 -16.577
5116.5 -10.779
5116.6 -8.9478
5116.7 -11.084
5116.8 -11.694
5116.9 -16.272
5117 -18.408
5117.1 -15.662
5117.2 -9.5581
5117.3 -8.0322
5117.4 -14.136
5117.5 -17.493
5117.6 -18.103
5117.7 -11.694
5117.8 -6.8115
5117.9 -10.779
5118 -16.272
5118.1 -20.85
5118.2 -11.694
5118.3 -8.9478
5118.4 -13.831
5118.5 -16.272
5118.6 -12
5118.7 -6.5063
5118.8 -12.915
5118.9 -16.882
5119 -18.408
5119.1 -17.188
5119.2 -16.882
5119.3 -15.051
5119.4 -10.779
5119.5 -9.2529
5119.6 -15.662
5119.7 -16.577
5119.8 -9.8633
5119.9 -10.779
5120 -17.798
5120.1 -16.272
5120.2 -11.084
5120.3 -9.8633
5120.4 -12.61
5120.5 -15.967
5120.6 -17.798
5120.7 -19.019
5120.8 -15.051
5120.9 -13.525
5121 -11.084
5121.1 -8.9478
5121.2 -8.3374
5121.3 -7.7271
5121.4 -10.779
5121.5 -8.6426
5121.6 -9.2529
5121.7 -8.6426
5121.8 -9.2529
5121.9 -8.9478
5122 -10.168
5122.1 -11.694
5122.2 -9.8633
5122.3 -9.8633
5122.4 -8.6426
5122.5 -8.3374
5122.6 -7.7271
5122.7 -7.7271
5122.8 -11.694
5122.9 -8.6426
5123 -11.084
5123.1 -10.168
5123.2 -12
5123.3 -13.831
5123.4 -15.662
5123.5 -18.713
5123.6 -16.577
5123.7 -19.324
5123.8 -18.408
5123.9 -17.188
5124 -16.882
5124.1 -13.22
5124.2 -13.525
5124.3 -7.7271
5124.4 -9.5581
5124.5 -10.474
5124.6 -13.22
5124.7 -16.272
5124.8 -18.103
5124.9 -20.544
5125 -13.525
5125.1 -9.8633
5125.2 -7.1167
5125.3 -11.694
5125.4 -15.662
5125.5 -19.019
5125.6 -18.713
5125.7 -10.779
5125.8 -8.3374
5125.9 -9.8633
5126 -16.577
5126.1 -18.408
5126.2 -13.22
5126.3 -8.6426
5126.4 -12
5126.5 -17.493
5126.6 -18.408
5126.7 -9.2529
5126.8 -9.2529
5126.9 -15.356
5127 -19.019
5127.1 -12.305
5127.2 -8.6426
5127.3 -9.8633
5127.4 -10.779
5127.5 -11.694
5127.6 -9.5581
5127.7 -9.8633
5127.8 -14.441
5127.9 -16.882
5128 -13.22
5128.1 -8.9478
5128.2 -18.713
5128.3 -17.188
5128.4 -11.694
5128.5 -8.3374
5128.6 -13.525
5128.7 -17.798
5128.8 -17.188
5128.9 -16.882
5129 -11.389
5129.1 -9.8633
5129.2 -7.4219
5129.3 -8.0322
5129.4 -10.168
5129.5 -11.389
5129.6 -14.746
5129.7 -12.61
5129.8 -15.051
5129.9 -15.662
5130 -15.967
5130.1 -16.577
5130.2 -16.272
5130.3 -18.408
5130.4 -15.662
5130.5 -14.746
5130.6 -14.136
5130.7 -14.746
5130.8 -12.61
5130.9 -11.389
5131 -12.305
5131.1 -9.8633
5131.2 -8.6426
5131.3 -8.0322
5131.4 -8.6426
5131.5 -8.6426
5131.6 -9.2529
5131.7 -12
5131.8 -11.389
5131.9 -13.831
5132 -15.967
5132.1 -17.493
5132.2 -18.103
5132.3 -18.713
5132.4 -17.493
5132.5 -12.61
5132.6 -10.168
5132.7 -8.3374
5132.8 -9.5581
5132.9 -11.389
5133 -15.356
5133.1 -17.188
5133.2 -18.103
5133.3 -16.577
5133.4 -9.8633
5133.5 -8.3374
5133.6 -11.084
5133.7 -13.831
5133.8 -17.188
5133.9 -18.103
5134 -13.22
5134.1 -8.0322
5134.2 -9.8633
5134.3 -16.272
5134.4 -17.798
5134.5 -15.051
5134.6 -8.3374
5134.7 -11.389
5134.8 -16.577
5134.9 -18.408
5135 -12.305
5135.1 -7.4219
5135.2 -14.441
5135.3 -17.188
5135.4 -13.831
5135.5 -7.7271
5135.6 -8.9478
5135.7 -12.61
5135.8 -10.168
5135.9 -10.779
5136 -7.7271
5136.1 -11.389
5136.2 -17.798
5136.3 -15.051
5136.4 -10.779
5136.5 -13.831
5136.6 -18.103
5136.7 -12.915
5136.8 -9.2529
5136.9 -10.779
5137 -16.272
5137.1 -20.239
5137.2 -17.493
5137.3 -15.356
5137.4 -12.61
5137.5 -10.779
5137.6 -8.9478
5137.7 -8.0322
5137.8 -11.694
5137.9 -9.5581
5138 -10.779
5138.1 -10.474
5138.2 -11.694
5138.3 -11.084
5138.4 -10.474
5138.5 -13.525
5138.6 -11.389
5138.7 -12.61
5138.8 -11.389
5138.9 -10.779
5139 -9.5581
5139.1 -8.6426
5139.2 -11.694
5139.3 -8.6426
5139.4 -9.2529
5139.5 -9.8633
5139.6 -8.6426
5139.7 -10.168
5139.8 -11.389
5139.9 -17.493
5140 -16.577
5140.1 -18.408
5140.2 -17.798
5140.3 -18.713
5140.4 -18.408
5140.5 -16.882
5140.6 -14.136
5140.7 -9.5581
5140.8 -9.2529
5140.9 -8.3374
5141 -10.474
5141.1 -14.136
5141.2 -16.272
5141.3 -19.629
5141.4 -17.798
5141.5 -13.831
5141.6 -8.9478
5141.7 -7.4219
5141.8 -13.22
5141.9 -16.272
5142 -18.713
5142.1 -17.493
5142.2 -10.474
5142.3 -6.8115
5142.4 -11.389
5142.5 -19.019
5142.6 -18.408
5142.7 -13.831
5142.8 -8.6426
5142.9 -12.305
5143 -17.188
5143.1 -17.188
5143.2 -11.084
5143.3 -10.779
5143.4 -17.188
5143.5 -17.798
5143.6 -9.8633
5143.7 -8.9478
5143.8 -14.441
5143.9 -21.765
5144 -19.324
5144.1 -19.324
5144.2 -18.408
5144.3 -16.272
5144.4 -14.746
5144.5 -10.474
5144.6 -13.525
5144.7 -17.493
5144.8 -15.967
5144.9 -8.3374
5145 -12
5145.1 -17.798
5145.2 -15.356
5145.3 -15.356
5145.4 -9.2529
5145.5 -8.6426
5145.6 -10.168
5145.7 -14.136
5145.8 -15.967
5145.9 -17.188
5146 -19.629
5146.1 -17.798
5146.2 -18.103
5146.3 -16.882
5146.4 -16.577
5146.5 -16.272
5146.6 -15.662
5146.7 -17.493
5146.8 -16.272
5146.9 -16.272
5147 -15.662
5147.1 -16.882
5147.2 -17.188
5147.3 -17.188
5147.4 -19.019
5147.5 -17.188
5147.6 -17.493
5147.7 -18.408
5147.8 -17.493
5147.9 -15.662
5148 -14.746
5148.1 -12.915
5148.2 -9.5581
5148.3 -8.6426
5148.4 -8.6426
5148.5 -9.5581
5148.6 -11.389
5148.7 -12.915
5148.8 -14.746
5148.9 -15.967
5149 -18.103
5149.1 -18.408
5149.2 -17.188
5149.3 -13.525
5149.4 -9.5581
5149.5 -9.8633
5149.6 -9.8633
5149.7 -12.915
5149.8 -17.798
5149.9 -18.408
5150 -19.019
5150.1 -10.474
5150.2 -8.3374
5150.3 -10.474
5150.4 -15.967
5150.5 -17.798
5150.6 -16.882
5150.7 -12.61
5150.8 -8.3374
5150.9 -13.525
5151 -17.493
5151.1 -18.408
5151.2 -9.8633
5151.3 -9.5581
5151.4 -17.798
5151.5 -18.103
5151.6 -12.915
5151.7 -7.4219
5151.8 -13.525
5151.9 -17.188
5152 -13.525
5152.1 -10.779
5152.2 -8.0322
5152.3 -12.915
5152.4 -13.525
5152.5 -12.61
5152.6 -11.389
5152.7 -8.3374
5152.8 -12.915
5152.9 -17.188
5153 -15.662
5153.1 -8.0322
5153.2 -15.662
5153.3 -17.188
5153.4 -12.61
5153.5 -10.474
5153.6 -10.474
5153.7 -17.188
5153.8 -18.408
5153.9 -17.188
5154 -15.662
5154.1 -13.525
5154.2 -12.305
5154.3 -9.8633
5154.4 -9.5581
5154.5 -8.9478
5154.6 -8.3374
5154.7 -8.9478
5154.8 -7.4219
5154.9 -9.5581
5155 -8.6426
5155.1 -9.5581
5155.2 -9.5581
5155.3 -9.8633
5155.4 -9.5581
5155.5 -8.3374
5155.6 -9.8633
5155.7 -8.3374
5155.8 -8.9478
5155.9 -9.8633
5156 -9.5581
5156.1 -11.694
5156.2 -10.168
5156.3 -12.915
5156.4 -14.136
5156.5 -17.188
5156.6 -18.408
5156.7 -19.324
5156.8 -22.07
5156.9 -18.713
5157 -19.019
5157.1 -14.746
5157.2 -12
5157.3 -8.6426
5157.4 -9.2529
5157.5 -12.305
5157.6 -11.694
5157.7 -15.356
5157.8 -17.798
5157.9 -18.713
5158 -17.493
5158.1 -11.694
5158.2 -11.694
5158.3 -10.168
5158.4 -12
5158.5 -15.356
5158.6 -19.019
5158.7 -15.967
5158.8 -10.474
5158.9 -11.084
5159 -11.084
5159.1 -16.882
5159.2 -19.019
5159.3 -13.22
5159.4 -8.3374
5159.5 -11.389
5159.6 -19.629
5159.7 -18.408
5159.8 -10.779
5159.9 -9.2529
5160 -14.746
5160.1 -18.408
5160.2 -12.305
5160.3 -12.305
5160.4 -14.441
5160.5 -19.324
5160.6 -18.713
5160.7 -14.746
5160.8 -14.746
5160.9 -17.188
5161 -19.019
5161.1 -15.967
5161.2 -11.389
5161.3 -9.8633
5161.4 -17.493
5161.5 -14.136
5161.6 -9.2529
5161.7 -13.22
5161.8 -17.798
5161.9 -16.272
5162 -12.305
5162.1 -8.9478
5162.2 -8.9478
5162.3 -10.779
5162.4 -15.356
5162.5 -15.967
5162.6 -17.798
5162.7 -16.882
5162.8 -17.798
5162.9 -18.408
5163 -17.493
5163.1 -17.188
5163.2 -16.882
5163.3 -16.272
5163.4 -15.662
5163.5 -16.882
5163.6 -18.103
5163.7 -16.882
5163.8 -17.188
5163.9 -17.188
5164 -17.188
5164.1 -17.493
5164.2 -17.493
5164.3 -21.46
5164.4 -19.019
5164.5 -18.713
5164.6 -16.577
5164.7 -14.441
5164.8 -12.61
5164.9 -11.084
5165 -13.22
5165.1 -8.6426
5165.2 -9.5581
5165.3 -9.2529
5165.4 -11.084
5165.5 -12.61
5165.6 -15.662
5165.7 -20.239
5165.8 -18.713
5165.9 -19.629
5166 -13.831
5166.1 -11.084
5166.2 -8.3374
5166.3 -9.2529
5166.4 -14.441
5166.5 -15.662
5166.6 -17.188
5166.7 -17.493
5166.8 -14.441
5166.9 -9.2529
5167 -9.2529
5167.1 -15.051
5167.2 -14.746
5167.3 -19.019
5167.4 -15.051
5167.5 -9.8633
5167.6 -9.8633
5167.7 -14.746
5167.8 -20.544
5167.9 -15.662
5168 -8.3374
5168.1 -9.8633
5168.2 -16.577
5168.3 -17.798
5168.4 -10.474
5168.5 -11.694
5168.6 -13.831
5168.7 -17.188
5168.8 -13.22
5168.9 -8.0322
5169 -8.3374
5169.1 -8.3374
5169.2 -9.2529
5169.3 -9.2529
5169.4 -16.577
5169.5 -17.188
5169.6 -12.915
5169.7 -9.5581
5169.8 -16.577
5169.9 -16.577
5170 -9.5581
5170.1 -10.779
5170.2 -16.272
5170.3 -17.493
5170.4 -15.967
5170.5 -12.61
5170.6 -8.9478
5170.7 -8.9478
5170.8 -11.694
5170.9 -13.525
5171 -15.662
5171.1 -19.019
5171.2 -18.408
5171.3 -18.713
5171.4 -17.493
5171.5 -18.408
5171.6 -17.798
5171.7 -19.019
5171.8 -20.544
5171.9 -18.103
5172 -18.408
5172.1 -18.713
5172.2 -18.103
5172.3 -18.103
5172.4 -18.408
5172.5 -20.85
5172.6 -18.103
5172.7 -17.493
5172.8 -16.577
5172.9 -14.136
5173 -12.61
5173.1 -11.694
5173.2 -14.136
5173.3 -9.5581
5173.4 -11.389
5173.5 -11.389
5173.6 -10.474
5173.7 -11.389
5173.8 -14.136
5173.9 -17.798
5174 -18.103
5174.1 -19.324
5174.2 -19.019
5174.3 -16.882
5174.4 -12
5174.5 -8.6426
5174.6 -10.168
5174.7 -11.084
5174.8 -13.525
5174.9 -16.882
5175 -19.629
5175.1 -17.493
5175.2 -10.474
5175.3 -9.8633
5175.4 -9.5581
5175.5 -15.051
5175.6 -18.713
5175.7 -18.103
5175.8 -11.694
5175.9 -7.7271
5176 -12.61
5176.1 -17.798
5176.2 -19.019
5176.3 -11.694
5176.4 -8.6426
5176.5 -12.305
5176.6 -17.798
5176.7 -17.798
5176.8 -8.3374
5176.9 -12.915
5177 -18.408
5177.1 -18.408
5177.2 -12
5177.3 -9.5581
5177.4 -9.8633
5177.5 -9.5581
5177.6 -11.084
5177.7 -15.356
5177.8 -18.103
5177.9 -15.356
5178 -8.3374
5178.1 -15.051
5178.2 -17.188
5178.3 -12.915
5178.4 -8.6426
5178.5 -12.305
5178.6 -19.019
5178.7 -18.103
5178.8 -15.356
5178.9 -11.694
5179 -10.474
5179.1 -7.7271
5179.2 -8.0322
5179.3 -12.915
5179.4 -12
5179.5 -14.136
5179.6 -14.746
5179.7 -17.188
5179.8 -17.188
5179.9 -16.272
5180 -19.934
5180.1 -17.188
5180.2 -18.103
5180.3 -16.882
5180.4 -16.272
5180.5 -14.441
5180.6 -13.831
5180.7 -15.967
5180.8 -12.61
5180.9 -11.694
5181 -9.8633
5181.1 -9.8633
5181.2 -8.6426
5181.3 -7.1167
5181.4 -11.389
5181.5 -9.8633
5181.6 -12.305
5181.7 -12.915
5181.8 -13.525
5181.9 -14.746
5182 -17.493
5182.1 -20.85
5182.2 -17.493
5182.3 -17.188
5182.4 -12.915
5182.5 -9.5581
5182.6 -8.9478
5182.7 -8.9478
5182.8 -14.136
5182.9 -14.441
5183 -17.798
5183.1 -18.103
5183.2 -16.882
5183.3 -11.694
5183.4 -8.9478
5183.5 -11.389
5183.6 -12.915
5183.7 -16.577
5183.8 -18.408
5183.9 -13.831
5184 -9.5581
5184.1 -9.2529
5184.2 -14.441
5184.3 -19.019
5184.4 -18.408
5184.5 -8.9478
5184.6 -9.2529
5184.7 -15.662
5184.8 -18.103
5184.9 -15.967
5185 -9.2529
5185.1 -11.694
5185.2 -16.272
5185.3 -17.493
5185.4 -11.389
5185.5 -10.168
5185.6 -12.61
5185.7 -13.831
5185.8 -12.915
5185.9 -11.389
5186 -10.474
5186.1 -13.22
5186.2 -16.882
5186.3 -17.188
5186.4 -10.779
5186.5 -9.8633
5186.6 -17.798
5186.7 -15.051
5186.8 -13.22
5186.9 -10.474
5187 -13.525
5187.1 -17.188
5187.2 -17.798
5187.3 -16.882
5187.4 -14.441
5187.5 -15.967
5187.6 -11.389
5187.7 -10.779
5187.8 -8.0322
5187.9 -8.3374
5188 -7.7271
5188.1 -9.2529
5188.2 -11.694
5188.3 -8.3374
5188.4 -8.9478
5188.5 -8.3374
5188.6 -8.3374
5188.7 -8.6426
5188.8 -7.1167
5188.9 -11.084
5189 -9.5581
5189.1 -11.694
5189.2 -11.084
5189.3 -12.305
5189.4 -13.525
5189.5 -13.831
5189.6 -18.103
5189.7 -16.882
5189.8 -20.239
5189.9 -19.324
5190 -20.85
5190.1 -17.798
5190.2 -14.441
5190.3 -13.22
5190.4 -8.9478
5190.5 -9.5581
5190.6 -9.8633
5190.7 -12.915
5190.8 -14.441
5190.9 -17.798
5191 -19.324
5191.1 -18.103
5191.2 -14.441
5191.3 -10.168
5191.4 -9.5581
5191.5 -10.779
5191.6 -13.22
5191.7 -19.019
5191.8 -18.713
5191.9 -15.356
5192 -9.8633
5192.1 -8.9478
5192.2 -13.831
5192.3 -16.577
5192.4 -19.324
5192.5 -13.22
5192.6 -8.0322
5192.7 -11.084
5192.8 -17.798
5192.9 -20.544
5193 -10.474
5193.1 -8.9478
5193.2 -14.136
5193.3 -19.324
5193.4 -14.136
5193.5 -8.9478
5193.6 -16.882
5193.7 -18.408
5193.8 -15.967
5193.9 -11.084
5194 -8.6426
5194.1 -8.9478
5194.2 -9.2529
5194.3 -15.662
5194.4 -16.577
5194.5 -17.493
5194.6 -13.22
5194.7 -9.5581
5194.8 -16.272
5194.9 -16.882
5195 -13.831
5195.1 -8.9478
5195.2 -13.525
5195.3 -17.798
5195.4 -17.188
5195.5 -15.051
5195.6 -11.694
5195.7 -12
5195.8 -8.3374
5195.9 -8.9478
5196 -8.6426
5196.1 -10.168
5196.2 -10.779
5196.3 -11.389
5196.4 -12.915
5196.5 -11.694
5196.6 -13.525
5196.7 -11.389
5196.8 -12.305
5196.9 -9.8633
5197 -10.474
5197.1 -10.474
5197.2 -8.6426
5197.3 -9.2529
5197.4 -9.2529
5197.5 -8.6426
5197.6 -8.3374
5197.7 -9.8633
5197.8 -9.8633
5197.9 -10.168
5198 -13.831
5198.1 -14.746
5198.2 -16.272
5198.3 -17.188
5198.4 -18.713
5198.5 -18.408
5198.6 -17.188
5198.7 -16.577
5198.8 -11.694
5198.9 -9.5581
5199 -9.2529
5199.1 -8.9478
5199.2 -12
5199.3 -13.831
5199.4 -17.493
5199.5 -18.408
5199.6 -18.713
5199.7 -14.746
5199.8 -9.8633
5199.9 -8.3374
5200 -10.474
5200.1 -14.441
5200.2 -18.408
5200.3 -17.798
5200.4 -15.356
5200.5 -6.8115
5200.6 -10.168
5200.7 -14.136
5200.8 -19.019
5200.9 -17.188
5201 -10.474
5201.1 -11.389
5201.2 -12
5201.3 -19.324
5201.4 -15.662
5201.5 -8.9478
5201.6 -11.084
5201.7 -16.882
5201.8 -19.629
5201.9 -8.9478
5202 -10.168
5202.1 -15.662
5202.2 -18.103
5202.3 -16.577
5202.4 -16.882
5202.5 -18.713
5202.6 -18.103
5202.7 -15.967
5202.8 -12
5202.9 -10.168
5203 -17.188
5203.1 -13.831
5203.2 -10.474
5203.3 -12.61
5203.4 -18.713
5203.5 -15.051
5203.6 -11.389
5203.7 -8.9478
5203.8 -11.084
5203.9 -17.493
5204 -18.713
5204.1 -19.019
5204.2 -18.103
5204.3 -15.967
5204.4 -13.525
5204.5 -11.694
5204.6 -12
5204.7 -10.474
5204.8 -10.779
5204.9 -10.474
5205 -9.8633
5205.1 -9.2529
5205.2 -8.3374
5205.3 -10.474
5205.4 -9.2529
5205.5 -10.474
5205.6 -10.779
5205.7 -12
5205.8 -11.694
5205.9 -12.305
5206 -13.831
5206.1 -13.525
5206.2 -14.441
5206.3 -15.356
5206.4 -17.188
5206.5 -18.408
5206.6 -19.629
5206.7 -20.85
5206.8 -20.239
5206.9 -17.798
5207 -15.662
5207.1 -13.525
5207.2 -11.694
5207.3 -8.9478
5207.4 -9.5581
5207.5 -10.779
5207.6 -12.61
5207.7 -13.525
5207.8 -17.188
5207.9 -21.155
5208 -17.493
5208.1 -15.051
5208.2 -10.168
5208.3 -8.6426
5208.4 -10.168
5208.5 -13.525
5208.6 -19.019
5208.7 -18.408
5208.8 -15.356
5208.9 -10.474
5209 -8.9478
5209.1 -12.915
5209.2 -15.662
5209.3 -22.07
5209.4 -12.305
5209.5 -8.3374
5209.6 -11.389
5209.7 -17.493
5209.8 -18.103
5209.9 -10.474
5210 -12
5210.1 -14.746
5210.2 -19.629
5210.3 -13.525
5210.4 -8.3374
5210.5 -11.084
5210.6 -14.441
5210.7 -18.713
5210.8 -17.188
5210.9 -15.967
5211 -11.694
5211.1 -8.6426
5211.2 -13.831
5211.3 -16.882
5211.4 -14.746
5211.5 -7.7271
5211.6 -16.577
5211.7 -17.798
5211.8 -12.915
5211.9 -8.0322
5212 -9.8633
5212.1 -16.272
5212.2 -17.188
5212.3 -18.713
5212.4 -15.662
5212.5 -14.136
5212.6 -12.305
5212.7 -11.389
5212.8 -12
5212.9 -10.779
5213 -9.8633
5213.1 -9.5581
5213.2 -9.5581
5213.3 -8.0322
5213.4 -8.6426
5213.5 -10.474
5213.6 -9.2529
5213.7 -9.8633
5213.8 -8.9478
5213.9 -8.9478
5214 -10.779
5214.1 -10.779
5214.2 -11.389
5214.3 -11.694
5214.4 -12.915
5214.5 -12.61
5214.6 -15.356
5214.7 -18.408
5214.8 -17.493
5214.9 -18.103
5215 -18.408
5215.1 -18.713
5215.2 -16.577
5215.3 -13.22
5215.4 -15.356
5215.5 -10.474
5215.6 -9.8633
5215.7 -9.2529
5215.8 -10.474
5215.9 -12
5216 -13.525
5216.1 -19.324
5216.2 -18.408
5216.3 -19.019
5216.4 -12.61
5216.5 -10.779
5216.6 -8.0322
5216.7 -9.2529
5216.8 -16.272
5216.9 -16.882
5217 -18.713
5217.1 -14.746
5217.2 -9.8633
5217.3 -7.7271
5217.4 -12
5217.5 -19.324
5217.6 -18.713
5217.7 -13.525
5217.8 -8.3374
5217.9 -9.2529
5218 -15.356
5218.1 -18.408
5218.2 -14.746
5218.3 -8.0322
5218.4 -13.22
5218.5 -18.408
5218.6 -14.746
5218.7 -6.8115
5218.8 -9.5581
5218.9 -15.356
5219 -15.356
5219.1 -16.577
5219.2 -14.441
5219.3 -11.389
5219.4 -7.1167
5219.5 -12.305
5219.6 -18.713
5219.7 -13.525
5219.8 -8.9478
5219.9 -16.577
5220 -16.272
5220.1 -12
5220.2 -8.9478
5220.3 -12.61
5220.4 -16.882
5220.5 -18.408
5220.6 -16.882
5220.7 -14.136
5220.8 -13.525
5220.9 -10.779
5221 -10.474
5221.1 -8.3374
5221.2 -9.8633
5221.3 -7.4219
5221.4 -8.3374
5221.5 -11.694
5221.6 -10.168
5221.7 -11.084
5221.8 -9.8633
5221.9 -10.474
5222 -9.2529
5222.1 -10.168
5222.2 -12.61
5222.3 -9.5581
5222.4 -10.474
5222.5 -8.9478
5222.6 -8.9478
5222.7 -7.1167
5222.8 -8.6426
5222.9 -12
5223 -10.168
5223.1 -11.084
5223.2 -11.084
5223.3 -14.441
5223.4 -15.356
5223.5 -17.188
5223.6 -20.239
5223.7 -18.713
5223.8 -19.019
5223.9 -18.408
5224 -16.577
5224.1 -12
5224.2 -10.168
5224.3 -9.8633
5224.4 -8.9478
5224.5 -11.694
5224.6 -13.525
5224.7 -14.746
5224.8 -18.408
5224.9 -17.798
5225 -17.188
5225.1 -9.8633
5225.2 -8.6426
5225.3 -11.084
5225.4 -14.441
5225.5 -17.798
5225.6 -18.713
5225.7 -13.525
5225.8 -7.7271
5225.9 -11.084
5226 -15.356
5226.1 -17.188
5226.2 -12.915
5226.3 -8.0322
5226.4 -12.305
5226.5 -16.577
5226.6 -19.629
5226.7 -11.389
5226.8 -8.0322
5226.9 -14.136
5227 -19.019
5227.1 -16.272
5227.2 -9.8633
5227.3 -9.8633
5227.4 -8.6426
5227.5 -9.2529
5227.6 -10.779
5227.7 -14.441
5227.8 -19.324
5227.9 -13.831
5228 -8.6426
5228.1 -13.831
5228.2 -16.882
5228.3 -13.22
5228.4 -8.6426
5228.5 -15.051
5228.6 -17.493
5228.7 -15.967
5228.8 -11.389
5228.9 -10.168
5229 -10.779
5229.1 -8.0322
5229.2 -11.389
5229.3 -12.61
5229.4 -14.441
5229.5 -15.967
5229.6 -17.798
5229.7 -20.544
5229.8 -18.103
5229.9 -19.019
5230 -18.408
5230.1 -17.493
5230.2 -18.103
5230.3 -17.188
5230.4 -20.239
5230.5 -18.713
5230.6 -18.408
5230.7 -16.882
5230.8 -16.577
5230.9 -16.272
5231 -14.746
5231.1 -16.272
5231.2 -12
5231.3 -12
5231.4 -9.5581
5231.5 -8.3374
5231.6 -9.2529
5231.7 -7.7271
5231.8 -11.389
5231.9 -10.474
5232 -12.61
5232.1 -13.22
5232.2 -15.051
5232.3 -17.493
5232.4 -18.408
5232.5 -19.629
5232.6 -15.967
5232.7 -12.61
5232.8 -8.6426
5232.9 -8.0322
5233 -9.5581
5233.1 -12
5233.2 -17.798
5233.3 -17.188
5233.4 -17.798
5233.5 -12.915
5233.6 -10.168
5233.7 -7.1167
5233.8 -12.305
5233.9 -16.272
5234 -18.103
5234.1 -15.967
5234.2 -9.5581
5234.3 -8.3374
5234.4 -12.61
5234.5 -16.882
5234.6 -19.629
5234.7 -11.084
5234.8 -8.0322
5234.9 -12.305
5235 -18.408
5235.1 -15.967
5235.2 -8.6426
5235.3 -11.084
5235.4 -16.272
5235.5 -17.798
5235.6 -14.746
5235.7 -13.22
5235.8 -15.051
5235.9 -16.577
5236 -18.103
5236.1 -15.356
5236.2 -9.2529
5236.3 -10.779
5236.4 -18.103
5236.5 -15.967
5236.6 -9.2529
5236.7 -15.662
5236.8 -17.188
5236.9 -14.746
5237 -10.779
5237.1 -8.3374
5237.2 -14.746
5237.3 -15.967
5237.4 -18.408
5237.5 -17.798
5237.6 -17.493
5237.7 -16.577
5237.8 -15.356
5237.9 -15.967
5238 -12.305
5238.1 -12.61
5238.2 -10.474
5238.3 -10.779
5238.4 -10.779
5238.5 -10.168
5238.6 -13.525
5238.7 -11.084
5238.8 -11.389
5238.9 -10.474
5239 -11.694
5239.1 -12.61
5239.2 -12.915
5239.3 -15.967
5239.4 -13.831
5239.5 -15.967
5239.6 -14.746
5239.7 -17.188
5239.8 -16.272
5239.9 -19.324
5240 -21.155
5240.1 -20.544
5240.2 -18.713
5240.3 -16.882
5240.4 -15.051
5240.5 -12.305
5240.6 -10.474
5240.7 -9.8633
5240.8 -7.7271
5240.9 -8.6426
5241 -11.694
5241.1 -14.441
5241.2 -17.188
5241.3 -18.408
5241.4 -20.239
5241.5 -15.356
5241.6 -9.8633
5241.7 -7.7271
5241.8 -10.474
5241.9 -13.831
5242 -17.493
5242.1 -19.934
5242.2 -16.272
5242.3 -10.168
5242.4 -7.4219
5242.5 -11.084
5242.6 -18.103
5242.7 -18.408
5242.8 -14.746
5242.9 -8.3374
5243 -10.474
5243.1 -15.662
5243.2 -17.798
5243.3 -13.525
5243.4 -8.9478
5243.5 -14.441
5243.6 -17.188
5243.7 -15.356
5243.8 -8.6426
5243.9 -9.2529
5244 -13.22
5244.1 -11.389
5244.2 -11.389
5244.3 -7.1167
5244.4 -11.694
5244.5 -17.493
5244.6 -15.662
5244.7 -12.61
5244.8 -12.61
5244.9 -19.324
5245 -12
5245.1 -9.2529
5245.2 -10.474
5245.3 -16.577
5245.4 -20.239
5245.5 -16.272
5245.6 -13.22
5245.7 -9.8633
5245.8 -8.9478
5245.9 -7.7271
5246 -9.2529
5246.1 -12
5246.2 -9.5581
5246.3 -12
5246.4 -12
5246.5 -12.915
5246.6 -12.61
5246.7 -13.831
5246.8 -15.356
5246.9 -13.525
5247 -12
5247.1 -12
5247.2 -11.694
5247.3 -11.389
5247.4 -9.8633
5247.5 -11.389
5247.6 -8.3374
5247.7 -8.6426
5247.8 -8.0322
5247.9 -9.2529
5248 -9.2529
5248.1 -9.8633
5248.2 -12
5248.3 -12
5248.4 -12.915
5248.5 -14.441
5248.6 -16.882
5248.7 -18.713
5248.8 -19.019
5248.9 -18.408
5249 -15.662
5249.1 -13.525
5249.2 -9.8633
5249.3 -8.3374
5249.4 -11.084
5249.5 -10.779
5249.6 -15.051
5249.7 -16.272
5249.8 -18.408
5249.9 -16.882
5250 -11.389
5250.1 -10.779
5250.2 -9.8633
5250.3 -12.915
5250.4 -15.051
5250.5 -18.713
5250.6 -15.356
5250.7 -10.474
5250.8 -10.779
5250.9 -12
5251 -17.493
5251.1 -18.713
5251.2 -12.305
5251.3 -8.3374
5251.4 -12
5251.5 -18.713
5251.6 -16.272
5251.7 -10.168
5251.8 -9.2529
5251.9 -16.272
5252 -18.408
5252.1 -12.305
5252.2 -10.474
5252.3 -6.8115
5252.4 -10.168
5252.5 -9.5581
5252.6 -8.3374
5252.7 -11.694
5252.8 -17.798
5252.9 -16.882
5253 -9.2529
5253.1 -13.525
5253.2 -18.408
5253.3 -13.22
5253.4 -8.6426
5253.5 -11.084
5253.6 -18.408
5253.7 -17.493
5253.8 -16.272
5253.9 -13.525
5254 -12.305
5254.1 -9.5581
5254.2 -8.9478
5254.3 -9.8633
5254.4 -9.8633
5254.5 -13.22
5254.6 -12.915
5254.7 -13.831
5254.8 -14.136
5254.9 -13.831
5255 -15.967
5255.1 -15.051
5255.2 -15.967
5255.3 -14.441
5255.4 -15.356
5255.5 -12.915
5255.6 -12.305
5255.7 -13.22
5255.8 -12
5255.9 -11.389
5256 -10.779
5256.1 -9.8633
5256.2 -8.0322
5256.3 -8.0322
5256.4 -9.8633
5256.5 -8.9478
5256.6 -12.61
5256.7 -13.525
5256.8 -15.967
5256.9 -17.493
5257 -17.493
5257.1 -19.629
5257.2 -17.798
5257.3 -18.713
5257.4 -15.967
5257.5 -11.694
5257.6 -12
5257.7 -7.4219
5257.8 -11.084
5257.9 -12
5258 -15.356
5258.1 -17.798
5258.2 -18.408
5258.3 -17.798
5258.4 -11.084
5258.5 -8.9478
5258.6 -10.779
5258.7 -14.746
5258.8 -17.798
5258.9 -17.493
5259 -15.051
5259.1 -7.4219
5259.2 -11.389
5259.3 -15.967
5259.4 -19.019
5259.5 -13.525
5259.6 -8.3374
5259.7 -13.22
5259.8 -16.272
5259.9 -18.713
5260 -10.474
5260.1 -9.8633
5260.2 -15.051
5260.3 -18.713
5260.4 -16.272
5260.5 -9.5581
5260.6 -10.779
5260.7 -11.694
5260.8 -10.168
5260.9 -8.6426
5261 -8.9478
5261.1 -16.882
5261.2 -17.798
5261.3 -14.441
5261.4 -8.9478
5261.5 -15.967
5261.6 -16.577
5261.7 -12.61
5261.8 -10.168
5261.9 -11.084
5262 -15.662
5262.1 -17.798
5262.2 -16.577
5262.3 -14.136
5262.4 -12.915
5262.5 -12.305
5262.6 -9.2529
5262.7 -10.474
5262.8 -8.9478
5262.9 -8.0322
5263 -9.5581
5263.1 -9.5581
5263.2 -9.8633
5263.3 -8.0322
5263.4 -8.9478
5263.5 -8.3374
5263.6 -8.3374
5263.7 -9.8633
5263.8 -8.9478
5263.9 -10.168
5264 -9.8633
5264.1 -9.5581
5264.2 -10.474
5264.3 -12.61
5264.4 -14.441
5264.5 -15.051
5264.6 -15.967
5264.7 -16.882
5264.8 -16.882
5264.9 -18.103
5265 -18.713
5265.1 -19.934
5265.2 -15.356
5265.3 -13.22
5265.4 -9.2529
5265.5 -7.1167
5265.6 -8.9478
5265.7 -11.389
5265.8 -17.188
5265.9 -16.272
5266 -19.629
5266.1 -19.019
5266.2 -14.136
5266.3 -10.474
5266.4 -9.2529
5266.5 -13.22
5266.6 -14.136
5266.7 -18.103
5266.8 -17.798
5266.9 -15.662
5267 -9.5581
5267.1 -8.9478
5267.2 -13.831
5267.3 -17.798
5267.4 -19.324
5267.5 -12.305
5267.6 -7.4219
5267.7 -11.389
5267.8 -16.882
5267.9 -21.46
5268 -12.305
5268.1 -9.5581
5268.2 -11.389
5268.3 -19.019
5268.4 -12.61
5268.5 -8.0322
5268.6 -14.441
5268.7 -18.408
5268.8 -16.272
5268.9 -9.2529
5269 -8.0322
5269.1 -7.7271
5269.2 -9.8633
5269.3 -13.525
5269.4 -17.188
5269.5 -16.882
5269.6 -9.8633
5269.7 -10.779
5269.8 -18.103
5269.9 -15.051
5270 -10.779
5270.1 -10.168
5270.2 -16.577
5270.3 -17.798
5270.4 -16.272
5270.5 -13.22
5270.6 -11.694
5270.7 -11.389
5270.8 -8.9478
5270.9 -10.168
5271 -12
5271.1 -13.525
5271.2 -15.967
5271.3 -15.662
5271.4 -16.577
5271.5 -16.272
5271.6 -15.662
5271.7 -16.272
5271.8 -16.577
5271.9 -19.019
5272 -15.051
5272.1 -15.662
5272.2 -12.915
5272.3 -12
5272.4 -11.084
5272.5 -10.168
5272.6 -13.22
5272.7 -10.168
5272.8 -8.9478
5272.9 -8.3374
5273 -9.5581
5273.1 -10.779
5273.2 -11.694
5273.3 -18.713
5273.4 -15.967
5273.5 -18.103
5273.6 -19.324
5273.7 -19.324
5273.8 -18.103
5273.9 -15.967
5274 -15.356
5274.1 -9.8633
5274.2 -8.0322
5274.3 -10.168
5274.4 -12.305
5274.5 -15.051
5274.6 -16.577
5274.7 -21.46
5274.8 -15.051
5274.9 -12
5275 -7.7271
5275.1 -11.084
5275.2 -14.746
5275.3 -18.408
5275.4 -19.934
5275.5 -11.389
5275.6 -9.5581
5275.7 -11.389
5275.8 -15.356
5275.9 -19.019
5276 -14.746
5276.1 -9.5581
5276.2 -10.779
5276.3 -17.798
5276.4 -18.408
5276.5 -10.474
5276.6 -9.5581
5276.7 -14.136
5276.8 -20.85
5276.9 -11.389
5277 -10.779
5277.1 -15.051
5277.2 -17.798
5277.3 -19.019
5277.4 -18.713
5277.5 -19.324
5277.6 -17.798
5277.7 -15.662
5277.8 -10.779
5277.9 -11.694
5278 -19.629
5278.1 -13.831
5278.2 -9.2529
5278.3 -13.22
5278.4 -18.408
5278.5 -15.662
5278.6 -12.915
5278.7 -9.5581
5278.8 -8.0322
5278.9 -12.61
5279 -15.051
5279.1 -18.103
5279.2 -17.188
5279.3 -18.103
5279.4 -20.239
5279.5 -16.272
5279.6 -15.967
5279.7 -16.577
5279.8 -16.272
5279.9 -15.967
5280 -14.746
5280.1 -16.882
5280.2 -15.662
5280.3 -16.272
5280.4 -15.967
5280.5 -15.967
5280.6 -17.188
5280.7 -17.798
5280.8 -19.324
5280.9 -18.713
5281 -18.408
5281.1 -19.019
5281.2 -17.798
5281.3 -16.882
5281.4 -14.136
5281.5 -14.746
5281.6 -10.779
5281.7 -10.474
5281.8 -8.9478
5281.9 -10.168
5282 -10.779
5282.1 -12
5282.2 -17.188
5282.3 -17.188
5282.4 -19.629
5282.5 -18.408
5282.6 -15.051
5282.7 -10.779
5282.8 -8.0322
5282.9 -10.779
5283 -12.915
5283.1 -16.882
5283.2 -18.103
5283.3 -18.408
5283.4 -12.305
5283.5 -8.3374
5283.6 -11.389
5283.7 -12.61
5283.8 -17.798
5283.9 -18.103
5284 -13.22
5284.1 -7.1167
5284.2 -11.694
5284.3 -17.798
5284.4 -19.324
5284.5 -13.831
5284.6 -7.7271
5284.7 -12.305
5284.8 -18.103
5284.9 -15.662
5285 -10.474
5285.1 -10.779
5285.2 -18.408
5285.3 -16.272
5285.4 -8.6426
5285.5 -9.8633
5285.6 -12.61
5285.7 -14.136
5285.8 -13.22
5285.9 -12.915
5286 -9.2529
5286.1 -9.8633
5286.2 -19.019
5286.3 -16.577
5286.4 -12.305
5286.5 -11.389
5286.6 -18.103
5286.7 -14.136
5286.8 -11.389
5286.9 -11.084
5287 -12.305
5287.1 -17.493
5287.2 -18.408
5287.3 -17.798
5287.4 -15.662
5287.5 -14.746
5287.6 -15.662
5287.7 -11.389
5287.8 -11.389
5287.9 -11.084
5288 -9.2529
5288.1 -8.9478
5288.2 -9.8633
5288.3 -12.61
5288.4 -9.2529
5288.5 -10.779
5288.6 -9.2529
5288.7 -9.5581
5288.8 -10.474
5288.9 -10.474
5289 -14.136
5289.1 -12.61
5289.2 -15.356
5289.3 -13.831
5289.4 -14.746
5289.5 -16.577
5289.6 -17.798
5289.7 -20.544
5289.8 -18.408
5289.9 -18.408
5290 -18.103
5290.1 -15.051
5290.2 -13.525
5290.3 -9.5581
5290.4 -10.779
5290.5 -9.8633
5290.6 -12
5290.7 -13.525
5290.8 -15.967
5290.9 -18.103
5291 -18.713
5291.1 -18.103
5291.2 -12.305
5291.3 -8.9478
5291.4 -8.6426
5291.5 -12.305
5291.6 -16.577
5291.7 -18.713
5291.8 -19.324
5291.9 -11.389
5292 -7.4219
5292.1 -10.474
5292.2 -15.356
5292.3 -19.324
5292.4 -15.662
5292.5 -10.779
5292.6 -10.168
5292.7 -15.967
5292.8 -18.103
5292.9 -13.525
5293 -10.474
5293.1 -11.694
5293.2 -19.629
5293.3 -16.272
5293.4 -8.6426
5293.5 -12.305
5293.6 -17.798
5293.7 -20.544
5293.8 -12
5293.9 -8.9478
5294 -8.3374
5294.1 -10.168
5294.2 -10.168
5294.3 -10.168
5294.4 -17.188
5294.5 -18.408
5294.6 -14.746
5294.7 -8.3374
5294.8 -15.051
5294.9 -17.188
5295 -13.22
5295.1 -11.389
5295.2 -12
5295.3 -17.493
5295.4 -16.882
5295.5 -15.662
5295.6 -12.61
5295.7 -10.474
5295.8 -12
5295.9 -8.0322
5296 -8.3374
5296.1 -8.9478
5296.2 -10.474
5296.3 -10.168
5296.4 -12
5296.5 -14.441
5296.6 -12.61
5296.7 -11.389
5296.8 -12
5296.9 -11.389
5297 -11.694
5297.1 -11.084
5297.2 -12.305
5297.3 -9.5581
5297.4 -9.2529
5297.5 -9.2529
5297.6 -8.9478
5297.7 -8.3374
5297.8 -9.8633
5297.9 -11.389
5298 -11.084
5298.1 -12.305
5298.2 -14.441
5298.3 -14.746
5298.4 -16.577
5298.5 -19.019
5298.6 -19.629
5298.7 -15.662
5298.8 -16.272
5298.9 -12.61
5299 -9.5581
5299.1 -8.9478
5299.2 -10.474
5299.3 -11.694
5299.4 -14.136
5299.5 -17.493
5299.6 -18.103
5299.7 -17.188
5299.8 -13.525
5299.9 -8.3374
5300 -10.168
5300.1 -12
5300.2 -16.882
5300.3 -17.798
5300.4 -15.967
5300.5 -11.389
5300.6 -8.6426
5300.7 -12.915
5300.8 -17.188
5300.9 -19.019
5301 -10.474
5301.1 -9.2529
5301.2 -14.746
5301.3 -17.188
5301.4 -17.188
5301.5 -9.8633
5301.6 -10.779
5301.7 -16.882
5301.8 -18.103
5301.9 -13.525
5302 -8.9478
5302.1 -15.356
5302.2 -17.188
5302.3 -18.713
5302.4 -17.188
5302.5 -18.103
5302.6 -19.934
5302.7 -13.831
5302.8 -10.779
5302.9 -11.084
5303 -17.493
5303.1 -14.441
5303.2 -8.6426
5303.3 -14.746
5303.4 -17.188
5303.5 -16.577
5303.6 -12.61
5303.7 -8.9478
5303.8 -10.168
5303.9 -13.22
5304 -18.408
5304.1 -17.798
5304.2 -19.934
5304.3 -19.019
5304.4 -18.103
5304.5 -15.967
5304.6 -15.051
5304.7 -17.188
5304.8 -14.746
5304.9 -15.356
5305 -14.746
5305.1 -15.967
5305.2 -14.746
5305.3 -13.831
5305.4 -17.188
5305.5 -15.967
5305.6 -17.798
5305.7 -17.493
5305.8 -18.103
5305.9 -18.103
5306 -16.882
5306.1 -19.324
5306.2 -16.882
5306.3 -16.272
5306.4 -12.915
5306.5 -12.305
5306.6 -10.474
5306.7 -10.168
5306.8 -10.779
5306.9 -12
5307 -12.61
5307.1 -14.746
5307.2 -16.882
5307.3 -18.103
5307.4 -19.019
5307.5 -18.103
5307.6 -13.831
5307.7 -11.389
5307.8 -8.3374
5307.9 -8.9478
5308 -13.831
5308.1 -16.577
5308.2 -19.324
5308.3 -17.188
5308.4 -12.305
5308.5 -8.3374
5308.6 -9.5581
5308.7 -16.577
5308.8 -18.408
5308.9 -17.188
5309 -11.084
5309.1 -8.9478
5309.2 -12.61
5309.3 -16.882
5309.4 -20.239
5309.5 -9.2529
5309.6 -10.168
5309.7 -15.051
5309.8 -18.713
5309.9 -12.61
5310 -8.9478
5310.1 -16.272
5310.2 -19.324
5310.3 -13.22
5310.4 -9.2529
5310.5 -11.694
5310.6 -14.746
5310.7 -16.882
5310.8 -18.103
5310.9 -14.746
5311 -12.305
5311.1 -8.3374
5311.2 -14.746
5311.3 -17.493
5311.4 -11.694
5311.5 -11.694
5311.6 -16.272
5311.7 -16.272
5311.8 -12
5311.9 -9.2529
5312 -10.168
5312.1 -14.136
5312.2 -18.103
5312.3 -17.188
5312.4 -16.577
5312.5 -14.441
5312.6 -12.915
5312.7 -12.305
5312.8 -12.61
5312.9 -12.61
5313 -9.8633
5313.1 -11.084
5313.2 -9.5581
5313.3 -9.5581
5313.4 -10.779
5313.5 -10.168
5313.6 -11.389
5313.7 -10.168
5313.8 -11.084
5313.9 -10.474
5314 -12
5314.1 -13.831
5314.2 -12.915
5314.3 -14.746
5314.4 -14.746
5314.5 -16.882
5314.6 -16.272
5314.7 -18.103
5314.8 -21.46
5314.9 -17.798
5315 -18.408
5315.1 -14.441
5315.2 -11.694
5315.3 -9.2529
5315.4 -8.6426
5315.5 -11.084
5315.6 -10.474
5315.7 -13.831
5315.8 -15.356
5315.9 -17.798
5316 -17.188
5316.1 -17.188
5316.2 -15.662
5316.3 -8.0322
5316.4 -9.2529
5316.5 -12.305
5316.6 -15.051
5316.7 -17.493
5316.8 -17.798
5316.9 -14.746
5317 -8.3374
5317.1 -9.8633
5317.2 -14.136
5317.3 -17.493
5317.4 -16.577
5317.5 -11.084
5317.6 -10.779
5317.7 -12.305
5317.8 -17.798
5317.9 -17.188
5318 -8.9478
5318.1 -8.3374
5318.2 -16.272
5318.3 -21.46
5318.4 -12.61
5318.5 -7.7271
5318.6 -14.136
5318.7 -17.188
5318.8 -15.356
5318.9 -9.8633
5319 -9.8633
5319.1 -8.6426
5319.2 -9.8633
5319.3 -12.305
5319.4 -16.272
5319.5 -15.662
5319.6 -10.168
5319.7 -12.915
5319.8 -17.798
5319.9 -15.051
5320 -8.3374
5320.1 -10.779
5320.2 -16.882
5320.3 -18.408
5320.4 -16.577
5320.5 -12.305
5320.6 -11.084
5320.7 -7.7271
5320.8 -8.3374
5320.9 -10.779
5321 -10.474
5321.1 -12.61
5321.2 -12.61
5321.3 -13.525
5321.4 -12.61
5321.5 -14.441
5321.6 -16.882
5321.7 -15.051
5321.8 -16.272
5321.9 -13.525
5322 -13.525
5322.1 -12
5322.2 -12
5322.3 -13.831
5322.4 -10.779
5322.5 -11.389
5322.6 -8.3374
5322.7 -8.3374
5322.8 -7.1167
5322.9 -8.9478
5323 -13.22
5323.1 -11.389
5323.2 -14.441
5323.3 -14.746
5323.4 -16.882
5323.5 -19.019
5323.6 -19.934
5323.7 -21.155
5323.8 -15.967
5323.9 -14.136
5324 -9.5581
5324.1 -7.7271
5324.2 -9.5581
5324.3 -12.305
5324.4 -17.798
5324.5 -17.798
5324.6 -18.713
5324.7 -15.356
5324.8 -9.2529
5324.9 -7.4219
5325 -11.084
5325.1 -16.577
5325.2 -17.798
5325.3 -17.493
5325.4 -11.389
5325.5 -7.1167
5325.6 -10.168
5325.7 -16.272
5325.8 -20.544
5325.9 -13.22
5326 -7.4219
5326.1 -11.084
5326.2 -16.577
5326.3 -18.103
5326.4 -9.8633
5326.5 -11.084
5326.6 -16.272
5326.7 -19.019
5326.8 -8.9478
5326.9 -10.168
5327 -15.967
5327.1 -18.103
5327.2 -17.188
5327.3 -13.22
5327.4 -12.305
5327.5 -12.305
5327.6 -16.882
5327.7 -17.798
5327.8 -13.525
5327.9 -9.8633
5328 -14.746
5328.1 -16.272
5328.2 -11.084
5328.3 -8.9478
5328.4 -16.882
5328.5 -17.798
5328.6 -16.882
5328.7 -10.168
5328.8 -8.3374
5328.9 -8.3374
5329 -11.694
5329.1 -15.662
5329.2 -16.882
5329.3 -19.934
5329.4 -17.493
5329.5 -16.882
5329.6 -18.103
5329.7 -17.798
5329.8 -19.934
5329.9 -16.882
5330 -17.493
5330.1 -15.662
5330.2 -16.577
5330.3 -16.577
5330.4 -17.188
5330.5 -19.934
5330.6 -16.882
5330.7 -18.713
5330.8 -16.882
5330.9 -18.713
5331 -17.493
5331.1 -16.882
5331.2 -20.239
5331.3 -15.051
5331.4 -15.051
5331.5 -12
5331.6 -10.779
5331.7 -9.2529
5331.8 -6.5063
5331.9 -10.779
5332 -9.8633
5332.1 -12
5332.2 -13.831
5332.3 -16.272
5332.4 -17.798
5332.5 -18.103
5332.6 -19.934
5332.7 -12.61
5332.8 -10.779
5332.9 -8.3374
5333 -9.8633
5333.1 -12
5333.2 -15.051
5333.3 -19.324
5333.4 -16.882
5333.5 -13.525
5333.6 -9.8633
5333.7 -8.6426
5333.8 -11.389
5333.9 -16.577
5334 -19.629
5334.1 -12.915
5334.2 -9.5581
5334.3 -9.5581
5334.4 -13.831
5334.5 -19.019
5334.6 -15.051
5334.7 -8.9478
5334.8 -9.5581
5334.9 -16.577
5335 -17.798
5335.1 -11.084
5335.2 -8.9478
5335.3 -13.831
5335.4 -17.493
5335.5 -13.525
5335.6 -11.084
5335.7 -9.2529
5335.8 -9.2529
5335.9 -13.22
5336 -15.967
5336.1 -16.882
5336.2 -12
5336.3 -8.3374
5336.4 -16.577
5336.5 -17.188
5336.6 -13.22
5336.7 -9.2529
5336.8 -15.356
5336.9 -18.103
5337 -15.356
5337.1 -12.305
5337.2 -10.168
5337.3 -11.694
5337.4 -9.8633
5337.5 -12.305
5337.6 -14.136
5337.7 -15.967
5337.8 -16.272
5337.9 -17.188
5338 -20.239
5338.1 -17.493
5338.2 -17.798
5338.3 -18.408
5338.4 -17.493
5338.5 -17.493
5338.6 -18.103
5338.7 -19.324
5338.8 -18.103
5338.9 -18.103
5339 -17.188
5339.1 -16.882
5339.2 -15.356
5339.3 -13.22
5339.4 -13.831
5339.5 -10.779
5339.6 -10.168
5339.7 -8.6426
5339.8 -8.6426
5339.9 -8.9478
5340 -9.2529
5340.1 -13.831
5340.2 -15.051
5340.3 -17.493
5340.4 -17.493
5340.5 -19.019
5340.6 -18.103
5340.7 -15.967
5340.8 -13.831
5340.9 -9.5581
5341 -9.5581
5341.1 -9.5581
5341.2 -13.22
5341.3 -15.051
5341.4 -18.103
5341.5 -19.019
5341.6 -13.525
5341.7 -9.5581
5341.8 -8.6426
5341.9 -12
5342 -15.967
5342.1 -19.019
5342.2 -16.272
5342.3 -9.2529
5342.4 -10.168
5342.5 -13.525
5342.6 -18.103
5342.7 -15.967
5342.8 -8.9478
5342.9 -10.474
5343 -15.051
5343.1 -19.324
5343.2 -12
5343.3 -8.3374
5343.4 -14.441
5343.5 -19.324
5343.6 -14.441
5343.7 -8.6426
5343.8 -12.61
5343.9 -15.662
5344 -17.188
5344.1 -20.239
5344.2 -17.188
5344.3 -13.525
5344.4 -9.2529
5344.5 -10.779
5344.6 -16.577
5344.7 -14.441
5344.8 -11.694
5344.9 -11.389
5345 -18.713
5345.1 -15.051
5345.2 -10.168
5345.3 -8.0322
5345.4 -8.9478
5345.5 -16.272
5345.6 -17.493
5345.7 -18.103
5345.8 -17.188
5345.9 -16.882
5346 -14.746
5346.1 -15.356
5346.2 -17.493
5346.3 -14.441
5346.4 -14.746
5346.5 -13.22
5346.6 -12.61
5346.7 -12.915
5346.8 -13.525
5346.9 -16.882
5347 -13.831
5347.1 -15.967
5347.2 -15.051
5347.3 -15.356
5347.4 -15.967
5347.5 -15.967
5347.6 -20.239
5347.7 -18.408
5347.8 -18.713
5347.9 -17.798
5348 -15.356
5348.1 -13.22
5348.2 -11.389
5348.3 -10.474
5348.4 -8.3374
5348.5 -8.9478
5348.6 -9.8633
5348.7 -10.474
5348.8 -13.831
5348.9 -15.967
5349 -19.629
5349.1 -18.713
5349.2 -17.493
5349.3 -12.61
5349.4 -9.2529
5349.5 -9.2529
5349.6 -10.474
5349.7 -14.136
5349.8 -16.272
5349.9 -17.798
5350 -16.882
5350.1 -11.389
5350.2 -9.5581
5350.3 -11.084
5350.4 -15.662
5350.5 -17.493
5350.6 -17.188
5350.7 -11.084
5350.8 -8.3374
5350.9 -13.525
5351 -17.493
5351.1 -18.713
5351.2 -11.389
5351.3 -7.4219
5351.4 -13.22
5351.5 -18.408
5351.6 -16.577
5351.7 -8.0322
5351.8 -12.305
5351.9 -16.882
5352 -15.356
5352.1 -8.6426
5352.2 -8.3374
5352.3 -14.136
5352.4 -11.389
5352.5 -10.779
5352.6 -8.6426
5352.7 -9.2529
5352.8 -15.662
5352.9 -16.882
5353 -14.136
5353.1 -11.084
5353.2 -17.798
5353.3 -14.136
5353.4 -10.779
5353.5 -8.9478
5353.6 -15.051
5353.7 -20.544
5353.8 -18.103
5353.9 -15.662
5354 -12.915
5354.1 -12
5354.2 -10.779
5354.3 -8.3374
5354.4 -10.474
5354.5 -8.9478
5354.6 -8.6426
5354.7 -9.2529
5354.8 -9.2529
5354.9 -8.3374
5355 -9.2529
5355.1 -10.474
5355.2 -8.6426
5355.3 -9.8633
5355.4 -8.0322
5355.5 -8.3374
5355.6 -8.3374
5355.7 -7.4219
5355.8 -9.8633
5355.9 -9.5581
5356 -11.084
5356.1 -11.389
5356.2 -13.525
5356.3 -14.136
5356.4 -15.662
5356.5 -17.188
5356.6 -16.577
5356.7 -20.544
5356.8 -19.934
5356.9 -19.629
5357 -17.188
5357.1 -11.694
5357.2 -9.8633
5357.3 -6.8115
5357.4 -10.474
5357.5 -11.389
5357.6 -14.136
5357.7 -19.019
5357.8 -18.408
5357.9 -18.408
5358 -13.525
5358.1 -9.5581
5358.2 -8.9478
5358.3 -11.694
5358.4 -17.188
5358.5 -17.798
5358.6 -18.103
5358.7 -11.694
5358.8 -8.6426
5358.9 -11.389
5359 -14.746
5359.1 -21.155
5359.2 -14.136
5359.3 -8.6426
5359.4 -10.474
5359.5 -15.356
5359.6 -18.713
5359.7 -14.136
5359.8 -10.779
5359.9 -10.779
5360 -19.324
5360.1 -14.441
5360.2 -8.3374
5360.3 -12.305
5360.4 -17.798
5360.5 -22.07
5360.6 -15.662
5360.7 -14.136
5360.8 -15.356
5360.9 -17.188
5361 -18.103
5361.1 -15.051
5361.2 -11.084
5361.3 -12
5361.4 -18.713
5361.5 -12.915
5361.6 -8.6426
5361.7 -14.136
5361.8 -16.882
5361.9 -16.882
5362 -10.779
5362.1 -8.9478
5362.2 -8.6426
5362.3 -11.389
5362.4 -13.831
5362.5 -15.662
5362.6 -18.713
5362.7 -18.103
5362.8 -19.019
5362.9 -18.103
5363 -17.798
5363.1 -17.493
5363.2 -15.967
5363.3 -17.188
5363.4 -16.577
5363.5 -17.188
5363.6 -17.493
5363.7 -17.493
5363.8 -17.798
5363.9 -16.272
5364 -17.798
5364.1 -18.713
5364.2 -18.713
5364.3 -17.798
5364.4 -19.019
5364.5 -17.798
5364.6 -15.967
5364.7 -14.441
5364.8 -11.694
5364.9 -10.474
5365 -9.2529
5365.1 -8.9478
5365.2 -10.779
5365.3 -10.474
5365.4 -11.694
5365.5 -13.525
5365.6 -16.577
5365.7 -17.798
5365.8 -18.408
5365.9 -19.324
5366 -14.441
5366.1 -11.389
5366.2 -9.2529
5366.3 -8.9478
5366.4 -11.694
5366.5 -14.746
5366.6 -19.629
5366.7 -18.103
5366.8 -14.746
5366.9 -9.5581
5367 -8.9478
5367.1 -10.779
5367.2 -14.441
5367.3 -21.46
5367.4 -15.356
5367.5 -9.8633
5367.6 -9.8633
5367.7 -13.525
5367.8 -16.882
5367.9 -17.493
5368 -12.305
5368.1 -9.5581
5368.2 -15.662
5368.3 -18.103
5368.4 -12
5368.5 -6.2012
5368.6 -12.61
5368.7 -19.934
5368.8 -18.103
5368.9 -12.61
5369 -9.5581
5369.1 -10.474
5369.2 -10.474
5369.3 -16.882
5369.4 -19.934
5369.5 -12.305
5369.6 -10.474
5369.7 -15.356
5369.8 -16.272
5369.9 -10.474
5370 -9.5581
5370.1 -17.188
5370.2 -18.103
5370.3 -16.272
5370.4 -11.084
5370.5 -9.5581
5370.6 -9.5581
5370.7 -10.779
5370.8 -15.051
5370.9 -16.272
5371 -16.882
5371.1 -17.188
5371.2 -17.188
5371.3 -19.019
5371.4 -18.103
5371.5 -19.019
5371.6 -17.798
5371.7 -18.713
5371.8 -17.493
5371.9 -18.408
5372 -20.85
5372.1 -17.798
5372.2 -20.239
5372.3 -17.493
5372.4 -17.493
5372.5 -16.882
5372.6 -16.882
5372.7 -17.188
5372.8 -12.915
5372.9 -13.525
5373 -8.9478
5373.1 -8.0322
5373.2 -8.3374
5373.3 -8.3374
5373.4 -14.746
5373.5 -13.22
5373.6 -15.967
5373.7 -15.356
5373.8 -16.577
5373.9 -18.713
5374 -19.019
5374.1 -20.85
5374.2 -13.831
5374.3 -11.694
5374.4 -8.3374
5374.5 -9.2529
5374.6 -11.084
5374.7 -14.746
5374.8 -20.239
5374.9 -19.019
5375 -16.882
5375.1 -10.779
5375.2 -8.6426
5375.3 -11.084
5375.4 -15.051
5375.5 -21.155
5375.6 -17.188
5375.7 -10.474
5375.8 -8.0322
5375.9 -12
5376 -17.188
5376.1 -18.408
5376.2 -13.22
5376.3 -8.9478
5376.4 -13.525
5376.5 -18.103
5376.6 -13.831
5376.7 -9.5581
5376.8 -11.694
5376.9 -20.544
5377 -16.272
5377.1 -10.168
5377.2 -9.5581
5377.3 -11.084
5377.4 -10.779
5377.5 -11.389
5377.6 -11.084
5377.7 -10.779
5377.8 -17.188
5377.9 -17.188
5378 -10.168
5378.1 -12.61
5378.2 -17.493
5378.3 -15.051
5378.4 -9.5581
5378.5 -9.5581
5378.6 -16.272
5378.7 -18.408
5378.8 -18.103
5378.9 -14.136
5379 -12.305
5379.1 -8.6426
5379.2 -8.9478
5379.3 -8.9478
5379.4 -8.9478
5379.5 -11.694
5379.6 -10.779
5379.7 -12.305
5379.8 -11.389
5379.9 -12.61
5380 -11.084
5380.1 -12.305
5380.2 -14.746
5380.3 -11.084
5380.4 -10.474
5380.5 -10.779
5380.6 -10.168
5380.7 -8.6426
5380.8 -9.2529
5380.9 -10.779
5381 -8.6426
5381.1 -9.5581
5381.2 -9.2529
5381.3 -11.389
5381.4 -11.694
5381.5 -12.915
5381.6 -17.188
5381.7 -15.967
5381.8 -18.103
5381.9 -17.798
5382 -19.629
5382.1 -17.188
5382.2 -14.441
5382.3 -12.61
5382.4 -8.6426
5382.5 -9.2529
5382.6 -10.779
5382.7 -11.694
5382.8 -16.272
5382.9 -17.188
5383 -19.629
5383.1 -16.272
5383.2 -11.694
5383.3 -8.6426
5383.4 -9.2529
5383.5 -13.831
5383.6 -15.967
5383.7 -19.934
5383.8 -14.441
5383.9 -10.779
5384 -9.5581
5384.1 -12.305
5384.2 -16.882
5384.3 -18.103
5384.4 -13.22
5384.5 -7.7271
5384.6 -12
5384.7 -16.882
5384.8 -18.713
5384.9 -10.779
5385 -7.4219
5385.1 -15.662
5385.2 -18.713
5385.3 -13.22
5385.4 -7.7271
5385.5 -10.168
5385.6 -12.915
5385.7 -12.915
5385.8 -14.441
5385.9 -11.389
5386 -10.168
5386.1 -11.389
5386.2 -16.882
5386.3 -16.882
5386.4 -9.5581
5386.5 -12.61
5386.6 -18.408
5386.7 -15.356
5386.8 -10.168
5386.9 -9.2529
5387 -14.441
5387.1 -17.493
5387.2 -19.324
5387.3 -17.188
5387.4 -15.967
5387.5 -13.22
5387.6 -11.389
5387.7 -13.525
5387.8 -10.168
5387.9 -9.5581
5388 -8.6426
5388.1 -8.6426
5388.2 -8.3374
5388.3 -7.4219
5388.4 -11.084
5388.5 -8.3374
5388.6 -9.8633
5388.7 -9.2529
5388.8 -9.8633
5388.9 -8.9478
5389 -9.8633
5389.1 -13.22
5389.2 -12.915
5389.3 -13.525
5389.4 -13.22
5389.5 -14.136
5389.6 -15.356
5389.7 -17.493
5389.8 -19.934
5389.9 -18.408
5390 -19.019
5390.1 -19.019
5390.2 -16.882
5390.3 -13.525
5390.4 -11.389
5390.5 -11.389
5390.6 -9.2529
5390.7 -10.779
5390.8 -12.915
5390.9 -15.356
5391 -17.798
5391.1 -18.408
5391.2 -19.629
5391.3 -13.831
5391.4 -10.779
5391.5 -6.8115
5391.6 -10.779
5391.7 -14.746
5391.8 -18.103
5391.9 -19.629
5392 -13.831
5392.1 -8.6426
5392.2 -9.8633
5392.3 -12.305
5392.4 -18.713
5392.5 -17.188
5392.6 -12.915
5392.7 -7.7271
5392.8 -13.831
5392.9 -18.408
5393 -15.051
5393.1 -10.474
5393.2 -9.8633
5393.3 -18.408
5393.4 -18.408
5393.5 -9.8633
5393.6 -9.8633
5393.7 -16.882
5393.8 -21.155
5393.9 -17.188
5394 -15.356
5394.1 -12.915
5394.2 -16.272
5394.3 -18.408
5394.4 -16.272
5394.5 -13.525
5394.6 -10.779
5394.7 -18.103
5394.8 -13.525
5394.9 -9.8633
5395 -11.694
5395.1 -17.188
5395.2 -19.629
5395.3 -12.61
5395.4 -10.474
5395.5 -8.6426
5395.6 -10.779
5395.7 -12.915
5395.8 -15.967
5395.9 -20.239
5396 -18.408
5396.1 -17.188
5396.2 -16.882
5396.3 -18.103
5396.4 -16.577
5396.5 -16.272
5396.6 -18.713
5396.7 -16.882
5396.8 -15.356
5396.9 -16.577
5397 -15.967
5397.1 -16.577
5397.2 -17.493
5397.3 -20.544
5397.4 -18.103
5397.5 -18.103
5397.6 -17.493
5397.7 -18.408
5397.8 -18.408
5397.9 -16.272
5398 -16.882
5398.1 -12.61
5398.2 -11.084
5398.3 -9.2529
5398.4 -9.2529
5398.5 -8.3374
5398.6 -9.2529
5398.7 -11.389
5398.8 -11.694
5398.9 -14.136
5399 -17.188
5399.1 -18.103
5399.2 -18.103
5399.3 -16.882
5399.4 -13.22
5399.5 -8.0322
5399.6 -8.6426
5399.7 -9.5581
5399.8 -14.136
5399.9 -18.408
5400 -18.713
5400.1 -17.188
5400.2 -10.474
5400.3 -8.0322
5400.4 -10.168
5400.5 -13.831
5400.6 -19.324
5400.7 -18.713
5400.8 -11.694
5400.9 -7.1167
5401 -12.305
5401.1 -17.188
5401.2 -17.798
5401.3 -14.136
5401.4 -7.7271
5401.5 -13.831
5401.6 -17.493
5401.7 -15.051
5401.8 -8.0322
5401.9 -10.474
5402 -19.324
5402.1 -17.798
5402.2 -12.61
5402.3 -9.8633
5402.4 -8.9478
5402.5 -10.779
5402.6 -15.051
5402.7 -20.544
5402.8 -14.136
5402.9 -8.9478
5403 -12.305
5403.1 -17.493
5403.2 -12
5403.3 -8.9478
5403.4 -15.967
5403.5 -17.188
5403.6 -16.577
5403.7 -14.136
5403.8 -10.474
5403.9 -9.2529
5404 -9.8633
5404.1 -14.441
5404.2 -13.831
5404.3 -16.882
5404.4 -17.798
5404.5 -17.798
5404.6 -16.882
5404.7 -18.103
5404.8 -19.324
5404.9 -17.188
5405 -18.103
5405.1 -18.408
5405.2 -18.408
5405.3 -17.493
5405.4 -18.103
5405.5 -18.713
5405.6 -17.798
5405.7 -18.408
5405.8 -17.493
5405.9 -17.188
5406 -16.577
5406.1 -13.22
5406.2 -12.915
5406.3 -9.8633
5406.4 -10.474
5406.5 -8.9478
5406.6 -8.6426
5406.7 -9.8633
5406.8 -11.084
5406.9 -12.915
5407 -15.051
5407.1 -15.967
5407.2 -17.798
5407.3 -19.019
5407.4 -19.629
5407.5 -16.272
5407.6 -13.831
5407.7 -9.8633
5407.8 -8.9478
5407.9 -8.6426
5408 -12
5408.1 -17.493
5408.2 -17.188
5408.3 -18.408
5408.4 -15.051
5408.5 -10.168
5408.6 -8.6426
5408.7 -10.779
5408.8 -18.408
5408.9 -18.408
5409 -15.051
5409.1 -8.9478
5409.2 -10.168
5409.3 -14.441
5409.4 -17.493
5409.5 -19.934
5409.6 -8.0322
5409.7 -10.474
5409.8 -15.356
5409.9 -19.629
5410 -12.61
5410.1 -9.2529
5410.2 -16.577
5410.3 -18.713
5410.4 -15.662
5410.5 -8.9478
5410.6 -9.2529
5410.7 -9.2529
5410.8 -8.9478
5410.9 -11.694
5411 -12.915
5411.1 -18.408
5411.2 -14.441
5411.3 -9.2529
5411.4 -14.136
5411.5 -16.882
5411.6 -13.525
5411.7 -8.3374
5411.8 -15.051
5411.9 -18.103
5412 -16.272
5412.1 -12.61
5412.2 -8.9478
5412.3 -8.9478
5412.4 -8.3374
5412.5 -12.61
5412.6 -14.136
5412.7 -16.272
5412.8 -17.188
5412.9 -18.103
5413 -18.713
5413.1 -17.188
5413.2 -19.324
5413.3 -18.408
5413.4 -19.019
5413.5 -18.103
5413.6 -17.493
5413.7 -17.798
5413.8 -16.882
5413.9 -19.324
5414 -18.713
5414.1 -18.103
5414.2 -18.713
5414.3 -16.272
5414.4 -17.798
5414.5 -16.272
5414.6 -15.356
5414.7 -13.525
5414.8 -12.915
5414.9 -12.305
5415 -8.6426
5415.1 -9.2529
5415.2 -7.4219
5415.3 -9.2529
5415.4 -10.474
5415.5 -12.305
5415.6 -15.967
5415.7 -15.662
5415.8 -18.408
5415.9 -18.408
5416 -17.188
5416.1 -12.915
5416.2 -10.474
5416.3 -10.168
5416.4 -8.9478
5416.5 -12.305
5416.6 -15.967
5416.7 -16.882
5416.8 -18.713
5416.9 -14.441
5417 -12
5417.1 -7.7271
5417.2 -11.084
5417.3 -15.967
5417.4 -18.713
5417.5 -15.356
5417.6 -9.2529
5417.7 -11.084
5417.8 -12.915
5417.9 -18.713
5418 -16.577
5418.1 -8.9478
5418.2 -9.5581
5418.3 -15.967
5418.4 -19.629
5418.5 -11.389
5418.6 -8.0322
5418.7 -11.694
5418.8 -16.577
5418.9 -16.882
5419 -17.188
5419.1 -19.324
5419.2 -17.798
5419.3 -16.272
5419.4 -12
5419.5 -8.0322
5419.6 -14.746
5419.7 -16.272
5419.8 -12.305
5419.9 -9.2529
5420 -17.188
5420.1 -16.882
5420.2 -12.915
5420.3 -10.779
5420.4 -8.6426
5420.5 -13.22
5420.6 -15.967
5420.7 -18.713
5420.8 -18.408
5420.9 -17.493
5421 -16.882
5421.1 -14.136
5421.2 -15.051
5421.3 -12.61
5421.4 -13.22
5421.5 -11.694
5421.6 -12
5421.7 -12.61
5421.8 -10.474
5421.9 -12.305
5422 -12.305
5422.1 -13.22
5422.2 -12.915
5422.3 -13.22
5422.4 -16.882
5422.5 -14.746
5422.6 -16.577
5422.7 -15.967
5422.8 -17.798
5422.9 -17.798
5423 -19.019
5423.1 -20.544
5423.2 -17.493
5423.3 -17.188
5423.4 -13.22
5423.5 -13.831
5423.6 -11.694
5423.7 -11.084
5423.8 -11.389
5423.9 -10.779
5424 -12.61
5424.1 -12.305
5424.2 -16.272
5424.3 -17.188
5424.4 -17.798
5424.5 -18.408
5424.6 -14.441
5424.7 -10.168
5424.8 -8.6426
5424.9 -10.779
5425 -13.525
5425.1 -17.188
5425.2 -19.629
5425.3 -14.746
5425.4 -10.779
5425.5 -9.2529
5425.6 -13.22
5425.7 -16.882
5425.8 -17.798
5425.9 -13.831
5426 -7.4219
5426.1 -11.694
5426.2 -15.967
5426.3 -18.408
5426.4 -10.779
5426.5 -7.7271
5426.6 -15.356
5426.7 -19.324
5426.8 -14.746
5426.9 -8.3374
5427 -11.694
5427.1 -16.272
5427.2 -17.188
5427.3 -20.239
5427.4 -17.798
5427.5 -19.324
5427.6 -17.798
5427.7 -13.831
5427.8 -8.6426
5427.9 -11.389
5428 -18.408
5428.1 -13.525
5428.2 -8.9478
5428.3 -15.967
5428.4 -17.188
5428.5 -14.746
5428.6 -8.0322
5428.7 -10.474
5428.8 -10.779
5428.9 -15.967
5429 -17.188
5429.1 -17.798
5429.2 -16.882
5429.3 -14.746
5429.4 -15.967
5429.5 -13.525
5429.6 -13.22
5429.7 -12
5429.8 -11.694
5429.9 -12.61
5430 -10.474
5430.1 -11.084
5430.2 -10.474
5430.3 -10.474
5430.4 -11.084
5430.5 -10.779
5430.6 -13.22
5430.7 -12.305
5430.8 -12.915
5430.9 -12.61
5431 -14.441
5431.1 -13.831
5431.2 -15.356
5431.3 -18.713
5431.4 -18.103
5431.5 -19.019
5431.6 -17.798
5431.7 -18.103
5431.8 -15.967
5431.9 -14.136
5432 -13.22
5432.1 -9.5581
5432.2 -8.9478
5432.3 -8.9478
5432.4 -11.084
5432.5 -11.694
5432.6 -13.22
5432.7 -18.408
5432.8 -19.019
5432.9 -18.103
5433 -13.831
5433.1 -9.5581
5433.2 -7.7271
5433.3 -9.5581
5433.4 -15.356
5433.5 -17.188
5433.6 -19.629
5433.7 -14.746
5433.8 -9.5581
5433.9 -8.3374
5434 -11.389
5434.1 -18.713
5434.2 -17.798
5434.3 -14.136
5434.4 -8.9478
5434.5 -10.779
5434.6 -15.356
5434.7 -17.798
5434.8 -13.831
5434.9 -8.0322
5435 -13.831
5435.1 -18.408
5435.2 -14.441
5435.3 -6.5063
5435.4 -8.6426
5435.5 -15.967
5435.6 -16.272
5435.7 -18.408
5435.8 -17.493
5435.9 -14.746
5436 -11.084
5436.1 -7.7271
5436.2 -14.746
5436.3 -16.577
5436.4 -12.305
5436.5 -10.474
5436.6 -16.577
5436.7 -17.188
5436.8 -10.779
5436.9 -9.8633
5437 -12
5437.1 -16.577
5437.2 -18.408
5437.3 -17.188
5437.4 -17.493
5437.5 -13.525
5437.6 -12.305
5437.7 -10.474
5437.8 -10.168
5437.9 -8.0322
5438 -7.7271
5438.1 -10.779
5438.2 -8.6426
5438.3 -8.9478
5438.4 -8.3374
5438.5 -8.6426
5438.6 -8.3374
5438.7 -9.2529
5438.8 -10.168
5438.9 -8.9478
5439 -8.6426
5439.1 -8.3374
5439.2 -9.5581
5439.3 -9.2529
5439.4 -8.9478
5439.5 -13.22
5439.6 -11.694
5439.7 -12.915
5439.8 -14.746
5439.9 -14.441
5440 -15.356
5440.1 -16.272
5440.2 -22.375
5440.3 -20.239
5440.4 -19.324
5440.5 -15.662
5440.6 -12.915
5440.7 -9.8633
5440.8 -8.0322
5440.9 -11.084
5441 -9.5581
5441.1 -13.831
5441.2 -15.662
5441.3 -17.493
5441.4 -17.798
5441.5 -15.662
5441.6 -12.305
5441.7 -8.0322
5441.8 -11.084
5441.9 -12.305
5442 -17.493
5442.1 -18.408
5442.2 -14.441
5442.3 -10.168
5442.4 -8.6426
5442.5 -13.831
5442.6 -17.493
5442.7 -17.188
5442.8 -10.779
5442.9 -8.3374
5443 -14.441
5443.1 -19.019
5443.2 -16.882
5443.3 -7.7271
5443.4 -10.474
5443.5 -17.798
5443.6 -17.798
5443.7 -11.389
5443.8 -8.3374
5443.9 -12
5444 -12.915
5444.1 -12
5444.2 -13.22
5444.3 -8.6426
5444.4 -12.915
5444.5 -17.493
5444.6 -14.746
5444.7 -8.6426
5444.8 -15.051
5444.9 -19.934
5445 -13.525
5445.1 -9.5581
5445.2 -12.305
5445.3 -16.272
5445.4 -18.103
5445.5 -14.441
5445.6 -14.746
5445.7 -9.8633
5445.8 -8.6426
5445.9 -8.6426
5446 -8.6426
5446.1 -9.8633
5446.2 -11.084
5446.3 -14.746
5446.4 -13.525
5446.5 -14.746
5446.6 -15.356
5446.7 -15.051
5446.8 -13.831
5446.9 -16.272
5447 -18.408
5447.1 -15.356
5447.2 -14.746
5447.3 -13.525
5447.4 -12.61
5447.5 -11.084
5447.6 -11.084
5447.7 -12.61
5447.8 -9.5581
5447.9 -9.8633
5448 -8.9478
5448.1 -8.3374
5448.2 -8.3374
5448.3 -9.2529
5448.4 -13.525
5448.5 -12.305
5448.6 -14.746
5448.7 -15.051
5448.8 -17.798
5448.9 -17.798
5449 -18.103
5449.1 -19.019
5449.2 -13.525
5449.3 -10.474
5449.4 -8.0322
5449.5 -8.6426
5449.6 -11.694
5449.7 -14.441
5449.8 -18.713
5449.9 -18.713
5450 -16.882
5450.1 -10.779
5450.2 -7.1167
5450.3 -11.389
5450.4 -14.136
5450.5 -19.019
5450.6 -18.103
5450.7 -13.22
5450.8 -7.4219
5450.9 -9.8633
5451 -15.662
5451.1 -19.629
5451.2 -15.967
5451.3 -9.5581
5451.4 -10.168
5451.5 -14.136
5451.6 -18.103
5451.7 -13.525
5451.8 -8.0322
5451.9 -13.525
5452 -18.103
5452.1 -15.662
5452.2 -10.168
5452.3 -8.6426
5452.4 -10.474
5452.5 -8.9478
5452.6 -13.22
5452.7 -17.493
5452.8 -16.272
5452.9 -8.6426
5453 -12.305
5453.1 -21.155
5453.2 -13.22
5453.3 -8.9478
5453.4 -12.915
5453.5 -17.188
5453.6 -15.662
5453.7 -13.22
5453.8 -13.22
5453.9 -9.5581
5454 -11.084
5454.1 -12.305
5454.2 -14.746
5454.3 -15.967
5454.4 -17.493
5454.5 -21.155
5454.6 -18.103
5454.7 -18.713
5454.8 -17.493
5454.9 -17.188
5455 -16.882
5455.1 -18.103
5455.2 -19.629
5455.3 -18.103
5455.4 -18.408
5455.5 -17.188
5455.6 -16.272
5455.7 -17.798
5455.8 -18.103
5455.9 -20.544
5456 -17.798
5456.1 -17.493
5456.2 -16.272
5456.3 -14.746
5456.4 -12.61
5456.5 -11.389
5456.6 -10.168
5456.7 -8.6426
5456.8 -10.474
5456.9 -10.474
5457 -11.694
5457.1 -14.746
5457.2 -14.441
5457.3 -17.798
5457.4 -17.798
5457.5 -18.408
5457.6 -17.493
5457.7 -12.915
5457.8 -12.305
5457.9 -8.0322
5458 -11.694
5458.1 -12.61
5458.2 -17.188
5458.3 -18.103
5458.4 -17.493
5458.5 -14.136
5458.6 -8.3374
5458.7 -11.694
5458.8 -14.136
5458.9 -18.713
5459 -17.493
5459.1 -10.474
5459.2 -10.779
5459.3 -11.389
5459.4 -17.798
5459.5 -17.493
5459.6 -12
5459.7 -8.6426
5459.8 -13.22
5459.9 -21.46
5460 -14.441
5460.1 -8.6426
5460.2 -11.694
5460.3 -19.019
5460.4 -18.408
5460.5 -10.779
5460.6 -11.389
5460.7 -8.9478
5460.8 -8.6426
5460.9 -10.779
5461 -15.356
5461.1 -18.408
5461.2 -14.441
5461.3 -10.474
5461.4 -13.22
5461.5 -16.577
5461.6 -13.22
5461.7 -8.6426
5461.8 -12.61
5461.9 -17.493
5462 -18.408
5462.1 -14.746
5462.2 -12
5462.3 -10.168
5462.4 -8.3374
5462.5 -7.7271
5462.6 -8.6426
5462.7 -11.389
5462.8 -10.474
5462.9 -12.61
5463 -13.22
5463.1 -14.136
5463.2 -14.136
5463.3 -15.051
5463.4 -14.441
5463.5 -13.831
5463.6 -14.746
5463.7 -14.136
5463.8 -13.525
5463.9 -12.915
5464 -10.779
5464.1 -10.474
5464.2 -9.8633
5464.3 -8.6426
5464.4 -7.7271
5464.5 -9.2529
5464.6 -9.5581
5464.7 -10.168
5464.8 -12
5464.9 -12
5465 -15.051
5465.1 -15.356
5465.2 -18.103
5465.3 -20.544
5465.4 -17.798
5465.5 -16.882
5465.6 -12.61
5465.7 -11.389
5465.8 -8.0322
5465.9 -9.5581
5466 -13.525
5466.1 -14.746
5466.2 -18.103
5466.3 -18.103
5466.4 -16.882
5466.5 -11.389
5466.6 -8.6426
5466.7 -10.474
5466.8 -12.61
5466.9 -18.103
5467 -18.103
5467.1 -14.441
5467.2 -9.2529
5467.3 -8.6426
5467.4 -15.051
5467.5 -18.408
5467.6 -18.103
5467.7 -10.779
5467.8 -9.8633
5467.9 -13.525
5468 -18.408
5468.1 -17.798
5468.2 -8.0322
5468.3 -12.305
5468.4 -17.188
5468.5 -17.493
5468.6 -8.9478
5468.7 -9.2529
5468.8 -17.188
5468.9 -17.493
5469 -18.103
5469.1 -17.493
5469.2 -17.188
5469.3 -13.831
5469.4 -9.2529
5469.5 -12.305
5469.6 -16.577
5469.7 -17.188
5469.8 -10.474
5469.9 -10.779
5470 -16.577
5470.1 -16.577
5470.2 -14.746
5470.3 -10.168
5470.4 -9.5581
5470.5 -12
5470.6 -15.051
5470.7 -16.882
5470.8 -19.324
5470.9 -19.934
5471 -17.493
5471.1 -17.188
5471.2 -16.577
5471.3 -14.746
5471.4 -15.662
5471.5 -15.051
5471.6 -15.662
5471.7 -14.441
5471.8 -15.967
5471.9 -14.746
5472 -15.051
5472.1 -17.493
5472.2 -18.103
5472.3 -18.713
5472.4 -18.713
5472.5 -18.408
5472.6 -17.798
5472.7 -18.408
5472.8 -19.629
5472.9 -16.577
5473 -14.441
5473.1 -11.389
5473.2 -9.5581
5473.3 -8.3374
5473.4 -8.3374
5473.5 -14.441
5473.6 -13.525
5473.7 -15.967
5473.8 -16.577
5473.9 -17.493
5474 -18.103
5474.1 -18.713
5474.2 -17.188
5474.3 -11.694
5474.4 -9.5581
5474.5 -10.779
5474.6 -11.694
5474.7 -15.967
5474.8 -18.713
5474.9 -20.239
5475 -12
5475.1 -8.3374
5475.2 -9.5581
5475.3 -14.441
5475.4 -18.408
5475.5 -17.493
5475.6 -13.831
5475.7 -9.2529
5475.8 -12.915
5475.9 -17.188
5476 -17.798
5476.1 -10.168
5476.2 -9.8633
5476.3 -16.272
5476.4 -19.629
5476.5 -13.525
5476.6 -8.0322
5476.7 -13.525
5476.8 -19.019
5476.9 -13.22
5477 -10.779
5477.1 -13.22
5477.2 -16.272
5477.3 -17.798
5477.4 -18.408
5477.5 -16.577
5477.6 -15.051
5477.7 -12.915
5477.8 -8.9478
5477.9 -16.882
5478 -17.798
5478.1 -11.389
5478.2 -10.168
5478.3 -16.577
5478.4 -18.408
5478.5 -12
5478.6 -9.2529
5478.7 -8.3374
5478.8 -11.694
5478.9 -15.967
5479 -16.577
5479.1 -19.324
5479.2 -16.577
5479.3 -17.188
5479.4 -16.882
5479.5 -15.967
5479.6 -18.103
5479.7 -15.967
5479.8 -16.272
5479.9 -13.831
5480 -15.967
5480.1 -15.356
5480.2 -16.577
5480.3 -19.324
5480.4 -17.188
5480.5 -16.882
5480.6 -17.188
5480.7 -19.019
5480.8 -17.493
5480.9 -18.408
5481 -20.85
5481.1 -16.272
5481.2 -14.441
5481.3 -12.305
5481.4 -11.389
5481.5 -8.9478
5481.6 -8.0322
5481.7 -12.305
5481.8 -9.5581
5481.9 -13.831
5482 -13.831
5482.1 -16.577
5482.2 -18.408
5482.3 -18.103
5482.4 -19.629
5482.5 -12.61
5482.6 -10.779
5482.7 -9.2529
5482.8 -11.084
5482.9 -12.915
5483 -16.577
5483.1 -21.155
5483.2 -16.272
5483.3 -13.22
5483.4 -9.2529
5483.5 -10.168
5483.6 -14.441
5483.7 -17.188
5483.8 -19.019
5483.9 -10.779
5484 -8.9478
5484.1 -11.389
5484.2 -17.493
5484.3 -18.103
5484.4 -11.084
5484.5 -9.2529
5484.6 -12.305
5484.7 -18.103
5484.8 -16.272
5484.9 -8.3374
5485 -12
5485.1 -16.882
5485.2 -16.882
5485.3 -8.9478
5485.4 -11.084
5485.5 -14.136
5485.6 -17.493
5485.7 -17.188
5485.8 -15.967
5485.9 -16.882
5486 -11.084
5486.1 -10.168
5486.2 -15.356
5486.3 -17.188
5486.4 -12
5486.5 -9.2529
5486.6 -17.188
5486.7 -17.188
5486.8 -13.831
5486.9 -9.5581
5487 -10.779
5487.1 -16.272
5487.2 -18.103
5487.3 -19.324
5487.4 -19.019
5487.5 -17.188
5487.6 -16.272
5487.7 -13.831
5487.8 -13.831
5487.9 -12.61
5488 -11.084
5488.1 -10.168
5488.2 -11.389
5488.3 -10.779
5488.4 -9.8633
5488.5 -14.441
5488.6 -11.389
5488.7 -12
5488.8 -11.694
5488.9 -13.525
5489 -12.915
5489.1 -14.136
5489.2 -17.798
5489.3 -17.493
5489.4 -18.103
5489.5 -18.103
5489.6 -18.713
5489.7 -17.493
5489.8 -17.188
5489.9 -18.408
5490 -13.525
5490.1 -12.915
5490.2 -11.084
5490.3 -10.168
5490.4 -10.474
5490.5 -11.389
5490.6 -15.356
5490.7 -15.662
5490.8 -18.408
5490.9 -19.324
5491 -17.493
5491.1 -13.22
5491.2 -11.084
5491.3 -9.5581
5491.4 -9.2529
5491.5 -15.051
5491.6 -17.188
5491.7 -18.408
5491.8 -15.356
5491.9 -10.168
5492 -10.779
5492.1 -12.915
5492.2 -17.493
5492.3 -17.493
5492.4 -13.525
5492.5 -7.7271
5492.6 -11.084
5492.7 -17.493
5492.8 -19.324
5492.9 -13.22
5493 -7.4219
5493.1 -12.61
5493.2 -19.629
5493.3 -14.441
5493.4 -9.8633
5493.5 -13.831
5493.6 -19.324
5493.7 -15.356
5493.8 -11.084
5493.9 -10.779
5494 -9.5581
5494.1 -9.8633
5494.2 -8.6426
5494.3 -12
5494.4 -17.188
5494.5 -16.272
5494.6 -14.136
5494.7 -10.779
5494.8 -18.103
5494.9 -15.051
5495 -10.474
5495.1 -9.2529
5495.2 -15.967
5495.3 -21.46
5495.4 -17.188
5495.5 -15.051
5495.6 -12
5495.7 -8.3374
5495.8 -8.3374
5495.9 -8.6426
5496 -12.61
5496.1 -10.779
5496.2 -12
5496.3 -11.084
5496.4 -12.305
5496.5 -12.915
5496.6 -12.61
5496.7 -16.272
5496.8 -12.61
5496.9 -13.22
5497 -10.779
5497.1 -10.168
5497.2 -10.474
5497.3 -10.474
5497.4 -11.389
5497.5 -8.9478
5497.6 -8.3374
5497.7 -8.6426
5497.8 -8.6426
5497.9 -10.474
5498 -11.694
5498.1 -15.356
5498.2 -14.441
5498.3 -16.882
5498.4 -17.188
5498.5 -18.408
5498.6 -18.408
5498.7 -17.493
5498.8 -15.662
5498.9 -11.084
5499 -9.2529
5499.1 -9.2529
5499.2 -11.389
5499.3 -12.305
5499.4 -17.188
5499.5 -20.544
5499.6 -17.188
5499.7 -13.525
5499.8 -10.168
5499.9 -8.0322
5500 -10.779
5500.1 -14.746
5500.2 -18.408
5500.3 -18.103
5500.4 -12.61
5500.5 -8.9478
5500.6 -10.168
5500.7 -15.967
5500.8 -19.019
5500.9 -17.493
5501 -9.2529
5501.1 -9.5581
5501.2 -13.831
5501.3 -18.103
5501.4 -15.967
5501.5 -8.0322
5501.6 -12.305
5501.7 -17.798
5501.8 -17.493
5501.9 -8.6426
5502 -10.779
5502.1 -17.493
5502.2 -17.188
5502.3 -17.798
5502.4 -16.882
5502.5 -18.713
5502.6 -15.967
5502.7 -12.305
5502.8 -11.694
5502.9 -14.746
5503 -16.882
5503.1 -11.694
5503.2 -10.168
5503.3 -16.882
5503.4 -17.798
5503.5 -16.272
5503.6 -9.2529
5503.7 -9.8633
5503.8 -11.389
5503.9 -15.967
5504 -18.103
5504.1 -19.019
5504.2 -21.155
5504.3 -16.272
5504.4 -17.798
5504.5 -14.746
5504.6 -14.746
5504.7 -13.525
5504.8 -13.525
5504.9 -16.577
5505 -13.22
5505.1 -14.136
5505.2 -14.441
5505.3 -14.136
5505.4 -15.051
5505.5 -15.356
5505.6 -18.408
5505.7 -16.882
5505.8 -18.713
5505.9 -18.408
5506 -18.408
5506.1 -18.103
5506.2 -16.882
5506.3 -18.408
5506.4 -15.051
5506.5 -13.831
5506.6 -10.474
5506.7 -9.5581
5506.8 -8.9478
5506.9 -9.8633
5507 -13.525
5507.1 -14.441
5507.2 -15.967
5507.3 -17.798
5507.4 -19.019
5507.5 -18.713
5507.6 -15.356
5507.7 -13.831
5507.8 -9.5581
5507.9 -9.8633
5508 -11.389
5508.1 -14.746
5508.2 -19.324
5508.3 -17.798
5508.4 -15.051
5508.5 -9.2529
5508.6 -9.8633
5508.7 -13.22
5508.8 -16.577
5508.9 -19.324
5509 -13.525
5509.1 -10.474
5509.2 -10.474
5509.3 -16.577
5509.4 -18.408
5509.5 -12
5509.6 -9.8633
5509.7 -12.61
5509.8 -18.713
5509.9 -17.188
5510 -8.9478
5510.1 -11.389
5510.2 -17.798
5510.3 -20.239
5510.4 -9.2529
5510.5 -10.779
5510.6 -11.389
5510.7 -12
5510.8 -11.389
5510.9 -8.9478
5511 -13.22
5511.1 -16.882
5511.2 -17.798
5511.3 -12.305
5511.4 -10.168
5511.5 -16.882
5511.6 -15.051
5511.7 -13.525
5511.8 -8.9478
5511.9 -13.831
5512 -17.188
5512.1 -17.798
5512.2 -14.136
5512.3 -12.305
5512.4 -12.61
5512.5 -9.5581
5512.6 -9.2529
5512.7 -8.0322
5512.8 -9.2529
5512.9 -8.3374
5513 -9.5581
5513.1 -12
5513.2 -11.389
5513.3 -12
5513.4 -11.084
5513.5 -10.168
5513.6 -10.168
5513.7 -10.168
5513.8 -11.084
5513.9 -9.5581
5514 -10.168
5514.1 -7.4219
5514.2 -7.7271
5514.3 -8.0322
5514.4 -9.8633
5514.5 -12
5514.6 -11.084
5514.7 -13.831
5514.8 -13.525
5514.9 -15.051
5515 -18.408
5515.1 -18.408
5515.2 -19.019
5515.3 -17.798
5515.4 -16.882
5515.5 -11.389
5515.6 -10.779
5515.7 -9.8633
5515.8 -9.8633
5515.9 -12
5516 -13.831
5516.1 -16.577
5516.2 -18.103
5516.3 -17.493
5516.4 -16.882
5516.5 -10.474
5516.6 -8.6426
5516.7 -10.168
5516.8 -12.915
5516.9 -16.882
5517 -18.408
5517.1 -15.967
5517.2 -8.3374
5517.3 -11.084
5517.4 -14.441
5517.5 -19.019
5517.6 -16.577
5517.7 -9.5581
5517.8 -12
5517.9 -14.136
5518 -18.713
5518.1 -14.136
5518.2 -9.2529
5518.3 -11.389
5518.4 -16.882
5518.5 -19.324
5518.6 -9.2529
5518.7 -10.779
5518.8 -13.831
5518.9 -16.272
5519 -18.408
5519.1 -17.493
5519.2 -19.324
5519.3 -13.525
5519.4 -9.2529
5519.5 -11.389
5519.6 -17.188
5519.7 -14.136
5519.8 -9.2529
5519.9 -16.272
5520 -17.798
5520.1 -14.746
5520.2 -11.084
5520.3 -9.8633
5520.4 -12.61
5520.5 -16.272
5520.6 -19.934
5520.7 -17.798
5520.8 -17.798
5520.9 -15.356
5521 -14.746
5521.1 -12.915
5521.2 -12.61
5521.3 -13.22
5521.4 -10.474
5521.5 -10.474
5521.6 -11.389
5521.7 -11.084
5521.8 -12.305
5521.9 -12.61
5522 -12.915
5522.1 -12.61
5522.2 -13.525
5522.3 -15.356
5522.4 -15.967
5522.5 -17.493
5522.6 -16.577
5522.7 -18.408
5522.8 -17.493
5522.9 -18.408
5523 -18.103
5523.1 -17.188
5523.2 -18.103
5523.3 -12.61
5523.4 -10.168
5523.5 -8.0322
5523.6 -10.779
5523.7 -10.779
5523.8 -13.22
5523.9 -17.188
5524 -16.272
5524.1 -18.408
5524.2 -18.713
5524.3 -17.798
5524.4 -14.136
5524.5 -9.8633
5524.6 -10.779
5524.7 -9.8633
5524.8 -13.525
5524.9 -16.577
5525 -18.713
5525.1 -15.967
5525.2 -11.084
5525.3 -10.779
5525.4 -11.084
5525.5 -15.356
5525.6 -17.188
5525.7 -16.577
5525.8 -9.8633
5525.9 -10.168
5526 -16.577
5526.1 -18.103
5526.2 -14.441
5526.3 -8.3374
5526.4 -11.389
5526.5 -17.188
5526.6 -18.103
5526.7 -12
5526.8 -9.5581
5526.9 -16.577
5527 -18.103
5527.1 -12
5527.2 -9.8633
5527.3 -9.2529
5527.4 -10.779
5527.5 -8.3374
5527.6 -11.389
5527.7 -16.577
5527.8 -16.882
5527.9 -12.305
5528 -9.2529
5528.1 -18.103
5528.2 -15.051
5528.3 -11.389
5528.4 -8.9478
5528.5 -14.136
5528.6 -19.019
5528.7 -16.272
5528.8 -15.356
5528.9 -10.779
5529 -9.2529
5529.1 -8.3374
5529.2 -8.9478
5529.3 -9.8633
5529.4 -10.474
5529.5 -12.305
5529.6 -11.694
5529.7 -12.915
5529.8 -14.136
5529.9 -13.831
5530 -16.272
5530.1 -12.915
5530.2 -12
5530.3 -12.305
5530.4 -12.61
5530.5 -12
5530.6 -11.389
5530.7 -12.305
5530.8 -8.3374
5530.9 -8.3374
5531 -7.7271
5531.1 -8.9478
5531.2 -8.9478
5531.3 -10.474
5531.4 -14.136
5531.5 -12.915
5531.6 -14.136
5531.7 -15.051
5531.8 -17.188
5531.9 -18.408
5532 -18.713
5532.1 -19.019
5532.2 -13.22
5532.3 -10.779
5532.4 -7.7271
5532.5 -9.2529
5532.6 -10.474
5532.7 -13.22
5532.8 -19.019
5532.9 -17.798
5533 -18.103
5533.1 -13.22
5533.2 -10.168
5533.3 -8.3374
5533.4 -10.474
5533.5 -16.577
5533.6 -17.798
5533.7 -17.493
5533.8 -11.694
5533.9 -8.0322
5534 -11.389
5534.1 -15.967
5534.2 -19.934
5534.3 -13.831
5534.4 -8.9478
5534.5 -10.168
5534.6 -15.051
5534.7 -18.713
5534.8 -12.61
5534.9 -8.9478
5535 -11.389
5535.1 -18.713
5535.2 -15.051
5535.3 -8.0322
5535.4 -8.9478
5535.5 -12.915
5535.6 -17.188
5535.7 -16.577
5535.8 -15.967
5535.9 -13.22
5536 -9.8633
5536.1 -10.168
5536.2 -16.272
5536.3 -15.356
5536.4 -9.2529
5536.5 -12.915
5536.6 -18.408
5536.7 -15.051
5536.8 -12.305
5536.9 -7.7271
5537 -13.525
5537.1 -17.798
5537.2 -18.103
5537.3 -17.188
5537.4 -16.577
5537.5 -15.967
5537.6 -11.389
5537.7 -11.694
5537.8 -9.8633
5537.9 -9.5581
5538 -9.2529
5538.1 -8.0322
5538.2 -11.389
5538.3 -8.6426
5538.4 -9.2529
5538.5 -8.6426
5538.6 -9.2529
5538.7 -8.6426
5538.8 -10.474
5538.9 -12.305
5539 -10.474
5539.1 -11.694
5539.2 -12.305
5539.3 -13.22
5539.4 -13.22
5539.5 -14.441
5539.6 -17.188
5539.7 -17.493
5539.8 -18.408
5539.9 -18.713
5540 -18.408
5540.1 -15.662
5540.2 -15.967
5540.3 -16.577
5540.4 -12.61
5540.5 -11.694
5540.6 -9.8633
5540.7 -9.5581
5540.8 -11.694
5540.9 -13.22
5541 -18.408
5541.1 -17.798
5541.2 -18.408
5541.3 -16.272
5541.4 -12
5541.5 -7.7271
5541.6 -9.5581
5541.7 -13.831
5541.8 -16.272
5541.9 -18.713
5542 -17.493
5542.1 -10.168
5542.2 -7.7271
5542.3 -10.779
5542.4 -17.493
5542.5 -18.408
5542.6 -14.136
5542.7 -8.3374
5542.8 -10.168
5542.9 -16.272
5543 -18.408
5543.1 -13.525
5543.2 -8.3374
5543.3 -13.831
5543.4 -17.493
5543.5 -12.915
5543.6 -9.2529
5543.7 -11.389
5543.8 -18.408
5543.9 -18.713
5544 -19.019
5544.1 -17.798
5544.2 -17.493
5544.3 -17.188
5544.4 -11.084
5544.5 -10.474
5544.6 -16.272
5544.7 -15.967
5544.8 -8.9478
5544.9 -10.779
5545 -20.239
5545.1 -16.272
5545.2 -13.22
5545.3 -8.9478
5545.4 -9.2529
5545.5 -11.084
5545.6 -16.577
5545.7 -19.629
5545.8 -17.188
5545.9 -19.019
5546 -15.967
5546.1 -15.051
5546.2 -14.136
5546.3 -13.831
5546.4 -16.882
5546.5 -13.831
5546.6 -14.746
5546.7 -13.525
5546.8 -12
5546.9 -13.525
5547 -14.746
5547.1 -16.577
5547.2 -14.441
5547.3 -16.272
5547.4 -17.188
5547.5 -15.662
5547.6 -17.188
5547.7 -17.798
5547.8 -20.85
5547.9 -18.103
5548 -18.713
5548.1 -16.272
5548.2 -15.356
5548.3 -13.22
5548.4 -11.389
5548.5 -11.389
5548.6 -8.3374
5548.7 -8.9478
5548.8 -9.2529
5548.9 -11.694
5549 -15.051
5549.1 -16.272
5549.2 -20.239
5549.3 -17.798
5549.4 -15.356
5549.5 -11.084
5549.6 -8.9478
5549.7 -9.2529
5549.8 -12
5549.9 -16.272
5550 -17.493
5550.1 -16.882
5550.2 -13.831
5550.3 -8.3374
5550.4 -9.8633
5550.5 -12.915
5550.6 -18.103
5550.7 -16.882
5550.8 -12.61
5550.9 -8.3374
5551 -9.8633
5551.1 -16.577
5551.2 -19.324
5551.3 -13.525
5551.4 -7.4219
5551.5 -12.915
5551.6 -17.188
5551.7 -17.188
5551.8 -11.084
5551.9 -9.8633
5552 -15.967
5552.1 -17.493
5552.2 -16.272
5552.3 -13.525
5552.4 -13.525
5552.5 -17.798
5552.6 -17.493
5552.7 -15.051
5552.8 -9.8633
5552.9 -9.8633
5553 -16.882
5553.1 -15.356
5553.2 -12.915
5553.3 -10.168
5553.4 -17.188
5553.5 -17.188
5553.6 -14.441
5553.7 -10.779
5553.8 -10.474
5553.9 -11.694
5554 -10.168
5554.1 -14.441
5554.2 -16.577
5554.3 -16.882
5554.4 -17.188
5554.5 -17.798
5554.6 -20.239
5554.7 -17.188
5554.8 -17.493
5554.9 -18.408
5555 -18.408
5555.1 -16.577
5555.2 -18.408
5555.3 -19.934
5555.4 -17.493
5555.5 -18.408
5555.6 -17.493
5555.7 -15.662
5555.8 -15.051
5555.9 -12.305
5556 -12.915
5556.1 -10.779
5556.2 -9.5581
5556.3 -8.0322
5556.4 -8.3374
5556.5 -9.8633
5556.6 -8.9478
5556.7 -13.525
5556.8 -13.831
5556.9 -18.408
5557 -19.629
5557.1 -20.85
5557.2 -20.239
5557.3 -15.662
5557.4 -13.831
5557.5 -9.8633
5557.6 -8.9478
5557.7 -10.168
5557.8 -11.694
5557.9 -17.188
5558 -18.408
5558.1 -19.324
5558.2 -14.136
5558.3 -10.779
5558.4 -8.3374
5558.5 -10.779
5558.6 -15.967
5558.7 -18.408
5558.8 -18.103
5558.9 -10.474
5559 -8.3374
5559.1 -12
5559.2 -16.577
5559.3 -19.934
5559.4 -10.168
5559.5 -10.168
5559.6 -13.831
5559.7 -19.019
5559.8 -13.525
5559.9 -8.0322
5560 -14.746
5560.1 -17.798
5560.2 -15.662
5560.3 -8.3374
5560.4 -12
5560.5 -15.662
5560.6 -17.493
5560.7 -19.934
5560.8 -17.493
5560.9 -15.662
5561 -10.474
5561.1 -10.168
5561.2 -15.662
5561.3 -15.662
5561.4 -12.61
5561.5 -11.694
5561.6 -18.103
5561.7 -16.577
5561.8 -12
5561.9 -7.1167
5562 -9.2529
5562.1 -15.051
5562.2 -16.577
5562.3 -18.713
5562.4 -16.882
5562.5 -15.356
5562.6 -13.831
5562.7 -14.441
5562.8 -13.831
5562.9 -12.915
5563 -12.915
5563.1 -12.61
5563.2 -10.779
5563.3 -10.168
5563.4 -11.389
5563.5 -14.136
5563.6 -12
5563.7 -13.525
5563.8 -12.915
5563.9 -12.915
5564 -14.441
5564.1 -14.746
5564.2 -17.493
5564.3 -16.272
5564.4 -18.713
5564.5 -18.103
5564.6 -17.798
5564.7 -18.408
5564.8 -16.577
5564.9 -16.577
5565 -12.61
5565.1 -10.474
5565.2 -7.7271
5565.3 -9.2529
5565.4 -11.389
5565.5 -10.474
5565.6 -13.831
5565.7 -15.356
5565.8 -17.188
5565.9 -18.103
5566 -17.798
5566.1 -15.051
5566.2 -10.168
5566.3 -9.8633
5566.4 -9.5581
5566.5 -12.61
5566.6 -15.967
5566.7 -18.713
5566.8 -19.629
5566.9 -10.779
5567 -8.6426
5567.1 -9.8633
5567.2 -15.356
5567.3 -18.103
5567.4 -15.662
5567.5 -12.915
5567.6 -10.168
5567.7 -14.136
5567.8 -17.188
5567.9 -16.882
5568 -8.6426
5568.1 -10.779
5568.2 -18.408
5568.3 -17.493
5568.4 -10.779
5568.5 -8.3374
5568.6 -14.441
5568.7 -18.713
5568.8 -15.356
5568.9 -13.22
5569 -9.8633
5569.1 -9.8633
5569.2 -12
5569.3 -16.272
5569.4 -16.577
5569.5 -10.168
5569.6 -12.61
5569.7 -16.272
5569.8 -14.136
5569.9 -10.168
5570 -11.084
5570.1 -17.188
5570.2 -17.493
5570.3 -15.967
5570.4 -9.5581
5570.5 -9.5581
5570.6 -10.168
5570.7 -12.915
5570.8 -15.662
5570.9 -16.272
5571 -19.019
5571.1 -17.188
5571.2 -17.798
5571.3 -17.493
5571.4 -18.713
5571.5 -17.798
5571.6 -17.493
5571.7 -17.798
5571.8 -16.882
5571.9 -17.798
5572 -18.713
5572.1 -18.103
5572.2 -18.713
5572.3 -17.798
5572.4 -17.798
5572.5 -18.103
5572.6 -18.408
5572.7 -16.882
5572.8 -15.967
5572.9 -15.662
5573 -10.474
5573.1 -10.779
5573.2 -9.2529
5573.3 -8.6426
5573.4 -8.0322
5573.5 -10.779
5573.6 -15.662
5573.7 -14.136
5573.8 -17.493
5573.9 -18.408
5574 -18.713
5574.1 -19.019
5574.2 -16.882
5574.3 -14.746
5574.4 -8.9478
5574.5 -8.9478
5574.6 -10.474
5574.7 -14.441
5574.8 -16.577
5574.9 -17.798
5575 -20.239
5575.1 -11.084
5575.2 -9.8633
5575.3 -9.2529
5575.4 -14.136
5575.5 -17.798
5575.6 -17.798
5575.7 -14.136
5575.8 -8.3374
5575.9 -12.305
5576 -15.662
5576.1 -19.629
5576.2 -12.305
5576.3 -7.7271
5576.4 -14.136
5576.5 -18.103
5576.6 -16.882
5576.7 -8.9478
5576.8 -11.084
5576.9 -17.798
5577 -17.798
5577.1 -13.22
5577.2 -8.9478
5577.3 -9.8633
5577.4 -9.5581
5577.5 -8.9478
5577.6 -10.779
5577.7 -16.577
5577.8 -18.713
5577.9 -11.389
5578 -11.389
5578.1 -17.493
5578.2 -15.356
5578.3 -8.6426
5578.4 -10.474
5578.5 -16.882
5578.6 -18.408
5578.7 -16.882
5578.8 -13.22
5578.9 -10.168
5579 -9.8633
5579.1 -7.1167
5579.2 -10.168
5579.3 -10.168
5579.4 -11.389
5579.5 -12.915
5579.6 -12.61
5579.7 -15.356
5579.8 -14.441
5579.9 -16.272
5580 -14.746
5580.1 -15.356
5580.2 -14.136
5580.3 -13.525
5580.4 -15.356
5580.5 -12.61
5580.6 -11.694
5580.7 -11.694
5580.8 -10.779
5580.9 -8.9478
5581 -8.6426
5581.1 -10.779
5581.2 -8.9478
5581.3 -10.474
5581.4 -10.474
5581.5 -11.084
5581.6 -12
5581.7 -14.746
5581.8 -18.713
5581.9 -18.103
5582 -19.324
5582.1 -18.103
5582.2 -17.188
5582.3 -12
5582.4 -11.389
5582.5 -11.084
5582.6 -10.168
5582.7 -12.305
5582.8 -14.136
5582.9 -16.272
5583 -17.798
5583.1 -17.493
5583.2 -14.441
5583.3 -9.5581
5583.4 -9.8633
5583.5 -13.525
5583.6 -15.967
5583.7 -18.103
5583.8 -15.051
5583.9 -11.084
5584 -9.2529
5584.1 -14.136
5584.2 -17.188
5584.3 -18.103
5584.4 -10.474
5584.5 -8.3374
5584.6 -15.356
5584.7 -18.103
5584.8 -16.882
5584.9 -8.6426
5585 -9.8633
5585.1 -16.272
5585.2 -17.798
5585.3 -11.084
5585.4 -8.6426
5585.5 -12.915
5585.6 -12.915
5585.7 -15.662
5585.8 -14.441
5585.9 -11.389
5586 -10.779
5586.1 -11.084
5586.2 -16.882
5586.3 -14.441
5586.4 -9.2529
5586.5 -14.746
5586.6 -18.408
5586.7 -14.441
5586.8 -9.2529
5586.9 -10.474
5587 -13.22
5587.1 -18.103
5587.2 -20.85
5587.3 -17.798
5587.4 -17.188
5587.5 -13.831
5587.6 -12.915
5587.7 -11.084
5587.8 -11.389
5587.9 -11.084
5588 -9.2529
5588.1 -9.2529
5588.2 -7.4219
5588.3 -8.3374
5588.4 -9.2529
5588.5 -8.9478
5588.6 -12.305
5588.7 -9.8633
5588.8 -8.9478
5588.9 -9.8633
5589 -11.084
5589.1 -11.694
5589.2 -12.915
5589.3 -16.272
5589.4 -13.22
5589.5 -14.746
5589.6 -16.882
5589.7 -17.188
5589.8 -18.408
5589.9 -18.713
5590 -21.155
5590.1 -16.272
5590.2 -15.051
5590.3 -13.831
5590.4 -11.084
5590.5 -10.168
5590.6 -10.168
5590.7 -13.22
5590.8 -13.525
5590.9 -15.356
5591 -19.019
5591.1 -19.629
5591.2 -15.967
5591.3 -11.389
5591.4 -11.084
5591.5 -8.3374
5591.6 -12.915
5591.7 -17.188
5591.8 -18.103
5591.9 -18.103
5592 -11.084
5592.1 -8.6426
5592.2 -10.168
5592.3 -16.882
5592.4 -18.408
5592.5 -15.051
5592.6 -9.2529
5592.7 -10.474
5592.8 -15.356
5592.9 -19.019
5593 -13.22
5593.1 -8.0322
5593.2 -12.61
5593.3 -19.019
5593.4 -15.967
5593.5 -8.6426
5593.6 -12.915
5593.7 -19.019
5593.8 -19.324
5593.9 -16.272
5594 -16.272
5594.1 -15.356
5594.2 -18.408
5594.3 -18.408
5594.4 -14.136
5594.5 -9.5581
5594.6 -14.136
5594.7 -19.324
5594.8 -11.389
5594.9 -10.168
5595 -13.831
5595.1 -19.324
5595.2 -16.272
5595.3 -12.305
5595.4 -11.389
5595.5 -7.4219
5595.6 -10.779
5595.7 -11.694
5595.8 -15.662
5595.9 -18.408
5596 -17.798
5596.1 -21.155
5596.2 -17.493
5596.3 -19.324
5596.4 -17.798
5596.5 -19.019
5596.6 -18.408
5596.7 -18.103
5596.8 -19.934
5596.9 -18.103
5597 -19.019
5597.1 -18.408
5597.2 -18.103
5597.3 -17.188
5597.4 -17.493
5597.5 -19.019
5597.6 -15.051
5597.7 -14.136
5597.8 -12.61
5597.9 -11.084
5598 -9.2529
5598.1 -7.7271
5598.2 -10.779
5598.3 -10.168
5598.4 -11.084
5598.5 -12.305
5598.6 -13.831
5598.7 -16.577
5598.8 -17.188
5598.9 -20.544
5599 -18.103
5599.1 -15.051
5599.2 -11.389
5599.3 -7.7271
5599.4 -9.8633
5599.5 -11.389
5599.6 -17.188
5599.7 -17.493
5599.8 -18.713
5599.9 -15.051
5600 -10.168
5600.1 -8.3374
5600.2 -11.694
5600.3 -16.882
5600.4 -18.408
5600.5 -16.272
5600.6 -9.5581
5600.7 -10.474
5600.8 -13.22
5600.9 -18.103
5601 -19.324
5601.1 -10.474
5601.2 -8.6426
5601.3 -13.525
5601.4 -18.713
5601.5 -15.356
5601.6 -8.0322
5601.7 -13.831
5601.8 -18.408
5601.9 -14.136
5602 -6.5063
5602.1 -10.168
5602.2 -15.356
5602.3 -15.356
5602.4 -16.272
5602.5 -13.22
5602.6 -10.779
5602.7 -8.3374
5602.8 -15.356
5602.9 -19.934
5603 -11.389
5603.1 -10.168
5603.2 -17.188
5603.3 -15.662
5603.4 -12
5603.5 -8.3374
5603.6 -14.441
5603.7 -17.493
5603.8 -19.019
5603.9 -17.493
5604 -16.272
5604.1 -15.051
5604.2 -13.22
5604.3 -13.831
5604.4 -10.779
5604.5 -10.779
5604.6 -8.0322
5604.7 -8.3374
5604.8 -8.6426
5604.9 -8.9478
5605 -11.084
5605.1 -9.2529
5605.2 -9.2529
5605.3 -8.0322
5605.4 -8.0322
5605.5 -8.9478
5605.6 -10.779
5605.7 -13.22
5605.8 -11.389
5605.9 -12.61
5606 -12.61
5606.1 -12.915
5606.2 -15.051
5606.3 -17.493
5606.4 -19.629
5606.5 -18.408
5606.6 -19.019
5606.7 -17.188
5606.8 -14.441
5606.9 -12.915
5607 -12
5607.1 -12.305
5607.2 -10.779
5607.3 -10.168
5607.4 -11.694
5607.5 -15.051
5607.6 -17.493
5607.7 -19.019
5607.8 -20.239
5607.9 -13.525
5608 -10.779
5608.1 -8.0322
5608.2 -10.779
5608.3 -16.272
5608.4 -17.188
5608.5 -19.934
5608.6 -14.441
5608.7 -9.8633
5608.8 -8.0322
5608.9 -13.22
5609 -19.934
5609.1 -18.408
5609.2 -12.61
5609.3 -8.6426
5609.4 -12.61
5609.5 -17.188
5609.6 -17.188
5609.7 -12
5609.8 -11.084
5609.9 -16.272
5610 -19.019
5610.1 -11.389
5610.2 -8.9478
5610.3 -15.051
5610.4 -21.46
5610.5 -17.798
5610.6 -15.967
5610.7 -12.915
5610.8 -15.662
5610.9 -18.103
5611 -16.882
5611.1 -15.051
5611.2 -9.5581
5611.3 -17.798
5611.4 -14.746
5611.5 -11.084
5611.6 -10.474
5611.7 -16.882
5611.8 -19.934
5611.9 -13.831
5612 -11.389
5612.1 -7.7271
5612.2 -8.3374
5612.3 -12
5612.4 -14.746
5612.5 -19.324
5612.6 -18.103
5612.7 -18.713
5612.8 -17.493
5612.9 -17.493
5613 -17.188
5613.1 -17.493
5613.2 -19.629
5613.3 -17.188
5613.4 -17.493
5613.5 -16.882
5613.6 -17.493
5613.7 -17.493
5613.8 -17.798
5613.9 -19.934
5614 -18.713
5614.1 -18.713
5614.2 -17.188
5614.3 -17.798
5614.4 -18.103
5614.5 -15.967
5614.6 -16.272
5614.7 -12.915
5614.8 -11.084
5614.9 -8.6426
5615 -8.3374
5615.1 -9.5581
5615.2 -9.2529
5615.3 -12.61
5615.4 -13.22
5615.5 -14.746
5615.6 -16.577
5615.7 -19.629
5615.8 -19.324
5615.9 -15.662
5616 -11.389
5616.1 -8.3374
5616.2 -8.9478
5616.3 -11.389
5616.4 -14.746
5616.5 -20.239
5616.6 -17.798
5616.7 -15.051
5616.8 -8.9478
5616.9 -9.5581
5617 -12.305
5617.1 -16.882
5617.2 -20.544
5617.3 -14.136
5617.4 -10.474
5617.5 -10.168
5617.6 -13.831
5617.7 -18.713
5617.8 -15.051
5617.9 -10.779
5618 -9.5581
5618.1 -17.798
5618.2 -17.798
5618.3 -10.779
5618.4 -9.2529
5618.5 -15.051
5618.6 -20.85
5618.7 -10.779
5618.8 -8.6426
5618.9 -8.9478
5619 -10.474
5619.1 -9.5581
5619.2 -8.6426
5619.3 -13.22
5619.4 -17.188
5619.5 -15.967
5619.6 -8.9478
5619.7 -12.61
5619.8 -18.103
5619.9 -13.22
5620 -11.694
5620.1 -11.389
5620.2 -17.188
5620.3 -17.188
5620.4 -14.746
5620.5 -12.305
5620.6 -10.168
5620.7 -11.084
5620.8 -9.8633
5620.9 -11.389
5621 -11.389
5621.1 -14.136
5621.2 -15.967
5621.3 -17.188
5621.4 -17.798
5621.5 -16.882
5621.6 -17.493
5621.7 -16.882
5621.8 -17.798
5621.9 -18.408
5622 -18.713
5622.1 -18.408
5622.2 -17.493
5622.3 -16.272
5622.4 -15.662
5622.5 -14.441
5622.6 -15.051
5622.7 -12
5622.8 -12.305
5622.9 -8.3374
5623 -8.0322
5623.1 -8.0322
5623.2 -8.9478
5623.3 -12.305
5623.4 -10.779
5623.5 -13.525
5623.6 -13.22
5623.7 -18.103
5623.8 -20.239
5623.9 -20.544
5624 -21.155
5624.1 -16.272
5624.2 -13.22
5624.3 -8.6426
5624.4 -8.6426
5624.5 -10.168
5624.6 -13.831
5624.7 -19.324
5624.8 -18.713
5624.9 -18.713
5625 -11.694
5625.1 -8.3374
5625.2 -10.168
5625.3 -13.525
5625.4 -19.934
5625.5 -18.713
5625.6 -14.136
5625.7 -7.4219
5625.8 -10.779
5625.9 -14.746
5626 -18.408
5626.1 -17.188
5626.2 -8.6426
5626.3 -10.474
5626.4 -16.272
5626.5 -18.713
5626.6 -10.474
5626.7 -10.474
5626.8 -17.493
5626.9 -19.019
5627 -12.305
5627.1 -8.6426
5627.2 -10.168
5627.3 -12
5627.4 -12
5627.5 -11.389
5627.6 -9.2529
5627.7 -12.915
5627.8 -17.798
5627.9 -13.525
5628 -8.6426
5628.1 -15.662
5628.2 -18.408
5628.3 -11.084
5628.4 -8.6426
5628.5 -11.389
5628.6 -17.493
5628.7 -17.493
5628.8 -15.662
5628.9 -12.305
5629 -9.8633
5629.1 -8.3374
5629.2 -7.7271
5629.3 -9.8633
5629.4 -12
5629.5 -12.305
5629.6 -13.831
5629.7 -13.22
5629.8 -15.356
5629.9 -15.967
5630 -15.356
5630.1 -17.493
5630.2 -15.967
5630.3 -15.967
5630.4 -13.22
5630.5 -14.746
5630.6 -13.22
5630.7 -12.305
5630.8 -14.746
5630.9 -10.779
5631 -10.168
5631.1 -7.1167
5631.2 -9.2529
5631.3 -8.6426
5631.4 -8.9478
5631.5 -12.915
5631.6 -10.779
5631.7 -12.61
5631.8 -13.22
5631.9 -15.356
5632 -17.188
5632.1 -18.408
5632.2 -21.765
5632.3 -16.882
5632.4 -13.525
5632.5 -9.8633
5632.6 -8.3374
5632.7 -9.8633
5632.8 -11.389
5632.9 -17.493
5633 -17.493
5633.1 -18.713
5633.2 -16.577
5633.3 -10.168
5633.4 -7.1167
5633.5 -11.389
5633.6 -16.272
5633.7 -17.188
5633.8 -17.493
5633.9 -13.22
5634 -8.3374
5634.1 -10.168
5634.2 -15.967
5634.3 -19.629
5634.4 -13.22
5634.5 -8.6426
5634.6 -11.389
5634.7 -16.882
5634.8 -17.798
5634.9 -11.084
5635 -11.084
5635.1 -14.136
5635.2 -18.103
5635.3 -12
5635.4 -7.7271
5635.5 -9.8633
5635.6 -12
5635.7 -14.136
5635.8 -11.389
5635.9 -9.5581
5636 -8.9478
5636.1 -15.967
5636.2 -16.882
5636.3 -10.168
5636.4 -12
5636.5 -16.577
5636.6 -15.967
5636.7 -10.168
5636.8 -9.5581
5636.9 -17.188
5637 -17.798
5637.1 -16.577
5637.2 -14.746
5637.3 -13.22
5637.4 -10.474
5637.5 -8.6426
5637.6 -10.779
5637.7 -8.6426
5637.8 -9.8633
5637.9 -10.474
5638 -12
5638.1 -12.61
5638.2 -12.305
5638.3 -15.967
5638.4 -13.831
5638.5 -13.525
5638.6 -12.915
5638.7 -13.22
5638.8 -12.915
5638.9 -12.61
5639 -13.525
5639.1 -10.168
5639.2 -10.474
5639.3 -9.8633
5639.4 -8.0322
5639.5 -8.6426
5639.6 -9.5581
5639.7 -11.694
5639.8 -10.474
5639.9 -12
5640 -13.22
5640.1 -15.662
5640.2 -16.577
5640.3 -19.324
5640.4 -22.375
5640.5 -19.324
5640.6 -16.882
5640.7 -13.22
5640.8 -9.8633
5640.9 -8.3374
5641 -10.474
5641.1 -14.136
5641.2 -14.136
5641.3 -19.019
5641.4 -19.019
5641.5 -15.051
5641.6 -10.168
5641.7 -8.3374
5641.8 -11.694
5641.9 -13.525
5642 -18.713
5642.1 -17.493
5642.2 -12.61
5642.3 -8.3374
5642.4 -10.168
5642.5 -16.577
5642.6 -16.882
5642.7 -14.441
5642.8 -8.6426
5642.9 -11.389
5643 -17.188
5643.1 -18.713
5643.2 -12
5643.3 -7.4219
5643.4 -15.051
5643.5 -18.103
5643.6 -14.136
5643.7 -9.2529
5643.8 -9.8633
5643.9 -13.525
5644 -14.441
5644.1 -13.525
5644.2 -11.084
5644.3 -9.2529
5644.4 -14.441
5644.5 -17.188
5644.6 -13.22
5644.7 -8.3374
5644.8 -15.967
5644.9 -17.493
5645 -12
5645.1 -11.084
5645.2 -10.168
5645.3 -15.356
5645.4 -18.103
5645.5 -16.272
5645.6 -13.831
5645.7 -11.389
5645.8 -13.22
5645.9 -8.3374
5646 -8.3374
5646.1 -8.3374
5646.2 -8.6426
5646.3 -10.168
5646.4 -9.8633
5646.5 -12.915
5646.6 -9.5581
5646.7 -10.779
5646.8 -10.168
5646.9 -11.389
5647 -10.168
5647.1 -10.168
5647.2 -11.694
5647.3 -8.0322
5647.4 -8.9478
5647.5 -6.5063
5647.6 -8.0322
5647.7 -9.2529
5647.8 -9.5581
5647.9 -11.389
5648 -11.084
5648.1 -13.22
5648.2 -12.305
5648.3 -15.356
5648.4 -16.882
5648.5 -18.103
5648.6 -19.324
5648.7 -16.882
5648.8 -16.577
5648.9 -12.61
5649 -10.168
5649.1 -8.3374
5649.2 -9.2529
5649.3 -12
5649.4 -12.915
5649.5 -17.188
5649.6 -17.798
5649.7 -17.798
5649.8 -13.525
5649.9 -9.5581
5650 -8.3374
5650.1 -10.168
5650.2 -16.272
5650.3 -17.798
5650.4 -18.103
5650.5 -11.389
5650.6 -7.4219
5650.7 -10.779
5650.8 -15.356
5650.9 -18.408
5651 -15.051
5651.1 -8.9478
5651.2 -11.084
5651.3 -14.441
5651.4 -19.629
5651.5 -12
5651.6 -8.3374
5651.7 -13.22
5651.8 -18.103
5651.9 -15.662
5652 -6.2012
5652.1 -10.474
5652.2 -12.915
5652.3 -14.746
5652.4 -13.22
5652.5 -13.525
5652.6 -11.389
5652.7 -8.6426
5652.8 -16.272
5652.9 -16.577
5653 -11.389
5653.1 -11.084
5653.2 -18.103
5653.3 -18.408
5653.4 -10.779
5653.5 -8.9478
5653.6 -12
5653.7 -17.188
5653.8 -17.798
5653.9 -17.188
5654 -18.408
5654.1 -13.525
5654.2 -12.61
5654.3 -10.168
5654.4 -9.5581
5654.5 -8.9478
5654.6 -9.5581
5654.7 -9.8633
5654.8 -7.7271
5654.9 -8.0322
5655 -7.1167
5655.1 -8.6426
5655.2 -7.4219
5655.3 -8.6426
5655.4 -10.168
5655.5 -9.5581
5655.6 -11.084
5655.7 -10.474
5655.8 -9.8633
5655.9 -12.305
5656 -12.305
5656.1 -15.967
5656.2 -15.356
5656.3 -16.882
5656.4 -17.798
5656.5 -18.408
5656.6 -17.188
5656.7 -16.272
5656.8 -16.882
5656.9 -12.61
5657 -12.61
5657.1 -10.474
5657.2 -9.8633
5657.3 -12
5657.4 -10.779
5657.5 -16.882
5657.6 -17.188
5657.7 -19.934
5657.8 -17.798
5657.9 -12.61
5658 -8.6426
5658.1 -8.6426
5658.2 -12.305
5658.3 -15.051
5658.4 -18.713
5658.5 -16.272
5658.6 -12.305
5658.7 -9.2529
5658.8 -9.5581
5658.9 -15.051
5659 -19.019
5659.1 -15.967
5659.2 -8.9478
5659.3 -9.5581
5659.4 -15.967
5659.5 -19.324
5659.6 -14.746
5659.7 -8.0322
5659.8 -12.305
5659.9 -17.798
5660 -15.356
5660.1 -10.474
5660.2 -12.61
5660.3 -18.408
5660.4 -18.103
5660.5 -13.831
5660.6 -10.779
5660.7 -10.168
5660.8 -13.525
5660.9 -15.662
5661 -19.324
5661.1 -14.136
5661.2 -9.5581
5661.3 -12
5661.4 -16.882
5661.5 -15.356
5661.6 -8.9478
5661.7 -12.305
5661.8 -16.882
5661.9 -16.882
5662 -13.22
5662.1 -10.168
5662.2 -11.389
5662.3 -8.0322
5662.4 -10.474
5662.5 -10.779
5662.6 -12.915
5662.7 -15.051
5662.8 -17.493
5662.9 -19.324
5663 -18.408
5663.1 -17.493
5663.2 -18.103
5663.3 -17.188
5663.4 -16.882
5663.5 -18.713
5663.6 -20.544
5663.7 -17.188
5663.8 -18.103
5663.9 -15.967
5664 -15.356
5664.1 -12.305
5664.2 -12.305
5664.3 -13.22
5664.4 -9.5581
5664.5 -9.8633
5664.6 -7.7271
5664.7 -7.4219
5664.8 -8.0322
5664.9 -9.8633
5665 -13.22
5665.1 -13.831
5665.2 -16.272
5665.3 -16.882
5665.4 -18.103
5665.5 -18.408
5665.6 -15.051
5665.7 -13.831
5665.8 -10.168
5665.9 -8.3374
5666 -9.2529
5666.1 -11.084
5666.2 -16.272
5666.3 -17.493
5666.4 -18.713
5666.5 -16.577
5666.6 -12.61
5666.7 -7.7271
5666.8 -9.5581
5666.9 -16.577
5667 -15.967
5667.1 -18.408
5667.2 -16.272
5667.3 -9.2529
5667.4 -8.3374
5667.5 -11.694
5667.6 -19.934
5667.7 -18.713
5667.8 -12.915
5667.9 -6.8115
5668 -11.084
5668.1 -17.798
5668.2 -17.188
5668.3 -13.22
5668.4 -7.4219
5668.5 -15.356
5668.6 -17.188
5668.7 -13.831
5668.8 -8.3374
5668.9 -8.3374
5669 -10.168
5669.1 -8.0322
5669.2 -8.9478
5669.3 -12
5669.4 -17.493
5669.5 -13.831
5669.6 -9.8633
5669.7 -17.188
5669.8 -16.882
5669.9 -11.389
5670 -8.6426
5670.1 -12.915
5670.2 -17.798
5670.3 -17.188
5670.4 -15.967
5670.5 -10.474
5670.6 -10.168
5670.7 -9.2529
5670.8 -9.2529
5670.9 -10.474
5671 -11.694
5671.1 -15.051
5671.2 -13.831
5671.3 -15.051
5671.4 -15.662
5671.5 -16.577
5671.6 -15.662
5671.7 -15.967
5671.8 -17.493
5671.9 -15.356
5672 -14.441
5672.1 -14.136
5672.2 -12.915
5672.3 -12.305
5672.4 -11.084
5672.5 -11.389
5672.6 -8.3374
5672.7 -8.6426
5672.8 -8.9478
5672.9 -11.084
5673 -14.136
5673.1 -15.051
5673.2 -18.713
5673.3 -17.493
5673.4 -16.272
5673.5 -10.474
5673.6 -8.6426
5673.7 -13.22
5673.8 -14.441
5673.9 -18.713
5674 -19.324
5674.1 -16.577
5674.2 -11.389
5674.3 -9.2529
5674.4 -13.831
5674.5 -15.662
5674.6 -18.103
5674.7 -15.662
5674.8 -10.474
5674.9 -9.2529
5675 -12.61
5675.1 -21.155
5675.2 -17.493
5675.3 -11.389
5675.4 -7.7271
5675.5 -12.61
5675.6 -17.798
5675.7 -17.188
5675.8 -12.915
5675.9 -8.3374
5676 -15.051
5676.1 -17.798
5676.2 -13.525
5676.3 -8.3374
5676.4 -12.61
5676.5 -20.85
5676.6 -10.779
5676.7 -8.9478
5676.8 -15.662
5676.9 -19.934
5677 -11.694
5677.1 -9.5581
5677.2 -12.915
5677.3 -12.305
5677.4 -14.746
5677.5 -11.389
5677.6 -9.8633
5677.7 -11.389
5677.8 -16.577
5677.9 -17.798
5678 -11.694
5678.1 -9.5581
5678.2 -17.188
5678.3 -17.188
5678.4 -13.22
5678.5 -9.8633
5678.6 -9.2529
5678.7 -9.5581
5678.8 -14.441
5678.9 -16.272
5679 -17.188
5679.1 -18.103
5679.2 -16.882
5679.3 -18.408
5679.4 -17.798
5679.5 -18.408
5679.6 -17.493
5679.7 -17.798
5679.8 -17.798
5679.9 -17.798
5680 -19.629
5680.1 -18.408
5680.2 -18.713
5680.3 -18.408
5680.4 -18.103
5680.5 -17.188
5680.6 -13.22
5680.7 -12.915
5680.8 -11.694
5680.9 -9.2529
5681 -8.0322
5681.1 -8.6426
5681.2 -11.084
5681.3 -10.168
5681.4 -12.61
5681.5 -15.356
5681.6 -16.882
5681.7 -17.798
5681.8 -18.713
5681.9 -19.629
5682 -12.915
5682.1 -10.168
5682.2 -9.2529
5682.3 -9.5581
5682.4 -11.389
5682.5 -14.441
5682.6 -19.019
5682.7 -18.408
5682.8 -15.967
5682.9 -10.168
5683 -8.9478
5683.1 -9.8633
5683.2 -12.61
5683.3 -20.544
5683.4 -17.798
5683.5 -13.831
5683.6 -7.7271
5683.7 -10.168
5683.8 -14.136
5683.9 -17.493
5684 -17.798
5684.1 -8.3374
5684.2 -11.389
5684.3 -15.051
5684.4 -19.324
5684.5 -11.694
5684.6 -7.7271
5684.7 -15.051
5684.8 -18.408
5684.9 -13.525
5685 -8.0322
5685.1 -13.525
5685.2 -16.577
5685.3 -12
5685.4 -8.9478
5685.5 -10.168
5685.6 -14.136
5685.7 -13.831
5685.8 -11.694
5685.9 -10.168
5686 -8.9478
5686.1 -14.136
5686.2 -17.798
5686.3 -14.746
5686.4 -8.6426
5686.5 -12.61
5686.6 -17.188
5686.7 -16.272
5686.8 -13.22
5686.9 -9.2529
5687 -9.2529
5687.1 -11.389
5687.2 -15.662
5687.3 -19.019
5687.4 -17.798
5687.5 -19.934
5687.6 -17.493
5687.7 -17.188
5687.8 -17.188
5687.9 -17.188
5688 -18.713
5688.1 -16.272
5688.2 -18.713
5688.3 -17.798
5688.4 -17.493
5688.5 -17.798
5688.6 -18.713
5688.7 -20.85
5688.8 -17.798
5688.9 -17.798
5689 -14.746
5689.1 -14.441
5689.2 -11.389
5689.3 -10.168
5689.4 -11.389
5689.5 -8.0322
5689.6 -8.6426
5689.7 -9.8633
5689.8 -12.915
5689.9 -14.136
5690 -15.662
5690.1 -21.46
5690.2 -18.713
5690.3 -16.882
5690.4 -15.967
5690.5 -12.305
5690.6 -10.779
5690.7 -10.474
5690.8 -14.136
5690.9 -15.051
5691 -17.493
5691.1 -18.103
5691.2 -16.882
5691.3 -12
5691.4 -8.3374
5691.5 -12
5691.6 -11.389
5691.7 -15.356
5691.8 -18.103
5691.9 -18.408
5692 -15.967
5692.1 -11.084
5692.2 -9.8633
5692.3 -8.9478
5692.4 -14.136
5692.5 -17.798
5692.6 -18.408
5692.7 -12.915
5692.8 -8.3374
5692.9 -11.389
5693 -14.746
5693.1 -19.324
5693.2 -13.525
5693.3 -8.9478
5693.4 -11.694
5693.5 -19.019
5693.6 -18.713
5693.7 -10.168
5693.8 -8.9478
5693.9 -10.168
5694 -10.474
5694.1 -11.389
5694.2 -9.5581
5694.3 -12.915
5694.4 -17.493
5694.5 -15.662
5694.6 -9.8633
5694.7 -12.915
5694.8 -18.408
5694.9 -12.61
5695 -8.6426
5695.1 -11.084
5695.2 -17.188
5695.3 -17.798
5695.4 -15.051
5695.5 -14.136
5695.6 -10.168
5695.7 -8.6426
5695.8 -8.0322
5695.9 -9.8633
5696 -10.779
5696.1 -12
5696.2 -14.441
5696.3 -11.694
5696.4 -15.051
5696.5 -13.831
5696.6 -14.441
5696.7 -14.746
5696.8 -14.746
5696.9 -16.272
5697 -11.389
5697.1 -13.22
5697.2 -11.389
5697.3 -11.694
5697.4 -9.5581
5697.5 -9.5581
5697.6 -11.084
5697.7 -7.1167
5697.8 -8.9478
5697.9 -8.6426
5698 -10.779
5698.1 -10.168
5698.2 -13.22
5698.3 -15.356
5698.4 -14.441
5698.5 -16.882
5698.6 -18.408
5698.7 -19.019
5698.8 -18.713
5698.9 -16.577
5699 -14.136
5699.1 -11.084
5699.2 -8.6426
5699.3 -8.9478
5699.4 -11.389
5699.5 -14.136
5699.6 -15.356
5699.7 -20.85
5699.8 -17.188
5699.9 -14.441
5700 -9.2529
5700.1 -9.2529
5700.2 -11.389
5700.3 -14.136
5700.4 -19.324
5700.5 -16.272
5700.6 -12.305
5700.7 -8.6426
5700.8 -11.694
5700.9 -16.577
5701 -18.103
5701.1 -15.051
5701.2 -8.0322
5701.3 -10.474
5701.4 -16.577
5701.5 -18.103
5701.6 -12
5701.7 -8.3374
5701.8 -15.662
5701.9 -17.493
5702 -15.356
5702.1 -8.6426
5702.2 -7.4219
5702.3 -10.168
5702.4 -8.9478
5702.5 -9.5581
5702.6 -11.084
5702.7 -16.272
5702.8 -17.188
5702.9 -10.779
5703 -12
5703.1 -18.408
5703.2 -15.967
5703.3 -10.168
5703.4 -10.474
5703.5 -15.662
5703.6 -17.493
5703.7 -19.324
5703.8 -14.136
5703.9 -12.61
5704 -11.694
5704.1 -9.2529
5704.2 -7.7271
5704.3 -9.5581
5704.4 -14.136
5704.5 -11.389
5704.6 -13.22
5704.7 -13.22
5704.8 -14.136
5704.9 -12.915
5705 -13.22
5705.1 -16.882
5705.2 -13.525
5705.3 -12.915
5705.4 -12.305
5705.5 -12
5705.6 -10.168
5705.7 -9.8633
5705.8 -12
5705.9 -9.8633
5706 -9.5581
5706.1 -7.7271
5706.2 -9.8633
5706.3 -8.6426
5706.4 -12.305
5706.5 -13.831
5706.6 -14.441
5706.7 -16.577
5706.8 -16.882
5706.9 -17.493
5707 -17.188
5707.1 -20.239
5707.2 -17.798
5707.3 -14.136
5707.4 -10.779
5707.5 -7.1167
5707.6 -9.2529
5707.7 -12
5707.8 -15.051
5707.9 -19.324
5708 -18.408
5708.1 -16.882
5708.2 -11.389
5708.3 -8.6426
5708.4 -10.474
5708.5 -14.136
5708.6 -18.408
5708.7 -18.713
5708.8 -14.136
5708.9 -8.3374
5709 -9.8633
5709.1 -15.662
5709.2 -18.103
5709.3 -18.713
5709.4 -10.168
5709.5 -8.6426
5709.6 -13.831
5709.7 -19.019
5709.8 -16.577
5709.9 -8.0322
5710 -14.136
5710.1 -19.019
5710.2 -16.272
5710.3 -8.3374
5710.4 -9.8633
5710.5 -15.967
5710.6 -14.746
5710.7 -16.882
5710.8 -13.831
5710.9 -10.474
5711 -8.3374
5711.1 -14.746
5711.2 -20.239
5711.3 -12.305
5711.4 -10.168
5711.5 -16.577
5711.6 -16.272
5711.7 -12.61
5711.8 -8.3374
5711.9 -13.831
5712 -16.577
5712.1 -18.408
5712.2 -16.272
5712.3 -15.662
5712.4 -13.22
5712.5 -12.305
5712.6 -13.831
5712.7 -10.779
5712.8 -10.474
5712.9 -9.2529
5713 -8.9478
5713.1 -9.2529
5713.2 -8.9478
5713.3 -11.389
5713.4 -9.8633
5713.5 -8.3374
5713.6 -8.0322
5713.7 -8.3374
5713.8 -9.5581
5713.9 -10.779
5714 -12.305
5714.1 -11.694
5714.2 -11.694
5714.3 -12.305
5714.4 -13.22
5714.5 -14.746
5714.6 -16.577
5714.7 -19.324
5714.8 -18.103
5714.9 -17.798
5715 -18.713
5715.1 -15.662
5715.2 -13.831
5715.3 -11.084
5715.4 -10.168
5715.5 -7.7271
5715.6 -10.168
5715.7 -11.389
5715.8 -14.441
5715.9 -16.577
5716 -18.713
5716.1 -19.324
5716.2 -15.356
5716.3 -11.389
5716.4 -9.2529
5716.5 -9.5581
5716.6 -13.22
5716.7 -15.967
5716.8 -18.103
5716.9 -15.967
5717 -12.61
5717.1 -7.7271
5717.2 -10.474
5717.3 -16.577
5717.4 -17.798
5717.5 -18.408
5717.6 -10.474
5717.7 -9.2529
5717.8 -12.915
5717.9 -17.798
5718 -19.019
5718.1 -9.8633
5718.2 -9.8633
5718.3 -15.356
5718.4 -19.324
5718.5 -10.779
5718.6 -8.0322
5718.7 -15.356
5718.8 -16.577
5718.9 -18.408
5719 -17.798
5719.1 -17.798
5719.2 -16.577
5719.3 -13.525
5719.4 -11.694
5719.5 -11.084
5719.6 -17.493
5719.7 -12.915
5719.8 -9.2529
5719.9 -15.967
5720 -17.798
5720.1 -17.188
5720.2 -10.168
5720.3 -8.6426
5720.4 -11.084
5720.5 -15.662
5720.6 -17.798
5720.7 -18.103
5720.8 -19.934
5720.9 -17.798
5721 -17.188
5721.1 -14.746
5721.2 -14.746
5721.3 -13.831
5721.4 -13.22
5721.5 -14.136
5721.6 -14.136
5721.7 -14.136
5721.8 -12.915
5721.9 -14.136
5722 -14.746
5722.1 -15.051
5722.2 -16.882
5722.3 -15.967
5722.4 -18.408
5722.5 -19.019
5722.6 -18.103
5722.7 -19.019
5722.8 -16.882
5722.9 -18.408
5723 -16.577
5723.1 -14.136
5723.2 -12.305
5723.3 -9.5581
5723.4 -9.8633
5723.5 -7.7271
5723.6 -10.168
5723.7 -10.474
5723.8 -14.746
5723.9 -15.662
5724 -18.103
5724.1 -21.46
5724.2 -18.103
5724.3 -17.798
5724.4 -12.61
5724.5 -9.5581
5724.6 -8.0322
5724.7 -11.084
5724.8 -17.188
5724.9 -18.713
5725 -19.629
5725.1 -15.051
5725.2 -9.8633
5725.3 -8.0322
5725.4 -12
5725.5 -19.324
5725.6 -18.408
5725.7 -15.662
5725.8 -9.5581
5725.9 -9.2529
5726 -13.525
5726.1 -17.798
5726.2 -18.103
5726.3 -8.0322
5726.4 -11.694
5726.5 -16.577
5726.6 -18.103
5726.7 -8.9478
5726.8 -10.474
5726.9 -19.019
5727 -19.019
5727.1 -15.051
5727.2 -11.389
5727.3 -9.5581
5727.4 -10.168
5727.5 -13.831
5727.6 -20.239
5727.7 -17.188
5727.8 -12
5727.9 -9.5581
5728 -16.577
5728.1 -14.136
5728.2 -9.2529
5728.3 -13.831
5728.4 -17.188
5728.5 -16.882
5728.6 -13.22
5728.7 -9.2529
5728.8 -7.7271
5728.9 -9.2529
5729 -13.525
5729.1 -15.051
5729.2 -17.798
5729.3 -17.188
5729.4 -17.798
5729.5 -17.798
5729.6 -17.188
5729.7 -18.713
5729.8 -18.408
5729.9 -17.188
5730 -15.662
5730.1 -16.577
5730.2 -17.798
5730.3 -18.103
5730.4 -17.798
5730.5 -18.103
5730.6 -17.798
5730.7 -17.493
5730.8 -17.798
5730.9 -19.324
5731 -17.493
5731.1 -17.188
5731.2 -17.493
5731.3 -14.746
5731.4 -13.22
5731.5 -11.084
5731.6 -12.305
5731.7 -8.6426
5731.8 -8.0322
5731.9 -9.5581
5732 -10.474
5732.1 -11.084
5732.2 -14.746
5732.3 -19.324
5732.4 -18.408
5732.5 -19.019
5732.6 -16.882
5732.7 -12.305
5732.8 -8.9478
5732.9 -8.0322
5733 -12.61
5733.1 -12.915
5733.2 -17.188
5733.3 -17.493
5733.4 -16.577
5733.5 -12
5733.6 -8.6426
5733.7 -12
5733.8 -12.915
5733.9 -18.408
5734 -18.713
5734.1 -11.389
5734.2 -8.0322
5734.3 -10.474
5734.4 -17.798
5734.5 -18.408
5734.6 -15.356
5734.7 -7.7271
5734.8 -9.2529
5734.9 -16.577
5735 -18.408
5735.1 -12
5735.2 -8.0322
5735.3 -14.441
5735.4 -16.882
5735.5 -15.967
5735.6 -15.051
5735.7 -15.662
5735.8 -18.713
5735.9 -17.493
5736 -14.746
5736.1 -8.6426
5736.2 -10.779
5736.3 -16.882
5736.4 -12.305
5736.5 -10.779
5736.6 -16.272
5736.7 -16.882
5736.8 -13.525
5736.9 -9.2529
5737 -8.6426
5737.1 -12
5737.2 -16.272
5737.3 -18.408
5737.4 -18.103
5737.5 -16.577
5737.6 -16.577
5737.7 -16.272
5737.8 -14.136
5737.9 -13.831
5738 -12.305
5738.1 -11.389
5738.2 -10.779
5738.3 -12
5738.4 -12.915
5738.5 -11.084
5738.6 -12
5738.7 -11.694
5738.8 -12.915
5738.9 -11.694
5739 -12.61
5739.1 -15.967
5739.2 -15.051
5739.3 -15.967
5739.4 -14.746
5739.5 -16.577
5739.6 -18.103
5739.7 -17.798
5739.8 -20.85
5739.9 -18.408
5740 -18.103
5740.1 -15.051
5740.2 -13.831
5740.3 -12
5740.4 -9.5581
5740.5 -13.831
5740.6 -10.779
5740.7 -12.305
5740.8 -10.779
5740.9 -13.831
5741 -16.272
5741.1 -18.713
5741.2 -20.544
5741.3 -15.662
5741.4 -12.305
5741.5 -8.0322
5741.6 -9.2529
5741.7 -10.779
5741.8 -14.746
5741.9 -20.544
5742 -17.798
5742.1 -12.915
5742.2 -7.7271
5742.3 -10.168
5742.4 -13.22
5742.5 -17.493
5742.6 -19.629
5742.7 -11.084
5742.8 -7.7271
5742.9 -12.61
5743 -18.103
5743.1 -17.493
5743.2 -8.9478
5743.3 -11.389
5743.4 -15.051
5743.5 -18.103
5743.6 -11.389
5743.7 -7.7271
5743.8 -11.389
5743.9 -12.915
5744 -14.441
5744.1 -12
5744.2 -10.474
5744.3 -10.168
5744.4 -15.662
5744.5 -17.493
5744.6 -10.474
5744.7 -11.084
5744.8 -17.188
5744.9 -15.967
5745 -10.168
5745.1 -9.2529
5745.2 -15.662
5745.3 -17.798
5745.4 -17.188
5745.5 -13.525
5745.6 -12.61
5745.7 -10.168
5745.8 -8.6426
5745.9 -10.779
5746 -8.0322
5746.1 -9.8633
5746.2 -10.474
5746.3 -11.084
5746.4 -12
5746.5 -13.22
5746.6 -14.441
5746.7 -12.305
5746.8 -12.305
5746.9 -13.22
5747 -12.61
5747.1 -12.305
5747.2 -12
5747.3 -13.22
5747.4 -9.8633
5747.5 -9.5581
5747.6 -9.2529
5747.7 -8.6426
5747.8 -8.6426
5747.9 -9.2529
5748 -10.474
5748.1 -9.2529
5748.2 -9.8633
5748.3 -10.779
5748.4 -12.915
5748.5 -15.356
5748.6 -15.662
5748.7 -19.629
5748.8 -17.188
5748.9 -18.103
5749 -15.051
5749.1 -12
5749.2 -9.5581
5749.3 -7.7271
5749.4 -9.8633
5749.5 -11.389
5749.6 -15.662
5749.7 -16.882
5749.8 -18.713
5749.9 -15.356
5750 -10.779
5750.1 -9.2529
5750.2 -10.168
5750.3 -14.441
5750.4 -17.493
5750.5 -18.408
5750.6 -12.61
5750.7 -8.0322
5750.8 -11.084
5750.9 -14.136
5751 -18.713
5751.1 -14.746
5751.2 -9.2529
5751.3 -9.2529
5751.4 -15.051
5751.5 -19.934
5751.6 -11.694
5751.7 -8.3374
5751.8 -12.305
5751.9 -18.103
5752 -14.136
5752.1 -8.0322
5752.2 -8.6426
5752.3 -9.5581
5752.4 -9.2529
5752.5 -8.3374
5752.6 -11.694
5752.7 -18.103
5752.8 -15.051
5752.9 -10.474
5753 -11.389
5753.1 -18.408
5753.2 -13.831
5753.3 -8.6426
5753.4 -12.915
5753.5 -16.272
5753.6 -18.408
5753.7 -15.967
5753.8 -14.136
5753.9 -11.389
5754 -9.2529
5754.1 -12
5754.2 -7.7271
5754.3 -10.168
5754.4 -10.168
5754.5 -10.779
5754.6 -11.084
5754.7 -11.694
5754.8 -15.051
5754.9 -12.61
5755 -13.831
5755.1 -12.305
5755.2 -11.694
5755.3 -12.61
5755.4 -11.694
5755.5 -15.051
5755.6 -10.474
5755.7 -10.474
5755.8 -9.2529
5755.9 -7.7271
5756 -7.1167
5756.1 -8.9478
5756.2 -11.694
5756.3 -10.168
5756.4 -12.305
5756.5 -12.305
5756.6 -14.441
5756.7 -15.051
5756.8 -18.103
5756.9 -20.85
5757 -18.713
5757.1 -18.713
5757.2 -14.136
5757.3 -11.389
5757.4 -9.8633
5757.5 -9.2529
5757.6 -12.61
5757.7 -14.136
5757.8 -17.493
5757.9 -18.103
5758 -17.493
5758.1 -12.305
5758.2 -9.8633
5758.3 -9.5581
5758.4 -12.915
5758.5 -16.577
5758.6 -17.188
5758.7 -15.356
5758.8 -12
5758.9 -9.2529
5759 -13.831
5759.1 -17.493
5759.2 -18.103
5759.3 -9.5581
5759.4 -8.6426
5759.5 -13.831
5759.6 -19.324
5759.7 -16.882
5759.8 -9.2529
5759.9 -9.5581
5760 -17.188
5760.1 -16.882
5760.2 -11.389
5760.3 -11.084
5760.4 -16.272
5760.5 -18.713
5760.6 -18.103
5760.7 -18.408
5760.8 -17.798
5760.9 -19.019
5761 -12
5761.1 -10.474
5761.2 -15.356
5761.3 -15.967
5761.4 -11.389
5761.5 -10.779
5761.6 -19.629
5761.7 -17.188
5761.8 -12.61
5761.9 -7.7271
5762 -9.8633
5762.1 -12.305
5762.2 -15.051
5762.3 -20.544
5762.4 -17.493
5762.5 -17.493
5762.6 -14.441
5762.7 -14.746
5762.8 -13.831
5762.9 -12.915
5763 -14.746
5763.1 -12
5763.2 -12.61
5763.3 -10.474
5763.4 -11.694
5763.5 -12.61
5763.6 -12.61
5763.7 -14.746
5763.8 -12.305
5763.9 -13.831
5764 -13.22
5764.1 -15.051
5764.2 -14.441
5764.3 -16.577
5764.4 -19.629
5764.5 -17.188
5764.6 -19.019
5764.7 -18.408
5764.8 -17.188
5764.9 -15.967
5765 -13.525
5765.1 -12.61
5765.2 -8.6426
5765.3 -8.6426
5765.4 -8.9478
5765.5 -9.5581
5765.6 -12.305
5765.7 -15.051
5765.8 -17.798
5765.9 -18.103
5766 -18.103
5766.1 -14.441
5766.2 -11.084
5766.3 -9.2529
5766.4 -9.8633
5766.5 -12.915
5766.6 -16.272
5766.7 -18.103
5766.8 -17.798
5766.9 -11.389
5767 -10.474
5767.1 -10.779
5767.2 -15.967
5767.3 -18.713
5767.4 -15.051
5767.5 -9.8633
5767.6 -9.8633
5767.7 -16.882
5767.8 -17.798
5767.9 -15.967
5768 -8.6426
5768.1 -11.389
5768.2 -16.882
5768.3 -17.493
5768.4 -12
5768.5 -8.3374
5768.6 -15.662
5768.7 -18.103
5768.8 -16.577
5768.9 -11.694
5769 -10.779
5769.1 -13.831
5769.2 -15.662
5769.3 -17.798
5769.4 -14.746
5769.5 -8.6426
5769.6 -14.136
5769.7 -16.882
5769.8 -12.61
5769.9 -9.5581
5770 -15.967
5770.1 -17.493
5770.2 -17.188
5770.3 -12.61
5770.4 -9.5581
5770.5 -10.779
5770.6 -11.389
5770.7 -14.136
5770.8 -16.882
5770.9 -18.103
5771 -17.493
5771.1 -18.103
5771.2 -18.408
5771.3 -18.408
5771.4 -17.798
5771.5 -17.188
5771.6 -16.577
5771.7 -16.272
5771.8 -16.882
5771.9 -19.629
5772 -17.798
5772.1 -19.324
5772.2 -18.103
5772.3 -18.713
5772.4 -16.577
5772.5 -18.408
5772.6 -19.324
5772.7 -15.967
5772.8 -18.103
5772.9 -13.22
5773 -11.694
5773.1 -9.8633
5773.2 -9.2529
5773.3 -9.8633
5773.4 -8.6426
5773.5 -10.474
5773.6 -11.084
5773.7 -12.915
5773.8 -19.629
5773.9 -18.713
5774 -20.85
5774.1 -18.408
5774.2 -15.967
5774.3 -11.694
5774.4 -9.2529
5774.5 -11.694
5774.6 -12
5774.7 -16.577
5774.8 -17.798
5774.9 -19.019
5775 -13.525
5775.1 -9.2529
5775.2 -11.694
5775.3 -12.61
5775.4 -17.493
5775.5 -19.934
5775.6 -14.746
5775.7 -7.7271
5775.8 -9.8633
5775.9 -18.103
5776 -19.019
5776.1 -16.577
5776.2 -8.9478
5776.3 -9.8633
5776.4 -15.967
5776.5 -17.798
5776.6 -12.61
5776.7 -9.5581
5776.8 -16.272
5776.9 -19.934
5777 -13.525
5777.1 -8.9478
5777.2 -9.2529
5777.3 -13.22
5777.4 -10.168
5777.5 -9.2529
5777.6 -11.389
5777.7 -15.662
5777.8 -17.493
5777.9 -11.389
5778 -12.61
5778.1 -17.493
5778.2 -16.577
5778.3 -8.9478
5778.4 -9.2529
5778.5 -14.136
5778.6 -17.188
5778.7 -18.713
5778.8 -14.746
5778.9 -12
5779 -9.5581
5779.1 -8.0322
5779.2 -7.7271
5779.3 -9.2529
5779.4 -10.779
5779.5 -9.8633
5779.6 -11.694
5779.7 -10.779
5779.8 -11.694
5779.9 -13.525
5780 -12.61
5780.1 -12.915
5780.2 -11.389
5780.3 -10.779
5780.4 -9.8633
5780.5 -10.168
5780.6 -9.5581
5780.7 -8.3374
5780.8 -8.9478
5780.9 -8.0322
5781 -7.7271
5781.1 -10.474
5781.2 -9.8633
5781.3 -12.61
5781.4 -13.22
5781.5 -14.441
5781.6 -15.662
5781.7 -17.188
5781.8 -18.713
5781.9 -18.713
5782 -19.934
5782.1 -14.746
5782.2 -12
5782.3 -8.0322
5782.4 -7.7271
5782.5 -10.168
5782.6 -14.136
5782.7 -19.324
5782.8 -17.798
5782.9 -19.629
5783 -14.746
5783.1 -10.779
5783.2 -8.3374
5783.3 -10.168
5783.4 -16.577
5783.5 -17.493
5783.6 -18.408
5783.7 -13.22
5783.8 -8.6426
5783.9 -10.168
5784 -14.136
5784.1 -21.46
5784.2 -15.967
5784.3 -10.779
5784.4 -9.2529
5784.5 -15.051
5784.6 -18.408
5784.7 -13.831
5784.8 -9.8633
5784.9 -11.084
5785 -17.188
5785.1 -15.967
5785.2 -8.9478
5785.3 -10.168
5785.4 -15.356
5785.5 -19.324
5785.6 -15.967
5785.7 -17.798
5785.8 -18.103
5785.9 -15.662
5786 -12
5786.1 -8.3374
5786.2 -17.188
5786.3 -16.272
5786.4 -11.694
5786.5 -10.474
5786.6 -17.798
5786.7 -17.493
5786.8 -12.61
5786.9 -10.168
5787 -9.8633
5787.1 -13.525
5787.2 -17.188
5787.3 -17.493
5787.4 -18.713
5787.5 -17.798
5787.6 -15.356
5787.7 -15.051
5787.8 -14.136
5787.9 -12.915
5788 -12.305
5788.1 -14.136
5788.2 -11.389
5788.3 -12.915
5788.4 -12.305
5788.5 -12.305
5788.6 -14.136
5788.7 -14.441
5788.8 -16.272
5788.9 -14.136
5789 -16.577
5789.1 -17.188
5789.2 -17.493
5789.3 -19.324
5789.4 -18.103
5789.5 -21.155
5789.6 -18.103
5789.7 -17.798
5789.8 -15.356
5789.9 -12.305
5790 -11.084
5790.1 -8.6426
5790.2 -10.168
5790.3 -9.5581
5790.4 -11.694
5790.5 -15.051
5790.6 -17.493
5790.7 -18.408
5790.8 -19.629
5790.9 -20.85
5791 -13.831
5791.1 -12
5791.2 -8.6426
5791.3 -11.084
5791.4 -12.61
5791.5 -15.967
5791.6 -20.85
5791.7 -17.798
5791.8 -11.694
5791.9 -8.3374
5792 -12.305
5792.1 -14.746
5792.2 -17.798
5792.3 -17.493
5792.4 -9.2529
5792.5 -10.779
5792.6 -15.051
5792.7 -19.324
5792.8 -13.831
5792.9 -7.7271
5793 -12.305
5793.1 -17.493
5793.2 -18.103
5793.3 -8.6426
5793.4 -11.084
5793.5 -15.967
5793.6 -17.798
5793.7 -13.525
5793.8 -8.9478
5793.9 -10.779
5794 -9.8633
5794.1 -9.2529
5794.2 -9.2529
5794.3 -12.915
5794.4 -19.629
5794.5 -15.662
5794.6 -11.389
5794.7 -11.389
5794.8 -17.188
5794.9 -16.577
5795 -10.474
5795.1 -9.8633
5795.2 -12.915
5795.3 -18.103
5795.4 -16.882
5795.5 -15.662
5795.6 -15.967
5795.7 -12
5795.8 -11.694
5795.9 -10.474
5796 -10.168
5796.1 -8.6426
5796.2 -8.9478
5796.3 -12.305
5796.4 -8.3374
5796.5 -8.9478
5796.6 -8.6426
5796.7 -8.9478
5796.8 -8.6426
5796.9 -9.5581
5797 -12
5797.1 -9.8633
5797.2 -10.779
5797.3 -10.779
5797.4 -10.779
5797.5 -12.61
5797.6 -13.22
5797.7 -17.493
5797.8 -17.798
5797.9 -18.103
5798 -17.798
5798.1 -17.188
5798.2 -18.408
5798.3 -16.882
5798.4 -15.662
5798.5 -10.168
5798.6 -8.9478
5798.7 -8.0322
5798.8 -9.8633
5798.9 -12
5799 -15.356
5799.1 -19.934
5799.2 -18.408
5799.3 -18.103
5799.4 -12.61
5799.5 -8.9478
5799.6 -8.3374
5799.7 -10.779
5799.8 -16.272
5799.9 -17.798
5800 -18.103
5800.1 -13.22
5800.2 -10.168
5800.3 -9.2529
5800.4 -13.22
5800.5 -19.019
5800.6 -18.103
5800.7 -11.389
5800.8 -8.6426
5800.9 -12
5801 -17.493
5801.1 -18.103
5801.2 -10.779
5801.3 -7.4219
5801.4 -14.441
5801.5 -17.798
5801.6 -13.525
5801.7 -8.9478
5801.8 -12.61
5801.9 -18.713
5802 -13.525
5802.1 -9.8633
5802.2 -8.3374
5802.3 -8.3374
5802.4 -8.9478
5802.5 -8.9478
5802.6 -12.61
5802.7 -17.493
5802.8 -15.967
5802.9 -9.5581
5803 -12.915
5803.1 -20.239
5803.2 -13.831
5803.3 -9.5581
5803.4 -10.168
5803.5 -15.662
5803.6 -18.408
5803.7 -18.408
5803.8 -16.882
5803.9 -12
5804 -11.694
5804.1 -9.5581
5804.2 -8.3374
5804.3 -8.6426
5804.4 -9.2529
5804.5 -12.305
5804.6 -8.9478
5804.7 -10.168
5804.8 -10.168
5804.9 -10.168
5805 -9.8633
5805.1 -10.779
5805.2 -11.694
5805.3 -8.3374
5805.4 -9.5581
5805.5 -8.9478
5805.6 -8.0322
5805.7 -8.9478
5805.8 -8.9478
5805.9 -12.61
5806 -9.8633
5806.1 -12
5806.2 -12.915
5806.3 -15.051
5806.4 -16.272
5806.5 -17.493
5806.6 -19.934
5806.7 -18.408
5806.8 -17.188
5806.9 -13.525
5807 -10.779
5807.1 -8.0322
5807.2 -9.8633
5807.3 -12.915
5807.4 -15.662
5807.5 -17.188
5807.6 -18.713
5807.7 -18.713
5807.8 -15.967
5807.9 -9.5581
5808 -8.9478
5808.1 -10.474
5808.2 -13.831
5808.3 -17.798
5808.4 -19.934
5808.5 -12.61
5808.6 -8.3374
5808.7 -10.474
5808.8 -13.831
5808.9 -17.798
5809 -17.188
5809.1 -10.474
5809.2 -9.8633
5809.3 -13.831
5809.4 -19.629
5809.5 -15.051
5809.6 -8.6426
5809.7 -10.474
5809.8 -18.408
5809.9 -18.408
5810 -8.0322
5810.1 -12.61
5810.2 -18.713
5810.3 -17.493
5810.4 -10.168
5810.5 -8.0322
5810.6 -12.305
5810.7 -9.8633
5810.8 -9.8633
5810.9 -9.8633
5811 -16.882
5811.1 -17.798
5811.2 -12.61
5811.3 -11.389
5811.4 -16.577
5811.5 -17.493
5811.6 -11.084
5811.7 -8.3374
5811.8 -12.915
5811.9 -16.882
5812 -19.934
5812.1 -15.051
5812.2 -13.22
5812.3 -9.5581
5812.4 -10.168
5812.5 -7.7271
5812.6 -8.3374
5812.7 -10.779
5812.8 -9.2529
5812.9 -11.389
5813 -10.779
5813.1 -10.474
5813.2 -10.474
5813.3 -10.779
5813.4 -12.305
5813.5 -10.474
5813.6 -9.8633
5813.7 -9.2529
5813.8 -8.3374
5813.9 -8.9478
5814 -8.0322
5814.1 -10.474
5814.2 -9.8633
5814.3 -11.084
5814.4 -11.084
5814.5 -12
5814.6 -13.22
5814.7 -14.441
5814.8 -18.713
5814.9 -18.408
5815 -19.019
5815.1 -17.798
5815.2 -16.272
5815.3 -12
5815.4 -9.5581
5815.5 -10.474
5815.6 -8.3374
5815.7 -11.389
5815.8 -13.831
5815.9 -16.577
5816 -17.493
5816.1 -17.493
5816.2 -16.882
5816.3 -11.084
5816.4 -8.9478
5816.5 -9.8633
5816.6 -13.22
5816.7 -17.188
5816.8 -17.798
5816.9 -16.272
5817 -8.9478
5817.1 -9.8633
5817.2 -12.61
5817.3 -18.103
5817.4 -19.324
5817.5 -12.305
5817.6 -8.6426
5817.7 -11.694
5817.8 -18.103
5817.9 -16.882
5818 -9.2529
5818.1 -11.694
5818.2 -15.051
5818.3 -19.019
5818.4 -12
5818.5 -9.2529
5818.6 -14.441
5818.7 -17.188
5818.8 -19.324
5818.9 -13.525
5819 -13.22
5819.1 -14.136
5819.2 -17.798
5819.3 -16.882
5819.4 -11.694
5819.5 -11.084
5819.6 -15.967
5819.7 -17.493
5819.8 -10.779
5819.9 -10.474
5820 -16.577
5820.1 -17.188
5820.2 -16.272
5820.3 -11.694
5820.4 -9.8633
5820.5 -10.779
5820.6 -12.61
5820.7 -15.356
5820.8 -16.882
5820.9 -20.85
5821 -17.798
5821.1 -18.713
5821.2 -18.408
5821.3 -16.882
5821.4 -15.662
5821.5 -16.272
5821.6 -18.408
5821.7 -17.188
5821.8 -17.493
5821.9 -17.493
5822 -18.103
5822.1 -16.882
5822.2 -18.713
5822.3 -19.629
5822.4 -19.019
5822.5 -19.934
5822.6 -17.188
5822.7 -15.967
5822.8 -13.525
5822.9 -12.305
5823 -12
5823.1 -9.8633
5823.2 -8.9478
5823.3 -8.9478
5823.4 -9.8633
5823.5 -11.694
5823.6 -12.305
5823.7 -17.188
5823.8 -17.493
5823.9 -21.46
5824 -20.239
5824.1 -17.493
5824.2 -14.136
5824.3 -9.2529
5824.4 -9.8633
5824.5 -12.305
5824.6 -15.051
5824.7 -17.493
5824.8 -18.713
5824.9 -18.408
5825 -9.8633
5825.1 -10.168
5825.2 -11.084
5825.3 -16.577
5825.4 -18.408
5825.5 -15.356
5825.6 -12
5825.7 -9.2529
5825.8 -15.051
5825.9 -18.408
5826 -16.882
5826.1 -8.6426
5826.2 -9.2529
5826.3 -17.798
5826.4 -18.713
5826.5 -12.61
5826.6 -8.9478
5826.7 -15.051
5826.8 -19.324
5826.9 -12.915
5827 -11.389
5827.1 -12
5827.2 -15.051
5827.3 -15.356
5827.4 -15.051
5827.5 -11.694
5827.6 -10.168
5827.7 -13.22
5827.8 -18.103
5827.9 -15.051
5828 -9.8633
5828.1 -12
5828.2 -17.188
5828.3 -14.136
5828.4 -11.389
5828.5 -9.5581
5828.6 -15.051
5828.7 -17.493
5828.8 -16.577
5828.9 -14.746
5829 -13.525
5829.1 -12.61
5829.2 -11.389
5829.3 -10.474
5829.4 -8.3374
5829.5 -7.4219
5829.6 -8.0322
5829.7 -8.6426
5829.8 -10.779
5829.9 -9.8633
5830 -10.474
5830.1 -8.6426
5830.2 -8.3374
5830.3 -8.9478
5830.4 -8.3374
5830.5 -9.8633
5830.6 -7.7271
5830.7 -9.8633
5830.8 -8.9478
5830.9 -9.2529
5831 -11.694
5831.1 -12.305
5831.2 -14.136
5831.3 -13.831
5831.4 -16.882
5831.5 -16.272
5831.6 -17.798
5831.7 -19.934
5831.8 -19.019
5831.9 -17.493
5832 -13.525
5832.1 -10.779
5832.2 -8.6426
5832.3 -8.0322
5832.4 -12.915
5832.5 -12.61
5832.6 -16.272
5832.7 -17.188
5832.8 -18.103
5832.9 -16.272
5833 -13.525
5833.1 -12
5833.2 -9.2529
5833.3 -11.694
5833.4 -15.967
5833.5 -17.798
5833.6 -17.188
5833.7 -12
5833.8 -11.389
5833.9 -10.474
5834 -15.662
5834.1 -18.713
5834.2 -17.188
5834.3 -8.3374
5834.4 -9.8633
5834.5 -16.882
5834.6 -18.103
5834.7 -15.356
5834.8 -8.3374
5834.9 -10.474
5835 -17.493
5835.1 -18.408
5835.2 -12.61
5835.3 -9.2529
5835.4 -13.22
5835.5 -14.746
5835.6 -16.882
5835.7 -16.882
5835.8 -16.577
5835.9 -15.356
5836 -8.9478
5836.1 -12.61
5836.2 -17.188
5836.3 -13.831
5836.4 -8.6426
5836.5 -14.746
5836.6 -19.629
5836.7 -14.746
5836.8 -10.779
5836.9 -8.6426
5837 -12.305
5837.1 -17.798
5837.2 -18.408
5837.3 -19.629
5837.4 -16.272
5837.5 -15.051
5837.6 -12
5837.7 -11.389
5837.8 -12
5837.9 -10.168
5838 -11.084
5838.1 -10.474
5838.2 -10.168
5838.3 -8.6426
5838.4 -9.8633
5838.5 -11.389
5838.6 -11.084
5838.7 -11.389
5838.8 -12.305
5838.9 -12.61
5839 -12.915
5839.1 -12.915
5839.2 -17.798
5839.3 -15.662
5839.4 -16.577
5839.5 -17.493
5839.6 -18.103
5839.7 -18.713
5839.8 -17.798
5839.9 -20.239
5840 -15.051
5840.1 -13.22
5840.2 -9.2529
5840.3 -7.4219
5840.4 -8.3374
5840.5 -9.5581
5840.6 -16.577
5840.7 -16.272
5840.8 -19.324
5840.9 -19.019
5841 -17.493
5841.1 -14.746
5841.2 -10.779
5841.3 -11.084
5841.4 -10.474
5841.5 -14.136
5841.6 -16.577
5841.7 -18.713
5841.8 -15.967
5841.9 -10.474
5842 -11.084
5842.1 -12
5842.2 -17.188
5842.3 -17.798
5842.4 -14.441
5842.5 -8.6426
5842.6 -11.084
5842.7 -18.103
5842.8 -18.408
5842.9 -13.525
5843 -7.1167
5843.1 -13.22
5843.2 -17.798
5843.3 -17.188
5843.4 -10.779
5843.5 -12.305
5843.6 -17.493
5843.7 -18.103
5843.8 -15.051
5843.9 -10.779
5844 -12.305
5844.1 -14.441
5844.2 -15.967
5844.3 -18.103
5844.4 -13.22
5844.5 -9.2529
5844.6 -13.831
5844.7 -17.188
5844.8 -15.051
5844.9 -9.5581
5845 -13.831
5845.1 -17.493
5845.2 -16.272
5845.3 -14.136
5845.4 -9.8633
5845.5 -8.9478
5845.6 -10.168
5845.7 -10.779
5845.8 -14.136
5845.9 -16.882
5846 -19.934
5846.1 -18.103
5846.2 -19.324
5846.3 -18.408
5846.4 -18.408
5846.5 -18.103
5846.6 -18.713
5846.7 -21.155
5846.8 -17.798
5846.9 -19.324
5847 -18.103
5847.1 -18.408
5847.2 -18.103
5847.3 -18.103
5847.4 -20.85
5847.5 -17.188
5847.6 -15.662
5847.7 -15.051
5847.8 -13.525
5847.9 -11.389
5848 -10.474
5848.1 -11.389
5848.2 -8.6426
5848.3 -8.9478
5848.4 -9.2529
5848.5 -11.389
5848.6 -12.61
5848.7 -15.356
5848.8 -19.629
5848.9 -19.324
5849 -19.324
5849.1 -15.967
5849.2 -12.915
5849.3 -10.474
5849.4 -8.9478
5849.5 -12.305
5849.6 -13.22
5849.7 -16.577
5849.8 -18.103
5849.9 -18.103
5850 -12.61
5850.1 -8.9478
5850.2 -10.168
5850.3 -12.305
5850.4 -16.882
5850.5 -18.103
5850.6 -14.136
5850.7 -10.168
5850.8 -9.8633
5850.9 -15.662
5851 -16.577
5851.1 -16.577
5851.2 -8.0322
5851.3 -10.168
5851.4 -16.272
5851.5 -18.713
5851.6 -14.746
5851.7 -7.1167
5851.8 -12.61
5851.9 -17.798
5852 -16.272
5852.1 -10.168
5852.2 -8.0322
5852.3 -9.5581
5852.4 -7.1167
5852.5 -9.8633
5852.6 -15.662
5852.7 -16.882
5852.8 -14.136
5852.9 -8.9478
5853 -16.272
5853.1 -16.272
5853.2 -9.8633
5853.3 -10.168
5853.4 -17.188
5853.5 -20.544
5853.6 -16.577
5853.7 -14.136
5853.8 -9.5581
5853.9 -8.6426
5854 -9.8633
5854.1 -11.389
5854.2 -15.356
5854.3 -14.746
5854.4 -16.272
5854.5 -16.882
5854.6 -16.882
5854.7 -17.493
5854.8 -18.408
5854.9 -21.155
5855 -17.493
5855.1 -17.188
5855.2 -17.188
5855.3 -17.493
5855.4 -17.188
5855.5 -17.188
5855.6 -18.103
5855.7 -14.441
5855.8 -12.305
5855.9 -12.305
5856 -10.779
5856.1 -9.5581
5856.2 -8.6426
5856.3 -11.694
5856.4 -8.0322
5856.5 -10.474
5856.6 -11.084
5856.7 -12.915
5856.8 -14.441
5856.9 -16.577
5857 -19.629
5857.1 -18.408
5857.2 -19.934
5857.3 -17.188
5857.4 -13.525
5857.5 -11.389
5857.6 -9.2529
5857.7 -12
5857.8 -12
5857.9 -16.882
5858 -17.798
5858.1 -18.408
5858.2 -14.746
5858.3 -10.168
5858.4 -9.5581
5858.5 -11.084
5858.6 -15.967
5858.7 -18.408
5858.8 -16.882
5858.9 -10.779
5859 -8.9478
5859.1 -13.525
5859.2 -16.272
5859.3 -17.798
5859.4 -10.474
5859.5 -8.0322
5859.6 -14.441
5859.7 -18.408
5859.8 -16.272
5859.9 -7.1167
5860 -12
5860.1 -17.798
5860.2 -17.188
5860.3 -10.779
5860.4 -9.5581
5860.5 -12.915
5860.6 -13.22
5860.7 -13.525
5860.8 -12.305
5860.9 -9.2529
5861 -13.831
5861.1 -17.188
5861.2 -15.662
5861.3 -10.474
5861.4 -12.305
5861.5 -17.188
5861.6 -15.356
5861.7 -12.61
5861.8 -8.9478
5861.9 -14.441
5862 -17.188
5862.1 -17.798
5862.2 -15.662
5862.3 -14.746
5862.4 -14.136
5862.5 -10.779
5862.6 -9.5581
5862.7 -8.9478
5862.8 -8.6426
5862.9 -8.0322
5863 -9.5581
5863.1 -12.305
5863.2 -8.6426
5863.3 -9.2529
5863.4 -8.9478
5863.5 -9.2529
5863.6 -8.0322
5863.7 -8.3374
5863.8 -10.168
5863.9 -8.6426
5864 -10.168
5864.1 -7.1167
5864.2 -10.779
5864.3 -10.474
5864.4 -12.305
5864.5 -14.746
5864.6 -14.136
5864.7 -16.577
5864.8 -16.272
5864.9 -18.103
5865 -18.408
5865.1 -18.103
5865.2 -17.493
5865.3 -14.136
5865.4 -12
5865.5 -8.9478
5865.6 -8.0322
5865.7 -10.474
5865.8 -11.389
5865.9 -15.356
5866 -16.577
5866.1 -19.629
5866.2 -18.103
5866.3 -13.831
5866.4 -10.474
5866.5 -6.8115
5866.6 -11.694
5866.7 -13.525
5866.8 -18.103
5866.9 -18.103
5867 -13.525
5867.1 -9.5581
5867.2 -8.6426
5867.3 -15.662
5867.4 -17.798
5867.5 -17.798
5867.6 -10.779
5867.7 -8.0322
5867.8 -15.051
5867.9 -17.493
5868 -19.019
5868.1 -9.8633
5868.2 -10.168
5868.3 -15.662
5868.4 -17.798
5868.5 -12.305
5868.6 -7.7271
5868.7 -12.915
5868.8 -16.272
5868.9 -17.798
5869 -16.882
5869.1 -15.051
5869.2 -17.493
5869.3 -10.168
5869.4 -10.168
5869.5 -15.967
5869.6 -16.577
5869.7 -8.9478
5869.8 -10.779
5869.9 -20.544
5870 -15.662
5870.1 -13.22
5870.2 -8.6426
5870.3 -10.779
5870.4 -14.441
5870.5 -16.882
5870.6 -21.155
5870.7 -18.408
5870.8 -16.882
5870.9 -14.746
5871 -13.525
5871.1 -11.084
5871.2 -11.694
5871.3 -13.525
5871.4 -11.694
5871.5 -12
5871.6 -10.168
5871.7 -10.474
5871.8 -10.474
5871.9 -12.61
5872 -13.831
5872.1 -12.915
5872.2 -14.441
5872.3 -14.746
5872.4 -14.746
5872.5 -16.272
5872.6 -17.188
5872.7 -19.324
5872.8 -18.408
5872.9 -19.019
5873 -17.188
5873.1 -15.662
5873.2 -14.441
5873.3 -11.389
5873.4 -11.389
5873.5 -8.9478
5873.6 -8.6426
5873.7 -9.5581
5873.8 -11.389
5873.9 -16.272
5874 -17.798
5874.1 -20.544
5874.2 -19.324
5874.3 -17.493
5874.4 -12.915
5874.5 -10.474
5874.6 -10.474
5874.7 -9.8633
5874.8 -14.746
5874.9 -17.188
5875 -18.103
5875.1 -15.356
5875.2 -11.694
5875.3 -10.168
5875.4 -11.084
5875.5 -17.188
5875.6 -18.103
5875.7 -14.136
5875.8 -7.7271
5875.9 -9.8633
5876 -17.798
5876.1 -19.019
5876.2 -14.746
5876.3 -8.6426
5876.4 -12.61
5876.5 -16.882
5876.6 -17.493
5876.7 -11.084
5876.8 -11.694
5876.9 -18.103
5877 -17.798
5877.1 -12.915
5877.2 -10.168
5877.3 -8.3374
5877.4 -11.694
5877.5 -10.779
5877.6 -15.051
5877.7 -17.798
5877.8 -13.525
5877.9 -9.5581
5878 -13.831
5878.1 -19.629
5878.2 -12.61
5878.3 -9.2529
5878.4 -9.8633
5878.5 -16.882
5878.6 -18.103
5878.7 -16.882
5878.8 -15.356
5878.9 -11.694
5879 -8.9478
5879.1 -8.6426
5879.2 -8.6426
5879.3 -8.0322
5879.4 -8.6426
5879.5 -10.474
5879.6 -9.5581
5879.7 -10.168
5879.8 -10.474
5879.9 -8.9478
5880 -9.2529
5880.1 -8.9478
5880.2 -9.8633
5880.3 -7.1167
5880.4 -9.2529
5880.5 -8.9478
5880.6 -9.2529
5880.7 -11.084
5880.8 -9.2529
5880.9 -11.694
5881 -12
5881.1 -14.746
5881.2 -15.662
5881.3 -17.493
5881.4 -20.239
5881.5 -17.798
5881.6 -17.798
5881.7 -15.662
5881.8 -13.831
5881.9 -10.779
5882 -9.2529
5882.1 -10.779
5882.2 -9.8633
5882.3 -13.22
5882.4 -14.746
5882.5 -18.103
5882.6 -18.408
5882.7 -17.798
5882.8 -14.746
5882.9 -8.6426
5883 -9.2529
5883.1 -11.389
5883.2 -14.441
5883.3 -18.103
5883.4 -18.408
5883.5 -14.441
5883.6 -6.5063
5883.7 -11.084
5883.8 -15.051
5883.9 -18.408
5884 -15.967
5884.1 -9.2529
5884.2 -11.694
5884.3 -13.525
5884.4 -19.019
5884.5 -15.662
5884.6 -9.2529
5884.7 -9.8633
5884.8 -17.493
5884.9 -19.019
5885 -8.9478
5885.1 -8.9478
5885.2 -16.272
5885.3 -18.408
5885.4 -12.915
5885.5 -7.7271
5885.6 -9.5581
5885.7 -8.6426
5885.8 -9.2529
5885.9 -12.305
5886 -17.188
5886.1 -13.525
5886.2 -8.3374
5886.3 -14.746
5886.4 -17.188
5886.5 -13.22
5886.6 -8.6426
5886.7 -12.61
5886.8 -17.188
5886.9 -15.967
5887 -15.051
5887.1 -12.305
5887.2 -10.168
5887.3 -9.2529
5887.4 -10.168
5887.5 -12
5887.6 -12.305
5887.7 -15.356
5887.8 -15.356
5887.9 -17.188
5888 -16.882
5888.1 -15.967
5888.2 -16.577
5888.3 -15.662
5888.4 -17.493
5888.5 -15.662
5888.6 -16.577
5888.7 -14.136
5888.8 -13.831
5888.9 -14.441
5889 -11.389
5889.1 -12.61
5889.2 -10.474
5889.3 -9.5581
5889.4 -8.3374
5889.5 -8.0322
5889.6 -11.694
5889.7 -9.5581
5889.8 -11.694
5889.9 -11.389
5890 -14.136
5890.1 -15.356
5890.2 -16.577
5890.3 -20.85
5890.4 -18.408
5890.5 -18.103
5890.6 -15.662
5890.7 -13.22
5890.8 -9.2529
5890.9 -9.2529
5891 -13.525
5891.1 -12.915
5891.2 -16.577
5891.3 -18.103
5891.4 -18.103
5891.5 -14.136
5891.6 -10.474
5891.7 -10.474
5891.8 -11.389
5891.9 -15.356
5892 -17.798
5892.1 -17.493
5892.2 -11.694
5892.3 -7.7271
5892.4 -13.831
5892.5 -16.577
5892.6 -19.324
5892.7 -13.22
5892.8 -7.4219
5892.9 -12.305
5893 -17.798
5893.1 -19.324
5893.2 -8.6426
5893.3 -11.389
5893.4 -15.967
5893.5 -17.493
5893.6 -11.389
5893.7 -8.9478
5893.8 -13.525
5893.9 -14.746
5894 -15.051
5894.1 -12.305
5894.2 -9.5581
5894.3 -9.2529
5894.4 -15.051
5894.5 -19.934
5894.6 -12.61
5894.7 -9.2529
5894.8 -16.577
5894.9 -16.272
5895 -13.525
5895.1 -8.3374
5895.2 -11.389
5895.3 -13.831
5895.4 -17.798
5895.5 -17.493
5895.6 -16.882
5895.7 -14.136
5895.8 -12.61
5895.9 -13.831
5896 -10.779
5896.1 -9.8633
5896.2 -11.084
5896.3 -10.474
5896.4 -11.389
5896.5 -9.5581
5896.6 -9.5581
5896.7 -9.2529
5896.8 -9.8633
5896.9 -10.474
5897 -11.084
5897.1 -13.525
5897.2 -11.389
5897.3 -12.305
5897.4 -11.694
5897.5 -13.831
5897.6 -15.051
5897.7 -16.882
5897.8 -19.629
5897.9 -17.493
5898 -18.408
5898.1 -17.798
5898.2 -17.798
5898.3 -16.577
5898.4 -13.831
5898.5 -14.441
5898.6 -8.6426
5898.7 -8.0322
5898.8 -8.6426
5898.9 -11.694
5899 -13.22
5899.1 -15.662
5899.2 -20.544
5899.3 -18.408
5899.4 -16.882
5899.5 -12
5899.6 -8.6426
5899.7 -8.3374
5899.8 -11.389
5899.9 -17.188
5900 -17.493
5900.1 -19.019
5900.2 -12.61
5900.3 -8.9478
5900.4 -9.8633
5900.5 -13.831
5900.6 -18.713
5900.7 -16.882
5900.8 -12
5900.9 -8.6426
5901 -12.305
5901.1 -17.798
5901.2 -17.798
5901.3 -11.084
5901.4 -8.0322
5901.5 -15.967
5901.6 -18.408
5901.7 -11.389
5901.8 -8.6426
5901.9 -13.525
5902 -17.493
5902.1 -16.577
5902.2 -13.22
5902.3 -11.694
5902.4 -12.305
5902.5 -17.188
5902.6 -15.967
5902.7 -16.272
5902.8 -9.2529
5902.9 -12.915
5903 -18.103
5903.1 -13.22
5903.2 -10.168
5903.3 -11.389
5903.4 -19.019
5903.5 -17.188
5903.6 -14.746
5903.7 -10.474
5903.8 -9.8633
5903.9 -11.694
5904 -10.474
5904.1 -14.441
5904.2 -15.967
5904.3 -16.882
5904.4 -17.188
5904.5 -17.798
5904.6 -20.239
5904.7 -17.188
5904.8 -18.103
5904.9 -17.493
5905 -18.408
5905.1 -18.408
5905.2 -17.493
5905.3 -19.934
5905.4 -17.798
5905.5 -17.188
5905.6 -17.798
5905.7 -15.662
5905.8 -13.831
5905.9 -12.61
5906 -13.831
5906.1 -9.8633
5906.2 -8.9478
5906.3 -8.9478
5906.4 -8.9478
5906.5 -10.474
5906.6 -10.474
5906.7 -15.051
5906.8 -15.662
5906.9 -16.882
5907 -18.408
5907.1 -17.798
5907.2 -16.882
5907.3 -15.662
5907.4 -14.136
5907.5 -10.779
5907.6 -10.168
5907.7 -12
5907.8 -14.136
5907.9 -17.188
5908 -19.019
5908.1 -18.713
5908.2 -11.694
5908.3 -9.8633
5908.4 -9.8633
5908.5 -13.831
5908.6 -16.882
5908.7 -18.408
5908.8 -14.746
5908.9 -8.3374
5909 -10.779
5909.1 -15.967
5909.2 -19.019
5909.3 -13.22
5909.4 -8.6426
5909.5 -12.915
5909.6 -17.188
5909.7 -18.408
5909.8 -9.5581
5909.9 -9.5581
5910 -17.188
5910.1 -19.019
5910.2 -12.61
5910.3 -10.168
5910.4 -14.136
5910.5 -16.272
5910.6 -17.493
5910.7 -19.629
5910.8 -16.577
5910.9 -13.831
5911 -9.5581
5911.1 -12.915
5911.2 -17.798
5911.3 -13.525
5911.4 -12.305
5911.5 -14.441
5911.6 -18.713
5911.7 -14.746
5911.8 -11.084
5911.9 -7.7271
5912 -9.8633
5912.1 -15.662
5912.2 -15.662
5912.3 -18.713
5912.4 -16.882
5912.5 -16.882
5912.6 -17.798
5912.7 -16.577
5912.8 -18.713
5912.9 -16.272
5913 -16.882
5913.1 -14.746
5913.2 -14.136
5913.3 -15.662
5913.4 -16.272
5913.5 -18.713
5913.6 -16.272
5913.7 -17.798
5913.8 -16.882
5913.9 -17.188
5914 -18.103
5914.1 -19.324
5914.2 -21.46
5914.3 -17.798
5914.4 -16.577
5914.5 -13.525
5914.6 -12
5914.7 -10.779
5914.8 -8.9478
5914.9 -10.779
5915 -9.5581
5915.1 -10.474
5915.2 -11.084
5915.3 -13.525
5915.4 -16.882
5915.5 -17.493
5915.6 -19.934
5915.7 -17.493
5915.8 -12.61
5915.9 -8.9478
5916 -8.6426
5916.1 -10.474
5916.2 -14.746
5916.3 -17.493
5916.4 -18.713
5916.5 -16.577
5916.6 -11.389
5916.7 -8.6426
5916.8 -12
5916.9 -14.136
5917 -19.324
5917.1 -16.882
5917.2 -11.084
5917.3 -7.7271
5917.4 -12.305
5917.5 -18.408
5917.6 -19.629
5917.7 -13.22
5917.8 -7.1167
5917.9 -13.831
5918 -18.103
5918.1 -16.577
5918.2 -11.084
5918.3 -11.084
5918.4 -17.798
5918.5 -16.272
5918.6 -8.6426
5918.7 -9.8633
5918.8 -13.22
5918.9 -17.798
5919 -16.577
5919.1 -15.356
5919.2 -11.389
5919.3 -8.6426
5919.4 -12
5919.5 -18.713
5919.6 -17.188
5919.7 -8.6426
5919.8 -14.136
5919.9 -17.188
5920 -15.051
5920.1 -11.084
5920.2 -9.2529
5920.3 -14.746
5920.4 -15.356
5920.5 -19.019
5920.6 -19.019
5920.7 -18.408
5920.8 -16.272
5920.9 -15.967
5921 -15.967
5921.1 -11.694
5921.2 -13.525
5921.3 -11.694
5921.4 -11.694
5921.5 -11.389
5921.6 -11.694
5921.7 -13.831
5921.8 -12
5921.9 -13.831
5922 -13.525
5922.1 -14.136
5922.2 -15.356
5922.3 -14.746
5922.4 -18.713
5922.5 -17.798
5922.6 -19.019
5922.7 -18.103
5922.8 -18.408
5922.9 -17.493
5923 -16.272
5923.1 -14.136
5923.2 -12.915
5923.3 -10.779
5923.4 -8.0322
5923.5 -8.9478
5923.6 -10.168
5923.7 -10.779
5923.8 -14.441
5923.9 -16.272
5924 -19.629
5924.1 -20.85
5924.2 -18.713
5924.3 -14.136
5924.4 -10.168
5924.5 -9.8633
5924.6 -11.389
5924.7 -15.662
5924.8 -18.103
5924.9 -18.713
5925 -15.967
5925.1 -8.9478
5925.2 -9.5581
5925.3 -12.915
5925.4 -17.188
5925.5 -18.103
5925.6 -13.831
5925.7 -9.2529
5925.8 -11.389
5925.9 -17.188
5926 -18.713
5926.1 -12.61
5926.2 -8.6426
5926.3 -12.305
5926.4 -20.544
5926.5 -14.441
5926.6 -8.9478
5926.7 -13.525
5926.8 -19.324
5926.9 -15.967
5927 -8.6426
5927.1 -12
5927.2 -12.305
5927.3 -14.746
5927.4 -12.915
5927.5 -12.61
5927.6 -8.9478
5927.7 -12.305
5927.8 -20.239
5927.9 -15.356
5928 -9.8633
5928.1 -12.305
5928.2 -18.103
5928.3 -15.662
5928.4 -11.084
5928.5 -10.779
5928.6 -9.8633
5928.7 -15.051
5928.8 -16.882
5928.9 -18.103
5929 -18.408
5929.1 -15.967
5929.2 -17.188
5929.3 -15.356
5929.4 -15.356
5929.5 -14.136
5929.6 -14.136
5929.7 -13.22
5929.8 -13.525
5929.9 -15.051
5930 -14.746
5930.1 -15.967
5930.2 -15.051
5930.3 -14.746
5930.4 -16.577
5930.5 -18.103
5930.6 -18.713
5930.7 -18.408
5930.8 -18.713
5930.9 -17.798
5931 -15.662
5931.1 -15.967
5931.2 -12.915
5931.3 -12
5931.4 -8.6426
5931.5 -9.5581
5931.6 -8.0322
5931.7 -10.474
5931.8 -15.356
5931.9 -15.051
5932 -17.798
5932.1 -17.493
5932.2 -17.493
5932.3 -14.136
5932.4 -10.779
5932.5 -10.474
5932.6 -9.8633
5932.7 -12.915
5932.8 -15.356
5932.9 -18.103
5933 -15.967
5933.1 -12.915
5933.2 -12.305
5933.3 -9.2529
5933.4 -13.22
5933.5 -17.188
5933.6 -17.493
5933.7 -12.915
5933.8 -8.9478
5933.9 -11.694
5934 -15.967
5934.1 -19.629
5934.2 -14.441
5934.3 -7.7271
5934.4 -11.084
5934.5 -16.272
5934.6 -20.85
5934.7 -10.168
5934.8 -10.168
5934.9 -15.662
5935 -17.188
5935.1 -9.2529
5935.2 -10.474
5935.3 -18.103
5935.4 -17.493
5935.5 -16.577
5935.6 -13.831
5935.7 -13.22
5935.8 -16.272
5935.9 -17.798
5936 -17.188
5936.1 -10.168
5936.2 -12
5936.3 -17.188
5936.4 -13.22
5936.5 -8.0322
5936.6 -12
5936.7 -19.019
5936.8 -17.188
5936.9 -13.831
5937 -9.5581
5937.1 -8.9478
5937.2 -8.9478
5937.3 -11.389
5937.4 -15.356
5937.5 -13.831
5937.6 -17.188
5937.7 -15.662
5937.8 -17.493
5937.9 -17.493
5938 -17.188
5938.1 -19.019
5938.2 -17.798
5938.3 -17.798
5938.4 -16.577
5938.5 -17.493
5938.6 -18.103
5938.7 -15.051
5938.8 -15.967
5938.9 -14.136
5939 -12.915
5939.1 -10.779
5939.2 -11.084
5939.3 -12.305
5939.4 -8.0322
5939.5 -9.2529
5939.6 -8.6426
5939.7 -9.8633
5939.8 -12
5939.9 -13.525
5940 -18.408
5940.1 -18.103
5940.2 -19.019
5940.3 -17.798
5940.4 -16.272
5940.5 -13.831
5940.6 -10.474
5940.7 -12.915
5940.8 -12.305
5940.9 -14.441
5941 -14.136
5941.1 -17.798
5941.2 -19.324
5941.3 -15.967
5941.4 -13.525
5941.5 -8.9478
5941.6 -12
5941.7 -14.441
5941.8 -17.798
5941.9 -16.882
5942 -12.61
5942.1 -10.474
5942.2 -11.694
5942.3 -17.798
5942.4 -17.798
5942.5 -12.61
5942.6 -8.0322
5942.7 -12
5942.8 -19.934
5942.9 -17.493
5943 -9.5581
5943.1 -9.2529
5943.2 -16.577
5943.3 -17.493
5943.4 -10.474
5943.5 -12.61
5943.6 -16.272
5943.7 -19.324
5943.8 -12.915
5943.9 -11.694
5944 -11.084
5944.1 -13.831
5944.2 -19.019
5944.3 -18.103
5944.4 -13.831
5944.5 -8.6426
5944.6 -13.22
5944.7 -17.493
5944.8 -12.915
5944.9 -10.474
5945 -12.305
5945.1 -17.188
5945.2 -16.577
5945.3 -13.831
5945.4 -11.694
5945.5 -9.8633
5945.6 -9.5581
5945.7 -8.9478
5945.8 -9.8633
5945.9 -11.694
5946 -13.22
5946.1 -16.272
5946.2 -15.356
5946.3 -16.882
5946.4 -16.577
5946.5 -16.577
5946.6 -16.272
5946.7 -15.662
5946.8 -17.798
5946.9 -14.746
5947 -12.61
5947.1 -12.61
5947.2 -10.779
5947.3 -10.779
5947.4 -9.8633
5947.5 -11.694
5947.6 -7.7271
5947.7 -9.2529
5947.8 -7.7271
5947.9 -10.168
5948 -10.474
5948.1 -13.525
5948.2 -17.188
5948.3 -15.967
5948.4 -17.798
5948.5 -16.882
5948.6 -17.798
5948.7 -15.051
5948.8 -12
5948.9 -11.389
5949 -8.9478
5949.1 -10.168
5949.2 -12
5949.3 -15.967
5949.4 -16.882
5949.5 -18.713
5949.6 -16.272
5949.7 -10.168
5949.8 -8.0322
5949.9 -11.389
5950 -14.746
5950.1 -18.103
5950.2 -17.798
5950.3 -13.22
5950.4 -7.4219
5950.5 -11.389
5950.6 -15.051
5950.7 -18.408
5950.8 -14.136
5950.9 -8.6426
5951 -12
5951.1 -14.441
5951.2 -17.798
5951.3 -10.779
5951.4 -8.3374
5951.5 -13.831
5951.6 -19.019
5951.7 -13.525
5951.8 -6.8115
5951.9 -14.441
5952 -17.493
5952.1 -16.272
5952.2 -11.694
5952.3 -11.389
5952.4 -12.915
5952.5 -15.967
5952.6 -17.188
5952.7 -14.136
5952.8 -9.8633
5952.9 -13.525
5953 -16.577
5953.1 -13.525
5953.2 -8.0322
5953.3 -14.136
5953.4 -17.798
5953.5 -16.577
5953.6 -15.662
5953.7 -9.5581
5953.8 -8.9478
5953.9 -9.5581
5954 -11.694
5954.1 -14.136
5954.2 -15.967
5954.3 -19.629
5954.4 -16.577
5954.5 -18.103
5954.6 -17.493
5954.7 -18.408
5954.8 -18.103
5954.9 -18.713
5955 -19.934
5955.1 -16.577
5955.2 -18.103
5955.3 -17.493
5955.4 -17.188
5955.5 -16.882
5955.6 -15.967
5955.7 -16.882
5955.8 -13.525
5955.9 -12.61
5956 -10.474
5956.1 -9.2529
5956.2 -8.0322
5956.3 -8.3374
5956.4 -11.084
5956.5 -10.474
5956.6 -13.22
5956.7 -14.441
5956.8 -15.662
5956.9 -17.188
5957 -19.324
5957.1 -18.408
5957.2 -15.967
5957.3 -13.22
5957.4 -10.779
5957.5 -10.474
5957.6 -12
5957.7 -12.305
5957.8 -18.408
5957.9 -18.713
5958 -17.798
5958.1 -14.136
5958.2 -9.5581
5958.3 -8.0322
5958.4 -12.305
5958.5 -17.798
5958.6 -18.713
5958.7 -14.136
5958.8 -9.5581
5958.9 -9.8633
5959 -14.441
5959.1 -17.188
5959.2 -17.188
5959.3 -8.3374
5959.4 -10.168
5959.5 -15.967
5959.6 -18.713
5959.7 -11.694
5959.8 -8.6426
5959.9 -14.746
5960 -19.019
5960.1 -12.915
5960.2 -8.9478
5960.3 -13.22
5960.4 -19.019
5960.5 -18.408
5960.6 -18.103
5960.7 -17.493
5960.8 -18.713
5960.9 -18.103
5961 -14.136
5961.1 -11.694
5961.2 -12
5961.3 -18.713
5961.4 -12.61
5961.5 -9.8633
5961.6 -11.694
5961.7 -16.577
5961.8 -19.934
5961.9 -15.051
5962 -12.61
5962.1 -8.6426
5962.2 -8.3374
5962.3 -8.3374
5962.4 -9.8633
5962.5 -14.441
5962.6 -14.746
5962.7 -17.188
5962.8 -16.272
5962.9 -17.493
5963 -16.882
5963.1 -17.493
5963.2 -19.934
5963.3 -16.882
5963.4 -18.103
5963.5 -15.662
5963.6 -15.356
5963.7 -12.305
5963.8 -13.525
5963.9 -13.525
5964 -10.474
5964.1 -10.168
5964.2 -7.1167
5964.3 -7.1167
5964.4 -8.0322
5964.5 -9.2529
5964.6 -12.915
5964.7 -13.22
5964.8 -15.051
5964.9 -16.577
5965 -16.882
5965.1 -18.103
5965.2 -16.577
5965.3 -16.272
5965.4 -12.305
5965.5 -9.8633
5965.6 -8.0322
5965.7 -10.168
5965.8 -13.22
5965.9 -15.356
5966 -20.239
5966.1 -17.798
5966.2 -13.525
5966.3 -8.6426
5966.4 -8.0322
5966.5 -11.694
5966.6 -15.967
5966.7 -19.019
5966.8 -17.188
5966.9 -10.168
5967 -7.1167
5967.1 -10.474
5967.2 -18.408
5967.3 -18.408
5967.4 -13.525
5967.5 -8.0322
5967.6 -11.389
5967.7 -16.882
5967.8 -17.188
5967.9 -12
5968 -9.5581
5968.1 -16.882
5968.2 -18.103
5968.3 -9.2529
5968.4 -9.2529
5968.5 -15.051
5968.6 -20.239
5968.7 -11.389
5968.8 -8.9478
5968.9 -7.4219
5969 -8.0322
5969.1 -7.7271
5969.2 -10.474
5969.3 -17.493
5969.4 -17.188
5969.5 -13.525
5969.6 -8.3374
5969.7 -16.272
5969.8 -16.882
5969.9 -12.305
5970 -11.389
5970.1 -12
5970.2 -17.188
5970.3 -17.493
5970.4 -17.188
5970.5 -12.915
5970.6 -12.915
5970.7 -13.525
5970.8 -10.474
5970.9 -8.9478
5971 -7.1167
5971.1 -9.2529
5971.2 -7.4219
5971.3 -8.6426
5971.4 -11.084
5971.5 -8.9478
5971.6 -8.6426
5971.7 -8.3374
5971.8 -8.3374
5971.9 -7.4219
5972 -8.6426
5972.1 -10.779
5972.2 -8.6426
5972.3 -8.9478
5972.4 -11.084
5972.5 -11.084
5972.6 -12.305
5972.7 -12.915
5972.8 -17.188
5972.9 -16.272
5973 -18.103
5973.1 -18.408
5973.2 -17.798
5973.3 -16.577
5973.4 -12.61
5973.5 -11.694
5973.6 -6.8115
5973.7 -9.2529
5973.8 -9.5581
5973.9 -13.831
5974 -19.324
5974.1 -19.324
5974.2 -21.155
5974.3 -17.188
5974.4 -12.305
5974.5 -9.5581
5974.6 -9.5581
5974.7 -14.136
5974.8 -16.882
5974.9 -19.324
5975 -14.746
5975.1 -11.084
5975.2 -8.9478
5975.3 -11.694
5975.4 -20.239
5975.5 -18.103
5975.6 -13.525
5975.7 -7.7271
5975.8 -12
5975.9 -16.882
5976 -18.408
5976.1 -13.22
5976.2 -7.7271
5976.3 -14.746
5976.4 -19.324
5976.5 -12.61
5976.6 -8.3374
5976.7 -14.136
5976.8 -21.765
5976.9 -11.084
5977 -8.6426
5977.1 -12
5977.2 -14.136
5977.3 -15.051
5977.4 -14.441
5977.5 -14.441
5977.6 -8.3374
5977.7 -10.779
5977.8 -17.798
5977.9 -15.967
5978 -9.5581
5978.1 -12.61
5978.2 -18.713
5978.3 -15.967
5978.4 -12
5978.5 -9.8633
5978.6 -9.8633
5978.7 -11.694
5978.8 -15.967
5978.9 -18.408
5979 -17.188
5979.1 -17.493
5979.2 -16.882
5979.3 -15.967
5979.4 -15.967
5979.5 -15.051
5979.6 -14.746
5979.7 -15.051
5979.8 -15.356
5979.9 -15.967
5980 -15.967
5980.1 -15.662
5980.2 -15.356
5980.3 -16.882
5980.4 -18.713
5980.5 -19.324
5980.6 -18.103
5980.7 -18.713
5980.8 -17.798
5980.9 -15.662
5981 -15.051
5981.1 -12.915
5981.2 -11.389
5981.3 -9.8633
5981.4 -8.0322
5981.5 -9.8633
5981.6 -9.2529
5981.7 -12.61
5981.8 -13.525
5981.9 -16.882
5982 -18.103
5982.1 -18.713
5982.2 -17.493
5982.3 -11.694
5982.4 -9.8633
5982.5 -8.0322
5982.6 -10.779
5982.7 -14.136
5982.8 -17.798
5982.9 -20.85
5983 -14.746
5983.1 -11.389
5983.2 -8.3374
5983.3 -11.084
5983.4 -15.051
5983.5 -18.713
5983.6 -18.713
5983.7 -10.168
5983.8 -8.9478
5983.9 -12.61
5984 -18.408
5984.1 -18.103
5984.2 -8.6426
5984.3 -11.694
5984.4 -13.525
5984.5 -19.629
5984.6 -13.831
5984.7 -8.6426
5984.8 -12.61
5984.9 -17.188
5985 -15.967
5985.1 -7.1167
5985.2 -12.61
5985.3 -17.493
5985.4 -15.662
5985.5 -11.389
5985.6 -9.8633
5985.7 -12.915
5985.8 -12
5985.9 -17.493
5986 -16.272
5986.1 -12
5986.2 -7.7271
5986.3 -15.356
5986.4 -18.713
5986.5 -11.084
5986.6 -9.8633
5986.7 -14.136
5986.8 -17.493
5986.9 -16.272
5987 -15.051
5987.1 -13.22
5987.2 -10.168
5987.3 -9.2529
5987.4 -9.2529
5987.5 -8.9478
5987.6 -10.168
5987.7 -10.779
5987.8 -13.525
5987.9 -13.22
5988 -12.61
5988.1 -13.22
5988.2 -12.61
5988.3 -12.305
5988.4 -11.694
5988.5 -12.305
5988.6 -10.474
5988.7 -10.474
5988.8 -8.3374
5988.9 -8.6426
5989 -9.2529
5989.1 -8.6426
5989.2 -10.168
5989.3 -11.084
5989.4 -12
5989.5 -12.61
5989.6 -15.356
5989.7 -19.324
5989.8 -19.019
5989.9 -18.408
5990 -18.103
5990.1 -15.967
5990.2 -12.61
5990.3 -10.168
5990.4 -11.389
5990.5 -9.2529
5990.6 -12.305
5990.7 -14.441
5990.8 -17.188
5990.9 -19.934
5991 -18.408
5991.1 -17.798
5991.2 -9.8633
5991.3 -10.168
5991.4 -10.779
5991.5 -14.441
5991.6 -18.103
5991.7 -18.713
5991.8 -14.441
5991.9 -8.3374
5992 -12
5992.1 -15.356
5992.2 -17.798
5992.3 -15.051
5992.4 -8.6426
5992.5 -13.22
5992.6 -14.746
5992.7 -19.324
5992.8 -11.694
5992.9 -8.0322
5993 -13.831
5993.1 -19.324
5993.2 -15.967
5993.3 -8.0322
5993.4 -15.051
5993.5 -17.493
5993.6 -11.694
5993.7 -8.3374
5993.8 -11.389
5993.9 -16.272
5994 -13.831
5994.1 -13.525
5994.2 -9.8633
5994.3 -9.5581
5994.4 -14.746
5994.5 -17.188
5994.6 -15.051
5994.7 -8.9478
5994.8 -15.356
5994.9 -17.188
5995 -13.525
5995.1 -9.8633
5995.2 -8.9478
5995.3 -12.305
5995.4 -15.967
5995.5 -16.577
5995.6 -16.882
5995.7 -16.882
5995.8 -16.882
5995.9 -15.356
5996 -16.577
5996.1 -14.441
5996.2 -13.525
5996.3 -13.22
5996.4 -14.441
5996.5 -14.746
5996.6 -15.051
5996.7 -15.051
5996.8 -15.051
5996.9 -15.356
5997 -17.188
5997.1 -17.188
5997.2 -20.239
5997.3 -17.798
5997.4 -17.798
5997.5 -17.188
5997.6 -17.798
5997.7 -15.662
5997.8 -14.746
5997.9 -14.746
5998 -9.8633
5998.1 -8.3374
5998.2 -7.7271
5998.3 -9.5581
5998.4 -11.084
5998.5 -14.136
5998.6 -19.019
5998.7 -17.798
5998.8 -18.408
5998.9 -17.798
5999 -13.22
5999.1 -9.8633
5999.2 -8.9478
5999.3 -12.61
5999.4 -13.525
5999.5 -15.967
5999.6 -19.324
5999.7 -17.798
5999.8 -12
5999.9 -8.3374
6000 -12.305
6000.1 -12.915
6000.2 -18.713
6000.3 -17.493
6000.4 -11.389
6000.5 -7.7271
6000.6 -11.389
6000.7 -17.798
6000.8 -17.188
6000.9 -12.61
6001 -7.7271
6001.1 -12.61
6001.2 -18.408
6001.3 -16.577
6001.4 -10.474
6001.5 -9.8633
6001.6 -17.798
6001.7 -16.577
6001.8 -8.3374
6001.9 -9.8633
6002 -15.967
6002.1 -19.019
6002.2 -16.577
6002.3 -17.188
6002.4 -16.272
6002.5 -18.713
6002.6 -15.967
6002.7 -10.168
6002.8 -9.5581
6002.9 -15.967
6003 -16.577
6003.1 -12
6003.2 -9.5581
6003.3 -16.882
6003.4 -16.882
6003.5 -15.662
6003.6 -12.61
6003.7 -11.084
6003.8 -7.7271
6003.9 -10.168
6004 -13.831
6004.1 -12
6004.2 -15.051
6004.3 -16.272
6004.4 -17.188
6004.5 -17.188
6004.6 -16.882
6004.7 -18.713
6004.8 -16.272
6004.9 -16.577
6005 -16.272
6005.1 -16.577
6005.2 -15.356
6005.3 -13.22
6005.4 -14.136
6005.5 -10.474
6005.6 -10.168
6005.7 -8.9478
6005.8 -8.6426
6005.9 -9.5581
6006 -9.2529
6006.1 -12.915
6006.2 -11.694
6006.3 -14.136
6006.4 -15.051
6006.5 -17.798
6006.6 -19.019
6006.7 -17.798
6006.8 -18.408
6006.9 -13.525
6007 -11.694
6007.1 -8.9478
6007.2 -8.9478
6007.3 -11.084
6007.4 -14.136
6007.5 -19.629
6007.6 -20.544
6007.7 -18.713
6007.8 -13.22
6007.9 -9.5581
6008 -9.5581
6008.1 -11.694
6008.2 -18.408
6008.3 -18.408
6008.4 -16.882
6008.5 -10.474
6008.6 -9.5581
6008.7 -12.305
6008.8 -17.493
6008.9 -20.239
6009 -11.694
6009.1 -8.3374
6009.2 -11.694
6009.3 -18.408
6009.4 -17.493
6009.5 -9.8633
6009.6 -12.915
6009.7 -16.272
6009.8 -18.103
6009.9 -9.5581
6010 -11.084
6010.1 -18.408
6010.2 -16.577
6010.3 -10.779
6010.4 -10.474
6010.5 -14.441
6010.6 -14.441
6010.7 -13.525
6010.8 -13.525
6010.9 -8.9478
6011 -12
6011.1 -17.798
6011.2 -16.882
6011.3 -9.8633
6011.4 -10.474
6011.5 -19.934
6011.6 -15.967
6011.7 -11.694
6011.8 -8.6426
6011.9 -11.084
6012 -12
6012.1 -16.577
6012.2 -21.155
6012.3 -16.882
6012.4 -16.577
6012.5 -16.272
6012.6 -15.356
6012.7 -12.915
6012.8 -14.441
6012.9 -16.272
6013 -13.831
6013.1 -13.525
6013.2 -12.305
6013.3 -13.22
6013.4 -12.915
6013.5 -15.356
6013.6 -18.408
6013.7 -15.967
6013.8 -16.882
6013.9 -17.493
6014 -17.798
6014.1 -17.493
6014.2 -18.103
6014.3 -20.544
6014.4 -16.272
6014.5 -15.356
6014.6 -11.389
6014.7 -9.5581
6014.8 -8.6426
6014.9 -8.3374
6015 -12
6015.1 -11.389
6015.2 -13.22
6015.3 -14.441
6015.4 -16.882
6015.5 -18.408
6015.6 -17.493
6015.7 -16.272
6015.8 -10.779
6015.9 -8.3374
6016 -8.6426
6016.1 -11.084
6016.2 -16.272
6016.3 -18.103
6016.4 -19.019
6016.5 -12.915
6016.6 -8.9478
6016.7 -7.7271
6016.8 -12.305
6016.9 -17.188
6017 -18.713
6017.1 -13.831
6017.2 -9.2529
6017.3 -10.168
6017.4 -14.746
6017.5 -18.408
6017.6 -15.662
6017.7 -9.2529
6017.8 -12.305
6017.9 -17.188
6018 -18.103
6018.1 -8.6426
6018.2 -9.8633
6018.3 -17.188
6018.4 -19.019
6018.5 -10.474
6018.6 -8.3374
6018.7 -13.525
6018.8 -15.967
6018.9 -18.103
6019 -19.019
6019.1 -15.967
6019.2 -14.441
6019.3 -8.9478
6019.4 -9.5581
6019.5 -17.188
6019.6 -14.441
6019.7 -10.779
6019.8 -13.22
6019.9 -19.019
6020 -15.051
6020.1 -9.8633
6020.2 -7.7271
6020.3 -11.389
6020.4 -18.408
6020.5 -17.493
6020.6 -19.934
6020.7 -18.103
6020.8 -15.662
6020.9 -15.967
6021 -15.662
6021.1 -16.272
6021.2 -12.915
6021.3 -13.831
6021.4 -11.694
6021.5 -12.305
6021.6 -12.61
6021.7 -12.305
6021.8 -16.577
6021.9 -14.441
6022 -15.051
6022.1 -14.136
6022.2 -15.662
6022.3 -16.882
6022.4 -18.408
6022.5 -20.85
6022.6 -19.324
6022.7 -18.713
6022.8 -16.882
6022.9 -16.577
6023 -13.22
6023.1 -11.694
6023.2 -11.389
6023.3 -8.9478
6023.4 -8.3374
6023.5 -9.8633
6023.6 -10.779
6023.7 -13.22
6023.8 -15.967
6023.9 -18.713
6024 -18.408
6024.1 -18.713
6024.2 -15.662
6024.3 -12
6024.4 -9.8633
6024.5 -10.779
6024.6 -14.136
6024.7 -16.272
6024.8 -18.713
6024.9 -16.882
6025 -11.694
6025.1 -10.779
6025.2 -10.779
6025.3 -15.356
6025.4 -18.408
6025.5 -17.188
6025.6 -10.474
6025.7 -8.3374
6025.8 -14.746
6025.9 -17.798
6026 -19.019
6026.1 -10.168
6026.2 -9.5581
6026.3 -14.746
6026.4 -17.798
6026.5 -15.356
6026.6 -9.2529
6026.7 -15.356
6026.8 -18.103
6026.9 -14.136
6027 -8.0322
6027.1 -11.694
6027.2 -15.662
6027.3 -13.22
6027.4 -13.831
6027.5 -9.5581
6027.6 -9.2529
6027.7 -15.356
6027.8 -18.103
6027.9 -15.356
6028 -9.8633
6028.1 -17.188
6028.2 -16.272
6028.3 -12.61
6028.4 -8.0322
6028.5 -10.474
6028.6 -16.882
6028.7 -17.493
6028.8 -17.188
6028.9 -16.272
6029 -12.915
6029.1 -12.915
6029.2 -11.084
6029.3 -12
6029.4 -10.168
6029.5 -9.2529
6029.6 -9.2529
6029.7 -8.6426
6029.8 -9.5581
6029.9 -8.6426
6030 -11.084
6030.1 -8.9478
6030.2 -8.9478
6030.3 -10.168
6030.4 -10.168
6030.5 -9.8633
6030.6 -11.694
6030.7 -12.915
6030.8 -12.61
6030.9 -13.22
6031 -15.662
6031.1 -16.882
6031.2 -16.577
6031.3 -18.103
6031.4 -19.629
6031.5 -16.882
6031.6 -16.882
6031.7 -15.051
6031.8 -12
6031.9 -10.168
6032 -8.6426
6032.1 -9.8633
6032.2 -9.2529
6032.3 -12.61
6032.4 -15.356
6032.5 -18.103
6032.6 -21.155
6032.7 -16.882
6032.8 -12.915
6032.9 -8.6426
6033 -8.9478
6033.1 -10.168
6033.2 -15.356
6033.3 -21.155
6033.4 -18.408
6033.5 -14.136
6033.6 -8.0322
6033.7 -9.2529
6033.8 -12
6033.9 -17.493
6034 -21.155
6034.1 -12.61
6034.2 -8.6426
6034.3 -9.8633
6034.4 -16.272
6034.5 -18.713
6034.6 -11.389
6034.7 -11.084
6034.8 -12.915
6034.9 -18.408
6035 -14.746
6035.1 -9.2529
6035.2 -11.389
6035.3 -17.493
6035.4 -19.934
6035.5 -14.746
6035.6 -12.61
6035.7 -14.746
6035.8 -16.577
6035.9 -18.408
6036 -13.525
6036.1 -11.084
6036.2 -13.831
6036.3 -15.967
6036.4 -11.389
6036.5 -9.2529
6036.6 -16.882
6036.7 -17.493
6036.8 -15.967
6036.9 -9.8633
6037 -8.9478
6037.1 -12
6037.2 -15.356
6037.3 -17.493
6037.4 -17.798
6037.5 -19.019
6037.6 -16.272
6037.7 -16.577
6037.8 -16.577
6037.9 -16.272
6038 -15.051
6038.1 -14.441
6038.2 -15.051
6038.3 -13.831
6038.4 -14.441
6038.5 -13.525
6038.6 -15.051
6038.7 -15.051
6038.8 -15.662
6038.9 -17.188
6039 -15.356
6039.1 -18.408
6039.2 -17.798
6039.3 -18.713
6039.4 -20.544
6039.5 -18.408
6039.6 -18.103
6039.7 -17.188
6039.8 -16.577
6039.9 -13.22
6040 -11.694
6040.1 -12.305
6040.2 -8.3374
6040.3 -7.1167
6040.4 -8.9478
6040.5 -11.084
6040.6 -13.22
6040.7 -15.662
6040.8 -22.681
6040.9 -20.239
6041 -18.713
6041.1 -12.61
6041.2 -10.474
6041.3 -9.2529
6041.4 -10.779
6041.5 -16.272
6041.6 -16.882
6041.7 -18.713
6041.8 -17.188
6041.9 -11.694
6042 -8.3374
6042.1 -10.474
6042.2 -17.493
6042.3 -17.798
6042.4 -17.188
6042.5 -10.474
6042.6 -7.7271
6042.7 -13.831
6042.8 -18.408
6042.9 -19.629
6043 -9.2529
6043.1 -10.168
6043.2 -15.356
6043.3 -19.324
6043.4 -11.389
6043.5 -9.5581
6043.6 -15.662
6043.7 -17.188
6043.8 -19.019
6043.9 -17.798
6044 -17.188
6044.1 -17.798
6044.2 -18.103
6044.3 -15.356
6044.4 -8.9478
6044.5 -13.525
6044.6 -17.493
6044.7 -12.915
6044.8 -8.6426
6044.9 -14.441
6045 -19.019
6045.1 -14.136
6045.2 -11.694
6045.3 -9.2529
6045.4 -9.2529
6045.5 -11.389
6045.6 -14.746
6045.7 -17.493
6045.8 -17.188
6045.9 -18.713
6046 -17.798
6046.1 -17.188
6046.2 -19.019
6046.3 -16.882
6046.4 -17.188
6046.5 -16.272
6046.6 -17.188
6046.7 -16.577
6046.8 -16.577
6046.9 -19.324
6047 -16.272
6047.1 -17.493
6047.2 -17.798
6047.3 -18.713
6047.4 -18.408
6047.5 -17.188
6047.6 -19.934
6047.7 -17.188
6047.8 -14.441
6047.9 -13.22
6048 -11.694
6048.1 -10.779
6048.2 -8.9478
6048.3 -11.694
6048.4 -8.3374
6048.5 -9.8633
6048.6 -12
6048.7 -14.441
6048.8 -16.577
6048.9 -18.713
6049 -21.155
6049.1 -16.577
6049.2 -14.136
6049.3 -9.8633
6049.4 -8.6426
6049.5 -9.8633
6049.6 -12.61
6049.7 -17.493
6049.8 -17.493
6049.9 -18.408
6050 -12.915
6050.1 -9.5581
6050.2 -8.3374
6050.3 -12.915
6050.4 -18.103
6050.5 -18.408
6050.6 -15.356
6050.7 -8.6426
6050.8 -9.5581
6050.9 -15.051
6051 -19.019
6051.1 -15.967
6051.2 -8.0322
6051.3 -11.389
6051.4 -15.662
6051.5 -19.324
6051.6 -10.474
6051.7 -8.3374
6051.8 -15.051
6051.9 -17.798
6052 -14.136
6052.1 -8.9478
6052.2 -7.7271
6052.3 -8.0322
6052.4 -8.3374
6052.5 -10.474
6052.6 -16.577
6052.7 -17.493
6052.8 -12.61
6052.9 -9.8633
6053 -16.882
6053.1 -15.356
6053.2 -12
6053.3 -9.2529
6053.4 -13.22
6053.5 -18.103
6053.6 -16.882
6053.7 -17.493
6053.8 -11.389
6053.9 -11.694
6054 -9.5581
6054.1 -9.5581
6054.2 -8.0322
6054.3 -9.5581
6054.4 -12.915
6054.5 -10.168
6054.6 -11.389
6054.7 -12.305
6054.8 -12.915
6054.9 -12.61
6055 -12.305
6055.1 -13.831
6055.2 -9.8633
6055.3 -11.084
6055.4 -10.474
6055.5 -10.779
6055.6 -9.8633
6055.7 -8.0322
6055.8 -10.474
6055.9 -7.1167
6056 -9.8633
6056.1 -9.5581
6056.2 -12
6056.3 -12
6056.4 -14.441
6056.5 -18.408
6056.6 -15.662
6056.7 -18.408
6056.8 -17.493
6056.9 -17.798
6057 -15.662
6057.1 -12
6057.2 -10.779
6057.3 -7.7271
6057.4 -12.305
6057.5 -12.915
6057.6 -15.967
6057.7 -18.408
6057.8 -18.408
6057.9 -19.019
6058 -13.831
6058.1 -10.474
6058.2 -8.6426
6058.3 -11.694
6058.4 -15.967
6058.5 -18.408
6058.6 -18.103
6058.7 -10.168
6058.8 -9.5581
6058.9 -12.305
6059 -16.577
6059.1 -18.713
6059.2 -12.305
6059.3 -9.2529
6059.4 -10.779
6059.5 -17.798
6059.6 -18.713
6059.7 -10.779
6059.8 -8.6426
6059.9 -14.441
6060 -20.239
6060.1 -10.474
6060.2 -9.8633
6060.3 -15.356
6060.4 -17.798
6060.5 -19.629
6060.6 -18.103
6060.7 -19.324
6060.8 -18.408
6060.9 -15.356
6061 -11.389
6061.1 -9.8633
6061.2 -18.408
6061.3 -14.441
6061.4 -11.694
6061.5 -10.474
6061.6 -17.188
6061.7 -17.798
6061.8 -13.831
6061.9 -12.305
6062 -7.4219
6062.1 -10.168
6062.2 -11.694
6062.3 -15.967
6062.4 -17.188
6062.5 -18.103
6062.6 -20.239
6062.7 -16.272
6062.8 -18.713
6062.9 -17.798
6063 -19.019
6063.1 -17.188
6063.2 -18.408
6063.3 -19.324
6063.4 -16.882
6063.5 -19.019
6063.6 -18.103
6063.7 -19.019
6063.8 -18.713
6063.9 -18.713
6064 -19.934
6064.1 -16.577
6064.2 -16.577
6064.3 -13.831
6064.4 -12.915
6064.5 -11.084
6064.6 -8.6426
6064.7 -10.168
6064.8 -7.7271
6064.9 -9.8633
6065 -9.5581
6065.1 -12.305
6065.2 -14.441
6065.3 -15.967
6065.4 -19.629
6065.5 -18.408
6065.6 -18.103
6065.7 -12.915
6065.8 -9.5581
6065.9 -9.2529
6066 -8.6426
6066.1 -12.915
6066.2 -15.662
6066.3 -18.408
6066.4 -18.103
6066.5 -15.356
6066.6 -9.8633
6066.7 -7.7271
6066.8 -11.389
6066.9 -15.662
6067 -18.408
6067.1 -17.188
6067.2 -10.168
6067.3 -9.8633
6067.4 -11.694
6067.5 -18.713
6067.6 -17.493
6067.7 -10.474
6067.8 -8.9478
6067.9 -13.22
6068 -19.019
6068.1 -14.746
6068.2 -8.9478
6068.3 -11.084
6068.4 -17.493
6068.5 -16.272
6068.6 -7.7271
6068.7 -9.8633
6068.8 -12.61
6068.9 -15.662
6069 -14.441
6069.1 -12.61
6069.2 -10.168
6069.3 -8.6426
6069.4 -17.798
6069.5 -16.577
6069.6 -12.305
6069.7 -10.779
6069.8 -17.798
6069.9 -15.356
6070 -10.168
6070.1 -11.389
6070.2 -12
6070.3 -19.324
6070.4 -18.408
6070.5 -17.188
6070.6 -14.746
6070.7 -12.915
6070.8 -14.746
6070.9 -8.9478
6071 -10.474
6071.1 -8.3374
6071.2 -8.3374
6071.3 -6.5063
6071.4 -8.9478
6071.5 -10.168
6071.6 -8.6426
6071.7 -8.3374
6071.8 -8.3374
6071.9 -8.3374
6072 -7.1167
6072.1 -8.3374
6072.2 -11.389
6072.3 -8.9478
6072.4 -9.8633
6072.5 -10.779
6072.6 -11.389
6072.7 -11.389
6072.8 -13.22
6072.9 -16.272
6073 -16.272
6073.1 -17.493
6073.2 -16.577
6073.3 -17.493
6073.4 -17.188
6073.5 -16.882
6073.6 -15.967
6073.7 -12.305
6073.8 -11.084
6073.9 -7.1167
6074 -8.6426
6074.1 -13.525
6074.2 -15.662
6074.3 -19.019
6074.4 -19.934
6074.5 -18.103
6074.6 -14.136
6074.7 -10.168
6074.8 -8.6426
6074.9 -10.779
6075 -15.356
6075.1 -16.882
6075.2 -19.324
6075.3 -12.61
6075.4 -8.6426
6075.5 -11.694
6075.6 -14.441
6075.7 -18.713
6075.8 -17.188
6075.9 -10.474
6076 -8.3374
6076.1 -13.525
6076.2 -20.544
6076.3 -17.188
6076.4 -10.474
6076.5 -10.168
6076.6 -15.662
6076.7 -17.493
6076.8 -9.8633
6076.9 -12
6077 -14.136
6077.1 -18.408
6077.2 -17.798
6077.3 -18.103
6077.4 -17.798
6077.5 -16.882
6077.6 -16.577
6077.7 -8.0322
6077.8 -13.525
6077.9 -17.188
6078 -13.525
6078.1 -9.8633
6078.2 -12
6078.3 -20.85
6078.4 -16.577
6078.5 -13.525
6078.6 -9.5581
6078.7 -8.3374
6078.8 -8.3374
6078.9 -10.779
6079 -14.746
6079.1 -14.441
6079.2 -15.967
6079.3 -17.188
6079.4 -17.798
6079.5 -18.103
6079.6 -18.103
6079.7 -21.155
6079.8 -17.798
6079.9 -17.493
6080 -18.103
6080.1 -18.103
6080.2 -17.493
6080.3 -15.967
6080.4 -16.882
6080.5 -13.22
6080.6 -12.305
6080.7 -10.168
6080.8 -9.2529
6080.9 -8.6426
6081 -9.2529
6081.1 -9.2529
6081.2 -9.8633
6081.3 -12
6081.4 -12.61
6081.5 -14.746
6081.6 -16.577
6081.7 -18.713
6081.8 -19.019
6081.9 -16.272
6082 -14.136
6082.1 -10.168
6082.2 -8.6426
6082.3 -10.474
6082.4 -11.694
6082.5 -12.915
6082.6 -16.882
6082.7 -18.103
6082.8 -17.188
6082.9 -11.694
6083 -9.8633
6083.1 -9.2529
6083.2 -13.22
6083.3 -16.272
6083.4 -19.324
6083.5 -14.441
6083.6 -9.5581
6083.7 -12
6083.8 -13.525
6083.9 -17.798
6084 -17.188
6084.1 -10.474
6084.2 -8.6426
6084.3 -14.136
6084.4 -20.85
6084.5 -13.22
6084.6 -9.2529
6084.7 -12
6084.8 -18.103
6084.9 -15.967
6085 -8.0322
6085.1 -13.831
6085.2 -16.577
6085.3 -16.577
6085.4 -9.5581
6085.5 -8.9478
6085.6 -8.0322
6085.7 -8.0322
6085.8 -10.474
6085.9 -10.779
6086 -17.798
6086.1 -14.136
6086.2 -10.779
6086.3 -12.61
6086.4 -16.882
6086.5 -15.356
6086.6 -9.5581
6086.7 -10.474
6086.8 -13.831
6086.9 -18.713
6087 -17.798
6087.1 -15.051
6087.2 -15.051
6087.3 -12.61
6087.4 -12.61
6087.5 -10.474
6087.6 -10.168
6087.7 -8.6426
6087.8 -8.3374
6087.9 -9.2529
6088 -7.4219
6088.1 -8.9478
6088.2 -8.3374
6088.3 -7.4219
6088.4 -8.3374
6088.5 -8.3374
6088.6 -10.779
6088.7 -10.779
6088.8 -11.084
6088.9 -11.084
6089 -12.305
6089.1 -13.525
6089.2 -14.136
6089.3 -16.577
6089.4 -17.188
6089.5 -18.103
6089.6 -18.713
6089.7 -17.188
6089.8 -17.798
6089.9 -13.831
6090 -12.305
6090.1 -9.5581


==> figures/sag_rebound_blockIH_stimulus.dat <==
0 -200
0.02 -200
0.04 -200
0.06 -200
0.08 -200
0.1 -200
0.12 -200
0.14 -200
0.16 -200
0.18 -200
0.2 -200
0.22 -200
0.24 -200
0.26 -200
0.28 -200
0.3 -200
0.32 -200
0.34 -200
0.36 -200
0.38 -200
0.4 -200
0.42 -200
0.44 -200
0.46 -200
0.48 -200
0.5 -200
0.52 -200
0.54 -200
0.56 -200
0.58 -200
0.6 -200
0.62 -200
0.64 -200
0.66 -200
0.68 -200
0.7 -200
0.72 -200
0.74 -200
0.76 -200
0.78 -200
0.8 -200
0.82 -200
0.84 -200
0.86 -200
0.88 -200
0.9 -200
0.92 -200
0.94 -200
0.96 -200
0.98 -200
1 -200
1.02 -200
1.04 -200
1.06 -200
1.08 -200
1.1 -200
1.12 -200
1.14 -200
1.16 -200
1.18 -200
1.2 -200
1.22 -200
1.24 -200
1.26 -200
1.28 -200
1.3 -200
1.32 -200
1.34 -200
1.36 -200
1.38 -200
1.4 -200
1.42 -200
1.44 -200
1.46 -200
1.48 -200
1.5 -200
1.52 -200
1.54 -200
1.56 -200
1.58 -200
1.6 -200
1.62 -200
1.64 -200
1.66 -200
1.68 -200
1.7 -200
1.72 -200
1.74 -200
1.76 -200
1.78 -200
1.8 -200
1.82 -200
1.84 -200
1.86 -200
1.88 -200
1.9 -200
1.92 -200
1.94 -200
1.96 -200
1.98 -200
2 -200
2.02 -200
2.04 -200
2.06 -200
2.08 -200
2.1 -200
2.12 -200
2.14 -200
2.16 -200
2.18 -200
2.2 -200
2.22 -200
2.24 -200
2.26 -200
2.28 -200
2.3 -200
2.32 -200
2.34 -200
2.36 -200
2.38 -200
2.4 -200
2.42 -200
2.44 -200
2.46 -200
2.48 -200
2.5 -200
2.52 -200
2.54 -200
2.56 -200
2.58 -200
2.6 -200
2.62 -200
2.64 -200
2.66 -200
2.68 -200
2.7 -200
2.72 -200
2.74 -200
2.76 -200
2.78 -200
2.8 -200
2.82 -200
2.84 -200
2.86 -200
2.88 -200
2.9 -200
2.92 -200
2.94 -200
2.96 -200
2.98 -200
3 -200
3.02 -200
3.04 -200
3.06 -200
3.08 -200
3.1 -200
3.12 -200
3.14 -200
3.16 -200
3.18 -200
3.2 -200
3.22 -200
3.24 -200
3.26 -200
3.28 -200
3.3 -200
3.32 -200
3.34 -200
3.36 -200
3.38 -200
3.4 -200
3.42 -200
3.44 -200
3.46 -200
3.48 -200
3.5 -200
3.52 -200
3.54 -200
3.56 -200
3.58 -200
3.6 -200
3.62 -200
3.64 -200
3.66 -200
3.68 -200
3.7 -200
3.72 -200
3.74 -200
3.76 -200
3.78 -200
3.8 -200
3.82 -200
3.84 -200
3.86 -200
3.88 -200
3.9 -200
3.92 -200
3.94 -200
3.96 -200
3.98 -200
4 -200
4.02 -200
4.04 -200
4.06 -200
4.08 -200
4.1 -200
4.12 -200
4.14 -200
4.16 -200
4.18 -200
4.2 -200
4.22 -200
4.24 -200
4.26 -200
4.28 -200
4.3 -200
4.32 -200
4.34 -200
4.36 -200
4.38 -200
4.4 -200
4.42 -200
4.44 -200
4.46 -200
4.48 -200
4.5 -200
4.52 -200
4.54 -200
4.56 -200
4.58 -200
4.6 -200
4.62 -200
4.64 -200
4.66 -200
4.68 -200
4.7 -200
4.72 -200
4.74 -200
4.76 -200
4.78 -200
4.8 -200
4.82 -200
4.84 -200
4.86 -200
4.88 -200
4.9 -200
4.92 -200
4.94 -200
4.96 -200
4.98 -200
5 -200
5.02 -200
5.04 -200
5.06 -200
5.08 -200
5.1 -200
5.12 -200
5.14 -200
5.16 -200
5.18 -200
5.2 -200
5.22 -200
5.24 -200
5.26 -200
5.28 -200
5.3 -200
5.32 -200
5.34 -200
5.36 -200
5.38 -200
5.4 -200
5.42 -200
5.44 -200
5.46 -200
5.48 -200
5.5 -200
5.52 -200
5.54 -200
5.56 -200
5.58 -200
5.6 -200
5.62 -200
5.64 -200
5.66 -200
5.68 -200
5.7 -200
5.72 -200
5.74 -200
5.76 -200
5.78 -200
5.8 -200
5.82 -200
5.84 -200
5.86 -200
5.88 -200
5.9 -200
5.92 -200
5.94 -200
5.96 -200
5.98 -200
6 -200
6.02 -200
6.04 -200
6.06 -200
6.08 -200
6.1 -200
6.12 -200
6.14 -200
6.16 -200
6.18 -200
6.2 -200
6.22 -200
6.24 -200
6.26 -200
6.28 -200
6.3 -200
6.32 -200
6.34 -200
6.36 -200
6.38 -200
6.4 -200
6.42 -200
6.44 -200
6.46 -200
6.48 -200
6.5 -200
6.52 -200
6.54 -200
6.56 -200
6.58 -200
6.6 -200
6.62 -200
6.64 -200
6.66 -200
6.68 -200
6.7 -200
6.72 -200
6.74 -200
6.76 -200
6.78 -200
6.8 -200
6.82 -200
6.84 -200
6.86 -200
6.88 -200
6.9 -200
6.92 -200
6.94 -200
6.96 -200
6.98 -200
7 -200
7.02 -200
7.04 -200
7.06 -200
7.08 -200
7.1 -200
7.12 -200
7.14 -200
7.16 -200
7.18 -200
7.2 -200
7.22 -200
7.24 -200
7.26 -200
7.28 -200
7.3 -200
7.32 -200
7.34 -200
7.36 -200
7.38 -200
7.4 -200
7.42 -200
7.44 -200
7.46 -200
7.48 -200
7.5 -200
7.52 -200
7.54 -200
7.56 -200
7.58 -200
7.6 -200
7.62 -200
7.64 -200
7.66 -200
7.68 -200
7.7 -200
7.72 -200
7.74 -200
7.76 -200
7.78 -200
7.8 -200
7.82 -200
7.84 -200
7.86 -200
7.88 -200
7.9 -200
7.92 -200
7.94 -200
7.96 -200
7.98 -200
8 -200
8.02 -200
8.04 -200
8.06 -200
8.08 -200
8.1 -200
8.12 -200
8.14 -200
8.16 -200
8.18 -200
8.2 -200
8.22 -200
8.24 -200
8.26 -200
8.28 -200
8.3 -200
8.32 -200
8.34 -200
8.36 -200
8.38 -200
8.4 -200
8.42 -200
8.44 -200
8.46 -200
8.48 -200
8.5 -200
8.52 -200
8.54 -200
8.56 -200
8.58 -200
8.6 -200
8.62 -200
8.64 -200
8.66 -200
8.68 -200
8.7 -200
8.72 -200
8.74 -200
8.76 -200
8.78 -200
8.8 -200
8.82 -200
8.84 -200
8.86 -200
8.88 -200
8.9 -200
8.92 -200
8.94 -200
8.96 -200
8.98 -200
9 -200
9.02 -200
9.04 -200
9.06 -200
9.08 -200
9.1 -200
9.12 -200
9.14 -200
9.16 -200
9.18 -200
9.2 -200
9.22 -200
9.24 -200
9.26 -200
9.28 -200
9.3 -200
9.32 -200
9.34 -200
9.36 -200
9.38 -200
9.4 -200
9.42 -200
9.44 -200
9.46 -200
9.48 -200
9.5 -200
9.52 -200
9.54 -200
9.56 -200
9.58 -200
9.6 -200
9.62 -200
9.64 -200
9.66 -200
9.68 -200
9.7 -200
9.72 -200
9.74 -200
9.76 -200
9.78 -200
9.8 -200
9.82 -200
9.84 -200
9.86 -200
9.88 -200
9.9 -200
9.92 -200
9.94 -200
9.96 -200
9.98 -200
10 -200
10.02 -200
10.04 -200
10.06 -200
10.08 -200
10.1 -200
10.12 -200
10.14 -200
10.16 -200
10.18 -200
10.2 -200
10.22 -200
10.24 -200
10.26 -200
10.28 -200
10.3 -200
10.32 -200
10.34 -200
10.36 -200
10.38 -200
10.4 -200
10.42 -200
10.44 -200
10.46 -200
10.48 -200
10.5 -200
10.52 -200
10.54 -200
10.56 -200
10.58 -200
10.6 -200
10.62 -200
10.64 -200
10.66 -200
10.68 -200
10.7 -200
10.72 -200
10.74 -200
10.76 -200
10.78 -200
10.8 -200
10.82 -200
10.84 -200
10.86 -200
10.88 -200
10.9 -200
10.92 -200
10.94 -200
10.96 -200
10.98 -200
11 -200
11.02 -200
11.04 -200
11.06 -200
11.08 -200
11.1 -200
11.12 -200
11.14 -200
11.16 -200
11.18 -200
11.2 -200
11.22 -200
11.24 -200
11.26 -200
11.28 -200
11.3 -200
11.32 -200
11.34 -200
11.36 -200
11.38 -200
11.4 -200
11.42 -200
11.44 -200
11.46 -200
11.48 -200
11.5 -200
11.52 -200
11.54 -200
11.56 -200
11.58 -200
11.6 -200
11.62 -200
11.64 -200
11.66 -200
11.68 -200
11.7 -200
11.72 -200
11.74 -200
11.76 -200
11.78 -200
11.8 -200
11.82 -200
11.84 -200
11.86 -200
11.88 -200
11.9 -200
11.92 -200
11.94 -200
11.96 -200
11.98 -200
12 -200
12.02 -200
12.04 -200
12.06 -200
12.08 -200
12.1 -200
12.12 -200
12.14 -200
12.16 -200
12.18 -200
12.2 -200
12.22 -200
12.24 -200
12.26 -200
12.28 -200
12.3 -200
12.32 -200
12.34 -200
12.36 -200
12.38 -200
12.4 -200
12.42 -200
12.44 -200
12.46 -200
12.48 -200
12.5 -200
12.52 -200
12.54 -200
12.56 -200
12.58 -200
12.6 -200
12.62 -200
12.64 -200
12.66 -200
12.68 -200
12.7 -200
12.72 -200
12.74 -200
12.76 -200
12.78 -200
12.8 -200
12.82 -200
12.84 -200
12.86 -200
12.88 -200
12.9 -200
12.92 -200
12.94 -200
12.96 -200
12.98 -200
13 -200
13.02 -200
13.04 -200
13.06 -200
13.08 -200
13.1 -200
13.12 -200
13.14 -200
13.16 -200
13.18 -200
13.2 -200
13.22 -200
13.24 -200
13.26 -200
13.28 -200
13.3 -200
13.32 -200
13.34 -200
13.36 -200
13.38 -200
13.4 -200
13.42 -200
13.44 -200
13.46 -200
13.48 -200
13.5 -200
13.52 -200
13.54 -200
13.56 -200
13.58 -200
13.6 -200
13.62 -200
13.64 -200
13.66 -200
13.68 -200
13.7 -200
13.72 -200
13.74 -200
13.76 -200
13.78 -200
13.8 -200
13.82 -200
13.84 -200
13.86 -200
13.88 -200
13.9 -200
13.92 -200
13.94 -200
13.96 -200
13.98 -200
14 -200
14.02 -200
14.04 -200
14.06 -200
14.08 -200
14.1 -200
14.12 -200
14.14 -200
14.16 -200
14.18 -200
14.2 -200
14.22 -200
14.24 -200
14.26 -200
14.28 -200
14.3 -200
14.32 -200
14.34 -200
14.36 -200
14.38 -200
14.4 -200
14.42 -200
14.44 -200
14.46 -200
14.48 -200
14.5 -200
14.52 -200
14.54 -200
14.56 -200
14.58 -200
14.6 -200
14.62 -200
14.64 -200
14.66 -200
14.68 -200
14.7 -200
14.72 -200
14.74 -200
14.76 -200
14.78 -200
14.8 -200
14.82 -200
14.84 -200
14.86 -200
14.88 -200
14.9 -200
14.92 -200
14.94 -200
14.96 -200
14.98 -200
15 -200
15.02 -200
15.04 -200
15.06 -200
15.08 -200
15.1 -200
15.12 -200
15.14 -200
15.16 -200
15.18 -200
15.2 -200
15.22 -200
15.24 -200
15.26 -200
15.28 -200
15.3 -200
15.32 -200
15.34 -200
15.36 -200
15.38 -200
15.4 -200
15.42 -200
15.44 -200
15.46 -200
15.48 -200
15.5 -200
15.52 -200
15.54 -200
15.56 -200
15.58 -200
15.6 -200
15.62 -200
15.64 -200
15.66 -200
15.68 -200
15.7 -200
15.72 -200
15.74 -200
15.76 -200
15.78 -200
15.8 -200
15.82 -200
15.84 -200
15.86 -200
15.88 -200
15.9 -200
15.92 -200
15.94 -200
15.96 -200
15.98 -200
16 -200
16.02 -200
16.04 -200
16.06 -200
16.08 -200
16.1 -200
16.12 -200
16.14 -200
16.16 -200
16.18 -200
16.2 -200
16.22 -200
16.24 -200
16.26 -200
16.28 -200
16.3 -200
16.32 -200
16.34 -200
16.36 -200
16.38 -200
16.4 -200
16.42 -200
16.44 -200
16.46 -200
16.48 -200
16.5 -200
16.52 -200
16.54 -200
16.56 -200
16.58 -200
16.6 -200
16.62 -200
16.64 -200
16.66 -200
16.68 -200
16.7 -200
16.72 -200
16.74 -200
16.76 -200
16.78 -200
16.8 -200
16.82 -200
16.84 -200
16.86 -200
16.88 -200
16.9 -200
16.92 -200
16.94 -200
16.96 -200
16.98 -200
17 -200
17.02 -200
17.04 -200
17.06 -200
17.08 -200
17.1 -200
17.12 -200
17.14 -200
17.16 -200
17.18 -200
17.2 -200
17.22 -200
17.24 -200
17.26 -200
17.28 -200
17.3 -200
17.32 -200
17.34 -200
17.36 -200
17.38 -200
17.4 -200
17.42 -200
17.44 -200
17.46 -200
17.48 -200
17.5 -200
17.52 -200
17.54 -200
17.56 -200
17.58 -200
17.6 -200
17.62 -200
17.64 -200
17.66 -200
17.68 -200
17.7 -200
17.72 -200
17.74 -200
17.76 -200
17.78 -200
17.8 -200
17.82 -200
17.84 -200
17.86 -200
17.88 -200
17.9 -200
17.92 -200
17.94 -200
17.96 -200
17.98 -200
18 -200
18.02 -200
18.04 -200
18.06 -200
18.08 -200
18.1 -200
18.12 -200
18.14 -200
18.16 -200
18.18 -200
18.2 -200
18.22 -200
18.24 -200
18.26 -200
18.28 -200
18.3 -200
18.32 -200
18.34 -200
18.36 -200
18.38 -200
18.4 -200
18.42 -200
18.44 -200
18.46 -200
18.48 -200
18.5 -200
18.52 -200
18.54 -200
18.56 -200
18.58 -200
18.6 -200
18.62 -200
18.64 -200
18.66 -200
18.68 -200
18.7 -200
18.72 -200
18.74 -200
18.76 -200
18.78 -200
18.8 -200
18.82 -200
18.84 -200
18.86 -200
18.88 -200
18.9 -200
18.92 -200
18.94 -200
18.96 -200
18.98 -200
19 -200
19.02 -200
19.04 -200
19.06 -200
19.08 -200
19.1 -200
19.12 -200
19.14 -200
19.16 -200
19.18 -200
19.2 -200
19.22 -200
19.24 -200
19.26 -200
19.28 -200
19.3 -200
19.32 -200
19.34 -200
19.36 -200
19.38 -200
19.4 -200
19.42 -200
19.44 -200
19.46 -200
19.48 -200
19.5 -200
19.52 -200
19.54 -200
19.56 -200
19.58 -200
19.6 -200
19.62 -200
19.64 -200
19.66 -200
19.68 -200
19.7 -200
19.72 -200
19.74 -200
19.76 -200
19.78 -200
19.8 -200
19.82 -200
19.84 -200
19.86 -200
19.88 -200
19.9 -200
19.92 -200
19.94 -200
19.96 -200
19.98 -200
20 -200
20.02 -200
20.04 -200
20.06 -200
20.08 -200
20.1 -200
20.12 -200
20.14 -200
20.16 -200
20.18 -200
20.2 -200
20.22 -200
20.24 -200
20.26 -200
20.28 -200
20.3 -200
20.32 -200
20.34 -200
20.36 -200
20.38 -200
20.4 -200
20.42 -200
20.44 -200
20.46 -200
20.48 -200
20.5 -200
20.52 -200
20.54 -200
20.56 -200
20.58 -200
20.6 -200
20.62 -200
20.64 -200
20.66 -200
20.68 -200
20.7 -200
20.72 -200
20.74 -200
20.76 -200
20.78 -200
20.8 -200
20.82 -200
20.84 -200
20.86 -200
20.88 -200
20.9 -200
20.92 -200
20.94 -200
20.96 -200
20.98 -200
21 -200
21.02 -200
21.04 -200
21.06 -200
21.08 -200
21.1 -200
21.12 -200
21.14 -200
21.16 -200
21.18 -200
21.2 -200
21.22 -200
21.24 -200
21.26 -200
21.28 -200
21.3 -200
21.32 -200
21.34 -200
21.36 -200
21.38 -200
21.4 -200
21.42 -200
21.44 -200
21.46 -200
21.48 -200
21.5 -200
21.52 -200
21.54 -200
21.56 -200
21.58 -200
21.6 -200
21.62 -200
21.64 -200
21.66 -200
21.68 -200
21.7 -200
21.72 -200
21.74 -200
21.76 -200
21.78 -200
21.8 -200
21.82 -200
21.84 -200
21.86 -200
21.88 -200
21.9 -200
21.92 -200
21.94 -200
21.96 -200
21.98 -200
22 -200
22.02 -200
22.04 -200
22.06 -200
22.08 -200
22.1 -200
22.12 -200
22.14 -200
22.16 -200
22.18 -200
22.2 -200
22.22 -200
22.24 -200
22.26 -200
22.28 -200
22.3 -200
22.32 -200
22.34 -200
22.36 -200
22.38 -200
22.4 -200
22.42 -200
22.44 -200
22.46 -200
22.48 -200
22.5 -200
22.52 -200
22.54 -200
22.56 -200
22.58 -200
22.6 -200
22.62 -200
22.64 -200
22.66 -200
22.68 -200
22.7 -200
22.72 -200
22.74 -200
22.76 -200
22.78 -200
22.8 -200
22.82 -200
22.84 -200
22.86 -200
22.88 -200
22.9 -200
22.92 -200
22.94 -200
22.96 -200
22.98 -200
23 -200
23.02 -200
23.04 -200
23.06 -200
23.08 -200
23.1 -200
23.12 -200
23.14 -200
23.16 -200
23.18 -200
23.2 -200
23.22 -200
23.24 -200
23.26 -200
23.28 -200
23.3 -200
23.32 -200
23.34 -200
23.36 -200
23.38 -200
23.4 -200
23.42 -200
23.44 -200
23.46 -200
23.48 -200
23.5 -200
23.52 -200
23.54 -200
23.56 -200
23.58 -200
23.6 -200
23.62 -200
23.64 -200
23.66 -200
23.68 -200
23.7 -200
23.72 -200
23.74 -200
23.76 -200
23.78 -200
23.8 -200
23.82 -200
23.84 -200
23.86 -200
23.88 -200
23.9 -200
23.92 -200
23.94 -200
23.96 -200
23.98 -200
24 -200
24.02 -200
24.04 -200
24.06 -200
24.08 -200
24.1 -200
24.12 -200
24.14 -200
24.16 -200
24.18 -200
24.2 -200
24.22 -200
24.24 -200
24.26 -200
24.28 -200
24.3 -200
24.32 -200
24.34 -200
24.36 -200
24.38 -200
24.4 -200
24.42 -200
24.44 -200
24.46 -200
24.48 -200
24.5 -200
24.52 -200
24.54 -200
24.56 -200
24.58 -200
24.6 -200
24.62 -200
24.64 -200
24.66 -200
24.68 -200
24.7 -200
24.72 -200
24.74 -200
24.76 -200
24.78 -200
24.8 -200
24.82 -200
24.84 -200
24.86 -200
24.88 -200
24.9 -200
24.92 -200
24.94 -200
24.96 -200
24.98 -200
25 -200
25.02 -200
25.04 -200
25.06 -200
25.08 -200
25.1 -200
25.12 -200
25.14 -200
25.16 -200
25.18 -200
25.2 -200
25.22 -200
25.24 -200
25.26 -200
25.28 -200
25.3 -200
25.32 -200
25.34 -200
25.36 -200
25.38 -200
25.4 -200
25.42 -200
25.44 -200
25.46 -200
25.48 -200
25.5 -200
25.52 -200
25.54 -200
25.56 -200
25.58 -200
25.6 -200
25.62 -200
25.64 -200
25.66 -200
25.68 -200
25.7 -200
25.72 -200
25.74 -200
25.76 -200
25.78 -200
25.8 -200
25.82 -200
25.84 -200
25.86 -200
25.88 -200
25.9 -200
25.92 -200
25.94 -200
25.96 -200
25.98 -200
26 -200
26.02 -200
26.04 -200
26.06 -200
26.08 -200
26.1 -200
26.12 -200
26.14 -200
26.16 -200
26.18 -200
26.2 -200
26.22 -200
26.24 -200
26.26 -200
26.28 -200
26.3 -200
26.32 -200
26.34 -200
26.36 -200
26.38 -200
26.4 -200
26.42 -200
26.44 -200
26.46 -200
26.48 -200
26.5 -200
26.52 -200
26.54 -200
26.56 -200
26.58 -200
26.6 -200
26.62 -200
26.64 -200
26.66 -200
26.68 -200
26.7 -200
26.72 -200
26.74 -200
26.76 -200
26.78 -200
26.8 -200
26.82 -200
26.84 -200
26.86 -200
26.88 -200
26.9 -200
26.92 -200
26.94 -200
26.96 -200
26.98 -200
27 -200
27.02 -200
27.04 -200
27.06 -200
27.08 -200
27.1 -200
27.12 -200
27.14 -200
27.16 -200
27.18 -200
27.2 -200
27.22 -200
27.24 -200
27.26 -200
27.28 -200
27.3 -200
27.32 -200
27.34 -200
27.36 -200
27.38 -200
27.4 -200
27.42 -200
27.44 -200
27.46 -200
27.48 -200
27.5 -200
27.52 -200
27.54 -200
27.56 -200
27.58 -200
27.6 -200
27.62 -200
27.64 -200
27.66 -200
27.68 -200
27.7 -200
27.72 -200
27.74 -200
27.76 -200
27.78 -200
27.8 -200
27.82 -200
27.84 -200
27.86 -200
27.88 -200
27.9 -200
27.92 -200
27.94 -200
27.96 -200
27.98 -200
28 -200
28.02 -200
28.04 -200
28.06 -200
28.08 -200
28.1 -200
28.12 -200
28.14 -200
28.16 -200
28.18 -200
28.2 -200
28.22 -200
28.24 -200
28.26 -200
28.28 -200
28.3 -200
28.32 -200
28.34 -200
28.36 -200
28.38 -200
28.4 -200
28.42 -200
28.44 -200
28.46 -200
28.48 -200
28.5 -200
28.52 -200
28.54 -200
28.56 -200
28.58 -200
28.6 -200
28.62 -200
28.64 -200
28.66 -200
28.68 -200
28.7 -200
28.72 -200
28.74 -200
28.76 -200
28.78 -200
28.8 -200
28.82 -200
28.84 -200
28.86 -200
28.88 -200
28.9 -200
28.92 -200
28.94 -200
28.96 -200
28.98 -200
29 -200
29.02 -200
29.04 -200
29.06 -200
29.08 -200
29.1 -200
29.12 -200
29.14 -200
29.16 -200
29.18 -200
29.2 -200
29.22 -200
29.24 -200
29.26 -200
29.28 -200
29.3 -200
29.32 -200
29.34 -200
29.36 -200
29.38 -200
29.4 -200
29.42 -200
29.44 -200
29.46 -200
29.48 -200
29.5 -200
29.52 -200
29.54 -200
29.56 -200
29.58 -200
29.6 -200
29.62 -200
29.64 -200
29.66 -200
29.68 -200
29.7 -200
29.72 -200
29.74 -200
29.76 -200
29.78 -200
29.8 -200
29.82 -200
29.84 -200
29.86 -200
29.88 -200
29.9 -200
29.92 -200
29.94 -200
29.96 -200
29.98 -200
30 -200
30.02 -200
30.04 -200
30.06 -200
30.08 -200
30.1 -200
30.12 -200
30.14 -200
30.16 -200
30.18 -200
30.2 -200
30.22 -200
30.24 -200
30.26 -200
30.28 -200
30.3 -200
30.32 -200
30.34 -200
30.36 -200
30.38 -200
30.4 -200
30.42 -200
30.44 -200
30.46 -200
30.48 -200
30.5 -200
30.52 -200
30.54 -200
30.56 -200
30.58 -200
30.6 -200
30.62 -200
30.64 -200
30.66 -200
30.68 -200
30.7 -200
30.72 -200
30.74 -200
30.76 -200
30.78 -200
30.8 -200
30.82 -200
30.84 -200
30.86 -200
30.88 -200
30.9 -200
30.92 -200
30.94 -200
30.96 -200
30.98 -200
31 -200
31.02 -200
31.04 -200
31.06 -200
31.08 -200
31.1 -200
31.12 -200
31.14 -200
31.16 -200
31.18 -200
31.2 -200
31.22 -200
31.24 -200
31.26 -200
31.28 -200
31.3 -200
31.32 -200
31.34 -200
31.36 -200
31.38 -200
31.4 -200
31.42 -200
31.44 -200
31.46 -200
31.48 -200
31.5 -200
31.52 -200
31.54 -200
31.56 -200
31.58 -200
31.6 -200
31.62 -200
31.64 -200
31.66 -200
31.68 -200
31.7 -200
31.72 -200
31.74 -200
31.76 -200
31.78 -200
31.8 -200
31.82 -200
31.84 -200
31.86 -200
31.88 -200
31.9 -200
31.92 -200
31.94 -200
31.96 -200
31.98 -200
32 -200
32.02 -200
32.04 -200
32.06 -200
32.08 -200
32.1 -200
32.12 -200
32.14 -200
32.16 -200
32.18 -200
32.2 -200
32.22 -200
32.24 -200
32.26 -200
32.28 -200
32.3 -200
32.32 -200
32.34 -200
32.36 -200
32.38 -200
32.4 -200
32.42 -200
32.44 -200
32.46 -200
32.48 -200
32.5 -200
32.52 -200
32.54 -200
32.56 -200
32.58 -200
32.6 -200
32.62 -200
32.64 -200
32.66 -200
32.68 -200
32.7 -200
32.72 -200
32.74 -200
32.76 -200
32.78 -200
32.8 -200
32.82 -200
32.84 -200
32.86 -200
32.88 -200
32.9 -200
32.92 -200
32.94 -200
32.96 -200
32.98 -200
33 -200
33.02 -200
33.04 -200
33.06 -200
33.08 -200
33.1 -200
33.12 -200
33.14 -200
33.16 -200
33.18 -200
33.2 -200
33.22 -200
33.24 -200
33.26 -200
33.28 -200
33.3 -200
33.32 -200
33.34 -200
33.36 -200
33.38 -200
33.4 -200
33.42 -200
33.44 -200
33.46 -200
33.48 -200
33.5 -200
33.52 -200
33.54 -200
33.56 -200
33.58 -200
33.6 -200
33.62 -200
33.64 -200
33.66 -200
33.68 -200
33.7 -200
33.72 -200
33.74 -200
33.76 -200
33.78 -200
33.8 -200
33.82 -200
33.84 -200
33.86 -200
33.88 -200
33.9 -200
33.92 -200
33.94 -200
33.96 -200
33.98 -200
34 -200
34.02 -200
34.04 -200
34.06 -200
34.08 -200
34.1 -200
34.12 -200
34.14 -200
34.16 -200
34.18 -200
34.2 -200
34.22 -200
34.24 -200
34.26 -200
34.28 -200
34.3 -200
34.32 -200
34.34 -200
34.36 -200
34.38 -200
34.4 -200
34.42 -200
34.44 -200
34.46 -200
34.48 -200
34.5 -200
34.52 -200
34.54 -200
34.56 -200
34.58 -200
34.6 -200
34.62 -200
34.64 -200
34.66 -200
34.68 -200
34.7 -200
34.72 -200
34.74 -200
34.76 -200
34.78 -200
34.8 -200
34.82 -200
34.84 -200
34.86 -200
34.88 -200
34.9 -200
34.92 -200
34.94 -200
34.96 -200
34.98 -200
35 -200
35.02 -200
35.04 -200
35.06 -200
35.08 -200
35.1 -200
35.12 -200
35.14 -200
35.16 -200
35.18 -200
35.2 -200
35.22 -200
35.24 -200
35.26 -200
35.28 -200
35.3 -200
35.32 -200
35.34 -200
35.36 -200
35.38 -200
35.4 -200
35.42 -200
35.44 -200
35.46 -200
35.48 -200
35.5 -200
35.52 -200
35.54 -200
35.56 -200
35.58 -200
35.6 -200
35.62 -200
35.64 -200
35.66 -200
35.68 -200
35.7 -200
35.72 -200
35.74 -200
35.76 -200
35.78 -200
35.8 -200
35.82 -200
35.84 -200
35.86 -200
35.88 -200
35.9 -200
35.92 -200
35.94 -200
35.96 -200
35.98 -200
36 -200
36.02 -200
36.04 -200
36.06 -200
36.08 -200
36.1 -200
36.12 -200
36.14 -200
36.16 -200
36.18 -200
36.2 -200
36.22 -200
36.24 -200
36.26 -200
36.28 -200
36.3 -200
36.32 -200
36.34 -200
36.36 -200
36.38 -200
36.4 -200
36.42 -200
36.44 -200
36.46 -200
36.48 -200
36.5 -200
36.52 -200
36.54 -200
36.56 -200
36.58 -200
36.6 -200
36.62 -200
36.64 -200
36.66 -200
36.68 -200
36.7 -200
36.72 -200
36.74 -200
36.76 -200
36.78 -200
36.8 -200
36.82 -200
36.84 -200
36.86 -200
36.88 -200
36.9 -200
36.92 -200
36.94 -200
36.96 -200
36.98 -200
37 -200
37.02 -200
37.04 -200
37.06 -200
37.08 -200
37.1 -200
37.12 -200
37.14 -200
37.16 -200
37.18 -200
37.2 -200
37.22 -200
37.24 -200
37.26 -200
37.28 -200
37.3 -200
37.32 -200
37.34 -200
37.36 -200
37.38 -200
37.4 -200
37.42 -200
37.44 -200
37.46 -200
37.48 -200
37.5 -200
37.52 -200
37.54 -200
37.56 -200
37.58 -200
37.6 -200
37.62 -200
37.64 -200
37.66 -200
37.68 -200
37.7 -200
37.72 -200
37.74 -200
37.76 -200
37.78 -200
37.8 -200
37.82 -200
37.84 -200
37.86 -200
37.88 -200
37.9 -200
37.92 -200
37.94 -200
37.96 -200
37.98 -200
38 -200
38.02 -200
38.04 -200
38.06 -200
38.08 -200
38.1 -200
38.12 -200
38.14 -200
38.16 -200
38.18 -200
38.2 -200
38.22 -200
38.24 -200
38.26 -200
38.28 -200
38.3 -200
38.32 -200
38.34 -200
38.36 -200
38.38 -200
38.4 -200
38.42 -200
38.44 -200
38.46 -200
38.48 -200
38.5 -200
38.52 -200
38.54 -200
38.56 -200
38.58 -200
38.6 -200
38.62 -200
38.64 -200
38.66 -200
38.68 -200
38.7 -200
38.72 -200
38.74 -200
38.76 -200
38.78 -200
38.8 -200
38.82 -200
38.84 -200
38.86 -200
38.88 -200
38.9 -200
38.92 -200
38.94 -200
38.96 -200
38.98 -200
39 -200
39.02 -200
39.04 -200
39.06 -200
39.08 -200
39.1 -200
39.12 -200
39.14 -200
39.16 -200
39.18 -200
39.2 -200
39.22 -200
39.24 -200
39.26 -200
39.28 -200
39.3 -200
39.32 -200
39.34 -200
39.36 -200
39.38 -200
39.4 -200
39.42 -200
39.44 -200
39.46 -200
39.48 -200
39.5 -200
39.52 -200
39.54 -200
39.56 -200
39.58 -200
39.6 -200
39.62 -200
39.64 -200
39.66 -200
39.68 -200
39.7 -200
39.72 -200
39.74 -200
39.76 -200
39.78 -200
39.8 -200
39.82 -200
39.84 -200
39.86 -200
39.88 -200
39.9 -200
39.92 -200
39.94 -200
39.96 -200
39.98 -200
40 -200
40.02 -200
40.04 -200
40.06 -200
40.08 -200
40.1 -200
40.12 -200
40.14 -200
40.16 -200
40.18 -200
40.2 -200
40.22 -200
40.24 -200
40.26 -200
40.28 -200
40.3 -200
40.32 -200
40.34 -200
40.36 -200
40.38 -200
40.4 -200
40.42 -200
40.44 -200
40.46 -200
40.48 -200
40.5 -200
40.52 -200
40.54 -200
40.56 -200
40.58 -200
40.6 -200
40.62 -200
40.64 -200
40.66 -200
40.68 -200
40.7 -200
40.72 -200
40.74 -200
40.76 -200
40.78 -200
40.8 -200
40.82 -200
40.84 -200
40.86 -200
40.88 -200
40.9 -200
40.92 -200
40.94 -200
40.96 -200
40.98 -200
41 -200
41.02 -200
41.04 -200
41.06 -200
41.08 -200
41.1 -200
41.12 -200
41.14 -200
41.16 -200
41.18 -200
41.2 -200
41.22 -200
41.24 -200
41.26 -200
41.28 -200
41.3 -200
41.32 -200
41.34 -200
41.36 -200
41.38 -200
41.4 -200
41.42 -200
41.44 -200
41.46 -200
41.48 -200
41.5 -200
41.52 -200
41.54 -200
41.56 -200
41.58 -200
41.6 -200
41.62 -200
41.64 -200
41.66 -200
41.68 -200
41.7 -200
41.72 -200
41.74 -200
41.76 -200
41.78 -200
41.8 -200
41.82 -200
41.84 -200
41.86 -200
41.88 -200
41.9 -200
41.92 -200
41.94 -200
41.96 -200
41.98 -200
42 -200
42.02 -200
42.04 -200
42.06 -200
42.08 -200
42.1 -200
42.12 -200
42.14 -200
42.16 -200
42.18 -200
42.2 -200
42.22 -200
42.24 -200
42.26 -200
42.28 -200
42.3 -200
42.32 -200
42.34 -200
42.36 -200
42.38 -200
42.4 -200
42.42 -200
42.44 -200
42.46 -200
42.48 -200
42.5 -200
42.52 -200
42.54 -200
42.56 -200
42.58 -200
42.6 -200
42.62 -200
42.64 -200
42.66 -200
42.68 -200
42.7 -200
42.72 -200
42.74 -200
42.76 -200
42.78 -200
42.8 -200
42.82 -200
42.84 -200
42.86 -200
42.88 -200
42.9 -200
42.92 -200
42.94 -200
42.96 -200
42.98 -200
43 -200
43.02 -200
43.04 -200
43.06 -200
43.08 -200
43.1 -200
43.12 -200
43.14 -200
43.16 -200
43.18 -200
43.2 -200
43.22 -200
43.24 -200
43.26 -200
43.28 -200
43.3 -200
43.32 -200
43.34 -200
43.36 -200
43.38 -200
43.4 -200
43.42 -200
43.44 -200
43.46 -200
43.48 -200
43.5 -200
43.52 -200
43.54 -200
43.56 -200
43.58 -200
43.6 -200
43.62 -200
43.64 -200
43.66 -200
43.68 -200
43.7 -200
43.72 -200
43.74 -200
43.76 -200
43.78 -200
43.8 -200
43.82 -200
43.84 -200
43.86 -200
43.88 -200
43.9 -200
43.92 -200
43.94 -200
43.96 -200
43.98 -200
44 -200
44.02 -200
44.04 -200
44.06 -200
44.08 -200
44.1 -200
44.12 -200
44.14 -200
44.16 -200
44.18 -200
44.2 -200
44.22 -200
44.24 -200
44.26 -200
44.28 -200
44.3 -200
44.32 -200
44.34 -200
44.36 -200
44.38 -200
44.4 -200
44.42 -200
44.44 -200
44.46 -200
44.48 -200
44.5 -200
44.52 -200
44.54 -200
44.56 -200
44.58 -200
44.6 -200
44.62 -200
44.64 -200
44.66 -200
44.68 -200
44.7 -200
44.72 -200
44.74 -200
44.76 -200
44.78 -200
44.8 -200
44.82 -200
44.84 -200
44.86 -200
44.88 -200
44.9 -200
44.92 -200
44.94 -200
44.96 -200
44.98 -200
45 -200
45.02 -200
45.04 -200
45.06 -200
45.08 -200
45.1 -200
45.12 -200
45.14 -200
45.16 -200
45.18 -200
45.2 -200
45.22 -200
45.24 -200
45.26 -200
45.28 -200
45.3 -200
45.32 -200
45.34 -200
45.36 -200
45.38 -200
45.4 -200
45.42 -200
45.44 -200
45.46 -200
45.48 -200
45.5 -200
45.52 -200
45.54 -200
45.56 -200
45.58 -200
45.6 -200
45.62 -200
45.64 -200
45.66 -200
45.68 -200
45.7 -200
45.72 -200
45.74 -200
45.76 -200
45.78 -200
45.8 -200
45.82 -200
45.84 -200
45.86 -200
45.88 -200
45.9 -200
45.92 -200
45.94 -200
45.96 -200
45.98 -200
46 -200
46.02 -200
46.04 -200
46.06 -200
46.08 -200
46.1 -200
46.12 -200
46.14 -200
46.16 -200
46.18 -200
46.2 -200
46.22 -200
46.24 -200
46.26 -200
46.28 -200
46.3 -200
46.32 -200
46.34 -200
46.36 -200
46.38 -200
46.4 -200
46.42 -200
46.44 -200
46.46 -200
46.48 -200
46.5 -200
46.52 -200
46.54 -200
46.56 -200
46.58 -200
46.6 -200
46.62 -200
46.64 -200
46.66 -200
46.68 -200
46.7 -200
46.72 -200
46.74 -200
46.76 -200
46.78 -200
46.8 -200
46.82 -200
46.84 -200
46.86 -200
46.88 -200
46.9 -200
46.92 -200
46.94 -200
46.96 -200
46.98 -200
47 -200
47.02 -200
47.04 -200
47.06 -200
47.08 -200
47.1 -200
47.12 -200
47.14 -200
47.16 -200
47.18 -200
47.2 -200
47.22 -200
47.24 -200
47.26 -200
47.28 -200
47.3 -200
47.32 -200
47.34 -200
47.36 -200
47.38 -200
47.4 -200
47.42 -200
47.44 -200
47.46 -200
47.48 -200
47.5 -200
47.52 -200
47.54 -200
47.56 -200
47.58 -200
47.6 -200
47.62 -200
47.64 -200
47.66 -200
47.68 -200
47.7 -200
47.72 -200
47.74 -200
47.76 -200
47.78 -200
47.8 -200
47.82 -200
47.84 -200
47.86 -200
47.88 -200
47.9 -200
47.92 -200
47.94 -200
47.96 -200
47.98 -200
48 -200
48.02 -200
48.04 -200
48.06 -200
48.08 -200
48.1 -200
48.12 -200
48.14 -200
48.16 -200
48.18 -200
48.2 -200
48.22 -200
48.24 -200
48.26 -200
48.28 -200
48.3 -200
48.32 -200
48.34 -200
48.36 -200
48.38 -200
48.4 -200
48.42 -200
48.44 -200
48.46 -200
48.48 -200
48.5 -200
48.52 -200
48.54 -200
48.56 -200
48.58 -200
48.6 -200
48.62 -200
48.64 -200
48.66 -200
48.68 -200
48.7 -200
48.72 -200
48.74 -200
48.76 -200
48.78 -200
48.8 -200
48.82 -200
48.84 -200
48.86 -200
48.88 -200
48.9 -200
48.92 -200
48.94 -200
48.96 -200
48.98 -200
49 -200
49.02 -200
49.04 -200
49.06 -200
49.08 -200
49.1 -200
49.12 -200
49.14 -200
49.16 -200
49.18 -200
49.2 -200
49.22 -200
49.24 -200
49.26 -200
49.28 -200
49.3 -200
49.32 -200
49.34 -200
49.36 -200
49.38 -200
49.4 -200
49.42 -200
49.44 -200
49.46 -200
49.48 -200
49.5 -200
49.52 -200
49.54 -200
49.56 -200
49.58 -200
49.6 -200
49.62 -200
49.64 -200
49.66 -200
49.68 -200
49.7 -200
49.72 -200
49.74 -200
49.76 -200
49.78 -200
49.8 -200
49.82 -200
49.84 -200
49.86 -200
49.88 -200
49.9 -200
49.92 -200
49.94 -200
49.96 -200
49.98 -200
50 -200
50.02 -200
50.04 -200
50.06 -200
50.08 -200
50.1 -200
50.12 -200
50.14 -200
50.16 -200
50.18 -200
50.2 -200
50.22 -200
50.24 -200
50.26 -200
50.28 -200
50.3 -200
50.32 -200
50.34 -200
50.36 -200
50.38 -200
50.4 -200
50.42 -200
50.44 -200
50.46 -200
50.48 -200
50.5 -200
50.52 -200
50.54 -200
50.56 -200
50.58 -200
50.6 -200
50.62 -200
50.64 -200
50.66 -200
50.68 -200
50.7 -200
50.72 -200
50.74 -200
50.76 -200
50.78 -200
50.8 -200
50.82 -200
50.84 -200
50.86 -200
50.88 -200
50.9 -200
50.92 -200
50.94 -200
50.96 -200
50.98 -200
51 -200
51.02 -200
51.04 -200
51.06 -200
51.08 -200
51.1 -200
51.12 -200
51.14 -200
51.16 -200
51.18 -200
51.2 -200
51.22 -200
51.24 -200
51.26 -200
51.28 -200
51.3 -200
51.32 -200
51.34 -200
51.36 -200
51.38 -200
51.4 -200
51.42 -200
51.44 -200
51.46 -200
51.48 -200
51.5 -200
51.52 -200
51.54 -200
51.56 -200
51.58 -200
51.6 -200
51.62 -200
51.64 -200
51.66 -200
51.68 -200
51.7 -200
51.72 -200
51.74 -200
51.76 -200
51.78 -200
51.8 -200
51.82 -200
51.84 -200
51.86 -200
51.88 -200
51.9 -200
51.92 -200
51.94 -200
51.96 -200
51.98 -200
52 -200
52.02 -200
52.04 -200
52.06 -200
52.08 -200
52.1 -200
52.12 -200
52.14 -200
52.16 -200
52.18 -200
52.2 -200
52.22 -200
52.24 -200
52.26 -200
52.28 -200
52.3 -200
52.32 -200
52.34 -200
52.36 -200
52.38 -200
52.4 -200
52.42 -200
52.44 -200
52.46 -200
52.48 -200
52.5 -200
52.52 -200
52.54 -200
52.56 -200
52.58 -200
52.6 -200
52.62 -200
52.64 -200
52.66 -200
52.68 -200
52.7 -200
52.72 -200
52.74 -200
52.76 -200
52.78 -200
52.8 -200
52.82 -200
52.84 -200
52.86 -200
52.88 -200
52.9 -200
52.92 -200
52.94 -200
52.96 -200
52.98 -200
53 -200
53.02 -200
53.04 -200
53.06 -200
53.08 -200
53.1 -200
53.12 -200
53.14 -200
53.16 -200
53.18 -200
53.2 -200
53.22 -200
53.24 -200
53.26 -200
53.28 -200
53.3 -200
53.32 -200
53.34 -200
53.36 -200
53.38 -200
53.4 -200
53.42 -200
53.44 -200
53.46 -200
53.48 -200
53.5 -200
53.52 -200
53.54 -200
53.56 -200
53.58 -200
53.6 -200
53.62 -200
53.64 -200
53.66 -200
53.68 -200
53.7 -200
53.72 -200
53.74 -200
53.76 -200
53.78 -200
53.8 -200
53.82 -200
53.84 -200
53.86 -200
53.88 -200
53.9 -200
53.92 -200
53.94 -200
53.96 -200
53.98 -200
54 -200
54.02 -200
54.04 -200
54.06 -200
54.08 -200
54.1 -200
54.12 -200
54.14 -200
54.16 -200
54.18 -200
54.2 -200
54.22 -200
54.24 -200
54.26 -200
54.28 -200
54.3 -200
54.32 -200
54.34 -200
54.36 -200
54.38 -200
54.4 -200
54.42 -200
54.44 -200
54.46 -200
54.48 -200
54.5 -200
54.52 -200
54.54 -200
54.56 -200
54.58 -200
54.6 -200
54.62 -200
54.64 -200
54.66 -200
54.68 -200
54.7 -200
54.72 -200
54.74 -200
54.76 -200
54.78 -200
54.8 -200
54.82 -200
54.84 -200
54.86 -200
54.88 -200
54.9 -200
54.92 -200
54.94 -200
54.96 -200
54.98 -200
55 -200
55.02 -200
55.04 -200
55.06 -200
55.08 -200
55.1 -200
55.12 -200
55.14 -200
55.16 -200
55.18 -200
55.2 -200
55.22 -200
55.24 -200
55.26 -200
55.28 -200
55.3 -200
55.32 -200
55.34 -200
55.36 -200
55.38 -200
55.4 -200
55.42 -200
55.44 -200
55.46 -200
55.48 -200
55.5 -200
55.52 -200
55.54 -200
55.56 -200
55.58 -200
55.6 -200
55.62 -200
55.64 -200
55.66 -200
55.68 -200
55.7 -200
55.72 -200
55.74 -200
55.76 -200
55.78 -200
55.8 -200
55.82 -200
55.84 -200
55.86 -200
55.88 -200
55.9 -200
55.92 -200
55.94 -200
55.96 -200
55.98 -200
56 -200
56.02 -200
56.04 -200
56.06 -200
56.08 -200
56.1 -200
56.12 -200
56.14 -200
56.16 -200
56.18 -200
56.2 -200
56.22 -200
56.24 -200
56.26 -200
56.28 -200
56.3 -200
56.32 -200
56.34 -200
56.36 -200
56.38 -200
56.4 -200
56.42 -200
56.44 -200
56.46 -200
56.48 -200
56.5 -200
56.52 -200
56.54 -200
56.56 -200
56.58 -200
56.6 -200
56.62 -200
56.64 -200
56.66 -200
56.68 -200
56.7 -200
56.72 -200
56.74 -200
56.76 -200
56.78 -200
56.8 -200
56.82 -200
56.84 -200
56.86 -200
56.88 -200
56.9 -200
56.92 -200
56.94 -200
56.96 -200
56.98 -200
57 -200
57.02 -200
57.04 -200
57.06 -200
57.08 -200
57.1 -200
57.12 -200
57.14 -200
57.16 -200
57.18 -200
57.2 -200
57.22 -200
57.24 -200
57.26 -200
57.28 -200
57.3 -200
57.32 -200
57.34 -200
57.36 -200
57.38 -200
57.4 -200
57.42 -200
57.44 -200
57.46 -200
57.48 -200
57.5 -200
57.52 -200
57.54 -200
57.56 -200
57.58 -200
57.6 -200
57.62 -200
57.64 -200
57.66 -200
57.68 -200
57.7 -200
57.72 -200
57.74 -200
57.76 -200
57.78 -200
57.8 -200
57.82 -200
57.84 -200
57.86 -200
57.88 -200
57.9 -200
57.92 -200
57.94 -200
57.96 -200
57.98 -200
58 -200
58.02 -200
58.04 -200
58.06 -200
58.08 -200
58.1 -200
58.12 -200
58.14 -200
58.16 -200
58.18 -200
58.2 -200
58.22 -200
58.24 -200
58.26 -200
58.28 -200
58.3 -200
58.32 -200
58.34 -200
58.36 -200
58.38 -200
58.4 -200
58.42 -200
58.44 -200
58.46 -200
58.48 -200
58.5 -200
58.52 -200
58.54 -200
58.56 -200
58.58 -200
58.6 -200
58.62 -200
58.64 -200
58.66 -200
58.68 -200
58.7 -200
58.72 -200
58.74 -200
58.76 -200
58.78 -200
58.8 -200
58.82 -200
58.84 -200
58.86 -200
58.88 -200
58.9 -200
58.92 -200
58.94 -200
58.96 -200
58.98 -200
59 -200
59.02 -200
59.04 -200
59.06 -200
59.08 -200
59.1 -200
59.12 -200
59.14 -200
59.16 -200
59.18 -200
59.2 -200
59.22 -200
59.24 -200
59.26 -200
59.28 -200
59.3 -200
59.32 -200
59.34 -200
59.36 -200
59.38 -200
59.4 -200
59.42 -200
59.44 -200
59.46 -200
59.48 -200
59.5 -200
59.52 -200
59.54 -200
59.56 -200
59.58 -200
59.6 -200
59.62 -200
59.64 -200
59.66 -200
59.68 -200
59.7 -200
59.72 -200
59.74 -200
59.76 -200
59.78 -200
59.8 -200
59.82 -200
59.84 -200
59.86 -200
59.88 -200
59.9 -200
59.92 -200
59.94 -200
59.96 -200
59.98 -200
60 -200
60.02 -200
60.04 -200
60.06 -200
60.08 -200
60.1 -200
60.12 -200
60.14 -200
60.16 -200
60.18 -200
60.2 -200
60.22 -200
60.24 -200
60.26 -200
60.28 -200
60.3 -200
60.32 -200
60.34 -200
60.36 -200
60.38 -200
60.4 -200
60.42 -200
60.44 -200
60.46 -200
60.48 -200
60.5 -200
60.52 -200
60.54 -200
60.56 -200
60.58 -200
60.6 -200
60.62 -200
60.64 -200
60.66 -200
60.68 -200
60.7 -200
60.72 -200
60.74 -200
60.76 -200
60.78 -200
60.8 -200
60.82 -200
60.84 -200
60.86 -200
60.88 -200
60.9 -200
60.92 -200
60.94 -200
60.96 -200
60.98 -200
61 -200
61.02 -200
61.04 -200
61.06 -200
61.08 -200
61.1 -200
61.12 -200
61.14 -200
61.16 -200
61.18 -200
61.2 -200
61.22 -200
61.24 -200
61.26 -200
61.28 -200
61.3 -200
61.32 -200
61.34 -200
61.36 -200
61.38 -200
61.4 -200
61.42 -200
61.44 -200
61.46 -200
61.48 -200
61.5 -200
61.52 -200
61.54 -200
61.56 -200
61.58 -200
61.6 -200
61.62 -200
61.64 -200
61.66 -200
61.68 -200
61.7 -200
61.72 -200
61.74 -200
61.76 -200
61.78 -200
61.8 -200
61.82 -200
61.84 -200
61.86 -200
61.88 -200
61.9 -200
61.92 -200
61.94 -200
61.96 -200
61.98 -200
62 -200
62.02 -200
62.04 -200
62.06 -200
62.08 -200
62.1 -200
62.12 -200
62.14 -200
62.16 -200
62.18 -200
62.2 -200
62.22 -200
62.24 -200
62.26 -200
62.28 -200
62.3 -200
62.32 -200
62.34 -200
62.36 -200
62.38 -200
62.4 -200
62.42 -200
62.44 -200
62.46 -200
62.48 -200
62.5 -200
62.52 -200
62.54 -200
62.56 -200
62.58 -200
62.6 -200
62.62 -200
62.64 -200
62.66 -200
62.68 -200
62.7 -200
62.72 -200
62.74 -200
62.76 -200
62.78 -200
62.8 -200
62.82 -200
62.84 -200
62.86 -200
62.88 -200
62.9 -200
62.92 -200
62.94 -200
62.96 -200
62.98 -200
63 -200
63.02 -200
63.04 -200
63.06 -200
63.08 -200
63.1 -200
63.12 -200
63.14 -200
63.16 -200
63.18 -200
63.2 -200
63.22 -200
63.24 -200
63.26 -200
63.28 -200
63.3 -200
63.32 -200
63.34 -200
63.36 -200
63.38 -200
63.4 -200
63.42 -200
63.44 -200
63.46 -200
63.48 -200
63.5 -200
63.52 -200
63.54 -200
63.56 -200
63.58 -200
63.6 -200
63.62 -200
63.64 -200
63.66 -200
63.68 -200
63.7 -200
63.72 -200
63.74 -200
63.76 -200
63.78 -200
63.8 -200
63.82 -200
63.84 -200
63.86 -200
63.88 -200
63.9 -200
63.92 -200
63.94 -200
63.96 -200
63.98 -200
64 -200
64.02 -200
64.04 -200
64.06 -200
64.08 -200
64.1 -200
64.12 -200
64.14 -200
64.16 -200
64.18 -200
64.2 -200
64.22 -200
64.24 -200
64.26 -200
64.28 -200
64.3 -200
64.32 -200
64.34 -200
64.36 -200
64.38 -200
64.4 -200
64.42 -200
64.44 -200
64.46 -200
64.48 -200
64.5 -200
64.52 -200
64.54 -200
64.56 -200
64.58 -200
64.6 -200
64.62 -200
64.64 -200
64.66 -200
64.68 -200
64.7 -200
64.72 -200
64.74 -200
64.76 -200
64.78 -200
64.8 -200
64.82 -200
64.84 -200
64.86 -200
64.88 -200
64.9 -200
64.92 -200
64.94 -200
64.96 -200
64.98 -200
65 -200
65.02 -200
65.04 -200
65.06 -200
65.08 -200
65.1 -200
65.12 -200
65.14 -200
65.16 -200
65.18 -200
65.2 -200
65.22 -200
65.24 -200
65.26 -200
65.28 -200
65.3 -200
65.32 -200
65.34 -200
65.36 -200
65.38 -200
65.4 -200
65.42 -200
65.44 -200
65.46 -200
65.48 -200
65.5 -200
65.52 -200
65.54 -200
65.56 -200
65.58 -200
65.6 -200
65.62 -200
65.64 -200
65.66 -200
65.68 -200
65.7 -200
65.72 -200
65.74 -200
65.76 -200
65.78 -200
65.8 -200
65.82 -200
65.84 -200
65.86 -200
65.88 -200
65.9 -200
65.92 -200
65.94 -200
65.96 -200
65.98 -200
66 -200
66.02 -200
66.04 -200
66.06 -200
66.08 -200
66.1 -200
66.12 -200
66.14 -200
66.16 -200
66.18 -200
66.2 -200
66.22 -200
66.24 -200
66.26 -200
66.28 -200
66.3 -200
66.32 -200
66.34 -200
66.36 -200
66.38 -200
66.4 -200
66.42 -200
66.44 -200
66.46 -200
66.48 -200
66.5 -200
66.52 -200
66.54 -200
66.56 -200
66.58 -200
66.6 -200
66.62 -200
66.64 -200
66.66 -200
66.68 -200
66.7 -200
66.72 -200
66.74 -200
66.76 -200
66.78 -200
66.8 -200
66.82 -200
66.84 -200
66.86 -200
66.88 -200
66.9 -200
66.92 -200
66.94 -200
66.96 -200
66.98 -200
67 -200
67.02 -200
67.04 -200
67.06 -200
67.08 -200
67.1 -200
67.12 -200
67.14 -200
67.16 -200
67.18 -200
67.2 -200
67.22 -200
67.24 -200
67.26 -200
67.28 -200
67.3 -200
67.32 -200
67.34 -200
67.36 -200
67.38 -200
67.4 -200
67.42 -200
67.44 -200
67.46 -200
67.48 -200
67.5 -200
67.52 -200
67.54 -200
67.56 -200
67.58 -200
67.6 -200
67.62 -200
67.64 -200
67.66 -200
67.68 -200
67.7 -200
67.72 -200
67.74 -200
67.76 -200
67.78 -200
67.8 -200
67.82 -200
67.84 -200
67.86 -200
67.88 -200
67.9 -200
67.92 -200
67.94 -200
67.96 -200
67.98 -200
68 -200
68.02 -200
68.04 -200
68.06 -200
68.08 -200
68.1 -200
68.12 -200
68.14 -200
68.16 -200
68.18 -200
68.2 -200
68.22 -200
68.24 -200
68.26 -200
68.28 -200
68.3 -200
68.32 -200
68.34 -200
68.36 -200
68.38 -200
68.4 -200
68.42 -200
68.44 -200
68.46 -200
68.48 -200
68.5 -200
68.52 -200
68.54 -200
68.56 -200
68.58 -200
68.6 -200
68.62 -200
68.64 -200
68.66 -200
68.68 -200
68.7 -200
68.72 -200
68.74 -200
68.76 -200
68.78 -200
68.8 -200
68.82 -200
68.84 -200
68.86 -200
68.88 -200
68.9 -200
68.92 -200
68.94 -200
68.96 -200
68.98 -200
69 -200
69.02 -200
69.04 -200
69.06 -200
69.08 -200
69.1 -200
69.12 -200
69.14 -200
69.16 -200
69.18 -200
69.2 -200
69.22 -200
69.24 -200
69.26 -200
69.28 -200
69.3 -200
69.32 -200
69.34 -200
69.36 -200
69.38 -200
69.4 -200
69.42 -200
69.44 -200
69.46 -200
69.48 -200
69.5 -200
69.52 -200
69.54 -200
69.56 -200
69.58 -200
69.6 -200
69.62 -200
69.64 -200
69.66 -200
69.68 -200
69.7 -200
69.72 -200
69.74 -200
69.76 -200
69.78 -200
69.8 -200
69.82 -200
69.84 -200
69.86 -200
69.88 -200
69.9 -200
69.92 -200
69.94 -200
69.96 -200
69.98 -200
70 -200
70.02 -200
70.04 -200
70.06 -200
70.08 -200
70.1 -200
70.12 -200
70.14 -200
70.16 -200
70.18 -200
70.2 -200
70.22 -200
70.24 -200
70.26 -200
70.28 -200
70.3 -200
70.32 -200
70.34 -200
70.36 -200
70.38 -200
70.4 -200
70.42 -200
70.44 -200
70.46 -200
70.48 -200
70.5 -200
70.52 -200
70.54 -200
70.56 -200
70.58 -200
70.6 -200
70.62 -200
70.64 -200
70.66 -200
70.68 -200
70.7 -200
70.72 -200
70.74 -200
70.76 -200
70.78 -200
70.8 -200
70.82 -200
70.84 -200
70.86 -200
70.88 -200
70.9 -200
70.92 -200
70.94 -200
70.96 -200
70.98 -200
71 -200
71.02 -200
71.04 -200
71.06 -200
71.08 -200
71.1 -200
71.12 -200
71.14 -200
71.16 -200
71.18 -200
71.2 -200
71.22 -200
71.24 -200
71.26 -200
71.28 -200
71.3 -200
71.32 -200
71.34 -200
71.36 -200
71.38 -200
71.4 -200
71.42 -200
71.44 -200
71.46 -200
71.48 -200
71.5 -200
71.52 -200
71.54 -200
71.56 -200
71.58 -200
71.6 -200
71.62 -200
71.64 -200
71.66 -200
71.68 -200
71.7 -200
71.72 -200
71.74 -200
71.76 -200
71.78 -200
71.8 -200
71.82 -200
71.84 -200
71.86 -200
71.88 -200
71.9 -200
71.92 -200
71.94 -200
71.96 -200
71.98 -200
72 -200
72.02 -200
72.04 -200
72.06 -200
72.08 -200
72.1 -200
72.12 -200
72.14 -200
72.16 -200
72.18 -200
72.2 -200
72.22 -200
72.24 -200
72.26 -200
72.28 -200
72.3 -200
72.32 -200
72.34 -200
72.36 -200
72.38 -200
72.4 -200
72.42 -200
72.44 -200
72.46 -200
72.48 -200
72.5 -200
72.52 -200
72.54 -200
72.56 -200
72.58 -200
72.6 -200
72.62 -200
72.64 -200
72.66 -200
72.68 -200
72.7 -200
72.72 -200
72.74 -200
72.76 -200
72.78 -200
72.8 -200
72.82 -200
72.84 -200
72.86 -200
72.88 -200
72.9 -200
72.92 -200
72.94 -200
72.96 -200
72.98 -200
73 -200
73.02 -200
73.04 -200
73.06 -200
73.08 -200
73.1 -200
73.12 -200
73.14 -200
73.16 -200
73.18 -200
73.2 -200
73.22 -200
73.24 -200
73.26 -200
73.28 -200
73.3 -200
73.32 -200
73.34 -200
73.36 -200
73.38 -200
73.4 -200
73.42 -200
73.44 -200
73.46 -200
73.48 -200
73.5 -200
73.52 -200
73.54 -200
73.56 -200
73.58 -200
73.6 -200
73.62 -200
73.64 -200
73.66 -200
73.68 -200
73.7 -200
73.72 -200
73.74 -200
73.76 -200
73.78 -200
73.8 -200
73.82 -200
73.84 -200
73.86 -200
73.88 -200
73.9 -200
73.92 -200
73.94 -200
73.96 -200
73.98 -200
74 -200
74.02 -200
74.04 -200
74.06 -200
74.08 -200
74.1 -200
74.12 -200
74.14 -200
74.16 -200
74.18 -200
74.2 -200
74.22 -200
74.24 -200
74.26 -200
74.28 -200
74.3 -200
74.32 -200
74.34 -200
74.36 -200
74.38 -200
74.4 -200
74.42 -200
74.44 -200
74.46 -200
74.48 -200
74.5 -200
74.52 -200
74.54 -200
74.56 -200
74.58 -200
74.6 -200
74.62 -200
74.64 -200
74.66 -200
74.68 -200
74.7 -200
74.72 -200
74.74 -200
74.76 -200
74.78 -200
74.8 -200
74.82 -200
74.84 -200
74.86 -200
74.88 -200
74.9 -200
74.92 -200
74.94 -200
74.96 -200
74.98 -200
75 -200
75.02 -200
75.04 -200
75.06 -200
75.08 -200
75.1 -200
75.12 -200
75.14 -200
75.16 -200
75.18 -200
75.2 -200
75.22 -200
75.24 -200
75.26 -200
75.28 -200
75.3 -200
75.32 -200
75.34 -200
75.36 -200
75.38 -200
75.4 -200
75.42 -200
75.44 -200
75.46 -200
75.48 -200
75.5 -200
75.52 -200
75.54 -200
75.56 -200
75.58 -200
75.6 -200
75.62 -200
75.64 -200
75.66 -200
75.68 -200
75.7 -200
75.72 -200
75.74 -200
75.76 -200
75.78 -200
75.8 -200
75.82 -200
75.84 -200
75.86 -200
75.88 -200
75.9 -200
75.92 -200
75.94 -200
75.96 -200
75.98 -200
76 -200
76.02 -200
76.04 -200
76.06 -200
76.08 -200
76.1 -200
76.12 -200
76.14 -200
76.16 -200
76.18 -200
76.2 -200
76.22 -200
76.24 -200
76.26 -200
76.28 -200
76.3 -200
76.32 -200
76.34 -200
76.36 -200
76.38 -200
76.4 -200
76.42 -200
76.44 -200
76.46 -200
76.48 -200
76.5 -200
76.52 -200
76.54 -200
76.56 -200
76.58 -200
76.6 -200
76.62 -200
76.64 -200
76.66 -200
76.68 -200
76.7 -200
76.72 -200
76.74 -200
76.76 -200
76.78 -200
76.8 -200
76.82 -200
76.84 -200
76.86 -200
76.88 -200
76.9 -200
76.92 -200
76.94 -200
76.96 -200
76.98 -200
77 -200
77.02 -200
77.04 -200
77.06 -200
77.08 -200
77.1 -200
77.12 -200
77.14 -200
77.16 -200
77.18 -200
77.2 -200
77.22 -200
77.24 -200
77.26 -200
77.28 -200
77.3 -200
77.32 -200
77.34 -200
77.36 -200
77.38 -200
77.4 -200
77.42 -200
77.44 -200
77.46 -200
77.48 -200
77.5 -200
77.52 -200
77.54 -200
77.56 -200
77.58 -200
77.6 -200
77.62 -200
77.64 -200
77.66 -200
77.68 -200
77.7 -200
77.72 -200
77.74 -200
77.76 -200
77.78 -200
77.8 -200
77.82 -200
77.84 -200
77.86 -200
77.88 -200
77.9 -200
77.92 -200
77.94 -200
77.96 -200
77.98 -200
78 -200
78.02 -200
78.04 -200
78.06 -200
78.08 -200
78.1 -200
78.12 -200
78.14 -200
78.16 -200
78.18 -200
78.2 -200
78.22 -200
78.24 -200
78.26 -200
78.28 -200
78.3 -200
78.32 -200
78.34 -200
78.36 -200
78.38 -200
78.4 -200
78.42 -200
78.44 -200
78.46 -200
78.48 -200
78.5 -200
78.52 -200
78.54 -200
78.56 -200
78.58 -200
78.6 -200
78.62 -200
78.64 -200
78.66 -200
78.68 -200
78.7 -200
78.72 -200
78.74 -200
78.76 -200
78.78 -200
78.8 -200
78.82 -200
78.84 -200
78.86 -200
78.88 -200
78.9 -200
78.92 -200
78.94 -200
78.96 -200
78.98 -200
79 -200
79.02 -200
79.04 -200
79.06 -200
79.08 -200
79.1 -200
79.12 -200
79.14 -200
79.16 -200
79.18 -200
79.2 -200
79.22 -200
79.24 -200
79.26 -200
79.28 -200
79.3 -200
79.32 -200
79.34 -200
79.36 -200
79.38 -200
79.4 -200
79.42 -200
79.44 -200
79.46 -200
79.48 -200
79.5 -200
79.52 -200
79.54 -200
79.56 -200
79.58 -200
79.6 -200
79.62 -200
79.64 -200
79.66 -200
79.68 -200
79.7 -200
79.72 -200
79.74 -200
79.76 -200
79.78 -200
79.8 -200
79.82 -200
79.84 -200
79.86 -200
79.88 -200
79.9 -200
79.92 -200
79.94 -200
79.96 -200
79.98 -200
80 -200
80.02 -200
80.04 -200
80.06 -200
80.08 -200
80.1 -200
80.12 -200
80.14 -200
80.16 -200
80.18 -200
80.2 -200
80.22 -200
80.24 -200
80.26 -200
80.28 -200
80.3 -200
80.32 -200
80.34 -200
80.36 -200
80.38 -200
80.4 -200
80.42 -200
80.44 -200
80.46 -200
80.48 -200
80.5 -200
80.52 -200
80.54 -200
80.56 -200
80.58 -200
80.6 -200
80.62 -200
80.64 -200
80.66 -200
80.68 -200
80.7 -200
80.72 -200
80.74 -200
80.76 -200
80.78 -200
80.8 -200
80.82 -200
80.84 -200
80.86 -200
80.88 -200
80.9 -200
80.92 -200
80.94 -200
80.96 -200
80.98 -200
81 -200
81.02 -200
81.04 -200
81.06 -200
81.08 -200
81.1 -200
81.12 -200
81.14 -200
81.16 -200
81.18 -200
81.2 -200
81.22 -200
81.24 -200
81.26 -200
81.28 -200
81.3 -200
81.32 -200
81.34 -200
81.36 -200
81.38 -200
81.4 -200
81.42 -200
81.44 -200
81.46 -200
81.48 -200
81.5 -200
81.52 -200
81.54 -200
81.56 -200
81.58 -200
81.6 -200
81.62 -200
81.64 -200
81.66 -200
81.68 -200
81.7 -200
81.72 -200
81.74 -200
81.76 -200
81.78 -200
81.8 -200
81.82 -200
81.84 -200
81.86 -200
81.88 -200
81.9 -200
81.92 -200
81.94 -200
81.96 -200
81.98 -200
82 -200
82.02 -200
82.04 -200
82.06 -200
82.08 -200
82.1 -200
82.12 -200
82.14 -200
82.16 -200
82.18 -200
82.2 -200
82.22 -200
82.24 -200
82.26 -200
82.28 -200
82.3 -200
82.32 -200
82.34 -200
82.36 -200
82.38 -200
82.4 -200
82.42 -200
82.44 -200
82.46 -200
82.48 -200
82.5 -200
82.52 -200
82.54 -200
82.56 -200
82.58 -200
82.6 -200
82.62 -200
82.64 -200
82.66 -200
82.68 -200
82.7 -200
82.72 -200
82.74 -200
82.76 -200
82.78 -200
82.8 -200
82.82 -200
82.84 -200
82.86 -200
82.88 -200
82.9 -200
82.92 -200
82.94 -200
82.96 -200
82.98 -200
83 -200
83.02 -200
83.04 -200
83.06 -200
83.08 -200
83.1 -200
83.12 -200
83.14 -200
83.16 -200
83.18 -200
83.2 -200
83.22 -200
83.24 -200
83.26 -200
83.28 -200
83.3 -200
83.32 -200
83.34 -200
83.36 -200
83.38 -200
83.4 -200
83.42 -200
83.44 -200
83.46 -200
83.48 -200
83.5 -200
83.52 -200
83.54 -200
83.56 -200
83.58 -200
83.6 -200
83.62 -200
83.64 -200
83.66 -200
83.68 -200
83.7 -200
83.72 -200
83.74 -200
83.76 -200
83.78 -200
83.8 -200
83.82 -200
83.84 -200
83.86 -200
83.88 -200
83.9 -200
83.92 -200
83.94 -200
83.96 -200
83.98 -200
84 -200
84.02 -200
84.04 -200
84.06 -200
84.08 -200
84.1 -200
84.12 -200
84.14 -200
84.16 -200
84.18 -200
84.2 -200
84.22 -200
84.24 -200
84.26 -200
84.28 -200
84.3 -200
84.32 -200
84.34 -200
84.36 -200
84.38 -200
84.4 -200
84.42 -200
84.44 -200
84.46 -200
84.48 -200
84.5 -200
84.52 -200
84.54 -200
84.56 -200
84.58 -200
84.6 -200
84.62 -200
84.64 -200
84.66 -200
84.68 -200
84.7 -200
84.72 -200
84.74 -200
84.76 -200
84.78 -200
84.8 -200
84.82 -200
84.84 -200
84.86 -200
84.88 -200
84.9 -200
84.92 -200
84.94 -200
84.96 -200
84.98 -200
85 -200
85.02 -200
85.04 -200
85.06 -200
85.08 -200
85.1 -200
85.12 -200
85.14 -200
85.16 -200
85.18 -200
85.2 -200
85.22 -200
85.24 -200
85.26 -200
85.28 -200
85.3 -200
85.32 -200
85.34 -200
85.36 -200
85.38 -200
85.4 -200
85.42 -200
85.44 -200
85.46 -200
85.48 -200
85.5 -200
85.52 -200
85.54 -200
85.56 -200
85.58 -200
85.6 -200
85.62 -200
85.64 -200
85.66 -200
85.68 -200
85.7 -200
85.72 -200
85.74 -200
85.76 -200
85.78 -200
85.8 -200
85.82 -200
85.84 -200
85.86 -200
85.88 -200
85.9 -200
85.92 -200
85.94 -200
85.96 -200
85.98 -200
86 -200
86.02 -200
86.04 -200
86.06 -200
86.08 -200
86.1 -200
86.12 -200
86.14 -200
86.16 -200
86.18 -200
86.2 -200
86.22 -200
86.24 -200
86.26 -200
86.28 -200
86.3 -200
86.32 -200
86.34 -200
86.36 -200
86.38 -200
86.4 -200
86.42 -200
86.44 -200
86.46 -200
86.48 -200
86.5 -200
86.52 -200
86.54 -200
86.56 -200
86.58 -200
86.6 -200
86.62 -200
86.64 -200
86.66 -200
86.68 -200
86.7 -200
86.72 -200
86.74 -200
86.76 -200
86.78 -200
86.8 -200
86.82 -200
86.84 -200
86.86 -200
86.88 -200
86.9 -200
86.92 -200
86.94 -200
86.96 -200
86.98 -200
87 -200
87.02 -200
87.04 -200
87.06 -200
87.08 -200
87.1 -200
87.12 -200
87.14 -200
87.16 -200
87.18 -200
87.2 -200
87.22 -200
87.24 -200
87.26 -200
87.28 -200
87.3 -200
87.32 -200
87.34 -200
87.36 -200
87.38 -200
87.4 -200
87.42 -200
87.44 -200
87.46 -200
87.48 -200
87.5 -200
87.52 -200
87.54 -200
87.56 -200
87.58 -200
87.6 -200
87.62 -200
87.64 -200
87.66 -200
87.68 -200
87.7 -200
87.72 -200
87.74 -200
87.76 -200
87.78 -200
87.8 -200
87.82 -200
87.84 -200
87.86 -200
87.88 -200
87.9 -200
87.92 -200
87.94 -200
87.96 -200
87.98 -200
88 -200
88.02 -200
88.04 -200
88.06 -200
88.08 -200
88.1 -200
88.12 -200
88.14 -200
88.16 -200
88.18 -200
88.2 -200
88.22 -200
88.24 -200
88.26 -200
88.28 -200
88.3 -200
88.32 -200
88.34 -200
88.36 -200
88.38 -200
88.4 -200
88.42 -200
88.44 -200
88.46 -200
88.48 -200
88.5 -200
88.52 -200
88.54 -200
88.56 -200
88.58 -200
88.6 -200
88.62 -200
88.64 -200
88.66 -200
88.68 -200
88.7 -200
88.72 -200
88.74 -200
88.76 -200
88.78 -200
88.8 -200
88.82 -200
88.84 -200
88.86 -200
88.88 -200
88.9 -200
88.92 -200
88.94 -200
88.96 -200
88.98 -200
89 -200
89.02 -200
89.04 -200
89.06 -200
89.08 -200
89.1 -200
89.12 -200
89.14 -200
89.16 -200
89.18 -200
89.2 -200
89.22 -200
89.24 -200
89.26 -200
89.28 -200
89.3 -200
89.32 -200
89.34 -200
89.36 -200
89.38 -200
89.4 -200
89.42 -200
89.44 -200
89.46 -200
89.48 -200
89.5 -200
89.52 -200
89.54 -200
89.56 -200
89.58 -200
89.6 -200
89.62 -200
89.64 -200
89.66 -200
89.68 -200
89.7 -200
89.72 -200
89.74 -200
89.76 -200
89.78 -200
89.8 -200
89.82 -200
89.84 -200
89.86 -200
89.88 -200
89.9 -200
89.92 -200
89.94 -200
89.96 -200
89.98 -200
90 -200
90.02 -200
90.04 -200
90.06 -200
90.08 -200
90.1 -200
90.12 -200
90.14 -200
90.16 -200
90.18 -200
90.2 -200
90.22 -200
90.24 -200
90.26 -200
90.28 -200
90.3 -200
90.32 -200
90.34 -200
90.36 -200
90.38 -200
90.4 -200
90.42 -200
90.44 -200
90.46 -200
90.48 -200
90.5 -200
90.52 -200
90.54 -200
90.56 -200
90.58 -200
90.6 -200
90.62 -200
90.64 -200
90.66 -200
90.68 -200
90.7 -200
90.72 -200
90.74 -200
90.76 -200
90.78 -200
90.8 -200
90.82 -200
90.84 -200
90.86 -200
90.88 -200
90.9 -200
90.92 -200
90.94 -200
90.96 -200
90.98 -200
91 -200
91.02 -200
91.04 -200
91.06 -200
91.08 -200
91.1 -200
91.12 -200
91.14 -200
91.16 -200
91.18 -200
91.2 -200
91.22 -200
91.24 -200
91.26 -200
91.28 -200
91.3 -200
91.32 -200
91.34 -200
91.36 -200
91.38 -200
91.4 -200
91.42 -200
91.44 -200
91.46 -200
91.48 -200
91.5 -200
91.52 -200
91.54 -200
91.56 -200
91.58 -200
91.6 -200
91.62 -200
91.64 -200
91.66 -200
91.68 -200
91.7 -200
91.72 -200
91.74 -200
91.76 -200
91.78 -200
91.8 -200
91.82 -200
91.84 -200
91.86 -200
91.88 -200
91.9 -200
91.92 -200
91.94 -200
91.96 -200
91.98 -200
92 -200
92.02 -200
92.04 -200
92.06 -200
92.08 -200
92.1 -200
92.12 -200
92.14 -200
92.16 -200
92.18 -200
92.2 -200
92.22 -200
92.24 -200
92.26 -200
92.28 -200
92.3 -200
92.32 -200
92.34 -200
92.36 -200
92.38 -200
92.4 -200
92.42 -200
92.44 -200
92.46 -200
92.48 -200
92.5 -200
92.52 -200
92.54 -200
92.56 -200
92.58 -200
92.6 -200
92.62 -200
92.64 -200
92.66 -200
92.68 -200
92.7 -200
92.72 -200
92.74 -200
92.76 -200
92.78 -200
92.8 -200
92.82 -200
92.84 -200
92.86 -200
92.88 -200
92.9 -200
92.92 -200
92.94 -200
92.96 -200
92.98 -200
93 -200
93.02 -200
93.04 -200
93.06 -200
93.08 -200
93.1 -200
93.12 -200
93.14 -200
93.16 -200
93.18 -200
93.2 -200
93.22 -200
93.24 -200
93.26 -200
93.28 -200
93.3 -200
93.32 -200
93.34 -200
93.36 -200
93.38 -200
93.4 -200
93.42 -200
93.44 -200
93.46 -200
93.48 -200
93.5 -200
93.52 -200
93.54 -200
93.56 -200
93.58 -200
93.6 -200
93.62 -200
93.64 -200
93.66 -200
93.68 -200
93.7 -200
93.72 -200
93.74 -200
93.76 -200
93.78 -200
93.8 -200
93.82 -200
93.84 -200
93.86 -200
93.88 -200
93.9 -200
93.92 -200
93.94 -200
93.96 -200
93.98 -200
94 -200
94.02 -200
94.04 -200
94.06 -200
94.08 -200
94.1 -200
94.12 -200
94.14 -200
94.16 -200
94.18 -200
94.2 -200
94.22 -200
94.24 -200
94.26 -200
94.28 -200
94.3 -200
94.32 -200
94.34 -200
94.36 -200
94.38 -200
94.4 -200
94.42 -200
94.44 -200
94.46 -200
94.48 -200
94.5 -200
94.52 -200
94.54 -200
94.56 -200
94.58 -200
94.6 -200
94.62 -200
94.64 -200
94.66 -200
94.68 -200
94.7 -200
94.72 -200
94.74 -200
94.76 -200
94.78 -200
94.8 -200
94.82 -200
94.84 -200
94.86 -200
94.88 -200
94.9 -200
94.92 -200
94.94 -200
94.96 -200
94.98 -200
95 -200
95.02 -200
95.04 -200
95.06 -200
95.08 -200
95.1 -200
95.12 -200
95.14 -200
95.16 -200
95.18 -200
95.2 -200
95.22 -200
95.24 -200
95.26 -200
95.28 -200
95.3 -200
95.32 -200
95.34 -200
95.36 -200
95.38 -200
95.4 -200
95.42 -200
95.44 -200
95.46 -200
95.48 -200
95.5 -200
95.52 -200
95.54 -200
95.56 -200
95.58 -200
95.6 -200
95.62 -200
95.64 -200
95.66 -200
95.68 -200
95.7 -200
95.72 -200
95.74 -200
95.76 -200
95.78 -200
95.8 -200
95.82 -200
95.84 -200
95.86 -200
95.88 -200
95.9 -200
95.92 -200
95.94 -200
95.96 -200
95.98 -200
96 -200
96.02 -200
96.04 -200
96.06 -200
96.08 -200
96.1 -200
96.12 -200
96.14 -200
96.16 -200
96.18 -200
96.2 -200
96.22 -200
96.24 -200
96.26 -200
96.28 -200
96.3 -200
96.32 -200
96.34 -200
96.36 -200
96.38 -200
96.4 -200
96.42 -200
96.44 -200
96.46 -200
96.48 -200
96.5 -200
96.52 -200
96.54 -200
96.56 -200
96.58 -200
96.6 -200
96.62 -200
96.64 -200
96.66 -200
96.68 -200
96.7 -200
96.72 -200
96.74 -200
96.76 -200
96.78 -200
96.8 -200
96.82 -200
96.84 -200
96.86 -200
96.88 -200
96.9 -200
96.92 -200
96.94 -200
96.96 -200
96.98 -200
97 -200
97.02 -200
97.04 -200
97.06 -200
97.08 -200
97.1 -200
97.12 -200
97.14 -200
97.16 -200
97.18 -200
97.2 -200
97.22 -200
97.24 -200
97.26 -200
97.28 -200
97.3 -200
97.32 -200
97.34 -200
97.36 -200
97.38 -200
97.4 -200
97.42 -200
97.44 -200
97.46 -200
97.48 -200
97.5 -200
97.52 -200
97.54 -200
97.56 -200
97.58 -200
97.6 -200
97.62 -200
97.64 -200
97.66 -200
97.68 -200
97.7 -200
97.72 -200
97.74 -200
97.76 -200
97.78 -200
97.8 -200
97.82 -200
97.84 -200
97.86 -200
97.88 -200
97.9 -200
97.92 -200
97.94 -200
97.96 -200
97.98 -200
98 -200
98.02 -200
98.04 -200
98.06 -200
98.08 -200
98.1 -200
98.12 -200
98.14 -200
98.16 -200
98.18 -200
98.2 -200
98.22 -200
98.24 -200
98.26 -200
98.28 -200
98.3 -200
98.32 -200
98.34 -200
98.36 -200
98.38 -200
98.4 -200
98.42 -200
98.44 -200
98.46 -200
98.48 -200
98.5 -200
98.52 -200
98.54 -200
98.56 -200
98.58 -200
98.6 -200
98.62 -200
98.64 -200
98.66 -200
98.68 -200
98.7 -200
98.72 -200
98.74 -200
98.76 -200
98.78 -200
98.8 -200
98.82 -200
98.84 -200
98.86 -200
98.88 -200
98.9 -200
98.92 -200
98.94 -200
98.96 -200
98.98 -200
99 -200
99.02 -200
99.04 -200
99.06 -200
99.08 -200
99.1 -200
99.12 -200
99.14 -200
99.16 -200
99.18 -200
99.2 -200
99.22 -200
99.24 -200
99.26 -200
99.28 -200
99.3 -200
99.32 -200
99.34 -200
99.36 -200
99.38 -200
99.4 -200
99.42 -200
99.44 -200
99.46 -200
99.48 -200
99.5 -200
99.52 -200
99.54 -200
99.56 -200
99.58 -200
99.6 -200
99.62 -200
99.64 -200
99.66 -200
99.68 -200
99.7 -200
99.72 -200
99.74 -200
99.76 -200
99.78 -200
99.8 -200
99.82 -200
99.84 -200
99.86 -200
99.88 -200
99.9 -200
99.92 -200
99.94 -200
99.96 -200
99.98 -200
100 -200
100.02 -200
100.04 -200
100.06 -200
100.08 -200
100.1 -200
100.12 -200
100.14 -200
100.16 -200
100.18 -200
100.2 -200
100.22 -200
100.24 -200
100.26 -200
100.28 -200
100.3 -200
100.32 -200
100.34 -200
100.36 -200
100.38 -200
100.4 -200
100.42 -200
100.44 -200
100.46 -200
100.48 -200
100.5 -200
100.52 -200
100.54 -200
100.56 -200
100.58 -200
100.6 -200
100.62 -200
100.64 -200
100.66 -200
100.68 -200
100.7 -200
100.72 -200
100.74 -200
100.76 -200
100.78 -200
100.8 -200
100.82 -200
100.84 -200
100.86 -200
100.88 -200
100.9 -200
100.92 -200
100.94 -200
100.96 -200
100.98 -200
101 -200
101.02 -200
101.04 -200
101.06 -200
101.08 -200
101.1 -200
101.12 -200
101.14 -200
101.16 -200
101.18 -200
101.2 -200
101.22 -200
101.24 -200
101.26 -200
101.28 -200
101.3 -200
101.32 -200
101.34 -200
101.36 -200
101.38 -200
101.4 -200
101.42 -200
101.44 -200
101.46 -200
101.48 -200
101.5 -200
101.52 -200
101.54 -200
101.56 -200
101.58 -200
101.6 -200
101.62 -200
101.64 -200
101.66 -200
101.68 -200
101.7 -200
101.72 -200
101.74 -200
101.76 -200
101.78 -200
101.8 -200
101.82 -200
101.84 -200
101.86 -200
101.88 -200
101.9 -200
101.92 -200
101.94 -200
101.96 -200
101.98 -200
102 -200
102.02 -200
102.04 -200
102.06 -200
102.08 -200
102.1 -200
102.12 -200
102.14 -200
102.16 -200
102.18 -200
102.2 -200
102.22 -200
102.24 -200
102.26 -200
102.28 -200
102.3 -200
102.32 -200
102.34 -200
102.36 -200
102.38 -200
102.4 -200
102.42 -200
102.44 -200
102.46 -200
102.48 -200
102.5 -200
102.52 -200
102.54 -200
102.56 -200
102.58 -200
102.6 -200
102.62 -200
102.64 -200
102.66 -200
102.68 -200
102.7 -200
102.72 -200
102.74 -200
102.76 -200
102.78 -200
102.8 -200
102.82 -200
102.84 -200
102.86 -200
102.88 -200
102.9 -200
102.92 -200
102.94 -200
102.96 -200
102.98 -200
103 -200
103.02 -200
103.04 -200
103.06 -200
103.08 -200
103.1 -200
103.12 -200
103.14 -200
103.16 -200
103.18 -200
103.2 -200
103.22 -200
103.24 -200
103.26 -200
103.28 -200
103.3 -200
103.32 -200
103.34 -200
103.36 -200
103.38 -200
103.4 -200
103.42 -200
103.44 -200
103.46 -200
103.48 -200
103.5 -200
103.52 -200
103.54 -200
103.56 -200
103.58 -200
103.6 -200
103.62 -200
103.64 -200
103.66 -200
103.68 -200
103.7 -200
103.72 -200
103.74 -200
103.76 -200
103.78 -200
103.8 -200
103.82 -200
103.84 -200
103.86 -200
103.88 -200
103.9 -200
103.92 -200
103.94 -200
103.96 -200
103.98 -200
104 -200
104.02 -200
104.04 -200
104.06 -200
104.08 -200
104.1 -200
104.12 -200
104.14 -200
104.16 -200
104.18 -200
104.2 -200
104.22 -200
104.24 -200
104.26 -200
104.28 -200
104.3 -200
104.32 -200
104.34 -200
104.36 -200
104.38 -200
104.4 -200
104.42 -200
104.44 -200
104.46 -200
104.48 -200
104.5 -200
104.52 -200
104.54 -200
104.56 -200
104.58 -200
104.6 -200
104.62 -200
104.64 -200
104.66 -200
104.68 -200
104.7 -200
104.72 -200
104.74 -200
104.76 -200
104.78 -200
104.8 -200
104.82 -200
104.84 -200
104.86 -200
104.88 -200
104.9 -200
104.92 -200
104.94 -200
104.96 -200
104.98 -200
105 -200
105.02 -200
105.04 -200
105.06 -200
105.08 -200
105.1 -200
105.12 -200
105.14 -200
105.16 -200
105.18 -200
105.2 -200
105.22 -200
105.24 -200
105.26 -200
105.28 -200
105.3 -200
105.32 -200
105.34 -200
105.36 -200
105.38 -200
105.4 -200
105.42 -200
105.44 -200
105.46 -200
105.48 -200
105.5 -200
105.52 -200
105.54 -200
105.56 -200
105.58 -200
105.6 -200
105.62 -200
105.64 -200
105.66 -200
105.68 -200
105.7 -200
105.72 -200
105.74 -200
105.76 -200
105.78 -200
105.8 -200
105.82 -200
105.84 -200
105.86 -200
105.88 -200
105.9 -200
105.92 -200
105.94 -200
105.96 -200
105.98 -200
106 -200
106.02 -200
106.04 -200
106.06 -200
106.08 -200
106.1 -200
106.12 -200
106.14 -200
106.16 -200
106.18 -200
106.2 -200
106.22 -200
106.24 -200
106.26 -200
106.28 -200
106.3 -200
106.32 -200
106.34 -200
106.36 -200
106.38 -200
106.4 -200
106.42 -200
106.44 -200
106.46 -200
106.48 -200
106.5 -200
106.52 -200
106.54 -200
106.56 -200
106.58 -200
106.6 -200
106.62 -200
106.64 -200
106.66 -200
106.68 -200
106.7 -200
106.72 -200
106.74 -200
106.76 -200
106.78 -200
106.8 -200
106.82 -200
106.84 -200
106.86 -200
106.88 -200
106.9 -200
106.92 -200
106.94 -200
106.96 -200
106.98 -200
107 -200
107.02 -200
107.04 -200
107.06 -200
107.08 -200
107.1 -200
107.12 -200
107.14 -200
107.16 -200
107.18 -200
107.2 -200
107.22 -200
107.24 -200
107.26 -200
107.28 -200
107.3 -200
107.32 -200
107.34 -200
107.36 -200
107.38 -200
107.4 -200
107.42 -200
107.44 -200
107.46 -200
107.48 -200
107.5 -200
107.52 -200
107.54 -200
107.56 -200
107.58 -200
107.6 -200
107.62 -200
107.64 -200
107.66 -200
107.68 -200
107.7 -200
107.72 -200
107.74 -200
107.76 -200
107.78 -200
107.8 -200
107.82 -200
107.84 -200
107.86 -200
107.88 -200
107.9 -200
107.92 -200
107.94 -200
107.96 -200
107.98 -200
108 -200
108.02 -200
108.04 -200
108.06 -200
108.08 -200
108.1 -200
108.12 -200
108.14 -200
108.16 -200
108.18 -200
108.2 -200
108.22 -200
108.24 -200
108.26 -200
108.28 -200
108.3 -200
108.32 -200
108.34 -200
108.36 -200
108.38 -200
108.4 -200
108.42 -200
108.44 -200
108.46 -200
108.48 -200
108.5 -200
108.52 -200
108.54 -200
108.56 -200
108.58 -200
108.6 -200
108.62 -200
108.64 -200
108.66 -200
108.68 -200
108.7 -200
108.72 -200
108.74 -200
108.76 -200
108.78 -200
108.8 -200
108.82 -200
108.84 -200
108.86 -200
108.88 -200
108.9 -200
108.92 -200
108.94 -200
108.96 -200
108.98 -200
109 -200
109.02 -200
109.04 -200
109.06 -200
109.08 -200
109.1 -200
109.12 -200
109.14 -200
109.16 -200
109.18 -200
109.2 -200
109.22 -200
109.24 -200
109.26 -200
109.28 -200
109.3 -200
109.32 -200
109.34 -200
109.36 -200
109.38 -200
109.4 -200
109.42 -200
109.44 -200
109.46 -200
109.48 -200
109.5 -200
109.52 -200
109.54 -200
109.56 -200
109.58 -200
109.6 -200
109.62 -200
109.64 -200
109.66 -200
109.68 -200
109.7 -200
109.72 -200
109.74 -200
109.76 -200
109.78 -200
109.8 -200
109.82 -200
109.84 -200
109.86 -200
109.88 -200
109.9 -200
109.92 -200
109.94 -200
109.96 -200
109.98 -200
110 -200
110.02 -200
110.04 -200
110.06 -200
110.08 -200
110.1 -200
110.12 -200
110.14 -200
110.16 -200
110.18 -200
110.2 -200
110.22 -200
110.24 -200
110.26 -200
110.28 -200
110.3 -200
110.32 -200
110.34 -200
110.36 -200
110.38 -200
110.4 -200
110.42 -200
110.44 -200
110.46 -200
110.48 -200
110.5 -200
110.52 -200
110.54 -200
110.56 -200
110.58 -200
110.6 -200
110.62 -200
110.64 -200
110.66 -200
110.68 -200
110.7 -200
110.72 -200
110.74 -200
110.76 -200
110.78 -200
110.8 -200
110.82 -200
110.84 -200
110.86 -200
110.88 -200
110.9 -200
110.92 -200
110.94 -200
110.96 -200
110.98 -200
111 -200
111.02 -200
111.04 -200
111.06 -200
111.08 -200
111.1 -200
111.12 -200
111.14 -200
111.16 -200
111.18 -200
111.2 -200
111.22 -200
111.24 -200
111.26 -200
111.28 -200
111.3 -200
111.32 -200
111.34 -200
111.36 -200
111.38 -200
111.4 -200
111.42 -200
111.44 -200
111.46 -200
111.48 -200
111.5 -200
111.52 -200
111.54 -200
111.56 -200
111.58 -200
111.6 -200
111.62 -200
111.64 -200
111.66 -200
111.68 -200
111.7 -200
111.72 -200
111.74 -200
111.76 -200
111.78 -200
111.8 -200
111.82 -200
111.84 -200
111.86 -200
111.88 -200
111.9 -200
111.92 -200
111.94 -200
111.96 -200
111.98 -200
112 -200
112.02 -200
112.04 -200
112.06 -200
112.08 -200
112.1 -200
112.12 -200
112.14 -200
112.16 -200
112.18 -200
112.2 -200
112.22 -200
112.24 -200
112.26 -200
112.28 -200
112.3 -200
112.32 -200
112.34 -200
112.36 -200
112.38 -200
112.4 -200
112.42 -200
112.44 -200
112.46 -200
112.48 -200
112.5 -200
112.52 -200
112.54 -200
112.56 -200
112.58 -200
112.6 -200
112.62 -200
112.64 -200
112.66 -200
112.68 -200
112.7 -200
112.72 -200
112.74 -200
112.76 -200
112.78 -200
112.8 -200
112.82 -200
112.84 -200
112.86 -200
112.88 -200
112.9 -200
112.92 -200
112.94 -200
112.96 -200
112.98 -200
113 -200
113.02 -200
113.04 -200
113.06 -200
113.08 -200
113.1 -200
113.12 -200
113.14 -200
113.16 -200
113.18 -200
113.2 -200
113.22 -200
113.24 -200
113.26 -200
113.28 -200
113.3 -200
113.32 -200
113.34 -200
113.36 -200
113.38 -200
113.4 -200
113.42 -200
113.44 -200
113.46 -200
113.48 -200
113.5 -200
113.52 -200
113.54 -200
113.56 -200
113.58 -200
113.6 -200
113.62 -200
113.64 -200
113.66 -200
113.68 -200
113.7 -200
113.72 -200
113.74 -200
113.76 -200
113.78 -200
113.8 -200
113.82 -200
113.84 -200
113.86 -200
113.88 -200
113.9 -200
113.92 -200
113.94 -200
113.96 -200
113.98 -200
114 -200
114.02 -200
114.04 -200
114.06 -200
114.08 -200
114.1 -200
114.12 -200
114.14 -200
114.16 -200
114.18 -200
114.2 -200
114.22 -200
114.24 -200
114.26 -200
114.28 -200
114.3 -200
114.32 -200
114.34 -200
114.36 -200
114.38 -200
114.4 -200
114.42 -200
114.44 -200
114.46 -200
114.48 -200
114.5 -200
114.52 -200
114.54 -200
114.56 -200
114.58 -200
114.6 -200
114.62 -200
114.64 -200
114.66 -200
114.68 -200
114.7 -200
114.72 -200
114.74 -200
114.76 -200
114.78 -200
114.8 -200
114.82 -200
114.84 -200
114.86 -200
114.88 -200
114.9 -200
114.92 -200
114.94 -200
114.96 -200
114.98 -200
115 -200
115.02 -200
115.04 -200
115.06 -200
115.08 -200
115.1 -200
115.12 -200
115.14 -200
115.16 -200
115.18 -200
115.2 -200
115.22 -200
115.24 -200
115.26 -200
115.28 -200
115.3 -200
115.32 -200
115.34 -200
115.36 -200
115.38 -200
115.4 -200
115.42 -200
115.44 -200
115.46 -200
115.48 -200
115.5 -200
115.52 -200
115.54 -200
115.56 -200
115.58 -200
115.6 -200
115.62 -200
115.64 -200
115.66 -200
115.68 -200
115.7 -200
115.72 -200
115.74 -200
115.76 -200
115.78 -200
115.8 -200
115.82 -200
115.84 -200
115.86 -200
115.88 -200
115.9 -200
115.92 -200
115.94 -200
115.96 -200
115.98 -200
116 -200
116.02 -200
116.04 -200
116.06 -200
116.08 -200
116.1 -200
116.12 -200
116.14 -200
116.16 -200
116.18 -200
116.2 -200
116.22 -200
116.24 -200
116.26 -200
116.28 -200
116.3 -200
116.32 -200
116.34 -200
116.36 -200
116.38 -200
116.4 -200
116.42 -200
116.44 -200
116.46 -200
116.48 -200
116.5 -200
116.52 -200
116.54 -200
116.56 -200
116.58 -200
116.6 -200
116.62 -200
116.64 -200
116.66 -200
116.68 -200
116.7 -200
116.72 -200
116.74 -200
116.76 -200
116.78 -200
116.8 -200
116.82 -200
116.84 -200
116.86 -200
116.88 -200
116.9 -200
116.92 -200
116.94 -200
116.96 -200
116.98 -200
117 -200
117.02 -200
117.04 -200
117.06 -200
117.08 -200
117.1 -200
117.12 -200
117.14 -200
117.16 -200
117.18 -200
117.2 -200
117.22 -200
117.24 -200
117.26 -200
117.28 -200
117.3 -200
117.32 -200
117.34 -200
117.36 -200
117.38 -200
117.4 -200
117.42 -200
117.44 -200
117.46 -200
117.48 -200
117.5 -200
117.52 -200
117.54 -200
117.56 -200
117.58 -200
117.6 -200
117.62 -200
117.64 -200
117.66 -200
117.68 -200
117.7 -200
117.72 -200
117.74 -200
117.76 -200
117.78 -200
117.8 -200
117.82 -200
117.84 -200
117.86 -200
117.88 -200
117.9 -200
117.92 -200
117.94 -200
117.96 -200
117.98 -200
118 -200
118.02 -200
118.04 -200
118.06 -200
118.08 -200
118.1 -200
118.12 -200
118.14 -200
118.16 -200
118.18 -200
118.2 -200
118.22 -200
118.24 -200
118.26 -200
118.28 -200
118.3 -200
118.32 -200
118.34 -200
118.36 -200
118.38 -200
118.4 -200
118.42 -200
118.44 -200
118.46 -200
118.48 -200
118.5 -200
118.52 -200
118.54 -200
118.56 -200
118.58 -200
118.6 -200
118.62 -200
118.64 -200
118.66 -200
118.68 -200
118.7 -200
118.72 -200
118.74 -200
118.76 -200
118.78 -200
118.8 -200
118.82 -200
118.84 -200
118.86 -200
118.88 -200
118.9 -200
118.92 -200
118.94 -200
118.96 -200
118.98 -200
119 -200
119.02 -200
119.04 -200
119.06 -200
119.08 -200
119.1 -200
119.12 -200
119.14 -200
119.16 -200
119.18 -200
119.2 -200
119.22 -200
119.24 -200
119.26 -200
119.28 -200
119.3 -200
119.32 -200
119.34 -200
119.36 -200
119.38 -200
119.4 -200
119.42 -200
119.44 -200
119.46 -200
119.48 -200
119.5 -200
119.52 -200
119.54 -200
119.56 -200
119.58 -200
119.6 -200
119.62 -200
119.64 -200
119.66 -200
119.68 -200
119.7 -200
119.72 -200
119.74 -200
119.76 -200
119.78 -200
119.8 -200
119.82 -200
119.84 -200
119.86 -200
119.88 -200
119.9 -200
119.92 -200
119.94 -200
119.96 -200
119.98 -200
120 -200
120.02 -200
120.04 -200
120.06 -200
120.08 -200
120.1 -200
120.12 -200
120.14 -200
120.16 -200
120.18 -200
120.2 -200
120.22 -200
120.24 -200
120.26 -200
120.28 -200
120.3 -200
120.32 -200
120.34 -200
120.36 -200
120.38 -200
120.4 -200
120.42 -200
120.44 -200
120.46 -200
120.48 -200
120.5 -200
120.52 -200
120.54 -200
120.56 -200
120.58 -200
120.6 -200
120.62 -200
120.64 -200
120.66 -200
120.68 -200
120.7 -200
120.72 -200
120.74 -200
120.76 -200
120.78 -200
120.8 -200
120.82 -200
120.84 -200
120.86 -200
120.88 -200
120.9 -200
120.92 -200
120.94 -200
120.96 -200
120.98 -200
121 -200
121.02 -200
121.04 -200
121.06 -200
121.08 -200
121.1 -200
121.12 -200
121.14 -200
121.16 -200
121.18 -200
121.2 -200
121.22 -200
121.24 -200
121.26 -200
121.28 -200
121.3 -200
121.32 -200
121.34 -200
121.36 -200
121.38 -200
121.4 -200
121.42 -200
121.44 -200
121.46 -200
121.48 -200
121.5 -200
121.52 -200
121.54 -200
121.56 -200
121.58 -200
121.6 -200
121.62 -200
121.64 -200
121.66 -200
121.68 -200
121.7 -200
121.72 -200
121.74 -200
121.76 -200
121.78 -200
121.8 -200
121.82 -200
121.84 -200
121.86 -200
121.88 -200
121.9 -200
121.92 -200
121.94 -200
121.96 -200
121.98 -200
122 -200
122.02 -200
122.04 -200
122.06 -200
122.08 -200
122.1 -200
122.12 -200
122.14 -200
122.16 -200
122.18 -200
122.2 -200
122.22 -200
122.24 -200
122.26 -200
122.28 -200
122.3 -200
122.32 -200
122.34 -200
122.36 -200
122.38 -200
122.4 -200
122.42 -200
122.44 -200
122.46 -200
122.48 -200
122.5 -200
122.52 -200
122.54 -200
122.56 -200
122.58 -200
122.6 -200
122.62 -200
122.64 -200
122.66 -200
122.68 -200
122.7 -200
122.72 -200
122.74 -200
122.76 -200
122.78 -200
122.8 -200
122.82 -200
122.84 -200
122.86 -200
122.88 -200
122.9 -200
122.92 -200
122.94 -200
122.96 -200
122.98 -200
123 -200
123.02 -200
123.04 -200
123.06 -200
123.08 -200
123.1 -200
123.12 -200
123.14 -200
123.16 -200
123.18 -200
123.2 -200
123.22 -200
123.24 -200
123.26 -200
123.28 -200
123.3 -200
123.32 -200
123.34 -200
123.36 -200
123.38 -200
123.4 -200
123.42 -200
123.44 -200
123.46 -200
123.48 -200
123.5 -200
123.52 -200
123.54 -200
123.56 -200
123.58 -200
123.6 -200
123.62 -200
123.64 -200
123.66 -200
123.68 -200
123.7 -200
123.72 -200
123.74 -200
123.76 -200
123.78 -200
123.8 -200
123.82 -200
123.84 -200
123.86 -200
123.88 -200
123.9 -200
123.92 -200
123.94 -200
123.96 -200
123.98 -200
124 -200
124.02 -200
124.04 -200
124.06 -200
124.08 -200
124.1 -200
124.12 -200
124.14 -200
124.16 -200
124.18 -200
124.2 -200
124.22 -200
124.24 -200
124.26 -200
124.28 -200
124.3 -200
124.32 -200
124.34 -200
124.36 -200
124.38 -200
124.4 -200
124.42 -200
124.44 -200
124.46 -200
124.48 -200
124.5 -200
124.52 -200
124.54 -200
124.56 -200
124.58 -200
124.6 -200
124.62 -200
124.64 -200
124.66 -200
124.68 -200
124.7 -200
124.72 -200
124.74 -200
124.76 -200
124.78 -200
124.8 -200
124.82 -200
124.84 -200
124.86 -200
124.88 -200
124.9 -200
124.92 -200
124.94 -200
124.96 -200
124.98 -200
125 -200
125.02 -200
125.04 -200
125.06 -200
125.08 -200
125.1 -200
125.12 -200
125.14 -200
125.16 -200
125.18 -200
125.2 -200
125.22 -200
125.24 -200
125.26 -200
125.28 -200
125.3 -200
125.32 -200
125.34 -200
125.36 -200
125.38 -200
125.4 -200
125.42 -200
125.44 -200
125.46 -200
125.48 -200
125.5 -200
125.52 -200
125.54 -200
125.56 -200
125.58 -200
125.6 -200
125.62 -200
125.64 -200
125.66 -200
125.68 -200
125.7 -200
125.72 -200
125.74 -200
125.76 -200
125.78 -200
125.8 -200
125.82 -200
125.84 -200
125.86 -200
125.88 -200
125.9 -200
125.92 -200
125.94 -200
125.96 -200
125.98 -200
126 -200
126.02 -200
126.04 -200
126.06 -200
126.08 -200
126.1 -200
126.12 -200
126.14 -200
126.16 -200
126.18 -200
126.2 -200
126.22 -200
126.24 -200
126.26 -200
126.28 -200
126.3 -200
126.32 -200
126.34 -200
126.36 -200
126.38 -200
126.4 -200
126.42 -200
126.44 -200
126.46 -200
126.48 -200
126.5 -200
126.52 -200
126.54 -200
126.56 -200
126.58 -200
126.6 -200
126.62 -200
126.64 -200
126.66 -200
126.68 -200
126.7 -200
126.72 -200
126.74 -200
126.76 -200
126.78 -200
126.8 -200
126.82 -200
126.84 -200
126.86 -200
126.88 -200
126.9 -200
126.92 -200
126.94 -200
126.96 -200
126.98 -200
127 -200
127.02 -200
127.04 -200
127.06 -200
127.08 -200
127.1 -200
127.12 -200
127.14 -200
127.16 -200
127.18 -200
127.2 -200
127.22 -200
127.24 -200
127.26 -200
127.28 -200
127.3 -200
127.32 -200
127.34 -200
127.36 -200
127.38 -200
127.4 -200
127.42 -200
127.44 -200
127.46 -200
127.48 -200
127.5 -200
127.52 -200
127.54 -200
127.56 -200
127.58 -200
127.6 -200
127.62 -200
127.64 -200
127.66 -200
127.68 -200
127.7 -200
127.72 -200
127.74 -200
127.76 -200
127.78 -200
127.8 -200
127.82 -200
127.84 -200
127.86 -200
127.88 -200
127.9 -200
127.92 -200
127.94 -200
127.96 -200
127.98 -200
128 -200
128.02 -200
128.04 -200
128.06 -200
128.08 -200
128.1 -200
128.12 -200
128.14 -200
128.16 -200
128.18 -200
128.2 -200
128.22 -200
128.24 -200
128.26 -200
128.28 -200
128.3 -200
128.32 -200
128.34 -200
128.36 -200
128.38 -200
128.4 -200
128.42 -200
128.44 -200
128.46 -200
128.48 -200
128.5 -200
128.52 -200
128.54 -200
128.56 -200
128.58 -200
128.6 -200
128.62 -200
128.64 -200
128.66 -200
128.68 -200
128.7 -200
128.72 -200
128.74 -200
128.76 -200
128.78 -200
128.8 -200
128.82 -200
128.84 -200
128.86 -200
128.88 -200
128.9 -200
128.92 -200
128.94 -200
128.96 -200
128.98 -200
129 -200
129.02 -200
129.04 -200
129.06 -200
129.08 -200
129.1 -200
129.12 -200
129.14 -200
129.16 -200
129.18 -200
129.2 -200
129.22 -200
129.24 -200
129.26 -200
129.28 -200
129.3 -200
129.32 -200
129.34 -200
129.36 -200
129.38 -200
129.4 -200
129.42 -200
129.44 -200
129.46 -200
129.48 -200
129.5 -200
129.52 -200
129.54 -200
129.56 -200
129.58 -200
129.6 -200
129.62 -200
129.64 -200
129.66 -200
129.68 -200
129.7 -200
129.72 -200
129.74 -200
129.76 -200
129.78 -200
129.8 -200
129.82 -200
129.84 -200
129.86 -200
129.88 -200
129.9 -200
129.92 -200
129.94 -200
129.96 -200
129.98 -200
130 -200
130.02 -200
130.04 -200
130.06 -200
130.08 -200
130.1 -200
130.12 -200
130.14 -200
130.16 -200
130.18 -200
130.2 -200
130.22 -200
130.24 -200
130.26 -200
130.28 -200
130.3 -200
130.32 -200
130.34 -200
130.36 -200
130.38 -200
130.4 -200
130.42 -200
130.44 -200
130.46 -200
130.48 -200
130.5 -200
130.52 -200
130.54 -200
130.56 -200
130.58 -200
130.6 -200
130.62 -200
130.64 -200
130.66 -200
130.68 -200
130.7 -200
130.72 -200
130.74 -200
130.76 -200
130.78 -200
130.8 -200
130.82 -200
130.84 -200
130.86 -200
130.88 -200
130.9 -200
130.92 -200
130.94 -200
130.96 -200
130.98 -200
131 -200
131.02 -200
131.04 -200
131.06 -200
131.08 -200
131.1 -200
131.12 -200
131.14 -200
131.16 -200
131.18 -200
131.2 -200
131.22 -200
131.24 -200
131.26 -200
131.28 -200
131.3 -200
131.32 -200
131.34 -200
131.36 -200
131.38 -200
131.4 -200
131.42 -200
131.44 -200
131.46 -200
131.48 -200
131.5 -200
131.52 -200
131.54 -200
131.56 -200
131.58 -200
131.6 -200
131.62 -200
131.64 -200
131.66 -200
131.68 -200
131.7 -200
131.72 -200
131.74 -200
131.76 -200
131.78 -200
131.8 -200
131.82 -200
131.84 -200
131.86 -200
131.88 -200
131.9 -200
131.92 -200
131.94 -200
131.96 -200
131.98 -200
132 -200
132.02 -200
132.04 -200
132.06 -200
132.08 -200
132.1 -200
132.12 -200
132.14 -200
132.16 -200
132.18 -200
132.2 -200
132.22 -200
132.24 -200
132.26 -200
132.28 -200
132.3 -200
132.32 -200
132.34 -200
132.36 -200
132.38 -200
132.4 -200
132.42 -200
132.44 -200
132.46 -200
132.48 -200
132.5 -200
132.52 -200
132.54 -200
132.56 -200
132.58 -200
132.6 -200
132.62 -200
132.64 -200
132.66 -200
132.68 -200
132.7 -200
132.72 -200
132.74 -200
132.76 -200
132.78 -200
132.8 -200
132.82 -200
132.84 -200
132.86 -200
132.88 -200
132.9 -200
132.92 -200
132.94 -200
132.96 -200
132.98 -200
133 -200
133.02 -200
133.04 -200
133.06 -200
133.08 -200
133.1 -200
133.12 -200
133.14 -200
133.16 -200
133.18 -200
133.2 -200
133.22 -200
133.24 -200
133.26 -200
133.28 -200
133.3 -200
133.32 -200
133.34 -200
133.36 -200
133.38 -200
133.4 -200
133.42 -200
133.44 -200
133.46 -200
133.48 -200
133.5 -200
133.52 -200
133.54 -200
133.56 -200
133.58 -200
133.6 -200
133.62 -200
133.64 -200
133.66 -200
133.68 -200
133.7 -200
133.72 -200
133.74 -200
133.76 -200
133.78 -200
133.8 -200
133.82 -200
133.84 -200
133.86 -200
133.88 -200
133.9 -200
133.92 -200
133.94 -200
133.96 -200
133.98 -200
134 -200
134.02 -200
134.04 -200
134.06 -200
134.08 -200
134.1 -200
134.12 -200
134.14 -200
134.16 -200
134.18 -200
134.2 -200
134.22 -200
134.24 -200
134.26 -200
134.28 -200
134.3 -200
134.32 -200
134.34 -200
134.36 -200
134.38 -200
134.4 -200
134.42 -200
134.44 -200
134.46 -200
134.48 -200
134.5 -200
134.52 -200
134.54 -200
134.56 -200
134.58 -200
134.6 -200
134.62 -200
134.64 -200
134.66 -200
134.68 -200
134.7 -200
134.72 -200
134.74 -200
134.76 -200
134.78 -200
134.8 -200
134.82 -200
134.84 -200
134.86 -200
134.88 -200
134.9 -200
134.92 -200
134.94 -200
134.96 -200
134.98 -200
135 -200
135.02 -200
135.04 -200
135.06 -200
135.08 -200
135.1 -200
135.12 -200
135.14 -200
135.16 -200
135.18 -200
135.2 -200
135.22 -200
135.24 -200
135.26 -200
135.28 -200
135.3 -200
135.32 -200
135.34 -200
135.36 -200
135.38 -200
135.4 -200
135.42 -200
135.44 -200
135.46 -200
135.48 -200
135.5 -200
135.52 -200
135.54 -200
135.56 -200
135.58 -200
135.6 -200
135.62 -200
135.64 -200
135.66 -200
135.68 -200
135.7 -200
135.72 -200
135.74 -200
135.76 -200
135.78 -200
135.8 -200
135.82 -200
135.84 -200
135.86 -200
135.88 -200
135.9 -200
135.92 -200
135.94 -200
135.96 -200
135.98 -200
136 -200
136.02 -200
136.04 -200
136.06 -200
136.08 -200
136.1 -200
136.12 -200
136.14 -200
136.16 -200
136.18 -200
136.2 -200
136.22 -200
136.24 -200
136.26 -200
136.28 -200
136.3 -200
136.32 -200
136.34 -200
136.36 -200
136.38 -200
136.4 -200
136.42 -200
136.44 -200
136.46 -200
136.48 -200
136.5 -200
136.52 -200
136.54 -200
136.56 -200
136.58 -200
136.6 -200
136.62 -200
136.64 -200
136.66 -200
136.68 -200
136.7 -200
136.72 -200
136.74 -200
136.76 -200
136.78 -200
136.8 -200
136.82 -200
136.84 -200
136.86 -200
136.88 -200
136.9 -200
136.92 -200
136.94 -200
136.96 -200
136.98 -200
137 -200
137.02 -200
137.04 -200
137.06 -200
137.08 -200
137.1 -200
137.12 -200
137.14 -200
137.16 -200
137.18 -200
137.2 -200
137.22 -200
137.24 -200
137.26 -200
137.28 -200
137.3 -200
137.32 -200
137.34 -200
137.36 -200
137.38 -200
137.4 -200
137.42 -200
137.44 -200
137.46 -200
137.48 -200
137.5 -200
137.52 -200
137.54 -200
137.56 -200
137.58 -200
137.6 -200
137.62 -200
137.64 -200
137.66 -200
137.68 -200
137.7 -200
137.72 -200
137.74 -200
137.76 -200
137.78 -200
137.8 -200
137.82 -200
137.84 -200
137.86 -200
137.88 -200
137.9 -200
137.92 -200
137.94 -200
137.96 -200
137.98 -200
138 -200
138.02 -200
138.04 -200
138.06 -200
138.08 -200
138.1 -200
138.12 -200
138.14 -200
138.16 -200
138.18 -200
138.2 -200
138.22 -200
138.24 -200
138.26 -200
138.28 -200
138.3 -200
138.32 -200
138.34 -200
138.36 -200
138.38 -200
138.4 -200
138.42 -200
138.44 -200
138.46 -200
138.48 -200
138.5 -200
138.52 -200
138.54 -200
138.56 -200
138.58 -200
138.6 -200
138.62 -200
138.64 -200
138.66 -200
138.68 -200
138.7 -200
138.72 -200
138.74 -200
138.76 -200
138.78 -200
138.8 -200
138.82 -200
138.84 -200
138.86 -200
138.88 -200
138.9 -200
138.92 -200
138.94 -200
138.96 -200
138.98 -200
139 -200
139.02 -200
139.04 -200
139.06 -200
139.08 -200
139.1 -200
139.12 -200
139.14 -200
139.16 -200
139.18 -200
139.2 -200
139.22 -200
139.24 -200
139.26 -200
139.28 -200
139.3 -200
139.32 -200
139.34 -200
139.36 -200
139.38 -200
139.4 -200
139.42 -200
139.44 -200
139.46 -200
139.48 -200
139.5 -200
139.52 -200
139.54 -200
139.56 -200
139.58 -200
139.6 -200
139.62 -200
139.64 -200
139.66 -200
139.68 -200
139.7 -200
139.72 -200
139.74 -200
139.76 -200
139.78 -200
139.8 -200
139.82 -200
139.84 -200
139.86 -200
139.88 -200
139.9 -200
139.92 -200
139.94 -200
139.96 -200
139.98 -200
140 -200
140.02 -200
140.04 -200
140.06 -200
140.08 -200
140.1 -200
140.12 -200
140.14 -200
140.16 -200
140.18 -200
140.2 -200
140.22 -200
140.24 -200
140.26 -200
140.28 -200
140.3 -200
140.32 -200
140.34 -200
140.36 -200
140.38 -200
140.4 -200
140.42 -200
140.44 -200
140.46 -200
140.48 -200
140.5 -200
140.52 -200
140.54 -200
140.56 -200
140.58 -200
140.6 -200
140.62 -200
140.64 -200
140.66 -200
140.68 -200
140.7 -200
140.72 -200
140.74 -200
140.76 -200
140.78 -200
140.8 -200
140.82 -200
140.84 -200
140.86 -200
140.88 -200
140.9 -200
140.92 -200
140.94 -200
140.96 -200
140.98 -200
141 -200
141.02 -200
141.04 -200
141.06 -200
141.08 -200
141.1 -200
141.12 -200
141.14 -200
141.16 -200
141.18 -200
141.2 -200
141.22 -200
141.24 -200
141.26 -200
141.28 -200
141.3 -200
141.32 -200
141.34 -200
141.36 -200
141.38 -200
141.4 -200
141.42 -200
141.44 -200
141.46 -200
141.48 -200
141.5 -200
141.52 -200
141.54 -200
141.56 -200
141.58 -200
141.6 -200
141.62 -200
141.64 -200
141.66 -200
141.68 -200
141.7 -200
141.72 -200
141.74 -200
141.76 -200
141.78 -200
141.8 -200
141.82 -200
141.84 -200
141.86 -200
141.88 -200
141.9 -200
141.92 -200
141.94 -200
141.96 -200
141.98 -200
142 -200
142.02 -200
142.04 -200
142.06 -200
142.08 -200
142.1 -200
142.12 -200
142.14 -200
142.16 -200
142.18 -200
142.2 -200
142.22 -200
142.24 -200
142.26 -200
142.28 -200
142.3 -200
142.32 -200
142.34 -200
142.36 -200
142.38 -200
142.4 -200
142.42 -200
142.44 -200
142.46 -200
142.48 -200
142.5 -200
142.52 -200
142.54 -200
142.56 -200
142.58 -200
142.6 -200
142.62 -200
142.64 -200
142.66 -200
142.68 -200
142.7 -200
142.72 -200
142.74 -200
142.76 -200
142.78 -200
142.8 -200
142.82 -200
142.84 -200
142.86 -200
142.88 -200
142.9 -200
142.92 -200
142.94 -200
142.96 -200
142.98 -200
143 -200
143.02 -200
143.04 -200
143.06 -200
143.08 -200
143.1 -200
143.12 -200
143.14 -200
143.16 -200
143.18 -200
143.2 -200
143.22 -200
143.24 -200
143.26 -200
143.28 -200
143.3 -200
143.32 -200
143.34 -200
143.36 -200
143.38 -200
143.4 -200
143.42 -200
143.44 -200
143.46 -200
143.48 -200
143.5 -200
143.52 -200
143.54 -200
143.56 -200
143.58 -200
143.6 -200
143.62 -200
143.64 -200
143.66 -200
143.68 -200
143.7 -200
143.72 -200
143.74 -200
143.76 -200
143.78 -200
143.8 -200
143.82 -200
143.84 -200
143.86 -200
143.88 -200
143.9 -200
143.92 -200
143.94 -200
143.96 -200
143.98 -200
144 -200
144.02 -200
144.04 -200
144.06 -200
144.08 -200
144.1 -200
144.12 -200
144.14 -200
144.16 -200
144.18 -200
144.2 -200
144.22 -200
144.24 -200
144.26 -200
144.28 -200
144.3 -200
144.32 -200
144.34 -200
144.36 -200
144.38 -200
144.4 -200
144.42 -200
144.44 -200
144.46 -200
144.48 -200
144.5 -200
144.52 -200
144.54 -200
144.56 -200
144.58 -200
144.6 -200
144.62 -200
144.64 -200
144.66 -200
144.68 -200
144.7 -200
144.72 -200
144.74 -200
144.76 -200
144.78 -200
144.8 -200
144.82 -200
144.84 -200
144.86 -200
144.88 -200
144.9 -200
144.92 -200
144.94 -200
144.96 -200
144.98 -200
145 -200
145.02 -200
145.04 -200
145.06 -200
145.08 -200
145.1 -200
145.12 -200
145.14 -200
145.16 -200
145.18 -200
145.2 -200
145.22 -200
145.24 -200
145.26 -200
145.28 -200
145.3 -200
145.32 -200
145.34 -200
145.36 -200
145.38 -200
145.4 -200
145.42 -200
145.44 -200
145.46 -200
145.48 -200
145.5 -200
145.52 -200
145.54 -200
145.56 -200
145.58 -200
145.6 -200
145.62 -200
145.64 -200
145.66 -200
145.68 -200
145.7 -200
145.72 -200
145.74 -200
145.76 -200
145.78 -200
145.8 -200
145.82 -200
145.84 -200
145.86 -200
145.88 -200
145.9 -200
145.92 -200
145.94 -200
145.96 -200
145.98 -200
146 -200
146.02 -200
146.04 -200
146.06 -200
146.08 -200
146.1 -200
146.12 -200
146.14 -200
146.16 -200
146.18 -200
146.2 -200
146.22 -200
146.24 -200
146.26 -200
146.28 -200
146.3 -200
146.32 -200
146.34 -200
146.36 -200
146.38 -200
146.4 -200
146.42 -200
146.44 -200
146.46 -200
146.48 -200
146.5 -200
146.52 -200
146.54 -200
146.56 -200
146.58 -200
146.6 -200
146.62 -200
146.64 -200
146.66 -200
146.68 -200
146.7 -200
146.72 -200
146.74 -200
146.76 -200
146.78 -200
146.8 -200
146.82 -200
146.84 -200
146.86 -200
146.88 -200
146.9 -200
146.92 -200
146.94 -200
146.96 -200
146.98 -200
147 -200
147.02 -200
147.04 -200
147.06 -200
147.08 -200
147.1 -200
147.12 -200
147.14 -200
147.16 -200
147.18 -200
147.2 -200
147.22 -200
147.24 -200
147.26 -200
147.28 -200
147.3 -200
147.32 -200
147.34 -200
147.36 -200
147.38 -200
147.4 -200
147.42 -200
147.44 -200
147.46 -200
147.48 -200
147.5 -200
147.52 -200
147.54 -200
147.56 -200
147.58 -200
147.6 -200
147.62 -200
147.64 -200
147.66 -200
147.68 -200
147.7 -200
147.72 -200
147.74 -200
147.76 -200
147.78 -200
147.8 -200
147.82 -200
147.84 -200
147.86 -200
147.88 -200
147.9 -200
147.92 -200
147.94 -200
147.96 -200
147.98 -200
148 -200
148.02 -200
148.04 -200
148.06 -200
148.08 -200
148.1 -200
148.12 -200
148.14 -200
148.16 -200
148.18 -200
148.2 -200
148.22 -200
148.24 -200
148.26 -200
148.28 -200
148.3 -200
148.32 -200
148.34 -200
148.36 -200
148.38 -200
148.4 -200
148.42 -200
148.44 -200
148.46 -200
148.48 -200
148.5 -200
148.52 -200
148.54 -200
148.56 -200
148.58 -200
148.6 -200
148.62 -200
148.64 -200
148.66 -200
148.68 -200
148.7 -200
148.72 -200
148.74 -200
148.76 -200
148.78 -200
148.8 -200
148.82 -200
148.84 -200
148.86 -200
148.88 -200
148.9 -200
148.92 -200
148.94 -200
148.96 -200
148.98 -200
149 -200
149.02 -200
149.04 -200
149.06 -200
149.08 -200
149.1 -200
149.12 -200
149.14 -200
149.16 -200
149.18 -200
149.2 -200
149.22 -200
149.24 -200
149.26 -200
149.28 -200
149.3 -200
149.32 -200
149.34 -200
149.36 -200
149.38 -200
149.4 -200
149.42 -200
149.44 -200
149.46 -200
149.48 -200
149.5 -200
149.52 -200
149.54 -200
149.56 -200
149.58 -200
149.6 -200
149.62 -200
149.64 -200
149.66 -200
149.68 -200
149.7 -200
149.72 -200
149.74 -200
149.76 -200
149.78 -200
149.8 -200
149.82 -200
149.84 -200
149.86 -200
149.88 -200
149.9 -200
149.92 -200
149.94 -200
149.96 -200
149.98 -200
150 -200
150.02 -200
150.04 -200
150.06 -200
150.08 -200
150.1 -200
150.12 -200
150.14 -200
150.16 -200
150.18 -200
150.2 -200
150.22 -200
150.24 -200
150.26 -200
150.28 -200
150.3 -200
150.32 -200
150.34 -200
150.36 -200
150.38 -200
150.4 -200
150.42 -200
150.44 -200
150.46 -200
150.48 -200
150.5 -200
150.52 -200
150.54 -200
150.56 -200
150.58 -200
150.6 -200
150.62 -200
150.64 -200
150.66 -200
150.68 -200
150.7 -200
150.72 -200
150.74 -200
150.76 -200
150.78 -200
150.8 -200
150.82 -200
150.84 -200
150.86 -200
150.88 -200
150.9 -200
150.92 -200
150.94 -200
150.96 -200
150.98 -200
151 -200
151.02 -200
151.04 -200
151.06 -200
151.08 -200
151.1 -200
151.12 -200
151.14 -200
151.16 -200
151.18 -200
151.2 -200
151.22 -200
151.24 -200
151.26 -200
151.28 -200
151.3 -200
151.32 -200
151.34 -200
151.36 -200
151.38 -200
151.4 -200
151.42 -200
151.44 -200
151.46 -200
151.48 -200
151.5 -200
151.52 -200
151.54 -200
151.56 -200
151.58 -200
151.6 -200
151.62 -200
151.64 -200
151.66 -200
151.68 -200
151.7 -200
151.72 -200
151.74 -200
151.76 -200
151.78 -200
151.8 -200
151.82 -200
151.84 -200
151.86 -200
151.88 -200
151.9 -200
151.92 -200
151.94 -200
151.96 -200
151.98 -200
152 -200
152.02 -200
152.04 -200
152.06 -200
152.08 -200
152.1 -200
152.12 -200
152.14 -200
152.16 -200
152.18 -200
152.2 -200
152.22 -200
152.24 -200
152.26 -200
152.28 -200
152.3 -200
152.32 -200
152.34 -200
152.36 -200
152.38 -200
152.4 -200
152.42 -200
152.44 -200
152.46 -200
152.48 -200
152.5 -200
152.52 -200
152.54 -200
152.56 -200
152.58 -200
152.6 -200
152.62 -200
152.64 -200
152.66 -200
152.68 -200
152.7 -200
152.72 -200
152.74 -200
152.76 -200
152.78 -200
152.8 -200
152.82 -200
152.84 -200
152.86 -200
152.88 -200
152.9 -200
152.92 -200
152.94 -200
152.96 -200
152.98 -200
153 -200
153.02 -200
153.04 -200
153.06 -200
153.08 -200
153.1 -200
153.12 -200
153.14 -200
153.16 -200
153.18 -200
153.2 -200
153.22 -200
153.24 -200
153.26 -200
153.28 -200
153.3 -200
153.32 -200
153.34 -200
153.36 -200
153.38 -200
153.4 -200
153.42 -200
153.44 -200
153.46 -200
153.48 -200
153.5 -200
153.52 -200
153.54 -200
153.56 -200
153.58 -200
153.6 -200
153.62 -200
153.64 -200
153.66 -200
153.68 -200
153.7 -200
153.72 -200
153.74 -200
153.76 -200
153.78 -200
153.8 -200
153.82 -200
153.84 -200
153.86 -200
153.88 -200
153.9 -200
153.92 -200
153.94 -200
153.96 -200
153.98 -200
154 -200
154.02 -200
154.04 -200
154.06 -200
154.08 -200
154.1 -200
154.12 -200
154.14 -200
154.16 -200
154.18 -200
154.2 -200
154.22 -200
154.24 -200
154.26 -200
154.28 -200
154.3 -200
154.32 -200
154.34 -200
154.36 -200
154.38 -200
154.4 -200
154.42 -200
154.44 -200
154.46 -200
154.48 -200
154.5 -200
154.52 -200
154.54 -200
154.56 -200
154.58 -200
154.6 -200
154.62 -200
154.64 -200
154.66 -200
154.68 -200
154.7 -200
154.72 -200
154.74 -200
154.76 -200
154.78 -200
154.8 -200
154.82 -200
154.84 -200
154.86 -200
154.88 -200
154.9 -200
154.92 -200
154.94 -200
154.96 -200
154.98 -200
155 -200
155.02 -200
155.04 -200
155.06 -200
155.08 -200
155.1 -200
155.12 -200
155.14 -200
155.16 -200
155.18 -200
155.2 -200
155.22 -200
155.24 -200
155.26 -200
155.28 -200
155.3 -200
155.32 -200
155.34 -200
155.36 -200
155.38 -200
155.4 -200
155.42 -200
155.44 -200
155.46 -200
155.48 -200
155.5 -200
155.52 -200
155.54 -200
155.56 -200
155.58 -200
155.6 -200
155.62 -200
155.64 -200
155.66 -200
155.68 -200
155.7 -200
155.72 -200
155.74 -200
155.76 -200
155.78 -200
155.8 -200
155.82 -200
155.84 -200
155.86 -200
155.88 -200
155.9 -200
155.92 -200
155.94 -200
155.96 -200
155.98 -200
156 -200
156.02 -200
156.04 -200
156.06 -200
156.08 -200
156.1 -200
156.12 -200
156.14 -200
156.16 -200
156.18 -200
156.2 -200
156.22 -200
156.24 -200
156.26 -200
156.28 -200
156.3 -200
156.32 -200
156.34 -200
156.36 -200
156.38 -200
156.4 -200
156.42 -200
156.44 -200
156.46 -200
156.48 -200
156.5 -200
156.52 -200
156.54 -200
156.56 -200
156.58 -200
156.6 -200
156.62 -200
156.64 -200
156.66 -200
156.68 -200
156.7 -200
156.72 -200
156.74 -200
156.76 -200
156.78 -200
156.8 -200
156.82 -200
156.84 -200
156.86 -200
156.88 -200
156.9 -200
156.92 -200
156.94 -200
156.96 -200
156.98 -200
157 -200
157.02 -200
157.04 -200
157.06 -200
157.08 -200
157.1 -200
157.12 -200
157.14 -200
157.16 -200
157.18 -200
157.2 -200
157.22 -200
157.24 -200
157.26 -200
157.28 -200
157.3 -200
157.32 -200
157.34 -200
157.36 -200
157.38 -200
157.4 -200
157.42 -200
157.44 -200
157.46 -200
157.48 -200
157.5 -200
157.52 -200
157.54 -200
157.56 -200
157.58 -200
157.6 -200
157.62 -200
157.64 -200
157.66 -200
157.68 -200
157.7 -200
157.72 -200
157.74 -200
157.76 -200
157.78 -200
157.8 -200
157.82 -200
157.84 -200
157.86 -200
157.88 -200
157.9 -200
157.92 -200
157.94 -200
157.96 -200
157.98 -200
158 -200
158.02 -200
158.04 -200
158.06 -200
158.08 -200
158.1 -200
158.12 -200
158.14 -200
158.16 -200
158.18 -200
158.2 -200
158.22 -200
158.24 -200
158.26 -200
158.28 -200
158.3 -200
158.32 -200
158.34 -200
158.36 -200
158.38 -200
158.4 -200
158.42 -200
158.44 -200
158.46 -200
158.48 -200
158.5 -200
158.52 -200
158.54 -200
158.56 -200
158.58 -200
158.6 -200
158.62 -200
158.64 -200
158.66 -200
158.68 -200
158.7 -200
158.72 -200
158.74 -200
158.76 -200
158.78 -200
158.8 -200
158.82 -200
158.84 -200
158.86 -200
158.88 -200
158.9 -200
158.92 -200
158.94 -200
158.96 -200
158.98 -200
159 -200
159.02 -200
159.04 -200
159.06 -200
159.08 -200
159.1 -200
159.12 -200
159.14 -200
159.16 -200
159.18 -200
159.2 -200
159.22 -200
159.24 -200
159.26 -200
159.28 -200
159.3 -200
159.32 -200
159.34 -200
159.36 -200
159.38 -200
159.4 -200
159.42 -200
159.44 -200
159.46 -200
159.48 -200
159.5 -200
159.52 -200
159.54 -200
159.56 -200
159.58 -200
159.6 -200
159.62 -200
159.64 -200
159.66 -200
159.68 -200
159.7 -200
159.72 -200
159.74 -200
159.76 -200
159.78 -200
159.8 -200
159.82 -200
159.84 -200
159.86 -200
159.88 -200
159.9 -200
159.92 -200
159.94 -200
159.96 -200
159.98 -200
160 -200
160.02 -200
160.04 -200
160.06 -200
160.08 -200
160.1 -200
160.12 -200
160.14 -200
160.16 -200
160.18 -200
160.2 -200
160.22 -200
160.24 -200
160.26 -200
160.28 -200
160.3 -200
160.32 -200
160.34 -200
160.36 -200
160.38 -200
160.4 -200
160.42 -200
160.44 -200
160.46 -200
160.48 -200
160.5 -200
160.52 -200
160.54 -200
160.56 -200
160.58 -200
160.6 -200
160.62 -200
160.64 -200
160.66 -200
160.68 -200
160.7 -200
160.72 -200
160.74 -200
160.76 -200
160.78 -200
160.8 -200
160.82 -200
160.84 -200
160.86 -200
160.88 -200
160.9 -200
160.92 -200
160.94 -200
160.96 -200
160.98 -200
161 -200
161.02 -200
161.04 -200
161.06 -200
161.08 -200
161.1 -200
161.12 -200
161.14 -200
161.16 -200
161.18 -200
161.2 -200
161.22 -200
161.24 -200
161.26 -200
161.28 -200
161.3 -200
161.32 -200
161.34 -200
161.36 -200
161.38 -200
161.4 -200
161.42 -200
161.44 -200
161.46 -200
161.48 -200
161.5 -200
161.52 -200
161.54 -200
161.56 -200
161.58 -200
161.6 -200
161.62 -200
161.64 -200
161.66 -200
161.68 -200
161.7 -200
161.72 -200
161.74 -200
161.76 -200
161.78 -200
161.8 -200
161.82 -200
161.84 -200
161.86 -200
161.88 -200
161.9 -200
161.92 -200
161.94 -200
161.96 -200
161.98 -200
162 -200
162.02 -200
162.04 -200
162.06 -200
162.08 -200
162.1 -200
162.12 -200
162.14 -200
162.16 -200
162.18 -200
162.2 -200
162.22 -200
162.24 -200
162.26 -200
162.28 -200
162.3 -200
162.32 -200
162.34 -200
162.36 -200
162.38 -200
162.4 -200
162.42 -200
162.44 -200
162.46 -200
162.48 -200
162.5 -200
162.52 -200
162.54 -200
162.56 -200
162.58 -200
162.6 -200
162.62 -200
162.64 -200
162.66 -200
162.68 -200
162.7 -200
162.72 -200
162.74 -200
162.76 -200
162.78 -200
162.8 -200
162.82 -200
162.84 -200
162.86 -200
162.88 -200
162.9 -200
162.92 -200
162.94 -200
162.96 -200
162.98 -200
163 -200
163.02 -200
163.04 -200
163.06 -200
163.08 -200
163.1 -200
163.12 -200
163.14 -200
163.16 -200
163.18 -200
163.2 -200
163.22 -200
163.24 -200
163.26 -200
163.28 -200
163.3 -200
163.32 -200
163.34 -200
163.36 -200
163.38 -200
163.4 -200
163.42 -200
163.44 -200
163.46 -200
163.48 -200
163.5 -200
163.52 -200
163.54 -200
163.56 -200
163.58 -200
163.6 -200
163.62 -200
163.64 -200
163.66 -200
163.68 -200
163.7 -200
163.72 -200
163.74 -200
163.76 -200
163.78 -200
163.8 -200
163.82 -200
163.84 -200
163.86 -200
163.88 -200
163.9 -200
163.92 -200
163.94 -200
163.96 -200
163.98 -200
164 -200
164.02 -200
164.04 -200
164.06 -200
164.08 -200
164.1 -200
164.12 -200
164.14 -200
164.16 -200
164.18 -200
164.2 -200
164.22 -200
164.24 -200
164.26 -200
164.28 -200
164.3 -200
164.32 -200
164.34 -200
164.36 -200
164.38 -200
164.4 -200
164.42 -200
164.44 -200
164.46 -200
164.48 -200
164.5 -200
164.52 -200
164.54 -200
164.56 -200
164.58 -200
164.6 -200
164.62 -200
164.64 -200
164.66 -200
164.68 -200
164.7 -200
164.72 -200
164.74 -200
164.76 -200
164.78 -200
164.8 -200
164.82 -200
164.84 -200
164.86 -200
164.88 -200
164.9 -200
164.92 -200
164.94 -200
164.96 -200
164.98 -200
165 -200
165.02 -200
165.04 -200
165.06 -200
165.08 -200
165.1 -200
165.12 -200
165.14 -200
165.16 -200
165.18 -200
165.2 -200
165.22 -200
165.24 -200
165.26 -200
165.28 -200
165.3 -200
165.32 -200
165.34 -200
165.36 -200
165.38 -200
165.4 -200
165.42 -200
165.44 -200
165.46 -200
165.48 -200
165.5 -200
165.52 -200
165.54 -200
165.56 -200
165.58 -200
165.6 -200
165.62 -200
165.64 -200
165.66 -200
165.68 -200
165.7 -200
165.72 -200
165.74 -200
165.76 -200
165.78 -200
165.8 -200
165.82 -200
165.84 -200
165.86 -200
165.88 -200
165.9 -200
165.92 -200
165.94 -200
165.96 -200
165.98 -200
166 -200
166.02 -200
166.04 -200
166.06 -200
166.08 -200
166.1 -200
166.12 -200
166.14 -200
166.16 -200
166.18 -200
166.2 -200
166.22 -200
166.24 -200
166.26 -200
166.28 -200
166.3 -200
166.32 -200
166.34 -200
166.36 -200
166.38 -200
166.4 -200
166.42 -200
166.44 -200
166.46 -200
166.48 -200
166.5 -200
166.52 -200
166.54 -200
166.56 -200
166.58 -200
166.6 -200
166.62 -200
166.64 -200
166.66 -200
166.68 -200
166.7 -200
166.72 -200
166.74 -200
166.76 -200
166.78 -200
166.8 -200
166.82 -200
166.84 -200
166.86 -200
166.88 -200
166.9 -200
166.92 -200
166.94 -200
166.96 -200
166.98 -200
167 -200
167.02 -200
167.04 -200
167.06 -200
167.08 -200
167.1 -200
167.12 -200
167.14 -200
167.16 -200
167.18 -200
167.2 -200
167.22 -200
167.24 -200
167.26 -200
167.28 -200
167.3 -200
167.32 -200
167.34 -200
167.36 -200
167.38 -200
167.4 -200
167.42 -200
167.44 -200
167.46 -200
167.48 -200
167.5 -200
167.52 -200
167.54 -200
167.56 -200
167.58 -200
167.6 -200
167.62 -200
167.64 -200
167.66 -200
167.68 -200
167.7 -200
167.72 -200
167.74 -200
167.76 -200
167.78 -200
167.8 -200
167.82 -200
167.84 -200
167.86 -200
167.88 -200
167.9 -200
167.92 -200
167.94 -200
167.96 -200
167.98 -200
168 -200
168.02 -200
168.04 -200
168.06 -200
168.08 -200
168.1 -200
168.12 -200
168.14 -200
168.16 -200
168.18 -200
168.2 -200
168.22 -200
168.24 -200
168.26 -200
168.28 -200
168.3 -200
168.32 -200
168.34 -200
168.36 -200
168.38 -200
168.4 -200
168.42 -200
168.44 -200
168.46 -200
168.48 -200
168.5 -200
168.52 -200
168.54 -200
168.56 -200
168.58 -200
168.6 -200
168.62 -200
168.64 -200
168.66 -200
168.68 -200
168.7 -200
168.72 -200
168.74 -200
168.76 -200
168.78 -200
168.8 -200
168.82 -200
168.84 -200
168.86 -200
168.88 -200
168.9 -200
168.92 -200
168.94 -200
168.96 -200
168.98 -200
169 -200
169.02 -200
169.04 -200
169.06 -200
169.08 -200
169.1 -200
169.12 -200
169.14 -200
169.16 -200
169.18 -200
169.2 -200
169.22 -200
169.24 -200
169.26 -200
169.28 -200
169.3 -200
169.32 -200
169.34 -200
169.36 -200
169.38 -200
169.4 -200
169.42 -200
169.44 -200
169.46 -200
169.48 -200
169.5 -200
169.52 -200
169.54 -200
169.56 -200
169.58 -200
169.6 -200
169.62 -200
169.64 -200
169.66 -200
169.68 -200
169.7 -200
169.72 -200
169.74 -200
169.76 -200
169.78 -200
169.8 -200
169.82 -200
169.84 -200
169.86 -200
169.88 -200
169.9 -200
169.92 -200
169.94 -200
169.96 -200
169.98 -200
170 -200
170.02 -200
170.04 -200
170.06 -200
170.08 -200
170.1 -200
170.12 -200
170.14 -200
170.16 -200
170.18 -200
170.2 -200
170.22 -200
170.24 -200
170.26 -200
170.28 -200
170.3 -200
170.32 -200
170.34 -200
170.36 -200
170.38 -200
170.4 -200
170.42 -200
170.44 -200
170.46 -200
170.48 -200
170.5 -200
170.52 -200
170.54 -200
170.56 -200
170.58 -200
170.6 -200
170.62 -200
170.64 -200
170.66 -200
170.68 -200
170.7 -200
170.72 -200
170.74 -200
170.76 -200
170.78 -200
170.8 -200
170.82 -200
170.84 -200
170.86 -200
170.88 -200
170.9 -200
170.92 -200
170.94 -200
170.96 -200
170.98 -200
171 -200
171.02 -200
171.04 -200
171.06 -200
171.08 -200
171.1 -200
171.12 -200
171.14 -200
171.16 -200
171.18 -200
171.2 -200
171.22 -200
171.24 -200
171.26 -200
171.28 -200
171.3 -200
171.32 -200
171.34 -200
171.36 -200
171.38 -200
171.4 -200
171.42 -200
171.44 -200
171.46 -200
171.48 -200
171.5 -200
171.52 -200
171.54 -200
171.56 -200
171.58 -200
171.6 -200
171.62 -200
171.64 -200
171.66 -200
171.68 -200
171.7 -200
171.72 -200
171.74 -200
171.76 -200
171.78 -200
171.8 -200
171.82 -200
171.84 -200
171.86 -200
171.88 -200
171.9 -200
171.92 -200
171.94 -200
171.96 -200
171.98 -200
172 -200
172.02 -200
172.04 -200
172.06 -200
172.08 -200
172.1 -200
172.12 -200
172.14 -200
172.16 -200
172.18 -200
172.2 -200
172.22 -200
172.24 -200
172.26 -200
172.28 -200
172.3 -200
172.32 -200
172.34 -200
172.36 -200
172.38 -200
172.4 -200
172.42 -200
172.44 -200
172.46 -200
172.48 -200
172.5 -200
172.52 -200
172.54 -200
172.56 -200
172.58 -200
172.6 -200
172.62 -200
172.64 -200
172.66 -200
172.68 -200
172.7 -200
172.72 -200
172.74 -200
172.76 -200
172.78 -200
172.8 -200
172.82 -200
172.84 -200
172.86 -200
172.88 -200
172.9 -200
172.92 -200
172.94 -200
172.96 -200
172.98 -200
173 -200
173.02 -200
173.04 -200
173.06 -200
173.08 -200
173.1 -200
173.12 -200
173.14 -200
173.16 -200
173.18 -200
173.2 -200
173.22 -200
173.24 -200
173.26 -200
173.28 -200
173.3 -200
173.32 -200
173.34 -200
173.36 -200
173.38 -200
173.4 -200
173.42 -200
173.44 -200
173.46 -200
173.48 -200
173.5 -200
173.52 -200
173.54 -200
173.56 -200
173.58 -200
173.6 -200
173.62 -200
173.64 -200
173.66 -200
173.68 -200
173.7 -200
173.72 -200
173.74 -200
173.76 -200
173.78 -200
173.8 -200
173.82 -200
173.84 -200
173.86 -200
173.88 -200
173.9 -200
173.92 -200
173.94 -200
173.96 -200
173.98 -200
174 -200
174.02 -200
174.04 -200
174.06 -200
174.08 -200
174.1 -200
174.12 -200
174.14 -200
174.16 -200
174.18 -200
174.2 -200
174.22 -200
174.24 -200
174.26 -200
174.28 -200
174.3 -200
174.32 -200
174.34 -200
174.36 -200
174.38 -200
174.4 -200
174.42 -200
174.44 -200
174.46 -200
174.48 -200
174.5 -200
174.52 -200
174.54 -200
174.56 -200
174.58 -200
174.6 -200
174.62 -200
174.64 -200
174.66 -200
174.68 -200
174.7 -200
174.72 -200
174.74 -200
174.76 -200
174.78 -200
174.8 -200
174.82 -200
174.84 -200
174.86 -200
174.88 -200
174.9 -200
174.92 -200
174.94 -200
174.96 -200
174.98 -200
175 -200
175.02 -200
175.04 -200
175.06 -200
175.08 -200
175.1 -200
175.12 -200
175.14 -200
175.16 -200
175.18 -200
175.2 -200
175.22 -200
175.24 -200
175.26 -200
175.28 -200
175.3 -200
175.32 -200
175.34 -200
175.36 -200
175.38 -200
175.4 -200
175.42 -200
175.44 -200
175.46 -200
175.48 -200
175.5 -200
175.52 -200
175.54 -200
175.56 -200
175.58 -200
175.6 -200
175.62 -200
175.64 -200
175.66 -200
175.68 -200
175.7 -200
175.72 -200
175.74 -200
175.76 -200
175.78 -200
175.8 -200
175.82 -200
175.84 -200
175.86 -200
175.88 -200
175.9 -200
175.92 -200
175.94 -200
175.96 -200
175.98 -200
176 -200
176.02 -200
176.04 -200
176.06 -200
176.08 -200
176.1 -200
176.12 -200
176.14 -200
176.16 -200
176.18 -200
176.2 -200
176.22 -200
176.24 -200
176.26 -200
176.28 -200
176.3 -200
176.32 -200
176.34 -200
176.36 -200
176.38 -200
176.4 -200
176.42 -200
176.44 -200
176.46 -200
176.48 -200
176.5 -200
176.52 -200
176.54 -200
176.56 -200
176.58 -200
176.6 -200
176.62 -200
176.64 -200
176.66 -200
176.68 -200
176.7 -200
176.72 -200
176.74 -200
176.76 -200
176.78 -200
176.8 -200
176.82 -200
176.84 -200
176.86 -200
176.88 -200
176.9 -200
176.92 -200
176.94 -200
176.96 -200
176.98 -200
177 -200
177.02 -200
177.04 -200
177.06 -200
177.08 -200
177.1 -200
177.12 -200
177.14 -200
177.16 -200
177.18 -200
177.2 -200
177.22 -200
177.24 -200
177.26 -200
177.28 -200
177.3 -200
177.32 -200
177.34 -200
177.36 -200
177.38 -200
177.4 -200
177.42 -200
177.44 -200
177.46 -200
177.48 -200
177.5 -200
177.52 -200
177.54 -200
177.56 -200
177.58 -200
177.6 -200
177.62 -200
177.64 -200
177.66 -200
177.68 -200
177.7 -200
177.72 -200
177.74 -200
177.76 -200
177.78 -200
177.8 -200
177.82 -200
177.84 -200
177.86 -200
177.88 -200
177.9 -200
177.92 -200
177.94 -200
177.96 -200
177.98 -200
178 -200
178.02 -200
178.04 -200
178.06 -200
178.08 -200
178.1 -200
178.12 -200
178.14 -200
178.16 -200
178.18 -200
178.2 -200
178.22 -200
178.24 -200
178.26 -200
178.28 -200
178.3 -200
178.32 -200
178.34 -200
178.36 -200
178.38 -200
178.4 -200
178.42 -200
178.44 -200
178.46 -200
178.48 -200
178.5 -200
178.52 -200
178.54 -200
178.56 -200
178.58 -200
178.6 -200
178.62 -200
178.64 -200
178.66 -200
178.68 -200
178.7 -200
178.72 -200
178.74 -200
178.76 -200
178.78 -200
178.8 -200
178.82 -200
178.84 -200
178.86 -200
178.88 -200
178.9 -200
178.92 -200
178.94 -200
178.96 -200
178.98 -200
179 -200
179.02 -200
179.04 -200
179.06 -200
179.08 -200
179.1 -200
179.12 -200
179.14 -200
179.16 -200
179.18 -200
179.2 -200
179.22 -200
179.24 -200
179.26 -200
179.28 -200
179.3 -200
179.32 -200
179.34 -200
179.36 -200
179.38 -200
179.4 -200
179.42 -200
179.44 -200
179.46 -200
179.48 -200
179.5 -200
179.52 -200
179.54 -200
179.56 -200
179.58 -200
179.6 -200
179.62 -200
179.64 -200
179.66 -200
179.68 -200
179.7 -200
179.72 -200
179.74 -200
179.76 -200
179.78 -200
179.8 -200
179.82 -200
179.84 -200
179.86 -200
179.88 -200
179.9 -200
179.92 -200
179.94 -200
179.96 -200
179.98 -200
180 -200
180.02 -200
180.04 -200
180.06 -200
180.08 -200
180.1 -200
180.12 -200
180.14 -200
180.16 -200
180.18 -200
180.2 -200
180.22 -200
180.24 -200
180.26 -200
180.28 -200
180.3 -200
180.32 -200
180.34 -200
180.36 -200
180.38 -200
180.4 -200
180.42 -200
180.44 -200
180.46 -200
180.48 -200
180.5 -200
180.52 -200
180.54 -200
180.56 -200
180.58 -200
180.6 -200
180.62 -200
180.64 -200
180.66 -200
180.68 -200
180.7 -200
180.72 -200
180.74 -200
180.76 -200
180.78 -200
180.8 -200
180.82 -200
180.84 -200
180.86 -200
180.88 -200
180.9 -200
180.92 -200
180.94 -200
180.96 -200
180.98 -200
181 -200
181.02 -200
181.04 -200
181.06 -200
181.08 -200
181.1 -200
181.12 -200
181.14 -200
181.16 -200
181.18 -200
181.2 -200
181.22 -200
181.24 -200
181.26 -200
181.28 -200
181.3 -200
181.32 -200
181.34 -200
181.36 -200
181.38 -200
181.4 -200
181.42 -200
181.44 -200
181.46 -200
181.48 -200
181.5 -200
181.52 -200
181.54 -200
181.56 -200
181.58 -200
181.6 -200
181.62 -200
181.64 -200
181.66 -200
181.68 -200
181.7 -200
181.72 -200
181.74 -200
181.76 -200
181.78 -200
181.8 -200
181.82 -200
181.84 -200
181.86 -200
181.88 -200
181.9 -200
181.92 -200
181.94 -200
181.96 -200
181.98 -200
182 -200
182.02 -200
182.04 -200
182.06 -200
182.08 -200
182.1 -200
182.12 -200
182.14 -200
182.16 -200
182.18 -200
182.2 -200
182.22 -200
182.24 -200
182.26 -200
182.28 -200
182.3 -200
182.32 -200
182.34 -200
182.36 -200
182.38 -200
182.4 -200
182.42 -200
182.44 -200
182.46 -200
182.48 -200
182.5 -200
182.52 -200
182.54 -200
182.56 -200
182.58 -200
182.6 -200
182.62 -200
182.64 -200
182.66 -200
182.68 -200
182.7 -200
182.72 -200
182.74 -200
182.76 -200
182.78 -200
182.8 -200
182.82 -200
182.84 -200
182.86 -200
182.88 -200
182.9 -200
182.92 -200
182.94 -200
182.96 -200
182.98 -200
183 -200
183.02 -200
183.04 -200
183.06 -200
183.08 -200
183.1 -200
183.12 -200
183.14 -200
183.16 -200
183.18 -200
183.2 -200
183.22 -200
183.24 -200
183.26 -200
183.28 -200
183.3 -200
183.32 -200
183.34 -200
183.36 -200
183.38 -200
183.4 -200
183.42 -200
183.44 -200
183.46 -200
183.48 -200
183.5 -200
183.52 -200
183.54 -200
183.56 -200
183.58 -200
183.6 -200
183.62 -200
183.64 -200
183.66 -200
183.68 -200
183.7 -200
183.72 -200
183.74 -200
183.76 -200
183.78 -200
183.8 -200
183.82 -200
183.84 -200
183.86 -200
183.88 -200
183.9 -200
183.92 -200
183.94 -200
183.96 -200
183.98 -200
184 -200
184.02 -200
184.04 -200
184.06 -200
184.08 -200
184.1 -200
184.12 -200
184.14 -200
184.16 -200
184.18 -200
184.2 -200
184.22 -200
184.24 -200
184.26 -200
184.28 -200
184.3 -200
184.32 -200
184.34 -200
184.36 -200
184.38 -200
184.4 -200
184.42 -200
184.44 -200
184.46 -200
184.48 -200
184.5 -200
184.52 -200
184.54 -200
184.56 -200
184.58 -200
184.6 -200
184.62 -200
184.64 -200
184.66 -200
184.68 -200
184.7 -200
184.72 -200
184.74 -200
184.76 -200
184.78 -200
184.8 -200
184.82 -200
184.84 -200
184.86 -200
184.88 -200
184.9 -200
184.92 -200
184.94 -200
184.96 -200
184.98 -200
185 -200
185.02 -200
185.04 -200
185.06 -200
185.08 -200
185.1 -200
185.12 -200
185.14 -200
185.16 -200
185.18 -200
185.2 -200
185.22 -200
185.24 -200
185.26 -200
185.28 -200
185.3 -200
185.32 -200
185.34 -200
185.36 -200
185.38 -200
185.4 -200
185.42 -200
185.44 -200
185.46 -200
185.48 -200
185.5 -200
185.52 -200
185.54 -200
185.56 -200
185.58 -200
185.6 -200
185.62 -200
185.64 -200
185.66 -200
185.68 -200
185.7 -200
185.72 -200
185.74 -200
185.76 -200
185.78 -200
185.8 -200
185.82 -200
185.84 -200
185.86 -200
185.88 -200
185.9 -200
185.92 -200
185.94 -200
185.96 -200
185.98 -200
186 -200
186.02 -200
186.04 -200
186.06 -200
186.08 -200
186.1 -200
186.12 -200
186.14 -200
186.16 -200
186.18 -200
186.2 -200
186.22 -200
186.24 -200
186.26 -200
186.28 -200
186.3 -200
186.32 -200
186.34 -200
186.36 -200
186.38 -200
186.4 -200
186.42 -200
186.44 -200
186.46 -200
186.48 -200
186.5 -200
186.52 -200
186.54 -200
186.56 -200
186.58 -200
186.6 -200
186.62 -200
186.64 -200
186.66 -200
186.68 -200
186.7 -200
186.72 -200
186.74 -200
186.76 -200
186.78 -200
186.8 -200
186.82 -200
186.84 -200
186.86 -200
186.88 -200
186.9 -200
186.92 -200
186.94 -200
186.96 -200
186.98 -200
187 -200
187.02 -200
187.04 -200
187.06 -200
187.08 -200
187.1 -200
187.12 -200
187.14 -200
187.16 -200
187.18 -200
187.2 -200
187.22 -200
187.24 -200
187.26 -200
187.28 -200
187.3 -200
187.32 -200
187.34 -200
187.36 -200
187.38 -200
187.4 -200
187.42 -200
187.44 -200
187.46 -200
187.48 -200
187.5 -200
187.52 -200
187.54 -200
187.56 -200
187.58 -200
187.6 -200
187.62 -200
187.64 -200
187.66 -200
187.68 -200
187.7 -200
187.72 -200
187.74 -200
187.76 -200
187.78 -200
187.8 -200
187.82 -200
187.84 -200
187.86 -200
187.88 -200
187.9 -200
187.92 -200
187.94 -200
187.96 -200
187.98 -200
188 -200
188.02 -200
188.04 -200
188.06 -200
188.08 -200
188.1 -200
188.12 -200
188.14 -200
188.16 -200
188.18 -200
188.2 -200
188.22 -200
188.24 -200
188.26 -200
188.28 -200
188.3 -200
188.32 -200
188.34 -200
188.36 -200
188.38 -200
188.4 -200
188.42 -200
188.44 -200
188.46 -200
188.48 -200
188.5 -200
188.52 -200
188.54 -200
188.56 -200
188.58 -200
188.6 -200
188.62 -200
188.64 -200
188.66 -200
188.68 -200
188.7 -200
188.72 -200
188.74 -200
188.76 -200
188.78 -200
188.8 -200
188.82 -200
188.84 -200
188.86 -200
188.88 -200
188.9 -200
188.92 -200
188.94 -200
188.96 -200
188.98 -200
189 -200
189.02 -200
189.04 -200
189.06 -200
189.08 -200
189.1 -200
189.12 -200
189.14 -200
189.16 -200
189.18 -200
189.2 -200
189.22 -200
189.24 -200
189.26 -200
189.28 -200
189.3 -200
189.32 -200
189.34 -200
189.36 -200
189.38 -200
189.4 -200
189.42 -200
189.44 -200
189.46 -200
189.48 -200
189.5 -200
189.52 -200
189.54 -200
189.56 -200
189.58 -200
189.6 -200
189.62 -200
189.64 -200
189.66 -200
189.68 -200
189.7 -200
189.72 -200
189.74 -200
189.76 -200
189.78 -200
189.8 -200
189.82 -200
189.84 -200
189.86 -200
189.88 -200
189.9 -200
189.92 -200
189.94 -200
189.96 -200
189.98 -200
190 -200
190.02 -200
190.04 -200
190.06 -200
190.08 -200
190.1 -200
190.12 -200
190.14 -200
190.16 -200
190.18 -200
190.2 -200
190.22 -200
190.24 -200
190.26 -200
190.28 -200
190.3 -200
190.32 -200
190.34 -200
190.36 -200
190.38 -200
190.4 -200
190.42 -200
190.44 -200
190.46 -200
190.48 -200
190.5 -200
190.52 -200
190.54 -200
190.56 -200
190.58 -200
190.6 -200
190.62 -200
190.64 -200
190.66 -200
190.68 -200
190.7 -200
190.72 -200
190.74 -200
190.76 -200
190.78 -200
190.8 -200
190.82 -200
190.84 -200
190.86 -200
190.88 -200
190.9 -200
190.92 -200
190.94 -200
190.96 -200
190.98 -200
191 -200
191.02 -200
191.04 -200
191.06 -200
191.08 -200
191.1 -200
191.12 -200
191.14 -200
191.16 -200
191.18 -200
191.2 -200
191.22 -200
191.24 -200
191.26 -200
191.28 -200
191.3 -200
191.32 -200
191.34 -200
191.36 -200
191.38 -200
191.4 -200
191.42 -200
191.44 -200
191.46 -200
191.48 -200
191.5 -200
191.52 -200
191.54 -200
191.56 -200
191.58 -200
191.6 -200
191.62 -200
191.64 -200
191.66 -200
191.68 -200
191.7 -200
191.72 -200
191.74 -200
191.76 -200
191.78 -200
191.8 -200
191.82 -200
191.84 -200
191.86 -200
191.88 -200
191.9 -200
191.92 -200
191.94 -200
191.96 -200
191.98 -200
192 -200
192.02 -200
192.04 -200
192.06 -200
192.08 -200
192.1 -200
192.12 -200
192.14 -200
192.16 -200
192.18 -200
192.2 -200
192.22 -200
192.24 -200
192.26 -200
192.28 -200
192.3 -200
192.32 -200
192.34 -200
192.36 -200
192.38 -200
192.4 -200
192.42 -200
192.44 -200
192.46 -200
192.48 -200
192.5 -200
192.52 -200
192.54 -200
192.56 -200
192.58 -200
192.6 -200
192.62 -200
192.64 -200
192.66 -200
192.68 -200
192.7 -200
192.72 -200
192.74 -200
192.76 -200
192.78 -200
192.8 -200
192.82 -200
192.84 -200
192.86 -200
192.88 -200
192.9 -200
192.92 -200
192.94 -200
192.96 -200
192.98 -200
193 -200
193.02 -200
193.04 -200
193.06 -200
193.08 -200
193.1 -200
193.12 -200
193.14 -200
193.16 -200
193.18 -200
193.2 -200
193.22 -200
193.24 -200
193.26 -200
193.28 -200
193.3 -200
193.32 -200
193.34 -200
193.36 -200
193.38 -200
193.4 -200
193.42 -200
193.44 -200
193.46 -200
193.48 -200
193.5 -200
193.52 -200
193.54 -200
193.56 -200
193.58 -200
193.6 -200
193.62 -200
193.64 -200
193.66 -200
193.68 -200
193.7 -200
193.72 -200
193.74 -200
193.76 -200
193.78 -200
193.8 -200
193.82 -200
193.84 -200
193.86 -200
193.88 -200
193.9 -200
193.92 -200
193.94 -200
193.96 -200
193.98 -200
194 -200
194.02 -200
194.04 -200
194.06 -200
194.08 -200
194.1 -200
194.12 -200
194.14 -200
194.16 -200
194.18 -200
194.2 -200
194.22 -200
194.24 -200
194.26 -200
194.28 -200
194.3 -200
194.32 -200
194.34 -200
194.36 -200
194.38 -200
194.4 -200
194.42 -200
194.44 -200
194.46 -200
194.48 -200
194.5 -200
194.52 -200
194.54 -200
194.56 -200
194.58 -200
194.6 -200
194.62 -200
194.64 -200
194.66 -200
194.68 -200
194.7 -200
194.72 -200
194.74 -200
194.76 -200
194.78 -200
194.8 -200
194.82 -200
194.84 -200
194.86 -200
194.88 -200
194.9 -200
194.92 -200
194.94 -200
194.96 -200
194.98 -200
195 -200
195.02 -200
195.04 -200
195.06 -200
195.08 -200
195.1 -200
195.12 -200
195.14 -200
195.16 -200
195.18 -200
195.2 -200
195.22 -200
195.24 -200
195.26 -200
195.28 -200
195.3 -200
195.32 -200
195.34 -200
195.36 -200
195.38 -200
195.4 -200
195.42 -200
195.44 -200
195.46 -200
195.48 -200
195.5 -200
195.52 -200
195.54 -200
195.56 -200
195.58 -200
195.6 -200
195.62 -200
195.64 -200
195.66 -200
195.68 -200
195.7 -200
195.72 -200
195.74 -200
195.76 -200
195.78 -200
195.8 -200
195.82 -200
195.84 -200
195.86 -200
195.88 -200
195.9 -200
195.92 -200
195.94 -200
195.96 -200
195.98 -200
196 -200
196.02 -200
196.04 -200
196.06 -200
196.08 -200
196.1 -200
196.12 -200
196.14 -200
196.16 -200
196.18 -200
196.2 -200
196.22 -200
196.24 -200
196.26 -200
196.28 -200
196.3 -200
196.32 -200
196.34 -200
196.36 -200
196.38 -200
196.4 -200
196.42 -200
196.44 -200
196.46 -200
196.48 -200
196.5 -200
196.52 -200
196.54 -200
196.56 -200
196.58 -200
196.6 -200
196.62 -200
196.64 -200
196.66 -200
196.68 -200
196.7 -200
196.72 -200
196.74 -200
196.76 -200
196.78 -200
196.8 -200
196.82 -200
196.84 -200
196.86 -200
196.88 -200
196.9 -200
196.92 -200
196.94 -200
196.96 -200
196.98 -200
197 -200
197.02 -200
197.04 -200
197.06 -200
197.08 -200
197.1 -200
197.12 -200
197.14 -200
197.16 -200
197.18 -200
197.2 -200
197.22 -200
197.24 -200
197.26 -200
197.28 -200
197.3 -200
197.32 -200
197.34 -200
197.36 -200
197.38 -200
197.4 -200
197.42 -200
197.44 -200
197.46 -200
197.48 -200
197.5 -200
197.52 -200
197.54 -200
197.56 -200
197.58 -200
197.6 -200
197.62 -200
197.64 -200
197.66 -200
197.68 -200
197.7 -200
197.72 -200
197.74 -200
197.76 -200
197.78 -200
197.8 -200
197.82 -200
197.84 -200
197.86 -200
197.88 -200
197.9 -200
197.92 -200
197.94 -200
197.96 -200
197.98 -200
198 -200
198.02 -200
198.04 -200
198.06 -200
198.08 -200
198.1 -200
198.12 -200
198.14 -200
198.16 -200
198.18 -200
198.2 -200
198.22 -200
198.24 -200
198.26 -200
198.28 -200
198.3 -200
198.32 -200
198.34 -200
198.36 -200
198.38 -200
198.4 -200
198.42 -200
198.44 -200
198.46 -200
198.48 -200
198.5 -200
198.52 -200
198.54 -200
198.56 -200
198.58 -200
198.6 -200
198.62 -200
198.64 -200
198.66 -200
198.68 -200
198.7 -200
198.72 -200
198.74 -200
198.76 -200
198.78 -200
198.8 -200
198.82 -200
198.84 -200
198.86 -200
198.88 -200
198.9 -200
198.92 -200
198.94 -200
198.96 -200
198.98 -200
199 -200
199.02 -200
199.04 -200
199.06 -200
199.08 -200
199.1 -200
199.12 -200
199.14 -200
199.16 -200
199.18 -200
199.2 -200
199.22 -200
199.24 -200
199.26 -200
199.28 -200
199.3 -200
199.32 -200
199.34 -200
199.36 -200
199.38 -200
199.4 -200
199.42 -200
199.44 -200
199.46 -200
199.48 -200
199.5 -200
199.52 -200
199.54 -200
199.56 -200
199.58 -200
199.6 -200
199.62 -200
199.64 -200
199.66 -200
199.68 -200
199.7 -200
199.72 -200
199.74 -200
199.76 -200
199.78 -200
199.8 -200
199.82 -200
199.84 -200
199.86 -200
199.88 -200
199.9 -200
199.92 -200
199.94 -200
199.96 -200
199.98 -200
200 -200
200.02 -200
200.04 -200
200.06 -200
200.08 -200
200.1 -200
200.12 -200
200.14 -200
200.16 -200
200.18 -200
200.2 -200
200.22 -200
200.24 -200
200.26 -200
200.28 -200
200.3 -200
200.32 -200
200.34 -200
200.36 -200
200.38 -200
200.4 -200
200.42 -200
200.44 -200
200.46 -200
200.48 -200
200.5 -200
200.52 -200
200.54 -200
200.56 -200
200.58 -200
200.6 -200
200.62 -200
200.64 -200
200.66 -200
200.68 -200
200.7 -200
200.72 -200
200.74 -200
200.76 -200
200.78 -200
200.8 -200
200.82 -200
200.84 -200
200.86 -200
200.88 -200
200.9 -200
200.92 -200
200.94 -200
200.96 -200
200.98 -200
201 -200
201.02 -200
201.04 -200
201.06 -200
201.08 -200
201.1 -200
201.12 -200
201.14 -200
201.16 -200
201.18 -200
201.2 -200
201.22 -200
201.24 -200
201.26 -200
201.28 -200
201.3 -200
201.32 -200
201.34 -200
201.36 -200
201.38 -200
201.4 -200
201.42 -200
201.44 -200
201.46 -200
201.48 -200
201.5 -200
201.52 -200
201.54 -200
201.56 -200
201.58 -200
201.6 -200
201.62 -200
201.64 -200
201.66 -200
201.68 -200
201.7 -200
201.72 -200
201.74 -200
201.76 -200
201.78 -200
201.8 -200
201.82 -200
201.84 -200
201.86 -200
201.88 -200
201.9 -200
201.92 -200
201.94 -200
201.96 -200
201.98 -200
202 -200
202.02 -200
202.04 -200
202.06 -200
202.08 -200
202.1 -200
202.12 -200
202.14 -200
202.16 -200
202.18 -200
202.2 -200
202.22 -200
202.24 -200
202.26 -200
202.28 -200
202.3 -200
202.32 -200
202.34 -200
202.36 -200
202.38 -200
202.4 -200
202.42 -200
202.44 -200
202.46 -200
202.48 -200
202.5 -200
202.52 -200
202.54 -200
202.56 -200
202.58 -200
202.6 -200
202.62 -200
202.64 -200
202.66 -200
202.68 -200
202.7 -200
202.72 -200
202.74 -200
202.76 -200
202.78 -200
202.8 -200
202.82 -200
202.84 -200
202.86 -200
202.88 -200
202.9 -200
202.92 -200
202.94 -200
202.96 -200
202.98 -200
203 -200
203.02 -200
203.04 -200
203.06 -200
203.08 -200
203.1 -200
203.12 -200
203.14 -200
203.16 -200
203.18 -200
203.2 -200
203.22 -200
203.24 -200
203.26 -200
203.28 -200
203.3 -200
203.32 -200
203.34 -200
203.36 -200
203.38 -200
203.4 -200
203.42 -200
203.44 -200
203.46 -200
203.48 -200
203.5 -200
203.52 -200
203.54 -200
203.56 -200
203.58 -200
203.6 -200
203.62 -200
203.64 -200
203.66 -200
203.68 -200
203.7 -200
203.72 -200
203.74 -200
203.76 -200
203.78 -200
203.8 -200
203.82 -200
203.84 -200
203.86 -200
203.88 -200
203.9 -200
203.92 -200
203.94 -200
203.96 -200
203.98 -200
204 -200
204.02 -200
204.04 -200
204.06 -200
204.08 -200
204.1 -200
204.12 -200
204.14 -200
204.16 -200
204.18 -200
204.2 -200
204.22 -200
204.24 -200
204.26 -200
204.28 -200
204.3 -200
204.32 -200
204.34 -200
204.36 -200
204.38 -200
204.4 -200
204.42 -200
204.44 -200
204.46 -200
204.48 -200
204.5 -200
204.52 -200
204.54 -200
204.56 -200
204.58 -200
204.6 -200
204.62 -200
204.64 -200
204.66 -200
204.68 -200
204.7 -200
204.72 -200
204.74 -200
204.76 -200
204.78 -200
204.8 -200
204.82 -200
204.84 -200
204.86 -200
204.88 -200
204.9 -200
204.92 -200
204.94 -200
204.96 -200
204.98 -200
205 -200
205.02 -200
205.04 -200
205.06 -200
205.08 -200
205.1 -200
205.12 -200
205.14 -200
205.16 -200
205.18 -200
205.2 -200
205.22 -200
205.24 -200
205.26 -200
205.28 -200
205.3 -200
205.32 -200
205.34 -200
205.36 -200
205.38 -200
205.4 -200
205.42 -200
205.44 -200
205.46 -200
205.48 -200
205.5 -200
205.52 -200
205.54 -200
205.56 -200
205.58 -200
205.6 -200
205.62 -200
205.64 -200
205.66 -200
205.68 -200
205.7 -200
205.72 -200
205.74 -200
205.76 -200
205.78 -200
205.8 -200
205.82 -200
205.84 -200
205.86 -200
205.88 -200
205.9 -200
205.92 -200
205.94 -200
205.96 -200
205.98 -200
206 -200
206.02 -200
206.04 -200
206.06 -200
206.08 -200
206.1 -200
206.12 -200
206.14 -200
206.16 -200
206.18 -200
206.2 -200
206.22 -200
206.24 -200
206.26 -200
206.28 -200
206.3 -200
206.32 -200
206.34 -200
206.36 -200
206.38 -200
206.4 -200
206.42 -200
206.44 -200
206.46 -200
206.48 -200
206.5 -200
206.52 -200
206.54 -200
206.56 -200
206.58 -200
206.6 -200
206.62 -200
206.64 -200
206.66 -200
206.68 -200
206.7 -200
206.72 -200
206.74 -200
206.76 -200
206.78 -200
206.8 -200
206.82 -200
206.84 -200
206.86 -200
206.88 -200
206.9 -200
206.92 -200
206.94 -200
206.96 -200
206.98 -200
207 -200
207.02 -200
207.04 -200
207.06 -200
207.08 -200
207.1 -200
207.12 -200
207.14 -200
207.16 -200
207.18 -200
207.2 -200
207.22 -200
207.24 -200
207.26 -200
207.28 -200
207.3 -200
207.32 -200
207.34 -200
207.36 -200
207.38 -200
207.4 -200
207.42 -200
207.44 -200
207.46 -200
207.48 -200
207.5 -200
207.52 -200
207.54 -200
207.56 -200
207.58 -200
207.6 -200
207.62 -200
207.64 -200
207.66 -200
207.68 -200
207.7 -200
207.72 -200
207.74 -200
207.76 -200
207.78 -200
207.8 -200
207.82 -200
207.84 -200
207.86 -200
207.88 -200
207.9 -200
207.92 -200
207.94 -200
207.96 -200
207.98 -200
208 -200
208.02 -200
208.04 -200
208.06 -200
208.08 -200
208.1 -200
208.12 -200
208.14 -200
208.16 -200
208.18 -200
208.2 -200
208.22 -200
208.24 -200
208.26 -200
208.28 -200
208.3 -200
208.32 -200
208.34 -200
208.36 -200
208.38 -200
208.4 -200
208.42 -200
208.44 -200
208.46 -200
208.48 -200
208.5 -200
208.52 -200
208.54 -200
208.56 -200
208.58 -200
208.6 -200
208.62 -200
208.64 -200
208.66 -200
208.68 -200
208.7 -200
208.72 -200
208.74 -200
208.76 -200
208.78 -200
208.8 -200
208.82 -200
208.84 -200
208.86 -200
208.88 -200
208.9 -200
208.92 -200
208.94 -200
208.96 -200
208.98 -200
209 -200
209.02 -200
209.04 -200
209.06 -200
209.08 -200
209.1 -200
209.12 -200
209.14 -200
209.16 -200
209.18 -200
209.2 -200
209.22 -200
209.24 -200
209.26 -200
209.28 -200
209.3 -200
209.32 -200
209.34 -200
209.36 -200
209.38 -200
209.4 -200
209.42 -200
209.44 -200
209.46 -200
209.48 -200
209.5 -200
209.52 -200
209.54 -200
209.56 -200
209.58 -200
209.6 -200
209.62 -200
209.64 -200
209.66 -200
209.68 -200
209.7 -200
209.72 -200
209.74 -200
209.76 -200
209.78 -200
209.8 -200
209.82 -200
209.84 -200
209.86 -200
209.88 -200
209.9 -200
209.92 -200
209.94 -200
209.96 -200
209.98 -200
210 -200
210.02 -200
210.04 -200
210.06 -200
210.08 -200
210.1 -200
210.12 -200
210.14 -200
210.16 -200
210.18 -200
210.2 -200
210.22 -200
210.24 -200
210.26 -200
210.28 -200
210.3 -200
210.32 -200
210.34 -200
210.36 -200
210.38 -200
210.4 -200
210.42 -200
210.44 -200
210.46 -200
210.48 -200
210.5 -200
210.52 -200
210.54 -200
210.56 -200
210.58 -200
210.6 -200
210.62 -200
210.64 -200
210.66 -200
210.68 -200
210.7 -200
210.72 -200
210.74 -200
210.76 -200
210.78 -200
210.8 -200
210.82 -200
210.84 -200
210.86 -200
210.88 -200
210.9 -200
210.92 -200
210.94 -200
210.96 -200
210.98 -200
211 -200
211.02 -200
211.04 -200
211.06 -200
211.08 -200
211.1 -200
211.12 -200
211.14 -200
211.16 -200
211.18 -200
211.2 -200
211.22 -200
211.24 -200
211.26 -200
211.28 -200
211.3 -200
211.32 -200
211.34 -200
211.36 -200
211.38 -200
211.4 -200
211.42 -200
211.44 -200
211.46 -200
211.48 -200
211.5 -200
211.52 -200
211.54 -200
211.56 -200
211.58 -200
211.6 -200
211.62 -200
211.64 -200
211.66 -200
211.68 -200
211.7 -200
211.72 -200
211.74 -200
211.76 -200
211.78 -200
211.8 -200
211.82 -200
211.84 -200
211.86 -200
211.88 -200
211.9 -200
211.92 -200
211.94 -200
211.96 -200
211.98 -200
212 -200
212.02 -200
212.04 -200
212.06 -200
212.08 -200
212.1 -200
212.12 -200
212.14 -200
212.16 -200
212.18 -200
212.2 -200
212.22 -200
212.24 -200
212.26 -200
212.28 -200
212.3 -200
212.32 -200
212.34 -200
212.36 -200
212.38 -200
212.4 -200
212.42 -200
212.44 -200
212.46 -200
212.48 -200
212.5 -200
212.52 -200
212.54 -200
212.56 -200
212.58 -200
212.6 -200
212.62 -200
212.64 -200
212.66 -200
212.68 -200
212.7 -200
212.72 -200
212.74 -200
212.76 -200
212.78 -200
212.8 -200
212.82 -200
212.84 -200
212.86 -200
212.88 -200
212.9 -200
212.92 -200
212.94 -200
212.96 -200
212.98 -200
213 -200
213.02 -200
213.04 -200
213.06 -200
213.08 -200
213.1 -200
213.12 -200
213.14 -200
213.16 -200
213.18 -200
213.2 -200
213.22 -200
213.24 -200
213.26 -200
213.28 -200
213.3 -200
213.32 -200
213.34 -200
213.36 -200
213.38 -200
213.4 -200
213.42 -200
213.44 -200
213.46 -200
213.48 -200
213.5 -200
213.52 -200
213.54 -200
213.56 -200
213.58 -200
213.6 -200
213.62 -200
213.64 -200
213.66 -200
213.68 -200
213.7 -200
213.72 -200
213.74 -200
213.76 -200
213.78 -200
213.8 -200
213.82 -200
213.84 -200
213.86 -200
213.88 -200
213.9 -200
213.92 -200
213.94 -200
213.96 -200
213.98 -200
214 -200
214.02 -200
214.04 -200
214.06 -200
214.08 -200
214.1 -200
214.12 -200
214.14 -200
214.16 -200
214.18 -200
214.2 -200
214.22 -200
214.24 -200
214.26 -200
214.28 -200
214.3 -200
214.32 -200
214.34 -200
214.36 -200
214.38 -200
214.4 -200
214.42 -200
214.44 -200
214.46 -200
214.48 -200
214.5 -200
214.52 -200
214.54 -200
214.56 -200
214.58 -200
214.6 -200
214.62 -200
214.64 -200
214.66 -200
214.68 -200
214.7 -200
214.72 -200
214.74 -200
214.76 -200
214.78 -200
214.8 -200
214.82 -200
214.84 -200
214.86 -200
214.88 -200
214.9 -200
214.92 -200
214.94 -200
214.96 -200
214.98 -200
215 -200
215.02 -200
215.04 -200
215.06 -200
215.08 -200
215.1 -200
215.12 -200
215.14 -200
215.16 -200
215.18 -200
215.2 -200
215.22 -200
215.24 -200
215.26 -200
215.28 -200
215.3 -200
215.32 -200
215.34 -200
215.36 -200
215.38 -200
215.4 -200
215.42 -200
215.44 -200
215.46 -200
215.48 -200
215.5 -200
215.52 -200
215.54 -200
215.56 -200
215.58 -200
215.6 -200
215.62 -200
215.64 -200
215.66 -200
215.68 -200
215.7 -200
215.72 -200
215.74 -200
215.76 -200
215.78 -200
215.8 -200
215.82 -200
215.84 -200
215.86 -200
215.88 -200
215.9 -200
215.92 -200
215.94 -200
215.96 -200
215.98 -200
216 -200
216.02 -200
216.04 -200
216.06 -200
216.08 -200
216.1 -200
216.12 -200
216.14 -200
216.16 -200
216.18 -200
216.2 -200
216.22 -200
216.24 -200
216.26 -200
216.28 -200
216.3 -200
216.32 -200
216.34 -200
216.36 -200
216.38 -200
216.4 -200
216.42 -200
216.44 -200
216.46 -200
216.48 -200
216.5 -200
216.52 -200
216.54 -200
216.56 -200
216.58 -200
216.6 -200
216.62 -200
216.64 -200
216.66 -200
216.68 -200
216.7 -200
216.72 -200
216.74 -200
216.76 -200
216.78 -200
216.8 -200
216.82 -200
216.84 -200
216.86 -200
216.88 -200
216.9 -200
216.92 -200
216.94 -200
216.96 -200
216.98 -200
217 -200
217.02 -200
217.04 -200
217.06 -200
217.08 -200
217.1 -200
217.12 -200
217.14 -200
217.16 -200
217.18 -200
217.2 -200
217.22 -200
217.24 -200
217.26 -200
217.28 -200
217.3 -200
217.32 -200
217.34 -200
217.36 -200
217.38 -200
217.4 -200
217.42 -200
217.44 -200
217.46 -200
217.48 -200
217.5 -200
217.52 -200
217.54 -200
217.56 -200
217.58 -200
217.6 -200
217.62 -200
217.64 -200
217.66 -200
217.68 -200
217.7 -200
217.72 -200
217.74 -200
217.76 -200
217.78 -200
217.8 -200
217.82 -200
217.84 -200
217.86 -200
217.88 -200
217.9 -200
217.92 -200
217.94 -200
217.96 -200
217.98 -200
218 -200
218.02 -200
218.04 -200
218.06 -200
218.08 -200
218.1 -200
218.12 -200
218.14 -200
218.16 -200
218.18 -200
218.2 -200
218.22 -200
218.24 -200
218.26 -200
218.28 -200
218.3 -200
218.32 -200
218.34 -200
218.36 -200
218.38 -200
218.4 -200
218.42 -200
218.44 -200
218.46 -200
218.48 -200
218.5 -200
218.52 -200
218.54 -200
218.56 -200
218.58 -200
218.6 -200
218.62 -200
218.64 -200
218.66 -200
218.68 -200
218.7 -200
218.72 -200
218.74 -200
218.76 -200
218.78 -200
218.8 -200
218.82 -200
218.84 -200
218.86 -200
218.88 -200
218.9 -200
218.92 -200
218.94 -200
218.96 -200
218.98 -200
219 -200
219.02 -200
219.04 -200
219.06 -200
219.08 -200
219.1 -200
219.12 -200
219.14 -200
219.16 -200
219.18 -200
219.2 -200
219.22 -200
219.24 -200
219.26 -200
219.28 -200
219.3 -200
219.32 -200
219.34 -200
219.36 -200
219.38 -200
219.4 -200
219.42 -200
219.44 -200
219.46 -200
219.48 -200
219.5 -200
219.52 -200
219.54 -200
219.56 -200
219.58 -200
219.6 -200
219.62 -200
219.64 -200
219.66 -200
219.68 -200
219.7 -200
219.72 -200
219.74 -200
219.76 -200
219.78 -200
219.8 -200
219.82 -200
219.84 -200
219.86 -200
219.88 -200
219.9 -200
219.92 -200
219.94 -200
219.96 -200
219.98 -200
220 -200
220.02 -200
220.04 -200
220.06 -200
220.08 -200
220.1 -200
220.12 -200
220.14 -200
220.16 -200
220.18 -200
220.2 -200
220.22 -200
220.24 -200
220.26 -200
220.28 -200
220.3 -200
220.32 -200
220.34 -200
220.36 -200
220.38 -200
220.4 -200
220.42 -200
220.44 -200
220.46 -200
220.48 -200
220.5 -200
220.52 -200
220.54 -200
220.56 -200
220.58 -200
220.6 -200
220.62 -200
220.64 -200
220.66 -200
220.68 -200
220.7 -200
220.72 -200
220.74 -200
220.76 -200
220.78 -200
220.8 -200
220.82 -200
220.84 -200
220.86 -200
220.88 -200
220.9 -200
220.92 -200
220.94 -200
220.96 -200
220.98 -200
221 -200
221.02 -200
221.04 -200
221.06 -200
221.08 -200
221.1 -200
221.12 -200
221.14 -200
221.16 -200
221.18 -200
221.2 -200
221.22 -200
221.24 -200
221.26 -200
221.28 -200
221.3 -200
221.32 -200
221.34 -200
221.36 -200
221.38 -200
221.4 -200
221.42 -200
221.44 -200
221.46 -200
221.48 -200
221.5 -200
221.52 -200
221.54 -200
221.56 -200
221.58 -200
221.6 -200
221.62 -200
221.64 -200
221.66 -200
221.68 -200
221.7 -200
221.72 -200
221.74 -200
221.76 -200
221.78 -200
221.8 -200
221.82 -200
221.84 -200
221.86 -200
221.88 -200
221.9 -200
221.92 -200
221.94 -200
221.96 -200
221.98 -200
222 -200
222.02 -200
222.04 -200
222.06 -200
222.08 -200
222.1 -200
222.12 -200
222.14 -200
222.16 -200
222.18 -200
222.2 -200
222.22 -200
222.24 -200
222.26 -200
222.28 -200
222.3 -200
222.32 -200
222.34 -200
222.36 -200
222.38 -200
222.4 -200
222.42 -200
222.44 -200
222.46 -200
222.48 -200
222.5 -200
222.52 -200
222.54 -200
222.56 -200
222.58 -200
222.6 -200
222.62 -200
222.64 -200
222.66 -200
222.68 -200
222.7 -200
222.72 -200
222.74 -200
222.76 -200
222.78 -200
222.8 -200
222.82 -200
222.84 -200
222.86 -200
222.88 -200
222.9 -200
222.92 -200
222.94 -200
222.96 -200
222.98 -200
223 -200
223.02 -200
223.04 -200
223.06 -200
223.08 -200
223.1 -200
223.12 -200
223.14 -200
223.16 -200
223.18 -200
223.2 -200
223.22 -200
223.24 -200
223.26 -200
223.28 -200
223.3 -200
223.32 -200
223.34 -200
223.36 -200
223.38 -200
223.4 -200
223.42 -200
223.44 -200
223.46 -200
223.48 -200
223.5 -200
223.52 -200
223.54 -200
223.56 -200
223.58 -200
223.6 -200
223.62 -200
223.64 -200
223.66 -200
223.68 -200
223.7 -200
223.72 -200
223.74 -200
223.76 -200
223.78 -200
223.8 -200
223.82 -200
223.84 -200
223.86 -200
223.88 -200
223.9 -200
223.92 -200
223.94 -200
223.96 -200
223.98 -200
224 -200
224.02 -200
224.04 -200
224.06 -200
224.08 -200
224.1 -200
224.12 -200
224.14 -200
224.16 -200
224.18 -200
224.2 -200
224.22 -200
224.24 -200
224.26 -200
224.28 -200
224.3 -200
224.32 -200
224.34 -200
224.36 -200
224.38 -200
224.4 -200
224.42 -200
224.44 -200
224.46 -200
224.48 -200
224.5 -200
224.52 -200
224.54 -200
224.56 -200
224.58 -200
224.6 -200
224.62 -200
224.64 -200
224.66 -200
224.68 -200
224.7 -200
224.72 -200
224.74 -200
224.76 -200
224.78 -200
224.8 -200
224.82 -200
224.84 -200
224.86 -200
224.88 -200
224.9 -200
224.92 -200
224.94 -200
224.96 -200
224.98 -200
225 -200
225.02 -200
225.04 -200
225.06 -200
225.08 -200
225.1 -200
225.12 -200
225.14 -200
225.16 -200
225.18 -200
225.2 -200
225.22 -200
225.24 -200
225.26 -200
225.28 -200
225.3 -200
225.32 -200
225.34 -200
225.36 -200
225.38 -200
225.4 -200
225.42 -200
225.44 -200
225.46 -200
225.48 -200
225.5 -200
225.52 -200
225.54 -200
225.56 -200
225.58 -200
225.6 -200
225.62 -200
225.64 -200
225.66 -200
225.68 -200
225.7 -200
225.72 -200
225.74 -200
225.76 -200
225.78 -200
225.8 -200
225.82 -200
225.84 -200
225.86 -200
225.88 -200
225.9 -200
225.92 -200
225.94 -200
225.96 -200
225.98 -200
226 -200
226.02 -200
226.04 -200
226.06 -200
226.08 -200
226.1 -200
226.12 -200
226.14 -200
226.16 -200
226.18 -200
226.2 -200
226.22 -200
226.24 -200
226.26 -200
226.28 -200
226.3 -200
226.32 -200
226.34 -200
226.36 -200
226.38 -200
226.4 -200
226.42 -200
226.44 -200
226.46 -200
226.48 -200
226.5 -200
226.52 -200
226.54 -200
226.56 -200
226.58 -200
226.6 -200
226.62 -200
226.64 -200
226.66 -200
226.68 -200
226.7 -200
226.72 -200
226.74 -200
226.76 -200
226.78 -200
226.8 -200
226.82 -200
226.84 -200
226.86 -200
226.88 -200
226.9 -200
226.92 -200
226.94 -200
226.96 -200
226.98 -200
227 -200
227.02 -200
227.04 -200
227.06 -200
227.08 -200
227.1 -200
227.12 -200
227.14 -200
227.16 -200
227.18 -200
227.2 -200
227.22 -200
227.24 -200
227.26 -200
227.28 -200
227.3 -200
227.32 -200
227.34 -200
227.36 -200
227.38 -200
227.4 -200
227.42 -200
227.44 -200
227.46 -200
227.48 -200
227.5 -200
227.52 -200
227.54 -200
227.56 -200
227.58 -200
227.6 -200
227.62 -200
227.64 -200
227.66 -200
227.68 -200
227.7 -200
227.72 -200
227.74 -200
227.76 -200
227.78 -200
227.8 -200
227.82 -200
227.84 -200
227.86 -200
227.88 -200
227.9 -200
227.92 -200
227.94 -200
227.96 -200
227.98 -200
228 -200
228.02 -200
228.04 -200
228.06 -200
228.08 -200
228.1 -200
228.12 -200
228.14 -200
228.16 -200
228.18 -200
228.2 -200
228.22 -200
228.24 -200
228.26 -200
228.28 -200
228.3 -200
228.32 -200
228.34 -200
228.36 -200
228.38 -200
228.4 -200
228.42 -200
228.44 -200
228.46 -200
228.48 -200
228.5 -200
228.52 -200
228.54 -200
228.56 -200
228.58 -200
228.6 -200
228.62 -200
228.64 -200
228.66 -200
228.68 -200
228.7 -200
228.72 -200
228.74 -200
228.76 -200
228.78 -200
228.8 -200
228.82 -200
228.84 -200
228.86 -200
228.88 -200
228.9 -200
228.92 -200
228.94 -200
228.96 -200
228.98 -200
229 -200
229.02 -200
229.04 -200
229.06 -200
229.08 -200
229.1 -200
229.12 -200
229.14 -200
229.16 -200
229.18 -200
229.2 -200
229.22 -200
229.24 -200
229.26 -200
229.28 -200
229.3 -200
229.32 -200
229.34 -200
229.36 -200
229.38 -200
229.4 -200
229.42 -200
229.44 -200
229.46 -200
229.48 -200
229.5 -200
229.52 -200
229.54 -200
229.56 -200
229.58 -200
229.6 -200
229.62 -200
229.64 -200
229.66 -200
229.68 -200
229.7 -200
229.72 -200
229.74 -200
229.76 -200
229.78 -200
229.8 -200
229.82 -200
229.84 -200
229.86 -200
229.88 -200
229.9 -200
229.92 -200
229.94 -200
229.96 -200
229.98 -200
230 -200
230.02 -200
230.04 -200
230.06 -200
230.08 -200
230.1 -200
230.12 -200
230.14 -200
230.16 -200
230.18 -200
230.2 -200
230.22 -200
230.24 -200
230.26 -200
230.28 -200
230.3 -200
230.32 -200
230.34 -200
230.36 -200
230.38 -200
230.4 -200
230.42 -200
230.44 -200
230.46 -200
230.48 -200
230.5 -200
230.52 -200
230.54 -200
230.56 -200
230.58 -200
230.6 -200
230.62 -200
230.64 -200
230.66 -200
230.68 -200
230.7 -200
230.72 -200
230.74 -200
230.76 -200
230.78 -200
230.8 -200
230.82 -200
230.84 -200
230.86 -200
230.88 -200
230.9 -200
230.92 -200
230.94 -200
230.96 -200
230.98 -200
231 -200
231.02 -200
231.04 -200
231.06 -200
231.08 -200
231.1 -200
231.12 -200
231.14 -200
231.16 -200
231.18 -200
231.2 -200
231.22 -200
231.24 -200
231.26 -200
231.28 -200
231.3 -200
231.32 -200
231.34 -200
231.36 -200
231.38 -200
231.4 -200
231.42 -200
231.44 -200
231.46 -200
231.48 -200
231.5 -200
231.52 -200
231.54 -200
231.56 -200
231.58 -200
231.6 -200
231.62 -200
231.64 -200
231.66 -200
231.68 -200
231.7 -200
231.72 -200
231.74 -200
231.76 -200
231.78 -200
231.8 -200
231.82 -200
231.84 -200
231.86 -200
231.88 -200
231.9 -200
231.92 -200
231.94 -200
231.96 -200
231.98 -200
232 -200
232.02 -200
232.04 -200
232.06 -200
232.08 -200
232.1 -200
232.12 -200
232.14 -200
232.16 -200
232.18 -200
232.2 -200
232.22 -200
232.24 -200
232.26 -200
232.28 -200
232.3 -200
232.32 -200
232.34 -200
232.36 -200
232.38 -200
232.4 -200
232.42 -200
232.44 -200
232.46 -200
232.48 -200
232.5 -200
232.52 -200
232.54 -200
232.56 -200
232.58 -200
232.6 -200
232.62 -200
232.64 -200
232.66 -200
232.68 -200
232.7 -200
232.72 -200
232.74 -200
232.76 -200
232.78 -200
232.8 -200
232.82 -200
232.84 -200
232.86 -200
232.88 -200
232.9 -200
232.92 -200
232.94 -200
232.96 -200
232.98 -200
233 -200
233.02 -200
233.04 -200
233.06 -200
233.08 -200
233.1 -200
233.12 -200
233.14 -200
233.16 -200
233.18 -200
233.2 -200
233.22 -200
233.24 -200
233.26 -200
233.28 -200
233.3 -200
233.32 -200
233.34 -200
233.36 -200
233.38 -200
233.4 -200
233.42 -200
233.44 -200
233.46 -200
233.48 -200
233.5 -200
233.52 -200
233.54 -200
233.56 -200
233.58 -200
233.6 -200
233.62 -200
233.64 -200
233.66 -200
233.68 -200
233.7 -200
233.72 -200
233.74 -200
233.76 -200
233.78 -200
233.8 -200
233.82 -200
233.84 -200
233.86 -200
233.88 -200
233.9 -200
233.92 -200
233.94 -200
233.96 -200
233.98 -200
234 -200
234.02 -200
234.04 -200
234.06 -200
234.08 -200
234.1 -200
234.12 -200
234.14 -200
234.16 -200
234.18 -200
234.2 -200
234.22 -200
234.24 -200
234.26 -200
234.28 -200
234.3 -200
234.32 -200
234.34 -200
234.36 -200
234.38 -200
234.4 -200
234.42 -200
234.44 -200
234.46 -200
234.48 -200
234.5 -200
234.52 -200
234.54 -200
234.56 -200
234.58 -200
234.6 -200
234.62 -200
234.64 -200
234.66 -200
234.68 -200
234.7 -200
234.72 -200
234.74 -200
234.76 -200
234.78 -200
234.8 -200
234.82 -200
234.84 -200
234.86 -200
234.88 -200
234.9 -200
234.92 -200
234.94 -200
234.96 -200
234.98 -200
235 -200
235.02 -200
235.04 -200
235.06 -200
235.08 -200
235.1 -200
235.12 -200
235.14 -200
235.16 -200
235.18 -200
235.2 -200
235.22 -200
235.24 -200
235.26 -200
235.28 -200
235.3 -200
235.32 -200
235.34 -200
235.36 -200
235.38 -200
235.4 -200
235.42 -200
235.44 -200
235.46 -200
235.48 -200
235.5 -200
235.52 -200
235.54 -200
235.56 -200
235.58 -200
235.6 -200
235.62 -200
235.64 -200
235.66 -200
235.68 -200
235.7 -200
235.72 -200
235.74 -200
235.76 -200
235.78 -200
235.8 -200
235.82 -200
235.84 -200
235.86 -200
235.88 -200
235.9 -200
235.92 -200
235.94 -200
235.96 -200
235.98 -200
236 -200
236.02 -200
236.04 -200
236.06 -200
236.08 -200
236.1 -200
236.12 -200
236.14 -200
236.16 -200
236.18 -200
236.2 -200
236.22 -200
236.24 -200
236.26 -200
236.28 -200
236.3 -200
236.32 -200
236.34 -200
236.36 -200
236.38 -200
236.4 -200
236.42 -200
236.44 -200
236.46 -200
236.48 -200
236.5 -200
236.52 -200
236.54 -200
236.56 -200
236.58 -200
236.6 -200
236.62 -200
236.64 -200
236.66 -200
236.68 -200
236.7 -200
236.72 -200
236.74 -200
236.76 -200
236.78 -200
236.8 -200
236.82 -200
236.84 -200
236.86 -200
236.88 -200
236.9 -200
236.92 -200
236.94 -200
236.96 -200
236.98 -200
237 -200
237.02 -200
237.04 -200
237.06 -200
237.08 -200
237.1 -200
237.12 -200
237.14 -200
237.16 -200
237.18 -200
237.2 -200
237.22 -200
237.24 -200
237.26 -200
237.28 -200
237.3 -200
237.32 -200
237.34 -200
237.36 -200
237.38 -200
237.4 -200
237.42 -200
237.44 -200
237.46 -200
237.48 -200
237.5 -200
237.52 -200
237.54 -200
237.56 -200
237.58 -200
237.6 -200
237.62 -200
237.64 -200
237.66 -200
237.68 -200
237.7 -200
237.72 -200
237.74 -200
237.76 -200
237.78 -200
237.8 -200
237.82 -200
237.84 -200
237.86 -200
237.88 -200
237.9 -200
237.92 -200
237.94 -200
237.96 -200
237.98 -200
238 -200
238.02 -200
238.04 -200
238.06 -200
238.08 -200
238.1 -200
238.12 -200
238.14 -200
238.16 -200
238.18 -200
238.2 -200
238.22 -200
238.24 -200
238.26 -200
238.28 -200
238.3 -200
238.32 -200
238.34 -200
238.36 -200
238.38 -200
238.4 -200
238.42 -200
238.44 -200
238.46 -200
238.48 -200
238.5 -200
238.52 -200
238.54 -200
238.56 -200
238.58 -200
238.6 -200
238.62 -200
238.64 -200
238.66 -200
238.68 -200
238.7 -200
238.72 -200
238.74 -200
238.76 -200
238.78 -200
238.8 -200
238.82 -200
238.84 -200
238.86 -200
238.88 -200
238.9 -200
238.92 -200
238.94 -200
238.96 -200
238.98 -200
239 -200
239.02 -200
239.04 -200
239.06 -200
239.08 -200
239.1 -200
239.12 -200
239.14 -200
239.16 -200
239.18 -200
239.2 -200
239.22 -200
239.24 -200
239.26 -200
239.28 -200
239.3 -200
239.32 -200
239.34 -200
239.36 -200
239.38 -200
239.4 -200
239.42 -200
239.44 -200
239.46 -200
239.48 -200
239.5 -200
239.52 -200
239.54 -200
239.56 -200
239.58 -200
239.6 -200
239.62 -200
239.64 -200
239.66 -200
239.68 -200
239.7 -200
239.72 -200
239.74 -200
239.76 -200
239.78 -200
239.8 -200
239.82 -200
239.84 -200
239.86 -200
239.88 -200
239.9 -200
239.92 -200
239.94 -200
239.96 -200
239.98 -200
240 -200
240.02 -200
240.04 -200
240.06 -200
240.08 -200
240.1 -200
240.12 -200
240.14 -200
240.16 -200
240.18 -200
240.2 -200
240.22 -200
240.24 -200
240.26 -200
240.28 -200
240.3 -200
240.32 -200
240.34 -200
240.36 -200
240.38 -200
240.4 -200
240.42 -200
240.44 -200
240.46 -200
240.48 -200
240.5 -200
240.52 -200
240.54 -200
240.56 -200
240.58 -200
240.6 -200
240.62 -200
240.64 -200
240.66 -200
240.68 -200
240.7 -200
240.72 -200
240.74 -200
240.76 -200
240.78 -200
240.8 -200
240.82 -200
240.84 -200
240.86 -200
240.88 -200
240.9 -200
240.92 -200
240.94 -200
240.96 -200
240.98 -200
241 -200
241.02 -200
241.04 -200
241.06 -200
241.08 -200
241.1 -200
241.12 -200
241.14 -200
241.16 -200
241.18 -200
241.2 -200
241.22 -200
241.24 -200
241.26 -200
241.28 -200
241.3 -200
241.32 -200
241.34 -200
241.36 -200
241.38 -200
241.4 -200
241.42 -200
241.44 -200
241.46 -200
241.48 -200
241.5 -200
241.52 -200
241.54 -200
241.56 -200
241.58 -200
241.6 -200
241.62 -200
241.64 -200
241.66 -200
241.68 -200
241.7 -200
241.72 -200
241.74 -200
241.76 -200
241.78 -200
241.8 -200
241.82 -200
241.84 -200
241.86 -200
241.88 -200
241.9 -200
241.92 -200
241.94 -200
241.96 -200
241.98 -200
242 -200
242.02 -200
242.04 -200
242.06 -200
242.08 -200
242.1 -200
242.12 -200
242.14 -200
242.16 -200
242.18 -200
242.2 -200
242.22 -200
242.24 -200
242.26 -200
242.28 -200
242.3 -200
242.32 -200
242.34 -200
242.36 -200
242.38 -200
242.4 -200
242.42 -200
242.44 -200
242.46 -200
242.48 -200
242.5 -200
242.52 -200
242.54 -200
242.56 -200
242.58 -200
242.6 -200
242.62 -200
242.64 -200
242.66 -200
242.68 -200
242.7 -200
242.72 -200
242.74 -200
242.76 -200
242.78 -200
242.8 -200
242.82 -200
242.84 -200
242.86 -200
242.88 -200
242.9 -200
242.92 -200
242.94 -200
242.96 -200
242.98 -200
243 -200
243.02 -200
243.04 -200
243.06 -200
243.08 -200
243.1 -200
243.12 -200
243.14 -200
243.16 -200
243.18 -200
243.2 -200
243.22 -200
243.24 -200
243.26 -200
243.28 -200
243.3 -200
243.32 -200
243.34 -200
243.36 -200
243.38 -200
243.4 -200
243.42 -200
243.44 -200
243.46 -200
243.48 -200
243.5 -200
243.52 -200
243.54 -200
243.56 -200
243.58 -200
243.6 -200
243.62 -200
243.64 -200
243.66 -200
243.68 -200
243.7 -200
243.72 -200
243.74 -200
243.76 -200
243.78 -200
243.8 -200
243.82 -200
243.84 -200
243.86 -200
243.88 -200
243.9 -200
243.92 -200
243.94 -200
243.96 -200
243.98 -200
244 -200
244.02 -200
244.04 -200
244.06 -200
244.08 -200
244.1 -200
244.12 -200
244.14 -200
244.16 -200
244.18 -200
244.2 -200
244.22 -200
244.24 -200
244.26 -200
244.28 -200
244.3 -200
244.32 -200
244.34 -200
244.36 -200
244.38 -200
244.4 -200
244.42 -200
244.44 -200
244.46 -200
244.48 -200
244.5 -200
244.52 -200
244.54 -200
244.56 -200
244.58 -200
244.6 -200
244.62 -200
244.64 -200
244.66 -200
244.68 -200
244.7 -200
244.72 -200
244.74 -200
244.76 -200
244.78 -200
244.8 -200
244.82 -200
244.84 -200
244.86 -200
244.88 -200
244.9 -200
244.92 -200
244.94 -200
244.96 -200
244.98 -200
245 -200
245.02 -200
245.04 -200
245.06 -200
245.08 -200
245.1 -200
245.12 -200
245.14 -200
245.16 -200
245.18 -200
245.2 -200
245.22 -200
245.24 -200
245.26 -200
245.28 -200
245.3 -200
245.32 -200
245.34 -200
245.36 -200
245.38 -200
245.4 -200
245.42 -200
245.44 -200
245.46 -200
245.48 -200
245.5 -200
245.52 -200
245.54 -200
245.56 -200
245.58 -200
245.6 -200
245.62 -200
245.64 -200
245.66 -200
245.68 -200
245.7 -200
245.72 -200
245.74 -200
245.76 -200
245.78 -200
245.8 -200
245.82 -200
245.84 -200
245.86 -200
245.88 -200
245.9 -200
245.92 -200
245.94 -200
245.96 -200
245.98 -200
246 -200
246.02 -200
246.04 -200
246.06 -200
246.08 -200
246.1 -200
246.12 -200
246.14 -200
246.16 -200
246.18 -200
246.2 -200
246.22 -200
246.24 -200
246.26 -200
246.28 -200
246.3 -200
246.32 -200
246.34 -200
246.36 -200
246.38 -200
246.4 -200
246.42 -200
246.44 -200
246.46 -200
246.48 -200
246.5 -200
246.52 -200
246.54 -200
246.56 -200
246.58 -200
246.6 -200
246.62 -200
246.64 -200
246.66 -200
246.68 -200
246.7 -200
246.72 -200
246.74 -200
246.76 -200
246.78 -200
246.8 -200
246.82 -200
246.84 -200
246.86 -200
246.88 -200
246.9 -200
246.92 -200
246.94 -200
246.96 -200
246.98 -200
247 -200
247.02 -200
247.04 -200
247.06 -200
247.08 -200
247.1 -200
247.12 -200
247.14 -200
247.16 -200
247.18 -200
247.2 -200
247.22 -200
247.24 -200
247.26 -200
247.28 -200
247.3 -200
247.32 -200
247.34 -200
247.36 -200
247.38 -200
247.4 -200
247.42 -200
247.44 -200
247.46 -200
247.48 -200
247.5 -200
247.52 -200
247.54 -200
247.56 -200
247.58 -200
247.6 -200
247.62 -200
247.64 -200
247.66 -200
247.68 -200
247.7 -200
247.72 -200
247.74 -200
247.76 -200
247.78 -200
247.8 -200
247.82 -200
247.84 -200
247.86 -200
247.88 -200
247.9 -200
247.92 -200
247.94 -200
247.96 -200
247.98 -200
248 -200
248.02 -200
248.04 -200
248.06 -200
248.08 -200
248.1 -200
248.12 -200
248.14 -200
248.16 -200
248.18 -200
248.2 -200
248.22 -200
248.24 -200
248.26 -200
248.28 -200
248.3 -200
248.32 -200
248.34 -200
248.36 -200
248.38 -200
248.4 -200
248.42 -200
248.44 -200
248.46 -200
248.48 -200
248.5 -200
248.52 -200
248.54 -200
248.56 -200
248.58 -200
248.6 -200
248.62 -200
248.64 -200
248.66 -200
248.68 -200
248.7 -200
248.72 -200
248.74 -200
248.76 -200
248.78 -200
248.8 -200
248.82 -200
248.84 -200
248.86 -200
248.88 -200
248.9 -200
248.92 -200
248.94 -200
248.96 -200
248.98 -200
249 -200
249.02 -200
249.04 -200
249.06 -200
249.08 -200
249.1 -200
249.12 -200
249.14 -200
249.16 -200
249.18 -200
249.2 -200
249.22 -200
249.24 -200
249.26 -200
249.28 -200
249.3 -200
249.32 -200
249.34 -200
249.36 -200
249.38 -200
249.4 -200
249.42 -200
249.44 -200
249.46 -200
249.48 -200
249.5 -200
249.52 -200
249.54 -200
249.56 -200
249.58 -200
249.6 -200
249.62 -200
249.64 -200
249.66 -200
249.68 -200
249.7 -200
249.72 -200
249.74 -200
249.76 -200
249.78 -200
249.8 -200
249.82 -200
249.84 -200
249.86 -200
249.88 -200
249.9 -200
249.92 -200
249.94 -200
249.96 -200
249.98 -200
250 -200
250.02 -200
250.04 -200
250.06 -200
250.08 -200
250.1 -200
250.12 -200
250.14 -200
250.16 -200
250.18 -200
250.2 -200
250.22 -200
250.24 -200
250.26 -200
250.28 -200
250.3 -200
250.32 -200
250.34 -200
250.36 -200
250.38 -200
250.4 -200
250.42 -200
250.44 -200
250.46 -200
250.48 -200
250.5 -200
250.52 -200
250.54 -200
250.56 -200
250.58 -200
250.6 -200
250.62 -200
250.64 -200
250.66 -200
250.68 -200
250.7 -200
250.72 -200
250.74 -200
250.76 -200
250.78 -200
250.8 -200
250.82 -200
250.84 -200
250.86 -200
250.88 -200
250.9 -200
250.92 -200
250.94 -200
250.96 -200
250.98 -200
251 -200
251.02 -200
251.04 -200
251.06 -200
251.08 -200
251.1 -200
251.12 -200
251.14 -200
251.16 -200
251.18 -200
251.2 -200
251.22 -200
251.24 -200
251.26 -200
251.28 -200
251.3 -200
251.32 -200
251.34 -200
251.36 -200
251.38 -200
251.4 -200
251.42 -200
251.44 -200
251.46 -200
251.48 -200
251.5 -200
251.52 -200
251.54 -200
251.56 -200
251.58 -200
251.6 -200
251.62 -200
251.64 -200
251.66 -200
251.68 -200
251.7 -200
251.72 -200
251.74 -200
251.76 -200
251.78 -200
251.8 -200
251.82 -200
251.84 -200
251.86 -200
251.88 -200
251.9 -200
251.92 -200
251.94 -200
251.96 -200
251.98 -200
252 -200
252.02 -200
252.04 -200
252.06 -200
252.08 -200
252.1 -200
252.12 -200
252.14 -200
252.16 -200
252.18 -200
252.2 -200
252.22 -200
252.24 -200
252.26 -200
252.28 -200
252.3 -200
252.32 -200
252.34 -200
252.36 -200
252.38 -200
252.4 -200
252.42 -200
252.44 -200
252.46 -200
252.48 -200
252.5 -200
252.52 -200
252.54 -200
252.56 -200
252.58 -200
252.6 -200
252.62 -200
252.64 -200
252.66 -200
252.68 -200
252.7 -200
252.72 -200
252.74 -200
252.76 -200
252.78 -200
252.8 -200
252.82 -200
252.84 -200
252.86 -200
252.88 -200
252.9 -200
252.92 -200
252.94 -200
252.96 -200
252.98 -200
253 -200
253.02 -200
253.04 -200
253.06 -200
253.08 -200
253.1 -200
253.12 -200
253.14 -200
253.16 -200
253.18 -200
253.2 -200
253.22 -200
253.24 -200
253.26 -200
253.28 -200
253.3 -200
253.32 -200
253.34 -200
253.36 -200
253.38 -200
253.4 -200
253.42 -200
253.44 -200
253.46 -200
253.48 -200
253.5 -200
253.52 -200
253.54 -200
253.56 -200
253.58 -200
253.6 -200
253.62 -200
253.64 -200
253.66 -200
253.68 -200
253.7 -200
253.72 -200
253.74 -200
253.76 -200
253.78 -200
253.8 -200
253.82 -200
253.84 -200
253.86 -200
253.88 -200
253.9 -200
253.92 -200
253.94 -200
253.96 -200
253.98 -200
254 -200
254.02 -200
254.04 -200
254.06 -200
254.08 -200
254.1 -200
254.12 -200
254.14 -200
254.16 -200
254.18 -200
254.2 -200
254.22 -200
254.24 -200
254.26 -200
254.28 -200
254.3 -200
254.32 -200
254.34 -200
254.36 -200
254.38 -200
254.4 -200
254.42 -200
254.44 -200
254.46 -200
254.48 -200
254.5 -200
254.52 -200
254.54 -200
254.56 -200
254.58 -200
254.6 -200
254.62 -200
254.64 -200
254.66 -200
254.68 -200
254.7 -200
254.72 -200
254.74 -200
254.76 -200
254.78 -200
254.8 -200
254.82 -200
254.84 -200
254.86 -200
254.88 -200
254.9 -200
254.92 -200
254.94 -200
254.96 -200
254.98 -200
255 -200
255.02 -200
255.04 -200
255.06 -200
255.08 -200
255.1 -200
255.12 -200
255.14 -200
255.16 -200
255.18 -200
255.2 -200
255.22 -200
255.24 -200
255.26 -200
255.28 -200
255.3 -200
255.32 -200
255.34 -200
255.36 -200
255.38 -200
255.4 -200
255.42 -200
255.44 -200
255.46 -200
255.48 -200
255.5 -200
255.52 -200
255.54 -200
255.56 -200
255.58 -200
255.6 -200
255.62 -200
255.64 -200
255.66 -200
255.68 -200
255.7 -200
255.72 -200
255.74 -200
255.76 -200
255.78 -200
255.8 -200
255.82 -200
255.84 -200
255.86 -200
255.88 -200
255.9 -200
255.92 -200
255.94 -200
255.96 -200
255.98 -200
256 -200
256.02 -200
256.04 -200
256.06 -200
256.08 -200
256.1 -200
256.12 -200
256.14 -200
256.16 -200
256.18 -200
256.2 -200
256.22 -200
256.24 -200
256.26 -200
256.28 -200
256.3 -200
256.32 -200
256.34 -200
256.36 -200
256.38 -200
256.4 -200
256.42 -200
256.44 -200
256.46 -200
256.48 -200
256.5 -200
256.52 -200
256.54 -200
256.56 -200
256.58 -200
256.6 -200
256.62 -200
256.64 -200
256.66 -200
256.68 -200
256.7 -200
256.72 -200
256.74 -200
256.76 -200
256.78 -200
256.8 -200
256.82 -200
256.84 -200
256.86 -200
256.88 -200
256.9 -200
256.92 -200
256.94 -200
256.96 -200
256.98 -200
257 -200
257.02 -200
257.04 -200
257.06 -200
257.08 -200
257.1 -200
257.12 -200
257.14 -200
257.16 -200
257.18 -200
257.2 -200
257.22 -200
257.24 -200
257.26 -200
257.28 -200
257.3 -200
257.32 -200
257.34 -200
257.36 -200
257.38 -200
257.4 -200
257.42 -200
257.44 -200
257.46 -200
257.48 -200
257.5 -200
257.52 -200
257.54 -200
257.56 -200
257.58 -200
257.6 -200
257.62 -200
257.64 -200
257.66 -200
257.68 -200
257.7 -200
257.72 -200
257.74 -200
257.76 -200
257.78 -200
257.8 -200
257.82 -200
257.84 -200
257.86 -200
257.88 -200
257.9 -200
257.92 -200
257.94 -200
257.96 -200
257.98 -200
258 -200
258.02 -200
258.04 -200
258.06 -200
258.08 -200
258.1 -200
258.12 -200
258.14 -200
258.16 -200
258.18 -200
258.2 -200
258.22 -200
258.24 -200
258.26 -200
258.28 -200
258.3 -200
258.32 -200
258.34 -200
258.36 -200
258.38 -200
258.4 -200
258.42 -200
258.44 -200
258.46 -200
258.48 -200
258.5 -200
258.52 -200
258.54 -200
258.56 -200
258.58 -200
258.6 -200
258.62 -200
258.64 -200
258.66 -200
258.68 -200
258.7 -200
258.72 -200
258.74 -200
258.76 -200
258.78 -200
258.8 -200
258.82 -200
258.84 -200
258.86 -200
258.88 -200
258.9 -200
258.92 -200
258.94 -200
258.96 -200
258.98 -200
259 -200
259.02 -200
259.04 -200
259.06 -200
259.08 -200
259.1 -200
259.12 -200
259.14 -200
259.16 -200
259.18 -200
259.2 -200
259.22 -200
259.24 -200
259.26 -200
259.28 -200
259.3 -200
259.32 -200
259.34 -200
259.36 -200
259.38 -200
259.4 -200
259.42 -200
259.44 -200
259.46 -200
259.48 -200
259.5 -200
259.52 -200
259.54 -200
259.56 -200
259.58 -200
259.6 -200
259.62 -200
259.64 -200
259.66 -200
259.68 -200
259.7 -200
259.72 -200
259.74 -200
259.76 -200
259.78 -200
259.8 -200
259.82 -200
259.84 -200
259.86 -200
259.88 -200
259.9 -200
259.92 -200
259.94 -200
259.96 -200
259.98 -200
260 -200
260.02 -200
260.04 -200
260.06 -200
260.08 -200
260.1 -200
260.12 -200
260.14 -200
260.16 -200
260.18 -200
260.2 -200
260.22 -200
260.24 -200
260.26 -200
260.28 -200
260.3 -200
260.32 -200
260.34 -200
260.36 -200
260.38 -200
260.4 -200
260.42 -200
260.44 -200
260.46 -200
260.48 -200
260.5 -200
260.52 -200
260.54 -200
260.56 -200
260.58 -200
260.6 -200
260.62 -200
260.64 -200
260.66 -200
260.68 -200
260.7 -200
260.72 -200
260.74 -200
260.76 -200
260.78 -200
260.8 -200
260.82 -200
260.84 -200
260.86 -200
260.88 -200
260.9 -200
260.92 -200
260.94 -200
260.96 -200
260.98 -200
261 -200
261.02 -200
261.04 -200
261.06 -200
261.08 -200
261.1 -200
261.12 -200
261.14 -200
261.16 -200
261.18 -200
261.2 -200
261.22 -200
261.24 -200
261.26 -200
261.28 -200
261.3 -200
261.32 -200
261.34 -200
261.36 -200
261.38 -200
261.4 -200
261.42 -200
261.44 -200
261.46 -200
261.48 -200
261.5 -200
261.52 -200
261.54 -200
261.56 -200
261.58 -200
261.6 -200
261.62 -200
261.64 -200
261.66 -200
261.68 -200
261.7 -200
261.72 -200
261.74 -200
261.76 -200
261.78 -200
261.8 -200
261.82 -200
261.84 -200
261.86 -200
261.88 -200
261.9 -200
261.92 -200
261.94 -200
261.96 -200
261.98 -200
262 -200
262.02 -200
262.04 -200
262.06 -200
262.08 -200
262.1 -200
262.12 -200
262.14 -200
262.16 -200
262.18 -200
262.2 -200
262.22 -200
262.24 -200
262.26 -200
262.28 -200
262.3 -200
262.32 -200
262.34 -200
262.36 -200
262.38 -200
262.4 -200
262.42 -200
262.44 -200
262.46 -200
262.48 -200
262.5 -200
262.52 -200
262.54 -200
262.56 -200
262.58 -200
262.6 -200
262.62 -200
262.64 -200
262.66 -200
262.68 -200
262.7 -200
262.72 -200
262.74 -200
262.76 -200
262.78 -200
262.8 -200
262.82 -200
262.84 -200
262.86 -200
262.88 -200
262.9 -200
262.92 -200
262.94 -200
262.96 -200
262.98 -200
263 -200
263.02 -200
263.04 -200
263.06 -200
263.08 -200
263.1 -200
263.12 -200
263.14 -200
263.16 -200
263.18 -200
263.2 -200
263.22 -200
263.24 -200
263.26 -200
263.28 -200
263.3 -200
263.32 -200
263.34 -200
263.36 -200
263.38 -200
263.4 -200
263.42 -200
263.44 -200
263.46 -200
263.48 -200
263.5 -200
263.52 -200
263.54 -200
263.56 -200
263.58 -200
263.6 -200
263.62 -200
263.64 -200
263.66 -200
263.68 -200
263.7 -200
263.72 -200
263.74 -200
263.76 -200
263.78 -200
263.8 -200
263.82 -200
263.84 -200
263.86 -200
263.88 -200
263.9 -200
263.92 -200
263.94 -200
263.96 -200
263.98 -200
264 -200
264.02 -200
264.04 -200
264.06 -200
264.08 -200
264.1 -200
264.12 -200
264.14 -200
264.16 -200
264.18 -200
264.2 -200
264.22 -200
264.24 -200
264.26 -200
264.28 -200
264.3 -200
264.32 -200
264.34 -200
264.36 -200
264.38 -200
264.4 -200
264.42 -200
264.44 -200
264.46 -200
264.48 -200
264.5 -200
264.52 -200
264.54 -200
264.56 -200
264.58 -200
264.6 -200
264.62 -200
264.64 -200
264.66 -200
264.68 -200
264.7 -200
264.72 -200
264.74 -200
264.76 -200
264.78 -200
264.8 -200
264.82 -200
264.84 -200
264.86 -200
264.88 -200
264.9 -200
264.92 -200
264.94 -200
264.96 -200
264.98 -200
265 -200
265.02 -200
265.04 -200
265.06 -200
265.08 -200
265.1 -200
265.12 -200
265.14 -200
265.16 -200
265.18 -200
265.2 -200
265.22 -200
265.24 -200
265.26 -200
265.28 -200
265.3 -200
265.32 -200
265.34 -200
265.36 -200
265.38 -200
265.4 -200
265.42 -200
265.44 -200
265.46 -200
265.48 -200
265.5 -200
265.52 -200
265.54 -200
265.56 -200
265.58 -200
265.6 -200
265.62 -200
265.64 -200
265.66 -200
265.68 -200
265.7 -200
265.72 -200
265.74 -200
265.76 -200
265.78 -200
265.8 -200
265.82 -200
265.84 -200
265.86 -200
265.88 -200
265.9 -200
265.92 -200
265.94 -200
265.96 -200
265.98 -200
266 -200
266.02 -200
266.04 -200
266.06 -200
266.08 -200
266.1 -200
266.12 -200
266.14 -200
266.16 -200
266.18 -200
266.2 -200
266.22 -200
266.24 -200
266.26 -200
266.28 -200
266.3 -200
266.32 -200
266.34 -200
266.36 -200
266.38 -200
266.4 -200
266.42 -200
266.44 -200
266.46 -200
266.48 -200
266.5 -200
266.52 -200
266.54 -200
266.56 -200
266.58 -200
266.6 -200
266.62 -200
266.64 -200
266.66 -200
266.68 -200
266.7 -200
266.72 -200
266.74 -200
266.76 -200
266.78 -200
266.8 -200
266.82 -200
266.84 -200
266.86 -200
266.88 -200
266.9 -200
266.92 -200
266.94 -200
266.96 -200
266.98 -200
267 -200
267.02 -200
267.04 -200
267.06 -200
267.08 -200
267.1 -200
267.12 -200
267.14 -200
267.16 -200
267.18 -200
267.2 -200
267.22 -200
267.24 -200
267.26 -200
267.28 -200
267.3 -200
267.32 -200
267.34 -200
267.36 -200
267.38 -200
267.4 -200
267.42 -200
267.44 -200
267.46 -200
267.48 -200
267.5 -200
267.52 -200
267.54 -200
267.56 -200
267.58 -200
267.6 -200
267.62 -200
267.64 -200
267.66 -200
267.68 -200
267.7 -200
267.72 -200
267.74 -200
267.76 -200
267.78 -200
267.8 -200
267.82 -200
267.84 -200
267.86 -200
267.88 -200
267.9 -200
267.92 -200
267.94 -200
267.96 -200
267.98 -200
268 -200
268.02 -200
268.04 -200
268.06 -200
268.08 -200
268.1 -200
268.12 -200
268.14 -200
268.16 -200
268.18 -200
268.2 -200
268.22 -200
268.24 -200
268.26 -200
268.28 -200
268.3 -200
268.32 -200
268.34 -200
268.36 -200
268.38 -200
268.4 -200
268.42 -200
268.44 -200
268.46 -200
268.48 -200
268.5 -200
268.52 -200
268.54 -200
268.56 -200
268.58 -200
268.6 -200
268.62 -200
268.64 -200
268.66 -200
268.68 -200
268.7 -200
268.72 -200
268.74 -200
268.76 -200
268.78 -200
268.8 -200
268.82 -200
268.84 -200
268.86 -200
268.88 -200
268.9 -200
268.92 -200
268.94 -200
268.96 -200
268.98 -200
269 -200
269.02 -200
269.04 -200
269.06 -200
269.08 -200
269.1 -200
269.12 -200
269.14 -200
269.16 -200
269.18 -200
269.2 -200
269.22 -200
269.24 -200
269.26 -200
269.28 -200
269.3 -200
269.32 -200
269.34 -200
269.36 -200
269.38 -200
269.4 -200
269.42 -200
269.44 -200
269.46 -200
269.48 -200
269.5 -200
269.52 -200
269.54 -200
269.56 -200
269.58 -200
269.6 -200
269.62 -200
269.64 -200
269.66 -200
269.68 -200
269.7 -200
269.72 -200
269.74 -200
269.76 -200
269.78 -200
269.8 -200
269.82 -200
269.84 -200
269.86 -200
269.88 -200
269.9 -200
269.92 -200
269.94 -200
269.96 -200
269.98 -200
270 -200
270.02 -200
270.04 -200
270.06 -200
270.08 -200
270.1 -200
270.12 -200
270.14 -200
270.16 -200
270.18 -200
270.2 -200
270.22 -200
270.24 -200
270.26 -200
270.28 -200
270.3 -200
270.32 -200
270.34 -200
270.36 -200
270.38 -200
270.4 -200
270.42 -200
270.44 -200
270.46 -200
270.48 -200
270.5 -200
270.52 -200
270.54 -200
270.56 -200
270.58 -200
270.6 -200
270.62 -200
270.64 -200
270.66 -200
270.68 -200
270.7 -200
270.72 -200
270.74 -200
270.76 -200
270.78 -200
270.8 -200
270.82 -200
270.84 -200
270.86 -200
270.88 -200
270.9 -200
270.92 -200
270.94 -200
270.96 -200
270.98 -200
271 -200
271.02 -200
271.04 -200
271.06 -200
271.08 -200
271.1 -200
271.12 -200
271.14 -200
271.16 -200
271.18 -200
271.2 -200
271.22 -200
271.24 -200
271.26 -200
271.28 -200
271.3 -200
271.32 -200
271.34 -200
271.36 -200
271.38 -200
271.4 -200
271.42 -200
271.44 -200
271.46 -200
271.48 -200
271.5 -200
271.52 -200
271.54 -200
271.56 -200
271.58 -200
271.6 -200
271.62 -200
271.64 -200
271.66 -200
271.68 -200
271.7 -200
271.72 -200
271.74 -200
271.76 -200
271.78 -200
271.8 -200
271.82 -200
271.84 -200
271.86 -200
271.88 -200
271.9 -200
271.92 -200
271.94 -200
271.96 -200
271.98 -200
272 -200
272.02 -200
272.04 -200
272.06 -200
272.08 -200
272.1 -200
272.12 -200
272.14 -200
272.16 -200
272.18 -200
272.2 -200
272.22 -200
272.24 -200
272.26 -200
272.28 -200
272.3 -200
272.32 -200
272.34 -200
272.36 -200
272.38 -200
272.4 -200
272.42 -200
272.44 -200
272.46 -200
272.48 -200
272.5 -200
272.52 -200
272.54 -200
272.56 -200
272.58 -200
272.6 -200
272.62 -200
272.64 -200
272.66 -200
272.68 -200
272.7 -200
272.72 -200
272.74 -200
272.76 -200
272.78 -200
272.8 -200
272.82 -200
272.84 -200
272.86 -200
272.88 -200
272.9 -200
272.92 -200
272.94 -200
272.96 -200
272.98 -200
273 -200
273.02 -200
273.04 -200
273.06 -200
273.08 -200
273.1 -200
273.12 -200
273.14 -200
273.16 -200
273.18 -200
273.2 -200
273.22 -200
273.24 -200
273.26 -200
273.28 -200
273.3 -200
273.32 -200
273.34 -200
273.36 -200
273.38 -200
273.4 -200
273.42 -200
273.44 -200
273.46 -200
273.48 -200
273.5 -200
273.52 -200
273.54 -200
273.56 -200
273.58 -200
273.6 -200
273.62 -200
273.64 -200
273.66 -200
273.68 -200
273.7 -200
273.72 -200
273.74 -200
273.76 -200
273.78 -200
273.8 -200
273.82 -200
273.84 -200
273.86 -200
273.88 -200
273.9 -200
273.92 -200
273.94 -200
273.96 -200
273.98 -200
274 -200
274.02 -200
274.04 -200
274.06 -200
274.08 -200
274.1 -200
274.12 -200
274.14 -200
274.16 -200
274.18 -200
274.2 -200
274.22 -200
274.24 -200
274.26 -200
274.28 -200
274.3 -200
274.32 -200
274.34 -200
274.36 -200
274.38 -200
274.4 -200
274.42 -200
274.44 -200
274.46 -200
274.48 -200
274.5 -200
274.52 -200
274.54 -200
274.56 -200
274.58 -200
274.6 -200
274.62 -200
274.64 -200
274.66 -200
274.68 -200
274.7 -200
274.72 -200
274.74 -200
274.76 -200
274.78 -200
274.8 -200
274.82 -200
274.84 -200
274.86 -200
274.88 -200
274.9 -200
274.92 -200
274.94 -200
274.96 -200
274.98 -200
275 -200
275.02 -200
275.04 -200
275.06 -200
275.08 -200
275.1 -200
275.12 -200
275.14 -200
275.16 -200
275.18 -200
275.2 -200
275.22 -200
275.24 -200
275.26 -200
275.28 -200
275.3 -200
275.32 -200
275.34 -200
275.36 -200
275.38 -200
275.4 -200
275.42 -200
275.44 -200
275.46 -200
275.48 -200
275.5 -200
275.52 -200
275.54 -200
275.56 -200
275.58 -200
275.6 -200
275.62 -200
275.64 -200
275.66 -200
275.68 -200
275.7 -200
275.72 -200
275.74 -200
275.76 -200
275.78 -200
275.8 -200
275.82 -200
275.84 -200
275.86 -200
275.88 -200
275.9 -200
275.92 -200
275.94 -200
275.96 -200
275.98 -200
276 -200
276.02 -200
276.04 -200
276.06 -200
276.08 -200
276.1 -200
276.12 -200
276.14 -200
276.16 -200
276.18 -200
276.2 -200
276.22 -200
276.24 -200
276.26 -200
276.28 -200
276.3 -200
276.32 -200
276.34 -200
276.36 -200
276.38 -200
276.4 -200
276.42 -200
276.44 -200
276.46 -200
276.48 -200
276.5 -200
276.52 -200
276.54 -200
276.56 -200
276.58 -200
276.6 -200
276.62 -200
276.64 -200
276.66 -200
276.68 -200
276.7 -200
276.72 -200
276.74 -200
276.76 -200
276.78 -200
276.8 -200
276.82 -200
276.84 -200
276.86 -200
276.88 -200
276.9 -200
276.92 -200
276.94 -200
276.96 -200
276.98 -200
277 -200
277.02 -200
277.04 -200
277.06 -200
277.08 -200
277.1 -200
277.12 -200
277.14 -200
277.16 -200
277.18 -200
277.2 -200
277.22 -200
277.24 -200
277.26 -200
277.28 -200
277.3 -200
277.32 -200
277.34 -200
277.36 -200
277.38 -200
277.4 -200
277.42 -200
277.44 -200
277.46 -200
277.48 -200
277.5 -200
277.52 -200
277.54 -200
277.56 -200
277.58 -200
277.6 -200
277.62 -200
277.64 -200
277.66 -200
277.68 -200
277.7 -200
277.72 -200
277.74 -200
277.76 -200
277.78 -200
277.8 -200
277.82 -200
277.84 -200
277.86 -200
277.88 -200
277.9 -200
277.92 -200
277.94 -200
277.96 -200
277.98 -200
278 -200
278.02 -200
278.04 -200
278.06 -200
278.08 -200
278.1 -200
278.12 -200
278.14 -200
278.16 -200
278.18 -200
278.2 -200
278.22 -200
278.24 -200
278.26 -200
278.28 -200
278.3 -200
278.32 -200
278.34 -200
278.36 -200
278.38 -200
278.4 -200
278.42 -200
278.44 -200
278.46 -200
278.48 -200
278.5 -200
278.52 -200
278.54 -200
278.56 -200
278.58 -200
278.6 -200
278.62 -200
278.64 -200
278.66 -200
278.68 -200
278.7 -200
278.72 -200
278.74 -200
278.76 -200
278.78 -200
278.8 -200
278.82 -200
278.84 -200
278.86 -200
278.88 -200
278.9 -200
278.92 -200
278.94 -200
278.96 -200
278.98 -200
279 -200
279.02 -200
279.04 -200
279.06 -200
279.08 -200
279.1 -200
279.12 -200
279.14 -200
279.16 -200
279.18 -200
279.2 -200
279.22 -200
279.24 -200
279.26 -200
279.28 -200
279.3 -200
279.32 -200
279.34 -200
279.36 -200
279.38 -200
279.4 -200
279.42 -200
279.44 -200
279.46 -200
279.48 -200
279.5 -200
279.52 -200
279.54 -200
279.56 -200
279.58 -200
279.6 -200
279.62 -200
279.64 -200
279.66 -200
279.68 -200
279.7 -200
279.72 -200
279.74 -200
279.76 -200
279.78 -200
279.8 -200
279.82 -200
279.84 -200
279.86 -200
279.88 -200
279.9 -200
279.92 -200
279.94 -200
279.96 -200
279.98 -200
280 -200
280.02 -200
280.04 -200
280.06 -200
280.08 -200
280.1 -200
280.12 -200
280.14 -200
280.16 -200
280.18 -200
280.2 -200
280.22 -200
280.24 -200
280.26 -200
280.28 -200
280.3 -200
280.32 -200
280.34 -200
280.36 -200
280.38 -200
280.4 -200
280.42 -200
280.44 -200
280.46 -200
280.48 -200
280.5 -200
280.52 -200
280.54 -200
280.56 -200
280.58 -200
280.6 -200
280.62 -200
280.64 -200
280.66 -200
280.68 -200
280.7 -200
280.72 -200
280.74 -200
280.76 -200
280.78 -200
280.8 -200
280.82 -200
280.84 -200
280.86 -200
280.88 -200
280.9 -200
280.92 -200
280.94 -200
280.96 -200
280.98 -200
281 -200
281.02 -200
281.04 -200
281.06 -200
281.08 -200
281.1 -200
281.12 -200
281.14 -200
281.16 -200
281.18 -200
281.2 -200
281.22 -200
281.24 -200
281.26 -200
281.28 -200
281.3 -200
281.32 -200
281.34 -200
281.36 -200
281.38 -200
281.4 -200
281.42 -200
281.44 -200
281.46 -200
281.48 -200
281.5 -200
281.52 -200
281.54 -200
281.56 -200
281.58 -200
281.6 -200
281.62 -200
281.64 -200
281.66 -200
281.68 -200
281.7 -200
281.72 -200
281.74 -200
281.76 -200
281.78 -200
281.8 -200
281.82 -200
281.84 -200
281.86 -200
281.88 -200
281.9 -200
281.92 -200
281.94 -200
281.96 -200
281.98 -200
282 -200
282.02 -200
282.04 -200
282.06 -200
282.08 -200
282.1 -200
282.12 -200
282.14 -200
282.16 -200
282.18 -200
282.2 -200
282.22 -200
282.24 -200
282.26 -200
282.28 -200
282.3 -200
282.32 -200
282.34 -200
282.36 -200
282.38 -200
282.4 -200
282.42 -200
282.44 -200
282.46 -200
282.48 -200
282.5 -200
282.52 -200
282.54 -200
282.56 -200
282.58 -200
282.6 -200
282.62 -200
282.64 -200
282.66 -200
282.68 -200
282.7 -200
282.72 -200
282.74 -200
282.76 -200
282.78 -200
282.8 -200
282.82 -200
282.84 -200
282.86 -200
282.88 -200
282.9 -200
282.92 -200
282.94 -200
282.96 -200
282.98 -200
283 -200
283.02 -200
283.04 -200
283.06 -200
283.08 -200
283.1 -200
283.12 -200
283.14 -200
283.16 -200
283.18 -200
283.2 -200
283.22 -200
283.24 -200
283.26 -200
283.28 -200
283.3 -200
283.32 -200
283.34 -200
283.36 -200
283.38 -200
283.4 -200
283.42 -200
283.44 -200
283.46 -200
283.48 -200
283.5 -200
283.52 -200
283.54 -200
283.56 -200
283.58 -200
283.6 -200
283.62 -200
283.64 -200
283.66 -200
283.68 -200
283.7 -200
283.72 -200
283.74 -200
283.76 -200
283.78 -200
283.8 -200
283.82 -200
283.84 -200
283.86 -200
283.88 -200
283.9 -200
283.92 -200
283.94 -200
283.96 -200
283.98 -200
284 -200
284.02 -200
284.04 -200
284.06 -200
284.08 -200
284.1 -200
284.12 -200
284.14 -200
284.16 -200
284.18 -200
284.2 -200
284.22 -200
284.24 -200
284.26 -200
284.28 -200
284.3 -200
284.32 -200
284.34 -200
284.36 -200
284.38 -200
284.4 -200
284.42 -200
284.44 -200
284.46 -200
284.48 -200
284.5 -200
284.52 -200
284.54 -200
284.56 -200
284.58 -200
284.6 -200
284.62 -200
284.64 -200
284.66 -200
284.68 -200
284.7 -200
284.72 -200
284.74 -200
284.76 -200
284.78 -200
284.8 -200
284.82 -200
284.84 -200
284.86 -200
284.88 -200
284.9 -200
284.92 -200
284.94 -200
284.96 -200
284.98 -200
285 -200
285.02 -200
285.04 -200
285.06 -200
285.08 -200
285.1 -200
285.12 -200
285.14 -200
285.16 -200
285.18 -200
285.2 -200
285.22 -200
285.24 -200
285.26 -200
285.28 -200
285.3 -200
285.32 -200
285.34 -200
285.36 -200
285.38 -200
285.4 -200
285.42 -200
285.44 -200
285.46 -200
285.48 -200
285.5 -200
285.52 -200
285.54 -200
285.56 -200
285.58 -200
285.6 -200
285.62 -200
285.64 -200
285.66 -200
285.68 -200
285.7 -200
285.72 -200
285.74 -200
285.76 -200
285.78 -200
285.8 -200
285.82 -200
285.84 -200
285.86 -200
285.88 -200
285.9 -200
285.92 -200
285.94 -200
285.96 -200
285.98 -200
286 -200
286.02 -200
286.04 -200
286.06 -200
286.08 -200
286.1 -200
286.12 -200
286.14 -200
286.16 -200
286.18 -200
286.2 -200
286.22 -200
286.24 -200
286.26 -200
286.28 -200
286.3 -200
286.32 -200
286.34 -200
286.36 -200
286.38 -200
286.4 -200
286.42 -200
286.44 -200
286.46 -200
286.48 -200
286.5 -200
286.52 -200
286.54 -200
286.56 -200
286.58 -200
286.6 -200
286.62 -200
286.64 -200
286.66 -200
286.68 -200
286.7 -200
286.72 -200
286.74 -200
286.76 -200
286.78 -200
286.8 -200
286.82 -200
286.84 -200
286.86 -200
286.88 -200
286.9 -200
286.92 -200
286.94 -200
286.96 -200
286.98 -200
287 -200
287.02 -200
287.04 -200
287.06 -200
287.08 -200
287.1 -200
287.12 -200
287.14 -200
287.16 -200
287.18 -200
287.2 -200
287.22 -200
287.24 -200
287.26 -200
287.28 -200
287.3 -200
287.32 -200
287.34 -200
287.36 -200
287.38 -200
287.4 -200
287.42 -200
287.44 -200
287.46 -200
287.48 -200
287.5 -200
287.52 -200
287.54 -200
287.56 -200
287.58 -200
287.6 -200
287.62 -200
287.64 -200
287.66 -200
287.68 -200
287.7 -200
287.72 -200
287.74 -200
287.76 -200
287.78 -200
287.8 -200
287.82 -200
287.84 -200
287.86 -200
287.88 -200
287.9 -200
287.92 -200
287.94 -200
287.96 -200
287.98 -200
288 -200
288.02 -200
288.04 -200
288.06 -200
288.08 -200
288.1 -200
288.12 -200
288.14 -200
288.16 -200
288.18 -200
288.2 -200
288.22 -200
288.24 -200
288.26 -200
288.28 -200
288.3 -200
288.32 -200
288.34 -200
288.36 -200
288.38 -200
288.4 -200
288.42 -200
288.44 -200
288.46 -200
288.48 -200
288.5 -200
288.52 -200
288.54 -200
288.56 -200
288.58 -200
288.6 -200
288.62 -200
288.64 -200
288.66 -200
288.68 -200
288.7 -200
288.72 -200
288.74 -200
288.76 -200
288.78 -200
288.8 -200
288.82 -200
288.84 -200
288.86 -200
288.88 -200
288.9 -200
288.92 -200
288.94 -200
288.96 -200
288.98 -200
289 -200
289.02 -200
289.04 -200
289.06 -200
289.08 -200
289.1 -200
289.12 -200
289.14 -200
289.16 -200
289.18 -200
289.2 -200
289.22 -200
289.24 -200
289.26 -200
289.28 -200
289.3 -200
289.32 -200
289.34 -200
289.36 -200
289.38 -200
289.4 -200
289.42 -200
289.44 -200
289.46 -200
289.48 -200
289.5 -200
289.52 -200
289.54 -200
289.56 -200
289.58 -200
289.6 -200
289.62 -200
289.64 -200
289.66 -200
289.68 -200
289.7 -200
289.72 -200
289.74 -200
289.76 -200
289.78 -200
289.8 -200
289.82 -200
289.84 -200
289.86 -200
289.88 -200
289.9 -200
289.92 -200
289.94 -200
289.96 -200
289.98 -200
290 -200
290.02 -200
290.04 -200
290.06 -200
290.08 -200
290.1 -200
290.12 -200
290.14 -200
290.16 -200
290.18 -200
290.2 -200
290.22 -200
290.24 -200
290.26 -200
290.28 -200
290.3 -200
290.32 -200
290.34 -200
290.36 -200
290.38 -200
290.4 -200
290.42 -200
290.44 -200
290.46 -200
290.48 -200
290.5 -200
290.52 -200
290.54 -200
290.56 -200
290.58 -200
290.6 -200
290.62 -200
290.64 -200
290.66 -200
290.68 -200
290.7 -200
290.72 -200
290.74 -200
290.76 -200
290.78 -200
290.8 -200
290.82 -200
290.84 -200
290.86 -200
290.88 -200
290.9 -200
290.92 -200
290.94 -200
290.96 -200
290.98 -200
291 -200
291.02 -200
291.04 -200
291.06 -200
291.08 -200
291.1 -200
291.12 -200
291.14 -200
291.16 -200
291.18 -200
291.2 -200
291.22 -200
291.24 -200
291.26 -200
291.28 -200
291.3 -200
291.32 -200
291.34 -200
291.36 -200
291.38 -200
291.4 -200
291.42 -200
291.44 -200
291.46 -200
291.48 -200
291.5 -200
291.52 -200
291.54 -200
291.56 -200
291.58 -200
291.6 -200
291.62 -200
291.64 -200
291.66 -200
291.68 -200
291.7 -200
291.72 -200
291.74 -200
291.76 -200
291.78 -200
291.8 -200
291.82 -200
291.84 -200
291.86 -200
291.88 -200
291.9 -200
291.92 -200
291.94 -200
291.96 -200
291.98 -200
292 -200
292.02 -200
292.04 -200
292.06 -200
292.08 -200
292.1 -200
292.12 -200
292.14 -200
292.16 -200
292.18 -200
292.2 -200
292.22 -200
292.24 -200
292.26 -200
292.28 -200
292.3 -200
292.32 -200
292.34 -200
292.36 -200
292.38 -200
292.4 -200
292.42 -200
292.44 -200
292.46 -200
292.48 -200
292.5 -200
292.52 -200
292.54 -200
292.56 -200
292.58 -200
292.6 -200
292.62 -200
292.64 -200
292.66 -200
292.68 -200
292.7 -200
292.72 -200
292.74 -200
292.76 -200
292.78 -200
292.8 -200
292.82 -200
292.84 -200
292.86 -200
292.88 -200
292.9 -200
292.92 -200
292.94 -200
292.96 -200
292.98 -200
293 -200
293.02 -200
293.04 -200
293.06 -200
293.08 -200
293.1 -200
293.12 -200
293.14 -200
293.16 -200
293.18 -200
293.2 -200
293.22 -200
293.24 -200
293.26 -200
293.28 -200
293.3 -200
293.32 -200
293.34 -200
293.36 -200
293.38 -200
293.4 -200
293.42 -200
293.44 -200
293.46 -200
293.48 -200
293.5 -200
293.52 -200
293.54 -200
293.56 -200
293.58 -200
293.6 -200
293.62 -200
293.64 -200
293.66 -200
293.68 -200
293.7 -200
293.72 -200
293.74 -200
293.76 -200
293.78 -200
293.8 -200
293.82 -200
293.84 -200
293.86 -200
293.88 -200
293.9 -200
293.92 -200
293.94 -200
293.96 -200
293.98 -200
294 -200
294.02 -200
294.04 -200
294.06 -200
294.08 -200
294.1 -200
294.12 -200
294.14 -200
294.16 -200
294.18 -200
294.2 -200
294.22 -200
294.24 -200
294.26 -200
294.28 -200
294.3 -200
294.32 -200
294.34 -200
294.36 -200
294.38 -200
294.4 -200
294.42 -200
294.44 -200
294.46 -200
294.48 -200
294.5 -200
294.52 -200
294.54 -200
294.56 -200
294.58 -200
294.6 -200
294.62 -200
294.64 -200
294.66 -200
294.68 -200
294.7 -200
294.72 -200
294.74 -200
294.76 -200
294.78 -200
294.8 -200
294.82 -200
294.84 -200
294.86 -200
294.88 -200
294.9 -200
294.92 -200
294.94 -200
294.96 -200
294.98 -200
295 -200
295.02 -200
295.04 -200
295.06 -200
295.08 -200
295.1 -200
295.12 -200
295.14 -200
295.16 -200
295.18 -200
295.2 -200
295.22 -200
295.24 -200
295.26 -200
295.28 -200
295.3 -200
295.32 -200
295.34 -200
295.36 -200
295.38 -200
295.4 -200
295.42 -200
295.44 -200
295.46 -200
295.48 -200
295.5 -200
295.52 -200
295.54 -200
295.56 -200
295.58 -200
295.6 -200
295.62 -200
295.64 -200
295.66 -200
295.68 -200
295.7 -200
295.72 -200
295.74 -200
295.76 -200
295.78 -200
295.8 -200
295.82 -200
295.84 -200
295.86 -200
295.88 -200
295.9 -200
295.92 -200
295.94 -200
295.96 -200
295.98 -200
296 -200
296.02 -200
296.04 -200
296.06 -200
296.08 -200
296.1 -200
296.12 -200
296.14 -200
296.16 -200
296.18 -200
296.2 -200
296.22 -200
296.24 -200
296.26 -200
296.28 -200
296.3 -200
296.32 -200
296.34 -200
296.36 -200
296.38 -200
296.4 -200
296.42 -200
296.44 -200
296.46 -200
296.48 -200
296.5 -200
296.52 -200
296.54 -200
296.56 -200
296.58 -200
296.6 -200
296.62 -200
296.64 -200
296.66 -200
296.68 -200
296.7 -200
296.72 -200
296.74 -200
296.76 -200
296.78 -200
296.8 -200
296.82 -200
296.84 -200
296.86 -200
296.88 -200
296.9 -200
296.92 -200
296.94 -200
296.96 -200
296.98 -200
297 -200
297.02 -200
297.04 -200
297.06 -200
297.08 -200
297.1 -200
297.12 -200
297.14 -200
297.16 -200
297.18 -200
297.2 -200
297.22 -200
297.24 -200
297.26 -200
297.28 -200
297.3 -200
297.32 -200
297.34 -200
297.36 -200
297.38 -200
297.4 -200
297.42 -200
297.44 -200
297.46 -200
297.48 -200
297.5 -200
297.52 -200
297.54 -200
297.56 -200
297.58 -200
297.6 -200
297.62 -200
297.64 -200
297.66 -200
297.68 -200
297.7 -200
297.72 -200
297.74 -200
297.76 -200
297.78 -200
297.8 -200
297.82 -200
297.84 -200
297.86 -200
297.88 -200
297.9 -200
297.92 -200
297.94 -200
297.96 -200
297.98 -200
298 -200
298.02 -200
298.04 -200
298.06 -200
298.08 -200
298.1 -200
298.12 -200
298.14 -200
298.16 -200
298.18 -200
298.2 -200
298.22 -200
298.24 -200
298.26 -200
298.28 -200
298.3 -200
298.32 -200
298.34 -200
298.36 -200
298.38 -200
298.4 -200
298.42 -200
298.44 -200
298.46 -200
298.48 -200
298.5 -200
298.52 -200
298.54 -200
298.56 -200
298.58 -200
298.6 -200
298.62 -200
298.64 -200
298.66 -200
298.68 -200
298.7 -200
298.72 -200
298.74 -200
298.76 -200
298.78 -200
298.8 -200
298.82 -200
298.84 -200
298.86 -200
298.88 -200
298.9 -200
298.92 -200
298.94 -200
298.96 -200
298.98 -200
299 -200
299.02 -200
299.04 -200
299.06 -200
299.08 -200
299.1 -200
299.12 -200
299.14 -200
299.16 -200
299.18 -200
299.2 -200
299.22 -200
299.24 -200
299.26 -200
299.28 -200
299.3 -200
299.32 -200
299.34 -200
299.36 -200
299.38 -200
299.4 -200
299.42 -200
299.44 -200
299.46 -200
299.48 -200
299.5 -200
299.52 -200
299.54 -200
299.56 -200
299.58 -200
299.6 -200
299.62 -200
299.64 -200
299.66 -200
299.68 -200
299.7 -200
299.72 -200
299.74 -200
299.76 -200
299.78 -200
299.8 -200
299.82 -200
299.84 -200
299.86 -200
299.88 -200
299.9 -200
299.92 -200
299.94 -200
299.96 -200
299.98 -200
300 -200
300.02 -200
300.04 -200
300.06 -200
300.08 -200
300.1 -200
300.12 -200
300.14 -200
300.16 -200
300.18 -200
300.2 -200
300.22 -200
300.24 -200
300.26 -200
300.28 -200
300.3 -200
300.32 -200
300.34 -200
300.36 -200
300.38 -200
300.4 -200
300.42 -200
300.44 -200
300.46 -200
300.48 -200
300.5 -200
300.52 -200
300.54 -200
300.56 -200
300.58 -200
300.6 -200
300.62 -200
300.64 -200
300.66 -200
300.68 -200
300.7 -200
300.72 -200
300.74 -200
300.76 -200
300.78 -200
300.8 -200
300.82 -200
300.84 -200
300.86 -200
300.88 -200
300.9 -200
300.92 -200
300.94 -200
300.96 -200
300.98 -200
301 -200
301.02 -200
301.04 -200
301.06 -200
301.08 -200
301.1 -200
301.12 -200
301.14 -200
301.16 -200
301.18 -200
301.2 -200
301.22 -200
301.24 -200
301.26 -200
301.28 -200
301.3 -200
301.32 -200
301.34 -200
301.36 -200
301.38 -200
301.4 -200
301.42 -200
301.44 -200
301.46 -200
301.48 -200
301.5 -200
301.52 -200
301.54 -200
301.56 -200
301.58 -200
301.6 -200
301.62 -200
301.64 -200
301.66 -200
301.68 -200
301.7 -200
301.72 -200
301.74 -200
301.76 -200
301.78 -200
301.8 -200
301.82 -200
301.84 -200
301.86 -200
301.88 -200
301.9 -200
301.92 -200
301.94 -200
301.96 -200
301.98 -200
302 -200
302.02 -200
302.04 -200
302.06 -200
302.08 -200
302.1 -200
302.12 -200
302.14 -200
302.16 -200
302.18 -200
302.2 -200
302.22 -200
302.24 -200
302.26 -200
302.28 -200
302.3 -200
302.32 -200
302.34 -200
302.36 -200
302.38 -200
302.4 -200
302.42 -200
302.44 -200
302.46 -200
302.48 -200
302.5 -200
302.52 -200
302.54 -200
302.56 -200
302.58 -200
302.6 -200
302.62 -200
302.64 -200
302.66 -200
302.68 -200
302.7 -200
302.72 -200
302.74 -200
302.76 -200
302.78 -200
302.8 -200
302.82 -200
302.84 -200
302.86 -200
302.88 -200
302.9 -200
302.92 -200
302.94 -200
302.96 -200
302.98 -200
303 -200
303.02 -200
303.04 -200
303.06 -200
303.08 -200
303.1 -200
303.12 -200
303.14 -200
303.16 -200
303.18 -200
303.2 -200
303.22 -200
303.24 -200
303.26 -200
303.28 -200
303.3 -200
303.32 -200
303.34 -200
303.36 -200
303.38 -200
303.4 -200
303.42 -200
303.44 -200
303.46 -200
303.48 -200
303.5 -200
303.52 -200
303.54 -200
303.56 -200
303.58 -200
303.6 -200
303.62 -200
303.64 -200
303.66 -200
303.68 -200
303.7 -200
303.72 -200
303.74 -200
303.76 -200
303.78 -200
303.8 -200
303.82 -200
303.84 -200
303.86 -200
303.88 -200
303.9 -200
303.92 -200
303.94 -200
303.96 -200
303.98 -200
304 -200
304.02 -200
304.04 -200
304.06 -200
304.08 -200
304.1 -200
304.12 -200
304.14 -200
304.16 -200
304.18 -200
304.2 -200
304.22 -200
304.24 -200
304.26 -200
304.28 -200
304.3 -200
304.32 -200
304.34 -200
304.36 -200
304.38 -200
304.4 -200
304.42 -200
304.44 -200
304.46 -200
304.48 -200
304.5 -200
304.52 -200
304.54 -200
304.56 -200
304.58 -200
304.6 -200
304.62 -200
304.64 -200
304.66 -200
304.68 -200
304.7 -200
304.72 -200
304.74 -200
304.76 -200
304.78 -200
304.8 -200
304.82 -200
304.84 -200
304.86 -200
304.88 -200
304.9 -200
304.92 -200
304.94 -200
304.96 -200
304.98 -200
305 -200
305.02 -200
305.04 -200
305.06 -200
305.08 -200
305.1 -200
305.12 -200
305.14 -200
305.16 -200
305.18 -200
305.2 -200
305.22 -200
305.24 -200
305.26 -200
305.28 -200
305.3 -200
305.32 -200
305.34 -200
305.36 -200
305.38 -200
305.4 -200
305.42 -200
305.44 -200
305.46 -200
305.48 -200
305.5 -200
305.52 -200
305.54 -200
305.56 -200
305.58 -200
305.6 -200
305.62 -200
305.64 -200
305.66 -200
305.68 -200
305.7 -200
305.72 -200
305.74 -200
305.76 -200
305.78 -200
305.8 -200
305.82 -200
305.84 -200
305.86 -200
305.88 -200
305.9 -200
305.92 -200
305.94 -200
305.96 -200
305.98 -200
306 -200
306.02 -200
306.04 -200
306.06 -200
306.08 -200
306.1 -200
306.12 -200
306.14 -200
306.16 -200
306.18 -200
306.2 -200
306.22 -200
306.24 -200
306.26 -200
306.28 -200
306.3 -200
306.32 -200
306.34 -200
306.36 -200
306.38 -200
306.4 -200
306.42 -200
306.44 -200
306.46 -200
306.48 -200
306.5 -200
306.52 -200
306.54 -200
306.56 -200
306.58 -200
306.6 -200
306.62 -200
306.64 -200
306.66 -200
306.68 -200
306.7 -200
306.72 -200
306.74 -200
306.76 -200
306.78 -200
306.8 -200
306.82 -200
306.84 -200
306.86 -200
306.88 -200
306.9 -200
306.92 -200
306.94 -200
306.96 -200
306.98 -200
307 -200
307.02 -200
307.04 -200
307.06 -200
307.08 -200
307.1 -200
307.12 -200
307.14 -200
307.16 -200
307.18 -200
307.2 -200
307.22 -200
307.24 -200
307.26 -200
307.28 -200
307.3 -200
307.32 -200
307.34 -200
307.36 -200
307.38 -200
307.4 -200
307.42 -200
307.44 -200
307.46 -200
307.48 -200
307.5 -200
307.52 -200
307.54 -200
307.56 -200
307.58 -200
307.6 -200
307.62 -200
307.64 -200
307.66 -200
307.68 -200
307.7 -200
307.72 -200
307.74 -200
307.76 -200
307.78 -200
307.8 -200
307.82 -200
307.84 -200
307.86 -200
307.88 -200
307.9 -200
307.92 -200
307.94 -200
307.96 -200
307.98 -200
308 -200
308.02 -200
308.04 -200
308.06 -200
308.08 -200
308.1 -200
308.12 -200
308.14 -200
308.16 -200
308.18 -200
308.2 -200
308.22 -200
308.24 -200
308.26 -200
308.28 -200
308.3 -200
308.32 -200
308.34 -200
308.36 -200
308.38 -200
308.4 -200
308.42 -200
308.44 -200
308.46 -200
308.48 -200
308.5 -200
308.52 -200
308.54 -200
308.56 -200
308.58 -200
308.6 -200
308.62 -200
308.64 -200
308.66 -200
308.68 -200
308.7 -200
308.72 -200
308.74 -200
308.76 -200
308.78 -200
308.8 -200
308.82 -200
308.84 -200
308.86 -200
308.88 -200
308.9 -200
308.92 -200
308.94 -200
308.96 -200
308.98 -200
309 -200
309.02 -200
309.04 -200
309.06 -200
309.08 -200
309.1 -200
309.12 -200
309.14 -200
309.16 -200
309.18 -200
309.2 -200
309.22 -200
309.24 -200
309.26 -200
309.28 -200
309.3 -200
309.32 -200
309.34 -200
309.36 -200
309.38 -200
309.4 -200
309.42 -200
309.44 -200
309.46 -200
309.48 -200
309.5 -200
309.52 -200
309.54 -200
309.56 -200
309.58 -200
309.6 -200
309.62 -200
309.64 -200
309.66 -200
309.68 -200
309.7 -200
309.72 -200
309.74 -200
309.76 -200
309.78 -200
309.8 -200
309.82 -200
309.84 -200
309.86 -200
309.88 -200
309.9 -200
309.92 -200
309.94 -200
309.96 -200
309.98 -200
310 -200
310.02 -200
310.04 -200
310.06 -200
310.08 -200
310.1 -200
310.12 -200
310.14 -200
310.16 -200
310.18 -200
310.2 -200
310.22 -200
310.24 -200
310.26 -200
310.28 -200
310.3 -200
310.32 -200
310.34 -200
310.36 -200
310.38 -200
310.4 -200
310.42 -200
310.44 -200
310.46 -200
310.48 -200
310.5 -200
310.52 -200
310.54 -200
310.56 -200
310.58 -200
310.6 -200
310.62 -200
310.64 -200
310.66 -200
310.68 -200
310.7 -200
310.72 -200
310.74 -200
310.76 -200
310.78 -200
310.8 -200
310.82 -200
310.84 -200
310.86 -200
310.88 -200
310.9 -200
310.92 -200
310.94 -200
310.96 -200
310.98 -200
311 -200
311.02 -200
311.04 -200
311.06 -200
311.08 -200
311.1 -200
311.12 -200
311.14 -200
311.16 -200
311.18 -200
311.2 -200
311.22 -200
311.24 -200
311.26 -200
311.28 -200
311.3 -200
311.32 -200
311.34 -200
311.36 -200
311.38 -200
311.4 -200
311.42 -200
311.44 -200
311.46 -200
311.48 -200
311.5 -200
311.52 -200
311.54 -200
311.56 -200
311.58 -200
311.6 -200
311.62 -200
311.64 -200
311.66 -200
311.68 -200
311.7 -200
311.72 -200
311.74 -200
311.76 -200
311.78 -200
311.8 -200
311.82 -200
311.84 -200
311.86 -200
311.88 -200
311.9 -200
311.92 -200
311.94 -200
311.96 -200
311.98 -200
312 -200
312.02 -200
312.04 -200
312.06 -200
312.08 -200
312.1 -200
312.12 -200
312.14 -200
312.16 -200
312.18 -200
312.2 -200
312.22 -200
312.24 -200
312.26 -200
312.28 -200
312.3 -200
312.32 -200
312.34 -200
312.36 -200
312.38 -200
312.4 -200
312.42 -200
312.44 -200
312.46 -200
312.48 -200
312.5 -200
312.52 -200
312.54 -200
312.56 -200
312.58 -200
312.6 -200
312.62 -200
312.64 -200
312.66 -200
312.68 -200
312.7 -200
312.72 -200
312.74 -200
312.76 -200
312.78 -200
312.8 -200
312.82 -200
312.84 -200
312.86 -200
312.88 -200
312.9 -200
312.92 -200
312.94 -200
312.96 -200
312.98 -200
313 -200
313.02 -200
313.04 -200
313.06 -200
313.08 -200
313.1 -200
313.12 -200
313.14 -200
313.16 -200
313.18 -200
313.2 -200
313.22 -200
313.24 -200
313.26 -200
313.28 -200
313.3 -200
313.32 -200
313.34 -200
313.36 -200
313.38 -200
313.4 -200
313.42 -200
313.44 -200
313.46 -200
313.48 -200
313.5 -200
313.52 -200
313.54 -200
313.56 -200
313.58 -200
313.6 -200
313.62 -200
313.64 -200
313.66 -200
313.68 -200
313.7 -200
313.72 -200
313.74 -200
313.76 -200
313.78 -200
313.8 -200
313.82 -200
313.84 -200
313.86 -200
313.88 -200
313.9 -200
313.92 -200
313.94 -200
313.96 -200
313.98 -200
314 -200
314.02 -200
314.04 -200
314.06 -200
314.08 -200
314.1 -200
314.12 -200
314.14 -200
314.16 -200
314.18 -200
314.2 -200
314.22 -200
314.24 -200
314.26 -200
314.28 -200
314.3 -200
314.32 -200
314.34 -200
314.36 -200
314.38 -200
314.4 -200
314.42 -200
314.44 -200
314.46 -200
314.48 -200
314.5 -200
314.52 -200
314.54 -200
314.56 -200
314.58 -200
314.6 -200
314.62 -200
314.64 -200
314.66 -200
314.68 -200
314.7 -200
314.72 -200
314.74 -200
314.76 -200
314.78 -200
314.8 -200
314.82 -200
314.84 -200
314.86 -200
314.88 -200
314.9 -200
314.92 -200
314.94 -200
314.96 -200
314.98 -200
315 -200
315.02 -200
315.04 -200
315.06 -200
315.08 -200
315.1 -200
315.12 -200
315.14 -200
315.16 -200
315.18 -200
315.2 -200
315.22 -200
315.24 -200
315.26 -200
315.28 -200
315.3 -200
315.32 -200
315.34 -200
315.36 -200
315.38 -200
315.4 -200
315.42 -200
315.44 -200
315.46 -200
315.48 -200
315.5 -200
315.52 -200
315.54 -200
315.56 -200
315.58 -200
315.6 -200
315.62 -200
315.64 -200
315.66 -200
315.68 -200
315.7 -200
315.72 -200
315.74 -200
315.76 -200
315.78 -200
315.8 -200
315.82 -200
315.84 -200
315.86 -200
315.88 -200
315.9 -200
315.92 -200
315.94 -200
315.96 -200
315.98 -200
316 -200
316.02 -200
316.04 -200
316.06 -200
316.08 -200
316.1 -200
316.12 -200
316.14 -200
316.16 -200
316.18 -200
316.2 -200
316.22 -200
316.24 -200
316.26 -200
316.28 -200
316.3 -200
316.32 -200
316.34 -200
316.36 -200
316.38 -200
316.4 -200
316.42 -200
316.44 -200
316.46 -200
316.48 -200
316.5 -200
316.52 -200
316.54 -200
316.56 -200
316.58 -200
316.6 -200
316.62 -200
316.64 -200
316.66 -200
316.68 -200
316.7 -200
316.72 -200
316.74 -200
316.76 -200
316.78 -200
316.8 -200
316.82 -200
316.84 -200
316.86 -200
316.88 -200
316.9 -200
316.92 -200
316.94 -200
316.96 -200
316.98 -200
317 -200
317.02 -200
317.04 -200
317.06 -200
317.08 -200
317.1 -200
317.12 -200
317.14 -200
317.16 -200
317.18 -200
317.2 -200
317.22 -200
317.24 -200
317.26 -200
317.28 -200
317.3 -200
317.32 -200
317.34 -200
317.36 -200
317.38 -200
317.4 -200
317.42 -200
317.44 -200
317.46 -200
317.48 -200
317.5 -200
317.52 -200
317.54 -200
317.56 -200
317.58 -200
317.6 -200
317.62 -200
317.64 -200
317.66 -200
317.68 -200
317.7 -200
317.72 -200
317.74 -200
317.76 -200
317.78 -200
317.8 -200
317.82 -200
317.84 -200
317.86 -200
317.88 -200
317.9 -200
317.92 -200
317.94 -200
317.96 -200
317.98 -200
318 -200
318.02 -200
318.04 -200
318.06 -200
318.08 -200
318.1 -200
318.12 -200
318.14 -200
318.16 -200
318.18 -200
318.2 -200
318.22 -200
318.24 -200
318.26 -200
318.28 -200
318.3 -200
318.32 -200
318.34 -200
318.36 -200
318.38 -200
318.4 -200
318.42 -200
318.44 -200
318.46 -200
318.48 -200
318.5 -200
318.52 -200
318.54 -200
318.56 -200
318.58 -200
318.6 -200
318.62 -200
318.64 -200
318.66 -200
318.68 -200
318.7 -200
318.72 -200
318.74 -200
318.76 -200
318.78 -200
318.8 -200
318.82 -200
318.84 -200
318.86 -200
318.88 -200
318.9 -200
318.92 -200
318.94 -200
318.96 -200
318.98 -200
319 -200
319.02 -200
319.04 -200
319.06 -200
319.08 -200
319.1 -200
319.12 -200
319.14 -200
319.16 -200
319.18 -200
319.2 -200
319.22 -200
319.24 -200
319.26 -200
319.28 -200
319.3 -200
319.32 -200
319.34 -200
319.36 -200
319.38 -200
319.4 -200
319.42 -200
319.44 -200
319.46 -200
319.48 -200
319.5 -200
319.52 -200
319.54 -200
319.56 -200
319.58 -200
319.6 -200
319.62 -200
319.64 -200
319.66 -200
319.68 -200
319.7 -200
319.72 -200
319.74 -200
319.76 -200
319.78 -200
319.8 -200
319.82 -200
319.84 -200
319.86 -200
319.88 -200
319.9 -200
319.92 -200
319.94 -200
319.96 -200
319.98 -200
320 -200
320.02 -200
320.04 -200
320.06 -200
320.08 -200
320.1 -200
320.12 -200
320.14 -200
320.16 -200
320.18 -200
320.2 -200
320.22 -200
320.24 -200
320.26 -200
320.28 -200
320.3 -200
320.32 -200
320.34 -200
320.36 -200
320.38 -200
320.4 -200
320.42 -200
320.44 -200
320.46 -200
320.48 -200
320.5 -200
320.52 -200
320.54 -200
320.56 -200
320.58 -200
320.6 -200
320.62 -200
320.64 -200
320.66 -200
320.68 -200
320.7 -200
320.72 -200
320.74 -200
320.76 -200
320.78 -200
320.8 -200
320.82 -200
320.84 -200
320.86 -200
320.88 -200
320.9 -200
320.92 -200
320.94 -200
320.96 -200
320.98 -200
321 -200
321.02 -200
321.04 -200
321.06 -200
321.08 -200
321.1 -200
321.12 -200
321.14 -200
321.16 -200
321.18 -200
321.2 -200
321.22 -200
321.24 -200
321.26 -200
321.28 -200
321.3 -200
321.32 -200
321.34 -200
321.36 -200
321.38 -200
321.4 -200
321.42 -200
321.44 -200
321.46 -200
321.48 -200
321.5 -200
321.52 -200
321.54 -200
321.56 -200
321.58 -200
321.6 -200
321.62 -200
321.64 -200
321.66 -200
321.68 -200
321.7 -200
321.72 -200
321.74 -200
321.76 -200
321.78 -200
321.8 -200
321.82 -200
321.84 -200
321.86 -200
321.88 -200
321.9 -200
321.92 -200
321.94 -200
321.96 -200
321.98 -200
322 -200
322.02 -200
322.04 -200
322.06 -200
322.08 -200
322.1 -200
322.12 -200
322.14 -200
322.16 -200
322.18 -200
322.2 -200
322.22 -200
322.24 -200
322.26 -200
322.28 -200
322.3 -200
322.32 -200
322.34 -200
322.36 -200
322.38 -200
322.4 -200
322.42 -200
322.44 -200
322.46 -200
322.48 -200
322.5 -200
322.52 -200
322.54 -200
322.56 -200
322.58 -200
322.6 -200
322.62 -200
322.64 -200
322.66 -200
322.68 -200
322.7 -200
322.72 -200
322.74 -200
322.76 -200
322.78 -200
322.8 -200
322.82 -200
322.84 -200
322.86 -200
322.88 -200
322.9 -200
322.92 -200
322.94 -200
322.96 -200
322.98 -200
323 -200
323.02 -200
323.04 -200
323.06 -200
323.08 -200
323.1 -200
323.12 -200
323.14 -200
323.16 -200
323.18 -200
323.2 -200
323.22 -200
323.24 -200
323.26 -200
323.28 -200
323.3 -200
323.32 -200
323.34 -200
323.36 -200
323.38 -200
323.4 -200
323.42 -200
323.44 -200
323.46 -200
323.48 -200
323.5 -200
323.52 -200
323.54 -200
323.56 -200
323.58 -200
323.6 -200
323.62 -200
323.64 -200
323.66 -200
323.68 -200
323.7 -200
323.72 -200
323.74 -200
323.76 -200
323.78 -200
323.8 -200
323.82 -200
323.84 -200
323.86 -200
323.88 -200
323.9 -200
323.92 -200
323.94 -200
323.96 -200
323.98 -200
324 -200
324.02 -200
324.04 -200
324.06 -200
324.08 -200
324.1 -200
324.12 -200
324.14 -200
324.16 -200
324.18 -200
324.2 -200
324.22 -200
324.24 -200
324.26 -200
324.28 -200
324.3 -200
324.32 -200
324.34 -200
324.36 -200
324.38 -200
324.4 -200
324.42 -200
324.44 -200
324.46 -200
324.48 -200
324.5 -200
324.52 -200
324.54 -200
324.56 -200
324.58 -200
324.6 -200
324.62 -200
324.64 -200
324.66 -200
324.68 -200
324.7 -200
324.72 -200
324.74 -200
324.76 -200
324.78 -200
324.8 -200
324.82 -200
324.84 -200
324.86 -200
324.88 -200
324.9 -200
324.92 -200
324.94 -200
324.96 -200
324.98 -200
325 -200
325.02 -200
325.04 -200
325.06 -200
325.08 -200
325.1 -200
325.12 -200
325.14 -200
325.16 -200
325.18 -200
325.2 -200
325.22 -200
325.24 -200
325.26 -200
325.28 -200
325.3 -200
325.32 -200
325.34 -200
325.36 -200
325.38 -200
325.4 -200
325.42 -200
325.44 -200
325.46 -200
325.48 -200
325.5 -200
325.52 -200
325.54 -200
325.56 -200
325.58 -200
325.6 -200
325.62 -200
325.64 -200
325.66 -200
325.68 -200
325.7 -200
325.72 -200
325.74 -200
325.76 -200
325.78 -200
325.8 -200
325.82 -200
325.84 -200
325.86 -200
325.88 -200
325.9 -200
325.92 -200
325.94 -200
325.96 -200
325.98 -200
326 -200
326.02 -200
326.04 -200
326.06 -200
326.08 -200
326.1 -200
326.12 -200
326.14 -200
326.16 -200
326.18 -200
326.2 -200
326.22 -200
326.24 -200
326.26 -200
326.28 -200
326.3 -200
326.32 -200
326.34 -200
326.36 -200
326.38 -200
326.4 -200
326.42 -200
326.44 -200
326.46 -200
326.48 -200
326.5 -200
326.52 -200
326.54 -200
326.56 -200
326.58 -200
326.6 -200
326.62 -200
326.64 -200
326.66 -200
326.68 -200
326.7 -200
326.72 -200
326.74 -200
326.76 -200
326.78 -200
326.8 -200
326.82 -200
326.84 -200
326.86 -200
326.88 -200
326.9 -200
326.92 -200
326.94 -200
326.96 -200
326.98 -200
327 -200
327.02 -200
327.04 -200
327.06 -200
327.08 -200
327.1 -200
327.12 -200
327.14 -200
327.16 -200
327.18 -200
327.2 -200
327.22 -200
327.24 -200
327.26 -200
327.28 -200
327.3 -200
327.32 -200
327.34 -200
327.36 -200
327.38 -200
327.4 -200
327.42 -200
327.44 -200
327.46 -200
327.48 -200
327.5 -200
327.52 -200
327.54 -200
327.56 -200
327.58 -200
327.6 -200
327.62 -200
327.64 -200
327.66 -200
327.68 -200
327.7 -200
327.72 -200
327.74 -200
327.76 -200
327.78 -200
327.8 -200
327.82 -200
327.84 -200
327.86 -200
327.88 -200
327.9 -200
327.92 -200
327.94 -200
327.96 -200
327.98 -200
328 -200
328.02 -200
328.04 -200
328.06 -200
328.08 -200
328.1 -200
328.12 -200
328.14 -200
328.16 -200
328.18 -200
328.2 -200
328.22 -200
328.24 -200
328.26 -200
328.28 -200
328.3 -200
328.32 -200
328.34 -200
328.36 -200
328.38 -200
328.4 -200
328.42 -200
328.44 -200
328.46 -200
328.48 -200
328.5 -200
328.52 -200
328.54 -200
328.56 -200
328.58 -200
328.6 -200
328.62 -200
328.64 -200
328.66 -200
328.68 -200
328.7 -200
328.72 -200
328.74 -200
328.76 -200
328.78 -200
328.8 -200
328.82 -200
328.84 -200
328.86 -200
328.88 -200
328.9 -200
328.92 -200
328.94 -200
328.96 -200
328.98 -200
329 -200
329.02 -200
329.04 -200
329.06 -200
329.08 -200
329.1 -200
329.12 -200
329.14 -200
329.16 -200
329.18 -200
329.2 -200
329.22 -200
329.24 -200
329.26 -200
329.28 -200
329.3 -200
329.32 -200
329.34 -200
329.36 -200
329.38 -200
329.4 -200
329.42 -200
329.44 -200
329.46 -200
329.48 -200
329.5 -200
329.52 -200
329.54 -200
329.56 -200
329.58 -200
329.6 -200
329.62 -200
329.64 -200
329.66 -200
329.68 -200
329.7 -200
329.72 -200
329.74 -200
329.76 -200
329.78 -200
329.8 -200
329.82 -200
329.84 -200
329.86 -200
329.88 -200
329.9 -200
329.92 -200
329.94 -200
329.96 -200
329.98 -200
330 -200
330.02 -200
330.04 -200
330.06 -200
330.08 -200
330.1 -200
330.12 -200
330.14 -200
330.16 -200
330.18 -200
330.2 -200
330.22 -200
330.24 -200
330.26 -200
330.28 -200
330.3 -200
330.32 -200
330.34 -200
330.36 -200
330.38 -200
330.4 -200
330.42 -200
330.44 -200
330.46 -200
330.48 -200
330.5 -200
330.52 -200
330.54 -200
330.56 -200
330.58 -200
330.6 -200
330.62 -200
330.64 -200
330.66 -200
330.68 -200
330.7 -200
330.72 -200
330.74 -200
330.76 -200
330.78 -200
330.8 -200
330.82 -200
330.84 -200
330.86 -200
330.88 -200
330.9 -200
330.92 -200
330.94 -200
330.96 -200
330.98 -200
331 -200
331.02 -200
331.04 -200
331.06 -200
331.08 -200
331.1 -200
331.12 -200
331.14 -200
331.16 -200
331.18 -200
331.2 -200
331.22 -200
331.24 -200
331.26 -200
331.28 -200
331.3 -200
331.32 -200
331.34 -200
331.36 -200
331.38 -200
331.4 -200
331.42 -200
331.44 -200
331.46 -200
331.48 -200
331.5 -200
331.52 -200
331.54 -200
331.56 -200
331.58 -200
331.6 -200
331.62 -200
331.64 -200
331.66 -200
331.68 -200
331.7 -200
331.72 -200
331.74 -200
331.76 -200
331.78 -200
331.8 -200
331.82 -200
331.84 -200
331.86 -200
331.88 -200
331.9 -200
331.92 -200
331.94 -200
331.96 -200
331.98 -200
332 -200
332.02 -200
332.04 -200
332.06 -200
332.08 -200
332.1 -200
332.12 -200
332.14 -200
332.16 -200
332.18 -200
332.2 -200
332.22 -200
332.24 -200
332.26 -200
332.28 -200
332.3 -200
332.32 -200
332.34 -200
332.36 -200
332.38 -200
332.4 -200
332.42 -200
332.44 -200
332.46 -200
332.48 -200
332.5 -200
332.52 -200
332.54 -200
332.56 -200
332.58 -200
332.6 -200
332.62 -200
332.64 -200
332.66 -200
332.68 -200
332.7 -200
332.72 -200
332.74 -200
332.76 -200
332.78 -200
332.8 -200
332.82 -200
332.84 -200
332.86 -200
332.88 -200
332.9 -200
332.92 -200
332.94 -200
332.96 -200
332.98 -200
333 -200
333.02 -200
333.04 -200
333.06 -200
333.08 -200
333.1 -200
333.12 -200
333.14 -200
333.16 -200
333.18 -200
333.2 -200
333.22 -200
333.24 -200
333.26 -200
333.28 -200
333.3 -200
333.32 -200
333.34 -200
333.36 -200
333.38 -200
333.4 -200
333.42 -200
333.44 -200
333.46 -200
333.48 -200
333.5 -200
333.52 -200
333.54 -200
333.56 -200
333.58 -200
333.6 -200
333.62 -200
333.64 -200
333.66 -200
333.68 -200
333.7 -200
333.72 -200
333.74 -200
333.76 -200
333.78 -200
333.8 -200
333.82 -200
333.84 -200
333.86 -200
333.88 -200
333.9 -200
333.92 -200
333.94 -200
333.96 -200
333.98 -200
334 -200
334.02 -200
334.04 -200
334.06 -200
334.08 -200
334.1 -200
334.12 -200
334.14 -200
334.16 -200
334.18 -200
334.2 -200
334.22 -200
334.24 -200
334.26 -200
334.28 -200
334.3 -200
334.32 -200
334.34 -200
334.36 -200
334.38 -200
334.4 -200
334.42 -200
334.44 -200
334.46 -200
334.48 -200
334.5 -200
334.52 -200
334.54 -200
334.56 -200
334.58 -200
334.6 -200
334.62 -200
334.64 -200
334.66 -200
334.68 -200
334.7 -200
334.72 -200
334.74 -200
334.76 -200
334.78 -200
334.8 -200
334.82 -200
334.84 -200
334.86 -200
334.88 -200
334.9 -200
334.92 -200
334.94 -200
334.96 -200
334.98 -200
335 -200
335.02 -200
335.04 -200
335.06 -200
335.08 -200
335.1 -200
335.12 -200
335.14 -200
335.16 -200
335.18 -200
335.2 -200
335.22 -200
335.24 -200
335.26 -200
335.28 -200
335.3 -200
335.32 -200
335.34 -200
335.36 -200
335.38 -200
335.4 -200
335.42 -200
335.44 -200
335.46 -200
335.48 -200
335.5 -200
335.52 -200
335.54 -200
335.56 -200
335.58 -200
335.6 -200
335.62 -200
335.64 -200
335.66 -200
335.68 -200
335.7 -200
335.72 -200
335.74 -200
335.76 -200
335.78 -200
335.8 -200
335.82 -200
335.84 -200
335.86 -200
335.88 -200
335.9 -200
335.92 -200
335.94 -200
335.96 -200
335.98 -200
336 -200
336.02 -200
336.04 -200
336.06 -200
336.08 -200
336.1 -200
336.12 -200
336.14 -200
336.16 -200
336.18 -200
336.2 -200
336.22 -200
336.24 -200
336.26 -200
336.28 -200
336.3 -200
336.32 -200
336.34 -200
336.36 -200
336.38 -200
336.4 -200
336.42 -200
336.44 -200
336.46 -200
336.48 -200
336.5 -200
336.52 -200
336.54 -200
336.56 -200
336.58 -200
336.6 -200
336.62 -200
336.64 -200
336.66 -200
336.68 -200
336.7 -200
336.72 -200
336.74 -200
336.76 -200
336.78 -200
336.8 -200
336.82 -200
336.84 -200
336.86 -200
336.88 -200
336.9 -200
336.92 -200
336.94 -200
336.96 -200
336.98 -200
337 -200
337.02 -200
337.04 -200
337.06 -200
337.08 -200
337.1 -200
337.12 -200
337.14 -200
337.16 -200
337.18 -200
337.2 -200
337.22 -200
337.24 -200
337.26 -200
337.28 -200
337.3 -200
337.32 -200
337.34 -200
337.36 -200
337.38 -200
337.4 -200
337.42 -200
337.44 -200
337.46 -200
337.48 -200
337.5 -200
337.52 -200
337.54 -200
337.56 -200
337.58 -200
337.6 -200
337.62 -200
337.64 -200
337.66 -200
337.68 -200
337.7 -200
337.72 -200
337.74 -200
337.76 -200
337.78 -200
337.8 -200
337.82 -200
337.84 -200
337.86 -200
337.88 -200
337.9 -200
337.92 -200
337.94 -200
337.96 -200
337.98 -200
338 -200
338.02 -200
338.04 -200
338.06 -200
338.08 -200
338.1 -200
338.12 -200
338.14 -200
338.16 -200
338.18 -200
338.2 -200
338.22 -200
338.24 -200
338.26 -200
338.28 -200
338.3 -200
338.32 -200
338.34 -200
338.36 -200
338.38 -200
338.4 -200
338.42 -200
338.44 -200
338.46 -200
338.48 -200
338.5 -200
338.52 -200
338.54 -200
338.56 -200
338.58 -200
338.6 -200
338.62 -200
338.64 -200
338.66 -200
338.68 -200
338.7 -200
338.72 -200
338.74 -200
338.76 -200
338.78 -200
338.8 -200
338.82 -200
338.84 -200
338.86 -200
338.88 -200
338.9 -200
338.92 -200
338.94 -200
338.96 -200
338.98 -200
339 -200
339.02 -200
339.04 -200
339.06 -200
339.08 -200
339.1 -200
339.12 -200
339.14 -200
339.16 -200
339.18 -200
339.2 -200
339.22 -200
339.24 -200
339.26 -200
339.28 -200
339.3 -200
339.32 -200
339.34 -200
339.36 -200
339.38 -200
339.4 -200
339.42 -200
339.44 -200
339.46 -200
339.48 -200
339.5 -200
339.52 -200
339.54 -200
339.56 -200
339.58 -200
339.6 -200
339.62 -200
339.64 -200
339.66 -200
339.68 -200
339.7 -200
339.72 -200
339.74 -200
339.76 -200
339.78 -200
339.8 -200
339.82 -200
339.84 -200
339.86 -200
339.88 -200
339.9 -200
339.92 -200
339.94 -200
339.96 -200
339.98 -200
340 -200
340.02 -200
340.04 -200
340.06 -200
340.08 -200
340.1 -200
340.12 -200
340.14 -200
340.16 -200
340.18 -200
340.2 -200
340.22 -200
340.24 -200
340.26 -200
340.28 -200
340.3 -200
340.32 -200
340.34 -200
340.36 -200
340.38 -200
340.4 -200
340.42 -200
340.44 -200
340.46 -200
340.48 -200
340.5 -200
340.52 -200
340.54 -200
340.56 -200
340.58 -200
340.6 -200
340.62 -200
340.64 -200
340.66 -200
340.68 -200
340.7 -200
340.72 -200
340.74 -200
340.76 -200
340.78 -200
340.8 -200
340.82 -200
340.84 -200
340.86 -200
340.88 -200
340.9 -200
340.92 -200
340.94 -200
340.96 -200
340.98 -200
341 -200
341.02 -200
341.04 -200
341.06 -200
341.08 -200
341.1 -200
341.12 -200
341.14 -200
341.16 -200
341.18 -200
341.2 -200
341.22 -200
341.24 -200
341.26 -200
341.28 -200
341.3 -200
341.32 -200
341.34 -200
341.36 -200
341.38 -200
341.4 -200
341.42 -200
341.44 -200
341.46 -200
341.48 -200
341.5 -200
341.52 -200
341.54 -200
341.56 -200
341.58 -200
341.6 -200
341.62 -200
341.64 -200
341.66 -200
341.68 -200
341.7 -200
341.72 -200
341.74 -200
341.76 -200
341.78 -200
341.8 -200
341.82 -200
341.84 -200
341.86 -200
341.88 -200
341.9 -200
341.92 -200
341.94 -200
341.96 -200
341.98 -200
342 -200
342.02 -200
342.04 -200
342.06 -200
342.08 -200
342.1 -200
342.12 -200
342.14 -200
342.16 -200
342.18 -200
342.2 -200
342.22 -200
342.24 -200
342.26 -200
342.28 -200
342.3 -200
342.32 -200
342.34 -200
342.36 -200
342.38 -200
342.4 -200
342.42 -200
342.44 -200
342.46 -200
342.48 -200
342.5 -200
342.52 -200
342.54 -200
342.56 -200
342.58 -200
342.6 -200
342.62 -200
342.64 -200
342.66 -200
342.68 -200
342.7 -200
342.72 -200
342.74 -200
342.76 -200
342.78 -200
342.8 -200
342.82 -200
342.84 -200
342.86 -200
342.88 -200
342.9 -200
342.92 -200
342.94 -200
342.96 -200
342.98 -200
343 -200
343.02 -200
343.04 -200
343.06 -200
343.08 -200
343.1 -200
343.12 -200
343.14 -200
343.16 -200
343.18 -200
343.2 -200
343.22 -200
343.24 -200
343.26 -200
343.28 -200
343.3 -200
343.32 -200
343.34 -200
343.36 -200
343.38 -200
343.4 -200
343.42 -200
343.44 -200
343.46 -200
343.48 -200
343.5 -200
343.52 -200
343.54 -200
343.56 -200
343.58 -200
343.6 -200
343.62 -200
343.64 -200
343.66 -200
343.68 -200
343.7 -200
343.72 -200
343.74 -200
343.76 -200
343.78 -200
343.8 -200
343.82 -200
343.84 -200
343.86 -200
343.88 -200
343.9 -200
343.92 -200
343.94 -200
343.96 -200
343.98 -200
344 -200
344.02 -200
344.04 -200
344.06 -200
344.08 -200
344.1 -200
344.12 -200
344.14 -200
344.16 -200
344.18 -200
344.2 -200
344.22 -200
344.24 -200
344.26 -200
344.28 -200
344.3 -200
344.32 -200
344.34 -200
344.36 -200
344.38 -200
344.4 -200
344.42 -200
344.44 -200
344.46 -200
344.48 -200
344.5 -200
344.52 -200
344.54 -200
344.56 -200
344.58 -200
344.6 -200
344.62 -200
344.64 -200
344.66 -200
344.68 -200
344.7 -200
344.72 -200
344.74 -200
344.76 -200
344.78 -200
344.8 -200
344.82 -200
344.84 -200
344.86 -200
344.88 -200
344.9 -200
344.92 -200
344.94 -200
344.96 -200
344.98 -200
345 -200
345.02 -200
345.04 -200
345.06 -200
345.08 -200
345.1 -200
345.12 -200
345.14 -200
345.16 -200
345.18 -200
345.2 -200
345.22 -200
345.24 -200
345.26 -200
345.28 -200
345.3 -200
345.32 -200
345.34 -200
345.36 -200
345.38 -200
345.4 -200
345.42 -200
345.44 -200
345.46 -200
345.48 -200
345.5 -200
345.52 -200
345.54 -200
345.56 -200
345.58 -200
345.6 -200
345.62 -200
345.64 -200
345.66 -200
345.68 -200
345.7 -200
345.72 -200
345.74 -200
345.76 -200
345.78 -200
345.8 -200
345.82 -200
345.84 -200
345.86 -200
345.88 -200
345.9 -200
345.92 -200
345.94 -200
345.96 -200
345.98 -200
346 -200
346.02 -200
346.04 -200
346.06 -200
346.08 -200
346.1 -200
346.12 -200
346.14 -200
346.16 -200
346.18 -200
346.2 -200
346.22 -200
346.24 -200
346.26 -200
346.28 -200
346.3 -200
346.32 -200
346.34 -200
346.36 -200
346.38 -200
346.4 -200
346.42 -200
346.44 -200
346.46 -200
346.48 -200
346.5 -200
346.52 -200
346.54 -200
346.56 -200
346.58 -200
346.6 -200
346.62 -200
346.64 -200
346.66 -200
346.68 -200
346.7 -200
346.72 -200
346.74 -200
346.76 -200
346.78 -200
346.8 -200
346.82 -200
346.84 -200
346.86 -200
346.88 -200
346.9 -200
346.92 -200
346.94 -200
346.96 -200
346.98 -200
347 -200
347.02 -200
347.04 -200
347.06 -200
347.08 -200
347.1 -200
347.12 -200
347.14 -200
347.16 -200
347.18 -200
347.2 -200
347.22 -200
347.24 -200
347.26 -200
347.28 -200
347.3 -200
347.32 -200
347.34 -200
347.36 -200
347.38 -200
347.4 -200
347.42 -200
347.44 -200
347.46 -200
347.48 -200
347.5 -200
347.52 -200
347.54 -200
347.56 -200
347.58 -200
347.6 -200
347.62 -200
347.64 -200
347.66 -200
347.68 -200
347.7 -200
347.72 -200
347.74 -200
347.76 -200
347.78 -200
347.8 -200
347.82 -200
347.84 -200
347.86 -200
347.88 -200
347.9 -200
347.92 -200
347.94 -200
347.96 -200
347.98 -200
348 -200
348.02 -200
348.04 -200
348.06 -200
348.08 -200
348.1 -200
348.12 -200
348.14 -200
348.16 -200
348.18 -200
348.2 -200
348.22 -200
348.24 -200
348.26 -200
348.28 -200
348.3 -200
348.32 -200
348.34 -200
348.36 -200
348.38 -200
348.4 -200
348.42 -200
348.44 -200
348.46 -200
348.48 -200
348.5 -200
348.52 -200
348.54 -200
348.56 -200
348.58 -200
348.6 -200
348.62 -200
348.64 -200
348.66 -200
348.68 -200
348.7 -200
348.72 -200
348.74 -200
348.76 -200
348.78 -200
348.8 -200
348.82 -200
348.84 -200
348.86 -200
348.88 -200
348.9 -200
348.92 -200
348.94 -200
348.96 -200
348.98 -200
349 -200
349.02 -200
349.04 -200
349.06 -200
349.08 -200
349.1 -200
349.12 -200
349.14 -200
349.16 -200
349.18 -200
349.2 -200
349.22 -200
349.24 -200
349.26 -200
349.28 -200
349.3 -200
349.32 -200
349.34 -200
349.36 -200
349.38 -200
349.4 -200
349.42 -200
349.44 -200
349.46 -200
349.48 -200
349.5 -200
349.52 -200
349.54 -200
349.56 -200
349.58 -200
349.6 -200
349.62 -200
349.64 -200
349.66 -200
349.68 -200
349.7 -200
349.72 -200
349.74 -200
349.76 -200
349.78 -200
349.8 -200
349.82 -200
349.84 -200
349.86 -200
349.88 -200
349.9 -200
349.92 -200
349.94 -200
349.96 -200
349.98 -200
350 -200
350.02 -200
350.04 -200
350.06 -200
350.08 -200
350.1 -200
350.12 -200
350.14 -200
350.16 -200
350.18 -200
350.2 -200
350.22 -200
350.24 -200
350.26 -200
350.28 -200
350.3 -200
350.32 -200
350.34 -200
350.36 -200
350.38 -200
350.4 -200
350.42 -200
350.44 -200
350.46 -200
350.48 -200
350.5 -200
350.52 -200
350.54 -200
350.56 -200
350.58 -200
350.6 -200
350.62 -200
350.64 -200
350.66 -200
350.68 -200
350.7 -200
350.72 -200
350.74 -200
350.76 -200
350.78 -200
350.8 -200
350.82 -200
350.84 -200
350.86 -200
350.88 -200
350.9 -200
350.92 -200
350.94 -200
350.96 -200
350.98 -200
351 -200
351.02 -200
351.04 -200
351.06 -200
351.08 -200
351.1 -200
351.12 -200
351.14 -200
351.16 -200
351.18 -200
351.2 -200
351.22 -200
351.24 -200
351.26 -200
351.28 -200
351.3 -200
351.32 -200
351.34 -200
351.36 -200
351.38 -200
351.4 -200
351.42 -200
351.44 -200
351.46 -200
351.48 -200
351.5 -200
351.52 -200
351.54 -200
351.56 -200
351.58 -200
351.6 -200
351.62 -200
351.64 -200
351.66 -200
351.68 -200
351.7 -200
351.72 -200
351.74 -200
351.76 -200
351.78 -200
351.8 -200
351.82 -200
351.84 -200
351.86 -200
351.88 -200
351.9 -200
351.92 -200
351.94 -200
351.96 -200
351.98 -200
352 -200
352.02 -200
352.04 -200
352.06 -200
352.08 -200
352.1 -200
352.12 -200
352.14 -200
352.16 -200
352.18 -200
352.2 -200
352.22 -200
352.24 -200
352.26 -200
352.28 -200
352.3 -200
352.32 -200
352.34 -200
352.36 -200
352.38 -200
352.4 -200
352.42 -200
352.44 -200
352.46 -200
352.48 -200
352.5 -200
352.52 -200
352.54 -200
352.56 -200
352.58 -200
352.6 -200
352.62 -200
352.64 -200
352.66 -200
352.68 -200
352.7 -200
352.72 -200
352.74 -200
352.76 -200
352.78 -200
352.8 -200
352.82 -200
352.84 -200
352.86 -200
352.88 -200
352.9 -200
352.92 -200
352.94 -200
352.96 -200
352.98 -200
353 -200
353.02 -200
353.04 -200
353.06 -200
353.08 -200
353.1 -200
353.12 -200
353.14 -200
353.16 -200
353.18 -200
353.2 -200
353.22 -200
353.24 -200
353.26 -200
353.28 -200
353.3 -200
353.32 -200
353.34 -200
353.36 -200
353.38 -200
353.4 -200
353.42 -200
353.44 -200
353.46 -200
353.48 -200
353.5 -200
353.52 -200
353.54 -200
353.56 -200
353.58 -200
353.6 -200
353.62 -200
353.64 -200
353.66 -200
353.68 -200
353.7 -200
353.72 -200
353.74 -200
353.76 -200
353.78 -200
353.8 -200
353.82 -200
353.84 -200
353.86 -200
353.88 -200
353.9 -200
353.92 -200
353.94 -200
353.96 -200
353.98 -200
354 -200
354.02 -200
354.04 -200
354.06 -200
354.08 -200
354.1 -200
354.12 -200
354.14 -200
354.16 -200
354.18 -200
354.2 -200
354.22 -200
354.24 -200
354.26 -200
354.28 -200
354.3 -200
354.32 -200
354.34 -200
354.36 -200
354.38 -200
354.4 -200
354.42 -200
354.44 -200
354.46 -200
354.48 -200
354.5 -200
354.52 -200
354.54 -200
354.56 -200
354.58 -200
354.6 -200
354.62 -200
354.64 -200
354.66 -200
354.68 -200
354.7 -200
354.72 -200
354.74 -200
354.76 -200
354.78 -200
354.8 -200
354.82 -200
354.84 -200
354.86 -200
354.88 -200
354.9 -200
354.92 -200
354.94 -200
354.96 -200
354.98 -200
355 -200
355.02 -200
355.04 -200
355.06 -200
355.08 -200
355.1 -200
355.12 -200
355.14 -200
355.16 -200
355.18 -200
355.2 -200
355.22 -200
355.24 -200
355.26 -200
355.28 -200
355.3 -200
355.32 -200
355.34 -200
355.36 -200
355.38 -200
355.4 -200
355.42 -200
355.44 -200
355.46 -200
355.48 -200
355.5 -200
355.52 -200
355.54 -200
355.56 -200
355.58 -200
355.6 -200
355.62 -200
355.64 -200
355.66 -200
355.68 -200
355.7 -200
355.72 -200
355.74 -200
355.76 -200
355.78 -200
355.8 -200
355.82 -200
355.84 -200
355.86 -200
355.88 -200
355.9 -200
355.92 -200
355.94 -200
355.96 -200
355.98 -200
356 -200
356.02 -200
356.04 -200
356.06 -200
356.08 -200
356.1 -200
356.12 -200
356.14 -200
356.16 -200
356.18 -200
356.2 -200
356.22 -200
356.24 -200
356.26 -200
356.28 -200
356.3 -200
356.32 -200
356.34 -200
356.36 -200
356.38 -200
356.4 -200
356.42 -200
356.44 -200
356.46 -200
356.48 -200
356.5 -200
356.52 -200
356.54 -200
356.56 -200
356.58 -200
356.6 -200
356.62 -200
356.64 -200
356.66 -200
356.68 -200
356.7 -200
356.72 -200
356.74 -200
356.76 -200
356.78 -200
356.8 -200
356.82 -200
356.84 -200
356.86 -200
356.88 -200
356.9 -200
356.92 -200
356.94 -200
356.96 -200
356.98 -200
357 -200
357.02 -200
357.04 -200
357.06 -200
357.08 -200
357.1 -200
357.12 -200
357.14 -200
357.16 -200
357.18 -200
357.2 -200
357.22 -200
357.24 -200
357.26 -200
357.28 -200
357.3 -200
357.32 -200
357.34 -200
357.36 -200
357.38 -200
357.4 -200
357.42 -200
357.44 -200
357.46 -200
357.48 -200
357.5 -200
357.52 -200
357.54 -200
357.56 -200
357.58 -200
357.6 -200
357.62 -200
357.64 -200
357.66 -200
357.68 -200
357.7 -200
357.72 -200
357.74 -200
357.76 -200
357.78 -200
357.8 -200
357.82 -200
357.84 -200
357.86 -200
357.88 -200
357.9 -200
357.92 -200
357.94 -200
357.96 -200
357.98 -200
358 -200
358.02 -200
358.04 -200
358.06 -200
358.08 -200
358.1 -200
358.12 -200
358.14 -200
358.16 -200
358.18 -200
358.2 -200
358.22 -200
358.24 -200
358.26 -200
358.28 -200
358.3 -200
358.32 -200
358.34 -200
358.36 -200
358.38 -200
358.4 -200
358.42 -200
358.44 -200
358.46 -200
358.48 -200
358.5 -200
358.52 -200
358.54 -200
358.56 -200
358.58 -200
358.6 -200
358.62 -200
358.64 -200
358.66 -200
358.68 -200
358.7 -200
358.72 -200
358.74 -200
358.76 -200
358.78 -200
358.8 -200
358.82 -200
358.84 -200
358.86 -200
358.88 -200
358.9 -200
358.92 -200
358.94 -200
358.96 -200
358.98 -200
359 -200
359.02 -200
359.04 -200
359.06 -200
359.08 -200
359.1 -200
359.12 -200
359.14 -200
359.16 -200
359.18 -200
359.2 -200
359.22 -200
359.24 -200
359.26 -200
359.28 -200
359.3 -200
359.32 -200
359.34 -200
359.36 -200
359.38 -200
359.4 -200
359.42 -200
359.44 -200
359.46 -200
359.48 -200
359.5 -200
359.52 -200
359.54 -200
359.56 -200
359.58 -200
359.6 -200
359.62 -200
359.64 -200
359.66 -200
359.68 -200
359.7 -200
359.72 -200
359.74 -200
359.76 -200
359.78 -200
359.8 -200
359.82 -200
359.84 -200
359.86 -200
359.88 -200
359.9 -200
359.92 -200
359.94 -200
359.96 -200
359.98 -200
360 -200
360.02 -200
360.04 -200
360.06 -200
360.08 -200
360.1 -200
360.12 -200
360.14 -200
360.16 -200
360.18 -200
360.2 -200
360.22 -200
360.24 -200
360.26 -200
360.28 -200
360.3 -200
360.32 -200
360.34 -200
360.36 -200
360.38 -200
360.4 -200
360.42 -200
360.44 -200
360.46 -200
360.48 -200
360.5 -200
360.52 -200
360.54 -200
360.56 -200
360.58 -200
360.6 -200
360.62 -200
360.64 -200
360.66 -200
360.68 -200
360.7 -200
360.72 -200
360.74 -200
360.76 -200
360.78 -200
360.8 -200
360.82 -200
360.84 -200
360.86 -200
360.88 -200
360.9 -200
360.92 -200
360.94 -200
360.96 -200
360.98 -200
361 -200
361.02 -200
361.04 -200
361.06 -200
361.08 -200
361.1 -200
361.12 -200
361.14 -200
361.16 -200
361.18 -200
361.2 -200
361.22 -200
361.24 -200
361.26 -200
361.28 -200
361.3 -200
361.32 -200
361.34 -200
361.36 -200
361.38 -200
361.4 -200
361.42 -200
361.44 -200
361.46 -200
361.48 -200
361.5 -200
361.52 -200
361.54 -200
361.56 -200
361.58 -200
361.6 -200
361.62 -200
361.64 -200
361.66 -200
361.68 -200
361.7 -200
361.72 -200
361.74 -200
361.76 -200
361.78 -200
361.8 -200
361.82 -200
361.84 -200
361.86 -200
361.88 -200
361.9 -200
361.92 -200
361.94 -200
361.96 -200
361.98 -200
362 -200
362.02 -200
362.04 -200
362.06 -200
362.08 -200
362.1 -200
362.12 -200
362.14 -200
362.16 -200
362.18 -200
362.2 -200
362.22 -200
362.24 -200
362.26 -200
362.28 -200
362.3 -200
362.32 -200
362.34 -200
362.36 -200
362.38 -200
362.4 -200
362.42 -200
362.44 -200
362.46 -200
362.48 -200
362.5 -200
362.52 -200
362.54 -200
362.56 -200
362.58 -200
362.6 -200
362.62 -200
362.64 -200
362.66 -200
362.68 -200
362.7 -200
362.72 -200
362.74 -200
362.76 -200
362.78 -200
362.8 -200
362.82 -200
362.84 -200
362.86 -200
362.88 -200
362.9 -200
362.92 -200
362.94 -200
362.96 -200
362.98 -200
363 -200
363.02 -200
363.04 -200
363.06 -200
363.08 -200
363.1 -200
363.12 -200
363.14 -200
363.16 -200
363.18 -200
363.2 -200
363.22 -200
363.24 -200
363.26 -200
363.28 -200
363.3 -200
363.32 -200
363.34 -200
363.36 -200
363.38 -200
363.4 -200
363.42 -200
363.44 -200
363.46 -200
363.48 -200
363.5 -200
363.52 -200
363.54 -200
363.56 -200
363.58 -200
363.6 -200
363.62 -200
363.64 -200
363.66 -200
363.68 -200
363.7 -200
363.72 -200
363.74 -200
363.76 -200
363.78 -200
363.8 -200
363.82 -200
363.84 -200
363.86 -200
363.88 -200
363.9 -200
363.92 -200
363.94 -200
363.96 -200
363.98 -200
364 -200
364.02 -200
364.04 -200
364.06 -200
364.08 -200
364.1 -200
364.12 -200
364.14 -200
364.16 -200
364.18 -200
364.2 -200
364.22 -200
364.24 -200
364.26 -200
364.28 -200
364.3 -200
364.32 -200
364.34 -200
364.36 -200
364.38 -200
364.4 -200
364.42 -200
364.44 -200
364.46 -200
364.48 -200
364.5 -200
364.52 -200
364.54 -200
364.56 -200
364.58 -200
364.6 -200
364.62 -200
364.64 -200
364.66 -200
364.68 -200
364.7 -200
364.72 -200
364.74 -200
364.76 -200
364.78 -200
364.8 -200
364.82 -200
364.84 -200
364.86 -200
364.88 -200
364.9 -200
364.92 -200
364.94 -200
364.96 -200
364.98 -200
365 -200
365.02 -200
365.04 -200
365.06 -200
365.08 -200
365.1 -200
365.12 -200
365.14 -200
365.16 -200
365.18 -200
365.2 -200
365.22 -200
365.24 -200
365.26 -200
365.28 -200
365.3 -200
365.32 -200
365.34 -200
365.36 -200
365.38 -200
365.4 -200
365.42 -200
365.44 -200
365.46 -200
365.48 -200
365.5 -200
365.52 -200
365.54 -200
365.56 -200
365.58 -200
365.6 -200
365.62 -200
365.64 -200
365.66 -200
365.68 -200
365.7 -200
365.72 -200
365.74 -200
365.76 -200
365.78 -200
365.8 -200
365.82 -200
365.84 -200
365.86 -200
365.88 -200
365.9 -200
365.92 -200
365.94 -200
365.96 -200
365.98 -200
366 -200
366.02 -200
366.04 -200
366.06 -200
366.08 -200
366.1 -200
366.12 -200
366.14 -200
366.16 -200
366.18 -200
366.2 -200
366.22 -200
366.24 -200
366.26 -200
366.28 -200
366.3 -200
366.32 -200
366.34 -200
366.36 -200
366.38 -200
366.4 -200
366.42 -200
366.44 -200
366.46 -200
366.48 -200
366.5 -200
366.52 -200
366.54 -200
366.56 -200
366.58 -200
366.6 -200
366.62 -200
366.64 -200
366.66 -200
366.68 -200
366.7 -200
366.72 -200
366.74 -200
366.76 -200
366.78 -200
366.8 -200
366.82 -200
366.84 -200
366.86 -200
366.88 -200
366.9 -200
366.92 -200
366.94 -200
366.96 -200
366.98 -200
367 -200
367.02 -200
367.04 -200
367.06 -200
367.08 -200
367.1 -200
367.12 -200
367.14 -200
367.16 -200
367.18 -200
367.2 -200
367.22 -200
367.24 -200
367.26 -200
367.28 -200
367.3 -200
367.32 -200
367.34 -200
367.36 -200
367.38 -200
367.4 -200
367.42 -200
367.44 -200
367.46 -200
367.48 -200
367.5 -200
367.52 -200
367.54 -200
367.56 -200
367.58 -200
367.6 -200
367.62 -200
367.64 -200
367.66 -200
367.68 -200
367.7 -200
367.72 -200
367.74 -200
367.76 -200
367.78 -200
367.8 -200
367.82 -200
367.84 -200
367.86 -200
367.88 -200
367.9 -200
367.92 -200
367.94 -200
367.96 -200
367.98 -200
368 -200
368.02 -200
368.04 -200
368.06 -200
368.08 -200
368.1 -200
368.12 -200
368.14 -200
368.16 -200
368.18 -200
368.2 -200
368.22 -200
368.24 -200
368.26 -200
368.28 -200
368.3 -200
368.32 -200
368.34 -200
368.36 -200
368.38 -200
368.4 -200
368.42 -200
368.44 -200
368.46 -200
368.48 -200
368.5 -200
368.52 -200
368.54 -200
368.56 -200
368.58 -200
368.6 -200
368.62 -200
368.64 -200
368.66 -200
368.68 -200
368.7 -200
368.72 -200
368.74 -200
368.76 -200
368.78 -200
368.8 -200
368.82 -200
368.84 -200
368.86 -200
368.88 -200
368.9 -200
368.92 -200
368.94 -200
368.96 -200
368.98 -200
369 -200
369.02 -200
369.04 -200
369.06 -200
369.08 -200
369.1 -200
369.12 -200
369.14 -200
369.16 -200
369.18 -200
369.2 -200
369.22 -200
369.24 -200
369.26 -200
369.28 -200
369.3 -200
369.32 -200
369.34 -200
369.36 -200
369.38 -200
369.4 -200
369.42 -200
369.44 -200
369.46 -200
369.48 -200
369.5 -200
369.52 -200
369.54 -200
369.56 -200
369.58 -200
369.6 -200
369.62 -200
369.64 -200
369.66 -200
369.68 -200
369.7 -200
369.72 -200
369.74 -200
369.76 -200
369.78 -200
369.8 -200
369.82 -200
369.84 -200
369.86 -200
369.88 -200
369.9 -200
369.92 -200
369.94 -200
369.96 -200
369.98 -200
370 -200
370.02 -200
370.04 -200
370.06 -200
370.08 -200
370.1 -200
370.12 -200
370.14 -200
370.16 -200
370.18 -200
370.2 -200
370.22 -200
370.24 -200
370.26 -200
370.28 -200
370.3 -200
370.32 -200
370.34 -200
370.36 -200
370.38 -200
370.4 -200
370.42 -200
370.44 -200
370.46 -200
370.48 -200
370.5 -200
370.52 -200
370.54 -200
370.56 -200
370.58 -200
370.6 -200
370.62 -200
370.64 -200
370.66 -200
370.68 -200
370.7 -200
370.72 -200
370.74 -200
370.76 -200
370.78 -200
370.8 -200
370.82 -200
370.84 -200
370.86 -200
370.88 -200
370.9 -200
370.92 -200
370.94 -200
370.96 -200
370.98 -200
371 -200
371.02 -200
371.04 -200
371.06 -200
371.08 -200
371.1 -200
371.12 -200
371.14 -200
371.16 -200
371.18 -200
371.2 -200
371.22 -200
371.24 -200
371.26 -200
371.28 -200
371.3 -200
371.32 -200
371.34 -200
371.36 -200
371.38 -200
371.4 -200
371.42 -200
371.44 -200
371.46 -200
371.48 -200
371.5 -200
371.52 -200
371.54 -200
371.56 -200
371.58 -200
371.6 -200
371.62 -200
371.64 -200
371.66 -200
371.68 -200
371.7 -200
371.72 -200
371.74 -200
371.76 -200
371.78 -200
371.8 -200
371.82 -200
371.84 -200
371.86 -200
371.88 -200
371.9 -200
371.92 -200
371.94 -200
371.96 -200
371.98 -200
372 -200
372.02 -200
372.04 -200
372.06 -200
372.08 -200
372.1 -200
372.12 -200
372.14 -200
372.16 -200
372.18 -200
372.2 -200
372.22 -200
372.24 -200
372.26 -200
372.28 -200
372.3 -200
372.32 -200
372.34 -200
372.36 -200
372.38 -200
372.4 -200
372.42 -200
372.44 -200
372.46 -200
372.48 -200
372.5 -200
372.52 -200
372.54 -200
372.56 -200
372.58 -200
372.6 -200
372.62 -200
372.64 -200
372.66 -200
372.68 -200
372.7 -200
372.72 -200
372.74 -200
372.76 -200
372.78 -200
372.8 -200
372.82 -200
372.84 -200
372.86 -200
372.88 -200
372.9 -200
372.92 -200
372.94 -200
372.96 -200
372.98 -200
373 -200
373.02 -200
373.04 -200
373.06 -200
373.08 -200
373.1 -200
373.12 -200
373.14 -200
373.16 -200
373.18 -200
373.2 -200
373.22 -200
373.24 -200
373.26 -200
373.28 -200
373.3 -200
373.32 -200
373.34 -200
373.36 -200
373.38 -200
373.4 -200
373.42 -200
373.44 -200
373.46 -200
373.48 -200
373.5 -200
373.52 -200
373.54 -200
373.56 -200
373.58 -200
373.6 -200
373.62 -200
373.64 -200
373.66 -200
373.68 -200
373.7 -200
373.72 -200
373.74 -200
373.76 -200
373.78 -200
373.8 -200
373.82 -200
373.84 -200
373.86 -200
373.88 -200
373.9 -200
373.92 -200
373.94 -200
373.96 -200
373.98 -200
374 -200
374.02 -200
374.04 -200
374.06 -200
374.08 -200
374.1 -200
374.12 -200
374.14 -200
374.16 -200
374.18 -200
374.2 -200
374.22 -200
374.24 -200
374.26 -200
374.28 -200
374.3 -200
374.32 -200
374.34 -200
374.36 -200
374.38 -200
374.4 -200
374.42 -200
374.44 -200
374.46 -200
374.48 -200
374.5 -200
374.52 -200
374.54 -200
374.56 -200
374.58 -200
374.6 -200
374.62 -200
374.64 -200
374.66 -200
374.68 -200
374.7 -200
374.72 -200
374.74 -200
374.76 -200
374.78 -200
374.8 -200
374.82 -200
374.84 -200
374.86 -200
374.88 -200
374.9 -200
374.92 -200
374.94 -200
374.96 -200
374.98 -200
375 0
375.02 0
375.04 0
375.06 0
375.08 0
375.1 0
375.12 0
375.14 0
375.16 0
375.18 0
375.2 0
375.22 0
375.24 0
375.26 0
375.28 0
375.3 0
375.32 0
375.34 0
375.36 0
375.38 0
375.4 0
375.42 0
375.44 0
375.46 0
375.48 0
375.5 0
375.52 0
375.54 0
375.56 0
375.58 0
375.6 0
375.62 0
375.64 0
375.66 0
375.68 0
375.7 0
375.72 0
375.74 0
375.76 0
375.78 0
375.8 0
375.82 0
375.84 0
375.86 0
375.88 0
375.9 0
375.92 0
375.94 0
375.96 0
375.98 0
376 0
376.02 0
376.04 0
376.06 0
376.08 0
376.1 0
376.12 0
376.14 0
376.16 0
376.18 0
376.2 0
376.22 0
376.24 0
376.26 0
376.28 0
376.3 0
376.32 0
376.34 0
376.36 0
376.38 0
376.4 0
376.42 0
376.44 0
376.46 0
376.48 0
376.5 0
376.52 0
376.54 0
376.56 0
376.58 0
376.6 0
376.62 0
376.64 0
376.66 0
376.68 0
376.7 0
376.72 0
376.74 0
376.76 0
376.78 0
376.8 0
376.82 0
376.84 0
376.86 0
376.88 0
376.9 0
376.92 0
376.94 0
376.96 0
376.98 0
377 0
377.02 0
377.04 0
377.06 0
377.08 0
377.1 0
377.12 0
377.14 0
377.16 0
377.18 0
377.2 0
377.22 0
377.24 0
377.26 0
377.28 0
377.3 0
377.32 0
377.34 0
377.36 0
377.38 0
377.4 0
377.42 0
377.44 0
377.46 0
377.48 0
377.5 0
377.52 0
377.54 0
377.56 0
377.58 0
377.6 0
377.62 0
377.64 0
377.66 0
377.68 0
377.7 0
377.72 0
377.74 0
377.76 0
377.78 0
377.8 0
377.82 0
377.84 0
377.86 0
377.88 0
377.9 0
377.92 0
377.94 0
377.96 0
377.98 0
378 0
378.02 0
378.04 0
378.06 0
378.08 0
378.1 0
378.12 0
378.14 0
378.16 0
378.18 0
378.2 0
378.22 0
378.24 0
378.26 0
378.28 0
378.3 0
378.32 0
378.34 0
378.36 0
378.38 0
378.4 0
378.42 0
378.44 0
378.46 0
378.48 0
378.5 0
378.52 0
378.54 0
378.56 0
378.58 0
378.6 0
378.62 0
378.64 0
378.66 0
378.68 0
378.7 0
378.72 0
378.74 0
378.76 0
378.78 0
378.8 0
378.82 0
378.84 0
378.86 0
378.88 0
378.9 0
378.92 0
378.94 0
378.96 0
378.98 0
379 0
379.02 0
379.04 0
379.06 0
379.08 0
379.1 0
379.12 0
379.14 0
379.16 0
379.18 0
379.2 0
379.22 0
379.24 0
379.26 0
379.28 0
379.3 0
379.32 0
379.34 0
379.36 0
379.38 0
379.4 0
379.42 0
379.44 0
379.46 0
379.48 0
379.5 0
379.52 0
379.54 0
379.56 0
379.58 0
379.6 0
379.62 0
379.64 0
379.66 0
379.68 0
379.7 0
379.72 0
379.74 0
379.76 0
379.78 0
379.8 0
379.82 0
379.84 0
379.86 0
379.88 0
379.9 0
379.92 0
379.94 0
379.96 0
379.98 0
380 0
380.02 0
380.04 0
380.06 0
380.08 0
380.1 0
380.12 0
380.14 0
380.16 0
380.18 0
380.2 0
380.22 0
380.24 0
380.26 0
380.28 0
380.3 0
380.32 0
380.34 0
380.36 0
380.38 0
380.4 0
380.42 0
380.44 0
380.46 0
380.48 0
380.5 0
380.52 0
380.54 0
380.56 0
380.58 0
380.6 0
380.62 0
380.64 0
380.66 0
380.68 0
380.7 0
380.72 0
380.74 0
380.76 0
380.78 0
380.8 0
380.82 0
380.84 0
380.86 0
380.88 0
380.9 0
380.92 0
380.94 0
380.96 0
380.98 0
381 0
381.02 0
381.04 0
381.06 0
381.08 0
381.1 0
381.12 0
381.14 0
381.16 0
381.18 0
381.2 0
381.22 0
381.24 0
381.26 0
381.28 0
381.3 0
381.32 0
381.34 0
381.36 0
381.38 0
381.4 0
381.42 0
381.44 0
381.46 0
381.48 0
381.5 0
381.52 0
381.54 0
381.56 0
381.58 0
381.6 0
381.62 0
381.64 0
381.66 0
381.68 0
381.7 0
381.72 0
381.74 0
381.76 0
381.78 0
381.8 0
381.82 0
381.84 0
381.86 0
381.88 0
381.9 0
381.92 0
381.94 0
381.96 0
381.98 0
382 0
382.02 0
382.04 0
382.06 0
382.08 0
382.1 0
382.12 0
382.14 0
382.16 0
382.18 0
382.2 0
382.22 0
382.24 0
382.26 0
382.28 0
382.3 0
382.32 0
382.34 0
382.36 0
382.38 0
382.4 0
382.42 0
382.44 0
382.46 0
382.48 0
382.5 0
382.52 0
382.54 0
382.56 0
382.58 0
382.6 0
382.62 0
382.64 0
382.66 0
382.68 0
382.7 0
382.72 0
382.74 0
382.76 0
382.78 0
382.8 0
382.82 0
382.84 0
382.86 0
382.88 0
382.9 0
382.92 0
382.94 0
382.96 0
382.98 0
383 0
383.02 0
383.04 0
383.06 0
383.08 0
383.1 0
383.12 0
383.14 0
383.16 0
383.18 0
383.2 0
383.22 0
383.24 0
383.26 0
383.28 0
383.3 0
383.32 0
383.34 0
383.36 0
383.38 0
383.4 0
383.42 0
383.44 0
383.46 0
383.48 0
383.5 0
383.52 0
383.54 0
383.56 0
383.58 0
383.6 0
383.62 0
383.64 0
383.66 0
383.68 0
383.7 0
383.72 0
383.74 0
383.76 0
383.78 0
383.8 0
383.82 0
383.84 0
383.86 0
383.88 0
383.9 0
383.92 0
383.94 0
383.96 0
383.98 0
384 0
384.02 0
384.04 0
384.06 0
384.08 0
384.1 0
384.12 0
384.14 0
384.16 0
384.18 0
384.2 0
384.22 0
384.24 0
384.26 0
384.28 0
384.3 0
384.32 0
384.34 0
384.36 0
384.38 0
384.4 0
384.42 0
384.44 0
384.46 0
384.48 0
384.5 0
384.52 0
384.54 0
384.56 0
384.58 0
384.6 0
384.62 0
384.64 0
384.66 0
384.68 0
384.7 0
384.72 0
384.74 0
384.76 0
384.78 0
384.8 0
384.82 0
384.84 0
384.86 0
384.88 0
384.9 0
384.92 0
384.94 0
384.96 0
384.98 0
385 0
385.02 0
385.04 0
385.06 0
385.08 0
385.1 0
385.12 0
385.14 0
385.16 0
385.18 0
385.2 0
385.22 0
385.24 0
385.26 0
385.28 0
385.3 0
385.32 0
385.34 0
385.36 0
385.38 0
385.4 0
385.42 0
385.44 0
385.46 0
385.48 0
385.5 0
385.52 0
385.54 0
385.56 0
385.58 0
385.6 0
385.62 0
385.64 0
385.66 0
385.68 0
385.7 0
385.72 0
385.74 0
385.76 0
385.78 0
385.8 0
385.82 0
385.84 0
385.86 0
385.88 0
385.9 0
385.92 0
385.94 0
385.96 0
385.98 0
386 0
386.02 0
386.04 0
386.06 0
386.08 0
386.1 0
386.12 0
386.14 0
386.16 0
386.18 0
386.2 0
386.22 0
386.24 0
386.26 0
386.28 0
386.3 0
386.32 0
386.34 0
386.36 0
386.38 0
386.4 0
386.42 0
386.44 0
386.46 0
386.48 0
386.5 0
386.52 0
386.54 0
386.56 0
386.58 0
386.6 0
386.62 0
386.64 0
386.66 0
386.68 0
386.7 0
386.72 0
386.74 0
386.76 0
386.78 0
386.8 0
386.82 0
386.84 0
386.86 0
386.88 0
386.9 0
386.92 0
386.94 0
386.96 0
386.98 0
387 0
387.02 0
387.04 0
387.06 0
387.08 0
387.1 0
387.12 0
387.14 0
387.16 0
387.18 0
387.2 0
387.22 0
387.24 0
387.26 0
387.28 0
387.3 0
387.32 0
387.34 0
387.36 0
387.38 0
387.4 0
387.42 0
387.44 0
387.46 0
387.48 0
387.5 0
387.52 0
387.54 0
387.56 0
387.58 0
387.6 0
387.62 0
387.64 0
387.66 0
387.68 0
387.7 0
387.72 0
387.74 0
387.76 0
387.78 0
387.8 0
387.82 0
387.84 0
387.86 0
387.88 0
387.9 0
387.92 0
387.94 0
387.96 0
387.98 0
388 0
388.02 0
388.04 0
388.06 0
388.08 0
388.1 0
388.12 0
388.14 0
388.16 0
388.18 0
388.2 0
388.22 0
388.24 0
388.26 0
388.28 0
388.3 0
388.32 0
388.34 0
388.36 0
388.38 0
388.4 0
388.42 0
388.44 0
388.46 0
388.48 0
388.5 0
388.52 0
388.54 0
388.56 0
388.58 0
388.6 0
388.62 0
388.64 0
388.66 0
388.68 0
388.7 0
388.72 0
388.74 0
388.76 0
388.78 0
388.8 0
388.82 0
388.84 0
388.86 0
388.88 0
388.9 0
388.92 0
388.94 0
388.96 0
388.98 0
389 0
389.02 0
389.04 0
389.06 0
389.08 0
389.1 0
389.12 0
389.14 0
389.16 0
389.18 0
389.2 0
389.22 0
389.24 0
389.26 0
389.28 0
389.3 0
389.32 0
389.34 0
389.36 0
389.38 0
389.4 0
389.42 0
389.44 0
389.46 0
389.48 0
389.5 0
389.52 0
389.54 0
389.56 0
389.58 0
389.6 0
389.62 0
389.64 0
389.66 0
389.68 0
389.7 0
389.72 0
389.74 0
389.76 0
389.78 0
389.8 0
389.82 0
389.84 0
389.86 0
389.88 0
389.9 0
389.92 0
389.94 0
389.96 0
389.98 0
390 0
390.02 0
390.04 0
390.06 0
390.08 0
390.1 0
390.12 0
390.14 0
390.16 0
390.18 0
390.2 0
390.22 0
390.24 0
390.26 0
390.28 0
390.3 0
390.32 0
390.34 0
390.36 0
390.38 0
390.4 0
390.42 0
390.44 0
390.46 0
390.48 0
390.5 0
390.52 0
390.54 0
390.56 0
390.58 0
390.6 0
390.62 0
390.64 0
390.66 0
390.68 0
390.7 0
390.72 0
390.74 0
390.76 0
390.78 0
390.8 0
390.82 0
390.84 0
390.86 0
390.88 0
390.9 0
390.92 0
390.94 0
390.96 0
390.98 0
391 0
391.02 0
391.04 0
391.06 0
391.08 0
391.1 0
391.12 0
391.14 0
391.16 0
391.18 0
391.2 0
391.22 0
391.24 0
391.26 0
391.28 0
391.3 0
391.32 0
391.34 0
391.36 0
391.38 0
391.4 0
391.42 0
391.44 0
391.46 0
391.48 0
391.5 0
391.52 0
391.54 0
391.56 0
391.58 0
391.6 0
391.62 0
391.64 0
391.66 0
391.68 0
391.7 0
391.72 0
391.74 0
391.76 0
391.78 0
391.8 0
391.82 0
391.84 0
391.86 0
391.88 0
391.9 0
391.92 0
391.94 0
391.96 0
391.98 0
392 0
392.02 0
392.04 0
392.06 0
392.08 0
392.1 0
392.12 0
392.14 0
392.16 0
392.18 0
392.2 0
392.22 0
392.24 0
392.26 0
392.28 0
392.3 0
392.32 0
392.34 0
392.36 0
392.38 0
392.4 0
392.42 0
392.44 0
392.46 0
392.48 0
392.5 0
392.52 0
392.54 0
392.56 0
392.58 0
392.6 0
392.62 0
392.64 0
392.66 0
392.68 0
392.7 0
392.72 0
392.74 0
392.76 0
392.78 0
392.8 0
392.82 0
392.84 0
392.86 0
392.88 0
392.9 0
392.92 0
392.94 0
392.96 0
392.98 0
393 0
393.02 0
393.04 0
393.06 0
393.08 0
393.1 0
393.12 0
393.14 0
393.16 0
393.18 0
393.2 0
393.22 0
393.24 0
393.26 0
393.28 0
393.3 0
393.32 0
393.34 0
393.36 0
393.38 0
393.4 0
393.42 0
393.44 0
393.46 0
393.48 0
393.5 0
393.52 0
393.54 0
393.56 0
393.58 0
393.6 0
393.62 0
393.64 0
393.66 0
393.68 0
393.7 0
393.72 0
393.74 0
393.76 0
393.78 0
393.8 0
393.82 0
393.84 0
393.86 0
393.88 0
393.9 0
393.92 0
393.94 0
393.96 0
393.98 0
394 0
394.02 0
394.04 0
394.06 0
394.08 0
394.1 0
394.12 0
394.14 0
394.16 0
394.18 0
394.2 0
394.22 0
394.24 0
394.26 0
394.28 0
394.3 0
394.32 0
394.34 0
394.36 0
394.38 0
394.4 0
394.42 0
394.44 0
394.46 0
394.48 0
394.5 0
394.52 0
394.54 0
394.56 0
394.58 0
394.6 0
394.62 0
394.64 0
394.66 0
394.68 0
394.7 0
394.72 0
394.74 0
394.76 0
394.78 0
394.8 0
394.82 0
394.84 0
394.86 0
394.88 0
394.9 0
394.92 0
394.94 0
394.96 0
394.98 0
395 0
395.02 0
395.04 0
395.06 0
395.08 0
395.1 0
395.12 0
395.14 0
395.16 0
395.18 0
395.2 0
395.22 0
395.24 0
395.26 0
395.28 0
395.3 0
395.32 0
395.34 0
395.36 0
395.38 0
395.4 0
395.42 0
395.44 0
395.46 0
395.48 0
395.5 0
395.52 0
395.54 0
395.56 0
395.58 0
395.6 0
395.62 0
395.64 0
395.66 0
395.68 0
395.7 0
395.72 0
395.74 0
395.76 0
395.78 0
395.8 0
395.82 0
395.84 0
395.86 0
395.88 0
395.9 0
395.92 0
395.94 0
395.96 0
395.98 0
396 0
396.02 0
396.04 0
396.06 0
396.08 0
396.1 0
396.12 0
396.14 0
396.16 0
396.18 0
396.2 0
396.22 0
396.24 0
396.26 0
396.28 0
396.3 0
396.32 0
396.34 0
396.36 0
396.38 0
396.4 0
396.42 0
396.44 0
396.46 0
396.48 0
396.5 0
396.52 0
396.54 0
396.56 0
396.58 0
396.6 0
396.62 0
396.64 0
396.66 0
396.68 0
396.7 0
396.72 0
396.74 0
396.76 0
396.78 0
396.8 0
396.82 0
396.84 0
396.86 0
396.88 0
396.9 0
396.92 0
396.94 0
396.96 0
396.98 0
397 0
397.02 0
397.04 0
397.06 0
397.08 0
397.1 0
397.12 0
397.14 0
397.16 0
397.18 0
397.2 0
397.22 0
397.24 0
397.26 0
397.28 0
397.3 0
397.32 0
397.34 0
397.36 0
397.38 0
397.4 0
397.42 0
397.44 0
397.46 0
397.48 0
397.5 0
397.52 0
397.54 0
397.56 0
397.58 0
397.6 0
397.62 0
397.64 0
397.66 0
397.68 0
397.7 0
397.72 0
397.74 0
397.76 0
397.78 0
397.8 0
397.82 0
397.84 0
397.86 0
397.88 0
397.9 0
397.92 0
397.94 0
397.96 0
397.98 0
398 0
398.02 0
398.04 0
398.06 0
398.08 0
398.1 0
398.12 0
398.14 0
398.16 0
398.18 0
398.2 0
398.22 0
398.24 0
398.26 0
398.28 0
398.3 0
398.32 0
398.34 0
398.36 0
398.38 0
398.4 0
398.42 0
398.44 0
398.46 0
398.48 0
398.5 0
398.52 0
398.54 0
398.56 0
398.58 0
398.6 0
398.62 0
398.64 0
398.66 0
398.68 0
398.7 0
398.72 0
398.74 0
398.76 0
398.78 0
398.8 0
398.82 0
398.84 0
398.86 0
398.88 0
398.9 0
398.92 0
398.94 0
398.96 0
398.98 0
399 0
399.02 0
399.04 0
399.06 0
399.08 0
399.1 0
399.12 0
399.14 0
399.16 0
399.18 0
399.2 0
399.22 0
399.24 0
399.26 0
399.28 0
399.3 0
399.32 0
399.34 0
399.36 0
399.38 0
399.4 0
399.42 0
399.44 0
399.46 0
399.48 0
399.5 0
399.52 0
399.54 0
399.56 0
399.58 0
399.6 0
399.62 0
399.64 0
399.66 0
399.68 0
399.7 0
399.72 0
399.74 0
399.76 0
399.78 0
399.8 0
399.82 0
399.84 0
399.86 0
399.88 0
399.9 0
399.92 0
399.94 0
399.96 0
399.98 0
400 0
400.02 0
400.04 0
400.06 0
400.08 0
400.1 0
400.12 0
400.14 0
400.16 0
400.18 0
400.2 0
400.22 0
400.24 0
400.26 0
400.28 0
400.3 0
400.32 0
400.34 0
400.36 0
400.38 0
400.4 0
400.42 0
400.44 0
400.46 0
400.48 0
400.5 0
400.52 0
400.54 0
400.56 0
400.58 0
400.6 0
400.62 0
400.64 0
400.66 0
400.68 0
400.7 0
400.72 0
400.74 0
400.76 0
400.78 0
400.8 0
400.82 0
400.84 0
400.86 0
400.88 0
400.9 0
400.92 0
400.94 0
400.96 0
400.98 0
401 0
401.02 0
401.04 0
401.06 0
401.08 0
401.1 0
401.12 0
401.14 0
401.16 0
401.18 0
401.2 0
401.22 0
401.24 0
401.26 0
401.28 0
401.3 0
401.32 0
401.34 0
401.36 0
401.38 0
401.4 0
401.42 0
401.44 0
401.46 0
401.48 0
401.5 0
401.52 0
401.54 0
401.56 0
401.58 0
401.6 0
401.62 0
401.64 0
401.66 0
401.68 0
401.7 0
401.72 0
401.74 0
401.76 0
401.78 0
401.8 0
401.82 0
401.84 0
401.86 0
401.88 0
401.9 0
401.92 0
401.94 0
401.96 0
401.98 0
402 0
402.02 0
402.04 0
402.06 0
402.08 0
402.1 0
402.12 0
402.14 0
402.16 0
402.18 0
402.2 0
402.22 0
402.24 0
402.26 0
402.28 0
402.3 0
402.32 0
402.34 0
402.36 0
402.38 0
402.4 0
402.42 0
402.44 0
402.46 0
402.48 0
402.5 0
402.52 0
402.54 0
402.56 0
402.58 0
402.6 0
402.62 0
402.64 0
402.66 0
402.68 0
402.7 0
402.72 0
402.74 0
402.76 0
402.78 0
402.8 0
402.82 0
402.84 0
402.86 0
402.88 0
402.9 0
402.92 0
402.94 0
402.96 0
402.98 0
403 0
403.02 0
403.04 0
403.06 0
403.08 0
403.1 0
403.12 0
403.14 0
403.16 0
403.18 0
403.2 0
403.22 0
403.24 0
403.26 0
403.28 0
403.3 0
403.32 0
403.34 0
403.36 0
403.38 0
403.4 0
403.42 0
403.44 0
403.46 0
403.48 0
403.5 0
403.52 0
403.54 0
403.56 0
403.58 0
403.6 0
403.62 0
403.64 0
403.66 0
403.68 0
403.7 0
403.72 0
403.74 0
403.76 0
403.78 0
403.8 0
403.82 0
403.84 0
403.86 0
403.88 0
403.9 0
403.92 0
403.94 0
403.96 0
403.98 0
404 0
404.02 0
404.04 0
404.06 0
404.08 0
404.1 0
404.12 0
404.14 0
404.16 0
404.18 0
404.2 0
404.22 0
404.24 0
404.26 0
404.28 0
404.3 0
404.32 0
404.34 0
404.36 0
404.38 0
404.4 0
404.42 0
404.44 0
404.46 0
404.48 0
404.5 0
404.52 0
404.54 0
404.56 0
404.58 0
404.6 0
404.62 0
404.64 0
404.66 0
404.68 0
404.7 0
404.72 0
404.74 0
404.76 0
404.78 0
404.8 0
404.82 0
404.84 0
404.86 0
404.88 0
404.9 0
404.92 0
404.94 0
404.96 0
404.98 0
405 0
405.02 0
405.04 0
405.06 0
405.08 0
405.1 0
405.12 0
405.14 0
405.16 0
405.18 0
405.2 0
405.22 0
405.24 0
405.26 0
405.28 0
405.3 0
405.32 0
405.34 0
405.36 0
405.38 0
405.4 0
405.42 0
405.44 0
405.46 0
405.48 0
405.5 0
405.52 0
405.54 0
405.56 0
405.58 0
405.6 0
405.62 0
405.64 0
405.66 0
405.68 0
405.7 0
405.72 0
405.74 0
405.76 0
405.78 0
405.8 0
405.82 0
405.84 0
405.86 0
405.88 0
405.9 0
405.92 0
405.94 0
405.96 0
405.98 0
406 0
406.02 0
406.04 0
406.06 0
406.08 0
406.1 0
406.12 0
406.14 0
406.16 0
406.18 0
406.2 0
406.22 0
406.24 0
406.26 0
406.28 0
406.3 0
406.32 0
406.34 0
406.36 0
406.38 0
406.4 0
406.42 0
406.44 0
406.46 0
406.48 0
406.5 0
406.52 0
406.54 0
406.56 0
406.58 0
406.6 0
406.62 0
406.64 0
406.66 0
406.68 0
406.7 0
406.72 0
406.74 0
406.76 0
406.78 0
406.8 0
406.82 0
406.84 0
406.86 0
406.88 0
406.9 0
406.92 0
406.94 0
406.96 0
406.98 0
407 0
407.02 0
407.04 0
407.06 0
407.08 0
407.1 0
407.12 0
407.14 0
407.16 0
407.18 0
407.2 0
407.22 0
407.24 0
407.26 0
407.28 0
407.3 0
407.32 0
407.34 0
407.36 0
407.38 0
407.4 0
407.42 0
407.44 0
407.46 0
407.48 0
407.5 0
407.52 0
407.54 0
407.56 0
407.58 0
407.6 0
407.62 0
407.64 0
407.66 0
407.68 0
407.7 0
407.72 0
407.74 0
407.76 0
407.78 0
407.8 0
407.82 0
407.84 0
407.86 0
407.88 0
407.9 0
407.92 0
407.94 0
407.96 0
407.98 0
408 0
408.02 0
408.04 0
408.06 0
408.08 0
408.1 0
408.12 0
408.14 0
408.16 0
408.18 0
408.2 0
408.22 0
408.24 0
408.26 0
408.28 0
408.3 0
408.32 0
408.34 0
408.36 0
408.38 0
408.4 0
408.42 0
408.44 0
408.46 0
408.48 0
408.5 0
408.52 0
408.54 0
408.56 0
408.58 0
408.6 0
408.62 0
408.64 0
408.66 0
408.68 0
408.7 0
408.72 0
408.74 0
408.76 0
408.78 0
408.8 0
408.82 0
408.84 0
408.86 0
408.88 0
408.9 0
408.92 0
408.94 0
408.96 0
408.98 0
409 0
409.02 0
409.04 0
409.06 0
409.08 0
409.1 0
409.12 0
409.14 0
409.16 0
409.18 0
409.2 0
409.22 0
409.24 0
409.26 0
409.28 0
409.3 0
409.32 0
409.34 0
409.36 0
409.38 0
409.4 0
409.42 0
409.44 0
409.46 0
409.48 0
409.5 0
409.52 0
409.54 0
409.56 0
409.58 0
409.6 0
409.62 0
409.64 0
409.66 0
409.68 0
409.7 0
409.72 0
409.74 0
409.76 0
409.78 0
409.8 0
409.82 0
409.84 0
409.86 0
409.88 0
409.9 0
409.92 0
409.94 0
409.96 0
409.98 0
410 0
410.02 0
410.04 0
410.06 0
410.08 0
410.1 0
410.12 0
410.14 0
410.16 0
410.18 0
410.2 0
410.22 0
410.24 0
410.26 0
410.28 0
410.3 0
410.32 0
410.34 0
410.36 0
410.38 0
410.4 0
410.42 0
410.44 0
410.46 0
410.48 0
410.5 0
410.52 0
410.54 0
410.56 0
410.58 0
410.6 0
410.62 0
410.64 0
410.66 0
410.68 0
410.7 0
410.72 0
410.74 0
410.76 0
410.78 0
410.8 0
410.82 0
410.84 0
410.86 0
410.88 0
410.9 0
410.92 0
410.94 0
410.96 0
410.98 0
411 0
411.02 0
411.04 0
411.06 0
411.08 0
411.1 0
411.12 0
411.14 0
411.16 0
411.18 0
411.2 0
411.22 0
411.24 0
411.26 0
411.28 0
411.3 0
411.32 0
411.34 0
411.36 0
411.38 0
411.4 0
411.42 0
411.44 0
411.46 0
411.48 0
411.5 0
411.52 0
411.54 0
411.56 0
411.58 0
411.6 0
411.62 0
411.64 0
411.66 0
411.68 0
411.7 0
411.72 0
411.74 0
411.76 0
411.78 0
411.8 0
411.82 0
411.84 0
411.86 0
411.88 0
411.9 0
411.92 0
411.94 0
411.96 0
411.98 0
412 0
412.02 0
412.04 0
412.06 0
412.08 0
412.1 0
412.12 0
412.14 0
412.16 0
412.18 0
412.2 0
412.22 0
412.24 0
412.26 0
412.28 0
412.3 0
412.32 0
412.34 0
412.36 0
412.38 0
412.4 0
412.42 0
412.44 0
412.46 0
412.48 0
412.5 0
412.52 0
412.54 0
412.56 0
412.58 0
412.6 0
412.62 0
412.64 0
412.66 0
412.68 0
412.7 0
412.72 0
412.74 0
412.76 0
412.78 0
412.8 0
412.82 0
412.84 0
412.86 0
412.88 0
412.9 0
412.92 0
412.94 0
412.96 0
412.98 0
413 0
413.02 0
413.04 0
413.06 0
413.08 0
413.1 0
413.12 0
413.14 0
413.16 0
413.18 0
413.2 0
413.22 0
413.24 0
413.26 0
413.28 0
413.3 0
413.32 0
413.34 0
413.36 0
413.38 0
413.4 0
413.42 0
413.44 0
413.46 0
413.48 0
413.5 0
413.52 0
413.54 0
413.56 0
413.58 0
413.6 0
413.62 0
413.64 0
413.66 0
413.68 0
413.7 0
413.72 0
413.74 0
413.76 0
413.78 0
413.8 0
413.82 0
413.84 0
413.86 0
413.88 0
413.9 0
413.92 0
413.94 0
413.96 0
413.98 0
414 0
414.02 0
414.04 0
414.06 0
414.08 0
414.1 0
414.12 0
414.14 0
414.16 0
414.18 0
414.2 0
414.22 0
414.24 0
414.26 0
414.28 0
414.3 0
414.32 0
414.34 0
414.36 0
414.38 0
414.4 0
414.42 0
414.44 0
414.46 0
414.48 0
414.5 0
414.52 0
414.54 0
414.56 0
414.58 0
414.6 0
414.62 0
414.64 0
414.66 0
414.68 0
414.7 0
414.72 0
414.74 0
414.76 0
414.78 0
414.8 0
414.82 0
414.84 0
414.86 0
414.88 0
414.9 0
414.92 0
414.94 0
414.96 0
414.98 0
415 0
415.02 0
415.04 0
415.06 0
415.08 0
415.1 0
415.12 0
415.14 0
415.16 0
415.18 0
415.2 0
415.22 0
415.24 0
415.26 0
415.28 0
415.3 0
415.32 0
415.34 0
415.36 0
415.38 0
415.4 0
415.42 0
415.44 0
415.46 0
415.48 0
415.5 0
415.52 0
415.54 0
415.56 0
415.58 0
415.6 0
415.62 0
415.64 0
415.66 0
415.68 0
415.7 0
415.72 0
415.74 0
415.76 0
415.78 0
415.8 0
415.82 0
415.84 0
415.86 0
415.88 0
415.9 0
415.92 0
415.94 0
415.96 0
415.98 0
416 0
416.02 0
416.04 0
416.06 0
416.08 0
416.1 0
416.12 0
416.14 0
416.16 0
416.18 0
416.2 0
416.22 0
416.24 0
416.26 0
416.28 0
416.3 0
416.32 0
416.34 0
416.36 0
416.38 0
416.4 0
416.42 0
416.44 0
416.46 0
416.48 0
416.5 0
416.52 0
416.54 0
416.56 0
416.58 0
416.6 0
416.62 0
416.64 0
416.66 0
416.68 0
416.7 0
416.72 0
416.74 0
416.76 0
416.78 0
416.8 0
416.82 0
416.84 0
416.86 0
416.88 0
416.9 0
416.92 0
416.94 0
416.96 0
416.98 0
417 0
417.02 0
417.04 0
417.06 0
417.08 0
417.1 0
417.12 0
417.14 0
417.16 0
417.18 0
417.2 0
417.22 0
417.24 0
417.26 0
417.28 0
417.3 0
417.32 0
417.34 0
417.36 0
417.38 0
417.4 0
417.42 0
417.44 0
417.46 0
417.48 0
417.5 0
417.52 0
417.54 0
417.56 0
417.58 0
417.6 0
417.62 0
417.64 0
417.66 0
417.68 0
417.7 0
417.72 0
417.74 0
417.76 0
417.78 0
417.8 0
417.82 0
417.84 0
417.86 0
417.88 0
417.9 0
417.92 0
417.94 0
417.96 0
417.98 0
418 0
418.02 0
418.04 0
418.06 0
418.08 0
418.1 0
418.12 0
418.14 0
418.16 0
418.18 0
418.2 0
418.22 0
418.24 0
418.26 0
418.28 0
418.3 0
418.32 0
418.34 0
418.36 0
418.38 0
418.4 0
418.42 0
418.44 0
418.46 0
418.48 0
418.5 0
418.52 0
418.54 0
418.56 0
418.58 0
418.6 0
418.62 0
418.64 0
418.66 0
418.68 0
418.7 0
418.72 0
418.74 0
418.76 0
418.78 0
418.8 0
418.82 0
418.84 0
418.86 0
418.88 0
418.9 0
418.92 0
418.94 0
418.96 0
418.98 0
419 0
419.02 0
419.04 0
419.06 0
419.08 0
419.1 0
419.12 0
419.14 0
419.16 0
419.18 0
419.2 0
419.22 0
419.24 0
419.26 0
419.28 0
419.3 0
419.32 0
419.34 0
419.36 0
419.38 0
419.4 0
419.42 0
419.44 0
419.46 0
419.48 0
419.5 0
419.52 0
419.54 0
419.56 0
419.58 0
419.6 0
419.62 0
419.64 0
419.66 0
419.68 0
419.7 0
419.72 0
419.74 0
419.76 0
419.78 0
419.8 0
419.82 0
419.84 0
419.86 0
419.88 0
419.9 0
419.92 0
419.94 0
419.96 0
419.98 0
420 0
420.02 0
420.04 0
420.06 0
420.08 0
420.1 0
420.12 0
420.14 0
420.16 0
420.18 0
420.2 0
420.22 0
420.24 0
420.26 0
420.28 0
420.3 0
420.32 0
420.34 0
420.36 0
420.38 0
420.4 0
420.42 0
420.44 0
420.46 0
420.48 0
420.5 0
420.52 0
420.54 0
420.56 0
420.58 0
420.6 0
420.62 0
420.64 0
420.66 0
420.68 0
420.7 0
420.72 0
420.74 0
420.76 0
420.78 0
420.8 0
420.82 0
420.84 0
420.86 0
420.88 0
420.9 0
420.92 0
420.94 0
420.96 0
420.98 0
421 0
421.02 0
421.04 0
421.06 0
421.08 0
421.1 0
421.12 0
421.14 0
421.16 0
421.18 0
421.2 0
421.22 0
421.24 0
421.26 0
421.28 0
421.3 0
421.32 0
421.34 0
421.36 0
421.38 0
421.4 0
421.42 0
421.44 0
421.46 0
421.48 0
421.5 0
421.52 0
421.54 0
421.56 0
421.58 0
421.6 0
421.62 0
421.64 0
421.66 0
421.68 0
421.7 0
421.72 0
421.74 0
421.76 0
421.78 0
421.8 0
421.82 0
421.84 0
421.86 0
421.88 0
421.9 0
421.92 0
421.94 0
421.96 0
421.98 0
422 0
422.02 0
422.04 0
422.06 0
422.08 0
422.1 0
422.12 0
422.14 0
422.16 0
422.18 0
422.2 0
422.22 0
422.24 0
422.26 0
422.28 0
422.3 0
422.32 0
422.34 0
422.36 0
422.38 0
422.4 0
422.42 0
422.44 0
422.46 0
422.48 0
422.5 0
422.52 0
422.54 0
422.56 0
422.58 0
422.6 0
422.62 0
422.64 0
422.66 0
422.68 0
422.7 0
422.72 0
422.74 0
422.76 0
422.78 0
422.8 0
422.82 0
422.84 0
422.86 0
422.88 0
422.9 0
422.92 0
422.94 0
422.96 0
422.98 0
423 0
423.02 0
423.04 0
423.06 0
423.08 0
423.1 0
423.12 0
423.14 0
423.16 0
423.18 0
423.2 0
423.22 0
423.24 0
423.26 0
423.28 0
423.3 0
423.32 0
423.34 0
423.36 0
423.38 0
423.4 0
423.42 0
423.44 0
423.46 0
423.48 0
423.5 0
423.52 0
423.54 0
423.56 0
423.58 0
423.6 0
423.62 0
423.64 0
423.66 0
423.68 0
423.7 0
423.72 0
423.74 0
423.76 0
423.78 0
423.8 0
423.82 0
423.84 0
423.86 0
423.88 0
423.9 0
423.92 0
423.94 0
423.96 0
423.98 0
424 0
424.02 0
424.04 0
424.06 0
424.08 0
424.1 0
424.12 0
424.14 0
424.16 0
424.18 0
424.2 0
424.22 0
424.24 0
424.26 0
424.28 0
424.3 0
424.32 0
424.34 0
424.36 0
424.38 0
424.4 0
424.42 0
424.44 0
424.46 0
424.48 0
424.5 0
424.52 0
424.54 0
424.56 0
424.58 0
424.6 0
424.62 0
424.64 0
424.66 0
424.68 0
424.7 0
424.72 0
424.74 0
424.76 0
424.78 0
424.8 0
424.82 0
424.84 0
424.86 0
424.88 0
424.9 0
424.92 0
424.94 0
424.96 0
424.98 0
425 0
425.02 0
425.04 0
425.06 0
425.08 0
425.1 0
425.12 0
425.14 0
425.16 0
425.18 0
425.2 0
425.22 0
425.24 0
425.26 0
425.28 0
425.3 0
425.32 0
425.34 0
425.36 0
425.38 0
425.4 0
425.42 0
425.44 0
425.46 0
425.48 0
425.5 0
425.52 0
425.54 0
425.56 0
425.58 0
425.6 0
425.62 0
425.64 0
425.66 0
425.68 0
425.7 0
425.72 0
425.74 0
425.76 0
425.78 0
425.8 0
425.82 0
425.84 0
425.86 0
425.88 0
425.9 0
425.92 0
425.94 0
425.96 0
425.98 0
426 0
426.02 0
426.04 0
426.06 0
426.08 0
426.1 0
426.12 0
426.14 0
426.16 0
426.18 0
426.2 0
426.22 0
426.24 0
426.26 0
426.28 0
426.3 0
426.32 0
426.34 0
426.36 0
426.38 0
426.4 0
426.42 0
426.44 0
426.46 0
426.48 0
426.5 0
426.52 0
426.54 0
426.56 0
426.58 0
426.6 0
426.62 0
426.64 0
426.66 0
426.68 0
426.7 0
426.72 0
426.74 0
426.76 0
426.78 0
426.8 0
426.82 0
426.84 0
426.86 0
426.88 0
426.9 0
426.92 0
426.94 0
426.96 0
426.98 0
427 0
427.02 0
427.04 0
427.06 0
427.08 0
427.1 0
427.12 0
427.14 0
427.16 0
427.18 0
427.2 0
427.22 0
427.24 0
427.26 0
427.28 0
427.3 0
427.32 0
427.34 0
427.36 0
427.38 0
427.4 0
427.42 0
427.44 0
427.46 0
427.48 0
427.5 0
427.52 0
427.54 0
427.56 0
427.58 0
427.6 0
427.62 0
427.64 0
427.66 0
427.68 0
427.7 0
427.72 0
427.74 0
427.76 0
427.78 0
427.8 0
427.82 0
427.84 0
427.86 0
427.88 0
427.9 0
427.92 0
427.94 0
427.96 0
427.98 0
428 0
428.02 0
428.04 0
428.06 0
428.08 0
428.1 0
428.12 0
428.14 0
428.16 0
428.18 0
428.2 0
428.22 0
428.24 0
428.26 0
428.28 0
428.3 0
428.32 0
428.34 0
428.36 0
428.38 0
428.4 0
428.42 0
428.44 0
428.46 0
428.48 0
428.5 0
428.52 0
428.54 0
428.56 0
428.58 0
428.6 0
428.62 0
428.64 0
428.66 0
428.68 0
428.7 0
428.72 0
428.74 0
428.76 0
428.78 0
428.8 0
428.82 0
428.84 0
428.86 0
428.88 0
428.9 0
428.92 0
428.94 0
428.96 0
428.98 0
429 0
429.02 0
429.04 0
429.06 0
429.08 0
429.1 0
429.12 0
429.14 0
429.16 0
429.18 0
429.2 0
429.22 0
429.24 0
429.26 0
429.28 0
429.3 0
429.32 0
429.34 0
429.36 0
429.38 0
429.4 0
429.42 0
429.44 0
429.46 0
429.48 0
429.5 0
429.52 0
429.54 0
429.56 0
429.58 0
429.6 0
429.62 0
429.64 0
429.66 0
429.68 0
429.7 0
429.72 0
429.74 0
429.76 0
429.78 0
429.8 0
429.82 0
429.84 0
429.86 0
429.88 0
429.9 0
429.92 0
429.94 0
429.96 0
429.98 0
430 0
430.02 0
430.04 0
430.06 0
430.08 0
430.1 0
430.12 0
430.14 0
430.16 0
430.18 0
430.2 0
430.22 0
430.24 0
430.26 0
430.28 0
430.3 0
430.32 0
430.34 0
430.36 0
430.38 0
430.4 0
430.42 0
430.44 0
430.46 0
430.48 0
430.5 0
430.52 0
430.54 0
430.56 0
430.58 0
430.6 0
430.62 0
430.64 0
430.66 0
430.68 0
430.7 0
430.72 0
430.74 0
430.76 0
430.78 0
430.8 0
430.82 0
430.84 0
430.86 0
430.88 0
430.9 0
430.92 0
430.94 0
430.96 0
430.98 0
431 0
431.02 0
431.04 0
431.06 0
431.08 0
431.1 0
431.12 0
431.14 0
431.16 0
431.18 0
431.2 0
431.22 0
431.24 0
431.26 0
431.28 0
431.3 0
431.32 0
431.34 0
431.36 0
431.38 0
431.4 0
431.42 0
431.44 0
431.46 0
431.48 0
431.5 0
431.52 0
431.54 0
431.56 0
431.58 0
431.6 0
431.62 0
431.64 0
431.66 0
431.68 0
431.7 0
431.72 0
431.74 0
431.76 0
431.78 0
431.8 0
431.82 0
431.84 0
431.86 0
431.88 0
431.9 0
431.92 0
431.94 0
431.96 0
431.98 0
432 0
432.02 0
432.04 0
432.06 0
432.08 0
432.1 0
432.12 0
432.14 0
432.16 0
432.18 0
432.2 0
432.22 0
432.24 0
432.26 0
432.28 0
432.3 0
432.32 0
432.34 0
432.36 0
432.38 0
432.4 0
432.42 0
432.44 0
432.46 0
432.48 0
432.5 0
432.52 0
432.54 0
432.56 0
432.58 0
432.6 0
432.62 0
432.64 0
432.66 0
432.68 0
432.7 0
432.72 0
432.74 0
432.76 0
432.78 0
432.8 0
432.82 0
432.84 0
432.86 0
432.88 0
432.9 0
432.92 0
432.94 0
432.96 0
432.98 0
433 0
433.02 0
433.04 0
433.06 0
433.08 0
433.1 0
433.12 0
433.14 0
433.16 0
433.18 0
433.2 0
433.22 0
433.24 0
433.26 0
433.28 0
433.3 0
433.32 0
433.34 0
433.36 0
433.38 0
433.4 0
433.42 0
433.44 0
433.46 0
433.48 0
433.5 0
433.52 0
433.54 0
433.56 0
433.58 0
433.6 0
433.62 0
433.64 0
433.66 0
433.68 0
433.7 0
433.72 0
433.74 0
433.76 0
433.78 0
433.8 0
433.82 0
433.84 0
433.86 0
433.88 0
433.9 0
433.92 0
433.94 0
433.96 0
433.98 0
434 0
434.02 0
434.04 0
434.06 0
434.08 0
434.1 0
434.12 0
434.14 0
434.16 0
434.18 0
434.2 0
434.22 0
434.24 0
434.26 0
434.28 0
434.3 0
434.32 0
434.34 0
434.36 0
434.38 0
434.4 0
434.42 0
434.44 0
434.46 0
434.48 0
434.5 0
434.52 0
434.54 0
434.56 0
434.58 0
434.6 0
434.62 0
434.64 0
434.66 0
434.68 0
434.7 0
434.72 0
434.74 0
434.76 0
434.78 0
434.8 0
434.82 0
434.84 0
434.86 0
434.88 0
434.9 0
434.92 0
434.94 0
434.96 0
434.98 0
435 0
435.02 0
435.04 0
435.06 0
435.08 0
435.1 0
435.12 0
435.14 0
435.16 0
435.18 0
435.2 0
435.22 0
435.24 0
435.26 0
435.28 0
435.3 0
435.32 0
435.34 0
435.36 0
435.38 0
435.4 0
435.42 0
435.44 0
435.46 0
435.48 0
435.5 0
435.52 0
435.54 0
435.56 0
435.58 0
435.6 0
435.62 0
435.64 0
435.66 0
435.68 0
435.7 0
435.72 0
435.74 0
435.76 0
435.78 0
435.8 0
435.82 0
435.84 0
435.86 0
435.88 0
435.9 0
435.92 0
435.94 0
435.96 0
435.98 0
436 0
436.02 0
436.04 0
436.06 0
436.08 0
436.1 0
436.12 0
436.14 0
436.16 0
436.18 0
436.2 0
436.22 0
436.24 0
436.26 0
436.28 0
436.3 0
436.32 0
436.34 0
436.36 0
436.38 0
436.4 0
436.42 0
436.44 0
436.46 0
436.48 0
436.5 0
436.52 0
436.54 0
436.56 0
436.58 0
436.6 0
436.62 0
436.64 0
436.66 0
436.68 0
436.7 0
436.72 0
436.74 0
436.76 0
436.78 0
436.8 0
436.82 0
436.84 0
436.86 0
436.88 0
436.9 0
436.92 0
436.94 0
436.96 0
436.98 0
437 0
437.02 0
437.04 0
437.06 0
437.08 0
437.1 0
437.12 0
437.14 0
437.16 0
437.18 0
437.2 0
437.22 0
437.24 0
437.26 0
437.28 0
437.3 0
437.32 0
437.34 0
437.36 0
437.38 0
437.4 0
437.42 0
437.44 0
437.46 0
437.48 0
437.5 0
437.52 0
437.54 0
437.56 0
437.58 0
437.6 0
437.62 0
437.64 0
437.66 0
437.68 0
437.7 0
437.72 0
437.74 0
437.76 0
437.78 0
437.8 0
437.82 0
437.84 0
437.86 0
437.88 0
437.9 0
437.92 0
437.94 0
437.96 0
437.98 0
438 0
438.02 0
438.04 0
438.06 0
438.08 0
438.1 0
438.12 0
438.14 0
438.16 0
438.18 0
438.2 0
438.22 0
438.24 0
438.26 0
438.28 0
438.3 0
438.32 0
438.34 0
438.36 0
438.38 0
438.4 0
438.42 0
438.44 0
438.46 0
438.48 0
438.5 0
438.52 0
438.54 0
438.56 0
438.58 0
438.6 0
438.62 0
438.64 0
438.66 0
438.68 0
438.7 0
438.72 0
438.74 0
438.76 0
438.78 0
438.8 0
438.82 0
438.84 0
438.86 0
438.88 0
438.9 0
438.92 0
438.94 0
438.96 0
438.98 0
439 0
439.02 0
439.04 0
439.06 0
439.08 0
439.1 0
439.12 0
439.14 0
439.16 0
439.18 0
439.2 0
439.22 0
439.24 0
439.26 0
439.28 0
439.3 0
439.32 0
439.34 0
439.36 0
439.38 0
439.4 0
439.42 0
439.44 0
439.46 0
439.48 0
439.5 0
439.52 0
439.54 0
439.56 0
439.58 0
439.6 0
439.62 0
439.64 0
439.66 0
439.68 0
439.7 0
439.72 0
439.74 0
439.76 0
439.78 0
439.8 0
439.82 0
439.84 0
439.86 0
439.88 0
439.9 0
439.92 0
439.94 0
439.96 0
439.98 0
440 0
440.02 0
440.04 0
440.06 0
440.08 0
440.1 0
440.12 0
440.14 0
440.16 0
440.18 0
440.2 0
440.22 0
440.24 0
440.26 0
440.28 0
440.3 0
440.32 0
440.34 0
440.36 0
440.38 0
440.4 0
440.42 0
440.44 0
440.46 0
440.48 0
440.5 0
440.52 0
440.54 0
440.56 0
440.58 0
440.6 0
440.62 0
440.64 0
440.66 0
440.68 0
440.7 0
440.72 0
440.74 0
440.76 0
440.78 0
440.8 0
440.82 0
440.84 0
440.86 0
440.88 0
440.9 0
440.92 0
440.94 0
440.96 0
440.98 0
441 0
441.02 0
441.04 0
441.06 0
441.08 0
441.1 0
441.12 0
441.14 0
441.16 0
441.18 0
441.2 0
441.22 0
441.24 0
441.26 0
441.28 0
441.3 0
441.32 0
441.34 0
441.36 0
441.38 0
441.4 0
441.42 0
441.44 0
441.46 0
441.48 0
441.5 0
441.52 0
441.54 0
441.56 0
441.58 0
441.6 0
441.62 0
441.64 0
441.66 0
441.68 0
441.7 0
441.72 0
441.74 0
441.76 0
441.78 0
441.8 0
441.82 0
441.84 0
441.86 0
441.88 0
441.9 0
441.92 0
441.94 0
441.96 0
441.98 0
442 0
442.02 0
442.04 0
442.06 0
442.08 0
442.1 0
442.12 0
442.14 0
442.16 0
442.18 0
442.2 0
442.22 0
442.24 0
442.26 0
442.28 0
442.3 0
442.32 0
442.34 0
442.36 0
442.38 0
442.4 0
442.42 0
442.44 0
442.46 0
442.48 0
442.5 0
442.52 0
442.54 0
442.56 0
442.58 0
442.6 0
442.62 0
442.64 0
442.66 0
442.68 0
442.7 0
442.72 0
442.74 0
442.76 0
442.78 0
442.8 0
442.82 0
442.84 0
442.86 0
442.88 0
442.9 0
442.92 0
442.94 0
442.96 0
442.98 0
443 0
443.02 0
443.04 0
443.06 0
443.08 0
443.1 0
443.12 0
443.14 0
443.16 0
443.18 0
443.2 0
443.22 0
443.24 0
443.26 0
443.28 0
443.3 0
443.32 0
443.34 0
443.36 0
443.38 0
443.4 0
443.42 0
443.44 0
443.46 0
443.48 0
443.5 0
443.52 0
443.54 0
443.56 0
443.58 0
443.6 0
443.62 0
443.64 0
443.66 0
443.68 0
443.7 0
443.72 0
443.74 0
443.76 0
443.78 0
443.8 0
443.82 0
443.84 0
443.86 0
443.88 0
443.9 0
443.92 0
443.94 0
443.96 0
443.98 0
444 0
444.02 0
444.04 0
444.06 0
444.08 0
444.1 0
444.12 0
444.14 0
444.16 0
444.18 0
444.2 0
444.22 0
444.24 0
444.26 0
444.28 0
444.3 0
444.32 0
444.34 0
444.36 0
444.38 0
444.4 0
444.42 0
444.44 0
444.46 0
444.48 0
444.5 0
444.52 0
444.54 0
444.56 0
444.58 0
444.6 0
444.62 0
444.64 0
444.66 0
444.68 0
444.7 0
444.72 0
444.74 0
444.76 0
444.78 0
444.8 0
444.82 0
444.84 0
444.86 0
444.88 0
444.9 0
444.92 0
444.94 0
444.96 0
444.98 0
445 0
445.02 0
445.04 0
445.06 0
445.08 0
445.1 0
445.12 0
445.14 0
445.16 0
445.18 0
445.2 0
445.22 0
445.24 0
445.26 0
445.28 0
445.3 0
445.32 0
445.34 0
445.36 0
445.38 0
445.4 0
445.42 0
445.44 0
445.46 0
445.48 0
445.5 0
445.52 0
445.54 0
445.56 0
445.58 0
445.6 0
445.62 0
445.64 0
445.66 0
445.68 0
445.7 0
445.72 0
445.74 0
445.76 0
445.78 0
445.8 0
445.82 0
445.84 0
445.86 0
445.88 0
445.9 0
445.92 0
445.94 0
445.96 0
445.98 0
446 0
446.02 0
446.04 0
446.06 0
446.08 0
446.1 0
446.12 0
446.14 0
446.16 0
446.18 0
446.2 0
446.22 0
446.24 0
446.26 0
446.28 0
446.3 0
446.32 0
446.34 0
446.36 0
446.38 0
446.4 0
446.42 0
446.44 0
446.46 0
446.48 0
446.5 0
446.52 0
446.54 0
446.56 0
446.58 0
446.6 0
446.62 0
446.64 0
446.66 0
446.68 0
446.7 0
446.72 0
446.74 0
446.76 0
446.78 0
446.8 0
446.82 0
446.84 0
446.86 0
446.88 0
446.9 0
446.92 0
446.94 0
446.96 0
446.98 0
447 0
447.02 0
447.04 0
447.06 0
447.08 0
447.1 0
447.12 0
447.14 0
447.16 0
447.18 0
447.2 0
447.22 0
447.24 0
447.26 0
447.28 0
447.3 0
447.32 0
447.34 0
447.36 0
447.38 0
447.4 0
447.42 0
447.44 0
447.46 0
447.48 0
447.5 0
447.52 0
447.54 0
447.56 0
447.58 0
447.6 0
447.62 0
447.64 0
447.66 0
447.68 0
447.7 0
447.72 0
447.74 0
447.76 0
447.78 0
447.8 0
447.82 0
447.84 0
447.86 0
447.88 0
447.9 0
447.92 0
447.94 0
447.96 0
447.98 0
448 0
448.02 0
448.04 0
448.06 0
448.08 0
448.1 0
448.12 0
448.14 0
448.16 0
448.18 0
448.2 0
448.22 0
448.24 0
448.26 0
448.28 0
448.3 0
448.32 0
448.34 0
448.36 0
448.38 0
448.4 0
448.42 0
448.44 0
448.46 0
448.48 0
448.5 0
448.52 0
448.54 0
448.56 0
448.58 0
448.6 0
448.62 0
448.64 0
448.66 0
448.68 0
448.7 0
448.72 0
448.74 0
448.76 0
448.78 0
448.8 0
448.82 0
448.84 0
448.86 0
448.88 0
448.9 0
448.92 0
448.94 0
448.96 0
448.98 0
449 0
449.02 0
449.04 0
449.06 0
449.08 0
449.1 0
449.12 0
449.14 0
449.16 0
449.18 0
449.2 0
449.22 0
449.24 0
449.26 0
449.28 0
449.3 0
449.32 0
449.34 0
449.36 0
449.38 0
449.4 0
449.42 0
449.44 0
449.46 0
449.48 0
449.5 0
449.52 0
449.54 0
449.56 0
449.58 0
449.6 0
449.62 0
449.64 0
449.66 0
449.68 0
449.7 0
449.72 0
449.74 0
449.76 0
449.78 0
449.8 0
449.82 0
449.84 0
449.86 0
449.88 0
449.9 0
449.92 0
449.94 0
449.96 0
449.98 0
450 0
450.02 0
450.04 0
450.06 0
450.08 0
450.1 0
450.12 0
450.14 0
450.16 0
450.18 0
450.2 0
450.22 0
450.24 0
450.26 0
450.28 0
450.3 0
450.32 0
450.34 0
450.36 0
450.38 0
450.4 0
450.42 0
450.44 0
450.46 0
450.48 0
450.5 0
450.52 0
450.54 0
450.56 0
450.58 0
450.6 0
450.62 0
450.64 0
450.66 0
450.68 0
450.7 0
450.72 0
450.74 0
450.76 0
450.78 0
450.8 0
450.82 0
450.84 0
450.86 0
450.88 0
450.9 0
450.92 0
450.94 0
450.96 0
450.98 0
451 0
451.02 0
451.04 0
451.06 0
451.08 0
451.1 0
451.12 0
451.14 0
451.16 0
451.18 0
451.2 0
451.22 0
451.24 0
451.26 0
451.28 0
451.3 0
451.32 0
451.34 0
451.36 0
451.38 0
451.4 0
451.42 0
451.44 0
451.46 0
451.48 0
451.5 0
451.52 0
451.54 0
451.56 0
451.58 0
451.6 0
451.62 0
451.64 0
451.66 0
451.68 0
451.7 0
451.72 0
451.74 0
451.76 0
451.78 0
451.8 0
451.82 0
451.84 0
451.86 0
451.88 0
451.9 0
451.92 0
451.94 0
451.96 0
451.98 0
452 0
452.02 0
452.04 0
452.06 0
452.08 0
452.1 0
452.12 0
452.14 0
452.16 0
452.18 0
452.2 0
452.22 0
452.24 0
452.26 0
452.28 0
452.3 0
452.32 0
452.34 0
452.36 0
452.38 0
452.4 0
452.42 0
452.44 0
452.46 0
452.48 0
452.5 0
452.52 0
452.54 0
452.56 0
452.58 0
452.6 0
452.62 0
452.64 0
452.66 0
452.68 0
452.7 0
452.72 0
452.74 0
452.76 0
452.78 0
452.8 0
452.82 0
452.84 0
452.86 0
452.88 0
452.9 0
452.92 0
452.94 0
452.96 0
452.98 0
453 0
453.02 0
453.04 0
453.06 0
453.08 0
453.1 0
453.12 0
453.14 0
453.16 0
453.18 0
453.2 0
453.22 0
453.24 0
453.26 0
453.28 0
453.3 0
453.32 0
453.34 0
453.36 0
453.38 0
453.4 0
453.42 0
453.44 0
453.46 0
453.48 0
453.5 0
453.52 0
453.54 0
453.56 0
453.58 0
453.6 0
453.62 0
453.64 0
453.66 0
453.68 0
453.7 0
453.72 0
453.74 0
453.76 0
453.78 0
453.8 0
453.82 0
453.84 0
453.86 0
453.88 0
453.9 0
453.92 0
453.94 0
453.96 0
453.98 0
454 0
454.02 0
454.04 0
454.06 0
454.08 0
454.1 0
454.12 0
454.14 0
454.16 0
454.18 0
454.2 0
454.22 0
454.24 0
454.26 0
454.28 0
454.3 0
454.32 0
454.34 0
454.36 0
454.38 0
454.4 0
454.42 0
454.44 0
454.46 0
454.48 0
454.5 0
454.52 0
454.54 0
454.56 0
454.58 0
454.6 0
454.62 0
454.64 0
454.66 0
454.68 0
454.7 0
454.72 0
454.74 0
454.76 0
454.78 0
454.8 0
454.82 0
454.84 0
454.86 0
454.88 0
454.9 0
454.92 0
454.94 0
454.96 0
454.98 0
455 0
455.02 0
455.04 0
455.06 0
455.08 0
455.1 0
455.12 0
455.14 0
455.16 0
455.18 0
455.2 0
455.22 0
455.24 0
455.26 0
455.28 0
455.3 0
455.32 0
455.34 0
455.36 0
455.38 0
455.4 0
455.42 0
455.44 0
455.46 0
455.48 0
455.5 0
455.52 0
455.54 0
455.56 0
455.58 0
455.6 0
455.62 0
455.64 0
455.66 0
455.68 0
455.7 0
455.72 0
455.74 0
455.76 0
455.78 0
455.8 0
455.82 0
455.84 0
455.86 0
455.88 0
455.9 0
455.92 0
455.94 0
455.96 0
455.98 0
456 0
456.02 0
456.04 0
456.06 0
456.08 0
456.1 0
456.12 0
456.14 0
456.16 0
456.18 0
456.2 0
456.22 0
456.24 0
456.26 0
456.28 0
456.3 0
456.32 0
456.34 0
456.36 0
456.38 0
456.4 0
456.42 0
456.44 0
456.46 0
456.48 0
456.5 0
456.52 0
456.54 0
456.56 0
456.58 0
456.6 0
456.62 0
456.64 0
456.66 0
456.68 0
456.7 0
456.72 0
456.74 0
456.76 0
456.78 0
456.8 0
456.82 0
456.84 0
456.86 0
456.88 0
456.9 0
456.92 0
456.94 0
456.96 0
456.98 0
457 0
457.02 0
457.04 0
457.06 0
457.08 0
457.1 0
457.12 0
457.14 0
457.16 0
457.18 0
457.2 0
457.22 0
457.24 0
457.26 0
457.28 0
457.3 0
457.32 0
457.34 0
457.36 0
457.38 0
457.4 0
457.42 0
457.44 0
457.46 0
457.48 0
457.5 0
457.52 0
457.54 0
457.56 0
457.58 0
457.6 0
457.62 0
457.64 0
457.66 0
457.68 0
457.7 0
457.72 0
457.74 0
457.76 0
457.78 0
457.8 0
457.82 0
457.84 0
457.86 0
457.88 0
457.9 0
457.92 0
457.94 0
457.96 0
457.98 0
458 0
458.02 0
458.04 0
458.06 0
458.08 0
458.1 0
458.12 0
458.14 0
458.16 0
458.18 0
458.2 0
458.22 0
458.24 0
458.26 0
458.28 0
458.3 0
458.32 0
458.34 0
458.36 0
458.38 0
458.4 0
458.42 0
458.44 0
458.46 0
458.48 0
458.5 0
458.52 0
458.54 0
458.56 0
458.58 0
458.6 0
458.62 0
458.64 0
458.66 0
458.68 0
458.7 0
458.72 0
458.74 0
458.76 0
458.78 0
458.8 0
458.82 0
458.84 0
458.86 0
458.88 0
458.9 0
458.92 0
458.94 0
458.96 0
458.98 0
459 0
459.02 0
459.04 0
459.06 0
459.08 0
459.1 0
459.12 0
459.14 0
459.16 0
459.18 0
459.2 0
459.22 0
459.24 0
459.26 0
459.28 0
459.3 0
459.32 0
459.34 0
459.36 0
459.38 0
459.4 0
459.42 0
459.44 0
459.46 0
459.48 0
459.5 0
459.52 0
459.54 0
459.56 0
459.58 0
459.6 0
459.62 0
459.64 0
459.66 0
459.68 0
459.7 0
459.72 0
459.74 0
459.76 0
459.78 0
459.8 0
459.82 0
459.84 0
459.86 0
459.88 0
459.9 0
459.92 0
459.94 0
459.96 0
459.98 0
460 0
460.02 0
460.04 0
460.06 0
460.08 0
460.1 0
460.12 0
460.14 0
460.16 0
460.18 0
460.2 0
460.22 0
460.24 0
460.26 0
460.28 0
460.3 0
460.32 0
460.34 0
460.36 0
460.38 0
460.4 0
460.42 0
460.44 0
460.46 0
460.48 0
460.5 0
460.52 0
460.54 0
460.56 0
460.58 0
460.6 0
460.62 0
460.64 0
460.66 0
460.68 0
460.7 0
460.72 0
460.74 0
460.76 0
460.78 0
460.8 0
460.82 0
460.84 0
460.86 0
460.88 0
460.9 0
460.92 0
460.94 0
460.96 0
460.98 0
461 0
461.02 0
461.04 0
461.06 0
461.08 0
461.1 0
461.12 0
461.14 0
461.16 0
461.18 0
461.2 0
461.22 0
461.24 0
461.26 0
461.28 0
461.3 0
461.32 0
461.34 0
461.36 0
461.38 0
461.4 0
461.42 0
461.44 0
461.46 0
461.48 0
461.5 0
461.52 0
461.54 0
461.56 0
461.58 0
461.6 0
461.62 0
461.64 0
461.66 0
461.68 0
461.7 0
461.72 0
461.74 0
461.76 0
461.78 0
461.8 0
461.82 0
461.84 0
461.86 0
461.88 0
461.9 0
461.92 0
461.94 0
461.96 0
461.98 0
462 0
462.02 0
462.04 0
462.06 0
462.08 0
462.1 0
462.12 0
462.14 0
462.16 0
462.18 0
462.2 0
462.22 0
462.24 0
462.26 0
462.28 0
462.3 0
462.32 0
462.34 0
462.36 0
462.38 0
462.4 0
462.42 0
462.44 0
462.46 0
462.48 0
462.5 0
462.52 0
462.54 0
462.56 0
462.58 0
462.6 0
462.62 0
462.64 0
462.66 0
462.68 0
462.7 0
462.72 0
462.74 0
462.76 0
462.78 0
462.8 0
462.82 0
462.84 0
462.86 0
462.88 0
462.9 0
462.92 0
462.94 0
462.96 0
462.98 0
463 0
463.02 0
463.04 0
463.06 0
463.08 0
463.1 0
463.12 0
463.14 0
463.16 0
463.18 0
463.2 0
463.22 0
463.24 0
463.26 0
463.28 0
463.3 0
463.32 0
463.34 0
463.36 0
463.38 0
463.4 0
463.42 0
463.44 0
463.46 0
463.48 0
463.5 0
463.52 0
463.54 0
463.56 0
463.58 0
463.6 0
463.62 0
463.64 0
463.66 0
463.68 0
463.7 0
463.72 0
463.74 0
463.76 0
463.78 0
463.8 0
463.82 0
463.84 0
463.86 0
463.88 0
463.9 0
463.92 0
463.94 0
463.96 0
463.98 0
464 0
464.02 0
464.04 0
464.06 0
464.08 0
464.1 0
464.12 0
464.14 0
464.16 0
464.18 0
464.2 0
464.22 0
464.24 0
464.26 0
464.28 0
464.3 0
464.32 0
464.34 0
464.36 0
464.38 0
464.4 0
464.42 0
464.44 0
464.46 0
464.48 0
464.5 0
464.52 0
464.54 0
464.56 0
464.58 0
464.6 0
464.62 0
464.64 0
464.66 0
464.68 0
464.7 0
464.72 0
464.74 0
464.76 0
464.78 0
464.8 0
464.82 0
464.84 0
464.86 0
464.88 0
464.9 0
464.92 0
464.94 0
464.96 0
464.98 0
465 0
465.02 0
465.04 0
465.06 0
465.08 0
465.1 0
465.12 0
465.14 0
465.16 0
465.18 0
465.2 0
465.22 0
465.24 0
465.26 0
465.28 0
465.3 0
465.32 0
465.34 0
465.36 0
465.38 0
465.4 0
465.42 0
465.44 0
465.46 0
465.48 0
465.5 0
465.52 0
465.54 0
465.56 0
465.58 0
465.6 0
465.62 0
465.64 0
465.66 0
465.68 0
465.7 0
465.72 0
465.74 0
465.76 0
465.78 0
465.8 0
465.82 0
465.84 0
465.86 0
465.88 0
465.9 0
465.92 0
465.94 0
465.96 0
465.98 0
466 0
466.02 0
466.04 0
466.06 0
466.08 0
466.1 0
466.12 0
466.14 0
466.16 0
466.18 0
466.2 0
466.22 0
466.24 0
466.26 0
466.28 0
466.3 0
466.32 0
466.34 0
466.36 0
466.38 0
466.4 0
466.42 0
466.44 0
466.46 0
466.48 0
466.5 0
466.52 0
466.54 0
466.56 0
466.58 0
466.6 0
466.62 0
466.64 0
466.66 0
466.68 0
466.7 0
466.72 0
466.74 0
466.76 0
466.78 0
466.8 0
466.82 0
466.84 0
466.86 0
466.88 0
466.9 0
466.92 0
466.94 0
466.96 0
466.98 0
467 0
467.02 0
467.04 0
467.06 0
467.08 0
467.1 0
467.12 0
467.14 0
467.16 0
467.18 0
467.2 0
467.22 0
467.24 0
467.26 0
467.28 0
467.3 0
467.32 0
467.34 0
467.36 0
467.38 0
467.4 0
467.42 0
467.44 0
467.46 0
467.48 0
467.5 0
467.52 0
467.54 0
467.56 0
467.58 0
467.6 0
467.62 0
467.64 0
467.66 0
467.68 0
467.7 0
467.72 0
467.74 0
467.76 0
467.78 0
467.8 0
467.82 0
467.84 0
467.86 0
467.88 0
467.9 0
467.92 0
467.94 0
467.96 0
467.98 0
468 0
468.02 0
468.04 0
468.06 0
468.08 0
468.1 0
468.12 0
468.14 0
468.16 0
468.18 0
468.2 0
468.22 0
468.24 0
468.26 0
468.28 0
468.3 0
468.32 0
468.34 0
468.36 0
468.38 0
468.4 0
468.42 0
468.44 0
468.46 0
468.48 0
468.5 0
468.52 0
468.54 0
468.56 0
468.58 0
468.6 0
468.62 0
468.64 0
468.66 0
468.68 0
468.7 0
468.72 0
468.74 0
468.76 0
468.78 0
468.8 0
468.82 0
468.84 0
468.86 0
468.88 0
468.9 0
468.92 0
468.94 0
468.96 0
468.98 0
469 0
469.02 0
469.04 0
469.06 0
469.08 0
469.1 0
469.12 0
469.14 0
469.16 0
469.18 0
469.2 0
469.22 0
469.24 0
469.26 0
469.28 0
469.3 0
469.32 0
469.34 0
469.36 0
469.38 0
469.4 0
469.42 0
469.44 0
469.46 0
469.48 0
469.5 0
469.52 0
469.54 0
469.56 0
469.58 0
469.6 0
469.62 0
469.64 0
469.66 0
469.68 0
469.7 0
469.72 0
469.74 0
469.76 0
469.78 0
469.8 0
469.82 0
469.84 0
469.86 0
469.88 0
469.9 0
469.92 0
469.94 0
469.96 0
469.98 0
470 0
470.02 0
470.04 0
470.06 0
470.08 0
470.1 0
470.12 0
470.14 0
470.16 0
470.18 0
470.2 0
470.22 0
470.24 0
470.26 0
470.28 0
470.3 0
470.32 0
470.34 0
470.36 0
470.38 0
470.4 0
470.42 0
470.44 0
470.46 0
470.48 0
470.5 0
470.52 0
470.54 0
470.56 0
470.58 0
470.6 0
470.62 0
470.64 0
470.66 0
470.68 0
470.7 0
470.72 0
470.74 0
470.76 0
470.78 0
470.8 0
470.82 0
470.84 0
470.86 0
470.88 0
470.9 0
470.92 0
470.94 0
470.96 0
470.98 0
471 0
471.02 0
471.04 0
471.06 0
471.08 0
471.1 0
471.12 0
471.14 0
471.16 0
471.18 0
471.2 0
471.22 0
471.24 0
471.26 0
471.28 0
471.3 0
471.32 0
471.34 0
471.36 0
471.38 0
471.4 0
471.42 0
471.44 0
471.46 0
471.48 0
471.5 0
471.52 0
471.54 0
471.56 0
471.58 0
471.6 0
471.62 0
471.64 0
471.66 0
471.68 0
471.7 0
471.72 0
471.74 0
471.76 0
471.78 0
471.8 0
471.82 0
471.84 0
471.86 0
471.88 0
471.9 0
471.92 0
471.94 0
471.96 0
471.98 0
472 0
472.02 0
472.04 0
472.06 0
472.08 0
472.1 0
472.12 0
472.14 0
472.16 0
472.18 0
472.2 0
472.22 0
472.24 0
472.26 0
472.28 0
472.3 0
472.32 0
472.34 0
472.36 0
472.38 0
472.4 0
472.42 0
472.44 0
472.46 0
472.48 0
472.5 0
472.52 0
472.54 0
472.56 0
472.58 0
472.6 0
472.62 0
472.64 0
472.66 0
472.68 0
472.7 0
472.72 0
472.74 0
472.76 0
472.78 0
472.8 0
472.82 0
472.84 0
472.86 0
472.88 0
472.9 0
472.92 0
472.94 0
472.96 0
472.98 0
473 0
473.02 0
473.04 0
473.06 0
473.08 0
473.1 0
473.12 0
473.14 0
473.16 0
473.18 0
473.2 0
473.22 0
473.24 0
473.26 0
473.28 0
473.3 0
473.32 0
473.34 0
473.36 0
473.38 0
473.4 0
473.42 0
473.44 0
473.46 0
473.48 0
473.5 0
473.52 0
473.54 0
473.56 0
473.58 0
473.6 0
473.62 0
473.64 0
473.66 0
473.68 0
473.7 0
473.72 0
473.74 0
473.76 0
473.78 0
473.8 0
473.82 0
473.84 0
473.86 0
473.88 0
473.9 0
473.92 0
473.94 0
473.96 0
473.98 0
474 0
474.02 0
474.04 0
474.06 0
474.08 0
474.1 0
474.12 0
474.14 0
474.16 0
474.18 0
474.2 0
474.22 0
474.24 0
474.26 0
474.28 0
474.3 0
474.32 0
474.34 0
474.36 0
474.38 0
474.4 0
474.42 0
474.44 0
474.46 0
474.48 0
474.5 0
474.52 0
474.54 0
474.56 0
474.58 0
474.6 0
474.62 0
474.64 0
474.66 0
474.68 0
474.7 0
474.72 0
474.74 0
474.76 0
474.78 0
474.8 0
474.82 0
474.84 0
474.86 0
474.88 0
474.9 0
474.92 0
474.94 0
474.96 0
474.98 0
475 0
475.02 0
475.04 0
475.06 0
475.08 0
475.1 0
475.12 0
475.14 0
475.16 0
475.18 0
475.2 0
475.22 0
475.24 0
475.26 0
475.28 0
475.3 0
475.32 0
475.34 0
475.36 0
475.38 0
475.4 0
475.42 0
475.44 0
475.46 0
475.48 0
475.5 0
475.52 0
475.54 0
475.56 0
475.58 0
475.6 0
475.62 0
475.64 0
475.66 0
475.68 0
475.7 0
475.72 0
475.74 0
475.76 0
475.78 0
475.8 0
475.82 0
475.84 0
475.86 0
475.88 0
475.9 0
475.92 0
475.94 0
475.96 0
475.98 0
476 0
476.02 0
476.04 0
476.06 0
476.08 0
476.1 0
476.12 0
476.14 0
476.16 0
476.18 0
476.2 0
476.22 0
476.24 0
476.26 0
476.28 0
476.3 0
476.32 0
476.34 0
476.36 0
476.38 0
476.4 0
476.42 0
476.44 0
476.46 0
476.48 0
476.5 0
476.52 0
476.54 0
476.56 0
476.58 0
476.6 0
476.62 0
476.64 0
476.66 0
476.68 0
476.7 0
476.72 0
476.74 0
476.76 0
476.78 0
476.8 0
476.82 0
476.84 0
476.86 0
476.88 0
476.9 0
476.92 0
476.94 0
476.96 0
476.98 0
477 0
477.02 0
477.04 0
477.06 0
477.08 0
477.1 0
477.12 0
477.14 0
477.16 0
477.18 0
477.2 0
477.22 0
477.24 0
477.26 0
477.28 0
477.3 0
477.32 0
477.34 0
477.36 0
477.38 0
477.4 0
477.42 0
477.44 0
477.46 0
477.48 0
477.5 0
477.52 0
477.54 0
477.56 0
477.58 0
477.6 0
477.62 0
477.64 0
477.66 0
477.68 0
477.7 0
477.72 0
477.74 0
477.76 0
477.78 0
477.8 0
477.82 0
477.84 0
477.86 0
477.88 0
477.9 0
477.92 0
477.94 0
477.96 0
477.98 0
478 0
478.02 0
478.04 0
478.06 0
478.08 0
478.1 0
478.12 0
478.14 0
478.16 0
478.18 0
478.2 0
478.22 0
478.24 0
478.26 0
478.28 0
478.3 0
478.32 0
478.34 0
478.36 0
478.38 0
478.4 0
478.42 0
478.44 0
478.46 0
478.48 0
478.5 0
478.52 0
478.54 0
478.56 0
478.58 0
478.6 0
478.62 0
478.64 0
478.66 0
478.68 0
478.7 0
478.72 0
478.74 0
478.76 0
478.78 0
478.8 0
478.82 0
478.84 0
478.86 0
478.88 0
478.9 0
478.92 0
478.94 0
478.96 0
478.98 0
479 0
479.02 0
479.04 0
479.06 0
479.08 0
479.1 0
479.12 0
479.14 0
479.16 0
479.18 0
479.2 0
479.22 0
479.24 0
479.26 0
479.28 0
479.3 0
479.32 0
479.34 0
479.36 0
479.38 0
479.4 0
479.42 0
479.44 0
479.46 0
479.48 0
479.5 0
479.52 0
479.54 0
479.56 0
479.58 0
479.6 0
479.62 0
479.64 0
479.66 0
479.68 0
479.7 0
479.72 0
479.74 0
479.76 0
479.78 0
479.8 0
479.82 0
479.84 0
479.86 0
479.88 0
479.9 0
479.92 0
479.94 0
479.96 0
479.98 0
480 0
480.02 0
480.04 0
480.06 0
480.08 0
480.1 0
480.12 0
480.14 0
480.16 0
480.18 0
480.2 0
480.22 0
480.24 0
480.26 0
480.28 0
480.3 0
480.32 0
480.34 0
480.36 0
480.38 0
480.4 0
480.42 0
480.44 0
480.46 0
480.48 0
480.5 0
480.52 0
480.54 0
480.56 0
480.58 0
480.6 0
480.62 0
480.64 0
480.66 0
480.68 0
480.7 0
480.72 0
480.74 0
480.76 0
480.78 0
480.8 0
480.82 0
480.84 0
480.86 0
480.88 0
480.9 0
480.92 0
480.94 0
480.96 0
480.98 0
481 0
481.02 0
481.04 0
481.06 0
481.08 0
481.1 0
481.12 0
481.14 0
481.16 0
481.18 0
481.2 0
481.22 0
481.24 0
481.26 0
481.28 0
481.3 0
481.32 0
481.34 0
481.36 0
481.38 0
481.4 0
481.42 0
481.44 0
481.46 0
481.48 0
481.5 0
481.52 0
481.54 0
481.56 0
481.58 0
481.6 0
481.62 0
481.64 0
481.66 0
481.68 0
481.7 0
481.72 0
481.74 0
481.76 0
481.78 0
481.8 0
481.82 0
481.84 0
481.86 0
481.88 0
481.9 0
481.92 0
481.94 0
481.96 0
481.98 0
482 0
482.02 0
482.04 0
482.06 0
482.08 0
482.1 0
482.12 0
482.14 0
482.16 0
482.18 0
482.2 0
482.22 0
482.24 0
482.26 0
482.28 0
482.3 0
482.32 0
482.34 0
482.36 0
482.38 0
482.4 0
482.42 0
482.44 0
482.46 0
482.48 0
482.5 0
482.52 0
482.54 0
482.56 0
482.58 0
482.6 0
482.62 0
482.64 0
482.66 0
482.68 0
482.7 0
482.72 0
482.74 0
482.76 0
482.78 0
482.8 0
482.82 0
482.84 0
482.86 0
482.88 0
482.9 0
482.92 0
482.94 0
482.96 0
482.98 0
483 0
483.02 0
483.04 0
483.06 0
483.08 0
483.1 0
483.12 0
483.14 0
483.16 0
483.18 0
483.2 0
483.22 0
483.24 0
483.26 0
483.28 0
483.3 0
483.32 0
483.34 0
483.36 0
483.38 0
483.4 0
483.42 0
483.44 0
483.46 0
483.48 0
483.5 0
483.52 0
483.54 0
483.56 0
483.58 0
483.6 0
483.62 0
483.64 0
483.66 0
483.68 0
483.7 0
483.72 0
483.74 0
483.76 0
483.78 0
483.8 0
483.82 0
483.84 0
483.86 0
483.88 0
483.9 0
483.92 0
483.94 0
483.96 0
483.98 0
484 0
484.02 0
484.04 0
484.06 0
484.08 0
484.1 0
484.12 0
484.14 0
484.16 0
484.18 0
484.2 0
484.22 0
484.24 0
484.26 0
484.28 0
484.3 0
484.32 0
484.34 0
484.36 0
484.38 0
484.4 0
484.42 0
484.44 0
484.46 0
484.48 0
484.5 0
484.52 0
484.54 0
484.56 0
484.58 0
484.6 0
484.62 0
484.64 0
484.66 0
484.68 0
484.7 0
484.72 0
484.74 0
484.76 0
484.78 0
484.8 0
484.82 0
484.84 0
484.86 0
484.88 0
484.9 0
484.92 0
484.94 0
484.96 0
484.98 0
485 0
485.02 0
485.04 0
485.06 0
485.08 0
485.1 0
485.12 0
485.14 0
485.16 0
485.18 0
485.2 0
485.22 0
485.24 0
485.26 0
485.28 0
485.3 0
485.32 0
485.34 0
485.36 0
485.38 0
485.4 0
485.42 0
485.44 0
485.46 0
485.48 0
485.5 0
485.52 0
485.54 0
485.56 0
485.58 0
485.6 0
485.62 0
485.64 0
485.66 0
485.68 0
485.7 0
485.72 0
485.74 0
485.76 0
485.78 0
485.8 0
485.82 0
485.84 0
485.86 0
485.88 0
485.9 0
485.92 0
485.94 0
485.96 0
485.98 0
486 0
486.02 0
486.04 0
486.06 0
486.08 0
486.1 0
486.12 0
486.14 0
486.16 0
486.18 0
486.2 0
486.22 0
486.24 0
486.26 0
486.28 0
486.3 0
486.32 0
486.34 0
486.36 0
486.38 0
486.4 0
486.42 0
486.44 0
486.46 0
486.48 0
486.5 0
486.52 0
486.54 0
486.56 0
486.58 0
486.6 0
486.62 0
486.64 0
486.66 0
486.68 0
486.7 0
486.72 0
486.74 0
486.76 0
486.78 0
486.8 0
486.82 0
486.84 0
486.86 0
486.88 0
486.9 0
486.92 0
486.94 0
486.96 0
486.98 0
487 0
487.02 0
487.04 0
487.06 0
487.08 0
487.1 0
487.12 0
487.14 0
487.16 0
487.18 0
487.2 0
487.22 0
487.24 0
487.26 0
487.28 0
487.3 0
487.32 0
487.34 0
487.36 0
487.38 0
487.4 0
487.42 0
487.44 0
487.46 0
487.48 0
487.5 0
487.52 0
487.54 0
487.56 0
487.58 0
487.6 0
487.62 0
487.64 0
487.66 0
487.68 0
487.7 0
487.72 0
487.74 0
487.76 0
487.78 0
487.8 0
487.82 0
487.84 0
487.86 0
487.88 0
487.9 0
487.92 0
487.94 0
487.96 0
487.98 0
488 0
488.02 0
488.04 0
488.06 0
488.08 0
488.1 0
488.12 0
488.14 0
488.16 0
488.18 0
488.2 0
488.22 0
488.24 0
488.26 0
488.28 0
488.3 0
488.32 0
488.34 0
488.36 0
488.38 0
488.4 0
488.42 0
488.44 0
488.46 0
488.48 0
488.5 0
488.52 0
488.54 0
488.56 0
488.58 0
488.6 0
488.62 0
488.64 0
488.66 0
488.68 0
488.7 0
488.72 0
488.74 0
488.76 0
488.78 0
488.8 0
488.82 0
488.84 0
488.86 0
488.88 0
488.9 0
488.92 0
488.94 0
488.96 0
488.98 0
489 0
489.02 0
489.04 0
489.06 0
489.08 0
489.1 0
489.12 0
489.14 0
489.16 0
489.18 0
489.2 0
489.22 0
489.24 0
489.26 0
489.28 0
489.3 0
489.32 0
489.34 0
489.36 0
489.38 0
489.4 0
489.42 0
489.44 0
489.46 0
489.48 0
489.5 0
489.52 0
489.54 0
489.56 0
489.58 0
489.6 0
489.62 0
489.64 0
489.66 0
489.68 0
489.7 0
489.72 0
489.74 0
489.76 0
489.78 0
489.8 0
489.82 0
489.84 0
489.86 0
489.88 0
489.9 0
489.92 0
489.94 0
489.96 0
489.98 0
490 0
490.02 0
490.04 0
490.06 0
490.08 0
490.1 0
490.12 0
490.14 0
490.16 0
490.18 0
490.2 0
490.22 0
490.24 0
490.26 0
490.28 0
490.3 0
490.32 0
490.34 0
490.36 0
490.38 0
490.4 0
490.42 0
490.44 0
490.46 0
490.48 0
490.5 0
490.52 0
490.54 0
490.56 0
490.58 0
490.6 0
490.62 0
490.64 0
490.66 0
490.68 0
490.7 0
490.72 0
490.74 0
490.76 0
490.78 0
490.8 0
490.82 0
490.84 0
490.86 0
490.88 0
490.9 0
490.92 0
490.94 0
490.96 0
490.98 0
491 0
491.02 0
491.04 0
491.06 0
491.08 0
491.1 0
491.12 0
491.14 0
491.16 0
491.18 0
491.2 0
491.22 0
491.24 0
491.26 0
491.28 0
491.3 0
491.32 0
491.34 0
491.36 0
491.38 0
491.4 0
491.42 0
491.44 0
491.46 0
491.48 0
491.5 0
491.52 0
491.54 0
491.56 0
491.58 0
491.6 0
491.62 0
491.64 0
491.66 0
491.68 0
491.7 0
491.72 0
491.74 0
491.76 0
491.78 0
491.8 0
491.82 0
491.84 0
491.86 0
491.88 0
491.9 0
491.92 0
491.94 0
491.96 0
491.98 0
492 0
492.02 0
492.04 0
492.06 0
492.08 0
492.1 0
492.12 0
492.14 0
492.16 0
492.18 0
492.2 0
492.22 0
492.24 0
492.26 0
492.28 0
492.3 0
492.32 0
492.34 0
492.36 0
492.38 0
492.4 0
492.42 0
492.44 0
492.46 0
492.48 0
492.5 0
492.52 0
492.54 0
492.56 0
492.58 0
492.6 0
492.62 0
492.64 0
492.66 0
492.68 0
492.7 0
492.72 0
492.74 0
492.76 0
492.78 0
492.8 0
492.82 0
492.84 0
492.86 0
492.88 0
492.9 0
492.92 0
492.94 0
492.96 0
492.98 0
493 0
493.02 0
493.04 0
493.06 0
493.08 0
493.1 0
493.12 0
493.14 0
493.16 0
493.18 0
493.2 0
493.22 0
493.24 0
493.26 0
493.28 0
493.3 0
493.32 0
493.34 0
493.36 0
493.38 0
493.4 0
493.42 0
493.44 0
493.46 0
493.48 0
493.5 0
493.52 0
493.54 0
493.56 0
493.58 0
493.6 0
493.62 0
493.64 0
493.66 0
493.68 0
493.7 0
493.72 0
493.74 0
493.76 0
493.78 0
493.8 0
493.82 0
493.84 0
493.86 0
493.88 0
493.9 0
493.92 0
493.94 0
493.96 0
493.98 0
494 0
494.02 0
494.04 0
494.06 0
494.08 0
494.1 0
494.12 0
494.14 0
494.16 0
494.18 0
494.2 0
494.22 0
494.24 0
494.26 0
494.28 0
494.3 0
494.32 0
494.34 0
494.36 0
494.38 0
494.4 0
494.42 0
494.44 0
494.46 0
494.48 0
494.5 0
494.52 0
494.54 0
494.56 0
494.58 0
494.6 0
494.62 0
494.64 0
494.66 0
494.68 0
494.7 0
494.72 0
494.74 0
494.76 0
494.78 0
494.8 0
494.82 0
494.84 0
494.86 0
494.88 0
494.9 0
494.92 0
494.94 0
494.96 0
494.98 0
495 0
495.02 0
495.04 0
495.06 0
495.08 0
495.1 0
495.12 0
495.14 0
495.16 0
495.18 0
495.2 0
495.22 0
495.24 0
495.26 0
495.28 0
495.3 0
495.32 0
495.34 0
495.36 0
495.38 0
495.4 0
495.42 0
495.44 0
495.46 0
495.48 0
495.5 0
495.52 0
495.54 0
495.56 0
495.58 0
495.6 0
495.62 0
495.64 0
495.66 0
495.68 0
495.7 0
495.72 0
495.74 0
495.76 0
495.78 0
495.8 0
495.82 0
495.84 0
495.86 0
495.88 0
495.9 0
495.92 0
495.94 0
495.96 0
495.98 0
496 0
496.02 0
496.04 0
496.06 0
496.08 0
496.1 0
496.12 0
496.14 0
496.16 0
496.18 0
496.2 0
496.22 0
496.24 0
496.26 0
496.28 0
496.3 0
496.32 0
496.34 0
496.36 0
496.38 0
496.4 0
496.42 0
496.44 0
496.46 0
496.48 0
496.5 0
496.52 0
496.54 0
496.56 0
496.58 0
496.6 0
496.62 0
496.64 0
496.66 0
496.68 0
496.7 0
496.72 0
496.74 0
496.76 0
496.78 0
496.8 0
496.82 0
496.84 0
496.86 0
496.88 0
496.9 0
496.92 0
496.94 0
496.96 0
496.98 0
497 0
497.02 0
497.04 0
497.06 0
497.08 0
497.1 0
497.12 0
497.14 0
497.16 0
497.18 0
497.2 0
497.22 0
497.24 0
497.26 0
497.28 0
497.3 0
497.32 0
497.34 0
497.36 0
497.38 0
497.4 0
497.42 0
497.44 0
497.46 0
497.48 0
497.5 0
497.52 0
497.54 0
497.56 0
497.58 0
497.6 0
497.62 0
497.64 0
497.66 0
497.68 0
497.7 0
497.72 0
497.74 0
497.76 0
497.78 0
497.8 0
497.82 0
497.84 0
497.86 0
497.88 0
497.9 0
497.92 0
497.94 0
497.96 0
497.98 0
498 0
498.02 0
498.04 0
498.06 0
498.08 0
498.1 0
498.12 0
498.14 0
498.16 0
498.18 0
498.2 0
498.22 0
498.24 0
498.26 0
498.28 0
498.3 0
498.32 0
498.34 0
498.36 0
498.38 0
498.4 0
498.42 0
498.44 0
498.46 0
498.48 0
498.5 0
498.52 0
498.54 0
498.56 0
498.58 0
498.6 0
498.62 0
498.64 0
498.66 0
498.68 0
498.7 0
498.72 0
498.74 0
498.76 0
498.78 0
498.8 0
498.82 0
498.84 0
498.86 0
498.88 0
498.9 0
498.92 0
498.94 0
498.96 0
498.98 0
499 0
499.02 0
499.04 0
499.06 0
499.08 0
499.1 0
499.12 0
499.14 0
499.16 0
499.18 0
499.2 0
499.22 0
499.24 0
499.26 0
499.28 0
499.3 0
499.32 0
499.34 0
499.36 0
499.38 0
499.4 0
499.42 0
499.44 0
499.46 0
499.48 0
499.5 0
499.52 0
499.54 0
499.56 0
499.58 0
499.6 0
499.62 0
499.64 0
499.66 0
499.68 0
499.7 0
499.72 0
499.74 0
499.76 0
499.78 0
499.8 0
499.82 0
499.84 0
499.86 0
499.88 0
499.9 0
499.92 0
499.94 0
499.96 0
499.98 0


==> figures/sag_rebound_blockIH_voltage.dat <==
0 -70
0.02 -70.08056
0.04 -70.17663
0.06 -70.27172
0.08 -70.36585
0.1 -70.45975
0.12 -70.55374
0.14 -70.64794
0.16 -70.74238
0.18 -70.83707
0.2 -70.93201
0.22 -71.02719
0.24 -71.12262
0.26 -71.21827
0.28 -71.31414
0.3 -71.41023
0.32 -71.50654
0.34 -71.60304
0.36 -71.69975
0.38 -71.79665
0.4 -71.89373
0.42 -71.99099
0.44 -72.08843
0.46 -72.18603
0.48 -72.28379
0.5 -72.38171
0.52 -72.47978
0.54 -72.57799
0.56 -72.67633
0.58 -72.77481
0.6 -72.87341
0.62 -72.97213
0.64 -73.07096
0.66 -73.1699
0.68 -73.26894
0.7 -73.36808
0.72 -73.46731
0.74 -73.56662
0.76 -73.66601
0.78 -73.76548
0.8 -73.86501
0.82 -73.96461
0.84 -74.06427
0.86 -74.16397
0.88 -74.26373
0.9 -74.36353
0.92 -74.46336
0.94 -74.56323
0.96 -74.66312
0.98 -74.76304
1 -74.86297
1.02 -74.96292
1.04 -75.06287
1.06 -75.16283
1.08 -75.26279
1.1 -75.36274
1.12 -75.46268
1.14 -75.5626
1.16 -75.66251
1.18 -75.76239
1.2 -75.86225
1.22 -75.96207
1.24 -76.06185
1.26 -76.1616
1.28 -76.2613
1.3 -76.36095
1.32 -76.46055
1.34 -76.56009
1.36 -76.65957
1.38 -76.75899
1.4 -76.85834
1.42 -76.95762
1.44 -77.05682
1.46 -77.15595
1.48 -77.25499
1.5 -77.35394
1.52 -77.45281
1.54 -77.55158
1.56 -77.65026
1.58 -77.74884
1.6 -77.84731
1.62 -77.94568
1.64 -78.04394
1.66 -78.14209
1.68 -78.24013
1.7 -78.33805
1.72 -78.43584
1.74 -78.53351
1.76 -78.63106
1.78 -78.72848
1.8 -78.82576
1.82 -78.92291
1.84 -79.01993
1.86 -79.1168
1.88 -79.21353
1.9 -79.31012
1.92 -79.40656
1.94 -79.50285
1.96 -79.59899
1.98 -79.69498
2 -79.79081
2.02 -79.88648
2.04 -79.98199
2.06 -80.07734
2.08 -80.17253
2.1 -80.26755
2.12 -80.3624
2.14 -80.45708
2.16 -80.55159
2.18 -80.64592
2.2 -80.74008
2.22 -80.83407
2.24 -80.92787
2.26 -81.02149
2.28 -81.11494
2.3 -81.20819
2.32 -81.30127
2.34 -81.39416
2.36 -81.48686
2.38 -81.57937
2.4 -81.67169
2.42 -81.76382
2.44 -81.85575
2.46 -81.9475
2.48 -82.03904
2.5 -82.1304
2.52 -82.22155
2.54 -82.31251
2.56 -82.40326
2.58 -82.49382
2.6 -82.58418
2.62 -82.67433
2.64 -82.76429
2.66 -82.85404
2.68 -82.94358
2.7 -83.03292
2.72 -83.12206
2.74 -83.21099
2.76 -83.29971
2.78 -83.38822
2.8 -83.47653
2.82 -83.56463
2.84 -83.65252
2.86 -83.74021
2.88 -83.82768
2.9 -83.91494
2.92 -84.002
2.94 -84.08884
2.96 -84.17547
2.98 -84.2619
3 -84.34811
3.02 -84.43411
3.04 -84.5199
3.06 -84.60548
3.08 -84.69084
3.1 -84.776
3.12 -84.86094
3.14 -84.94567
3.16 -85.03019
3.18 -85.1145
3.2 -85.1986
3.22 -85.28249
3.24 -85.36617
3.26 -85.44963
3.28 -85.53289
3.3 -85.61593
3.32 -85.69877
3.34 -85.78139
3.36 -85.86381
3.38 -85.94602
3.4 -86.02801
3.42 -86.1098
3.44 -86.19139
3.46 -86.27276
3.48 -86.35393
3.5 -86.43488
3.52 -86.51564
3.54 -86.59618
3.56 -86.67653
3.58 -86.75666
3.6 -86.83659
3.62 -86.91632
3.64 -86.99585
3.66 -87.07517
3.68 -87.15429
3.7 -87.23321
3.72 -87.31193
3.74 -87.39044
3.76 -87.46876
3.78 -87.54688
3.8 -87.6248
3.82 -87.70252
3.84 -87.78005
3.86 -87.85738
3.88 -87.93451
3.9 -88.01145
3.92 -88.08819
3.94 -88.16475
3.96 -88.24111
3.98 -88.31727
4 -88.39325
4.02 -88.46904
4.04 -88.54463
4.06 -88.62004
4.08 -88.69526
4.1 -88.77029
4.12 -88.84514
4.14 -88.9198
4.16 -88.99428
4.18 -89.06857
4.2 -89.14268
4.22 -89.21661
4.24 -89.29036
4.26 -89.36393
4.28 -89.43731
4.3 -89.51052
4.32 -89.58355
4.34 -89.65641
4.36 -89.72909
4.38 -89.80159
4.4 -89.87392
4.42 -89.94608
4.44 -90.01806
4.46 -90.08987
4.48 -90.16152
4.5 -90.23299
4.52 -90.30429
4.54 -90.37543
4.56 -90.44639
4.58 -90.5172
4.6 -90.58783
4.62 -90.6583
4.64 -90.72861
4.66 -90.79876
4.68 -90.86874
4.7 -90.93857
4.72 -91.00823
4.74 -91.07773
4.76 -91.14708
4.78 -91.21627
4.8 -91.2853
4.82 -91.35418
4.84 -91.4229
4.86 -91.49147
4.88 -91.55988
4.9 -91.62814
4.92 -91.69625
4.94 -91.76422
4.96 -91.83203
4.98 -91.89969
5 -91.9672
5.02 -92.03457
5.04 -92.10179
5.06 -92.16887
5.08 -92.2358
5.1 -92.30259
5.12 -92.36923
5.14 -92.43574
5.16 -92.5021
5.18 -92.56832
5.2 -92.6344
5.22 -92.70034
5.24 -92.76614
5.26 -92.83181
5.28 -92.89734
5.3 -92.96274
5.32 -93.028
5.34 -93.09312
5.36 -93.15811
5.38 -93.22297
5.4 -93.2877
5.42 -93.35229
5.44 -93.41676
5.46 -93.48109
5.48 -93.5453
5.5 -93.60938
5.52 -93.67333
5.54 -93.73715
5.56 -93.80085
5.58 -93.86442
5.6 -93.92787
5.62 -93.99119
5.64 -94.05439
5.66 -94.11747
5.68 -94.18042
5.7 -94.24326
5.72 -94.30597
5.74 -94.36856
5.76 -94.43103
5.78 -94.49339
5.8 -94.55562
5.82 -94.61774
5.84 -94.67974
5.86 -94.74163
5.88 -94.8034
5.9 -94.86505
5.92 -94.92659
5.94 -94.98802
5.96 -95.04933
5.98 -95.11053
6 -95.17162
6.02 -95.23259
6.04 -95.29346
6.06 -95.35421
6.08 -95.41485
6.1 -95.47539
6.12 -95.53581
6.14 -95.59613
6.16 -95.65634
6.18 -95.71644
6.2 -95.77644
6.22 -95.83633
6.24 -95.89611
6.26 -95.95579
6.28 -96.01536
6.3 -96.07483
6.32 -96.1342
6.34 -96.19346
6.36 -96.25262
6.38 -96.31168
6.4 -96.37063
6.42 -96.42949
6.44 -96.48824
6.46 -96.54689
6.48 -96.60544
6.5 -96.66389
6.52 -96.72225
6.54 -96.7805
6.56 -96.83866
6.58 -96.89672
6.6 -96.95468
6.62 -97.01254
6.64 -97.07031
6.66 -97.12798
6.68 -97.18555
6.7 -97.24303
6.72 -97.30042
6.74 -97.35771
6.76 -97.4149
6.78 -97.472
6.8 -97.52901
6.82 -97.58592
6.84 -97.64274
6.86 -97.69947
6.88 -97.75611
6.9 -97.81265
6.92 -97.86911
6.94 -97.92547
6.96 -97.98174
6.98 -98.03792
7 -98.09401
7.02 -98.15001
7.04 -98.20592
7.06 -98.26174
7.08 -98.31748
7.1 -98.37312
7.12 -98.42868
7.14 -98.48415
7.16 -98.53953
7.18 -98.59482
7.2 -98.65002
7.22 -98.70514
7.24 -98.76018
7.26 -98.81512
7.28 -98.86998
7.3 -98.92476
7.32 -98.97945
7.34 -99.03405
7.36 -99.08857
7.38 -99.143
7.4 -99.19735
7.42 -99.25162
7.44 -99.3058
7.46 -99.3599
7.48 -99.41392
7.5 -99.46785
7.52 -99.5217
7.54 -99.57546
7.56 -99.62915
7.58 -99.68275
7.6 -99.73627
7.62 -99.78971
7.64 -99.84306
7.66 -99.89634
7.68 -99.94953
7.7 -100.0026
7.72 -100.0557
7.74 -100.1086
7.76 -100.1615
7.78 -100.2143
7.8 -100.267
7.82 -100.3196
7.84 -100.3722
7.86 -100.4247
7.88 -100.4771
7.9 -100.5294
7.92 -100.5816
7.94 -100.6338
7.96 -100.6859
7.98 -100.7379
8 -100.7898
8.02 -100.8416
8.04 -100.8934
8.06 -100.9451
8.08 -100.9967
8.1 -101.0482
8.12 -101.0997
8.14 -101.1511
8.16 -101.2024
8.18 -101.2536
8.2 -101.3048
8.22 -101.3559
8.24 -101.4069
8.26 -101.4578
8.28 -101.5086
8.3 -101.5594
8.32 -101.6101
8.34 -101.6607
8.36 -101.7113
8.38 -101.7618
8.4 -101.8122
8.42 -101.8625
8.44 -101.9127
8.46 -101.9629
8.48 -102.013
8.5 -102.0631
8.52 -102.113
8.54 -102.1629
8.56 -102.2127
8.58 -102.2624
8.6 -102.3121
8.62 -102.3617
8.64 -102.4112
8.66 -102.4606
8.68 -102.51
8.7 -102.5593
8.72 -102.6085
8.74 -102.6577
8.76 -102.7068
8.78 -102.7558
8.8 -102.8047
8.82 -102.8536
8.84 -102.9024
8.86 -102.9511
8.88 -102.9997
8.9 -103.0483
8.92 -103.0968
8.94 -103.1452
8.96 -103.1936
8.98 -103.2419
9 -103.2901
9.02 -103.3383
9.04 -103.3863
9.06 -103.4344
9.08 -103.4823
9.1 -103.5302
9.12 -103.578
9.14 -103.6257
9.16 -103.6733
9.18 -103.7209
9.2 -103.7684
9.22 -103.8159
9.24 -103.8633
9.26 -103.9106
9.28 -103.9578
9.3 -104.005
9.32 -104.0521
9.34 -104.0991
9.36 -104.1461
9.38 -104.193
9.4 -104.2398
9.42 -104.2865
9.44 -104.3332
9.46 -104.3798
9.48 -104.4264
9.5 -104.4729
9.52 -104.5193
9.54 -104.5656
9.56 -104.6119
9.58 -104.6581
9.6 -104.7042
9.62 -104.7503
9.64 -104.7963
9.66 -104.8422
9.68 -104.8881
9.7 -104.9339
9.72 -104.9796
9.74 -105.0253
9.76 -105.0709
9.78 -105.1164
9.8 -105.1619
9.82 -105.2073
9.84 -105.2526
9.86 -105.2978
9.88 -105.343
9.9 -105.3882
9.92 -105.4332
9.94 -105.4782
9.96 -105.5231
9.98 -105.568
10 -105.6128
10.02 -105.6575
10.04 -105.7022
10.06 -105.7468
10.08 -105.7913
10.1 -105.8357
10.12 -105.8801
10.14 -105.9245
10.16 -105.9687
10.18 -106.0129
10.2 -106.0571
10.22 -106.1011
10.24 -106.1451
10.26 -106.1891
10.28 -106.2329
10.3 -106.2767
10.32 -106.3205
10.34 -106.3641
10.36 -106.4077
10.38 -106.4513
10.4 -106.4948
10.42 -106.5382
10.44 -106.5815
10.46 -106.6248
10.48 -106.668
10.5 -106.7112
10.52 -106.7543
10.54 -106.7973
10.56 -106.8402
10.58 -106.8831
10.6 -106.926
10.62 -106.9687
10.64 -107.0114
10.66 -107.0541
10.68 -107.0966
10.7 -107.1391
10.72 -107.1816
10.74 -107.224
10.76 -107.2663
10.78 -107.3085
10.8 -107.3507
10.82 -107.3929
10.84 -107.4349
10.86 -107.4769
10.88 -107.5189
10.9 -107.5607
10.92 -107.6025
10.94 -107.6443
10.96 -107.686
10.98 -107.7276
11 -107.7691
11.02 -107.8106
11.04 -107.8521
11.06 -107.8934
11.08 -107.9347
11.1 -107.976
11.12 -108.0171
11.14 -108.0583
11.16 -108.0993
11.18 -108.1403
11.2 -108.1812
11.22 -108.2221
11.24 -108.2629
11.26 -108.3036
11.28 -108.3443
11.3 -108.3849
11.32 -108.4255
11.34 -108.466
11.36 -108.5064
11.38 -108.5468
11.4 -108.5871
11.42 -108.6273
11.44 -108.6675
11.46 -108.7076
11.48 -108.7477
11.5 -108.7877
11.52 -108.8276
11.54 -108.8675
11.56 -108.9073
11.58 -108.9471
11.6 -108.9868
11.62 -109.0264
11.64 -109.066
11.66 -109.1055
11.68 -109.1449
11.7 -109.1843
11.72 -109.2236
11.74 -109.2629
11.76 -109.3021
11.78 -109.3412
11.8 -109.3803
11.82 -109.4193
11.84 -109.4583
11.86 -109.4972
11.88 -109.536
11.9 -109.5748
11.92 -109.6135
11.94 -109.6522
11.96 -109.6908
11.98 -109.7293
12 -109.7678
12.02 -109.8062
12.04 -109.8446
12.06 -109.8829
12.08 -109.9211
12.1 -109.9593
12.12 -109.9974
12.14 -110.0355
12.16 -110.0735
12.18 -110.1114
12.2 -110.1493
12.22 -110.1871
12.24 -110.2249
12.26 -110.2626
12.28 -110.3002
12.3 -110.3378
12.32 -110.3753
12.34 -110.4128
12.36 -110.4502
12.38 -110.4876
12.4 -110.5249
12.42 -110.5621
12.44 -110.5993
12.46 -110.6364
12.48 -110.6734
12.5 -110.7104
12.52 -110.7474
12.54 -110.7842
12.56 -110.8211
12.58 -110.8578
12.6 -110.8945
12.62 -110.9312
12.64 -110.9678
12.66 -111.0043
12.68 -111.0408
12.7 -111.0772
12.72 -111.1135
12.74 -111.1498
12.76 -111.1861
12.78 -111.2223
12.8 -111.2584
12.82 -111.2945
12.84 -111.3305
12.86 -111.3664
12.88 -111.4023
12.9 -111.4382
12.92 -111.4739
12.94 -111.5097
12.96 -111.5453
12.98 -111.581
13 -111.6165
13.02 -111.652
13.04 -111.6874
13.06 -111.7228
13.08 -111.7581
13.1 -111.7934
13.12 -111.8286
13.14 -111.8638
13.16 -111.8989
13.18 -111.9339
13.2 -111.9689
13.22 -112.0038
13.24 -112.0387
13.26 -112.0735
13.28 -112.1083
13.3 -112.143
13.32 -112.1777
13.34 -112.2122
13.36 -112.2468
13.38 -112.2813
13.4 -112.3157
13.42 -112.3501
13.44 -112.3844
13.46 -112.4186
13.48 -112.4528
13.5 -112.487
13.52 -112.5211
13.54 -112.5551
13.56 -112.5891
13.58 -112.623
13.6 -112.6569
13.62 -112.6907
13.64 -112.7245
13.66 -112.7582
13.68 -112.7918
13.7 -112.8254
13.72 -112.859
13.74 -112.8925
13.76 -112.9259
13.78 -112.9593
13.8 -112.9926
13.82 -113.0259
13.84 -113.0591
13.86 -113.0922
13.88 -113.1253
13.9 -113.1584
13.92 -113.1914
13.94 -113.2243
13.96 -113.2572
13.98 -113.2901
14 -113.3228
14.02 -113.3556
14.04 -113.3882
14.06 -113.4209
14.08 -113.4534
14.1 -113.4859
14.12 -113.5184
14.14 -113.5508
14.16 -113.5832
14.18 -113.6155
14.2 -113.6477
14.22 -113.6799
14.24 -113.712
14.26 -113.7441
14.28 -113.7761
14.3 -113.8081
14.32 -113.8401
14.34 -113.8719
14.36 -113.9038
14.38 -113.9355
14.4 -113.9672
14.42 -113.9989
14.44 -114.0305
14.46 -114.0621
14.48 -114.0936
14.5 -114.125
14.52 -114.1564
14.54 -114.1878
14.56 -114.2191
14.58 -114.2503
14.6 -114.2815
14.62 -114.3127
14.64 -114.3437
14.66 -114.3748
14.68 -114.4058
14.7 -114.4367
14.72 -114.4676
14.74 -114.4984
14.76 -114.5292
14.78 -114.5599
14.8 -114.5906
14.82 -114.6212
14.84 -114.6518
14.86 -114.6823
14.88 -114.7128
14.9 -114.7432
14.92 -114.7736
14.94 -114.8039
14.96 -114.8342
14.98 -114.8644
15 -114.8946
15.02 -114.9247
15.04 -114.9547
15.06 -114.9848
15.08 -115.0147
15.1 -115.0446
15.12 -115.0745
15.14 -115.1043
15.16 -115.1341
15.18 -115.1638
15.2 -115.1935
15.22 -115.2231
15.24 -115.2526
15.26 -115.2821
15.28 -115.3116
15.3 -115.341
15.32 -115.3704
15.34 -115.3997
15.36 -115.429
15.38 -115.4582
15.4 -115.4874
15.42 -115.5165
15.44 -115.5455
15.46 -115.5746
15.48 -115.6035
15.5 -115.6324
15.52 -115.6613
15.54 -115.6901
15.56 -115.7189
15.58 -115.7476
15.6 -115.7763
15.62 -115.8049
15.64 -115.8335
15.66 -115.862
15.68 -115.8905
15.7 -115.919
15.72 -115.9473
15.74 -115.9757
15.76 -116.004
15.78 -116.0322
15.8 -116.0604
15.82 -116.0885
15.84 -116.1166
15.86 -116.1447
15.88 -116.1727
15.9 -116.2006
15.92 -116.2285
15.94 -116.2564
15.96 -116.2842
15.98 -116.312
16 -116.3397
16.02 -116.3673
16.04 -116.395
16.06 -116.4225
16.08 -116.4501
16.1 -116.4775
16.12 -116.505
16.14 -116.5324
16.16 -116.5597
16.18 -116.587
16.2 -116.6142
16.22 -116.6414
16.24 -116.6686
16.26 -116.6957
16.28 -116.7227
16.3 -116.7497
16.32 -116.7767
16.34 -116.8036
16.36 -116.8305
16.38 -116.8573
16.4 -116.8841
16.42 -116.9108
16.44 -116.9375
16.46 -116.9641
16.48 -116.9907
16.5 -117.0173
16.52 -117.0438
16.54 -117.0702
16.56 -117.0967
16.58 -117.123
16.6 -117.1493
16.62 -117.1756
16.64 -117.2018
16.66 -117.228
16.68 -117.2542
16.7 -117.2803
16.72 -117.3063
16.74 -117.3323
16.76 -117.3583
16.78 -117.3842
16.8 -117.4101
16.82 -117.4359
16.84 -117.4617
16.86 -117.4874
16.88 -117.5131
16.9 -117.5387
16.92 -117.5643
16.94 -117.5899
16.96 -117.6154
16.98 -117.6409
17 -117.6663
17.02 -117.6917
17.04 -117.717
17.06 -117.7423
17.08 -117.7675
17.1 -117.7927
17.12 -117.8179
17.14 -117.843
17.16 -117.8681
17.18 -117.8931
17.2 -117.9181
17.22 -117.943
17.24 -117.9679
17.26 -117.9928
17.28 -118.0176
17.3 -118.0424
17.32 -118.0671
17.34 -118.0918
17.36 -118.1164
17.38 -118.141
17.4 -118.1656
17.42 -118.1901
17.44 -118.2145
17.46 -118.239
17.48 -118.2633
17.5 -118.2877
17.52 -118.312
17.54 -118.3362
17.56 -118.3604
17.58 -118.3846
17.6 -118.4087
17.62 -118.4328
17.64 -118.4569
17.66 -118.4809
17.68 -118.5048
17.7 -118.5287
17.72 -118.5526
17.74 -118.5764
17.76 -118.6002
17.78 -118.624
17.8 -118.6477
17.82 -118.6714
17.84 -118.695
17.86 -118.7186
17.88 -118.7421
17.9 -118.7656
17.92 -118.7891
17.94 -118.8125
17.96 -118.8359
17.98 -118.8592
18 -118.8825
18.02 -118.9057
18.04 -118.9289
18.06 -118.9521
18.08 -118.9753
18.1 -118.9983
18.12 -119.0214
18.14 -119.0444
18.16 -119.0674
18.18 -119.0903
18.2 -119.1132
18.22 -119.136
18.24 -119.1588
18.26 -119.1816
18.28 -119.2043
18.3 -119.227
18.32 -119.2497
18.34 -119.2723
18.36 -119.2948
18.38 -119.3174
18.4 -119.3398
18.42 -119.3623
18.44 -119.3847
18.46 -119.4071
18.48 -119.4294
18.5 -119.4517
18.52 -119.4739
18.54 -119.4961
18.56 -119.5183
18.58 -119.5404
18.6 -119.5625
18.62 -119.5846
18.64 -119.6066
18.66 -119.6286
18.68 -119.6505
18.7 -119.6724
18.72 -119.6943
18.74 -119.7161
18.76 -119.7379
18.78 -119.7596
18.8 -119.7813
18.82 -119.803
18.84 -119.8246
18.86 -119.8462
18.88 -119.8677
18.9 -119.8892
18.92 -119.9107
18.94 -119.9321
18.96 -119.9535
18.98 -119.9749
19 -119.9962
19.02 -120.0175
19.04 -120.0388
19.06 -120.06
19.08 -120.0811
19.1 -120.1023
19.12 -120.1234
19.14 -120.1444
19.16 -120.1654
19.18 -120.1864
19.2 -120.2074
19.22 -120.2283
19.24 -120.2491
19.26 -120.27
19.28 -120.2908
19.3 -120.3115
19.32 -120.3323
19.34 -120.3529
19.36 -120.3736
19.38 -120.3942
19.4 -120.4148
19.42 -120.4353
19.44 -120.4558
19.46 -120.4763
19.48 -120.4967
19.5 -120.5171
19.52 -120.5375
19.54 -120.5578
19.56 -120.5781
19.58 -120.5983
19.6 -120.6185
19.62 -120.6387
19.64 -120.6588
19.66 -120.6789
19.68 -120.699
19.7 -120.719
19.72 -120.739
19.74 -120.759
19.76 -120.7789
19.78 -120.7988
19.8 -120.8186
19.82 -120.8385
19.84 -120.8582
19.86 -120.878
19.88 -120.8977
19.9 -120.9174
19.92 -120.937
19.94 -120.9566
19.96 -120.9762
19.98 -120.9957
20 -121.0152
20.02 -121.0347
20.04 -121.0541
20.06 -121.0735
20.08 -121.0929
20.1 -121.1122
20.12 -121.1315
20.14 -121.1507
20.16 -121.17
20.18 -121.1891
20.2 -121.2083
20.22 -121.2274
20.24 -121.2465
20.26 -121.2655
20.28 -121.2846
20.3 -121.3035
20.32 -121.3225
20.34 -121.3414
20.36 -121.3603
20.38 -121.3791
20.4 -121.3979
20.42 -121.4167
20.44 -121.4355
20.46 -121.4542
20.48 -121.4729
20.5 -121.4915
20.52 -121.5101
20.54 -121.5287
20.56 -121.5472
20.58 -121.5657
20.6 -121.5842
20.62 -121.6027
20.64 -121.6211
20.66 -121.6394
20.68 -121.6578
20.7 -121.6761
20.72 -121.6944
20.74 -121.7126
20.76 -121.7308
20.78 -121.749
20.8 -121.7671
20.82 -121.7853
20.84 -121.8033
20.86 -121.8214
20.88 -121.8394
20.9 -121.8574
20.92 -121.8753
20.94 -121.8933
20.96 -121.9111
20.98 -121.929
21 -121.9468
21.02 -121.9646
21.04 -121.9824
21.06 -122.0001
21.08 -122.0178
21.1 -122.0354
21.12 -122.0531
21.14 -122.0707
21.16 -122.0882
21.18 -122.1058
21.2 -122.1233
21.22 -122.1407
21.24 -122.1582
21.26 -122.1756
21.28 -122.193
21.3 -122.2103
21.32 -122.2276
21.34 -122.2449
21.36 -122.2622
21.38 -122.2794
21.4 -122.2966
21.42 -122.3137
21.44 -122.3309
21.46 -122.348
21.48 -122.365
21.5 -122.3821
21.52 -122.3991
21.54 -122.416
21.56 -122.433
21.58 -122.4499
21.6 -122.4668
21.62 -122.4836
21.64 -122.5004
21.66 -122.5172
21.68 -122.534
21.7 -122.5507
21.72 -122.5674
21.74 -122.5841
21.76 -122.6007
21.78 -122.6173
21.8 -122.6339
21.82 -122.6504
21.84 -122.667
21.86 -122.6834
21.88 -122.6999
21.9 -122.7163
21.92 -122.7327
21.94 -122.7491
21.96 -122.7654
21.98 -122.7817
22 -122.798
22.02 -122.8143
22.04 -122.8305
22.06 -122.8467
22.08 -122.8628
22.1 -122.879
22.12 -122.8951
22.14 -122.9111
22.16 -122.9272
22.18 -122.9432
22.2 -122.9592
22.22 -122.9752
22.24 -122.9911
22.26 -123.007
22.28 -123.0229
22.3 -123.0387
22.32 -123.0545
22.34 -123.0703
22.36 -123.086
22.38 -123.1018
22.4 -123.1175
22.42 -123.1331
22.44 -123.1488
22.46 -123.1644
22.48 -123.18
22.5 -123.1955
22.52 -123.2111
22.54 -123.2266
22.56 -123.242
22.58 -123.2575
22.6 -123.2729
22.62 -123.2883
22.64 -123.3036
22.66 -123.319
22.68 -123.3343
22.7 -123.3495
22.72 -123.3648
22.74 -123.38
22.76 -123.3952
22.78 -123.4104
22.8 -123.4255
22.82 -123.4406
22.84 -123.4557
22.86 -123.4708
22.88 -123.4858
22.9 -123.5008
22.92 -123.5158
22.94 -123.5307
22.96 -123.5456
22.98 -123.5605
23 -123.5754
23.02 -123.5902
23.04 -123.605
23.06 -123.6198
23.08 -123.6346
23.1 -123.6493
23.12 -123.664
23.14 -123.6787
23.16 -123.6933
23.18 -123.7079
23.2 -123.7225
23.22 -123.7371
23.24 -123.7516
23.26 -123.7662
23.28 -123.7806
23.3 -123.7951
23.32 -123.8095
23.34 -123.8239
23.36 -123.8383
23.38 -123.8527
23.4 -123.867
23.42 -123.8813
23.44 -123.8956
23.46 -123.9099
23.48 -123.9241
23.5 -123.9383
23.52 -123.9525
23.54 -123.9666
23.56 -123.9807
23.58 -123.9948
23.6 -124.0089
23.62 -124.0229
23.64 -124.037
23.66 -124.051
23.68 -124.0649
23.7 -124.0789
23.72 -124.0928
23.74 -124.1067
23.76 -124.1206
23.78 -124.1344
23.8 -124.1482
23.82 -124.162
23.84 -124.1758
23.86 -124.1895
23.88 -124.2032
23.9 -124.2169
23.92 -124.2306
23.94 -124.2442
23.96 -124.2578
23.98 -124.2714
24 -124.285
24.02 -124.2985
24.04 -124.3121
24.06 -124.3256
24.08 -124.339
24.1 -124.3525
24.12 -124.3659
24.14 -124.3793
24.16 -124.3926
24.18 -124.406
24.2 -124.4193
24.22 -124.4326
24.24 -124.4459
24.26 -124.4591
24.28 -124.4723
24.3 -124.4855
24.32 -124.4987
24.34 -124.5119
24.36 -124.525
24.38 -124.5381
24.4 -124.5512
24.42 -124.5642
24.44 -124.5773
24.46 -124.5903
24.48 -124.6033
24.5 -124.6162
24.52 -124.6291
24.54 -124.6421
24.56 -124.6549
24.58 -124.6678
24.6 -124.6807
24.62 -124.6935
24.64 -124.7063
24.66 -124.719
24.68 -124.7318
24.7 -124.7445
24.72 -124.7572
24.74 -124.7699
24.76 -124.7825
24.78 -124.7952
24.8 -124.8078
24.82 -124.8204
24.84 -124.8329
24.86 -124.8455
24.88 -124.858
24.9 -124.8705
24.92 -124.8829
24.94 -124.8954
24.96 -124.9078
24.98 -124.9202
25 -124.9326
25.02 -124.9449
25.04 -124.9573
25.06 -124.9696
25.08 -124.9819
25.1 -124.9941
25.12 -125.0064
25.14 -125.0186
25.16 -125.0308
25.18 -125.043
25.2 -125.0551
25.22 -125.0673
25.24 -125.0794
25.26 -125.0915
25.28 -125.1035
25.3 -125.1156
25.32 -125.1276
25.34 -125.1396
25.36 -125.1516
25.38 -125.1635
25.4 -125.1755
25.42 -125.1874
25.44 -125.1993
25.46 -125.2111
25.48 -125.223
25.5 -125.2348
25.52 -125.2466
25.54 -125.2584
25.56 -125.2701
25.58 -125.2819
25.6 -125.2936
25.62 -125.3053
25.64 -125.3169
25.66 -125.3286
25.68 -125.3402
25.7 -125.3518
25.72 -125.3634
25.74 -125.375
25.76 -125.3865
25.78 -125.3981
25.8 -125.4096
25.82 -125.421
25.84 -125.4325
25.86 -125.4439
25.88 -125.4554
25.9 -125.4667
25.92 -125.4781
25.94 -125.4895
25.96 -125.5008
25.98 -125.5121
26 -125.5234
26.02 -125.5347
26.04 -125.5459
26.06 -125.5572
26.08 -125.5684
26.1 -125.5796
26.12 -125.5907
26.14 -125.6019
26.16 -125.613
26.18 -125.6241
26.2 -125.6352
26.22 -125.6463
26.24 -125.6573
26.26 -125.6683
26.28 -125.6793
26.3 -125.6903
26.32 -125.7013
26.34 -125.7122
26.36 -125.7232
26.38 -125.7341
26.4 -125.745
26.42 -125.7558
26.44 -125.7667
26.46 -125.7775
26.48 -125.7883
26.5 -125.7991
26.52 -125.8098
26.54 -125.8206
26.56 -125.8313
26.58 -125.842
26.6 -125.8527
26.62 -125.8634
26.64 -125.874
26.66 -125.8846
26.68 -125.8952
26.7 -125.9058
26.72 -125.9164
26.74 -125.927
26.76 -125.9375
26.78 -125.948
26.8 -125.9585
26.82 -125.969
26.84 -125.9794
26.86 -125.9898
26.88 -126.0003
26.9 -126.0106
26.92 -126.021
26.94 -126.0314
26.96 -126.0417
26.98 -126.052
27 -126.0623
27.02 -126.0726
27.04 -126.0829
27.06 -126.0931
27.08 -126.1033
27.1 -126.1135
27.12 -126.1237
27.14 -126.1339
27.16 -126.144
27.18 -126.1542
27.2 -126.1643
27.22 -126.1744
27.24 -126.1845
27.26 -126.1945
27.28 -126.2045
27.3 -126.2146
27.32 -126.2246
27.34 -126.2345
27.36 -126.2445
27.38 -126.2545
27.4 -126.2644
27.42 -126.2743
27.44 -126.2842
27.46 -126.294
27.48 -126.3039
27.5 -126.3137
27.52 -126.3236
27.54 -126.3334
27.56 -126.3431
27.58 -126.3529
27.6 -126.3626
27.62 -126.3724
27.64 -126.3821
27.66 -126.3918
27.68 -126.4014
27.7 -126.4111
27.72 -126.4207
27.74 -126.4304
27.76 -126.44
27.78 -126.4495
27.8 -126.4591
27.82 -126.4687
27.84 -126.4782
27.86 -126.4877
27.88 -126.4972
27.9 -126.5067
27.92 -126.5161
27.94 -126.5256
27.96 -126.535
27.98 -126.5444
28 -126.5538
28.02 -126.5632
28.04 -126.5725
28.06 -126.5819
28.08 -126.5912
28.1 -126.6005
28.12 -126.6098
28.14 -126.6191
28.16 -126.6283
28.18 -126.6376
28.2 -126.6468
28.22 -126.656
28.24 -126.6652
28.26 -126.6743
28.28 -126.6835
28.3 -126.6926
28.32 -126.7017
28.34 -126.7108
28.36 -126.7199
28.38 -126.729
28.4 -126.7381
28.42 -126.7471
28.44 -126.7561
28.46 -126.7651
28.48 -126.7741
28.5 -126.7831
28.52 -126.792
28.54 -126.8009
28.56 -126.8099
28.58 -126.8188
28.6 -126.8277
28.62 -126.8365
28.64 -126.8454
28.66 -126.8542
28.68 -126.863
28.7 -126.8718
28.72 -126.8806
28.74 -126.8894
28.76 -126.8982
28.78 -126.9069
28.8 -126.9156
28.82 -126.9243
28.84 -126.933
28.86 -126.9417
28.88 -126.9503
28.9 -126.959
28.92 -126.9676
28.94 -126.9762
28.96 -126.9848
28.98 -126.9934
29 -127.002
29.02 -127.0105
29.04 -127.019
29.06 -127.0276
29.08 -127.0361
29.1 -127.0445
29.12 -127.053
29.14 -127.0615
29.16 -127.0699
29.18 -127.0783
29.2 -127.0867
29.22 -127.0951
29.24 -127.1035
29.26 -127.1119
29.28 -127.1202
29.3 -127.1285
29.32 -127.1368
29.34 -127.1451
29.36 -127.1534
29.38 -127.1617
29.4 -127.1699
29.42 -127.1782
29.44 -127.1864
29.46 -127.1946
29.48 -127.2028
29.5 -127.211
29.52 -127.2191
29.54 -127.2273
29.56 -127.2354
29.58 -127.2435
29.6 -127.2516
29.62 -127.2597
29.64 -127.2678
29.66 -127.2759
29.68 -127.2839
29.7 -127.2919
29.72 -127.2999
29.74 -127.3079
29.76 -127.3159
29.78 -127.3239
29.8 -127.3318
29.82 -127.3398
29.84 -127.3477
29.86 -127.3556
29.88 -127.3635
29.9 -127.3714
29.92 -127.3792
29.94 -127.3871
29.96 -127.3949
29.98 -127.4027
30 -127.4106
30.02 -127.4183
30.04 -127.4261
30.06 -127.4339
30.08 -127.4416
30.1 -127.4494
30.12 -127.4571
30.14 -127.4648
30.16 -127.4725
30.18 -127.4802
30.2 -127.4878
30.22 -127.4955
30.24 -127.5031
30.26 -127.5107
30.28 -127.5183
30.3 -127.5259
30.32 -127.5335
30.34 -127.5411
30.36 -127.5486
30.38 -127.5562
30.4 -127.5637
30.42 -127.5712
30.44 -127.5787
30.46 -127.5862
30.48 -127.5937
30.5 -127.6011
30.52 -127.6085
30.54 -127.616
30.56 -127.6234
30.58 -127.6308
30.6 -127.6382
30.62 -127.6455
30.64 -127.6529
30.66 -127.6602
30.68 -127.6676
30.7 -127.6749
30.72 -127.6822
30.74 -127.6895
30.76 -127.6968
30.78 -127.704
30.8 -127.7113
30.82 -127.7185
30.84 -127.7257
30.86 -127.7329
30.88 -127.7401
30.9 -127.7473
30.92 -127.7545
30.94 -127.7616
30.96 -127.7688
30.98 -127.7759
31 -127.783
31.02 -127.7901
31.04 -127.7972
31.06 -127.8043
31.08 -127.8114
31.1 -127.8184
31.12 -127.8255
31.14 -127.8325
31.16 -127.8395
31.18 -127.8465
31.2 -127.8535
31.22 -127.8605
31.24 -127.8674
31.26 -127.8744
31.28 -127.8813
31.3 -127.8882
31.32 -127.8951
31.34 -127.902
31.36 -127.9089
31.38 -127.9158
31.4 -127.9226
31.42 -127.9295
31.44 -127.9363
31.46 -127.9431
31.48 -127.9499
31.5 -127.9567
31.52 -127.9635
31.54 -127.9703
31.56 -127.977
31.58 -127.9838
31.6 -127.9905
31.62 -127.9972
31.64 -128.0039
31.66 -128.0106
31.68 -128.0173
31.7 -128.024
31.72 -128.0307
31.74 -128.0373
31.76 -128.0439
31.78 -128.0506
31.8 -128.0572
31.82 -128.0638
31.84 -128.0703
31.86 -128.0769
31.88 -128.0835
31.9 -128.09
31.92 -128.0966
31.94 -128.1031
31.96 -128.1096
31.98 -128.1161
32 -128.1226
32.02 -128.1291
32.04 -128.1355
32.06 -128.142
32.08 -128.1484
32.1 -128.1548
32.12 -128.1612
32.14 -128.1676
32.16 -128.174
32.18 -128.1804
32.2 -128.1868
32.22 -128.1931
32.24 -128.1995
32.26 -128.2058
32.28 -128.2121
32.3 -128.2185
32.32 -128.2247
32.34 -128.231
32.36 -128.2373
32.38 -128.2436
32.4 -128.2498
32.42 -128.2561
32.44 -128.2623
32.46 -128.2685
32.48 -128.2747
32.5 -128.2809
32.52 -128.2871
32.54 -128.2933
32.56 -128.2994
32.58 -128.3056
32.6 -128.3117
32.62 -128.3178
32.64 -128.3239
32.66 -128.33
32.68 -128.3361
32.7 -128.3422
32.72 -128.3483
32.74 -128.3543
32.76 -128.3604
32.78 -128.3664
32.8 -128.3724
32.82 -128.3784
32.84 -128.3844
32.86 -128.3904
32.88 -128.3964
32.9 -128.4024
32.92 -128.4083
32.94 -128.4143
32.96 -128.4202
32.98 -128.4261
33 -128.4321
33.02 -128.438
33.04 -128.4439
33.06 -128.4497
33.08 -128.4556
33.1 -128.4615
33.12 -128.4673
33.14 -128.4731
33.16 -128.479
33.18 -128.4848
33.2 -128.4906
33.22 -128.4964
33.24 -128.5022
33.26 -128.5079
33.28 -128.5137
33.3 -128.5194
33.32 -128.5252
33.34 -128.5309
33.36 -128.5366
33.38 -128.5423
33.4 -128.548
33.42 -128.5537
33.44 -128.5594
33.46 -128.5651
33.48 -128.5707
33.5 -128.5764
33.52 -128.582
33.54 -128.5876
33.56 -128.5932
33.58 -128.5988
33.6 -128.6044
33.62 -128.61
33.64 -128.6156
33.66 -128.6211
33.68 -128.6267
33.7 -128.6322
33.72 -128.6378
33.74 -128.6433
33.76 -128.6488
33.78 -128.6543
33.8 -128.6598
33.82 -128.6653
33.84 -128.6707
33.86 -128.6762
33.88 -128.6816
33.9 -128.6871
33.92 -128.6925
33.94 -128.6979
33.96 -128.7033
33.98 -128.7087
34 -128.7141
34.02 -128.7195
34.04 -128.7249
34.06 -128.7302
34.08 -128.7356
34.1 -128.7409
34.12 -128.7463
34.14 -128.7516
34.16 -128.7569
34.18 -128.7622
34.2 -128.7675
34.22 -128.7728
34.24 -128.778
34.26 -128.7833
34.28 -128.7885
34.3 -128.7938
34.32 -128.799
34.34 -128.8042
34.36 -128.8094
34.38 -128.8146
34.4 -128.8198
34.42 -128.825
34.44 -128.8302
34.46 -128.8354
34.48 -128.8405
34.5 -128.8456
34.52 -128.8508
34.54 -128.8559
34.56 -128.861
34.58 -128.8661
34.6 -128.8712
34.62 -128.8763
34.64 -128.8814
34.66 -128.8865
34.68 -128.8915
34.7 -128.8966
34.72 -128.9016
34.74 -128.9066
34.76 -128.9117
34.78 -128.9167
34.8 -128.9217
34.82 -128.9267
34.84 -128.9317
34.86 -128.9366
34.88 -128.9416
34.9 -128.9466
34.92 -128.9515
34.94 -128.9564
34.96 -128.9614
34.98 -128.9663
35 -128.9712
35.02 -128.9761
35.04 -128.981
35.06 -128.9859
35.08 -128.9908
35.1 -128.9956
35.12 -129.0005
35.14 -129.0053
35.16 -129.0102
35.18 -129.015
35.2 -129.0198
35.22 -129.0246
35.24 -129.0294
35.26 -129.0342
35.28 -129.039
35.3 -129.0438
35.32 -129.0486
35.34 -129.0533
35.36 -129.0581
35.38 -129.0628
35.4 -129.0675
35.42 -129.0723
35.44 -129.077
35.46 -129.0817
35.48 -129.0864
35.5 -129.0911
35.52 -129.0957
35.54 -129.1004
35.56 -129.1051
35.58 -129.1097
35.6 -129.1144
35.62 -129.119
35.64 -129.1236
35.66 -129.1283
35.68 -129.1329
35.7 -129.1375
35.72 -129.1421
35.74 -129.1466
35.76 -129.1512
35.78 -129.1558
35.8 -129.1604
35.82 -129.1649
35.84 -129.1694
35.86 -129.174
35.88 -129.1785
35.9 -129.183
35.92 -129.1875
35.94 -129.192
35.96 -129.1965
35.98 -129.201
36 -129.2055
36.02 -129.21
36.04 -129.2144
36.06 -129.2189
36.08 -129.2233
36.1 -129.2277
36.12 -129.2322
36.14 -129.2366
36.16 -129.241
36.18 -129.2454
36.2 -129.2498
36.22 -129.2542
36.24 -129.2585
36.26 -129.2629
36.28 -129.2673
36.3 -129.2716
36.32 -129.276
36.34 -129.2803
36.36 -129.2846
36.38 -129.289
36.4 -129.2933
36.42 -129.2976
36.44 -129.3019
36.46 -129.3062
36.48 -129.3104
36.5 -129.3147
36.52 -129.319
36.54 -129.3232
36.56 -129.3275
36.58 -129.3317
36.6 -129.336
36.62 -129.3402
36.64 -129.3444
36.66 -129.3486
36.68 -129.3528
36.7 -129.357
36.72 -129.3612
36.74 -129.3654
36.76 -129.3695
36.78 -129.3737
36.8 -129.3779
36.82 -129.382
36.84 -129.3861
36.86 -129.3903
36.88 -129.3944
36.9 -129.3985
36.92 -129.4026
36.94 -129.4067
36.96 -129.4108
36.98 -129.4149
37 -129.419
37.02 -129.4231
37.04 -129.4271
37.06 -129.4312
37.08 -129.4352
37.1 -129.4393
37.12 -129.4433
37.14 -129.4473
37.16 -129.4513
37.18 -129.4553
37.2 -129.4594
37.22 -129.4633
37.24 -129.4673
37.26 -129.4713
37.28 -129.4753
37.3 -129.4793
37.32 -129.4832
37.34 -129.4872
37.36 -129.4911
37.38 -129.495
37.4 -129.499
37.42 -129.5029
37.44 -129.5068
37.46 -129.5107
37.48 -129.5146
37.5 -129.5185
37.52 -129.5224
37.54 -129.5263
37.56 -129.5302
37.58 -129.534
37.6 -129.5379
37.62 -129.5417
37.64 -129.5456
37.66 -129.5494
37.68 -129.5532
37.7 -129.5571
37.72 -129.5609
37.74 -129.5647
37.76 -129.5685
37.78 -129.5723
37.8 -129.5761
37.82 -129.5798
37.84 -129.5836
37.86 -129.5874
37.88 -129.5911
37.9 -129.5949
37.92 -129.5986
37.94 -129.6024
37.96 -129.6061
37.98 -129.6098
38 -129.6135
38.02 -129.6172
38.04 -129.6209
38.06 -129.6246
38.08 -129.6283
38.1 -129.632
38.12 -129.6357
38.14 -129.6394
38.16 -129.643
38.18 -129.6467
38.2 -129.6503
38.22 -129.654
38.24 -129.6576
38.26 -129.6612
38.28 -129.6648
38.3 -129.6685
38.32 -129.6721
38.34 -129.6757
38.36 -129.6793
38.38 -129.6829
38.4 -129.6864
38.42 -129.69
38.44 -129.6936
38.46 -129.6971
38.48 -129.7007
38.5 -129.7042
38.52 -129.7078
38.54 -129.7113
38.56 -129.7148
38.58 -129.7184
38.6 -129.7219
38.62 -129.7254
38.64 -129.7289
38.66 -129.7324
38.68 -129.7359
38.7 -129.7394
38.72 -129.7428
38.74 -129.7463
38.76 -129.7498
38.78 -129.7532
38.8 -129.7567
38.82 -129.7601
38.84 -129.7635
38.86 -129.767
38.88 -129.7704
38.9 -129.7738
38.92 -129.7772
38.94 -129.7806
38.96 -129.784
38.98 -129.7874
39 -129.7908
39.02 -129.7942
39.04 -129.7976
39.06 -129.8009
39.08 -129.8043
39.1 -129.8077
39.12 -129.811
39.14 -129.8143
39.16 -129.8177
39.18 -129.821
39.2 -129.8243
39.22 -129.8277
39.24 -129.831
39.26 -129.8343
39.28 -129.8376
39.3 -129.8409
39.32 -129.8442
39.34 -129.8474
39.36 -129.8507
39.38 -129.854
39.4 -129.8572
39.42 -129.8605
39.44 -129.8638
39.46 -129.867
39.48 -129.8702
39.5 -129.8735
39.52 -129.8767
39.54 -129.8799
39.56 -129.8831
39.58 -129.8863
39.6 -129.8895
39.62 -129.8927
39.64 -129.8959
39.66 -129.8991
39.68 -129.9023
39.7 -129.9055
39.72 -129.9086
39.74 -129.9118
39.76 -129.915
39.78 -129.9181
39.8 -129.9212
39.82 -129.9244
39.84 -129.9275
39.86 -129.9306
39.88 -129.9338
39.9 -129.9369
39.92 -129.94
39.94 -129.9431
39.96 -129.9462
39.98 -129.9493
40 -129.9524
40.02 -129.9554
40.04 -129.9585
40.06 -129.9616
40.08 -129.9646
40.1 -129.9677
40.12 -129.9708
40.14 -129.9738
40.16 -129.9768
40.18 -129.9799
40.2 -129.9829
40.22 -129.9859
40.24 -129.9889
40.26 -129.992
40.28 -129.995
40.3 -129.998
40.32 -130.001
40.34 -130.004
40.36 -130.0069
40.38 -130.0099
40.4 -130.0129
40.42 -130.0159
40.44 -130.0188
40.46 -130.0218
40.48 -130.0247
40.5 -130.0277
40.52 -130.0306
40.54 -130.0335
40.56 -130.0365
40.58 -130.0394
40.6 -130.0423
40.62 -130.0452
40.64 -130.0481
40.66 -130.051
40.68 -130.0539
40.7 -130.0568
40.72 -130.0597
40.74 -130.0626
40.76 -130.0655
40.78 -130.0683
40.8 -130.0712
40.82 -130.0741
40.84 -130.0769
40.86 -130.0798
40.88 -130.0826
40.9 -130.0854
40.92 -130.0883
40.94 -130.0911
40.96 -130.0939
40.98 -130.0967
41 -130.0996
41.02 -130.1024
41.04 -130.1052
41.06 -130.108
41.08 -130.1108
41.1 -130.1135
41.12 -130.1163
41.14 -130.1191
41.16 -130.1219
41.18 -130.1246
41.2 -130.1274
41.22 -130.1301
41.24 -130.1329
41.26 -130.1356
41.28 -130.1384
41.3 -130.1411
41.32 -130.1438
41.34 -130.1466
41.36 -130.1493
41.38 -130.152
41.4 -130.1547
41.42 -130.1574
41.44 -130.1601
41.46 -130.1628
41.48 -130.1655
41.5 -130.1682
41.52 -130.1709
41.54 -130.1735
41.56 -130.1762
41.58 -130.1789
41.6 -130.1815
41.62 -130.1842
41.64 -130.1868
41.66 -130.1895
41.68 -130.1921
41.7 -130.1947
41.72 -130.1974
41.74 -130.2
41.76 -130.2026
41.78 -130.2052
41.8 -130.2078
41.82 -130.2104
41.84 -130.2131
41.86 -130.2156
41.88 -130.2182
41.9 -130.2208
41.92 -130.2234
41.94 -130.226
41.96 -130.2286
41.98 -130.2311
42 -130.2337
42.02 -130.2362
42.04 -130.2388
42.06 -130.2413
42.08 -130.2439
42.1 -130.2464
42.12 -130.249
42.14 -130.2515
42.16 -130.254
42.18 -130.2565
42.2 -130.259
42.22 -130.2615
42.24 -130.2641
42.26 -130.2666
42.28 -130.2691
42.3 -130.2715
42.32 -130.274
42.34 -130.2765
42.36 -130.279
42.38 -130.2815
42.4 -130.2839
42.42 -130.2864
42.44 -130.2889
42.46 -130.2913
42.48 -130.2938
42.5 -130.2962
42.52 -130.2986
42.54 -130.3011
42.56 -130.3035
42.58 -130.3059
42.6 -130.3084
42.62 -130.3108
42.64 -130.3132
42.66 -130.3156
42.68 -130.318
42.7 -130.3204
42.72 -130.3228
42.74 -130.3252
42.76 -130.3276
42.78 -130.33
42.8 -130.3323
42.82 -130.3347
42.84 -130.3371
42.86 -130.3395
42.88 -130.3418
42.9 -130.3442
42.92 -130.3465
42.94 -130.3489
42.96 -130.3512
42.98 -130.3536
43 -130.3559
43.02 -130.3582
43.04 -130.3605
43.06 -130.3629
43.08 -130.3652
43.1 -130.3675
43.12 -130.3698
43.14 -130.3721
43.16 -130.3744
43.18 -130.3767
43.2 -130.379
43.22 -130.3813
43.24 -130.3836
43.26 -130.3858
43.28 -130.3881
43.3 -130.3904
43.32 -130.3926
43.34 -130.3949
43.36 -130.3972
43.38 -130.3994
43.4 -130.4017
43.42 -130.4039
43.44 -130.4062
43.46 -130.4084
43.48 -130.4106
43.5 -130.4129
43.52 -130.4151
43.54 -130.4173
43.56 -130.4195
43.58 -130.4217
43.6 -130.4239
43.62 -130.4261
43.64 -130.4283
43.66 -130.4305
43.68 -130.4327
43.7 -130.4349
43.72 -130.4371
43.74 -130.4393
43.76 -130.4414
43.78 -130.4436
43.8 -130.4458
43.82 -130.4479
43.84 -130.4501
43.86 -130.4523
43.88 -130.4544
43.9 -130.4566
43.92 -130.4587
43.94 -130.4608
43.96 -130.463
43.98 -130.4651
44 -130.4672
44.02 -130.4694
44.04 -130.4715
44.06 -130.4736
44.08 -130.4757
44.1 -130.4778
44.12 -130.4799
44.14 -130.482
44.16 -130.4841
44.18 -130.4862
44.2 -130.4883
44.22 -130.4904
44.24 -130.4924
44.26 -130.4945
44.28 -130.4966
44.3 -130.4987
44.32 -130.5007
44.34 -130.5028
44.36 -130.5048
44.38 -130.5069
44.4 -130.5089
44.42 -130.511
44.44 -130.513
44.46 -130.5151
44.48 -130.5171
44.5 -130.5191
44.52 -130.5212
44.54 -130.5232
44.56 -130.5252
44.58 -130.5272
44.6 -130.5292
44.62 -130.5312
44.64 -130.5332
44.66 -130.5352
44.68 -130.5372
44.7 -130.5392
44.72 -130.5412
44.74 -130.5432
44.76 -130.5452
44.78 -130.5472
44.8 -130.5491
44.82 -130.5511
44.84 -130.5531
44.86 -130.555
44.88 -130.557
44.9 -130.559
44.92 -130.5609
44.94 -130.5629
44.96 -130.5648
44.98 -130.5667
45 -130.5687
45.02 -130.5706
45.04 -130.5725
45.06 -130.5745
45.08 -130.5764
45.1 -130.5783
45.12 -130.5802
45.14 -130.5821
45.16 -130.5841
45.18 -130.586
45.2 -130.5879
45.22 -130.5898
45.24 -130.5917
45.26 -130.5935
45.28 -130.5954
45.3 -130.5973
45.32 -130.5992
45.34 -130.6011
45.36 -130.603
45.38 -130.6048
45.4 -130.6067
45.42 -130.6086
45.44 -130.6104
45.46 -130.6123
45.48 -130.6141
45.5 -130.616
45.52 -130.6178
45.54 -130.6197
45.56 -130.6215
45.58 -130.6233
45.6 -130.6252
45.62 -130.627
45.64 -130.6288
45.66 -130.6306
45.68 -130.6325
45.7 -130.6343
45.72 -130.6361
45.74 -130.6379
45.76 -130.6397
45.78 -130.6415
45.8 -130.6433
45.82 -130.6451
45.84 -130.6469
45.86 -130.6487
45.88 -130.6505
45.9 -130.6523
45.92 -130.654
45.94 -130.6558
45.96 -130.6576
45.98 -130.6593
46 -130.6611
46.02 -130.6629
46.04 -130.6646
46.06 -130.6664
46.08 -130.6681
46.1 -130.6699
46.12 -130.6716
46.14 -130.6734
46.16 -130.6751
46.18 -130.6769
46.2 -130.6786
46.22 -130.6803
46.24 -130.682
46.26 -130.6838
46.28 -130.6855
46.3 -130.6872
46.32 -130.6889
46.34 -130.6906
46.36 -130.6923
46.38 -130.694
46.4 -130.6957
46.42 -130.6974
46.44 -130.6991
46.46 -130.7008
46.48 -130.7025
46.5 -130.7042
46.52 -130.7059
46.54 -130.7076
46.56 -130.7092
46.58 -130.7109
46.6 -130.7126
46.62 -130.7142
46.64 -130.7159
46.66 -130.7176
46.68 -130.7192
46.7 -130.7209
46.72 -130.7225
46.74 -130.7242
46.76 -130.7258
46.78 -130.7275
46.8 -130.7291
46.82 -130.7307
46.84 -130.7324
46.86 -130.734
46.88 -130.7356
46.9 -130.7373
46.92 -130.7389
46.94 -130.7405
46.96 -130.7421
46.98 -130.7437
47 -130.7453
47.02 -130.7469
47.04 -130.7485
47.06 -130.7501
47.08 -130.7517
47.1 -130.7533
47.12 -130.7549
47.14 -130.7565
47.16 -130.7581
47.18 -130.7597
47.2 -130.7613
47.22 -130.7628
47.24 -130.7644
47.26 -130.766
47.28 -130.7675
47.3 -130.7691
47.32 -130.7707
47.34 -130.7722
47.36 -130.7738
47.38 -130.7753
47.4 -130.7769
47.42 -130.7784
47.44 -130.78
47.46 -130.7815
47.48 -130.7831
47.5 -130.7846
47.52 -130.7861
47.54 -130.7877
47.56 -130.7892
47.58 -130.7907
47.6 -130.7922
47.62 -130.7937
47.64 -130.7953
47.66 -130.7968
47.68 -130.7983
47.7 -130.7998
47.72 -130.8013
47.74 -130.8028
47.76 -130.8043
47.78 -130.8058
47.8 -130.8073
47.82 -130.8088
47.84 -130.8103
47.86 -130.8117
47.88 -130.8132
47.9 -130.8147
47.92 -130.8162
47.94 -130.8177
47.96 -130.8191
47.98 -130.8206
48 -130.8221
48.02 -130.8235
48.04 -130.825
48.06 -130.8264
48.08 -130.8279
48.1 -130.8293
48.12 -130.8308
48.14 -130.8322
48.16 -130.8337
48.18 -130.8351
48.2 -130.8366
48.22 -130.838
48.24 -130.8394
48.26 -130.8409
48.28 -130.8423
48.3 -130.8437
48.32 -130.8451
48.34 -130.8466
48.36 -130.848
48.38 -130.8494
48.4 -130.8508
48.42 -130.8522
48.44 -130.8536
48.46 -130.855
48.48 -130.8564
48.5 -130.8578
48.52 -130.8592
48.54 -130.8606
48.56 -130.862
48.58 -130.8634
48.6 -130.8648
48.62 -130.8662
48.64 -130.8675
48.66 -130.8689
48.68 -130.8703
48.7 -130.8717
48.72 -130.873
48.74 -130.8744
48.76 -130.8758
48.78 -130.8771
48.8 -130.8785
48.82 -130.8799
48.84 -130.8812
48.86 -130.8826
48.88 -130.8839
48.9 -130.8853
48.92 -130.8866
48.94 -130.888
48.96 -130.8893
48.98 -130.8906
49 -130.892
49.02 -130.8933
49.04 -130.8946
49.06 -130.896
49.08 -130.8973
49.1 -130.8986
49.12 -130.8999
49.14 -130.9012
49.16 -130.9026
49.18 -130.9039
49.2 -130.9052
49.22 -130.9065
49.24 -130.9078
49.26 -130.9091
49.28 -130.9104
49.3 -130.9117
49.32 -130.913
49.34 -130.9143
49.36 -130.9156
49.38 -130.9169
49.4 -130.9182
49.42 -130.9194
49.44 -130.9207
49.46 -130.922
49.48 -130.9233
49.5 -130.9246
49.52 -130.9258
49.54 -130.9271
49.56 -130.9284
49.58 -130.9296
49.6 -130.9309
49.62 -130.9321
49.64 -130.9334
49.66 -130.9347
49.68 -130.9359
49.7 -130.9372
49.72 -130.9384
49.74 -130.9397
49.76 -130.9409
49.78 -130.9421
49.8 -130.9434
49.82 -130.9446
49.84 -130.9459
49.86 -130.9471
49.88 -130.9483
49.9 -130.9496
49.92 -130.9508
49.94 -130.952
49.96 -130.9532
49.98 -130.9544
50 -130.9557
50.02 -130.9569
50.04 -130.9581
50.06 -130.9593
50.08 -130.9605
50.1 -130.9617
50.12 -130.9629
50.14 -130.9641
50.16 -130.9653
50.18 -130.9665
50.2 -130.9677
50.22 -130.9689
50.24 -130.9701
50.26 -130.9713
50.28 -130.9725
50.3 -130.9736
50.32 -130.9748
50.34 -130.976
50.36 -130.9772
50.38 -130.9783
50.4 -130.9795
50.42 -130.9807
50.44 -130.9819
50.46 -130.983
50.48 -130.9842
50.5 -130.9853
50.52 -130.9865
50.54 -130.9877
50.56 -130.9888
50.58 -130.99
50.6 -130.9911
50.62 -130.9923
50.64 -130.9934
50.66 -130.9946
50.68 -130.9957
50.7 -130.9968
50.72 -130.998
50.74 -130.9991
50.76 -131.0002
50.78 -131.0014
50.8 -131.0025
50.82 -131.0036
50.84 -131.0048
50.86 -131.0059
50.88 -131.007
50.9 -131.0081
50.92 -131.0092
50.94 -131.0104
50.96 -131.0115
50.98 -131.0126
51 -131.0137
51.02 -131.0148
51.04 -131.0159
51.06 -131.017
51.08 -131.0181
51.1 -131.0192
51.12 -131.0203
51.14 -131.0214
51.16 -131.0225
51.18 -131.0236
51.2 -131.0247
51.22 -131.0257
51.24 -131.0268
51.26 -131.0279
51.28 -131.029
51.3 -131.0301
51.32 -131.0311
51.34 -131.0322
51.36 -131.0333
51.38 -131.0344
51.4 -131.0354
51.42 -131.0365
51.44 -131.0376
51.46 -131.0386
51.48 -131.0397
51.5 -131.0407
51.52 -131.0418
51.54 -131.0428
51.56 -131.0439
51.58 -131.0449
51.6 -131.046
51.62 -131.047
51.64 -131.0481
51.66 -131.0491
51.68 -131.0502
51.7 -131.0512
51.72 -131.0522
51.74 -131.0533
51.76 -131.0543
51.78 -131.0553
51.8 -131.0564
51.82 -131.0574
51.84 -131.0584
51.86 -131.0594
51.88 -131.0605
51.9 -131.0615
51.92 -131.0625
51.94 -131.0635
51.96 -131.0645
51.98 -131.0655
52 -131.0665
52.02 -131.0676
52.04 -131.0686
52.06 -131.0696
52.08 -131.0706
52.1 -131.0716
52.12 -131.0726
52.14 -131.0736
52.16 -131.0746
52.18 -131.0756
52.2 -131.0765
52.22 -131.0775
52.24 -131.0785
52.26 -131.0795
52.28 -131.0805
52.3 -131.0815
52.32 -131.0825
52.34 -131.0834
52.36 -131.0844
52.38 -131.0854
52.4 -131.0864
52.42 -131.0873
52.44 -131.0883
52.46 -131.0893
52.48 -131.0902
52.5 -131.0912
52.52 -131.0922
52.54 -131.0931
52.56 -131.0941
52.58 -131.095
52.6 -131.096
52.62 -131.0969
52.64 -131.0979
52.66 -131.0988
52.68 -131.0998
52.7 -131.1007
52.72 -131.1017
52.74 -131.1026
52.76 -131.1036
52.78 -131.1045
52.8 -131.1054
52.82 -131.1064
52.84 -131.1073
52.86 -131.1082
52.88 -131.1092
52.9 -131.1101
52.92 -131.111
52.94 -131.1119
52.96 -131.1129
52.98 -131.1138
53 -131.1147
53.02 -131.1156
53.04 -131.1165
53.06 -131.1175
53.08 -131.1184
53.1 -131.1193
53.12 -131.1202
53.14 -131.1211
53.16 -131.122
53.18 -131.1229
53.2 -131.1238
53.22 -131.1247
53.24 -131.1256
53.26 -131.1265
53.28 -131.1274
53.3 -131.1283
53.32 -131.1292
53.34 -131.1301
53.36 -131.131
53.38 -131.1319
53.4 -131.1328
53.42 -131.1336
53.44 -131.1345
53.46 -131.1354
53.48 -131.1363
53.5 -131.1372
53.52 -131.138
53.54 -131.1389
53.56 -131.1398
53.58 -131.1407
53.6 -131.1415
53.62 -131.1424
53.64 -131.1433
53.66 -131.1441
53.68 -131.145
53.7 -131.1459
53.72 -131.1467
53.74 -131.1476
53.76 -131.1484
53.78 -131.1493
53.8 -131.1501
53.82 -131.151
53.84 -131.1518
53.86 -131.1527
53.88 -131.1535
53.9 -131.1544
53.92 -131.1552
53.94 -131.1561
53.96 -131.1569
53.98 -131.1578
54 -131.1586
54.02 -131.1594
54.04 -131.1603
54.06 -131.1611
54.08 -131.1619
54.1 -131.1628
54.12 -131.1636
54.14 -131.1644
54.16 -131.1652
54.18 -131.1661
54.2 -131.1669
54.22 -131.1677
54.24 -131.1685
54.26 -131.1693
54.28 -131.1702
54.3 -131.171
54.32 -131.1718
54.34 -131.1726
54.36 -131.1734
54.38 -131.1742
54.4 -131.175
54.42 -131.1758
54.44 -131.1766
54.46 -131.1774
54.48 -131.1782
54.5 -131.179
54.52 -131.1798
54.54 -131.1806
54.56 -131.1814
54.58 -131.1822
54.6 -131.183
54.62 -131.1838
54.64 -131.1846
54.66 -131.1854
54.68 -131.1862
54.7 -131.187
54.72 -131.1877
54.74 -131.1885
54.76 -131.1893
54.78 -131.1901
54.8 -131.1909
54.82 -131.1916
54.84 -131.1924
54.86 -131.1932
54.88 -131.194
54.9 -131.1947
54.92 -131.1955
54.94 -131.1963
54.96 -131.197
54.98 -131.1978
55 -131.1986
55.02 -131.1993
55.04 -131.2001
55.06 -131.2009
55.08 -131.2016
55.1 -131.2024
55.12 -131.2031
55.14 -131.2039
55.16 -131.2046
55.18 -131.2054
55.2 -131.2061
55.22 -131.2069
55.24 -131.2076
55.26 -131.2084
55.28 -131.2091
55.3 -131.2099
55.32 -131.2106
55.34 -131.2113
55.36 -131.2121
55.38 -131.2128
55.4 -131.2135
55.42 -131.2143
55.44 -131.215
55.46 -131.2157
55.48 -131.2165
55.5 -131.2172
55.52 -131.2179
55.54 -131.2187
55.56 -131.2194
55.58 -131.2201
55.6 -131.2208
55.62 -131.2215
55.64 -131.2223
55.66 -131.223
55.68 -131.2237
55.7 -131.2244
55.72 -131.2251
55.74 -131.2258
55.76 -131.2266
55.78 -131.2273
55.8 -131.228
55.82 -131.2287
55.84 -131.2294
55.86 -131.2301
55.88 -131.2308
55.9 -131.2315
55.92 -131.2322
55.94 -131.2329
55.96 -131.2336
55.98 -131.2343
56 -131.235
56.02 -131.2357
56.04 -131.2364
56.06 -131.2371
56.08 -131.2378
56.1 -131.2384
56.12 -131.2391
56.14 -131.2398
56.16 -131.2405
56.18 -131.2412
56.2 -131.2419
56.22 -131.2426
56.24 -131.2432
56.26 -131.2439
56.28 -131.2446
56.3 -131.2453
56.32 -131.2459
56.34 -131.2466
56.36 -131.2473
56.38 -131.248
56.4 -131.2486
56.42 -131.2493
56.44 -131.25
56.46 -131.2506
56.48 -131.2513
56.5 -131.252
56.52 -131.2526
56.54 -131.2533
56.56 -131.254
56.58 -131.2546
56.6 -131.2553
56.62 -131.2559
56.64 -131.2566
56.66 -131.2572
56.68 -131.2579
56.7 -131.2585
56.72 -131.2592
56.74 -131.2598
56.76 -131.2605
56.78 -131.2611
56.8 -131.2618
56.82 -131.2624
56.84 -131.2631
56.86 -131.2637
56.88 -131.2644
56.9 -131.265
56.92 -131.2656
56.94 -131.2663
56.96 -131.2669
56.98 -131.2675
57 -131.2682
57.02 -131.2688
57.04 -131.2694
57.06 -131.2701
57.08 -131.2707
57.1 -131.2713
57.12 -131.2719
57.14 -131.2726
57.16 -131.2732
57.18 -131.2738
57.2 -131.2744
57.22 -131.2751
57.24 -131.2757
57.26 -131.2763
57.28 -131.2769
57.3 -131.2775
57.32 -131.2782
57.34 -131.2788
57.36 -131.2794
57.38 -131.28
57.4 -131.2806
57.42 -131.2812
57.44 -131.2818
57.46 -131.2824
57.48 -131.283
57.5 -131.2836
57.52 -131.2842
57.54 -131.2848
57.56 -131.2854
57.58 -131.286
57.6 -131.2866
57.62 -131.2872
57.64 -131.2878
57.66 -131.2884
57.68 -131.289
57.7 -131.2896
57.72 -131.2902
57.74 -131.2908
57.76 -131.2914
57.78 -131.292
57.8 -131.2926
57.82 -131.2932
57.84 -131.2938
57.86 -131.2943
57.88 -131.2949
57.9 -131.2955
57.92 -131.2961
57.94 -131.2967
57.96 -131.2972
57.98 -131.2978
58 -131.2984
58.02 -131.299
58.04 -131.2996
58.06 -131.3001
58.08 -131.3007
58.1 -131.3013
58.12 -131.3018
58.14 -131.3024
58.16 -131.303
58.18 -131.3035
58.2 -131.3041
58.22 -131.3047
58.24 -131.3052
58.26 -131.3058
58.28 -131.3064
58.3 -131.3069
58.32 -131.3075
58.34 -131.3081
58.36 -131.3086
58.38 -131.3092
58.4 -131.3097
58.42 -131.3103
58.44 -131.3108
58.46 -131.3114
58.48 -131.3119
58.5 -131.3125
58.52 -131.313
58.54 -131.3136
58.56 -131.3141
58.58 -131.3147
58.6 -131.3152
58.62 -131.3158
58.64 -131.3163
58.66 -131.3169
58.68 -131.3174
58.7 -131.3179
58.72 -131.3185
58.74 -131.319
58.76 -131.3196
58.78 -131.3201
58.8 -131.3206
58.82 -131.3212
58.84 -131.3217
58.86 -131.3222
58.88 -131.3228
58.9 -131.3233
58.92 -131.3238
58.94 -131.3244
58.96 -131.3249
58.98 -131.3254
59 -131.3259
59.02 -131.3265
59.04 -131.327
59.06 -131.3275
59.08 -131.328
59.1 -131.3286
59.12 -131.3291
59.14 -131.3296
59.16 -131.3301
59.18 -131.3306
59.2 -131.3311
59.22 -131.3317
59.24 -131.3322
59.26 -131.3327
59.28 -131.3332
59.3 -131.3337
59.32 -131.3342
59.34 -131.3347
59.36 -131.3352
59.38 -131.3358
59.4 -131.3363
59.42 -131.3368
59.44 -131.3373
59.46 -131.3378
59.48 -131.3383
59.5 -131.3388
59.52 -131.3393
59.54 -131.3398
59.56 -131.3403
59.58 -131.3408
59.6 -131.3413
59.62 -131.3418
59.64 -131.3423
59.66 -131.3428
59.68 -131.3433
59.7 -131.3437
59.72 -131.3442
59.74 -131.3447
59.76 -131.3452
59.78 -131.3457
59.8 -131.3462
59.82 -131.3467
59.84 -131.3472
59.86 -131.3477
59.88 -131.3481
59.9 -131.3486
59.92 -131.3491
59.94 -131.3496
59.96 -131.3501
59.98 -131.3506
60 -131.351
60.02 -131.3515
60.04 -131.352
60.06 -131.3525
60.08 -131.3529
60.1 -131.3534
60.12 -131.3539
60.14 -131.3544
60.16 -131.3548
60.18 -131.3553
60.2 -131.3558
60.22 -131.3562
60.24 -131.3567
60.26 -131.3572
60.28 -131.3576
60.3 -131.3581
60.32 -131.3586
60.34 -131.359
60.36 -131.3595
60.38 -131.36
60.4 -131.3604
60.42 -131.3609
60.44 -131.3614
60.46 -131.3618
60.48 -131.3623
60.5 -131.3627
60.52 -131.3632
60.54 -131.3636
60.56 -131.3641
60.58 -131.3645
60.6 -131.365
60.62 -131.3655
60.64 -131.3659
60.66 -131.3664
60.68 -131.3668
60.7 -131.3673
60.72 -131.3677
60.74 -131.3681
60.76 -131.3686
60.78 -131.369
60.8 -131.3695
60.82 -131.3699
60.84 -131.3704
60.86 -131.3708
60.88 -131.3713
60.9 -131.3717
60.92 -131.3721
60.94 -131.3726
60.96 -131.373
60.98 -131.3735
61 -131.3739
61.02 -131.3743
61.04 -131.3748
61.06 -131.3752
61.08 -131.3756
61.1 -131.3761
61.12 -131.3765
61.14 -131.3769
61.16 -131.3774
61.18 -131.3778
61.2 -131.3782
61.22 -131.3786
61.24 -131.3791
61.26 -131.3795
61.28 -131.3799
61.3 -131.3803
61.32 -131.3808
61.34 -131.3812
61.36 -131.3816
61.38 -131.382
61.4 -131.3825
61.42 -131.3829
61.44 -131.3833
61.46 -131.3837
61.48 -131.3841
61.5 -131.3845
61.52 -131.385
61.54 -131.3854
61.56 -131.3858
61.58 -131.3862
61.6 -131.3866
61.62 -131.387
61.64 -131.3874
61.66 -131.3878
61.68 -131.3883
61.7 -131.3887
61.72 -131.3891
61.74 -131.3895
61.76 -131.3899
61.78 -131.3903
61.8 -131.3907
61.82 -131.3911
61.84 -131.3915
61.86 -131.3919
61.88 -131.3923
61.9 -131.3927
61.92 -131.3931
61.94 -131.3935
61.96 -131.3939
61.98 -131.3943
62 -131.3947
62.02 -131.3951
62.04 -131.3955
62.06 -131.3959
62.08 -131.3963
62.1 -131.3967
62.12 -131.3971
62.14 -131.3975
62.16 -131.3979
62.18 -131.3983
62.2 -131.3986
62.22 -131.399
62.24 -131.3994
62.26 -131.3998
62.28 -131.4002
62.3 -131.4006
62.32 -131.401
62.34 -131.4014
62.36 -131.4017
62.38 -131.4021
62.4 -131.4025
62.42 -131.4029
62.44 -131.4033
62.46 -131.4037
62.48 -131.404
62.5 -131.4044
62.52 -131.4048
62.54 -131.4052
62.56 -131.4056
62.58 -131.4059
62.6 -131.4063
62.62 -131.4067
62.64 -131.4071
62.66 -131.4074
62.68 -131.4078
62.7 -131.4082
62.72 -131.4085
62.74 -131.4089
62.76 -131.4093
62.78 -131.4097
62.8 -131.41
62.82 -131.4104
62.84 -131.4108
62.86 -131.4111
62.88 -131.4115
62.9 -131.4119
62.92 -131.4122
62.94 -131.4126
62.96 -131.413
62.98 -131.4133
63 -131.4137
63.02 -131.414
63.04 -131.4144
63.06 -131.4148
63.08 -131.4151
63.1 -131.4155
63.12 -131.4158
63.14 -131.4162
63.16 -131.4166
63.18 -131.4169
63.2 -131.4173
63.22 -131.4176
63.24 -131.418
63.26 -131.4183
63.28 -131.4187
63.3 -131.419
63.32 -131.4194
63.34 -131.4197
63.36 -131.4201
63.38 -131.4204
63.4 -131.4208
63.42 -131.4211
63.44 -131.4215
63.46 -131.4218
63.48 -131.4222
63.5 -131.4225
63.52 -131.4229
63.54 -131.4232
63.56 -131.4236
63.58 -131.4239
63.6 -131.4242
63.62 -131.4246
63.64 -131.4249
63.66 -131.4253
63.68 -131.4256
63.7 -131.4259
63.72 -131.4263
63.74 -131.4266
63.76 -131.427
63.78 -131.4273
63.8 -131.4276
63.82 -131.428
63.84 -131.4283
63.86 -131.4286
63.88 -131.429
63.9 -131.4293
63.92 -131.4296
63.94 -131.43
63.96 -131.4303
63.98 -131.4306
64 -131.431
64.02 -131.4313
64.04 -131.4316
64.06 -131.432
64.08 -131.4323
64.1 -131.4326
64.12 -131.4329
64.14 -131.4333
64.16 -131.4336
64.18 -131.4339
64.2 -131.4342
64.22 -131.4346
64.24 -131.4349
64.26 -131.4352
64.28 -131.4355
64.3 -131.4358
64.32 -131.4362
64.34 -131.4365
64.36 -131.4368
64.38 -131.4371
64.4 -131.4374
64.42 -131.4378
64.44 -131.4381
64.46 -131.4384
64.48 -131.4387
64.5 -131.439
64.52 -131.4393
64.54 -131.4397
64.56 -131.44
64.58 -131.4403
64.6 -131.4406
64.62 -131.4409
64.64 -131.4412
64.66 -131.4415
64.68 -131.4418
64.7 -131.4421
64.72 -131.4424
64.74 -131.4428
64.76 -131.4431
64.78 -131.4434
64.8 -131.4437
64.82 -131.444
64.84 -131.4443
64.86 -131.4446
64.88 -131.4449
64.9 -131.4452
64.92 -131.4455
64.94 -131.4458
64.96 -131.4461
64.98 -131.4464
65 -131.4467
65.02 -131.447
65.04 -131.4473
65.06 -131.4476
65.08 -131.4479
65.1 -131.4482
65.12 -131.4485
65.14 -131.4488
65.16 -131.4491
65.18 -131.4494
65.2 -131.4497
65.22 -131.45
65.24 -131.4503
65.26 -131.4506
65.28 -131.4509
65.3 -131.4512
65.32 -131.4514
65.34 -131.4517
65.36 -131.452
65.38 -131.4523
65.4 -131.4526
65.42 -131.4529
65.44 -131.4532
65.46 -131.4535
65.48 -131.4538
65.5 -131.4541
65.52 -131.4543
65.54 -131.4546
65.56 -131.4549
65.58 -131.4552
65.6 -131.4555
65.62 -131.4558
65.64 -131.456
65.66 -131.4563
65.68 -131.4566
65.7 -131.4569
65.72 -131.4572
65.74 -131.4575
65.76 -131.4577
65.78 -131.458
65.8 -131.4583
65.82 -131.4586
65.84 -131.4588
65.86 -131.4591
65.88 -131.4594
65.9 -131.4597
65.92 -131.46
65.94 -131.4602
65.96 -131.4605
65.98 -131.4608
66 -131.4611
66.02 -131.4613
66.04 -131.4616
66.06 -131.4619
66.08 -131.4621
66.1 -131.4624
66.12 -131.4627
66.14 -131.463
66.16 -131.4632
66.18 -131.4635
66.2 -131.4638
66.22 -131.464
66.24 -131.4643
66.26 -131.4646
66.28 -131.4648
66.3 -131.4651
66.32 -131.4654
66.34 -131.4656
66.36 -131.4659
66.38 -131.4662
66.4 -131.4664
66.42 -131.4667
66.44 -131.467
66.46 -131.4672
66.48 -131.4675
66.5 -131.4677
66.52 -131.468
66.54 -131.4683
66.56 -131.4685
66.58 -131.4688
66.6 -131.469
66.62 -131.4693
66.64 -131.4696
66.66 -131.4698
66.68 -131.4701
66.7 -131.4703
66.72 -131.4706
66.74 -131.4708
66.76 -131.4711
66.78 -131.4714
66.8 -131.4716
66.82 -131.4719
66.84 -131.4721
66.86 -131.4724
66.88 -131.4726
66.9 -131.4729
66.92 -131.4731
66.94 -131.4734
66.96 -131.4736
66.98 -131.4739
67 -131.4741
67.02 -131.4744
67.04 -131.4746
67.06 -131.4749
67.08 -131.4751
67.1 -131.4754
67.12 -131.4756
67.14 -131.4759
67.16 -131.4761
67.18 -131.4763
67.2 -131.4766
67.22 -131.4768
67.24 -131.4771
67.26 -131.4773
67.28 -131.4776
67.3 -131.4778
67.32 -131.4781
67.34 -131.4783
67.36 -131.4785
67.38 -131.4788
67.4 -131.479
67.42 -131.4793
67.44 -131.4795
67.46 -131.4797
67.48 -131.48
67.5 -131.4802
67.52 -131.4805
67.54 -131.4807
67.56 -131.4809
67.58 -131.4812
67.6 -131.4814
67.62 -131.4816
67.64 -131.4819
67.66 -131.4821
67.68 -131.4823
67.7 -131.4826
67.72 -131.4828
67.74 -131.483
67.76 -131.4833
67.78 -131.4835
67.8 -131.4837
67.82 -131.484
67.84 -131.4842
67.86 -131.4844
67.88 -131.4847
67.9 -131.4849
67.92 -131.4851
67.94 -131.4853
67.96 -131.4856
67.98 -131.4858
68 -131.486
68.02 -131.4863
68.04 -131.4865
68.06 -131.4867
68.08 -131.4869
68.1 -131.4872
68.12 -131.4874
68.14 -131.4876
68.16 -131.4878
68.18 -131.4881
68.2 -131.4883
68.22 -131.4885
68.24 -131.4887
68.26 -131.4889
68.28 -131.4892
68.3 -131.4894
68.32 -131.4896
68.34 -131.4898
68.36 -131.4901
68.38 -131.4903
68.4 -131.4905
68.42 -131.4907
68.44 -131.4909
68.46 -131.4911
68.48 -131.4914
68.5 -131.4916
68.52 -131.4918
68.54 -131.492
68.56 -131.4922
68.58 -131.4924
68.6 -131.4927
68.62 -131.4929
68.64 -131.4931
68.66 -131.4933
68.68 -131.4935
68.7 -131.4937
68.72 -131.4939
68.74 -131.4942
68.76 -131.4944
68.78 -131.4946
68.8 -131.4948
68.82 -131.495
68.84 -131.4952
68.86 -131.4954
68.88 -131.4956
68.9 -131.4958
68.92 -131.496
68.94 -131.4963
68.96 -131.4965
68.98 -131.4967
69 -131.4969
69.02 -131.4971
69.04 -131.4973
69.06 -131.4975
69.08 -131.4977
69.1 -131.4979
69.12 -131.4981
69.14 -131.4983
69.16 -131.4985
69.18 -131.4987
69.2 -131.4989
69.22 -131.4991
69.24 -131.4993
69.26 -131.4995
69.28 -131.4997
69.3 -131.4999
69.32 -131.5001
69.34 -131.5003
69.36 -131.5005
69.38 -131.5007
69.4 -131.5009
69.42 -131.5011
69.44 -131.5013
69.46 -131.5015
69.48 -131.5017
69.5 -131.5019
69.52 -131.5021
69.54 -131.5023
69.56 -131.5025
69.58 -131.5027
69.6 -131.5029
69.62 -131.5031
69.64 -131.5033
69.66 -131.5035
69.68 -131.5037
69.7 -131.5039
69.72 -131.5041
69.74 -131.5043
69.76 -131.5045
69.78 -131.5047
69.8 -131.5049
69.82 -131.505
69.84 -131.5052
69.86 -131.5054
69.88 -131.5056
69.9 -131.5058
69.92 -131.506
69.94 -131.5062
69.96 -131.5064
69.98 -131.5066
70 -131.5068
70.02 -131.5069
70.04 -131.5071
70.06 -131.5073
70.08 -131.5075
70.1 -131.5077
70.12 -131.5079
70.14 -131.5081
70.16 -131.5083
70.18 -131.5084
70.2 -131.5086
70.22 -131.5088
70.24 -131.509
70.26 -131.5092
70.28 -131.5094
70.3 -131.5095
70.32 -131.5097
70.34 -131.5099
70.36 -131.5101
70.38 -131.5103
70.4 -131.5105
70.42 -131.5106
70.44 -131.5108
70.46 -131.511
70.48 -131.5112
70.5 -131.5114
70.52 -131.5115
70.54 -131.5117
70.56 -131.5119
70.58 -131.5121
70.6 -131.5123
70.62 -131.5124
70.64 -131.5126
70.66 -131.5128
70.68 -131.513
70.7 -131.5131
70.72 -131.5133
70.74 -131.5135
70.76 -131.5137
70.78 -131.5138
70.8 -131.514
70.82 -131.5142
70.84 -131.5144
70.86 -131.5145
70.88 -131.5147
70.9 -131.5149
70.92 -131.5151
70.94 -131.5152
70.96 -131.5154
70.98 -131.5156
71 -131.5158
71.02 -131.5159
71.04 -131.5161
71.06 -131.5163
71.08 -131.5164
71.1 -131.5166
71.12 -131.5168
71.14 -131.517
71.16 -131.5171
71.18 -131.5173
71.2 -131.5175
71.22 -131.5176
71.24 -131.5178
71.26 -131.518
71.28 -131.5181
71.3 -131.5183
71.32 -131.5185
71.34 -131.5186
71.36 -131.5188
71.38 -131.519
71.4 -131.5191
71.42 -131.5193
71.44 -131.5195
71.46 -131.5196
71.48 -131.5198
71.5 -131.52
71.52 -131.5201
71.54 -131.5203
71.56 -131.5204
71.58 -131.5206
71.6 -131.5208
71.62 -131.5209
71.64 -131.5211
71.66 -131.5213
71.68 -131.5214
71.7 -131.5216
71.72 -131.5217
71.74 -131.5219
71.76 -131.5221
71.78 -131.5222
71.8 -131.5224
71.82 -131.5225
71.84 -131.5227
71.86 -131.5229
71.88 -131.523
71.9 -131.5232
71.92 -131.5233
71.94 -131.5235
71.96 -131.5236
71.98 -131.5238
72 -131.524
72.02 -131.5241
72.04 -131.5243
72.06 -131.5244
72.08 -131.5246
72.1 -131.5247
72.12 -131.5249
72.14 -131.525
72.16 -131.5252
72.18 -131.5254
72.2 -131.5255
72.22 -131.5257
72.24 -131.5258
72.26 -131.526
72.28 -131.5261
72.3 -131.5263
72.32 -131.5264
72.34 -131.5266
72.36 -131.5267
72.38 -131.5269
72.4 -131.527
72.42 -131.5272
72.44 -131.5273
72.46 -131.5275
72.48 -131.5276
72.5 -131.5278
72.52 -131.5279
72.54 -131.5281
72.56 -131.5282
72.58 -131.5284
72.6 -131.5285
72.62 -131.5287
72.64 -131.5288
72.66 -131.529
72.68 -131.5291
72.7 -131.5293
72.72 -131.5294
72.74 -131.5296
72.76 -131.5297
72.78 -131.5298
72.8 -131.53
72.82 -131.5301
72.84 -131.5303
72.86 -131.5304
72.88 -131.5306
72.9 -131.5307
72.92 -131.5309
72.94 -131.531
72.96 -131.5311
72.98 -131.5313
73 -131.5314
73.02 -131.5316
73.04 -131.5317
73.06 -131.5319
73.08 -131.532
73.1 -131.5321
73.12 -131.5323
73.14 -131.5324
73.16 -131.5326
73.18 -131.5327
73.2 -131.5328
73.22 -131.533
73.24 -131.5331
73.26 -131.5333
73.28 -131.5334
73.3 -131.5335
73.32 -131.5337
73.34 -131.5338
73.36 -131.534
73.38 -131.5341
73.4 -131.5342
73.42 -131.5344
73.44 -131.5345
73.46 -131.5346
73.48 -131.5348
73.5 -131.5349
73.52 -131.535
73.54 -131.5352
73.56 -131.5353
73.58 -131.5355
73.6 -131.5356
73.62 -131.5357
73.64 -131.5359
73.66 -131.536
73.68 -131.5361
73.7 -131.5363
73.72 -131.5364
73.74 -131.5365
73.76 -131.5367
73.78 -131.5368
73.8 -131.5369
73.82 -131.5371
73.84 -131.5372
73.86 -131.5373
73.88 -131.5375
73.9 -131.5376
73.92 -131.5377
73.94 -131.5378
73.96 -131.538
73.98 -131.5381
74 -131.5382
74.02 -131.5384
74.04 -131.5385
74.06 -131.5386
74.08 -131.5388
74.1 -131.5389
74.12 -131.539
74.14 -131.5391
74.16 -131.5393
74.18 -131.5394
74.2 -131.5395
74.22 -131.5396
74.24 -131.5398
74.26 -131.5399
74.28 -131.54
74.3 -131.5402
74.32 -131.5403
74.34 -131.5404
74.36 -131.5405
74.38 -131.5407
74.4 -131.5408
74.42 -131.5409
74.44 -131.541
74.46 -131.5412
74.48 -131.5413
74.5 -131.5414
74.52 -131.5415
74.54 -131.5417
74.56 -131.5418
74.58 -131.5419
74.6 -131.542
74.62 -131.5421
74.64 -131.5423
74.66 -131.5424
74.68 -131.5425
74.7 -131.5426
74.72 -131.5428
74.74 -131.5429
74.76 -131.543
74.78 -131.5431
74.8 -131.5432
74.82 -131.5434
74.84 -131.5435
74.86 -131.5436
74.88 -131.5437
74.9 -131.5438
74.92 -131.544
74.94 -131.5441
74.96 -131.5442
74.98 -131.5443
75 -131.5444
75.02 -131.5446
75.04 -131.5447
75.06 -131.5448
75.08 -131.5449
75.1 -131.545
75.12 -131.5451
75.14 -131.5453
75.16 -131.5454
75.18 -131.5455
75.2 -131.5456
75.22 -131.5457
75.24 -131.5458
75.26 -131.546
75.28 -131.5461
75.3 -131.5462
75.32 -131.5463
75.34 -131.5464
75.36 -131.5465
75.38 -131.5466
75.4 -131.5468
75.42 -131.5469
75.44 -131.547
75.46 -131.5471
75.48 -131.5472
75.5 -131.5473
75.52 -131.5474
75.54 -131.5476
75.56 -131.5477
75.58 -131.5478
75.6 -131.5479
75.62 -131.548
75.64 -131.5481
75.66 -131.5482
75.68 -131.5483
75.7 -131.5484
75.72 -131.5486
75.74 -131.5487
75.76 -131.5488
75.78 -131.5489
75.8 -131.549
75.82 -131.5491
75.84 -131.5492
75.86 -131.5493
75.88 -131.5494
75.9 -131.5495
75.92 -131.5497
75.94 -131.5498
75.96 -131.5499
75.98 -131.55
76 -131.5501
76.02 -131.5502
76.04 -131.5503
76.06 -131.5504
76.08 -131.5505
76.1 -131.5506
76.12 -131.5507
76.14 -131.5508
76.16 -131.5509
76.18 -131.551
76.2 -131.5512
76.22 -131.5513
76.24 -131.5514
76.26 -131.5515
76.28 -131.5516
76.3 -131.5517
76.32 -131.5518
76.34 -131.5519
76.36 -131.552
76.38 -131.5521
76.4 -131.5522
76.42 -131.5523
76.44 -131.5524
76.46 -131.5525
76.48 -131.5526
76.5 -131.5527
76.52 -131.5528
76.54 -131.5529
76.56 -131.553
76.58 -131.5531
76.6 -131.5532
76.62 -131.5533
76.64 -131.5534
76.66 -131.5535
76.68 -131.5536
76.7 -131.5537
76.72 -131.5538
76.74 -131.5539
76.76 -131.554
76.78 -131.5541
76.8 -131.5542
76.82 -131.5543
76.84 -131.5544
76.86 -131.5545
76.88 -131.5546
76.9 -131.5547
76.92 -131.5548
76.94 -131.5549
76.96 -131.555
76.98 -131.5551
77 -131.5552
77.02 -131.5553
77.04 -131.5554
77.06 -131.5555
77.08 -131.5556
77.1 -131.5557
77.12 -131.5558
77.14 -131.5559
77.16 -131.556
77.18 -131.5561
77.2 -131.5562
77.22 -131.5563
77.24 -131.5564
77.26 -131.5565
77.28 -131.5566
77.3 -131.5567
77.32 -131.5568
77.34 -131.5569
77.36 -131.557
77.38 -131.5571
77.4 -131.5572
77.42 -131.5573
77.44 -131.5573
77.46 -131.5574
77.48 -131.5575
77.5 -131.5576
77.52 -131.5577
77.54 -131.5578
77.56 -131.5579
77.58 -131.558
77.6 -131.5581
77.62 -131.5582
77.64 -131.5583
77.66 -131.5584
77.68 -131.5585
77.7 -131.5586
77.72 -131.5586
77.74 -131.5587
77.76 -131.5588
77.78 -131.5589
77.8 -131.559
77.82 -131.5591
77.84 -131.5592
77.86 -131.5593
77.88 -131.5594
77.9 -131.5595
77.92 -131.5596
77.94 -131.5596
77.96 -131.5597
77.98 -131.5598
78 -131.5599
78.02 -131.56
78.04 -131.5601
78.06 -131.5602
78.08 -131.5603
78.1 -131.5604
78.12 -131.5605
78.14 -131.5605
78.16 -131.5606
78.18 -131.5607
78.2 -131.5608
78.22 -131.5609
78.24 -131.561
78.26 -131.5611
78.28 -131.5612
78.3 -131.5612
78.32 -131.5613
78.34 -131.5614
78.36 -131.5615
78.38 -131.5616
78.4 -131.5617
78.42 -131.5618
78.44 -131.5618
78.46 -131.5619
78.48 -131.562
78.5 -131.5621
78.52 -131.5622
78.54 -131.5623
78.56 -131.5624
78.58 -131.5624
78.6 -131.5625
78.62 -131.5626
78.64 -131.5627
78.66 -131.5628
78.68 -131.5629
78.7 -131.5629
78.72 -131.563
78.74 -131.5631
78.76 -131.5632
78.78 -131.5633
78.8 -131.5634
78.82 -131.5634
78.84 -131.5635
78.86 -131.5636
78.88 -131.5637
78.9 -131.5638
78.92 -131.5639
78.94 -131.5639
78.96 -131.564
78.98 -131.5641
79 -131.5642
79.02 -131.5643
79.04 -131.5644
79.06 -131.5644
79.08 -131.5645
79.1 -131.5646
79.12 -131.5647
79.14 -131.5648
79.16 -131.5648
79.18 -131.5649
79.2 -131.565
79.22 -131.5651
79.24 -131.5652
79.26 -131.5652
79.28 -131.5653
79.3 -131.5654
79.32 -131.5655
79.34 -131.5656
79.36 -131.5656
79.38 -131.5657
79.4 -131.5658
79.42 -131.5659
79.44 -131.5659
79.46 -131.566
79.48 -131.5661
79.5 -131.5662
79.52 -131.5663
79.54 -131.5663
79.56 -131.5664
79.58 -131.5665
79.6 -131.5666
79.62 -131.5666
79.64 -131.5667
79.66 -131.5668
79.68 -131.5669
79.7 -131.567
79.72 -131.567
79.74 -131.5671
79.76 -131.5672
79.78 -131.5673
79.8 -131.5673
79.82 -131.5674
79.84 -131.5675
79.86 -131.5676
79.88 -131.5676
79.9 -131.5677
79.92 -131.5678
79.94 -131.5679
79.96 -131.5679
79.98 -131.568
80 -131.5681
80.02 -131.5682
80.04 -131.5682
80.06 -131.5683
80.08 -131.5684
80.1 -131.5684
80.12 -131.5685
80.14 -131.5686
80.16 -131.5687
80.18 -131.5687
80.2 -131.5688
80.22 -131.5689
80.24 -131.569
80.26 -131.569
80.28 -131.5691
80.3 -131.5692
80.32 -131.5693
80.34 -131.5693
80.36 -131.5694
80.38 -131.5695
80.4 -131.5695
80.42 -131.5696
80.44 -131.5697
80.46 -131.5698
80.48 -131.5698
80.5 -131.5699
80.52 -131.57
80.54 -131.57
80.56 -131.5701
80.58 -131.5702
80.6 -131.5702
80.62 -131.5703
80.64 -131.5704
80.66 -131.5705
80.68 -131.5705
80.7 -131.5706
80.72 -131.5707
80.74 -131.5707
80.76 -131.5708
80.78 -131.5709
80.8 -131.5709
80.82 -131.571
80.84 -131.5711
80.86 -131.5711
80.88 -131.5712
80.9 -131.5713
80.92 -131.5714
80.94 -131.5714
80.96 -131.5715
80.98 -131.5716
81 -131.5716
81.02 -131.5717
81.04 -131.5718
81.06 -131.5718
81.08 -131.5719
81.1 -131.572
81.12 -131.572
81.14 -131.5721
81.16 -131.5722
81.18 -131.5722
81.2 -131.5723
81.22 -131.5724
81.24 -131.5724
81.26 -131.5725
81.28 -131.5726
81.3 -131.5726
81.32 -131.5727
81.34 -131.5728
81.36 -131.5728
81.38 -131.5729
81.4 -131.573
81.42 -131.573
81.44 -131.5731
81.46 -131.5731
81.48 -131.5732
81.5 -131.5733
81.52 -131.5733
81.54 -131.5734
81.56 -131.5735
81.58 -131.5735
81.6 -131.5736
81.62 -131.5737
81.64 -131.5737
81.66 -131.5738
81.68 -131.5739
81.7 -131.5739
81.72 -131.574
81.74 -131.574
81.76 -131.5741
81.78 -131.5742
81.8 -131.5742
81.82 -131.5743
81.84 -131.5744
81.86 -131.5744
81.88 -131.5745
81.9 -131.5745
81.92 -131.5746
81.94 -131.5747
81.96 -131.5747
81.98 -131.5748
82 -131.5749
82.02 -131.5749
82.04 -131.575
82.06 -131.575
82.08 -131.5751
82.1 -131.5752
82.12 -131.5752
82.14 -131.5753
82.16 -131.5753
82.18 -131.5754
82.2 -131.5755
82.22 -131.5755
82.24 -131.5756
82.26 -131.5756
82.28 -131.5757
82.3 -131.5758
82.32 -131.5758
82.34 -131.5759
82.36 -131.5759
82.38 -131.576
82.4 -131.5761
82.42 -131.5761
82.44 -131.5762
82.46 -131.5762
82.48 -131.5763
82.5 -131.5764
82.52 -131.5764
82.54 -131.5765
82.56 -131.5765
82.58 -131.5766
82.6 -131.5767
82.62 -131.5767
82.64 -131.5768
82.66 -131.5768
82.68 -131.5769
82.7 -131.5769
82.72 -131.577
82.74 -131.5771
82.76 -131.5771
82.78 -131.5772
82.8 -131.5772
82.82 -131.5773
82.84 -131.5773
82.86 -131.5774
82.88 -131.5775
82.9 -131.5775
82.92 -131.5776
82.94 -131.5776
82.96 -131.5777
82.98 -131.5777
83 -131.5778
83.02 -131.5779
83.04 -131.5779
83.06 -131.578
83.08 -131.578
83.1 -131.5781
83.12 -131.5781
83.14 -131.5782
83.16 -131.5782
83.18 -131.5783
83.2 -131.5784
83.22 -131.5784
83.24 -131.5785
83.26 -131.5785
83.28 -131.5786
83.3 -131.5786
83.32 -131.5787
83.34 -131.5787
83.36 -131.5788
83.38 -131.5788
83.4 -131.5789
83.42 -131.579
83.44 -131.579
83.46 -131.5791
83.48 -131.5791
83.5 -131.5792
83.52 -131.5792
83.54 -131.5793
83.56 -131.5793
83.58 -131.5794
83.6 -131.5794
83.62 -131.5795
83.64 -131.5795
83.66 -131.5796
83.68 -131.5796
83.7 -131.5797
83.72 -131.5798
83.74 -131.5798
83.76 -131.5799
83.78 -131.5799
83.8 -131.58
83.82 -131.58
83.84 -131.5801
83.86 -131.5801
83.88 -131.5802
83.9 -131.5802
83.92 -131.5803
83.94 -131.5803
83.96 -131.5804
83.98 -131.5804
84 -131.5805
84.02 -131.5805
84.04 -131.5806
84.06 -131.5806
84.08 -131.5807
84.1 -131.5807
84.12 -131.5808
84.14 -131.5808
84.16 -131.5809
84.18 -131.5809
84.2 -131.581
84.22 -131.581
84.24 -131.5811
84.26 -131.5811
84.28 -131.5812
84.3 -131.5812
84.32 -131.5813
84.34 -131.5813
84.36 -131.5814
84.38 -131.5814
84.4 -131.5815
84.42 -131.5815
84.44 -131.5816
84.46 -131.5816
84.48 -131.5817
84.5 -131.5817
84.52 -131.5818
84.54 -131.5818
84.56 -131.5819
84.58 -131.5819
84.6 -131.582
84.62 -131.582
84.64 -131.5821
84.66 -131.5821
84.68 -131.5822
84.7 -131.5822
84.72 -131.5823
84.74 -131.5823
84.76 -131.5824
84.78 -131.5824
84.8 -131.5824
84.82 -131.5825
84.84 -131.5825
84.86 -131.5826
84.88 -131.5826
84.9 -131.5827
84.92 -131.5827
84.94 -131.5828
84.96 -131.5828
84.98 -131.5829
85 -131.5829
85.02 -131.583
85.04 -131.583
85.06 -131.5831
85.08 -131.5831
85.1 -131.5831
85.12 -131.5832
85.14 -131.5832
85.16 -131.5833
85.18 -131.5833
85.2 -131.5834
85.22 -131.5834
85.24 -131.5835
85.26 -131.5835
85.28 -131.5836
85.3 -131.5836
85.32 -131.5837
85.34 -131.5837
85.36 -131.5837
85.38 -131.5838
85.4 -131.5838
85.42 -131.5839
85.44 -131.5839
85.46 -131.584
85.48 -131.584
85.5 -131.5841
85.52 -131.5841
85.54 -131.5841
85.56 -131.5842
85.58 -131.5842
85.6 -131.5843
85.62 -131.5843
85.64 -131.5844
85.66 -131.5844
85.68 -131.5845
85.7 -131.5845
85.72 -131.5845
85.74 -131.5846
85.76 -131.5846
85.78 -131.5847
85.8 -131.5847
85.82 -131.5848
85.84 -131.5848
85.86 -131.5848
85.88 -131.5849
85.9 -131.5849
85.92 -131.585
85.94 -131.585
85.96 -131.5851
85.98 -131.5851
86 -131.5851
86.02 -131.5852
86.04 -131.5852
86.06 -131.5853
86.08 -131.5853
86.1 -131.5854
86.12 -131.5854
86.14 -131.5854
86.16 -131.5855
86.18 -131.5855
86.2 -131.5856
86.22 -131.5856
86.24 -131.5856
86.26 -131.5857
86.28 -131.5857
86.3 -131.5858
86.32 -131.5858
86.34 -131.5859
86.36 -131.5859
86.38 -131.5859
86.4 -131.586
86.42 -131.586
86.44 -131.5861
86.46 -131.5861
86.48 -131.5861
86.5 -131.5862
86.52 -131.5862
86.54 -131.5863
86.56 -131.5863
86.58 -131.5863
86.6 -131.5864
86.62 -131.5864
86.64 -131.5865
86.66 -131.5865
86.68 -131.5865
86.7 -131.5866
86.72 -131.5866
86.74 -131.5867
86.76 -131.5867
86.78 -131.5867
86.8 -131.5868
86.82 -131.5868
86.84 -131.5869
86.86 -131.5869
86.88 -131.5869
86.9 -131.587
86.92 -131.587
86.94 -131.5871
86.96 -131.5871
86.98 -131.5871
87 -131.5872
87.02 -131.5872
87.04 -131.5872
87.06 -131.5873
87.08 -131.5873
87.1 -131.5874
87.12 -131.5874
87.14 -131.5874
87.16 -131.5875
87.18 -131.5875
87.2 -131.5876
87.22 -131.5876
87.24 -131.5876
87.26 -131.5877
87.28 -131.5877
87.3 -131.5877
87.32 -131.5878
87.34 -131.5878
87.36 -131.5879
87.38 -131.5879
87.4 -131.5879
87.42 -131.588
87.44 -131.588
87.46 -131.588
87.48 -131.5881
87.5 -131.5881
87.52 -131.5881
87.54 -131.5882
87.56 -131.5882
87.58 -131.5883
87.6 -131.5883
87.62 -131.5883
87.64 -131.5884
87.66 -131.5884
87.68 -131.5884
87.7 -131.5885
87.72 -131.5885
87.74 -131.5886
87.76 -131.5886
87.78 -131.5886
87.8 -131.5887
87.82 -131.5887
87.84 -131.5887
87.86 -131.5888
87.88 -131.5888
87.9 -131.5888
87.92 -131.5889
87.94 -131.5889
87.96 -131.5889
87.98 -131.589
88 -131.589
88.02 -131.589
88.04 -131.5891
88.06 -131.5891
88.08 -131.5892
88.1 -131.5892
88.12 -131.5892
88.14 -131.5893
88.16 -131.5893
88.18 -131.5893
88.2 -131.5894
88.22 -131.5894
88.24 -131.5894
88.26 -131.5895
88.28 -131.5895
88.3 -131.5895
88.32 -131.5896
88.34 -131.5896
88.36 -131.5896
88.38 -131.5897
88.4 -131.5897
88.42 -131.5897
88.44 -131.5898
88.46 -131.5898
88.48 -131.5898
88.5 -131.5899
88.52 -131.5899
88.54 -131.5899
88.56 -131.59
88.58 -131.59
88.6 -131.59
88.62 -131.5901
88.64 -131.5901
88.66 -131.5901
88.68 -131.5902
88.7 -131.5902
88.72 -131.5902
88.74 -131.5903
88.76 -131.5903
88.78 -131.5903
88.8 -131.5904
88.82 -131.5904
88.84 -131.5904
88.86 -131.5905
88.88 -131.5905
88.9 -131.5905
88.92 -131.5906
88.94 -131.5906
88.96 -131.5906
88.98 -131.5907
89 -131.5907
89.02 -131.5907
89.04 -131.5908
89.06 -131.5908
89.08 -131.5908
89.1 -131.5909
89.12 -131.5909
89.14 -131.5909
89.16 -131.591
89.18 -131.591
89.2 -131.591
89.22 -131.591
89.24 -131.5911
89.26 -131.5911
89.28 -131.5911
89.3 -131.5912
89.32 -131.5912
89.34 -131.5912
89.36 -131.5913
89.38 -131.5913
89.4 -131.5913
89.42 -131.5914
89.44 -131.5914
89.46 -131.5914
89.48 -131.5914
89.5 -131.5915
89.52 -131.5915
89.54 -131.5915
89.56 -131.5916
89.58 -131.5916
89.6 -131.5916
89.62 -131.5917
89.64 -131.5917
89.66 -131.5917
89.68 -131.5918
89.7 -131.5918
89.72 -131.5918
89.74 -131.5918
89.76 -131.5919
89.78 -131.5919
89.8 -131.5919
89.82 -131.592
89.84 -131.592
89.86 -131.592
89.88 -131.5921
89.9 -131.5921
89.92 -131.5921
89.94 -131.5921
89.96 -131.5922
89.98 -131.5922
90 -131.5922
90.02 -131.5923
90.04 -131.5923
90.06 -131.5923
90.08 -131.5923
90.1 -131.5924
90.12 -131.5924
90.14 -131.5924
90.16 -131.5925
90.18 -131.5925
90.2 -131.5925
90.22 -131.5925
90.24 -131.5926
90.26 -131.5926
90.28 -131.5926
90.3 -131.5927
90.32 -131.5927
90.34 -131.5927
90.36 -131.5927
90.38 -131.5928
90.4 -131.5928
90.42 -131.5928
90.44 -131.5929
90.46 -131.5929
90.48 -131.5929
90.5 -131.5929
90.52 -131.593
90.54 -131.593
90.56 -131.593
90.58 -131.5931
90.6 -131.5931
90.62 -131.5931
90.64 -131.5931
90.66 -131.5932
90.68 -131.5932
90.7 -131.5932
90.72 -131.5932
90.74 -131.5933
90.76 -131.5933
90.78 -131.5933
90.8 -131.5934
90.82 -131.5934
90.84 -131.5934
90.86 -131.5934
90.88 -131.5935
90.9 -131.5935
90.92 -131.5935
90.94 -131.5935
90.96 -131.5936
90.98 -131.5936
91 -131.5936
91.02 -131.5937
91.04 -131.5937
91.06 -131.5937
91.08 -131.5937
91.1 -131.5938
91.12 -131.5938
91.14 -131.5938
91.16 -131.5938
91.18 -131.5939
91.2 -131.5939
91.22 -131.5939
91.24 -131.5939
91.26 -131.594
91.28 -131.594
91.3 -131.594
91.32 -131.594
91.34 -131.5941
91.36 -131.5941
91.38 -131.5941
91.4 -131.5941
91.42 -131.5942
91.44 -131.5942
91.46 -131.5942
91.48 -131.5942
91.5 -131.5943
91.52 -131.5943
91.54 -131.5943
91.56 -131.5944
91.58 -131.5944
91.6 -131.5944
91.62 -131.5944
91.64 -131.5945
91.66 -131.5945
91.68 -131.5945
91.7 -131.5945
91.72 -131.5946
91.74 -131.5946
91.76 -131.5946
91.78 -131.5946
91.8 -131.5947
91.82 -131.5947
91.84 -131.5947
91.86 -131.5947
91.88 -131.5947
91.9 -131.5948
91.92 -131.5948
91.94 -131.5948
91.96 -131.5948
91.98 -131.5949
92 -131.5949
92.02 -131.5949
92.04 -131.5949
92.06 -131.595
92.08 -131.595
92.1 -131.595
92.12 -131.595
92.14 -131.5951
92.16 -131.5951
92.18 -131.5951
92.2 -131.5951
92.22 -131.5952
92.24 -131.5952
92.26 -131.5952
92.28 -131.5952
92.3 -131.5953
92.32 -131.5953
92.34 -131.5953
92.36 -131.5953
92.38 -131.5953
92.4 -131.5954
92.42 -131.5954
92.44 -131.5954
92.46 -131.5954
92.48 -131.5955
92.5 -131.5955
92.52 -131.5955
92.54 -131.5955
92.56 -131.5956
92.58 -131.5956
92.6 -131.5956
92.62 -131.5956
92.64 -131.5956
92.66 -131.5957
92.68 -131.5957
92.7 -131.5957
92.72 -131.5957
92.74 -131.5958
92.76 -131.5958
92.78 -131.5958
92.8 -131.5958
92.82 -131.5959
92.84 -131.5959
92.86 -131.5959
92.88 -131.5959
92.9 -131.5959
92.92 -131.596
92.94 -131.596
92.96 -131.596
92.98 -131.596
93 -131.5961
93.02 -131.5961
93.04 -131.5961
93.06 -131.5961
93.08 -131.5961
93.1 -131.5962
93.12 -131.5962
93.14 -131.5962
93.16 -131.5962
93.18 -131.5963
93.2 -131.5963
93.22 -131.5963
93.24 -131.5963
93.26 -131.5963
93.28 -131.5964
93.3 -131.5964
93.32 -131.5964
93.34 -131.5964
93.36 -131.5964
93.38 -131.5965
93.4 -131.5965
93.42 -131.5965
93.44 -131.5965
93.46 -131.5966
93.48 -131.5966
93.5 -131.5966
93.52 -131.5966
93.54 -131.5966
93.56 -131.5967
93.58 -131.5967
93.6 -131.5967
93.62 -131.5967
93.64 -131.5967
93.66 -131.5968
93.68 -131.5968
93.7 -131.5968
93.72 -131.5968
93.74 -131.5968
93.76 -131.5969
93.78 -131.5969
93.8 -131.5969
93.82 -131.5969
93.84 -131.5969
93.86 -131.597
93.88 -131.597
93.9 -131.597
93.92 -131.597
93.94 -131.597
93.96 -131.5971
93.98 -131.5971
94 -131.5971
94.02 -131.5971
94.04 -131.5971
94.06 -131.5972
94.08 -131.5972
94.1 -131.5972
94.12 -131.5972
94.14 -131.5972
94.16 -131.5973
94.18 -131.5973
94.2 -131.5973
94.22 -131.5973
94.24 -131.5973
94.26 -131.5974
94.28 -131.5974
94.3 -131.5974
94.32 -131.5974
94.34 -131.5974
94.36 -131.5975
94.38 -131.5975
94.4 -131.5975
94.42 -131.5975
94.44 -131.5975
94.46 -131.5976
94.48 -131.5976
94.5 -131.5976
94.52 -131.5976
94.54 -131.5976
94.56 -131.5977
94.58 -131.5977
94.6 -131.5977
94.62 -131.5977
94.64 -131.5977
94.66 -131.5978
94.68 -131.5978
94.7 -131.5978
94.72 -131.5978
94.74 -131.5978
94.76 -131.5978
94.78 -131.5979
94.8 -131.5979
94.82 -131.5979
94.84 -131.5979
94.86 -131.5979
94.88 -131.598
94.9 -131.598
94.92 -131.598
94.94 -131.598
94.96 -131.598
94.98 -131.5981
95 -131.5981
95.02 -131.5981
95.04 -131.5981
95.06 -131.5981
95.08 -131.5981
95.1 -131.5982
95.12 -131.5982
95.14 -131.5982
95.16 -131.5982
95.18 -131.5982
95.2 -131.5983
95.22 -131.5983
95.24 -131.5983
95.26 -131.5983
95.28 -131.5983
95.3 -131.5983
95.32 -131.5984
95.34 -131.5984
95.36 -131.5984
95.38 -131.5984
95.4 -131.5984
95.42 -131.5984
95.44 -131.5985
95.46 -131.5985
95.48 -131.5985
95.5 -131.5985
95.52 -131.5985
95.54 -131.5986
95.56 -131.5986
95.58 -131.5986
95.6 -131.5986
95.62 -131.5986
95.64 -131.5986
95.66 -131.5987
95.68 -131.5987
95.7 -131.5987
95.72 -131.5987
95.74 -131.5987
95.76 -131.5987
95.78 -131.5988
95.8 -131.5988
95.82 -131.5988
95.84 -131.5988
95.86 -131.5988
95.88 -131.5988
95.9 -131.5989
95.92 -131.5989
95.94 -131.5989
95.96 -131.5989
95.98 -131.5989
96 -131.5989
96.02 -131.599
96.04 -131.599
96.06 -131.599
96.08 -131.599
96.1 -131.599
96.12 -131.599
96.14 -131.5991
96.16 -131.5991
96.18 -131.5991
96.2 -131.5991
96.22 -131.5991
96.24 -131.5991
96.26 -131.5992
96.28 -131.5992
96.3 -131.5992
96.32 -131.5992
96.34 -131.5992
96.36 -131.5992
96.38 -131.5993
96.4 -131.5993
96.42 -131.5993
96.44 -131.5993
96.46 -131.5993
96.48 -131.5993
96.5 -131.5994
96.52 -131.5994
96.54 -131.5994
96.56 -131.5994
96.58 -131.5994
96.6 -131.5994
96.62 -131.5994
96.64 -131.5995
96.66 -131.5995
96.68 -131.5995
96.7 -131.5995
96.72 -131.5995
96.74 -131.5995
96.76 -131.5996
96.78 -131.5996
96.8 -131.5996
96.82 -131.5996
96.84 -131.5996
96.86 -131.5996
96.88 -131.5997
96.9 -131.5997
96.92 -131.5997
96.94 -131.5997
96.96 -131.5997
96.98 -131.5997
97 -131.5997
97.02 -131.5998
97.04 -131.5998
97.06 -131.5998
97.08 -131.5998
97.1 -131.5998
97.12 -131.5998
97.14 -131.5998
97.16 -131.5999
97.18 -131.5999
97.2 -131.5999
97.22 -131.5999
97.24 -131.5999
97.26 -131.5999
97.28 -131.6
97.3 -131.6
97.32 -131.6
97.34 -131.6
97.36 -131.6
97.38 -131.6
97.4 -131.6
97.42 -131.6001
97.44 -131.6001
97.46 -131.6001
97.48 -131.6001
97.5 -131.6001
97.52 -131.6001
97.54 -131.6001
97.56 -131.6002
97.58 -131.6002
97.6 -131.6002
97.62 -131.6002
97.64 -131.6002
97.66 -131.6002
97.68 -131.6002
97.7 -131.6003
97.72 -131.6003
97.74 -131.6003
97.76 -131.6003
97.78 -131.6003
97.8 -131.6003
97.82 -131.6003
97.84 -131.6004
97.86 -131.6004
97.88 -131.6004
97.9 -131.6004
97.92 -131.6004
97.94 -131.6004
97.96 -131.6004
97.98 -131.6005
98 -131.6005
98.02 -131.6005
98.04 -131.6005
98.06 -131.6005
98.08 -131.6005
98.1 -131.6005
98.12 -131.6006
98.14 -131.6006
98.16 -131.6006
98.18 -131.6006
98.2 -131.6006
98.22 -131.6006
98.24 -131.6006
98.26 -131.6006
98.28 -131.6007
98.3 -131.6007
98.32 -131.6007
98.34 -131.6007
98.36 -131.6007
98.38 -131.6007
98.4 -131.6007
98.42 -131.6008
98.44 -131.6008
98.46 -131.6008
98.48 -131.6008
98.5 -131.6008
98.52 -131.6008
98.54 -131.6008
98.56 -131.6008
98.58 -131.6009
98.6 -131.6009
98.62 -131.6009
98.64 -131.6009
98.66 -131.6009
98.68 -131.6009
98.7 -131.6009
98.72 -131.601
98.74 -131.601
98.76 -131.601
98.78 -131.601
98.8 -131.601
98.82 -131.601
98.84 -131.601
98.86 -131.601
98.88 -131.6011
98.9 -131.6011
98.92 -131.6011
98.94 -131.6011
98.96 -131.6011
98.98 -131.6011
99 -131.6011
99.02 -131.6011
99.04 -131.6012
99.06 -131.6012
99.08 -131.6012
99.1 -131.6012
99.12 -131.6012
99.14 -131.6012
99.16 -131.6012
99.18 -131.6012
99.2 -131.6013
99.22 -131.6013
99.24 -131.6013
99.26 -131.6013
99.28 -131.6013
99.3 -131.6013
99.32 -131.6013
99.34 -131.6013
99.36 -131.6014
99.38 -131.6014
99.4 -131.6014
99.42 -131.6014
99.44 -131.6014
99.46 -131.6014
99.48 -131.6014
99.5 -131.6014
99.52 -131.6015
99.54 -131.6015
99.56 -131.6015
99.58 -131.6015
99.6 -131.6015
99.62 -131.6015
99.64 -131.6015
99.66 -131.6015
99.68 -131.6015
99.7 -131.6016
99.72 -131.6016
99.74 -131.6016
99.76 -131.6016
99.78 -131.6016
99.8 -131.6016
99.82 -131.6016
99.84 -131.6016
99.86 -131.6017
99.88 -131.6017
99.9 -131.6017
99.92 -131.6017
99.94 -131.6017
99.96 -131.6017
99.98 -131.6017
100 -131.6017
100.02 -131.6017
100.04 -131.6018
100.06 -131.6018
100.08 -131.6018
100.1 -131.6018
100.12 -131.6018
100.14 -131.6018
100.16 -131.6018
100.18 -131.6018
100.2 -131.6018
100.22 -131.6019
100.24 -131.6019
100.26 -131.6019
100.28 -131.6019
100.3 -131.6019
100.32 -131.6019
100.34 -131.6019
100.36 -131.6019
100.38 -131.602
100.4 -131.602
100.42 -131.602
100.44 -131.602
100.46 -131.602
100.48 -131.602
100.5 -131.602
100.52 -131.602
100.54 -131.602
100.56 -131.602
100.58 -131.6021
100.6 -131.6021
100.62 -131.6021
100.64 -131.6021
100.66 -131.6021
100.68 -131.6021
100.7 -131.6021
100.72 -131.6021
100.74 -131.6021
100.76 -131.6022
100.78 -131.6022
100.8 -131.6022
100.82 -131.6022
100.84 -131.6022
100.86 -131.6022
100.88 -131.6022
100.9 -131.6022
100.92 -131.6022
100.94 -131.6023
100.96 -131.6023
100.98 -131.6023
101 -131.6023
101.02 -131.6023
101.04 -131.6023
101.06 -131.6023
101.08 -131.6023
101.1 -131.6023
101.12 -131.6023
101.14 -131.6024
101.16 -131.6024
101.18 -131.6024
101.2 -131.6024
101.22 -131.6024
101.24 -131.6024
101.26 -131.6024
101.28 -131.6024
101.3 -131.6024
101.32 -131.6025
101.34 -131.6025
101.36 -131.6025
101.38 -131.6025
101.4 -131.6025
101.42 -131.6025
101.44 -131.6025
101.46 -131.6025
101.48 -131.6025
101.5 -131.6025
101.52 -131.6026
101.54 -131.6026
101.56 -131.6026
101.58 -131.6026
101.6 -131.6026
101.62 -131.6026
101.64 -131.6026
101.66 -131.6026
101.68 -131.6026
101.7 -131.6026
101.72 -131.6027
101.74 -131.6027
101.76 -131.6027
101.78 -131.6027
101.8 -131.6027
101.82 -131.6027
101.84 -131.6027
101.86 -131.6027
101.88 -131.6027
101.9 -131.6027
101.92 -131.6027
101.94 -131.6028
101.96 -131.6028
101.98 -131.6028
102 -131.6028
102.02 -131.6028
102.04 -131.6028
102.06 -131.6028
102.08 -131.6028
102.1 -131.6028
102.12 -131.6028
102.14 -131.6029
102.16 -131.6029
102.18 -131.6029
102.2 -131.6029
102.22 -131.6029
102.24 -131.6029
102.26 -131.6029
102.28 -131.6029
102.3 -131.6029
102.32 -131.6029
102.34 -131.6029
102.36 -131.603
102.38 -131.603
102.4 -131.603
102.42 -131.603
102.44 -131.603
102.46 -131.603
102.48 -131.603
102.5 -131.603
102.52 -131.603
102.54 -131.603
102.56 -131.603
102.58 -131.6031
102.6 -131.6031
102.62 -131.6031
102.64 -131.6031
102.66 -131.6031
102.68 -131.6031
102.7 -131.6031
102.72 -131.6031
102.74 -131.6031
102.76 -131.6031
102.78 -131.6031
102.8 -131.6032
102.82 -131.6032
102.84 -131.6032
102.86 -131.6032
102.88 -131.6032
102.9 -131.6032
102.92 -131.6032
102.94 -131.6032
102.96 -131.6032
102.98 -131.6032
103 -131.6032
103.02 -131.6033
103.04 -131.6033
103.06 -131.6033
103.08 -131.6033
103.1 -131.6033
103.12 -131.6033
103.14 -131.6033
103.16 -131.6033
103.18 -131.6033
103.2 -131.6033
103.22 -131.6033
103.24 -131.6033
103.26 -131.6034
103.28 -131.6034
103.3 -131.6034
103.32 -131.6034
103.34 -131.6034
103.36 -131.6034
103.38 -131.6034
103.4 -131.6034
103.42 -131.6034
103.44 -131.6034
103.46 -131.6034
103.48 -131.6034
103.5 -131.6035
103.52 -131.6035
103.54 -131.6035
103.56 -131.6035
103.58 -131.6035
103.6 -131.6035
103.62 -131.6035
103.64 -131.6035
103.66 -131.6035
103.68 -131.6035
103.7 -131.6035
103.72 -131.6035
103.74 -131.6036
103.76 -131.6036
103.78 -131.6036
103.8 -131.6036
103.82 -131.6036
103.84 -131.6036
103.86 -131.6036
103.88 -131.6036
103.9 -131.6036
103.92 -131.6036
103.94 -131.6036
103.96 -131.6036
103.98 -131.6036
104 -131.6037
104.02 -131.6037
104.04 -131.6037
104.06 -131.6037
104.08 -131.6037
104.1 -131.6037
104.12 -131.6037
104.14 -131.6037
104.16 -131.6037
104.18 -131.6037
104.2 -131.6037
104.22 -131.6037
104.24 -131.6038
104.26 -131.6038
104.28 -131.6038
104.3 -131.6038
104.32 -131.6038
104.34 -131.6038
104.36 -131.6038
104.38 -131.6038
104.4 -131.6038
104.42 -131.6038
104.44 -131.6038
104.46 -131.6038
104.48 -131.6038
104.5 -131.6039
104.52 -131.6039
104.54 -131.6039
104.56 -131.6039
104.58 -131.6039
104.6 -131.6039
104.62 -131.6039
104.64 -131.6039
104.66 -131.6039
104.68 -131.6039
104.7 -131.6039
104.72 -131.6039
104.74 -131.6039
104.76 -131.6039
104.78 -131.604
104.8 -131.604
104.82 -131.604
104.84 -131.604
104.86 -131.604
104.88 -131.604
104.9 -131.604
104.92 -131.604
104.94 -131.604
104.96 -131.604
104.98 -131.604
105 -131.604
105.02 -131.604
105.04 -131.6041
105.06 -131.6041
105.08 -131.6041
105.1 -131.6041
105.12 -131.6041
105.14 -131.6041
105.16 -131.6041
105.18 -131.6041
105.2 -131.6041
105.22 -131.6041
105.24 -131.6041
105.26 -131.6041
105.28 -131.6041
105.3 -131.6041
105.32 -131.6042
105.34 -131.6042
105.36 -131.6042
105.38 -131.6042
105.4 -131.6042
105.42 -131.6042
105.44 -131.6042
105.46 -131.6042
105.48 -131.6042
105.5 -131.6042
105.52 -131.6042
105.54 -131.6042
105.56 -131.6042
105.58 -131.6042
105.6 -131.6042
105.62 -131.6043
105.64 -131.6043
105.66 -131.6043
105.68 -131.6043
105.7 -131.6043
105.72 -131.6043
105.74 -131.6043
105.76 -131.6043
105.78 -131.6043
105.8 -131.6043
105.82 -131.6043
105.84 -131.6043
105.86 -131.6043
105.88 -131.6043
105.9 -131.6043
105.92 -131.6044
105.94 -131.6044
105.96 -131.6044
105.98 -131.6044
106 -131.6044
106.02 -131.6044
106.04 -131.6044
106.06 -131.6044
106.08 -131.6044
106.1 -131.6044
106.12 -131.6044
106.14 -131.6044
106.16 -131.6044
106.18 -131.6044
106.2 -131.6044
106.22 -131.6045
106.24 -131.6045
106.26 -131.6045
106.28 -131.6045
106.3 -131.6045
106.32 -131.6045
106.34 -131.6045
106.36 -131.6045
106.38 -131.6045
106.4 -131.6045
106.42 -131.6045
106.44 -131.6045
106.46 -131.6045
106.48 -131.6045
106.5 -131.6045
106.52 -131.6045
106.54 -131.6046
106.56 -131.6046
106.58 -131.6046
106.6 -131.6046
106.62 -131.6046
106.64 -131.6046
106.66 -131.6046
106.68 -131.6046
106.7 -131.6046
106.72 -131.6046
106.74 -131.6046
106.76 -131.6046
106.78 -131.6046
106.8 -131.6046
106.82 -131.6046
106.84 -131.6046
106.86 -131.6047
106.88 -131.6047
106.9 -131.6047
106.92 -131.6047
106.94 -131.6047
106.96 -131.6047
106.98 -131.6047
107 -131.6047
107.02 -131.6047
107.04 -131.6047
107.06 -131.6047
107.08 -131.6047
107.1 -131.6047
107.12 -131.6047
107.14 -131.6047
107.16 -131.6047
107.18 -131.6047
107.2 -131.6048
107.22 -131.6048
107.24 -131.6048
107.26 -131.6048
107.28 -131.6048
107.3 -131.6048
107.32 -131.6048
107.34 -131.6048
107.36 -131.6048
107.38 -131.6048
107.4 -131.6048
107.42 -131.6048
107.44 -131.6048
107.46 -131.6048
107.48 -131.6048
107.5 -131.6048
107.52 -131.6048
107.54 -131.6049
107.56 -131.6049
107.58 -131.6049
107.6 -131.6049
107.62 -131.6049
107.64 -131.6049
107.66 -131.6049
107.68 -131.6049
107.7 -131.6049
107.72 -131.6049
107.74 -131.6049
107.76 -131.6049
107.78 -131.6049
107.8 -131.6049
107.82 -131.6049
107.84 -131.6049
107.86 -131.6049
107.88 -131.6049
107.9 -131.605
107.92 -131.605
107.94 -131.605
107.96 -131.605
107.98 -131.605
108 -131.605
108.02 -131.605
108.04 -131.605
108.06 -131.605
108.08 -131.605
108.1 -131.605
108.12 -131.605
108.14 -131.605
108.16 -131.605
108.18 -131.605
108.2 -131.605
108.22 -131.605
108.24 -131.605
108.26 -131.6051
108.28 -131.6051
108.3 -131.6051
108.32 -131.6051
108.34 -131.6051
108.36 -131.6051
108.38 -131.6051
108.4 -131.6051
108.42 -131.6051
108.44 -131.6051
108.46 -131.6051
108.48 -131.6051
108.5 -131.6051
108.52 -131.6051
108.54 -131.6051
108.56 -131.6051
108.58 -131.6051
108.6 -131.6051
108.62 -131.6051
108.64 -131.6052
108.66 -131.6052
108.68 -131.6052
108.7 -131.6052
108.72 -131.6052
108.74 -131.6052
108.76 -131.6052
108.78 -131.6052
108.8 -131.6052
108.82 -131.6052
108.84 -131.6052
108.86 -131.6052
108.88 -131.6052
108.9 -131.6052
108.92 -131.6052
108.94 -131.6052
108.96 -131.6052
108.98 -131.6052
109 -131.6052
109.02 -131.6052
109.04 -131.6053
109.06 -131.6053
109.08 -131.6053
109.1 -131.6053
109.12 -131.6053
109.14 -131.6053
109.16 -131.6053
109.18 -131.6053
109.2 -131.6053
109.22 -131.6053
109.24 -131.6053
109.26 -131.6053
109.28 -131.6053
109.3 -131.6053
109.32 -131.6053
109.34 -131.6053
109.36 -131.6053
109.38 -131.6053
109.4 -131.6053
109.42 -131.6053
109.44 -131.6053
109.46 -131.6054
109.48 -131.6054
109.5 -131.6054
109.52 -131.6054
109.54 -131.6054
109.56 -131.6054
109.58 -131.6054
109.6 -131.6054
109.62 -131.6054
109.64 -131.6054
109.66 -131.6054
109.68 -131.6054
109.7 -131.6054
109.72 -131.6054
109.74 -131.6054
109.76 -131.6054
109.78 -131.6054
109.8 -131.6054
109.82 -131.6054
109.84 -131.6054
109.86 -131.6054
109.88 -131.6055
109.9 -131.6055
109.92 -131.6055
109.94 -131.6055
109.96 -131.6055
109.98 -131.6055
110 -131.6055
110.02 -131.6055
110.04 -131.6055
110.06 -131.6055
110.08 -131.6055
110.1 -131.6055
110.12 -131.6055
110.14 -131.6055
110.16 -131.6055
110.18 -131.6055
110.2 -131.6055
110.22 -131.6055
110.24 -131.6055
110.26 -131.6055
110.28 -131.6055
110.3 -131.6055
110.32 -131.6056
110.34 -131.6056
110.36 -131.6056
110.38 -131.6056
110.4 -131.6056
110.42 -131.6056
110.44 -131.6056
110.46 -131.6056
110.48 -131.6056
110.5 -131.6056
110.52 -131.6056
110.54 -131.6056
110.56 -131.6056
110.58 -131.6056
110.6 -131.6056
110.62 -131.6056
110.64 -131.6056
110.66 -131.6056
110.68 -131.6056
110.7 -131.6056
110.72 -131.6056
110.74 -131.6056
110.76 -131.6056
110.78 -131.6057
110.8 -131.6057
110.82 -131.6057
110.84 -131.6057
110.86 -131.6057
110.88 -131.6057
110.9 -131.6057
110.92 -131.6057
110.94 -131.6057
110.96 -131.6057
110.98 -131.6057
111 -131.6057
111.02 -131.6057
111.04 -131.6057
111.06 -131.6057
111.08 -131.6057
111.1 -131.6057
111.12 -131.6057
111.14 -131.6057
111.16 -131.6057
111.18 -131.6057
111.2 -131.6057
111.22 -131.6057
111.24 -131.6057
111.26 -131.6057
111.28 -131.6058
111.3 -131.6058
111.32 -131.6058
111.34 -131.6058
111.36 -131.6058
111.38 -131.6058
111.4 -131.6058
111.42 -131.6058
111.44 -131.6058
111.46 -131.6058
111.48 -131.6058
111.5 -131.6058
111.52 -131.6058
111.54 -131.6058
111.56 -131.6058
111.58 -131.6058
111.6 -131.6058
111.62 -131.6058
111.64 -131.6058
111.66 -131.6058
111.68 -131.6058
111.7 -131.6058
111.72 -131.6058
111.74 -131.6058
111.76 -131.6058
111.78 -131.6059
111.8 -131.6059
111.82 -131.6059
111.84 -131.6059
111.86 -131.6059
111.88 -131.6059
111.9 -131.6059
111.92 -131.6059
111.94 -131.6059
111.96 -131.6059
111.98 -131.6059
112 -131.6059
112.02 -131.6059
112.04 -131.6059
112.06 -131.6059
112.08 -131.6059
112.1 -131.6059
112.12 -131.6059
112.14 -131.6059
112.16 -131.6059
112.18 -131.6059
112.2 -131.6059
112.22 -131.6059
112.24 -131.6059
112.26 -131.6059
112.28 -131.6059
112.3 -131.6059
112.32 -131.606
112.34 -131.606
112.36 -131.606
112.38 -131.606
112.4 -131.606
112.42 -131.606
112.44 -131.606
112.46 -131.606
112.48 -131.606
112.5 -131.606
112.52 -131.606
112.54 -131.606
112.56 -131.606
112.58 -131.606
112.6 -131.606
112.62 -131.606
112.64 -131.606
112.66 -131.606
112.68 -131.606
112.7 -131.606
112.72 -131.606
112.74 -131.606
112.76 -131.606
112.78 -131.606
112.8 -131.606
112.82 -131.606
112.84 -131.606
112.86 -131.606
112.88 -131.6061
112.9 -131.6061
112.92 -131.6061
112.94 -131.6061
112.96 -131.6061
112.98 -131.6061
113 -131.6061
113.02 -131.6061
113.04 -131.6061
113.06 -131.6061
113.08 -131.6061
113.1 -131.6061
113.12 -131.6061
113.14 -131.6061
113.16 -131.6061
113.18 -131.6061
113.2 -131.6061
113.22 -131.6061
113.24 -131.6061
113.26 -131.6061
113.28 -131.6061
113.3 -131.6061
113.32 -131.6061
113.34 -131.6061
113.36 -131.6061
113.38 -131.6061
113.4 -131.6061
113.42 -131.6061
113.44 -131.6061
113.46 -131.6062
113.48 -131.6062
113.5 -131.6062
113.52 -131.6062
113.54 -131.6062
113.56 -131.6062
113.58 -131.6062
113.6 -131.6062
113.62 -131.6062
113.64 -131.6062
113.66 -131.6062
113.68 -131.6062
113.7 -131.6062
113.72 -131.6062
113.74 -131.6062
113.76 -131.6062
113.78 -131.6062
113.8 -131.6062
113.82 -131.6062
113.84 -131.6062
113.86 -131.6062
113.88 -131.6062
113.9 -131.6062
113.92 -131.6062
113.94 -131.6062
113.96 -131.6062
113.98 -131.6062
114 -131.6062
114.02 -131.6062
114.04 -131.6062
114.06 -131.6062
114.08 -131.6062
114.1 -131.6063
114.12 -131.6063
114.14 -131.6063
114.16 -131.6063
114.18 -131.6063
114.2 -131.6063
114.22 -131.6063
114.24 -131.6063
114.26 -131.6063
114.28 -131.6063
114.3 -131.6063
114.32 -131.6063
114.34 -131.6063
114.36 -131.6063
114.38 -131.6063
114.4 -131.6063
114.42 -131.6063
114.44 -131.6063
114.46 -131.6063
114.48 -131.6063
114.5 -131.6063
114.52 -131.6063
114.54 -131.6063
114.56 -131.6063
114.58 -131.6063
114.6 -131.6063
114.62 -131.6063
114.64 -131.6063
114.66 -131.6063
114.68 -131.6063
114.7 -131.6063
114.72 -131.6063
114.74 -131.6063
114.76 -131.6064
114.78 -131.6064
114.8 -131.6064
114.82 -131.6064
114.84 -131.6064
114.86 -131.6064
114.88 -131.6064
114.9 -131.6064
114.92 -131.6064
114.94 -131.6064
114.96 -131.6064
114.98 -131.6064
115 -131.6064
115.02 -131.6064
115.04 -131.6064
115.06 -131.6064
115.08 -131.6064
115.1 -131.6064
115.12 -131.6064
115.14 -131.6064
115.16 -131.6064
115.18 -131.6064
115.2 -131.6064
115.22 -131.6064
115.24 -131.6064
115.26 -131.6064
115.28 -131.6064
115.3 -131.6064
115.32 -131.6064
115.34 -131.6064
115.36 -131.6064
115.38 -131.6064
115.4 -131.6064
115.42 -131.6064
115.44 -131.6064
115.46 -131.6064
115.48 -131.6065
115.5 -131.6065
115.52 -131.6065
115.54 -131.6065
115.56 -131.6065
115.58 -131.6065
115.6 -131.6065
115.62 -131.6065
115.64 -131.6065
115.66 -131.6065
115.68 -131.6065
115.7 -131.6065
115.72 -131.6065
115.74 -131.6065
115.76 -131.6065
115.78 -131.6065
115.8 -131.6065
115.82 -131.6065
115.84 -131.6065
115.86 -131.6065
115.88 -131.6065
115.9 -131.6065
115.92 -131.6065
115.94 -131.6065
115.96 -131.6065
115.98 -131.6065
116 -131.6065
116.02 -131.6065
116.04 -131.6065
116.06 -131.6065
116.08 -131.6065
116.1 -131.6065
116.12 -131.6065
116.14 -131.6065
116.16 -131.6065
116.18 -131.6065
116.2 -131.6065
116.22 -131.6065
116.24 -131.6066
116.26 -131.6066
116.28 -131.6066
116.3 -131.6066
116.32 -131.6066
116.34 -131.6066
116.36 -131.6066
116.38 -131.6066
116.4 -131.6066
116.42 -131.6066
116.44 -131.6066
116.46 -131.6066
116.48 -131.6066
116.5 -131.6066
116.52 -131.6066
116.54 -131.6066
116.56 -131.6066
116.58 -131.6066
116.6 -131.6066
116.62 -131.6066
116.64 -131.6066
116.66 -131.6066
116.68 -131.6066
116.7 -131.6066
116.72 -131.6066
116.74 -131.6066
116.76 -131.6066
116.78 -131.6066
116.8 -131.6066
116.82 -131.6066
116.84 -131.6066
116.86 -131.6066
116.88 -131.6066
116.9 -131.6066
116.92 -131.6066
116.94 -131.6066
116.96 -131.6066
116.98 -131.6066
117 -131.6066
117.02 -131.6066
117.04 -131.6066
117.06 -131.6067
117.08 -131.6067
117.1 -131.6067
117.12 -131.6067
117.14 -131.6067
117.16 -131.6067
117.18 -131.6067
117.2 -131.6067
117.22 -131.6067
117.24 -131.6067
117.26 -131.6067
117.28 -131.6067
117.3 -131.6067
117.32 -131.6067
117.34 -131.6067
117.36 -131.6067
117.38 -131.6067
117.4 -131.6067
117.42 -131.6067
117.44 -131.6067
117.46 -131.6067
117.48 -131.6067
117.5 -131.6067
117.52 -131.6067
117.54 -131.6067
117.56 -131.6067
117.58 -131.6067
117.6 -131.6067
117.62 -131.6067
117.64 -131.6067
117.66 -131.6067
117.68 -131.6067
117.7 -131.6067
117.72 -131.6067
117.74 -131.6067
117.76 -131.6067
117.78 -131.6067
117.8 -131.6067
117.82 -131.6067
117.84 -131.6067
117.86 -131.6067
117.88 -131.6067
117.9 -131.6067
117.92 -131.6067
117.94 -131.6068
117.96 -131.6068
117.98 -131.6068
118 -131.6068
118.02 -131.6068
118.04 -131.6068
118.06 -131.6068
118.08 -131.6068
118.1 -131.6068
118.12 -131.6068
118.14 -131.6068
118.16 -131.6068
118.18 -131.6068
118.2 -131.6068
118.22 -131.6068
118.24 -131.6068
118.26 -131.6068
118.28 -131.6068
118.3 -131.6068
118.32 -131.6068
118.34 -131.6068
118.36 -131.6068
118.38 -131.6068
118.4 -131.6068
118.42 -131.6068
118.44 -131.6068
118.46 -131.6068
118.48 -131.6068
118.5 -131.6068
118.52 -131.6068
118.54 -131.6068
118.56 -131.6068
118.58 -131.6068
118.6 -131.6068
118.62 -131.6068
118.64 -131.6068
118.66 -131.6068
118.68 -131.6068
118.7 -131.6068
118.72 -131.6068
118.74 -131.6068
118.76 -131.6068
118.78 -131.6068
118.8 -131.6068
118.82 -131.6068
118.84 -131.6068
118.86 -131.6068
118.88 -131.6068
118.9 -131.6069
118.92 -131.6069
118.94 -131.6069
118.96 -131.6069
118.98 -131.6069
119 -131.6069
119.02 -131.6069
119.04 -131.6069
119.06 -131.6069
119.08 -131.6069
119.1 -131.6069
119.12 -131.6069
119.14 -131.6069
119.16 -131.6069
119.18 -131.6069
119.2 -131.6069
119.22 -131.6069
119.24 -131.6069
119.26 -131.6069
119.28 -131.6069
119.3 -131.6069
119.32 -131.6069
119.34 -131.6069
119.36 -131.6069
119.38 -131.6069
119.4 -131.6069
119.42 -131.6069
119.44 -131.6069
119.46 -131.6069
119.48 -131.6069
119.5 -131.6069
119.52 -131.6069
119.54 -131.6069
119.56 -131.6069
119.58 -131.6069
119.6 -131.6069
119.62 -131.6069
119.64 -131.6069
119.66 -131.6069
119.68 -131.6069
119.7 -131.6069
119.72 -131.6069
119.74 -131.6069
119.76 -131.6069
119.78 -131.6069
119.8 -131.6069
119.82 -131.6069
119.84 -131.6069
119.86 -131.6069
119.88 -131.6069
119.9 -131.6069
119.92 -131.6069
119.94 -131.6069
119.96 -131.607
119.98 -131.607
120 -131.607
120.02 -131.607
120.04 -131.607
120.06 -131.607
120.08 -131.607
120.1 -131.607
120.12 -131.607
120.14 -131.607
120.16 -131.607
120.18 -131.607
120.2 -131.607
120.22 -131.607
120.24 -131.607
120.26 -131.607
120.28 -131.607
120.3 -131.607
120.32 -131.607
120.34 -131.607
120.36 -131.607
120.38 -131.607
120.4 -131.607
120.42 -131.607
120.44 -131.607
120.46 -131.607
120.48 -131.607
120.5 -131.607
120.52 -131.607
120.54 -131.607
120.56 -131.607
120.58 -131.607
120.6 -131.607
120.62 -131.607
120.64 -131.607
120.66 -131.607
120.68 -131.607
120.7 -131.607
120.72 -131.607
120.74 -131.607
120.76 -131.607
120.78 -131.607
120.8 -131.607
120.82 -131.607
120.84 -131.607
120.86 -131.607
120.88 -131.607
120.9 -131.607
120.92 -131.607
120.94 -131.607
120.96 -131.607
120.98 -131.607
121 -131.607
121.02 -131.607
121.04 -131.607
121.06 -131.607
121.08 -131.607
121.1 -131.607
121.12 -131.607
121.14 -131.6071
121.16 -131.6071
121.18 -131.6071
121.2 -131.6071
121.22 -131.6071
121.24 -131.6071
121.26 -131.6071
121.28 -131.6071
121.3 -131.6071
121.32 -131.6071
121.34 -131.6071
121.36 -131.6071
121.38 -131.6071
121.4 -131.6071
121.42 -131.6071
121.44 -131.6071
121.46 -131.6071
121.48 -131.6071
121.5 -131.6071
121.52 -131.6071
121.54 -131.6071
121.56 -131.6071
121.58 -131.6071
121.6 -131.6071
121.62 -131.6071
121.64 -131.6071
121.66 -131.6071
121.68 -131.6071
121.7 -131.6071
121.72 -131.6071
121.74 -131.6071
121.76 -131.6071
121.78 -131.6071
121.8 -131.6071
121.82 -131.6071
121.84 -131.6071
121.86 -131.6071
121.88 -131.6071
121.9 -131.6071
121.92 -131.6071
121.94 -131.6071
121.96 -131.6071
121.98 -131.6071
122 -131.6071
122.02 -131.6071
122.04 -131.6071
122.06 -131.6071
122.08 -131.6071
122.1 -131.6071
122.12 -131.6071
122.14 -131.6071
122.16 -131.6071
122.18 -131.6071
122.2 -131.6071
122.22 -131.6071
122.24 -131.6071
122.26 -131.6071
122.28 -131.6071
122.3 -131.6071
122.32 -131.6071
122.34 -131.6071
122.36 -131.6071
122.38 -131.6071
122.4 -131.6071
122.42 -131.6071
122.44 -131.6071
122.46 -131.6072
122.48 -131.6072
122.5 -131.6072
122.52 -131.6072
122.54 -131.6072
122.56 -131.6072
122.58 -131.6072
122.6 -131.6072
122.62 -131.6072
122.64 -131.6072
122.66 -131.6072
122.68 -131.6072
122.7 -131.6072
122.72 -131.6072
122.74 -131.6072
122.76 -131.6072
122.78 -131.6072
122.8 -131.6072
122.82 -131.6072
122.84 -131.6072
122.86 -131.6072
122.88 -131.6072
122.9 -131.6072
122.92 -131.6072
122.94 -131.6072
122.96 -131.6072
122.98 -131.6072
123 -131.6072
123.02 -131.6072
123.04 -131.6072
123.06 -131.6072
123.08 -131.6072
123.1 -131.6072
123.12 -131.6072
123.14 -131.6072
123.16 -131.6072
123.18 -131.6072
123.2 -131.6072
123.22 -131.6072
123.24 -131.6072
123.26 -131.6072
123.28 -131.6072
123.3 -131.6072
123.32 -131.6072
123.34 -131.6072
123.36 -131.6072
123.38 -131.6072
123.4 -131.6072
123.42 -131.6072
123.44 -131.6072
123.46 -131.6072
123.48 -131.6072
123.5 -131.6072
123.52 -131.6072
123.54 -131.6072
123.56 -131.6072
123.58 -131.6072
123.6 -131.6072
123.62 -131.6072
123.64 -131.6072
123.66 -131.6072
123.68 -131.6072
123.7 -131.6072
123.72 -131.6072
123.74 -131.6072
123.76 -131.6072
123.78 -131.6072
123.8 -131.6072
123.82 -131.6072
123.84 -131.6072
123.86 -131.6072
123.88 -131.6072
123.9 -131.6072
123.92 -131.6072
123.94 -131.6072
123.96 -131.6072
123.98 -131.6073
124 -131.6073
124.02 -131.6073
124.04 -131.6073
124.06 -131.6073
124.08 -131.6073
124.1 -131.6073
124.12 -131.6073
124.14 -131.6073
124.16 -131.6073
124.18 -131.6073
124.2 -131.6073
124.22 -131.6073
124.24 -131.6073
124.26 -131.6073
124.28 -131.6073
124.3 -131.6073
124.32 -131.6073
124.34 -131.6073
124.36 -131.6073
124.38 -131.6073
124.4 -131.6073
124.42 -131.6073
124.44 -131.6073
124.46 -131.6073
124.48 -131.6073
124.5 -131.6073
124.52 -131.6073
124.54 -131.6073
124.56 -131.6073
124.58 -131.6073
124.6 -131.6073
124.62 -131.6073
124.64 -131.6073
124.66 -131.6073
124.68 -131.6073
124.7 -131.6073
124.72 -131.6073
124.74 -131.6073
124.76 -131.6073
124.78 -131.6073
124.8 -131.6073
124.82 -131.6073
124.84 -131.6073
124.86 -131.6073
124.88 -131.6073
124.9 -131.6073
124.92 -131.6073
124.94 -131.6073
124.96 -131.6073
124.98 -131.6073
125 -131.6073
125.02 -131.6073
125.04 -131.6073
125.06 -131.6073
125.08 -131.6073
125.1 -131.6073
125.12 -131.6073
125.14 -131.6073
125.16 -131.6073
125.18 -131.6073
125.2 -131.6073
125.22 -131.6073
125.24 -131.6073
125.26 -131.6073
125.28 -131.6073
125.3 -131.6073
125.32 -131.6073
125.34 -131.6073
125.36 -131.6073
125.38 -131.6073
125.4 -131.6073
125.42 -131.6073
125.44 -131.6073
125.46 -131.6073
125.48 -131.6073
125.5 -131.6073
125.52 -131.6073
125.54 -131.6073
125.56 -131.6073
125.58 -131.6073
125.6 -131.6073
125.62 -131.6073
125.64 -131.6073
125.66 -131.6073
125.68 -131.6073
125.7 -131.6073
125.72 -131.6073
125.74 -131.6074
125.76 -131.6074
125.78 -131.6074
125.8 -131.6074
125.82 -131.6074
125.84 -131.6074
125.86 -131.6074
125.88 -131.6074
125.9 -131.6074
125.92 -131.6074
125.94 -131.6074
125.96 -131.6074
125.98 -131.6074
126 -131.6074
126.02 -131.6074
126.04 -131.6074
126.06 -131.6074
126.08 -131.6074
126.1 -131.6074
126.12 -131.6074
126.14 -131.6074
126.16 -131.6074
126.18 -131.6074
126.2 -131.6074
126.22 -131.6074
126.24 -131.6074
126.26 -131.6074
126.28 -131.6074
126.3 -131.6074
126.32 -131.6074
126.34 -131.6074
126.36 -131.6074
126.38 -131.6074
126.4 -131.6074
126.42 -131.6074
126.44 -131.6074
126.46 -131.6074
126.48 -131.6074
126.5 -131.6074
126.52 -131.6074
126.54 -131.6074
126.56 -131.6074
126.58 -131.6074
126.6 -131.6074
126.62 -131.6074
126.64 -131.6074
126.66 -131.6074
126.68 -131.6074
126.7 -131.6074
126.72 -131.6074
126.74 -131.6074
126.76 -131.6074
126.78 -131.6074
126.8 -131.6074
126.82 -131.6074
126.84 -131.6074
126.86 -131.6074
126.88 -131.6074
126.9 -131.6074
126.92 -131.6074
126.94 -131.6074
126.96 -131.6074
126.98 -131.6074
127 -131.6074
127.02 -131.6074
127.04 -131.6074
127.06 -131.6074
127.08 -131.6074
127.1 -131.6074
127.12 -131.6074
127.14 -131.6074
127.16 -131.6074
127.18 -131.6074
127.2 -131.6074
127.22 -131.6074
127.24 -131.6074
127.26 -131.6074
127.28 -131.6074
127.3 -131.6074
127.32 -131.6074
127.34 -131.6074
127.36 -131.6074
127.38 -131.6074
127.4 -131.6074
127.42 -131.6074
127.44 -131.6074
127.46 -131.6074
127.48 -131.6074
127.5 -131.6074
127.52 -131.6074
127.54 -131.6074
127.56 -131.6074
127.58 -131.6074
127.6 -131.6074
127.62 -131.6074
127.64 -131.6074
127.66 -131.6074
127.68 -131.6074
127.7 -131.6074
127.72 -131.6074
127.74 -131.6074
127.76 -131.6074
127.78 -131.6074
127.8 -131.6074
127.82 -131.6074
127.84 -131.6075
127.86 -131.6075
127.88 -131.6075
127.9 -131.6075
127.92 -131.6075
127.94 -131.6075
127.96 -131.6075
127.98 -131.6075
128 -131.6075
128.02 -131.6075
128.04 -131.6075
128.06 -131.6075
128.08 -131.6075
128.1 -131.6075
128.12 -131.6075
128.14 -131.6075
128.16 -131.6075
128.18 -131.6075
128.2 -131.6075
128.22 -131.6075
128.24 -131.6075
128.26 -131.6075
128.28 -131.6075
128.3 -131.6075
128.32 -131.6075
128.34 -131.6075
128.36 -131.6075
128.38 -131.6075
128.4 -131.6075
128.42 -131.6075
128.44 -131.6075
128.46 -131.6075
128.48 -131.6075
128.5 -131.6075
128.52 -131.6075
128.54 -131.6075
128.56 -131.6075
128.58 -131.6075
128.6 -131.6075
128.62 -131.6075
128.64 -131.6075
128.66 -131.6075
128.68 -131.6075
128.7 -131.6075
128.72 -131.6075
128.74 -131.6075
128.76 -131.6075
128.78 -131.6075
128.8 -131.6075
128.82 -131.6075
128.84 -131.6075
128.86 -131.6075
128.88 -131.6075
128.9 -131.6075
128.92 -131.6075
128.94 -131.6075
128.96 -131.6075
128.98 -131.6075
129 -131.6075
129.02 -131.6075
129.04 -131.6075
129.06 -131.6075
129.08 -131.6075
129.1 -131.6075
129.12 -131.6075
129.14 -131.6075
129.16 -131.6075
129.18 -131.6075
129.2 -131.6075
129.22 -131.6075
129.24 -131.6075
129.26 -131.6075
129.28 -131.6075
129.3 -131.6075
129.32 -131.6075
129.34 -131.6075
129.36 -131.6075
129.38 -131.6075
129.4 -131.6075
129.42 -131.6075
129.44 -131.6075
129.46 -131.6075
129.48 -131.6075
129.5 -131.6075
129.52 -131.6075
129.54 -131.6075
129.56 -131.6075
129.58 -131.6075
129.6 -131.6075
129.62 -131.6075
129.64 -131.6075
129.66 -131.6075
129.68 -131.6075
129.7 -131.6075
129.72 -131.6075
129.74 -131.6075
129.76 -131.6075
129.78 -131.6075
129.8 -131.6075
129.82 -131.6075
129.84 -131.6075
129.86 -131.6075
129.88 -131.6075
129.9 -131.6075
129.92 -131.6075
129.94 -131.6075
129.96 -131.6075
129.98 -131.6075
130 -131.6075
130.02 -131.6075
130.04 -131.6075
130.06 -131.6075
130.08 -131.6075
130.1 -131.6075
130.12 -131.6075
130.14 -131.6075
130.16 -131.6075
130.18 -131.6075
130.2 -131.6075
130.22 -131.6075
130.24 -131.6075
130.26 -131.6075
130.28 -131.6075
130.3 -131.6075
130.32 -131.6075
130.34 -131.6075
130.36 -131.6075
130.38 -131.6075
130.4 -131.6075
130.42 -131.6075
130.44 -131.6075
130.46 -131.6076
130.48 -131.6076
130.5 -131.6076
130.52 -131.6076
130.54 -131.6076
130.56 -131.6076
130.58 -131.6076
130.6 -131.6076
130.62 -131.6076
130.64 -131.6076
130.66 -131.6076
130.68 -131.6076
130.7 -131.6076
130.72 -131.6076
130.74 -131.6076
130.76 -131.6076
130.78 -131.6076
130.8 -131.6076
130.82 -131.6076
130.84 -131.6076
130.86 -131.6076
130.88 -131.6076
130.9 -131.6076
130.92 -131.6076
130.94 -131.6076
130.96 -131.6076
130.98 -131.6076
131 -131.6076
131.02 -131.6076
131.04 -131.6076
131.06 -131.6076
131.08 -131.6076
131.1 -131.6076
131.12 -131.6076
131.14 -131.6076
131.16 -131.6076
131.18 -131.6076
131.2 -131.6076
131.22 -131.6076
131.24 -131.6076
131.26 -131.6076
131.28 -131.6076
131.3 -131.6076
131.32 -131.6076
131.34 -131.6076
131.36 -131.6076
131.38 -131.6076
131.4 -131.6076
131.42 -131.6076
131.44 -131.6076
131.46 -131.6076
131.48 -131.6076
131.5 -131.6076
131.52 -131.6076
131.54 -131.6076
131.56 -131.6076
131.58 -131.6076
131.6 -131.6076
131.62 -131.6076
131.64 -131.6076
131.66 -131.6076
131.68 -131.6076
131.7 -131.6076
131.72 -131.6076
131.74 -131.6076
131.76 -131.6076
131.78 -131.6076
131.8 -131.6076
131.82 -131.6076
131.84 -131.6076
131.86 -131.6076
131.88 -131.6076
131.9 -131.6076
131.92 -131.6076
131.94 -131.6076
131.96 -131.6076
131.98 -131.6076
132 -131.6076
132.02 -131.6076
132.04 -131.6076
132.06 -131.6076
132.08 -131.6076
132.1 -131.6076
132.12 -131.6076
132.14 -131.6076
132.16 -131.6076
132.18 -131.6076
132.2 -131.6076
132.22 -131.6076
132.24 -131.6076
132.26 -131.6076
132.28 -131.6076
132.3 -131.6076
132.32 -131.6076
132.34 -131.6076
132.36 -131.6076
132.38 -131.6076
132.4 -131.6076
132.42 -131.6076
132.44 -131.6076
132.46 -131.6076
132.48 -131.6076
132.5 -131.6076
132.52 -131.6076
132.54 -131.6076
132.56 -131.6076
132.58 -131.6076
132.6 -131.6076
132.62 -131.6076
132.64 -131.6076
132.66 -131.6076
132.68 -131.6076
132.7 -131.6076
132.72 -131.6076
132.74 -131.6076
132.76 -131.6076
132.78 -131.6076
132.8 -131.6076
132.82 -131.6076
132.84 -131.6076
132.86 -131.6076
132.88 -131.6076
132.9 -131.6076
132.92 -131.6076
132.94 -131.6076
132.96 -131.6076
132.98 -131.6076
133 -131.6076
133.02 -131.6076
133.04 -131.6076
133.06 -131.6076
133.08 -131.6076
133.1 -131.6076
133.12 -131.6076
133.14 -131.6076
133.16 -131.6076
133.18 -131.6076
133.2 -131.6076
133.22 -131.6076
133.24 -131.6076
133.26 -131.6076
133.28 -131.6076
133.3 -131.6076
133.32 -131.6076
133.34 -131.6076
133.36 -131.6076
133.38 -131.6076
133.4 -131.6076
133.42 -131.6076
133.44 -131.6076
133.46 -131.6076
133.48 -131.6076
133.5 -131.6076
133.52 -131.6076
133.54 -131.6076
133.56 -131.6076
133.58 -131.6076
133.6 -131.6076
133.62 -131.6076
133.64 -131.6076
133.66 -131.6076
133.68 -131.6076
133.7 -131.6076
133.72 -131.6076
133.74 -131.6076
133.76 -131.6076
133.78 -131.6076
133.8 -131.6076
133.82 -131.6076
133.84 -131.6076
133.86 -131.6076
133.88 -131.6076
133.9 -131.6076
133.92 -131.6076
133.94 -131.6077
133.96 -131.6077
133.98 -131.6077
134 -131.6077
134.02 -131.6077
134.04 -131.6077
134.06 -131.6077
134.08 -131.6077
134.1 -131.6077
134.12 -131.6077
134.14 -131.6077
134.16 -131.6077
134.18 -131.6077
134.2 -131.6077
134.22 -131.6077
134.24 -131.6077
134.26 -131.6077
134.28 -131.6077
134.3 -131.6077
134.32 -131.6077
134.34 -131.6077
134.36 -131.6077
134.38 -131.6077
134.4 -131.6077
134.42 -131.6077
134.44 -131.6077
134.46 -131.6077
134.48 -131.6077
134.5 -131.6077
134.52 -131.6077
134.54 -131.6077
134.56 -131.6077
134.58 -131.6077
134.6 -131.6077
134.62 -131.6077
134.64 -131.6077
134.66 -131.6077
134.68 -131.6077
134.7 -131.6077
134.72 -131.6077
134.74 -131.6077
134.76 -131.6077
134.78 -131.6077
134.8 -131.6077
134.82 -131.6077
134.84 -131.6077
134.86 -131.6077
134.88 -131.6077
134.9 -131.6077
134.92 -131.6077
134.94 -131.6077
134.96 -131.6077
134.98 -131.6077
135 -131.6077
135.02 -131.6077
135.04 -131.6077
135.06 -131.6077
135.08 -131.6077
135.1 -131.6077
135.12 -131.6077
135.14 -131.6077
135.16 -131.6077
135.18 -131.6077
135.2 -131.6077
135.22 -131.6077
135.24 -131.6077
135.26 -131.6077
135.28 -131.6077
135.3 -131.6077
135.32 -131.6077
135.34 -131.6077
135.36 -131.6077
135.38 -131.6077
135.4 -131.6077
135.42 -131.6077
135.44 -131.6077
135.46 -131.6077
135.48 -131.6077
135.5 -131.6077
135.52 -131.6077
135.54 -131.6077
135.56 -131.6077
135.58 -131.6077
135.6 -131.6077
135.62 -131.6077
135.64 -131.6077
135.66 -131.6077
135.68 -131.6077
135.7 -131.6077
135.72 -131.6077
135.74 -131.6077
135.76 -131.6077
135.78 -131.6077
135.8 -131.6077
135.82 -131.6077
135.84 -131.6077
135.86 -131.6077
135.88 -131.6077
135.9 -131.6077
135.92 -131.6077
135.94 -131.6077
135.96 -131.6077
135.98 -131.6077
136 -131.6077
136.02 -131.6077
136.04 -131.6077
136.06 -131.6077
136.08 -131.6077
136.1 -131.6077
136.12 -131.6077
136.14 -131.6077
136.16 -131.6077
136.18 -131.6077
136.2 -131.6077
136.22 -131.6077
136.24 -131.6077
136.26 -131.6077
136.28 -131.6077
136.3 -131.6077
136.32 -131.6077
136.34 -131.6077
136.36 -131.6077
136.38 -131.6077
136.4 -131.6077
136.42 -131.6077
136.44 -131.6077
136.46 -131.6077
136.48 -131.6077
136.5 -131.6077
136.52 -131.6077
136.54 -131.6077
136.56 -131.6077
136.58 -131.6077
136.6 -131.6077
136.62 -131.6077
136.64 -131.6077
136.66 -131.6077
136.68 -131.6077
136.7 -131.6077
136.72 -131.6077
136.74 -131.6077
136.76 -131.6077
136.78 -131.6077
136.8 -131.6077
136.82 -131.6077
136.84 -131.6077
136.86 -131.6077
136.88 -131.6077
136.9 -131.6077
136.92 -131.6077
136.94 -131.6077
136.96 -131.6077
136.98 -131.6077
137 -131.6077
137.02 -131.6077
137.04 -131.6077
137.06 -131.6077
137.08 -131.6077
137.1 -131.6077
137.12 -131.6077
137.14 -131.6077
137.16 -131.6077
137.18 -131.6077
137.2 -131.6077
137.22 -131.6077
137.24 -131.6077
137.26 -131.6077
137.28 -131.6077
137.3 -131.6077
137.32 -131.6077
137.34 -131.6077
137.36 -131.6077
137.38 -131.6077
137.4 -131.6077
137.42 -131.6077
137.44 -131.6077
137.46 -131.6077
137.48 -131.6077
137.5 -131.6077
137.52 -131.6077
137.54 -131.6077
137.56 -131.6077
137.58 -131.6077
137.6 -131.6077
137.62 -131.6077
137.64 -131.6077
137.66 -131.6077
137.68 -131.6077
137.7 -131.6077
137.72 -131.6077
137.74 -131.6077
137.76 -131.6077
137.78 -131.6077
137.8 -131.6077
137.82 -131.6077
137.84 -131.6077
137.86 -131.6077
137.88 -131.6077
137.9 -131.6077
137.92 -131.6077
137.94 -131.6077
137.96 -131.6077
137.98 -131.6077
138 -131.6077
138.02 -131.6077
138.04 -131.6077
138.06 -131.6077
138.08 -131.6077
138.1 -131.6077
138.12 -131.6077
138.14 -131.6077
138.16 -131.6077
138.18 -131.6077
138.2 -131.6077
138.22 -131.6077
138.24 -131.6077
138.26 -131.6077
138.28 -131.6077
138.3 -131.6077
138.32 -131.6077
138.34 -131.6077
138.36 -131.6077
138.38 -131.6077
138.4 -131.6077
138.42 -131.6077
138.44 -131.6077
138.46 -131.6077
138.48 -131.6077
138.5 -131.6077
138.52 -131.6077
138.54 -131.6077
138.56 -131.6077
138.58 -131.6077
138.6 -131.6077
138.62 -131.6077
138.64 -131.6077
138.66 -131.6077
138.68 -131.6077
138.7 -131.6077
138.72 -131.6077
138.74 -131.6077
138.76 -131.6077
138.78 -131.6077
138.8 -131.6077
138.82 -131.6077
138.84 -131.6077
138.86 -131.6077
138.88 -131.6077
138.9 -131.6077
138.92 -131.6077
138.94 -131.6077
138.96 -131.6077
138.98 -131.6077
139 -131.6077
139.02 -131.6077
139.04 -131.6077
139.06 -131.6077
139.08 -131.6077
139.1 -131.6077
139.12 -131.6078
139.14 -131.6078
139.16 -131.6078
139.18 -131.6078
139.2 -131.6078
139.22 -131.6078
139.24 -131.6078
139.26 -131.6078
139.28 -131.6078
139.3 -131.6078
139.32 -131.6078
139.34 -131.6078
139.36 -131.6078
139.38 -131.6078
139.4 -131.6078
139.42 -131.6078
139.44 -131.6078
139.46 -131.6078
139.48 -131.6078
139.5 -131.6078
139.52 -131.6078
139.54 -131.6078
139.56 -131.6078
139.58 -131.6078
139.6 -131.6078
139.62 -131.6078
139.64 -131.6078
139.66 -131.6078
139.68 -131.6078
139.7 -131.6078
139.72 -131.6078
139.74 -131.6078
139.76 -131.6078
139.78 -131.6078
139.8 -131.6078
139.82 -131.6078
139.84 -131.6078
139.86 -131.6078
139.88 -131.6078
139.9 -131.6078
139.92 -131.6078
139.94 -131.6078
139.96 -131.6078
139.98 -131.6078
140 -131.6078
140.02 -131.6078
140.04 -131.6078
140.06 -131.6078
140.08 -131.6078
140.1 -131.6078
140.12 -131.6078
140.14 -131.6078
140.16 -131.6078
140.18 -131.6078
140.2 -131.6078
140.22 -131.6078
140.24 -131.6078
140.26 -131.6078
140.28 -131.6078
140.3 -131.6078
140.32 -131.6078
140.34 -131.6078
140.36 -131.6078
140.38 -131.6078
140.4 -131.6078
140.42 -131.6078
140.44 -131.6078
140.46 -131.6078
140.48 -131.6078
140.5 -131.6078
140.52 -131.6078
140.54 -131.6078
140.56 -131.6078
140.58 -131.6078
140.6 -131.6078
140.62 -131.6078
140.64 -131.6078
140.66 -131.6078
140.68 -131.6078
140.7 -131.6078
140.72 -131.6078
140.74 -131.6078
140.76 -131.6078
140.78 -131.6078
140.8 -131.6078
140.82 -131.6078
140.84 -131.6078
140.86 -131.6078
140.88 -131.6078
140.9 -131.6078
140.92 -131.6078
140.94 -131.6078
140.96 -131.6078
140.98 -131.6078
141 -131.6078
141.02 -131.6078
141.04 -131.6078
141.06 -131.6078
141.08 -131.6078
141.1 -131.6078
141.12 -131.6078
141.14 -131.6078
141.16 -131.6078
141.18 -131.6078
141.2 -131.6078
141.22 -131.6078
141.24 -131.6078
141.26 -131.6078
141.28 -131.6078
141.3 -131.6078
141.32 -131.6078
141.34 -131.6078
141.36 -131.6078
141.38 -131.6078
141.4 -131.6078
141.42 -131.6078
141.44 -131.6078
141.46 -131.6078
141.48 -131.6078
141.5 -131.6078
141.52 -131.6078
141.54 -131.6078
141.56 -131.6078
141.58 -131.6078
141.6 -131.6078
141.62 -131.6078
141.64 -131.6078
141.66 -131.6078
141.68 -131.6078
141.7 -131.6078
141.72 -131.6078
141.74 -131.6078
141.76 -131.6078
141.78 -131.6078
141.8 -131.6078
141.82 -131.6078
141.84 -131.6078
141.86 -131.6078
141.88 -131.6078
141.9 -131.6078
141.92 -131.6078
141.94 -131.6078
141.96 -131.6078
141.98 -131.6078
142 -131.6078
142.02 -131.6078
142.04 -131.6078
142.06 -131.6078
142.08 -131.6078
142.1 -131.6078
142.12 -131.6078
142.14 -131.6078
142.16 -131.6078
142.18 -131.6078
142.2 -131.6078
142.22 -131.6078
142.24 -131.6078
142.26 -131.6078
142.28 -131.6078
142.3 -131.6078
142.32 -131.6078
142.34 -131.6078
142.36 -131.6078
142.38 -131.6078
142.4 -131.6078
142.42 -131.6078
142.44 -131.6078
142.46 -131.6078
142.48 -131.6078
142.5 -131.6078
142.52 -131.6078
142.54 -131.6078
142.56 -131.6078
142.58 -131.6078
142.6 -131.6078
142.62 -131.6078
142.64 -131.6078
142.66 -131.6078
142.68 -131.6078
142.7 -131.6078
142.72 -131.6078
142.74 -131.6078
142.76 -131.6078
142.78 -131.6078
142.8 -131.6078
142.82 -131.6078
142.84 -131.6078
142.86 -131.6078
142.88 -131.6078
142.9 -131.6078
142.92 -131.6078
142.94 -131.6078
142.96 -131.6078
142.98 -131.6078
143 -131.6078
143.02 -131.6078
143.04 -131.6078
143.06 -131.6078
143.08 -131.6078
143.1 -131.6078
143.12 -131.6078
143.14 -131.6078
143.16 -131.6078
143.18 -131.6078
143.2 -131.6078
143.22 -131.6078
143.24 -131.6078
143.26 -131.6078
143.28 -131.6078
143.3 -131.6078
143.32 -131.6078
143.34 -131.6078
143.36 -131.6078
143.38 -131.6078
143.4 -131.6078
143.42 -131.6078
143.44 -131.6078
143.46 -131.6078
143.48 -131.6078
143.5 -131.6078
143.52 -131.6078
143.54 -131.6078
143.56 -131.6078
143.58 -131.6078
143.6 -131.6078
143.62 -131.6078
143.64 -131.6078
143.66 -131.6078
143.68 -131.6078
143.7 -131.6078
143.72 -131.6078
143.74 -131.6078
143.76 -131.6078
143.78 -131.6078
143.8 -131.6078
143.82 -131.6078
143.84 -131.6078
143.86 -131.6078
143.88 -131.6078
143.9 -131.6078
143.92 -131.6078
143.94 -131.6078
143.96 -131.6078
143.98 -131.6078
144 -131.6078
144.02 -131.6078
144.04 -131.6078
144.06 -131.6078
144.08 -131.6078
144.1 -131.6078
144.12 -131.6078
144.14 -131.6078
144.16 -131.6078
144.18 -131.6078
144.2 -131.6078
144.22 -131.6078
144.24 -131.6078
144.26 -131.6078
144.28 -131.6078
144.3 -131.6078
144.32 -131.6078
144.34 -131.6078
144.36 -131.6078
144.38 -131.6078
144.4 -131.6078
144.42 -131.6078
144.44 -131.6078
144.46 -131.6078
144.48 -131.6078
144.5 -131.6078
144.52 -131.6078
144.54 -131.6078
144.56 -131.6078
144.58 -131.6078
144.6 -131.6078
144.62 -131.6078
144.64 -131.6078
144.66 -131.6078
144.68 -131.6078
144.7 -131.6078
144.72 -131.6078
144.74 -131.6078
144.76 -131.6078
144.78 -131.6078
144.8 -131.6078
144.82 -131.6078
144.84 -131.6078
144.86 -131.6078
144.88 -131.6078
144.9 -131.6078
144.92 -131.6078
144.94 -131.6078
144.96 -131.6078
144.98 -131.6078
145 -131.6078
145.02 -131.6078
145.04 -131.6078
145.06 -131.6078
145.08 -131.6078
145.1 -131.6078
145.12 -131.6078
145.14 -131.6078
145.16 -131.6078
145.18 -131.6078
145.2 -131.6078
145.22 -131.6078
145.24 -131.6078
145.26 -131.6078
145.28 -131.6078
145.3 -131.6078
145.32 -131.6078
145.34 -131.6078
145.36 -131.6078
145.38 -131.6078
145.4 -131.6078
145.42 -131.6078
145.44 -131.6078
145.46 -131.6078
145.48 -131.6078
145.5 -131.6078
145.52 -131.6078
145.54 -131.6078
145.56 -131.6078
145.58 -131.6078
145.6 -131.6078
145.62 -131.6078
145.64 -131.6078
145.66 -131.6078
145.68 -131.6078
145.7 -131.6078
145.72 -131.6078
145.74 -131.6078
145.76 -131.6078
145.78 -131.6078
145.8 -131.6078
145.82 -131.6078
145.84 -131.6078
145.86 -131.6078
145.88 -131.6078
145.9 -131.6078
145.92 -131.6078
145.94 -131.6078
145.96 -131.6078
145.98 -131.6078
146 -131.6078
146.02 -131.6078
146.04 -131.6078
146.06 -131.6078
146.08 -131.6078
146.1 -131.6078
146.12 -131.6078
146.14 -131.6078
146.16 -131.6078
146.18 -131.6078
146.2 -131.6078
146.22 -131.6078
146.24 -131.6078
146.26 -131.6078
146.28 -131.6078
146.3 -131.6078
146.32 -131.6078
146.34 -131.6078
146.36 -131.6078
146.38 -131.6078
146.4 -131.6078
146.42 -131.6078
146.44 -131.6078
146.46 -131.6078
146.48 -131.6078
146.5 -131.6078
146.52 -131.6078
146.54 -131.6078
146.56 -131.6078
146.58 -131.6078
146.6 -131.6078
146.62 -131.6078
146.64 -131.6078
146.66 -131.6078
146.68 -131.6078
146.7 -131.6078
146.72 -131.6078
146.74 -131.6078
146.76 -131.6078
146.78 -131.6078
146.8 -131.6078
146.82 -131.6078
146.84 -131.6078
146.86 -131.6078
146.88 -131.6078
146.9 -131.6078
146.92 -131.6078
146.94 -131.6078
146.96 -131.6078
146.98 -131.6078
147 -131.6078
147.02 -131.6078
147.04 -131.6078
147.06 -131.6078
147.08 -131.6078
147.1 -131.6078
147.12 -131.6078
147.14 -131.6078
147.16 -131.6078
147.18 -131.6078
147.2 -131.6078
147.22 -131.6078
147.24 -131.6078
147.26 -131.6078
147.28 -131.6078
147.3 -131.6078
147.32 -131.6078
147.34 -131.6078
147.36 -131.6078
147.38 -131.6078
147.4 -131.6078
147.42 -131.6078
147.44 -131.6078
147.46 -131.6078
147.48 -131.6078
147.5 -131.6078
147.52 -131.6078
147.54 -131.6078
147.56 -131.6078
147.58 -131.6078
147.6 -131.6078
147.62 -131.6078
147.64 -131.6078
147.66 -131.6078
147.68 -131.6078
147.7 -131.6078
147.72 -131.6078
147.74 -131.6078
147.76 -131.6078
147.78 -131.6078
147.8 -131.6078
147.82 -131.6078
147.84 -131.6078
147.86 -131.6078
147.88 -131.6078
147.9 -131.6078
147.92 -131.6078
147.94 -131.6078
147.96 -131.6078
147.98 -131.6078
148 -131.6078
148.02 -131.6078
148.04 -131.6078
148.06 -131.6078
148.08 -131.6078
148.1 -131.6078
148.12 -131.6078
148.14 -131.6078
148.16 -131.6078
148.18 -131.6078
148.2 -131.6078
148.22 -131.6078
148.24 -131.6078
148.26 -131.6078
148.28 -131.6078
148.3 -131.6078
148.32 -131.6078
148.34 -131.6078
148.36 -131.6078
148.38 -131.6078
148.4 -131.6078
148.42 -131.6078
148.44 -131.6078
148.46 -131.6078
148.48 -131.6078
148.5 -131.6078
148.52 -131.6078
148.54 -131.6078
148.56 -131.6078
148.58 -131.6078
148.6 -131.6078
148.62 -131.6078
148.64 -131.6078
148.66 -131.6078
148.68 -131.6078
148.7 -131.6078
148.72 -131.6078
148.74 -131.6078
148.76 -131.6078
148.78 -131.6078
148.8 -131.6078
148.82 -131.6078
148.84 -131.6078
148.86 -131.6078
148.88 -131.6078
148.9 -131.6078
148.92 -131.6078
148.94 -131.6078
148.96 -131.6078
148.98 -131.6078
149 -131.6078
149.02 -131.6078
149.04 -131.6078
149.06 -131.6078
149.08 -131.6078
149.1 -131.6078
149.12 -131.6078
149.14 -131.6078
149.16 -131.6078
149.18 -131.6078
149.2 -131.6078
149.22 -131.6078
149.24 -131.6078
149.26 -131.6078
149.28 -131.6078
149.3 -131.6078
149.32 -131.6078
149.34 -131.6078
149.36 -131.6078
149.38 -131.6078
149.4 -131.6078
149.42 -131.6078
149.44 -131.6078
149.46 -131.6078
149.48 -131.6079
149.5 -131.6079
149.52 -131.6079
149.54 -131.6079
149.56 -131.6079
149.58 -131.6079
149.6 -131.6079
149.62 -131.6079
149.64 -131.6079
149.66 -131.6079
149.68 -131.6079
149.7 -131.6079
149.72 -131.6079
149.74 -131.6079
149.76 -131.6079
149.78 -131.6079
149.8 -131.6079
149.82 -131.6079
149.84 -131.6079
149.86 -131.6079
149.88 -131.6079
149.9 -131.6079
149.92 -131.6079
149.94 -131.6079
149.96 -131.6079
149.98 -131.6079
150 -131.6079
150.02 -131.6079
150.04 -131.6079
150.06 -131.6079
150.08 -131.6079
150.1 -131.6079
150.12 -131.6079
150.14 -131.6079
150.16 -131.6079
150.18 -131.6079
150.2 -131.6079
150.22 -131.6079
150.24 -131.6079
150.26 -131.6079
150.28 -131.6079
150.3 -131.6079
150.32 -131.6079
150.34 -131.6079
150.36 -131.6079
150.38 -131.6079
150.4 -131.6079
150.42 -131.6079
150.44 -131.6079
150.46 -131.6079
150.48 -131.6079
150.5 -131.6079
150.52 -131.6079
150.54 -131.6079
150.56 -131.6079
150.58 -131.6079
150.6 -131.6079
150.62 -131.6079
150.64 -131.6079
150.66 -131.6079
150.68 -131.6079
150.7 -131.6079
150.72 -131.6079
150.74 -131.6079
150.76 -131.6079
150.78 -131.6079
150.8 -131.6079
150.82 -131.6079
150.84 -131.6079
150.86 -131.6079
150.88 -131.6079
150.9 -131.6079
150.92 -131.6079
150.94 -131.6079
150.96 -131.6079
150.98 -131.6079
151 -131.6079
151.02 -131.6079
151.04 -131.6079
151.06 -131.6079
151.08 -131.6079
151.1 -131.6079
151.12 -131.6079
151.14 -131.6079
151.16 -131.6079
151.18 -131.6079
151.2 -131.6079
151.22 -131.6079
151.24 -131.6079
151.26 -131.6079
151.28 -131.6079
151.3 -131.6079
151.32 -131.6079
151.34 -131.6079
151.36 -131.6079
151.38 -131.6079
151.4 -131.6079
151.42 -131.6079
151.44 -131.6079
151.46 -131.6079
151.48 -131.6079
151.5 -131.6079
151.52 -131.6079
151.54 -131.6079
151.56 -131.6079
151.58 -131.6079
151.6 -131.6079
151.62 -131.6079
151.64 -131.6079
151.66 -131.6079
151.68 -131.6079
151.7 -131.6079
151.72 -131.6079
151.74 -131.6079
151.76 -131.6079
151.78 -131.6079
151.8 -131.6079
151.82 -131.6079
151.84 -131.6079
151.86 -131.6079
151.88 -131.6079
151.9 -131.6079
151.92 -131.6079
151.94 -131.6079
151.96 -131.6079
151.98 -131.6079
152 -131.6079
152.02 -131.6079
152.04 -131.6079
152.06 -131.6079
152.08 -131.6079
152.1 -131.6079
152.12 -131.6079
152.14 -131.6079
152.16 -131.6079
152.18 -131.6079
152.2 -131.6079
152.22 -131.6079
152.24 -131.6079
152.26 -131.6079
152.28 -131.6079
152.3 -131.6079
152.32 -131.6079
152.34 -131.6079
152.36 -131.6079
152.38 -131.6079
152.4 -131.6079
152.42 -131.6079
152.44 -131.6079
152.46 -131.6079
152.48 -131.6079
152.5 -131.6079
152.52 -131.6079
152.54 -131.6079
152.56 -131.6079
152.58 -131.6079
152.6 -131.6079
152.62 -131.6079
152.64 -131.6079
152.66 -131.6079
152.68 -131.6079
152.7 -131.6079
152.72 -131.6079
152.74 -131.6079
152.76 -131.6079
152.78 -131.6079
152.8 -131.6079
152.82 -131.6079
152.84 -131.6079
152.86 -131.6079
152.88 -131.6079
152.9 -131.6079
152.92 -131.6079
152.94 -131.6079
152.96 -131.6079
152.98 -131.6079
153 -131.6079
153.02 -131.6079
153.04 -131.6079
153.06 -131.6079
153.08 -131.6079
153.1 -131.6079
153.12 -131.6079
153.14 -131.6079
153.16 -131.6079
153.18 -131.6079
153.2 -131.6079
153.22 -131.6079
153.24 -131.6079
153.26 -131.6079
153.28 -131.6079
153.3 -131.6079
153.32 -131.6079
153.34 -131.6079
153.36 -131.6079
153.38 -131.6079
153.4 -131.6079
153.42 -131.6079
153.44 -131.6079
153.46 -131.6079
153.48 -131.6079
153.5 -131.6079
153.52 -131.6079
153.54 -131.6079
153.56 -131.6079
153.58 -131.6079
153.6 -131.6079
153.62 -131.6079
153.64 -131.6079
153.66 -131.6079
153.68 -131.6079
153.7 -131.6079
153.72 -131.6079
153.74 -131.6079
153.76 -131.6079
153.78 -131.6079
153.8 -131.6079
153.82 -131.6079
153.84 -131.6079
153.86 -131.6079
153.88 -131.6079
153.9 -131.6079
153.92 -131.6079
153.94 -131.6079
153.96 -131.6079
153.98 -131.6079
154 -131.6079
154.02 -131.6079
154.04 -131.6079
154.06 -131.6079
154.08 -131.6079
154.1 -131.6079
154.12 -131.6079
154.14 -131.6079
154.16 -131.6079
154.18 -131.6079
154.2 -131.6079
154.22 -131.6079
154.24 -131.6079
154.26 -131.6079
154.28 -131.6079
154.3 -131.6079
154.32 -131.6079
154.34 -131.6079
154.36 -131.6079
154.38 -131.6079
154.4 -131.6079
154.42 -131.6079
154.44 -131.6079
154.46 -131.6079
154.48 -131.6079
154.5 -131.6079
154.52 -131.6079
154.54 -131.6079
154.56 -131.6079
154.58 -131.6079
154.6 -131.6079
154.62 -131.6079
154.64 -131.6079
154.66 -131.6079
154.68 -131.6079
154.7 -131.6079
154.72 -131.6079
154.74 -131.6079
154.76 -131.6079
154.78 -131.6079
154.8 -131.6079
154.82 -131.6079
154.84 -131.6079
154.86 -131.6079
154.88 -131.6079
154.9 -131.6079
154.92 -131.6079
154.94 -131.6079
154.96 -131.6079
154.98 -131.6079
155 -131.6079
155.02 -131.6079
155.04 -131.6079
155.06 -131.6079
155.08 -131.6079
155.1 -131.6079
155.12 -131.6079
155.14 -131.6079
155.16 -131.6079
155.18 -131.6079
155.2 -131.6079
155.22 -131.6079
155.24 -131.6079
155.26 -131.6079
155.28 -131.6079
155.3 -131.6079
155.32 -131.6079
155.34 -131.6079
155.36 -131.6079
155.38 -131.6079
155.4 -131.6079
155.42 -131.6079
155.44 -131.6079
155.46 -131.6079
155.48 -131.6079
155.5 -131.6079
155.52 -131.6079
155.54 -131.6079
155.56 -131.6079
155.58 -131.6079
155.6 -131.6079
155.62 -131.6079
155.64 -131.6079
155.66 -131.6079
155.68 -131.6079
155.7 -131.6079
155.72 -131.6079
155.74 -131.6079
155.76 -131.6079
155.78 -131.6079
155.8 -131.6079
155.82 -131.6079
155.84 -131.6079
155.86 -131.6079
155.88 -131.6079
155.9 -131.6079
155.92 -131.6079
155.94 -131.6079
155.96 -131.6079
155.98 -131.6079
156 -131.6079
156.02 -131.6079
156.04 -131.6079
156.06 -131.6079
156.08 -131.6079
156.1 -131.6079
156.12 -131.6079
156.14 -131.6079
156.16 -131.6079
156.18 -131.6079
156.2 -131.6079
156.22 -131.6079
156.24 -131.6079
156.26 -131.6079
156.28 -131.6079
156.3 -131.6079
156.32 -131.6079
156.34 -131.6079
156.36 -131.6079
156.38 -131.6079
156.4 -131.6079
156.42 -131.6079
156.44 -131.6079
156.46 -131.6079
156.48 -131.6079
156.5 -131.6079
156.52 -131.6079
156.54 -131.6079
156.56 -131.6079
156.58 -131.6079
156.6 -131.6079
156.62 -131.6079
156.64 -131.6079
156.66 -131.6079
156.68 -131.6079
156.7 -131.6079
156.72 -131.6079
156.74 -131.6079
156.76 -131.6079
156.78 -131.6079
156.8 -131.6079
156.82 -131.6079
156.84 -131.6079
156.86 -131.6079
156.88 -131.6079
156.9 -131.6079
156.92 -131.6079
156.94 -131.6079
156.96 -131.6079
156.98 -131.6079
157 -131.6079
157.02 -131.6079
157.04 -131.6079
157.06 -131.6079
157.08 -131.6079
157.1 -131.6079
157.12 -131.6079
157.14 -131.6079
157.16 -131.6079
157.18 -131.6079
157.2 -131.6079
157.22 -131.6079
157.24 -131.6079
157.26 -131.6079
157.28 -131.6079
157.3 -131.6079
157.32 -131.6079
157.34 -131.6079
157.36 -131.6079
157.38 -131.6079
157.4 -131.6079
157.42 -131.6079
157.44 -131.6079
157.46 -131.6079
157.48 -131.6079
157.5 -131.6079
157.52 -131.6079
157.54 -131.6079
157.56 -131.6079
157.58 -131.6079
157.6 -131.6079
157.62 -131.6079
157.64 -131.6079
157.66 -131.6079
157.68 -131.6079
157.7 -131.6079
157.72 -131.6079
157.74 -131.6079
157.76 -131.6079
157.78 -131.6079
157.8 -131.6079
157.82 -131.6079
157.84 -131.6079
157.86 -131.6079
157.88 -131.6079
157.9 -131.6079
157.92 -131.6079
157.94 -131.6079
157.96 -131.6079
157.98 -131.6079
158 -131.6079
158.02 -131.6079
158.04 -131.6079
158.06 -131.6079
158.08 -131.6079
158.1 -131.6079
158.12 -131.6079
158.14 -131.6079
158.16 -131.6079
158.18 -131.6079
158.2 -131.6079
158.22 -131.6079
158.24 -131.6079
158.26 -131.6079
158.28 -131.6079
158.3 -131.6079
158.32 -131.6079
158.34 -131.6079
158.36 -131.6079
158.38 -131.6079
158.4 -131.6079
158.42 -131.6079
158.44 -131.6079
158.46 -131.6079
158.48 -131.6079
158.5 -131.6079
158.52 -131.6079
158.54 -131.6079
158.56 -131.6079
158.58 -131.6079
158.6 -131.6079
158.62 -131.6079
158.64 -131.6079
158.66 -131.6079
158.68 -131.6079
158.7 -131.6079
158.72 -131.6079
158.74 -131.6079
158.76 -131.6079
158.78 -131.6079
158.8 -131.6079
158.82 -131.6079
158.84 -131.6079
158.86 -131.6079
158.88 -131.6079
158.9 -131.6079
158.92 -131.6079
158.94 -131.6079
158.96 -131.6079
158.98 -131.6079
159 -131.6079
159.02 -131.6079
159.04 -131.6079
159.06 -131.6079
159.08 -131.6079
159.1 -131.6079
159.12 -131.6079
159.14 -131.6079
159.16 -131.6079
159.18 -131.6079
159.2 -131.6079
159.22 -131.6079
159.24 -131.6079
159.26 -131.6079
159.28 -131.6079
159.3 -131.6079
159.32 -131.6079
159.34 -131.6079
159.36 -131.6079
159.38 -131.6079
159.4 -131.6079
159.42 -131.6079
159.44 -131.6079
159.46 -131.6079
159.48 -131.6079
159.5 -131.6079
159.52 -131.6079
159.54 -131.6079
159.56 -131.6079
159.58 -131.6079
159.6 -131.6079
159.62 -131.6079
159.64 -131.6079
159.66 -131.6079
159.68 -131.6079
159.7 -131.6079
159.72 -131.6079
159.74 -131.6079
159.76 -131.6079
159.78 -131.6079
159.8 -131.6079
159.82 -131.6079
159.84 -131.6079
159.86 -131.6079
159.88 -131.6079
159.9 -131.6079
159.92 -131.6079
159.94 -131.6079
159.96 -131.6079
159.98 -131.6079
160 -131.6079
160.02 -131.6079
160.04 -131.6079
160.06 -131.6079
160.08 -131.6079
160.1 -131.6079
160.12 -131.6079
160.14 -131.6079
160.16 -131.6079
160.18 -131.6079
160.2 -131.6079
160.22 -131.6079
160.24 -131.6079
160.26 -131.6079
160.28 -131.6079
160.3 -131.6079
160.32 -131.6079
160.34 -131.6079
160.36 -131.6079
160.38 -131.6079
160.4 -131.6079
160.42 -131.6079
160.44 -131.6079
160.46 -131.6079
160.48 -131.6079
160.5 -131.6079
160.52 -131.6079
160.54 -131.6079
160.56 -131.6079
160.58 -131.6079
160.6 -131.6079
160.62 -131.6079
160.64 -131.6079
160.66 -131.6079
160.68 -131.6079
160.7 -131.6079
160.72 -131.6079
160.74 -131.6079
160.76 -131.6079
160.78 -131.6079
160.8 -131.6079
160.82 -131.6079
160.84 -131.6079
160.86 -131.6079
160.88 -131.6079
160.9 -131.6079
160.92 -131.6079
160.94 -131.6079
160.96 -131.6079
160.98 -131.6079
161 -131.6079
161.02 -131.6079
161.04 -131.6079
161.06 -131.6079
161.08 -131.6079
161.1 -131.6079
161.12 -131.6079
161.14 -131.6079
161.16 -131.6079
161.18 -131.6079
161.2 -131.6079
161.22 -131.6079
161.24 -131.6079
161.26 -131.6079
161.28 -131.6079
161.3 -131.6079
161.32 -131.6079
161.34 -131.6079
161.36 -131.6079
161.38 -131.6079
161.4 -131.6079
161.42 -131.6079
161.44 -131.6079
161.46 -131.6079
161.48 -131.6079
161.5 -131.6079
161.52 -131.6079
161.54 -131.6079
161.56 -131.6079
161.58 -131.6079
161.6 -131.6079
161.62 -131.6079
161.64 -131.6079
161.66 -131.6079
161.68 -131.6079
161.7 -131.6079
161.72 -131.6079
161.74 -131.6079
161.76 -131.6079
161.78 -131.6079
161.8 -131.6079
161.82 -131.6079
161.84 -131.6079
161.86 -131.6079
161.88 -131.6079
161.9 -131.6079
161.92 -131.6079
161.94 -131.6079
161.96 -131.6079
161.98 -131.6079
162 -131.6079
162.02 -131.6079
162.04 -131.6079
162.06 -131.6079
162.08 -131.6079
162.1 -131.6079
162.12 -131.6079
162.14 -131.6079
162.16 -131.6079
162.18 -131.6079
162.2 -131.6079
162.22 -131.6079
162.24 -131.6079
162.26 -131.6079
162.28 -131.6079
162.3 -131.6079
162.32 -131.6079
162.34 -131.6079
162.36 -131.6079
162.38 -131.6079
162.4 -131.6079
162.42 -131.6079
162.44 -131.6079
162.46 -131.6079
162.48 -131.6079
162.5 -131.6079
162.52 -131.6079
162.54 -131.6079
162.56 -131.6079
162.58 -131.6079
162.6 -131.6079
162.62 -131.6079
162.64 -131.6079
162.66 -131.6079
162.68 -131.6079
162.7 -131.6079
162.72 -131.6079
162.74 -131.6079
162.76 -131.6079
162.78 -131.6079
162.8 -131.6079
162.82 -131.6079
162.84 -131.6079
162.86 -131.6079
162.88 -131.6079
162.9 -131.6079
162.92 -131.6079
162.94 -131.6079
162.96 -131.6079
162.98 -131.6079
163 -131.6079
163.02 -131.6079
163.04 -131.6079
163.06 -131.6079
163.08 -131.6079
163.1 -131.6079
163.12 -131.6079
163.14 -131.6079
163.16 -131.6079
163.18 -131.6079
163.2 -131.6079
163.22 -131.6079
163.24 -131.6079
163.26 -131.6079
163.28 -131.6079
163.3 -131.6079
163.32 -131.6079
163.34 -131.6079
163.36 -131.6079
163.38 -131.6079
163.4 -131.6079
163.42 -131.6079
163.44 -131.6079
163.46 -131.6079
163.48 -131.6079
163.5 -131.6079
163.52 -131.6079
163.54 -131.6079
163.56 -131.6079
163.58 -131.6079
163.6 -131.6079
163.62 -131.6079
163.64 -131.6079
163.66 -131.6079
163.68 -131.6079
163.7 -131.6079
163.72 -131.6079
163.74 -131.6079
163.76 -131.6079
163.78 -131.6079
163.8 -131.6079
163.82 -131.6079
163.84 -131.6079
163.86 -131.6079
163.88 -131.6079
163.9 -131.6079
163.92 -131.6079
163.94 -131.6079
163.96 -131.6079
163.98 -131.6079
164 -131.6079
164.02 -131.6079
164.04 -131.6079
164.06 -131.6079
164.08 -131.6079
164.1 -131.6079
164.12 -131.6079
164.14 -131.6079
164.16 -131.6079
164.18 -131.6079
164.2 -131.6079
164.22 -131.6079
164.24 -131.6079
164.26 -131.6079
164.28 -131.6079
164.3 -131.6079
164.32 -131.6079
164.34 -131.6079
164.36 -131.6079
164.38 -131.6079
164.4 -131.6079
164.42 -131.6079
164.44 -131.6079
164.46 -131.6079
164.48 -131.6079
164.5 -131.6079
164.52 -131.6079
164.54 -131.6079
164.56 -131.6079
164.58 -131.6079
164.6 -131.6079
164.62 -131.6079
164.64 -131.6079
164.66 -131.6079
164.68 -131.6079
164.7 -131.6079
164.72 -131.6079
164.74 -131.6079
164.76 -131.6079
164.78 -131.6079
164.8 -131.6079
164.82 -131.6079
164.84 -131.6079
164.86 -131.6079
164.88 -131.6079
164.9 -131.6079
164.92 -131.6079
164.94 -131.6079
164.96 -131.6079
164.98 -131.6079
165 -131.6079
165.02 -131.6079
165.04 -131.6079
165.06 -131.6079
165.08 -131.6079
165.1 -131.6079
165.12 -131.6079
165.14 -131.6079
165.16 -131.6079
165.18 -131.6079
165.2 -131.6079
165.22 -131.6079
165.24 -131.6079
165.26 -131.6079
165.28 -131.6079
165.3 -131.6079
165.32 -131.6079
165.34 -131.6079
165.36 -131.6079
165.38 -131.6079
165.4 -131.6079
165.42 -131.6079
165.44 -131.6079
165.46 -131.6079
165.48 -131.6079
165.5 -131.6079
165.52 -131.6079
165.54 -131.6079
165.56 -131.6079
165.58 -131.6079
165.6 -131.6079
165.62 -131.6079
165.64 -131.6079
165.66 -131.6079
165.68 -131.6079
165.7 -131.6079
165.72 -131.6079
165.74 -131.6079
165.76 -131.6079
165.78 -131.6079
165.8 -131.6079
165.82 -131.6079
165.84 -131.6079
165.86 -131.6079
165.88 -131.6079
165.9 -131.6079
165.92 -131.6079
165.94 -131.6079
165.96 -131.6079
165.98 -131.6079
166 -131.6079
166.02 -131.6079
166.04 -131.6079
166.06 -131.6079
166.08 -131.6079
166.1 -131.6079
166.12 -131.6079
166.14 -131.6079
166.16 -131.6079
166.18 -131.6079
166.2 -131.6079
166.22 -131.6079
166.24 -131.6079
166.26 -131.6079
166.28 -131.6079
166.3 -131.6079
166.32 -131.6079
166.34 -131.6079
166.36 -131.6079
166.38 -131.6079
166.4 -131.6079
166.42 -131.6079
166.44 -131.6079
166.46 -131.6079
166.48 -131.6079
166.5 -131.6079
166.52 -131.6079
166.54 -131.6079
166.56 -131.6079
166.58 -131.6079
166.6 -131.6079
166.62 -131.6079
166.64 -131.6079
166.66 -131.6079
166.68 -131.6079
166.7 -131.6079
166.72 -131.6079
166.74 -131.6079
166.76 -131.6079
166.78 -131.6079
166.8 -131.6079
166.82 -131.6079
166.84 -131.6079
166.86 -131.6079
166.88 -131.6079
166.9 -131.6079
166.92 -131.6079
166.94 -131.6079
166.96 -131.6079
166.98 -131.6079
167 -131.6079
167.02 -131.6079
167.04 -131.6079
167.06 -131.6079
167.08 -131.6079
167.1 -131.6079
167.12 -131.6079
167.14 -131.6079
167.16 -131.6079
167.18 -131.6079
167.2 -131.6079
167.22 -131.6079
167.24 -131.6079
167.26 -131.6079
167.28 -131.6079
167.3 -131.6079
167.32 -131.6079
167.34 -131.6079
167.36 -131.6079
167.38 -131.6079
167.4 -131.6079
167.42 -131.6079
167.44 -131.6079
167.46 -131.6079
167.48 -131.6079
167.5 -131.6079
167.52 -131.6079
167.54 -131.6079
167.56 -131.6079
167.58 -131.6079
167.6 -131.6079
167.62 -131.6079
167.64 -131.6079
167.66 -131.6079
167.68 -131.6079
167.7 -131.6079
167.72 -131.6079
167.74 -131.6079
167.76 -131.6079
167.78 -131.6079
167.8 -131.6079
167.82 -131.6079
167.84 -131.6079
167.86 -131.6079
167.88 -131.6079
167.9 -131.6079
167.92 -131.6079
167.94 -131.6079
167.96 -131.6079
167.98 -131.6079
168 -131.6079
168.02 -131.6079
168.04 -131.6079
168.06 -131.6079
168.08 -131.6079
168.1 -131.6079
168.12 -131.6079
168.14 -131.6079
168.16 -131.6079
168.18 -131.6079
168.2 -131.6079
168.22 -131.6079
168.24 -131.6079
168.26 -131.6079
168.28 -131.6079
168.3 -131.6079
168.32 -131.6079
168.34 -131.6079
168.36 -131.6079
168.38 -131.6079
168.4 -131.6079
168.42 -131.6079
168.44 -131.6079
168.46 -131.6079
168.48 -131.6079
168.5 -131.6079
168.52 -131.6079
168.54 -131.6079
168.56 -131.6079
168.58 -131.6079
168.6 -131.6079
168.62 -131.6079
168.64 -131.6079
168.66 -131.6079
168.68 -131.6079
168.7 -131.6079
168.72 -131.6079
168.74 -131.6079
168.76 -131.6079
168.78 -131.6079
168.8 -131.6079
168.82 -131.6079
168.84 -131.6079
168.86 -131.6079
168.88 -131.6079
168.9 -131.6079
168.92 -131.6079
168.94 -131.6079
168.96 -131.6079
168.98 -131.6079
169 -131.6079
169.02 -131.6079
169.04 -131.6079
169.06 -131.6079
169.08 -131.6079
169.1 -131.6079
169.12 -131.6079
169.14 -131.6079
169.16 -131.6079
169.18 -131.6079
169.2 -131.6079
169.22 -131.6079
169.24 -131.6079
169.26 -131.6079
169.28 -131.6079
169.3 -131.6079
169.32 -131.6079
169.34 -131.6079
169.36 -131.6079
169.38 -131.6079
169.4 -131.6079
169.42 -131.6079
169.44 -131.6079
169.46 -131.6079
169.48 -131.6079
169.5 -131.6079
169.52 -131.6079
169.54 -131.6079
169.56 -131.6079
169.58 -131.6079
169.6 -131.6079
169.62 -131.6079
169.64 -131.6079
169.66 -131.6079
169.68 -131.6079
169.7 -131.6079
169.72 -131.6079
169.74 -131.6079
169.76 -131.6079
169.78 -131.6079
169.8 -131.6079
169.82 -131.6079
169.84 -131.6079
169.86 -131.6079
169.88 -131.6079
169.9 -131.6079
169.92 -131.6079
169.94 -131.6079
169.96 -131.6079
169.98 -131.6079
170 -131.6079
170.02 -131.6079
170.04 -131.6079
170.06 -131.6079
170.08 -131.6079
170.1 -131.6079
170.12 -131.6079
170.14 -131.6079
170.16 -131.6079
170.18 -131.6079
170.2 -131.6079
170.22 -131.6079
170.24 -131.6079
170.26 -131.6079
170.28 -131.6079
170.3 -131.6079
170.32 -131.6079
170.34 -131.6079
170.36 -131.6079
170.38 -131.6079
170.4 -131.6079
170.42 -131.6079
170.44 -131.6079
170.46 -131.6079
170.48 -131.6079
170.5 -131.6079
170.52 -131.6079
170.54 -131.6079
170.56 -131.6079
170.58 -131.6079
170.6 -131.6079
170.62 -131.6079
170.64 -131.6079
170.66 -131.6079
170.68 -131.6079
170.7 -131.6079
170.72 -131.6079
170.74 -131.6079
170.76 -131.6079
170.78 -131.6079
170.8 -131.6079
170.82 -131.6079
170.84 -131.6079
170.86 -131.6079
170.88 -131.6079
170.9 -131.6079
170.92 -131.6079
170.94 -131.6079
170.96 -131.6079
170.98 -131.6079
171 -131.6079
171.02 -131.6079
171.04 -131.6079
171.06 -131.6079
171.08 -131.6079
171.1 -131.6079
171.12 -131.6079
171.14 -131.6079
171.16 -131.6079
171.18 -131.6079
171.2 -131.6079
171.22 -131.6079
171.24 -131.6079
171.26 -131.6079
171.28 -131.6079
171.3 -131.6079
171.32 -131.6079
171.34 -131.6079
171.36 -131.6079
171.38 -131.6079
171.4 -131.6079
171.42 -131.6079
171.44 -131.6079
171.46 -131.6079
171.48 -131.6079
171.5 -131.6079
171.52 -131.6079
171.54 -131.6079
171.56 -131.6079
171.58 -131.6079
171.6 -131.6079
171.62 -131.6079
171.64 -131.6079
171.66 -131.6079
171.68 -131.6079
171.7 -131.6079
171.72 -131.6079
171.74 -131.6079
171.76 -131.6079
171.78 -131.6079
171.8 -131.6079
171.82 -131.6079
171.84 -131.6079
171.86 -131.6079
171.88 -131.6079
171.9 -131.6079
171.92 -131.6079
171.94 -131.6079
171.96 -131.6079
171.98 -131.6079
172 -131.6079
172.02 -131.6079
172.04 -131.6079
172.06 -131.6079
172.08 -131.6079
172.1 -131.6079
172.12 -131.6079
172.14 -131.6079
172.16 -131.6079
172.18 -131.6079
172.2 -131.6079
172.22 -131.6079
172.24 -131.6079
172.26 -131.6079
172.28 -131.6079
172.3 -131.6079
172.32 -131.6079
172.34 -131.6079
172.36 -131.6079
172.38 -131.6079
172.4 -131.6079
172.42 -131.6079
172.44 -131.6079
172.46 -131.6079
172.48 -131.6079
172.5 -131.6079
172.52 -131.6079
172.54 -131.6079
172.56 -131.6079
172.58 -131.6079
172.6 -131.6079
172.62 -131.6079
172.64 -131.6079
172.66 -131.6079
172.68 -131.6079
172.7 -131.6079
172.72 -131.6079
172.74 -131.6079
172.76 -131.6079
172.78 -131.6079
172.8 -131.6079
172.82 -131.6079
172.84 -131.6079
172.86 -131.6079
172.88 -131.6079
172.9 -131.6079
172.92 -131.6079
172.94 -131.6079
172.96 -131.6079
172.98 -131.6079
173 -131.6079
173.02 -131.6079
173.04 -131.6079
173.06 -131.6079
173.08 -131.6079
173.1 -131.6079
173.12 -131.6079
173.14 -131.6079
173.16 -131.6079
173.18 -131.6079
173.2 -131.6079
173.22 -131.6079
173.24 -131.6079
173.26 -131.6079
173.28 -131.6079
173.3 -131.6079
173.32 -131.6079
173.34 -131.6079
173.36 -131.6079
173.38 -131.6079
173.4 -131.6079
173.42 -131.6079
173.44 -131.6079
173.46 -131.6079
173.48 -131.6079
173.5 -131.6079
173.52 -131.6079
173.54 -131.6079
173.56 -131.6079
173.58 -131.6079
173.6 -131.6079
173.62 -131.6079
173.64 -131.6079
173.66 -131.6079
173.68 -131.6079
173.7 -131.6079
173.72 -131.6079
173.74 -131.6079
173.76 -131.6079
173.78 -131.6079
173.8 -131.6079
173.82 -131.6079
173.84 -131.6079
173.86 -131.6079
173.88 -131.6079
173.9 -131.6079
173.92 -131.6079
173.94 -131.6079
173.96 -131.6079
173.98 -131.6079
174 -131.6079
174.02 -131.6079
174.04 -131.6079
174.06 -131.6079
174.08 -131.6079
174.1 -131.6079
174.12 -131.6079
174.14 -131.6079
174.16 -131.6079
174.18 -131.6079
174.2 -131.6079
174.22 -131.6079
174.24 -131.6079
174.26 -131.6079
174.28 -131.6079
174.3 -131.6079
174.32 -131.6079
174.34 -131.6079
174.36 -131.6079
174.38 -131.6079
174.4 -131.6079
174.42 -131.6079
174.44 -131.6079
174.46 -131.6079
174.48 -131.6079
174.5 -131.6079
174.52 -131.6079
174.54 -131.6079
174.56 -131.6079
174.58 -131.6079
174.6 -131.6079
174.62 -131.6079
174.64 -131.6079
174.66 -131.6079
174.68 -131.6079
174.7 -131.6079
174.72 -131.6079
174.74 -131.6079
174.76 -131.6079
174.78 -131.6079
174.8 -131.6079
174.82 -131.6079
174.84 -131.6079
174.86 -131.6079
174.88 -131.6079
174.9 -131.6079
174.92 -131.6079
174.94 -131.6079
174.96 -131.6079
174.98 -131.6079
175 -131.6079
175.02 -131.6079
175.04 -131.6079
175.06 -131.6079
175.08 -131.6079
175.1 -131.6079
175.12 -131.6079
175.14 -131.6079
175.16 -131.6079
175.18 -131.6079
175.2 -131.6079
175.22 -131.6079
175.24 -131.6079
175.26 -131.6079
175.28 -131.6079
175.3 -131.6079
175.32 -131.6079
175.34 -131.6079
175.36 -131.6079
175.38 -131.6079
175.4 -131.6079
175.42 -131.6079
175.44 -131.6079
175.46 -131.6079
175.48 -131.6079
175.5 -131.6079
175.52 -131.6079
175.54 -131.6079
175.56 -131.6079
175.58 -131.6079
175.6 -131.6079
175.62 -131.6079
175.64 -131.6079
175.66 -131.6079
175.68 -131.6079
175.7 -131.6079
175.72 -131.6079
175.74 -131.6079
175.76 -131.6079
175.78 -131.6079
175.8 -131.6079
175.82 -131.6079
175.84 -131.6079
175.86 -131.6079
175.88 -131.6079
175.9 -131.6079
175.92 -131.6079
175.94 -131.6079
175.96 -131.6079
175.98 -131.6079
176 -131.6079
176.02 -131.6079
176.04 -131.6079
176.06 -131.6079
176.08 -131.6079
176.1 -131.6079
176.12 -131.6079
176.14 -131.6079
176.16 -131.6079
176.18 -131.6079
176.2 -131.6079
176.22 -131.6079
176.24 -131.6079
176.26 -131.6079
176.28 -131.6079
176.3 -131.6079
176.32 -131.6079
176.34 -131.6079
176.36 -131.6079
176.38 -131.6079
176.4 -131.6079
176.42 -131.6079
176.44 -131.6079
176.46 -131.6079
176.48 -131.6079
176.5 -131.6079
176.52 -131.6079
176.54 -131.6079
176.56 -131.6079
176.58 -131.6079
176.6 -131.6079
176.62 -131.6079
176.64 -131.6079
176.66 -131.6079
176.68 -131.6079
176.7 -131.6079
176.72 -131.6079
176.74 -131.6079
176.76 -131.6079
176.78 -131.6079
176.8 -131.6079
176.82 -131.6079
176.84 -131.6079
176.86 -131.6079
176.88 -131.6079
176.9 -131.6079
176.92 -131.6079
176.94 -131.6079
176.96 -131.6079
176.98 -131.6079
177 -131.6079
177.02 -131.6079
177.04 -131.6079
177.06 -131.6079
177.08 -131.6079
177.1 -131.6079
177.12 -131.6079
177.14 -131.6079
177.16 -131.6079
177.18 -131.6079
177.2 -131.6079
177.22 -131.6079
177.24 -131.6079
177.26 -131.6079
177.28 -131.6079
177.3 -131.6079
177.32 -131.6079
177.34 -131.6079
177.36 -131.6079
177.38 -131.6079
177.4 -131.6079
177.42 -131.6079
177.44 -131.6079
177.46 -131.6079
177.48 -131.6079
177.5 -131.6079
177.52 -131.6079
177.54 -131.6079
177.56 -131.6079
177.58 -131.6079
177.6 -131.6079
177.62 -131.6079
177.64 -131.6079
177.66 -131.6079
177.68 -131.6079
177.7 -131.6079
177.72 -131.6079
177.74 -131.6079
177.76 -131.6079
177.78 -131.6079
177.8 -131.6079
177.82 -131.6079
177.84 -131.6079
177.86 -131.6079
177.88 -131.6079
177.9 -131.6079
177.92 -131.6079
177.94 -131.6079
177.96 -131.6079
177.98 -131.6079
178 -131.6079
178.02 -131.6079
178.04 -131.6079
178.06 -131.6079
178.08 -131.6079
178.1 -131.6079
178.12 -131.6079
178.14 -131.6079
178.16 -131.6079
178.18 -131.6079
178.2 -131.6079
178.22 -131.6079
178.24 -131.6079
178.26 -131.6079
178.28 -131.6079
178.3 -131.6079
178.32 -131.6079
178.34 -131.6079
178.36 -131.6079
178.38 -131.6079
178.4 -131.6079
178.42 -131.6079
178.44 -131.6079
178.46 -131.6079
178.48 -131.6079
178.5 -131.6079
178.52 -131.6079
178.54 -131.6079
178.56 -131.6079
178.58 -131.6079
178.6 -131.6079
178.62 -131.6079
178.64 -131.6079
178.66 -131.6079
178.68 -131.6079
178.7 -131.6079
178.72 -131.6079
178.74 -131.6079
178.76 -131.6079
178.78 -131.6079
178.8 -131.6079
178.82 -131.6079
178.84 -131.6079
178.86 -131.6079
178.88 -131.6079
178.9 -131.6079
178.92 -131.6079
178.94 -131.6079
178.96 -131.6079
178.98 -131.6079
179 -131.6079
179.02 -131.6079
179.04 -131.6079
179.06 -131.6079
179.08 -131.6079
179.1 -131.6079
179.12 -131.6079
179.14 -131.6079
179.16 -131.6079
179.18 -131.6079
179.2 -131.6079
179.22 -131.6079
179.24 -131.6079
179.26 -131.6079
179.28 -131.6079
179.3 -131.6079
179.32 -131.6079
179.34 -131.6079
179.36 -131.6079
179.38 -131.6079
179.4 -131.6079
179.42 -131.6079
179.44 -131.6079
179.46 -131.6079
179.48 -131.6079
179.5 -131.6079
179.52 -131.6079
179.54 -131.6079
179.56 -131.6079
179.58 -131.6079
179.6 -131.6079
179.62 -131.6079
179.64 -131.6079
179.66 -131.6079
179.68 -131.6079
179.7 -131.6079
179.72 -131.6079
179.74 -131.6079
179.76 -131.6079
179.78 -131.6079
179.8 -131.6079
179.82 -131.6079
179.84 -131.6079
179.86 -131.6079
179.88 -131.6079
179.9 -131.6079
179.92 -131.6079
179.94 -131.6079
179.96 -131.6079
179.98 -131.6079
180 -131.6079
180.02 -131.6079
180.04 -131.6079
180.06 -131.6079
180.08 -131.6079
180.1 -131.6079
180.12 -131.6079
180.14 -131.6079
180.16 -131.6079
180.18 -131.6079
180.2 -131.6079
180.22 -131.6079
180.24 -131.6079
180.26 -131.6079
180.28 -131.6079
180.3 -131.6079
180.32 -131.6079
180.34 -131.6079
180.36 -131.6079
180.38 -131.6079
180.4 -131.6079
180.42 -131.6079
180.44 -131.6079
180.46 -131.6079
180.48 -131.6079
180.5 -131.6079
180.52 -131.6079
180.54 -131.6079
180.56 -131.6079
180.58 -131.6079
180.6 -131.6079
180.62 -131.6079
180.64 -131.6079
180.66 -131.6079
180.68 -131.6079
180.7 -131.6079
180.72 -131.6079
180.74 -131.6079
180.76 -131.6079
180.78 -131.6079
180.8 -131.6079
180.82 -131.6079
180.84 -131.6079
180.86 -131.6079
180.88 -131.6079
180.9 -131.6079
180.92 -131.6079
180.94 -131.6079
180.96 -131.6079
180.98 -131.6079
181 -131.6079
181.02 -131.6079
181.04 -131.6079
181.06 -131.6079
181.08 -131.6079
181.1 -131.6079
181.12 -131.6079
181.14 -131.6079
181.16 -131.6079
181.18 -131.6079
181.2 -131.6079
181.22 -131.6079
181.24 -131.6079
181.26 -131.6079
181.28 -131.6079
181.3 -131.6079
181.32 -131.6079
181.34 -131.6079
181.36 -131.6079
181.38 -131.6079
181.4 -131.6079
181.42 -131.6079
181.44 -131.6079
181.46 -131.6079
181.48 -131.6079
181.5 -131.6079
181.52 -131.6079
181.54 -131.6079
181.56 -131.6079
181.58 -131.6079
181.6 -131.6079
181.62 -131.6079
181.64 -131.6079
181.66 -131.6079
181.68 -131.6079
181.7 -131.6079
181.72 -131.6079
181.74 -131.6079
181.76 -131.6079
181.78 -131.6079
181.8 -131.6079
181.82 -131.6079
181.84 -131.6079
181.86 -131.6079
181.88 -131.6079
181.9 -131.6079
181.92 -131.6079
181.94 -131.6079
181.96 -131.6079
181.98 -131.6079
182 -131.6079
182.02 -131.6079
182.04 -131.6079
182.06 -131.6079
182.08 -131.6079
182.1 -131.6079
182.12 -131.6079
182.14 -131.6079
182.16 -131.6079
182.18 -131.6079
182.2 -131.6079
182.22 -131.6079
182.24 -131.6079
182.26 -131.6079
182.28 -131.6079
182.3 -131.6079
182.32 -131.6079
182.34 -131.6079
182.36 -131.6079
182.38 -131.6079
182.4 -131.6079
182.42 -131.6079
182.44 -131.6079
182.46 -131.6079
182.48 -131.6079
182.5 -131.6079
182.52 -131.6079
182.54 -131.6079
182.56 -131.6079
182.58 -131.6079
182.6 -131.6079
182.62 -131.6079
182.64 -131.6079
182.66 -131.6079
182.68 -131.6079
182.7 -131.6079
182.72 -131.6079
182.74 -131.6079
182.76 -131.6079
182.78 -131.6079
182.8 -131.6079
182.82 -131.6079
182.84 -131.6079
182.86 -131.6079
182.88 -131.6079
182.9 -131.6079
182.92 -131.6079
182.94 -131.6079
182.96 -131.6079
182.98 -131.6079
183 -131.6079
183.02 -131.6079
183.04 -131.6079
183.06 -131.6079
183.08 -131.6079
183.1 -131.6079
183.12 -131.6079
183.14 -131.6079
183.16 -131.6079
183.18 -131.6079
183.2 -131.6079
183.22 -131.6079
183.24 -131.6079
183.26 -131.6079
183.28 -131.6079
183.3 -131.6079
183.32 -131.6079
183.34 -131.6079
183.36 -131.6079
183.38 -131.6079
183.4 -131.6079
183.42 -131.6079
183.44 -131.6079
183.46 -131.6079
183.48 -131.6079
183.5 -131.6079
183.52 -131.6079
183.54 -131.6079
183.56 -131.6079
183.58 -131.6079
183.6 -131.6079
183.62 -131.6079
183.64 -131.6079
183.66 -131.6079
183.68 -131.6079
183.7 -131.6079
183.72 -131.6079
183.74 -131.6079
183.76 -131.6079
183.78 -131.6079
183.8 -131.6079
183.82 -131.6079
183.84 -131.6079
183.86 -131.6079
183.88 -131.6079
183.9 -131.6079
183.92 -131.6079
183.94 -131.6079
183.96 -131.6079
183.98 -131.6079
184 -131.6079
184.02 -131.6079
184.04 -131.6079
184.06 -131.6079
184.08 -131.6079
184.1 -131.6079
184.12 -131.6079
184.14 -131.6079
184.16 -131.6079
184.18 -131.6079
184.2 -131.6079
184.22 -131.6079
184.24 -131.6079
184.26 -131.6079
184.28 -131.6079
184.3 -131.6079
184.32 -131.6079
184.34 -131.6079
184.36 -131.6079
184.38 -131.6079
184.4 -131.6079
184.42 -131.6079
184.44 -131.6079
184.46 -131.6079
184.48 -131.6079
184.5 -131.6079
184.52 -131.6079
184.54 -131.6079
184.56 -131.6079
184.58 -131.6079
184.6 -131.6079
184.62 -131.6079
184.64 -131.6079
184.66 -131.6079
184.68 -131.6079
184.7 -131.6079
184.72 -131.6079
184.74 -131.6079
184.76 -131.6079
184.78 -131.6079
184.8 -131.6079
184.82 -131.6079
184.84 -131.6079
184.86 -131.6079
184.88 -131.6079
184.9 -131.6079
184.92 -131.6079
184.94 -131.6079
184.96 -131.6079
184.98 -131.6079
185 -131.6079
185.02 -131.6079
185.04 -131.6079
185.06 -131.6079
185.08 -131.6079
185.1 -131.6079
185.12 -131.6079
185.14 -131.6079
185.16 -131.6079
185.18 -131.6079
185.2 -131.6079
185.22 -131.6079
185.24 -131.6079
185.26 -131.6079
185.28 -131.6079
185.3 -131.6079
185.32 -131.6079
185.34 -131.6079
185.36 -131.6079
185.38 -131.6079
185.4 -131.6079
185.42 -131.6079
185.44 -131.6079
185.46 -131.6079
185.48 -131.6079
185.5 -131.6079
185.52 -131.6079
185.54 -131.6079
185.56 -131.6079
185.58 -131.6079
185.6 -131.6079
185.62 -131.6079
185.64 -131.6079
185.66 -131.6079
185.68 -131.6079
185.7 -131.6079
185.72 -131.6079
185.74 -131.6079
185.76 -131.6079
185.78 -131.6079
185.8 -131.6079
185.82 -131.6079
185.84 -131.6079
185.86 -131.6079
185.88 -131.6079
185.9 -131.6079
185.92 -131.6079
185.94 -131.6079
185.96 -131.6079
185.98 -131.6079
186 -131.6079
186.02 -131.6079
186.04 -131.6079
186.06 -131.6079
186.08 -131.6079
186.1 -131.6079
186.12 -131.6079
186.14 -131.6079
186.16 -131.6079
186.18 -131.6079
186.2 -131.6079
186.22 -131.6079
186.24 -131.6079
186.26 -131.6079
186.28 -131.6079
186.3 -131.6079
186.32 -131.6079
186.34 -131.6079
186.36 -131.6079
186.38 -131.6079
186.4 -131.6079
186.42 -131.6079
186.44 -131.6079
186.46 -131.6079
186.48 -131.6079
186.5 -131.6079
186.52 -131.6079
186.54 -131.6079
186.56 -131.6079
186.58 -131.6079
186.6 -131.6079
186.62 -131.6079
186.64 -131.6079
186.66 -131.6079
186.68 -131.6079
186.7 -131.6079
186.72 -131.6079
186.74 -131.6079
186.76 -131.6079
186.78 -131.6079
186.8 -131.6079
186.82 -131.6079
186.84 -131.6079
186.86 -131.6079
186.88 -131.6079
186.9 -131.6079
186.92 -131.6079
186.94 -131.6079
186.96 -131.6079
186.98 -131.6079
187 -131.6079
187.02 -131.6079
187.04 -131.6079
187.06 -131.6079
187.08 -131.6079
187.1 -131.6079
187.12 -131.6079
187.14 -131.6079
187.16 -131.6079
187.18 -131.6079
187.2 -131.6079
187.22 -131.6079
187.24 -131.6079
187.26 -131.6079
187.28 -131.6079
187.3 -131.6079
187.32 -131.6079
187.34 -131.6079
187.36 -131.6079
187.38 -131.6079
187.4 -131.6079
187.42 -131.6079
187.44 -131.6079
187.46 -131.6079
187.48 -131.6079
187.5 -131.6079
187.52 -131.6079
187.54 -131.6079
187.56 -131.6079
187.58 -131.6079
187.6 -131.6079
187.62 -131.6079
187.64 -131.6079
187.66 -131.6079
187.68 -131.6079
187.7 -131.6079
187.72 -131.6079
187.74 -131.6079
187.76 -131.6079
187.78 -131.6079
187.8 -131.6079
187.82 -131.6079
187.84 -131.6079
187.86 -131.6079
187.88 -131.6079
187.9 -131.6079
187.92 -131.6079
187.94 -131.6079
187.96 -131.6079
187.98 -131.6079
188 -131.6079
188.02 -131.6079
188.04 -131.6079
188.06 -131.6079
188.08 -131.6079
188.1 -131.6079
188.12 -131.6079
188.14 -131.6079
188.16 -131.6079
188.18 -131.6079
188.2 -131.6079
188.22 -131.6079
188.24 -131.6079
188.26 -131.6079
188.28 -131.6079
188.3 -131.6079
188.32 -131.6079
188.34 -131.6079
188.36 -131.6079
188.38 -131.6079
188.4 -131.6079
188.42 -131.6079
188.44 -131.6079
188.46 -131.6079
188.48 -131.6079
188.5 -131.6079
188.52 -131.6079
188.54 -131.6079
188.56 -131.6079
188.58 -131.6079
188.6 -131.6079
188.62 -131.6079
188.64 -131.6079
188.66 -131.6079
188.68 -131.6079
188.7 -131.6079
188.72 -131.6079
188.74 -131.6079
188.76 -131.6079
188.78 -131.6079
188.8 -131.6079
188.82 -131.6079
188.84 -131.6079
188.86 -131.6079
188.88 -131.6079
188.9 -131.6079
188.92 -131.6079
188.94 -131.6079
188.96 -131.6079
188.98 -131.6079
189 -131.6079
189.02 -131.6079
189.04 -131.6079
189.06 -131.6079
189.08 -131.6079
189.1 -131.6079
189.12 -131.6079
189.14 -131.6079
189.16 -131.6079
189.18 -131.6079
189.2 -131.6079
189.22 -131.6079
189.24 -131.6079
189.26 -131.6079
189.28 -131.6079
189.3 -131.6079
189.32 -131.6079
189.34 -131.6079
189.36 -131.6079
189.38 -131.6079
189.4 -131.6079
189.42 -131.6079
189.44 -131.6079
189.46 -131.6079
189.48 -131.6079
189.5 -131.6079
189.52 -131.6079
189.54 -131.6079
189.56 -131.6079
189.58 -131.6079
189.6 -131.6079
189.62 -131.6079
189.64 -131.6079
189.66 -131.6079
189.68 -131.6079
189.7 -131.6079
189.72 -131.6079
189.74 -131.6079
189.76 -131.6079
189.78 -131.6079
189.8 -131.6079
189.82 -131.6079
189.84 -131.6079
189.86 -131.6079
189.88 -131.6079
189.9 -131.6079
189.92 -131.6079
189.94 -131.6079
189.96 -131.6079
189.98 -131.6079
190 -131.6079
190.02 -131.6079
190.04 -131.6079
190.06 -131.6079
190.08 -131.6079
190.1 -131.6079
190.12 -131.6079
190.14 -131.6079
190.16 -131.6079
190.18 -131.6079
190.2 -131.6079
190.22 -131.6079
190.24 -131.6079
190.26 -131.6079
190.28 -131.6079
190.3 -131.6079
190.32 -131.6079
190.34 -131.6079
190.36 -131.6079
190.38 -131.6079
190.4 -131.6079
190.42 -131.6079
190.44 -131.6079
190.46 -131.6079
190.48 -131.6079
190.5 -131.6079
190.52 -131.6079
190.54 -131.6079
190.56 -131.6079
190.58 -131.6079
190.6 -131.6079
190.62 -131.6079
190.64 -131.6079
190.66 -131.6079
190.68 -131.6079
190.7 -131.6079
190.72 -131.6079
190.74 -131.6079
190.76 -131.6079
190.78 -131.6079
190.8 -131.6079
190.82 -131.6079
190.84 -131.6079
190.86 -131.6079
190.88 -131.6079
190.9 -131.6079
190.92 -131.6079
190.94 -131.6079
190.96 -131.6079
190.98 -131.6079
191 -131.6079
191.02 -131.6079
191.04 -131.6079
191.06 -131.6079
191.08 -131.6079
191.1 -131.6079
191.12 -131.6079
191.14 -131.6079
191.16 -131.6079
191.18 -131.6079
191.2 -131.6079
191.22 -131.6079
191.24 -131.6079
191.26 -131.6079
191.28 -131.6079
191.3 -131.6079
191.32 -131.6079
191.34 -131.6079
191.36 -131.6079
191.38 -131.6079
191.4 -131.6079
191.42 -131.6079
191.44 -131.6079
191.46 -131.6079
191.48 -131.6079
191.5 -131.6079
191.52 -131.6079
191.54 -131.6079
191.56 -131.6079
191.58 -131.6079
191.6 -131.6079
191.62 -131.6079
191.64 -131.6079
191.66 -131.6079
191.68 -131.6079
191.7 -131.6079
191.72 -131.6079
191.74 -131.6079
191.76 -131.6079
191.78 -131.6079
191.8 -131.6079
191.82 -131.6079
191.84 -131.6079
191.86 -131.6079
191.88 -131.6079
191.9 -131.6079
191.92 -131.6079
191.94 -131.6079
191.96 -131.6079
191.98 -131.6079
192 -131.6079
192.02 -131.6079
192.04 -131.6079
192.06 -131.6079
192.08 -131.6079
192.1 -131.6079
192.12 -131.6079
192.14 -131.6079
192.16 -131.6079
192.18 -131.6079
192.2 -131.6079
192.22 -131.6079
192.24 -131.6079
192.26 -131.6079
192.28 -131.6079
192.3 -131.6079
192.32 -131.6079
192.34 -131.6079
192.36 -131.6079
192.38 -131.6079
192.4 -131.6079
192.42 -131.6079
192.44 -131.6079
192.46 -131.6079
192.48 -131.6079
192.5 -131.6079
192.52 -131.6079
192.54 -131.6079
192.56 -131.6079
192.58 -131.6079
192.6 -131.6079
192.62 -131.6079
192.64 -131.6079
192.66 -131.6079
192.68 -131.6079
192.7 -131.6079
192.72 -131.6079
192.74 -131.6079
192.76 -131.6079
192.78 -131.6079
192.8 -131.6079
192.82 -131.6079
192.84 -131.6079
192.86 -131.6079
192.88 -131.6079
192.9 -131.6079
192.92 -131.6079
192.94 -131.6079
192.96 -131.6079
192.98 -131.6079
193 -131.6079
193.02 -131.6079
193.04 -131.6079
193.06 -131.6079
193.08 -131.6079
193.1 -131.6079
193.12 -131.6079
193.14 -131.6079
193.16 -131.6079
193.18 -131.6079
193.2 -131.6079
193.22 -131.6079
193.24 -131.6079
193.26 -131.6079
193.28 -131.6079
193.3 -131.6079
193.32 -131.6079
193.34 -131.6079
193.36 -131.6079
193.38 -131.6079
193.4 -131.6079
193.42 -131.6079
193.44 -131.6079
193.46 -131.6079
193.48 -131.6079
193.5 -131.6079
193.52 -131.6079
193.54 -131.6079
193.56 -131.6079
193.58 -131.6079
193.6 -131.6079
193.62 -131.6079
193.64 -131.6079
193.66 -131.6079
193.68 -131.6079
193.7 -131.6079
193.72 -131.6079
193.74 -131.6079
193.76 -131.6079
193.78 -131.6079
193.8 -131.6079
193.82 -131.6079
193.84 -131.6079
193.86 -131.6079
193.88 -131.6079
193.9 -131.6079
193.92 -131.6079
193.94 -131.6079
193.96 -131.6079
193.98 -131.6079
194 -131.6079
194.02 -131.6079
194.04 -131.6079
194.06 -131.6079
194.08 -131.6079
194.1 -131.6079
194.12 -131.6079
194.14 -131.6079
194.16 -131.6079
194.18 -131.6079
194.2 -131.6079
194.22 -131.6079
194.24 -131.6079
194.26 -131.6079
194.28 -131.6079
194.3 -131.6079
194.32 -131.6079
194.34 -131.6079
194.36 -131.6079
194.38 -131.6079
194.4 -131.6079
194.42 -131.6079
194.44 -131.6079
194.46 -131.6079
194.48 -131.6079
194.5 -131.6079
194.52 -131.6079
194.54 -131.6079
194.56 -131.6079
194.58 -131.6079
194.6 -131.6079
194.62 -131.6079
194.64 -131.6079
194.66 -131.6079
194.68 -131.6079
194.7 -131.6079
194.72 -131.6079
194.74 -131.6079
194.76 -131.6079
194.78 -131.6079
194.8 -131.6079
194.82 -131.6079
194.84 -131.6079
194.86 -131.6079
194.88 -131.6079
194.9 -131.6079
194.92 -131.6079
194.94 -131.6079
194.96 -131.6079
194.98 -131.6079
195 -131.6079
195.02 -131.6079
195.04 -131.6079
195.06 -131.6079
195.08 -131.6079
195.1 -131.6079
195.12 -131.6079
195.14 -131.6079
195.16 -131.6079
195.18 -131.6079
195.2 -131.6079
195.22 -131.6079
195.24 -131.6079
195.26 -131.6079
195.28 -131.6079
195.3 -131.6079
195.32 -131.6079
195.34 -131.6079
195.36 -131.6079
195.38 -131.6079
195.4 -131.6079
195.42 -131.6079
195.44 -131.6079
195.46 -131.6079
195.48 -131.6079
195.5 -131.6079
195.52 -131.6079
195.54 -131.6079
195.56 -131.6079
195.58 -131.6079
195.6 -131.6079
195.62 -131.6079
195.64 -131.6079
195.66 -131.6079
195.68 -131.6079
195.7 -131.6079
195.72 -131.6079
195.74 -131.6079
195.76 -131.6079
195.78 -131.6079
195.8 -131.6079
195.82 -131.6079
195.84 -131.6079
195.86 -131.6079
195.88 -131.6079
195.9 -131.6079
195.92 -131.6079
195.94 -131.6079
195.96 -131.6079
195.98 -131.6079
196 -131.6079
196.02 -131.6079
196.04 -131.6079
196.06 -131.6079
196.08 -131.6079
196.1 -131.6079
196.12 -131.6079
196.14 -131.6079
196.16 -131.6079
196.18 -131.6079
196.2 -131.6079
196.22 -131.6079
196.24 -131.6079
196.26 -131.6079
196.28 -131.6079
196.3 -131.6079
196.32 -131.6079
196.34 -131.6079
196.36 -131.6079
196.38 -131.6079
196.4 -131.6079
196.42 -131.6079
196.44 -131.6079
196.46 -131.6079
196.48 -131.6079
196.5 -131.6079
196.52 -131.6079
196.54 -131.6079
196.56 -131.6079
196.58 -131.6079
196.6 -131.6079
196.62 -131.6079
196.64 -131.6079
196.66 -131.6079
196.68 -131.6079
196.7 -131.6079
196.72 -131.6079
196.74 -131.6079
196.76 -131.6079
196.78 -131.6079
196.8 -131.6079
196.82 -131.6079
196.84 -131.6079
196.86 -131.6079
196.88 -131.6079
196.9 -131.6079
196.92 -131.6079
196.94 -131.6079
196.96 -131.6079
196.98 -131.6079
197 -131.6079
197.02 -131.6079
197.04 -131.6079
197.06 -131.6079
197.08 -131.6079
197.1 -131.6079
197.12 -131.6079
197.14 -131.6079
197.16 -131.6079
197.18 -131.6079
197.2 -131.6079
197.22 -131.6079
197.24 -131.6079
197.26 -131.6079
197.28 -131.6079
197.3 -131.6079
197.32 -131.6079
197.34 -131.6079
197.36 -131.6079
197.38 -131.6079
197.4 -131.6079
197.42 -131.6079
197.44 -131.6079
197.46 -131.6079
197.48 -131.6079
197.5 -131.6079
197.52 -131.6079
197.54 -131.6079
197.56 -131.6079
197.58 -131.6079
197.6 -131.6079
197.62 -131.6079
197.64 -131.6079
197.66 -131.6079
197.68 -131.6079
197.7 -131.6079
197.72 -131.6079
197.74 -131.6079
197.76 -131.6079
197.78 -131.6079
197.8 -131.6079
197.82 -131.6079
197.84 -131.6079
197.86 -131.6079
197.88 -131.6079
197.9 -131.6079
197.92 -131.6079
197.94 -131.6079
197.96 -131.6079
197.98 -131.6079
198 -131.6079
198.02 -131.6079
198.04 -131.6079
198.06 -131.6079
198.08 -131.6079
198.1 -131.6079
198.12 -131.6079
198.14 -131.6079
198.16 -131.6079
198.18 -131.6079
198.2 -131.6079
198.22 -131.6079
198.24 -131.6079
198.26 -131.6079
198.28 -131.6079
198.3 -131.6079
198.32 -131.6079
198.34 -131.6079
198.36 -131.6079
198.38 -131.6079
198.4 -131.6079
198.42 -131.6079
198.44 -131.6079
198.46 -131.6079
198.48 -131.6079
198.5 -131.6079
198.52 -131.6079
198.54 -131.6079
198.56 -131.6079
198.58 -131.6079
198.6 -131.6079
198.62 -131.6079
198.64 -131.6079
198.66 -131.6079
198.68 -131.6079
198.7 -131.6079
198.72 -131.6079
198.74 -131.6079
198.76 -131.6079
198.78 -131.6079
198.8 -131.6079
198.82 -131.6079
198.84 -131.6079
198.86 -131.6079
198.88 -131.6079
198.9 -131.6079
198.92 -131.6079
198.94 -131.6079
198.96 -131.6079
198.98 -131.6079
199 -131.6079
199.02 -131.6079
199.04 -131.6079
199.06 -131.6079
199.08 -131.6079
199.1 -131.6079
199.12 -131.6079
199.14 -131.6079
199.16 -131.6079
199.18 -131.6079
199.2 -131.6079
199.22 -131.6079
199.24 -131.6079
199.26 -131.6079
199.28 -131.6079
199.3 -131.6079
199.32 -131.6079
199.34 -131.6079
199.36 -131.6079
199.38 -131.6079
199.4 -131.6079
199.42 -131.6079
199.44 -131.6079
199.46 -131.6079
199.48 -131.6079
199.5 -131.6079
199.52 -131.6079
199.54 -131.6079
199.56 -131.6079
199.58 -131.6079
199.6 -131.6079
199.62 -131.6079
199.64 -131.6079
199.66 -131.6079
199.68 -131.6079
199.7 -131.6079
199.72 -131.6079
199.74 -131.6079
199.76 -131.6079
199.78 -131.6079
199.8 -131.6079
199.82 -131.6079
199.84 -131.6079
199.86 -131.6079
199.88 -131.6079
199.9 -131.6079
199.92 -131.6079
199.94 -131.6079
199.96 -131.6079
199.98 -131.6079
200 -131.6079
200.02 -131.6079
200.04 -131.6079
200.06 -131.6079
200.08 -131.6079
200.1 -131.6079
200.12 -131.6079
200.14 -131.6079
200.16 -131.6079
200.18 -131.6079
200.2 -131.6079
200.22 -131.6079
200.24 -131.6079
200.26 -131.6079
200.28 -131.6079
200.3 -131.6079
200.32 -131.6079
200.34 -131.6079
200.36 -131.6079
200.38 -131.6079
200.4 -131.6079
200.42 -131.6079
200.44 -131.6079
200.46 -131.6079
200.48 -131.6079
200.5 -131.6079
200.52 -131.6079
200.54 -131.6079
200.56 -131.6079
200.58 -131.6079
200.6 -131.6079
200.62 -131.6079
200.64 -131.6079
200.66 -131.6079
200.68 -131.6079
200.7 -131.6079
200.72 -131.6079
200.74 -131.6079
200.76 -131.6079
200.78 -131.6079
200.8 -131.6079
200.82 -131.6079
200.84 -131.6079
200.86 -131.6079
200.88 -131.6079
200.9 -131.6079
200.92 -131.6079
200.94 -131.6079
200.96 -131.6079
200.98 -131.6079
201 -131.6079
201.02 -131.6079
201.04 -131.6079
201.06 -131.6079
201.08 -131.6079
201.1 -131.6079
201.12 -131.6079
201.14 -131.6079
201.16 -131.6079
201.18 -131.6079
201.2 -131.6079
201.22 -131.6079
201.24 -131.6079
201.26 -131.6079
201.28 -131.6079
201.3 -131.6079
201.32 -131.6079
201.34 -131.6079
201.36 -131.6079
201.38 -131.6079
201.4 -131.6079
201.42 -131.6079
201.44 -131.6079
201.46 -131.6079
201.48 -131.6079
201.5 -131.6079
201.52 -131.6079
201.54 -131.6079
201.56 -131.6079
201.58 -131.6079
201.6 -131.6079
201.62 -131.6079
201.64 -131.6079
201.66 -131.6079
201.68 -131.6079
201.7 -131.6079
201.72 -131.6079
201.74 -131.6079
201.76 -131.6079
201.78 -131.6079
201.8 -131.6079
201.82 -131.6079
201.84 -131.6079
201.86 -131.6079
201.88 -131.6079
201.9 -131.6079
201.92 -131.6079
201.94 -131.6079
201.96 -131.6079
201.98 -131.6079
202 -131.6079
202.02 -131.6079
202.04 -131.6079
202.06 -131.6079
202.08 -131.6079
202.1 -131.6079
202.12 -131.6079
202.14 -131.6079
202.16 -131.6079
202.18 -131.6079
202.2 -131.6079
202.22 -131.6079
202.24 -131.6079
202.26 -131.6079
202.28 -131.6079
202.3 -131.6079
202.32 -131.6079
202.34 -131.6079
202.36 -131.6079
202.38 -131.6079
202.4 -131.6079
202.42 -131.6079
202.44 -131.6079
202.46 -131.6079
202.48 -131.6079
202.5 -131.6079
202.52 -131.6079
202.54 -131.6079
202.56 -131.6079
202.58 -131.6079
202.6 -131.6079
202.62 -131.6079
202.64 -131.6079
202.66 -131.6079
202.68 -131.6079
202.7 -131.6079
202.72 -131.6079
202.74 -131.6079
202.76 -131.6079
202.78 -131.6079
202.8 -131.6079
202.82 -131.6079
202.84 -131.6079
202.86 -131.6079
202.88 -131.6079
202.9 -131.6079
202.92 -131.6079
202.94 -131.6079
202.96 -131.6079
202.98 -131.6079
203 -131.6079
203.02 -131.6079
203.04 -131.6079
203.06 -131.6079
203.08 -131.6079
203.1 -131.6079
203.12 -131.6079
203.14 -131.6079
203.16 -131.6079
203.18 -131.6079
203.2 -131.6079
203.22 -131.6079
203.24 -131.6079
203.26 -131.6079
203.28 -131.6079
203.3 -131.6079
203.32 -131.6079
203.34 -131.6079
203.36 -131.6079
203.38 -131.6079
203.4 -131.6079
203.42 -131.6079
203.44 -131.6079
203.46 -131.6079
203.48 -131.6079
203.5 -131.6079
203.52 -131.6079
203.54 -131.6079
203.56 -131.6079
203.58 -131.6079
203.6 -131.6079
203.62 -131.6079
203.64 -131.6079
203.66 -131.6079
203.68 -131.6079
203.7 -131.6079
203.72 -131.6079
203.74 -131.6079
203.76 -131.6079
203.78 -131.6079
203.8 -131.6079
203.82 -131.6079
203.84 -131.6079
203.86 -131.6079
203.88 -131.6079
203.9 -131.6079
203.92 -131.6079
203.94 -131.6079
203.96 -131.6079
203.98 -131.6079
204 -131.6079
204.02 -131.6079
204.04 -131.6079
204.06 -131.6079
204.08 -131.6079
204.1 -131.6079
204.12 -131.6079
204.14 -131.6079
204.16 -131.6079
204.18 -131.6079
204.2 -131.6079
204.22 -131.6079
204.24 -131.6079
204.26 -131.6079
204.28 -131.6079
204.3 -131.6079
204.32 -131.6079
204.34 -131.6079
204.36 -131.6079
204.38 -131.6079
204.4 -131.6079
204.42 -131.6079
204.44 -131.6079
204.46 -131.6079
204.48 -131.6079
204.5 -131.6079
204.52 -131.6079
204.54 -131.6079
204.56 -131.6079
204.58 -131.6079
204.6 -131.6079
204.62 -131.6079
204.64 -131.6079
204.66 -131.6079
204.68 -131.6079
204.7 -131.6079
204.72 -131.6079
204.74 -131.6079
204.76 -131.6079
204.78 -131.6079
204.8 -131.6079
204.82 -131.6079
204.84 -131.6079
204.86 -131.6079
204.88 -131.6079
204.9 -131.6079
204.92 -131.6079
204.94 -131.6079
204.96 -131.6079
204.98 -131.6079
205 -131.6079
205.02 -131.6079
205.04 -131.6079
205.06 -131.6079
205.08 -131.6079
205.1 -131.6079
205.12 -131.6079
205.14 -131.6079
205.16 -131.6079
205.18 -131.6079
205.2 -131.6079
205.22 -131.6079
205.24 -131.6079
205.26 -131.6079
205.28 -131.6079
205.3 -131.6079
205.32 -131.6079
205.34 -131.6079
205.36 -131.6079
205.38 -131.6079
205.4 -131.6079
205.42 -131.6079
205.44 -131.6079
205.46 -131.6079
205.48 -131.6079
205.5 -131.6079
205.52 -131.6079
205.54 -131.6079
205.56 -131.6079
205.58 -131.6079
205.6 -131.6079
205.62 -131.6079
205.64 -131.6079
205.66 -131.6079
205.68 -131.6079
205.7 -131.6079
205.72 -131.6079
205.74 -131.6079
205.76 -131.6079
205.78 -131.6079
205.8 -131.6079
205.82 -131.6079
205.84 -131.6079
205.86 -131.6079
205.88 -131.6079
205.9 -131.6079
205.92 -131.6079
205.94 -131.6079
205.96 -131.6079
205.98 -131.6079
206 -131.6079
206.02 -131.6079
206.04 -131.6079
206.06 -131.6079
206.08 -131.6079
206.1 -131.6079
206.12 -131.6079
206.14 -131.6079
206.16 -131.6079
206.18 -131.6079
206.2 -131.6079
206.22 -131.6079
206.24 -131.6079
206.26 -131.6079
206.28 -131.6079
206.3 -131.6079
206.32 -131.6079
206.34 -131.6079
206.36 -131.6079
206.38 -131.6079
206.4 -131.6079
206.42 -131.6079
206.44 -131.6079
206.46 -131.6079
206.48 -131.6079
206.5 -131.6079
206.52 -131.6079
206.54 -131.6079
206.56 -131.6079
206.58 -131.6079
206.6 -131.6079
206.62 -131.6079
206.64 -131.6079
206.66 -131.6079
206.68 -131.6079
206.7 -131.6079
206.72 -131.6079
206.74 -131.6079
206.76 -131.6079
206.78 -131.6079
206.8 -131.6079
206.82 -131.6079
206.84 -131.6079
206.86 -131.6079
206.88 -131.6079
206.9 -131.6079
206.92 -131.6079
206.94 -131.6079
206.96 -131.6079
206.98 -131.6079
207 -131.6079
207.02 -131.6079
207.04 -131.6079
207.06 -131.6079
207.08 -131.6079
207.1 -131.6079
207.12 -131.6079
207.14 -131.6079
207.16 -131.6079
207.18 -131.6079
207.2 -131.6079
207.22 -131.6079
207.24 -131.6079
207.26 -131.6079
207.28 -131.6079
207.3 -131.6079
207.32 -131.6079
207.34 -131.6079
207.36 -131.6079
207.38 -131.6079
207.4 -131.6079
207.42 -131.6079
207.44 -131.6079
207.46 -131.6079
207.48 -131.6079
207.5 -131.6079
207.52 -131.6079
207.54 -131.6079
207.56 -131.6079
207.58 -131.6079
207.6 -131.6079
207.62 -131.6079
207.64 -131.6079
207.66 -131.6079
207.68 -131.6079
207.7 -131.6079
207.72 -131.6079
207.74 -131.6079
207.76 -131.6079
207.78 -131.6079
207.8 -131.6079
207.82 -131.6079
207.84 -131.6079
207.86 -131.6079
207.88 -131.6079
207.9 -131.6079
207.92 -131.6079
207.94 -131.6079
207.96 -131.6079
207.98 -131.6079
208 -131.6079
208.02 -131.6079
208.04 -131.6079
208.06 -131.6079
208.08 -131.6079
208.1 -131.6079
208.12 -131.6079
208.14 -131.6079
208.16 -131.6079
208.18 -131.6079
208.2 -131.6079
208.22 -131.6079
208.24 -131.6079
208.26 -131.6079
208.28 -131.6079
208.3 -131.6079
208.32 -131.6079
208.34 -131.6079
208.36 -131.6079
208.38 -131.6079
208.4 -131.6079
208.42 -131.6079
208.44 -131.6079
208.46 -131.6079
208.48 -131.6079
208.5 -131.6079
208.52 -131.6079
208.54 -131.6079
208.56 -131.6079
208.58 -131.6079
208.6 -131.6079
208.62 -131.6079
208.64 -131.6079
208.66 -131.6079
208.68 -131.6079
208.7 -131.6079
208.72 -131.6079
208.74 -131.6079
208.76 -131.6079
208.78 -131.6079
208.8 -131.6079
208.82 -131.6079
208.84 -131.6079
208.86 -131.6079
208.88 -131.6079
208.9 -131.6079
208.92 -131.6079
208.94 -131.6079
208.96 -131.6079
208.98 -131.6079
209 -131.6079
209.02 -131.6079
209.04 -131.6079
209.06 -131.6079
209.08 -131.6079
209.1 -131.6079
209.12 -131.6079
209.14 -131.6079
209.16 -131.6079
209.18 -131.6079
209.2 -131.6079
209.22 -131.6079
209.24 -131.6079
209.26 -131.6079
209.28 -131.6079
209.3 -131.6079
209.32 -131.6079
209.34 -131.6079
209.36 -131.6079
209.38 -131.6079
209.4 -131.6079
209.42 -131.6079
209.44 -131.6079
209.46 -131.6079
209.48 -131.6079
209.5 -131.6079
209.52 -131.6079
209.54 -131.6079
209.56 -131.6079
209.58 -131.6079
209.6 -131.6079
209.62 -131.6079
209.64 -131.6079
209.66 -131.6079
209.68 -131.6079
209.7 -131.6079
209.72 -131.6079
209.74 -131.6079
209.76 -131.6079
209.78 -131.6079
209.8 -131.6079
209.82 -131.6079
209.84 -131.6079
209.86 -131.6079
209.88 -131.6079
209.9 -131.6079
209.92 -131.6079
209.94 -131.6079
209.96 -131.6079
209.98 -131.6079
210 -131.6079
210.02 -131.6079
210.04 -131.6079
210.06 -131.6079
210.08 -131.6079
210.1 -131.6079
210.12 -131.6079
210.14 -131.6079
210.16 -131.6079
210.18 -131.6079
210.2 -131.6079
210.22 -131.6079
210.24 -131.6079
210.26 -131.6079
210.28 -131.6079
210.3 -131.6079
210.32 -131.6079
210.34 -131.6079
210.36 -131.6079
210.38 -131.6079
210.4 -131.6079
210.42 -131.6079
210.44 -131.6079
210.46 -131.6079
210.48 -131.6079
210.5 -131.6079
210.52 -131.6079
210.54 -131.6079
210.56 -131.6079
210.58 -131.6079
210.6 -131.6079
210.62 -131.6079
210.64 -131.6079
210.66 -131.6079
210.68 -131.6079
210.7 -131.6079
210.72 -131.6079
210.74 -131.6079
210.76 -131.6079
210.78 -131.6079
210.8 -131.6079
210.82 -131.6079
210.84 -131.6079
210.86 -131.6079
210.88 -131.6079
210.9 -131.6079
210.92 -131.6079
210.94 -131.6079
210.96 -131.6079
210.98 -131.6079
211 -131.6079
211.02 -131.6079
211.04 -131.6079
211.06 -131.6079
211.08 -131.6079
211.1 -131.6079
211.12 -131.6079
211.14 -131.6079
211.16 -131.6079
211.18 -131.6079
211.2 -131.6079
211.22 -131.6079
211.24 -131.6079
211.26 -131.6079
211.28 -131.6079
211.3 -131.6079
211.32 -131.6079
211.34 -131.6079
211.36 -131.6079
211.38 -131.6079
211.4 -131.6079
211.42 -131.6079
211.44 -131.6079
211.46 -131.6079
211.48 -131.6079
211.5 -131.6079
211.52 -131.6079
211.54 -131.6079
211.56 -131.6079
211.58 -131.6079
211.6 -131.6079
211.62 -131.6079
211.64 -131.6079
211.66 -131.6079
211.68 -131.6079
211.7 -131.6079
211.72 -131.6079
211.74 -131.6079
211.76 -131.6079
211.78 -131.6079
211.8 -131.6079
211.82 -131.6079
211.84 -131.6079
211.86 -131.6079
211.88 -131.6079
211.9 -131.6079
211.92 -131.6079
211.94 -131.6079
211.96 -131.6079
211.98 -131.6079
212 -131.6079
212.02 -131.6079
212.04 -131.6079
212.06 -131.6079
212.08 -131.6079
212.1 -131.6079
212.12 -131.6079
212.14 -131.6079
212.16 -131.6079
212.18 -131.6079
212.2 -131.6079
212.22 -131.6079
212.24 -131.6079
212.26 -131.6079
212.28 -131.6079
212.3 -131.6079
212.32 -131.6079
212.34 -131.6079
212.36 -131.6079
212.38 -131.6079
212.4 -131.6079
212.42 -131.6079
212.44 -131.6079
212.46 -131.6079
212.48 -131.6079
212.5 -131.6079
212.52 -131.6079
212.54 -131.6079
212.56 -131.6079
212.58 -131.6079
212.6 -131.6079
212.62 -131.6079
212.64 -131.6079
212.66 -131.6079
212.68 -131.6079
212.7 -131.6079
212.72 -131.6079
212.74 -131.6079
212.76 -131.6079
212.78 -131.6079
212.8 -131.6079
212.82 -131.6079
212.84 -131.6079
212.86 -131.6079
212.88 -131.6079
212.9 -131.6079
212.92 -131.6079
212.94 -131.6079
212.96 -131.6079
212.98 -131.6079
213 -131.6079
213.02 -131.6079
213.04 -131.6079
213.06 -131.6079
213.08 -131.6079
213.1 -131.6079
213.12 -131.6079
213.14 -131.6079
213.16 -131.6079
213.18 -131.6079
213.2 -131.6079
213.22 -131.6079
213.24 -131.6079
213.26 -131.6079
213.28 -131.6079
213.3 -131.6079
213.32 -131.6079
213.34 -131.6079
213.36 -131.6079
213.38 -131.6079
213.4 -131.6079
213.42 -131.6079
213.44 -131.6079
213.46 -131.6079
213.48 -131.6079
213.5 -131.6079
213.52 -131.6079
213.54 -131.6079
213.56 -131.6079
213.58 -131.6079
213.6 -131.6079
213.62 -131.6079
213.64 -131.6079
213.66 -131.6079
213.68 -131.6079
213.7 -131.6079
213.72 -131.6079
213.74 -131.6079
213.76 -131.6079
213.78 -131.6079
213.8 -131.6079
213.82 -131.6079
213.84 -131.6079
213.86 -131.6079
213.88 -131.6079
213.9 -131.6079
213.92 -131.6079
213.94 -131.6079
213.96 -131.6079
213.98 -131.6079
214 -131.6079
214.02 -131.6079
214.04 -131.6079
214.06 -131.6079
214.08 -131.6079
214.1 -131.6079
214.12 -131.6079
214.14 -131.6079
214.16 -131.6079
214.18 -131.6079
214.2 -131.6079
214.22 -131.6079
214.24 -131.6079
214.26 -131.6079
214.28 -131.6079
214.3 -131.6079
214.32 -131.6079
214.34 -131.6079
214.36 -131.6079
214.38 -131.6079
214.4 -131.6079
214.42 -131.6079
214.44 -131.6079
214.46 -131.6079
214.48 -131.6079
214.5 -131.6079
214.52 -131.6079
214.54 -131.6079
214.56 -131.6079
214.58 -131.6079
214.6 -131.6079
214.62 -131.6079
214.64 -131.6079
214.66 -131.6079
214.68 -131.6079
214.7 -131.6079
214.72 -131.6079
214.74 -131.6079
214.76 -131.6079
214.78 -131.6079
214.8 -131.6079
214.82 -131.6079
214.84 -131.6079
214.86 -131.6079
214.88 -131.6079
214.9 -131.6079
214.92 -131.6079
214.94 -131.6079
214.96 -131.6079
214.98 -131.6079
215 -131.6079
215.02 -131.6079
215.04 -131.6079
215.06 -131.6079
215.08 -131.6079
215.1 -131.6079
215.12 -131.6079
215.14 -131.6079
215.16 -131.6079
215.18 -131.6079
215.2 -131.6079
215.22 -131.6079
215.24 -131.6079
215.26 -131.6079
215.28 -131.6079
215.3 -131.6079
215.32 -131.6079
215.34 -131.6079
215.36 -131.6079
215.38 -131.6079
215.4 -131.6079
215.42 -131.6079
215.44 -131.6079
215.46 -131.6079
215.48 -131.6079
215.5 -131.6079
215.52 -131.6079
215.54 -131.6079
215.56 -131.6079
215.58 -131.6079
215.6 -131.6079
215.62 -131.6079
215.64 -131.6079
215.66 -131.6079
215.68 -131.6079
215.7 -131.6079
215.72 -131.6079
215.74 -131.6079
215.76 -131.6079
215.78 -131.6079
215.8 -131.6079
215.82 -131.6079
215.84 -131.6079
215.86 -131.6079
215.88 -131.6079
215.9 -131.6079
215.92 -131.6079
215.94 -131.6079
215.96 -131.6079
215.98 -131.6079
216 -131.6079
216.02 -131.6079
216.04 -131.6079
216.06 -131.6079
216.08 -131.6079
216.1 -131.6079
216.12 -131.6079
216.14 -131.6079
216.16 -131.6079
216.18 -131.6079
216.2 -131.6079
216.22 -131.6079
216.24 -131.6079
216.26 -131.6079
216.28 -131.6079
216.3 -131.6079
216.32 -131.6079
216.34 -131.6079
216.36 -131.6079
216.38 -131.6079
216.4 -131.6079
216.42 -131.6079
216.44 -131.6079
216.46 -131.6079
216.48 -131.6079
216.5 -131.6079
216.52 -131.6079
216.54 -131.6079
216.56 -131.6079
216.58 -131.6079
216.6 -131.6079
216.62 -131.6079
216.64 -131.6079
216.66 -131.6079
216.68 -131.6079
216.7 -131.6079
216.72 -131.6079
216.74 -131.6079
216.76 -131.6079
216.78 -131.6079
216.8 -131.6079
216.82 -131.6079
216.84 -131.6079
216.86 -131.6079
216.88 -131.6079
216.9 -131.6079
216.92 -131.6079
216.94 -131.6079
216.96 -131.6079
216.98 -131.6079
217 -131.6079
217.02 -131.6079
217.04 -131.6079
217.06 -131.6079
217.08 -131.6079
217.1 -131.6079
217.12 -131.6079
217.14 -131.6079
217.16 -131.6079
217.18 -131.6079
217.2 -131.6079
217.22 -131.6079
217.24 -131.6079
217.26 -131.6079
217.28 -131.6079
217.3 -131.6079
217.32 -131.6079
217.34 -131.6079
217.36 -131.6079
217.38 -131.6079
217.4 -131.6079
217.42 -131.6079
217.44 -131.6079
217.46 -131.6079
217.48 -131.6079
217.5 -131.6079
217.52 -131.6079
217.54 -131.6079
217.56 -131.6079
217.58 -131.6079
217.6 -131.6079
217.62 -131.6079
217.64 -131.6079
217.66 -131.6079
217.68 -131.6079
217.7 -131.6079
217.72 -131.6079
217.74 -131.6079
217.76 -131.6079
217.78 -131.6079
217.8 -131.6079
217.82 -131.6079
217.84 -131.6079
217.86 -131.6079
217.88 -131.6079
217.9 -131.6079
217.92 -131.6079
217.94 -131.6079
217.96 -131.6079
217.98 -131.6079
218 -131.6079
218.02 -131.6079
218.04 -131.6079
218.06 -131.6079
218.08 -131.6079
218.1 -131.6079
218.12 -131.6079
218.14 -131.6079
218.16 -131.6079
218.18 -131.6079
218.2 -131.6079
218.22 -131.6079
218.24 -131.6079
218.26 -131.6079
218.28 -131.6079
218.3 -131.6079
218.32 -131.6079
218.34 -131.6079
218.36 -131.6079
218.38 -131.6079
218.4 -131.6079
218.42 -131.6079
218.44 -131.6079
218.46 -131.6079
218.48 -131.6079
218.5 -131.6079
218.52 -131.6079
218.54 -131.6079
218.56 -131.6079
218.58 -131.6079
218.6 -131.6079
218.62 -131.6079
218.64 -131.6079
218.66 -131.6079
218.68 -131.6079
218.7 -131.6079
218.72 -131.6079
218.74 -131.6079
218.76 -131.6079
218.78 -131.6079
218.8 -131.6079
218.82 -131.6079
218.84 -131.6079
218.86 -131.6079
218.88 -131.6079
218.9 -131.6079
218.92 -131.6079
218.94 -131.6079
218.96 -131.6079
218.98 -131.6079
219 -131.6079
219.02 -131.6079
219.04 -131.6079
219.06 -131.6079
219.08 -131.6079
219.1 -131.6079
219.12 -131.6079
219.14 -131.6079
219.16 -131.6079
219.18 -131.6079
219.2 -131.6079
219.22 -131.6079
219.24 -131.6079
219.26 -131.6079
219.28 -131.6079
219.3 -131.6079
219.32 -131.6079
219.34 -131.6079
219.36 -131.6079
219.38 -131.6079
219.4 -131.6079
219.42 -131.6079
219.44 -131.6079
219.46 -131.6079
219.48 -131.6079
219.5 -131.6079
219.52 -131.6079
219.54 -131.6079
219.56 -131.6079
219.58 -131.6079
219.6 -131.6079
219.62 -131.6079
219.64 -131.6079
219.66 -131.6079
219.68 -131.6079
219.7 -131.6079
219.72 -131.6079
219.74 -131.6079
219.76 -131.6079
219.78 -131.6079
219.8 -131.6079
219.82 -131.6079
219.84 -131.6079
219.86 -131.6079
219.88 -131.6079
219.9 -131.6079
219.92 -131.6079
219.94 -131.6079
219.96 -131.6079
219.98 -131.6079
220 -131.6079
220.02 -131.6079
220.04 -131.6079
220.06 -131.6079
220.08 -131.6079
220.1 -131.6079
220.12 -131.6079
220.14 -131.6079
220.16 -131.6079
220.18 -131.6079
220.2 -131.6079
220.22 -131.6079
220.24 -131.6079
220.26 -131.6079
220.28 -131.6079
220.3 -131.6079
220.32 -131.6079
220.34 -131.6079
220.36 -131.6079
220.38 -131.6079
220.4 -131.6079
220.42 -131.6079
220.44 -131.6079
220.46 -131.6079
220.48 -131.6079
220.5 -131.6079
220.52 -131.6079
220.54 -131.6079
220.56 -131.6079
220.58 -131.6079
220.6 -131.6079
220.62 -131.6079
220.64 -131.6079
220.66 -131.6079
220.68 -131.6079
220.7 -131.6079
220.72 -131.6079
220.74 -131.6079
220.76 -131.6079
220.78 -131.6079
220.8 -131.6079
220.82 -131.6079
220.84 -131.6079
220.86 -131.6079
220.88 -131.6079
220.9 -131.6079
220.92 -131.6079
220.94 -131.6079
220.96 -131.6079
220.98 -131.6079
221 -131.6079
221.02 -131.6079
221.04 -131.6079
221.06 -131.6079
221.08 -131.6079
221.1 -131.6079
221.12 -131.6079
221.14 -131.6079
221.16 -131.6079
221.18 -131.6079
221.2 -131.6079
221.22 -131.6079
221.24 -131.6079
221.26 -131.6079
221.28 -131.6079
221.3 -131.6079
221.32 -131.6079
221.34 -131.6079
221.36 -131.6079
221.38 -131.6079
221.4 -131.6079
221.42 -131.6079
221.44 -131.6079
221.46 -131.6079
221.48 -131.6079
221.5 -131.6079
221.52 -131.6079
221.54 -131.6079
221.56 -131.6079
221.58 -131.6079
221.6 -131.6079
221.62 -131.6079
221.64 -131.6079
221.66 -131.6079
221.68 -131.6079
221.7 -131.6079
221.72 -131.6079
221.74 -131.6079
221.76 -131.6079
221.78 -131.6079
221.8 -131.6079
221.82 -131.6079
221.84 -131.6079
221.86 -131.6079
221.88 -131.6079
221.9 -131.6079
221.92 -131.6079
221.94 -131.6079
221.96 -131.6079
221.98 -131.6079
222 -131.6079
222.02 -131.6079
222.04 -131.6079
222.06 -131.6079
222.08 -131.6079
222.1 -131.6079
222.12 -131.6079
222.14 -131.6079
222.16 -131.6079
222.18 -131.6079
222.2 -131.6079
222.22 -131.6079
222.24 -131.6079
222.26 -131.6079
222.28 -131.6079
222.3 -131.6079
222.32 -131.6079
222.34 -131.6079
222.36 -131.6079
222.38 -131.6079
222.4 -131.6079
222.42 -131.6079
222.44 -131.6079
222.46 -131.6079
222.48 -131.6079
222.5 -131.6079
222.52 -131.6079
222.54 -131.6079
222.56 -131.6079
222.58 -131.6079
222.6 -131.6079
222.62 -131.6079
222.64 -131.6079
222.66 -131.6079
222.68 -131.6079
222.7 -131.6079
222.72 -131.6079
222.74 -131.6079
222.76 -131.6079
222.78 -131.6079
222.8 -131.6079
222.82 -131.6079
222.84 -131.6079
222.86 -131.6079
222.88 -131.6079
222.9 -131.6079
222.92 -131.6079
222.94 -131.6079
222.96 -131.6079
222.98 -131.6079
223 -131.6079
223.02 -131.6079
223.04 -131.6079
223.06 -131.6079
223.08 -131.6079
223.1 -131.6079
223.12 -131.6079
223.14 -131.6079
223.16 -131.6079
223.18 -131.6079
223.2 -131.6079
223.22 -131.6079
223.24 -131.6079
223.26 -131.6079
223.28 -131.6079
223.3 -131.6079
223.32 -131.6079
223.34 -131.6079
223.36 -131.6079
223.38 -131.6079
223.4 -131.6079
223.42 -131.6079
223.44 -131.6079
223.46 -131.6079
223.48 -131.6079
223.5 -131.6079
223.52 -131.6079
223.54 -131.6079
223.56 -131.6079
223.58 -131.6079
223.6 -131.6079
223.62 -131.6079
223.64 -131.6079
223.66 -131.6079
223.68 -131.6079
223.7 -131.6079
223.72 -131.6079
223.74 -131.6079
223.76 -131.6079
223.78 -131.6079
223.8 -131.6079
223.82 -131.6079
223.84 -131.6079
223.86 -131.6079
223.88 -131.6079
223.9 -131.6079
223.92 -131.6079
223.94 -131.6079
223.96 -131.6079
223.98 -131.6079
224 -131.6079
224.02 -131.6079
224.04 -131.6079
224.06 -131.6079
224.08 -131.6079
224.1 -131.6079
224.12 -131.6079
224.14 -131.6079
224.16 -131.6079
224.18 -131.6079
224.2 -131.6079
224.22 -131.6079
224.24 -131.6079
224.26 -131.6079
224.28 -131.6079
224.3 -131.6079
224.32 -131.6079
224.34 -131.6079
224.36 -131.6079
224.38 -131.6079
224.4 -131.6079
224.42 -131.6079
224.44 -131.6079
224.46 -131.6079
224.48 -131.6079
224.5 -131.6079
224.52 -131.6079
224.54 -131.6079
224.56 -131.6079
224.58 -131.6079
224.6 -131.6079
224.62 -131.6079
224.64 -131.6079
224.66 -131.6079
224.68 -131.6079
224.7 -131.6079
224.72 -131.6079
224.74 -131.6079
224.76 -131.6079
224.78 -131.6079
224.8 -131.6079
224.82 -131.6079
224.84 -131.6079
224.86 -131.6079
224.88 -131.6079
224.9 -131.6079
224.92 -131.6079
224.94 -131.6079
224.96 -131.6079
224.98 -131.6079
225 -131.6079
225.02 -131.6079
225.04 -131.6079
225.06 -131.6079
225.08 -131.6079
225.1 -131.6079
225.12 -131.6079
225.14 -131.6079
225.16 -131.6079
225.18 -131.6079
225.2 -131.6079
225.22 -131.6079
225.24 -131.6079
225.26 -131.6079
225.28 -131.6079
225.3 -131.6079
225.32 -131.6079
225.34 -131.6079
225.36 -131.6079
225.38 -131.6079
225.4 -131.6079
225.42 -131.6079
225.44 -131.6079
225.46 -131.6079
225.48 -131.6079
225.5 -131.6079
225.52 -131.6079
225.54 -131.6079
225.56 -131.6079
225.58 -131.6079
225.6 -131.6079
225.62 -131.6079
225.64 -131.6079
225.66 -131.6079
225.68 -131.6079
225.7 -131.6079
225.72 -131.6079
225.74 -131.6079
225.76 -131.6079
225.78 -131.6079
225.8 -131.6079
225.82 -131.6079
225.84 -131.6079
225.86 -131.6079
225.88 -131.6079
225.9 -131.6079
225.92 -131.6079
225.94 -131.6079
225.96 -131.6079
225.98 -131.6079
226 -131.6079
226.02 -131.6079
226.04 -131.6079
226.06 -131.6079
226.08 -131.6079
226.1 -131.6079
226.12 -131.6079
226.14 -131.6079
226.16 -131.6079
226.18 -131.6079
226.2 -131.6079
226.22 -131.6079
226.24 -131.6079
226.26 -131.6079
226.28 -131.6079
226.3 -131.6079
226.32 -131.6079
226.34 -131.6079
226.36 -131.6079
226.38 -131.6079
226.4 -131.6079
226.42 -131.6079
226.44 -131.6079
226.46 -131.6079
226.48 -131.6079
226.5 -131.6079
226.52 -131.6079
226.54 -131.6079
226.56 -131.6079
226.58 -131.6079
226.6 -131.6079
226.62 -131.6079
226.64 -131.6079
226.66 -131.6079
226.68 -131.6079
226.7 -131.6079
226.72 -131.6079
226.74 -131.6079
226.76 -131.6079
226.78 -131.6079
226.8 -131.6079
226.82 -131.6079
226.84 -131.6079
226.86 -131.6079
226.88 -131.6079
226.9 -131.6079
226.92 -131.6079
226.94 -131.6079
226.96 -131.6079
226.98 -131.6079
227 -131.6079
227.02 -131.6079
227.04 -131.6079
227.06 -131.6079
227.08 -131.6079
227.1 -131.6079
227.12 -131.6079
227.14 -131.6079
227.16 -131.6079
227.18 -131.6079
227.2 -131.6079
227.22 -131.6079
227.24 -131.6079
227.26 -131.6079
227.28 -131.6079
227.3 -131.6079
227.32 -131.6079
227.34 -131.6079
227.36 -131.6079
227.38 -131.6079
227.4 -131.6079
227.42 -131.6079
227.44 -131.6079
227.46 -131.6079
227.48 -131.6079
227.5 -131.6079
227.52 -131.6079
227.54 -131.6079
227.56 -131.6079
227.58 -131.6079
227.6 -131.6079
227.62 -131.6079
227.64 -131.6079
227.66 -131.6079
227.68 -131.6079
227.7 -131.6079
227.72 -131.6079
227.74 -131.6079
227.76 -131.6079
227.78 -131.6079
227.8 -131.6079
227.82 -131.6079
227.84 -131.6079
227.86 -131.6079
227.88 -131.6079
227.9 -131.6079
227.92 -131.6079
227.94 -131.6079
227.96 -131.6079
227.98 -131.6079
228 -131.6079
228.02 -131.6079
228.04 -131.6079
228.06 -131.6079
228.08 -131.6079
228.1 -131.6079
228.12 -131.6079
228.14 -131.6079
228.16 -131.6079
228.18 -131.6079
228.2 -131.6079
228.22 -131.6079
228.24 -131.6079
228.26 -131.6079
228.28 -131.6079
228.3 -131.6079
228.32 -131.6079
228.34 -131.6079
228.36 -131.6079
228.38 -131.6079
228.4 -131.6079
228.42 -131.6079
228.44 -131.6079
228.46 -131.6079
228.48 -131.6079
228.5 -131.6079
228.52 -131.6079
228.54 -131.6079
228.56 -131.6079
228.58 -131.6079
228.6 -131.6079
228.62 -131.6079
228.64 -131.6079
228.66 -131.6079
228.68 -131.6079
228.7 -131.6079
228.72 -131.6079
228.74 -131.6079
228.76 -131.6079
228.78 -131.6079
228.8 -131.6079
228.82 -131.6079
228.84 -131.6079
228.86 -131.6079
228.88 -131.6079
228.9 -131.6079
228.92 -131.6079
228.94 -131.6079
228.96 -131.6079
228.98 -131.6079
229 -131.6079
229.02 -131.6079
229.04 -131.6079
229.06 -131.6079
229.08 -131.6079
229.1 -131.6079
229.12 -131.6079
229.14 -131.6079
229.16 -131.6079
229.18 -131.6079
229.2 -131.6079
229.22 -131.6079
229.24 -131.6079
229.26 -131.6079
229.28 -131.6079
229.3 -131.6079
229.32 -131.6079
229.34 -131.6079
229.36 -131.6079
229.38 -131.6079
229.4 -131.6079
229.42 -131.6079
229.44 -131.6079
229.46 -131.6079
229.48 -131.6079
229.5 -131.6079
229.52 -131.6079
229.54 -131.6079
229.56 -131.6079
229.58 -131.6079
229.6 -131.6079
229.62 -131.6079
229.64 -131.6079
229.66 -131.6079
229.68 -131.6079
229.7 -131.6079
229.72 -131.6079
229.74 -131.6079
229.76 -131.6079
229.78 -131.6079
229.8 -131.6079
229.82 -131.6079
229.84 -131.6079
229.86 -131.6079
229.88 -131.6079
229.9 -131.6079
229.92 -131.6079
229.94 -131.6079
229.96 -131.6079
229.98 -131.6079
230 -131.6079
230.02 -131.6079
230.04 -131.6079
230.06 -131.6079
230.08 -131.6079
230.1 -131.6079
230.12 -131.6079
230.14 -131.6079
230.16 -131.6079
230.18 -131.6079
230.2 -131.6079
230.22 -131.6079
230.24 -131.6079
230.26 -131.6079
230.28 -131.6079
230.3 -131.6079
230.32 -131.6079
230.34 -131.6079
230.36 -131.6079
230.38 -131.6079
230.4 -131.6079
230.42 -131.6079
230.44 -131.6079
230.46 -131.6079
230.48 -131.6079
230.5 -131.6079
230.52 -131.6079
230.54 -131.6079
230.56 -131.6079
230.58 -131.6079
230.6 -131.6079
230.62 -131.6079
230.64 -131.6079
230.66 -131.6079
230.68 -131.6079
230.7 -131.6079
230.72 -131.6079
230.74 -131.6079
230.76 -131.6079
230.78 -131.6079
230.8 -131.6079
230.82 -131.6079
230.84 -131.6079
230.86 -131.6079
230.88 -131.6079
230.9 -131.6079
230.92 -131.6079
230.94 -131.6079
230.96 -131.6079
230.98 -131.6079
231 -131.6079
231.02 -131.6079
231.04 -131.6079
231.06 -131.6079
231.08 -131.6079
231.1 -131.6079
231.12 -131.6079
231.14 -131.6079
231.16 -131.6079
231.18 -131.6079
231.2 -131.6079
231.22 -131.6079
231.24 -131.6079
231.26 -131.6079
231.28 -131.6079
231.3 -131.6079
231.32 -131.6079
231.34 -131.6079
231.36 -131.6079
231.38 -131.6079
231.4 -131.6079
231.42 -131.6079
231.44 -131.6079
231.46 -131.6079
231.48 -131.6079
231.5 -131.6079
231.52 -131.6079
231.54 -131.6079
231.56 -131.6079
231.58 -131.6079
231.6 -131.6079
231.62 -131.6079
231.64 -131.6079
231.66 -131.6079
231.68 -131.6079
231.7 -131.6079
231.72 -131.6079
231.74 -131.6079
231.76 -131.6079
231.78 -131.6079
231.8 -131.6079
231.82 -131.6079
231.84 -131.6079
231.86 -131.6079
231.88 -131.6079
231.9 -131.6079
231.92 -131.6079
231.94 -131.6079
231.96 -131.6079
231.98 -131.6079
232 -131.6079
232.02 -131.6079
232.04 -131.6079
232.06 -131.6079
232.08 -131.6079
232.1 -131.6079
232.12 -131.6079
232.14 -131.6079
232.16 -131.6079
232.18 -131.6079
232.2 -131.6079
232.22 -131.6079
232.24 -131.6079
232.26 -131.6079
232.28 -131.6079
232.3 -131.6079
232.32 -131.6079
232.34 -131.6079
232.36 -131.6079
232.38 -131.6079
232.4 -131.6079
232.42 -131.6079
232.44 -131.6079
232.46 -131.6079
232.48 -131.6079
232.5 -131.6079
232.52 -131.6079
232.54 -131.6079
232.56 -131.6079
232.58 -131.6079
232.6 -131.6079
232.62 -131.6079
232.64 -131.6079
232.66 -131.6079
232.68 -131.6079
232.7 -131.6079
232.72 -131.6079
232.74 -131.6079
232.76 -131.6079
232.78 -131.6079
232.8 -131.6079
232.82 -131.6079
232.84 -131.6079
232.86 -131.6079
232.88 -131.6079
232.9 -131.6079
232.92 -131.6079
232.94 -131.6079
232.96 -131.6079
232.98 -131.6079
233 -131.6079
233.02 -131.6079
233.04 -131.6079
233.06 -131.6079
233.08 -131.6079
233.1 -131.6079
233.12 -131.6079
233.14 -131.6079
233.16 -131.6079
233.18 -131.6079
233.2 -131.6079
233.22 -131.6079
233.24 -131.6079
233.26 -131.6079
233.28 -131.6079
233.3 -131.6079
233.32 -131.6079
233.34 -131.6079
233.36 -131.6079
233.38 -131.6079
233.4 -131.6079
233.42 -131.6079
233.44 -131.6079
233.46 -131.6079
233.48 -131.6079
233.5 -131.6079
233.52 -131.6079
233.54 -131.6079
233.56 -131.6079
233.58 -131.6079
233.6 -131.6079
233.62 -131.6079
233.64 -131.6079
233.66 -131.6079
233.68 -131.6079
233.7 -131.6079
233.72 -131.6079
233.74 -131.6079
233.76 -131.6079
233.78 -131.6079
233.8 -131.6079
233.82 -131.6079
233.84 -131.6079
233.86 -131.6079
233.88 -131.6079
233.9 -131.6079
233.92 -131.6079
233.94 -131.6079
233.96 -131.6079
233.98 -131.6079
234 -131.6079
234.02 -131.6079
234.04 -131.6079
234.06 -131.6079
234.08 -131.6079
234.1 -131.6079
234.12 -131.6079
234.14 -131.6079
234.16 -131.6079
234.18 -131.6079
234.2 -131.6079
234.22 -131.6079
234.24 -131.6079
234.26 -131.6079
234.28 -131.6079
234.3 -131.6079
234.32 -131.6079
234.34 -131.6079
234.36 -131.6079
234.38 -131.6079
234.4 -131.6079
234.42 -131.6079
234.44 -131.6079
234.46 -131.6079
234.48 -131.6079
234.5 -131.6079
234.52 -131.6079
234.54 -131.6079
234.56 -131.6079
234.58 -131.6079
234.6 -131.6079
234.62 -131.6079
234.64 -131.6079
234.66 -131.6079
234.68 -131.6079
234.7 -131.6079
234.72 -131.6079
234.74 -131.6079
234.76 -131.6079
234.78 -131.6079
234.8 -131.6079
234.82 -131.6079
234.84 -131.6079
234.86 -131.6079
234.88 -131.6079
234.9 -131.6079
234.92 -131.6079
234.94 -131.6079
234.96 -131.6079
234.98 -131.6079
235 -131.6079
235.02 -131.6079
235.04 -131.6079
235.06 -131.6079
235.08 -131.6079
235.1 -131.6079
235.12 -131.6079
235.14 -131.6079
235.16 -131.6079
235.18 -131.6079
235.2 -131.6079
235.22 -131.6079
235.24 -131.6079
235.26 -131.6079
235.28 -131.6079
235.3 -131.6079
235.32 -131.6079
235.34 -131.6079
235.36 -131.6079
235.38 -131.6079
235.4 -131.6079
235.42 -131.6079
235.44 -131.6079
235.46 -131.6079
235.48 -131.6079
235.5 -131.6079
235.52 -131.6079
235.54 -131.6079
235.56 -131.6079
235.58 -131.6079
235.6 -131.6079
235.62 -131.6079
235.64 -131.6079
235.66 -131.6079
235.68 -131.6079
235.7 -131.6079
235.72 -131.6079
235.74 -131.6079
235.76 -131.6079
235.78 -131.6079
235.8 -131.6079
235.82 -131.6079
235.84 -131.6079
235.86 -131.6079
235.88 -131.6079
235.9 -131.6079
235.92 -131.6079
235.94 -131.6079
235.96 -131.6079
235.98 -131.6079
236 -131.6079
236.02 -131.6079
236.04 -131.6079
236.06 -131.6079
236.08 -131.6079
236.1 -131.6079
236.12 -131.6079
236.14 -131.6079
236.16 -131.6079
236.18 -131.6079
236.2 -131.6079
236.22 -131.6079
236.24 -131.6079
236.26 -131.6079
236.28 -131.6079
236.3 -131.6079
236.32 -131.6079
236.34 -131.6079
236.36 -131.6079
236.38 -131.6079
236.4 -131.6079
236.42 -131.6079
236.44 -131.6079
236.46 -131.6079
236.48 -131.6079
236.5 -131.6079
236.52 -131.6079
236.54 -131.6079
236.56 -131.6079
236.58 -131.6079
236.6 -131.6079
236.62 -131.6079
236.64 -131.6079
236.66 -131.6079
236.68 -131.6079
236.7 -131.6079
236.72 -131.6079
236.74 -131.6079
236.76 -131.6079
236.78 -131.6079
236.8 -131.6079
236.82 -131.6079
236.84 -131.6079
236.86 -131.6079
236.88 -131.6079
236.9 -131.6079
236.92 -131.6079
236.94 -131.6079
236.96 -131.6079
236.98 -131.6079
237 -131.6079
237.02 -131.6079
237.04 -131.6079
237.06 -131.6079
237.08 -131.6079
237.1 -131.6079
237.12 -131.6079
237.14 -131.6079
237.16 -131.6079
237.18 -131.6079
237.2 -131.6079
237.22 -131.6079
237.24 -131.6079
237.26 -131.6079
237.28 -131.6079
237.3 -131.6079
237.32 -131.6079
237.34 -131.6079
237.36 -131.6079
237.38 -131.6079
237.4 -131.6079
237.42 -131.6079
237.44 -131.6079
237.46 -131.6079
237.48 -131.6079
237.5 -131.6079
237.52 -131.6079
237.54 -131.6079
237.56 -131.6079
237.58 -131.6079
237.6 -131.6079
237.62 -131.6079
237.64 -131.6079
237.66 -131.6079
237.68 -131.6079
237.7 -131.6079
237.72 -131.6079
237.74 -131.6079
237.76 -131.6079
237.78 -131.6079
237.8 -131.6079
237.82 -131.6079
237.84 -131.6079
237.86 -131.6079
237.88 -131.6079
237.9 -131.6079
237.92 -131.6079
237.94 -131.6079
237.96 -131.6079
237.98 -131.6079
238 -131.6079
238.02 -131.6079
238.04 -131.6079
238.06 -131.6079
238.08 -131.6079
238.1 -131.6079
238.12 -131.6079
238.14 -131.6079
238.16 -131.6079
238.18 -131.6079
238.2 -131.6079
238.22 -131.6079
238.24 -131.6079
238.26 -131.6079
238.28 -131.6079
238.3 -131.6079
238.32 -131.6079
238.34 -131.6079
238.36 -131.6079
238.38 -131.6079
238.4 -131.6079
238.42 -131.6079
238.44 -131.6079
238.46 -131.6079
238.48 -131.6079
238.5 -131.6079
238.52 -131.6079
238.54 -131.6079
238.56 -131.6079
238.58 -131.6079
238.6 -131.6079
238.62 -131.6079
238.64 -131.6079
238.66 -131.6079
238.68 -131.6079
238.7 -131.6079
238.72 -131.6079
238.74 -131.6079
238.76 -131.6079
238.78 -131.6079
238.8 -131.6079
238.82 -131.6079
238.84 -131.6079
238.86 -131.6079
238.88 -131.6079
238.9 -131.6079
238.92 -131.6079
238.94 -131.6079
238.96 -131.6079
238.98 -131.6079
239 -131.6079
239.02 -131.6079
239.04 -131.6079
239.06 -131.6079
239.08 -131.6079
239.1 -131.6079
239.12 -131.6079
239.14 -131.6079
239.16 -131.6079
239.18 -131.6079
239.2 -131.6079
239.22 -131.6079
239.24 -131.6079
239.26 -131.6079
239.28 -131.6079
239.3 -131.6079
239.32 -131.6079
239.34 -131.6079
239.36 -131.6079
239.38 -131.6079
239.4 -131.6079
239.42 -131.6079
239.44 -131.6079
239.46 -131.6079
239.48 -131.6079
239.5 -131.6079
239.52 -131.6079
239.54 -131.6079
239.56 -131.6079
239.58 -131.6079
239.6 -131.6079
239.62 -131.6079
239.64 -131.6079
239.66 -131.6079
239.68 -131.6079
239.7 -131.6079
239.72 -131.6079
239.74 -131.6079
239.76 -131.6079
239.78 -131.6079
239.8 -131.6079
239.82 -131.6079
239.84 -131.6079
239.86 -131.6079
239.88 -131.6079
239.9 -131.6079
239.92 -131.6079
239.94 -131.6079
239.96 -131.6079
239.98 -131.6079
240 -131.6079
240.02 -131.6079
240.04 -131.6079
240.06 -131.6079
240.08 -131.6079
240.1 -131.6079
240.12 -131.6079
240.14 -131.6079
240.16 -131.6079
240.18 -131.6079
240.2 -131.6079
240.22 -131.6079
240.24 -131.6079
240.26 -131.6079
240.28 -131.6079
240.3 -131.6079
240.32 -131.6079
240.34 -131.6079
240.36 -131.6079
240.38 -131.6079
240.4 -131.6079
240.42 -131.6079
240.44 -131.6079
240.46 -131.6079
240.48 -131.6079
240.5 -131.6079
240.52 -131.6079
240.54 -131.6079
240.56 -131.6079
240.58 -131.6079
240.6 -131.6079
240.62 -131.6079
240.64 -131.6079
240.66 -131.6079
240.68 -131.6079
240.7 -131.6079
240.72 -131.6079
240.74 -131.6079
240.76 -131.6079
240.78 -131.6079
240.8 -131.6079
240.82 -131.6079
240.84 -131.6079
240.86 -131.6079
240.88 -131.6079
240.9 -131.6079
240.92 -131.6079
240.94 -131.6079
240.96 -131.6079
240.98 -131.6079
241 -131.6079
241.02 -131.6079
241.04 -131.6079
241.06 -131.6079
241.08 -131.6079
241.1 -131.6079
241.12 -131.6079
241.14 -131.6079
241.16 -131.6079
241.18 -131.6079
241.2 -131.6079
241.22 -131.6079
241.24 -131.6079
241.26 -131.6079
241.28 -131.6079
241.3 -131.6079
241.32 -131.6079
241.34 -131.6079
241.36 -131.6079
241.38 -131.6079
241.4 -131.6079
241.42 -131.6079
241.44 -131.6079
241.46 -131.6079
241.48 -131.6079
241.5 -131.6079
241.52 -131.6079
241.54 -131.6079
241.56 -131.6079
241.58 -131.6079
241.6 -131.6079
241.62 -131.6079
241.64 -131.6079
241.66 -131.6079
241.68 -131.6079
241.7 -131.6079
241.72 -131.6079
241.74 -131.6079
241.76 -131.6079
241.78 -131.6079
241.8 -131.6079
241.82 -131.6079
241.84 -131.6079
241.86 -131.6079
241.88 -131.6079
241.9 -131.6079
241.92 -131.6079
241.94 -131.6079
241.96 -131.6079
241.98 -131.6079
242 -131.6079
242.02 -131.6079
242.04 -131.6079
242.06 -131.6079
242.08 -131.6079
242.1 -131.6079
242.12 -131.6079
242.14 -131.6079
242.16 -131.6079
242.18 -131.6079
242.2 -131.6079
242.22 -131.6079
242.24 -131.6079
242.26 -131.6079
242.28 -131.6079
242.3 -131.6079
242.32 -131.6079
242.34 -131.6079
242.36 -131.6079
242.38 -131.6079
242.4 -131.6079
242.42 -131.6079
242.44 -131.6079
242.46 -131.6079
242.48 -131.6079
242.5 -131.6079
242.52 -131.6079
242.54 -131.6079
242.56 -131.6079
242.58 -131.6079
242.6 -131.6079
242.62 -131.6079
242.64 -131.6079
242.66 -131.6079
242.68 -131.6079
242.7 -131.6079
242.72 -131.6079
242.74 -131.6079
242.76 -131.6079
242.78 -131.6079
242.8 -131.6079
242.82 -131.6079
242.84 -131.6079
242.86 -131.6079
242.88 -131.6079
242.9 -131.6079
242.92 -131.6079
242.94 -131.6079
242.96 -131.6079
242.98 -131.6079
243 -131.6079
243.02 -131.6079
243.04 -131.6079
243.06 -131.6079
243.08 -131.6079
243.1 -131.6079
243.12 -131.6079
243.14 -131.6079
243.16 -131.6079
243.18 -131.6079
243.2 -131.6079
243.22 -131.6079
243.24 -131.6079
243.26 -131.6079
243.28 -131.6079
243.3 -131.6079
243.32 -131.6079
243.34 -131.6079
243.36 -131.6079
243.38 -131.6079
243.4 -131.6079
243.42 -131.6079
243.44 -131.6079
243.46 -131.6079
243.48 -131.6079
243.5 -131.6079
243.52 -131.6079
243.54 -131.6079
243.56 -131.6079
243.58 -131.6079
243.6 -131.6079
243.62 -131.6079
243.64 -131.6079
243.66 -131.6079
243.68 -131.6079
243.7 -131.6079
243.72 -131.6079
243.74 -131.6079
243.76 -131.6079
243.78 -131.6079
243.8 -131.6079
243.82 -131.6079
243.84 -131.6079
243.86 -131.6079
243.88 -131.6079
243.9 -131.6079
243.92 -131.6079
243.94 -131.6079
243.96 -131.6079
243.98 -131.6079
244 -131.6079
244.02 -131.6079
244.04 -131.6079
244.06 -131.6079
244.08 -131.6079
244.1 -131.6079
244.12 -131.6079
244.14 -131.6079
244.16 -131.6079
244.18 -131.6079
244.2 -131.6079
244.22 -131.6079
244.24 -131.6079
244.26 -131.6079
244.28 -131.6079
244.3 -131.6079
244.32 -131.6079
244.34 -131.6079
244.36 -131.6079
244.38 -131.6079
244.4 -131.6079
244.42 -131.6079
244.44 -131.6079
244.46 -131.6079
244.48 -131.6079
244.5 -131.6079
244.52 -131.6079
244.54 -131.6079
244.56 -131.6079
244.58 -131.6079
244.6 -131.6079
244.62 -131.6079
244.64 -131.6079
244.66 -131.6079
244.68 -131.6079
244.7 -131.6079
244.72 -131.6079
244.74 -131.6079
244.76 -131.6079
244.78 -131.6079
244.8 -131.6079
244.82 -131.6079
244.84 -131.6079
244.86 -131.6079
244.88 -131.6079
244.9 -131.6079
244.92 -131.6079
244.94 -131.6079
244.96 -131.6079
244.98 -131.6079
245 -131.6079
245.02 -131.6079
245.04 -131.6079
245.06 -131.6079
245.08 -131.6079
245.1 -131.6079
245.12 -131.6079
245.14 -131.6079
245.16 -131.6079
245.18 -131.6079
245.2 -131.6079
245.22 -131.6079
245.24 -131.6079
245.26 -131.6079
245.28 -131.6079
245.3 -131.6079
245.32 -131.6079
245.34 -131.6079
245.36 -131.6079
245.38 -131.6079
245.4 -131.6079
245.42 -131.6079
245.44 -131.6079
245.46 -131.6079
245.48 -131.6079
245.5 -131.6079
245.52 -131.6079
245.54 -131.6079
245.56 -131.6079
245.58 -131.6079
245.6 -131.6079
245.62 -131.6079
245.64 -131.6079
245.66 -131.6079
245.68 -131.6079
245.7 -131.6079
245.72 -131.6079
245.74 -131.6079
245.76 -131.6079
245.78 -131.6079
245.8 -131.6079
245.82 -131.6079
245.84 -131.6079
245.86 -131.6079
245.88 -131.6079
245.9 -131.6079
245.92 -131.6079
245.94 -131.6079
245.96 -131.6079
245.98 -131.6079
246 -131.6079
246.02 -131.6079
246.04 -131.6079
246.06 -131.6079
246.08 -131.6079
246.1 -131.6079
246.12 -131.6079
246.14 -131.6079
246.16 -131.6079
246.18 -131.6079
246.2 -131.6079
246.22 -131.6079
246.24 -131.6079
246.26 -131.6079
246.28 -131.6079
246.3 -131.6079
246.32 -131.6079
246.34 -131.6079
246.36 -131.6079
246.38 -131.6079
246.4 -131.6079
246.42 -131.6079
246.44 -131.6079
246.46 -131.6079
246.48 -131.6079
246.5 -131.6079
246.52 -131.6079
246.54 -131.6079
246.56 -131.6079
246.58 -131.6079
246.6 -131.6079
246.62 -131.6079
246.64 -131.6079
246.66 -131.6079
246.68 -131.6079
246.7 -131.6079
246.72 -131.6079
246.74 -131.6079
246.76 -131.6079
246.78 -131.6079
246.8 -131.6079
246.82 -131.6079
246.84 -131.6079
246.86 -131.6079
246.88 -131.6079
246.9 -131.6079
246.92 -131.6079
246.94 -131.6079
246.96 -131.6079
246.98 -131.6079
247 -131.6079
247.02 -131.6079
247.04 -131.6079
247.06 -131.6079
247.08 -131.6079
247.1 -131.6079
247.12 -131.6079
247.14 -131.6079
247.16 -131.6079
247.18 -131.6079
247.2 -131.6079
247.22 -131.6079
247.24 -131.6079
247.26 -131.6079
247.28 -131.6079
247.3 -131.6079
247.32 -131.6079
247.34 -131.6079
247.36 -131.6079
247.38 -131.6079
247.4 -131.6079
247.42 -131.6079
247.44 -131.6079
247.46 -131.6079
247.48 -131.6079
247.5 -131.6079
247.52 -131.6079
247.54 -131.6079
247.56 -131.6079
247.58 -131.6079
247.6 -131.6079
247.62 -131.6079
247.64 -131.6079
247.66 -131.6079
247.68 -131.6079
247.7 -131.6079
247.72 -131.6079
247.74 -131.6079
247.76 -131.6079
247.78 -131.6079
247.8 -131.6079
247.82 -131.6079
247.84 -131.6079
247.86 -131.6079
247.88 -131.6079
247.9 -131.6079
247.92 -131.6079
247.94 -131.6079
247.96 -131.6079
247.98 -131.6079
248 -131.6079
248.02 -131.6079
248.04 -131.6079
248.06 -131.6079
248.08 -131.6079
248.1 -131.6079
248.12 -131.6079
248.14 -131.6079
248.16 -131.6079
248.18 -131.6079
248.2 -131.6079
248.22 -131.6079
248.24 -131.6079
248.26 -131.6079
248.28 -131.6079
248.3 -131.6079
248.32 -131.6079
248.34 -131.6079
248.36 -131.6079
248.38 -131.6079
248.4 -131.6079
248.42 -131.6079
248.44 -131.6079
248.46 -131.6079
248.48 -131.6079
248.5 -131.6079
248.52 -131.6079
248.54 -131.6079
248.56 -131.6079
248.58 -131.6079
248.6 -131.6079
248.62 -131.6079
248.64 -131.6079
248.66 -131.6079
248.68 -131.6079
248.7 -131.6079
248.72 -131.6079
248.74 -131.6079
248.76 -131.6079
248.78 -131.6079
248.8 -131.6079
248.82 -131.6079
248.84 -131.6079
248.86 -131.6079
248.88 -131.6079
248.9 -131.6079
248.92 -131.6079
248.94 -131.6079
248.96 -131.6079
248.98 -131.6079
249 -131.6079
249.02 -131.6079
249.04 -131.6079
249.06 -131.6079
249.08 -131.6079
249.1 -131.6079
249.12 -131.6079
249.14 -131.6079
249.16 -131.6079
249.18 -131.6079
249.2 -131.6079
249.22 -131.6079
249.24 -131.6079
249.26 -131.6079
249.28 -131.6079
249.3 -131.6079
249.32 -131.6079
249.34 -131.6079
249.36 -131.6079
249.38 -131.6079
249.4 -131.6079
249.42 -131.6079
249.44 -131.6079
249.46 -131.6079
249.48 -131.6079
249.5 -131.6079
249.52 -131.6079
249.54 -131.6079
249.56 -131.6079
249.58 -131.6079
249.6 -131.6079
249.62 -131.6079
249.64 -131.6079
249.66 -131.6079
249.68 -131.6079
249.7 -131.6079
249.72 -131.6079
249.74 -131.6079
249.76 -131.6079
249.78 -131.6079
249.8 -131.6079
249.82 -131.6079
249.84 -131.6079
249.86 -131.6079
249.88 -131.6079
249.9 -131.6079
249.92 -131.6079
249.94 -131.6079
249.96 -131.6079
249.98 -131.6079
250 -131.6079
250.02 -131.6079
250.04 -131.6079
250.06 -131.6079
250.08 -131.6079
250.1 -131.6079
250.12 -131.6079
250.14 -131.6079
250.16 -131.6079
250.18 -131.6079
250.2 -131.6079
250.22 -131.6079
250.24 -131.6079
250.26 -131.6079
250.28 -131.6079
250.3 -131.6079
250.32 -131.6079
250.34 -131.6079
250.36 -131.6079
250.38 -131.6079
250.4 -131.6079
250.42 -131.6079
250.44 -131.6079
250.46 -131.6079
250.48 -131.6079
250.5 -131.6079
250.52 -131.6079
250.54 -131.6079
250.56 -131.6079
250.58 -131.6079
250.6 -131.6079
250.62 -131.6079
250.64 -131.6079
250.66 -131.6079
250.68 -131.6079
250.7 -131.6079
250.72 -131.6079
250.74 -131.6079
250.76 -131.6079
250.78 -131.6079
250.8 -131.6079
250.82 -131.6079
250.84 -131.6079
250.86 -131.6079
250.88 -131.6079
250.9 -131.6079
250.92 -131.6079
250.94 -131.6079
250.96 -131.6079
250.98 -131.6079
251 -131.6079
251.02 -131.6079
251.04 -131.6079
251.06 -131.6079
251.08 -131.6079
251.1 -131.6079
251.12 -131.6079
251.14 -131.6079
251.16 -131.6079
251.18 -131.6079
251.2 -131.6079
251.22 -131.6079
251.24 -131.6079
251.26 -131.6079
251.28 -131.6079
251.3 -131.6079
251.32 -131.6079
251.34 -131.6079
251.36 -131.6079
251.38 -131.6079
251.4 -131.6079
251.42 -131.6079
251.44 -131.6079
251.46 -131.6079
251.48 -131.6079
251.5 -131.6079
251.52 -131.6079
251.54 -131.6079
251.56 -131.6079
251.58 -131.6079
251.6 -131.6079
251.62 -131.6079
251.64 -131.6079
251.66 -131.6079
251.68 -131.6079
251.7 -131.6079
251.72 -131.6079
251.74 -131.6079
251.76 -131.6079
251.78 -131.6079
251.8 -131.6079
251.82 -131.6079
251.84 -131.6079
251.86 -131.6079
251.88 -131.6079
251.9 -131.6079
251.92 -131.6079
251.94 -131.6079
251.96 -131.6079
251.98 -131.6079
252 -131.6079
252.02 -131.6079
252.04 -131.6079
252.06 -131.6079
252.08 -131.6079
252.1 -131.6079
252.12 -131.6079
252.14 -131.6079
252.16 -131.6079
252.18 -131.6079
252.2 -131.6079
252.22 -131.6079
252.24 -131.6079
252.26 -131.6079
252.28 -131.6079
252.3 -131.6079
252.32 -131.6079
252.34 -131.6079
252.36 -131.6079
252.38 -131.6079
252.4 -131.6079
252.42 -131.6079
252.44 -131.6079
252.46 -131.6079
252.48 -131.6079
252.5 -131.6079
252.52 -131.6079
252.54 -131.6079
252.56 -131.6079
252.58 -131.6079
252.6 -131.6079
252.62 -131.6079
252.64 -131.6079
252.66 -131.6079
252.68 -131.6079
252.7 -131.6079
252.72 -131.6079
252.74 -131.6079
252.76 -131.6079
252.78 -131.6079
252.8 -131.6079
252.82 -131.6079
252.84 -131.6079
252.86 -131.6079
252.88 -131.6079
252.9 -131.6079
252.92 -131.6079
252.94 -131.6079
252.96 -131.6079
252.98 -131.6079
253 -131.6079
253.02 -131.6079
253.04 -131.6079
253.06 -131.6079
253.08 -131.6079
253.1 -131.6079
253.12 -131.6079
253.14 -131.6079
253.16 -131.6079
253.18 -131.6079
253.2 -131.6079
253.22 -131.6079
253.24 -131.6079
253.26 -131.6079
253.28 -131.6079
253.3 -131.6079
253.32 -131.6079
253.34 -131.6079
253.36 -131.6079
253.38 -131.6079
253.4 -131.6079
253.42 -131.6079
253.44 -131.6079
253.46 -131.6079
253.48 -131.6079
253.5 -131.6079
253.52 -131.6079
253.54 -131.6079
253.56 -131.6079
253.58 -131.6079
253.6 -131.6079
253.62 -131.6079
253.64 -131.6079
253.66 -131.6079
253.68 -131.6079
253.7 -131.6079
253.72 -131.6079
253.74 -131.6079
253.76 -131.6079
253.78 -131.6079
253.8 -131.6079
253.82 -131.6079
253.84 -131.6079
253.86 -131.6079
253.88 -131.6079
253.9 -131.6079
253.92 -131.6079
253.94 -131.6079
253.96 -131.6079
253.98 -131.6079
254 -131.6079
254.02 -131.6079
254.04 -131.6079
254.06 -131.6079
254.08 -131.6079
254.1 -131.6079
254.12 -131.6079
254.14 -131.6079
254.16 -131.6079
254.18 -131.6079
254.2 -131.6079
254.22 -131.6079
254.24 -131.6079
254.26 -131.6079
254.28 -131.6079
254.3 -131.6079
254.32 -131.6079
254.34 -131.6079
254.36 -131.6079
254.38 -131.6079
254.4 -131.6079
254.42 -131.6079
254.44 -131.6079
254.46 -131.6079
254.48 -131.6079
254.5 -131.6079
254.52 -131.6079
254.54 -131.6079
254.56 -131.6079
254.58 -131.6079
254.6 -131.6079
254.62 -131.6079
254.64 -131.6079
254.66 -131.6079
254.68 -131.6079
254.7 -131.6079
254.72 -131.6079
254.74 -131.6079
254.76 -131.6079
254.78 -131.6079
254.8 -131.6079
254.82 -131.6079
254.84 -131.6079
254.86 -131.6079
254.88 -131.6079
254.9 -131.6079
254.92 -131.6079
254.94 -131.6079
254.96 -131.6079
254.98 -131.6079
255 -131.6079
255.02 -131.6079
255.04 -131.6079
255.06 -131.6079
255.08 -131.6079
255.1 -131.6079
255.12 -131.6079
255.14 -131.6079
255.16 -131.6079
255.18 -131.6079
255.2 -131.6079
255.22 -131.6079
255.24 -131.6079
255.26 -131.6079
255.28 -131.6079
255.3 -131.6079
255.32 -131.6079
255.34 -131.6079
255.36 -131.6079
255.38 -131.6079
255.4 -131.6079
255.42 -131.6079
255.44 -131.6079
255.46 -131.6079
255.48 -131.6079
255.5 -131.6079
255.52 -131.6079
255.54 -131.6079
255.56 -131.6079
255.58 -131.6079
255.6 -131.6079
255.62 -131.6079
255.64 -131.6079
255.66 -131.6079
255.68 -131.6079
255.7 -131.6079
255.72 -131.6079
255.74 -131.6079
255.76 -131.6079
255.78 -131.6079
255.8 -131.6079
255.82 -131.6079
255.84 -131.6079
255.86 -131.6079
255.88 -131.6079
255.9 -131.6079
255.92 -131.6079
255.94 -131.6079
255.96 -131.6079
255.98 -131.6079
256 -131.6079
256.02 -131.6079
256.04 -131.6079
256.06 -131.6079
256.08 -131.6079
256.1 -131.6079
256.12 -131.6079
256.14 -131.6079
256.16 -131.6079
256.18 -131.6079
256.2 -131.6079
256.22 -131.6079
256.24 -131.6079
256.26 -131.6079
256.28 -131.6079
256.3 -131.6079
256.32 -131.6079
256.34 -131.6079
256.36 -131.6079
256.38 -131.6079
256.4 -131.6079
256.42 -131.6079
256.44 -131.6079
256.46 -131.6079
256.48 -131.6079
256.5 -131.6079
256.52 -131.6079
256.54 -131.6079
256.56 -131.6079
256.58 -131.6079
256.6 -131.6079
256.62 -131.6079
256.64 -131.6079
256.66 -131.6079
256.68 -131.6079
256.7 -131.6079
256.72 -131.6079
256.74 -131.6079
256.76 -131.6079
256.78 -131.6079
256.8 -131.6079
256.82 -131.6079
256.84 -131.6079
256.86 -131.6079
256.88 -131.6079
256.9 -131.6079
256.92 -131.6079
256.94 -131.6079
256.96 -131.6079
256.98 -131.6079
257 -131.6079
257.02 -131.6079
257.04 -131.6079
257.06 -131.6079
257.08 -131.6079
257.1 -131.6079
257.12 -131.6079
257.14 -131.6079
257.16 -131.6079
257.18 -131.6079
257.2 -131.6079
257.22 -131.6079
257.24 -131.6079
257.26 -131.6079
257.28 -131.6079
257.3 -131.6079
257.32 -131.6079
257.34 -131.6079
257.36 -131.6079
257.38 -131.6079
257.4 -131.6079
257.42 -131.6079
257.44 -131.6079
257.46 -131.6079
257.48 -131.6079
257.5 -131.6079
257.52 -131.6079
257.54 -131.6079
257.56 -131.6079
257.58 -131.6079
257.6 -131.6079
257.62 -131.6079
257.64 -131.6079
257.66 -131.6079
257.68 -131.6079
257.7 -131.6079
257.72 -131.6079
257.74 -131.6079
257.76 -131.6079
257.78 -131.6079
257.8 -131.6079
257.82 -131.6079
257.84 -131.6079
257.86 -131.6079
257.88 -131.6079
257.9 -131.6079
257.92 -131.6079
257.94 -131.6079
257.96 -131.6079
257.98 -131.6079
258 -131.6079
258.02 -131.6079
258.04 -131.6079
258.06 -131.6079
258.08 -131.6079
258.1 -131.6079
258.12 -131.6079
258.14 -131.6079
258.16 -131.6079
258.18 -131.6079
258.2 -131.6079
258.22 -131.6079
258.24 -131.6079
258.26 -131.6079
258.28 -131.6079
258.3 -131.6079
258.32 -131.6079
258.34 -131.6079
258.36 -131.6079
258.38 -131.6079
258.4 -131.6079
258.42 -131.6079
258.44 -131.6079
258.46 -131.6079
258.48 -131.6079
258.5 -131.6079
258.52 -131.6079
258.54 -131.6079
258.56 -131.6079
258.58 -131.6079
258.6 -131.6079
258.62 -131.6079
258.64 -131.6079
258.66 -131.6079
258.68 -131.6079
258.7 -131.6079
258.72 -131.6079
258.74 -131.6079
258.76 -131.6079
258.78 -131.6079
258.8 -131.6079
258.82 -131.6079
258.84 -131.6079
258.86 -131.6079
258.88 -131.6079
258.9 -131.6079
258.92 -131.6079
258.94 -131.6079
258.96 -131.6079
258.98 -131.6079
259 -131.6079
259.02 -131.6079
259.04 -131.6079
259.06 -131.6079
259.08 -131.6079
259.1 -131.6079
259.12 -131.6079
259.14 -131.6079
259.16 -131.6079
259.18 -131.6079
259.2 -131.6079
259.22 -131.6079
259.24 -131.6079
259.26 -131.6079
259.28 -131.6079
259.3 -131.6079
259.32 -131.6079
259.34 -131.6079
259.36 -131.6079
259.38 -131.6079
259.4 -131.6079
259.42 -131.6079
259.44 -131.6079
259.46 -131.6079
259.48 -131.6079
259.5 -131.6079
259.52 -131.6079
259.54 -131.6079
259.56 -131.6079
259.58 -131.6079
259.6 -131.6079
259.62 -131.6079
259.64 -131.6079
259.66 -131.6079
259.68 -131.6079
259.7 -131.6079
259.72 -131.6079
259.74 -131.6079
259.76 -131.6079
259.78 -131.6079
259.8 -131.6079
259.82 -131.6079
259.84 -131.6079
259.86 -131.6079
259.88 -131.6079
259.9 -131.6079
259.92 -131.6079
259.94 -131.6079
259.96 -131.6079
259.98 -131.6079
260 -131.6079
260.02 -131.6079
260.04 -131.6079
260.06 -131.6079
260.08 -131.6079
260.1 -131.6079
260.12 -131.6079
260.14 -131.6079
260.16 -131.6079
260.18 -131.6079
260.2 -131.6079
260.22 -131.6079
260.24 -131.6079
260.26 -131.6079
260.28 -131.6079
260.3 -131.6079
260.32 -131.6079
260.34 -131.6079
260.36 -131.6079
260.38 -131.6079
260.4 -131.6079
260.42 -131.6079
260.44 -131.6079
260.46 -131.6079
260.48 -131.6079
260.5 -131.6079
260.52 -131.6079
260.54 -131.6079
260.56 -131.6079
260.58 -131.6079
260.6 -131.6079
260.62 -131.6079
260.64 -131.6079
260.66 -131.6079
260.68 -131.6079
260.7 -131.6079
260.72 -131.6079
260.74 -131.6079
260.76 -131.6079
260.78 -131.6079
260.8 -131.6079
260.82 -131.6079
260.84 -131.6079
260.86 -131.6079
260.88 -131.6079
260.9 -131.6079
260.92 -131.6079
260.94 -131.6079
260.96 -131.6079
260.98 -131.6079
261 -131.6079
261.02 -131.6079
261.04 -131.6079
261.06 -131.6079
261.08 -131.6079
261.1 -131.6079
261.12 -131.6079
261.14 -131.6079
261.16 -131.6079
261.18 -131.6079
261.2 -131.6079
261.22 -131.6079
261.24 -131.6079
261.26 -131.6079
261.28 -131.6079
261.3 -131.6079
261.32 -131.6079
261.34 -131.6079
261.36 -131.6079
261.38 -131.6079
261.4 -131.6079
261.42 -131.6079
261.44 -131.6079
261.46 -131.6079
261.48 -131.6079
261.5 -131.6079
261.52 -131.6079
261.54 -131.6079
261.56 -131.6079
261.58 -131.6079
261.6 -131.6079
261.62 -131.6079
261.64 -131.6079
261.66 -131.6079
261.68 -131.6079
261.7 -131.6079
261.72 -131.6079
261.74 -131.6079
261.76 -131.6079
261.78 -131.6079
261.8 -131.6079
261.82 -131.6079
261.84 -131.6079
261.86 -131.6079
261.88 -131.6079
261.9 -131.6079
261.92 -131.6079
261.94 -131.6079
261.96 -131.6079
261.98 -131.6079
262 -131.6079
262.02 -131.6079
262.04 -131.6079
262.06 -131.6079
262.08 -131.6079
262.1 -131.6079
262.12 -131.6079
262.14 -131.6079
262.16 -131.6079
262.18 -131.6079
262.2 -131.6079
262.22 -131.6079
262.24 -131.6079
262.26 -131.6079
262.28 -131.6079
262.3 -131.6079
262.32 -131.6079
262.34 -131.6079
262.36 -131.6079
262.38 -131.6079
262.4 -131.6079
262.42 -131.6079
262.44 -131.6079
262.46 -131.6079
262.48 -131.6079
262.5 -131.6079
262.52 -131.6079
262.54 -131.6079
262.56 -131.6079
262.58 -131.6079
262.6 -131.6079
262.62 -131.6079
262.64 -131.6079
262.66 -131.6079
262.68 -131.6079
262.7 -131.6079
262.72 -131.6079
262.74 -131.6079
262.76 -131.6079
262.78 -131.6079
262.8 -131.6079
262.82 -131.6079
262.84 -131.6079
262.86 -131.6079
262.88 -131.6079
262.9 -131.6079
262.92 -131.6079
262.94 -131.6079
262.96 -131.6079
262.98 -131.6079
263 -131.6079
263.02 -131.6079
263.04 -131.6079
263.06 -131.6079
263.08 -131.6079
263.1 -131.6079
263.12 -131.6079
263.14 -131.6079
263.16 -131.6079
263.18 -131.6079
263.2 -131.6079
263.22 -131.6079
263.24 -131.6079
263.26 -131.6079
263.28 -131.6079
263.3 -131.6079
263.32 -131.6079
263.34 -131.6079
263.36 -131.6079
263.38 -131.6079
263.4 -131.6079
263.42 -131.6079
263.44 -131.6079
263.46 -131.6079
263.48 -131.6079
263.5 -131.6079
263.52 -131.6079
263.54 -131.6079
263.56 -131.6079
263.58 -131.6079
263.6 -131.6079
263.62 -131.6079
263.64 -131.6079
263.66 -131.6079
263.68 -131.6079
263.7 -131.6079
263.72 -131.6079
263.74 -131.6079
263.76 -131.6079
263.78 -131.6079
263.8 -131.6079
263.82 -131.6079
263.84 -131.6079
263.86 -131.6079
263.88 -131.6079
263.9 -131.6079
263.92 -131.6079
263.94 -131.6079
263.96 -131.6079
263.98 -131.6079
264 -131.6079
264.02 -131.6079
264.04 -131.6079
264.06 -131.6079
264.08 -131.6079
264.1 -131.6079
264.12 -131.6079
264.14 -131.6079
264.16 -131.6079
264.18 -131.6079
264.2 -131.6079
264.22 -131.6079
264.24 -131.6079
264.26 -131.6079
264.28 -131.6079
264.3 -131.6079
264.32 -131.6079
264.34 -131.6079
264.36 -131.6079
264.38 -131.6079
264.4 -131.6079
264.42 -131.6079
264.44 -131.6079
264.46 -131.6079
264.48 -131.6079
264.5 -131.6079
264.52 -131.6079
264.54 -131.6079
264.56 -131.6079
264.58 -131.6079
264.6 -131.6079
264.62 -131.6079
264.64 -131.6079
264.66 -131.6079
264.68 -131.6079
264.7 -131.6079
264.72 -131.6079
264.74 -131.6079
264.76 -131.6079
264.78 -131.6079
264.8 -131.6079
264.82 -131.6079
264.84 -131.6079
264.86 -131.6079
264.88 -131.6079
264.9 -131.6079
264.92 -131.6079
264.94 -131.6079
264.96 -131.6079
264.98 -131.6079
265 -131.6079
265.02 -131.6079
265.04 -131.6079
265.06 -131.6079
265.08 -131.6079
265.1 -131.6079
265.12 -131.6079
265.14 -131.6079
265.16 -131.6079
265.18 -131.6079
265.2 -131.6079
265.22 -131.6079
265.24 -131.6079
265.26 -131.6079
265.28 -131.6079
265.3 -131.6079
265.32 -131.6079
265.34 -131.6079
265.36 -131.6079
265.38 -131.6079
265.4 -131.6079
265.42 -131.6079
265.44 -131.6079
265.46 -131.6079
265.48 -131.6079
265.5 -131.6079
265.52 -131.6079
265.54 -131.6079
265.56 -131.6079
265.58 -131.6079
265.6 -131.6079
265.62 -131.6079
265.64 -131.6079
265.66 -131.6079
265.68 -131.6079
265.7 -131.6079
265.72 -131.6079
265.74 -131.6079
265.76 -131.6079
265.78 -131.6079
265.8 -131.6079
265.82 -131.6079
265.84 -131.6079
265.86 -131.6079
265.88 -131.6079
265.9 -131.6079
265.92 -131.6079
265.94 -131.6079
265.96 -131.6079
265.98 -131.6079
266 -131.6079
266.02 -131.6079
266.04 -131.6079
266.06 -131.6079
266.08 -131.6079
266.1 -131.6079
266.12 -131.6079
266.14 -131.6079
266.16 -131.6079
266.18 -131.6079
266.2 -131.6079
266.22 -131.6079
266.24 -131.6079
266.26 -131.6079
266.28 -131.6079
266.3 -131.6079
266.32 -131.6079
266.34 -131.6079
266.36 -131.6079
266.38 -131.6079
266.4 -131.6079
266.42 -131.6079
266.44 -131.6079
266.46 -131.6079
266.48 -131.6079
266.5 -131.6079
266.52 -131.6079
266.54 -131.6079
266.56 -131.6079
266.58 -131.6079
266.6 -131.6079
266.62 -131.6079
266.64 -131.6079
266.66 -131.6079
266.68 -131.6079
266.7 -131.6079
266.72 -131.6079
266.74 -131.6079
266.76 -131.6079
266.78 -131.6079
266.8 -131.6079
266.82 -131.6079
266.84 -131.6079
266.86 -131.6079
266.88 -131.6079
266.9 -131.6079
266.92 -131.6079
266.94 -131.6079
266.96 -131.6079
266.98 -131.6079
267 -131.6079
267.02 -131.6079
267.04 -131.6079
267.06 -131.6079
267.08 -131.6079
267.1 -131.6079
267.12 -131.6079
267.14 -131.6079
267.16 -131.6079
267.18 -131.6079
267.2 -131.6079
267.22 -131.6079
267.24 -131.6079
267.26 -131.6079
267.28 -131.6079
267.3 -131.6079
267.32 -131.6079
267.34 -131.6079
267.36 -131.6079
267.38 -131.6079
267.4 -131.6079
267.42 -131.6079
267.44 -131.6079
267.46 -131.6079
267.48 -131.6079
267.5 -131.6079
267.52 -131.6079
267.54 -131.6079
267.56 -131.6079
267.58 -131.6079
267.6 -131.6079
267.62 -131.6079
267.64 -131.6079
267.66 -131.6079
267.68 -131.6079
267.7 -131.6079
267.72 -131.6079
267.74 -131.6079
267.76 -131.6079
267.78 -131.6079
267.8 -131.6079
267.82 -131.6079
267.84 -131.6079
267.86 -131.6079
267.88 -131.6079
267.9 -131.6079
267.92 -131.6079
267.94 -131.6079
267.96 -131.6079
267.98 -131.6079
268 -131.6079
268.02 -131.6079
268.04 -131.6079
268.06 -131.6079
268.08 -131.6079
268.1 -131.6079
268.12 -131.6079
268.14 -131.6079
268.16 -131.6079
268.18 -131.6079
268.2 -131.6079
268.22 -131.6079
268.24 -131.6079
268.26 -131.6079
268.28 -131.6079
268.3 -131.6079
268.32 -131.6079
268.34 -131.6079
268.36 -131.6079
268.38 -131.6079
268.4 -131.6079
268.42 -131.6079
268.44 -131.6079
268.46 -131.6079
268.48 -131.6079
268.5 -131.6079
268.52 -131.6079
268.54 -131.6079
268.56 -131.6079
268.58 -131.6079
268.6 -131.6079
268.62 -131.6079
268.64 -131.6079
268.66 -131.6079
268.68 -131.6079
268.7 -131.6079
268.72 -131.6079
268.74 -131.6079
268.76 -131.6079
268.78 -131.6079
268.8 -131.6079
268.82 -131.6079
268.84 -131.6079
268.86 -131.6079
268.88 -131.6079
268.9 -131.6079
268.92 -131.6079
268.94 -131.6079
268.96 -131.6079
268.98 -131.6079
269 -131.6079
269.02 -131.6079
269.04 -131.6079
269.06 -131.6079
269.08 -131.6079
269.1 -131.6079
269.12 -131.6079
269.14 -131.6079
269.16 -131.6079
269.18 -131.6079
269.2 -131.6079
269.22 -131.6079
269.24 -131.6079
269.26 -131.6079
269.28 -131.6079
269.3 -131.6079
269.32 -131.6079
269.34 -131.6079
269.36 -131.6079
269.38 -131.6079
269.4 -131.6079
269.42 -131.6079
269.44 -131.6079
269.46 -131.6079
269.48 -131.6079
269.5 -131.6079
269.52 -131.6079
269.54 -131.6079
269.56 -131.6079
269.58 -131.6079
269.6 -131.6079
269.62 -131.6079
269.64 -131.6079
269.66 -131.6079
269.68 -131.6079
269.7 -131.6079
269.72 -131.6079
269.74 -131.6079
269.76 -131.6079
269.78 -131.6079
269.8 -131.6079
269.82 -131.6079
269.84 -131.6079
269.86 -131.6079
269.88 -131.6079
269.9 -131.6079
269.92 -131.6079
269.94 -131.6079
269.96 -131.6079
269.98 -131.6079
270 -131.6079
270.02 -131.6079
270.04 -131.6079
270.06 -131.6079
270.08 -131.6079
270.1 -131.6079
270.12 -131.6079
270.14 -131.6079
270.16 -131.6079
270.18 -131.6079
270.2 -131.6079
270.22 -131.6079
270.24 -131.6079
270.26 -131.6079
270.28 -131.6079
270.3 -131.6079
270.32 -131.6079
270.34 -131.6079
270.36 -131.6079
270.38 -131.6079
270.4 -131.6079
270.42 -131.6079
270.44 -131.6079
270.46 -131.6079
270.48 -131.6079
270.5 -131.6079
270.52 -131.6079
270.54 -131.6079
270.56 -131.6079
270.58 -131.6079
270.6 -131.6079
270.62 -131.6079
270.64 -131.6079
270.66 -131.6079
270.68 -131.6079
270.7 -131.6079
270.72 -131.6079
270.74 -131.6079
270.76 -131.6079
270.78 -131.6079
270.8 -131.6079
270.82 -131.6079
270.84 -131.6079
270.86 -131.6079
270.88 -131.6079
270.9 -131.6079
270.92 -131.6079
270.94 -131.6079
270.96 -131.6079
270.98 -131.6079
271 -131.6079
271.02 -131.6079
271.04 -131.6079
271.06 -131.6079
271.08 -131.6079
271.1 -131.6079
271.12 -131.6079
271.14 -131.6079
271.16 -131.6079
271.18 -131.6079
271.2 -131.6079
271.22 -131.6079
271.24 -131.6079
271.26 -131.6079
271.28 -131.6079
271.3 -131.6079
271.32 -131.6079
271.34 -131.6079
271.36 -131.6079
271.38 -131.6079
271.4 -131.6079
271.42 -131.6079
271.44 -131.6079
271.46 -131.6079
271.48 -131.6079
271.5 -131.6079
271.52 -131.6079
271.54 -131.6079
271.56 -131.6079
271.58 -131.6079
271.6 -131.6079
271.62 -131.6079
271.64 -131.6079
271.66 -131.6079
271.68 -131.6079
271.7 -131.6079
271.72 -131.6079
271.74 -131.6079
271.76 -131.6079
271.78 -131.6079
271.8 -131.6079
271.82 -131.6079
271.84 -131.6079
271.86 -131.6079
271.88 -131.6079
271.9 -131.6079
271.92 -131.6079
271.94 -131.6079
271.96 -131.6079
271.98 -131.6079
272 -131.6079
272.02 -131.6079
272.04 -131.6079
272.06 -131.6079
272.08 -131.6079
272.1 -131.6079
272.12 -131.6079
272.14 -131.6079
272.16 -131.6079
272.18 -131.6079
272.2 -131.6079
272.22 -131.6079
272.24 -131.6079
272.26 -131.6079
272.28 -131.6079
272.3 -131.6079
272.32 -131.6079
272.34 -131.6079
272.36 -131.6079
272.38 -131.6079
272.4 -131.6079
272.42 -131.6079
272.44 -131.6079
272.46 -131.6079
272.48 -131.6079
272.5 -131.6079
272.52 -131.6079
272.54 -131.6079
272.56 -131.6079
272.58 -131.6079
272.6 -131.6079
272.62 -131.6079
272.64 -131.6079
272.66 -131.6079
272.68 -131.6079
272.7 -131.6079
272.72 -131.6079
272.74 -131.6079
272.76 -131.6079
272.78 -131.6079
272.8 -131.6079
272.82 -131.6079
272.84 -131.6079
272.86 -131.6079
272.88 -131.6079
272.9 -131.6079
272.92 -131.6079
272.94 -131.6079
272.96 -131.6079
272.98 -131.6079
273 -131.6079
273.02 -131.6079
273.04 -131.6079
273.06 -131.6079
273.08 -131.6079
273.1 -131.6079
273.12 -131.6079
273.14 -131.6079
273.16 -131.6079
273.18 -131.6079
273.2 -131.6079
273.22 -131.6079
273.24 -131.6079
273.26 -131.6079
273.28 -131.6079
273.3 -131.6079
273.32 -131.6079
273.34 -131.6079
273.36 -131.6079
273.38 -131.6079
273.4 -131.6079
273.42 -131.6079
273.44 -131.6079
273.46 -131.6079
273.48 -131.6079
273.5 -131.6079
273.52 -131.6079
273.54 -131.6079
273.56 -131.6079
273.58 -131.6079
273.6 -131.6079
273.62 -131.6079
273.64 -131.6079
273.66 -131.6079
273.68 -131.6079
273.7 -131.6079
273.72 -131.6079
273.74 -131.6079
273.76 -131.6079
273.78 -131.6079
273.8 -131.6079
273.82 -131.6079
273.84 -131.6079
273.86 -131.6079
273.88 -131.6079
273.9 -131.6079
273.92 -131.6079
273.94 -131.6079
273.96 -131.6079
273.98 -131.6079
274 -131.6079
274.02 -131.6079
274.04 -131.6079
274.06 -131.6079
274.08 -131.6079
274.1 -131.6079
274.12 -131.6079
274.14 -131.6079
274.16 -131.6079
274.18 -131.6079
274.2 -131.6079
274.22 -131.6079
274.24 -131.6079
274.26 -131.6079
274.28 -131.6079
274.3 -131.6079
274.32 -131.6079
274.34 -131.6079
274.36 -131.6079
274.38 -131.6079
274.4 -131.6079
274.42 -131.6079
274.44 -131.6079
274.46 -131.6079
274.48 -131.6079
274.5 -131.6079
274.52 -131.6079
274.54 -131.6079
274.56 -131.6079
274.58 -131.6079
274.6 -131.6079
274.62 -131.6079
274.64 -131.6079
274.66 -131.6079
274.68 -131.6079
274.7 -131.6079
274.72 -131.6079
274.74 -131.6079
274.76 -131.6079
274.78 -131.6079
274.8 -131.6079
274.82 -131.6079
274.84 -131.6079
274.86 -131.6079
274.88 -131.6079
274.9 -131.6079
274.92 -131.6079
274.94 -131.6079
274.96 -131.6079
274.98 -131.6079
275 -131.6079
275.02 -131.6079
275.04 -131.6079
275.06 -131.6079
275.08 -131.6079
275.1 -131.6079
275.12 -131.6079
275.14 -131.6079
275.16 -131.6079
275.18 -131.6079
275.2 -131.6079
275.22 -131.6079
275.24 -131.6079
275.26 -131.6079
275.28 -131.6079
275.3 -131.6079
275.32 -131.6079
275.34 -131.6079
275.36 -131.6079
275.38 -131.6079
275.4 -131.6079
275.42 -131.6079
275.44 -131.6079
275.46 -131.6079
275.48 -131.6079
275.5 -131.6079
275.52 -131.6079
275.54 -131.6079
275.56 -131.6079
275.58 -131.6079
275.6 -131.6079
275.62 -131.6079
275.64 -131.6079
275.66 -131.6079
275.68 -131.6079
275.7 -131.6079
275.72 -131.6079
275.74 -131.6079
275.76 -131.6079
275.78 -131.6079
275.8 -131.6079
275.82 -131.6079
275.84 -131.6079
275.86 -131.6079
275.88 -131.6079
275.9 -131.6079
275.92 -131.6079
275.94 -131.6079
275.96 -131.6079
275.98 -131.6079
276 -131.6079
276.02 -131.6079
276.04 -131.6079
276.06 -131.6079
276.08 -131.6079
276.1 -131.6079
276.12 -131.6079
276.14 -131.6079
276.16 -131.6079
276.18 -131.6079
276.2 -131.6079
276.22 -131.6079
276.24 -131.6079
276.26 -131.6079
276.28 -131.6079
276.3 -131.6079
276.32 -131.6079
276.34 -131.6079
276.36 -131.6079
276.38 -131.6079
276.4 -131.6079
276.42 -131.6079
276.44 -131.6079
276.46 -131.6079
276.48 -131.6079
276.5 -131.6079
276.52 -131.6079
276.54 -131.6079
276.56 -131.6079
276.58 -131.6079
276.6 -131.6079
276.62 -131.6079
276.64 -131.6079
276.66 -131.6079
276.68 -131.6079
276.7 -131.6079
276.72 -131.6079
276.74 -131.6079
276.76 -131.6079
276.78 -131.6079
276.8 -131.6079
276.82 -131.6079
276.84 -131.6079
276.86 -131.6079
276.88 -131.6079
276.9 -131.6079
276.92 -131.6079
276.94 -131.6079
276.96 -131.6079
276.98 -131.6079
277 -131.6079
277.02 -131.6079
277.04 -131.6079
277.06 -131.6079
277.08 -131.6079
277.1 -131.6079
277.12 -131.6079
277.14 -131.6079
277.16 -131.6079
277.18 -131.6079
277.2 -131.6079
277.22 -131.6079
277.24 -131.6079
277.26 -131.6079
277.28 -131.6079
277.3 -131.6079
277.32 -131.6079
277.34 -131.6079
277.36 -131.6079
277.38 -131.6079
277.4 -131.6079
277.42 -131.6079
277.44 -131.6079
277.46 -131.6079
277.48 -131.6079
277.5 -131.6079
277.52 -131.6079
277.54 -131.6079
277.56 -131.6079
277.58 -131.6079
277.6 -131.6079
277.62 -131.6079
277.64 -131.6079
277.66 -131.6079
277.68 -131.6079
277.7 -131.6079
277.72 -131.6079
277.74 -131.6079
277.76 -131.6079
277.78 -131.6079
277.8 -131.6079
277.82 -131.6079
277.84 -131.6079
277.86 -131.6079
277.88 -131.6079
277.9 -131.6079
277.92 -131.6079
277.94 -131.6079
277.96 -131.6079
277.98 -131.6079
278 -131.6079
278.02 -131.6079
278.04 -131.6079
278.06 -131.6079
278.08 -131.6079
278.1 -131.6079
278.12 -131.6079
278.14 -131.6079
278.16 -131.6079
278.18 -131.6079
278.2 -131.6079
278.22 -131.6079
278.24 -131.6079
278.26 -131.6079
278.28 -131.6079
278.3 -131.6079
278.32 -131.6079
278.34 -131.6079
278.36 -131.6079
278.38 -131.6079
278.4 -131.6079
278.42 -131.6079
278.44 -131.6079
278.46 -131.6079
278.48 -131.6079
278.5 -131.6079
278.52 -131.6079
278.54 -131.6079
278.56 -131.6079
278.58 -131.6079
278.6 -131.6079
278.62 -131.6079
278.64 -131.6079
278.66 -131.6079
278.68 -131.6079
278.7 -131.6079
278.72 -131.6079
278.74 -131.6079
278.76 -131.6079
278.78 -131.6079
278.8 -131.6079
278.82 -131.6079
278.84 -131.6079
278.86 -131.6079
278.88 -131.6079
278.9 -131.6079
278.92 -131.6079
278.94 -131.6079
278.96 -131.6079
278.98 -131.6079
279 -131.6079
279.02 -131.6079
279.04 -131.6079
279.06 -131.6079
279.08 -131.6079
279.1 -131.6079
279.12 -131.6079
279.14 -131.6079
279.16 -131.6079
279.18 -131.6079
279.2 -131.6079
279.22 -131.6079
279.24 -131.6079
279.26 -131.6079
279.28 -131.6079
279.3 -131.6079
279.32 -131.6079
279.34 -131.6079
279.36 -131.6079
279.38 -131.6079
279.4 -131.6079
279.42 -131.6079
279.44 -131.6079
279.46 -131.6079
279.48 -131.6079
279.5 -131.6079
279.52 -131.6079
279.54 -131.6079
279.56 -131.6079
279.58 -131.6079
279.6 -131.6079
279.62 -131.6079
279.64 -131.6079
279.66 -131.6079
279.68 -131.6079
279.7 -131.6079
279.72 -131.6079
279.74 -131.6079
279.76 -131.6079
279.78 -131.6079
279.8 -131.6079
279.82 -131.6079
279.84 -131.6079
279.86 -131.6079
279.88 -131.6079
279.9 -131.6079
279.92 -131.6079
279.94 -131.6079
279.96 -131.6079
279.98 -131.6079
280 -131.6079
280.02 -131.6079
280.04 -131.6079
280.06 -131.6079
280.08 -131.6079
280.1 -131.6079
280.12 -131.6079
280.14 -131.6079
280.16 -131.6079
280.18 -131.6079
280.2 -131.6079
280.22 -131.6079
280.24 -131.6079
280.26 -131.6079
280.28 -131.6079
280.3 -131.6079
280.32 -131.6079
280.34 -131.6079
280.36 -131.6079
280.38 -131.6079
280.4 -131.6079
280.42 -131.6079
280.44 -131.6079
280.46 -131.6079
280.48 -131.6079
280.5 -131.6079
280.52 -131.6079
280.54 -131.6079
280.56 -131.6079
280.58 -131.6079
280.6 -131.6079
280.62 -131.6079
280.64 -131.6079
280.66 -131.6079
280.68 -131.6079
280.7 -131.6079
280.72 -131.6079
280.74 -131.6079
280.76 -131.6079
280.78 -131.6079
280.8 -131.6079
280.82 -131.6079
280.84 -131.6079
280.86 -131.6079
280.88 -131.6079
280.9 -131.6079
280.92 -131.6079
280.94 -131.6079
280.96 -131.6079
280.98 -131.6079
281 -131.6079
281.02 -131.6079
281.04 -131.6079
281.06 -131.6079
281.08 -131.6079
281.1 -131.6079
281.12 -131.6079
281.14 -131.6079
281.16 -131.6079
281.18 -131.6079
281.2 -131.6079
281.22 -131.6079
281.24 -131.6079
281.26 -131.6079
281.28 -131.6079
281.3 -131.6079
281.32 -131.6079
281.34 -131.6079
281.36 -131.6079
281.38 -131.6079
281.4 -131.6079
281.42 -131.6079
281.44 -131.6079
281.46 -131.6079
281.48 -131.6079
281.5 -131.6079
281.52 -131.6079
281.54 -131.6079
281.56 -131.6079
281.58 -131.6079
281.6 -131.6079
281.62 -131.6079
281.64 -131.6079
281.66 -131.6079
281.68 -131.6079
281.7 -131.6079
281.72 -131.6079
281.74 -131.6079
281.76 -131.6079
281.78 -131.6079
281.8 -131.6079
281.82 -131.6079
281.84 -131.6079
281.86 -131.6079
281.88 -131.6079
281.9 -131.6079
281.92 -131.6079
281.94 -131.6079
281.96 -131.6079
281.98 -131.6079
282 -131.6079
282.02 -131.6079
282.04 -131.6079
282.06 -131.6079
282.08 -131.6079
282.1 -131.6079
282.12 -131.6079
282.14 -131.6079
282.16 -131.6079
282.18 -131.6079
282.2 -131.6079
282.22 -131.6079
282.24 -131.6079
282.26 -131.6079
282.28 -131.6079
282.3 -131.6079
282.32 -131.6079
282.34 -131.6079
282.36 -131.6079
282.38 -131.6079
282.4 -131.6079
282.42 -131.6079
282.44 -131.6079
282.46 -131.6079
282.48 -131.6079
282.5 -131.6079
282.52 -131.6079
282.54 -131.6079
282.56 -131.6079
282.58 -131.6079
282.6 -131.6079
282.62 -131.6079
282.64 -131.6079
282.66 -131.6079
282.68 -131.6079
282.7 -131.6079
282.72 -131.6079
282.74 -131.6079
282.76 -131.6079
282.78 -131.6079
282.8 -131.6079
282.82 -131.6079
282.84 -131.6079
282.86 -131.6079
282.88 -131.6079
282.9 -131.6079
282.92 -131.6079
282.94 -131.6079
282.96 -131.6079
282.98 -131.6079
283 -131.6079
283.02 -131.6079
283.04 -131.6079
283.06 -131.6079
283.08 -131.6079
283.1 -131.6079
283.12 -131.6079
283.14 -131.6079
283.16 -131.6079
283.18 -131.6079
283.2 -131.6079
283.22 -131.6079
283.24 -131.6079
283.26 -131.6079
283.28 -131.6079
283.3 -131.6079
283.32 -131.6079
283.34 -131.6079
283.36 -131.6079
283.38 -131.6079
283.4 -131.6079
283.42 -131.6079
283.44 -131.6079
283.46 -131.6079
283.48 -131.6079
283.5 -131.6079
283.52 -131.6079
283.54 -131.6079
283.56 -131.6079
283.58 -131.6079
283.6 -131.6079
283.62 -131.6079
283.64 -131.6079
283.66 -131.6079
283.68 -131.6079
283.7 -131.6079
283.72 -131.6079
283.74 -131.6079
283.76 -131.6079
283.78 -131.6079
283.8 -131.6079
283.82 -131.6079
283.84 -131.6079
283.86 -131.6079
283.88 -131.6079
283.9 -131.6079
283.92 -131.6079
283.94 -131.6079
283.96 -131.6079
283.98 -131.6079
284 -131.6079
284.02 -131.6079
284.04 -131.6079
284.06 -131.6079
284.08 -131.6079
284.1 -131.6079
284.12 -131.6079
284.14 -131.6079
284.16 -131.6079
284.18 -131.6079
284.2 -131.6079
284.22 -131.6079
284.24 -131.6079
284.26 -131.6079
284.28 -131.6079
284.3 -131.6079
284.32 -131.6079
284.34 -131.6079
284.36 -131.6079
284.38 -131.6079
284.4 -131.6079
284.42 -131.6079
284.44 -131.6079
284.46 -131.6079
284.48 -131.6079
284.5 -131.6079
284.52 -131.6079
284.54 -131.6079
284.56 -131.6079
284.58 -131.6079
284.6 -131.6079
284.62 -131.6079
284.64 -131.6079
284.66 -131.6079
284.68 -131.6079
284.7 -131.6079
284.72 -131.6079
284.74 -131.6079
284.76 -131.6079
284.78 -131.6079
284.8 -131.6079
284.82 -131.6079
284.84 -131.6079
284.86 -131.6079
284.88 -131.6079
284.9 -131.6079
284.92 -131.6079
284.94 -131.6079
284.96 -131.6079
284.98 -131.6079
285 -131.6079
285.02 -131.6079
285.04 -131.6079
285.06 -131.6079
285.08 -131.6079
285.1 -131.6079
285.12 -131.6079
285.14 -131.6079
285.16 -131.6079
285.18 -131.6079
285.2 -131.6079
285.22 -131.6079
285.24 -131.6079
285.26 -131.6079
285.28 -131.6079
285.3 -131.6079
285.32 -131.6079
285.34 -131.6079
285.36 -131.6079
285.38 -131.6079
285.4 -131.6079
285.42 -131.6079
285.44 -131.6079
285.46 -131.6079
285.48 -131.6079
285.5 -131.6079
285.52 -131.6079
285.54 -131.6079
285.56 -131.6079
285.58 -131.6079
285.6 -131.6079
285.62 -131.6079
285.64 -131.6079
285.66 -131.6079
285.68 -131.6079
285.7 -131.6079
285.72 -131.6079
285.74 -131.6079
285.76 -131.6079
285.78 -131.6079
285.8 -131.6079
285.82 -131.6079
285.84 -131.6079
285.86 -131.6079
285.88 -131.6079
285.9 -131.6079
285.92 -131.6079
285.94 -131.6079
285.96 -131.6079
285.98 -131.6079
286 -131.6079
286.02 -131.6079
286.04 -131.6079
286.06 -131.6079
286.08 -131.6079
286.1 -131.6079
286.12 -131.6079
286.14 -131.6079
286.16 -131.6079
286.18 -131.6079
286.2 -131.6079
286.22 -131.6079
286.24 -131.6079
286.26 -131.6079
286.28 -131.6079
286.3 -131.6079
286.32 -131.6079
286.34 -131.6079
286.36 -131.6079
286.38 -131.6079
286.4 -131.6079
286.42 -131.6079
286.44 -131.6079
286.46 -131.6079
286.48 -131.6079
286.5 -131.6079
286.52 -131.6079
286.54 -131.6079
286.56 -131.6079
286.58 -131.6079
286.6 -131.6079
286.62 -131.6079
286.64 -131.6079
286.66 -131.6079
286.68 -131.6079
286.7 -131.6079
286.72 -131.6079
286.74 -131.6079
286.76 -131.6079
286.78 -131.6079
286.8 -131.6079
286.82 -131.6079
286.84 -131.6079
286.86 -131.6079
286.88 -131.6079
286.9 -131.6079
286.92 -131.6079
286.94 -131.6079
286.96 -131.6079
286.98 -131.6079
287 -131.6079
287.02 -131.6079
287.04 -131.6079
287.06 -131.6079
287.08 -131.6079
287.1 -131.6079
287.12 -131.6079
287.14 -131.6079
287.16 -131.6079
287.18 -131.6079
287.2 -131.6079
287.22 -131.6079
287.24 -131.6079
287.26 -131.6079
287.28 -131.6079
287.3 -131.6079
287.32 -131.6079
287.34 -131.6079
287.36 -131.6079
287.38 -131.6079
287.4 -131.6079
287.42 -131.6079
287.44 -131.6079
287.46 -131.6079
287.48 -131.6079
287.5 -131.6079
287.52 -131.6079
287.54 -131.6079
287.56 -131.6079
287.58 -131.6079
287.6 -131.6079
287.62 -131.6079
287.64 -131.6079
287.66 -131.6079
287.68 -131.6079
287.7 -131.6079
287.72 -131.6079
287.74 -131.6079
287.76 -131.6079
287.78 -131.6079
287.8 -131.6079
287.82 -131.6079
287.84 -131.6079
287.86 -131.6079
287.88 -131.6079
287.9 -131.6079
287.92 -131.6079
287.94 -131.6079
287.96 -131.6079
287.98 -131.6079
288 -131.6079
288.02 -131.6079
288.04 -131.6079
288.06 -131.6079
288.08 -131.6079
288.1 -131.6079
288.12 -131.6079
288.14 -131.6079
288.16 -131.6079
288.18 -131.6079
288.2 -131.6079
288.22 -131.6079
288.24 -131.6079
288.26 -131.6079
288.28 -131.6079
288.3 -131.6079
288.32 -131.6079
288.34 -131.6079
288.36 -131.6079
288.38 -131.6079
288.4 -131.6079
288.42 -131.6079
288.44 -131.6079
288.46 -131.6079
288.48 -131.6079
288.5 -131.6079
288.52 -131.6079
288.54 -131.6079
288.56 -131.6079
288.58 -131.6079
288.6 -131.6079
288.62 -131.6079
288.64 -131.6079
288.66 -131.6079
288.68 -131.6079
288.7 -131.6079
288.72 -131.6079
288.74 -131.6079
288.76 -131.6079
288.78 -131.6079
288.8 -131.6079
288.82 -131.6079
288.84 -131.6079
288.86 -131.6079
288.88 -131.6079
288.9 -131.6079
288.92 -131.6079
288.94 -131.6079
288.96 -131.6079
288.98 -131.6079
289 -131.6079
289.02 -131.6079
289.04 -131.6079
289.06 -131.6079
289.08 -131.6079
289.1 -131.6079
289.12 -131.6079
289.14 -131.6079
289.16 -131.6079
289.18 -131.6079
289.2 -131.6079
289.22 -131.6079
289.24 -131.6079
289.26 -131.6079
289.28 -131.6079
289.3 -131.6079
289.32 -131.6079
289.34 -131.6079
289.36 -131.6079
289.38 -131.6079
289.4 -131.6079
289.42 -131.6079
289.44 -131.6079
289.46 -131.6079
289.48 -131.6079
289.5 -131.6079
289.52 -131.6079
289.54 -131.6079
289.56 -131.6079
289.58 -131.6079
289.6 -131.6079
289.62 -131.6079
289.64 -131.6079
289.66 -131.6079
289.68 -131.6079
289.7 -131.6079
289.72 -131.6079
289.74 -131.6079
289.76 -131.6079
289.78 -131.6079
289.8 -131.6079
289.82 -131.6079
289.84 -131.6079
289.86 -131.6079
289.88 -131.6079
289.9 -131.6079
289.92 -131.6079
289.94 -131.6079
289.96 -131.6079
289.98 -131.6079
290 -131.6079
290.02 -131.6079
290.04 -131.6079
290.06 -131.6079
290.08 -131.6079
290.1 -131.6079
290.12 -131.6079
290.14 -131.6079
290.16 -131.6079
290.18 -131.6079
290.2 -131.6079
290.22 -131.6079
290.24 -131.6079
290.26 -131.6079
290.28 -131.6079
290.3 -131.6079
290.32 -131.6079
290.34 -131.6079
290.36 -131.6079
290.38 -131.6079
290.4 -131.6079
290.42 -131.6079
290.44 -131.6079
290.46 -131.6079
290.48 -131.6079
290.5 -131.6079
290.52 -131.6079
290.54 -131.6079
290.56 -131.6079
290.58 -131.6079
290.6 -131.6079
290.62 -131.6079
290.64 -131.6079
290.66 -131.6079
290.68 -131.6079
290.7 -131.6079
290.72 -131.6079
290.74 -131.6079
290.76 -131.6079
290.78 -131.6079
290.8 -131.6079
290.82 -131.6079
290.84 -131.6079
290.86 -131.6079
290.88 -131.6079
290.9 -131.6079
290.92 -131.6079
290.94 -131.6079
290.96 -131.6079
290.98 -131.6079
291 -131.6079
291.02 -131.6079
291.04 -131.6079
291.06 -131.6079
291.08 -131.6079
291.1 -131.6079
291.12 -131.6079
291.14 -131.6079
291.16 -131.6079
291.18 -131.6079
291.2 -131.6079
291.22 -131.6079
291.24 -131.6079
291.26 -131.6079
291.28 -131.6079
291.3 -131.6079
291.32 -131.6079
291.34 -131.6079
291.36 -131.6079
291.38 -131.6079
291.4 -131.6079
291.42 -131.6079
291.44 -131.6079
291.46 -131.6079
291.48 -131.6079
291.5 -131.6079
291.52 -131.6079
291.54 -131.6079
291.56 -131.6079
291.58 -131.6079
291.6 -131.6079
291.62 -131.6079
291.64 -131.6079
291.66 -131.6079
291.68 -131.6079
291.7 -131.6079
291.72 -131.6079
291.74 -131.6079
291.76 -131.6079
291.78 -131.6079
291.8 -131.6079
291.82 -131.6079
291.84 -131.6079
291.86 -131.6079
291.88 -131.6079
291.9 -131.6079
291.92 -131.6079
291.94 -131.6079
291.96 -131.6079
291.98 -131.6079
292 -131.6079
292.02 -131.6079
292.04 -131.6079
292.06 -131.6079
292.08 -131.6079
292.1 -131.6079
292.12 -131.6079
292.14 -131.6079
292.16 -131.6079
292.18 -131.6079
292.2 -131.6079
292.22 -131.6079
292.24 -131.6079
292.26 -131.6079
292.28 -131.6079
292.3 -131.6079
292.32 -131.6079
292.34 -131.6079
292.36 -131.6079
292.38 -131.6079
292.4 -131.6079
292.42 -131.6079
292.44 -131.6079
292.46 -131.6079
292.48 -131.6079
292.5 -131.6079
292.52 -131.6079
292.54 -131.6079
292.56 -131.6079
292.58 -131.6079
292.6 -131.6079
292.62 -131.6079
292.64 -131.6079
292.66 -131.6079
292.68 -131.6079
292.7 -131.6079
292.72 -131.6079
292.74 -131.6079
292.76 -131.6079
292.78 -131.6079
292.8 -131.6079
292.82 -131.6079
292.84 -131.6079
292.86 -131.6079
292.88 -131.6079
292.9 -131.6079
292.92 -131.6079
292.94 -131.6079
292.96 -131.6079
292.98 -131.6079
293 -131.6079
293.02 -131.6079
293.04 -131.6079
293.06 -131.6079
293.08 -131.6079
293.1 -131.6079
293.12 -131.6079
293.14 -131.6079
293.16 -131.6079
293.18 -131.6079
293.2 -131.6079
293.22 -131.6079
293.24 -131.6079
293.26 -131.6079
293.28 -131.6079
293.3 -131.6079
293.32 -131.6079
293.34 -131.6079
293.36 -131.6079
293.38 -131.6079
293.4 -131.6079
293.42 -131.6079
293.44 -131.6079
293.46 -131.6079
293.48 -131.6079
293.5 -131.6079
293.52 -131.6079
293.54 -131.6079
293.56 -131.6079
293.58 -131.6079
293.6 -131.6079
293.62 -131.6079
293.64 -131.6079
293.66 -131.6079
293.68 -131.6079
293.7 -131.6079
293.72 -131.6079
293.74 -131.6079
293.76 -131.6079
293.78 -131.6079
293.8 -131.6079
293.82 -131.6079
293.84 -131.6079
293.86 -131.6079
293.88 -131.6079
293.9 -131.6079
293.92 -131.6079
293.94 -131.6079
293.96 -131.6079
293.98 -131.6079
294 -131.6079
294.02 -131.6079
294.04 -131.6079
294.06 -131.6079
294.08 -131.6079
294.1 -131.6079
294.12 -131.6079
294.14 -131.6079
294.16 -131.6079
294.18 -131.6079
294.2 -131.6079
294.22 -131.6079
294.24 -131.6079
294.26 -131.6079
294.28 -131.6079
294.3 -131.6079
294.32 -131.6079
294.34 -131.6079
294.36 -131.6079
294.38 -131.6079
294.4 -131.6079
294.42 -131.6079
294.44 -131.6079
294.46 -131.6079
294.48 -131.6079
294.5 -131.6079
294.52 -131.6079
294.54 -131.6079
294.56 -131.6079
294.58 -131.6079
294.6 -131.6079
294.62 -131.6079
294.64 -131.6079
294.66 -131.6079
294.68 -131.6079
294.7 -131.6079
294.72 -131.6079
294.74 -131.6079
294.76 -131.6079
294.78 -131.6079
294.8 -131.6079
294.82 -131.6079
294.84 -131.6079
294.86 -131.6079
294.88 -131.6079
294.9 -131.6079
294.92 -131.6079
294.94 -131.6079
294.96 -131.6079
294.98 -131.6079
295 -131.6079
295.02 -131.6079
295.04 -131.6079
295.06 -131.6079
295.08 -131.6079
295.1 -131.6079
295.12 -131.6079
295.14 -131.6079
295.16 -131.6079
295.18 -131.6079
295.2 -131.6079
295.22 -131.6079
295.24 -131.6079
295.26 -131.6079
295.28 -131.6079
295.3 -131.6079
295.32 -131.6079
295.34 -131.6079
295.36 -131.6079
295.38 -131.6079
295.4 -131.6079
295.42 -131.6079
295.44 -131.6079
295.46 -131.6079
295.48 -131.6079
295.5 -131.6079
295.52 -131.6079
295.54 -131.6079
295.56 -131.6079
295.58 -131.6079
295.6 -131.6079
295.62 -131.6079
295.64 -131.6079
295.66 -131.6079
295.68 -131.6079
295.7 -131.6079
295.72 -131.6079
295.74 -131.6079
295.76 -131.6079
295.78 -131.6079
295.8 -131.6079
295.82 -131.6079
295.84 -131.6079
295.86 -131.6079
295.88 -131.6079
295.9 -131.6079
295.92 -131.6079
295.94 -131.6079
295.96 -131.6079
295.98 -131.6079
296 -131.6079
296.02 -131.6079
296.04 -131.6079
296.06 -131.6079
296.08 -131.6079
296.1 -131.6079
296.12 -131.6079
296.14 -131.6079
296.16 -131.6079
296.18 -131.6079
296.2 -131.6079
296.22 -131.6079
296.24 -131.6079
296.26 -131.6079
296.28 -131.6079
296.3 -131.6079
296.32 -131.6079
296.34 -131.6079
296.36 -131.6079
296.38 -131.6079
296.4 -131.6079
296.42 -131.6079
296.44 -131.6079
296.46 -131.6079
296.48 -131.6079
296.5 -131.6079
296.52 -131.6079
296.54 -131.6079
296.56 -131.6079
296.58 -131.6079
296.6 -131.6079
296.62 -131.6079
296.64 -131.6079
296.66 -131.6079
296.68 -131.6079
296.7 -131.6079
296.72 -131.6079
296.74 -131.6079
296.76 -131.6079
296.78 -131.6079
296.8 -131.6079
296.82 -131.6079
296.84 -131.6079
296.86 -131.6079
296.88 -131.6079
296.9 -131.6079
296.92 -131.6079
296.94 -131.6079
296.96 -131.6079
296.98 -131.6079
297 -131.6079
297.02 -131.6079
297.04 -131.6079
297.06 -131.6079
297.08 -131.6079
297.1 -131.6079
297.12 -131.6079
297.14 -131.6079
297.16 -131.6079
297.18 -131.6079
297.2 -131.6079
297.22 -131.6079
297.24 -131.6079
297.26 -131.6079
297.28 -131.6079
297.3 -131.6079
297.32 -131.6079
297.34 -131.6079
297.36 -131.6079
297.38 -131.6079
297.4 -131.6079
297.42 -131.6079
297.44 -131.6079
297.46 -131.6079
297.48 -131.6079
297.5 -131.6079
297.52 -131.6079
297.54 -131.6079
297.56 -131.6079
297.58 -131.6079
297.6 -131.6079
297.62 -131.6079
297.64 -131.6079
297.66 -131.6079
297.68 -131.6079
297.7 -131.6079
297.72 -131.6079
297.74 -131.6079
297.76 -131.6079
297.78 -131.6079
297.8 -131.6079
297.82 -131.6079
297.84 -131.6079
297.86 -131.6079
297.88 -131.6079
297.9 -131.6079
297.92 -131.6079
297.94 -131.6079
297.96 -131.6079
297.98 -131.6079
298 -131.6079
298.02 -131.6079
298.04 -131.6079
298.06 -131.6079
298.08 -131.6079
298.1 -131.6079
298.12 -131.6079
298.14 -131.6079
298.16 -131.6079
298.18 -131.6079
298.2 -131.6079
298.22 -131.6079
298.24 -131.6079
298.26 -131.6079
298.28 -131.6079
298.3 -131.6079
298.32 -131.6079
298.34 -131.6079
298.36 -131.6079
298.38 -131.6079
298.4 -131.6079
298.42 -131.6079
298.44 -131.6079
298.46 -131.6079
298.48 -131.6079
298.5 -131.6079
298.52 -131.6079
298.54 -131.6079
298.56 -131.6079
298.58 -131.6079
298.6 -131.6079
298.62 -131.6079
298.64 -131.6079
298.66 -131.6079
298.68 -131.6079
298.7 -131.6079
298.72 -131.6079
298.74 -131.6079
298.76 -131.6079
298.78 -131.6079
298.8 -131.6079
298.82 -131.6079
298.84 -131.6079
298.86 -131.6079
298.88 -131.6079
298.9 -131.6079
298.92 -131.6079
298.94 -131.6079
298.96 -131.6079
298.98 -131.6079
299 -131.6079
299.02 -131.6079
299.04 -131.6079
299.06 -131.6079
299.08 -131.6079
299.1 -131.6079
299.12 -131.6079
299.14 -131.6079
299.16 -131.6079
299.18 -131.6079
299.2 -131.6079
299.22 -131.6079
299.24 -131.6079
299.26 -131.6079
299.28 -131.6079
299.3 -131.6079
299.32 -131.6079
299.34 -131.6079
299.36 -131.6079
299.38 -131.6079
299.4 -131.6079
299.42 -131.6079
299.44 -131.6079
299.46 -131.6079
299.48 -131.6079
299.5 -131.6079
299.52 -131.6079
299.54 -131.6079
299.56 -131.6079
299.58 -131.6079
299.6 -131.6079
299.62 -131.6079
299.64 -131.6079
299.66 -131.6079
299.68 -131.6079
299.7 -131.6079
299.72 -131.6079
299.74 -131.6079
299.76 -131.6079
299.78 -131.6079
299.8 -131.6079
299.82 -131.6079
299.84 -131.6079
299.86 -131.6079
299.88 -131.6079
299.9 -131.6079
299.92 -131.6079
299.94 -131.6079
299.96 -131.6079
299.98 -131.6079
300 -131.6079
300.02 -131.6079
300.04 -131.6079
300.06 -131.6079
300.08 -131.6079
300.1 -131.6079
300.12 -131.6079
300.14 -131.6079
300.16 -131.6079
300.18 -131.6079
300.2 -131.6079
300.22 -131.6079
300.24 -131.6079
300.26 -131.6079
300.28 -131.6079
300.3 -131.6079
300.32 -131.6079
300.34 -131.6079
300.36 -131.6079
300.38 -131.6079
300.4 -131.6079
300.42 -131.6079
300.44 -131.6079
300.46 -131.6079
300.48 -131.6079
300.5 -131.6079
300.52 -131.6079
300.54 -131.6079
300.56 -131.6079
300.58 -131.6079
300.6 -131.6079
300.62 -131.6079
300.64 -131.6079
300.66 -131.6079
300.68 -131.6079
300.7 -131.6079
300.72 -131.6079
300.74 -131.6079
300.76 -131.6079
300.78 -131.6079
300.8 -131.6079
300.82 -131.6079
300.84 -131.6079
300.86 -131.6079
300.88 -131.6079
300.9 -131.6079
300.92 -131.6079
300.94 -131.6079
300.96 -131.6079
300.98 -131.6079
301 -131.6079
301.02 -131.6079
301.04 -131.6079
301.06 -131.6079
301.08 -131.6079
301.1 -131.6079
301.12 -131.6079
301.14 -131.6079
301.16 -131.6079
301.18 -131.6079
301.2 -131.6079
301.22 -131.6079
301.24 -131.6079
301.26 -131.6079
301.28 -131.6079
301.3 -131.6079
301.32 -131.6079
301.34 -131.6079
301.36 -131.6079
301.38 -131.6079
301.4 -131.6079
301.42 -131.6079
301.44 -131.6079
301.46 -131.6079
301.48 -131.6079
301.5 -131.6079
301.52 -131.6079
301.54 -131.6079
301.56 -131.6079
301.58 -131.6079
301.6 -131.6079
301.62 -131.6079
301.64 -131.6079
301.66 -131.6079
301.68 -131.6079
301.7 -131.6079
301.72 -131.6079
301.74 -131.6079
301.76 -131.6079
301.78 -131.6079
301.8 -131.6079
301.82 -131.6079
301.84 -131.6079
301.86 -131.6079
301.88 -131.6079
301.9 -131.6079
301.92 -131.6079
301.94 -131.6079
301.96 -131.6079
301.98 -131.6079
302 -131.6079
302.02 -131.6079
302.04 -131.6079
302.06 -131.6079
302.08 -131.6079
302.1 -131.6079
302.12 -131.6079
302.14 -131.6079
302.16 -131.6079
302.18 -131.6079
302.2 -131.6079
302.22 -131.6079
302.24 -131.6079
302.26 -131.6079
302.28 -131.6079
302.3 -131.6079
302.32 -131.6079
302.34 -131.6079
302.36 -131.6079
302.38 -131.6079
302.4 -131.6079
302.42 -131.6079
302.44 -131.6079
302.46 -131.6079
302.48 -131.6079
302.5 -131.6079
302.52 -131.6079
302.54 -131.6079
302.56 -131.6079
302.58 -131.6079
302.6 -131.6079
302.62 -131.6079
302.64 -131.6079
302.66 -131.6079
302.68 -131.6079
302.7 -131.6079
302.72 -131.6079
302.74 -131.6079
302.76 -131.6079
302.78 -131.6079
302.8 -131.6079
302.82 -131.6079
302.84 -131.6079
302.86 -131.6079
302.88 -131.6079
302.9 -131.6079
302.92 -131.6079
302.94 -131.6079
302.96 -131.6079
302.98 -131.6079
303 -131.6079
303.02 -131.6079
303.04 -131.6079
303.06 -131.6079
303.08 -131.6079
303.1 -131.6079
303.12 -131.6079
303.14 -131.6079
303.16 -131.6079
303.18 -131.6079
303.2 -131.6079
303.22 -131.6079
303.24 -131.6079
303.26 -131.6079
303.28 -131.6079
303.3 -131.6079
303.32 -131.6079
303.34 -131.6079
303.36 -131.6079
303.38 -131.6079
303.4 -131.6079
303.42 -131.6079
303.44 -131.6079
303.46 -131.6079
303.48 -131.6079
303.5 -131.6079
303.52 -131.6079
303.54 -131.6079
303.56 -131.6079
303.58 -131.6079
303.6 -131.6079
303.62 -131.6079
303.64 -131.6079
303.66 -131.6079
303.68 -131.6079
303.7 -131.6079
303.72 -131.6079
303.74 -131.6079
303.76 -131.6079
303.78 -131.6079
303.8 -131.6079
303.82 -131.6079
303.84 -131.6079
303.86 -131.6079
303.88 -131.6079
303.9 -131.6079
303.92 -131.6079
303.94 -131.6079
303.96 -131.6079
303.98 -131.6079
304 -131.6079
304.02 -131.6079
304.04 -131.6079
304.06 -131.6079
304.08 -131.6079
304.1 -131.6079
304.12 -131.6079
304.14 -131.6079
304.16 -131.6079
304.18 -131.6079
304.2 -131.6079
304.22 -131.6079
304.24 -131.6079
304.26 -131.6079
304.28 -131.6079
304.3 -131.6079
304.32 -131.6079
304.34 -131.6079
304.36 -131.6079
304.38 -131.6079
304.4 -131.6079
304.42 -131.6079
304.44 -131.6079
304.46 -131.6079
304.48 -131.6079
304.5 -131.6079
304.52 -131.6079
304.54 -131.6079
304.56 -131.6079
304.58 -131.6079
304.6 -131.6079
304.62 -131.6079
304.64 -131.6079
304.66 -131.6079
304.68 -131.6079
304.7 -131.6079
304.72 -131.6079
304.74 -131.6079
304.76 -131.6079
304.78 -131.6079
304.8 -131.6079
304.82 -131.6079
304.84 -131.6079
304.86 -131.6079
304.88 -131.6079
304.9 -131.6079
304.92 -131.6079
304.94 -131.6079
304.96 -131.6079
304.98 -131.6079
305 -131.6079
305.02 -131.6079
305.04 -131.6079
305.06 -131.6079
305.08 -131.6079
305.1 -131.6079
305.12 -131.6079
305.14 -131.6079
305.16 -131.6079
305.18 -131.6079
305.2 -131.6079
305.22 -131.6079
305.24 -131.6079
305.26 -131.6079
305.28 -131.6079
305.3 -131.6079
305.32 -131.6079
305.34 -131.6079
305.36 -131.6079
305.38 -131.6079
305.4 -131.6079
305.42 -131.6079
305.44 -131.6079
305.46 -131.6079
305.48 -131.6079
305.5 -131.6079
305.52 -131.6079
305.54 -131.6079
305.56 -131.6079
305.58 -131.6079
305.6 -131.6079
305.62 -131.6079
305.64 -131.6079
305.66 -131.6079
305.68 -131.6079
305.7 -131.6079
305.72 -131.6079
305.74 -131.6079
305.76 -131.6079
305.78 -131.6079
305.8 -131.6079
305.82 -131.6079
305.84 -131.6079
305.86 -131.6079
305.88 -131.6079
305.9 -131.6079
305.92 -131.6079
305.94 -131.6079
305.96 -131.6079
305.98 -131.6079
306 -131.6079
306.02 -131.6079
306.04 -131.6079
306.06 -131.6079
306.08 -131.6079
306.1 -131.6079
306.12 -131.6079
306.14 -131.6079
306.16 -131.6079
306.18 -131.6079
306.2 -131.6079
306.22 -131.6079
306.24 -131.6079
306.26 -131.6079
306.28 -131.6079
306.3 -131.6079
306.32 -131.6079
306.34 -131.6079
306.36 -131.6079
306.38 -131.6079
306.4 -131.6079
306.42 -131.6079
306.44 -131.6079
306.46 -131.6079
306.48 -131.6079
306.5 -131.6079
306.52 -131.6079
306.54 -131.6079
306.56 -131.6079
306.58 -131.6079
306.6 -131.6079
306.62 -131.6079
306.64 -131.6079
306.66 -131.6079
306.68 -131.6079
306.7 -131.6079
306.72 -131.6079
306.74 -131.6079
306.76 -131.6079
306.78 -131.6079
306.8 -131.6079
306.82 -131.6079
306.84 -131.6079
306.86 -131.6079
306.88 -131.6079
306.9 -131.6079
306.92 -131.6079
306.94 -131.6079
306.96 -131.6079
306.98 -131.6079
307 -131.6079
307.02 -131.6079
307.04 -131.6079
307.06 -131.6079
307.08 -131.6079
307.1 -131.6079
307.12 -131.6079
307.14 -131.6079
307.16 -131.6079
307.18 -131.6079
307.2 -131.6079
307.22 -131.6079
307.24 -131.6079
307.26 -131.6079
307.28 -131.6079
307.3 -131.6079
307.32 -131.6079
307.34 -131.6079
307.36 -131.6079
307.38 -131.6079
307.4 -131.6079
307.42 -131.6079
307.44 -131.6079
307.46 -131.6079
307.48 -131.6079
307.5 -131.6079
307.52 -131.6079
307.54 -131.6079
307.56 -131.6079
307.58 -131.6079
307.6 -131.6079
307.62 -131.6079
307.64 -131.6079
307.66 -131.6079
307.68 -131.6079
307.7 -131.6079
307.72 -131.6079
307.74 -131.6079
307.76 -131.6079
307.78 -131.6079
307.8 -131.6079
307.82 -131.6079
307.84 -131.6079
307.86 -131.6079
307.88 -131.6079
307.9 -131.6079
307.92 -131.6079
307.94 -131.6079
307.96 -131.6079
307.98 -131.6079
308 -131.6079
308.02 -131.6079
308.04 -131.6079
308.06 -131.6079
308.08 -131.6079
308.1 -131.6079
308.12 -131.6079
308.14 -131.6079
308.16 -131.6079
308.18 -131.6079
308.2 -131.6079
308.22 -131.6079
308.24 -131.6079
308.26 -131.6079
308.28 -131.6079
308.3 -131.6079
308.32 -131.6079
308.34 -131.6079
308.36 -131.6079
308.38 -131.6079
308.4 -131.6079
308.42 -131.6079
308.44 -131.6079
308.46 -131.6079
308.48 -131.6079
308.5 -131.6079
308.52 -131.6079
308.54 -131.6079
308.56 -131.6079
308.58 -131.6079
308.6 -131.6079
308.62 -131.6079
308.64 -131.6079
308.66 -131.6079
308.68 -131.6079
308.7 -131.6079
308.72 -131.6079
308.74 -131.6079
308.76 -131.6079
308.78 -131.6079
308.8 -131.6079
308.82 -131.6079
308.84 -131.6079
308.86 -131.6079
308.88 -131.6079
308.9 -131.6079
308.92 -131.6079
308.94 -131.6079
308.96 -131.6079
308.98 -131.6079
309 -131.6079
309.02 -131.6079
309.04 -131.6079
309.06 -131.6079
309.08 -131.6079
309.1 -131.6079
309.12 -131.6079
309.14 -131.6079
309.16 -131.6079
309.18 -131.6079
309.2 -131.6079
309.22 -131.6079
309.24 -131.6079
309.26 -131.6079
309.28 -131.6079
309.3 -131.6079
309.32 -131.6079
309.34 -131.6079
309.36 -131.6079
309.38 -131.6079
309.4 -131.6079
309.42 -131.6079
309.44 -131.6079
309.46 -131.6079
309.48 -131.6079
309.5 -131.6079
309.52 -131.6079
309.54 -131.6079
309.56 -131.6079
309.58 -131.6079
309.6 -131.6079
309.62 -131.6079
309.64 -131.6079
309.66 -131.6079
309.68 -131.6079
309.7 -131.6079
309.72 -131.6079
309.74 -131.6079
309.76 -131.6079
309.78 -131.6079
309.8 -131.6079
309.82 -131.6079
309.84 -131.6079
309.86 -131.6079
309.88 -131.6079
309.9 -131.6079
309.92 -131.6079
309.94 -131.6079
309.96 -131.6079
309.98 -131.6079
310 -131.6079
310.02 -131.6079
310.04 -131.6079
310.06 -131.6079
310.08 -131.6079
310.1 -131.6079
310.12 -131.6079
310.14 -131.6079
310.16 -131.6079
310.18 -131.6079
310.2 -131.6079
310.22 -131.6079
310.24 -131.6079
310.26 -131.6079
310.28 -131.6079
310.3 -131.6079
310.32 -131.6079
310.34 -131.6079
310.36 -131.6079
310.38 -131.6079
310.4 -131.6079
310.42 -131.6079
310.44 -131.6079
310.46 -131.6079
310.48 -131.6079
310.5 -131.6079
310.52 -131.6079
310.54 -131.6079
310.56 -131.6079
310.58 -131.6079
310.6 -131.6079
310.62 -131.6079
310.64 -131.6079
310.66 -131.6079
310.68 -131.6079
310.7 -131.6079
310.72 -131.6079
310.74 -131.6079
310.76 -131.6079
310.78 -131.6079
310.8 -131.6079
310.82 -131.6079
310.84 -131.6079
310.86 -131.6079
310.88 -131.6079
310.9 -131.6079
310.92 -131.6079
310.94 -131.6079
310.96 -131.6079
310.98 -131.6079
311 -131.6079
311.02 -131.6079
311.04 -131.6079
311.06 -131.6079
311.08 -131.6079
311.1 -131.6079
311.12 -131.6079
311.14 -131.6079
311.16 -131.6079
311.18 -131.6079
311.2 -131.6079
311.22 -131.6079
311.24 -131.6079
311.26 -131.6079
311.28 -131.6079
311.3 -131.6079
311.32 -131.6079
311.34 -131.6079
311.36 -131.6079
311.38 -131.6079
311.4 -131.6079
311.42 -131.6079
311.44 -131.6079
311.46 -131.6079
311.48 -131.6079
311.5 -131.6079
311.52 -131.6079
311.54 -131.6079
311.56 -131.6079
311.58 -131.6079
311.6 -131.6079
311.62 -131.6079
311.64 -131.6079
311.66 -131.6079
311.68 -131.6079
311.7 -131.6079
311.72 -131.6079
311.74 -131.6079
311.76 -131.6079
311.78 -131.6079
311.8 -131.6079
311.82 -131.6079
311.84 -131.6079
311.86 -131.6079
311.88 -131.6079
311.9 -131.6079
311.92 -131.6079
311.94 -131.6079
311.96 -131.6079
311.98 -131.6079
312 -131.6079
312.02 -131.6079
312.04 -131.6079
312.06 -131.6079
312.08 -131.6079
312.1 -131.6079
312.12 -131.6079
312.14 -131.6079
312.16 -131.6079
312.18 -131.6079
312.2 -131.6079
312.22 -131.6079
312.24 -131.6079
312.26 -131.6079
312.28 -131.6079
312.3 -131.6079
312.32 -131.6079
312.34 -131.6079
312.36 -131.6079
312.38 -131.6079
312.4 -131.6079
312.42 -131.6079
312.44 -131.6079
312.46 -131.6079
312.48 -131.6079
312.5 -131.6079
312.52 -131.6079
312.54 -131.6079
312.56 -131.6079
312.58 -131.6079
312.6 -131.6079
312.62 -131.6079
312.64 -131.6079
312.66 -131.6079
312.68 -131.6079
312.7 -131.6079
312.72 -131.6079
312.74 -131.6079
312.76 -131.6079
312.78 -131.6079
312.8 -131.6079
312.82 -131.6079
312.84 -131.6079
312.86 -131.6079
312.88 -131.6079
312.9 -131.6079
312.92 -131.6079
312.94 -131.6079
312.96 -131.6079
312.98 -131.6079
313 -131.6079
313.02 -131.6079
313.04 -131.6079
313.06 -131.6079
313.08 -131.6079
313.1 -131.6079
313.12 -131.6079
313.14 -131.6079
313.16 -131.6079
313.18 -131.6079
313.2 -131.6079
313.22 -131.6079
313.24 -131.6079
313.26 -131.6079
313.28 -131.6079
313.3 -131.6079
313.32 -131.6079
313.34 -131.6079
313.36 -131.6079
313.38 -131.6079
313.4 -131.6079
313.42 -131.6079
313.44 -131.6079
313.46 -131.6079
313.48 -131.6079
313.5 -131.6079
313.52 -131.6079
313.54 -131.6079
313.56 -131.6079
313.58 -131.6079
313.6 -131.6079
313.62 -131.6079
313.64 -131.6079
313.66 -131.6079
313.68 -131.6079
313.7 -131.6079
313.72 -131.6079
313.74 -131.6079
313.76 -131.6079
313.78 -131.6079
313.8 -131.6079
313.82 -131.6079
313.84 -131.6079
313.86 -131.6079
313.88 -131.6079
313.9 -131.6079
313.92 -131.6079
313.94 -131.6079
313.96 -131.6079
313.98 -131.6079
314 -131.6079
314.02 -131.6079
314.04 -131.6079
314.06 -131.6079
314.08 -131.6079
314.1 -131.6079
314.12 -131.6079
314.14 -131.6079
314.16 -131.6079
314.18 -131.6079
314.2 -131.6079
314.22 -131.6079
314.24 -131.6079
314.26 -131.6079
314.28 -131.6079
314.3 -131.6079
314.32 -131.6079
314.34 -131.6079
314.36 -131.6079
314.38 -131.6079
314.4 -131.6079
314.42 -131.6079
314.44 -131.6079
314.46 -131.6079
314.48 -131.6079
314.5 -131.6079
314.52 -131.6079
314.54 -131.6079
314.56 -131.6079
314.58 -131.6079
314.6 -131.6079
314.62 -131.6079
314.64 -131.6079
314.66 -131.6079
314.68 -131.6079
314.7 -131.6079
314.72 -131.6079
314.74 -131.6079
314.76 -131.6079
314.78 -131.6079
314.8 -131.6079
314.82 -131.6079
314.84 -131.6079
314.86 -131.6079
314.88 -131.6079
314.9 -131.6079
314.92 -131.6079
314.94 -131.6079
314.96 -131.6079
314.98 -131.6079
315 -131.6079
315.02 -131.6079
315.04 -131.6079
315.06 -131.6079
315.08 -131.6079
315.1 -131.6079
315.12 -131.6079
315.14 -131.6079
315.16 -131.6079
315.18 -131.6079
315.2 -131.6079
315.22 -131.6079
315.24 -131.6079
315.26 -131.6079
315.28 -131.6079
315.3 -131.6079
315.32 -131.6079
315.34 -131.6079
315.36 -131.6079
315.38 -131.6079
315.4 -131.6079
315.42 -131.6079
315.44 -131.6079
315.46 -131.6079
315.48 -131.6079
315.5 -131.6079
315.52 -131.6079
315.54 -131.6079
315.56 -131.6079
315.58 -131.6079
315.6 -131.6079
315.62 -131.6079
315.64 -131.6079
315.66 -131.6079
315.68 -131.6079
315.7 -131.6079
315.72 -131.6079
315.74 -131.6079
315.76 -131.6079
315.78 -131.6079
315.8 -131.6079
315.82 -131.6079
315.84 -131.6079
315.86 -131.6079
315.88 -131.6079
315.9 -131.6079
315.92 -131.6079
315.94 -131.6079
315.96 -131.6079
315.98 -131.6079
316 -131.6079
316.02 -131.6079
316.04 -131.6079
316.06 -131.6079
316.08 -131.6079
316.1 -131.6079
316.12 -131.6079
316.14 -131.6079
316.16 -131.6079
316.18 -131.6079
316.2 -131.6079
316.22 -131.6079
316.24 -131.6079
316.26 -131.6079
316.28 -131.6079
316.3 -131.6079
316.32 -131.6079
316.34 -131.6079
316.36 -131.6079
316.38 -131.6079
316.4 -131.6079
316.42 -131.6079
316.44 -131.6079
316.46 -131.6079
316.48 -131.6079
316.5 -131.6079
316.52 -131.6079
316.54 -131.6079
316.56 -131.6079
316.58 -131.6079
316.6 -131.6079
316.62 -131.6079
316.64 -131.6079
316.66 -131.6079
316.68 -131.6079
316.7 -131.6079
316.72 -131.6079
316.74 -131.6079
316.76 -131.6079
316.78 -131.6079
316.8 -131.6079
316.82 -131.6079
316.84 -131.6079
316.86 -131.6079
316.88 -131.6079
316.9 -131.6079
316.92 -131.6079
316.94 -131.6079
316.96 -131.6079
316.98 -131.6079
317 -131.6079
317.02 -131.6079
317.04 -131.6079
317.06 -131.6079
317.08 -131.6079
317.1 -131.6079
317.12 -131.6079
317.14 -131.6079
317.16 -131.6079
317.18 -131.6079
317.2 -131.6079
317.22 -131.6079
317.24 -131.6079
317.26 -131.6079
317.28 -131.6079
317.3 -131.6079
317.32 -131.6079
317.34 -131.6079
317.36 -131.6079
317.38 -131.6079
317.4 -131.6079
317.42 -131.6079
317.44 -131.6079
317.46 -131.6079
317.48 -131.6079
317.5 -131.6079
317.52 -131.6079
317.54 -131.6079
317.56 -131.6079
317.58 -131.6079
317.6 -131.6079
317.62 -131.6079
317.64 -131.6079
317.66 -131.6079
317.68 -131.6079
317.7 -131.6079
317.72 -131.6079
317.74 -131.6079
317.76 -131.6079
317.78 -131.6079
317.8 -131.6079
317.82 -131.6079
317.84 -131.6079
317.86 -131.6079
317.88 -131.6079
317.9 -131.6079
317.92 -131.6079
317.94 -131.6079
317.96 -131.6079
317.98 -131.6079
318 -131.6079
318.02 -131.6079
318.04 -131.6079
318.06 -131.6079
318.08 -131.6079
318.1 -131.6079
318.12 -131.6079
318.14 -131.6079
318.16 -131.6079
318.18 -131.6079
318.2 -131.6079
318.22 -131.6079
318.24 -131.6079
318.26 -131.6079
318.28 -131.6079
318.3 -131.6079
318.32 -131.6079
318.34 -131.6079
318.36 -131.6079
318.38 -131.6079
318.4 -131.6079
318.42 -131.6079
318.44 -131.6079
318.46 -131.6079
318.48 -131.6079
318.5 -131.6079
318.52 -131.6079
318.54 -131.6079
318.56 -131.6079
318.58 -131.6079
318.6 -131.6079
318.62 -131.6079
318.64 -131.6079
318.66 -131.6079
318.68 -131.6079
318.7 -131.6079
318.72 -131.6079
318.74 -131.6079
318.76 -131.6079
318.78 -131.6079
318.8 -131.6079
318.82 -131.6079
318.84 -131.6079
318.86 -131.6079
318.88 -131.6079
318.9 -131.6079
318.92 -131.6079
318.94 -131.6079
318.96 -131.6079
318.98 -131.6079
319 -131.6079
319.02 -131.6079
319.04 -131.6079
319.06 -131.6079
319.08 -131.6079
319.1 -131.6079
319.12 -131.6079
319.14 -131.6079
319.16 -131.6079
319.18 -131.6079
319.2 -131.6079
319.22 -131.6079
319.24 -131.6079
319.26 -131.6079
319.28 -131.6079
319.3 -131.6079
319.32 -131.6079
319.34 -131.6079
319.36 -131.6079
319.38 -131.6079
319.4 -131.6079
319.42 -131.6079
319.44 -131.6079
319.46 -131.6079
319.48 -131.6079
319.5 -131.6079
319.52 -131.6079
319.54 -131.6079
319.56 -131.6079
319.58 -131.6079
319.6 -131.6079
319.62 -131.6079
319.64 -131.6079
319.66 -131.6079
319.68 -131.6079
319.7 -131.6079
319.72 -131.6079
319.74 -131.6079
319.76 -131.6079
319.78 -131.6079
319.8 -131.6079
319.82 -131.6079
319.84 -131.6079
319.86 -131.6079
319.88 -131.6079
319.9 -131.6079
319.92 -131.6079
319.94 -131.6079
319.96 -131.6079
319.98 -131.6079
320 -131.6079
320.02 -131.6079
320.04 -131.6079
320.06 -131.6079
320.08 -131.6079
320.1 -131.6079
320.12 -131.6079
320.14 -131.6079
320.16 -131.6079
320.18 -131.6079
320.2 -131.6079
320.22 -131.6079
320.24 -131.6079
320.26 -131.6079
320.28 -131.6079
320.3 -131.6079
320.32 -131.6079
320.34 -131.6079
320.36 -131.6079
320.38 -131.6079
320.4 -131.6079
320.42 -131.6079
320.44 -131.6079
320.46 -131.6079
320.48 -131.6079
320.5 -131.6079
320.52 -131.6079
320.54 -131.6079
320.56 -131.6079
320.58 -131.6079
320.6 -131.6079
320.62 -131.6079
320.64 -131.6079
320.66 -131.6079
320.68 -131.6079
320.7 -131.6079
320.72 -131.6079
320.74 -131.6079
320.76 -131.6079
320.78 -131.6079
320.8 -131.6079
320.82 -131.6079
320.84 -131.6079
320.86 -131.6079
320.88 -131.6079
320.9 -131.6079
320.92 -131.6079
320.94 -131.6079
320.96 -131.6079
320.98 -131.6079
321 -131.6079
321.02 -131.6079
321.04 -131.6079
321.06 -131.6079
321.08 -131.6079
321.1 -131.6079
321.12 -131.6079
321.14 -131.6079
321.16 -131.6079
321.18 -131.6079
321.2 -131.6079
321.22 -131.6079
321.24 -131.6079
321.26 -131.6079
321.28 -131.6079
321.3 -131.6079
321.32 -131.6079
321.34 -131.6079
321.36 -131.6079
321.38 -131.6079
321.4 -131.6079
321.42 -131.6079
321.44 -131.6079
321.46 -131.6079
321.48 -131.6079
321.5 -131.6079
321.52 -131.6079
321.54 -131.6079
321.56 -131.6079
321.58 -131.6079
321.6 -131.6079
321.62 -131.6079
321.64 -131.6079
321.66 -131.6079
321.68 -131.6079
321.7 -131.6079
321.72 -131.6079
321.74 -131.6079
321.76 -131.6079
321.78 -131.6079
321.8 -131.6079
321.82 -131.6079
321.84 -131.6079
321.86 -131.6079
321.88 -131.6079
321.9 -131.6079
321.92 -131.6079
321.94 -131.6079
321.96 -131.6079
321.98 -131.6079
322 -131.6079
322.02 -131.6079
322.04 -131.6079
322.06 -131.6079
322.08 -131.6079
322.1 -131.6079
322.12 -131.6079
322.14 -131.6079
322.16 -131.6079
322.18 -131.6079
322.2 -131.6079
322.22 -131.6079
322.24 -131.6079
322.26 -131.6079
322.28 -131.6079
322.3 -131.6079
322.32 -131.6079
322.34 -131.6079
322.36 -131.6079
322.38 -131.6079
322.4 -131.6079
322.42 -131.6079
322.44 -131.6079
322.46 -131.6079
322.48 -131.6079
322.5 -131.6079
322.52 -131.6079
322.54 -131.6079
322.56 -131.6079
322.58 -131.6079
322.6 -131.6079
322.62 -131.6079
322.64 -131.6079
322.66 -131.6079
322.68 -131.6079
322.7 -131.6079
322.72 -131.6079
322.74 -131.6079
322.76 -131.6079
322.78 -131.6079
322.8 -131.6079
322.82 -131.6079
322.84 -131.6079
322.86 -131.6079
322.88 -131.6079
322.9 -131.6079
322.92 -131.6079
322.94 -131.6079
322.96 -131.6079
322.98 -131.6079
323 -131.6079
323.02 -131.6079
323.04 -131.6079
323.06 -131.6079
323.08 -131.6079
323.1 -131.6079
323.12 -131.6079
323.14 -131.6079
323.16 -131.6079
323.18 -131.6079
323.2 -131.6079
323.22 -131.6079
323.24 -131.6079
323.26 -131.6079
323.28 -131.6079
323.3 -131.6079
323.32 -131.6079
323.34 -131.6079
323.36 -131.6079
323.38 -131.6079
323.4 -131.6079
323.42 -131.6079
323.44 -131.6079
323.46 -131.6079
323.48 -131.6079
323.5 -131.6079
323.52 -131.6079
323.54 -131.6079
323.56 -131.6079
323.58 -131.6079
323.6 -131.6079
323.62 -131.6079
323.64 -131.6079
323.66 -131.6079
323.68 -131.6079
323.7 -131.6079
323.72 -131.6079
323.74 -131.6079
323.76 -131.6079
323.78 -131.6079
323.8 -131.6079
323.82 -131.6079
323.84 -131.6079
323.86 -131.6079
323.88 -131.6079
323.9 -131.6079
323.92 -131.6079
323.94 -131.6079
323.96 -131.6079
323.98 -131.6079
324 -131.6079
324.02 -131.6079
324.04 -131.6079
324.06 -131.6079
324.08 -131.6079
324.1 -131.6079
324.12 -131.6079
324.14 -131.6079
324.16 -131.6079
324.18 -131.6079
324.2 -131.6079
324.22 -131.6079
324.24 -131.6079
324.26 -131.6079
324.28 -131.6079
324.3 -131.6079
324.32 -131.6079
324.34 -131.6079
324.36 -131.6079
324.38 -131.6079
324.4 -131.6079
324.42 -131.6079
324.44 -131.6079
324.46 -131.6079
324.48 -131.6079
324.5 -131.6079
324.52 -131.6079
324.54 -131.6079
324.56 -131.6079
324.58 -131.6079
324.6 -131.6079
324.62 -131.6079
324.64 -131.6079
324.66 -131.6079
324.68 -131.6079
324.7 -131.6079
324.72 -131.6079
324.74 -131.6079
324.76 -131.6079
324.78 -131.6079
324.8 -131.6079
324.82 -131.6079
324.84 -131.6079
324.86 -131.6079
324.88 -131.6079
324.9 -131.6079
324.92 -131.6079
324.94 -131.6079
324.96 -131.6079
324.98 -131.6079
325 -131.6079
325.02 -131.6079
325.04 -131.6079
325.06 -131.6079
325.08 -131.6079
325.1 -131.6079
325.12 -131.6079
325.14 -131.6079
325.16 -131.6079
325.18 -131.6079
325.2 -131.6079
325.22 -131.6079
325.24 -131.6079
325.26 -131.6079
325.28 -131.6079
325.3 -131.6079
325.32 -131.6079
325.34 -131.6079
325.36 -131.6079
325.38 -131.6079
325.4 -131.6079
325.42 -131.6079
325.44 -131.6079
325.46 -131.6079
325.48 -131.6079
325.5 -131.6079
325.52 -131.6079
325.54 -131.6079
325.56 -131.6079
325.58 -131.6079
325.6 -131.6079
325.62 -131.6079
325.64 -131.6079
325.66 -131.6079
325.68 -131.6079
325.7 -131.6079
325.72 -131.6079
325.74 -131.6079
325.76 -131.6079
325.78 -131.6079
325.8 -131.6079
325.82 -131.6079
325.84 -131.6079
325.86 -131.6079
325.88 -131.6079
325.9 -131.6079
325.92 -131.6079
325.94 -131.6079
325.96 -131.6079
325.98 -131.6079
326 -131.6079
326.02 -131.6079
326.04 -131.6079
326.06 -131.6079
326.08 -131.6079
326.1 -131.6079
326.12 -131.6079
326.14 -131.6079
326.16 -131.6079
326.18 -131.6079
326.2 -131.6079
326.22 -131.6079
326.24 -131.6079
326.26 -131.6079
326.28 -131.6079
326.3 -131.6079
326.32 -131.6079
326.34 -131.6079
326.36 -131.6079
326.38 -131.6079
326.4 -131.6079
326.42 -131.6079
326.44 -131.6079
326.46 -131.6079
326.48 -131.6079
326.5 -131.6079
326.52 -131.6079
326.54 -131.6079
326.56 -131.6079
326.58 -131.6079
326.6 -131.6079
326.62 -131.6079
326.64 -131.6079
326.66 -131.6079
326.68 -131.6079
326.7 -131.6079
326.72 -131.6079
326.74 -131.6079
326.76 -131.6079
326.78 -131.6079
326.8 -131.6079
326.82 -131.6079
326.84 -131.6079
326.86 -131.6079
326.88 -131.6079
326.9 -131.6079
326.92 -131.6079
326.94 -131.6079
326.96 -131.6079
326.98 -131.6079
327 -131.6079
327.02 -131.6079
327.04 -131.6079
327.06 -131.6079
327.08 -131.6079
327.1 -131.6079
327.12 -131.6079
327.14 -131.6079
327.16 -131.6079
327.18 -131.6079
327.2 -131.6079
327.22 -131.6079
327.24 -131.6079
327.26 -131.6079
327.28 -131.6079
327.3 -131.6079
327.32 -131.6079
327.34 -131.6079
327.36 -131.6079
327.38 -131.6079
327.4 -131.6079
327.42 -131.6079
327.44 -131.6079
327.46 -131.6079
327.48 -131.6079
327.5 -131.6079
327.52 -131.6079
327.54 -131.6079
327.56 -131.6079
327.58 -131.6079
327.6 -131.6079
327.62 -131.6079
327.64 -131.6079
327.66 -131.6079
327.68 -131.6079
327.7 -131.6079
327.72 -131.6079
327.74 -131.6079
327.76 -131.6079
327.78 -131.6079
327.8 -131.6079
327.82 -131.6079
327.84 -131.6079
327.86 -131.6079
327.88 -131.6079
327.9 -131.6079
327.92 -131.6079
327.94 -131.6079
327.96 -131.6079
327.98 -131.6079
328 -131.6079
328.02 -131.6079
328.04 -131.6079
328.06 -131.6079
328.08 -131.6079
328.1 -131.6079
328.12 -131.6079
328.14 -131.6079
328.16 -131.6079
328.18 -131.6079
328.2 -131.6079
328.22 -131.6079
328.24 -131.6079
328.26 -131.6079
328.28 -131.6079
328.3 -131.6079
328.32 -131.6079
328.34 -131.6079
328.36 -131.6079
328.38 -131.6079
328.4 -131.6079
328.42 -131.6079
328.44 -131.6079
328.46 -131.6079
328.48 -131.6079
328.5 -131.6079
328.52 -131.6079
328.54 -131.6079
328.56 -131.6079
328.58 -131.6079
328.6 -131.6079
328.62 -131.6079
328.64 -131.6079
328.66 -131.6079
328.68 -131.6079
328.7 -131.6079
328.72 -131.6079
328.74 -131.6079
328.76 -131.6079
328.78 -131.6079
328.8 -131.6079
328.82 -131.6079
328.84 -131.6079
328.86 -131.6079
328.88 -131.6079
328.9 -131.6079
328.92 -131.6079
328.94 -131.6079
328.96 -131.6079
328.98 -131.6079
329 -131.6079
329.02 -131.6079
329.04 -131.6079
329.06 -131.6079
329.08 -131.6079
329.1 -131.6079
329.12 -131.6079
329.14 -131.6079
329.16 -131.6079
329.18 -131.6079
329.2 -131.6079
329.22 -131.6079
329.24 -131.6079
329.26 -131.6079
329.28 -131.6079
329.3 -131.6079
329.32 -131.6079
329.34 -131.6079
329.36 -131.6079
329.38 -131.6079
329.4 -131.6079
329.42 -131.6079
329.44 -131.6079
329.46 -131.6079
329.48 -131.6079
329.5 -131.6079
329.52 -131.6079
329.54 -131.6079
329.56 -131.6079
329.58 -131.6079
329.6 -131.6079
329.62 -131.6079
329.64 -131.6079
329.66 -131.6079
329.68 -131.6079
329.7 -131.6079
329.72 -131.6079
329.74 -131.6079
329.76 -131.6079
329.78 -131.6079
329.8 -131.6079
329.82 -131.6079
329.84 -131.6079
329.86 -131.6079
329.88 -131.6079
329.9 -131.6079
329.92 -131.6079
329.94 -131.6079
329.96 -131.6079
329.98 -131.6079
330 -131.6079
330.02 -131.6079
330.04 -131.6079
330.06 -131.6079
330.08 -131.6079
330.1 -131.6079
330.12 -131.6079
330.14 -131.6079
330.16 -131.6079
330.18 -131.6079
330.2 -131.6079
330.22 -131.6079
330.24 -131.6079
330.26 -131.6079
330.28 -131.6079
330.3 -131.6079
330.32 -131.6079
330.34 -131.6079
330.36 -131.6079
330.38 -131.6079
330.4 -131.6079
330.42 -131.6079
330.44 -131.6079
330.46 -131.6079
330.48 -131.6079
330.5 -131.6079
330.52 -131.6079
330.54 -131.6079
330.56 -131.6079
330.58 -131.6079
330.6 -131.6079
330.62 -131.6079
330.64 -131.6079
330.66 -131.6079
330.68 -131.6079
330.7 -131.6079
330.72 -131.6079
330.74 -131.6079
330.76 -131.6079
330.78 -131.6079
330.8 -131.6079
330.82 -131.6079
330.84 -131.6079
330.86 -131.6079
330.88 -131.6079
330.9 -131.6079
330.92 -131.6079
330.94 -131.6079
330.96 -131.6079
330.98 -131.6079
331 -131.6079
331.02 -131.6079
331.04 -131.6079
331.06 -131.6079
331.08 -131.6079
331.1 -131.6079
331.12 -131.6079
331.14 -131.6079
331.16 -131.6079
331.18 -131.6079
331.2 -131.6079
331.22 -131.6079
331.24 -131.6079
331.26 -131.6079
331.28 -131.6079
331.3 -131.6079
331.32 -131.6079
331.34 -131.6079
331.36 -131.6079
331.38 -131.6079
331.4 -131.6079
331.42 -131.6079
331.44 -131.6079
331.46 -131.6079
331.48 -131.6079
331.5 -131.6079
331.52 -131.6079
331.54 -131.6079
331.56 -131.6079
331.58 -131.6079
331.6 -131.6079
331.62 -131.6079
331.64 -131.6079
331.66 -131.6079
331.68 -131.6079
331.7 -131.6079
331.72 -131.6079
331.74 -131.6079
331.76 -131.6079
331.78 -131.6079
331.8 -131.6079
331.82 -131.6079
331.84 -131.6079
331.86 -131.6079
331.88 -131.6079
331.9 -131.6079
331.92 -131.6079
331.94 -131.6079
331.96 -131.6079
331.98 -131.6079
332 -131.6079
332.02 -131.6079
332.04 -131.6079
332.06 -131.6079
332.08 -131.6079
332.1 -131.6079
332.12 -131.6079
332.14 -131.6079
332.16 -131.6079
332.18 -131.6079
332.2 -131.6079
332.22 -131.6079
332.24 -131.6079
332.26 -131.6079
332.28 -131.6079
332.3 -131.6079
332.32 -131.6079
332.34 -131.6079
332.36 -131.6079
332.38 -131.6079
332.4 -131.6079
332.42 -131.6079
332.44 -131.6079
332.46 -131.6079
332.48 -131.6079
332.5 -131.6079
332.52 -131.6079
332.54 -131.6079
332.56 -131.6079
332.58 -131.6079
332.6 -131.6079
332.62 -131.6079
332.64 -131.6079
332.66 -131.6079
332.68 -131.6079
332.7 -131.6079
332.72 -131.6079
332.74 -131.6079
332.76 -131.6079
332.78 -131.6079
332.8 -131.6079
332.82 -131.6079
332.84 -131.6079
332.86 -131.6079
332.88 -131.6079
332.9 -131.6079
332.92 -131.6079
332.94 -131.6079
332.96 -131.6079
332.98 -131.6079
333 -131.6079
333.02 -131.6079
333.04 -131.6079
333.06 -131.6079
333.08 -131.6079
333.1 -131.6079
333.12 -131.6079
333.14 -131.6079
333.16 -131.6079
333.18 -131.6079
333.2 -131.6079
333.22 -131.6079
333.24 -131.6079
333.26 -131.6079
333.28 -131.6079
333.3 -131.6079
333.32 -131.6079
333.34 -131.6079
333.36 -131.6079
333.38 -131.6079
333.4 -131.6079
333.42 -131.6079
333.44 -131.6079
333.46 -131.6079
333.48 -131.6079
333.5 -131.6079
333.52 -131.6079
333.54 -131.6079
333.56 -131.6079
333.58 -131.6079
333.6 -131.6079
333.62 -131.6079
333.64 -131.6079
333.66 -131.6079
333.68 -131.6079
333.7 -131.6079
333.72 -131.6079
333.74 -131.6079
333.76 -131.6079
333.78 -131.6079
333.8 -131.6079
333.82 -131.6079
333.84 -131.6079
333.86 -131.6079
333.88 -131.6079
333.9 -131.6079
333.92 -131.6079
333.94 -131.6079
333.96 -131.6079
333.98 -131.6079
334 -131.6079
334.02 -131.6079
334.04 -131.6079
334.06 -131.6079
334.08 -131.6079
334.1 -131.6079
334.12 -131.6079
334.14 -131.6079
334.16 -131.6079
334.18 -131.6079
334.2 -131.6079
334.22 -131.6079
334.24 -131.6079
334.26 -131.6079
334.28 -131.6079
334.3 -131.6079
334.32 -131.6079
334.34 -131.6079
334.36 -131.6079
334.38 -131.6079
334.4 -131.6079
334.42 -131.6079
334.44 -131.6079
334.46 -131.6079
334.48 -131.6079
334.5 -131.6079
334.52 -131.6079
334.54 -131.6079
334.56 -131.6079
334.58 -131.6079
334.6 -131.6079
334.62 -131.6079
334.64 -131.6079
334.66 -131.6079
334.68 -131.6079
334.7 -131.6079
334.72 -131.6079
334.74 -131.6079
334.76 -131.6079
334.78 -131.6079
334.8 -131.6079
334.82 -131.6079
334.84 -131.6079
334.86 -131.6079
334.88 -131.6079
334.9 -131.6079
334.92 -131.6079
334.94 -131.6079
334.96 -131.6079
334.98 -131.6079
335 -131.6079
335.02 -131.6079
335.04 -131.6079
335.06 -131.6079
335.08 -131.6079
335.1 -131.6079
335.12 -131.6079
335.14 -131.6079
335.16 -131.6079
335.18 -131.6079
335.2 -131.6079
335.22 -131.6079
335.24 -131.6079
335.26 -131.6079
335.28 -131.6079
335.3 -131.6079
335.32 -131.6079
335.34 -131.6079
335.36 -131.6079
335.38 -131.6079
335.4 -131.6079
335.42 -131.6079
335.44 -131.6079
335.46 -131.6079
335.48 -131.6079
335.5 -131.6079
335.52 -131.6079
335.54 -131.6079
335.56 -131.6079
335.58 -131.6079
335.6 -131.6079
335.62 -131.6079
335.64 -131.6079
335.66 -131.6079
335.68 -131.6079
335.7 -131.6079
335.72 -131.6079
335.74 -131.6079
335.76 -131.6079
335.78 -131.6079
335.8 -131.6079
335.82 -131.6079
335.84 -131.6079
335.86 -131.6079
335.88 -131.6079
335.9 -131.6079
335.92 -131.6079
335.94 -131.6079
335.96 -131.6079
335.98 -131.6079
336 -131.6079
336.02 -131.6079
336.04 -131.6079
336.06 -131.6079
336.08 -131.6079
336.1 -131.6079
336.12 -131.6079
336.14 -131.6079
336.16 -131.6079
336.18 -131.6079
336.2 -131.6079
336.22 -131.6079
336.24 -131.6079
336.26 -131.6079
336.28 -131.6079
336.3 -131.6079
336.32 -131.6079
336.34 -131.6079
336.36 -131.6079
336.38 -131.6079
336.4 -131.6079
336.42 -131.6079
336.44 -131.6079
336.46 -131.6079
336.48 -131.6079
336.5 -131.6079
336.52 -131.6079
336.54 -131.6079
336.56 -131.6079
336.58 -131.6079
336.6 -131.6079
336.62 -131.6079
336.64 -131.6079
336.66 -131.6079
336.68 -131.6079
336.7 -131.6079
336.72 -131.6079
336.74 -131.6079
336.76 -131.6079
336.78 -131.6079
336.8 -131.6079
336.82 -131.6079
336.84 -131.6079
336.86 -131.6079
336.88 -131.6079
336.9 -131.6079
336.92 -131.6079
336.94 -131.6079
336.96 -131.6079
336.98 -131.6079
337 -131.6079
337.02 -131.6079
337.04 -131.6079
337.06 -131.6079
337.08 -131.6079
337.1 -131.6079
337.12 -131.6079
337.14 -131.6079
337.16 -131.6079
337.18 -131.6079
337.2 -131.6079
337.22 -131.6079
337.24 -131.6079
337.26 -131.6079
337.28 -131.6079
337.3 -131.6079
337.32 -131.6079
337.34 -131.6079
337.36 -131.6079
337.38 -131.6079
337.4 -131.6079
337.42 -131.6079
337.44 -131.6079
337.46 -131.6079
337.48 -131.6079
337.5 -131.6079
337.52 -131.6079
337.54 -131.6079
337.56 -131.6079
337.58 -131.6079
337.6 -131.6079
337.62 -131.6079
337.64 -131.6079
337.66 -131.6079
337.68 -131.6079
337.7 -131.6079
337.72 -131.6079
337.74 -131.6079
337.76 -131.6079
337.78 -131.6079
337.8 -131.6079
337.82 -131.6079
337.84 -131.6079
337.86 -131.6079
337.88 -131.6079
337.9 -131.6079
337.92 -131.6079
337.94 -131.6079
337.96 -131.6079
337.98 -131.6079
338 -131.6079
338.02 -131.6079
338.04 -131.6079
338.06 -131.6079
338.08 -131.6079
338.1 -131.6079
338.12 -131.6079
338.14 -131.6079
338.16 -131.6079
338.18 -131.6079
338.2 -131.6079
338.22 -131.6079
338.24 -131.6079
338.26 -131.6079
338.28 -131.6079
338.3 -131.6079
338.32 -131.6079
338.34 -131.6079
338.36 -131.6079
338.38 -131.6079
338.4 -131.6079
338.42 -131.6079
338.44 -131.6079
338.46 -131.6079
338.48 -131.6079
338.5 -131.6079
338.52 -131.6079
338.54 -131.6079
338.56 -131.6079
338.58 -131.6079
338.6 -131.6079
338.62 -131.6079
338.64 -131.6079
338.66 -131.6079
338.68 -131.6079
338.7 -131.6079
338.72 -131.6079
338.74 -131.6079
338.76 -131.6079
338.78 -131.6079
338.8 -131.6079
338.82 -131.6079
338.84 -131.6079
338.86 -131.6079
338.88 -131.6079
338.9 -131.6079
338.92 -131.6079
338.94 -131.6079
338.96 -131.6079
338.98 -131.6079
339 -131.6079
339.02 -131.6079
339.04 -131.6079
339.06 -131.6079
339.08 -131.6079
339.1 -131.6079
339.12 -131.6079
339.14 -131.6079
339.16 -131.6079
339.18 -131.6079
339.2 -131.6079
339.22 -131.6079
339.24 -131.6079
339.26 -131.6079
339.28 -131.6079
339.3 -131.6079
339.32 -131.6079
339.34 -131.6079
339.36 -131.6079
339.38 -131.6079
339.4 -131.6079
339.42 -131.6079
339.44 -131.6079
339.46 -131.6079
339.48 -131.6079
339.5 -131.6079
339.52 -131.6079
339.54 -131.6079
339.56 -131.6079
339.58 -131.6079
339.6 -131.6079
339.62 -131.6079
339.64 -131.6079
339.66 -131.6079
339.68 -131.6079
339.7 -131.6079
339.72 -131.6079
339.74 -131.6079
339.76 -131.6079
339.78 -131.6079
339.8 -131.6079
339.82 -131.6079
339.84 -131.6079
339.86 -131.6079
339.88 -131.6079
339.9 -131.6079
339.92 -131.6079
339.94 -131.6079
339.96 -131.6079
339.98 -131.6079
340 -131.6079
340.02 -131.6079
340.04 -131.6079
340.06 -131.6079
340.08 -131.6079
340.1 -131.6079
340.12 -131.6079
340.14 -131.6079
340.16 -131.6079
340.18 -131.6079
340.2 -131.6079
340.22 -131.6079
340.24 -131.6079
340.26 -131.6079
340.28 -131.6079
340.3 -131.6079
340.32 -131.6079
340.34 -131.6079
340.36 -131.6079
340.38 -131.6079
340.4 -131.6079
340.42 -131.6079
340.44 -131.6079
340.46 -131.6079
340.48 -131.6079
340.5 -131.6079
340.52 -131.6079
340.54 -131.6079
340.56 -131.6079
340.58 -131.6079
340.6 -131.6079
340.62 -131.6079
340.64 -131.6079
340.66 -131.6079
340.68 -131.6079
340.7 -131.6079
340.72 -131.6079
340.74 -131.6079
340.76 -131.6079
340.78 -131.6079
340.8 -131.6079
340.82 -131.6079
340.84 -131.6079
340.86 -131.6079
340.88 -131.6079
340.9 -131.6079
340.92 -131.6079
340.94 -131.6079
340.96 -131.6079
340.98 -131.6079
341 -131.6079
341.02 -131.6079
341.04 -131.6079
341.06 -131.6079
341.08 -131.6079
341.1 -131.6079
341.12 -131.6079
341.14 -131.6079
341.16 -131.6079
341.18 -131.6079
341.2 -131.6079
341.22 -131.6079
341.24 -131.6079
341.26 -131.6079
341.28 -131.6079
341.3 -131.6079
341.32 -131.6079
341.34 -131.6079
341.36 -131.6079
341.38 -131.6079
341.4 -131.6079
341.42 -131.6079
341.44 -131.6079
341.46 -131.6079
341.48 -131.6079
341.5 -131.6079
341.52 -131.6079
341.54 -131.6079
341.56 -131.6079
341.58 -131.6079
341.6 -131.6079
341.62 -131.6079
341.64 -131.6079
341.66 -131.6079
341.68 -131.6079
341.7 -131.6079
341.72 -131.6079
341.74 -131.6079
341.76 -131.6079
341.78 -131.6079
341.8 -131.6079
341.82 -131.6079
341.84 -131.6079
341.86 -131.6079
341.88 -131.6079
341.9 -131.6079
341.92 -131.6079
341.94 -131.6079
341.96 -131.6079
341.98 -131.6079
342 -131.6079
342.02 -131.6079
342.04 -131.6079
342.06 -131.6079
342.08 -131.6079
342.1 -131.6079
342.12 -131.6079
342.14 -131.6079
342.16 -131.6079
342.18 -131.6079
342.2 -131.6079
342.22 -131.6079
342.24 -131.6079
342.26 -131.6079
342.28 -131.6079
342.3 -131.6079
342.32 -131.6079
342.34 -131.6079
342.36 -131.6079
342.38 -131.6079
342.4 -131.6079
342.42 -131.6079
342.44 -131.6079
342.46 -131.6079
342.48 -131.6079
342.5 -131.6079
342.52 -131.6079
342.54 -131.6079
342.56 -131.6079
342.58 -131.6079
342.6 -131.6079
342.62 -131.6079
342.64 -131.6079
342.66 -131.6079
342.68 -131.6079
342.7 -131.6079
342.72 -131.6079
342.74 -131.6079
342.76 -131.6079
342.78 -131.6079
342.8 -131.6079
342.82 -131.6079
342.84 -131.6079
342.86 -131.6079
342.88 -131.6079
342.9 -131.6079
342.92 -131.6079
342.94 -131.6079
342.96 -131.6079
342.98 -131.6079
343 -131.6079
343.02 -131.6079
343.04 -131.6079
343.06 -131.6079
343.08 -131.6079
343.1 -131.6079
343.12 -131.6079
343.14 -131.6079
343.16 -131.6079
343.18 -131.6079
343.2 -131.6079
343.22 -131.6079
343.24 -131.6079
343.26 -131.6079
343.28 -131.6079
343.3 -131.6079
343.32 -131.6079
343.34 -131.6079
343.36 -131.6079
343.38 -131.6079
343.4 -131.6079
343.42 -131.6079
343.44 -131.6079
343.46 -131.6079
343.48 -131.6079
343.5 -131.6079
343.52 -131.6079
343.54 -131.6079
343.56 -131.6079
343.58 -131.6079
343.6 -131.6079
343.62 -131.6079
343.64 -131.6079
343.66 -131.6079
343.68 -131.6079
343.7 -131.6079
343.72 -131.6079
343.74 -131.6079
343.76 -131.6079
343.78 -131.6079
343.8 -131.6079
343.82 -131.6079
343.84 -131.6079
343.86 -131.6079
343.88 -131.6079
343.9 -131.6079
343.92 -131.6079
343.94 -131.6079
343.96 -131.6079
343.98 -131.6079
344 -131.6079
344.02 -131.6079
344.04 -131.6079
344.06 -131.6079
344.08 -131.6079
344.1 -131.6079
344.12 -131.6079
344.14 -131.6079
344.16 -131.6079
344.18 -131.6079
344.2 -131.6079
344.22 -131.6079
344.24 -131.6079
344.26 -131.6079
344.28 -131.6079
344.3 -131.6079
344.32 -131.6079
344.34 -131.6079
344.36 -131.6079
344.38 -131.6079
344.4 -131.6079
344.42 -131.6079
344.44 -131.6079
344.46 -131.6079
344.48 -131.6079
344.5 -131.6079
344.52 -131.6079
344.54 -131.6079
344.56 -131.6079
344.58 -131.6079
344.6 -131.6079
344.62 -131.6079
344.64 -131.6079
344.66 -131.6079
344.68 -131.6079
344.7 -131.6079
344.72 -131.6079
344.74 -131.6079
344.76 -131.6079
344.78 -131.6079
344.8 -131.6079
344.82 -131.6079
344.84 -131.6079
344.86 -131.6079
344.88 -131.6079
344.9 -131.6079
344.92 -131.6079
344.94 -131.6079
344.96 -131.6079
344.98 -131.6079
345 -131.6079
345.02 -131.6079
345.04 -131.6079
345.06 -131.6079
345.08 -131.6079
345.1 -131.6079
345.12 -131.6079
345.14 -131.6079
345.16 -131.6079
345.18 -131.6079
345.2 -131.6079
345.22 -131.6079
345.24 -131.6079
345.26 -131.6079
345.28 -131.6079
345.3 -131.6079
345.32 -131.6079
345.34 -131.6079
345.36 -131.6079
345.38 -131.6079
345.4 -131.6079
345.42 -131.6079
345.44 -131.6079
345.46 -131.6079
345.48 -131.6079
345.5 -131.6079
345.52 -131.6079
345.54 -131.6079
345.56 -131.6079
345.58 -131.6079
345.6 -131.6079
345.62 -131.6079
345.64 -131.6079
345.66 -131.6079
345.68 -131.6079
345.7 -131.6079
345.72 -131.6079
345.74 -131.6079
345.76 -131.6079
345.78 -131.6079
345.8 -131.6079
345.82 -131.6079
345.84 -131.6079
345.86 -131.6079
345.88 -131.6079
345.9 -131.6079
345.92 -131.6079
345.94 -131.6079
345.96 -131.6079
345.98 -131.6079
346 -131.6079
346.02 -131.6079
346.04 -131.6079
346.06 -131.6079
346.08 -131.6079
346.1 -131.6079
346.12 -131.6079
346.14 -131.6079
346.16 -131.6079
346.18 -131.6079
346.2 -131.6079
346.22 -131.6079
346.24 -131.6079
346.26 -131.6079
346.28 -131.6079
346.3 -131.6079
346.32 -131.6079
346.34 -131.6079
346.36 -131.6079
346.38 -131.6079
346.4 -131.6079
346.42 -131.6079
346.44 -131.6079
346.46 -131.6079
346.48 -131.6079
346.5 -131.6079
346.52 -131.6079
346.54 -131.6079
346.56 -131.6079
346.58 -131.6079
346.6 -131.6079
346.62 -131.6079
346.64 -131.6079
346.66 -131.6079
346.68 -131.6079
346.7 -131.6079
346.72 -131.6079
346.74 -131.6079
346.76 -131.6079
346.78 -131.6079
346.8 -131.6079
346.82 -131.6079
346.84 -131.6079
346.86 -131.6079
346.88 -131.6079
346.9 -131.6079
346.92 -131.6079
346.94 -131.6079
346.96 -131.6079
346.98 -131.6079
347 -131.6079
347.02 -131.6079
347.04 -131.6079
347.06 -131.6079
347.08 -131.6079
347.1 -131.6079
347.12 -131.6079
347.14 -131.6079
347.16 -131.6079
347.18 -131.6079
347.2 -131.6079
347.22 -131.6079
347.24 -131.6079
347.26 -131.6079
347.28 -131.6079
347.3 -131.6079
347.32 -131.6079
347.34 -131.6079
347.36 -131.6079
347.38 -131.6079
347.4 -131.6079
347.42 -131.6079
347.44 -131.6079
347.46 -131.6079
347.48 -131.6079
347.5 -131.6079
347.52 -131.6079
347.54 -131.6079
347.56 -131.6079
347.58 -131.6079
347.6 -131.6079
347.62 -131.6079
347.64 -131.6079
347.66 -131.6079
347.68 -131.6079
347.7 -131.6079
347.72 -131.6079
347.74 -131.6079
347.76 -131.6079
347.78 -131.6079
347.8 -131.6079
347.82 -131.6079
347.84 -131.6079
347.86 -131.6079
347.88 -131.6079
347.9 -131.6079
347.92 -131.6079
347.94 -131.6079
347.96 -131.6079
347.98 -131.6079
348 -131.6079
348.02 -131.6079
348.04 -131.6079
348.06 -131.6079
348.08 -131.6079
348.1 -131.6079
348.12 -131.6079
348.14 -131.6079
348.16 -131.6079
348.18 -131.6079
348.2 -131.6079
348.22 -131.6079
348.24 -131.6079
348.26 -131.6079
348.28 -131.6079
348.3 -131.6079
348.32 -131.6079
348.34 -131.6079
348.36 -131.6079
348.38 -131.6079
348.4 -131.6079
348.42 -131.6079
348.44 -131.6079
348.46 -131.6079
348.48 -131.6079
348.5 -131.6079
348.52 -131.6079
348.54 -131.6079
348.56 -131.6079
348.58 -131.6079
348.6 -131.6079
348.62 -131.6079
348.64 -131.6079
348.66 -131.6079
348.68 -131.6079
348.7 -131.6079
348.72 -131.6079
348.74 -131.6079
348.76 -131.6079
348.78 -131.6079
348.8 -131.6079
348.82 -131.6079
348.84 -131.6079
348.86 -131.6079
348.88 -131.6079
348.9 -131.6079
348.92 -131.6079
348.94 -131.6079
348.96 -131.6079
348.98 -131.6079
349 -131.6079
349.02 -131.6079
349.04 -131.6079
349.06 -131.6079
349.08 -131.6079
349.1 -131.6079
349.12 -131.6079
349.14 -131.6079
349.16 -131.6079
349.18 -131.6079
349.2 -131.6079
349.22 -131.6079
349.24 -131.6079
349.26 -131.6079
349.28 -131.6079
349.3 -131.6079
349.32 -131.6079
349.34 -131.6079
349.36 -131.6079
349.38 -131.6079
349.4 -131.6079
349.42 -131.6079
349.44 -131.6079
349.46 -131.6079
349.48 -131.6079
349.5 -131.6079
349.52 -131.6079
349.54 -131.6079
349.56 -131.6079
349.58 -131.6079
349.6 -131.6079
349.62 -131.6079
349.64 -131.6079
349.66 -131.6079
349.68 -131.6079
349.7 -131.6079
349.72 -131.6079
349.74 -131.6079
349.76 -131.6079
349.78 -131.6079
349.8 -131.6079
349.82 -131.6079
349.84 -131.6079
349.86 -131.6079
349.88 -131.6079
349.9 -131.6079
349.92 -131.6079
349.94 -131.6079
349.96 -131.6079
349.98 -131.6079
350 -131.6079
350.02 -131.6079
350.04 -131.6079
350.06 -131.6079
350.08 -131.6079
350.1 -131.6079
350.12 -131.6079
350.14 -131.6079
350.16 -131.6079
350.18 -131.6079
350.2 -131.6079
350.22 -131.6079
350.24 -131.6079
350.26 -131.6079
350.28 -131.6079
350.3 -131.6079
350.32 -131.6079
350.34 -131.6079
350.36 -131.6079
350.38 -131.6079
350.4 -131.6079
350.42 -131.6079
350.44 -131.6079
350.46 -131.6079
350.48 -131.6079
350.5 -131.6079
350.52 -131.6079
350.54 -131.6079
350.56 -131.6079
350.58 -131.6079
350.6 -131.6079
350.62 -131.6079
350.64 -131.6079
350.66 -131.6079
350.68 -131.6079
350.7 -131.6079
350.72 -131.6079
350.74 -131.6079
350.76 -131.6079
350.78 -131.6079
350.8 -131.6079
350.82 -131.6079
350.84 -131.6079
350.86 -131.6079
350.88 -131.6079
350.9 -131.6079
350.92 -131.6079
350.94 -131.6079
350.96 -131.6079
350.98 -131.6079
351 -131.6079
351.02 -131.6079
351.04 -131.6079
351.06 -131.6079
351.08 -131.6079
351.1 -131.6079
351.12 -131.6079
351.14 -131.6079
351.16 -131.6079
351.18 -131.6079
351.2 -131.6079
351.22 -131.6079
351.24 -131.6079
351.26 -131.6079
351.28 -131.6079
351.3 -131.6079
351.32 -131.6079
351.34 -131.6079
351.36 -131.6079
351.38 -131.6079
351.4 -131.6079
351.42 -131.6079
351.44 -131.6079
351.46 -131.6079
351.48 -131.6079
351.5 -131.6079
351.52 -131.6079
351.54 -131.6079
351.56 -131.6079
351.58 -131.6079
351.6 -131.6079
351.62 -131.6079
351.64 -131.6079
351.66 -131.6079
351.68 -131.6079
351.7 -131.6079
351.72 -131.6079
351.74 -131.6079
351.76 -131.6079
351.78 -131.6079
351.8 -131.6079
351.82 -131.6079
351.84 -131.6079
351.86 -131.6079
351.88 -131.6079
351.9 -131.6079
351.92 -131.6079
351.94 -131.6079
351.96 -131.6079
351.98 -131.6079
352 -131.6079
352.02 -131.6079
352.04 -131.6079
352.06 -131.6079
352.08 -131.6079
352.1 -131.6079
352.12 -131.6079
352.14 -131.6079
352.16 -131.6079
352.18 -131.6079
352.2 -131.6079
352.22 -131.6079
352.24 -131.6079
352.26 -131.6079
352.28 -131.6079
352.3 -131.6079
352.32 -131.6079
352.34 -131.6079
352.36 -131.6079
352.38 -131.6079
352.4 -131.6079
352.42 -131.6079
352.44 -131.6079
352.46 -131.6079
352.48 -131.6079
352.5 -131.6079
352.52 -131.6079
352.54 -131.6079
352.56 -131.6079
352.58 -131.6079
352.6 -131.6079
352.62 -131.6079
352.64 -131.6079
352.66 -131.6079
352.68 -131.6079
352.7 -131.6079
352.72 -131.6079
352.74 -131.6079
352.76 -131.6079
352.78 -131.6079
352.8 -131.6079
352.82 -131.6079
352.84 -131.6079
352.86 -131.6079
352.88 -131.6079
352.9 -131.6079
352.92 -131.6079
352.94 -131.6079
352.96 -131.6079
352.98 -131.6079
353 -131.6079
353.02 -131.6079
353.04 -131.6079
353.06 -131.6079
353.08 -131.6079
353.1 -131.6079
353.12 -131.6079
353.14 -131.6079
353.16 -131.6079
353.18 -131.6079
353.2 -131.6079
353.22 -131.6079
353.24 -131.6079
353.26 -131.6079
353.28 -131.6079
353.3 -131.6079
353.32 -131.6079
353.34 -131.6079
353.36 -131.6079
353.38 -131.6079
353.4 -131.6079
353.42 -131.6079
353.44 -131.6079
353.46 -131.6079
353.48 -131.6079
353.5 -131.6079
353.52 -131.6079
353.54 -131.6079
353.56 -131.6079
353.58 -131.6079
353.6 -131.6079
353.62 -131.6079
353.64 -131.6079
353.66 -131.6079
353.68 -131.6079
353.7 -131.6079
353.72 -131.6079
353.74 -131.6079
353.76 -131.6079
353.78 -131.6079
353.8 -131.6079
353.82 -131.6079
353.84 -131.6079
353.86 -131.6079
353.88 -131.6079
353.9 -131.6079
353.92 -131.6079
353.94 -131.6079
353.96 -131.6079
353.98 -131.6079
354 -131.6079
354.02 -131.6079
354.04 -131.6079
354.06 -131.6079
354.08 -131.6079
354.1 -131.6079
354.12 -131.6079
354.14 -131.6079
354.16 -131.6079
354.18 -131.6079
354.2 -131.6079
354.22 -131.6079
354.24 -131.6079
354.26 -131.6079
354.28 -131.6079
354.3 -131.6079
354.32 -131.6079
354.34 -131.6079
354.36 -131.6079
354.38 -131.6079
354.4 -131.6079
354.42 -131.6079
354.44 -131.6079
354.46 -131.6079
354.48 -131.6079
354.5 -131.6079
354.52 -131.6079
354.54 -131.6079
354.56 -131.6079
354.58 -131.6079
354.6 -131.6079
354.62 -131.6079
354.64 -131.6079
354.66 -131.6079
354.68 -131.6079
354.7 -131.6079
354.72 -131.6079
354.74 -131.6079
354.76 -131.6079
354.78 -131.6079
354.8 -131.6079
354.82 -131.6079
354.84 -131.6079
354.86 -131.6079
354.88 -131.6079
354.9 -131.6079
354.92 -131.6079
354.94 -131.6079
354.96 -131.6079
354.98 -131.6079
355 -131.6079
355.02 -131.6079
355.04 -131.6079
355.06 -131.6079
355.08 -131.6079
355.1 -131.6079
355.12 -131.6079
355.14 -131.6079
355.16 -131.6079
355.18 -131.6079
355.2 -131.6079
355.22 -131.6079
355.24 -131.6079
355.26 -131.6079
355.28 -131.6079
355.3 -131.6079
355.32 -131.6079
355.34 -131.6079
355.36 -131.6079
355.38 -131.6079
355.4 -131.6079
355.42 -131.6079
355.44 -131.6079
355.46 -131.6079
355.48 -131.6079
355.5 -131.6079
355.52 -131.6079
355.54 -131.6079
355.56 -131.6079
355.58 -131.6079
355.6 -131.6079
355.62 -131.6079
355.64 -131.6079
355.66 -131.6079
355.68 -131.6079
355.7 -131.6079
355.72 -131.6079
355.74 -131.6079
355.76 -131.6079
355.78 -131.6079
355.8 -131.6079
355.82 -131.6079
355.84 -131.6079
355.86 -131.6079
355.88 -131.6079
355.9 -131.6079
355.92 -131.6079
355.94 -131.6079
355.96 -131.6079
355.98 -131.6079
356 -131.6079
356.02 -131.6079
356.04 -131.6079
356.06 -131.6079
356.08 -131.6079
356.1 -131.6079
356.12 -131.6079
356.14 -131.6079
356.16 -131.6079
356.18 -131.6079
356.2 -131.6079
356.22 -131.6079
356.24 -131.6079
356.26 -131.6079
356.28 -131.6079
356.3 -131.6079
356.32 -131.6079
356.34 -131.6079
356.36 -131.6079
356.38 -131.6079
356.4 -131.6079
356.42 -131.6079
356.44 -131.6079
356.46 -131.6079
356.48 -131.6079
356.5 -131.6079
356.52 -131.6079
356.54 -131.6079
356.56 -131.6079
356.58 -131.6079
356.6 -131.6079
356.62 -131.6079
356.64 -131.6079
356.66 -131.6079
356.68 -131.6079
356.7 -131.6079
356.72 -131.6079
356.74 -131.6079
356.76 -131.6079
356.78 -131.6079
356.8 -131.6079
356.82 -131.6079
356.84 -131.6079
356.86 -131.6079
356.88 -131.6079
356.9 -131.6079
356.92 -131.6079
356.94 -131.6079
356.96 -131.6079
356.98 -131.6079
357 -131.6079
357.02 -131.6079
357.04 -131.6079
357.06 -131.6079
357.08 -131.6079
357.1 -131.6079
357.12 -131.6079
357.14 -131.6079
357.16 -131.6079
357.18 -131.6079
357.2 -131.6079
357.22 -131.6079
357.24 -131.6079
357.26 -131.6079
357.28 -131.6079
357.3 -131.6079
357.32 -131.6079
357.34 -131.6079
357.36 -131.6079
357.38 -131.6079
357.4 -131.6079
357.42 -131.6079
357.44 -131.6079
357.46 -131.6079
357.48 -131.6079
357.5 -131.6079
357.52 -131.6079
357.54 -131.6079
357.56 -131.6079
357.58 -131.6079
357.6 -131.6079
357.62 -131.6079
357.64 -131.6079
357.66 -131.6079
357.68 -131.6079
357.7 -131.6079
357.72 -131.6079
357.74 -131.6079
357.76 -131.6079
357.78 -131.6079
357.8 -131.6079
357.82 -131.6079
357.84 -131.6079
357.86 -131.6079
357.88 -131.6079
357.9 -131.6079
357.92 -131.6079
357.94 -131.6079
357.96 -131.6079
357.98 -131.6079
358 -131.6079
358.02 -131.6079
358.04 -131.6079
358.06 -131.6079
358.08 -131.6079
358.1 -131.6079
358.12 -131.6079
358.14 -131.6079
358.16 -131.6079
358.18 -131.6079
358.2 -131.6079
358.22 -131.6079
358.24 -131.6079
358.26 -131.6079
358.28 -131.6079
358.3 -131.6079
358.32 -131.6079
358.34 -131.6079
358.36 -131.6079
358.38 -131.6079
358.4 -131.6079
358.42 -131.6079
358.44 -131.6079
358.46 -131.6079
358.48 -131.6079
358.5 -131.6079
358.52 -131.6079
358.54 -131.6079
358.56 -131.6079
358.58 -131.6079
358.6 -131.6079
358.62 -131.6079
358.64 -131.6079
358.66 -131.6079
358.68 -131.6079
358.7 -131.6079
358.72 -131.6079
358.74 -131.6079
358.76 -131.6079
358.78 -131.6079
358.8 -131.6079
358.82 -131.6079
358.84 -131.6079
358.86 -131.6079
358.88 -131.6079
358.9 -131.6079
358.92 -131.6079
358.94 -131.6079
358.96 -131.6079
358.98 -131.6079
359 -131.6079
359.02 -131.6079
359.04 -131.6079
359.06 -131.6079
359.08 -131.6079
359.1 -131.6079
359.12 -131.6079
359.14 -131.6079
359.16 -131.6079
359.18 -131.6079
359.2 -131.6079
359.22 -131.6079
359.24 -131.6079
359.26 -131.6079
359.28 -131.6079
359.3 -131.6079
359.32 -131.6079
359.34 -131.6079
359.36 -131.6079
359.38 -131.6079
359.4 -131.6079
359.42 -131.6079
359.44 -131.6079
359.46 -131.6079
359.48 -131.6079
359.5 -131.6079
359.52 -131.6079
359.54 -131.6079
359.56 -131.6079
359.58 -131.6079
359.6 -131.6079
359.62 -131.6079
359.64 -131.6079
359.66 -131.6079
359.68 -131.6079
359.7 -131.6079
359.72 -131.6079
359.74 -131.6079
359.76 -131.6079
359.78 -131.6079
359.8 -131.6079
359.82 -131.6079
359.84 -131.6079
359.86 -131.6079
359.88 -131.6079
359.9 -131.6079
359.92 -131.6079
359.94 -131.6079
359.96 -131.6079
359.98 -131.6079
360 -131.6079
360.02 -131.6079
360.04 -131.6079
360.06 -131.6079
360.08 -131.6079
360.1 -131.6079
360.12 -131.6079
360.14 -131.6079
360.16 -131.6079
360.18 -131.6079
360.2 -131.6079
360.22 -131.6079
360.24 -131.6079
360.26 -131.6079
360.28 -131.6079
360.3 -131.6079
360.32 -131.6079
360.34 -131.6079
360.36 -131.6079
360.38 -131.6079
360.4 -131.6079
360.42 -131.6079
360.44 -131.6079
360.46 -131.6079
360.48 -131.6079
360.5 -131.6079
360.52 -131.6079
360.54 -131.6079
360.56 -131.6079
360.58 -131.6079
360.6 -131.6079
360.62 -131.6079
360.64 -131.6079
360.66 -131.6079
360.68 -131.6079
360.7 -131.6079
360.72 -131.6079
360.74 -131.6079
360.76 -131.6079
360.78 -131.6079
360.8 -131.6079
360.82 -131.6079
360.84 -131.6079
360.86 -131.6079
360.88 -131.6079
360.9 -131.6079
360.92 -131.6079
360.94 -131.6079
360.96 -131.6079
360.98 -131.6079
361 -131.6079
361.02 -131.6079
361.04 -131.6079
361.06 -131.6079
361.08 -131.6079
361.1 -131.6079
361.12 -131.6079
361.14 -131.6079
361.16 -131.6079
361.18 -131.6079
361.2 -131.6079
361.22 -131.6079
361.24 -131.6079
361.26 -131.6079
361.28 -131.6079
361.3 -131.6079
361.32 -131.6079
361.34 -131.6079
361.36 -131.6079
361.38 -131.6079
361.4 -131.6079
361.42 -131.6079
361.44 -131.6079
361.46 -131.6079
361.48 -131.6079
361.5 -131.6079
361.52 -131.6079
361.54 -131.6079
361.56 -131.6079
361.58 -131.6079
361.6 -131.6079
361.62 -131.6079
361.64 -131.6079
361.66 -131.6079
361.68 -131.6079
361.7 -131.6079
361.72 -131.6079
361.74 -131.6079
361.76 -131.6079
361.78 -131.6079
361.8 -131.6079
361.82 -131.6079
361.84 -131.6079
361.86 -131.6079
361.88 -131.6079
361.9 -131.6079
361.92 -131.6079
361.94 -131.6079
361.96 -131.6079
361.98 -131.6079
362 -131.6079
362.02 -131.6079
362.04 -131.6079
362.06 -131.6079
362.08 -131.6079
362.1 -131.6079
362.12 -131.6079
362.14 -131.6079
362.16 -131.6079
362.18 -131.6079
362.2 -131.6079
362.22 -131.6079
362.24 -131.6079
362.26 -131.6079
362.28 -131.6079
362.3 -131.6079
362.32 -131.6079
362.34 -131.6079
362.36 -131.6079
362.38 -131.6079
362.4 -131.6079
362.42 -131.6079
362.44 -131.6079
362.46 -131.6079
362.48 -131.6079
362.5 -131.6079
362.52 -131.6079
362.54 -131.6079
362.56 -131.6079
362.58 -131.6079
362.6 -131.6079
362.62 -131.6079
362.64 -131.6079
362.66 -131.6079
362.68 -131.6079
362.7 -131.6079
362.72 -131.6079
362.74 -131.6079
362.76 -131.6079
362.78 -131.6079
362.8 -131.6079
362.82 -131.6079
362.84 -131.6079
362.86 -131.6079
362.88 -131.6079
362.9 -131.6079
362.92 -131.6079
362.94 -131.6079
362.96 -131.6079
362.98 -131.6079
363 -131.6079
363.02 -131.6079
363.04 -131.6079
363.06 -131.6079
363.08 -131.6079
363.1 -131.6079
363.12 -131.6079
363.14 -131.6079
363.16 -131.6079
363.18 -131.6079
363.2 -131.6079
363.22 -131.6079
363.24 -131.6079
363.26 -131.6079
363.28 -131.6079
363.3 -131.6079
363.32 -131.6079
363.34 -131.6079
363.36 -131.6079
363.38 -131.6079
363.4 -131.6079
363.42 -131.6079
363.44 -131.6079
363.46 -131.6079
363.48 -131.6079
363.5 -131.6079
363.52 -131.6079
363.54 -131.6079
363.56 -131.6079
363.58 -131.6079
363.6 -131.6079
363.62 -131.6079
363.64 -131.6079
363.66 -131.6079
363.68 -131.6079
363.7 -131.6079
363.72 -131.6079
363.74 -131.6079
363.76 -131.6079
363.78 -131.6079
363.8 -131.6079
363.82 -131.6079
363.84 -131.6079
363.86 -131.6079
363.88 -131.6079
363.9 -131.6079
363.92 -131.6079
363.94 -131.6079
363.96 -131.6079
363.98 -131.6079
364 -131.6079
364.02 -131.6079
364.04 -131.6079
364.06 -131.6079
364.08 -131.6079
364.1 -131.6079
364.12 -131.6079
364.14 -131.6079
364.16 -131.6079
364.18 -131.6079
364.2 -131.6079
364.22 -131.6079
364.24 -131.6079
364.26 -131.6079
364.28 -131.6079
364.3 -131.6079
364.32 -131.6079
364.34 -131.6079
364.36 -131.6079
364.38 -131.6079
364.4 -131.6079
364.42 -131.6079
364.44 -131.6079
364.46 -131.6079
364.48 -131.6079
364.5 -131.6079
364.52 -131.6079
364.54 -131.6079
364.56 -131.6079
364.58 -131.6079
364.6 -131.6079
364.62 -131.6079
364.64 -131.6079
364.66 -131.6079
364.68 -131.6079
364.7 -131.6079
364.72 -131.6079
364.74 -131.6079
364.76 -131.6079
364.78 -131.6079
364.8 -131.6079
364.82 -131.6079
364.84 -131.6079
364.86 -131.6079
364.88 -131.6079
364.9 -131.6079
364.92 -131.6079
364.94 -131.6079
364.96 -131.6079
364.98 -131.6079
365 -131.6079
365.02 -131.6079
365.04 -131.6079
365.06 -131.6079
365.08 -131.6079
365.1 -131.6079
365.12 -131.6079
365.14 -131.6079
365.16 -131.6079
365.18 -131.6079
365.2 -131.6079
365.22 -131.6079
365.24 -131.6079
365.26 -131.6079
365.28 -131.6079
365.3 -131.6079
365.32 -131.6079
365.34 -131.6079
365.36 -131.6079
365.38 -131.6079
365.4 -131.6079
365.42 -131.6079
365.44 -131.6079
365.46 -131.6079
365.48 -131.6079
365.5 -131.6079
365.52 -131.6079
365.54 -131.6079
365.56 -131.6079
365.58 -131.6079
365.6 -131.6079
365.62 -131.6079
365.64 -131.6079
365.66 -131.6079
365.68 -131.6079
365.7 -131.6079
365.72 -131.6079
365.74 -131.6079
365.76 -131.6079
365.78 -131.6079
365.8 -131.6079
365.82 -131.6079
365.84 -131.6079
365.86 -131.6079
365.88 -131.6079
365.9 -131.6079
365.92 -131.6079
365.94 -131.6079
365.96 -131.6079
365.98 -131.6079
366 -131.6079
366.02 -131.6079
366.04 -131.6079
366.06 -131.6079
366.08 -131.6079
366.1 -131.6079
366.12 -131.6079
366.14 -131.6079
366.16 -131.6079
366.18 -131.6079
366.2 -131.6079
366.22 -131.6079
366.24 -131.6079
366.26 -131.6079
366.28 -131.6079
366.3 -131.6079
366.32 -131.6079
366.34 -131.6079
366.36 -131.6079
366.38 -131.6079
366.4 -131.6079
366.42 -131.6079
366.44 -131.6079
366.46 -131.6079
366.48 -131.6079
366.5 -131.6079
366.52 -131.6079
366.54 -131.6079
366.56 -131.6079
366.58 -131.6079
366.6 -131.6079
366.62 -131.6079
366.64 -131.6079
366.66 -131.6079
366.68 -131.6079
366.7 -131.6079
366.72 -131.6079
366.74 -131.6079
366.76 -131.6079
366.78 -131.6079
366.8 -131.6079
366.82 -131.6079
366.84 -131.6079
366.86 -131.6079
366.88 -131.6079
366.9 -131.6079
366.92 -131.6079
366.94 -131.6079
366.96 -131.6079
366.98 -131.6079
367 -131.6079
367.02 -131.6079
367.04 -131.6079
367.06 -131.6079
367.08 -131.6079
367.1 -131.6079
367.12 -131.6079
367.14 -131.6079
367.16 -131.6079
367.18 -131.6079
367.2 -131.6079
367.22 -131.6079
367.24 -131.6079
367.26 -131.6079
367.28 -131.6079
367.3 -131.6079
367.32 -131.6079
367.34 -131.6079
367.36 -131.6079
367.38 -131.6079
367.4 -131.6079
367.42 -131.6079
367.44 -131.6079
367.46 -131.6079
367.48 -131.6079
367.5 -131.6079
367.52 -131.6079
367.54 -131.6079
367.56 -131.6079
367.58 -131.6079
367.6 -131.6079
367.62 -131.6079
367.64 -131.6079
367.66 -131.6079
367.68 -131.6079
367.7 -131.6079
367.72 -131.6079
367.74 -131.6079
367.76 -131.6079
367.78 -131.6079
367.8 -131.6079
367.82 -131.6079
367.84 -131.6079
367.86 -131.6079
367.88 -131.6079
367.9 -131.6079
367.92 -131.6079
367.94 -131.6079
367.96 -131.6079
367.98 -131.6079
368 -131.6079
368.02 -131.6079
368.04 -131.6079
368.06 -131.6079
368.08 -131.6079
368.1 -131.6079
368.12 -131.6079
368.14 -131.6079
368.16 -131.6079
368.18 -131.6079
368.2 -131.6079
368.22 -131.6079
368.24 -131.6079
368.26 -131.6079
368.28 -131.6079
368.3 -131.6079
368.32 -131.6079
368.34 -131.6079
368.36 -131.6079
368.38 -131.6079
368.4 -131.6079
368.42 -131.6079
368.44 -131.6079
368.46 -131.6079
368.48 -131.6079
368.5 -131.6079
368.52 -131.6079
368.54 -131.6079
368.56 -131.6079
368.58 -131.6079
368.6 -131.6079
368.62 -131.6079
368.64 -131.6079
368.66 -131.6079
368.68 -131.6079
368.7 -131.6079
368.72 -131.6079
368.74 -131.6079
368.76 -131.6079
368.78 -131.6079
368.8 -131.6079
368.82 -131.6079
368.84 -131.6079
368.86 -131.6079
368.88 -131.6079
368.9 -131.6079
368.92 -131.6079
368.94 -131.6079
368.96 -131.6079
368.98 -131.6079
369 -131.6079
369.02 -131.6079
369.04 -131.6079
369.06 -131.6079
369.08 -131.6079
369.1 -131.6079
369.12 -131.6079
369.14 -131.6079
369.16 -131.6079
369.18 -131.6079
369.2 -131.6079
369.22 -131.6079
369.24 -131.6079
369.26 -131.6079
369.28 -131.6079
369.3 -131.6079
369.32 -131.6079
369.34 -131.6079
369.36 -131.6079
369.38 -131.6079
369.4 -131.6079
369.42 -131.6079
369.44 -131.6079
369.46 -131.6079
369.48 -131.6079
369.5 -131.6079
369.52 -131.6079
369.54 -131.6079
369.56 -131.6079
369.58 -131.6079
369.6 -131.6079
369.62 -131.6079
369.64 -131.6079
369.66 -131.6079
369.68 -131.6079
369.7 -131.6079
369.72 -131.6079
369.74 -131.6079
369.76 -131.6079
369.78 -131.6079
369.8 -131.6079
369.82 -131.6079
369.84 -131.6079
369.86 -131.6079
369.88 -131.6079
369.9 -131.6079
369.92 -131.6079
369.94 -131.6079
369.96 -131.6079
369.98 -131.6079
370 -131.6079
370.02 -131.6079
370.04 -131.6079
370.06 -131.6079
370.08 -131.6079
370.1 -131.6079
370.12 -131.6079
370.14 -131.6079
370.16 -131.6079
370.18 -131.6079
370.2 -131.6079
370.22 -131.6079
370.24 -131.6079
370.26 -131.6079
370.28 -131.6079
370.3 -131.6079
370.32 -131.6079
370.34 -131.6079
370.36 -131.6079
370.38 -131.6079
370.4 -131.6079
370.42 -131.6079
370.44 -131.6079
370.46 -131.6079
370.48 -131.6079
370.5 -131.6079
370.52 -131.6079
370.54 -131.6079
370.56 -131.6079
370.58 -131.6079
370.6 -131.6079
370.62 -131.6079
370.64 -131.6079
370.66 -131.6079
370.68 -131.6079
370.7 -131.6079
370.72 -131.6079
370.74 -131.6079
370.76 -131.6079
370.78 -131.6079
370.8 -131.6079
370.82 -131.6079
370.84 -131.6079
370.86 -131.6079
370.88 -131.6079
370.9 -131.6079
370.92 -131.6079
370.94 -131.6079
370.96 -131.6079
370.98 -131.6079
371 -131.6079
371.02 -131.6079
371.04 -131.6079
371.06 -131.6079
371.08 -131.6079
371.1 -131.6079
371.12 -131.6079
371.14 -131.6079
371.16 -131.6079
371.18 -131.6079
371.2 -131.6079
371.22 -131.6079
371.24 -131.6079
371.26 -131.6079
371.28 -131.6079
371.3 -131.6079
371.32 -131.6079
371.34 -131.6079
371.36 -131.6079
371.38 -131.6079
371.4 -131.6079
371.42 -131.6079
371.44 -131.6079
371.46 -131.6079
371.48 -131.6079
371.5 -131.6079
371.52 -131.6079
371.54 -131.6079
371.56 -131.6079
371.58 -131.6079
371.6 -131.6079
371.62 -131.6079
371.64 -131.6079
371.66 -131.6079
371.68 -131.6079
371.7 -131.6079
371.72 -131.6079
371.74 -131.6079
371.76 -131.6079
371.78 -131.6079
371.8 -131.6079
371.82 -131.6079
371.84 -131.6079
371.86 -131.6079
371.88 -131.6079
371.9 -131.6079
371.92 -131.6079
371.94 -131.6079
371.96 -131.6079
371.98 -131.6079
372 -131.6079
372.02 -131.6079
372.04 -131.6079
372.06 -131.6079
372.08 -131.6079
372.1 -131.6079
372.12 -131.6079
372.14 -131.6079
372.16 -131.6079
372.18 -131.6079
372.2 -131.6079
372.22 -131.6079
372.24 -131.6079
372.26 -131.6079
372.28 -131.6079
372.3 -131.6079
372.32 -131.6079
372.34 -131.6079
372.36 -131.6079
372.38 -131.6079
372.4 -131.6079
372.42 -131.6079
372.44 -131.6079
372.46 -131.6079
372.48 -131.6079
372.5 -131.6079
372.52 -131.6079
372.54 -131.6079
372.56 -131.6079
372.58 -131.6079
372.6 -131.6079
372.62 -131.6079
372.64 -131.6079
372.66 -131.6079
372.68 -131.6079
372.7 -131.6079
372.72 -131.6079
372.74 -131.6079
372.76 -131.6079
372.78 -131.6079
372.8 -131.6079
372.82 -131.6079
372.84 -131.6079
372.86 -131.6079
372.88 -131.6079
372.9 -131.6079
372.92 -131.6079
372.94 -131.6079
372.96 -131.6079
372.98 -131.6079
373 -131.6079
373.02 -131.6079
373.04 -131.6079
373.06 -131.6079
373.08 -131.6079
373.1 -131.6079
373.12 -131.6079
373.14 -131.6079
373.16 -131.6079
373.18 -131.6079
373.2 -131.6079
373.22 -131.6079
373.24 -131.6079
373.26 -131.6079
373.28 -131.6079
373.3 -131.6079
373.32 -131.6079
373.34 -131.6079
373.36 -131.6079
373.38 -131.6079
373.4 -131.6079
373.42 -131.6079
373.44 -131.6079
373.46 -131.6079
373.48 -131.6079
373.5 -131.6079
373.52 -131.6079
373.54 -131.6079
373.56 -131.6079
373.58 -131.6079
373.6 -131.6079
373.62 -131.6079
373.64 -131.6079
373.66 -131.6079
373.68 -131.6079
373.7 -131.6079
373.72 -131.6079
373.74 -131.6079
373.76 -131.6079
373.78 -131.6079
373.8 -131.6079
373.82 -131.6079
373.84 -131.6079
373.86 -131.6079
373.88 -131.6079
373.9 -131.6079
373.92 -131.6079
373.94 -131.6079
373.96 -131.6079
373.98 -131.6079
374 -131.6079
374.02 -131.6079
374.04 -131.6079
374.06 -131.6079
374.08 -131.6079
374.1 -131.6079
374.12 -131.6079
374.14 -131.6079
374.16 -131.6079
374.18 -131.6079
374.2 -131.6079
374.22 -131.6079
374.24 -131.6079
374.26 -131.6079
374.28 -131.6079
374.3 -131.6079
374.32 -131.6079
374.34 -131.6079
374.36 -131.6079
374.38 -131.6079
374.4 -131.6079
374.42 -131.6079
374.44 -131.6079
374.46 -131.6079
374.48 -131.6079
374.5 -131.5871
374.52 -131.4621
374.54 -131.3373
374.56 -131.2128
374.58 -131.0886
374.6 -130.9645
374.62 -130.8407
374.64 -130.7171
374.66 -130.5938
374.68 -130.4707
374.7 -130.3478
374.72 -130.2251
374.74 -130.1027
374.76 -129.9805
374.78 -129.8585
374.8 -129.7368
374.82 -129.6153
374.84 -129.494
374.86 -129.3729
374.88 -129.2521
374.9 -129.1315
374.92 -129.0111
374.94 -128.8909
374.96 -128.771
374.98 -128.6513
375 -128.5318
375.02 -128.4125
375.04 -128.2935
375.06 -128.1747
375.08 -128.0561
375.1 -127.9377
375.12 -127.8195
375.14 -127.7016
375.16 -127.5839
375.18 -127.4664
375.2 -127.3491
375.22 -127.232
375.24 -127.1152
375.26 -126.9986
375.28 -126.8822
375.3 -126.766
375.32 -126.65
375.34 -126.5343
375.36 -126.4187
375.38 -126.3034
375.4 -126.1883
375.42 -126.0734
375.44 -125.9587
375.46 -125.8442
375.48 -125.73
375.5 -125.6159
375.52 -125.5021
375.54 -125.3885
375.56 -125.275
375.58 -125.1618
375.6 -125.0489
375.62 -124.9361
375.64 -124.8235
375.66 -124.7112
375.68 -124.599
375.7 -124.4871
375.72 -124.3753
375.74 -124.2638
375.76 -124.1525
375.78 -124.0414
375.8 -123.9305
375.82 -123.8198
375.84 -123.7093
375.86 -123.599
375.88 -123.4889
375.9 -123.379
375.92 -123.2694
375.94 -123.1599
375.96 -123.0506
375.98 -122.9416
376 -122.8327
376.02 -122.7241
376.04 -122.6156
376.06 -122.5073
376.08 -122.3993
376.1 -122.2914
376.12 -122.1838
376.14 -122.0763
376.16 -121.9691
376.18 -121.862
376.2 -121.7552
376.22 -121.6485
376.24 -121.542
376.26 -121.4358
376.28 -121.3297
376.3 -121.2239
376.32 -121.1182
376.34 -121.0127
376.36 -120.9074
376.38 -120.8023
376.4 -120.6975
376.42 -120.5928
376.44 -120.4883
376.46 -120.384
376.48 -120.2798
376.5 -120.1759
376.52 -120.0722
376.54 -119.9687
376.56 -119.8653
376.58 -119.7622
376.6 -119.6592
376.62 -119.5564
376.64 -119.4538
376.66 -119.3515
376.68 -119.2493
376.7 -119.1472
376.72 -119.0454
376.74 -118.9438
376.76 -118.8423
376.78 -118.7411
376.8 -118.64
376.82 -118.5391
376.84 -118.4384
376.86 -118.3379
376.88 -118.2376
376.9 -118.1375
376.92 -118.0375
376.94 -117.9377
376.96 -117.8382
376.98 -117.7388
377 -117.6395
377.02 -117.5405
377.04 -117.4417
377.06 -117.343
377.08 -117.2445
377.1 -117.1462
377.12 -117.0481
377.14 -116.9501
377.16 -116.8524
377.18 -116.7548
377.2 -116.6574
377.22 -116.5602
377.24 -116.4632
377.26 -116.3663
377.28 -116.2696
377.3 -116.1731
377.32 -116.0768
377.34 -115.9806
377.36 -115.8847
377.38 -115.7889
377.4 -115.6933
377.42 -115.5978
377.44 -115.5026
377.46 -115.4075
377.48 -115.3126
377.5 -115.2178
377.52 -115.1233
377.54 -115.0289
377.56 -114.9347
377.58 -114.8406
377.6 -114.7468
377.62 -114.6531
377.64 -114.5596
377.66 -114.4662
377.68 -114.373
377.7 -114.28
377.72 -114.1872
377.74 -114.0946
377.76 -114.0021
377.78 -113.9097
377.8 -113.8176
377.82 -113.7256
377.84 -113.6338
377.86 -113.5422
377.88 -113.4507
377.9 -113.3594
377.92 -113.2683
377.94 -113.1773
377.96 -113.0865
377.98 -112.9958
378 -112.9054
378.02 -112.8151
378.04 -112.7249
378.06 -112.635
378.08 -112.5452
378.1 -112.4555
378.12 -112.3661
378.14 -112.2768
378.16 -112.1876
378.18 -112.0986
378.2 -112.0098
378.22 -111.9212
378.24 -111.8327
378.26 -111.7443
378.28 -111.6562
378.3 -111.5682
378.32 -111.4803
378.34 -111.3926
378.36 -111.3051
378.38 -111.2178
378.4 -111.1306
378.42 -111.0435
378.44 -110.9566
378.46 -110.8699
378.48 -110.7834
378.5 -110.697
378.52 -110.6107
378.54 -110.5246
378.56 -110.4387
378.58 -110.3529
378.6 -110.2673
378.62 -110.1819
378.64 -110.0966
378.66 -110.0114
378.68 -109.9264
378.7 -109.8416
378.72 -109.7569
378.74 -109.6724
378.76 -109.588
378.78 -109.5038
378.8 -109.4198
378.82 -109.3359
378.84 -109.2521
378.86 -109.1685
378.88 -109.0851
378.9 -109.0018
378.92 -108.9187
378.94 -108.8357
378.96 -108.7528
378.98 -108.6702
379 -108.5876
379.02 -108.5052
379.04 -108.423
379.06 -108.3409
379.08 -108.259
379.1 -108.1772
379.12 -108.0956
379.14 -108.0141
379.16 -107.9328
379.18 -107.8516
379.2 -107.7706
379.22 -107.6897
379.24 -107.609
379.26 -107.5284
379.28 -107.4479
379.3 -107.3676
379.32 -107.2875
379.34 -107.2075
379.36 -107.1276
379.38 -107.0479
379.4 -106.9683
379.42 -106.8889
379.44 -106.8097
379.46 -106.7305
379.48 -106.6515
379.5 -106.5727
379.52 -106.494
379.54 -106.4154
379.56 -106.337
379.58 -106.2588
379.6 -106.1806
379.62 -106.1027
379.64 -106.0248
379.66 -105.9471
379.68 -105.8696
379.7 -105.7921
379.72 -105.7149
379.74 -105.6377
379.76 -105.5607
379.78 -105.4839
379.8 -105.4072
379.82 -105.3306
379.84 -105.2542
379.86 -105.1779
379.88 -105.1017
379.9 -105.0257
379.92 -104.9498
379.94 -104.8741
379.96 -104.7985
379.98 -104.723
380 -104.6477
380.02 -104.5725
380.04 -104.4975
380.06 -104.4225
380.08 -104.3478
380.1 -104.2731
380.12 -104.1986
380.14 -104.1242
380.16 -104.05
380.18 -103.9759
380.2 -103.9019
380.22 -103.8281
380.24 -103.7544
380.26 -103.6808
380.28 -103.6074
380.3 -103.5341
380.32 -103.4609
380.34 -103.3879
380.36 -103.315
380.38 -103.2422
380.4 -103.1696
380.42 -103.0971
380.44 -103.0247
380.46 -102.9525
380.48 -102.8804
380.5 -102.8084
380.52 -102.7366
380.54 -102.6648
380.56 -102.5933
380.58 -102.5218
380.6 -102.4505
380.62 -102.3793
380.64 -102.3082
380.66 -102.2373
380.68 -102.1665
380.7 -102.0958
380.72 -102.0252
380.74 -101.9548
380.76 -101.8845
380.78 -101.8143
380.8 -101.7443
380.82 -101.6744
380.84 -101.6046
380.86 -101.5349
380.88 -101.4654
380.9 -101.396
380.92 -101.3267
380.94 -101.2575
380.96 -101.1885
380.98 -101.1196
381 -101.0508
381.02 -100.9821
381.04 -100.9136
381.06 -100.8452
381.08 -100.7769
381.1 -100.7087
381.12 -100.6407
381.14 -100.5728
381.16 -100.505
381.18 -100.4373
381.2 -100.3698
381.22 -100.3023
381.24 -100.235
381.26 -100.1678
381.28 -100.1008
381.3 -100.0338
381.32 -99.96701
381.34 -99.90032
381.36 -99.83374
381.38 -99.76728
381.4 -99.70094
381.42 -99.63472
381.44 -99.56862
381.46 -99.50264
381.48 -99.43678
381.5 -99.37104
381.52 -99.30542
381.54 -99.23992
381.56 -99.17453
381.58 -99.10926
381.6 -99.04411
381.62 -98.97908
381.64 -98.91417
381.66 -98.84937
381.68 -98.78469
381.7 -98.72012
381.72 -98.65568
381.74 -98.59135
381.76 -98.52713
381.78 -98.46303
381.8 -98.39905
381.82 -98.33518
381.84 -98.27143
381.86 -98.20779
381.88 -98.14427
381.9 -98.08086
381.92 -98.01756
381.94 -97.95438
381.96 -97.89132
381.98 -97.82836
382 -97.76552
382.02 -97.7028
382.04 -97.64018
382.06 -97.57768
382.08 -97.5153
382.1 -97.45302
382.12 -97.39086
382.14 -97.32881
382.16 -97.26687
382.18 -97.20504
382.2 -97.14332
382.22 -97.08172
382.24 -97.02022
382.26 -96.95884
382.28 -96.89756
382.3 -96.8364
382.32 -96.77534
382.34 -96.7144
382.36 -96.65357
382.38 -96.59284
382.4 -96.53223
382.42 -96.47172
382.44 -96.41132
382.46 -96.35103
382.48 -96.29085
382.5 -96.23078
382.52 -96.17081
382.54 -96.11096
382.56 -96.05121
382.58 -95.99156
382.6 -95.93203
382.62 -95.8726
382.64 -95.81328
382.66 -95.75406
382.68 -95.69495
382.7 -95.63595
382.72 -95.57705
382.74 -95.51826
382.76 -95.45957
382.78 -95.40099
382.8 -95.34252
382.82 -95.28415
382.84 -95.22588
382.86 -95.16772
382.88 -95.10966
382.9 -95.05171
382.92 -94.99386
382.94 -94.93611
382.96 -94.87847
382.98 -94.82093
383 -94.76349
383.02 -94.70616
383.04 -94.64893
383.06 -94.5918
383.08 -94.53478
383.1 -94.47785
383.12 -94.42103
383.14 -94.36431
383.16 -94.30769
383.18 -94.25117
383.2 -94.19476
383.22 -94.13844
383.24 -94.08223
383.26 -94.02611
383.28 -93.9701
383.3 -93.91418
383.32 -93.85837
383.34 -93.80265
383.36 -93.74704
383.38 -93.69152
383.4 -93.63611
383.42 -93.58079
383.44 -93.52557
383.46 -93.47045
383.48 -93.41543
383.5 -93.3605
383.52 -93.30568
383.54 -93.25095
383.56 -93.19632
383.58 -93.14179
383.6 -93.08735
383.62 -93.03301
383.64 -92.97877
383.66 -92.92462
383.68 -92.87057
383.7 -92.81662
383.72 -92.76276
383.74 -92.709
383.76 -92.65534
383.78 -92.60177
383.8 -92.54829
383.82 -92.49492
383.84 -92.44163
383.86 -92.38844
383.88 -92.33535
383.9 -92.28235
383.92 -92.22944
383.94 -92.17663
383.96 -92.12391
383.98 -92.07128
384 -92.01875
384.02 -91.96631
384.04 -91.91397
384.06 -91.86171
384.08 -91.80955
384.1 -91.75749
384.12 -91.70551
384.14 -91.65363
384.16 -91.60184
384.18 -91.55014
384.2 -91.49853
384.22 -91.44702
384.24 -91.39559
384.26 -91.34426
384.28 -91.29301
384.3 -91.24186
384.32 -91.1908
384.34 -91.13983
384.36 -91.08895
384.38 -91.03815
384.4 -90.98745
384.42 -90.93684
384.44 -90.88632
384.46 -90.83588
384.48 -90.78554
384.5 -90.73528
384.52 -90.68512
384.54 -90.63504
384.56 -90.58505
384.58 -90.53514
384.6 -90.48533
384.62 -90.4356
384.64 -90.38596
384.66 -90.33641
384.68 -90.28695
384.7 -90.23757
384.72 -90.18828
384.74 -90.13908
384.76 -90.08996
384.78 -90.04093
384.8 -89.99198
384.82 -89.94312
384.84 -89.89435
384.86 -89.84566
384.88 -89.79706
384.9 -89.74854
384.92 -89.70011
384.94 -89.65177
384.96 -89.6035
384.98 -89.55533
385 -89.50723
385.02 -89.45922
385.04 -89.4113
385.06 -89.36346
385.08 -89.3157
385.1 -89.26802
385.12 -89.22043
385.14 -89.17293
385.16 -89.1255
385.18 -89.07816
385.2 -89.0309
385.22 -88.98372
385.24 -88.93663
385.26 -88.88961
385.28 -88.84268
385.3 -88.79583
385.32 -88.74907
385.34 -88.70238
385.36 -88.65578
385.38 -88.60925
385.4 -88.56281
385.42 -88.51645
385.44 -88.47016
385.46 -88.42396
385.48 -88.37784
385.5 -88.3318
385.52 -88.28584
385.54 -88.23995
385.56 -88.19415
385.58 -88.14843
385.6 -88.10278
385.62 -88.05722
385.64 -88.01173
385.66 -87.96632
385.68 -87.92099
385.7 -87.87574
385.72 -87.83057
385.74 -87.78547
385.76 -87.74045
385.78 -87.69551
385.8 -87.65065
385.82 -87.60586
385.84 -87.56115
385.86 -87.51652
385.88 -87.47197
385.9 -87.42749
385.92 -87.38308
385.94 -87.33876
385.96 -87.29451
385.98 -87.25033
386 -87.20623
386.02 -87.16221
386.04 -87.11826
386.06 -87.07439
386.08 -87.03059
386.1 -86.98687
386.12 -86.94322
386.14 -86.89964
386.16 -86.85614
386.18 -86.81272
386.2 -86.76937
386.22 -86.72609
386.24 -86.68288
386.26 -86.63975
386.28 -86.59669
386.3 -86.55371
386.32 -86.5108
386.34 -86.46796
386.36 -86.42519
386.38 -86.38249
386.4 -86.33987
386.42 -86.29732
386.44 -86.25484
386.46 -86.21244
386.48 -86.1701
386.5 -86.12784
386.52 -86.08565
386.54 -86.04352
386.56 -86.00147
386.58 -85.95949
386.6 -85.91758
386.62 -85.87574
386.64 -85.83398
386.66 -85.79228
386.68 -85.75065
386.7 -85.70909
386.72 -85.6676
386.74 -85.62618
386.76 -85.58483
386.78 -85.54354
386.8 -85.50233
386.82 -85.46118
386.84 -85.42011
386.86 -85.3791
386.88 -85.33816
386.9 -85.29729
386.92 -85.25648
386.94 -85.21575
386.96 -85.17508
386.98 -85.13448
387 -85.09394
387.02 -85.05347
387.04 -85.01307
387.06 -84.97274
387.08 -84.93247
387.1 -84.89227
387.12 -84.85213
387.14 -84.81206
387.16 -84.77206
387.18 -84.73212
387.2 -84.69225
387.22 -84.65244
387.24 -84.6127
387.26 -84.57302
387.28 -84.53341
387.3 -84.49386
387.32 -84.45438
387.34 -84.41496
387.36 -84.3756
387.38 -84.33631
387.4 -84.29708
387.42 -84.25792
387.44 -84.21882
387.46 -84.17978
387.48 -84.14081
387.5 -84.10189
387.52 -84.06305
387.54 -84.02426
387.56 -83.98554
387.58 -83.94687
387.6 -83.90828
387.62 -83.86974
387.64 -83.83126
387.66 -83.79285
387.68 -83.7545
387.7 -83.7162
387.72 -83.67797
387.74 -83.6398
387.76 -83.6017
387.78 -83.56365
387.8 -83.52566
387.82 -83.48773
387.84 -83.44987
387.86 -83.41206
387.88 -83.37431
387.9 -83.33662
387.92 -83.29899
387.94 -83.26142
387.96 -83.22391
387.98 -83.18646
388 -83.14907
388.02 -83.11174
388.04 -83.07446
388.06 -83.03724
388.08 -83.00008
388.1 -82.96298
388.12 -82.92594
388.14 -82.88895
388.16 -82.85202
388.18 -82.81515
388.2 -82.77834
388.22 -82.74158
388.24 -82.70488
388.26 -82.66823
388.28 -82.63165
388.3 -82.59511
388.32 -82.55864
388.34 -82.52222
388.36 -82.48585
388.38 -82.44955
388.4 -82.41329
388.42 -82.37709
388.44 -82.34095
388.46 -82.30486
388.48 -82.26883
388.5 -82.23285
388.52 -82.19693
388.54 -82.16106
388.56 -82.12524
388.58 -82.08948
388.6 -82.05377
388.62 -82.01812
388.64 -81.98252
388.66 -81.94697
388.68 -81.91147
388.7 -81.87603
388.72 -81.84064
388.74 -81.8053
388.76 -81.77002
388.78 -81.73479
388.8 -81.69961
388.82 -81.66448
388.84 -81.6294
388.86 -81.59438
388.88 -81.5594
388.9 -81.52448
388.92 -81.48961
388.94 -81.45479
388.96 -81.42002
388.98 -81.3853
389 -81.35063
389.02 -81.31602
389.04 -81.28145
389.06 -81.24693
389.08 -81.21246
389.1 -81.17804
389.12 -81.14367
389.14 -81.10935
389.16 -81.07508
389.18 -81.04086
389.2 -81.00668
389.22 -80.97256
389.24 -80.93848
389.26 -80.90445
389.28 -80.87047
389.3 -80.83654
389.32 -80.80266
389.34 -80.76882
389.36 -80.73503
389.38 -80.70129
389.4 -80.66759
389.42 -80.63394
389.44 -80.60034
389.46 -80.56678
389.48 -80.53328
389.5 -80.49981
389.52 -80.4664
389.54 -80.43303
389.56 -80.3997
389.58 -80.36642
389.6 -80.33319
389.62 -80.3
389.64 -80.26686
389.66 -80.23376
389.68 -80.2007
389.7 -80.1677
389.72 -80.13473
389.74 -80.10181
389.76 -80.06893
389.78 -80.0361
389.8 -80.00331
389.82 -79.97057
389.84 -79.93787
389.86 -79.90521
389.88 -79.87259
389.9 -79.84002
389.92 -79.80749
389.94 -79.775
389.96 -79.74256
389.98 -79.71016
390 -79.6778
390.02 -79.64548
390.04 -79.6132
390.06 -79.58097
390.08 -79.54877
390.1 -79.51662
390.12 -79.48451
390.14 -79.45244
390.16 -79.42041
390.18 -79.38842
390.2 -79.35647
390.22 -79.32457
390.24 -79.2927
390.26 -79.26087
390.28 -79.22908
390.3 -79.19733
390.32 -79.16562
390.34 -79.13395
390.36 -79.10232
390.38 -79.07073
390.4 -79.03918
390.42 -79.00767
390.44 -78.97619
390.46 -78.94475
390.48 -78.91335
390.5 -78.88199
390.52 -78.85067
390.54 -78.81938
390.56 -78.78813
390.58 -78.75692
390.6 -78.72575
390.62 -78.69461
390.64 -78.66351
390.66 -78.63244
390.68 -78.60142
390.7 -78.57043
390.72 -78.53947
390.74 -78.50855
390.76 -78.47767
390.78 -78.44682
390.8 -78.41601
390.82 -78.38523
390.84 -78.35449
390.86 -78.32378
390.88 -78.29311
390.9 -78.26247
390.92 -78.23187
390.94 -78.2013
390.96 -78.17077
390.98 -78.14027
391 -78.1098
391.02 -78.07937
391.04 -78.04897
391.06 -78.0186
391.08 -77.98827
391.1 -77.95797
391.12 -77.9277
391.14 -77.89747
391.16 -77.86727
391.18 -77.8371
391.2 -77.80696
391.22 -77.77685
391.24 -77.74678
391.26 -77.71674
391.28 -77.68672
391.3 -77.65675
391.32 -77.6268
391.34 -77.59688
391.36 -77.56699
391.38 -77.53714
391.4 -77.50731
391.42 -77.47752
391.44 -77.44775
391.46 -77.41802
391.48 -77.38831
391.5 -77.35863
391.52 -77.32899
391.54 -77.29937
391.56 -77.26978
391.58 -77.24022
391.6 -77.21069
391.62 -77.18119
391.64 -77.15172
391.66 -77.12227
391.68 -77.09286
391.7 -77.06347
391.72 -77.03411
391.74 -77.00478
391.76 -76.97547
391.78 -76.94619
391.8 -76.91694
391.82 -76.88772
391.84 -76.85852
391.86 -76.82935
391.88 -76.8002
391.9 -76.77108
391.92 -76.74199
391.94 -76.71293
391.96 -76.68389
391.98 -76.65487
392 -76.62588
392.02 -76.59692
392.04 -76.56798
392.06 -76.53906
392.08 -76.51017
392.1 -76.48131
392.12 -76.45247
392.14 -76.42365
392.16 -76.39486
392.18 -76.36609
392.2 -76.33735
392.22 -76.30863
392.24 -76.27993
392.26 -76.25126
392.28 -76.22261
392.3 -76.19398
392.32 -76.16537
392.34 -76.13679
392.36 -76.10823
392.38 -76.07969
392.4 -76.05117
392.42 -76.02268
392.44 -75.99421
392.46 -75.96576
392.48 -75.93733
392.5 -75.90892
392.52 -75.88053
392.54 -75.85216
392.56 -75.82382
392.58 -75.79549
392.6 -75.76719
392.62 -75.7389
392.64 -75.71064
392.66 -75.68239
392.68 -75.65417
392.7 -75.62596
392.72 -75.59777
392.74 -75.5696
392.76 -75.54146
392.78 -75.51333
392.8 -75.48521
392.82 -75.45712
392.84 -75.42905
392.86 -75.40099
392.88 -75.37295
392.9 -75.34493
392.92 -75.31693
392.94 -75.28894
392.96 -75.26097
392.98 -75.23302
393 -75.20509
393.02 -75.17717
393.04 -75.14927
393.06 -75.12138
393.08 -75.09351
393.1 -75.06566
393.12 -75.03782
393.14 -75.01
393.16 -74.98219
393.18 -74.9544
393.2 -74.92663
393.22 -74.89887
393.24 -74.87112
393.26 -74.84339
393.28 -74.81567
393.3 -74.78797
393.32 -74.76028
393.34 -74.7326
393.36 -74.70494
393.38 -74.6773
393.4 -74.64966
393.42 -74.62204
393.44 -74.59443
393.46 -74.56684
393.48 -74.53925
393.5 -74.51168
393.52 -74.48412
393.54 -74.45658
393.56 -74.42904
393.58 -74.40152
393.6 -74.37401
393.62 -74.34651
393.64 -74.31902
393.66 -74.29154
393.68 -74.26408
393.7 -74.23662
393.72 -74.20917
393.74 -74.18174
393.76 -74.15431
393.78 -74.1269
393.8 -74.09949
393.82 -74.0721
393.84 -74.04471
393.86 -74.01733
393.88 -73.98996
393.9 -73.9626
393.92 -73.93525
393.94 -73.90791
393.96 -73.88057
393.98 -73.85324
394 -73.82592
394.02 -73.79861
394.04 -73.77131
394.06 -73.74401
394.08 -73.71672
394.1 -73.68944
394.12 -73.66216
394.14 -73.63489
394.16 -73.60763
394.18 -73.58037
394.2 -73.55312
394.22 -73.52588
394.24 -73.49864
394.26 -73.4714
394.28 -73.44417
394.3 -73.41695
394.32 -73.38973
394.34 -73.36251
394.36 -73.3353
394.38 -73.30809
394.4 -73.28089
394.42 -73.25369
394.44 -73.2265
394.46 -73.19931
394.48 -73.17212
394.5 -73.14493
394.52 -73.11775
394.54 -73.09057
394.56 -73.06339
394.58 -73.03621
394.6 -73.00904
394.62 -72.98187
394.64 -72.9547
394.66 -72.92753
394.68 -72.90036
394.7 -72.8732
394.72 -72.84603
394.74 -72.81886
394.76 -72.7917
394.78 -72.76453
394.8 -72.73737
394.82 -72.7102
394.84 -72.68304
394.86 -72.65587
394.88 -72.6287
394.9 -72.60154
394.92 -72.57437
394.94 -72.5472
394.96 -72.52002
394.98 -72.49285
395 -72.46567
395.02 -72.43849
395.04 -72.41131
395.06 -72.38413
395.08 -72.35694
395.1 -72.32975
395.12 -72.30255
395.14 -72.27535
395.16 -72.24815
395.18 -72.22095
395.2 -72.19374
395.22 -72.16652
395.24 -72.1393
395.26 -72.11208
395.28 -72.08485
395.3 -72.05761
395.32 -72.03037
395.34 -72.00313
395.36 -71.97587
395.38 -71.94861
395.4 -71.92135
395.42 -71.89408
395.44 -71.8668
395.46 -71.83951
395.48 -71.81221
395.5 -71.78491
395.52 -71.7576
395.54 -71.73028
395.56 -71.70296
395.58 -71.67562
395.6 -71.64828
395.62 -71.62092
395.64 -71.59356
395.66 -71.56619
395.68 -71.53881
395.7 -71.51142
395.72 -71.48401
395.74 -71.4566
395.76 -71.42918
395.78 -71.40174
395.8 -71.37429
395.82 -71.34684
395.84 -71.31937
395.86 -71.29188
395.88 -71.26439
395.9 -71.23688
395.92 -71.20936
395.94 -71.18183
395.96 -71.15428
395.98 -71.12672
396 -71.09915
396.02 -71.07156
396.04 -71.04396
396.06 -71.01634
396.08 -70.98871
396.1 -70.96106
396.12 -70.9334
396.14 -70.90572
396.16 -70.87803
396.18 -70.85032
396.2 -70.82259
396.22 -70.79485
396.24 -70.76709
396.26 -70.73931
396.28 -70.71151
396.3 -70.6837
396.32 -70.65587
396.34 -70.62802
396.36 -70.60015
396.38 -70.57226
396.4 -70.54435
396.42 -70.51642
396.44 -70.48848
396.46 -70.46051
396.48 -70.43252
396.5 -70.40451
396.52 -70.37648
396.54 -70.34843
396.56 -70.32036
396.58 -70.29226
396.6 -70.26414
396.62 -70.236
396.64 -70.20784
396.66 -70.17966
396.68 -70.15145
396.7 -70.12321
396.72 -70.09495
396.74 -70.06667
396.76 -70.03837
396.78 -70.01003
396.8 -69.98168
396.82 -69.95329
396.84 -69.92488
396.86 -69.89645
396.88 -69.86799
396.9 -69.8395
396.92 -69.81098
396.94 -69.78244
396.96 -69.75386
396.98 -69.72526
397 -69.69663
397.02 -69.66797
397.04 -69.63928
397.06 -69.61057
397.08 -69.58182
397.1 -69.55304
397.12 -69.52423
397.14 -69.49539
397.16 -69.46652
397.18 -69.43761
397.2 -69.40867
397.22 -69.3797
397.24 -69.3507
397.26 -69.32167
397.28 -69.2926
397.3 -69.26349
397.32 -69.23435
397.34 -69.20518
397.36 -69.17597
397.38 -69.14673
397.4 -69.11745
397.42 -69.08813
397.44 -69.05878
397.46 -69.02938
397.48 -68.99996
397.5 -68.97049
397.52 -68.94098
397.54 -68.91144
397.56 -68.88185
397.58 -68.85223
397.6 -68.82257
397.62 -68.79286
397.64 -68.76312
397.66 -68.73333
397.68 -68.7035
397.7 -68.67363
397.72 -68.64372
397.74 -68.61376
397.76 -68.58376
397.78 -68.55371
397.8 -68.52362
397.82 -68.49349
397.84 -68.46331
397.86 -68.43308
397.88 -68.40281
397.9 -68.37249
397.92 -68.34212
397.94 -68.31171
397.96 -68.28125
397.98 -68.25073
398 -68.22017
398.02 -68.18956
398.04 -68.1589
398.06 -68.12819
398.08 -68.09742
398.1 -68.06661
398.12 -68.03574
398.14 -68.00482
398.16 -67.97385
398.18 -67.94282
398.2 -67.91174
398.22 -67.8806
398.24 -67.84941
398.26 -67.81816
398.28 -67.78685
398.3 -67.75549
398.32 -67.72407
398.34 -67.69259
398.36 -67.66105
398.38 -67.62945
398.4 -67.59779
398.42 -67.56608
398.44 -67.5343
398.46 -67.50245
398.48 -67.47055
398.5 -67.43858
398.52 -67.40655
398.54 -67.37446
398.56 -67.3423
398.58 -67.31007
398.6 -67.27778
398.62 -67.24542
398.64 -67.21299
398.66 -67.1805
398.68 -67.14794
398.7 -67.1153
398.72 -67.0826
398.74 -67.04983
398.76 -67.01698
398.78 -66.98406
398.8 -66.95107
398.82 -66.91801
398.84 -66.88487
398.86 -66.85165
398.88 -66.81836
398.9 -66.785
398.92 -66.75155
398.94 -66.71803
398.96 -66.68443
398.98 -66.65075
399 -66.61699
399.02 -66.58315
399.04 -66.54923
399.06 -66.51522
399.08 -66.48113
399.1 -66.44696
399.12 -66.4127
399.14 -66.37835
399.16 -66.34392
399.18 -66.3094
399.2 -66.27479
399.22 -66.24009
399.24 -66.2053
399.26 -66.17042
399.28 -66.13545
399.3 -66.10039
399.32 -66.06523
399.34 -66.02998
399.36 -65.99463
399.38 -65.95918
399.4 -65.92364
399.42 -65.888
399.44 -65.85226
399.46 -65.81642
399.48 -65.78047
399.5 -65.74443
399.52 -65.70828
399.54 -65.67203
399.56 -65.63567
399.58 -65.5992
399.6 -65.56263
399.62 -65.52595
399.64 -65.48915
399.66 -65.45225
399.68 -65.41524
399.7 -65.37811
399.72 -65.34086
399.74 -65.30351
399.76 -65.26603
399.78 -65.22844
399.8 -65.19073
399.82 -65.1529
399.84 -65.11495
399.86 -65.07687
399.88 -65.03867
399.9 -65.00035
399.92 -64.9619
399.94 -64.92332
399.96 -64.88461
399.98 -64.84578
400 -64.80681
400.02 -64.76771
400.04 -64.72847
400.06 -64.6891
400.08 -64.64959
400.1 -64.60994
400.12 -64.57016
400.14 -64.53023
400.16 -64.49016
400.18 -64.44994
400.2 -64.40958
400.22 -64.36907
400.24 -64.32842
400.26 -64.28761
400.28 -64.24665
400.3 -64.20554
400.32 -64.16427
400.34 -64.12285
400.36 -64.08127
400.38 -64.03952
400.4 -63.99762
400.42 -63.95555
400.44 -63.91332
400.46 -63.87092
400.48 -63.82835
400.5 -63.78561
400.52 -63.7427
400.54 -63.69961
400.56 -63.65635
400.58 -63.61291
400.6 -63.56929
400.62 -63.52549
400.64 -63.4815
400.66 -63.43733
400.68 -63.39297
400.7 -63.34842
400.72 -63.30368
400.74 -63.25874
400.76 -63.21361
400.78 -63.16828
400.8 -63.12275
400.82 -63.07702
400.84 -63.03108
400.86 -62.98493
400.88 -62.93857
400.9 -62.892
400.92 -62.84522
400.94 -62.79822
400.96 -62.751
400.98 -62.70356
401 -62.65589
401.02 -62.608
401.04 -62.55987
401.06 -62.51152
401.08 -62.46293
401.1 -62.4141
401.12 -62.36503
401.14 -62.31571
401.16 -62.26616
401.18 -62.21635
401.2 -62.16629
401.22 -62.11597
401.24 -62.0654
401.26 -62.01456
401.28 -61.96346
401.3 -61.9121
401.32 -61.86046
401.34 -61.80854
401.36 -61.75636
401.38 -61.70388
401.4 -61.65113
401.42 -61.59809
401.44 -61.54475
401.46 -61.49112
401.48 -61.43719
401.5 -61.38296
401.52 -61.32842
401.54 -61.27357
401.56 -61.21841
401.58 -61.16292
401.6 -61.10712
401.62 -61.05099
401.64 -60.99452
401.66 -60.93772
401.68 -60.88058
401.7 -60.8231
401.72 -60.76526
401.74 -60.70708
401.76 -60.64853
401.78 -60.58962
401.8 -60.53033
401.82 -60.47068
401.84 -60.41064
401.86 -60.35022
401.88 -60.28941
401.9 -60.2282
401.92 -60.16659
401.94 -60.10457
401.96 -60.04214
401.98 -59.97929
402 -59.91601
402.02 -59.8523
402.04 -59.78814
402.06 -59.72354
402.08 -59.65849
402.1 -59.59297
402.12 -59.52699
402.14 -59.46053
402.16 -59.39358
402.18 -59.32615
402.2 -59.25821
402.22 -59.18976
402.24 -59.1208
402.26 -59.05131
402.28 -58.98128
402.3 -58.91071
402.32 -58.83958
402.34 -58.76788
402.36 -58.69561
402.38 -58.62276
402.4 -58.5493
402.42 -58.47523
402.44 -58.40055
402.46 -58.32522
402.48 -58.24926
402.5 -58.17263
402.52 -58.09532
402.54 -58.01733
402.56 -57.93864
402.58 -57.85923
402.6 -57.77909
402.62 -57.69819
402.64 -57.61653
402.66 -57.53409
402.68 -57.45084
402.7 -57.36677
402.72 -57.28186
402.74 -57.19608
402.76 -57.10943
402.78 -57.02187
402.8 -56.93338
402.82 -56.84393
402.84 -56.75351
402.86 -56.66208
402.88 -56.56962
402.9 -56.4761
402.92 -56.38149
402.94 -56.28576
402.96 -56.18888
402.98 -56.0908
403 -55.9915
403.02 -55.89094
403.04 -55.78908
403.06 -55.68587
403.08 -55.58128
403.1 -55.47526
403.12 -55.36775
403.14 -55.25872
403.16 -55.14811
403.18 -55.03586
403.2 -54.92191
403.22 -54.80621
403.24 -54.68869
403.26 -54.56927
403.28 -54.44789
403.3 -54.32448
403.32 -54.19894
403.34 -54.0712
403.36 -53.94117
403.38 -53.80874
403.4 -53.67382
403.42 -53.53631
403.44 -53.39607
403.46 -53.25301
403.48 -53.10697
403.5 -52.95784
403.52 -52.80545
403.54 -52.64966
403.56 -52.49029
403.58 -52.32716
403.6 -52.1601
403.62 -51.98888
403.64 -51.81328
403.66 -51.63308
403.68 -51.44801
403.7 -51.2578
403.72 -51.06216
403.74 -50.86076
403.76 -50.65325
403.78 -50.43927
403.8 -50.2184
403.82 -49.99019
403.84 -49.75418
403.86 -49.50982
403.88 -49.25655
403.9 -48.99373
403.92 -48.72067
403.94 -48.4366
403.96 -48.14069
403.98 -47.832
404 -47.50949
404.02 -47.17202
404.04 -46.81829
404.06 -46.44687
404.08 -46.05613
404.1 -45.64424
404.12 -45.20912
404.14 -44.74841
404.16 -44.2594
404.18 -43.73898
404.2 -43.18356
404.22 -42.58894
404.24 -41.95026
404.26 -41.26178
404.28 -40.5167
404.3 -39.70696
404.32 -38.8229
404.34 -37.85291
404.36 -36.78289
404.38 -35.59575
404.4 -34.2706
404.42 -32.78195
404.44 -31.0988
404.46 -29.18383
404.48 -26.99317
404.5 -24.4775
404.52 -21.58613
404.54 -18.27606
404.56 -14.52805
404.58 -10.36811
404.6 -5.885678
404.62 -1.233486
404.64 3.399675
404.66 7.832433
404.68 11.92632
404.7 15.59844
404.72 18.8145
404.74 21.57383
404.76 23.89485
404.78 25.80466
404.8 27.33257
404.82 28.50684
404.84 29.35335
404.86 29.89536
404.88 30.15403
404.9 30.14904
404.92 29.89932
404.94 29.42364
404.96 28.74101
404.98 27.87082
405 26.83283
405.02 25.64697
405.04 24.33304
405.06 22.91031
405.08 21.39725
405.1 19.81116
405.12 18.16802
405.14 16.48227
405.16 14.7668
405.18 13.03289
405.2 11.29033
405.22 9.547411
405.24 7.811111
405.26 6.087172
405.28 4.380235
405.3 2.693957
405.32 1.031126
405.34 -0.6062332
405.36 -2.216766
405.38 -3.799701
405.4 -5.354771
405.42 -6.882146
405.44 -8.382366
405.46 -9.856291
405.48 -11.30504
405.5 -12.72995
405.52 -14.13251
405.54 -15.51435
405.56 -16.87717
405.58 -18.22269
405.6 -19.55263
405.62 -20.86865
405.64 -22.1723
405.66 -23.46497
405.68 -24.74789
405.7 -26.02198
405.72 -27.28793
405.74 -28.54606
405.76 -29.79632
405.78 -31.03831
405.8 -32.27118
405.82 -33.4937
405.84 -34.70426
405.86 -35.90092
405.88 -37.08147
405.9 -38.24349
405.92 -39.38445
405.94 -40.50182
405.96 -41.59314
405.98 -42.65614
406 -43.68874
406.02 -44.68918
406.04 -45.656
406.06 -46.58807
406.08 -47.48456
406.1 -48.34496
406.12 -49.16901
406.14 -49.95671
406.16 -50.70825
406.18 -51.42403
406.2 -52.10462
406.22 -52.75072
406.24 -53.36318
406.26 -53.94295
406.28 -54.49108
406.3 -55.00872
406.32 -55.49703
406.34 -55.95726
406.36 -56.39066
406.38 -56.79848
406.4 -57.18199
406.42 -57.54243
406.44 -57.88104
406.46 -58.19899
406.48 -58.49745
406.5 -58.77752
406.52 -59.04028
406.54 -59.28675
406.56 -59.51789
406.58 -59.73464
406.6 -59.93786
406.62 -60.12837
406.64 -60.30697
406.66 -60.47438
406.68 -60.63129
406.7 -60.77836
406.72 -60.91619
406.74 -61.04535
406.76 -61.16638
406.78 -61.27979
406.8 -61.38605
406.82 -61.48559
406.84 -61.57883
406.86 -61.66616
406.88 -61.74794
406.9 -61.82451
406.92 -61.8962
406.94 -61.96329
406.96 -62.02607
406.98 -62.0848
407 -62.13972
407.02 -62.19106
407.04 -62.23905
407.06 -62.28387
407.08 -62.32573
407.1 -62.36479
407.12 -62.40123
407.14 -62.43519
407.16 -62.46683
407.18 -62.49628
407.2 -62.52368
407.22 -62.54914
407.24 -62.57277
407.26 -62.59469
407.28 -62.61499
407.3 -62.63376
407.32 -62.6511
407.34 -62.6671
407.36 -62.68182
407.38 -62.69533
407.4 -62.70772
407.42 -62.71905
407.44 -62.72937
407.46 -62.73874
407.48 -62.74723
407.5 -62.75487
407.52 -62.76172
407.54 -62.76782
407.56 -62.77322
407.58 -62.77796
407.6 -62.78206
407.62 -62.78558
407.64 -62.78854
407.66 -62.79098
407.68 -62.79292
407.7 -62.7944
407.72 -62.79544
407.74 -62.79606
407.76 -62.79629
407.78 -62.79616
407.8 -62.79567
407.82 -62.79487
407.84 -62.79375
407.86 -62.79235
407.88 -62.79067
407.9 -62.78873
407.92 -62.78656
407.94 -62.78416
407.96 -62.78154
407.98 -62.77872
408 -62.77572
408.02 -62.77254
408.04 -62.76919
408.06 -62.76568
408.08 -62.76203
408.1 -62.75824
408.12 -62.75433
408.14 -62.75029
408.16 -62.74614
408.18 -62.74189
408.2 -62.73754
408.22 -62.73309
408.24 -62.72856
408.26 -62.72396
408.28 -62.71928
408.3 -62.71453
408.32 -62.70971
408.34 -62.70484
408.36 -62.69992
408.38 -62.69494
408.4 -62.68992
408.42 -62.68486
408.44 -62.67976
408.46 -62.67463
408.48 -62.66946
408.5 -62.66427
408.52 -62.65905
408.54 -62.6538
408.56 -62.64854
408.58 -62.64326
408.6 -62.63797
408.62 -62.63266
408.64 -62.62734
408.66 -62.62201
408.68 -62.61667
408.7 -62.61133
408.72 -62.60599
408.74 -62.60064
408.76 -62.59529
408.78 -62.58995
408.8 -62.5846
408.82 -62.57926
408.84 -62.57393
408.86 -62.5686
408.88 -62.56327
408.9 -62.55796
408.92 -62.55265
408.94 -62.54735
408.96 -62.54206
408.98 -62.53679
409 -62.53152
409.02 -62.52627
409.04 -62.52103
409.06 -62.5158
409.08 -62.51059
409.1 -62.5054
409.12 -62.50022
409.14 -62.49505
409.16 -62.4899
409.18 -62.48477
409.2 -62.47965
409.22 -62.47455
409.24 -62.46947
409.26 -62.46441
409.28 -62.45936
409.3 -62.45434
409.32 -62.44933
409.34 -62.44434
409.36 -62.43937
409.38 -62.43441
409.4 -62.42948
409.42 -62.42457
409.44 -62.41967
409.46 -62.4148
409.48 -62.40994
409.5 -62.4051
409.52 -62.40029
409.54 -62.39549
409.56 -62.39071
409.58 -62.38595
409.6 -62.38121
409.62 -62.3765
409.64 -62.3718
409.66 -62.36712
409.68 -62.36246
409.7 -62.35781
409.72 -62.35319
409.74 -62.34859
409.76 -62.34401
409.78 -62.33944
409.8 -62.3349
409.82 -62.33037
409.84 -62.32587
409.86 -62.32138
409.88 -62.31691
409.9 -62.31246
409.92 -62.30802
409.94 -62.30361
409.96 -62.29921
409.98 -62.29483
410 -62.29047
410.02 -62.28613
410.04 -62.28181
410.06 -62.2775
410.08 -62.27321
410.1 -62.26894
410.12 -62.26468
410.14 -62.26044
410.16 -62.25622
410.18 -62.25202
410.2 -62.24783
410.22 -62.24365
410.24 -62.2395
410.26 -62.23536
410.28 -62.23123
410.3 -62.22712
410.32 -62.22303
410.34 -62.21895
410.36 -62.21489
410.38 -62.21084
410.4 -62.20681
410.42 -62.20279
410.44 -62.19878
410.46 -62.19479
410.48 -62.19082
410.5 -62.18686
410.52 -62.18291
410.54 -62.17897
410.56 -62.17505
410.58 -62.17114
410.6 -62.16725
410.62 -62.16337
410.64 -62.1595
410.66 -62.15564
410.68 -62.1518
410.7 -62.14796
410.72 -62.14414
410.74 -62.14033
410.76 -62.13654
410.78 -62.13275
410.8 -62.12898
410.82 -62.12521
410.84 -62.12146
410.86 -62.11772
410.88 -62.11399
410.9 -62.11027
410.92 -62.10656
410.94 -62.10286
410.96 -62.09917
410.98 -62.09549
411 -62.09182
411.02 -62.08816
411.04 -62.08451
411.06 -62.08086
411.08 -62.07723
411.1 -62.0736
411.12 -62.06999
411.14 -62.06638
411.16 -62.06278
411.18 -62.05919
411.2 -62.0556
411.22 -62.05203
411.24 -62.04846
411.26 -62.0449
411.28 -62.04135
411.3 -62.0378
411.32 -62.03426
411.34 -62.03073
411.36 -62.0272
411.38 -62.02368
411.4 -62.02017
411.42 -62.01666
411.44 -62.01316
411.46 -62.00966
411.48 -62.00617
411.5 -62.00269
411.52 -61.99921
411.54 -61.99574
411.56 -61.99227
411.58 -61.98881
411.6 -61.98535
411.62 -61.98189
411.64 -61.97845
411.66 -61.975
411.68 -61.97156
411.7 -61.96812
411.72 -61.96469
411.74 -61.96126
411.76 -61.95784
411.78 -61.95442
411.8 -61.951
411.82 -61.94758
411.84 -61.94417
411.86 -61.94076
411.88 -61.93736
411.9 -61.93395
411.92 -61.93055
411.94 -61.92715
411.96 -61.92376
411.98 -61.92037
412 -61.91697
412.02 -61.91358
412.04 -61.9102
412.06 -61.90681
412.08 -61.90342
412.1 -61.90004
412.12 -61.89666
412.14 -61.89328
412.16 -61.8899
412.18 -61.88652
412.2 -61.88314
412.22 -61.87976
412.24 -61.87638
412.26 -61.87301
412.28 -61.86963
412.3 -61.86625
412.32 -61.86288
412.34 -61.8595
412.36 -61.85612
412.38 -61.85275
412.4 -61.84937
412.42 -61.84599
412.44 -61.84261
412.46 -61.83923
412.48 -61.83585
412.5 -61.83247
412.52 -61.82909
412.54 -61.82571
412.56 -61.82232
412.58 -61.81893
412.6 -61.81555
412.62 -61.81216
412.64 -61.80876
412.66 -61.80537
412.68 -61.80198
412.7 -61.79858
412.72 -61.79518
412.74 -61.79178
412.76 -61.78837
412.78 -61.78496
412.8 -61.78155
412.82 -61.77814
412.84 -61.77473
412.86 -61.77131
412.88 -61.76789
412.9 -61.76446
412.92 -61.76104
412.94 -61.75761
412.96 -61.75417
412.98 -61.75073
413 -61.74729
413.02 -61.74385
413.04 -61.7404
413.06 -61.73695
413.08 -61.73349
413.1 -61.73003
413.12 -61.72656
413.14 -61.72309
413.16 -61.71962
413.18 -61.71614
413.2 -61.71266
413.22 -61.70917
413.24 -61.70568
413.26 -61.70218
413.28 -61.69868
413.3 -61.69517
413.32 -61.69166
413.34 -61.68815
413.36 -61.68462
413.38 -61.6811
413.4 -61.67756
413.42 -61.67402
413.44 -61.67048
413.46 -61.66693
413.48 -61.66338
413.5 -61.65981
413.52 -61.65625
413.54 -61.65267
413.56 -61.6491
413.58 -61.64551
413.6 -61.64192
413.62 -61.63832
413.64 -61.63472
413.66 -61.63111
413.68 -61.62749
413.7 -61.62387
413.72 -61.62023
413.74 -61.6166
413.76 -61.61295
413.78 -61.6093
413.8 -61.60564
413.82 -61.60198
413.84 -61.59831
413.86 -61.59463
413.88 -61.59094
413.9 -61.58725
413.92 -61.58355
413.94 -61.57984
413.96 -61.57612
413.98 -61.5724
414 -61.56866
414.02 -61.56493
414.04 -61.56118
414.06 -61.55742
414.08 -61.55366
414.1 -61.54989
414.12 -61.54611
414.14 -61.54232
414.16 -61.53852
414.18 -61.53472
414.2 -61.53091
414.22 -61.52709
414.24 -61.52326
414.26 -61.51942
414.28 -61.51557
414.3 -61.51172
414.32 -61.50785
414.34 -61.50398
414.36 -61.5001
414.38 -61.49621
414.4 -61.49231
414.42 -61.4884
414.44 -61.48448
414.46 -61.48055
414.48 -61.47662
414.5 -61.47267
414.52 -61.46872
414.54 -61.46475
414.56 -61.46078
414.58 -61.4568
414.6 -61.4528
414.62 -61.4488
414.64 -61.44479
414.66 -61.44077
414.68 -61.43673
414.7 -61.43269
414.72 -61.42864
414.74 -61.42458
414.76 -61.42051
414.78 -61.41643
414.8 -61.41233
414.82 -61.40823
414.84 -61.40412
414.86 -61.4
414.88 -61.39586
414.9 -61.39172
414.92 -61.38757
414.94 -61.3834
414.96 -61.37923
414.98 -61.37504
415 -61.37085
415.02 -61.36664
415.04 -61.36242
415.06 -61.35819
415.08 -61.35395
415.1 -61.3497
415.12 -61.34544
415.14 -61.34117
415.16 -61.33689
415.18 -61.33259
415.2 -61.32829
415.22 -61.32397
415.24 -61.31965
415.26 -61.31531
415.28 -61.31096
415.3 -61.30659
415.32 -61.30222
415.34 -61.29784
415.36 -61.29344
415.38 -61.28903
415.4 -61.28461
415.42 -61.28018
415.44 -61.27574
415.46 -61.27129
415.48 -61.26682
415.5 -61.26234
415.52 -61.25785
415.54 -61.25335
415.56 -61.24884
415.58 -61.24431
415.6 -61.23978
415.62 -61.23523
415.64 -61.23067
415.66 -61.22609
415.68 -61.22151
415.7 -61.21691
415.72 -61.2123
415.74 -61.20768
415.76 -61.20304
415.78 -61.1984
415.8 -61.19374
415.82 -61.18906
415.84 -61.18438
415.86 -61.17968
415.88 -61.17497
415.9 -61.17025
415.92 -61.16552
415.94 -61.16077
415.96 -61.15601
415.98 -61.15124
416 -61.14645
416.02 -61.14165
416.04 -61.13684
416.06 -61.13202
416.08 -61.12718
416.1 -61.12233
416.12 -61.11747
416.14 -61.11259
416.16 -61.1077
416.18 -61.1028
416.2 -61.09789
416.22 -61.09296
416.24 -61.08802
416.26 -61.08306
416.28 -61.07809
416.3 -61.07311
416.32 -61.06812
416.34 -61.06311
416.36 -61.05809
416.38 -61.05305
416.4 -61.04801
416.42 -61.04294
416.44 -61.03787
416.46 -61.03278
416.48 -61.02768
416.5 -61.02256
416.52 -61.01743
416.54 -61.01229
416.56 -61.00713
416.58 -61.00196
416.6 -60.99678
416.62 -60.99158
416.64 -60.98637
416.66 -60.98114
416.68 -60.9759
416.7 -60.97065
416.72 -60.96538
416.74 -60.9601
416.76 -60.95481
416.78 -60.9495
416.8 -60.94418
416.82 -60.93884
416.84 -60.93349
416.86 -60.92812
416.88 -60.92274
416.9 -60.91735
416.92 -60.91194
416.94 -60.90652
416.96 -60.90108
416.98 -60.89563
417 -60.89017
417.02 -60.88469
417.04 -60.8792
417.06 -60.87369
417.08 -60.86817
417.1 -60.86263
417.12 -60.85708
417.14 -60.85151
417.16 -60.84594
417.18 -60.84034
417.2 -60.83473
417.22 -60.82911
417.24 -60.82347
417.26 -60.81782
417.28 -60.81215
417.3 -60.80647
417.32 -60.80077
417.34 -60.79506
417.36 -60.78934
417.38 -60.7836
417.4 -60.77784
417.42 -60.77207
417.44 -60.76629
417.46 -60.76049
417.48 -60.75468
417.5 -60.74885
417.52 -60.743
417.54 -60.73714
417.56 -60.73127
417.58 -60.72538
417.6 -60.71948
417.62 -60.71356
417.64 -60.70763
417.66 -60.70168
417.68 -60.69572
417.7 -60.68974
417.72 -60.68374
417.74 -60.67774
417.76 -60.67171
417.78 -60.66567
417.8 -60.65962
417.82 -60.65355
417.84 -60.64747
417.86 -60.64137
417.88 -60.63525
417.9 -60.62913
417.92 -60.62298
417.94 -60.61682
417.96 -60.61065
417.98 -60.60446
418 -60.59825
418.02 -60.59203
418.04 -60.58579
418.06 -60.57954
418.08 -60.57327
418.1 -60.56699
418.12 -60.56069
418.14 -60.55438
418.16 -60.54805
418.18 -60.54171
418.2 -60.53535
418.22 -60.52898
418.24 -60.52259
418.26 -60.51618
418.28 -60.50976
418.3 -60.50332
418.32 -60.49687
418.34 -60.4904
418.36 -60.48392
418.38 -60.47742
418.4 -60.47091
418.42 -60.46438
418.44 -60.45783
418.46 -60.45127
418.48 -60.4447
418.5 -60.43811
418.52 -60.4315
418.54 -60.42488
418.56 -60.41824
418.58 -60.41158
418.6 -60.40491
418.62 -60.39823
418.64 -60.39153
418.66 -60.38481
418.68 -60.37808
418.7 -60.37133
418.72 -60.36456
418.74 -60.35778
418.76 -60.35099
418.78 -60.34418
418.8 -60.33735
418.82 -60.33051
418.84 -60.32365
418.86 -60.31678
418.88 -60.30989
418.9 -60.30298
418.92 -60.29606
418.94 -60.28912
418.96 -60.28217
418.98 -60.2752
419 -60.26822
419.02 -60.26122
419.04 -60.2542
419.06 -60.24717
419.08 -60.24012
419.1 -60.23306
419.12 -60.22598
419.14 -60.21888
419.16 -60.21177
419.18 -60.20464
419.2 -60.1975
419.22 -60.19034
419.24 -60.18317
419.26 -60.17598
419.28 -60.16877
419.3 -60.16155
419.32 -60.15431
419.34 -60.14706
419.36 -60.13979
419.38 -60.1325
419.4 -60.1252
419.42 -60.11788
419.44 -60.11055
419.46 -60.1032
419.48 -60.09583
419.5 -60.08845
419.52 -60.08106
419.54 -60.07364
419.56 -60.06622
419.58 -60.05877
419.6 -60.05131
419.62 -60.04383
419.64 -60.03634
419.66 -60.02883
419.68 -60.02131
419.7 -60.01377
419.72 -60.00622
419.74 -59.99864
419.76 -59.99106
419.78 -59.98345
419.8 -59.97583
419.82 -59.9682
419.84 -59.96055
419.86 -59.95288
419.88 -59.9452
419.9 -59.9375
419.92 -59.92979
419.94 -59.92206
419.96 -59.91431
419.98 -59.90655
420 -59.89877
420.02 -59.89098
420.04 -59.88317
420.06 -59.87535
420.08 -59.86751
420.1 -59.85965
420.12 -59.85178
420.14 -59.84389
420.16 -59.83599
420.18 -59.82807
420.2 -59.82013
420.22 -59.81218
420.24 -59.80421
420.26 -59.79623
420.28 -59.78823
420.3 -59.78022
420.32 -59.77219
420.34 -59.76414
420.36 -59.75608
420.38 -59.74801
420.4 -59.73991
420.42 -59.73181
420.44 -59.72368
420.46 -59.71554
420.48 -59.70739
420.5 -59.69922
420.52 -59.69103
420.54 -59.68283
420.56 -59.67461
420.58 -59.66638
420.6 -59.65813
420.62 -59.64987
420.64 -59.64159
420.66 -59.6333
420.68 -59.62499
420.7 -59.61666
420.72 -59.60832
420.74 -59.59996
420.76 -59.59159
420.78 -59.5832
420.8 -59.5748
420.82 -59.56638
420.84 -59.55795
420.86 -59.5495
420.88 -59.54103
420.9 -59.53255
420.92 -59.52406
420.94 -59.51555
420.96 -59.50702
420.98 -59.49848
421 -59.48993
421.02 -59.48136
421.04 -59.47277
421.06 -59.46417
421.08 -59.45555
421.1 -59.44692
421.12 -59.43827
421.14 -59.42961
421.16 -59.42094
421.18 -59.41224
421.2 -59.40354
421.22 -59.39481
421.24 -59.38608
421.26 -59.37733
421.28 -59.36856
421.3 -59.35978
421.32 -59.35098
421.34 -59.34217
421.36 -59.33334
421.38 -59.3245
421.4 -59.31565
421.42 -59.30678
421.44 -59.29789
421.46 -59.28899
421.48 -59.28008
421.5 -59.27115
421.52 -59.26221
421.54 -59.25325
421.56 -59.24427
421.58 -59.23529
421.6 -59.22629
421.62 -59.21727
421.64 -59.20824
421.66 -59.19919
421.68 -59.19013
421.7 -59.18106
421.72 -59.17197
421.74 -59.16287
421.76 -59.15375
421.78 -59.14462
421.8 -59.13548
421.82 -59.12632
421.84 -59.11714
421.86 -59.10796
421.88 -59.09876
421.9 -59.08954
421.92 -59.08031
421.94 -59.07107
421.96 -59.06181
421.98 -59.05254
422 -59.04326
422.02 -59.03396
422.04 -59.02464
422.06 -59.01532
422.08 -59.00598
422.1 -58.99663
422.12 -58.98726
422.14 -58.97788
422.16 -58.96848
422.18 -58.95908
422.2 -58.94965
422.22 -58.94022
422.24 -58.93077
422.26 -58.92131
422.28 -58.91184
422.3 -58.90235
422.32 -58.89285
422.34 -58.88334
422.36 -58.87381
422.38 -58.86427
422.4 -58.85472
422.42 -58.84515
422.44 -58.83557
422.46 -58.82598
422.48 -58.81637
422.5 -58.80676
422.52 -58.79713
422.54 -58.78748
422.56 -58.77783
422.58 -58.76816
422.6 -58.75848
422.62 -58.74879
422.64 -58.73908
422.66 -58.72937
422.68 -58.71964
422.7 -58.70989
422.72 -58.70014
422.74 -58.69037
422.76 -58.68059
422.78 -58.6708
422.8 -58.661
422.82 -58.65118
422.84 -58.64136
422.86 -58.63152
422.88 -58.62167
422.9 -58.61181
422.92 -58.60193
422.94 -58.59205
422.96 -58.58215
422.98 -58.57224
423 -58.56232
423.02 -58.55239
423.04 -58.54245
423.06 -58.53249
423.08 -58.52253
423.1 -58.51255
423.12 -58.50257
423.14 -58.49257
423.16 -58.48256
423.18 -58.47254
423.2 -58.46251
423.22 -58.45247
423.24 -58.44241
423.26 -58.43235
423.28 -58.42228
423.3 -58.41219
423.32 -58.4021
423.34 -58.39199
423.36 -58.38188
423.38 -58.37175
423.4 -58.36162
423.42 -58.35147
423.44 -58.34131
423.46 -58.33115
423.48 -58.32097
423.5 -58.31079
423.52 -58.30059
423.54 -58.29039
423.56 -58.28017
423.58 -58.26995
423.6 -58.25971
423.62 -58.24947
423.64 -58.23922
423.66 -58.22896
423.68 -58.21869
423.7 -58.20841
423.72 -58.19812
423.74 -58.18782
423.76 -58.17751
423.78 -58.1672
423.8 -58.15687
423.82 -58.14654
423.84 -58.1362
423.86 -58.12585
423.88 -58.11549
423.9 -58.10513
423.92 -58.09475
423.94 -58.08437
423.96 -58.07398
423.98 -58.06358
424 -58.05317
424.02 -58.04276
424.04 -58.03234
424.06 -58.02191
424.08 -58.01147
424.1 -58.00102
424.12 -57.99057
424.14 -57.98011
424.16 -57.96965
424.18 -57.95917
424.2 -57.94869
424.22 -57.9382
424.24 -57.92771
424.26 -57.91721
424.28 -57.9067
424.3 -57.89619
424.32 -57.88566
424.34 -57.87514
424.36 -57.8646
424.38 -57.85406
424.4 -57.84352
424.42 -57.83297
424.44 -57.82241
424.46 -57.81185
424.48 -57.80128
424.5 -57.7907
424.52 -57.78012
424.54 -57.76954
424.56 -57.75894
424.58 -57.74835
424.6 -57.73775
424.62 -57.72714
424.64 -57.71653
424.66 -57.70591
424.68 -57.69529
424.7 -57.68467
424.72 -57.67404
424.74 -57.6634
424.76 -57.65276
424.78 -57.64212
424.8 -57.63147
424.82 -57.62082
424.84 -57.61017
424.86 -57.59951
424.88 -57.58885
424.9 -57.57818
424.92 -57.56751
424.94 -57.55684
424.96 -57.54617
424.98 -57.53549
425 -57.52481
425.02 -57.51412
425.04 -57.50344
425.06 -57.49275
425.08 -57.48205
425.1 -57.47136
425.12 -57.46066
425.14 -57.44996
425.16 -57.43926
425.18 -57.42856
425.2 -57.41785
425.22 -57.40715
425.24 -57.39644
425.26 -57.38573
425.28 -57.37502
425.3 -57.36431
425.32 -57.35359
425.34 -57.34288
425.36 -57.33216
425.38 -57.32145
425.4 -57.31073
425.42 -57.30001
425.44 -57.2893
425.46 -57.27858
425.48 -57.26786
425.5 -57.25714
425.52 -57.24643
425.54 -57.23571
425.56 -57.22499
425.58 -57.21428
425.6 -57.20356
425.62 -57.19284
425.64 -57.18213
425.66 -57.17142
425.68 -57.16071
425.7 -57.15
425.72 -57.13929
425.74 -57.12858
425.76 -57.11787
425.78 -57.10717
425.8 -57.09647
425.82 -57.08577
425.84 -57.07507
425.86 -57.06438
425.88 -57.05369
425.9 -57.043
425.92 -57.03231
425.94 -57.02163
425.96 -57.01095
425.98 -57.00027
426 -56.98959
426.02 -56.97892
426.04 -56.96826
426.06 -56.9576
426.08 -56.94694
426.1 -56.93628
426.12 -56.92563
426.14 -56.91499
426.16 -56.90434
426.18 -56.89371
426.2 -56.88308
426.22 -56.87245
426.24 -56.86183
426.26 -56.85121
426.28 -56.8406
426.3 -56.83
426.32 -56.8194
426.34 -56.8088
426.36 -56.79822
426.38 -56.78763
426.4 -56.77706
426.42 -56.76649
426.44 -56.75593
426.46 -56.74538
426.48 -56.73483
426.5 -56.72429
426.52 -56.71376
426.54 -56.70323
426.56 -56.69271
426.58 -56.6822
426.6 -56.6717
426.62 -56.66121
426.64 -56.65072
426.66 -56.64025
426.68 -56.62978
426.7 -56.61932
426.72 -56.60887
426.74 -56.59843
426.76 -56.58799
426.78 -56.57757
426.8 -56.56716
426.82 -56.55676
426.84 -56.54636
426.86 -56.53598
426.88 -56.52561
426.9 -56.51525
426.92 -56.5049
426.94 -56.49456
426.96 -56.48423
426.98 -56.47391
427 -56.4636
427.02 -56.45331
427.04 -56.44303
427.06 -56.43275
427.08 -56.4225
427.1 -56.41225
427.12 -56.40202
427.14 -56.39179
427.16 -56.38159
427.18 -56.37139
427.2 -56.36121
427.22 -56.35104
427.24 -56.34088
427.26 -56.33074
427.28 -56.32061
427.3 -56.3105
427.32 -56.3004
427.34 -56.29032
427.36 -56.28025
427.38 -56.27019
427.4 -56.26015
427.42 -56.25013
427.44 -56.24012
427.46 -56.23013
427.48 -56.22015
427.5 -56.21019
427.52 -56.20024
427.54 -56.19032
427.56 -56.1804
427.58 -56.17051
427.6 -56.16063
427.62 -56.15077
427.64 -56.14093
427.66 -56.1311
427.68 -56.1213
427.7 -56.11151
427.72 -56.10174
427.74 -56.09198
427.76 -56.08225
427.78 -56.07253
427.8 -56.06284
427.82 -56.05316
427.84 -56.04351
427.86 -56.03387
427.88 -56.02425
427.9 -56.01466
427.92 -56.00508
427.94 -55.99552
427.96 -55.98599
427.98 -55.97648
428 -55.96698
428.02 -55.95751
428.04 -55.94806
428.06 -55.93864
428.08 -55.92923
428.1 -55.91985
428.12 -55.91049
428.14 -55.90115
428.16 -55.89184
428.18 -55.88254
428.2 -55.87328
428.22 -55.86403
428.24 -55.85481
428.26 -55.84562
428.28 -55.83645
428.3 -55.8273
428.32 -55.81818
428.34 -55.80908
428.36 -55.80001
428.38 -55.79097
428.4 -55.78195
428.42 -55.77295
428.44 -55.76398
428.46 -55.75504
428.48 -55.74613
428.5 -55.73724
428.52 -55.72838
428.54 -55.71955
428.56 -55.71075
428.58 -55.70197
428.6 -55.69322
428.62 -55.6845
428.64 -55.67581
428.66 -55.66715
428.68 -55.65852
428.7 -55.64991
428.72 -55.64134
428.74 -55.63279
428.76 -55.62428
428.78 -55.6158
428.8 -55.60735
428.82 -55.59892
428.84 -55.59053
428.86 -55.58218
428.88 -55.57385
428.9 -55.56555
428.92 -55.55729
428.94 -55.54906
428.96 -55.54087
428.98 -55.5327
429 -55.52457
429.02 -55.51647
429.04 -55.50841
429.06 -55.50038
429.08 -55.49239
429.1 -55.48443
429.12 -55.4765
429.14 -55.46861
429.16 -55.46076
429.18 -55.45294
429.2 -55.44516
429.22 -55.43741
429.24 -55.4297
429.26 -55.42203
429.28 -55.41439
429.3 -55.4068
429.32 -55.39924
429.34 -55.39171
429.36 -55.38423
429.38 -55.37679
429.4 -55.36938
429.42 -55.36201
429.44 -55.35468
429.46 -55.3474
429.48 -55.34015
429.5 -55.33294
429.52 -55.32577
429.54 -55.31865
429.56 -55.31156
429.58 -55.30452
429.6 -55.29752
429.62 -55.29056
429.64 -55.28364
429.66 -55.27676
429.68 -55.26993
429.7 -55.26314
429.72 -55.2564
429.74 -55.24969
429.76 -55.24304
429.78 -55.23642
429.8 -55.22986
429.82 -55.22333
429.84 -55.21686
429.86 -55.21042
429.88 -55.20404
429.9 -55.1977
429.92 -55.1914
429.94 -55.18516
429.96 -55.17896
429.98 -55.17281
430 -55.1667
430.02 -55.16065
430.04 -55.15464
430.06 -55.14868
430.08 -55.14277
430.1 -55.13691
430.12 -55.1311
430.14 -55.12534
430.16 -55.11963
430.18 -55.11397
430.2 -55.10836
430.22 -55.1028
430.24 -55.09729
430.26 -55.09184
430.28 -55.08644
430.3 -55.08109
430.32 -55.07579
430.34 -55.07055
430.36 -55.06536
430.38 -55.06022
430.4 -55.05514
430.42 -55.05011
430.44 -55.04514
430.46 -55.04022
430.48 -55.03536
430.5 -55.03055
430.52 -55.0258
430.54 -55.02111
430.56 -55.01647
430.58 -55.01189
430.6 -55.00737
430.62 -55.0029
430.64 -54.99849
430.66 -54.99414
430.68 -54.98985
430.7 -54.98562
430.72 -54.98145
430.74 -54.97733
430.76 -54.97328
430.78 -54.96929
430.8 -54.96535
430.82 -54.96148
430.84 -54.95767
430.86 -54.95392
430.88 -54.95024
430.9 -54.94661
430.92 -54.94305
430.94 -54.93955
430.96 -54.93611
430.98 -54.93274
431 -54.92943
431.02 -54.92618
431.04 -54.923
431.06 -54.91989
431.08 -54.91683
431.1 -54.91385
431.12 -54.91093
431.14 -54.90807
431.16 -54.90528
431.18 -54.90256
431.2 -54.89991
431.22 -54.89732
431.24 -54.8948
431.26 -54.89234
431.28 -54.88996
431.3 -54.88764
431.32 -54.88539
431.34 -54.88321
431.36 -54.8811
431.38 -54.87906
431.4 -54.87709
431.42 -54.87519
431.44 -54.87336
431.46 -54.8716
431.48 -54.86992
431.5 -54.8683
431.52 -54.86675
431.54 -54.86528
431.56 -54.86388
431.58 -54.86255
431.6 -54.86129
431.62 -54.86011
431.64 -54.85899
431.66 -54.85796
431.68 -54.85699
431.7 -54.8561
431.72 -54.85529
431.74 -54.85455
431.76 -54.85388
431.78 -54.85329
431.8 -54.85277
431.82 -54.85233
431.84 -54.85196
431.86 -54.85167
431.88 -54.85146
431.9 -54.85132
431.92 -54.85126
431.94 -54.85128
431.96 -54.85137
431.98 -54.85154
432 -54.85179
432.02 -54.85212
432.04 -54.85252
432.06 -54.853
432.08 -54.85356
432.1 -54.8542
432.12 -54.85491
432.14 -54.85571
432.16 -54.85658
432.18 -54.85754
432.2 -54.85857
432.22 -54.85968
432.24 -54.86087
432.26 -54.86214
432.28 -54.8635
432.3 -54.86493
432.32 -54.86644
432.34 -54.86803
432.36 -54.8697
432.38 -54.87146
432.4 -54.87329
432.42 -54.8752
432.44 -54.8772
432.46 -54.87928
432.48 -54.88143
432.5 -54.88367
432.52 -54.88599
432.54 -54.88839
432.56 -54.89087
432.58 -54.89344
432.6 -54.89608
432.62 -54.89881
432.64 -54.90162
432.66 -54.90451
432.68 -54.90748
432.7 -54.91054
432.72 -54.91367
432.74 -54.91689
432.76 -54.92019
432.78 -54.92357
432.8 -54.92703
432.82 -54.93058
432.84 -54.9342
432.86 -54.93791
432.88 -54.9417
432.9 -54.94557
432.92 -54.94953
432.94 -54.95356
432.96 -54.95768
432.98 -54.96187
433 -54.96615
433.02 -54.97051
433.04 -54.97495
433.06 -54.97948
433.08 -54.98408
433.1 -54.98876
433.12 -54.99353
433.14 -54.99837
433.16 -55.0033
433.18 -55.0083
433.2 -55.01339
433.22 -55.01855
433.24 -55.0238
433.26 -55.02912
433.28 -55.03453
433.3 -55.04001
433.32 -55.04557
433.34 -55.05121
433.36 -55.05693
433.38 -55.06273
433.4 -55.06861
433.42 -55.07456
433.44 -55.08059
433.46 -55.0867
433.48 -55.09288
433.5 -55.09915
433.52 -55.10548
433.54 -55.1119
433.56 -55.11839
433.58 -55.12496
433.6 -55.1316
433.62 -55.13831
433.64 -55.1451
433.66 -55.15197
433.68 -55.1589
433.7 -55.16591
433.72 -55.173
433.74 -55.18016
433.76 -55.18738
433.78 -55.19469
433.8 -55.20206
433.82 -55.2095
433.84 -55.21701
433.86 -55.2246
433.88 -55.23225
433.9 -55.23997
433.92 -55.24776
433.94 -55.25562
433.96 -55.26355
433.98 -55.27154
434 -55.27961
434.02 -55.28773
434.04 -55.29593
434.06 -55.30418
434.08 -55.31251
434.1 -55.32089
434.12 -55.32934
434.14 -55.33786
434.16 -55.34643
434.18 -55.35507
434.2 -55.36377
434.22 -55.37253
434.24 -55.38135
434.26 -55.39023
434.28 -55.39917
434.3 -55.40817
434.32 -55.41722
434.34 -55.42633
434.36 -55.4355
434.38 -55.44472
434.4 -55.454
434.42 -55.46333
434.44 -55.47272
434.46 -55.48216
434.48 -55.49165
434.5 -55.5012
434.52 -55.51079
434.54 -55.52044
434.56 -55.53013
434.58 -55.53988
434.6 -55.54967
434.62 -55.55951
434.64 -55.5694
434.66 -55.57933
434.68 -55.58931
434.7 -55.59933
434.72 -55.6094
434.74 -55.61951
434.76 -55.62966
434.78 -55.63985
434.8 -55.65008
434.82 -55.66036
434.84 -55.67067
434.86 -55.68102
434.88 -55.69141
434.9 -55.70184
434.92 -55.7123
434.94 -55.7228
434.96 -55.73333
434.98 -55.7439
435 -55.75449
435.02 -55.76513
435.04 -55.77579
435.06 -55.78648
435.08 -55.7972
435.1 -55.80795
435.12 -55.81873
435.14 -55.82954
435.16 -55.84037
435.18 -55.85123
435.2 -55.86211
435.22 -55.87302
435.24 -55.88395
435.26 -55.8949
435.28 -55.90587
435.3 -55.91686
435.32 -55.92788
435.34 -55.93891
435.36 -55.94996
435.38 -55.96103
435.4 -55.97211
435.42 -55.98321
435.44 -55.99432
435.46 -56.00545
435.48 -56.01659
435.5 -56.02775
435.52 -56.03891
435.54 -56.05009
435.56 -56.06127
435.58 -56.07247
435.6 -56.08367
435.62 -56.09488
435.64 -56.10609
435.66 -56.11731
435.68 -56.12854
435.7 -56.13977
435.72 -56.151
435.74 -56.16224
435.76 -56.17347
435.78 -56.18471
435.8 -56.19595
435.82 -56.20718
435.84 -56.21842
435.86 -56.22965
435.88 -56.24088
435.9 -56.25211
435.92 -56.26333
435.94 -56.27454
435.96 -56.28575
435.98 -56.29695
436 -56.30814
436.02 -56.31933
436.04 -56.3305
436.06 -56.34167
436.08 -56.35282
436.1 -56.36396
436.12 -56.37509
436.14 -56.38621
436.16 -56.39731
436.18 -56.4084
436.2 -56.41947
436.22 -56.43053
436.24 -56.44157
436.26 -56.45259
436.28 -56.46359
436.3 -56.47458
436.32 -56.48554
436.34 -56.49649
436.36 -56.50741
436.38 -56.51831
436.4 -56.5292
436.42 -56.54005
436.44 -56.55089
436.46 -56.5617
436.48 -56.57248
436.5 -56.58324
436.52 -56.59397
436.54 -56.60468
436.56 -56.61536
436.58 -56.62601
436.6 -56.63663
436.62 -56.64723
436.64 -56.65779
436.66 -56.66832
436.68 -56.67882
436.7 -56.6893
436.72 -56.69973
436.74 -56.71014
436.76 -56.72051
436.78 -56.73085
436.8 -56.74116
436.82 -56.75143
436.84 -56.76167
436.86 -56.77187
436.88 -56.78203
436.9 -56.79216
436.92 -56.80225
436.94 -56.8123
436.96 -56.82231
436.98 -56.83229
437 -56.84222
437.02 -56.85212
437.04 -56.86198
437.06 -56.87179
437.08 -56.88157
437.1 -56.8913
437.12 -56.90099
437.14 -56.91064
437.16 -56.92025
437.18 -56.92982
437.2 -56.93934
437.22 -56.94882
437.24 -56.95825
437.26 -56.96764
437.28 -56.97699
437.3 -56.98628
437.32 -56.99554
437.34 -57.00475
437.36 -57.01391
437.38 -57.02303
437.4 -57.0321
437.42 -57.04112
437.44 -57.05009
437.46 -57.05902
437.48 -57.0679
437.5 -57.07673
437.52 -57.08551
437.54 -57.09425
437.56 -57.10293
437.58 -57.11157
437.6 -57.12015
437.62 -57.12869
437.64 -57.13717
437.66 -57.14561
437.68 -57.154
437.7 -57.16233
437.72 -57.17061
437.74 -57.17885
437.76 -57.18703
437.78 -57.19516
437.8 -57.20324
437.82 -57.21126
437.84 -57.21924
437.86 -57.22716
437.88 -57.23503
437.9 -57.24285
437.92 -57.25061
437.94 -57.25833
437.96 -57.26599
437.98 -57.27359
438 -57.28115
438.02 -57.28865
438.04 -57.29609
438.06 -57.30349
438.08 -57.31083
438.1 -57.31811
438.12 -57.32535
438.14 -57.33252
438.16 -57.33965
438.18 -57.34672
438.2 -57.35374
438.22 -57.3607
438.24 -57.36761
438.26 -57.37446
438.28 -57.38126
438.3 -57.388
438.32 -57.39469
438.34 -57.40133
438.36 -57.40791
438.38 -57.41444
438.4 -57.42091
438.42 -57.42733
438.44 -57.4337
438.46 -57.44
438.48 -57.44626
438.5 -57.45246
438.52 -57.45861
438.54 -57.4647
438.56 -57.47073
438.58 -57.47671
438.6 -57.48264
438.62 -57.48852
438.64 -57.49433
438.66 -57.5001
438.68 -57.50581
438.7 -57.51146
438.72 -57.51706
438.74 -57.52261
438.76 -57.5281
438.78 -57.53354
438.8 -57.53893
438.82 -57.54426
438.84 -57.54953
438.86 -57.55476
438.88 -57.55993
438.9 -57.56504
438.92 -57.5701
438.94 -57.57511
438.96 -57.58006
438.98 -57.58496
439 -57.58981
439.02 -57.59461
439.04 -57.59935
439.06 -57.60403
439.08 -57.60867
439.1 -57.61325
439.12 -57.61778
439.14 -57.62226
439.16 -57.62668
439.18 -57.63105
439.2 -57.63537
439.22 -57.63964
439.24 -57.64385
439.26 -57.64802
439.28 -57.65213
439.3 -57.65619
439.32 -57.66019
439.34 -57.66415
439.36 -57.66805
439.38 -57.67191
439.4 -57.67571
439.42 -57.67946
439.44 -57.68316
439.46 -57.68681
439.48 -57.69041
439.5 -57.69396
439.52 -57.69746
439.54 -57.7009
439.56 -57.7043
439.58 -57.70765
439.6 -57.71095
439.62 -57.7142
439.64 -57.7174
439.66 -57.72055
439.68 -57.72365
439.7 -57.7267
439.72 -57.72971
439.74 -57.73266
439.76 -57.73557
439.78 -57.73843
439.8 -57.74124
439.82 -57.744
439.84 -57.74671
439.86 -57.74938
439.88 -57.752
439.9 -57.75457
439.92 -57.75709
439.94 -57.75957
439.96 -57.762
439.98 -57.76439
440 -57.76672
440.02 -57.76902
440.04 -57.77126
440.06 -57.77346
440.08 -57.77561
440.1 -57.77772
440.12 -57.77979
440.14 -57.7818
440.16 -57.78377
440.18 -57.7857
440.2 -57.78758
440.22 -57.78942
440.24 -57.79122
440.26 -57.79297
440.28 -57.79467
440.3 -57.79633
440.32 -57.79795
440.34 -57.79952
440.36 -57.80106
440.38 -57.80254
440.4 -57.80399
440.42 -57.80539
440.44 -57.80675
440.46 -57.80807
440.48 -57.80934
440.5 -57.81058
440.52 -57.81177
440.54 -57.81292
440.56 -57.81402
440.58 -57.81509
440.6 -57.81612
440.62 -57.8171
440.64 -57.81804
440.66 -57.81895
440.68 -57.81981
440.7 -57.82063
440.72 -57.82142
440.74 -57.82216
440.76 -57.82286
440.78 -57.82353
440.8 -57.82415
440.82 -57.82473
440.84 -57.82528
440.86 -57.82579
440.88 -57.82626
440.9 -57.82669
440.92 -57.82708
440.94 -57.82743
440.96 -57.82775
440.98 -57.82803
441 -57.82827
441.02 -57.82847
441.04 -57.82864
441.06 -57.82877
441.08 -57.82886
441.1 -57.82892
441.12 -57.82894
441.14 -57.82892
441.16 -57.82887
441.18 -57.82878
441.2 -57.82866
441.22 -57.8285
441.24 -57.82831
441.26 -57.82808
441.28 -57.82781
441.3 -57.82751
441.32 -57.82718
441.34 -57.82681
441.36 -57.82641
441.38 -57.82597
441.4 -57.8255
441.42 -57.82499
441.44 -57.82446
441.46 -57.82388
441.48 -57.82328
441.5 -57.82264
441.52 -57.82197
441.54 -57.82127
441.56 -57.82053
441.58 -57.81976
441.6 -57.81896
441.62 -57.81813
441.64 -57.81727
441.66 -57.81637
441.68 -57.81544
441.7 -57.81449
441.72 -57.8135
441.74 -57.81248
441.76 -57.81142
441.78 -57.81034
441.8 -57.80923
441.82 -57.80809
441.84 -57.80691
441.86 -57.80571
441.88 -57.80448
441.9 -57.80321
441.92 -57.80192
441.94 -57.8006
441.96 -57.79925
441.98 -57.79787
442 -57.79646
442.02 -57.79503
442.04 -57.79356
442.06 -57.79207
442.08 -57.79055
442.1 -57.789
442.12 -57.78742
442.14 -57.78581
442.16 -57.78418
442.18 -57.78252
442.2 -57.78083
442.22 -57.77912
442.24 -57.77738
442.26 -57.77561
442.28 -57.77382
442.3 -57.77199
442.32 -57.77015
442.34 -57.76827
442.36 -57.76637
442.38 -57.76445
442.4 -57.7625
442.42 -57.76052
442.44 -57.75852
442.46 -57.7565
442.48 -57.75444
442.5 -57.75237
442.52 -57.75027
442.54 -57.74814
442.56 -57.74599
442.58 -57.74382
442.6 -57.74162
442.62 -57.7394
442.64 -57.73715
442.66 -57.73488
442.68 -57.73259
442.7 -57.73027
442.72 -57.72793
442.74 -57.72557
442.76 -57.72319
442.78 -57.72078
442.8 -57.71835
442.82 -57.71589
442.84 -57.71342
442.86 -57.71092
442.88 -57.7084
442.9 -57.70586
442.92 -57.7033
442.94 -57.70071
442.96 -57.6981
442.98 -57.69548
443 -57.69283
443.02 -57.69016
443.04 -57.68747
443.06 -57.68476
443.08 -57.68202
443.1 -57.67927
443.12 -57.6765
443.14 -57.67371
443.16 -57.67089
443.18 -57.66806
443.2 -57.66521
443.22 -57.66234
443.24 -57.65944
443.26 -57.65653
443.28 -57.6536
443.3 -57.65065
443.32 -57.64769
443.34 -57.6447
443.36 -57.64169
443.38 -57.63867
443.4 -57.63563
443.42 -57.63257
443.44 -57.62949
443.46 -57.62639
443.48 -57.62328
443.5 -57.62015
443.52 -57.617
443.54 -57.61383
443.56 -57.61064
443.58 -57.60744
443.6 -57.60422
443.62 -57.60099
443.64 -57.59774
443.66 -57.59447
443.68 -57.59118
443.7 -57.58788
443.72 -57.58456
443.74 -57.58123
443.76 -57.57788
443.78 -57.57451
443.8 -57.57113
443.82 -57.56773
443.84 -57.56432
443.86 -57.56089
443.88 -57.55745
443.9 -57.55399
443.92 -57.55052
443.94 -57.54703
443.96 -57.54352
443.98 -57.54001
444 -57.53647
444.02 -57.53293
444.04 -57.52937
444.06 -57.52579
444.08 -57.5222
444.1 -57.5186
444.12 -57.51499
444.14 -57.51136
444.16 -57.50771
444.18 -57.50406
444.2 -57.50039
444.22 -57.4967
444.24 -57.49301
444.26 -57.4893
444.28 -57.48558
444.3 -57.48184
444.32 -57.4781
444.34 -57.47434
444.36 -57.47057
444.38 -57.46679
444.4 -57.46299
444.42 -57.45918
444.44 -57.45536
444.46 -57.45153
444.48 -57.44769
444.5 -57.44384
444.52 -57.43998
444.54 -57.4361
444.56 -57.43221
444.58 -57.42832
444.6 -57.42441
444.62 -57.42049
444.64 -57.41656
444.66 -57.41262
444.68 -57.40867
444.7 -57.40471
444.72 -57.40074
444.74 -57.39676
444.76 -57.39277
444.78 -57.38877
444.8 -57.38476
444.82 -57.38074
444.84 -57.37671
444.86 -57.37267
444.88 -57.36863
444.9 -57.36457
444.92 -57.36051
444.94 -57.35643
444.96 -57.35235
444.98 -57.34826
445 -57.34416
445.02 -57.34005
445.04 -57.33594
445.06 -57.33181
445.08 -57.32768
445.1 -57.32354
445.12 -57.3194
445.14 -57.31524
445.16 -57.31108
445.18 -57.30691
445.2 -57.30273
445.22 -57.29855
445.24 -57.29435
445.26 -57.29016
445.28 -57.28595
445.3 -57.28174
445.32 -57.27752
445.34 -57.2733
445.36 -57.26906
445.38 -57.26483
445.4 -57.26058
445.42 -57.25633
445.44 -57.25208
445.46 -57.24782
445.48 -57.24355
445.5 -57.23928
445.52 -57.235
445.54 -57.23071
445.56 -57.22643
445.58 -57.22213
445.6 -57.21783
445.62 -57.21353
445.64 -57.20922
445.66 -57.20491
445.68 -57.20059
445.7 -57.19627
445.72 -57.19194
445.74 -57.18761
445.76 -57.18327
445.78 -57.17893
445.8 -57.17459
445.82 -57.17024
445.84 -57.16589
445.86 -57.16154
445.88 -57.15718
445.9 -57.15282
445.92 -57.14845
445.94 -57.14409
445.96 -57.13972
445.98 -57.13534
446 -57.13097
446.02 -57.12659
446.04 -57.1222
446.06 -57.11782
446.08 -57.11343
446.1 -57.10905
446.12 -57.10465
446.14 -57.10026
446.16 -57.09587
446.18 -57.09147
446.2 -57.08707
446.22 -57.08267
446.24 -57.07827
446.26 -57.07387
446.28 -57.06946
446.3 -57.06506
446.32 -57.06065
446.34 -57.05624
446.36 -57.05183
446.38 -57.04743
446.4 -57.04302
446.42 -57.03861
446.44 -57.0342
446.46 -57.02978
446.48 -57.02537
446.5 -57.02096
446.52 -57.01655
446.54 -57.01214
446.56 -57.00773
446.58 -57.00332
446.6 -56.99891
446.62 -56.9945
446.64 -56.99009
446.66 -56.98568
446.68 -56.98127
446.7 -56.97687
446.72 -56.97246
446.74 -56.96806
446.76 -56.96366
446.78 -56.95926
446.8 -56.95486
446.82 -56.95046
446.84 -56.94606
446.86 -56.94167
446.88 -56.93727
446.9 -56.93288
446.92 -56.9285
446.94 -56.92411
446.96 -56.91973
446.98 -56.91534
447 -56.91097
447.02 -56.90659
447.04 -56.90222
447.06 -56.89785
447.08 -56.89348
447.1 -56.88911
447.12 -56.88475
447.14 -56.8804
447.16 -56.87604
447.18 -56.87169
447.2 -56.86734
447.22 -56.863
447.24 -56.85866
447.26 -56.85433
447.28 -56.84999
447.3 -56.84567
447.32 -56.84134
447.34 -56.83703
447.36 -56.83271
447.38 -56.8284
447.4 -56.8241
447.42 -56.8198
447.44 -56.8155
447.46 -56.81121
447.48 -56.80693
447.5 -56.80265
447.52 -56.79837
447.54 -56.7941
447.56 -56.78984
447.58 -56.78558
447.6 -56.78133
447.62 -56.77708
447.64 -56.77284
447.66 -56.76861
447.68 -56.76438
447.7 -56.76016
447.72 -56.75594
447.74 -56.75173
447.76 -56.74753
447.78 -56.74333
447.8 -56.73915
447.82 -56.73496
447.84 -56.73079
447.86 -56.72662
447.88 -56.72246
447.9 -56.7183
447.92 -56.71416
447.94 -56.71002
447.96 -56.70589
447.98 -56.70176
448 -56.69765
448.02 -56.69354
448.04 -56.68944
448.06 -56.68535
448.08 -56.68126
448.1 -56.67719
448.12 -56.67312
448.14 -56.66906
448.16 -56.66501
448.18 -56.66097
448.2 -56.65694
448.22 -56.65292
448.24 -56.6489
448.26 -56.6449
448.28 -56.6409
448.3 -56.63691
448.32 -56.63294
448.34 -56.62897
448.36 -56.62501
448.38 -56.62106
448.4 -56.61712
448.42 -56.61319
448.44 -56.60927
448.46 -56.60536
448.48 -56.60146
448.5 -56.59758
448.52 -56.5937
448.54 -56.58983
448.56 -56.58597
448.58 -56.58213
448.6 -56.57829
448.62 -56.57447
448.64 -56.57065
448.66 -56.56685
448.68 -56.56306
448.7 -56.55928
448.72 -56.55551
448.74 -56.55175
448.76 -56.548
448.78 -56.54427
448.8 -56.54055
448.82 -56.53684
448.84 -56.53314
448.86 -56.52945
448.88 -56.52578
448.9 -56.52211
448.92 -56.51846
448.94 -56.51483
448.96 -56.5112
448.98 -56.50759
449 -56.50399
449.02 -56.5004
449.04 -56.49683
449.06 -56.49326
449.08 -56.48972
449.1 -56.48618
449.12 -56.48266
449.14 -56.47915
449.16 -56.47565
449.18 -56.47217
449.2 -56.4687
449.22 -56.46525
449.24 -56.46181
449.26 -56.45838
449.28 -56.45497
449.3 -56.45157
449.32 -56.44818
449.34 -56.44481
449.36 -56.44146
449.38 -56.43812
449.4 -56.43479
449.42 -56.43148
449.44 -56.42818
449.46 -56.42489
449.48 -56.42163
449.5 -56.41837
449.52 -56.41513
449.54 -56.41191
449.56 -56.4087
449.58 -56.40551
449.6 -56.40233
449.62 -56.39917
449.64 -56.39602
449.66 -56.39289
449.68 -56.38977
449.7 -56.38667
449.72 -56.38359
449.74 -56.38052
449.76 -56.37747
449.78 -56.37443
449.8 -56.37141
449.82 -56.36841
449.84 -56.36542
449.86 -56.36245
449.88 -56.3595
449.9 -56.35656
449.92 -56.35364
449.94 -56.35073
449.96 -56.34785
449.98 -56.34498
450 -56.34212
450.02 -56.33929
450.04 -56.33647
450.06 -56.33366
450.08 -56.33088
450.1 -56.32811
450.12 -56.32536
450.14 -56.32263
450.16 -56.31991
450.18 -56.31722
450.2 -56.31454
450.22 -56.31187
450.24 -56.30923
450.26 -56.3066
450.28 -56.30399
450.3 -56.3014
450.32 -56.29883
450.34 -56.29628
450.36 -56.29374
450.38 -56.29122
450.4 -56.28872
450.42 -56.28624
450.44 -56.28378
450.46 -56.28134
450.48 -56.27891
450.5 -56.27651
450.52 -56.27412
450.54 -56.27175
450.56 -56.2694
450.58 -56.26707
450.6 -56.26476
450.62 -56.26247
450.64 -56.2602
450.66 -56.25794
450.68 -56.25571
450.7 -56.25349
450.72 -56.2513
450.74 -56.24912
450.76 -56.24696
450.78 -56.24483
450.8 -56.24271
450.82 -56.24061
450.84 -56.23853
450.86 -56.23648
450.88 -56.23444
450.9 -56.23242
450.92 -56.23042
450.94 -56.22844
450.96 -56.22648
450.98 -56.22455
451 -56.22263
451.02 -56.22073
451.04 -56.21885
451.06 -56.217
451.08 -56.21516
451.1 -56.21334
451.12 -56.21155
451.14 -56.20977
451.16 -56.20802
451.18 -56.20628
451.2 -56.20457
451.22 -56.20288
451.24 -56.2012
451.26 -56.19955
451.28 -56.19792
451.3 -56.19631
451.32 -56.19472
451.34 -56.19316
451.36 -56.19161
451.38 -56.19008
451.4 -56.18858
451.42 -56.1871
451.44 -56.18563
451.46 -56.18419
451.48 -56.18277
451.5 -56.18137
451.52 -56.18
451.54 -56.17864
451.56 -56.1773
451.58 -56.17599
451.6 -56.1747
451.62 -56.17343
451.64 -56.17218
451.66 -56.17095
451.68 -56.16974
451.7 -56.16856
451.72 -56.16739
451.74 -56.16625
451.76 -56.16513
451.78 -56.16403
451.8 -56.16296
451.82 -56.1619
451.84 -56.16087
451.86 -56.15985
451.88 -56.15886
451.9 -56.1579
451.92 -56.15695
451.94 -56.15602
451.96 -56.15512
451.98 -56.15424
452 -56.15338
452.02 -56.15254
452.04 -56.15172
452.06 -56.15093
452.08 -56.15016
452.1 -56.14941
452.12 -56.14868
452.14 -56.14797
452.16 -56.14728
452.18 -56.14662
452.2 -56.14598
452.22 -56.14536
452.24 -56.14476
452.26 -56.14419
452.28 -56.14363
452.3 -56.1431
452.32 -56.14259
452.34 -56.1421
452.36 -56.14163
452.38 -56.14119
452.4 -56.14077
452.42 -56.14037
452.44 -56.13999
452.46 -56.13963
452.48 -56.13929
452.5 -56.13898
452.52 -56.13869
452.54 -56.13842
452.56 -56.13817
452.58 -56.13794
452.6 -56.13774
452.62 -56.13756
452.64 -56.13739
452.66 -56.13725
452.68 -56.13714
452.7 -56.13704
452.72 -56.13697
452.74 -56.13691
452.76 -56.13688
452.78 -56.13687
452.8 -56.13688
452.82 -56.13692
452.84 -56.13697
452.86 -56.13705
452.88 -56.13714
452.9 -56.13726
452.92 -56.1374
452.94 -56.13757
452.96 -56.13775
452.98 -56.13795
453 -56.13818
453.02 -56.13843
453.04 -56.13869
453.06 -56.13898
453.08 -56.13929
453.1 -56.13962
453.12 -56.13998
453.14 -56.14035
453.16 -56.14074
453.18 -56.14116
453.2 -56.14159
453.22 -56.14205
453.24 -56.14253
453.26 -56.14303
453.28 -56.14355
453.3 -56.14409
453.32 -56.14465
453.34 -56.14523
453.36 -56.14583
453.38 -56.14645
453.4 -56.14709
453.42 -56.14775
453.44 -56.14844
453.46 -56.14914
453.48 -56.14986
453.5 -56.1506
453.52 -56.15137
453.54 -56.15215
453.56 -56.15295
453.58 -56.15377
453.6 -56.15462
453.62 -56.15548
453.64 -56.15636
453.66 -56.15726
453.68 -56.15818
453.7 -56.15912
453.72 -56.16008
453.74 -56.16106
453.76 -56.16206
453.78 -56.16308
453.8 -56.16411
453.82 -56.16517
453.84 -56.16624
453.86 -56.16734
453.88 -56.16845
453.9 -56.16958
453.92 -56.17073
453.94 -56.1719
453.96 -56.17308
453.98 -56.17429
454 -56.17551
454.02 -56.17675
454.04 -56.17801
454.06 -56.17929
454.08 -56.18058
454.1 -56.1819
454.12 -56.18323
454.14 -56.18458
454.16 -56.18594
454.18 -56.18733
454.2 -56.18873
454.22 -56.19015
454.24 -56.19159
454.26 -56.19304
454.28 -56.19451
454.3 -56.196
454.32 -56.1975
454.34 -56.19902
454.36 -56.20056
454.38 -56.20211
454.4 -56.20369
454.42 -56.20527
454.44 -56.20688
454.46 -56.2085
454.48 -56.21013
454.5 -56.21178
454.52 -56.21345
454.54 -56.21514
454.56 -56.21684
454.58 -56.21855
454.6 -56.22028
454.62 -56.22203
454.64 -56.22379
454.66 -56.22556
454.68 -56.22735
454.7 -56.22916
454.72 -56.23098
454.74 -56.23282
454.76 -56.23467
454.78 -56.23653
454.8 -56.23841
454.82 -56.24031
454.84 -56.24221
454.86 -56.24414
454.88 -56.24607
454.9 -56.24802
454.92 -56.24998
454.94 -56.25196
454.96 -56.25395
454.98 -56.25595
455 -56.25797
455.02 -56.26
455.04 -56.26204
455.06 -56.2641
455.08 -56.26617
455.1 -56.26825
455.12 -56.27034
455.14 -56.27245
455.16 -56.27457
455.18 -56.2767
455.2 -56.27884
455.22 -56.28099
455.24 -56.28316
455.26 -56.28534
455.28 -56.28753
455.3 -56.28973
455.32 -56.29194
455.34 -56.29416
455.36 -56.29639
455.38 -56.29864
455.4 -56.3009
455.42 -56.30316
455.44 -56.30544
455.46 -56.30773
455.48 -56.31002
455.5 -56.31233
455.52 -56.31465
455.54 -56.31697
455.56 -56.31931
455.58 -56.32166
455.6 -56.32401
455.62 -56.32638
455.64 -56.32875
455.66 -56.33114
455.68 -56.33353
455.7 -56.33593
455.72 -56.33834
455.74 -56.34076
455.76 -56.34319
455.78 -56.34562
455.8 -56.34806
455.82 -56.35051
455.84 -56.35297
455.86 -56.35544
455.88 -56.35791
455.9 -56.3604
455.92 -56.36288
455.94 -56.36538
455.96 -56.36788
455.98 -56.37039
456 -56.37291
456.02 -56.37544
456.04 -56.37797
456.06 -56.3805
456.08 -56.38304
456.1 -56.38559
456.12 -56.38815
456.14 -56.39071
456.16 -56.39327
456.18 -56.39585
456.2 -56.39842
456.22 -56.40101
456.24 -56.40359
456.26 -56.40619
456.28 -56.40878
456.3 -56.41139
456.32 -56.41399
456.34 -56.41661
456.36 -56.41922
456.38 -56.42184
456.4 -56.42447
456.42 -56.42709
456.44 -56.42973
456.46 -56.43236
456.48 -56.435
456.5 -56.43764
456.52 -56.44029
456.54 -56.44294
456.56 -56.44559
456.58 -56.44824
456.6 -56.4509
456.62 -56.45356
456.64 -56.45622
456.66 -56.45889
456.68 -56.46155
456.7 -56.46422
456.72 -56.46689
456.74 -56.46957
456.76 -56.47224
456.78 -56.47492
456.8 -56.4776
456.82 -56.48027
456.84 -56.48295
456.86 -56.48564
456.88 -56.48832
456.9 -56.491
456.92 -56.49368
456.94 -56.49637
456.96 -56.49905
456.98 -56.50173
457 -56.50442
457.02 -56.5071
457.04 -56.50979
457.06 -56.51247
457.08 -56.51516
457.1 -56.51784
457.12 -56.52052
457.14 -56.5232
457.16 -56.52588
457.18 -56.52856
457.2 -56.53124
457.22 -56.53392
457.24 -56.5366
457.26 -56.53927
457.28 -56.54194
457.3 -56.54461
457.32 -56.54728
457.34 -56.54995
457.36 -56.55262
457.38 -56.55528
457.4 -56.55794
457.42 -56.5606
457.44 -56.56325
457.46 -56.56591
457.48 -56.56856
457.5 -56.5712
457.52 -56.57385
457.54 -56.57649
457.56 -56.57913
457.58 -56.58176
457.6 -56.58439
457.62 -56.58702
457.64 -56.58964
457.66 -56.59226
457.68 -56.59488
457.7 -56.59749
457.72 -56.6001
457.74 -56.6027
457.76 -56.6053
457.78 -56.6079
457.8 -56.61049
457.82 -56.61307
457.84 -56.61565
457.86 -56.61823
457.88 -56.6208
457.9 -56.62336
457.92 -56.62592
457.94 -56.62848
457.96 -56.63103
457.98 -56.63357
458 -56.63611
458.02 -56.63864
458.04 -56.64117
458.06 -56.64369
458.08 -56.6462
458.1 -56.64871
458.12 -56.65121
458.14 -56.65371
458.16 -56.6562
458.18 -56.65868
458.2 -56.66116
458.22 -56.66363
458.24 -56.66609
458.26 -56.66854
458.28 -56.67099
458.3 -56.67344
458.32 -56.67587
458.34 -56.6783
458.36 -56.68072
458.38 -56.68313
458.4 -56.68554
458.42 -56.68793
458.44 -56.69032
458.46 -56.69271
458.48 -56.69508
458.5 -56.69745
458.52 -56.69981
458.54 -56.70216
458.56 -56.7045
458.58 -56.70683
458.6 -56.70916
458.62 -56.71148
458.64 -56.71378
458.66 -56.71608
458.68 -56.71838
458.7 -56.72066
458.72 -56.72293
458.74 -56.7252
458.76 -56.72745
458.78 -56.7297
458.8 -56.73194
458.82 -56.73417
458.84 -56.73639
458.86 -56.7386
458.88 -56.7408
458.9 -56.74299
458.92 -56.74517
458.94 -56.74735
458.96 -56.74951
458.98 -56.75166
459 -56.75381
459.02 -56.75594
459.04 -56.75806
459.06 -56.76018
459.08 -56.76228
459.1 -56.76438
459.12 -56.76646
459.14 -56.76853
459.16 -56.7706
459.18 -56.77265
459.2 -56.77469
459.22 -56.77672
459.24 -56.77875
459.26 -56.78076
459.28 -56.78276
459.3 -56.78475
459.32 -56.78673
459.34 -56.78869
459.36 -56.79065
459.38 -56.7926
459.4 -56.79454
459.42 -56.79646
459.44 -56.79837
459.46 -56.80028
459.48 -56.80217
459.5 -56.80405
459.52 -56.80592
459.54 -56.80778
459.56 -56.80963
459.58 -56.81146
459.6 -56.81329
459.62 -56.8151
459.64 -56.8169
459.66 -56.81869
459.68 -56.82047
459.7 -56.82224
459.72 -56.82399
459.74 -56.82574
459.76 -56.82747
459.78 -56.82919
459.8 -56.8309
459.82 -56.8326
459.84 -56.83428
459.86 -56.83596
459.88 -56.83762
459.9 -56.83927
459.92 -56.84091
459.94 -56.84253
459.96 -56.84415
459.98 -56.84575
460 -56.84734
460.02 -56.84892
460.04 -56.85049
460.06 -56.85204
460.08 -56.85358
460.1 -56.85511
460.12 -56.85663
460.14 -56.85813
460.16 -56.85963
460.18 -56.86111
460.2 -56.86258
460.22 -56.86403
460.24 -56.86548
460.26 -56.86691
460.28 -56.86833
460.3 -56.86973
460.32 -56.87113
460.34 -56.87251
460.36 -56.87388
460.38 -56.87524
460.4 -56.87658
460.42 -56.87792
460.44 -56.87924
460.46 -56.88054
460.48 -56.88184
460.5 -56.88312
460.52 -56.88439
460.54 -56.88565
460.56 -56.88689
460.58 -56.88813
460.6 -56.88935
460.62 -56.89055
460.64 -56.89175
460.66 -56.89293
460.68 -56.8941
460.7 -56.89526
460.72 -56.8964
460.74 -56.89753
460.76 -56.89865
460.78 -56.89976
460.8 -56.90085
460.82 -56.90193
460.84 -56.903
460.86 -56.90406
460.88 -56.9051
460.9 -56.90613
460.92 -56.90715
460.94 -56.90816
460.96 -56.90915
460.98 -56.91013
461 -56.9111
461.02 -56.91205
461.04 -56.91299
461.06 -56.91392
461.08 -56.91484
461.1 -56.91575
461.12 -56.91664
461.14 -56.91752
461.16 -56.91839
461.18 -56.91924
461.2 -56.92008
461.22 -56.92091
461.24 -56.92173
461.26 -56.92253
461.28 -56.92333
461.3 -56.9241
461.32 -56.92487
461.34 -56.92563
461.36 -56.92637
461.38 -56.9271
461.4 -56.92781
461.42 -56.92852
461.44 -56.92921
461.46 -56.92989
461.48 -56.93056
461.5 -56.93121
461.52 -56.93186
461.54 -56.93249
461.56 -56.9331
461.58 -56.93371
461.6 -56.9343
461.62 -56.93488
461.64 -56.93545
461.66 -56.93601
461.68 -56.93655
461.7 -56.93709
461.72 -56.9376
461.74 -56.93811
461.76 -56.93861
461.78 -56.93909
461.8 -56.93956
461.82 -56.94002
461.84 -56.94047
461.86 -56.9409
461.88 -56.94133
461.9 -56.94174
461.92 -56.94214
461.94 -56.94252
461.96 -56.9429
461.98 -56.94326
462 -56.94361
462.02 -56.94395
462.04 -56.94428
462.06 -56.9446
462.08 -56.9449
462.1 -56.94519
462.12 -56.94547
462.14 -56.94574
462.16 -56.946
462.18 -56.94625
462.2 -56.94648
462.22 -56.9467
462.24 -56.94691
462.26 -56.94711
462.28 -56.9473
462.3 -56.94748
462.32 -56.94764
462.34 -56.9478
462.36 -56.94794
462.38 -56.94807
462.4 -56.94819
462.42 -56.9483
462.44 -56.94839
462.46 -56.94848
462.48 -56.94855
462.5 -56.94862
462.52 -56.94867
462.54 -56.94871
462.56 -56.94874
462.58 -56.94876
462.6 -56.94877
462.62 -56.94876
462.64 -56.94875
462.66 -56.94873
462.68 -56.94869
462.7 -56.94864
462.72 -56.94859
462.74 -56.94852
462.76 -56.94844
462.78 -56.94835
462.8 -56.94825
462.82 -56.94814
462.84 -56.94802
462.86 -56.94789
462.88 -56.94774
462.9 -56.94759
462.92 -56.94743
462.94 -56.94725
462.96 -56.94707
462.98 -56.94688
463 -56.94667
463.02 -56.94646
463.04 -56.94623
463.06 -56.946
463.08 -56.94575
463.1 -56.9455
463.12 -56.94523
463.14 -56.94496
463.16 -56.94467
463.18 -56.94438
463.2 -56.94407
463.22 -56.94376
463.24 -56.94343
463.26 -56.9431
463.28 -56.94276
463.3 -56.9424
463.32 -56.94204
463.34 -56.94167
463.36 -56.94128
463.38 -56.94089
463.4 -56.94049
463.42 -56.94008
463.44 -56.93966
463.46 -56.93923
463.48 -56.93879
463.5 -56.93835
463.52 -56.93789
463.54 -56.93742
463.56 -56.93695
463.58 -56.93646
463.6 -56.93597
463.62 -56.93547
463.64 -56.93496
463.66 -56.93444
463.68 -56.93391
463.7 -56.93337
463.72 -56.93282
463.74 -56.93227
463.76 -56.9317
463.78 -56.93113
463.8 -56.93055
463.82 -56.92996
463.84 -56.92936
463.86 -56.92876
463.88 -56.92814
463.9 -56.92752
463.92 -56.92689
463.94 -56.92625
463.96 -56.9256
463.98 -56.92494
464 -56.92428
464.02 -56.92361
464.04 -56.92293
464.06 -56.92224
464.08 -56.92154
464.1 -56.92084
464.12 -56.92013
464.14 -56.91941
464.16 -56.91868
464.18 -56.91794
464.2 -56.9172
464.22 -56.91645
464.24 -56.91569
464.26 -56.91493
464.28 -56.91415
464.3 -56.91337
464.32 -56.91259
464.34 -56.91179
464.36 -56.91099
464.38 -56.91018
464.4 -56.90936
464.42 -56.90854
464.44 -56.90771
464.46 -56.90687
464.48 -56.90603
464.5 -56.90518
464.52 -56.90432
464.54 -56.90345
464.56 -56.90258
464.58 -56.9017
464.6 -56.90082
464.62 -56.89992
464.64 -56.89903
464.66 -56.89812
464.68 -56.89721
464.7 -56.89629
464.72 -56.89537
464.74 -56.89444
464.76 -56.8935
464.78 -56.89256
464.8 -56.89161
464.82 -56.89065
464.84 -56.88969
464.86 -56.88872
464.88 -56.88775
464.9 -56.88677
464.92 -56.88578
464.94 -56.88479
464.96 -56.88379
464.98 -56.88279
465 -56.88178
465.02 -56.88077
465.04 -56.87975
465.06 -56.87872
465.08 -56.87769
465.1 -56.87666
465.12 -56.87562
465.14 -56.87457
465.16 -56.87352
465.18 -56.87246
465.2 -56.8714
465.22 -56.87033
465.24 -56.86926
465.26 -56.86818
465.28 -56.8671
465.3 -56.86601
465.32 -56.86492
465.34 -56.86382
465.36 -56.86272
465.38 -56.86161
465.4 -56.8605
465.42 -56.85938
465.44 -56.85826
465.46 -56.85713
465.48 -56.856
465.5 -56.85487
465.52 -56.85373
465.54 -56.85259
465.56 -56.85144
465.58 -56.85029
465.6 -56.84913
465.62 -56.84797
465.64 -56.84681
465.66 -56.84564
465.68 -56.84447
465.7 -56.84329
465.72 -56.84211
465.74 -56.84093
465.76 -56.83974
465.78 -56.83855
465.8 -56.83736
465.82 -56.83616
465.84 -56.83495
465.86 -56.83375
465.88 -56.83254
465.9 -56.83133
465.92 -56.83011
465.94 -56.82889
465.96 -56.82767
465.98 -56.82644
466 -56.82521
466.02 -56.82398
466.04 -56.82275
466.06 -56.82151
466.08 -56.82027
466.1 -56.81902
466.12 -56.81778
466.14 -56.81653
466.16 -56.81527
466.18 -56.81402
466.2 -56.81276
466.22 -56.8115
466.24 -56.81023
466.26 -56.80897
466.28 -56.8077
466.3 -56.80643
466.32 -56.80516
466.34 -56.80388
466.36 -56.8026
466.38 -56.80132
466.4 -56.80004
466.42 -56.79875
466.44 -56.79747
466.46 -56.79618
466.48 -56.79489
466.5 -56.79359
466.52 -56.7923
466.54 -56.791
466.56 -56.7897
466.58 -56.7884
466.6 -56.7871
466.62 -56.7858
466.64 -56.78449
466.66 -56.78319
466.68 -56.78188
466.7 -56.78057
466.72 -56.77926
466.74 -56.77794
466.76 -56.77663
466.78 -56.77532
466.8 -56.774
466.82 -56.77268
466.84 -56.77136
466.86 -56.77004
466.88 -56.76872
466.9 -56.7674
466.92 -56.76608
466.94 -56.76475
466.96 -56.76343
466.98 -56.7621
467 -56.76077
467.02 -56.75945
467.04 -56.75812
467.06 -56.75679
467.08 -56.75546
467.1 -56.75413
467.12 -56.7528
467.14 -56.75147
467.16 -56.75014
467.18 -56.74881
467.2 -56.74748
467.22 -56.74615
467.24 -56.74481
467.26 -56.74348
467.28 -56.74215
467.3 -56.74082
467.32 -56.73948
467.34 -56.73815
467.36 -56.73682
467.38 -56.73549
467.4 -56.73415
467.42 -56.73282
467.44 -56.73149
467.46 -56.73016
467.48 -56.72883
467.5 -56.7275
467.52 -56.72617
467.54 -56.72484
467.56 -56.72351
467.58 -56.72218
467.6 -56.72085
467.62 -56.71952
467.64 -56.7182
467.66 -56.71687
467.68 -56.71554
467.7 -56.71422
467.72 -56.71289
467.74 -56.71157
467.76 -56.71025
467.78 -56.70893
467.8 -56.70761
467.82 -56.70629
467.84 -56.70497
467.86 -56.70365
467.88 -56.70234
467.9 -56.70102
467.92 -56.69971
467.94 -56.6984
467.96 -56.69709
467.98 -56.69578
468 -56.69447
468.02 -56.69317
468.04 -56.69186
468.06 -56.69056
468.08 -56.68926
468.1 -56.68796
468.12 -56.68666
468.14 -56.68536
468.16 -56.68407
468.18 -56.68278
468.2 -56.68148
468.22 -56.6802
468.24 -56.67891
468.26 -56.67762
468.28 -56.67634
468.3 -56.67506
468.32 -56.67378
468.34 -56.6725
468.36 -56.67123
468.38 -56.66996
468.4 -56.66869
468.42 -56.66742
468.44 -56.66615
468.46 -56.66489
468.48 -56.66363
468.5 -56.66237
468.52 -56.66111
468.54 -56.65986
468.56 -56.65861
468.58 -56.65736
468.6 -56.65612
468.62 -56.65487
468.64 -56.65363
468.66 -56.65239
468.68 -56.65116
468.7 -56.64993
468.72 -56.6487
468.74 -56.64747
468.76 -56.64625
468.78 -56.64503
468.8 -56.64381
468.82 -56.6426
468.84 -56.64138
468.86 -56.64018
468.88 -56.63897
468.9 -56.63777
468.92 -56.63657
468.94 -56.63538
468.96 -56.63418
468.98 -56.63299
469 -56.63181
469.02 -56.63063
469.04 -56.62945
469.06 -56.62827
469.08 -56.6271
469.1 -56.62593
469.12 -56.62477
469.14 -56.62361
469.16 -56.62245
469.18 -56.6213
469.2 -56.62014
469.22 -56.619
469.24 -56.61786
469.26 -56.61672
469.28 -56.61558
469.3 -56.61445
469.32 -56.61332
469.34 -56.6122
469.36 -56.61108
469.38 -56.60996
469.4 -56.60885
469.42 -56.60774
469.44 -56.60664
469.46 -56.60554
469.48 -56.60445
469.5 -56.60335
469.52 -56.60227
469.54 -56.60118
469.56 -56.6001
469.58 -56.59903
469.6 -56.59796
469.62 -56.59689
469.64 -56.59583
469.66 -56.59478
469.68 -56.59372
469.7 -56.59268
469.72 -56.59163
469.74 -56.59059
469.76 -56.58956
469.78 -56.58853
469.8 -56.5875
469.82 -56.58648
469.84 -56.58546
469.86 -56.58445
469.88 -56.58344
469.9 -56.58244
469.92 -56.58144
469.94 -56.58045
469.96 -56.57946
469.98 -56.57848
470 -56.5775
470.02 -56.57653
470.04 -56.57556
470.06 -56.5746
470.08 -56.57364
470.1 -56.57268
470.12 -56.57173
470.14 -56.57079
470.16 -56.56985
470.18 -56.56892
470.2 -56.56799
470.22 -56.56706
470.24 -56.56614
470.26 -56.56523
470.28 -56.56432
470.3 -56.56342
470.32 -56.56252
470.34 -56.56163
470.36 -56.56074
470.38 -56.55986
470.4 -56.55898
470.42 -56.55811
470.44 -56.55724
470.46 -56.55638
470.48 -56.55553
470.5 -56.55468
470.52 -56.55383
470.54 -56.55299
470.56 -56.55216
470.58 -56.55133
470.6 -56.55051
470.62 -56.54969
470.64 -56.54888
470.66 -56.54807
470.68 -56.54727
470.7 -56.54648
470.72 -56.54569
470.74 -56.5449
470.76 -56.54412
470.78 -56.54335
470.8 -56.54258
470.82 -56.54182
470.84 -56.54107
470.86 -56.54032
470.88 -56.53957
470.9 -56.53883
470.92 -56.5381
470.94 -56.53737
470.96 -56.53665
470.98 -56.53594
471 -56.53523
471.02 -56.53452
471.04 -56.53382
471.06 -56.53313
471.08 -56.53245
471.1 -56.53176
471.12 -56.53109
471.14 -56.53042
471.16 -56.52976
471.18 -56.5291
471.2 -56.52845
471.22 -56.52781
471.24 -56.52717
471.26 -56.52653
471.28 -56.52591
471.3 -56.52529
471.32 -56.52467
471.34 -56.52406
471.36 -56.52346
471.38 -56.52286
471.4 -56.52227
471.42 -56.52169
471.44 -56.52111
471.46 -56.52053
471.48 -56.51997
471.5 -56.51941
471.52 -56.51885
471.54 -56.5183
471.56 -56.51776
471.58 -56.51723
471.6 -56.5167
471.62 -56.51617
471.64 -56.51565
471.66 -56.51514
471.68 -56.51464
471.7 -56.51414
471.72 -56.51365
471.74 -56.51316
471.76 -56.51268
471.78 -56.5122
471.8 -56.51173
471.82 -56.51127
471.84 -56.51082
471.86 -56.51037
471.88 -56.50992
471.9 -56.50949
471.92 -56.50905
471.94 -56.50863
471.96 -56.50821
471.98 -56.5078
472 -56.50739
472.02 -56.50699
472.04 -56.5066
472.06 -56.50621
472.08 -56.50583
472.1 -56.50545
472.12 -56.50508
472.14 -56.50472
472.16 -56.50437
472.18 -56.50402
472.2 -56.50367
472.22 -56.50333
472.24 -56.503
472.26 -56.50268
472.28 -56.50236
472.3 -56.50204
472.32 -56.50174
472.34 -56.50144
472.36 -56.50114
472.38 -56.50086
472.4 -56.50057
472.42 -56.5003
472.44 -56.50003
472.46 -56.49977
472.48 -56.49951
472.5 -56.49926
472.52 -56.49901
472.54 -56.49878
472.56 -56.49854
472.58 -56.49832
472.6 -56.4981
472.62 -56.49788
472.64 -56.49768
472.66 -56.49748
472.68 -56.49728
472.7 -56.49709
472.72 -56.49691
472.74 -56.49673
472.76 -56.49656
472.78 -56.4964
472.8 -56.49624
472.82 -56.49609
472.84 -56.49594
472.86 -56.4958
472.88 -56.49567
472.9 -56.49554
472.92 -56.49542
472.94 -56.4953
472.96 -56.49519
472.98 -56.49509
473 -56.49499
473.02 -56.4949
473.04 -56.49482
473.06 -56.49474
473.08 -56.49466
473.1 -56.4946
473.12 -56.49453
473.14 -56.49448
473.16 -56.49443
473.18 -56.49439
473.2 -56.49435
473.22 -56.49432
473.24 -56.49429
473.26 -56.49427
473.28 -56.49426
473.3 -56.49425
473.32 -56.49425
473.34 -56.49425
473.36 -56.49426
473.38 -56.49428
473.4 -56.4943
473.42 -56.49432
473.44 -56.49436
473.46 -56.4944
473.48 -56.49444
473.5 -56.49449
473.52 -56.49455
473.54 -56.49461
473.56 -56.49467
473.58 -56.49475
473.6 -56.49483
473.62 -56.49491
473.64 -56.495
473.66 -56.49509
473.68 -56.4952
473.7 -56.4953
473.72 -56.49541
473.74 -56.49553
473.76 -56.49566
473.78 -56.49578
473.8 -56.49592
473.82 -56.49606
473.84 -56.4962
473.86 -56.49635
473.88 -56.49651
473.9 -56.49667
473.92 -56.49684
473.94 -56.49701
473.96 -56.49719
473.98 -56.49737
474 -56.49756
474.02 -56.49775
474.04 -56.49795
474.06 -56.49816
474.08 -56.49837
474.1 -56.49858
474.12 -56.4988
474.14 -56.49902
474.16 -56.49925
474.18 -56.49949
474.2 -56.49973
474.22 -56.49998
474.24 -56.50023
474.26 -56.50048
474.28 -56.50074
474.3 -56.50101
474.32 -56.50128
474.34 -56.50155
474.36 -56.50183
474.38 -56.50212
474.4 -56.50241
474.42 -56.5027
474.44 -56.503
474.46 -56.50331
474.48 -56.50362
474.5 -56.50393
474.52 -56.50425
474.54 -56.50457
474.56 -56.5049
474.58 -56.50524
474.6 -56.50557
474.62 -56.50592
474.64 -56.50626
474.66 -56.50661
474.68 -56.50697
474.7 -56.50733
474.72 -56.5077
474.74 -56.50807
474.76 -56.50844
474.78 -56.50882
474.8 -56.5092
474.82 -56.50959
474.84 -56.50998
474.86 -56.51038
474.88 -56.51078
474.9 -56.51118
474.92 -56.51159
474.94 -56.512
474.96 -56.51242
474.98 -56.51284
475 -56.51327
475.02 -56.5137
475.04 -56.51413
475.06 -56.51457
475.08 -56.51501
475.1 -56.51545
475.12 -56.5159
475.14 -56.51636
475.16 -56.51682
475.18 -56.51728
475.2 -56.51774
475.22 -56.51821
475.24 -56.51868
475.26 -56.51916
475.28 -56.51964
475.3 -56.52013
475.32 -56.52061
475.34 -56.52111
475.36 -56.5216
475.38 -56.5221
475.4 -56.5226
475.42 -56.52311
475.44 -56.52362
475.46 -56.52413
475.48 -56.52465
475.5 -56.52517
475.52 -56.52569
475.54 -56.52622
475.56 -56.52675
475.58 -56.52728
475.6 -56.52782
475.62 -56.52835
475.64 -56.5289
475.66 -56.52944
475.68 -56.52999
475.7 -56.53055
475.72 -56.5311
475.74 -56.53166
475.76 -56.53222
475.78 -56.53279
475.8 -56.53335
475.82 -56.53392
475.84 -56.5345
475.86 -56.53507
475.88 -56.53565
475.9 -56.53624
475.92 -56.53682
475.94 -56.53741
475.96 -56.538
475.98 -56.53859
476 -56.53919
476.02 -56.53978
476.04 -56.54039
476.06 -56.54099
476.08 -56.5416
476.1 -56.5422
476.12 -56.54282
476.14 -56.54343
476.16 -56.54404
476.18 -56.54466
476.2 -56.54528
476.22 -56.54591
476.24 -56.54653
476.26 -56.54716
476.28 -56.54779
476.3 -56.54842
476.32 -56.54906
476.34 -56.54969
476.36 -56.55033
476.38 -56.55097
476.4 -56.55161
476.42 -56.55226
476.44 -56.5529
476.46 -56.55355
476.48 -56.5542
476.5 -56.55485
476.52 -56.55551
476.54 -56.55616
476.56 -56.55682
476.58 -56.55748
476.6 -56.55814
476.62 -56.55881
476.64 -56.55947
476.66 -56.56014
476.68 -56.5608
476.7 -56.56147
476.72 -56.56214
476.74 -56.56282
476.76 -56.56349
476.78 -56.56417
476.8 -56.56484
476.82 -56.56552
476.84 -56.5662
476.86 -56.56688
476.88 -56.56756
476.9 -56.56825
476.92 -56.56893
476.94 -56.56962
476.96 -56.5703
476.98 -56.57099
477 -56.57168
477.02 -56.57237
477.04 -56.57306
477.06 -56.57375
477.08 -56.57445
477.1 -56.57514
477.12 -56.57584
477.14 -56.57653
477.16 -56.57723
477.18 -56.57793
477.2 -56.57863
477.22 -56.57932
477.24 -56.58002
477.26 -56.58073
477.28 -56.58143
477.3 -56.58213
477.32 -56.58283
477.34 -56.58353
477.36 -56.58424
477.38 -56.58494
477.4 -56.58565
477.42 -56.58635
477.44 -56.58706
477.46 -56.58776
477.48 -56.58847
477.5 -56.58917
477.52 -56.58988
477.54 -56.59059
477.56 -56.5913
477.58 -56.592
477.6 -56.59271
477.62 -56.59342
477.64 -56.59413
477.66 -56.59483
477.68 -56.59554
477.7 -56.59625
477.72 -56.59696
477.74 -56.59767
477.76 -56.59838
477.78 -56.59908
477.8 -56.59979
477.82 -56.6005
477.84 -56.60121
477.86 -56.60191
477.88 -56.60262
477.9 -56.60333
477.92 -56.60403
477.94 -56.60474
477.96 -56.60545
477.98 -56.60615
478 -56.60686
478.02 -56.60756
478.04 -56.60827
478.06 -56.60897
478.08 -56.60967
478.1 -56.61038
478.12 -56.61108
478.14 -56.61178
478.16 -56.61248
478.18 -56.61318
478.2 -56.61388
478.22 -56.61458
478.24 -56.61528
478.26 -56.61598
478.28 -56.61667
478.3 -56.61737
478.32 -56.61806
478.34 -56.61876
478.36 -56.61945
478.38 -56.62014
478.4 -56.62084
478.42 -56.62153
478.44 -56.62222
478.46 -56.62291
478.48 -56.62359
478.5 -56.62428
478.52 -56.62496
478.54 -56.62565
478.56 -56.62633
478.58 -56.62701
478.6 -56.62769
478.62 -56.62837
478.64 -56.62905
478.66 -56.62973
478.68 -56.63041
478.7 -56.63108
478.72 -56.63175
478.74 -56.63242
478.76 -56.6331
478.78 -56.63376
478.8 -56.63443
478.82 -56.6351
478.84 -56.63576
478.86 -56.63643
478.88 -56.63709
478.9 -56.63775
478.92 -56.63841
478.94 -56.63906
478.96 -56.63972
478.98 -56.64037
479 -56.64102
479.02 -56.64167
479.04 -56.64232
479.06 -56.64297
479.08 -56.64361
479.1 -56.64426
479.12 -56.6449
479.14 -56.64554
479.16 -56.64618
479.18 -56.64681
479.2 -56.64745
479.22 -56.64808
479.24 -56.64871
479.26 -56.64934
479.28 -56.64996
479.3 -56.65059
479.32 -56.65121
479.34 -56.65183
479.36 -56.65245
479.38 -56.65307
479.4 -56.65368
479.42 -56.65429
479.44 -56.6549
479.46 -56.65551
479.48 -56.65612
479.5 -56.65672
479.52 -56.65732
479.54 -56.65792
479.56 -56.65852
479.58 -56.65911
479.6 -56.65971
479.62 -56.6603
479.64 -56.66088
479.66 -56.66147
479.68 -56.66205
479.7 -56.66263
479.72 -56.66321
479.74 -56.66379
479.76 -56.66436
479.78 -56.66494
479.8 -56.6655
479.82 -56.66607
479.84 -56.66663
479.86 -56.6672
479.88 -56.66776
479.9 -56.66831
479.92 -56.66887
479.94 -56.66942
479.96 -56.66997
479.98 -56.67051
480 -56.67106
480.02 -56.6716
480.04 -56.67214
480.06 -56.67267
480.08 -56.67321
480.1 -56.67374
480.12 -56.67426
480.14 -56.67479
480.16 -56.67531
480.18 -56.67583
480.2 -56.67635
480.22 -56.67686
480.24 -56.67738
480.26 -56.67788
480.28 -56.67839
480.3 -56.67889
480.32 -56.67939
480.34 -56.67989
480.36 -56.68039
480.38 -56.68088
480.4 -56.68137
480.42 -56.68185
480.44 -56.68234
480.46 -56.68282
480.48 -56.68329
480.5 -56.68377
480.52 -56.68424
480.54 -56.68471
480.56 -56.68518
480.58 -56.68564
480.6 -56.6861
480.62 -56.68656
480.64 -56.68701
480.66 -56.68746
480.68 -56.68791
480.7 -56.68835
480.72 -56.6888
480.74 -56.68923
480.76 -56.68967
480.78 -56.6901
480.8 -56.69053
480.82 -56.69096
480.84 -56.69138
480.86 -56.6918
480.88 -56.69222
480.9 -56.69263
480.92 -56.69305
480.94 -56.69345
480.96 -56.69386
480.98 -56.69426
481 -56.69466
481.02 -56.69505
481.04 -56.69545
481.06 -56.69584
481.08 -56.69622
481.1 -56.69661
481.12 -56.69698
481.14 -56.69736
481.16 -56.69773
481.18 -56.6981
481.2 -56.69847
481.22 -56.69883
481.24 -56.6992
481.26 -56.69955
481.28 -56.69991
481.3 -56.70026
481.32 -56.7006
481.34 -56.70095
481.36 -56.70129
481.38 -56.70163
481.4 -56.70196
481.42 -56.70229
481.44 -56.70262
481.46 -56.70295
481.48 -56.70327
481.5 -56.70359
481.52 -56.7039
481.54 -56.70421
481.56 -56.70452
481.58 -56.70482
481.6 -56.70513
481.62 -56.70542
481.64 -56.70572
481.66 -56.70601
481.68 -56.7063
481.7 -56.70659
481.72 -56.70687
481.74 -56.70715
481.76 -56.70742
481.78 -56.70769
481.8 -56.70796
481.82 -56.70823
481.84 -56.70849
481.86 -56.70875
481.88 -56.709
481.9 -56.70925
481.92 -56.7095
481.94 -56.70975
481.96 -56.70999
481.98 -56.71023
482 -56.71046
482.02 -56.7107
482.04 -56.71092
482.06 -56.71115
482.08 -56.71137
482.1 -56.71159
482.12 -56.71181
482.14 -56.71202
482.16 -56.71223
482.18 -56.71243
482.2 -56.71263
482.22 -56.71283
482.24 -56.71303
482.26 -56.71322
482.28 -56.71341
482.3 -56.7136
482.32 -56.71378
482.34 -56.71396
482.36 -56.71413
482.38 -56.7143
482.4 -56.71447
482.42 -56.71464
482.44 -56.7148
482.46 -56.71496
482.48 -56.71512
482.5 -56.71527
482.52 -56.71542
482.54 -56.71556
482.56 -56.71571
482.58 -56.71585
482.6 -56.71598
482.62 -56.71611
482.64 -56.71624
482.66 -56.71637
482.68 -56.71649
482.7 -56.71661
482.72 -56.71673
482.74 -56.71684
482.76 -56.71695
482.78 -56.71706
482.8 -56.71716
482.82 -56.71726
482.84 -56.71736
482.86 -56.71745
482.88 -56.71754
482.9 -56.71763
482.92 -56.71772
482.94 -56.7178
482.96 -56.71788
482.98 -56.71795
483 -56.71802
483.02 -56.71809
483.04 -56.71815
483.06 -56.71822
483.08 -56.71828
483.1 -56.71833
483.12 -56.71838
483.14 -56.71843
483.16 -56.71848
483.18 -56.71852
483.2 -56.71856
483.22 -56.7186
483.24 -56.71863
483.26 -56.71866
483.28 -56.71869
483.3 -56.71872
483.32 -56.71874
483.34 -56.71876
483.36 -56.71877
483.38 -56.71878
483.4 -56.71879
483.42 -56.7188
483.44 -56.7188
483.46 -56.7188
483.48 -56.7188
483.5 -56.71879
483.52 -56.71878
483.54 -56.71877
483.56 -56.71876
483.58 -56.71874
483.6 -56.71872
483.62 -56.7187
483.64 -56.71867
483.66 -56.71864
483.68 -56.71861
483.7 -56.71857
483.72 -56.71853
483.74 -56.71849
483.76 -56.71845
483.78 -56.7184
483.8 -56.71835
483.82 -56.7183
483.84 -56.71824
483.86 -56.71818
483.88 -56.71812
483.9 -56.71806
483.92 -56.71799
483.94 -56.71792
483.96 -56.71785
483.98 -56.71777
484 -56.71769
484.02 -56.71761
484.04 -56.71753
484.06 -56.71744
484.08 -56.71735
484.1 -56.71726
484.12 -56.71717
484.14 -56.71707
484.16 -56.71697
484.18 -56.71687
484.2 -56.71676
484.22 -56.71665
484.24 -56.71654
484.26 -56.71643
484.28 -56.71631
484.3 -56.7162
484.32 -56.71608
484.34 -56.71595
484.36 -56.71583
484.38 -56.7157
484.4 -56.71556
484.42 -56.71543
484.44 -56.71529
484.46 -56.71516
484.48 -56.71501
484.5 -56.71487
484.52 -56.71472
484.54 -56.71457
484.56 -56.71442
484.58 -56.71427
484.6 -56.71411
484.62 -56.71395
484.64 -56.71379
484.66 -56.71363
484.68 -56.71346
484.7 -56.7133
484.72 -56.71312
484.74 -56.71295
484.76 -56.71278
484.78 -56.7126
484.8 -56.71242
484.82 -56.71224
484.84 -56.71205
484.86 -56.71187
484.88 -56.71168
484.9 -56.71148
484.92 -56.71129
484.94 -56.7111
484.96 -56.7109
484.98 -56.7107
485 -56.7105
485.02 -56.71029
485.04 -56.71008
485.06 -56.70987
485.08 -56.70966
485.1 -56.70945
485.12 -56.70924
485.14 -56.70902
485.16 -56.7088
485.18 -56.70858
485.2 -56.70835
485.22 -56.70813
485.24 -56.7079
485.26 -56.70767
485.28 -56.70744
485.3 -56.70721
485.32 -56.70697
485.34 -56.70673
485.36 -56.70649
485.38 -56.70625
485.4 -56.70601
485.42 -56.70577
485.44 -56.70552
485.46 -56.70527
485.48 -56.70502
485.5 -56.70477
485.52 -56.70451
485.54 -56.70426
485.56 -56.704
485.58 -56.70374
485.6 -56.70348
485.62 -56.70321
485.64 -56.70295
485.66 -56.70268
485.68 -56.70241
485.7 -56.70214
485.72 -56.70187
485.74 -56.7016
485.76 -56.70132
485.78 -56.70105
485.8 -56.70077
485.82 -56.70049
485.84 -56.70021
485.86 -56.69992
485.88 -56.69964
485.9 -56.69935
485.92 -56.69907
485.94 -56.69878
485.96 -56.69849
485.98 -56.69819
486 -56.6979
486.02 -56.6976
486.04 -56.69731
486.06 -56.69701
486.08 -56.69671
486.1 -56.69641
486.12 -56.69611
486.14 -56.6958
486.16 -56.6955
486.18 -56.69519
486.2 -56.69488
486.22 -56.69457
486.24 -56.69426
486.26 -56.69395
486.28 -56.69364
486.3 -56.69333
486.32 -56.69301
486.34 -56.69269
486.36 -56.69238
486.38 -56.69206
486.4 -56.69174
486.42 -56.69142
486.44 -56.69109
486.46 -56.69077
486.48 -56.69044
486.5 -56.69012
486.52 -56.68979
486.54 -56.68946
486.56 -56.68913
486.58 -56.6888
486.6 -56.68847
486.62 -56.68814
486.64 -56.68781
486.66 -56.68747
486.68 -56.68714
486.7 -56.6868
486.72 -56.68647
486.74 -56.68613
486.76 -56.68579
486.78 -56.68545
486.8 -56.68511
486.82 -56.68477
486.84 -56.68442
486.86 -56.68408
486.88 -56.68374
486.9 -56.68339
486.92 -56.68305
486.94 -56.6827
486.96 -56.68235
486.98 -56.682
487 -56.68166
487.02 -56.68131
487.04 -56.68096
487.06 -56.68061
487.08 -56.68025
487.1 -56.6799
487.12 -56.67955
487.14 -56.6792
487.16 -56.67884
487.18 -56.67849
487.2 -56.67813
487.22 -56.67778
487.24 -56.67742
487.26 -56.67706
487.28 -56.67671
487.3 -56.67635
487.32 -56.67599
487.34 -56.67563
487.36 -56.67527
487.38 -56.67491
487.4 -56.67455
487.42 -56.67419
487.44 -56.67383
487.46 -56.67347
487.48 -56.67311
487.5 -56.67274
487.52 -56.67238
487.54 -56.67202
487.56 -56.67165
487.58 -56.67129
487.6 -56.67093
487.62 -56.67056
487.64 -56.6702
487.66 -56.66983
487.68 -56.66947
487.7 -56.6691
487.72 -56.66874
487.74 -56.66837
487.76 -56.66801
487.78 -56.66764
487.8 -56.66727
487.82 -56.66691
487.84 -56.66654
487.86 -56.66618
487.88 -56.66581
487.9 -56.66544
487.92 -56.66508
487.94 -56.66471
487.96 -56.66434
487.98 -56.66397
488 -56.66361
488.02 -56.66324
488.04 -56.66287
488.06 -56.66251
488.08 -56.66214
488.1 -56.66177
488.12 -56.66141
488.14 -56.66104
488.16 -56.66067
488.18 -56.66031
488.2 -56.65994
488.22 -56.65957
488.24 -56.65921
488.26 -56.65884
488.28 -56.65848
488.3 -56.65811
488.32 -56.65775
488.34 -56.65738
488.36 -56.65701
488.38 -56.65665
488.4 -56.65629
488.42 -56.65592
488.44 -56.65556
488.46 -56.65519
488.48 -56.65483
488.5 -56.65447
488.52 -56.6541
488.54 -56.65374
488.56 -56.65338
488.58 -56.65302
488.6 -56.65266
488.62 -56.6523
488.64 -56.65194
488.66 -56.65158
488.68 -56.65122
488.7 -56.65086
488.72 -56.6505
488.74 -56.65014
488.76 -56.64978
488.78 -56.64942
488.8 -56.64907
488.82 -56.64871
488.84 -56.64836
488.86 -56.648
488.88 -56.64765
488.9 -56.64729
488.92 -56.64694
488.94 -56.64658
488.96 -56.64623
488.98 -56.64588
489 -56.64553
489.02 -56.64518
489.04 -56.64483
489.06 -56.64448
489.08 -56.64413
489.1 -56.64378
489.12 -56.64344
489.14 -56.64309
489.16 -56.64274
489.18 -56.6424
489.2 -56.64205
489.22 -56.64171
489.24 -56.64137
489.26 -56.64102
489.28 -56.64068
489.3 -56.64034
489.32 -56.64
489.34 -56.63966
489.36 -56.63933
489.38 -56.63899
489.4 -56.63865
489.42 -56.63832
489.44 -56.63798
489.46 -56.63765
489.48 -56.63731
489.5 -56.63698
489.52 -56.63665
489.54 -56.63632
489.56 -56.63599
489.58 -56.63566
489.6 -56.63534
489.62 -56.63501
489.64 -56.63468
489.66 -56.63436
489.68 -56.63403
489.7 -56.63371
489.72 -56.63339
489.74 -56.63307
489.76 -56.63275
489.78 -56.63243
489.8 -56.63211
489.82 -56.6318
489.84 -56.63148
489.86 -56.63117
489.88 -56.63085
489.9 -56.63054
489.92 -56.63023
489.94 -56.62992
489.96 -56.62961
489.98 -56.6293
490 -56.629
490.02 -56.62869
490.04 -56.62839
490.06 -56.62808
490.08 -56.62778
490.1 -56.62748
490.12 -56.62718
490.14 -56.62688
490.16 -56.62658
490.18 -56.62629
490.2 -56.62599
490.22 -56.6257
490.24 -56.62541
490.26 -56.62512
490.28 -56.62483
490.3 -56.62454
490.32 -56.62425
490.34 -56.62396
490.36 -56.62368
490.38 -56.62339
490.4 -56.62311
490.42 -56.62283
490.44 -56.62255
490.46 -56.62227
490.48 -56.622
490.5 -56.62172
490.52 -56.62145
490.54 -56.62117
490.56 -56.6209
490.58 -56.62063
490.6 -56.62036
490.62 -56.62009
490.64 -56.61983
490.66 -56.61956
490.68 -56.6193
490.7 -56.61904
490.72 -56.61878
490.74 -56.61852
490.76 -56.61826
490.78 -56.618
490.8 -56.61775
490.82 -56.61749
490.84 -56.61724
490.86 -56.61699
490.88 -56.61674
490.9 -56.61649
490.92 -56.61625
490.94 -56.616
490.96 -56.61576
490.98 -56.61552
491 -56.61528
491.02 -56.61504
491.04 -56.6148
491.06 -56.61456
491.08 -56.61433
491.1 -56.6141
491.12 -56.61386
491.14 -56.61363
491.16 -56.61341
491.18 -56.61318
491.2 -56.61295
491.22 -56.61273
491.24 -56.61251
491.26 -56.61229
491.28 -56.61207
491.3 -56.61185
491.32 -56.61164
491.34 -56.61142
491.36 -56.61121
491.38 -56.611
491.4 -56.61079
491.42 -56.61058
491.44 -56.61037
491.46 -56.61017
491.48 -56.60996
491.5 -56.60976
491.52 -56.60956
491.54 -56.60936
491.56 -56.60917
491.58 -56.60897
491.6 -56.60878
491.62 -56.60859
491.64 -56.6084
491.66 -56.60821
491.68 -56.60802
491.7 -56.60784
491.72 -56.60765
491.74 -56.60747
491.76 -56.60729
491.78 -56.60711
491.8 -56.60693
491.82 -56.60676
491.84 -56.60658
491.86 -56.60641
491.88 -56.60624
491.9 -56.60607
491.92 -56.6059
491.94 -56.60574
491.96 -56.60557
491.98 -56.60541
492 -56.60525
492.02 -56.60509
492.04 -56.60494
492.06 -56.60478
492.08 -56.60463
492.1 -56.60447
492.12 -56.60432
492.14 -56.60418
492.16 -56.60403
492.18 -56.60388
492.2 -56.60374
492.22 -56.6036
492.24 -56.60346
492.26 -56.60332
492.28 -56.60318
492.3 -56.60305
492.32 -56.60291
492.34 -56.60278
492.36 -56.60265
492.38 -56.60252
492.4 -56.6024
492.42 -56.60227
492.44 -56.60215
492.46 -56.60203
492.48 -56.60191
492.5 -56.60179
492.52 -56.60167
492.54 -56.60156
492.56 -56.60144
492.58 -56.60133
492.6 -56.60122
492.62 -56.60112
492.64 -56.60101
492.66 -56.60091
492.68 -56.6008
492.7 -56.6007
492.72 -56.6006
492.74 -56.6005
492.76 -56.60041
492.78 -56.60031
492.8 -56.60022
492.82 -56.60013
492.84 -56.60004
492.86 -56.59995
492.88 -56.59987
492.9 -56.59978
492.92 -56.5997
492.94 -56.59962
492.96 -56.59954
492.98 -56.59947
493 -56.59939
493.02 -56.59932
493.04 -56.59924
493.06 -56.59917
493.08 -56.59911
493.1 -56.59904
493.12 -56.59897
493.14 -56.59891
493.16 -56.59885
493.18 -56.59879
493.2 -56.59873
493.22 -56.59867
493.24 -56.59862
493.26 -56.59856
493.28 -56.59851
493.3 -56.59846
493.32 -56.59841
493.34 -56.59837
493.36 -56.59832
493.38 -56.59828
493.4 -56.59823
493.42 -56.59819
493.44 -56.59816
493.46 -56.59812
493.48 -56.59808
493.5 -56.59805
493.52 -56.59802
493.54 -56.59799
493.56 -56.59796
493.58 -56.59793
493.6 -56.59791
493.62 -56.59788
493.64 -56.59786
493.66 -56.59784
493.68 -56.59782
493.7 -56.5978
493.72 -56.59779
493.74 -56.59777
493.76 -56.59776
493.78 -56.59775
493.8 -56.59774
493.82 -56.59773
493.84 -56.59773
493.86 -56.59772
493.88 -56.59772
493.9 -56.59772
493.92 -56.59772
493.94 -56.59772
493.96 -56.59772
493.98 -56.59773
494 -56.59774
494.02 -56.59774
494.04 -56.59775
494.06 -56.59776
494.08 -56.59778
494.1 -56.59779
494.12 -56.59781
494.14 -56.59782
494.16 -56.59784
494.18 -56.59786
494.2 -56.59789
494.22 -56.59791
494.24 -56.59793
494.26 -56.59796
494.28 -56.59799
494.3 -56.59802
494.32 -56.59805
494.34 -56.59808
494.36 -56.59811
494.38 -56.59815
494.4 -56.59819
494.42 -56.59822
494.44 -56.59826
494.46 -56.59831
494.48 -56.59835
494.5 -56.59839
494.52 -56.59844
494.54 -56.59848
494.56 -56.59853
494.58 -56.59858
494.6 -56.59863
494.62 -56.59869
494.64 -56.59874
494.66 -56.5988
494.68 -56.59885
494.7 -56.59891
494.72 -56.59897
494.74 -56.59903
494.76 -56.59909
494.78 -56.59916
494.8 -56.59922
494.82 -56.59929
494.84 -56.59936
494.86 -56.59943
494.88 -56.5995
494.9 -56.59957
494.92 -56.59964
494.94 -56.59972
494.96 -56.59979
494.98 -56.59987
495 -56.59995
495.02 -56.60003
495.04 -56.60011
495.06 -56.60019
495.08 -56.60027
495.1 -56.60036
495.12 -56.60044
495.14 -56.60053
495.16 -56.60062
495.18 -56.60071
495.2 -56.6008
495.22 -56.60089
495.24 -56.60099
495.26 -56.60108
495.28 -56.60118
495.3 -56.60127
495.32 -56.60137
495.34 -56.60147
495.36 -56.60157
495.38 -56.60167
495.4 -56.60178
495.42 -56.60188
495.44 -56.60199
495.46 -56.60209
495.48 -56.6022
495.5 -56.60231
495.52 -56.60242
495.54 -56.60253
495.56 -56.60264
495.58 -56.60276
495.6 -56.60287
495.62 -56.60298
495.64 -56.6031
495.66 -56.60322
495.68 -56.60334
495.7 -56.60346
495.72 -56.60358
495.74 -56.6037
495.76 -56.60382
495.78 -56.60395
495.8 -56.60407
495.82 -56.6042
495.84 -56.60432
495.86 -56.60445
495.88 -56.60458
495.9 -56.60471
495.92 -56.60484
495.94 -56.60497
495.96 -56.6051
495.98 -56.60524
496 -56.60537
496.02 -56.60551
496.04 -56.60564
496.06 -56.60578
496.08 -56.60592
496.1 -56.60606
496.12 -56.6062
496.14 -56.60634
496.16 -56.60648
496.18 -56.60663
496.2 -56.60677
496.22 -56.60691
496.24 -56.60706
496.26 -56.60721
496.28 -56.60735
496.3 -56.6075
496.32 -56.60765
496.34 -56.6078
496.36 -56.60795
496.38 -56.6081
496.4 -56.60825
496.42 -56.6084
496.44 -56.60856
496.46 -56.60871
496.48 -56.60887
496.5 -56.60902
496.52 -56.60918
496.54 -56.60934
496.56 -56.60949
496.58 -56.60965
496.6 -56.60981
496.62 -56.60997
496.64 -56.61013
496.66 -56.6103
496.68 -56.61046
496.7 -56.61062
496.72 -56.61078
496.74 -56.61095
496.76 -56.61111
496.78 -56.61128
496.8 -56.61144
496.82 -56.61161
496.84 -56.61178
496.86 -56.61195
496.88 -56.61211
496.9 -56.61228
496.92 -56.61245
496.94 -56.61262
496.96 -56.61279
496.98 -56.61297
497 -56.61314
497.02 -56.61331
497.04 -56.61348
497.06 -56.61366
497.08 -56.61383
497.1 -56.614
497.12 -56.61418
497.14 -56.61436
497.16 -56.61453
497.18 -56.61471
497.2 -56.61488
497.22 -56.61506
497.24 -56.61524
497.26 -56.61542
497.28 -56.6156
497.3 -56.61578
497.32 -56.61596
497.34 -56.61614
497.36 -56.61632
497.38 -56.6165
497.4 -56.61668
497.42 -56.61686
497.44 -56.61704
497.46 -56.61722
497.48 -56.61741
497.5 -56.61759
497.52 -56.61777
497.54 -56.61796
497.56 -56.61814
497.58 -56.61832
497.6 -56.61851
497.62 -56.61869
497.64 -56.61888
497.66 -56.61906
497.68 -56.61925
497.7 -56.61944
497.72 -56.61962
497.74 -56.61981
497.76 -56.61999
497.78 -56.62018
497.8 -56.62037
497.82 -56.62056
497.84 -56.62074
497.86 -56.62093
497.88 -56.62112
497.9 -56.62131
497.92 -56.6215
497.94 -56.62168
497.96 -56.62187
497.98 -56.62206
498 -56.62225
498.02 -56.62244
498.04 -56.62263
498.06 -56.62282
498.08 -56.62301
498.1 -56.6232
498.12 -56.62339
498.14 -56.62358
498.16 -56.62377
498.18 -56.62396
498.2 -56.62415
498.22 -56.62434
498.24 -56.62453
498.26 -56.62472
498.28 -56.62491
498.3 -56.6251
498.32 -56.62529
498.34 -56.62548
498.36 -56.62567
498.38 -56.62586
498.4 -56.62605
498.42 -56.62624
498.44 -56.62643
498.46 -56.62662
498.48 -56.62681
498.5 -56.627
498.52 -56.62719
498.54 -56.62738
498.56 -56.62757
498.58 -56.62776
498.6 -56.62795
498.62 -56.62814
498.64 -56.62833
498.66 -56.62852
498.68 -56.62871
498.7 -56.6289
498.72 -56.62909
498.74 -56.62927
498.76 -56.62946
498.78 -56.62965
498.8 -56.62984
498.82 -56.63003
498.84 -56.63022
498.86 -56.63041
498.88 -56.63059
498.9 -56.63078
498.92 -56.63097
498.94 -56.63116
498.96 -56.63134
498.98 -56.63153


==> figures/sag_rebound_bothblocked_stimulus.dat <==
0 -200
0.02 -200
0.04 -200
0.06 -200
0.08 -200
0.1 -200
0.12 -200
0.14 -200
0.16 -200
0.18 -200
0.2 -200
0.22 -200
0.24 -200
0.26 -200
0.28 -200
0.3 -200
0.32 -200
0.34 -200
0.36 -200
0.38 -200
0.4 -200
0.42 -200
0.44 -200
0.46 -200
0.48 -200
0.5 -200
0.52 -200
0.54 -200
0.56 -200
0.58 -200
0.6 -200
0.62 -200
0.64 -200
0.66 -200
0.68 -200
0.7 -200
0.72 -200
0.74 -200
0.76 -200
0.78 -200
0.8 -200
0.82 -200
0.84 -200
0.86 -200
0.88 -200
0.9 -200
0.92 -200
0.94 -200
0.96 -200
0.98 -200
1 -200
1.02 -200
1.04 -200
1.06 -200
1.08 -200
1.1 -200
1.12 -200
1.14 -200
1.16 -200
1.18 -200
1.2 -200
1.22 -200
1.24 -200
1.26 -200
1.28 -200
1.3 -200
1.32 -200
1.34 -200
1.36 -200
1.38 -200
1.4 -200
1.42 -200
1.44 -200
1.46 -200
1.48 -200
1.5 -200
1.52 -200
1.54 -200
1.56 -200
1.58 -200
1.6 -200
1.62 -200
1.64 -200
1.66 -200
1.68 -200
1.7 -200
1.72 -200
1.74 -200
1.76 -200
1.78 -200
1.8 -200
1.82 -200
1.84 -200
1.86 -200
1.88 -200
1.9 -200
1.92 -200
1.94 -200
1.96 -200
1.98 -200
2 -200
2.02 -200
2.04 -200
2.06 -200
2.08 -200
2.1 -200
2.12 -200
2.14 -200
2.16 -200
2.18 -200
2.2 -200
2.22 -200
2.24 -200
2.26 -200
2.28 -200
2.3 -200
2.32 -200
2.34 -200
2.36 -200
2.38 -200
2.4 -200
2.42 -200
2.44 -200
2.46 -200
2.48 -200
2.5 -200
2.52 -200
2.54 -200
2.56 -200
2.58 -200
2.6 -200
2.62 -200
2.64 -200
2.66 -200
2.68 -200
2.7 -200
2.72 -200
2.74 -200
2.76 -200
2.78 -200
2.8 -200
2.82 -200
2.84 -200
2.86 -200
2.88 -200
2.9 -200
2.92 -200
2.94 -200
2.96 -200
2.98 -200
3 -200
3.02 -200
3.04 -200
3.06 -200
3.08 -200
3.1 -200
3.12 -200
3.14 -200
3.16 -200
3.18 -200
3.2 -200
3.22 -200
3.24 -200
3.26 -200
3.28 -200
3.3 -200
3.32 -200
3.34 -200
3.36 -200
3.38 -200
3.4 -200
3.42 -200
3.44 -200
3.46 -200
3.48 -200
3.5 -200
3.52 -200
3.54 -200
3.56 -200
3.58 -200
3.6 -200
3.62 -200
3.64 -200
3.66 -200
3.68 -200
3.7 -200
3.72 -200
3.74 -200
3.76 -200
3.78 -200
3.8 -200
3.82 -200
3.84 -200
3.86 -200
3.88 -200
3.9 -200
3.92 -200
3.94 -200
3.96 -200
3.98 -200
4 -200
4.02 -200
4.04 -200
4.06 -200
4.08 -200
4.1 -200
4.12 -200
4.14 -200
4.16 -200
4.18 -200
4.2 -200
4.22 -200
4.24 -200
4.26 -200
4.28 -200
4.3 -200
4.32 -200
4.34 -200
4.36 -200
4.38 -200
4.4 -200
4.42 -200
4.44 -200
4.46 -200
4.48 -200
4.5 -200
4.52 -200
4.54 -200
4.56 -200
4.58 -200
4.6 -200
4.62 -200
4.64 -200
4.66 -200
4.68 -200
4.7 -200
4.72 -200
4.74 -200
4.76 -200
4.78 -200
4.8 -200
4.82 -200
4.84 -200
4.86 -200
4.88 -200
4.9 -200
4.92 -200
4.94 -200
4.96 -200
4.98 -200
5 -200
5.02 -200
5.04 -200
5.06 -200
5.08 -200
5.1 -200
5.12 -200
5.14 -200
5.16 -200
5.18 -200
5.2 -200
5.22 -200
5.24 -200
5.26 -200
5.28 -200
5.3 -200
5.32 -200
5.34 -200
5.36 -200
5.38 -200
5.4 -200
5.42 -200
5.44 -200
5.46 -200
5.48 -200
5.5 -200
5.52 -200
5.54 -200
5.56 -200
5.58 -200
5.6 -200
5.62 -200
5.64 -200
5.66 -200
5.68 -200
5.7 -200
5.72 -200
5.74 -200
5.76 -200
5.78 -200
5.8 -200
5.82 -200
5.84 -200
5.86 -200
5.88 -200
5.9 -200
5.92 -200
5.94 -200
5.96 -200
5.98 -200
6 -200
6.02 -200
6.04 -200
6.06 -200
6.08 -200
6.1 -200
6.12 -200
6.14 -200
6.16 -200
6.18 -200
6.2 -200
6.22 -200
6.24 -200
6.26 -200
6.28 -200
6.3 -200
6.32 -200
6.34 -200
6.36 -200
6.38 -200
6.4 -200
6.42 -200
6.44 -200
6.46 -200
6.48 -200
6.5 -200
6.52 -200
6.54 -200
6.56 -200
6.58 -200
6.6 -200
6.62 -200
6.64 -200
6.66 -200
6.68 -200
6.7 -200
6.72 -200
6.74 -200
6.76 -200
6.78 -200
6.8 -200
6.82 -200
6.84 -200
6.86 -200
6.88 -200
6.9 -200
6.92 -200
6.94 -200
6.96 -200
6.98 -200
7 -200
7.02 -200
7.04 -200
7.06 -200
7.08 -200
7.1 -200
7.12 -200
7.14 -200
7.16 -200
7.18 -200
7.2 -200
7.22 -200
7.24 -200
7.26 -200
7.28 -200
7.3 -200
7.32 -200
7.34 -200
7.36 -200
7.38 -200
7.4 -200
7.42 -200
7.44 -200
7.46 -200
7.48 -200
7.5 -200
7.52 -200
7.54 -200
7.56 -200
7.58 -200
7.6 -200
7.62 -200
7.64 -200
7.66 -200
7.68 -200
7.7 -200
7.72 -200
7.74 -200
7.76 -200
7.78 -200
7.8 -200
7.82 -200
7.84 -200
7.86 -200
7.88 -200
7.9 -200
7.92 -200
7.94 -200
7.96 -200
7.98 -200
8 -200
8.02 -200
8.04 -200
8.06 -200
8.08 -200
8.1 -200
8.12 -200
8.14 -200
8.16 -200
8.18 -200
8.2 -200
8.22 -200
8.24 -200
8.26 -200
8.28 -200
8.3 -200
8.32 -200
8.34 -200
8.36 -200
8.38 -200
8.4 -200
8.42 -200
8.44 -200
8.46 -200
8.48 -200
8.5 -200
8.52 -200
8.54 -200
8.56 -200
8.58 -200
8.6 -200
8.62 -200
8.64 -200
8.66 -200
8.68 -200
8.7 -200
8.72 -200
8.74 -200
8.76 -200
8.78 -200
8.8 -200
8.82 -200
8.84 -200
8.86 -200
8.88 -200
8.9 -200
8.92 -200
8.94 -200
8.96 -200
8.98 -200
9 -200
9.02 -200
9.04 -200
9.06 -200
9.08 -200
9.1 -200
9.12 -200
9.14 -200
9.16 -200
9.18 -200
9.2 -200
9.22 -200
9.24 -200
9.26 -200
9.28 -200
9.3 -200
9.32 -200
9.34 -200
9.36 -200
9.38 -200
9.4 -200
9.42 -200
9.44 -200
9.46 -200
9.48 -200
9.5 -200
9.52 -200
9.54 -200
9.56 -200
9.58 -200
9.6 -200
9.62 -200
9.64 -200
9.66 -200
9.68 -200
9.7 -200
9.72 -200
9.74 -200
9.76 -200
9.78 -200
9.8 -200
9.82 -200
9.84 -200
9.86 -200
9.88 -200
9.9 -200
9.92 -200
9.94 -200
9.96 -200
9.98 -200
10 -200
10.02 -200
10.04 -200
10.06 -200
10.08 -200
10.1 -200
10.12 -200
10.14 -200
10.16 -200
10.18 -200
10.2 -200
10.22 -200
10.24 -200
10.26 -200
10.28 -200
10.3 -200
10.32 -200
10.34 -200
10.36 -200
10.38 -200
10.4 -200
10.42 -200
10.44 -200
10.46 -200
10.48 -200
10.5 -200
10.52 -200
10.54 -200
10.56 -200
10.58 -200
10.6 -200
10.62 -200
10.64 -200
10.66 -200
10.68 -200
10.7 -200
10.72 -200
10.74 -200
10.76 -200
10.78 -200
10.8 -200
10.82 -200
10.84 -200
10.86 -200
10.88 -200
10.9 -200
10.92 -200
10.94 -200
10.96 -200
10.98 -200
11 -200
11.02 -200
11.04 -200
11.06 -200
11.08 -200
11.1 -200
11.12 -200
11.14 -200
11.16 -200
11.18 -200
11.2 -200
11.22 -200
11.24 -200
11.26 -200
11.28 -200
11.3 -200
11.32 -200
11.34 -200
11.36 -200
11.38 -200
11.4 -200
11.42 -200
11.44 -200
11.46 -200
11.48 -200
11.5 -200
11.52 -200
11.54 -200
11.56 -200
11.58 -200
11.6 -200
11.62 -200
11.64 -200
11.66 -200
11.68 -200
11.7 -200
11.72 -200
11.74 -200
11.76 -200
11.78 -200
11.8 -200
11.82 -200
11.84 -200
11.86 -200
11.88 -200
11.9 -200
11.92 -200
11.94 -200
11.96 -200
11.98 -200
12 -200
12.02 -200
12.04 -200
12.06 -200
12.08 -200
12.1 -200
12.12 -200
12.14 -200
12.16 -200
12.18 -200
12.2 -200
12.22 -200
12.24 -200
12.26 -200
12.28 -200
12.3 -200
12.32 -200
12.34 -200
12.36 -200
12.38 -200
12.4 -200
12.42 -200
12.44 -200
12.46 -200
12.48 -200
12.5 -200
12.52 -200
12.54 -200
12.56 -200
12.58 -200
12.6 -200
12.62 -200
12.64 -200
12.66 -200
12.68 -200
12.7 -200
12.72 -200
12.74 -200
12.76 -200
12.78 -200
12.8 -200
12.82 -200
12.84 -200
12.86 -200
12.88 -200
12.9 -200
12.92 -200
12.94 -200
12.96 -200
12.98 -200
13 -200
13.02 -200
13.04 -200
13.06 -200
13.08 -200
13.1 -200
13.12 -200
13.14 -200
13.16 -200
13.18 -200
13.2 -200
13.22 -200
13.24 -200
13.26 -200
13.28 -200
13.3 -200
13.32 -200
13.34 -200
13.36 -200
13.38 -200
13.4 -200
13.42 -200
13.44 -200
13.46 -200
13.48 -200
13.5 -200
13.52 -200
13.54 -200
13.56 -200
13.58 -200
13.6 -200
13.62 -200
13.64 -200
13.66 -200
13.68 -200
13.7 -200
13.72 -200
13.74 -200
13.76 -200
13.78 -200
13.8 -200
13.82 -200
13.84 -200
13.86 -200
13.88 -200
13.9 -200
13.92 -200
13.94 -200
13.96 -200
13.98 -200
14 -200
14.02 -200
14.04 -200
14.06 -200
14.08 -200
14.1 -200
14.12 -200
14.14 -200
14.16 -200
14.18 -200
14.2 -200
14.22 -200
14.24 -200
14.26 -200
14.28 -200
14.3 -200
14.32 -200
14.34 -200
14.36 -200
14.38 -200
14.4 -200
14.42 -200
14.44 -200
14.46 -200
14.48 -200
14.5 -200
14.52 -200
14.54 -200
14.56 -200
14.58 -200
14.6 -200
14.62 -200
14.64 -200
14.66 -200
14.68 -200
14.7 -200
14.72 -200
14.74 -200
14.76 -200
14.78 -200
14.8 -200
14.82 -200
14.84 -200
14.86 -200
14.88 -200
14.9 -200
14.92 -200
14.94 -200
14.96 -200
14.98 -200
15 -200
15.02 -200
15.04 -200
15.06 -200
15.08 -200
15.1 -200
15.12 -200
15.14 -200
15.16 -200
15.18 -200
15.2 -200
15.22 -200
15.24 -200
15.26 -200
15.28 -200
15.3 -200
15.32 -200
15.34 -200
15.36 -200
15.38 -200
15.4 -200
15.42 -200
15.44 -200
15.46 -200
15.48 -200
15.5 -200
15.52 -200
15.54 -200
15.56 -200
15.58 -200
15.6 -200
15.62 -200
15.64 -200
15.66 -200
15.68 -200
15.7 -200
15.72 -200
15.74 -200
15.76 -200
15.78 -200
15.8 -200
15.82 -200
15.84 -200
15.86 -200
15.88 -200
15.9 -200
15.92 -200
15.94 -200
15.96 -200
15.98 -200
16 -200
16.02 -200
16.04 -200
16.06 -200
16.08 -200
16.1 -200
16.12 -200
16.14 -200
16.16 -200
16.18 -200
16.2 -200
16.22 -200
16.24 -200
16.26 -200
16.28 -200
16.3 -200
16.32 -200
16.34 -200
16.36 -200
16.38 -200
16.4 -200
16.42 -200
16.44 -200
16.46 -200
16.48 -200
16.5 -200
16.52 -200
16.54 -200
16.56 -200
16.58 -200
16.6 -200
16.62 -200
16.64 -200
16.66 -200
16.68 -200
16.7 -200
16.72 -200
16.74 -200
16.76 -200
16.78 -200
16.8 -200
16.82 -200
16.84 -200
16.86 -200
16.88 -200
16.9 -200
16.92 -200
16.94 -200
16.96 -200
16.98 -200
17 -200
17.02 -200
17.04 -200
17.06 -200
17.08 -200
17.1 -200
17.12 -200
17.14 -200
17.16 -200
17.18 -200
17.2 -200
17.22 -200
17.24 -200
17.26 -200
17.28 -200
17.3 -200
17.32 -200
17.34 -200
17.36 -200
17.38 -200
17.4 -200
17.42 -200
17.44 -200
17.46 -200
17.48 -200
17.5 -200
17.52 -200
17.54 -200
17.56 -200
17.58 -200
17.6 -200
17.62 -200
17.64 -200
17.66 -200
17.68 -200
17.7 -200
17.72 -200
17.74 -200
17.76 -200
17.78 -200
17.8 -200
17.82 -200
17.84 -200
17.86 -200
17.88 -200
17.9 -200
17.92 -200
17.94 -200
17.96 -200
17.98 -200
18 -200
18.02 -200
18.04 -200
18.06 -200
18.08 -200
18.1 -200
18.12 -200
18.14 -200
18.16 -200
18.18 -200
18.2 -200
18.22 -200
18.24 -200
18.26 -200
18.28 -200
18.3 -200
18.32 -200
18.34 -200
18.36 -200
18.38 -200
18.4 -200
18.42 -200
18.44 -200
18.46 -200
18.48 -200
18.5 -200
18.52 -200
18.54 -200
18.56 -200
18.58 -200
18.6 -200
18.62 -200
18.64 -200
18.66 -200
18.68 -200
18.7 -200
18.72 -200
18.74 -200
18.76 -200
18.78 -200
18.8 -200
18.82 -200
18.84 -200
18.86 -200
18.88 -200
18.9 -200
18.92 -200
18.94 -200
18.96 -200
18.98 -200
19 -200
19.02 -200
19.04 -200
19.06 -200
19.08 -200
19.1 -200
19.12 -200
19.14 -200
19.16 -200
19.18 -200
19.2 -200
19.22 -200
19.24 -200
19.26 -200
19.28 -200
19.3 -200
19.32 -200
19.34 -200
19.36 -200
19.38 -200
19.4 -200
19.42 -200
19.44 -200
19.46 -200
19.48 -200
19.5 -200
19.52 -200
19.54 -200
19.56 -200
19.58 -200
19.6 -200
19.62 -200
19.64 -200
19.66 -200
19.68 -200
19.7 -200
19.72 -200
19.74 -200
19.76 -200
19.78 -200
19.8 -200
19.82 -200
19.84 -200
19.86 -200
19.88 -200
19.9 -200
19.92 -200
19.94 -200
19.96 -200
19.98 -200
20 -200
20.02 -200
20.04 -200
20.06 -200
20.08 -200
20.1 -200
20.12 -200
20.14 -200
20.16 -200
20.18 -200
20.2 -200
20.22 -200
20.24 -200
20.26 -200
20.28 -200
20.3 -200
20.32 -200
20.34 -200
20.36 -200
20.38 -200
20.4 -200
20.42 -200
20.44 -200
20.46 -200
20.48 -200
20.5 -200
20.52 -200
20.54 -200
20.56 -200
20.58 -200
20.6 -200
20.62 -200
20.64 -200
20.66 -200
20.68 -200
20.7 -200
20.72 -200
20.74 -200
20.76 -200
20.78 -200
20.8 -200
20.82 -200
20.84 -200
20.86 -200
20.88 -200
20.9 -200
20.92 -200
20.94 -200
20.96 -200
20.98 -200
21 -200
21.02 -200
21.04 -200
21.06 -200
21.08 -200
21.1 -200
21.12 -200
21.14 -200
21.16 -200
21.18 -200
21.2 -200
21.22 -200
21.24 -200
21.26 -200
21.28 -200
21.3 -200
21.32 -200
21.34 -200
21.36 -200
21.38 -200
21.4 -200
21.42 -200
21.44 -200
21.46 -200
21.48 -200
21.5 -200
21.52 -200
21.54 -200
21.56 -200
21.58 -200
21.6 -200
21.62 -200
21.64 -200
21.66 -200
21.68 -200
21.7 -200
21.72 -200
21.74 -200
21.76 -200
21.78 -200
21.8 -200
21.82 -200
21.84 -200
21.86 -200
21.88 -200
21.9 -200
21.92 -200
21.94 -200
21.96 -200
21.98 -200
22 -200
22.02 -200
22.04 -200
22.06 -200
22.08 -200
22.1 -200
22.12 -200
22.14 -200
22.16 -200
22.18 -200
22.2 -200
22.22 -200
22.24 -200
22.26 -200
22.28 -200
22.3 -200
22.32 -200
22.34 -200
22.36 -200
22.38 -200
22.4 -200
22.42 -200
22.44 -200
22.46 -200
22.48 -200
22.5 -200
22.52 -200
22.54 -200
22.56 -200
22.58 -200
22.6 -200
22.62 -200
22.64 -200
22.66 -200
22.68 -200
22.7 -200
22.72 -200
22.74 -200
22.76 -200
22.78 -200
22.8 -200
22.82 -200
22.84 -200
22.86 -200
22.88 -200
22.9 -200
22.92 -200
22.94 -200
22.96 -200
22.98 -200
23 -200
23.02 -200
23.04 -200
23.06 -200
23.08 -200
23.1 -200
23.12 -200
23.14 -200
23.16 -200
23.18 -200
23.2 -200
23.22 -200
23.24 -200
23.26 -200
23.28 -200
23.3 -200
23.32 -200
23.34 -200
23.36 -200
23.38 -200
23.4 -200
23.42 -200
23.44 -200
23.46 -200
23.48 -200
23.5 -200
23.52 -200
23.54 -200
23.56 -200
23.58 -200
23.6 -200
23.62 -200
23.64 -200
23.66 -200
23.68 -200
23.7 -200
23.72 -200
23.74 -200
23.76 -200
23.78 -200
23.8 -200
23.82 -200
23.84 -200
23.86 -200
23.88 -200
23.9 -200
23.92 -200
23.94 -200
23.96 -200
23.98 -200
24 -200
24.02 -200
24.04 -200
24.06 -200
24.08 -200
24.1 -200
24.12 -200
24.14 -200
24.16 -200
24.18 -200
24.2 -200
24.22 -200
24.24 -200
24.26 -200
24.28 -200
24.3 -200
24.32 -200
24.34 -200
24.36 -200
24.38 -200
24.4 -200
24.42 -200
24.44 -200
24.46 -200
24.48 -200
24.5 -200
24.52 -200
24.54 -200
24.56 -200
24.58 -200
24.6 -200
24.62 -200
24.64 -200
24.66 -200
24.68 -200
24.7 -200
24.72 -200
24.74 -200
24.76 -200
24.78 -200
24.8 -200
24.82 -200
24.84 -200
24.86 -200
24.88 -200
24.9 -200
24.92 -200
24.94 -200
24.96 -200
24.98 -200
25 -200
25.02 -200
25.04 -200
25.06 -200
25.08 -200
25.1 -200
25.12 -200
25.14 -200
25.16 -200
25.18 -200
25.2 -200
25.22 -200
25.24 -200
25.26 -200
25.28 -200
25.3 -200
25.32 -200
25.34 -200
25.36 -200
25.38 -200
25.4 -200
25.42 -200
25.44 -200
25.46 -200
25.48 -200
25.5 -200
25.52 -200
25.54 -200
25.56 -200
25.58 -200
25.6 -200
25.62 -200
25.64 -200
25.66 -200
25.68 -200
25.7 -200
25.72 -200
25.74 -200
25.76 -200
25.78 -200
25.8 -200
25.82 -200
25.84 -200
25.86 -200
25.88 -200
25.9 -200
25.92 -200
25.94 -200
25.96 -200
25.98 -200
26 -200
26.02 -200
26.04 -200
26.06 -200
26.08 -200
26.1 -200
26.12 -200
26.14 -200
26.16 -200
26.18 -200
26.2 -200
26.22 -200
26.24 -200
26.26 -200
26.28 -200
26.3 -200
26.32 -200
26.34 -200
26.36 -200
26.38 -200
26.4 -200
26.42 -200
26.44 -200
26.46 -200
26.48 -200
26.5 -200
26.52 -200
26.54 -200
26.56 -200
26.58 -200
26.6 -200
26.62 -200
26.64 -200
26.66 -200
26.68 -200
26.7 -200
26.72 -200
26.74 -200
26.76 -200
26.78 -200
26.8 -200
26.82 -200
26.84 -200
26.86 -200
26.88 -200
26.9 -200
26.92 -200
26.94 -200
26.96 -200
26.98 -200
27 -200
27.02 -200
27.04 -200
27.06 -200
27.08 -200
27.1 -200
27.12 -200
27.14 -200
27.16 -200
27.18 -200
27.2 -200
27.22 -200
27.24 -200
27.26 -200
27.28 -200
27.3 -200
27.32 -200
27.34 -200
27.36 -200
27.38 -200
27.4 -200
27.42 -200
27.44 -200
27.46 -200
27.48 -200
27.5 -200
27.52 -200
27.54 -200
27.56 -200
27.58 -200
27.6 -200
27.62 -200
27.64 -200
27.66 -200
27.68 -200
27.7 -200
27.72 -200
27.74 -200
27.76 -200
27.78 -200
27.8 -200
27.82 -200
27.84 -200
27.86 -200
27.88 -200
27.9 -200
27.92 -200
27.94 -200
27.96 -200
27.98 -200
28 -200
28.02 -200
28.04 -200
28.06 -200
28.08 -200
28.1 -200
28.12 -200
28.14 -200
28.16 -200
28.18 -200
28.2 -200
28.22 -200
28.24 -200
28.26 -200
28.28 -200
28.3 -200
28.32 -200
28.34 -200
28.36 -200
28.38 -200
28.4 -200
28.42 -200
28.44 -200
28.46 -200
28.48 -200
28.5 -200
28.52 -200
28.54 -200
28.56 -200
28.58 -200
28.6 -200
28.62 -200
28.64 -200
28.66 -200
28.68 -200
28.7 -200
28.72 -200
28.74 -200
28.76 -200
28.78 -200
28.8 -200
28.82 -200
28.84 -200
28.86 -200
28.88 -200
28.9 -200
28.92 -200
28.94 -200
28.96 -200
28.98 -200
29 -200
29.02 -200
29.04 -200
29.06 -200
29.08 -200
29.1 -200
29.12 -200
29.14 -200
29.16 -200
29.18 -200
29.2 -200
29.22 -200
29.24 -200
29.26 -200
29.28 -200
29.3 -200
29.32 -200
29.34 -200
29.36 -200
29.38 -200
29.4 -200
29.42 -200
29.44 -200
29.46 -200
29.48 -200
29.5 -200
29.52 -200
29.54 -200
29.56 -200
29.58 -200
29.6 -200
29.62 -200
29.64 -200
29.66 -200
29.68 -200
29.7 -200
29.72 -200
29.74 -200
29.76 -200
29.78 -200
29.8 -200
29.82 -200
29.84 -200
29.86 -200
29.88 -200
29.9 -200
29.92 -200
29.94 -200
29.96 -200
29.98 -200
30 -200
30.02 -200
30.04 -200
30.06 -200
30.08 -200
30.1 -200
30.12 -200
30.14 -200
30.16 -200
30.18 -200
30.2 -200
30.22 -200
30.24 -200
30.26 -200
30.28 -200
30.3 -200
30.32 -200
30.34 -200
30.36 -200
30.38 -200
30.4 -200
30.42 -200
30.44 -200
30.46 -200
30.48 -200
30.5 -200
30.52 -200
30.54 -200
30.56 -200
30.58 -200
30.6 -200
30.62 -200
30.64 -200
30.66 -200
30.68 -200
30.7 -200
30.72 -200
30.74 -200
30.76 -200
30.78 -200
30.8 -200
30.82 -200
30.84 -200
30.86 -200
30.88 -200
30.9 -200
30.92 -200
30.94 -200
30.96 -200
30.98 -200
31 -200
31.02 -200
31.04 -200
31.06 -200
31.08 -200
31.1 -200
31.12 -200
31.14 -200
31.16 -200
31.18 -200
31.2 -200
31.22 -200
31.24 -200
31.26 -200
31.28 -200
31.3 -200
31.32 -200
31.34 -200
31.36 -200
31.38 -200
31.4 -200
31.42 -200
31.44 -200
31.46 -200
31.48 -200
31.5 -200
31.52 -200
31.54 -200
31.56 -200
31.58 -200
31.6 -200
31.62 -200
31.64 -200
31.66 -200
31.68 -200
31.7 -200
31.72 -200
31.74 -200
31.76 -200
31.78 -200
31.8 -200
31.82 -200
31.84 -200
31.86 -200
31.88 -200
31.9 -200
31.92 -200
31.94 -200
31.96 -200
31.98 -200
32 -200
32.02 -200
32.04 -200
32.06 -200
32.08 -200
32.1 -200
32.12 -200
32.14 -200
32.16 -200
32.18 -200
32.2 -200
32.22 -200
32.24 -200
32.26 -200
32.28 -200
32.3 -200
32.32 -200
32.34 -200
32.36 -200
32.38 -200
32.4 -200
32.42 -200
32.44 -200
32.46 -200
32.48 -200
32.5 -200
32.52 -200
32.54 -200
32.56 -200
32.58 -200
32.6 -200
32.62 -200
32.64 -200
32.66 -200
32.68 -200
32.7 -200
32.72 -200
32.74 -200
32.76 -200
32.78 -200
32.8 -200
32.82 -200
32.84 -200
32.86 -200
32.88 -200
32.9 -200
32.92 -200
32.94 -200
32.96 -200
32.98 -200
33 -200
33.02 -200
33.04 -200
33.06 -200
33.08 -200
33.1 -200
33.12 -200
33.14 -200
33.16 -200
33.18 -200
33.2 -200
33.22 -200
33.24 -200
33.26 -200
33.28 -200
33.3 -200
33.32 -200
33.34 -200
33.36 -200
33.38 -200
33.4 -200
33.42 -200
33.44 -200
33.46 -200
33.48 -200
33.5 -200
33.52 -200
33.54 -200
33.56 -200
33.58 -200
33.6 -200
33.62 -200
33.64 -200
33.66 -200
33.68 -200
33.7 -200
33.72 -200
33.74 -200
33.76 -200
33.78 -200
33.8 -200
33.82 -200
33.84 -200
33.86 -200
33.88 -200
33.9 -200
33.92 -200
33.94 -200
33.96 -200
33.98 -200
34 -200
34.02 -200
34.04 -200
34.06 -200
34.08 -200
34.1 -200
34.12 -200
34.14 -200
34.16 -200
34.18 -200
34.2 -200
34.22 -200
34.24 -200
34.26 -200
34.28 -200
34.3 -200
34.32 -200
34.34 -200
34.36 -200
34.38 -200
34.4 -200
34.42 -200
34.44 -200
34.46 -200
34.48 -200
34.5 -200
34.52 -200
34.54 -200
34.56 -200
34.58 -200
34.6 -200
34.62 -200
34.64 -200
34.66 -200
34.68 -200
34.7 -200
34.72 -200
34.74 -200
34.76 -200
34.78 -200
34.8 -200
34.82 -200
34.84 -200
34.86 -200
34.88 -200
34.9 -200
34.92 -200
34.94 -200
34.96 -200
34.98 -200
35 -200
35.02 -200
35.04 -200
35.06 -200
35.08 -200
35.1 -200
35.12 -200
35.14 -200
35.16 -200
35.18 -200
35.2 -200
35.22 -200
35.24 -200
35.26 -200
35.28 -200
35.3 -200
35.32 -200
35.34 -200
35.36 -200
35.38 -200
35.4 -200
35.42 -200
35.44 -200
35.46 -200
35.48 -200
35.5 -200
35.52 -200
35.54 -200
35.56 -200
35.58 -200
35.6 -200
35.62 -200
35.64 -200
35.66 -200
35.68 -200
35.7 -200
35.72 -200
35.74 -200
35.76 -200
35.78 -200
35.8 -200
35.82 -200
35.84 -200
35.86 -200
35.88 -200
35.9 -200
35.92 -200
35.94 -200
35.96 -200
35.98 -200
36 -200
36.02 -200
36.04 -200
36.06 -200
36.08 -200
36.1 -200
36.12 -200
36.14 -200
36.16 -200
36.18 -200
36.2 -200
36.22 -200
36.24 -200
36.26 -200
36.28 -200
36.3 -200
36.32 -200
36.34 -200
36.36 -200
36.38 -200
36.4 -200
36.42 -200
36.44 -200
36.46 -200
36.48 -200
36.5 -200
36.52 -200
36.54 -200
36.56 -200
36.58 -200
36.6 -200
36.62 -200
36.64 -200
36.66 -200
36.68 -200
36.7 -200
36.72 -200
36.74 -200
36.76 -200
36.78 -200
36.8 -200
36.82 -200
36.84 -200
36.86 -200
36.88 -200
36.9 -200
36.92 -200
36.94 -200
36.96 -200
36.98 -200
37 -200
37.02 -200
37.04 -200
37.06 -200
37.08 -200
37.1 -200
37.12 -200
37.14 -200
37.16 -200
37.18 -200
37.2 -200
37.22 -200
37.24 -200
37.26 -200
37.28 -200
37.3 -200
37.32 -200
37.34 -200
37.36 -200
37.38 -200
37.4 -200
37.42 -200
37.44 -200
37.46 -200
37.48 -200
37.5 -200
37.52 -200
37.54 -200
37.56 -200
37.58 -200
37.6 -200
37.62 -200
37.64 -200
37.66 -200
37.68 -200
37.7 -200
37.72 -200
37.74 -200
37.76 -200
37.78 -200
37.8 -200
37.82 -200
37.84 -200
37.86 -200
37.88 -200
37.9 -200
37.92 -200
37.94 -200
37.96 -200
37.98 -200
38 -200
38.02 -200
38.04 -200
38.06 -200
38.08 -200
38.1 -200
38.12 -200
38.14 -200
38.16 -200
38.18 -200
38.2 -200
38.22 -200
38.24 -200
38.26 -200
38.28 -200
38.3 -200
38.32 -200
38.34 -200
38.36 -200
38.38 -200
38.4 -200
38.42 -200
38.44 -200
38.46 -200
38.48 -200
38.5 -200
38.52 -200
38.54 -200
38.56 -200
38.58 -200
38.6 -200
38.62 -200
38.64 -200
38.66 -200
38.68 -200
38.7 -200
38.72 -200
38.74 -200
38.76 -200
38.78 -200
38.8 -200
38.82 -200
38.84 -200
38.86 -200
38.88 -200
38.9 -200
38.92 -200
38.94 -200
38.96 -200
38.98 -200
39 -200
39.02 -200
39.04 -200
39.06 -200
39.08 -200
39.1 -200
39.12 -200
39.14 -200
39.16 -200
39.18 -200
39.2 -200
39.22 -200
39.24 -200
39.26 -200
39.28 -200
39.3 -200
39.32 -200
39.34 -200
39.36 -200
39.38 -200
39.4 -200
39.42 -200
39.44 -200
39.46 -200
39.48 -200
39.5 -200
39.52 -200
39.54 -200
39.56 -200
39.58 -200
39.6 -200
39.62 -200
39.64 -200
39.66 -200
39.68 -200
39.7 -200
39.72 -200
39.74 -200
39.76 -200
39.78 -200
39.8 -200
39.82 -200
39.84 -200
39.86 -200
39.88 -200
39.9 -200
39.92 -200
39.94 -200
39.96 -200
39.98 -200
40 -200
40.02 -200
40.04 -200
40.06 -200
40.08 -200
40.1 -200
40.12 -200
40.14 -200
40.16 -200
40.18 -200
40.2 -200
40.22 -200
40.24 -200
40.26 -200
40.28 -200
40.3 -200
40.32 -200
40.34 -200
40.36 -200
40.38 -200
40.4 -200
40.42 -200
40.44 -200
40.46 -200
40.48 -200
40.5 -200
40.52 -200
40.54 -200
40.56 -200
40.58 -200
40.6 -200
40.62 -200
40.64 -200
40.66 -200
40.68 -200
40.7 -200
40.72 -200
40.74 -200
40.76 -200
40.78 -200
40.8 -200
40.82 -200
40.84 -200
40.86 -200
40.88 -200
40.9 -200
40.92 -200
40.94 -200
40.96 -200
40.98 -200
41 -200
41.02 -200
41.04 -200
41.06 -200
41.08 -200
41.1 -200
41.12 -200
41.14 -200
41.16 -200
41.18 -200
41.2 -200
41.22 -200
41.24 -200
41.26 -200
41.28 -200
41.3 -200
41.32 -200
41.34 -200
41.36 -200
41.38 -200
41.4 -200
41.42 -200
41.44 -200
41.46 -200
41.48 -200
41.5 -200
41.52 -200
41.54 -200
41.56 -200
41.58 -200
41.6 -200
41.62 -200
41.64 -200
41.66 -200
41.68 -200
41.7 -200
41.72 -200
41.74 -200
41.76 -200
41.78 -200
41.8 -200
41.82 -200
41.84 -200
41.86 -200
41.88 -200
41.9 -200
41.92 -200
41.94 -200
41.96 -200
41.98 -200
42 -200
42.02 -200
42.04 -200
42.06 -200
42.08 -200
42.1 -200
42.12 -200
42.14 -200
42.16 -200
42.18 -200
42.2 -200
42.22 -200
42.24 -200
42.26 -200
42.28 -200
42.3 -200
42.32 -200
42.34 -200
42.36 -200
42.38 -200
42.4 -200
42.42 -200
42.44 -200
42.46 -200
42.48 -200
42.5 -200
42.52 -200
42.54 -200
42.56 -200
42.58 -200
42.6 -200
42.62 -200
42.64 -200
42.66 -200
42.68 -200
42.7 -200
42.72 -200
42.74 -200
42.76 -200
42.78 -200
42.8 -200
42.82 -200
42.84 -200
42.86 -200
42.88 -200
42.9 -200
42.92 -200
42.94 -200
42.96 -200
42.98 -200
43 -200
43.02 -200
43.04 -200
43.06 -200
43.08 -200
43.1 -200
43.12 -200
43.14 -200
43.16 -200
43.18 -200
43.2 -200
43.22 -200
43.24 -200
43.26 -200
43.28 -200
43.3 -200
43.32 -200
43.34 -200
43.36 -200
43.38 -200
43.4 -200
43.42 -200
43.44 -200
43.46 -200
43.48 -200
43.5 -200
43.52 -200
43.54 -200
43.56 -200
43.58 -200
43.6 -200
43.62 -200
43.64 -200
43.66 -200
43.68 -200
43.7 -200
43.72 -200
43.74 -200
43.76 -200
43.78 -200
43.8 -200
43.82 -200
43.84 -200
43.86 -200
43.88 -200
43.9 -200
43.92 -200
43.94 -200
43.96 -200
43.98 -200
44 -200
44.02 -200
44.04 -200
44.06 -200
44.08 -200
44.1 -200
44.12 -200
44.14 -200
44.16 -200
44.18 -200
44.2 -200
44.22 -200
44.24 -200
44.26 -200
44.28 -200
44.3 -200
44.32 -200
44.34 -200
44.36 -200
44.38 -200
44.4 -200
44.42 -200
44.44 -200
44.46 -200
44.48 -200
44.5 -200
44.52 -200
44.54 -200
44.56 -200
44.58 -200
44.6 -200
44.62 -200
44.64 -200
44.66 -200
44.68 -200
44.7 -200
44.72 -200
44.74 -200
44.76 -200
44.78 -200
44.8 -200
44.82 -200
44.84 -200
44.86 -200
44.88 -200
44.9 -200
44.92 -200
44.94 -200
44.96 -200
44.98 -200
45 -200
45.02 -200
45.04 -200
45.06 -200
45.08 -200
45.1 -200
45.12 -200
45.14 -200
45.16 -200
45.18 -200
45.2 -200
45.22 -200
45.24 -200
45.26 -200
45.28 -200
45.3 -200
45.32 -200
45.34 -200
45.36 -200
45.38 -200
45.4 -200
45.42 -200
45.44 -200
45.46 -200
45.48 -200
45.5 -200
45.52 -200
45.54 -200
45.56 -200
45.58 -200
45.6 -200
45.62 -200
45.64 -200
45.66 -200
45.68 -200
45.7 -200
45.72 -200
45.74 -200
45.76 -200
45.78 -200
45.8 -200
45.82 -200
45.84 -200
45.86 -200
45.88 -200
45.9 -200
45.92 -200
45.94 -200
45.96 -200
45.98 -200
46 -200
46.02 -200
46.04 -200
46.06 -200
46.08 -200
46.1 -200
46.12 -200
46.14 -200
46.16 -200
46.18 -200
46.2 -200
46.22 -200
46.24 -200
46.26 -200
46.28 -200
46.3 -200
46.32 -200
46.34 -200
46.36 -200
46.38 -200
46.4 -200
46.42 -200
46.44 -200
46.46 -200
46.48 -200
46.5 -200
46.52 -200
46.54 -200
46.56 -200
46.58 -200
46.6 -200
46.62 -200
46.64 -200
46.66 -200
46.68 -200
46.7 -200
46.72 -200
46.74 -200
46.76 -200
46.78 -200
46.8 -200
46.82 -200
46.84 -200
46.86 -200
46.88 -200
46.9 -200
46.92 -200
46.94 -200
46.96 -200
46.98 -200
47 -200
47.02 -200
47.04 -200
47.06 -200
47.08 -200
47.1 -200
47.12 -200
47.14 -200
47.16 -200
47.18 -200
47.2 -200
47.22 -200
47.24 -200
47.26 -200
47.28 -200
47.3 -200
47.32 -200
47.34 -200
47.36 -200
47.38 -200
47.4 -200
47.42 -200
47.44 -200
47.46 -200
47.48 -200
47.5 -200
47.52 -200
47.54 -200
47.56 -200
47.58 -200
47.6 -200
47.62 -200
47.64 -200
47.66 -200
47.68 -200
47.7 -200
47.72 -200
47.74 -200
47.76 -200
47.78 -200
47.8 -200
47.82 -200
47.84 -200
47.86 -200
47.88 -200
47.9 -200
47.92 -200
47.94 -200
47.96 -200
47.98 -200
48 -200
48.02 -200
48.04 -200
48.06 -200
48.08 -200
48.1 -200
48.12 -200
48.14 -200
48.16 -200
48.18 -200
48.2 -200
48.22 -200
48.24 -200
48.26 -200
48.28 -200
48.3 -200
48.32 -200
48.34 -200
48.36 -200
48.38 -200
48.4 -200
48.42 -200
48.44 -200
48.46 -200
48.48 -200
48.5 -200
48.52 -200
48.54 -200
48.56 -200
48.58 -200
48.6 -200
48.62 -200
48.64 -200
48.66 -200
48.68 -200
48.7 -200
48.72 -200
48.74 -200
48.76 -200
48.78 -200
48.8 -200
48.82 -200
48.84 -200
48.86 -200
48.88 -200
48.9 -200
48.92 -200
48.94 -200
48.96 -200
48.98 -200
49 -200
49.02 -200
49.04 -200
49.06 -200
49.08 -200
49.1 -200
49.12 -200
49.14 -200
49.16 -200
49.18 -200
49.2 -200
49.22 -200
49.24 -200
49.26 -200
49.28 -200
49.3 -200
49.32 -200
49.34 -200
49.36 -200
49.38 -200
49.4 -200
49.42 -200
49.44 -200
49.46 -200
49.48 -200
49.5 -200
49.52 -200
49.54 -200
49.56 -200
49.58 -200
49.6 -200
49.62 -200
49.64 -200
49.66 -200
49.68 -200
49.7 -200
49.72 -200
49.74 -200
49.76 -200
49.78 -200
49.8 -200
49.82 -200
49.84 -200
49.86 -200
49.88 -200
49.9 -200
49.92 -200
49.94 -200
49.96 -200
49.98 -200
50 -200
50.02 -200
50.04 -200
50.06 -200
50.08 -200
50.1 -200
50.12 -200
50.14 -200
50.16 -200
50.18 -200
50.2 -200
50.22 -200
50.24 -200
50.26 -200
50.28 -200
50.3 -200
50.32 -200
50.34 -200
50.36 -200
50.38 -200
50.4 -200
50.42 -200
50.44 -200
50.46 -200
50.48 -200
50.5 -200
50.52 -200
50.54 -200
50.56 -200
50.58 -200
50.6 -200
50.62 -200
50.64 -200
50.66 -200
50.68 -200
50.7 -200
50.72 -200
50.74 -200
50.76 -200
50.78 -200
50.8 -200
50.82 -200
50.84 -200
50.86 -200
50.88 -200
50.9 -200
50.92 -200
50.94 -200
50.96 -200
50.98 -200
51 -200
51.02 -200
51.04 -200
51.06 -200
51.08 -200
51.1 -200
51.12 -200
51.14 -200
51.16 -200
51.18 -200
51.2 -200
51.22 -200
51.24 -200
51.26 -200
51.28 -200
51.3 -200
51.32 -200
51.34 -200
51.36 -200
51.38 -200
51.4 -200
51.42 -200
51.44 -200
51.46 -200
51.48 -200
51.5 -200
51.52 -200
51.54 -200
51.56 -200
51.58 -200
51.6 -200
51.62 -200
51.64 -200
51.66 -200
51.68 -200
51.7 -200
51.72 -200
51.74 -200
51.76 -200
51.78 -200
51.8 -200
51.82 -200
51.84 -200
51.86 -200
51.88 -200
51.9 -200
51.92 -200
51.94 -200
51.96 -200
51.98 -200
52 -200
52.02 -200
52.04 -200
52.06 -200
52.08 -200
52.1 -200
52.12 -200
52.14 -200
52.16 -200
52.18 -200
52.2 -200
52.22 -200
52.24 -200
52.26 -200
52.28 -200
52.3 -200
52.32 -200
52.34 -200
52.36 -200
52.38 -200
52.4 -200
52.42 -200
52.44 -200
52.46 -200
52.48 -200
52.5 -200
52.52 -200
52.54 -200
52.56 -200
52.58 -200
52.6 -200
52.62 -200
52.64 -200
52.66 -200
52.68 -200
52.7 -200
52.72 -200
52.74 -200
52.76 -200
52.78 -200
52.8 -200
52.82 -200
52.84 -200
52.86 -200
52.88 -200
52.9 -200
52.92 -200
52.94 -200
52.96 -200
52.98 -200
53 -200
53.02 -200
53.04 -200
53.06 -200
53.08 -200
53.1 -200
53.12 -200
53.14 -200
53.16 -200
53.18 -200
53.2 -200
53.22 -200
53.24 -200
53.26 -200
53.28 -200
53.3 -200
53.32 -200
53.34 -200
53.36 -200
53.38 -200
53.4 -200
53.42 -200
53.44 -200
53.46 -200
53.48 -200
53.5 -200
53.52 -200
53.54 -200
53.56 -200
53.58 -200
53.6 -200
53.62 -200
53.64 -200
53.66 -200
53.68 -200
53.7 -200
53.72 -200
53.74 -200
53.76 -200
53.78 -200
53.8 -200
53.82 -200
53.84 -200
53.86 -200
53.88 -200
53.9 -200
53.92 -200
53.94 -200
53.96 -200
53.98 -200
54 -200
54.02 -200
54.04 -200
54.06 -200
54.08 -200
54.1 -200
54.12 -200
54.14 -200
54.16 -200
54.18 -200
54.2 -200
54.22 -200
54.24 -200
54.26 -200
54.28 -200
54.3 -200
54.32 -200
54.34 -200
54.36 -200
54.38 -200
54.4 -200
54.42 -200
54.44 -200
54.46 -200
54.48 -200
54.5 -200
54.52 -200
54.54 -200
54.56 -200
54.58 -200
54.6 -200
54.62 -200
54.64 -200
54.66 -200
54.68 -200
54.7 -200
54.72 -200
54.74 -200
54.76 -200
54.78 -200
54.8 -200
54.82 -200
54.84 -200
54.86 -200
54.88 -200
54.9 -200
54.92 -200
54.94 -200
54.96 -200
54.98 -200
55 -200
55.02 -200
55.04 -200
55.06 -200
55.08 -200
55.1 -200
55.12 -200
55.14 -200
55.16 -200
55.18 -200
55.2 -200
55.22 -200
55.24 -200
55.26 -200
55.28 -200
55.3 -200
55.32 -200
55.34 -200
55.36 -200
55.38 -200
55.4 -200
55.42 -200
55.44 -200
55.46 -200
55.48 -200
55.5 -200
55.52 -200
55.54 -200
55.56 -200
55.58 -200
55.6 -200
55.62 -200
55.64 -200
55.66 -200
55.68 -200
55.7 -200
55.72 -200
55.74 -200
55.76 -200
55.78 -200
55.8 -200
55.82 -200
55.84 -200
55.86 -200
55.88 -200
55.9 -200
55.92 -200
55.94 -200
55.96 -200
55.98 -200
56 -200
56.02 -200
56.04 -200
56.06 -200
56.08 -200
56.1 -200
56.12 -200
56.14 -200
56.16 -200
56.18 -200
56.2 -200
56.22 -200
56.24 -200
56.26 -200
56.28 -200
56.3 -200
56.32 -200
56.34 -200
56.36 -200
56.38 -200
56.4 -200
56.42 -200
56.44 -200
56.46 -200
56.48 -200
56.5 -200
56.52 -200
56.54 -200
56.56 -200
56.58 -200
56.6 -200
56.62 -200
56.64 -200
56.66 -200
56.68 -200
56.7 -200
56.72 -200
56.74 -200
56.76 -200
56.78 -200
56.8 -200
56.82 -200
56.84 -200
56.86 -200
56.88 -200
56.9 -200
56.92 -200
56.94 -200
56.96 -200
56.98 -200
57 -200
57.02 -200
57.04 -200
57.06 -200
57.08 -200
57.1 -200
57.12 -200
57.14 -200
57.16 -200
57.18 -200
57.2 -200
57.22 -200
57.24 -200
57.26 -200
57.28 -200
57.3 -200
57.32 -200
57.34 -200
57.36 -200
57.38 -200
57.4 -200
57.42 -200
57.44 -200
57.46 -200
57.48 -200
57.5 -200
57.52 -200
57.54 -200
57.56 -200
57.58 -200
57.6 -200
57.62 -200
57.64 -200
57.66 -200
57.68 -200
57.7 -200
57.72 -200
57.74 -200
57.76 -200
57.78 -200
57.8 -200
57.82 -200
57.84 -200
57.86 -200
57.88 -200
57.9 -200
57.92 -200
57.94 -200
57.96 -200
57.98 -200
58 -200
58.02 -200
58.04 -200
58.06 -200
58.08 -200
58.1 -200
58.12 -200
58.14 -200
58.16 -200
58.18 -200
58.2 -200
58.22 -200
58.24 -200
58.26 -200
58.28 -200
58.3 -200
58.32 -200
58.34 -200
58.36 -200
58.38 -200
58.4 -200
58.42 -200
58.44 -200
58.46 -200
58.48 -200
58.5 -200
58.52 -200
58.54 -200
58.56 -200
58.58 -200
58.6 -200
58.62 -200
58.64 -200
58.66 -200
58.68 -200
58.7 -200
58.72 -200
58.74 -200
58.76 -200
58.78 -200
58.8 -200
58.82 -200
58.84 -200
58.86 -200
58.88 -200
58.9 -200
58.92 -200
58.94 -200
58.96 -200
58.98 -200
59 -200
59.02 -200
59.04 -200
59.06 -200
59.08 -200
59.1 -200
59.12 -200
59.14 -200
59.16 -200
59.18 -200
59.2 -200
59.22 -200
59.24 -200
59.26 -200
59.28 -200
59.3 -200
59.32 -200
59.34 -200
59.36 -200
59.38 -200
59.4 -200
59.42 -200
59.44 -200
59.46 -200
59.48 -200
59.5 -200
59.52 -200
59.54 -200
59.56 -200
59.58 -200
59.6 -200
59.62 -200
59.64 -200
59.66 -200
59.68 -200
59.7 -200
59.72 -200
59.74 -200
59.76 -200
59.78 -200
59.8 -200
59.82 -200
59.84 -200
59.86 -200
59.88 -200
59.9 -200
59.92 -200
59.94 -200
59.96 -200
59.98 -200
60 -200
60.02 -200
60.04 -200
60.06 -200
60.08 -200
60.1 -200
60.12 -200
60.14 -200
60.16 -200
60.18 -200
60.2 -200
60.22 -200
60.24 -200
60.26 -200
60.28 -200
60.3 -200
60.32 -200
60.34 -200
60.36 -200
60.38 -200
60.4 -200
60.42 -200
60.44 -200
60.46 -200
60.48 -200
60.5 -200
60.52 -200
60.54 -200
60.56 -200
60.58 -200
60.6 -200
60.62 -200
60.64 -200
60.66 -200
60.68 -200
60.7 -200
60.72 -200
60.74 -200
60.76 -200
60.78 -200
60.8 -200
60.82 -200
60.84 -200
60.86 -200
60.88 -200
60.9 -200
60.92 -200
60.94 -200
60.96 -200
60.98 -200
61 -200
61.02 -200
61.04 -200
61.06 -200
61.08 -200
61.1 -200
61.12 -200
61.14 -200
61.16 -200
61.18 -200
61.2 -200
61.22 -200
61.24 -200
61.26 -200
61.28 -200
61.3 -200
61.32 -200
61.34 -200
61.36 -200
61.38 -200
61.4 -200
61.42 -200
61.44 -200
61.46 -200
61.48 -200
61.5 -200
61.52 -200
61.54 -200
61.56 -200
61.58 -200
61.6 -200
61.62 -200
61.64 -200
61.66 -200
61.68 -200
61.7 -200
61.72 -200
61.74 -200
61.76 -200
61.78 -200
61.8 -200
61.82 -200
61.84 -200
61.86 -200
61.88 -200
61.9 -200
61.92 -200
61.94 -200
61.96 -200
61.98 -200
62 -200
62.02 -200
62.04 -200
62.06 -200
62.08 -200
62.1 -200
62.12 -200
62.14 -200
62.16 -200
62.18 -200
62.2 -200
62.22 -200
62.24 -200
62.26 -200
62.28 -200
62.3 -200
62.32 -200
62.34 -200
62.36 -200
62.38 -200
62.4 -200
62.42 -200
62.44 -200
62.46 -200
62.48 -200
62.5 -200
62.52 -200
62.54 -200
62.56 -200
62.58 -200
62.6 -200
62.62 -200
62.64 -200
62.66 -200
62.68 -200
62.7 -200
62.72 -200
62.74 -200
62.76 -200
62.78 -200
62.8 -200
62.82 -200
62.84 -200
62.86 -200
62.88 -200
62.9 -200
62.92 -200
62.94 -200
62.96 -200
62.98 -200
63 -200
63.02 -200
63.04 -200
63.06 -200
63.08 -200
63.1 -200
63.12 -200
63.14 -200
63.16 -200
63.18 -200
63.2 -200
63.22 -200
63.24 -200
63.26 -200
63.28 -200
63.3 -200
63.32 -200
63.34 -200
63.36 -200
63.38 -200
63.4 -200
63.42 -200
63.44 -200
63.46 -200
63.48 -200
63.5 -200
63.52 -200
63.54 -200
63.56 -200
63.58 -200
63.6 -200
63.62 -200
63.64 -200
63.66 -200
63.68 -200
63.7 -200
63.72 -200
63.74 -200
63.76 -200
63.78 -200
63.8 -200
63.82 -200
63.84 -200
63.86 -200
63.88 -200
63.9 -200
63.92 -200
63.94 -200
63.96 -200
63.98 -200
64 -200
64.02 -200
64.04 -200
64.06 -200
64.08 -200
64.1 -200
64.12 -200
64.14 -200
64.16 -200
64.18 -200
64.2 -200
64.22 -200
64.24 -200
64.26 -200
64.28 -200
64.3 -200
64.32 -200
64.34 -200
64.36 -200
64.38 -200
64.4 -200
64.42 -200
64.44 -200
64.46 -200
64.48 -200
64.5 -200
64.52 -200
64.54 -200
64.56 -200
64.58 -200
64.6 -200
64.62 -200
64.64 -200
64.66 -200
64.68 -200
64.7 -200
64.72 -200
64.74 -200
64.76 -200
64.78 -200
64.8 -200
64.82 -200
64.84 -200
64.86 -200
64.88 -200
64.9 -200
64.92 -200
64.94 -200
64.96 -200
64.98 -200
65 -200
65.02 -200
65.04 -200
65.06 -200
65.08 -200
65.1 -200
65.12 -200
65.14 -200
65.16 -200
65.18 -200
65.2 -200
65.22 -200
65.24 -200
65.26 -200
65.28 -200
65.3 -200
65.32 -200
65.34 -200
65.36 -200
65.38 -200
65.4 -200
65.42 -200
65.44 -200
65.46 -200
65.48 -200
65.5 -200
65.52 -200
65.54 -200
65.56 -200
65.58 -200
65.6 -200
65.62 -200
65.64 -200
65.66 -200
65.68 -200
65.7 -200
65.72 -200
65.74 -200
65.76 -200
65.78 -200
65.8 -200
65.82 -200
65.84 -200
65.86 -200
65.88 -200
65.9 -200
65.92 -200
65.94 -200
65.96 -200
65.98 -200
66 -200
66.02 -200
66.04 -200
66.06 -200
66.08 -200
66.1 -200
66.12 -200
66.14 -200
66.16 -200
66.18 -200
66.2 -200
66.22 -200
66.24 -200
66.26 -200
66.28 -200
66.3 -200
66.32 -200
66.34 -200
66.36 -200
66.38 -200
66.4 -200
66.42 -200
66.44 -200
66.46 -200
66.48 -200
66.5 -200
66.52 -200
66.54 -200
66.56 -200
66.58 -200
66.6 -200
66.62 -200
66.64 -200
66.66 -200
66.68 -200
66.7 -200
66.72 -200
66.74 -200
66.76 -200
66.78 -200
66.8 -200
66.82 -200
66.84 -200
66.86 -200
66.88 -200
66.9 -200
66.92 -200
66.94 -200
66.96 -200
66.98 -200
67 -200
67.02 -200
67.04 -200
67.06 -200
67.08 -200
67.1 -200
67.12 -200
67.14 -200
67.16 -200
67.18 -200
67.2 -200
67.22 -200
67.24 -200
67.26 -200
67.28 -200
67.3 -200
67.32 -200
67.34 -200
67.36 -200
67.38 -200
67.4 -200
67.42 -200
67.44 -200
67.46 -200
67.48 -200
67.5 -200
67.52 -200
67.54 -200
67.56 -200
67.58 -200
67.6 -200
67.62 -200
67.64 -200
67.66 -200
67.68 -200
67.7 -200
67.72 -200
67.74 -200
67.76 -200
67.78 -200
67.8 -200
67.82 -200
67.84 -200
67.86 -200
67.88 -200
67.9 -200
67.92 -200
67.94 -200
67.96 -200
67.98 -200
68 -200
68.02 -200
68.04 -200
68.06 -200
68.08 -200
68.1 -200
68.12 -200
68.14 -200
68.16 -200
68.18 -200
68.2 -200
68.22 -200
68.24 -200
68.26 -200
68.28 -200
68.3 -200
68.32 -200
68.34 -200
68.36 -200
68.38 -200
68.4 -200
68.42 -200
68.44 -200
68.46 -200
68.48 -200
68.5 -200
68.52 -200
68.54 -200
68.56 -200
68.58 -200
68.6 -200
68.62 -200
68.64 -200
68.66 -200
68.68 -200
68.7 -200
68.72 -200
68.74 -200
68.76 -200
68.78 -200
68.8 -200
68.82 -200
68.84 -200
68.86 -200
68.88 -200
68.9 -200
68.92 -200
68.94 -200
68.96 -200
68.98 -200
69 -200
69.02 -200
69.04 -200
69.06 -200
69.08 -200
69.1 -200
69.12 -200
69.14 -200
69.16 -200
69.18 -200
69.2 -200
69.22 -200
69.24 -200
69.26 -200
69.28 -200
69.3 -200
69.32 -200
69.34 -200
69.36 -200
69.38 -200
69.4 -200
69.42 -200
69.44 -200
69.46 -200
69.48 -200
69.5 -200
69.52 -200
69.54 -200
69.56 -200
69.58 -200
69.6 -200
69.62 -200
69.64 -200
69.66 -200
69.68 -200
69.7 -200
69.72 -200
69.74 -200
69.76 -200
69.78 -200
69.8 -200
69.82 -200
69.84 -200
69.86 -200
69.88 -200
69.9 -200
69.92 -200
69.94 -200
69.96 -200
69.98 -200
70 -200
70.02 -200
70.04 -200
70.06 -200
70.08 -200
70.1 -200
70.12 -200
70.14 -200
70.16 -200
70.18 -200
70.2 -200
70.22 -200
70.24 -200
70.26 -200
70.28 -200
70.3 -200
70.32 -200
70.34 -200
70.36 -200
70.38 -200
70.4 -200
70.42 -200
70.44 -200
70.46 -200
70.48 -200
70.5 -200
70.52 -200
70.54 -200
70.56 -200
70.58 -200
70.6 -200
70.62 -200
70.64 -200
70.66 -200
70.68 -200
70.7 -200
70.72 -200
70.74 -200
70.76 -200
70.78 -200
70.8 -200
70.82 -200
70.84 -200
70.86 -200
70.88 -200
70.9 -200
70.92 -200
70.94 -200
70.96 -200
70.98 -200
71 -200
71.02 -200
71.04 -200
71.06 -200
71.08 -200
71.1 -200
71.12 -200
71.14 -200
71.16 -200
71.18 -200
71.2 -200
71.22 -200
71.24 -200
71.26 -200
71.28 -200
71.3 -200
71.32 -200
71.34 -200
71.36 -200
71.38 -200
71.4 -200
71.42 -200
71.44 -200
71.46 -200
71.48 -200
71.5 -200
71.52 -200
71.54 -200
71.56 -200
71.58 -200
71.6 -200
71.62 -200
71.64 -200
71.66 -200
71.68 -200
71.7 -200
71.72 -200
71.74 -200
71.76 -200
71.78 -200
71.8 -200
71.82 -200
71.84 -200
71.86 -200
71.88 -200
71.9 -200
71.92 -200
71.94 -200
71.96 -200
71.98 -200
72 -200
72.02 -200
72.04 -200
72.06 -200
72.08 -200
72.1 -200
72.12 -200
72.14 -200
72.16 -200
72.18 -200
72.2 -200
72.22 -200
72.24 -200
72.26 -200
72.28 -200
72.3 -200
72.32 -200
72.34 -200
72.36 -200
72.38 -200
72.4 -200
72.42 -200
72.44 -200
72.46 -200
72.48 -200
72.5 -200
72.52 -200
72.54 -200
72.56 -200
72.58 -200
72.6 -200
72.62 -200
72.64 -200
72.66 -200
72.68 -200
72.7 -200
72.72 -200
72.74 -200
72.76 -200
72.78 -200
72.8 -200
72.82 -200
72.84 -200
72.86 -200
72.88 -200
72.9 -200
72.92 -200
72.94 -200
72.96 -200
72.98 -200
73 -200
73.02 -200
73.04 -200
73.06 -200
73.08 -200
73.1 -200
73.12 -200
73.14 -200
73.16 -200
73.18 -200
73.2 -200
73.22 -200
73.24 -200
73.26 -200
73.28 -200
73.3 -200
73.32 -200
73.34 -200
73.36 -200
73.38 -200
73.4 -200
73.42 -200
73.44 -200
73.46 -200
73.48 -200
73.5 -200
73.52 -200
73.54 -200
73.56 -200
73.58 -200
73.6 -200
73.62 -200
73.64 -200
73.66 -200
73.68 -200
73.7 -200
73.72 -200
73.74 -200
73.76 -200
73.78 -200
73.8 -200
73.82 -200
73.84 -200
73.86 -200
73.88 -200
73.9 -200
73.92 -200
73.94 -200
73.96 -200
73.98 -200
74 -200
74.02 -200
74.04 -200
74.06 -200
74.08 -200
74.1 -200
74.12 -200
74.14 -200
74.16 -200
74.18 -200
74.2 -200
74.22 -200
74.24 -200
74.26 -200
74.28 -200
74.3 -200
74.32 -200
74.34 -200
74.36 -200
74.38 -200
74.4 -200
74.42 -200
74.44 -200
74.46 -200
74.48 -200
74.5 -200
74.52 -200
74.54 -200
74.56 -200
74.58 -200
74.6 -200
74.62 -200
74.64 -200
74.66 -200
74.68 -200
74.7 -200
74.72 -200
74.74 -200
74.76 -200
74.78 -200
74.8 -200
74.82 -200
74.84 -200
74.86 -200
74.88 -200
74.9 -200
74.92 -200
74.94 -200
74.96 -200
74.98 -200
75 -200
75.02 -200
75.04 -200
75.06 -200
75.08 -200
75.1 -200
75.12 -200
75.14 -200
75.16 -200
75.18 -200
75.2 -200
75.22 -200
75.24 -200
75.26 -200
75.28 -200
75.3 -200
75.32 -200
75.34 -200
75.36 -200
75.38 -200
75.4 -200
75.42 -200
75.44 -200
75.46 -200
75.48 -200
75.5 -200
75.52 -200
75.54 -200
75.56 -200
75.58 -200
75.6 -200
75.62 -200
75.64 -200
75.66 -200
75.68 -200
75.7 -200
75.72 -200
75.74 -200
75.76 -200
75.78 -200
75.8 -200
75.82 -200
75.84 -200
75.86 -200
75.88 -200
75.9 -200
75.92 -200
75.94 -200
75.96 -200
75.98 -200
76 -200
76.02 -200
76.04 -200
76.06 -200
76.08 -200
76.1 -200
76.12 -200
76.14 -200
76.16 -200
76.18 -200
76.2 -200
76.22 -200
76.24 -200
76.26 -200
76.28 -200
76.3 -200
76.32 -200
76.34 -200
76.36 -200
76.38 -200
76.4 -200
76.42 -200
76.44 -200
76.46 -200
76.48 -200
76.5 -200
76.52 -200
76.54 -200
76.56 -200
76.58 -200
76.6 -200
76.62 -200
76.64 -200
76.66 -200
76.68 -200
76.7 -200
76.72 -200
76.74 -200
76.76 -200
76.78 -200
76.8 -200
76.82 -200
76.84 -200
76.86 -200
76.88 -200
76.9 -200
76.92 -200
76.94 -200
76.96 -200
76.98 -200
77 -200
77.02 -200
77.04 -200
77.06 -200
77.08 -200
77.1 -200
77.12 -200
77.14 -200
77.16 -200
77.18 -200
77.2 -200
77.22 -200
77.24 -200
77.26 -200
77.28 -200
77.3 -200
77.32 -200
77.34 -200
77.36 -200
77.38 -200
77.4 -200
77.42 -200
77.44 -200
77.46 -200
77.48 -200
77.5 -200
77.52 -200
77.54 -200
77.56 -200
77.58 -200
77.6 -200
77.62 -200
77.64 -200
77.66 -200
77.68 -200
77.7 -200
77.72 -200
77.74 -200
77.76 -200
77.78 -200
77.8 -200
77.82 -200
77.84 -200
77.86 -200
77.88 -200
77.9 -200
77.92 -200
77.94 -200
77.96 -200
77.98 -200
78 -200
78.02 -200
78.04 -200
78.06 -200
78.08 -200
78.1 -200
78.12 -200
78.14 -200
78.16 -200
78.18 -200
78.2 -200
78.22 -200
78.24 -200
78.26 -200
78.28 -200
78.3 -200
78.32 -200
78.34 -200
78.36 -200
78.38 -200
78.4 -200
78.42 -200
78.44 -200
78.46 -200
78.48 -200
78.5 -200
78.52 -200
78.54 -200
78.56 -200
78.58 -200
78.6 -200
78.62 -200
78.64 -200
78.66 -200
78.68 -200
78.7 -200
78.72 -200
78.74 -200
78.76 -200
78.78 -200
78.8 -200
78.82 -200
78.84 -200
78.86 -200
78.88 -200
78.9 -200
78.92 -200
78.94 -200
78.96 -200
78.98 -200
79 -200
79.02 -200
79.04 -200
79.06 -200
79.08 -200
79.1 -200
79.12 -200
79.14 -200
79.16 -200
79.18 -200
79.2 -200
79.22 -200
79.24 -200
79.26 -200
79.28 -200
79.3 -200
79.32 -200
79.34 -200
79.36 -200
79.38 -200
79.4 -200
79.42 -200
79.44 -200
79.46 -200
79.48 -200
79.5 -200
79.52 -200
79.54 -200
79.56 -200
79.58 -200
79.6 -200
79.62 -200
79.64 -200
79.66 -200
79.68 -200
79.7 -200
79.72 -200
79.74 -200
79.76 -200
79.78 -200
79.8 -200
79.82 -200
79.84 -200
79.86 -200
79.88 -200
79.9 -200
79.92 -200
79.94 -200
79.96 -200
79.98 -200
80 -200
80.02 -200
80.04 -200
80.06 -200
80.08 -200
80.1 -200
80.12 -200
80.14 -200
80.16 -200
80.18 -200
80.2 -200
80.22 -200
80.24 -200
80.26 -200
80.28 -200
80.3 -200
80.32 -200
80.34 -200
80.36 -200
80.38 -200
80.4 -200
80.42 -200
80.44 -200
80.46 -200
80.48 -200
80.5 -200
80.52 -200
80.54 -200
80.56 -200
80.58 -200
80.6 -200
80.62 -200
80.64 -200
80.66 -200
80.68 -200
80.7 -200
80.72 -200
80.74 -200
80.76 -200
80.78 -200
80.8 -200
80.82 -200
80.84 -200
80.86 -200
80.88 -200
80.9 -200
80.92 -200
80.94 -200
80.96 -200
80.98 -200
81 -200
81.02 -200
81.04 -200
81.06 -200
81.08 -200
81.1 -200
81.12 -200
81.14 -200
81.16 -200
81.18 -200
81.2 -200
81.22 -200
81.24 -200
81.26 -200
81.28 -200
81.3 -200
81.32 -200
81.34 -200
81.36 -200
81.38 -200
81.4 -200
81.42 -200
81.44 -200
81.46 -200
81.48 -200
81.5 -200
81.52 -200
81.54 -200
81.56 -200
81.58 -200
81.6 -200
81.62 -200
81.64 -200
81.66 -200
81.68 -200
81.7 -200
81.72 -200
81.74 -200
81.76 -200
81.78 -200
81.8 -200
81.82 -200
81.84 -200
81.86 -200
81.88 -200
81.9 -200
81.92 -200
81.94 -200
81.96 -200
81.98 -200
82 -200
82.02 -200
82.04 -200
82.06 -200
82.08 -200
82.1 -200
82.12 -200
82.14 -200
82.16 -200
82.18 -200
82.2 -200
82.22 -200
82.24 -200
82.26 -200
82.28 -200
82.3 -200
82.32 -200
82.34 -200
82.36 -200
82.38 -200
82.4 -200
82.42 -200
82.44 -200
82.46 -200
82.48 -200
82.5 -200
82.52 -200
82.54 -200
82.56 -200
82.58 -200
82.6 -200
82.62 -200
82.64 -200
82.66 -200
82.68 -200
82.7 -200
82.72 -200
82.74 -200
82.76 -200
82.78 -200
82.8 -200
82.82 -200
82.84 -200
82.86 -200
82.88 -200
82.9 -200
82.92 -200
82.94 -200
82.96 -200
82.98 -200
83 -200
83.02 -200
83.04 -200
83.06 -200
83.08 -200
83.1 -200
83.12 -200
83.14 -200
83.16 -200
83.18 -200
83.2 -200
83.22 -200
83.24 -200
83.26 -200
83.28 -200
83.3 -200
83.32 -200
83.34 -200
83.36 -200
83.38 -200
83.4 -200
83.42 -200
83.44 -200
83.46 -200
83.48 -200
83.5 -200
83.52 -200
83.54 -200
83.56 -200
83.58 -200
83.6 -200
83.62 -200
83.64 -200
83.66 -200
83.68 -200
83.7 -200
83.72 -200
83.74 -200
83.76 -200
83.78 -200
83.8 -200
83.82 -200
83.84 -200
83.86 -200
83.88 -200
83.9 -200
83.92 -200
83.94 -200
83.96 -200
83.98 -200
84 -200
84.02 -200
84.04 -200
84.06 -200
84.08 -200
84.1 -200
84.12 -200
84.14 -200
84.16 -200
84.18 -200
84.2 -200
84.22 -200
84.24 -200
84.26 -200
84.28 -200
84.3 -200
84.32 -200
84.34 -200
84.36 -200
84.38 -200
84.4 -200
84.42 -200
84.44 -200
84.46 -200
84.48 -200
84.5 -200
84.52 -200
84.54 -200
84.56 -200
84.58 -200
84.6 -200
84.62 -200
84.64 -200
84.66 -200
84.68 -200
84.7 -200
84.72 -200
84.74 -200
84.76 -200
84.78 -200
84.8 -200
84.82 -200
84.84 -200
84.86 -200
84.88 -200
84.9 -200
84.92 -200
84.94 -200
84.96 -200
84.98 -200
85 -200
85.02 -200
85.04 -200
85.06 -200
85.08 -200
85.1 -200
85.12 -200
85.14 -200
85.16 -200
85.18 -200
85.2 -200
85.22 -200
85.24 -200
85.26 -200
85.28 -200
85.3 -200
85.32 -200
85.34 -200
85.36 -200
85.38 -200
85.4 -200
85.42 -200
85.44 -200
85.46 -200
85.48 -200
85.5 -200
85.52 -200
85.54 -200
85.56 -200
85.58 -200
85.6 -200
85.62 -200
85.64 -200
85.66 -200
85.68 -200
85.7 -200
85.72 -200
85.74 -200
85.76 -200
85.78 -200
85.8 -200
85.82 -200
85.84 -200
85.86 -200
85.88 -200
85.9 -200
85.92 -200
85.94 -200
85.96 -200
85.98 -200
86 -200
86.02 -200
86.04 -200
86.06 -200
86.08 -200
86.1 -200
86.12 -200
86.14 -200
86.16 -200
86.18 -200
86.2 -200
86.22 -200
86.24 -200
86.26 -200
86.28 -200
86.3 -200
86.32 -200
86.34 -200
86.36 -200
86.38 -200
86.4 -200
86.42 -200
86.44 -200
86.46 -200
86.48 -200
86.5 -200
86.52 -200
86.54 -200
86.56 -200
86.58 -200
86.6 -200
86.62 -200
86.64 -200
86.66 -200
86.68 -200
86.7 -200
86.72 -200
86.74 -200
86.76 -200
86.78 -200
86.8 -200
86.82 -200
86.84 -200
86.86 -200
86.88 -200
86.9 -200
86.92 -200
86.94 -200
86.96 -200
86.98 -200
87 -200
87.02 -200
87.04 -200
87.06 -200
87.08 -200
87.1 -200
87.12 -200
87.14 -200
87.16 -200
87.18 -200
87.2 -200
87.22 -200
87.24 -200
87.26 -200
87.28 -200
87.3 -200
87.32 -200
87.34 -200
87.36 -200
87.38 -200
87.4 -200
87.42 -200
87.44 -200
87.46 -200
87.48 -200
87.5 -200
87.52 -200
87.54 -200
87.56 -200
87.58 -200
87.6 -200
87.62 -200
87.64 -200
87.66 -200
87.68 -200
87.7 -200
87.72 -200
87.74 -200
87.76 -200
87.78 -200
87.8 -200
87.82 -200
87.84 -200
87.86 -200
87.88 -200
87.9 -200
87.92 -200
87.94 -200
87.96 -200
87.98 -200
88 -200
88.02 -200
88.04 -200
88.06 -200
88.08 -200
88.1 -200
88.12 -200
88.14 -200
88.16 -200
88.18 -200
88.2 -200
88.22 -200
88.24 -200
88.26 -200
88.28 -200
88.3 -200
88.32 -200
88.34 -200
88.36 -200
88.38 -200
88.4 -200
88.42 -200
88.44 -200
88.46 -200
88.48 -200
88.5 -200
88.52 -200
88.54 -200
88.56 -200
88.58 -200
88.6 -200
88.62 -200
88.64 -200
88.66 -200
88.68 -200
88.7 -200
88.72 -200
88.74 -200
88.76 -200
88.78 -200
88.8 -200
88.82 -200
88.84 -200
88.86 -200
88.88 -200
88.9 -200
88.92 -200
88.94 -200
88.96 -200
88.98 -200
89 -200
89.02 -200
89.04 -200
89.06 -200
89.08 -200
89.1 -200
89.12 -200
89.14 -200
89.16 -200
89.18 -200
89.2 -200
89.22 -200
89.24 -200
89.26 -200
89.28 -200
89.3 -200
89.32 -200
89.34 -200
89.36 -200
89.38 -200
89.4 -200
89.42 -200
89.44 -200
89.46 -200
89.48 -200
89.5 -200
89.52 -200
89.54 -200
89.56 -200
89.58 -200
89.6 -200
89.62 -200
89.64 -200
89.66 -200
89.68 -200
89.7 -200
89.72 -200
89.74 -200
89.76 -200
89.78 -200
89.8 -200
89.82 -200
89.84 -200
89.86 -200
89.88 -200
89.9 -200
89.92 -200
89.94 -200
89.96 -200
89.98 -200
90 -200
90.02 -200
90.04 -200
90.06 -200
90.08 -200
90.1 -200
90.12 -200
90.14 -200
90.16 -200
90.18 -200
90.2 -200
90.22 -200
90.24 -200
90.26 -200
90.28 -200
90.3 -200
90.32 -200
90.34 -200
90.36 -200
90.38 -200
90.4 -200
90.42 -200
90.44 -200
90.46 -200
90.48 -200
90.5 -200
90.52 -200
90.54 -200
90.56 -200
90.58 -200
90.6 -200
90.62 -200
90.64 -200
90.66 -200
90.68 -200
90.7 -200
90.72 -200
90.74 -200
90.76 -200
90.78 -200
90.8 -200
90.82 -200
90.84 -200
90.86 -200
90.88 -200
90.9 -200
90.92 -200
90.94 -200
90.96 -200
90.98 -200
91 -200
91.02 -200
91.04 -200
91.06 -200
91.08 -200
91.1 -200
91.12 -200
91.14 -200
91.16 -200
91.18 -200
91.2 -200
91.22 -200
91.24 -200
91.26 -200
91.28 -200
91.3 -200
91.32 -200
91.34 -200
91.36 -200
91.38 -200
91.4 -200
91.42 -200
91.44 -200
91.46 -200
91.48 -200
91.5 -200
91.52 -200
91.54 -200
91.56 -200
91.58 -200
91.6 -200
91.62 -200
91.64 -200
91.66 -200
91.68 -200
91.7 -200
91.72 -200
91.74 -200
91.76 -200
91.78 -200
91.8 -200
91.82 -200
91.84 -200
91.86 -200
91.88 -200
91.9 -200
91.92 -200
91.94 -200
91.96 -200
91.98 -200
92 -200
92.02 -200
92.04 -200
92.06 -200
92.08 -200
92.1 -200
92.12 -200
92.14 -200
92.16 -200
92.18 -200
92.2 -200
92.22 -200
92.24 -200
92.26 -200
92.28 -200
92.3 -200
92.32 -200
92.34 -200
92.36 -200
92.38 -200
92.4 -200
92.42 -200
92.44 -200
92.46 -200
92.48 -200
92.5 -200
92.52 -200
92.54 -200
92.56 -200
92.58 -200
92.6 -200
92.62 -200
92.64 -200
92.66 -200
92.68 -200
92.7 -200
92.72 -200
92.74 -200
92.76 -200
92.78 -200
92.8 -200
92.82 -200
92.84 -200
92.86 -200
92.88 -200
92.9 -200
92.92 -200
92.94 -200
92.96 -200
92.98 -200
93 -200
93.02 -200
93.04 -200
93.06 -200
93.08 -200
93.1 -200
93.12 -200
93.14 -200
93.16 -200
93.18 -200
93.2 -200
93.22 -200
93.24 -200
93.26 -200
93.28 -200
93.3 -200
93.32 -200
93.34 -200
93.36 -200
93.38 -200
93.4 -200
93.42 -200
93.44 -200
93.46 -200
93.48 -200
93.5 -200
93.52 -200
93.54 -200
93.56 -200
93.58 -200
93.6 -200
93.62 -200
93.64 -200
93.66 -200
93.68 -200
93.7 -200
93.72 -200
93.74 -200
93.76 -200
93.78 -200
93.8 -200
93.82 -200
93.84 -200
93.86 -200
93.88 -200
93.9 -200
93.92 -200
93.94 -200
93.96 -200
93.98 -200
94 -200
94.02 -200
94.04 -200
94.06 -200
94.08 -200
94.1 -200
94.12 -200
94.14 -200
94.16 -200
94.18 -200
94.2 -200
94.22 -200
94.24 -200
94.26 -200
94.28 -200
94.3 -200
94.32 -200
94.34 -200
94.36 -200
94.38 -200
94.4 -200
94.42 -200
94.44 -200
94.46 -200
94.48 -200
94.5 -200
94.52 -200
94.54 -200
94.56 -200
94.58 -200
94.6 -200
94.62 -200
94.64 -200
94.66 -200
94.68 -200
94.7 -200
94.72 -200
94.74 -200
94.76 -200
94.78 -200
94.8 -200
94.82 -200
94.84 -200
94.86 -200
94.88 -200
94.9 -200
94.92 -200
94.94 -200
94.96 -200
94.98 -200
95 -200
95.02 -200
95.04 -200
95.06 -200
95.08 -200
95.1 -200
95.12 -200
95.14 -200
95.16 -200
95.18 -200
95.2 -200
95.22 -200
95.24 -200
95.26 -200
95.28 -200
95.3 -200
95.32 -200
95.34 -200
95.36 -200
95.38 -200
95.4 -200
95.42 -200
95.44 -200
95.46 -200
95.48 -200
95.5 -200
95.52 -200
95.54 -200
95.56 -200
95.58 -200
95.6 -200
95.62 -200
95.64 -200
95.66 -200
95.68 -200
95.7 -200
95.72 -200
95.74 -200
95.76 -200
95.78 -200
95.8 -200
95.82 -200
95.84 -200
95.86 -200
95.88 -200
95.9 -200
95.92 -200
95.94 -200
95.96 -200
95.98 -200
96 -200
96.02 -200
96.04 -200
96.06 -200
96.08 -200
96.1 -200
96.12 -200
96.14 -200
96.16 -200
96.18 -200
96.2 -200
96.22 -200
96.24 -200
96.26 -200
96.28 -200
96.3 -200
96.32 -200
96.34 -200
96.36 -200
96.38 -200
96.4 -200
96.42 -200
96.44 -200
96.46 -200
96.48 -200
96.5 -200
96.52 -200
96.54 -200
96.56 -200
96.58 -200
96.6 -200
96.62 -200
96.64 -200
96.66 -200
96.68 -200
96.7 -200
96.72 -200
96.74 -200
96.76 -200
96.78 -200
96.8 -200
96.82 -200
96.84 -200
96.86 -200
96.88 -200
96.9 -200
96.92 -200
96.94 -200
96.96 -200
96.98 -200
97 -200
97.02 -200
97.04 -200
97.06 -200
97.08 -200
97.1 -200
97.12 -200
97.14 -200
97.16 -200
97.18 -200
97.2 -200
97.22 -200
97.24 -200
97.26 -200
97.28 -200
97.3 -200
97.32 -200
97.34 -200
97.36 -200
97.38 -200
97.4 -200
97.42 -200
97.44 -200
97.46 -200
97.48 -200
97.5 -200
97.52 -200
97.54 -200
97.56 -200
97.58 -200
97.6 -200
97.62 -200
97.64 -200
97.66 -200
97.68 -200
97.7 -200
97.72 -200
97.74 -200
97.76 -200
97.78 -200
97.8 -200
97.82 -200
97.84 -200
97.86 -200
97.88 -200
97.9 -200
97.92 -200
97.94 -200
97.96 -200
97.98 -200
98 -200
98.02 -200
98.04 -200
98.06 -200
98.08 -200
98.1 -200
98.12 -200
98.14 -200
98.16 -200
98.18 -200
98.2 -200
98.22 -200
98.24 -200
98.26 -200
98.28 -200
98.3 -200
98.32 -200
98.34 -200
98.36 -200
98.38 -200
98.4 -200
98.42 -200
98.44 -200
98.46 -200
98.48 -200
98.5 -200
98.52 -200
98.54 -200
98.56 -200
98.58 -200
98.6 -200
98.62 -200
98.64 -200
98.66 -200
98.68 -200
98.7 -200
98.72 -200
98.74 -200
98.76 -200
98.78 -200
98.8 -200
98.82 -200
98.84 -200
98.86 -200
98.88 -200
98.9 -200
98.92 -200
98.94 -200
98.96 -200
98.98 -200
99 -200
99.02 -200
99.04 -200
99.06 -200
99.08 -200
99.1 -200
99.12 -200
99.14 -200
99.16 -200
99.18 -200
99.2 -200
99.22 -200
99.24 -200
99.26 -200
99.28 -200
99.3 -200
99.32 -200
99.34 -200
99.36 -200
99.38 -200
99.4 -200
99.42 -200
99.44 -200
99.46 -200
99.48 -200
99.5 -200
99.52 -200
99.54 -200
99.56 -200
99.58 -200
99.6 -200
99.62 -200
99.64 -200
99.66 -200
99.68 -200
99.7 -200
99.72 -200
99.74 -200
99.76 -200
99.78 -200
99.8 -200
99.82 -200
99.84 -200
99.86 -200
99.88 -200
99.9 -200
99.92 -200
99.94 -200
99.96 -200
99.98 -200
100 -200
100.02 -200
100.04 -200
100.06 -200
100.08 -200
100.1 -200
100.12 -200
100.14 -200
100.16 -200
100.18 -200
100.2 -200
100.22 -200
100.24 -200
100.26 -200
100.28 -200
100.3 -200
100.32 -200
100.34 -200
100.36 -200
100.38 -200
100.4 -200
100.42 -200
100.44 -200
100.46 -200
100.48 -200
100.5 -200
100.52 -200
100.54 -200
100.56 -200
100.58 -200
100.6 -200
100.62 -200
100.64 -200
100.66 -200
100.68 -200
100.7 -200
100.72 -200
100.74 -200
100.76 -200
100.78 -200
100.8 -200
100.82 -200
100.84 -200
100.86 -200
100.88 -200
100.9 -200
100.92 -200
100.94 -200
100.96 -200
100.98 -200
101 -200
101.02 -200
101.04 -200
101.06 -200
101.08 -200
101.1 -200
101.12 -200
101.14 -200
101.16 -200
101.18 -200
101.2 -200
101.22 -200
101.24 -200
101.26 -200
101.28 -200
101.3 -200
101.32 -200
101.34 -200
101.36 -200
101.38 -200
101.4 -200
101.42 -200
101.44 -200
101.46 -200
101.48 -200
101.5 -200
101.52 -200
101.54 -200
101.56 -200
101.58 -200
101.6 -200
101.62 -200
101.64 -200
101.66 -200
101.68 -200
101.7 -200
101.72 -200
101.74 -200
101.76 -200
101.78 -200
101.8 -200
101.82 -200
101.84 -200
101.86 -200
101.88 -200
101.9 -200
101.92 -200
101.94 -200
101.96 -200
101.98 -200
102 -200
102.02 -200
102.04 -200
102.06 -200
102.08 -200
102.1 -200
102.12 -200
102.14 -200
102.16 -200
102.18 -200
102.2 -200
102.22 -200
102.24 -200
102.26 -200
102.28 -200
102.3 -200
102.32 -200
102.34 -200
102.36 -200
102.38 -200
102.4 -200
102.42 -200
102.44 -200
102.46 -200
102.48 -200
102.5 -200
102.52 -200
102.54 -200
102.56 -200
102.58 -200
102.6 -200
102.62 -200
102.64 -200
102.66 -200
102.68 -200
102.7 -200
102.72 -200
102.74 -200
102.76 -200
102.78 -200
102.8 -200
102.82 -200
102.84 -200
102.86 -200
102.88 -200
102.9 -200
102.92 -200
102.94 -200
102.96 -200
102.98 -200
103 -200
103.02 -200
103.04 -200
103.06 -200
103.08 -200
103.1 -200
103.12 -200
103.14 -200
103.16 -200
103.18 -200
103.2 -200
103.22 -200
103.24 -200
103.26 -200
103.28 -200
103.3 -200
103.32 -200
103.34 -200
103.36 -200
103.38 -200
103.4 -200
103.42 -200
103.44 -200
103.46 -200
103.48 -200
103.5 -200
103.52 -200
103.54 -200
103.56 -200
103.58 -200
103.6 -200
103.62 -200
103.64 -200
103.66 -200
103.68 -200
103.7 -200
103.72 -200
103.74 -200
103.76 -200
103.78 -200
103.8 -200
103.82 -200
103.84 -200
103.86 -200
103.88 -200
103.9 -200
103.92 -200
103.94 -200
103.96 -200
103.98 -200
104 -200
104.02 -200
104.04 -200
104.06 -200
104.08 -200
104.1 -200
104.12 -200
104.14 -200
104.16 -200
104.18 -200
104.2 -200
104.22 -200
104.24 -200
104.26 -200
104.28 -200
104.3 -200
104.32 -200
104.34 -200
104.36 -200
104.38 -200
104.4 -200
104.42 -200
104.44 -200
104.46 -200
104.48 -200
104.5 -200
104.52 -200
104.54 -200
104.56 -200
104.58 -200
104.6 -200
104.62 -200
104.64 -200
104.66 -200
104.68 -200
104.7 -200
104.72 -200
104.74 -200
104.76 -200
104.78 -200
104.8 -200
104.82 -200
104.84 -200
104.86 -200
104.88 -200
104.9 -200
104.92 -200
104.94 -200
104.96 -200
104.98 -200
105 -200
105.02 -200
105.04 -200
105.06 -200
105.08 -200
105.1 -200
105.12 -200
105.14 -200
105.16 -200
105.18 -200
105.2 -200
105.22 -200
105.24 -200
105.26 -200
105.28 -200
105.3 -200
105.32 -200
105.34 -200
105.36 -200
105.38 -200
105.4 -200
105.42 -200
105.44 -200
105.46 -200
105.48 -200
105.5 -200
105.52 -200
105.54 -200
105.56 -200
105.58 -200
105.6 -200
105.62 -200
105.64 -200
105.66 -200
105.68 -200
105.7 -200
105.72 -200
105.74 -200
105.76 -200
105.78 -200
105.8 -200
105.82 -200
105.84 -200
105.86 -200
105.88 -200
105.9 -200
105.92 -200
105.94 -200
105.96 -200
105.98 -200
106 -200
106.02 -200
106.04 -200
106.06 -200
106.08 -200
106.1 -200
106.12 -200
106.14 -200
106.16 -200
106.18 -200
106.2 -200
106.22 -200
106.24 -200
106.26 -200
106.28 -200
106.3 -200
106.32 -200
106.34 -200
106.36 -200
106.38 -200
106.4 -200
106.42 -200
106.44 -200
106.46 -200
106.48 -200
106.5 -200
106.52 -200
106.54 -200
106.56 -200
106.58 -200
106.6 -200
106.62 -200
106.64 -200
106.66 -200
106.68 -200
106.7 -200
106.72 -200
106.74 -200
106.76 -200
106.78 -200
106.8 -200
106.82 -200
106.84 -200
106.86 -200
106.88 -200
106.9 -200
106.92 -200
106.94 -200
106.96 -200
106.98 -200
107 -200
107.02 -200
107.04 -200
107.06 -200
107.08 -200
107.1 -200
107.12 -200
107.14 -200
107.16 -200
107.18 -200
107.2 -200
107.22 -200
107.24 -200
107.26 -200
107.28 -200
107.3 -200
107.32 -200
107.34 -200
107.36 -200
107.38 -200
107.4 -200
107.42 -200
107.44 -200
107.46 -200
107.48 -200
107.5 -200
107.52 -200
107.54 -200
107.56 -200
107.58 -200
107.6 -200
107.62 -200
107.64 -200
107.66 -200
107.68 -200
107.7 -200
107.72 -200
107.74 -200
107.76 -200
107.78 -200
107.8 -200
107.82 -200
107.84 -200
107.86 -200
107.88 -200
107.9 -200
107.92 -200
107.94 -200
107.96 -200
107.98 -200
108 -200
108.02 -200
108.04 -200
108.06 -200
108.08 -200
108.1 -200
108.12 -200
108.14 -200
108.16 -200
108.18 -200
108.2 -200
108.22 -200
108.24 -200
108.26 -200
108.28 -200
108.3 -200
108.32 -200
108.34 -200
108.36 -200
108.38 -200
108.4 -200
108.42 -200
108.44 -200
108.46 -200
108.48 -200
108.5 -200
108.52 -200
108.54 -200
108.56 -200
108.58 -200
108.6 -200
108.62 -200
108.64 -200
108.66 -200
108.68 -200
108.7 -200
108.72 -200
108.74 -200
108.76 -200
108.78 -200
108.8 -200
108.82 -200
108.84 -200
108.86 -200
108.88 -200
108.9 -200
108.92 -200
108.94 -200
108.96 -200
108.98 -200
109 -200
109.02 -200
109.04 -200
109.06 -200
109.08 -200
109.1 -200
109.12 -200
109.14 -200
109.16 -200
109.18 -200
109.2 -200
109.22 -200
109.24 -200
109.26 -200
109.28 -200
109.3 -200
109.32 -200
109.34 -200
109.36 -200
109.38 -200
109.4 -200
109.42 -200
109.44 -200
109.46 -200
109.48 -200
109.5 -200
109.52 -200
109.54 -200
109.56 -200
109.58 -200
109.6 -200
109.62 -200
109.64 -200
109.66 -200
109.68 -200
109.7 -200
109.72 -200
109.74 -200
109.76 -200
109.78 -200
109.8 -200
109.82 -200
109.84 -200
109.86 -200
109.88 -200
109.9 -200
109.92 -200
109.94 -200
109.96 -200
109.98 -200
110 -200
110.02 -200
110.04 -200
110.06 -200
110.08 -200
110.1 -200
110.12 -200
110.14 -200
110.16 -200
110.18 -200
110.2 -200
110.22 -200
110.24 -200
110.26 -200
110.28 -200
110.3 -200
110.32 -200
110.34 -200
110.36 -200
110.38 -200
110.4 -200
110.42 -200
110.44 -200
110.46 -200
110.48 -200
110.5 -200
110.52 -200
110.54 -200
110.56 -200
110.58 -200
110.6 -200
110.62 -200
110.64 -200
110.66 -200
110.68 -200
110.7 -200
110.72 -200
110.74 -200
110.76 -200
110.78 -200
110.8 -200
110.82 -200
110.84 -200
110.86 -200
110.88 -200
110.9 -200
110.92 -200
110.94 -200
110.96 -200
110.98 -200
111 -200
111.02 -200
111.04 -200
111.06 -200
111.08 -200
111.1 -200
111.12 -200
111.14 -200
111.16 -200
111.18 -200
111.2 -200
111.22 -200
111.24 -200
111.26 -200
111.28 -200
111.3 -200
111.32 -200
111.34 -200
111.36 -200
111.38 -200
111.4 -200
111.42 -200
111.44 -200
111.46 -200
111.48 -200
111.5 -200
111.52 -200
111.54 -200
111.56 -200
111.58 -200
111.6 -200
111.62 -200
111.64 -200
111.66 -200
111.68 -200
111.7 -200
111.72 -200
111.74 -200
111.76 -200
111.78 -200
111.8 -200
111.82 -200
111.84 -200
111.86 -200
111.88 -200
111.9 -200
111.92 -200
111.94 -200
111.96 -200
111.98 -200
112 -200
112.02 -200
112.04 -200
112.06 -200
112.08 -200
112.1 -200
112.12 -200
112.14 -200
112.16 -200
112.18 -200
112.2 -200
112.22 -200
112.24 -200
112.26 -200
112.28 -200
112.3 -200
112.32 -200
112.34 -200
112.36 -200
112.38 -200
112.4 -200
112.42 -200
112.44 -200
112.46 -200
112.48 -200
112.5 -200
112.52 -200
112.54 -200
112.56 -200
112.58 -200
112.6 -200
112.62 -200
112.64 -200
112.66 -200
112.68 -200
112.7 -200
112.72 -200
112.74 -200
112.76 -200
112.78 -200
112.8 -200
112.82 -200
112.84 -200
112.86 -200
112.88 -200
112.9 -200
112.92 -200
112.94 -200
112.96 -200
112.98 -200
113 -200
113.02 -200
113.04 -200
113.06 -200
113.08 -200
113.1 -200
113.12 -200
113.14 -200
113.16 -200
113.18 -200
113.2 -200
113.22 -200
113.24 -200
113.26 -200
113.28 -200
113.3 -200
113.32 -200
113.34 -200
113.36 -200
113.38 -200
113.4 -200
113.42 -200
113.44 -200
113.46 -200
113.48 -200
113.5 -200
113.52 -200
113.54 -200
113.56 -200
113.58 -200
113.6 -200
113.62 -200
113.64 -200
113.66 -200
113.68 -200
113.7 -200
113.72 -200
113.74 -200
113.76 -200
113.78 -200
113.8 -200
113.82 -200
113.84 -200
113.86 -200
113.88 -200
113.9 -200
113.92 -200
113.94 -200
113.96 -200
113.98 -200
114 -200
114.02 -200
114.04 -200
114.06 -200
114.08 -200
114.1 -200
114.12 -200
114.14 -200
114.16 -200
114.18 -200
114.2 -200
114.22 -200
114.24 -200
114.26 -200
114.28 -200
114.3 -200
114.32 -200
114.34 -200
114.36 -200
114.38 -200
114.4 -200
114.42 -200
114.44 -200
114.46 -200
114.48 -200
114.5 -200
114.52 -200
114.54 -200
114.56 -200
114.58 -200
114.6 -200
114.62 -200
114.64 -200
114.66 -200
114.68 -200
114.7 -200
114.72 -200
114.74 -200
114.76 -200
114.78 -200
114.8 -200
114.82 -200
114.84 -200
114.86 -200
114.88 -200
114.9 -200
114.92 -200
114.94 -200
114.96 -200
114.98 -200
115 -200
115.02 -200
115.04 -200
115.06 -200
115.08 -200
115.1 -200
115.12 -200
115.14 -200
115.16 -200
115.18 -200
115.2 -200
115.22 -200
115.24 -200
115.26 -200
115.28 -200
115.3 -200
115.32 -200
115.34 -200
115.36 -200
115.38 -200
115.4 -200
115.42 -200
115.44 -200
115.46 -200
115.48 -200
115.5 -200
115.52 -200
115.54 -200
115.56 -200
115.58 -200
115.6 -200
115.62 -200
115.64 -200
115.66 -200
115.68 -200
115.7 -200
115.72 -200
115.74 -200
115.76 -200
115.78 -200
115.8 -200
115.82 -200
115.84 -200
115.86 -200
115.88 -200
115.9 -200
115.92 -200
115.94 -200
115.96 -200
115.98 -200
116 -200
116.02 -200
116.04 -200
116.06 -200
116.08 -200
116.1 -200
116.12 -200
116.14 -200
116.16 -200
116.18 -200
116.2 -200
116.22 -200
116.24 -200
116.26 -200
116.28 -200
116.3 -200
116.32 -200
116.34 -200
116.36 -200
116.38 -200
116.4 -200
116.42 -200
116.44 -200
116.46 -200
116.48 -200
116.5 -200
116.52 -200
116.54 -200
116.56 -200
116.58 -200
116.6 -200
116.62 -200
116.64 -200
116.66 -200
116.68 -200
116.7 -200
116.72 -200
116.74 -200
116.76 -200
116.78 -200
116.8 -200
116.82 -200
116.84 -200
116.86 -200
116.88 -200
116.9 -200
116.92 -200
116.94 -200
116.96 -200
116.98 -200
117 -200
117.02 -200
117.04 -200
117.06 -200
117.08 -200
117.1 -200
117.12 -200
117.14 -200
117.16 -200
117.18 -200
117.2 -200
117.22 -200
117.24 -200
117.26 -200
117.28 -200
117.3 -200
117.32 -200
117.34 -200
117.36 -200
117.38 -200
117.4 -200
117.42 -200
117.44 -200
117.46 -200
117.48 -200
117.5 -200
117.52 -200
117.54 -200
117.56 -200
117.58 -200
117.6 -200
117.62 -200
117.64 -200
117.66 -200
117.68 -200
117.7 -200
117.72 -200
117.74 -200
117.76 -200
117.78 -200
117.8 -200
117.82 -200
117.84 -200
117.86 -200
117.88 -200
117.9 -200
117.92 -200
117.94 -200
117.96 -200
117.98 -200
118 -200
118.02 -200
118.04 -200
118.06 -200
118.08 -200
118.1 -200
118.12 -200
118.14 -200
118.16 -200
118.18 -200
118.2 -200
118.22 -200
118.24 -200
118.26 -200
118.28 -200
118.3 -200
118.32 -200
118.34 -200
118.36 -200
118.38 -200
118.4 -200
118.42 -200
118.44 -200
118.46 -200
118.48 -200
118.5 -200
118.52 -200
118.54 -200
118.56 -200
118.58 -200
118.6 -200
118.62 -200
118.64 -200
118.66 -200
118.68 -200
118.7 -200
118.72 -200
118.74 -200
118.76 -200
118.78 -200
118.8 -200
118.82 -200
118.84 -200
118.86 -200
118.88 -200
118.9 -200
118.92 -200
118.94 -200
118.96 -200
118.98 -200
119 -200
119.02 -200
119.04 -200
119.06 -200
119.08 -200
119.1 -200
119.12 -200
119.14 -200
119.16 -200
119.18 -200
119.2 -200
119.22 -200
119.24 -200
119.26 -200
119.28 -200
119.3 -200
119.32 -200
119.34 -200
119.36 -200
119.38 -200
119.4 -200
119.42 -200
119.44 -200
119.46 -200
119.48 -200
119.5 -200
119.52 -200
119.54 -200
119.56 -200
119.58 -200
119.6 -200
119.62 -200
119.64 -200
119.66 -200
119.68 -200
119.7 -200
119.72 -200
119.74 -200
119.76 -200
119.78 -200
119.8 -200
119.82 -200
119.84 -200
119.86 -200
119.88 -200
119.9 -200
119.92 -200
119.94 -200
119.96 -200
119.98 -200
120 -200
120.02 -200
120.04 -200
120.06 -200
120.08 -200
120.1 -200
120.12 -200
120.14 -200
120.16 -200
120.18 -200
120.2 -200
120.22 -200
120.24 -200
120.26 -200
120.28 -200
120.3 -200
120.32 -200
120.34 -200
120.36 -200
120.38 -200
120.4 -200
120.42 -200
120.44 -200
120.46 -200
120.48 -200
120.5 -200
120.52 -200
120.54 -200
120.56 -200
120.58 -200
120.6 -200
120.62 -200
120.64 -200
120.66 -200
120.68 -200
120.7 -200
120.72 -200
120.74 -200
120.76 -200
120.78 -200
120.8 -200
120.82 -200
120.84 -200
120.86 -200
120.88 -200
120.9 -200
120.92 -200
120.94 -200
120.96 -200
120.98 -200
121 -200
121.02 -200
121.04 -200
121.06 -200
121.08 -200
121.1 -200
121.12 -200
121.14 -200
121.16 -200
121.18 -200
121.2 -200
121.22 -200
121.24 -200
121.26 -200
121.28 -200
121.3 -200
121.32 -200
121.34 -200
121.36 -200
121.38 -200
121.4 -200
121.42 -200
121.44 -200
121.46 -200
121.48 -200
121.5 -200
121.52 -200
121.54 -200
121.56 -200
121.58 -200
121.6 -200
121.62 -200
121.64 -200
121.66 -200
121.68 -200
121.7 -200
121.72 -200
121.74 -200
121.76 -200
121.78 -200
121.8 -200
121.82 -200
121.84 -200
121.86 -200
121.88 -200
121.9 -200
121.92 -200
121.94 -200
121.96 -200
121.98 -200
122 -200
122.02 -200
122.04 -200
122.06 -200
122.08 -200
122.1 -200
122.12 -200
122.14 -200
122.16 -200
122.18 -200
122.2 -200
122.22 -200
122.24 -200
122.26 -200
122.28 -200
122.3 -200
122.32 -200
122.34 -200
122.36 -200
122.38 -200
122.4 -200
122.42 -200
122.44 -200
122.46 -200
122.48 -200
122.5 -200
122.52 -200
122.54 -200
122.56 -200
122.58 -200
122.6 -200
122.62 -200
122.64 -200
122.66 -200
122.68 -200
122.7 -200
122.72 -200
122.74 -200
122.76 -200
122.78 -200
122.8 -200
122.82 -200
122.84 -200
122.86 -200
122.88 -200
122.9 -200
122.92 -200
122.94 -200
122.96 -200
122.98 -200
123 -200
123.02 -200
123.04 -200
123.06 -200
123.08 -200
123.1 -200
123.12 -200
123.14 -200
123.16 -200
123.18 -200
123.2 -200
123.22 -200
123.24 -200
123.26 -200
123.28 -200
123.3 -200
123.32 -200
123.34 -200
123.36 -200
123.38 -200
123.4 -200
123.42 -200
123.44 -200
123.46 -200
123.48 -200
123.5 -200
123.52 -200
123.54 -200
123.56 -200
123.58 -200
123.6 -200
123.62 -200
123.64 -200
123.66 -200
123.68 -200
123.7 -200
123.72 -200
123.74 -200
123.76 -200
123.78 -200
123.8 -200
123.82 -200
123.84 -200
123.86 -200
123.88 -200
123.9 -200
123.92 -200
123.94 -200
123.96 -200
123.98 -200
124 -200
124.02 -200
124.04 -200
124.06 -200
124.08 -200
124.1 -200
124.12 -200
124.14 -200
124.16 -200
124.18 -200
124.2 -200
124.22 -200
124.24 -200
124.26 -200
124.28 -200
124.3 -200
124.32 -200
124.34 -200
124.36 -200
124.38 -200
124.4 -200
124.42 -200
124.44 -200
124.46 -200
124.48 -200
124.5 -200
124.52 -200
124.54 -200
124.56 -200
124.58 -200
124.6 -200
124.62 -200
124.64 -200
124.66 -200
124.68 -200
124.7 -200
124.72 -200
124.74 -200
124.76 -200
124.78 -200
124.8 -200
124.82 -200
124.84 -200
124.86 -200
124.88 -200
124.9 -200
124.92 -200
124.94 -200
124.96 -200
124.98 -200
125 -200
125.02 -200
125.04 -200
125.06 -200
125.08 -200
125.1 -200
125.12 -200
125.14 -200
125.16 -200
125.18 -200
125.2 -200
125.22 -200
125.24 -200
125.26 -200
125.28 -200
125.3 -200
125.32 -200
125.34 -200
125.36 -200
125.38 -200
125.4 -200
125.42 -200
125.44 -200
125.46 -200
125.48 -200
125.5 -200
125.52 -200
125.54 -200
125.56 -200
125.58 -200
125.6 -200
125.62 -200
125.64 -200
125.66 -200
125.68 -200
125.7 -200
125.72 -200
125.74 -200
125.76 -200
125.78 -200
125.8 -200
125.82 -200
125.84 -200
125.86 -200
125.88 -200
125.9 -200
125.92 -200
125.94 -200
125.96 -200
125.98 -200
126 -200
126.02 -200
126.04 -200
126.06 -200
126.08 -200
126.1 -200
126.12 -200
126.14 -200
126.16 -200
126.18 -200
126.2 -200
126.22 -200
126.24 -200
126.26 -200
126.28 -200
126.3 -200
126.32 -200
126.34 -200
126.36 -200
126.38 -200
126.4 -200
126.42 -200
126.44 -200
126.46 -200
126.48 -200
126.5 -200
126.52 -200
126.54 -200
126.56 -200
126.58 -200
126.6 -200
126.62 -200
126.64 -200
126.66 -200
126.68 -200
126.7 -200
126.72 -200
126.74 -200
126.76 -200
126.78 -200
126.8 -200
126.82 -200
126.84 -200
126.86 -200
126.88 -200
126.9 -200
126.92 -200
126.94 -200
126.96 -200
126.98 -200
127 -200
127.02 -200
127.04 -200
127.06 -200
127.08 -200
127.1 -200
127.12 -200
127.14 -200
127.16 -200
127.18 -200
127.2 -200
127.22 -200
127.24 -200
127.26 -200
127.28 -200
127.3 -200
127.32 -200
127.34 -200
127.36 -200
127.38 -200
127.4 -200
127.42 -200
127.44 -200
127.46 -200
127.48 -200
127.5 -200
127.52 -200
127.54 -200
127.56 -200
127.58 -200
127.6 -200
127.62 -200
127.64 -200
127.66 -200
127.68 -200
127.7 -200
127.72 -200
127.74 -200
127.76 -200
127.78 -200
127.8 -200
127.82 -200
127.84 -200
127.86 -200
127.88 -200
127.9 -200
127.92 -200
127.94 -200
127.96 -200
127.98 -200
128 -200
128.02 -200
128.04 -200
128.06 -200
128.08 -200
128.1 -200
128.12 -200
128.14 -200
128.16 -200
128.18 -200
128.2 -200
128.22 -200
128.24 -200
128.26 -200
128.28 -200
128.3 -200
128.32 -200
128.34 -200
128.36 -200
128.38 -200
128.4 -200
128.42 -200
128.44 -200
128.46 -200
128.48 -200
128.5 -200
128.52 -200
128.54 -200
128.56 -200
128.58 -200
128.6 -200
128.62 -200
128.64 -200
128.66 -200
128.68 -200
128.7 -200
128.72 -200
128.74 -200
128.76 -200
128.78 -200
128.8 -200
128.82 -200
128.84 -200
128.86 -200
128.88 -200
128.9 -200
128.92 -200
128.94 -200
128.96 -200
128.98 -200
129 -200
129.02 -200
129.04 -200
129.06 -200
129.08 -200
129.1 -200
129.12 -200
129.14 -200
129.16 -200
129.18 -200
129.2 -200
129.22 -200
129.24 -200
129.26 -200
129.28 -200
129.3 -200
129.32 -200
129.34 -200
129.36 -200
129.38 -200
129.4 -200
129.42 -200
129.44 -200
129.46 -200
129.48 -200
129.5 -200
129.52 -200
129.54 -200
129.56 -200
129.58 -200
129.6 -200
129.62 -200
129.64 -200
129.66 -200
129.68 -200
129.7 -200
129.72 -200
129.74 -200
129.76 -200
129.78 -200
129.8 -200
129.82 -200
129.84 -200
129.86 -200
129.88 -200
129.9 -200
129.92 -200
129.94 -200
129.96 -200
129.98 -200
130 -200
130.02 -200
130.04 -200
130.06 -200
130.08 -200
130.1 -200
130.12 -200
130.14 -200
130.16 -200
130.18 -200
130.2 -200
130.22 -200
130.24 -200
130.26 -200
130.28 -200
130.3 -200
130.32 -200
130.34 -200
130.36 -200
130.38 -200
130.4 -200
130.42 -200
130.44 -200
130.46 -200
130.48 -200
130.5 -200
130.52 -200
130.54 -200
130.56 -200
130.58 -200
130.6 -200
130.62 -200
130.64 -200
130.66 -200
130.68 -200
130.7 -200
130.72 -200
130.74 -200
130.76 -200
130.78 -200
130.8 -200
130.82 -200
130.84 -200
130.86 -200
130.88 -200
130.9 -200
130.92 -200
130.94 -200
130.96 -200
130.98 -200
131 -200
131.02 -200
131.04 -200
131.06 -200
131.08 -200
131.1 -200
131.12 -200
131.14 -200
131.16 -200
131.18 -200
131.2 -200
131.22 -200
131.24 -200
131.26 -200
131.28 -200
131.3 -200
131.32 -200
131.34 -200
131.36 -200
131.38 -200
131.4 -200
131.42 -200
131.44 -200
131.46 -200
131.48 -200
131.5 -200
131.52 -200
131.54 -200
131.56 -200
131.58 -200
131.6 -200
131.62 -200
131.64 -200
131.66 -200
131.68 -200
131.7 -200
131.72 -200
131.74 -200
131.76 -200
131.78 -200
131.8 -200
131.82 -200
131.84 -200
131.86 -200
131.88 -200
131.9 -200
131.92 -200
131.94 -200
131.96 -200
131.98 -200
132 -200
132.02 -200
132.04 -200
132.06 -200
132.08 -200
132.1 -200
132.12 -200
132.14 -200
132.16 -200
132.18 -200
132.2 -200
132.22 -200
132.24 -200
132.26 -200
132.28 -200
132.3 -200
132.32 -200
132.34 -200
132.36 -200
132.38 -200
132.4 -200
132.42 -200
132.44 -200
132.46 -200
132.48 -200
132.5 -200
132.52 -200
132.54 -200
132.56 -200
132.58 -200
132.6 -200
132.62 -200
132.64 -200
132.66 -200
132.68 -200
132.7 -200
132.72 -200
132.74 -200
132.76 -200
132.78 -200
132.8 -200
132.82 -200
132.84 -200
132.86 -200
132.88 -200
132.9 -200
132.92 -200
132.94 -200
132.96 -200
132.98 -200
133 -200
133.02 -200
133.04 -200
133.06 -200
133.08 -200
133.1 -200
133.12 -200
133.14 -200
133.16 -200
133.18 -200
133.2 -200
133.22 -200
133.24 -200
133.26 -200
133.28 -200
133.3 -200
133.32 -200
133.34 -200
133.36 -200
133.38 -200
133.4 -200
133.42 -200
133.44 -200
133.46 -200
133.48 -200
133.5 -200
133.52 -200
133.54 -200
133.56 -200
133.58 -200
133.6 -200
133.62 -200
133.64 -200
133.66 -200
133.68 -200
133.7 -200
133.72 -200
133.74 -200
133.76 -200
133.78 -200
133.8 -200
133.82 -200
133.84 -200
133.86 -200
133.88 -200
133.9 -200
133.92 -200
133.94 -200
133.96 -200
133.98 -200
134 -200
134.02 -200
134.04 -200
134.06 -200
134.08 -200
134.1 -200
134.12 -200
134.14 -200
134.16 -200
134.18 -200
134.2 -200
134.22 -200
134.24 -200
134.26 -200
134.28 -200
134.3 -200
134.32 -200
134.34 -200
134.36 -200
134.38 -200
134.4 -200
134.42 -200
134.44 -200
134.46 -200
134.48 -200
134.5 -200
134.52 -200
134.54 -200
134.56 -200
134.58 -200
134.6 -200
134.62 -200
134.64 -200
134.66 -200
134.68 -200
134.7 -200
134.72 -200
134.74 -200
134.76 -200
134.78 -200
134.8 -200
134.82 -200
134.84 -200
134.86 -200
134.88 -200
134.9 -200
134.92 -200
134.94 -200
134.96 -200
134.98 -200
135 -200
135.02 -200
135.04 -200
135.06 -200
135.08 -200
135.1 -200
135.12 -200
135.14 -200
135.16 -200
135.18 -200
135.2 -200
135.22 -200
135.24 -200
135.26 -200
135.28 -200
135.3 -200
135.32 -200
135.34 -200
135.36 -200
135.38 -200
135.4 -200
135.42 -200
135.44 -200
135.46 -200
135.48 -200
135.5 -200
135.52 -200
135.54 -200
135.56 -200
135.58 -200
135.6 -200
135.62 -200
135.64 -200
135.66 -200
135.68 -200
135.7 -200
135.72 -200
135.74 -200
135.76 -200
135.78 -200
135.8 -200
135.82 -200
135.84 -200
135.86 -200
135.88 -200
135.9 -200
135.92 -200
135.94 -200
135.96 -200
135.98 -200
136 -200
136.02 -200
136.04 -200
136.06 -200
136.08 -200
136.1 -200
136.12 -200
136.14 -200
136.16 -200
136.18 -200
136.2 -200
136.22 -200
136.24 -200
136.26 -200
136.28 -200
136.3 -200
136.32 -200
136.34 -200
136.36 -200
136.38 -200
136.4 -200
136.42 -200
136.44 -200
136.46 -200
136.48 -200
136.5 -200
136.52 -200
136.54 -200
136.56 -200
136.58 -200
136.6 -200
136.62 -200
136.64 -200
136.66 -200
136.68 -200
136.7 -200
136.72 -200
136.74 -200
136.76 -200
136.78 -200
136.8 -200
136.82 -200
136.84 -200
136.86 -200
136.88 -200
136.9 -200
136.92 -200
136.94 -200
136.96 -200
136.98 -200
137 -200
137.02 -200
137.04 -200
137.06 -200
137.08 -200
137.1 -200
137.12 -200
137.14 -200
137.16 -200
137.18 -200
137.2 -200
137.22 -200
137.24 -200
137.26 -200
137.28 -200
137.3 -200
137.32 -200
137.34 -200
137.36 -200
137.38 -200
137.4 -200
137.42 -200
137.44 -200
137.46 -200
137.48 -200
137.5 -200
137.52 -200
137.54 -200
137.56 -200
137.58 -200
137.6 -200
137.62 -200
137.64 -200
137.66 -200
137.68 -200
137.7 -200
137.72 -200
137.74 -200
137.76 -200
137.78 -200
137.8 -200
137.82 -200
137.84 -200
137.86 -200
137.88 -200
137.9 -200
137.92 -200
137.94 -200
137.96 -200
137.98 -200
138 -200
138.02 -200
138.04 -200
138.06 -200
138.08 -200
138.1 -200
138.12 -200
138.14 -200
138.16 -200
138.18 -200
138.2 -200
138.22 -200
138.24 -200
138.26 -200
138.28 -200
138.3 -200
138.32 -200
138.34 -200
138.36 -200
138.38 -200
138.4 -200
138.42 -200
138.44 -200
138.46 -200
138.48 -200
138.5 -200
138.52 -200
138.54 -200
138.56 -200
138.58 -200
138.6 -200
138.62 -200
138.64 -200
138.66 -200
138.68 -200
138.7 -200
138.72 -200
138.74 -200
138.76 -200
138.78 -200
138.8 -200
138.82 -200
138.84 -200
138.86 -200
138.88 -200
138.9 -200
138.92 -200
138.94 -200
138.96 -200
138.98 -200
139 -200
139.02 -200
139.04 -200
139.06 -200
139.08 -200
139.1 -200
139.12 -200
139.14 -200
139.16 -200
139.18 -200
139.2 -200
139.22 -200
139.24 -200
139.26 -200
139.28 -200
139.3 -200
139.32 -200
139.34 -200
139.36 -200
139.38 -200
139.4 -200
139.42 -200
139.44 -200
139.46 -200
139.48 -200
139.5 -200
139.52 -200
139.54 -200
139.56 -200
139.58 -200
139.6 -200
139.62 -200
139.64 -200
139.66 -200
139.68 -200
139.7 -200
139.72 -200
139.74 -200
139.76 -200
139.78 -200
139.8 -200
139.82 -200
139.84 -200
139.86 -200
139.88 -200
139.9 -200
139.92 -200
139.94 -200
139.96 -200
139.98 -200
140 -200
140.02 -200
140.04 -200
140.06 -200
140.08 -200
140.1 -200
140.12 -200
140.14 -200
140.16 -200
140.18 -200
140.2 -200
140.22 -200
140.24 -200
140.26 -200
140.28 -200
140.3 -200
140.32 -200
140.34 -200
140.36 -200
140.38 -200
140.4 -200
140.42 -200
140.44 -200
140.46 -200
140.48 -200
140.5 -200
140.52 -200
140.54 -200
140.56 -200
140.58 -200
140.6 -200
140.62 -200
140.64 -200
140.66 -200
140.68 -200
140.7 -200
140.72 -200
140.74 -200
140.76 -200
140.78 -200
140.8 -200
140.82 -200
140.84 -200
140.86 -200
140.88 -200
140.9 -200
140.92 -200
140.94 -200
140.96 -200
140.98 -200
141 -200
141.02 -200
141.04 -200
141.06 -200
141.08 -200
141.1 -200
141.12 -200
141.14 -200
141.16 -200
141.18 -200
141.2 -200
141.22 -200
141.24 -200
141.26 -200
141.28 -200
141.3 -200
141.32 -200
141.34 -200
141.36 -200
141.38 -200
141.4 -200
141.42 -200
141.44 -200
141.46 -200
141.48 -200
141.5 -200
141.52 -200
141.54 -200
141.56 -200
141.58 -200
141.6 -200
141.62 -200
141.64 -200
141.66 -200
141.68 -200
141.7 -200
141.72 -200
141.74 -200
141.76 -200
141.78 -200
141.8 -200
141.82 -200
141.84 -200
141.86 -200
141.88 -200
141.9 -200
141.92 -200
141.94 -200
141.96 -200
141.98 -200
142 -200
142.02 -200
142.04 -200
142.06 -200
142.08 -200
142.1 -200
142.12 -200
142.14 -200
142.16 -200
142.18 -200
142.2 -200
142.22 -200
142.24 -200
142.26 -200
142.28 -200
142.3 -200
142.32 -200
142.34 -200
142.36 -200
142.38 -200
142.4 -200
142.42 -200
142.44 -200
142.46 -200
142.48 -200
142.5 -200
142.52 -200
142.54 -200
142.56 -200
142.58 -200
142.6 -200
142.62 -200
142.64 -200
142.66 -200
142.68 -200
142.7 -200
142.72 -200
142.74 -200
142.76 -200
142.78 -200
142.8 -200
142.82 -200
142.84 -200
142.86 -200
142.88 -200
142.9 -200
142.92 -200
142.94 -200
142.96 -200
142.98 -200
143 -200
143.02 -200
143.04 -200
143.06 -200
143.08 -200
143.1 -200
143.12 -200
143.14 -200
143.16 -200
143.18 -200
143.2 -200
143.22 -200
143.24 -200
143.26 -200
143.28 -200
143.3 -200
143.32 -200
143.34 -200
143.36 -200
143.38 -200
143.4 -200
143.42 -200
143.44 -200
143.46 -200
143.48 -200
143.5 -200
143.52 -200
143.54 -200
143.56 -200
143.58 -200
143.6 -200
143.62 -200
143.64 -200
143.66 -200
143.68 -200
143.7 -200
143.72 -200
143.74 -200
143.76 -200
143.78 -200
143.8 -200
143.82 -200
143.84 -200
143.86 -200
143.88 -200
143.9 -200
143.92 -200
143.94 -200
143.96 -200
143.98 -200
144 -200
144.02 -200
144.04 -200
144.06 -200
144.08 -200
144.1 -200
144.12 -200
144.14 -200
144.16 -200
144.18 -200
144.2 -200
144.22 -200
144.24 -200
144.26 -200
144.28 -200
144.3 -200
144.32 -200
144.34 -200
144.36 -200
144.38 -200
144.4 -200
144.42 -200
144.44 -200
144.46 -200
144.48 -200
144.5 -200
144.52 -200
144.54 -200
144.56 -200
144.58 -200
144.6 -200
144.62 -200
144.64 -200
144.66 -200
144.68 -200
144.7 -200
144.72 -200
144.74 -200
144.76 -200
144.78 -200
144.8 -200
144.82 -200
144.84 -200
144.86 -200
144.88 -200
144.9 -200
144.92 -200
144.94 -200
144.96 -200
144.98 -200
145 -200
145.02 -200
145.04 -200
145.06 -200
145.08 -200
145.1 -200
145.12 -200
145.14 -200
145.16 -200
145.18 -200
145.2 -200
145.22 -200
145.24 -200
145.26 -200
145.28 -200
145.3 -200
145.32 -200
145.34 -200
145.36 -200
145.38 -200
145.4 -200
145.42 -200
145.44 -200
145.46 -200
145.48 -200
145.5 -200
145.52 -200
145.54 -200
145.56 -200
145.58 -200
145.6 -200
145.62 -200
145.64 -200
145.66 -200
145.68 -200
145.7 -200
145.72 -200
145.74 -200
145.76 -200
145.78 -200
145.8 -200
145.82 -200
145.84 -200
145.86 -200
145.88 -200
145.9 -200
145.92 -200
145.94 -200
145.96 -200
145.98 -200
146 -200
146.02 -200
146.04 -200
146.06 -200
146.08 -200
146.1 -200
146.12 -200
146.14 -200
146.16 -200
146.18 -200
146.2 -200
146.22 -200
146.24 -200
146.26 -200
146.28 -200
146.3 -200
146.32 -200
146.34 -200
146.36 -200
146.38 -200
146.4 -200
146.42 -200
146.44 -200
146.46 -200
146.48 -200
146.5 -200
146.52 -200
146.54 -200
146.56 -200
146.58 -200
146.6 -200
146.62 -200
146.64 -200
146.66 -200
146.68 -200
146.7 -200
146.72 -200
146.74 -200
146.76 -200
146.78 -200
146.8 -200
146.82 -200
146.84 -200
146.86 -200
146.88 -200
146.9 -200
146.92 -200
146.94 -200
146.96 -200
146.98 -200
147 -200
147.02 -200
147.04 -200
147.06 -200
147.08 -200
147.1 -200
147.12 -200
147.14 -200
147.16 -200
147.18 -200
147.2 -200
147.22 -200
147.24 -200
147.26 -200
147.28 -200
147.3 -200
147.32 -200
147.34 -200
147.36 -200
147.38 -200
147.4 -200
147.42 -200
147.44 -200
147.46 -200
147.48 -200
147.5 -200
147.52 -200
147.54 -200
147.56 -200
147.58 -200
147.6 -200
147.62 -200
147.64 -200
147.66 -200
147.68 -200
147.7 -200
147.72 -200
147.74 -200
147.76 -200
147.78 -200
147.8 -200
147.82 -200
147.84 -200
147.86 -200
147.88 -200
147.9 -200
147.92 -200
147.94 -200
147.96 -200
147.98 -200
148 -200
148.02 -200
148.04 -200
148.06 -200
148.08 -200
148.1 -200
148.12 -200
148.14 -200
148.16 -200
148.18 -200
148.2 -200
148.22 -200
148.24 -200
148.26 -200
148.28 -200
148.3 -200
148.32 -200
148.34 -200
148.36 -200
148.38 -200
148.4 -200
148.42 -200
148.44 -200
148.46 -200
148.48 -200
148.5 -200
148.52 -200
148.54 -200
148.56 -200
148.58 -200
148.6 -200
148.62 -200
148.64 -200
148.66 -200
148.68 -200
148.7 -200
148.72 -200
148.74 -200
148.76 -200
148.78 -200
148.8 -200
148.82 -200
148.84 -200
148.86 -200
148.88 -200
148.9 -200
148.92 -200
148.94 -200
148.96 -200
148.98 -200
149 -200
149.02 -200
149.04 -200
149.06 -200
149.08 -200
149.1 -200
149.12 -200
149.14 -200
149.16 -200
149.18 -200
149.2 -200
149.22 -200
149.24 -200
149.26 -200
149.28 -200
149.3 -200
149.32 -200
149.34 -200
149.36 -200
149.38 -200
149.4 -200
149.42 -200
149.44 -200
149.46 -200
149.48 -200
149.5 -200
149.52 -200
149.54 -200
149.56 -200
149.58 -200
149.6 -200
149.62 -200
149.64 -200
149.66 -200
149.68 -200
149.7 -200
149.72 -200
149.74 -200
149.76 -200
149.78 -200
149.8 -200
149.82 -200
149.84 -200
149.86 -200
149.88 -200
149.9 -200
149.92 -200
149.94 -200
149.96 -200
149.98 -200
150 -200
150.02 -200
150.04 -200
150.06 -200
150.08 -200
150.1 -200
150.12 -200
150.14 -200
150.16 -200
150.18 -200
150.2 -200
150.22 -200
150.24 -200
150.26 -200
150.28 -200
150.3 -200
150.32 -200
150.34 -200
150.36 -200
150.38 -200
150.4 -200
150.42 -200
150.44 -200
150.46 -200
150.48 -200
150.5 -200
150.52 -200
150.54 -200
150.56 -200
150.58 -200
150.6 -200
150.62 -200
150.64 -200
150.66 -200
150.68 -200
150.7 -200
150.72 -200
150.74 -200
150.76 -200
150.78 -200
150.8 -200
150.82 -200
150.84 -200
150.86 -200
150.88 -200
150.9 -200
150.92 -200
150.94 -200
150.96 -200
150.98 -200
151 -200
151.02 -200
151.04 -200
151.06 -200
151.08 -200
151.1 -200
151.12 -200
151.14 -200
151.16 -200
151.18 -200
151.2 -200
151.22 -200
151.24 -200
151.26 -200
151.28 -200
151.3 -200
151.32 -200
151.34 -200
151.36 -200
151.38 -200
151.4 -200
151.42 -200
151.44 -200
151.46 -200
151.48 -200
151.5 -200
151.52 -200
151.54 -200
151.56 -200
151.58 -200
151.6 -200
151.62 -200
151.64 -200
151.66 -200
151.68 -200
151.7 -200
151.72 -200
151.74 -200
151.76 -200
151.78 -200
151.8 -200
151.82 -200
151.84 -200
151.86 -200
151.88 -200
151.9 -200
151.92 -200
151.94 -200
151.96 -200
151.98 -200
152 -200
152.02 -200
152.04 -200
152.06 -200
152.08 -200
152.1 -200
152.12 -200
152.14 -200
152.16 -200
152.18 -200
152.2 -200
152.22 -200
152.24 -200
152.26 -200
152.28 -200
152.3 -200
152.32 -200
152.34 -200
152.36 -200
152.38 -200
152.4 -200
152.42 -200
152.44 -200
152.46 -200
152.48 -200
152.5 -200
152.52 -200
152.54 -200
152.56 -200
152.58 -200
152.6 -200
152.62 -200
152.64 -200
152.66 -200
152.68 -200
152.7 -200
152.72 -200
152.74 -200
152.76 -200
152.78 -200
152.8 -200
152.82 -200
152.84 -200
152.86 -200
152.88 -200
152.9 -200
152.92 -200
152.94 -200
152.96 -200
152.98 -200
153 -200
153.02 -200
153.04 -200
153.06 -200
153.08 -200
153.1 -200
153.12 -200
153.14 -200
153.16 -200
153.18 -200
153.2 -200
153.22 -200
153.24 -200
153.26 -200
153.28 -200
153.3 -200
153.32 -200
153.34 -200
153.36 -200
153.38 -200
153.4 -200
153.42 -200
153.44 -200
153.46 -200
153.48 -200
153.5 -200
153.52 -200
153.54 -200
153.56 -200
153.58 -200
153.6 -200
153.62 -200
153.64 -200
153.66 -200
153.68 -200
153.7 -200
153.72 -200
153.74 -200
153.76 -200
153.78 -200
153.8 -200
153.82 -200
153.84 -200
153.86 -200
153.88 -200
153.9 -200
153.92 -200
153.94 -200
153.96 -200
153.98 -200
154 -200
154.02 -200
154.04 -200
154.06 -200
154.08 -200
154.1 -200
154.12 -200
154.14 -200
154.16 -200
154.18 -200
154.2 -200
154.22 -200
154.24 -200
154.26 -200
154.28 -200
154.3 -200
154.32 -200
154.34 -200
154.36 -200
154.38 -200
154.4 -200
154.42 -200
154.44 -200
154.46 -200
154.48 -200
154.5 -200
154.52 -200
154.54 -200
154.56 -200
154.58 -200
154.6 -200
154.62 -200
154.64 -200
154.66 -200
154.68 -200
154.7 -200
154.72 -200
154.74 -200
154.76 -200
154.78 -200
154.8 -200
154.82 -200
154.84 -200
154.86 -200
154.88 -200
154.9 -200
154.92 -200
154.94 -200
154.96 -200
154.98 -200
155 -200
155.02 -200
155.04 -200
155.06 -200
155.08 -200
155.1 -200
155.12 -200
155.14 -200
155.16 -200
155.18 -200
155.2 -200
155.22 -200
155.24 -200
155.26 -200
155.28 -200
155.3 -200
155.32 -200
155.34 -200
155.36 -200
155.38 -200
155.4 -200
155.42 -200
155.44 -200
155.46 -200
155.48 -200
155.5 -200
155.52 -200
155.54 -200
155.56 -200
155.58 -200
155.6 -200
155.62 -200
155.64 -200
155.66 -200
155.68 -200
155.7 -200
155.72 -200
155.74 -200
155.76 -200
155.78 -200
155.8 -200
155.82 -200
155.84 -200
155.86 -200
155.88 -200
155.9 -200
155.92 -200
155.94 -200
155.96 -200
155.98 -200
156 -200
156.02 -200
156.04 -200
156.06 -200
156.08 -200
156.1 -200
156.12 -200
156.14 -200
156.16 -200
156.18 -200
156.2 -200
156.22 -200
156.24 -200
156.26 -200
156.28 -200
156.3 -200
156.32 -200
156.34 -200
156.36 -200
156.38 -200
156.4 -200
156.42 -200
156.44 -200
156.46 -200
156.48 -200
156.5 -200
156.52 -200
156.54 -200
156.56 -200
156.58 -200
156.6 -200
156.62 -200
156.64 -200
156.66 -200
156.68 -200
156.7 -200
156.72 -200
156.74 -200
156.76 -200
156.78 -200
156.8 -200
156.82 -200
156.84 -200
156.86 -200
156.88 -200
156.9 -200
156.92 -200
156.94 -200
156.96 -200
156.98 -200
157 -200
157.02 -200
157.04 -200
157.06 -200
157.08 -200
157.1 -200
157.12 -200
157.14 -200
157.16 -200
157.18 -200
157.2 -200
157.22 -200
157.24 -200
157.26 -200
157.28 -200
157.3 -200
157.32 -200
157.34 -200
157.36 -200
157.38 -200
157.4 -200
157.42 -200
157.44 -200
157.46 -200
157.48 -200
157.5 -200
157.52 -200
157.54 -200
157.56 -200
157.58 -200
157.6 -200
157.62 -200
157.64 -200
157.66 -200
157.68 -200
157.7 -200
157.72 -200
157.74 -200
157.76 -200
157.78 -200
157.8 -200
157.82 -200
157.84 -200
157.86 -200
157.88 -200
157.9 -200
157.92 -200
157.94 -200
157.96 -200
157.98 -200
158 -200
158.02 -200
158.04 -200
158.06 -200
158.08 -200
158.1 -200
158.12 -200
158.14 -200
158.16 -200
158.18 -200
158.2 -200
158.22 -200
158.24 -200
158.26 -200
158.28 -200
158.3 -200
158.32 -200
158.34 -200
158.36 -200
158.38 -200
158.4 -200
158.42 -200
158.44 -200
158.46 -200
158.48 -200
158.5 -200
158.52 -200
158.54 -200
158.56 -200
158.58 -200
158.6 -200
158.62 -200
158.64 -200
158.66 -200
158.68 -200
158.7 -200
158.72 -200
158.74 -200
158.76 -200
158.78 -200
158.8 -200
158.82 -200
158.84 -200
158.86 -200
158.88 -200
158.9 -200
158.92 -200
158.94 -200
158.96 -200
158.98 -200
159 -200
159.02 -200
159.04 -200
159.06 -200
159.08 -200
159.1 -200
159.12 -200
159.14 -200
159.16 -200
159.18 -200
159.2 -200
159.22 -200
159.24 -200
159.26 -200
159.28 -200
159.3 -200
159.32 -200
159.34 -200
159.36 -200
159.38 -200
159.4 -200
159.42 -200
159.44 -200
159.46 -200
159.48 -200
159.5 -200
159.52 -200
159.54 -200
159.56 -200
159.58 -200
159.6 -200
159.62 -200
159.64 -200
159.66 -200
159.68 -200
159.7 -200
159.72 -200
159.74 -200
159.76 -200
159.78 -200
159.8 -200
159.82 -200
159.84 -200
159.86 -200
159.88 -200
159.9 -200
159.92 -200
159.94 -200
159.96 -200
159.98 -200
160 -200
160.02 -200
160.04 -200
160.06 -200
160.08 -200
160.1 -200
160.12 -200
160.14 -200
160.16 -200
160.18 -200
160.2 -200
160.22 -200
160.24 -200
160.26 -200
160.28 -200
160.3 -200
160.32 -200
160.34 -200
160.36 -200
160.38 -200
160.4 -200
160.42 -200
160.44 -200
160.46 -200
160.48 -200
160.5 -200
160.52 -200
160.54 -200
160.56 -200
160.58 -200
160.6 -200
160.62 -200
160.64 -200
160.66 -200
160.68 -200
160.7 -200
160.72 -200
160.74 -200
160.76 -200
160.78 -200
160.8 -200
160.82 -200
160.84 -200
160.86 -200
160.88 -200
160.9 -200
160.92 -200
160.94 -200
160.96 -200
160.98 -200
161 -200
161.02 -200
161.04 -200
161.06 -200
161.08 -200
161.1 -200
161.12 -200
161.14 -200
161.16 -200
161.18 -200
161.2 -200
161.22 -200
161.24 -200
161.26 -200
161.28 -200
161.3 -200
161.32 -200
161.34 -200
161.36 -200
161.38 -200
161.4 -200
161.42 -200
161.44 -200
161.46 -200
161.48 -200
161.5 -200
161.52 -200
161.54 -200
161.56 -200
161.58 -200
161.6 -200
161.62 -200
161.64 -200
161.66 -200
161.68 -200
161.7 -200
161.72 -200
161.74 -200
161.76 -200
161.78 -200
161.8 -200
161.82 -200
161.84 -200
161.86 -200
161.88 -200
161.9 -200
161.92 -200
161.94 -200
161.96 -200
161.98 -200
162 -200
162.02 -200
162.04 -200
162.06 -200
162.08 -200
162.1 -200
162.12 -200
162.14 -200
162.16 -200
162.18 -200
162.2 -200
162.22 -200
162.24 -200
162.26 -200
162.28 -200
162.3 -200
162.32 -200
162.34 -200
162.36 -200
162.38 -200
162.4 -200
162.42 -200
162.44 -200
162.46 -200
162.48 -200
162.5 -200
162.52 -200
162.54 -200
162.56 -200
162.58 -200
162.6 -200
162.62 -200
162.64 -200
162.66 -200
162.68 -200
162.7 -200
162.72 -200
162.74 -200
162.76 -200
162.78 -200
162.8 -200
162.82 -200
162.84 -200
162.86 -200
162.88 -200
162.9 -200
162.92 -200
162.94 -200
162.96 -200
162.98 -200
163 -200
163.02 -200
163.04 -200
163.06 -200
163.08 -200
163.1 -200
163.12 -200
163.14 -200
163.16 -200
163.18 -200
163.2 -200
163.22 -200
163.24 -200
163.26 -200
163.28 -200
163.3 -200
163.32 -200
163.34 -200
163.36 -200
163.38 -200
163.4 -200
163.42 -200
163.44 -200
163.46 -200
163.48 -200
163.5 -200
163.52 -200
163.54 -200
163.56 -200
163.58 -200
163.6 -200
163.62 -200
163.64 -200
163.66 -200
163.68 -200
163.7 -200
163.72 -200
163.74 -200
163.76 -200
163.78 -200
163.8 -200
163.82 -200
163.84 -200
163.86 -200
163.88 -200
163.9 -200
163.92 -200
163.94 -200
163.96 -200
163.98 -200
164 -200
164.02 -200
164.04 -200
164.06 -200
164.08 -200
164.1 -200
164.12 -200
164.14 -200
164.16 -200
164.18 -200
164.2 -200
164.22 -200
164.24 -200
164.26 -200
164.28 -200
164.3 -200
164.32 -200
164.34 -200
164.36 -200
164.38 -200
164.4 -200
164.42 -200
164.44 -200
164.46 -200
164.48 -200
164.5 -200
164.52 -200
164.54 -200
164.56 -200
164.58 -200
164.6 -200
164.62 -200
164.64 -200
164.66 -200
164.68 -200
164.7 -200
164.72 -200
164.74 -200
164.76 -200
164.78 -200
164.8 -200
164.82 -200
164.84 -200
164.86 -200
164.88 -200
164.9 -200
164.92 -200
164.94 -200
164.96 -200
164.98 -200
165 -200
165.02 -200
165.04 -200
165.06 -200
165.08 -200
165.1 -200
165.12 -200
165.14 -200
165.16 -200
165.18 -200
165.2 -200
165.22 -200
165.24 -200
165.26 -200
165.28 -200
165.3 -200
165.32 -200
165.34 -200
165.36 -200
165.38 -200
165.4 -200
165.42 -200
165.44 -200
165.46 -200
165.48 -200
165.5 -200
165.52 -200
165.54 -200
165.56 -200
165.58 -200
165.6 -200
165.62 -200
165.64 -200
165.66 -200
165.68 -200
165.7 -200
165.72 -200
165.74 -200
165.76 -200
165.78 -200
165.8 -200
165.82 -200
165.84 -200
165.86 -200
165.88 -200
165.9 -200
165.92 -200
165.94 -200
165.96 -200
165.98 -200
166 -200
166.02 -200
166.04 -200
166.06 -200
166.08 -200
166.1 -200
166.12 -200
166.14 -200
166.16 -200
166.18 -200
166.2 -200
166.22 -200
166.24 -200
166.26 -200
166.28 -200
166.3 -200
166.32 -200
166.34 -200
166.36 -200
166.38 -200
166.4 -200
166.42 -200
166.44 -200
166.46 -200
166.48 -200
166.5 -200
166.52 -200
166.54 -200
166.56 -200
166.58 -200
166.6 -200
166.62 -200
166.64 -200
166.66 -200
166.68 -200
166.7 -200
166.72 -200
166.74 -200
166.76 -200
166.78 -200
166.8 -200
166.82 -200
166.84 -200
166.86 -200
166.88 -200
166.9 -200
166.92 -200
166.94 -200
166.96 -200
166.98 -200
167 -200
167.02 -200
167.04 -200
167.06 -200
167.08 -200
167.1 -200
167.12 -200
167.14 -200
167.16 -200
167.18 -200
167.2 -200
167.22 -200
167.24 -200
167.26 -200
167.28 -200
167.3 -200
167.32 -200
167.34 -200
167.36 -200
167.38 -200
167.4 -200
167.42 -200
167.44 -200
167.46 -200
167.48 -200
167.5 -200
167.52 -200
167.54 -200
167.56 -200
167.58 -200
167.6 -200
167.62 -200
167.64 -200
167.66 -200
167.68 -200
167.7 -200
167.72 -200
167.74 -200
167.76 -200
167.78 -200
167.8 -200
167.82 -200
167.84 -200
167.86 -200
167.88 -200
167.9 -200
167.92 -200
167.94 -200
167.96 -200
167.98 -200
168 -200
168.02 -200
168.04 -200
168.06 -200
168.08 -200
168.1 -200
168.12 -200
168.14 -200
168.16 -200
168.18 -200
168.2 -200
168.22 -200
168.24 -200
168.26 -200
168.28 -200
168.3 -200
168.32 -200
168.34 -200
168.36 -200
168.38 -200
168.4 -200
168.42 -200
168.44 -200
168.46 -200
168.48 -200
168.5 -200
168.52 -200
168.54 -200
168.56 -200
168.58 -200
168.6 -200
168.62 -200
168.64 -200
168.66 -200
168.68 -200
168.7 -200
168.72 -200
168.74 -200
168.76 -200
168.78 -200
168.8 -200
168.82 -200
168.84 -200
168.86 -200
168.88 -200
168.9 -200
168.92 -200
168.94 -200
168.96 -200
168.98 -200
169 -200
169.02 -200
169.04 -200
169.06 -200
169.08 -200
169.1 -200
169.12 -200
169.14 -200
169.16 -200
169.18 -200
169.2 -200
169.22 -200
169.24 -200
169.26 -200
169.28 -200
169.3 -200
169.32 -200
169.34 -200
169.36 -200
169.38 -200
169.4 -200
169.42 -200
169.44 -200
169.46 -200
169.48 -200
169.5 -200
169.52 -200
169.54 -200
169.56 -200
169.58 -200
169.6 -200
169.62 -200
169.64 -200
169.66 -200
169.68 -200
169.7 -200
169.72 -200
169.74 -200
169.76 -200
169.78 -200
169.8 -200
169.82 -200
169.84 -200
169.86 -200
169.88 -200
169.9 -200
169.92 -200
169.94 -200
169.96 -200
169.98 -200
170 -200
170.02 -200
170.04 -200
170.06 -200
170.08 -200
170.1 -200
170.12 -200
170.14 -200
170.16 -200
170.18 -200
170.2 -200
170.22 -200
170.24 -200
170.26 -200
170.28 -200
170.3 -200
170.32 -200
170.34 -200
170.36 -200
170.38 -200
170.4 -200
170.42 -200
170.44 -200
170.46 -200
170.48 -200
170.5 -200
170.52 -200
170.54 -200
170.56 -200
170.58 -200
170.6 -200
170.62 -200
170.64 -200
170.66 -200
170.68 -200
170.7 -200
170.72 -200
170.74 -200
170.76 -200
170.78 -200
170.8 -200
170.82 -200
170.84 -200
170.86 -200
170.88 -200
170.9 -200
170.92 -200
170.94 -200
170.96 -200
170.98 -200
171 -200
171.02 -200
171.04 -200
171.06 -200
171.08 -200
171.1 -200
171.12 -200
171.14 -200
171.16 -200
171.18 -200
171.2 -200
171.22 -200
171.24 -200
171.26 -200
171.28 -200
171.3 -200
171.32 -200
171.34 -200
171.36 -200
171.38 -200
171.4 -200
171.42 -200
171.44 -200
171.46 -200
171.48 -200
171.5 -200
171.52 -200
171.54 -200
171.56 -200
171.58 -200
171.6 -200
171.62 -200
171.64 -200
171.66 -200
171.68 -200
171.7 -200
171.72 -200
171.74 -200
171.76 -200
171.78 -200
171.8 -200
171.82 -200
171.84 -200
171.86 -200
171.88 -200
171.9 -200
171.92 -200
171.94 -200
171.96 -200
171.98 -200
172 -200
172.02 -200
172.04 -200
172.06 -200
172.08 -200
172.1 -200
172.12 -200
172.14 -200
172.16 -200
172.18 -200
172.2 -200
172.22 -200
172.24 -200
172.26 -200
172.28 -200
172.3 -200
172.32 -200
172.34 -200
172.36 -200
172.38 -200
172.4 -200
172.42 -200
172.44 -200
172.46 -200
172.48 -200
172.5 -200
172.52 -200
172.54 -200
172.56 -200
172.58 -200
172.6 -200
172.62 -200
172.64 -200
172.66 -200
172.68 -200
172.7 -200
172.72 -200
172.74 -200
172.76 -200
172.78 -200
172.8 -200
172.82 -200
172.84 -200
172.86 -200
172.88 -200
172.9 -200
172.92 -200
172.94 -200
172.96 -200
172.98 -200
173 -200
173.02 -200
173.04 -200
173.06 -200
173.08 -200
173.1 -200
173.12 -200
173.14 -200
173.16 -200
173.18 -200
173.2 -200
173.22 -200
173.24 -200
173.26 -200
173.28 -200
173.3 -200
173.32 -200
173.34 -200
173.36 -200
173.38 -200
173.4 -200
173.42 -200
173.44 -200
173.46 -200
173.48 -200
173.5 -200
173.52 -200
173.54 -200
173.56 -200
173.58 -200
173.6 -200
173.62 -200
173.64 -200
173.66 -200
173.68 -200
173.7 -200
173.72 -200
173.74 -200
173.76 -200
173.78 -200
173.8 -200
173.82 -200
173.84 -200
173.86 -200
173.88 -200
173.9 -200
173.92 -200
173.94 -200
173.96 -200
173.98 -200
174 -200
174.02 -200
174.04 -200
174.06 -200
174.08 -200
174.1 -200
174.12 -200
174.14 -200
174.16 -200
174.18 -200
174.2 -200
174.22 -200
174.24 -200
174.26 -200
174.28 -200
174.3 -200
174.32 -200
174.34 -200
174.36 -200
174.38 -200
174.4 -200
174.42 -200
174.44 -200
174.46 -200
174.48 -200
174.5 -200
174.52 -200
174.54 -200
174.56 -200
174.58 -200
174.6 -200
174.62 -200
174.64 -200
174.66 -200
174.68 -200
174.7 -200
174.72 -200
174.74 -200
174.76 -200
174.78 -200
174.8 -200
174.82 -200
174.84 -200
174.86 -200
174.88 -200
174.9 -200
174.92 -200
174.94 -200
174.96 -200
174.98 -200
175 -200
175.02 -200
175.04 -200
175.06 -200
175.08 -200
175.1 -200
175.12 -200
175.14 -200
175.16 -200
175.18 -200
175.2 -200
175.22 -200
175.24 -200
175.26 -200
175.28 -200
175.3 -200
175.32 -200
175.34 -200
175.36 -200
175.38 -200
175.4 -200
175.42 -200
175.44 -200
175.46 -200
175.48 -200
175.5 -200
175.52 -200
175.54 -200
175.56 -200
175.58 -200
175.6 -200
175.62 -200
175.64 -200
175.66 -200
175.68 -200
175.7 -200
175.72 -200
175.74 -200
175.76 -200
175.78 -200
175.8 -200
175.82 -200
175.84 -200
175.86 -200
175.88 -200
175.9 -200
175.92 -200
175.94 -200
175.96 -200
175.98 -200
176 -200
176.02 -200
176.04 -200
176.06 -200
176.08 -200
176.1 -200
176.12 -200
176.14 -200
176.16 -200
176.18 -200
176.2 -200
176.22 -200
176.24 -200
176.26 -200
176.28 -200
176.3 -200
176.32 -200
176.34 -200
176.36 -200
176.38 -200
176.4 -200
176.42 -200
176.44 -200
176.46 -200
176.48 -200
176.5 -200
176.52 -200
176.54 -200
176.56 -200
176.58 -200
176.6 -200
176.62 -200
176.64 -200
176.66 -200
176.68 -200
176.7 -200
176.72 -200
176.74 -200
176.76 -200
176.78 -200
176.8 -200
176.82 -200
176.84 -200
176.86 -200
176.88 -200
176.9 -200
176.92 -200
176.94 -200
176.96 -200
176.98 -200
177 -200
177.02 -200
177.04 -200
177.06 -200
177.08 -200
177.1 -200
177.12 -200
177.14 -200
177.16 -200
177.18 -200
177.2 -200
177.22 -200
177.24 -200
177.26 -200
177.28 -200
177.3 -200
177.32 -200
177.34 -200
177.36 -200
177.38 -200
177.4 -200
177.42 -200
177.44 -200
177.46 -200
177.48 -200
177.5 -200
177.52 -200
177.54 -200
177.56 -200
177.58 -200
177.6 -200
177.62 -200
177.64 -200
177.66 -200
177.68 -200
177.7 -200
177.72 -200
177.74 -200
177.76 -200
177.78 -200
177.8 -200
177.82 -200
177.84 -200
177.86 -200
177.88 -200
177.9 -200
177.92 -200
177.94 -200
177.96 -200
177.98 -200
178 -200
178.02 -200
178.04 -200
178.06 -200
178.08 -200
178.1 -200
178.12 -200
178.14 -200
178.16 -200
178.18 -200
178.2 -200
178.22 -200
178.24 -200
178.26 -200
178.28 -200
178.3 -200
178.32 -200
178.34 -200
178.36 -200
178.38 -200
178.4 -200
178.42 -200
178.44 -200
178.46 -200
178.48 -200
178.5 -200
178.52 -200
178.54 -200
178.56 -200
178.58 -200
178.6 -200
178.62 -200
178.64 -200
178.66 -200
178.68 -200
178.7 -200
178.72 -200
178.74 -200
178.76 -200
178.78 -200
178.8 -200
178.82 -200
178.84 -200
178.86 -200
178.88 -200
178.9 -200
178.92 -200
178.94 -200
178.96 -200
178.98 -200
179 -200
179.02 -200
179.04 -200
179.06 -200
179.08 -200
179.1 -200
179.12 -200
179.14 -200
179.16 -200
179.18 -200
179.2 -200
179.22 -200
179.24 -200
179.26 -200
179.28 -200
179.3 -200
179.32 -200
179.34 -200
179.36 -200
179.38 -200
179.4 -200
179.42 -200
179.44 -200
179.46 -200
179.48 -200
179.5 -200
179.52 -200
179.54 -200
179.56 -200
179.58 -200
179.6 -200
179.62 -200
179.64 -200
179.66 -200
179.68 -200
179.7 -200
179.72 -200
179.74 -200
179.76 -200
179.78 -200
179.8 -200
179.82 -200
179.84 -200
179.86 -200
179.88 -200
179.9 -200
179.92 -200
179.94 -200
179.96 -200
179.98 -200
180 -200
180.02 -200
180.04 -200
180.06 -200
180.08 -200
180.1 -200
180.12 -200
180.14 -200
180.16 -200
180.18 -200
180.2 -200
180.22 -200
180.24 -200
180.26 -200
180.28 -200
180.3 -200
180.32 -200
180.34 -200
180.36 -200
180.38 -200
180.4 -200
180.42 -200
180.44 -200
180.46 -200
180.48 -200
180.5 -200
180.52 -200
180.54 -200
180.56 -200
180.58 -200
180.6 -200
180.62 -200
180.64 -200
180.66 -200
180.68 -200
180.7 -200
180.72 -200
180.74 -200
180.76 -200
180.78 -200
180.8 -200
180.82 -200
180.84 -200
180.86 -200
180.88 -200
180.9 -200
180.92 -200
180.94 -200
180.96 -200
180.98 -200
181 -200
181.02 -200
181.04 -200
181.06 -200
181.08 -200
181.1 -200
181.12 -200
181.14 -200
181.16 -200
181.18 -200
181.2 -200
181.22 -200
181.24 -200
181.26 -200
181.28 -200
181.3 -200
181.32 -200
181.34 -200
181.36 -200
181.38 -200
181.4 -200
181.42 -200
181.44 -200
181.46 -200
181.48 -200
181.5 -200
181.52 -200
181.54 -200
181.56 -200
181.58 -200
181.6 -200
181.62 -200
181.64 -200
181.66 -200
181.68 -200
181.7 -200
181.72 -200
181.74 -200
181.76 -200
181.78 -200
181.8 -200
181.82 -200
181.84 -200
181.86 -200
181.88 -200
181.9 -200
181.92 -200
181.94 -200
181.96 -200
181.98 -200
182 -200
182.02 -200
182.04 -200
182.06 -200
182.08 -200
182.1 -200
182.12 -200
182.14 -200
182.16 -200
182.18 -200
182.2 -200
182.22 -200
182.24 -200
182.26 -200
182.28 -200
182.3 -200
182.32 -200
182.34 -200
182.36 -200
182.38 -200
182.4 -200
182.42 -200
182.44 -200
182.46 -200
182.48 -200
182.5 -200
182.52 -200
182.54 -200
182.56 -200
182.58 -200
182.6 -200
182.62 -200
182.64 -200
182.66 -200
182.68 -200
182.7 -200
182.72 -200
182.74 -200
182.76 -200
182.78 -200
182.8 -200
182.82 -200
182.84 -200
182.86 -200
182.88 -200
182.9 -200
182.92 -200
182.94 -200
182.96 -200
182.98 -200
183 -200
183.02 -200
183.04 -200
183.06 -200
183.08 -200
183.1 -200
183.12 -200
183.14 -200
183.16 -200
183.18 -200
183.2 -200
183.22 -200
183.24 -200
183.26 -200
183.28 -200
183.3 -200
183.32 -200
183.34 -200
183.36 -200
183.38 -200
183.4 -200
183.42 -200
183.44 -200
183.46 -200
183.48 -200
183.5 -200
183.52 -200
183.54 -200
183.56 -200
183.58 -200
183.6 -200
183.62 -200
183.64 -200
183.66 -200
183.68 -200
183.7 -200
183.72 -200
183.74 -200
183.76 -200
183.78 -200
183.8 -200
183.82 -200
183.84 -200
183.86 -200
183.88 -200
183.9 -200
183.92 -200
183.94 -200
183.96 -200
183.98 -200
184 -200
184.02 -200
184.04 -200
184.06 -200
184.08 -200
184.1 -200
184.12 -200
184.14 -200
184.16 -200
184.18 -200
184.2 -200
184.22 -200
184.24 -200
184.26 -200
184.28 -200
184.3 -200
184.32 -200
184.34 -200
184.36 -200
184.38 -200
184.4 -200
184.42 -200
184.44 -200
184.46 -200
184.48 -200
184.5 -200
184.52 -200
184.54 -200
184.56 -200
184.58 -200
184.6 -200
184.62 -200
184.64 -200
184.66 -200
184.68 -200
184.7 -200
184.72 -200
184.74 -200
184.76 -200
184.78 -200
184.8 -200
184.82 -200
184.84 -200
184.86 -200
184.88 -200
184.9 -200
184.92 -200
184.94 -200
184.96 -200
184.98 -200
185 -200
185.02 -200
185.04 -200
185.06 -200
185.08 -200
185.1 -200
185.12 -200
185.14 -200
185.16 -200
185.18 -200
185.2 -200
185.22 -200
185.24 -200
185.26 -200
185.28 -200
185.3 -200
185.32 -200
185.34 -200
185.36 -200
185.38 -200
185.4 -200
185.42 -200
185.44 -200
185.46 -200
185.48 -200
185.5 -200
185.52 -200
185.54 -200
185.56 -200
185.58 -200
185.6 -200
185.62 -200
185.64 -200
185.66 -200
185.68 -200
185.7 -200
185.72 -200
185.74 -200
185.76 -200
185.78 -200
185.8 -200
185.82 -200
185.84 -200
185.86 -200
185.88 -200
185.9 -200
185.92 -200
185.94 -200
185.96 -200
185.98 -200
186 -200
186.02 -200
186.04 -200
186.06 -200
186.08 -200
186.1 -200
186.12 -200
186.14 -200
186.16 -200
186.18 -200
186.2 -200
186.22 -200
186.24 -200
186.26 -200
186.28 -200
186.3 -200
186.32 -200
186.34 -200
186.36 -200
186.38 -200
186.4 -200
186.42 -200
186.44 -200
186.46 -200
186.48 -200
186.5 -200
186.52 -200
186.54 -200
186.56 -200
186.58 -200
186.6 -200
186.62 -200
186.64 -200
186.66 -200
186.68 -200
186.7 -200
186.72 -200
186.74 -200
186.76 -200
186.78 -200
186.8 -200
186.82 -200
186.84 -200
186.86 -200
186.88 -200
186.9 -200
186.92 -200
186.94 -200
186.96 -200
186.98 -200
187 -200
187.02 -200
187.04 -200
187.06 -200
187.08 -200
187.1 -200
187.12 -200
187.14 -200
187.16 -200
187.18 -200
187.2 -200
187.22 -200
187.24 -200
187.26 -200
187.28 -200
187.3 -200
187.32 -200
187.34 -200
187.36 -200
187.38 -200
187.4 -200
187.42 -200
187.44 -200
187.46 -200
187.48 -200
187.5 -200
187.52 -200
187.54 -200
187.56 -200
187.58 -200
187.6 -200
187.62 -200
187.64 -200
187.66 -200
187.68 -200
187.7 -200
187.72 -200
187.74 -200
187.76 -200
187.78 -200
187.8 -200
187.82 -200
187.84 -200
187.86 -200
187.88 -200
187.9 -200
187.92 -200
187.94 -200
187.96 -200
187.98 -200
188 -200
188.02 -200
188.04 -200
188.06 -200
188.08 -200
188.1 -200
188.12 -200
188.14 -200
188.16 -200
188.18 -200
188.2 -200
188.22 -200
188.24 -200
188.26 -200
188.28 -200
188.3 -200
188.32 -200
188.34 -200
188.36 -200
188.38 -200
188.4 -200
188.42 -200
188.44 -200
188.46 -200
188.48 -200
188.5 -200
188.52 -200
188.54 -200
188.56 -200
188.58 -200
188.6 -200
188.62 -200
188.64 -200
188.66 -200
188.68 -200
188.7 -200
188.72 -200
188.74 -200
188.76 -200
188.78 -200
188.8 -200
188.82 -200
188.84 -200
188.86 -200
188.88 -200
188.9 -200
188.92 -200
188.94 -200
188.96 -200
188.98 -200
189 -200
189.02 -200
189.04 -200
189.06 -200
189.08 -200
189.1 -200
189.12 -200
189.14 -200
189.16 -200
189.18 -200
189.2 -200
189.22 -200
189.24 -200
189.26 -200
189.28 -200
189.3 -200
189.32 -200
189.34 -200
189.36 -200
189.38 -200
189.4 -200
189.42 -200
189.44 -200
189.46 -200
189.48 -200
189.5 -200
189.52 -200
189.54 -200
189.56 -200
189.58 -200
189.6 -200
189.62 -200
189.64 -200
189.66 -200
189.68 -200
189.7 -200
189.72 -200
189.74 -200
189.76 -200
189.78 -200
189.8 -200
189.82 -200
189.84 -200
189.86 -200
189.88 -200
189.9 -200
189.92 -200
189.94 -200
189.96 -200
189.98 -200
190 -200
190.02 -200
190.04 -200
190.06 -200
190.08 -200
190.1 -200
190.12 -200
190.14 -200
190.16 -200
190.18 -200
190.2 -200
190.22 -200
190.24 -200
190.26 -200
190.28 -200
190.3 -200
190.32 -200
190.34 -200
190.36 -200
190.38 -200
190.4 -200
190.42 -200
190.44 -200
190.46 -200
190.48 -200
190.5 -200
190.52 -200
190.54 -200
190.56 -200
190.58 -200
190.6 -200
190.62 -200
190.64 -200
190.66 -200
190.68 -200
190.7 -200
190.72 -200
190.74 -200
190.76 -200
190.78 -200
190.8 -200
190.82 -200
190.84 -200
190.86 -200
190.88 -200
190.9 -200
190.92 -200
190.94 -200
190.96 -200
190.98 -200
191 -200
191.02 -200
191.04 -200
191.06 -200
191.08 -200
191.1 -200
191.12 -200
191.14 -200
191.16 -200
191.18 -200
191.2 -200
191.22 -200
191.24 -200
191.26 -200
191.28 -200
191.3 -200
191.32 -200
191.34 -200
191.36 -200
191.38 -200
191.4 -200
191.42 -200
191.44 -200
191.46 -200
191.48 -200
191.5 -200
191.52 -200
191.54 -200
191.56 -200
191.58 -200
191.6 -200
191.62 -200
191.64 -200
191.66 -200
191.68 -200
191.7 -200
191.72 -200
191.74 -200
191.76 -200
191.78 -200
191.8 -200
191.82 -200
191.84 -200
191.86 -200
191.88 -200
191.9 -200
191.92 -200
191.94 -200
191.96 -200
191.98 -200
192 -200
192.02 -200
192.04 -200
192.06 -200
192.08 -200
192.1 -200
192.12 -200
192.14 -200
192.16 -200
192.18 -200
192.2 -200
192.22 -200
192.24 -200
192.26 -200
192.28 -200
192.3 -200
192.32 -200
192.34 -200
192.36 -200
192.38 -200
192.4 -200
192.42 -200
192.44 -200
192.46 -200
192.48 -200
192.5 -200
192.52 -200
192.54 -200
192.56 -200
192.58 -200
192.6 -200
192.62 -200
192.64 -200
192.66 -200
192.68 -200
192.7 -200
192.72 -200
192.74 -200
192.76 -200
192.78 -200
192.8 -200
192.82 -200
192.84 -200
192.86 -200
192.88 -200
192.9 -200
192.92 -200
192.94 -200
192.96 -200
192.98 -200
193 -200
193.02 -200
193.04 -200
193.06 -200
193.08 -200
193.1 -200
193.12 -200
193.14 -200
193.16 -200
193.18 -200
193.2 -200
193.22 -200
193.24 -200
193.26 -200
193.28 -200
193.3 -200
193.32 -200
193.34 -200
193.36 -200
193.38 -200
193.4 -200
193.42 -200
193.44 -200
193.46 -200
193.48 -200
193.5 -200
193.52 -200
193.54 -200
193.56 -200
193.58 -200
193.6 -200
193.62 -200
193.64 -200
193.66 -200
193.68 -200
193.7 -200
193.72 -200
193.74 -200
193.76 -200
193.78 -200
193.8 -200
193.82 -200
193.84 -200
193.86 -200
193.88 -200
193.9 -200
193.92 -200
193.94 -200
193.96 -200
193.98 -200
194 -200
194.02 -200
194.04 -200
194.06 -200
194.08 -200
194.1 -200
194.12 -200
194.14 -200
194.16 -200
194.18 -200
194.2 -200
194.22 -200
194.24 -200
194.26 -200
194.28 -200
194.3 -200
194.32 -200
194.34 -200
194.36 -200
194.38 -200
194.4 -200
194.42 -200
194.44 -200
194.46 -200
194.48 -200
194.5 -200
194.52 -200
194.54 -200
194.56 -200
194.58 -200
194.6 -200
194.62 -200
194.64 -200
194.66 -200
194.68 -200
194.7 -200
194.72 -200
194.74 -200
194.76 -200
194.78 -200
194.8 -200
194.82 -200
194.84 -200
194.86 -200
194.88 -200
194.9 -200
194.92 -200
194.94 -200
194.96 -200
194.98 -200
195 -200
195.02 -200
195.04 -200
195.06 -200
195.08 -200
195.1 -200
195.12 -200
195.14 -200
195.16 -200
195.18 -200
195.2 -200
195.22 -200
195.24 -200
195.26 -200
195.28 -200
195.3 -200
195.32 -200
195.34 -200
195.36 -200
195.38 -200
195.4 -200
195.42 -200
195.44 -200
195.46 -200
195.48 -200
195.5 -200
195.52 -200
195.54 -200
195.56 -200
195.58 -200
195.6 -200
195.62 -200
195.64 -200
195.66 -200
195.68 -200
195.7 -200
195.72 -200
195.74 -200
195.76 -200
195.78 -200
195.8 -200
195.82 -200
195.84 -200
195.86 -200
195.88 -200
195.9 -200
195.92 -200
195.94 -200
195.96 -200
195.98 -200
196 -200
196.02 -200
196.04 -200
196.06 -200
196.08 -200
196.1 -200
196.12 -200
196.14 -200
196.16 -200
196.18 -200
196.2 -200
196.22 -200
196.24 -200
196.26 -200
196.28 -200
196.3 -200
196.32 -200
196.34 -200
196.36 -200
196.38 -200
196.4 -200
196.42 -200
196.44 -200
196.46 -200
196.48 -200
196.5 -200
196.52 -200
196.54 -200
196.56 -200
196.58 -200
196.6 -200
196.62 -200
196.64 -200
196.66 -200
196.68 -200
196.7 -200
196.72 -200
196.74 -200
196.76 -200
196.78 -200
196.8 -200
196.82 -200
196.84 -200
196.86 -200
196.88 -200
196.9 -200
196.92 -200
196.94 -200
196.96 -200
196.98 -200
197 -200
197.02 -200
197.04 -200
197.06 -200
197.08 -200
197.1 -200
197.12 -200
197.14 -200
197.16 -200
197.18 -200
197.2 -200
197.22 -200
197.24 -200
197.26 -200
197.28 -200
197.3 -200
197.32 -200
197.34 -200
197.36 -200
197.38 -200
197.4 -200
197.42 -200
197.44 -200
197.46 -200
197.48 -200
197.5 -200
197.52 -200
197.54 -200
197.56 -200
197.58 -200
197.6 -200
197.62 -200
197.64 -200
197.66 -200
197.68 -200
197.7 -200
197.72 -200
197.74 -200
197.76 -200
197.78 -200
197.8 -200
197.82 -200
197.84 -200
197.86 -200
197.88 -200
197.9 -200
197.92 -200
197.94 -200
197.96 -200
197.98 -200
198 -200
198.02 -200
198.04 -200
198.06 -200
198.08 -200
198.1 -200
198.12 -200
198.14 -200
198.16 -200
198.18 -200
198.2 -200
198.22 -200
198.24 -200
198.26 -200
198.28 -200
198.3 -200
198.32 -200
198.34 -200
198.36 -200
198.38 -200
198.4 -200
198.42 -200
198.44 -200
198.46 -200
198.48 -200
198.5 -200
198.52 -200
198.54 -200
198.56 -200
198.58 -200
198.6 -200
198.62 -200
198.64 -200
198.66 -200
198.68 -200
198.7 -200
198.72 -200
198.74 -200
198.76 -200
198.78 -200
198.8 -200
198.82 -200
198.84 -200
198.86 -200
198.88 -200
198.9 -200
198.92 -200
198.94 -200
198.96 -200
198.98 -200
199 -200
199.02 -200
199.04 -200
199.06 -200
199.08 -200
199.1 -200
199.12 -200
199.14 -200
199.16 -200
199.18 -200
199.2 -200
199.22 -200
199.24 -200
199.26 -200
199.28 -200
199.3 -200
199.32 -200
199.34 -200
199.36 -200
199.38 -200
199.4 -200
199.42 -200
199.44 -200
199.46 -200
199.48 -200
199.5 -200
199.52 -200
199.54 -200
199.56 -200
199.58 -200
199.6 -200
199.62 -200
199.64 -200
199.66 -200
199.68 -200
199.7 -200
199.72 -200
199.74 -200
199.76 -200
199.78 -200
199.8 -200
199.82 -200
199.84 -200
199.86 -200
199.88 -200
199.9 -200
199.92 -200
199.94 -200
199.96 -200
199.98 -200
200 -200
200.02 -200
200.04 -200
200.06 -200
200.08 -200
200.1 -200
200.12 -200
200.14 -200
200.16 -200
200.18 -200
200.2 -200
200.22 -200
200.24 -200
200.26 -200
200.28 -200
200.3 -200
200.32 -200
200.34 -200
200.36 -200
200.38 -200
200.4 -200
200.42 -200
200.44 -200
200.46 -200
200.48 -200
200.5 -200
200.52 -200
200.54 -200
200.56 -200
200.58 -200
200.6 -200
200.62 -200
200.64 -200
200.66 -200
200.68 -200
200.7 -200
200.72 -200
200.74 -200
200.76 -200
200.78 -200
200.8 -200
200.82 -200
200.84 -200
200.86 -200
200.88 -200
200.9 -200
200.92 -200
200.94 -200
200.96 -200
200.98 -200
201 -200
201.02 -200
201.04 -200
201.06 -200
201.08 -200
201.1 -200
201.12 -200
201.14 -200
201.16 -200
201.18 -200
201.2 -200
201.22 -200
201.24 -200
201.26 -200
201.28 -200
201.3 -200
201.32 -200
201.34 -200
201.36 -200
201.38 -200
201.4 -200
201.42 -200
201.44 -200
201.46 -200
201.48 -200
201.5 -200
201.52 -200
201.54 -200
201.56 -200
201.58 -200
201.6 -200
201.62 -200
201.64 -200
201.66 -200
201.68 -200
201.7 -200
201.72 -200
201.74 -200
201.76 -200
201.78 -200
201.8 -200
201.82 -200
201.84 -200
201.86 -200
201.88 -200
201.9 -200
201.92 -200
201.94 -200
201.96 -200
201.98 -200
202 -200
202.02 -200
202.04 -200
202.06 -200
202.08 -200
202.1 -200
202.12 -200
202.14 -200
202.16 -200
202.18 -200
202.2 -200
202.22 -200
202.24 -200
202.26 -200
202.28 -200
202.3 -200
202.32 -200
202.34 -200
202.36 -200
202.38 -200
202.4 -200
202.42 -200
202.44 -200
202.46 -200
202.48 -200
202.5 -200
202.52 -200
202.54 -200
202.56 -200
202.58 -200
202.6 -200
202.62 -200
202.64 -200
202.66 -200
202.68 -200
202.7 -200
202.72 -200
202.74 -200
202.76 -200
202.78 -200
202.8 -200
202.82 -200
202.84 -200
202.86 -200
202.88 -200
202.9 -200
202.92 -200
202.94 -200
202.96 -200
202.98 -200
203 -200
203.02 -200
203.04 -200
203.06 -200
203.08 -200
203.1 -200
203.12 -200
203.14 -200
203.16 -200
203.18 -200
203.2 -200
203.22 -200
203.24 -200
203.26 -200
203.28 -200
203.3 -200
203.32 -200
203.34 -200
203.36 -200
203.38 -200
203.4 -200
203.42 -200
203.44 -200
203.46 -200
203.48 -200
203.5 -200
203.52 -200
203.54 -200
203.56 -200
203.58 -200
203.6 -200
203.62 -200
203.64 -200
203.66 -200
203.68 -200
203.7 -200
203.72 -200
203.74 -200
203.76 -200
203.78 -200
203.8 -200
203.82 -200
203.84 -200
203.86 -200
203.88 -200
203.9 -200
203.92 -200
203.94 -200
203.96 -200
203.98 -200
204 -200
204.02 -200
204.04 -200
204.06 -200
204.08 -200
204.1 -200
204.12 -200
204.14 -200
204.16 -200
204.18 -200
204.2 -200
204.22 -200
204.24 -200
204.26 -200
204.28 -200
204.3 -200
204.32 -200
204.34 -200
204.36 -200
204.38 -200
204.4 -200
204.42 -200
204.44 -200
204.46 -200
204.48 -200
204.5 -200
204.52 -200
204.54 -200
204.56 -200
204.58 -200
204.6 -200
204.62 -200
204.64 -200
204.66 -200
204.68 -200
204.7 -200
204.72 -200
204.74 -200
204.76 -200
204.78 -200
204.8 -200
204.82 -200
204.84 -200
204.86 -200
204.88 -200
204.9 -200
204.92 -200
204.94 -200
204.96 -200
204.98 -200
205 -200
205.02 -200
205.04 -200
205.06 -200
205.08 -200
205.1 -200
205.12 -200
205.14 -200
205.16 -200
205.18 -200
205.2 -200
205.22 -200
205.24 -200
205.26 -200
205.28 -200
205.3 -200
205.32 -200
205.34 -200
205.36 -200
205.38 -200
205.4 -200
205.42 -200
205.44 -200
205.46 -200
205.48 -200
205.5 -200
205.52 -200
205.54 -200
205.56 -200
205.58 -200
205.6 -200
205.62 -200
205.64 -200
205.66 -200
205.68 -200
205.7 -200
205.72 -200
205.74 -200
205.76 -200
205.78 -200
205.8 -200
205.82 -200
205.84 -200
205.86 -200
205.88 -200
205.9 -200
205.92 -200
205.94 -200
205.96 -200
205.98 -200
206 -200
206.02 -200
206.04 -200
206.06 -200
206.08 -200
206.1 -200
206.12 -200
206.14 -200
206.16 -200
206.18 -200
206.2 -200
206.22 -200
206.24 -200
206.26 -200
206.28 -200
206.3 -200
206.32 -200
206.34 -200
206.36 -200
206.38 -200
206.4 -200
206.42 -200
206.44 -200
206.46 -200
206.48 -200
206.5 -200
206.52 -200
206.54 -200
206.56 -200
206.58 -200
206.6 -200
206.62 -200
206.64 -200
206.66 -200
206.68 -200
206.7 -200
206.72 -200
206.74 -200
206.76 -200
206.78 -200
206.8 -200
206.82 -200
206.84 -200
206.86 -200
206.88 -200
206.9 -200
206.92 -200
206.94 -200
206.96 -200
206.98 -200
207 -200
207.02 -200
207.04 -200
207.06 -200
207.08 -200
207.1 -200
207.12 -200
207.14 -200
207.16 -200
207.18 -200
207.2 -200
207.22 -200
207.24 -200
207.26 -200
207.28 -200
207.3 -200
207.32 -200
207.34 -200
207.36 -200
207.38 -200
207.4 -200
207.42 -200
207.44 -200
207.46 -200
207.48 -200
207.5 -200
207.52 -200
207.54 -200
207.56 -200
207.58 -200
207.6 -200
207.62 -200
207.64 -200
207.66 -200
207.68 -200
207.7 -200
207.72 -200
207.74 -200
207.76 -200
207.78 -200
207.8 -200
207.82 -200
207.84 -200
207.86 -200
207.88 -200
207.9 -200
207.92 -200
207.94 -200
207.96 -200
207.98 -200
208 -200
208.02 -200
208.04 -200
208.06 -200
208.08 -200
208.1 -200
208.12 -200
208.14 -200
208.16 -200
208.18 -200
208.2 -200
208.22 -200
208.24 -200
208.26 -200
208.28 -200
208.3 -200
208.32 -200
208.34 -200
208.36 -200
208.38 -200
208.4 -200
208.42 -200
208.44 -200
208.46 -200
208.48 -200
208.5 -200
208.52 -200
208.54 -200
208.56 -200
208.58 -200
208.6 -200
208.62 -200
208.64 -200
208.66 -200
208.68 -200
208.7 -200
208.72 -200
208.74 -200
208.76 -200
208.78 -200
208.8 -200
208.82 -200
208.84 -200
208.86 -200
208.88 -200
208.9 -200
208.92 -200
208.94 -200
208.96 -200
208.98 -200
209 -200
209.02 -200
209.04 -200
209.06 -200
209.08 -200
209.1 -200
209.12 -200
209.14 -200
209.16 -200
209.18 -200
209.2 -200
209.22 -200
209.24 -200
209.26 -200
209.28 -200
209.3 -200
209.32 -200
209.34 -200
209.36 -200
209.38 -200
209.4 -200
209.42 -200
209.44 -200
209.46 -200
209.48 -200
209.5 -200
209.52 -200
209.54 -200
209.56 -200
209.58 -200
209.6 -200
209.62 -200
209.64 -200
209.66 -200
209.68 -200
209.7 -200
209.72 -200
209.74 -200
209.76 -200
209.78 -200
209.8 -200
209.82 -200
209.84 -200
209.86 -200
209.88 -200
209.9 -200
209.92 -200
209.94 -200
209.96 -200
209.98 -200
210 -200
210.02 -200
210.04 -200
210.06 -200
210.08 -200
210.1 -200
210.12 -200
210.14 -200
210.16 -200
210.18 -200
210.2 -200
210.22 -200
210.24 -200
210.26 -200
210.28 -200
210.3 -200
210.32 -200
210.34 -200
210.36 -200
210.38 -200
210.4 -200
210.42 -200
210.44 -200
210.46 -200
210.48 -200
210.5 -200
210.52 -200
210.54 -200
210.56 -200
210.58 -200
210.6 -200
210.62 -200
210.64 -200
210.66 -200
210.68 -200
210.7 -200
210.72 -200
210.74 -200
210.76 -200
210.78 -200
210.8 -200
210.82 -200
210.84 -200
210.86 -200
210.88 -200
210.9 -200
210.92 -200
210.94 -200
210.96 -200
210.98 -200
211 -200
211.02 -200
211.04 -200
211.06 -200
211.08 -200
211.1 -200
211.12 -200
211.14 -200
211.16 -200
211.18 -200
211.2 -200
211.22 -200
211.24 -200
211.26 -200
211.28 -200
211.3 -200
211.32 -200
211.34 -200
211.36 -200
211.38 -200
211.4 -200
211.42 -200
211.44 -200
211.46 -200
211.48 -200
211.5 -200
211.52 -200
211.54 -200
211.56 -200
211.58 -200
211.6 -200
211.62 -200
211.64 -200
211.66 -200
211.68 -200
211.7 -200
211.72 -200
211.74 -200
211.76 -200
211.78 -200
211.8 -200
211.82 -200
211.84 -200
211.86 -200
211.88 -200
211.9 -200
211.92 -200
211.94 -200
211.96 -200
211.98 -200
212 -200
212.02 -200
212.04 -200
212.06 -200
212.08 -200
212.1 -200
212.12 -200
212.14 -200
212.16 -200
212.18 -200
212.2 -200
212.22 -200
212.24 -200
212.26 -200
212.28 -200
212.3 -200
212.32 -200
212.34 -200
212.36 -200
212.38 -200
212.4 -200
212.42 -200
212.44 -200
212.46 -200
212.48 -200
212.5 -200
212.52 -200
212.54 -200
212.56 -200
212.58 -200
212.6 -200
212.62 -200
212.64 -200
212.66 -200
212.68 -200
212.7 -200
212.72 -200
212.74 -200
212.76 -200
212.78 -200
212.8 -200
212.82 -200
212.84 -200
212.86 -200
212.88 -200
212.9 -200
212.92 -200
212.94 -200
212.96 -200
212.98 -200
213 -200
213.02 -200
213.04 -200
213.06 -200
213.08 -200
213.1 -200
213.12 -200
213.14 -200
213.16 -200
213.18 -200
213.2 -200
213.22 -200
213.24 -200
213.26 -200
213.28 -200
213.3 -200
213.32 -200
213.34 -200
213.36 -200
213.38 -200
213.4 -200
213.42 -200
213.44 -200
213.46 -200
213.48 -200
213.5 -200
213.52 -200
213.54 -200
213.56 -200
213.58 -200
213.6 -200
213.62 -200
213.64 -200
213.66 -200
213.68 -200
213.7 -200
213.72 -200
213.74 -200
213.76 -200
213.78 -200
213.8 -200
213.82 -200
213.84 -200
213.86 -200
213.88 -200
213.9 -200
213.92 -200
213.94 -200
213.96 -200
213.98 -200
214 -200
214.02 -200
214.04 -200
214.06 -200
214.08 -200
214.1 -200
214.12 -200
214.14 -200
214.16 -200
214.18 -200
214.2 -200
214.22 -200
214.24 -200
214.26 -200
214.28 -200
214.3 -200
214.32 -200
214.34 -200
214.36 -200
214.38 -200
214.4 -200
214.42 -200
214.44 -200
214.46 -200
214.48 -200
214.5 -200
214.52 -200
214.54 -200
214.56 -200
214.58 -200
214.6 -200
214.62 -200
214.64 -200
214.66 -200
214.68 -200
214.7 -200
214.72 -200
214.74 -200
214.76 -200
214.78 -200
214.8 -200
214.82 -200
214.84 -200
214.86 -200
214.88 -200
214.9 -200
214.92 -200
214.94 -200
214.96 -200
214.98 -200
215 -200
215.02 -200
215.04 -200
215.06 -200
215.08 -200
215.1 -200
215.12 -200
215.14 -200
215.16 -200
215.18 -200
215.2 -200
215.22 -200
215.24 -200
215.26 -200
215.28 -200
215.3 -200
215.32 -200
215.34 -200
215.36 -200
215.38 -200
215.4 -200
215.42 -200
215.44 -200
215.46 -200
215.48 -200
215.5 -200
215.52 -200
215.54 -200
215.56 -200
215.58 -200
215.6 -200
215.62 -200
215.64 -200
215.66 -200
215.68 -200
215.7 -200
215.72 -200
215.74 -200
215.76 -200
215.78 -200
215.8 -200
215.82 -200
215.84 -200
215.86 -200
215.88 -200
215.9 -200
215.92 -200
215.94 -200
215.96 -200
215.98 -200
216 -200
216.02 -200
216.04 -200
216.06 -200
216.08 -200
216.1 -200
216.12 -200
216.14 -200
216.16 -200
216.18 -200
216.2 -200
216.22 -200
216.24 -200
216.26 -200
216.28 -200
216.3 -200
216.32 -200
216.34 -200
216.36 -200
216.38 -200
216.4 -200
216.42 -200
216.44 -200
216.46 -200
216.48 -200
216.5 -200
216.52 -200
216.54 -200
216.56 -200
216.58 -200
216.6 -200
216.62 -200
216.64 -200
216.66 -200
216.68 -200
216.7 -200
216.72 -200
216.74 -200
216.76 -200
216.78 -200
216.8 -200
216.82 -200
216.84 -200
216.86 -200
216.88 -200
216.9 -200
216.92 -200
216.94 -200
216.96 -200
216.98 -200
217 -200
217.02 -200
217.04 -200
217.06 -200
217.08 -200
217.1 -200
217.12 -200
217.14 -200
217.16 -200
217.18 -200
217.2 -200
217.22 -200
217.24 -200
217.26 -200
217.28 -200
217.3 -200
217.32 -200
217.34 -200
217.36 -200
217.38 -200
217.4 -200
217.42 -200
217.44 -200
217.46 -200
217.48 -200
217.5 -200
217.52 -200
217.54 -200
217.56 -200
217.58 -200
217.6 -200
217.62 -200
217.64 -200
217.66 -200
217.68 -200
217.7 -200
217.72 -200
217.74 -200
217.76 -200
217.78 -200
217.8 -200
217.82 -200
217.84 -200
217.86 -200
217.88 -200
217.9 -200
217.92 -200
217.94 -200
217.96 -200
217.98 -200
218 -200
218.02 -200
218.04 -200
218.06 -200
218.08 -200
218.1 -200
218.12 -200
218.14 -200
218.16 -200
218.18 -200
218.2 -200
218.22 -200
218.24 -200
218.26 -200
218.28 -200
218.3 -200
218.32 -200
218.34 -200
218.36 -200
218.38 -200
218.4 -200
218.42 -200
218.44 -200
218.46 -200
218.48 -200
218.5 -200
218.52 -200
218.54 -200
218.56 -200
218.58 -200
218.6 -200
218.62 -200
218.64 -200
218.66 -200
218.68 -200
218.7 -200
218.72 -200
218.74 -200
218.76 -200
218.78 -200
218.8 -200
218.82 -200
218.84 -200
218.86 -200
218.88 -200
218.9 -200
218.92 -200
218.94 -200
218.96 -200
218.98 -200
219 -200
219.02 -200
219.04 -200
219.06 -200
219.08 -200
219.1 -200
219.12 -200
219.14 -200
219.16 -200
219.18 -200
219.2 -200
219.22 -200
219.24 -200
219.26 -200
219.28 -200
219.3 -200
219.32 -200
219.34 -200
219.36 -200
219.38 -200
219.4 -200
219.42 -200
219.44 -200
219.46 -200
219.48 -200
219.5 -200
219.52 -200
219.54 -200
219.56 -200
219.58 -200
219.6 -200
219.62 -200
219.64 -200
219.66 -200
219.68 -200
219.7 -200
219.72 -200
219.74 -200
219.76 -200
219.78 -200
219.8 -200
219.82 -200
219.84 -200
219.86 -200
219.88 -200
219.9 -200
219.92 -200
219.94 -200
219.96 -200
219.98 -200
220 -200
220.02 -200
220.04 -200
220.06 -200
220.08 -200
220.1 -200
220.12 -200
220.14 -200
220.16 -200
220.18 -200
220.2 -200
220.22 -200
220.24 -200
220.26 -200
220.28 -200
220.3 -200
220.32 -200
220.34 -200
220.36 -200
220.38 -200
220.4 -200
220.42 -200
220.44 -200
220.46 -200
220.48 -200
220.5 -200
220.52 -200
220.54 -200
220.56 -200
220.58 -200
220.6 -200
220.62 -200
220.64 -200
220.66 -200
220.68 -200
220.7 -200
220.72 -200
220.74 -200
220.76 -200
220.78 -200
220.8 -200
220.82 -200
220.84 -200
220.86 -200
220.88 -200
220.9 -200
220.92 -200
220.94 -200
220.96 -200
220.98 -200
221 -200
221.02 -200
221.04 -200
221.06 -200
221.08 -200
221.1 -200
221.12 -200
221.14 -200
221.16 -200
221.18 -200
221.2 -200
221.22 -200
221.24 -200
221.26 -200
221.28 -200
221.3 -200
221.32 -200
221.34 -200
221.36 -200
221.38 -200
221.4 -200
221.42 -200
221.44 -200
221.46 -200
221.48 -200
221.5 -200
221.52 -200
221.54 -200
221.56 -200
221.58 -200
221.6 -200
221.62 -200
221.64 -200
221.66 -200
221.68 -200
221.7 -200
221.72 -200
221.74 -200
221.76 -200
221.78 -200
221.8 -200
221.82 -200
221.84 -200
221.86 -200
221.88 -200
221.9 -200
221.92 -200
221.94 -200
221.96 -200
221.98 -200
222 -200
222.02 -200
222.04 -200
222.06 -200
222.08 -200
222.1 -200
222.12 -200
222.14 -200
222.16 -200
222.18 -200
222.2 -200
222.22 -200
222.24 -200
222.26 -200
222.28 -200
222.3 -200
222.32 -200
222.34 -200
222.36 -200
222.38 -200
222.4 -200
222.42 -200
222.44 -200
222.46 -200
222.48 -200
222.5 -200
222.52 -200
222.54 -200
222.56 -200
222.58 -200
222.6 -200
222.62 -200
222.64 -200
222.66 -200
222.68 -200
222.7 -200
222.72 -200
222.74 -200
222.76 -200
222.78 -200
222.8 -200
222.82 -200
222.84 -200
222.86 -200
222.88 -200
222.9 -200
222.92 -200
222.94 -200
222.96 -200
222.98 -200
223 -200
223.02 -200
223.04 -200
223.06 -200
223.08 -200
223.1 -200
223.12 -200
223.14 -200
223.16 -200
223.18 -200
223.2 -200
223.22 -200
223.24 -200
223.26 -200
223.28 -200
223.3 -200
223.32 -200
223.34 -200
223.36 -200
223.38 -200
223.4 -200
223.42 -200
223.44 -200
223.46 -200
223.48 -200
223.5 -200
223.52 -200
223.54 -200
223.56 -200
223.58 -200
223.6 -200
223.62 -200
223.64 -200
223.66 -200
223.68 -200
223.7 -200
223.72 -200
223.74 -200
223.76 -200
223.78 -200
223.8 -200
223.82 -200
223.84 -200
223.86 -200
223.88 -200
223.9 -200
223.92 -200
223.94 -200
223.96 -200
223.98 -200
224 -200
224.02 -200
224.04 -200
224.06 -200
224.08 -200
224.1 -200
224.12 -200
224.14 -200
224.16 -200
224.18 -200
224.2 -200
224.22 -200
224.24 -200
224.26 -200
224.28 -200
224.3 -200
224.32 -200
224.34 -200
224.36 -200
224.38 -200
224.4 -200
224.42 -200
224.44 -200
224.46 -200
224.48 -200
224.5 -200
224.52 -200
224.54 -200
224.56 -200
224.58 -200
224.6 -200
224.62 -200
224.64 -200
224.66 -200
224.68 -200
224.7 -200
224.72 -200
224.74 -200
224.76 -200
224.78 -200
224.8 -200
224.82 -200
224.84 -200
224.86 -200
224.88 -200
224.9 -200
224.92 -200
224.94 -200
224.96 -200
224.98 -200
225 -200
225.02 -200
225.04 -200
225.06 -200
225.08 -200
225.1 -200
225.12 -200
225.14 -200
225.16 -200
225.18 -200
225.2 -200
225.22 -200
225.24 -200
225.26 -200
225.28 -200
225.3 -200
225.32 -200
225.34 -200
225.36 -200
225.38 -200
225.4 -200
225.42 -200
225.44 -200
225.46 -200
225.48 -200
225.5 -200
225.52 -200
225.54 -200
225.56 -200
225.58 -200
225.6 -200
225.62 -200
225.64 -200
225.66 -200
225.68 -200
225.7 -200
225.72 -200
225.74 -200
225.76 -200
225.78 -200
225.8 -200
225.82 -200
225.84 -200
225.86 -200
225.88 -200
225.9 -200
225.92 -200
225.94 -200
225.96 -200
225.98 -200
226 -200
226.02 -200
226.04 -200
226.06 -200
226.08 -200
226.1 -200
226.12 -200
226.14 -200
226.16 -200
226.18 -200
226.2 -200
226.22 -200
226.24 -200
226.26 -200
226.28 -200
226.3 -200
226.32 -200
226.34 -200
226.36 -200
226.38 -200
226.4 -200
226.42 -200
226.44 -200
226.46 -200
226.48 -200
226.5 -200
226.52 -200
226.54 -200
226.56 -200
226.58 -200
226.6 -200
226.62 -200
226.64 -200
226.66 -200
226.68 -200
226.7 -200
226.72 -200
226.74 -200
226.76 -200
226.78 -200
226.8 -200
226.82 -200
226.84 -200
226.86 -200
226.88 -200
226.9 -200
226.92 -200
226.94 -200
226.96 -200
226.98 -200
227 -200
227.02 -200
227.04 -200
227.06 -200
227.08 -200
227.1 -200
227.12 -200
227.14 -200
227.16 -200
227.18 -200
227.2 -200
227.22 -200
227.24 -200
227.26 -200
227.28 -200
227.3 -200
227.32 -200
227.34 -200
227.36 -200
227.38 -200
227.4 -200
227.42 -200
227.44 -200
227.46 -200
227.48 -200
227.5 -200
227.52 -200
227.54 -200
227.56 -200
227.58 -200
227.6 -200
227.62 -200
227.64 -200
227.66 -200
227.68 -200
227.7 -200
227.72 -200
227.74 -200
227.76 -200
227.78 -200
227.8 -200
227.82 -200
227.84 -200
227.86 -200
227.88 -200
227.9 -200
227.92 -200
227.94 -200
227.96 -200
227.98 -200
228 -200
228.02 -200
228.04 -200
228.06 -200
228.08 -200
228.1 -200
228.12 -200
228.14 -200
228.16 -200
228.18 -200
228.2 -200
228.22 -200
228.24 -200
228.26 -200
228.28 -200
228.3 -200
228.32 -200
228.34 -200
228.36 -200
228.38 -200
228.4 -200
228.42 -200
228.44 -200
228.46 -200
228.48 -200
228.5 -200
228.52 -200
228.54 -200
228.56 -200
228.58 -200
228.6 -200
228.62 -200
228.64 -200
228.66 -200
228.68 -200
228.7 -200
228.72 -200
228.74 -200
228.76 -200
228.78 -200
228.8 -200
228.82 -200
228.84 -200
228.86 -200
228.88 -200
228.9 -200
228.92 -200
228.94 -200
228.96 -200
228.98 -200
229 -200
229.02 -200
229.04 -200
229.06 -200
229.08 -200
229.1 -200
229.12 -200
229.14 -200
229.16 -200
229.18 -200
229.2 -200
229.22 -200
229.24 -200
229.26 -200
229.28 -200
229.3 -200
229.32 -200
229.34 -200
229.36 -200
229.38 -200
229.4 -200
229.42 -200
229.44 -200
229.46 -200
229.48 -200
229.5 -200
229.52 -200
229.54 -200
229.56 -200
229.58 -200
229.6 -200
229.62 -200
229.64 -200
229.66 -200
229.68 -200
229.7 -200
229.72 -200
229.74 -200
229.76 -200
229.78 -200
229.8 -200
229.82 -200
229.84 -200
229.86 -200
229.88 -200
229.9 -200
229.92 -200
229.94 -200
229.96 -200
229.98 -200
230 -200
230.02 -200
230.04 -200
230.06 -200
230.08 -200
230.1 -200
230.12 -200
230.14 -200
230.16 -200
230.18 -200
230.2 -200
230.22 -200
230.24 -200
230.26 -200
230.28 -200
230.3 -200
230.32 -200
230.34 -200
230.36 -200
230.38 -200
230.4 -200
230.42 -200
230.44 -200
230.46 -200
230.48 -200
230.5 -200
230.52 -200
230.54 -200
230.56 -200
230.58 -200
230.6 -200
230.62 -200
230.64 -200
230.66 -200
230.68 -200
230.7 -200
230.72 -200
230.74 -200
230.76 -200
230.78 -200
230.8 -200
230.82 -200
230.84 -200
230.86 -200
230.88 -200
230.9 -200
230.92 -200
230.94 -200
230.96 -200
230.98 -200
231 -200
231.02 -200
231.04 -200
231.06 -200
231.08 -200
231.1 -200
231.12 -200
231.14 -200
231.16 -200
231.18 -200
231.2 -200
231.22 -200
231.24 -200
231.26 -200
231.28 -200
231.3 -200
231.32 -200
231.34 -200
231.36 -200
231.38 -200
231.4 -200
231.42 -200
231.44 -200
231.46 -200
231.48 -200
231.5 -200
231.52 -200
231.54 -200
231.56 -200
231.58 -200
231.6 -200
231.62 -200
231.64 -200
231.66 -200
231.68 -200
231.7 -200
231.72 -200
231.74 -200
231.76 -200
231.78 -200
231.8 -200
231.82 -200
231.84 -200
231.86 -200
231.88 -200
231.9 -200
231.92 -200
231.94 -200
231.96 -200
231.98 -200
232 -200
232.02 -200
232.04 -200
232.06 -200
232.08 -200
232.1 -200
232.12 -200
232.14 -200
232.16 -200
232.18 -200
232.2 -200
232.22 -200
232.24 -200
232.26 -200
232.28 -200
232.3 -200
232.32 -200
232.34 -200
232.36 -200
232.38 -200
232.4 -200
232.42 -200
232.44 -200
232.46 -200
232.48 -200
232.5 -200
232.52 -200
232.54 -200
232.56 -200
232.58 -200
232.6 -200
232.62 -200
232.64 -200
232.66 -200
232.68 -200
232.7 -200
232.72 -200
232.74 -200
232.76 -200
232.78 -200
232.8 -200
232.82 -200
232.84 -200
232.86 -200
232.88 -200
232.9 -200
232.92 -200
232.94 -200
232.96 -200
232.98 -200
233 -200
233.02 -200
233.04 -200
233.06 -200
233.08 -200
233.1 -200
233.12 -200
233.14 -200
233.16 -200
233.18 -200
233.2 -200
233.22 -200
233.24 -200
233.26 -200
233.28 -200
233.3 -200
233.32 -200
233.34 -200
233.36 -200
233.38 -200
233.4 -200
233.42 -200
233.44 -200
233.46 -200
233.48 -200
233.5 -200
233.52 -200
233.54 -200
233.56 -200
233.58 -200
233.6 -200
233.62 -200
233.64 -200
233.66 -200
233.68 -200
233.7 -200
233.72 -200
233.74 -200
233.76 -200
233.78 -200
233.8 -200
233.82 -200
233.84 -200
233.86 -200
233.88 -200
233.9 -200
233.92 -200
233.94 -200
233.96 -200
233.98 -200
234 -200
234.02 -200
234.04 -200
234.06 -200
234.08 -200
234.1 -200
234.12 -200
234.14 -200
234.16 -200
234.18 -200
234.2 -200
234.22 -200
234.24 -200
234.26 -200
234.28 -200
234.3 -200
234.32 -200
234.34 -200
234.36 -200
234.38 -200
234.4 -200
234.42 -200
234.44 -200
234.46 -200
234.48 -200
234.5 -200
234.52 -200
234.54 -200
234.56 -200
234.58 -200
234.6 -200
234.62 -200
234.64 -200
234.66 -200
234.68 -200
234.7 -200
234.72 -200
234.74 -200
234.76 -200
234.78 -200
234.8 -200
234.82 -200
234.84 -200
234.86 -200
234.88 -200
234.9 -200
234.92 -200
234.94 -200
234.96 -200
234.98 -200
235 -200
235.02 -200
235.04 -200
235.06 -200
235.08 -200
235.1 -200
235.12 -200
235.14 -200
235.16 -200
235.18 -200
235.2 -200
235.22 -200
235.24 -200
235.26 -200
235.28 -200
235.3 -200
235.32 -200
235.34 -200
235.36 -200
235.38 -200
235.4 -200
235.42 -200
235.44 -200
235.46 -200
235.48 -200
235.5 -200
235.52 -200
235.54 -200
235.56 -200
235.58 -200
235.6 -200
235.62 -200
235.64 -200
235.66 -200
235.68 -200
235.7 -200
235.72 -200
235.74 -200
235.76 -200
235.78 -200
235.8 -200
235.82 -200
235.84 -200
235.86 -200
235.88 -200
235.9 -200
235.92 -200
235.94 -200
235.96 -200
235.98 -200
236 -200
236.02 -200
236.04 -200
236.06 -200
236.08 -200
236.1 -200
236.12 -200
236.14 -200
236.16 -200
236.18 -200
236.2 -200
236.22 -200
236.24 -200
236.26 -200
236.28 -200
236.3 -200
236.32 -200
236.34 -200
236.36 -200
236.38 -200
236.4 -200
236.42 -200
236.44 -200
236.46 -200
236.48 -200
236.5 -200
236.52 -200
236.54 -200
236.56 -200
236.58 -200
236.6 -200
236.62 -200
236.64 -200
236.66 -200
236.68 -200
236.7 -200
236.72 -200
236.74 -200
236.76 -200
236.78 -200
236.8 -200
236.82 -200
236.84 -200
236.86 -200
236.88 -200
236.9 -200
236.92 -200
236.94 -200
236.96 -200
236.98 -200
237 -200
237.02 -200
237.04 -200
237.06 -200
237.08 -200
237.1 -200
237.12 -200
237.14 -200
237.16 -200
237.18 -200
237.2 -200
237.22 -200
237.24 -200
237.26 -200
237.28 -200
237.3 -200
237.32 -200
237.34 -200
237.36 -200
237.38 -200
237.4 -200
237.42 -200
237.44 -200
237.46 -200
237.48 -200
237.5 -200
237.52 -200
237.54 -200
237.56 -200
237.58 -200
237.6 -200
237.62 -200
237.64 -200
237.66 -200
237.68 -200
237.7 -200
237.72 -200
237.74 -200
237.76 -200
237.78 -200
237.8 -200
237.82 -200
237.84 -200
237.86 -200
237.88 -200
237.9 -200
237.92 -200
237.94 -200
237.96 -200
237.98 -200
238 -200
238.02 -200
238.04 -200
238.06 -200
238.08 -200
238.1 -200
238.12 -200
238.14 -200
238.16 -200
238.18 -200
238.2 -200
238.22 -200
238.24 -200
238.26 -200
238.28 -200
238.3 -200
238.32 -200
238.34 -200
238.36 -200
238.38 -200
238.4 -200
238.42 -200
238.44 -200
238.46 -200
238.48 -200
238.5 -200
238.52 -200
238.54 -200
238.56 -200
238.58 -200
238.6 -200
238.62 -200
238.64 -200
238.66 -200
238.68 -200
238.7 -200
238.72 -200
238.74 -200
238.76 -200
238.78 -200
238.8 -200
238.82 -200
238.84 -200
238.86 -200
238.88 -200
238.9 -200
238.92 -200
238.94 -200
238.96 -200
238.98 -200
239 -200
239.02 -200
239.04 -200
239.06 -200
239.08 -200
239.1 -200
239.12 -200
239.14 -200
239.16 -200
239.18 -200
239.2 -200
239.22 -200
239.24 -200
239.26 -200
239.28 -200
239.3 -200
239.32 -200
239.34 -200
239.36 -200
239.38 -200
239.4 -200
239.42 -200
239.44 -200
239.46 -200
239.48 -200
239.5 -200
239.52 -200
239.54 -200
239.56 -200
239.58 -200
239.6 -200
239.62 -200
239.64 -200
239.66 -200
239.68 -200
239.7 -200
239.72 -200
239.74 -200
239.76 -200
239.78 -200
239.8 -200
239.82 -200
239.84 -200
239.86 -200
239.88 -200
239.9 -200
239.92 -200
239.94 -200
239.96 -200
239.98 -200
240 -200
240.02 -200
240.04 -200
240.06 -200
240.08 -200
240.1 -200
240.12 -200
240.14 -200
240.16 -200
240.18 -200
240.2 -200
240.22 -200
240.24 -200
240.26 -200
240.28 -200
240.3 -200
240.32 -200
240.34 -200
240.36 -200
240.38 -200
240.4 -200
240.42 -200
240.44 -200
240.46 -200
240.48 -200
240.5 -200
240.52 -200
240.54 -200
240.56 -200
240.58 -200
240.6 -200
240.62 -200
240.64 -200
240.66 -200
240.68 -200
240.7 -200
240.72 -200
240.74 -200
240.76 -200
240.78 -200
240.8 -200
240.82 -200
240.84 -200
240.86 -200
240.88 -200
240.9 -200
240.92 -200
240.94 -200
240.96 -200
240.98 -200
241 -200
241.02 -200
241.04 -200
241.06 -200
241.08 -200
241.1 -200
241.12 -200
241.14 -200
241.16 -200
241.18 -200
241.2 -200
241.22 -200
241.24 -200
241.26 -200
241.28 -200
241.3 -200
241.32 -200
241.34 -200
241.36 -200
241.38 -200
241.4 -200
241.42 -200
241.44 -200
241.46 -200
241.48 -200
241.5 -200
241.52 -200
241.54 -200
241.56 -200
241.58 -200
241.6 -200
241.62 -200
241.64 -200
241.66 -200
241.68 -200
241.7 -200
241.72 -200
241.74 -200
241.76 -200
241.78 -200
241.8 -200
241.82 -200
241.84 -200
241.86 -200
241.88 -200
241.9 -200
241.92 -200
241.94 -200
241.96 -200
241.98 -200
242 -200
242.02 -200
242.04 -200
242.06 -200
242.08 -200
242.1 -200
242.12 -200
242.14 -200
242.16 -200
242.18 -200
242.2 -200
242.22 -200
242.24 -200
242.26 -200
242.28 -200
242.3 -200
242.32 -200
242.34 -200
242.36 -200
242.38 -200
242.4 -200
242.42 -200
242.44 -200
242.46 -200
242.48 -200
242.5 -200
242.52 -200
242.54 -200
242.56 -200
242.58 -200
242.6 -200
242.62 -200
242.64 -200
242.66 -200
242.68 -200
242.7 -200
242.72 -200
242.74 -200
242.76 -200
242.78 -200
242.8 -200
242.82 -200
242.84 -200
242.86 -200
242.88 -200
242.9 -200
242.92 -200
242.94 -200
242.96 -200
242.98 -200
243 -200
243.02 -200
243.04 -200
243.06 -200
243.08 -200
243.1 -200
243.12 -200
243.14 -200
243.16 -200
243.18 -200
243.2 -200
243.22 -200
243.24 -200
243.26 -200
243.28 -200
243.3 -200
243.32 -200
243.34 -200
243.36 -200
243.38 -200
243.4 -200
243.42 -200
243.44 -200
243.46 -200
243.48 -200
243.5 -200
243.52 -200
243.54 -200
243.56 -200
243.58 -200
243.6 -200
243.62 -200
243.64 -200
243.66 -200
243.68 -200
243.7 -200
243.72 -200
243.74 -200
243.76 -200
243.78 -200
243.8 -200
243.82 -200
243.84 -200
243.86 -200
243.88 -200
243.9 -200
243.92 -200
243.94 -200
243.96 -200
243.98 -200
244 -200
244.02 -200
244.04 -200
244.06 -200
244.08 -200
244.1 -200
244.12 -200
244.14 -200
244.16 -200
244.18 -200
244.2 -200
244.22 -200
244.24 -200
244.26 -200
244.28 -200
244.3 -200
244.32 -200
244.34 -200
244.36 -200
244.38 -200
244.4 -200
244.42 -200
244.44 -200
244.46 -200
244.48 -200
244.5 -200
244.52 -200
244.54 -200
244.56 -200
244.58 -200
244.6 -200
244.62 -200
244.64 -200
244.66 -200
244.68 -200
244.7 -200
244.72 -200
244.74 -200
244.76 -200
244.78 -200
244.8 -200
244.82 -200
244.84 -200
244.86 -200
244.88 -200
244.9 -200
244.92 -200
244.94 -200
244.96 -200
244.98 -200
245 -200
245.02 -200
245.04 -200
245.06 -200
245.08 -200
245.1 -200
245.12 -200
245.14 -200
245.16 -200
245.18 -200
245.2 -200
245.22 -200
245.24 -200
245.26 -200
245.28 -200
245.3 -200
245.32 -200
245.34 -200
245.36 -200
245.38 -200
245.4 -200
245.42 -200
245.44 -200
245.46 -200
245.48 -200
245.5 -200
245.52 -200
245.54 -200
245.56 -200
245.58 -200
245.6 -200
245.62 -200
245.64 -200
245.66 -200
245.68 -200
245.7 -200
245.72 -200
245.74 -200
245.76 -200
245.78 -200
245.8 -200
245.82 -200
245.84 -200
245.86 -200
245.88 -200
245.9 -200
245.92 -200
245.94 -200
245.96 -200
245.98 -200
246 -200
246.02 -200
246.04 -200
246.06 -200
246.08 -200
246.1 -200
246.12 -200
246.14 -200
246.16 -200
246.18 -200
246.2 -200
246.22 -200
246.24 -200
246.26 -200
246.28 -200
246.3 -200
246.32 -200
246.34 -200
246.36 -200
246.38 -200
246.4 -200
246.42 -200
246.44 -200
246.46 -200
246.48 -200
246.5 -200
246.52 -200
246.54 -200
246.56 -200
246.58 -200
246.6 -200
246.62 -200
246.64 -200
246.66 -200
246.68 -200
246.7 -200
246.72 -200
246.74 -200
246.76 -200
246.78 -200
246.8 -200
246.82 -200
246.84 -200
246.86 -200
246.88 -200
246.9 -200
246.92 -200
246.94 -200
246.96 -200
246.98 -200
247 -200
247.02 -200
247.04 -200
247.06 -200
247.08 -200
247.1 -200
247.12 -200
247.14 -200
247.16 -200
247.18 -200
247.2 -200
247.22 -200
247.24 -200
247.26 -200
247.28 -200
247.3 -200
247.32 -200
247.34 -200
247.36 -200
247.38 -200
247.4 -200
247.42 -200
247.44 -200
247.46 -200
247.48 -200
247.5 -200
247.52 -200
247.54 -200
247.56 -200
247.58 -200
247.6 -200
247.62 -200
247.64 -200
247.66 -200
247.68 -200
247.7 -200
247.72 -200
247.74 -200
247.76 -200
247.78 -200
247.8 -200
247.82 -200
247.84 -200
247.86 -200
247.88 -200
247.9 -200
247.92 -200
247.94 -200
247.96 -200
247.98 -200
248 -200
248.02 -200
248.04 -200
248.06 -200
248.08 -200
248.1 -200
248.12 -200
248.14 -200
248.16 -200
248.18 -200
248.2 -200
248.22 -200
248.24 -200
248.26 -200
248.28 -200
248.3 -200
248.32 -200
248.34 -200
248.36 -200
248.38 -200
248.4 -200
248.42 -200
248.44 -200
248.46 -200
248.48 -200
248.5 -200
248.52 -200
248.54 -200
248.56 -200
248.58 -200
248.6 -200
248.62 -200
248.64 -200
248.66 -200
248.68 -200
248.7 -200
248.72 -200
248.74 -200
248.76 -200
248.78 -200
248.8 -200
248.82 -200
248.84 -200
248.86 -200
248.88 -200
248.9 -200
248.92 -200
248.94 -200
248.96 -200
248.98 -200
249 -200
249.02 -200
249.04 -200
249.06 -200
249.08 -200
249.1 -200
249.12 -200
249.14 -200
249.16 -200
249.18 -200
249.2 -200
249.22 -200
249.24 -200
249.26 -200
249.28 -200
249.3 -200
249.32 -200
249.34 -200
249.36 -200
249.38 -200
249.4 -200
249.42 -200
249.44 -200
249.46 -200
249.48 -200
249.5 -200
249.52 -200
249.54 -200
249.56 -200
249.58 -200
249.6 -200
249.62 -200
249.64 -200
249.66 -200
249.68 -200
249.7 -200
249.72 -200
249.74 -200
249.76 -200
249.78 -200
249.8 -200
249.82 -200
249.84 -200
249.86 -200
249.88 -200
249.9 -200
249.92 -200
249.94 -200
249.96 -200
249.98 -200
250 -200
250.02 -200
250.04 -200
250.06 -200
250.08 -200
250.1 -200
250.12 -200
250.14 -200
250.16 -200
250.18 -200
250.2 -200
250.22 -200
250.24 -200
250.26 -200
250.28 -200
250.3 -200
250.32 -200
250.34 -200
250.36 -200
250.38 -200
250.4 -200
250.42 -200
250.44 -200
250.46 -200
250.48 -200
250.5 -200
250.52 -200
250.54 -200
250.56 -200
250.58 -200
250.6 -200
250.62 -200
250.64 -200
250.66 -200
250.68 -200
250.7 -200
250.72 -200
250.74 -200
250.76 -200
250.78 -200
250.8 -200
250.82 -200
250.84 -200
250.86 -200
250.88 -200
250.9 -200
250.92 -200
250.94 -200
250.96 -200
250.98 -200
251 -200
251.02 -200
251.04 -200
251.06 -200
251.08 -200
251.1 -200
251.12 -200
251.14 -200
251.16 -200
251.18 -200
251.2 -200
251.22 -200
251.24 -200
251.26 -200
251.28 -200
251.3 -200
251.32 -200
251.34 -200
251.36 -200
251.38 -200
251.4 -200
251.42 -200
251.44 -200
251.46 -200
251.48 -200
251.5 -200
251.52 -200
251.54 -200
251.56 -200
251.58 -200
251.6 -200
251.62 -200
251.64 -200
251.66 -200
251.68 -200
251.7 -200
251.72 -200
251.74 -200
251.76 -200
251.78 -200
251.8 -200
251.82 -200
251.84 -200
251.86 -200
251.88 -200
251.9 -200
251.92 -200
251.94 -200
251.96 -200
251.98 -200
252 -200
252.02 -200
252.04 -200
252.06 -200
252.08 -200
252.1 -200
252.12 -200
252.14 -200
252.16 -200
252.18 -200
252.2 -200
252.22 -200
252.24 -200
252.26 -200
252.28 -200
252.3 -200
252.32 -200
252.34 -200
252.36 -200
252.38 -200
252.4 -200
252.42 -200
252.44 -200
252.46 -200
252.48 -200
252.5 -200
252.52 -200
252.54 -200
252.56 -200
252.58 -200
252.6 -200
252.62 -200
252.64 -200
252.66 -200
252.68 -200
252.7 -200
252.72 -200
252.74 -200
252.76 -200
252.78 -200
252.8 -200
252.82 -200
252.84 -200
252.86 -200
252.88 -200
252.9 -200
252.92 -200
252.94 -200
252.96 -200
252.98 -200
253 -200
253.02 -200
253.04 -200
253.06 -200
253.08 -200
253.1 -200
253.12 -200
253.14 -200
253.16 -200
253.18 -200
253.2 -200
253.22 -200
253.24 -200
253.26 -200
253.28 -200
253.3 -200
253.32 -200
253.34 -200
253.36 -200
253.38 -200
253.4 -200
253.42 -200
253.44 -200
253.46 -200
253.48 -200
253.5 -200
253.52 -200
253.54 -200
253.56 -200
253.58 -200
253.6 -200
253.62 -200
253.64 -200
253.66 -200
253.68 -200
253.7 -200
253.72 -200
253.74 -200
253.76 -200
253.78 -200
253.8 -200
253.82 -200
253.84 -200
253.86 -200
253.88 -200
253.9 -200
253.92 -200
253.94 -200
253.96 -200
253.98 -200
254 -200
254.02 -200
254.04 -200
254.06 -200
254.08 -200
254.1 -200
254.12 -200
254.14 -200
254.16 -200
254.18 -200
254.2 -200
254.22 -200
254.24 -200
254.26 -200
254.28 -200
254.3 -200
254.32 -200
254.34 -200
254.36 -200
254.38 -200
254.4 -200
254.42 -200
254.44 -200
254.46 -200
254.48 -200
254.5 -200
254.52 -200
254.54 -200
254.56 -200
254.58 -200
254.6 -200
254.62 -200
254.64 -200
254.66 -200
254.68 -200
254.7 -200
254.72 -200
254.74 -200
254.76 -200
254.78 -200
254.8 -200
254.82 -200
254.84 -200
254.86 -200
254.88 -200
254.9 -200
254.92 -200
254.94 -200
254.96 -200
254.98 -200
255 -200
255.02 -200
255.04 -200
255.06 -200
255.08 -200
255.1 -200
255.12 -200
255.14 -200
255.16 -200
255.18 -200
255.2 -200
255.22 -200
255.24 -200
255.26 -200
255.28 -200
255.3 -200
255.32 -200
255.34 -200
255.36 -200
255.38 -200
255.4 -200
255.42 -200
255.44 -200
255.46 -200
255.48 -200
255.5 -200
255.52 -200
255.54 -200
255.56 -200
255.58 -200
255.6 -200
255.62 -200
255.64 -200
255.66 -200
255.68 -200
255.7 -200
255.72 -200
255.74 -200
255.76 -200
255.78 -200
255.8 -200
255.82 -200
255.84 -200
255.86 -200
255.88 -200
255.9 -200
255.92 -200
255.94 -200
255.96 -200
255.98 -200
256 -200
256.02 -200
256.04 -200
256.06 -200
256.08 -200
256.1 -200
256.12 -200
256.14 -200
256.16 -200
256.18 -200
256.2 -200
256.22 -200
256.24 -200
256.26 -200
256.28 -200
256.3 -200
256.32 -200
256.34 -200
256.36 -200
256.38 -200
256.4 -200
256.42 -200
256.44 -200
256.46 -200
256.48 -200
256.5 -200
256.52 -200
256.54 -200
256.56 -200
256.58 -200
256.6 -200
256.62 -200
256.64 -200
256.66 -200
256.68 -200
256.7 -200
256.72 -200
256.74 -200
256.76 -200
256.78 -200
256.8 -200
256.82 -200
256.84 -200
256.86 -200
256.88 -200
256.9 -200
256.92 -200
256.94 -200
256.96 -200
256.98 -200
257 -200
257.02 -200
257.04 -200
257.06 -200
257.08 -200
257.1 -200
257.12 -200
257.14 -200
257.16 -200
257.18 -200
257.2 -200
257.22 -200
257.24 -200
257.26 -200
257.28 -200
257.3 -200
257.32 -200
257.34 -200
257.36 -200
257.38 -200
257.4 -200
257.42 -200
257.44 -200
257.46 -200
257.48 -200
257.5 -200
257.52 -200
257.54 -200
257.56 -200
257.58 -200
257.6 -200
257.62 -200
257.64 -200
257.66 -200
257.68 -200
257.7 -200
257.72 -200
257.74 -200
257.76 -200
257.78 -200
257.8 -200
257.82 -200
257.84 -200
257.86 -200
257.88 -200
257.9 -200
257.92 -200
257.94 -200
257.96 -200
257.98 -200
258 -200
258.02 -200
258.04 -200
258.06 -200
258.08 -200
258.1 -200
258.12 -200
258.14 -200
258.16 -200
258.18 -200
258.2 -200
258.22 -200
258.24 -200
258.26 -200
258.28 -200
258.3 -200
258.32 -200
258.34 -200
258.36 -200
258.38 -200
258.4 -200
258.42 -200
258.44 -200
258.46 -200
258.48 -200
258.5 -200
258.52 -200
258.54 -200
258.56 -200
258.58 -200
258.6 -200
258.62 -200
258.64 -200
258.66 -200
258.68 -200
258.7 -200
258.72 -200
258.74 -200
258.76 -200
258.78 -200
258.8 -200
258.82 -200
258.84 -200
258.86 -200
258.88 -200
258.9 -200
258.92 -200
258.94 -200
258.96 -200
258.98 -200
259 -200
259.02 -200
259.04 -200
259.06 -200
259.08 -200
259.1 -200
259.12 -200
259.14 -200
259.16 -200
259.18 -200
259.2 -200
259.22 -200
259.24 -200
259.26 -200
259.28 -200
259.3 -200
259.32 -200
259.34 -200
259.36 -200
259.38 -200
259.4 -200
259.42 -200
259.44 -200
259.46 -200
259.48 -200
259.5 -200
259.52 -200
259.54 -200
259.56 -200
259.58 -200
259.6 -200
259.62 -200
259.64 -200
259.66 -200
259.68 -200
259.7 -200
259.72 -200
259.74 -200
259.76 -200
259.78 -200
259.8 -200
259.82 -200
259.84 -200
259.86 -200
259.88 -200
259.9 -200
259.92 -200
259.94 -200
259.96 -200
259.98 -200
260 -200
260.02 -200
260.04 -200
260.06 -200
260.08 -200
260.1 -200
260.12 -200
260.14 -200
260.16 -200
260.18 -200
260.2 -200
260.22 -200
260.24 -200
260.26 -200
260.28 -200
260.3 -200
260.32 -200
260.34 -200
260.36 -200
260.38 -200
260.4 -200
260.42 -200
260.44 -200
260.46 -200
260.48 -200
260.5 -200
260.52 -200
260.54 -200
260.56 -200
260.58 -200
260.6 -200
260.62 -200
260.64 -200
260.66 -200
260.68 -200
260.7 -200
260.72 -200
260.74 -200
260.76 -200
260.78 -200
260.8 -200
260.82 -200
260.84 -200
260.86 -200
260.88 -200
260.9 -200
260.92 -200
260.94 -200
260.96 -200
260.98 -200
261 -200
261.02 -200
261.04 -200
261.06 -200
261.08 -200
261.1 -200
261.12 -200
261.14 -200
261.16 -200
261.18 -200
261.2 -200
261.22 -200
261.24 -200
261.26 -200
261.28 -200
261.3 -200
261.32 -200
261.34 -200
261.36 -200
261.38 -200
261.4 -200
261.42 -200
261.44 -200
261.46 -200
261.48 -200
261.5 -200
261.52 -200
261.54 -200
261.56 -200
261.58 -200
261.6 -200
261.62 -200
261.64 -200
261.66 -200
261.68 -200
261.7 -200
261.72 -200
261.74 -200
261.76 -200
261.78 -200
261.8 -200
261.82 -200
261.84 -200
261.86 -200
261.88 -200
261.9 -200
261.92 -200
261.94 -200
261.96 -200
261.98 -200
262 -200
262.02 -200
262.04 -200
262.06 -200
262.08 -200
262.1 -200
262.12 -200
262.14 -200
262.16 -200
262.18 -200
262.2 -200
262.22 -200
262.24 -200
262.26 -200
262.28 -200
262.3 -200
262.32 -200
262.34 -200
262.36 -200
262.38 -200
262.4 -200
262.42 -200
262.44 -200
262.46 -200
262.48 -200
262.5 -200
262.52 -200
262.54 -200
262.56 -200
262.58 -200
262.6 -200
262.62 -200
262.64 -200
262.66 -200
262.68 -200
262.7 -200
262.72 -200
262.74 -200
262.76 -200
262.78 -200
262.8 -200
262.82 -200
262.84 -200
262.86 -200
262.88 -200
262.9 -200
262.92 -200
262.94 -200
262.96 -200
262.98 -200
263 -200
263.02 -200
263.04 -200
263.06 -200
263.08 -200
263.1 -200
263.12 -200
263.14 -200
263.16 -200
263.18 -200
263.2 -200
263.22 -200
263.24 -200
263.26 -200
263.28 -200
263.3 -200
263.32 -200
263.34 -200
263.36 -200
263.38 -200
263.4 -200
263.42 -200
263.44 -200
263.46 -200
263.48 -200
263.5 -200
263.52 -200
263.54 -200
263.56 -200
263.58 -200
263.6 -200
263.62 -200
263.64 -200
263.66 -200
263.68 -200
263.7 -200
263.72 -200
263.74 -200
263.76 -200
263.78 -200
263.8 -200
263.82 -200
263.84 -200
263.86 -200
263.88 -200
263.9 -200
263.92 -200
263.94 -200
263.96 -200
263.98 -200
264 -200
264.02 -200
264.04 -200
264.06 -200
264.08 -200
264.1 -200
264.12 -200
264.14 -200
264.16 -200
264.18 -200
264.2 -200
264.22 -200
264.24 -200
264.26 -200
264.28 -200
264.3 -200
264.32 -200
264.34 -200
264.36 -200
264.38 -200
264.4 -200
264.42 -200
264.44 -200
264.46 -200
264.48 -200
264.5 -200
264.52 -200
264.54 -200
264.56 -200
264.58 -200
264.6 -200
264.62 -200
264.64 -200
264.66 -200
264.68 -200
264.7 -200
264.72 -200
264.74 -200
264.76 -200
264.78 -200
264.8 -200
264.82 -200
264.84 -200
264.86 -200
264.88 -200
264.9 -200
264.92 -200
264.94 -200
264.96 -200
264.98 -200
265 -200
265.02 -200
265.04 -200
265.06 -200
265.08 -200
265.1 -200
265.12 -200
265.14 -200
265.16 -200
265.18 -200
265.2 -200
265.22 -200
265.24 -200
265.26 -200
265.28 -200
265.3 -200
265.32 -200
265.34 -200
265.36 -200
265.38 -200
265.4 -200
265.42 -200
265.44 -200
265.46 -200
265.48 -200
265.5 -200
265.52 -200
265.54 -200
265.56 -200
265.58 -200
265.6 -200
265.62 -200
265.64 -200
265.66 -200
265.68 -200
265.7 -200
265.72 -200
265.74 -200
265.76 -200
265.78 -200
265.8 -200
265.82 -200
265.84 -200
265.86 -200
265.88 -200
265.9 -200
265.92 -200
265.94 -200
265.96 -200
265.98 -200
266 -200
266.02 -200
266.04 -200
266.06 -200
266.08 -200
266.1 -200
266.12 -200
266.14 -200
266.16 -200
266.18 -200
266.2 -200
266.22 -200
266.24 -200
266.26 -200
266.28 -200
266.3 -200
266.32 -200
266.34 -200
266.36 -200
266.38 -200
266.4 -200
266.42 -200
266.44 -200
266.46 -200
266.48 -200
266.5 -200
266.52 -200
266.54 -200
266.56 -200
266.58 -200
266.6 -200
266.62 -200
266.64 -200
266.66 -200
266.68 -200
266.7 -200
266.72 -200
266.74 -200
266.76 -200
266.78 -200
266.8 -200
266.82 -200
266.84 -200
266.86 -200
266.88 -200
266.9 -200
266.92 -200
266.94 -200
266.96 -200
266.98 -200
267 -200
267.02 -200
267.04 -200
267.06 -200
267.08 -200
267.1 -200
267.12 -200
267.14 -200
267.16 -200
267.18 -200
267.2 -200
267.22 -200
267.24 -200
267.26 -200
267.28 -200
267.3 -200
267.32 -200
267.34 -200
267.36 -200
267.38 -200
267.4 -200
267.42 -200
267.44 -200
267.46 -200
267.48 -200
267.5 -200
267.52 -200
267.54 -200
267.56 -200
267.58 -200
267.6 -200
267.62 -200
267.64 -200
267.66 -200
267.68 -200
267.7 -200
267.72 -200
267.74 -200
267.76 -200
267.78 -200
267.8 -200
267.82 -200
267.84 -200
267.86 -200
267.88 -200
267.9 -200
267.92 -200
267.94 -200
267.96 -200
267.98 -200
268 -200
268.02 -200
268.04 -200
268.06 -200
268.08 -200
268.1 -200
268.12 -200
268.14 -200
268.16 -200
268.18 -200
268.2 -200
268.22 -200
268.24 -200
268.26 -200
268.28 -200
268.3 -200
268.32 -200
268.34 -200
268.36 -200
268.38 -200
268.4 -200
268.42 -200
268.44 -200
268.46 -200
268.48 -200
268.5 -200
268.52 -200
268.54 -200
268.56 -200
268.58 -200
268.6 -200
268.62 -200
268.64 -200
268.66 -200
268.68 -200
268.7 -200
268.72 -200
268.74 -200
268.76 -200
268.78 -200
268.8 -200
268.82 -200
268.84 -200
268.86 -200
268.88 -200
268.9 -200
268.92 -200
268.94 -200
268.96 -200
268.98 -200
269 -200
269.02 -200
269.04 -200
269.06 -200
269.08 -200
269.1 -200
269.12 -200
269.14 -200
269.16 -200
269.18 -200
269.2 -200
269.22 -200
269.24 -200
269.26 -200
269.28 -200
269.3 -200
269.32 -200
269.34 -200
269.36 -200
269.38 -200
269.4 -200
269.42 -200
269.44 -200
269.46 -200
269.48 -200
269.5 -200
269.52 -200
269.54 -200
269.56 -200
269.58 -200
269.6 -200
269.62 -200
269.64 -200
269.66 -200
269.68 -200
269.7 -200
269.72 -200
269.74 -200
269.76 -200
269.78 -200
269.8 -200
269.82 -200
269.84 -200
269.86 -200
269.88 -200
269.9 -200
269.92 -200
269.94 -200
269.96 -200
269.98 -200
270 -200
270.02 -200
270.04 -200
270.06 -200
270.08 -200
270.1 -200
270.12 -200
270.14 -200
270.16 -200
270.18 -200
270.2 -200
270.22 -200
270.24 -200
270.26 -200
270.28 -200
270.3 -200
270.32 -200
270.34 -200
270.36 -200
270.38 -200
270.4 -200
270.42 -200
270.44 -200
270.46 -200
270.48 -200
270.5 -200
270.52 -200
270.54 -200
270.56 -200
270.58 -200
270.6 -200
270.62 -200
270.64 -200
270.66 -200
270.68 -200
270.7 -200
270.72 -200
270.74 -200
270.76 -200
270.78 -200
270.8 -200
270.82 -200
270.84 -200
270.86 -200
270.88 -200
270.9 -200
270.92 -200
270.94 -200
270.96 -200
270.98 -200
271 -200
271.02 -200
271.04 -200
271.06 -200
271.08 -200
271.1 -200
271.12 -200
271.14 -200
271.16 -200
271.18 -200
271.2 -200
271.22 -200
271.24 -200
271.26 -200
271.28 -200
271.3 -200
271.32 -200
271.34 -200
271.36 -200
271.38 -200
271.4 -200
271.42 -200
271.44 -200
271.46 -200
271.48 -200
271.5 -200
271.52 -200
271.54 -200
271.56 -200
271.58 -200
271.6 -200
271.62 -200
271.64 -200
271.66 -200
271.68 -200
271.7 -200
271.72 -200
271.74 -200
271.76 -200
271.78 -200
271.8 -200
271.82 -200
271.84 -200
271.86 -200
271.88 -200
271.9 -200
271.92 -200
271.94 -200
271.96 -200
271.98 -200
272 -200
272.02 -200
272.04 -200
272.06 -200
272.08 -200
272.1 -200
272.12 -200
272.14 -200
272.16 -200
272.18 -200
272.2 -200
272.22 -200
272.24 -200
272.26 -200
272.28 -200
272.3 -200
272.32 -200
272.34 -200
272.36 -200
272.38 -200
272.4 -200
272.42 -200
272.44 -200
272.46 -200
272.48 -200
272.5 -200
272.52 -200
272.54 -200
272.56 -200
272.58 -200
272.6 -200
272.62 -200
272.64 -200
272.66 -200
272.68 -200
272.7 -200
272.72 -200
272.74 -200
272.76 -200
272.78 -200
272.8 -200
272.82 -200
272.84 -200
272.86 -200
272.88 -200
272.9 -200
272.92 -200
272.94 -200
272.96 -200
272.98 -200
273 -200
273.02 -200
273.04 -200
273.06 -200
273.08 -200
273.1 -200
273.12 -200
273.14 -200
273.16 -200
273.18 -200
273.2 -200
273.22 -200
273.24 -200
273.26 -200
273.28 -200
273.3 -200
273.32 -200
273.34 -200
273.36 -200
273.38 -200
273.4 -200
273.42 -200
273.44 -200
273.46 -200
273.48 -200
273.5 -200
273.52 -200
273.54 -200
273.56 -200
273.58 -200
273.6 -200
273.62 -200
273.64 -200
273.66 -200
273.68 -200
273.7 -200
273.72 -200
273.74 -200
273.76 -200
273.78 -200
273.8 -200
273.82 -200
273.84 -200
273.86 -200
273.88 -200
273.9 -200
273.92 -200
273.94 -200
273.96 -200
273.98 -200
274 -200
274.02 -200
274.04 -200
274.06 -200
274.08 -200
274.1 -200
274.12 -200
274.14 -200
274.16 -200
274.18 -200
274.2 -200
274.22 -200
274.24 -200
274.26 -200
274.28 -200
274.3 -200
274.32 -200
274.34 -200
274.36 -200
274.38 -200
274.4 -200
274.42 -200
274.44 -200
274.46 -200
274.48 -200
274.5 -200
274.52 -200
274.54 -200
274.56 -200
274.58 -200
274.6 -200
274.62 -200
274.64 -200
274.66 -200
274.68 -200
274.7 -200
274.72 -200
274.74 -200
274.76 -200
274.78 -200
274.8 -200
274.82 -200
274.84 -200
274.86 -200
274.88 -200
274.9 -200
274.92 -200
274.94 -200
274.96 -200
274.98 -200
275 -200
275.02 -200
275.04 -200
275.06 -200
275.08 -200
275.1 -200
275.12 -200
275.14 -200
275.16 -200
275.18 -200
275.2 -200
275.22 -200
275.24 -200
275.26 -200
275.28 -200
275.3 -200
275.32 -200
275.34 -200
275.36 -200
275.38 -200
275.4 -200
275.42 -200
275.44 -200
275.46 -200
275.48 -200
275.5 -200
275.52 -200
275.54 -200
275.56 -200
275.58 -200
275.6 -200
275.62 -200
275.64 -200
275.66 -200
275.68 -200
275.7 -200
275.72 -200
275.74 -200
275.76 -200
275.78 -200
275.8 -200
275.82 -200
275.84 -200
275.86 -200
275.88 -200
275.9 -200
275.92 -200
275.94 -200
275.96 -200
275.98 -200
276 -200
276.02 -200
276.04 -200
276.06 -200
276.08 -200
276.1 -200
276.12 -200
276.14 -200
276.16 -200
276.18 -200
276.2 -200
276.22 -200
276.24 -200
276.26 -200
276.28 -200
276.3 -200
276.32 -200
276.34 -200
276.36 -200
276.38 -200
276.4 -200
276.42 -200
276.44 -200
276.46 -200
276.48 -200
276.5 -200
276.52 -200
276.54 -200
276.56 -200
276.58 -200
276.6 -200
276.62 -200
276.64 -200
276.66 -200
276.68 -200
276.7 -200
276.72 -200
276.74 -200
276.76 -200
276.78 -200
276.8 -200
276.82 -200
276.84 -200
276.86 -200
276.88 -200
276.9 -200
276.92 -200
276.94 -200
276.96 -200
276.98 -200
277 -200
277.02 -200
277.04 -200
277.06 -200
277.08 -200
277.1 -200
277.12 -200
277.14 -200
277.16 -200
277.18 -200
277.2 -200
277.22 -200
277.24 -200
277.26 -200
277.28 -200
277.3 -200
277.32 -200
277.34 -200
277.36 -200
277.38 -200
277.4 -200
277.42 -200
277.44 -200
277.46 -200
277.48 -200
277.5 -200
277.52 -200
277.54 -200
277.56 -200
277.58 -200
277.6 -200
277.62 -200
277.64 -200
277.66 -200
277.68 -200
277.7 -200
277.72 -200
277.74 -200
277.76 -200
277.78 -200
277.8 -200
277.82 -200
277.84 -200
277.86 -200
277.88 -200
277.9 -200
277.92 -200
277.94 -200
277.96 -200
277.98 -200
278 -200
278.02 -200
278.04 -200
278.06 -200
278.08 -200
278.1 -200
278.12 -200
278.14 -200
278.16 -200
278.18 -200
278.2 -200
278.22 -200
278.24 -200
278.26 -200
278.28 -200
278.3 -200
278.32 -200
278.34 -200
278.36 -200
278.38 -200
278.4 -200
278.42 -200
278.44 -200
278.46 -200
278.48 -200
278.5 -200
278.52 -200
278.54 -200
278.56 -200
278.58 -200
278.6 -200
278.62 -200
278.64 -200
278.66 -200
278.68 -200
278.7 -200
278.72 -200
278.74 -200
278.76 -200
278.78 -200
278.8 -200
278.82 -200
278.84 -200
278.86 -200
278.88 -200
278.9 -200
278.92 -200
278.94 -200
278.96 -200
278.98 -200
279 -200
279.02 -200
279.04 -200
279.06 -200
279.08 -200
279.1 -200
279.12 -200
279.14 -200
279.16 -200
279.18 -200
279.2 -200
279.22 -200
279.24 -200
279.26 -200
279.28 -200
279.3 -200
279.32 -200
279.34 -200
279.36 -200
279.38 -200
279.4 -200
279.42 -200
279.44 -200
279.46 -200
279.48 -200
279.5 -200
279.52 -200
279.54 -200
279.56 -200
279.58 -200
279.6 -200
279.62 -200
279.64 -200
279.66 -200
279.68 -200
279.7 -200
279.72 -200
279.74 -200
279.76 -200
279.78 -200
279.8 -200
279.82 -200
279.84 -200
279.86 -200
279.88 -200
279.9 -200
279.92 -200
279.94 -200
279.96 -200
279.98 -200
280 -200
280.02 -200
280.04 -200
280.06 -200
280.08 -200
280.1 -200
280.12 -200
280.14 -200
280.16 -200
280.18 -200
280.2 -200
280.22 -200
280.24 -200
280.26 -200
280.28 -200
280.3 -200
280.32 -200
280.34 -200
280.36 -200
280.38 -200
280.4 -200
280.42 -200
280.44 -200
280.46 -200
280.48 -200
280.5 -200
280.52 -200
280.54 -200
280.56 -200
280.58 -200
280.6 -200
280.62 -200
280.64 -200
280.66 -200
280.68 -200
280.7 -200
280.72 -200
280.74 -200
280.76 -200
280.78 -200
280.8 -200
280.82 -200
280.84 -200
280.86 -200
280.88 -200
280.9 -200
280.92 -200
280.94 -200
280.96 -200
280.98 -200
281 -200
281.02 -200
281.04 -200
281.06 -200
281.08 -200
281.1 -200
281.12 -200
281.14 -200
281.16 -200
281.18 -200
281.2 -200
281.22 -200
281.24 -200
281.26 -200
281.28 -200
281.3 -200
281.32 -200
281.34 -200
281.36 -200
281.38 -200
281.4 -200
281.42 -200
281.44 -200
281.46 -200
281.48 -200
281.5 -200
281.52 -200
281.54 -200
281.56 -200
281.58 -200
281.6 -200
281.62 -200
281.64 -200
281.66 -200
281.68 -200
281.7 -200
281.72 -200
281.74 -200
281.76 -200
281.78 -200
281.8 -200
281.82 -200
281.84 -200
281.86 -200
281.88 -200
281.9 -200
281.92 -200
281.94 -200
281.96 -200
281.98 -200
282 -200
282.02 -200
282.04 -200
282.06 -200
282.08 -200
282.1 -200
282.12 -200
282.14 -200
282.16 -200
282.18 -200
282.2 -200
282.22 -200
282.24 -200
282.26 -200
282.28 -200
282.3 -200
282.32 -200
282.34 -200
282.36 -200
282.38 -200
282.4 -200
282.42 -200
282.44 -200
282.46 -200
282.48 -200
282.5 -200
282.52 -200
282.54 -200
282.56 -200
282.58 -200
282.6 -200
282.62 -200
282.64 -200
282.66 -200
282.68 -200
282.7 -200
282.72 -200
282.74 -200
282.76 -200
282.78 -200
282.8 -200
282.82 -200
282.84 -200
282.86 -200
282.88 -200
282.9 -200
282.92 -200
282.94 -200
282.96 -200
282.98 -200
283 -200
283.02 -200
283.04 -200
283.06 -200
283.08 -200
283.1 -200
283.12 -200
283.14 -200
283.16 -200
283.18 -200
283.2 -200
283.22 -200
283.24 -200
283.26 -200
283.28 -200
283.3 -200
283.32 -200
283.34 -200
283.36 -200
283.38 -200
283.4 -200
283.42 -200
283.44 -200
283.46 -200
283.48 -200
283.5 -200
283.52 -200
283.54 -200
283.56 -200
283.58 -200
283.6 -200
283.62 -200
283.64 -200
283.66 -200
283.68 -200
283.7 -200
283.72 -200
283.74 -200
283.76 -200
283.78 -200
283.8 -200
283.82 -200
283.84 -200
283.86 -200
283.88 -200
283.9 -200
283.92 -200
283.94 -200
283.96 -200
283.98 -200
284 -200
284.02 -200
284.04 -200
284.06 -200
284.08 -200
284.1 -200
284.12 -200
284.14 -200
284.16 -200
284.18 -200
284.2 -200
284.22 -200
284.24 -200
284.26 -200
284.28 -200
284.3 -200
284.32 -200
284.34 -200
284.36 -200
284.38 -200
284.4 -200
284.42 -200
284.44 -200
284.46 -200
284.48 -200
284.5 -200
284.52 -200
284.54 -200
284.56 -200
284.58 -200
284.6 -200
284.62 -200
284.64 -200
284.66 -200
284.68 -200
284.7 -200
284.72 -200
284.74 -200
284.76 -200
284.78 -200
284.8 -200
284.82 -200
284.84 -200
284.86 -200
284.88 -200
284.9 -200
284.92 -200
284.94 -200
284.96 -200
284.98 -200
285 -200
285.02 -200
285.04 -200
285.06 -200
285.08 -200
285.1 -200
285.12 -200
285.14 -200
285.16 -200
285.18 -200
285.2 -200
285.22 -200
285.24 -200
285.26 -200
285.28 -200
285.3 -200
285.32 -200
285.34 -200
285.36 -200
285.38 -200
285.4 -200
285.42 -200
285.44 -200
285.46 -200
285.48 -200
285.5 -200
285.52 -200
285.54 -200
285.56 -200
285.58 -200
285.6 -200
285.62 -200
285.64 -200
285.66 -200
285.68 -200
285.7 -200
285.72 -200
285.74 -200
285.76 -200
285.78 -200
285.8 -200
285.82 -200
285.84 -200
285.86 -200
285.88 -200
285.9 -200
285.92 -200
285.94 -200
285.96 -200
285.98 -200
286 -200
286.02 -200
286.04 -200
286.06 -200
286.08 -200
286.1 -200
286.12 -200
286.14 -200
286.16 -200
286.18 -200
286.2 -200
286.22 -200
286.24 -200
286.26 -200
286.28 -200
286.3 -200
286.32 -200
286.34 -200
286.36 -200
286.38 -200
286.4 -200
286.42 -200
286.44 -200
286.46 -200
286.48 -200
286.5 -200
286.52 -200
286.54 -200
286.56 -200
286.58 -200
286.6 -200
286.62 -200
286.64 -200
286.66 -200
286.68 -200
286.7 -200
286.72 -200
286.74 -200
286.76 -200
286.78 -200
286.8 -200
286.82 -200
286.84 -200
286.86 -200
286.88 -200
286.9 -200
286.92 -200
286.94 -200
286.96 -200
286.98 -200
287 -200
287.02 -200
287.04 -200
287.06 -200
287.08 -200
287.1 -200
287.12 -200
287.14 -200
287.16 -200
287.18 -200
287.2 -200
287.22 -200
287.24 -200
287.26 -200
287.28 -200
287.3 -200
287.32 -200
287.34 -200
287.36 -200
287.38 -200
287.4 -200
287.42 -200
287.44 -200
287.46 -200
287.48 -200
287.5 -200
287.52 -200
287.54 -200
287.56 -200
287.58 -200
287.6 -200
287.62 -200
287.64 -200
287.66 -200
287.68 -200
287.7 -200
287.72 -200
287.74 -200
287.76 -200
287.78 -200
287.8 -200
287.82 -200
287.84 -200
287.86 -200
287.88 -200
287.9 -200
287.92 -200
287.94 -200
287.96 -200
287.98 -200
288 -200
288.02 -200
288.04 -200
288.06 -200
288.08 -200
288.1 -200
288.12 -200
288.14 -200
288.16 -200
288.18 -200
288.2 -200
288.22 -200
288.24 -200
288.26 -200
288.28 -200
288.3 -200
288.32 -200
288.34 -200
288.36 -200
288.38 -200
288.4 -200
288.42 -200
288.44 -200
288.46 -200
288.48 -200
288.5 -200
288.52 -200
288.54 -200
288.56 -200
288.58 -200
288.6 -200
288.62 -200
288.64 -200
288.66 -200
288.68 -200
288.7 -200
288.72 -200
288.74 -200
288.76 -200
288.78 -200
288.8 -200
288.82 -200
288.84 -200
288.86 -200
288.88 -200
288.9 -200
288.92 -200
288.94 -200
288.96 -200
288.98 -200
289 -200
289.02 -200
289.04 -200
289.06 -200
289.08 -200
289.1 -200
289.12 -200
289.14 -200
289.16 -200
289.18 -200
289.2 -200
289.22 -200
289.24 -200
289.26 -200
289.28 -200
289.3 -200
289.32 -200
289.34 -200
289.36 -200
289.38 -200
289.4 -200
289.42 -200
289.44 -200
289.46 -200
289.48 -200
289.5 -200
289.52 -200
289.54 -200
289.56 -200
289.58 -200
289.6 -200
289.62 -200
289.64 -200
289.66 -200
289.68 -200
289.7 -200
289.72 -200
289.74 -200
289.76 -200
289.78 -200
289.8 -200
289.82 -200
289.84 -200
289.86 -200
289.88 -200
289.9 -200
289.92 -200
289.94 -200
289.96 -200
289.98 -200
290 -200
290.02 -200
290.04 -200
290.06 -200
290.08 -200
290.1 -200
290.12 -200
290.14 -200
290.16 -200
290.18 -200
290.2 -200
290.22 -200
290.24 -200
290.26 -200
290.28 -200
290.3 -200
290.32 -200
290.34 -200
290.36 -200
290.38 -200
290.4 -200
290.42 -200
290.44 -200
290.46 -200
290.48 -200
290.5 -200
290.52 -200
290.54 -200
290.56 -200
290.58 -200
290.6 -200
290.62 -200
290.64 -200
290.66 -200
290.68 -200
290.7 -200
290.72 -200
290.74 -200
290.76 -200
290.78 -200
290.8 -200
290.82 -200
290.84 -200
290.86 -200
290.88 -200
290.9 -200
290.92 -200
290.94 -200
290.96 -200
290.98 -200
291 -200
291.02 -200
291.04 -200
291.06 -200
291.08 -200
291.1 -200
291.12 -200
291.14 -200
291.16 -200
291.18 -200
291.2 -200
291.22 -200
291.24 -200
291.26 -200
291.28 -200
291.3 -200
291.32 -200
291.34 -200
291.36 -200
291.38 -200
291.4 -200
291.42 -200
291.44 -200
291.46 -200
291.48 -200
291.5 -200
291.52 -200
291.54 -200
291.56 -200
291.58 -200
291.6 -200
291.62 -200
291.64 -200
291.66 -200
291.68 -200
291.7 -200
291.72 -200
291.74 -200
291.76 -200
291.78 -200
291.8 -200
291.82 -200
291.84 -200
291.86 -200
291.88 -200
291.9 -200
291.92 -200
291.94 -200
291.96 -200
291.98 -200
292 -200
292.02 -200
292.04 -200
292.06 -200
292.08 -200
292.1 -200
292.12 -200
292.14 -200
292.16 -200
292.18 -200
292.2 -200
292.22 -200
292.24 -200
292.26 -200
292.28 -200
292.3 -200
292.32 -200
292.34 -200
292.36 -200
292.38 -200
292.4 -200
292.42 -200
292.44 -200
292.46 -200
292.48 -200
292.5 -200
292.52 -200
292.54 -200
292.56 -200
292.58 -200
292.6 -200
292.62 -200
292.64 -200
292.66 -200
292.68 -200
292.7 -200
292.72 -200
292.74 -200
292.76 -200
292.78 -200
292.8 -200
292.82 -200
292.84 -200
292.86 -200
292.88 -200
292.9 -200
292.92 -200
292.94 -200
292.96 -200
292.98 -200
293 -200
293.02 -200
293.04 -200
293.06 -200
293.08 -200
293.1 -200
293.12 -200
293.14 -200
293.16 -200
293.18 -200
293.2 -200
293.22 -200
293.24 -200
293.26 -200
293.28 -200
293.3 -200
293.32 -200
293.34 -200
293.36 -200
293.38 -200
293.4 -200
293.42 -200
293.44 -200
293.46 -200
293.48 -200
293.5 -200
293.52 -200
293.54 -200
293.56 -200
293.58 -200
293.6 -200
293.62 -200
293.64 -200
293.66 -200
293.68 -200
293.7 -200
293.72 -200
293.74 -200
293.76 -200
293.78 -200
293.8 -200
293.82 -200
293.84 -200
293.86 -200
293.88 -200
293.9 -200
293.92 -200
293.94 -200
293.96 -200
293.98 -200
294 -200
294.02 -200
294.04 -200
294.06 -200
294.08 -200
294.1 -200
294.12 -200
294.14 -200
294.16 -200
294.18 -200
294.2 -200
294.22 -200
294.24 -200
294.26 -200
294.28 -200
294.3 -200
294.32 -200
294.34 -200
294.36 -200
294.38 -200
294.4 -200
294.42 -200
294.44 -200
294.46 -200
294.48 -200
294.5 -200
294.52 -200
294.54 -200
294.56 -200
294.58 -200
294.6 -200
294.62 -200
294.64 -200
294.66 -200
294.68 -200
294.7 -200
294.72 -200
294.74 -200
294.76 -200
294.78 -200
294.8 -200
294.82 -200
294.84 -200
294.86 -200
294.88 -200
294.9 -200
294.92 -200
294.94 -200
294.96 -200
294.98 -200
295 -200
295.02 -200
295.04 -200
295.06 -200
295.08 -200
295.1 -200
295.12 -200
295.14 -200
295.16 -200
295.18 -200
295.2 -200
295.22 -200
295.24 -200
295.26 -200
295.28 -200
295.3 -200
295.32 -200
295.34 -200
295.36 -200
295.38 -200
295.4 -200
295.42 -200
295.44 -200
295.46 -200
295.48 -200
295.5 -200
295.52 -200
295.54 -200
295.56 -200
295.58 -200
295.6 -200
295.62 -200
295.64 -200
295.66 -200
295.68 -200
295.7 -200
295.72 -200
295.74 -200
295.76 -200
295.78 -200
295.8 -200
295.82 -200
295.84 -200
295.86 -200
295.88 -200
295.9 -200
295.92 -200
295.94 -200
295.96 -200
295.98 -200
296 -200
296.02 -200
296.04 -200
296.06 -200
296.08 -200
296.1 -200
296.12 -200
296.14 -200
296.16 -200
296.18 -200
296.2 -200
296.22 -200
296.24 -200
296.26 -200
296.28 -200
296.3 -200
296.32 -200
296.34 -200
296.36 -200
296.38 -200
296.4 -200
296.42 -200
296.44 -200
296.46 -200
296.48 -200
296.5 -200
296.52 -200
296.54 -200
296.56 -200
296.58 -200
296.6 -200
296.62 -200
296.64 -200
296.66 -200
296.68 -200
296.7 -200
296.72 -200
296.74 -200
296.76 -200
296.78 -200
296.8 -200
296.82 -200
296.84 -200
296.86 -200
296.88 -200
296.9 -200
296.92 -200
296.94 -200
296.96 -200
296.98 -200
297 -200
297.02 -200
297.04 -200
297.06 -200
297.08 -200
297.1 -200
297.12 -200
297.14 -200
297.16 -200
297.18 -200
297.2 -200
297.22 -200
297.24 -200
297.26 -200
297.28 -200
297.3 -200
297.32 -200
297.34 -200
297.36 -200
297.38 -200
297.4 -200
297.42 -200
297.44 -200
297.46 -200
297.48 -200
297.5 -200
297.52 -200
297.54 -200
297.56 -200
297.58 -200
297.6 -200
297.62 -200
297.64 -200
297.66 -200
297.68 -200
297.7 -200
297.72 -200
297.74 -200
297.76 -200
297.78 -200
297.8 -200
297.82 -200
297.84 -200
297.86 -200
297.88 -200
297.9 -200
297.92 -200
297.94 -200
297.96 -200
297.98 -200
298 -200
298.02 -200
298.04 -200
298.06 -200
298.08 -200
298.1 -200
298.12 -200
298.14 -200
298.16 -200
298.18 -200
298.2 -200
298.22 -200
298.24 -200
298.26 -200
298.28 -200
298.3 -200
298.32 -200
298.34 -200
298.36 -200
298.38 -200
298.4 -200
298.42 -200
298.44 -200
298.46 -200
298.48 -200
298.5 -200
298.52 -200
298.54 -200
298.56 -200
298.58 -200
298.6 -200
298.62 -200
298.64 -200
298.66 -200
298.68 -200
298.7 -200
298.72 -200
298.74 -200
298.76 -200
298.78 -200
298.8 -200
298.82 -200
298.84 -200
298.86 -200
298.88 -200
298.9 -200
298.92 -200
298.94 -200
298.96 -200
298.98 -200
299 -200
299.02 -200
299.04 -200
299.06 -200
299.08 -200
299.1 -200
299.12 -200
299.14 -200
299.16 -200
299.18 -200
299.2 -200
299.22 -200
299.24 -200
299.26 -200
299.28 -200
299.3 -200
299.32 -200
299.34 -200
299.36 -200
299.38 -200
299.4 -200
299.42 -200
299.44 -200
299.46 -200
299.48 -200
299.5 -200
299.52 -200
299.54 -200
299.56 -200
299.58 -200
299.6 -200
299.62 -200
299.64 -200
299.66 -200
299.68 -200
299.7 -200
299.72 -200
299.74 -200
299.76 -200
299.78 -200
299.8 -200
299.82 -200
299.84 -200
299.86 -200
299.88 -200
299.9 -200
299.92 -200
299.94 -200
299.96 -200
299.98 -200
300 -200
300.02 -200
300.04 -200
300.06 -200
300.08 -200
300.1 -200
300.12 -200
300.14 -200
300.16 -200
300.18 -200
300.2 -200
300.22 -200
300.24 -200
300.26 -200
300.28 -200
300.3 -200
300.32 -200
300.34 -200
300.36 -200
300.38 -200
300.4 -200
300.42 -200
300.44 -200
300.46 -200
300.48 -200
300.5 -200
300.52 -200
300.54 -200
300.56 -200
300.58 -200
300.6 -200
300.62 -200
300.64 -200
300.66 -200
300.68 -200
300.7 -200
300.72 -200
300.74 -200
300.76 -200
300.78 -200
300.8 -200
300.82 -200
300.84 -200
300.86 -200
300.88 -200
300.9 -200
300.92 -200
300.94 -200
300.96 -200
300.98 -200
301 -200
301.02 -200
301.04 -200
301.06 -200
301.08 -200
301.1 -200
301.12 -200
301.14 -200
301.16 -200
301.18 -200
301.2 -200
301.22 -200
301.24 -200
301.26 -200
301.28 -200
301.3 -200
301.32 -200
301.34 -200
301.36 -200
301.38 -200
301.4 -200
301.42 -200
301.44 -200
301.46 -200
301.48 -200
301.5 -200
301.52 -200
301.54 -200
301.56 -200
301.58 -200
301.6 -200
301.62 -200
301.64 -200
301.66 -200
301.68 -200
301.7 -200
301.72 -200
301.74 -200
301.76 -200
301.78 -200
301.8 -200
301.82 -200
301.84 -200
301.86 -200
301.88 -200
301.9 -200
301.92 -200
301.94 -200
301.96 -200
301.98 -200
302 -200
302.02 -200
302.04 -200
302.06 -200
302.08 -200
302.1 -200
302.12 -200
302.14 -200
302.16 -200
302.18 -200
302.2 -200
302.22 -200
302.24 -200
302.26 -200
302.28 -200
302.3 -200
302.32 -200
302.34 -200
302.36 -200
302.38 -200
302.4 -200
302.42 -200
302.44 -200
302.46 -200
302.48 -200
302.5 -200
302.52 -200
302.54 -200
302.56 -200
302.58 -200
302.6 -200
302.62 -200
302.64 -200
302.66 -200
302.68 -200
302.7 -200
302.72 -200
302.74 -200
302.76 -200
302.78 -200
302.8 -200
302.82 -200
302.84 -200
302.86 -200
302.88 -200
302.9 -200
302.92 -200
302.94 -200
302.96 -200
302.98 -200
303 -200
303.02 -200
303.04 -200
303.06 -200
303.08 -200
303.1 -200
303.12 -200
303.14 -200
303.16 -200
303.18 -200
303.2 -200
303.22 -200
303.24 -200
303.26 -200
303.28 -200
303.3 -200
303.32 -200
303.34 -200
303.36 -200
303.38 -200
303.4 -200
303.42 -200
303.44 -200
303.46 -200
303.48 -200
303.5 -200
303.52 -200
303.54 -200
303.56 -200
303.58 -200
303.6 -200
303.62 -200
303.64 -200
303.66 -200
303.68 -200
303.7 -200
303.72 -200
303.74 -200
303.76 -200
303.78 -200
303.8 -200
303.82 -200
303.84 -200
303.86 -200
303.88 -200
303.9 -200
303.92 -200
303.94 -200
303.96 -200
303.98 -200
304 -200
304.02 -200
304.04 -200
304.06 -200
304.08 -200
304.1 -200
304.12 -200
304.14 -200
304.16 -200
304.18 -200
304.2 -200
304.22 -200
304.24 -200
304.26 -200
304.28 -200
304.3 -200
304.32 -200
304.34 -200
304.36 -200
304.38 -200
304.4 -200
304.42 -200
304.44 -200
304.46 -200
304.48 -200
304.5 -200
304.52 -200
304.54 -200
304.56 -200
304.58 -200
304.6 -200
304.62 -200
304.64 -200
304.66 -200
304.68 -200
304.7 -200
304.72 -200
304.74 -200
304.76 -200
304.78 -200
304.8 -200
304.82 -200
304.84 -200
304.86 -200
304.88 -200
304.9 -200
304.92 -200
304.94 -200
304.96 -200
304.98 -200
305 -200
305.02 -200
305.04 -200
305.06 -200
305.08 -200
305.1 -200
305.12 -200
305.14 -200
305.16 -200
305.18 -200
305.2 -200
305.22 -200
305.24 -200
305.26 -200
305.28 -200
305.3 -200
305.32 -200
305.34 -200
305.36 -200
305.38 -200
305.4 -200
305.42 -200
305.44 -200
305.46 -200
305.48 -200
305.5 -200
305.52 -200
305.54 -200
305.56 -200
305.58 -200
305.6 -200
305.62 -200
305.64 -200
305.66 -200
305.68 -200
305.7 -200
305.72 -200
305.74 -200
305.76 -200
305.78 -200
305.8 -200
305.82 -200
305.84 -200
305.86 -200
305.88 -200
305.9 -200
305.92 -200
305.94 -200
305.96 -200
305.98 -200
306 -200
306.02 -200
306.04 -200
306.06 -200
306.08 -200
306.1 -200
306.12 -200
306.14 -200
306.16 -200
306.18 -200
306.2 -200
306.22 -200
306.24 -200
306.26 -200
306.28 -200
306.3 -200
306.32 -200
306.34 -200
306.36 -200
306.38 -200
306.4 -200
306.42 -200
306.44 -200
306.46 -200
306.48 -200
306.5 -200
306.52 -200
306.54 -200
306.56 -200
306.58 -200
306.6 -200
306.62 -200
306.64 -200
306.66 -200
306.68 -200
306.7 -200
306.72 -200
306.74 -200
306.76 -200
306.78 -200
306.8 -200
306.82 -200
306.84 -200
306.86 -200
306.88 -200
306.9 -200
306.92 -200
306.94 -200
306.96 -200
306.98 -200
307 -200
307.02 -200
307.04 -200
307.06 -200
307.08 -200
307.1 -200
307.12 -200
307.14 -200
307.16 -200
307.18 -200
307.2 -200
307.22 -200
307.24 -200
307.26 -200
307.28 -200
307.3 -200
307.32 -200
307.34 -200
307.36 -200
307.38 -200
307.4 -200
307.42 -200
307.44 -200
307.46 -200
307.48 -200
307.5 -200
307.52 -200
307.54 -200
307.56 -200
307.58 -200
307.6 -200
307.62 -200
307.64 -200
307.66 -200
307.68 -200
307.7 -200
307.72 -200
307.74 -200
307.76 -200
307.78 -200
307.8 -200
307.82 -200
307.84 -200
307.86 -200
307.88 -200
307.9 -200
307.92 -200
307.94 -200
307.96 -200
307.98 -200
308 -200
308.02 -200
308.04 -200
308.06 -200
308.08 -200
308.1 -200
308.12 -200
308.14 -200
308.16 -200
308.18 -200
308.2 -200
308.22 -200
308.24 -200
308.26 -200
308.28 -200
308.3 -200
308.32 -200
308.34 -200
308.36 -200
308.38 -200
308.4 -200
308.42 -200
308.44 -200
308.46 -200
308.48 -200
308.5 -200
308.52 -200
308.54 -200
308.56 -200
308.58 -200
308.6 -200
308.62 -200
308.64 -200
308.66 -200
308.68 -200
308.7 -200
308.72 -200
308.74 -200
308.76 -200
308.78 -200
308.8 -200
308.82 -200
308.84 -200
308.86 -200
308.88 -200
308.9 -200
308.92 -200
308.94 -200
308.96 -200
308.98 -200
309 -200
309.02 -200
309.04 -200
309.06 -200
309.08 -200
309.1 -200
309.12 -200
309.14 -200
309.16 -200
309.18 -200
309.2 -200
309.22 -200
309.24 -200
309.26 -200
309.28 -200
309.3 -200
309.32 -200
309.34 -200
309.36 -200
309.38 -200
309.4 -200
309.42 -200
309.44 -200
309.46 -200
309.48 -200
309.5 -200
309.52 -200
309.54 -200
309.56 -200
309.58 -200
309.6 -200
309.62 -200
309.64 -200
309.66 -200
309.68 -200
309.7 -200
309.72 -200
309.74 -200
309.76 -200
309.78 -200
309.8 -200
309.82 -200
309.84 -200
309.86 -200
309.88 -200
309.9 -200
309.92 -200
309.94 -200
309.96 -200
309.98 -200
310 -200
310.02 -200
310.04 -200
310.06 -200
310.08 -200
310.1 -200
310.12 -200
310.14 -200
310.16 -200
310.18 -200
310.2 -200
310.22 -200
310.24 -200
310.26 -200
310.28 -200
310.3 -200
310.32 -200
310.34 -200
310.36 -200
310.38 -200
310.4 -200
310.42 -200
310.44 -200
310.46 -200
310.48 -200
310.5 -200
310.52 -200
310.54 -200
310.56 -200
310.58 -200
310.6 -200
310.62 -200
310.64 -200
310.66 -200
310.68 -200
310.7 -200
310.72 -200
310.74 -200
310.76 -200
310.78 -200
310.8 -200
310.82 -200
310.84 -200
310.86 -200
310.88 -200
310.9 -200
310.92 -200
310.94 -200
310.96 -200
310.98 -200
311 -200
311.02 -200
311.04 -200
311.06 -200
311.08 -200
311.1 -200
311.12 -200
311.14 -200
311.16 -200
311.18 -200
311.2 -200
311.22 -200
311.24 -200
311.26 -200
311.28 -200
311.3 -200
311.32 -200
311.34 -200
311.36 -200
311.38 -200
311.4 -200
311.42 -200
311.44 -200
311.46 -200
311.48 -200
311.5 -200
311.52 -200
311.54 -200
311.56 -200
311.58 -200
311.6 -200
311.62 -200
311.64 -200
311.66 -200
311.68 -200
311.7 -200
311.72 -200
311.74 -200
311.76 -200
311.78 -200
311.8 -200
311.82 -200
311.84 -200
311.86 -200
311.88 -200
311.9 -200
311.92 -200
311.94 -200
311.96 -200
311.98 -200
312 -200
312.02 -200
312.04 -200
312.06 -200
312.08 -200
312.1 -200
312.12 -200
312.14 -200
312.16 -200
312.18 -200
312.2 -200
312.22 -200
312.24 -200
312.26 -200
312.28 -200
312.3 -200
312.32 -200
312.34 -200
312.36 -200
312.38 -200
312.4 -200
312.42 -200
312.44 -200
312.46 -200
312.48 -200
312.5 -200
312.52 -200
312.54 -200
312.56 -200
312.58 -200
312.6 -200
312.62 -200
312.64 -200
312.66 -200
312.68 -200
312.7 -200
312.72 -200
312.74 -200
312.76 -200
312.78 -200
312.8 -200
312.82 -200
312.84 -200
312.86 -200
312.88 -200
312.9 -200
312.92 -200
312.94 -200
312.96 -200
312.98 -200
313 -200
313.02 -200
313.04 -200
313.06 -200
313.08 -200
313.1 -200
313.12 -200
313.14 -200
313.16 -200
313.18 -200
313.2 -200
313.22 -200
313.24 -200
313.26 -200
313.28 -200
313.3 -200
313.32 -200
313.34 -200
313.36 -200
313.38 -200
313.4 -200
313.42 -200
313.44 -200
313.46 -200
313.48 -200
313.5 -200
313.52 -200
313.54 -200
313.56 -200
313.58 -200
313.6 -200
313.62 -200
313.64 -200
313.66 -200
313.68 -200
313.7 -200
313.72 -200
313.74 -200
313.76 -200
313.78 -200
313.8 -200
313.82 -200
313.84 -200
313.86 -200
313.88 -200
313.9 -200
313.92 -200
313.94 -200
313.96 -200
313.98 -200
314 -200
314.02 -200
314.04 -200
314.06 -200
314.08 -200
314.1 -200
314.12 -200
314.14 -200
314.16 -200
314.18 -200
314.2 -200
314.22 -200
314.24 -200
314.26 -200
314.28 -200
314.3 -200
314.32 -200
314.34 -200
314.36 -200
314.38 -200
314.4 -200
314.42 -200
314.44 -200
314.46 -200
314.48 -200
314.5 -200
314.52 -200
314.54 -200
314.56 -200
314.58 -200
314.6 -200
314.62 -200
314.64 -200
314.66 -200
314.68 -200
314.7 -200
314.72 -200
314.74 -200
314.76 -200
314.78 -200
314.8 -200
314.82 -200
314.84 -200
314.86 -200
314.88 -200
314.9 -200
314.92 -200
314.94 -200
314.96 -200
314.98 -200
315 -200
315.02 -200
315.04 -200
315.06 -200
315.08 -200
315.1 -200
315.12 -200
315.14 -200
315.16 -200
315.18 -200
315.2 -200
315.22 -200
315.24 -200
315.26 -200
315.28 -200
315.3 -200
315.32 -200
315.34 -200
315.36 -200
315.38 -200
315.4 -200
315.42 -200
315.44 -200
315.46 -200
315.48 -200
315.5 -200
315.52 -200
315.54 -200
315.56 -200
315.58 -200
315.6 -200
315.62 -200
315.64 -200
315.66 -200
315.68 -200
315.7 -200
315.72 -200
315.74 -200
315.76 -200
315.78 -200
315.8 -200
315.82 -200
315.84 -200
315.86 -200
315.88 -200
315.9 -200
315.92 -200
315.94 -200
315.96 -200
315.98 -200
316 -200
316.02 -200
316.04 -200
316.06 -200
316.08 -200
316.1 -200
316.12 -200
316.14 -200
316.16 -200
316.18 -200
316.2 -200
316.22 -200
316.24 -200
316.26 -200
316.28 -200
316.3 -200
316.32 -200
316.34 -200
316.36 -200
316.38 -200
316.4 -200
316.42 -200
316.44 -200
316.46 -200
316.48 -200
316.5 -200
316.52 -200
316.54 -200
316.56 -200
316.58 -200
316.6 -200
316.62 -200
316.64 -200
316.66 -200
316.68 -200
316.7 -200
316.72 -200
316.74 -200
316.76 -200
316.78 -200
316.8 -200
316.82 -200
316.84 -200
316.86 -200
316.88 -200
316.9 -200
316.92 -200
316.94 -200
316.96 -200
316.98 -200
317 -200
317.02 -200
317.04 -200
317.06 -200
317.08 -200
317.1 -200
317.12 -200
317.14 -200
317.16 -200
317.18 -200
317.2 -200
317.22 -200
317.24 -200
317.26 -200
317.28 -200
317.3 -200
317.32 -200
317.34 -200
317.36 -200
317.38 -200
317.4 -200
317.42 -200
317.44 -200
317.46 -200
317.48 -200
317.5 -200
317.52 -200
317.54 -200
317.56 -200
317.58 -200
317.6 -200
317.62 -200
317.64 -200
317.66 -200
317.68 -200
317.7 -200
317.72 -200
317.74 -200
317.76 -200
317.78 -200
317.8 -200
317.82 -200
317.84 -200
317.86 -200
317.88 -200
317.9 -200
317.92 -200
317.94 -200
317.96 -200
317.98 -200
318 -200
318.02 -200
318.04 -200
318.06 -200
318.08 -200
318.1 -200
318.12 -200
318.14 -200
318.16 -200
318.18 -200
318.2 -200
318.22 -200
318.24 -200
318.26 -200
318.28 -200
318.3 -200
318.32 -200
318.34 -200
318.36 -200
318.38 -200
318.4 -200
318.42 -200
318.44 -200
318.46 -200
318.48 -200
318.5 -200
318.52 -200
318.54 -200
318.56 -200
318.58 -200
318.6 -200
318.62 -200
318.64 -200
318.66 -200
318.68 -200
318.7 -200
318.72 -200
318.74 -200
318.76 -200
318.78 -200
318.8 -200
318.82 -200
318.84 -200
318.86 -200
318.88 -200
318.9 -200
318.92 -200
318.94 -200
318.96 -200
318.98 -200
319 -200
319.02 -200
319.04 -200
319.06 -200
319.08 -200
319.1 -200
319.12 -200
319.14 -200
319.16 -200
319.18 -200
319.2 -200
319.22 -200
319.24 -200
319.26 -200
319.28 -200
319.3 -200
319.32 -200
319.34 -200
319.36 -200
319.38 -200
319.4 -200
319.42 -200
319.44 -200
319.46 -200
319.48 -200
319.5 -200
319.52 -200
319.54 -200
319.56 -200
319.58 -200
319.6 -200
319.62 -200
319.64 -200
319.66 -200
319.68 -200
319.7 -200
319.72 -200
319.74 -200
319.76 -200
319.78 -200
319.8 -200
319.82 -200
319.84 -200
319.86 -200
319.88 -200
319.9 -200
319.92 -200
319.94 -200
319.96 -200
319.98 -200
320 -200
320.02 -200
320.04 -200
320.06 -200
320.08 -200
320.1 -200
320.12 -200
320.14 -200
320.16 -200
320.18 -200
320.2 -200
320.22 -200
320.24 -200
320.26 -200
320.28 -200
320.3 -200
320.32 -200
320.34 -200
320.36 -200
320.38 -200
320.4 -200
320.42 -200
320.44 -200
320.46 -200
320.48 -200
320.5 -200
320.52 -200
320.54 -200
320.56 -200
320.58 -200
320.6 -200
320.62 -200
320.64 -200
320.66 -200
320.68 -200
320.7 -200
320.72 -200
320.74 -200
320.76 -200
320.78 -200
320.8 -200
320.82 -200
320.84 -200
320.86 -200
320.88 -200
320.9 -200
320.92 -200
320.94 -200
320.96 -200
320.98 -200
321 -200
321.02 -200
321.04 -200
321.06 -200
321.08 -200
321.1 -200
321.12 -200
321.14 -200
321.16 -200
321.18 -200
321.2 -200
321.22 -200
321.24 -200
321.26 -200
321.28 -200
321.3 -200
321.32 -200
321.34 -200
321.36 -200
321.38 -200
321.4 -200
321.42 -200
321.44 -200
321.46 -200
321.48 -200
321.5 -200
321.52 -200
321.54 -200
321.56 -200
321.58 -200
321.6 -200
321.62 -200
321.64 -200
321.66 -200
321.68 -200
321.7 -200
321.72 -200
321.74 -200
321.76 -200
321.78 -200
321.8 -200
321.82 -200
321.84 -200
321.86 -200
321.88 -200
321.9 -200
321.92 -200
321.94 -200
321.96 -200
321.98 -200
322 -200
322.02 -200
322.04 -200
322.06 -200
322.08 -200
322.1 -200
322.12 -200
322.14 -200
322.16 -200
322.18 -200
322.2 -200
322.22 -200
322.24 -200
322.26 -200
322.28 -200
322.3 -200
322.32 -200
322.34 -200
322.36 -200
322.38 -200
322.4 -200
322.42 -200
322.44 -200
322.46 -200
322.48 -200
322.5 -200
322.52 -200
322.54 -200
322.56 -200
322.58 -200
322.6 -200
322.62 -200
322.64 -200
322.66 -200
322.68 -200
322.7 -200
322.72 -200
322.74 -200
322.76 -200
322.78 -200
322.8 -200
322.82 -200
322.84 -200
322.86 -200
322.88 -200
322.9 -200
322.92 -200
322.94 -200
322.96 -200
322.98 -200
323 -200
323.02 -200
323.04 -200
323.06 -200
323.08 -200
323.1 -200
323.12 -200
323.14 -200
323.16 -200
323.18 -200
323.2 -200
323.22 -200
323.24 -200
323.26 -200
323.28 -200
323.3 -200
323.32 -200
323.34 -200
323.36 -200
323.38 -200
323.4 -200
323.42 -200
323.44 -200
323.46 -200
323.48 -200
323.5 -200
323.52 -200
323.54 -200
323.56 -200
323.58 -200
323.6 -200
323.62 -200
323.64 -200
323.66 -200
323.68 -200
323.7 -200
323.72 -200
323.74 -200
323.76 -200
323.78 -200
323.8 -200
323.82 -200
323.84 -200
323.86 -200
323.88 -200
323.9 -200
323.92 -200
323.94 -200
323.96 -200
323.98 -200
324 -200
324.02 -200
324.04 -200
324.06 -200
324.08 -200
324.1 -200
324.12 -200
324.14 -200
324.16 -200
324.18 -200
324.2 -200
324.22 -200
324.24 -200
324.26 -200
324.28 -200
324.3 -200
324.32 -200
324.34 -200
324.36 -200
324.38 -200
324.4 -200
324.42 -200
324.44 -200
324.46 -200
324.48 -200
324.5 -200
324.52 -200
324.54 -200
324.56 -200
324.58 -200
324.6 -200
324.62 -200
324.64 -200
324.66 -200
324.68 -200
324.7 -200
324.72 -200
324.74 -200
324.76 -200
324.78 -200
324.8 -200
324.82 -200
324.84 -200
324.86 -200
324.88 -200
324.9 -200
324.92 -200
324.94 -200
324.96 -200
324.98 -200
325 -200
325.02 -200
325.04 -200
325.06 -200
325.08 -200
325.1 -200
325.12 -200
325.14 -200
325.16 -200
325.18 -200
325.2 -200
325.22 -200
325.24 -200
325.26 -200
325.28 -200
325.3 -200
325.32 -200
325.34 -200
325.36 -200
325.38 -200
325.4 -200
325.42 -200
325.44 -200
325.46 -200
325.48 -200
325.5 -200
325.52 -200
325.54 -200
325.56 -200
325.58 -200
325.6 -200
325.62 -200
325.64 -200
325.66 -200
325.68 -200
325.7 -200
325.72 -200
325.74 -200
325.76 -200
325.78 -200
325.8 -200
325.82 -200
325.84 -200
325.86 -200
325.88 -200
325.9 -200
325.92 -200
325.94 -200
325.96 -200
325.98 -200
326 -200
326.02 -200
326.04 -200
326.06 -200
326.08 -200
326.1 -200
326.12 -200
326.14 -200
326.16 -200
326.18 -200
326.2 -200
326.22 -200
326.24 -200
326.26 -200
326.28 -200
326.3 -200
326.32 -200
326.34 -200
326.36 -200
326.38 -200
326.4 -200
326.42 -200
326.44 -200
326.46 -200
326.48 -200
326.5 -200
326.52 -200
326.54 -200
326.56 -200
326.58 -200
326.6 -200
326.62 -200
326.64 -200
326.66 -200
326.68 -200
326.7 -200
326.72 -200
326.74 -200
326.76 -200
326.78 -200
326.8 -200
326.82 -200
326.84 -200
326.86 -200
326.88 -200
326.9 -200
326.92 -200
326.94 -200
326.96 -200
326.98 -200
327 -200
327.02 -200
327.04 -200
327.06 -200
327.08 -200
327.1 -200
327.12 -200
327.14 -200
327.16 -200
327.18 -200
327.2 -200
327.22 -200
327.24 -200
327.26 -200
327.28 -200
327.3 -200
327.32 -200
327.34 -200
327.36 -200
327.38 -200
327.4 -200
327.42 -200
327.44 -200
327.46 -200
327.48 -200
327.5 -200
327.52 -200
327.54 -200
327.56 -200
327.58 -200
327.6 -200
327.62 -200
327.64 -200
327.66 -200
327.68 -200
327.7 -200
327.72 -200
327.74 -200
327.76 -200
327.78 -200
327.8 -200
327.82 -200
327.84 -200
327.86 -200
327.88 -200
327.9 -200
327.92 -200
327.94 -200
327.96 -200
327.98 -200
328 -200
328.02 -200
328.04 -200
328.06 -200
328.08 -200
328.1 -200
328.12 -200
328.14 -200
328.16 -200
328.18 -200
328.2 -200
328.22 -200
328.24 -200
328.26 -200
328.28 -200
328.3 -200
328.32 -200
328.34 -200
328.36 -200
328.38 -200
328.4 -200
328.42 -200
328.44 -200
328.46 -200
328.48 -200
328.5 -200
328.52 -200
328.54 -200
328.56 -200
328.58 -200
328.6 -200
328.62 -200
328.64 -200
328.66 -200
328.68 -200
328.7 -200
328.72 -200
328.74 -200
328.76 -200
328.78 -200
328.8 -200
328.82 -200
328.84 -200
328.86 -200
328.88 -200
328.9 -200
328.92 -200
328.94 -200
328.96 -200
328.98 -200
329 -200
329.02 -200
329.04 -200
329.06 -200
329.08 -200
329.1 -200
329.12 -200
329.14 -200
329.16 -200
329.18 -200
329.2 -200
329.22 -200
329.24 -200
329.26 -200
329.28 -200
329.3 -200
329.32 -200
329.34 -200
329.36 -200
329.38 -200
329.4 -200
329.42 -200
329.44 -200
329.46 -200
329.48 -200
329.5 -200
329.52 -200
329.54 -200
329.56 -200
329.58 -200
329.6 -200
329.62 -200
329.64 -200
329.66 -200
329.68 -200
329.7 -200
329.72 -200
329.74 -200
329.76 -200
329.78 -200
329.8 -200
329.82 -200
329.84 -200
329.86 -200
329.88 -200
329.9 -200
329.92 -200
329.94 -200
329.96 -200
329.98 -200
330 -200
330.02 -200
330.04 -200
330.06 -200
330.08 -200
330.1 -200
330.12 -200
330.14 -200
330.16 -200
330.18 -200
330.2 -200
330.22 -200
330.24 -200
330.26 -200
330.28 -200
330.3 -200
330.32 -200
330.34 -200
330.36 -200
330.38 -200
330.4 -200
330.42 -200
330.44 -200
330.46 -200
330.48 -200
330.5 -200
330.52 -200
330.54 -200
330.56 -200
330.58 -200
330.6 -200
330.62 -200
330.64 -200
330.66 -200
330.68 -200
330.7 -200
330.72 -200
330.74 -200
330.76 -200
330.78 -200
330.8 -200
330.82 -200
330.84 -200
330.86 -200
330.88 -200
330.9 -200
330.92 -200
330.94 -200
330.96 -200
330.98 -200
331 -200
331.02 -200
331.04 -200
331.06 -200
331.08 -200
331.1 -200
331.12 -200
331.14 -200
331.16 -200
331.18 -200
331.2 -200
331.22 -200
331.24 -200
331.26 -200
331.28 -200
331.3 -200
331.32 -200
331.34 -200
331.36 -200
331.38 -200
331.4 -200
331.42 -200
331.44 -200
331.46 -200
331.48 -200
331.5 -200
331.52 -200
331.54 -200
331.56 -200
331.58 -200
331.6 -200
331.62 -200
331.64 -200
331.66 -200
331.68 -200
331.7 -200
331.72 -200
331.74 -200
331.76 -200
331.78 -200
331.8 -200
331.82 -200
331.84 -200
331.86 -200
331.88 -200
331.9 -200
331.92 -200
331.94 -200
331.96 -200
331.98 -200
332 -200
332.02 -200
332.04 -200
332.06 -200
332.08 -200
332.1 -200
332.12 -200
332.14 -200
332.16 -200
332.18 -200
332.2 -200
332.22 -200
332.24 -200
332.26 -200
332.28 -200
332.3 -200
332.32 -200
332.34 -200
332.36 -200
332.38 -200
332.4 -200
332.42 -200
332.44 -200
332.46 -200
332.48 -200
332.5 -200
332.52 -200
332.54 -200
332.56 -200
332.58 -200
332.6 -200
332.62 -200
332.64 -200
332.66 -200
332.68 -200
332.7 -200
332.72 -200
332.74 -200
332.76 -200
332.78 -200
332.8 -200
332.82 -200
332.84 -200
332.86 -200
332.88 -200
332.9 -200
332.92 -200
332.94 -200
332.96 -200
332.98 -200
333 -200
333.02 -200
333.04 -200
333.06 -200
333.08 -200
333.1 -200
333.12 -200
333.14 -200
333.16 -200
333.18 -200
333.2 -200
333.22 -200
333.24 -200
333.26 -200
333.28 -200
333.3 -200
333.32 -200
333.34 -200
333.36 -200
333.38 -200
333.4 -200
333.42 -200
333.44 -200
333.46 -200
333.48 -200
333.5 -200
333.52 -200
333.54 -200
333.56 -200
333.58 -200
333.6 -200
333.62 -200
333.64 -200
333.66 -200
333.68 -200
333.7 -200
333.72 -200
333.74 -200
333.76 -200
333.78 -200
333.8 -200
333.82 -200
333.84 -200
333.86 -200
333.88 -200
333.9 -200
333.92 -200
333.94 -200
333.96 -200
333.98 -200
334 -200
334.02 -200
334.04 -200
334.06 -200
334.08 -200
334.1 -200
334.12 -200
334.14 -200
334.16 -200
334.18 -200
334.2 -200
334.22 -200
334.24 -200
334.26 -200
334.28 -200
334.3 -200
334.32 -200
334.34 -200
334.36 -200
334.38 -200
334.4 -200
334.42 -200
334.44 -200
334.46 -200
334.48 -200
334.5 -200
334.52 -200
334.54 -200
334.56 -200
334.58 -200
334.6 -200
334.62 -200
334.64 -200
334.66 -200
334.68 -200
334.7 -200
334.72 -200
334.74 -200
334.76 -200
334.78 -200
334.8 -200
334.82 -200
334.84 -200
334.86 -200
334.88 -200
334.9 -200
334.92 -200
334.94 -200
334.96 -200
334.98 -200
335 -200
335.02 -200
335.04 -200
335.06 -200
335.08 -200
335.1 -200
335.12 -200
335.14 -200
335.16 -200
335.18 -200
335.2 -200
335.22 -200
335.24 -200
335.26 -200
335.28 -200
335.3 -200
335.32 -200
335.34 -200
335.36 -200
335.38 -200
335.4 -200
335.42 -200
335.44 -200
335.46 -200
335.48 -200
335.5 -200
335.52 -200
335.54 -200
335.56 -200
335.58 -200
335.6 -200
335.62 -200
335.64 -200
335.66 -200
335.68 -200
335.7 -200
335.72 -200
335.74 -200
335.76 -200
335.78 -200
335.8 -200
335.82 -200
335.84 -200
335.86 -200
335.88 -200
335.9 -200
335.92 -200
335.94 -200
335.96 -200
335.98 -200
336 -200
336.02 -200
336.04 -200
336.06 -200
336.08 -200
336.1 -200
336.12 -200
336.14 -200
336.16 -200
336.18 -200
336.2 -200
336.22 -200
336.24 -200
336.26 -200
336.28 -200
336.3 -200
336.32 -200
336.34 -200
336.36 -200
336.38 -200
336.4 -200
336.42 -200
336.44 -200
336.46 -200
336.48 -200
336.5 -200
336.52 -200
336.54 -200
336.56 -200
336.58 -200
336.6 -200
336.62 -200
336.64 -200
336.66 -200
336.68 -200
336.7 -200
336.72 -200
336.74 -200
336.76 -200
336.78 -200
336.8 -200
336.82 -200
336.84 -200
336.86 -200
336.88 -200
336.9 -200
336.92 -200
336.94 -200
336.96 -200
336.98 -200
337 -200
337.02 -200
337.04 -200
337.06 -200
337.08 -200
337.1 -200
337.12 -200
337.14 -200
337.16 -200
337.18 -200
337.2 -200
337.22 -200
337.24 -200
337.26 -200
337.28 -200
337.3 -200
337.32 -200
337.34 -200
337.36 -200
337.38 -200
337.4 -200
337.42 -200
337.44 -200
337.46 -200
337.48 -200
337.5 -200
337.52 -200
337.54 -200
337.56 -200
337.58 -200
337.6 -200
337.62 -200
337.64 -200
337.66 -200
337.68 -200
337.7 -200
337.72 -200
337.74 -200
337.76 -200
337.78 -200
337.8 -200
337.82 -200
337.84 -200
337.86 -200
337.88 -200
337.9 -200
337.92 -200
337.94 -200
337.96 -200
337.98 -200
338 -200
338.02 -200
338.04 -200
338.06 -200
338.08 -200
338.1 -200
338.12 -200
338.14 -200
338.16 -200
338.18 -200
338.2 -200
338.22 -200
338.24 -200
338.26 -200
338.28 -200
338.3 -200
338.32 -200
338.34 -200
338.36 -200
338.38 -200
338.4 -200
338.42 -200
338.44 -200
338.46 -200
338.48 -200
338.5 -200
338.52 -200
338.54 -200
338.56 -200
338.58 -200
338.6 -200
338.62 -200
338.64 -200
338.66 -200
338.68 -200
338.7 -200
338.72 -200
338.74 -200
338.76 -200
338.78 -200
338.8 -200
338.82 -200
338.84 -200
338.86 -200
338.88 -200
338.9 -200
338.92 -200
338.94 -200
338.96 -200
338.98 -200
339 -200
339.02 -200
339.04 -200
339.06 -200
339.08 -200
339.1 -200
339.12 -200
339.14 -200
339.16 -200
339.18 -200
339.2 -200
339.22 -200
339.24 -200
339.26 -200
339.28 -200
339.3 -200
339.32 -200
339.34 -200
339.36 -200
339.38 -200
339.4 -200
339.42 -200
339.44 -200
339.46 -200
339.48 -200
339.5 -200
339.52 -200
339.54 -200
339.56 -200
339.58 -200
339.6 -200
339.62 -200
339.64 -200
339.66 -200
339.68 -200
339.7 -200
339.72 -200
339.74 -200
339.76 -200
339.78 -200
339.8 -200
339.82 -200
339.84 -200
339.86 -200
339.88 -200
339.9 -200
339.92 -200
339.94 -200
339.96 -200
339.98 -200
340 -200
340.02 -200
340.04 -200
340.06 -200
340.08 -200
340.1 -200
340.12 -200
340.14 -200
340.16 -200
340.18 -200
340.2 -200
340.22 -200
340.24 -200
340.26 -200
340.28 -200
340.3 -200
340.32 -200
340.34 -200
340.36 -200
340.38 -200
340.4 -200
340.42 -200
340.44 -200
340.46 -200
340.48 -200
340.5 -200
340.52 -200
340.54 -200
340.56 -200
340.58 -200
340.6 -200
340.62 -200
340.64 -200
340.66 -200
340.68 -200
340.7 -200
340.72 -200
340.74 -200
340.76 -200
340.78 -200
340.8 -200
340.82 -200
340.84 -200
340.86 -200
340.88 -200
340.9 -200
340.92 -200
340.94 -200
340.96 -200
340.98 -200
341 -200
341.02 -200
341.04 -200
341.06 -200
341.08 -200
341.1 -200
341.12 -200
341.14 -200
341.16 -200
341.18 -200
341.2 -200
341.22 -200
341.24 -200
341.26 -200
341.28 -200
341.3 -200
341.32 -200
341.34 -200
341.36 -200
341.38 -200
341.4 -200
341.42 -200
341.44 -200
341.46 -200
341.48 -200
341.5 -200
341.52 -200
341.54 -200
341.56 -200
341.58 -200
341.6 -200
341.62 -200
341.64 -200
341.66 -200
341.68 -200
341.7 -200
341.72 -200
341.74 -200
341.76 -200
341.78 -200
341.8 -200
341.82 -200
341.84 -200
341.86 -200
341.88 -200
341.9 -200
341.92 -200
341.94 -200
341.96 -200
341.98 -200
342 -200
342.02 -200
342.04 -200
342.06 -200
342.08 -200
342.1 -200
342.12 -200
342.14 -200
342.16 -200
342.18 -200
342.2 -200
342.22 -200
342.24 -200
342.26 -200
342.28 -200
342.3 -200
342.32 -200
342.34 -200
342.36 -200
342.38 -200
342.4 -200
342.42 -200
342.44 -200
342.46 -200
342.48 -200
342.5 -200
342.52 -200
342.54 -200
342.56 -200
342.58 -200
342.6 -200
342.62 -200
342.64 -200
342.66 -200
342.68 -200
342.7 -200
342.72 -200
342.74 -200
342.76 -200
342.78 -200
342.8 -200
342.82 -200
342.84 -200
342.86 -200
342.88 -200
342.9 -200
342.92 -200
342.94 -200
342.96 -200
342.98 -200
343 -200
343.02 -200
343.04 -200
343.06 -200
343.08 -200
343.1 -200
343.12 -200
343.14 -200
343.16 -200
343.18 -200
343.2 -200
343.22 -200
343.24 -200
343.26 -200
343.28 -200
343.3 -200
343.32 -200
343.34 -200
343.36 -200
343.38 -200
343.4 -200
343.42 -200
343.44 -200
343.46 -200
343.48 -200
343.5 -200
343.52 -200
343.54 -200
343.56 -200
343.58 -200
343.6 -200
343.62 -200
343.64 -200
343.66 -200
343.68 -200
343.7 -200
343.72 -200
343.74 -200
343.76 -200
343.78 -200
343.8 -200
343.82 -200
343.84 -200
343.86 -200
343.88 -200
343.9 -200
343.92 -200
343.94 -200
343.96 -200
343.98 -200
344 -200
344.02 -200
344.04 -200
344.06 -200
344.08 -200
344.1 -200
344.12 -200
344.14 -200
344.16 -200
344.18 -200
344.2 -200
344.22 -200
344.24 -200
344.26 -200
344.28 -200
344.3 -200
344.32 -200
344.34 -200
344.36 -200
344.38 -200
344.4 -200
344.42 -200
344.44 -200
344.46 -200
344.48 -200
344.5 -200
344.52 -200
344.54 -200
344.56 -200
344.58 -200
344.6 -200
344.62 -200
344.64 -200
344.66 -200
344.68 -200
344.7 -200
344.72 -200
344.74 -200
344.76 -200
344.78 -200
344.8 -200
344.82 -200
344.84 -200
344.86 -200
344.88 -200
344.9 -200
344.92 -200
344.94 -200
344.96 -200
344.98 -200
345 -200
345.02 -200
345.04 -200
345.06 -200
345.08 -200
345.1 -200
345.12 -200
345.14 -200
345.16 -200
345.18 -200
345.2 -200
345.22 -200
345.24 -200
345.26 -200
345.28 -200
345.3 -200
345.32 -200
345.34 -200
345.36 -200
345.38 -200
345.4 -200
345.42 -200
345.44 -200
345.46 -200
345.48 -200
345.5 -200
345.52 -200
345.54 -200
345.56 -200
345.58 -200
345.6 -200
345.62 -200
345.64 -200
345.66 -200
345.68 -200
345.7 -200
345.72 -200
345.74 -200
345.76 -200
345.78 -200
345.8 -200
345.82 -200
345.84 -200
345.86 -200
345.88 -200
345.9 -200
345.92 -200
345.94 -200
345.96 -200
345.98 -200
346 -200
346.02 -200
346.04 -200
346.06 -200
346.08 -200
346.1 -200
346.12 -200
346.14 -200
346.16 -200
346.18 -200
346.2 -200
346.22 -200
346.24 -200
346.26 -200
346.28 -200
346.3 -200
346.32 -200
346.34 -200
346.36 -200
346.38 -200
346.4 -200
346.42 -200
346.44 -200
346.46 -200
346.48 -200
346.5 -200
346.52 -200
346.54 -200
346.56 -200
346.58 -200
346.6 -200
346.62 -200
346.64 -200
346.66 -200
346.68 -200
346.7 -200
346.72 -200
346.74 -200
346.76 -200
346.78 -200
346.8 -200
346.82 -200
346.84 -200
346.86 -200
346.88 -200
346.9 -200
346.92 -200
346.94 -200
346.96 -200
346.98 -200
347 -200
347.02 -200
347.04 -200
347.06 -200
347.08 -200
347.1 -200
347.12 -200
347.14 -200
347.16 -200
347.18 -200
347.2 -200
347.22 -200
347.24 -200
347.26 -200
347.28 -200
347.3 -200
347.32 -200
347.34 -200
347.36 -200
347.38 -200
347.4 -200
347.42 -200
347.44 -200
347.46 -200
347.48 -200
347.5 -200
347.52 -200
347.54 -200
347.56 -200
347.58 -200
347.6 -200
347.62 -200
347.64 -200
347.66 -200
347.68 -200
347.7 -200
347.72 -200
347.74 -200
347.76 -200
347.78 -200
347.8 -200
347.82 -200
347.84 -200
347.86 -200
347.88 -200
347.9 -200
347.92 -200
347.94 -200
347.96 -200
347.98 -200
348 -200
348.02 -200
348.04 -200
348.06 -200
348.08 -200
348.1 -200
348.12 -200
348.14 -200
348.16 -200
348.18 -200
348.2 -200
348.22 -200
348.24 -200
348.26 -200
348.28 -200
348.3 -200
348.32 -200
348.34 -200
348.36 -200
348.38 -200
348.4 -200
348.42 -200
348.44 -200
348.46 -200
348.48 -200
348.5 -200
348.52 -200
348.54 -200
348.56 -200
348.58 -200
348.6 -200
348.62 -200
348.64 -200
348.66 -200
348.68 -200
348.7 -200
348.72 -200
348.74 -200
348.76 -200
348.78 -200
348.8 -200
348.82 -200
348.84 -200
348.86 -200
348.88 -200
348.9 -200
348.92 -200
348.94 -200
348.96 -200
348.98 -200
349 -200
349.02 -200
349.04 -200
349.06 -200
349.08 -200
349.1 -200
349.12 -200
349.14 -200
349.16 -200
349.18 -200
349.2 -200
349.22 -200
349.24 -200
349.26 -200
349.28 -200
349.3 -200
349.32 -200
349.34 -200
349.36 -200
349.38 -200
349.4 -200
349.42 -200
349.44 -200
349.46 -200
349.48 -200
349.5 -200
349.52 -200
349.54 -200
349.56 -200
349.58 -200
349.6 -200
349.62 -200
349.64 -200
349.66 -200
349.68 -200
349.7 -200
349.72 -200
349.74 -200
349.76 -200
349.78 -200
349.8 -200
349.82 -200
349.84 -200
349.86 -200
349.88 -200
349.9 -200
349.92 -200
349.94 -200
349.96 -200
349.98 -200
350 -200
350.02 -200
350.04 -200
350.06 -200
350.08 -200
350.1 -200
350.12 -200
350.14 -200
350.16 -200
350.18 -200
350.2 -200
350.22 -200
350.24 -200
350.26 -200
350.28 -200
350.3 -200
350.32 -200
350.34 -200
350.36 -200
350.38 -200
350.4 -200
350.42 -200
350.44 -200
350.46 -200
350.48 -200
350.5 -200
350.52 -200
350.54 -200
350.56 -200
350.58 -200
350.6 -200
350.62 -200
350.64 -200
350.66 -200
350.68 -200
350.7 -200
350.72 -200
350.74 -200
350.76 -200
350.78 -200
350.8 -200
350.82 -200
350.84 -200
350.86 -200
350.88 -200
350.9 -200
350.92 -200
350.94 -200
350.96 -200
350.98 -200
351 -200
351.02 -200
351.04 -200
351.06 -200
351.08 -200
351.1 -200
351.12 -200
351.14 -200
351.16 -200
351.18 -200
351.2 -200
351.22 -200
351.24 -200
351.26 -200
351.28 -200
351.3 -200
351.32 -200
351.34 -200
351.36 -200
351.38 -200
351.4 -200
351.42 -200
351.44 -200
351.46 -200
351.48 -200
351.5 -200
351.52 -200
351.54 -200
351.56 -200
351.58 -200
351.6 -200
351.62 -200
351.64 -200
351.66 -200
351.68 -200
351.7 -200
351.72 -200
351.74 -200
351.76 -200
351.78 -200
351.8 -200
351.82 -200
351.84 -200
351.86 -200
351.88 -200
351.9 -200
351.92 -200
351.94 -200
351.96 -200
351.98 -200
352 -200
352.02 -200
352.04 -200
352.06 -200
352.08 -200
352.1 -200
352.12 -200
352.14 -200
352.16 -200
352.18 -200
352.2 -200
352.22 -200
352.24 -200
352.26 -200
352.28 -200
352.3 -200
352.32 -200
352.34 -200
352.36 -200
352.38 -200
352.4 -200
352.42 -200
352.44 -200
352.46 -200
352.48 -200
352.5 -200
352.52 -200
352.54 -200
352.56 -200
352.58 -200
352.6 -200
352.62 -200
352.64 -200
352.66 -200
352.68 -200
352.7 -200
352.72 -200
352.74 -200
352.76 -200
352.78 -200
352.8 -200
352.82 -200
352.84 -200
352.86 -200
352.88 -200
352.9 -200
352.92 -200
352.94 -200
352.96 -200
352.98 -200
353 -200
353.02 -200
353.04 -200
353.06 -200
353.08 -200
353.1 -200
353.12 -200
353.14 -200
353.16 -200
353.18 -200
353.2 -200
353.22 -200
353.24 -200
353.26 -200
353.28 -200
353.3 -200
353.32 -200
353.34 -200
353.36 -200
353.38 -200
353.4 -200
353.42 -200
353.44 -200
353.46 -200
353.48 -200
353.5 -200
353.52 -200
353.54 -200
353.56 -200
353.58 -200
353.6 -200
353.62 -200
353.64 -200
353.66 -200
353.68 -200
353.7 -200
353.72 -200
353.74 -200
353.76 -200
353.78 -200
353.8 -200
353.82 -200
353.84 -200
353.86 -200
353.88 -200
353.9 -200
353.92 -200
353.94 -200
353.96 -200
353.98 -200
354 -200
354.02 -200
354.04 -200
354.06 -200
354.08 -200
354.1 -200
354.12 -200
354.14 -200
354.16 -200
354.18 -200
354.2 -200
354.22 -200
354.24 -200
354.26 -200
354.28 -200
354.3 -200
354.32 -200
354.34 -200
354.36 -200
354.38 -200
354.4 -200
354.42 -200
354.44 -200
354.46 -200
354.48 -200
354.5 -200
354.52 -200
354.54 -200
354.56 -200
354.58 -200
354.6 -200
354.62 -200
354.64 -200
354.66 -200
354.68 -200
354.7 -200
354.72 -200
354.74 -200
354.76 -200
354.78 -200
354.8 -200
354.82 -200
354.84 -200
354.86 -200
354.88 -200
354.9 -200
354.92 -200
354.94 -200
354.96 -200
354.98 -200
355 -200
355.02 -200
355.04 -200
355.06 -200
355.08 -200
355.1 -200
355.12 -200
355.14 -200
355.16 -200
355.18 -200
355.2 -200
355.22 -200
355.24 -200
355.26 -200
355.28 -200
355.3 -200
355.32 -200
355.34 -200
355.36 -200
355.38 -200
355.4 -200
355.42 -200
355.44 -200
355.46 -200
355.48 -200
355.5 -200
355.52 -200
355.54 -200
355.56 -200
355.58 -200
355.6 -200
355.62 -200
355.64 -200
355.66 -200
355.68 -200
355.7 -200
355.72 -200
355.74 -200
355.76 -200
355.78 -200
355.8 -200
355.82 -200
355.84 -200
355.86 -200
355.88 -200
355.9 -200
355.92 -200
355.94 -200
355.96 -200
355.98 -200
356 -200
356.02 -200
356.04 -200
356.06 -200
356.08 -200
356.1 -200
356.12 -200
356.14 -200
356.16 -200
356.18 -200
356.2 -200
356.22 -200
356.24 -200
356.26 -200
356.28 -200
356.3 -200
356.32 -200
356.34 -200
356.36 -200
356.38 -200
356.4 -200
356.42 -200
356.44 -200
356.46 -200
356.48 -200
356.5 -200
356.52 -200
356.54 -200
356.56 -200
356.58 -200
356.6 -200
356.62 -200
356.64 -200
356.66 -200
356.68 -200
356.7 -200
356.72 -200
356.74 -200
356.76 -200
356.78 -200
356.8 -200
356.82 -200
356.84 -200
356.86 -200
356.88 -200
356.9 -200
356.92 -200
356.94 -200
356.96 -200
356.98 -200
357 -200
357.02 -200
357.04 -200
357.06 -200
357.08 -200
357.1 -200
357.12 -200
357.14 -200
357.16 -200
357.18 -200
357.2 -200
357.22 -200
357.24 -200
357.26 -200
357.28 -200
357.3 -200
357.32 -200
357.34 -200
357.36 -200
357.38 -200
357.4 -200
357.42 -200
357.44 -200
357.46 -200
357.48 -200
357.5 -200
357.52 -200
357.54 -200
357.56 -200
357.58 -200
357.6 -200
357.62 -200
357.64 -200
357.66 -200
357.68 -200
357.7 -200
357.72 -200
357.74 -200
357.76 -200
357.78 -200
357.8 -200
357.82 -200
357.84 -200
357.86 -200
357.88 -200
357.9 -200
357.92 -200
357.94 -200
357.96 -200
357.98 -200
358 -200
358.02 -200
358.04 -200
358.06 -200
358.08 -200
358.1 -200
358.12 -200
358.14 -200
358.16 -200
358.18 -200
358.2 -200
358.22 -200
358.24 -200
358.26 -200
358.28 -200
358.3 -200
358.32 -200
358.34 -200
358.36 -200
358.38 -200
358.4 -200
358.42 -200
358.44 -200
358.46 -200
358.48 -200
358.5 -200
358.52 -200
358.54 -200
358.56 -200
358.58 -200
358.6 -200
358.62 -200
358.64 -200
358.66 -200
358.68 -200
358.7 -200
358.72 -200
358.74 -200
358.76 -200
358.78 -200
358.8 -200
358.82 -200
358.84 -200
358.86 -200
358.88 -200
358.9 -200
358.92 -200
358.94 -200
358.96 -200
358.98 -200
359 -200
359.02 -200
359.04 -200
359.06 -200
359.08 -200
359.1 -200
359.12 -200
359.14 -200
359.16 -200
359.18 -200
359.2 -200
359.22 -200
359.24 -200
359.26 -200
359.28 -200
359.3 -200
359.32 -200
359.34 -200
359.36 -200
359.38 -200
359.4 -200
359.42 -200
359.44 -200
359.46 -200
359.48 -200
359.5 -200
359.52 -200
359.54 -200
359.56 -200
359.58 -200
359.6 -200
359.62 -200
359.64 -200
359.66 -200
359.68 -200
359.7 -200
359.72 -200
359.74 -200
359.76 -200
359.78 -200
359.8 -200
359.82 -200
359.84 -200
359.86 -200
359.88 -200
359.9 -200
359.92 -200
359.94 -200
359.96 -200
359.98 -200
360 -200
360.02 -200
360.04 -200
360.06 -200
360.08 -200
360.1 -200
360.12 -200
360.14 -200
360.16 -200
360.18 -200
360.2 -200
360.22 -200
360.24 -200
360.26 -200
360.28 -200
360.3 -200
360.32 -200
360.34 -200
360.36 -200
360.38 -200
360.4 -200
360.42 -200
360.44 -200
360.46 -200
360.48 -200
360.5 -200
360.52 -200
360.54 -200
360.56 -200
360.58 -200
360.6 -200
360.62 -200
360.64 -200
360.66 -200
360.68 -200
360.7 -200
360.72 -200
360.74 -200
360.76 -200
360.78 -200
360.8 -200
360.82 -200
360.84 -200
360.86 -200
360.88 -200
360.9 -200
360.92 -200
360.94 -200
360.96 -200
360.98 -200
361 -200
361.02 -200
361.04 -200
361.06 -200
361.08 -200
361.1 -200
361.12 -200
361.14 -200
361.16 -200
361.18 -200
361.2 -200
361.22 -200
361.24 -200
361.26 -200
361.28 -200
361.3 -200
361.32 -200
361.34 -200
361.36 -200
361.38 -200
361.4 -200
361.42 -200
361.44 -200
361.46 -200
361.48 -200
361.5 -200
361.52 -200
361.54 -200
361.56 -200
361.58 -200
361.6 -200
361.62 -200
361.64 -200
361.66 -200
361.68 -200
361.7 -200
361.72 -200
361.74 -200
361.76 -200
361.78 -200
361.8 -200
361.82 -200
361.84 -200
361.86 -200
361.88 -200
361.9 -200
361.92 -200
361.94 -200
361.96 -200
361.98 -200
362 -200
362.02 -200
362.04 -200
362.06 -200
362.08 -200
362.1 -200
362.12 -200
362.14 -200
362.16 -200
362.18 -200
362.2 -200
362.22 -200
362.24 -200
362.26 -200
362.28 -200
362.3 -200
362.32 -200
362.34 -200
362.36 -200
362.38 -200
362.4 -200
362.42 -200
362.44 -200
362.46 -200
362.48 -200
362.5 -200
362.52 -200
362.54 -200
362.56 -200
362.58 -200
362.6 -200
362.62 -200
362.64 -200
362.66 -200
362.68 -200
362.7 -200
362.72 -200
362.74 -200
362.76 -200
362.78 -200
362.8 -200
362.82 -200
362.84 -200
362.86 -200
362.88 -200
362.9 -200
362.92 -200
362.94 -200
362.96 -200
362.98 -200
363 -200
363.02 -200
363.04 -200
363.06 -200
363.08 -200
363.1 -200
363.12 -200
363.14 -200
363.16 -200
363.18 -200
363.2 -200
363.22 -200
363.24 -200
363.26 -200
363.28 -200
363.3 -200
363.32 -200
363.34 -200
363.36 -200
363.38 -200
363.4 -200
363.42 -200
363.44 -200
363.46 -200
363.48 -200
363.5 -200
363.52 -200
363.54 -200
363.56 -200
363.58 -200
363.6 -200
363.62 -200
363.64 -200
363.66 -200
363.68 -200
363.7 -200
363.72 -200
363.74 -200
363.76 -200
363.78 -200
363.8 -200
363.82 -200
363.84 -200
363.86 -200
363.88 -200
363.9 -200
363.92 -200
363.94 -200
363.96 -200
363.98 -200
364 -200
364.02 -200
364.04 -200
364.06 -200
364.08 -200
364.1 -200
364.12 -200
364.14 -200
364.16 -200
364.18 -200
364.2 -200
364.22 -200
364.24 -200
364.26 -200
364.28 -200
364.3 -200
364.32 -200
364.34 -200
364.36 -200
364.38 -200
364.4 -200
364.42 -200
364.44 -200
364.46 -200
364.48 -200
364.5 -200
364.52 -200
364.54 -200
364.56 -200
364.58 -200
364.6 -200
364.62 -200
364.64 -200
364.66 -200
364.68 -200
364.7 -200
364.72 -200
364.74 -200
364.76 -200
364.78 -200
364.8 -200
364.82 -200
364.84 -200
364.86 -200
364.88 -200
364.9 -200
364.92 -200
364.94 -200
364.96 -200
364.98 -200
365 -200
365.02 -200
365.04 -200
365.06 -200
365.08 -200
365.1 -200
365.12 -200
365.14 -200
365.16 -200
365.18 -200
365.2 -200
365.22 -200
365.24 -200
365.26 -200
365.28 -200
365.3 -200
365.32 -200
365.34 -200
365.36 -200
365.38 -200
365.4 -200
365.42 -200
365.44 -200
365.46 -200
365.48 -200
365.5 -200
365.52 -200
365.54 -200
365.56 -200
365.58 -200
365.6 -200
365.62 -200
365.64 -200
365.66 -200
365.68 -200
365.7 -200
365.72 -200
365.74 -200
365.76 -200
365.78 -200
365.8 -200
365.82 -200
365.84 -200
365.86 -200
365.88 -200
365.9 -200
365.92 -200
365.94 -200
365.96 -200
365.98 -200
366 -200
366.02 -200
366.04 -200
366.06 -200
366.08 -200
366.1 -200
366.12 -200
366.14 -200
366.16 -200
366.18 -200
366.2 -200
366.22 -200
366.24 -200
366.26 -200
366.28 -200
366.3 -200
366.32 -200
366.34 -200
366.36 -200
366.38 -200
366.4 -200
366.42 -200
366.44 -200
366.46 -200
366.48 -200
366.5 -200
366.52 -200
366.54 -200
366.56 -200
366.58 -200
366.6 -200
366.62 -200
366.64 -200
366.66 -200
366.68 -200
366.7 -200
366.72 -200
366.74 -200
366.76 -200
366.78 -200
366.8 -200
366.82 -200
366.84 -200
366.86 -200
366.88 -200
366.9 -200
366.92 -200
366.94 -200
366.96 -200
366.98 -200
367 -200
367.02 -200
367.04 -200
367.06 -200
367.08 -200
367.1 -200
367.12 -200
367.14 -200
367.16 -200
367.18 -200
367.2 -200
367.22 -200
367.24 -200
367.26 -200
367.28 -200
367.3 -200
367.32 -200
367.34 -200
367.36 -200
367.38 -200
367.4 -200
367.42 -200
367.44 -200
367.46 -200
367.48 -200
367.5 -200
367.52 -200
367.54 -200
367.56 -200
367.58 -200
367.6 -200
367.62 -200
367.64 -200
367.66 -200
367.68 -200
367.7 -200
367.72 -200
367.74 -200
367.76 -200
367.78 -200
367.8 -200
367.82 -200
367.84 -200
367.86 -200
367.88 -200
367.9 -200
367.92 -200
367.94 -200
367.96 -200
367.98 -200
368 -200
368.02 -200
368.04 -200
368.06 -200
368.08 -200
368.1 -200
368.12 -200
368.14 -200
368.16 -200
368.18 -200
368.2 -200
368.22 -200
368.24 -200
368.26 -200
368.28 -200
368.3 -200
368.32 -200
368.34 -200
368.36 -200
368.38 -200
368.4 -200
368.42 -200
368.44 -200
368.46 -200
368.48 -200
368.5 -200
368.52 -200
368.54 -200
368.56 -200
368.58 -200
368.6 -200
368.62 -200
368.64 -200
368.66 -200
368.68 -200
368.7 -200
368.72 -200
368.74 -200
368.76 -200
368.78 -200
368.8 -200
368.82 -200
368.84 -200
368.86 -200
368.88 -200
368.9 -200
368.92 -200
368.94 -200
368.96 -200
368.98 -200
369 -200
369.02 -200
369.04 -200
369.06 -200
369.08 -200
369.1 -200
369.12 -200
369.14 -200
369.16 -200
369.18 -200
369.2 -200
369.22 -200
369.24 -200
369.26 -200
369.28 -200
369.3 -200
369.32 -200
369.34 -200
369.36 -200
369.38 -200
369.4 -200
369.42 -200
369.44 -200
369.46 -200
369.48 -200
369.5 -200
369.52 -200
369.54 -200
369.56 -200
369.58 -200
369.6 -200
369.62 -200
369.64 -200
369.66 -200
369.68 -200
369.7 -200
369.72 -200
369.74 -200
369.76 -200
369.78 -200
369.8 -200
369.82 -200
369.84 -200
369.86 -200
369.88 -200
369.9 -200
369.92 -200
369.94 -200
369.96 -200
369.98 -200
370 -200
370.02 -200
370.04 -200
370.06 -200
370.08 -200
370.1 -200
370.12 -200
370.14 -200
370.16 -200
370.18 -200
370.2 -200
370.22 -200
370.24 -200
370.26 -200
370.28 -200
370.3 -200
370.32 -200
370.34 -200
370.36 -200
370.38 -200
370.4 -200
370.42 -200
370.44 -200
370.46 -200
370.48 -200
370.5 -200
370.52 -200
370.54 -200
370.56 -200
370.58 -200
370.6 -200
370.62 -200
370.64 -200
370.66 -200
370.68 -200
370.7 -200
370.72 -200
370.74 -200
370.76 -200
370.78 -200
370.8 -200
370.82 -200
370.84 -200
370.86 -200
370.88 -200
370.9 -200
370.92 -200
370.94 -200
370.96 -200
370.98 -200
371 -200
371.02 -200
371.04 -200
371.06 -200
371.08 -200
371.1 -200
371.12 -200
371.14 -200
371.16 -200
371.18 -200
371.2 -200
371.22 -200
371.24 -200
371.26 -200
371.28 -200
371.3 -200
371.32 -200
371.34 -200
371.36 -200
371.38 -200
371.4 -200
371.42 -200
371.44 -200
371.46 -200
371.48 -200
371.5 -200
371.52 -200
371.54 -200
371.56 -200
371.58 -200
371.6 -200
371.62 -200
371.64 -200
371.66 -200
371.68 -200
371.7 -200
371.72 -200
371.74 -200
371.76 -200
371.78 -200
371.8 -200
371.82 -200
371.84 -200
371.86 -200
371.88 -200
371.9 -200
371.92 -200
371.94 -200
371.96 -200
371.98 -200
372 -200
372.02 -200
372.04 -200
372.06 -200
372.08 -200
372.1 -200
372.12 -200
372.14 -200
372.16 -200
372.18 -200
372.2 -200
372.22 -200
372.24 -200
372.26 -200
372.28 -200
372.3 -200
372.32 -200
372.34 -200
372.36 -200
372.38 -200
372.4 -200
372.42 -200
372.44 -200
372.46 -200
372.48 -200
372.5 -200
372.52 -200
372.54 -200
372.56 -200
372.58 -200
372.6 -200
372.62 -200
372.64 -200
372.66 -200
372.68 -200
372.7 -200
372.72 -200
372.74 -200
372.76 -200
372.78 -200
372.8 -200
372.82 -200
372.84 -200
372.86 -200
372.88 -200
372.9 -200
372.92 -200
372.94 -200
372.96 -200
372.98 -200
373 -200
373.02 -200
373.04 -200
373.06 -200
373.08 -200
373.1 -200
373.12 -200
373.14 -200
373.16 -200
373.18 -200
373.2 -200
373.22 -200
373.24 -200
373.26 -200
373.28 -200
373.3 -200
373.32 -200
373.34 -200
373.36 -200
373.38 -200
373.4 -200
373.42 -200
373.44 -200
373.46 -200
373.48 -200
373.5 -200
373.52 -200
373.54 -200
373.56 -200
373.58 -200
373.6 -200
373.62 -200
373.64 -200
373.66 -200
373.68 -200
373.7 -200
373.72 -200
373.74 -200
373.76 -200
373.78 -200
373.8 -200
373.82 -200
373.84 -200
373.86 -200
373.88 -200
373.9 -200
373.92 -200
373.94 -200
373.96 -200
373.98 -200
374 -200
374.02 -200
374.04 -200
374.06 -200
374.08 -200
374.1 -200
374.12 -200
374.14 -200
374.16 -200
374.18 -200
374.2 -200
374.22 -200
374.24 -200
374.26 -200
374.28 -200
374.3 -200
374.32 -200
374.34 -200
374.36 -200
374.38 -200
374.4 -200
374.42 -200
374.44 -200
374.46 -200
374.48 -200
374.5 -200
374.52 -200
374.54 -200
374.56 -200
374.58 -200
374.6 -200
374.62 -200
374.64 -200
374.66 -200
374.68 -200
374.7 -200
374.72 -200
374.74 -200
374.76 -200
374.78 -200
374.8 -200
374.82 -200
374.84 -200
374.86 -200
374.88 -200
374.9 -200
374.92 -200
374.94 -200
374.96 -200
374.98 -200
375 0
375.02 0
375.04 0
375.06 0
375.08 0
375.1 0
375.12 0
375.14 0
375.16 0
375.18 0
375.2 0
375.22 0
375.24 0
375.26 0
375.28 0
375.3 0
375.32 0
375.34 0
375.36 0
375.38 0
375.4 0
375.42 0
375.44 0
375.46 0
375.48 0
375.5 0
375.52 0
375.54 0
375.56 0
375.58 0
375.6 0
375.62 0
375.64 0
375.66 0
375.68 0
375.7 0
375.72 0
375.74 0
375.76 0
375.78 0
375.8 0
375.82 0
375.84 0
375.86 0
375.88 0
375.9 0
375.92 0
375.94 0
375.96 0
375.98 0
376 0
376.02 0
376.04 0
376.06 0
376.08 0
376.1 0
376.12 0
376.14 0
376.16 0
376.18 0
376.2 0
376.22 0
376.24 0
376.26 0
376.28 0
376.3 0
376.32 0
376.34 0
376.36 0
376.38 0
376.4 0
376.42 0
376.44 0
376.46 0
376.48 0
376.5 0
376.52 0
376.54 0
376.56 0
376.58 0
376.6 0
376.62 0
376.64 0
376.66 0
376.68 0
376.7 0
376.72 0
376.74 0
376.76 0
376.78 0
376.8 0
376.82 0
376.84 0
376.86 0
376.88 0
376.9 0
376.92 0
376.94 0
376.96 0
376.98 0
377 0
377.02 0
377.04 0
377.06 0
377.08 0
377.1 0
377.12 0
377.14 0
377.16 0
377.18 0
377.2 0
377.22 0
377.24 0
377.26 0
377.28 0
377.3 0
377.32 0
377.34 0
377.36 0
377.38 0
377.4 0
377.42 0
377.44 0
377.46 0
377.48 0
377.5 0
377.52 0
377.54 0
377.56 0
377.58 0
377.6 0
377.62 0
377.64 0
377.66 0
377.68 0
377.7 0
377.72 0
377.74 0
377.76 0
377.78 0
377.8 0
377.82 0
377.84 0
377.86 0
377.88 0
377.9 0
377.92 0
377.94 0
377.96 0
377.98 0
378 0
378.02 0
378.04 0
378.06 0
378.08 0
378.1 0
378.12 0
378.14 0
378.16 0
378.18 0
378.2 0
378.22 0
378.24 0
378.26 0
378.28 0
378.3 0
378.32 0
378.34 0
378.36 0
378.38 0
378.4 0
378.42 0
378.44 0
378.46 0
378.48 0
378.5 0
378.52 0
378.54 0
378.56 0
378.58 0
378.6 0
378.62 0
378.64 0
378.66 0
378.68 0
378.7 0
378.72 0
378.74 0
378.76 0
378.78 0
378.8 0
378.82 0
378.84 0
378.86 0
378.88 0
378.9 0
378.92 0
378.94 0
378.96 0
378.98 0
379 0
379.02 0
379.04 0
379.06 0
379.08 0
379.1 0
379.12 0
379.14 0
379.16 0
379.18 0
379.2 0
379.22 0
379.24 0
379.26 0
379.28 0
379.3 0
379.32 0
379.34 0
379.36 0
379.38 0
379.4 0
379.42 0
379.44 0
379.46 0
379.48 0
379.5 0
379.52 0
379.54 0
379.56 0
379.58 0
379.6 0
379.62 0
379.64 0
379.66 0
379.68 0
379.7 0
379.72 0
379.74 0
379.76 0
379.78 0
379.8 0
379.82 0
379.84 0
379.86 0
379.88 0
379.9 0
379.92 0
379.94 0
379.96 0
379.98 0
380 0
380.02 0
380.04 0
380.06 0
380.08 0
380.1 0
380.12 0
380.14 0
380.16 0
380.18 0
380.2 0
380.22 0
380.24 0
380.26 0
380.28 0
380.3 0
380.32 0
380.34 0
380.36 0
380.38 0
380.4 0
380.42 0
380.44 0
380.46 0
380.48 0
380.5 0
380.52 0
380.54 0
380.56 0
380.58 0
380.6 0
380.62 0
380.64 0
380.66 0
380.68 0
380.7 0
380.72 0
380.74 0
380.76 0
380.78 0
380.8 0
380.82 0
380.84 0
380.86 0
380.88 0
380.9 0
380.92 0
380.94 0
380.96 0
380.98 0
381 0
381.02 0
381.04 0
381.06 0
381.08 0
381.1 0
381.12 0
381.14 0
381.16 0
381.18 0
381.2 0
381.22 0
381.24 0
381.26 0
381.28 0
381.3 0
381.32 0
381.34 0
381.36 0
381.38 0
381.4 0
381.42 0
381.44 0
381.46 0
381.48 0
381.5 0
381.52 0
381.54 0
381.56 0
381.58 0
381.6 0
381.62 0
381.64 0
381.66 0
381.68 0
381.7 0
381.72 0
381.74 0
381.76 0
381.78 0
381.8 0
381.82 0
381.84 0
381.86 0
381.88 0
381.9 0
381.92 0
381.94 0
381.96 0
381.98 0
382 0
382.02 0
382.04 0
382.06 0
382.08 0
382.1 0
382.12 0
382.14 0
382.16 0
382.18 0
382.2 0
382.22 0
382.24 0
382.26 0
382.28 0
382.3 0
382.32 0
382.34 0
382.36 0
382.38 0
382.4 0
382.42 0
382.44 0
382.46 0
382.48 0
382.5 0
382.52 0
382.54 0
382.56 0
382.58 0
382.6 0
382.62 0
382.64 0
382.66 0
382.68 0
382.7 0
382.72 0
382.74 0
382.76 0
382.78 0
382.8 0
382.82 0
382.84 0
382.86 0
382.88 0
382.9 0
382.92 0
382.94 0
382.96 0
382.98 0
383 0
383.02 0
383.04 0
383.06 0
383.08 0
383.1 0
383.12 0
383.14 0
383.16 0
383.18 0
383.2 0
383.22 0
383.24 0
383.26 0
383.28 0
383.3 0
383.32 0
383.34 0
383.36 0
383.38 0
383.4 0
383.42 0
383.44 0
383.46 0
383.48 0
383.5 0
383.52 0
383.54 0
383.56 0
383.58 0
383.6 0
383.62 0
383.64 0
383.66 0
383.68 0
383.7 0
383.72 0
383.74 0
383.76 0
383.78 0
383.8 0
383.82 0
383.84 0
383.86 0
383.88 0
383.9 0
383.92 0
383.94 0
383.96 0
383.98 0
384 0
384.02 0
384.04 0
384.06 0
384.08 0
384.1 0
384.12 0
384.14 0
384.16 0
384.18 0
384.2 0
384.22 0
384.24 0
384.26 0
384.28 0
384.3 0
384.32 0
384.34 0
384.36 0
384.38 0
384.4 0
384.42 0
384.44 0
384.46 0
384.48 0
384.5 0
384.52 0
384.54 0
384.56 0
384.58 0
384.6 0
384.62 0
384.64 0
384.66 0
384.68 0
384.7 0
384.72 0
384.74 0
384.76 0
384.78 0
384.8 0
384.82 0
384.84 0
384.86 0
384.88 0
384.9 0
384.92 0
384.94 0
384.96 0
384.98 0
385 0
385.02 0
385.04 0
385.06 0
385.08 0
385.1 0
385.12 0
385.14 0
385.16 0
385.18 0
385.2 0
385.22 0
385.24 0
385.26 0
385.28 0
385.3 0
385.32 0
385.34 0
385.36 0
385.38 0
385.4 0
385.42 0
385.44 0
385.46 0
385.48 0
385.5 0
385.52 0
385.54 0
385.56 0
385.58 0
385.6 0
385.62 0
385.64 0
385.66 0
385.68 0
385.7 0
385.72 0
385.74 0
385.76 0
385.78 0
385.8 0
385.82 0
385.84 0
385.86 0
385.88 0
385.9 0
385.92 0
385.94 0
385.96 0
385.98 0
386 0
386.02 0
386.04 0
386.06 0
386.08 0
386.1 0
386.12 0
386.14 0
386.16 0
386.18 0
386.2 0
386.22 0
386.24 0
386.26 0
386.28 0
386.3 0
386.32 0
386.34 0
386.36 0
386.38 0
386.4 0
386.42 0
386.44 0
386.46 0
386.48 0
386.5 0
386.52 0
386.54 0
386.56 0
386.58 0
386.6 0
386.62 0
386.64 0
386.66 0
386.68 0
386.7 0
386.72 0
386.74 0
386.76 0
386.78 0
386.8 0
386.82 0
386.84 0
386.86 0
386.88 0
386.9 0
386.92 0
386.94 0
386.96 0
386.98 0
387 0
387.02 0
387.04 0
387.06 0
387.08 0
387.1 0
387.12 0
387.14 0
387.16 0
387.18 0
387.2 0
387.22 0
387.24 0
387.26 0
387.28 0
387.3 0
387.32 0
387.34 0
387.36 0
387.38 0
387.4 0
387.42 0
387.44 0
387.46 0
387.48 0
387.5 0
387.52 0
387.54 0
387.56 0
387.58 0
387.6 0
387.62 0
387.64 0
387.66 0
387.68 0
387.7 0
387.72 0
387.74 0
387.76 0
387.78 0
387.8 0
387.82 0
387.84 0
387.86 0
387.88 0
387.9 0
387.92 0
387.94 0
387.96 0
387.98 0
388 0
388.02 0
388.04 0
388.06 0
388.08 0
388.1 0
388.12 0
388.14 0
388.16 0
388.18 0
388.2 0
388.22 0
388.24 0
388.26 0
388.28 0
388.3 0
388.32 0
388.34 0
388.36 0
388.38 0
388.4 0
388.42 0
388.44 0
388.46 0
388.48 0
388.5 0
388.52 0
388.54 0
388.56 0
388.58 0
388.6 0
388.62 0
388.64 0
388.66 0
388.68 0
388.7 0
388.72 0
388.74 0
388.76 0
388.78 0
388.8 0
388.82 0
388.84 0
388.86 0
388.88 0
388.9 0
388.92 0
388.94 0
388.96 0
388.98 0
389 0
389.02 0
389.04 0
389.06 0
389.08 0
389.1 0
389.12 0
389.14 0
389.16 0
389.18 0
389.2 0
389.22 0
389.24 0
389.26 0
389.28 0
389.3 0
389.32 0
389.34 0
389.36 0
389.38 0
389.4 0
389.42 0
389.44 0
389.46 0
389.48 0
389.5 0
389.52 0
389.54 0
389.56 0
389.58 0
389.6 0
389.62 0
389.64 0
389.66 0
389.68 0
389.7 0
389.72 0
389.74 0
389.76 0
389.78 0
389.8 0
389.82 0
389.84 0
389.86 0
389.88 0
389.9 0
389.92 0
389.94 0
389.96 0
389.98 0
390 0
390.02 0
390.04 0
390.06 0
390.08 0
390.1 0
390.12 0
390.14 0
390.16 0
390.18 0
390.2 0
390.22 0
390.24 0
390.26 0
390.28 0
390.3 0
390.32 0
390.34 0
390.36 0
390.38 0
390.4 0
390.42 0
390.44 0
390.46 0
390.48 0
390.5 0
390.52 0
390.54 0
390.56 0
390.58 0
390.6 0
390.62 0
390.64 0
390.66 0
390.68 0
390.7 0
390.72 0
390.74 0
390.76 0
390.78 0
390.8 0
390.82 0
390.84 0
390.86 0
390.88 0
390.9 0
390.92 0
390.94 0
390.96 0
390.98 0
391 0
391.02 0
391.04 0
391.06 0
391.08 0
391.1 0
391.12 0
391.14 0
391.16 0
391.18 0
391.2 0
391.22 0
391.24 0
391.26 0
391.28 0
391.3 0
391.32 0
391.34 0
391.36 0
391.38 0
391.4 0
391.42 0
391.44 0
391.46 0
391.48 0
391.5 0
391.52 0
391.54 0
391.56 0
391.58 0
391.6 0
391.62 0
391.64 0
391.66 0
391.68 0
391.7 0
391.72 0
391.74 0
391.76 0
391.78 0
391.8 0
391.82 0
391.84 0
391.86 0
391.88 0
391.9 0
391.92 0
391.94 0
391.96 0
391.98 0
392 0
392.02 0
392.04 0
392.06 0
392.08 0
392.1 0
392.12 0
392.14 0
392.16 0
392.18 0
392.2 0
392.22 0
392.24 0
392.26 0
392.28 0
392.3 0
392.32 0
392.34 0
392.36 0
392.38 0
392.4 0
392.42 0
392.44 0
392.46 0
392.48 0
392.5 0
392.52 0
392.54 0
392.56 0
392.58 0
392.6 0
392.62 0
392.64 0
392.66 0
392.68 0
392.7 0
392.72 0
392.74 0
392.76 0
392.78 0
392.8 0
392.82 0
392.84 0
392.86 0
392.88 0
392.9 0
392.92 0
392.94 0
392.96 0
392.98 0
393 0
393.02 0
393.04 0
393.06 0
393.08 0
393.1 0
393.12 0
393.14 0
393.16 0
393.18 0
393.2 0
393.22 0
393.24 0
393.26 0
393.28 0
393.3 0
393.32 0
393.34 0
393.36 0
393.38 0
393.4 0
393.42 0
393.44 0
393.46 0
393.48 0
393.5 0
393.52 0
393.54 0
393.56 0
393.58 0
393.6 0
393.62 0
393.64 0
393.66 0
393.68 0
393.7 0
393.72 0
393.74 0
393.76 0
393.78 0
393.8 0
393.82 0
393.84 0
393.86 0
393.88 0
393.9 0
393.92 0
393.94 0
393.96 0
393.98 0
394 0
394.02 0
394.04 0
394.06 0
394.08 0
394.1 0
394.12 0
394.14 0
394.16 0
394.18 0
394.2 0
394.22 0
394.24 0
394.26 0
394.28 0
394.3 0
394.32 0
394.34 0
394.36 0
394.38 0
394.4 0
394.42 0
394.44 0
394.46 0
394.48 0
394.5 0
394.52 0
394.54 0
394.56 0
394.58 0
394.6 0
394.62 0
394.64 0
394.66 0
394.68 0
394.7 0
394.72 0
394.74 0
394.76 0
394.78 0
394.8 0
394.82 0
394.84 0
394.86 0
394.88 0
394.9 0
394.92 0
394.94 0
394.96 0
394.98 0
395 0
395.02 0
395.04 0
395.06 0
395.08 0
395.1 0
395.12 0
395.14 0
395.16 0
395.18 0
395.2 0
395.22 0
395.24 0
395.26 0
395.28 0
395.3 0
395.32 0
395.34 0
395.36 0
395.38 0
395.4 0
395.42 0
395.44 0
395.46 0
395.48 0
395.5 0
395.52 0
395.54 0
395.56 0
395.58 0
395.6 0
395.62 0
395.64 0
395.66 0
395.68 0
395.7 0
395.72 0
395.74 0
395.76 0
395.78 0
395.8 0
395.82 0
395.84 0
395.86 0
395.88 0
395.9 0
395.92 0
395.94 0
395.96 0
395.98 0
396 0
396.02 0
396.04 0
396.06 0
396.08 0
396.1 0
396.12 0
396.14 0
396.16 0
396.18 0
396.2 0
396.22 0
396.24 0
396.26 0
396.28 0
396.3 0
396.32 0
396.34 0
396.36 0
396.38 0
396.4 0
396.42 0
396.44 0
396.46 0
396.48 0
396.5 0
396.52 0
396.54 0
396.56 0
396.58 0
396.6 0
396.62 0
396.64 0
396.66 0
396.68 0
396.7 0
396.72 0
396.74 0
396.76 0
396.78 0
396.8 0
396.82 0
396.84 0
396.86 0
396.88 0
396.9 0
396.92 0
396.94 0
396.96 0
396.98 0
397 0
397.02 0
397.04 0
397.06 0
397.08 0
397.1 0
397.12 0
397.14 0
397.16 0
397.18 0
397.2 0
397.22 0
397.24 0
397.26 0
397.28 0
397.3 0
397.32 0
397.34 0
397.36 0
397.38 0
397.4 0
397.42 0
397.44 0
397.46 0
397.48 0
397.5 0
397.52 0
397.54 0
397.56 0
397.58 0
397.6 0
397.62 0
397.64 0
397.66 0
397.68 0
397.7 0
397.72 0
397.74 0
397.76 0
397.78 0
397.8 0
397.82 0
397.84 0
397.86 0
397.88 0
397.9 0
397.92 0
397.94 0
397.96 0
397.98 0
398 0
398.02 0
398.04 0
398.06 0
398.08 0
398.1 0
398.12 0
398.14 0
398.16 0
398.18 0
398.2 0
398.22 0
398.24 0
398.26 0
398.28 0
398.3 0
398.32 0
398.34 0
398.36 0
398.38 0
398.4 0
398.42 0
398.44 0
398.46 0
398.48 0
398.5 0
398.52 0
398.54 0
398.56 0
398.58 0
398.6 0
398.62 0
398.64 0
398.66 0
398.68 0
398.7 0
398.72 0
398.74 0
398.76 0
398.78 0
398.8 0
398.82 0
398.84 0
398.86 0
398.88 0
398.9 0
398.92 0
398.94 0
398.96 0
398.98 0
399 0
399.02 0
399.04 0
399.06 0
399.08 0
399.1 0
399.12 0
399.14 0
399.16 0
399.18 0
399.2 0
399.22 0
399.24 0
399.26 0
399.28 0
399.3 0
399.32 0
399.34 0
399.36 0
399.38 0
399.4 0
399.42 0
399.44 0
399.46 0
399.48 0
399.5 0
399.52 0
399.54 0
399.56 0
399.58 0
399.6 0
399.62 0
399.64 0
399.66 0
399.68 0
399.7 0
399.72 0
399.74 0
399.76 0
399.78 0
399.8 0
399.82 0
399.84 0
399.86 0
399.88 0
399.9 0
399.92 0
399.94 0
399.96 0
399.98 0
400 0
400.02 0
400.04 0
400.06 0
400.08 0
400.1 0
400.12 0
400.14 0
400.16 0
400.18 0
400.2 0
400.22 0
400.24 0
400.26 0
400.28 0
400.3 0
400.32 0
400.34 0
400.36 0
400.38 0
400.4 0
400.42 0
400.44 0
400.46 0
400.48 0
400.5 0
400.52 0
400.54 0
400.56 0
400.58 0
400.6 0
400.62 0
400.64 0
400.66 0
400.68 0
400.7 0
400.72 0
400.74 0
400.76 0
400.78 0
400.8 0
400.82 0
400.84 0
400.86 0
400.88 0
400.9 0
400.92 0
400.94 0
400.96 0
400.98 0
401 0
401.02 0
401.04 0
401.06 0
401.08 0
401.1 0
401.12 0
401.14 0
401.16 0
401.18 0
401.2 0
401.22 0
401.24 0
401.26 0
401.28 0
401.3 0
401.32 0
401.34 0
401.36 0
401.38 0
401.4 0
401.42 0
401.44 0
401.46 0
401.48 0
401.5 0
401.52 0
401.54 0
401.56 0
401.58 0
401.6 0
401.62 0
401.64 0
401.66 0
401.68 0
401.7 0
401.72 0
401.74 0
401.76 0
401.78 0
401.8 0
401.82 0
401.84 0
401.86 0
401.88 0
401.9 0
401.92 0
401.94 0
401.96 0
401.98 0
402 0
402.02 0
402.04 0
402.06 0
402.08 0
402.1 0
402.12 0
402.14 0
402.16 0
402.18 0
402.2 0
402.22 0
402.24 0
402.26 0
402.28 0
402.3 0
402.32 0
402.34 0
402.36 0
402.38 0
402.4 0
402.42 0
402.44 0
402.46 0
402.48 0
402.5 0
402.52 0
402.54 0
402.56 0
402.58 0
402.6 0
402.62 0
402.64 0
402.66 0
402.68 0
402.7 0
402.72 0
402.74 0
402.76 0
402.78 0
402.8 0
402.82 0
402.84 0
402.86 0
402.88 0
402.9 0
402.92 0
402.94 0
402.96 0
402.98 0
403 0
403.02 0
403.04 0
403.06 0
403.08 0
403.1 0
403.12 0
403.14 0
403.16 0
403.18 0
403.2 0
403.22 0
403.24 0
403.26 0
403.28 0
403.3 0
403.32 0
403.34 0
403.36 0
403.38 0
403.4 0
403.42 0
403.44 0
403.46 0
403.48 0
403.5 0
403.52 0
403.54 0
403.56 0
403.58 0
403.6 0
403.62 0
403.64 0
403.66 0
403.68 0
403.7 0
403.72 0
403.74 0
403.76 0
403.78 0
403.8 0
403.82 0
403.84 0
403.86 0
403.88 0
403.9 0
403.92 0
403.94 0
403.96 0
403.98 0
404 0
404.02 0
404.04 0
404.06 0
404.08 0
404.1 0
404.12 0
404.14 0
404.16 0
404.18 0
404.2 0
404.22 0
404.24 0
404.26 0
404.28 0
404.3 0
404.32 0
404.34 0
404.36 0
404.38 0
404.4 0
404.42 0
404.44 0
404.46 0
404.48 0
404.5 0
404.52 0
404.54 0
404.56 0
404.58 0
404.6 0
404.62 0
404.64 0
404.66 0
404.68 0
404.7 0
404.72 0
404.74 0
404.76 0
404.78 0
404.8 0
404.82 0
404.84 0
404.86 0
404.88 0
404.9 0
404.92 0
404.94 0
404.96 0
404.98 0
405 0
405.02 0
405.04 0
405.06 0
405.08 0
405.1 0
405.12 0
405.14 0
405.16 0
405.18 0
405.2 0
405.22 0
405.24 0
405.26 0
405.28 0
405.3 0
405.32 0
405.34 0
405.36 0
405.38 0
405.4 0
405.42 0
405.44 0
405.46 0
405.48 0
405.5 0
405.52 0
405.54 0
405.56 0
405.58 0
405.6 0
405.62 0
405.64 0
405.66 0
405.68 0
405.7 0
405.72 0
405.74 0
405.76 0
405.78 0
405.8 0
405.82 0
405.84 0
405.86 0
405.88 0
405.9 0
405.92 0
405.94 0
405.96 0
405.98 0
406 0
406.02 0
406.04 0
406.06 0
406.08 0
406.1 0
406.12 0
406.14 0
406.16 0
406.18 0
406.2 0
406.22 0
406.24 0
406.26 0
406.28 0
406.3 0
406.32 0
406.34 0
406.36 0
406.38 0
406.4 0
406.42 0
406.44 0
406.46 0
406.48 0
406.5 0
406.52 0
406.54 0
406.56 0
406.58 0
406.6 0
406.62 0
406.64 0
406.66 0
406.68 0
406.7 0
406.72 0
406.74 0
406.76 0
406.78 0
406.8 0
406.82 0
406.84 0
406.86 0
406.88 0
406.9 0
406.92 0
406.94 0
406.96 0
406.98 0
407 0
407.02 0
407.04 0
407.06 0
407.08 0
407.1 0
407.12 0
407.14 0
407.16 0
407.18 0
407.2 0
407.22 0
407.24 0
407.26 0
407.28 0
407.3 0
407.32 0
407.34 0
407.36 0
407.38 0
407.4 0
407.42 0
407.44 0
407.46 0
407.48 0
407.5 0
407.52 0
407.54 0
407.56 0
407.58 0
407.6 0
407.62 0
407.64 0
407.66 0
407.68 0
407.7 0
407.72 0
407.74 0
407.76 0
407.78 0
407.8 0
407.82 0
407.84 0
407.86 0
407.88 0
407.9 0
407.92 0
407.94 0
407.96 0
407.98 0
408 0
408.02 0
408.04 0
408.06 0
408.08 0
408.1 0
408.12 0
408.14 0
408.16 0
408.18 0
408.2 0
408.22 0
408.24 0
408.26 0
408.28 0
408.3 0
408.32 0
408.34 0
408.36 0
408.38 0
408.4 0
408.42 0
408.44 0
408.46 0
408.48 0
408.5 0
408.52 0
408.54 0
408.56 0
408.58 0
408.6 0
408.62 0
408.64 0
408.66 0
408.68 0
408.7 0
408.72 0
408.74 0
408.76 0
408.78 0
408.8 0
408.82 0
408.84 0
408.86 0
408.88 0
408.9 0
408.92 0
408.94 0
408.96 0
408.98 0
409 0
409.02 0
409.04 0
409.06 0
409.08 0
409.1 0
409.12 0
409.14 0
409.16 0
409.18 0
409.2 0
409.22 0
409.24 0
409.26 0
409.28 0
409.3 0
409.32 0
409.34 0
409.36 0
409.38 0
409.4 0
409.42 0
409.44 0
409.46 0
409.48 0
409.5 0
409.52 0
409.54 0
409.56 0
409.58 0
409.6 0
409.62 0
409.64 0
409.66 0
409.68 0
409.7 0
409.72 0
409.74 0
409.76 0
409.78 0
409.8 0
409.82 0
409.84 0
409.86 0
409.88 0
409.9 0
409.92 0
409.94 0
409.96 0
409.98 0
410 0
410.02 0
410.04 0
410.06 0
410.08 0
410.1 0
410.12 0
410.14 0
410.16 0
410.18 0
410.2 0
410.22 0
410.24 0
410.26 0
410.28 0
410.3 0
410.32 0
410.34 0
410.36 0
410.38 0
410.4 0
410.42 0
410.44 0
410.46 0
410.48 0
410.5 0
410.52 0
410.54 0
410.56 0
410.58 0
410.6 0
410.62 0
410.64 0
410.66 0
410.68 0
410.7 0
410.72 0
410.74 0
410.76 0
410.78 0
410.8 0
410.82 0
410.84 0
410.86 0
410.88 0
410.9 0
410.92 0
410.94 0
410.96 0
410.98 0
411 0
411.02 0
411.04 0
411.06 0
411.08 0
411.1 0
411.12 0
411.14 0
411.16 0
411.18 0
411.2 0
411.22 0
411.24 0
411.26 0
411.28 0
411.3 0
411.32 0
411.34 0
411.36 0
411.38 0
411.4 0
411.42 0
411.44 0
411.46 0
411.48 0
411.5 0
411.52 0
411.54 0
411.56 0
411.58 0
411.6 0
411.62 0
411.64 0
411.66 0
411.68 0
411.7 0
411.72 0
411.74 0
411.76 0
411.78 0
411.8 0
411.82 0
411.84 0
411.86 0
411.88 0
411.9 0
411.92 0
411.94 0
411.96 0
411.98 0
412 0
412.02 0
412.04 0
412.06 0
412.08 0
412.1 0
412.12 0
412.14 0
412.16 0
412.18 0
412.2 0
412.22 0
412.24 0
412.26 0
412.28 0
412.3 0
412.32 0
412.34 0
412.36 0
412.38 0
412.4 0
412.42 0
412.44 0
412.46 0
412.48 0
412.5 0
412.52 0
412.54 0
412.56 0
412.58 0
412.6 0
412.62 0
412.64 0
412.66 0
412.68 0
412.7 0
412.72 0
412.74 0
412.76 0
412.78 0
412.8 0
412.82 0
412.84 0
412.86 0
412.88 0
412.9 0
412.92 0
412.94 0
412.96 0
412.98 0
413 0
413.02 0
413.04 0
413.06 0
413.08 0
413.1 0
413.12 0
413.14 0
413.16 0
413.18 0
413.2 0
413.22 0
413.24 0
413.26 0
413.28 0
413.3 0
413.32 0
413.34 0
413.36 0
413.38 0
413.4 0
413.42 0
413.44 0
413.46 0
413.48 0
413.5 0
413.52 0
413.54 0
413.56 0
413.58 0
413.6 0
413.62 0
413.64 0
413.66 0
413.68 0
413.7 0
413.72 0
413.74 0
413.76 0
413.78 0
413.8 0
413.82 0
413.84 0
413.86 0
413.88 0
413.9 0
413.92 0
413.94 0
413.96 0
413.98 0
414 0
414.02 0
414.04 0
414.06 0
414.08 0
414.1 0
414.12 0
414.14 0
414.16 0
414.18 0
414.2 0
414.22 0
414.24 0
414.26 0
414.28 0
414.3 0
414.32 0
414.34 0
414.36 0
414.38 0
414.4 0
414.42 0
414.44 0
414.46 0
414.48 0
414.5 0
414.52 0
414.54 0
414.56 0
414.58 0
414.6 0
414.62 0
414.64 0
414.66 0
414.68 0
414.7 0
414.72 0
414.74 0
414.76 0
414.78 0
414.8 0
414.82 0
414.84 0
414.86 0
414.88 0
414.9 0
414.92 0
414.94 0
414.96 0
414.98 0
415 0
415.02 0
415.04 0
415.06 0
415.08 0
415.1 0
415.12 0
415.14 0
415.16 0
415.18 0
415.2 0
415.22 0
415.24 0
415.26 0
415.28 0
415.3 0
415.32 0
415.34 0
415.36 0
415.38 0
415.4 0
415.42 0
415.44 0
415.46 0
415.48 0
415.5 0
415.52 0
415.54 0
415.56 0
415.58 0
415.6 0
415.62 0
415.64 0
415.66 0
415.68 0
415.7 0
415.72 0
415.74 0
415.76 0
415.78 0
415.8 0
415.82 0
415.84 0
415.86 0
415.88 0
415.9 0
415.92 0
415.94 0
415.96 0
415.98 0
416 0
416.02 0
416.04 0
416.06 0
416.08 0
416.1 0
416.12 0
416.14 0
416.16 0
416.18 0
416.2 0
416.22 0
416.24 0
416.26 0
416.28 0
416.3 0
416.32 0
416.34 0
416.36 0
416.38 0
416.4 0
416.42 0
416.44 0
416.46 0
416.48 0
416.5 0
416.52 0
416.54 0
416.56 0
416.58 0
416.6 0
416.62 0
416.64 0
416.66 0
416.68 0
416.7 0
416.72 0
416.74 0
416.76 0
416.78 0
416.8 0
416.82 0
416.84 0
416.86 0
416.88 0
416.9 0
416.92 0
416.94 0
416.96 0
416.98 0
417 0
417.02 0
417.04 0
417.06 0
417.08 0
417.1 0
417.12 0
417.14 0
417.16 0
417.18 0
417.2 0
417.22 0
417.24 0
417.26 0
417.28 0
417.3 0
417.32 0
417.34 0
417.36 0
417.38 0
417.4 0
417.42 0
417.44 0
417.46 0
417.48 0
417.5 0
417.52 0
417.54 0
417.56 0
417.58 0
417.6 0
417.62 0
417.64 0
417.66 0
417.68 0
417.7 0
417.72 0
417.74 0
417.76 0
417.78 0
417.8 0
417.82 0
417.84 0
417.86 0
417.88 0
417.9 0
417.92 0
417.94 0
417.96 0
417.98 0
418 0
418.02 0
418.04 0
418.06 0
418.08 0
418.1 0
418.12 0
418.14 0
418.16 0
418.18 0
418.2 0
418.22 0
418.24 0
418.26 0
418.28 0
418.3 0
418.32 0
418.34 0
418.36 0
418.38 0
418.4 0
418.42 0
418.44 0
418.46 0
418.48 0
418.5 0
418.52 0
418.54 0
418.56 0
418.58 0
418.6 0
418.62 0
418.64 0
418.66 0
418.68 0
418.7 0
418.72 0
418.74 0
418.76 0
418.78 0
418.8 0
418.82 0
418.84 0
418.86 0
418.88 0
418.9 0
418.92 0
418.94 0
418.96 0
418.98 0
419 0
419.02 0
419.04 0
419.06 0
419.08 0
419.1 0
419.12 0
419.14 0
419.16 0
419.18 0
419.2 0
419.22 0
419.24 0
419.26 0
419.28 0
419.3 0
419.32 0
419.34 0
419.36 0
419.38 0
419.4 0
419.42 0
419.44 0
419.46 0
419.48 0
419.5 0
419.52 0
419.54 0
419.56 0
419.58 0
419.6 0
419.62 0
419.64 0
419.66 0
419.68 0
419.7 0
419.72 0
419.74 0
419.76 0
419.78 0
419.8 0
419.82 0
419.84 0
419.86 0
419.88 0
419.9 0
419.92 0
419.94 0
419.96 0
419.98 0
420 0
420.02 0
420.04 0
420.06 0
420.08 0
420.1 0
420.12 0
420.14 0
420.16 0
420.18 0
420.2 0
420.22 0
420.24 0
420.26 0
420.28 0
420.3 0
420.32 0
420.34 0
420.36 0
420.38 0
420.4 0
420.42 0
420.44 0
420.46 0
420.48 0
420.5 0
420.52 0
420.54 0
420.56 0
420.58 0
420.6 0
420.62 0
420.64 0
420.66 0
420.68 0
420.7 0
420.72 0
420.74 0
420.76 0
420.78 0
420.8 0
420.82 0
420.84 0
420.86 0
420.88 0
420.9 0
420.92 0
420.94 0
420.96 0
420.98 0
421 0
421.02 0
421.04 0
421.06 0
421.08 0
421.1 0
421.12 0
421.14 0
421.16 0
421.18 0
421.2 0
421.22 0
421.24 0
421.26 0
421.28 0
421.3 0
421.32 0
421.34 0
421.36 0
421.38 0
421.4 0
421.42 0
421.44 0
421.46 0
421.48 0
421.5 0
421.52 0
421.54 0
421.56 0
421.58 0
421.6 0
421.62 0
421.64 0
421.66 0
421.68 0
421.7 0
421.72 0
421.74 0
421.76 0
421.78 0
421.8 0
421.82 0
421.84 0
421.86 0
421.88 0
421.9 0
421.92 0
421.94 0
421.96 0
421.98 0
422 0
422.02 0
422.04 0
422.06 0
422.08 0
422.1 0
422.12 0
422.14 0
422.16 0
422.18 0
422.2 0
422.22 0
422.24 0
422.26 0
422.28 0
422.3 0
422.32 0
422.34 0
422.36 0
422.38 0
422.4 0
422.42 0
422.44 0
422.46 0
422.48 0
422.5 0
422.52 0
422.54 0
422.56 0
422.58 0
422.6 0
422.62 0
422.64 0
422.66 0
422.68 0
422.7 0
422.72 0
422.74 0
422.76 0
422.78 0
422.8 0
422.82 0
422.84 0
422.86 0
422.88 0
422.9 0
422.92 0
422.94 0
422.96 0
422.98 0
423 0
423.02 0
423.04 0
423.06 0
423.08 0
423.1 0
423.12 0
423.14 0
423.16 0
423.18 0
423.2 0
423.22 0
423.24 0
423.26 0
423.28 0
423.3 0
423.32 0
423.34 0
423.36 0
423.38 0
423.4 0
423.42 0
423.44 0
423.46 0
423.48 0
423.5 0
423.52 0
423.54 0
423.56 0
423.58 0
423.6 0
423.62 0
423.64 0
423.66 0
423.68 0
423.7 0
423.72 0
423.74 0
423.76 0
423.78 0
423.8 0
423.82 0
423.84 0
423.86 0
423.88 0
423.9 0
423.92 0
423.94 0
423.96 0
423.98 0
424 0
424.02 0
424.04 0
424.06 0
424.08 0
424.1 0
424.12 0
424.14 0
424.16 0
424.18 0
424.2 0
424.22 0
424.24 0
424.26 0
424.28 0
424.3 0
424.32 0
424.34 0
424.36 0
424.38 0
424.4 0
424.42 0
424.44 0
424.46 0
424.48 0
424.5 0
424.52 0
424.54 0
424.56 0
424.58 0
424.6 0
424.62 0
424.64 0
424.66 0
424.68 0
424.7 0
424.72 0
424.74 0
424.76 0
424.78 0
424.8 0
424.82 0
424.84 0
424.86 0
424.88 0
424.9 0
424.92 0
424.94 0
424.96 0
424.98 0
425 0
425.02 0
425.04 0
425.06 0
425.08 0
425.1 0
425.12 0
425.14 0
425.16 0
425.18 0
425.2 0
425.22 0
425.24 0
425.26 0
425.28 0
425.3 0
425.32 0
425.34 0
425.36 0
425.38 0
425.4 0
425.42 0
425.44 0
425.46 0
425.48 0
425.5 0
425.52 0
425.54 0
425.56 0
425.58 0
425.6 0
425.62 0
425.64 0
425.66 0
425.68 0
425.7 0
425.72 0
425.74 0
425.76 0
425.78 0
425.8 0
425.82 0
425.84 0
425.86 0
425.88 0
425.9 0
425.92 0
425.94 0
425.96 0
425.98 0
426 0
426.02 0
426.04 0
426.06 0
426.08 0
426.1 0
426.12 0
426.14 0
426.16 0
426.18 0
426.2 0
426.22 0
426.24 0
426.26 0
426.28 0
426.3 0
426.32 0
426.34 0
426.36 0
426.38 0
426.4 0
426.42 0
426.44 0
426.46 0
426.48 0
426.5 0
426.52 0
426.54 0
426.56 0
426.58 0
426.6 0
426.62 0
426.64 0
426.66 0
426.68 0
426.7 0
426.72 0
426.74 0
426.76 0
426.78 0
426.8 0
426.82 0
426.84 0
426.86 0
426.88 0
426.9 0
426.92 0
426.94 0
426.96 0
426.98 0
427 0
427.02 0
427.04 0
427.06 0
427.08 0
427.1 0
427.12 0
427.14 0
427.16 0
427.18 0
427.2 0
427.22 0
427.24 0
427.26 0
427.28 0
427.3 0
427.32 0
427.34 0
427.36 0
427.38 0
427.4 0
427.42 0
427.44 0
427.46 0
427.48 0
427.5 0
427.52 0
427.54 0
427.56 0
427.58 0
427.6 0
427.62 0
427.64 0
427.66 0
427.68 0
427.7 0
427.72 0
427.74 0
427.76 0
427.78 0
427.8 0
427.82 0
427.84 0
427.86 0
427.88 0
427.9 0
427.92 0
427.94 0
427.96 0
427.98 0
428 0
428.02 0
428.04 0
428.06 0
428.08 0
428.1 0
428.12 0
428.14 0
428.16 0
428.18 0
428.2 0
428.22 0
428.24 0
428.26 0
428.28 0
428.3 0
428.32 0
428.34 0
428.36 0
428.38 0
428.4 0
428.42 0
428.44 0
428.46 0
428.48 0
428.5 0
428.52 0
428.54 0
428.56 0
428.58 0
428.6 0
428.62 0
428.64 0
428.66 0
428.68 0
428.7 0
428.72 0
428.74 0
428.76 0
428.78 0
428.8 0
428.82 0
428.84 0
428.86 0
428.88 0
428.9 0
428.92 0
428.94 0
428.96 0
428.98 0
429 0
429.02 0
429.04 0
429.06 0
429.08 0
429.1 0
429.12 0
429.14 0
429.16 0
429.18 0
429.2 0
429.22 0
429.24 0
429.26 0
429.28 0
429.3 0
429.32 0
429.34 0
429.36 0
429.38 0
429.4 0
429.42 0
429.44 0
429.46 0
429.48 0
429.5 0
429.52 0
429.54 0
429.56 0
429.58 0
429.6 0
429.62 0
429.64 0
429.66 0
429.68 0
429.7 0
429.72 0
429.74 0
429.76 0
429.78 0
429.8 0
429.82 0
429.84 0
429.86 0
429.88 0
429.9 0
429.92 0
429.94 0
429.96 0
429.98 0
430 0
430.02 0
430.04 0
430.06 0
430.08 0
430.1 0
430.12 0
430.14 0
430.16 0
430.18 0
430.2 0
430.22 0
430.24 0
430.26 0
430.28 0
430.3 0
430.32 0
430.34 0
430.36 0
430.38 0
430.4 0
430.42 0
430.44 0
430.46 0
430.48 0
430.5 0
430.52 0
430.54 0
430.56 0
430.58 0
430.6 0
430.62 0
430.64 0
430.66 0
430.68 0
430.7 0
430.72 0
430.74 0
430.76 0
430.78 0
430.8 0
430.82 0
430.84 0
430.86 0
430.88 0
430.9 0
430.92 0
430.94 0
430.96 0
430.98 0
431 0
431.02 0
431.04 0
431.06 0
431.08 0
431.1 0
431.12 0
431.14 0
431.16 0
431.18 0
431.2 0
431.22 0
431.24 0
431.26 0
431.28 0
431.3 0
431.32 0
431.34 0
431.36 0
431.38 0
431.4 0
431.42 0
431.44 0
431.46 0
431.48 0
431.5 0
431.52 0
431.54 0
431.56 0
431.58 0
431.6 0
431.62 0
431.64 0
431.66 0
431.68 0
431.7 0
431.72 0
431.74 0
431.76 0
431.78 0
431.8 0
431.82 0
431.84 0
431.86 0
431.88 0
431.9 0
431.92 0
431.94 0
431.96 0
431.98 0
432 0
432.02 0
432.04 0
432.06 0
432.08 0
432.1 0
432.12 0
432.14 0
432.16 0
432.18 0
432.2 0
432.22 0
432.24 0
432.26 0
432.28 0
432.3 0
432.32 0
432.34 0
432.36 0
432.38 0
432.4 0
432.42 0
432.44 0
432.46 0
432.48 0
432.5 0
432.52 0
432.54 0
432.56 0
432.58 0
432.6 0
432.62 0
432.64 0
432.66 0
432.68 0
432.7 0
432.72 0
432.74 0
432.76 0
432.78 0
432.8 0
432.82 0
432.84 0
432.86 0
432.88 0
432.9 0
432.92 0
432.94 0
432.96 0
432.98 0
433 0
433.02 0
433.04 0
433.06 0
433.08 0
433.1 0
433.12 0
433.14 0
433.16 0
433.18 0
433.2 0
433.22 0
433.24 0
433.26 0
433.28 0
433.3 0
433.32 0
433.34 0
433.36 0
433.38 0
433.4 0
433.42 0
433.44 0
433.46 0
433.48 0
433.5 0
433.52 0
433.54 0
433.56 0
433.58 0
433.6 0
433.62 0
433.64 0
433.66 0
433.68 0
433.7 0
433.72 0
433.74 0
433.76 0
433.78 0
433.8 0
433.82 0
433.84 0
433.86 0
433.88 0
433.9 0
433.92 0
433.94 0
433.96 0
433.98 0
434 0
434.02 0
434.04 0
434.06 0
434.08 0
434.1 0
434.12 0
434.14 0
434.16 0
434.18 0
434.2 0
434.22 0
434.24 0
434.26 0
434.28 0
434.3 0
434.32 0
434.34 0
434.36 0
434.38 0
434.4 0
434.42 0
434.44 0
434.46 0
434.48 0
434.5 0
434.52 0
434.54 0
434.56 0
434.58 0
434.6 0
434.62 0
434.64 0
434.66 0
434.68 0
434.7 0
434.72 0
434.74 0
434.76 0
434.78 0
434.8 0
434.82 0
434.84 0
434.86 0
434.88 0
434.9 0
434.92 0
434.94 0
434.96 0
434.98 0
435 0
435.02 0
435.04 0
435.06 0
435.08 0
435.1 0
435.12 0
435.14 0
435.16 0
435.18 0
435.2 0
435.22 0
435.24 0
435.26 0
435.28 0
435.3 0
435.32 0
435.34 0
435.36 0
435.38 0
435.4 0
435.42 0
435.44 0
435.46 0
435.48 0
435.5 0
435.52 0
435.54 0
435.56 0
435.58 0
435.6 0
435.62 0
435.64 0
435.66 0
435.68 0
435.7 0
435.72 0
435.74 0
435.76 0
435.78 0
435.8 0
435.82 0
435.84 0
435.86 0
435.88 0
435.9 0
435.92 0
435.94 0
435.96 0
435.98 0
436 0
436.02 0
436.04 0
436.06 0
436.08 0
436.1 0
436.12 0
436.14 0
436.16 0
436.18 0
436.2 0
436.22 0
436.24 0
436.26 0
436.28 0
436.3 0
436.32 0
436.34 0
436.36 0
436.38 0
436.4 0
436.42 0
436.44 0
436.46 0
436.48 0
436.5 0
436.52 0
436.54 0
436.56 0
436.58 0
436.6 0
436.62 0
436.64 0
436.66 0
436.68 0
436.7 0
436.72 0
436.74 0
436.76 0
436.78 0
436.8 0
436.82 0
436.84 0
436.86 0
436.88 0
436.9 0
436.92 0
436.94 0
436.96 0
436.98 0
437 0
437.02 0
437.04 0
437.06 0
437.08 0
437.1 0
437.12 0
437.14 0
437.16 0
437.18 0
437.2 0
437.22 0
437.24 0
437.26 0
437.28 0
437.3 0
437.32 0
437.34 0
437.36 0
437.38 0
437.4 0
437.42 0
437.44 0
437.46 0
437.48 0
437.5 0
437.52 0
437.54 0
437.56 0
437.58 0
437.6 0
437.62 0
437.64 0
437.66 0
437.68 0
437.7 0
437.72 0
437.74 0
437.76 0
437.78 0
437.8 0
437.82 0
437.84 0
437.86 0
437.88 0
437.9 0
437.92 0
437.94 0
437.96 0
437.98 0
438 0
438.02 0
438.04 0
438.06 0
438.08 0
438.1 0
438.12 0
438.14 0
438.16 0
438.18 0
438.2 0
438.22 0
438.24 0
438.26 0
438.28 0
438.3 0
438.32 0
438.34 0
438.36 0
438.38 0
438.4 0
438.42 0
438.44 0
438.46 0
438.48 0
438.5 0
438.52 0
438.54 0
438.56 0
438.58 0
438.6 0
438.62 0
438.64 0
438.66 0
438.68 0
438.7 0
438.72 0
438.74 0
438.76 0
438.78 0
438.8 0
438.82 0
438.84 0
438.86 0
438.88 0
438.9 0
438.92 0
438.94 0
438.96 0
438.98 0
439 0
439.02 0
439.04 0
439.06 0
439.08 0
439.1 0
439.12 0
439.14 0
439.16 0
439.18 0
439.2 0
439.22 0
439.24 0
439.26 0
439.28 0
439.3 0
439.32 0
439.34 0
439.36 0
439.38 0
439.4 0
439.42 0
439.44 0
439.46 0
439.48 0
439.5 0
439.52 0
439.54 0
439.56 0
439.58 0
439.6 0
439.62 0
439.64 0
439.66 0
439.68 0
439.7 0
439.72 0
439.74 0
439.76 0
439.78 0
439.8 0
439.82 0
439.84 0
439.86 0
439.88 0
439.9 0
439.92 0
439.94 0
439.96 0
439.98 0
440 0
440.02 0
440.04 0
440.06 0
440.08 0
440.1 0
440.12 0
440.14 0
440.16 0
440.18 0
440.2 0
440.22 0
440.24 0
440.26 0
440.28 0
440.3 0
440.32 0
440.34 0
440.36 0
440.38 0
440.4 0
440.42 0
440.44 0
440.46 0
440.48 0
440.5 0
440.52 0
440.54 0
440.56 0
440.58 0
440.6 0
440.62 0
440.64 0
440.66 0
440.68 0
440.7 0
440.72 0
440.74 0
440.76 0
440.78 0
440.8 0
440.82 0
440.84 0
440.86 0
440.88 0
440.9 0
440.92 0
440.94 0
440.96 0
440.98 0
441 0
441.02 0
441.04 0
441.06 0
441.08 0
441.1 0
441.12 0
441.14 0
441.16 0
441.18 0
441.2 0
441.22 0
441.24 0
441.26 0
441.28 0
441.3 0
441.32 0
441.34 0
441.36 0
441.38 0
441.4 0
441.42 0
441.44 0
441.46 0
441.48 0
441.5 0
441.52 0
441.54 0
441.56 0
441.58 0
441.6 0
441.62 0
441.64 0
441.66 0
441.68 0
441.7 0
441.72 0
441.74 0
441.76 0
441.78 0
441.8 0
441.82 0
441.84 0
441.86 0
441.88 0
441.9 0
441.92 0
441.94 0
441.96 0
441.98 0
442 0
442.02 0
442.04 0
442.06 0
442.08 0
442.1 0
442.12 0
442.14 0
442.16 0
442.18 0
442.2 0
442.22 0
442.24 0
442.26 0
442.28 0
442.3 0
442.32 0
442.34 0
442.36 0
442.38 0
442.4 0
442.42 0
442.44 0
442.46 0
442.48 0
442.5 0
442.52 0
442.54 0
442.56 0
442.58 0
442.6 0
442.62 0
442.64 0
442.66 0
442.68 0
442.7 0
442.72 0
442.74 0
442.76 0
442.78 0
442.8 0
442.82 0
442.84 0
442.86 0
442.88 0
442.9 0
442.92 0
442.94 0
442.96 0
442.98 0
443 0
443.02 0
443.04 0
443.06 0
443.08 0
443.1 0
443.12 0
443.14 0
443.16 0
443.18 0
443.2 0
443.22 0
443.24 0
443.26 0
443.28 0
443.3 0
443.32 0
443.34 0
443.36 0
443.38 0
443.4 0
443.42 0
443.44 0
443.46 0
443.48 0
443.5 0
443.52 0
443.54 0
443.56 0
443.58 0
443.6 0
443.62 0
443.64 0
443.66 0
443.68 0
443.7 0
443.72 0
443.74 0
443.76 0
443.78 0
443.8 0
443.82 0
443.84 0
443.86 0
443.88 0
443.9 0
443.92 0
443.94 0
443.96 0
443.98 0
444 0
444.02 0
444.04 0
444.06 0
444.08 0
444.1 0
444.12 0
444.14 0
444.16 0
444.18 0
444.2 0
444.22 0
444.24 0
444.26 0
444.28 0
444.3 0
444.32 0
444.34 0
444.36 0
444.38 0
444.4 0
444.42 0
444.44 0
444.46 0
444.48 0
444.5 0
444.52 0
444.54 0
444.56 0
444.58 0
444.6 0
444.62 0
444.64 0
444.66 0
444.68 0
444.7 0
444.72 0
444.74 0
444.76 0
444.78 0
444.8 0
444.82 0
444.84 0
444.86 0
444.88 0
444.9 0
444.92 0
444.94 0
444.96 0
444.98 0
445 0
445.02 0
445.04 0
445.06 0
445.08 0
445.1 0
445.12 0
445.14 0
445.16 0
445.18 0
445.2 0
445.22 0
445.24 0
445.26 0
445.28 0
445.3 0
445.32 0
445.34 0
445.36 0
445.38 0
445.4 0
445.42 0
445.44 0
445.46 0
445.48 0
445.5 0
445.52 0
445.54 0
445.56 0
445.58 0
445.6 0
445.62 0
445.64 0
445.66 0
445.68 0
445.7 0
445.72 0
445.74 0
445.76 0
445.78 0
445.8 0
445.82 0
445.84 0
445.86 0
445.88 0
445.9 0
445.92 0
445.94 0
445.96 0
445.98 0
446 0
446.02 0
446.04 0
446.06 0
446.08 0
446.1 0
446.12 0
446.14 0
446.16 0
446.18 0
446.2 0
446.22 0
446.24 0
446.26 0
446.28 0
446.3 0
446.32 0
446.34 0
446.36 0
446.38 0
446.4 0
446.42 0
446.44 0
446.46 0
446.48 0
446.5 0
446.52 0
446.54 0
446.56 0
446.58 0
446.6 0
446.62 0
446.64 0
446.66 0
446.68 0
446.7 0
446.72 0
446.74 0
446.76 0
446.78 0
446.8 0
446.82 0
446.84 0
446.86 0
446.88 0
446.9 0
446.92 0
446.94 0
446.96 0
446.98 0
447 0
447.02 0
447.04 0
447.06 0
447.08 0
447.1 0
447.12 0
447.14 0
447.16 0
447.18 0
447.2 0
447.22 0
447.24 0
447.26 0
447.28 0
447.3 0
447.32 0
447.34 0
447.36 0
447.38 0
447.4 0
447.42 0
447.44 0
447.46 0
447.48 0
447.5 0
447.52 0
447.54 0
447.56 0
447.58 0
447.6 0
447.62 0
447.64 0
447.66 0
447.68 0
447.7 0
447.72 0
447.74 0
447.76 0
447.78 0
447.8 0
447.82 0
447.84 0
447.86 0
447.88 0
447.9 0
447.92 0
447.94 0
447.96 0
447.98 0
448 0
448.02 0
448.04 0
448.06 0
448.08 0
448.1 0
448.12 0
448.14 0
448.16 0
448.18 0
448.2 0
448.22 0
448.24 0
448.26 0
448.28 0
448.3 0
448.32 0
448.34 0
448.36 0
448.38 0
448.4 0
448.42 0
448.44 0
448.46 0
448.48 0
448.5 0
448.52 0
448.54 0
448.56 0
448.58 0
448.6 0
448.62 0
448.64 0
448.66 0
448.68 0
448.7 0
448.72 0
448.74 0
448.76 0
448.78 0
448.8 0
448.82 0
448.84 0
448.86 0
448.88 0
448.9 0
448.92 0
448.94 0
448.96 0
448.98 0
449 0
449.02 0
449.04 0
449.06 0
449.08 0
449.1 0
449.12 0
449.14 0
449.16 0
449.18 0
449.2 0
449.22 0
449.24 0
449.26 0
449.28 0
449.3 0
449.32 0
449.34 0
449.36 0
449.38 0
449.4 0
449.42 0
449.44 0
449.46 0
449.48 0
449.5 0
449.52 0
449.54 0
449.56 0
449.58 0
449.6 0
449.62 0
449.64 0
449.66 0
449.68 0
449.7 0
449.72 0
449.74 0
449.76 0
449.78 0
449.8 0
449.82 0
449.84 0
449.86 0
449.88 0
449.9 0
449.92 0
449.94 0
449.96 0
449.98 0
450 0
450.02 0
450.04 0
450.06 0
450.08 0
450.1 0
450.12 0
450.14 0
450.16 0
450.18 0
450.2 0
450.22 0
450.24 0
450.26 0
450.28 0
450.3 0
450.32 0
450.34 0
450.36 0
450.38 0
450.4 0
450.42 0
450.44 0
450.46 0
450.48 0
450.5 0
450.52 0
450.54 0
450.56 0
450.58 0
450.6 0
450.62 0
450.64 0
450.66 0
450.68 0
450.7 0
450.72 0
450.74 0
450.76 0
450.78 0
450.8 0
450.82 0
450.84 0
450.86 0
450.88 0
450.9 0
450.92 0
450.94 0
450.96 0
450.98 0
451 0
451.02 0
451.04 0
451.06 0
451.08 0
451.1 0
451.12 0
451.14 0
451.16 0
451.18 0
451.2 0
451.22 0
451.24 0
451.26 0
451.28 0
451.3 0
451.32 0
451.34 0
451.36 0
451.38 0
451.4 0
451.42 0
451.44 0
451.46 0
451.48 0
451.5 0
451.52 0
451.54 0
451.56 0
451.58 0
451.6 0
451.62 0
451.64 0
451.66 0
451.68 0
451.7 0
451.72 0
451.74 0
451.76 0
451.78 0
451.8 0
451.82 0
451.84 0
451.86 0
451.88 0
451.9 0
451.92 0
451.94 0
451.96 0
451.98 0
452 0
452.02 0
452.04 0
452.06 0
452.08 0
452.1 0
452.12 0
452.14 0
452.16 0
452.18 0
452.2 0
452.22 0
452.24 0
452.26 0
452.28 0
452.3 0
452.32 0
452.34 0
452.36 0
452.38 0
452.4 0
452.42 0
452.44 0
452.46 0
452.48 0
452.5 0
452.52 0
452.54 0
452.56 0
452.58 0
452.6 0
452.62 0
452.64 0
452.66 0
452.68 0
452.7 0
452.72 0
452.74 0
452.76 0
452.78 0
452.8 0
452.82 0
452.84 0
452.86 0
452.88 0
452.9 0
452.92 0
452.94 0
452.96 0
452.98 0
453 0
453.02 0
453.04 0
453.06 0
453.08 0
453.1 0
453.12 0
453.14 0
453.16 0
453.18 0
453.2 0
453.22 0
453.24 0
453.26 0
453.28 0
453.3 0
453.32 0
453.34 0
453.36 0
453.38 0
453.4 0
453.42 0
453.44 0
453.46 0
453.48 0
453.5 0
453.52 0
453.54 0
453.56 0
453.58 0
453.6 0
453.62 0
453.64 0
453.66 0
453.68 0
453.7 0
453.72 0
453.74 0
453.76 0
453.78 0
453.8 0
453.82 0
453.84 0
453.86 0
453.88 0
453.9 0
453.92 0
453.94 0
453.96 0
453.98 0
454 0
454.02 0
454.04 0
454.06 0
454.08 0
454.1 0
454.12 0
454.14 0
454.16 0
454.18 0
454.2 0
454.22 0
454.24 0
454.26 0
454.28 0
454.3 0
454.32 0
454.34 0
454.36 0
454.38 0
454.4 0
454.42 0
454.44 0
454.46 0
454.48 0
454.5 0
454.52 0
454.54 0
454.56 0
454.58 0
454.6 0
454.62 0
454.64 0
454.66 0
454.68 0
454.7 0
454.72 0
454.74 0
454.76 0
454.78 0
454.8 0
454.82 0
454.84 0
454.86 0
454.88 0
454.9 0
454.92 0
454.94 0
454.96 0
454.98 0
455 0
455.02 0
455.04 0
455.06 0
455.08 0
455.1 0
455.12 0
455.14 0
455.16 0
455.18 0
455.2 0
455.22 0
455.24 0
455.26 0
455.28 0
455.3 0
455.32 0
455.34 0
455.36 0
455.38 0
455.4 0
455.42 0
455.44 0
455.46 0
455.48 0
455.5 0
455.52 0
455.54 0
455.56 0
455.58 0
455.6 0
455.62 0
455.64 0
455.66 0
455.68 0
455.7 0
455.72 0
455.74 0
455.76 0
455.78 0
455.8 0
455.82 0
455.84 0
455.86 0
455.88 0
455.9 0
455.92 0
455.94 0
455.96 0
455.98 0
456 0
456.02 0
456.04 0
456.06 0
456.08 0
456.1 0
456.12 0
456.14 0
456.16 0
456.18 0
456.2 0
456.22 0
456.24 0
456.26 0
456.28 0
456.3 0
456.32 0
456.34 0
456.36 0
456.38 0
456.4 0
456.42 0
456.44 0
456.46 0
456.48 0
456.5 0
456.52 0
456.54 0
456.56 0
456.58 0
456.6 0
456.62 0
456.64 0
456.66 0
456.68 0
456.7 0
456.72 0
456.74 0
456.76 0
456.78 0
456.8 0
456.82 0
456.84 0
456.86 0
456.88 0
456.9 0
456.92 0
456.94 0
456.96 0
456.98 0
457 0
457.02 0
457.04 0
457.06 0
457.08 0
457.1 0
457.12 0
457.14 0
457.16 0
457.18 0
457.2 0
457.22 0
457.24 0
457.26 0
457.28 0
457.3 0
457.32 0
457.34 0
457.36 0
457.38 0
457.4 0
457.42 0
457.44 0
457.46 0
457.48 0
457.5 0
457.52 0
457.54 0
457.56 0
457.58 0
457.6 0
457.62 0
457.64 0
457.66 0
457.68 0
457.7 0
457.72 0
457.74 0
457.76 0
457.78 0
457.8 0
457.82 0
457.84 0
457.86 0
457.88 0
457.9 0
457.92 0
457.94 0
457.96 0
457.98 0
458 0
458.02 0
458.04 0
458.06 0
458.08 0
458.1 0
458.12 0
458.14 0
458.16 0
458.18 0
458.2 0
458.22 0
458.24 0
458.26 0
458.28 0
458.3 0
458.32 0
458.34 0
458.36 0
458.38 0
458.4 0
458.42 0
458.44 0
458.46 0
458.48 0
458.5 0
458.52 0
458.54 0
458.56 0
458.58 0
458.6 0
458.62 0
458.64 0
458.66 0
458.68 0
458.7 0
458.72 0
458.74 0
458.76 0
458.78 0
458.8 0
458.82 0
458.84 0
458.86 0
458.88 0
458.9 0
458.92 0
458.94 0
458.96 0
458.98 0
459 0
459.02 0
459.04 0
459.06 0
459.08 0
459.1 0
459.12 0
459.14 0
459.16 0
459.18 0
459.2 0
459.22 0
459.24 0
459.26 0
459.28 0
459.3 0
459.32 0
459.34 0
459.36 0
459.38 0
459.4 0
459.42 0
459.44 0
459.46 0
459.48 0
459.5 0
459.52 0
459.54 0
459.56 0
459.58 0
459.6 0
459.62 0
459.64 0
459.66 0
459.68 0
459.7 0
459.72 0
459.74 0
459.76 0
459.78 0
459.8 0
459.82 0
459.84 0
459.86 0
459.88 0
459.9 0
459.92 0
459.94 0
459.96 0
459.98 0
460 0
460.02 0
460.04 0
460.06 0
460.08 0
460.1 0
460.12 0
460.14 0
460.16 0
460.18 0
460.2 0
460.22 0
460.24 0
460.26 0
460.28 0
460.3 0
460.32 0
460.34 0
460.36 0
460.38 0
460.4 0
460.42 0
460.44 0
460.46 0
460.48 0
460.5 0
460.52 0
460.54 0
460.56 0
460.58 0
460.6 0
460.62 0
460.64 0
460.66 0
460.68 0
460.7 0
460.72 0
460.74 0
460.76 0
460.78 0
460.8 0
460.82 0
460.84 0
460.86 0
460.88 0
460.9 0
460.92 0
460.94 0
460.96 0
460.98 0
461 0
461.02 0
461.04 0
461.06 0
461.08 0
461.1 0
461.12 0
461.14 0
461.16 0
461.18 0
461.2 0
461.22 0
461.24 0
461.26 0
461.28 0
461.3 0
461.32 0
461.34 0
461.36 0
461.38 0
461.4 0
461.42 0
461.44 0
461.46 0
461.48 0
461.5 0
461.52 0
461.54 0
461.56 0
461.58 0
461.6 0
461.62 0
461.64 0
461.66 0
461.68 0
461.7 0
461.72 0
461.74 0
461.76 0
461.78 0
461.8 0
461.82 0
461.84 0
461.86 0
461.88 0
461.9 0
461.92 0
461.94 0
461.96 0
461.98 0
462 0
462.02 0
462.04 0
462.06 0
462.08 0
462.1 0
462.12 0
462.14 0
462.16 0
462.18 0
462.2 0
462.22 0
462.24 0
462.26 0
462.28 0
462.3 0
462.32 0
462.34 0
462.36 0
462.38 0
462.4 0
462.42 0
462.44 0
462.46 0
462.48 0
462.5 0
462.52 0
462.54 0
462.56 0
462.58 0
462.6 0
462.62 0
462.64 0
462.66 0
462.68 0
462.7 0
462.72 0
462.74 0
462.76 0
462.78 0
462.8 0
462.82 0
462.84 0
462.86 0
462.88 0
462.9 0
462.92 0
462.94 0
462.96 0
462.98 0
463 0
463.02 0
463.04 0
463.06 0
463.08 0
463.1 0
463.12 0
463.14 0
463.16 0
463.18 0
463.2 0
463.22 0
463.24 0
463.26 0
463.28 0
463.3 0
463.32 0
463.34 0
463.36 0
463.38 0
463.4 0
463.42 0
463.44 0
463.46 0
463.48 0
463.5 0
463.52 0
463.54 0
463.56 0
463.58 0
463.6 0
463.62 0
463.64 0
463.66 0
463.68 0
463.7 0
463.72 0
463.74 0
463.76 0
463.78 0
463.8 0
463.82 0
463.84 0
463.86 0
463.88 0
463.9 0
463.92 0
463.94 0
463.96 0
463.98 0
464 0
464.02 0
464.04 0
464.06 0
464.08 0
464.1 0
464.12 0
464.14 0
464.16 0
464.18 0
464.2 0
464.22 0
464.24 0
464.26 0
464.28 0
464.3 0
464.32 0
464.34 0
464.36 0
464.38 0
464.4 0
464.42 0
464.44 0
464.46 0
464.48 0
464.5 0
464.52 0
464.54 0
464.56 0
464.58 0
464.6 0
464.62 0
464.64 0
464.66 0
464.68 0
464.7 0
464.72 0
464.74 0
464.76 0
464.78 0
464.8 0
464.82 0
464.84 0
464.86 0
464.88 0
464.9 0
464.92 0
464.94 0
464.96 0
464.98 0
465 0
465.02 0
465.04 0
465.06 0
465.08 0
465.1 0
465.12 0
465.14 0
465.16 0
465.18 0
465.2 0
465.22 0
465.24 0
465.26 0
465.28 0
465.3 0
465.32 0
465.34 0
465.36 0
465.38 0
465.4 0
465.42 0
465.44 0
465.46 0
465.48 0
465.5 0
465.52 0
465.54 0
465.56 0
465.58 0
465.6 0
465.62 0
465.64 0
465.66 0
465.68 0
465.7 0
465.72 0
465.74 0
465.76 0
465.78 0
465.8 0
465.82 0
465.84 0
465.86 0
465.88 0
465.9 0
465.92 0
465.94 0
465.96 0
465.98 0
466 0
466.02 0
466.04 0
466.06 0
466.08 0
466.1 0
466.12 0
466.14 0
466.16 0
466.18 0
466.2 0
466.22 0
466.24 0
466.26 0
466.28 0
466.3 0
466.32 0
466.34 0
466.36 0
466.38 0
466.4 0
466.42 0
466.44 0
466.46 0
466.48 0
466.5 0
466.52 0
466.54 0
466.56 0
466.58 0
466.6 0
466.62 0
466.64 0
466.66 0
466.68 0
466.7 0
466.72 0
466.74 0
466.76 0
466.78 0
466.8 0
466.82 0
466.84 0
466.86 0
466.88 0
466.9 0
466.92 0
466.94 0
466.96 0
466.98 0
467 0
467.02 0
467.04 0
467.06 0
467.08 0
467.1 0
467.12 0
467.14 0
467.16 0
467.18 0
467.2 0
467.22 0
467.24 0
467.26 0
467.28 0
467.3 0
467.32 0
467.34 0
467.36 0
467.38 0
467.4 0
467.42 0
467.44 0
467.46 0
467.48 0
467.5 0
467.52 0
467.54 0
467.56 0
467.58 0
467.6 0
467.62 0
467.64 0
467.66 0
467.68 0
467.7 0
467.72 0
467.74 0
467.76 0
467.78 0
467.8 0
467.82 0
467.84 0
467.86 0
467.88 0
467.9 0
467.92 0
467.94 0
467.96 0
467.98 0
468 0
468.02 0
468.04 0
468.06 0
468.08 0
468.1 0
468.12 0
468.14 0
468.16 0
468.18 0
468.2 0
468.22 0
468.24 0
468.26 0
468.28 0
468.3 0
468.32 0
468.34 0
468.36 0
468.38 0
468.4 0
468.42 0
468.44 0
468.46 0
468.48 0
468.5 0
468.52 0
468.54 0
468.56 0
468.58 0
468.6 0
468.62 0
468.64 0
468.66 0
468.68 0
468.7 0
468.72 0
468.74 0
468.76 0
468.78 0
468.8 0
468.82 0
468.84 0
468.86 0
468.88 0
468.9 0
468.92 0
468.94 0
468.96 0
468.98 0
469 0
469.02 0
469.04 0
469.06 0
469.08 0
469.1 0
469.12 0
469.14 0
469.16 0
469.18 0
469.2 0
469.22 0
469.24 0
469.26 0
469.28 0
469.3 0
469.32 0
469.34 0
469.36 0
469.38 0
469.4 0
469.42 0
469.44 0
469.46 0
469.48 0
469.5 0
469.52 0
469.54 0
469.56 0
469.58 0
469.6 0
469.62 0
469.64 0
469.66 0
469.68 0
469.7 0
469.72 0
469.74 0
469.76 0
469.78 0
469.8 0
469.82 0
469.84 0
469.86 0
469.88 0
469.9 0
469.92 0
469.94 0
469.96 0
469.98 0
470 0
470.02 0
470.04 0
470.06 0
470.08 0
470.1 0
470.12 0
470.14 0
470.16 0
470.18 0
470.2 0
470.22 0
470.24 0
470.26 0
470.28 0
470.3 0
470.32 0
470.34 0
470.36 0
470.38 0
470.4 0
470.42 0
470.44 0
470.46 0
470.48 0
470.5 0
470.52 0
470.54 0
470.56 0
470.58 0
470.6 0
470.62 0
470.64 0
470.66 0
470.68 0
470.7 0
470.72 0
470.74 0
470.76 0
470.78 0
470.8 0
470.82 0
470.84 0
470.86 0
470.88 0
470.9 0
470.92 0
470.94 0
470.96 0
470.98 0
471 0
471.02 0
471.04 0
471.06 0
471.08 0
471.1 0
471.12 0
471.14 0
471.16 0
471.18 0
471.2 0
471.22 0
471.24 0
471.26 0
471.28 0
471.3 0
471.32 0
471.34 0
471.36 0
471.38 0
471.4 0
471.42 0
471.44 0
471.46 0
471.48 0
471.5 0
471.52 0
471.54 0
471.56 0
471.58 0
471.6 0
471.62 0
471.64 0
471.66 0
471.68 0
471.7 0
471.72 0
471.74 0
471.76 0
471.78 0
471.8 0
471.82 0
471.84 0
471.86 0
471.88 0
471.9 0
471.92 0
471.94 0
471.96 0
471.98 0
472 0
472.02 0
472.04 0
472.06 0
472.08 0
472.1 0
472.12 0
472.14 0
472.16 0
472.18 0
472.2 0
472.22 0
472.24 0
472.26 0
472.28 0
472.3 0
472.32 0
472.34 0
472.36 0
472.38 0
472.4 0
472.42 0
472.44 0
472.46 0
472.48 0
472.5 0
472.52 0
472.54 0
472.56 0
472.58 0
472.6 0
472.62 0
472.64 0
472.66 0
472.68 0
472.7 0
472.72 0
472.74 0
472.76 0
472.78 0
472.8 0
472.82 0
472.84 0
472.86 0
472.88 0
472.9 0
472.92 0
472.94 0
472.96 0
472.98 0
473 0
473.02 0
473.04 0
473.06 0
473.08 0
473.1 0
473.12 0
473.14 0
473.16 0
473.18 0
473.2 0
473.22 0
473.24 0
473.26 0
473.28 0
473.3 0
473.32 0
473.34 0
473.36 0
473.38 0
473.4 0
473.42 0
473.44 0
473.46 0
473.48 0
473.5 0
473.52 0
473.54 0
473.56 0
473.58 0
473.6 0
473.62 0
473.64 0
473.66 0
473.68 0
473.7 0
473.72 0
473.74 0
473.76 0
473.78 0
473.8 0
473.82 0
473.84 0
473.86 0
473.88 0
473.9 0
473.92 0
473.94 0
473.96 0
473.98 0
474 0
474.02 0
474.04 0
474.06 0
474.08 0
474.1 0
474.12 0
474.14 0
474.16 0
474.18 0
474.2 0
474.22 0
474.24 0
474.26 0
474.28 0
474.3 0
474.32 0
474.34 0
474.36 0
474.38 0
474.4 0
474.42 0
474.44 0
474.46 0
474.48 0
474.5 0
474.52 0
474.54 0
474.56 0
474.58 0
474.6 0
474.62 0
474.64 0
474.66 0
474.68 0
474.7 0
474.72 0
474.74 0
474.76 0
474.78 0
474.8 0
474.82 0
474.84 0
474.86 0
474.88 0
474.9 0
474.92 0
474.94 0
474.96 0
474.98 0
475 0
475.02 0
475.04 0
475.06 0
475.08 0
475.1 0
475.12 0
475.14 0
475.16 0
475.18 0
475.2 0
475.22 0
475.24 0
475.26 0
475.28 0
475.3 0
475.32 0
475.34 0
475.36 0
475.38 0
475.4 0
475.42 0
475.44 0
475.46 0
475.48 0
475.5 0
475.52 0
475.54 0
475.56 0
475.58 0
475.6 0
475.62 0
475.64 0
475.66 0
475.68 0
475.7 0
475.72 0
475.74 0
475.76 0
475.78 0
475.8 0
475.82 0
475.84 0
475.86 0
475.88 0
475.9 0
475.92 0
475.94 0
475.96 0
475.98 0
476 0
476.02 0
476.04 0
476.06 0
476.08 0
476.1 0
476.12 0
476.14 0
476.16 0
476.18 0
476.2 0
476.22 0
476.24 0
476.26 0
476.28 0
476.3 0
476.32 0
476.34 0
476.36 0
476.38 0
476.4 0
476.42 0
476.44 0
476.46 0
476.48 0
476.5 0
476.52 0
476.54 0
476.56 0
476.58 0
476.6 0
476.62 0
476.64 0
476.66 0
476.68 0
476.7 0
476.72 0
476.74 0
476.76 0
476.78 0
476.8 0
476.82 0
476.84 0
476.86 0
476.88 0
476.9 0
476.92 0
476.94 0
476.96 0
476.98 0
477 0
477.02 0
477.04 0
477.06 0
477.08 0
477.1 0
477.12 0
477.14 0
477.16 0
477.18 0
477.2 0
477.22 0
477.24 0
477.26 0
477.28 0
477.3 0
477.32 0
477.34 0
477.36 0
477.38 0
477.4 0
477.42 0
477.44 0
477.46 0
477.48 0
477.5 0
477.52 0
477.54 0
477.56 0
477.58 0
477.6 0
477.62 0
477.64 0
477.66 0
477.68 0
477.7 0
477.72 0
477.74 0
477.76 0
477.78 0
477.8 0
477.82 0
477.84 0
477.86 0
477.88 0
477.9 0
477.92 0
477.94 0
477.96 0
477.98 0
478 0
478.02 0
478.04 0
478.06 0
478.08 0
478.1 0
478.12 0
478.14 0
478.16 0
478.18 0
478.2 0
478.22 0
478.24 0
478.26 0
478.28 0
478.3 0
478.32 0
478.34 0
478.36 0
478.38 0
478.4 0
478.42 0
478.44 0
478.46 0
478.48 0
478.5 0
478.52 0
478.54 0
478.56 0
478.58 0
478.6 0
478.62 0
478.64 0
478.66 0
478.68 0
478.7 0
478.72 0
478.74 0
478.76 0
478.78 0
478.8 0
478.82 0
478.84 0
478.86 0
478.88 0
478.9 0
478.92 0
478.94 0
478.96 0
478.98 0
479 0
479.02 0
479.04 0
479.06 0
479.08 0
479.1 0
479.12 0
479.14 0
479.16 0
479.18 0
479.2 0
479.22 0
479.24 0
479.26 0
479.28 0
479.3 0
479.32 0
479.34 0
479.36 0
479.38 0
479.4 0
479.42 0
479.44 0
479.46 0
479.48 0
479.5 0
479.52 0
479.54 0
479.56 0
479.58 0
479.6 0
479.62 0
479.64 0
479.66 0
479.68 0
479.7 0
479.72 0
479.74 0
479.76 0
479.78 0
479.8 0
479.82 0
479.84 0
479.86 0
479.88 0
479.9 0
479.92 0
479.94 0
479.96 0
479.98 0
480 0
480.02 0
480.04 0
480.06 0
480.08 0
480.1 0
480.12 0
480.14 0
480.16 0
480.18 0
480.2 0
480.22 0
480.24 0
480.26 0
480.28 0
480.3 0
480.32 0
480.34 0
480.36 0
480.38 0
480.4 0
480.42 0
480.44 0
480.46 0
480.48 0
480.5 0
480.52 0
480.54 0
480.56 0
480.58 0
480.6 0
480.62 0
480.64 0
480.66 0
480.68 0
480.7 0
480.72 0
480.74 0
480.76 0
480.78 0
480.8 0
480.82 0
480.84 0
480.86 0
480.88 0
480.9 0
480.92 0
480.94 0
480.96 0
480.98 0
481 0
481.02 0
481.04 0
481.06 0
481.08 0
481.1 0
481.12 0
481.14 0
481.16 0
481.18 0
481.2 0
481.22 0
481.24 0
481.26 0
481.28 0
481.3 0
481.32 0
481.34 0
481.36 0
481.38 0
481.4 0
481.42 0
481.44 0
481.46 0
481.48 0
481.5 0
481.52 0
481.54 0
481.56 0
481.58 0
481.6 0
481.62 0
481.64 0
481.66 0
481.68 0
481.7 0
481.72 0
481.74 0
481.76 0
481.78 0
481.8 0
481.82 0
481.84 0
481.86 0
481.88 0
481.9 0
481.92 0
481.94 0
481.96 0
481.98 0
482 0
482.02 0
482.04 0
482.06 0
482.08 0
482.1 0
482.12 0
482.14 0
482.16 0
482.18 0
482.2 0
482.22 0
482.24 0
482.26 0
482.28 0
482.3 0
482.32 0
482.34 0
482.36 0
482.38 0
482.4 0
482.42 0
482.44 0
482.46 0
482.48 0
482.5 0
482.52 0
482.54 0
482.56 0
482.58 0
482.6 0
482.62 0
482.64 0
482.66 0
482.68 0
482.7 0
482.72 0
482.74 0
482.76 0
482.78 0
482.8 0
482.82 0
482.84 0
482.86 0
482.88 0
482.9 0
482.92 0
482.94 0
482.96 0
482.98 0
483 0
483.02 0
483.04 0
483.06 0
483.08 0
483.1 0
483.12 0
483.14 0
483.16 0
483.18 0
483.2 0
483.22 0
483.24 0
483.26 0
483.28 0
483.3 0
483.32 0
483.34 0
483.36 0
483.38 0
483.4 0
483.42 0
483.44 0
483.46 0
483.48 0
483.5 0
483.52 0
483.54 0
483.56 0
483.58 0
483.6 0
483.62 0
483.64 0
483.66 0
483.68 0
483.7 0
483.72 0
483.74 0
483.76 0
483.78 0
483.8 0
483.82 0
483.84 0
483.86 0
483.88 0
483.9 0
483.92 0
483.94 0
483.96 0
483.98 0
484 0
484.02 0
484.04 0
484.06 0
484.08 0
484.1 0
484.12 0
484.14 0
484.16 0
484.18 0
484.2 0
484.22 0
484.24 0
484.26 0
484.28 0
484.3 0
484.32 0
484.34 0
484.36 0
484.38 0
484.4 0
484.42 0
484.44 0
484.46 0
484.48 0
484.5 0
484.52 0
484.54 0
484.56 0
484.58 0
484.6 0
484.62 0
484.64 0
484.66 0
484.68 0
484.7 0
484.72 0
484.74 0
484.76 0
484.78 0
484.8 0
484.82 0
484.84 0
484.86 0
484.88 0
484.9 0
484.92 0
484.94 0
484.96 0
484.98 0
485 0
485.02 0
485.04 0
485.06 0
485.08 0
485.1 0
485.12 0
485.14 0
485.16 0
485.18 0
485.2 0
485.22 0
485.24 0
485.26 0
485.28 0
485.3 0
485.32 0
485.34 0
485.36 0
485.38 0
485.4 0
485.42 0
485.44 0
485.46 0
485.48 0
485.5 0
485.52 0
485.54 0
485.56 0
485.58 0
485.6 0
485.62 0
485.64 0
485.66 0
485.68 0
485.7 0
485.72 0
485.74 0
485.76 0
485.78 0
485.8 0
485.82 0
485.84 0
485.86 0
485.88 0
485.9 0
485.92 0
485.94 0
485.96 0
485.98 0
486 0
486.02 0
486.04 0
486.06 0
486.08 0
486.1 0
486.12 0
486.14 0
486.16 0
486.18 0
486.2 0
486.22 0
486.24 0
486.26 0
486.28 0
486.3 0
486.32 0
486.34 0
486.36 0
486.38 0
486.4 0
486.42 0
486.44 0
486.46 0
486.48 0
486.5 0
486.52 0
486.54 0
486.56 0
486.58 0
486.6 0
486.62 0
486.64 0
486.66 0
486.68 0
486.7 0
486.72 0
486.74 0
486.76 0
486.78 0
486.8 0
486.82 0
486.84 0
486.86 0
486.88 0
486.9 0
486.92 0
486.94 0
486.96 0
486.98 0
487 0
487.02 0
487.04 0
487.06 0
487.08 0
487.1 0
487.12 0
487.14 0
487.16 0
487.18 0
487.2 0
487.22 0
487.24 0
487.26 0
487.28 0
487.3 0
487.32 0
487.34 0
487.36 0
487.38 0
487.4 0
487.42 0
487.44 0
487.46 0
487.48 0
487.5 0
487.52 0
487.54 0
487.56 0
487.58 0
487.6 0
487.62 0
487.64 0
487.66 0
487.68 0
487.7 0
487.72 0
487.74 0
487.76 0
487.78 0
487.8 0
487.82 0
487.84 0
487.86 0
487.88 0
487.9 0
487.92 0
487.94 0
487.96 0
487.98 0
488 0
488.02 0
488.04 0
488.06 0
488.08 0
488.1 0
488.12 0
488.14 0
488.16 0
488.18 0
488.2 0
488.22 0
488.24 0
488.26 0
488.28 0
488.3 0
488.32 0
488.34 0
488.36 0
488.38 0
488.4 0
488.42 0
488.44 0
488.46 0
488.48 0
488.5 0
488.52 0
488.54 0
488.56 0
488.58 0
488.6 0
488.62 0
488.64 0
488.66 0
488.68 0
488.7 0
488.72 0
488.74 0
488.76 0
488.78 0
488.8 0
488.82 0
488.84 0
488.86 0
488.88 0
488.9 0
488.92 0
488.94 0
488.96 0
488.98 0
489 0
489.02 0
489.04 0
489.06 0
489.08 0
489.1 0
489.12 0
489.14 0
489.16 0
489.18 0
489.2 0
489.22 0
489.24 0
489.26 0
489.28 0
489.3 0
489.32 0
489.34 0
489.36 0
489.38 0
489.4 0
489.42 0
489.44 0
489.46 0
489.48 0
489.5 0
489.52 0
489.54 0
489.56 0
489.58 0
489.6 0
489.62 0
489.64 0
489.66 0
489.68 0
489.7 0
489.72 0
489.74 0
489.76 0
489.78 0
489.8 0
489.82 0
489.84 0
489.86 0
489.88 0
489.9 0
489.92 0
489.94 0
489.96 0
489.98 0
490 0
490.02 0
490.04 0
490.06 0
490.08 0
490.1 0
490.12 0
490.14 0
490.16 0
490.18 0
490.2 0
490.22 0
490.24 0
490.26 0
490.28 0
490.3 0
490.32 0
490.34 0
490.36 0
490.38 0
490.4 0
490.42 0
490.44 0
490.46 0
490.48 0
490.5 0
490.52 0
490.54 0
490.56 0
490.58 0
490.6 0
490.62 0
490.64 0
490.66 0
490.68 0
490.7 0
490.72 0
490.74 0
490.76 0
490.78 0
490.8 0
490.82 0
490.84 0
490.86 0
490.88 0
490.9 0
490.92 0
490.94 0
490.96 0
490.98 0
491 0
491.02 0
491.04 0
491.06 0
491.08 0
491.1 0
491.12 0
491.14 0
491.16 0
491.18 0
491.2 0
491.22 0
491.24 0
491.26 0
491.28 0
491.3 0
491.32 0
491.34 0
491.36 0
491.38 0
491.4 0
491.42 0
491.44 0
491.46 0
491.48 0
491.5 0
491.52 0
491.54 0
491.56 0
491.58 0
491.6 0
491.62 0
491.64 0
491.66 0
491.68 0
491.7 0
491.72 0
491.74 0
491.76 0
491.78 0
491.8 0
491.82 0
491.84 0
491.86 0
491.88 0
491.9 0
491.92 0
491.94 0
491.96 0
491.98 0
492 0
492.02 0
492.04 0
492.06 0
492.08 0
492.1 0
492.12 0
492.14 0
492.16 0
492.18 0
492.2 0
492.22 0
492.24 0
492.26 0
492.28 0
492.3 0
492.32 0
492.34 0
492.36 0
492.38 0
492.4 0
492.42 0
492.44 0
492.46 0
492.48 0
492.5 0
492.52 0
492.54 0
492.56 0
492.58 0
492.6 0
492.62 0
492.64 0
492.66 0
492.68 0
492.7 0
492.72 0
492.74 0
492.76 0
492.78 0
492.8 0
492.82 0
492.84 0
492.86 0
492.88 0
492.9 0
492.92 0
492.94 0
492.96 0
492.98 0
493 0
493.02 0
493.04 0
493.06 0
493.08 0
493.1 0
493.12 0
493.14 0
493.16 0
493.18 0
493.2 0
493.22 0
493.24 0
493.26 0
493.28 0
493.3 0
493.32 0
493.34 0
493.36 0
493.38 0
493.4 0
493.42 0
493.44 0
493.46 0
493.48 0
493.5 0
493.52 0
493.54 0
493.56 0
493.58 0
493.6 0
493.62 0
493.64 0
493.66 0
493.68 0
493.7 0
493.72 0
493.74 0
493.76 0
493.78 0
493.8 0
493.82 0
493.84 0
493.86 0
493.88 0
493.9 0
493.92 0
493.94 0
493.96 0
493.98 0
494 0
494.02 0
494.04 0
494.06 0
494.08 0
494.1 0
494.12 0
494.14 0
494.16 0
494.18 0
494.2 0
494.22 0
494.24 0
494.26 0
494.28 0
494.3 0
494.32 0
494.34 0
494.36 0
494.38 0
494.4 0
494.42 0
494.44 0
494.46 0
494.48 0
494.5 0
494.52 0
494.54 0
494.56 0
494.58 0
494.6 0
494.62 0
494.64 0
494.66 0
494.68 0
494.7 0
494.72 0
494.74 0
494.76 0
494.78 0
494.8 0
494.82 0
494.84 0
494.86 0
494.88 0
494.9 0
494.92 0
494.94 0
494.96 0
494.98 0
495 0
495.02 0
495.04 0
495.06 0
495.08 0
495.1 0
495.12 0
495.14 0
495.16 0
495.18 0
495.2 0
495.22 0
495.24 0
495.26 0
495.28 0
495.3 0
495.32 0
495.34 0
495.36 0
495.38 0
495.4 0
495.42 0
495.44 0
495.46 0
495.48 0
495.5 0
495.52 0
495.54 0
495.56 0
495.58 0
495.6 0
495.62 0
495.64 0
495.66 0
495.68 0
495.7 0
495.72 0
495.74 0
495.76 0
495.78 0
495.8 0
495.82 0
495.84 0
495.86 0
495.88 0
495.9 0
495.92 0
495.94 0
495.96 0
495.98 0
496 0
496.02 0
496.04 0
496.06 0
496.08 0
496.1 0
496.12 0
496.14 0
496.16 0
496.18 0
496.2 0
496.22 0
496.24 0
496.26 0
496.28 0
496.3 0
496.32 0
496.34 0
496.36 0
496.38 0
496.4 0
496.42 0
496.44 0
496.46 0
496.48 0
496.5 0
496.52 0
496.54 0
496.56 0
496.58 0
496.6 0
496.62 0
496.64 0
496.66 0
496.68 0
496.7 0
496.72 0
496.74 0
496.76 0
496.78 0
496.8 0
496.82 0
496.84 0
496.86 0
496.88 0
496.9 0
496.92 0
496.94 0
496.96 0
496.98 0
497 0
497.02 0
497.04 0
497.06 0
497.08 0
497.1 0
497.12 0
497.14 0
497.16 0
497.18 0
497.2 0
497.22 0
497.24 0
497.26 0
497.28 0
497.3 0
497.32 0
497.34 0
497.36 0
497.38 0
497.4 0
497.42 0
497.44 0
497.46 0
497.48 0
497.5 0
497.52 0
497.54 0
497.56 0
497.58 0
497.6 0
497.62 0
497.64 0
497.66 0
497.68 0
497.7 0
497.72 0
497.74 0
497.76 0
497.78 0
497.8 0
497.82 0
497.84 0
497.86 0
497.88 0
497.9 0
497.92 0
497.94 0
497.96 0
497.98 0
498 0
498.02 0
498.04 0
498.06 0
498.08 0
498.1 0
498.12 0
498.14 0
498.16 0
498.18 0
498.2 0
498.22 0
498.24 0
498.26 0
498.28 0
498.3 0
498.32 0
498.34 0
498.36 0
498.38 0
498.4 0
498.42 0
498.44 0
498.46 0
498.48 0
498.5 0
498.52 0
498.54 0
498.56 0
498.58 0
498.6 0
498.62 0
498.64 0
498.66 0
498.68 0
498.7 0
498.72 0
498.74 0
498.76 0
498.78 0
498.8 0
498.82 0
498.84 0
498.86 0
498.88 0
498.9 0
498.92 0
498.94 0
498.96 0
498.98 0
499 0
499.02 0
499.04 0
499.06 0
499.08 0
499.1 0
499.12 0
499.14 0
499.16 0
499.18 0
499.2 0
499.22 0
499.24 0
499.26 0
499.28 0
499.3 0
499.32 0
499.34 0
499.36 0
499.38 0
499.4 0
499.42 0
499.44 0
499.46 0
499.48 0
499.5 0
499.52 0
499.54 0
499.56 0
499.58 0
499.6 0
499.62 0
499.64 0
499.66 0
499.68 0
499.7 0
499.72 0
499.74 0
499.76 0
499.78 0
499.8 0
499.82 0
499.84 0
499.86 0
499.88 0
499.9 0
499.92 0
499.94 0
499.96 0
499.98 0


==> figures/sag_rebound_bothblocked_voltage.dat <==
0 -70
0.02 -70.08065
0.04 -70.17682
0.06 -70.27202
0.08 -70.36627
0.1 -70.46029
0.12 -70.55442
0.14 -70.64877
0.16 -70.74338
0.18 -70.83824
0.2 -70.93337
0.22 -71.02876
0.24 -71.1244
0.26 -71.22028
0.28 -71.3164
0.3 -71.41275
0.32 -71.50933
0.34 -71.60613
0.36 -71.70315
0.38 -71.80037
0.4 -71.8978
0.42 -71.99543
0.44 -72.09325
0.46 -72.19125
0.48 -72.28943
0.5 -72.38779
0.52 -72.48632
0.54 -72.58501
0.56 -72.68386
0.58 -72.78286
0.6 -72.88201
0.62 -72.9813
0.64 -73.08072
0.66 -73.18027
0.68 -73.27995
0.7 -73.37975
0.72 -73.47967
0.74 -73.57969
0.76 -73.67981
0.78 -73.78004
0.8 -73.88036
0.82 -73.98076
0.84 -74.08126
0.86 -74.18182
0.88 -74.28247
0.9 -74.38318
0.92 -74.48396
0.94 -74.58479
0.96 -74.68568
0.98 -74.78662
1 -74.8876
1.02 -74.98863
1.04 -75.08969
1.06 -75.19078
1.08 -75.29189
1.1 -75.39304
1.12 -75.49419
1.14 -75.59537
1.16 -75.69655
1.18 -75.79773
1.2 -75.89892
1.22 -76.0001
1.24 -76.10128
1.26 -76.20245
1.28 -76.3036
1.3 -76.40473
1.32 -76.50583
1.34 -76.60691
1.36 -76.70796
1.38 -76.80897
1.4 -76.90995
1.42 -77.01088
1.44 -77.11177
1.46 -77.21261
1.48 -77.31339
1.5 -77.41412
1.52 -77.51479
1.54 -77.61539
1.56 -77.71593
1.58 -77.81639
1.6 -77.91679
1.62 -78.0171
1.64 -78.11734
1.66 -78.2175
1.68 -78.31756
1.7 -78.41754
1.72 -78.51743
1.74 -78.61722
1.76 -78.71692
1.78 -78.81651
1.8 -78.916
1.82 -79.01539
1.84 -79.11466
1.86 -79.21382
1.88 -79.31287
1.9 -79.4118
1.92 -79.51062
1.94 -79.60931
1.96 -79.70787
1.98 -79.80631
2 -79.90462
2.02 -80.0028
2.04 -80.10085
2.06 -80.19876
2.08 -80.29653
2.1 -80.39416
2.12 -80.49165
2.14 -80.58899
2.16 -80.68619
2.18 -80.78324
2.2 -80.88014
2.22 -80.97689
2.24 -81.07348
2.26 -81.16992
2.28 -81.2662
2.3 -81.36233
2.32 -81.45829
2.34 -81.55409
2.36 -81.64972
2.38 -81.74519
2.4 -81.84049
2.42 -81.93562
2.44 -82.03059
2.46 -82.12538
2.48 -82.22
2.5 -82.31445
2.52 -82.40872
2.54 -82.50281
2.56 -82.59673
2.58 -82.69047
2.6 -82.78403
2.62 -82.87741
2.64 -82.9706
2.66 -83.06361
2.68 -83.15644
2.7 -83.24909
2.72 -83.34155
2.74 -83.43382
2.76 -83.52591
2.78 -83.61781
2.8 -83.70951
2.82 -83.80103
2.84 -83.89236
2.86 -83.9835
2.88 -84.07445
2.9 -84.16521
2.92 -84.25577
2.94 -84.34614
2.96 -84.43632
2.98 -84.5263
3 -84.61609
3.02 -84.70569
3.04 -84.79508
3.06 -84.88429
3.08 -84.9733
3.1 -85.06211
3.12 -85.15073
3.14 -85.23915
3.16 -85.32737
3.18 -85.4154
3.2 -85.50323
3.22 -85.59086
3.24 -85.6783
3.26 -85.76554
3.28 -85.85258
3.3 -85.93943
3.32 -86.02608
3.34 -86.11253
3.36 -86.19879
3.38 -86.28484
3.4 -86.37071
3.42 -86.45637
3.44 -86.54184
3.46 -86.62711
3.48 -86.71219
3.5 -86.79707
3.52 -86.88176
3.54 -86.96625
3.56 -87.05054
3.58 -87.13464
3.6 -87.21855
3.62 -87.30226
3.64 -87.38578
3.66 -87.46911
3.68 -87.55224
3.7 -87.63518
3.72 -87.71793
3.74 -87.80048
3.76 -87.88285
3.78 -87.96502
3.8 -88.04701
3.82 -88.1288
3.84 -88.2104
3.86 -88.29182
3.88 -88.37305
3.9 -88.45408
3.92 -88.53494
3.94 -88.6156
3.96 -88.69608
3.98 -88.77637
4 -88.85648
4.02 -88.9364
4.04 -89.01614
4.06 -89.0957
4.08 -89.17507
4.1 -89.25426
4.12 -89.33327
4.14 -89.4121
4.16 -89.49075
4.18 -89.56922
4.2 -89.64751
4.22 -89.72563
4.24 -89.80356
4.26 -89.88132
4.28 -89.9589
4.3 -90.0363
4.32 -90.11354
4.34 -90.19059
4.36 -90.26748
4.38 -90.34419
4.4 -90.42072
4.42 -90.49709
4.44 -90.57329
4.46 -90.64931
4.48 -90.72517
4.5 -90.80086
4.52 -90.87638
4.54 -90.95173
4.56 -91.02692
4.58 -91.10194
4.6 -91.17679
4.62 -91.25148
4.64 -91.32601
4.66 -91.40037
4.68 -91.47457
4.7 -91.54861
4.72 -91.62249
4.74 -91.69621
4.76 -91.76977
4.78 -91.84317
4.8 -91.91641
4.82 -91.9895
4.84 -92.06242
4.86 -92.13519
4.88 -92.20781
4.9 -92.28027
4.92 -92.35258
4.94 -92.42473
4.96 -92.49674
4.98 -92.56859
5 -92.64028
5.02 -92.71183
5.04 -92.78323
5.06 -92.85448
5.08 -92.92558
5.1 -92.99653
5.12 -93.06733
5.14 -93.13799
5.16 -93.2085
5.18 -93.27887
5.2 -93.34909
5.22 -93.41916
5.24 -93.4891
5.26 -93.55889
5.28 -93.62853
5.3 -93.69804
5.32 -93.76741
5.34 -93.83663
5.36 -93.90572
5.38 -93.97466
5.4 -94.04347
5.42 -94.11214
5.44 -94.18067
5.46 -94.24906
5.48 -94.31732
5.5 -94.38544
5.52 -94.45343
5.54 -94.52128
5.56 -94.589
5.58 -94.65658
5.6 -94.72403
5.62 -94.79135
5.64 -94.85854
5.66 -94.92559
5.68 -94.99252
5.7 -95.05931
5.72 -95.12597
5.74 -95.19251
5.76 -95.25891
5.78 -95.32519
5.8 -95.39134
5.82 -95.45736
5.84 -95.52326
5.86 -95.58902
5.88 -95.65467
5.9 -95.72018
5.92 -95.78558
5.94 -95.85084
5.96 -95.91599
5.98 -95.981
6 -96.0459
6.02 -96.11067
6.04 -96.17532
6.06 -96.23985
6.08 -96.30426
6.1 -96.36855
6.12 -96.43271
6.14 -96.49676
6.16 -96.56068
6.18 -96.62449
6.2 -96.68818
6.22 -96.75174
6.24 -96.81519
6.26 -96.87853
6.28 -96.94174
6.3 -97.00484
6.32 -97.06782
6.34 -97.13068
6.36 -97.19343
6.38 -97.25607
6.4 -97.31858
6.42 -97.38099
6.44 -97.44327
6.46 -97.50545
6.48 -97.56751
6.5 -97.62945
6.52 -97.69129
6.54 -97.75301
6.56 -97.81462
6.58 -97.87611
6.6 -97.9375
6.62 -97.99877
6.64 -98.05993
6.66 -98.12098
6.68 -98.18192
6.7 -98.24275
6.72 -98.30347
6.74 -98.36407
6.76 -98.42457
6.78 -98.48497
6.8 -98.54525
6.82 -98.60542
6.84 -98.66549
6.86 -98.72544
6.88 -98.78529
6.9 -98.84503
6.92 -98.90467
6.94 -98.9642
6.96 -99.02362
6.98 -99.08293
7 -99.14214
7.02 -99.20124
7.04 -99.26024
7.06 -99.31913
7.08 -99.37792
7.1 -99.4366
7.12 -99.49518
7.14 -99.55365
7.16 -99.61202
7.18 -99.67028
7.2 -99.72844
7.22 -99.7865
7.24 -99.84446
7.26 -99.90231
7.28 -99.96006
7.3 -100.0177
7.32 -100.0752
7.34 -100.1327
7.36 -100.19
7.38 -100.2473
7.4 -100.3044
7.42 -100.3614
7.44 -100.4184
7.46 -100.4752
7.48 -100.5319
7.5 -100.5886
7.52 -100.6451
7.54 -100.7015
7.56 -100.7579
7.58 -100.8141
7.6 -100.8702
7.62 -100.9263
7.64 -100.9822
7.66 -101.0381
7.68 -101.0938
7.7 -101.1494
7.72 -101.205
7.74 -101.2604
7.76 -101.3158
7.78 -101.371
7.8 -101.4262
7.82 -101.4812
7.84 -101.5362
7.86 -101.591
7.88 -101.6458
7.9 -101.7005
7.92 -101.755
7.94 -101.8095
7.96 -101.8639
7.98 -101.9182
8 -101.9724
8.02 -102.0265
8.04 -102.0805
8.06 -102.1344
8.08 -102.1882
8.1 -102.2419
8.12 -102.2955
8.14 -102.349
8.16 -102.4025
8.18 -102.4558
8.2 -102.509
8.22 -102.5622
8.24 -102.6152
8.26 -102.6682
8.28 -102.7211
8.3 -102.7738
8.32 -102.8265
8.34 -102.8791
8.36 -102.9316
8.38 -102.984
8.4 -103.0363
8.42 -103.0885
8.44 -103.1407
8.46 -103.1927
8.48 -103.2446
8.5 -103.2965
8.52 -103.3482
8.54 -103.3999
8.56 -103.4515
8.58 -103.503
8.6 -103.5544
8.62 -103.6057
8.64 -103.6569
8.66 -103.708
8.68 -103.759
8.7 -103.81
8.72 -103.8608
8.74 -103.9116
8.76 -103.9623
8.78 -104.0129
8.8 -104.0634
8.82 -104.1138
8.84 -104.1641
8.86 -104.2143
8.88 -104.2645
8.9 -104.3145
8.92 -104.3645
8.94 -104.4143
8.96 -104.4641
8.98 -104.5138
9 -104.5634
9.02 -104.613
9.04 -104.6624
9.06 -104.7118
9.08 -104.761
9.1 -104.8102
9.12 -104.8593
9.14 -104.9083
9.16 -104.9572
9.18 -105.006
9.2 -105.0548
9.22 -105.1034
9.24 -105.152
9.26 -105.2005
9.28 -105.2489
9.3 -105.2972
9.32 -105.3454
9.34 -105.3935
9.36 -105.4416
9.38 -105.4896
9.4 -105.5374
9.42 -105.5852
9.44 -105.6329
9.46 -105.6806
9.48 -105.7281
9.5 -105.7756
9.52 -105.823
9.54 -105.8702
9.56 -105.9175
9.58 -105.9646
9.6 -106.0116
9.62 -106.0586
9.64 -106.1055
9.66 -106.1522
9.68 -106.1989
9.7 -106.2456
9.72 -106.2921
9.74 -106.3386
9.76 -106.3849
9.78 -106.4312
9.8 -106.4775
9.82 -106.5236
9.84 -106.5696
9.86 -106.6156
9.88 -106.6615
9.9 -106.7073
9.92 -106.753
9.94 -106.7986
9.96 -106.8442
9.98 -106.8897
10 -106.9351
10.02 -106.9804
10.04 -107.0256
10.06 -107.0708
10.08 -107.1158
10.1 -107.1608
10.12 -107.2057
10.14 -107.2506
10.16 -107.2953
10.18 -107.34
10.2 -107.3846
10.22 -107.4291
10.24 -107.4735
10.26 -107.5179
10.28 -107.5621
10.3 -107.6063
10.32 -107.6504
10.34 -107.6945
10.36 -107.7384
10.38 -107.7823
10.4 -107.8261
10.42 -107.8698
10.44 -107.9135
10.46 -107.957
10.48 -108.0005
10.5 -108.0439
10.52 -108.0873
10.54 -108.1305
10.56 -108.1737
10.58 -108.2168
10.6 -108.2598
10.62 -108.3028
10.64 -108.3456
10.66 -108.3884
10.68 -108.4312
10.7 -108.4738
10.72 -108.5164
10.74 -108.5588
10.76 -108.6012
10.78 -108.6436
10.8 -108.6858
10.82 -108.728
10.84 -108.7701
10.86 -108.8122
10.88 -108.8541
10.9 -108.896
10.92 -108.9378
10.94 -108.9795
10.96 -109.0212
10.98 -109.0628
11 -109.1043
11.02 -109.1457
11.04 -109.1871
11.06 -109.2283
11.08 -109.2695
11.1 -109.3107
11.12 -109.3517
11.14 -109.3927
11.16 -109.4336
11.18 -109.4745
11.2 -109.5152
11.22 -109.5559
11.24 -109.5965
11.26 -109.6371
11.28 -109.6776
11.3 -109.718
11.32 -109.7583
11.34 -109.7985
11.36 -109.8387
11.38 -109.8788
11.4 -109.9189
11.42 -109.9588
11.44 -109.9987
11.46 -110.0385
11.48 -110.0783
11.5 -110.118
11.52 -110.1576
11.54 -110.1971
11.56 -110.2366
11.58 -110.276
11.6 -110.3153
11.62 -110.3545
11.64 -110.3937
11.66 -110.4328
11.68 -110.4719
11.7 -110.5108
11.72 -110.5497
11.74 -110.5885
11.76 -110.6273
11.78 -110.666
11.8 -110.7046
11.82 -110.7432
11.84 -110.7816
11.86 -110.82
11.88 -110.8584
11.9 -110.8966
11.92 -110.9348
11.94 -110.973
11.96 -111.011
11.98 -111.049
12 -111.087
12.02 -111.1248
12.04 -111.1626
12.06 -111.2003
12.08 -111.238
12.1 -111.2755
12.12 -111.3131
12.14 -111.3505
12.16 -111.3879
12.18 -111.4252
12.2 -111.4624
12.22 -111.4996
12.24 -111.5367
12.26 -111.5738
12.28 -111.6107
12.3 -111.6477
12.32 -111.6845
12.34 -111.7213
12.36 -111.758
12.38 -111.7946
12.4 -111.8312
12.42 -111.8677
12.44 -111.9041
12.46 -111.9405
12.48 -111.9768
12.5 -112.0131
12.52 -112.0492
12.54 -112.0854
12.56 -112.1214
12.58 -112.1574
12.6 -112.1933
12.62 -112.2292
12.64 -112.2649
12.66 -112.3007
12.68 -112.3363
12.7 -112.3719
12.72 -112.4074
12.74 -112.4429
12.76 -112.4783
12.78 -112.5136
12.8 -112.5489
12.82 -112.5841
12.84 -112.6192
12.86 -112.6543
12.88 -112.6893
12.9 -112.7243
12.92 -112.7592
12.94 -112.794
12.96 -112.8288
12.98 -112.8635
13 -112.8981
13.02 -112.9327
13.04 -112.9672
13.06 -113.0016
13.08 -113.036
13.1 -113.0703
13.12 -113.1046
13.14 -113.1388
13.16 -113.1729
13.18 -113.207
13.2 -113.241
13.22 -113.2749
13.24 -113.3088
13.26 -113.3426
13.28 -113.3764
13.3 -113.4101
13.32 -113.4437
13.34 -113.4773
13.36 -113.5108
13.38 -113.5443
13.4 -113.5777
13.42 -113.611
13.44 -113.6443
13.46 -113.6775
13.48 -113.7107
13.5 -113.7438
13.52 -113.7768
13.54 -113.8098
13.56 -113.8427
13.58 -113.8755
13.6 -113.9083
13.62 -113.9411
13.64 -113.9737
13.66 -114.0063
13.68 -114.0389
13.7 -114.0714
13.72 -114.1038
13.74 -114.1362
13.76 -114.1685
13.78 -114.2008
13.8 -114.233
13.82 -114.2651
13.84 -114.2972
13.86 -114.3292
13.88 -114.3612
13.9 -114.3931
13.92 -114.4249
13.94 -114.4567
13.96 -114.4885
13.98 -114.5201
14 -114.5517
14.02 -114.5833
14.04 -114.6148
14.06 -114.6462
14.08 -114.6776
14.1 -114.709
14.12 -114.7402
14.14 -114.7714
14.16 -114.8026
14.18 -114.8337
14.2 -114.8647
14.22 -114.8957
14.24 -114.9267
14.26 -114.9575
14.28 -114.9884
14.3 -115.0191
14.32 -115.0498
14.34 -115.0805
14.36 -115.1111
14.38 -115.1416
14.4 -115.1721
14.42 -115.2025
14.44 -115.2329
14.46 -115.2632
14.48 -115.2934
14.5 -115.3237
14.52 -115.3538
14.54 -115.3839
14.56 -115.4139
14.58 -115.4439
14.6 -115.4738
14.62 -115.5037
14.64 -115.5335
14.66 -115.5633
14.68 -115.593
14.7 -115.6227
14.72 -115.6523
14.74 -115.6818
14.76 -115.7113
14.78 -115.7407
14.8 -115.7701
14.82 -115.7995
14.84 -115.8287
14.86 -115.858
14.88 -115.8871
14.9 -115.9162
14.92 -115.9453
14.94 -115.9743
14.96 -116.0033
14.98 -116.0322
15 -116.061
15.02 -116.0898
15.04 -116.1186
15.06 -116.1473
15.08 -116.1759
15.1 -116.2045
15.12 -116.233
15.14 -116.2615
15.16 -116.2899
15.18 -116.3183
15.2 -116.3467
15.22 -116.3749
15.24 -116.4032
15.26 -116.4313
15.28 -116.4594
15.3 -116.4875
15.32 -116.5155
15.34 -116.5435
15.36 -116.5714
15.38 -116.5993
15.4 -116.6271
15.42 -116.6548
15.44 -116.6826
15.46 -116.7102
15.48 -116.7378
15.5 -116.7654
15.52 -116.7929
15.54 -116.8203
15.56 -116.8478
15.58 -116.8751
15.6 -116.9024
15.62 -116.9297
15.64 -116.9569
15.66 -116.984
15.68 -117.0111
15.7 -117.0382
15.72 -117.0652
15.74 -117.0922
15.76 -117.1191
15.78 -117.1459
15.8 -117.1727
15.82 -117.1995
15.84 -117.2262
15.86 -117.2529
15.88 -117.2795
15.9 -117.306
15.92 -117.3326
15.94 -117.359
15.96 -117.3854
15.98 -117.4118
16 -117.4381
16.02 -117.4644
16.04 -117.4906
16.06 -117.5168
16.08 -117.5429
16.1 -117.569
16.12 -117.595
16.14 -117.621
16.16 -117.647
16.18 -117.6729
16.2 -117.6987
16.22 -117.7245
16.24 -117.7502
16.26 -117.7759
16.28 -117.8016
16.3 -117.8272
16.32 -117.8528
16.34 -117.8783
16.36 -117.9037
16.38 -117.9291
16.4 -117.9545
16.42 -117.9798
16.44 -118.0051
16.46 -118.0303
16.48 -118.0555
16.5 -118.0807
16.52 -118.1058
16.54 -118.1308
16.56 -118.1558
16.58 -118.1808
16.6 -118.2057
16.62 -118.2305
16.64 -118.2553
16.66 -118.2801
16.68 -118.3048
16.7 -118.3295
16.72 -118.3542
16.74 -118.3787
16.76 -118.4033
16.78 -118.4278
16.8 -118.4522
16.82 -118.4767
16.84 -118.501
16.86 -118.5253
16.88 -118.5496
16.9 -118.5738
16.92 -118.598
16.94 -118.6222
16.96 -118.6463
16.98 -118.6703
17 -118.6943
17.02 -118.7183
17.04 -118.7422
17.06 -118.7661
17.08 -118.7899
17.1 -118.8137
17.12 -118.8374
17.14 -118.8611
17.16 -118.8848
17.18 -118.9084
17.2 -118.932
17.22 -118.9555
17.24 -118.979
17.26 -119.0024
17.28 -119.0258
17.3 -119.0492
17.32 -119.0725
17.34 -119.0957
17.36 -119.119
17.38 -119.1421
17.4 -119.1653
17.42 -119.1884
17.44 -119.2114
17.46 -119.2344
17.48 -119.2574
17.5 -119.2803
17.52 -119.3032
17.54 -119.3261
17.56 -119.3489
17.58 -119.3716
17.6 -119.3943
17.62 -119.417
17.64 -119.4396
17.66 -119.4622
17.68 -119.4848
17.7 -119.5073
17.72 -119.5298
17.74 -119.5522
17.76 -119.5746
17.78 -119.5969
17.8 -119.6192
17.82 -119.6415
17.84 -119.6637
17.86 -119.6859
17.88 -119.708
17.9 -119.7301
17.92 -119.7521
17.94 -119.7742
17.96 -119.7961
17.98 -119.8181
18 -119.84
18.02 -119.8618
18.04 -119.8836
18.06 -119.9054
18.08 -119.9271
18.1 -119.9488
18.12 -119.9705
18.14 -119.9921
18.16 -120.0137
18.18 -120.0352
18.2 -120.0567
18.22 -120.0781
18.24 -120.0995
18.26 -120.1209
18.28 -120.1423
18.3 -120.1635
18.32 -120.1848
18.34 -120.206
18.36 -120.2272
18.38 -120.2483
18.4 -120.2694
18.42 -120.2905
18.44 -120.3115
18.46 -120.3325
18.48 -120.3534
18.5 -120.3743
18.52 -120.3952
18.54 -120.416
18.56 -120.4368
18.58 -120.4576
18.6 -120.4783
18.62 -120.499
18.64 -120.5196
18.66 -120.5402
18.68 -120.5608
18.7 -120.5813
18.72 -120.6018
18.74 -120.6222
18.76 -120.6426
18.78 -120.663
18.8 -120.6833
18.82 -120.7036
18.84 -120.7239
18.86 -120.7441
18.88 -120.7643
18.9 -120.7844
18.92 -120.8046
18.94 -120.8246
18.96 -120.8447
18.98 -120.8647
19 -120.8846
19.02 -120.9045
19.04 -120.9244
19.06 -120.9443
19.08 -120.9641
19.1 -120.9839
19.12 -121.0036
19.14 -121.0233
19.16 -121.043
19.18 -121.0626
19.2 -121.0822
19.22 -121.1018
19.24 -121.1213
19.26 -121.1408
19.28 -121.1602
19.3 -121.1797
19.32 -121.199
19.34 -121.2184
19.36 -121.2377
19.38 -121.257
19.4 -121.2762
19.42 -121.2954
19.44 -121.3146
19.46 -121.3337
19.48 -121.3528
19.5 -121.3718
19.52 -121.3909
19.54 -121.4099
19.56 -121.4288
19.58 -121.4477
19.6 -121.4666
19.62 -121.4855
19.64 -121.5043
19.66 -121.5231
19.68 -121.5418
19.7 -121.5605
19.72 -121.5792
19.74 -121.5978
19.76 -121.6164
19.78 -121.635
19.8 -121.6535
19.82 -121.6721
19.84 -121.6905
19.86 -121.709
19.88 -121.7274
19.9 -121.7457
19.92 -121.7641
19.94 -121.7824
19.96 -121.8006
19.98 -121.8189
20 -121.8371
20.02 -121.8552
20.04 -121.8733
20.06 -121.8914
20.08 -121.9095
20.1 -121.9275
20.12 -121.9455
20.14 -121.9635
20.16 -121.9814
20.18 -121.9993
20.2 -122.0172
20.22 -122.035
20.24 -122.0528
20.26 -122.0706
20.28 -122.0883
20.3 -122.106
20.32 -122.1237
20.34 -122.1413
20.36 -122.1589
20.38 -122.1765
20.4 -122.194
20.42 -122.2115
20.44 -122.229
20.46 -122.2464
20.48 -122.2639
20.5 -122.2812
20.52 -122.2986
20.54 -122.3159
20.56 -122.3332
20.58 -122.3504
20.6 -122.3676
20.62 -122.3848
20.64 -122.402
20.66 -122.4191
20.68 -122.4362
20.7 -122.4532
20.72 -122.4702
20.74 -122.4872
20.76 -122.5042
20.78 -122.5211
20.8 -122.538
20.82 -122.5549
20.84 -122.5717
20.86 -122.5885
20.88 -122.6053
20.9 -122.6221
20.92 -122.6388
20.94 -122.6554
20.96 -122.6721
20.98 -122.6887
21 -122.7053
21.02 -122.7219
21.04 -122.7384
21.06 -122.7549
21.08 -122.7714
21.1 -122.7878
21.12 -122.8042
21.14 -122.8206
21.16 -122.8369
21.18 -122.8532
21.2 -122.8695
21.22 -122.8858
21.24 -122.902
21.26 -122.9182
21.28 -122.9343
21.3 -122.9505
21.32 -122.9666
21.34 -122.9827
21.36 -122.9987
21.38 -123.0147
21.4 -123.0307
21.42 -123.0467
21.44 -123.0626
21.46 -123.0785
21.48 -123.0944
21.5 -123.1102
21.52 -123.126
21.54 -123.1418
21.56 -123.1575
21.58 -123.1732
21.6 -123.1889
21.62 -123.2046
21.64 -123.2202
21.66 -123.2358
21.68 -123.2514
21.7 -123.267
21.72 -123.2825
21.74 -123.298
21.76 -123.3134
21.78 -123.3289
21.8 -123.3443
21.82 -123.3596
21.84 -123.375
21.86 -123.3903
21.88 -123.4056
21.9 -123.4209
21.92 -123.4361
21.94 -123.4513
21.96 -123.4665
21.98 -123.4816
22 -123.4967
22.02 -123.5118
22.04 -123.5269
22.06 -123.5419
22.08 -123.5569
22.1 -123.5719
22.12 -123.5869
22.14 -123.6018
22.16 -123.6167
22.18 -123.6316
22.2 -123.6464
22.22 -123.6612
22.24 -123.676
22.26 -123.6908
22.28 -123.7055
22.3 -123.7202
22.32 -123.7349
22.34 -123.7495
22.36 -123.7642
22.38 -123.7788
22.4 -123.7933
22.42 -123.8079
22.44 -123.8224
22.46 -123.8369
22.48 -123.8513
22.5 -123.8658
22.52 -123.8802
22.54 -123.8946
22.56 -123.9089
22.58 -123.9232
22.6 -123.9375
22.62 -123.9518
22.64 -123.9661
22.66 -123.9803
22.68 -123.9945
22.7 -124.0087
22.72 -124.0228
22.74 -124.0369
22.76 -124.051
22.78 -124.0651
22.8 -124.0791
22.82 -124.0931
22.84 -124.1071
22.86 -124.1211
22.88 -124.135
22.9 -124.1489
22.92 -124.1628
22.94 -124.1767
22.96 -124.1905
22.98 -124.2043
23 -124.2181
23.02 -124.2318
23.04 -124.2456
23.06 -124.2593
23.08 -124.2729
23.1 -124.2866
23.12 -124.3002
23.14 -124.3138
23.16 -124.3274
23.18 -124.341
23.2 -124.3545
23.22 -124.368
23.24 -124.3815
23.26 -124.3949
23.28 -124.4083
23.3 -124.4217
23.32 -124.4351
23.34 -124.4485
23.36 -124.4618
23.38 -124.4751
23.4 -124.4884
23.42 -124.5016
23.44 -124.5149
23.46 -124.5281
23.48 -124.5413
23.5 -124.5544
23.52 -124.5675
23.54 -124.5807
23.56 -124.5937
23.58 -124.6068
23.6 -124.6198
23.62 -124.6328
23.64 -124.6458
23.66 -124.6588
23.68 -124.6717
23.7 -124.6846
23.72 -124.6975
23.74 -124.7104
23.76 -124.7232
23.78 -124.7361
23.8 -124.7488
23.82 -124.7616
23.84 -124.7744
23.86 -124.7871
23.88 -124.7998
23.9 -124.8125
23.92 -124.8251
23.94 -124.8377
23.96 -124.8504
23.98 -124.8629
24 -124.8755
24.02 -124.888
24.04 -124.9005
24.06 -124.913
24.08 -124.9255
24.1 -124.9379
24.12 -124.9504
24.14 -124.9628
24.16 -124.9751
24.18 -124.9875
24.2 -124.9998
24.22 -125.0121
24.24 -125.0244
24.26 -125.0367
24.28 -125.0489
24.3 -125.0611
24.32 -125.0733
24.34 -125.0855
24.36 -125.0976
24.38 -125.1097
24.4 -125.1218
24.42 -125.1339
24.44 -125.146
24.46 -125.158
24.48 -125.17
24.5 -125.182
24.52 -125.194
24.54 -125.2059
24.56 -125.2178
24.58 -125.2297
24.6 -125.2416
24.62 -125.2535
24.64 -125.2653
24.66 -125.2771
24.68 -125.2889
24.7 -125.3007
24.72 -125.3124
24.74 -125.3242
24.76 -125.3359
24.78 -125.3475
24.8 -125.3592
24.82 -125.3708
24.84 -125.3825
24.86 -125.394
24.88 -125.4056
24.9 -125.4172
24.92 -125.4287
24.94 -125.4402
24.96 -125.4517
24.98 -125.4632
25 -125.4746
25.02 -125.486
25.04 -125.4974
25.06 -125.5088
25.08 -125.5202
25.1 -125.5315
25.12 -125.5428
25.14 -125.5541
25.16 -125.5654
25.18 -125.5767
25.2 -125.5879
25.22 -125.5991
25.24 -125.6103
25.26 -125.6215
25.28 -125.6326
25.3 -125.6438
25.32 -125.6549
25.34 -125.666
25.36 -125.677
25.38 -125.6881
25.4 -125.6991
25.42 -125.7101
25.44 -125.7211
25.46 -125.7321
25.48 -125.743
25.5 -125.7539
25.52 -125.7648
25.54 -125.7757
25.56 -125.7866
25.58 -125.7974
25.6 -125.8083
25.62 -125.8191
25.64 -125.8298
25.66 -125.8406
25.68 -125.8513
25.7 -125.8621
25.72 -125.8728
25.74 -125.8835
25.76 -125.8941
25.78 -125.9048
25.8 -125.9154
25.82 -125.926
25.84 -125.9366
25.86 -125.9472
25.88 -125.9577
25.9 -125.9682
25.92 -125.9787
25.94 -125.9892
25.96 -125.9997
25.98 -126.0101
26 -126.0206
26.02 -126.031
26.04 -126.0414
26.06 -126.0517
26.08 -126.0621
26.1 -126.0724
26.12 -126.0827
26.14 -126.093
26.16 -126.1033
26.18 -126.1136
26.2 -126.1238
26.22 -126.134
26.24 -126.1442
26.26 -126.1544
26.28 -126.1646
26.3 -126.1747
26.32 -126.1848
26.34 -126.1949
26.36 -126.205
26.38 -126.2151
26.4 -126.2251
26.42 -126.2352
26.44 -126.2452
26.46 -126.2552
26.48 -126.2651
26.5 -126.2751
26.52 -126.285
26.54 -126.2949
26.56 -126.3048
26.58 -126.3147
26.6 -126.3246
26.62 -126.3344
26.64 -126.3443
26.66 -126.3541
26.68 -126.3639
26.7 -126.3736
26.72 -126.3834
26.74 -126.3931
26.76 -126.4028
26.78 -126.4125
26.8 -126.4222
26.82 -126.4319
26.84 -126.4415
26.86 -126.4512
26.88 -126.4608
26.9 -126.4704
26.92 -126.4799
26.94 -126.4895
26.96 -126.499
26.98 -126.5086
27 -126.5181
27.02 -126.5275
27.04 -126.537
27.06 -126.5465
27.08 -126.5559
27.1 -126.5653
27.12 -126.5747
27.14 -126.5841
27.16 -126.5934
27.18 -126.6028
27.2 -126.6121
27.22 -126.6214
27.24 -126.6307
27.26 -126.64
27.28 -126.6493
27.3 -126.6585
27.32 -126.6677
27.34 -126.6769
27.36 -126.6861
27.38 -126.6953
27.4 -126.7045
27.42 -126.7136
27.44 -126.7227
27.46 -126.7318
27.48 -126.7409
27.5 -126.75
27.52 -126.759
27.54 -126.7681
27.56 -126.7771
27.58 -126.7861
27.6 -126.7951
27.62 -126.8041
27.64 -126.813
27.66 -126.8219
27.68 -126.8309
27.7 -126.8398
27.72 -126.8487
27.74 -126.8575
27.76 -126.8664
27.78 -126.8752
27.8 -126.884
27.82 -126.8928
27.84 -126.9016
27.86 -126.9104
27.88 -126.9192
27.9 -126.9279
27.92 -126.9366
27.94 -126.9453
27.96 -126.954
27.98 -126.9627
28 -126.9714
28.02 -126.98
28.04 -126.9886
28.06 -126.9972
28.08 -127.0058
28.1 -127.0144
28.12 -127.023
28.14 -127.0315
28.16 -127.0401
28.18 -127.0486
28.2 -127.0571
28.22 -127.0656
28.24 -127.074
28.26 -127.0825
28.28 -127.0909
28.3 -127.0993
28.32 -127.1077
28.34 -127.1161
28.36 -127.1245
28.38 -127.1329
28.4 -127.1412
28.42 -127.1495
28.44 -127.1578
28.46 -127.1661
28.48 -127.1744
28.5 -127.1827
28.52 -127.1909
28.54 -127.1992
28.56 -127.2074
28.58 -127.2156
28.6 -127.2238
28.62 -127.232
28.64 -127.2401
28.66 -127.2483
28.68 -127.2564
28.7 -127.2645
28.72 -127.2726
28.74 -127.2807
28.76 -127.2887
28.78 -127.2968
28.8 -127.3048
28.82 -127.3129
28.84 -127.3209
28.86 -127.3289
28.88 -127.3368
28.9 -127.3448
28.92 -127.3527
28.94 -127.3607
28.96 -127.3686
28.98 -127.3765
29 -127.3844
29.02 -127.3923
29.04 -127.4001
29.06 -127.408
29.08 -127.4158
29.1 -127.4236
29.12 -127.4314
29.14 -127.4392
29.16 -127.447
29.18 -127.4547
29.2 -127.4625
29.22 -127.4702
29.24 -127.4779
29.26 -127.4856
29.28 -127.4933
29.3 -127.501
29.32 -127.5087
29.34 -127.5163
29.36 -127.5239
29.38 -127.5315
29.4 -127.5391
29.42 -127.5467
29.44 -127.5543
29.46 -127.5619
29.48 -127.5694
29.5 -127.5769
29.52 -127.5845
29.54 -127.592
29.56 -127.5994
29.58 -127.6069
29.6 -127.6144
29.62 -127.6218
29.64 -127.6293
29.66 -127.6367
29.68 -127.6441
29.7 -127.6515
29.72 -127.6589
29.74 -127.6662
29.76 -127.6736
29.78 -127.6809
29.8 -127.6882
29.82 -127.6955
29.84 -127.7028
29.86 -127.7101
29.88 -127.7174
29.9 -127.7246
29.92 -127.7319
29.94 -127.7391
29.96 -127.7463
29.98 -127.7535
30 -127.7607
30.02 -127.7679
30.04 -127.7751
30.06 -127.7822
30.08 -127.7893
30.1 -127.7965
30.12 -127.8036
30.14 -127.8107
30.16 -127.8178
30.18 -127.8248
30.2 -127.8319
30.22 -127.8389
30.24 -127.8459
30.26 -127.853
30.28 -127.86
30.3 -127.867
30.32 -127.8739
30.34 -127.8809
30.36 -127.8879
30.38 -127.8948
30.4 -127.9017
30.42 -127.9086
30.44 -127.9155
30.46 -127.9224
30.48 -127.9293
30.5 -127.9362
30.52 -127.943
30.54 -127.9498
30.56 -127.9567
30.58 -127.9635
30.6 -127.9703
30.62 -127.9771
30.64 -127.9838
30.66 -127.9906
30.68 -127.9973
30.7 -128.0041
30.72 -128.0108
30.74 -128.0175
30.76 -128.0242
30.78 -128.0309
30.8 -128.0376
30.82 -128.0442
30.84 -128.0509
30.86 -128.0575
30.88 -128.0641
30.9 -128.0707
30.92 -128.0773
30.94 -128.0839
30.96 -128.0905
30.98 -128.097
31 -128.1036
31.02 -128.1101
31.04 -128.1167
31.06 -128.1232
31.08 -128.1297
31.1 -128.1362
31.12 -128.1426
31.14 -128.1491
31.16 -128.1556
31.18 -128.162
31.2 -128.1684
31.22 -128.1748
31.24 -128.1812
31.26 -128.1876
31.28 -128.194
31.3 -128.2004
31.32 -128.2067
31.34 -128.2131
31.36 -128.2194
31.38 -128.2257
31.4 -128.2321
31.42 -128.2384
31.44 -128.2446
31.46 -128.2509
31.48 -128.2572
31.5 -128.2634
31.52 -128.2697
31.54 -128.2759
31.56 -128.2821
31.58 -128.2883
31.6 -128.2945
31.62 -128.3007
31.64 -128.3069
31.66 -128.313
31.68 -128.3192
31.7 -128.3253
31.72 -128.3314
31.74 -128.3375
31.76 -128.3436
31.78 -128.3497
31.8 -128.3558
31.82 -128.3619
31.84 -128.3679
31.86 -128.374
31.88 -128.38
31.9 -128.386
31.92 -128.3921
31.94 -128.3981
31.96 -128.404
31.98 -128.41
32 -128.416
32.02 -128.4219
32.04 -128.4279
32.06 -128.4338
32.08 -128.4397
32.1 -128.4457
32.12 -128.4516
32.14 -128.4574
32.16 -128.4633
32.18 -128.4692
32.2 -128.475
32.22 -128.4809
32.24 -128.4867
32.26 -128.4926
32.28 -128.4984
32.3 -128.5042
32.32 -128.51
32.34 -128.5157
32.36 -128.5215
32.38 -128.5273
32.4 -128.533
32.42 -128.5388
32.44 -128.5445
32.46 -128.5502
32.48 -128.5559
32.5 -128.5616
32.52 -128.5673
32.54 -128.573
32.56 -128.5786
32.58 -128.5843
32.6 -128.5899
32.62 -128.5956
32.64 -128.6012
32.66 -128.6068
32.68 -128.6124
32.7 -128.618
32.72 -128.6236
32.74 -128.6291
32.76 -128.6347
32.78 -128.6402
32.8 -128.6458
32.82 -128.6513
32.84 -128.6568
32.86 -128.6623
32.88 -128.6678
32.9 -128.6733
32.92 -128.6788
32.94 -128.6842
32.96 -128.6897
32.98 -128.6952
33 -128.7006
33.02 -128.706
33.04 -128.7114
33.06 -128.7168
33.08 -128.7222
33.1 -128.7276
33.12 -128.733
33.14 -128.7384
33.16 -128.7437
33.18 -128.7491
33.2 -128.7544
33.22 -128.7597
33.24 -128.765
33.26 -128.7703
33.28 -128.7756
33.3 -128.7809
33.32 -128.7862
33.34 -128.7915
33.36 -128.7967
33.38 -128.802
33.4 -128.8072
33.42 -128.8124
33.44 -128.8177
33.46 -128.8229
33.48 -128.8281
33.5 -128.8333
33.52 -128.8384
33.54 -128.8436
33.56 -128.8488
33.58 -128.8539
33.6 -128.8591
33.62 -128.8642
33.64 -128.8693
33.66 -128.8744
33.68 -128.8795
33.7 -128.8846
33.72 -128.8897
33.74 -128.8948
33.76 -128.8998
33.78 -128.9049
33.8 -128.9099
33.82 -128.915
33.84 -128.92
33.86 -128.925
33.88 -128.93
33.9 -128.935
33.92 -128.94
33.94 -128.945
33.96 -128.95
33.98 -128.9549
34 -128.9599
34.02 -128.9648
34.04 -128.9698
34.06 -128.9747
34.08 -128.9796
34.1 -128.9845
34.12 -128.9894
34.14 -128.9943
34.16 -128.9992
34.18 -129.004
34.2 -129.0089
34.22 -129.0137
34.24 -129.0186
34.26 -129.0234
34.28 -129.0283
34.3 -129.0331
34.32 -129.0379
34.34 -129.0427
34.36 -129.0475
34.38 -129.0522
34.4 -129.057
34.42 -129.0618
34.44 -129.0665
34.46 -129.0713
34.48 -129.076
34.5 -129.0807
34.52 -129.0855
34.54 -129.0902
34.56 -129.0949
34.58 -129.0996
34.6 -129.1042
34.62 -129.1089
34.64 -129.1136
34.66 -129.1182
34.68 -129.1229
34.7 -129.1275
34.72 -129.1322
34.74 -129.1368
34.76 -129.1414
34.78 -129.146
34.8 -129.1506
34.82 -129.1552
34.84 -129.1598
34.86 -129.1643
34.88 -129.1689
34.9 -129.1734
34.92 -129.178
34.94 -129.1825
34.96 -129.1871
34.98 -129.1916
35 -129.1961
35.02 -129.2006
35.04 -129.2051
35.06 -129.2096
35.08 -129.2141
35.1 -129.2185
35.12 -129.223
35.14 -129.2274
35.16 -129.2319
35.18 -129.2363
35.2 -129.2408
35.22 -129.2452
35.24 -129.2496
35.26 -129.254
35.28 -129.2584
35.3 -129.2628
35.32 -129.2672
35.34 -129.2715
35.36 -129.2759
35.38 -129.2802
35.4 -129.2846
35.42 -129.2889
35.44 -129.2933
35.46 -129.2976
35.48 -129.3019
35.5 -129.3062
35.52 -129.3105
35.54 -129.3148
35.56 -129.3191
35.58 -129.3233
35.6 -129.3276
35.62 -129.3319
35.64 -129.3361
35.66 -129.3404
35.68 -129.3446
35.7 -129.3488
35.72 -129.353
35.74 -129.3573
35.76 -129.3615
35.78 -129.3657
35.8 -129.3698
35.82 -129.374
35.84 -129.3782
35.86 -129.3824
35.88 -129.3865
35.9 -129.3907
35.92 -129.3948
35.94 -129.3989
35.96 -129.4031
35.98 -129.4072
36 -129.4113
36.02 -129.4154
36.04 -129.4195
36.06 -129.4236
36.08 -129.4277
36.1 -129.4317
36.12 -129.4358
36.14 -129.4399
36.16 -129.4439
36.18 -129.4479
36.2 -129.452
36.22 -129.456
36.24 -129.46
36.26 -129.464
36.28 -129.468
36.3 -129.472
36.32 -129.476
36.34 -129.48
36.36 -129.484
36.38 -129.4879
36.4 -129.4919
36.42 -129.4959
36.44 -129.4998
36.46 -129.5037
36.48 -129.5077
36.5 -129.5116
36.52 -129.5155
36.54 -129.5194
36.56 -129.5233
36.58 -129.5272
36.6 -129.5311
36.62 -129.535
36.64 -129.5389
36.66 -129.5427
36.68 -129.5466
36.7 -129.5504
36.72 -129.5543
36.74 -129.5581
36.76 -129.5619
36.78 -129.5658
36.8 -129.5696
36.82 -129.5734
36.84 -129.5772
36.86 -129.581
36.88 -129.5848
36.9 -129.5885
36.92 -129.5923
36.94 -129.5961
36.96 -129.5998
36.98 -129.6036
37 -129.6073
37.02 -129.6111
37.04 -129.6148
37.06 -129.6185
37.08 -129.6222
37.1 -129.626
37.12 -129.6297
37.14 -129.6334
37.16 -129.637
37.18 -129.6407
37.2 -129.6444
37.22 -129.6481
37.24 -129.6517
37.26 -129.6554
37.28 -129.659
37.3 -129.6627
37.32 -129.6663
37.34 -129.6699
37.36 -129.6736
37.38 -129.6772
37.4 -129.6808
37.42 -129.6844
37.44 -129.688
37.46 -129.6916
37.48 -129.6951
37.5 -129.6987
37.52 -129.7023
37.54 -129.7058
37.56 -129.7094
37.58 -129.7129
37.6 -129.7165
37.62 -129.72
37.64 -129.7235
37.66 -129.7271
37.68 -129.7306
37.7 -129.7341
37.72 -129.7376
37.74 -129.7411
37.76 -129.7446
37.78 -129.7481
37.8 -129.7515
37.82 -129.755
37.84 -129.7585
37.86 -129.7619
37.88 -129.7654
37.9 -129.7688
37.92 -129.7723
37.94 -129.7757
37.96 -129.7791
37.98 -129.7825
38 -129.7859
38.02 -129.7893
38.04 -129.7927
38.06 -129.7961
38.08 -129.7995
38.1 -129.8029
38.12 -129.8063
38.14 -129.8096
38.16 -129.813
38.18 -129.8164
38.2 -129.8197
38.22 -129.823
38.24 -129.8264
38.26 -129.8297
38.28 -129.833
38.3 -129.8363
38.32 -129.8397
38.34 -129.843
38.36 -129.8463
38.38 -129.8496
38.4 -129.8528
38.42 -129.8561
38.44 -129.8594
38.46 -129.8627
38.48 -129.8659
38.5 -129.8692
38.52 -129.8724
38.54 -129.8757
38.56 -129.8789
38.58 -129.8821
38.6 -129.8854
38.62 -129.8886
38.64 -129.8918
38.66 -129.895
38.68 -129.8982
38.7 -129.9014
38.72 -129.9046
38.74 -129.9078
38.76 -129.911
38.78 -129.9141
38.8 -129.9173
38.82 -129.9205
38.84 -129.9236
38.86 -129.9268
38.88 -129.9299
38.9 -129.933
38.92 -129.9362
38.94 -129.9393
38.96 -129.9424
38.98 -129.9455
39 -129.9486
39.02 -129.9517
39.04 -129.9548
39.06 -129.9579
39.08 -129.961
39.1 -129.9641
39.12 -129.9672
39.14 -129.9702
39.16 -129.9733
39.18 -129.9763
39.2 -129.9794
39.22 -129.9824
39.24 -129.9855
39.26 -129.9885
39.28 -129.9915
39.3 -129.9946
39.32 -129.9976
39.34 -130.0006
39.36 -130.0036
39.38 -130.0066
39.4 -130.0096
39.42 -130.0126
39.44 -130.0156
39.46 -130.0185
39.48 -130.0215
39.5 -130.0245
39.52 -130.0274
39.54 -130.0304
39.56 -130.0333
39.58 -130.0363
39.6 -130.0392
39.62 -130.0421
39.64 -130.0451
39.66 -130.048
39.68 -130.0509
39.7 -130.0538
39.72 -130.0567
39.74 -130.0596
39.76 -130.0625
39.78 -130.0654
39.8 -130.0683
39.82 -130.0712
39.84 -130.0741
39.86 -130.0769
39.88 -130.0798
39.9 -130.0826
39.92 -130.0855
39.94 -130.0883
39.96 -130.0912
39.98 -130.094
40 -130.0968
40.02 -130.0997
40.04 -130.1025
40.06 -130.1053
40.08 -130.1081
40.1 -130.1109
40.12 -130.1137
40.14 -130.1165
40.16 -130.1193
40.18 -130.1221
40.2 -130.1249
40.22 -130.1276
40.24 -130.1304
40.26 -130.1332
40.28 -130.1359
40.3 -130.1387
40.32 -130.1414
40.34 -130.1442
40.36 -130.1469
40.38 -130.1496
40.4 -130.1524
40.42 -130.1551
40.44 -130.1578
40.46 -130.1605
40.48 -130.1632
40.5 -130.1659
40.52 -130.1686
40.54 -130.1713
40.56 -130.174
40.58 -130.1767
40.6 -130.1794
40.62 -130.182
40.64 -130.1847
40.66 -130.1874
40.68 -130.19
40.7 -130.1927
40.72 -130.1953
40.74 -130.198
40.76 -130.2006
40.78 -130.2032
40.8 -130.2059
40.82 -130.2085
40.84 -130.2111
40.86 -130.2137
40.88 -130.2163
40.9 -130.2189
40.92 -130.2215
40.94 -130.2241
40.96 -130.2267
40.98 -130.2293
41 -130.2319
41.02 -130.2344
41.04 -130.237
41.06 -130.2396
41.08 -130.2421
41.1 -130.2447
41.12 -130.2472
41.14 -130.2498
41.16 -130.2523
41.18 -130.2549
41.2 -130.2574
41.22 -130.2599
41.24 -130.2624
41.26 -130.265
41.28 -130.2675
41.3 -130.27
41.32 -130.2725
41.34 -130.275
41.36 -130.2775
41.38 -130.28
41.4 -130.2824
41.42 -130.2849
41.44 -130.2874
41.46 -130.2899
41.48 -130.2923
41.5 -130.2948
41.52 -130.2973
41.54 -130.2997
41.56 -130.3022
41.58 -130.3046
41.6 -130.307
41.62 -130.3095
41.64 -130.3119
41.66 -130.3143
41.68 -130.3167
41.7 -130.3192
41.72 -130.3216
41.74 -130.324
41.76 -130.3264
41.78 -130.3288
41.8 -130.3312
41.82 -130.3336
41.84 -130.3359
41.86 -130.3383
41.88 -130.3407
41.9 -130.3431
41.92 -130.3454
41.94 -130.3478
41.96 -130.3502
41.98 -130.3525
42 -130.3549
42.02 -130.3572
42.04 -130.3595
42.06 -130.3619
42.08 -130.3642
42.1 -130.3665
42.12 -130.3689
42.14 -130.3712
42.16 -130.3735
42.18 -130.3758
42.2 -130.3781
42.22 -130.3804
42.24 -130.3827
42.26 -130.385
42.28 -130.3873
42.3 -130.3896
42.32 -130.3919
42.34 -130.3941
42.36 -130.3964
42.38 -130.3987
42.4 -130.4009
42.42 -130.4032
42.44 -130.4055
42.46 -130.4077
42.48 -130.4099
42.5 -130.4122
42.52 -130.4144
42.54 -130.4167
42.56 -130.4189
42.58 -130.4211
42.6 -130.4233
42.62 -130.4256
42.64 -130.4278
42.66 -130.43
42.68 -130.4322
42.7 -130.4344
42.72 -130.4366
42.74 -130.4388
42.76 -130.441
42.78 -130.4431
42.8 -130.4453
42.82 -130.4475
42.84 -130.4497
42.86 -130.4518
42.88 -130.454
42.9 -130.4562
42.92 -130.4583
42.94 -130.4605
42.96 -130.4626
42.98 -130.4648
43 -130.4669
43.02 -130.469
43.04 -130.4712
43.06 -130.4733
43.08 -130.4754
43.1 -130.4775
43.12 -130.4797
43.14 -130.4818
43.16 -130.4839
43.18 -130.486
43.2 -130.4881
43.22 -130.4902
43.24 -130.4923
43.26 -130.4944
43.28 -130.4965
43.3 -130.4985
43.32 -130.5006
43.34 -130.5027
43.36 -130.5048
43.38 -130.5068
43.4 -130.5089
43.42 -130.5109
43.44 -130.513
43.46 -130.515
43.48 -130.5171
43.5 -130.5191
43.52 -130.5212
43.54 -130.5232
43.56 -130.5252
43.58 -130.5273
43.6 -130.5293
43.62 -130.5313
43.64 -130.5333
43.66 -130.5353
43.68 -130.5373
43.7 -130.5393
43.72 -130.5413
43.74 -130.5433
43.76 -130.5453
43.78 -130.5473
43.8 -130.5493
43.82 -130.5513
43.84 -130.5533
43.86 -130.5552
43.88 -130.5572
43.9 -130.5592
43.92 -130.5612
43.94 -130.5631
43.96 -130.5651
43.98 -130.567
44 -130.569
44.02 -130.5709
44.04 -130.5729
44.06 -130.5748
44.08 -130.5767
44.1 -130.5787
44.12 -130.5806
44.14 -130.5825
44.16 -130.5844
44.18 -130.5864
44.2 -130.5883
44.22 -130.5902
44.24 -130.5921
44.26 -130.594
44.28 -130.5959
44.3 -130.5978
44.32 -130.5997
44.34 -130.6016
44.36 -130.6034
44.38 -130.6053
44.4 -130.6072
44.42 -130.6091
44.44 -130.611
44.46 -130.6128
44.48 -130.6147
44.5 -130.6165
44.52 -130.6184
44.54 -130.6203
44.56 -130.6221
44.58 -130.624
44.6 -130.6258
44.62 -130.6276
44.64 -130.6295
44.66 -130.6313
44.68 -130.6331
44.7 -130.635
44.72 -130.6368
44.74 -130.6386
44.76 -130.6404
44.78 -130.6422
44.8 -130.644
44.82 -130.6458
44.84 -130.6476
44.86 -130.6494
44.88 -130.6512
44.9 -130.653
44.92 -130.6548
44.94 -130.6566
44.96 -130.6584
44.98 -130.6602
45 -130.6619
45.02 -130.6637
45.04 -130.6655
45.06 -130.6673
45.08 -130.669
45.1 -130.6708
45.12 -130.6725
45.14 -130.6743
45.16 -130.676
45.18 -130.6778
45.2 -130.6795
45.22 -130.6813
45.24 -130.683
45.26 -130.6847
45.28 -130.6865
45.3 -130.6882
45.32 -130.6899
45.34 -130.6916
45.36 -130.6934
45.38 -130.6951
45.4 -130.6968
45.42 -130.6985
45.44 -130.7002
45.46 -130.7019
45.48 -130.7036
45.5 -130.7053
45.52 -130.707
45.54 -130.7087
45.56 -130.7103
45.58 -130.712
45.6 -130.7137
45.62 -130.7154
45.64 -130.7171
45.66 -130.7187
45.68 -130.7204
45.7 -130.7221
45.72 -130.7237
45.74 -130.7254
45.76 -130.727
45.78 -130.7287
45.8 -130.7303
45.82 -130.732
45.84 -130.7336
45.86 -130.7353
45.88 -130.7369
45.9 -130.7385
45.92 -130.7402
45.94 -130.7418
45.96 -130.7434
45.98 -130.745
46 -130.7466
46.02 -130.7483
46.04 -130.7499
46.06 -130.7515
46.08 -130.7531
46.1 -130.7547
46.12 -130.7563
46.14 -130.7579
46.16 -130.7595
46.18 -130.7611
46.2 -130.7627
46.22 -130.7642
46.24 -130.7658
46.26 -130.7674
46.28 -130.769
46.3 -130.7705
46.32 -130.7721
46.34 -130.7737
46.36 -130.7753
46.38 -130.7768
46.4 -130.7784
46.42 -130.7799
46.44 -130.7815
46.46 -130.783
46.48 -130.7846
46.5 -130.7861
46.52 -130.7877
46.54 -130.7892
46.56 -130.7907
46.58 -130.7923
46.6 -130.7938
46.62 -130.7953
46.64 -130.7968
46.66 -130.7984
46.68 -130.7999
46.7 -130.8014
46.72 -130.8029
46.74 -130.8044
46.76 -130.8059
46.78 -130.8074
46.8 -130.8089
46.82 -130.8104
46.84 -130.8119
46.86 -130.8134
46.88 -130.8149
46.9 -130.8164
46.92 -130.8179
46.94 -130.8194
46.96 -130.8208
46.98 -130.8223
47 -130.8238
47.02 -130.8253
47.04 -130.8267
47.06 -130.8282
47.08 -130.8297
47.1 -130.8311
47.12 -130.8326
47.14 -130.834
47.16 -130.8355
47.18 -130.8369
47.2 -130.8384
47.22 -130.8398
47.24 -130.8413
47.26 -130.8427
47.28 -130.8441
47.3 -130.8456
47.32 -130.847
47.34 -130.8484
47.36 -130.8499
47.38 -130.8513
47.4 -130.8527
47.42 -130.8541
47.44 -130.8555
47.46 -130.8569
47.48 -130.8583
47.5 -130.8598
47.52 -130.8612
47.54 -130.8626
47.56 -130.864
47.58 -130.8654
47.6 -130.8667
47.62 -130.8681
47.64 -130.8695
47.66 -130.8709
47.68 -130.8723
47.7 -130.8737
47.72 -130.8751
47.74 -130.8764
47.76 -130.8778
47.78 -130.8792
47.8 -130.8805
47.82 -130.8819
47.84 -130.8833
47.86 -130.8846
47.88 -130.886
47.9 -130.8873
47.92 -130.8887
47.94 -130.89
47.96 -130.8914
47.98 -130.8927
48 -130.8941
48.02 -130.8954
48.04 -130.8968
48.06 -130.8981
48.08 -130.8994
48.1 -130.9007
48.12 -130.9021
48.14 -130.9034
48.16 -130.9047
48.18 -130.906
48.2 -130.9074
48.22 -130.9087
48.24 -130.91
48.26 -130.9113
48.28 -130.9126
48.3 -130.9139
48.32 -130.9152
48.34 -130.9165
48.36 -130.9178
48.38 -130.9191
48.4 -130.9204
48.42 -130.9217
48.44 -130.923
48.46 -130.9243
48.48 -130.9255
48.5 -130.9268
48.52 -130.9281
48.54 -130.9294
48.56 -130.9307
48.58 -130.9319
48.6 -130.9332
48.62 -130.9345
48.64 -130.9357
48.66 -130.937
48.68 -130.9383
48.7 -130.9395
48.72 -130.9408
48.74 -130.942
48.76 -130.9433
48.78 -130.9445
48.8 -130.9458
48.82 -130.947
48.84 -130.9482
48.86 -130.9495
48.88 -130.9507
48.9 -130.952
48.92 -130.9532
48.94 -130.9544
48.96 -130.9556
48.98 -130.9569
49 -130.9581
49.02 -130.9593
49.04 -130.9605
49.06 -130.9617
49.08 -130.963
49.1 -130.9642
49.12 -130.9654
49.14 -130.9666
49.16 -130.9678
49.18 -130.969
49.2 -130.9702
49.22 -130.9714
49.24 -130.9726
49.26 -130.9738
49.28 -130.975
49.3 -130.9762
49.32 -130.9774
49.34 -130.9785
49.36 -130.9797
49.38 -130.9809
49.4 -130.9821
49.42 -130.9833
49.44 -130.9844
49.46 -130.9856
49.48 -130.9868
49.5 -130.9879
49.52 -130.9891
49.54 -130.9903
49.56 -130.9914
49.58 -130.9926
49.6 -130.9937
49.62 -130.9949
49.64 -130.996
49.66 -130.9972
49.68 -130.9983
49.7 -130.9995
49.72 -131.0006
49.74 -131.0018
49.76 -131.0029
49.78 -131.004
49.8 -131.0052
49.82 -131.0063
49.84 -131.0074
49.86 -131.0086
49.88 -131.0097
49.9 -131.0108
49.92 -131.0119
49.94 -131.0131
49.96 -131.0142
49.98 -131.0153
50 -131.0164
50.02 -131.0175
50.04 -131.0186
50.06 -131.0197
50.08 -131.0208
50.1 -131.0219
50.12 -131.0231
50.14 -131.0241
50.16 -131.0252
50.18 -131.0263
50.2 -131.0274
50.22 -131.0285
50.24 -131.0296
50.26 -131.0307
50.28 -131.0318
50.3 -131.0329
50.32 -131.034
50.34 -131.035
50.36 -131.0361
50.38 -131.0372
50.4 -131.0383
50.42 -131.0393
50.44 -131.0404
50.46 -131.0415
50.48 -131.0425
50.5 -131.0436
50.52 -131.0447
50.54 -131.0457
50.56 -131.0468
50.58 -131.0478
50.6 -131.0489
50.62 -131.0499
50.64 -131.051
50.66 -131.052
50.68 -131.0531
50.7 -131.0541
50.72 -131.0552
50.74 -131.0562
50.76 -131.0572
50.78 -131.0583
50.8 -131.0593
50.82 -131.0603
50.84 -131.0614
50.86 -131.0624
50.88 -131.0634
50.9 -131.0644
50.92 -131.0655
50.94 -131.0665
50.96 -131.0675
50.98 -131.0685
51 -131.0695
51.02 -131.0705
51.04 -131.0716
51.06 -131.0726
51.08 -131.0736
51.1 -131.0746
51.12 -131.0756
51.14 -131.0766
51.16 -131.0776
51.18 -131.0786
51.2 -131.0796
51.22 -131.0806
51.24 -131.0816
51.26 -131.0826
51.28 -131.0835
51.3 -131.0845
51.32 -131.0855
51.34 -131.0865
51.36 -131.0875
51.38 -131.0885
51.4 -131.0894
51.42 -131.0904
51.44 -131.0914
51.46 -131.0924
51.48 -131.0933
51.5 -131.0943
51.52 -131.0953
51.54 -131.0962
51.56 -131.0972
51.58 -131.0981
51.6 -131.0991
51.62 -131.1001
51.64 -131.101
51.66 -131.102
51.68 -131.1029
51.7 -131.1039
51.72 -131.1048
51.74 -131.1058
51.76 -131.1067
51.78 -131.1077
51.8 -131.1086
51.82 -131.1095
51.84 -131.1105
51.86 -131.1114
51.88 -131.1124
51.9 -131.1133
51.92 -131.1142
51.94 -131.1151
51.96 -131.1161
51.98 -131.117
52 -131.1179
52.02 -131.1188
52.04 -131.1198
52.06 -131.1207
52.08 -131.1216
52.1 -131.1225
52.12 -131.1234
52.14 -131.1243
52.16 -131.1253
52.18 -131.1262
52.2 -131.1271
52.22 -131.128
52.24 -131.1289
52.26 -131.1298
52.28 -131.1307
52.3 -131.1316
52.32 -131.1325
52.34 -131.1334
52.36 -131.1343
52.38 -131.1352
52.4 -131.136
52.42 -131.1369
52.44 -131.1378
52.46 -131.1387
52.48 -131.1396
52.5 -131.1405
52.52 -131.1414
52.54 -131.1422
52.56 -131.1431
52.58 -131.144
52.6 -131.1449
52.62 -131.1457
52.64 -131.1466
52.66 -131.1475
52.68 -131.1483
52.7 -131.1492
52.72 -131.1501
52.74 -131.1509
52.76 -131.1518
52.78 -131.1527
52.8 -131.1535
52.82 -131.1544
52.84 -131.1552
52.86 -131.1561
52.88 -131.1569
52.9 -131.1578
52.92 -131.1586
52.94 -131.1595
52.96 -131.1603
52.98 -131.1612
53 -131.162
53.02 -131.1628
53.04 -131.1637
53.06 -131.1645
53.08 -131.1654
53.1 -131.1662
53.12 -131.167
53.14 -131.1679
53.16 -131.1687
53.18 -131.1695
53.2 -131.1703
53.22 -131.1712
53.24 -131.172
53.26 -131.1728
53.28 -131.1736
53.3 -131.1744
53.32 -131.1753
53.34 -131.1761
53.36 -131.1769
53.38 -131.1777
53.4 -131.1785
53.42 -131.1793
53.44 -131.1801
53.46 -131.1809
53.48 -131.1817
53.5 -131.1825
53.52 -131.1833
53.54 -131.1841
53.56 -131.1849
53.58 -131.1857
53.6 -131.1865
53.62 -131.1873
53.64 -131.1881
53.66 -131.1889
53.68 -131.1897
53.7 -131.1905
53.72 -131.1913
53.74 -131.1921
53.76 -131.1929
53.78 -131.1936
53.8 -131.1944
53.82 -131.1952
53.84 -131.196
53.86 -131.1968
53.88 -131.1975
53.9 -131.1983
53.92 -131.1991
53.94 -131.1998
53.96 -131.2006
53.98 -131.2014
54 -131.2022
54.02 -131.2029
54.04 -131.2037
54.06 -131.2044
54.08 -131.2052
54.1 -131.206
54.12 -131.2067
54.14 -131.2075
54.16 -131.2082
54.18 -131.209
54.2 -131.2097
54.22 -131.2105
54.24 -131.2112
54.26 -131.212
54.28 -131.2127
54.3 -131.2135
54.32 -131.2142
54.34 -131.215
54.36 -131.2157
54.38 -131.2165
54.4 -131.2172
54.42 -131.2179
54.44 -131.2187
54.46 -131.2194
54.48 -131.2201
54.5 -131.2209
54.52 -131.2216
54.54 -131.2223
54.56 -131.2231
54.58 -131.2238
54.6 -131.2245
54.62 -131.2252
54.64 -131.226
54.66 -131.2267
54.68 -131.2274
54.7 -131.2281
54.72 -131.2288
54.74 -131.2295
54.76 -131.2303
54.78 -131.231
54.8 -131.2317
54.82 -131.2324
54.84 -131.2331
54.86 -131.2338
54.88 -131.2345
54.9 -131.2352
54.92 -131.2359
54.94 -131.2366
54.96 -131.2373
54.98 -131.238
55 -131.2387
55.02 -131.2394
55.04 -131.2401
55.06 -131.2408
55.08 -131.2415
55.1 -131.2422
55.12 -131.2429
55.14 -131.2436
55.16 -131.2443
55.18 -131.245
55.2 -131.2456
55.22 -131.2463
55.24 -131.247
55.26 -131.2477
55.28 -131.2484
55.3 -131.2491
55.32 -131.2497
55.34 -131.2504
55.36 -131.2511
55.38 -131.2518
55.4 -131.2524
55.42 -131.2531
55.44 -131.2538
55.46 -131.2544
55.48 -131.2551
55.5 -131.2558
55.52 -131.2564
55.54 -131.2571
55.56 -131.2578
55.58 -131.2584
55.6 -131.2591
55.62 -131.2597
55.64 -131.2604
55.66 -131.2611
55.68 -131.2617
55.7 -131.2624
55.72 -131.263
55.74 -131.2637
55.76 -131.2643
55.78 -131.265
55.8 -131.2656
55.82 -131.2663
55.84 -131.2669
55.86 -131.2676
55.88 -131.2682
55.9 -131.2689
55.92 -131.2695
55.94 -131.2701
55.96 -131.2708
55.98 -131.2714
56 -131.272
56.02 -131.2727
56.04 -131.2733
56.06 -131.2739
56.08 -131.2746
56.1 -131.2752
56.12 -131.2758
56.14 -131.2765
56.16 -131.2771
56.18 -131.2777
56.2 -131.2783
56.22 -131.279
56.24 -131.2796
56.26 -131.2802
56.28 -131.2808
56.3 -131.2814
56.32 -131.2821
56.34 -131.2827
56.36 -131.2833
56.38 -131.2839
56.4 -131.2845
56.42 -131.2851
56.44 -131.2857
56.46 -131.2864
56.48 -131.287
56.5 -131.2876
56.52 -131.2882
56.54 -131.2888
56.56 -131.2894
56.58 -131.29
56.6 -131.2906
56.62 -131.2912
56.64 -131.2918
56.66 -131.2924
56.68 -131.293
56.7 -131.2936
56.72 -131.2942
56.74 -131.2948
56.76 -131.2954
56.78 -131.296
56.8 -131.2965
56.82 -131.2971
56.84 -131.2977
56.86 -131.2983
56.88 -131.2989
56.9 -131.2995
56.92 -131.3001
56.94 -131.3007
56.96 -131.3012
56.98 -131.3018
57 -131.3024
57.02 -131.303
57.04 -131.3035
57.06 -131.3041
57.08 -131.3047
57.1 -131.3053
57.12 -131.3058
57.14 -131.3064
57.16 -131.307
57.18 -131.3076
57.2 -131.3081
57.22 -131.3087
57.24 -131.3093
57.26 -131.3098
57.28 -131.3104
57.3 -131.311
57.32 -131.3115
57.34 -131.3121
57.36 -131.3126
57.38 -131.3132
57.4 -131.3138
57.42 -131.3143
57.44 -131.3149
57.46 -131.3154
57.48 -131.316
57.5 -131.3165
57.52 -131.3171
57.54 -131.3176
57.56 -131.3182
57.58 -131.3187
57.6 -131.3193
57.62 -131.3198
57.64 -131.3204
57.66 -131.3209
57.68 -131.3215
57.7 -131.322
57.72 -131.3226
57.74 -131.3231
57.76 -131.3236
57.78 -131.3242
57.8 -131.3247
57.82 -131.3252
57.84 -131.3258
57.86 -131.3263
57.88 -131.3269
57.9 -131.3274
57.92 -131.3279
57.94 -131.3285
57.96 -131.329
57.98 -131.3295
58 -131.33
58.02 -131.3306
58.04 -131.3311
58.06 -131.3316
58.08 -131.3321
58.1 -131.3327
58.12 -131.3332
58.14 -131.3337
58.16 -131.3342
58.18 -131.3347
58.2 -131.3353
58.22 -131.3358
58.24 -131.3363
58.26 -131.3368
58.28 -131.3373
58.3 -131.3378
58.32 -131.3384
58.34 -131.3389
58.36 -131.3394
58.38 -131.3399
58.4 -131.3404
58.42 -131.3409
58.44 -131.3414
58.46 -131.3419
58.48 -131.3424
58.5 -131.3429
58.52 -131.3434
58.54 -131.3439
58.56 -131.3444
58.58 -131.3449
58.6 -131.3454
58.62 -131.3459
58.64 -131.3464
58.66 -131.3469
58.68 -131.3474
58.7 -131.3479
58.72 -131.3484
58.74 -131.3489
58.76 -131.3494
58.78 -131.3499
58.8 -131.3504
58.82 -131.3509
58.84 -131.3513
58.86 -131.3518
58.88 -131.3523
58.9 -131.3528
58.92 -131.3533
58.94 -131.3538
58.96 -131.3543
58.98 -131.3547
59 -131.3552
59.02 -131.3557
59.04 -131.3562
59.06 -131.3567
59.08 -131.3571
59.1 -131.3576
59.12 -131.3581
59.14 -131.3586
59.16 -131.359
59.18 -131.3595
59.2 -131.36
59.22 -131.3605
59.24 -131.3609
59.26 -131.3614
59.28 -131.3619
59.3 -131.3623
59.32 -131.3628
59.34 -131.3633
59.36 -131.3637
59.38 -131.3642
59.4 -131.3647
59.42 -131.3651
59.44 -131.3656
59.46 -131.366
59.48 -131.3665
59.5 -131.367
59.52 -131.3674
59.54 -131.3679
59.56 -131.3683
59.58 -131.3688
59.6 -131.3692
59.62 -131.3697
59.64 -131.3701
59.66 -131.3706
59.68 -131.371
59.7 -131.3715
59.72 -131.3719
59.74 -131.3724
59.76 -131.3728
59.78 -131.3733
59.8 -131.3737
59.82 -131.3742
59.84 -131.3746
59.86 -131.3751
59.88 -131.3755
59.9 -131.376
59.92 -131.3764
59.94 -131.3768
59.96 -131.3773
59.98 -131.3777
60 -131.3782
60.02 -131.3786
60.04 -131.379
60.06 -131.3795
60.08 -131.3799
60.1 -131.3803
60.12 -131.3808
60.14 -131.3812
60.16 -131.3816
60.18 -131.3821
60.2 -131.3825
60.22 -131.3829
60.24 -131.3833
60.26 -131.3838
60.28 -131.3842
60.3 -131.3846
60.32 -131.3851
60.34 -131.3855
60.36 -131.3859
60.38 -131.3863
60.4 -131.3867
60.42 -131.3872
60.44 -131.3876
60.46 -131.388
60.48 -131.3884
60.5 -131.3888
60.52 -131.3893
60.54 -131.3897
60.56 -131.3901
60.58 -131.3905
60.6 -131.3909
60.62 -131.3913
60.64 -131.3918
60.66 -131.3922
60.68 -131.3926
60.7 -131.393
60.72 -131.3934
60.74 -131.3938
60.76 -131.3942
60.78 -131.3946
60.8 -131.395
60.82 -131.3954
60.84 -131.3958
60.86 -131.3962
60.88 -131.3966
60.9 -131.397
60.92 -131.3974
60.94 -131.3979
60.96 -131.3983
60.98 -131.3987
61 -131.3991
61.02 -131.3994
61.04 -131.3998
61.06 -131.4002
61.08 -131.4006
61.1 -131.401
61.12 -131.4014
61.14 -131.4018
61.16 -131.4022
61.18 -131.4026
61.2 -131.403
61.22 -131.4034
61.24 -131.4038
61.26 -131.4042
61.28 -131.4046
61.3 -131.4049
61.32 -131.4053
61.34 -131.4057
61.36 -131.4061
61.38 -131.4065
61.4 -131.4069
61.42 -131.4073
61.44 -131.4076
61.46 -131.408
61.48 -131.4084
61.5 -131.4088
61.52 -131.4092
61.54 -131.4095
61.56 -131.4099
61.58 -131.4103
61.6 -131.4107
61.62 -131.4111
61.64 -131.4114
61.66 -131.4118
61.68 -131.4122
61.7 -131.4126
61.72 -131.4129
61.74 -131.4133
61.76 -131.4137
61.78 -131.414
61.8 -131.4144
61.82 -131.4148
61.84 -131.4152
61.86 -131.4155
61.88 -131.4159
61.9 -131.4163
61.92 -131.4166
61.94 -131.417
61.96 -131.4174
61.98 -131.4177
62 -131.4181
62.02 -131.4184
62.04 -131.4188
62.06 -131.4192
62.08 -131.4195
62.1 -131.4199
62.12 -131.4202
62.14 -131.4206
62.16 -131.421
62.18 -131.4213
62.2 -131.4217
62.22 -131.422
62.24 -131.4224
62.26 -131.4227
62.28 -131.4231
62.3 -131.4235
62.32 -131.4238
62.34 -131.4242
62.36 -131.4245
62.38 -131.4249
62.4 -131.4252
62.42 -131.4256
62.44 -131.4259
62.46 -131.4263
62.48 -131.4266
62.5 -131.427
62.52 -131.4273
62.54 -131.4276
62.56 -131.428
62.58 -131.4283
62.6 -131.4287
62.62 -131.429
62.64 -131.4294
62.66 -131.4297
62.68 -131.43
62.7 -131.4304
62.72 -131.4307
62.74 -131.4311
62.76 -131.4314
62.78 -131.4317
62.8 -131.4321
62.82 -131.4324
62.84 -131.4328
62.86 -131.4331
62.88 -131.4334
62.9 -131.4338
62.92 -131.4341
62.94 -131.4344
62.96 -131.4348
62.98 -131.4351
63 -131.4354
63.02 -131.4357
63.04 -131.4361
63.06 -131.4364
63.08 -131.4367
63.1 -131.4371
63.12 -131.4374
63.14 -131.4377
63.16 -131.438
63.18 -131.4384
63.2 -131.4387
63.22 -131.439
63.24 -131.4393
63.26 -131.4397
63.28 -131.44
63.3 -131.4403
63.32 -131.4406
63.34 -131.441
63.36 -131.4413
63.38 -131.4416
63.4 -131.4419
63.42 -131.4422
63.44 -131.4425
63.46 -131.4429
63.48 -131.4432
63.5 -131.4435
63.52 -131.4438
63.54 -131.4441
63.56 -131.4444
63.58 -131.4448
63.6 -131.4451
63.62 -131.4454
63.64 -131.4457
63.66 -131.446
63.68 -131.4463
63.7 -131.4466
63.72 -131.4469
63.74 -131.4472
63.76 -131.4476
63.78 -131.4479
63.8 -131.4482
63.82 -131.4485
63.84 -131.4488
63.86 -131.4491
63.88 -131.4494
63.9 -131.4497
63.92 -131.45
63.94 -131.4503
63.96 -131.4506
63.98 -131.4509
64 -131.4512
64.02 -131.4515
64.04 -131.4518
64.06 -131.4521
64.08 -131.4524
64.1 -131.4527
64.12 -131.453
64.14 -131.4533
64.16 -131.4536
64.18 -131.4539
64.2 -131.4542
64.22 -131.4545
64.24 -131.4548
64.26 -131.4551
64.28 -131.4554
64.3 -131.4557
64.32 -131.456
64.34 -131.4563
64.36 -131.4565
64.38 -131.4568
64.4 -131.4571
64.42 -131.4574
64.44 -131.4577
64.46 -131.458
64.48 -131.4583
64.5 -131.4586
64.52 -131.4589
64.54 -131.4591
64.56 -131.4594
64.58 -131.4597
64.6 -131.46
64.62 -131.4603
64.64 -131.4606
64.66 -131.4609
64.68 -131.4611
64.7 -131.4614
64.72 -131.4617
64.74 -131.462
64.76 -131.4623
64.78 -131.4625
64.8 -131.4628
64.82 -131.4631
64.84 -131.4634
64.86 -131.4637
64.88 -131.4639
64.9 -131.4642
64.92 -131.4645
64.94 -131.4648
64.96 -131.465
64.98 -131.4653
65 -131.4656
65.02 -131.4659
65.04 -131.4661
65.06 -131.4664
65.08 -131.4667
65.1 -131.467
65.12 -131.4672
65.14 -131.4675
65.16 -131.4678
65.18 -131.468
65.2 -131.4683
65.22 -131.4686
65.24 -131.4689
65.26 -131.4691
65.28 -131.4694
65.3 -131.4697
65.32 -131.4699
65.34 -131.4702
65.36 -131.4705
65.38 -131.4707
65.4 -131.471
65.42 -131.4712
65.44 -131.4715
65.46 -131.4718
65.48 -131.472
65.5 -131.4723
65.52 -131.4726
65.54 -131.4728
65.56 -131.4731
65.58 -131.4733
65.6 -131.4736
65.62 -131.4739
65.64 -131.4741
65.66 -131.4744
65.68 -131.4746
65.7 -131.4749
65.72 -131.4752
65.74 -131.4754
65.76 -131.4757
65.78 -131.4759
65.8 -131.4762
65.82 -131.4764
65.84 -131.4767
65.86 -131.4769
65.88 -131.4772
65.9 -131.4774
65.92 -131.4777
65.94 -131.4779
65.96 -131.4782
65.98 -131.4784
66 -131.4787
66.02 -131.4789
66.04 -131.4792
66.06 -131.4794
66.08 -131.4797
66.1 -131.4799
66.12 -131.4802
66.14 -131.4804
66.16 -131.4807
66.18 -131.4809
66.2 -131.4812
66.22 -131.4814
66.24 -131.4817
66.26 -131.4819
66.28 -131.4822
66.3 -131.4824
66.32 -131.4826
66.34 -131.4829
66.36 -131.4831
66.38 -131.4834
66.4 -131.4836
66.42 -131.4838
66.44 -131.4841
66.46 -131.4843
66.48 -131.4846
66.5 -131.4848
66.52 -131.485
66.54 -131.4853
66.56 -131.4855
66.58 -131.4858
66.6 -131.486
66.62 -131.4862
66.64 -131.4865
66.66 -131.4867
66.68 -131.4869
66.7 -131.4872
66.72 -131.4874
66.74 -131.4876
66.76 -131.4879
66.78 -131.4881
66.8 -131.4883
66.82 -131.4886
66.84 -131.4888
66.86 -131.489
66.88 -131.4893
66.9 -131.4895
66.92 -131.4897
66.94 -131.4899
66.96 -131.4902
66.98 -131.4904
67 -131.4906
67.02 -131.4909
67.04 -131.4911
67.06 -131.4913
67.08 -131.4915
67.1 -131.4918
67.12 -131.492
67.14 -131.4922
67.16 -131.4924
67.18 -131.4927
67.2 -131.4929
67.22 -131.4931
67.24 -131.4933
67.26 -131.4936
67.28 -131.4938
67.3 -131.494
67.32 -131.4942
67.34 -131.4944
67.36 -131.4947
67.38 -131.4949
67.4 -131.4951
67.42 -131.4953
67.44 -131.4955
67.46 -131.4958
67.48 -131.496
67.5 -131.4962
67.52 -131.4964
67.54 -131.4966
67.56 -131.4968
67.58 -131.4971
67.6 -131.4973
67.62 -131.4975
67.64 -131.4977
67.66 -131.4979
67.68 -131.4981
67.7 -131.4984
67.72 -131.4986
67.74 -131.4988
67.76 -131.499
67.78 -131.4992
67.8 -131.4994
67.82 -131.4996
67.84 -131.4998
67.86 -131.5
67.88 -131.5003
67.9 -131.5005
67.92 -131.5007
67.94 -131.5009
67.96 -131.5011
67.98 -131.5013
68 -131.5015
68.02 -131.5017
68.04 -131.5019
68.06 -131.5021
68.08 -131.5023
68.1 -131.5025
68.12 -131.5027
68.14 -131.5029
68.16 -131.5032
68.18 -131.5034
68.2 -131.5036
68.22 -131.5038
68.24 -131.504
68.26 -131.5042
68.28 -131.5044
68.3 -131.5046
68.32 -131.5048
68.34 -131.505
68.36 -131.5052
68.38 -131.5054
68.4 -131.5056
68.42 -131.5058
68.44 -131.506
68.46 -131.5062
68.48 -131.5064
68.5 -131.5066
68.52 -131.5068
68.54 -131.507
68.56 -131.5072
68.58 -131.5074
68.6 -131.5076
68.62 -131.5078
68.64 -131.508
68.66 -131.5081
68.68 -131.5083
68.7 -131.5085
68.72 -131.5087
68.74 -131.5089
68.76 -131.5091
68.78 -131.5093
68.8 -131.5095
68.82 -131.5097
68.84 -131.5099
68.86 -131.5101
68.88 -131.5103
68.9 -131.5105
68.92 -131.5107
68.94 -131.5108
68.96 -131.511
68.98 -131.5112
69 -131.5114
69.02 -131.5116
69.04 -131.5118
69.06 -131.512
69.08 -131.5122
69.1 -131.5124
69.12 -131.5125
69.14 -131.5127
69.16 -131.5129
69.18 -131.5131
69.2 -131.5133
69.22 -131.5135
69.24 -131.5137
69.26 -131.5138
69.28 -131.514
69.3 -131.5142
69.32 -131.5144
69.34 -131.5146
69.36 -131.5148
69.38 -131.5149
69.4 -131.5151
69.42 -131.5153
69.44 -131.5155
69.46 -131.5157
69.48 -131.5158
69.5 -131.516
69.52 -131.5162
69.54 -131.5164
69.56 -131.5166
69.58 -131.5167
69.6 -131.5169
69.62 -131.5171
69.64 -131.5173
69.66 -131.5175
69.68 -131.5176
69.7 -131.5178
69.72 -131.518
69.74 -131.5182
69.76 -131.5183
69.78 -131.5185
69.8 -131.5187
69.82 -131.5189
69.84 -131.519
69.86 -131.5192
69.88 -131.5194
69.9 -131.5196
69.92 -131.5197
69.94 -131.5199
69.96 -131.5201
69.98 -131.5203
70 -131.5204
70.02 -131.5206
70.04 -131.5208
70.06 -131.5209
70.08 -131.5211
70.1 -131.5213
70.12 -131.5215
70.14 -131.5216
70.16 -131.5218
70.18 -131.522
70.2 -131.5221
70.22 -131.5223
70.24 -131.5225
70.26 -131.5226
70.28 -131.5228
70.3 -131.523
70.32 -131.5231
70.34 -131.5233
70.36 -131.5235
70.38 -131.5236
70.4 -131.5238
70.42 -131.524
70.44 -131.5241
70.46 -131.5243
70.48 -131.5245
70.5 -131.5246
70.52 -131.5248
70.54 -131.525
70.56 -131.5251
70.58 -131.5253
70.6 -131.5255
70.62 -131.5256
70.64 -131.5258
70.66 -131.5259
70.68 -131.5261
70.7 -131.5263
70.72 -131.5264
70.74 -131.5266
70.76 -131.5267
70.78 -131.5269
70.8 -131.5271
70.82 -131.5272
70.84 -131.5274
70.86 -131.5275
70.88 -131.5277
70.9 -131.5279
70.92 -131.528
70.94 -131.5282
70.96 -131.5283
70.98 -131.5285
71 -131.5286
71.02 -131.5288
71.04 -131.529
71.06 -131.5291
71.08 -131.5293
71.1 -131.5294
71.12 -131.5296
71.14 -131.5297
71.16 -131.5299
71.18 -131.53
71.2 -131.5302
71.22 -131.5304
71.24 -131.5305
71.26 -131.5307
71.28 -131.5308
71.3 -131.531
71.32 -131.5311
71.34 -131.5313
71.36 -131.5314
71.38 -131.5316
71.4 -131.5317
71.42 -131.5319
71.44 -131.532
71.46 -131.5322
71.48 -131.5323
71.5 -131.5325
71.52 -131.5326
71.54 -131.5328
71.56 -131.5329
71.58 -131.5331
71.6 -131.5332
71.62 -131.5334
71.64 -131.5335
71.66 -131.5337
71.68 -131.5338
71.7 -131.534
71.72 -131.5341
71.74 -131.5343
71.76 -131.5344
71.78 -131.5345
71.8 -131.5347
71.82 -131.5348
71.84 -131.535
71.86 -131.5351
71.88 -131.5353
71.9 -131.5354
71.92 -131.5356
71.94 -131.5357
71.96 -131.5358
71.98 -131.536
72 -131.5361
72.02 -131.5363
72.04 -131.5364
72.06 -131.5366
72.08 -131.5367
72.1 -131.5368
72.12 -131.537
72.14 -131.5371
72.16 -131.5373
72.18 -131.5374
72.2 -131.5375
72.22 -131.5377
72.24 -131.5378
72.26 -131.538
72.28 -131.5381
72.3 -131.5382
72.32 -131.5384
72.34 -131.5385
72.36 -131.5387
72.38 -131.5388
72.4 -131.5389
72.42 -131.5391
72.44 -131.5392
72.46 -131.5393
72.48 -131.5395
72.5 -131.5396
72.52 -131.5398
72.54 -131.5399
72.56 -131.54
72.58 -131.5402
72.6 -131.5403
72.62 -131.5404
72.64 -131.5406
72.66 -131.5407
72.68 -131.5408
72.7 -131.541
72.72 -131.5411
72.74 -131.5412
72.76 -131.5414
72.78 -131.5415
72.8 -131.5416
72.82 -131.5418
72.84 -131.5419
72.86 -131.542
72.88 -131.5422
72.9 -131.5423
72.92 -131.5424
72.94 -131.5426
72.96 -131.5427
72.98 -131.5428
73 -131.543
73.02 -131.5431
73.04 -131.5432
73.06 -131.5433
73.08 -131.5435
73.1 -131.5436
73.12 -131.5437
73.14 -131.5439
73.16 -131.544
73.18 -131.5441
73.2 -131.5442
73.22 -131.5444
73.24 -131.5445
73.26 -131.5446
73.28 -131.5447
73.3 -131.5449
73.32 -131.545
73.34 -131.5451
73.36 -131.5453
73.38 -131.5454
73.4 -131.5455
73.42 -131.5456
73.44 -131.5458
73.46 -131.5459
73.48 -131.546
73.5 -131.5461
73.52 -131.5463
73.54 -131.5464
73.56 -131.5465
73.58 -131.5466
73.6 -131.5467
73.62 -131.5469
73.64 -131.547
73.66 -131.5471
73.68 -131.5472
73.7 -131.5474
73.72 -131.5475
73.74 -131.5476
73.76 -131.5477
73.78 -131.5478
73.8 -131.548
73.82 -131.5481
73.84 -131.5482
73.86 -131.5483
73.88 -131.5484
73.9 -131.5486
73.92 -131.5487
73.94 -131.5488
73.96 -131.5489
73.98 -131.549
74 -131.5492
74.02 -131.5493
74.04 -131.5494
74.06 -131.5495
74.08 -131.5496
74.1 -131.5498
74.12 -131.5499
74.14 -131.55
74.16 -131.5501
74.18 -131.5502
74.2 -131.5503
74.22 -131.5505
74.24 -131.5506
74.26 -131.5507
74.28 -131.5508
74.3 -131.5509
74.32 -131.551
74.34 -131.5511
74.36 -131.5513
74.38 -131.5514
74.4 -131.5515
74.42 -131.5516
74.44 -131.5517
74.46 -131.5518
74.48 -131.5519
74.5 -131.5521
74.52 -131.5522
74.54 -131.5523
74.56 -131.5524
74.58 -131.5525
74.6 -131.5526
74.62 -131.5527
74.64 -131.5528
74.66 -131.553
74.68 -131.5531
74.7 -131.5532
74.72 -131.5533
74.74 -131.5534
74.76 -131.5535
74.78 -131.5536
74.8 -131.5537
74.82 -131.5538
74.84 -131.5539
74.86 -131.5541
74.88 -131.5542
74.9 -131.5543
74.92 -131.5544
74.94 -131.5545
74.96 -131.5546
74.98 -131.5547
75 -131.5548
75.02 -131.5549
75.04 -131.555
75.06 -131.5551
75.08 -131.5552
75.1 -131.5554
75.12 -131.5555
75.14 -131.5556
75.16 -131.5557
75.18 -131.5558
75.2 -131.5559
75.22 -131.556
75.24 -131.5561
75.26 -131.5562
75.28 -131.5563
75.3 -131.5564
75.32 -131.5565
75.34 -131.5566
75.36 -131.5567
75.38 -131.5568
75.4 -131.5569
75.42 -131.557
75.44 -131.5571
75.46 -131.5572
75.48 -131.5574
75.5 -131.5575
75.52 -131.5576
75.54 -131.5577
75.56 -131.5578
75.58 -131.5579
75.6 -131.558
75.62 -131.5581
75.64 -131.5582
75.66 -131.5583
75.68 -131.5584
75.7 -131.5585
75.72 -131.5586
75.74 -131.5587
75.76 -131.5588
75.78 -131.5589
75.8 -131.559
75.82 -131.5591
75.84 -131.5592
75.86 -131.5593
75.88 -131.5594
75.9 -131.5595
75.92 -131.5596
75.94 -131.5597
75.96 -131.5598
75.98 -131.5599
76 -131.56
76.02 -131.5601
76.04 -131.5602
76.06 -131.5603
76.08 -131.5604
76.1 -131.5605
76.12 -131.5606
76.14 -131.5607
76.16 -131.5608
76.18 -131.5608
76.2 -131.5609
76.22 -131.561
76.24 -131.5611
76.26 -131.5612
76.28 -131.5613
76.3 -131.5614
76.32 -131.5615
76.34 -131.5616
76.36 -131.5617
76.38 -131.5618
76.4 -131.5619
76.42 -131.562
76.44 -131.5621
76.46 -131.5622
76.48 -131.5623
76.5 -131.5624
76.52 -131.5625
76.54 -131.5626
76.56 -131.5627
76.58 -131.5627
76.6 -131.5628
76.62 -131.5629
76.64 -131.563
76.66 -131.5631
76.68 -131.5632
76.7 -131.5633
76.72 -131.5634
76.74 -131.5635
76.76 -131.5636
76.78 -131.5637
76.8 -131.5638
76.82 -131.5639
76.84 -131.5639
76.86 -131.564
76.88 -131.5641
76.9 -131.5642
76.92 -131.5643
76.94 -131.5644
76.96 -131.5645
76.98 -131.5646
77 -131.5647
77.02 -131.5648
77.04 -131.5648
77.06 -131.5649
77.08 -131.565
77.1 -131.5651
77.12 -131.5652
77.14 -131.5653
77.16 -131.5654
77.18 -131.5655
77.2 -131.5656
77.22 -131.5656
77.24 -131.5657
77.26 -131.5658
77.28 -131.5659
77.3 -131.566
77.32 -131.5661
77.34 -131.5662
77.36 -131.5663
77.38 -131.5663
77.4 -131.5664
77.42 -131.5665
77.44 -131.5666
77.46 -131.5667
77.48 -131.5668
77.5 -131.5669
77.52 -131.5669
77.54 -131.567
77.56 -131.5671
77.58 -131.5672
77.6 -131.5673
77.62 -131.5674
77.64 -131.5674
77.66 -131.5675
77.68 -131.5676
77.7 -131.5677
77.72 -131.5678
77.74 -131.5679
77.76 -131.568
77.78 -131.568
77.8 -131.5681
77.82 -131.5682
77.84 -131.5683
77.86 -131.5684
77.88 -131.5684
77.9 -131.5685
77.92 -131.5686
77.94 -131.5687
77.96 -131.5688
77.98 -131.5689
78 -131.5689
78.02 -131.569
78.04 -131.5691
78.06 -131.5692
78.08 -131.5693
78.1 -131.5693
78.12 -131.5694
78.14 -131.5695
78.16 -131.5696
78.18 -131.5697
78.2 -131.5697
78.22 -131.5698
78.24 -131.5699
78.26 -131.57
78.28 -131.5701
78.3 -131.5701
78.32 -131.5702
78.34 -131.5703
78.36 -131.5704
78.38 -131.5705
78.4 -131.5705
78.42 -131.5706
78.44 -131.5707
78.46 -131.5708
78.48 -131.5709
78.5 -131.5709
78.52 -131.571
78.54 -131.5711
78.56 -131.5712
78.58 -131.5712
78.6 -131.5713
78.62 -131.5714
78.64 -131.5715
78.66 -131.5716
78.68 -131.5716
78.7 -131.5717
78.72 -131.5718
78.74 -131.5719
78.76 -131.5719
78.78 -131.572
78.8 -131.5721
78.82 -131.5722
78.84 -131.5722
78.86 -131.5723
78.88 -131.5724
78.9 -131.5725
78.92 -131.5725
78.94 -131.5726
78.96 -131.5727
78.98 -131.5728
79 -131.5728
79.02 -131.5729
79.04 -131.573
79.06 -131.5731
79.08 -131.5731
79.1 -131.5732
79.12 -131.5733
79.14 -131.5734
79.16 -131.5734
79.18 -131.5735
79.2 -131.5736
79.22 -131.5736
79.24 -131.5737
79.26 -131.5738
79.28 -131.5739
79.3 -131.5739
79.32 -131.574
79.34 -131.5741
79.36 -131.5742
79.38 -131.5742
79.4 -131.5743
79.42 -131.5744
79.44 -131.5744
79.46 -131.5745
79.48 -131.5746
79.5 -131.5747
79.52 -131.5747
79.54 -131.5748
79.56 -131.5749
79.58 -131.5749
79.6 -131.575
79.62 -131.5751
79.64 -131.5751
79.66 -131.5752
79.68 -131.5753
79.7 -131.5754
79.72 -131.5754
79.74 -131.5755
79.76 -131.5756
79.78 -131.5756
79.8 -131.5757
79.82 -131.5758
79.84 -131.5758
79.86 -131.5759
79.88 -131.576
79.9 -131.576
79.92 -131.5761
79.94 -131.5762
79.96 -131.5762
79.98 -131.5763
80 -131.5764
80.02 -131.5765
80.04 -131.5765
80.06 -131.5766
80.08 -131.5767
80.1 -131.5767
80.12 -131.5768
80.14 -131.5769
80.16 -131.5769
80.18 -131.577
80.2 -131.5771
80.22 -131.5771
80.24 -131.5772
80.26 -131.5773
80.28 -131.5773
80.3 -131.5774
80.32 -131.5774
80.34 -131.5775
80.36 -131.5776
80.38 -131.5776
80.4 -131.5777
80.42 -131.5778
80.44 -131.5778
80.46 -131.5779
80.48 -131.578
80.5 -131.578
80.52 -131.5781
80.54 -131.5782
80.56 -131.5782
80.58 -131.5783
80.6 -131.5784
80.62 -131.5784
80.64 -131.5785
80.66 -131.5785
80.68 -131.5786
80.7 -131.5787
80.72 -131.5787
80.74 -131.5788
80.76 -131.5789
80.78 -131.5789
80.8 -131.579
80.82 -131.5791
80.84 -131.5791
80.86 -131.5792
80.88 -131.5792
80.9 -131.5793
80.92 -131.5794
80.94 -131.5794
80.96 -131.5795
80.98 -131.5796
81 -131.5796
81.02 -131.5797
81.04 -131.5797
81.06 -131.5798
81.08 -131.5799
81.1 -131.5799
81.12 -131.58
81.14 -131.58
81.16 -131.5801
81.18 -131.5802
81.2 -131.5802
81.22 -131.5803
81.24 -131.5803
81.26 -131.5804
81.28 -131.5805
81.3 -131.5805
81.32 -131.5806
81.34 -131.5806
81.36 -131.5807
81.38 -131.5808
81.4 -131.5808
81.42 -131.5809
81.44 -131.5809
81.46 -131.581
81.48 -131.5811
81.5 -131.5811
81.52 -131.5812
81.54 -131.5812
81.56 -131.5813
81.58 -131.5814
81.6 -131.5814
81.62 -131.5815
81.64 -131.5815
81.66 -131.5816
81.68 -131.5816
81.7 -131.5817
81.72 -131.5818
81.74 -131.5818
81.76 -131.5819
81.78 -131.5819
81.8 -131.582
81.82 -131.582
81.84 -131.5821
81.86 -131.5822
81.88 -131.5822
81.9 -131.5823
81.92 -131.5823
81.94 -131.5824
81.96 -131.5824
81.98 -131.5825
82 -131.5826
82.02 -131.5826
82.04 -131.5827
82.06 -131.5827
82.08 -131.5828
82.1 -131.5828
82.12 -131.5829
82.14 -131.5829
82.16 -131.583
82.18 -131.5831
82.2 -131.5831
82.22 -131.5832
82.24 -131.5832
82.26 -131.5833
82.28 -131.5833
82.3 -131.5834
82.32 -131.5834
82.34 -131.5835
82.36 -131.5836
82.38 -131.5836
82.4 -131.5837
82.42 -131.5837
82.44 -131.5838
82.46 -131.5838
82.48 -131.5839
82.5 -131.5839
82.52 -131.584
82.54 -131.584
82.56 -131.5841
82.58 -131.5841
82.6 -131.5842
82.62 -131.5842
82.64 -131.5843
82.66 -131.5844
82.68 -131.5844
82.7 -131.5845
82.72 -131.5845
82.74 -131.5846
82.76 -131.5846
82.78 -131.5847
82.8 -131.5847
82.82 -131.5848
82.84 -131.5848
82.86 -131.5849
82.88 -131.5849
82.9 -131.585
82.92 -131.585
82.94 -131.5851
82.96 -131.5851
82.98 -131.5852
83 -131.5852
83.02 -131.5853
83.04 -131.5853
83.06 -131.5854
83.08 -131.5854
83.1 -131.5855
83.12 -131.5855
83.14 -131.5856
83.16 -131.5856
83.18 -131.5857
83.2 -131.5857
83.22 -131.5858
83.24 -131.5858
83.26 -131.5859
83.28 -131.5859
83.3 -131.586
83.32 -131.586
83.34 -131.5861
83.36 -131.5861
83.38 -131.5862
83.4 -131.5862
83.42 -131.5863
83.44 -131.5863
83.46 -131.5864
83.48 -131.5864
83.5 -131.5865
83.52 -131.5865
83.54 -131.5866
83.56 -131.5866
83.58 -131.5867
83.6 -131.5867
83.62 -131.5868
83.64 -131.5868
83.66 -131.5869
83.68 -131.5869
83.7 -131.587
83.72 -131.587
83.74 -131.5871
83.76 -131.5871
83.78 -131.5872
83.8 -131.5872
83.82 -131.5873
83.84 -131.5873
83.86 -131.5874
83.88 -131.5874
83.9 -131.5874
83.92 -131.5875
83.94 -131.5875
83.96 -131.5876
83.98 -131.5876
84 -131.5877
84.02 -131.5877
84.04 -131.5878
84.06 -131.5878
84.08 -131.5879
84.1 -131.5879
84.12 -131.588
84.14 -131.588
84.16 -131.5881
84.18 -131.5881
84.2 -131.5881
84.22 -131.5882
84.24 -131.5882
84.26 -131.5883
84.28 -131.5883
84.3 -131.5884
84.32 -131.5884
84.34 -131.5885
84.36 -131.5885
84.38 -131.5886
84.4 -131.5886
84.42 -131.5886
84.44 -131.5887
84.46 -131.5887
84.48 -131.5888
84.5 -131.5888
84.52 -131.5889
84.54 -131.5889
84.56 -131.589
84.58 -131.589
84.6 -131.589
84.62 -131.5891
84.64 -131.5891
84.66 -131.5892
84.68 -131.5892
84.7 -131.5893
84.72 -131.5893
84.74 -131.5893
84.76 -131.5894
84.78 -131.5894
84.8 -131.5895
84.82 -131.5895
84.84 -131.5896
84.86 -131.5896
84.88 -131.5896
84.9 -131.5897
84.92 -131.5897
84.94 -131.5898
84.96 -131.5898
84.98 -131.5899
85 -131.5899
85.02 -131.5899
85.04 -131.59
85.06 -131.59
85.08 -131.5901
85.1 -131.5901
85.12 -131.5902
85.14 -131.5902
85.16 -131.5902
85.18 -131.5903
85.2 -131.5903
85.22 -131.5904
85.24 -131.5904
85.26 -131.5905
85.28 -131.5905
85.3 -131.5905
85.32 -131.5906
85.34 -131.5906
85.36 -131.5907
85.38 -131.5907
85.4 -131.5907
85.42 -131.5908
85.44 -131.5908
85.46 -131.5909
85.48 -131.5909
85.5 -131.5909
85.52 -131.591
85.54 -131.591
85.56 -131.5911
85.58 -131.5911
85.6 -131.5911
85.62 -131.5912
85.64 -131.5912
85.66 -131.5913
85.68 -131.5913
85.7 -131.5913
85.72 -131.5914
85.74 -131.5914
85.76 -131.5915
85.78 -131.5915
85.8 -131.5915
85.82 -131.5916
85.84 -131.5916
85.86 -131.5917
85.88 -131.5917
85.9 -131.5917
85.92 -131.5918
85.94 -131.5918
85.96 -131.5919
85.98 -131.5919
86 -131.5919
86.02 -131.592
86.04 -131.592
86.06 -131.592
86.08 -131.5921
86.1 -131.5921
86.12 -131.5922
86.14 -131.5922
86.16 -131.5922
86.18 -131.5923
86.2 -131.5923
86.22 -131.5924
86.24 -131.5924
86.26 -131.5924
86.28 -131.5925
86.3 -131.5925
86.32 -131.5925
86.34 -131.5926
86.36 -131.5926
86.38 -131.5927
86.4 -131.5927
86.42 -131.5927
86.44 -131.5928
86.46 -131.5928
86.48 -131.5928
86.5 -131.5929
86.52 -131.5929
86.54 -131.593
86.56 -131.593
86.58 -131.593
86.6 -131.5931
86.62 -131.5931
86.64 -131.5931
86.66 -131.5932
86.68 -131.5932
86.7 -131.5932
86.72 -131.5933
86.74 -131.5933
86.76 -131.5934
86.78 -131.5934
86.8 -131.5934
86.82 -131.5935
86.84 -131.5935
86.86 -131.5935
86.88 -131.5936
86.9 -131.5936
86.92 -131.5936
86.94 -131.5937
86.96 -131.5937
86.98 -131.5937
87 -131.5938
87.02 -131.5938
87.04 -131.5938
87.06 -131.5939
87.08 -131.5939
87.1 -131.594
87.12 -131.594
87.14 -131.594
87.16 -131.5941
87.18 -131.5941
87.2 -131.5941
87.22 -131.5942
87.24 -131.5942
87.26 -131.5942
87.28 -131.5943
87.3 -131.5943
87.32 -131.5943
87.34 -131.5944
87.36 -131.5944
87.38 -131.5944
87.4 -131.5945
87.42 -131.5945
87.44 -131.5945
87.46 -131.5946
87.48 -131.5946
87.5 -131.5946
87.52 -131.5947
87.54 -131.5947
87.56 -131.5947
87.58 -131.5948
87.6 -131.5948
87.62 -131.5948
87.64 -131.5949
87.66 -131.5949
87.68 -131.5949
87.7 -131.595
87.72 -131.595
87.74 -131.595
87.76 -131.5951
87.78 -131.5951
87.8 -131.5951
87.82 -131.5952
87.84 -131.5952
87.86 -131.5952
87.88 -131.5953
87.9 -131.5953
87.92 -131.5953
87.94 -131.5954
87.96 -131.5954
87.98 -131.5954
88 -131.5955
88.02 -131.5955
88.04 -131.5955
88.06 -131.5956
88.08 -131.5956
88.1 -131.5956
88.12 -131.5957
88.14 -131.5957
88.16 -131.5957
88.18 -131.5957
88.2 -131.5958
88.22 -131.5958
88.24 -131.5958
88.26 -131.5959
88.28 -131.5959
88.3 -131.5959
88.32 -131.596
88.34 -131.596
88.36 -131.596
88.38 -131.5961
88.4 -131.5961
88.42 -131.5961
88.44 -131.5962
88.46 -131.5962
88.48 -131.5962
88.5 -131.5962
88.52 -131.5963
88.54 -131.5963
88.56 -131.5963
88.58 -131.5964
88.6 -131.5964
88.62 -131.5964
88.64 -131.5965
88.66 -131.5965
88.68 -131.5965
88.7 -131.5965
88.72 -131.5966
88.74 -131.5966
88.76 -131.5966
88.78 -131.5967
88.8 -131.5967
88.82 -131.5967
88.84 -131.5968
88.86 -131.5968
88.88 -131.5968
88.9 -131.5968
88.92 -131.5969
88.94 -131.5969
88.96 -131.5969
88.98 -131.597
89 -131.597
89.02 -131.597
89.04 -131.597
89.06 -131.5971
89.08 -131.5971
89.1 -131.5971
89.12 -131.5972
89.14 -131.5972
89.16 -131.5972
89.18 -131.5973
89.2 -131.5973
89.22 -131.5973
89.24 -131.5973
89.26 -131.5974
89.28 -131.5974
89.3 -131.5974
89.32 -131.5975
89.34 -131.5975
89.36 -131.5975
89.38 -131.5975
89.4 -131.5976
89.42 -131.5976
89.44 -131.5976
89.46 -131.5976
89.48 -131.5977
89.5 -131.5977
89.52 -131.5977
89.54 -131.5978
89.56 -131.5978
89.58 -131.5978
89.6 -131.5978
89.62 -131.5979
89.64 -131.5979
89.66 -131.5979
89.68 -131.598
89.7 -131.598
89.72 -131.598
89.74 -131.598
89.76 -131.5981
89.78 -131.5981
89.8 -131.5981
89.82 -131.5981
89.84 -131.5982
89.86 -131.5982
89.88 -131.5982
89.9 -131.5983
89.92 -131.5983
89.94 -131.5983
89.96 -131.5983
89.98 -131.5984
90 -131.5984
90.02 -131.5984
90.04 -131.5984
90.06 -131.5985
90.08 -131.5985
90.1 -131.5985
90.12 -131.5985
90.14 -131.5986
90.16 -131.5986
90.18 -131.5986
90.2 -131.5987
90.22 -131.5987
90.24 -131.5987
90.26 -131.5987
90.28 -131.5988
90.3 -131.5988
90.32 -131.5988
90.34 -131.5988
90.36 -131.5989
90.38 -131.5989
90.4 -131.5989
90.42 -131.5989
90.44 -131.599
90.46 -131.599
90.48 -131.599
90.5 -131.599
90.52 -131.5991
90.54 -131.5991
90.56 -131.5991
90.58 -131.5991
90.6 -131.5992
90.62 -131.5992
90.64 -131.5992
90.66 -131.5992
90.68 -131.5993
90.7 -131.5993
90.72 -131.5993
90.74 -131.5993
90.76 -131.5994
90.78 -131.5994
90.8 -131.5994
90.82 -131.5994
90.84 -131.5995
90.86 -131.5995
90.88 -131.5995
90.9 -131.5995
90.92 -131.5996
90.94 -131.5996
90.96 -131.5996
90.98 -131.5996
91 -131.5997
91.02 -131.5997
91.04 -131.5997
91.06 -131.5997
91.08 -131.5998
91.1 -131.5998
91.12 -131.5998
91.14 -131.5998
91.16 -131.5998
91.18 -131.5999
91.2 -131.5999
91.22 -131.5999
91.24 -131.5999
91.26 -131.6
91.28 -131.6
91.3 -131.6
91.32 -131.6
91.34 -131.6001
91.36 -131.6001
91.38 -131.6001
91.4 -131.6001
91.42 -131.6002
91.44 -131.6002
91.46 -131.6002
91.48 -131.6002
91.5 -131.6002
91.52 -131.6003
91.54 -131.6003
91.56 -131.6003
91.58 -131.6003
91.6 -131.6004
91.62 -131.6004
91.64 -131.6004
91.66 -131.6004
91.68 -131.6005
91.7 -131.6005
91.72 -131.6005
91.74 -131.6005
91.76 -131.6005
91.78 -131.6006
91.8 -131.6006
91.82 -131.6006
91.84 -131.6006
91.86 -131.6007
91.88 -131.6007
91.9 -131.6007
91.92 -131.6007
91.94 -131.6007
91.96 -131.6008
91.98 -131.6008
92 -131.6008
92.02 -131.6008
92.04 -131.6009
92.06 -131.6009
92.08 -131.6009
92.1 -131.6009
92.12 -131.6009
92.14 -131.601
92.16 -131.601
92.18 -131.601
92.2 -131.601
92.22 -131.6011
92.24 -131.6011
92.26 -131.6011
92.28 -131.6011
92.3 -131.6011
92.32 -131.6012
92.34 -131.6012
92.36 -131.6012
92.38 -131.6012
92.4 -131.6012
92.42 -131.6013
92.44 -131.6013
92.46 -131.6013
92.48 -131.6013
92.5 -131.6014
92.52 -131.6014
92.54 -131.6014
92.56 -131.6014
92.58 -131.6014
92.6 -131.6015
92.62 -131.6015
92.64 -131.6015
92.66 -131.6015
92.68 -131.6015
92.7 -131.6016
92.72 -131.6016
92.74 -131.6016
92.76 -131.6016
92.78 -131.6016
92.8 -131.6017
92.82 -131.6017
92.84 -131.6017
92.86 -131.6017
92.88 -131.6017
92.9 -131.6018
92.92 -131.6018
92.94 -131.6018
92.96 -131.6018
92.98 -131.6018
93 -131.6019
93.02 -131.6019
93.04 -131.6019
93.06 -131.6019
93.08 -131.6019
93.1 -131.602
93.12 -131.602
93.14 -131.602
93.16 -131.602
93.18 -131.602
93.2 -131.6021
93.22 -131.6021
93.24 -131.6021
93.26 -131.6021
93.28 -131.6021
93.3 -131.6022
93.32 -131.6022
93.34 -131.6022
93.36 -131.6022
93.38 -131.6022
93.4 -131.6023
93.42 -131.6023
93.44 -131.6023
93.46 -131.6023
93.48 -131.6023
93.5 -131.6024
93.52 -131.6024
93.54 -131.6024
93.56 -131.6024
93.58 -131.6024
93.6 -131.6025
93.62 -131.6025
93.64 -131.6025
93.66 -131.6025
93.68 -131.6025
93.7 -131.6026
93.72 -131.6026
93.74 -131.6026
93.76 -131.6026
93.78 -131.6026
93.8 -131.6026
93.82 -131.6027
93.84 -131.6027
93.86 -131.6027
93.88 -131.6027
93.9 -131.6027
93.92 -131.6028
93.94 -131.6028
93.96 -131.6028
93.98 -131.6028
94 -131.6028
94.02 -131.6028
94.04 -131.6029
94.06 -131.6029
94.08 -131.6029
94.1 -131.6029
94.12 -131.6029
94.14 -131.603
94.16 -131.603
94.18 -131.603
94.2 -131.603
94.22 -131.603
94.24 -131.603
94.26 -131.6031
94.28 -131.6031
94.3 -131.6031
94.32 -131.6031
94.34 -131.6031
94.36 -131.6032
94.38 -131.6032
94.4 -131.6032
94.42 -131.6032
94.44 -131.6032
94.46 -131.6032
94.48 -131.6033
94.5 -131.6033
94.52 -131.6033
94.54 -131.6033
94.56 -131.6033
94.58 -131.6033
94.6 -131.6034
94.62 -131.6034
94.64 -131.6034
94.66 -131.6034
94.68 -131.6034
94.7 -131.6035
94.72 -131.6035
94.74 -131.6035
94.76 -131.6035
94.78 -131.6035
94.8 -131.6035
94.82 -131.6036
94.84 -131.6036
94.86 -131.6036
94.88 -131.6036
94.9 -131.6036
94.92 -131.6036
94.94 -131.6037
94.96 -131.6037
94.98 -131.6037
95 -131.6037
95.02 -131.6037
95.04 -131.6037
95.06 -131.6038
95.08 -131.6038
95.1 -131.6038
95.12 -131.6038
95.14 -131.6038
95.16 -131.6038
95.18 -131.6039
95.2 -131.6039
95.22 -131.6039
95.24 -131.6039
95.26 -131.6039
95.28 -131.6039
95.3 -131.604
95.32 -131.604
95.34 -131.604
95.36 -131.604
95.38 -131.604
95.4 -131.604
95.42 -131.604
95.44 -131.6041
95.46 -131.6041
95.48 -131.6041
95.5 -131.6041
95.52 -131.6041
95.54 -131.6041
95.56 -131.6042
95.58 -131.6042
95.6 -131.6042
95.62 -131.6042
95.64 -131.6042
95.66 -131.6042
95.68 -131.6043
95.7 -131.6043
95.72 -131.6043
95.74 -131.6043
95.76 -131.6043
95.78 -131.6043
95.8 -131.6043
95.82 -131.6044
95.84 -131.6044
95.86 -131.6044
95.88 -131.6044
95.9 -131.6044
95.92 -131.6044
95.94 -131.6045
95.96 -131.6045
95.98 -131.6045
96 -131.6045
96.02 -131.6045
96.04 -131.6045
96.06 -131.6045
96.08 -131.6046
96.1 -131.6046
96.12 -131.6046
96.14 -131.6046
96.16 -131.6046
96.18 -131.6046
96.2 -131.6047
96.22 -131.6047
96.24 -131.6047
96.26 -131.6047
96.28 -131.6047
96.3 -131.6047
96.32 -131.6047
96.34 -131.6048
96.36 -131.6048
96.38 -131.6048
96.4 -131.6048
96.42 -131.6048
96.44 -131.6048
96.46 -131.6048
96.48 -131.6049
96.5 -131.6049
96.52 -131.6049
96.54 -131.6049
96.56 -131.6049
96.58 -131.6049
96.6 -131.6049
96.62 -131.605
96.64 -131.605
96.66 -131.605
96.68 -131.605
96.7 -131.605
96.72 -131.605
96.74 -131.605
96.76 -131.6051
96.78 -131.6051
96.8 -131.6051
96.82 -131.6051
96.84 -131.6051
96.86 -131.6051
96.88 -131.6051
96.9 -131.6052
96.92 -131.6052
96.94 -131.6052
96.96 -131.6052
96.98 -131.6052
97 -131.6052
97.02 -131.6052
97.04 -131.6053
97.06 -131.6053
97.08 -131.6053
97.1 -131.6053
97.12 -131.6053
97.14 -131.6053
97.16 -131.6053
97.18 -131.6054
97.2 -131.6054
97.22 -131.6054
97.24 -131.6054
97.26 -131.6054
97.28 -131.6054
97.3 -131.6054
97.32 -131.6054
97.34 -131.6055
97.36 -131.6055
97.38 -131.6055
97.4 -131.6055
97.42 -131.6055
97.44 -131.6055
97.46 -131.6055
97.48 -131.6056
97.5 -131.6056
97.52 -131.6056
97.54 -131.6056
97.56 -131.6056
97.58 -131.6056
97.6 -131.6056
97.62 -131.6056
97.64 -131.6057
97.66 -131.6057
97.68 -131.6057
97.7 -131.6057
97.72 -131.6057
97.74 -131.6057
97.76 -131.6057
97.78 -131.6057
97.8 -131.6058
97.82 -131.6058
97.84 -131.6058
97.86 -131.6058
97.88 -131.6058
97.9 -131.6058
97.92 -131.6058
97.94 -131.6059
97.96 -131.6059
97.98 -131.6059
98 -131.6059
98.02 -131.6059
98.04 -131.6059
98.06 -131.6059
98.08 -131.6059
98.1 -131.606
98.12 -131.606
98.14 -131.606
98.16 -131.606
98.18 -131.606
98.2 -131.606
98.22 -131.606
98.24 -131.606
98.26 -131.6061
98.28 -131.6061
98.3 -131.6061
98.32 -131.6061
98.34 -131.6061
98.36 -131.6061
98.38 -131.6061
98.4 -131.6061
98.42 -131.6061
98.44 -131.6062
98.46 -131.6062
98.48 -131.6062
98.5 -131.6062
98.52 -131.6062
98.54 -131.6062
98.56 -131.6062
98.58 -131.6062
98.6 -131.6063
98.62 -131.6063
98.64 -131.6063
98.66 -131.6063
98.68 -131.6063
98.7 -131.6063
98.72 -131.6063
98.74 -131.6063
98.76 -131.6064
98.78 -131.6064
98.8 -131.6064
98.82 -131.6064
98.84 -131.6064
98.86 -131.6064
98.88 -131.6064
98.9 -131.6064
98.92 -131.6064
98.94 -131.6065
98.96 -131.6065
98.98 -131.6065
99 -131.6065
99.02 -131.6065
99.04 -131.6065
99.06 -131.6065
99.08 -131.6065
99.1 -131.6065
99.12 -131.6066
99.14 -131.6066
99.16 -131.6066
99.18 -131.6066
99.2 -131.6066
99.22 -131.6066
99.24 -131.6066
99.26 -131.6066
99.28 -131.6066
99.3 -131.6067
99.32 -131.6067
99.34 -131.6067
99.36 -131.6067
99.38 -131.6067
99.4 -131.6067
99.42 -131.6067
99.44 -131.6067
99.46 -131.6067
99.48 -131.6068
99.5 -131.6068
99.52 -131.6068
99.54 -131.6068
99.56 -131.6068
99.58 -131.6068
99.6 -131.6068
99.62 -131.6068
99.64 -131.6068
99.66 -131.6069
99.68 -131.6069
99.7 -131.6069
99.72 -131.6069
99.74 -131.6069
99.76 -131.6069
99.78 -131.6069
99.8 -131.6069
99.82 -131.6069
99.84 -131.607
99.86 -131.607
99.88 -131.607
99.9 -131.607
99.92 -131.607
99.94 -131.607
99.96 -131.607
99.98 -131.607
100 -131.607
100.02 -131.607
100.04 -131.6071
100.06 -131.6071
100.08 -131.6071
100.1 -131.6071
100.12 -131.6071
100.14 -131.6071
100.16 -131.6071
100.18 -131.6071
100.2 -131.6071
100.22 -131.6072
100.24 -131.6072
100.26 -131.6072
100.28 -131.6072
100.3 -131.6072
100.32 -131.6072
100.34 -131.6072
100.36 -131.6072
100.38 -131.6072
100.4 -131.6072
100.42 -131.6073
100.44 -131.6073
100.46 -131.6073
100.48 -131.6073
100.5 -131.6073
100.52 -131.6073
100.54 -131.6073
100.56 -131.6073
100.58 -131.6073
100.6 -131.6073
100.62 -131.6074
100.64 -131.6074
100.66 -131.6074
100.68 -131.6074
100.7 -131.6074
100.72 -131.6074
100.74 -131.6074
100.76 -131.6074
100.78 -131.6074
100.8 -131.6074
100.82 -131.6075
100.84 -131.6075
100.86 -131.6075
100.88 -131.6075
100.9 -131.6075
100.92 -131.6075
100.94 -131.6075
100.96 -131.6075
100.98 -131.6075
101 -131.6075
101.02 -131.6075
101.04 -131.6076
101.06 -131.6076
101.08 -131.6076
101.1 -131.6076
101.12 -131.6076
101.14 -131.6076
101.16 -131.6076
101.18 -131.6076
101.2 -131.6076
101.22 -131.6076
101.24 -131.6077
101.26 -131.6077
101.28 -131.6077
101.3 -131.6077
101.32 -131.6077
101.34 -131.6077
101.36 -131.6077
101.38 -131.6077
101.4 -131.6077
101.42 -131.6077
101.44 -131.6077
101.46 -131.6078
101.48 -131.6078
101.5 -131.6078
101.52 -131.6078
101.54 -131.6078
101.56 -131.6078
101.58 -131.6078
101.6 -131.6078
101.62 -131.6078
101.64 -131.6078
101.66 -131.6078
101.68 -131.6079
101.7 -131.6079
101.72 -131.6079
101.74 -131.6079
101.76 -131.6079
101.78 -131.6079
101.8 -131.6079
101.82 -131.6079
101.84 -131.6079
101.86 -131.6079
101.88 -131.6079
101.9 -131.608
101.92 -131.608
101.94 -131.608
101.96 -131.608
101.98 -131.608
102 -131.608
102.02 -131.608
102.04 -131.608
102.06 -131.608
102.08 -131.608
102.1 -131.608
102.12 -131.608
102.14 -131.6081
102.16 -131.6081
102.18 -131.6081
102.2 -131.6081
102.22 -131.6081
102.24 -131.6081
102.26 -131.6081
102.28 -131.6081
102.3 -131.6081
102.32 -131.6081
102.34 -131.6081
102.36 -131.6081
102.38 -131.6082
102.4 -131.6082
102.42 -131.6082
102.44 -131.6082
102.46 -131.6082
102.48 -131.6082
102.5 -131.6082
102.52 -131.6082
102.54 -131.6082
102.56 -131.6082
102.58 -131.6082
102.6 -131.6082
102.62 -131.6083
102.64 -131.6083
102.66 -131.6083
102.68 -131.6083
102.7 -131.6083
102.72 -131.6083
102.74 -131.6083
102.76 -131.6083
102.78 -131.6083
102.8 -131.6083
102.82 -131.6083
102.84 -131.6083
102.86 -131.6084
102.88 -131.6084
102.9 -131.6084
102.92 -131.6084
102.94 -131.6084
102.96 -131.6084
102.98 -131.6084
103 -131.6084
103.02 -131.6084
103.04 -131.6084
103.06 -131.6084
103.08 -131.6084
103.1 -131.6084
103.12 -131.6085
103.14 -131.6085
103.16 -131.6085
103.18 -131.6085
103.2 -131.6085
103.22 -131.6085
103.24 -131.6085
103.26 -131.6085
103.28 -131.6085
103.3 -131.6085
103.32 -131.6085
103.34 -131.6085
103.36 -131.6085
103.38 -131.6086
103.4 -131.6086
103.42 -131.6086
103.44 -131.6086
103.46 -131.6086
103.48 -131.6086
103.5 -131.6086
103.52 -131.6086
103.54 -131.6086
103.56 -131.6086
103.58 -131.6086
103.6 -131.6086
103.62 -131.6086
103.64 -131.6087
103.66 -131.6087
103.68 -131.6087
103.7 -131.6087
103.72 -131.6087
103.74 -131.6087
103.76 -131.6087
103.78 -131.6087
103.8 -131.6087
103.82 -131.6087
103.84 -131.6087
103.86 -131.6087
103.88 -131.6087
103.9 -131.6088
103.92 -131.6088
103.94 -131.6088
103.96 -131.6088
103.98 -131.6088
104 -131.6088
104.02 -131.6088
104.04 -131.6088
104.06 -131.6088
104.08 -131.6088
104.1 -131.6088
104.12 -131.6088
104.14 -131.6088
104.16 -131.6088
104.18 -131.6089
104.2 -131.6089
104.22 -131.6089
104.24 -131.6089
104.26 -131.6089
104.28 -131.6089
104.3 -131.6089
104.32 -131.6089
104.34 -131.6089
104.36 -131.6089
104.38 -131.6089
104.4 -131.6089
104.42 -131.6089
104.44 -131.6089
104.46 -131.6089
104.48 -131.609
104.5 -131.609
104.52 -131.609
104.54 -131.609
104.56 -131.609
104.58 -131.609
104.6 -131.609
104.62 -131.609
104.64 -131.609
104.66 -131.609
104.68 -131.609
104.7 -131.609
104.72 -131.609
104.74 -131.609
104.76 -131.6091
104.78 -131.6091
104.8 -131.6091
104.82 -131.6091
104.84 -131.6091
104.86 -131.6091
104.88 -131.6091
104.9 -131.6091
104.92 -131.6091
104.94 -131.6091
104.96 -131.6091
104.98 -131.6091
105 -131.6091
105.02 -131.6091
105.04 -131.6091
105.06 -131.6092
105.08 -131.6092
105.1 -131.6092
105.12 -131.6092
105.14 -131.6092
105.16 -131.6092
105.18 -131.6092
105.2 -131.6092
105.22 -131.6092
105.24 -131.6092
105.26 -131.6092
105.28 -131.6092
105.3 -131.6092
105.32 -131.6092
105.34 -131.6092
105.36 -131.6092
105.38 -131.6093
105.4 -131.6093
105.42 -131.6093
105.44 -131.6093
105.46 -131.6093
105.48 -131.6093
105.5 -131.6093
105.52 -131.6093
105.54 -131.6093
105.56 -131.6093
105.58 -131.6093
105.6 -131.6093
105.62 -131.6093
105.64 -131.6093
105.66 -131.6093
105.68 -131.6093
105.7 -131.6094
105.72 -131.6094
105.74 -131.6094
105.76 -131.6094
105.78 -131.6094
105.8 -131.6094
105.82 -131.6094
105.84 -131.6094
105.86 -131.6094
105.88 -131.6094
105.9 -131.6094
105.92 -131.6094
105.94 -131.6094
105.96 -131.6094
105.98 -131.6094
106 -131.6094
106.02 -131.6094
106.04 -131.6095
106.06 -131.6095
106.08 -131.6095
106.1 -131.6095
106.12 -131.6095
106.14 -131.6095
106.16 -131.6095
106.18 -131.6095
106.2 -131.6095
106.22 -131.6095
106.24 -131.6095
106.26 -131.6095
106.28 -131.6095
106.3 -131.6095
106.32 -131.6095
106.34 -131.6095
106.36 -131.6095
106.38 -131.6096
106.4 -131.6096
106.42 -131.6096
106.44 -131.6096
106.46 -131.6096
106.48 -131.6096
106.5 -131.6096
106.52 -131.6096
106.54 -131.6096
106.56 -131.6096
106.58 -131.6096
106.6 -131.6096
106.62 -131.6096
106.64 -131.6096
106.66 -131.6096
106.68 -131.6096
106.7 -131.6096
106.72 -131.6097
106.74 -131.6097
106.76 -131.6097
106.78 -131.6097
106.8 -131.6097
106.82 -131.6097
106.84 -131.6097
106.86 -131.6097
106.88 -131.6097
106.9 -131.6097
106.92 -131.6097
106.94 -131.6097
106.96 -131.6097
106.98 -131.6097
107 -131.6097
107.02 -131.6097
107.04 -131.6097
107.06 -131.6097
107.08 -131.6098
107.1 -131.6098
107.12 -131.6098
107.14 -131.6098
107.16 -131.6098
107.18 -131.6098
107.2 -131.6098
107.22 -131.6098
107.24 -131.6098
107.26 -131.6098
107.28 -131.6098
107.3 -131.6098
107.32 -131.6098
107.34 -131.6098
107.36 -131.6098
107.38 -131.6098
107.4 -131.6098
107.42 -131.6098
107.44 -131.6098
107.46 -131.6099
107.48 -131.6099
107.5 -131.6099
107.52 -131.6099
107.54 -131.6099
107.56 -131.6099
107.58 -131.6099
107.6 -131.6099
107.62 -131.6099
107.64 -131.6099
107.66 -131.6099
107.68 -131.6099
107.7 -131.6099
107.72 -131.6099
107.74 -131.6099
107.76 -131.6099
107.78 -131.6099
107.8 -131.6099
107.82 -131.6099
107.84 -131.6099
107.86 -131.61
107.88 -131.61
107.9 -131.61
107.92 -131.61
107.94 -131.61
107.96 -131.61
107.98 -131.61
108 -131.61
108.02 -131.61
108.04 -131.61
108.06 -131.61
108.08 -131.61
108.1 -131.61
108.12 -131.61
108.14 -131.61
108.16 -131.61
108.18 -131.61
108.2 -131.61
108.22 -131.61
108.24 -131.61
108.26 -131.6101
108.28 -131.6101
108.3 -131.6101
108.32 -131.6101
108.34 -131.6101
108.36 -131.6101
108.38 -131.6101
108.4 -131.6101
108.42 -131.6101
108.44 -131.6101
108.46 -131.6101
108.48 -131.6101
108.5 -131.6101
108.52 -131.6101
108.54 -131.6101
108.56 -131.6101
108.58 -131.6101
108.6 -131.6101
108.62 -131.6101
108.64 -131.6101
108.66 -131.6101
108.68 -131.6102
108.7 -131.6102
108.72 -131.6102
108.74 -131.6102
108.76 -131.6102
108.78 -131.6102
108.8 -131.6102
108.82 -131.6102
108.84 -131.6102
108.86 -131.6102
108.88 -131.6102
108.9 -131.6102
108.92 -131.6102
108.94 -131.6102
108.96 -131.6102
108.98 -131.6102
109 -131.6102
109.02 -131.6102
109.04 -131.6102
109.06 -131.6102
109.08 -131.6102
109.1 -131.6102
109.12 -131.6103
109.14 -131.6103
109.16 -131.6103
109.18 -131.6103
109.2 -131.6103
109.22 -131.6103
109.24 -131.6103
109.26 -131.6103
109.28 -131.6103
109.3 -131.6103
109.32 -131.6103
109.34 -131.6103
109.36 -131.6103
109.38 -131.6103
109.4 -131.6103
109.42 -131.6103
109.44 -131.6103
109.46 -131.6103
109.48 -131.6103
109.5 -131.6103
109.52 -131.6103
109.54 -131.6103
109.56 -131.6103
109.58 -131.6104
109.6 -131.6104
109.62 -131.6104
109.64 -131.6104
109.66 -131.6104
109.68 -131.6104
109.7 -131.6104
109.72 -131.6104
109.74 -131.6104
109.76 -131.6104
109.78 -131.6104
109.8 -131.6104
109.82 -131.6104
109.84 -131.6104
109.86 -131.6104
109.88 -131.6104
109.9 -131.6104
109.92 -131.6104
109.94 -131.6104
109.96 -131.6104
109.98 -131.6104
110 -131.6104
110.02 -131.6104
110.04 -131.6105
110.06 -131.6105
110.08 -131.6105
110.1 -131.6105
110.12 -131.6105
110.14 -131.6105
110.16 -131.6105
110.18 -131.6105
110.2 -131.6105
110.22 -131.6105
110.24 -131.6105
110.26 -131.6105
110.28 -131.6105
110.3 -131.6105
110.32 -131.6105
110.34 -131.6105
110.36 -131.6105
110.38 -131.6105
110.4 -131.6105
110.42 -131.6105
110.44 -131.6105
110.46 -131.6105
110.48 -131.6105
110.5 -131.6105
110.52 -131.6105
110.54 -131.6106
110.56 -131.6106
110.58 -131.6106
110.6 -131.6106
110.62 -131.6106
110.64 -131.6106
110.66 -131.6106
110.68 -131.6106
110.7 -131.6106
110.72 -131.6106
110.74 -131.6106
110.76 -131.6106
110.78 -131.6106
110.8 -131.6106
110.82 -131.6106
110.84 -131.6106
110.86 -131.6106
110.88 -131.6106
110.9 -131.6106
110.92 -131.6106
110.94 -131.6106
110.96 -131.6106
110.98 -131.6106
111 -131.6106
111.02 -131.6106
111.04 -131.6106
111.06 -131.6106
111.08 -131.6107
111.1 -131.6107
111.12 -131.6107
111.14 -131.6107
111.16 -131.6107
111.18 -131.6107
111.2 -131.6107
111.22 -131.6107
111.24 -131.6107
111.26 -131.6107
111.28 -131.6107
111.3 -131.6107
111.32 -131.6107
111.34 -131.6107
111.36 -131.6107
111.38 -131.6107
111.4 -131.6107
111.42 -131.6107
111.44 -131.6107
111.46 -131.6107
111.48 -131.6107
111.5 -131.6107
111.52 -131.6107
111.54 -131.6107
111.56 -131.6107
111.58 -131.6107
111.6 -131.6107
111.62 -131.6108
111.64 -131.6108
111.66 -131.6108
111.68 -131.6108
111.7 -131.6108
111.72 -131.6108
111.74 -131.6108
111.76 -131.6108
111.78 -131.6108
111.8 -131.6108
111.82 -131.6108
111.84 -131.6108
111.86 -131.6108
111.88 -131.6108
111.9 -131.6108
111.92 -131.6108
111.94 -131.6108
111.96 -131.6108
111.98 -131.6108
112 -131.6108
112.02 -131.6108
112.04 -131.6108
112.06 -131.6108
112.08 -131.6108
112.1 -131.6108
112.12 -131.6108
112.14 -131.6108
112.16 -131.6108
112.18 -131.6108
112.2 -131.6109
112.22 -131.6109
112.24 -131.6109
112.26 -131.6109
112.28 -131.6109
112.3 -131.6109
112.32 -131.6109
112.34 -131.6109
112.36 -131.6109
112.38 -131.6109
112.4 -131.6109
112.42 -131.6109
112.44 -131.6109
112.46 -131.6109
112.48 -131.6109
112.5 -131.6109
112.52 -131.6109
112.54 -131.6109
112.56 -131.6109
112.58 -131.6109
112.6 -131.6109
112.62 -131.6109
112.64 -131.6109
112.66 -131.6109
112.68 -131.6109
112.7 -131.6109
112.72 -131.6109
112.74 -131.6109
112.76 -131.6109
112.78 -131.6109
112.8 -131.6109
112.82 -131.611
112.84 -131.611
112.86 -131.611
112.88 -131.611
112.9 -131.611
112.92 -131.611
112.94 -131.611
112.96 -131.611
112.98 -131.611
113 -131.611
113.02 -131.611
113.04 -131.611
113.06 -131.611
113.08 -131.611
113.1 -131.611
113.12 -131.611
113.14 -131.611
113.16 -131.611
113.18 -131.611
113.2 -131.611
113.22 -131.611
113.24 -131.611
113.26 -131.611
113.28 -131.611
113.3 -131.611
113.32 -131.611
113.34 -131.611
113.36 -131.611
113.38 -131.611
113.4 -131.611
113.42 -131.611
113.44 -131.611
113.46 -131.6111
113.48 -131.6111
113.5 -131.6111
113.52 -131.6111
113.54 -131.6111
113.56 -131.6111
113.58 -131.6111
113.6 -131.6111
113.62 -131.6111
113.64 -131.6111
113.66 -131.6111
113.68 -131.6111
113.7 -131.6111
113.72 -131.6111
113.74 -131.6111
113.76 -131.6111
113.78 -131.6111
113.8 -131.6111
113.82 -131.6111
113.84 -131.6111
113.86 -131.6111
113.88 -131.6111
113.9 -131.6111
113.92 -131.6111
113.94 -131.6111
113.96 -131.6111
113.98 -131.6111
114 -131.6111
114.02 -131.6111
114.04 -131.6111
114.06 -131.6111
114.08 -131.6111
114.1 -131.6111
114.12 -131.6111
114.14 -131.6111
114.16 -131.6112
114.18 -131.6112
114.2 -131.6112
114.22 -131.6112
114.24 -131.6112
114.26 -131.6112
114.28 -131.6112
114.3 -131.6112
114.32 -131.6112
114.34 -131.6112
114.36 -131.6112
114.38 -131.6112
114.4 -131.6112
114.42 -131.6112
114.44 -131.6112
114.46 -131.6112
114.48 -131.6112
114.5 -131.6112
114.52 -131.6112
114.54 -131.6112
114.56 -131.6112
114.58 -131.6112
114.6 -131.6112
114.62 -131.6112
114.64 -131.6112
114.66 -131.6112
114.68 -131.6112
114.7 -131.6112
114.72 -131.6112
114.74 -131.6112
114.76 -131.6112
114.78 -131.6112
114.8 -131.6112
114.82 -131.6112
114.84 -131.6112
114.86 -131.6112
114.88 -131.6112
114.9 -131.6113
114.92 -131.6113
114.94 -131.6113
114.96 -131.6113
114.98 -131.6113
115 -131.6113
115.02 -131.6113
115.04 -131.6113
115.06 -131.6113
115.08 -131.6113
115.1 -131.6113
115.12 -131.6113
115.14 -131.6113
115.16 -131.6113
115.18 -131.6113
115.2 -131.6113
115.22 -131.6113
115.24 -131.6113
115.26 -131.6113
115.28 -131.6113
115.3 -131.6113
115.32 -131.6113
115.34 -131.6113
115.36 -131.6113
115.38 -131.6113
115.4 -131.6113
115.42 -131.6113
115.44 -131.6113
115.46 -131.6113
115.48 -131.6113
115.5 -131.6113
115.52 -131.6113
115.54 -131.6113
115.56 -131.6113
115.58 -131.6113
115.6 -131.6113
115.62 -131.6113
115.64 -131.6113
115.66 -131.6113
115.68 -131.6113
115.7 -131.6114
115.72 -131.6114
115.74 -131.6114
115.76 -131.6114
115.78 -131.6114
115.8 -131.6114
115.82 -131.6114
115.84 -131.6114
115.86 -131.6114
115.88 -131.6114
115.9 -131.6114
115.92 -131.6114
115.94 -131.6114
115.96 -131.6114
115.98 -131.6114
116 -131.6114
116.02 -131.6114
116.04 -131.6114
116.06 -131.6114
116.08 -131.6114
116.1 -131.6114
116.12 -131.6114
116.14 -131.6114
116.16 -131.6114
116.18 -131.6114
116.2 -131.6114
116.22 -131.6114
116.24 -131.6114
116.26 -131.6114
116.28 -131.6114
116.3 -131.6114
116.32 -131.6114
116.34 -131.6114
116.36 -131.6114
116.38 -131.6114
116.4 -131.6114
116.42 -131.6114
116.44 -131.6114
116.46 -131.6114
116.48 -131.6114
116.5 -131.6114
116.52 -131.6114
116.54 -131.6114
116.56 -131.6115
116.58 -131.6115
116.6 -131.6115
116.62 -131.6115
116.64 -131.6115
116.66 -131.6115
116.68 -131.6115
116.7 -131.6115
116.72 -131.6115
116.74 -131.6115
116.76 -131.6115
116.78 -131.6115
116.8 -131.6115
116.82 -131.6115
116.84 -131.6115
116.86 -131.6115
116.88 -131.6115
116.9 -131.6115
116.92 -131.6115
116.94 -131.6115
116.96 -131.6115
116.98 -131.6115
117 -131.6115
117.02 -131.6115
117.04 -131.6115
117.06 -131.6115
117.08 -131.6115
117.1 -131.6115
117.12 -131.6115
117.14 -131.6115
117.16 -131.6115
117.18 -131.6115
117.2 -131.6115
117.22 -131.6115
117.24 -131.6115
117.26 -131.6115
117.28 -131.6115
117.3 -131.6115
117.32 -131.6115
117.34 -131.6115
117.36 -131.6115
117.38 -131.6115
117.4 -131.6115
117.42 -131.6115
117.44 -131.6115
117.46 -131.6115
117.48 -131.6116
117.5 -131.6116
117.52 -131.6116
117.54 -131.6116
117.56 -131.6116
117.58 -131.6116
117.6 -131.6116
117.62 -131.6116
117.64 -131.6116
117.66 -131.6116
117.68 -131.6116
117.7 -131.6116
117.72 -131.6116
117.74 -131.6116
117.76 -131.6116
117.78 -131.6116
117.8 -131.6116
117.82 -131.6116
117.84 -131.6116
117.86 -131.6116
117.88 -131.6116
117.9 -131.6116
117.92 -131.6116
117.94 -131.6116
117.96 -131.6116
117.98 -131.6116
118 -131.6116
118.02 -131.6116
118.04 -131.6116
118.06 -131.6116
118.08 -131.6116
118.1 -131.6116
118.12 -131.6116
118.14 -131.6116
118.16 -131.6116
118.18 -131.6116
118.2 -131.6116
118.22 -131.6116
118.24 -131.6116
118.26 -131.6116
118.28 -131.6116
118.3 -131.6116
118.32 -131.6116
118.34 -131.6116
118.36 -131.6116
118.38 -131.6116
118.4 -131.6116
118.42 -131.6116
118.44 -131.6116
118.46 -131.6116
118.48 -131.6116
118.5 -131.6116
118.52 -131.6117
118.54 -131.6117
118.56 -131.6117
118.58 -131.6117
118.6 -131.6117
118.62 -131.6117
118.64 -131.6117
118.66 -131.6117
118.68 -131.6117
118.7 -131.6117
118.72 -131.6117
118.74 -131.6117
118.76 -131.6117
118.78 -131.6117
118.8 -131.6117
118.82 -131.6117
118.84 -131.6117
118.86 -131.6117
118.88 -131.6117
118.9 -131.6117
118.92 -131.6117
118.94 -131.6117
118.96 -131.6117
118.98 -131.6117
119 -131.6117
119.02 -131.6117
119.04 -131.6117
119.06 -131.6117
119.08 -131.6117
119.1 -131.6117
119.12 -131.6117
119.14 -131.6117
119.16 -131.6117
119.18 -131.6117
119.2 -131.6117
119.22 -131.6117
119.24 -131.6117
119.26 -131.6117
119.28 -131.6117
119.3 -131.6117
119.32 -131.6117
119.34 -131.6117
119.36 -131.6117
119.38 -131.6117
119.4 -131.6117
119.42 -131.6117
119.44 -131.6117
119.46 -131.6117
119.48 -131.6117
119.5 -131.6117
119.52 -131.6117
119.54 -131.6117
119.56 -131.6117
119.58 -131.6117
119.6 -131.6117
119.62 -131.6117
119.64 -131.6118
119.66 -131.6118
119.68 -131.6118
119.7 -131.6118
119.72 -131.6118
119.74 -131.6118
119.76 -131.6118
119.78 -131.6118
119.8 -131.6118
119.82 -131.6118
119.84 -131.6118
119.86 -131.6118
119.88 -131.6118
119.9 -131.6118
119.92 -131.6118
119.94 -131.6118
119.96 -131.6118
119.98 -131.6118
120 -131.6118
120.02 -131.6118
120.04 -131.6118
120.06 -131.6118
120.08 -131.6118
120.1 -131.6118
120.12 -131.6118
120.14 -131.6118
120.16 -131.6118
120.18 -131.6118
120.2 -131.6118
120.22 -131.6118
120.24 -131.6118
120.26 -131.6118
120.28 -131.6118
120.3 -131.6118
120.32 -131.6118
120.34 -131.6118
120.36 -131.6118
120.38 -131.6118
120.4 -131.6118
120.42 -131.6118
120.44 -131.6118
120.46 -131.6118
120.48 -131.6118
120.5 -131.6118
120.52 -131.6118
120.54 -131.6118
120.56 -131.6118
120.58 -131.6118
120.6 -131.6118
120.62 -131.6118
120.64 -131.6118
120.66 -131.6118
120.68 -131.6118
120.7 -131.6118
120.72 -131.6118
120.74 -131.6118
120.76 -131.6118
120.78 -131.6118
120.8 -131.6118
120.82 -131.6118
120.84 -131.6118
120.86 -131.6118
120.88 -131.6118
120.9 -131.6118
120.92 -131.6119
120.94 -131.6119
120.96 -131.6119
120.98 -131.6119
121 -131.6119
121.02 -131.6119
121.04 -131.6119
121.06 -131.6119
121.08 -131.6119
121.1 -131.6119
121.12 -131.6119
121.14 -131.6119
121.16 -131.6119
121.18 -131.6119
121.2 -131.6119
121.22 -131.6119
121.24 -131.6119
121.26 -131.6119
121.28 -131.6119
121.3 -131.6119
121.32 -131.6119
121.34 -131.6119
121.36 -131.6119
121.38 -131.6119
121.4 -131.6119
121.42 -131.6119
121.44 -131.6119
121.46 -131.6119
121.48 -131.6119
121.5 -131.6119
121.52 -131.6119
121.54 -131.6119
121.56 -131.6119
121.58 -131.6119
121.6 -131.6119
121.62 -131.6119
121.64 -131.6119
121.66 -131.6119
121.68 -131.6119
121.7 -131.6119
121.72 -131.6119
121.74 -131.6119
121.76 -131.6119
121.78 -131.6119
121.8 -131.6119
121.82 -131.6119
121.84 -131.6119
121.86 -131.6119
121.88 -131.6119
121.9 -131.6119
121.92 -131.6119
121.94 -131.6119
121.96 -131.6119
121.98 -131.6119
122 -131.6119
122.02 -131.6119
122.04 -131.6119
122.06 -131.6119
122.08 -131.6119
122.1 -131.6119
122.12 -131.6119
122.14 -131.6119
122.16 -131.6119
122.18 -131.6119
122.2 -131.6119
122.22 -131.6119
122.24 -131.6119
122.26 -131.6119
122.28 -131.6119
122.3 -131.6119
122.32 -131.6119
122.34 -131.612
122.36 -131.612
122.38 -131.612
122.4 -131.612
122.42 -131.612
122.44 -131.612
122.46 -131.612
122.48 -131.612
122.5 -131.612
122.52 -131.612
122.54 -131.612
122.56 -131.612
122.58 -131.612
122.6 -131.612
122.62 -131.612
122.64 -131.612
122.66 -131.612
122.68 -131.612
122.7 -131.612
122.72 -131.612
122.74 -131.612
122.76 -131.612
122.78 -131.612
122.8 -131.612
122.82 -131.612
122.84 -131.612
122.86 -131.612
122.88 -131.612
122.9 -131.612
122.92 -131.612
122.94 -131.612
122.96 -131.612
122.98 -131.612
123 -131.612
123.02 -131.612
123.04 -131.612
123.06 -131.612
123.08 -131.612
123.1 -131.612
123.12 -131.612
123.14 -131.612
123.16 -131.612
123.18 -131.612
123.2 -131.612
123.22 -131.612
123.24 -131.612
123.26 -131.612
123.28 -131.612
123.3 -131.612
123.32 -131.612
123.34 -131.612
123.36 -131.612
123.38 -131.612
123.4 -131.612
123.42 -131.612
123.44 -131.612
123.46 -131.612
123.48 -131.612
123.5 -131.612
123.52 -131.612
123.54 -131.612
123.56 -131.612
123.58 -131.612
123.6 -131.612
123.62 -131.612
123.64 -131.612
123.66 -131.612
123.68 -131.612
123.7 -131.612
123.72 -131.612
123.74 -131.612
123.76 -131.612
123.78 -131.612
123.8 -131.612
123.82 -131.612
123.84 -131.612
123.86 -131.612
123.88 -131.612
123.9 -131.612
123.92 -131.612
123.94 -131.612
123.96 -131.612
123.98 -131.612
124 -131.6121
124.02 -131.6121
124.04 -131.6121
124.06 -131.6121
124.08 -131.6121
124.1 -131.6121
124.12 -131.6121
124.14 -131.6121
124.16 -131.6121
124.18 -131.6121
124.2 -131.6121
124.22 -131.6121
124.24 -131.6121
124.26 -131.6121
124.28 -131.6121
124.3 -131.6121
124.32 -131.6121
124.34 -131.6121
124.36 -131.6121
124.38 -131.6121
124.4 -131.6121
124.42 -131.6121
124.44 -131.6121
124.46 -131.6121
124.48 -131.6121
124.5 -131.6121
124.52 -131.6121
124.54 -131.6121
124.56 -131.6121
124.58 -131.6121
124.6 -131.6121
124.62 -131.6121
124.64 -131.6121
124.66 -131.6121
124.68 -131.6121
124.7 -131.6121
124.72 -131.6121
124.74 -131.6121
124.76 -131.6121
124.78 -131.6121
124.8 -131.6121
124.82 -131.6121
124.84 -131.6121
124.86 -131.6121
124.88 -131.6121
124.9 -131.6121
124.92 -131.6121
124.94 -131.6121
124.96 -131.6121
124.98 -131.6121
125 -131.6121
125.02 -131.6121
125.04 -131.6121
125.06 -131.6121
125.08 -131.6121
125.1 -131.6121
125.12 -131.6121
125.14 -131.6121
125.16 -131.6121
125.18 -131.6121
125.2 -131.6121
125.22 -131.6121
125.24 -131.6121
125.26 -131.6121
125.28 -131.6121
125.3 -131.6121
125.32 -131.6121
125.34 -131.6121
125.36 -131.6121
125.38 -131.6121
125.4 -131.6121
125.42 -131.6121
125.44 -131.6121
125.46 -131.6121
125.48 -131.6121
125.5 -131.6121
125.52 -131.6121
125.54 -131.6121
125.56 -131.6121
125.58 -131.6121
125.6 -131.6121
125.62 -131.6121
125.64 -131.6121
125.66 -131.6121
125.68 -131.6121
125.7 -131.6121
125.72 -131.6121
125.74 -131.6121
125.76 -131.6121
125.78 -131.6121
125.8 -131.6121
125.82 -131.6121
125.84 -131.6121
125.86 -131.6121
125.88 -131.6121
125.9 -131.6121
125.92 -131.6121
125.94 -131.6121
125.96 -131.6121
125.98 -131.6122
126 -131.6122
126.02 -131.6122
126.04 -131.6122
126.06 -131.6122
126.08 -131.6122
126.1 -131.6122
126.12 -131.6122
126.14 -131.6122
126.16 -131.6122
126.18 -131.6122
126.2 -131.6122
126.22 -131.6122
126.24 -131.6122
126.26 -131.6122
126.28 -131.6122
126.3 -131.6122
126.32 -131.6122
126.34 -131.6122
126.36 -131.6122
126.38 -131.6122
126.4 -131.6122
126.42 -131.6122
126.44 -131.6122
126.46 -131.6122
126.48 -131.6122
126.5 -131.6122
126.52 -131.6122
126.54 -131.6122
126.56 -131.6122
126.58 -131.6122
126.6 -131.6122
126.62 -131.6122
126.64 -131.6122
126.66 -131.6122
126.68 -131.6122
126.7 -131.6122
126.72 -131.6122
126.74 -131.6122
126.76 -131.6122
126.78 -131.6122
126.8 -131.6122
126.82 -131.6122
126.84 -131.6122
126.86 -131.6122
126.88 -131.6122
126.9 -131.6122
126.92 -131.6122
126.94 -131.6122
126.96 -131.6122
126.98 -131.6122
127 -131.6122
127.02 -131.6122
127.04 -131.6122
127.06 -131.6122
127.08 -131.6122
127.1 -131.6122
127.12 -131.6122
127.14 -131.6122
127.16 -131.6122
127.18 -131.6122
127.2 -131.6122
127.22 -131.6122
127.24 -131.6122
127.26 -131.6122
127.28 -131.6122
127.3 -131.6122
127.32 -131.6122
127.34 -131.6122
127.36 -131.6122
127.38 -131.6122
127.4 -131.6122
127.42 -131.6122
127.44 -131.6122
127.46 -131.6122
127.48 -131.6122
127.5 -131.6122
127.52 -131.6122
127.54 -131.6122
127.56 -131.6122
127.58 -131.6122
127.6 -131.6122
127.62 -131.6122
127.64 -131.6122
127.66 -131.6122
127.68 -131.6122
127.7 -131.6122
127.72 -131.6122
127.74 -131.6122
127.76 -131.6122
127.78 -131.6122
127.8 -131.6122
127.82 -131.6122
127.84 -131.6122
127.86 -131.6122
127.88 -131.6122
127.9 -131.6122
127.92 -131.6122
127.94 -131.6122
127.96 -131.6122
127.98 -131.6122
128 -131.6122
128.02 -131.6122
128.04 -131.6122
128.06 -131.6122
128.08 -131.6122
128.1 -131.6122
128.12 -131.6122
128.14 -131.6122
128.16 -131.6122
128.18 -131.6122
128.2 -131.6122
128.22 -131.6122
128.24 -131.6122
128.26 -131.6122
128.28 -131.6122
128.3 -131.6122
128.32 -131.6122
128.34 -131.6122
128.36 -131.6122
128.38 -131.6123
128.4 -131.6123
128.42 -131.6123
128.44 -131.6123
128.46 -131.6123
128.48 -131.6123
128.5 -131.6123
128.52 -131.6123
128.54 -131.6123
128.56 -131.6123
128.58 -131.6123
128.6 -131.6123
128.62 -131.6123
128.64 -131.6123
128.66 -131.6123
128.68 -131.6123
128.7 -131.6123
128.72 -131.6123
128.74 -131.6123
128.76 -131.6123
128.78 -131.6123
128.8 -131.6123
128.82 -131.6123
128.84 -131.6123
128.86 -131.6123
128.88 -131.6123
128.9 -131.6123
128.92 -131.6123
128.94 -131.6123
128.96 -131.6123
128.98 -131.6123
129 -131.6123
129.02 -131.6123
129.04 -131.6123
129.06 -131.6123
129.08 -131.6123
129.1 -131.6123
129.12 -131.6123
129.14 -131.6123
129.16 -131.6123
129.18 -131.6123
129.2 -131.6123
129.22 -131.6123
129.24 -131.6123
129.26 -131.6123
129.28 -131.6123
129.3 -131.6123
129.32 -131.6123
129.34 -131.6123
129.36 -131.6123
129.38 -131.6123
129.4 -131.6123
129.42 -131.6123
129.44 -131.6123
129.46 -131.6123
129.48 -131.6123
129.5 -131.6123
129.52 -131.6123
129.54 -131.6123
129.56 -131.6123
129.58 -131.6123
129.6 -131.6123
129.62 -131.6123
129.64 -131.6123
129.66 -131.6123
129.68 -131.6123
129.7 -131.6123
129.72 -131.6123
129.74 -131.6123
129.76 -131.6123
129.78 -131.6123
129.8 -131.6123
129.82 -131.6123
129.84 -131.6123
129.86 -131.6123
129.88 -131.6123
129.9 -131.6123
129.92 -131.6123
129.94 -131.6123
129.96 -131.6123
129.98 -131.6123
130 -131.6123
130.02 -131.6123
130.04 -131.6123
130.06 -131.6123
130.08 -131.6123
130.1 -131.6123
130.12 -131.6123
130.14 -131.6123
130.16 -131.6123
130.18 -131.6123
130.2 -131.6123
130.22 -131.6123
130.24 -131.6123
130.26 -131.6123
130.28 -131.6123
130.3 -131.6123
130.32 -131.6123
130.34 -131.6123
130.36 -131.6123
130.38 -131.6123
130.4 -131.6123
130.42 -131.6123
130.44 -131.6123
130.46 -131.6123
130.48 -131.6123
130.5 -131.6123
130.52 -131.6123
130.54 -131.6123
130.56 -131.6123
130.58 -131.6123
130.6 -131.6123
130.62 -131.6123
130.64 -131.6123
130.66 -131.6123
130.68 -131.6123
130.7 -131.6123
130.72 -131.6123
130.74 -131.6123
130.76 -131.6123
130.78 -131.6123
130.8 -131.6123
130.82 -131.6123
130.84 -131.6123
130.86 -131.6123
130.88 -131.6123
130.9 -131.6123
130.92 -131.6123
130.94 -131.6123
130.96 -131.6123
130.98 -131.6123
131 -131.6123
131.02 -131.6123
131.04 -131.6123
131.06 -131.6123
131.08 -131.6123
131.1 -131.6123
131.12 -131.6123
131.14 -131.6123
131.16 -131.6123
131.18 -131.6123
131.2 -131.6123
131.22 -131.6123
131.24 -131.6123
131.26 -131.6123
131.28 -131.6123
131.3 -131.6123
131.32 -131.6123
131.34 -131.6123
131.36 -131.6123
131.38 -131.6123
131.4 -131.6123
131.42 -131.6123
131.44 -131.6123
131.46 -131.6123
131.48 -131.6124
131.5 -131.6124
131.52 -131.6124
131.54 -131.6124
131.56 -131.6124
131.58 -131.6124
131.6 -131.6124
131.62 -131.6124
131.64 -131.6124
131.66 -131.6124
131.68 -131.6124
131.7 -131.6124
131.72 -131.6124
131.74 -131.6124
131.76 -131.6124
131.78 -131.6124
131.8 -131.6124
131.82 -131.6124
131.84 -131.6124
131.86 -131.6124
131.88 -131.6124
131.9 -131.6124
131.92 -131.6124
131.94 -131.6124
131.96 -131.6124
131.98 -131.6124
132 -131.6124
132.02 -131.6124
132.04 -131.6124
132.06 -131.6124
132.08 -131.6124
132.1 -131.6124
132.12 -131.6124
132.14 -131.6124
132.16 -131.6124
132.18 -131.6124
132.2 -131.6124
132.22 -131.6124
132.24 -131.6124
132.26 -131.6124
132.28 -131.6124
132.3 -131.6124
132.32 -131.6124
132.34 -131.6124
132.36 -131.6124
132.38 -131.6124
132.4 -131.6124
132.42 -131.6124
132.44 -131.6124
132.46 -131.6124
132.48 -131.6124
132.5 -131.6124
132.52 -131.6124
132.54 -131.6124
132.56 -131.6124
132.58 -131.6124
132.6 -131.6124
132.62 -131.6124
132.64 -131.6124
132.66 -131.6124
132.68 -131.6124
132.7 -131.6124
132.72 -131.6124
132.74 -131.6124
132.76 -131.6124
132.78 -131.6124
132.8 -131.6124
132.82 -131.6124
132.84 -131.6124
132.86 -131.6124
132.88 -131.6124
132.9 -131.6124
132.92 -131.6124
132.94 -131.6124
132.96 -131.6124
132.98 -131.6124
133 -131.6124
133.02 -131.6124
133.04 -131.6124
133.06 -131.6124
133.08 -131.6124
133.1 -131.6124
133.12 -131.6124
133.14 -131.6124
133.16 -131.6124
133.18 -131.6124
133.2 -131.6124
133.22 -131.6124
133.24 -131.6124
133.26 -131.6124
133.28 -131.6124
133.3 -131.6124
133.32 -131.6124
133.34 -131.6124
133.36 -131.6124
133.38 -131.6124
133.4 -131.6124
133.42 -131.6124
133.44 -131.6124
133.46 -131.6124
133.48 -131.6124
133.5 -131.6124
133.52 -131.6124
133.54 -131.6124
133.56 -131.6124
133.58 -131.6124
133.6 -131.6124
133.62 -131.6124
133.64 -131.6124
133.66 -131.6124
133.68 -131.6124
133.7 -131.6124
133.72 -131.6124
133.74 -131.6124
133.76 -131.6124
133.78 -131.6124
133.8 -131.6124
133.82 -131.6124
133.84 -131.6124
133.86 -131.6124
133.88 -131.6124
133.9 -131.6124
133.92 -131.6124
133.94 -131.6124
133.96 -131.6124
133.98 -131.6124
134 -131.6124
134.02 -131.6124
134.04 -131.6124
134.06 -131.6124
134.08 -131.6124
134.1 -131.6124
134.12 -131.6124
134.14 -131.6124
134.16 -131.6124
134.18 -131.6124
134.2 -131.6124
134.22 -131.6124
134.24 -131.6124
134.26 -131.6124
134.28 -131.6124
134.3 -131.6124
134.32 -131.6124
134.34 -131.6124
134.36 -131.6124
134.38 -131.6124
134.4 -131.6124
134.42 -131.6124
134.44 -131.6124
134.46 -131.6124
134.48 -131.6124
134.5 -131.6124
134.52 -131.6124
134.54 -131.6124
134.56 -131.6124
134.58 -131.6124
134.6 -131.6124
134.62 -131.6124
134.64 -131.6124
134.66 -131.6124
134.68 -131.6124
134.7 -131.6124
134.72 -131.6124
134.74 -131.6124
134.76 -131.6124
134.78 -131.6124
134.8 -131.6124
134.82 -131.6124
134.84 -131.6124
134.86 -131.6124
134.88 -131.6124
134.9 -131.6124
134.92 -131.6124
134.94 -131.6124
134.96 -131.6124
134.98 -131.6124
135 -131.6124
135.02 -131.6124
135.04 -131.6124
135.06 -131.6124
135.08 -131.6124
135.1 -131.6124
135.12 -131.6124
135.14 -131.6124
135.16 -131.6124
135.18 -131.6124
135.2 -131.6124
135.22 -131.6124
135.24 -131.6124
135.26 -131.6124
135.28 -131.6124
135.3 -131.6124
135.32 -131.6124
135.34 -131.6124
135.36 -131.6124
135.38 -131.6124
135.4 -131.6124
135.42 -131.6124
135.44 -131.6124
135.46 -131.6124
135.48 -131.6124
135.5 -131.6124
135.52 -131.6124
135.54 -131.6124
135.56 -131.6124
135.58 -131.6124
135.6 -131.6124
135.62 -131.6124
135.64 -131.6124
135.66 -131.6124
135.68 -131.6124
135.7 -131.6124
135.72 -131.6124
135.74 -131.6124
135.76 -131.6124
135.78 -131.6124
135.8 -131.6124
135.82 -131.6124
135.84 -131.6124
135.86 -131.6124
135.88 -131.6125
135.9 -131.6125
135.92 -131.6125
135.94 -131.6125
135.96 -131.6125
135.98 -131.6125
136 -131.6125
136.02 -131.6125
136.04 -131.6125
136.06 -131.6125
136.08 -131.6125
136.1 -131.6125
136.12 -131.6125
136.14 -131.6125
136.16 -131.6125
136.18 -131.6125
136.2 -131.6125
136.22 -131.6125
136.24 -131.6125
136.26 -131.6125
136.28 -131.6125
136.3 -131.6125
136.32 -131.6125
136.34 -131.6125
136.36 -131.6125
136.38 -131.6125
136.4 -131.6125
136.42 -131.6125
136.44 -131.6125
136.46 -131.6125
136.48 -131.6125
136.5 -131.6125
136.52 -131.6125
136.54 -131.6125
136.56 -131.6125
136.58 -131.6125
136.6 -131.6125
136.62 -131.6125
136.64 -131.6125
136.66 -131.6125
136.68 -131.6125
136.7 -131.6125
136.72 -131.6125
136.74 -131.6125
136.76 -131.6125
136.78 -131.6125
136.8 -131.6125
136.82 -131.6125
136.84 -131.6125
136.86 -131.6125
136.88 -131.6125
136.9 -131.6125
136.92 -131.6125
136.94 -131.6125
136.96 -131.6125
136.98 -131.6125
137 -131.6125
137.02 -131.6125
137.04 -131.6125
137.06 -131.6125
137.08 -131.6125
137.1 -131.6125
137.12 -131.6125
137.14 -131.6125
137.16 -131.6125
137.18 -131.6125
137.2 -131.6125
137.22 -131.6125
137.24 -131.6125
137.26 -131.6125
137.28 -131.6125
137.3 -131.6125
137.32 -131.6125
137.34 -131.6125
137.36 -131.6125
137.38 -131.6125
137.4 -131.6125
137.42 -131.6125
137.44 -131.6125
137.46 -131.6125
137.48 -131.6125
137.5 -131.6125
137.52 -131.6125
137.54 -131.6125
137.56 -131.6125
137.58 -131.6125
137.6 -131.6125
137.62 -131.6125
137.64 -131.6125
137.66 -131.6125
137.68 -131.6125
137.7 -131.6125
137.72 -131.6125
137.74 -131.6125
137.76 -131.6125
137.78 -131.6125
137.8 -131.6125
137.82 -131.6125
137.84 -131.6125
137.86 -131.6125
137.88 -131.6125
137.9 -131.6125
137.92 -131.6125
137.94 -131.6125
137.96 -131.6125
137.98 -131.6125
138 -131.6125
138.02 -131.6125
138.04 -131.6125
138.06 -131.6125
138.08 -131.6125
138.1 -131.6125
138.12 -131.6125
138.14 -131.6125
138.16 -131.6125
138.18 -131.6125
138.2 -131.6125
138.22 -131.6125
138.24 -131.6125
138.26 -131.6125
138.28 -131.6125
138.3 -131.6125
138.32 -131.6125
138.34 -131.6125
138.36 -131.6125
138.38 -131.6125
138.4 -131.6125
138.42 -131.6125
138.44 -131.6125
138.46 -131.6125
138.48 -131.6125
138.5 -131.6125
138.52 -131.6125
138.54 -131.6125
138.56 -131.6125
138.58 -131.6125
138.6 -131.6125
138.62 -131.6125
138.64 -131.6125
138.66 -131.6125
138.68 -131.6125
138.7 -131.6125
138.72 -131.6125
138.74 -131.6125
138.76 -131.6125
138.78 -131.6125
138.8 -131.6125
138.82 -131.6125
138.84 -131.6125
138.86 -131.6125
138.88 -131.6125
138.9 -131.6125
138.92 -131.6125
138.94 -131.6125
138.96 -131.6125
138.98 -131.6125
139 -131.6125
139.02 -131.6125
139.04 -131.6125
139.06 -131.6125
139.08 -131.6125
139.1 -131.6125
139.12 -131.6125
139.14 -131.6125
139.16 -131.6125
139.18 -131.6125
139.2 -131.6125
139.22 -131.6125
139.24 -131.6125
139.26 -131.6125
139.28 -131.6125
139.3 -131.6125
139.32 -131.6125
139.34 -131.6125
139.36 -131.6125
139.38 -131.6125
139.4 -131.6125
139.42 -131.6125
139.44 -131.6125
139.46 -131.6125
139.48 -131.6125
139.5 -131.6125
139.52 -131.6125
139.54 -131.6125
139.56 -131.6125
139.58 -131.6125
139.6 -131.6125
139.62 -131.6125
139.64 -131.6125
139.66 -131.6125
139.68 -131.6125
139.7 -131.6125
139.72 -131.6125
139.74 -131.6125
139.76 -131.6125
139.78 -131.6125
139.8 -131.6125
139.82 -131.6125
139.84 -131.6125
139.86 -131.6125
139.88 -131.6125
139.9 -131.6125
139.92 -131.6125
139.94 -131.6125
139.96 -131.6125
139.98 -131.6125
140 -131.6125
140.02 -131.6125
140.04 -131.6125
140.06 -131.6125
140.08 -131.6125
140.1 -131.6125
140.12 -131.6125
140.14 -131.6125
140.16 -131.6125
140.18 -131.6125
140.2 -131.6125
140.22 -131.6125
140.24 -131.6125
140.26 -131.6125
140.28 -131.6125
140.3 -131.6125
140.32 -131.6125
140.34 -131.6125
140.36 -131.6125
140.38 -131.6125
140.4 -131.6125
140.42 -131.6125
140.44 -131.6125
140.46 -131.6125
140.48 -131.6125
140.5 -131.6125
140.52 -131.6125
140.54 -131.6125
140.56 -131.6125
140.58 -131.6125
140.6 -131.6125
140.62 -131.6125
140.64 -131.6125
140.66 -131.6125
140.68 -131.6125
140.7 -131.6125
140.72 -131.6125
140.74 -131.6125
140.76 -131.6125
140.78 -131.6125
140.8 -131.6125
140.82 -131.6125
140.84 -131.6125
140.86 -131.6125
140.88 -131.6125
140.9 -131.6125
140.92 -131.6125
140.94 -131.6125
140.96 -131.6125
140.98 -131.6125
141 -131.6125
141.02 -131.6125
141.04 -131.6125
141.06 -131.6125
141.08 -131.6125
141.1 -131.6125
141.12 -131.6125
141.14 -131.6125
141.16 -131.6125
141.18 -131.6125
141.2 -131.6125
141.22 -131.6125
141.24 -131.6125
141.26 -131.6125
141.28 -131.6125
141.3 -131.6125
141.32 -131.6125
141.34 -131.6125
141.36 -131.6125
141.38 -131.6125
141.4 -131.6125
141.42 -131.6125
141.44 -131.6125
141.46 -131.6125
141.48 -131.6125
141.5 -131.6125
141.52 -131.6125
141.54 -131.6125
141.56 -131.6125
141.58 -131.6125
141.6 -131.6125
141.62 -131.6125
141.64 -131.6125
141.66 -131.6125
141.68 -131.6125
141.7 -131.6125
141.72 -131.6125
141.74 -131.6125
141.76 -131.6125
141.78 -131.6125
141.8 -131.6125
141.82 -131.6125
141.84 -131.6125
141.86 -131.6125
141.88 -131.6125
141.9 -131.6125
141.92 -131.6125
141.94 -131.6125
141.96 -131.6125
141.98 -131.6125
142 -131.6125
142.02 -131.6125
142.04 -131.6125
142.06 -131.6125
142.08 -131.6125
142.1 -131.6125
142.12 -131.6125
142.14 -131.6125
142.16 -131.6125
142.18 -131.6125
142.2 -131.6125
142.22 -131.6125
142.24 -131.6125
142.26 -131.6125
142.28 -131.6125
142.3 -131.6125
142.32 -131.6125
142.34 -131.6125
142.36 -131.6125
142.38 -131.6125
142.4 -131.6125
142.42 -131.6125
142.44 -131.6125
142.46 -131.6125
142.48 -131.6125
142.5 -131.6125
142.52 -131.6125
142.54 -131.6125
142.56 -131.6125
142.58 -131.6125
142.6 -131.6125
142.62 -131.6125
142.64 -131.6125
142.66 -131.6125
142.68 -131.6125
142.7 -131.6125
142.72 -131.6125
142.74 -131.6125
142.76 -131.6125
142.78 -131.6125
142.8 -131.6125
142.82 -131.6125
142.84 -131.6125
142.86 -131.6125
142.88 -131.6125
142.9 -131.6125
142.92 -131.6125
142.94 -131.6125
142.96 -131.6125
142.98 -131.6125
143 -131.6125
143.02 -131.6125
143.04 -131.6125
143.06 -131.6125
143.08 -131.6125
143.1 -131.6125
143.12 -131.6125
143.14 -131.6125
143.16 -131.6125
143.18 -131.6125
143.2 -131.6125
143.22 -131.6125
143.24 -131.6125
143.26 -131.6125
143.28 -131.6125
143.3 -131.6125
143.32 -131.6125
143.34 -131.6125
143.36 -131.6125
143.38 -131.6125
143.4 -131.6125
143.42 -131.6125
143.44 -131.6125
143.46 -131.6126
143.48 -131.6126
143.5 -131.6126
143.52 -131.6126
143.54 -131.6126
143.56 -131.6126
143.58 -131.6126
143.6 -131.6126
143.62 -131.6126
143.64 -131.6126
143.66 -131.6126
143.68 -131.6126
143.7 -131.6126
143.72 -131.6126
143.74 -131.6126
143.76 -131.6126
143.78 -131.6126
143.8 -131.6126
143.82 -131.6126
143.84 -131.6126
143.86 -131.6126
143.88 -131.6126
143.9 -131.6126
143.92 -131.6126
143.94 -131.6126
143.96 -131.6126
143.98 -131.6126
144 -131.6126
144.02 -131.6126
144.04 -131.6126
144.06 -131.6126
144.08 -131.6126
144.1 -131.6126
144.12 -131.6126
144.14 -131.6126
144.16 -131.6126
144.18 -131.6126
144.2 -131.6126
144.22 -131.6126
144.24 -131.6126
144.26 -131.6126
144.28 -131.6126
144.3 -131.6126
144.32 -131.6126
144.34 -131.6126
144.36 -131.6126
144.38 -131.6126
144.4 -131.6126
144.42 -131.6126
144.44 -131.6126
144.46 -131.6126
144.48 -131.6126
144.5 -131.6126
144.52 -131.6126
144.54 -131.6126
144.56 -131.6126
144.58 -131.6126
144.6 -131.6126
144.62 -131.6126
144.64 -131.6126
144.66 -131.6126
144.68 -131.6126
144.7 -131.6126
144.72 -131.6126
144.74 -131.6126
144.76 -131.6126
144.78 -131.6126
144.8 -131.6126
144.82 -131.6126
144.84 -131.6126
144.86 -131.6126
144.88 -131.6126
144.9 -131.6126
144.92 -131.6126
144.94 -131.6126
144.96 -131.6126
144.98 -131.6126
145 -131.6126
145.02 -131.6126
145.04 -131.6126
145.06 -131.6126
145.08 -131.6126
145.1 -131.6126
145.12 -131.6126
145.14 -131.6126
145.16 -131.6126
145.18 -131.6126
145.2 -131.6126
145.22 -131.6126
145.24 -131.6126
145.26 -131.6126
145.28 -131.6126
145.3 -131.6126
145.32 -131.6126
145.34 -131.6126
145.36 -131.6126
145.38 -131.6126
145.4 -131.6126
145.42 -131.6126
145.44 -131.6126
145.46 -131.6126
145.48 -131.6126
145.5 -131.6126
145.52 -131.6126
145.54 -131.6126
145.56 -131.6126
145.58 -131.6126
145.6 -131.6126
145.62 -131.6126
145.64 -131.6126
145.66 -131.6126
145.68 -131.6126
145.7 -131.6126
145.72 -131.6126
145.74 -131.6126
145.76 -131.6126
145.78 -131.6126
145.8 -131.6126
145.82 -131.6126
145.84 -131.6126
145.86 -131.6126
145.88 -131.6126
145.9 -131.6126
145.92 -131.6126
145.94 -131.6126
145.96 -131.6126
145.98 -131.6126
146 -131.6126
146.02 -131.6126
146.04 -131.6126
146.06 -131.6126
146.08 -131.6126
146.1 -131.6126
146.12 -131.6126
146.14 -131.6126
146.16 -131.6126
146.18 -131.6126
146.2 -131.6126
146.22 -131.6126
146.24 -131.6126
146.26 -131.6126
146.28 -131.6126
146.3 -131.6126
146.32 -131.6126
146.34 -131.6126
146.36 -131.6126
146.38 -131.6126
146.4 -131.6126
146.42 -131.6126
146.44 -131.6126
146.46 -131.6126
146.48 -131.6126
146.5 -131.6126
146.52 -131.6126
146.54 -131.6126
146.56 -131.6126
146.58 -131.6126
146.6 -131.6126
146.62 -131.6126
146.64 -131.6126
146.66 -131.6126
146.68 -131.6126
146.7 -131.6126
146.72 -131.6126
146.74 -131.6126
146.76 -131.6126
146.78 -131.6126
146.8 -131.6126
146.82 -131.6126
146.84 -131.6126
146.86 -131.6126
146.88 -131.6126
146.9 -131.6126
146.92 -131.6126
146.94 -131.6126
146.96 -131.6126
146.98 -131.6126
147 -131.6126
147.02 -131.6126
147.04 -131.6126
147.06 -131.6126
147.08 -131.6126
147.1 -131.6126
147.12 -131.6126
147.14 -131.6126
147.16 -131.6126
147.18 -131.6126
147.2 -131.6126
147.22 -131.6126
147.24 -131.6126
147.26 -131.6126
147.28 -131.6126
147.3 -131.6126
147.32 -131.6126
147.34 -131.6126
147.36 -131.6126
147.38 -131.6126
147.4 -131.6126
147.42 -131.6126
147.44 -131.6126
147.46 -131.6126
147.48 -131.6126
147.5 -131.6126
147.52 -131.6126
147.54 -131.6126
147.56 -131.6126
147.58 -131.6126
147.6 -131.6126
147.62 -131.6126
147.64 -131.6126
147.66 -131.6126
147.68 -131.6126
147.7 -131.6126
147.72 -131.6126
147.74 -131.6126
147.76 -131.6126
147.78 -131.6126
147.8 -131.6126
147.82 -131.6126
147.84 -131.6126
147.86 -131.6126
147.88 -131.6126
147.9 -131.6126
147.92 -131.6126
147.94 -131.6126
147.96 -131.6126
147.98 -131.6126
148 -131.6126
148.02 -131.6126
148.04 -131.6126
148.06 -131.6126
148.08 -131.6126
148.1 -131.6126
148.12 -131.6126
148.14 -131.6126
148.16 -131.6126
148.18 -131.6126
148.2 -131.6126
148.22 -131.6126
148.24 -131.6126
148.26 -131.6126
148.28 -131.6126
148.3 -131.6126
148.32 -131.6126
148.34 -131.6126
148.36 -131.6126
148.38 -131.6126
148.4 -131.6126
148.42 -131.6126
148.44 -131.6126
148.46 -131.6126
148.48 -131.6126
148.5 -131.6126
148.52 -131.6126
148.54 -131.6126
148.56 -131.6126
148.58 -131.6126
148.6 -131.6126
148.62 -131.6126
148.64 -131.6126
148.66 -131.6126
148.68 -131.6126
148.7 -131.6126
148.72 -131.6126
148.74 -131.6126
148.76 -131.6126
148.78 -131.6126
148.8 -131.6126
148.82 -131.6126
148.84 -131.6126
148.86 -131.6126
148.88 -131.6126
148.9 -131.6126
148.92 -131.6126
148.94 -131.6126
148.96 -131.6126
148.98 -131.6126
149 -131.6126
149.02 -131.6126
149.04 -131.6126
149.06 -131.6126
149.08 -131.6126
149.1 -131.6126
149.12 -131.6126
149.14 -131.6126
149.16 -131.6126
149.18 -131.6126
149.2 -131.6126
149.22 -131.6126
149.24 -131.6126
149.26 -131.6126
149.28 -131.6126
149.3 -131.6126
149.32 -131.6126
149.34 -131.6126
149.36 -131.6126
149.38 -131.6126
149.4 -131.6126
149.42 -131.6126
149.44 -131.6126
149.46 -131.6126
149.48 -131.6126
149.5 -131.6126
149.52 -131.6126
149.54 -131.6126
149.56 -131.6126
149.58 -131.6126
149.6 -131.6126
149.62 -131.6126
149.64 -131.6126
149.66 -131.6126
149.68 -131.6126
149.7 -131.6126
149.72 -131.6126
149.74 -131.6126
149.76 -131.6126
149.78 -131.6126
149.8 -131.6126
149.82 -131.6126
149.84 -131.6126
149.86 -131.6126
149.88 -131.6126
149.9 -131.6126
149.92 -131.6126
149.94 -131.6126
149.96 -131.6126
149.98 -131.6126
150 -131.6126
150.02 -131.6126
150.04 -131.6126
150.06 -131.6126
150.08 -131.6126
150.1 -131.6126
150.12 -131.6126
150.14 -131.6126
150.16 -131.6126
150.18 -131.6126
150.2 -131.6126
150.22 -131.6126
150.24 -131.6126
150.26 -131.6126
150.28 -131.6126
150.3 -131.6126
150.32 -131.6126
150.34 -131.6126
150.36 -131.6126
150.38 -131.6126
150.4 -131.6126
150.42 -131.6126
150.44 -131.6126
150.46 -131.6126
150.48 -131.6126
150.5 -131.6126
150.52 -131.6126
150.54 -131.6126
150.56 -131.6126
150.58 -131.6126
150.6 -131.6126
150.62 -131.6126
150.64 -131.6126
150.66 -131.6126
150.68 -131.6126
150.7 -131.6126
150.72 -131.6126
150.74 -131.6126
150.76 -131.6126
150.78 -131.6126
150.8 -131.6126
150.82 -131.6126
150.84 -131.6126
150.86 -131.6126
150.88 -131.6126
150.9 -131.6126
150.92 -131.6126
150.94 -131.6126
150.96 -131.6126
150.98 -131.6126
151 -131.6126
151.02 -131.6126
151.04 -131.6126
151.06 -131.6126
151.08 -131.6126
151.1 -131.6126
151.12 -131.6126
151.14 -131.6126
151.16 -131.6126
151.18 -131.6126
151.2 -131.6126
151.22 -131.6126
151.24 -131.6126
151.26 -131.6126
151.28 -131.6126
151.3 -131.6126
151.32 -131.6126
151.34 -131.6126
151.36 -131.6126
151.38 -131.6126
151.4 -131.6126
151.42 -131.6126
151.44 -131.6126
151.46 -131.6126
151.48 -131.6126
151.5 -131.6126
151.52 -131.6126
151.54 -131.6126
151.56 -131.6126
151.58 -131.6126
151.6 -131.6126
151.62 -131.6126
151.64 -131.6126
151.66 -131.6126
151.68 -131.6126
151.7 -131.6126
151.72 -131.6126
151.74 -131.6126
151.76 -131.6126
151.78 -131.6126
151.8 -131.6126
151.82 -131.6126
151.84 -131.6126
151.86 -131.6126
151.88 -131.6126
151.9 -131.6126
151.92 -131.6126
151.94 -131.6126
151.96 -131.6126
151.98 -131.6126
152 -131.6126
152.02 -131.6126
152.04 -131.6126
152.06 -131.6126
152.08 -131.6126
152.1 -131.6126
152.12 -131.6126
152.14 -131.6126
152.16 -131.6126
152.18 -131.6126
152.2 -131.6126
152.22 -131.6126
152.24 -131.6126
152.26 -131.6126
152.28 -131.6126
152.3 -131.6126
152.32 -131.6126
152.34 -131.6126
152.36 -131.6126
152.38 -131.6126
152.4 -131.6126
152.42 -131.6126
152.44 -131.6126
152.46 -131.6126
152.48 -131.6126
152.5 -131.6126
152.52 -131.6126
152.54 -131.6126
152.56 -131.6126
152.58 -131.6126
152.6 -131.6126
152.62 -131.6126
152.64 -131.6126
152.66 -131.6126
152.68 -131.6126
152.7 -131.6126
152.72 -131.6126
152.74 -131.6126
152.76 -131.6126
152.78 -131.6126
152.8 -131.6126
152.82 -131.6126
152.84 -131.6126
152.86 -131.6126
152.88 -131.6126
152.9 -131.6126
152.92 -131.6126
152.94 -131.6126
152.96 -131.6126
152.98 -131.6126
153 -131.6126
153.02 -131.6126
153.04 -131.6126
153.06 -131.6126
153.08 -131.6126
153.1 -131.6126
153.12 -131.6126
153.14 -131.6126
153.16 -131.6126
153.18 -131.6126
153.2 -131.6126
153.22 -131.6126
153.24 -131.6126
153.26 -131.6126
153.28 -131.6126
153.3 -131.6126
153.32 -131.6126
153.34 -131.6126
153.36 -131.6126
153.38 -131.6126
153.4 -131.6126
153.42 -131.6126
153.44 -131.6126
153.46 -131.6126
153.48 -131.6126
153.5 -131.6126
153.52 -131.6126
153.54 -131.6126
153.56 -131.6126
153.58 -131.6126
153.6 -131.6126
153.62 -131.6126
153.64 -131.6126
153.66 -131.6126
153.68 -131.6126
153.7 -131.6126
153.72 -131.6126
153.74 -131.6126
153.76 -131.6126
153.78 -131.6126
153.8 -131.6126
153.82 -131.6126
153.84 -131.6126
153.86 -131.6126
153.88 -131.6126
153.9 -131.6126
153.92 -131.6126
153.94 -131.6126
153.96 -131.6126
153.98 -131.6126
154 -131.6126
154.02 -131.6126
154.04 -131.6126
154.06 -131.6126
154.08 -131.6126
154.1 -131.6126
154.12 -131.6126
154.14 -131.6126
154.16 -131.6126
154.18 -131.6126
154.2 -131.6126
154.22 -131.6126
154.24 -131.6126
154.26 -131.6126
154.28 -131.6126
154.3 -131.6126
154.32 -131.6126
154.34 -131.6126
154.36 -131.6126
154.38 -131.6126
154.4 -131.6126
154.42 -131.6126
154.44 -131.6126
154.46 -131.6126
154.48 -131.6126
154.5 -131.6126
154.52 -131.6126
154.54 -131.6126
154.56 -131.6126
154.58 -131.6126
154.6 -131.6126
154.62 -131.6126
154.64 -131.6126
154.66 -131.6126
154.68 -131.6126
154.7 -131.6126
154.72 -131.6126
154.74 -131.6126
154.76 -131.6126
154.78 -131.6126
154.8 -131.6126
154.82 -131.6126
154.84 -131.6126
154.86 -131.6126
154.88 -131.6126
154.9 -131.6126
154.92 -131.6126
154.94 -131.6126
154.96 -131.6126
154.98 -131.6126
155 -131.6126
155.02 -131.6126
155.04 -131.6126
155.06 -131.6126
155.08 -131.6126
155.1 -131.6126
155.12 -131.6126
155.14 -131.6126
155.16 -131.6126
155.18 -131.6126
155.2 -131.6126
155.22 -131.6126
155.24 -131.6126
155.26 -131.6126
155.28 -131.6126
155.3 -131.6126
155.32 -131.6126
155.34 -131.6126
155.36 -131.6126
155.38 -131.6126
155.4 -131.6126
155.42 -131.6126
155.44 -131.6126
155.46 -131.6126
155.48 -131.6126
155.5 -131.6126
155.52 -131.6126
155.54 -131.6126
155.56 -131.6126
155.58 -131.6126
155.6 -131.6126
155.62 -131.6126
155.64 -131.6126
155.66 -131.6126
155.68 -131.6126
155.7 -131.6126
155.72 -131.6126
155.74 -131.6126
155.76 -131.6126
155.78 -131.6126
155.8 -131.6126
155.82 -131.6126
155.84 -131.6126
155.86 -131.6126
155.88 -131.6126
155.9 -131.6126
155.92 -131.6126
155.94 -131.6126
155.96 -131.6126
155.98 -131.6126
156 -131.6126
156.02 -131.6126
156.04 -131.6126
156.06 -131.6126
156.08 -131.6126
156.1 -131.6126
156.12 -131.6126
156.14 -131.6126
156.16 -131.6126
156.18 -131.6126
156.2 -131.6126
156.22 -131.6126
156.24 -131.6126
156.26 -131.6126
156.28 -131.6126
156.3 -131.6126
156.32 -131.6126
156.34 -131.6126
156.36 -131.6126
156.38 -131.6126
156.4 -131.6126
156.42 -131.6126
156.44 -131.6126
156.46 -131.6126
156.48 -131.6126
156.5 -131.6126
156.52 -131.6126
156.54 -131.6126
156.56 -131.6126
156.58 -131.6126
156.6 -131.6126
156.62 -131.6126
156.64 -131.6126
156.66 -131.6126
156.68 -131.6126
156.7 -131.6126
156.72 -131.6126
156.74 -131.6126
156.76 -131.6126
156.78 -131.6126
156.8 -131.6126
156.82 -131.6126
156.84 -131.6126
156.86 -131.6126
156.88 -131.6126
156.9 -131.6126
156.92 -131.6126
156.94 -131.6126
156.96 -131.6126
156.98 -131.6126
157 -131.6126
157.02 -131.6126
157.04 -131.6126
157.06 -131.6126
157.08 -131.6126
157.1 -131.6126
157.12 -131.6126
157.14 -131.6126
157.16 -131.6126
157.18 -131.6126
157.2 -131.6126
157.22 -131.6126
157.24 -131.6126
157.26 -131.6126
157.28 -131.6126
157.3 -131.6126
157.32 -131.6126
157.34 -131.6126
157.36 -131.6126
157.38 -131.6126
157.4 -131.6126
157.42 -131.6126
157.44 -131.6126
157.46 -131.6126
157.48 -131.6126
157.5 -131.6126
157.52 -131.6126
157.54 -131.6126
157.56 -131.6126
157.58 -131.6126
157.6 -131.6126
157.62 -131.6126
157.64 -131.6126
157.66 -131.6126
157.68 -131.6126
157.7 -131.6126
157.72 -131.6126
157.74 -131.6126
157.76 -131.6126
157.78 -131.6126
157.8 -131.6126
157.82 -131.6126
157.84 -131.6126
157.86 -131.6126
157.88 -131.6126
157.9 -131.6126
157.92 -131.6126
157.94 -131.6126
157.96 -131.6126
157.98 -131.6126
158 -131.6126
158.02 -131.6126
158.04 -131.6126
158.06 -131.6126
158.08 -131.6126
158.1 -131.6126
158.12 -131.6126
158.14 -131.6126
158.16 -131.6126
158.18 -131.6126
158.2 -131.6126
158.22 -131.6126
158.24 -131.6126
158.26 -131.6126
158.28 -131.6126
158.3 -131.6126
158.32 -131.6126
158.34 -131.6126
158.36 -131.6126
158.38 -131.6126
158.4 -131.6126
158.42 -131.6126
158.44 -131.6126
158.46 -131.6126
158.48 -131.6126
158.5 -131.6126
158.52 -131.6126
158.54 -131.6126
158.56 -131.6126
158.58 -131.6126
158.6 -131.6126
158.62 -131.6126
158.64 -131.6126
158.66 -131.6126
158.68 -131.6126
158.7 -131.6126
158.72 -131.6126
158.74 -131.6126
158.76 -131.6126
158.78 -131.6126
158.8 -131.6126
158.82 -131.6126
158.84 -131.6126
158.86 -131.6126
158.88 -131.6126
158.9 -131.6126
158.92 -131.6126
158.94 -131.6126
158.96 -131.6126
158.98 -131.6126
159 -131.6126
159.02 -131.6126
159.04 -131.6126
159.06 -131.6126
159.08 -131.6126
159.1 -131.6126
159.12 -131.6126
159.14 -131.6126
159.16 -131.6126
159.18 -131.6126
159.2 -131.6126
159.22 -131.6126
159.24 -131.6126
159.26 -131.6126
159.28 -131.6126
159.3 -131.6126
159.32 -131.6126
159.34 -131.6126
159.36 -131.6126
159.38 -131.6126
159.4 -131.6126
159.42 -131.6126
159.44 -131.6126
159.46 -131.6126
159.48 -131.6126
159.5 -131.6126
159.52 -131.6126
159.54 -131.6126
159.56 -131.6126
159.58 -131.6126
159.6 -131.6126
159.62 -131.6126
159.64 -131.6126
159.66 -131.6126
159.68 -131.6126
159.7 -131.6126
159.72 -131.6126
159.74 -131.6126
159.76 -131.6126
159.78 -131.6126
159.8 -131.6126
159.82 -131.6126
159.84 -131.6126
159.86 -131.6126
159.88 -131.6126
159.9 -131.6126
159.92 -131.6126
159.94 -131.6126
159.96 -131.6126
159.98 -131.6126
160 -131.6126
160.02 -131.6126
160.04 -131.6126
160.06 -131.6126
160.08 -131.6126
160.1 -131.6126
160.12 -131.6126
160.14 -131.6126
160.16 -131.6126
160.18 -131.6126
160.2 -131.6126
160.22 -131.6126
160.24 -131.6126
160.26 -131.6126
160.28 -131.6126
160.3 -131.6126
160.32 -131.6126
160.34 -131.6126
160.36 -131.6126
160.38 -131.6126
160.4 -131.6126
160.42 -131.6126
160.44 -131.6126
160.46 -131.6126
160.48 -131.6126
160.5 -131.6126
160.52 -131.6126
160.54 -131.6126
160.56 -131.6126
160.58 -131.6126
160.6 -131.6126
160.62 -131.6126
160.64 -131.6126
160.66 -131.6126
160.68 -131.6126
160.7 -131.6126
160.72 -131.6126
160.74 -131.6126
160.76 -131.6126
160.78 -131.6126
160.8 -131.6126
160.82 -131.6126
160.84 -131.6126
160.86 -131.6126
160.88 -131.6126
160.9 -131.6126
160.92 -131.6126
160.94 -131.6126
160.96 -131.6126
160.98 -131.6126
161 -131.6126
161.02 -131.6126
161.04 -131.6126
161.06 -131.6126
161.08 -131.6126
161.1 -131.6126
161.12 -131.6126
161.14 -131.6126
161.16 -131.6126
161.18 -131.6126
161.2 -131.6126
161.22 -131.6126
161.24 -131.6126
161.26 -131.6126
161.28 -131.6126
161.3 -131.6126
161.32 -131.6126
161.34 -131.6126
161.36 -131.6126
161.38 -131.6126
161.4 -131.6126
161.42 -131.6126
161.44 -131.6126
161.46 -131.6126
161.48 -131.6126
161.5 -131.6126
161.52 -131.6126
161.54 -131.6126
161.56 -131.6126
161.58 -131.6126
161.6 -131.6126
161.62 -131.6126
161.64 -131.6126
161.66 -131.6126
161.68 -131.6126
161.7 -131.6126
161.72 -131.6126
161.74 -131.6126
161.76 -131.6126
161.78 -131.6126
161.8 -131.6126
161.82 -131.6126
161.84 -131.6126
161.86 -131.6126
161.88 -131.6126
161.9 -131.6126
161.92 -131.6126
161.94 -131.6126
161.96 -131.6126
161.98 -131.6126
162 -131.6126
162.02 -131.6126
162.04 -131.6126
162.06 -131.6126
162.08 -131.6126
162.1 -131.6126
162.12 -131.6126
162.14 -131.6126
162.16 -131.6126
162.18 -131.6126
162.2 -131.6126
162.22 -131.6126
162.24 -131.6126
162.26 -131.6126
162.28 -131.6126
162.3 -131.6126
162.32 -131.6126
162.34 -131.6126
162.36 -131.6126
162.38 -131.6126
162.4 -131.6126
162.42 -131.6126
162.44 -131.6126
162.46 -131.6126
162.48 -131.6126
162.5 -131.6126
162.52 -131.6126
162.54 -131.6126
162.56 -131.6126
162.58 -131.6126
162.6 -131.6126
162.62 -131.6126
162.64 -131.6126
162.66 -131.6126
162.68 -131.6126
162.7 -131.6126
162.72 -131.6126
162.74 -131.6126
162.76 -131.6126
162.78 -131.6126
162.8 -131.6126
162.82 -131.6126
162.84 -131.6126
162.86 -131.6126
162.88 -131.6126
162.9 -131.6126
162.92 -131.6126
162.94 -131.6126
162.96 -131.6126
162.98 -131.6126
163 -131.6126
163.02 -131.6126
163.04 -131.6126
163.06 -131.6126
163.08 -131.6126
163.1 -131.6126
163.12 -131.6126
163.14 -131.6126
163.16 -131.6126
163.18 -131.6126
163.2 -131.6126
163.22 -131.6126
163.24 -131.6126
163.26 -131.6126
163.28 -131.6126
163.3 -131.6126
163.32 -131.6126
163.34 -131.6126
163.36 -131.6126
163.38 -131.6126
163.4 -131.6126
163.42 -131.6126
163.44 -131.6126
163.46 -131.6126
163.48 -131.6126
163.5 -131.6126
163.52 -131.6126
163.54 -131.6126
163.56 -131.6126
163.58 -131.6126
163.6 -131.6126
163.62 -131.6126
163.64 -131.6126
163.66 -131.6126
163.68 -131.6126
163.7 -131.6126
163.72 -131.6126
163.74 -131.6126
163.76 -131.6126
163.78 -131.6126
163.8 -131.6126
163.82 -131.6126
163.84 -131.6126
163.86 -131.6126
163.88 -131.6126
163.9 -131.6126
163.92 -131.6126
163.94 -131.6126
163.96 -131.6126
163.98 -131.6126
164 -131.6126
164.02 -131.6126
164.04 -131.6126
164.06 -131.6126
164.08 -131.6126
164.1 -131.6126
164.12 -131.6126
164.14 -131.6126
164.16 -131.6126
164.18 -131.6126
164.2 -131.6126
164.22 -131.6126
164.24 -131.6126
164.26 -131.6126
164.28 -131.6126
164.3 -131.6126
164.32 -131.6126
164.34 -131.6126
164.36 -131.6126
164.38 -131.6126
164.4 -131.6126
164.42 -131.6126
164.44 -131.6126
164.46 -131.6126
164.48 -131.6126
164.5 -131.6126
164.52 -131.6126
164.54 -131.6126
164.56 -131.6126
164.58 -131.6126
164.6 -131.6126
164.62 -131.6126
164.64 -131.6126
164.66 -131.6126
164.68 -131.6126
164.7 -131.6126
164.72 -131.6126
164.74 -131.6126
164.76 -131.6126
164.78 -131.6126
164.8 -131.6126
164.82 -131.6126
164.84 -131.6126
164.86 -131.6126
164.88 -131.6126
164.9 -131.6126
164.92 -131.6126
164.94 -131.6126
164.96 -131.6126
164.98 -131.6126
165 -131.6126
165.02 -131.6126
165.04 -131.6126
165.06 -131.6126
165.08 -131.6126
165.1 -131.6126
165.12 -131.6126
165.14 -131.6126
165.16 -131.6126
165.18 -131.6126
165.2 -131.6126
165.22 -131.6126
165.24 -131.6126
165.26 -131.6126
165.28 -131.6126
165.3 -131.6126
165.32 -131.6126
165.34 -131.6126
165.36 -131.6126
165.38 -131.6126
165.4 -131.6126
165.42 -131.6126
165.44 -131.6126
165.46 -131.6126
165.48 -131.6126
165.5 -131.6126
165.52 -131.6126
165.54 -131.6126
165.56 -131.6126
165.58 -131.6126
165.6 -131.6126
165.62 -131.6126
165.64 -131.6126
165.66 -131.6126
165.68 -131.6126
165.7 -131.6126
165.72 -131.6126
165.74 -131.6126
165.76 -131.6126
165.78 -131.6126
165.8 -131.6126
165.82 -131.6126
165.84 -131.6126
165.86 -131.6126
165.88 -131.6126
165.9 -131.6126
165.92 -131.6126
165.94 -131.6126
165.96 -131.6126
165.98 -131.6126
166 -131.6126
166.02 -131.6126
166.04 -131.6126
166.06 -131.6126
166.08 -131.6126
166.1 -131.6126
166.12 -131.6126
166.14 -131.6126
166.16 -131.6126
166.18 -131.6126
166.2 -131.6126
166.22 -131.6126
166.24 -131.6126
166.26 -131.6126
166.28 -131.6126
166.3 -131.6126
166.32 -131.6126
166.34 -131.6126
166.36 -131.6126
166.38 -131.6126
166.4 -131.6126
166.42 -131.6126
166.44 -131.6126
166.46 -131.6126
166.48 -131.6126
166.5 -131.6126
166.52 -131.6126
166.54 -131.6126
166.56 -131.6126
166.58 -131.6126
166.6 -131.6126
166.62 -131.6126
166.64 -131.6126
166.66 -131.6126
166.68 -131.6126
166.7 -131.6126
166.72 -131.6126
166.74 -131.6126
166.76 -131.6126
166.78 -131.6126
166.8 -131.6126
166.82 -131.6126
166.84 -131.6126
166.86 -131.6126
166.88 -131.6126
166.9 -131.6126
166.92 -131.6126
166.94 -131.6126
166.96 -131.6126
166.98 -131.6126
167 -131.6126
167.02 -131.6126
167.04 -131.6126
167.06 -131.6126
167.08 -131.6126
167.1 -131.6126
167.12 -131.6126
167.14 -131.6126
167.16 -131.6126
167.18 -131.6126
167.2 -131.6126
167.22 -131.6126
167.24 -131.6126
167.26 -131.6126
167.28 -131.6126
167.3 -131.6126
167.32 -131.6126
167.34 -131.6126
167.36 -131.6126
167.38 -131.6126
167.4 -131.6126
167.42 -131.6126
167.44 -131.6126
167.46 -131.6126
167.48 -131.6126
167.5 -131.6126
167.52 -131.6126
167.54 -131.6126
167.56 -131.6126
167.58 -131.6126
167.6 -131.6126
167.62 -131.6126
167.64 -131.6126
167.66 -131.6126
167.68 -131.6126
167.7 -131.6126
167.72 -131.6126
167.74 -131.6126
167.76 -131.6126
167.78 -131.6126
167.8 -131.6126
167.82 -131.6126
167.84 -131.6126
167.86 -131.6126
167.88 -131.6126
167.9 -131.6126
167.92 -131.6126
167.94 -131.6126
167.96 -131.6126
167.98 -131.6126
168 -131.6126
168.02 -131.6126
168.04 -131.6126
168.06 -131.6126
168.08 -131.6126
168.1 -131.6126
168.12 -131.6126
168.14 -131.6126
168.16 -131.6126
168.18 -131.6126
168.2 -131.6126
168.22 -131.6126
168.24 -131.6126
168.26 -131.6126
168.28 -131.6126
168.3 -131.6126
168.32 -131.6126
168.34 -131.6126
168.36 -131.6126
168.38 -131.6126
168.4 -131.6126
168.42 -131.6126
168.44 -131.6126
168.46 -131.6126
168.48 -131.6126
168.5 -131.6126
168.52 -131.6126
168.54 -131.6126
168.56 -131.6126
168.58 -131.6126
168.6 -131.6126
168.62 -131.6126
168.64 -131.6126
168.66 -131.6126
168.68 -131.6126
168.7 -131.6126
168.72 -131.6126
168.74 -131.6126
168.76 -131.6126
168.78 -131.6126
168.8 -131.6126
168.82 -131.6126
168.84 -131.6126
168.86 -131.6126
168.88 -131.6126
168.9 -131.6126
168.92 -131.6126
168.94 -131.6126
168.96 -131.6126
168.98 -131.6126
169 -131.6126
169.02 -131.6126
169.04 -131.6126
169.06 -131.6126
169.08 -131.6126
169.1 -131.6126
169.12 -131.6126
169.14 -131.6126
169.16 -131.6126
169.18 -131.6126
169.2 -131.6126
169.22 -131.6126
169.24 -131.6126
169.26 -131.6126
169.28 -131.6126
169.3 -131.6126
169.32 -131.6126
169.34 -131.6126
169.36 -131.6126
169.38 -131.6126
169.4 -131.6126
169.42 -131.6126
169.44 -131.6126
169.46 -131.6126
169.48 -131.6126
169.5 -131.6126
169.52 -131.6126
169.54 -131.6126
169.56 -131.6126
169.58 -131.6126
169.6 -131.6126
169.62 -131.6126
169.64 -131.6126
169.66 -131.6126
169.68 -131.6126
169.7 -131.6126
169.72 -131.6126
169.74 -131.6126
169.76 -131.6126
169.78 -131.6126
169.8 -131.6126
169.82 -131.6126
169.84 -131.6126
169.86 -131.6126
169.88 -131.6126
169.9 -131.6126
169.92 -131.6126
169.94 -131.6126
169.96 -131.6126
169.98 -131.6126
170 -131.6126
170.02 -131.6126
170.04 -131.6126
170.06 -131.6126
170.08 -131.6126
170.1 -131.6126
170.12 -131.6126
170.14 -131.6126
170.16 -131.6126
170.18 -131.6126
170.2 -131.6126
170.22 -131.6126
170.24 -131.6126
170.26 -131.6126
170.28 -131.6126
170.3 -131.6126
170.32 -131.6126
170.34 -131.6126
170.36 -131.6126
170.38 -131.6126
170.4 -131.6126
170.42 -131.6126
170.44 -131.6126
170.46 -131.6126
170.48 -131.6126
170.5 -131.6126
170.52 -131.6126
170.54 -131.6126
170.56 -131.6126
170.58 -131.6126
170.6 -131.6126
170.62 -131.6126
170.64 -131.6126
170.66 -131.6126
170.68 -131.6126
170.7 -131.6126
170.72 -131.6126
170.74 -131.6126
170.76 -131.6126
170.78 -131.6126
170.8 -131.6126
170.82 -131.6126
170.84 -131.6126
170.86 -131.6126
170.88 -131.6126
170.9 -131.6126
170.92 -131.6126
170.94 -131.6126
170.96 -131.6126
170.98 -131.6126
171 -131.6126
171.02 -131.6126
171.04 -131.6126
171.06 -131.6126
171.08 -131.6126
171.1 -131.6126
171.12 -131.6126
171.14 -131.6126
171.16 -131.6126
171.18 -131.6126
171.2 -131.6126
171.22 -131.6126
171.24 -131.6126
171.26 -131.6126
171.28 -131.6126
171.3 -131.6126
171.32 -131.6126
171.34 -131.6126
171.36 -131.6126
171.38 -131.6126
171.4 -131.6126
171.42 -131.6126
171.44 -131.6126
171.46 -131.6126
171.48 -131.6126
171.5 -131.6126
171.52 -131.6126
171.54 -131.6126
171.56 -131.6126
171.58 -131.6126
171.6 -131.6126
171.62 -131.6126
171.64 -131.6126
171.66 -131.6126
171.68 -131.6126
171.7 -131.6126
171.72 -131.6126
171.74 -131.6126
171.76 -131.6126
171.78 -131.6126
171.8 -131.6126
171.82 -131.6126
171.84 -131.6126
171.86 -131.6126
171.88 -131.6126
171.9 -131.6126
171.92 -131.6126
171.94 -131.6126
171.96 -131.6126
171.98 -131.6126
172 -131.6126
172.02 -131.6126
172.04 -131.6126
172.06 -131.6126
172.08 -131.6126
172.1 -131.6126
172.12 -131.6126
172.14 -131.6126
172.16 -131.6126
172.18 -131.6126
172.2 -131.6126
172.22 -131.6126
172.24 -131.6126
172.26 -131.6126
172.28 -131.6126
172.3 -131.6126
172.32 -131.6126
172.34 -131.6126
172.36 -131.6126
172.38 -131.6126
172.4 -131.6126
172.42 -131.6126
172.44 -131.6126
172.46 -131.6126
172.48 -131.6126
172.5 -131.6126
172.52 -131.6126
172.54 -131.6126
172.56 -131.6126
172.58 -131.6126
172.6 -131.6126
172.62 -131.6126
172.64 -131.6126
172.66 -131.6126
172.68 -131.6126
172.7 -131.6126
172.72 -131.6126
172.74 -131.6126
172.76 -131.6126
172.78 -131.6126
172.8 -131.6126
172.82 -131.6126
172.84 -131.6126
172.86 -131.6126
172.88 -131.6126
172.9 -131.6126
172.92 -131.6126
172.94 -131.6126
172.96 -131.6126
172.98 -131.6126
173 -131.6126
173.02 -131.6126
173.04 -131.6126
173.06 -131.6126
173.08 -131.6126
173.1 -131.6126
173.12 -131.6126
173.14 -131.6126
173.16 -131.6126
173.18 -131.6126
173.2 -131.6126
173.22 -131.6126
173.24 -131.6126
173.26 -131.6126
173.28 -131.6126
173.3 -131.6126
173.32 -131.6126
173.34 -131.6126
173.36 -131.6126
173.38 -131.6126
173.4 -131.6126
173.42 -131.6126
173.44 -131.6126
173.46 -131.6126
173.48 -131.6126
173.5 -131.6126
173.52 -131.6126
173.54 -131.6126
173.56 -131.6126
173.58 -131.6126
173.6 -131.6126
173.62 -131.6126
173.64 -131.6126
173.66 -131.6126
173.68 -131.6126
173.7 -131.6126
173.72 -131.6126
173.74 -131.6126
173.76 -131.6126
173.78 -131.6126
173.8 -131.6126
173.82 -131.6126
173.84 -131.6126
173.86 -131.6126
173.88 -131.6126
173.9 -131.6126
173.92 -131.6126
173.94 -131.6126
173.96 -131.6126
173.98 -131.6126
174 -131.6126
174.02 -131.6126
174.04 -131.6126
174.06 -131.6126
174.08 -131.6126
174.1 -131.6126
174.12 -131.6126
174.14 -131.6126
174.16 -131.6126
174.18 -131.6126
174.2 -131.6126
174.22 -131.6126
174.24 -131.6126
174.26 -131.6126
174.28 -131.6126
174.3 -131.6126
174.32 -131.6126
174.34 -131.6126
174.36 -131.6126
174.38 -131.6126
174.4 -131.6126
174.42 -131.6126
174.44 -131.6126
174.46 -131.6126
174.48 -131.6126
174.5 -131.6126
174.52 -131.6126
174.54 -131.6126
174.56 -131.6126
174.58 -131.6126
174.6 -131.6126
174.62 -131.6126
174.64 -131.6126
174.66 -131.6126
174.68 -131.6126
174.7 -131.6126
174.72 -131.6126
174.74 -131.6126
174.76 -131.6126
174.78 -131.6126
174.8 -131.6126
174.82 -131.6126
174.84 -131.6126
174.86 -131.6126
174.88 -131.6126
174.9 -131.6126
174.92 -131.6126
174.94 -131.6126
174.96 -131.6126
174.98 -131.6126
175 -131.6126
175.02 -131.6126
175.04 -131.6126
175.06 -131.6126
175.08 -131.6126
175.1 -131.6126
175.12 -131.6126
175.14 -131.6126
175.16 -131.6126
175.18 -131.6126
175.2 -131.6126
175.22 -131.6126
175.24 -131.6126
175.26 -131.6126
175.28 -131.6126
175.3 -131.6126
175.32 -131.6126
175.34 -131.6126
175.36 -131.6126
175.38 -131.6126
175.4 -131.6126
175.42 -131.6126
175.44 -131.6126
175.46 -131.6126
175.48 -131.6126
175.5 -131.6126
175.52 -131.6126
175.54 -131.6126
175.56 -131.6126
175.58 -131.6126
175.6 -131.6126
175.62 -131.6126
175.64 -131.6126
175.66 -131.6126
175.68 -131.6126
175.7 -131.6126
175.72 -131.6126
175.74 -131.6126
175.76 -131.6126
175.78 -131.6126
175.8 -131.6126
175.82 -131.6126
175.84 -131.6126
175.86 -131.6126
175.88 -131.6126
175.9 -131.6126
175.92 -131.6126
175.94 -131.6126
175.96 -131.6126
175.98 -131.6126
176 -131.6126
176.02 -131.6126
176.04 -131.6126
176.06 -131.6126
176.08 -131.6126
176.1 -131.6126
176.12 -131.6126
176.14 -131.6126
176.16 -131.6126
176.18 -131.6126
176.2 -131.6126
176.22 -131.6126
176.24 -131.6126
176.26 -131.6126
176.28 -131.6126
176.3 -131.6126
176.32 -131.6126
176.34 -131.6126
176.36 -131.6126
176.38 -131.6126
176.4 -131.6126
176.42 -131.6126
176.44 -131.6126
176.46 -131.6126
176.48 -131.6126
176.5 -131.6126
176.52 -131.6126
176.54 -131.6126
176.56 -131.6126
176.58 -131.6126
176.6 -131.6126
176.62 -131.6126
176.64 -131.6126
176.66 -131.6126
176.68 -131.6126
176.7 -131.6126
176.72 -131.6126
176.74 -131.6126
176.76 -131.6126
176.78 -131.6126
176.8 -131.6126
176.82 -131.6126
176.84 -131.6126
176.86 -131.6126
176.88 -131.6126
176.9 -131.6126
176.92 -131.6126
176.94 -131.6126
176.96 -131.6126
176.98 -131.6126
177 -131.6126
177.02 -131.6126
177.04 -131.6126
177.06 -131.6126
177.08 -131.6126
177.1 -131.6126
177.12 -131.6126
177.14 -131.6126
177.16 -131.6126
177.18 -131.6126
177.2 -131.6126
177.22 -131.6126
177.24 -131.6126
177.26 -131.6126
177.28 -131.6126
177.3 -131.6126
177.32 -131.6126
177.34 -131.6126
177.36 -131.6126
177.38 -131.6126
177.4 -131.6126
177.42 -131.6126
177.44 -131.6126
177.46 -131.6126
177.48 -131.6126
177.5 -131.6126
177.52 -131.6126
177.54 -131.6126
177.56 -131.6126
177.58 -131.6126
177.6 -131.6126
177.62 -131.6126
177.64 -131.6126
177.66 -131.6126
177.68 -131.6126
177.7 -131.6126
177.72 -131.6126
177.74 -131.6126
177.76 -131.6126
177.78 -131.6126
177.8 -131.6126
177.82 -131.6126
177.84 -131.6126
177.86 -131.6126
177.88 -131.6126
177.9 -131.6126
177.92 -131.6126
177.94 -131.6126
177.96 -131.6126
177.98 -131.6126
178 -131.6126
178.02 -131.6126
178.04 -131.6126
178.06 -131.6126
178.08 -131.6126
178.1 -131.6126
178.12 -131.6126
178.14 -131.6126
178.16 -131.6126
178.18 -131.6126
178.2 -131.6126
178.22 -131.6126
178.24 -131.6126
178.26 -131.6126
178.28 -131.6126
178.3 -131.6126
178.32 -131.6126
178.34 -131.6126
178.36 -131.6126
178.38 -131.6126
178.4 -131.6126
178.42 -131.6126
178.44 -131.6126
178.46 -131.6126
178.48 -131.6126
178.5 -131.6126
178.52 -131.6126
178.54 -131.6126
178.56 -131.6126
178.58 -131.6126
178.6 -131.6126
178.62 -131.6126
178.64 -131.6126
178.66 -131.6126
178.68 -131.6126
178.7 -131.6126
178.72 -131.6126
178.74 -131.6126
178.76 -131.6126
178.78 -131.6126
178.8 -131.6126
178.82 -131.6126
178.84 -131.6126
178.86 -131.6126
178.88 -131.6126
178.9 -131.6126
178.92 -131.6126
178.94 -131.6126
178.96 -131.6126
178.98 -131.6126
179 -131.6126
179.02 -131.6126
179.04 -131.6126
179.06 -131.6126
179.08 -131.6126
179.1 -131.6126
179.12 -131.6126
179.14 -131.6126
179.16 -131.6126
179.18 -131.6126
179.2 -131.6126
179.22 -131.6126
179.24 -131.6126
179.26 -131.6126
179.28 -131.6126
179.3 -131.6126
179.32 -131.6126
179.34 -131.6126
179.36 -131.6126
179.38 -131.6126
179.4 -131.6126
179.42 -131.6126
179.44 -131.6126
179.46 -131.6126
179.48 -131.6126
179.5 -131.6126
179.52 -131.6126
179.54 -131.6126
179.56 -131.6126
179.58 -131.6126
179.6 -131.6126
179.62 -131.6126
179.64 -131.6126
179.66 -131.6126
179.68 -131.6126
179.7 -131.6126
179.72 -131.6126
179.74 -131.6126
179.76 -131.6126
179.78 -131.6126
179.8 -131.6126
179.82 -131.6126
179.84 -131.6126
179.86 -131.6126
179.88 -131.6126
179.9 -131.6126
179.92 -131.6126
179.94 -131.6126
179.96 -131.6126
179.98 -131.6126
180 -131.6126
180.02 -131.6126
180.04 -131.6126
180.06 -131.6126
180.08 -131.6126
180.1 -131.6126
180.12 -131.6126
180.14 -131.6126
180.16 -131.6126
180.18 -131.6126
180.2 -131.6126
180.22 -131.6126
180.24 -131.6126
180.26 -131.6126
180.28 -131.6126
180.3 -131.6126
180.32 -131.6126
180.34 -131.6126
180.36 -131.6126
180.38 -131.6126
180.4 -131.6126
180.42 -131.6126
180.44 -131.6126
180.46 -131.6126
180.48 -131.6126
180.5 -131.6126
180.52 -131.6126
180.54 -131.6126
180.56 -131.6126
180.58 -131.6126
180.6 -131.6126
180.62 -131.6126
180.64 -131.6126
180.66 -131.6126
180.68 -131.6126
180.7 -131.6126
180.72 -131.6126
180.74 -131.6126
180.76 -131.6126
180.78 -131.6126
180.8 -131.6126
180.82 -131.6126
180.84 -131.6126
180.86 -131.6126
180.88 -131.6126
180.9 -131.6126
180.92 -131.6126
180.94 -131.6126
180.96 -131.6126
180.98 -131.6126
181 -131.6126
181.02 -131.6126
181.04 -131.6126
181.06 -131.6126
181.08 -131.6126
181.1 -131.6126
181.12 -131.6126
181.14 -131.6126
181.16 -131.6126
181.18 -131.6126
181.2 -131.6126
181.22 -131.6126
181.24 -131.6126
181.26 -131.6126
181.28 -131.6126
181.3 -131.6126
181.32 -131.6126
181.34 -131.6126
181.36 -131.6126
181.38 -131.6126
181.4 -131.6126
181.42 -131.6126
181.44 -131.6126
181.46 -131.6126
181.48 -131.6126
181.5 -131.6126
181.52 -131.6126
181.54 -131.6126
181.56 -131.6126
181.58 -131.6126
181.6 -131.6126
181.62 -131.6126
181.64 -131.6126
181.66 -131.6126
181.68 -131.6126
181.7 -131.6126
181.72 -131.6126
181.74 -131.6126
181.76 -131.6126
181.78 -131.6126
181.8 -131.6126
181.82 -131.6126
181.84 -131.6126
181.86 -131.6126
181.88 -131.6126
181.9 -131.6126
181.92 -131.6126
181.94 -131.6126
181.96 -131.6126
181.98 -131.6126
182 -131.6126
182.02 -131.6126
182.04 -131.6126
182.06 -131.6126
182.08 -131.6126
182.1 -131.6126
182.12 -131.6126
182.14 -131.6126
182.16 -131.6126
182.18 -131.6126
182.2 -131.6126
182.22 -131.6126
182.24 -131.6126
182.26 -131.6126
182.28 -131.6126
182.3 -131.6126
182.32 -131.6126
182.34 -131.6126
182.36 -131.6126
182.38 -131.6126
182.4 -131.6126
182.42 -131.6126
182.44 -131.6126
182.46 -131.6126
182.48 -131.6126
182.5 -131.6126
182.52 -131.6126
182.54 -131.6126
182.56 -131.6126
182.58 -131.6126
182.6 -131.6126
182.62 -131.6126
182.64 -131.6126
182.66 -131.6126
182.68 -131.6126
182.7 -131.6126
182.72 -131.6126
182.74 -131.6126
182.76 -131.6126
182.78 -131.6126
182.8 -131.6126
182.82 -131.6126
182.84 -131.6126
182.86 -131.6126
182.88 -131.6126
182.9 -131.6126
182.92 -131.6126
182.94 -131.6126
182.96 -131.6126
182.98 -131.6126
183 -131.6126
183.02 -131.6126
183.04 -131.6126
183.06 -131.6126
183.08 -131.6126
183.1 -131.6126
183.12 -131.6126
183.14 -131.6126
183.16 -131.6126
183.18 -131.6126
183.2 -131.6126
183.22 -131.6126
183.24 -131.6126
183.26 -131.6126
183.28 -131.6126
183.3 -131.6126
183.32 -131.6126
183.34 -131.6126
183.36 -131.6126
183.38 -131.6126
183.4 -131.6126
183.42 -131.6126
183.44 -131.6126
183.46 -131.6126
183.48 -131.6126
183.5 -131.6126
183.52 -131.6126
183.54 -131.6126
183.56 -131.6126
183.58 -131.6126
183.6 -131.6126
183.62 -131.6126
183.64 -131.6126
183.66 -131.6126
183.68 -131.6126
183.7 -131.6126
183.72 -131.6126
183.74 -131.6126
183.76 -131.6126
183.78 -131.6126
183.8 -131.6126
183.82 -131.6126
183.84 -131.6126
183.86 -131.6126
183.88 -131.6126
183.9 -131.6126
183.92 -131.6126
183.94 -131.6126
183.96 -131.6126
183.98 -131.6126
184 -131.6126
184.02 -131.6126
184.04 -131.6126
184.06 -131.6126
184.08 -131.6126
184.1 -131.6126
184.12 -131.6126
184.14 -131.6126
184.16 -131.6126
184.18 -131.6126
184.2 -131.6126
184.22 -131.6126
184.24 -131.6126
184.26 -131.6126
184.28 -131.6126
184.3 -131.6126
184.32 -131.6126
184.34 -131.6126
184.36 -131.6126
184.38 -131.6126
184.4 -131.6126
184.42 -131.6126
184.44 -131.6126
184.46 -131.6126
184.48 -131.6126
184.5 -131.6126
184.52 -131.6126
184.54 -131.6126
184.56 -131.6126
184.58 -131.6126
184.6 -131.6126
184.62 -131.6126
184.64 -131.6126
184.66 -131.6126
184.68 -131.6126
184.7 -131.6126
184.72 -131.6126
184.74 -131.6126
184.76 -131.6126
184.78 -131.6126
184.8 -131.6126
184.82 -131.6126
184.84 -131.6126
184.86 -131.6126
184.88 -131.6126
184.9 -131.6126
184.92 -131.6126
184.94 -131.6126
184.96 -131.6126
184.98 -131.6126
185 -131.6126
185.02 -131.6126
185.04 -131.6126
185.06 -131.6126
185.08 -131.6126
185.1 -131.6126
185.12 -131.6126
185.14 -131.6126
185.16 -131.6126
185.18 -131.6126
185.2 -131.6126
185.22 -131.6126
185.24 -131.6126
185.26 -131.6126
185.28 -131.6126
185.3 -131.6126
185.32 -131.6126
185.34 -131.6126
185.36 -131.6126
185.38 -131.6126
185.4 -131.6126
185.42 -131.6126
185.44 -131.6126
185.46 -131.6126
185.48 -131.6126
185.5 -131.6126
185.52 -131.6126
185.54 -131.6126
185.56 -131.6126
185.58 -131.6126
185.6 -131.6126
185.62 -131.6126
185.64 -131.6126
185.66 -131.6126
185.68 -131.6126
185.7 -131.6126
185.72 -131.6126
185.74 -131.6126
185.76 -131.6126
185.78 -131.6126
185.8 -131.6126
185.82 -131.6126
185.84 -131.6126
185.86 -131.6126
185.88 -131.6126
185.9 -131.6126
185.92 -131.6126
185.94 -131.6126
185.96 -131.6126
185.98 -131.6126
186 -131.6126
186.02 -131.6126
186.04 -131.6126
186.06 -131.6126
186.08 -131.6126
186.1 -131.6126
186.12 -131.6126
186.14 -131.6126
186.16 -131.6126
186.18 -131.6126
186.2 -131.6126
186.22 -131.6126
186.24 -131.6126
186.26 -131.6126
186.28 -131.6126
186.3 -131.6126
186.32 -131.6126
186.34 -131.6126
186.36 -131.6126
186.38 -131.6126
186.4 -131.6126
186.42 -131.6126
186.44 -131.6126
186.46 -131.6126
186.48 -131.6126
186.5 -131.6126
186.52 -131.6126
186.54 -131.6126
186.56 -131.6126
186.58 -131.6126
186.6 -131.6126
186.62 -131.6126
186.64 -131.6126
186.66 -131.6126
186.68 -131.6126
186.7 -131.6126
186.72 -131.6126
186.74 -131.6126
186.76 -131.6126
186.78 -131.6126
186.8 -131.6126
186.82 -131.6126
186.84 -131.6126
186.86 -131.6126
186.88 -131.6126
186.9 -131.6126
186.92 -131.6126
186.94 -131.6126
186.96 -131.6126
186.98 -131.6126
187 -131.6126
187.02 -131.6126
187.04 -131.6126
187.06 -131.6126
187.08 -131.6126
187.1 -131.6126
187.12 -131.6126
187.14 -131.6126
187.16 -131.6126
187.18 -131.6126
187.2 -131.6126
187.22 -131.6126
187.24 -131.6126
187.26 -131.6126
187.28 -131.6126
187.3 -131.6126
187.32 -131.6126
187.34 -131.6126
187.36 -131.6126
187.38 -131.6126
187.4 -131.6126
187.42 -131.6126
187.44 -131.6126
187.46 -131.6126
187.48 -131.6126
187.5 -131.6126
187.52 -131.6126
187.54 -131.6126
187.56 -131.6126
187.58 -131.6126
187.6 -131.6126
187.62 -131.6126
187.64 -131.6126
187.66 -131.6126
187.68 -131.6126
187.7 -131.6126
187.72 -131.6126
187.74 -131.6126
187.76 -131.6126
187.78 -131.6126
187.8 -131.6126
187.82 -131.6126
187.84 -131.6126
187.86 -131.6126
187.88 -131.6126
187.9 -131.6126
187.92 -131.6126
187.94 -131.6126
187.96 -131.6126
187.98 -131.6126
188 -131.6126
188.02 -131.6126
188.04 -131.6126
188.06 -131.6126
188.08 -131.6126
188.1 -131.6126
188.12 -131.6126
188.14 -131.6126
188.16 -131.6126
188.18 -131.6126
188.2 -131.6126
188.22 -131.6126
188.24 -131.6126
188.26 -131.6126
188.28 -131.6126
188.3 -131.6126
188.32 -131.6126
188.34 -131.6126
188.36 -131.6126
188.38 -131.6126
188.4 -131.6126
188.42 -131.6126
188.44 -131.6126
188.46 -131.6126
188.48 -131.6126
188.5 -131.6126
188.52 -131.6126
188.54 -131.6126
188.56 -131.6126
188.58 -131.6126
188.6 -131.6126
188.62 -131.6126
188.64 -131.6126
188.66 -131.6126
188.68 -131.6126
188.7 -131.6126
188.72 -131.6126
188.74 -131.6126
188.76 -131.6126
188.78 -131.6126
188.8 -131.6126
188.82 -131.6126
188.84 -131.6126
188.86 -131.6126
188.88 -131.6126
188.9 -131.6126
188.92 -131.6126
188.94 -131.6126
188.96 -131.6126
188.98 -131.6126
189 -131.6126
189.02 -131.6126
189.04 -131.6126
189.06 -131.6126
189.08 -131.6126
189.1 -131.6126
189.12 -131.6126
189.14 -131.6126
189.16 -131.6126
189.18 -131.6126
189.2 -131.6126
189.22 -131.6126
189.24 -131.6126
189.26 -131.6126
189.28 -131.6126
189.3 -131.6126
189.32 -131.6126
189.34 -131.6126
189.36 -131.6126
189.38 -131.6126
189.4 -131.6126
189.42 -131.6126
189.44 -131.6126
189.46 -131.6126
189.48 -131.6126
189.5 -131.6126
189.52 -131.6126
189.54 -131.6126
189.56 -131.6126
189.58 -131.6126
189.6 -131.6126
189.62 -131.6126
189.64 -131.6126
189.66 -131.6126
189.68 -131.6126
189.7 -131.6126
189.72 -131.6126
189.74 -131.6126
189.76 -131.6126
189.78 -131.6126
189.8 -131.6126
189.82 -131.6126
189.84 -131.6126
189.86 -131.6126
189.88 -131.6126
189.9 -131.6126
189.92 -131.6126
189.94 -131.6126
189.96 -131.6126
189.98 -131.6126
190 -131.6126
190.02 -131.6126
190.04 -131.6126
190.06 -131.6126
190.08 -131.6126
190.1 -131.6126
190.12 -131.6126
190.14 -131.6126
190.16 -131.6126
190.18 -131.6126
190.2 -131.6126
190.22 -131.6126
190.24 -131.6126
190.26 -131.6126
190.28 -131.6126
190.3 -131.6126
190.32 -131.6126
190.34 -131.6126
190.36 -131.6126
190.38 -131.6126
190.4 -131.6126
190.42 -131.6126
190.44 -131.6126
190.46 -131.6126
190.48 -131.6126
190.5 -131.6126
190.52 -131.6126
190.54 -131.6126
190.56 -131.6126
190.58 -131.6126
190.6 -131.6126
190.62 -131.6126
190.64 -131.6126
190.66 -131.6126
190.68 -131.6126
190.7 -131.6126
190.72 -131.6126
190.74 -131.6126
190.76 -131.6126
190.78 -131.6126
190.8 -131.6126
190.82 -131.6126
190.84 -131.6126
190.86 -131.6126
190.88 -131.6126
190.9 -131.6126
190.92 -131.6126
190.94 -131.6126
190.96 -131.6126
190.98 -131.6126
191 -131.6126
191.02 -131.6126
191.04 -131.6126
191.06 -131.6126
191.08 -131.6126
191.1 -131.6126
191.12 -131.6126
191.14 -131.6126
191.16 -131.6126
191.18 -131.6126
191.2 -131.6126
191.22 -131.6126
191.24 -131.6126
191.26 -131.6126
191.28 -131.6126
191.3 -131.6126
191.32 -131.6126
191.34 -131.6126
191.36 -131.6126
191.38 -131.6126
191.4 -131.6126
191.42 -131.6126
191.44 -131.6126
191.46 -131.6126
191.48 -131.6126
191.5 -131.6126
191.52 -131.6126
191.54 -131.6126
191.56 -131.6126
191.58 -131.6126
191.6 -131.6126
191.62 -131.6126
191.64 -131.6126
191.66 -131.6126
191.68 -131.6126
191.7 -131.6126
191.72 -131.6126
191.74 -131.6126
191.76 -131.6126
191.78 -131.6126
191.8 -131.6126
191.82 -131.6126
191.84 -131.6126
191.86 -131.6126
191.88 -131.6126
191.9 -131.6126
191.92 -131.6126
191.94 -131.6126
191.96 -131.6126
191.98 -131.6126
192 -131.6126
192.02 -131.6126
192.04 -131.6126
192.06 -131.6126
192.08 -131.6126
192.1 -131.6126
192.12 -131.6126
192.14 -131.6126
192.16 -131.6126
192.18 -131.6126
192.2 -131.6126
192.22 -131.6126
192.24 -131.6126
192.26 -131.6126
192.28 -131.6126
192.3 -131.6126
192.32 -131.6126
192.34 -131.6126
192.36 -131.6126
192.38 -131.6126
192.4 -131.6126
192.42 -131.6126
192.44 -131.6126
192.46 -131.6126
192.48 -131.6126
192.5 -131.6126
192.52 -131.6126
192.54 -131.6126
192.56 -131.6126
192.58 -131.6126
192.6 -131.6126
192.62 -131.6126
192.64 -131.6126
192.66 -131.6126
192.68 -131.6126
192.7 -131.6126
192.72 -131.6126
192.74 -131.6126
192.76 -131.6126
192.78 -131.6126
192.8 -131.6126
192.82 -131.6126
192.84 -131.6126
192.86 -131.6126
192.88 -131.6126
192.9 -131.6126
192.92 -131.6126
192.94 -131.6126
192.96 -131.6126
192.98 -131.6126
193 -131.6126
193.02 -131.6126
193.04 -131.6126
193.06 -131.6126
193.08 -131.6126
193.1 -131.6126
193.12 -131.6126
193.14 -131.6126
193.16 -131.6126
193.18 -131.6126
193.2 -131.6126
193.22 -131.6126
193.24 -131.6126
193.26 -131.6126
193.28 -131.6126
193.3 -131.6126
193.32 -131.6126
193.34 -131.6126
193.36 -131.6126
193.38 -131.6126
193.4 -131.6126
193.42 -131.6126
193.44 -131.6126
193.46 -131.6126
193.48 -131.6126
193.5 -131.6126
193.52 -131.6126
193.54 -131.6126
193.56 -131.6126
193.58 -131.6126
193.6 -131.6126
193.62 -131.6126
193.64 -131.6126
193.66 -131.6126
193.68 -131.6126
193.7 -131.6126
193.72 -131.6126
193.74 -131.6126
193.76 -131.6126
193.78 -131.6126
193.8 -131.6126
193.82 -131.6126
193.84 -131.6126
193.86 -131.6126
193.88 -131.6126
193.9 -131.6126
193.92 -131.6126
193.94 -131.6126
193.96 -131.6126
193.98 -131.6126
194 -131.6126
194.02 -131.6126
194.04 -131.6126
194.06 -131.6126
194.08 -131.6126
194.1 -131.6126
194.12 -131.6126
194.14 -131.6126
194.16 -131.6126
194.18 -131.6126
194.2 -131.6126
194.22 -131.6126
194.24 -131.6126
194.26 -131.6126
194.28 -131.6126
194.3 -131.6126
194.32 -131.6126
194.34 -131.6126
194.36 -131.6126
194.38 -131.6126
194.4 -131.6126
194.42 -131.6126
194.44 -131.6126
194.46 -131.6126
194.48 -131.6126
194.5 -131.6126
194.52 -131.6126
194.54 -131.6126
194.56 -131.6126
194.58 -131.6126
194.6 -131.6126
194.62 -131.6126
194.64 -131.6126
194.66 -131.6126
194.68 -131.6126
194.7 -131.6126
194.72 -131.6126
194.74 -131.6126
194.76 -131.6126
194.78 -131.6126
194.8 -131.6126
194.82 -131.6126
194.84 -131.6126
194.86 -131.6126
194.88 -131.6126
194.9 -131.6126
194.92 -131.6126
194.94 -131.6126
194.96 -131.6126
194.98 -131.6126
195 -131.6126
195.02 -131.6126
195.04 -131.6126
195.06 -131.6126
195.08 -131.6126
195.1 -131.6126
195.12 -131.6126
195.14 -131.6126
195.16 -131.6126
195.18 -131.6126
195.2 -131.6126
195.22 -131.6126
195.24 -131.6126
195.26 -131.6126
195.28 -131.6126
195.3 -131.6126
195.32 -131.6126
195.34 -131.6126
195.36 -131.6126
195.38 -131.6126
195.4 -131.6126
195.42 -131.6126
195.44 -131.6126
195.46 -131.6126
195.48 -131.6126
195.5 -131.6126
195.52 -131.6126
195.54 -131.6126
195.56 -131.6126
195.58 -131.6126
195.6 -131.6126
195.62 -131.6126
195.64 -131.6126
195.66 -131.6126
195.68 -131.6126
195.7 -131.6126
195.72 -131.6126
195.74 -131.6126
195.76 -131.6126
195.78 -131.6126
195.8 -131.6126
195.82 -131.6126
195.84 -131.6126
195.86 -131.6126
195.88 -131.6126
195.9 -131.6126
195.92 -131.6126
195.94 -131.6126
195.96 -131.6126
195.98 -131.6126
196 -131.6126
196.02 -131.6126
196.04 -131.6126
196.06 -131.6126
196.08 -131.6126
196.1 -131.6126
196.12 -131.6126
196.14 -131.6126
196.16 -131.6126
196.18 -131.6126
196.2 -131.6126
196.22 -131.6126
196.24 -131.6126
196.26 -131.6126
196.28 -131.6126
196.3 -131.6126
196.32 -131.6126
196.34 -131.6126
196.36 -131.6126
196.38 -131.6126
196.4 -131.6126
196.42 -131.6126
196.44 -131.6126
196.46 -131.6126
196.48 -131.6126
196.5 -131.6126
196.52 -131.6126
196.54 -131.6126
196.56 -131.6126
196.58 -131.6126
196.6 -131.6126
196.62 -131.6126
196.64 -131.6126
196.66 -131.6126
196.68 -131.6126
196.7 -131.6126
196.72 -131.6126
196.74 -131.6126
196.76 -131.6126
196.78 -131.6126
196.8 -131.6126
196.82 -131.6126
196.84 -131.6126
196.86 -131.6126
196.88 -131.6126
196.9 -131.6126
196.92 -131.6126
196.94 -131.6126
196.96 -131.6126
196.98 -131.6126
197 -131.6126
197.02 -131.6126
197.04 -131.6126
197.06 -131.6126
197.08 -131.6126
197.1 -131.6126
197.12 -131.6126
197.14 -131.6126
197.16 -131.6126
197.18 -131.6126
197.2 -131.6126
197.22 -131.6126
197.24 -131.6126
197.26 -131.6126
197.28 -131.6126
197.3 -131.6126
197.32 -131.6126
197.34 -131.6126
197.36 -131.6126
197.38 -131.6126
197.4 -131.6126
197.42 -131.6126
197.44 -131.6126
197.46 -131.6126
197.48 -131.6126
197.5 -131.6126
197.52 -131.6126
197.54 -131.6126
197.56 -131.6126
197.58 -131.6126
197.6 -131.6126
197.62 -131.6126
197.64 -131.6126
197.66 -131.6126
197.68 -131.6126
197.7 -131.6126
197.72 -131.6126
197.74 -131.6126
197.76 -131.6126
197.78 -131.6126
197.8 -131.6126
197.82 -131.6126
197.84 -131.6126
197.86 -131.6126
197.88 -131.6126
197.9 -131.6126
197.92 -131.6126
197.94 -131.6126
197.96 -131.6126
197.98 -131.6126
198 -131.6126
198.02 -131.6126
198.04 -131.6126
198.06 -131.6126
198.08 -131.6126
198.1 -131.6126
198.12 -131.6126
198.14 -131.6126
198.16 -131.6126
198.18 -131.6126
198.2 -131.6126
198.22 -131.6126
198.24 -131.6126
198.26 -131.6126
198.28 -131.6126
198.3 -131.6126
198.32 -131.6126
198.34 -131.6126
198.36 -131.6126
198.38 -131.6126
198.4 -131.6126
198.42 -131.6126
198.44 -131.6126
198.46 -131.6126
198.48 -131.6126
198.5 -131.6126
198.52 -131.6126
198.54 -131.6126
198.56 -131.6126
198.58 -131.6126
198.6 -131.6126
198.62 -131.6126
198.64 -131.6126
198.66 -131.6126
198.68 -131.6126
198.7 -131.6126
198.72 -131.6126
198.74 -131.6126
198.76 -131.6126
198.78 -131.6126
198.8 -131.6126
198.82 -131.6126
198.84 -131.6126
198.86 -131.6126
198.88 -131.6126
198.9 -131.6126
198.92 -131.6126
198.94 -131.6126
198.96 -131.6126
198.98 -131.6126
199 -131.6126
199.02 -131.6126
199.04 -131.6126
199.06 -131.6126
199.08 -131.6126
199.1 -131.6126
199.12 -131.6126
199.14 -131.6126
199.16 -131.6126
199.18 -131.6126
199.2 -131.6126
199.22 -131.6126
199.24 -131.6126
199.26 -131.6126
199.28 -131.6126
199.3 -131.6126
199.32 -131.6126
199.34 -131.6126
199.36 -131.6126
199.38 -131.6126
199.4 -131.6126
199.42 -131.6126
199.44 -131.6126
199.46 -131.6126
199.48 -131.6126
199.5 -131.6126
199.52 -131.6126
199.54 -131.6126
199.56 -131.6126
199.58 -131.6126
199.6 -131.6126
199.62 -131.6126
199.64 -131.6126
199.66 -131.6126
199.68 -131.6126
199.7 -131.6126
199.72 -131.6126
199.74 -131.6126
199.76 -131.6126
199.78 -131.6126
199.8 -131.6126
199.82 -131.6126
199.84 -131.6126
199.86 -131.6126
199.88 -131.6126
199.9 -131.6126
199.92 -131.6126
199.94 -131.6126
199.96 -131.6126
199.98 -131.6126
200 -131.6126
200.02 -131.6126
200.04 -131.6126
200.06 -131.6126
200.08 -131.6126
200.1 -131.6126
200.12 -131.6126
200.14 -131.6126
200.16 -131.6126
200.18 -131.6126
200.2 -131.6126
200.22 -131.6126
200.24 -131.6126
200.26 -131.6126
200.28 -131.6126
200.3 -131.6126
200.32 -131.6126
200.34 -131.6126
200.36 -131.6126
200.38 -131.6126
200.4 -131.6126
200.42 -131.6126
200.44 -131.6126
200.46 -131.6126
200.48 -131.6126
200.5 -131.6126
200.52 -131.6126
200.54 -131.6126
200.56 -131.6126
200.58 -131.6126
200.6 -131.6126
200.62 -131.6126
200.64 -131.6126
200.66 -131.6126
200.68 -131.6126
200.7 -131.6126
200.72 -131.6126
200.74 -131.6126
200.76 -131.6126
200.78 -131.6126
200.8 -131.6126
200.82 -131.6126
200.84 -131.6126
200.86 -131.6126
200.88 -131.6126
200.9 -131.6126
200.92 -131.6126
200.94 -131.6126
200.96 -131.6126
200.98 -131.6126
201 -131.6126
201.02 -131.6126
201.04 -131.6126
201.06 -131.6126
201.08 -131.6126
201.1 -131.6126
201.12 -131.6126
201.14 -131.6126
201.16 -131.6126
201.18 -131.6126
201.2 -131.6126
201.22 -131.6126
201.24 -131.6126
201.26 -131.6126
201.28 -131.6126
201.3 -131.6126
201.32 -131.6126
201.34 -131.6126
201.36 -131.6126
201.38 -131.6126
201.4 -131.6126
201.42 -131.6126
201.44 -131.6126
201.46 -131.6126
201.48 -131.6126
201.5 -131.6126
201.52 -131.6126
201.54 -131.6126
201.56 -131.6126
201.58 -131.6126
201.6 -131.6126
201.62 -131.6126
201.64 -131.6126
201.66 -131.6126
201.68 -131.6126
201.7 -131.6126
201.72 -131.6126
201.74 -131.6126
201.76 -131.6126
201.78 -131.6126
201.8 -131.6126
201.82 -131.6126
201.84 -131.6126
201.86 -131.6126
201.88 -131.6126
201.9 -131.6126
201.92 -131.6126
201.94 -131.6126
201.96 -131.6126
201.98 -131.6126
202 -131.6126
202.02 -131.6126
202.04 -131.6126
202.06 -131.6126
202.08 -131.6126
202.1 -131.6126
202.12 -131.6126
202.14 -131.6126
202.16 -131.6126
202.18 -131.6126
202.2 -131.6126
202.22 -131.6126
202.24 -131.6126
202.26 -131.6126
202.28 -131.6126
202.3 -131.6126
202.32 -131.6126
202.34 -131.6126
202.36 -131.6126
202.38 -131.6126
202.4 -131.6126
202.42 -131.6126
202.44 -131.6126
202.46 -131.6126
202.48 -131.6126
202.5 -131.6126
202.52 -131.6126
202.54 -131.6126
202.56 -131.6126
202.58 -131.6126
202.6 -131.6126
202.62 -131.6126
202.64 -131.6126
202.66 -131.6126
202.68 -131.6126
202.7 -131.6126
202.72 -131.6126
202.74 -131.6126
202.76 -131.6126
202.78 -131.6126
202.8 -131.6126
202.82 -131.6126
202.84 -131.6126
202.86 -131.6126
202.88 -131.6126
202.9 -131.6126
202.92 -131.6126
202.94 -131.6126
202.96 -131.6126
202.98 -131.6126
203 -131.6126
203.02 -131.6126
203.04 -131.6126
203.06 -131.6126
203.08 -131.6126
203.1 -131.6126
203.12 -131.6126
203.14 -131.6126
203.16 -131.6126
203.18 -131.6126
203.2 -131.6126
203.22 -131.6126
203.24 -131.6126
203.26 -131.6126
203.28 -131.6126
203.3 -131.6126
203.32 -131.6126
203.34 -131.6126
203.36 -131.6126
203.38 -131.6126
203.4 -131.6126
203.42 -131.6126
203.44 -131.6126
203.46 -131.6126
203.48 -131.6126
203.5 -131.6126
203.52 -131.6126
203.54 -131.6126
203.56 -131.6126
203.58 -131.6126
203.6 -131.6126
203.62 -131.6126
203.64 -131.6126
203.66 -131.6126
203.68 -131.6126
203.7 -131.6126
203.72 -131.6126
203.74 -131.6126
203.76 -131.6126
203.78 -131.6126
203.8 -131.6126
203.82 -131.6126
203.84 -131.6126
203.86 -131.6126
203.88 -131.6126
203.9 -131.6126
203.92 -131.6126
203.94 -131.6126
203.96 -131.6126
203.98 -131.6126
204 -131.6126
204.02 -131.6126
204.04 -131.6126
204.06 -131.6126
204.08 -131.6126
204.1 -131.6126
204.12 -131.6126
204.14 -131.6126
204.16 -131.6126
204.18 -131.6126
204.2 -131.6126
204.22 -131.6126
204.24 -131.6126
204.26 -131.6126
204.28 -131.6126
204.3 -131.6126
204.32 -131.6126
204.34 -131.6126
204.36 -131.6126
204.38 -131.6126
204.4 -131.6126
204.42 -131.6126
204.44 -131.6126
204.46 -131.6126
204.48 -131.6126
204.5 -131.6126
204.52 -131.6126
204.54 -131.6126
204.56 -131.6126
204.58 -131.6126
204.6 -131.6126
204.62 -131.6126
204.64 -131.6126
204.66 -131.6126
204.68 -131.6126
204.7 -131.6126
204.72 -131.6126
204.74 -131.6126
204.76 -131.6126
204.78 -131.6126
204.8 -131.6126
204.82 -131.6126
204.84 -131.6126
204.86 -131.6126
204.88 -131.6126
204.9 -131.6126
204.92 -131.6126
204.94 -131.6126
204.96 -131.6126
204.98 -131.6126
205 -131.6126
205.02 -131.6126
205.04 -131.6126
205.06 -131.6126
205.08 -131.6126
205.1 -131.6126
205.12 -131.6126
205.14 -131.6126
205.16 -131.6126
205.18 -131.6126
205.2 -131.6126
205.22 -131.6126
205.24 -131.6126
205.26 -131.6126
205.28 -131.6126
205.3 -131.6126
205.32 -131.6126
205.34 -131.6126
205.36 -131.6126
205.38 -131.6126
205.4 -131.6126
205.42 -131.6126
205.44 -131.6126
205.46 -131.6126
205.48 -131.6126
205.5 -131.6126
205.52 -131.6126
205.54 -131.6126
205.56 -131.6126
205.58 -131.6126
205.6 -131.6126
205.62 -131.6126
205.64 -131.6126
205.66 -131.6126
205.68 -131.6126
205.7 -131.6126
205.72 -131.6126
205.74 -131.6126
205.76 -131.6126
205.78 -131.6126
205.8 -131.6126
205.82 -131.6126
205.84 -131.6126
205.86 -131.6126
205.88 -131.6126
205.9 -131.6126
205.92 -131.6126
205.94 -131.6126
205.96 -131.6126
205.98 -131.6126
206 -131.6126
206.02 -131.6126
206.04 -131.6126
206.06 -131.6126
206.08 -131.6126
206.1 -131.6126
206.12 -131.6126
206.14 -131.6126
206.16 -131.6126
206.18 -131.6126
206.2 -131.6126
206.22 -131.6126
206.24 -131.6126
206.26 -131.6126
206.28 -131.6126
206.3 -131.6126
206.32 -131.6126
206.34 -131.6126
206.36 -131.6126
206.38 -131.6126
206.4 -131.6126
206.42 -131.6126
206.44 -131.6126
206.46 -131.6126
206.48 -131.6126
206.5 -131.6126
206.52 -131.6126
206.54 -131.6126
206.56 -131.6126
206.58 -131.6126
206.6 -131.6126
206.62 -131.6126
206.64 -131.6126
206.66 -131.6126
206.68 -131.6126
206.7 -131.6126
206.72 -131.6126
206.74 -131.6126
206.76 -131.6126
206.78 -131.6126
206.8 -131.6126
206.82 -131.6126
206.84 -131.6126
206.86 -131.6126
206.88 -131.6126
206.9 -131.6126
206.92 -131.6126
206.94 -131.6126
206.96 -131.6126
206.98 -131.6126
207 -131.6126
207.02 -131.6126
207.04 -131.6126
207.06 -131.6126
207.08 -131.6126
207.1 -131.6126
207.12 -131.6126
207.14 -131.6126
207.16 -131.6126
207.18 -131.6126
207.2 -131.6126
207.22 -131.6126
207.24 -131.6126
207.26 -131.6126
207.28 -131.6126
207.3 -131.6126
207.32 -131.6126
207.34 -131.6126
207.36 -131.6126
207.38 -131.6126
207.4 -131.6126
207.42 -131.6126
207.44 -131.6126
207.46 -131.6126
207.48 -131.6126
207.5 -131.6126
207.52 -131.6126
207.54 -131.6126
207.56 -131.6126
207.58 -131.6126
207.6 -131.6126
207.62 -131.6126
207.64 -131.6126
207.66 -131.6126
207.68 -131.6126
207.7 -131.6126
207.72 -131.6126
207.74 -131.6126
207.76 -131.6126
207.78 -131.6126
207.8 -131.6126
207.82 -131.6126
207.84 -131.6126
207.86 -131.6126
207.88 -131.6126
207.9 -131.6126
207.92 -131.6126
207.94 -131.6126
207.96 -131.6126
207.98 -131.6126
208 -131.6126
208.02 -131.6126
208.04 -131.6126
208.06 -131.6126
208.08 -131.6126
208.1 -131.6126
208.12 -131.6126
208.14 -131.6126
208.16 -131.6126
208.18 -131.6126
208.2 -131.6126
208.22 -131.6126
208.24 -131.6126
208.26 -131.6126
208.28 -131.6126
208.3 -131.6126
208.32 -131.6126
208.34 -131.6126
208.36 -131.6126
208.38 -131.6126
208.4 -131.6126
208.42 -131.6126
208.44 -131.6126
208.46 -131.6126
208.48 -131.6126
208.5 -131.6126
208.52 -131.6126
208.54 -131.6126
208.56 -131.6126
208.58 -131.6126
208.6 -131.6126
208.62 -131.6126
208.64 -131.6126
208.66 -131.6126
208.68 -131.6126
208.7 -131.6126
208.72 -131.6126
208.74 -131.6126
208.76 -131.6126
208.78 -131.6126
208.8 -131.6126
208.82 -131.6126
208.84 -131.6126
208.86 -131.6126
208.88 -131.6126
208.9 -131.6126
208.92 -131.6126
208.94 -131.6126
208.96 -131.6126
208.98 -131.6126
209 -131.6126
209.02 -131.6126
209.04 -131.6126
209.06 -131.6126
209.08 -131.6126
209.1 -131.6126
209.12 -131.6126
209.14 -131.6126
209.16 -131.6126
209.18 -131.6126
209.2 -131.6126
209.22 -131.6126
209.24 -131.6126
209.26 -131.6126
209.28 -131.6126
209.3 -131.6126
209.32 -131.6126
209.34 -131.6126
209.36 -131.6126
209.38 -131.6126
209.4 -131.6126
209.42 -131.6126
209.44 -131.6126
209.46 -131.6126
209.48 -131.6126
209.5 -131.6126
209.52 -131.6126
209.54 -131.6126
209.56 -131.6126
209.58 -131.6126
209.6 -131.6126
209.62 -131.6126
209.64 -131.6126
209.66 -131.6126
209.68 -131.6126
209.7 -131.6126
209.72 -131.6126
209.74 -131.6126
209.76 -131.6126
209.78 -131.6126
209.8 -131.6126
209.82 -131.6126
209.84 -131.6126
209.86 -131.6126
209.88 -131.6126
209.9 -131.6126
209.92 -131.6126
209.94 -131.6126
209.96 -131.6126
209.98 -131.6126
210 -131.6126
210.02 -131.6126
210.04 -131.6126
210.06 -131.6126
210.08 -131.6126
210.1 -131.6126
210.12 -131.6126
210.14 -131.6126
210.16 -131.6126
210.18 -131.6126
210.2 -131.6126
210.22 -131.6126
210.24 -131.6126
210.26 -131.6126
210.28 -131.6126
210.3 -131.6126
210.32 -131.6126
210.34 -131.6126
210.36 -131.6126
210.38 -131.6126
210.4 -131.6126
210.42 -131.6126
210.44 -131.6126
210.46 -131.6126
210.48 -131.6126
210.5 -131.6126
210.52 -131.6126
210.54 -131.6126
210.56 -131.6126
210.58 -131.6126
210.6 -131.6126
210.62 -131.6126
210.64 -131.6126
210.66 -131.6126
210.68 -131.6126
210.7 -131.6126
210.72 -131.6126
210.74 -131.6126
210.76 -131.6126
210.78 -131.6126
210.8 -131.6126
210.82 -131.6126
210.84 -131.6126
210.86 -131.6126
210.88 -131.6126
210.9 -131.6126
210.92 -131.6126
210.94 -131.6126
210.96 -131.6126
210.98 -131.6126
211 -131.6126
211.02 -131.6126
211.04 -131.6126
211.06 -131.6126
211.08 -131.6126
211.1 -131.6126
211.12 -131.6126
211.14 -131.6126
211.16 -131.6126
211.18 -131.6126
211.2 -131.6126
211.22 -131.6126
211.24 -131.6126
211.26 -131.6126
211.28 -131.6126
211.3 -131.6126
211.32 -131.6126
211.34 -131.6126
211.36 -131.6126
211.38 -131.6126
211.4 -131.6126
211.42 -131.6126
211.44 -131.6126
211.46 -131.6126
211.48 -131.6126
211.5 -131.6126
211.52 -131.6126
211.54 -131.6126
211.56 -131.6126
211.58 -131.6126
211.6 -131.6126
211.62 -131.6126
211.64 -131.6126
211.66 -131.6126
211.68 -131.6126
211.7 -131.6126
211.72 -131.6126
211.74 -131.6126
211.76 -131.6126
211.78 -131.6126
211.8 -131.6126
211.82 -131.6126
211.84 -131.6126
211.86 -131.6126
211.88 -131.6126
211.9 -131.6126
211.92 -131.6126
211.94 -131.6126
211.96 -131.6126
211.98 -131.6126
212 -131.6126
212.02 -131.6126
212.04 -131.6126
212.06 -131.6126
212.08 -131.6126
212.1 -131.6126
212.12 -131.6126
212.14 -131.6126
212.16 -131.6126
212.18 -131.6126
212.2 -131.6126
212.22 -131.6126
212.24 -131.6126
212.26 -131.6126
212.28 -131.6126
212.3 -131.6126
212.32 -131.6126
212.34 -131.6126
212.36 -131.6126
212.38 -131.6126
212.4 -131.6126
212.42 -131.6126
212.44 -131.6126
212.46 -131.6126
212.48 -131.6126
212.5 -131.6126
212.52 -131.6126
212.54 -131.6126
212.56 -131.6126
212.58 -131.6126
212.6 -131.6126
212.62 -131.6126
212.64 -131.6126
212.66 -131.6126
212.68 -131.6126
212.7 -131.6126
212.72 -131.6126
212.74 -131.6126
212.76 -131.6126
212.78 -131.6126
212.8 -131.6126
212.82 -131.6126
212.84 -131.6126
212.86 -131.6126
212.88 -131.6126
212.9 -131.6126
212.92 -131.6126
212.94 -131.6126
212.96 -131.6126
212.98 -131.6126
213 -131.6126
213.02 -131.6126
213.04 -131.6126
213.06 -131.6126
213.08 -131.6126
213.1 -131.6126
213.12 -131.6126
213.14 -131.6126
213.16 -131.6126
213.18 -131.6126
213.2 -131.6126
213.22 -131.6126
213.24 -131.6126
213.26 -131.6126
213.28 -131.6126
213.3 -131.6126
213.32 -131.6126
213.34 -131.6126
213.36 -131.6126
213.38 -131.6126
213.4 -131.6126
213.42 -131.6126
213.44 -131.6126
213.46 -131.6126
213.48 -131.6126
213.5 -131.6126
213.52 -131.6126
213.54 -131.6126
213.56 -131.6126
213.58 -131.6126
213.6 -131.6126
213.62 -131.6126
213.64 -131.6126
213.66 -131.6126
213.68 -131.6126
213.7 -131.6126
213.72 -131.6126
213.74 -131.6126
213.76 -131.6126
213.78 -131.6126
213.8 -131.6126
213.82 -131.6126
213.84 -131.6126
213.86 -131.6126
213.88 -131.6126
213.9 -131.6126
213.92 -131.6126
213.94 -131.6126
213.96 -131.6126
213.98 -131.6126
214 -131.6126
214.02 -131.6126
214.04 -131.6126
214.06 -131.6126
214.08 -131.6126
214.1 -131.6126
214.12 -131.6126
214.14 -131.6126
214.16 -131.6126
214.18 -131.6126
214.2 -131.6126
214.22 -131.6126
214.24 -131.6126
214.26 -131.6126
214.28 -131.6126
214.3 -131.6126
214.32 -131.6126
214.34 -131.6126
214.36 -131.6126
214.38 -131.6126
214.4 -131.6126
214.42 -131.6126
214.44 -131.6126
214.46 -131.6126
214.48 -131.6126
214.5 -131.6126
214.52 -131.6126
214.54 -131.6126
214.56 -131.6126
214.58 -131.6126
214.6 -131.6126
214.62 -131.6126
214.64 -131.6126
214.66 -131.6126
214.68 -131.6126
214.7 -131.6126
214.72 -131.6126
214.74 -131.6126
214.76 -131.6126
214.78 -131.6126
214.8 -131.6126
214.82 -131.6126
214.84 -131.6126
214.86 -131.6126
214.88 -131.6126
214.9 -131.6126
214.92 -131.6126
214.94 -131.6126
214.96 -131.6126
214.98 -131.6126
215 -131.6126
215.02 -131.6126
215.04 -131.6126
215.06 -131.6126
215.08 -131.6126
215.1 -131.6126
215.12 -131.6126
215.14 -131.6126
215.16 -131.6126
215.18 -131.6126
215.2 -131.6126
215.22 -131.6126
215.24 -131.6126
215.26 -131.6126
215.28 -131.6126
215.3 -131.6126
215.32 -131.6126
215.34 -131.6126
215.36 -131.6126
215.38 -131.6126
215.4 -131.6126
215.42 -131.6126
215.44 -131.6126
215.46 -131.6126
215.48 -131.6126
215.5 -131.6126
215.52 -131.6126
215.54 -131.6126
215.56 -131.6126
215.58 -131.6126
215.6 -131.6126
215.62 -131.6126
215.64 -131.6126
215.66 -131.6126
215.68 -131.6126
215.7 -131.6126
215.72 -131.6126
215.74 -131.6126
215.76 -131.6126
215.78 -131.6126
215.8 -131.6126
215.82 -131.6126
215.84 -131.6126
215.86 -131.6126
215.88 -131.6126
215.9 -131.6126
215.92 -131.6126
215.94 -131.6126
215.96 -131.6126
215.98 -131.6126
216 -131.6126
216.02 -131.6126
216.04 -131.6126
216.06 -131.6126
216.08 -131.6126
216.1 -131.6126
216.12 -131.6126
216.14 -131.6126
216.16 -131.6126
216.18 -131.6126
216.2 -131.6126
216.22 -131.6126
216.24 -131.6126
216.26 -131.6126
216.28 -131.6126
216.3 -131.6126
216.32 -131.6126
216.34 -131.6126
216.36 -131.6126
216.38 -131.6126
216.4 -131.6126
216.42 -131.6126
216.44 -131.6126
216.46 -131.6126
216.48 -131.6126
216.5 -131.6126
216.52 -131.6126
216.54 -131.6126
216.56 -131.6126
216.58 -131.6126
216.6 -131.6126
216.62 -131.6126
216.64 -131.6126
216.66 -131.6126
216.68 -131.6126
216.7 -131.6126
216.72 -131.6126
216.74 -131.6126
216.76 -131.6126
216.78 -131.6126
216.8 -131.6126
216.82 -131.6126
216.84 -131.6126
216.86 -131.6126
216.88 -131.6126
216.9 -131.6126
216.92 -131.6126
216.94 -131.6126
216.96 -131.6126
216.98 -131.6126
217 -131.6126
217.02 -131.6126
217.04 -131.6126
217.06 -131.6126
217.08 -131.6126
217.1 -131.6126
217.12 -131.6126
217.14 -131.6126
217.16 -131.6126
217.18 -131.6126
217.2 -131.6126
217.22 -131.6126
217.24 -131.6126
217.26 -131.6126
217.28 -131.6126
217.3 -131.6126
217.32 -131.6126
217.34 -131.6126
217.36 -131.6126
217.38 -131.6126
217.4 -131.6126
217.42 -131.6126
217.44 -131.6126
217.46 -131.6126
217.48 -131.6126
217.5 -131.6126
217.52 -131.6126
217.54 -131.6126
217.56 -131.6126
217.58 -131.6126
217.6 -131.6126
217.62 -131.6126
217.64 -131.6126
217.66 -131.6126
217.68 -131.6126
217.7 -131.6126
217.72 -131.6126
217.74 -131.6126
217.76 -131.6126
217.78 -131.6126
217.8 -131.6126
217.82 -131.6126
217.84 -131.6126
217.86 -131.6126
217.88 -131.6126
217.9 -131.6126
217.92 -131.6126
217.94 -131.6126
217.96 -131.6126
217.98 -131.6126
218 -131.6126
218.02 -131.6126
218.04 -131.6126
218.06 -131.6126
218.08 -131.6126
218.1 -131.6126
218.12 -131.6126
218.14 -131.6126
218.16 -131.6126
218.18 -131.6126
218.2 -131.6126
218.22 -131.6126
218.24 -131.6126
218.26 -131.6126
218.28 -131.6126
218.3 -131.6126
218.32 -131.6126
218.34 -131.6126
218.36 -131.6126
218.38 -131.6126
218.4 -131.6126
218.42 -131.6126
218.44 -131.6126
218.46 -131.6126
218.48 -131.6126
218.5 -131.6126
218.52 -131.6126
218.54 -131.6126
218.56 -131.6126
218.58 -131.6126
218.6 -131.6126
218.62 -131.6126
218.64 -131.6126
218.66 -131.6126
218.68 -131.6126
218.7 -131.6126
218.72 -131.6126
218.74 -131.6126
218.76 -131.6126
218.78 -131.6126
218.8 -131.6126
218.82 -131.6126
218.84 -131.6126
218.86 -131.6126
218.88 -131.6126
218.9 -131.6126
218.92 -131.6126
218.94 -131.6126
218.96 -131.6126
218.98 -131.6126
219 -131.6126
219.02 -131.6126
219.04 -131.6126
219.06 -131.6126
219.08 -131.6126
219.1 -131.6126
219.12 -131.6126
219.14 -131.6126
219.16 -131.6126
219.18 -131.6126
219.2 -131.6126
219.22 -131.6126
219.24 -131.6126
219.26 -131.6126
219.28 -131.6126
219.3 -131.6126
219.32 -131.6126
219.34 -131.6126
219.36 -131.6126
219.38 -131.6126
219.4 -131.6126
219.42 -131.6126
219.44 -131.6126
219.46 -131.6126
219.48 -131.6126
219.5 -131.6126
219.52 -131.6126
219.54 -131.6126
219.56 -131.6126
219.58 -131.6126
219.6 -131.6126
219.62 -131.6126
219.64 -131.6126
219.66 -131.6126
219.68 -131.6126
219.7 -131.6126
219.72 -131.6126
219.74 -131.6126
219.76 -131.6126
219.78 -131.6126
219.8 -131.6126
219.82 -131.6126
219.84 -131.6126
219.86 -131.6126
219.88 -131.6126
219.9 -131.6126
219.92 -131.6126
219.94 -131.6126
219.96 -131.6126
219.98 -131.6126
220 -131.6126
220.02 -131.6126
220.04 -131.6126
220.06 -131.6126
220.08 -131.6126
220.1 -131.6126
220.12 -131.6126
220.14 -131.6126
220.16 -131.6126
220.18 -131.6126
220.2 -131.6126
220.22 -131.6126
220.24 -131.6126
220.26 -131.6126
220.28 -131.6126
220.3 -131.6126
220.32 -131.6126
220.34 -131.6126
220.36 -131.6126
220.38 -131.6126
220.4 -131.6126
220.42 -131.6126
220.44 -131.6126
220.46 -131.6126
220.48 -131.6126
220.5 -131.6126
220.52 -131.6126
220.54 -131.6126
220.56 -131.6126
220.58 -131.6126
220.6 -131.6126
220.62 -131.6126
220.64 -131.6126
220.66 -131.6126
220.68 -131.6126
220.7 -131.6126
220.72 -131.6126
220.74 -131.6126
220.76 -131.6126
220.78 -131.6126
220.8 -131.6126
220.82 -131.6126
220.84 -131.6126
220.86 -131.6126
220.88 -131.6126
220.9 -131.6126
220.92 -131.6126
220.94 -131.6126
220.96 -131.6126
220.98 -131.6126
221 -131.6126
221.02 -131.6126
221.04 -131.6126
221.06 -131.6126
221.08 -131.6126
221.1 -131.6126
221.12 -131.6126
221.14 -131.6126
221.16 -131.6126
221.18 -131.6126
221.2 -131.6126
221.22 -131.6126
221.24 -131.6126
221.26 -131.6126
221.28 -131.6126
221.3 -131.6126
221.32 -131.6126
221.34 -131.6126
221.36 -131.6126
221.38 -131.6126
221.4 -131.6126
221.42 -131.6126
221.44 -131.6126
221.46 -131.6126
221.48 -131.6126
221.5 -131.6126
221.52 -131.6126
221.54 -131.6126
221.56 -131.6126
221.58 -131.6126
221.6 -131.6126
221.62 -131.6126
221.64 -131.6126
221.66 -131.6126
221.68 -131.6126
221.7 -131.6126
221.72 -131.6126
221.74 -131.6126
221.76 -131.6126
221.78 -131.6126
221.8 -131.6126
221.82 -131.6126
221.84 -131.6126
221.86 -131.6126
221.88 -131.6126
221.9 -131.6126
221.92 -131.6126
221.94 -131.6126
221.96 -131.6126
221.98 -131.6126
222 -131.6126
222.02 -131.6126
222.04 -131.6126
222.06 -131.6126
222.08 -131.6126
222.1 -131.6126
222.12 -131.6126
222.14 -131.6126
222.16 -131.6126
222.18 -131.6126
222.2 -131.6126
222.22 -131.6126
222.24 -131.6126
222.26 -131.6126
222.28 -131.6126
222.3 -131.6126
222.32 -131.6126
222.34 -131.6126
222.36 -131.6126
222.38 -131.6126
222.4 -131.6126
222.42 -131.6126
222.44 -131.6126
222.46 -131.6126
222.48 -131.6126
222.5 -131.6126
222.52 -131.6126
222.54 -131.6126
222.56 -131.6126
222.58 -131.6126
222.6 -131.6126
222.62 -131.6126
222.64 -131.6126
222.66 -131.6126
222.68 -131.6126
222.7 -131.6126
222.72 -131.6126
222.74 -131.6126
222.76 -131.6126
222.78 -131.6126
222.8 -131.6126
222.82 -131.6126
222.84 -131.6126
222.86 -131.6126
222.88 -131.6126
222.9 -131.6126
222.92 -131.6126
222.94 -131.6126
222.96 -131.6126
222.98 -131.6126
223 -131.6126
223.02 -131.6126
223.04 -131.6126
223.06 -131.6126
223.08 -131.6126
223.1 -131.6126
223.12 -131.6126
223.14 -131.6126
223.16 -131.6126
223.18 -131.6126
223.2 -131.6126
223.22 -131.6126
223.24 -131.6126
223.26 -131.6126
223.28 -131.6126
223.3 -131.6126
223.32 -131.6126
223.34 -131.6126
223.36 -131.6126
223.38 -131.6126
223.4 -131.6126
223.42 -131.6126
223.44 -131.6126
223.46 -131.6126
223.48 -131.6126
223.5 -131.6126
223.52 -131.6126
223.54 -131.6126
223.56 -131.6126
223.58 -131.6126
223.6 -131.6126
223.62 -131.6126
223.64 -131.6126
223.66 -131.6126
223.68 -131.6126
223.7 -131.6126
223.72 -131.6126
223.74 -131.6126
223.76 -131.6126
223.78 -131.6126
223.8 -131.6126
223.82 -131.6126
223.84 -131.6126
223.86 -131.6126
223.88 -131.6126
223.9 -131.6126
223.92 -131.6126
223.94 -131.6126
223.96 -131.6126
223.98 -131.6126
224 -131.6126
224.02 -131.6126
224.04 -131.6126
224.06 -131.6126
224.08 -131.6126
224.1 -131.6126
224.12 -131.6126
224.14 -131.6126
224.16 -131.6126
224.18 -131.6126
224.2 -131.6126
224.22 -131.6126
224.24 -131.6126
224.26 -131.6126
224.28 -131.6126
224.3 -131.6126
224.32 -131.6126
224.34 -131.6126
224.36 -131.6126
224.38 -131.6126
224.4 -131.6126
224.42 -131.6126
224.44 -131.6126
224.46 -131.6126
224.48 -131.6126
224.5 -131.6126
224.52 -131.6126
224.54 -131.6126
224.56 -131.6126
224.58 -131.6126
224.6 -131.6126
224.62 -131.6126
224.64 -131.6126
224.66 -131.6126
224.68 -131.6126
224.7 -131.6126
224.72 -131.6126
224.74 -131.6126
224.76 -131.6126
224.78 -131.6126
224.8 -131.6126
224.82 -131.6126
224.84 -131.6126
224.86 -131.6126
224.88 -131.6126
224.9 -131.6126
224.92 -131.6126
224.94 -131.6126
224.96 -131.6126
224.98 -131.6126
225 -131.6126
225.02 -131.6126
225.04 -131.6126
225.06 -131.6126
225.08 -131.6126
225.1 -131.6126
225.12 -131.6126
225.14 -131.6126
225.16 -131.6126
225.18 -131.6126
225.2 -131.6126
225.22 -131.6126
225.24 -131.6126
225.26 -131.6126
225.28 -131.6126
225.3 -131.6126
225.32 -131.6126
225.34 -131.6126
225.36 -131.6126
225.38 -131.6126
225.4 -131.6126
225.42 -131.6126
225.44 -131.6126
225.46 -131.6126
225.48 -131.6126
225.5 -131.6126
225.52 -131.6126
225.54 -131.6126
225.56 -131.6126
225.58 -131.6126
225.6 -131.6126
225.62 -131.6126
225.64 -131.6126
225.66 -131.6126
225.68 -131.6126
225.7 -131.6126
225.72 -131.6126
225.74 -131.6126
225.76 -131.6126
225.78 -131.6126
225.8 -131.6126
225.82 -131.6126
225.84 -131.6126
225.86 -131.6126
225.88 -131.6126
225.9 -131.6126
225.92 -131.6126
225.94 -131.6126
225.96 -131.6126
225.98 -131.6126
226 -131.6126
226.02 -131.6126
226.04 -131.6126
226.06 -131.6126
226.08 -131.6126
226.1 -131.6126
226.12 -131.6126
226.14 -131.6126
226.16 -131.6126
226.18 -131.6126
226.2 -131.6126
226.22 -131.6126
226.24 -131.6126
226.26 -131.6126
226.28 -131.6126
226.3 -131.6126
226.32 -131.6126
226.34 -131.6126
226.36 -131.6126
226.38 -131.6126
226.4 -131.6126
226.42 -131.6126
226.44 -131.6126
226.46 -131.6126
226.48 -131.6126
226.5 -131.6126
226.52 -131.6126
226.54 -131.6126
226.56 -131.6126
226.58 -131.6126
226.6 -131.6126
226.62 -131.6126
226.64 -131.6126
226.66 -131.6126
226.68 -131.6126
226.7 -131.6126
226.72 -131.6126
226.74 -131.6126
226.76 -131.6126
226.78 -131.6126
226.8 -131.6126
226.82 -131.6126
226.84 -131.6126
226.86 -131.6126
226.88 -131.6126
226.9 -131.6126
226.92 -131.6126
226.94 -131.6126
226.96 -131.6126
226.98 -131.6126
227 -131.6126
227.02 -131.6126
227.04 -131.6126
227.06 -131.6126
227.08 -131.6126
227.1 -131.6126
227.12 -131.6126
227.14 -131.6126
227.16 -131.6126
227.18 -131.6126
227.2 -131.6126
227.22 -131.6126
227.24 -131.6126
227.26 -131.6126
227.28 -131.6126
227.3 -131.6126
227.32 -131.6126
227.34 -131.6126
227.36 -131.6126
227.38 -131.6126
227.4 -131.6126
227.42 -131.6126
227.44 -131.6126
227.46 -131.6126
227.48 -131.6126
227.5 -131.6126
227.52 -131.6126
227.54 -131.6126
227.56 -131.6126
227.58 -131.6126
227.6 -131.6126
227.62 -131.6126
227.64 -131.6126
227.66 -131.6126
227.68 -131.6126
227.7 -131.6126
227.72 -131.6126
227.74 -131.6126
227.76 -131.6126
227.78 -131.6126
227.8 -131.6126
227.82 -131.6126
227.84 -131.6126
227.86 -131.6126
227.88 -131.6126
227.9 -131.6126
227.92 -131.6126
227.94 -131.6126
227.96 -131.6126
227.98 -131.6126
228 -131.6126
228.02 -131.6126
228.04 -131.6126
228.06 -131.6126
228.08 -131.6126
228.1 -131.6126
228.12 -131.6126
228.14 -131.6126
228.16 -131.6126
228.18 -131.6126
228.2 -131.6126
228.22 -131.6126
228.24 -131.6126
228.26 -131.6126
228.28 -131.6126
228.3 -131.6126
228.32 -131.6126
228.34 -131.6126
228.36 -131.6126
228.38 -131.6126
228.4 -131.6126
228.42 -131.6126
228.44 -131.6126
228.46 -131.6126
228.48 -131.6126
228.5 -131.6126
228.52 -131.6126
228.54 -131.6126
228.56 -131.6126
228.58 -131.6126
228.6 -131.6126
228.62 -131.6126
228.64 -131.6126
228.66 -131.6126
228.68 -131.6126
228.7 -131.6126
228.72 -131.6126
228.74 -131.6126
228.76 -131.6126
228.78 -131.6126
228.8 -131.6126
228.82 -131.6126
228.84 -131.6126
228.86 -131.6126
228.88 -131.6126
228.9 -131.6126
228.92 -131.6126
228.94 -131.6126
228.96 -131.6126
228.98 -131.6126
229 -131.6126
229.02 -131.6126
229.04 -131.6126
229.06 -131.6126
229.08 -131.6126
229.1 -131.6126
229.12 -131.6126
229.14 -131.6126
229.16 -131.6126
229.18 -131.6126
229.2 -131.6126
229.22 -131.6126
229.24 -131.6126
229.26 -131.6126
229.28 -131.6126
229.3 -131.6126
229.32 -131.6126
229.34 -131.6126
229.36 -131.6126
229.38 -131.6126
229.4 -131.6126
229.42 -131.6126
229.44 -131.6126
229.46 -131.6126
229.48 -131.6126
229.5 -131.6126
229.52 -131.6126
229.54 -131.6126
229.56 -131.6126
229.58 -131.6126
229.6 -131.6126
229.62 -131.6126
229.64 -131.6126
229.66 -131.6126
229.68 -131.6126
229.7 -131.6126
229.72 -131.6126
229.74 -131.6126
229.76 -131.6126
229.78 -131.6126
229.8 -131.6126
229.82 -131.6126
229.84 -131.6126
229.86 -131.6126
229.88 -131.6126
229.9 -131.6126
229.92 -131.6126
229.94 -131.6126
229.96 -131.6126
229.98 -131.6126
230 -131.6126
230.02 -131.6126
230.04 -131.6126
230.06 -131.6126
230.08 -131.6126
230.1 -131.6126
230.12 -131.6126
230.14 -131.6126
230.16 -131.6126
230.18 -131.6126
230.2 -131.6126
230.22 -131.6126
230.24 -131.6126
230.26 -131.6126
230.28 -131.6126
230.3 -131.6126
230.32 -131.6126
230.34 -131.6126
230.36 -131.6126
230.38 -131.6126
230.4 -131.6126
230.42 -131.6126
230.44 -131.6126
230.46 -131.6126
230.48 -131.6126
230.5 -131.6126
230.52 -131.6126
230.54 -131.6126
230.56 -131.6126
230.58 -131.6126
230.6 -131.6126
230.62 -131.6126
230.64 -131.6126
230.66 -131.6126
230.68 -131.6126
230.7 -131.6126
230.72 -131.6126
230.74 -131.6126
230.76 -131.6126
230.78 -131.6126
230.8 -131.6126
230.82 -131.6126
230.84 -131.6126
230.86 -131.6126
230.88 -131.6126
230.9 -131.6126
230.92 -131.6126
230.94 -131.6126
230.96 -131.6126
230.98 -131.6126
231 -131.6126
231.02 -131.6126
231.04 -131.6126
231.06 -131.6126
231.08 -131.6126
231.1 -131.6126
231.12 -131.6126
231.14 -131.6126
231.16 -131.6126
231.18 -131.6126
231.2 -131.6126
231.22 -131.6126
231.24 -131.6126
231.26 -131.6126
231.28 -131.6126
231.3 -131.6126
231.32 -131.6126
231.34 -131.6126
231.36 -131.6126
231.38 -131.6126
231.4 -131.6126
231.42 -131.6126
231.44 -131.6126
231.46 -131.6126
231.48 -131.6126
231.5 -131.6126
231.52 -131.6126
231.54 -131.6126
231.56 -131.6126
231.58 -131.6126
231.6 -131.6126
231.62 -131.6126
231.64 -131.6126
231.66 -131.6126
231.68 -131.6126
231.7 -131.6126
231.72 -131.6126
231.74 -131.6126
231.76 -131.6126
231.78 -131.6126
231.8 -131.6126
231.82 -131.6126
231.84 -131.6126
231.86 -131.6126
231.88 -131.6126
231.9 -131.6126
231.92 -131.6126
231.94 -131.6126
231.96 -131.6126
231.98 -131.6126
232 -131.6126
232.02 -131.6126
232.04 -131.6126
232.06 -131.6126
232.08 -131.6126
232.1 -131.6126
232.12 -131.6126
232.14 -131.6126
232.16 -131.6126
232.18 -131.6126
232.2 -131.6126
232.22 -131.6126
232.24 -131.6126
232.26 -131.6126
232.28 -131.6126
232.3 -131.6126
232.32 -131.6126
232.34 -131.6126
232.36 -131.6126
232.38 -131.6126
232.4 -131.6126
232.42 -131.6126
232.44 -131.6126
232.46 -131.6126
232.48 -131.6126
232.5 -131.6126
232.52 -131.6126
232.54 -131.6126
232.56 -131.6126
232.58 -131.6126
232.6 -131.6126
232.62 -131.6126
232.64 -131.6126
232.66 -131.6126
232.68 -131.6126
232.7 -131.6126
232.72 -131.6126
232.74 -131.6126
232.76 -131.6126
232.78 -131.6126
232.8 -131.6126
232.82 -131.6126
232.84 -131.6126
232.86 -131.6126
232.88 -131.6126
232.9 -131.6126
232.92 -131.6126
232.94 -131.6126
232.96 -131.6126
232.98 -131.6126
233 -131.6126
233.02 -131.6126
233.04 -131.6126
233.06 -131.6126
233.08 -131.6126
233.1 -131.6126
233.12 -131.6126
233.14 -131.6126
233.16 -131.6126
233.18 -131.6126
233.2 -131.6126
233.22 -131.6126
233.24 -131.6126
233.26 -131.6126
233.28 -131.6126
233.3 -131.6126
233.32 -131.6126
233.34 -131.6126
233.36 -131.6126
233.38 -131.6126
233.4 -131.6126
233.42 -131.6126
233.44 -131.6126
233.46 -131.6126
233.48 -131.6126
233.5 -131.6126
233.52 -131.6126
233.54 -131.6126
233.56 -131.6126
233.58 -131.6126
233.6 -131.6126
233.62 -131.6126
233.64 -131.6126
233.66 -131.6126
233.68 -131.6126
233.7 -131.6126
233.72 -131.6126
233.74 -131.6126
233.76 -131.6126
233.78 -131.6126
233.8 -131.6126
233.82 -131.6126
233.84 -131.6126
233.86 -131.6126
233.88 -131.6126
233.9 -131.6126
233.92 -131.6126
233.94 -131.6126
233.96 -131.6126
233.98 -131.6126
234 -131.6126
234.02 -131.6126
234.04 -131.6126
234.06 -131.6126
234.08 -131.6126
234.1 -131.6126
234.12 -131.6126
234.14 -131.6126
234.16 -131.6126
234.18 -131.6126
234.2 -131.6126
234.22 -131.6126
234.24 -131.6126
234.26 -131.6126
234.28 -131.6126
234.3 -131.6126
234.32 -131.6126
234.34 -131.6126
234.36 -131.6126
234.38 -131.6126
234.4 -131.6126
234.42 -131.6126
234.44 -131.6126
234.46 -131.6126
234.48 -131.6126
234.5 -131.6126
234.52 -131.6126
234.54 -131.6126
234.56 -131.6126
234.58 -131.6126
234.6 -131.6126
234.62 -131.6126
234.64 -131.6126
234.66 -131.6126
234.68 -131.6126
234.7 -131.6126
234.72 -131.6126
234.74 -131.6126
234.76 -131.6126
234.78 -131.6126
234.8 -131.6126
234.82 -131.6126
234.84 -131.6126
234.86 -131.6126
234.88 -131.6126
234.9 -131.6126
234.92 -131.6126
234.94 -131.6126
234.96 -131.6126
234.98 -131.6126
235 -131.6126
235.02 -131.6126
235.04 -131.6126
235.06 -131.6126
235.08 -131.6126
235.1 -131.6126
235.12 -131.6126
235.14 -131.6126
235.16 -131.6126
235.18 -131.6126
235.2 -131.6126
235.22 -131.6126
235.24 -131.6126
235.26 -131.6126
235.28 -131.6126
235.3 -131.6126
235.32 -131.6126
235.34 -131.6126
235.36 -131.6126
235.38 -131.6126
235.4 -131.6126
235.42 -131.6126
235.44 -131.6126
235.46 -131.6126
235.48 -131.6126
235.5 -131.6126
235.52 -131.6126
235.54 -131.6126
235.56 -131.6126
235.58 -131.6126
235.6 -131.6126
235.62 -131.6126
235.64 -131.6126
235.66 -131.6126
235.68 -131.6126
235.7 -131.6126
235.72 -131.6126
235.74 -131.6126
235.76 -131.6126
235.78 -131.6126
235.8 -131.6126
235.82 -131.6126
235.84 -131.6126
235.86 -131.6126
235.88 -131.6126
235.9 -131.6126
235.92 -131.6126
235.94 -131.6126
235.96 -131.6126
235.98 -131.6126
236 -131.6126
236.02 -131.6126
236.04 -131.6126
236.06 -131.6126
236.08 -131.6126
236.1 -131.6126
236.12 -131.6126
236.14 -131.6126
236.16 -131.6126
236.18 -131.6126
236.2 -131.6126
236.22 -131.6126
236.24 -131.6126
236.26 -131.6126
236.28 -131.6126
236.3 -131.6126
236.32 -131.6126
236.34 -131.6126
236.36 -131.6126
236.38 -131.6126
236.4 -131.6126
236.42 -131.6126
236.44 -131.6126
236.46 -131.6126
236.48 -131.6126
236.5 -131.6126
236.52 -131.6126
236.54 -131.6126
236.56 -131.6126
236.58 -131.6126
236.6 -131.6126
236.62 -131.6126
236.64 -131.6126
236.66 -131.6126
236.68 -131.6126
236.7 -131.6126
236.72 -131.6126
236.74 -131.6126
236.76 -131.6126
236.78 -131.6126
236.8 -131.6126
236.82 -131.6126
236.84 -131.6126
236.86 -131.6126
236.88 -131.6126
236.9 -131.6126
236.92 -131.6126
236.94 -131.6126
236.96 -131.6126
236.98 -131.6126
237 -131.6126
237.02 -131.6126
237.04 -131.6126
237.06 -131.6126
237.08 -131.6126
237.1 -131.6126
237.12 -131.6126
237.14 -131.6126
237.16 -131.6126
237.18 -131.6126
237.2 -131.6126
237.22 -131.6126
237.24 -131.6126
237.26 -131.6126
237.28 -131.6126
237.3 -131.6126
237.32 -131.6126
237.34 -131.6126
237.36 -131.6126
237.38 -131.6126
237.4 -131.6126
237.42 -131.6126
237.44 -131.6126
237.46 -131.6126
237.48 -131.6126
237.5 -131.6126
237.52 -131.6126
237.54 -131.6126
237.56 -131.6126
237.58 -131.6126
237.6 -131.6126
237.62 -131.6126
237.64 -131.6126
237.66 -131.6126
237.68 -131.6126
237.7 -131.6126
237.72 -131.6126
237.74 -131.6126
237.76 -131.6126
237.78 -131.6126
237.8 -131.6126
237.82 -131.6126
237.84 -131.6126
237.86 -131.6126
237.88 -131.6126
237.9 -131.6126
237.92 -131.6126
237.94 -131.6126
237.96 -131.6126
237.98 -131.6126
238 -131.6126
238.02 -131.6126
238.04 -131.6126
238.06 -131.6126
238.08 -131.6126
238.1 -131.6126
238.12 -131.6126
238.14 -131.6126
238.16 -131.6126
238.18 -131.6126
238.2 -131.6126
238.22 -131.6126
238.24 -131.6126
238.26 -131.6126
238.28 -131.6126
238.3 -131.6126
238.32 -131.6126
238.34 -131.6126
238.36 -131.6126
238.38 -131.6126
238.4 -131.6126
238.42 -131.6126
238.44 -131.6126
238.46 -131.6126
238.48 -131.6126
238.5 -131.6126
238.52 -131.6126
238.54 -131.6126
238.56 -131.6126
238.58 -131.6126
238.6 -131.6126
238.62 -131.6126
238.64 -131.6126
238.66 -131.6126
238.68 -131.6126
238.7 -131.6126
238.72 -131.6126
238.74 -131.6126
238.76 -131.6126
238.78 -131.6126
238.8 -131.6126
238.82 -131.6126
238.84 -131.6126
238.86 -131.6126
238.88 -131.6126
238.9 -131.6126
238.92 -131.6126
238.94 -131.6126
238.96 -131.6126
238.98 -131.6126
239 -131.6126
239.02 -131.6126
239.04 -131.6126
239.06 -131.6126
239.08 -131.6126
239.1 -131.6126
239.12 -131.6126
239.14 -131.6126
239.16 -131.6126
239.18 -131.6126
239.2 -131.6126
239.22 -131.6126
239.24 -131.6126
239.26 -131.6126
239.28 -131.6126
239.3 -131.6126
239.32 -131.6126
239.34 -131.6126
239.36 -131.6126
239.38 -131.6126
239.4 -131.6126
239.42 -131.6126
239.44 -131.6126
239.46 -131.6126
239.48 -131.6126
239.5 -131.6126
239.52 -131.6126
239.54 -131.6126
239.56 -131.6126
239.58 -131.6126
239.6 -131.6126
239.62 -131.6126
239.64 -131.6126
239.66 -131.6126
239.68 -131.6126
239.7 -131.6126
239.72 -131.6126
239.74 -131.6126
239.76 -131.6126
239.78 -131.6126
239.8 -131.6126
239.82 -131.6126
239.84 -131.6126
239.86 -131.6126
239.88 -131.6126
239.9 -131.6126
239.92 -131.6126
239.94 -131.6126
239.96 -131.6126
239.98 -131.6126
240 -131.6126
240.02 -131.6126
240.04 -131.6126
240.06 -131.6126
240.08 -131.6126
240.1 -131.6126
240.12 -131.6126
240.14 -131.6126
240.16 -131.6126
240.18 -131.6126
240.2 -131.6126
240.22 -131.6126
240.24 -131.6126
240.26 -131.6126
240.28 -131.6126
240.3 -131.6126
240.32 -131.6126
240.34 -131.6126
240.36 -131.6126
240.38 -131.6126
240.4 -131.6126
240.42 -131.6126
240.44 -131.6126
240.46 -131.6126
240.48 -131.6126
240.5 -131.6126
240.52 -131.6126
240.54 -131.6126
240.56 -131.6126
240.58 -131.6126
240.6 -131.6126
240.62 -131.6126
240.64 -131.6126
240.66 -131.6126
240.68 -131.6126
240.7 -131.6126
240.72 -131.6126
240.74 -131.6126
240.76 -131.6126
240.78 -131.6126
240.8 -131.6126
240.82 -131.6126
240.84 -131.6126
240.86 -131.6126
240.88 -131.6126
240.9 -131.6126
240.92 -131.6126
240.94 -131.6126
240.96 -131.6126
240.98 -131.6126
241 -131.6126
241.02 -131.6126
241.04 -131.6126
241.06 -131.6126
241.08 -131.6126
241.1 -131.6126
241.12 -131.6126
241.14 -131.6126
241.16 -131.6126
241.18 -131.6126
241.2 -131.6126
241.22 -131.6126
241.24 -131.6126
241.26 -131.6126
241.28 -131.6126
241.3 -131.6126
241.32 -131.6126
241.34 -131.6126
241.36 -131.6126
241.38 -131.6126
241.4 -131.6126
241.42 -131.6126
241.44 -131.6126
241.46 -131.6126
241.48 -131.6126
241.5 -131.6126
241.52 -131.6126
241.54 -131.6126
241.56 -131.6126
241.58 -131.6126
241.6 -131.6126
241.62 -131.6126
241.64 -131.6126
241.66 -131.6126
241.68 -131.6126
241.7 -131.6126
241.72 -131.6126
241.74 -131.6126
241.76 -131.6126
241.78 -131.6126
241.8 -131.6126
241.82 -131.6126
241.84 -131.6126
241.86 -131.6126
241.88 -131.6126
241.9 -131.6126
241.92 -131.6126
241.94 -131.6126
241.96 -131.6126
241.98 -131.6126
242 -131.6126
242.02 -131.6126
242.04 -131.6126
242.06 -131.6126
242.08 -131.6126
242.1 -131.6126
242.12 -131.6126
242.14 -131.6126
242.16 -131.6126
242.18 -131.6126
242.2 -131.6126
242.22 -131.6126
242.24 -131.6126
242.26 -131.6126
242.28 -131.6126
242.3 -131.6126
242.32 -131.6126
242.34 -131.6126
242.36 -131.6126
242.38 -131.6126
242.4 -131.6126
242.42 -131.6126
242.44 -131.6126
242.46 -131.6126
242.48 -131.6126
242.5 -131.6126
242.52 -131.6126
242.54 -131.6126
242.56 -131.6126
242.58 -131.6126
242.6 -131.6126
242.62 -131.6126
242.64 -131.6126
242.66 -131.6126
242.68 -131.6126
242.7 -131.6126
242.72 -131.6126
242.74 -131.6126
242.76 -131.6126
242.78 -131.6126
242.8 -131.6126
242.82 -131.6126
242.84 -131.6126
242.86 -131.6126
242.88 -131.6126
242.9 -131.6126
242.92 -131.6126
242.94 -131.6126
242.96 -131.6126
242.98 -131.6126
243 -131.6126
243.02 -131.6126
243.04 -131.6126
243.06 -131.6126
243.08 -131.6126
243.1 -131.6126
243.12 -131.6126
243.14 -131.6126
243.16 -131.6126
243.18 -131.6126
243.2 -131.6126
243.22 -131.6126
243.24 -131.6126
243.26 -131.6126
243.28 -131.6126
243.3 -131.6126
243.32 -131.6126
243.34 -131.6126
243.36 -131.6126
243.38 -131.6126
243.4 -131.6126
243.42 -131.6126
243.44 -131.6126
243.46 -131.6126
243.48 -131.6126
243.5 -131.6126
243.52 -131.6126
243.54 -131.6126
243.56 -131.6126
243.58 -131.6126
243.6 -131.6126
243.62 -131.6126
243.64 -131.6126
243.66 -131.6126
243.68 -131.6126
243.7 -131.6126
243.72 -131.6126
243.74 -131.6126
243.76 -131.6126
243.78 -131.6126
243.8 -131.6126
243.82 -131.6126
243.84 -131.6126
243.86 -131.6126
243.88 -131.6126
243.9 -131.6126
243.92 -131.6126
243.94 -131.6126
243.96 -131.6126
243.98 -131.6126
244 -131.6126
244.02 -131.6126
244.04 -131.6126
244.06 -131.6126
244.08 -131.6126
244.1 -131.6126
244.12 -131.6126
244.14 -131.6126
244.16 -131.6126
244.18 -131.6126
244.2 -131.6126
244.22 -131.6126
244.24 -131.6126
244.26 -131.6126
244.28 -131.6126
244.3 -131.6126
244.32 -131.6126
244.34 -131.6126
244.36 -131.6126
244.38 -131.6126
244.4 -131.6126
244.42 -131.6126
244.44 -131.6126
244.46 -131.6126
244.48 -131.6126
244.5 -131.6126
244.52 -131.6126
244.54 -131.6126
244.56 -131.6126
244.58 -131.6126
244.6 -131.6126
244.62 -131.6126
244.64 -131.6126
244.66 -131.6126
244.68 -131.6126
244.7 -131.6126
244.72 -131.6126
244.74 -131.6126
244.76 -131.6126
244.78 -131.6126
244.8 -131.6126
244.82 -131.6126
244.84 -131.6126
244.86 -131.6126
244.88 -131.6126
244.9 -131.6126
244.92 -131.6126
244.94 -131.6126
244.96 -131.6126
244.98 -131.6126
245 -131.6126
245.02 -131.6126
245.04 -131.6126
245.06 -131.6126
245.08 -131.6126
245.1 -131.6126
245.12 -131.6126
245.14 -131.6126
245.16 -131.6126
245.18 -131.6126
245.2 -131.6126
245.22 -131.6126
245.24 -131.6126
245.26 -131.6126
245.28 -131.6126
245.3 -131.6126
245.32 -131.6126
245.34 -131.6126
245.36 -131.6126
245.38 -131.6126
245.4 -131.6126
245.42 -131.6126
245.44 -131.6126
245.46 -131.6126
245.48 -131.6126
245.5 -131.6126
245.52 -131.6126
245.54 -131.6126
245.56 -131.6126
245.58 -131.6126
245.6 -131.6126
245.62 -131.6126
245.64 -131.6126
245.66 -131.6126
245.68 -131.6126
245.7 -131.6126
245.72 -131.6126
245.74 -131.6126
245.76 -131.6126
245.78 -131.6126
245.8 -131.6126
245.82 -131.6126
245.84 -131.6126
245.86 -131.6126
245.88 -131.6126
245.9 -131.6126
245.92 -131.6126
245.94 -131.6126
245.96 -131.6126
245.98 -131.6126
246 -131.6126
246.02 -131.6126
246.04 -131.6126
246.06 -131.6126
246.08 -131.6126
246.1 -131.6126
246.12 -131.6126
246.14 -131.6126
246.16 -131.6126
246.18 -131.6126
246.2 -131.6126
246.22 -131.6126
246.24 -131.6126
246.26 -131.6126
246.28 -131.6126
246.3 -131.6126
246.32 -131.6126
246.34 -131.6126
246.36 -131.6126
246.38 -131.6126
246.4 -131.6126
246.42 -131.6126
246.44 -131.6126
246.46 -131.6126
246.48 -131.6126
246.5 -131.6126
246.52 -131.6126
246.54 -131.6126
246.56 -131.6126
246.58 -131.6126
246.6 -131.6126
246.62 -131.6126
246.64 -131.6126
246.66 -131.6126
246.68 -131.6126
246.7 -131.6126
246.72 -131.6126
246.74 -131.6126
246.76 -131.6126
246.78 -131.6126
246.8 -131.6126
246.82 -131.6126
246.84 -131.6126
246.86 -131.6126
246.88 -131.6126
246.9 -131.6126
246.92 -131.6126
246.94 -131.6126
246.96 -131.6126
246.98 -131.6126
247 -131.6126
247.02 -131.6126
247.04 -131.6126
247.06 -131.6126
247.08 -131.6126
247.1 -131.6126
247.12 -131.6126
247.14 -131.6126
247.16 -131.6126
247.18 -131.6126
247.2 -131.6126
247.22 -131.6126
247.24 -131.6126
247.26 -131.6126
247.28 -131.6126
247.3 -131.6126
247.32 -131.6126
247.34 -131.6126
247.36 -131.6126
247.38 -131.6126
247.4 -131.6126
247.42 -131.6126
247.44 -131.6126
247.46 -131.6126
247.48 -131.6126
247.5 -131.6126
247.52 -131.6126
247.54 -131.6126
247.56 -131.6126
247.58 -131.6126
247.6 -131.6126
247.62 -131.6126
247.64 -131.6126
247.66 -131.6126
247.68 -131.6126
247.7 -131.6126
247.72 -131.6126
247.74 -131.6126
247.76 -131.6126
247.78 -131.6126
247.8 -131.6126
247.82 -131.6126
247.84 -131.6126
247.86 -131.6126
247.88 -131.6126
247.9 -131.6126
247.92 -131.6126
247.94 -131.6126
247.96 -131.6126
247.98 -131.6126
248 -131.6126
248.02 -131.6126
248.04 -131.6126
248.06 -131.6126
248.08 -131.6126
248.1 -131.6126
248.12 -131.6126
248.14 -131.6126
248.16 -131.6126
248.18 -131.6126
248.2 -131.6126
248.22 -131.6126
248.24 -131.6126
248.26 -131.6126
248.28 -131.6126
248.3 -131.6126
248.32 -131.6126
248.34 -131.6126
248.36 -131.6126
248.38 -131.6126
248.4 -131.6126
248.42 -131.6126
248.44 -131.6126
248.46 -131.6126
248.48 -131.6126
248.5 -131.6126
248.52 -131.6126
248.54 -131.6126
248.56 -131.6126
248.58 -131.6126
248.6 -131.6126
248.62 -131.6126
248.64 -131.6126
248.66 -131.6126
248.68 -131.6126
248.7 -131.6126
248.72 -131.6126
248.74 -131.6126
248.76 -131.6126
248.78 -131.6126
248.8 -131.6126
248.82 -131.6126
248.84 -131.6126
248.86 -131.6126
248.88 -131.6126
248.9 -131.6126
248.92 -131.6126
248.94 -131.6126
248.96 -131.6126
248.98 -131.6126
249 -131.6126
249.02 -131.6126
249.04 -131.6126
249.06 -131.6126
249.08 -131.6126
249.1 -131.6126
249.12 -131.6126
249.14 -131.6126
249.16 -131.6126
249.18 -131.6126
249.2 -131.6126
249.22 -131.6126
249.24 -131.6126
249.26 -131.6126
249.28 -131.6126
249.3 -131.6126
249.32 -131.6126
249.34 -131.6126
249.36 -131.6126
249.38 -131.6126
249.4 -131.6126
249.42 -131.6126
249.44 -131.6126
249.46 -131.6126
249.48 -131.6126
249.5 -131.6126
249.52 -131.6126
249.54 -131.6126
249.56 -131.6126
249.58 -131.6126
249.6 -131.6126
249.62 -131.6126
249.64 -131.6126
249.66 -131.6126
249.68 -131.6126
249.7 -131.6126
249.72 -131.6126
249.74 -131.6126
249.76 -131.6126
249.78 -131.6126
249.8 -131.6126
249.82 -131.6126
249.84 -131.6126
249.86 -131.6126
249.88 -131.6126
249.9 -131.6126
249.92 -131.6126
249.94 -131.6126
249.96 -131.6126
249.98 -131.6126
250 -131.6126
250.02 -131.6126
250.04 -131.6126
250.06 -131.6126
250.08 -131.6126
250.1 -131.6126
250.12 -131.6126
250.14 -131.6126
250.16 -131.6126
250.18 -131.6126
250.2 -131.6126
250.22 -131.6126
250.24 -131.6126
250.26 -131.6126
250.28 -131.6126
250.3 -131.6126
250.32 -131.6126
250.34 -131.6126
250.36 -131.6126
250.38 -131.6126
250.4 -131.6126
250.42 -131.6126
250.44 -131.6126
250.46 -131.6126
250.48 -131.6126
250.5 -131.6126
250.52 -131.6126
250.54 -131.6126
250.56 -131.6126
250.58 -131.6126
250.6 -131.6126
250.62 -131.6126
250.64 -131.6126
250.66 -131.6126
250.68 -131.6126
250.7 -131.6126
250.72 -131.6126
250.74 -131.6126
250.76 -131.6126
250.78 -131.6126
250.8 -131.6126
250.82 -131.6126
250.84 -131.6126
250.86 -131.6126
250.88 -131.6126
250.9 -131.6126
250.92 -131.6126
250.94 -131.6126
250.96 -131.6126
250.98 -131.6126
251 -131.6126
251.02 -131.6126
251.04 -131.6126
251.06 -131.6126
251.08 -131.6126
251.1 -131.6126
251.12 -131.6126
251.14 -131.6126
251.16 -131.6126
251.18 -131.6126
251.2 -131.6126
251.22 -131.6126
251.24 -131.6126
251.26 -131.6126
251.28 -131.6126
251.3 -131.6126
251.32 -131.6126
251.34 -131.6126
251.36 -131.6126
251.38 -131.6126
251.4 -131.6126
251.42 -131.6126
251.44 -131.6126
251.46 -131.6126
251.48 -131.6126
251.5 -131.6126
251.52 -131.6126
251.54 -131.6126
251.56 -131.6126
251.58 -131.6126
251.6 -131.6126
251.62 -131.6126
251.64 -131.6126
251.66 -131.6126
251.68 -131.6126
251.7 -131.6126
251.72 -131.6126
251.74 -131.6126
251.76 -131.6126
251.78 -131.6126
251.8 -131.6126
251.82 -131.6126
251.84 -131.6126
251.86 -131.6126
251.88 -131.6126
251.9 -131.6126
251.92 -131.6126
251.94 -131.6126
251.96 -131.6126
251.98 -131.6126
252 -131.6126
252.02 -131.6126
252.04 -131.6126
252.06 -131.6126
252.08 -131.6126
252.1 -131.6126
252.12 -131.6126
252.14 -131.6126
252.16 -131.6126
252.18 -131.6126
252.2 -131.6126
252.22 -131.6126
252.24 -131.6126
252.26 -131.6126
252.28 -131.6126
252.3 -131.6126
252.32 -131.6126
252.34 -131.6126
252.36 -131.6126
252.38 -131.6126
252.4 -131.6126
252.42 -131.6126
252.44 -131.6126
252.46 -131.6126
252.48 -131.6126
252.5 -131.6126
252.52 -131.6126
252.54 -131.6126
252.56 -131.6126
252.58 -131.6126
252.6 -131.6126
252.62 -131.6126
252.64 -131.6126
252.66 -131.6126
252.68 -131.6126
252.7 -131.6126
252.72 -131.6126
252.74 -131.6126
252.76 -131.6126
252.78 -131.6126
252.8 -131.6126
252.82 -131.6126
252.84 -131.6126
252.86 -131.6126
252.88 -131.6126
252.9 -131.6126
252.92 -131.6126
252.94 -131.6126
252.96 -131.6126
252.98 -131.6126
253 -131.6126
253.02 -131.6126
253.04 -131.6126
253.06 -131.6126
253.08 -131.6126
253.1 -131.6126
253.12 -131.6126
253.14 -131.6126
253.16 -131.6126
253.18 -131.6126
253.2 -131.6126
253.22 -131.6126
253.24 -131.6126
253.26 -131.6126
253.28 -131.6126
253.3 -131.6126
253.32 -131.6126
253.34 -131.6126
253.36 -131.6126
253.38 -131.6126
253.4 -131.6126
253.42 -131.6126
253.44 -131.6126
253.46 -131.6126
253.48 -131.6126
253.5 -131.6126
253.52 -131.6126
253.54 -131.6126
253.56 -131.6126
253.58 -131.6126
253.6 -131.6126
253.62 -131.6126
253.64 -131.6126
253.66 -131.6126
253.68 -131.6126
253.7 -131.6126
253.72 -131.6126
253.74 -131.6126
253.76 -131.6126
253.78 -131.6126
253.8 -131.6126
253.82 -131.6126
253.84 -131.6126
253.86 -131.6126
253.88 -131.6126
253.9 -131.6126
253.92 -131.6126
253.94 -131.6126
253.96 -131.6126
253.98 -131.6126
254 -131.6126
254.02 -131.6126
254.04 -131.6126
254.06 -131.6126
254.08 -131.6126
254.1 -131.6126
254.12 -131.6126
254.14 -131.6126
254.16 -131.6126
254.18 -131.6126
254.2 -131.6126
254.22 -131.6126
254.24 -131.6126
254.26 -131.6126
254.28 -131.6126
254.3 -131.6126
254.32 -131.6126
254.34 -131.6126
254.36 -131.6126
254.38 -131.6126
254.4 -131.6126
254.42 -131.6126
254.44 -131.6126
254.46 -131.6126
254.48 -131.6126
254.5 -131.6126
254.52 -131.6126
254.54 -131.6126
254.56 -131.6126
254.58 -131.6126
254.6 -131.6126
254.62 -131.6126
254.64 -131.6126
254.66 -131.6126
254.68 -131.6126
254.7 -131.6126
254.72 -131.6126
254.74 -131.6126
254.76 -131.6126
254.78 -131.6126
254.8 -131.6126
254.82 -131.6126
254.84 -131.6126
254.86 -131.6126
254.88 -131.6126
254.9 -131.6126
254.92 -131.6126
254.94 -131.6126
254.96 -131.6126
254.98 -131.6126
255 -131.6126
255.02 -131.6126
255.04 -131.6126
255.06 -131.6126
255.08 -131.6126
255.1 -131.6126
255.12 -131.6126
255.14 -131.6126
255.16 -131.6126
255.18 -131.6126
255.2 -131.6126
255.22 -131.6126
255.24 -131.6126
255.26 -131.6126
255.28 -131.6126
255.3 -131.6126
255.32 -131.6126
255.34 -131.6126
255.36 -131.6126
255.38 -131.6126
255.4 -131.6126
255.42 -131.6126
255.44 -131.6126
255.46 -131.6126
255.48 -131.6126
255.5 -131.6126
255.52 -131.6126
255.54 -131.6126
255.56 -131.6126
255.58 -131.6126
255.6 -131.6126
255.62 -131.6126
255.64 -131.6126
255.66 -131.6126
255.68 -131.6126
255.7 -131.6126
255.72 -131.6126
255.74 -131.6126
255.76 -131.6126
255.78 -131.6126
255.8 -131.6126
255.82 -131.6126
255.84 -131.6126
255.86 -131.6126
255.88 -131.6126
255.9 -131.6126
255.92 -131.6126
255.94 -131.6126
255.96 -131.6126
255.98 -131.6126
256 -131.6126
256.02 -131.6126
256.04 -131.6126
256.06 -131.6126
256.08 -131.6126
256.1 -131.6126
256.12 -131.6126
256.14 -131.6126
256.16 -131.6126
256.18 -131.6126
256.2 -131.6126
256.22 -131.6126
256.24 -131.6126
256.26 -131.6126
256.28 -131.6126
256.3 -131.6126
256.32 -131.6126
256.34 -131.6126
256.36 -131.6126
256.38 -131.6126
256.4 -131.6126
256.42 -131.6126
256.44 -131.6126
256.46 -131.6126
256.48 -131.6126
256.5 -131.6126
256.52 -131.6126
256.54 -131.6126
256.56 -131.6126
256.58 -131.6126
256.6 -131.6126
256.62 -131.6126
256.64 -131.6126
256.66 -131.6126
256.68 -131.6126
256.7 -131.6126
256.72 -131.6126
256.74 -131.6126
256.76 -131.6126
256.78 -131.6126
256.8 -131.6126
256.82 -131.6126
256.84 -131.6126
256.86 -131.6126
256.88 -131.6126
256.9 -131.6126
256.92 -131.6126
256.94 -131.6126
256.96 -131.6126
256.98 -131.6126
257 -131.6126
257.02 -131.6126
257.04 -131.6126
257.06 -131.6126
257.08 -131.6126
257.1 -131.6126
257.12 -131.6126
257.14 -131.6126
257.16 -131.6126
257.18 -131.6126
257.2 -131.6126
257.22 -131.6126
257.24 -131.6126
257.26 -131.6126
257.28 -131.6126
257.3 -131.6126
257.32 -131.6126
257.34 -131.6126
257.36 -131.6126
257.38 -131.6126
257.4 -131.6126
257.42 -131.6126
257.44 -131.6126
257.46 -131.6126
257.48 -131.6126
257.5 -131.6126
257.52 -131.6126
257.54 -131.6126
257.56 -131.6126
257.58 -131.6126
257.6 -131.6126
257.62 -131.6126
257.64 -131.6126
257.66 -131.6126
257.68 -131.6126
257.7 -131.6126
257.72 -131.6126
257.74 -131.6126
257.76 -131.6126
257.78 -131.6126
257.8 -131.6126
257.82 -131.6126
257.84 -131.6126
257.86 -131.6126
257.88 -131.6126
257.9 -131.6126
257.92 -131.6126
257.94 -131.6126
257.96 -131.6126
257.98 -131.6126
258 -131.6126
258.02 -131.6126
258.04 -131.6126
258.06 -131.6126
258.08 -131.6126
258.1 -131.6126
258.12 -131.6126
258.14 -131.6126
258.16 -131.6126
258.18 -131.6126
258.2 -131.6126
258.22 -131.6126
258.24 -131.6126
258.26 -131.6126
258.28 -131.6126
258.3 -131.6126
258.32 -131.6126
258.34 -131.6126
258.36 -131.6126
258.38 -131.6126
258.4 -131.6126
258.42 -131.6126
258.44 -131.6126
258.46 -131.6126
258.48 -131.6126
258.5 -131.6126
258.52 -131.6126
258.54 -131.6126
258.56 -131.6126
258.58 -131.6126
258.6 -131.6126
258.62 -131.6126
258.64 -131.6126
258.66 -131.6126
258.68 -131.6126
258.7 -131.6126
258.72 -131.6126
258.74 -131.6126
258.76 -131.6126
258.78 -131.6126
258.8 -131.6126
258.82 -131.6126
258.84 -131.6126
258.86 -131.6126
258.88 -131.6126
258.9 -131.6126
258.92 -131.6126
258.94 -131.6126
258.96 -131.6126
258.98 -131.6126
259 -131.6126
259.02 -131.6126
259.04 -131.6126
259.06 -131.6126
259.08 -131.6126
259.1 -131.6126
259.12 -131.6126
259.14 -131.6126
259.16 -131.6126
259.18 -131.6126
259.2 -131.6126
259.22 -131.6126
259.24 -131.6126
259.26 -131.6126
259.28 -131.6126
259.3 -131.6126
259.32 -131.6126
259.34 -131.6126
259.36 -131.6126
259.38 -131.6126
259.4 -131.6126
259.42 -131.6126
259.44 -131.6126
259.46 -131.6126
259.48 -131.6126
259.5 -131.6126
259.52 -131.6126
259.54 -131.6126
259.56 -131.6126
259.58 -131.6126
259.6 -131.6126
259.62 -131.6126
259.64 -131.6126
259.66 -131.6126
259.68 -131.6126
259.7 -131.6126
259.72 -131.6126
259.74 -131.6126
259.76 -131.6126
259.78 -131.6126
259.8 -131.6126
259.82 -131.6126
259.84 -131.6126
259.86 -131.6126
259.88 -131.6126
259.9 -131.6126
259.92 -131.6126
259.94 -131.6126
259.96 -131.6126
259.98 -131.6126
260 -131.6126
260.02 -131.6126
260.04 -131.6126
260.06 -131.6126
260.08 -131.6126
260.1 -131.6126
260.12 -131.6126
260.14 -131.6126
260.16 -131.6126
260.18 -131.6126
260.2 -131.6126
260.22 -131.6126
260.24 -131.6126
260.26 -131.6126
260.28 -131.6126
260.3 -131.6126
260.32 -131.6126
260.34 -131.6126
260.36 -131.6126
260.38 -131.6126
260.4 -131.6126
260.42 -131.6126
260.44 -131.6126
260.46 -131.6126
260.48 -131.6126
260.5 -131.6126
260.52 -131.6126
260.54 -131.6126
260.56 -131.6126
260.58 -131.6126
260.6 -131.6126
260.62 -131.6126
260.64 -131.6126
260.66 -131.6126
260.68 -131.6126
260.7 -131.6126
260.72 -131.6126
260.74 -131.6126
260.76 -131.6126
260.78 -131.6126
260.8 -131.6126
260.82 -131.6126
260.84 -131.6126
260.86 -131.6126
260.88 -131.6126
260.9 -131.6126
260.92 -131.6126
260.94 -131.6126
260.96 -131.6126
260.98 -131.6126
261 -131.6126
261.02 -131.6126
261.04 -131.6126
261.06 -131.6126
261.08 -131.6126
261.1 -131.6126
261.12 -131.6126
261.14 -131.6126
261.16 -131.6126
261.18 -131.6126
261.2 -131.6126
261.22 -131.6126
261.24 -131.6126
261.26 -131.6126
261.28 -131.6126
261.3 -131.6126
261.32 -131.6126
261.34 -131.6126
261.36 -131.6126
261.38 -131.6126
261.4 -131.6126
261.42 -131.6126
261.44 -131.6126
261.46 -131.6126
261.48 -131.6126
261.5 -131.6126
261.52 -131.6126
261.54 -131.6126
261.56 -131.6126
261.58 -131.6126
261.6 -131.6126
261.62 -131.6126
261.64 -131.6126
261.66 -131.6126
261.68 -131.6126
261.7 -131.6126
261.72 -131.6126
261.74 -131.6126
261.76 -131.6126
261.78 -131.6126
261.8 -131.6126
261.82 -131.6126
261.84 -131.6126
261.86 -131.6126
261.88 -131.6126
261.9 -131.6126
261.92 -131.6126
261.94 -131.6126
261.96 -131.6126
261.98 -131.6126
262 -131.6126
262.02 -131.6126
262.04 -131.6126
262.06 -131.6126
262.08 -131.6126
262.1 -131.6126
262.12 -131.6126
262.14 -131.6126
262.16 -131.6126
262.18 -131.6126
262.2 -131.6126
262.22 -131.6126
262.24 -131.6126
262.26 -131.6126
262.28 -131.6126
262.3 -131.6126
262.32 -131.6126
262.34 -131.6126
262.36 -131.6126
262.38 -131.6126
262.4 -131.6126
262.42 -131.6126
262.44 -131.6126
262.46 -131.6126
262.48 -131.6126
262.5 -131.6126
262.52 -131.6126
262.54 -131.6126
262.56 -131.6126
262.58 -131.6126
262.6 -131.6126
262.62 -131.6126
262.64 -131.6126
262.66 -131.6126
262.68 -131.6126
262.7 -131.6126
262.72 -131.6126
262.74 -131.6126
262.76 -131.6126
262.78 -131.6126
262.8 -131.6126
262.82 -131.6126
262.84 -131.6126
262.86 -131.6126
262.88 -131.6126
262.9 -131.6126
262.92 -131.6126
262.94 -131.6126
262.96 -131.6126
262.98 -131.6126
263 -131.6126
263.02 -131.6126
263.04 -131.6126
263.06 -131.6126
263.08 -131.6126
263.1 -131.6126
263.12 -131.6126
263.14 -131.6126
263.16 -131.6126
263.18 -131.6126
263.2 -131.6126
263.22 -131.6126
263.24 -131.6126
263.26 -131.6126
263.28 -131.6126
263.3 -131.6126
263.32 -131.6126
263.34 -131.6126
263.36 -131.6126
263.38 -131.6126
263.4 -131.6126
263.42 -131.6126
263.44 -131.6126
263.46 -131.6126
263.48 -131.6126
263.5 -131.6126
263.52 -131.6126
263.54 -131.6126
263.56 -131.6126
263.58 -131.6126
263.6 -131.6126
263.62 -131.6126
263.64 -131.6126
263.66 -131.6126
263.68 -131.6126
263.7 -131.6126
263.72 -131.6126
263.74 -131.6126
263.76 -131.6126
263.78 -131.6126
263.8 -131.6126
263.82 -131.6126
263.84 -131.6126
263.86 -131.6126
263.88 -131.6126
263.9 -131.6126
263.92 -131.6126
263.94 -131.6126
263.96 -131.6126
263.98 -131.6126
264 -131.6126
264.02 -131.6126
264.04 -131.6126
264.06 -131.6126
264.08 -131.6126
264.1 -131.6126
264.12 -131.6126
264.14 -131.6126
264.16 -131.6126
264.18 -131.6126
264.2 -131.6126
264.22 -131.6126
264.24 -131.6126
264.26 -131.6126
264.28 -131.6126
264.3 -131.6126
264.32 -131.6126
264.34 -131.6126
264.36 -131.6126
264.38 -131.6126
264.4 -131.6126
264.42 -131.6126
264.44 -131.6126
264.46 -131.6126
264.48 -131.6126
264.5 -131.6126
264.52 -131.6126
264.54 -131.6126
264.56 -131.6126
264.58 -131.6126
264.6 -131.6126
264.62 -131.6126
264.64 -131.6126
264.66 -131.6126
264.68 -131.6126
264.7 -131.6126
264.72 -131.6126
264.74 -131.6126
264.76 -131.6126
264.78 -131.6126
264.8 -131.6126
264.82 -131.6126
264.84 -131.6126
264.86 -131.6126
264.88 -131.6126
264.9 -131.6126
264.92 -131.6126
264.94 -131.6126
264.96 -131.6126
264.98 -131.6126
265 -131.6126
265.02 -131.6126
265.04 -131.6126
265.06 -131.6126
265.08 -131.6126
265.1 -131.6126
265.12 -131.6126
265.14 -131.6126
265.16 -131.6126
265.18 -131.6126
265.2 -131.6126
265.22 -131.6126
265.24 -131.6126
265.26 -131.6126
265.28 -131.6126
265.3 -131.6126
265.32 -131.6126
265.34 -131.6126
265.36 -131.6126
265.38 -131.6126
265.4 -131.6126
265.42 -131.6126
265.44 -131.6126
265.46 -131.6126
265.48 -131.6126
265.5 -131.6126
265.52 -131.6126
265.54 -131.6126
265.56 -131.6126
265.58 -131.6126
265.6 -131.6126
265.62 -131.6126
265.64 -131.6126
265.66 -131.6126
265.68 -131.6126
265.7 -131.6126
265.72 -131.6126
265.74 -131.6126
265.76 -131.6126
265.78 -131.6126
265.8 -131.6126
265.82 -131.6126
265.84 -131.6126
265.86 -131.6126
265.88 -131.6126
265.9 -131.6126
265.92 -131.6126
265.94 -131.6126
265.96 -131.6126
265.98 -131.6126
266 -131.6126
266.02 -131.6126
266.04 -131.6126
266.06 -131.6126
266.08 -131.6126
266.1 -131.6126
266.12 -131.6126
266.14 -131.6126
266.16 -131.6126
266.18 -131.6126
266.2 -131.6126
266.22 -131.6126
266.24 -131.6126
266.26 -131.6126
266.28 -131.6126
266.3 -131.6126
266.32 -131.6126
266.34 -131.6126
266.36 -131.6126
266.38 -131.6126
266.4 -131.6126
266.42 -131.6126
266.44 -131.6126
266.46 -131.6126
266.48 -131.6126
266.5 -131.6126
266.52 -131.6126
266.54 -131.6126
266.56 -131.6126
266.58 -131.6126
266.6 -131.6126
266.62 -131.6126
266.64 -131.6126
266.66 -131.6126
266.68 -131.6126
266.7 -131.6126
266.72 -131.6126
266.74 -131.6126
266.76 -131.6126
266.78 -131.6126
266.8 -131.6126
266.82 -131.6126
266.84 -131.6126
266.86 -131.6126
266.88 -131.6126
266.9 -131.6126
266.92 -131.6126
266.94 -131.6126
266.96 -131.6126
266.98 -131.6126
267 -131.6126
267.02 -131.6126
267.04 -131.6126
267.06 -131.6126
267.08 -131.6126
267.1 -131.6126
267.12 -131.6126
267.14 -131.6126
267.16 -131.6126
267.18 -131.6126
267.2 -131.6126
267.22 -131.6126
267.24 -131.6126
267.26 -131.6126
267.28 -131.6126
267.3 -131.6126
267.32 -131.6126
267.34 -131.6126
267.36 -131.6126
267.38 -131.6126
267.4 -131.6126
267.42 -131.6126
267.44 -131.6126
267.46 -131.6126
267.48 -131.6126
267.5 -131.6126
267.52 -131.6126
267.54 -131.6126
267.56 -131.6126
267.58 -131.6126
267.6 -131.6126
267.62 -131.6126
267.64 -131.6126
267.66 -131.6126
267.68 -131.6126
267.7 -131.6126
267.72 -131.6126
267.74 -131.6126
267.76 -131.6126
267.78 -131.6126
267.8 -131.6126
267.82 -131.6126
267.84 -131.6126
267.86 -131.6126
267.88 -131.6126
267.9 -131.6126
267.92 -131.6126
267.94 -131.6126
267.96 -131.6126
267.98 -131.6126
268 -131.6126
268.02 -131.6126
268.04 -131.6126
268.06 -131.6126
268.08 -131.6126
268.1 -131.6126
268.12 -131.6126
268.14 -131.6126
268.16 -131.6126
268.18 -131.6126
268.2 -131.6126
268.22 -131.6126
268.24 -131.6126
268.26 -131.6126
268.28 -131.6126
268.3 -131.6126
268.32 -131.6126
268.34 -131.6126
268.36 -131.6126
268.38 -131.6126
268.4 -131.6126
268.42 -131.6126
268.44 -131.6126
268.46 -131.6126
268.48 -131.6126
268.5 -131.6126
268.52 -131.6126
268.54 -131.6126
268.56 -131.6126
268.58 -131.6126
268.6 -131.6126
268.62 -131.6126
268.64 -131.6126
268.66 -131.6126
268.68 -131.6126
268.7 -131.6126
268.72 -131.6126
268.74 -131.6126
268.76 -131.6126
268.78 -131.6126
268.8 -131.6126
268.82 -131.6126
268.84 -131.6126
268.86 -131.6126
268.88 -131.6126
268.9 -131.6126
268.92 -131.6126
268.94 -131.6126
268.96 -131.6126
268.98 -131.6126
269 -131.6126
269.02 -131.6126
269.04 -131.6126
269.06 -131.6126
269.08 -131.6126
269.1 -131.6126
269.12 -131.6126
269.14 -131.6126
269.16 -131.6126
269.18 -131.6126
269.2 -131.6126
269.22 -131.6126
269.24 -131.6126
269.26 -131.6126
269.28 -131.6126
269.3 -131.6126
269.32 -131.6126
269.34 -131.6126
269.36 -131.6126
269.38 -131.6126
269.4 -131.6126
269.42 -131.6126
269.44 -131.6126
269.46 -131.6126
269.48 -131.6126
269.5 -131.6126
269.52 -131.6126
269.54 -131.6126
269.56 -131.6126
269.58 -131.6126
269.6 -131.6126
269.62 -131.6126
269.64 -131.6126
269.66 -131.6126
269.68 -131.6126
269.7 -131.6126
269.72 -131.6126
269.74 -131.6126
269.76 -131.6126
269.78 -131.6126
269.8 -131.6126
269.82 -131.6126
269.84 -131.6126
269.86 -131.6126
269.88 -131.6126
269.9 -131.6126
269.92 -131.6126
269.94 -131.6126
269.96 -131.6126
269.98 -131.6126
270 -131.6126
270.02 -131.6126
270.04 -131.6126
270.06 -131.6126
270.08 -131.6126
270.1 -131.6126
270.12 -131.6126
270.14 -131.6126
270.16 -131.6126
270.18 -131.6126
270.2 -131.6126
270.22 -131.6126
270.24 -131.6126
270.26 -131.6126
270.28 -131.6126
270.3 -131.6126
270.32 -131.6126
270.34 -131.6126
270.36 -131.6126
270.38 -131.6126
270.4 -131.6126
270.42 -131.6126
270.44 -131.6126
270.46 -131.6126
270.48 -131.6126
270.5 -131.6126
270.52 -131.6126
270.54 -131.6126
270.56 -131.6126
270.58 -131.6126
270.6 -131.6126
270.62 -131.6126
270.64 -131.6126
270.66 -131.6126
270.68 -131.6126
270.7 -131.6126
270.72 -131.6126
270.74 -131.6126
270.76 -131.6126
270.78 -131.6126
270.8 -131.6126
270.82 -131.6126
270.84 -131.6126
270.86 -131.6126
270.88 -131.6126
270.9 -131.6126
270.92 -131.6126
270.94 -131.6126
270.96 -131.6126
270.98 -131.6126
271 -131.6126
271.02 -131.6126
271.04 -131.6126
271.06 -131.6126
271.08 -131.6126
271.1 -131.6126
271.12 -131.6126
271.14 -131.6126
271.16 -131.6126
271.18 -131.6126
271.2 -131.6126
271.22 -131.6126
271.24 -131.6126
271.26 -131.6126
271.28 -131.6126
271.3 -131.6126
271.32 -131.6126
271.34 -131.6126
271.36 -131.6126
271.38 -131.6126
271.4 -131.6126
271.42 -131.6126
271.44 -131.6126
271.46 -131.6126
271.48 -131.6126
271.5 -131.6126
271.52 -131.6126
271.54 -131.6126
271.56 -131.6126
271.58 -131.6126
271.6 -131.6126
271.62 -131.6126
271.64 -131.6126
271.66 -131.6126
271.68 -131.6126
271.7 -131.6126
271.72 -131.6126
271.74 -131.6126
271.76 -131.6126
271.78 -131.6126
271.8 -131.6126
271.82 -131.6126
271.84 -131.6126
271.86 -131.6126
271.88 -131.6126
271.9 -131.6126
271.92 -131.6126
271.94 -131.6126
271.96 -131.6126
271.98 -131.6126
272 -131.6126
272.02 -131.6126
272.04 -131.6126
272.06 -131.6126
272.08 -131.6126
272.1 -131.6126
272.12 -131.6126
272.14 -131.6126
272.16 -131.6126
272.18 -131.6126
272.2 -131.6126
272.22 -131.6126
272.24 -131.6126
272.26 -131.6126
272.28 -131.6126
272.3 -131.6126
272.32 -131.6126
272.34 -131.6126
272.36 -131.6126
272.38 -131.6126
272.4 -131.6126
272.42 -131.6126
272.44 -131.6126
272.46 -131.6126
272.48 -131.6126
272.5 -131.6126
272.52 -131.6126
272.54 -131.6126
272.56 -131.6126
272.58 -131.6126
272.6 -131.6126
272.62 -131.6126
272.64 -131.6126
272.66 -131.6126
272.68 -131.6126
272.7 -131.6126
272.72 -131.6126
272.74 -131.6126
272.76 -131.6126
272.78 -131.6126
272.8 -131.6126
272.82 -131.6126
272.84 -131.6126
272.86 -131.6126
272.88 -131.6126
272.9 -131.6126
272.92 -131.6126
272.94 -131.6126
272.96 -131.6126
272.98 -131.6126
273 -131.6126
273.02 -131.6126
273.04 -131.6126
273.06 -131.6126
273.08 -131.6126
273.1 -131.6126
273.12 -131.6126
273.14 -131.6126
273.16 -131.6126
273.18 -131.6126
273.2 -131.6126
273.22 -131.6126
273.24 -131.6126
273.26 -131.6126
273.28 -131.6126
273.3 -131.6126
273.32 -131.6126
273.34 -131.6126
273.36 -131.6126
273.38 -131.6126
273.4 -131.6126
273.42 -131.6126
273.44 -131.6126
273.46 -131.6126
273.48 -131.6126
273.5 -131.6126
273.52 -131.6126
273.54 -131.6126
273.56 -131.6126
273.58 -131.6126
273.6 -131.6126
273.62 -131.6126
273.64 -131.6126
273.66 -131.6126
273.68 -131.6126
273.7 -131.6126
273.72 -131.6126
273.74 -131.6126
273.76 -131.6126
273.78 -131.6126
273.8 -131.6126
273.82 -131.6126
273.84 -131.6126
273.86 -131.6126
273.88 -131.6126
273.9 -131.6126
273.92 -131.6126
273.94 -131.6126
273.96 -131.6126
273.98 -131.6126
274 -131.6126
274.02 -131.6126
274.04 -131.6126
274.06 -131.6126
274.08 -131.6126
274.1 -131.6126
274.12 -131.6126
274.14 -131.6126
274.16 -131.6126
274.18 -131.6126
274.2 -131.6126
274.22 -131.6126
274.24 -131.6126
274.26 -131.6126
274.28 -131.6126
274.3 -131.6126
274.32 -131.6126
274.34 -131.6126
274.36 -131.6126
274.38 -131.6126
274.4 -131.6126
274.42 -131.6126
274.44 -131.6126
274.46 -131.6126
274.48 -131.6126
274.5 -131.6126
274.52 -131.6126
274.54 -131.6126
274.56 -131.6126
274.58 -131.6126
274.6 -131.6126
274.62 -131.6126
274.64 -131.6126
274.66 -131.6126
274.68 -131.6126
274.7 -131.6126
274.72 -131.6126
274.74 -131.6126
274.76 -131.6126
274.78 -131.6126
274.8 -131.6126
274.82 -131.6126
274.84 -131.6126
274.86 -131.6126
274.88 -131.6126
274.9 -131.6126
274.92 -131.6126
274.94 -131.6126
274.96 -131.6126
274.98 -131.6126
275 -131.6126
275.02 -131.6126
275.04 -131.6126
275.06 -131.6126
275.08 -131.6126
275.1 -131.6126
275.12 -131.6126
275.14 -131.6126
275.16 -131.6126
275.18 -131.6126
275.2 -131.6126
275.22 -131.6126
275.24 -131.6126
275.26 -131.6126
275.28 -131.6126
275.3 -131.6126
275.32 -131.6126
275.34 -131.6126
275.36 -131.6126
275.38 -131.6126
275.4 -131.6126
275.42 -131.6126
275.44 -131.6126
275.46 -131.6126
275.48 -131.6126
275.5 -131.6126
275.52 -131.6126
275.54 -131.6126
275.56 -131.6126
275.58 -131.6126
275.6 -131.6126
275.62 -131.6126
275.64 -131.6126
275.66 -131.6126
275.68 -131.6126
275.7 -131.6126
275.72 -131.6126
275.74 -131.6126
275.76 -131.6126
275.78 -131.6126
275.8 -131.6126
275.82 -131.6126
275.84 -131.6126
275.86 -131.6126
275.88 -131.6126
275.9 -131.6126
275.92 -131.6126
275.94 -131.6126
275.96 -131.6126
275.98 -131.6126
276 -131.6126
276.02 -131.6126
276.04 -131.6126
276.06 -131.6126
276.08 -131.6126
276.1 -131.6126
276.12 -131.6126
276.14 -131.6126
276.16 -131.6126
276.18 -131.6126
276.2 -131.6126
276.22 -131.6126
276.24 -131.6126
276.26 -131.6126
276.28 -131.6126
276.3 -131.6126
276.32 -131.6126
276.34 -131.6126
276.36 -131.6126
276.38 -131.6126
276.4 -131.6126
276.42 -131.6126
276.44 -131.6126
276.46 -131.6126
276.48 -131.6126
276.5 -131.6126
276.52 -131.6126
276.54 -131.6126
276.56 -131.6126
276.58 -131.6126
276.6 -131.6126
276.62 -131.6126
276.64 -131.6126
276.66 -131.6126
276.68 -131.6126
276.7 -131.6126
276.72 -131.6126
276.74 -131.6126
276.76 -131.6126
276.78 -131.6126
276.8 -131.6126
276.82 -131.6126
276.84 -131.6126
276.86 -131.6126
276.88 -131.6126
276.9 -131.6126
276.92 -131.6126
276.94 -131.6126
276.96 -131.6126
276.98 -131.6126
277 -131.6126
277.02 -131.6126
277.04 -131.6126
277.06 -131.6126
277.08 -131.6126
277.1 -131.6126
277.12 -131.6126
277.14 -131.6126
277.16 -131.6126
277.18 -131.6126
277.2 -131.6126
277.22 -131.6126
277.24 -131.6126
277.26 -131.6126
277.28 -131.6126
277.3 -131.6126
277.32 -131.6126
277.34 -131.6126
277.36 -131.6126
277.38 -131.6126
277.4 -131.6126
277.42 -131.6126
277.44 -131.6126
277.46 -131.6126
277.48 -131.6126
277.5 -131.6126
277.52 -131.6126
277.54 -131.6126
277.56 -131.6126
277.58 -131.6126
277.6 -131.6126
277.62 -131.6126
277.64 -131.6126
277.66 -131.6126
277.68 -131.6126
277.7 -131.6126
277.72 -131.6126
277.74 -131.6126
277.76 -131.6126
277.78 -131.6126
277.8 -131.6126
277.82 -131.6126
277.84 -131.6126
277.86 -131.6126
277.88 -131.6126
277.9 -131.6126
277.92 -131.6126
277.94 -131.6126
277.96 -131.6126
277.98 -131.6126
278 -131.6126
278.02 -131.6126
278.04 -131.6126
278.06 -131.6126
278.08 -131.6126
278.1 -131.6126
278.12 -131.6126
278.14 -131.6126
278.16 -131.6126
278.18 -131.6126
278.2 -131.6126
278.22 -131.6126
278.24 -131.6126
278.26 -131.6126
278.28 -131.6126
278.3 -131.6126
278.32 -131.6126
278.34 -131.6126
278.36 -131.6126
278.38 -131.6126
278.4 -131.6126
278.42 -131.6126
278.44 -131.6126
278.46 -131.6126
278.48 -131.6126
278.5 -131.6126
278.52 -131.6126
278.54 -131.6126
278.56 -131.6126
278.58 -131.6126
278.6 -131.6126
278.62 -131.6126
278.64 -131.6126
278.66 -131.6126
278.68 -131.6126
278.7 -131.6126
278.72 -131.6126
278.74 -131.6126
278.76 -131.6126
278.78 -131.6126
278.8 -131.6126
278.82 -131.6126
278.84 -131.6126
278.86 -131.6126
278.88 -131.6126
278.9 -131.6126
278.92 -131.6126
278.94 -131.6126
278.96 -131.6126
278.98 -131.6126
279 -131.6126
279.02 -131.6126
279.04 -131.6126
279.06 -131.6126
279.08 -131.6126
279.1 -131.6126
279.12 -131.6126
279.14 -131.6126
279.16 -131.6126
279.18 -131.6126
279.2 -131.6126
279.22 -131.6126
279.24 -131.6126
279.26 -131.6126
279.28 -131.6126
279.3 -131.6126
279.32 -131.6126
279.34 -131.6126
279.36 -131.6126
279.38 -131.6126
279.4 -131.6126
279.42 -131.6126
279.44 -131.6126
279.46 -131.6126
279.48 -131.6126
279.5 -131.6126
279.52 -131.6126
279.54 -131.6126
279.56 -131.6126
279.58 -131.6126
279.6 -131.6126
279.62 -131.6126
279.64 -131.6126
279.66 -131.6126
279.68 -131.6126
279.7 -131.6126
279.72 -131.6126
279.74 -131.6126
279.76 -131.6126
279.78 -131.6126
279.8 -131.6126
279.82 -131.6126
279.84 -131.6126
279.86 -131.6126
279.88 -131.6126
279.9 -131.6126
279.92 -131.6126
279.94 -131.6126
279.96 -131.6126
279.98 -131.6126
280 -131.6126
280.02 -131.6126
280.04 -131.6126
280.06 -131.6126
280.08 -131.6126
280.1 -131.6126
280.12 -131.6126
280.14 -131.6126
280.16 -131.6126
280.18 -131.6126
280.2 -131.6126
280.22 -131.6126
280.24 -131.6126
280.26 -131.6126
280.28 -131.6126
280.3 -131.6126
280.32 -131.6126
280.34 -131.6126
280.36 -131.6126
280.38 -131.6126
280.4 -131.6126
280.42 -131.6126
280.44 -131.6126
280.46 -131.6126
280.48 -131.6126
280.5 -131.6126
280.52 -131.6126
280.54 -131.6126
280.56 -131.6126
280.58 -131.6126
280.6 -131.6126
280.62 -131.6126
280.64 -131.6126
280.66 -131.6126
280.68 -131.6126
280.7 -131.6126
280.72 -131.6126
280.74 -131.6126
280.76 -131.6126
280.78 -131.6126
280.8 -131.6126
280.82 -131.6126
280.84 -131.6126
280.86 -131.6126
280.88 -131.6126
280.9 -131.6126
280.92 -131.6126
280.94 -131.6126
280.96 -131.6126
280.98 -131.6126
281 -131.6126
281.02 -131.6126
281.04 -131.6126
281.06 -131.6126
281.08 -131.6126
281.1 -131.6126
281.12 -131.6126
281.14 -131.6126
281.16 -131.6126
281.18 -131.6126
281.2 -131.6126
281.22 -131.6126
281.24 -131.6126
281.26 -131.6126
281.28 -131.6126
281.3 -131.6126
281.32 -131.6126
281.34 -131.6126
281.36 -131.6126
281.38 -131.6126
281.4 -131.6126
281.42 -131.6126
281.44 -131.6126
281.46 -131.6126
281.48 -131.6126
281.5 -131.6126
281.52 -131.6126
281.54 -131.6126
281.56 -131.6126
281.58 -131.6126
281.6 -131.6126
281.62 -131.6126
281.64 -131.6126
281.66 -131.6126
281.68 -131.6126
281.7 -131.6126
281.72 -131.6126
281.74 -131.6126
281.76 -131.6126
281.78 -131.6126
281.8 -131.6126
281.82 -131.6126
281.84 -131.6126
281.86 -131.6126
281.88 -131.6126
281.9 -131.6126
281.92 -131.6126
281.94 -131.6126
281.96 -131.6126
281.98 -131.6126
282 -131.6126
282.02 -131.6126
282.04 -131.6126
282.06 -131.6126
282.08 -131.6126
282.1 -131.6126
282.12 -131.6126
282.14 -131.6126
282.16 -131.6126
282.18 -131.6126
282.2 -131.6126
282.22 -131.6126
282.24 -131.6126
282.26 -131.6126
282.28 -131.6126
282.3 -131.6126
282.32 -131.6126
282.34 -131.6126
282.36 -131.6126
282.38 -131.6126
282.4 -131.6126
282.42 -131.6126
282.44 -131.6126
282.46 -131.6126
282.48 -131.6126
282.5 -131.6126
282.52 -131.6126
282.54 -131.6126
282.56 -131.6126
282.58 -131.6126
282.6 -131.6126
282.62 -131.6126
282.64 -131.6126
282.66 -131.6126
282.68 -131.6126
282.7 -131.6126
282.72 -131.6126
282.74 -131.6126
282.76 -131.6126
282.78 -131.6126
282.8 -131.6126
282.82 -131.6126
282.84 -131.6126
282.86 -131.6126
282.88 -131.6126
282.9 -131.6126
282.92 -131.6126
282.94 -131.6126
282.96 -131.6126
282.98 -131.6126
283 -131.6126
283.02 -131.6126
283.04 -131.6126
283.06 -131.6126
283.08 -131.6126
283.1 -131.6126
283.12 -131.6126
283.14 -131.6126
283.16 -131.6126
283.18 -131.6126
283.2 -131.6126
283.22 -131.6126
283.24 -131.6126
283.26 -131.6126
283.28 -131.6126
283.3 -131.6126
283.32 -131.6126
283.34 -131.6126
283.36 -131.6126
283.38 -131.6126
283.4 -131.6126
283.42 -131.6126
283.44 -131.6126
283.46 -131.6126
283.48 -131.6126
283.5 -131.6126
283.52 -131.6126
283.54 -131.6126
283.56 -131.6126
283.58 -131.6126
283.6 -131.6126
283.62 -131.6126
283.64 -131.6126
283.66 -131.6126
283.68 -131.6126
283.7 -131.6126
283.72 -131.6126
283.74 -131.6126
283.76 -131.6126
283.78 -131.6126
283.8 -131.6126
283.82 -131.6126
283.84 -131.6126
283.86 -131.6126
283.88 -131.6126
283.9 -131.6126
283.92 -131.6126
283.94 -131.6126
283.96 -131.6126
283.98 -131.6126
284 -131.6126
284.02 -131.6126
284.04 -131.6126
284.06 -131.6126
284.08 -131.6126
284.1 -131.6126
284.12 -131.6126
284.14 -131.6126
284.16 -131.6126
284.18 -131.6126
284.2 -131.6126
284.22 -131.6126
284.24 -131.6126
284.26 -131.6126
284.28 -131.6126
284.3 -131.6126
284.32 -131.6126
284.34 -131.6126
284.36 -131.6126
284.38 -131.6126
284.4 -131.6126
284.42 -131.6126
284.44 -131.6126
284.46 -131.6126
284.48 -131.6126
284.5 -131.6126
284.52 -131.6126
284.54 -131.6126
284.56 -131.6126
284.58 -131.6126
284.6 -131.6126
284.62 -131.6126
284.64 -131.6126
284.66 -131.6126
284.68 -131.6126
284.7 -131.6126
284.72 -131.6126
284.74 -131.6126
284.76 -131.6126
284.78 -131.6126
284.8 -131.6126
284.82 -131.6126
284.84 -131.6126
284.86 -131.6126
284.88 -131.6126
284.9 -131.6126
284.92 -131.6126
284.94 -131.6126
284.96 -131.6126
284.98 -131.6126
285 -131.6126
285.02 -131.6126
285.04 -131.6126
285.06 -131.6126
285.08 -131.6126
285.1 -131.6126
285.12 -131.6126
285.14 -131.6126
285.16 -131.6126
285.18 -131.6126
285.2 -131.6126
285.22 -131.6126
285.24 -131.6126
285.26 -131.6126
285.28 -131.6126
285.3 -131.6126
285.32 -131.6126
285.34 -131.6126
285.36 -131.6126
285.38 -131.6126
285.4 -131.6126
285.42 -131.6126
285.44 -131.6126
285.46 -131.6126
285.48 -131.6126
285.5 -131.6126
285.52 -131.6126
285.54 -131.6126
285.56 -131.6126
285.58 -131.6126
285.6 -131.6126
285.62 -131.6126
285.64 -131.6126
285.66 -131.6126
285.68 -131.6126
285.7 -131.6126
285.72 -131.6126
285.74 -131.6126
285.76 -131.6126
285.78 -131.6126
285.8 -131.6126
285.82 -131.6126
285.84 -131.6126
285.86 -131.6126
285.88 -131.6126
285.9 -131.6126
285.92 -131.6126
285.94 -131.6126
285.96 -131.6126
285.98 -131.6126
286 -131.6126
286.02 -131.6126
286.04 -131.6126
286.06 -131.6126
286.08 -131.6126
286.1 -131.6126
286.12 -131.6126
286.14 -131.6126
286.16 -131.6126
286.18 -131.6126
286.2 -131.6126
286.22 -131.6126
286.24 -131.6126
286.26 -131.6126
286.28 -131.6126
286.3 -131.6126
286.32 -131.6126
286.34 -131.6126
286.36 -131.6126
286.38 -131.6126
286.4 -131.6126
286.42 -131.6126
286.44 -131.6126
286.46 -131.6126
286.48 -131.6126
286.5 -131.6126
286.52 -131.6126
286.54 -131.6126
286.56 -131.6126
286.58 -131.6126
286.6 -131.6126
286.62 -131.6126
286.64 -131.6126
286.66 -131.6126
286.68 -131.6126
286.7 -131.6126
286.72 -131.6126
286.74 -131.6126
286.76 -131.6126
286.78 -131.6126
286.8 -131.6126
286.82 -131.6126
286.84 -131.6126
286.86 -131.6126
286.88 -131.6126
286.9 -131.6126
286.92 -131.6126
286.94 -131.6126
286.96 -131.6126
286.98 -131.6126
287 -131.6126
287.02 -131.6126
287.04 -131.6126
287.06 -131.6126
287.08 -131.6126
287.1 -131.6126
287.12 -131.6126
287.14 -131.6126
287.16 -131.6126
287.18 -131.6126
287.2 -131.6126
287.22 -131.6126
287.24 -131.6126
287.26 -131.6126
287.28 -131.6126
287.3 -131.6126
287.32 -131.6126
287.34 -131.6126
287.36 -131.6126
287.38 -131.6126
287.4 -131.6126
287.42 -131.6126
287.44 -131.6126
287.46 -131.6126
287.48 -131.6126
287.5 -131.6126
287.52 -131.6126
287.54 -131.6126
287.56 -131.6126
287.58 -131.6126
287.6 -131.6126
287.62 -131.6126
287.64 -131.6126
287.66 -131.6126
287.68 -131.6126
287.7 -131.6126
287.72 -131.6126
287.74 -131.6126
287.76 -131.6126
287.78 -131.6126
287.8 -131.6126
287.82 -131.6126
287.84 -131.6126
287.86 -131.6126
287.88 -131.6126
287.9 -131.6126
287.92 -131.6126
287.94 -131.6126
287.96 -131.6126
287.98 -131.6126
288 -131.6126
288.02 -131.6126
288.04 -131.6126
288.06 -131.6126
288.08 -131.6126
288.1 -131.6126
288.12 -131.6126
288.14 -131.6126
288.16 -131.6126
288.18 -131.6126
288.2 -131.6126
288.22 -131.6126
288.24 -131.6126
288.26 -131.6126
288.28 -131.6126
288.3 -131.6126
288.32 -131.6126
288.34 -131.6126
288.36 -131.6126
288.38 -131.6126
288.4 -131.6126
288.42 -131.6126
288.44 -131.6126
288.46 -131.6126
288.48 -131.6126
288.5 -131.6126
288.52 -131.6126
288.54 -131.6126
288.56 -131.6126
288.58 -131.6126
288.6 -131.6126
288.62 -131.6126
288.64 -131.6126
288.66 -131.6126
288.68 -131.6126
288.7 -131.6126
288.72 -131.6126
288.74 -131.6126
288.76 -131.6126
288.78 -131.6126
288.8 -131.6126
288.82 -131.6126
288.84 -131.6126
288.86 -131.6126
288.88 -131.6126
288.9 -131.6126
288.92 -131.6126
288.94 -131.6126
288.96 -131.6126
288.98 -131.6126
289 -131.6126
289.02 -131.6126
289.04 -131.6126
289.06 -131.6126
289.08 -131.6126
289.1 -131.6126
289.12 -131.6126
289.14 -131.6126
289.16 -131.6126
289.18 -131.6126
289.2 -131.6126
289.22 -131.6126
289.24 -131.6126
289.26 -131.6126
289.28 -131.6126
289.3 -131.6126
289.32 -131.6126
289.34 -131.6126
289.36 -131.6126
289.38 -131.6126
289.4 -131.6126
289.42 -131.6126
289.44 -131.6126
289.46 -131.6126
289.48 -131.6126
289.5 -131.6126
289.52 -131.6126
289.54 -131.6126
289.56 -131.6126
289.58 -131.6126
289.6 -131.6126
289.62 -131.6126
289.64 -131.6126
289.66 -131.6126
289.68 -131.6126
289.7 -131.6126
289.72 -131.6126
289.74 -131.6126
289.76 -131.6126
289.78 -131.6126
289.8 -131.6126
289.82 -131.6126
289.84 -131.6126
289.86 -131.6126
289.88 -131.6126
289.9 -131.6126
289.92 -131.6126
289.94 -131.6126
289.96 -131.6126
289.98 -131.6126
290 -131.6126
290.02 -131.6126
290.04 -131.6126
290.06 -131.6126
290.08 -131.6126
290.1 -131.6126
290.12 -131.6126
290.14 -131.6126
290.16 -131.6126
290.18 -131.6126
290.2 -131.6126
290.22 -131.6126
290.24 -131.6126
290.26 -131.6126
290.28 -131.6126
290.3 -131.6126
290.32 -131.6126
290.34 -131.6126
290.36 -131.6126
290.38 -131.6126
290.4 -131.6126
290.42 -131.6126
290.44 -131.6126
290.46 -131.6126
290.48 -131.6126
290.5 -131.6126
290.52 -131.6126
290.54 -131.6126
290.56 -131.6126
290.58 -131.6126
290.6 -131.6126
290.62 -131.6126
290.64 -131.6126
290.66 -131.6126
290.68 -131.6126
290.7 -131.6126
290.72 -131.6126
290.74 -131.6126
290.76 -131.6126
290.78 -131.6126
290.8 -131.6126
290.82 -131.6126
290.84 -131.6126
290.86 -131.6126
290.88 -131.6126
290.9 -131.6126
290.92 -131.6126
290.94 -131.6126
290.96 -131.6126
290.98 -131.6126
291 -131.6126
291.02 -131.6126
291.04 -131.6126
291.06 -131.6126
291.08 -131.6126
291.1 -131.6126
291.12 -131.6126
291.14 -131.6126
291.16 -131.6126
291.18 -131.6126
291.2 -131.6126
291.22 -131.6126
291.24 -131.6126
291.26 -131.6126
291.28 -131.6126
291.3 -131.6126
291.32 -131.6126
291.34 -131.6126
291.36 -131.6126
291.38 -131.6126
291.4 -131.6126
291.42 -131.6126
291.44 -131.6126
291.46 -131.6126
291.48 -131.6126
291.5 -131.6126
291.52 -131.6126
291.54 -131.6126
291.56 -131.6126
291.58 -131.6126
291.6 -131.6126
291.62 -131.6126
291.64 -131.6126
291.66 -131.6126
291.68 -131.6126
291.7 -131.6126
291.72 -131.6126
291.74 -131.6126
291.76 -131.6126
291.78 -131.6126
291.8 -131.6126
291.82 -131.6126
291.84 -131.6126
291.86 -131.6126
291.88 -131.6126
291.9 -131.6126
291.92 -131.6126
291.94 -131.6126
291.96 -131.6126
291.98 -131.6126
292 -131.6126
292.02 -131.6126
292.04 -131.6126
292.06 -131.6126
292.08 -131.6126
292.1 -131.6126
292.12 -131.6126
292.14 -131.6126
292.16 -131.6126
292.18 -131.6126
292.2 -131.6126
292.22 -131.6126
292.24 -131.6126
292.26 -131.6126
292.28 -131.6126
292.3 -131.6126
292.32 -131.6126
292.34 -131.6126
292.36 -131.6126
292.38 -131.6126
292.4 -131.6126
292.42 -131.6126
292.44 -131.6126
292.46 -131.6126
292.48 -131.6126
292.5 -131.6126
292.52 -131.6126
292.54 -131.6126
292.56 -131.6126
292.58 -131.6126
292.6 -131.6126
292.62 -131.6126
292.64 -131.6126
292.66 -131.6126
292.68 -131.6126
292.7 -131.6126
292.72 -131.6126
292.74 -131.6126
292.76 -131.6126
292.78 -131.6126
292.8 -131.6126
292.82 -131.6126
292.84 -131.6126
292.86 -131.6126
292.88 -131.6126
292.9 -131.6126
292.92 -131.6126
292.94 -131.6126
292.96 -131.6126
292.98 -131.6126
293 -131.6126
293.02 -131.6126
293.04 -131.6126
293.06 -131.6126
293.08 -131.6126
293.1 -131.6126
293.12 -131.6126
293.14 -131.6126
293.16 -131.6126
293.18 -131.6126
293.2 -131.6126
293.22 -131.6126
293.24 -131.6126
293.26 -131.6126
293.28 -131.6126
293.3 -131.6126
293.32 -131.6126
293.34 -131.6126
293.36 -131.6126
293.38 -131.6126
293.4 -131.6126
293.42 -131.6126
293.44 -131.6126
293.46 -131.6126
293.48 -131.6126
293.5 -131.6126
293.52 -131.6126
293.54 -131.6126
293.56 -131.6126
293.58 -131.6126
293.6 -131.6126
293.62 -131.6126
293.64 -131.6126
293.66 -131.6126
293.68 -131.6126
293.7 -131.6126
293.72 -131.6126
293.74 -131.6126
293.76 -131.6126
293.78 -131.6126
293.8 -131.6126
293.82 -131.6126
293.84 -131.6126
293.86 -131.6126
293.88 -131.6126
293.9 -131.6126
293.92 -131.6126
293.94 -131.6126
293.96 -131.6126
293.98 -131.6126
294 -131.6126
294.02 -131.6126
294.04 -131.6126
294.06 -131.6126
294.08 -131.6126
294.1 -131.6126
294.12 -131.6126
294.14 -131.6126
294.16 -131.6126
294.18 -131.6126
294.2 -131.6126
294.22 -131.6126
294.24 -131.6126
294.26 -131.6126
294.28 -131.6126
294.3 -131.6126
294.32 -131.6126
294.34 -131.6126
294.36 -131.6126
294.38 -131.6126
294.4 -131.6126
294.42 -131.6126
294.44 -131.6126
294.46 -131.6126
294.48 -131.6126
294.5 -131.6126
294.52 -131.6126
294.54 -131.6126
294.56 -131.6126
294.58 -131.6126
294.6 -131.6126
294.62 -131.6126
294.64 -131.6126
294.66 -131.6126
294.68 -131.6126
294.7 -131.6126
294.72 -131.6126
294.74 -131.6126
294.76 -131.6126
294.78 -131.6126
294.8 -131.6126
294.82 -131.6126
294.84 -131.6126
294.86 -131.6126
294.88 -131.6126
294.9 -131.6126
294.92 -131.6126
294.94 -131.6126
294.96 -131.6126
294.98 -131.6126
295 -131.6126
295.02 -131.6126
295.04 -131.6126
295.06 -131.6126
295.08 -131.6126
295.1 -131.6126
295.12 -131.6126
295.14 -131.6126
295.16 -131.6126
295.18 -131.6126
295.2 -131.6126
295.22 -131.6126
295.24 -131.6126
295.26 -131.6126
295.28 -131.6126
295.3 -131.6126
295.32 -131.6126
295.34 -131.6126
295.36 -131.6126
295.38 -131.6126
295.4 -131.6126
295.42 -131.6126
295.44 -131.6126
295.46 -131.6126
295.48 -131.6126
295.5 -131.6126
295.52 -131.6126
295.54 -131.6126
295.56 -131.6126
295.58 -131.6126
295.6 -131.6126
295.62 -131.6126
295.64 -131.6126
295.66 -131.6126
295.68 -131.6126
295.7 -131.6126
295.72 -131.6126
295.74 -131.6126
295.76 -131.6126
295.78 -131.6126
295.8 -131.6126
295.82 -131.6126
295.84 -131.6126
295.86 -131.6126
295.88 -131.6126
295.9 -131.6126
295.92 -131.6126
295.94 -131.6126
295.96 -131.6126
295.98 -131.6126
296 -131.6126
296.02 -131.6126
296.04 -131.6126
296.06 -131.6126
296.08 -131.6126
296.1 -131.6126
296.12 -131.6126
296.14 -131.6126
296.16 -131.6126
296.18 -131.6126
296.2 -131.6126
296.22 -131.6126
296.24 -131.6126
296.26 -131.6126
296.28 -131.6126
296.3 -131.6126
296.32 -131.6126
296.34 -131.6126
296.36 -131.6126
296.38 -131.6126
296.4 -131.6126
296.42 -131.6126
296.44 -131.6126
296.46 -131.6126
296.48 -131.6126
296.5 -131.6126
296.52 -131.6126
296.54 -131.6126
296.56 -131.6126
296.58 -131.6126
296.6 -131.6126
296.62 -131.6126
296.64 -131.6126
296.66 -131.6126
296.68 -131.6126
296.7 -131.6126
296.72 -131.6126
296.74 -131.6126
296.76 -131.6126
296.78 -131.6126
296.8 -131.6126
296.82 -131.6126
296.84 -131.6126
296.86 -131.6126
296.88 -131.6126
296.9 -131.6126
296.92 -131.6126
296.94 -131.6126
296.96 -131.6126
296.98 -131.6126
297 -131.6126
297.02 -131.6126
297.04 -131.6126
297.06 -131.6126
297.08 -131.6126
297.1 -131.6126
297.12 -131.6126
297.14 -131.6126
297.16 -131.6126
297.18 -131.6126
297.2 -131.6126
297.22 -131.6126
297.24 -131.6126
297.26 -131.6126
297.28 -131.6126
297.3 -131.6126
297.32 -131.6126
297.34 -131.6126
297.36 -131.6126
297.38 -131.6126
297.4 -131.6126
297.42 -131.6126
297.44 -131.6126
297.46 -131.6126
297.48 -131.6126
297.5 -131.6126
297.52 -131.6126
297.54 -131.6126
297.56 -131.6126
297.58 -131.6126
297.6 -131.6126
297.62 -131.6126
297.64 -131.6126
297.66 -131.6126
297.68 -131.6126
297.7 -131.6126
297.72 -131.6126
297.74 -131.6126
297.76 -131.6126
297.78 -131.6126
297.8 -131.6126
297.82 -131.6126
297.84 -131.6126
297.86 -131.6126
297.88 -131.6126
297.9 -131.6126
297.92 -131.6126
297.94 -131.6126
297.96 -131.6126
297.98 -131.6126
298 -131.6126
298.02 -131.6126
298.04 -131.6126
298.06 -131.6126
298.08 -131.6126
298.1 -131.6126
298.12 -131.6126
298.14 -131.6126
298.16 -131.6126
298.18 -131.6126
298.2 -131.6126
298.22 -131.6126
298.24 -131.6126
298.26 -131.6126
298.28 -131.6126
298.3 -131.6126
298.32 -131.6126
298.34 -131.6126
298.36 -131.6126
298.38 -131.6126
298.4 -131.6126
298.42 -131.6126
298.44 -131.6126
298.46 -131.6126
298.48 -131.6126
298.5 -131.6126
298.52 -131.6126
298.54 -131.6126
298.56 -131.6126
298.58 -131.6126
298.6 -131.6126
298.62 -131.6126
298.64 -131.6126
298.66 -131.6126
298.68 -131.6126
298.7 -131.6126
298.72 -131.6126
298.74 -131.6126
298.76 -131.6126
298.78 -131.6126
298.8 -131.6126
298.82 -131.6126
298.84 -131.6126
298.86 -131.6126
298.88 -131.6126
298.9 -131.6126
298.92 -131.6126
298.94 -131.6126
298.96 -131.6126
298.98 -131.6126
299 -131.6126
299.02 -131.6126
299.04 -131.6126
299.06 -131.6126
299.08 -131.6126
299.1 -131.6126
299.12 -131.6126
299.14 -131.6126
299.16 -131.6126
299.18 -131.6126
299.2 -131.6126
299.22 -131.6126
299.24 -131.6126
299.26 -131.6126
299.28 -131.6126
299.3 -131.6126
299.32 -131.6126
299.34 -131.6126
299.36 -131.6126
299.38 -131.6126
299.4 -131.6126
299.42 -131.6126
299.44 -131.6126
299.46 -131.6126
299.48 -131.6126
299.5 -131.6126
299.52 -131.6126
299.54 -131.6126
299.56 -131.6126
299.58 -131.6126
299.6 -131.6126
299.62 -131.6126
299.64 -131.6126
299.66 -131.6126
299.68 -131.6126
299.7 -131.6126
299.72 -131.6126
299.74 -131.6126
299.76 -131.6126
299.78 -131.6126
299.8 -131.6126
299.82 -131.6126
299.84 -131.6126
299.86 -131.6126
299.88 -131.6126
299.9 -131.6126
299.92 -131.6126
299.94 -131.6126
299.96 -131.6126
299.98 -131.6126
300 -131.6126
300.02 -131.6126
300.04 -131.6126
300.06 -131.6126
300.08 -131.6126
300.1 -131.6126
300.12 -131.6126
300.14 -131.6126
300.16 -131.6126
300.18 -131.6126
300.2 -131.6126
300.22 -131.6126
300.24 -131.6126
300.26 -131.6126
300.28 -131.6126
300.3 -131.6126
300.32 -131.6126
300.34 -131.6126
300.36 -131.6126
300.38 -131.6126
300.4 -131.6126
300.42 -131.6126
300.44 -131.6126
300.46 -131.6126
300.48 -131.6126
300.5 -131.6126
300.52 -131.6126
300.54 -131.6126
300.56 -131.6126
300.58 -131.6126
300.6 -131.6126
300.62 -131.6126
300.64 -131.6126
300.66 -131.6126
300.68 -131.6126
300.7 -131.6126
300.72 -131.6126
300.74 -131.6126
300.76 -131.6126
300.78 -131.6126
300.8 -131.6126
300.82 -131.6126
300.84 -131.6126
300.86 -131.6126
300.88 -131.6126
300.9 -131.6126
300.92 -131.6126
300.94 -131.6126
300.96 -131.6126
300.98 -131.6126
301 -131.6126
301.02 -131.6126
301.04 -131.6126
301.06 -131.6126
301.08 -131.6126
301.1 -131.6126
301.12 -131.6126
301.14 -131.6126
301.16 -131.6126
301.18 -131.6126
301.2 -131.6126
301.22 -131.6126
301.24 -131.6126
301.26 -131.6126
301.28 -131.6126
301.3 -131.6126
301.32 -131.6126
301.34 -131.6126
301.36 -131.6126
301.38 -131.6126
301.4 -131.6126
301.42 -131.6126
301.44 -131.6126
301.46 -131.6126
301.48 -131.6126
301.5 -131.6126
301.52 -131.6126
301.54 -131.6126
301.56 -131.6126
301.58 -131.6126
301.6 -131.6126
301.62 -131.6126
301.64 -131.6126
301.66 -131.6126
301.68 -131.6126
301.7 -131.6126
301.72 -131.6126
301.74 -131.6126
301.76 -131.6126
301.78 -131.6126
301.8 -131.6126
301.82 -131.6126
301.84 -131.6126
301.86 -131.6126
301.88 -131.6126
301.9 -131.6126
301.92 -131.6126
301.94 -131.6126
301.96 -131.6126
301.98 -131.6126
302 -131.6126
302.02 -131.6126
302.04 -131.6126
302.06 -131.6126
302.08 -131.6126
302.1 -131.6126
302.12 -131.6126
302.14 -131.6126
302.16 -131.6126
302.18 -131.6126
302.2 -131.6126
302.22 -131.6126
302.24 -131.6126
302.26 -131.6126
302.28 -131.6126
302.3 -131.6126
302.32 -131.6126
302.34 -131.6126
302.36 -131.6126
302.38 -131.6126
302.4 -131.6126
302.42 -131.6126
302.44 -131.6126
302.46 -131.6126
302.48 -131.6126
302.5 -131.6126
302.52 -131.6126
302.54 -131.6126
302.56 -131.6126
302.58 -131.6126
302.6 -131.6126
302.62 -131.6126
302.64 -131.6126
302.66 -131.6126
302.68 -131.6126
302.7 -131.6126
302.72 -131.6126
302.74 -131.6126
302.76 -131.6126
302.78 -131.6126
302.8 -131.6126
302.82 -131.6126
302.84 -131.6126
302.86 -131.6126
302.88 -131.6126
302.9 -131.6126
302.92 -131.6126
302.94 -131.6126
302.96 -131.6126
302.98 -131.6126
303 -131.6126
303.02 -131.6126
303.04 -131.6126
303.06 -131.6126
303.08 -131.6126
303.1 -131.6126
303.12 -131.6126
303.14 -131.6126
303.16 -131.6126
303.18 -131.6126
303.2 -131.6126
303.22 -131.6126
303.24 -131.6126
303.26 -131.6126
303.28 -131.6126
303.3 -131.6126
303.32 -131.6126
303.34 -131.6126
303.36 -131.6126
303.38 -131.6126
303.4 -131.6126
303.42 -131.6126
303.44 -131.6126
303.46 -131.6126
303.48 -131.6126
303.5 -131.6126
303.52 -131.6126
303.54 -131.6126
303.56 -131.6126
303.58 -131.6126
303.6 -131.6126
303.62 -131.6126
303.64 -131.6126
303.66 -131.6126
303.68 -131.6126
303.7 -131.6126
303.72 -131.6126
303.74 -131.6126
303.76 -131.6126
303.78 -131.6126
303.8 -131.6126
303.82 -131.6126
303.84 -131.6126
303.86 -131.6126
303.88 -131.6126
303.9 -131.6126
303.92 -131.6126
303.94 -131.6126
303.96 -131.6126
303.98 -131.6126
304 -131.6126
304.02 -131.6126
304.04 -131.6126
304.06 -131.6126
304.08 -131.6126
304.1 -131.6126
304.12 -131.6126
304.14 -131.6126
304.16 -131.6126
304.18 -131.6126
304.2 -131.6126
304.22 -131.6126
304.24 -131.6126
304.26 -131.6126
304.28 -131.6126
304.3 -131.6126
304.32 -131.6126
304.34 -131.6126
304.36 -131.6126
304.38 -131.6126
304.4 -131.6126
304.42 -131.6126
304.44 -131.6126
304.46 -131.6126
304.48 -131.6126
304.5 -131.6126
304.52 -131.6126
304.54 -131.6126
304.56 -131.6126
304.58 -131.6126
304.6 -131.6126
304.62 -131.6126
304.64 -131.6126
304.66 -131.6126
304.68 -131.6126
304.7 -131.6126
304.72 -131.6126
304.74 -131.6126
304.76 -131.6126
304.78 -131.6126
304.8 -131.6126
304.82 -131.6126
304.84 -131.6126
304.86 -131.6126
304.88 -131.6126
304.9 -131.6126
304.92 -131.6126
304.94 -131.6126
304.96 -131.6126
304.98 -131.6126
305 -131.6126
305.02 -131.6126
305.04 -131.6126
305.06 -131.6126
305.08 -131.6126
305.1 -131.6126
305.12 -131.6126
305.14 -131.6126
305.16 -131.6126
305.18 -131.6126
305.2 -131.6126
305.22 -131.6126
305.24 -131.6126
305.26 -131.6126
305.28 -131.6126
305.3 -131.6126
305.32 -131.6126
305.34 -131.6126
305.36 -131.6126
305.38 -131.6126
305.4 -131.6126
305.42 -131.6126
305.44 -131.6126
305.46 -131.6126
305.48 -131.6126
305.5 -131.6126
305.52 -131.6126
305.54 -131.6126
305.56 -131.6126
305.58 -131.6126
305.6 -131.6126
305.62 -131.6126
305.64 -131.6126
305.66 -131.6126
305.68 -131.6126
305.7 -131.6126
305.72 -131.6126
305.74 -131.6126
305.76 -131.6126
305.78 -131.6126
305.8 -131.6126
305.82 -131.6126
305.84 -131.6126
305.86 -131.6126
305.88 -131.6126
305.9 -131.6126
305.92 -131.6126
305.94 -131.6126
305.96 -131.6126
305.98 -131.6126
306 -131.6126
306.02 -131.6126
306.04 -131.6126
306.06 -131.6126
306.08 -131.6126
306.1 -131.6126
306.12 -131.6126
306.14 -131.6126
306.16 -131.6126
306.18 -131.6126
306.2 -131.6126
306.22 -131.6126
306.24 -131.6126
306.26 -131.6126
306.28 -131.6126
306.3 -131.6126
306.32 -131.6126
306.34 -131.6126
306.36 -131.6126
306.38 -131.6126
306.4 -131.6126
306.42 -131.6126
306.44 -131.6126
306.46 -131.6126
306.48 -131.6126
306.5 -131.6126
306.52 -131.6126
306.54 -131.6126
306.56 -131.6126
306.58 -131.6126
306.6 -131.6126
306.62 -131.6126
306.64 -131.6126
306.66 -131.6126
306.68 -131.6126
306.7 -131.6126
306.72 -131.6126
306.74 -131.6126
306.76 -131.6126
306.78 -131.6126
306.8 -131.6126
306.82 -131.6126
306.84 -131.6126
306.86 -131.6126
306.88 -131.6126
306.9 -131.6126
306.92 -131.6126
306.94 -131.6126
306.96 -131.6126
306.98 -131.6126
307 -131.6126
307.02 -131.6126
307.04 -131.6126
307.06 -131.6126
307.08 -131.6126
307.1 -131.6126
307.12 -131.6126
307.14 -131.6126
307.16 -131.6126
307.18 -131.6126
307.2 -131.6126
307.22 -131.6126
307.24 -131.6126
307.26 -131.6126
307.28 -131.6126
307.3 -131.6126
307.32 -131.6126
307.34 -131.6126
307.36 -131.6126
307.38 -131.6126
307.4 -131.6126
307.42 -131.6126
307.44 -131.6126
307.46 -131.6126
307.48 -131.6126
307.5 -131.6126
307.52 -131.6126
307.54 -131.6126
307.56 -131.6126
307.58 -131.6126
307.6 -131.6126
307.62 -131.6126
307.64 -131.6126
307.66 -131.6126
307.68 -131.6126
307.7 -131.6126
307.72 -131.6126
307.74 -131.6126
307.76 -131.6126
307.78 -131.6126
307.8 -131.6126
307.82 -131.6126
307.84 -131.6126
307.86 -131.6126
307.88 -131.6126
307.9 -131.6126
307.92 -131.6126
307.94 -131.6126
307.96 -131.6126
307.98 -131.6126
308 -131.6126
308.02 -131.6126
308.04 -131.6126
308.06 -131.6126
308.08 -131.6126
308.1 -131.6126
308.12 -131.6126
308.14 -131.6126
308.16 -131.6126
308.18 -131.6126
308.2 -131.6126
308.22 -131.6126
308.24 -131.6126
308.26 -131.6126
308.28 -131.6126
308.3 -131.6126
308.32 -131.6126
308.34 -131.6126
308.36 -131.6126
308.38 -131.6126
308.4 -131.6126
308.42 -131.6126
308.44 -131.6126
308.46 -131.6126
308.48 -131.6126
308.5 -131.6126
308.52 -131.6126
308.54 -131.6126
308.56 -131.6126
308.58 -131.6126
308.6 -131.6126
308.62 -131.6126
308.64 -131.6126
308.66 -131.6126
308.68 -131.6126
308.7 -131.6126
308.72 -131.6126
308.74 -131.6126
308.76 -131.6126
308.78 -131.6126
308.8 -131.6126
308.82 -131.6126
308.84 -131.6126
308.86 -131.6126
308.88 -131.6126
308.9 -131.6126
308.92 -131.6126
308.94 -131.6126
308.96 -131.6126
308.98 -131.6126
309 -131.6126
309.02 -131.6126
309.04 -131.6126
309.06 -131.6126
309.08 -131.6126
309.1 -131.6126
309.12 -131.6126
309.14 -131.6126
309.16 -131.6126
309.18 -131.6126
309.2 -131.6126
309.22 -131.6126
309.24 -131.6126
309.26 -131.6126
309.28 -131.6126
309.3 -131.6126
309.32 -131.6126
309.34 -131.6126
309.36 -131.6126
309.38 -131.6126
309.4 -131.6126
309.42 -131.6126
309.44 -131.6126
309.46 -131.6126
309.48 -131.6126
309.5 -131.6126
309.52 -131.6126
309.54 -131.6126
309.56 -131.6126
309.58 -131.6126
309.6 -131.6126
309.62 -131.6126
309.64 -131.6126
309.66 -131.6126
309.68 -131.6126
309.7 -131.6126
309.72 -131.6126
309.74 -131.6126
309.76 -131.6126
309.78 -131.6126
309.8 -131.6126
309.82 -131.6126
309.84 -131.6126
309.86 -131.6126
309.88 -131.6126
309.9 -131.6126
309.92 -131.6126
309.94 -131.6126
309.96 -131.6126
309.98 -131.6126
310 -131.6126
310.02 -131.6126
310.04 -131.6126
310.06 -131.6126
310.08 -131.6126
310.1 -131.6126
310.12 -131.6126
310.14 -131.6126
310.16 -131.6126
310.18 -131.6126
310.2 -131.6126
310.22 -131.6126
310.24 -131.6126
310.26 -131.6126
310.28 -131.6126
310.3 -131.6126
310.32 -131.6126
310.34 -131.6126
310.36 -131.6126
310.38 -131.6126
310.4 -131.6126
310.42 -131.6126
310.44 -131.6126
310.46 -131.6126
310.48 -131.6126
310.5 -131.6126
310.52 -131.6126
310.54 -131.6126
310.56 -131.6126
310.58 -131.6126
310.6 -131.6126
310.62 -131.6126
310.64 -131.6126
310.66 -131.6126
310.68 -131.6126
310.7 -131.6126
310.72 -131.6126
310.74 -131.6126
310.76 -131.6126
310.78 -131.6126
310.8 -131.6126
310.82 -131.6126
310.84 -131.6126
310.86 -131.6126
310.88 -131.6126
310.9 -131.6126
310.92 -131.6126
310.94 -131.6126
310.96 -131.6126
310.98 -131.6126
311 -131.6126
311.02 -131.6126
311.04 -131.6126
311.06 -131.6126
311.08 -131.6126
311.1 -131.6126
311.12 -131.6126
311.14 -131.6126
311.16 -131.6126
311.18 -131.6126
311.2 -131.6126
311.22 -131.6126
311.24 -131.6126
311.26 -131.6126
311.28 -131.6126
311.3 -131.6126
311.32 -131.6126
311.34 -131.6126
311.36 -131.6126
311.38 -131.6126
311.4 -131.6126
311.42 -131.6126
311.44 -131.6126
311.46 -131.6126
311.48 -131.6126
311.5 -131.6126
311.52 -131.6126
311.54 -131.6126
311.56 -131.6126
311.58 -131.6126
311.6 -131.6126
311.62 -131.6126
311.64 -131.6126
311.66 -131.6126
311.68 -131.6126
311.7 -131.6126
311.72 -131.6126
311.74 -131.6126
311.76 -131.6126
311.78 -131.6126
311.8 -131.6126
311.82 -131.6126
311.84 -131.6126
311.86 -131.6126
311.88 -131.6126
311.9 -131.6126
311.92 -131.6126
311.94 -131.6126
311.96 -131.6126
311.98 -131.6126
312 -131.6126
312.02 -131.6126
312.04 -131.6126
312.06 -131.6126
312.08 -131.6126
312.1 -131.6126
312.12 -131.6126
312.14 -131.6126
312.16 -131.6126
312.18 -131.6126
312.2 -131.6126
312.22 -131.6126
312.24 -131.6126
312.26 -131.6126
312.28 -131.6126
312.3 -131.6126
312.32 -131.6126
312.34 -131.6126
312.36 -131.6126
312.38 -131.6126
312.4 -131.6126
312.42 -131.6126
312.44 -131.6126
312.46 -131.6126
312.48 -131.6126
312.5 -131.6126
312.52 -131.6126
312.54 -131.6126
312.56 -131.6126
312.58 -131.6126
312.6 -131.6126
312.62 -131.6126
312.64 -131.6126
312.66 -131.6126
312.68 -131.6126
312.7 -131.6126
312.72 -131.6126
312.74 -131.6126
312.76 -131.6126
312.78 -131.6126
312.8 -131.6126
312.82 -131.6126
312.84 -131.6126
312.86 -131.6126
312.88 -131.6126
312.9 -131.6126
312.92 -131.6126
312.94 -131.6126
312.96 -131.6126
312.98 -131.6126
313 -131.6126
313.02 -131.6126
313.04 -131.6126
313.06 -131.6126
313.08 -131.6126
313.1 -131.6126
313.12 -131.6126
313.14 -131.6126
313.16 -131.6126
313.18 -131.6126
313.2 -131.6126
313.22 -131.6126
313.24 -131.6126
313.26 -131.6126
313.28 -131.6126
313.3 -131.6126
313.32 -131.6126
313.34 -131.6126
313.36 -131.6126
313.38 -131.6126
313.4 -131.6126
313.42 -131.6126
313.44 -131.6126
313.46 -131.6126
313.48 -131.6126
313.5 -131.6126
313.52 -131.6126
313.54 -131.6126
313.56 -131.6126
313.58 -131.6126
313.6 -131.6126
313.62 -131.6126
313.64 -131.6126
313.66 -131.6126
313.68 -131.6126
313.7 -131.6126
313.72 -131.6126
313.74 -131.6126
313.76 -131.6126
313.78 -131.6126
313.8 -131.6126
313.82 -131.6126
313.84 -131.6126
313.86 -131.6126
313.88 -131.6126
313.9 -131.6126
313.92 -131.6126
313.94 -131.6126
313.96 -131.6126
313.98 -131.6126
314 -131.6126
314.02 -131.6126
314.04 -131.6126
314.06 -131.6126
314.08 -131.6126
314.1 -131.6126
314.12 -131.6126
314.14 -131.6126
314.16 -131.6126
314.18 -131.6126
314.2 -131.6126
314.22 -131.6126
314.24 -131.6126
314.26 -131.6126
314.28 -131.6126
314.3 -131.6126
314.32 -131.6126
314.34 -131.6126
314.36 -131.6126
314.38 -131.6126
314.4 -131.6126
314.42 -131.6126
314.44 -131.6126
314.46 -131.6126
314.48 -131.6126
314.5 -131.6126
314.52 -131.6126
314.54 -131.6126
314.56 -131.6126
314.58 -131.6126
314.6 -131.6126
314.62 -131.6126
314.64 -131.6126
314.66 -131.6126
314.68 -131.6126
314.7 -131.6126
314.72 -131.6126
314.74 -131.6126
314.76 -131.6126
314.78 -131.6126
314.8 -131.6126
314.82 -131.6126
314.84 -131.6126
314.86 -131.6126
314.88 -131.6126
314.9 -131.6126
314.92 -131.6126
314.94 -131.6126
314.96 -131.6126
314.98 -131.6126
315 -131.6126
315.02 -131.6126
315.04 -131.6126
315.06 -131.6126
315.08 -131.6126
315.1 -131.6126
315.12 -131.6126
315.14 -131.6126
315.16 -131.6126
315.18 -131.6126
315.2 -131.6126
315.22 -131.6126
315.24 -131.6126
315.26 -131.6126
315.28 -131.6126
315.3 -131.6126
315.32 -131.6126
315.34 -131.6126
315.36 -131.6126
315.38 -131.6126
315.4 -131.6126
315.42 -131.6126
315.44 -131.6126
315.46 -131.6126
315.48 -131.6126
315.5 -131.6126
315.52 -131.6126
315.54 -131.6126
315.56 -131.6126
315.58 -131.6126
315.6 -131.6126
315.62 -131.6126
315.64 -131.6126
315.66 -131.6126
315.68 -131.6126
315.7 -131.6126
315.72 -131.6126
315.74 -131.6126
315.76 -131.6126
315.78 -131.6126
315.8 -131.6126
315.82 -131.6126
315.84 -131.6126
315.86 -131.6126
315.88 -131.6126
315.9 -131.6126
315.92 -131.6126
315.94 -131.6126
315.96 -131.6126
315.98 -131.6126
316 -131.6126
316.02 -131.6126
316.04 -131.6126
316.06 -131.6126
316.08 -131.6126
316.1 -131.6126
316.12 -131.6126
316.14 -131.6126
316.16 -131.6126
316.18 -131.6126
316.2 -131.6126
316.22 -131.6126
316.24 -131.6126
316.26 -131.6126
316.28 -131.6126
316.3 -131.6126
316.32 -131.6126
316.34 -131.6126
316.36 -131.6126
316.38 -131.6126
316.4 -131.6126
316.42 -131.6126
316.44 -131.6126
316.46 -131.6126
316.48 -131.6126
316.5 -131.6126
316.52 -131.6126
316.54 -131.6126
316.56 -131.6126
316.58 -131.6126
316.6 -131.6126
316.62 -131.6126
316.64 -131.6126
316.66 -131.6126
316.68 -131.6126
316.7 -131.6126
316.72 -131.6126
316.74 -131.6126
316.76 -131.6126
316.78 -131.6126
316.8 -131.6126
316.82 -131.6126
316.84 -131.6126
316.86 -131.6126
316.88 -131.6126
316.9 -131.6126
316.92 -131.6126
316.94 -131.6126
316.96 -131.6126
316.98 -131.6126
317 -131.6126
317.02 -131.6126
317.04 -131.6126
317.06 -131.6126
317.08 -131.6126
317.1 -131.6126
317.12 -131.6126
317.14 -131.6126
317.16 -131.6126
317.18 -131.6126
317.2 -131.6126
317.22 -131.6126
317.24 -131.6126
317.26 -131.6126
317.28 -131.6126
317.3 -131.6126
317.32 -131.6126
317.34 -131.6126
317.36 -131.6126
317.38 -131.6126
317.4 -131.6126
317.42 -131.6126
317.44 -131.6126
317.46 -131.6126
317.48 -131.6126
317.5 -131.6126
317.52 -131.6126
317.54 -131.6126
317.56 -131.6126
317.58 -131.6126
317.6 -131.6126
317.62 -131.6126
317.64 -131.6126
317.66 -131.6126
317.68 -131.6126
317.7 -131.6126
317.72 -131.6126
317.74 -131.6126
317.76 -131.6126
317.78 -131.6126
317.8 -131.6126
317.82 -131.6126
317.84 -131.6126
317.86 -131.6126
317.88 -131.6126
317.9 -131.6126
317.92 -131.6126
317.94 -131.6126
317.96 -131.6126
317.98 -131.6126
318 -131.6126
318.02 -131.6126
318.04 -131.6126
318.06 -131.6126
318.08 -131.6126
318.1 -131.6126
318.12 -131.6126
318.14 -131.6126
318.16 -131.6126
318.18 -131.6126
318.2 -131.6126
318.22 -131.6126
318.24 -131.6126
318.26 -131.6126
318.28 -131.6126
318.3 -131.6126
318.32 -131.6126
318.34 -131.6126
318.36 -131.6126
318.38 -131.6126
318.4 -131.6126
318.42 -131.6126
318.44 -131.6126
318.46 -131.6126
318.48 -131.6126
318.5 -131.6126
318.52 -131.6126
318.54 -131.6126
318.56 -131.6126
318.58 -131.6126
318.6 -131.6126
318.62 -131.6126
318.64 -131.6126
318.66 -131.6126
318.68 -131.6126
318.7 -131.6126
318.72 -131.6126
318.74 -131.6126
318.76 -131.6126
318.78 -131.6126
318.8 -131.6126
318.82 -131.6126
318.84 -131.6126
318.86 -131.6126
318.88 -131.6126
318.9 -131.6126
318.92 -131.6126
318.94 -131.6126
318.96 -131.6126
318.98 -131.6126
319 -131.6126
319.02 -131.6126
319.04 -131.6126
319.06 -131.6126
319.08 -131.6126
319.1 -131.6126
319.12 -131.6126
319.14 -131.6126
319.16 -131.6126
319.18 -131.6126
319.2 -131.6126
319.22 -131.6126
319.24 -131.6126
319.26 -131.6126
319.28 -131.6126
319.3 -131.6126
319.32 -131.6126
319.34 -131.6126
319.36 -131.6126
319.38 -131.6126
319.4 -131.6126
319.42 -131.6126
319.44 -131.6126
319.46 -131.6126
319.48 -131.6126
319.5 -131.6126
319.52 -131.6126
319.54 -131.6126
319.56 -131.6126
319.58 -131.6126
319.6 -131.6126
319.62 -131.6126
319.64 -131.6126
319.66 -131.6126
319.68 -131.6126
319.7 -131.6126
319.72 -131.6126
319.74 -131.6126
319.76 -131.6126
319.78 -131.6126
319.8 -131.6126
319.82 -131.6126
319.84 -131.6126
319.86 -131.6126
319.88 -131.6126
319.9 -131.6126
319.92 -131.6126
319.94 -131.6126
319.96 -131.6126
319.98 -131.6126
320 -131.6126
320.02 -131.6126
320.04 -131.6126
320.06 -131.6126
320.08 -131.6126
320.1 -131.6126
320.12 -131.6126
320.14 -131.6126
320.16 -131.6126
320.18 -131.6126
320.2 -131.6126
320.22 -131.6126
320.24 -131.6126
320.26 -131.6126
320.28 -131.6126
320.3 -131.6126
320.32 -131.6126
320.34 -131.6126
320.36 -131.6126
320.38 -131.6126
320.4 -131.6126
320.42 -131.6126
320.44 -131.6126
320.46 -131.6126
320.48 -131.6126
320.5 -131.6126
320.52 -131.6126
320.54 -131.6126
320.56 -131.6126
320.58 -131.6126
320.6 -131.6126
320.62 -131.6126
320.64 -131.6126
320.66 -131.6126
320.68 -131.6126
320.7 -131.6126
320.72 -131.6126
320.74 -131.6126
320.76 -131.6126
320.78 -131.6126
320.8 -131.6126
320.82 -131.6126
320.84 -131.6126
320.86 -131.6126
320.88 -131.6126
320.9 -131.6126
320.92 -131.6126
320.94 -131.6126
320.96 -131.6126
320.98 -131.6126
321 -131.6126
321.02 -131.6126
321.04 -131.6126
321.06 -131.6126
321.08 -131.6126
321.1 -131.6126
321.12 -131.6126
321.14 -131.6126
321.16 -131.6126
321.18 -131.6126
321.2 -131.6126
321.22 -131.6126
321.24 -131.6126
321.26 -131.6126
321.28 -131.6126
321.3 -131.6126
321.32 -131.6126
321.34 -131.6126
321.36 -131.6126
321.38 -131.6126
321.4 -131.6126
321.42 -131.6126
321.44 -131.6126
321.46 -131.6126
321.48 -131.6126
321.5 -131.6126
321.52 -131.6126
321.54 -131.6126
321.56 -131.6126
321.58 -131.6126
321.6 -131.6126
321.62 -131.6126
321.64 -131.6126
321.66 -131.6126
321.68 -131.6126
321.7 -131.6126
321.72 -131.6126
321.74 -131.6126
321.76 -131.6126
321.78 -131.6126
321.8 -131.6126
321.82 -131.6126
321.84 -131.6126
321.86 -131.6126
321.88 -131.6126
321.9 -131.6126
321.92 -131.6126
321.94 -131.6126
321.96 -131.6126
321.98 -131.6126
322 -131.6126
322.02 -131.6126
322.04 -131.6126
322.06 -131.6126
322.08 -131.6126
322.1 -131.6126
322.12 -131.6126
322.14 -131.6126
322.16 -131.6126
322.18 -131.6126
322.2 -131.6126
322.22 -131.6126
322.24 -131.6126
322.26 -131.6126
322.28 -131.6126
322.3 -131.6126
322.32 -131.6126
322.34 -131.6126
322.36 -131.6126
322.38 -131.6126
322.4 -131.6126
322.42 -131.6126
322.44 -131.6126
322.46 -131.6126
322.48 -131.6126
322.5 -131.6126
322.52 -131.6126
322.54 -131.6126
322.56 -131.6126
322.58 -131.6126
322.6 -131.6126
322.62 -131.6126
322.64 -131.6126
322.66 -131.6126
322.68 -131.6126
322.7 -131.6126
322.72 -131.6126
322.74 -131.6126
322.76 -131.6126
322.78 -131.6126
322.8 -131.6126
322.82 -131.6126
322.84 -131.6126
322.86 -131.6126
322.88 -131.6126
322.9 -131.6126
322.92 -131.6126
322.94 -131.6126
322.96 -131.6126
322.98 -131.6126
323 -131.6126
323.02 -131.6126
323.04 -131.6126
323.06 -131.6126
323.08 -131.6126
323.1 -131.6126
323.12 -131.6126
323.14 -131.6126
323.16 -131.6126
323.18 -131.6126
323.2 -131.6126
323.22 -131.6126
323.24 -131.6126
323.26 -131.6126
323.28 -131.6126
323.3 -131.6126
323.32 -131.6126
323.34 -131.6126
323.36 -131.6126
323.38 -131.6126
323.4 -131.6126
323.42 -131.6126
323.44 -131.6126
323.46 -131.6126
323.48 -131.6126
323.5 -131.6126
323.52 -131.6126
323.54 -131.6126
323.56 -131.6126
323.58 -131.6126
323.6 -131.6126
323.62 -131.6126
323.64 -131.6126
323.66 -131.6126
323.68 -131.6126
323.7 -131.6126
323.72 -131.6126
323.74 -131.6126
323.76 -131.6126
323.78 -131.6126
323.8 -131.6126
323.82 -131.6126
323.84 -131.6126
323.86 -131.6126
323.88 -131.6126
323.9 -131.6126
323.92 -131.6126
323.94 -131.6126
323.96 -131.6126
323.98 -131.6126
324 -131.6126
324.02 -131.6126
324.04 -131.6126
324.06 -131.6126
324.08 -131.6126
324.1 -131.6126
324.12 -131.6126
324.14 -131.6126
324.16 -131.6126
324.18 -131.6126
324.2 -131.6126
324.22 -131.6126
324.24 -131.6126
324.26 -131.6126
324.28 -131.6126
324.3 -131.6126
324.32 -131.6126
324.34 -131.6126
324.36 -131.6126
324.38 -131.6126
324.4 -131.6126
324.42 -131.6126
324.44 -131.6126
324.46 -131.6126
324.48 -131.6126
324.5 -131.6126
324.52 -131.6126
324.54 -131.6126
324.56 -131.6126
324.58 -131.6126
324.6 -131.6126
324.62 -131.6126
324.64 -131.6126
324.66 -131.6126
324.68 -131.6126
324.7 -131.6126
324.72 -131.6126
324.74 -131.6126
324.76 -131.6126
324.78 -131.6126
324.8 -131.6126
324.82 -131.6126
324.84 -131.6126
324.86 -131.6126
324.88 -131.6126
324.9 -131.6126
324.92 -131.6126
324.94 -131.6126
324.96 -131.6126
324.98 -131.6126
325 -131.6126
325.02 -131.6126
325.04 -131.6126
325.06 -131.6126
325.08 -131.6126
325.1 -131.6126
325.12 -131.6126
325.14 -131.6126
325.16 -131.6126
325.18 -131.6126
325.2 -131.6126
325.22 -131.6126
325.24 -131.6126
325.26 -131.6126
325.28 -131.6126
325.3 -131.6126
325.32 -131.6126
325.34 -131.6126
325.36 -131.6126
325.38 -131.6126
325.4 -131.6126
325.42 -131.6126
325.44 -131.6126
325.46 -131.6126
325.48 -131.6126
325.5 -131.6126
325.52 -131.6126
325.54 -131.6126
325.56 -131.6126
325.58 -131.6126
325.6 -131.6126
325.62 -131.6126
325.64 -131.6126
325.66 -131.6126
325.68 -131.6126
325.7 -131.6126
325.72 -131.6126
325.74 -131.6126
325.76 -131.6126
325.78 -131.6126
325.8 -131.6126
325.82 -131.6126
325.84 -131.6126
325.86 -131.6126
325.88 -131.6126
325.9 -131.6126
325.92 -131.6126
325.94 -131.6126
325.96 -131.6126
325.98 -131.6126
326 -131.6126
326.02 -131.6126
326.04 -131.6126
326.06 -131.6126
326.08 -131.6126
326.1 -131.6126
326.12 -131.6126
326.14 -131.6126
326.16 -131.6126
326.18 -131.6126
326.2 -131.6126
326.22 -131.6126
326.24 -131.6126
326.26 -131.6126
326.28 -131.6126
326.3 -131.6126
326.32 -131.6126
326.34 -131.6126
326.36 -131.6126
326.38 -131.6126
326.4 -131.6126
326.42 -131.6126
326.44 -131.6126
326.46 -131.6126
326.48 -131.6126
326.5 -131.6126
326.52 -131.6126
326.54 -131.6126
326.56 -131.6126
326.58 -131.6126
326.6 -131.6126
326.62 -131.6126
326.64 -131.6126
326.66 -131.6126
326.68 -131.6126
326.7 -131.6126
326.72 -131.6126
326.74 -131.6126
326.76 -131.6126
326.78 -131.6126
326.8 -131.6126
326.82 -131.6126
326.84 -131.6126
326.86 -131.6126
326.88 -131.6126
326.9 -131.6126
326.92 -131.6126
326.94 -131.6126
326.96 -131.6126
326.98 -131.6126
327 -131.6126
327.02 -131.6126
327.04 -131.6126
327.06 -131.6126
327.08 -131.6126
327.1 -131.6126
327.12 -131.6126
327.14 -131.6126
327.16 -131.6126
327.18 -131.6126
327.2 -131.6126
327.22 -131.6126
327.24 -131.6126
327.26 -131.6126
327.28 -131.6126
327.3 -131.6126
327.32 -131.6126
327.34 -131.6126
327.36 -131.6126
327.38 -131.6126
327.4 -131.6126
327.42 -131.6126
327.44 -131.6126
327.46 -131.6126
327.48 -131.6126
327.5 -131.6126
327.52 -131.6126
327.54 -131.6126
327.56 -131.6126
327.58 -131.6126
327.6 -131.6126
327.62 -131.6126
327.64 -131.6126
327.66 -131.6126
327.68 -131.6126
327.7 -131.6126
327.72 -131.6126
327.74 -131.6126
327.76 -131.6126
327.78 -131.6126
327.8 -131.6126
327.82 -131.6126
327.84 -131.6126
327.86 -131.6126
327.88 -131.6126
327.9 -131.6126
327.92 -131.6126
327.94 -131.6126
327.96 -131.6126
327.98 -131.6126
328 -131.6126
328.02 -131.6126
328.04 -131.6126
328.06 -131.6126
328.08 -131.6126
328.1 -131.6126
328.12 -131.6126
328.14 -131.6126
328.16 -131.6126
328.18 -131.6126
328.2 -131.6126
328.22 -131.6126
328.24 -131.6126
328.26 -131.6126
328.28 -131.6126
328.3 -131.6126
328.32 -131.6126
328.34 -131.6126
328.36 -131.6126
328.38 -131.6126
328.4 -131.6126
328.42 -131.6126
328.44 -131.6126
328.46 -131.6126
328.48 -131.6126
328.5 -131.6126
328.52 -131.6126
328.54 -131.6126
328.56 -131.6126
328.58 -131.6126
328.6 -131.6126
328.62 -131.6126
328.64 -131.6126
328.66 -131.6126
328.68 -131.6126
328.7 -131.6126
328.72 -131.6126
328.74 -131.6126
328.76 -131.6126
328.78 -131.6126
328.8 -131.6126
328.82 -131.6126
328.84 -131.6126
328.86 -131.6126
328.88 -131.6126
328.9 -131.6126
328.92 -131.6126
328.94 -131.6126
328.96 -131.6126
328.98 -131.6126
329 -131.6126
329.02 -131.6126
329.04 -131.6126
329.06 -131.6126
329.08 -131.6126
329.1 -131.6126
329.12 -131.6126
329.14 -131.6126
329.16 -131.6126
329.18 -131.6126
329.2 -131.6126
329.22 -131.6126
329.24 -131.6126
329.26 -131.6126
329.28 -131.6126
329.3 -131.6126
329.32 -131.6126
329.34 -131.6126
329.36 -131.6126
329.38 -131.6126
329.4 -131.6126
329.42 -131.6126
329.44 -131.6126
329.46 -131.6126
329.48 -131.6126
329.5 -131.6126
329.52 -131.6126
329.54 -131.6126
329.56 -131.6126
329.58 -131.6126
329.6 -131.6126
329.62 -131.6126
329.64 -131.6126
329.66 -131.6126
329.68 -131.6126
329.7 -131.6126
329.72 -131.6126
329.74 -131.6126
329.76 -131.6126
329.78 -131.6126
329.8 -131.6126
329.82 -131.6126
329.84 -131.6126
329.86 -131.6126
329.88 -131.6126
329.9 -131.6126
329.92 -131.6126
329.94 -131.6126
329.96 -131.6126
329.98 -131.6126
330 -131.6126
330.02 -131.6126
330.04 -131.6126
330.06 -131.6126
330.08 -131.6126
330.1 -131.6126
330.12 -131.6126
330.14 -131.6126
330.16 -131.6126
330.18 -131.6126
330.2 -131.6126
330.22 -131.6126
330.24 -131.6126
330.26 -131.6126
330.28 -131.6126
330.3 -131.6126
330.32 -131.6126
330.34 -131.6126
330.36 -131.6126
330.38 -131.6126
330.4 -131.6126
330.42 -131.6126
330.44 -131.6126
330.46 -131.6126
330.48 -131.6126
330.5 -131.6126
330.52 -131.6126
330.54 -131.6126
330.56 -131.6126
330.58 -131.6126
330.6 -131.6126
330.62 -131.6126
330.64 -131.6126
330.66 -131.6126
330.68 -131.6126
330.7 -131.6126
330.72 -131.6126
330.74 -131.6126
330.76 -131.6126
330.78 -131.6126
330.8 -131.6126
330.82 -131.6126
330.84 -131.6126
330.86 -131.6126
330.88 -131.6126
330.9 -131.6126
330.92 -131.6126
330.94 -131.6126
330.96 -131.6126
330.98 -131.6126
331 -131.6126
331.02 -131.6126
331.04 -131.6126
331.06 -131.6126
331.08 -131.6126
331.1 -131.6126
331.12 -131.6126
331.14 -131.6126
331.16 -131.6126
331.18 -131.6126
331.2 -131.6126
331.22 -131.6126
331.24 -131.6126
331.26 -131.6126
331.28 -131.6126
331.3 -131.6126
331.32 -131.6126
331.34 -131.6126
331.36 -131.6126
331.38 -131.6126
331.4 -131.6126
331.42 -131.6126
331.44 -131.6126
331.46 -131.6126
331.48 -131.6126
331.5 -131.6126
331.52 -131.6126
331.54 -131.6126
331.56 -131.6126
331.58 -131.6126
331.6 -131.6126
331.62 -131.6126
331.64 -131.6126
331.66 -131.6126
331.68 -131.6126
331.7 -131.6126
331.72 -131.6126
331.74 -131.6126
331.76 -131.6126
331.78 -131.6126
331.8 -131.6126
331.82 -131.6126
331.84 -131.6126
331.86 -131.6126
331.88 -131.6126
331.9 -131.6126
331.92 -131.6126
331.94 -131.6126
331.96 -131.6126
331.98 -131.6126
332 -131.6126
332.02 -131.6126
332.04 -131.6126
332.06 -131.6126
332.08 -131.6126
332.1 -131.6126
332.12 -131.6126
332.14 -131.6126
332.16 -131.6126
332.18 -131.6126
332.2 -131.6126
332.22 -131.6126
332.24 -131.6126
332.26 -131.6126
332.28 -131.6126
332.3 -131.6126
332.32 -131.6126
332.34 -131.6126
332.36 -131.6126
332.38 -131.6126
332.4 -131.6126
332.42 -131.6126
332.44 -131.6126
332.46 -131.6126
332.48 -131.6126
332.5 -131.6126
332.52 -131.6126
332.54 -131.6126
332.56 -131.6126
332.58 -131.6126
332.6 -131.6126
332.62 -131.6126
332.64 -131.6126
332.66 -131.6126
332.68 -131.6126
332.7 -131.6126
332.72 -131.6126
332.74 -131.6126
332.76 -131.6126
332.78 -131.6126
332.8 -131.6126
332.82 -131.6126
332.84 -131.6126
332.86 -131.6126
332.88 -131.6126
332.9 -131.6126
332.92 -131.6126
332.94 -131.6126
332.96 -131.6126
332.98 -131.6126
333 -131.6126
333.02 -131.6126
333.04 -131.6126
333.06 -131.6126
333.08 -131.6126
333.1 -131.6126
333.12 -131.6126
333.14 -131.6126
333.16 -131.6126
333.18 -131.6126
333.2 -131.6126
333.22 -131.6126
333.24 -131.6126
333.26 -131.6126
333.28 -131.6126
333.3 -131.6126
333.32 -131.6126
333.34 -131.6126
333.36 -131.6126
333.38 -131.6126
333.4 -131.6126
333.42 -131.6126
333.44 -131.6126
333.46 -131.6126
333.48 -131.6126
333.5 -131.6126
333.52 -131.6126
333.54 -131.6126
333.56 -131.6126
333.58 -131.6126
333.6 -131.6126
333.62 -131.6126
333.64 -131.6126
333.66 -131.6126
333.68 -131.6126
333.7 -131.6126
333.72 -131.6126
333.74 -131.6126
333.76 -131.6126
333.78 -131.6126
333.8 -131.6126
333.82 -131.6126
333.84 -131.6126
333.86 -131.6126
333.88 -131.6126
333.9 -131.6126
333.92 -131.6126
333.94 -131.6126
333.96 -131.6126
333.98 -131.6126
334 -131.6126
334.02 -131.6126
334.04 -131.6126
334.06 -131.6126
334.08 -131.6126
334.1 -131.6126
334.12 -131.6126
334.14 -131.6126
334.16 -131.6126
334.18 -131.6126
334.2 -131.6126
334.22 -131.6126
334.24 -131.6126
334.26 -131.6126
334.28 -131.6126
334.3 -131.6126
334.32 -131.6126
334.34 -131.6126
334.36 -131.6126
334.38 -131.6126
334.4 -131.6126
334.42 -131.6126
334.44 -131.6126
334.46 -131.6126
334.48 -131.6126
334.5 -131.6126
334.52 -131.6126
334.54 -131.6126
334.56 -131.6126
334.58 -131.6126
334.6 -131.6126
334.62 -131.6126
334.64 -131.6126
334.66 -131.6126
334.68 -131.6126
334.7 -131.6126
334.72 -131.6126
334.74 -131.6126
334.76 -131.6126
334.78 -131.6126
334.8 -131.6126
334.82 -131.6126
334.84 -131.6126
334.86 -131.6126
334.88 -131.6126
334.9 -131.6126
334.92 -131.6126
334.94 -131.6126
334.96 -131.6126
334.98 -131.6126
335 -131.6126
335.02 -131.6126
335.04 -131.6126
335.06 -131.6126
335.08 -131.6126
335.1 -131.6126
335.12 -131.6126
335.14 -131.6126
335.16 -131.6126
335.18 -131.6126
335.2 -131.6126
335.22 -131.6126
335.24 -131.6126
335.26 -131.6126
335.28 -131.6126
335.3 -131.6126
335.32 -131.6126
335.34 -131.6126
335.36 -131.6126
335.38 -131.6126
335.4 -131.6126
335.42 -131.6126
335.44 -131.6126
335.46 -131.6126
335.48 -131.6126
335.5 -131.6126
335.52 -131.6126
335.54 -131.6126
335.56 -131.6126
335.58 -131.6126
335.6 -131.6126
335.62 -131.6126
335.64 -131.6126
335.66 -131.6126
335.68 -131.6126
335.7 -131.6126
335.72 -131.6126
335.74 -131.6126
335.76 -131.6126
335.78 -131.6126
335.8 -131.6126
335.82 -131.6126
335.84 -131.6126
335.86 -131.6126
335.88 -131.6126
335.9 -131.6126
335.92 -131.6126
335.94 -131.6126
335.96 -131.6126
335.98 -131.6126
336 -131.6126
336.02 -131.6126
336.04 -131.6126
336.06 -131.6126
336.08 -131.6126
336.1 -131.6126
336.12 -131.6126
336.14 -131.6126
336.16 -131.6126
336.18 -131.6126
336.2 -131.6126
336.22 -131.6126
336.24 -131.6126
336.26 -131.6126
336.28 -131.6126
336.3 -131.6126
336.32 -131.6126
336.34 -131.6126
336.36 -131.6126
336.38 -131.6126
336.4 -131.6126
336.42 -131.6126
336.44 -131.6126
336.46 -131.6126
336.48 -131.6126
336.5 -131.6126
336.52 -131.6126
336.54 -131.6126
336.56 -131.6126
336.58 -131.6126
336.6 -131.6126
336.62 -131.6126
336.64 -131.6126
336.66 -131.6126
336.68 -131.6126
336.7 -131.6126
336.72 -131.6126
336.74 -131.6126
336.76 -131.6126
336.78 -131.6126
336.8 -131.6126
336.82 -131.6126
336.84 -131.6126
336.86 -131.6126
336.88 -131.6126
336.9 -131.6126
336.92 -131.6126
336.94 -131.6126
336.96 -131.6126
336.98 -131.6126
337 -131.6126
337.02 -131.6126
337.04 -131.6126
337.06 -131.6126
337.08 -131.6126
337.1 -131.6126
337.12 -131.6126
337.14 -131.6126
337.16 -131.6126
337.18 -131.6126
337.2 -131.6126
337.22 -131.6126
337.24 -131.6126
337.26 -131.6126
337.28 -131.6126
337.3 -131.6126
337.32 -131.6126
337.34 -131.6126
337.36 -131.6126
337.38 -131.6126
337.4 -131.6126
337.42 -131.6126
337.44 -131.6126
337.46 -131.6126
337.48 -131.6126
337.5 -131.6126
337.52 -131.6126
337.54 -131.6126
337.56 -131.6126
337.58 -131.6126
337.6 -131.6126
337.62 -131.6126
337.64 -131.6126
337.66 -131.6126
337.68 -131.6126
337.7 -131.6126
337.72 -131.6126
337.74 -131.6126
337.76 -131.6126
337.78 -131.6126
337.8 -131.6126
337.82 -131.6126
337.84 -131.6126
337.86 -131.6126
337.88 -131.6126
337.9 -131.6126
337.92 -131.6126
337.94 -131.6126
337.96 -131.6126
337.98 -131.6126
338 -131.6126
338.02 -131.6126
338.04 -131.6126
338.06 -131.6126
338.08 -131.6126
338.1 -131.6126
338.12 -131.6126
338.14 -131.6126
338.16 -131.6126
338.18 -131.6126
338.2 -131.6126
338.22 -131.6126
338.24 -131.6126
338.26 -131.6126
338.28 -131.6126
338.3 -131.6126
338.32 -131.6126
338.34 -131.6126
338.36 -131.6126
338.38 -131.6126
338.4 -131.6126
338.42 -131.6126
338.44 -131.6126
338.46 -131.6126
338.48 -131.6126
338.5 -131.6126
338.52 -131.6126
338.54 -131.6126
338.56 -131.6126
338.58 -131.6126
338.6 -131.6126
338.62 -131.6126
338.64 -131.6126
338.66 -131.6126
338.68 -131.6126
338.7 -131.6126
338.72 -131.6126
338.74 -131.6126
338.76 -131.6126
338.78 -131.6126
338.8 -131.6126
338.82 -131.6126
338.84 -131.6126
338.86 -131.6126
338.88 -131.6126
338.9 -131.6126
338.92 -131.6126
338.94 -131.6126
338.96 -131.6126
338.98 -131.6126
339 -131.6126
339.02 -131.6126
339.04 -131.6126
339.06 -131.6126
339.08 -131.6126
339.1 -131.6126
339.12 -131.6126
339.14 -131.6126
339.16 -131.6126
339.18 -131.6126
339.2 -131.6126
339.22 -131.6126
339.24 -131.6126
339.26 -131.6126
339.28 -131.6126
339.3 -131.6126
339.32 -131.6126
339.34 -131.6126
339.36 -131.6126
339.38 -131.6126
339.4 -131.6126
339.42 -131.6126
339.44 -131.6126
339.46 -131.6126
339.48 -131.6126
339.5 -131.6126
339.52 -131.6126
339.54 -131.6126
339.56 -131.6126
339.58 -131.6126
339.6 -131.6126
339.62 -131.6126
339.64 -131.6126
339.66 -131.6126
339.68 -131.6126
339.7 -131.6126
339.72 -131.6126
339.74 -131.6126
339.76 -131.6126
339.78 -131.6126
339.8 -131.6126
339.82 -131.6126
339.84 -131.6126
339.86 -131.6126
339.88 -131.6126
339.9 -131.6126
339.92 -131.6126
339.94 -131.6126
339.96 -131.6126
339.98 -131.6126
340 -131.6126
340.02 -131.6126
340.04 -131.6126
340.06 -131.6126
340.08 -131.6126
340.1 -131.6126
340.12 -131.6126
340.14 -131.6126
340.16 -131.6126
340.18 -131.6126
340.2 -131.6126
340.22 -131.6126
340.24 -131.6126
340.26 -131.6126
340.28 -131.6126
340.3 -131.6126
340.32 -131.6126
340.34 -131.6126
340.36 -131.6126
340.38 -131.6126
340.4 -131.6126
340.42 -131.6126
340.44 -131.6126
340.46 -131.6126
340.48 -131.6126
340.5 -131.6126
340.52 -131.6126
340.54 -131.6126
340.56 -131.6126
340.58 -131.6126
340.6 -131.6126
340.62 -131.6126
340.64 -131.6126
340.66 -131.6126
340.68 -131.6126
340.7 -131.6126
340.72 -131.6126
340.74 -131.6126
340.76 -131.6126
340.78 -131.6126
340.8 -131.6126
340.82 -131.6126
340.84 -131.6126
340.86 -131.6126
340.88 -131.6126
340.9 -131.6126
340.92 -131.6126
340.94 -131.6126
340.96 -131.6126
340.98 -131.6126
341 -131.6126
341.02 -131.6126
341.04 -131.6126
341.06 -131.6126
341.08 -131.6126
341.1 -131.6126
341.12 -131.6126
341.14 -131.6126
341.16 -131.6126
341.18 -131.6126
341.2 -131.6126
341.22 -131.6126
341.24 -131.6126
341.26 -131.6126
341.28 -131.6126
341.3 -131.6126
341.32 -131.6126
341.34 -131.6126
341.36 -131.6126
341.38 -131.6126
341.4 -131.6126
341.42 -131.6126
341.44 -131.6126
341.46 -131.6126
341.48 -131.6126
341.5 -131.6126
341.52 -131.6126
341.54 -131.6126
341.56 -131.6126
341.58 -131.6126
341.6 -131.6126
341.62 -131.6126
341.64 -131.6126
341.66 -131.6126
341.68 -131.6126
341.7 -131.6126
341.72 -131.6126
341.74 -131.6126
341.76 -131.6126
341.78 -131.6126
341.8 -131.6126
341.82 -131.6126
341.84 -131.6126
341.86 -131.6126
341.88 -131.6126
341.9 -131.6126
341.92 -131.6126
341.94 -131.6126
341.96 -131.6126
341.98 -131.6126
342 -131.6126
342.02 -131.6126
342.04 -131.6126
342.06 -131.6126
342.08 -131.6126
342.1 -131.6126
342.12 -131.6126
342.14 -131.6126
342.16 -131.6126
342.18 -131.6126
342.2 -131.6126
342.22 -131.6126
342.24 -131.6126
342.26 -131.6126
342.28 -131.6126
342.3 -131.6126
342.32 -131.6126
342.34 -131.6126
342.36 -131.6126
342.38 -131.6126
342.4 -131.6126
342.42 -131.6126
342.44 -131.6126
342.46 -131.6126
342.48 -131.6126
342.5 -131.6126
342.52 -131.6126
342.54 -131.6126
342.56 -131.6126
342.58 -131.6126
342.6 -131.6126
342.62 -131.6126
342.64 -131.6126
342.66 -131.6126
342.68 -131.6126
342.7 -131.6126
342.72 -131.6126
342.74 -131.6126
342.76 -131.6126
342.78 -131.6126
342.8 -131.6126
342.82 -131.6126
342.84 -131.6126
342.86 -131.6126
342.88 -131.6126
342.9 -131.6126
342.92 -131.6126
342.94 -131.6126
342.96 -131.6126
342.98 -131.6126
343 -131.6126
343.02 -131.6126
343.04 -131.6126
343.06 -131.6126
343.08 -131.6126
343.1 -131.6126
343.12 -131.6126
343.14 -131.6126
343.16 -131.6126
343.18 -131.6126
343.2 -131.6126
343.22 -131.6126
343.24 -131.6126
343.26 -131.6126
343.28 -131.6126
343.3 -131.6126
343.32 -131.6126
343.34 -131.6126
343.36 -131.6126
343.38 -131.6126
343.4 -131.6126
343.42 -131.6126
343.44 -131.6126
343.46 -131.6126
343.48 -131.6126
343.5 -131.6126
343.52 -131.6126
343.54 -131.6126
343.56 -131.6126
343.58 -131.6126
343.6 -131.6126
343.62 -131.6126
343.64 -131.6126
343.66 -131.6126
343.68 -131.6126
343.7 -131.6126
343.72 -131.6126
343.74 -131.6126
343.76 -131.6126
343.78 -131.6126
343.8 -131.6126
343.82 -131.6126
343.84 -131.6126
343.86 -131.6126
343.88 -131.6126
343.9 -131.6126
343.92 -131.6126
343.94 -131.6126
343.96 -131.6126
343.98 -131.6126
344 -131.6126
344.02 -131.6126
344.04 -131.6126
344.06 -131.6126
344.08 -131.6126
344.1 -131.6126
344.12 -131.6126
344.14 -131.6126
344.16 -131.6126
344.18 -131.6126
344.2 -131.6126
344.22 -131.6126
344.24 -131.6126
344.26 -131.6126
344.28 -131.6126
344.3 -131.6126
344.32 -131.6126
344.34 -131.6126
344.36 -131.6126
344.38 -131.6126
344.4 -131.6126
344.42 -131.6126
344.44 -131.6126
344.46 -131.6126
344.48 -131.6126
344.5 -131.6126
344.52 -131.6126
344.54 -131.6126
344.56 -131.6126
344.58 -131.6126
344.6 -131.6126
344.62 -131.6126
344.64 -131.6126
344.66 -131.6126
344.68 -131.6126
344.7 -131.6126
344.72 -131.6126
344.74 -131.6126
344.76 -131.6126
344.78 -131.6126
344.8 -131.6126
344.82 -131.6126
344.84 -131.6126
344.86 -131.6126
344.88 -131.6126
344.9 -131.6126
344.92 -131.6126
344.94 -131.6126
344.96 -131.6126
344.98 -131.6126
345 -131.6126
345.02 -131.6126
345.04 -131.6126
345.06 -131.6126
345.08 -131.6126
345.1 -131.6126
345.12 -131.6126
345.14 -131.6126
345.16 -131.6126
345.18 -131.6126
345.2 -131.6126
345.22 -131.6126
345.24 -131.6126
345.26 -131.6126
345.28 -131.6126
345.3 -131.6126
345.32 -131.6126
345.34 -131.6126
345.36 -131.6126
345.38 -131.6126
345.4 -131.6126
345.42 -131.6126
345.44 -131.6126
345.46 -131.6126
345.48 -131.6126
345.5 -131.6126
345.52 -131.6126
345.54 -131.6126
345.56 -131.6126
345.58 -131.6126
345.6 -131.6126
345.62 -131.6126
345.64 -131.6126
345.66 -131.6126
345.68 -131.6126
345.7 -131.6126
345.72 -131.6126
345.74 -131.6126
345.76 -131.6126
345.78 -131.6126
345.8 -131.6126
345.82 -131.6126
345.84 -131.6126
345.86 -131.6126
345.88 -131.6126
345.9 -131.6126
345.92 -131.6126
345.94 -131.6126
345.96 -131.6126
345.98 -131.6126
346 -131.6126
346.02 -131.6126
346.04 -131.6126
346.06 -131.6126
346.08 -131.6126
346.1 -131.6126
346.12 -131.6126
346.14 -131.6126
346.16 -131.6126
346.18 -131.6126
346.2 -131.6126
346.22 -131.6126
346.24 -131.6126
346.26 -131.6126
346.28 -131.6126
346.3 -131.6126
346.32 -131.6126
346.34 -131.6126
346.36 -131.6126
346.38 -131.6126
346.4 -131.6126
346.42 -131.6126
346.44 -131.6126
346.46 -131.6126
346.48 -131.6126
346.5 -131.6126
346.52 -131.6126
346.54 -131.6126
346.56 -131.6126
346.58 -131.6126
346.6 -131.6126
346.62 -131.6126
346.64 -131.6126
346.66 -131.6126
346.68 -131.6126
346.7 -131.6126
346.72 -131.6126
346.74 -131.6126
346.76 -131.6126
346.78 -131.6126
346.8 -131.6126
346.82 -131.6126
346.84 -131.6126
346.86 -131.6126
346.88 -131.6126
346.9 -131.6126
346.92 -131.6126
346.94 -131.6126
346.96 -131.6126
346.98 -131.6126
347 -131.6126
347.02 -131.6126
347.04 -131.6126
347.06 -131.6126
347.08 -131.6126
347.1 -131.6126
347.12 -131.6126
347.14 -131.6126
347.16 -131.6126
347.18 -131.6126
347.2 -131.6126
347.22 -131.6126
347.24 -131.6126
347.26 -131.6126
347.28 -131.6126
347.3 -131.6126
347.32 -131.6126
347.34 -131.6126
347.36 -131.6126
347.38 -131.6126
347.4 -131.6126
347.42 -131.6126
347.44 -131.6126
347.46 -131.6126
347.48 -131.6126
347.5 -131.6126
347.52 -131.6126
347.54 -131.6126
347.56 -131.6126
347.58 -131.6126
347.6 -131.6126
347.62 -131.6126
347.64 -131.6126
347.66 -131.6126
347.68 -131.6126
347.7 -131.6126
347.72 -131.6126
347.74 -131.6126
347.76 -131.6126
347.78 -131.6126
347.8 -131.6126
347.82 -131.6126
347.84 -131.6126
347.86 -131.6126
347.88 -131.6126
347.9 -131.6126
347.92 -131.6126
347.94 -131.6126
347.96 -131.6126
347.98 -131.6126
348 -131.6126
348.02 -131.6126
348.04 -131.6126
348.06 -131.6126
348.08 -131.6126
348.1 -131.6126
348.12 -131.6126
348.14 -131.6126
348.16 -131.6126
348.18 -131.6126
348.2 -131.6126
348.22 -131.6126
348.24 -131.6126
348.26 -131.6126
348.28 -131.6126
348.3 -131.6126
348.32 -131.6126
348.34 -131.6126
348.36 -131.6126
348.38 -131.6126
348.4 -131.6126
348.42 -131.6126
348.44 -131.6126
348.46 -131.6126
348.48 -131.6126
348.5 -131.6126
348.52 -131.6126
348.54 -131.6126
348.56 -131.6126
348.58 -131.6126
348.6 -131.6126
348.62 -131.6126
348.64 -131.6126
348.66 -131.6126
348.68 -131.6126
348.7 -131.6126
348.72 -131.6126
348.74 -131.6126
348.76 -131.6126
348.78 -131.6126
348.8 -131.6126
348.82 -131.6126
348.84 -131.6126
348.86 -131.6126
348.88 -131.6126
348.9 -131.6126
348.92 -131.6126
348.94 -131.6126
348.96 -131.6126
348.98 -131.6126
349 -131.6126
349.02 -131.6126
349.04 -131.6126
349.06 -131.6126
349.08 -131.6126
349.1 -131.6126
349.12 -131.6126
349.14 -131.6126
349.16 -131.6126
349.18 -131.6126
349.2 -131.6126
349.22 -131.6126
349.24 -131.6126
349.26 -131.6126
349.28 -131.6126
349.3 -131.6126
349.32 -131.6126
349.34 -131.6126
349.36 -131.6126
349.38 -131.6126
349.4 -131.6126
349.42 -131.6126
349.44 -131.6126
349.46 -131.6126
349.48 -131.6126
349.5 -131.6126
349.52 -131.6126
349.54 -131.6126
349.56 -131.6126
349.58 -131.6126
349.6 -131.6126
349.62 -131.6126
349.64 -131.6126
349.66 -131.6126
349.68 -131.6126
349.7 -131.6126
349.72 -131.6126
349.74 -131.6126
349.76 -131.6126
349.78 -131.6126
349.8 -131.6126
349.82 -131.6126
349.84 -131.6126
349.86 -131.6126
349.88 -131.6126
349.9 -131.6126
349.92 -131.6126
349.94 -131.6126
349.96 -131.6126
349.98 -131.6126
350 -131.6126
350.02 -131.6126
350.04 -131.6126
350.06 -131.6126
350.08 -131.6126
350.1 -131.6126
350.12 -131.6126
350.14 -131.6126
350.16 -131.6126
350.18 -131.6126
350.2 -131.6126
350.22 -131.6126
350.24 -131.6126
350.26 -131.6126
350.28 -131.6126
350.3 -131.6126
350.32 -131.6126
350.34 -131.6126
350.36 -131.6126
350.38 -131.6126
350.4 -131.6126
350.42 -131.6126
350.44 -131.6126
350.46 -131.6126
350.48 -131.6126
350.5 -131.6126
350.52 -131.6126
350.54 -131.6126
350.56 -131.6126
350.58 -131.6126
350.6 -131.6126
350.62 -131.6126
350.64 -131.6126
350.66 -131.6126
350.68 -131.6126
350.7 -131.6126
350.72 -131.6126
350.74 -131.6126
350.76 -131.6126
350.78 -131.6126
350.8 -131.6126
350.82 -131.6126
350.84 -131.6126
350.86 -131.6126
350.88 -131.6126
350.9 -131.6126
350.92 -131.6126
350.94 -131.6126
350.96 -131.6126
350.98 -131.6126
351 -131.6126
351.02 -131.6126
351.04 -131.6126
351.06 -131.6126
351.08 -131.6126
351.1 -131.6126
351.12 -131.6126
351.14 -131.6126
351.16 -131.6126
351.18 -131.6126
351.2 -131.6126
351.22 -131.6126
351.24 -131.6126
351.26 -131.6126
351.28 -131.6126
351.3 -131.6126
351.32 -131.6126
351.34 -131.6126
351.36 -131.6126
351.38 -131.6126
351.4 -131.6126
351.42 -131.6126
351.44 -131.6126
351.46 -131.6126
351.48 -131.6126
351.5 -131.6126
351.52 -131.6126
351.54 -131.6126
351.56 -131.6126
351.58 -131.6126
351.6 -131.6126
351.62 -131.6126
351.64 -131.6126
351.66 -131.6126
351.68 -131.6126
351.7 -131.6126
351.72 -131.6126
351.74 -131.6126
351.76 -131.6126
351.78 -131.6126
351.8 -131.6126
351.82 -131.6126
351.84 -131.6126
351.86 -131.6126
351.88 -131.6126
351.9 -131.6126
351.92 -131.6126
351.94 -131.6126
351.96 -131.6126
351.98 -131.6126
352 -131.6126
352.02 -131.6126
352.04 -131.6126
352.06 -131.6126
352.08 -131.6126
352.1 -131.6126
352.12 -131.6126
352.14 -131.6126
352.16 -131.6126
352.18 -131.6126
352.2 -131.6126
352.22 -131.6126
352.24 -131.6126
352.26 -131.6126
352.28 -131.6126
352.3 -131.6126
352.32 -131.6126
352.34 -131.6126
352.36 -131.6126
352.38 -131.6126
352.4 -131.6126
352.42 -131.6126
352.44 -131.6126
352.46 -131.6126
352.48 -131.6126
352.5 -131.6126
352.52 -131.6126
352.54 -131.6126
352.56 -131.6126
352.58 -131.6126
352.6 -131.6126
352.62 -131.6126
352.64 -131.6126
352.66 -131.6126
352.68 -131.6126
352.7 -131.6126
352.72 -131.6126
352.74 -131.6126
352.76 -131.6126
352.78 -131.6126
352.8 -131.6126
352.82 -131.6126
352.84 -131.6126
352.86 -131.6126
352.88 -131.6126
352.9 -131.6126
352.92 -131.6126
352.94 -131.6126
352.96 -131.6126
352.98 -131.6126
353 -131.6126
353.02 -131.6126
353.04 -131.6126
353.06 -131.6126
353.08 -131.6126
353.1 -131.6126
353.12 -131.6126
353.14 -131.6126
353.16 -131.6126
353.18 -131.6126
353.2 -131.6126
353.22 -131.6126
353.24 -131.6126
353.26 -131.6126
353.28 -131.6126
353.3 -131.6126
353.32 -131.6126
353.34 -131.6126
353.36 -131.6126
353.38 -131.6126
353.4 -131.6126
353.42 -131.6126
353.44 -131.6126
353.46 -131.6126
353.48 -131.6126
353.5 -131.6126
353.52 -131.6126
353.54 -131.6126
353.56 -131.6126
353.58 -131.6126
353.6 -131.6126
353.62 -131.6126
353.64 -131.6126
353.66 -131.6126
353.68 -131.6126
353.7 -131.6126
353.72 -131.6126
353.74 -131.6126
353.76 -131.6126
353.78 -131.6126
353.8 -131.6126
353.82 -131.6126
353.84 -131.6126
353.86 -131.6126
353.88 -131.6126
353.9 -131.6126
353.92 -131.6126
353.94 -131.6126
353.96 -131.6126
353.98 -131.6126
354 -131.6126
354.02 -131.6126
354.04 -131.6126
354.06 -131.6126
354.08 -131.6126
354.1 -131.6126
354.12 -131.6126
354.14 -131.6126
354.16 -131.6126
354.18 -131.6126
354.2 -131.6126
354.22 -131.6126
354.24 -131.6126
354.26 -131.6126
354.28 -131.6126
354.3 -131.6126
354.32 -131.6126
354.34 -131.6126
354.36 -131.6126
354.38 -131.6126
354.4 -131.6126
354.42 -131.6126
354.44 -131.6126
354.46 -131.6126
354.48 -131.6126
354.5 -131.6126
354.52 -131.6126
354.54 -131.6126
354.56 -131.6126
354.58 -131.6126
354.6 -131.6126
354.62 -131.6126
354.64 -131.6126
354.66 -131.6126
354.68 -131.6126
354.7 -131.6126
354.72 -131.6126
354.74 -131.6126
354.76 -131.6126
354.78 -131.6126
354.8 -131.6126
354.82 -131.6126
354.84 -131.6126
354.86 -131.6126
354.88 -131.6126
354.9 -131.6126
354.92 -131.6126
354.94 -131.6126
354.96 -131.6126
354.98 -131.6126
355 -131.6126
355.02 -131.6126
355.04 -131.6126
355.06 -131.6126
355.08 -131.6126
355.1 -131.6126
355.12 -131.6126
355.14 -131.6126
355.16 -131.6126
355.18 -131.6126
355.2 -131.6126
355.22 -131.6126
355.24 -131.6126
355.26 -131.6126
355.28 -131.6126
355.3 -131.6126
355.32 -131.6126
355.34 -131.6126
355.36 -131.6126
355.38 -131.6126
355.4 -131.6126
355.42 -131.6126
355.44 -131.6126
355.46 -131.6126
355.48 -131.6126
355.5 -131.6126
355.52 -131.6126
355.54 -131.6126
355.56 -131.6126
355.58 -131.6126
355.6 -131.6126
355.62 -131.6126
355.64 -131.6126
355.66 -131.6126
355.68 -131.6126
355.7 -131.6126
355.72 -131.6126
355.74 -131.6126
355.76 -131.6126
355.78 -131.6126
355.8 -131.6126
355.82 -131.6126
355.84 -131.6126
355.86 -131.6126
355.88 -131.6126
355.9 -131.6126
355.92 -131.6126
355.94 -131.6126
355.96 -131.6126
355.98 -131.6126
356 -131.6126
356.02 -131.6126
356.04 -131.6126
356.06 -131.6126
356.08 -131.6126
356.1 -131.6126
356.12 -131.6126
356.14 -131.6126
356.16 -131.6126
356.18 -131.6126
356.2 -131.6126
356.22 -131.6126
356.24 -131.6126
356.26 -131.6126
356.28 -131.6126
356.3 -131.6126
356.32 -131.6126
356.34 -131.6126
356.36 -131.6126
356.38 -131.6126
356.4 -131.6126
356.42 -131.6126
356.44 -131.6126
356.46 -131.6126
356.48 -131.6126
356.5 -131.6126
356.52 -131.6126
356.54 -131.6126
356.56 -131.6126
356.58 -131.6126
356.6 -131.6126
356.62 -131.6126
356.64 -131.6126
356.66 -131.6126
356.68 -131.6126
356.7 -131.6126
356.72 -131.6126
356.74 -131.6126
356.76 -131.6126
356.78 -131.6126
356.8 -131.6126
356.82 -131.6126
356.84 -131.6126
356.86 -131.6126
356.88 -131.6126
356.9 -131.6126
356.92 -131.6126
356.94 -131.6126
356.96 -131.6126
356.98 -131.6126
357 -131.6126
357.02 -131.6126
357.04 -131.6126
357.06 -131.6126
357.08 -131.6126
357.1 -131.6126
357.12 -131.6126
357.14 -131.6126
357.16 -131.6126
357.18 -131.6126
357.2 -131.6126
357.22 -131.6126
357.24 -131.6126
357.26 -131.6126
357.28 -131.6126
357.3 -131.6126
357.32 -131.6126
357.34 -131.6126
357.36 -131.6126
357.38 -131.6126
357.4 -131.6126
357.42 -131.6126
357.44 -131.6126
357.46 -131.6126
357.48 -131.6126
357.5 -131.6126
357.52 -131.6126
357.54 -131.6126
357.56 -131.6126
357.58 -131.6126
357.6 -131.6126
357.62 -131.6126
357.64 -131.6126
357.66 -131.6126
357.68 -131.6126
357.7 -131.6126
357.72 -131.6126
357.74 -131.6126
357.76 -131.6126
357.78 -131.6126
357.8 -131.6126
357.82 -131.6126
357.84 -131.6126
357.86 -131.6126
357.88 -131.6126
357.9 -131.6126
357.92 -131.6126
357.94 -131.6126
357.96 -131.6126
357.98 -131.6126
358 -131.6126
358.02 -131.6126
358.04 -131.6126
358.06 -131.6126
358.08 -131.6126
358.1 -131.6126
358.12 -131.6126
358.14 -131.6126
358.16 -131.6126
358.18 -131.6126
358.2 -131.6126
358.22 -131.6126
358.24 -131.6126
358.26 -131.6126
358.28 -131.6126
358.3 -131.6126
358.32 -131.6126
358.34 -131.6126
358.36 -131.6126
358.38 -131.6126
358.4 -131.6126
358.42 -131.6126
358.44 -131.6126
358.46 -131.6126
358.48 -131.6126
358.5 -131.6126
358.52 -131.6126
358.54 -131.6126
358.56 -131.6126
358.58 -131.6126
358.6 -131.6126
358.62 -131.6126
358.64 -131.6126
358.66 -131.6126
358.68 -131.6126
358.7 -131.6126
358.72 -131.6126
358.74 -131.6126
358.76 -131.6126
358.78 -131.6126
358.8 -131.6126
358.82 -131.6126
358.84 -131.6126
358.86 -131.6126
358.88 -131.6126
358.9 -131.6126
358.92 -131.6126
358.94 -131.6126
358.96 -131.6126
358.98 -131.6126
359 -131.6126
359.02 -131.6126
359.04 -131.6126
359.06 -131.6126
359.08 -131.6126
359.1 -131.6126
359.12 -131.6126
359.14 -131.6126
359.16 -131.6126
359.18 -131.6126
359.2 -131.6126
359.22 -131.6126
359.24 -131.6126
359.26 -131.6126
359.28 -131.6126
359.3 -131.6126
359.32 -131.6126
359.34 -131.6126
359.36 -131.6126
359.38 -131.6126
359.4 -131.6126
359.42 -131.6126
359.44 -131.6126
359.46 -131.6126
359.48 -131.6126
359.5 -131.6126
359.52 -131.6126
359.54 -131.6126
359.56 -131.6126
359.58 -131.6126
359.6 -131.6126
359.62 -131.6126
359.64 -131.6126
359.66 -131.6126
359.68 -131.6126
359.7 -131.6126
359.72 -131.6126
359.74 -131.6126
359.76 -131.6126
359.78 -131.6126
359.8 -131.6126
359.82 -131.6126
359.84 -131.6126
359.86 -131.6126
359.88 -131.6126
359.9 -131.6126
359.92 -131.6126
359.94 -131.6126
359.96 -131.6126
359.98 -131.6126
360 -131.6126
360.02 -131.6126
360.04 -131.6126
360.06 -131.6126
360.08 -131.6126
360.1 -131.6126
360.12 -131.6126
360.14 -131.6126
360.16 -131.6126
360.18 -131.6126
360.2 -131.6126
360.22 -131.6126
360.24 -131.6126
360.26 -131.6126
360.28 -131.6126
360.3 -131.6126
360.32 -131.6126
360.34 -131.6126
360.36 -131.6126
360.38 -131.6126
360.4 -131.6126
360.42 -131.6126
360.44 -131.6126
360.46 -131.6126
360.48 -131.6126
360.5 -131.6126
360.52 -131.6126
360.54 -131.6126
360.56 -131.6126
360.58 -131.6126
360.6 -131.6126
360.62 -131.6126
360.64 -131.6126
360.66 -131.6126
360.68 -131.6126
360.7 -131.6126
360.72 -131.6126
360.74 -131.6126
360.76 -131.6126
360.78 -131.6126
360.8 -131.6126
360.82 -131.6126
360.84 -131.6126
360.86 -131.6126
360.88 -131.6126
360.9 -131.6126
360.92 -131.6126
360.94 -131.6126
360.96 -131.6126
360.98 -131.6126
361 -131.6126
361.02 -131.6126
361.04 -131.6126
361.06 -131.6126
361.08 -131.6126
361.1 -131.6126
361.12 -131.6126
361.14 -131.6126
361.16 -131.6126
361.18 -131.6126
361.2 -131.6126
361.22 -131.6126
361.24 -131.6126
361.26 -131.6126
361.28 -131.6126
361.3 -131.6126
361.32 -131.6126
361.34 -131.6126
361.36 -131.6126
361.38 -131.6126
361.4 -131.6126
361.42 -131.6126
361.44 -131.6126
361.46 -131.6126
361.48 -131.6126
361.5 -131.6126
361.52 -131.6126
361.54 -131.6126
361.56 -131.6126
361.58 -131.6126
361.6 -131.6126
361.62 -131.6126
361.64 -131.6126
361.66 -131.6126
361.68 -131.6126
361.7 -131.6126
361.72 -131.6126
361.74 -131.6126
361.76 -131.6126
361.78 -131.6126
361.8 -131.6126
361.82 -131.6126
361.84 -131.6126
361.86 -131.6126
361.88 -131.6126
361.9 -131.6126
361.92 -131.6126
361.94 -131.6126
361.96 -131.6126
361.98 -131.6126
362 -131.6126
362.02 -131.6126
362.04 -131.6126
362.06 -131.6126
362.08 -131.6126
362.1 -131.6126
362.12 -131.6126
362.14 -131.6126
362.16 -131.6126
362.18 -131.6126
362.2 -131.6126
362.22 -131.6126
362.24 -131.6126
362.26 -131.6126
362.28 -131.6126
362.3 -131.6126
362.32 -131.6126
362.34 -131.6126
362.36 -131.6126
362.38 -131.6126
362.4 -131.6126
362.42 -131.6126
362.44 -131.6126
362.46 -131.6126
362.48 -131.6126
362.5 -131.6126
362.52 -131.6126
362.54 -131.6126
362.56 -131.6126
362.58 -131.6126
362.6 -131.6126
362.62 -131.6126
362.64 -131.6126
362.66 -131.6126
362.68 -131.6126
362.7 -131.6126
362.72 -131.6126
362.74 -131.6126
362.76 -131.6126
362.78 -131.6126
362.8 -131.6126
362.82 -131.6126
362.84 -131.6126
362.86 -131.6126
362.88 -131.6126
362.9 -131.6126
362.92 -131.6126
362.94 -131.6126
362.96 -131.6126
362.98 -131.6126
363 -131.6126
363.02 -131.6126
363.04 -131.6126
363.06 -131.6126
363.08 -131.6126
363.1 -131.6126
363.12 -131.6126
363.14 -131.6126
363.16 -131.6126
363.18 -131.6126
363.2 -131.6126
363.22 -131.6126
363.24 -131.6126
363.26 -131.6126
363.28 -131.6126
363.3 -131.6126
363.32 -131.6126
363.34 -131.6126
363.36 -131.6126
363.38 -131.6126
363.4 -131.6126
363.42 -131.6126
363.44 -131.6126
363.46 -131.6126
363.48 -131.6126
363.5 -131.6126
363.52 -131.6126
363.54 -131.6126
363.56 -131.6126
363.58 -131.6126
363.6 -131.6126
363.62 -131.6126
363.64 -131.6126
363.66 -131.6126
363.68 -131.6126
363.7 -131.6126
363.72 -131.6126
363.74 -131.6126
363.76 -131.6126
363.78 -131.6126
363.8 -131.6126
363.82 -131.6126
363.84 -131.6126
363.86 -131.6126
363.88 -131.6126
363.9 -131.6126
363.92 -131.6126
363.94 -131.6126
363.96 -131.6126
363.98 -131.6126
364 -131.6126
364.02 -131.6126
364.04 -131.6126
364.06 -131.6126
364.08 -131.6126
364.1 -131.6126
364.12 -131.6126
364.14 -131.6126
364.16 -131.6126
364.18 -131.6126
364.2 -131.6126
364.22 -131.6126
364.24 -131.6126
364.26 -131.6126
364.28 -131.6126
364.3 -131.6126
364.32 -131.6126
364.34 -131.6126
364.36 -131.6126
364.38 -131.6126
364.4 -131.6126
364.42 -131.6126
364.44 -131.6126
364.46 -131.6126
364.48 -131.6126
364.5 -131.6126
364.52 -131.6126
364.54 -131.6126
364.56 -131.6126
364.58 -131.6126
364.6 -131.6126
364.62 -131.6126
364.64 -131.6126
364.66 -131.6126
364.68 -131.6126
364.7 -131.6126
364.72 -131.6126
364.74 -131.6126
364.76 -131.6126
364.78 -131.6126
364.8 -131.6126
364.82 -131.6126
364.84 -131.6126
364.86 -131.6126
364.88 -131.6126
364.9 -131.6126
364.92 -131.6126
364.94 -131.6126
364.96 -131.6126
364.98 -131.6126
365 -131.6126
365.02 -131.6126
365.04 -131.6126
365.06 -131.6126
365.08 -131.6126
365.1 -131.6126
365.12 -131.6126
365.14 -131.6126
365.16 -131.6126
365.18 -131.6126
365.2 -131.6126
365.22 -131.6126
365.24 -131.6126
365.26 -131.6126
365.28 -131.6126
365.3 -131.6126
365.32 -131.6126
365.34 -131.6126
365.36 -131.6126
365.38 -131.6126
365.4 -131.6126
365.42 -131.6126
365.44 -131.6126
365.46 -131.6126
365.48 -131.6126
365.5 -131.6126
365.52 -131.6126
365.54 -131.6126
365.56 -131.6126
365.58 -131.6126
365.6 -131.6126
365.62 -131.6126
365.64 -131.6126
365.66 -131.6126
365.68 -131.6126
365.7 -131.6126
365.72 -131.6126
365.74 -131.6126
365.76 -131.6126
365.78 -131.6126
365.8 -131.6126
365.82 -131.6126
365.84 -131.6126
365.86 -131.6126
365.88 -131.6126
365.9 -131.6126
365.92 -131.6126
365.94 -131.6126
365.96 -131.6126
365.98 -131.6126
366 -131.6126
366.02 -131.6126
366.04 -131.6126
366.06 -131.6126
366.08 -131.6126
366.1 -131.6126
366.12 -131.6126
366.14 -131.6126
366.16 -131.6126
366.18 -131.6126
366.2 -131.6126
366.22 -131.6126
366.24 -131.6126
366.26 -131.6126
366.28 -131.6126
366.3 -131.6126
366.32 -131.6126
366.34 -131.6126
366.36 -131.6126
366.38 -131.6126
366.4 -131.6126
366.42 -131.6126
366.44 -131.6126
366.46 -131.6126
366.48 -131.6126
366.5 -131.6126
366.52 -131.6126
366.54 -131.6126
366.56 -131.6126
366.58 -131.6126
366.6 -131.6126
366.62 -131.6126
366.64 -131.6126
366.66 -131.6126
366.68 -131.6126
366.7 -131.6126
366.72 -131.6126
366.74 -131.6126
366.76 -131.6126
366.78 -131.6126
366.8 -131.6126
366.82 -131.6126
366.84 -131.6126
366.86 -131.6126
366.88 -131.6126
366.9 -131.6126
366.92 -131.6126
366.94 -131.6126
366.96 -131.6126
366.98 -131.6126
367 -131.6126
367.02 -131.6126
367.04 -131.6126
367.06 -131.6126
367.08 -131.6126
367.1 -131.6126
367.12 -131.6126
367.14 -131.6126
367.16 -131.6126
367.18 -131.6126
367.2 -131.6126
367.22 -131.6126
367.24 -131.6126
367.26 -131.6126
367.28 -131.6126
367.3 -131.6126
367.32 -131.6126
367.34 -131.6126
367.36 -131.6126
367.38 -131.6126
367.4 -131.6126
367.42 -131.6126
367.44 -131.6126
367.46 -131.6126
367.48 -131.6126
367.5 -131.6126
367.52 -131.6126
367.54 -131.6126
367.56 -131.6126
367.58 -131.6126
367.6 -131.6126
367.62 -131.6126
367.64 -131.6126
367.66 -131.6126
367.68 -131.6126
367.7 -131.6126
367.72 -131.6126
367.74 -131.6126
367.76 -131.6126
367.78 -131.6126
367.8 -131.6126
367.82 -131.6126
367.84 -131.6126
367.86 -131.6126
367.88 -131.6126
367.9 -131.6126
367.92 -131.6126
367.94 -131.6126
367.96 -131.6126
367.98 -131.6126
368 -131.6126
368.02 -131.6126
368.04 -131.6126
368.06 -131.6126
368.08 -131.6126
368.1 -131.6126
368.12 -131.6126
368.14 -131.6126
368.16 -131.6126
368.18 -131.6126
368.2 -131.6126
368.22 -131.6126
368.24 -131.6126
368.26 -131.6126
368.28 -131.6126
368.3 -131.6126
368.32 -131.6126
368.34 -131.6126
368.36 -131.6126
368.38 -131.6126
368.4 -131.6126
368.42 -131.6126
368.44 -131.6126
368.46 -131.6126
368.48 -131.6126
368.5 -131.6126
368.52 -131.6126
368.54 -131.6126
368.56 -131.6126
368.58 -131.6126
368.6 -131.6126
368.62 -131.6126
368.64 -131.6126
368.66 -131.6126
368.68 -131.6126
368.7 -131.6126
368.72 -131.6126
368.74 -131.6126
368.76 -131.6126
368.78 -131.6126
368.8 -131.6126
368.82 -131.6126
368.84 -131.6126
368.86 -131.6126
368.88 -131.6126
368.9 -131.6126
368.92 -131.6126
368.94 -131.6126
368.96 -131.6126
368.98 -131.6126
369 -131.6126
369.02 -131.6126
369.04 -131.6126
369.06 -131.6126
369.08 -131.6126
369.1 -131.6126
369.12 -131.6126
369.14 -131.6126
369.16 -131.6126
369.18 -131.6126
369.2 -131.6126
369.22 -131.6126
369.24 -131.6126
369.26 -131.6126
369.28 -131.6126
369.3 -131.6126
369.32 -131.6126
369.34 -131.6126
369.36 -131.6126
369.38 -131.6126
369.4 -131.6126
369.42 -131.6126
369.44 -131.6126
369.46 -131.6126
369.48 -131.6126
369.5 -131.6126
369.52 -131.6126
369.54 -131.6126
369.56 -131.6126
369.58 -131.6126
369.6 -131.6126
369.62 -131.6126
369.64 -131.6126
369.66 -131.6126
369.68 -131.6126
369.7 -131.6126
369.72 -131.6126
369.74 -131.6126
369.76 -131.6126
369.78 -131.6126
369.8 -131.6126
369.82 -131.6126
369.84 -131.6126
369.86 -131.6126
369.88 -131.6126
369.9 -131.6126
369.92 -131.6126
369.94 -131.6126
369.96 -131.6126
369.98 -131.6126
370 -131.6126
370.02 -131.6126
370.04 -131.6126
370.06 -131.6126
370.08 -131.6126
370.1 -131.6126
370.12 -131.6126
370.14 -131.6126
370.16 -131.6126
370.18 -131.6126
370.2 -131.6126
370.22 -131.6126
370.24 -131.6126
370.26 -131.6126
370.28 -131.6126
370.3 -131.6126
370.32 -131.6126
370.34 -131.6126
370.36 -131.6126
370.38 -131.6126
370.4 -131.6126
370.42 -131.6126
370.44 -131.6126
370.46 -131.6126
370.48 -131.6126
370.5 -131.6126
370.52 -131.6126
370.54 -131.6126
370.56 -131.6126
370.58 -131.6126
370.6 -131.6126
370.62 -131.6126
370.64 -131.6126
370.66 -131.6126
370.68 -131.6126
370.7 -131.6126
370.72 -131.6126
370.74 -131.6126
370.76 -131.6126
370.78 -131.6126
370.8 -131.6126
370.82 -131.6126
370.84 -131.6126
370.86 -131.6126
370.88 -131.6126
370.9 -131.6126
370.92 -131.6126
370.94 -131.6126
370.96 -131.6126
370.98 -131.6126
371 -131.6126
371.02 -131.6126
371.04 -131.6126
371.06 -131.6126
371.08 -131.6126
371.1 -131.6126
371.12 -131.6126
371.14 -131.6126
371.16 -131.6126
371.18 -131.6126
371.2 -131.6126
371.22 -131.6126
371.24 -131.6126
371.26 -131.6126
371.28 -131.6126
371.3 -131.6126
371.32 -131.6126
371.34 -131.6126
371.36 -131.6126
371.38 -131.6126
371.4 -131.6126
371.42 -131.6126
371.44 -131.6126
371.46 -131.6126
371.48 -131.6126
371.5 -131.6126
371.52 -131.6126
371.54 -131.6126
371.56 -131.6126
371.58 -131.6126
371.6 -131.6126
371.62 -131.6126
371.64 -131.6126
371.66 -131.6126
371.68 -131.6126
371.7 -131.6126
371.72 -131.6126
371.74 -131.6126
371.76 -131.6126
371.78 -131.6126
371.8 -131.6126
371.82 -131.6126
371.84 -131.6126
371.86 -131.6126
371.88 -131.6126
371.9 -131.6126
371.92 -131.6126
371.94 -131.6126
371.96 -131.6126
371.98 -131.6126
372 -131.6126
372.02 -131.6126
372.04 -131.6126
372.06 -131.6126
372.08 -131.6126
372.1 -131.6126
372.12 -131.6126
372.14 -131.6126
372.16 -131.6126
372.18 -131.6126
372.2 -131.6126
372.22 -131.6126
372.24 -131.6126
372.26 -131.6126
372.28 -131.6126
372.3 -131.6126
372.32 -131.6126
372.34 -131.6126
372.36 -131.6126
372.38 -131.6126
372.4 -131.6126
372.42 -131.6126
372.44 -131.6126
372.46 -131.6126
372.48 -131.6126
372.5 -131.6126
372.52 -131.6126
372.54 -131.6126
372.56 -131.6126
372.58 -131.6126
372.6 -131.6126
372.62 -131.6126
372.64 -131.6126
372.66 -131.6126
372.68 -131.6126
372.7 -131.6126
372.72 -131.6126
372.74 -131.6126
372.76 -131.6126
372.78 -131.6126
372.8 -131.6126
372.82 -131.6126
372.84 -131.6126
372.86 -131.6126
372.88 -131.6126
372.9 -131.6126
372.92 -131.6126
372.94 -131.6126
372.96 -131.6126
372.98 -131.6126
373 -131.6126
373.02 -131.6126
373.04 -131.6126
373.06 -131.6126
373.08 -131.6126
373.1 -131.6126
373.12 -131.6126
373.14 -131.6126
373.16 -131.6126
373.18 -131.6126
373.2 -131.6126
373.22 -131.6126
373.24 -131.6126
373.26 -131.6126
373.28 -131.6126
373.3 -131.6126
373.32 -131.6126
373.34 -131.6126
373.36 -131.6126
373.38 -131.6126
373.4 -131.6126
373.42 -131.6126
373.44 -131.6126
373.46 -131.6126
373.48 -131.6126
373.5 -131.6126
373.52 -131.6126
373.54 -131.6126
373.56 -131.6126
373.58 -131.6126
373.6 -131.6126
373.62 -131.6126
373.64 -131.6126
373.66 -131.6126
373.68 -131.6126
373.7 -131.6126
373.72 -131.6126
373.74 -131.6126
373.76 -131.6126
373.78 -131.6126
373.8 -131.6126
373.82 -131.6126
373.84 -131.6126
373.86 -131.6126
373.88 -131.6126
373.9 -131.6126
373.92 -131.6126
373.94 -131.6126
373.96 -131.6126
373.98 -131.6126
374 -131.6126
374.02 -131.6126
374.04 -131.6126
374.06 -131.6126
374.08 -131.6126
374.1 -131.6126
374.12 -131.6126
374.14 -131.6126
374.16 -131.6126
374.18 -131.6126
374.2 -131.6126
374.22 -131.6126
374.24 -131.6126
374.26 -131.6126
374.28 -131.6126
374.3 -131.6126
374.32 -131.6126
374.34 -131.6126
374.36 -131.6126
374.38 -131.6126
374.4 -131.6126
374.42 -131.6126
374.44 -131.6126
374.46 -131.6126
374.48 -131.6126
374.5 -131.5918
374.52 -131.4668
374.54 -131.3421
374.56 -131.2176
374.58 -131.0933
374.6 -130.9692
374.62 -130.8454
374.64 -130.7219
374.66 -130.5985
374.68 -130.4754
374.7 -130.3525
374.72 -130.2299
374.74 -130.1074
374.76 -129.9852
374.78 -129.8633
374.8 -129.7415
374.82 -129.62
374.84 -129.4987
374.86 -129.3777
374.88 -129.2568
374.9 -129.1362
374.92 -129.0158
374.94 -128.8957
374.96 -128.7757
374.98 -128.656
375 -128.5365
375.02 -128.4173
375.04 -128.2982
375.06 -128.1794
375.08 -128.0608
375.1 -127.9424
375.12 -127.8243
375.14 -127.7063
375.16 -127.5886
375.18 -127.4711
375.2 -127.3538
375.22 -127.2368
375.24 -127.1199
375.26 -127.0033
375.28 -126.8869
375.3 -126.7707
375.32 -126.6547
375.34 -126.539
375.36 -126.4234
375.38 -126.3081
375.4 -126.193
375.42 -126.0781
375.44 -125.9634
375.46 -125.849
375.48 -125.7347
375.5 -125.6207
375.52 -125.5068
375.54 -125.3932
375.56 -125.2798
375.58 -125.1666
375.6 -125.0536
375.62 -124.9408
375.64 -124.8283
375.66 -124.7159
375.68 -124.6038
375.7 -124.4918
375.72 -124.3801
375.74 -124.2686
375.76 -124.1572
375.78 -124.0461
375.8 -123.9352
375.82 -123.8245
375.84 -123.714
375.86 -123.6038
375.88 -123.4937
375.9 -123.3838
375.92 -123.2741
375.94 -123.1647
375.96 -123.0554
375.98 -122.9463
376 -122.8375
376.02 -122.7288
376.04 -122.6204
376.06 -122.5121
376.08 -122.4041
376.1 -122.2962
376.12 -122.1886
376.14 -122.0811
376.16 -121.9739
376.18 -121.8668
376.2 -121.76
376.22 -121.6533
376.24 -121.5469
376.26 -121.4406
376.28 -121.3345
376.3 -121.2287
376.32 -121.123
376.34 -121.0175
376.36 -120.9122
376.38 -120.8072
376.4 -120.7023
376.42 -120.5976
376.44 -120.4931
376.46 -120.3888
376.48 -120.2847
376.5 -120.1808
376.52 -120.077
376.54 -119.9735
376.56 -119.8702
376.58 -119.767
376.6 -119.6641
376.62 -119.5613
376.64 -119.4587
376.66 -119.3563
376.68 -119.2541
376.7 -119.1521
376.72 -119.0503
376.74 -118.9487
376.76 -118.8472
376.78 -118.746
376.8 -118.6449
376.82 -118.544
376.84 -118.4434
376.86 -118.3428
376.88 -118.2425
376.9 -118.1424
376.92 -118.0425
376.94 -117.9427
376.96 -117.8431
376.98 -117.7437
377 -117.6445
377.02 -117.5455
377.04 -117.4466
377.06 -117.348
377.08 -117.2495
377.1 -117.1512
377.12 -117.0531
377.14 -116.9552
377.16 -116.8574
377.18 -116.7598
377.2 -116.6625
377.22 -116.5652
377.24 -116.4682
377.26 -116.3714
377.28 -116.2747
377.3 -116.1782
377.32 -116.0819
377.34 -115.9858
377.36 -115.8898
377.38 -115.794
377.4 -115.6984
377.42 -115.603
377.44 -115.5077
377.46 -115.4127
377.48 -115.3178
377.5 -115.223
377.52 -115.1285
377.54 -115.0341
377.56 -114.9399
377.58 -114.8459
377.6 -114.752
377.62 -114.6583
377.64 -114.5648
377.66 -114.4715
377.68 -114.3783
377.7 -114.2854
377.72 -114.1925
377.74 -114.0999
377.76 -114.0074
377.78 -113.9151
377.8 -113.823
377.82 -113.731
377.84 -113.6392
377.86 -113.5476
377.88 -113.4561
377.9 -113.3648
377.92 -113.2737
377.94 -113.1828
377.96 -113.092
377.98 -113.0014
378 -112.9109
378.02 -112.8206
378.04 -112.7305
378.06 -112.6406
378.08 -112.5508
378.1 -112.4612
378.12 -112.3717
378.14 -112.2824
378.16 -112.1933
378.18 -112.1043
378.2 -112.0155
378.22 -111.9269
378.24 -111.8384
378.26 -111.7501
378.28 -111.662
378.3 -111.574
378.32 -111.4862
378.34 -111.3985
378.36 -111.311
378.38 -111.2237
378.4 -111.1365
378.42 -111.0495
378.44 -110.9626
378.46 -110.8759
378.48 -110.7894
378.5 -110.703
378.52 -110.6168
378.54 -110.5307
378.56 -110.4448
378.58 -110.3591
378.6 -110.2735
378.62 -110.1881
378.64 -110.1028
378.66 -110.0177
378.68 -109.9327
378.7 -109.8479
378.72 -109.7633
378.74 -109.6788
378.76 -109.5945
378.78 -109.5103
378.8 -109.4262
378.82 -109.3424
378.84 -109.2587
378.86 -109.1751
378.88 -109.0917
378.9 -109.0084
378.92 -108.9253
378.94 -108.8424
378.96 -108.7596
378.98 -108.6769
379 -108.5944
379.02 -108.5121
379.04 -108.4299
379.06 -108.3479
379.08 -108.266
379.1 -108.1842
379.12 -108.1026
379.14 -108.0212
379.16 -107.9399
379.18 -107.8588
379.2 -107.7778
379.22 -107.6969
379.24 -107.6162
379.26 -107.5357
379.28 -107.4553
379.3 -107.375
379.32 -107.2949
379.34 -107.215
379.36 -107.1352
379.38 -107.0555
379.4 -106.976
379.42 -106.8966
379.44 -106.8174
379.46 -106.7383
379.48 -106.6594
379.5 -106.5806
379.52 -106.502
379.54 -106.4234
379.56 -106.3451
379.58 -106.2669
379.6 -106.1888
379.62 -106.1109
379.64 -106.0331
379.66 -105.9555
379.68 -105.878
379.7 -105.8006
379.72 -105.7234
379.74 -105.6463
379.76 -105.5694
379.78 -105.4926
379.8 -105.4159
379.82 -105.3394
379.84 -105.2631
379.86 -105.1868
379.88 -105.1108
379.9 -105.0348
379.92 -104.959
379.94 -104.8833
379.96 -104.8078
379.98 -104.7324
380 -104.6571
380.02 -104.582
380.04 -104.507
380.06 -104.4322
380.08 -104.3575
380.1 -104.2829
380.12 -104.2085
380.14 -104.1342
380.16 -104.0601
380.18 -103.986
380.2 -103.9121
380.22 -103.8384
380.24 -103.7648
380.26 -103.6913
380.28 -103.618
380.3 -103.5447
380.32 -103.4717
380.34 -103.3987
380.36 -103.3259
380.38 -103.2532
380.4 -103.1807
380.42 -103.1083
380.44 -103.036
380.46 -102.9639
380.48 -102.8919
380.5 -102.82
380.52 -102.7483
380.54 -102.6766
380.56 -102.6052
380.58 -102.5338
380.6 -102.4626
380.62 -102.3915
380.64 -102.3205
380.66 -102.2497
380.68 -102.179
380.7 -102.1084
380.72 -102.038
380.74 -101.9677
380.76 -101.8975
380.78 -101.8275
380.8 -101.7575
380.82 -101.6877
380.84 -101.6181
380.86 -101.5485
380.88 -101.4791
380.9 -101.4098
380.92 -101.3407
380.94 -101.2717
380.96 -101.2028
380.98 -101.134
381 -101.0653
381.02 -100.9968
381.04 -100.9284
381.06 -100.8601
381.08 -100.792
381.1 -100.724
381.12 -100.6561
381.14 -100.5883
381.16 -100.5207
381.18 -100.4531
381.2 -100.3858
381.22 -100.3185
381.24 -100.2513
381.26 -100.1843
381.28 -100.1174
381.3 -100.0506
381.32 -99.98397
381.34 -99.91744
381.36 -99.85103
381.38 -99.78474
381.4 -99.71858
381.42 -99.65253
381.44 -99.58661
381.46 -99.52081
381.48 -99.45513
381.5 -99.38958
381.52 -99.32414
381.54 -99.25882
381.56 -99.19363
381.58 -99.12855
381.6 -99.0636
381.62 -98.99876
381.64 -98.93404
381.66 -98.86945
381.68 -98.80497
381.7 -98.74061
381.72 -98.67637
381.74 -98.61225
381.76 -98.54825
381.78 -98.48437
381.8 -98.4206
381.82 -98.35695
381.84 -98.29342
381.86 -98.23001
381.88 -98.16672
381.9 -98.10354
381.92 -98.04048
381.94 -97.97753
381.96 -97.9147
381.98 -97.85199
382 -97.7894
382.02 -97.72692
382.04 -97.66455
382.06 -97.60231
382.08 -97.54017
382.1 -97.47815
382.12 -97.41625
382.14 -97.35446
382.16 -97.29279
382.18 -97.23123
382.2 -97.16979
382.22 -97.10846
382.24 -97.04724
382.26 -96.98614
382.28 -96.92515
382.3 -96.86427
382.32 -96.80351
382.34 -96.74286
382.36 -96.68232
382.38 -96.6219
382.4 -96.56158
382.42 -96.50138
382.44 -96.4413
382.46 -96.38132
382.48 -96.32146
382.5 -96.2617
382.52 -96.20206
382.54 -96.14253
382.56 -96.08311
382.58 -96.0238
382.6 -95.9646
382.62 -95.90552
382.64 -95.84654
382.66 -95.78767
382.68 -95.72892
382.7 -95.67027
382.72 -95.61173
382.74 -95.5533
382.76 -95.49498
382.78 -95.43677
382.8 -95.37867
382.82 -95.32068
382.84 -95.2628
382.86 -95.20502
382.88 -95.14736
382.9 -95.0898
382.92 -95.03235
382.94 -94.975
382.96 -94.91777
382.98 -94.86064
383 -94.80362
383.02 -94.74671
383.04 -94.6899
383.06 -94.6332
383.08 -94.57661
383.1 -94.52012
383.12 -94.46374
383.14 -94.40746
383.16 -94.3513
383.18 -94.29523
383.2 -94.23928
383.22 -94.18343
383.24 -94.12768
383.26 -94.07204
383.28 -94.0165
383.3 -93.96107
383.32 -93.90574
383.34 -93.85052
383.36 -93.79541
383.38 -93.74039
383.4 -93.68548
383.42 -93.63068
383.44 -93.57598
383.46 -93.52138
383.48 -93.46688
383.5 -93.41249
383.52 -93.35821
383.54 -93.30402
383.56 -93.24994
383.58 -93.19596
383.6 -93.14208
383.62 -93.08831
383.64 -93.03464
383.66 -92.98107
383.68 -92.9276
383.7 -92.87423
383.72 -92.82097
383.74 -92.76781
383.76 -92.71475
383.78 -92.66179
383.8 -92.60893
383.82 -92.55617
383.84 -92.50351
383.86 -92.45095
383.88 -92.3985
383.9 -92.34614
383.92 -92.29389
383.94 -92.24173
383.96 -92.18968
383.98 -92.13772
384 -92.08587
384.02 -92.03411
384.04 -91.98245
384.06 -91.9309
384.08 -91.87944
384.1 -91.82808
384.12 -91.77682
384.14 -91.72566
384.16 -91.67459
384.18 -91.62363
384.2 -91.57276
384.22 -91.52199
384.24 -91.47132
384.26 -91.42075
384.28 -91.37028
384.3 -91.3199
384.32 -91.26962
384.34 -91.21944
384.36 -91.16935
384.38 -91.11937
384.4 -91.06948
384.42 -91.01968
384.44 -90.96998
384.46 -90.92038
384.48 -90.87088
384.5 -90.82147
384.52 -90.77216
384.54 -90.72294
384.56 -90.67383
384.58 -90.6248
384.6 -90.57587
384.62 -90.52704
384.64 -90.4783
384.66 -90.42966
384.68 -90.38112
384.7 -90.33266
384.72 -90.28431
384.74 -90.23605
384.76 -90.18788
384.78 -90.13981
384.8 -90.09183
384.82 -90.04394
384.84 -89.99616
384.86 -89.94846
384.88 -89.90086
384.9 -89.85335
384.92 -89.80594
384.94 -89.75862
384.96 -89.71139
384.98 -89.66426
385 -89.61722
385.02 -89.57027
385.04 -89.52341
385.06 -89.47665
385.08 -89.42998
385.1 -89.38341
385.12 -89.33692
385.14 -89.29053
385.16 -89.24423
385.18 -89.19803
385.2 -89.15191
385.22 -89.10589
385.24 -89.05996
385.26 -89.01412
385.28 -88.96837
385.3 -88.92272
385.32 -88.87715
385.34 -88.83168
385.36 -88.7863
385.38 -88.74101
385.4 -88.6958
385.42 -88.6507
385.44 -88.60568
385.46 -88.56075
385.48 -88.51591
385.5 -88.47116
385.52 -88.42651
385.54 -88.38194
385.56 -88.33746
385.58 -88.29307
385.6 -88.24878
385.62 -88.20457
385.64 -88.16045
385.66 -88.11642
385.68 -88.07248
385.7 -88.02863
385.72 -87.98487
385.74 -87.9412
385.76 -87.89762
385.78 -87.85412
385.8 -87.81072
385.82 -87.7674
385.84 -87.72418
385.86 -87.68104
385.88 -87.63798
385.9 -87.59502
385.92 -87.55215
385.94 -87.50936
385.96 -87.46666
385.98 -87.42405
386 -87.38153
386.02 -87.33909
386.04 -87.29674
386.06 -87.25448
386.08 -87.21231
386.1 -87.17022
386.12 -87.12822
386.14 -87.08631
386.16 -87.04448
386.18 -87.00274
386.2 -86.96109
386.22 -86.91953
386.24 -86.87805
386.26 -86.83666
386.28 -86.79535
386.3 -86.75413
386.32 -86.71299
386.34 -86.67195
386.36 -86.63098
386.38 -86.59011
386.4 -86.54932
386.42 -86.50861
386.44 -86.46799
386.46 -86.42746
386.48 -86.38701
386.5 -86.34665
386.52 -86.30637
386.54 -86.26618
386.56 -86.22607
386.58 -86.18604
386.6 -86.1461
386.62 -86.10625
386.64 -86.06648
386.66 -86.0268
386.68 -85.9872
386.7 -85.94768
386.72 -85.90825
386.74 -85.8689
386.76 -85.82963
386.78 -85.79045
386.8 -85.75136
386.82 -85.71234
386.84 -85.67342
386.86 -85.63457
386.88 -85.59581
386.9 -85.55713
386.92 -85.51853
386.94 -85.48002
386.96 -85.44159
386.98 -85.40325
387 -85.36498
387.02 -85.3268
387.04 -85.28871
387.06 -85.25069
387.08 -85.21276
387.1 -85.17491
387.12 -85.13714
387.14 -85.09946
387.16 -85.06185
387.18 -85.02433
387.2 -84.98689
387.22 -84.94954
387.24 -84.91226
387.26 -84.87507
387.28 -84.83796
387.3 -84.80093
387.32 -84.76398
387.34 -84.72711
387.36 -84.69033
387.38 -84.65362
387.4 -84.617
387.42 -84.58046
387.44 -84.544
387.46 -84.50762
387.48 -84.47132
387.5 -84.4351
387.52 -84.39896
387.54 -84.3629
387.56 -84.32693
387.58 -84.29103
387.6 -84.25521
387.62 -84.21948
387.64 -84.18382
387.66 -84.14825
387.68 -84.11275
387.7 -84.07734
387.72 -84.042
387.74 -84.00674
387.76 -83.97157
387.78 -83.93647
387.8 -83.90145
387.82 -83.86652
387.84 -83.83166
387.86 -83.79688
387.88 -83.76218
387.9 -83.72756
387.92 -83.69302
387.94 -83.65855
387.96 -83.62417
387.98 -83.58986
388 -83.55564
388.02 -83.52149
388.04 -83.48742
388.06 -83.45343
388.08 -83.41952
388.1 -83.38568
388.12 -83.35193
388.14 -83.31825
388.16 -83.28465
388.18 -83.25113
388.2 -83.21768
388.22 -83.18432
388.24 -83.15103
388.26 -83.11782
388.28 -83.08469
388.3 -83.05163
388.32 -83.01865
388.34 -82.98575
388.36 -82.95293
388.38 -82.92018
388.4 -82.88751
388.42 -82.85492
388.44 -82.82241
388.46 -82.78997
388.48 -82.75761
388.5 -82.72532
388.52 -82.69312
388.54 -82.66099
388.56 -82.62893
388.58 -82.59695
388.6 -82.56505
388.62 -82.53323
388.64 -82.50148
388.66 -82.4698
388.68 -82.43821
388.7 -82.40669
388.72 -82.37524
388.74 -82.34387
388.76 -82.31258
388.78 -82.28136
388.8 -82.25022
388.82 -82.21915
388.84 -82.18816
388.86 -82.15725
388.88 -82.12641
388.9 -82.09564
388.92 -82.06495
388.94 -82.03434
388.96 -82.0038
388.98 -81.97333
389 -81.94295
389.02 -81.91263
389.04 -81.88239
389.06 -81.85222
389.08 -81.82213
389.1 -81.79212
389.12 -81.76218
389.14 -81.73231
389.16 -81.70252
389.18 -81.6728
389.2 -81.64315
389.22 -81.61358
389.24 -81.58408
389.26 -81.55466
389.28 -81.52531
389.3 -81.49604
389.32 -81.46684
389.34 -81.43771
389.36 -81.40866
389.38 -81.37967
389.4 -81.35077
389.42 -81.32193
389.44 -81.29317
389.46 -81.26449
389.48 -81.23587
389.5 -81.20733
389.52 -81.17886
389.54 -81.15047
389.56 -81.12215
389.58 -81.0939
389.6 -81.06572
389.62 -81.03762
389.64 -81.00958
389.66 -80.98163
389.68 -80.95374
389.7 -80.92592
389.72 -80.89818
389.74 -80.87051
389.76 -80.84292
389.78 -80.81539
389.8 -80.78794
389.82 -80.76056
389.84 -80.73325
389.86 -80.70601
389.88 -80.67884
389.9 -80.65175
389.92 -80.62473
389.94 -80.59777
389.96 -80.57089
389.98 -80.54409
390 -80.51735
390.02 -80.49068
390.04 -80.46409
390.06 -80.43756
390.08 -80.41111
390.1 -80.38473
390.12 -80.35842
390.14 -80.33218
390.16 -80.30601
390.18 -80.27991
390.2 -80.25388
390.22 -80.22793
390.24 -80.20204
390.26 -80.17622
390.28 -80.15048
390.3 -80.1248
390.32 -80.09919
390.34 -80.07366
390.36 -80.04819
390.38 -80.0228
390.4 -79.99747
390.42 -79.97222
390.44 -79.94703
390.46 -79.92191
390.48 -79.89687
390.5 -79.87189
390.52 -79.84698
390.54 -79.82214
390.56 -79.79737
390.58 -79.77267
390.6 -79.74804
390.62 -79.72348
390.64 -79.69899
390.66 -79.67456
390.68 -79.65021
390.7 -79.62592
390.72 -79.60171
390.74 -79.57756
390.76 -79.55348
390.78 -79.52947
390.8 -79.50552
390.82 -79.48165
390.84 -79.45784
390.86 -79.4341
390.88 -79.41043
390.9 -79.38683
390.92 -79.3633
390.94 -79.33983
390.96 -79.31644
390.98 -79.29311
391 -79.26985
391.02 -79.24665
391.04 -79.22352
391.06 -79.20047
391.08 -79.17747
391.1 -79.15455
391.12 -79.13169
391.14 -79.1089
391.16 -79.08618
391.18 -79.06353
391.2 -79.04094
391.22 -79.01842
391.24 -78.99596
391.26 -78.97358
391.28 -78.95126
391.3 -78.929
391.32 -78.90681
391.34 -78.88469
391.36 -78.86264
391.38 -78.84065
391.4 -78.81873
391.42 -78.79688
391.44 -78.77509
391.46 -78.75336
391.48 -78.73171
391.5 -78.71012
391.52 -78.68859
391.54 -78.66713
391.56 -78.64574
391.58 -78.62441
391.6 -78.60315
391.62 -78.58195
391.64 -78.56082
391.66 -78.53976
391.68 -78.51876
391.7 -78.49782
391.72 -78.47695
391.74 -78.45615
391.76 -78.43541
391.78 -78.41473
391.8 -78.39412
391.82 -78.37358
391.84 -78.3531
391.86 -78.33268
391.88 -78.31233
391.9 -78.29204
391.92 -78.27182
391.94 -78.25167
391.96 -78.23157
391.98 -78.21154
392 -78.19158
392.02 -78.17168
392.04 -78.15184
392.06 -78.13207
392.08 -78.11236
392.1 -78.09271
392.12 -78.07313
392.14 -78.05361
392.16 -78.03416
392.18 -78.01477
392.2 -77.99544
392.22 -77.97617
392.24 -77.95697
392.26 -77.93784
392.28 -77.91876
392.3 -77.89975
392.32 -77.8808
392.34 -77.86191
392.36 -77.84309
392.38 -77.82433
392.4 -77.80563
392.42 -77.787
392.44 -77.76842
392.46 -77.74991
392.48 -77.73146
392.5 -77.71308
392.52 -77.69475
392.54 -77.67649
392.56 -77.65829
392.58 -77.64016
392.6 -77.62208
392.62 -77.60407
392.64 -77.58611
392.66 -77.56822
392.68 -77.55039
392.7 -77.53262
392.72 -77.51492
392.74 -77.49727
392.76 -77.47969
392.78 -77.46217
392.8 -77.4447
392.82 -77.4273
392.84 -77.40996
392.86 -77.39268
392.88 -77.37547
392.9 -77.35831
392.92 -77.34121
392.94 -77.32418
392.96 -77.3072
392.98 -77.29028
393 -77.27343
393.02 -77.25663
393.04 -77.2399
393.06 -77.22322
393.08 -77.20661
393.1 -77.19005
393.12 -77.17356
393.14 -77.15712
393.16 -77.14074
393.18 -77.12443
393.2 -77.10817
393.22 -77.09197
393.24 -77.07583
393.26 -77.05975
393.28 -77.04373
393.3 -77.02777
393.32 -77.01187
393.34 -76.99602
393.36 -76.98024
393.38 -76.96451
393.4 -76.94884
393.42 -76.93324
393.44 -76.91768
393.46 -76.90219
393.48 -76.88676
393.5 -76.87138
393.52 -76.85606
393.54 -76.8408
393.56 -76.8256
393.58 -76.81046
393.6 -76.79537
393.62 -76.78034
393.64 -76.76537
393.66 -76.75046
393.68 -76.7356
393.7 -76.7208
393.72 -76.70606
393.74 -76.69138
393.76 -76.67675
393.78 -76.66218
393.8 -76.64767
393.82 -76.63321
393.84 -76.61881
393.86 -76.60447
393.88 -76.59018
393.9 -76.57595
393.92 -76.56178
393.94 -76.54766
393.96 -76.5336
393.98 -76.51959
394 -76.50564
394.02 -76.49175
394.04 -76.47791
394.06 -76.46413
394.08 -76.4504
394.1 -76.43673
394.12 -76.42311
394.14 -76.40955
394.16 -76.39605
394.18 -76.3826
394.2 -76.3692
394.22 -76.35586
394.24 -76.34258
394.26 -76.32935
394.28 -76.31617
394.3 -76.30305
394.32 -76.28999
394.34 -76.27698
394.36 -76.26402
394.38 -76.25112
394.4 -76.23827
394.42 -76.22547
394.44 -76.21273
394.46 -76.20004
394.48 -76.18741
394.5 -76.17483
394.52 -76.1623
394.54 -76.14983
394.56 -76.13741
394.58 -76.12505
394.6 -76.11273
394.62 -76.10047
394.64 -76.08827
394.66 -76.07612
394.68 -76.06401
394.7 -76.05197
394.72 -76.03997
394.74 -76.02803
394.76 -76.01614
394.78 -76.0043
394.8 -75.99251
394.82 -75.98078
394.84 -75.9691
394.86 -75.95747
394.88 -75.94589
394.9 -75.93437
394.92 -75.92289
394.94 -75.91147
394.96 -75.9001
394.98 -75.88878
395 -75.87751
395.02 -75.86629
395.04 -75.85512
395.06 -75.84401
395.08 -75.83294
395.1 -75.82193
395.12 -75.81097
395.14 -75.80005
395.16 -75.78919
395.18 -75.77838
395.2 -75.76762
395.22 -75.75691
395.24 -75.74624
395.26 -75.73563
395.28 -75.72507
395.3 -75.71456
395.32 -75.7041
395.34 -75.69368
395.36 -75.68332
395.38 -75.67301
395.4 -75.66274
395.42 -75.65253
395.44 -75.64236
395.46 -75.63224
395.48 -75.62217
395.5 -75.61215
395.52 -75.60218
395.54 -75.59226
395.56 -75.58238
395.58 -75.57256
395.6 -75.56278
395.62 -75.55305
395.64 -75.54337
395.66 -75.53373
395.68 -75.52414
395.7 -75.51461
395.72 -75.50511
395.74 -75.49567
395.76 -75.48627
395.78 -75.47692
395.8 -75.46762
395.82 -75.45837
395.84 -75.44916
395.86 -75.44
395.88 -75.43088
395.9 -75.42181
395.92 -75.41279
395.94 -75.40382
395.96 -75.39489
395.98 -75.386
396 -75.37717
396.02 -75.36838
396.04 -75.35963
396.06 -75.35093
396.08 -75.34228
396.1 -75.33367
396.12 -75.32511
396.14 -75.31659
396.16 -75.30811
396.18 -75.29969
396.2 -75.2913
396.22 -75.28297
396.24 -75.27467
396.26 -75.26642
396.28 -75.25822
396.3 -75.25006
396.32 -75.24195
396.34 -75.23387
396.36 -75.22585
396.38 -75.21786
396.4 -75.20992
396.42 -75.20203
396.44 -75.19418
396.46 -75.18637
396.48 -75.1786
396.5 -75.17088
396.52 -75.1632
396.54 -75.15557
396.56 -75.14797
396.58 -75.14042
396.6 -75.13292
396.62 -75.12545
396.64 -75.11803
396.66 -75.11065
396.68 -75.10331
396.7 -75.09602
396.72 -75.08876
396.74 -75.08155
396.76 -75.07438
396.78 -75.06725
396.8 -75.06017
396.82 -75.05312
396.84 -75.04612
396.86 -75.03915
396.88 -75.03223
396.9 -75.02535
396.92 -75.01851
396.94 -75.01171
396.96 -75.00495
396.98 -74.99824
397 -74.99156
397.02 -74.98492
397.04 -74.97832
397.06 -74.97177
397.08 -74.96525
397.1 -74.95877
397.12 -74.95234
397.14 -74.94594
397.16 -74.93958
397.18 -74.93326
397.2 -74.92698
397.22 -74.92074
397.24 -74.91454
397.26 -74.90837
397.28 -74.90225
397.3 -74.89616
397.32 -74.89012
397.34 -74.88411
397.36 -74.87814
397.38 -74.87221
397.4 -74.86631
397.42 -74.86046
397.44 -74.85464
397.46 -74.84886
397.48 -74.84311
397.5 -74.83741
397.52 -74.83174
397.54 -74.82611
397.56 -74.82051
397.58 -74.81496
397.6 -74.80944
397.62 -74.80395
397.64 -74.79851
397.66 -74.7931
397.68 -74.78772
397.7 -74.78238
397.72 -74.77708
397.74 -74.77182
397.76 -74.76659
397.78 -74.76139
397.8 -74.75624
397.82 -74.75111
397.84 -74.74603
397.86 -74.74097
397.88 -74.73596
397.9 -74.73098
397.92 -74.72603
397.94 -74.72112
397.96 -74.71624
397.98 -74.7114
398 -74.70659
398.02 -74.70182
398.04 -74.69708
398.06 -74.69237
398.08 -74.6877
398.1 -74.68306
398.12 -74.67846
398.14 -74.67389
398.16 -74.66935
398.18 -74.66485
398.2 -74.66038
398.22 -74.65594
398.24 -74.65154
398.26 -74.64717
398.28 -74.64283
398.3 -74.63853
398.32 -74.63425
398.34 -74.63001
398.36 -74.62581
398.38 -74.62163
398.4 -74.61749
398.42 -74.61338
398.44 -74.6093
398.46 -74.60525
398.48 -74.60123
398.5 -74.59725
398.52 -74.59329
398.54 -74.58937
398.56 -74.58548
398.58 -74.58162
398.6 -74.57779
398.62 -74.57399
398.64 -74.57022
398.66 -74.56648
398.68 -74.56278
398.7 -74.5591
398.72 -74.55545
398.74 -74.55184
398.76 -74.54825
398.78 -74.54469
398.8 -74.54117
398.82 -74.53767
398.84 -74.5342
398.86 -74.53076
398.88 -74.52735
398.9 -74.52397
398.92 -74.52062
398.94 -74.51729
398.96 -74.514
398.98 -74.51073
399 -74.5075
399.02 -74.50429
399.04 -74.50111
399.06 -74.49796
399.08 -74.49483
399.1 -74.49173
399.12 -74.48867
399.14 -74.48562
399.16 -74.48261
399.18 -74.47962
399.2 -74.47667
399.22 -74.47373
399.24 -74.47083
399.26 -74.46795
399.28 -74.4651
399.3 -74.46228
399.32 -74.45948
399.34 -74.45671
399.36 -74.45396
399.38 -74.45124
399.4 -74.44855
399.42 -74.44589
399.44 -74.44325
399.46 -74.44063
399.48 -74.43804
399.5 -74.43548
399.52 -74.43294
399.54 -74.43043
399.56 -74.42794
399.58 -74.42548
399.6 -74.42304
399.62 -74.42063
399.64 -74.41824
399.66 -74.41587
399.68 -74.41354
399.7 -74.41122
399.72 -74.40893
399.74 -74.40666
399.76 -74.40442
399.78 -74.4022
399.8 -74.40001
399.82 -74.39784
399.84 -74.39569
399.86 -74.39357
399.88 -74.39147
399.9 -74.38939
399.92 -74.38734
399.94 -74.3853
399.96 -74.3833
399.98 -74.38131
400 -74.37935
400.02 -74.37741
400.04 -74.37549
400.06 -74.37359
400.08 -74.37172
400.1 -74.36987
400.12 -74.36804
400.14 -74.36623
400.16 -74.36445
400.18 -74.36268
400.2 -74.36094
400.22 -74.35922
400.24 -74.35752
400.26 -74.35584
400.28 -74.35419
400.3 -74.35255
400.32 -74.35093
400.34 -74.34934
400.36 -74.34776
400.38 -74.34621
400.4 -74.34468
400.42 -74.34316
400.44 -74.34167
400.46 -74.3402
400.48 -74.33875
400.5 -74.33731
400.52 -74.3359
400.54 -74.33451
400.56 -74.33313
400.58 -74.33178
400.6 -74.33045
400.62 -74.32913
400.64 -74.32783
400.66 -74.32656
400.68 -74.3253
400.7 -74.32406
400.72 -74.32284
400.74 -74.32163
400.76 -74.32045
400.78 -74.31928
400.8 -74.31814
400.82 -74.31701
400.84 -74.3159
400.86 -74.3148
400.88 -74.31373
400.9 -74.31267
400.92 -74.31163
400.94 -74.31061
400.96 -74.3096
400.98 -74.30862
401 -74.30765
401.02 -74.30669
401.04 -74.30576
401.06 -74.30484
401.08 -74.30394
401.1 -74.30305
401.12 -74.30218
401.14 -74.30133
401.16 -74.30049
401.18 -74.29967
401.2 -74.29887
401.22 -74.29808
401.24 -74.29731
401.26 -74.29655
401.28 -74.29581
401.3 -74.29509
401.32 -74.29438
401.34 -74.29369
401.36 -74.29301
401.38 -74.29235
401.4 -74.2917
401.42 -74.29107
401.44 -74.29045
401.46 -74.28985
401.48 -74.28927
401.5 -74.28869
401.52 -74.28814
401.54 -74.28759
401.56 -74.28706
401.58 -74.28655
401.6 -74.28605
401.62 -74.28556
401.64 -74.28509
401.66 -74.28463
401.68 -74.28419
401.7 -74.28376
401.72 -74.28334
401.74 -74.28294
401.76 -74.28255
401.78 -74.28218
401.8 -74.28181
401.82 -74.28146
401.84 -74.28113
401.86 -74.2808
401.88 -74.28049
401.9 -74.2802
401.92 -74.27991
401.94 -74.27964
401.96 -74.27938
401.98 -74.27913
402 -74.2789
402.02 -74.27868
402.04 -74.27847
402.06 -74.27827
402.08 -74.27808
402.1 -74.27791
402.12 -74.27775
402.14 -74.2776
402.16 -74.27746
402.18 -74.27733
402.2 -74.27722
402.22 -74.27711
402.24 -74.27702
402.26 -74.27694
402.28 -74.27687
402.3 -74.27681
402.32 -74.27676
402.34 -74.27672
402.36 -74.2767
402.38 -74.27668
402.4 -74.27668
402.42 -74.27668
402.44 -74.2767
402.46 -74.27672
402.48 -74.27676
402.5 -74.27681
402.52 -74.27687
402.54 -74.27693
402.56 -74.27701
402.58 -74.2771
402.6 -74.2772
402.62 -74.2773
402.64 -74.27742
402.66 -74.27755
402.68 -74.27768
402.7 -74.27783
402.72 -74.27798
402.74 -74.27815
402.76 -74.27832
402.78 -74.2785
402.8 -74.27869
402.82 -74.27889
402.84 -74.2791
402.86 -74.27932
402.88 -74.27955
402.9 -74.27978
402.92 -74.28003
402.94 -74.28028
402.96 -74.28054
402.98 -74.28081
403 -74.28109
403.02 -74.28137
403.04 -74.28167
403.06 -74.28197
403.08 -74.28228
403.1 -74.2826
403.12 -74.28292
403.14 -74.28325
403.16 -74.2836
403.18 -74.28394
403.2 -74.2843
403.22 -74.28467
403.24 -74.28504
403.26 -74.28542
403.28 -74.2858
403.3 -74.28619
403.32 -74.2866
403.34 -74.287
403.36 -74.28742
403.38 -74.28784
403.4 -74.28827
403.42 -74.2887
403.44 -74.28914
403.46 -74.28959
403.48 -74.29005
403.5 -74.29051
403.52 -74.29098
403.54 -74.29145
403.56 -74.29193
403.58 -74.29242
403.6 -74.29291
403.62 -74.29341
403.64 -74.29392
403.66 -74.29443
403.68 -74.29494
403.7 -74.29547
403.72 -74.296
403.74 -74.29653
403.76 -74.29707
403.78 -74.29762
403.8 -74.29817
403.82 -74.29873
403.84 -74.29929
403.86 -74.29986
403.88 -74.30043
403.9 -74.30101
403.92 -74.30159
403.94 -74.30218
403.96 -74.30277
403.98 -74.30337
404 -74.30398
404.02 -74.30458
404.04 -74.3052
404.06 -74.30582
404.08 -74.30644
404.1 -74.30707
404.12 -74.3077
404.14 -74.30834
404.16 -74.30898
404.18 -74.30962
404.2 -74.31027
404.22 -74.31093
404.24 -74.31159
404.26 -74.31225
404.28 -74.31292
404.3 -74.31359
404.32 -74.31426
404.34 -74.31494
404.36 -74.31562
404.38 -74.31631
404.4 -74.317
404.42 -74.3177
404.44 -74.31839
404.46 -74.3191
404.48 -74.3198
404.5 -74.32051
404.52 -74.32122
404.54 -74.32194
404.56 -74.32266
404.58 -74.32338
404.6 -74.32411
404.62 -74.32484
404.64 -74.32557
404.66 -74.32631
404.68 -74.32705
404.7 -74.32779
404.72 -74.32853
404.74 -74.32928
404.76 -74.33003
404.78 -74.33079
404.8 -74.33154
404.82 -74.3323
404.84 -74.33306
404.86 -74.33383
404.88 -74.3346
404.9 -74.33537
404.92 -74.33614
404.94 -74.33691
404.96 -74.33769
404.98 -74.33847
405 -74.33925
405.02 -74.34004
405.04 -74.34083
405.06 -74.34161
405.08 -74.34241
405.1 -74.3432
405.12 -74.344
405.14 -74.34479
405.16 -74.34559
405.18 -74.34639
405.2 -74.3472
405.22 -74.348
405.24 -74.34881
405.26 -74.34962
405.28 -74.35043
405.3 -74.35124
405.32 -74.35206
405.34 -74.35287
405.36 -74.35369
405.38 -74.35451
405.4 -74.35533
405.42 -74.35615
405.44 -74.35698
405.46 -74.3578
405.48 -74.35863
405.5 -74.35946
405.52 -74.36029
405.54 -74.36112
405.56 -74.36195
405.58 -74.36278
405.6 -74.36362
405.62 -74.36445
405.64 -74.36529
405.66 -74.36613
405.68 -74.36696
405.7 -74.3678
405.72 -74.36864
405.74 -74.36948
405.76 -74.37033
405.78 -74.37117
405.8 -74.37201
405.82 -74.37286
405.84 -74.3737
405.86 -74.37455
405.88 -74.3754
405.9 -74.37624
405.92 -74.37709
405.94 -74.37794
405.96 -74.37879
405.98 -74.37964
406 -74.38049
406.02 -74.38134
406.04 -74.38219
406.06 -74.38304
406.08 -74.38389
406.1 -74.38474
406.12 -74.3856
406.14 -74.38645
406.16 -74.3873
406.18 -74.38815
406.2 -74.38901
406.22 -74.38986
406.24 -74.39071
406.26 -74.39157
406.28 -74.39242
406.3 -74.39328
406.32 -74.39413
406.34 -74.39498
406.36 -74.39584
406.38 -74.39669
406.4 -74.39754
406.42 -74.3984
406.44 -74.39925
406.46 -74.4001
406.48 -74.40096
406.5 -74.40181
406.52 -74.40266
406.54 -74.40351
406.56 -74.40436
406.58 -74.40522
406.6 -74.40607
406.62 -74.40692
406.64 -74.40777
406.66 -74.40862
406.68 -74.40947
406.7 -74.41032
406.72 -74.41116
406.74 -74.41201
406.76 -74.41286
406.78 -74.41371
406.8 -74.41455
406.82 -74.4154
406.84 -74.41624
406.86 -74.41709
406.88 -74.41793
406.9 -74.41877
406.92 -74.41962
406.94 -74.42046
406.96 -74.4213
406.98 -74.42214
407 -74.42298
407.02 -74.42382
407.04 -74.42465
407.06 -74.42549
407.08 -74.42632
407.1 -74.42716
407.12 -74.42799
407.14 -74.42883
407.16 -74.42966
407.18 -74.43049
407.2 -74.43132
407.22 -74.43215
407.24 -74.43298
407.26 -74.4338
407.28 -74.43463
407.3 -74.43545
407.32 -74.43628
407.34 -74.4371
407.36 -74.43792
407.38 -74.43874
407.4 -74.43956
407.42 -74.44038
407.44 -74.44119
407.46 -74.44201
407.48 -74.44282
407.5 -74.44364
407.52 -74.44445
407.54 -74.44526
407.56 -74.44607
407.58 -74.44688
407.6 -74.44768
407.62 -74.44849
407.64 -74.44929
407.66 -74.45009
407.68 -74.45089
407.7 -74.45169
407.72 -74.45249
407.74 -74.45329
407.76 -74.45408
407.78 -74.45488
407.8 -74.45567
407.82 -74.45646
407.84 -74.45725
407.86 -74.45804
407.88 -74.45882
407.9 -74.45961
407.92 -74.46039
407.94 -74.46117
407.96 -74.46195
407.98 -74.46273
408 -74.46351
408.02 -74.46428
408.04 -74.46506
408.06 -74.46583
408.08 -74.4666
408.1 -74.46737
408.12 -74.46813
408.14 -74.4689
408.16 -74.46966
408.18 -74.47043
408.2 -74.47119
408.22 -74.47194
408.24 -74.4727
408.26 -74.47346
408.28 -74.47421
408.3 -74.47496
408.32 -74.47571
408.34 -74.47646
408.36 -74.4772
408.38 -74.47795
408.4 -74.47869
408.42 -74.47943
408.44 -74.48017
408.46 -74.48091
408.48 -74.48164
408.5 -74.48238
408.52 -74.48311
408.54 -74.48384
408.56 -74.48457
408.58 -74.48529
408.6 -74.48602
408.62 -74.48674
408.64 -74.48746
408.66 -74.48818
408.68 -74.48889
408.7 -74.48961
408.72 -74.49032
408.74 -74.49103
408.76 -74.49174
408.78 -74.49244
408.8 -74.49315
408.82 -74.49385
408.84 -74.49455
408.86 -74.49525
408.88 -74.49595
408.9 -74.49664
408.92 -74.49734
408.94 -74.49803
408.96 -74.49872
408.98 -74.4994
409 -74.50009
409.02 -74.50077
409.04 -74.50145
409.06 -74.50213
409.08 -74.50281
409.1 -74.50348
409.12 -74.50415
409.14 -74.50482
409.16 -74.50549
409.18 -74.50616
409.2 -74.50682
409.22 -74.50749
409.24 -74.50815
409.26 -74.5088
409.28 -74.50946
409.3 -74.51011
409.32 -74.51077
409.34 -74.51142
409.36 -74.51206
409.38 -74.51271
409.4 -74.51335
409.42 -74.51399
409.44 -74.51463
409.46 -74.51527
409.48 -74.5159
409.5 -74.51654
409.52 -74.51717
409.54 -74.5178
409.56 -74.51842
409.58 -74.51905
409.6 -74.51967
409.62 -74.52029
409.64 -74.52091
409.66 -74.52152
409.68 -74.52214
409.7 -74.52275
409.72 -74.52336
409.74 -74.52397
409.76 -74.52457
409.78 -74.52518
409.8 -74.52578
409.82 -74.52637
409.84 -74.52697
409.86 -74.52757
409.88 -74.52816
409.9 -74.52875
409.92 -74.52934
409.94 -74.52992
409.96 -74.53051
409.98 -74.53109
410 -74.53167
410.02 -74.53224
410.04 -74.53282
410.06 -74.53339
410.08 -74.53396
410.1 -74.53453
410.12 -74.5351
410.14 -74.53566
410.16 -74.53622
410.18 -74.53678
410.2 -74.53734
410.22 -74.5379
410.24 -74.53845
410.26 -74.539
410.28 -74.53955
410.3 -74.5401
410.32 -74.54064
410.34 -74.54118
410.36 -74.54173
410.38 -74.54226
410.4 -74.5428
410.42 -74.54333
410.44 -74.54387
410.46 -74.5444
410.48 -74.54492
410.5 -74.54545
410.52 -74.54597
410.54 -74.54649
410.56 -74.54701
410.58 -74.54753
410.6 -74.54804
410.62 -74.54856
410.64 -74.54907
410.66 -74.54957
410.68 -74.55008
410.7 -74.55058
410.72 -74.55109
410.74 -74.55159
410.76 -74.55208
410.78 -74.55258
410.8 -74.55307
410.82 -74.55356
410.84 -74.55405
410.86 -74.55454
410.88 -74.55502
410.9 -74.55551
410.92 -74.55599
410.94 -74.55647
410.96 -74.55694
410.98 -74.55742
411 -74.55789
411.02 -74.55836
411.04 -74.55883
411.06 -74.55929
411.08 -74.55976
411.1 -74.56022
411.12 -74.56068
411.14 -74.56114
411.16 -74.56159
411.18 -74.56204
411.2 -74.5625
411.22 -74.56294
411.24 -74.56339
411.26 -74.56384
411.28 -74.56428
411.3 -74.56472
411.32 -74.56516
411.34 -74.5656
411.36 -74.56603
411.38 -74.56646
411.4 -74.56689
411.42 -74.56732
411.44 -74.56775
411.46 -74.56817
411.48 -74.5686
411.5 -74.56902
411.52 -74.56944
411.54 -74.56985
411.56 -74.57027
411.58 -74.57068
411.6 -74.57109
411.62 -74.5715
411.64 -74.5719
411.66 -74.57231
411.68 -74.57271
411.7 -74.57311
411.72 -74.57351
411.74 -74.5739
411.76 -74.5743
411.78 -74.57469
411.8 -74.57508
411.82 -74.57547
411.84 -74.57586
411.86 -74.57624
411.88 -74.57662
411.9 -74.577
411.92 -74.57738
411.94 -74.57776
411.96 -74.57814
411.98 -74.57851
412 -74.57888
412.02 -74.57925
412.04 -74.57961
412.06 -74.57998
412.08 -74.58034
412.1 -74.5807
412.12 -74.58106
412.14 -74.58142
412.16 -74.58178
412.18 -74.58213
412.2 -74.58248
412.22 -74.58283
412.24 -74.58318
412.26 -74.58353
412.28 -74.58387
412.3 -74.58421
412.32 -74.58455
412.34 -74.58489
412.36 -74.58523
412.38 -74.58557
412.4 -74.5859
412.42 -74.58623
412.44 -74.58656
412.46 -74.58689
412.48 -74.58721
412.5 -74.58754
412.52 -74.58786
412.54 -74.58818
412.56 -74.5885
412.58 -74.58882
412.6 -74.58913
412.62 -74.58944
412.64 -74.58976
412.66 -74.59007
412.68 -74.59037
412.7 -74.59068
412.72 -74.59098
412.74 -74.59129
412.76 -74.59159
412.78 -74.59189
412.8 -74.59218
412.82 -74.59248
412.84 -74.59277
412.86 -74.59307
412.88 -74.59336
412.9 -74.59365
412.92 -74.59393
412.94 -74.59422
412.96 -74.5945
412.98 -74.59478
413 -74.59506
413.02 -74.59534
413.04 -74.59562
413.06 -74.59589
413.08 -74.59617
413.1 -74.59644
413.12 -74.59671
413.14 -74.59698
413.16 -74.59725
413.18 -74.59751
413.2 -74.59777
413.22 -74.59804
413.24 -74.5983
413.26 -74.59856
413.28 -74.59881
413.3 -74.59907
413.32 -74.59932
413.34 -74.59958
413.36 -74.59983
413.38 -74.60008
413.4 -74.60032
413.42 -74.60057
413.44 -74.60081
413.46 -74.60106
413.48 -74.6013
413.5 -74.60154
413.52 -74.60178
413.54 -74.60201
413.56 -74.60225
413.58 -74.60248
413.6 -74.60271
413.62 -74.60294
413.64 -74.60317
413.66 -74.6034
413.68 -74.60363
413.7 -74.60385
413.72 -74.60407
413.74 -74.60429
413.76 -74.60451
413.78 -74.60473
413.8 -74.60495
413.82 -74.60517
413.84 -74.60538
413.86 -74.60559
413.88 -74.6058
413.9 -74.60601
413.92 -74.60622
413.94 -74.60643
413.96 -74.60663
413.98 -74.60684
414 -74.60704
414.02 -74.60724
414.04 -74.60744
414.06 -74.60764
414.08 -74.60784
414.1 -74.60803
414.12 -74.60823
414.14 -74.60842
414.16 -74.60861
414.18 -74.6088
414.2 -74.60899
414.22 -74.60918
414.24 -74.60936
414.26 -74.60955
414.28 -74.60973
414.3 -74.60991
414.32 -74.61009
414.34 -74.61027
414.36 -74.61045
414.38 -74.61063
414.4 -74.6108
414.42 -74.61098
414.44 -74.61115
414.46 -74.61132
414.48 -74.61149
414.5 -74.61166
414.52 -74.61183
414.54 -74.61199
414.56 -74.61216
414.58 -74.61232
414.6 -74.61248
414.62 -74.61265
414.64 -74.61281
414.66 -74.61296
414.68 -74.61312
414.7 -74.61328
414.72 -74.61343
414.74 -74.61359
414.76 -74.61374
414.78 -74.61389
414.8 -74.61404
414.82 -74.61419
414.84 -74.61434
414.86 -74.61448
414.88 -74.61463
414.9 -74.61477
414.92 -74.61492
414.94 -74.61506
414.96 -74.6152
414.98 -74.61534
415 -74.61548
415.02 -74.61562
415.04 -74.61575
415.06 -74.61589
415.08 -74.61602
415.1 -74.61615
415.12 -74.61628
415.14 -74.61642
415.16 -74.61654
415.18 -74.61667
415.2 -74.6168
415.22 -74.61693
415.24 -74.61705
415.26 -74.61718
415.28 -74.6173
415.3 -74.61742
415.32 -74.61754
415.34 -74.61766
415.36 -74.61778
415.38 -74.6179
415.4 -74.61801
415.42 -74.61813
415.44 -74.61824
415.46 -74.61836
415.48 -74.61847
415.5 -74.61858
415.52 -74.61869
415.54 -74.6188
415.56 -74.61891
415.58 -74.61901
415.6 -74.61912
415.62 -74.61923
415.64 -74.61933
415.66 -74.61943
415.68 -74.61954
415.7 -74.61964
415.72 -74.61974
415.74 -74.61984
415.76 -74.61994
415.78 -74.62003
415.8 -74.62013
415.82 -74.62023
415.84 -74.62032
415.86 -74.62041
415.88 -74.62051
415.9 -74.6206
415.92 -74.62069
415.94 -74.62078
415.96 -74.62087
415.98 -74.62096
416 -74.62104
416.02 -74.62113
416.04 -74.62122
416.06 -74.6213
416.08 -74.62138
416.1 -74.62147
416.12 -74.62155
416.14 -74.62163
416.16 -74.62171
416.18 -74.62179
416.2 -74.62187
416.22 -74.62195
416.24 -74.62202
416.26 -74.6221
416.28 -74.62218
416.3 -74.62225
416.32 -74.62232
416.34 -74.6224
416.36 -74.62247
416.38 -74.62254
416.4 -74.62261
416.42 -74.62268
416.44 -74.62275
416.46 -74.62282
416.48 -74.62288
416.5 -74.62295
416.52 -74.62301
416.54 -74.62308
416.56 -74.62314
416.58 -74.62321
416.6 -74.62327
416.62 -74.62333
416.64 -74.62339
416.66 -74.62345
416.68 -74.62351
416.7 -74.62357
416.72 -74.62363
416.74 -74.62369
416.76 -74.62374
416.78 -74.6238
416.8 -74.62385
416.82 -74.62391
416.84 -74.62396
416.86 -74.62401
416.88 -74.62407
416.9 -74.62412
416.92 -74.62417
416.94 -74.62422
416.96 -74.62427
416.98 -74.62432
417 -74.62437
417.02 -74.62441
417.04 -74.62446
417.06 -74.62451
417.08 -74.62455
417.1 -74.6246
417.12 -74.62464
417.14 -74.62468
417.16 -74.62473
417.18 -74.62477
417.2 -74.62481
417.22 -74.62485
417.24 -74.62489
417.26 -74.62493
417.28 -74.62497
417.3 -74.62501
417.32 -74.62505
417.34 -74.62508
417.36 -74.62512
417.38 -74.62516
417.4 -74.62519
417.42 -74.62523
417.44 -74.62526
417.46 -74.6253
417.48 -74.62533
417.5 -74.62536
417.52 -74.62539
417.54 -74.62542
417.56 -74.62546
417.58 -74.62549
417.6 -74.62552
417.62 -74.62554
417.64 -74.62557
417.66 -74.6256
417.68 -74.62563
417.7 -74.62566
417.72 -74.62568
417.74 -74.62571
417.76 -74.62573
417.78 -74.62576
417.8 -74.62578
417.82 -74.62581
417.84 -74.62583
417.86 -74.62585
417.88 -74.62588
417.9 -74.6259
417.92 -74.62592
417.94 -74.62594
417.96 -74.62596
417.98 -74.62598
418 -74.626
418.02 -74.62602
418.04 -74.62604
418.06 -74.62605
418.08 -74.62607
418.1 -74.62609
418.12 -74.6261
418.14 -74.62612
418.16 -74.62614
418.18 -74.62615
418.2 -74.62617
418.22 -74.62618
418.24 -74.62619
418.26 -74.62621
418.28 -74.62622
418.3 -74.62623
418.32 -74.62624
418.34 -74.62626
418.36 -74.62627
418.38 -74.62628
418.4 -74.62629
418.42 -74.6263
418.44 -74.62631
418.46 -74.62632
418.48 -74.62633
418.5 -74.62633
418.52 -74.62634
418.54 -74.62635
418.56 -74.62636
418.58 -74.62636
418.6 -74.62637
418.62 -74.62637
418.64 -74.62638
418.66 -74.62639
418.68 -74.62639
418.7 -74.62639
418.72 -74.6264
418.74 -74.6264
418.76 -74.62641
418.78 -74.62641
418.8 -74.62641
418.82 -74.62641
418.84 -74.62641
418.86 -74.62642
418.88 -74.62642
418.9 -74.62642
418.92 -74.62642
418.94 -74.62642
418.96 -74.62642
418.98 -74.62642
419 -74.62642
419.02 -74.62642
419.04 -74.62641
419.06 -74.62641
419.08 -74.62641
419.1 -74.62641
419.12 -74.62641
419.14 -74.6264
419.16 -74.6264
419.18 -74.62639
419.2 -74.62639
419.22 -74.62639
419.24 -74.62638
419.26 -74.62638
419.28 -74.62637
419.3 -74.62637
419.32 -74.62636
419.34 -74.62635
419.36 -74.62635
419.38 -74.62634
419.4 -74.62633
419.42 -74.62633
419.44 -74.62632
419.46 -74.62631
419.48 -74.6263
419.5 -74.6263
419.52 -74.62629
419.54 -74.62628
419.56 -74.62627
419.58 -74.62626
419.6 -74.62625
419.62 -74.62624
419.64 -74.62623
419.66 -74.62622
419.68 -74.62621
419.7 -74.6262
419.72 -74.62619
419.74 -74.62618
419.76 -74.62617
419.78 -74.62615
419.8 -74.62614
419.82 -74.62613
419.84 -74.62612
419.86 -74.62611
419.88 -74.62609
419.9 -74.62608
419.92 -74.62607
419.94 -74.62605
419.96 -74.62604
419.98 -74.62603
420 -74.62601
420.02 -74.626
420.04 -74.62598
420.06 -74.62597
420.08 -74.62595
420.1 -74.62594
420.12 -74.62592
420.14 -74.62591
420.16 -74.62589
420.18 -74.62588
420.2 -74.62586
420.22 -74.62584
420.24 -74.62583
420.26 -74.62581
420.28 -74.62579
420.3 -74.62578
420.32 -74.62576
420.34 -74.62574
420.36 -74.62573
420.38 -74.62571
420.4 -74.62569
420.42 -74.62567
420.44 -74.62565
420.46 -74.62564
420.48 -74.62562
420.5 -74.6256
420.52 -74.62558
420.54 -74.62556
420.56 -74.62554
420.58 -74.62552
420.6 -74.6255
420.62 -74.62549
420.64 -74.62547
420.66 -74.62545
420.68 -74.62543
420.7 -74.62541
420.72 -74.62539
420.74 -74.62537
420.76 -74.62535
420.78 -74.62533
420.8 -74.6253
420.82 -74.62528
420.84 -74.62526
420.86 -74.62524
420.88 -74.62522
420.9 -74.6252
420.92 -74.62518
420.94 -74.62516
420.96 -74.62514
420.98 -74.62511
421 -74.62509
421.02 -74.62507
421.04 -74.62505
421.06 -74.62503
421.08 -74.625
421.1 -74.62498
421.12 -74.62496
421.14 -74.62494
421.16 -74.62491
421.18 -74.62489
421.2 -74.62487
421.22 -74.62484
421.24 -74.62482
421.26 -74.6248
421.28 -74.62478
421.3 -74.62475
421.32 -74.62473
421.34 -74.62471
421.36 -74.62468
421.38 -74.62466
421.4 -74.62463
421.42 -74.62461
421.44 -74.62459
421.46 -74.62456
421.48 -74.62454
421.5 -74.62451
421.52 -74.62449
421.54 -74.62447
421.56 -74.62444
421.58 -74.62442
421.6 -74.62439
421.62 -74.62437
421.64 -74.62434
421.66 -74.62432
421.68 -74.6243
421.7 -74.62427
421.72 -74.62425
421.74 -74.62422
421.76 -74.6242
421.78 -74.62417
421.8 -74.62415
421.82 -74.62412
421.84 -74.6241
421.86 -74.62407
421.88 -74.62405
421.9 -74.62402
421.92 -74.62399
421.94 -74.62397
421.96 -74.62394
421.98 -74.62392
422 -74.62389
422.02 -74.62387
422.04 -74.62384
422.06 -74.62382
422.08 -74.62379
422.1 -74.62376
422.12 -74.62374
422.14 -74.62371
422.16 -74.62369
422.18 -74.62366
422.2 -74.62364
422.22 -74.62361
422.24 -74.62358
422.26 -74.62356
422.28 -74.62353
422.3 -74.62351
422.32 -74.62348
422.34 -74.62345
422.36 -74.62343
422.38 -74.6234
422.4 -74.62338
422.42 -74.62335
422.44 -74.62332
422.46 -74.6233
422.48 -74.62327
422.5 -74.62325
422.52 -74.62322
422.54 -74.62319
422.56 -74.62317
422.58 -74.62314
422.6 -74.62311
422.62 -74.62309
422.64 -74.62306
422.66 -74.62304
422.68 -74.62301
422.7 -74.62298
422.72 -74.62296
422.74 -74.62293
422.76 -74.6229
422.78 -74.62288
422.8 -74.62285
422.82 -74.62283
422.84 -74.6228
422.86 -74.62277
422.88 -74.62275
422.9 -74.62272
422.92 -74.62269
422.94 -74.62267
422.96 -74.62264
422.98 -74.62262
423 -74.62259
423.02 -74.62256
423.04 -74.62254
423.06 -74.62251
423.08 -74.62248
423.1 -74.62246
423.12 -74.62243
423.14 -74.62241
423.16 -74.62238
423.18 -74.62235
423.2 -74.62233
423.22 -74.6223
423.24 -74.62227
423.26 -74.62225
423.28 -74.62222
423.3 -74.6222
423.32 -74.62217
423.34 -74.62214
423.36 -74.62212
423.38 -74.62209
423.4 -74.62207
423.42 -74.62204
423.44 -74.62201
423.46 -74.62199
423.48 -74.62196
423.5 -74.62194
423.52 -74.62191
423.54 -74.62189
423.56 -74.62186
423.58 -74.62183
423.6 -74.62181
423.62 -74.62178
423.64 -74.62176
423.66 -74.62173
423.68 -74.62171
423.7 -74.62168
423.72 -74.62165
423.74 -74.62163
423.76 -74.6216
423.78 -74.62158
423.8 -74.62155
423.82 -74.62153
423.84 -74.6215
423.86 -74.62148
423.88 -74.62145
423.9 -74.62143
423.92 -74.6214
423.94 -74.62138
423.96 -74.62135
423.98 -74.62133
424 -74.6213
424.02 -74.62128
424.04 -74.62125
424.06 -74.62123
424.08 -74.6212
424.1 -74.62118
424.12 -74.62115
424.14 -74.62113
424.16 -74.6211
424.18 -74.62108
424.2 -74.62105
424.22 -74.62103
424.24 -74.621
424.26 -74.62098
424.28 -74.62095
424.3 -74.62093
424.32 -74.62091
424.34 -74.62088
424.36 -74.62086
424.38 -74.62083
424.4 -74.62081
424.42 -74.62078
424.44 -74.62076
424.46 -74.62074
424.48 -74.62071
424.5 -74.62069
424.52 -74.62066
424.54 -74.62064
424.56 -74.62062
424.58 -74.62059
424.6 -74.62057
424.62 -74.62055
424.64 -74.62052
424.66 -74.6205
424.68 -74.62047
424.7 -74.62045
424.72 -74.62043
424.74 -74.6204
424.76 -74.62038
424.78 -74.62036
424.8 -74.62033
424.82 -74.62031
424.84 -74.62029
424.86 -74.62027
424.88 -74.62024
424.9 -74.62022
424.92 -74.6202
424.94 -74.62017
424.96 -74.62015
424.98 -74.62013
425 -74.62011
425.02 -74.62008
425.04 -74.62006
425.06 -74.62004
425.08 -74.62002
425.1 -74.61999
425.12 -74.61997
425.14 -74.61995
425.16 -74.61993
425.18 -74.6199
425.2 -74.61988
425.22 -74.61986
425.24 -74.61984
425.26 -74.61982
425.28 -74.61979
425.3 -74.61977
425.32 -74.61975
425.34 -74.61973
425.36 -74.61971
425.38 -74.61969
425.4 -74.61966
425.42 -74.61964
425.44 -74.61962
425.46 -74.6196
425.48 -74.61958
425.5 -74.61956
425.52 -74.61954
425.54 -74.61952
425.56 -74.6195
425.58 -74.61947
425.6 -74.61945
425.62 -74.61943
425.64 -74.61941
425.66 -74.61939
425.68 -74.61937
425.7 -74.61935
425.72 -74.61933
425.74 -74.61931
425.76 -74.61929
425.78 -74.61927
425.8 -74.61925
425.82 -74.61923
425.84 -74.61921
425.86 -74.61919
425.88 -74.61917
425.9 -74.61915
425.92 -74.61913
425.94 -74.61911
425.96 -74.61909
425.98 -74.61907
426 -74.61905
426.02 -74.61903
426.04 -74.61901
426.06 -74.61899
426.08 -74.61897
426.1 -74.61895
426.12 -74.61893
426.14 -74.61891
426.16 -74.6189
426.18 -74.61888
426.2 -74.61886
426.22 -74.61884
426.24 -74.61882
426.26 -74.6188
426.28 -74.61878
426.3 -74.61876
426.32 -74.61874
426.34 -74.61873
426.36 -74.61871
426.38 -74.61869
426.4 -74.61867
426.42 -74.61865
426.44 -74.61863
426.46 -74.61862
426.48 -74.6186
426.5 -74.61858
426.52 -74.61856
426.54 -74.61855
426.56 -74.61853
426.58 -74.61851
426.6 -74.61849
426.62 -74.61847
426.64 -74.61846
426.66 -74.61844
426.68 -74.61842
426.7 -74.6184
426.72 -74.61839
426.74 -74.61837
426.76 -74.61835
426.78 -74.61834
426.8 -74.61832
426.82 -74.6183
426.84 -74.61829
426.86 -74.61827
426.88 -74.61825
426.9 -74.61824
426.92 -74.61822
426.94 -74.6182
426.96 -74.61819
426.98 -74.61817
427 -74.61815
427.02 -74.61814
427.04 -74.61812
427.06 -74.6181
427.08 -74.61809
427.1 -74.61807
427.12 -74.61806
427.14 -74.61804
427.16 -74.61802
427.18 -74.61801
427.2 -74.61799
427.22 -74.61798
427.24 -74.61796
427.26 -74.61795
427.28 -74.61793
427.3 -74.61792
427.32 -74.6179
427.34 -74.61789
427.36 -74.61787
427.38 -74.61786
427.4 -74.61784
427.42 -74.61783
427.44 -74.61781
427.46 -74.6178
427.48 -74.61778
427.5 -74.61777
427.52 -74.61775
427.54 -74.61774
427.56 -74.61772
427.58 -74.61771
427.6 -74.61769
427.62 -74.61768
427.64 -74.61767
427.66 -74.61765
427.68 -74.61764
427.7 -74.61762
427.72 -74.61761
427.74 -74.61759
427.76 -74.61758
427.78 -74.61757
427.8 -74.61755
427.82 -74.61754
427.84 -74.61753
427.86 -74.61751
427.88 -74.6175
427.9 -74.61749
427.92 -74.61747
427.94 -74.61746
427.96 -74.61745
427.98 -74.61743
428 -74.61742
428.02 -74.61741
428.04 -74.61739
428.06 -74.61738
428.08 -74.61737
428.1 -74.61735
428.12 -74.61734
428.14 -74.61733
428.16 -74.61732
428.18 -74.6173
428.2 -74.61729
428.22 -74.61728
428.24 -74.61727
428.26 -74.61725
428.28 -74.61724
428.3 -74.61723
428.32 -74.61722
428.34 -74.61721
428.36 -74.61719
428.38 -74.61718
428.4 -74.61717
428.42 -74.61716
428.44 -74.61715
428.46 -74.61713
428.48 -74.61712
428.5 -74.61711
428.52 -74.6171
428.54 -74.61709
428.56 -74.61708
428.58 -74.61707
428.6 -74.61705
428.62 -74.61704
428.64 -74.61703
428.66 -74.61702
428.68 -74.61701
428.7 -74.617
428.72 -74.61699
428.74 -74.61698
428.76 -74.61697
428.78 -74.61696
428.8 -74.61694
428.82 -74.61693
428.84 -74.61692
428.86 -74.61691
428.88 -74.6169
428.9 -74.61689
428.92 -74.61688
428.94 -74.61687
428.96 -74.61686
428.98 -74.61685
429 -74.61684
429.02 -74.61683
429.04 -74.61682
429.06 -74.61681
429.08 -74.6168
429.1 -74.61679
429.12 -74.61678
429.14 -74.61677
429.16 -74.61676
429.18 -74.61675
429.2 -74.61674
429.22 -74.61673
429.24 -74.61672
429.26 -74.61671
429.28 -74.6167
429.3 -74.61669
429.32 -74.61669
429.34 -74.61668
429.36 -74.61667
429.38 -74.61666
429.4 -74.61665
429.42 -74.61664
429.44 -74.61663
429.46 -74.61662
429.48 -74.61661
429.5 -74.6166
429.52 -74.6166
429.54 -74.61659
429.56 -74.61658
429.58 -74.61657
429.6 -74.61656
429.62 -74.61655
429.64 -74.61654
429.66 -74.61654
429.68 -74.61653
429.7 -74.61652
429.72 -74.61651
429.74 -74.6165
429.76 -74.61649
429.78 -74.61649
429.8 -74.61648
429.82 -74.61647
429.84 -74.61646
429.86 -74.61645
429.88 -74.61645
429.9 -74.61644
429.92 -74.61643
429.94 -74.61642
429.96 -74.61642
429.98 -74.61641
430 -74.6164
430.02 -74.61639
430.04 -74.61639
430.06 -74.61638
430.08 -74.61637
430.1 -74.61636
430.12 -74.61636
430.14 -74.61635
430.16 -74.61634
430.18 -74.61633
430.2 -74.61633
430.22 -74.61632
430.24 -74.61631
430.26 -74.61631
430.28 -74.6163
430.3 -74.61629
430.32 -74.61629
430.34 -74.61628
430.36 -74.61627
430.38 -74.61627
430.4 -74.61626
430.42 -74.61625
430.44 -74.61625
430.46 -74.61624
430.48 -74.61623
430.5 -74.61623
430.52 -74.61622
430.54 -74.61621
430.56 -74.61621
430.58 -74.6162
430.6 -74.6162
430.62 -74.61619
430.64 -74.61618
430.66 -74.61618
430.68 -74.61617
430.7 -74.61617
430.72 -74.61616
430.74 -74.61615
430.76 -74.61615
430.78 -74.61614
430.8 -74.61614
430.82 -74.61613
430.84 -74.61612
430.86 -74.61612
430.88 -74.61611
430.9 -74.61611
430.92 -74.6161
430.94 -74.6161
430.96 -74.61609
430.98 -74.61609
431 -74.61608
431.02 -74.61608
431.04 -74.61607
431.06 -74.61606
431.08 -74.61606
431.1 -74.61605
431.12 -74.61605
431.14 -74.61604
431.16 -74.61604
431.18 -74.61603
431.2 -74.61603
431.22 -74.61602
431.24 -74.61602
431.26 -74.61601
431.28 -74.61601
431.3 -74.616
431.32 -74.616
431.34 -74.616
431.36 -74.61599
431.38 -74.61599
431.4 -74.61598
431.42 -74.61598
431.44 -74.61597
431.46 -74.61597
431.48 -74.61596
431.5 -74.61596
431.52 -74.61595
431.54 -74.61595
431.56 -74.61595
431.58 -74.61594
431.6 -74.61594
431.62 -74.61593
431.64 -74.61593
431.66 -74.61593
431.68 -74.61592
431.7 -74.61592
431.72 -74.61591
431.74 -74.61591
431.76 -74.6159
431.78 -74.6159
431.8 -74.6159
431.82 -74.61589
431.84 -74.61589
431.86 -74.61589
431.88 -74.61588
431.9 -74.61588
431.92 -74.61587
431.94 -74.61587
431.96 -74.61587
431.98 -74.61586
432 -74.61586
432.02 -74.61586
432.04 -74.61585
432.06 -74.61585
432.08 -74.61585
432.1 -74.61584
432.12 -74.61584
432.14 -74.61584
432.16 -74.61583
432.18 -74.61583
432.2 -74.61583
432.22 -74.61582
432.24 -74.61582
432.26 -74.61582
432.28 -74.61581
432.3 -74.61581
432.32 -74.61581
432.34 -74.6158
432.36 -74.6158
432.38 -74.6158
432.4 -74.6158
432.42 -74.61579
432.44 -74.61579
432.46 -74.61579
432.48 -74.61578
432.5 -74.61578
432.52 -74.61578
432.54 -74.61578
432.56 -74.61577
432.58 -74.61577
432.6 -74.61577
432.62 -74.61576
432.64 -74.61576
432.66 -74.61576
432.68 -74.61576
432.7 -74.61575
432.72 -74.61575
432.74 -74.61575
432.76 -74.61575
432.78 -74.61574
432.8 -74.61574
432.82 -74.61574
432.84 -74.61574
432.86 -74.61573
432.88 -74.61573
432.9 -74.61573
432.92 -74.61573
432.94 -74.61573
432.96 -74.61572
432.98 -74.61572
433 -74.61572
433.02 -74.61572
433.04 -74.61571
433.06 -74.61571
433.08 -74.61571
433.1 -74.61571
433.12 -74.61571
433.14 -74.6157
433.16 -74.6157
433.18 -74.6157
433.2 -74.6157
433.22 -74.6157
433.24 -74.61569
433.26 -74.61569
433.28 -74.61569
433.3 -74.61569
433.32 -74.61569
433.34 -74.61569
433.36 -74.61568
433.38 -74.61568
433.4 -74.61568
433.42 -74.61568
433.44 -74.61568
433.46 -74.61568
433.48 -74.61567
433.5 -74.61567
433.52 -74.61567
433.54 -74.61567
433.56 -74.61567
433.58 -74.61567
433.6 -74.61567
433.62 -74.61566
433.64 -74.61566
433.66 -74.61566
433.68 -74.61566
433.7 -74.61566
433.72 -74.61566
433.74 -74.61566
433.76 -74.61565
433.78 -74.61565
433.8 -74.61565
433.82 -74.61565
433.84 -74.61565
433.86 -74.61565
433.88 -74.61565
433.9 -74.61565
433.92 -74.61564
433.94 -74.61564
433.96 -74.61564
433.98 -74.61564
434 -74.61564
434.02 -74.61564
434.04 -74.61564
434.06 -74.61564
434.08 -74.61564
434.1 -74.61563
434.12 -74.61563
434.14 -74.61563
434.16 -74.61563
434.18 -74.61563
434.2 -74.61563
434.22 -74.61563
434.24 -74.61563
434.26 -74.61563
434.28 -74.61563
434.3 -74.61563
434.32 -74.61562
434.34 -74.61562
434.36 -74.61562
434.38 -74.61562
434.4 -74.61562
434.42 -74.61562
434.44 -74.61562
434.46 -74.61562
434.48 -74.61562
434.5 -74.61562
434.52 -74.61562
434.54 -74.61562
434.56 -74.61562
434.58 -74.61562
434.6 -74.61561
434.62 -74.61561
434.64 -74.61561
434.66 -74.61561
434.68 -74.61561
434.7 -74.61561
434.72 -74.61561
434.74 -74.61561
434.76 -74.61561
434.78 -74.61561
434.8 -74.61561
434.82 -74.61561
434.84 -74.61561
434.86 -74.61561
434.88 -74.61561
434.9 -74.61561
434.92 -74.61561
434.94 -74.61561
434.96 -74.61561
434.98 -74.61561
435 -74.61561
435.02 -74.61561
435.04 -74.61561
435.06 -74.6156
435.08 -74.6156
435.1 -74.6156
435.12 -74.6156
435.14 -74.6156
435.16 -74.6156
435.18 -74.6156
435.2 -74.6156
435.22 -74.6156
435.24 -74.6156
435.26 -74.6156
435.28 -74.6156
435.3 -74.6156
435.32 -74.6156
435.34 -74.6156
435.36 -74.6156
435.38 -74.6156
435.4 -74.6156
435.42 -74.6156
435.44 -74.6156
435.46 -74.6156
435.48 -74.6156
435.5 -74.6156
435.52 -74.6156
435.54 -74.6156
435.56 -74.6156
435.58 -74.6156
435.6 -74.6156
435.62 -74.6156
435.64 -74.6156
435.66 -74.6156
435.68 -74.6156
435.7 -74.6156
435.72 -74.6156
435.74 -74.6156
435.76 -74.6156
435.78 -74.6156
435.8 -74.6156
435.82 -74.6156
435.84 -74.6156
435.86 -74.6156
435.88 -74.6156
435.9 -74.6156
435.92 -74.6156
435.94 -74.6156
435.96 -74.6156
435.98 -74.6156
436 -74.6156
436.02 -74.6156
436.04 -74.6156
436.06 -74.6156
436.08 -74.6156
436.1 -74.6156
436.12 -74.61561
436.14 -74.61561
436.16 -74.61561
436.18 -74.61561
436.2 -74.61561
436.22 -74.61561
436.24 -74.61561
436.26 -74.61561
436.28 -74.61561
436.3 -74.61561
436.32 -74.61561
436.34 -74.61561
436.36 -74.61561
436.38 -74.61561
436.4 -74.61561
436.42 -74.61561
436.44 -74.61561
436.46 -74.61561
436.48 -74.61561
436.5 -74.61561
436.52 -74.61561
436.54 -74.61561
436.56 -74.61561
436.58 -74.61561
436.6 -74.61561
436.62 -74.61561
436.64 -74.61561
436.66 -74.61561
436.68 -74.61562
436.7 -74.61562
436.72 -74.61562
436.74 -74.61562
436.76 -74.61562
436.78 -74.61562
436.8 -74.61562
436.82 -74.61562
436.84 -74.61562
436.86 -74.61562
436.88 -74.61562
436.9 -74.61562
436.92 -74.61562
436.94 -74.61562
436.96 -74.61562
436.98 -74.61562
437 -74.61562
437.02 -74.61562
437.04 -74.61562
437.06 -74.61562
437.08 -74.61563
437.1 -74.61563
437.12 -74.61563
437.14 -74.61563
437.16 -74.61563
437.18 -74.61563
437.2 -74.61563
437.22 -74.61563
437.24 -74.61563
437.26 -74.61563
437.28 -74.61563
437.3 -74.61563
437.32 -74.61563
437.34 -74.61563
437.36 -74.61563
437.38 -74.61563
437.4 -74.61563
437.42 -74.61564
437.44 -74.61564
437.46 -74.61564
437.48 -74.61564
437.5 -74.61564
437.52 -74.61564
437.54 -74.61564
437.56 -74.61564
437.58 -74.61564
437.6 -74.61564
437.62 -74.61564
437.64 -74.61564
437.66 -74.61564
437.68 -74.61564
437.7 -74.61564
437.72 -74.61565
437.74 -74.61565
437.76 -74.61565
437.78 -74.61565
437.8 -74.61565
437.82 -74.61565
437.84 -74.61565
437.86 -74.61565
437.88 -74.61565
437.9 -74.61565
437.92 -74.61565
437.94 -74.61565
437.96 -74.61565
437.98 -74.61565
438 -74.61566
438.02 -74.61566
438.04 -74.61566
438.06 -74.61566
438.08 -74.61566
438.1 -74.61566
438.12 -74.61566
438.14 -74.61566
438.16 -74.61566
438.18 -74.61566
438.2 -74.61566
438.22 -74.61566
438.24 -74.61566
438.26 -74.61566
438.28 -74.61567
438.3 -74.61567
438.32 -74.61567
438.34 -74.61567
438.36 -74.61567
438.38 -74.61567
438.4 -74.61567
438.42 -74.61567
438.44 -74.61567
438.46 -74.61567
438.48 -74.61567
438.5 -74.61567
438.52 -74.61567
438.54 -74.61568
438.56 -74.61568
438.58 -74.61568
438.6 -74.61568
438.62 -74.61568
438.64 -74.61568
438.66 -74.61568
438.68 -74.61568
438.7 -74.61568
438.72 -74.61568
438.74 -74.61568
438.76 -74.61568
438.78 -74.61568
438.8 -74.61569
438.82 -74.61569
438.84 -74.61569
438.86 -74.61569
438.88 -74.61569
438.9 -74.61569
438.92 -74.61569
438.94 -74.61569
438.96 -74.61569
438.98 -74.61569
439 -74.61569
439.02 -74.61569
439.04 -74.6157
439.06 -74.6157
439.08 -74.6157
439.1 -74.6157
439.12 -74.6157
439.14 -74.6157
439.16 -74.6157
439.18 -74.6157
439.2 -74.6157
439.22 -74.6157
439.24 -74.6157
439.26 -74.6157
439.28 -74.6157
439.3 -74.61571
439.32 -74.61571
439.34 -74.61571
439.36 -74.61571
439.38 -74.61571
439.4 -74.61571
439.42 -74.61571
439.44 -74.61571
439.46 -74.61571
439.48 -74.61571
439.5 -74.61571
439.52 -74.61571
439.54 -74.61572
439.56 -74.61572
439.58 -74.61572
439.6 -74.61572
439.62 -74.61572
439.64 -74.61572
439.66 -74.61572
439.68 -74.61572
439.7 -74.61572
439.72 -74.61572
439.74 -74.61572
439.76 -74.61572
439.78 -74.61572
439.8 -74.61573
439.82 -74.61573
439.84 -74.61573
439.86 -74.61573
439.88 -74.61573
439.9 -74.61573
439.92 -74.61573
439.94 -74.61573
439.96 -74.61573
439.98 -74.61573
440 -74.61573
440.02 -74.61573
440.04 -74.61574
440.06 -74.61574
440.08 -74.61574
440.1 -74.61574
440.12 -74.61574
440.14 -74.61574
440.16 -74.61574
440.18 -74.61574
440.2 -74.61574
440.22 -74.61574
440.24 -74.61574
440.26 -74.61574
440.28 -74.61574
440.3 -74.61575
440.32 -74.61575
440.34 -74.61575
440.36 -74.61575
440.38 -74.61575
440.4 -74.61575
440.42 -74.61575
440.44 -74.61575
440.46 -74.61575
440.48 -74.61575
440.5 -74.61575
440.52 -74.61575
440.54 -74.61575
440.56 -74.61576
440.58 -74.61576
440.6 -74.61576
440.62 -74.61576
440.64 -74.61576
440.66 -74.61576
440.68 -74.61576
440.7 -74.61576
440.72 -74.61576
440.74 -74.61576
440.76 -74.61576
440.78 -74.61576
440.8 -74.61576
440.82 -74.61577
440.84 -74.61577
440.86 -74.61577
440.88 -74.61577
440.9 -74.61577
440.92 -74.61577
440.94 -74.61577
440.96 -74.61577
440.98 -74.61577
441 -74.61577
441.02 -74.61577
441.04 -74.61577
441.06 -74.61577
441.08 -74.61578
441.1 -74.61578
441.12 -74.61578
441.14 -74.61578
441.16 -74.61578
441.18 -74.61578
441.2 -74.61578
441.22 -74.61578
441.24 -74.61578
441.26 -74.61578
441.28 -74.61578
441.3 -74.61578
441.32 -74.61578
441.34 -74.61578
441.36 -74.61579
441.38 -74.61579
441.4 -74.61579
441.42 -74.61579
441.44 -74.61579
441.46 -74.61579
441.48 -74.61579
441.5 -74.61579
441.52 -74.61579
441.54 -74.61579
441.56 -74.61579
441.58 -74.61579
441.6 -74.61579
441.62 -74.61579
441.64 -74.61579
441.66 -74.6158
441.68 -74.6158
441.7 -74.6158
441.72 -74.6158
441.74 -74.6158
441.76 -74.6158
441.78 -74.6158
441.8 -74.6158
441.82 -74.6158
441.84 -74.6158
441.86 -74.6158
441.88 -74.6158
441.9 -74.6158
441.92 -74.6158
441.94 -74.61581
441.96 -74.61581
441.98 -74.61581
442 -74.61581
442.02 -74.61581
442.04 -74.61581
442.06 -74.61581
442.08 -74.61581
442.1 -74.61581
442.12 -74.61581
442.14 -74.61581
442.16 -74.61581
442.18 -74.61581
442.2 -74.61581
442.22 -74.61581
442.24 -74.61581
442.26 -74.61582
442.28 -74.61582
442.3 -74.61582
442.32 -74.61582
442.34 -74.61582
442.36 -74.61582
442.38 -74.61582
442.4 -74.61582
442.42 -74.61582
442.44 -74.61582
442.46 -74.61582
442.48 -74.61582
442.5 -74.61582
442.52 -74.61582
442.54 -74.61582
442.56 -74.61582
442.58 -74.61583
442.6 -74.61583
442.62 -74.61583
442.64 -74.61583
442.66 -74.61583
442.68 -74.61583
442.7 -74.61583
442.72 -74.61583
442.74 -74.61583
442.76 -74.61583
442.78 -74.61583
442.8 -74.61583
442.82 -74.61583
442.84 -74.61583
442.86 -74.61583
442.88 -74.61583
442.9 -74.61583
442.92 -74.61584
442.94 -74.61584
442.96 -74.61584
442.98 -74.61584
443 -74.61584
443.02 -74.61584
443.04 -74.61584
443.06 -74.61584
443.08 -74.61584
443.1 -74.61584
443.12 -74.61584
443.14 -74.61584
443.16 -74.61584
443.18 -74.61584
443.2 -74.61584
443.22 -74.61584
443.24 -74.61584
443.26 -74.61584
443.28 -74.61585
443.3 -74.61585
443.32 -74.61585
443.34 -74.61585
443.36 -74.61585
443.38 -74.61585
443.4 -74.61585
443.42 -74.61585
443.44 -74.61585
443.46 -74.61585
443.48 -74.61585
443.5 -74.61585
443.52 -74.61585
443.54 -74.61585
443.56 -74.61585
443.58 -74.61585
443.6 -74.61585
443.62 -74.61585
443.64 -74.61585
443.66 -74.61585
443.68 -74.61586
443.7 -74.61586
443.72 -74.61586
443.74 -74.61586
443.76 -74.61586
443.78 -74.61586
443.8 -74.61586
443.82 -74.61586
443.84 -74.61586
443.86 -74.61586
443.88 -74.61586
443.9 -74.61586
443.92 -74.61586
443.94 -74.61586
443.96 -74.61586
443.98 -74.61586
444 -74.61586
444.02 -74.61586
444.04 -74.61586
444.06 -74.61586
444.08 -74.61586
444.1 -74.61587
444.12 -74.61587
444.14 -74.61587
444.16 -74.61587
444.18 -74.61587
444.2 -74.61587
444.22 -74.61587
444.24 -74.61587
444.26 -74.61587
444.28 -74.61587
444.3 -74.61587
444.32 -74.61587
444.34 -74.61587
444.36 -74.61587
444.38 -74.61587
444.4 -74.61587
444.42 -74.61587
444.44 -74.61587
444.46 -74.61587
444.48 -74.61587
444.5 -74.61587
444.52 -74.61587
444.54 -74.61587
444.56 -74.61587
444.58 -74.61588
444.6 -74.61588
444.62 -74.61588
444.64 -74.61588
444.66 -74.61588
444.68 -74.61588
444.7 -74.61588
444.72 -74.61588
444.74 -74.61588
444.76 -74.61588
444.78 -74.61588
444.8 -74.61588
444.82 -74.61588
444.84 -74.61588
444.86 -74.61588
444.88 -74.61588
444.9 -74.61588
444.92 -74.61588
444.94 -74.61588
444.96 -74.61588
444.98 -74.61588
445 -74.61588
445.02 -74.61588
445.04 -74.61588
445.06 -74.61588
445.08 -74.61588
445.1 -74.61589
445.12 -74.61589
445.14 -74.61589
445.16 -74.61589
445.18 -74.61589
445.2 -74.61589
445.22 -74.61589
445.24 -74.61589
445.26 -74.61589
445.28 -74.61589
445.3 -74.61589
445.32 -74.61589
445.34 -74.61589
445.36 -74.61589
445.38 -74.61589
445.4 -74.61589
445.42 -74.61589
445.44 -74.61589
445.46 -74.61589
445.48 -74.61589
445.5 -74.61589
445.52 -74.61589
445.54 -74.61589
445.56 -74.61589
445.58 -74.61589
445.6 -74.61589
445.62 -74.61589
445.64 -74.61589
445.66 -74.61589
445.68 -74.61589
445.7 -74.6159
445.72 -74.6159
445.74 -74.6159
445.76 -74.6159
445.78 -74.6159
445.8 -74.6159
445.82 -74.6159
445.84 -74.6159
445.86 -74.6159
445.88 -74.6159
445.9 -74.6159
445.92 -74.6159
445.94 -74.6159
445.96 -74.6159
445.98 -74.6159
446 -74.6159
446.02 -74.6159
446.04 -74.6159
446.06 -74.6159
446.08 -74.6159
446.1 -74.6159
446.12 -74.6159
446.14 -74.6159
446.16 -74.6159
446.18 -74.6159
446.2 -74.6159
446.22 -74.6159
446.24 -74.6159
446.26 -74.6159
446.28 -74.6159
446.3 -74.6159
446.32 -74.6159
446.34 -74.6159
446.36 -74.6159
446.38 -74.6159
446.4 -74.6159
446.42 -74.6159
446.44 -74.61591
446.46 -74.61591
446.48 -74.61591
446.5 -74.61591
446.52 -74.61591
446.54 -74.61591
446.56 -74.61591
446.58 -74.61591
446.6 -74.61591
446.62 -74.61591
446.64 -74.61591
446.66 -74.61591
446.68 -74.61591
446.7 -74.61591
446.72 -74.61591
446.74 -74.61591
446.76 -74.61591
446.78 -74.61591
446.8 -74.61591
446.82 -74.61591
446.84 -74.61591
446.86 -74.61591
446.88 -74.61591
446.9 -74.61591
446.92 -74.61591
446.94 -74.61591
446.96 -74.61591
446.98 -74.61591
447 -74.61591
447.02 -74.61591
447.04 -74.61591
447.06 -74.61591
447.08 -74.61591
447.1 -74.61591
447.12 -74.61591
447.14 -74.61591
447.16 -74.61591
447.18 -74.61591
447.2 -74.61591
447.22 -74.61591
447.24 -74.61591
447.26 -74.61591
447.28 -74.61591
447.3 -74.61591
447.32 -74.61591
447.34 -74.61591
447.36 -74.61591
447.38 -74.61591
447.4 -74.61592
447.42 -74.61592
447.44 -74.61592
447.46 -74.61592
447.48 -74.61592
447.5 -74.61592
447.52 -74.61592
447.54 -74.61592
447.56 -74.61592
447.58 -74.61592
447.6 -74.61592
447.62 -74.61592
447.64 -74.61592
447.66 -74.61592
447.68 -74.61592
447.7 -74.61592
447.72 -74.61592
447.74 -74.61592
447.76 -74.61592
447.78 -74.61592
447.8 -74.61592
447.82 -74.61592
447.84 -74.61592
447.86 -74.61592
447.88 -74.61592
447.9 -74.61592
447.92 -74.61592
447.94 -74.61592
447.96 -74.61592
447.98 -74.61592
448 -74.61592
448.02 -74.61592
448.04 -74.61592
448.06 -74.61592
448.08 -74.61592
448.1 -74.61592
448.12 -74.61592
448.14 -74.61592
448.16 -74.61592
448.18 -74.61592
448.2 -74.61592
448.22 -74.61592
448.24 -74.61592
448.26 -74.61592
448.28 -74.61592
448.3 -74.61592
448.32 -74.61592
448.34 -74.61592
448.36 -74.61592
448.38 -74.61592
448.4 -74.61592
448.42 -74.61592
448.44 -74.61592
448.46 -74.61592
448.48 -74.61592
448.5 -74.61592
448.52 -74.61592
448.54 -74.61592
448.56 -74.61592
448.58 -74.61592
448.6 -74.61592
448.62 -74.61592
448.64 -74.61592
448.66 -74.61592
448.68 -74.61592
448.7 -74.61592
448.72 -74.61592
448.74 -74.61592
448.76 -74.61592
448.78 -74.61592
448.8 -74.61592
448.82 -74.61592
448.84 -74.61592
448.86 -74.61592
448.88 -74.61593
448.9 -74.61593
448.92 -74.61593
448.94 -74.61593
448.96 -74.61593
448.98 -74.61593
449 -74.61593
449.02 -74.61593
449.04 -74.61593
449.06 -74.61593
449.08 -74.61593
449.1 -74.61593
449.12 -74.61593
449.14 -74.61593
449.16 -74.61593
449.18 -74.61593
449.2 -74.61593
449.22 -74.61593
449.24 -74.61593
449.26 -74.61593
449.28 -74.61593
449.3 -74.61593
449.32 -74.61593
449.34 -74.61593
449.36 -74.61593
449.38 -74.61593
449.4 -74.61593
449.42 -74.61593
449.44 -74.61593
449.46 -74.61593
449.48 -74.61593
449.5 -74.61593
449.52 -74.61593
449.54 -74.61593
449.56 -74.61593
449.58 -74.61593
449.6 -74.61593
449.62 -74.61593
449.64 -74.61593
449.66 -74.61593
449.68 -74.61593
449.7 -74.61593
449.72 -74.61593
449.74 -74.61593
449.76 -74.61593
449.78 -74.61593
449.8 -74.61593
449.82 -74.61593
449.84 -74.61593
449.86 -74.61593
449.88 -74.61593
449.9 -74.61593
449.92 -74.61593
449.94 -74.61593
449.96 -74.61593
449.98 -74.61593
450 -74.61593
450.02 -74.61593
450.04 -74.61593
450.06 -74.61593
450.08 -74.61593
450.1 -74.61593
450.12 -74.61593
450.14 -74.61593
450.16 -74.61593
450.18 -74.61593
450.2 -74.61593
450.22 -74.61593
450.24 -74.61593
450.26 -74.61593
450.28 -74.61593
450.3 -74.61593
450.32 -74.61593
450.34 -74.61593
450.36 -74.61593
450.38 -74.61593
450.4 -74.61593
450.42 -74.61593
450.44 -74.61593
450.46 -74.61593
450.48 -74.61593
450.5 -74.61593
450.52 -74.61593
450.54 -74.61593
450.56 -74.61593
450.58 -74.61593
450.6 -74.61593
450.62 -74.61593
450.64 -74.61593
450.66 -74.61593
450.68 -74.61593
450.7 -74.61593
450.72 -74.61593
450.74 -74.61593
450.76 -74.61593
450.78 -74.61593
450.8 -74.61593
450.82 -74.61593
450.84 -74.61593
450.86 -74.61593
450.88 -74.61593
450.9 -74.61593
450.92 -74.61593
450.94 -74.61593
450.96 -74.61593
450.98 -74.61593
451 -74.61593
451.02 -74.61593
451.04 -74.61593
451.06 -74.61593
451.08 -74.61593
451.1 -74.61593
451.12 -74.61593
451.14 -74.61593
451.16 -74.61593
451.18 -74.61593
451.2 -74.61593
451.22 -74.61593
451.24 -74.61593
451.26 -74.61593
451.28 -74.61593
451.3 -74.61593
451.32 -74.61593
451.34 -74.61593
451.36 -74.61593
451.38 -74.61593
451.4 -74.61593
451.42 -74.61593
451.44 -74.61593
451.46 -74.61593
451.48 -74.61593
451.5 -74.61593
451.52 -74.61593
451.54 -74.61593
451.56 -74.61593
451.58 -74.61593
451.6 -74.61593
451.62 -74.61593
451.64 -74.61593
451.66 -74.61593
451.68 -74.61593
451.7 -74.61593
451.72 -74.61593
451.74 -74.61593
451.76 -74.61593
451.78 -74.61593
451.8 -74.61593
451.82 -74.61593
451.84 -74.61593
451.86 -74.61593
451.88 -74.61593
451.9 -74.61593
451.92 -74.61593
451.94 -74.61593
451.96 -74.61593
451.98 -74.61593
452 -74.61593
452.02 -74.61593
452.04 -74.61593
452.06 -74.61593
452.08 -74.61593
452.1 -74.61593
452.12 -74.61593
452.14 -74.61593
452.16 -74.61593
452.18 -74.61593
452.2 -74.61593
452.22 -74.61593
452.24 -74.61593
452.26 -74.61593
452.28 -74.61593
452.3 -74.61593
452.32 -74.61593
452.34 -74.61593
452.36 -74.61593
452.38 -74.61593
452.4 -74.61593
452.42 -74.61593
452.44 -74.61593
452.46 -74.61593
452.48 -74.61593
452.5 -74.61593
452.52 -74.61593
452.54 -74.61593
452.56 -74.61593
452.58 -74.61593
452.6 -74.61593
452.62 -74.61593
452.64 -74.61593
452.66 -74.61593
452.68 -74.61593
452.7 -74.61593
452.72 -74.61593
452.74 -74.61593
452.76 -74.61593
452.78 -74.61593
452.8 -74.61593
452.82 -74.61593
452.84 -74.61593
452.86 -74.61593
452.88 -74.61593
452.9 -74.61593
452.92 -74.61593
452.94 -74.61593
452.96 -74.61593
452.98 -74.61593
453 -74.61593
453.02 -74.61593
453.04 -74.61593
453.06 -74.61593
453.08 -74.61593
453.1 -74.61593
453.12 -74.61593
453.14 -74.61593
453.16 -74.61593
453.18 -74.61593
453.2 -74.61593
453.22 -74.61593
453.24 -74.61593
453.26 -74.61593
453.28 -74.61593
453.3 -74.61593
453.32 -74.61593
453.34 -74.61593
453.36 -74.61593
453.38 -74.61593
453.4 -74.61593
453.42 -74.61593
453.44 -74.61593
453.46 -74.61593
453.48 -74.61593
453.5 -74.61593
453.52 -74.61593
453.54 -74.61593
453.56 -74.61593
453.58 -74.61593
453.6 -74.61593
453.62 -74.61593
453.64 -74.61593
453.66 -74.61593
453.68 -74.61593
453.7 -74.61593
453.72 -74.61593
453.74 -74.61593
453.76 -74.61593
453.78 -74.61593
453.8 -74.61593
453.82 -74.61593
453.84 -74.61593
453.86 -74.61593
453.88 -74.61593
453.9 -74.61593
453.92 -74.61593
453.94 -74.61593
453.96 -74.61593
453.98 -74.61593
454 -74.61593
454.02 -74.61593
454.04 -74.61593
454.06 -74.61593
454.08 -74.61593
454.1 -74.61593
454.12 -74.61593
454.14 -74.61593
454.16 -74.61593
454.18 -74.61593
454.2 -74.61593
454.22 -74.61593
454.24 -74.61593
454.26 -74.61593
454.28 -74.61593
454.3 -74.61593
454.32 -74.61593
454.34 -74.61593
454.36 -74.61593
454.38 -74.61593
454.4 -74.61593
454.42 -74.61593
454.44 -74.61593
454.46 -74.61593
454.48 -74.61593
454.5 -74.61593
454.52 -74.61593
454.54 -74.61593
454.56 -74.61593
454.58 -74.61593
454.6 -74.61593
454.62 -74.61593
454.64 -74.61593
454.66 -74.61593
454.68 -74.61593
454.7 -74.61593
454.72 -74.61593
454.74 -74.61593
454.76 -74.61593
454.78 -74.61593
454.8 -74.61593
454.82 -74.61593
454.84 -74.61593
454.86 -74.61593
454.88 -74.61593
454.9 -74.61593
454.92 -74.61593
454.94 -74.61593
454.96 -74.61593
454.98 -74.61593
455 -74.61593
455.02 -74.61593
455.04 -74.61593
455.06 -74.61593
455.08 -74.61593
455.1 -74.61593
455.12 -74.61593
455.14 -74.61593
455.16 -74.61593
455.18 -74.61593
455.2 -74.61593
455.22 -74.61593
455.24 -74.61593
455.26 -74.61593
455.28 -74.61593
455.3 -74.61593
455.32 -74.61593
455.34 -74.61593
455.36 -74.61593
455.38 -74.61593
455.4 -74.61593
455.42 -74.61593
455.44 -74.61593
455.46 -74.61593
455.48 -74.61593
455.5 -74.61593
455.52 -74.61593
455.54 -74.61593
455.56 -74.61593
455.58 -74.61593
455.6 -74.61593
455.62 -74.61593
455.64 -74.61593
455.66 -74.61593
455.68 -74.61593
455.7 -74.61593
455.72 -74.61593
455.74 -74.61593
455.76 -74.61593
455.78 -74.61593
455.8 -74.61593
455.82 -74.61593
455.84 -74.61593
455.86 -74.61593
455.88 -74.61593
455.9 -74.61593
455.92 -74.61593
455.94 -74.61593
455.96 -74.61593
455.98 -74.61593
456 -74.61593
456.02 -74.61593
456.04 -74.61593
456.06 -74.61593
456.08 -74.61593
456.1 -74.61593
456.12 -74.61593
456.14 -74.61593
456.16 -74.61593
456.18 -74.61593
456.2 -74.61593
456.22 -74.61593
456.24 -74.61593
456.26 -74.61593
456.28 -74.61593
456.3 -74.61593
456.32 -74.61593
456.34 -74.61593
456.36 -74.61593
456.38 -74.61593
456.4 -74.61593
456.42 -74.61593
456.44 -74.61593
456.46 -74.61593
456.48 -74.61593
456.5 -74.61593
456.52 -74.61593
456.54 -74.61593
456.56 -74.61593
456.58 -74.61593
456.6 -74.61593
456.62 -74.61593
456.64 -74.61593
456.66 -74.61593
456.68 -74.61593
456.7 -74.61593
456.72 -74.61593
456.74 -74.61593
456.76 -74.61593
456.78 -74.61593
456.8 -74.61593
456.82 -74.61593
456.84 -74.61593
456.86 -74.61593
456.88 -74.61593
456.9 -74.61593
456.92 -74.61593
456.94 -74.61593
456.96 -74.61593
456.98 -74.61593
457 -74.61593
457.02 -74.61593
457.04 -74.61593
457.06 -74.61593
457.08 -74.61593
457.1 -74.61593
457.12 -74.61593
457.14 -74.61593
457.16 -74.61593
457.18 -74.61593
457.2 -74.61593
457.22 -74.61593
457.24 -74.61593
457.26 -74.61593
457.28 -74.61593
457.3 -74.61593
457.32 -74.61593
457.34 -74.61593
457.36 -74.61593
457.38 -74.61593
457.4 -74.61593
457.42 -74.61593
457.44 -74.61593
457.46 -74.61593
457.48 -74.61593
457.5 -74.61593
457.52 -74.61593
457.54 -74.61593
457.56 -74.61593
457.58 -74.61593
457.6 -74.61593
457.62 -74.61593
457.64 -74.61593
457.66 -74.61593
457.68 -74.61593
457.7 -74.61593
457.72 -74.61593
457.74 -74.61593
457.76 -74.61593
457.78 -74.61593
457.8 -74.61593
457.82 -74.61593
457.84 -74.61593
457.86 -74.61593
457.88 -74.61593
457.9 -74.61593
457.92 -74.61593
457.94 -74.61593
457.96 -74.61593
457.98 -74.61593
458 -74.61593
458.02 -74.61593
458.04 -74.61593
458.06 -74.61593
458.08 -74.61593
458.1 -74.61593
458.12 -74.61593
458.14 -74.61593
458.16 -74.61593
458.18 -74.61593
458.2 -74.61593
458.22 -74.61593
458.24 -74.61593
458.26 -74.61593
458.28 -74.61593
458.3 -74.61593
458.32 -74.61593
458.34 -74.61593
458.36 -74.61593
458.38 -74.61593
458.4 -74.61593
458.42 -74.61593
458.44 -74.61593
458.46 -74.61593
458.48 -74.61593
458.5 -74.61593
458.52 -74.61593
458.54 -74.61593
458.56 -74.61593
458.58 -74.61593
458.6 -74.61593
458.62 -74.61593
458.64 -74.61593
458.66 -74.61593
458.68 -74.61593
458.7 -74.61593
458.72 -74.61593
458.74 -74.61593
458.76 -74.61593
458.78 -74.61593
458.8 -74.61593
458.82 -74.61593
458.84 -74.61593
458.86 -74.61593
458.88 -74.61592
458.9 -74.61592
458.92 -74.61592
458.94 -74.61592
458.96 -74.61592
458.98 -74.61592
459 -74.61592
459.02 -74.61592
459.04 -74.61592
459.06 -74.61592
459.08 -74.61592
459.1 -74.61592
459.12 -74.61592
459.14 -74.61592
459.16 -74.61592
459.18 -74.61592
459.2 -74.61592
459.22 -74.61592
459.24 -74.61592
459.26 -74.61592
459.28 -74.61592
459.3 -74.61592
459.32 -74.61592
459.34 -74.61592
459.36 -74.61592
459.38 -74.61592
459.4 -74.61592
459.42 -74.61592
459.44 -74.61592
459.46 -74.61592
459.48 -74.61592
459.5 -74.61592
459.52 -74.61592
459.54 -74.61592
459.56 -74.61592
459.58 -74.61592
459.6 -74.61592
459.62 -74.61592
459.64 -74.61592
459.66 -74.61592
459.68 -74.61592
459.7 -74.61592
459.72 -74.61592
459.74 -74.61592
459.76 -74.61592
459.78 -74.61592
459.8 -74.61592
459.82 -74.61592
459.84 -74.61592
459.86 -74.61592
459.88 -74.61592
459.9 -74.61592
459.92 -74.61592
459.94 -74.61592
459.96 -74.61592
459.98 -74.61592
460 -74.61592
460.02 -74.61592
460.04 -74.61592
460.06 -74.61592
460.08 -74.61592
460.1 -74.61592
460.12 -74.61592
460.14 -74.61592
460.16 -74.61592
460.18 -74.61592
460.2 -74.61592
460.22 -74.61592
460.24 -74.61592
460.26 -74.61592
460.28 -74.61592
460.3 -74.61592
460.32 -74.61592
460.34 -74.61592
460.36 -74.61592
460.38 -74.61592
460.4 -74.61592
460.42 -74.61592
460.44 -74.61592
460.46 -74.61592
460.48 -74.61592
460.5 -74.61592
460.52 -74.61592
460.54 -74.61592
460.56 -74.61592
460.58 -74.61592
460.6 -74.61592
460.62 -74.61592
460.64 -74.61592
460.66 -74.61592
460.68 -74.61592
460.7 -74.61592
460.72 -74.61592
460.74 -74.61592
460.76 -74.61592
460.78 -74.61592
460.8 -74.61592
460.82 -74.61592
460.84 -74.61592
460.86 -74.61592
460.88 -74.61592
460.9 -74.61592
460.92 -74.61592
460.94 -74.61592
460.96 -74.61592
460.98 -74.61592
461 -74.61592
461.02 -74.61592
461.04 -74.61592
461.06 -74.61592
461.08 -74.61592
461.1 -74.61592
461.12 -74.61592
461.14 -74.61592
461.16 -74.61592
461.18 -74.61592
461.2 -74.61592
461.22 -74.61592
461.24 -74.61592
461.26 -74.61592
461.28 -74.61592
461.3 -74.61592
461.32 -74.61592
461.34 -74.61592
461.36 -74.61592
461.38 -74.61592
461.4 -74.61592
461.42 -74.61592
461.44 -74.61592
461.46 -74.61592
461.48 -74.61592
461.5 -74.61592
461.52 -74.61592
461.54 -74.61592
461.56 -74.61592
461.58 -74.61592
461.6 -74.61592
461.62 -74.61592
461.64 -74.61592
461.66 -74.61592
461.68 -74.61592
461.7 -74.61592
461.72 -74.61592
461.74 -74.61592
461.76 -74.61592
461.78 -74.61592
461.8 -74.61592
461.82 -74.61592
461.84 -74.61592
461.86 -74.61592
461.88 -74.61592
461.9 -74.61592
461.92 -74.61592
461.94 -74.61592
461.96 -74.61592
461.98 -74.61592
462 -74.61592
462.02 -74.61592
462.04 -74.61592
462.06 -74.61592
462.08 -74.61592
462.1 -74.61592
462.12 -74.61592
462.14 -74.61592
462.16 -74.61592
462.18 -74.61592
462.2 -74.61592
462.22 -74.61592
462.24 -74.61592
462.26 -74.61592
462.28 -74.61592
462.3 -74.61592
462.32 -74.61592
462.34 -74.61592
462.36 -74.61592
462.38 -74.61592
462.4 -74.61592
462.42 -74.61592
462.44 -74.61592
462.46 -74.61592
462.48 -74.61592
462.5 -74.61592
462.52 -74.61592
462.54 -74.61592
462.56 -74.61592
462.58 -74.61592
462.6 -74.61592
462.62 -74.61592
462.64 -74.61592
462.66 -74.61592
462.68 -74.61592
462.7 -74.61592
462.72 -74.61592
462.74 -74.61592
462.76 -74.61592
462.78 -74.61592
462.8 -74.61592
462.82 -74.61592
462.84 -74.61592
462.86 -74.61592
462.88 -74.61592
462.9 -74.61592
462.92 -74.61592
462.94 -74.61592
462.96 -74.61592
462.98 -74.61592
463 -74.61592
463.02 -74.61592
463.04 -74.61592
463.06 -74.61592
463.08 -74.61592
463.1 -74.61592
463.12 -74.61592
463.14 -74.61592
463.16 -74.61592
463.18 -74.61592
463.2 -74.61592
463.22 -74.61592
463.24 -74.61592
463.26 -74.61592
463.28 -74.61592
463.3 -74.61592
463.32 -74.61592
463.34 -74.61592
463.36 -74.61592
463.38 -74.61592
463.4 -74.61592
463.42 -74.61592
463.44 -74.61592
463.46 -74.61592
463.48 -74.61592
463.5 -74.61592
463.52 -74.61592
463.54 -74.61592
463.56 -74.61592
463.58 -74.61592
463.6 -74.61592
463.62 -74.61592
463.64 -74.61592
463.66 -74.61592
463.68 -74.61592
463.7 -74.61592
463.72 -74.61592
463.74 -74.61592
463.76 -74.61592
463.78 -74.61592
463.8 -74.61592
463.82 -74.61592
463.84 -74.61592
463.86 -74.61592
463.88 -74.61592
463.9 -74.61592
463.92 -74.61592
463.94 -74.61592
463.96 -74.61592
463.98 -74.61592
464 -74.61592
464.02 -74.61592
464.04 -74.61592
464.06 -74.61592
464.08 -74.61592
464.1 -74.61592
464.12 -74.61592
464.14 -74.61592
464.16 -74.61592
464.18 -74.61592
464.2 -74.61592
464.22 -74.61592
464.24 -74.61592
464.26 -74.61592
464.28 -74.61592
464.3 -74.61592
464.32 -74.61592
464.34 -74.61592
464.36 -74.61592
464.38 -74.61592
464.4 -74.61592
464.42 -74.61592
464.44 -74.61592
464.46 -74.61592
464.48 -74.61592
464.5 -74.61592
464.52 -74.61592
464.54 -74.61592
464.56 -74.61592
464.58 -74.61592
464.6 -74.61592
464.62 -74.61592
464.64 -74.61592
464.66 -74.61592
464.68 -74.61592
464.7 -74.61592
464.72 -74.61592
464.74 -74.61592
464.76 -74.61592
464.78 -74.61592
464.8 -74.61592
464.82 -74.61592
464.84 -74.61592
464.86 -74.61592
464.88 -74.61592
464.9 -74.61592
464.92 -74.61592
464.94 -74.61592
464.96 -74.61592
464.98 -74.61592
465 -74.61592
465.02 -74.61592
465.04 -74.61592
465.06 -74.61592
465.08 -74.61592
465.1 -74.61592
465.12 -74.61592
465.14 -74.61592
465.16 -74.61592
465.18 -74.61592
465.2 -74.61592
465.22 -74.61592
465.24 -74.61592
465.26 -74.61592
465.28 -74.61592
465.3 -74.61592
465.32 -74.61592
465.34 -74.61592
465.36 -74.61592
465.38 -74.61592
465.4 -74.61592
465.42 -74.61592
465.44 -74.61592
465.46 -74.61592
465.48 -74.61592
465.5 -74.61592
465.52 -74.61592
465.54 -74.61592
465.56 -74.61592
465.58 -74.61592
465.6 -74.61592
465.62 -74.61592
465.64 -74.61592
465.66 -74.61592
465.68 -74.61592
465.7 -74.61592
465.72 -74.61592
465.74 -74.61592
465.76 -74.61592
465.78 -74.61592
465.8 -74.61592
465.82 -74.61592
465.84 -74.61592
465.86 -74.61592
465.88 -74.61592
465.9 -74.61592
465.92 -74.61592
465.94 -74.61592
465.96 -74.61592
465.98 -74.61592
466 -74.61592
466.02 -74.61592
466.04 -74.61592
466.06 -74.61592
466.08 -74.61592
466.1 -74.61592
466.12 -74.61592
466.14 -74.61592
466.16 -74.61592
466.18 -74.61592
466.2 -74.61592
466.22 -74.61592
466.24 -74.61592
466.26 -74.61592
466.28 -74.61592
466.3 -74.61592
466.32 -74.61592
466.34 -74.61592
466.36 -74.61592
466.38 -74.61592
466.4 -74.61592
466.42 -74.61592
466.44 -74.61592
466.46 -74.61592
466.48 -74.61592
466.5 -74.61592
466.52 -74.61592
466.54 -74.61592
466.56 -74.61592
466.58 -74.61592
466.6 -74.61592
466.62 -74.61592
466.64 -74.61592
466.66 -74.61592
466.68 -74.61592
466.7 -74.61592
466.72 -74.61592
466.74 -74.61592
466.76 -74.61592
466.78 -74.61592
466.8 -74.61592
466.82 -74.61592
466.84 -74.61592
466.86 -74.61592
466.88 -74.61592
466.9 -74.61592
466.92 -74.61592
466.94 -74.61592
466.96 -74.61592
466.98 -74.61592
467 -74.61592
467.02 -74.61592
467.04 -74.61592
467.06 -74.61592
467.08 -74.61592
467.1 -74.61592
467.12 -74.61592
467.14 -74.61592
467.16 -74.61592
467.18 -74.61592
467.2 -74.61592
467.22 -74.61592
467.24 -74.61592
467.26 -74.61592
467.28 -74.61592
467.3 -74.61592
467.32 -74.61592
467.34 -74.61592
467.36 -74.61592
467.38 -74.61592
467.4 -74.61592
467.42 -74.61592
467.44 -74.61592
467.46 -74.61592
467.48 -74.61592
467.5 -74.61592
467.52 -74.61592
467.54 -74.61592
467.56 -74.61592
467.58 -74.61592
467.6 -74.61592
467.62 -74.61592
467.64 -74.61592
467.66 -74.61592
467.68 -74.61592
467.7 -74.61592
467.72 -74.61592
467.74 -74.61592
467.76 -74.61592
467.78 -74.61592
467.8 -74.61592
467.82 -74.61592
467.84 -74.61592
467.86 -74.61592
467.88 -74.61592
467.9 -74.61592
467.92 -74.61592
467.94 -74.61592
467.96 -74.61592
467.98 -74.61592
468 -74.61592
468.02 -74.61592
468.04 -74.61592
468.06 -74.61592
468.08 -74.61592
468.1 -74.61592
468.12 -74.61592
468.14 -74.61592
468.16 -74.61592
468.18 -74.61592
468.2 -74.61592
468.22 -74.61592
468.24 -74.61592
468.26 -74.61592
468.28 -74.61592
468.3 -74.61592
468.32 -74.61592
468.34 -74.61592
468.36 -74.61592
468.38 -74.61592
468.4 -74.61592
468.42 -74.61592
468.44 -74.61592
468.46 -74.61592
468.48 -74.61592
468.5 -74.61592
468.52 -74.61592
468.54 -74.61592
468.56 -74.61592
468.58 -74.61592
468.6 -74.61592
468.62 -74.61592
468.64 -74.61592
468.66 -74.61592
468.68 -74.61592
468.7 -74.61592
468.72 -74.61592
468.74 -74.61592
468.76 -74.61592
468.78 -74.61592
468.8 -74.61592
468.82 -74.61592
468.84 -74.61592
468.86 -74.61592
468.88 -74.61592
468.9 -74.61592
468.92 -74.61592
468.94 -74.61592
468.96 -74.61592
468.98 -74.61592
469 -74.61592
469.02 -74.61592
469.04 -74.61592
469.06 -74.61592
469.08 -74.61592
469.1 -74.61592
469.12 -74.61592
469.14 -74.61592
469.16 -74.61592
469.18 -74.61592
469.2 -74.61592
469.22 -74.61592
469.24 -74.61592
469.26 -74.61592
469.28 -74.61592
469.3 -74.61592
469.32 -74.61592
469.34 -74.61592
469.36 -74.61592
469.38 -74.61592
469.4 -74.61592
469.42 -74.61592
469.44 -74.61592
469.46 -74.61592
469.48 -74.61592
469.5 -74.61592
469.52 -74.61592
469.54 -74.61592
469.56 -74.61592
469.58 -74.61592
469.6 -74.61592
469.62 -74.61592
469.64 -74.61592
469.66 -74.61592
469.68 -74.61592
469.7 -74.61592
469.72 -74.61592
469.74 -74.61592
469.76 -74.61592
469.78 -74.61592
469.8 -74.61592
469.82 -74.61592
469.84 -74.61592
469.86 -74.61592
469.88 -74.61592
469.9 -74.61592
469.92 -74.61592
469.94 -74.61592
469.96 -74.61592
469.98 -74.61592
470 -74.61592
470.02 -74.61592
470.04 -74.61592
470.06 -74.61592
470.08 -74.61592
470.1 -74.61592
470.12 -74.61592
470.14 -74.61592
470.16 -74.61592
470.18 -74.61592
470.2 -74.61592
470.22 -74.61592
470.24 -74.61592
470.26 -74.61592
470.28 -74.61592
470.3 -74.61592
470.32 -74.61592
470.34 -74.61592
470.36 -74.61592
470.38 -74.61592
470.4 -74.61592
470.42 -74.61592
470.44 -74.61592
470.46 -74.61592
470.48 -74.61592
470.5 -74.61592
470.52 -74.61592
470.54 -74.61592
470.56 -74.61592
470.58 -74.61592
470.6 -74.61592
470.62 -74.61592
470.64 -74.61592
470.66 -74.61592
470.68 -74.61592
470.7 -74.61592
470.72 -74.61592
470.74 -74.61592
470.76 -74.61592
470.78 -74.61592
470.8 -74.61592
470.82 -74.61592
470.84 -74.61592
470.86 -74.61592
470.88 -74.61592
470.9 -74.61592
470.92 -74.61592
470.94 -74.61592
470.96 -74.61592
470.98 -74.61592
471 -74.61592
471.02 -74.61592
471.04 -74.61592
471.06 -74.61592
471.08 -74.61592
471.1 -74.61592
471.12 -74.61592
471.14 -74.61592
471.16 -74.61592
471.18 -74.61592
471.2 -74.61592
471.22 -74.61592
471.24 -74.61592
471.26 -74.61592
471.28 -74.61592
471.3 -74.61592
471.32 -74.61592
471.34 -74.61592
471.36 -74.61592
471.38 -74.61592
471.4 -74.61592
471.42 -74.61592
471.44 -74.61592
471.46 -74.61592
471.48 -74.61592
471.5 -74.61592
471.52 -74.61592
471.54 -74.61592
471.56 -74.61592
471.58 -74.61592
471.6 -74.61592
471.62 -74.61592
471.64 -74.61592
471.66 -74.61592
471.68 -74.61592
471.7 -74.61592
471.72 -74.61592
471.74 -74.61592
471.76 -74.61592
471.78 -74.61592
471.8 -74.61592
471.82 -74.61592
471.84 -74.61592
471.86 -74.61592
471.88 -74.61592
471.9 -74.61592
471.92 -74.61592
471.94 -74.61592
471.96 -74.61592
471.98 -74.61592
472 -74.61592
472.02 -74.61592
472.04 -74.61592
472.06 -74.61592
472.08 -74.61592
472.1 -74.61592
472.12 -74.61592
472.14 -74.61592
472.16 -74.61592
472.18 -74.61592
472.2 -74.61592
472.22 -74.61592
472.24 -74.61592
472.26 -74.61592
472.28 -74.61592
472.3 -74.61592
472.32 -74.61592
472.34 -74.61592
472.36 -74.61592
472.38 -74.61592
472.4 -74.61592
472.42 -74.61592
472.44 -74.61592
472.46 -74.61592
472.48 -74.61592
472.5 -74.61592
472.52 -74.61592
472.54 -74.61592
472.56 -74.61592
472.58 -74.61592
472.6 -74.61592
472.62 -74.61592
472.64 -74.61592
472.66 -74.61592
472.68 -74.61592
472.7 -74.61592
472.72 -74.61592
472.74 -74.61592
472.76 -74.61592
472.78 -74.61592
472.8 -74.61592
472.82 -74.61592
472.84 -74.61592
472.86 -74.61592
472.88 -74.61592
472.9 -74.61592
472.92 -74.61592
472.94 -74.61592
472.96 -74.61592
472.98 -74.61592
473 -74.61592
473.02 -74.61592
473.04 -74.61592
473.06 -74.61592
473.08 -74.61592
473.1 -74.61592
473.12 -74.61592
473.14 -74.61592
473.16 -74.61592
473.18 -74.61592
473.2 -74.61592
473.22 -74.61592
473.24 -74.61592
473.26 -74.61592
473.28 -74.61592
473.3 -74.61592
473.32 -74.61592
473.34 -74.61592
473.36 -74.61592
473.38 -74.61592
473.4 -74.61592
473.42 -74.61592
473.44 -74.61592
473.46 -74.61592
473.48 -74.61592
473.5 -74.61592
473.52 -74.61592
473.54 -74.61592
473.56 -74.61592
473.58 -74.61592
473.6 -74.61592
473.62 -74.61592
473.64 -74.61592
473.66 -74.61592
473.68 -74.61592
473.7 -74.61592
473.72 -74.61592
473.74 -74.61592
473.76 -74.61592
473.78 -74.61592
473.8 -74.61592
473.82 -74.61592
473.84 -74.61592
473.86 -74.61592
473.88 -74.61592
473.9 -74.61592
473.92 -74.61592
473.94 -74.61592
473.96 -74.61592
473.98 -74.61592
474 -74.61592
474.02 -74.61592
474.04 -74.61592
474.06 -74.61592
474.08 -74.61592
474.1 -74.61592
474.12 -74.61592
474.14 -74.61592
474.16 -74.61592
474.18 -74.61592
474.2 -74.61592
474.22 -74.61592
474.24 -74.61592
474.26 -74.61592
474.28 -74.61592
474.3 -74.61592
474.32 -74.61592
474.34 -74.61592
474.36 -74.61592
474.38 -74.61592
474.4 -74.61592
474.42 -74.61592
474.44 -74.61592
474.46 -74.61592
474.48 -74.61592
474.5 -74.61592
474.52 -74.61592
474.54 -74.61592
474.56 -74.61592
474.58 -74.61592
474.6 -74.61592
474.62 -74.61592
474.64 -74.61592
474.66 -74.61592
474.68 -74.61592
474.7 -74.61592
474.72 -74.61592
474.74 -74.61592
474.76 -74.61592
474.78 -74.61592
474.8 -74.61592
474.82 -74.61592
474.84 -74.61592
474.86 -74.61592
474.88 -74.61592
474.9 -74.61592
474.92 -74.61592
474.94 -74.61592
474.96 -74.61592
474.98 -74.61592
475 -74.61592
475.02 -74.61592
475.04 -74.61592
475.06 -74.61592
475.08 -74.61592
475.1 -74.61592
475.12 -74.61592
475.14 -74.61592
475.16 -74.61592
475.18 -74.61592
475.2 -74.61592
475.22 -74.61592
475.24 -74.61592
475.26 -74.61592
475.28 -74.61592
475.3 -74.61592
475.32 -74.61592
475.34 -74.61592
475.36 -74.61592
475.38 -74.61592
475.4 -74.61592
475.42 -74.61592
475.44 -74.61592
475.46 -74.61592
475.48 -74.61592
475.5 -74.61592
475.52 -74.61592
475.54 -74.61592
475.56 -74.61592
475.58 -74.61592
475.6 -74.61592
475.62 -74.61592
475.64 -74.61592
475.66 -74.61592
475.68 -74.61592
475.7 -74.61592
475.72 -74.61592
475.74 -74.61592
475.76 -74.61592
475.78 -74.61592
475.8 -74.61592
475.82 -74.61592
475.84 -74.61592
475.86 -74.61592
475.88 -74.61592
475.9 -74.61592
475.92 -74.61592
475.94 -74.61592
475.96 -74.61592
475.98 -74.61592
476 -74.61592
476.02 -74.61592
476.04 -74.61592
476.06 -74.61592
476.08 -74.61592
476.1 -74.61592
476.12 -74.61592
476.14 -74.61592
476.16 -74.61592
476.18 -74.61592
476.2 -74.61592
476.22 -74.61592
476.24 -74.61592
476.26 -74.61592
476.28 -74.61592
476.3 -74.61592
476.32 -74.61592
476.34 -74.61592
476.36 -74.61592
476.38 -74.61592
476.4 -74.61592
476.42 -74.61592
476.44 -74.61592
476.46 -74.61592
476.48 -74.61592
476.5 -74.61592
476.52 -74.61592
476.54 -74.61592
476.56 -74.61592
476.58 -74.61592
476.6 -74.61592
476.62 -74.61592
476.64 -74.61592
476.66 -74.61592
476.68 -74.61592
476.7 -74.61592
476.72 -74.61592
476.74 -74.61592
476.76 -74.61592
476.78 -74.61592
476.8 -74.61592
476.82 -74.61592
476.84 -74.61592
476.86 -74.61592
476.88 -74.61592
476.9 -74.61592
476.92 -74.61592
476.94 -74.61592
476.96 -74.61592
476.98 -74.61592
477 -74.61592
477.02 -74.61592
477.04 -74.61592
477.06 -74.61592
477.08 -74.61592
477.1 -74.61592
477.12 -74.61592
477.14 -74.61592
477.16 -74.61592
477.18 -74.61592
477.2 -74.61592
477.22 -74.61592
477.24 -74.61592
477.26 -74.61592
477.28 -74.61592
477.3 -74.61592
477.32 -74.61592
477.34 -74.61592
477.36 -74.61592
477.38 -74.61592
477.4 -74.61592
477.42 -74.61592
477.44 -74.61592
477.46 -74.61592
477.48 -74.61592
477.5 -74.61592
477.52 -74.61592
477.54 -74.61592
477.56 -74.61592
477.58 -74.61592
477.6 -74.61592
477.62 -74.61592
477.64 -74.61592
477.66 -74.61592
477.68 -74.61592
477.7 -74.61592
477.72 -74.61592
477.74 -74.61592
477.76 -74.61592
477.78 -74.61592
477.8 -74.61592
477.82 -74.61592
477.84 -74.61592
477.86 -74.61592
477.88 -74.61592
477.9 -74.61592
477.92 -74.61592
477.94 -74.61592
477.96 -74.61592
477.98 -74.61592
478 -74.61592
478.02 -74.61592
478.04 -74.61592
478.06 -74.61592
478.08 -74.61592
478.1 -74.61592
478.12 -74.61592
478.14 -74.61592
478.16 -74.61592
478.18 -74.61592
478.2 -74.61592
478.22 -74.61592
478.24 -74.61592
478.26 -74.61592
478.28 -74.61592
478.3 -74.61592
478.32 -74.61592
478.34 -74.61592
478.36 -74.61592
478.38 -74.61592
478.4 -74.61592
478.42 -74.61592
478.44 -74.61592
478.46 -74.61592
478.48 -74.61592
478.5 -74.61592
478.52 -74.61592
478.54 -74.61592
478.56 -74.61592
478.58 -74.61592
478.6 -74.61592
478.62 -74.61592
478.64 -74.61592
478.66 -74.61592
478.68 -74.61592
478.7 -74.61592
478.72 -74.61592
478.74 -74.61592
478.76 -74.61592
478.78 -74.61592
478.8 -74.61592
478.82 -74.61592
478.84 -74.61592
478.86 -74.61592
478.88 -74.61592
478.9 -74.61592
478.92 -74.61592
478.94 -74.61592
478.96 -74.61592
478.98 -74.61592
479 -74.61592
479.02 -74.61592
479.04 -74.61592
479.06 -74.61592
479.08 -74.61592
479.1 -74.61592
479.12 -74.61592
479.14 -74.61592
479.16 -74.61592
479.18 -74.61592
479.2 -74.61592
479.22 -74.61592
479.24 -74.61592
479.26 -74.61592
479.28 -74.61592
479.3 -74.61592
479.32 -74.61592
479.34 -74.61592
479.36 -74.61592
479.38 -74.61592
479.4 -74.61592
479.42 -74.61592
479.44 -74.61592
479.46 -74.61592
479.48 -74.61592
479.5 -74.61592
479.52 -74.61592
479.54 -74.61592
479.56 -74.61592
479.58 -74.61592
479.6 -74.61592
479.62 -74.61592
479.64 -74.61592
479.66 -74.61592
479.68 -74.61592
479.7 -74.61592
479.72 -74.61592
479.74 -74.61592
479.76 -74.61592
479.78 -74.61592
479.8 -74.61592
479.82 -74.61592
479.84 -74.61592
479.86 -74.61592
479.88 -74.61592
479.9 -74.61592
479.92 -74.61592
479.94 -74.61592
479.96 -74.61592
479.98 -74.61592
480 -74.61592
480.02 -74.61592
480.04 -74.61592
480.06 -74.61592
480.08 -74.61592
480.1 -74.61592
480.12 -74.61592
480.14 -74.61592
480.16 -74.61592
480.18 -74.61592
480.2 -74.61592
480.22 -74.61592
480.24 -74.61592
480.26 -74.61592
480.28 -74.61592
480.3 -74.61592
480.32 -74.61592
480.34 -74.61592
480.36 -74.61592
480.38 -74.61592
480.4 -74.61592
480.42 -74.61592
480.44 -74.61592
480.46 -74.61592
480.48 -74.61592
480.5 -74.61592
480.52 -74.61592
480.54 -74.61592
480.56 -74.61592
480.58 -74.61592
480.6 -74.61592
480.62 -74.61592
480.64 -74.61592
480.66 -74.61592
480.68 -74.61592
480.7 -74.61592
480.72 -74.61592
480.74 -74.61592
480.76 -74.61592
480.78 -74.61592
480.8 -74.61592
480.82 -74.61592
480.84 -74.61592
480.86 -74.61592
480.88 -74.61592
480.9 -74.61592
480.92 -74.61592
480.94 -74.61592
480.96 -74.61592
480.98 -74.61592
481 -74.61592
481.02 -74.61592
481.04 -74.61592
481.06 -74.61592
481.08 -74.61592
481.1 -74.61592
481.12 -74.61592
481.14 -74.61592
481.16 -74.61592
481.18 -74.61592
481.2 -74.61592
481.22 -74.61592
481.24 -74.61592
481.26 -74.61592
481.28 -74.61592
481.3 -74.61592
481.32 -74.61592
481.34 -74.61592
481.36 -74.61592
481.38 -74.61592
481.4 -74.61592
481.42 -74.61592
481.44 -74.61592
481.46 -74.61592
481.48 -74.61592
481.5 -74.61592
481.52 -74.61592
481.54 -74.61592
481.56 -74.61592
481.58 -74.61592
481.6 -74.61592
481.62 -74.61592
481.64 -74.61592
481.66 -74.61592
481.68 -74.61592
481.7 -74.61592
481.72 -74.61592
481.74 -74.61592
481.76 -74.61592
481.78 -74.61592
481.8 -74.61592
481.82 -74.61592
481.84 -74.61592
481.86 -74.61592
481.88 -74.61592
481.9 -74.61592
481.92 -74.61592
481.94 -74.61592
481.96 -74.61592
481.98 -74.61592
482 -74.61592
482.02 -74.61592
482.04 -74.61592
482.06 -74.61592
482.08 -74.61592
482.1 -74.61592
482.12 -74.61592
482.14 -74.61592
482.16 -74.61592
482.18 -74.61592
482.2 -74.61592
482.22 -74.61592
482.24 -74.61592
482.26 -74.61592
482.28 -74.61592
482.3 -74.61592
482.32 -74.61592
482.34 -74.61592
482.36 -74.61592
482.38 -74.61592
482.4 -74.61592
482.42 -74.61592
482.44 -74.61592
482.46 -74.61592
482.48 -74.61592
482.5 -74.61592
482.52 -74.61592
482.54 -74.61592
482.56 -74.61592
482.58 -74.61592
482.6 -74.61592
482.62 -74.61592
482.64 -74.61592
482.66 -74.61592
482.68 -74.61592
482.7 -74.61592
482.72 -74.61592
482.74 -74.61592
482.76 -74.61592
482.78 -74.61592
482.8 -74.61592
482.82 -74.61592
482.84 -74.61592
482.86 -74.61592
482.88 -74.61592
482.9 -74.61592
482.92 -74.61592
482.94 -74.61592
482.96 -74.61592
482.98 -74.61592
483 -74.61592
483.02 -74.61592
483.04 -74.61592
483.06 -74.61592
483.08 -74.61592
483.1 -74.61592
483.12 -74.61592
483.14 -74.61592
483.16 -74.61592
483.18 -74.61592
483.2 -74.61592
483.22 -74.61592
483.24 -74.61592
483.26 -74.61592
483.28 -74.61592
483.3 -74.61592
483.32 -74.61592
483.34 -74.61592
483.36 -74.61592
483.38 -74.61592
483.4 -74.61592
483.42 -74.61592
483.44 -74.61592
483.46 -74.61592
483.48 -74.61592
483.5 -74.61592
483.52 -74.61592
483.54 -74.61592
483.56 -74.61592
483.58 -74.61592
483.6 -74.61592
483.62 -74.61592
483.64 -74.61592
483.66 -74.61592
483.68 -74.61592
483.7 -74.61592
483.72 -74.61592
483.74 -74.61592
483.76 -74.61592
483.78 -74.61592
483.8 -74.61592
483.82 -74.61592
483.84 -74.61592
483.86 -74.61592
483.88 -74.61592
483.9 -74.61592
483.92 -74.61592
483.94 -74.61592
483.96 -74.61592
483.98 -74.61592
484 -74.61592
484.02 -74.61592
484.04 -74.61592
484.06 -74.61592
484.08 -74.61592
484.1 -74.61592
484.12 -74.61592
484.14 -74.61592
484.16 -74.61592
484.18 -74.61592
484.2 -74.61592
484.22 -74.61592
484.24 -74.61592
484.26 -74.61592
484.28 -74.61592
484.3 -74.61592
484.32 -74.61592
484.34 -74.61592
484.36 -74.61592
484.38 -74.61592
484.4 -74.61592
484.42 -74.61592
484.44 -74.61592
484.46 -74.61592
484.48 -74.61592
484.5 -74.61592
484.52 -74.61592
484.54 -74.61592
484.56 -74.61592
484.58 -74.61592
484.6 -74.61592
484.62 -74.61592
484.64 -74.61592
484.66 -74.61592
484.68 -74.61592
484.7 -74.61592
484.72 -74.61592
484.74 -74.61592
484.76 -74.61592
484.78 -74.61592
484.8 -74.61592
484.82 -74.61592
484.84 -74.61592
484.86 -74.61592
484.88 -74.61592
484.9 -74.61592
484.92 -74.61592
484.94 -74.61592
484.96 -74.61592
484.98 -74.61592
485 -74.61592
485.02 -74.61592
485.04 -74.61592
485.06 -74.61592
485.08 -74.61592
485.1 -74.61592
485.12 -74.61592
485.14 -74.61592
485.16 -74.61592
485.18 -74.61592
485.2 -74.61592
485.22 -74.61592
485.24 -74.61592
485.26 -74.61592
485.28 -74.61592
485.3 -74.61592
485.32 -74.61592
485.34 -74.61592
485.36 -74.61592
485.38 -74.61592
485.4 -74.61592
485.42 -74.61592
485.44 -74.61592
485.46 -74.61592
485.48 -74.61592
485.5 -74.61592
485.52 -74.61592
485.54 -74.61592
485.56 -74.61592
485.58 -74.61592
485.6 -74.61592
485.62 -74.61592
485.64 -74.61592
485.66 -74.61592
485.68 -74.61592
485.7 -74.61592
485.72 -74.61592
485.74 -74.61592
485.76 -74.61592
485.78 -74.61592
485.8 -74.61592
485.82 -74.61592
485.84 -74.61592
485.86 -74.61592
485.88 -74.61592
485.9 -74.61592
485.92 -74.61592
485.94 -74.61592
485.96 -74.61592
485.98 -74.61592
486 -74.61592
486.02 -74.61592
486.04 -74.61592
486.06 -74.61592
486.08 -74.61592
486.1 -74.61592
486.12 -74.61592
486.14 -74.61592
486.16 -74.61592
486.18 -74.61592
486.2 -74.61592
486.22 -74.61592
486.24 -74.61592
486.26 -74.61592
486.28 -74.61592
486.3 -74.61592
486.32 -74.61592
486.34 -74.61592
486.36 -74.61592
486.38 -74.61592
486.4 -74.61592
486.42 -74.61592
486.44 -74.61592
486.46 -74.61592
486.48 -74.61592
486.5 -74.61592
486.52 -74.61592
486.54 -74.61592
486.56 -74.61592
486.58 -74.61592
486.6 -74.61592
486.62 -74.61592
486.64 -74.61592
486.66 -74.61592
486.68 -74.61592
486.7 -74.61592
486.72 -74.61592
486.74 -74.61592
486.76 -74.61592
486.78 -74.61592
486.8 -74.61592
486.82 -74.61592
486.84 -74.61592
486.86 -74.61592
486.88 -74.61592
486.9 -74.61592
486.92 -74.61592
486.94 -74.61592
486.96 -74.61592
486.98 -74.61592
487 -74.61592
487.02 -74.61592
487.04 -74.61592
487.06 -74.61592
487.08 -74.61592
487.1 -74.61592
487.12 -74.61592
487.14 -74.61592
487.16 -74.61592
487.18 -74.61592
487.2 -74.61592
487.22 -74.61592
487.24 -74.61592
487.26 -74.61592
487.28 -74.61592
487.3 -74.61592
487.32 -74.61592
487.34 -74.61592
487.36 -74.61592
487.38 -74.61592
487.4 -74.61592
487.42 -74.61592
487.44 -74.61592
487.46 -74.61592
487.48 -74.61592
487.5 -74.61592
487.52 -74.61592
487.54 -74.61592
487.56 -74.61592
487.58 -74.61592
487.6 -74.61592
487.62 -74.61592
487.64 -74.61592
487.66 -74.61592
487.68 -74.61592
487.7 -74.61592
487.72 -74.61592
487.74 -74.61592
487.76 -74.61592
487.78 -74.61592
487.8 -74.61592
487.82 -74.61592
487.84 -74.61592
487.86 -74.61592
487.88 -74.61592
487.9 -74.61592
487.92 -74.61592
487.94 -74.61592
487.96 -74.61592
487.98 -74.61592
488 -74.61592
488.02 -74.61592
488.04 -74.61592
488.06 -74.61592
488.08 -74.61592
488.1 -74.61592
488.12 -74.61592
488.14 -74.61592
488.16 -74.61592
488.18 -74.61592
488.2 -74.61592
488.22 -74.61592
488.24 -74.61592
488.26 -74.61592
488.28 -74.61592
488.3 -74.61592
488.32 -74.61592
488.34 -74.61592
488.36 -74.61592
488.38 -74.61592
488.4 -74.61592
488.42 -74.61592
488.44 -74.61592
488.46 -74.61592
488.48 -74.61592
488.5 -74.61592
488.52 -74.61592
488.54 -74.61592
488.56 -74.61592
488.58 -74.61592
488.6 -74.61592
488.62 -74.61592
488.64 -74.61592
488.66 -74.61592
488.68 -74.61592
488.7 -74.61592
488.72 -74.61592
488.74 -74.61592
488.76 -74.61592
488.78 -74.61592
488.8 -74.61592
488.82 -74.61592
488.84 -74.61592
488.86 -74.61592
488.88 -74.61592
488.9 -74.61592
488.92 -74.61592
488.94 -74.61592
488.96 -74.61592
488.98 -74.61592
489 -74.61592
489.02 -74.61592
489.04 -74.61592
489.06 -74.61592
489.08 -74.61592
489.1 -74.61592
489.12 -74.61592
489.14 -74.61592
489.16 -74.61592
489.18 -74.61592
489.2 -74.61592
489.22 -74.61592
489.24 -74.61592
489.26 -74.61592
489.28 -74.61592
489.3 -74.61592
489.32 -74.61592
489.34 -74.61592
489.36 -74.61592
489.38 -74.61592
489.4 -74.61592
489.42 -74.61592
489.44 -74.61592
489.46 -74.61592
489.48 -74.61592
489.5 -74.61592
489.52 -74.61592
489.54 -74.61592
489.56 -74.61592
489.58 -74.61592
489.6 -74.61592
489.62 -74.61592
489.64 -74.61592
489.66 -74.61592
489.68 -74.61592
489.7 -74.61592
489.72 -74.61592
489.74 -74.61592
489.76 -74.61592
489.78 -74.61592
489.8 -74.61592
489.82 -74.61592
489.84 -74.61592
489.86 -74.61592
489.88 -74.61592
489.9 -74.61592
489.92 -74.61592
489.94 -74.61592
489.96 -74.61592
489.98 -74.61592
490 -74.61592
490.02 -74.61592
490.04 -74.61592
490.06 -74.61592
490.08 -74.61592
490.1 -74.61592
490.12 -74.61592
490.14 -74.61592
490.16 -74.61592
490.18 -74.61592
490.2 -74.61592
490.22 -74.61592
490.24 -74.61592
490.26 -74.61592
490.28 -74.61592
490.3 -74.61592
490.32 -74.61592
490.34 -74.61592
490.36 -74.61592
490.38 -74.61592
490.4 -74.61592
490.42 -74.61592
490.44 -74.61592
490.46 -74.61592
490.48 -74.61592
490.5 -74.61592
490.52 -74.61592
490.54 -74.61592
490.56 -74.61592
490.58 -74.61592
490.6 -74.61592
490.62 -74.61592
490.64 -74.61592
490.66 -74.61592
490.68 -74.61592
490.7 -74.61592
490.72 -74.61592
490.74 -74.61592
490.76 -74.61592
490.78 -74.61592
490.8 -74.61592
490.82 -74.61592
490.84 -74.61592
490.86 -74.61592
490.88 -74.61592
490.9 -74.61592
490.92 -74.61592
490.94 -74.61592
490.96 -74.61592
490.98 -74.61592
491 -74.61592
491.02 -74.61592
491.04 -74.61592
491.06 -74.61592
491.08 -74.61592
491.1 -74.61592
491.12 -74.61592
491.14 -74.61592
491.16 -74.61592
491.18 -74.61592
491.2 -74.61592
491.22 -74.61592
491.24 -74.61592
491.26 -74.61592
491.28 -74.61592
491.3 -74.61592
491.32 -74.61592
491.34 -74.61592
491.36 -74.61592
491.38 -74.61592
491.4 -74.61592
491.42 -74.61592
491.44 -74.61592
491.46 -74.61592
491.48 -74.61592
491.5 -74.61592
491.52 -74.61592
491.54 -74.61592
491.56 -74.61592
491.58 -74.61592
491.6 -74.61592
491.62 -74.61592
491.64 -74.61592
491.66 -74.61592
491.68 -74.61592
491.7 -74.61592
491.72 -74.61592
491.74 -74.61592
491.76 -74.61592
491.78 -74.61592
491.8 -74.61592
491.82 -74.61592
491.84 -74.61592
491.86 -74.61592
491.88 -74.61592
491.9 -74.61592
491.92 -74.61592
491.94 -74.61592
491.96 -74.61592
491.98 -74.61592
492 -74.61592
492.02 -74.61592
492.04 -74.61592
492.06 -74.61592
492.08 -74.61592
492.1 -74.61592
492.12 -74.61592
492.14 -74.61592
492.16 -74.61592
492.18 -74.61592
492.2 -74.61592
492.22 -74.61592
492.24 -74.61592
492.26 -74.61592
492.28 -74.61592
492.3 -74.61592
492.32 -74.61592
492.34 -74.61592
492.36 -74.61592
492.38 -74.61592
492.4 -74.61592
492.42 -74.61592
492.44 -74.61592
492.46 -74.61592
492.48 -74.61592
492.5 -74.61592
492.52 -74.61592
492.54 -74.61592
492.56 -74.61592
492.58 -74.61592
492.6 -74.61592
492.62 -74.61592
492.64 -74.61592
492.66 -74.61592
492.68 -74.61592
492.7 -74.61592
492.72 -74.61592
492.74 -74.61592
492.76 -74.61592
492.78 -74.61592
492.8 -74.61592
492.82 -74.61592
492.84 -74.61592
492.86 -74.61592
492.88 -74.61592
492.9 -74.61592
492.92 -74.61592
492.94 -74.61592
492.96 -74.61592
492.98 -74.61592
493 -74.61592
493.02 -74.61592
493.04 -74.61592
493.06 -74.61592
493.08 -74.61592
493.1 -74.61592
493.12 -74.61592
493.14 -74.61592
493.16 -74.61592
493.18 -74.61592
493.2 -74.61592
493.22 -74.61592
493.24 -74.61592
493.26 -74.61592
493.28 -74.61592
493.3 -74.61592
493.32 -74.61592
493.34 -74.61592
493.36 -74.61592
493.38 -74.61592
493.4 -74.61592
493.42 -74.61592
493.44 -74.61592
493.46 -74.61592
493.48 -74.61592
493.5 -74.61592
493.52 -74.61592
493.54 -74.61592
493.56 -74.61592
493.58 -74.61592
493.6 -74.61592
493.62 -74.61592
493.64 -74.61592
493.66 -74.61592
493.68 -74.61592
493.7 -74.61592
493.72 -74.61592
493.74 -74.61592
493.76 -74.61592
493.78 -74.61592
493.8 -74.61592
493.82 -74.61592
493.84 -74.61592
493.86 -74.61592
493.88 -74.61592
493.9 -74.61592
493.92 -74.61592
493.94 -74.61592
493.96 -74.61592
493.98 -74.61592
494 -74.61592
494.02 -74.61592
494.04 -74.61592
494.06 -74.61592
494.08 -74.61592
494.1 -74.61592
494.12 -74.61592
494.14 -74.61592
494.16 -74.61592
494.18 -74.61592
494.2 -74.61592
494.22 -74.61592
494.24 -74.61592
494.26 -74.61592
494.28 -74.61592
494.3 -74.61592
494.32 -74.61592
494.34 -74.61592
494.36 -74.61592
494.38 -74.61592
494.4 -74.61592
494.42 -74.61592
494.44 -74.61592
494.46 -74.61592
494.48 -74.61592
494.5 -74.61592
494.52 -74.61592
494.54 -74.61592
494.56 -74.61592
494.58 -74.61592
494.6 -74.61592
494.62 -74.61592
494.64 -74.61592
494.66 -74.61592
494.68 -74.61592
494.7 -74.61592
494.72 -74.61592
494.74 -74.61592
494.76 -74.61592
494.78 -74.61592
494.8 -74.61592
494.82 -74.61592
494.84 -74.61592
494.86 -74.61592
494.88 -74.61592
494.9 -74.61592
494.92 -74.61592
494.94 -74.61592
494.96 -74.61592
494.98 -74.61592
495 -74.61592
495.02 -74.61592
495.04 -74.61592
495.06 -74.61592
495.08 -74.61592
495.1 -74.61592
495.12 -74.61592
495.14 -74.61592
495.16 -74.61592
495.18 -74.61592
495.2 -74.61592
495.22 -74.61592
495.24 -74.61592
495.26 -74.61592
495.28 -74.61592
495.3 -74.61592
495.32 -74.61592
495.34 -74.61592
495.36 -74.61592
495.38 -74.61592
495.4 -74.61592
495.42 -74.61592
495.44 -74.61592
495.46 -74.61592
495.48 -74.61592
495.5 -74.61592
495.52 -74.61592
495.54 -74.61592
495.56 -74.61592
495.58 -74.61592
495.6 -74.61592
495.62 -74.61592
495.64 -74.61592
495.66 -74.61592
495.68 -74.61592
495.7 -74.61592
495.72 -74.61592
495.74 -74.61592
495.76 -74.61592
495.78 -74.61592
495.8 -74.61592
495.82 -74.61592
495.84 -74.61592
495.86 -74.61592
495.88 -74.61592
495.9 -74.61592
495.92 -74.61592
495.94 -74.61592
495.96 -74.61592
495.98 -74.61592
496 -74.61592
496.02 -74.61592
496.04 -74.61592
496.06 -74.61592
496.08 -74.61592
496.1 -74.61592
496.12 -74.61592
496.14 -74.61592
496.16 -74.61592
496.18 -74.61592
496.2 -74.61592
496.22 -74.61592
496.24 -74.61592
496.26 -74.61592
496.28 -74.61592
496.3 -74.61592
496.32 -74.61592
496.34 -74.61592
496.36 -74.61592
496.38 -74.61592
496.4 -74.61592
496.42 -74.61592
496.44 -74.61592
496.46 -74.61592
496.48 -74.61592
496.5 -74.61592
496.52 -74.61592
496.54 -74.61592
496.56 -74.61592
496.58 -74.61592
496.6 -74.61592
496.62 -74.61592
496.64 -74.61592
496.66 -74.61592
496.68 -74.61592
496.7 -74.61592
496.72 -74.61592
496.74 -74.61592
496.76 -74.61592
496.78 -74.61592
496.8 -74.61592
496.82 -74.61592
496.84 -74.61592
496.86 -74.61592
496.88 -74.61592
496.9 -74.61592
496.92 -74.61592
496.94 -74.61592
496.96 -74.61592
496.98 -74.61592
497 -74.61592
497.02 -74.61592
497.04 -74.61592
497.06 -74.61592
497.08 -74.61592
497.1 -74.61592
497.12 -74.61592
497.14 -74.61592
497.16 -74.61592
497.18 -74.61592
497.2 -74.61592
497.22 -74.61592
497.24 -74.61592
497.26 -74.61592
497.28 -74.61592
497.3 -74.61592
497.32 -74.61592
497.34 -74.61592
497.36 -74.61592
497.38 -74.61592
497.4 -74.61592
497.42 -74.61592
497.44 -74.61592
497.46 -74.61592
497.48 -74.61592
497.5 -74.61592
497.52 -74.61592
497.54 -74.61592
497.56 -74.61592
497.58 -74.61592
497.6 -74.61592
497.62 -74.61592
497.64 -74.61592
497.66 -74.61592
497.68 -74.61592
497.7 -74.61592
497.72 -74.61592
497.74 -74.61592
497.76 -74.61592
497.78 -74.61592
497.8 -74.61592
497.82 -74.61592
497.84 -74.61592
497.86 -74.61592
497.88 -74.61592
497.9 -74.61592
497.92 -74.61592
497.94 -74.61592
497.96 -74.61592
497.98 -74.61592
498 -74.61592
498.02 -74.61592
498.04 -74.61592
498.06 -74.61592
498.08 -74.61592
498.1 -74.61592
498.12 -74.61592
498.14 -74.61592
498.16 -74.61592
498.18 -74.61592
498.2 -74.61592
498.22 -74.61592
498.24 -74.61592
498.26 -74.61592
498.28 -74.61592
498.3 -74.61592
498.32 -74.61592
498.34 -74.61592
498.36 -74.61592
498.38 -74.61592
498.4 -74.61592
498.42 -74.61592
498.44 -74.61592
498.46 -74.61592
498.48 -74.61592
498.5 -74.61592
498.52 -74.61592
498.54 -74.61592
498.56 -74.61592
498.58 -74.61592
498.6 -74.61592
498.62 -74.61592
498.64 -74.61592
498.66 -74.61592
498.68 -74.61592
498.7 -74.61592
498.72 -74.61592
498.74 -74.61592
498.76 -74.61592
498.78 -74.61592
498.8 -74.61592
498.82 -74.61592
498.84 -74.61592
498.86 -74.61592
498.88 -74.61592
498.9 -74.61592
498.92 -74.61592
498.94 -74.61592
498.96 -74.61592
498.98 -74.61592


==> figures/sag_rebound_unblocked_stimulus.dat <==
0 -200
0.02 -200
0.04 -200
0.06 -200
0.08 -200
0.1 -200
0.12 -200
0.14 -200
0.16 -200
0.18 -200
0.2 -200
0.22 -200
0.24 -200
0.26 -200
0.28 -200
0.3 -200
0.32 -200
0.34 -200
0.36 -200
0.38 -200
0.4 -200
0.42 -200
0.44 -200
0.46 -200
0.48 -200
0.5 -200
0.52 -200
0.54 -200
0.56 -200
0.58 -200
0.6 -200
0.62 -200
0.64 -200
0.66 -200
0.68 -200
0.7 -200
0.72 -200
0.74 -200
0.76 -200
0.78 -200
0.8 -200
0.82 -200
0.84 -200
0.86 -200
0.88 -200
0.9 -200
0.92 -200
0.94 -200
0.96 -200
0.98 -200
1 -200
1.02 -200
1.04 -200
1.06 -200
1.08 -200
1.1 -200
1.12 -200
1.14 -200
1.16 -200
1.18 -200
1.2 -200
1.22 -200
1.24 -200
1.26 -200
1.28 -200
1.3 -200
1.32 -200
1.34 -200
1.36 -200
1.38 -200
1.4 -200
1.42 -200
1.44 -200
1.46 -200
1.48 -200
1.5 -200
1.52 -200
1.54 -200
1.56 -200
1.58 -200
1.6 -200
1.62 -200
1.64 -200
1.66 -200
1.68 -200
1.7 -200
1.72 -200
1.74 -200
1.76 -200
1.78 -200
1.8 -200
1.82 -200
1.84 -200
1.86 -200
1.88 -200
1.9 -200
1.92 -200
1.94 -200
1.96 -200
1.98 -200
2 -200
2.02 -200
2.04 -200
2.06 -200
2.08 -200
2.1 -200
2.12 -200
2.14 -200
2.16 -200
2.18 -200
2.2 -200
2.22 -200
2.24 -200
2.26 -200
2.28 -200
2.3 -200
2.32 -200
2.34 -200
2.36 -200
2.38 -200
2.4 -200
2.42 -200
2.44 -200
2.46 -200
2.48 -200
2.5 -200
2.52 -200
2.54 -200
2.56 -200
2.58 -200
2.6 -200
2.62 -200
2.64 -200
2.66 -200
2.68 -200
2.7 -200
2.72 -200
2.74 -200
2.76 -200
2.78 -200
2.8 -200
2.82 -200
2.84 -200
2.86 -200
2.88 -200
2.9 -200
2.92 -200
2.94 -200
2.96 -200
2.98 -200
3 -200
3.02 -200
3.04 -200
3.06 -200
3.08 -200
3.1 -200
3.12 -200
3.14 -200
3.16 -200
3.18 -200
3.2 -200
3.22 -200
3.24 -200
3.26 -200
3.28 -200
3.3 -200
3.32 -200
3.34 -200
3.36 -200
3.38 -200
3.4 -200
3.42 -200
3.44 -200
3.46 -200
3.48 -200
3.5 -200
3.52 -200
3.54 -200
3.56 -200
3.58 -200
3.6 -200
3.62 -200
3.64 -200
3.66 -200
3.68 -200
3.7 -200
3.72 -200
3.74 -200
3.76 -200
3.78 -200
3.8 -200
3.82 -200
3.84 -200
3.86 -200
3.88 -200
3.9 -200
3.92 -200
3.94 -200
3.96 -200
3.98 -200
4 -200
4.02 -200
4.04 -200
4.06 -200
4.08 -200
4.1 -200
4.12 -200
4.14 -200
4.16 -200
4.18 -200
4.2 -200
4.22 -200
4.24 -200
4.26 -200
4.28 -200
4.3 -200
4.32 -200
4.34 -200
4.36 -200
4.38 -200
4.4 -200
4.42 -200
4.44 -200
4.46 -200
4.48 -200
4.5 -200
4.52 -200
4.54 -200
4.56 -200
4.58 -200
4.6 -200
4.62 -200
4.64 -200
4.66 -200
4.68 -200
4.7 -200
4.72 -200
4.74 -200
4.76 -200
4.78 -200
4.8 -200
4.82 -200
4.84 -200
4.86 -200
4.88 -200
4.9 -200
4.92 -200
4.94 -200
4.96 -200
4.98 -200
5 -200
5.02 -200
5.04 -200
5.06 -200
5.08 -200
5.1 -200
5.12 -200
5.14 -200
5.16 -200
5.18 -200
5.2 -200
5.22 -200
5.24 -200
5.26 -200
5.28 -200
5.3 -200
5.32 -200
5.34 -200
5.36 -200
5.38 -200
5.4 -200
5.42 -200
5.44 -200
5.46 -200
5.48 -200
5.5 -200
5.52 -200
5.54 -200
5.56 -200
5.58 -200
5.6 -200
5.62 -200
5.64 -200
5.66 -200
5.68 -200
5.7 -200
5.72 -200
5.74 -200
5.76 -200
5.78 -200
5.8 -200
5.82 -200
5.84 -200
5.86 -200
5.88 -200
5.9 -200
5.92 -200
5.94 -200
5.96 -200
5.98 -200
6 -200
6.02 -200
6.04 -200
6.06 -200
6.08 -200
6.1 -200
6.12 -200
6.14 -200
6.16 -200
6.18 -200
6.2 -200
6.22 -200
6.24 -200
6.26 -200
6.28 -200
6.3 -200
6.32 -200
6.34 -200
6.36 -200
6.38 -200
6.4 -200
6.42 -200
6.44 -200
6.46 -200
6.48 -200
6.5 -200
6.52 -200
6.54 -200
6.56 -200
6.58 -200
6.6 -200
6.62 -200
6.64 -200
6.66 -200
6.68 -200
6.7 -200
6.72 -200
6.74 -200
6.76 -200
6.78 -200
6.8 -200
6.82 -200
6.84 -200
6.86 -200
6.88 -200
6.9 -200
6.92 -200
6.94 -200
6.96 -200
6.98 -200
7 -200
7.02 -200
7.04 -200
7.06 -200
7.08 -200
7.1 -200
7.12 -200
7.14 -200
7.16 -200
7.18 -200
7.2 -200
7.22 -200
7.24 -200
7.26 -200
7.28 -200
7.3 -200
7.32 -200
7.34 -200
7.36 -200
7.38 -200
7.4 -200
7.42 -200
7.44 -200
7.46 -200
7.48 -200
7.5 -200
7.52 -200
7.54 -200
7.56 -200
7.58 -200
7.6 -200
7.62 -200
7.64 -200
7.66 -200
7.68 -200
7.7 -200
7.72 -200
7.74 -200
7.76 -200
7.78 -200
7.8 -200
7.82 -200
7.84 -200
7.86 -200
7.88 -200
7.9 -200
7.92 -200
7.94 -200
7.96 -200
7.98 -200
8 -200
8.02 -200
8.04 -200
8.06 -200
8.08 -200
8.1 -200
8.12 -200
8.14 -200
8.16 -200
8.18 -200
8.2 -200
8.22 -200
8.24 -200
8.26 -200
8.28 -200
8.3 -200
8.32 -200
8.34 -200
8.36 -200
8.38 -200
8.4 -200
8.42 -200
8.44 -200
8.46 -200
8.48 -200
8.5 -200
8.52 -200
8.54 -200
8.56 -200
8.58 -200
8.6 -200
8.62 -200
8.64 -200
8.66 -200
8.68 -200
8.7 -200
8.72 -200
8.74 -200
8.76 -200
8.78 -200
8.8 -200
8.82 -200
8.84 -200
8.86 -200
8.88 -200
8.9 -200
8.92 -200
8.94 -200
8.96 -200
8.98 -200
9 -200
9.02 -200
9.04 -200
9.06 -200
9.08 -200
9.1 -200
9.12 -200
9.14 -200
9.16 -200
9.18 -200
9.2 -200
9.22 -200
9.24 -200
9.26 -200
9.28 -200
9.3 -200
9.32 -200
9.34 -200
9.36 -200
9.38 -200
9.4 -200
9.42 -200
9.44 -200
9.46 -200
9.48 -200
9.5 -200
9.52 -200
9.54 -200
9.56 -200
9.58 -200
9.6 -200
9.62 -200
9.64 -200
9.66 -200
9.68 -200
9.7 -200
9.72 -200
9.74 -200
9.76 -200
9.78 -200
9.8 -200
9.82 -200
9.84 -200
9.86 -200
9.88 -200
9.9 -200
9.92 -200
9.94 -200
9.96 -200
9.98 -200
10 -200
10.02 -200
10.04 -200
10.06 -200
10.08 -200
10.1 -200
10.12 -200
10.14 -200
10.16 -200
10.18 -200
10.2 -200
10.22 -200
10.24 -200
10.26 -200
10.28 -200
10.3 -200
10.32 -200
10.34 -200
10.36 -200
10.38 -200
10.4 -200
10.42 -200
10.44 -200
10.46 -200
10.48 -200
10.5 -200
10.52 -200
10.54 -200
10.56 -200
10.58 -200
10.6 -200
10.62 -200
10.64 -200
10.66 -200
10.68 -200
10.7 -200
10.72 -200
10.74 -200
10.76 -200
10.78 -200
10.8 -200
10.82 -200
10.84 -200
10.86 -200
10.88 -200
10.9 -200
10.92 -200
10.94 -200
10.96 -200
10.98 -200
11 -200
11.02 -200
11.04 -200
11.06 -200
11.08 -200
11.1 -200
11.12 -200
11.14 -200
11.16 -200
11.18 -200
11.2 -200
11.22 -200
11.24 -200
11.26 -200
11.28 -200
11.3 -200
11.32 -200
11.34 -200
11.36 -200
11.38 -200
11.4 -200
11.42 -200
11.44 -200
11.46 -200
11.48 -200
11.5 -200
11.52 -200
11.54 -200
11.56 -200
11.58 -200
11.6 -200
11.62 -200
11.64 -200
11.66 -200
11.68 -200
11.7 -200
11.72 -200
11.74 -200
11.76 -200
11.78 -200
11.8 -200
11.82 -200
11.84 -200
11.86 -200
11.88 -200
11.9 -200
11.92 -200
11.94 -200
11.96 -200
11.98 -200
12 -200
12.02 -200
12.04 -200
12.06 -200
12.08 -200
12.1 -200
12.12 -200
12.14 -200
12.16 -200
12.18 -200
12.2 -200
12.22 -200
12.24 -200
12.26 -200
12.28 -200
12.3 -200
12.32 -200
12.34 -200
12.36 -200
12.38 -200
12.4 -200
12.42 -200
12.44 -200
12.46 -200
12.48 -200
12.5 -200
12.52 -200
12.54 -200
12.56 -200
12.58 -200
12.6 -200
12.62 -200
12.64 -200
12.66 -200
12.68 -200
12.7 -200
12.72 -200
12.74 -200
12.76 -200
12.78 -200
12.8 -200
12.82 -200
12.84 -200
12.86 -200
12.88 -200
12.9 -200
12.92 -200
12.94 -200
12.96 -200
12.98 -200
13 -200
13.02 -200
13.04 -200
13.06 -200
13.08 -200
13.1 -200
13.12 -200
13.14 -200
13.16 -200
13.18 -200
13.2 -200
13.22 -200
13.24 -200
13.26 -200
13.28 -200
13.3 -200
13.32 -200
13.34 -200
13.36 -200
13.38 -200
13.4 -200
13.42 -200
13.44 -200
13.46 -200
13.48 -200
13.5 -200
13.52 -200
13.54 -200
13.56 -200
13.58 -200
13.6 -200
13.62 -200
13.64 -200
13.66 -200
13.68 -200
13.7 -200
13.72 -200
13.74 -200
13.76 -200
13.78 -200
13.8 -200
13.82 -200
13.84 -200
13.86 -200
13.88 -200
13.9 -200
13.92 -200
13.94 -200
13.96 -200
13.98 -200
14 -200
14.02 -200
14.04 -200
14.06 -200
14.08 -200
14.1 -200
14.12 -200
14.14 -200
14.16 -200
14.18 -200
14.2 -200
14.22 -200
14.24 -200
14.26 -200
14.28 -200
14.3 -200
14.32 -200
14.34 -200
14.36 -200
14.38 -200
14.4 -200
14.42 -200
14.44 -200
14.46 -200
14.48 -200
14.5 -200
14.52 -200
14.54 -200
14.56 -200
14.58 -200
14.6 -200
14.62 -200
14.64 -200
14.66 -200
14.68 -200
14.7 -200
14.72 -200
14.74 -200
14.76 -200
14.78 -200
14.8 -200
14.82 -200
14.84 -200
14.86 -200
14.88 -200
14.9 -200
14.92 -200
14.94 -200
14.96 -200
14.98 -200
15 -200
15.02 -200
15.04 -200
15.06 -200
15.08 -200
15.1 -200
15.12 -200
15.14 -200
15.16 -200
15.18 -200
15.2 -200
15.22 -200
15.24 -200
15.26 -200
15.28 -200
15.3 -200
15.32 -200
15.34 -200
15.36 -200
15.38 -200
15.4 -200
15.42 -200
15.44 -200
15.46 -200
15.48 -200
15.5 -200
15.52 -200
15.54 -200
15.56 -200
15.58 -200
15.6 -200
15.62 -200
15.64 -200
15.66 -200
15.68 -200
15.7 -200
15.72 -200
15.74 -200
15.76 -200
15.78 -200
15.8 -200
15.82 -200
15.84 -200
15.86 -200
15.88 -200
15.9 -200
15.92 -200
15.94 -200
15.96 -200
15.98 -200
16 -200
16.02 -200
16.04 -200
16.06 -200
16.08 -200
16.1 -200
16.12 -200
16.14 -200
16.16 -200
16.18 -200
16.2 -200
16.22 -200
16.24 -200
16.26 -200
16.28 -200
16.3 -200
16.32 -200
16.34 -200
16.36 -200
16.38 -200
16.4 -200
16.42 -200
16.44 -200
16.46 -200
16.48 -200
16.5 -200
16.52 -200
16.54 -200
16.56 -200
16.58 -200
16.6 -200
16.62 -200
16.64 -200
16.66 -200
16.68 -200
16.7 -200
16.72 -200
16.74 -200
16.76 -200
16.78 -200
16.8 -200
16.82 -200
16.84 -200
16.86 -200
16.88 -200
16.9 -200
16.92 -200
16.94 -200
16.96 -200
16.98 -200
17 -200
17.02 -200
17.04 -200
17.06 -200
17.08 -200
17.1 -200
17.12 -200
17.14 -200
17.16 -200
17.18 -200
17.2 -200
17.22 -200
17.24 -200
17.26 -200
17.28 -200
17.3 -200
17.32 -200
17.34 -200
17.36 -200
17.38 -200
17.4 -200
17.42 -200
17.44 -200
17.46 -200
17.48 -200
17.5 -200
17.52 -200
17.54 -200
17.56 -200
17.58 -200
17.6 -200
17.62 -200
17.64 -200
17.66 -200
17.68 -200
17.7 -200
17.72 -200
17.74 -200
17.76 -200
17.78 -200
17.8 -200
17.82 -200
17.84 -200
17.86 -200
17.88 -200
17.9 -200
17.92 -200
17.94 -200
17.96 -200
17.98 -200
18 -200
18.02 -200
18.04 -200
18.06 -200
18.08 -200
18.1 -200
18.12 -200
18.14 -200
18.16 -200
18.18 -200
18.2 -200
18.22 -200
18.24 -200
18.26 -200
18.28 -200
18.3 -200
18.32 -200
18.34 -200
18.36 -200
18.38 -200
18.4 -200
18.42 -200
18.44 -200
18.46 -200
18.48 -200
18.5 -200
18.52 -200
18.54 -200
18.56 -200
18.58 -200
18.6 -200
18.62 -200
18.64 -200
18.66 -200
18.68 -200
18.7 -200
18.72 -200
18.74 -200
18.76 -200
18.78 -200
18.8 -200
18.82 -200
18.84 -200
18.86 -200
18.88 -200
18.9 -200
18.92 -200
18.94 -200
18.96 -200
18.98 -200
19 -200
19.02 -200
19.04 -200
19.06 -200
19.08 -200
19.1 -200
19.12 -200
19.14 -200
19.16 -200
19.18 -200
19.2 -200
19.22 -200
19.24 -200
19.26 -200
19.28 -200
19.3 -200
19.32 -200
19.34 -200
19.36 -200
19.38 -200
19.4 -200
19.42 -200
19.44 -200
19.46 -200
19.48 -200
19.5 -200
19.52 -200
19.54 -200
19.56 -200
19.58 -200
19.6 -200
19.62 -200
19.64 -200
19.66 -200
19.68 -200
19.7 -200
19.72 -200
19.74 -200
19.76 -200
19.78 -200
19.8 -200
19.82 -200
19.84 -200
19.86 -200
19.88 -200
19.9 -200
19.92 -200
19.94 -200
19.96 -200
19.98 -200
20 -200
20.02 -200
20.04 -200
20.06 -200
20.08 -200
20.1 -200
20.12 -200
20.14 -200
20.16 -200
20.18 -200
20.2 -200
20.22 -200
20.24 -200
20.26 -200
20.28 -200
20.3 -200
20.32 -200
20.34 -200
20.36 -200
20.38 -200
20.4 -200
20.42 -200
20.44 -200
20.46 -200
20.48 -200
20.5 -200
20.52 -200
20.54 -200
20.56 -200
20.58 -200
20.6 -200
20.62 -200
20.64 -200
20.66 -200
20.68 -200
20.7 -200
20.72 -200
20.74 -200
20.76 -200
20.78 -200
20.8 -200
20.82 -200
20.84 -200
20.86 -200
20.88 -200
20.9 -200
20.92 -200
20.94 -200
20.96 -200
20.98 -200
21 -200
21.02 -200
21.04 -200
21.06 -200
21.08 -200
21.1 -200
21.12 -200
21.14 -200
21.16 -200
21.18 -200
21.2 -200
21.22 -200
21.24 -200
21.26 -200
21.28 -200
21.3 -200
21.32 -200
21.34 -200
21.36 -200
21.38 -200
21.4 -200
21.42 -200
21.44 -200
21.46 -200
21.48 -200
21.5 -200
21.52 -200
21.54 -200
21.56 -200
21.58 -200
21.6 -200
21.62 -200
21.64 -200
21.66 -200
21.68 -200
21.7 -200
21.72 -200
21.74 -200
21.76 -200
21.78 -200
21.8 -200
21.82 -200
21.84 -200
21.86 -200
21.88 -200
21.9 -200
21.92 -200
21.94 -200
21.96 -200
21.98 -200
22 -200
22.02 -200
22.04 -200
22.06 -200
22.08 -200
22.1 -200
22.12 -200
22.14 -200
22.16 -200
22.18 -200
22.2 -200
22.22 -200
22.24 -200
22.26 -200
22.28 -200
22.3 -200
22.32 -200
22.34 -200
22.36 -200
22.38 -200
22.4 -200
22.42 -200
22.44 -200
22.46 -200
22.48 -200
22.5 -200
22.52 -200
22.54 -200
22.56 -200
22.58 -200
22.6 -200
22.62 -200
22.64 -200
22.66 -200
22.68 -200
22.7 -200
22.72 -200
22.74 -200
22.76 -200
22.78 -200
22.8 -200
22.82 -200
22.84 -200
22.86 -200
22.88 -200
22.9 -200
22.92 -200
22.94 -200
22.96 -200
22.98 -200
23 -200
23.02 -200
23.04 -200
23.06 -200
23.08 -200
23.1 -200
23.12 -200
23.14 -200
23.16 -200
23.18 -200
23.2 -200
23.22 -200
23.24 -200
23.26 -200
23.28 -200
23.3 -200
23.32 -200
23.34 -200
23.36 -200
23.38 -200
23.4 -200
23.42 -200
23.44 -200
23.46 -200
23.48 -200
23.5 -200
23.52 -200
23.54 -200
23.56 -200
23.58 -200
23.6 -200
23.62 -200
23.64 -200
23.66 -200
23.68 -200
23.7 -200
23.72 -200
23.74 -200
23.76 -200
23.78 -200
23.8 -200
23.82 -200
23.84 -200
23.86 -200
23.88 -200
23.9 -200
23.92 -200
23.94 -200
23.96 -200
23.98 -200
24 -200
24.02 -200
24.04 -200
24.06 -200
24.08 -200
24.1 -200
24.12 -200
24.14 -200
24.16 -200
24.18 -200
24.2 -200
24.22 -200
24.24 -200
24.26 -200
24.28 -200
24.3 -200
24.32 -200
24.34 -200
24.36 -200
24.38 -200
24.4 -200
24.42 -200
24.44 -200
24.46 -200
24.48 -200
24.5 -200
24.52 -200
24.54 -200
24.56 -200
24.58 -200
24.6 -200
24.62 -200
24.64 -200
24.66 -200
24.68 -200
24.7 -200
24.72 -200
24.74 -200
24.76 -200
24.78 -200
24.8 -200
24.82 -200
24.84 -200
24.86 -200
24.88 -200
24.9 -200
24.92 -200
24.94 -200
24.96 -200
24.98 -200
25 -200
25.02 -200
25.04 -200
25.06 -200
25.08 -200
25.1 -200
25.12 -200
25.14 -200
25.16 -200
25.18 -200
25.2 -200
25.22 -200
25.24 -200
25.26 -200
25.28 -200
25.3 -200
25.32 -200
25.34 -200
25.36 -200
25.38 -200
25.4 -200
25.42 -200
25.44 -200
25.46 -200
25.48 -200
25.5 -200
25.52 -200
25.54 -200
25.56 -200
25.58 -200
25.6 -200
25.62 -200
25.64 -200
25.66 -200
25.68 -200
25.7 -200
25.72 -200
25.74 -200
25.76 -200
25.78 -200
25.8 -200
25.82 -200
25.84 -200
25.86 -200
25.88 -200
25.9 -200
25.92 -200
25.94 -200
25.96 -200
25.98 -200
26 -200
26.02 -200
26.04 -200
26.06 -200
26.08 -200
26.1 -200
26.12 -200
26.14 -200
26.16 -200
26.18 -200
26.2 -200
26.22 -200
26.24 -200
26.26 -200
26.28 -200
26.3 -200
26.32 -200
26.34 -200
26.36 -200
26.38 -200
26.4 -200
26.42 -200
26.44 -200
26.46 -200
26.48 -200
26.5 -200
26.52 -200
26.54 -200
26.56 -200
26.58 -200
26.6 -200
26.62 -200
26.64 -200
26.66 -200
26.68 -200
26.7 -200
26.72 -200
26.74 -200
26.76 -200
26.78 -200
26.8 -200
26.82 -200
26.84 -200
26.86 -200
26.88 -200
26.9 -200
26.92 -200
26.94 -200
26.96 -200
26.98 -200
27 -200
27.02 -200
27.04 -200
27.06 -200
27.08 -200
27.1 -200
27.12 -200
27.14 -200
27.16 -200
27.18 -200
27.2 -200
27.22 -200
27.24 -200
27.26 -200
27.28 -200
27.3 -200
27.32 -200
27.34 -200
27.36 -200
27.38 -200
27.4 -200
27.42 -200
27.44 -200
27.46 -200
27.48 -200
27.5 -200
27.52 -200
27.54 -200
27.56 -200
27.58 -200
27.6 -200
27.62 -200
27.64 -200
27.66 -200
27.68 -200
27.7 -200
27.72 -200
27.74 -200
27.76 -200
27.78 -200
27.8 -200
27.82 -200
27.84 -200
27.86 -200
27.88 -200
27.9 -200
27.92 -200
27.94 -200
27.96 -200
27.98 -200
28 -200
28.02 -200
28.04 -200
28.06 -200
28.08 -200
28.1 -200
28.12 -200
28.14 -200
28.16 -200
28.18 -200
28.2 -200
28.22 -200
28.24 -200
28.26 -200
28.28 -200
28.3 -200
28.32 -200
28.34 -200
28.36 -200
28.38 -200
28.4 -200
28.42 -200
28.44 -200
28.46 -200
28.48 -200
28.5 -200
28.52 -200
28.54 -200
28.56 -200
28.58 -200
28.6 -200
28.62 -200
28.64 -200
28.66 -200
28.68 -200
28.7 -200
28.72 -200
28.74 -200
28.76 -200
28.78 -200
28.8 -200
28.82 -200
28.84 -200
28.86 -200
28.88 -200
28.9 -200
28.92 -200
28.94 -200
28.96 -200
28.98 -200
29 -200
29.02 -200
29.04 -200
29.06 -200
29.08 -200
29.1 -200
29.12 -200
29.14 -200
29.16 -200
29.18 -200
29.2 -200
29.22 -200
29.24 -200
29.26 -200
29.28 -200
29.3 -200
29.32 -200
29.34 -200
29.36 -200
29.38 -200
29.4 -200
29.42 -200
29.44 -200
29.46 -200
29.48 -200
29.5 -200
29.52 -200
29.54 -200
29.56 -200
29.58 -200
29.6 -200
29.62 -200
29.64 -200
29.66 -200
29.68 -200
29.7 -200
29.72 -200
29.74 -200
29.76 -200
29.78 -200
29.8 -200
29.82 -200
29.84 -200
29.86 -200
29.88 -200
29.9 -200
29.92 -200
29.94 -200
29.96 -200
29.98 -200
30 -200
30.02 -200
30.04 -200
30.06 -200
30.08 -200
30.1 -200
30.12 -200
30.14 -200
30.16 -200
30.18 -200
30.2 -200
30.22 -200
30.24 -200
30.26 -200
30.28 -200
30.3 -200
30.32 -200
30.34 -200
30.36 -200
30.38 -200
30.4 -200
30.42 -200
30.44 -200
30.46 -200
30.48 -200
30.5 -200
30.52 -200
30.54 -200
30.56 -200
30.58 -200
30.6 -200
30.62 -200
30.64 -200
30.66 -200
30.68 -200
30.7 -200
30.72 -200
30.74 -200
30.76 -200
30.78 -200
30.8 -200
30.82 -200
30.84 -200
30.86 -200
30.88 -200
30.9 -200
30.92 -200
30.94 -200
30.96 -200
30.98 -200
31 -200
31.02 -200
31.04 -200
31.06 -200
31.08 -200
31.1 -200
31.12 -200
31.14 -200
31.16 -200
31.18 -200
31.2 -200
31.22 -200
31.24 -200
31.26 -200
31.28 -200
31.3 -200
31.32 -200
31.34 -200
31.36 -200
31.38 -200
31.4 -200
31.42 -200
31.44 -200
31.46 -200
31.48 -200
31.5 -200
31.52 -200
31.54 -200
31.56 -200
31.58 -200
31.6 -200
31.62 -200
31.64 -200
31.66 -200
31.68 -200
31.7 -200
31.72 -200
31.74 -200
31.76 -200
31.78 -200
31.8 -200
31.82 -200
31.84 -200
31.86 -200
31.88 -200
31.9 -200
31.92 -200
31.94 -200
31.96 -200
31.98 -200
32 -200
32.02 -200
32.04 -200
32.06 -200
32.08 -200
32.1 -200
32.12 -200
32.14 -200
32.16 -200
32.18 -200
32.2 -200
32.22 -200
32.24 -200
32.26 -200
32.28 -200
32.3 -200
32.32 -200
32.34 -200
32.36 -200
32.38 -200
32.4 -200
32.42 -200
32.44 -200
32.46 -200
32.48 -200
32.5 -200
32.52 -200
32.54 -200
32.56 -200
32.58 -200
32.6 -200
32.62 -200
32.64 -200
32.66 -200
32.68 -200
32.7 -200
32.72 -200
32.74 -200
32.76 -200
32.78 -200
32.8 -200
32.82 -200
32.84 -200
32.86 -200
32.88 -200
32.9 -200
32.92 -200
32.94 -200
32.96 -200
32.98 -200
33 -200
33.02 -200
33.04 -200
33.06 -200
33.08 -200
33.1 -200
33.12 -200
33.14 -200
33.16 -200
33.18 -200
33.2 -200
33.22 -200
33.24 -200
33.26 -200
33.28 -200
33.3 -200
33.32 -200
33.34 -200
33.36 -200
33.38 -200
33.4 -200
33.42 -200
33.44 -200
33.46 -200
33.48 -200
33.5 -200
33.52 -200
33.54 -200
33.56 -200
33.58 -200
33.6 -200
33.62 -200
33.64 -200
33.66 -200
33.68 -200
33.7 -200
33.72 -200
33.74 -200
33.76 -200
33.78 -200
33.8 -200
33.82 -200
33.84 -200
33.86 -200
33.88 -200
33.9 -200
33.92 -200
33.94 -200
33.96 -200
33.98 -200
34 -200
34.02 -200
34.04 -200
34.06 -200
34.08 -200
34.1 -200
34.12 -200
34.14 -200
34.16 -200
34.18 -200
34.2 -200
34.22 -200
34.24 -200
34.26 -200
34.28 -200
34.3 -200
34.32 -200
34.34 -200
34.36 -200
34.38 -200
34.4 -200
34.42 -200
34.44 -200
34.46 -200
34.48 -200
34.5 -200
34.52 -200
34.54 -200
34.56 -200
34.58 -200
34.6 -200
34.62 -200
34.64 -200
34.66 -200
34.68 -200
34.7 -200
34.72 -200
34.74 -200
34.76 -200
34.78 -200
34.8 -200
34.82 -200
34.84 -200
34.86 -200
34.88 -200
34.9 -200
34.92 -200
34.94 -200
34.96 -200
34.98 -200
35 -200
35.02 -200
35.04 -200
35.06 -200
35.08 -200
35.1 -200
35.12 -200
35.14 -200
35.16 -200
35.18 -200
35.2 -200
35.22 -200
35.24 -200
35.26 -200
35.28 -200
35.3 -200
35.32 -200
35.34 -200
35.36 -200
35.38 -200
35.4 -200
35.42 -200
35.44 -200
35.46 -200
35.48 -200
35.5 -200
35.52 -200
35.54 -200
35.56 -200
35.58 -200
35.6 -200
35.62 -200
35.64 -200
35.66 -200
35.68 -200
35.7 -200
35.72 -200
35.74 -200
35.76 -200
35.78 -200
35.8 -200
35.82 -200
35.84 -200
35.86 -200
35.88 -200
35.9 -200
35.92 -200
35.94 -200
35.96 -200
35.98 -200
36 -200
36.02 -200
36.04 -200
36.06 -200
36.08 -200
36.1 -200
36.12 -200
36.14 -200
36.16 -200
36.18 -200
36.2 -200
36.22 -200
36.24 -200
36.26 -200
36.28 -200
36.3 -200
36.32 -200
36.34 -200
36.36 -200
36.38 -200
36.4 -200
36.42 -200
36.44 -200
36.46 -200
36.48 -200
36.5 -200
36.52 -200
36.54 -200
36.56 -200
36.58 -200
36.6 -200
36.62 -200
36.64 -200
36.66 -200
36.68 -200
36.7 -200
36.72 -200
36.74 -200
36.76 -200
36.78 -200
36.8 -200
36.82 -200
36.84 -200
36.86 -200
36.88 -200
36.9 -200
36.92 -200
36.94 -200
36.96 -200
36.98 -200
37 -200
37.02 -200
37.04 -200
37.06 -200
37.08 -200
37.1 -200
37.12 -200
37.14 -200
37.16 -200
37.18 -200
37.2 -200
37.22 -200
37.24 -200
37.26 -200
37.28 -200
37.3 -200
37.32 -200
37.34 -200
37.36 -200
37.38 -200
37.4 -200
37.42 -200
37.44 -200
37.46 -200
37.48 -200
37.5 -200
37.52 -200
37.54 -200
37.56 -200
37.58 -200
37.6 -200
37.62 -200
37.64 -200
37.66 -200
37.68 -200
37.7 -200
37.72 -200
37.74 -200
37.76 -200
37.78 -200
37.8 -200
37.82 -200
37.84 -200
37.86 -200
37.88 -200
37.9 -200
37.92 -200
37.94 -200
37.96 -200
37.98 -200
38 -200
38.02 -200
38.04 -200
38.06 -200
38.08 -200
38.1 -200
38.12 -200
38.14 -200
38.16 -200
38.18 -200
38.2 -200
38.22 -200
38.24 -200
38.26 -200
38.28 -200
38.3 -200
38.32 -200
38.34 -200
38.36 -200
38.38 -200
38.4 -200
38.42 -200
38.44 -200
38.46 -200
38.48 -200
38.5 -200
38.52 -200
38.54 -200
38.56 -200
38.58 -200
38.6 -200
38.62 -200
38.64 -200
38.66 -200
38.68 -200
38.7 -200
38.72 -200
38.74 -200
38.76 -200
38.78 -200
38.8 -200
38.82 -200
38.84 -200
38.86 -200
38.88 -200
38.9 -200
38.92 -200
38.94 -200
38.96 -200
38.98 -200
39 -200
39.02 -200
39.04 -200
39.06 -200
39.08 -200
39.1 -200
39.12 -200
39.14 -200
39.16 -200
39.18 -200
39.2 -200
39.22 -200
39.24 -200
39.26 -200
39.28 -200
39.3 -200
39.32 -200
39.34 -200
39.36 -200
39.38 -200
39.4 -200
39.42 -200
39.44 -200
39.46 -200
39.48 -200
39.5 -200
39.52 -200
39.54 -200
39.56 -200
39.58 -200
39.6 -200
39.62 -200
39.64 -200
39.66 -200
39.68 -200
39.7 -200
39.72 -200
39.74 -200
39.76 -200
39.78 -200
39.8 -200
39.82 -200
39.84 -200
39.86 -200
39.88 -200
39.9 -200
39.92 -200
39.94 -200
39.96 -200
39.98 -200
40 -200
40.02 -200
40.04 -200
40.06 -200
40.08 -200
40.1 -200
40.12 -200
40.14 -200
40.16 -200
40.18 -200
40.2 -200
40.22 -200
40.24 -200
40.26 -200
40.28 -200
40.3 -200
40.32 -200
40.34 -200
40.36 -200
40.38 -200
40.4 -200
40.42 -200
40.44 -200
40.46 -200
40.48 -200
40.5 -200
40.52 -200
40.54 -200
40.56 -200
40.58 -200
40.6 -200
40.62 -200
40.64 -200
40.66 -200
40.68 -200
40.7 -200
40.72 -200
40.74 -200
40.76 -200
40.78 -200
40.8 -200
40.82 -200
40.84 -200
40.86 -200
40.88 -200
40.9 -200
40.92 -200
40.94 -200
40.96 -200
40.98 -200
41 -200
41.02 -200
41.04 -200
41.06 -200
41.08 -200
41.1 -200
41.12 -200
41.14 -200
41.16 -200
41.18 -200
41.2 -200
41.22 -200
41.24 -200
41.26 -200
41.28 -200
41.3 -200
41.32 -200
41.34 -200
41.36 -200
41.38 -200
41.4 -200
41.42 -200
41.44 -200
41.46 -200
41.48 -200
41.5 -200
41.52 -200
41.54 -200
41.56 -200
41.58 -200
41.6 -200
41.62 -200
41.64 -200
41.66 -200
41.68 -200
41.7 -200
41.72 -200
41.74 -200
41.76 -200
41.78 -200
41.8 -200
41.82 -200
41.84 -200
41.86 -200
41.88 -200
41.9 -200
41.92 -200
41.94 -200
41.96 -200
41.98 -200
42 -200
42.02 -200
42.04 -200
42.06 -200
42.08 -200
42.1 -200
42.12 -200
42.14 -200
42.16 -200
42.18 -200
42.2 -200
42.22 -200
42.24 -200
42.26 -200
42.28 -200
42.3 -200
42.32 -200
42.34 -200
42.36 -200
42.38 -200
42.4 -200
42.42 -200
42.44 -200
42.46 -200
42.48 -200
42.5 -200
42.52 -200
42.54 -200
42.56 -200
42.58 -200
42.6 -200
42.62 -200
42.64 -200
42.66 -200
42.68 -200
42.7 -200
42.72 -200
42.74 -200
42.76 -200
42.78 -200
42.8 -200
42.82 -200
42.84 -200
42.86 -200
42.88 -200
42.9 -200
42.92 -200
42.94 -200
42.96 -200
42.98 -200
43 -200
43.02 -200
43.04 -200
43.06 -200
43.08 -200
43.1 -200
43.12 -200
43.14 -200
43.16 -200
43.18 -200
43.2 -200
43.22 -200
43.24 -200
43.26 -200
43.28 -200
43.3 -200
43.32 -200
43.34 -200
43.36 -200
43.38 -200
43.4 -200
43.42 -200
43.44 -200
43.46 -200
43.48 -200
43.5 -200
43.52 -200
43.54 -200
43.56 -200
43.58 -200
43.6 -200
43.62 -200
43.64 -200
43.66 -200
43.68 -200
43.7 -200
43.72 -200
43.74 -200
43.76 -200
43.78 -200
43.8 -200
43.82 -200
43.84 -200
43.86 -200
43.88 -200
43.9 -200
43.92 -200
43.94 -200
43.96 -200
43.98 -200
44 -200
44.02 -200
44.04 -200
44.06 -200
44.08 -200
44.1 -200
44.12 -200
44.14 -200
44.16 -200
44.18 -200
44.2 -200
44.22 -200
44.24 -200
44.26 -200
44.28 -200
44.3 -200
44.32 -200
44.34 -200
44.36 -200
44.38 -200
44.4 -200
44.42 -200
44.44 -200
44.46 -200
44.48 -200
44.5 -200
44.52 -200
44.54 -200
44.56 -200
44.58 -200
44.6 -200
44.62 -200
44.64 -200
44.66 -200
44.68 -200
44.7 -200
44.72 -200
44.74 -200
44.76 -200
44.78 -200
44.8 -200
44.82 -200
44.84 -200
44.86 -200
44.88 -200
44.9 -200
44.92 -200
44.94 -200
44.96 -200
44.98 -200
45 -200
45.02 -200
45.04 -200
45.06 -200
45.08 -200
45.1 -200
45.12 -200
45.14 -200
45.16 -200
45.18 -200
45.2 -200
45.22 -200
45.24 -200
45.26 -200
45.28 -200
45.3 -200
45.32 -200
45.34 -200
45.36 -200
45.38 -200
45.4 -200
45.42 -200
45.44 -200
45.46 -200
45.48 -200
45.5 -200
45.52 -200
45.54 -200
45.56 -200
45.58 -200
45.6 -200
45.62 -200
45.64 -200
45.66 -200
45.68 -200
45.7 -200
45.72 -200
45.74 -200
45.76 -200
45.78 -200
45.8 -200
45.82 -200
45.84 -200
45.86 -200
45.88 -200
45.9 -200
45.92 -200
45.94 -200
45.96 -200
45.98 -200
46 -200
46.02 -200
46.04 -200
46.06 -200
46.08 -200
46.1 -200
46.12 -200
46.14 -200
46.16 -200
46.18 -200
46.2 -200
46.22 -200
46.24 -200
46.26 -200
46.28 -200
46.3 -200
46.32 -200
46.34 -200
46.36 -200
46.38 -200
46.4 -200
46.42 -200
46.44 -200
46.46 -200
46.48 -200
46.5 -200
46.52 -200
46.54 -200
46.56 -200
46.58 -200
46.6 -200
46.62 -200
46.64 -200
46.66 -200
46.68 -200
46.7 -200
46.72 -200
46.74 -200
46.76 -200
46.78 -200
46.8 -200
46.82 -200
46.84 -200
46.86 -200
46.88 -200
46.9 -200
46.92 -200
46.94 -200
46.96 -200
46.98 -200
47 -200
47.02 -200
47.04 -200
47.06 -200
47.08 -200
47.1 -200
47.12 -200
47.14 -200
47.16 -200
47.18 -200
47.2 -200
47.22 -200
47.24 -200
47.26 -200
47.28 -200
47.3 -200
47.32 -200
47.34 -200
47.36 -200
47.38 -200
47.4 -200
47.42 -200
47.44 -200
47.46 -200
47.48 -200
47.5 -200
47.52 -200
47.54 -200
47.56 -200
47.58 -200
47.6 -200
47.62 -200
47.64 -200
47.66 -200
47.68 -200
47.7 -200
47.72 -200
47.74 -200
47.76 -200
47.78 -200
47.8 -200
47.82 -200
47.84 -200
47.86 -200
47.88 -200
47.9 -200
47.92 -200
47.94 -200
47.96 -200
47.98 -200
48 -200
48.02 -200
48.04 -200
48.06 -200
48.08 -200
48.1 -200
48.12 -200
48.14 -200
48.16 -200
48.18 -200
48.2 -200
48.22 -200
48.24 -200
48.26 -200
48.28 -200
48.3 -200
48.32 -200
48.34 -200
48.36 -200
48.38 -200
48.4 -200
48.42 -200
48.44 -200
48.46 -200
48.48 -200
48.5 -200
48.52 -200
48.54 -200
48.56 -200
48.58 -200
48.6 -200
48.62 -200
48.64 -200
48.66 -200
48.68 -200
48.7 -200
48.72 -200
48.74 -200
48.76 -200
48.78 -200
48.8 -200
48.82 -200
48.84 -200
48.86 -200
48.88 -200
48.9 -200
48.92 -200
48.94 -200
48.96 -200
48.98 -200
49 -200
49.02 -200
49.04 -200
49.06 -200
49.08 -200
49.1 -200
49.12 -200
49.14 -200
49.16 -200
49.18 -200
49.2 -200
49.22 -200
49.24 -200
49.26 -200
49.28 -200
49.3 -200
49.32 -200
49.34 -200
49.36 -200
49.38 -200
49.4 -200
49.42 -200
49.44 -200
49.46 -200
49.48 -200
49.5 -200
49.52 -200
49.54 -200
49.56 -200
49.58 -200
49.6 -200
49.62 -200
49.64 -200
49.66 -200
49.68 -200
49.7 -200
49.72 -200
49.74 -200
49.76 -200
49.78 -200
49.8 -200
49.82 -200
49.84 -200
49.86 -200
49.88 -200
49.9 -200
49.92 -200
49.94 -200
49.96 -200
49.98 -200
50 -200
50.02 -200
50.04 -200
50.06 -200
50.08 -200
50.1 -200
50.12 -200
50.14 -200
50.16 -200
50.18 -200
50.2 -200
50.22 -200
50.24 -200
50.26 -200
50.28 -200
50.3 -200
50.32 -200
50.34 -200
50.36 -200
50.38 -200
50.4 -200
50.42 -200
50.44 -200
50.46 -200
50.48 -200
50.5 -200
50.52 -200
50.54 -200
50.56 -200
50.58 -200
50.6 -200
50.62 -200
50.64 -200
50.66 -200
50.68 -200
50.7 -200
50.72 -200
50.74 -200
50.76 -200
50.78 -200
50.8 -200
50.82 -200
50.84 -200
50.86 -200
50.88 -200
50.9 -200
50.92 -200
50.94 -200
50.96 -200
50.98 -200
51 -200
51.02 -200
51.04 -200
51.06 -200
51.08 -200
51.1 -200
51.12 -200
51.14 -200
51.16 -200
51.18 -200
51.2 -200
51.22 -200
51.24 -200
51.26 -200
51.28 -200
51.3 -200
51.32 -200
51.34 -200
51.36 -200
51.38 -200
51.4 -200
51.42 -200
51.44 -200
51.46 -200
51.48 -200
51.5 -200
51.52 -200
51.54 -200
51.56 -200
51.58 -200
51.6 -200
51.62 -200
51.64 -200
51.66 -200
51.68 -200
51.7 -200
51.72 -200
51.74 -200
51.76 -200
51.78 -200
51.8 -200
51.82 -200
51.84 -200
51.86 -200
51.88 -200
51.9 -200
51.92 -200
51.94 -200
51.96 -200
51.98 -200
52 -200
52.02 -200
52.04 -200
52.06 -200
52.08 -200
52.1 -200
52.12 -200
52.14 -200
52.16 -200
52.18 -200
52.2 -200
52.22 -200
52.24 -200
52.26 -200
52.28 -200
52.3 -200
52.32 -200
52.34 -200
52.36 -200
52.38 -200
52.4 -200
52.42 -200
52.44 -200
52.46 -200
52.48 -200
52.5 -200
52.52 -200
52.54 -200
52.56 -200
52.58 -200
52.6 -200
52.62 -200
52.64 -200
52.66 -200
52.68 -200
52.7 -200
52.72 -200
52.74 -200
52.76 -200
52.78 -200
52.8 -200
52.82 -200
52.84 -200
52.86 -200
52.88 -200
52.9 -200
52.92 -200
52.94 -200
52.96 -200
52.98 -200
53 -200
53.02 -200
53.04 -200
53.06 -200
53.08 -200
53.1 -200
53.12 -200
53.14 -200
53.16 -200
53.18 -200
53.2 -200
53.22 -200
53.24 -200
53.26 -200
53.28 -200
53.3 -200
53.32 -200
53.34 -200
53.36 -200
53.38 -200
53.4 -200
53.42 -200
53.44 -200
53.46 -200
53.48 -200
53.5 -200
53.52 -200
53.54 -200
53.56 -200
53.58 -200
53.6 -200
53.62 -200
53.64 -200
53.66 -200
53.68 -200
53.7 -200
53.72 -200
53.74 -200
53.76 -200
53.78 -200
53.8 -200
53.82 -200
53.84 -200
53.86 -200
53.88 -200
53.9 -200
53.92 -200
53.94 -200
53.96 -200
53.98 -200
54 -200
54.02 -200
54.04 -200
54.06 -200
54.08 -200
54.1 -200
54.12 -200
54.14 -200
54.16 -200
54.18 -200
54.2 -200
54.22 -200
54.24 -200
54.26 -200
54.28 -200
54.3 -200
54.32 -200
54.34 -200
54.36 -200
54.38 -200
54.4 -200
54.42 -200
54.44 -200
54.46 -200
54.48 -200
54.5 -200
54.52 -200
54.54 -200
54.56 -200
54.58 -200
54.6 -200
54.62 -200
54.64 -200
54.66 -200
54.68 -200
54.7 -200
54.72 -200
54.74 -200
54.76 -200
54.78 -200
54.8 -200
54.82 -200
54.84 -200
54.86 -200
54.88 -200
54.9 -200
54.92 -200
54.94 -200
54.96 -200
54.98 -200
55 -200
55.02 -200
55.04 -200
55.06 -200
55.08 -200
55.1 -200
55.12 -200
55.14 -200
55.16 -200
55.18 -200
55.2 -200
55.22 -200
55.24 -200
55.26 -200
55.28 -200
55.3 -200
55.32 -200
55.34 -200
55.36 -200
55.38 -200
55.4 -200
55.42 -200
55.44 -200
55.46 -200
55.48 -200
55.5 -200
55.52 -200
55.54 -200
55.56 -200
55.58 -200
55.6 -200
55.62 -200
55.64 -200
55.66 -200
55.68 -200
55.7 -200
55.72 -200
55.74 -200
55.76 -200
55.78 -200
55.8 -200
55.82 -200
55.84 -200
55.86 -200
55.88 -200
55.9 -200
55.92 -200
55.94 -200
55.96 -200
55.98 -200
56 -200
56.02 -200
56.04 -200
56.06 -200
56.08 -200
56.1 -200
56.12 -200
56.14 -200
56.16 -200
56.18 -200
56.2 -200
56.22 -200
56.24 -200
56.26 -200
56.28 -200
56.3 -200
56.32 -200
56.34 -200
56.36 -200
56.38 -200
56.4 -200
56.42 -200
56.44 -200
56.46 -200
56.48 -200
56.5 -200
56.52 -200
56.54 -200
56.56 -200
56.58 -200
56.6 -200
56.62 -200
56.64 -200
56.66 -200
56.68 -200
56.7 -200
56.72 -200
56.74 -200
56.76 -200
56.78 -200
56.8 -200
56.82 -200
56.84 -200
56.86 -200
56.88 -200
56.9 -200
56.92 -200
56.94 -200
56.96 -200
56.98 -200
57 -200
57.02 -200
57.04 -200
57.06 -200
57.08 -200
57.1 -200
57.12 -200
57.14 -200
57.16 -200
57.18 -200
57.2 -200
57.22 -200
57.24 -200
57.26 -200
57.28 -200
57.3 -200
57.32 -200
57.34 -200
57.36 -200
57.38 -200
57.4 -200
57.42 -200
57.44 -200
57.46 -200
57.48 -200
57.5 -200
57.52 -200
57.54 -200
57.56 -200
57.58 -200
57.6 -200
57.62 -200
57.64 -200
57.66 -200
57.68 -200
57.7 -200
57.72 -200
57.74 -200
57.76 -200
57.78 -200
57.8 -200
57.82 -200
57.84 -200
57.86 -200
57.88 -200
57.9 -200
57.92 -200
57.94 -200
57.96 -200
57.98 -200
58 -200
58.02 -200
58.04 -200
58.06 -200
58.08 -200
58.1 -200
58.12 -200
58.14 -200
58.16 -200
58.18 -200
58.2 -200
58.22 -200
58.24 -200
58.26 -200
58.28 -200
58.3 -200
58.32 -200
58.34 -200
58.36 -200
58.38 -200
58.4 -200
58.42 -200
58.44 -200
58.46 -200
58.48 -200
58.5 -200
58.52 -200
58.54 -200
58.56 -200
58.58 -200
58.6 -200
58.62 -200
58.64 -200
58.66 -200
58.68 -200
58.7 -200
58.72 -200
58.74 -200
58.76 -200
58.78 -200
58.8 -200
58.82 -200
58.84 -200
58.86 -200
58.88 -200
58.9 -200
58.92 -200
58.94 -200
58.96 -200
58.98 -200
59 -200
59.02 -200
59.04 -200
59.06 -200
59.08 -200
59.1 -200
59.12 -200
59.14 -200
59.16 -200
59.18 -200
59.2 -200
59.22 -200
59.24 -200
59.26 -200
59.28 -200
59.3 -200
59.32 -200
59.34 -200
59.36 -200
59.38 -200
59.4 -200
59.42 -200
59.44 -200
59.46 -200
59.48 -200
59.5 -200
59.52 -200
59.54 -200
59.56 -200
59.58 -200
59.6 -200
59.62 -200
59.64 -200
59.66 -200
59.68 -200
59.7 -200
59.72 -200
59.74 -200
59.76 -200
59.78 -200
59.8 -200
59.82 -200
59.84 -200
59.86 -200
59.88 -200
59.9 -200
59.92 -200
59.94 -200
59.96 -200
59.98 -200
60 -200
60.02 -200
60.04 -200
60.06 -200
60.08 -200
60.1 -200
60.12 -200
60.14 -200
60.16 -200
60.18 -200
60.2 -200
60.22 -200
60.24 -200
60.26 -200
60.28 -200
60.3 -200
60.32 -200
60.34 -200
60.36 -200
60.38 -200
60.4 -200
60.42 -200
60.44 -200
60.46 -200
60.48 -200
60.5 -200
60.52 -200
60.54 -200
60.56 -200
60.58 -200
60.6 -200
60.62 -200
60.64 -200
60.66 -200
60.68 -200
60.7 -200
60.72 -200
60.74 -200
60.76 -200
60.78 -200
60.8 -200
60.82 -200
60.84 -200
60.86 -200
60.88 -200
60.9 -200
60.92 -200
60.94 -200
60.96 -200
60.98 -200
61 -200
61.02 -200
61.04 -200
61.06 -200
61.08 -200
61.1 -200
61.12 -200
61.14 -200
61.16 -200
61.18 -200
61.2 -200
61.22 -200
61.24 -200
61.26 -200
61.28 -200
61.3 -200
61.32 -200
61.34 -200
61.36 -200
61.38 -200
61.4 -200
61.42 -200
61.44 -200
61.46 -200
61.48 -200
61.5 -200
61.52 -200
61.54 -200
61.56 -200
61.58 -200
61.6 -200
61.62 -200
61.64 -200
61.66 -200
61.68 -200
61.7 -200
61.72 -200
61.74 -200
61.76 -200
61.78 -200
61.8 -200
61.82 -200
61.84 -200
61.86 -200
61.88 -200
61.9 -200
61.92 -200
61.94 -200
61.96 -200
61.98 -200
62 -200
62.02 -200
62.04 -200
62.06 -200
62.08 -200
62.1 -200
62.12 -200
62.14 -200
62.16 -200
62.18 -200
62.2 -200
62.22 -200
62.24 -200
62.26 -200
62.28 -200
62.3 -200
62.32 -200
62.34 -200
62.36 -200
62.38 -200
62.4 -200
62.42 -200
62.44 -200
62.46 -200
62.48 -200
62.5 -200
62.52 -200
62.54 -200
62.56 -200
62.58 -200
62.6 -200
62.62 -200
62.64 -200
62.66 -200
62.68 -200
62.7 -200
62.72 -200
62.74 -200
62.76 -200
62.78 -200
62.8 -200
62.82 -200
62.84 -200
62.86 -200
62.88 -200
62.9 -200
62.92 -200
62.94 -200
62.96 -200
62.98 -200
63 -200
63.02 -200
63.04 -200
63.06 -200
63.08 -200
63.1 -200
63.12 -200
63.14 -200
63.16 -200
63.18 -200
63.2 -200
63.22 -200
63.24 -200
63.26 -200
63.28 -200
63.3 -200
63.32 -200
63.34 -200
63.36 -200
63.38 -200
63.4 -200
63.42 -200
63.44 -200
63.46 -200
63.48 -200
63.5 -200
63.52 -200
63.54 -200
63.56 -200
63.58 -200
63.6 -200
63.62 -200
63.64 -200
63.66 -200
63.68 -200
63.7 -200
63.72 -200
63.74 -200
63.76 -200
63.78 -200
63.8 -200
63.82 -200
63.84 -200
63.86 -200
63.88 -200
63.9 -200
63.92 -200
63.94 -200
63.96 -200
63.98 -200
64 -200
64.02 -200
64.04 -200
64.06 -200
64.08 -200
64.1 -200
64.12 -200
64.14 -200
64.16 -200
64.18 -200
64.2 -200
64.22 -200
64.24 -200
64.26 -200
64.28 -200
64.3 -200
64.32 -200
64.34 -200
64.36 -200
64.38 -200
64.4 -200
64.42 -200
64.44 -200
64.46 -200
64.48 -200
64.5 -200
64.52 -200
64.54 -200
64.56 -200
64.58 -200
64.6 -200
64.62 -200
64.64 -200
64.66 -200
64.68 -200
64.7 -200
64.72 -200
64.74 -200
64.76 -200
64.78 -200
64.8 -200
64.82 -200
64.84 -200
64.86 -200
64.88 -200
64.9 -200
64.92 -200
64.94 -200
64.96 -200
64.98 -200
65 -200
65.02 -200
65.04 -200
65.06 -200
65.08 -200
65.1 -200
65.12 -200
65.14 -200
65.16 -200
65.18 -200
65.2 -200
65.22 -200
65.24 -200
65.26 -200
65.28 -200
65.3 -200
65.32 -200
65.34 -200
65.36 -200
65.38 -200
65.4 -200
65.42 -200
65.44 -200
65.46 -200
65.48 -200
65.5 -200
65.52 -200
65.54 -200
65.56 -200
65.58 -200
65.6 -200
65.62 -200
65.64 -200
65.66 -200
65.68 -200
65.7 -200
65.72 -200
65.74 -200
65.76 -200
65.78 -200
65.8 -200
65.82 -200
65.84 -200
65.86 -200
65.88 -200
65.9 -200
65.92 -200
65.94 -200
65.96 -200
65.98 -200
66 -200
66.02 -200
66.04 -200
66.06 -200
66.08 -200
66.1 -200
66.12 -200
66.14 -200
66.16 -200
66.18 -200
66.2 -200
66.22 -200
66.24 -200
66.26 -200
66.28 -200
66.3 -200
66.32 -200
66.34 -200
66.36 -200
66.38 -200
66.4 -200
66.42 -200
66.44 -200
66.46 -200
66.48 -200
66.5 -200
66.52 -200
66.54 -200
66.56 -200
66.58 -200
66.6 -200
66.62 -200
66.64 -200
66.66 -200
66.68 -200
66.7 -200
66.72 -200
66.74 -200
66.76 -200
66.78 -200
66.8 -200
66.82 -200
66.84 -200
66.86 -200
66.88 -200
66.9 -200
66.92 -200
66.94 -200
66.96 -200
66.98 -200
67 -200
67.02 -200
67.04 -200
67.06 -200
67.08 -200
67.1 -200
67.12 -200
67.14 -200
67.16 -200
67.18 -200
67.2 -200
67.22 -200
67.24 -200
67.26 -200
67.28 -200
67.3 -200
67.32 -200
67.34 -200
67.36 -200
67.38 -200
67.4 -200
67.42 -200
67.44 -200
67.46 -200
67.48 -200
67.5 -200
67.52 -200
67.54 -200
67.56 -200
67.58 -200
67.6 -200
67.62 -200
67.64 -200
67.66 -200
67.68 -200
67.7 -200
67.72 -200
67.74 -200
67.76 -200
67.78 -200
67.8 -200
67.82 -200
67.84 -200
67.86 -200
67.88 -200
67.9 -200
67.92 -200
67.94 -200
67.96 -200
67.98 -200
68 -200
68.02 -200
68.04 -200
68.06 -200
68.08 -200
68.1 -200
68.12 -200
68.14 -200
68.16 -200
68.18 -200
68.2 -200
68.22 -200
68.24 -200
68.26 -200
68.28 -200
68.3 -200
68.32 -200
68.34 -200
68.36 -200
68.38 -200
68.4 -200
68.42 -200
68.44 -200
68.46 -200
68.48 -200
68.5 -200
68.52 -200
68.54 -200
68.56 -200
68.58 -200
68.6 -200
68.62 -200
68.64 -200
68.66 -200
68.68 -200
68.7 -200
68.72 -200
68.74 -200
68.76 -200
68.78 -200
68.8 -200
68.82 -200
68.84 -200
68.86 -200
68.88 -200
68.9 -200
68.92 -200
68.94 -200
68.96 -200
68.98 -200
69 -200
69.02 -200
69.04 -200
69.06 -200
69.08 -200
69.1 -200
69.12 -200
69.14 -200
69.16 -200
69.18 -200
69.2 -200
69.22 -200
69.24 -200
69.26 -200
69.28 -200
69.3 -200
69.32 -200
69.34 -200
69.36 -200
69.38 -200
69.4 -200
69.42 -200
69.44 -200
69.46 -200
69.48 -200
69.5 -200
69.52 -200
69.54 -200
69.56 -200
69.58 -200
69.6 -200
69.62 -200
69.64 -200
69.66 -200
69.68 -200
69.7 -200
69.72 -200
69.74 -200
69.76 -200
69.78 -200
69.8 -200
69.82 -200
69.84 -200
69.86 -200
69.88 -200
69.9 -200
69.92 -200
69.94 -200
69.96 -200
69.98 -200
70 -200
70.02 -200
70.04 -200
70.06 -200
70.08 -200
70.1 -200
70.12 -200
70.14 -200
70.16 -200
70.18 -200
70.2 -200
70.22 -200
70.24 -200
70.26 -200
70.28 -200
70.3 -200
70.32 -200
70.34 -200
70.36 -200
70.38 -200
70.4 -200
70.42 -200
70.44 -200
70.46 -200
70.48 -200
70.5 -200
70.52 -200
70.54 -200
70.56 -200
70.58 -200
70.6 -200
70.62 -200
70.64 -200
70.66 -200
70.68 -200
70.7 -200
70.72 -200
70.74 -200
70.76 -200
70.78 -200
70.8 -200
70.82 -200
70.84 -200
70.86 -200
70.88 -200
70.9 -200
70.92 -200
70.94 -200
70.96 -200
70.98 -200
71 -200
71.02 -200
71.04 -200
71.06 -200
71.08 -200
71.1 -200
71.12 -200
71.14 -200
71.16 -200
71.18 -200
71.2 -200
71.22 -200
71.24 -200
71.26 -200
71.28 -200
71.3 -200
71.32 -200
71.34 -200
71.36 -200
71.38 -200
71.4 -200
71.42 -200
71.44 -200
71.46 -200
71.48 -200
71.5 -200
71.52 -200
71.54 -200
71.56 -200
71.58 -200
71.6 -200
71.62 -200
71.64 -200
71.66 -200
71.68 -200
71.7 -200
71.72 -200
71.74 -200
71.76 -200
71.78 -200
71.8 -200
71.82 -200
71.84 -200
71.86 -200
71.88 -200
71.9 -200
71.92 -200
71.94 -200
71.96 -200
71.98 -200
72 -200
72.02 -200
72.04 -200
72.06 -200
72.08 -200
72.1 -200
72.12 -200
72.14 -200
72.16 -200
72.18 -200
72.2 -200
72.22 -200
72.24 -200
72.26 -200
72.28 -200
72.3 -200
72.32 -200
72.34 -200
72.36 -200
72.38 -200
72.4 -200
72.42 -200
72.44 -200
72.46 -200
72.48 -200
72.5 -200
72.52 -200
72.54 -200
72.56 -200
72.58 -200
72.6 -200
72.62 -200
72.64 -200
72.66 -200
72.68 -200
72.7 -200
72.72 -200
72.74 -200
72.76 -200
72.78 -200
72.8 -200
72.82 -200
72.84 -200
72.86 -200
72.88 -200
72.9 -200
72.92 -200
72.94 -200
72.96 -200
72.98 -200
73 -200
73.02 -200
73.04 -200
73.06 -200
73.08 -200
73.1 -200
73.12 -200
73.14 -200
73.16 -200
73.18 -200
73.2 -200
73.22 -200
73.24 -200
73.26 -200
73.28 -200
73.3 -200
73.32 -200
73.34 -200
73.36 -200
73.38 -200
73.4 -200
73.42 -200
73.44 -200
73.46 -200
73.48 -200
73.5 -200
73.52 -200
73.54 -200
73.56 -200
73.58 -200
73.6 -200
73.62 -200
73.64 -200
73.66 -200
73.68 -200
73.7 -200
73.72 -200
73.74 -200
73.76 -200
73.78 -200
73.8 -200
73.82 -200
73.84 -200
73.86 -200
73.88 -200
73.9 -200
73.92 -200
73.94 -200
73.96 -200
73.98 -200
74 -200
74.02 -200
74.04 -200
74.06 -200
74.08 -200
74.1 -200
74.12 -200
74.14 -200
74.16 -200
74.18 -200
74.2 -200
74.22 -200
74.24 -200
74.26 -200
74.28 -200
74.3 -200
74.32 -200
74.34 -200
74.36 -200
74.38 -200
74.4 -200
74.42 -200
74.44 -200
74.46 -200
74.48 -200
74.5 -200
74.52 -200
74.54 -200
74.56 -200
74.58 -200
74.6 -200
74.62 -200
74.64 -200
74.66 -200
74.68 -200
74.7 -200
74.72 -200
74.74 -200
74.76 -200
74.78 -200
74.8 -200
74.82 -200
74.84 -200
74.86 -200
74.88 -200
74.9 -200
74.92 -200
74.94 -200
74.96 -200
74.98 -200
75 -200
75.02 -200
75.04 -200
75.06 -200
75.08 -200
75.1 -200
75.12 -200
75.14 -200
75.16 -200
75.18 -200
75.2 -200
75.22 -200
75.24 -200
75.26 -200
75.28 -200
75.3 -200
75.32 -200
75.34 -200
75.36 -200
75.38 -200
75.4 -200
75.42 -200
75.44 -200
75.46 -200
75.48 -200
75.5 -200
75.52 -200
75.54 -200
75.56 -200
75.58 -200
75.6 -200
75.62 -200
75.64 -200
75.66 -200
75.68 -200
75.7 -200
75.72 -200
75.74 -200
75.76 -200
75.78 -200
75.8 -200
75.82 -200
75.84 -200
75.86 -200
75.88 -200
75.9 -200
75.92 -200
75.94 -200
75.96 -200
75.98 -200
76 -200
76.02 -200
76.04 -200
76.06 -200
76.08 -200
76.1 -200
76.12 -200
76.14 -200
76.16 -200
76.18 -200
76.2 -200
76.22 -200
76.24 -200
76.26 -200
76.28 -200
76.3 -200
76.32 -200
76.34 -200
76.36 -200
76.38 -200
76.4 -200
76.42 -200
76.44 -200
76.46 -200
76.48 -200
76.5 -200
76.52 -200
76.54 -200
76.56 -200
76.58 -200
76.6 -200
76.62 -200
76.64 -200
76.66 -200
76.68 -200
76.7 -200
76.72 -200
76.74 -200
76.76 -200
76.78 -200
76.8 -200
76.82 -200
76.84 -200
76.86 -200
76.88 -200
76.9 -200
76.92 -200
76.94 -200
76.96 -200
76.98 -200
77 -200
77.02 -200
77.04 -200
77.06 -200
77.08 -200
77.1 -200
77.12 -200
77.14 -200
77.16 -200
77.18 -200
77.2 -200
77.22 -200
77.24 -200
77.26 -200
77.28 -200
77.3 -200
77.32 -200
77.34 -200
77.36 -200
77.38 -200
77.4 -200
77.42 -200
77.44 -200
77.46 -200
77.48 -200
77.5 -200
77.52 -200
77.54 -200
77.56 -200
77.58 -200
77.6 -200
77.62 -200
77.64 -200
77.66 -200
77.68 -200
77.7 -200
77.72 -200
77.74 -200
77.76 -200
77.78 -200
77.8 -200
77.82 -200
77.84 -200
77.86 -200
77.88 -200
77.9 -200
77.92 -200
77.94 -200
77.96 -200
77.98 -200
78 -200
78.02 -200
78.04 -200
78.06 -200
78.08 -200
78.1 -200
78.12 -200
78.14 -200
78.16 -200
78.18 -200
78.2 -200
78.22 -200
78.24 -200
78.26 -200
78.28 -200
78.3 -200
78.32 -200
78.34 -200
78.36 -200
78.38 -200
78.4 -200
78.42 -200
78.44 -200
78.46 -200
78.48 -200
78.5 -200
78.52 -200
78.54 -200
78.56 -200
78.58 -200
78.6 -200
78.62 -200
78.64 -200
78.66 -200
78.68 -200
78.7 -200
78.72 -200
78.74 -200
78.76 -200
78.78 -200
78.8 -200
78.82 -200
78.84 -200
78.86 -200
78.88 -200
78.9 -200
78.92 -200
78.94 -200
78.96 -200
78.98 -200
79 -200
79.02 -200
79.04 -200
79.06 -200
79.08 -200
79.1 -200
79.12 -200
79.14 -200
79.16 -200
79.18 -200
79.2 -200
79.22 -200
79.24 -200
79.26 -200
79.28 -200
79.3 -200
79.32 -200
79.34 -200
79.36 -200
79.38 -200
79.4 -200
79.42 -200
79.44 -200
79.46 -200
79.48 -200
79.5 -200
79.52 -200
79.54 -200
79.56 -200
79.58 -200
79.6 -200
79.62 -200
79.64 -200
79.66 -200
79.68 -200
79.7 -200
79.72 -200
79.74 -200
79.76 -200
79.78 -200
79.8 -200
79.82 -200
79.84 -200
79.86 -200
79.88 -200
79.9 -200
79.92 -200
79.94 -200
79.96 -200
79.98 -200
80 -200
80.02 -200
80.04 -200
80.06 -200
80.08 -200
80.1 -200
80.12 -200
80.14 -200
80.16 -200
80.18 -200
80.2 -200
80.22 -200
80.24 -200
80.26 -200
80.28 -200
80.3 -200
80.32 -200
80.34 -200
80.36 -200
80.38 -200
80.4 -200
80.42 -200
80.44 -200
80.46 -200
80.48 -200
80.5 -200
80.52 -200
80.54 -200
80.56 -200
80.58 -200
80.6 -200
80.62 -200
80.64 -200
80.66 -200
80.68 -200
80.7 -200
80.72 -200
80.74 -200
80.76 -200
80.78 -200
80.8 -200
80.82 -200
80.84 -200
80.86 -200
80.88 -200
80.9 -200
80.92 -200
80.94 -200
80.96 -200
80.98 -200
81 -200
81.02 -200
81.04 -200
81.06 -200
81.08 -200
81.1 -200
81.12 -200
81.14 -200
81.16 -200
81.18 -200
81.2 -200
81.22 -200
81.24 -200
81.26 -200
81.28 -200
81.3 -200
81.32 -200
81.34 -200
81.36 -200
81.38 -200
81.4 -200
81.42 -200
81.44 -200
81.46 -200
81.48 -200
81.5 -200
81.52 -200
81.54 -200
81.56 -200
81.58 -200
81.6 -200
81.62 -200
81.64 -200
81.66 -200
81.68 -200
81.7 -200
81.72 -200
81.74 -200
81.76 -200
81.78 -200
81.8 -200
81.82 -200
81.84 -200
81.86 -200
81.88 -200
81.9 -200
81.92 -200
81.94 -200
81.96 -200
81.98 -200
82 -200
82.02 -200
82.04 -200
82.06 -200
82.08 -200
82.1 -200
82.12 -200
82.14 -200
82.16 -200
82.18 -200
82.2 -200
82.22 -200
82.24 -200
82.26 -200
82.28 -200
82.3 -200
82.32 -200
82.34 -200
82.36 -200
82.38 -200
82.4 -200
82.42 -200
82.44 -200
82.46 -200
82.48 -200
82.5 -200
82.52 -200
82.54 -200
82.56 -200
82.58 -200
82.6 -200
82.62 -200
82.64 -200
82.66 -200
82.68 -200
82.7 -200
82.72 -200
82.74 -200
82.76 -200
82.78 -200
82.8 -200
82.82 -200
82.84 -200
82.86 -200
82.88 -200
82.9 -200
82.92 -200
82.94 -200
82.96 -200
82.98 -200
83 -200
83.02 -200
83.04 -200
83.06 -200
83.08 -200
83.1 -200
83.12 -200
83.14 -200
83.16 -200
83.18 -200
83.2 -200
83.22 -200
83.24 -200
83.26 -200
83.28 -200
83.3 -200
83.32 -200
83.34 -200
83.36 -200
83.38 -200
83.4 -200
83.42 -200
83.44 -200
83.46 -200
83.48 -200
83.5 -200
83.52 -200
83.54 -200
83.56 -200
83.58 -200
83.6 -200
83.62 -200
83.64 -200
83.66 -200
83.68 -200
83.7 -200
83.72 -200
83.74 -200
83.76 -200
83.78 -200
83.8 -200
83.82 -200
83.84 -200
83.86 -200
83.88 -200
83.9 -200
83.92 -200
83.94 -200
83.96 -200
83.98 -200
84 -200
84.02 -200
84.04 -200
84.06 -200
84.08 -200
84.1 -200
84.12 -200
84.14 -200
84.16 -200
84.18 -200
84.2 -200
84.22 -200
84.24 -200
84.26 -200
84.28 -200
84.3 -200
84.32 -200
84.34 -200
84.36 -200
84.38 -200
84.4 -200
84.42 -200
84.44 -200
84.46 -200
84.48 -200
84.5 -200
84.52 -200
84.54 -200
84.56 -200
84.58 -200
84.6 -200
84.62 -200
84.64 -200
84.66 -200
84.68 -200
84.7 -200
84.72 -200
84.74 -200
84.76 -200
84.78 -200
84.8 -200
84.82 -200
84.84 -200
84.86 -200
84.88 -200
84.9 -200
84.92 -200
84.94 -200
84.96 -200
84.98 -200
85 -200
85.02 -200
85.04 -200
85.06 -200
85.08 -200
85.1 -200
85.12 -200
85.14 -200
85.16 -200
85.18 -200
85.2 -200
85.22 -200
85.24 -200
85.26 -200
85.28 -200
85.3 -200
85.32 -200
85.34 -200
85.36 -200
85.38 -200
85.4 -200
85.42 -200
85.44 -200
85.46 -200
85.48 -200
85.5 -200
85.52 -200
85.54 -200
85.56 -200
85.58 -200
85.6 -200
85.62 -200
85.64 -200
85.66 -200
85.68 -200
85.7 -200
85.72 -200
85.74 -200
85.76 -200
85.78 -200
85.8 -200
85.82 -200
85.84 -200
85.86 -200
85.88 -200
85.9 -200
85.92 -200
85.94 -200
85.96 -200
85.98 -200
86 -200
86.02 -200
86.04 -200
86.06 -200
86.08 -200
86.1 -200
86.12 -200
86.14 -200
86.16 -200
86.18 -200
86.2 -200
86.22 -200
86.24 -200
86.26 -200
86.28 -200
86.3 -200
86.32 -200
86.34 -200
86.36 -200
86.38 -200
86.4 -200
86.42 -200
86.44 -200
86.46 -200
86.48 -200
86.5 -200
86.52 -200
86.54 -200
86.56 -200
86.58 -200
86.6 -200
86.62 -200
86.64 -200
86.66 -200
86.68 -200
86.7 -200
86.72 -200
86.74 -200
86.76 -200
86.78 -200
86.8 -200
86.82 -200
86.84 -200
86.86 -200
86.88 -200
86.9 -200
86.92 -200
86.94 -200
86.96 -200
86.98 -200
87 -200
87.02 -200
87.04 -200
87.06 -200
87.08 -200
87.1 -200
87.12 -200
87.14 -200
87.16 -200
87.18 -200
87.2 -200
87.22 -200
87.24 -200
87.26 -200
87.28 -200
87.3 -200
87.32 -200
87.34 -200
87.36 -200
87.38 -200
87.4 -200
87.42 -200
87.44 -200
87.46 -200
87.48 -200
87.5 -200
87.52 -200
87.54 -200
87.56 -200
87.58 -200
87.6 -200
87.62 -200
87.64 -200
87.66 -200
87.68 -200
87.7 -200
87.72 -200
87.74 -200
87.76 -200
87.78 -200
87.8 -200
87.82 -200
87.84 -200
87.86 -200
87.88 -200
87.9 -200
87.92 -200
87.94 -200
87.96 -200
87.98 -200
88 -200
88.02 -200
88.04 -200
88.06 -200
88.08 -200
88.1 -200
88.12 -200
88.14 -200
88.16 -200
88.18 -200
88.2 -200
88.22 -200
88.24 -200
88.26 -200
88.28 -200
88.3 -200
88.32 -200
88.34 -200
88.36 -200
88.38 -200
88.4 -200
88.42 -200
88.44 -200
88.46 -200
88.48 -200
88.5 -200
88.52 -200
88.54 -200
88.56 -200
88.58 -200
88.6 -200
88.62 -200
88.64 -200
88.66 -200
88.68 -200
88.7 -200
88.72 -200
88.74 -200
88.76 -200
88.78 -200
88.8 -200
88.82 -200
88.84 -200
88.86 -200
88.88 -200
88.9 -200
88.92 -200
88.94 -200
88.96 -200
88.98 -200
89 -200
89.02 -200
89.04 -200
89.06 -200
89.08 -200
89.1 -200
89.12 -200
89.14 -200
89.16 -200
89.18 -200
89.2 -200
89.22 -200
89.24 -200
89.26 -200
89.28 -200
89.3 -200
89.32 -200
89.34 -200
89.36 -200
89.38 -200
89.4 -200
89.42 -200
89.44 -200
89.46 -200
89.48 -200
89.5 -200
89.52 -200
89.54 -200
89.56 -200
89.58 -200
89.6 -200
89.62 -200
89.64 -200
89.66 -200
89.68 -200
89.7 -200
89.72 -200
89.74 -200
89.76 -200
89.78 -200
89.8 -200
89.82 -200
89.84 -200
89.86 -200
89.88 -200
89.9 -200
89.92 -200
89.94 -200
89.96 -200
89.98 -200
90 -200
90.02 -200
90.04 -200
90.06 -200
90.08 -200
90.1 -200
90.12 -200
90.14 -200
90.16 -200
90.18 -200
90.2 -200
90.22 -200
90.24 -200
90.26 -200
90.28 -200
90.3 -200
90.32 -200
90.34 -200
90.36 -200
90.38 -200
90.4 -200
90.42 -200
90.44 -200
90.46 -200
90.48 -200
90.5 -200
90.52 -200
90.54 -200
90.56 -200
90.58 -200
90.6 -200
90.62 -200
90.64 -200
90.66 -200
90.68 -200
90.7 -200
90.72 -200
90.74 -200
90.76 -200
90.78 -200
90.8 -200
90.82 -200
90.84 -200
90.86 -200
90.88 -200
90.9 -200
90.92 -200
90.94 -200
90.96 -200
90.98 -200
91 -200
91.02 -200
91.04 -200
91.06 -200
91.08 -200
91.1 -200
91.12 -200
91.14 -200
91.16 -200
91.18 -200
91.2 -200
91.22 -200
91.24 -200
91.26 -200
91.28 -200
91.3 -200
91.32 -200
91.34 -200
91.36 -200
91.38 -200
91.4 -200
91.42 -200
91.44 -200
91.46 -200
91.48 -200
91.5 -200
91.52 -200
91.54 -200
91.56 -200
91.58 -200
91.6 -200
91.62 -200
91.64 -200
91.66 -200
91.68 -200
91.7 -200
91.72 -200
91.74 -200
91.76 -200
91.78 -200
91.8 -200
91.82 -200
91.84 -200
91.86 -200
91.88 -200
91.9 -200
91.92 -200
91.94 -200
91.96 -200
91.98 -200
92 -200
92.02 -200
92.04 -200
92.06 -200
92.08 -200
92.1 -200
92.12 -200
92.14 -200
92.16 -200
92.18 -200
92.2 -200
92.22 -200
92.24 -200
92.26 -200
92.28 -200
92.3 -200
92.32 -200
92.34 -200
92.36 -200
92.38 -200
92.4 -200
92.42 -200
92.44 -200
92.46 -200
92.48 -200
92.5 -200
92.52 -200
92.54 -200
92.56 -200
92.58 -200
92.6 -200
92.62 -200
92.64 -200
92.66 -200
92.68 -200
92.7 -200
92.72 -200
92.74 -200
92.76 -200
92.78 -200
92.8 -200
92.82 -200
92.84 -200
92.86 -200
92.88 -200
92.9 -200
92.92 -200
92.94 -200
92.96 -200
92.98 -200
93 -200
93.02 -200
93.04 -200
93.06 -200
93.08 -200
93.1 -200
93.12 -200
93.14 -200
93.16 -200
93.18 -200
93.2 -200
93.22 -200
93.24 -200
93.26 -200
93.28 -200
93.3 -200
93.32 -200
93.34 -200
93.36 -200
93.38 -200
93.4 -200
93.42 -200
93.44 -200
93.46 -200
93.48 -200
93.5 -200
93.52 -200
93.54 -200
93.56 -200
93.58 -200
93.6 -200
93.62 -200
93.64 -200
93.66 -200
93.68 -200
93.7 -200
93.72 -200
93.74 -200
93.76 -200
93.78 -200
93.8 -200
93.82 -200
93.84 -200
93.86 -200
93.88 -200
93.9 -200
93.92 -200
93.94 -200
93.96 -200
93.98 -200
94 -200
94.02 -200
94.04 -200
94.06 -200
94.08 -200
94.1 -200
94.12 -200
94.14 -200
94.16 -200
94.18 -200
94.2 -200
94.22 -200
94.24 -200
94.26 -200
94.28 -200
94.3 -200
94.32 -200
94.34 -200
94.36 -200
94.38 -200
94.4 -200
94.42 -200
94.44 -200
94.46 -200
94.48 -200
94.5 -200
94.52 -200
94.54 -200
94.56 -200
94.58 -200
94.6 -200
94.62 -200
94.64 -200
94.66 -200
94.68 -200
94.7 -200
94.72 -200
94.74 -200
94.76 -200
94.78 -200
94.8 -200
94.82 -200
94.84 -200
94.86 -200
94.88 -200
94.9 -200
94.92 -200
94.94 -200
94.96 -200
94.98 -200
95 -200
95.02 -200
95.04 -200
95.06 -200
95.08 -200
95.1 -200
95.12 -200
95.14 -200
95.16 -200
95.18 -200
95.2 -200
95.22 -200
95.24 -200
95.26 -200
95.28 -200
95.3 -200
95.32 -200
95.34 -200
95.36 -200
95.38 -200
95.4 -200
95.42 -200
95.44 -200
95.46 -200
95.48 -200
95.5 -200
95.52 -200
95.54 -200
95.56 -200
95.58 -200
95.6 -200
95.62 -200
95.64 -200
95.66 -200
95.68 -200
95.7 -200
95.72 -200
95.74 -200
95.76 -200
95.78 -200
95.8 -200
95.82 -200
95.84 -200
95.86 -200
95.88 -200
95.9 -200
95.92 -200
95.94 -200
95.96 -200
95.98 -200
96 -200
96.02 -200
96.04 -200
96.06 -200
96.08 -200
96.1 -200
96.12 -200
96.14 -200
96.16 -200
96.18 -200
96.2 -200
96.22 -200
96.24 -200
96.26 -200
96.28 -200
96.3 -200
96.32 -200
96.34 -200
96.36 -200
96.38 -200
96.4 -200
96.42 -200
96.44 -200
96.46 -200
96.48 -200
96.5 -200
96.52 -200
96.54 -200
96.56 -200
96.58 -200
96.6 -200
96.62 -200
96.64 -200
96.66 -200
96.68 -200
96.7 -200
96.72 -200
96.74 -200
96.76 -200
96.78 -200
96.8 -200
96.82 -200
96.84 -200
96.86 -200
96.88 -200
96.9 -200
96.92 -200
96.94 -200
96.96 -200
96.98 -200
97 -200
97.02 -200
97.04 -200
97.06 -200
97.08 -200
97.1 -200
97.12 -200
97.14 -200
97.16 -200
97.18 -200
97.2 -200
97.22 -200
97.24 -200
97.26 -200
97.28 -200
97.3 -200
97.32 -200
97.34 -200
97.36 -200
97.38 -200
97.4 -200
97.42 -200
97.44 -200
97.46 -200
97.48 -200
97.5 -200
97.52 -200
97.54 -200
97.56 -200
97.58 -200
97.6 -200
97.62 -200
97.64 -200
97.66 -200
97.68 -200
97.7 -200
97.72 -200
97.74 -200
97.76 -200
97.78 -200
97.8 -200
97.82 -200
97.84 -200
97.86 -200
97.88 -200
97.9 -200
97.92 -200
97.94 -200
97.96 -200
97.98 -200
98 -200
98.02 -200
98.04 -200
98.06 -200
98.08 -200
98.1 -200
98.12 -200
98.14 -200
98.16 -200
98.18 -200
98.2 -200
98.22 -200
98.24 -200
98.26 -200
98.28 -200
98.3 -200
98.32 -200
98.34 -200
98.36 -200
98.38 -200
98.4 -200
98.42 -200
98.44 -200
98.46 -200
98.48 -200
98.5 -200
98.52 -200
98.54 -200
98.56 -200
98.58 -200
98.6 -200
98.62 -200
98.64 -200
98.66 -200
98.68 -200
98.7 -200
98.72 -200
98.74 -200
98.76 -200
98.78 -200
98.8 -200
98.82 -200
98.84 -200
98.86 -200
98.88 -200
98.9 -200
98.92 -200
98.94 -200
98.96 -200
98.98 -200
99 -200
99.02 -200
99.04 -200
99.06 -200
99.08 -200
99.1 -200
99.12 -200
99.14 -200
99.16 -200
99.18 -200
99.2 -200
99.22 -200
99.24 -200
99.26 -200
99.28 -200
99.3 -200
99.32 -200
99.34 -200
99.36 -200
99.38 -200
99.4 -200
99.42 -200
99.44 -200
99.46 -200
99.48 -200
99.5 -200
99.52 -200
99.54 -200
99.56 -200
99.58 -200
99.6 -200
99.62 -200
99.64 -200
99.66 -200
99.68 -200
99.7 -200
99.72 -200
99.74 -200
99.76 -200
99.78 -200
99.8 -200
99.82 -200
99.84 -200
99.86 -200
99.88 -200
99.9 -200
99.92 -200
99.94 -200
99.96 -200
99.98 -200
100 -200
100.02 -200
100.04 -200
100.06 -200
100.08 -200
100.1 -200
100.12 -200
100.14 -200
100.16 -200
100.18 -200
100.2 -200
100.22 -200
100.24 -200
100.26 -200
100.28 -200
100.3 -200
100.32 -200
100.34 -200
100.36 -200
100.38 -200
100.4 -200
100.42 -200
100.44 -200
100.46 -200
100.48 -200
100.5 -200
100.52 -200
100.54 -200
100.56 -200
100.58 -200
100.6 -200
100.62 -200
100.64 -200
100.66 -200
100.68 -200
100.7 -200
100.72 -200
100.74 -200
100.76 -200
100.78 -200
100.8 -200
100.82 -200
100.84 -200
100.86 -200
100.88 -200
100.9 -200
100.92 -200
100.94 -200
100.96 -200
100.98 -200
101 -200
101.02 -200
101.04 -200
101.06 -200
101.08 -200
101.1 -200
101.12 -200
101.14 -200
101.16 -200
101.18 -200
101.2 -200
101.22 -200
101.24 -200
101.26 -200
101.28 -200
101.3 -200
101.32 -200
101.34 -200
101.36 -200
101.38 -200
101.4 -200
101.42 -200
101.44 -200
101.46 -200
101.48 -200
101.5 -200
101.52 -200
101.54 -200
101.56 -200
101.58 -200
101.6 -200
101.62 -200
101.64 -200
101.66 -200
101.68 -200
101.7 -200
101.72 -200
101.74 -200
101.76 -200
101.78 -200
101.8 -200
101.82 -200
101.84 -200
101.86 -200
101.88 -200
101.9 -200
101.92 -200
101.94 -200
101.96 -200
101.98 -200
102 -200
102.02 -200
102.04 -200
102.06 -200
102.08 -200
102.1 -200
102.12 -200
102.14 -200
102.16 -200
102.18 -200
102.2 -200
102.22 -200
102.24 -200
102.26 -200
102.28 -200
102.3 -200
102.32 -200
102.34 -200
102.36 -200
102.38 -200
102.4 -200
102.42 -200
102.44 -200
102.46 -200
102.48 -200
102.5 -200
102.52 -200
102.54 -200
102.56 -200
102.58 -200
102.6 -200
102.62 -200
102.64 -200
102.66 -200
102.68 -200
102.7 -200
102.72 -200
102.74 -200
102.76 -200
102.78 -200
102.8 -200
102.82 -200
102.84 -200
102.86 -200
102.88 -200
102.9 -200
102.92 -200
102.94 -200
102.96 -200
102.98 -200
103 -200
103.02 -200
103.04 -200
103.06 -200
103.08 -200
103.1 -200
103.12 -200
103.14 -200
103.16 -200
103.18 -200
103.2 -200
103.22 -200
103.24 -200
103.26 -200
103.28 -200
103.3 -200
103.32 -200
103.34 -200
103.36 -200
103.38 -200
103.4 -200
103.42 -200
103.44 -200
103.46 -200
103.48 -200
103.5 -200
103.52 -200
103.54 -200
103.56 -200
103.58 -200
103.6 -200
103.62 -200
103.64 -200
103.66 -200
103.68 -200
103.7 -200
103.72 -200
103.74 -200
103.76 -200
103.78 -200
103.8 -200
103.82 -200
103.84 -200
103.86 -200
103.88 -200
103.9 -200
103.92 -200
103.94 -200
103.96 -200
103.98 -200
104 -200
104.02 -200
104.04 -200
104.06 -200
104.08 -200
104.1 -200
104.12 -200
104.14 -200
104.16 -200
104.18 -200
104.2 -200
104.22 -200
104.24 -200
104.26 -200
104.28 -200
104.3 -200
104.32 -200
104.34 -200
104.36 -200
104.38 -200
104.4 -200
104.42 -200
104.44 -200
104.46 -200
104.48 -200
104.5 -200
104.52 -200
104.54 -200
104.56 -200
104.58 -200
104.6 -200
104.62 -200
104.64 -200
104.66 -200
104.68 -200
104.7 -200
104.72 -200
104.74 -200
104.76 -200
104.78 -200
104.8 -200
104.82 -200
104.84 -200
104.86 -200
104.88 -200
104.9 -200
104.92 -200
104.94 -200
104.96 -200
104.98 -200
105 -200
105.02 -200
105.04 -200
105.06 -200
105.08 -200
105.1 -200
105.12 -200
105.14 -200
105.16 -200
105.18 -200
105.2 -200
105.22 -200
105.24 -200
105.26 -200
105.28 -200
105.3 -200
105.32 -200
105.34 -200
105.36 -200
105.38 -200
105.4 -200
105.42 -200
105.44 -200
105.46 -200
105.48 -200
105.5 -200
105.52 -200
105.54 -200
105.56 -200
105.58 -200
105.6 -200
105.62 -200
105.64 -200
105.66 -200
105.68 -200
105.7 -200
105.72 -200
105.74 -200
105.76 -200
105.78 -200
105.8 -200
105.82 -200
105.84 -200
105.86 -200
105.88 -200
105.9 -200
105.92 -200
105.94 -200
105.96 -200
105.98 -200
106 -200
106.02 -200
106.04 -200
106.06 -200
106.08 -200
106.1 -200
106.12 -200
106.14 -200
106.16 -200
106.18 -200
106.2 -200
106.22 -200
106.24 -200
106.26 -200
106.28 -200
106.3 -200
106.32 -200
106.34 -200
106.36 -200
106.38 -200
106.4 -200
106.42 -200
106.44 -200
106.46 -200
106.48 -200
106.5 -200
106.52 -200
106.54 -200
106.56 -200
106.58 -200
106.6 -200
106.62 -200
106.64 -200
106.66 -200
106.68 -200
106.7 -200
106.72 -200
106.74 -200
106.76 -200
106.78 -200
106.8 -200
106.82 -200
106.84 -200
106.86 -200
106.88 -200
106.9 -200
106.92 -200
106.94 -200
106.96 -200
106.98 -200
107 -200
107.02 -200
107.04 -200
107.06 -200
107.08 -200
107.1 -200
107.12 -200
107.14 -200
107.16 -200
107.18 -200
107.2 -200
107.22 -200
107.24 -200
107.26 -200
107.28 -200
107.3 -200
107.32 -200
107.34 -200
107.36 -200
107.38 -200
107.4 -200
107.42 -200
107.44 -200
107.46 -200
107.48 -200
107.5 -200
107.52 -200
107.54 -200
107.56 -200
107.58 -200
107.6 -200
107.62 -200
107.64 -200
107.66 -200
107.68 -200
107.7 -200
107.72 -200
107.74 -200
107.76 -200
107.78 -200
107.8 -200
107.82 -200
107.84 -200
107.86 -200
107.88 -200
107.9 -200
107.92 -200
107.94 -200
107.96 -200
107.98 -200
108 -200
108.02 -200
108.04 -200
108.06 -200
108.08 -200
108.1 -200
108.12 -200
108.14 -200
108.16 -200
108.18 -200
108.2 -200
108.22 -200
108.24 -200
108.26 -200
108.28 -200
108.3 -200
108.32 -200
108.34 -200
108.36 -200
108.38 -200
108.4 -200
108.42 -200
108.44 -200
108.46 -200
108.48 -200
108.5 -200
108.52 -200
108.54 -200
108.56 -200
108.58 -200
108.6 -200
108.62 -200
108.64 -200
108.66 -200
108.68 -200
108.7 -200
108.72 -200
108.74 -200
108.76 -200
108.78 -200
108.8 -200
108.82 -200
108.84 -200
108.86 -200
108.88 -200
108.9 -200
108.92 -200
108.94 -200
108.96 -200
108.98 -200
109 -200
109.02 -200
109.04 -200
109.06 -200
109.08 -200
109.1 -200
109.12 -200
109.14 -200
109.16 -200
109.18 -200
109.2 -200
109.22 -200
109.24 -200
109.26 -200
109.28 -200
109.3 -200
109.32 -200
109.34 -200
109.36 -200
109.38 -200
109.4 -200
109.42 -200
109.44 -200
109.46 -200
109.48 -200
109.5 -200
109.52 -200
109.54 -200
109.56 -200
109.58 -200
109.6 -200
109.62 -200
109.64 -200
109.66 -200
109.68 -200
109.7 -200
109.72 -200
109.74 -200
109.76 -200
109.78 -200
109.8 -200
109.82 -200
109.84 -200
109.86 -200
109.88 -200
109.9 -200
109.92 -200
109.94 -200
109.96 -200
109.98 -200
110 -200
110.02 -200
110.04 -200
110.06 -200
110.08 -200
110.1 -200
110.12 -200
110.14 -200
110.16 -200
110.18 -200
110.2 -200
110.22 -200
110.24 -200
110.26 -200
110.28 -200
110.3 -200
110.32 -200
110.34 -200
110.36 -200
110.38 -200
110.4 -200
110.42 -200
110.44 -200
110.46 -200
110.48 -200
110.5 -200
110.52 -200
110.54 -200
110.56 -200
110.58 -200
110.6 -200
110.62 -200
110.64 -200
110.66 -200
110.68 -200
110.7 -200
110.72 -200
110.74 -200
110.76 -200
110.78 -200
110.8 -200
110.82 -200
110.84 -200
110.86 -200
110.88 -200
110.9 -200
110.92 -200
110.94 -200
110.96 -200
110.98 -200
111 -200
111.02 -200
111.04 -200
111.06 -200
111.08 -200
111.1 -200
111.12 -200
111.14 -200
111.16 -200
111.18 -200
111.2 -200
111.22 -200
111.24 -200
111.26 -200
111.28 -200
111.3 -200
111.32 -200
111.34 -200
111.36 -200
111.38 -200
111.4 -200
111.42 -200
111.44 -200
111.46 -200
111.48 -200
111.5 -200
111.52 -200
111.54 -200
111.56 -200
111.58 -200
111.6 -200
111.62 -200
111.64 -200
111.66 -200
111.68 -200
111.7 -200
111.72 -200
111.74 -200
111.76 -200
111.78 -200
111.8 -200
111.82 -200
111.84 -200
111.86 -200
111.88 -200
111.9 -200
111.92 -200
111.94 -200
111.96 -200
111.98 -200
112 -200
112.02 -200
112.04 -200
112.06 -200
112.08 -200
112.1 -200
112.12 -200
112.14 -200
112.16 -200
112.18 -200
112.2 -200
112.22 -200
112.24 -200
112.26 -200
112.28 -200
112.3 -200
112.32 -200
112.34 -200
112.36 -200
112.38 -200
112.4 -200
112.42 -200
112.44 -200
112.46 -200
112.48 -200
112.5 -200
112.52 -200
112.54 -200
112.56 -200
112.58 -200
112.6 -200
112.62 -200
112.64 -200
112.66 -200
112.68 -200
112.7 -200
112.72 -200
112.74 -200
112.76 -200
112.78 -200
112.8 -200
112.82 -200
112.84 -200
112.86 -200
112.88 -200
112.9 -200
112.92 -200
112.94 -200
112.96 -200
112.98 -200
113 -200
113.02 -200
113.04 -200
113.06 -200
113.08 -200
113.1 -200
113.12 -200
113.14 -200
113.16 -200
113.18 -200
113.2 -200
113.22 -200
113.24 -200
113.26 -200
113.28 -200
113.3 -200
113.32 -200
113.34 -200
113.36 -200
113.38 -200
113.4 -200
113.42 -200
113.44 -200
113.46 -200
113.48 -200
113.5 -200
113.52 -200
113.54 -200
113.56 -200
113.58 -200
113.6 -200
113.62 -200
113.64 -200
113.66 -200
113.68 -200
113.7 -200
113.72 -200
113.74 -200
113.76 -200
113.78 -200
113.8 -200
113.82 -200
113.84 -200
113.86 -200
113.88 -200
113.9 -200
113.92 -200
113.94 -200
113.96 -200
113.98 -200
114 -200
114.02 -200
114.04 -200
114.06 -200
114.08 -200
114.1 -200
114.12 -200
114.14 -200
114.16 -200
114.18 -200
114.2 -200
114.22 -200
114.24 -200
114.26 -200
114.28 -200
114.3 -200
114.32 -200
114.34 -200
114.36 -200
114.38 -200
114.4 -200
114.42 -200
114.44 -200
114.46 -200
114.48 -200
114.5 -200
114.52 -200
114.54 -200
114.56 -200
114.58 -200
114.6 -200
114.62 -200
114.64 -200
114.66 -200
114.68 -200
114.7 -200
114.72 -200
114.74 -200
114.76 -200
114.78 -200
114.8 -200
114.82 -200
114.84 -200
114.86 -200
114.88 -200
114.9 -200
114.92 -200
114.94 -200
114.96 -200
114.98 -200
115 -200
115.02 -200
115.04 -200
115.06 -200
115.08 -200
115.1 -200
115.12 -200
115.14 -200
115.16 -200
115.18 -200
115.2 -200
115.22 -200
115.24 -200
115.26 -200
115.28 -200
115.3 -200
115.32 -200
115.34 -200
115.36 -200
115.38 -200
115.4 -200
115.42 -200
115.44 -200
115.46 -200
115.48 -200
115.5 -200
115.52 -200
115.54 -200
115.56 -200
115.58 -200
115.6 -200
115.62 -200
115.64 -200
115.66 -200
115.68 -200
115.7 -200
115.72 -200
115.74 -200
115.76 -200
115.78 -200
115.8 -200
115.82 -200
115.84 -200
115.86 -200
115.88 -200
115.9 -200
115.92 -200
115.94 -200
115.96 -200
115.98 -200
116 -200
116.02 -200
116.04 -200
116.06 -200
116.08 -200
116.1 -200
116.12 -200
116.14 -200
116.16 -200
116.18 -200
116.2 -200
116.22 -200
116.24 -200
116.26 -200
116.28 -200
116.3 -200
116.32 -200
116.34 -200
116.36 -200
116.38 -200
116.4 -200
116.42 -200
116.44 -200
116.46 -200
116.48 -200
116.5 -200
116.52 -200
116.54 -200
116.56 -200
116.58 -200
116.6 -200
116.62 -200
116.64 -200
116.66 -200
116.68 -200
116.7 -200
116.72 -200
116.74 -200
116.76 -200
116.78 -200
116.8 -200
116.82 -200
116.84 -200
116.86 -200
116.88 -200
116.9 -200
116.92 -200
116.94 -200
116.96 -200
116.98 -200
117 -200
117.02 -200
117.04 -200
117.06 -200
117.08 -200
117.1 -200
117.12 -200
117.14 -200
117.16 -200
117.18 -200
117.2 -200
117.22 -200
117.24 -200
117.26 -200
117.28 -200
117.3 -200
117.32 -200
117.34 -200
117.36 -200
117.38 -200
117.4 -200
117.42 -200
117.44 -200
117.46 -200
117.48 -200
117.5 -200
117.52 -200
117.54 -200
117.56 -200
117.58 -200
117.6 -200
117.62 -200
117.64 -200
117.66 -200
117.68 -200
117.7 -200
117.72 -200
117.74 -200
117.76 -200
117.78 -200
117.8 -200
117.82 -200
117.84 -200
117.86 -200
117.88 -200
117.9 -200
117.92 -200
117.94 -200
117.96 -200
117.98 -200
118 -200
118.02 -200
118.04 -200
118.06 -200
118.08 -200
118.1 -200
118.12 -200
118.14 -200
118.16 -200
118.18 -200
118.2 -200
118.22 -200
118.24 -200
118.26 -200
118.28 -200
118.3 -200
118.32 -200
118.34 -200
118.36 -200
118.38 -200
118.4 -200
118.42 -200
118.44 -200
118.46 -200
118.48 -200
118.5 -200
118.52 -200
118.54 -200
118.56 -200
118.58 -200
118.6 -200
118.62 -200
118.64 -200
118.66 -200
118.68 -200
118.7 -200
118.72 -200
118.74 -200
118.76 -200
118.78 -200
118.8 -200
118.82 -200
118.84 -200
118.86 -200
118.88 -200
118.9 -200
118.92 -200
118.94 -200
118.96 -200
118.98 -200
119 -200
119.02 -200
119.04 -200
119.06 -200
119.08 -200
119.1 -200
119.12 -200
119.14 -200
119.16 -200
119.18 -200
119.2 -200
119.22 -200
119.24 -200
119.26 -200
119.28 -200
119.3 -200
119.32 -200
119.34 -200
119.36 -200
119.38 -200
119.4 -200
119.42 -200
119.44 -200
119.46 -200
119.48 -200
119.5 -200
119.52 -200
119.54 -200
119.56 -200
119.58 -200
119.6 -200
119.62 -200
119.64 -200
119.66 -200
119.68 -200
119.7 -200
119.72 -200
119.74 -200
119.76 -200
119.78 -200
119.8 -200
119.82 -200
119.84 -200
119.86 -200
119.88 -200
119.9 -200
119.92 -200
119.94 -200
119.96 -200
119.98 -200
120 -200
120.02 -200
120.04 -200
120.06 -200
120.08 -200
120.1 -200
120.12 -200
120.14 -200
120.16 -200
120.18 -200
120.2 -200
120.22 -200
120.24 -200
120.26 -200
120.28 -200
120.3 -200
120.32 -200
120.34 -200
120.36 -200
120.38 -200
120.4 -200
120.42 -200
120.44 -200
120.46 -200
120.48 -200
120.5 -200
120.52 -200
120.54 -200
120.56 -200
120.58 -200
120.6 -200
120.62 -200
120.64 -200
120.66 -200
120.68 -200
120.7 -200
120.72 -200
120.74 -200
120.76 -200
120.78 -200
120.8 -200
120.82 -200
120.84 -200
120.86 -200
120.88 -200
120.9 -200
120.92 -200
120.94 -200
120.96 -200
120.98 -200
121 -200
121.02 -200
121.04 -200
121.06 -200
121.08 -200
121.1 -200
121.12 -200
121.14 -200
121.16 -200
121.18 -200
121.2 -200
121.22 -200
121.24 -200
121.26 -200
121.28 -200
121.3 -200
121.32 -200
121.34 -200
121.36 -200
121.38 -200
121.4 -200
121.42 -200
121.44 -200
121.46 -200
121.48 -200
121.5 -200
121.52 -200
121.54 -200
121.56 -200
121.58 -200
121.6 -200
121.62 -200
121.64 -200
121.66 -200
121.68 -200
121.7 -200
121.72 -200
121.74 -200
121.76 -200
121.78 -200
121.8 -200
121.82 -200
121.84 -200
121.86 -200
121.88 -200
121.9 -200
121.92 -200
121.94 -200
121.96 -200
121.98 -200
122 -200
122.02 -200
122.04 -200
122.06 -200
122.08 -200
122.1 -200
122.12 -200
122.14 -200
122.16 -200
122.18 -200
122.2 -200
122.22 -200
122.24 -200
122.26 -200
122.28 -200
122.3 -200
122.32 -200
122.34 -200
122.36 -200
122.38 -200
122.4 -200
122.42 -200
122.44 -200
122.46 -200
122.48 -200
122.5 -200
122.52 -200
122.54 -200
122.56 -200
122.58 -200
122.6 -200
122.62 -200
122.64 -200
122.66 -200
122.68 -200
122.7 -200
122.72 -200
122.74 -200
122.76 -200
122.78 -200
122.8 -200
122.82 -200
122.84 -200
122.86 -200
122.88 -200
122.9 -200
122.92 -200
122.94 -200
122.96 -200
122.98 -200
123 -200
123.02 -200
123.04 -200
123.06 -200
123.08 -200
123.1 -200
123.12 -200
123.14 -200
123.16 -200
123.18 -200
123.2 -200
123.22 -200
123.24 -200
123.26 -200
123.28 -200
123.3 -200
123.32 -200
123.34 -200
123.36 -200
123.38 -200
123.4 -200
123.42 -200
123.44 -200
123.46 -200
123.48 -200
123.5 -200
123.52 -200
123.54 -200
123.56 -200
123.58 -200
123.6 -200
123.62 -200
123.64 -200
123.66 -200
123.68 -200
123.7 -200
123.72 -200
123.74 -200
123.76 -200
123.78 -200
123.8 -200
123.82 -200
123.84 -200
123.86 -200
123.88 -200
123.9 -200
123.92 -200
123.94 -200
123.96 -200
123.98 -200
124 -200
124.02 -200
124.04 -200
124.06 -200
124.08 -200
124.1 -200
124.12 -200
124.14 -200
124.16 -200
124.18 -200
124.2 -200
124.22 -200
124.24 -200
124.26 -200
124.28 -200
124.3 -200
124.32 -200
124.34 -200
124.36 -200
124.38 -200
124.4 -200
124.42 -200
124.44 -200
124.46 -200
124.48 -200
124.5 -200
124.52 -200
124.54 -200
124.56 -200
124.58 -200
124.6 -200
124.62 -200
124.64 -200
124.66 -200
124.68 -200
124.7 -200
124.72 -200
124.74 -200
124.76 -200
124.78 -200
124.8 -200
124.82 -200
124.84 -200
124.86 -200
124.88 -200
124.9 -200
124.92 -200
124.94 -200
124.96 -200
124.98 -200
125 -200
125.02 -200
125.04 -200
125.06 -200
125.08 -200
125.1 -200
125.12 -200
125.14 -200
125.16 -200
125.18 -200
125.2 -200
125.22 -200
125.24 -200
125.26 -200
125.28 -200
125.3 -200
125.32 -200
125.34 -200
125.36 -200
125.38 -200
125.4 -200
125.42 -200
125.44 -200
125.46 -200
125.48 -200
125.5 -200
125.52 -200
125.54 -200
125.56 -200
125.58 -200
125.6 -200
125.62 -200
125.64 -200
125.66 -200
125.68 -200
125.7 -200
125.72 -200
125.74 -200
125.76 -200
125.78 -200
125.8 -200
125.82 -200
125.84 -200
125.86 -200
125.88 -200
125.9 -200
125.92 -200
125.94 -200
125.96 -200
125.98 -200
126 -200
126.02 -200
126.04 -200
126.06 -200
126.08 -200
126.1 -200
126.12 -200
126.14 -200
126.16 -200
126.18 -200
126.2 -200
126.22 -200
126.24 -200
126.26 -200
126.28 -200
126.3 -200
126.32 -200
126.34 -200
126.36 -200
126.38 -200
126.4 -200
126.42 -200
126.44 -200
126.46 -200
126.48 -200
126.5 -200
126.52 -200
126.54 -200
126.56 -200
126.58 -200
126.6 -200
126.62 -200
126.64 -200
126.66 -200
126.68 -200
126.7 -200
126.72 -200
126.74 -200
126.76 -200
126.78 -200
126.8 -200
126.82 -200
126.84 -200
126.86 -200
126.88 -200
126.9 -200
126.92 -200
126.94 -200
126.96 -200
126.98 -200
127 -200
127.02 -200
127.04 -200
127.06 -200
127.08 -200
127.1 -200
127.12 -200
127.14 -200
127.16 -200
127.18 -200
127.2 -200
127.22 -200
127.24 -200
127.26 -200
127.28 -200
127.3 -200
127.32 -200
127.34 -200
127.36 -200
127.38 -200
127.4 -200
127.42 -200
127.44 -200
127.46 -200
127.48 -200
127.5 -200
127.52 -200
127.54 -200
127.56 -200
127.58 -200
127.6 -200
127.62 -200
127.64 -200
127.66 -200
127.68 -200
127.7 -200
127.72 -200
127.74 -200
127.76 -200
127.78 -200
127.8 -200
127.82 -200
127.84 -200
127.86 -200
127.88 -200
127.9 -200
127.92 -200
127.94 -200
127.96 -200
127.98 -200
128 -200
128.02 -200
128.04 -200
128.06 -200
128.08 -200
128.1 -200
128.12 -200
128.14 -200
128.16 -200
128.18 -200
128.2 -200
128.22 -200
128.24 -200
128.26 -200
128.28 -200
128.3 -200
128.32 -200
128.34 -200
128.36 -200
128.38 -200
128.4 -200
128.42 -200
128.44 -200
128.46 -200
128.48 -200
128.5 -200
128.52 -200
128.54 -200
128.56 -200
128.58 -200
128.6 -200
128.62 -200
128.64 -200
128.66 -200
128.68 -200
128.7 -200
128.72 -200
128.74 -200
128.76 -200
128.78 -200
128.8 -200
128.82 -200
128.84 -200
128.86 -200
128.88 -200
128.9 -200
128.92 -200
128.94 -200
128.96 -200
128.98 -200
129 -200
129.02 -200
129.04 -200
129.06 -200
129.08 -200
129.1 -200
129.12 -200
129.14 -200
129.16 -200
129.18 -200
129.2 -200
129.22 -200
129.24 -200
129.26 -200
129.28 -200
129.3 -200
129.32 -200
129.34 -200
129.36 -200
129.38 -200
129.4 -200
129.42 -200
129.44 -200
129.46 -200
129.48 -200
129.5 -200
129.52 -200
129.54 -200
129.56 -200
129.58 -200
129.6 -200
129.62 -200
129.64 -200
129.66 -200
129.68 -200
129.7 -200
129.72 -200
129.74 -200
129.76 -200
129.78 -200
129.8 -200
129.82 -200
129.84 -200
129.86 -200
129.88 -200
129.9 -200
129.92 -200
129.94 -200
129.96 -200
129.98 -200
130 -200
130.02 -200
130.04 -200
130.06 -200
130.08 -200
130.1 -200
130.12 -200
130.14 -200
130.16 -200
130.18 -200
130.2 -200
130.22 -200
130.24 -200
130.26 -200
130.28 -200
130.3 -200
130.32 -200
130.34 -200
130.36 -200
130.38 -200
130.4 -200
130.42 -200
130.44 -200
130.46 -200
130.48 -200
130.5 -200
130.52 -200
130.54 -200
130.56 -200
130.58 -200
130.6 -200
130.62 -200
130.64 -200
130.66 -200
130.68 -200
130.7 -200
130.72 -200
130.74 -200
130.76 -200
130.78 -200
130.8 -200
130.82 -200
130.84 -200
130.86 -200
130.88 -200
130.9 -200
130.92 -200
130.94 -200
130.96 -200
130.98 -200
131 -200
131.02 -200
131.04 -200
131.06 -200
131.08 -200
131.1 -200
131.12 -200
131.14 -200
131.16 -200
131.18 -200
131.2 -200
131.22 -200
131.24 -200
131.26 -200
131.28 -200
131.3 -200
131.32 -200
131.34 -200
131.36 -200
131.38 -200
131.4 -200
131.42 -200
131.44 -200
131.46 -200
131.48 -200
131.5 -200
131.52 -200
131.54 -200
131.56 -200
131.58 -200
131.6 -200
131.62 -200
131.64 -200
131.66 -200
131.68 -200
131.7 -200
131.72 -200
131.74 -200
131.76 -200
131.78 -200
131.8 -200
131.82 -200
131.84 -200
131.86 -200
131.88 -200
131.9 -200
131.92 -200
131.94 -200
131.96 -200
131.98 -200
132 -200
132.02 -200
132.04 -200
132.06 -200
132.08 -200
132.1 -200
132.12 -200
132.14 -200
132.16 -200
132.18 -200
132.2 -200
132.22 -200
132.24 -200
132.26 -200
132.28 -200
132.3 -200
132.32 -200
132.34 -200
132.36 -200
132.38 -200
132.4 -200
132.42 -200
132.44 -200
132.46 -200
132.48 -200
132.5 -200
132.52 -200
132.54 -200
132.56 -200
132.58 -200
132.6 -200
132.62 -200
132.64 -200
132.66 -200
132.68 -200
132.7 -200
132.72 -200
132.74 -200
132.76 -200
132.78 -200
132.8 -200
132.82 -200
132.84 -200
132.86 -200
132.88 -200
132.9 -200
132.92 -200
132.94 -200
132.96 -200
132.98 -200
133 -200
133.02 -200
133.04 -200
133.06 -200
133.08 -200
133.1 -200
133.12 -200
133.14 -200
133.16 -200
133.18 -200
133.2 -200
133.22 -200
133.24 -200
133.26 -200
133.28 -200
133.3 -200
133.32 -200
133.34 -200
133.36 -200
133.38 -200
133.4 -200
133.42 -200
133.44 -200
133.46 -200
133.48 -200
133.5 -200
133.52 -200
133.54 -200
133.56 -200
133.58 -200
133.6 -200
133.62 -200
133.64 -200
133.66 -200
133.68 -200
133.7 -200
133.72 -200
133.74 -200
133.76 -200
133.78 -200
133.8 -200
133.82 -200
133.84 -200
133.86 -200
133.88 -200
133.9 -200
133.92 -200
133.94 -200
133.96 -200
133.98 -200
134 -200
134.02 -200
134.04 -200
134.06 -200
134.08 -200
134.1 -200
134.12 -200
134.14 -200
134.16 -200
134.18 -200
134.2 -200
134.22 -200
134.24 -200
134.26 -200
134.28 -200
134.3 -200
134.32 -200
134.34 -200
134.36 -200
134.38 -200
134.4 -200
134.42 -200
134.44 -200
134.46 -200
134.48 -200
134.5 -200
134.52 -200
134.54 -200
134.56 -200
134.58 -200
134.6 -200
134.62 -200
134.64 -200
134.66 -200
134.68 -200
134.7 -200
134.72 -200
134.74 -200
134.76 -200
134.78 -200
134.8 -200
134.82 -200
134.84 -200
134.86 -200
134.88 -200
134.9 -200
134.92 -200
134.94 -200
134.96 -200
134.98 -200
135 -200
135.02 -200
135.04 -200
135.06 -200
135.08 -200
135.1 -200
135.12 -200
135.14 -200
135.16 -200
135.18 -200
135.2 -200
135.22 -200
135.24 -200
135.26 -200
135.28 -200
135.3 -200
135.32 -200
135.34 -200
135.36 -200
135.38 -200
135.4 -200
135.42 -200
135.44 -200
135.46 -200
135.48 -200
135.5 -200
135.52 -200
135.54 -200
135.56 -200
135.58 -200
135.6 -200
135.62 -200
135.64 -200
135.66 -200
135.68 -200
135.7 -200
135.72 -200
135.74 -200
135.76 -200
135.78 -200
135.8 -200
135.82 -200
135.84 -200
135.86 -200
135.88 -200
135.9 -200
135.92 -200
135.94 -200
135.96 -200
135.98 -200
136 -200
136.02 -200
136.04 -200
136.06 -200
136.08 -200
136.1 -200
136.12 -200
136.14 -200
136.16 -200
136.18 -200
136.2 -200
136.22 -200
136.24 -200
136.26 -200
136.28 -200
136.3 -200
136.32 -200
136.34 -200
136.36 -200
136.38 -200
136.4 -200
136.42 -200
136.44 -200
136.46 -200
136.48 -200
136.5 -200
136.52 -200
136.54 -200
136.56 -200
136.58 -200
136.6 -200
136.62 -200
136.64 -200
136.66 -200
136.68 -200
136.7 -200
136.72 -200
136.74 -200
136.76 -200
136.78 -200
136.8 -200
136.82 -200
136.84 -200
136.86 -200
136.88 -200
136.9 -200
136.92 -200
136.94 -200
136.96 -200
136.98 -200
137 -200
137.02 -200
137.04 -200
137.06 -200
137.08 -200
137.1 -200
137.12 -200
137.14 -200
137.16 -200
137.18 -200
137.2 -200
137.22 -200
137.24 -200
137.26 -200
137.28 -200
137.3 -200
137.32 -200
137.34 -200
137.36 -200
137.38 -200
137.4 -200
137.42 -200
137.44 -200
137.46 -200
137.48 -200
137.5 -200
137.52 -200
137.54 -200
137.56 -200
137.58 -200
137.6 -200
137.62 -200
137.64 -200
137.66 -200
137.68 -200
137.7 -200
137.72 -200
137.74 -200
137.76 -200
137.78 -200
137.8 -200
137.82 -200
137.84 -200
137.86 -200
137.88 -200
137.9 -200
137.92 -200
137.94 -200
137.96 -200
137.98 -200
138 -200
138.02 -200
138.04 -200
138.06 -200
138.08 -200
138.1 -200
138.12 -200
138.14 -200
138.16 -200
138.18 -200
138.2 -200
138.22 -200
138.24 -200
138.26 -200
138.28 -200
138.3 -200
138.32 -200
138.34 -200
138.36 -200
138.38 -200
138.4 -200
138.42 -200
138.44 -200
138.46 -200
138.48 -200
138.5 -200
138.52 -200
138.54 -200
138.56 -200
138.58 -200
138.6 -200
138.62 -200
138.64 -200
138.66 -200
138.68 -200
138.7 -200
138.72 -200
138.74 -200
138.76 -200
138.78 -200
138.8 -200
138.82 -200
138.84 -200
138.86 -200
138.88 -200
138.9 -200
138.92 -200
138.94 -200
138.96 -200
138.98 -200
139 -200
139.02 -200
139.04 -200
139.06 -200
139.08 -200
139.1 -200
139.12 -200
139.14 -200
139.16 -200
139.18 -200
139.2 -200
139.22 -200
139.24 -200
139.26 -200
139.28 -200
139.3 -200
139.32 -200
139.34 -200
139.36 -200
139.38 -200
139.4 -200
139.42 -200
139.44 -200
139.46 -200
139.48 -200
139.5 -200
139.52 -200
139.54 -200
139.56 -200
139.58 -200
139.6 -200
139.62 -200
139.64 -200
139.66 -200
139.68 -200
139.7 -200
139.72 -200
139.74 -200
139.76 -200
139.78 -200
139.8 -200
139.82 -200
139.84 -200
139.86 -200
139.88 -200
139.9 -200
139.92 -200
139.94 -200
139.96 -200
139.98 -200
140 -200
140.02 -200
140.04 -200
140.06 -200
140.08 -200
140.1 -200
140.12 -200
140.14 -200
140.16 -200
140.18 -200
140.2 -200
140.22 -200
140.24 -200
140.26 -200
140.28 -200
140.3 -200
140.32 -200
140.34 -200
140.36 -200
140.38 -200
140.4 -200
140.42 -200
140.44 -200
140.46 -200
140.48 -200
140.5 -200
140.52 -200
140.54 -200
140.56 -200
140.58 -200
140.6 -200
140.62 -200
140.64 -200
140.66 -200
140.68 -200
140.7 -200
140.72 -200
140.74 -200
140.76 -200
140.78 -200
140.8 -200
140.82 -200
140.84 -200
140.86 -200
140.88 -200
140.9 -200
140.92 -200
140.94 -200
140.96 -200
140.98 -200
141 -200
141.02 -200
141.04 -200
141.06 -200
141.08 -200
141.1 -200
141.12 -200
141.14 -200
141.16 -200
141.18 -200
141.2 -200
141.22 -200
141.24 -200
141.26 -200
141.28 -200
141.3 -200
141.32 -200
141.34 -200
141.36 -200
141.38 -200
141.4 -200
141.42 -200
141.44 -200
141.46 -200
141.48 -200
141.5 -200
141.52 -200
141.54 -200
141.56 -200
141.58 -200
141.6 -200
141.62 -200
141.64 -200
141.66 -200
141.68 -200
141.7 -200
141.72 -200
141.74 -200
141.76 -200
141.78 -200
141.8 -200
141.82 -200
141.84 -200
141.86 -200
141.88 -200
141.9 -200
141.92 -200
141.94 -200
141.96 -200
141.98 -200
142 -200
142.02 -200
142.04 -200
142.06 -200
142.08 -200
142.1 -200
142.12 -200
142.14 -200
142.16 -200
142.18 -200
142.2 -200
142.22 -200
142.24 -200
142.26 -200
142.28 -200
142.3 -200
142.32 -200
142.34 -200
142.36 -200
142.38 -200
142.4 -200
142.42 -200
142.44 -200
142.46 -200
142.48 -200
142.5 -200
142.52 -200
142.54 -200
142.56 -200
142.58 -200
142.6 -200
142.62 -200
142.64 -200
142.66 -200
142.68 -200
142.7 -200
142.72 -200
142.74 -200
142.76 -200
142.78 -200
142.8 -200
142.82 -200
142.84 -200
142.86 -200
142.88 -200
142.9 -200
142.92 -200
142.94 -200
142.96 -200
142.98 -200
143 -200
143.02 -200
143.04 -200
143.06 -200
143.08 -200
143.1 -200
143.12 -200
143.14 -200
143.16 -200
143.18 -200
143.2 -200
143.22 -200
143.24 -200
143.26 -200
143.28 -200
143.3 -200
143.32 -200
143.34 -200
143.36 -200
143.38 -200
143.4 -200
143.42 -200
143.44 -200
143.46 -200
143.48 -200
143.5 -200
143.52 -200
143.54 -200
143.56 -200
143.58 -200
143.6 -200
143.62 -200
143.64 -200
143.66 -200
143.68 -200
143.7 -200
143.72 -200
143.74 -200
143.76 -200
143.78 -200
143.8 -200
143.82 -200
143.84 -200
143.86 -200
143.88 -200
143.9 -200
143.92 -200
143.94 -200
143.96 -200
143.98 -200
144 -200
144.02 -200
144.04 -200
144.06 -200
144.08 -200
144.1 -200
144.12 -200
144.14 -200
144.16 -200
144.18 -200
144.2 -200
144.22 -200
144.24 -200
144.26 -200
144.28 -200
144.3 -200
144.32 -200
144.34 -200
144.36 -200
144.38 -200
144.4 -200
144.42 -200
144.44 -200
144.46 -200
144.48 -200
144.5 -200
144.52 -200
144.54 -200
144.56 -200
144.58 -200
144.6 -200
144.62 -200
144.64 -200
144.66 -200
144.68 -200
144.7 -200
144.72 -200
144.74 -200
144.76 -200
144.78 -200
144.8 -200
144.82 -200
144.84 -200
144.86 -200
144.88 -200
144.9 -200
144.92 -200
144.94 -200
144.96 -200
144.98 -200
145 -200
145.02 -200
145.04 -200
145.06 -200
145.08 -200
145.1 -200
145.12 -200
145.14 -200
145.16 -200
145.18 -200
145.2 -200
145.22 -200
145.24 -200
145.26 -200
145.28 -200
145.3 -200
145.32 -200
145.34 -200
145.36 -200
145.38 -200
145.4 -200
145.42 -200
145.44 -200
145.46 -200
145.48 -200
145.5 -200
145.52 -200
145.54 -200
145.56 -200
145.58 -200
145.6 -200
145.62 -200
145.64 -200
145.66 -200
145.68 -200
145.7 -200
145.72 -200
145.74 -200
145.76 -200
145.78 -200
145.8 -200
145.82 -200
145.84 -200
145.86 -200
145.88 -200
145.9 -200
145.92 -200
145.94 -200
145.96 -200
145.98 -200
146 -200
146.02 -200
146.04 -200
146.06 -200
146.08 -200
146.1 -200
146.12 -200
146.14 -200
146.16 -200
146.18 -200
146.2 -200
146.22 -200
146.24 -200
146.26 -200
146.28 -200
146.3 -200
146.32 -200
146.34 -200
146.36 -200
146.38 -200
146.4 -200
146.42 -200
146.44 -200
146.46 -200
146.48 -200
146.5 -200
146.52 -200
146.54 -200
146.56 -200
146.58 -200
146.6 -200
146.62 -200
146.64 -200
146.66 -200
146.68 -200
146.7 -200
146.72 -200
146.74 -200
146.76 -200
146.78 -200
146.8 -200
146.82 -200
146.84 -200
146.86 -200
146.88 -200
146.9 -200
146.92 -200
146.94 -200
146.96 -200
146.98 -200
147 -200
147.02 -200
147.04 -200
147.06 -200
147.08 -200
147.1 -200
147.12 -200
147.14 -200
147.16 -200
147.18 -200
147.2 -200
147.22 -200
147.24 -200
147.26 -200
147.28 -200
147.3 -200
147.32 -200
147.34 -200
147.36 -200
147.38 -200
147.4 -200
147.42 -200
147.44 -200
147.46 -200
147.48 -200
147.5 -200
147.52 -200
147.54 -200
147.56 -200
147.58 -200
147.6 -200
147.62 -200
147.64 -200
147.66 -200
147.68 -200
147.7 -200
147.72 -200
147.74 -200
147.76 -200
147.78 -200
147.8 -200
147.82 -200
147.84 -200
147.86 -200
147.88 -200
147.9 -200
147.92 -200
147.94 -200
147.96 -200
147.98 -200
148 -200
148.02 -200
148.04 -200
148.06 -200
148.08 -200
148.1 -200
148.12 -200
148.14 -200
148.16 -200
148.18 -200
148.2 -200
148.22 -200
148.24 -200
148.26 -200
148.28 -200
148.3 -200
148.32 -200
148.34 -200
148.36 -200
148.38 -200
148.4 -200
148.42 -200
148.44 -200
148.46 -200
148.48 -200
148.5 -200
148.52 -200
148.54 -200
148.56 -200
148.58 -200
148.6 -200
148.62 -200
148.64 -200
148.66 -200
148.68 -200
148.7 -200
148.72 -200
148.74 -200
148.76 -200
148.78 -200
148.8 -200
148.82 -200
148.84 -200
148.86 -200
148.88 -200
148.9 -200
148.92 -200
148.94 -200
148.96 -200
148.98 -200
149 -200
149.02 -200
149.04 -200
149.06 -200
149.08 -200
149.1 -200
149.12 -200
149.14 -200
149.16 -200
149.18 -200
149.2 -200
149.22 -200
149.24 -200
149.26 -200
149.28 -200
149.3 -200
149.32 -200
149.34 -200
149.36 -200
149.38 -200
149.4 -200
149.42 -200
149.44 -200
149.46 -200
149.48 -200
149.5 -200
149.52 -200
149.54 -200
149.56 -200
149.58 -200
149.6 -200
149.62 -200
149.64 -200
149.66 -200
149.68 -200
149.7 -200
149.72 -200
149.74 -200
149.76 -200
149.78 -200
149.8 -200
149.82 -200
149.84 -200
149.86 -200
149.88 -200
149.9 -200
149.92 -200
149.94 -200
149.96 -200
149.98 -200
150 -200
150.02 -200
150.04 -200
150.06 -200
150.08 -200
150.1 -200
150.12 -200
150.14 -200
150.16 -200
150.18 -200
150.2 -200
150.22 -200
150.24 -200
150.26 -200
150.28 -200
150.3 -200
150.32 -200
150.34 -200
150.36 -200
150.38 -200
150.4 -200
150.42 -200
150.44 -200
150.46 -200
150.48 -200
150.5 -200
150.52 -200
150.54 -200
150.56 -200
150.58 -200
150.6 -200
150.62 -200
150.64 -200
150.66 -200
150.68 -200
150.7 -200
150.72 -200
150.74 -200
150.76 -200
150.78 -200
150.8 -200
150.82 -200
150.84 -200
150.86 -200
150.88 -200
150.9 -200
150.92 -200
150.94 -200
150.96 -200
150.98 -200
151 -200
151.02 -200
151.04 -200
151.06 -200
151.08 -200
151.1 -200
151.12 -200
151.14 -200
151.16 -200
151.18 -200
151.2 -200
151.22 -200
151.24 -200
151.26 -200
151.28 -200
151.3 -200
151.32 -200
151.34 -200
151.36 -200
151.38 -200
151.4 -200
151.42 -200
151.44 -200
151.46 -200
151.48 -200
151.5 -200
151.52 -200
151.54 -200
151.56 -200
151.58 -200
151.6 -200
151.62 -200
151.64 -200
151.66 -200
151.68 -200
151.7 -200
151.72 -200
151.74 -200
151.76 -200
151.78 -200
151.8 -200
151.82 -200
151.84 -200
151.86 -200
151.88 -200
151.9 -200
151.92 -200
151.94 -200
151.96 -200
151.98 -200
152 -200
152.02 -200
152.04 -200
152.06 -200
152.08 -200
152.1 -200
152.12 -200
152.14 -200
152.16 -200
152.18 -200
152.2 -200
152.22 -200
152.24 -200
152.26 -200
152.28 -200
152.3 -200
152.32 -200
152.34 -200
152.36 -200
152.38 -200
152.4 -200
152.42 -200
152.44 -200
152.46 -200
152.48 -200
152.5 -200
152.52 -200
152.54 -200
152.56 -200
152.58 -200
152.6 -200
152.62 -200
152.64 -200
152.66 -200
152.68 -200
152.7 -200
152.72 -200
152.74 -200
152.76 -200
152.78 -200
152.8 -200
152.82 -200
152.84 -200
152.86 -200
152.88 -200
152.9 -200
152.92 -200
152.94 -200
152.96 -200
152.98 -200
153 -200
153.02 -200
153.04 -200
153.06 -200
153.08 -200
153.1 -200
153.12 -200
153.14 -200
153.16 -200
153.18 -200
153.2 -200
153.22 -200
153.24 -200
153.26 -200
153.28 -200
153.3 -200
153.32 -200
153.34 -200
153.36 -200
153.38 -200
153.4 -200
153.42 -200
153.44 -200
153.46 -200
153.48 -200
153.5 -200
153.52 -200
153.54 -200
153.56 -200
153.58 -200
153.6 -200
153.62 -200
153.64 -200
153.66 -200
153.68 -200
153.7 -200
153.72 -200
153.74 -200
153.76 -200
153.78 -200
153.8 -200
153.82 -200
153.84 -200
153.86 -200
153.88 -200
153.9 -200
153.92 -200
153.94 -200
153.96 -200
153.98 -200
154 -200
154.02 -200
154.04 -200
154.06 -200
154.08 -200
154.1 -200
154.12 -200
154.14 -200
154.16 -200
154.18 -200
154.2 -200
154.22 -200
154.24 -200
154.26 -200
154.28 -200
154.3 -200
154.32 -200
154.34 -200
154.36 -200
154.38 -200
154.4 -200
154.42 -200
154.44 -200
154.46 -200
154.48 -200
154.5 -200
154.52 -200
154.54 -200
154.56 -200
154.58 -200
154.6 -200
154.62 -200
154.64 -200
154.66 -200
154.68 -200
154.7 -200
154.72 -200
154.74 -200
154.76 -200
154.78 -200
154.8 -200
154.82 -200
154.84 -200
154.86 -200
154.88 -200
154.9 -200
154.92 -200
154.94 -200
154.96 -200
154.98 -200
155 -200
155.02 -200
155.04 -200
155.06 -200
155.08 -200
155.1 -200
155.12 -200
155.14 -200
155.16 -200
155.18 -200
155.2 -200
155.22 -200
155.24 -200
155.26 -200
155.28 -200
155.3 -200
155.32 -200
155.34 -200
155.36 -200
155.38 -200
155.4 -200
155.42 -200
155.44 -200
155.46 -200
155.48 -200
155.5 -200
155.52 -200
155.54 -200
155.56 -200
155.58 -200
155.6 -200
155.62 -200
155.64 -200
155.66 -200
155.68 -200
155.7 -200
155.72 -200
155.74 -200
155.76 -200
155.78 -200
155.8 -200
155.82 -200
155.84 -200
155.86 -200
155.88 -200
155.9 -200
155.92 -200
155.94 -200
155.96 -200
155.98 -200
156 -200
156.02 -200
156.04 -200
156.06 -200
156.08 -200
156.1 -200
156.12 -200
156.14 -200
156.16 -200
156.18 -200
156.2 -200
156.22 -200
156.24 -200
156.26 -200
156.28 -200
156.3 -200
156.32 -200
156.34 -200
156.36 -200
156.38 -200
156.4 -200
156.42 -200
156.44 -200
156.46 -200
156.48 -200
156.5 -200
156.52 -200
156.54 -200
156.56 -200
156.58 -200
156.6 -200
156.62 -200
156.64 -200
156.66 -200
156.68 -200
156.7 -200
156.72 -200
156.74 -200
156.76 -200
156.78 -200
156.8 -200
156.82 -200
156.84 -200
156.86 -200
156.88 -200
156.9 -200
156.92 -200
156.94 -200
156.96 -200
156.98 -200
157 -200
157.02 -200
157.04 -200
157.06 -200
157.08 -200
157.1 -200
157.12 -200
157.14 -200
157.16 -200
157.18 -200
157.2 -200
157.22 -200
157.24 -200
157.26 -200
157.28 -200
157.3 -200
157.32 -200
157.34 -200
157.36 -200
157.38 -200
157.4 -200
157.42 -200
157.44 -200
157.46 -200
157.48 -200
157.5 -200
157.52 -200
157.54 -200
157.56 -200
157.58 -200
157.6 -200
157.62 -200
157.64 -200
157.66 -200
157.68 -200
157.7 -200
157.72 -200
157.74 -200
157.76 -200
157.78 -200
157.8 -200
157.82 -200
157.84 -200
157.86 -200
157.88 -200
157.9 -200
157.92 -200
157.94 -200
157.96 -200
157.98 -200
158 -200
158.02 -200
158.04 -200
158.06 -200
158.08 -200
158.1 -200
158.12 -200
158.14 -200
158.16 -200
158.18 -200
158.2 -200
158.22 -200
158.24 -200
158.26 -200
158.28 -200
158.3 -200
158.32 -200
158.34 -200
158.36 -200
158.38 -200
158.4 -200
158.42 -200
158.44 -200
158.46 -200
158.48 -200
158.5 -200
158.52 -200
158.54 -200
158.56 -200
158.58 -200
158.6 -200
158.62 -200
158.64 -200
158.66 -200
158.68 -200
158.7 -200
158.72 -200
158.74 -200
158.76 -200
158.78 -200
158.8 -200
158.82 -200
158.84 -200
158.86 -200
158.88 -200
158.9 -200
158.92 -200
158.94 -200
158.96 -200
158.98 -200
159 -200
159.02 -200
159.04 -200
159.06 -200
159.08 -200
159.1 -200
159.12 -200
159.14 -200
159.16 -200
159.18 -200
159.2 -200
159.22 -200
159.24 -200
159.26 -200
159.28 -200
159.3 -200
159.32 -200
159.34 -200
159.36 -200
159.38 -200
159.4 -200
159.42 -200
159.44 -200
159.46 -200
159.48 -200
159.5 -200
159.52 -200
159.54 -200
159.56 -200
159.58 -200
159.6 -200
159.62 -200
159.64 -200
159.66 -200
159.68 -200
159.7 -200
159.72 -200
159.74 -200
159.76 -200
159.78 -200
159.8 -200
159.82 -200
159.84 -200
159.86 -200
159.88 -200
159.9 -200
159.92 -200
159.94 -200
159.96 -200
159.98 -200
160 -200
160.02 -200
160.04 -200
160.06 -200
160.08 -200
160.1 -200
160.12 -200
160.14 -200
160.16 -200
160.18 -200
160.2 -200
160.22 -200
160.24 -200
160.26 -200
160.28 -200
160.3 -200
160.32 -200
160.34 -200
160.36 -200
160.38 -200
160.4 -200
160.42 -200
160.44 -200
160.46 -200
160.48 -200
160.5 -200
160.52 -200
160.54 -200
160.56 -200
160.58 -200
160.6 -200
160.62 -200
160.64 -200
160.66 -200
160.68 -200
160.7 -200
160.72 -200
160.74 -200
160.76 -200
160.78 -200
160.8 -200
160.82 -200
160.84 -200
160.86 -200
160.88 -200
160.9 -200
160.92 -200
160.94 -200
160.96 -200
160.98 -200
161 -200
161.02 -200
161.04 -200
161.06 -200
161.08 -200
161.1 -200
161.12 -200
161.14 -200
161.16 -200
161.18 -200
161.2 -200
161.22 -200
161.24 -200
161.26 -200
161.28 -200
161.3 -200
161.32 -200
161.34 -200
161.36 -200
161.38 -200
161.4 -200
161.42 -200
161.44 -200
161.46 -200
161.48 -200
161.5 -200
161.52 -200
161.54 -200
161.56 -200
161.58 -200
161.6 -200
161.62 -200
161.64 -200
161.66 -200
161.68 -200
161.7 -200
161.72 -200
161.74 -200
161.76 -200
161.78 -200
161.8 -200
161.82 -200
161.84 -200
161.86 -200
161.88 -200
161.9 -200
161.92 -200
161.94 -200
161.96 -200
161.98 -200
162 -200
162.02 -200
162.04 -200
162.06 -200
162.08 -200
162.1 -200
162.12 -200
162.14 -200
162.16 -200
162.18 -200
162.2 -200
162.22 -200
162.24 -200
162.26 -200
162.28 -200
162.3 -200
162.32 -200
162.34 -200
162.36 -200
162.38 -200
162.4 -200
162.42 -200
162.44 -200
162.46 -200
162.48 -200
162.5 -200
162.52 -200
162.54 -200
162.56 -200
162.58 -200
162.6 -200
162.62 -200
162.64 -200
162.66 -200
162.68 -200
162.7 -200
162.72 -200
162.74 -200
162.76 -200
162.78 -200
162.8 -200
162.82 -200
162.84 -200
162.86 -200
162.88 -200
162.9 -200
162.92 -200
162.94 -200
162.96 -200
162.98 -200
163 -200
163.02 -200
163.04 -200
163.06 -200
163.08 -200
163.1 -200
163.12 -200
163.14 -200
163.16 -200
163.18 -200
163.2 -200
163.22 -200
163.24 -200
163.26 -200
163.28 -200
163.3 -200
163.32 -200
163.34 -200
163.36 -200
163.38 -200
163.4 -200
163.42 -200
163.44 -200
163.46 -200
163.48 -200
163.5 -200
163.52 -200
163.54 -200
163.56 -200
163.58 -200
163.6 -200
163.62 -200
163.64 -200
163.66 -200
163.68 -200
163.7 -200
163.72 -200
163.74 -200
163.76 -200
163.78 -200
163.8 -200
163.82 -200
163.84 -200
163.86 -200
163.88 -200
163.9 -200
163.92 -200
163.94 -200
163.96 -200
163.98 -200
164 -200
164.02 -200
164.04 -200
164.06 -200
164.08 -200
164.1 -200
164.12 -200
164.14 -200
164.16 -200
164.18 -200
164.2 -200
164.22 -200
164.24 -200
164.26 -200
164.28 -200
164.3 -200
164.32 -200
164.34 -200
164.36 -200
164.38 -200
164.4 -200
164.42 -200
164.44 -200
164.46 -200
164.48 -200
164.5 -200
164.52 -200
164.54 -200
164.56 -200
164.58 -200
164.6 -200
164.62 -200
164.64 -200
164.66 -200
164.68 -200
164.7 -200
164.72 -200
164.74 -200
164.76 -200
164.78 -200
164.8 -200
164.82 -200
164.84 -200
164.86 -200
164.88 -200
164.9 -200
164.92 -200
164.94 -200
164.96 -200
164.98 -200
165 -200
165.02 -200
165.04 -200
165.06 -200
165.08 -200
165.1 -200
165.12 -200
165.14 -200
165.16 -200
165.18 -200
165.2 -200
165.22 -200
165.24 -200
165.26 -200
165.28 -200
165.3 -200
165.32 -200
165.34 -200
165.36 -200
165.38 -200
165.4 -200
165.42 -200
165.44 -200
165.46 -200
165.48 -200
165.5 -200
165.52 -200
165.54 -200
165.56 -200
165.58 -200
165.6 -200
165.62 -200
165.64 -200
165.66 -200
165.68 -200
165.7 -200
165.72 -200
165.74 -200
165.76 -200
165.78 -200
165.8 -200
165.82 -200
165.84 -200
165.86 -200
165.88 -200
165.9 -200
165.92 -200
165.94 -200
165.96 -200
165.98 -200
166 -200
166.02 -200
166.04 -200
166.06 -200
166.08 -200
166.1 -200
166.12 -200
166.14 -200
166.16 -200
166.18 -200
166.2 -200
166.22 -200
166.24 -200
166.26 -200
166.28 -200
166.3 -200
166.32 -200
166.34 -200
166.36 -200
166.38 -200
166.4 -200
166.42 -200
166.44 -200
166.46 -200
166.48 -200
166.5 -200
166.52 -200
166.54 -200
166.56 -200
166.58 -200
166.6 -200
166.62 -200
166.64 -200
166.66 -200
166.68 -200
166.7 -200
166.72 -200
166.74 -200
166.76 -200
166.78 -200
166.8 -200
166.82 -200
166.84 -200
166.86 -200
166.88 -200
166.9 -200
166.92 -200
166.94 -200
166.96 -200
166.98 -200
167 -200
167.02 -200
167.04 -200
167.06 -200
167.08 -200
167.1 -200
167.12 -200
167.14 -200
167.16 -200
167.18 -200
167.2 -200
167.22 -200
167.24 -200
167.26 -200
167.28 -200
167.3 -200
167.32 -200
167.34 -200
167.36 -200
167.38 -200
167.4 -200
167.42 -200
167.44 -200
167.46 -200
167.48 -200
167.5 -200
167.52 -200
167.54 -200
167.56 -200
167.58 -200
167.6 -200
167.62 -200
167.64 -200
167.66 -200
167.68 -200
167.7 -200
167.72 -200
167.74 -200
167.76 -200
167.78 -200
167.8 -200
167.82 -200
167.84 -200
167.86 -200
167.88 -200
167.9 -200
167.92 -200
167.94 -200
167.96 -200
167.98 -200
168 -200
168.02 -200
168.04 -200
168.06 -200
168.08 -200
168.1 -200
168.12 -200
168.14 -200
168.16 -200
168.18 -200
168.2 -200
168.22 -200
168.24 -200
168.26 -200
168.28 -200
168.3 -200
168.32 -200
168.34 -200
168.36 -200
168.38 -200
168.4 -200
168.42 -200
168.44 -200
168.46 -200
168.48 -200
168.5 -200
168.52 -200
168.54 -200
168.56 -200
168.58 -200
168.6 -200
168.62 -200
168.64 -200
168.66 -200
168.68 -200
168.7 -200
168.72 -200
168.74 -200
168.76 -200
168.78 -200
168.8 -200
168.82 -200
168.84 -200
168.86 -200
168.88 -200
168.9 -200
168.92 -200
168.94 -200
168.96 -200
168.98 -200
169 -200
169.02 -200
169.04 -200
169.06 -200
169.08 -200
169.1 -200
169.12 -200
169.14 -200
169.16 -200
169.18 -200
169.2 -200
169.22 -200
169.24 -200
169.26 -200
169.28 -200
169.3 -200
169.32 -200
169.34 -200
169.36 -200
169.38 -200
169.4 -200
169.42 -200
169.44 -200
169.46 -200
169.48 -200
169.5 -200
169.52 -200
169.54 -200
169.56 -200
169.58 -200
169.6 -200
169.62 -200
169.64 -200
169.66 -200
169.68 -200
169.7 -200
169.72 -200
169.74 -200
169.76 -200
169.78 -200
169.8 -200
169.82 -200
169.84 -200
169.86 -200
169.88 -200
169.9 -200
169.92 -200
169.94 -200
169.96 -200
169.98 -200
170 -200
170.02 -200
170.04 -200
170.06 -200
170.08 -200
170.1 -200
170.12 -200
170.14 -200
170.16 -200
170.18 -200
170.2 -200
170.22 -200
170.24 -200
170.26 -200
170.28 -200
170.3 -200
170.32 -200
170.34 -200
170.36 -200
170.38 -200
170.4 -200
170.42 -200
170.44 -200
170.46 -200
170.48 -200
170.5 -200
170.52 -200
170.54 -200
170.56 -200
170.58 -200
170.6 -200
170.62 -200
170.64 -200
170.66 -200
170.68 -200
170.7 -200
170.72 -200
170.74 -200
170.76 -200
170.78 -200
170.8 -200
170.82 -200
170.84 -200
170.86 -200
170.88 -200
170.9 -200
170.92 -200
170.94 -200
170.96 -200
170.98 -200
171 -200
171.02 -200
171.04 -200
171.06 -200
171.08 -200
171.1 -200
171.12 -200
171.14 -200
171.16 -200
171.18 -200
171.2 -200
171.22 -200
171.24 -200
171.26 -200
171.28 -200
171.3 -200
171.32 -200
171.34 -200
171.36 -200
171.38 -200
171.4 -200
171.42 -200
171.44 -200
171.46 -200
171.48 -200
171.5 -200
171.52 -200
171.54 -200
171.56 -200
171.58 -200
171.6 -200
171.62 -200
171.64 -200
171.66 -200
171.68 -200
171.7 -200
171.72 -200
171.74 -200
171.76 -200
171.78 -200
171.8 -200
171.82 -200
171.84 -200
171.86 -200
171.88 -200
171.9 -200
171.92 -200
171.94 -200
171.96 -200
171.98 -200
172 -200
172.02 -200
172.04 -200
172.06 -200
172.08 -200
172.1 -200
172.12 -200
172.14 -200
172.16 -200
172.18 -200
172.2 -200
172.22 -200
172.24 -200
172.26 -200
172.28 -200
172.3 -200
172.32 -200
172.34 -200
172.36 -200
172.38 -200
172.4 -200
172.42 -200
172.44 -200
172.46 -200
172.48 -200
172.5 -200
172.52 -200
172.54 -200
172.56 -200
172.58 -200
172.6 -200
172.62 -200
172.64 -200
172.66 -200
172.68 -200
172.7 -200
172.72 -200
172.74 -200
172.76 -200
172.78 -200
172.8 -200
172.82 -200
172.84 -200
172.86 -200
172.88 -200
172.9 -200
172.92 -200
172.94 -200
172.96 -200
172.98 -200
173 -200
173.02 -200
173.04 -200
173.06 -200
173.08 -200
173.1 -200
173.12 -200
173.14 -200
173.16 -200
173.18 -200
173.2 -200
173.22 -200
173.24 -200
173.26 -200
173.28 -200
173.3 -200
173.32 -200
173.34 -200
173.36 -200
173.38 -200
173.4 -200
173.42 -200
173.44 -200
173.46 -200
173.48 -200
173.5 -200
173.52 -200
173.54 -200
173.56 -200
173.58 -200
173.6 -200
173.62 -200
173.64 -200
173.66 -200
173.68 -200
173.7 -200
173.72 -200
173.74 -200
173.76 -200
173.78 -200
173.8 -200
173.82 -200
173.84 -200
173.86 -200
173.88 -200
173.9 -200
173.92 -200
173.94 -200
173.96 -200
173.98 -200
174 -200
174.02 -200
174.04 -200
174.06 -200
174.08 -200
174.1 -200
174.12 -200
174.14 -200
174.16 -200
174.18 -200
174.2 -200
174.22 -200
174.24 -200
174.26 -200
174.28 -200
174.3 -200
174.32 -200
174.34 -200
174.36 -200
174.38 -200
174.4 -200
174.42 -200
174.44 -200
174.46 -200
174.48 -200
174.5 -200
174.52 -200
174.54 -200
174.56 -200
174.58 -200
174.6 -200
174.62 -200
174.64 -200
174.66 -200
174.68 -200
174.7 -200
174.72 -200
174.74 -200
174.76 -200
174.78 -200
174.8 -200
174.82 -200
174.84 -200
174.86 -200
174.88 -200
174.9 -200
174.92 -200
174.94 -200
174.96 -200
174.98 -200
175 -200
175.02 -200
175.04 -200
175.06 -200
175.08 -200
175.1 -200
175.12 -200
175.14 -200
175.16 -200
175.18 -200
175.2 -200
175.22 -200
175.24 -200
175.26 -200
175.28 -200
175.3 -200
175.32 -200
175.34 -200
175.36 -200
175.38 -200
175.4 -200
175.42 -200
175.44 -200
175.46 -200
175.48 -200
175.5 -200
175.52 -200
175.54 -200
175.56 -200
175.58 -200
175.6 -200
175.62 -200
175.64 -200
175.66 -200
175.68 -200
175.7 -200
175.72 -200
175.74 -200
175.76 -200
175.78 -200
175.8 -200
175.82 -200
175.84 -200
175.86 -200
175.88 -200
175.9 -200
175.92 -200
175.94 -200
175.96 -200
175.98 -200
176 -200
176.02 -200
176.04 -200
176.06 -200
176.08 -200
176.1 -200
176.12 -200
176.14 -200
176.16 -200
176.18 -200
176.2 -200
176.22 -200
176.24 -200
176.26 -200
176.28 -200
176.3 -200
176.32 -200
176.34 -200
176.36 -200
176.38 -200
176.4 -200
176.42 -200
176.44 -200
176.46 -200
176.48 -200
176.5 -200
176.52 -200
176.54 -200
176.56 -200
176.58 -200
176.6 -200
176.62 -200
176.64 -200
176.66 -200
176.68 -200
176.7 -200
176.72 -200
176.74 -200
176.76 -200
176.78 -200
176.8 -200
176.82 -200
176.84 -200
176.86 -200
176.88 -200
176.9 -200
176.92 -200
176.94 -200
176.96 -200
176.98 -200
177 -200
177.02 -200
177.04 -200
177.06 -200
177.08 -200
177.1 -200
177.12 -200
177.14 -200
177.16 -200
177.18 -200
177.2 -200
177.22 -200
177.24 -200
177.26 -200
177.28 -200
177.3 -200
177.32 -200
177.34 -200
177.36 -200
177.38 -200
177.4 -200
177.42 -200
177.44 -200
177.46 -200
177.48 -200
177.5 -200
177.52 -200
177.54 -200
177.56 -200
177.58 -200
177.6 -200
177.62 -200
177.64 -200
177.66 -200
177.68 -200
177.7 -200
177.72 -200
177.74 -200
177.76 -200
177.78 -200
177.8 -200
177.82 -200
177.84 -200
177.86 -200
177.88 -200
177.9 -200
177.92 -200
177.94 -200
177.96 -200
177.98 -200
178 -200
178.02 -200
178.04 -200
178.06 -200
178.08 -200
178.1 -200
178.12 -200
178.14 -200
178.16 -200
178.18 -200
178.2 -200
178.22 -200
178.24 -200
178.26 -200
178.28 -200
178.3 -200
178.32 -200
178.34 -200
178.36 -200
178.38 -200
178.4 -200
178.42 -200
178.44 -200
178.46 -200
178.48 -200
178.5 -200
178.52 -200
178.54 -200
178.56 -200
178.58 -200
178.6 -200
178.62 -200
178.64 -200
178.66 -200
178.68 -200
178.7 -200
178.72 -200
178.74 -200
178.76 -200
178.78 -200
178.8 -200
178.82 -200
178.84 -200
178.86 -200
178.88 -200
178.9 -200
178.92 -200
178.94 -200
178.96 -200
178.98 -200
179 -200
179.02 -200
179.04 -200
179.06 -200
179.08 -200
179.1 -200
179.12 -200
179.14 -200
179.16 -200
179.18 -200
179.2 -200
179.22 -200
179.24 -200
179.26 -200
179.28 -200
179.3 -200
179.32 -200
179.34 -200
179.36 -200
179.38 -200
179.4 -200
179.42 -200
179.44 -200
179.46 -200
179.48 -200
179.5 -200
179.52 -200
179.54 -200
179.56 -200
179.58 -200
179.6 -200
179.62 -200
179.64 -200
179.66 -200
179.68 -200
179.7 -200
179.72 -200
179.74 -200
179.76 -200
179.78 -200
179.8 -200
179.82 -200
179.84 -200
179.86 -200
179.88 -200
179.9 -200
179.92 -200
179.94 -200
179.96 -200
179.98 -200
180 -200
180.02 -200
180.04 -200
180.06 -200
180.08 -200
180.1 -200
180.12 -200
180.14 -200
180.16 -200
180.18 -200
180.2 -200
180.22 -200
180.24 -200
180.26 -200
180.28 -200
180.3 -200
180.32 -200
180.34 -200
180.36 -200
180.38 -200
180.4 -200
180.42 -200
180.44 -200
180.46 -200
180.48 -200
180.5 -200
180.52 -200
180.54 -200
180.56 -200
180.58 -200
180.6 -200
180.62 -200
180.64 -200
180.66 -200
180.68 -200
180.7 -200
180.72 -200
180.74 -200
180.76 -200
180.78 -200
180.8 -200
180.82 -200
180.84 -200
180.86 -200
180.88 -200
180.9 -200
180.92 -200
180.94 -200
180.96 -200
180.98 -200
181 -200
181.02 -200
181.04 -200
181.06 -200
181.08 -200
181.1 -200
181.12 -200
181.14 -200
181.16 -200
181.18 -200
181.2 -200
181.22 -200
181.24 -200
181.26 -200
181.28 -200
181.3 -200
181.32 -200
181.34 -200
181.36 -200
181.38 -200
181.4 -200
181.42 -200
181.44 -200
181.46 -200
181.48 -200
181.5 -200
181.52 -200
181.54 -200
181.56 -200
181.58 -200
181.6 -200
181.62 -200
181.64 -200
181.66 -200
181.68 -200
181.7 -200
181.72 -200
181.74 -200
181.76 -200
181.78 -200
181.8 -200
181.82 -200
181.84 -200
181.86 -200
181.88 -200
181.9 -200
181.92 -200
181.94 -200
181.96 -200
181.98 -200
182 -200
182.02 -200
182.04 -200
182.06 -200
182.08 -200
182.1 -200
182.12 -200
182.14 -200
182.16 -200
182.18 -200
182.2 -200
182.22 -200
182.24 -200
182.26 -200
182.28 -200
182.3 -200
182.32 -200
182.34 -200
182.36 -200
182.38 -200
182.4 -200
182.42 -200
182.44 -200
182.46 -200
182.48 -200
182.5 -200
182.52 -200
182.54 -200
182.56 -200
182.58 -200
182.6 -200
182.62 -200
182.64 -200
182.66 -200
182.68 -200
182.7 -200
182.72 -200
182.74 -200
182.76 -200
182.78 -200
182.8 -200
182.82 -200
182.84 -200
182.86 -200
182.88 -200
182.9 -200
182.92 -200
182.94 -200
182.96 -200
182.98 -200
183 -200
183.02 -200
183.04 -200
183.06 -200
183.08 -200
183.1 -200
183.12 -200
183.14 -200
183.16 -200
183.18 -200
183.2 -200
183.22 -200
183.24 -200
183.26 -200
183.28 -200
183.3 -200
183.32 -200
183.34 -200
183.36 -200
183.38 -200
183.4 -200
183.42 -200
183.44 -200
183.46 -200
183.48 -200
183.5 -200
183.52 -200
183.54 -200
183.56 -200
183.58 -200
183.6 -200
183.62 -200
183.64 -200
183.66 -200
183.68 -200
183.7 -200
183.72 -200
183.74 -200
183.76 -200
183.78 -200
183.8 -200
183.82 -200
183.84 -200
183.86 -200
183.88 -200
183.9 -200
183.92 -200
183.94 -200
183.96 -200
183.98 -200
184 -200
184.02 -200
184.04 -200
184.06 -200
184.08 -200
184.1 -200
184.12 -200
184.14 -200
184.16 -200
184.18 -200
184.2 -200
184.22 -200
184.24 -200
184.26 -200
184.28 -200
184.3 -200
184.32 -200
184.34 -200
184.36 -200
184.38 -200
184.4 -200
184.42 -200
184.44 -200
184.46 -200
184.48 -200
184.5 -200
184.52 -200
184.54 -200
184.56 -200
184.58 -200
184.6 -200
184.62 -200
184.64 -200
184.66 -200
184.68 -200
184.7 -200
184.72 -200
184.74 -200
184.76 -200
184.78 -200
184.8 -200
184.82 -200
184.84 -200
184.86 -200
184.88 -200
184.9 -200
184.92 -200
184.94 -200
184.96 -200
184.98 -200
185 -200
185.02 -200
185.04 -200
185.06 -200
185.08 -200
185.1 -200
185.12 -200
185.14 -200
185.16 -200
185.18 -200
185.2 -200
185.22 -200
185.24 -200
185.26 -200
185.28 -200
185.3 -200
185.32 -200
185.34 -200
185.36 -200
185.38 -200
185.4 -200
185.42 -200
185.44 -200
185.46 -200
185.48 -200
185.5 -200
185.52 -200
185.54 -200
185.56 -200
185.58 -200
185.6 -200
185.62 -200
185.64 -200
185.66 -200
185.68 -200
185.7 -200
185.72 -200
185.74 -200
185.76 -200
185.78 -200
185.8 -200
185.82 -200
185.84 -200
185.86 -200
185.88 -200
185.9 -200
185.92 -200
185.94 -200
185.96 -200
185.98 -200
186 -200
186.02 -200
186.04 -200
186.06 -200
186.08 -200
186.1 -200
186.12 -200
186.14 -200
186.16 -200
186.18 -200
186.2 -200
186.22 -200
186.24 -200
186.26 -200
186.28 -200
186.3 -200
186.32 -200
186.34 -200
186.36 -200
186.38 -200
186.4 -200
186.42 -200
186.44 -200
186.46 -200
186.48 -200
186.5 -200
186.52 -200
186.54 -200
186.56 -200
186.58 -200
186.6 -200
186.62 -200
186.64 -200
186.66 -200
186.68 -200
186.7 -200
186.72 -200
186.74 -200
186.76 -200
186.78 -200
186.8 -200
186.82 -200
186.84 -200
186.86 -200
186.88 -200
186.9 -200
186.92 -200
186.94 -200
186.96 -200
186.98 -200
187 -200
187.02 -200
187.04 -200
187.06 -200
187.08 -200
187.1 -200
187.12 -200
187.14 -200
187.16 -200
187.18 -200
187.2 -200
187.22 -200
187.24 -200
187.26 -200
187.28 -200
187.3 -200
187.32 -200
187.34 -200
187.36 -200
187.38 -200
187.4 -200
187.42 -200
187.44 -200
187.46 -200
187.48 -200
187.5 -200
187.52 -200
187.54 -200
187.56 -200
187.58 -200
187.6 -200
187.62 -200
187.64 -200
187.66 -200
187.68 -200
187.7 -200
187.72 -200
187.74 -200
187.76 -200
187.78 -200
187.8 -200
187.82 -200
187.84 -200
187.86 -200
187.88 -200
187.9 -200
187.92 -200
187.94 -200
187.96 -200
187.98 -200
188 -200
188.02 -200
188.04 -200
188.06 -200
188.08 -200
188.1 -200
188.12 -200
188.14 -200
188.16 -200
188.18 -200
188.2 -200
188.22 -200
188.24 -200
188.26 -200
188.28 -200
188.3 -200
188.32 -200
188.34 -200
188.36 -200
188.38 -200
188.4 -200
188.42 -200
188.44 -200
188.46 -200
188.48 -200
188.5 -200
188.52 -200
188.54 -200
188.56 -200
188.58 -200
188.6 -200
188.62 -200
188.64 -200
188.66 -200
188.68 -200
188.7 -200
188.72 -200
188.74 -200
188.76 -200
188.78 -200
188.8 -200
188.82 -200
188.84 -200
188.86 -200
188.88 -200
188.9 -200
188.92 -200
188.94 -200
188.96 -200
188.98 -200
189 -200
189.02 -200
189.04 -200
189.06 -200
189.08 -200
189.1 -200
189.12 -200
189.14 -200
189.16 -200
189.18 -200
189.2 -200
189.22 -200
189.24 -200
189.26 -200
189.28 -200
189.3 -200
189.32 -200
189.34 -200
189.36 -200
189.38 -200
189.4 -200
189.42 -200
189.44 -200
189.46 -200
189.48 -200
189.5 -200
189.52 -200
189.54 -200
189.56 -200
189.58 -200
189.6 -200
189.62 -200
189.64 -200
189.66 -200
189.68 -200
189.7 -200
189.72 -200
189.74 -200
189.76 -200
189.78 -200
189.8 -200
189.82 -200
189.84 -200
189.86 -200
189.88 -200
189.9 -200
189.92 -200
189.94 -200
189.96 -200
189.98 -200
190 -200
190.02 -200
190.04 -200
190.06 -200
190.08 -200
190.1 -200
190.12 -200
190.14 -200
190.16 -200
190.18 -200
190.2 -200
190.22 -200
190.24 -200
190.26 -200
190.28 -200
190.3 -200
190.32 -200
190.34 -200
190.36 -200
190.38 -200
190.4 -200
190.42 -200
190.44 -200
190.46 -200
190.48 -200
190.5 -200
190.52 -200
190.54 -200
190.56 -200
190.58 -200
190.6 -200
190.62 -200
190.64 -200
190.66 -200
190.68 -200
190.7 -200
190.72 -200
190.74 -200
190.76 -200
190.78 -200
190.8 -200
190.82 -200
190.84 -200
190.86 -200
190.88 -200
190.9 -200
190.92 -200
190.94 -200
190.96 -200
190.98 -200
191 -200
191.02 -200
191.04 -200
191.06 -200
191.08 -200
191.1 -200
191.12 -200
191.14 -200
191.16 -200
191.18 -200
191.2 -200
191.22 -200
191.24 -200
191.26 -200
191.28 -200
191.3 -200
191.32 -200
191.34 -200
191.36 -200
191.38 -200
191.4 -200
191.42 -200
191.44 -200
191.46 -200
191.48 -200
191.5 -200
191.52 -200
191.54 -200
191.56 -200
191.58 -200
191.6 -200
191.62 -200
191.64 -200
191.66 -200
191.68 -200
191.7 -200
191.72 -200
191.74 -200
191.76 -200
191.78 -200
191.8 -200
191.82 -200
191.84 -200
191.86 -200
191.88 -200
191.9 -200
191.92 -200
191.94 -200
191.96 -200
191.98 -200
192 -200
192.02 -200
192.04 -200
192.06 -200
192.08 -200
192.1 -200
192.12 -200
192.14 -200
192.16 -200
192.18 -200
192.2 -200
192.22 -200
192.24 -200
192.26 -200
192.28 -200
192.3 -200
192.32 -200
192.34 -200
192.36 -200
192.38 -200
192.4 -200
192.42 -200
192.44 -200
192.46 -200
192.48 -200
192.5 -200
192.52 -200
192.54 -200
192.56 -200
192.58 -200
192.6 -200
192.62 -200
192.64 -200
192.66 -200
192.68 -200
192.7 -200
192.72 -200
192.74 -200
192.76 -200
192.78 -200
192.8 -200
192.82 -200
192.84 -200
192.86 -200
192.88 -200
192.9 -200
192.92 -200
192.94 -200
192.96 -200
192.98 -200
193 -200
193.02 -200
193.04 -200
193.06 -200
193.08 -200
193.1 -200
193.12 -200
193.14 -200
193.16 -200
193.18 -200
193.2 -200
193.22 -200
193.24 -200
193.26 -200
193.28 -200
193.3 -200
193.32 -200
193.34 -200
193.36 -200
193.38 -200
193.4 -200
193.42 -200
193.44 -200
193.46 -200
193.48 -200
193.5 -200
193.52 -200
193.54 -200
193.56 -200
193.58 -200
193.6 -200
193.62 -200
193.64 -200
193.66 -200
193.68 -200
193.7 -200
193.72 -200
193.74 -200
193.76 -200
193.78 -200
193.8 -200
193.82 -200
193.84 -200
193.86 -200
193.88 -200
193.9 -200
193.92 -200
193.94 -200
193.96 -200
193.98 -200
194 -200
194.02 -200
194.04 -200
194.06 -200
194.08 -200
194.1 -200
194.12 -200
194.14 -200
194.16 -200
194.18 -200
194.2 -200
194.22 -200
194.24 -200
194.26 -200
194.28 -200
194.3 -200
194.32 -200
194.34 -200
194.36 -200
194.38 -200
194.4 -200
194.42 -200
194.44 -200
194.46 -200
194.48 -200
194.5 -200
194.52 -200
194.54 -200
194.56 -200
194.58 -200
194.6 -200
194.62 -200
194.64 -200
194.66 -200
194.68 -200
194.7 -200
194.72 -200
194.74 -200
194.76 -200
194.78 -200
194.8 -200
194.82 -200
194.84 -200
194.86 -200
194.88 -200
194.9 -200
194.92 -200
194.94 -200
194.96 -200
194.98 -200
195 -200
195.02 -200
195.04 -200
195.06 -200
195.08 -200
195.1 -200
195.12 -200
195.14 -200
195.16 -200
195.18 -200
195.2 -200
195.22 -200
195.24 -200
195.26 -200
195.28 -200
195.3 -200
195.32 -200
195.34 -200
195.36 -200
195.38 -200
195.4 -200
195.42 -200
195.44 -200
195.46 -200
195.48 -200
195.5 -200
195.52 -200
195.54 -200
195.56 -200
195.58 -200
195.6 -200
195.62 -200
195.64 -200
195.66 -200
195.68 -200
195.7 -200
195.72 -200
195.74 -200
195.76 -200
195.78 -200
195.8 -200
195.82 -200
195.84 -200
195.86 -200
195.88 -200
195.9 -200
195.92 -200
195.94 -200
195.96 -200
195.98 -200
196 -200
196.02 -200
196.04 -200
196.06 -200
196.08 -200
196.1 -200
196.12 -200
196.14 -200
196.16 -200
196.18 -200
196.2 -200
196.22 -200
196.24 -200
196.26 -200
196.28 -200
196.3 -200
196.32 -200
196.34 -200
196.36 -200
196.38 -200
196.4 -200
196.42 -200
196.44 -200
196.46 -200
196.48 -200
196.5 -200
196.52 -200
196.54 -200
196.56 -200
196.58 -200
196.6 -200
196.62 -200
196.64 -200
196.66 -200
196.68 -200
196.7 -200
196.72 -200
196.74 -200
196.76 -200
196.78 -200
196.8 -200
196.82 -200
196.84 -200
196.86 -200
196.88 -200
196.9 -200
196.92 -200
196.94 -200
196.96 -200
196.98 -200
197 -200
197.02 -200
197.04 -200
197.06 -200
197.08 -200
197.1 -200
197.12 -200
197.14 -200
197.16 -200
197.18 -200
197.2 -200
197.22 -200
197.24 -200
197.26 -200
197.28 -200
197.3 -200
197.32 -200
197.34 -200
197.36 -200
197.38 -200
197.4 -200
197.42 -200
197.44 -200
197.46 -200
197.48 -200
197.5 -200
197.52 -200
197.54 -200
197.56 -200
197.58 -200
197.6 -200
197.62 -200
197.64 -200
197.66 -200
197.68 -200
197.7 -200
197.72 -200
197.74 -200
197.76 -200
197.78 -200
197.8 -200
197.82 -200
197.84 -200
197.86 -200
197.88 -200
197.9 -200
197.92 -200
197.94 -200
197.96 -200
197.98 -200
198 -200
198.02 -200
198.04 -200
198.06 -200
198.08 -200
198.1 -200
198.12 -200
198.14 -200
198.16 -200
198.18 -200
198.2 -200
198.22 -200
198.24 -200
198.26 -200
198.28 -200
198.3 -200
198.32 -200
198.34 -200
198.36 -200
198.38 -200
198.4 -200
198.42 -200
198.44 -200
198.46 -200
198.48 -200
198.5 -200
198.52 -200
198.54 -200
198.56 -200
198.58 -200
198.6 -200
198.62 -200
198.64 -200
198.66 -200
198.68 -200
198.7 -200
198.72 -200
198.74 -200
198.76 -200
198.78 -200
198.8 -200
198.82 -200
198.84 -200
198.86 -200
198.88 -200
198.9 -200
198.92 -200
198.94 -200
198.96 -200
198.98 -200
199 -200
199.02 -200
199.04 -200
199.06 -200
199.08 -200
199.1 -200
199.12 -200
199.14 -200
199.16 -200
199.18 -200
199.2 -200
199.22 -200
199.24 -200
199.26 -200
199.28 -200
199.3 -200
199.32 -200
199.34 -200
199.36 -200
199.38 -200
199.4 -200
199.42 -200
199.44 -200
199.46 -200
199.48 -200
199.5 -200
199.52 -200
199.54 -200
199.56 -200
199.58 -200
199.6 -200
199.62 -200
199.64 -200
199.66 -200
199.68 -200
199.7 -200
199.72 -200
199.74 -200
199.76 -200
199.78 -200
199.8 -200
199.82 -200
199.84 -200
199.86 -200
199.88 -200
199.9 -200
199.92 -200
199.94 -200
199.96 -200
199.98 -200
200 -200
200.02 -200
200.04 -200
200.06 -200
200.08 -200
200.1 -200
200.12 -200
200.14 -200
200.16 -200
200.18 -200
200.2 -200
200.22 -200
200.24 -200
200.26 -200
200.28 -200
200.3 -200
200.32 -200
200.34 -200
200.36 -200
200.38 -200
200.4 -200
200.42 -200
200.44 -200
200.46 -200
200.48 -200
200.5 -200
200.52 -200
200.54 -200
200.56 -200
200.58 -200
200.6 -200
200.62 -200
200.64 -200
200.66 -200
200.68 -200
200.7 -200
200.72 -200
200.74 -200
200.76 -200
200.78 -200
200.8 -200
200.82 -200
200.84 -200
200.86 -200
200.88 -200
200.9 -200
200.92 -200
200.94 -200
200.96 -200
200.98 -200
201 -200
201.02 -200
201.04 -200
201.06 -200
201.08 -200
201.1 -200
201.12 -200
201.14 -200
201.16 -200
201.18 -200
201.2 -200
201.22 -200
201.24 -200
201.26 -200
201.28 -200
201.3 -200
201.32 -200
201.34 -200
201.36 -200
201.38 -200
201.4 -200
201.42 -200
201.44 -200
201.46 -200
201.48 -200
201.5 -200
201.52 -200
201.54 -200
201.56 -200
201.58 -200
201.6 -200
201.62 -200
201.64 -200
201.66 -200
201.68 -200
201.7 -200
201.72 -200
201.74 -200
201.76 -200
201.78 -200
201.8 -200
201.82 -200
201.84 -200
201.86 -200
201.88 -200
201.9 -200
201.92 -200
201.94 -200
201.96 -200
201.98 -200
202 -200
202.02 -200
202.04 -200
202.06 -200
202.08 -200
202.1 -200
202.12 -200
202.14 -200
202.16 -200
202.18 -200
202.2 -200
202.22 -200
202.24 -200
202.26 -200
202.28 -200
202.3 -200
202.32 -200
202.34 -200
202.36 -200
202.38 -200
202.4 -200
202.42 -200
202.44 -200
202.46 -200
202.48 -200
202.5 -200
202.52 -200
202.54 -200
202.56 -200
202.58 -200
202.6 -200
202.62 -200
202.64 -200
202.66 -200
202.68 -200
202.7 -200
202.72 -200
202.74 -200
202.76 -200
202.78 -200
202.8 -200
202.82 -200
202.84 -200
202.86 -200
202.88 -200
202.9 -200
202.92 -200
202.94 -200
202.96 -200
202.98 -200
203 -200
203.02 -200
203.04 -200
203.06 -200
203.08 -200
203.1 -200
203.12 -200
203.14 -200
203.16 -200
203.18 -200
203.2 -200
203.22 -200
203.24 -200
203.26 -200
203.28 -200
203.3 -200
203.32 -200
203.34 -200
203.36 -200
203.38 -200
203.4 -200
203.42 -200
203.44 -200
203.46 -200
203.48 -200
203.5 -200
203.52 -200
203.54 -200
203.56 -200
203.58 -200
203.6 -200
203.62 -200
203.64 -200
203.66 -200
203.68 -200
203.7 -200
203.72 -200
203.74 -200
203.76 -200
203.78 -200
203.8 -200
203.82 -200
203.84 -200
203.86 -200
203.88 -200
203.9 -200
203.92 -200
203.94 -200
203.96 -200
203.98 -200
204 -200
204.02 -200
204.04 -200
204.06 -200
204.08 -200
204.1 -200
204.12 -200
204.14 -200
204.16 -200
204.18 -200
204.2 -200
204.22 -200
204.24 -200
204.26 -200
204.28 -200
204.3 -200
204.32 -200
204.34 -200
204.36 -200
204.38 -200
204.4 -200
204.42 -200
204.44 -200
204.46 -200
204.48 -200
204.5 -200
204.52 -200
204.54 -200
204.56 -200
204.58 -200
204.6 -200
204.62 -200
204.64 -200
204.66 -200
204.68 -200
204.7 -200
204.72 -200
204.74 -200
204.76 -200
204.78 -200
204.8 -200
204.82 -200
204.84 -200
204.86 -200
204.88 -200
204.9 -200
204.92 -200
204.94 -200
204.96 -200
204.98 -200
205 -200
205.02 -200
205.04 -200
205.06 -200
205.08 -200
205.1 -200
205.12 -200
205.14 -200
205.16 -200
205.18 -200
205.2 -200
205.22 -200
205.24 -200
205.26 -200
205.28 -200
205.3 -200
205.32 -200
205.34 -200
205.36 -200
205.38 -200
205.4 -200
205.42 -200
205.44 -200
205.46 -200
205.48 -200
205.5 -200
205.52 -200
205.54 -200
205.56 -200
205.58 -200
205.6 -200
205.62 -200
205.64 -200
205.66 -200
205.68 -200
205.7 -200
205.72 -200
205.74 -200
205.76 -200
205.78 -200
205.8 -200
205.82 -200
205.84 -200
205.86 -200
205.88 -200
205.9 -200
205.92 -200
205.94 -200
205.96 -200
205.98 -200
206 -200
206.02 -200
206.04 -200
206.06 -200
206.08 -200
206.1 -200
206.12 -200
206.14 -200
206.16 -200
206.18 -200
206.2 -200
206.22 -200
206.24 -200
206.26 -200
206.28 -200
206.3 -200
206.32 -200
206.34 -200
206.36 -200
206.38 -200
206.4 -200
206.42 -200
206.44 -200
206.46 -200
206.48 -200
206.5 -200
206.52 -200
206.54 -200
206.56 -200
206.58 -200
206.6 -200
206.62 -200
206.64 -200
206.66 -200
206.68 -200
206.7 -200
206.72 -200
206.74 -200
206.76 -200
206.78 -200
206.8 -200
206.82 -200
206.84 -200
206.86 -200
206.88 -200
206.9 -200
206.92 -200
206.94 -200
206.96 -200
206.98 -200
207 -200
207.02 -200
207.04 -200
207.06 -200
207.08 -200
207.1 -200
207.12 -200
207.14 -200
207.16 -200
207.18 -200
207.2 -200
207.22 -200
207.24 -200
207.26 -200
207.28 -200
207.3 -200
207.32 -200
207.34 -200
207.36 -200
207.38 -200
207.4 -200
207.42 -200
207.44 -200
207.46 -200
207.48 -200
207.5 -200
207.52 -200
207.54 -200
207.56 -200
207.58 -200
207.6 -200
207.62 -200
207.64 -200
207.66 -200
207.68 -200
207.7 -200
207.72 -200
207.74 -200
207.76 -200
207.78 -200
207.8 -200
207.82 -200
207.84 -200
207.86 -200
207.88 -200
207.9 -200
207.92 -200
207.94 -200
207.96 -200
207.98 -200
208 -200
208.02 -200
208.04 -200
208.06 -200
208.08 -200
208.1 -200
208.12 -200
208.14 -200
208.16 -200
208.18 -200
208.2 -200
208.22 -200
208.24 -200
208.26 -200
208.28 -200
208.3 -200
208.32 -200
208.34 -200
208.36 -200
208.38 -200
208.4 -200
208.42 -200
208.44 -200
208.46 -200
208.48 -200
208.5 -200
208.52 -200
208.54 -200
208.56 -200
208.58 -200
208.6 -200
208.62 -200
208.64 -200
208.66 -200
208.68 -200
208.7 -200
208.72 -200
208.74 -200
208.76 -200
208.78 -200
208.8 -200
208.82 -200
208.84 -200
208.86 -200
208.88 -200
208.9 -200
208.92 -200
208.94 -200
208.96 -200
208.98 -200
209 -200
209.02 -200
209.04 -200
209.06 -200
209.08 -200
209.1 -200
209.12 -200
209.14 -200
209.16 -200
209.18 -200
209.2 -200
209.22 -200
209.24 -200
209.26 -200
209.28 -200
209.3 -200
209.32 -200
209.34 -200
209.36 -200
209.38 -200
209.4 -200
209.42 -200
209.44 -200
209.46 -200
209.48 -200
209.5 -200
209.52 -200
209.54 -200
209.56 -200
209.58 -200
209.6 -200
209.62 -200
209.64 -200
209.66 -200
209.68 -200
209.7 -200
209.72 -200
209.74 -200
209.76 -200
209.78 -200
209.8 -200
209.82 -200
209.84 -200
209.86 -200
209.88 -200
209.9 -200
209.92 -200
209.94 -200
209.96 -200
209.98 -200
210 -200
210.02 -200
210.04 -200
210.06 -200
210.08 -200
210.1 -200
210.12 -200
210.14 -200
210.16 -200
210.18 -200
210.2 -200
210.22 -200
210.24 -200
210.26 -200
210.28 -200
210.3 -200
210.32 -200
210.34 -200
210.36 -200
210.38 -200
210.4 -200
210.42 -200
210.44 -200
210.46 -200
210.48 -200
210.5 -200
210.52 -200
210.54 -200
210.56 -200
210.58 -200
210.6 -200
210.62 -200
210.64 -200
210.66 -200
210.68 -200
210.7 -200
210.72 -200
210.74 -200
210.76 -200
210.78 -200
210.8 -200
210.82 -200
210.84 -200
210.86 -200
210.88 -200
210.9 -200
210.92 -200
210.94 -200
210.96 -200
210.98 -200
211 -200
211.02 -200
211.04 -200
211.06 -200
211.08 -200
211.1 -200
211.12 -200
211.14 -200
211.16 -200
211.18 -200
211.2 -200
211.22 -200
211.24 -200
211.26 -200
211.28 -200
211.3 -200
211.32 -200
211.34 -200
211.36 -200
211.38 -200
211.4 -200
211.42 -200
211.44 -200
211.46 -200
211.48 -200
211.5 -200
211.52 -200
211.54 -200
211.56 -200
211.58 -200
211.6 -200
211.62 -200
211.64 -200
211.66 -200
211.68 -200
211.7 -200
211.72 -200
211.74 -200
211.76 -200
211.78 -200
211.8 -200
211.82 -200
211.84 -200
211.86 -200
211.88 -200
211.9 -200
211.92 -200
211.94 -200
211.96 -200
211.98 -200
212 -200
212.02 -200
212.04 -200
212.06 -200
212.08 -200
212.1 -200
212.12 -200
212.14 -200
212.16 -200
212.18 -200
212.2 -200
212.22 -200
212.24 -200
212.26 -200
212.28 -200
212.3 -200
212.32 -200
212.34 -200
212.36 -200
212.38 -200
212.4 -200
212.42 -200
212.44 -200
212.46 -200
212.48 -200
212.5 -200
212.52 -200
212.54 -200
212.56 -200
212.58 -200
212.6 -200
212.62 -200
212.64 -200
212.66 -200
212.68 -200
212.7 -200
212.72 -200
212.74 -200
212.76 -200
212.78 -200
212.8 -200
212.82 -200
212.84 -200
212.86 -200
212.88 -200
212.9 -200
212.92 -200
212.94 -200
212.96 -200
212.98 -200
213 -200
213.02 -200
213.04 -200
213.06 -200
213.08 -200
213.1 -200
213.12 -200
213.14 -200
213.16 -200
213.18 -200
213.2 -200
213.22 -200
213.24 -200
213.26 -200
213.28 -200
213.3 -200
213.32 -200
213.34 -200
213.36 -200
213.38 -200
213.4 -200
213.42 -200
213.44 -200
213.46 -200
213.48 -200
213.5 -200
213.52 -200
213.54 -200
213.56 -200
213.58 -200
213.6 -200
213.62 -200
213.64 -200
213.66 -200
213.68 -200
213.7 -200
213.72 -200
213.74 -200
213.76 -200
213.78 -200
213.8 -200
213.82 -200
213.84 -200
213.86 -200
213.88 -200
213.9 -200
213.92 -200
213.94 -200
213.96 -200
213.98 -200
214 -200
214.02 -200
214.04 -200
214.06 -200
214.08 -200
214.1 -200
214.12 -200
214.14 -200
214.16 -200
214.18 -200
214.2 -200
214.22 -200
214.24 -200
214.26 -200
214.28 -200
214.3 -200
214.32 -200
214.34 -200
214.36 -200
214.38 -200
214.4 -200
214.42 -200
214.44 -200
214.46 -200
214.48 -200
214.5 -200
214.52 -200
214.54 -200
214.56 -200
214.58 -200
214.6 -200
214.62 -200
214.64 -200
214.66 -200
214.68 -200
214.7 -200
214.72 -200
214.74 -200
214.76 -200
214.78 -200
214.8 -200
214.82 -200
214.84 -200
214.86 -200
214.88 -200
214.9 -200
214.92 -200
214.94 -200
214.96 -200
214.98 -200
215 -200
215.02 -200
215.04 -200
215.06 -200
215.08 -200
215.1 -200
215.12 -200
215.14 -200
215.16 -200
215.18 -200
215.2 -200
215.22 -200
215.24 -200
215.26 -200
215.28 -200
215.3 -200
215.32 -200
215.34 -200
215.36 -200
215.38 -200
215.4 -200
215.42 -200
215.44 -200
215.46 -200
215.48 -200
215.5 -200
215.52 -200
215.54 -200
215.56 -200
215.58 -200
215.6 -200
215.62 -200
215.64 -200
215.66 -200
215.68 -200
215.7 -200
215.72 -200
215.74 -200
215.76 -200
215.78 -200
215.8 -200
215.82 -200
215.84 -200
215.86 -200
215.88 -200
215.9 -200
215.92 -200
215.94 -200
215.96 -200
215.98 -200
216 -200
216.02 -200
216.04 -200
216.06 -200
216.08 -200
216.1 -200
216.12 -200
216.14 -200
216.16 -200
216.18 -200
216.2 -200
216.22 -200
216.24 -200
216.26 -200
216.28 -200
216.3 -200
216.32 -200
216.34 -200
216.36 -200
216.38 -200
216.4 -200
216.42 -200
216.44 -200
216.46 -200
216.48 -200
216.5 -200
216.52 -200
216.54 -200
216.56 -200
216.58 -200
216.6 -200
216.62 -200
216.64 -200
216.66 -200
216.68 -200
216.7 -200
216.72 -200
216.74 -200
216.76 -200
216.78 -200
216.8 -200
216.82 -200
216.84 -200
216.86 -200
216.88 -200
216.9 -200
216.92 -200
216.94 -200
216.96 -200
216.98 -200
217 -200
217.02 -200
217.04 -200
217.06 -200
217.08 -200
217.1 -200
217.12 -200
217.14 -200
217.16 -200
217.18 -200
217.2 -200
217.22 -200
217.24 -200
217.26 -200
217.28 -200
217.3 -200
217.32 -200
217.34 -200
217.36 -200
217.38 -200
217.4 -200
217.42 -200
217.44 -200
217.46 -200
217.48 -200
217.5 -200
217.52 -200
217.54 -200
217.56 -200
217.58 -200
217.6 -200
217.62 -200
217.64 -200
217.66 -200
217.68 -200
217.7 -200
217.72 -200
217.74 -200
217.76 -200
217.78 -200
217.8 -200
217.82 -200
217.84 -200
217.86 -200
217.88 -200
217.9 -200
217.92 -200
217.94 -200
217.96 -200
217.98 -200
218 -200
218.02 -200
218.04 -200
218.06 -200
218.08 -200
218.1 -200
218.12 -200
218.14 -200
218.16 -200
218.18 -200
218.2 -200
218.22 -200
218.24 -200
218.26 -200
218.28 -200
218.3 -200
218.32 -200
218.34 -200
218.36 -200
218.38 -200
218.4 -200
218.42 -200
218.44 -200
218.46 -200
218.48 -200
218.5 -200
218.52 -200
218.54 -200
218.56 -200
218.58 -200
218.6 -200
218.62 -200
218.64 -200
218.66 -200
218.68 -200
218.7 -200
218.72 -200
218.74 -200
218.76 -200
218.78 -200
218.8 -200
218.82 -200
218.84 -200
218.86 -200
218.88 -200
218.9 -200
218.92 -200
218.94 -200
218.96 -200
218.98 -200
219 -200
219.02 -200
219.04 -200
219.06 -200
219.08 -200
219.1 -200
219.12 -200
219.14 -200
219.16 -200
219.18 -200
219.2 -200
219.22 -200
219.24 -200
219.26 -200
219.28 -200
219.3 -200
219.32 -200
219.34 -200
219.36 -200
219.38 -200
219.4 -200
219.42 -200
219.44 -200
219.46 -200
219.48 -200
219.5 -200
219.52 -200
219.54 -200
219.56 -200
219.58 -200
219.6 -200
219.62 -200
219.64 -200
219.66 -200
219.68 -200
219.7 -200
219.72 -200
219.74 -200
219.76 -200
219.78 -200
219.8 -200
219.82 -200
219.84 -200
219.86 -200
219.88 -200
219.9 -200
219.92 -200
219.94 -200
219.96 -200
219.98 -200
220 -200
220.02 -200
220.04 -200
220.06 -200
220.08 -200
220.1 -200
220.12 -200
220.14 -200
220.16 -200
220.18 -200
220.2 -200
220.22 -200
220.24 -200
220.26 -200
220.28 -200
220.3 -200
220.32 -200
220.34 -200
220.36 -200
220.38 -200
220.4 -200
220.42 -200
220.44 -200
220.46 -200
220.48 -200
220.5 -200
220.52 -200
220.54 -200
220.56 -200
220.58 -200
220.6 -200
220.62 -200
220.64 -200
220.66 -200
220.68 -200
220.7 -200
220.72 -200
220.74 -200
220.76 -200
220.78 -200
220.8 -200
220.82 -200
220.84 -200
220.86 -200
220.88 -200
220.9 -200
220.92 -200
220.94 -200
220.96 -200
220.98 -200
221 -200
221.02 -200
221.04 -200
221.06 -200
221.08 -200
221.1 -200
221.12 -200
221.14 -200
221.16 -200
221.18 -200
221.2 -200
221.22 -200
221.24 -200
221.26 -200
221.28 -200
221.3 -200
221.32 -200
221.34 -200
221.36 -200
221.38 -200
221.4 -200
221.42 -200
221.44 -200
221.46 -200
221.48 -200
221.5 -200
221.52 -200
221.54 -200
221.56 -200
221.58 -200
221.6 -200
221.62 -200
221.64 -200
221.66 -200
221.68 -200
221.7 -200
221.72 -200
221.74 -200
221.76 -200
221.78 -200
221.8 -200
221.82 -200
221.84 -200
221.86 -200
221.88 -200
221.9 -200
221.92 -200
221.94 -200
221.96 -200
221.98 -200
222 -200
222.02 -200
222.04 -200
222.06 -200
222.08 -200
222.1 -200
222.12 -200
222.14 -200
222.16 -200
222.18 -200
222.2 -200
222.22 -200
222.24 -200
222.26 -200
222.28 -200
222.3 -200
222.32 -200
222.34 -200
222.36 -200
222.38 -200
222.4 -200
222.42 -200
222.44 -200
222.46 -200
222.48 -200
222.5 -200
222.52 -200
222.54 -200
222.56 -200
222.58 -200
222.6 -200
222.62 -200
222.64 -200
222.66 -200
222.68 -200
222.7 -200
222.72 -200
222.74 -200
222.76 -200
222.78 -200
222.8 -200
222.82 -200
222.84 -200
222.86 -200
222.88 -200
222.9 -200
222.92 -200
222.94 -200
222.96 -200
222.98 -200
223 -200
223.02 -200
223.04 -200
223.06 -200
223.08 -200
223.1 -200
223.12 -200
223.14 -200
223.16 -200
223.18 -200
223.2 -200
223.22 -200
223.24 -200
223.26 -200
223.28 -200
223.3 -200
223.32 -200
223.34 -200
223.36 -200
223.38 -200
223.4 -200
223.42 -200
223.44 -200
223.46 -200
223.48 -200
223.5 -200
223.52 -200
223.54 -200
223.56 -200
223.58 -200
223.6 -200
223.62 -200
223.64 -200
223.66 -200
223.68 -200
223.7 -200
223.72 -200
223.74 -200
223.76 -200
223.78 -200
223.8 -200
223.82 -200
223.84 -200
223.86 -200
223.88 -200
223.9 -200
223.92 -200
223.94 -200
223.96 -200
223.98 -200
224 -200
224.02 -200
224.04 -200
224.06 -200
224.08 -200
224.1 -200
224.12 -200
224.14 -200
224.16 -200
224.18 -200
224.2 -200
224.22 -200
224.24 -200
224.26 -200
224.28 -200
224.3 -200
224.32 -200
224.34 -200
224.36 -200
224.38 -200
224.4 -200
224.42 -200
224.44 -200
224.46 -200
224.48 -200
224.5 -200
224.52 -200
224.54 -200
224.56 -200
224.58 -200
224.6 -200
224.62 -200
224.64 -200
224.66 -200
224.68 -200
224.7 -200
224.72 -200
224.74 -200
224.76 -200
224.78 -200
224.8 -200
224.82 -200
224.84 -200
224.86 -200
224.88 -200
224.9 -200
224.92 -200
224.94 -200
224.96 -200
224.98 -200
225 -200
225.02 -200
225.04 -200
225.06 -200
225.08 -200
225.1 -200
225.12 -200
225.14 -200
225.16 -200
225.18 -200
225.2 -200
225.22 -200
225.24 -200
225.26 -200
225.28 -200
225.3 -200
225.32 -200
225.34 -200
225.36 -200
225.38 -200
225.4 -200
225.42 -200
225.44 -200
225.46 -200
225.48 -200
225.5 -200
225.52 -200
225.54 -200
225.56 -200
225.58 -200
225.6 -200
225.62 -200
225.64 -200
225.66 -200
225.68 -200
225.7 -200
225.72 -200
225.74 -200
225.76 -200
225.78 -200
225.8 -200
225.82 -200
225.84 -200
225.86 -200
225.88 -200
225.9 -200
225.92 -200
225.94 -200
225.96 -200
225.98 -200
226 -200
226.02 -200
226.04 -200
226.06 -200
226.08 -200
226.1 -200
226.12 -200
226.14 -200
226.16 -200
226.18 -200
226.2 -200
226.22 -200
226.24 -200
226.26 -200
226.28 -200
226.3 -200
226.32 -200
226.34 -200
226.36 -200
226.38 -200
226.4 -200
226.42 -200
226.44 -200
226.46 -200
226.48 -200
226.5 -200
226.52 -200
226.54 -200
226.56 -200
226.58 -200
226.6 -200
226.62 -200
226.64 -200
226.66 -200
226.68 -200
226.7 -200
226.72 -200
226.74 -200
226.76 -200
226.78 -200
226.8 -200
226.82 -200
226.84 -200
226.86 -200
226.88 -200
226.9 -200
226.92 -200
226.94 -200
226.96 -200
226.98 -200
227 -200
227.02 -200
227.04 -200
227.06 -200
227.08 -200
227.1 -200
227.12 -200
227.14 -200
227.16 -200
227.18 -200
227.2 -200
227.22 -200
227.24 -200
227.26 -200
227.28 -200
227.3 -200
227.32 -200
227.34 -200
227.36 -200
227.38 -200
227.4 -200
227.42 -200
227.44 -200
227.46 -200
227.48 -200
227.5 -200
227.52 -200
227.54 -200
227.56 -200
227.58 -200
227.6 -200
227.62 -200
227.64 -200
227.66 -200
227.68 -200
227.7 -200
227.72 -200
227.74 -200
227.76 -200
227.78 -200
227.8 -200
227.82 -200
227.84 -200
227.86 -200
227.88 -200
227.9 -200
227.92 -200
227.94 -200
227.96 -200
227.98 -200
228 -200
228.02 -200
228.04 -200
228.06 -200
228.08 -200
228.1 -200
228.12 -200
228.14 -200
228.16 -200
228.18 -200
228.2 -200
228.22 -200
228.24 -200
228.26 -200
228.28 -200
228.3 -200
228.32 -200
228.34 -200
228.36 -200
228.38 -200
228.4 -200
228.42 -200
228.44 -200
228.46 -200
228.48 -200
228.5 -200
228.52 -200
228.54 -200
228.56 -200
228.58 -200
228.6 -200
228.62 -200
228.64 -200
228.66 -200
228.68 -200
228.7 -200
228.72 -200
228.74 -200
228.76 -200
228.78 -200
228.8 -200
228.82 -200
228.84 -200
228.86 -200
228.88 -200
228.9 -200
228.92 -200
228.94 -200
228.96 -200
228.98 -200
229 -200
229.02 -200
229.04 -200
229.06 -200
229.08 -200
229.1 -200
229.12 -200
229.14 -200
229.16 -200
229.18 -200
229.2 -200
229.22 -200
229.24 -200
229.26 -200
229.28 -200
229.3 -200
229.32 -200
229.34 -200
229.36 -200
229.38 -200
229.4 -200
229.42 -200
229.44 -200
229.46 -200
229.48 -200
229.5 -200
229.52 -200
229.54 -200
229.56 -200
229.58 -200
229.6 -200
229.62 -200
229.64 -200
229.66 -200
229.68 -200
229.7 -200
229.72 -200
229.74 -200
229.76 -200
229.78 -200
229.8 -200
229.82 -200
229.84 -200
229.86 -200
229.88 -200
229.9 -200
229.92 -200
229.94 -200
229.96 -200
229.98 -200
230 -200
230.02 -200
230.04 -200
230.06 -200
230.08 -200
230.1 -200
230.12 -200
230.14 -200
230.16 -200
230.18 -200
230.2 -200
230.22 -200
230.24 -200
230.26 -200
230.28 -200
230.3 -200
230.32 -200
230.34 -200
230.36 -200
230.38 -200
230.4 -200
230.42 -200
230.44 -200
230.46 -200
230.48 -200
230.5 -200
230.52 -200
230.54 -200
230.56 -200
230.58 -200
230.6 -200
230.62 -200
230.64 -200
230.66 -200
230.68 -200
230.7 -200
230.72 -200
230.74 -200
230.76 -200
230.78 -200
230.8 -200
230.82 -200
230.84 -200
230.86 -200
230.88 -200
230.9 -200
230.92 -200
230.94 -200
230.96 -200
230.98 -200
231 -200
231.02 -200
231.04 -200
231.06 -200
231.08 -200
231.1 -200
231.12 -200
231.14 -200
231.16 -200
231.18 -200
231.2 -200
231.22 -200
231.24 -200
231.26 -200
231.28 -200
231.3 -200
231.32 -200
231.34 -200
231.36 -200
231.38 -200
231.4 -200
231.42 -200
231.44 -200
231.46 -200
231.48 -200
231.5 -200
231.52 -200
231.54 -200
231.56 -200
231.58 -200
231.6 -200
231.62 -200
231.64 -200
231.66 -200
231.68 -200
231.7 -200
231.72 -200
231.74 -200
231.76 -200
231.78 -200
231.8 -200
231.82 -200
231.84 -200
231.86 -200
231.88 -200
231.9 -200
231.92 -200
231.94 -200
231.96 -200
231.98 -200
232 -200
232.02 -200
232.04 -200
232.06 -200
232.08 -200
232.1 -200
232.12 -200
232.14 -200
232.16 -200
232.18 -200
232.2 -200
232.22 -200
232.24 -200
232.26 -200
232.28 -200
232.3 -200
232.32 -200
232.34 -200
232.36 -200
232.38 -200
232.4 -200
232.42 -200
232.44 -200
232.46 -200
232.48 -200
232.5 -200
232.52 -200
232.54 -200
232.56 -200
232.58 -200
232.6 -200
232.62 -200
232.64 -200
232.66 -200
232.68 -200
232.7 -200
232.72 -200
232.74 -200
232.76 -200
232.78 -200
232.8 -200
232.82 -200
232.84 -200
232.86 -200
232.88 -200
232.9 -200
232.92 -200
232.94 -200
232.96 -200
232.98 -200
233 -200
233.02 -200
233.04 -200
233.06 -200
233.08 -200
233.1 -200
233.12 -200
233.14 -200
233.16 -200
233.18 -200
233.2 -200
233.22 -200
233.24 -200
233.26 -200
233.28 -200
233.3 -200
233.32 -200
233.34 -200
233.36 -200
233.38 -200
233.4 -200
233.42 -200
233.44 -200
233.46 -200
233.48 -200
233.5 -200
233.52 -200
233.54 -200
233.56 -200
233.58 -200
233.6 -200
233.62 -200
233.64 -200
233.66 -200
233.68 -200
233.7 -200
233.72 -200
233.74 -200
233.76 -200
233.78 -200
233.8 -200
233.82 -200
233.84 -200
233.86 -200
233.88 -200
233.9 -200
233.92 -200
233.94 -200
233.96 -200
233.98 -200
234 -200
234.02 -200
234.04 -200
234.06 -200
234.08 -200
234.1 -200
234.12 -200
234.14 -200
234.16 -200
234.18 -200
234.2 -200
234.22 -200
234.24 -200
234.26 -200
234.28 -200
234.3 -200
234.32 -200
234.34 -200
234.36 -200
234.38 -200
234.4 -200
234.42 -200
234.44 -200
234.46 -200
234.48 -200
234.5 -200
234.52 -200
234.54 -200
234.56 -200
234.58 -200
234.6 -200
234.62 -200
234.64 -200
234.66 -200
234.68 -200
234.7 -200
234.72 -200
234.74 -200
234.76 -200
234.78 -200
234.8 -200
234.82 -200
234.84 -200
234.86 -200
234.88 -200
234.9 -200
234.92 -200
234.94 -200
234.96 -200
234.98 -200
235 -200
235.02 -200
235.04 -200
235.06 -200
235.08 -200
235.1 -200
235.12 -200
235.14 -200
235.16 -200
235.18 -200
235.2 -200
235.22 -200
235.24 -200
235.26 -200
235.28 -200
235.3 -200
235.32 -200
235.34 -200
235.36 -200
235.38 -200
235.4 -200
235.42 -200
235.44 -200
235.46 -200
235.48 -200
235.5 -200
235.52 -200
235.54 -200
235.56 -200
235.58 -200
235.6 -200
235.62 -200
235.64 -200
235.66 -200
235.68 -200
235.7 -200
235.72 -200
235.74 -200
235.76 -200
235.78 -200
235.8 -200
235.82 -200
235.84 -200
235.86 -200
235.88 -200
235.9 -200
235.92 -200
235.94 -200
235.96 -200
235.98 -200
236 -200
236.02 -200
236.04 -200
236.06 -200
236.08 -200
236.1 -200
236.12 -200
236.14 -200
236.16 -200
236.18 -200
236.2 -200
236.22 -200
236.24 -200
236.26 -200
236.28 -200
236.3 -200
236.32 -200
236.34 -200
236.36 -200
236.38 -200
236.4 -200
236.42 -200
236.44 -200
236.46 -200
236.48 -200
236.5 -200
236.52 -200
236.54 -200
236.56 -200
236.58 -200
236.6 -200
236.62 -200
236.64 -200
236.66 -200
236.68 -200
236.7 -200
236.72 -200
236.74 -200
236.76 -200
236.78 -200
236.8 -200
236.82 -200
236.84 -200
236.86 -200
236.88 -200
236.9 -200
236.92 -200
236.94 -200
236.96 -200
236.98 -200
237 -200
237.02 -200
237.04 -200
237.06 -200
237.08 -200
237.1 -200
237.12 -200
237.14 -200
237.16 -200
237.18 -200
237.2 -200
237.22 -200
237.24 -200
237.26 -200
237.28 -200
237.3 -200
237.32 -200
237.34 -200
237.36 -200
237.38 -200
237.4 -200
237.42 -200
237.44 -200
237.46 -200
237.48 -200
237.5 -200
237.52 -200
237.54 -200
237.56 -200
237.58 -200
237.6 -200
237.62 -200
237.64 -200
237.66 -200
237.68 -200
237.7 -200
237.72 -200
237.74 -200
237.76 -200
237.78 -200
237.8 -200
237.82 -200
237.84 -200
237.86 -200
237.88 -200
237.9 -200
237.92 -200
237.94 -200
237.96 -200
237.98 -200
238 -200
238.02 -200
238.04 -200
238.06 -200
238.08 -200
238.1 -200
238.12 -200
238.14 -200
238.16 -200
238.18 -200
238.2 -200
238.22 -200
238.24 -200
238.26 -200
238.28 -200
238.3 -200
238.32 -200
238.34 -200
238.36 -200
238.38 -200
238.4 -200
238.42 -200
238.44 -200
238.46 -200
238.48 -200
238.5 -200
238.52 -200
238.54 -200
238.56 -200
238.58 -200
238.6 -200
238.62 -200
238.64 -200
238.66 -200
238.68 -200
238.7 -200
238.72 -200
238.74 -200
238.76 -200
238.78 -200
238.8 -200
238.82 -200
238.84 -200
238.86 -200
238.88 -200
238.9 -200
238.92 -200
238.94 -200
238.96 -200
238.98 -200
239 -200
239.02 -200
239.04 -200
239.06 -200
239.08 -200
239.1 -200
239.12 -200
239.14 -200
239.16 -200
239.18 -200
239.2 -200
239.22 -200
239.24 -200
239.26 -200
239.28 -200
239.3 -200
239.32 -200
239.34 -200
239.36 -200
239.38 -200
239.4 -200
239.42 -200
239.44 -200
239.46 -200
239.48 -200
239.5 -200
239.52 -200
239.54 -200
239.56 -200
239.58 -200
239.6 -200
239.62 -200
239.64 -200
239.66 -200
239.68 -200
239.7 -200
239.72 -200
239.74 -200
239.76 -200
239.78 -200
239.8 -200
239.82 -200
239.84 -200
239.86 -200
239.88 -200
239.9 -200
239.92 -200
239.94 -200
239.96 -200
239.98 -200
240 -200
240.02 -200
240.04 -200
240.06 -200
240.08 -200
240.1 -200
240.12 -200
240.14 -200
240.16 -200
240.18 -200
240.2 -200
240.22 -200
240.24 -200
240.26 -200
240.28 -200
240.3 -200
240.32 -200
240.34 -200
240.36 -200
240.38 -200
240.4 -200
240.42 -200
240.44 -200
240.46 -200
240.48 -200
240.5 -200
240.52 -200
240.54 -200
240.56 -200
240.58 -200
240.6 -200
240.62 -200
240.64 -200
240.66 -200
240.68 -200
240.7 -200
240.72 -200
240.74 -200
240.76 -200
240.78 -200
240.8 -200
240.82 -200
240.84 -200
240.86 -200
240.88 -200
240.9 -200
240.92 -200
240.94 -200
240.96 -200
240.98 -200
241 -200
241.02 -200
241.04 -200
241.06 -200
241.08 -200
241.1 -200
241.12 -200
241.14 -200
241.16 -200
241.18 -200
241.2 -200
241.22 -200
241.24 -200
241.26 -200
241.28 -200
241.3 -200
241.32 -200
241.34 -200
241.36 -200
241.38 -200
241.4 -200
241.42 -200
241.44 -200
241.46 -200
241.48 -200
241.5 -200
241.52 -200
241.54 -200
241.56 -200
241.58 -200
241.6 -200
241.62 -200
241.64 -200
241.66 -200
241.68 -200
241.7 -200
241.72 -200
241.74 -200
241.76 -200
241.78 -200
241.8 -200
241.82 -200
241.84 -200
241.86 -200
241.88 -200
241.9 -200
241.92 -200
241.94 -200
241.96 -200
241.98 -200
242 -200
242.02 -200
242.04 -200
242.06 -200
242.08 -200
242.1 -200
242.12 -200
242.14 -200
242.16 -200
242.18 -200
242.2 -200
242.22 -200
242.24 -200
242.26 -200
242.28 -200
242.3 -200
242.32 -200
242.34 -200
242.36 -200
242.38 -200
242.4 -200
242.42 -200
242.44 -200
242.46 -200
242.48 -200
242.5 -200
242.52 -200
242.54 -200
242.56 -200
242.58 -200
242.6 -200
242.62 -200
242.64 -200
242.66 -200
242.68 -200
242.7 -200
242.72 -200
242.74 -200
242.76 -200
242.78 -200
242.8 -200
242.82 -200
242.84 -200
242.86 -200
242.88 -200
242.9 -200
242.92 -200
242.94 -200
242.96 -200
242.98 -200
243 -200
243.02 -200
243.04 -200
243.06 -200
243.08 -200
243.1 -200
243.12 -200
243.14 -200
243.16 -200
243.18 -200
243.2 -200
243.22 -200
243.24 -200
243.26 -200
243.28 -200
243.3 -200
243.32 -200
243.34 -200
243.36 -200
243.38 -200
243.4 -200
243.42 -200
243.44 -200
243.46 -200
243.48 -200
243.5 -200
243.52 -200
243.54 -200
243.56 -200
243.58 -200
243.6 -200
243.62 -200
243.64 -200
243.66 -200
243.68 -200
243.7 -200
243.72 -200
243.74 -200
243.76 -200
243.78 -200
243.8 -200
243.82 -200
243.84 -200
243.86 -200
243.88 -200
243.9 -200
243.92 -200
243.94 -200
243.96 -200
243.98 -200
244 -200
244.02 -200
244.04 -200
244.06 -200
244.08 -200
244.1 -200
244.12 -200
244.14 -200
244.16 -200
244.18 -200
244.2 -200
244.22 -200
244.24 -200
244.26 -200
244.28 -200
244.3 -200
244.32 -200
244.34 -200
244.36 -200
244.38 -200
244.4 -200
244.42 -200
244.44 -200
244.46 -200
244.48 -200
244.5 -200
244.52 -200
244.54 -200
244.56 -200
244.58 -200
244.6 -200
244.62 -200
244.64 -200
244.66 -200
244.68 -200
244.7 -200
244.72 -200
244.74 -200
244.76 -200
244.78 -200
244.8 -200
244.82 -200
244.84 -200
244.86 -200
244.88 -200
244.9 -200
244.92 -200
244.94 -200
244.96 -200
244.98 -200
245 -200
245.02 -200
245.04 -200
245.06 -200
245.08 -200
245.1 -200
245.12 -200
245.14 -200
245.16 -200
245.18 -200
245.2 -200
245.22 -200
245.24 -200
245.26 -200
245.28 -200
245.3 -200
245.32 -200
245.34 -200
245.36 -200
245.38 -200
245.4 -200
245.42 -200
245.44 -200
245.46 -200
245.48 -200
245.5 -200
245.52 -200
245.54 -200
245.56 -200
245.58 -200
245.6 -200
245.62 -200
245.64 -200
245.66 -200
245.68 -200
245.7 -200
245.72 -200
245.74 -200
245.76 -200
245.78 -200
245.8 -200
245.82 -200
245.84 -200
245.86 -200
245.88 -200
245.9 -200
245.92 -200
245.94 -200
245.96 -200
245.98 -200
246 -200
246.02 -200
246.04 -200
246.06 -200
246.08 -200
246.1 -200
246.12 -200
246.14 -200
246.16 -200
246.18 -200
246.2 -200
246.22 -200
246.24 -200
246.26 -200
246.28 -200
246.3 -200
246.32 -200
246.34 -200
246.36 -200
246.38 -200
246.4 -200
246.42 -200
246.44 -200
246.46 -200
246.48 -200
246.5 -200
246.52 -200
246.54 -200
246.56 -200
246.58 -200
246.6 -200
246.62 -200
246.64 -200
246.66 -200
246.68 -200
246.7 -200
246.72 -200
246.74 -200
246.76 -200
246.78 -200
246.8 -200
246.82 -200
246.84 -200
246.86 -200
246.88 -200
246.9 -200
246.92 -200
246.94 -200
246.96 -200
246.98 -200
247 -200
247.02 -200
247.04 -200
247.06 -200
247.08 -200
247.1 -200
247.12 -200
247.14 -200
247.16 -200
247.18 -200
247.2 -200
247.22 -200
247.24 -200
247.26 -200
247.28 -200
247.3 -200
247.32 -200
247.34 -200
247.36 -200
247.38 -200
247.4 -200
247.42 -200
247.44 -200
247.46 -200
247.48 -200
247.5 -200
247.52 -200
247.54 -200
247.56 -200
247.58 -200
247.6 -200
247.62 -200
247.64 -200
247.66 -200
247.68 -200
247.7 -200
247.72 -200
247.74 -200
247.76 -200
247.78 -200
247.8 -200
247.82 -200
247.84 -200
247.86 -200
247.88 -200
247.9 -200
247.92 -200
247.94 -200
247.96 -200
247.98 -200
248 -200
248.02 -200
248.04 -200
248.06 -200
248.08 -200
248.1 -200
248.12 -200
248.14 -200
248.16 -200
248.18 -200
248.2 -200
248.22 -200
248.24 -200
248.26 -200
248.28 -200
248.3 -200
248.32 -200
248.34 -200
248.36 -200
248.38 -200
248.4 -200
248.42 -200
248.44 -200
248.46 -200
248.48 -200
248.5 -200
248.52 -200
248.54 -200
248.56 -200
248.58 -200
248.6 -200
248.62 -200
248.64 -200
248.66 -200
248.68 -200
248.7 -200
248.72 -200
248.74 -200
248.76 -200
248.78 -200
248.8 -200
248.82 -200
248.84 -200
248.86 -200
248.88 -200
248.9 -200
248.92 -200
248.94 -200
248.96 -200
248.98 -200
249 -200
249.02 -200
249.04 -200
249.06 -200
249.08 -200
249.1 -200
249.12 -200
249.14 -200
249.16 -200
249.18 -200
249.2 -200
249.22 -200
249.24 -200
249.26 -200
249.28 -200
249.3 -200
249.32 -200
249.34 -200
249.36 -200
249.38 -200
249.4 -200
249.42 -200
249.44 -200
249.46 -200
249.48 -200
249.5 -200
249.52 -200
249.54 -200
249.56 -200
249.58 -200
249.6 -200
249.62 -200
249.64 -200
249.66 -200
249.68 -200
249.7 -200
249.72 -200
249.74 -200
249.76 -200
249.78 -200
249.8 -200
249.82 -200
249.84 -200
249.86 -200
249.88 -200
249.9 -200
249.92 -200
249.94 -200
249.96 -200
249.98 -200
250 -200
250.02 -200
250.04 -200
250.06 -200
250.08 -200
250.1 -200
250.12 -200
250.14 -200
250.16 -200
250.18 -200
250.2 -200
250.22 -200
250.24 -200
250.26 -200
250.28 -200
250.3 -200
250.32 -200
250.34 -200
250.36 -200
250.38 -200
250.4 -200
250.42 -200
250.44 -200
250.46 -200
250.48 -200
250.5 -200
250.52 -200
250.54 -200
250.56 -200
250.58 -200
250.6 -200
250.62 -200
250.64 -200
250.66 -200
250.68 -200
250.7 -200
250.72 -200
250.74 -200
250.76 -200
250.78 -200
250.8 -200
250.82 -200
250.84 -200
250.86 -200
250.88 -200
250.9 -200
250.92 -200
250.94 -200
250.96 -200
250.98 -200
251 -200
251.02 -200
251.04 -200
251.06 -200
251.08 -200
251.1 -200
251.12 -200
251.14 -200
251.16 -200
251.18 -200
251.2 -200
251.22 -200
251.24 -200
251.26 -200
251.28 -200
251.3 -200
251.32 -200
251.34 -200
251.36 -200
251.38 -200
251.4 -200
251.42 -200
251.44 -200
251.46 -200
251.48 -200
251.5 -200
251.52 -200
251.54 -200
251.56 -200
251.58 -200
251.6 -200
251.62 -200
251.64 -200
251.66 -200
251.68 -200
251.7 -200
251.72 -200
251.74 -200
251.76 -200
251.78 -200
251.8 -200
251.82 -200
251.84 -200
251.86 -200
251.88 -200
251.9 -200
251.92 -200
251.94 -200
251.96 -200
251.98 -200
252 -200
252.02 -200
252.04 -200
252.06 -200
252.08 -200
252.1 -200
252.12 -200
252.14 -200
252.16 -200
252.18 -200
252.2 -200
252.22 -200
252.24 -200
252.26 -200
252.28 -200
252.3 -200
252.32 -200
252.34 -200
252.36 -200
252.38 -200
252.4 -200
252.42 -200
252.44 -200
252.46 -200
252.48 -200
252.5 -200
252.52 -200
252.54 -200
252.56 -200
252.58 -200
252.6 -200
252.62 -200
252.64 -200
252.66 -200
252.68 -200
252.7 -200
252.72 -200
252.74 -200
252.76 -200
252.78 -200
252.8 -200
252.82 -200
252.84 -200
252.86 -200
252.88 -200
252.9 -200
252.92 -200
252.94 -200
252.96 -200
252.98 -200
253 -200
253.02 -200
253.04 -200
253.06 -200
253.08 -200
253.1 -200
253.12 -200
253.14 -200
253.16 -200
253.18 -200
253.2 -200
253.22 -200
253.24 -200
253.26 -200
253.28 -200
253.3 -200
253.32 -200
253.34 -200
253.36 -200
253.38 -200
253.4 -200
253.42 -200
253.44 -200
253.46 -200
253.48 -200
253.5 -200
253.52 -200
253.54 -200
253.56 -200
253.58 -200
253.6 -200
253.62 -200
253.64 -200
253.66 -200
253.68 -200
253.7 -200
253.72 -200
253.74 -200
253.76 -200
253.78 -200
253.8 -200
253.82 -200
253.84 -200
253.86 -200
253.88 -200
253.9 -200
253.92 -200
253.94 -200
253.96 -200
253.98 -200
254 -200
254.02 -200
254.04 -200
254.06 -200
254.08 -200
254.1 -200
254.12 -200
254.14 -200
254.16 -200
254.18 -200
254.2 -200
254.22 -200
254.24 -200
254.26 -200
254.28 -200
254.3 -200
254.32 -200
254.34 -200
254.36 -200
254.38 -200
254.4 -200
254.42 -200
254.44 -200
254.46 -200
254.48 -200
254.5 -200
254.52 -200
254.54 -200
254.56 -200
254.58 -200
254.6 -200
254.62 -200
254.64 -200
254.66 -200
254.68 -200
254.7 -200
254.72 -200
254.74 -200
254.76 -200
254.78 -200
254.8 -200
254.82 -200
254.84 -200
254.86 -200
254.88 -200
254.9 -200
254.92 -200
254.94 -200
254.96 -200
254.98 -200
255 -200
255.02 -200
255.04 -200
255.06 -200
255.08 -200
255.1 -200
255.12 -200
255.14 -200
255.16 -200
255.18 -200
255.2 -200
255.22 -200
255.24 -200
255.26 -200
255.28 -200
255.3 -200
255.32 -200
255.34 -200
255.36 -200
255.38 -200
255.4 -200
255.42 -200
255.44 -200
255.46 -200
255.48 -200
255.5 -200
255.52 -200
255.54 -200
255.56 -200
255.58 -200
255.6 -200
255.62 -200
255.64 -200
255.66 -200
255.68 -200
255.7 -200
255.72 -200
255.74 -200
255.76 -200
255.78 -200
255.8 -200
255.82 -200
255.84 -200
255.86 -200
255.88 -200
255.9 -200
255.92 -200
255.94 -200
255.96 -200
255.98 -200
256 -200
256.02 -200
256.04 -200
256.06 -200
256.08 -200
256.1 -200
256.12 -200
256.14 -200
256.16 -200
256.18 -200
256.2 -200
256.22 -200
256.24 -200
256.26 -200
256.28 -200
256.3 -200
256.32 -200
256.34 -200
256.36 -200
256.38 -200
256.4 -200
256.42 -200
256.44 -200
256.46 -200
256.48 -200
256.5 -200
256.52 -200
256.54 -200
256.56 -200
256.58 -200
256.6 -200
256.62 -200
256.64 -200
256.66 -200
256.68 -200
256.7 -200
256.72 -200
256.74 -200
256.76 -200
256.78 -200
256.8 -200
256.82 -200
256.84 -200
256.86 -200
256.88 -200
256.9 -200
256.92 -200
256.94 -200
256.96 -200
256.98 -200
257 -200
257.02 -200
257.04 -200
257.06 -200
257.08 -200
257.1 -200
257.12 -200
257.14 -200
257.16 -200
257.18 -200
257.2 -200
257.22 -200
257.24 -200
257.26 -200
257.28 -200
257.3 -200
257.32 -200
257.34 -200
257.36 -200
257.38 -200
257.4 -200
257.42 -200
257.44 -200
257.46 -200
257.48 -200
257.5 -200
257.52 -200
257.54 -200
257.56 -200
257.58 -200
257.6 -200
257.62 -200
257.64 -200
257.66 -200
257.68 -200
257.7 -200
257.72 -200
257.74 -200
257.76 -200
257.78 -200
257.8 -200
257.82 -200
257.84 -200
257.86 -200
257.88 -200
257.9 -200
257.92 -200
257.94 -200
257.96 -200
257.98 -200
258 -200
258.02 -200
258.04 -200
258.06 -200
258.08 -200
258.1 -200
258.12 -200
258.14 -200
258.16 -200
258.18 -200
258.2 -200
258.22 -200
258.24 -200
258.26 -200
258.28 -200
258.3 -200
258.32 -200
258.34 -200
258.36 -200
258.38 -200
258.4 -200
258.42 -200
258.44 -200
258.46 -200
258.48 -200
258.5 -200
258.52 -200
258.54 -200
258.56 -200
258.58 -200
258.6 -200
258.62 -200
258.64 -200
258.66 -200
258.68 -200
258.7 -200
258.72 -200
258.74 -200
258.76 -200
258.78 -200
258.8 -200
258.82 -200
258.84 -200
258.86 -200
258.88 -200
258.9 -200
258.92 -200
258.94 -200
258.96 -200
258.98 -200
259 -200
259.02 -200
259.04 -200
259.06 -200
259.08 -200
259.1 -200
259.12 -200
259.14 -200
259.16 -200
259.18 -200
259.2 -200
259.22 -200
259.24 -200
259.26 -200
259.28 -200
259.3 -200
259.32 -200
259.34 -200
259.36 -200
259.38 -200
259.4 -200
259.42 -200
259.44 -200
259.46 -200
259.48 -200
259.5 -200
259.52 -200
259.54 -200
259.56 -200
259.58 -200
259.6 -200
259.62 -200
259.64 -200
259.66 -200
259.68 -200
259.7 -200
259.72 -200
259.74 -200
259.76 -200
259.78 -200
259.8 -200
259.82 -200
259.84 -200
259.86 -200
259.88 -200
259.9 -200
259.92 -200
259.94 -200
259.96 -200
259.98 -200
260 -200
260.02 -200
260.04 -200
260.06 -200
260.08 -200
260.1 -200
260.12 -200
260.14 -200
260.16 -200
260.18 -200
260.2 -200
260.22 -200
260.24 -200
260.26 -200
260.28 -200
260.3 -200
260.32 -200
260.34 -200
260.36 -200
260.38 -200
260.4 -200
260.42 -200
260.44 -200
260.46 -200
260.48 -200
260.5 -200
260.52 -200
260.54 -200
260.56 -200
260.58 -200
260.6 -200
260.62 -200
260.64 -200
260.66 -200
260.68 -200
260.7 -200
260.72 -200
260.74 -200
260.76 -200
260.78 -200
260.8 -200
260.82 -200
260.84 -200
260.86 -200
260.88 -200
260.9 -200
260.92 -200
260.94 -200
260.96 -200
260.98 -200
261 -200
261.02 -200
261.04 -200
261.06 -200
261.08 -200
261.1 -200
261.12 -200
261.14 -200
261.16 -200
261.18 -200
261.2 -200
261.22 -200
261.24 -200
261.26 -200
261.28 -200
261.3 -200
261.32 -200
261.34 -200
261.36 -200
261.38 -200
261.4 -200
261.42 -200
261.44 -200
261.46 -200
261.48 -200
261.5 -200
261.52 -200
261.54 -200
261.56 -200
261.58 -200
261.6 -200
261.62 -200
261.64 -200
261.66 -200
261.68 -200
261.7 -200
261.72 -200
261.74 -200
261.76 -200
261.78 -200
261.8 -200
261.82 -200
261.84 -200
261.86 -200
261.88 -200
261.9 -200
261.92 -200
261.94 -200
261.96 -200
261.98 -200
262 -200
262.02 -200
262.04 -200
262.06 -200
262.08 -200
262.1 -200
262.12 -200
262.14 -200
262.16 -200
262.18 -200
262.2 -200
262.22 -200
262.24 -200
262.26 -200
262.28 -200
262.3 -200
262.32 -200
262.34 -200
262.36 -200
262.38 -200
262.4 -200
262.42 -200
262.44 -200
262.46 -200
262.48 -200
262.5 -200
262.52 -200
262.54 -200
262.56 -200
262.58 -200
262.6 -200
262.62 -200
262.64 -200
262.66 -200
262.68 -200
262.7 -200
262.72 -200
262.74 -200
262.76 -200
262.78 -200
262.8 -200
262.82 -200
262.84 -200
262.86 -200
262.88 -200
262.9 -200
262.92 -200
262.94 -200
262.96 -200
262.98 -200
263 -200
263.02 -200
263.04 -200
263.06 -200
263.08 -200
263.1 -200
263.12 -200
263.14 -200
263.16 -200
263.18 -200
263.2 -200
263.22 -200
263.24 -200
263.26 -200
263.28 -200
263.3 -200
263.32 -200
263.34 -200
263.36 -200
263.38 -200
263.4 -200
263.42 -200
263.44 -200
263.46 -200
263.48 -200
263.5 -200
263.52 -200
263.54 -200
263.56 -200
263.58 -200
263.6 -200
263.62 -200
263.64 -200
263.66 -200
263.68 -200
263.7 -200
263.72 -200
263.74 -200
263.76 -200
263.78 -200
263.8 -200
263.82 -200
263.84 -200
263.86 -200
263.88 -200
263.9 -200
263.92 -200
263.94 -200
263.96 -200
263.98 -200
264 -200
264.02 -200
264.04 -200
264.06 -200
264.08 -200
264.1 -200
264.12 -200
264.14 -200
264.16 -200
264.18 -200
264.2 -200
264.22 -200
264.24 -200
264.26 -200
264.28 -200
264.3 -200
264.32 -200
264.34 -200
264.36 -200
264.38 -200
264.4 -200
264.42 -200
264.44 -200
264.46 -200
264.48 -200
264.5 -200
264.52 -200
264.54 -200
264.56 -200
264.58 -200
264.6 -200
264.62 -200
264.64 -200
264.66 -200
264.68 -200
264.7 -200
264.72 -200
264.74 -200
264.76 -200
264.78 -200
264.8 -200
264.82 -200
264.84 -200
264.86 -200
264.88 -200
264.9 -200
264.92 -200
264.94 -200
264.96 -200
264.98 -200
265 -200
265.02 -200
265.04 -200
265.06 -200
265.08 -200
265.1 -200
265.12 -200
265.14 -200
265.16 -200
265.18 -200
265.2 -200
265.22 -200
265.24 -200
265.26 -200
265.28 -200
265.3 -200
265.32 -200
265.34 -200
265.36 -200
265.38 -200
265.4 -200
265.42 -200
265.44 -200
265.46 -200
265.48 -200
265.5 -200
265.52 -200
265.54 -200
265.56 -200
265.58 -200
265.6 -200
265.62 -200
265.64 -200
265.66 -200
265.68 -200
265.7 -200
265.72 -200
265.74 -200
265.76 -200
265.78 -200
265.8 -200
265.82 -200
265.84 -200
265.86 -200
265.88 -200
265.9 -200
265.92 -200
265.94 -200
265.96 -200
265.98 -200
266 -200
266.02 -200
266.04 -200
266.06 -200
266.08 -200
266.1 -200
266.12 -200
266.14 -200
266.16 -200
266.18 -200
266.2 -200
266.22 -200
266.24 -200
266.26 -200
266.28 -200
266.3 -200
266.32 -200
266.34 -200
266.36 -200
266.38 -200
266.4 -200
266.42 -200
266.44 -200
266.46 -200
266.48 -200
266.5 -200
266.52 -200
266.54 -200
266.56 -200
266.58 -200
266.6 -200
266.62 -200
266.64 -200
266.66 -200
266.68 -200
266.7 -200
266.72 -200
266.74 -200
266.76 -200
266.78 -200
266.8 -200
266.82 -200
266.84 -200
266.86 -200
266.88 -200
266.9 -200
266.92 -200
266.94 -200
266.96 -200
266.98 -200
267 -200
267.02 -200
267.04 -200
267.06 -200
267.08 -200
267.1 -200
267.12 -200
267.14 -200
267.16 -200
267.18 -200
267.2 -200
267.22 -200
267.24 -200
267.26 -200
267.28 -200
267.3 -200
267.32 -200
267.34 -200
267.36 -200
267.38 -200
267.4 -200
267.42 -200
267.44 -200
267.46 -200
267.48 -200
267.5 -200
267.52 -200
267.54 -200
267.56 -200
267.58 -200
267.6 -200
267.62 -200
267.64 -200
267.66 -200
267.68 -200
267.7 -200
267.72 -200
267.74 -200
267.76 -200
267.78 -200
267.8 -200
267.82 -200
267.84 -200
267.86 -200
267.88 -200
267.9 -200
267.92 -200
267.94 -200
267.96 -200
267.98 -200
268 -200
268.02 -200
268.04 -200
268.06 -200
268.08 -200
268.1 -200
268.12 -200
268.14 -200
268.16 -200
268.18 -200
268.2 -200
268.22 -200
268.24 -200
268.26 -200
268.28 -200
268.3 -200
268.32 -200
268.34 -200
268.36 -200
268.38 -200
268.4 -200
268.42 -200
268.44 -200
268.46 -200
268.48 -200
268.5 -200
268.52 -200
268.54 -200
268.56 -200
268.58 -200
268.6 -200
268.62 -200
268.64 -200
268.66 -200
268.68 -200
268.7 -200
268.72 -200
268.74 -200
268.76 -200
268.78 -200
268.8 -200
268.82 -200
268.84 -200
268.86 -200
268.88 -200
268.9 -200
268.92 -200
268.94 -200
268.96 -200
268.98 -200
269 -200
269.02 -200
269.04 -200
269.06 -200
269.08 -200
269.1 -200
269.12 -200
269.14 -200
269.16 -200
269.18 -200
269.2 -200
269.22 -200
269.24 -200
269.26 -200
269.28 -200
269.3 -200
269.32 -200
269.34 -200
269.36 -200
269.38 -200
269.4 -200
269.42 -200
269.44 -200
269.46 -200
269.48 -200
269.5 -200
269.52 -200
269.54 -200
269.56 -200
269.58 -200
269.6 -200
269.62 -200
269.64 -200
269.66 -200
269.68 -200
269.7 -200
269.72 -200
269.74 -200
269.76 -200
269.78 -200
269.8 -200
269.82 -200
269.84 -200
269.86 -200
269.88 -200
269.9 -200
269.92 -200
269.94 -200
269.96 -200
269.98 -200
270 -200
270.02 -200
270.04 -200
270.06 -200
270.08 -200
270.1 -200
270.12 -200
270.14 -200
270.16 -200
270.18 -200
270.2 -200
270.22 -200
270.24 -200
270.26 -200
270.28 -200
270.3 -200
270.32 -200
270.34 -200
270.36 -200
270.38 -200
270.4 -200
270.42 -200
270.44 -200
270.46 -200
270.48 -200
270.5 -200
270.52 -200
270.54 -200
270.56 -200
270.58 -200
270.6 -200
270.62 -200
270.64 -200
270.66 -200
270.68 -200
270.7 -200
270.72 -200
270.74 -200
270.76 -200
270.78 -200
270.8 -200
270.82 -200
270.84 -200
270.86 -200
270.88 -200
270.9 -200
270.92 -200
270.94 -200
270.96 -200
270.98 -200
271 -200
271.02 -200
271.04 -200
271.06 -200
271.08 -200
271.1 -200
271.12 -200
271.14 -200
271.16 -200
271.18 -200
271.2 -200
271.22 -200
271.24 -200
271.26 -200
271.28 -200
271.3 -200
271.32 -200
271.34 -200
271.36 -200
271.38 -200
271.4 -200
271.42 -200
271.44 -200
271.46 -200
271.48 -200
271.5 -200
271.52 -200
271.54 -200
271.56 -200
271.58 -200
271.6 -200
271.62 -200
271.64 -200
271.66 -200
271.68 -200
271.7 -200
271.72 -200
271.74 -200
271.76 -200
271.78 -200
271.8 -200
271.82 -200
271.84 -200
271.86 -200
271.88 -200
271.9 -200
271.92 -200
271.94 -200
271.96 -200
271.98 -200
272 -200
272.02 -200
272.04 -200
272.06 -200
272.08 -200
272.1 -200
272.12 -200
272.14 -200
272.16 -200
272.18 -200
272.2 -200
272.22 -200
272.24 -200
272.26 -200
272.28 -200
272.3 -200
272.32 -200
272.34 -200
272.36 -200
272.38 -200
272.4 -200
272.42 -200
272.44 -200
272.46 -200
272.48 -200
272.5 -200
272.52 -200
272.54 -200
272.56 -200
272.58 -200
272.6 -200
272.62 -200
272.64 -200
272.66 -200
272.68 -200
272.7 -200
272.72 -200
272.74 -200
272.76 -200
272.78 -200
272.8 -200
272.82 -200
272.84 -200
272.86 -200
272.88 -200
272.9 -200
272.92 -200
272.94 -200
272.96 -200
272.98 -200
273 -200
273.02 -200
273.04 -200
273.06 -200
273.08 -200
273.1 -200
273.12 -200
273.14 -200
273.16 -200
273.18 -200
273.2 -200
273.22 -200
273.24 -200
273.26 -200
273.28 -200
273.3 -200
273.32 -200
273.34 -200
273.36 -200
273.38 -200
273.4 -200
273.42 -200
273.44 -200
273.46 -200
273.48 -200
273.5 -200
273.52 -200
273.54 -200
273.56 -200
273.58 -200
273.6 -200
273.62 -200
273.64 -200
273.66 -200
273.68 -200
273.7 -200
273.72 -200
273.74 -200
273.76 -200
273.78 -200
273.8 -200
273.82 -200
273.84 -200
273.86 -200
273.88 -200
273.9 -200
273.92 -200
273.94 -200
273.96 -200
273.98 -200
274 -200
274.02 -200
274.04 -200
274.06 -200
274.08 -200
274.1 -200
274.12 -200
274.14 -200
274.16 -200
274.18 -200
274.2 -200
274.22 -200
274.24 -200
274.26 -200
274.28 -200
274.3 -200
274.32 -200
274.34 -200
274.36 -200
274.38 -200
274.4 -200
274.42 -200
274.44 -200
274.46 -200
274.48 -200
274.5 -200
274.52 -200
274.54 -200
274.56 -200
274.58 -200
274.6 -200
274.62 -200
274.64 -200
274.66 -200
274.68 -200
274.7 -200
274.72 -200
274.74 -200
274.76 -200
274.78 -200
274.8 -200
274.82 -200
274.84 -200
274.86 -200
274.88 -200
274.9 -200
274.92 -200
274.94 -200
274.96 -200
274.98 -200
275 -200
275.02 -200
275.04 -200
275.06 -200
275.08 -200
275.1 -200
275.12 -200
275.14 -200
275.16 -200
275.18 -200
275.2 -200
275.22 -200
275.24 -200
275.26 -200
275.28 -200
275.3 -200
275.32 -200
275.34 -200
275.36 -200
275.38 -200
275.4 -200
275.42 -200
275.44 -200
275.46 -200
275.48 -200
275.5 -200
275.52 -200
275.54 -200
275.56 -200
275.58 -200
275.6 -200
275.62 -200
275.64 -200
275.66 -200
275.68 -200
275.7 -200
275.72 -200
275.74 -200
275.76 -200
275.78 -200
275.8 -200
275.82 -200
275.84 -200
275.86 -200
275.88 -200
275.9 -200
275.92 -200
275.94 -200
275.96 -200
275.98 -200
276 -200
276.02 -200
276.04 -200
276.06 -200
276.08 -200
276.1 -200
276.12 -200
276.14 -200
276.16 -200
276.18 -200
276.2 -200
276.22 -200
276.24 -200
276.26 -200
276.28 -200
276.3 -200
276.32 -200
276.34 -200
276.36 -200
276.38 -200
276.4 -200
276.42 -200
276.44 -200
276.46 -200
276.48 -200
276.5 -200
276.52 -200
276.54 -200
276.56 -200
276.58 -200
276.6 -200
276.62 -200
276.64 -200
276.66 -200
276.68 -200
276.7 -200
276.72 -200
276.74 -200
276.76 -200
276.78 -200
276.8 -200
276.82 -200
276.84 -200
276.86 -200
276.88 -200
276.9 -200
276.92 -200
276.94 -200
276.96 -200
276.98 -200
277 -200
277.02 -200
277.04 -200
277.06 -200
277.08 -200
277.1 -200
277.12 -200
277.14 -200
277.16 -200
277.18 -200
277.2 -200
277.22 -200
277.24 -200
277.26 -200
277.28 -200
277.3 -200
277.32 -200
277.34 -200
277.36 -200
277.38 -200
277.4 -200
277.42 -200
277.44 -200
277.46 -200
277.48 -200
277.5 -200
277.52 -200
277.54 -200
277.56 -200
277.58 -200
277.6 -200
277.62 -200
277.64 -200
277.66 -200
277.68 -200
277.7 -200
277.72 -200
277.74 -200
277.76 -200
277.78 -200
277.8 -200
277.82 -200
277.84 -200
277.86 -200
277.88 -200
277.9 -200
277.92 -200
277.94 -200
277.96 -200
277.98 -200
278 -200
278.02 -200
278.04 -200
278.06 -200
278.08 -200
278.1 -200
278.12 -200
278.14 -200
278.16 -200
278.18 -200
278.2 -200
278.22 -200
278.24 -200
278.26 -200
278.28 -200
278.3 -200
278.32 -200
278.34 -200
278.36 -200
278.38 -200
278.4 -200
278.42 -200
278.44 -200
278.46 -200
278.48 -200
278.5 -200
278.52 -200
278.54 -200
278.56 -200
278.58 -200
278.6 -200
278.62 -200
278.64 -200
278.66 -200
278.68 -200
278.7 -200
278.72 -200
278.74 -200
278.76 -200
278.78 -200
278.8 -200
278.82 -200
278.84 -200
278.86 -200
278.88 -200
278.9 -200
278.92 -200
278.94 -200
278.96 -200
278.98 -200
279 -200
279.02 -200
279.04 -200
279.06 -200
279.08 -200
279.1 -200
279.12 -200
279.14 -200
279.16 -200
279.18 -200
279.2 -200
279.22 -200
279.24 -200
279.26 -200
279.28 -200
279.3 -200
279.32 -200
279.34 -200
279.36 -200
279.38 -200
279.4 -200
279.42 -200
279.44 -200
279.46 -200
279.48 -200
279.5 -200
279.52 -200
279.54 -200
279.56 -200
279.58 -200
279.6 -200
279.62 -200
279.64 -200
279.66 -200
279.68 -200
279.7 -200
279.72 -200
279.74 -200
279.76 -200
279.78 -200
279.8 -200
279.82 -200
279.84 -200
279.86 -200
279.88 -200
279.9 -200
279.92 -200
279.94 -200
279.96 -200
279.98 -200
280 -200
280.02 -200
280.04 -200
280.06 -200
280.08 -200
280.1 -200
280.12 -200
280.14 -200
280.16 -200
280.18 -200
280.2 -200
280.22 -200
280.24 -200
280.26 -200
280.28 -200
280.3 -200
280.32 -200
280.34 -200
280.36 -200
280.38 -200
280.4 -200
280.42 -200
280.44 -200
280.46 -200
280.48 -200
280.5 -200
280.52 -200
280.54 -200
280.56 -200
280.58 -200
280.6 -200
280.62 -200
280.64 -200
280.66 -200
280.68 -200
280.7 -200
280.72 -200
280.74 -200
280.76 -200
280.78 -200
280.8 -200
280.82 -200
280.84 -200
280.86 -200
280.88 -200
280.9 -200
280.92 -200
280.94 -200
280.96 -200
280.98 -200
281 -200
281.02 -200
281.04 -200
281.06 -200
281.08 -200
281.1 -200
281.12 -200
281.14 -200
281.16 -200
281.18 -200
281.2 -200
281.22 -200
281.24 -200
281.26 -200
281.28 -200
281.3 -200
281.32 -200
281.34 -200
281.36 -200
281.38 -200
281.4 -200
281.42 -200
281.44 -200
281.46 -200
281.48 -200
281.5 -200
281.52 -200
281.54 -200
281.56 -200
281.58 -200
281.6 -200
281.62 -200
281.64 -200
281.66 -200
281.68 -200
281.7 -200
281.72 -200
281.74 -200
281.76 -200
281.78 -200
281.8 -200
281.82 -200
281.84 -200
281.86 -200
281.88 -200
281.9 -200
281.92 -200
281.94 -200
281.96 -200
281.98 -200
282 -200
282.02 -200
282.04 -200
282.06 -200
282.08 -200
282.1 -200
282.12 -200
282.14 -200
282.16 -200
282.18 -200
282.2 -200
282.22 -200
282.24 -200
282.26 -200
282.28 -200
282.3 -200
282.32 -200
282.34 -200
282.36 -200
282.38 -200
282.4 -200
282.42 -200
282.44 -200
282.46 -200
282.48 -200
282.5 -200
282.52 -200
282.54 -200
282.56 -200
282.58 -200
282.6 -200
282.62 -200
282.64 -200
282.66 -200
282.68 -200
282.7 -200
282.72 -200
282.74 -200
282.76 -200
282.78 -200
282.8 -200
282.82 -200
282.84 -200
282.86 -200
282.88 -200
282.9 -200
282.92 -200
282.94 -200
282.96 -200
282.98 -200
283 -200
283.02 -200
283.04 -200
283.06 -200
283.08 -200
283.1 -200
283.12 -200
283.14 -200
283.16 -200
283.18 -200
283.2 -200
283.22 -200
283.24 -200
283.26 -200
283.28 -200
283.3 -200
283.32 -200
283.34 -200
283.36 -200
283.38 -200
283.4 -200
283.42 -200
283.44 -200
283.46 -200
283.48 -200
283.5 -200
283.52 -200
283.54 -200
283.56 -200
283.58 -200
283.6 -200
283.62 -200
283.64 -200
283.66 -200
283.68 -200
283.7 -200
283.72 -200
283.74 -200
283.76 -200
283.78 -200
283.8 -200
283.82 -200
283.84 -200
283.86 -200
283.88 -200
283.9 -200
283.92 -200
283.94 -200
283.96 -200
283.98 -200
284 -200
284.02 -200
284.04 -200
284.06 -200
284.08 -200
284.1 -200
284.12 -200
284.14 -200
284.16 -200
284.18 -200
284.2 -200
284.22 -200
284.24 -200
284.26 -200
284.28 -200
284.3 -200
284.32 -200
284.34 -200
284.36 -200
284.38 -200
284.4 -200
284.42 -200
284.44 -200
284.46 -200
284.48 -200
284.5 -200
284.52 -200
284.54 -200
284.56 -200
284.58 -200
284.6 -200
284.62 -200
284.64 -200
284.66 -200
284.68 -200
284.7 -200
284.72 -200
284.74 -200
284.76 -200
284.78 -200
284.8 -200
284.82 -200
284.84 -200
284.86 -200
284.88 -200
284.9 -200
284.92 -200
284.94 -200
284.96 -200
284.98 -200
285 -200
285.02 -200
285.04 -200
285.06 -200
285.08 -200
285.1 -200
285.12 -200
285.14 -200
285.16 -200
285.18 -200
285.2 -200
285.22 -200
285.24 -200
285.26 -200
285.28 -200
285.3 -200
285.32 -200
285.34 -200
285.36 -200
285.38 -200
285.4 -200
285.42 -200
285.44 -200
285.46 -200
285.48 -200
285.5 -200
285.52 -200
285.54 -200
285.56 -200
285.58 -200
285.6 -200
285.62 -200
285.64 -200
285.66 -200
285.68 -200
285.7 -200
285.72 -200
285.74 -200
285.76 -200
285.78 -200
285.8 -200
285.82 -200
285.84 -200
285.86 -200
285.88 -200
285.9 -200
285.92 -200
285.94 -200
285.96 -200
285.98 -200
286 -200
286.02 -200
286.04 -200
286.06 -200
286.08 -200
286.1 -200
286.12 -200
286.14 -200
286.16 -200
286.18 -200
286.2 -200
286.22 -200
286.24 -200
286.26 -200
286.28 -200
286.3 -200
286.32 -200
286.34 -200
286.36 -200
286.38 -200
286.4 -200
286.42 -200
286.44 -200
286.46 -200
286.48 -200
286.5 -200
286.52 -200
286.54 -200
286.56 -200
286.58 -200
286.6 -200
286.62 -200
286.64 -200
286.66 -200
286.68 -200
286.7 -200
286.72 -200
286.74 -200
286.76 -200
286.78 -200
286.8 -200
286.82 -200
286.84 -200
286.86 -200
286.88 -200
286.9 -200
286.92 -200
286.94 -200
286.96 -200
286.98 -200
287 -200
287.02 -200
287.04 -200
287.06 -200
287.08 -200
287.1 -200
287.12 -200
287.14 -200
287.16 -200
287.18 -200
287.2 -200
287.22 -200
287.24 -200
287.26 -200
287.28 -200
287.3 -200
287.32 -200
287.34 -200
287.36 -200
287.38 -200
287.4 -200
287.42 -200
287.44 -200
287.46 -200
287.48 -200
287.5 -200
287.52 -200
287.54 -200
287.56 -200
287.58 -200
287.6 -200
287.62 -200
287.64 -200
287.66 -200
287.68 -200
287.7 -200
287.72 -200
287.74 -200
287.76 -200
287.78 -200
287.8 -200
287.82 -200
287.84 -200
287.86 -200
287.88 -200
287.9 -200
287.92 -200
287.94 -200
287.96 -200
287.98 -200
288 -200
288.02 -200
288.04 -200
288.06 -200
288.08 -200
288.1 -200
288.12 -200
288.14 -200
288.16 -200
288.18 -200
288.2 -200
288.22 -200
288.24 -200
288.26 -200
288.28 -200
288.3 -200
288.32 -200
288.34 -200
288.36 -200
288.38 -200
288.4 -200
288.42 -200
288.44 -200
288.46 -200
288.48 -200
288.5 -200
288.52 -200
288.54 -200
288.56 -200
288.58 -200
288.6 -200
288.62 -200
288.64 -200
288.66 -200
288.68 -200
288.7 -200
288.72 -200
288.74 -200
288.76 -200
288.78 -200
288.8 -200
288.82 -200
288.84 -200
288.86 -200
288.88 -200
288.9 -200
288.92 -200
288.94 -200
288.96 -200
288.98 -200
289 -200
289.02 -200
289.04 -200
289.06 -200
289.08 -200
289.1 -200
289.12 -200
289.14 -200
289.16 -200
289.18 -200
289.2 -200
289.22 -200
289.24 -200
289.26 -200
289.28 -200
289.3 -200
289.32 -200
289.34 -200
289.36 -200
289.38 -200
289.4 -200
289.42 -200
289.44 -200
289.46 -200
289.48 -200
289.5 -200
289.52 -200
289.54 -200
289.56 -200
289.58 -200
289.6 -200
289.62 -200
289.64 -200
289.66 -200
289.68 -200
289.7 -200
289.72 -200
289.74 -200
289.76 -200
289.78 -200
289.8 -200
289.82 -200
289.84 -200
289.86 -200
289.88 -200
289.9 -200
289.92 -200
289.94 -200
289.96 -200
289.98 -200
290 -200
290.02 -200
290.04 -200
290.06 -200
290.08 -200
290.1 -200
290.12 -200
290.14 -200
290.16 -200
290.18 -200
290.2 -200
290.22 -200
290.24 -200
290.26 -200
290.28 -200
290.3 -200
290.32 -200
290.34 -200
290.36 -200
290.38 -200
290.4 -200
290.42 -200
290.44 -200
290.46 -200
290.48 -200
290.5 -200
290.52 -200
290.54 -200
290.56 -200
290.58 -200
290.6 -200
290.62 -200
290.64 -200
290.66 -200
290.68 -200
290.7 -200
290.72 -200
290.74 -200
290.76 -200
290.78 -200
290.8 -200
290.82 -200
290.84 -200
290.86 -200
290.88 -200
290.9 -200
290.92 -200
290.94 -200
290.96 -200
290.98 -200
291 -200
291.02 -200
291.04 -200
291.06 -200
291.08 -200
291.1 -200
291.12 -200
291.14 -200
291.16 -200
291.18 -200
291.2 -200
291.22 -200
291.24 -200
291.26 -200
291.28 -200
291.3 -200
291.32 -200
291.34 -200
291.36 -200
291.38 -200
291.4 -200
291.42 -200
291.44 -200
291.46 -200
291.48 -200
291.5 -200
291.52 -200
291.54 -200
291.56 -200
291.58 -200
291.6 -200
291.62 -200
291.64 -200
291.66 -200
291.68 -200
291.7 -200
291.72 -200
291.74 -200
291.76 -200
291.78 -200
291.8 -200
291.82 -200
291.84 -200
291.86 -200
291.88 -200
291.9 -200
291.92 -200
291.94 -200
291.96 -200
291.98 -200
292 -200
292.02 -200
292.04 -200
292.06 -200
292.08 -200
292.1 -200
292.12 -200
292.14 -200
292.16 -200
292.18 -200
292.2 -200
292.22 -200
292.24 -200
292.26 -200
292.28 -200
292.3 -200
292.32 -200
292.34 -200
292.36 -200
292.38 -200
292.4 -200
292.42 -200
292.44 -200
292.46 -200
292.48 -200
292.5 -200
292.52 -200
292.54 -200
292.56 -200
292.58 -200
292.6 -200
292.62 -200
292.64 -200
292.66 -200
292.68 -200
292.7 -200
292.72 -200
292.74 -200
292.76 -200
292.78 -200
292.8 -200
292.82 -200
292.84 -200
292.86 -200
292.88 -200
292.9 -200
292.92 -200
292.94 -200
292.96 -200
292.98 -200
293 -200
293.02 -200
293.04 -200
293.06 -200
293.08 -200
293.1 -200
293.12 -200
293.14 -200
293.16 -200
293.18 -200
293.2 -200
293.22 -200
293.24 -200
293.26 -200
293.28 -200
293.3 -200
293.32 -200
293.34 -200
293.36 -200
293.38 -200
293.4 -200
293.42 -200
293.44 -200
293.46 -200
293.48 -200
293.5 -200
293.52 -200
293.54 -200
293.56 -200
293.58 -200
293.6 -200
293.62 -200
293.64 -200
293.66 -200
293.68 -200
293.7 -200
293.72 -200
293.74 -200
293.76 -200
293.78 -200
293.8 -200
293.82 -200
293.84 -200
293.86 -200
293.88 -200
293.9 -200
293.92 -200
293.94 -200
293.96 -200
293.98 -200
294 -200
294.02 -200
294.04 -200
294.06 -200
294.08 -200
294.1 -200
294.12 -200
294.14 -200
294.16 -200
294.18 -200
294.2 -200
294.22 -200
294.24 -200
294.26 -200
294.28 -200
294.3 -200
294.32 -200
294.34 -200
294.36 -200
294.38 -200
294.4 -200
294.42 -200
294.44 -200
294.46 -200
294.48 -200
294.5 -200
294.52 -200
294.54 -200
294.56 -200
294.58 -200
294.6 -200
294.62 -200
294.64 -200
294.66 -200
294.68 -200
294.7 -200
294.72 -200
294.74 -200
294.76 -200
294.78 -200
294.8 -200
294.82 -200
294.84 -200
294.86 -200
294.88 -200
294.9 -200
294.92 -200
294.94 -200
294.96 -200
294.98 -200
295 -200
295.02 -200
295.04 -200
295.06 -200
295.08 -200
295.1 -200
295.12 -200
295.14 -200
295.16 -200
295.18 -200
295.2 -200
295.22 -200
295.24 -200
295.26 -200
295.28 -200
295.3 -200
295.32 -200
295.34 -200
295.36 -200
295.38 -200
295.4 -200
295.42 -200
295.44 -200
295.46 -200
295.48 -200
295.5 -200
295.52 -200
295.54 -200
295.56 -200
295.58 -200
295.6 -200
295.62 -200
295.64 -200
295.66 -200
295.68 -200
295.7 -200
295.72 -200
295.74 -200
295.76 -200
295.78 -200
295.8 -200
295.82 -200
295.84 -200
295.86 -200
295.88 -200
295.9 -200
295.92 -200
295.94 -200
295.96 -200
295.98 -200
296 -200
296.02 -200
296.04 -200
296.06 -200
296.08 -200
296.1 -200
296.12 -200
296.14 -200
296.16 -200
296.18 -200
296.2 -200
296.22 -200
296.24 -200
296.26 -200
296.28 -200
296.3 -200
296.32 -200
296.34 -200
296.36 -200
296.38 -200
296.4 -200
296.42 -200
296.44 -200
296.46 -200
296.48 -200
296.5 -200
296.52 -200
296.54 -200
296.56 -200
296.58 -200
296.6 -200
296.62 -200
296.64 -200
296.66 -200
296.68 -200
296.7 -200
296.72 -200
296.74 -200
296.76 -200
296.78 -200
296.8 -200
296.82 -200
296.84 -200
296.86 -200
296.88 -200
296.9 -200
296.92 -200
296.94 -200
296.96 -200
296.98 -200
297 -200
297.02 -200
297.04 -200
297.06 -200
297.08 -200
297.1 -200
297.12 -200
297.14 -200
297.16 -200
297.18 -200
297.2 -200
297.22 -200
297.24 -200
297.26 -200
297.28 -200
297.3 -200
297.32 -200
297.34 -200
297.36 -200
297.38 -200
297.4 -200
297.42 -200
297.44 -200
297.46 -200
297.48 -200
297.5 -200
297.52 -200
297.54 -200
297.56 -200
297.58 -200
297.6 -200
297.62 -200
297.64 -200
297.66 -200
297.68 -200
297.7 -200
297.72 -200
297.74 -200
297.76 -200
297.78 -200
297.8 -200
297.82 -200
297.84 -200
297.86 -200
297.88 -200
297.9 -200
297.92 -200
297.94 -200
297.96 -200
297.98 -200
298 -200
298.02 -200
298.04 -200
298.06 -200
298.08 -200
298.1 -200
298.12 -200
298.14 -200
298.16 -200
298.18 -200
298.2 -200
298.22 -200
298.24 -200
298.26 -200
298.28 -200
298.3 -200
298.32 -200
298.34 -200
298.36 -200
298.38 -200
298.4 -200
298.42 -200
298.44 -200
298.46 -200
298.48 -200
298.5 -200
298.52 -200
298.54 -200
298.56 -200
298.58 -200
298.6 -200
298.62 -200
298.64 -200
298.66 -200
298.68 -200
298.7 -200
298.72 -200
298.74 -200
298.76 -200
298.78 -200
298.8 -200
298.82 -200
298.84 -200
298.86 -200
298.88 -200
298.9 -200
298.92 -200
298.94 -200
298.96 -200
298.98 -200
299 -200
299.02 -200
299.04 -200
299.06 -200
299.08 -200
299.1 -200
299.12 -200
299.14 -200
299.16 -200
299.18 -200
299.2 -200
299.22 -200
299.24 -200
299.26 -200
299.28 -200
299.3 -200
299.32 -200
299.34 -200
299.36 -200
299.38 -200
299.4 -200
299.42 -200
299.44 -200
299.46 -200
299.48 -200
299.5 -200
299.52 -200
299.54 -200
299.56 -200
299.58 -200
299.6 -200
299.62 -200
299.64 -200
299.66 -200
299.68 -200
299.7 -200
299.72 -200
299.74 -200
299.76 -200
299.78 -200
299.8 -200
299.82 -200
299.84 -200
299.86 -200
299.88 -200
299.9 -200
299.92 -200
299.94 -200
299.96 -200
299.98 -200
300 -200
300.02 -200
300.04 -200
300.06 -200
300.08 -200
300.1 -200
300.12 -200
300.14 -200
300.16 -200
300.18 -200
300.2 -200
300.22 -200
300.24 -200
300.26 -200
300.28 -200
300.3 -200
300.32 -200
300.34 -200
300.36 -200
300.38 -200
300.4 -200
300.42 -200
300.44 -200
300.46 -200
300.48 -200
300.5 -200
300.52 -200
300.54 -200
300.56 -200
300.58 -200
300.6 -200
300.62 -200
300.64 -200
300.66 -200
300.68 -200
300.7 -200
300.72 -200
300.74 -200
300.76 -200
300.78 -200
300.8 -200
300.82 -200
300.84 -200
300.86 -200
300.88 -200
300.9 -200
300.92 -200
300.94 -200
300.96 -200
300.98 -200
301 -200
301.02 -200
301.04 -200
301.06 -200
301.08 -200
301.1 -200
301.12 -200
301.14 -200
301.16 -200
301.18 -200
301.2 -200
301.22 -200
301.24 -200
301.26 -200
301.28 -200
301.3 -200
301.32 -200
301.34 -200
301.36 -200
301.38 -200
301.4 -200
301.42 -200
301.44 -200
301.46 -200
301.48 -200
301.5 -200
301.52 -200
301.54 -200
301.56 -200
301.58 -200
301.6 -200
301.62 -200
301.64 -200
301.66 -200
301.68 -200
301.7 -200
301.72 -200
301.74 -200
301.76 -200
301.78 -200
301.8 -200
301.82 -200
301.84 -200
301.86 -200
301.88 -200
301.9 -200
301.92 -200
301.94 -200
301.96 -200
301.98 -200
302 -200
302.02 -200
302.04 -200
302.06 -200
302.08 -200
302.1 -200
302.12 -200
302.14 -200
302.16 -200
302.18 -200
302.2 -200
302.22 -200
302.24 -200
302.26 -200
302.28 -200
302.3 -200
302.32 -200
302.34 -200
302.36 -200
302.38 -200
302.4 -200
302.42 -200
302.44 -200
302.46 -200
302.48 -200
302.5 -200
302.52 -200
302.54 -200
302.56 -200
302.58 -200
302.6 -200
302.62 -200
302.64 -200
302.66 -200
302.68 -200
302.7 -200
302.72 -200
302.74 -200
302.76 -200
302.78 -200
302.8 -200
302.82 -200
302.84 -200
302.86 -200
302.88 -200
302.9 -200
302.92 -200
302.94 -200
302.96 -200
302.98 -200
303 -200
303.02 -200
303.04 -200
303.06 -200
303.08 -200
303.1 -200
303.12 -200
303.14 -200
303.16 -200
303.18 -200
303.2 -200
303.22 -200
303.24 -200
303.26 -200
303.28 -200
303.3 -200
303.32 -200
303.34 -200
303.36 -200
303.38 -200
303.4 -200
303.42 -200
303.44 -200
303.46 -200
303.48 -200
303.5 -200
303.52 -200
303.54 -200
303.56 -200
303.58 -200
303.6 -200
303.62 -200
303.64 -200
303.66 -200
303.68 -200
303.7 -200
303.72 -200
303.74 -200
303.76 -200
303.78 -200
303.8 -200
303.82 -200
303.84 -200
303.86 -200
303.88 -200
303.9 -200
303.92 -200
303.94 -200
303.96 -200
303.98 -200
304 -200
304.02 -200
304.04 -200
304.06 -200
304.08 -200
304.1 -200
304.12 -200
304.14 -200
304.16 -200
304.18 -200
304.2 -200
304.22 -200
304.24 -200
304.26 -200
304.28 -200
304.3 -200
304.32 -200
304.34 -200
304.36 -200
304.38 -200
304.4 -200
304.42 -200
304.44 -200
304.46 -200
304.48 -200
304.5 -200
304.52 -200
304.54 -200
304.56 -200
304.58 -200
304.6 -200
304.62 -200
304.64 -200
304.66 -200
304.68 -200
304.7 -200
304.72 -200
304.74 -200
304.76 -200
304.78 -200
304.8 -200
304.82 -200
304.84 -200
304.86 -200
304.88 -200
304.9 -200
304.92 -200
304.94 -200
304.96 -200
304.98 -200
305 -200
305.02 -200
305.04 -200
305.06 -200
305.08 -200
305.1 -200
305.12 -200
305.14 -200
305.16 -200
305.18 -200
305.2 -200
305.22 -200
305.24 -200
305.26 -200
305.28 -200
305.3 -200
305.32 -200
305.34 -200
305.36 -200
305.38 -200
305.4 -200
305.42 -200
305.44 -200
305.46 -200
305.48 -200
305.5 -200
305.52 -200
305.54 -200
305.56 -200
305.58 -200
305.6 -200
305.62 -200
305.64 -200
305.66 -200
305.68 -200
305.7 -200
305.72 -200
305.74 -200
305.76 -200
305.78 -200
305.8 -200
305.82 -200
305.84 -200
305.86 -200
305.88 -200
305.9 -200
305.92 -200
305.94 -200
305.96 -200
305.98 -200
306 -200
306.02 -200
306.04 -200
306.06 -200
306.08 -200
306.1 -200
306.12 -200
306.14 -200
306.16 -200
306.18 -200
306.2 -200
306.22 -200
306.24 -200
306.26 -200
306.28 -200
306.3 -200
306.32 -200
306.34 -200
306.36 -200
306.38 -200
306.4 -200
306.42 -200
306.44 -200
306.46 -200
306.48 -200
306.5 -200
306.52 -200
306.54 -200
306.56 -200
306.58 -200
306.6 -200
306.62 -200
306.64 -200
306.66 -200
306.68 -200
306.7 -200
306.72 -200
306.74 -200
306.76 -200
306.78 -200
306.8 -200
306.82 -200
306.84 -200
306.86 -200
306.88 -200
306.9 -200
306.92 -200
306.94 -200
306.96 -200
306.98 -200
307 -200
307.02 -200
307.04 -200
307.06 -200
307.08 -200
307.1 -200
307.12 -200
307.14 -200
307.16 -200
307.18 -200
307.2 -200
307.22 -200
307.24 -200
307.26 -200
307.28 -200
307.3 -200
307.32 -200
307.34 -200
307.36 -200
307.38 -200
307.4 -200
307.42 -200
307.44 -200
307.46 -200
307.48 -200
307.5 -200
307.52 -200
307.54 -200
307.56 -200
307.58 -200
307.6 -200
307.62 -200
307.64 -200
307.66 -200
307.68 -200
307.7 -200
307.72 -200
307.74 -200
307.76 -200
307.78 -200
307.8 -200
307.82 -200
307.84 -200
307.86 -200
307.88 -200
307.9 -200
307.92 -200
307.94 -200
307.96 -200
307.98 -200
308 -200
308.02 -200
308.04 -200
308.06 -200
308.08 -200
308.1 -200
308.12 -200
308.14 -200
308.16 -200
308.18 -200
308.2 -200
308.22 -200
308.24 -200
308.26 -200
308.28 -200
308.3 -200
308.32 -200
308.34 -200
308.36 -200
308.38 -200
308.4 -200
308.42 -200
308.44 -200
308.46 -200
308.48 -200
308.5 -200
308.52 -200
308.54 -200
308.56 -200
308.58 -200
308.6 -200
308.62 -200
308.64 -200
308.66 -200
308.68 -200
308.7 -200
308.72 -200
308.74 -200
308.76 -200
308.78 -200
308.8 -200
308.82 -200
308.84 -200
308.86 -200
308.88 -200
308.9 -200
308.92 -200
308.94 -200
308.96 -200
308.98 -200
309 -200
309.02 -200
309.04 -200
309.06 -200
309.08 -200
309.1 -200
309.12 -200
309.14 -200
309.16 -200
309.18 -200
309.2 -200
309.22 -200
309.24 -200
309.26 -200
309.28 -200
309.3 -200
309.32 -200
309.34 -200
309.36 -200
309.38 -200
309.4 -200
309.42 -200
309.44 -200
309.46 -200
309.48 -200
309.5 -200
309.52 -200
309.54 -200
309.56 -200
309.58 -200
309.6 -200
309.62 -200
309.64 -200
309.66 -200
309.68 -200
309.7 -200
309.72 -200
309.74 -200
309.76 -200
309.78 -200
309.8 -200
309.82 -200
309.84 -200
309.86 -200
309.88 -200
309.9 -200
309.92 -200
309.94 -200
309.96 -200
309.98 -200
310 -200
310.02 -200
310.04 -200
310.06 -200
310.08 -200
310.1 -200
310.12 -200
310.14 -200
310.16 -200
310.18 -200
310.2 -200
310.22 -200
310.24 -200
310.26 -200
310.28 -200
310.3 -200
310.32 -200
310.34 -200
310.36 -200
310.38 -200
310.4 -200
310.42 -200
310.44 -200
310.46 -200
310.48 -200
310.5 -200
310.52 -200
310.54 -200
310.56 -200
310.58 -200
310.6 -200
310.62 -200
310.64 -200
310.66 -200
310.68 -200
310.7 -200
310.72 -200
310.74 -200
310.76 -200
310.78 -200
310.8 -200
310.82 -200
310.84 -200
310.86 -200
310.88 -200
310.9 -200
310.92 -200
310.94 -200
310.96 -200
310.98 -200
311 -200
311.02 -200
311.04 -200
311.06 -200
311.08 -200
311.1 -200
311.12 -200
311.14 -200
311.16 -200
311.18 -200
311.2 -200
311.22 -200
311.24 -200
311.26 -200
311.28 -200
311.3 -200
311.32 -200
311.34 -200
311.36 -200
311.38 -200
311.4 -200
311.42 -200
311.44 -200
311.46 -200
311.48 -200
311.5 -200
311.52 -200
311.54 -200
311.56 -200
311.58 -200
311.6 -200
311.62 -200
311.64 -200
311.66 -200
311.68 -200
311.7 -200
311.72 -200
311.74 -200
311.76 -200
311.78 -200
311.8 -200
311.82 -200
311.84 -200
311.86 -200
311.88 -200
311.9 -200
311.92 -200
311.94 -200
311.96 -200
311.98 -200
312 -200
312.02 -200
312.04 -200
312.06 -200
312.08 -200
312.1 -200
312.12 -200
312.14 -200
312.16 -200
312.18 -200
312.2 -200
312.22 -200
312.24 -200
312.26 -200
312.28 -200
312.3 -200
312.32 -200
312.34 -200
312.36 -200
312.38 -200
312.4 -200
312.42 -200
312.44 -200
312.46 -200
312.48 -200
312.5 -200
312.52 -200
312.54 -200
312.56 -200
312.58 -200
312.6 -200
312.62 -200
312.64 -200
312.66 -200
312.68 -200
312.7 -200
312.72 -200
312.74 -200
312.76 -200
312.78 -200
312.8 -200
312.82 -200
312.84 -200
312.86 -200
312.88 -200
312.9 -200
312.92 -200
312.94 -200
312.96 -200
312.98 -200
313 -200
313.02 -200
313.04 -200
313.06 -200
313.08 -200
313.1 -200
313.12 -200
313.14 -200
313.16 -200
313.18 -200
313.2 -200
313.22 -200
313.24 -200
313.26 -200
313.28 -200
313.3 -200
313.32 -200
313.34 -200
313.36 -200
313.38 -200
313.4 -200
313.42 -200
313.44 -200
313.46 -200
313.48 -200
313.5 -200
313.52 -200
313.54 -200
313.56 -200
313.58 -200
313.6 -200
313.62 -200
313.64 -200
313.66 -200
313.68 -200
313.7 -200
313.72 -200
313.74 -200
313.76 -200
313.78 -200
313.8 -200
313.82 -200
313.84 -200
313.86 -200
313.88 -200
313.9 -200
313.92 -200
313.94 -200
313.96 -200
313.98 -200
314 -200
314.02 -200
314.04 -200
314.06 -200
314.08 -200
314.1 -200
314.12 -200
314.14 -200
314.16 -200
314.18 -200
314.2 -200
314.22 -200
314.24 -200
314.26 -200
314.28 -200
314.3 -200
314.32 -200
314.34 -200
314.36 -200
314.38 -200
314.4 -200
314.42 -200
314.44 -200
314.46 -200
314.48 -200
314.5 -200
314.52 -200
314.54 -200
314.56 -200
314.58 -200
314.6 -200
314.62 -200
314.64 -200
314.66 -200
314.68 -200
314.7 -200
314.72 -200
314.74 -200
314.76 -200
314.78 -200
314.8 -200
314.82 -200
314.84 -200
314.86 -200
314.88 -200
314.9 -200
314.92 -200
314.94 -200
314.96 -200
314.98 -200
315 -200
315.02 -200
315.04 -200
315.06 -200
315.08 -200
315.1 -200
315.12 -200
315.14 -200
315.16 -200
315.18 -200
315.2 -200
315.22 -200
315.24 -200
315.26 -200
315.28 -200
315.3 -200
315.32 -200
315.34 -200
315.36 -200
315.38 -200
315.4 -200
315.42 -200
315.44 -200
315.46 -200
315.48 -200
315.5 -200
315.52 -200
315.54 -200
315.56 -200
315.58 -200
315.6 -200
315.62 -200
315.64 -200
315.66 -200
315.68 -200
315.7 -200
315.72 -200
315.74 -200
315.76 -200
315.78 -200
315.8 -200
315.82 -200
315.84 -200
315.86 -200
315.88 -200
315.9 -200
315.92 -200
315.94 -200
315.96 -200
315.98 -200
316 -200
316.02 -200
316.04 -200
316.06 -200
316.08 -200
316.1 -200
316.12 -200
316.14 -200
316.16 -200
316.18 -200
316.2 -200
316.22 -200
316.24 -200
316.26 -200
316.28 -200
316.3 -200
316.32 -200
316.34 -200
316.36 -200
316.38 -200
316.4 -200
316.42 -200
316.44 -200
316.46 -200
316.48 -200
316.5 -200
316.52 -200
316.54 -200
316.56 -200
316.58 -200
316.6 -200
316.62 -200
316.64 -200
316.66 -200
316.68 -200
316.7 -200
316.72 -200
316.74 -200
316.76 -200
316.78 -200
316.8 -200
316.82 -200
316.84 -200
316.86 -200
316.88 -200
316.9 -200
316.92 -200
316.94 -200
316.96 -200
316.98 -200
317 -200
317.02 -200
317.04 -200
317.06 -200
317.08 -200
317.1 -200
317.12 -200
317.14 -200
317.16 -200
317.18 -200
317.2 -200
317.22 -200
317.24 -200
317.26 -200
317.28 -200
317.3 -200
317.32 -200
317.34 -200
317.36 -200
317.38 -200
317.4 -200
317.42 -200
317.44 -200
317.46 -200
317.48 -200
317.5 -200
317.52 -200
317.54 -200
317.56 -200
317.58 -200
317.6 -200
317.62 -200
317.64 -200
317.66 -200
317.68 -200
317.7 -200
317.72 -200
317.74 -200
317.76 -200
317.78 -200
317.8 -200
317.82 -200
317.84 -200
317.86 -200
317.88 -200
317.9 -200
317.92 -200
317.94 -200
317.96 -200
317.98 -200
318 -200
318.02 -200
318.04 -200
318.06 -200
318.08 -200
318.1 -200
318.12 -200
318.14 -200
318.16 -200
318.18 -200
318.2 -200
318.22 -200
318.24 -200
318.26 -200
318.28 -200
318.3 -200
318.32 -200
318.34 -200
318.36 -200
318.38 -200
318.4 -200
318.42 -200
318.44 -200
318.46 -200
318.48 -200
318.5 -200
318.52 -200
318.54 -200
318.56 -200
318.58 -200
318.6 -200
318.62 -200
318.64 -200
318.66 -200
318.68 -200
318.7 -200
318.72 -200
318.74 -200
318.76 -200
318.78 -200
318.8 -200
318.82 -200
318.84 -200
318.86 -200
318.88 -200
318.9 -200
318.92 -200
318.94 -200
318.96 -200
318.98 -200
319 -200
319.02 -200
319.04 -200
319.06 -200
319.08 -200
319.1 -200
319.12 -200
319.14 -200
319.16 -200
319.18 -200
319.2 -200
319.22 -200
319.24 -200
319.26 -200
319.28 -200
319.3 -200
319.32 -200
319.34 -200
319.36 -200
319.38 -200
319.4 -200
319.42 -200
319.44 -200
319.46 -200
319.48 -200
319.5 -200
319.52 -200
319.54 -200
319.56 -200
319.58 -200
319.6 -200
319.62 -200
319.64 -200
319.66 -200
319.68 -200
319.7 -200
319.72 -200
319.74 -200
319.76 -200
319.78 -200
319.8 -200
319.82 -200
319.84 -200
319.86 -200
319.88 -200
319.9 -200
319.92 -200
319.94 -200
319.96 -200
319.98 -200
320 -200
320.02 -200
320.04 -200
320.06 -200
320.08 -200
320.1 -200
320.12 -200
320.14 -200
320.16 -200
320.18 -200
320.2 -200
320.22 -200
320.24 -200
320.26 -200
320.28 -200
320.3 -200
320.32 -200
320.34 -200
320.36 -200
320.38 -200
320.4 -200
320.42 -200
320.44 -200
320.46 -200
320.48 -200
320.5 -200
320.52 -200
320.54 -200
320.56 -200
320.58 -200
320.6 -200
320.62 -200
320.64 -200
320.66 -200
320.68 -200
320.7 -200
320.72 -200
320.74 -200
320.76 -200
320.78 -200
320.8 -200
320.82 -200
320.84 -200
320.86 -200
320.88 -200
320.9 -200
320.92 -200
320.94 -200
320.96 -200
320.98 -200
321 -200
321.02 -200
321.04 -200
321.06 -200
321.08 -200
321.1 -200
321.12 -200
321.14 -200
321.16 -200
321.18 -200
321.2 -200
321.22 -200
321.24 -200
321.26 -200
321.28 -200
321.3 -200
321.32 -200
321.34 -200
321.36 -200
321.38 -200
321.4 -200
321.42 -200
321.44 -200
321.46 -200
321.48 -200
321.5 -200
321.52 -200
321.54 -200
321.56 -200
321.58 -200
321.6 -200
321.62 -200
321.64 -200
321.66 -200
321.68 -200
321.7 -200
321.72 -200
321.74 -200
321.76 -200
321.78 -200
321.8 -200
321.82 -200
321.84 -200
321.86 -200
321.88 -200
321.9 -200
321.92 -200
321.94 -200
321.96 -200
321.98 -200
322 -200
322.02 -200
322.04 -200
322.06 -200
322.08 -200
322.1 -200
322.12 -200
322.14 -200
322.16 -200
322.18 -200
322.2 -200
322.22 -200
322.24 -200
322.26 -200
322.28 -200
322.3 -200
322.32 -200
322.34 -200
322.36 -200
322.38 -200
322.4 -200
322.42 -200
322.44 -200
322.46 -200
322.48 -200
322.5 -200
322.52 -200
322.54 -200
322.56 -200
322.58 -200
322.6 -200
322.62 -200
322.64 -200
322.66 -200
322.68 -200
322.7 -200
322.72 -200
322.74 -200
322.76 -200
322.78 -200
322.8 -200
322.82 -200
322.84 -200
322.86 -200
322.88 -200
322.9 -200
322.92 -200
322.94 -200
322.96 -200
322.98 -200
323 -200
323.02 -200
323.04 -200
323.06 -200
323.08 -200
323.1 -200
323.12 -200
323.14 -200
323.16 -200
323.18 -200
323.2 -200
323.22 -200
323.24 -200
323.26 -200
323.28 -200
323.3 -200
323.32 -200
323.34 -200
323.36 -200
323.38 -200
323.4 -200
323.42 -200
323.44 -200
323.46 -200
323.48 -200
323.5 -200
323.52 -200
323.54 -200
323.56 -200
323.58 -200
323.6 -200
323.62 -200
323.64 -200
323.66 -200
323.68 -200
323.7 -200
323.72 -200
323.74 -200
323.76 -200
323.78 -200
323.8 -200
323.82 -200
323.84 -200
323.86 -200
323.88 -200
323.9 -200
323.92 -200
323.94 -200
323.96 -200
323.98 -200
324 -200
324.02 -200
324.04 -200
324.06 -200
324.08 -200
324.1 -200
324.12 -200
324.14 -200
324.16 -200
324.18 -200
324.2 -200
324.22 -200
324.24 -200
324.26 -200
324.28 -200
324.3 -200
324.32 -200
324.34 -200
324.36 -200
324.38 -200
324.4 -200
324.42 -200
324.44 -200
324.46 -200
324.48 -200
324.5 -200
324.52 -200
324.54 -200
324.56 -200
324.58 -200
324.6 -200
324.62 -200
324.64 -200
324.66 -200
324.68 -200
324.7 -200
324.72 -200
324.74 -200
324.76 -200
324.78 -200
324.8 -200
324.82 -200
324.84 -200
324.86 -200
324.88 -200
324.9 -200
324.92 -200
324.94 -200
324.96 -200
324.98 -200
325 -200
325.02 -200
325.04 -200
325.06 -200
325.08 -200
325.1 -200
325.12 -200
325.14 -200
325.16 -200
325.18 -200
325.2 -200
325.22 -200
325.24 -200
325.26 -200
325.28 -200
325.3 -200
325.32 -200
325.34 -200
325.36 -200
325.38 -200
325.4 -200
325.42 -200
325.44 -200
325.46 -200
325.48 -200
325.5 -200
325.52 -200
325.54 -200
325.56 -200
325.58 -200
325.6 -200
325.62 -200
325.64 -200
325.66 -200
325.68 -200
325.7 -200
325.72 -200
325.74 -200
325.76 -200
325.78 -200
325.8 -200
325.82 -200
325.84 -200
325.86 -200
325.88 -200
325.9 -200
325.92 -200
325.94 -200
325.96 -200
325.98 -200
326 -200
326.02 -200
326.04 -200
326.06 -200
326.08 -200
326.1 -200
326.12 -200
326.14 -200
326.16 -200
326.18 -200
326.2 -200
326.22 -200
326.24 -200
326.26 -200
326.28 -200
326.3 -200
326.32 -200
326.34 -200
326.36 -200
326.38 -200
326.4 -200
326.42 -200
326.44 -200
326.46 -200
326.48 -200
326.5 -200
326.52 -200
326.54 -200
326.56 -200
326.58 -200
326.6 -200
326.62 -200
326.64 -200
326.66 -200
326.68 -200
326.7 -200
326.72 -200
326.74 -200
326.76 -200
326.78 -200
326.8 -200
326.82 -200
326.84 -200
326.86 -200
326.88 -200
326.9 -200
326.92 -200
326.94 -200
326.96 -200
326.98 -200
327 -200
327.02 -200
327.04 -200
327.06 -200
327.08 -200
327.1 -200
327.12 -200
327.14 -200
327.16 -200
327.18 -200
327.2 -200
327.22 -200
327.24 -200
327.26 -200
327.28 -200
327.3 -200
327.32 -200
327.34 -200
327.36 -200
327.38 -200
327.4 -200
327.42 -200
327.44 -200
327.46 -200
327.48 -200
327.5 -200
327.52 -200
327.54 -200
327.56 -200
327.58 -200
327.6 -200
327.62 -200
327.64 -200
327.66 -200
327.68 -200
327.7 -200
327.72 -200
327.74 -200
327.76 -200
327.78 -200
327.8 -200
327.82 -200
327.84 -200
327.86 -200
327.88 -200
327.9 -200
327.92 -200
327.94 -200
327.96 -200
327.98 -200
328 -200
328.02 -200
328.04 -200
328.06 -200
328.08 -200
328.1 -200
328.12 -200
328.14 -200
328.16 -200
328.18 -200
328.2 -200
328.22 -200
328.24 -200
328.26 -200
328.28 -200
328.3 -200
328.32 -200
328.34 -200
328.36 -200
328.38 -200
328.4 -200
328.42 -200
328.44 -200
328.46 -200
328.48 -200
328.5 -200
328.52 -200
328.54 -200
328.56 -200
328.58 -200
328.6 -200
328.62 -200
328.64 -200
328.66 -200
328.68 -200
328.7 -200
328.72 -200
328.74 -200
328.76 -200
328.78 -200
328.8 -200
328.82 -200
328.84 -200
328.86 -200
328.88 -200
328.9 -200
328.92 -200
328.94 -200
328.96 -200
328.98 -200
329 -200
329.02 -200
329.04 -200
329.06 -200
329.08 -200
329.1 -200
329.12 -200
329.14 -200
329.16 -200
329.18 -200
329.2 -200
329.22 -200
329.24 -200
329.26 -200
329.28 -200
329.3 -200
329.32 -200
329.34 -200
329.36 -200
329.38 -200
329.4 -200
329.42 -200
329.44 -200
329.46 -200
329.48 -200
329.5 -200
329.52 -200
329.54 -200
329.56 -200
329.58 -200
329.6 -200
329.62 -200
329.64 -200
329.66 -200
329.68 -200
329.7 -200
329.72 -200
329.74 -200
329.76 -200
329.78 -200
329.8 -200
329.82 -200
329.84 -200
329.86 -200
329.88 -200
329.9 -200
329.92 -200
329.94 -200
329.96 -200
329.98 -200
330 -200
330.02 -200
330.04 -200
330.06 -200
330.08 -200
330.1 -200
330.12 -200
330.14 -200
330.16 -200
330.18 -200
330.2 -200
330.22 -200
330.24 -200
330.26 -200
330.28 -200
330.3 -200
330.32 -200
330.34 -200
330.36 -200
330.38 -200
330.4 -200
330.42 -200
330.44 -200
330.46 -200
330.48 -200
330.5 -200
330.52 -200
330.54 -200
330.56 -200
330.58 -200
330.6 -200
330.62 -200
330.64 -200
330.66 -200
330.68 -200
330.7 -200
330.72 -200
330.74 -200
330.76 -200
330.78 -200
330.8 -200
330.82 -200
330.84 -200
330.86 -200
330.88 -200
330.9 -200
330.92 -200
330.94 -200
330.96 -200
330.98 -200
331 -200
331.02 -200
331.04 -200
331.06 -200
331.08 -200
331.1 -200
331.12 -200
331.14 -200
331.16 -200
331.18 -200
331.2 -200
331.22 -200
331.24 -200
331.26 -200
331.28 -200
331.3 -200
331.32 -200
331.34 -200
331.36 -200
331.38 -200
331.4 -200
331.42 -200
331.44 -200
331.46 -200
331.48 -200
331.5 -200
331.52 -200
331.54 -200
331.56 -200
331.58 -200
331.6 -200
331.62 -200
331.64 -200
331.66 -200
331.68 -200
331.7 -200
331.72 -200
331.74 -200
331.76 -200
331.78 -200
331.8 -200
331.82 -200
331.84 -200
331.86 -200
331.88 -200
331.9 -200
331.92 -200
331.94 -200
331.96 -200
331.98 -200
332 -200
332.02 -200
332.04 -200
332.06 -200
332.08 -200
332.1 -200
332.12 -200
332.14 -200
332.16 -200
332.18 -200
332.2 -200
332.22 -200
332.24 -200
332.26 -200
332.28 -200
332.3 -200
332.32 -200
332.34 -200
332.36 -200
332.38 -200
332.4 -200
332.42 -200
332.44 -200
332.46 -200
332.48 -200
332.5 -200
332.52 -200
332.54 -200
332.56 -200
332.58 -200
332.6 -200
332.62 -200
332.64 -200
332.66 -200
332.68 -200
332.7 -200
332.72 -200
332.74 -200
332.76 -200
332.78 -200
332.8 -200
332.82 -200
332.84 -200
332.86 -200
332.88 -200
332.9 -200
332.92 -200
332.94 -200
332.96 -200
332.98 -200
333 -200
333.02 -200
333.04 -200
333.06 -200
333.08 -200
333.1 -200
333.12 -200
333.14 -200
333.16 -200
333.18 -200
333.2 -200
333.22 -200
333.24 -200
333.26 -200
333.28 -200
333.3 -200
333.32 -200
333.34 -200
333.36 -200
333.38 -200
333.4 -200
333.42 -200
333.44 -200
333.46 -200
333.48 -200
333.5 -200
333.52 -200
333.54 -200
333.56 -200
333.58 -200
333.6 -200
333.62 -200
333.64 -200
333.66 -200
333.68 -200
333.7 -200
333.72 -200
333.74 -200
333.76 -200
333.78 -200
333.8 -200
333.82 -200
333.84 -200
333.86 -200
333.88 -200
333.9 -200
333.92 -200
333.94 -200
333.96 -200
333.98 -200
334 -200
334.02 -200
334.04 -200
334.06 -200
334.08 -200
334.1 -200
334.12 -200
334.14 -200
334.16 -200
334.18 -200
334.2 -200
334.22 -200
334.24 -200
334.26 -200
334.28 -200
334.3 -200
334.32 -200
334.34 -200
334.36 -200
334.38 -200
334.4 -200
334.42 -200
334.44 -200
334.46 -200
334.48 -200
334.5 -200
334.52 -200
334.54 -200
334.56 -200
334.58 -200
334.6 -200
334.62 -200
334.64 -200
334.66 -200
334.68 -200
334.7 -200
334.72 -200
334.74 -200
334.76 -200
334.78 -200
334.8 -200
334.82 -200
334.84 -200
334.86 -200
334.88 -200
334.9 -200
334.92 -200
334.94 -200
334.96 -200
334.98 -200
335 -200
335.02 -200
335.04 -200
335.06 -200
335.08 -200
335.1 -200
335.12 -200
335.14 -200
335.16 -200
335.18 -200
335.2 -200
335.22 -200
335.24 -200
335.26 -200
335.28 -200
335.3 -200
335.32 -200
335.34 -200
335.36 -200
335.38 -200
335.4 -200
335.42 -200
335.44 -200
335.46 -200
335.48 -200
335.5 -200
335.52 -200
335.54 -200
335.56 -200
335.58 -200
335.6 -200
335.62 -200
335.64 -200
335.66 -200
335.68 -200
335.7 -200
335.72 -200
335.74 -200
335.76 -200
335.78 -200
335.8 -200
335.82 -200
335.84 -200
335.86 -200
335.88 -200
335.9 -200
335.92 -200
335.94 -200
335.96 -200
335.98 -200
336 -200
336.02 -200
336.04 -200
336.06 -200
336.08 -200
336.1 -200
336.12 -200
336.14 -200
336.16 -200
336.18 -200
336.2 -200
336.22 -200
336.24 -200
336.26 -200
336.28 -200
336.3 -200
336.32 -200
336.34 -200
336.36 -200
336.38 -200
336.4 -200
336.42 -200
336.44 -200
336.46 -200
336.48 -200
336.5 -200
336.52 -200
336.54 -200
336.56 -200
336.58 -200
336.6 -200
336.62 -200
336.64 -200
336.66 -200
336.68 -200
336.7 -200
336.72 -200
336.74 -200
336.76 -200
336.78 -200
336.8 -200
336.82 -200
336.84 -200
336.86 -200
336.88 -200
336.9 -200
336.92 -200
336.94 -200
336.96 -200
336.98 -200
337 -200
337.02 -200
337.04 -200
337.06 -200
337.08 -200
337.1 -200
337.12 -200
337.14 -200
337.16 -200
337.18 -200
337.2 -200
337.22 -200
337.24 -200
337.26 -200
337.28 -200
337.3 -200
337.32 -200
337.34 -200
337.36 -200
337.38 -200
337.4 -200
337.42 -200
337.44 -200
337.46 -200
337.48 -200
337.5 -200
337.52 -200
337.54 -200
337.56 -200
337.58 -200
337.6 -200
337.62 -200
337.64 -200
337.66 -200
337.68 -200
337.7 -200
337.72 -200
337.74 -200
337.76 -200
337.78 -200
337.8 -200
337.82 -200
337.84 -200
337.86 -200
337.88 -200
337.9 -200
337.92 -200
337.94 -200
337.96 -200
337.98 -200
338 -200
338.02 -200
338.04 -200
338.06 -200
338.08 -200
338.1 -200
338.12 -200
338.14 -200
338.16 -200
338.18 -200
338.2 -200
338.22 -200
338.24 -200
338.26 -200
338.28 -200
338.3 -200
338.32 -200
338.34 -200
338.36 -200
338.38 -200
338.4 -200
338.42 -200
338.44 -200
338.46 -200
338.48 -200
338.5 -200
338.52 -200
338.54 -200
338.56 -200
338.58 -200
338.6 -200
338.62 -200
338.64 -200
338.66 -200
338.68 -200
338.7 -200
338.72 -200
338.74 -200
338.76 -200
338.78 -200
338.8 -200
338.82 -200
338.84 -200
338.86 -200
338.88 -200
338.9 -200
338.92 -200
338.94 -200
338.96 -200
338.98 -200
339 -200
339.02 -200
339.04 -200
339.06 -200
339.08 -200
339.1 -200
339.12 -200
339.14 -200
339.16 -200
339.18 -200
339.2 -200
339.22 -200
339.24 -200
339.26 -200
339.28 -200
339.3 -200
339.32 -200
339.34 -200
339.36 -200
339.38 -200
339.4 -200
339.42 -200
339.44 -200
339.46 -200
339.48 -200
339.5 -200
339.52 -200
339.54 -200
339.56 -200
339.58 -200
339.6 -200
339.62 -200
339.64 -200
339.66 -200
339.68 -200
339.7 -200
339.72 -200
339.74 -200
339.76 -200
339.78 -200
339.8 -200
339.82 -200
339.84 -200
339.86 -200
339.88 -200
339.9 -200
339.92 -200
339.94 -200
339.96 -200
339.98 -200
340 -200
340.02 -200
340.04 -200
340.06 -200
340.08 -200
340.1 -200
340.12 -200
340.14 -200
340.16 -200
340.18 -200
340.2 -200
340.22 -200
340.24 -200
340.26 -200
340.28 -200
340.3 -200
340.32 -200
340.34 -200
340.36 -200
340.38 -200
340.4 -200
340.42 -200
340.44 -200
340.46 -200
340.48 -200
340.5 -200
340.52 -200
340.54 -200
340.56 -200
340.58 -200
340.6 -200
340.62 -200
340.64 -200
340.66 -200
340.68 -200
340.7 -200
340.72 -200
340.74 -200
340.76 -200
340.78 -200
340.8 -200
340.82 -200
340.84 -200
340.86 -200
340.88 -200
340.9 -200
340.92 -200
340.94 -200
340.96 -200
340.98 -200
341 -200
341.02 -200
341.04 -200
341.06 -200
341.08 -200
341.1 -200
341.12 -200
341.14 -200
341.16 -200
341.18 -200
341.2 -200
341.22 -200
341.24 -200
341.26 -200
341.28 -200
341.3 -200
341.32 -200
341.34 -200
341.36 -200
341.38 -200
341.4 -200
341.42 -200
341.44 -200
341.46 -200
341.48 -200
341.5 -200
341.52 -200
341.54 -200
341.56 -200
341.58 -200
341.6 -200
341.62 -200
341.64 -200
341.66 -200
341.68 -200
341.7 -200
341.72 -200
341.74 -200
341.76 -200
341.78 -200
341.8 -200
341.82 -200
341.84 -200
341.86 -200
341.88 -200
341.9 -200
341.92 -200
341.94 -200
341.96 -200
341.98 -200
342 -200
342.02 -200
342.04 -200
342.06 -200
342.08 -200
342.1 -200
342.12 -200
342.14 -200
342.16 -200
342.18 -200
342.2 -200
342.22 -200
342.24 -200
342.26 -200
342.28 -200
342.3 -200
342.32 -200
342.34 -200
342.36 -200
342.38 -200
342.4 -200
342.42 -200
342.44 -200
342.46 -200
342.48 -200
342.5 -200
342.52 -200
342.54 -200
342.56 -200
342.58 -200
342.6 -200
342.62 -200
342.64 -200
342.66 -200
342.68 -200
342.7 -200
342.72 -200
342.74 -200
342.76 -200
342.78 -200
342.8 -200
342.82 -200
342.84 -200
342.86 -200
342.88 -200
342.9 -200
342.92 -200
342.94 -200
342.96 -200
342.98 -200
343 -200
343.02 -200
343.04 -200
343.06 -200
343.08 -200
343.1 -200
343.12 -200
343.14 -200
343.16 -200
343.18 -200
343.2 -200
343.22 -200
343.24 -200
343.26 -200
343.28 -200
343.3 -200
343.32 -200
343.34 -200
343.36 -200
343.38 -200
343.4 -200
343.42 -200
343.44 -200
343.46 -200
343.48 -200
343.5 -200
343.52 -200
343.54 -200
343.56 -200
343.58 -200
343.6 -200
343.62 -200
343.64 -200
343.66 -200
343.68 -200
343.7 -200
343.72 -200
343.74 -200
343.76 -200
343.78 -200
343.8 -200
343.82 -200
343.84 -200
343.86 -200
343.88 -200
343.9 -200
343.92 -200
343.94 -200
343.96 -200
343.98 -200
344 -200
344.02 -200
344.04 -200
344.06 -200
344.08 -200
344.1 -200
344.12 -200
344.14 -200
344.16 -200
344.18 -200
344.2 -200
344.22 -200
344.24 -200
344.26 -200
344.28 -200
344.3 -200
344.32 -200
344.34 -200
344.36 -200
344.38 -200
344.4 -200
344.42 -200
344.44 -200
344.46 -200
344.48 -200
344.5 -200
344.52 -200
344.54 -200
344.56 -200
344.58 -200
344.6 -200
344.62 -200
344.64 -200
344.66 -200
344.68 -200
344.7 -200
344.72 -200
344.74 -200
344.76 -200
344.78 -200
344.8 -200
344.82 -200
344.84 -200
344.86 -200
344.88 -200
344.9 -200
344.92 -200
344.94 -200
344.96 -200
344.98 -200
345 -200
345.02 -200
345.04 -200
345.06 -200
345.08 -200
345.1 -200
345.12 -200
345.14 -200
345.16 -200
345.18 -200
345.2 -200
345.22 -200
345.24 -200
345.26 -200
345.28 -200
345.3 -200
345.32 -200
345.34 -200
345.36 -200
345.38 -200
345.4 -200
345.42 -200
345.44 -200
345.46 -200
345.48 -200
345.5 -200
345.52 -200
345.54 -200
345.56 -200
345.58 -200
345.6 -200
345.62 -200
345.64 -200
345.66 -200
345.68 -200
345.7 -200
345.72 -200
345.74 -200
345.76 -200
345.78 -200
345.8 -200
345.82 -200
345.84 -200
345.86 -200
345.88 -200
345.9 -200
345.92 -200
345.94 -200
345.96 -200
345.98 -200
346 -200
346.02 -200
346.04 -200
346.06 -200
346.08 -200
346.1 -200
346.12 -200
346.14 -200
346.16 -200
346.18 -200
346.2 -200
346.22 -200
346.24 -200
346.26 -200
346.28 -200
346.3 -200
346.32 -200
346.34 -200
346.36 -200
346.38 -200
346.4 -200
346.42 -200
346.44 -200
346.46 -200
346.48 -200
346.5 -200
346.52 -200
346.54 -200
346.56 -200
346.58 -200
346.6 -200
346.62 -200
346.64 -200
346.66 -200
346.68 -200
346.7 -200
346.72 -200
346.74 -200
346.76 -200
346.78 -200
346.8 -200
346.82 -200
346.84 -200
346.86 -200
346.88 -200
346.9 -200
346.92 -200
346.94 -200
346.96 -200
346.98 -200
347 -200
347.02 -200
347.04 -200
347.06 -200
347.08 -200
347.1 -200
347.12 -200
347.14 -200
347.16 -200
347.18 -200
347.2 -200
347.22 -200
347.24 -200
347.26 -200
347.28 -200
347.3 -200
347.32 -200
347.34 -200
347.36 -200
347.38 -200
347.4 -200
347.42 -200
347.44 -200
347.46 -200
347.48 -200
347.5 -200
347.52 -200
347.54 -200
347.56 -200
347.58 -200
347.6 -200
347.62 -200
347.64 -200
347.66 -200
347.68 -200
347.7 -200
347.72 -200
347.74 -200
347.76 -200
347.78 -200
347.8 -200
347.82 -200
347.84 -200
347.86 -200
347.88 -200
347.9 -200
347.92 -200
347.94 -200
347.96 -200
347.98 -200
348 -200
348.02 -200
348.04 -200
348.06 -200
348.08 -200
348.1 -200
348.12 -200
348.14 -200
348.16 -200
348.18 -200
348.2 -200
348.22 -200
348.24 -200
348.26 -200
348.28 -200
348.3 -200
348.32 -200
348.34 -200
348.36 -200
348.38 -200
348.4 -200
348.42 -200
348.44 -200
348.46 -200
348.48 -200
348.5 -200
348.52 -200
348.54 -200
348.56 -200
348.58 -200
348.6 -200
348.62 -200
348.64 -200
348.66 -200
348.68 -200
348.7 -200
348.72 -200
348.74 -200
348.76 -200
348.78 -200
348.8 -200
348.82 -200
348.84 -200
348.86 -200
348.88 -200
348.9 -200
348.92 -200
348.94 -200
348.96 -200
348.98 -200
349 -200
349.02 -200
349.04 -200
349.06 -200
349.08 -200
349.1 -200
349.12 -200
349.14 -200
349.16 -200
349.18 -200
349.2 -200
349.22 -200
349.24 -200
349.26 -200
349.28 -200
349.3 -200
349.32 -200
349.34 -200
349.36 -200
349.38 -200
349.4 -200
349.42 -200
349.44 -200
349.46 -200
349.48 -200
349.5 -200
349.52 -200
349.54 -200
349.56 -200
349.58 -200
349.6 -200
349.62 -200
349.64 -200
349.66 -200
349.68 -200
349.7 -200
349.72 -200
349.74 -200
349.76 -200
349.78 -200
349.8 -200
349.82 -200
349.84 -200
349.86 -200
349.88 -200
349.9 -200
349.92 -200
349.94 -200
349.96 -200
349.98 -200
350 -200
350.02 -200
350.04 -200
350.06 -200
350.08 -200
350.1 -200
350.12 -200
350.14 -200
350.16 -200
350.18 -200
350.2 -200
350.22 -200
350.24 -200
350.26 -200
350.28 -200
350.3 -200
350.32 -200
350.34 -200
350.36 -200
350.38 -200
350.4 -200
350.42 -200
350.44 -200
350.46 -200
350.48 -200
350.5 -200
350.52 -200
350.54 -200
350.56 -200
350.58 -200
350.6 -200
350.62 -200
350.64 -200
350.66 -200
350.68 -200
350.7 -200
350.72 -200
350.74 -200
350.76 -200
350.78 -200
350.8 -200
350.82 -200
350.84 -200
350.86 -200
350.88 -200
350.9 -200
350.92 -200
350.94 -200
350.96 -200
350.98 -200
351 -200
351.02 -200
351.04 -200
351.06 -200
351.08 -200
351.1 -200
351.12 -200
351.14 -200
351.16 -200
351.18 -200
351.2 -200
351.22 -200
351.24 -200
351.26 -200
351.28 -200
351.3 -200
351.32 -200
351.34 -200
351.36 -200
351.38 -200
351.4 -200
351.42 -200
351.44 -200
351.46 -200
351.48 -200
351.5 -200
351.52 -200
351.54 -200
351.56 -200
351.58 -200
351.6 -200
351.62 -200
351.64 -200
351.66 -200
351.68 -200
351.7 -200
351.72 -200
351.74 -200
351.76 -200
351.78 -200
351.8 -200
351.82 -200
351.84 -200
351.86 -200
351.88 -200
351.9 -200
351.92 -200
351.94 -200
351.96 -200
351.98 -200
352 -200
352.02 -200
352.04 -200
352.06 -200
352.08 -200
352.1 -200
352.12 -200
352.14 -200
352.16 -200
352.18 -200
352.2 -200
352.22 -200
352.24 -200
352.26 -200
352.28 -200
352.3 -200
352.32 -200
352.34 -200
352.36 -200
352.38 -200
352.4 -200
352.42 -200
352.44 -200
352.46 -200
352.48 -200
352.5 -200
352.52 -200
352.54 -200
352.56 -200
352.58 -200
352.6 -200
352.62 -200
352.64 -200
352.66 -200
352.68 -200
352.7 -200
352.72 -200
352.74 -200
352.76 -200
352.78 -200
352.8 -200
352.82 -200
352.84 -200
352.86 -200
352.88 -200
352.9 -200
352.92 -200
352.94 -200
352.96 -200
352.98 -200
353 -200
353.02 -200
353.04 -200
353.06 -200
353.08 -200
353.1 -200
353.12 -200
353.14 -200
353.16 -200
353.18 -200
353.2 -200
353.22 -200
353.24 -200
353.26 -200
353.28 -200
353.3 -200
353.32 -200
353.34 -200
353.36 -200
353.38 -200
353.4 -200
353.42 -200
353.44 -200
353.46 -200
353.48 -200
353.5 -200
353.52 -200
353.54 -200
353.56 -200
353.58 -200
353.6 -200
353.62 -200
353.64 -200
353.66 -200
353.68 -200
353.7 -200
353.72 -200
353.74 -200
353.76 -200
353.78 -200
353.8 -200
353.82 -200
353.84 -200
353.86 -200
353.88 -200
353.9 -200
353.92 -200
353.94 -200
353.96 -200
353.98 -200
354 -200
354.02 -200
354.04 -200
354.06 -200
354.08 -200
354.1 -200
354.12 -200
354.14 -200
354.16 -200
354.18 -200
354.2 -200
354.22 -200
354.24 -200
354.26 -200
354.28 -200
354.3 -200
354.32 -200
354.34 -200
354.36 -200
354.38 -200
354.4 -200
354.42 -200
354.44 -200
354.46 -200
354.48 -200
354.5 -200
354.52 -200
354.54 -200
354.56 -200
354.58 -200
354.6 -200
354.62 -200
354.64 -200
354.66 -200
354.68 -200
354.7 -200
354.72 -200
354.74 -200
354.76 -200
354.78 -200
354.8 -200
354.82 -200
354.84 -200
354.86 -200
354.88 -200
354.9 -200
354.92 -200
354.94 -200
354.96 -200
354.98 -200
355 -200
355.02 -200
355.04 -200
355.06 -200
355.08 -200
355.1 -200
355.12 -200
355.14 -200
355.16 -200
355.18 -200
355.2 -200
355.22 -200
355.24 -200
355.26 -200
355.28 -200
355.3 -200
355.32 -200
355.34 -200
355.36 -200
355.38 -200
355.4 -200
355.42 -200
355.44 -200
355.46 -200
355.48 -200
355.5 -200
355.52 -200
355.54 -200
355.56 -200
355.58 -200
355.6 -200
355.62 -200
355.64 -200
355.66 -200
355.68 -200
355.7 -200
355.72 -200
355.74 -200
355.76 -200
355.78 -200
355.8 -200
355.82 -200
355.84 -200
355.86 -200
355.88 -200
355.9 -200
355.92 -200
355.94 -200
355.96 -200
355.98 -200
356 -200
356.02 -200
356.04 -200
356.06 -200
356.08 -200
356.1 -200
356.12 -200
356.14 -200
356.16 -200
356.18 -200
356.2 -200
356.22 -200
356.24 -200
356.26 -200
356.28 -200
356.3 -200
356.32 -200
356.34 -200
356.36 -200
356.38 -200
356.4 -200
356.42 -200
356.44 -200
356.46 -200
356.48 -200
356.5 -200
356.52 -200
356.54 -200
356.56 -200
356.58 -200
356.6 -200
356.62 -200
356.64 -200
356.66 -200
356.68 -200
356.7 -200
356.72 -200
356.74 -200
356.76 -200
356.78 -200
356.8 -200
356.82 -200
356.84 -200
356.86 -200
356.88 -200
356.9 -200
356.92 -200
356.94 -200
356.96 -200
356.98 -200
357 -200
357.02 -200
357.04 -200
357.06 -200
357.08 -200
357.1 -200
357.12 -200
357.14 -200
357.16 -200
357.18 -200
357.2 -200
357.22 -200
357.24 -200
357.26 -200
357.28 -200
357.3 -200
357.32 -200
357.34 -200
357.36 -200
357.38 -200
357.4 -200
357.42 -200
357.44 -200
357.46 -200
357.48 -200
357.5 -200
357.52 -200
357.54 -200
357.56 -200
357.58 -200
357.6 -200
357.62 -200
357.64 -200
357.66 -200
357.68 -200
357.7 -200
357.72 -200
357.74 -200
357.76 -200
357.78 -200
357.8 -200
357.82 -200
357.84 -200
357.86 -200
357.88 -200
357.9 -200
357.92 -200
357.94 -200
357.96 -200
357.98 -200
358 -200
358.02 -200
358.04 -200
358.06 -200
358.08 -200
358.1 -200
358.12 -200
358.14 -200
358.16 -200
358.18 -200
358.2 -200
358.22 -200
358.24 -200
358.26 -200
358.28 -200
358.3 -200
358.32 -200
358.34 -200
358.36 -200
358.38 -200
358.4 -200
358.42 -200
358.44 -200
358.46 -200
358.48 -200
358.5 -200
358.52 -200
358.54 -200
358.56 -200
358.58 -200
358.6 -200
358.62 -200
358.64 -200
358.66 -200
358.68 -200
358.7 -200
358.72 -200
358.74 -200
358.76 -200
358.78 -200
358.8 -200
358.82 -200
358.84 -200
358.86 -200
358.88 -200
358.9 -200
358.92 -200
358.94 -200
358.96 -200
358.98 -200
359 -200
359.02 -200
359.04 -200
359.06 -200
359.08 -200
359.1 -200
359.12 -200
359.14 -200
359.16 -200
359.18 -200
359.2 -200
359.22 -200
359.24 -200
359.26 -200
359.28 -200
359.3 -200
359.32 -200
359.34 -200
359.36 -200
359.38 -200
359.4 -200
359.42 -200
359.44 -200
359.46 -200
359.48 -200
359.5 -200
359.52 -200
359.54 -200
359.56 -200
359.58 -200
359.6 -200
359.62 -200
359.64 -200
359.66 -200
359.68 -200
359.7 -200
359.72 -200
359.74 -200
359.76 -200
359.78 -200
359.8 -200
359.82 -200
359.84 -200
359.86 -200
359.88 -200
359.9 -200
359.92 -200
359.94 -200
359.96 -200
359.98 -200
360 -200
360.02 -200
360.04 -200
360.06 -200
360.08 -200
360.1 -200
360.12 -200
360.14 -200
360.16 -200
360.18 -200
360.2 -200
360.22 -200
360.24 -200
360.26 -200
360.28 -200
360.3 -200
360.32 -200
360.34 -200
360.36 -200
360.38 -200
360.4 -200
360.42 -200
360.44 -200
360.46 -200
360.48 -200
360.5 -200
360.52 -200
360.54 -200
360.56 -200
360.58 -200
360.6 -200
360.62 -200
360.64 -200
360.66 -200
360.68 -200
360.7 -200
360.72 -200
360.74 -200
360.76 -200
360.78 -200
360.8 -200
360.82 -200
360.84 -200
360.86 -200
360.88 -200
360.9 -200
360.92 -200
360.94 -200
360.96 -200
360.98 -200
361 -200
361.02 -200
361.04 -200
361.06 -200
361.08 -200
361.1 -200
361.12 -200
361.14 -200
361.16 -200
361.18 -200
361.2 -200
361.22 -200
361.24 -200
361.26 -200
361.28 -200
361.3 -200
361.32 -200
361.34 -200
361.36 -200
361.38 -200
361.4 -200
361.42 -200
361.44 -200
361.46 -200
361.48 -200
361.5 -200
361.52 -200
361.54 -200
361.56 -200
361.58 -200
361.6 -200
361.62 -200
361.64 -200
361.66 -200
361.68 -200
361.7 -200
361.72 -200
361.74 -200
361.76 -200
361.78 -200
361.8 -200
361.82 -200
361.84 -200
361.86 -200
361.88 -200
361.9 -200
361.92 -200
361.94 -200
361.96 -200
361.98 -200
362 -200
362.02 -200
362.04 -200
362.06 -200
362.08 -200
362.1 -200
362.12 -200
362.14 -200
362.16 -200
362.18 -200
362.2 -200
362.22 -200
362.24 -200
362.26 -200
362.28 -200
362.3 -200
362.32 -200
362.34 -200
362.36 -200
362.38 -200
362.4 -200
362.42 -200
362.44 -200
362.46 -200
362.48 -200
362.5 -200
362.52 -200
362.54 -200
362.56 -200
362.58 -200
362.6 -200
362.62 -200
362.64 -200
362.66 -200
362.68 -200
362.7 -200
362.72 -200
362.74 -200
362.76 -200
362.78 -200
362.8 -200
362.82 -200
362.84 -200
362.86 -200
362.88 -200
362.9 -200
362.92 -200
362.94 -200
362.96 -200
362.98 -200
363 -200
363.02 -200
363.04 -200
363.06 -200
363.08 -200
363.1 -200
363.12 -200
363.14 -200
363.16 -200
363.18 -200
363.2 -200
363.22 -200
363.24 -200
363.26 -200
363.28 -200
363.3 -200
363.32 -200
363.34 -200
363.36 -200
363.38 -200
363.4 -200
363.42 -200
363.44 -200
363.46 -200
363.48 -200
363.5 -200
363.52 -200
363.54 -200
363.56 -200
363.58 -200
363.6 -200
363.62 -200
363.64 -200
363.66 -200
363.68 -200
363.7 -200
363.72 -200
363.74 -200
363.76 -200
363.78 -200
363.8 -200
363.82 -200
363.84 -200
363.86 -200
363.88 -200
363.9 -200
363.92 -200
363.94 -200
363.96 -200
363.98 -200
364 -200
364.02 -200
364.04 -200
364.06 -200
364.08 -200
364.1 -200
364.12 -200
364.14 -200
364.16 -200
364.18 -200
364.2 -200
364.22 -200
364.24 -200
364.26 -200
364.28 -200
364.3 -200
364.32 -200
364.34 -200
364.36 -200
364.38 -200
364.4 -200
364.42 -200
364.44 -200
364.46 -200
364.48 -200
364.5 -200
364.52 -200
364.54 -200
364.56 -200
364.58 -200
364.6 -200
364.62 -200
364.64 -200
364.66 -200
364.68 -200
364.7 -200
364.72 -200
364.74 -200
364.76 -200
364.78 -200
364.8 -200
364.82 -200
364.84 -200
364.86 -200
364.88 -200
364.9 -200
364.92 -200
364.94 -200
364.96 -200
364.98 -200
365 -200
365.02 -200
365.04 -200
365.06 -200
365.08 -200
365.1 -200
365.12 -200
365.14 -200
365.16 -200
365.18 -200
365.2 -200
365.22 -200
365.24 -200
365.26 -200
365.28 -200
365.3 -200
365.32 -200
365.34 -200
365.36 -200
365.38 -200
365.4 -200
365.42 -200
365.44 -200
365.46 -200
365.48 -200
365.5 -200
365.52 -200
365.54 -200
365.56 -200
365.58 -200
365.6 -200
365.62 -200
365.64 -200
365.66 -200
365.68 -200
365.7 -200
365.72 -200
365.74 -200
365.76 -200
365.78 -200
365.8 -200
365.82 -200
365.84 -200
365.86 -200
365.88 -200
365.9 -200
365.92 -200
365.94 -200
365.96 -200
365.98 -200
366 -200
366.02 -200
366.04 -200
366.06 -200
366.08 -200
366.1 -200
366.12 -200
366.14 -200
366.16 -200
366.18 -200
366.2 -200
366.22 -200
366.24 -200
366.26 -200
366.28 -200
366.3 -200
366.32 -200
366.34 -200
366.36 -200
366.38 -200
366.4 -200
366.42 -200
366.44 -200
366.46 -200
366.48 -200
366.5 -200
366.52 -200
366.54 -200
366.56 -200
366.58 -200
366.6 -200
366.62 -200
366.64 -200
366.66 -200
366.68 -200
366.7 -200
366.72 -200
366.74 -200
366.76 -200
366.78 -200
366.8 -200
366.82 -200
366.84 -200
366.86 -200
366.88 -200
366.9 -200
366.92 -200
366.94 -200
366.96 -200
366.98 -200
367 -200
367.02 -200
367.04 -200
367.06 -200
367.08 -200
367.1 -200
367.12 -200
367.14 -200
367.16 -200
367.18 -200
367.2 -200
367.22 -200
367.24 -200
367.26 -200
367.28 -200
367.3 -200
367.32 -200
367.34 -200
367.36 -200
367.38 -200
367.4 -200
367.42 -200
367.44 -200
367.46 -200
367.48 -200
367.5 -200
367.52 -200
367.54 -200
367.56 -200
367.58 -200
367.6 -200
367.62 -200
367.64 -200
367.66 -200
367.68 -200
367.7 -200
367.72 -200
367.74 -200
367.76 -200
367.78 -200
367.8 -200
367.82 -200
367.84 -200
367.86 -200
367.88 -200
367.9 -200
367.92 -200
367.94 -200
367.96 -200
367.98 -200
368 -200
368.02 -200
368.04 -200
368.06 -200
368.08 -200
368.1 -200
368.12 -200
368.14 -200
368.16 -200
368.18 -200
368.2 -200
368.22 -200
368.24 -200
368.26 -200
368.28 -200
368.3 -200
368.32 -200
368.34 -200
368.36 -200
368.38 -200
368.4 -200
368.42 -200
368.44 -200
368.46 -200
368.48 -200
368.5 -200
368.52 -200
368.54 -200
368.56 -200
368.58 -200
368.6 -200
368.62 -200
368.64 -200
368.66 -200
368.68 -200
368.7 -200
368.72 -200
368.74 -200
368.76 -200
368.78 -200
368.8 -200
368.82 -200
368.84 -200
368.86 -200
368.88 -200
368.9 -200
368.92 -200
368.94 -200
368.96 -200
368.98 -200
369 -200
369.02 -200
369.04 -200
369.06 -200
369.08 -200
369.1 -200
369.12 -200
369.14 -200
369.16 -200
369.18 -200
369.2 -200
369.22 -200
369.24 -200
369.26 -200
369.28 -200
369.3 -200
369.32 -200
369.34 -200
369.36 -200
369.38 -200
369.4 -200
369.42 -200
369.44 -200
369.46 -200
369.48 -200
369.5 -200
369.52 -200
369.54 -200
369.56 -200
369.58 -200
369.6 -200
369.62 -200
369.64 -200
369.66 -200
369.68 -200
369.7 -200
369.72 -200
369.74 -200
369.76 -200
369.78 -200
369.8 -200
369.82 -200
369.84 -200
369.86 -200
369.88 -200
369.9 -200
369.92 -200
369.94 -200
369.96 -200
369.98 -200
370 -200
370.02 -200
370.04 -200
370.06 -200
370.08 -200
370.1 -200
370.12 -200
370.14 -200
370.16 -200
370.18 -200
370.2 -200
370.22 -200
370.24 -200
370.26 -200
370.28 -200
370.3 -200
370.32 -200
370.34 -200
370.36 -200
370.38 -200
370.4 -200
370.42 -200
370.44 -200
370.46 -200
370.48 -200
370.5 -200
370.52 -200
370.54 -200
370.56 -200
370.58 -200
370.6 -200
370.62 -200
370.64 -200
370.66 -200
370.68 -200
370.7 -200
370.72 -200
370.74 -200
370.76 -200
370.78 -200
370.8 -200
370.82 -200
370.84 -200
370.86 -200
370.88 -200
370.9 -200
370.92 -200
370.94 -200
370.96 -200
370.98 -200
371 -200
371.02 -200
371.04 -200
371.06 -200
371.08 -200
371.1 -200
371.12 -200
371.14 -200
371.16 -200
371.18 -200
371.2 -200
371.22 -200
371.24 -200
371.26 -200
371.28 -200
371.3 -200
371.32 -200
371.34 -200
371.36 -200
371.38 -200
371.4 -200
371.42 -200
371.44 -200
371.46 -200
371.48 -200
371.5 -200
371.52 -200
371.54 -200
371.56 -200
371.58 -200
371.6 -200
371.62 -200
371.64 -200
371.66 -200
371.68 -200
371.7 -200
371.72 -200
371.74 -200
371.76 -200
371.78 -200
371.8 -200
371.82 -200
371.84 -200
371.86 -200
371.88 -200
371.9 -200
371.92 -200
371.94 -200
371.96 -200
371.98 -200
372 -200
372.02 -200
372.04 -200
372.06 -200
372.08 -200
372.1 -200
372.12 -200
372.14 -200
372.16 -200
372.18 -200
372.2 -200
372.22 -200
372.24 -200
372.26 -200
372.28 -200
372.3 -200
372.32 -200
372.34 -200
372.36 -200
372.38 -200
372.4 -200
372.42 -200
372.44 -200
372.46 -200
372.48 -200
372.5 -200
372.52 -200
372.54 -200
372.56 -200
372.58 -200
372.6 -200
372.62 -200
372.64 -200
372.66 -200
372.68 -200
372.7 -200
372.72 -200
372.74 -200
372.76 -200
372.78 -200
372.8 -200
372.82 -200
372.84 -200
372.86 -200
372.88 -200
372.9 -200
372.92 -200
372.94 -200
372.96 -200
372.98 -200
373 -200
373.02 -200
373.04 -200
373.06 -200
373.08 -200
373.1 -200
373.12 -200
373.14 -200
373.16 -200
373.18 -200
373.2 -200
373.22 -200
373.24 -200
373.26 -200
373.28 -200
373.3 -200
373.32 -200
373.34 -200
373.36 -200
373.38 -200
373.4 -200
373.42 -200
373.44 -200
373.46 -200
373.48 -200
373.5 -200
373.52 -200
373.54 -200
373.56 -200
373.58 -200
373.6 -200
373.62 -200
373.64 -200
373.66 -200
373.68 -200
373.7 -200
373.72 -200
373.74 -200
373.76 -200
373.78 -200
373.8 -200
373.82 -200
373.84 -200
373.86 -200
373.88 -200
373.9 -200
373.92 -200
373.94 -200
373.96 -200
373.98 -200
374 -200
374.02 -200
374.04 -200
374.06 -200
374.08 -200
374.1 -200
374.12 -200
374.14 -200
374.16 -200
374.18 -200
374.2 -200
374.22 -200
374.24 -200
374.26 -200
374.28 -200
374.3 -200
374.32 -200
374.34 -200
374.36 -200
374.38 -200
374.4 -200
374.42 -200
374.44 -200
374.46 -200
374.48 -200
374.5 -200
374.52 -200
374.54 -200
374.56 -200
374.58 -200
374.6 -200
374.62 -200
374.64 -200
374.66 -200
374.68 -200
374.7 -200
374.72 -200
374.74 -200
374.76 -200
374.78 -200
374.8 -200
374.82 -200
374.84 -200
374.86 -200
374.88 -200
374.9 -200
374.92 -200
374.94 -200
374.96 -200
374.98 -200
375 0
375.02 0
375.04 0
375.06 0
375.08 0
375.1 0
375.12 0
375.14 0
375.16 0
375.18 0
375.2 0
375.22 0
375.24 0
375.26 0
375.28 0
375.3 0
375.32 0
375.34 0
375.36 0
375.38 0
375.4 0
375.42 0
375.44 0
375.46 0
375.48 0
375.5 0
375.52 0
375.54 0
375.56 0
375.58 0
375.6 0
375.62 0
375.64 0
375.66 0
375.68 0
375.7 0
375.72 0
375.74 0
375.76 0
375.78 0
375.8 0
375.82 0
375.84 0
375.86 0
375.88 0
375.9 0
375.92 0
375.94 0
375.96 0
375.98 0
376 0
376.02 0
376.04 0
376.06 0
376.08 0
376.1 0
376.12 0
376.14 0
376.16 0
376.18 0
376.2 0
376.22 0
376.24 0
376.26 0
376.28 0
376.3 0
376.32 0
376.34 0
376.36 0
376.38 0
376.4 0
376.42 0
376.44 0
376.46 0
376.48 0
376.5 0
376.52 0
376.54 0
376.56 0
376.58 0
376.6 0
376.62 0
376.64 0
376.66 0
376.68 0
376.7 0
376.72 0
376.74 0
376.76 0
376.78 0
376.8 0
376.82 0
376.84 0
376.86 0
376.88 0
376.9 0
376.92 0
376.94 0
376.96 0
376.98 0
377 0
377.02 0
377.04 0
377.06 0
377.08 0
377.1 0
377.12 0
377.14 0
377.16 0
377.18 0
377.2 0
377.22 0
377.24 0
377.26 0
377.28 0
377.3 0
377.32 0
377.34 0
377.36 0
377.38 0
377.4 0
377.42 0
377.44 0
377.46 0
377.48 0
377.5 0
377.52 0
377.54 0
377.56 0
377.58 0
377.6 0
377.62 0
377.64 0
377.66 0
377.68 0
377.7 0
377.72 0
377.74 0
377.76 0
377.78 0
377.8 0
377.82 0
377.84 0
377.86 0
377.88 0
377.9 0
377.92 0
377.94 0
377.96 0
377.98 0
378 0
378.02 0
378.04 0
378.06 0
378.08 0
378.1 0
378.12 0
378.14 0
378.16 0
378.18 0
378.2 0
378.22 0
378.24 0
378.26 0
378.28 0
378.3 0
378.32 0
378.34 0
378.36 0
378.38 0
378.4 0
378.42 0
378.44 0
378.46 0
378.48 0
378.5 0
378.52 0
378.54 0
378.56 0
378.58 0
378.6 0
378.62 0
378.64 0
378.66 0
378.68 0
378.7 0
378.72 0
378.74 0
378.76 0
378.78 0
378.8 0
378.82 0
378.84 0
378.86 0
378.88 0
378.9 0
378.92 0
378.94 0
378.96 0
378.98 0
379 0
379.02 0
379.04 0
379.06 0
379.08 0
379.1 0
379.12 0
379.14 0
379.16 0
379.18 0
379.2 0
379.22 0
379.24 0
379.26 0
379.28 0
379.3 0
379.32 0
379.34 0
379.36 0
379.38 0
379.4 0
379.42 0
379.44 0
379.46 0
379.48 0
379.5 0
379.52 0
379.54 0
379.56 0
379.58 0
379.6 0
379.62 0
379.64 0
379.66 0
379.68 0
379.7 0
379.72 0
379.74 0
379.76 0
379.78 0
379.8 0
379.82 0
379.84 0
379.86 0
379.88 0
379.9 0
379.92 0
379.94 0
379.96 0
379.98 0
380 0
380.02 0
380.04 0
380.06 0
380.08 0
380.1 0
380.12 0
380.14 0
380.16 0
380.18 0
380.2 0
380.22 0
380.24 0
380.26 0
380.28 0
380.3 0
380.32 0
380.34 0
380.36 0
380.38 0
380.4 0
380.42 0
380.44 0
380.46 0
380.48 0
380.5 0
380.52 0
380.54 0
380.56 0
380.58 0
380.6 0
380.62 0
380.64 0
380.66 0
380.68 0
380.7 0
380.72 0
380.74 0
380.76 0
380.78 0
380.8 0
380.82 0
380.84 0
380.86 0
380.88 0
380.9 0
380.92 0
380.94 0
380.96 0
380.98 0
381 0
381.02 0
381.04 0
381.06 0
381.08 0
381.1 0
381.12 0
381.14 0
381.16 0
381.18 0
381.2 0
381.22 0
381.24 0
381.26 0
381.28 0
381.3 0
381.32 0
381.34 0
381.36 0
381.38 0
381.4 0
381.42 0
381.44 0
381.46 0
381.48 0
381.5 0
381.52 0
381.54 0
381.56 0
381.58 0
381.6 0
381.62 0
381.64 0
381.66 0
381.68 0
381.7 0
381.72 0
381.74 0
381.76 0
381.78 0
381.8 0
381.82 0
381.84 0
381.86 0
381.88 0
381.9 0
381.92 0
381.94 0
381.96 0
381.98 0
382 0
382.02 0
382.04 0
382.06 0
382.08 0
382.1 0
382.12 0
382.14 0
382.16 0
382.18 0
382.2 0
382.22 0
382.24 0
382.26 0
382.28 0
382.3 0
382.32 0
382.34 0
382.36 0
382.38 0
382.4 0
382.42 0
382.44 0
382.46 0
382.48 0
382.5 0
382.52 0
382.54 0
382.56 0
382.58 0
382.6 0
382.62 0
382.64 0
382.66 0
382.68 0
382.7 0
382.72 0
382.74 0
382.76 0
382.78 0
382.8 0
382.82 0
382.84 0
382.86 0
382.88 0
382.9 0
382.92 0
382.94 0
382.96 0
382.98 0
383 0
383.02 0
383.04 0
383.06 0
383.08 0
383.1 0
383.12 0
383.14 0
383.16 0
383.18 0
383.2 0
383.22 0
383.24 0
383.26 0
383.28 0
383.3 0
383.32 0
383.34 0
383.36 0
383.38 0
383.4 0
383.42 0
383.44 0
383.46 0
383.48 0
383.5 0
383.52 0
383.54 0
383.56 0
383.58 0
383.6 0
383.62 0
383.64 0
383.66 0
383.68 0
383.7 0
383.72 0
383.74 0
383.76 0
383.78 0
383.8 0
383.82 0
383.84 0
383.86 0
383.88 0
383.9 0
383.92 0
383.94 0
383.96 0
383.98 0
384 0
384.02 0
384.04 0
384.06 0
384.08 0
384.1 0
384.12 0
384.14 0
384.16 0
384.18 0
384.2 0
384.22 0
384.24 0
384.26 0
384.28 0
384.3 0
384.32 0
384.34 0
384.36 0
384.38 0
384.4 0
384.42 0
384.44 0
384.46 0
384.48 0
384.5 0
384.52 0
384.54 0
384.56 0
384.58 0
384.6 0
384.62 0
384.64 0
384.66 0
384.68 0
384.7 0
384.72 0
384.74 0
384.76 0
384.78 0
384.8 0
384.82 0
384.84 0
384.86 0
384.88 0
384.9 0
384.92 0
384.94 0
384.96 0
384.98 0
385 0
385.02 0
385.04 0
385.06 0
385.08 0
385.1 0
385.12 0
385.14 0
385.16 0
385.18 0
385.2 0
385.22 0
385.24 0
385.26 0
385.28 0
385.3 0
385.32 0
385.34 0
385.36 0
385.38 0
385.4 0
385.42 0
385.44 0
385.46 0
385.48 0
385.5 0
385.52 0
385.54 0
385.56 0
385.58 0
385.6 0
385.62 0
385.64 0
385.66 0
385.68 0
385.7 0
385.72 0
385.74 0
385.76 0
385.78 0
385.8 0
385.82 0
385.84 0
385.86 0
385.88 0
385.9 0
385.92 0
385.94 0
385.96 0
385.98 0
386 0
386.02 0
386.04 0
386.06 0
386.08 0
386.1 0
386.12 0
386.14 0
386.16 0
386.18 0
386.2 0
386.22 0
386.24 0
386.26 0
386.28 0
386.3 0
386.32 0
386.34 0
386.36 0
386.38 0
386.4 0
386.42 0
386.44 0
386.46 0
386.48 0
386.5 0
386.52 0
386.54 0
386.56 0
386.58 0
386.6 0
386.62 0
386.64 0
386.66 0
386.68 0
386.7 0
386.72 0
386.74 0
386.76 0
386.78 0
386.8 0
386.82 0
386.84 0
386.86 0
386.88 0
386.9 0
386.92 0
386.94 0
386.96 0
386.98 0
387 0
387.02 0
387.04 0
387.06 0
387.08 0
387.1 0
387.12 0
387.14 0
387.16 0
387.18 0
387.2 0
387.22 0
387.24 0
387.26 0
387.28 0
387.3 0
387.32 0
387.34 0
387.36 0
387.38 0
387.4 0
387.42 0
387.44 0
387.46 0
387.48 0
387.5 0
387.52 0
387.54 0
387.56 0
387.58 0
387.6 0
387.62 0
387.64 0
387.66 0
387.68 0
387.7 0
387.72 0
387.74 0
387.76 0
387.78 0
387.8 0
387.82 0
387.84 0
387.86 0
387.88 0
387.9 0
387.92 0
387.94 0
387.96 0
387.98 0
388 0
388.02 0
388.04 0
388.06 0
388.08 0
388.1 0
388.12 0
388.14 0
388.16 0
388.18 0
388.2 0
388.22 0
388.24 0
388.26 0
388.28 0
388.3 0
388.32 0
388.34 0
388.36 0
388.38 0
388.4 0
388.42 0
388.44 0
388.46 0
388.48 0
388.5 0
388.52 0
388.54 0
388.56 0
388.58 0
388.6 0
388.62 0
388.64 0
388.66 0
388.68 0
388.7 0
388.72 0
388.74 0
388.76 0
388.78 0
388.8 0
388.82 0
388.84 0
388.86 0
388.88 0
388.9 0
388.92 0
388.94 0
388.96 0
388.98 0
389 0
389.02 0
389.04 0
389.06 0
389.08 0
389.1 0
389.12 0
389.14 0
389.16 0
389.18 0
389.2 0
389.22 0
389.24 0
389.26 0
389.28 0
389.3 0
389.32 0
389.34 0
389.36 0
389.38 0
389.4 0
389.42 0
389.44 0
389.46 0
389.48 0
389.5 0
389.52 0
389.54 0
389.56 0
389.58 0
389.6 0
389.62 0
389.64 0
389.66 0
389.68 0
389.7 0
389.72 0
389.74 0
389.76 0
389.78 0
389.8 0
389.82 0
389.84 0
389.86 0
389.88 0
389.9 0
389.92 0
389.94 0
389.96 0
389.98 0
390 0
390.02 0
390.04 0
390.06 0
390.08 0
390.1 0
390.12 0
390.14 0
390.16 0
390.18 0
390.2 0
390.22 0
390.24 0
390.26 0
390.28 0
390.3 0
390.32 0
390.34 0
390.36 0
390.38 0
390.4 0
390.42 0
390.44 0
390.46 0
390.48 0
390.5 0
390.52 0
390.54 0
390.56 0
390.58 0
390.6 0
390.62 0
390.64 0
390.66 0
390.68 0
390.7 0
390.72 0
390.74 0
390.76 0
390.78 0
390.8 0
390.82 0
390.84 0
390.86 0
390.88 0
390.9 0
390.92 0
390.94 0
390.96 0
390.98 0
391 0
391.02 0
391.04 0
391.06 0
391.08 0
391.1 0
391.12 0
391.14 0
391.16 0
391.18 0
391.2 0
391.22 0
391.24 0
391.26 0
391.28 0
391.3 0
391.32 0
391.34 0
391.36 0
391.38 0
391.4 0
391.42 0
391.44 0
391.46 0
391.48 0
391.5 0
391.52 0
391.54 0
391.56 0
391.58 0
391.6 0
391.62 0
391.64 0
391.66 0
391.68 0
391.7 0
391.72 0
391.74 0
391.76 0
391.78 0
391.8 0
391.82 0
391.84 0
391.86 0
391.88 0
391.9 0
391.92 0
391.94 0
391.96 0
391.98 0
392 0
392.02 0
392.04 0
392.06 0
392.08 0
392.1 0
392.12 0
392.14 0
392.16 0
392.18 0
392.2 0
392.22 0
392.24 0
392.26 0
392.28 0
392.3 0
392.32 0
392.34 0
392.36 0
392.38 0
392.4 0
392.42 0
392.44 0
392.46 0
392.48 0
392.5 0
392.52 0
392.54 0
392.56 0
392.58 0
392.6 0
392.62 0
392.64 0
392.66 0
392.68 0
392.7 0
392.72 0
392.74 0
392.76 0
392.78 0
392.8 0
392.82 0
392.84 0
392.86 0
392.88 0
392.9 0
392.92 0
392.94 0
392.96 0
392.98 0
393 0
393.02 0
393.04 0
393.06 0
393.08 0
393.1 0
393.12 0
393.14 0
393.16 0
393.18 0
393.2 0
393.22 0
393.24 0
393.26 0
393.28 0
393.3 0
393.32 0
393.34 0
393.36 0
393.38 0
393.4 0
393.42 0
393.44 0
393.46 0
393.48 0
393.5 0
393.52 0
393.54 0
393.56 0
393.58 0
393.6 0
393.62 0
393.64 0
393.66 0
393.68 0
393.7 0
393.72 0
393.74 0
393.76 0
393.78 0
393.8 0
393.82 0
393.84 0
393.86 0
393.88 0
393.9 0
393.92 0
393.94 0
393.96 0
393.98 0
394 0
394.02 0
394.04 0
394.06 0
394.08 0
394.1 0
394.12 0
394.14 0
394.16 0
394.18 0
394.2 0
394.22 0
394.24 0
394.26 0
394.28 0
394.3 0
394.32 0
394.34 0
394.36 0
394.38 0
394.4 0
394.42 0
394.44 0
394.46 0
394.48 0
394.5 0
394.52 0
394.54 0
394.56 0
394.58 0
394.6 0
394.62 0
394.64 0
394.66 0
394.68 0
394.7 0
394.72 0
394.74 0
394.76 0
394.78 0
394.8 0
394.82 0
394.84 0
394.86 0
394.88 0
394.9 0
394.92 0
394.94 0
394.96 0
394.98 0
395 0
395.02 0
395.04 0
395.06 0
395.08 0
395.1 0
395.12 0
395.14 0
395.16 0
395.18 0
395.2 0
395.22 0
395.24 0
395.26 0
395.28 0
395.3 0
395.32 0
395.34 0
395.36 0
395.38 0
395.4 0
395.42 0
395.44 0
395.46 0
395.48 0
395.5 0
395.52 0
395.54 0
395.56 0
395.58 0
395.6 0
395.62 0
395.64 0
395.66 0
395.68 0
395.7 0
395.72 0
395.74 0
395.76 0
395.78 0
395.8 0
395.82 0
395.84 0
395.86 0
395.88 0
395.9 0
395.92 0
395.94 0
395.96 0
395.98 0
396 0
396.02 0
396.04 0
396.06 0
396.08 0
396.1 0
396.12 0
396.14 0
396.16 0
396.18 0
396.2 0
396.22 0
396.24 0
396.26 0
396.28 0
396.3 0
396.32 0
396.34 0
396.36 0
396.38 0
396.4 0
396.42 0
396.44 0
396.46 0
396.48 0
396.5 0
396.52 0
396.54 0
396.56 0
396.58 0
396.6 0
396.62 0
396.64 0
396.66 0
396.68 0
396.7 0
396.72 0
396.74 0
396.76 0
396.78 0
396.8 0
396.82 0
396.84 0
396.86 0
396.88 0
396.9 0
396.92 0
396.94 0
396.96 0
396.98 0
397 0
397.02 0
397.04 0
397.06 0
397.08 0
397.1 0
397.12 0
397.14 0
397.16 0
397.18 0
397.2 0
397.22 0
397.24 0
397.26 0
397.28 0
397.3 0
397.32 0
397.34 0
397.36 0
397.38 0
397.4 0
397.42 0
397.44 0
397.46 0
397.48 0
397.5 0
397.52 0
397.54 0
397.56 0
397.58 0
397.6 0
397.62 0
397.64 0
397.66 0
397.68 0
397.7 0
397.72 0
397.74 0
397.76 0
397.78 0
397.8 0
397.82 0
397.84 0
397.86 0
397.88 0
397.9 0
397.92 0
397.94 0
397.96 0
397.98 0
398 0
398.02 0
398.04 0
398.06 0
398.08 0
398.1 0
398.12 0
398.14 0
398.16 0
398.18 0
398.2 0
398.22 0
398.24 0
398.26 0
398.28 0
398.3 0
398.32 0
398.34 0
398.36 0
398.38 0
398.4 0
398.42 0
398.44 0
398.46 0
398.48 0
398.5 0
398.52 0
398.54 0
398.56 0
398.58 0
398.6 0
398.62 0
398.64 0
398.66 0
398.68 0
398.7 0
398.72 0
398.74 0
398.76 0
398.78 0
398.8 0
398.82 0
398.84 0
398.86 0
398.88 0
398.9 0
398.92 0
398.94 0
398.96 0
398.98 0
399 0
399.02 0
399.04 0
399.06 0
399.08 0
399.1 0
399.12 0
399.14 0
399.16 0
399.18 0
399.2 0
399.22 0
399.24 0
399.26 0
399.28 0
399.3 0
399.32 0
399.34 0
399.36 0
399.38 0
399.4 0
399.42 0
399.44 0
399.46 0
399.48 0
399.5 0
399.52 0
399.54 0
399.56 0
399.58 0
399.6 0
399.62 0
399.64 0
399.66 0
399.68 0
399.7 0
399.72 0
399.74 0
399.76 0
399.78 0
399.8 0
399.82 0
399.84 0
399.86 0
399.88 0
399.9 0
399.92 0
399.94 0
399.96 0
399.98 0
400 0
400.02 0
400.04 0
400.06 0
400.08 0
400.1 0
400.12 0
400.14 0
400.16 0
400.18 0
400.2 0
400.22 0
400.24 0
400.26 0
400.28 0
400.3 0
400.32 0
400.34 0
400.36 0
400.38 0
400.4 0
400.42 0
400.44 0
400.46 0
400.48 0
400.5 0
400.52 0
400.54 0
400.56 0
400.58 0
400.6 0
400.62 0
400.64 0
400.66 0
400.68 0
400.7 0
400.72 0
400.74 0
400.76 0
400.78 0
400.8 0
400.82 0
400.84 0
400.86 0
400.88 0
400.9 0
400.92 0
400.94 0
400.96 0
400.98 0
401 0
401.02 0
401.04 0
401.06 0
401.08 0
401.1 0
401.12 0
401.14 0
401.16 0
401.18 0
401.2 0
401.22 0
401.24 0
401.26 0
401.28 0
401.3 0
401.32 0
401.34 0
401.36 0
401.38 0
401.4 0
401.42 0
401.44 0
401.46 0
401.48 0
401.5 0
401.52 0
401.54 0
401.56 0
401.58 0
401.6 0
401.62 0
401.64 0
401.66 0
401.68 0
401.7 0
401.72 0
401.74 0
401.76 0
401.78 0
401.8 0
401.82 0
401.84 0
401.86 0
401.88 0
401.9 0
401.92 0
401.94 0
401.96 0
401.98 0
402 0
402.02 0
402.04 0
402.06 0
402.08 0
402.1 0
402.12 0
402.14 0
402.16 0
402.18 0
402.2 0
402.22 0
402.24 0
402.26 0
402.28 0
402.3 0
402.32 0
402.34 0
402.36 0
402.38 0
402.4 0
402.42 0
402.44 0
402.46 0
402.48 0
402.5 0
402.52 0
402.54 0
402.56 0
402.58 0
402.6 0
402.62 0
402.64 0
402.66 0
402.68 0
402.7 0
402.72 0
402.74 0
402.76 0
402.78 0
402.8 0
402.82 0
402.84 0
402.86 0
402.88 0
402.9 0
402.92 0
402.94 0
402.96 0
402.98 0
403 0
403.02 0
403.04 0
403.06 0
403.08 0
403.1 0
403.12 0
403.14 0
403.16 0
403.18 0
403.2 0
403.22 0
403.24 0
403.26 0
403.28 0
403.3 0
403.32 0
403.34 0
403.36 0
403.38 0
403.4 0
403.42 0
403.44 0
403.46 0
403.48 0
403.5 0
403.52 0
403.54 0
403.56 0
403.58 0
403.6 0
403.62 0
403.64 0
403.66 0
403.68 0
403.7 0
403.72 0
403.74 0
403.76 0
403.78 0
403.8 0
403.82 0
403.84 0
403.86 0
403.88 0
403.9 0
403.92 0
403.94 0
403.96 0
403.98 0
404 0
404.02 0
404.04 0
404.06 0
404.08 0
404.1 0
404.12 0
404.14 0
404.16 0
404.18 0
404.2 0
404.22 0
404.24 0
404.26 0
404.28 0
404.3 0
404.32 0
404.34 0
404.36 0
404.38 0
404.4 0
404.42 0
404.44 0
404.46 0
404.48 0
404.5 0
404.52 0
404.54 0
404.56 0
404.58 0
404.6 0
404.62 0
404.64 0
404.66 0
404.68 0
404.7 0
404.72 0
404.74 0
404.76 0
404.78 0
404.8 0
404.82 0
404.84 0
404.86 0
404.88 0
404.9 0
404.92 0
404.94 0
404.96 0
404.98 0
405 0
405.02 0
405.04 0
405.06 0
405.08 0
405.1 0
405.12 0
405.14 0
405.16 0
405.18 0
405.2 0
405.22 0
405.24 0
405.26 0
405.28 0
405.3 0
405.32 0
405.34 0
405.36 0
405.38 0
405.4 0
405.42 0
405.44 0
405.46 0
405.48 0
405.5 0
405.52 0
405.54 0
405.56 0
405.58 0
405.6 0
405.62 0
405.64 0
405.66 0
405.68 0
405.7 0
405.72 0
405.74 0
405.76 0
405.78 0
405.8 0
405.82 0
405.84 0
405.86 0
405.88 0
405.9 0
405.92 0
405.94 0
405.96 0
405.98 0
406 0
406.02 0
406.04 0
406.06 0
406.08 0
406.1 0
406.12 0
406.14 0
406.16 0
406.18 0
406.2 0
406.22 0
406.24 0
406.26 0
406.28 0
406.3 0
406.32 0
406.34 0
406.36 0
406.38 0
406.4 0
406.42 0
406.44 0
406.46 0
406.48 0
406.5 0
406.52 0
406.54 0
406.56 0
406.58 0
406.6 0
406.62 0
406.64 0
406.66 0
406.68 0
406.7 0
406.72 0
406.74 0
406.76 0
406.78 0
406.8 0
406.82 0
406.84 0
406.86 0
406.88 0
406.9 0
406.92 0
406.94 0
406.96 0
406.98 0
407 0
407.02 0
407.04 0
407.06 0
407.08 0
407.1 0
407.12 0
407.14 0
407.16 0
407.18 0
407.2 0
407.22 0
407.24 0
407.26 0
407.28 0
407.3 0
407.32 0
407.34 0
407.36 0
407.38 0
407.4 0
407.42 0
407.44 0
407.46 0
407.48 0
407.5 0
407.52 0
407.54 0
407.56 0
407.58 0
407.6 0
407.62 0
407.64 0
407.66 0
407.68 0
407.7 0
407.72 0
407.74 0
407.76 0
407.78 0
407.8 0
407.82 0
407.84 0
407.86 0
407.88 0
407.9 0
407.92 0
407.94 0
407.96 0
407.98 0
408 0
408.02 0
408.04 0
408.06 0
408.08 0
408.1 0
408.12 0
408.14 0
408.16 0
408.18 0
408.2 0
408.22 0
408.24 0
408.26 0
408.28 0
408.3 0
408.32 0
408.34 0
408.36 0
408.38 0
408.4 0
408.42 0
408.44 0
408.46 0
408.48 0
408.5 0
408.52 0
408.54 0
408.56 0
408.58 0
408.6 0
408.62 0
408.64 0
408.66 0
408.68 0
408.7 0
408.72 0
408.74 0
408.76 0
408.78 0
408.8 0
408.82 0
408.84 0
408.86 0
408.88 0
408.9 0
408.92 0
408.94 0
408.96 0
408.98 0
409 0
409.02 0
409.04 0
409.06 0
409.08 0
409.1 0
409.12 0
409.14 0
409.16 0
409.18 0
409.2 0
409.22 0
409.24 0
409.26 0
409.28 0
409.3 0
409.32 0
409.34 0
409.36 0
409.38 0
409.4 0
409.42 0
409.44 0
409.46 0
409.48 0
409.5 0
409.52 0
409.54 0
409.56 0
409.58 0
409.6 0
409.62 0
409.64 0
409.66 0
409.68 0
409.7 0
409.72 0
409.74 0
409.76 0
409.78 0
409.8 0
409.82 0
409.84 0
409.86 0
409.88 0
409.9 0
409.92 0
409.94 0
409.96 0
409.98 0
410 0
410.02 0
410.04 0
410.06 0
410.08 0
410.1 0
410.12 0
410.14 0
410.16 0
410.18 0
410.2 0
410.22 0
410.24 0
410.26 0
410.28 0
410.3 0
410.32 0
410.34 0
410.36 0
410.38 0
410.4 0
410.42 0
410.44 0
410.46 0
410.48 0
410.5 0
410.52 0
410.54 0
410.56 0
410.58 0
410.6 0
410.62 0
410.64 0
410.66 0
410.68 0
410.7 0
410.72 0
410.74 0
410.76 0
410.78 0
410.8 0
410.82 0
410.84 0
410.86 0
410.88 0
410.9 0
410.92 0
410.94 0
410.96 0
410.98 0
411 0
411.02 0
411.04 0
411.06 0
411.08 0
411.1 0
411.12 0
411.14 0
411.16 0
411.18 0
411.2 0
411.22 0
411.24 0
411.26 0
411.28 0
411.3 0
411.32 0
411.34 0
411.36 0
411.38 0
411.4 0
411.42 0
411.44 0
411.46 0
411.48 0
411.5 0
411.52 0
411.54 0
411.56 0
411.58 0
411.6 0
411.62 0
411.64 0
411.66 0
411.68 0
411.7 0
411.72 0
411.74 0
411.76 0
411.78 0
411.8 0
411.82 0
411.84 0
411.86 0
411.88 0
411.9 0
411.92 0
411.94 0
411.96 0
411.98 0
412 0
412.02 0
412.04 0
412.06 0
412.08 0
412.1 0
412.12 0
412.14 0
412.16 0
412.18 0
412.2 0
412.22 0
412.24 0
412.26 0
412.28 0
412.3 0
412.32 0
412.34 0
412.36 0
412.38 0
412.4 0
412.42 0
412.44 0
412.46 0
412.48 0
412.5 0
412.52 0
412.54 0
412.56 0
412.58 0
412.6 0
412.62 0
412.64 0
412.66 0
412.68 0
412.7 0
412.72 0
412.74 0
412.76 0
412.78 0
412.8 0
412.82 0
412.84 0
412.86 0
412.88 0
412.9 0
412.92 0
412.94 0
412.96 0
412.98 0
413 0
413.02 0
413.04 0
413.06 0
413.08 0
413.1 0
413.12 0
413.14 0
413.16 0
413.18 0
413.2 0
413.22 0
413.24 0
413.26 0
413.28 0
413.3 0
413.32 0
413.34 0
413.36 0
413.38 0
413.4 0
413.42 0
413.44 0
413.46 0
413.48 0
413.5 0
413.52 0
413.54 0
413.56 0
413.58 0
413.6 0
413.62 0
413.64 0
413.66 0
413.68 0
413.7 0
413.72 0
413.74 0
413.76 0
413.78 0
413.8 0
413.82 0
413.84 0
413.86 0
413.88 0
413.9 0
413.92 0
413.94 0
413.96 0
413.98 0
414 0
414.02 0
414.04 0
414.06 0
414.08 0
414.1 0
414.12 0
414.14 0
414.16 0
414.18 0
414.2 0
414.22 0
414.24 0
414.26 0
414.28 0
414.3 0
414.32 0
414.34 0
414.36 0
414.38 0
414.4 0
414.42 0
414.44 0
414.46 0
414.48 0
414.5 0
414.52 0
414.54 0
414.56 0
414.58 0
414.6 0
414.62 0
414.64 0
414.66 0
414.68 0
414.7 0
414.72 0
414.74 0
414.76 0
414.78 0
414.8 0
414.82 0
414.84 0
414.86 0
414.88 0
414.9 0
414.92 0
414.94 0
414.96 0
414.98 0
415 0
415.02 0
415.04 0
415.06 0
415.08 0
415.1 0
415.12 0
415.14 0
415.16 0
415.18 0
415.2 0
415.22 0
415.24 0
415.26 0
415.28 0
415.3 0
415.32 0
415.34 0
415.36 0
415.38 0
415.4 0
415.42 0
415.44 0
415.46 0
415.48 0
415.5 0
415.52 0
415.54 0
415.56 0
415.58 0
415.6 0
415.62 0
415.64 0
415.66 0
415.68 0
415.7 0
415.72 0
415.74 0
415.76 0
415.78 0
415.8 0
415.82 0
415.84 0
415.86 0
415.88 0
415.9 0
415.92 0
415.94 0
415.96 0
415.98 0
416 0
416.02 0
416.04 0
416.06 0
416.08 0
416.1 0
416.12 0
416.14 0
416.16 0
416.18 0
416.2 0
416.22 0
416.24 0
416.26 0
416.28 0
416.3 0
416.32 0
416.34 0
416.36 0
416.38 0
416.4 0
416.42 0
416.44 0
416.46 0
416.48 0
416.5 0
416.52 0
416.54 0
416.56 0
416.58 0
416.6 0
416.62 0
416.64 0
416.66 0
416.68 0
416.7 0
416.72 0
416.74 0
416.76 0
416.78 0
416.8 0
416.82 0
416.84 0
416.86 0
416.88 0
416.9 0
416.92 0
416.94 0
416.96 0
416.98 0
417 0
417.02 0
417.04 0
417.06 0
417.08 0
417.1 0
417.12 0
417.14 0
417.16 0
417.18 0
417.2 0
417.22 0
417.24 0
417.26 0
417.28 0
417.3 0
417.32 0
417.34 0
417.36 0
417.38 0
417.4 0
417.42 0
417.44 0
417.46 0
417.48 0
417.5 0
417.52 0
417.54 0
417.56 0
417.58 0
417.6 0
417.62 0
417.64 0
417.66 0
417.68 0
417.7 0
417.72 0
417.74 0
417.76 0
417.78 0
417.8 0
417.82 0
417.84 0
417.86 0
417.88 0
417.9 0
417.92 0
417.94 0
417.96 0
417.98 0
418 0
418.02 0
418.04 0
418.06 0
418.08 0
418.1 0
418.12 0
418.14 0
418.16 0
418.18 0
418.2 0
418.22 0
418.24 0
418.26 0
418.28 0
418.3 0
418.32 0
418.34 0
418.36 0
418.38 0
418.4 0
418.42 0
418.44 0
418.46 0
418.48 0
418.5 0
418.52 0
418.54 0
418.56 0
418.58 0
418.6 0
418.62 0
418.64 0
418.66 0
418.68 0
418.7 0
418.72 0
418.74 0
418.76 0
418.78 0
418.8 0
418.82 0
418.84 0
418.86 0
418.88 0
418.9 0
418.92 0
418.94 0
418.96 0
418.98 0
419 0
419.02 0
419.04 0
419.06 0
419.08 0
419.1 0
419.12 0
419.14 0
419.16 0
419.18 0
419.2 0
419.22 0
419.24 0
419.26 0
419.28 0
419.3 0
419.32 0
419.34 0
419.36 0
419.38 0
419.4 0
419.42 0
419.44 0
419.46 0
419.48 0
419.5 0
419.52 0
419.54 0
419.56 0
419.58 0
419.6 0
419.62 0
419.64 0
419.66 0
419.68 0
419.7 0
419.72 0
419.74 0
419.76 0
419.78 0
419.8 0
419.82 0
419.84 0
419.86 0
419.88 0
419.9 0
419.92 0
419.94 0
419.96 0
419.98 0
420 0
420.02 0
420.04 0
420.06 0
420.08 0
420.1 0
420.12 0
420.14 0
420.16 0
420.18 0
420.2 0
420.22 0
420.24 0
420.26 0
420.28 0
420.3 0
420.32 0
420.34 0
420.36 0
420.38 0
420.4 0
420.42 0
420.44 0
420.46 0
420.48 0
420.5 0
420.52 0
420.54 0
420.56 0
420.58 0
420.6 0
420.62 0
420.64 0
420.66 0
420.68 0
420.7 0
420.72 0
420.74 0
420.76 0
420.78 0
420.8 0
420.82 0
420.84 0
420.86 0
420.88 0
420.9 0
420.92 0
420.94 0
420.96 0
420.98 0
421 0
421.02 0
421.04 0
421.06 0
421.08 0
421.1 0
421.12 0
421.14 0
421.16 0
421.18 0
421.2 0
421.22 0
421.24 0
421.26 0
421.28 0
421.3 0
421.32 0
421.34 0
421.36 0
421.38 0
421.4 0
421.42 0
421.44 0
421.46 0
421.48 0
421.5 0
421.52 0
421.54 0
421.56 0
421.58 0
421.6 0
421.62 0
421.64 0
421.66 0
421.68 0
421.7 0
421.72 0
421.74 0
421.76 0
421.78 0
421.8 0
421.82 0
421.84 0
421.86 0
421.88 0
421.9 0
421.92 0
421.94 0
421.96 0
421.98 0
422 0
422.02 0
422.04 0
422.06 0
422.08 0
422.1 0
422.12 0
422.14 0
422.16 0
422.18 0
422.2 0
422.22 0
422.24 0
422.26 0
422.28 0
422.3 0
422.32 0
422.34 0
422.36 0
422.38 0
422.4 0
422.42 0
422.44 0
422.46 0
422.48 0
422.5 0
422.52 0
422.54 0
422.56 0
422.58 0
422.6 0
422.62 0
422.64 0
422.66 0
422.68 0
422.7 0
422.72 0
422.74 0
422.76 0
422.78 0
422.8 0
422.82 0
422.84 0
422.86 0
422.88 0
422.9 0
422.92 0
422.94 0
422.96 0
422.98 0
423 0
423.02 0
423.04 0
423.06 0
423.08 0
423.1 0
423.12 0
423.14 0
423.16 0
423.18 0
423.2 0
423.22 0
423.24 0
423.26 0
423.28 0
423.3 0
423.32 0
423.34 0
423.36 0
423.38 0
423.4 0
423.42 0
423.44 0
423.46 0
423.48 0
423.5 0
423.52 0
423.54 0
423.56 0
423.58 0
423.6 0
423.62 0
423.64 0
423.66 0
423.68 0
423.7 0
423.72 0
423.74 0
423.76 0
423.78 0
423.8 0
423.82 0
423.84 0
423.86 0
423.88 0
423.9 0
423.92 0
423.94 0
423.96 0
423.98 0
424 0
424.02 0
424.04 0
424.06 0
424.08 0
424.1 0
424.12 0
424.14 0
424.16 0
424.18 0
424.2 0
424.22 0
424.24 0
424.26 0
424.28 0
424.3 0
424.32 0
424.34 0
424.36 0
424.38 0
424.4 0
424.42 0
424.44 0
424.46 0
424.48 0
424.5 0
424.52 0
424.54 0
424.56 0
424.58 0
424.6 0
424.62 0
424.64 0
424.66 0
424.68 0
424.7 0
424.72 0
424.74 0
424.76 0
424.78 0
424.8 0
424.82 0
424.84 0
424.86 0
424.88 0
424.9 0
424.92 0
424.94 0
424.96 0
424.98 0
425 0
425.02 0
425.04 0
425.06 0
425.08 0
425.1 0
425.12 0
425.14 0
425.16 0
425.18 0
425.2 0
425.22 0
425.24 0
425.26 0
425.28 0
425.3 0
425.32 0
425.34 0
425.36 0
425.38 0
425.4 0
425.42 0
425.44 0
425.46 0
425.48 0
425.5 0
425.52 0
425.54 0
425.56 0
425.58 0
425.6 0
425.62 0
425.64 0
425.66 0
425.68 0
425.7 0
425.72 0
425.74 0
425.76 0
425.78 0
425.8 0
425.82 0
425.84 0
425.86 0
425.88 0
425.9 0
425.92 0
425.94 0
425.96 0
425.98 0
426 0
426.02 0
426.04 0
426.06 0
426.08 0
426.1 0
426.12 0
426.14 0
426.16 0
426.18 0
426.2 0
426.22 0
426.24 0
426.26 0
426.28 0
426.3 0
426.32 0
426.34 0
426.36 0
426.38 0
426.4 0
426.42 0
426.44 0
426.46 0
426.48 0
426.5 0
426.52 0
426.54 0
426.56 0
426.58 0
426.6 0
426.62 0
426.64 0
426.66 0
426.68 0
426.7 0
426.72 0
426.74 0
426.76 0
426.78 0
426.8 0
426.82 0
426.84 0
426.86 0
426.88 0
426.9 0
426.92 0
426.94 0
426.96 0
426.98 0
427 0
427.02 0
427.04 0
427.06 0
427.08 0
427.1 0
427.12 0
427.14 0
427.16 0
427.18 0
427.2 0
427.22 0
427.24 0
427.26 0
427.28 0
427.3 0
427.32 0
427.34 0
427.36 0
427.38 0
427.4 0
427.42 0
427.44 0
427.46 0
427.48 0
427.5 0
427.52 0
427.54 0
427.56 0
427.58 0
427.6 0
427.62 0
427.64 0
427.66 0
427.68 0
427.7 0
427.72 0
427.74 0
427.76 0
427.78 0
427.8 0
427.82 0
427.84 0
427.86 0
427.88 0
427.9 0
427.92 0
427.94 0
427.96 0
427.98 0
428 0
428.02 0
428.04 0
428.06 0
428.08 0
428.1 0
428.12 0
428.14 0
428.16 0
428.18 0
428.2 0
428.22 0
428.24 0
428.26 0
428.28 0
428.3 0
428.32 0
428.34 0
428.36 0
428.38 0
428.4 0
428.42 0
428.44 0
428.46 0
428.48 0
428.5 0
428.52 0
428.54 0
428.56 0
428.58 0
428.6 0
428.62 0
428.64 0
428.66 0
428.68 0
428.7 0
428.72 0
428.74 0
428.76 0
428.78 0
428.8 0
428.82 0
428.84 0
428.86 0
428.88 0
428.9 0
428.92 0
428.94 0
428.96 0
428.98 0
429 0
429.02 0
429.04 0
429.06 0
429.08 0
429.1 0
429.12 0
429.14 0
429.16 0
429.18 0
429.2 0
429.22 0
429.24 0
429.26 0
429.28 0
429.3 0
429.32 0
429.34 0
429.36 0
429.38 0
429.4 0
429.42 0
429.44 0
429.46 0
429.48 0
429.5 0
429.52 0
429.54 0
429.56 0
429.58 0
429.6 0
429.62 0
429.64 0
429.66 0
429.68 0
429.7 0
429.72 0
429.74 0
429.76 0
429.78 0
429.8 0
429.82 0
429.84 0
429.86 0
429.88 0
429.9 0
429.92 0
429.94 0
429.96 0
429.98 0
430 0
430.02 0
430.04 0
430.06 0
430.08 0
430.1 0
430.12 0
430.14 0
430.16 0
430.18 0
430.2 0
430.22 0
430.24 0
430.26 0
430.28 0
430.3 0
430.32 0
430.34 0
430.36 0
430.38 0
430.4 0
430.42 0
430.44 0
430.46 0
430.48 0
430.5 0
430.52 0
430.54 0
430.56 0
430.58 0
430.6 0
430.62 0
430.64 0
430.66 0
430.68 0
430.7 0
430.72 0
430.74 0
430.76 0
430.78 0
430.8 0
430.82 0
430.84 0
430.86 0
430.88 0
430.9 0
430.92 0
430.94 0
430.96 0
430.98 0
431 0
431.02 0
431.04 0
431.06 0
431.08 0
431.1 0
431.12 0
431.14 0
431.16 0
431.18 0
431.2 0
431.22 0
431.24 0
431.26 0
431.28 0
431.3 0
431.32 0
431.34 0
431.36 0
431.38 0
431.4 0
431.42 0
431.44 0
431.46 0
431.48 0
431.5 0
431.52 0
431.54 0
431.56 0
431.58 0
431.6 0
431.62 0
431.64 0
431.66 0
431.68 0
431.7 0
431.72 0
431.74 0
431.76 0
431.78 0
431.8 0
431.82 0
431.84 0
431.86 0
431.88 0
431.9 0
431.92 0
431.94 0
431.96 0
431.98 0
432 0
432.02 0
432.04 0
432.06 0
432.08 0
432.1 0
432.12 0
432.14 0
432.16 0
432.18 0
432.2 0
432.22 0
432.24 0
432.26 0
432.28 0
432.3 0
432.32 0
432.34 0
432.36 0
432.38 0
432.4 0
432.42 0
432.44 0
432.46 0
432.48 0
432.5 0
432.52 0
432.54 0
432.56 0
432.58 0
432.6 0
432.62 0
432.64 0
432.66 0
432.68 0
432.7 0
432.72 0
432.74 0
432.76 0
432.78 0
432.8 0
432.82 0
432.84 0
432.86 0
432.88 0
432.9 0
432.92 0
432.94 0
432.96 0
432.98 0
433 0
433.02 0
433.04 0
433.06 0
433.08 0
433.1 0
433.12 0
433.14 0
433.16 0
433.18 0
433.2 0
433.22 0
433.24 0
433.26 0
433.28 0
433.3 0
433.32 0
433.34 0
433.36 0
433.38 0
433.4 0
433.42 0
433.44 0
433.46 0
433.48 0
433.5 0
433.52 0
433.54 0
433.56 0
433.58 0
433.6 0
433.62 0
433.64 0
433.66 0
433.68 0
433.7 0
433.72 0
433.74 0
433.76 0
433.78 0
433.8 0
433.82 0
433.84 0
433.86 0
433.88 0
433.9 0
433.92 0
433.94 0
433.96 0
433.98 0
434 0
434.02 0
434.04 0
434.06 0
434.08 0
434.1 0
434.12 0
434.14 0
434.16 0
434.18 0
434.2 0
434.22 0
434.24 0
434.26 0
434.28 0
434.3 0
434.32 0
434.34 0
434.36 0
434.38 0
434.4 0
434.42 0
434.44 0
434.46 0
434.48 0
434.5 0
434.52 0
434.54 0
434.56 0
434.58 0
434.6 0
434.62 0
434.64 0
434.66 0
434.68 0
434.7 0
434.72 0
434.74 0
434.76 0
434.78 0
434.8 0
434.82 0
434.84 0
434.86 0
434.88 0
434.9 0
434.92 0
434.94 0
434.96 0
434.98 0
435 0
435.02 0
435.04 0
435.06 0
435.08 0
435.1 0
435.12 0
435.14 0
435.16 0
435.18 0
435.2 0
435.22 0
435.24 0
435.26 0
435.28 0
435.3 0
435.32 0
435.34 0
435.36 0
435.38 0
435.4 0
435.42 0
435.44 0
435.46 0
435.48 0
435.5 0
435.52 0
435.54 0
435.56 0
435.58 0
435.6 0
435.62 0
435.64 0
435.66 0
435.68 0
435.7 0
435.72 0
435.74 0
435.76 0
435.78 0
435.8 0
435.82 0
435.84 0
435.86 0
435.88 0
435.9 0
435.92 0
435.94 0
435.96 0
435.98 0
436 0
436.02 0
436.04 0
436.06 0
436.08 0
436.1 0
436.12 0
436.14 0
436.16 0
436.18 0
436.2 0
436.22 0
436.24 0
436.26 0
436.28 0
436.3 0
436.32 0
436.34 0
436.36 0
436.38 0
436.4 0
436.42 0
436.44 0
436.46 0
436.48 0
436.5 0
436.52 0
436.54 0
436.56 0
436.58 0
436.6 0
436.62 0
436.64 0
436.66 0
436.68 0
436.7 0
436.72 0
436.74 0
436.76 0
436.78 0
436.8 0
436.82 0
436.84 0
436.86 0
436.88 0
436.9 0
436.92 0
436.94 0
436.96 0
436.98 0
437 0
437.02 0
437.04 0
437.06 0
437.08 0
437.1 0
437.12 0
437.14 0
437.16 0
437.18 0
437.2 0
437.22 0
437.24 0
437.26 0
437.28 0
437.3 0
437.32 0
437.34 0
437.36 0
437.38 0
437.4 0
437.42 0
437.44 0
437.46 0
437.48 0
437.5 0
437.52 0
437.54 0
437.56 0
437.58 0
437.6 0
437.62 0
437.64 0
437.66 0
437.68 0
437.7 0
437.72 0
437.74 0
437.76 0
437.78 0
437.8 0
437.82 0
437.84 0
437.86 0
437.88 0
437.9 0
437.92 0
437.94 0
437.96 0
437.98 0
438 0
438.02 0
438.04 0
438.06 0
438.08 0
438.1 0
438.12 0
438.14 0
438.16 0
438.18 0
438.2 0
438.22 0
438.24 0
438.26 0
438.28 0
438.3 0
438.32 0
438.34 0
438.36 0
438.38 0
438.4 0
438.42 0
438.44 0
438.46 0
438.48 0
438.5 0
438.52 0
438.54 0
438.56 0
438.58 0
438.6 0
438.62 0
438.64 0
438.66 0
438.68 0
438.7 0
438.72 0
438.74 0
438.76 0
438.78 0
438.8 0
438.82 0
438.84 0
438.86 0
438.88 0
438.9 0
438.92 0
438.94 0
438.96 0
438.98 0
439 0
439.02 0
439.04 0
439.06 0
439.08 0
439.1 0
439.12 0
439.14 0
439.16 0
439.18 0
439.2 0
439.22 0
439.24 0
439.26 0
439.28 0
439.3 0
439.32 0
439.34 0
439.36 0
439.38 0
439.4 0
439.42 0
439.44 0
439.46 0
439.48 0
439.5 0
439.52 0
439.54 0
439.56 0
439.58 0
439.6 0
439.62 0
439.64 0
439.66 0
439.68 0
439.7 0
439.72 0
439.74 0
439.76 0
439.78 0
439.8 0
439.82 0
439.84 0
439.86 0
439.88 0
439.9 0
439.92 0
439.94 0
439.96 0
439.98 0
440 0
440.02 0
440.04 0
440.06 0
440.08 0
440.1 0
440.12 0
440.14 0
440.16 0
440.18 0
440.2 0
440.22 0
440.24 0
440.26 0
440.28 0
440.3 0
440.32 0
440.34 0
440.36 0
440.38 0
440.4 0
440.42 0
440.44 0
440.46 0
440.48 0
440.5 0
440.52 0
440.54 0
440.56 0
440.58 0
440.6 0
440.62 0
440.64 0
440.66 0
440.68 0
440.7 0
440.72 0
440.74 0
440.76 0
440.78 0
440.8 0
440.82 0
440.84 0
440.86 0
440.88 0
440.9 0
440.92 0
440.94 0
440.96 0
440.98 0
441 0
441.02 0
441.04 0
441.06 0
441.08 0
441.1 0
441.12 0
441.14 0
441.16 0
441.18 0
441.2 0
441.22 0
441.24 0
441.26 0
441.28 0
441.3 0
441.32 0
441.34 0
441.36 0
441.38 0
441.4 0
441.42 0
441.44 0
441.46 0
441.48 0
441.5 0
441.52 0
441.54 0
441.56 0
441.58 0
441.6 0
441.62 0
441.64 0
441.66 0
441.68 0
441.7 0
441.72 0
441.74 0
441.76 0
441.78 0
441.8 0
441.82 0
441.84 0
441.86 0
441.88 0
441.9 0
441.92 0
441.94 0
441.96 0
441.98 0
442 0
442.02 0
442.04 0
442.06 0
442.08 0
442.1 0
442.12 0
442.14 0
442.16 0
442.18 0
442.2 0
442.22 0
442.24 0
442.26 0
442.28 0
442.3 0
442.32 0
442.34 0
442.36 0
442.38 0
442.4 0
442.42 0
442.44 0
442.46 0
442.48 0
442.5 0
442.52 0
442.54 0
442.56 0
442.58 0
442.6 0
442.62 0
442.64 0
442.66 0
442.68 0
442.7 0
442.72 0
442.74 0
442.76 0
442.78 0
442.8 0
442.82 0
442.84 0
442.86 0
442.88 0
442.9 0
442.92 0
442.94 0
442.96 0
442.98 0
443 0
443.02 0
443.04 0
443.06 0
443.08 0
443.1 0
443.12 0
443.14 0
443.16 0
443.18 0
443.2 0
443.22 0
443.24 0
443.26 0
443.28 0
443.3 0
443.32 0
443.34 0
443.36 0
443.38 0
443.4 0
443.42 0
443.44 0
443.46 0
443.48 0
443.5 0
443.52 0
443.54 0
443.56 0
443.58 0
443.6 0
443.62 0
443.64 0
443.66 0
443.68 0
443.7 0
443.72 0
443.74 0
443.76 0
443.78 0
443.8 0
443.82 0
443.84 0
443.86 0
443.88 0
443.9 0
443.92 0
443.94 0
443.96 0
443.98 0
444 0
444.02 0
444.04 0
444.06 0
444.08 0
444.1 0
444.12 0
444.14 0
444.16 0
444.18 0
444.2 0
444.22 0
444.24 0
444.26 0
444.28 0
444.3 0
444.32 0
444.34 0
444.36 0
444.38 0
444.4 0
444.42 0
444.44 0
444.46 0
444.48 0
444.5 0
444.52 0
444.54 0
444.56 0
444.58 0
444.6 0
444.62 0
444.64 0
444.66 0
444.68 0
444.7 0
444.72 0
444.74 0
444.76 0
444.78 0
444.8 0
444.82 0
444.84 0
444.86 0
444.88 0
444.9 0
444.92 0
444.94 0
444.96 0
444.98 0
445 0
445.02 0
445.04 0
445.06 0
445.08 0
445.1 0
445.12 0
445.14 0
445.16 0
445.18 0
445.2 0
445.22 0
445.24 0
445.26 0
445.28 0
445.3 0
445.32 0
445.34 0
445.36 0
445.38 0
445.4 0
445.42 0
445.44 0
445.46 0
445.48 0
445.5 0
445.52 0
445.54 0
445.56 0
445.58 0
445.6 0
445.62 0
445.64 0
445.66 0
445.68 0
445.7 0
445.72 0
445.74 0
445.76 0
445.78 0
445.8 0
445.82 0
445.84 0
445.86 0
445.88 0
445.9 0
445.92 0
445.94 0
445.96 0
445.98 0
446 0
446.02 0
446.04 0
446.06 0
446.08 0
446.1 0
446.12 0
446.14 0
446.16 0
446.18 0
446.2 0
446.22 0
446.24 0
446.26 0
446.28 0
446.3 0
446.32 0
446.34 0
446.36 0
446.38 0
446.4 0
446.42 0
446.44 0
446.46 0
446.48 0
446.5 0
446.52 0
446.54 0
446.56 0
446.58 0
446.6 0
446.62 0
446.64 0
446.66 0
446.68 0
446.7 0
446.72 0
446.74 0
446.76 0
446.78 0
446.8 0
446.82 0
446.84 0
446.86 0
446.88 0
446.9 0
446.92 0
446.94 0
446.96 0
446.98 0
447 0
447.02 0
447.04 0
447.06 0
447.08 0
447.1 0
447.12 0
447.14 0
447.16 0
447.18 0
447.2 0
447.22 0
447.24 0
447.26 0
447.28 0
447.3 0
447.32 0
447.34 0
447.36 0
447.38 0
447.4 0
447.42 0
447.44 0
447.46 0
447.48 0
447.5 0
447.52 0
447.54 0
447.56 0
447.58 0
447.6 0
447.62 0
447.64 0
447.66 0
447.68 0
447.7 0
447.72 0
447.74 0
447.76 0
447.78 0
447.8 0
447.82 0
447.84 0
447.86 0
447.88 0
447.9 0
447.92 0
447.94 0
447.96 0
447.98 0
448 0
448.02 0
448.04 0
448.06 0
448.08 0
448.1 0
448.12 0
448.14 0
448.16 0
448.18 0
448.2 0
448.22 0
448.24 0
448.26 0
448.28 0
448.3 0
448.32 0
448.34 0
448.36 0
448.38 0
448.4 0
448.42 0
448.44 0
448.46 0
448.48 0
448.5 0
448.52 0
448.54 0
448.56 0
448.58 0
448.6 0
448.62 0
448.64 0
448.66 0
448.68 0
448.7 0
448.72 0
448.74 0
448.76 0
448.78 0
448.8 0
448.82 0
448.84 0
448.86 0
448.88 0
448.9 0
448.92 0
448.94 0
448.96 0
448.98 0
449 0
449.02 0
449.04 0
449.06 0
449.08 0
449.1 0
449.12 0
449.14 0
449.16 0
449.18 0
449.2 0
449.22 0
449.24 0
449.26 0
449.28 0
449.3 0
449.32 0
449.34 0
449.36 0
449.38 0
449.4 0
449.42 0
449.44 0
449.46 0
449.48 0
449.5 0
449.52 0
449.54 0
449.56 0
449.58 0
449.6 0
449.62 0
449.64 0
449.66 0
449.68 0
449.7 0
449.72 0
449.74 0
449.76 0
449.78 0
449.8 0
449.82 0
449.84 0
449.86 0
449.88 0
449.9 0
449.92 0
449.94 0
449.96 0
449.98 0
450 0
450.02 0
450.04 0
450.06 0
450.08 0
450.1 0
450.12 0
450.14 0
450.16 0
450.18 0
450.2 0
450.22 0
450.24 0
450.26 0
450.28 0
450.3 0
450.32 0
450.34 0
450.36 0
450.38 0
450.4 0
450.42 0
450.44 0
450.46 0
450.48 0
450.5 0
450.52 0
450.54 0
450.56 0
450.58 0
450.6 0
450.62 0
450.64 0
450.66 0
450.68 0
450.7 0
450.72 0
450.74 0
450.76 0
450.78 0
450.8 0
450.82 0
450.84 0
450.86 0
450.88 0
450.9 0
450.92 0
450.94 0
450.96 0
450.98 0
451 0
451.02 0
451.04 0
451.06 0
451.08 0
451.1 0
451.12 0
451.14 0
451.16 0
451.18 0
451.2 0
451.22 0
451.24 0
451.26 0
451.28 0
451.3 0
451.32 0
451.34 0
451.36 0
451.38 0
451.4 0
451.42 0
451.44 0
451.46 0
451.48 0
451.5 0
451.52 0
451.54 0
451.56 0
451.58 0
451.6 0
451.62 0
451.64 0
451.66 0
451.68 0
451.7 0
451.72 0
451.74 0
451.76 0
451.78 0
451.8 0
451.82 0
451.84 0
451.86 0
451.88 0
451.9 0
451.92 0
451.94 0
451.96 0
451.98 0
452 0
452.02 0
452.04 0
452.06 0
452.08 0
452.1 0
452.12 0
452.14 0
452.16 0
452.18 0
452.2 0
452.22 0
452.24 0
452.26 0
452.28 0
452.3 0
452.32 0
452.34 0
452.36 0
452.38 0
452.4 0
452.42 0
452.44 0
452.46 0
452.48 0
452.5 0
452.52 0
452.54 0
452.56 0
452.58 0
452.6 0
452.62 0
452.64 0
452.66 0
452.68 0
452.7 0
452.72 0
452.74 0
452.76 0
452.78 0
452.8 0
452.82 0
452.84 0
452.86 0
452.88 0
452.9 0
452.92 0
452.94 0
452.96 0
452.98 0
453 0
453.02 0
453.04 0
453.06 0
453.08 0
453.1 0
453.12 0
453.14 0
453.16 0
453.18 0
453.2 0
453.22 0
453.24 0
453.26 0
453.28 0
453.3 0
453.32 0
453.34 0
453.36 0
453.38 0
453.4 0
453.42 0
453.44 0
453.46 0
453.48 0
453.5 0
453.52 0
453.54 0
453.56 0
453.58 0
453.6 0
453.62 0
453.64 0
453.66 0
453.68 0
453.7 0
453.72 0
453.74 0
453.76 0
453.78 0
453.8 0
453.82 0
453.84 0
453.86 0
453.88 0
453.9 0
453.92 0
453.94 0
453.96 0
453.98 0
454 0
454.02 0
454.04 0
454.06 0
454.08 0
454.1 0
454.12 0
454.14 0
454.16 0
454.18 0
454.2 0
454.22 0
454.24 0
454.26 0
454.28 0
454.3 0
454.32 0
454.34 0
454.36 0
454.38 0
454.4 0
454.42 0
454.44 0
454.46 0
454.48 0
454.5 0
454.52 0
454.54 0
454.56 0
454.58 0
454.6 0
454.62 0
454.64 0
454.66 0
454.68 0
454.7 0
454.72 0
454.74 0
454.76 0
454.78 0
454.8 0
454.82 0
454.84 0
454.86 0
454.88 0
454.9 0
454.92 0
454.94 0
454.96 0
454.98 0
455 0
455.02 0
455.04 0
455.06 0
455.08 0
455.1 0
455.12 0
455.14 0
455.16 0
455.18 0
455.2 0
455.22 0
455.24 0
455.26 0
455.28 0
455.3 0
455.32 0
455.34 0
455.36 0
455.38 0
455.4 0
455.42 0
455.44 0
455.46 0
455.48 0
455.5 0
455.52 0
455.54 0
455.56 0
455.58 0
455.6 0
455.62 0
455.64 0
455.66 0
455.68 0
455.7 0
455.72 0
455.74 0
455.76 0
455.78 0
455.8 0
455.82 0
455.84 0
455.86 0
455.88 0
455.9 0
455.92 0
455.94 0
455.96 0
455.98 0
456 0
456.02 0
456.04 0
456.06 0
456.08 0
456.1 0
456.12 0
456.14 0
456.16 0
456.18 0
456.2 0
456.22 0
456.24 0
456.26 0
456.28 0
456.3 0
456.32 0
456.34 0
456.36 0
456.38 0
456.4 0
456.42 0
456.44 0
456.46 0
456.48 0
456.5 0
456.52 0
456.54 0
456.56 0
456.58 0
456.6 0
456.62 0
456.64 0
456.66 0
456.68 0
456.7 0
456.72 0
456.74 0
456.76 0
456.78 0
456.8 0
456.82 0
456.84 0
456.86 0
456.88 0
456.9 0
456.92 0
456.94 0
456.96 0
456.98 0
457 0
457.02 0
457.04 0
457.06 0
457.08 0
457.1 0
457.12 0
457.14 0
457.16 0
457.18 0
457.2 0
457.22 0
457.24 0
457.26 0
457.28 0
457.3 0
457.32 0
457.34 0
457.36 0
457.38 0
457.4 0
457.42 0
457.44 0
457.46 0
457.48 0
457.5 0
457.52 0
457.54 0
457.56 0
457.58 0
457.6 0
457.62 0
457.64 0
457.66 0
457.68 0
457.7 0
457.72 0
457.74 0
457.76 0
457.78 0
457.8 0
457.82 0
457.84 0
457.86 0
457.88 0
457.9 0
457.92 0
457.94 0
457.96 0
457.98 0
458 0
458.02 0
458.04 0
458.06 0
458.08 0
458.1 0
458.12 0
458.14 0
458.16 0
458.18 0
458.2 0
458.22 0
458.24 0
458.26 0
458.28 0
458.3 0
458.32 0
458.34 0
458.36 0
458.38 0
458.4 0
458.42 0
458.44 0
458.46 0
458.48 0
458.5 0
458.52 0
458.54 0
458.56 0
458.58 0
458.6 0
458.62 0
458.64 0
458.66 0
458.68 0
458.7 0
458.72 0
458.74 0
458.76 0
458.78 0
458.8 0
458.82 0
458.84 0
458.86 0
458.88 0
458.9 0
458.92 0
458.94 0
458.96 0
458.98 0
459 0
459.02 0
459.04 0
459.06 0
459.08 0
459.1 0
459.12 0
459.14 0
459.16 0
459.18 0
459.2 0
459.22 0
459.24 0
459.26 0
459.28 0
459.3 0
459.32 0
459.34 0
459.36 0
459.38 0
459.4 0
459.42 0
459.44 0
459.46 0
459.48 0
459.5 0
459.52 0
459.54 0
459.56 0
459.58 0
459.6 0
459.62 0
459.64 0
459.66 0
459.68 0
459.7 0
459.72 0
459.74 0
459.76 0
459.78 0
459.8 0
459.82 0
459.84 0
459.86 0
459.88 0
459.9 0
459.92 0
459.94 0
459.96 0
459.98 0
460 0
460.02 0
460.04 0
460.06 0
460.08 0
460.1 0
460.12 0
460.14 0
460.16 0
460.18 0
460.2 0
460.22 0
460.24 0
460.26 0
460.28 0
460.3 0
460.32 0
460.34 0
460.36 0
460.38 0
460.4 0
460.42 0
460.44 0
460.46 0
460.48 0
460.5 0
460.52 0
460.54 0
460.56 0
460.58 0
460.6 0
460.62 0
460.64 0
460.66 0
460.68 0
460.7 0
460.72 0
460.74 0
460.76 0
460.78 0
460.8 0
460.82 0
460.84 0
460.86 0
460.88 0
460.9 0
460.92 0
460.94 0
460.96 0
460.98 0
461 0
461.02 0
461.04 0
461.06 0
461.08 0
461.1 0
461.12 0
461.14 0
461.16 0
461.18 0
461.2 0
461.22 0
461.24 0
461.26 0
461.28 0
461.3 0
461.32 0
461.34 0
461.36 0
461.38 0
461.4 0
461.42 0
461.44 0
461.46 0
461.48 0
461.5 0
461.52 0
461.54 0
461.56 0
461.58 0
461.6 0
461.62 0
461.64 0
461.66 0
461.68 0
461.7 0
461.72 0
461.74 0
461.76 0
461.78 0
461.8 0
461.82 0
461.84 0
461.86 0
461.88 0
461.9 0
461.92 0
461.94 0
461.96 0
461.98 0
462 0
462.02 0
462.04 0
462.06 0
462.08 0
462.1 0
462.12 0
462.14 0
462.16 0
462.18 0
462.2 0
462.22 0
462.24 0
462.26 0
462.28 0
462.3 0
462.32 0
462.34 0
462.36 0
462.38 0
462.4 0
462.42 0
462.44 0
462.46 0
462.48 0
462.5 0
462.52 0
462.54 0
462.56 0
462.58 0
462.6 0
462.62 0
462.64 0
462.66 0
462.68 0
462.7 0
462.72 0
462.74 0
462.76 0
462.78 0
462.8 0
462.82 0
462.84 0
462.86 0
462.88 0
462.9 0
462.92 0
462.94 0
462.96 0
462.98 0
463 0
463.02 0
463.04 0
463.06 0
463.08 0
463.1 0
463.12 0
463.14 0
463.16 0
463.18 0
463.2 0
463.22 0
463.24 0
463.26 0
463.28 0
463.3 0
463.32 0
463.34 0
463.36 0
463.38 0
463.4 0
463.42 0
463.44 0
463.46 0
463.48 0
463.5 0
463.52 0
463.54 0
463.56 0
463.58 0
463.6 0
463.62 0
463.64 0
463.66 0
463.68 0
463.7 0
463.72 0
463.74 0
463.76 0
463.78 0
463.8 0
463.82 0
463.84 0
463.86 0
463.88 0
463.9 0
463.92 0
463.94 0
463.96 0
463.98 0
464 0
464.02 0
464.04 0
464.06 0
464.08 0
464.1 0
464.12 0
464.14 0
464.16 0
464.18 0
464.2 0
464.22 0
464.24 0
464.26 0
464.28 0
464.3 0
464.32 0
464.34 0
464.36 0
464.38 0
464.4 0
464.42 0
464.44 0
464.46 0
464.48 0
464.5 0
464.52 0
464.54 0
464.56 0
464.58 0
464.6 0
464.62 0
464.64 0
464.66 0
464.68 0
464.7 0
464.72 0
464.74 0
464.76 0
464.78 0
464.8 0
464.82 0
464.84 0
464.86 0
464.88 0
464.9 0
464.92 0
464.94 0
464.96 0
464.98 0
465 0
465.02 0
465.04 0
465.06 0
465.08 0
465.1 0
465.12 0
465.14 0
465.16 0
465.18 0
465.2 0
465.22 0
465.24 0
465.26 0
465.28 0
465.3 0
465.32 0
465.34 0
465.36 0
465.38 0
465.4 0
465.42 0
465.44 0
465.46 0
465.48 0
465.5 0
465.52 0
465.54 0
465.56 0
465.58 0
465.6 0
465.62 0
465.64 0
465.66 0
465.68 0
465.7 0
465.72 0
465.74 0
465.76 0
465.78 0
465.8 0
465.82 0
465.84 0
465.86 0
465.88 0
465.9 0
465.92 0
465.94 0
465.96 0
465.98 0
466 0
466.02 0
466.04 0
466.06 0
466.08 0
466.1 0
466.12 0
466.14 0
466.16 0
466.18 0
466.2 0
466.22 0
466.24 0
466.26 0
466.28 0
466.3 0
466.32 0
466.34 0
466.36 0
466.38 0
466.4 0
466.42 0
466.44 0
466.46 0
466.48 0
466.5 0
466.52 0
466.54 0
466.56 0
466.58 0
466.6 0
466.62 0
466.64 0
466.66 0
466.68 0
466.7 0
466.72 0
466.74 0
466.76 0
466.78 0
466.8 0
466.82 0
466.84 0
466.86 0
466.88 0
466.9 0
466.92 0
466.94 0
466.96 0
466.98 0
467 0
467.02 0
467.04 0
467.06 0
467.08 0
467.1 0
467.12 0
467.14 0
467.16 0
467.18 0
467.2 0
467.22 0
467.24 0
467.26 0
467.28 0
467.3 0
467.32 0
467.34 0
467.36 0
467.38 0
467.4 0
467.42 0
467.44 0
467.46 0
467.48 0
467.5 0
467.52 0
467.54 0
467.56 0
467.58 0
467.6 0
467.62 0
467.64 0
467.66 0
467.68 0
467.7 0
467.72 0
467.74 0
467.76 0
467.78 0
467.8 0
467.82 0
467.84 0
467.86 0
467.88 0
467.9 0
467.92 0
467.94 0
467.96 0
467.98 0
468 0
468.02 0
468.04 0
468.06 0
468.08 0
468.1 0
468.12 0
468.14 0
468.16 0
468.18 0
468.2 0
468.22 0
468.24 0
468.26 0
468.28 0
468.3 0
468.32 0
468.34 0
468.36 0
468.38 0
468.4 0
468.42 0
468.44 0
468.46 0
468.48 0
468.5 0
468.52 0
468.54 0
468.56 0
468.58 0
468.6 0
468.62 0
468.64 0
468.66 0
468.68 0
468.7 0
468.72 0
468.74 0
468.76 0
468.78 0
468.8 0
468.82 0
468.84 0
468.86 0
468.88 0
468.9 0
468.92 0
468.94 0
468.96 0
468.98 0
469 0
469.02 0
469.04 0
469.06 0
469.08 0
469.1 0
469.12 0
469.14 0
469.16 0
469.18 0
469.2 0
469.22 0
469.24 0
469.26 0
469.28 0
469.3 0
469.32 0
469.34 0
469.36 0
469.38 0
469.4 0
469.42 0
469.44 0
469.46 0
469.48 0
469.5 0
469.52 0
469.54 0
469.56 0
469.58 0
469.6 0
469.62 0
469.64 0
469.66 0
469.68 0
469.7 0
469.72 0
469.74 0
469.76 0
469.78 0
469.8 0
469.82 0
469.84 0
469.86 0
469.88 0
469.9 0
469.92 0
469.94 0
469.96 0
469.98 0
470 0
470.02 0
470.04 0
470.06 0
470.08 0
470.1 0
470.12 0
470.14 0
470.16 0
470.18 0
470.2 0
470.22 0
470.24 0
470.26 0
470.28 0
470.3 0
470.32 0
470.34 0
470.36 0
470.38 0
470.4 0
470.42 0
470.44 0
470.46 0
470.48 0
470.5 0
470.52 0
470.54 0
470.56 0
470.58 0
470.6 0
470.62 0
470.64 0
470.66 0
470.68 0
470.7 0
470.72 0
470.74 0
470.76 0
470.78 0
470.8 0
470.82 0
470.84 0
470.86 0
470.88 0
470.9 0
470.92 0
470.94 0
470.96 0
470.98 0
471 0
471.02 0
471.04 0
471.06 0
471.08 0
471.1 0
471.12 0
471.14 0
471.16 0
471.18 0
471.2 0
471.22 0
471.24 0
471.26 0
471.28 0
471.3 0
471.32 0
471.34 0
471.36 0
471.38 0
471.4 0
471.42 0
471.44 0
471.46 0
471.48 0
471.5 0
471.52 0
471.54 0
471.56 0
471.58 0
471.6 0
471.62 0
471.64 0
471.66 0
471.68 0
471.7 0
471.72 0
471.74 0
471.76 0
471.78 0
471.8 0
471.82 0
471.84 0
471.86 0
471.88 0
471.9 0
471.92 0
471.94 0
471.96 0
471.98 0
472 0
472.02 0
472.04 0
472.06 0
472.08 0
472.1 0
472.12 0
472.14 0
472.16 0
472.18 0
472.2 0
472.22 0
472.24 0
472.26 0
472.28 0
472.3 0
472.32 0
472.34 0
472.36 0
472.38 0
472.4 0
472.42 0
472.44 0
472.46 0
472.48 0
472.5 0
472.52 0
472.54 0
472.56 0
472.58 0
472.6 0
472.62 0
472.64 0
472.66 0
472.68 0
472.7 0
472.72 0
472.74 0
472.76 0
472.78 0
472.8 0
472.82 0
472.84 0
472.86 0
472.88 0
472.9 0
472.92 0
472.94 0
472.96 0
472.98 0
473 0
473.02 0
473.04 0
473.06 0
473.08 0
473.1 0
473.12 0
473.14 0
473.16 0
473.18 0
473.2 0
473.22 0
473.24 0
473.26 0
473.28 0
473.3 0
473.32 0
473.34 0
473.36 0
473.38 0
473.4 0
473.42 0
473.44 0
473.46 0
473.48 0
473.5 0
473.52 0
473.54 0
473.56 0
473.58 0
473.6 0
473.62 0
473.64 0
473.66 0
473.68 0
473.7 0
473.72 0
473.74 0
473.76 0
473.78 0
473.8 0
473.82 0
473.84 0
473.86 0
473.88 0
473.9 0
473.92 0
473.94 0
473.96 0
473.98 0
474 0
474.02 0
474.04 0
474.06 0
474.08 0
474.1 0
474.12 0
474.14 0
474.16 0
474.18 0
474.2 0
474.22 0
474.24 0
474.26 0
474.28 0
474.3 0
474.32 0
474.34 0
474.36 0
474.38 0
474.4 0
474.42 0
474.44 0
474.46 0
474.48 0
474.5 0
474.52 0
474.54 0
474.56 0
474.58 0
474.6 0
474.62 0
474.64 0
474.66 0
474.68 0
474.7 0
474.72 0
474.74 0
474.76 0
474.78 0
474.8 0
474.82 0
474.84 0
474.86 0
474.88 0
474.9 0
474.92 0
474.94 0
474.96 0
474.98 0
475 0
475.02 0
475.04 0
475.06 0
475.08 0
475.1 0
475.12 0
475.14 0
475.16 0
475.18 0
475.2 0
475.22 0
475.24 0
475.26 0
475.28 0
475.3 0
475.32 0
475.34 0
475.36 0
475.38 0
475.4 0
475.42 0
475.44 0
475.46 0
475.48 0
475.5 0
475.52 0
475.54 0
475.56 0
475.58 0
475.6 0
475.62 0
475.64 0
475.66 0
475.68 0
475.7 0
475.72 0
475.74 0
475.76 0
475.78 0
475.8 0
475.82 0
475.84 0
475.86 0
475.88 0
475.9 0
475.92 0
475.94 0
475.96 0
475.98 0
476 0
476.02 0
476.04 0
476.06 0
476.08 0
476.1 0
476.12 0
476.14 0
476.16 0
476.18 0
476.2 0
476.22 0
476.24 0
476.26 0
476.28 0
476.3 0
476.32 0
476.34 0
476.36 0
476.38 0
476.4 0
476.42 0
476.44 0
476.46 0
476.48 0
476.5 0
476.52 0
476.54 0
476.56 0
476.58 0
476.6 0
476.62 0
476.64 0
476.66 0
476.68 0
476.7 0
476.72 0
476.74 0
476.76 0
476.78 0
476.8 0
476.82 0
476.84 0
476.86 0
476.88 0
476.9 0
476.92 0
476.94 0
476.96 0
476.98 0
477 0
477.02 0
477.04 0
477.06 0
477.08 0
477.1 0
477.12 0
477.14 0
477.16 0
477.18 0
477.2 0
477.22 0
477.24 0
477.26 0
477.28 0
477.3 0
477.32 0
477.34 0
477.36 0
477.38 0
477.4 0
477.42 0
477.44 0
477.46 0
477.48 0
477.5 0
477.52 0
477.54 0
477.56 0
477.58 0
477.6 0
477.62 0
477.64 0
477.66 0
477.68 0
477.7 0
477.72 0
477.74 0
477.76 0
477.78 0
477.8 0
477.82 0
477.84 0
477.86 0
477.88 0
477.9 0
477.92 0
477.94 0
477.96 0
477.98 0
478 0
478.02 0
478.04 0
478.06 0
478.08 0
478.1 0
478.12 0
478.14 0
478.16 0
478.18 0
478.2 0
478.22 0
478.24 0
478.26 0
478.28 0
478.3 0
478.32 0
478.34 0
478.36 0
478.38 0
478.4 0
478.42 0
478.44 0
478.46 0
478.48 0
478.5 0
478.52 0
478.54 0
478.56 0
478.58 0
478.6 0
478.62 0
478.64 0
478.66 0
478.68 0
478.7 0
478.72 0
478.74 0
478.76 0
478.78 0
478.8 0
478.82 0
478.84 0
478.86 0
478.88 0
478.9 0
478.92 0
478.94 0
478.96 0
478.98 0
479 0
479.02 0
479.04 0
479.06 0
479.08 0
479.1 0
479.12 0
479.14 0
479.16 0
479.18 0
479.2 0
479.22 0
479.24 0
479.26 0
479.28 0
479.3 0
479.32 0
479.34 0
479.36 0
479.38 0
479.4 0
479.42 0
479.44 0
479.46 0
479.48 0
479.5 0
479.52 0
479.54 0
479.56 0
479.58 0
479.6 0
479.62 0
479.64 0
479.66 0
479.68 0
479.7 0
479.72 0
479.74 0
479.76 0
479.78 0
479.8 0
479.82 0
479.84 0
479.86 0
479.88 0
479.9 0
479.92 0
479.94 0
479.96 0
479.98 0
480 0
480.02 0
480.04 0
480.06 0
480.08 0
480.1 0
480.12 0
480.14 0
480.16 0
480.18 0
480.2 0
480.22 0
480.24 0
480.26 0
480.28 0
480.3 0
480.32 0
480.34 0
480.36 0
480.38 0
480.4 0
480.42 0
480.44 0
480.46 0
480.48 0
480.5 0
480.52 0
480.54 0
480.56 0
480.58 0
480.6 0
480.62 0
480.64 0
480.66 0
480.68 0
480.7 0
480.72 0
480.74 0
480.76 0
480.78 0
480.8 0
480.82 0
480.84 0
480.86 0
480.88 0
480.9 0
480.92 0
480.94 0
480.96 0
480.98 0
481 0
481.02 0
481.04 0
481.06 0
481.08 0
481.1 0
481.12 0
481.14 0
481.16 0
481.18 0
481.2 0
481.22 0
481.24 0
481.26 0
481.28 0
481.3 0
481.32 0
481.34 0
481.36 0
481.38 0
481.4 0
481.42 0
481.44 0
481.46 0
481.48 0
481.5 0
481.52 0
481.54 0
481.56 0
481.58 0
481.6 0
481.62 0
481.64 0
481.66 0
481.68 0
481.7 0
481.72 0
481.74 0
481.76 0
481.78 0
481.8 0
481.82 0
481.84 0
481.86 0
481.88 0
481.9 0
481.92 0
481.94 0
481.96 0
481.98 0
482 0
482.02 0
482.04 0
482.06 0
482.08 0
482.1 0
482.12 0
482.14 0
482.16 0
482.18 0
482.2 0
482.22 0
482.24 0
482.26 0
482.28 0
482.3 0
482.32 0
482.34 0
482.36 0
482.38 0
482.4 0
482.42 0
482.44 0
482.46 0
482.48 0
482.5 0
482.52 0
482.54 0
482.56 0
482.58 0
482.6 0
482.62 0
482.64 0
482.66 0
482.68 0
482.7 0
482.72 0
482.74 0
482.76 0
482.78 0
482.8 0
482.82 0
482.84 0
482.86 0
482.88 0
482.9 0
482.92 0
482.94 0
482.96 0
482.98 0
483 0
483.02 0
483.04 0
483.06 0
483.08 0
483.1 0
483.12 0
483.14 0
483.16 0
483.18 0
483.2 0
483.22 0
483.24 0
483.26 0
483.28 0
483.3 0
483.32 0
483.34 0
483.36 0
483.38 0
483.4 0
483.42 0
483.44 0
483.46 0
483.48 0
483.5 0
483.52 0
483.54 0
483.56 0
483.58 0
483.6 0
483.62 0
483.64 0
483.66 0
483.68 0
483.7 0
483.72 0
483.74 0
483.76 0
483.78 0
483.8 0
483.82 0
483.84 0
483.86 0
483.88 0
483.9 0
483.92 0
483.94 0
483.96 0
483.98 0
484 0
484.02 0
484.04 0
484.06 0
484.08 0
484.1 0
484.12 0
484.14 0
484.16 0
484.18 0
484.2 0
484.22 0
484.24 0
484.26 0
484.28 0
484.3 0
484.32 0
484.34 0
484.36 0
484.38 0
484.4 0
484.42 0
484.44 0
484.46 0
484.48 0
484.5 0
484.52 0
484.54 0
484.56 0
484.58 0
484.6 0
484.62 0
484.64 0
484.66 0
484.68 0
484.7 0
484.72 0
484.74 0
484.76 0
484.78 0
484.8 0
484.82 0
484.84 0
484.86 0
484.88 0
484.9 0
484.92 0
484.94 0
484.96 0
484.98 0
485 0
485.02 0
485.04 0
485.06 0
485.08 0
485.1 0
485.12 0
485.14 0
485.16 0
485.18 0
485.2 0
485.22 0
485.24 0
485.26 0
485.28 0
485.3 0
485.32 0
485.34 0
485.36 0
485.38 0
485.4 0
485.42 0
485.44 0
485.46 0
485.48 0
485.5 0
485.52 0
485.54 0
485.56 0
485.58 0
485.6 0
485.62 0
485.64 0
485.66 0
485.68 0
485.7 0
485.72 0
485.74 0
485.76 0
485.78 0
485.8 0
485.82 0
485.84 0
485.86 0
485.88 0
485.9 0
485.92 0
485.94 0
485.96 0
485.98 0
486 0
486.02 0
486.04 0
486.06 0
486.08 0
486.1 0
486.12 0
486.14 0
486.16 0
486.18 0
486.2 0
486.22 0
486.24 0
486.26 0
486.28 0
486.3 0
486.32 0
486.34 0
486.36 0
486.38 0
486.4 0
486.42 0
486.44 0
486.46 0
486.48 0
486.5 0
486.52 0
486.54 0
486.56 0
486.58 0
486.6 0
486.62 0
486.64 0
486.66 0
486.68 0
486.7 0
486.72 0
486.74 0
486.76 0
486.78 0
486.8 0
486.82 0
486.84 0
486.86 0
486.88 0
486.9 0
486.92 0
486.94 0
486.96 0
486.98 0
487 0
487.02 0
487.04 0
487.06 0
487.08 0
487.1 0
487.12 0
487.14 0
487.16 0
487.18 0
487.2 0
487.22 0
487.24 0
487.26 0
487.28 0
487.3 0
487.32 0
487.34 0
487.36 0
487.38 0
487.4 0
487.42 0
487.44 0
487.46 0
487.48 0
487.5 0
487.52 0
487.54 0
487.56 0
487.58 0
487.6 0
487.62 0
487.64 0
487.66 0
487.68 0
487.7 0
487.72 0
487.74 0
487.76 0
487.78 0
487.8 0
487.82 0
487.84 0
487.86 0
487.88 0
487.9 0
487.92 0
487.94 0
487.96 0
487.98 0
488 0
488.02 0
488.04 0
488.06 0
488.08 0
488.1 0
488.12 0
488.14 0
488.16 0
488.18 0
488.2 0
488.22 0
488.24 0
488.26 0
488.28 0
488.3 0
488.32 0
488.34 0
488.36 0
488.38 0
488.4 0
488.42 0
488.44 0
488.46 0
488.48 0
488.5 0
488.52 0
488.54 0
488.56 0
488.58 0
488.6 0
488.62 0
488.64 0
488.66 0
488.68 0
488.7 0
488.72 0
488.74 0
488.76 0
488.78 0
488.8 0
488.82 0
488.84 0
488.86 0
488.88 0
488.9 0
488.92 0
488.94 0
488.96 0
488.98 0
489 0
489.02 0
489.04 0
489.06 0
489.08 0
489.1 0
489.12 0
489.14 0
489.16 0
489.18 0
489.2 0
489.22 0
489.24 0
489.26 0
489.28 0
489.3 0
489.32 0
489.34 0
489.36 0
489.38 0
489.4 0
489.42 0
489.44 0
489.46 0
489.48 0
489.5 0
489.52 0
489.54 0
489.56 0
489.58 0
489.6 0
489.62 0
489.64 0
489.66 0
489.68 0
489.7 0
489.72 0
489.74 0
489.76 0
489.78 0
489.8 0
489.82 0
489.84 0
489.86 0
489.88 0
489.9 0
489.92 0
489.94 0
489.96 0
489.98 0
490 0
490.02 0
490.04 0
490.06 0
490.08 0
490.1 0
490.12 0
490.14 0
490.16 0
490.18 0
490.2 0
490.22 0
490.24 0
490.26 0
490.28 0
490.3 0
490.32 0
490.34 0
490.36 0
490.38 0
490.4 0
490.42 0
490.44 0
490.46 0
490.48 0
490.5 0
490.52 0
490.54 0
490.56 0
490.58 0
490.6 0
490.62 0
490.64 0
490.66 0
490.68 0
490.7 0
490.72 0
490.74 0
490.76 0
490.78 0
490.8 0
490.82 0
490.84 0
490.86 0
490.88 0
490.9 0
490.92 0
490.94 0
490.96 0
490.98 0
491 0
491.02 0
491.04 0
491.06 0
491.08 0
491.1 0
491.12 0
491.14 0
491.16 0
491.18 0
491.2 0
491.22 0
491.24 0
491.26 0
491.28 0
491.3 0
491.32 0
491.34 0
491.36 0
491.38 0
491.4 0
491.42 0
491.44 0
491.46 0
491.48 0
491.5 0
491.52 0
491.54 0
491.56 0
491.58 0
491.6 0
491.62 0
491.64 0
491.66 0
491.68 0
491.7 0
491.72 0
491.74 0
491.76 0
491.78 0
491.8 0
491.82 0
491.84 0
491.86 0
491.88 0
491.9 0
491.92 0
491.94 0
491.96 0
491.98 0
492 0
492.02 0
492.04 0
492.06 0
492.08 0
492.1 0
492.12 0
492.14 0
492.16 0
492.18 0
492.2 0
492.22 0
492.24 0
492.26 0
492.28 0
492.3 0
492.32 0
492.34 0
492.36 0
492.38 0
492.4 0
492.42 0
492.44 0
492.46 0
492.48 0
492.5 0
492.52 0
492.54 0
492.56 0
492.58 0
492.6 0
492.62 0
492.64 0
492.66 0
492.68 0
492.7 0
492.72 0
492.74 0
492.76 0
492.78 0
492.8 0
492.82 0
492.84 0
492.86 0
492.88 0
492.9 0
492.92 0
492.94 0
492.96 0
492.98 0
493 0
493.02 0
493.04 0
493.06 0
493.08 0
493.1 0
493.12 0
493.14 0
493.16 0
493.18 0
493.2 0
493.22 0
493.24 0
493.26 0
493.28 0
493.3 0
493.32 0
493.34 0
493.36 0
493.38 0
493.4 0
493.42 0
493.44 0
493.46 0
493.48 0
493.5 0
493.52 0
493.54 0
493.56 0
493.58 0
493.6 0
493.62 0
493.64 0
493.66 0
493.68 0
493.7 0
493.72 0
493.74 0
493.76 0
493.78 0
493.8 0
493.82 0
493.84 0
493.86 0
493.88 0
493.9 0
493.92 0
493.94 0
493.96 0
493.98 0
494 0
494.02 0
494.04 0
494.06 0
494.08 0
494.1 0
494.12 0
494.14 0
494.16 0
494.18 0
494.2 0
494.22 0
494.24 0
494.26 0
494.28 0
494.3 0
494.32 0
494.34 0
494.36 0
494.38 0
494.4 0
494.42 0
494.44 0
494.46 0
494.48 0
494.5 0
494.52 0
494.54 0
494.56 0
494.58 0
494.6 0
494.62 0
494.64 0
494.66 0
494.68 0
494.7 0
494.72 0
494.74 0
494.76 0
494.78 0
494.8 0
494.82 0
494.84 0
494.86 0
494.88 0
494.9 0
494.92 0
494.94 0
494.96 0
494.98 0
495 0
495.02 0
495.04 0
495.06 0
495.08 0
495.1 0
495.12 0
495.14 0
495.16 0
495.18 0
495.2 0
495.22 0
495.24 0
495.26 0
495.28 0
495.3 0
495.32 0
495.34 0
495.36 0
495.38 0
495.4 0
495.42 0
495.44 0
495.46 0
495.48 0
495.5 0
495.52 0
495.54 0
495.56 0
495.58 0
495.6 0
495.62 0
495.64 0
495.66 0
495.68 0
495.7 0
495.72 0
495.74 0
495.76 0
495.78 0
495.8 0
495.82 0
495.84 0
495.86 0
495.88 0
495.9 0
495.92 0
495.94 0
495.96 0
495.98 0
496 0
496.02 0
496.04 0
496.06 0
496.08 0
496.1 0
496.12 0
496.14 0
496.16 0
496.18 0
496.2 0
496.22 0
496.24 0
496.26 0
496.28 0
496.3 0
496.32 0
496.34 0
496.36 0
496.38 0
496.4 0
496.42 0
496.44 0
496.46 0
496.48 0
496.5 0
496.52 0
496.54 0
496.56 0
496.58 0
496.6 0
496.62 0
496.64 0
496.66 0
496.68 0
496.7 0
496.72 0
496.74 0
496.76 0
496.78 0
496.8 0
496.82 0
496.84 0
496.86 0
496.88 0
496.9 0
496.92 0
496.94 0
496.96 0
496.98 0
497 0
497.02 0
497.04 0
497.06 0
497.08 0
497.1 0
497.12 0
497.14 0
497.16 0
497.18 0
497.2 0
497.22 0
497.24 0
497.26 0
497.28 0
497.3 0
497.32 0
497.34 0
497.36 0
497.38 0
497.4 0
497.42 0
497.44 0
497.46 0
497.48 0
497.5 0
497.52 0
497.54 0
497.56 0
497.58 0
497.6 0
497.62 0
497.64 0
497.66 0
497.68 0
497.7 0
497.72 0
497.74 0
497.76 0
497.78 0
497.8 0
497.82 0
497.84 0
497.86 0
497.88 0
497.9 0
497.92 0
497.94 0
497.96 0
497.98 0
498 0
498.02 0
498.04 0
498.06 0
498.08 0
498.1 0
498.12 0
498.14 0
498.16 0
498.18 0
498.2 0
498.22 0
498.24 0
498.26 0
498.28 0
498.3 0
498.32 0
498.34 0
498.36 0
498.38 0
498.4 0
498.42 0
498.44 0
498.46 0
498.48 0
498.5 0
498.52 0
498.54 0
498.56 0
498.58 0
498.6 0
498.62 0
498.64 0
498.66 0
498.68 0
498.7 0
498.72 0
498.74 0
498.76 0
498.78 0
498.8 0
498.82 0
498.84 0
498.86 0
498.88 0
498.9 0
498.92 0
498.94 0
498.96 0
498.98 0
499 0
499.02 0
499.04 0
499.06 0
499.08 0
499.1 0
499.12 0
499.14 0
499.16 0
499.18 0
499.2 0
499.22 0
499.24 0
499.26 0
499.28 0
499.3 0
499.32 0
499.34 0
499.36 0
499.38 0
499.4 0
499.42 0
499.44 0
499.46 0
499.48 0
499.5 0
499.52 0
499.54 0
499.56 0
499.58 0
499.6 0
499.62 0
499.64 0
499.66 0
499.68 0
499.7 0
499.72 0
499.74 0
499.76 0
499.78 0
499.8 0
499.82 0
499.84 0
499.86 0
499.88 0
499.9 0
499.92 0
499.94 0
499.96 0
499.98 0


==> figures/sag_rebound_unblocked_voltage.dat <==
0 -70
0.02 -70.07536
0.04 -70.16621
0.06 -70.25605
0.08 -70.34491
0.1 -70.4335
0.12 -70.52217
0.14 -70.61103
0.16 -70.7001
0.18 -70.78941
0.2 -70.87894
0.22 -70.9687
0.24 -71.05867
0.26 -71.14885
0.28 -71.23924
0.3 -71.32982
0.32 -71.4206
0.34 -71.51157
0.36 -71.60272
0.38 -71.69405
0.4 -71.78554
0.42 -71.8772
0.44 -71.96902
0.46 -72.06099
0.48 -72.15311
0.5 -72.24537
0.52 -72.33776
0.54 -72.43029
0.56 -72.52293
0.58 -72.6157
0.6 -72.70859
0.62 -72.80158
0.64 -72.89467
0.66 -72.98786
0.68 -73.08115
0.7 -73.17452
0.72 -73.26797
0.74 -73.3615
0.76 -73.4551
0.78 -73.54877
0.8 -73.64249
0.82 -73.73628
0.84 -73.83012
0.86 -73.924
0.88 -74.01792
0.9 -74.11189
0.92 -74.20588
0.94 -74.2999
0.96 -74.39395
0.98 -74.48801
1 -74.58208
1.02 -74.67617
1.04 -74.77026
1.06 -74.86435
1.08 -74.95843
1.1 -75.05251
1.12 -75.14658
1.14 -75.24062
1.16 -75.33465
1.18 -75.42865
1.2 -75.52262
1.22 -75.61656
1.24 -75.71046
1.26 -75.80432
1.28 -75.89813
1.3 -75.9919
1.32 -76.08561
1.34 -76.17927
1.36 -76.27286
1.38 -76.36639
1.4 -76.45986
1.42 -76.55325
1.44 -76.64657
1.46 -76.73981
1.48 -76.83297
1.5 -76.92604
1.52 -77.01903
1.54 -77.11192
1.56 -77.20472
1.58 -77.29743
1.6 -77.39003
1.62 -77.48253
1.64 -77.57492
1.66 -77.6672
1.68 -77.75937
1.7 -77.85142
1.72 -77.94336
1.74 -78.03517
1.76 -78.12686
1.78 -78.21842
1.8 -78.30986
1.82 -78.40116
1.84 -78.49233
1.86 -78.58336
1.88 -78.67425
1.9 -78.765
1.92 -78.85561
1.94 -78.94607
1.96 -79.03638
1.98 -79.12654
2 -79.21655
2.02 -79.3064
2.04 -79.39609
2.06 -79.48563
2.08 -79.575
2.1 -79.66421
2.12 -79.75326
2.14 -79.84214
2.16 -79.93085
2.18 -80.01939
2.2 -80.10776
2.22 -80.19595
2.24 -80.28396
2.26 -80.3718
2.28 -80.45946
2.3 -80.54694
2.32 -80.63424
2.34 -80.72136
2.36 -80.80829
2.38 -80.89503
2.4 -80.98158
2.42 -81.06795
2.44 -81.15413
2.46 -81.24011
2.48 -81.32591
2.5 -81.4115
2.52 -81.49691
2.54 -81.58212
2.56 -81.66713
2.58 -81.75194
2.6 -81.83656
2.62 -81.92097
2.64 -82.00519
2.66 -82.0892
2.68 -82.17301
2.7 -82.25662
2.72 -82.34002
2.74 -82.42322
2.76 -82.50621
2.78 -82.589
2.8 -82.67158
2.82 -82.75396
2.84 -82.83612
2.86 -82.91808
2.88 -82.99983
2.9 -83.08138
2.92 -83.16271
2.94 -83.24383
2.96 -83.32474
2.98 -83.40544
3 -83.48594
3.02 -83.56622
3.04 -83.64628
3.06 -83.72614
3.08 -83.80579
3.1 -83.88522
3.12 -83.96444
3.14 -84.04345
3.16 -84.12225
3.18 -84.20084
3.2 -84.27921
3.22 -84.35738
3.24 -84.43533
3.26 -84.51306
3.28 -84.59059
3.3 -84.6679
3.32 -84.74501
3.34 -84.8219
3.36 -84.89858
3.38 -84.97505
3.4 -85.0513
3.42 -85.12735
3.44 -85.20319
3.46 -85.27881
3.48 -85.35423
3.5 -85.42944
3.52 -85.50444
3.54 -85.57922
3.56 -85.6538
3.58 -85.72818
3.6 -85.80234
3.62 -85.8763
3.64 -85.95005
3.66 -86.02359
3.68 -86.09693
3.7 -86.17007
3.72 -86.24299
3.74 -86.31572
3.76 -86.38824
3.78 -86.46056
3.8 -86.53267
3.82 -86.60458
3.84 -86.67629
3.86 -86.7478
3.88 -86.81911
3.9 -86.89022
3.92 -86.96113
3.94 -87.03185
3.96 -87.10236
3.98 -87.17268
4 -87.2428
4.02 -87.31273
4.04 -87.38246
4.06 -87.45199
4.08 -87.52134
4.1 -87.59049
4.12 -87.65944
4.14 -87.72821
4.16 -87.79679
4.18 -87.86517
4.2 -87.93337
4.22 -88.00138
4.24 -88.0692
4.26 -88.13684
4.28 -88.20429
4.3 -88.27155
4.32 -88.33863
4.34 -88.40553
4.36 -88.47224
4.38 -88.53877
4.4 -88.60512
4.42 -88.67129
4.44 -88.73728
4.46 -88.80309
4.48 -88.86873
4.5 -88.93418
4.52 -88.99946
4.54 -89.06457
4.56 -89.1295
4.58 -89.19426
4.6 -89.25884
4.62 -89.32325
4.64 -89.3875
4.66 -89.45157
4.68 -89.51547
4.7 -89.5792
4.72 -89.64277
4.74 -89.70616
4.76 -89.7694
4.78 -89.83246
4.8 -89.89537
4.82 -89.95811
4.84 -90.02068
4.86 -90.0831
4.88 -90.14535
4.9 -90.20744
4.92 -90.26938
4.94 -90.33115
4.96 -90.39277
4.98 -90.45423
5 -90.51554
5.02 -90.57668
5.04 -90.63768
5.06 -90.69852
5.08 -90.75921
5.1 -90.81975
5.12 -90.88013
5.14 -90.94037
5.16 -91.00045
5.18 -91.06039
5.2 -91.12018
5.22 -91.17982
5.24 -91.23932
5.26 -91.29867
5.28 -91.35787
5.3 -91.41694
5.32 -91.47586
5.34 -91.53463
5.36 -91.59327
5.38 -91.65176
5.4 -91.71011
5.42 -91.76833
5.44 -91.8264
5.46 -91.88434
5.48 -91.94214
5.5 -91.9998
5.52 -92.05733
5.54 -92.11473
5.56 -92.17198
5.58 -92.22911
5.6 -92.2861
5.62 -92.34296
5.64 -92.39969
5.66 -92.45629
5.68 -92.51276
5.7 -92.5691
5.72 -92.62531
5.74 -92.6814
5.76 -92.73735
5.78 -92.79318
5.8 -92.84889
5.82 -92.90446
5.84 -92.95992
5.86 -93.01525
5.88 -93.07045
5.9 -93.12554
5.92 -93.1805
5.94 -93.23534
5.96 -93.29006
5.98 -93.34466
6 -93.39914
6.02 -93.4535
6.04 -93.50775
6.06 -93.56187
6.08 -93.61588
6.1 -93.66977
6.12 -93.72355
6.14 -93.77721
6.16 -93.83076
6.18 -93.88419
6.2 -93.93751
6.22 -93.99071
6.24 -94.0438
6.26 -94.09679
6.28 -94.14965
6.3 -94.20241
6.32 -94.25506
6.34 -94.3076
6.36 -94.36003
6.38 -94.41235
6.4 -94.46456
6.42 -94.51667
6.44 -94.56866
6.46 -94.62055
6.48 -94.67234
6.5 -94.72402
6.52 -94.77559
6.54 -94.82706
6.56 -94.87842
6.58 -94.92969
6.6 -94.98084
6.62 -95.0319
6.64 -95.08285
6.66 -95.1337
6.68 -95.18445
6.7 -95.2351
6.72 -95.28564
6.74 -95.33609
6.76 -95.38644
6.78 -95.43668
6.8 -95.48683
6.82 -95.53688
6.84 -95.58684
6.86 -95.63669
6.88 -95.68645
6.9 -95.73611
6.92 -95.78567
6.94 -95.83514
6.96 -95.88451
6.98 -95.93379
7 -95.98297
7.02 -96.03206
7.04 -96.08105
7.06 -96.12995
7.08 -96.17876
7.1 -96.22747
7.12 -96.27609
7.14 -96.32462
7.16 -96.37306
7.18 -96.4214
7.2 -96.46966
7.22 -96.51782
7.24 -96.56589
7.26 -96.61387
7.28 -96.66176
7.3 -96.70957
7.32 -96.75728
7.34 -96.8049
7.36 -96.85244
7.38 -96.89989
7.4 -96.94724
7.42 -96.99452
7.44 -97.0417
7.46 -97.0888
7.48 -97.13581
7.5 -97.18273
7.52 -97.22957
7.54 -97.27632
7.56 -97.32298
7.58 -97.36956
7.6 -97.41606
7.62 -97.46247
7.64 -97.5088
7.66 -97.55504
7.68 -97.6012
7.7 -97.64727
7.72 -97.69326
7.74 -97.73917
7.76 -97.78499
7.78 -97.83073
7.8 -97.87639
7.82 -97.92197
7.84 -97.96746
7.86 -98.01288
7.88 -98.05821
7.9 -98.10346
7.92 -98.14863
7.94 -98.19372
7.96 -98.23873
7.98 -98.28365
8 -98.3285
8.02 -98.37327
8.04 -98.41796
8.06 -98.46257
8.08 -98.5071
8.1 -98.55155
8.12 -98.59592
8.14 -98.64021
8.16 -98.68443
8.18 -98.72856
8.2 -98.77262
8.22 -98.8166
8.24 -98.86051
8.26 -98.90433
8.28 -98.94808
8.3 -98.99176
8.32 -99.03535
8.34 -99.07887
8.36 -99.12231
8.38 -99.16568
8.4 -99.20897
8.42 -99.25219
8.44 -99.29532
8.46 -99.33839
8.48 -99.38138
8.5 -99.42429
8.52 -99.46713
8.54 -99.50989
8.56 -99.55258
8.58 -99.59519
8.6 -99.63773
8.62 -99.6802
8.64 -99.72259
8.66 -99.76491
8.68 -99.80716
8.7 -99.84933
8.72 -99.89143
8.74 -99.93345
8.76 -99.9754
8.78 -100.0173
8.8 -100.0591
8.82 -100.1008
8.84 -100.1425
8.86 -100.1841
8.88 -100.2256
8.9 -100.267
8.92 -100.3084
8.94 -100.3497
8.96 -100.3909
8.98 -100.4321
9 -100.4732
9.02 -100.5142
9.04 -100.5552
9.06 -100.596
9.08 -100.6368
9.1 -100.6776
9.12 -100.7182
9.14 -100.7588
9.16 -100.7994
9.18 -100.8398
9.2 -100.8802
9.22 -100.9205
9.24 -100.9607
9.26 -101.0009
9.28 -101.041
9.3 -101.0811
9.32 -101.121
9.34 -101.1609
9.36 -101.2008
9.38 -101.2405
9.4 -101.2802
9.42 -101.3198
9.44 -101.3594
9.46 -101.3989
9.48 -101.4383
9.5 -101.4776
9.52 -101.5169
9.54 -101.5561
9.56 -101.5953
9.58 -101.6344
9.6 -101.6734
9.62 -101.7123
9.64 -101.7512
9.66 -101.79
9.68 -101.8288
9.7 -101.8674
9.72 -101.906
9.74 -101.9446
9.76 -101.9831
9.78 -102.0215
9.8 -102.0598
9.82 -102.0981
9.84 -102.1363
9.86 -102.1744
9.88 -102.2125
9.9 -102.2505
9.92 -102.2885
9.94 -102.3264
9.96 -102.3642
9.98 -102.4019
10 -102.4396
10.02 -102.4772
10.04 -102.5148
10.06 -102.5523
10.08 -102.5897
10.1 -102.627
10.12 -102.6643
10.14 -102.7016
10.16 -102.7387
10.18 -102.7758
10.2 -102.8129
10.22 -102.8498
10.24 -102.8867
10.26 -102.9236
10.28 -102.9604
10.3 -102.9971
10.32 -103.0337
10.34 -103.0703
10.36 -103.1068
10.38 -103.1433
10.4 -103.1797
10.42 -103.216
10.44 -103.2523
10.46 -103.2885
10.48 -103.3246
10.5 -103.3607
10.52 -103.3967
10.54 -103.4327
10.56 -103.4686
10.58 -103.5044
10.6 -103.5401
10.62 -103.5758
10.64 -103.6115
10.66 -103.647
10.68 -103.6826
10.7 -103.718
10.72 -103.7534
10.74 -103.7887
10.76 -103.824
10.78 -103.8592
10.8 -103.8943
10.82 -103.9294
10.84 -103.9644
10.86 -103.9994
10.88 -104.0343
10.9 -104.0691
10.92 -104.1039
10.94 -104.1386
10.96 -104.1732
10.98 -104.2078
11 -104.2423
11.02 -104.2768
11.04 -104.3112
11.06 -104.3455
11.08 -104.3798
11.1 -104.414
11.12 -104.4482
11.14 -104.4823
11.16 -104.5163
11.18 -104.5503
11.2 -104.5842
11.22 -104.618
11.24 -104.6518
11.26 -104.6856
11.28 -104.7192
11.3 -104.7528
11.32 -104.7864
11.34 -104.8199
11.36 -104.8533
11.38 -104.8867
11.4 -104.92
11.42 -104.9533
11.44 -104.9865
11.46 -105.0196
11.48 -105.0527
11.5 -105.0857
11.52 -105.1186
11.54 -105.1515
11.56 -105.1844
11.58 -105.2171
11.6 -105.2499
11.62 -105.2825
11.64 -105.3151
11.66 -105.3477
11.68 -105.3801
11.7 -105.4126
11.72 -105.4449
11.74 -105.4772
11.76 -105.5095
11.78 -105.5417
11.8 -105.5738
11.82 -105.6059
11.84 -105.6379
11.86 -105.6699
11.88 -105.7018
11.9 -105.7336
11.92 -105.7654
11.94 -105.7971
11.96 -105.8288
11.98 -105.8604
12 -105.8919
12.02 -105.9234
12.04 -105.9549
12.06 -105.9862
12.08 -106.0176
12.1 -106.0488
12.12 -106.08
12.14 -106.1112
12.16 -106.1423
12.18 -106.1733
12.2 -106.2043
12.22 -106.2352
12.24 -106.2661
12.26 -106.2969
12.28 -106.3276
12.3 -106.3583
12.32 -106.3889
12.34 -106.4195
12.36 -106.4501
12.38 -106.4805
12.4 -106.5109
12.42 -106.5413
12.44 -106.5716
12.46 -106.6018
12.48 -106.632
12.5 -106.6621
12.52 -106.6922
12.54 -106.7222
12.56 -106.7522
12.58 -106.7821
12.6 -106.8119
12.62 -106.8417
12.64 -106.8715
12.66 -106.9012
12.68 -106.9308
12.7 -106.9604
12.72 -106.9899
12.74 -107.0193
12.76 -107.0487
12.78 -107.0781
12.8 -107.1074
12.82 -107.1366
12.84 -107.1658
12.86 -107.195
12.88 -107.224
12.9 -107.2531
12.92 -107.282
12.94 -107.3109
12.96 -107.3398
12.98 -107.3686
13 -107.3973
13.02 -107.426
13.04 -107.4547
13.06 -107.4833
13.08 -107.5118
13.1 -107.5403
13.12 -107.5687
13.14 -107.5971
13.16 -107.6254
13.18 -107.6536
13.2 -107.6818
13.22 -107.71
13.24 -107.7381
13.26 -107.7662
13.28 -107.7941
13.3 -107.8221
13.32 -107.85
13.34 -107.8778
13.36 -107.9056
13.38 -107.9333
13.4 -107.961
13.42 -107.9886
13.44 -108.0162
13.46 -108.0437
13.48 -108.0711
13.5 -108.0986
13.52 -108.1259
13.54 -108.1532
13.56 -108.1805
13.58 -108.2077
13.6 -108.2348
13.62 -108.2619
13.64 -108.2889
13.66 -108.3159
13.68 -108.3429
13.7 -108.3697
13.72 -108.3966
13.74 -108.4234
13.76 -108.4501
13.78 -108.4768
13.8 -108.5034
13.82 -108.5299
13.84 -108.5565
13.86 -108.5829
13.88 -108.6094
13.9 -108.6357
13.92 -108.662
13.94 -108.6883
13.96 -108.7145
13.98 -108.7407
14 -108.7668
14.02 -108.7928
14.04 -108.8188
14.06 -108.8448
14.08 -108.8707
14.1 -108.8965
14.12 -108.9223
14.14 -108.9481
14.16 -108.9738
14.18 -108.9994
14.2 -109.025
14.22 -109.0506
14.24 -109.0761
14.26 -109.1015
14.28 -109.1269
14.3 -109.1523
14.32 -109.1776
14.34 -109.2028
14.36 -109.228
14.38 -109.2532
14.4 -109.2783
14.42 -109.3033
14.44 -109.3283
14.46 -109.3533
14.48 -109.3782
14.5 -109.403
14.52 -109.4278
14.54 -109.4525
14.56 -109.4772
14.58 -109.5019
14.6 -109.5265
14.62 -109.551
14.64 -109.5756
14.66 -109.6
14.68 -109.6244
14.7 -109.6488
14.72 -109.6731
14.74 -109.6973
14.76 -109.7215
14.78 -109.7457
14.8 -109.7698
14.82 -109.7939
14.84 -109.8179
14.86 -109.8418
14.88 -109.8658
14.9 -109.8896
14.92 -109.9135
14.94 -109.9372
14.96 -109.9609
14.98 -109.9846
15 -110.0082
15.02 -110.0318
15.04 -110.0554
15.06 -110.0788
15.08 -110.1023
15.1 -110.1257
15.12 -110.149
15.14 -110.1723
15.16 -110.1955
15.18 -110.2187
15.2 -110.2419
15.22 -110.265
15.24 -110.2881
15.26 -110.3111
15.28 -110.334
15.3 -110.3569
15.32 -110.3798
15.34 -110.4026
15.36 -110.4254
15.38 -110.4481
15.4 -110.4708
15.42 -110.4934
15.44 -110.516
15.46 -110.5386
15.48 -110.5611
15.5 -110.5835
15.52 -110.6059
15.54 -110.6283
15.56 -110.6506
15.58 -110.6728
15.6 -110.6951
15.62 -110.7172
15.64 -110.7394
15.66 -110.7614
15.68 -110.7835
15.7 -110.8055
15.72 -110.8274
15.74 -110.8493
15.76 -110.8711
15.78 -110.8929
15.8 -110.9147
15.82 -110.9364
15.84 -110.9581
15.86 -110.9797
15.88 -111.0013
15.9 -111.0228
15.92 -111.0443
15.94 -111.0657
15.96 -111.0871
15.98 -111.1085
16 -111.1298
16.02 -111.1511
16.04 -111.1723
16.06 -111.1935
16.08 -111.2146
16.1 -111.2357
16.12 -111.2567
16.14 -111.2777
16.16 -111.2987
16.18 -111.3196
16.2 -111.3404
16.22 -111.3613
16.24 -111.382
16.26 -111.4028
16.28 -111.4234
16.3 -111.4441
16.32 -111.4647
16.34 -111.4852
16.36 -111.5058
16.38 -111.5262
16.4 -111.5466
16.42 -111.567
16.44 -111.5874
16.46 -111.6077
16.48 -111.6279
16.5 -111.6481
16.52 -111.6683
16.54 -111.6884
16.56 -111.7085
16.58 -111.7285
16.6 -111.7485
16.62 -111.7685
16.64 -111.7884
16.66 -111.8082
16.68 -111.8281
16.7 -111.8478
16.72 -111.8676
16.74 -111.8873
16.76 -111.9069
16.78 -111.9265
16.8 -111.9461
16.82 -111.9656
16.84 -111.9851
16.86 -112.0045
16.88 -112.0239
16.9 -112.0433
16.92 -112.0626
16.94 -112.0819
16.96 -112.1011
16.98 -112.1203
17 -112.1395
17.02 -112.1586
17.04 -112.1776
17.06 -112.1967
17.08 -112.2156
17.1 -112.2346
17.12 -112.2535
17.14 -112.2723
17.16 -112.2912
17.18 -112.3099
17.2 -112.3287
17.22 -112.3474
17.24 -112.366
17.26 -112.3846
17.28 -112.4032
17.3 -112.4217
17.32 -112.4402
17.34 -112.4587
17.36 -112.4771
17.38 -112.4954
17.4 -112.5138
17.42 -112.5321
17.44 -112.5503
17.46 -112.5685
17.48 -112.5867
17.5 -112.6048
17.52 -112.6229
17.54 -112.641
17.56 -112.659
17.58 -112.6769
17.6 -112.6949
17.62 -112.7127
17.64 -112.7306
17.66 -112.7484
17.68 -112.7662
17.7 -112.7839
17.72 -112.8016
17.74 -112.8192
17.76 -112.8369
17.78 -112.8544
17.8 -112.872
17.82 -112.8895
17.84 -112.9069
17.86 -112.9243
17.88 -112.9417
17.9 -112.9591
17.92 -112.9764
17.94 -112.9936
17.96 -113.0108
17.98 -113.028
18 -113.0452
18.02 -113.0623
18.04 -113.0793
18.06 -113.0964
18.08 -113.1134
18.1 -113.1303
18.12 -113.1472
18.14 -113.1641
18.16 -113.181
18.18 -113.1978
18.2 -113.2145
18.22 -113.2313
18.24 -113.2479
18.26 -113.2646
18.28 -113.2812
18.3 -113.2978
18.32 -113.3143
18.34 -113.3308
18.36 -113.3473
18.38 -113.3637
18.4 -113.3801
18.42 -113.3964
18.44 -113.4128
18.46 -113.429
18.48 -113.4453
18.5 -113.4615
18.52 -113.4776
18.54 -113.4938
18.56 -113.5099
18.58 -113.5259
18.6 -113.5419
18.62 -113.5579
18.64 -113.5739
18.66 -113.5898
18.68 -113.6056
18.7 -113.6215
18.72 -113.6373
18.74 -113.653
18.76 -113.6688
18.78 -113.6845
18.8 -113.7001
18.82 -113.7157
18.84 -113.7313
18.86 -113.7469
18.88 -113.7624
18.9 -113.7779
18.92 -113.7933
18.94 -113.8087
18.96 -113.8241
18.98 -113.8394
19 -113.8547
19.02 -113.87
19.04 -113.8852
19.06 -113.9004
19.08 -113.9155
19.1 -113.9307
19.12 -113.9457
19.14 -113.9608
19.16 -113.9758
19.18 -113.9908
19.2 -114.0057
19.22 -114.0206
19.24 -114.0355
19.26 -114.0504
19.28 -114.0652
19.3 -114.0799
19.32 -114.0947
19.34 -114.1094
19.36 -114.124
19.38 -114.1387
19.4 -114.1533
19.42 -114.1678
19.44 -114.1824
19.46 -114.1969
19.48 -114.2113
19.5 -114.2258
19.52 -114.2402
19.54 -114.2545
19.56 -114.2688
19.58 -114.2831
19.6 -114.2974
19.62 -114.3116
19.64 -114.3258
19.66 -114.34
19.68 -114.3541
19.7 -114.3682
19.72 -114.3822
19.74 -114.3963
19.76 -114.4103
19.78 -114.4242
19.8 -114.4381
19.82 -114.452
19.84 -114.4659
19.86 -114.4797
19.88 -114.4935
19.9 -114.5073
19.92 -114.521
19.94 -114.5347
19.96 -114.5484
19.98 -114.562
20 -114.5756
20.02 -114.5891
20.04 -114.6027
20.06 -114.6162
20.08 -114.6296
20.1 -114.6431
20.12 -114.6565
20.14 -114.6698
20.16 -114.6832
20.18 -114.6965
20.2 -114.7098
20.22 -114.723
20.24 -114.7362
20.26 -114.7494
20.28 -114.7625
20.3 -114.7756
20.32 -114.7887
20.34 -114.8018
20.36 -114.8148
20.38 -114.8278
20.4 -114.8407
20.42 -114.8537
20.44 -114.8665
20.46 -114.8794
20.48 -114.8922
20.5 -114.905
20.52 -114.9178
20.54 -114.9305
20.56 -114.9432
20.58 -114.9559
20.6 -114.9686
20.62 -114.9812
20.64 -114.9937
20.66 -115.0063
20.68 -115.0188
20.7 -115.0313
20.72 -115.0438
20.74 -115.0562
20.76 -115.0686
20.78 -115.081
20.8 -115.0933
20.82 -115.1056
20.84 -115.1179
20.86 -115.1301
20.88 -115.1423
20.9 -115.1545
20.92 -115.1667
20.94 -115.1788
20.96 -115.1909
20.98 -115.203
21 -115.215
21.02 -115.227
21.04 -115.239
21.06 -115.2509
21.08 -115.2628
21.1 -115.2747
21.12 -115.2866
21.14 -115.2984
21.16 -115.3102
21.18 -115.322
21.2 -115.3337
21.22 -115.3454
21.24 -115.3571
21.26 -115.3687
21.28 -115.3804
21.3 -115.392
21.32 -115.4035
21.34 -115.4151
21.36 -115.4266
21.38 -115.438
21.4 -115.4495
21.42 -115.4609
21.44 -115.4723
21.46 -115.4837
21.48 -115.495
21.5 -115.5063
21.52 -115.5176
21.54 -115.5288
21.56 -115.54
21.58 -115.5512
21.6 -115.5624
21.62 -115.5735
21.64 -115.5846
21.66 -115.5957
21.68 -115.6067
21.7 -115.6178
21.72 -115.6288
21.74 -115.6397
21.76 -115.6507
21.78 -115.6616
21.8 -115.6725
21.82 -115.6833
21.84 -115.6941
21.86 -115.7049
21.88 -115.7157
21.9 -115.7264
21.92 -115.7372
21.94 -115.7478
21.96 -115.7585
21.98 -115.7691
22 -115.7797
22.02 -115.7903
22.04 -115.8009
22.06 -115.8114
22.08 -115.8219
22.1 -115.8324
22.12 -115.8428
22.14 -115.8532
22.16 -115.8636
22.18 -115.874
22.2 -115.8843
22.22 -115.8946
22.24 -115.9049
22.26 -115.9152
22.28 -115.9254
22.3 -115.9356
22.32 -115.9458
22.34 -115.9559
22.36 -115.966
22.38 -115.9761
22.4 -115.9862
22.42 -115.9962
22.44 -116.0062
22.46 -116.0162
22.48 -116.0262
22.5 -116.0361
22.52 -116.0461
22.54 -116.0559
22.56 -116.0658
22.58 -116.0756
22.6 -116.0854
22.62 -116.0952
22.64 -116.105
22.66 -116.1147
22.68 -116.1244
22.7 -116.1341
22.72 -116.1437
22.74 -116.1534
22.76 -116.163
22.78 -116.1726
22.8 -116.1821
22.82 -116.1916
22.84 -116.2011
22.86 -116.2106
22.88 -116.2201
22.9 -116.2295
22.92 -116.2389
22.94 -116.2483
22.96 -116.2576
22.98 -116.2669
23 -116.2762
23.02 -116.2855
23.04 -116.2948
23.06 -116.304
23.08 -116.3132
23.1 -116.3224
23.12 -116.3315
23.14 -116.3406
23.16 -116.3498
23.18 -116.3588
23.2 -116.3679
23.22 -116.3769
23.24 -116.3859
23.26 -116.3949
23.28 -116.4039
23.3 -116.4128
23.32 -116.4217
23.34 -116.4306
23.36 -116.4394
23.38 -116.4483
23.4 -116.4571
23.42 -116.4659
23.44 -116.4746
23.46 -116.4834
23.48 -116.4921
23.5 -116.5008
23.52 -116.5094
23.54 -116.5181
23.56 -116.5267
23.58 -116.5353
23.6 -116.5439
23.62 -116.5524
23.64 -116.561
23.66 -116.5695
23.68 -116.5779
23.7 -116.5864
23.72 -116.5948
23.74 -116.6032
23.76 -116.6116
23.78 -116.62
23.8 -116.6283
23.82 -116.6366
23.84 -116.6449
23.86 -116.6532
23.88 -116.6614
23.9 -116.6697
23.92 -116.6779
23.94 -116.6861
23.96 -116.6942
23.98 -116.7023
24 -116.7105
24.02 -116.7185
24.04 -116.7266
24.06 -116.7346
24.08 -116.7427
24.1 -116.7507
24.12 -116.7586
24.14 -116.7666
24.16 -116.7745
24.18 -116.7824
24.2 -116.7903
24.22 -116.7982
24.24 -116.806
24.26 -116.8138
24.28 -116.8216
24.3 -116.8294
24.32 -116.8372
24.34 -116.8449
24.36 -116.8526
24.38 -116.8603
24.4 -116.8679
24.42 -116.8756
24.44 -116.8832
24.46 -116.8908
24.48 -116.8984
24.5 -116.9059
24.52 -116.9135
24.54 -116.921
24.56 -116.9285
24.58 -116.936
24.6 -116.9434
24.62 -116.9508
24.64 -116.9582
24.66 -116.9656
24.68 -116.973
24.7 -116.9803
24.72 -116.9876
24.74 -116.9949
24.76 -117.0022
24.78 -117.0095
24.8 -117.0167
24.82 -117.0239
24.84 -117.0311
24.86 -117.0383
24.88 -117.0454
24.9 -117.0526
24.92 -117.0597
24.94 -117.0668
24.96 -117.0738
24.98 -117.0809
25 -117.0879
25.02 -117.0949
25.04 -117.1019
25.06 -117.1089
25.08 -117.1158
25.1 -117.1227
25.12 -117.1296
25.14 -117.1365
25.16 -117.1434
25.18 -117.1502
25.2 -117.1571
25.22 -117.1639
25.24 -117.1706
25.26 -117.1774
25.28 -117.1841
25.3 -117.1909
25.32 -117.1976
25.34 -117.2042
25.36 -117.2109
25.38 -117.2176
25.4 -117.2242
25.42 -117.2308
25.44 -117.2374
25.46 -117.2439
25.48 -117.2505
25.5 -117.257
25.52 -117.2635
25.54 -117.27
25.56 -117.2764
25.58 -117.2829
25.6 -117.2893
25.62 -117.2957
25.64 -117.3021
25.66 -117.3085
25.68 -117.3148
25.7 -117.3211
25.72 -117.3274
25.74 -117.3337
25.76 -117.34
25.78 -117.3463
25.8 -117.3525
25.82 -117.3587
25.84 -117.3649
25.86 -117.3711
25.88 -117.3772
25.9 -117.3834
25.92 -117.3895
25.94 -117.3956
25.96 -117.4017
25.98 -117.4077
26 -117.4138
26.02 -117.4198
26.04 -117.4258
26.06 -117.4318
26.08 -117.4377
26.1 -117.4437
26.12 -117.4496
26.14 -117.4555
26.16 -117.4614
26.18 -117.4673
26.2 -117.4732
26.22 -117.479
26.24 -117.4848
26.26 -117.4906
26.28 -117.4964
26.3 -117.5022
26.32 -117.5079
26.34 -117.5136
26.36 -117.5193
26.38 -117.525
26.4 -117.5307
26.42 -117.5364
26.44 -117.542
26.46 -117.5476
26.48 -117.5532
26.5 -117.5588
26.52 -117.5644
26.54 -117.5699
26.56 -117.5755
26.58 -117.581
26.6 -117.5865
26.62 -117.5919
26.64 -117.5974
26.66 -117.6028
26.68 -117.6083
26.7 -117.6137
26.72 -117.6191
26.74 -117.6244
26.76 -117.6298
26.78 -117.6351
26.8 -117.6404
26.82 -117.6458
26.84 -117.651
26.86 -117.6563
26.88 -117.6616
26.9 -117.6668
26.92 -117.672
26.94 -117.6772
26.96 -117.6824
26.98 -117.6875
27 -117.6927
27.02 -117.6978
27.04 -117.7029
27.06 -117.708
27.08 -117.7131
27.1 -117.7182
27.12 -117.7232
27.14 -117.7283
27.16 -117.7333
27.18 -117.7383
27.2 -117.7432
27.22 -117.7482
27.24 -117.7532
27.26 -117.7581
27.28 -117.763
27.3 -117.7679
27.32 -117.7728
27.34 -117.7776
27.36 -117.7825
27.38 -117.7873
27.4 -117.7921
27.42 -117.7969
27.44 -117.8017
27.46 -117.8065
27.48 -117.8112
27.5 -117.8159
27.52 -117.8207
27.54 -117.8254
27.56 -117.83
27.58 -117.8347
27.6 -117.8394
27.62 -117.844
27.64 -117.8486
27.66 -117.8532
27.68 -117.8578
27.7 -117.8624
27.72 -117.8669
27.74 -117.8715
27.76 -117.876
27.78 -117.8805
27.8 -117.885
27.82 -117.8895
27.84 -117.8939
27.86 -117.8984
27.88 -117.9028
27.9 -117.9072
27.92 -117.9116
27.94 -117.916
27.96 -117.9204
27.98 -117.9247
28 -117.9291
28.02 -117.9334
28.04 -117.9377
28.06 -117.942
28.08 -117.9463
28.1 -117.9505
28.12 -117.9548
28.14 -117.959
28.16 -117.9632
28.18 -117.9674
28.2 -117.9716
28.22 -117.9758
28.24 -117.9799
28.26 -117.984
28.28 -117.9882
28.3 -117.9923
28.32 -117.9964
28.34 -118.0004
28.36 -118.0045
28.38 -118.0086
28.4 -118.0126
28.42 -118.0166
28.44 -118.0206
28.46 -118.0246
28.48 -118.0286
28.5 -118.0325
28.52 -118.0365
28.54 -118.0404
28.56 -118.0443
28.58 -118.0482
28.6 -118.0521
28.62 -118.056
28.64 -118.0598
28.66 -118.0637
28.68 -118.0675
28.7 -118.0713
28.72 -118.0751
28.74 -118.0789
28.76 -118.0827
28.78 -118.0864
28.8 -118.0902
28.82 -118.0939
28.84 -118.0976
28.86 -118.1013
28.88 -118.105
28.9 -118.1087
28.92 -118.1123
28.94 -118.116
28.96 -118.1196
28.98 -118.1232
29 -118.1268
29.02 -118.1304
29.04 -118.134
29.06 -118.1375
29.08 -118.1411
29.1 -118.1446
29.12 -118.1481
29.14 -118.1516
29.16 -118.1551
29.18 -118.1586
29.2 -118.1621
29.22 -118.1655
29.24 -118.169
29.26 -118.1724
29.28 -118.1758
29.3 -118.1792
29.32 -118.1826
29.34 -118.1859
29.36 -118.1893
29.38 -118.1926
29.4 -118.196
29.42 -118.1993
29.44 -118.2026
29.46 -118.2058
29.48 -118.2091
29.5 -118.2124
29.52 -118.2156
29.54 -118.2189
29.56 -118.2221
29.58 -118.2253
29.6 -118.2285
29.62 -118.2317
29.64 -118.2348
29.66 -118.238
29.68 -118.2411
29.7 -118.2443
29.72 -118.2474
29.74 -118.2505
29.76 -118.2536
29.78 -118.2566
29.8 -118.2597
29.82 -118.2627
29.84 -118.2658
29.86 -118.2688
29.88 -118.2718
29.9 -118.2748
29.92 -118.2778
29.94 -118.2808
29.96 -118.2837
29.98 -118.2867
30 -118.2896
30.02 -118.2925
30.04 -118.2954
30.06 -118.2983
30.08 -118.3012
30.1 -118.3041
30.12 -118.307
30.14 -118.3098
30.16 -118.3126
30.18 -118.3155
30.2 -118.3183
30.22 -118.3211
30.24 -118.3239
30.26 -118.3266
30.28 -118.3294
30.3 -118.3321
30.32 -118.3349
30.34 -118.3376
30.36 -118.3403
30.38 -118.343
30.4 -118.3457
30.42 -118.3484
30.44 -118.351
30.46 -118.3537
30.48 -118.3563
30.5 -118.3589
30.52 -118.3616
30.54 -118.3642
30.56 -118.3667
30.58 -118.3693
30.6 -118.3719
30.62 -118.3744
30.64 -118.377
30.66 -118.3795
30.68 -118.382
30.7 -118.3845
30.72 -118.387
30.74 -118.3895
30.76 -118.392
30.78 -118.3945
30.8 -118.3969
30.82 -118.3993
30.84 -118.4018
30.86 -118.4042
30.88 -118.4066
30.9 -118.409
30.92 -118.4113
30.94 -118.4137
30.96 -118.4161
30.98 -118.4184
31 -118.4207
31.02 -118.4231
31.04 -118.4254
31.06 -118.4277
31.08 -118.43
31.1 -118.4322
31.12 -118.4345
31.14 -118.4367
31.16 -118.439
31.18 -118.4412
31.2 -118.4434
31.22 -118.4456
31.24 -118.4478
31.26 -118.45
31.28 -118.4522
31.3 -118.4544
31.32 -118.4565
31.34 -118.4587
31.36 -118.4608
31.38 -118.4629
31.4 -118.465
31.42 -118.4671
31.44 -118.4692
31.46 -118.4713
31.48 -118.4733
31.5 -118.4754
31.52 -118.4774
31.54 -118.4795
31.56 -118.4815
31.58 -118.4835
31.6 -118.4855
31.62 -118.4875
31.64 -118.4894
31.66 -118.4914
31.68 -118.4934
31.7 -118.4953
31.72 -118.4972
31.74 -118.4992
31.76 -118.5011
31.78 -118.503
31.8 -118.5049
31.82 -118.5068
31.84 -118.5086
31.86 -118.5105
31.88 -118.5123
31.9 -118.5142
31.92 -118.516
31.94 -118.5178
31.96 -118.5196
31.98 -118.5214
32 -118.5232
32.02 -118.525
32.04 -118.5268
32.06 -118.5285
32.08 -118.5303
32.1 -118.532
32.12 -118.5337
32.14 -118.5354
32.16 -118.5371
32.18 -118.5388
32.2 -118.5405
32.22 -118.5422
32.24 -118.5438
32.26 -118.5455
32.28 -118.5471
32.3 -118.5488
32.32 -118.5504
32.34 -118.552
32.36 -118.5536
32.38 -118.5552
32.4 -118.5568
32.42 -118.5584
32.44 -118.5599
32.46 -118.5615
32.48 -118.563
32.5 -118.5646
32.52 -118.5661
32.54 -118.5676
32.56 -118.5691
32.58 -118.5706
32.6 -118.5721
32.62 -118.5736
32.64 -118.575
32.66 -118.5765
32.68 -118.5779
32.7 -118.5794
32.72 -118.5808
32.74 -118.5822
32.76 -118.5836
32.78 -118.585
32.8 -118.5864
32.82 -118.5878
32.84 -118.5892
32.86 -118.5905
32.88 -118.5919
32.9 -118.5932
32.92 -118.5945
32.94 -118.5959
32.96 -118.5972
32.98 -118.5985
33 -118.5998
33.02 -118.6011
33.04 -118.6023
33.06 -118.6036
33.08 -118.6049
33.1 -118.6061
33.12 -118.6073
33.14 -118.6086
33.16 -118.6098
33.18 -118.611
33.2 -118.6122
33.22 -118.6134
33.24 -118.6146
33.26 -118.6158
33.28 -118.6169
33.3 -118.6181
33.32 -118.6192
33.34 -118.6204
33.36 -118.6215
33.38 -118.6226
33.4 -118.6237
33.42 -118.6248
33.44 -118.6259
33.46 -118.627
33.48 -118.6281
33.5 -118.6291
33.52 -118.6302
33.54 -118.6312
33.56 -118.6323
33.58 -118.6333
33.6 -118.6343
33.62 -118.6353
33.64 -118.6363
33.66 -118.6373
33.68 -118.6383
33.7 -118.6393
33.72 -118.6403
33.74 -118.6412
33.76 -118.6422
33.78 -118.6431
33.8 -118.6441
33.82 -118.645
33.84 -118.6459
33.86 -118.6468
33.88 -118.6477
33.9 -118.6486
33.92 -118.6495
33.94 -118.6504
33.96 -118.6512
33.98 -118.6521
34 -118.6529
34.02 -118.6538
34.04 -118.6546
34.06 -118.6554
34.08 -118.6562
34.1 -118.657
34.12 -118.6578
34.14 -118.6586
34.16 -118.6594
34.18 -118.6602
34.2 -118.661
34.22 -118.6617
34.24 -118.6625
34.26 -118.6632
34.28 -118.6639
34.3 -118.6647
34.32 -118.6654
34.34 -118.6661
34.36 -118.6668
34.38 -118.6675
34.4 -118.6682
34.42 -118.6688
34.44 -118.6695
34.46 -118.6702
34.48 -118.6708
34.5 -118.6714
34.52 -118.6721
34.54 -118.6727
34.56 -118.6733
34.58 -118.6739
34.6 -118.6745
34.62 -118.6751
34.64 -118.6757
34.66 -118.6763
34.68 -118.6769
34.7 -118.6774
34.72 -118.678
34.74 -118.6785
34.76 -118.6791
34.78 -118.6796
34.8 -118.6801
34.82 -118.6806
34.84 -118.6812
34.86 -118.6817
34.88 -118.6822
34.9 -118.6826
34.92 -118.6831
34.94 -118.6836
34.96 -118.684
34.98 -118.6845
35 -118.6849
35.02 -118.6854
35.04 -118.6858
35.06 -118.6862
35.08 -118.6867
35.1 -118.6871
35.12 -118.6875
35.14 -118.6879
35.16 -118.6882
35.18 -118.6886
35.2 -118.689
35.22 -118.6894
35.24 -118.6897
35.26 -118.6901
35.28 -118.6904
35.3 -118.6907
35.32 -118.6911
35.34 -118.6914
35.36 -118.6917
35.38 -118.692
35.4 -118.6923
35.42 -118.6926
35.44 -118.6929
35.46 -118.6932
35.48 -118.6934
35.5 -118.6937
35.52 -118.6939
35.54 -118.6942
35.56 -118.6944
35.58 -118.6946
35.6 -118.6949
35.62 -118.6951
35.64 -118.6953
35.66 -118.6955
35.68 -118.6957
35.7 -118.6959
35.72 -118.6961
35.74 -118.6962
35.76 -118.6964
35.78 -118.6966
35.8 -118.6967
35.82 -118.6969
35.84 -118.697
35.86 -118.6971
35.88 -118.6973
35.9 -118.6974
35.92 -118.6975
35.94 -118.6976
35.96 -118.6977
35.98 -118.6978
36 -118.6979
36.02 -118.698
36.04 -118.698
36.06 -118.6981
36.08 -118.6982
36.1 -118.6982
36.12 -118.6982
36.14 -118.6983
36.16 -118.6983
36.18 -118.6983
36.2 -118.6983
36.22 -118.6984
36.24 -118.6984
36.26 -118.6984
36.28 -118.6983
36.3 -118.6983
36.32 -118.6983
36.34 -118.6983
36.36 -118.6982
36.38 -118.6982
36.4 -118.6981
36.42 -118.6981
36.44 -118.698
36.46 -118.6979
36.48 -118.6979
36.5 -118.6978
36.52 -118.6977
36.54 -118.6976
36.56 -118.6975
36.58 -118.6974
36.6 -118.6973
36.62 -118.6971
36.64 -118.697
36.66 -118.6969
36.68 -118.6967
36.7 -118.6966
36.72 -118.6964
36.74 -118.6963
36.76 -118.6961
36.78 -118.6959
36.8 -118.6958
36.82 -118.6956
36.84 -118.6954
36.86 -118.6952
36.88 -118.695
36.9 -118.6948
36.92 -118.6945
36.94 -118.6943
36.96 -118.6941
36.98 -118.6938
37 -118.6936
37.02 -118.6934
37.04 -118.6931
37.06 -118.6928
37.08 -118.6926
37.1 -118.6923
37.12 -118.692
37.14 -118.6917
37.16 -118.6914
37.18 -118.6911
37.2 -118.6908
37.22 -118.6905
37.24 -118.6902
37.26 -118.6899
37.28 -118.6896
37.3 -118.6892
37.32 -118.6889
37.34 -118.6885
37.36 -118.6882
37.38 -118.6878
37.4 -118.6875
37.42 -118.6871
37.44 -118.6867
37.46 -118.6863
37.48 -118.6859
37.5 -118.6855
37.52 -118.6851
37.54 -118.6847
37.56 -118.6843
37.58 -118.6839
37.6 -118.6835
37.62 -118.6831
37.64 -118.6826
37.66 -118.6822
37.68 -118.6817
37.7 -118.6813
37.72 -118.6808
37.74 -118.6804
37.76 -118.6799
37.78 -118.6794
37.8 -118.6789
37.82 -118.6784
37.84 -118.678
37.86 -118.6775
37.88 -118.677
37.9 -118.6764
37.92 -118.6759
37.94 -118.6754
37.96 -118.6749
37.98 -118.6743
38 -118.6738
38.02 -118.6733
38.04 -118.6727
38.06 -118.6722
38.08 -118.6716
38.1 -118.671
38.12 -118.6705
38.14 -118.6699
38.16 -118.6693
38.18 -118.6687
38.2 -118.6681
38.22 -118.6675
38.24 -118.6669
38.26 -118.6663
38.28 -118.6657
38.3 -118.6651
38.32 -118.6645
38.34 -118.6638
38.36 -118.6632
38.38 -118.6625
38.4 -118.6619
38.42 -118.6612
38.44 -118.6606
38.46 -118.6599
38.48 -118.6593
38.5 -118.6586
38.52 -118.6579
38.54 -118.6572
38.56 -118.6565
38.58 -118.6558
38.6 -118.6551
38.62 -118.6544
38.64 -118.6537
38.66 -118.653
38.68 -118.6523
38.7 -118.6516
38.72 -118.6508
38.74 -118.6501
38.76 -118.6493
38.78 -118.6486
38.8 -118.6478
38.82 -118.6471
38.84 -118.6463
38.86 -118.6456
38.88 -118.6448
38.9 -118.644
38.92 -118.6432
38.94 -118.6424
38.96 -118.6416
38.98 -118.6408
39 -118.64
39.02 -118.6392
39.04 -118.6384
39.06 -118.6376
39.08 -118.6368
39.1 -118.6359
39.12 -118.6351
39.14 -118.6343
39.16 -118.6334
39.18 -118.6326
39.2 -118.6317
39.22 -118.6309
39.24 -118.63
39.26 -118.6291
39.28 -118.6283
39.3 -118.6274
39.32 -118.6265
39.34 -118.6256
39.36 -118.6247
39.38 -118.6238
39.4 -118.6229
39.42 -118.622
39.44 -118.6211
39.46 -118.6202
39.48 -118.6193
39.5 -118.6183
39.52 -118.6174
39.54 -118.6165
39.56 -118.6155
39.58 -118.6146
39.6 -118.6136
39.62 -118.6127
39.64 -118.6117
39.66 -118.6108
39.68 -118.6098
39.7 -118.6088
39.72 -118.6078
39.74 -118.6069
39.76 -118.6059
39.78 -118.6049
39.8 -118.6039
39.82 -118.6029
39.84 -118.6019
39.86 -118.6009
39.88 -118.5999
39.9 -118.5988
39.92 -118.5978
39.94 -118.5968
39.96 -118.5957
39.98 -118.5947
40 -118.5937
40.02 -118.5926
40.04 -118.5916
40.06 -118.5905
40.08 -118.5895
40.1 -118.5884
40.12 -118.5873
40.14 -118.5862
40.16 -118.5852
40.18 -118.5841
40.2 -118.583
40.22 -118.5819
40.24 -118.5808
40.26 -118.5797
40.28 -118.5786
40.3 -118.5775
40.32 -118.5764
40.34 -118.5753
40.36 -118.5741
40.38 -118.573
40.4 -118.5719
40.42 -118.5707
40.44 -118.5696
40.46 -118.5685
40.48 -118.5673
40.5 -118.5662
40.52 -118.565
40.54 -118.5638
40.56 -118.5627
40.58 -118.5615
40.6 -118.5603
40.62 -118.5592
40.64 -118.558
40.66 -118.5568
40.68 -118.5556
40.7 -118.5544
40.72 -118.5532
40.74 -118.552
40.76 -118.5508
40.78 -118.5496
40.8 -118.5484
40.82 -118.5471
40.84 -118.5459
40.86 -118.5447
40.88 -118.5435
40.9 -118.5422
40.92 -118.541
40.94 -118.5397
40.96 -118.5385
40.98 -118.5372
41 -118.536
41.02 -118.5347
41.04 -118.5334
41.06 -118.5322
41.08 -118.5309
41.1 -118.5296
41.12 -118.5283
41.14 -118.5271
41.16 -118.5258
41.18 -118.5245
41.2 -118.5232
41.22 -118.5219
41.24 -118.5206
41.26 -118.5193
41.28 -118.5179
41.3 -118.5166
41.32 -118.5153
41.34 -118.514
41.36 -118.5126
41.38 -118.5113
41.4 -118.51
41.42 -118.5086
41.44 -118.5073
41.46 -118.5059
41.48 -118.5046
41.5 -118.5032
41.52 -118.5019
41.54 -118.5005
41.56 -118.4991
41.58 -118.4978
41.6 -118.4964
41.62 -118.495
41.64 -118.4936
41.66 -118.4922
41.68 -118.4908
41.7 -118.4895
41.72 -118.4881
41.74 -118.4867
41.76 -118.4852
41.78 -118.4838
41.8 -118.4824
41.82 -118.481
41.84 -118.4796
41.86 -118.4782
41.88 -118.4767
41.9 -118.4753
41.92 -118.4739
41.94 -118.4724
41.96 -118.471
41.98 -118.4695
42 -118.4681
42.02 -118.4666
42.04 -118.4652
42.06 -118.4637
42.08 -118.4622
42.1 -118.4608
42.12 -118.4593
42.14 -118.4578
42.16 -118.4563
42.18 -118.4549
42.2 -118.4534
42.22 -118.4519
42.24 -118.4504
42.26 -118.4489
42.28 -118.4474
42.3 -118.4459
42.32 -118.4444
42.34 -118.4429
42.36 -118.4413
42.38 -118.4398
42.4 -118.4383
42.42 -118.4368
42.44 -118.4353
42.46 -118.4337
42.48 -118.4322
42.5 -118.4306
42.52 -118.4291
42.54 -118.4276
42.56 -118.426
42.58 -118.4244
42.6 -118.4229
42.62 -118.4213
42.64 -118.4198
42.66 -118.4182
42.68 -118.4166
42.7 -118.4151
42.72 -118.4135
42.74 -118.4119
42.76 -118.4103
42.78 -118.4087
42.8 -118.4071
42.82 -118.4055
42.84 -118.4039
42.86 -118.4023
42.88 -118.4007
42.9 -118.3991
42.92 -118.3975
42.94 -118.3959
42.96 -118.3943
42.98 -118.3927
43 -118.391
43.02 -118.3894
43.04 -118.3878
43.06 -118.3861
43.08 -118.3845
43.1 -118.3829
43.12 -118.3812
43.14 -118.3796
43.16 -118.3779
43.18 -118.3763
43.2 -118.3746
43.22 -118.373
43.24 -118.3713
43.26 -118.3696
43.28 -118.368
43.3 -118.3663
43.32 -118.3646
43.34 -118.3629
43.36 -118.3612
43.38 -118.3596
43.4 -118.3579
43.42 -118.3562
43.44 -118.3545
43.46 -118.3528
43.48 -118.3511
43.5 -118.3494
43.52 -118.3477
43.54 -118.346
43.56 -118.3442
43.58 -118.3425
43.6 -118.3408
43.62 -118.3391
43.64 -118.3374
43.66 -118.3356
43.68 -118.3339
43.7 -118.3322
43.72 -118.3304
43.74 -118.3287
43.76 -118.3269
43.78 -118.3252
43.8 -118.3234
43.82 -118.3217
43.84 -118.3199
43.86 -118.3182
43.88 -118.3164
43.9 -118.3146
43.92 -118.3129
43.94 -118.3111
43.96 -118.3093
43.98 -118.3075
44 -118.3058
44.02 -118.304
44.04 -118.3022
44.06 -118.3004
44.08 -118.2986
44.1 -118.2968
44.12 -118.295
44.14 -118.2932
44.16 -118.2914
44.18 -118.2896
44.2 -118.2878
44.22 -118.286
44.24 -118.2842
44.26 -118.2824
44.28 -118.2805
44.3 -118.2787
44.32 -118.2769
44.34 -118.2751
44.36 -118.2732
44.38 -118.2714
44.4 -118.2695
44.42 -118.2677
44.44 -118.2659
44.46 -118.264
44.48 -118.2622
44.5 -118.2603
44.52 -118.2585
44.54 -118.2566
44.56 -118.2547
44.58 -118.2529
44.6 -118.251
44.62 -118.2491
44.64 -118.2473
44.66 -118.2454
44.68 -118.2435
44.7 -118.2416
44.72 -118.2398
44.74 -118.2379
44.76 -118.236
44.78 -118.2341
44.8 -118.2322
44.82 -118.2303
44.84 -118.2284
44.86 -118.2265
44.88 -118.2246
44.9 -118.2227
44.92 -118.2208
44.94 -118.2189
44.96 -118.217
44.98 -118.215
45 -118.2131
45.02 -118.2112
45.04 -118.2093
45.06 -118.2073
45.08 -118.2054
45.1 -118.2035
45.12 -118.2015
45.14 -118.1996
45.16 -118.1977
45.18 -118.1957
45.2 -118.1938
45.22 -118.1918
45.24 -118.1899
45.26 -118.1879
45.28 -118.186
45.3 -118.184
45.32 -118.182
45.34 -118.1801
45.36 -118.1781
45.38 -118.1761
45.4 -118.1742
45.42 -118.1722
45.44 -118.1702
45.46 -118.1682
45.48 -118.1663
45.5 -118.1643
45.52 -118.1623
45.54 -118.1603
45.56 -118.1583
45.58 -118.1563
45.6 -118.1543
45.62 -118.1523
45.64 -118.1503
45.66 -118.1483
45.68 -118.1463
45.7 -118.1443
45.72 -118.1423
45.74 -118.1403
45.76 -118.1382
45.78 -118.1362
45.8 -118.1342
45.82 -118.1322
45.84 -118.1302
45.86 -118.1281
45.88 -118.1261
45.9 -118.1241
45.92 -118.122
45.94 -118.12
45.96 -118.1179
45.98 -118.1159
46 -118.1139
46.02 -118.1118
46.04 -118.1098
46.06 -118.1077
46.08 -118.1057
46.1 -118.1036
46.12 -118.1015
46.14 -118.0995
46.16 -118.0974
46.18 -118.0953
46.2 -118.0933
46.22 -118.0912
46.24 -118.0891
46.26 -118.0871
46.28 -118.085
46.3 -118.0829
46.32 -118.0808
46.34 -118.0787
46.36 -118.0766
46.38 -118.0746
46.4 -118.0725
46.42 -118.0704
46.44 -118.0683
46.46 -118.0662
46.48 -118.0641
46.5 -118.062
46.52 -118.0599
46.54 -118.0578
46.56 -118.0556
46.58 -118.0535
46.6 -118.0514
46.62 -118.0493
46.64 -118.0472
46.66 -118.0451
46.68 -118.0429
46.7 -118.0408
46.72 -118.0387
46.74 -118.0366
46.76 -118.0344
46.78 -118.0323
46.8 -118.0302
46.82 -118.028
46.84 -118.0259
46.86 -118.0237
46.88 -118.0216
46.9 -118.0194
46.92 -118.0173
46.94 -118.0151
46.96 -118.013
46.98 -118.0108
47 -118.0087
47.02 -118.0065
47.04 -118.0044
47.06 -118.0022
47.08 -118
47.1 -117.9979
47.12 -117.9957
47.14 -117.9935
47.16 -117.9913
47.18 -117.9892
47.2 -117.987
47.22 -117.9848
47.24 -117.9826
47.26 -117.9804
47.28 -117.9782
47.3 -117.9761
47.32 -117.9739
47.34 -117.9717
47.36 -117.9695
47.38 -117.9673
47.4 -117.9651
47.42 -117.9629
47.44 -117.9607
47.46 -117.9585
47.48 -117.9563
47.5 -117.9541
47.52 -117.9518
47.54 -117.9496
47.56 -117.9474
47.58 -117.9452
47.6 -117.943
47.62 -117.9408
47.64 -117.9385
47.66 -117.9363
47.68 -117.9341
47.7 -117.9319
47.72 -117.9296
47.74 -117.9274
47.76 -117.9252
47.78 -117.9229
47.8 -117.9207
47.82 -117.9184
47.84 -117.9162
47.86 -117.914
47.88 -117.9117
47.9 -117.9095
47.92 -117.9072
47.94 -117.905
47.96 -117.9027
47.98 -117.9005
48 -117.8982
48.02 -117.8959
48.04 -117.8937
48.06 -117.8914
48.08 -117.8891
48.1 -117.8869
48.12 -117.8846
48.14 -117.8823
48.16 -117.8801
48.18 -117.8778
48.2 -117.8755
48.22 -117.8732
48.24 -117.871
48.26 -117.8687
48.28 -117.8664
48.3 -117.8641
48.32 -117.8618
48.34 -117.8595
48.36 -117.8572
48.38 -117.8549
48.4 -117.8526
48.42 -117.8503
48.44 -117.8481
48.46 -117.8457
48.48 -117.8434
48.5 -117.8411
48.52 -117.8388
48.54 -117.8365
48.56 -117.8342
48.58 -117.8319
48.6 -117.8296
48.62 -117.8273
48.64 -117.825
48.66 -117.8226
48.68 -117.8203
48.7 -117.818
48.72 -117.8157
48.74 -117.8134
48.76 -117.811
48.78 -117.8087
48.8 -117.8064
48.82 -117.804
48.84 -117.8017
48.86 -117.7994
48.88 -117.797
48.9 -117.7947
48.92 -117.7924
48.94 -117.79
48.96 -117.7877
48.98 -117.7853
49 -117.783
49.02 -117.7806
49.04 -117.7783
49.06 -117.7759
49.08 -117.7736
49.1 -117.7712
49.12 -117.7689
49.14 -117.7665
49.16 -117.7641
49.18 -117.7618
49.2 -117.7594
49.22 -117.757
49.24 -117.7547
49.26 -117.7523
49.28 -117.7499
49.3 -117.7476
49.32 -117.7452
49.34 -117.7428
49.36 -117.7404
49.38 -117.7381
49.4 -117.7357
49.42 -117.7333
49.44 -117.7309
49.46 -117.7285
49.48 -117.7261
49.5 -117.7238
49.52 -117.7214
49.54 -117.719
49.56 -117.7166
49.58 -117.7142
49.6 -117.7118
49.62 -117.7094
49.64 -117.707
49.66 -117.7046
49.68 -117.7022
49.7 -117.6998
49.72 -117.6974
49.74 -117.695
49.76 -117.6926
49.78 -117.6902
49.8 -117.6877
49.82 -117.6853
49.84 -117.6829
49.86 -117.6805
49.88 -117.6781
49.9 -117.6757
49.92 -117.6732
49.94 -117.6708
49.96 -117.6684
49.98 -117.666
50 -117.6635
50.02 -117.6611
50.04 -117.6587
50.06 -117.6562
50.08 -117.6538
50.1 -117.6514
50.12 -117.6489
50.14 -117.6465
50.16 -117.6441
50.18 -117.6416
50.2 -117.6392
50.22 -117.6367
50.24 -117.6343
50.26 -117.6318
50.28 -117.6294
50.3 -117.627
50.32 -117.6245
50.34 -117.622
50.36 -117.6196
50.38 -117.6171
50.4 -117.6147
50.42 -117.6122
50.44 -117.6098
50.46 -117.6073
50.48 -117.6048
50.5 -117.6024
50.52 -117.5999
50.54 -117.5974
50.56 -117.595
50.58 -117.5925
50.6 -117.59
50.62 -117.5876
50.64 -117.5851
50.66 -117.5826
50.68 -117.5801
50.7 -117.5777
50.72 -117.5752
50.74 -117.5727
50.76 -117.5702
50.78 -117.5677
50.8 -117.5653
50.82 -117.5628
50.84 -117.5603
50.86 -117.5578
50.88 -117.5553
50.9 -117.5528
50.92 -117.5503
50.94 -117.5478
50.96 -117.5453
50.98 -117.5428
51 -117.5403
51.02 -117.5378
51.04 -117.5353
51.06 -117.5328
51.08 -117.5303
51.1 -117.5278
51.12 -117.5253
51.14 -117.5228
51.16 -117.5203
51.18 -117.5178
51.2 -117.5153
51.22 -117.5128
51.24 -117.5103
51.26 -117.5077
51.28 -117.5052
51.3 -117.5027
51.32 -117.5002
51.34 -117.4977
51.36 -117.4951
51.38 -117.4926
51.4 -117.4901
51.42 -117.4876
51.44 -117.485
51.46 -117.4825
51.48 -117.48
51.5 -117.4775
51.52 -117.4749
51.54 -117.4724
51.56 -117.4699
51.58 -117.4673
51.6 -117.4648
51.62 -117.4622
51.64 -117.4597
51.66 -117.4572
51.68 -117.4546
51.7 -117.4521
51.72 -117.4495
51.74 -117.447
51.76 -117.4444
51.78 -117.4419
51.8 -117.4393
51.82 -117.4368
51.84 -117.4342
51.86 -117.4317
51.88 -117.4291
51.9 -117.4266
51.92 -117.424
51.94 -117.4215
51.96 -117.4189
51.98 -117.4163
52 -117.4138
52.02 -117.4112
52.04 -117.4087
52.06 -117.4061
52.08 -117.4035
52.1 -117.401
52.12 -117.3984
52.14 -117.3958
52.16 -117.3933
52.18 -117.3907
52.2 -117.3881
52.22 -117.3855
52.24 -117.383
52.26 -117.3804
52.28 -117.3778
52.3 -117.3752
52.32 -117.3726
52.34 -117.3701
52.36 -117.3675
52.38 -117.3649
52.4 -117.3623
52.42 -117.3597
52.44 -117.3571
52.46 -117.3546
52.48 -117.352
52.5 -117.3494
52.52 -117.3468
52.54 -117.3442
52.56 -117.3416
52.58 -117.339
52.6 -117.3364
52.62 -117.3338
52.64 -117.3312
52.66 -117.3286
52.68 -117.326
52.7 -117.3234
52.72 -117.3208
52.74 -117.3182
52.76 -117.3156
52.78 -117.313
52.8 -117.3104
52.82 -117.3078
52.84 -117.3052
52.86 -117.3026
52.88 -117.3
52.9 -117.2973
52.92 -117.2947
52.94 -117.2921
52.96 -117.2895
52.98 -117.2869
53 -117.2843
53.02 -117.2816
53.04 -117.279
53.06 -117.2764
53.08 -117.2738
53.1 -117.2712
53.12 -117.2685
53.14 -117.2659
53.16 -117.2633
53.18 -117.2607
53.2 -117.258
53.22 -117.2554
53.24 -117.2528
53.26 -117.2501
53.28 -117.2475
53.3 -117.2449
53.32 -117.2423
53.34 -117.2396
53.36 -117.237
53.38 -117.2343
53.4 -117.2317
53.42 -117.2291
53.44 -117.2264
53.46 -117.2238
53.48 -117.2211
53.5 -117.2185
53.52 -117.2159
53.54 -117.2132
53.56 -117.2106
53.58 -117.2079
53.6 -117.2053
53.62 -117.2026
53.64 -117.2
53.66 -117.1973
53.68 -117.1947
53.7 -117.192
53.72 -117.1894
53.74 -117.1867
53.76 -117.1841
53.78 -117.1814
53.8 -117.1787
53.82 -117.1761
53.84 -117.1734
53.86 -117.1708
53.88 -117.1681
53.9 -117.1654
53.92 -117.1628
53.94 -117.1601
53.96 -117.1575
53.98 -117.1548
54 -117.1521
54.02 -117.1495
54.04 -117.1468
54.06 -117.1441
54.08 -117.1414
54.1 -117.1388
54.12 -117.1361
54.14 -117.1334
54.16 -117.1308
54.18 -117.1281
54.2 -117.1254
54.22 -117.1227
54.24 -117.12
54.26 -117.1174
54.28 -117.1147
54.3 -117.112
54.32 -117.1093
54.34 -117.1066
54.36 -117.104
54.38 -117.1013
54.4 -117.0986
54.42 -117.0959
54.44 -117.0932
54.46 -117.0905
54.48 -117.0878
54.5 -117.0852
54.52 -117.0825
54.54 -117.0798
54.56 -117.0771
54.58 -117.0744
54.6 -117.0717
54.62 -117.069
54.64 -117.0663
54.66 -117.0636
54.68 -117.0609
54.7 -117.0582
54.72 -117.0555
54.74 -117.0528
54.76 -117.0501
54.78 -117.0474
54.8 -117.0447
54.82 -117.042
54.84 -117.0393
54.86 -117.0366
54.88 -117.0339
54.9 -117.0312
54.92 -117.0285
54.94 -117.0258
54.96 -117.0231
54.98 -117.0204
55 -117.0177
55.02 -117.0149
55.04 -117.0122
55.06 -117.0095
55.08 -117.0068
55.1 -117.0041
55.12 -117.0014
55.14 -116.9987
55.16 -116.9959
55.18 -116.9932
55.2 -116.9905
55.22 -116.9878
55.24 -116.9851
55.26 -116.9823
55.28 -116.9796
55.3 -116.9769
55.32 -116.9742
55.34 -116.9715
55.36 -116.9687
55.38 -116.966
55.4 -116.9633
55.42 -116.9605
55.44 -116.9578
55.46 -116.9551
55.48 -116.9524
55.5 -116.9496
55.52 -116.9469
55.54 -116.9442
55.56 -116.9414
55.58 -116.9387
55.6 -116.936
55.62 -116.9332
55.64 -116.9305
55.66 -116.9278
55.68 -116.925
55.7 -116.9223
55.72 -116.9196
55.74 -116.9168
55.76 -116.9141
55.78 -116.9113
55.8 -116.9086
55.82 -116.9058
55.84 -116.9031
55.86 -116.9004
55.88 -116.8976
55.9 -116.8949
55.92 -116.8921
55.94 -116.8894
55.96 -116.8866
55.98 -116.8839
56 -116.8811
56.02 -116.8784
56.04 -116.8756
56.06 -116.8729
56.08 -116.8701
56.1 -116.8674
56.12 -116.8646
56.14 -116.8619
56.16 -116.8591
56.18 -116.8564
56.2 -116.8536
56.22 -116.8509
56.24 -116.8481
56.26 -116.8453
56.28 -116.8426
56.3 -116.8398
56.32 -116.8371
56.34 -116.8343
56.36 -116.8315
56.38 -116.8288
56.4 -116.826
56.42 -116.8233
56.44 -116.8205
56.46 -116.8177
56.48 -116.815
56.5 -116.8122
56.52 -116.8094
56.54 -116.8067
56.56 -116.8039
56.58 -116.8011
56.6 -116.7984
56.62 -116.7956
56.64 -116.7928
56.66 -116.79
56.68 -116.7873
56.7 -116.7845
56.72 -116.7817
56.74 -116.7789
56.76 -116.7762
56.78 -116.7734
56.8 -116.7706
56.82 -116.7678
56.84 -116.7651
56.86 -116.7623
56.88 -116.7595
56.9 -116.7567
56.92 -116.754
56.94 -116.7512
56.96 -116.7484
56.98 -116.7456
57 -116.7428
57.02 -116.74
57.04 -116.7373
57.06 -116.7345
57.08 -116.7317
57.1 -116.7289
57.12 -116.7261
57.14 -116.7233
57.16 -116.7205
57.18 -116.7178
57.2 -116.715
57.22 -116.7122
57.24 -116.7094
57.26 -116.7066
57.28 -116.7038
57.3 -116.701
57.32 -116.6982
57.34 -116.6954
57.36 -116.6926
57.38 -116.6898
57.4 -116.6871
57.42 -116.6843
57.44 -116.6815
57.46 -116.6787
57.48 -116.6759
57.5 -116.6731
57.52 -116.6703
57.54 -116.6675
57.56 -116.6647
57.58 -116.6619
57.6 -116.6591
57.62 -116.6563
57.64 -116.6535
57.66 -116.6507
57.68 -116.6479
57.7 -116.6451
57.72 -116.6423
57.74 -116.6395
57.76 -116.6367
57.78 -116.6338
57.8 -116.631
57.82 -116.6282
57.84 -116.6254
57.86 -116.6226
57.88 -116.6198
57.9 -116.617
57.92 -116.6142
57.94 -116.6114
57.96 -116.6086
57.98 -116.6058
58 -116.603
58.02 -116.6001
58.04 -116.5973
58.06 -116.5945
58.08 -116.5917
58.1 -116.5889
58.12 -116.5861
58.14 -116.5833
58.16 -116.5804
58.18 -116.5776
58.2 -116.5748
58.22 -116.572
58.24 -116.5692
58.26 -116.5664
58.28 -116.5635
58.3 -116.5607
58.32 -116.5579
58.34 -116.5551
58.36 -116.5523
58.38 -116.5494
58.4 -116.5466
58.42 -116.5438
58.44 -116.541
58.46 -116.5381
58.48 -116.5353
58.5 -116.5325
58.52 -116.5297
58.54 -116.5268
58.56 -116.524
58.58 -116.5212
58.6 -116.5184
58.62 -116.5155
58.64 -116.5127
58.66 -116.5099
58.68 -116.507
58.7 -116.5042
58.72 -116.5014
58.74 -116.4986
58.76 -116.4957
58.78 -116.4929
58.8 -116.4901
58.82 -116.4872
58.84 -116.4844
58.86 -116.4816
58.88 -116.4787
58.9 -116.4759
58.92 -116.4731
58.94 -116.4702
58.96 -116.4674
58.98 -116.4645
59 -116.4617
59.02 -116.4589
59.04 -116.456
59.06 -116.4532
59.08 -116.4504
59.1 -116.4475
59.12 -116.4447
59.14 -116.4418
59.16 -116.439
59.18 -116.4362
59.2 -116.4333
59.22 -116.4305
59.24 -116.4276
59.26 -116.4248
59.28 -116.4219
59.3 -116.4191
59.32 -116.4163
59.34 -116.4134
59.36 -116.4106
59.38 -116.4077
59.4 -116.4049
59.42 -116.402
59.44 -116.3992
59.46 -116.3963
59.48 -116.3935
59.5 -116.3906
59.52 -116.3878
59.54 -116.3849
59.56 -116.3821
59.58 -116.3792
59.6 -116.3764
59.62 -116.3735
59.64 -116.3707
59.66 -116.3678
59.68 -116.365
59.7 -116.3621
59.72 -116.3593
59.74 -116.3564
59.76 -116.3536
59.78 -116.3507
59.8 -116.3479
59.82 -116.345
59.84 -116.3422
59.86 -116.3393
59.88 -116.3364
59.9 -116.3336
59.92 -116.3307
59.94 -116.3279
59.96 -116.325
59.98 -116.3222
60 -116.3193
60.02 -116.3164
60.04 -116.3136
60.06 -116.3107
60.08 -116.3079
60.1 -116.305
60.12 -116.3021
60.14 -116.2993
60.16 -116.2964
60.18 -116.2935
60.2 -116.2907
60.22 -116.2878
60.24 -116.285
60.26 -116.2821
60.28 -116.2792
60.3 -116.2764
60.32 -116.2735
60.34 -116.2706
60.36 -116.2678
60.38 -116.2649
60.4 -116.262
60.42 -116.2592
60.44 -116.2563
60.46 -116.2534
60.48 -116.2506
60.5 -116.2477
60.52 -116.2448
60.54 -116.242
60.56 -116.2391
60.58 -116.2362
60.6 -116.2333
60.62 -116.2305
60.64 -116.2276
60.66 -116.2247
60.68 -116.2219
60.7 -116.219
60.72 -116.2161
60.74 -116.2132
60.76 -116.2104
60.78 -116.2075
60.8 -116.2046
60.82 -116.2017
60.84 -116.1989
60.86 -116.196
60.88 -116.1931
60.9 -116.1902
60.92 -116.1874
60.94 -116.1845
60.96 -116.1816
60.98 -116.1787
61 -116.1759
61.02 -116.173
61.04 -116.1701
61.06 -116.1672
61.08 -116.1644
61.1 -116.1615
61.12 -116.1586
61.14 -116.1557
61.16 -116.1528
61.18 -116.15
61.2 -116.1471
61.22 -116.1442
61.24 -116.1413
61.26 -116.1384
61.28 -116.1355
61.3 -116.1327
61.32 -116.1298
61.34 -116.1269
61.36 -116.124
61.38 -116.1211
61.4 -116.1182
61.42 -116.1154
61.44 -116.1125
61.46 -116.1096
61.48 -116.1067
61.5 -116.1038
61.52 -116.1009
61.54 -116.098
61.56 -116.0952
61.58 -116.0923
61.6 -116.0894
61.62 -116.0865
61.64 -116.0836
61.66 -116.0807
61.68 -116.0778
61.7 -116.0749
61.72 -116.0721
61.74 -116.0692
61.76 -116.0663
61.78 -116.0634
61.8 -116.0605
61.82 -116.0576
61.84 -116.0547
61.86 -116.0518
61.88 -116.0489
61.9 -116.046
61.92 -116.0431
61.94 -116.0403
61.96 -116.0374
61.98 -116.0345
62 -116.0316
62.02 -116.0287
62.04 -116.0258
62.06 -116.0229
62.08 -116.02
62.1 -116.0171
62.12 -116.0142
62.14 -116.0113
62.16 -116.0084
62.18 -116.0055
62.2 -116.0026
62.22 -115.9997
62.24 -115.9968
62.26 -115.9939
62.28 -115.991
62.3 -115.9881
62.32 -115.9852
62.34 -115.9823
62.36 -115.9794
62.38 -115.9765
62.4 -115.9736
62.42 -115.9707
62.44 -115.9679
62.46 -115.965
62.48 -115.9621
62.5 -115.9592
62.52 -115.9562
62.54 -115.9533
62.56 -115.9504
62.58 -115.9475
62.6 -115.9446
62.62 -115.9417
62.64 -115.9388
62.66 -115.9359
62.68 -115.933
62.7 -115.9301
62.72 -115.9272
62.74 -115.9243
62.76 -115.9214
62.78 -115.9185
62.8 -115.9156
62.82 -115.9127
62.84 -115.9098
62.86 -115.9069
62.88 -115.904
62.9 -115.9011
62.92 -115.8982
62.94 -115.8953
62.96 -115.8924
62.98 -115.8895
63 -115.8866
63.02 -115.8837
63.04 -115.8807
63.06 -115.8778
63.08 -115.8749
63.1 -115.872
63.12 -115.8691
63.14 -115.8662
63.16 -115.8633
63.18 -115.8604
63.2 -115.8575
63.22 -115.8546
63.24 -115.8517
63.26 -115.8488
63.28 -115.8458
63.3 -115.8429
63.32 -115.84
63.34 -115.8371
63.36 -115.8342
63.38 -115.8313
63.4 -115.8284
63.42 -115.8255
63.44 -115.8226
63.46 -115.8196
63.48 -115.8167
63.5 -115.8138
63.52 -115.8109
63.54 -115.808
63.56 -115.8051
63.58 -115.8022
63.6 -115.7993
63.62 -115.7963
63.64 -115.7934
63.66 -115.7905
63.68 -115.7876
63.7 -115.7847
63.72 -115.7818
63.74 -115.7789
63.76 -115.7759
63.78 -115.773
63.8 -115.7701
63.82 -115.7672
63.84 -115.7643
63.86 -115.7614
63.88 -115.7584
63.9 -115.7555
63.92 -115.7526
63.94 -115.7497
63.96 -115.7468
63.98 -115.7439
64 -115.7409
64.02 -115.738
64.04 -115.7351
64.06 -115.7322
64.08 -115.7293
64.1 -115.7264
64.12 -115.7234
64.14 -115.7205
64.16 -115.7176
64.18 -115.7147
64.2 -115.7118
64.22 -115.7088
64.24 -115.7059
64.26 -115.703
64.28 -115.7001
64.3 -115.6972
64.32 -115.6942
64.34 -115.6913
64.36 -115.6884
64.38 -115.6855
64.4 -115.6826
64.42 -115.6796
64.44 -115.6767
64.46 -115.6738
64.48 -115.6709
64.5 -115.6679
64.52 -115.665
64.54 -115.6621
64.56 -115.6592
64.58 -115.6563
64.6 -115.6533
64.62 -115.6504
64.64 -115.6475
64.66 -115.6446
64.68 -115.6416
64.7 -115.6387
64.72 -115.6358
64.74 -115.6329
64.76 -115.6299
64.78 -115.627
64.8 -115.6241
64.82 -115.6212
64.84 -115.6182
64.86 -115.6153
64.88 -115.6124
64.9 -115.6095
64.92 -115.6065
64.94 -115.6036
64.96 -115.6007
64.98 -115.5978
65 -115.5948
65.02 -115.5919
65.04 -115.589
65.06 -115.5861
65.08 -115.5831
65.1 -115.5802
65.12 -115.5773
65.14 -115.5744
65.16 -115.5714
65.18 -115.5685
65.2 -115.5656
65.22 -115.5626
65.24 -115.5597
65.26 -115.5568
65.28 -115.5539
65.3 -115.5509
65.32 -115.548
65.34 -115.5451
65.36 -115.5421
65.38 -115.5392
65.4 -115.5363
65.42 -115.5334
65.44 -115.5304
65.46 -115.5275
65.48 -115.5246
65.5 -115.5216
65.52 -115.5187
65.54 -115.5158
65.56 -115.5128
65.58 -115.5099
65.6 -115.507
65.62 -115.5041
65.64 -115.5011
65.66 -115.4982
65.68 -115.4953
65.7 -115.4923
65.72 -115.4894
65.74 -115.4865
65.76 -115.4835
65.78 -115.4806
65.8 -115.4777
65.82 -115.4747
65.84 -115.4718
65.86 -115.4689
65.88 -115.4659
65.9 -115.463
65.92 -115.4601
65.94 -115.4571
65.96 -115.4542
65.98 -115.4513
66 -115.4483
66.02 -115.4454
66.04 -115.4425
66.06 -115.4395
66.08 -115.4366
66.1 -115.4337
66.12 -115.4307
66.14 -115.4278
66.16 -115.4249
66.18 -115.4219
66.2 -115.419
66.22 -115.4161
66.24 -115.4131
66.26 -115.4102
66.28 -115.4073
66.3 -115.4043
66.32 -115.4014
66.34 -115.3985
66.36 -115.3955
66.38 -115.3926
66.4 -115.3897
66.42 -115.3867
66.44 -115.3838
66.46 -115.3809
66.48 -115.3779
66.5 -115.375
66.52 -115.372
66.54 -115.3691
66.56 -115.3662
66.58 -115.3632
66.6 -115.3603
66.62 -115.3574
66.64 -115.3544
66.66 -115.3515
66.68 -115.3486
66.7 -115.3456
66.72 -115.3427
66.74 -115.3397
66.76 -115.3368
66.78 -115.3339
66.8 -115.3309
66.82 -115.328
66.84 -115.3251
66.86 -115.3221
66.88 -115.3192
66.9 -115.3162
66.92 -115.3133
66.94 -115.3104
66.96 -115.3074
66.98 -115.3045
67 -115.3016
67.02 -115.2986
67.04 -115.2957
67.06 -115.2927
67.08 -115.2898
67.1 -115.2869
67.12 -115.2839
67.14 -115.281
67.16 -115.278
67.18 -115.2751
67.2 -115.2722
67.22 -115.2692
67.24 -115.2663
67.26 -115.2633
67.28 -115.2604
67.3 -115.2575
67.32 -115.2545
67.34 -115.2516
67.36 -115.2486
67.38 -115.2457
67.4 -115.2428
67.42 -115.2398
67.44 -115.2369
67.46 -115.234
67.48 -115.231
67.5 -115.2281
67.52 -115.2251
67.54 -115.2222
67.56 -115.2192
67.58 -115.2163
67.6 -115.2134
67.62 -115.2104
67.64 -115.2075
67.66 -115.2045
67.68 -115.2016
67.7 -115.1987
67.72 -115.1957
67.74 -115.1928
67.76 -115.1898
67.78 -115.1869
67.8 -115.184
67.82 -115.181
67.84 -115.1781
67.86 -115.1751
67.88 -115.1722
67.9 -115.1693
67.92 -115.1663
67.94 -115.1634
67.96 -115.1604
67.98 -115.1575
68 -115.1545
68.02 -115.1516
68.04 -115.1487
68.06 -115.1457
68.08 -115.1428
68.1 -115.1398
68.12 -115.1369
68.14 -115.1339
68.16 -115.131
68.18 -115.1281
68.2 -115.1251
68.22 -115.1222
68.24 -115.1192
68.26 -115.1163
68.28 -115.1134
68.3 -115.1104
68.32 -115.1075
68.34 -115.1045
68.36 -115.1016
68.38 -115.0986
68.4 -115.0957
68.42 -115.0928
68.44 -115.0898
68.46 -115.0869
68.48 -115.0839
68.5 -115.081
68.52 -115.078
68.54 -115.0751
68.56 -115.0722
68.58 -115.0692
68.6 -115.0663
68.62 -115.0633
68.64 -115.0604
68.66 -115.0574
68.68 -115.0545
68.7 -115.0515
68.72 -115.0486
68.74 -115.0457
68.76 -115.0427
68.78 -115.0398
68.8 -115.0368
68.82 -115.0339
68.84 -115.0309
68.86 -115.028
68.88 -115.0251
68.9 -115.0221
68.92 -115.0192
68.94 -115.0162
68.96 -115.0133
68.98 -115.0103
69 -115.0074
69.02 -115.0044
69.04 -115.0015
69.06 -114.9986
69.08 -114.9956
69.1 -114.9927
69.12 -114.9897
69.14 -114.9868
69.16 -114.9838
69.18 -114.9809
69.2 -114.978
69.22 -114.975
69.24 -114.9721
69.26 -114.9691
69.28 -114.9662
69.3 -114.9632
69.32 -114.9603
69.34 -114.9573
69.36 -114.9544
69.38 -114.9515
69.4 -114.9485
69.42 -114.9456
69.44 -114.9426
69.46 -114.9397
69.48 -114.9367
69.5 -114.9338
69.52 -114.9308
69.54 -114.9279
69.56 -114.925
69.58 -114.922
69.6 -114.9191
69.62 -114.9161
69.64 -114.9132
69.66 -114.9102
69.68 -114.9073
69.7 -114.9043
69.72 -114.9014
69.74 -114.8985
69.76 -114.8955
69.78 -114.8926
69.8 -114.8896
69.82 -114.8867
69.84 -114.8837
69.86 -114.8808
69.88 -114.8778
69.9 -114.8749
69.92 -114.8719
69.94 -114.869
69.96 -114.8661
69.98 -114.8631
70 -114.8602
70.02 -114.8572
70.04 -114.8543
70.06 -114.8513
70.08 -114.8484
70.1 -114.8454
70.12 -114.8425
70.14 -114.8396
70.16 -114.8366
70.18 -114.8337
70.2 -114.8307
70.22 -114.8278
70.24 -114.8248
70.26 -114.8219
70.28 -114.8189
70.3 -114.816
70.32 -114.8131
70.34 -114.8101
70.36 -114.8072
70.38 -114.8042
70.4 -114.8013
70.42 -114.7983
70.44 -114.7954
70.46 -114.7924
70.48 -114.7895
70.5 -114.7865
70.52 -114.7836
70.54 -114.7807
70.56 -114.7777
70.58 -114.7748
70.6 -114.7718
70.62 -114.7689
70.64 -114.7659
70.66 -114.763
70.68 -114.76
70.7 -114.7571
70.72 -114.7542
70.74 -114.7512
70.76 -114.7483
70.78 -114.7453
70.8 -114.7424
70.82 -114.7394
70.84 -114.7365
70.86 -114.7335
70.88 -114.7306
70.9 -114.7277
70.92 -114.7247
70.94 -114.7218
70.96 -114.7188
70.98 -114.7159
71 -114.7129
71.02 -114.71
71.04 -114.707
71.06 -114.7041
71.08 -114.7012
71.1 -114.6982
71.12 -114.6953
71.14 -114.6923
71.16 -114.6894
71.18 -114.6864
71.2 -114.6835
71.22 -114.6805
71.24 -114.6776
71.26 -114.6747
71.28 -114.6717
71.3 -114.6688
71.32 -114.6658
71.34 -114.6629
71.36 -114.6599
71.38 -114.657
71.4 -114.654
71.42 -114.6511
71.44 -114.6482
71.46 -114.6452
71.48 -114.6423
71.5 -114.6393
71.52 -114.6364
71.54 -114.6334
71.56 -114.6305
71.58 -114.6275
71.6 -114.6246
71.62 -114.6217
71.64 -114.6187
71.66 -114.6158
71.68 -114.6128
71.7 -114.6099
71.72 -114.6069
71.74 -114.604
71.76 -114.6011
71.78 -114.5981
71.8 -114.5952
71.82 -114.5922
71.84 -114.5893
71.86 -114.5863
71.88 -114.5834
71.9 -114.5805
71.92 -114.5775
71.94 -114.5746
71.96 -114.5716
71.98 -114.5687
72 -114.5657
72.02 -114.5628
72.04 -114.5598
72.06 -114.5569
72.08 -114.554
72.1 -114.551
72.12 -114.5481
72.14 -114.5451
72.16 -114.5422
72.18 -114.5392
72.2 -114.5363
72.22 -114.5334
72.24 -114.5304
72.26 -114.5275
72.28 -114.5245
72.3 -114.5216
72.32 -114.5186
72.34 -114.5157
72.36 -114.5128
72.38 -114.5098
72.4 -114.5069
72.42 -114.5039
72.44 -114.501
72.46 -114.4981
72.48 -114.4951
72.5 -114.4922
72.52 -114.4892
72.54 -114.4863
72.56 -114.4833
72.58 -114.4804
72.6 -114.4775
72.62 -114.4745
72.64 -114.4716
72.66 -114.4686
72.68 -114.4657
72.7 -114.4627
72.72 -114.4598
72.74 -114.4569
72.76 -114.4539
72.78 -114.451
72.8 -114.448
72.82 -114.4451
72.84 -114.4422
72.86 -114.4392
72.88 -114.4363
72.9 -114.4333
72.92 -114.4304
72.94 -114.4275
72.96 -114.4245
72.98 -114.4216
73 -114.4186
73.02 -114.4157
73.04 -114.4127
73.06 -114.4098
73.08 -114.4069
73.1 -114.4039
73.12 -114.401
73.14 -114.398
73.16 -114.3951
73.18 -114.3922
73.2 -114.3892
73.22 -114.3863
73.24 -114.3833
73.26 -114.3804
73.28 -114.3775
73.3 -114.3745
73.32 -114.3716
73.34 -114.3686
73.36 -114.3657
73.38 -114.3628
73.4 -114.3598
73.42 -114.3569
73.44 -114.3539
73.46 -114.351
73.48 -114.3481
73.5 -114.3451
73.52 -114.3422
73.54 -114.3392
73.56 -114.3363
73.58 -114.3334
73.6 -114.3304
73.62 -114.3275
73.64 -114.3246
73.66 -114.3216
73.68 -114.3187
73.7 -114.3157
73.72 -114.3128
73.74 -114.3099
73.76 -114.3069
73.78 -114.304
73.8 -114.301
73.82 -114.2981
73.84 -114.2952
73.86 -114.2922
73.88 -114.2893
73.9 -114.2864
73.92 -114.2834
73.94 -114.2805
73.96 -114.2775
73.98 -114.2746
74 -114.2717
74.02 -114.2687
74.04 -114.2658
74.06 -114.2629
74.08 -114.2599
74.1 -114.257
74.12 -114.254
74.14 -114.2511
74.16 -114.2482
74.18 -114.2452
74.2 -114.2423
74.22 -114.2394
74.24 -114.2364
74.26 -114.2335
74.28 -114.2305
74.3 -114.2276
74.32 -114.2247
74.34 -114.2217
74.36 -114.2188
74.38 -114.2159
74.4 -114.2129
74.42 -114.21
74.44 -114.2071
74.46 -114.2041
74.48 -114.2012
74.5 -114.1982
74.52 -114.1953
74.54 -114.1924
74.56 -114.1894
74.58 -114.1865
74.6 -114.1836
74.62 -114.1806
74.64 -114.1777
74.66 -114.1748
74.68 -114.1718
74.7 -114.1689
74.72 -114.166
74.74 -114.163
74.76 -114.1601
74.78 -114.1572
74.8 -114.1542
74.82 -114.1513
74.84 -114.1483
74.86 -114.1454
74.88 -114.1425
74.9 -114.1395
74.92 -114.1366
74.94 -114.1337
74.96 -114.1307
74.98 -114.1278
75 -114.1249
75.02 -114.1219
75.04 -114.119
75.06 -114.1161
75.08 -114.1131
75.1 -114.1102
75.12 -114.1073
75.14 -114.1043
75.16 -114.1014
75.18 -114.0985
75.2 -114.0955
75.22 -114.0926
75.24 -114.0897
75.26 -114.0867
75.28 -114.0838
75.3 -114.0809
75.32 -114.0779
75.34 -114.075
75.36 -114.0721
75.38 -114.0692
75.4 -114.0662
75.42 -114.0633
75.44 -114.0604
75.46 -114.0574
75.48 -114.0545
75.5 -114.0516
75.52 -114.0486
75.54 -114.0457
75.56 -114.0428
75.58 -114.0398
75.6 -114.0369
75.62 -114.034
75.64 -114.031
75.66 -114.0281
75.68 -114.0252
75.7 -114.0223
75.72 -114.0193
75.74 -114.0164
75.76 -114.0135
75.78 -114.0105
75.8 -114.0076
75.82 -114.0047
75.84 -114.0017
75.86 -113.9988
75.88 -113.9959
75.9 -113.9929
75.92 -113.99
75.94 -113.9871
75.96 -113.9842
75.98 -113.9812
76 -113.9783
76.02 -113.9754
76.04 -113.9724
76.06 -113.9695
76.08 -113.9666
76.1 -113.9637
76.12 -113.9607
76.14 -113.9578
76.16 -113.9549
76.18 -113.9519
76.2 -113.949
76.22 -113.9461
76.24 -113.9432
76.26 -113.9402
76.28 -113.9373
76.3 -113.9344
76.32 -113.9315
76.34 -113.9285
76.36 -113.9256
76.38 -113.9227
76.4 -113.9197
76.42 -113.9168
76.44 -113.9139
76.46 -113.911
76.48 -113.908
76.5 -113.9051
76.52 -113.9022
76.54 -113.8993
76.56 -113.8963
76.58 -113.8934
76.6 -113.8905
76.62 -113.8876
76.64 -113.8846
76.66 -113.8817
76.68 -113.8788
76.7 -113.8758
76.72 -113.8729
76.74 -113.87
76.76 -113.8671
76.78 -113.8641
76.8 -113.8612
76.82 -113.8583
76.84 -113.8554
76.86 -113.8524
76.88 -113.8495
76.9 -113.8466
76.92 -113.8437
76.94 -113.8408
76.96 -113.8378
76.98 -113.8349
77 -113.832
77.02 -113.8291
77.04 -113.8261
77.06 -113.8232
77.08 -113.8203
77.1 -113.8174
77.12 -113.8144
77.14 -113.8115
77.16 -113.8086
77.18 -113.8057
77.2 -113.8027
77.22 -113.7998
77.24 -113.7969
77.26 -113.794
77.28 -113.7911
77.3 -113.7881
77.32 -113.7852
77.34 -113.7823
77.36 -113.7794
77.38 -113.7764
77.4 -113.7735
77.42 -113.7706
77.44 -113.7677
77.46 -113.7648
77.48 -113.7618
77.5 -113.7589
77.52 -113.756
77.54 -113.7531
77.56 -113.7502
77.58 -113.7472
77.6 -113.7443
77.62 -113.7414
77.64 -113.7385
77.66 -113.7356
77.68 -113.7326
77.7 -113.7297
77.72 -113.7268
77.74 -113.7239
77.76 -113.721
77.78 -113.718
77.8 -113.7151
77.82 -113.7122
77.84 -113.7093
77.86 -113.7064
77.88 -113.7034
77.9 -113.7005
77.92 -113.6976
77.94 -113.6947
77.96 -113.6918
77.98 -113.6889
78 -113.6859
78.02 -113.683
78.04 -113.6801
78.06 -113.6772
78.08 -113.6743
78.1 -113.6713
78.12 -113.6684
78.14 -113.6655
78.16 -113.6626
78.18 -113.6597
78.2 -113.6568
78.22 -113.6538
78.24 -113.6509
78.26 -113.648
78.28 -113.6451
78.3 -113.6422
78.32 -113.6393
78.34 -113.6363
78.36 -113.6334
78.38 -113.6305
78.4 -113.6276
78.42 -113.6247
78.44 -113.6218
78.46 -113.6189
78.48 -113.6159
78.5 -113.613
78.52 -113.6101
78.54 -113.6072
78.56 -113.6043
78.58 -113.6014
78.6 -113.5985
78.62 -113.5955
78.64 -113.5926
78.66 -113.5897
78.68 -113.5868
78.7 -113.5839
78.72 -113.581
78.74 -113.5781
78.76 -113.5751
78.78 -113.5722
78.8 -113.5693
78.82 -113.5664
78.84 -113.5635
78.86 -113.5606
78.88 -113.5577
78.9 -113.5548
78.92 -113.5518
78.94 -113.5489
78.96 -113.546
78.98 -113.5431
79 -113.5402
79.02 -113.5373
79.04 -113.5344
79.06 -113.5315
79.08 -113.5286
79.1 -113.5256
79.12 -113.5227
79.14 -113.5198
79.16 -113.5169
79.18 -113.514
79.2 -113.5111
79.22 -113.5082
79.24 -113.5053
79.26 -113.5024
79.28 -113.4995
79.3 -113.4965
79.32 -113.4936
79.34 -113.4907
79.36 -113.4878
79.38 -113.4849
79.4 -113.482
79.42 -113.4791
79.44 -113.4762
79.46 -113.4733
79.48 -113.4704
79.5 -113.4675
79.52 -113.4645
79.54 -113.4616
79.56 -113.4587
79.58 -113.4558
79.6 -113.4529
79.62 -113.45
79.64 -113.4471
79.66 -113.4442
79.68 -113.4413
79.7 -113.4384
79.72 -113.4355
79.74 -113.4326
79.76 -113.4297
79.78 -113.4268
79.8 -113.4238
79.82 -113.4209
79.84 -113.418
79.86 -113.4151
79.88 -113.4122
79.9 -113.4093
79.92 -113.4064
79.94 -113.4035
79.96 -113.4006
79.98 -113.3977
80 -113.3948
80.02 -113.3919
80.04 -113.389
80.06 -113.3861
80.08 -113.3832
80.1 -113.3803
80.12 -113.3774
80.14 -113.3745
80.16 -113.3716
80.18 -113.3687
80.2 -113.3658
80.22 -113.3629
80.24 -113.36
80.26 -113.357
80.28 -113.3541
80.3 -113.3512
80.32 -113.3483
80.34 -113.3454
80.36 -113.3425
80.38 -113.3396
80.4 -113.3367
80.42 -113.3338
80.44 -113.3309
80.46 -113.328
80.48 -113.3251
80.5 -113.3222
80.52 -113.3193
80.54 -113.3164
80.56 -113.3135
80.58 -113.3106
80.6 -113.3077
80.62 -113.3048
80.64 -113.3019
80.66 -113.299
80.68 -113.2961
80.7 -113.2932
80.72 -113.2903
80.74 -113.2874
80.76 -113.2845
80.78 -113.2816
80.8 -113.2787
80.82 -113.2758
80.84 -113.2729
80.86 -113.27
80.88 -113.2671
80.9 -113.2642
80.92 -113.2613
80.94 -113.2584
80.96 -113.2555
80.98 -113.2526
81 -113.2497
81.02 -113.2469
81.04 -113.244
81.06 -113.2411
81.08 -113.2382
81.1 -113.2353
81.12 -113.2324
81.14 -113.2295
81.16 -113.2266
81.18 -113.2237
81.2 -113.2208
81.22 -113.2179
81.24 -113.215
81.26 -113.2121
81.28 -113.2092
81.3 -113.2063
81.32 -113.2034
81.34 -113.2005
81.36 -113.1976
81.38 -113.1947
81.4 -113.1918
81.42 -113.1889
81.44 -113.186
81.46 -113.1832
81.48 -113.1803
81.5 -113.1774
81.52 -113.1745
81.54 -113.1716
81.56 -113.1687
81.58 -113.1658
81.6 -113.1629
81.62 -113.16
81.64 -113.1571
81.66 -113.1542
81.68 -113.1513
81.7 -113.1484
81.72 -113.1455
81.74 -113.1427
81.76 -113.1398
81.78 -113.1369
81.8 -113.134
81.82 -113.1311
81.84 -113.1282
81.86 -113.1253
81.88 -113.1224
81.9 -113.1195
81.92 -113.1166
81.94 -113.1137
81.96 -113.1109
81.98 -113.108
82 -113.1051
82.02 -113.1022
82.04 -113.0993
82.06 -113.0964
82.08 -113.0935
82.1 -113.0906
82.12 -113.0877
82.14 -113.0849
82.16 -113.082
82.18 -113.0791
82.2 -113.0762
82.22 -113.0733
82.24 -113.0704
82.26 -113.0675
82.28 -113.0646
82.3 -113.0618
82.32 -113.0589
82.34 -113.056
82.36 -113.0531
82.38 -113.0502
82.4 -113.0473
82.42 -113.0444
82.44 -113.0415
82.46 -113.0387
82.48 -113.0358
82.5 -113.0329
82.52 -113.03
82.54 -113.0271
82.56 -113.0242
82.58 -113.0213
82.6 -113.0185
82.62 -113.0156
82.64 -113.0127
82.66 -113.0098
82.68 -113.0069
82.7 -113.004
82.72 -113.0012
82.74 -112.9983
82.76 -112.9954
82.78 -112.9925
82.8 -112.9896
82.82 -112.9867
82.84 -112.9839
82.86 -112.981
82.88 -112.9781
82.9 -112.9752
82.92 -112.9723
82.94 -112.9694
82.96 -112.9666
82.98 -112.9637
83 -112.9608
83.02 -112.9579
83.04 -112.955
83.06 -112.9522
83.08 -112.9493
83.1 -112.9464
83.12 -112.9435
83.14 -112.9406
83.16 -112.9378
83.18 -112.9349
83.2 -112.932
83.22 -112.9291
83.24 -112.9262
83.26 -112.9234
83.28 -112.9205
83.3 -112.9176
83.32 -112.9147
83.34 -112.9118
83.36 -112.909
83.38 -112.9061
83.4 -112.9032
83.42 -112.9003
83.44 -112.8975
83.46 -112.8946
83.48 -112.8917
83.5 -112.8888
83.52 -112.8859
83.54 -112.8831
83.56 -112.8802
83.58 -112.8773
83.6 -112.8744
83.62 -112.8716
83.64 -112.8687
83.66 -112.8658
83.68 -112.8629
83.7 -112.8601
83.72 -112.8572
83.74 -112.8543
83.76 -112.8514
83.78 -112.8486
83.8 -112.8457
83.82 -112.8428
83.84 -112.8399
83.86 -112.8371
83.88 -112.8342
83.9 -112.8313
83.92 -112.8284
83.94 -112.8256
83.96 -112.8227
83.98 -112.8198
84 -112.8169
84.02 -112.8141
84.04 -112.8112
84.06 -112.8083
84.08 -112.8055
84.1 -112.8026
84.12 -112.7997
84.14 -112.7968
84.16 -112.794
84.18 -112.7911
84.2 -112.7882
84.22 -112.7853
84.24 -112.7825
84.26 -112.7796
84.28 -112.7767
84.3 -112.7739
84.32 -112.771
84.34 -112.7681
84.36 -112.7653
84.38 -112.7624
84.4 -112.7595
84.42 -112.7566
84.44 -112.7538
84.46 -112.7509
84.48 -112.748
84.5 -112.7452
84.52 -112.7423
84.54 -112.7394
84.56 -112.7366
84.58 -112.7337
84.6 -112.7308
84.62 -112.728
84.64 -112.7251
84.66 -112.7222
84.68 -112.7194
84.7 -112.7165
84.72 -112.7136
84.74 -112.7108
84.76 -112.7079
84.78 -112.705
84.8 -112.7022
84.82 -112.6993
84.84 -112.6964
84.86 -112.6936
84.88 -112.6907
84.9 -112.6878
84.92 -112.685
84.94 -112.6821
84.96 -112.6792
84.98 -112.6764
85 -112.6735
85.02 -112.6706
85.04 -112.6678
85.06 -112.6649
85.08 -112.6621
85.1 -112.6592
85.12 -112.6563
85.14 -112.6535
85.16 -112.6506
85.18 -112.6477
85.2 -112.6449
85.22 -112.642
85.24 -112.6391
85.26 -112.6363
85.28 -112.6334
85.3 -112.6306
85.32 -112.6277
85.34 -112.6248
85.36 -112.622
85.38 -112.6191
85.4 -112.6163
85.42 -112.6134
85.44 -112.6105
85.46 -112.6077
85.48 -112.6048
85.5 -112.602
85.52 -112.5991
85.54 -112.5962
85.56 -112.5934
85.58 -112.5905
85.6 -112.5877
85.62 -112.5848
85.64 -112.5819
85.66 -112.5791
85.68 -112.5762
85.7 -112.5734
85.72 -112.5705
85.74 -112.5677
85.76 -112.5648
85.78 -112.5619
85.8 -112.5591
85.82 -112.5562
85.84 -112.5534
85.86 -112.5505
85.88 -112.5477
85.9 -112.5448
85.92 -112.5419
85.94 -112.5391
85.96 -112.5362
85.98 -112.5334
86 -112.5305
86.02 -112.5277
86.04 -112.5248
86.06 -112.522
86.08 -112.5191
86.1 -112.5162
86.12 -112.5134
86.14 -112.5105
86.16 -112.5077
86.18 -112.5048
86.2 -112.502
86.22 -112.4991
86.24 -112.4963
86.26 -112.4934
86.28 -112.4906
86.3 -112.4877
86.32 -112.4849
86.34 -112.482
86.36 -112.4792
86.38 -112.4763
86.4 -112.4734
86.42 -112.4706
86.44 -112.4677
86.46 -112.4649
86.48 -112.462
86.5 -112.4592
86.52 -112.4563
86.54 -112.4535
86.56 -112.4506
86.58 -112.4478
86.6 -112.4449
86.62 -112.4421
86.64 -112.4392
86.66 -112.4364
86.68 -112.4335
86.7 -112.4307
86.72 -112.4278
86.74 -112.425
86.76 -112.4221
86.78 -112.4193
86.8 -112.4165
86.82 -112.4136
86.84 -112.4108
86.86 -112.4079
86.88 -112.4051
86.9 -112.4022
86.92 -112.3994
86.94 -112.3965
86.96 -112.3937
86.98 -112.3908
87 -112.388
87.02 -112.3851
87.04 -112.3823
87.06 -112.3794
87.08 -112.3766
87.1 -112.3738
87.12 -112.3709
87.14 -112.3681
87.16 -112.3652
87.18 -112.3624
87.2 -112.3595
87.22 -112.3567
87.24 -112.3538
87.26 -112.351
87.28 -112.3482
87.3 -112.3453
87.32 -112.3425
87.34 -112.3396
87.36 -112.3368
87.38 -112.3339
87.4 -112.3311
87.42 -112.3283
87.44 -112.3254
87.46 -112.3226
87.48 -112.3197
87.5 -112.3169
87.52 -112.3141
87.54 -112.3112
87.56 -112.3084
87.58 -112.3055
87.6 -112.3027
87.62 -112.2998
87.64 -112.297
87.66 -112.2942
87.68 -112.2913
87.7 -112.2885
87.72 -112.2856
87.74 -112.2828
87.76 -112.28
87.78 -112.2771
87.8 -112.2743
87.82 -112.2715
87.84 -112.2686
87.86 -112.2658
87.88 -112.2629
87.9 -112.2601
87.92 -112.2573
87.94 -112.2544
87.96 -112.2516
87.98 -112.2488
88 -112.2459
88.02 -112.2431
88.04 -112.2402
88.06 -112.2374
88.08 -112.2346
88.1 -112.2317
88.12 -112.2289
88.14 -112.2261
88.16 -112.2232
88.18 -112.2204
88.2 -112.2176
88.22 -112.2147
88.24 -112.2119
88.26 -112.2091
88.28 -112.2062
88.3 -112.2034
88.32 -112.2006
88.34 -112.1977
88.36 -112.1949
88.38 -112.1921
88.4 -112.1892
88.42 -112.1864
88.44 -112.1836
88.46 -112.1807
88.48 -112.1779
88.5 -112.1751
88.52 -112.1722
88.54 -112.1694
88.56 -112.1666
88.58 -112.1637
88.6 -112.1609
88.62 -112.1581
88.64 -112.1552
88.66 -112.1524
88.68 -112.1496
88.7 -112.1468
88.72 -112.1439
88.74 -112.1411
88.76 -112.1383
88.78 -112.1354
88.8 -112.1326
88.82 -112.1298
88.84 -112.127
88.86 -112.1241
88.88 -112.1213
88.9 -112.1185
88.92 -112.1156
88.94 -112.1128
88.96 -112.11
88.98 -112.1072
89 -112.1043
89.02 -112.1015
89.04 -112.0987
89.06 -112.0959
89.08 -112.093
89.1 -112.0902
89.12 -112.0874
89.14 -112.0845
89.16 -112.0817
89.18 -112.0789
89.2 -112.0761
89.22 -112.0732
89.24 -112.0704
89.26 -112.0676
89.28 -112.0648
89.3 -112.062
89.32 -112.0591
89.34 -112.0563
89.36 -112.0535
89.38 -112.0507
89.4 -112.0478
89.42 -112.045
89.44 -112.0422
89.46 -112.0394
89.48 -112.0365
89.5 -112.0337
89.52 -112.0309
89.54 -112.0281
89.56 -112.0253
89.58 -112.0224
89.6 -112.0196
89.62 -112.0168
89.64 -112.014
89.66 -112.0112
89.68 -112.0083
89.7 -112.0055
89.72 -112.0027
89.74 -111.9999
89.76 -111.9971
89.78 -111.9942
89.8 -111.9914
89.82 -111.9886
89.84 -111.9858
89.86 -111.983
89.88 -111.9801
89.9 -111.9773
89.92 -111.9745
89.94 -111.9717
89.96 -111.9689
89.98 -111.9661
90 -111.9632
90.02 -111.9604
90.04 -111.9576
90.06 -111.9548
90.08 -111.952
90.1 -111.9492
90.12 -111.9463
90.14 -111.9435
90.16 -111.9407
90.18 -111.9379
90.2 -111.9351
90.22 -111.9323
90.24 -111.9294
90.26 -111.9266
90.28 -111.9238
90.3 -111.921
90.32 -111.9182
90.34 -111.9154
90.36 -111.9126
90.38 -111.9097
90.4 -111.9069
90.42 -111.9041
90.44 -111.9013
90.46 -111.8985
90.48 -111.8957
90.5 -111.8929
90.52 -111.8901
90.54 -111.8872
90.56 -111.8844
90.58 -111.8816
90.6 -111.8788
90.62 -111.876
90.64 -111.8732
90.66 -111.8704
90.68 -111.8676
90.7 -111.8648
90.72 -111.862
90.74 -111.8591
90.76 -111.8563
90.78 -111.8535
90.8 -111.8507
90.82 -111.8479
90.84 -111.8451
90.86 -111.8423
90.88 -111.8395
90.9 -111.8367
90.92 -111.8339
90.94 -111.8311
90.96 -111.8282
90.98 -111.8254
91 -111.8226
91.02 -111.8198
91.04 -111.817
91.06 -111.8142
91.08 -111.8114
91.1 -111.8086
91.12 -111.8058
91.14 -111.803
91.16 -111.8002
91.18 -111.7974
91.2 -111.7946
91.22 -111.7918
91.24 -111.789
91.26 -111.7862
91.28 -111.7834
91.3 -111.7806
91.32 -111.7777
91.34 -111.7749
91.36 -111.7721
91.38 -111.7693
91.4 -111.7665
91.42 -111.7637
91.44 -111.7609
91.46 -111.7581
91.48 -111.7553
91.5 -111.7525
91.52 -111.7497
91.54 -111.7469
91.56 -111.7441
91.58 -111.7413
91.6 -111.7385
91.62 -111.7357
91.64 -111.7329
91.66 -111.7301
91.68 -111.7273
91.7 -111.7245
91.72 -111.7217
91.74 -111.7189
91.76 -111.7161
91.78 -111.7133
91.8 -111.7105
91.82 -111.7077
91.84 -111.7049
91.86 -111.7021
91.88 -111.6993
91.9 -111.6965
91.92 -111.6937
91.94 -111.6909
91.96 -111.6881
91.98 -111.6853
92 -111.6825
92.02 -111.6797
92.04 -111.6769
92.06 -111.6742
92.08 -111.6714
92.1 -111.6686
92.12 -111.6658
92.14 -111.663
92.16 -111.6602
92.18 -111.6574
92.2 -111.6546
92.22 -111.6518
92.24 -111.649
92.26 -111.6462
92.28 -111.6434
92.3 -111.6406
92.32 -111.6378
92.34 -111.635
92.36 -111.6322
92.38 -111.6294
92.4 -111.6266
92.42 -111.6239
92.44 -111.6211
92.46 -111.6183
92.48 -111.6155
92.5 -111.6127
92.52 -111.6099
92.54 -111.6071
92.56 -111.6043
92.58 -111.6015
92.6 -111.5987
92.62 -111.5959
92.64 -111.5932
92.66 -111.5904
92.68 -111.5876
92.7 -111.5848
92.72 -111.582
92.74 -111.5792
92.76 -111.5764
92.78 -111.5736
92.8 -111.5708
92.82 -111.568
92.84 -111.5653
92.86 -111.5625
92.88 -111.5597
92.9 -111.5569
92.92 -111.5541
92.94 -111.5513
92.96 -111.5485
92.98 -111.5457
93 -111.543
93.02 -111.5402
93.04 -111.5374
93.06 -111.5346
93.08 -111.5318
93.1 -111.529
93.12 -111.5262
93.14 -111.5235
93.16 -111.5207
93.18 -111.5179
93.2 -111.5151
93.22 -111.5123
93.24 -111.5095
93.26 -111.5068
93.28 -111.504
93.3 -111.5012
93.32 -111.4984
93.34 -111.4956
93.36 -111.4928
93.38 -111.4901
93.4 -111.4873
93.42 -111.4845
93.44 -111.4817
93.46 -111.4789
93.48 -111.4762
93.5 -111.4734
93.52 -111.4706
93.54 -111.4678
93.56 -111.465
93.58 -111.4622
93.6 -111.4595
93.62 -111.4567
93.64 -111.4539
93.66 -111.4511
93.68 -111.4483
93.7 -111.4456
93.72 -111.4428
93.74 -111.44
93.76 -111.4372
93.78 -111.4345
93.8 -111.4317
93.82 -111.4289
93.84 -111.4261
93.86 -111.4233
93.88 -111.4206
93.9 -111.4178
93.92 -111.415
93.94 -111.4122
93.96 -111.4095
93.98 -111.4067
94 -111.4039
94.02 -111.4011
94.04 -111.3984
94.06 -111.3956
94.08 -111.3928
94.1 -111.39
94.12 -111.3873
94.14 -111.3845
94.16 -111.3817
94.18 -111.3789
94.2 -111.3762
94.22 -111.3734
94.24 -111.3706
94.26 -111.3678
94.28 -111.3651
94.3 -111.3623
94.32 -111.3595
94.34 -111.3567
94.36 -111.354
94.38 -111.3512
94.4 -111.3484
94.42 -111.3457
94.44 -111.3429
94.46 -111.3401
94.48 -111.3373
94.5 -111.3346
94.52 -111.3318
94.54 -111.329
94.56 -111.3263
94.58 -111.3235
94.6 -111.3207
94.62 -111.318
94.64 -111.3152
94.66 -111.3124
94.68 -111.3096
94.7 -111.3069
94.72 -111.3041
94.74 -111.3013
94.76 -111.2986
94.78 -111.2958
94.8 -111.293
94.82 -111.2903
94.84 -111.2875
94.86 -111.2847
94.88 -111.282
94.9 -111.2792
94.92 -111.2764
94.94 -111.2737
94.96 -111.2709
94.98 -111.2681
95 -111.2654
95.02 -111.2626
95.04 -111.2598
95.06 -111.2571
95.08 -111.2543
95.1 -111.2516
95.12 -111.2488
95.14 -111.246
95.16 -111.2433
95.18 -111.2405
95.2 -111.2377
95.22 -111.235
95.24 -111.2322
95.26 -111.2294
95.28 -111.2267
95.3 -111.2239
95.32 -111.2212
95.34 -111.2184
95.36 -111.2156
95.38 -111.2129
95.4 -111.2101
95.42 -111.2074
95.44 -111.2046
95.46 -111.2018
95.48 -111.1991
95.5 -111.1963
95.52 -111.1935
95.54 -111.1908
95.56 -111.188
95.58 -111.1853
95.6 -111.1825
95.62 -111.1798
95.64 -111.177
95.66 -111.1742
95.68 -111.1715
95.7 -111.1687
95.72 -111.166
95.74 -111.1632
95.76 -111.1604
95.78 -111.1577
95.8 -111.1549
95.82 -111.1522
95.84 -111.1494
95.86 -111.1467
95.88 -111.1439
95.9 -111.1412
95.92 -111.1384
95.94 -111.1356
95.96 -111.1329
95.98 -111.1301
96 -111.1274
96.02 -111.1246
96.04 -111.1219
96.06 -111.1191
96.08 -111.1164
96.1 -111.1136
96.12 -111.1109
96.14 -111.1081
96.16 -111.1053
96.18 -111.1026
96.2 -111.0998
96.22 -111.0971
96.24 -111.0943
96.26 -111.0916
96.28 -111.0888
96.3 -111.0861
96.32 -111.0833
96.34 -111.0806
96.36 -111.0778
96.38 -111.0751
96.4 -111.0723
96.42 -111.0696
96.44 -111.0668
96.46 -111.0641
96.48 -111.0613
96.5 -111.0586
96.52 -111.0558
96.54 -111.0531
96.56 -111.0503
96.58 -111.0476
96.6 -111.0448
96.62 -111.0421
96.64 -111.0393
96.66 -111.0366
96.68 -111.0338
96.7 -111.0311
96.72 -111.0284
96.74 -111.0256
96.76 -111.0229
96.78 -111.0201
96.8 -111.0174
96.82 -111.0146
96.84 -111.0119
96.86 -111.0091
96.88 -111.0064
96.9 -111.0036
96.92 -111.0009
96.94 -110.9982
96.96 -110.9954
96.98 -110.9927
97 -110.9899
97.02 -110.9872
97.04 -110.9844
97.06 -110.9817
97.08 -110.9789
97.1 -110.9762
97.12 -110.9735
97.14 -110.9707
97.16 -110.968
97.18 -110.9652
97.2 -110.9625
97.22 -110.9598
97.24 -110.957
97.26 -110.9543
97.28 -110.9515
97.3 -110.9488
97.32 -110.946
97.34 -110.9433
97.36 -110.9406
97.38 -110.9378
97.4 -110.9351
97.42 -110.9323
97.44 -110.9296
97.46 -110.9269
97.48 -110.9241
97.5 -110.9214
97.52 -110.9187
97.54 -110.9159
97.56 -110.9132
97.58 -110.9104
97.6 -110.9077
97.62 -110.905
97.64 -110.9022
97.66 -110.8995
97.68 -110.8968
97.7 -110.894
97.72 -110.8913
97.74 -110.8885
97.76 -110.8858
97.78 -110.8831
97.8 -110.8803
97.82 -110.8776
97.84 -110.8749
97.86 -110.8721
97.88 -110.8694
97.9 -110.8667
97.92 -110.8639
97.94 -110.8612
97.96 -110.8585
97.98 -110.8557
98 -110.853
98.02 -110.8503
98.04 -110.8475
98.06 -110.8448
98.08 -110.8421
98.1 -110.8393
98.12 -110.8366
98.14 -110.8339
98.16 -110.8311
98.18 -110.8284
98.2 -110.8257
98.22 -110.823
98.24 -110.8202
98.26 -110.8175
98.28 -110.8148
98.3 -110.812
98.32 -110.8093
98.34 -110.8066
98.36 -110.8038
98.38 -110.8011
98.4 -110.7984
98.42 -110.7957
98.44 -110.7929
98.46 -110.7902
98.48 -110.7875
98.5 -110.7848
98.52 -110.782
98.54 -110.7793
98.56 -110.7766
98.58 -110.7738
98.6 -110.7711
98.62 -110.7684
98.64 -110.7657
98.66 -110.7629
98.68 -110.7602
98.7 -110.7575
98.72 -110.7548
98.74 -110.752
98.76 -110.7493
98.78 -110.7466
98.8 -110.7439
98.82 -110.7411
98.84 -110.7384
98.86 -110.7357
98.88 -110.733
98.9 -110.7302
98.92 -110.7275
98.94 -110.7248
98.96 -110.7221
98.98 -110.7194
99 -110.7166
99.02 -110.7139
99.04 -110.7112
99.06 -110.7085
99.08 -110.7058
99.1 -110.703
99.12 -110.7003
99.14 -110.6976
99.16 -110.6949
99.18 -110.6921
99.2 -110.6894
99.22 -110.6867
99.24 -110.684
99.26 -110.6813
99.28 -110.6786
99.3 -110.6758
99.32 -110.6731
99.34 -110.6704
99.36 -110.6677
99.38 -110.665
99.4 -110.6622
99.42 -110.6595
99.44 -110.6568
99.46 -110.6541
99.48 -110.6514
99.5 -110.6487
99.52 -110.6459
99.54 -110.6432
99.56 -110.6405
99.58 -110.6378
99.6 -110.6351
99.62 -110.6324
99.64 -110.6297
99.66 -110.6269
99.68 -110.6242
99.7 -110.6215
99.72 -110.6188
99.74 -110.6161
99.76 -110.6134
99.78 -110.6107
99.8 -110.6079
99.82 -110.6052
99.84 -110.6025
99.86 -110.5998
99.88 -110.5971
99.9 -110.5944
99.92 -110.5917
99.94 -110.589
99.96 -110.5862
99.98 -110.5835
100 -110.5808
100.02 -110.5781
100.04 -110.5754
100.06 -110.5727
100.08 -110.57
100.1 -110.5673
100.12 -110.5646
100.14 -110.5619
100.16 -110.5591
100.18 -110.5564
100.2 -110.5537
100.22 -110.551
100.24 -110.5483
100.26 -110.5456
100.28 -110.5429
100.3 -110.5402
100.32 -110.5375
100.34 -110.5348
100.36 -110.5321
100.38 -110.5294
100.4 -110.5266
100.42 -110.5239
100.44 -110.5212
100.46 -110.5185
100.48 -110.5158
100.5 -110.5131
100.52 -110.5104
100.54 -110.5077
100.56 -110.505
100.58 -110.5023
100.6 -110.4996
100.62 -110.4969
100.64 -110.4942
100.66 -110.4915
100.68 -110.4888
100.7 -110.4861
100.72 -110.4834
100.74 -110.4807
100.76 -110.478
100.78 -110.4753
100.8 -110.4726
100.82 -110.4699
100.84 -110.4672
100.86 -110.4645
100.88 -110.4618
100.9 -110.4591
100.92 -110.4564
100.94 -110.4537
100.96 -110.451
100.98 -110.4483
101 -110.4456
101.02 -110.4429
101.04 -110.4402
101.06 -110.4375
101.08 -110.4348
101.1 -110.4321
101.12 -110.4294
101.14 -110.4267
101.16 -110.424
101.18 -110.4213
101.2 -110.4186
101.22 -110.4159
101.24 -110.4132
101.26 -110.4105
101.28 -110.4078
101.3 -110.4051
101.32 -110.4024
101.34 -110.3997
101.36 -110.397
101.38 -110.3943
101.4 -110.3916
101.42 -110.3889
101.44 -110.3862
101.46 -110.3835
101.48 -110.3808
101.5 -110.3781
101.52 -110.3754
101.54 -110.3728
101.56 -110.3701
101.58 -110.3674
101.6 -110.3647
101.62 -110.362
101.64 -110.3593
101.66 -110.3566
101.68 -110.3539
101.7 -110.3512
101.72 -110.3485
101.74 -110.3458
101.76 -110.3431
101.78 -110.3404
101.8 -110.3378
101.82 -110.3351
101.84 -110.3324
101.86 -110.3297
101.88 -110.327
101.9 -110.3243
101.92 -110.3216
101.94 -110.3189
101.96 -110.3162
101.98 -110.3135
102 -110.3109
102.02 -110.3082
102.04 -110.3055
102.06 -110.3028
102.08 -110.3001
102.1 -110.2974
102.12 -110.2947
102.14 -110.292
102.16 -110.2894
102.18 -110.2867
102.2 -110.284
102.22 -110.2813
102.24 -110.2786
102.26 -110.2759
102.28 -110.2732
102.3 -110.2706
102.32 -110.2679
102.34 -110.2652
102.36 -110.2625
102.38 -110.2598
102.4 -110.2571
102.42 -110.2545
102.44 -110.2518
102.46 -110.2491
102.48 -110.2464
102.5 -110.2437
102.52 -110.241
102.54 -110.2384
102.56 -110.2357
102.58 -110.233
102.6 -110.2303
102.62 -110.2276
102.64 -110.2249
102.66 -110.2223
102.68 -110.2196
102.7 -110.2169
102.72 -110.2142
102.74 -110.2115
102.76 -110.2089
102.78 -110.2062
102.8 -110.2035
102.82 -110.2008
102.84 -110.1981
102.86 -110.1955
102.88 -110.1928
102.9 -110.1901
102.92 -110.1874
102.94 -110.1848
102.96 -110.1821
102.98 -110.1794
103 -110.1767
103.02 -110.174
103.04 -110.1714
103.06 -110.1687
103.08 -110.166
103.1 -110.1633
103.12 -110.1607
103.14 -110.158
103.16 -110.1553
103.18 -110.1526
103.2 -110.15
103.22 -110.1473
103.24 -110.1446
103.26 -110.1419
103.28 -110.1393
103.3 -110.1366
103.32 -110.1339
103.34 -110.1312
103.36 -110.1286
103.38 -110.1259
103.4 -110.1232
103.42 -110.1206
103.44 -110.1179
103.46 -110.1152
103.48 -110.1125
103.5 -110.1099
103.52 -110.1072
103.54 -110.1045
103.56 -110.1019
103.58 -110.0992
103.6 -110.0965
103.62 -110.0938
103.64 -110.0912
103.66 -110.0885
103.68 -110.0858
103.7 -110.0832
103.72 -110.0805
103.74 -110.0778
103.76 -110.0752
103.78 -110.0725
103.8 -110.0698
103.82 -110.0671
103.84 -110.0645
103.86 -110.0618
103.88 -110.0591
103.9 -110.0565
103.92 -110.0538
103.94 -110.0511
103.96 -110.0485
103.98 -110.0458
104 -110.0431
104.02 -110.0405
104.04 -110.0378
104.06 -110.0352
104.08 -110.0325
104.1 -110.0298
104.12 -110.0272
104.14 -110.0245
104.16 -110.0218
104.18 -110.0192
104.2 -110.0165
104.22 -110.0138
104.24 -110.0112
104.26 -110.0085
104.28 -110.0058
104.3 -110.0032
104.32 -110.0005
104.34 -109.9979
104.36 -109.9952
104.38 -109.9925
104.4 -109.9899
104.42 -109.9872
104.44 -109.9846
104.46 -109.9819
104.48 -109.9792
104.5 -109.9766
104.52 -109.9739
104.54 -109.9713
104.56 -109.9686
104.58 -109.9659
104.6 -109.9633
104.62 -109.9606
104.64 -109.958
104.66 -109.9553
104.68 -109.9526
104.7 -109.95
104.72 -109.9473
104.74 -109.9447
104.76 -109.942
104.78 -109.9394
104.8 -109.9367
104.82 -109.934
104.84 -109.9314
104.86 -109.9287
104.88 -109.9261
104.9 -109.9234
104.92 -109.9208
104.94 -109.9181
104.96 -109.9155
104.98 -109.9128
105 -109.9101
105.02 -109.9075
105.04 -109.9048
105.06 -109.9022
105.08 -109.8995
105.1 -109.8969
105.12 -109.8942
105.14 -109.8916
105.16 -109.8889
105.18 -109.8863
105.2 -109.8836
105.22 -109.881
105.24 -109.8783
105.26 -109.8757
105.28 -109.873
105.3 -109.8704
105.32 -109.8677
105.34 -109.8651
105.36 -109.8624
105.38 -109.8598
105.4 -109.8571
105.42 -109.8545
105.44 -109.8518
105.46 -109.8492
105.48 -109.8465
105.5 -109.8439
105.52 -109.8412
105.54 -109.8386
105.56 -109.8359
105.58 -109.8333
105.6 -109.8306
105.62 -109.828
105.64 -109.8253
105.66 -109.8227
105.68 -109.82
105.7 -109.8174
105.72 -109.8147
105.74 -109.8121
105.76 -109.8094
105.78 -109.8068
105.8 -109.8041
105.82 -109.8015
105.84 -109.7989
105.86 -109.7962
105.88 -109.7936
105.9 -109.7909
105.92 -109.7883
105.94 -109.7856
105.96 -109.783
105.98 -109.7804
106 -109.7777
106.02 -109.7751
106.04 -109.7724
106.06 -109.7698
106.08 -109.7671
106.1 -109.7645
106.12 -109.7619
106.14 -109.7592
106.16 -109.7566
106.18 -109.7539
106.2 -109.7513
106.22 -109.7486
106.24 -109.746
106.26 -109.7434
106.28 -109.7407
106.3 -109.7381
106.32 -109.7354
106.34 -109.7328
106.36 -109.7302
106.38 -109.7275
106.4 -109.7249
106.42 -109.7223
106.44 -109.7196
106.46 -109.717
106.48 -109.7143
106.5 -109.7117
106.52 -109.7091
106.54 -109.7064
106.56 -109.7038
106.58 -109.7012
106.6 -109.6985
106.62 -109.6959
106.64 -109.6932
106.66 -109.6906
106.68 -109.688
106.7 -109.6853
106.72 -109.6827
106.74 -109.6801
106.76 -109.6774
106.78 -109.6748
106.8 -109.6722
106.82 -109.6695
106.84 -109.6669
106.86 -109.6643
106.88 -109.6616
106.9 -109.659
106.92 -109.6564
106.94 -109.6537
106.96 -109.6511
106.98 -109.6485
107 -109.6458
107.02 -109.6432
107.04 -109.6406
107.06 -109.638
107.08 -109.6353
107.1 -109.6327
107.12 -109.6301
107.14 -109.6274
107.16 -109.6248
107.18 -109.6222
107.2 -109.6195
107.22 -109.6169
107.24 -109.6143
107.26 -109.6117
107.28 -109.609
107.3 -109.6064
107.32 -109.6038
107.34 -109.6011
107.36 -109.5985
107.38 -109.5959
107.4 -109.5933
107.42 -109.5906
107.44 -109.588
107.46 -109.5854
107.48 -109.5828
107.5 -109.5801
107.52 -109.5775
107.54 -109.5749
107.56 -109.5723
107.58 -109.5696
107.6 -109.567
107.62 -109.5644
107.64 -109.5618
107.66 -109.5591
107.68 -109.5565
107.7 -109.5539
107.72 -109.5513
107.74 -109.5486
107.76 -109.546
107.78 -109.5434
107.8 -109.5408
107.82 -109.5381
107.84 -109.5355
107.86 -109.5329
107.88 -109.5303
107.9 -109.5277
107.92 -109.525
107.94 -109.5224
107.96 -109.5198
107.98 -109.5172
108 -109.5146
108.02 -109.5119
108.04 -109.5093
108.06 -109.5067
108.08 -109.5041
108.1 -109.5015
108.12 -109.4988
108.14 -109.4962
108.16 -109.4936
108.18 -109.491
108.2 -109.4884
108.22 -109.4857
108.24 -109.4831
108.26 -109.4805
108.28 -109.4779
108.3 -109.4753
108.32 -109.4727
108.34 -109.47
108.36 -109.4674
108.38 -109.4648
108.4 -109.4622
108.42 -109.4596
108.44 -109.457
108.46 -109.4544
108.48 -109.4517
108.5 -109.4491
108.52 -109.4465
108.54 -109.4439
108.56 -109.4413
108.58 -109.4387
108.6 -109.4361
108.62 -109.4334
108.64 -109.4308
108.66 -109.4282
108.68 -109.4256
108.7 -109.423
108.72 -109.4204
108.74 -109.4178
108.76 -109.4152
108.78 -109.4125
108.8 -109.4099
108.82 -109.4073
108.84 -109.4047
108.86 -109.4021
108.88 -109.3995
108.9 -109.3969
108.92 -109.3943
108.94 -109.3917
108.96 -109.3891
108.98 -109.3865
109 -109.3838
109.02 -109.3812
109.04 -109.3786
109.06 -109.376
109.08 -109.3734
109.1 -109.3708
109.12 -109.3682
109.14 -109.3656
109.16 -109.363
109.18 -109.3604
109.2 -109.3578
109.22 -109.3552
109.24 -109.3526
109.26 -109.35
109.28 -109.3473
109.3 -109.3447
109.32 -109.3421
109.34 -109.3395
109.36 -109.3369
109.38 -109.3343
109.4 -109.3317
109.42 -109.3291
109.44 -109.3265
109.46 -109.3239
109.48 -109.3213
109.5 -109.3187
109.52 -109.3161
109.54 -109.3135
109.56 -109.3109
109.58 -109.3083
109.6 -109.3057
109.62 -109.3031
109.64 -109.3005
109.66 -109.2979
109.68 -109.2953
109.7 -109.2927
109.72 -109.2901
109.74 -109.2875
109.76 -109.2849
109.78 -109.2823
109.8 -109.2797
109.82 -109.2771
109.84 -109.2745
109.86 -109.2719
109.88 -109.2693
109.9 -109.2667
109.92 -109.2641
109.94 -109.2615
109.96 -109.2589
109.98 -109.2563
110 -109.2537
110.02 -109.2511
110.04 -109.2485
110.06 -109.2459
110.08 -109.2433
110.1 -109.2407
110.12 -109.2381
110.14 -109.2355
110.16 -109.2329
110.18 -109.2303
110.2 -109.2277
110.22 -109.2252
110.24 -109.2226
110.26 -109.22
110.28 -109.2174
110.3 -109.2148
110.32 -109.2122
110.34 -109.2096
110.36 -109.207
110.38 -109.2044
110.4 -109.2018
110.42 -109.1992
110.44 -109.1966
110.46 -109.194
110.48 -109.1914
110.5 -109.1889
110.52 -109.1863
110.54 -109.1837
110.56 -109.1811
110.58 -109.1785
110.6 -109.1759
110.62 -109.1733
110.64 -109.1707
110.66 -109.1681
110.68 -109.1655
110.7 -109.163
110.72 -109.1604
110.74 -109.1578
110.76 -109.1552
110.78 -109.1526
110.8 -109.15
110.82 -109.1474
110.84 -109.1448
110.86 -109.1423
110.88 -109.1397
110.9 -109.1371
110.92 -109.1345
110.94 -109.1319
110.96 -109.1293
110.98 -109.1267
111 -109.1242
111.02 -109.1216
111.04 -109.119
111.06 -109.1164
111.08 -109.1138
111.1 -109.1112
111.12 -109.1086
111.14 -109.1061
111.16 -109.1035
111.18 -109.1009
111.2 -109.0983
111.22 -109.0957
111.24 -109.0931
111.26 -109.0906
111.28 -109.088
111.3 -109.0854
111.32 -109.0828
111.34 -109.0802
111.36 -109.0777
111.38 -109.0751
111.4 -109.0725
111.42 -109.0699
111.44 -109.0673
111.46 -109.0647
111.48 -109.0622
111.5 -109.0596
111.52 -109.057
111.54 -109.0544
111.56 -109.0519
111.58 -109.0493
111.6 -109.0467
111.62 -109.0441
111.64 -109.0415
111.66 -109.039
111.68 -109.0364
111.7 -109.0338
111.72 -109.0312
111.74 -109.0287
111.76 -109.0261
111.78 -109.0235
111.8 -109.0209
111.82 -109.0183
111.84 -109.0158
111.86 -109.0132
111.88 -109.0106
111.9 -109.008
111.92 -109.0055
111.94 -109.0029
111.96 -109.0003
111.98 -108.9977
112 -108.9952
112.02 -108.9926
112.04 -108.99
112.06 -108.9875
112.08 -108.9849
112.1 -108.9823
112.12 -108.9797
112.14 -108.9772
112.16 -108.9746
112.18 -108.972
112.2 -108.9694
112.22 -108.9669
112.24 -108.9643
112.26 -108.9617
112.28 -108.9592
112.3 -108.9566
112.32 -108.954
112.34 -108.9515
112.36 -108.9489
112.38 -108.9463
112.4 -108.9437
112.42 -108.9412
112.44 -108.9386
112.46 -108.936
112.48 -108.9335
112.5 -108.9309
112.52 -108.9283
112.54 -108.9258
112.56 -108.9232
112.58 -108.9206
112.6 -108.9181
112.62 -108.9155
112.64 -108.9129
112.66 -108.9104
112.68 -108.9078
112.7 -108.9052
112.72 -108.9027
112.74 -108.9001
112.76 -108.8975
112.78 -108.895
112.8 -108.8924
112.82 -108.8898
112.84 -108.8873
112.86 -108.8847
112.88 -108.8822
112.9 -108.8796
112.92 -108.877
112.94 -108.8745
112.96 -108.8719
112.98 -108.8693
113 -108.8668
113.02 -108.8642
113.04 -108.8617
113.06 -108.8591
113.08 -108.8565
113.1 -108.854
113.12 -108.8514
113.14 -108.8489
113.16 -108.8463
113.18 -108.8437
113.2 -108.8412
113.22 -108.8386
113.24 -108.8361
113.26 -108.8335
113.28 -108.8309
113.3 -108.8284
113.32 -108.8258
113.34 -108.8233
113.36 -108.8207
113.38 -108.8181
113.4 -108.8156
113.42 -108.813
113.44 -108.8105
113.46 -108.8079
113.48 -108.8054
113.5 -108.8028
113.52 -108.8002
113.54 -108.7977
113.56 -108.7951
113.58 -108.7926
113.6 -108.79
113.62 -108.7875
113.64 -108.7849
113.66 -108.7824
113.68 -108.7798
113.7 -108.7773
113.72 -108.7747
113.74 -108.7721
113.76 -108.7696
113.78 -108.767
113.8 -108.7645
113.82 -108.7619
113.84 -108.7594
113.86 -108.7568
113.88 -108.7543
113.9 -108.7517
113.92 -108.7492
113.94 -108.7466
113.96 -108.7441
113.98 -108.7415
114 -108.739
114.02 -108.7364
114.04 -108.7339
114.06 -108.7313
114.08 -108.7288
114.1 -108.7262
114.12 -108.7237
114.14 -108.7211
114.16 -108.7186
114.18 -108.716
114.2 -108.7135
114.22 -108.7109
114.24 -108.7084
114.26 -108.7058
114.28 -108.7033
114.3 -108.7007
114.32 -108.6982
114.34 -108.6956
114.36 -108.6931
114.38 -108.6906
114.4 -108.688
114.42 -108.6855
114.44 -108.6829
114.46 -108.6804
114.48 -108.6778
114.5 -108.6753
114.52 -108.6727
114.54 -108.6702
114.56 -108.6676
114.58 -108.6651
114.6 -108.6626
114.62 -108.66
114.64 -108.6575
114.66 -108.6549
114.68 -108.6524
114.7 -108.6498
114.72 -108.6473
114.74 -108.6448
114.76 -108.6422
114.78 -108.6397
114.8 -108.6371
114.82 -108.6346
114.84 -108.6321
114.86 -108.6295
114.88 -108.627
114.9 -108.6244
114.92 -108.6219
114.94 -108.6194
114.96 -108.6168
114.98 -108.6143
115 -108.6117
115.02 -108.6092
115.04 -108.6067
115.06 -108.6041
115.08 -108.6016
115.1 -108.599
115.12 -108.5965
115.14 -108.594
115.16 -108.5914
115.18 -108.5889
115.2 -108.5864
115.22 -108.5838
115.24 -108.5813
115.26 -108.5788
115.28 -108.5762
115.3 -108.5737
115.32 -108.5711
115.34 -108.5686
115.36 -108.5661
115.38 -108.5635
115.4 -108.561
115.42 -108.5585
115.44 -108.5559
115.46 -108.5534
115.48 -108.5509
115.5 -108.5483
115.52 -108.5458
115.54 -108.5433
115.56 -108.5407
115.58 -108.5382
115.6 -108.5357
115.62 -108.5332
115.64 -108.5306
115.66 -108.5281
115.68 -108.5256
115.7 -108.523
115.72 -108.5205
115.74 -108.518
115.76 -108.5154
115.78 -108.5129
115.8 -108.5104
115.82 -108.5078
115.84 -108.5053
115.86 -108.5028
115.88 -108.5003
115.9 -108.4977
115.92 -108.4952
115.94 -108.4927
115.96 -108.4901
115.98 -108.4876
116 -108.4851
116.02 -108.4826
116.04 -108.48
116.06 -108.4775
116.08 -108.475
116.1 -108.4725
116.12 -108.4699
116.14 -108.4674
116.16 -108.4649
116.18 -108.4624
116.2 -108.4598
116.22 -108.4573
116.24 -108.4548
116.26 -108.4523
116.28 -108.4497
116.3 -108.4472
116.32 -108.4447
116.34 -108.4422
116.36 -108.4396
116.38 -108.4371
116.4 -108.4346
116.42 -108.4321
116.44 -108.4296
116.46 -108.427
116.48 -108.4245
116.5 -108.422
116.52 -108.4195
116.54 -108.417
116.56 -108.4144
116.58 -108.4119
116.6 -108.4094
116.62 -108.4069
116.64 -108.4043
116.66 -108.4018
116.68 -108.3993
116.7 -108.3968
116.72 -108.3943
116.74 -108.3918
116.76 -108.3892
116.78 -108.3867
116.8 -108.3842
116.82 -108.3817
116.84 -108.3792
116.86 -108.3766
116.88 -108.3741
116.9 -108.3716
116.92 -108.3691
116.94 -108.3666
116.96 -108.3641
116.98 -108.3616
117 -108.359
117.02 -108.3565
117.04 -108.354
117.06 -108.3515
117.08 -108.349
117.1 -108.3465
117.12 -108.3439
117.14 -108.3414
117.16 -108.3389
117.18 -108.3364
117.2 -108.3339
117.22 -108.3314
117.24 -108.3289
117.26 -108.3264
117.28 -108.3238
117.3 -108.3213
117.32 -108.3188
117.34 -108.3163
117.36 -108.3138
117.38 -108.3113
117.4 -108.3088
117.42 -108.3063
117.44 -108.3038
117.46 -108.3012
117.48 -108.2987
117.5 -108.2962
117.52 -108.2937
117.54 -108.2912
117.56 -108.2887
117.58 -108.2862
117.6 -108.2837
117.62 -108.2812
117.64 -108.2787
117.66 -108.2762
117.68 -108.2736
117.7 -108.2711
117.72 -108.2686
117.74 -108.2661
117.76 -108.2636
117.78 -108.2611
117.8 -108.2586
117.82 -108.2561
117.84 -108.2536
117.86 -108.2511
117.88 -108.2486
117.9 -108.2461
117.92 -108.2436
117.94 -108.2411
117.96 -108.2386
117.98 -108.2361
118 -108.2336
118.02 -108.2311
118.04 -108.2286
118.06 -108.2261
118.08 -108.2235
118.1 -108.221
118.12 -108.2185
118.14 -108.216
118.16 -108.2135
118.18 -108.211
118.2 -108.2085
118.22 -108.206
118.24 -108.2035
118.26 -108.201
118.28 -108.1985
118.3 -108.196
118.32 -108.1935
118.34 -108.191
118.36 -108.1885
118.38 -108.186
118.4 -108.1835
118.42 -108.181
118.44 -108.1785
118.46 -108.176
118.48 -108.1735
118.5 -108.171
118.52 -108.1685
118.54 -108.166
118.56 -108.1636
118.58 -108.1611
118.6 -108.1586
118.62 -108.1561
118.64 -108.1536
118.66 -108.1511
118.68 -108.1486
118.7 -108.1461
118.72 -108.1436
118.74 -108.1411
118.76 -108.1386
118.78 -108.1361
118.8 -108.1336
118.82 -108.1311
118.84 -108.1286
118.86 -108.1261
118.88 -108.1236
118.9 -108.1211
118.92 -108.1186
118.94 -108.1162
118.96 -108.1137
118.98 -108.1112
119 -108.1087
119.02 -108.1062
119.04 -108.1037
119.06 -108.1012
119.08 -108.0987
119.1 -108.0962
119.12 -108.0937
119.14 -108.0912
119.16 -108.0887
119.18 -108.0863
119.2 -108.0838
119.22 -108.0813
119.24 -108.0788
119.26 -108.0763
119.28 -108.0738
119.3 -108.0713
119.32 -108.0688
119.34 -108.0663
119.36 -108.0639
119.38 -108.0614
119.4 -108.0589
119.42 -108.0564
119.44 -108.0539
119.46 -108.0514
119.48 -108.0489
119.5 -108.0464
119.52 -108.044
119.54 -108.0415
119.56 -108.039
119.58 -108.0365
119.6 -108.034
119.62 -108.0315
119.64 -108.0291
119.66 -108.0266
119.68 -108.0241
119.7 -108.0216
119.72 -108.0191
119.74 -108.0166
119.76 -108.0142
119.78 -108.0117
119.8 -108.0092
119.82 -108.0067
119.84 -108.0042
119.86 -108.0017
119.88 -107.9993
119.9 -107.9968
119.92 -107.9943
119.94 -107.9918
119.96 -107.9893
119.98 -107.9869
120 -107.9844
120.02 -107.9819
120.04 -107.9794
120.06 -107.9769
120.08 -107.9745
120.1 -107.972
120.12 -107.9695
120.14 -107.967
120.16 -107.9645
120.18 -107.9621
120.2 -107.9596
120.22 -107.9571
120.24 -107.9546
120.26 -107.9521
120.28 -107.9497
120.3 -107.9472
120.32 -107.9447
120.34 -107.9422
120.36 -107.9398
120.38 -107.9373
120.4 -107.9348
120.42 -107.9323
120.44 -107.9299
120.46 -107.9274
120.48 -107.9249
120.5 -107.9224
120.52 -107.92
120.54 -107.9175
120.56 -107.915
120.58 -107.9125
120.6 -107.9101
120.62 -107.9076
120.64 -107.9051
120.66 -107.9027
120.68 -107.9002
120.7 -107.8977
120.72 -107.8952
120.74 -107.8928
120.76 -107.8903
120.78 -107.8878
120.8 -107.8854
120.82 -107.8829
120.84 -107.8804
120.86 -107.8779
120.88 -107.8755
120.9 -107.873
120.92 -107.8705
120.94 -107.8681
120.96 -107.8656
120.98 -107.8631
121 -107.8607
121.02 -107.8582
121.04 -107.8557
121.06 -107.8533
121.08 -107.8508
121.1 -107.8483
121.12 -107.8459
121.14 -107.8434
121.16 -107.8409
121.18 -107.8385
121.2 -107.836
121.22 -107.8335
121.24 -107.8311
121.26 -107.8286
121.28 -107.8261
121.3 -107.8237
121.32 -107.8212
121.34 -107.8187
121.36 -107.8163
121.38 -107.8138
121.4 -107.8113
121.42 -107.8089
121.44 -107.8064
121.46 -107.8039
121.48 -107.8015
121.5 -107.799
121.52 -107.7966
121.54 -107.7941
121.56 -107.7916
121.58 -107.7892
121.6 -107.7867
121.62 -107.7842
121.64 -107.7818
121.66 -107.7793
121.68 -107.7769
121.7 -107.7744
121.72 -107.7719
121.74 -107.7695
121.76 -107.767
121.78 -107.7646
121.8 -107.7621
121.82 -107.7596
121.84 -107.7572
121.86 -107.7547
121.88 -107.7523
121.9 -107.7498
121.92 -107.7474
121.94 -107.7449
121.96 -107.7424
121.98 -107.74
122 -107.7375
122.02 -107.7351
122.04 -107.7326
122.06 -107.7302
122.08 -107.7277
122.1 -107.7252
122.12 -107.7228
122.14 -107.7203
122.16 -107.7179
122.18 -107.7154
122.2 -107.713
122.22 -107.7105
122.24 -107.7081
122.26 -107.7056
122.28 -107.7032
122.3 -107.7007
122.32 -107.6983
122.34 -107.6958
122.36 -107.6933
122.38 -107.6909
122.4 -107.6884
122.42 -107.686
122.44 -107.6835
122.46 -107.6811
122.48 -107.6786
122.5 -107.6762
122.52 -107.6737
122.54 -107.6713
122.56 -107.6688
122.58 -107.6664
122.6 -107.6639
122.62 -107.6615
122.64 -107.659
122.66 -107.6566
122.68 -107.6541
122.7 -107.6517
122.72 -107.6492
122.74 -107.6468
122.76 -107.6443
122.78 -107.6419
122.8 -107.6394
122.82 -107.637
122.84 -107.6346
122.86 -107.6321
122.88 -107.6297
122.9 -107.6272
122.92 -107.6248
122.94 -107.6223
122.96 -107.6199
122.98 -107.6174
123 -107.615
123.02 -107.6125
123.04 -107.6101
123.06 -107.6077
123.08 -107.6052
123.1 -107.6028
123.12 -107.6003
123.14 -107.5979
123.16 -107.5954
123.18 -107.593
123.2 -107.5905
123.22 -107.5881
123.24 -107.5857
123.26 -107.5832
123.28 -107.5808
123.3 -107.5783
123.32 -107.5759
123.34 -107.5735
123.36 -107.571
123.38 -107.5686
123.4 -107.5661
123.42 -107.5637
123.44 -107.5613
123.46 -107.5588
123.48 -107.5564
123.5 -107.5539
123.52 -107.5515
123.54 -107.5491
123.56 -107.5466
123.58 -107.5442
123.6 -107.5417
123.62 -107.5393
123.64 -107.5369
123.66 -107.5344
123.68 -107.532
123.7 -107.5296
123.72 -107.5271
123.74 -107.5247
123.76 -107.5222
123.78 -107.5198
123.8 -107.5174
123.82 -107.5149
123.84 -107.5125
123.86 -107.5101
123.88 -107.5076
123.9 -107.5052
123.92 -107.5028
123.94 -107.5003
123.96 -107.4979
123.98 -107.4955
124 -107.493
124.02 -107.4906
124.04 -107.4882
124.06 -107.4857
124.08 -107.4833
124.1 -107.4809
124.12 -107.4784
124.14 -107.476
124.16 -107.4736
124.18 -107.4711
124.2 -107.4687
124.22 -107.4663
124.24 -107.4639
124.26 -107.4614
124.28 -107.459
124.3 -107.4566
124.32 -107.4541
124.34 -107.4517
124.36 -107.4493
124.38 -107.4468
124.4 -107.4444
124.42 -107.442
124.44 -107.4396
124.46 -107.4371
124.48 -107.4347
124.5 -107.4323
124.52 -107.4298
124.54 -107.4274
124.56 -107.425
124.58 -107.4226
124.6 -107.4201
124.62 -107.4177
124.64 -107.4153
124.66 -107.4129
124.68 -107.4104
124.7 -107.408
124.72 -107.4056
124.74 -107.4032
124.76 -107.4007
124.78 -107.3983
124.8 -107.3959
124.82 -107.3935
124.84 -107.391
124.86 -107.3886
124.88 -107.3862
124.9 -107.3838
124.92 -107.3814
124.94 -107.3789
124.96 -107.3765
124.98 -107.3741
125 -107.3717
125.02 -107.3692
125.04 -107.3668
125.06 -107.3644
125.08 -107.362
125.1 -107.3596
125.12 -107.3571
125.14 -107.3547
125.16 -107.3523
125.18 -107.3499
125.2 -107.3475
125.22 -107.345
125.24 -107.3426
125.26 -107.3402
125.28 -107.3378
125.3 -107.3354
125.32 -107.333
125.34 -107.3305
125.36 -107.3281
125.38 -107.3257
125.4 -107.3233
125.42 -107.3209
125.44 -107.3184
125.46 -107.316
125.48 -107.3136
125.5 -107.3112
125.52 -107.3088
125.54 -107.3064
125.56 -107.304
125.58 -107.3015
125.6 -107.2991
125.62 -107.2967
125.64 -107.2943
125.66 -107.2919
125.68 -107.2895
125.7 -107.2871
125.72 -107.2846
125.74 -107.2822
125.76 -107.2798
125.78 -107.2774
125.8 -107.275
125.82 -107.2726
125.84 -107.2702
125.86 -107.2678
125.88 -107.2653
125.9 -107.2629
125.92 -107.2605
125.94 -107.2581
125.96 -107.2557
125.98 -107.2533
126 -107.2509
126.02 -107.2485
126.04 -107.2461
126.06 -107.2437
126.08 -107.2412
126.1 -107.2388
126.12 -107.2364
126.14 -107.234
126.16 -107.2316
126.18 -107.2292
126.2 -107.2268
126.22 -107.2244
126.24 -107.222
126.26 -107.2196
126.28 -107.2172
126.3 -107.2148
126.32 -107.2124
126.34 -107.21
126.36 -107.2075
126.38 -107.2051
126.4 -107.2027
126.42 -107.2003
126.44 -107.1979
126.46 -107.1955
126.48 -107.1931
126.5 -107.1907
126.52 -107.1883
126.54 -107.1859
126.56 -107.1835
126.58 -107.1811
126.6 -107.1787
126.62 -107.1763
126.64 -107.1739
126.66 -107.1715
126.68 -107.1691
126.7 -107.1667
126.72 -107.1643
126.74 -107.1619
126.76 -107.1595
126.78 -107.1571
126.8 -107.1547
126.82 -107.1523
126.84 -107.1499
126.86 -107.1475
126.88 -107.1451
126.9 -107.1427
126.92 -107.1403
126.94 -107.1379
126.96 -107.1355
126.98 -107.1331
127 -107.1307
127.02 -107.1283
127.04 -107.1259
127.06 -107.1235
127.08 -107.1211
127.1 -107.1187
127.12 -107.1163
127.14 -107.1139
127.16 -107.1115
127.18 -107.1091
127.2 -107.1067
127.22 -107.1043
127.24 -107.1019
127.26 -107.0995
127.28 -107.0971
127.3 -107.0947
127.32 -107.0924
127.34 -107.09
127.36 -107.0876
127.38 -107.0852
127.4 -107.0828
127.42 -107.0804
127.44 -107.078
127.46 -107.0756
127.48 -107.0732
127.5 -107.0708
127.52 -107.0684
127.54 -107.066
127.56 -107.0636
127.58 -107.0612
127.6 -107.0589
127.62 -107.0565
127.64 -107.0541
127.66 -107.0517
127.68 -107.0493
127.7 -107.0469
127.72 -107.0445
127.74 -107.0421
127.76 -107.0397
127.78 -107.0373
127.8 -107.035
127.82 -107.0326
127.84 -107.0302
127.86 -107.0278
127.88 -107.0254
127.9 -107.023
127.92 -107.0206
127.94 -107.0182
127.96 -107.0159
127.98 -107.0135
128 -107.0111
128.02 -107.0087
128.04 -107.0063
128.06 -107.0039
128.08 -107.0015
128.1 -106.9992
128.12 -106.9968
128.14 -106.9944
128.16 -106.992
128.18 -106.9896
128.2 -106.9872
128.22 -106.9848
128.24 -106.9825
128.26 -106.9801
128.28 -106.9777
128.3 -106.9753
128.32 -106.9729
128.34 -106.9706
128.36 -106.9682
128.38 -106.9658
128.4 -106.9634
128.42 -106.961
128.44 -106.9586
128.46 -106.9563
128.48 -106.9539
128.5 -106.9515
128.52 -106.9491
128.54 -106.9467
128.56 -106.9444
128.58 -106.942
128.6 -106.9396
128.62 -106.9372
128.64 -106.9348
128.66 -106.9325
128.68 -106.9301
128.7 -106.9277
128.72 -106.9253
128.74 -106.923
128.76 -106.9206
128.78 -106.9182
128.8 -106.9158
128.82 -106.9134
128.84 -106.9111
128.86 -106.9087
128.88 -106.9063
128.9 -106.9039
128.92 -106.9016
128.94 -106.8992
128.96 -106.8968
128.98 -106.8944
129 -106.8921
129.02 -106.8897
129.04 -106.8873
129.06 -106.8849
129.08 -106.8826
129.1 -106.8802
129.12 -106.8778
129.14 -106.8754
129.16 -106.8731
129.18 -106.8707
129.2 -106.8683
129.22 -106.866
129.24 -106.8636
129.26 -106.8612
129.28 -106.8588
129.3 -106.8565
129.32 -106.8541
129.34 -106.8517
129.36 -106.8494
129.38 -106.847
129.4 -106.8446
129.42 -106.8422
129.44 -106.8399
129.46 -106.8375
129.48 -106.8351
129.5 -106.8328
129.52 -106.8304
129.54 -106.828
129.56 -106.8257
129.58 -106.8233
129.6 -106.8209
129.62 -106.8186
129.64 -106.8162
129.66 -106.8138
129.68 -106.8115
129.7 -106.8091
129.72 -106.8067
129.74 -106.8044
129.76 -106.802
129.78 -106.7996
129.8 -106.7973
129.82 -106.7949
129.84 -106.7925
129.86 -106.7902
129.88 -106.7878
129.9 -106.7854
129.92 -106.7831
129.94 -106.7807
129.96 -106.7784
129.98 -106.776
130 -106.7736
130.02 -106.7713
130.04 -106.7689
130.06 -106.7665
130.08 -106.7642
130.1 -106.7618
130.12 -106.7595
130.14 -106.7571
130.16 -106.7547
130.18 -106.7524
130.2 -106.75
130.22 -106.7477
130.24 -106.7453
130.26 -106.7429
130.28 -106.7406
130.3 -106.7382
130.32 -106.7359
130.34 -106.7335
130.36 -106.7311
130.38 -106.7288
130.4 -106.7264
130.42 -106.7241
130.44 -106.7217
130.46 -106.7193
130.48 -106.717
130.5 -106.7146
130.52 -106.7123
130.54 -106.7099
130.56 -106.7076
130.58 -106.7052
130.6 -106.7028
130.62 -106.7005
130.64 -106.6981
130.66 -106.6958
130.68 -106.6934
130.7 -106.6911
130.72 -106.6887
130.74 -106.6864
130.76 -106.684
130.78 -106.6817
130.8 -106.6793
130.82 -106.6769
130.84 -106.6746
130.86 -106.6722
130.88 -106.6699
130.9 -106.6675
130.92 -106.6652
130.94 -106.6628
130.96 -106.6605
130.98 -106.6581
131 -106.6558
131.02 -106.6534
131.04 -106.6511
131.06 -106.6487
131.08 -106.6464
131.1 -106.644
131.12 -106.6417
131.14 -106.6393
131.16 -106.637
131.18 -106.6346
131.2 -106.6323
131.22 -106.6299
131.24 -106.6276
131.26 -106.6252
131.28 -106.6229
131.3 -106.6205
131.32 -106.6182
131.34 -106.6158
131.36 -106.6135
131.38 -106.6112
131.4 -106.6088
131.42 -106.6065
131.44 -106.6041
131.46 -106.6018
131.48 -106.5994
131.5 -106.5971
131.52 -106.5947
131.54 -106.5924
131.56 -106.59
131.58 -106.5877
131.6 -106.5854
131.62 -106.583
131.64 -106.5807
131.66 -106.5783
131.68 -106.576
131.7 -106.5736
131.72 -106.5713
131.74 -106.5689
131.76 -106.5666
131.78 -106.5643
131.8 -106.5619
131.82 -106.5596
131.84 -106.5572
131.86 -106.5549
131.88 -106.5526
131.9 -106.5502
131.92 -106.5479
131.94 -106.5455
131.96 -106.5432
131.98 -106.5409
132 -106.5385
132.02 -106.5362
132.04 -106.5338
132.06 -106.5315
132.08 -106.5292
132.1 -106.5268
132.12 -106.5245
132.14 -106.5221
132.16 -106.5198
132.18 -106.5175
132.2 -106.5151
132.22 -106.5128
132.24 -106.5105
132.26 -106.5081
132.28 -106.5058
132.3 -106.5035
132.32 -106.5011
132.34 -106.4988
132.36 -106.4964
132.38 -106.4941
132.4 -106.4918
132.42 -106.4894
132.44 -106.4871
132.46 -106.4848
132.48 -106.4824
132.5 -106.4801
132.52 -106.4778
132.54 -106.4754
132.56 -106.4731
132.58 -106.4708
132.6 -106.4684
132.62 -106.4661
132.64 -106.4638
132.66 -106.4614
132.68 -106.4591
132.7 -106.4568
132.72 -106.4544
132.74 -106.4521
132.76 -106.4498
132.78 -106.4475
132.8 -106.4451
132.82 -106.4428
132.84 -106.4405
132.86 -106.4381
132.88 -106.4358
132.9 -106.4335
132.92 -106.4312
132.94 -106.4288
132.96 -106.4265
132.98 -106.4242
133 -106.4218
133.02 -106.4195
133.04 -106.4172
133.06 -106.4149
133.08 -106.4125
133.1 -106.4102
133.12 -106.4079
133.14 -106.4055
133.16 -106.4032
133.18 -106.4009
133.2 -106.3986
133.22 -106.3962
133.24 -106.3939
133.26 -106.3916
133.28 -106.3893
133.3 -106.3869
133.32 -106.3846
133.34 -106.3823
133.36 -106.38
133.38 -106.3777
133.4 -106.3753
133.42 -106.373
133.44 -106.3707
133.46 -106.3684
133.48 -106.366
133.5 -106.3637
133.52 -106.3614
133.54 -106.3591
133.56 -106.3568
133.58 -106.3544
133.6 -106.3521
133.62 -106.3498
133.64 -106.3475
133.66 -106.3452
133.68 -106.3428
133.7 -106.3405
133.72 -106.3382
133.74 -106.3359
133.76 -106.3336
133.78 -106.3312
133.8 -106.3289
133.82 -106.3266
133.84 -106.3243
133.86 -106.322
133.88 -106.3196
133.9 -106.3173
133.92 -106.315
133.94 -106.3127
133.96 -106.3104
133.98 -106.3081
134 -106.3057
134.02 -106.3034
134.04 -106.3011
134.06 -106.2988
134.08 -106.2965
134.1 -106.2942
134.12 -106.2919
134.14 -106.2895
134.16 -106.2872
134.18 -106.2849
134.2 -106.2826
134.22 -106.2803
134.24 -106.278
134.26 -106.2757
134.28 -106.2733
134.3 -106.271
134.32 -106.2687
134.34 -106.2664
134.36 -106.2641
134.38 -106.2618
134.4 -106.2595
134.42 -106.2572
134.44 -106.2548
134.46 -106.2525
134.48 -106.2502
134.5 -106.2479
134.52 -106.2456
134.54 -106.2433
134.56 -106.241
134.58 -106.2387
134.6 -106.2364
134.62 -106.2341
134.64 -106.2318
134.66 -106.2294
134.68 -106.2271
134.7 -106.2248
134.72 -106.2225
134.74 -106.2202
134.76 -106.2179
134.78 -106.2156
134.8 -106.2133
134.82 -106.211
134.84 -106.2087
134.86 -106.2064
134.88 -106.2041
134.9 -106.2018
134.92 -106.1995
134.94 -106.1971
134.96 -106.1948
134.98 -106.1925
135 -106.1902
135.02 -106.1879
135.04 -106.1856
135.06 -106.1833
135.08 -106.181
135.1 -106.1787
135.12 -106.1764
135.14 -106.1741
135.16 -106.1718
135.18 -106.1695
135.2 -106.1672
135.22 -106.1649
135.24 -106.1626
135.26 -106.1603
135.28 -106.158
135.3 -106.1557
135.32 -106.1534
135.34 -106.1511
135.36 -106.1488
135.38 -106.1465
135.4 -106.1442
135.42 -106.1419
135.44 -106.1396
135.46 -106.1373
135.48 -106.135
135.5 -106.1327
135.52 -106.1304
135.54 -106.1281
135.56 -106.1258
135.58 -106.1235
135.6 -106.1212
135.62 -106.1189
135.64 -106.1166
135.66 -106.1143
135.68 -106.112
135.7 -106.1097
135.72 -106.1074
135.74 -106.1051
135.76 -106.1028
135.78 -106.1005
135.8 -106.0982
135.82 -106.096
135.84 -106.0937
135.86 -106.0914
135.88 -106.0891
135.9 -106.0868
135.92 -106.0845
135.94 -106.0822
135.96 -106.0799
135.98 -106.0776
136 -106.0753
136.02 -106.073
136.04 -106.0707
136.06 -106.0684
136.08 -106.0661
136.1 -106.0638
136.12 -106.0616
136.14 -106.0593
136.16 -106.057
136.18 -106.0547
136.2 -106.0524
136.22 -106.0501
136.24 -106.0478
136.26 -106.0455
136.28 -106.0432
136.3 -106.0409
136.32 -106.0387
136.34 -106.0364
136.36 -106.0341
136.38 -106.0318
136.4 -106.0295
136.42 -106.0272
136.44 -106.0249
136.46 -106.0226
136.48 -106.0203
136.5 -106.0181
136.52 -106.0158
136.54 -106.0135
136.56 -106.0112
136.58 -106.0089
136.6 -106.0066
136.62 -106.0043
136.64 -106.0021
136.66 -105.9998
136.68 -105.9975
136.7 -105.9952
136.72 -105.9929
136.74 -105.9906
136.76 -105.9884
136.78 -105.9861
136.8 -105.9838
136.82 -105.9815
136.84 -105.9792
136.86 -105.9769
136.88 -105.9747
136.9 -105.9724
136.92 -105.9701
136.94 -105.9678
136.96 -105.9655
136.98 -105.9632
137 -105.961
137.02 -105.9587
137.04 -105.9564
137.06 -105.9541
137.08 -105.9518
137.1 -105.9496
137.12 -105.9473
137.14 -105.945
137.16 -105.9427
137.18 -105.9404
137.2 -105.9382
137.22 -105.9359
137.24 -105.9336
137.26 -105.9313
137.28 -105.929
137.3 -105.9268
137.32 -105.9245
137.34 -105.9222
137.36 -105.9199
137.38 -105.9177
137.4 -105.9154
137.42 -105.9131
137.44 -105.9108
137.46 -105.9086
137.48 -105.9063
137.5 -105.904
137.52 -105.9017
137.54 -105.8995
137.56 -105.8972
137.58 -105.8949
137.6 -105.8926
137.62 -105.8904
137.64 -105.8881
137.66 -105.8858
137.68 -105.8835
137.7 -105.8813
137.72 -105.879
137.74 -105.8767
137.76 -105.8744
137.78 -105.8722
137.8 -105.8699
137.82 -105.8676
137.84 -105.8654
137.86 -105.8631
137.88 -105.8608
137.9 -105.8585
137.92 -105.8563
137.94 -105.854
137.96 -105.8517
137.98 -105.8495
138 -105.8472
138.02 -105.8449
138.04 -105.8427
138.06 -105.8404
138.08 -105.8381
138.1 -105.8359
138.12 -105.8336
138.14 -105.8313
138.16 -105.8291
138.18 -105.8268
138.2 -105.8245
138.22 -105.8222
138.24 -105.82
138.26 -105.8177
138.28 -105.8155
138.3 -105.8132
138.32 -105.8109
138.34 -105.8087
138.36 -105.8064
138.38 -105.8041
138.4 -105.8019
138.42 -105.7996
138.44 -105.7973
138.46 -105.7951
138.48 -105.7928
138.5 -105.7905
138.52 -105.7883
138.54 -105.786
138.56 -105.7837
138.58 -105.7815
138.6 -105.7792
138.62 -105.777
138.64 -105.7747
138.66 -105.7724
138.68 -105.7702
138.7 -105.7679
138.72 -105.7657
138.74 -105.7634
138.76 -105.7611
138.78 -105.7589
138.8 -105.7566
138.82 -105.7543
138.84 -105.7521
138.86 -105.7498
138.88 -105.7476
138.9 -105.7453
138.92 -105.7431
138.94 -105.7408
138.96 -105.7385
138.98 -105.7363
139 -105.734
139.02 -105.7318
139.04 -105.7295
139.06 -105.7272
139.08 -105.725
139.1 -105.7227
139.12 -105.7205
139.14 -105.7182
139.16 -105.716
139.18 -105.7137
139.2 -105.7115
139.22 -105.7092
139.24 -105.7069
139.26 -105.7047
139.28 -105.7024
139.3 -105.7002
139.32 -105.6979
139.34 -105.6957
139.36 -105.6934
139.38 -105.6912
139.4 -105.6889
139.42 -105.6867
139.44 -105.6844
139.46 -105.6821
139.48 -105.6799
139.5 -105.6776
139.52 -105.6754
139.54 -105.6731
139.56 -105.6709
139.58 -105.6686
139.6 -105.6664
139.62 -105.6641
139.64 -105.6619
139.66 -105.6596
139.68 -105.6574
139.7 -105.6551
139.72 -105.6529
139.74 -105.6506
139.76 -105.6484
139.78 -105.6461
139.8 -105.6439
139.82 -105.6416
139.84 -105.6394
139.86 -105.6371
139.88 -105.6349
139.9 -105.6327
139.92 -105.6304
139.94 -105.6282
139.96 -105.6259
139.98 -105.6237
140 -105.6214
140.02 -105.6192
140.04 -105.6169
140.06 -105.6147
140.08 -105.6124
140.1 -105.6102
140.12 -105.6079
140.14 -105.6057
140.16 -105.6035
140.18 -105.6012
140.2 -105.599
140.22 -105.5967
140.24 -105.5945
140.26 -105.5922
140.28 -105.59
140.3 -105.5878
140.32 -105.5855
140.34 -105.5833
140.36 -105.581
140.38 -105.5788
140.4 -105.5765
140.42 -105.5743
140.44 -105.5721
140.46 -105.5698
140.48 -105.5676
140.5 -105.5653
140.52 -105.5631
140.54 -105.5609
140.56 -105.5586
140.58 -105.5564
140.6 -105.5541
140.62 -105.5519
140.64 -105.5497
140.66 -105.5474
140.68 -105.5452
140.7 -105.5429
140.72 -105.5407
140.74 -105.5385
140.76 -105.5362
140.78 -105.534
140.8 -105.5318
140.82 -105.5295
140.84 -105.5273
140.86 -105.525
140.88 -105.5228
140.9 -105.5206
140.92 -105.5183
140.94 -105.5161
140.96 -105.5139
140.98 -105.5116
141 -105.5094
141.02 -105.5072
141.04 -105.5049
141.06 -105.5027
141.08 -105.5005
141.1 -105.4982
141.12 -105.496
141.14 -105.4938
141.16 -105.4915
141.18 -105.4893
141.2 -105.4871
141.22 -105.4848
141.24 -105.4826
141.26 -105.4804
141.28 -105.4781
141.3 -105.4759
141.32 -105.4737
141.34 -105.4714
141.36 -105.4692
141.38 -105.467
141.4 -105.4648
141.42 -105.4625
141.44 -105.4603
141.46 -105.4581
141.48 -105.4558
141.5 -105.4536
141.52 -105.4514
141.54 -105.4491
141.56 -105.4469
141.58 -105.4447
141.6 -105.4425
141.62 -105.4402
141.64 -105.438
141.66 -105.4358
141.68 -105.4336
141.7 -105.4313
141.72 -105.4291
141.74 -105.4269
141.76 -105.4246
141.78 -105.4224
141.8 -105.4202
141.82 -105.418
141.84 -105.4157
141.86 -105.4135
141.88 -105.4113
141.9 -105.4091
141.92 -105.4068
141.94 -105.4046
141.96 -105.4024
141.98 -105.4002
142 -105.398
142.02 -105.3957
142.04 -105.3935
142.06 -105.3913
142.08 -105.3891
142.1 -105.3868
142.12 -105.3846
142.14 -105.3824
142.16 -105.3802
142.18 -105.378
142.2 -105.3757
142.22 -105.3735
142.24 -105.3713
142.26 -105.3691
142.28 -105.3669
142.3 -105.3646
142.32 -105.3624
142.34 -105.3602
142.36 -105.358
142.38 -105.3558
142.4 -105.3535
142.42 -105.3513
142.44 -105.3491
142.46 -105.3469
142.48 -105.3447
142.5 -105.3425
142.52 -105.3402
142.54 -105.338
142.56 -105.3358
142.58 -105.3336
142.6 -105.3314
142.62 -105.3292
142.64 -105.3269
142.66 -105.3247
142.68 -105.3225
142.7 -105.3203
142.72 -105.3181
142.74 -105.3159
142.76 -105.3136
142.78 -105.3114
142.8 -105.3092
142.82 -105.307
142.84 -105.3048
142.86 -105.3026
142.88 -105.3004
142.9 -105.2982
142.92 -105.2959
142.94 -105.2937
142.96 -105.2915
142.98 -105.2893
143 -105.2871
143.02 -105.2849
143.04 -105.2827
143.06 -105.2805
143.08 -105.2782
143.1 -105.276
143.12 -105.2738
143.14 -105.2716
143.16 -105.2694
143.18 -105.2672
143.2 -105.265
143.22 -105.2628
143.24 -105.2606
143.26 -105.2584
143.28 -105.2562
143.3 -105.2539
143.32 -105.2517
143.34 -105.2495
143.36 -105.2473
143.38 -105.2451
143.4 -105.2429
143.42 -105.2407
143.44 -105.2385
143.46 -105.2363
143.48 -105.2341
143.5 -105.2319
143.52 -105.2297
143.54 -105.2275
143.56 -105.2253
143.58 -105.2231
143.6 -105.2209
143.62 -105.2186
143.64 -105.2164
143.66 -105.2142
143.68 -105.212
143.7 -105.2098
143.72 -105.2076
143.74 -105.2054
143.76 -105.2032
143.78 -105.201
143.8 -105.1988
143.82 -105.1966
143.84 -105.1944
143.86 -105.1922
143.88 -105.19
143.9 -105.1878
143.92 -105.1856
143.94 -105.1834
143.96 -105.1812
143.98 -105.179
144 -105.1768
144.02 -105.1746
144.04 -105.1724
144.06 -105.1702
144.08 -105.168
144.1 -105.1658
144.12 -105.1636
144.14 -105.1614
144.16 -105.1592
144.18 -105.157
144.2 -105.1548
144.22 -105.1526
144.24 -105.1504
144.26 -105.1482
144.28 -105.146
144.3 -105.1438
144.32 -105.1416
144.34 -105.1394
144.36 -105.1372
144.38 -105.135
144.4 -105.1329
144.42 -105.1307
144.44 -105.1285
144.46 -105.1263
144.48 -105.1241
144.5 -105.1219
144.52 -105.1197
144.54 -105.1175
144.56 -105.1153
144.58 -105.1131
144.6 -105.1109
144.62 -105.1087
144.64 -105.1065
144.66 -105.1043
144.68 -105.1021
144.7 -105.0999
144.72 -105.0978
144.74 -105.0956
144.76 -105.0934
144.78 -105.0912
144.8 -105.089
144.82 -105.0868
144.84 -105.0846
144.86 -105.0824
144.88 -105.0802
144.9 -105.078
144.92 -105.0759
144.94 -105.0737
144.96 -105.0715
144.98 -105.0693
145 -105.0671
145.02 -105.0649
145.04 -105.0627
145.06 -105.0605
145.08 -105.0583
145.1 -105.0562
145.12 -105.054
145.14 -105.0518
145.16 -105.0496
145.18 -105.0474
145.2 -105.0452
145.22 -105.043
145.24 -105.0409
145.26 -105.0387
145.28 -105.0365
145.3 -105.0343
145.32 -105.0321
145.34 -105.0299
145.36 -105.0277
145.38 -105.0256
145.4 -105.0234
145.42 -105.0212
145.44 -105.019
145.46 -105.0168
145.48 -105.0146
145.5 -105.0125
145.52 -105.0103
145.54 -105.0081
145.56 -105.0059
145.58 -105.0037
145.6 -105.0015
145.62 -104.9994
145.64 -104.9972
145.66 -104.995
145.68 -104.9928
145.7 -104.9906
145.72 -104.9885
145.74 -104.9863
145.76 -104.9841
145.78 -104.9819
145.8 -104.9797
145.82 -104.9776
145.84 -104.9754
145.86 -104.9732
145.88 -104.971
145.9 -104.9688
145.92 -104.9667
145.94 -104.9645
145.96 -104.9623
145.98 -104.9601
146 -104.958
146.02 -104.9558
146.04 -104.9536
146.06 -104.9514
146.08 -104.9493
146.1 -104.9471
146.12 -104.9449
146.14 -104.9427
146.16 -104.9406
146.18 -104.9384
146.2 -104.9362
146.22 -104.934
146.24 -104.9319
146.26 -104.9297
146.28 -104.9275
146.3 -104.9253
146.32 -104.9232
146.34 -104.921
146.36 -104.9188
146.38 -104.9166
146.4 -104.9145
146.42 -104.9123
146.44 -104.9101
146.46 -104.908
146.48 -104.9058
146.5 -104.9036
146.52 -104.9014
146.54 -104.8993
146.56 -104.8971
146.58 -104.8949
146.6 -104.8928
146.62 -104.8906
146.64 -104.8884
146.66 -104.8862
146.68 -104.8841
146.7 -104.8819
146.72 -104.8797
146.74 -104.8776
146.76 -104.8754
146.78 -104.8732
146.8 -104.8711
146.82 -104.8689
146.84 -104.8667
146.86 -104.8646
146.88 -104.8624
146.9 -104.8602
146.92 -104.8581
146.94 -104.8559
146.96 -104.8537
146.98 -104.8516
147 -104.8494
147.02 -104.8472
147.04 -104.8451
147.06 -104.8429
147.08 -104.8407
147.1 -104.8386
147.12 -104.8364
147.14 -104.8342
147.16 -104.8321
147.18 -104.8299
147.2 -104.8278
147.22 -104.8256
147.24 -104.8234
147.26 -104.8213
147.28 -104.8191
147.3 -104.8169
147.32 -104.8148
147.34 -104.8126
147.36 -104.8105
147.38 -104.8083
147.4 -104.8061
147.42 -104.804
147.44 -104.8018
147.46 -104.7997
147.48 -104.7975
147.5 -104.7953
147.52 -104.7932
147.54 -104.791
147.56 -104.7889
147.58 -104.7867
147.6 -104.7845
147.62 -104.7824
147.64 -104.7802
147.66 -104.7781
147.68 -104.7759
147.7 -104.7738
147.72 -104.7716
147.74 -104.7694
147.76 -104.7673
147.78 -104.7651
147.8 -104.763
147.82 -104.7608
147.84 -104.7587
147.86 -104.7565
147.88 -104.7543
147.9 -104.7522
147.92 -104.75
147.94 -104.7479
147.96 -104.7457
147.98 -104.7436
148 -104.7414
148.02 -104.7393
148.04 -104.7371
148.06 -104.735
148.08 -104.7328
148.1 -104.7306
148.12 -104.7285
148.14 -104.7263
148.16 -104.7242
148.18 -104.722
148.2 -104.7199
148.22 -104.7177
148.24 -104.7156
148.26 -104.7134
148.28 -104.7113
148.3 -104.7091
148.32 -104.707
148.34 -104.7048
148.36 -104.7027
148.38 -104.7005
148.4 -104.6984
148.42 -104.6962
148.44 -104.6941
148.46 -104.6919
148.48 -104.6898
148.5 -104.6876
148.52 -104.6855
148.54 -104.6833
148.56 -104.6812
148.58 -104.679
148.6 -104.6769
148.62 -104.6748
148.64 -104.6726
148.66 -104.6705
148.68 -104.6683
148.7 -104.6662
148.72 -104.664
148.74 -104.6619
148.76 -104.6597
148.78 -104.6576
148.8 -104.6554
148.82 -104.6533
148.84 -104.6511
148.86 -104.649
148.88 -104.6469
148.9 -104.6447
148.92 -104.6426
148.94 -104.6404
148.96 -104.6383
148.98 -104.6361
149 -104.634
149.02 -104.6319
149.04 -104.6297
149.06 -104.6276
149.08 -104.6254
149.1 -104.6233
149.12 -104.6212
149.14 -104.619
149.16 -104.6169
149.18 -104.6147
149.2 -104.6126
149.22 -104.6104
149.24 -104.6083
149.26 -104.6062
149.28 -104.604
149.3 -104.6019
149.32 -104.5998
149.34 -104.5976
149.36 -104.5955
149.38 -104.5933
149.4 -104.5912
149.42 -104.5891
149.44 -104.5869
149.46 -104.5848
149.48 -104.5826
149.5 -104.5805
149.52 -104.5784
149.54 -104.5762
149.56 -104.5741
149.58 -104.572
149.6 -104.5698
149.62 -104.5677
149.64 -104.5656
149.66 -104.5634
149.68 -104.5613
149.7 -104.5592
149.72 -104.557
149.74 -104.5549
149.76 -104.5528
149.78 -104.5506
149.8 -104.5485
149.82 -104.5464
149.84 -104.5442
149.86 -104.5421
149.88 -104.54
149.9 -104.5378
149.92 -104.5357
149.94 -104.5336
149.96 -104.5314
149.98 -104.5293
150 -104.5272
150.02 -104.525
150.04 -104.5229
150.06 -104.5208
150.08 -104.5186
150.1 -104.5165
150.12 -104.5144
150.14 -104.5122
150.16 -104.5101
150.18 -104.508
150.2 -104.5059
150.22 -104.5037
150.24 -104.5016
150.26 -104.4995
150.28 -104.4973
150.3 -104.4952
150.32 -104.4931
150.34 -104.491
150.36 -104.4888
150.38 -104.4867
150.4 -104.4846
150.42 -104.4825
150.44 -104.4803
150.46 -104.4782
150.48 -104.4761
150.5 -104.474
150.52 -104.4718
150.54 -104.4697
150.56 -104.4676
150.58 -104.4655
150.6 -104.4633
150.62 -104.4612
150.64 -104.4591
150.66 -104.457
150.68 -104.4548
150.7 -104.4527
150.72 -104.4506
150.74 -104.4485
150.76 -104.4463
150.78 -104.4442
150.8 -104.4421
150.82 -104.44
150.84 -104.4379
150.86 -104.4357
150.88 -104.4336
150.9 -104.4315
150.92 -104.4294
150.94 -104.4272
150.96 -104.4251
150.98 -104.423
151 -104.4209
151.02 -104.4188
151.04 -104.4167
151.06 -104.4145
151.08 -104.4124
151.1 -104.4103
151.12 -104.4082
151.14 -104.4061
151.16 -104.4039
151.18 -104.4018
151.2 -104.3997
151.22 -104.3976
151.24 -104.3955
151.26 -104.3934
151.28 -104.3912
151.3 -104.3891
151.32 -104.387
151.34 -104.3849
151.36 -104.3828
151.38 -104.3807
151.4 -104.3785
151.42 -104.3764
151.44 -104.3743
151.46 -104.3722
151.48 -104.3701
151.5 -104.368
151.52 -104.3659
151.54 -104.3637
151.56 -104.3616
151.58 -104.3595
151.6 -104.3574
151.62 -104.3553
151.64 -104.3532
151.66 -104.3511
151.68 -104.349
151.7 -104.3468
151.72 -104.3447
151.74 -104.3426
151.76 -104.3405
151.78 -104.3384
151.8 -104.3363
151.82 -104.3342
151.84 -104.3321
151.86 -104.33
151.88 -104.3278
151.9 -104.3257
151.92 -104.3236
151.94 -104.3215
151.96 -104.3194
151.98 -104.3173
152 -104.3152
152.02 -104.3131
152.04 -104.311
152.06 -104.3089
152.08 -104.3068
152.1 -104.3046
152.12 -104.3025
152.14 -104.3004
152.16 -104.2983
152.18 -104.2962
152.2 -104.2941
152.22 -104.292
152.24 -104.2899
152.26 -104.2878
152.28 -104.2857
152.3 -104.2836
152.32 -104.2815
152.34 -104.2794
152.36 -104.2773
152.38 -104.2752
152.4 -104.2731
152.42 -104.271
152.44 -104.2689
152.46 -104.2668
152.48 -104.2647
152.5 -104.2626
152.52 -104.2604
152.54 -104.2583
152.56 -104.2562
152.58 -104.2541
152.6 -104.252
152.62 -104.2499
152.64 -104.2478
152.66 -104.2457
152.68 -104.2436
152.7 -104.2415
152.72 -104.2394
152.74 -104.2373
152.76 -104.2352
152.78 -104.2331
152.8 -104.231
152.82 -104.2289
152.84 -104.2268
152.86 -104.2247
152.88 -104.2226
152.9 -104.2205
152.92 -104.2184
152.94 -104.2163
152.96 -104.2143
152.98 -104.2122
153 -104.2101
153.02 -104.208
153.04 -104.2059
153.06 -104.2038
153.08 -104.2017
153.1 -104.1996
153.12 -104.1975
153.14 -104.1954
153.16 -104.1933
153.18 -104.1912
153.2 -104.1891
153.22 -104.187
153.24 -104.1849
153.26 -104.1828
153.28 -104.1807
153.3 -104.1786
153.32 -104.1765
153.34 -104.1744
153.36 -104.1723
153.38 -104.1703
153.4 -104.1682
153.42 -104.1661
153.44 -104.164
153.46 -104.1619
153.48 -104.1598
153.5 -104.1577
153.52 -104.1556
153.54 -104.1535
153.56 -104.1514
153.58 -104.1493
153.6 -104.1472
153.62 -104.1452
153.64 -104.1431
153.66 -104.141
153.68 -104.1389
153.7 -104.1368
153.72 -104.1347
153.74 -104.1326
153.76 -104.1305
153.78 -104.1284
153.8 -104.1264
153.82 -104.1243
153.84 -104.1222
153.86 -104.1201
153.88 -104.118
153.9 -104.1159
153.92 -104.1138
153.94 -104.1117
153.96 -104.1097
153.98 -104.1076
154 -104.1055
154.02 -104.1034
154.04 -104.1013
154.06 -104.0992
154.08 -104.0971
154.1 -104.0951
154.12 -104.093
154.14 -104.0909
154.16 -104.0888
154.18 -104.0867
154.2 -104.0846
154.22 -104.0826
154.24 -104.0805
154.26 -104.0784
154.28 -104.0763
154.3 -104.0742
154.32 -104.0721
154.34 -104.0701
154.36 -104.068
154.38 -104.0659
154.4 -104.0638
154.42 -104.0617
154.44 -104.0597
154.46 -104.0576
154.48 -104.0555
154.5 -104.0534
154.52 -104.0513
154.54 -104.0493
154.56 -104.0472
154.58 -104.0451
154.6 -104.043
154.62 -104.0409
154.64 -104.0389
154.66 -104.0368
154.68 -104.0347
154.7 -104.0326
154.72 -104.0306
154.74 -104.0285
154.76 -104.0264
154.78 -104.0243
154.8 -104.0222
154.82 -104.0202
154.84 -104.0181
154.86 -104.016
154.88 -104.0139
154.9 -104.0119
154.92 -104.0098
154.94 -104.0077
154.96 -104.0056
154.98 -104.0036
155 -104.0015
155.02 -103.9994
155.04 -103.9973
155.06 -103.9953
155.08 -103.9932
155.1 -103.9911
155.12 -103.989
155.14 -103.987
155.16 -103.9849
155.18 -103.9828
155.2 -103.9808
155.22 -103.9787
155.24 -103.9766
155.26 -103.9745
155.28 -103.9725
155.3 -103.9704
155.32 -103.9683
155.34 -103.9663
155.36 -103.9642
155.38 -103.9621
155.4 -103.9601
155.42 -103.958
155.44 -103.9559
155.46 -103.9538
155.48 -103.9518
155.5 -103.9497
155.52 -103.9476
155.54 -103.9456
155.56 -103.9435
155.58 -103.9414
155.6 -103.9394
155.62 -103.9373
155.64 -103.9352
155.66 -103.9332
155.68 -103.9311
155.7 -103.929
155.72 -103.927
155.74 -103.9249
155.76 -103.9228
155.78 -103.9208
155.8 -103.9187
155.82 -103.9166
155.84 -103.9146
155.86 -103.9125
155.88 -103.9104
155.9 -103.9084
155.92 -103.9063
155.94 -103.9042
155.96 -103.9022
155.98 -103.9001
156 -103.8981
156.02 -103.896
156.04 -103.8939
156.06 -103.8919
156.08 -103.8898
156.1 -103.8877
156.12 -103.8857
156.14 -103.8836
156.16 -103.8816
156.18 -103.8795
156.2 -103.8774
156.22 -103.8754
156.24 -103.8733
156.26 -103.8713
156.28 -103.8692
156.3 -103.8671
156.32 -103.8651
156.34 -103.863
156.36 -103.861
156.38 -103.8589
156.4 -103.8568
156.42 -103.8548
156.44 -103.8527
156.46 -103.8507
156.48 -103.8486
156.5 -103.8466
156.52 -103.8445
156.54 -103.8424
156.56 -103.8404
156.58 -103.8383
156.6 -103.8363
156.62 -103.8342
156.64 -103.8322
156.66 -103.8301
156.68 -103.828
156.7 -103.826
156.72 -103.8239
156.74 -103.8219
156.76 -103.8198
156.78 -103.8178
156.8 -103.8157
156.82 -103.8137
156.84 -103.8116
156.86 -103.8096
156.88 -103.8075
156.9 -103.8054
156.92 -103.8034
156.94 -103.8013
156.96 -103.7993
156.98 -103.7972
157 -103.7952
157.02 -103.7931
157.04 -103.7911
157.06 -103.789
157.08 -103.787
157.1 -103.7849
157.12 -103.7829
157.14 -103.7808
157.16 -103.7788
157.18 -103.7767
157.2 -103.7747
157.22 -103.7726
157.24 -103.7706
157.26 -103.7685
157.28 -103.7665
157.3 -103.7644
157.32 -103.7624
157.34 -103.7603
157.36 -103.7583
157.38 -103.7562
157.4 -103.7542
157.42 -103.7522
157.44 -103.7501
157.46 -103.7481
157.48 -103.746
157.5 -103.744
157.52 -103.7419
157.54 -103.7399
157.56 -103.7378
157.58 -103.7358
157.6 -103.7337
157.62 -103.7317
157.64 -103.7296
157.66 -103.7276
157.68 -103.7256
157.7 -103.7235
157.72 -103.7215
157.74 -103.7194
157.76 -103.7174
157.78 -103.7153
157.8 -103.7133
157.82 -103.7113
157.84 -103.7092
157.86 -103.7072
157.88 -103.7051
157.9 -103.7031
157.92 -103.701
157.94 -103.699
157.96 -103.697
157.98 -103.6949
158 -103.6929
158.02 -103.6908
158.04 -103.6888
158.06 -103.6868
158.08 -103.6847
158.1 -103.6827
158.12 -103.6806
158.14 -103.6786
158.16 -103.6766
158.18 -103.6745
158.2 -103.6725
158.22 -103.6704
158.24 -103.6684
158.26 -103.6664
158.28 -103.6643
158.3 -103.6623
158.32 -103.6603
158.34 -103.6582
158.36 -103.6562
158.38 -103.6542
158.4 -103.6521
158.42 -103.6501
158.44 -103.648
158.46 -103.646
158.48 -103.644
158.5 -103.6419
158.52 -103.6399
158.54 -103.6379
158.56 -103.6358
158.58 -103.6338
158.6 -103.6318
158.62 -103.6297
158.64 -103.6277
158.66 -103.6257
158.68 -103.6236
158.7 -103.6216
158.72 -103.6196
158.74 -103.6175
158.76 -103.6155
158.78 -103.6135
158.8 -103.6114
158.82 -103.6094
158.84 -103.6074
158.86 -103.6053
158.88 -103.6033
158.9 -103.6013
158.92 -103.5993
158.94 -103.5972
158.96 -103.5952
158.98 -103.5932
159 -103.5911
159.02 -103.5891
159.04 -103.5871
159.06 -103.585
159.08 -103.583
159.1 -103.581
159.12 -103.579
159.14 -103.5769
159.16 -103.5749
159.18 -103.5729
159.2 -103.5709
159.22 -103.5688
159.24 -103.5668
159.26 -103.5648
159.28 -103.5627
159.3 -103.5607
159.32 -103.5587
159.34 -103.5567
159.36 -103.5546
159.38 -103.5526
159.4 -103.5506
159.42 -103.5486
159.44 -103.5465
159.46 -103.5445
159.48 -103.5425
159.5 -103.5405
159.52 -103.5385
159.54 -103.5364
159.56 -103.5344
159.58 -103.5324
159.6 -103.5304
159.62 -103.5283
159.64 -103.5263
159.66 -103.5243
159.68 -103.5223
159.7 -103.5202
159.72 -103.5182
159.74 -103.5162
159.76 -103.5142
159.78 -103.5122
159.8 -103.5101
159.82 -103.5081
159.84 -103.5061
159.86 -103.5041
159.88 -103.5021
159.9 -103.5
159.92 -103.498
159.94 -103.496
159.96 -103.494
159.98 -103.492
160 -103.49
160.02 -103.4879
160.04 -103.4859
160.06 -103.4839
160.08 -103.4819
160.1 -103.4799
160.12 -103.4778
160.14 -103.4758
160.16 -103.4738
160.18 -103.4718
160.2 -103.4698
160.22 -103.4678
160.24 -103.4658
160.26 -103.4637
160.28 -103.4617
160.3 -103.4597
160.32 -103.4577
160.34 -103.4557
160.36 -103.4537
160.38 -103.4516
160.4 -103.4496
160.42 -103.4476
160.44 -103.4456
160.46 -103.4436
160.48 -103.4416
160.5 -103.4396
160.52 -103.4376
160.54 -103.4355
160.56 -103.4335
160.58 -103.4315
160.6 -103.4295
160.62 -103.4275
160.64 -103.4255
160.66 -103.4235
160.68 -103.4215
160.7 -103.4195
160.72 -103.4174
160.74 -103.4154
160.76 -103.4134
160.78 -103.4114
160.8 -103.4094
160.82 -103.4074
160.84 -103.4054
160.86 -103.4034
160.88 -103.4014
160.9 -103.3994
160.92 -103.3974
160.94 -103.3953
160.96 -103.3933
160.98 -103.3913
161 -103.3893
161.02 -103.3873
161.04 -103.3853
161.06 -103.3833
161.08 -103.3813
161.1 -103.3793
161.12 -103.3773
161.14 -103.3753
161.16 -103.3733
161.18 -103.3713
161.2 -103.3693
161.22 -103.3673
161.24 -103.3653
161.26 -103.3633
161.28 -103.3613
161.3 -103.3592
161.32 -103.3572
161.34 -103.3552
161.36 -103.3532
161.38 -103.3512
161.4 -103.3492
161.42 -103.3472
161.44 -103.3452
161.46 -103.3432
161.48 -103.3412
161.5 -103.3392
161.52 -103.3372
161.54 -103.3352
161.56 -103.3332
161.58 -103.3312
161.6 -103.3292
161.62 -103.3272
161.64 -103.3252
161.66 -103.3232
161.68 -103.3212
161.7 -103.3192
161.72 -103.3172
161.74 -103.3152
161.76 -103.3132
161.78 -103.3112
161.8 -103.3092
161.82 -103.3072
161.84 -103.3052
161.86 -103.3032
161.88 -103.3012
161.9 -103.2992
161.92 -103.2972
161.94 -103.2952
161.96 -103.2933
161.98 -103.2913
162 -103.2893
162.02 -103.2873
162.04 -103.2853
162.06 -103.2833
162.08 -103.2813
162.1 -103.2793
162.12 -103.2773
162.14 -103.2753
162.16 -103.2733
162.18 -103.2713
162.2 -103.2693
162.22 -103.2673
162.24 -103.2653
162.26 -103.2633
162.28 -103.2613
162.3 -103.2593
162.32 -103.2574
162.34 -103.2554
162.36 -103.2534
162.38 -103.2514
162.4 -103.2494
162.42 -103.2474
162.44 -103.2454
162.46 -103.2434
162.48 -103.2414
162.5 -103.2394
162.52 -103.2374
162.54 -103.2355
162.56 -103.2335
162.58 -103.2315
162.6 -103.2295
162.62 -103.2275
162.64 -103.2255
162.66 -103.2235
162.68 -103.2215
162.7 -103.2195
162.72 -103.2176
162.74 -103.2156
162.76 -103.2136
162.78 -103.2116
162.8 -103.2096
162.82 -103.2076
162.84 -103.2056
162.86 -103.2036
162.88 -103.2017
162.9 -103.1997
162.92 -103.1977
162.94 -103.1957
162.96 -103.1937
162.98 -103.1917
163 -103.1898
163.02 -103.1878
163.04 -103.1858
163.06 -103.1838
163.08 -103.1818
163.1 -103.1798
163.12 -103.1778
163.14 -103.1759
163.16 -103.1739
163.18 -103.1719
163.2 -103.1699
163.22 -103.1679
163.24 -103.166
163.26 -103.164
163.28 -103.162
163.3 -103.16
163.32 -103.158
163.34 -103.156
163.36 -103.1541
163.38 -103.1521
163.4 -103.1501
163.42 -103.1481
163.44 -103.1461
163.46 -103.1442
163.48 -103.1422
163.5 -103.1402
163.52 -103.1382
163.54 -103.1362
163.56 -103.1343
163.58 -103.1323
163.6 -103.1303
163.62 -103.1283
163.64 -103.1264
163.66 -103.1244
163.68 -103.1224
163.7 -103.1204
163.72 -103.1184
163.74 -103.1165
163.76 -103.1145
163.78 -103.1125
163.8 -103.1105
163.82 -103.1086
163.84 -103.1066
163.86 -103.1046
163.88 -103.1026
163.9 -103.1007
163.92 -103.0987
163.94 -103.0967
163.96 -103.0947
163.98 -103.0928
164 -103.0908
164.02 -103.0888
164.04 -103.0869
164.06 -103.0849
164.08 -103.0829
164.1 -103.0809
164.12 -103.079
164.14 -103.077
164.16 -103.075
164.18 -103.073
164.2 -103.0711
164.22 -103.0691
164.24 -103.0671
164.26 -103.0652
164.28 -103.0632
164.3 -103.0612
164.32 -103.0592
164.34 -103.0573
164.36 -103.0553
164.38 -103.0533
164.4 -103.0514
164.42 -103.0494
164.44 -103.0474
164.46 -103.0455
164.48 -103.0435
164.5 -103.0415
164.52 -103.0396
164.54 -103.0376
164.56 -103.0356
164.58 -103.0337
164.6 -103.0317
164.62 -103.0297
164.64 -103.0278
164.66 -103.0258
164.68 -103.0238
164.7 -103.0219
164.72 -103.0199
164.74 -103.0179
164.76 -103.016
164.78 -103.014
164.8 -103.012
164.82 -103.0101
164.84 -103.0081
164.86 -103.0061
164.88 -103.0042
164.9 -103.0022
164.92 -103.0002
164.94 -102.9983
164.96 -102.9963
164.98 -102.9944
165 -102.9924
165.02 -102.9904
165.04 -102.9885
165.06 -102.9865
165.08 -102.9846
165.1 -102.9826
165.12 -102.9806
165.14 -102.9787
165.16 -102.9767
165.18 -102.9747
165.2 -102.9728
165.22 -102.9708
165.24 -102.9689
165.26 -102.9669
165.28 -102.9649
165.3 -102.963
165.32 -102.961
165.34 -102.9591
165.36 -102.9571
165.38 -102.9552
165.4 -102.9532
165.42 -102.9512
165.44 -102.9493
165.46 -102.9473
165.48 -102.9454
165.5 -102.9434
165.52 -102.9414
165.54 -102.9395
165.56 -102.9375
165.58 -102.9356
165.6 -102.9336
165.62 -102.9317
165.64 -102.9297
165.66 -102.9278
165.68 -102.9258
165.7 -102.9238
165.72 -102.9219
165.74 -102.9199
165.76 -102.918
165.78 -102.916
165.8 -102.9141
165.82 -102.9121
165.84 -102.9102
165.86 -102.9082
165.88 -102.9063
165.9 -102.9043
165.92 -102.9024
165.94 -102.9004
165.96 -102.8985
165.98 -102.8965
166 -102.8946
166.02 -102.8926
166.04 -102.8906
166.06 -102.8887
166.08 -102.8867
166.1 -102.8848
166.12 -102.8828
166.14 -102.8809
166.16 -102.8789
166.18 -102.877
166.2 -102.875
166.22 -102.8731
166.24 -102.8712
166.26 -102.8692
166.28 -102.8673
166.3 -102.8653
166.32 -102.8634
166.34 -102.8614
166.36 -102.8595
166.38 -102.8575
166.4 -102.8556
166.42 -102.8536
166.44 -102.8517
166.46 -102.8497
166.48 -102.8478
166.5 -102.8458
166.52 -102.8439
166.54 -102.8419
166.56 -102.84
166.58 -102.8381
166.6 -102.8361
166.62 -102.8342
166.64 -102.8322
166.66 -102.8303
166.68 -102.8283
166.7 -102.8264
166.72 -102.8244
166.74 -102.8225
166.76 -102.8206
166.78 -102.8186
166.8 -102.8167
166.82 -102.8147
166.84 -102.8128
166.86 -102.8108
166.88 -102.8089
166.9 -102.807
166.92 -102.805
166.94 -102.8031
166.96 -102.8011
166.98 -102.7992
167 -102.7973
167.02 -102.7953
167.04 -102.7934
167.06 -102.7914
167.08 -102.7895
167.1 -102.7876
167.12 -102.7856
167.14 -102.7837
167.16 -102.7817
167.18 -102.7798
167.2 -102.7779
167.22 -102.7759
167.24 -102.774
167.26 -102.7721
167.28 -102.7701
167.3 -102.7682
167.32 -102.7662
167.34 -102.7643
167.36 -102.7624
167.38 -102.7604
167.4 -102.7585
167.42 -102.7566
167.44 -102.7546
167.46 -102.7527
167.48 -102.7508
167.5 -102.7488
167.52 -102.7469
167.54 -102.7449
167.56 -102.743
167.58 -102.7411
167.6 -102.7391
167.62 -102.7372
167.64 -102.7353
167.66 -102.7333
167.68 -102.7314
167.7 -102.7295
167.72 -102.7275
167.74 -102.7256
167.76 -102.7237
167.78 -102.7218
167.8 -102.7198
167.82 -102.7179
167.84 -102.716
167.86 -102.714
167.88 -102.7121
167.9 -102.7102
167.92 -102.7082
167.94 -102.7063
167.96 -102.7044
167.98 -102.7024
168 -102.7005
168.02 -102.6986
168.04 -102.6967
168.06 -102.6947
168.08 -102.6928
168.1 -102.6909
168.12 -102.6889
168.14 -102.687
168.16 -102.6851
168.18 -102.6832
168.2 -102.6812
168.22 -102.6793
168.24 -102.6774
168.26 -102.6755
168.28 -102.6735
168.3 -102.6716
168.32 -102.6697
168.34 -102.6677
168.36 -102.6658
168.38 -102.6639
168.4 -102.662
168.42 -102.66
168.44 -102.6581
168.46 -102.6562
168.48 -102.6543
168.5 -102.6523
168.52 -102.6504
168.54 -102.6485
168.56 -102.6466
168.58 -102.6447
168.6 -102.6427
168.62 -102.6408
168.64 -102.6389
168.66 -102.637
168.68 -102.635
168.7 -102.6331
168.72 -102.6312
168.74 -102.6293
168.76 -102.6274
168.78 -102.6254
168.8 -102.6235
168.82 -102.6216
168.84 -102.6197
168.86 -102.6178
168.88 -102.6158
168.9 -102.6139
168.92 -102.612
168.94 -102.6101
168.96 -102.6082
168.98 -102.6062
169 -102.6043
169.02 -102.6024
169.04 -102.6005
169.06 -102.5986
169.08 -102.5966
169.1 -102.5947
169.12 -102.5928
169.14 -102.5909
169.16 -102.589
169.18 -102.5871
169.2 -102.5851
169.22 -102.5832
169.24 -102.5813
169.26 -102.5794
169.28 -102.5775
169.3 -102.5756
169.32 -102.5737
169.34 -102.5717
169.36 -102.5698
169.38 -102.5679
169.4 -102.566
169.42 -102.5641
169.44 -102.5622
169.46 -102.5603
169.48 -102.5583
169.5 -102.5564
169.52 -102.5545
169.54 -102.5526
169.56 -102.5507
169.58 -102.5488
169.6 -102.5469
169.62 -102.545
169.64 -102.543
169.66 -102.5411
169.68 -102.5392
169.7 -102.5373
169.72 -102.5354
169.74 -102.5335
169.76 -102.5316
169.78 -102.5297
169.8 -102.5278
169.82 -102.5259
169.84 -102.5239
169.86 -102.522
169.88 -102.5201
169.9 -102.5182
169.92 -102.5163
169.94 -102.5144
169.96 -102.5125
169.98 -102.5106
170 -102.5087
170.02 -102.5068
170.04 -102.5049
170.06 -102.503
170.08 -102.501
170.1 -102.4991
170.12 -102.4972
170.14 -102.4953
170.16 -102.4934
170.18 -102.4915
170.2 -102.4896
170.22 -102.4877
170.24 -102.4858
170.26 -102.4839
170.28 -102.482
170.3 -102.4801
170.32 -102.4782
170.34 -102.4763
170.36 -102.4744
170.38 -102.4725
170.4 -102.4706
170.42 -102.4687
170.44 -102.4668
170.46 -102.4649
170.48 -102.463
170.5 -102.4611
170.52 -102.4592
170.54 -102.4573
170.56 -102.4554
170.58 -102.4535
170.6 -102.4515
170.62 -102.4496
170.64 -102.4477
170.66 -102.4458
170.68 -102.4439
170.7 -102.442
170.72 -102.4401
170.74 -102.4382
170.76 -102.4363
170.78 -102.4345
170.8 -102.4326
170.82 -102.4307
170.84 -102.4288
170.86 -102.4269
170.88 -102.425
170.9 -102.4231
170.92 -102.4212
170.94 -102.4193
170.96 -102.4174
170.98 -102.4155
171 -102.4136
171.02 -102.4117
171.04 -102.4098
171.06 -102.4079
171.08 -102.406
171.1 -102.4041
171.12 -102.4022
171.14 -102.4003
171.16 -102.3984
171.18 -102.3965
171.2 -102.3946
171.22 -102.3927
171.24 -102.3908
171.26 -102.3889
171.28 -102.387
171.3 -102.3852
171.32 -102.3833
171.34 -102.3814
171.36 -102.3795
171.38 -102.3776
171.4 -102.3757
171.42 -102.3738
171.44 -102.3719
171.46 -102.37
171.48 -102.3681
171.5 -102.3662
171.52 -102.3643
171.54 -102.3624
171.56 -102.3606
171.58 -102.3587
171.6 -102.3568
171.62 -102.3549
171.64 -102.353
171.66 -102.3511
171.68 -102.3492
171.7 -102.3473
171.72 -102.3454
171.74 -102.3436
171.76 -102.3417
171.78 -102.3398
171.8 -102.3379
171.82 -102.336
171.84 -102.3341
171.86 -102.3322
171.88 -102.3303
171.9 -102.3285
171.92 -102.3266
171.94 -102.3247
171.96 -102.3228
171.98 -102.3209
172 -102.319
172.02 -102.3171
172.04 -102.3153
172.06 -102.3134
172.08 -102.3115
172.1 -102.3096
172.12 -102.3077
172.14 -102.3058
172.16 -102.3039
172.18 -102.3021
172.2 -102.3002
172.22 -102.2983
172.24 -102.2964
172.26 -102.2945
172.28 -102.2926
172.3 -102.2908
172.32 -102.2889
172.34 -102.287
172.36 -102.2851
172.38 -102.2832
172.4 -102.2814
172.42 -102.2795
172.44 -102.2776
172.46 -102.2757
172.48 -102.2738
172.5 -102.2719
172.52 -102.2701
172.54 -102.2682
172.56 -102.2663
172.58 -102.2644
172.6 -102.2626
172.62 -102.2607
172.64 -102.2588
172.66 -102.2569
172.68 -102.255
172.7 -102.2532
172.72 -102.2513
172.74 -102.2494
172.76 -102.2475
172.78 -102.2456
172.8 -102.2438
172.82 -102.2419
172.84 -102.24
172.86 -102.2381
172.88 -102.2363
172.9 -102.2344
172.92 -102.2325
172.94 -102.2306
172.96 -102.2288
172.98 -102.2269
173 -102.225
173.02 -102.2231
173.04 -102.2213
173.06 -102.2194
173.08 -102.2175
173.1 -102.2156
173.12 -102.2138
173.14 -102.2119
173.16 -102.21
173.18 -102.2081
173.2 -102.2063
173.22 -102.2044
173.24 -102.2025
173.26 -102.2007
173.28 -102.1988
173.3 -102.1969
173.32 -102.195
173.34 -102.1932
173.36 -102.1913
173.38 -102.1894
173.4 -102.1876
173.42 -102.1857
173.44 -102.1838
173.46 -102.182
173.48 -102.1801
173.5 -102.1782
173.52 -102.1763
173.54 -102.1745
173.56 -102.1726
173.58 -102.1707
173.6 -102.1689
173.62 -102.167
173.64 -102.1651
173.66 -102.1633
173.68 -102.1614
173.7 -102.1595
173.72 -102.1577
173.74 -102.1558
173.76 -102.1539
173.78 -102.1521
173.8 -102.1502
173.82 -102.1483
173.84 -102.1465
173.86 -102.1446
173.88 -102.1427
173.9 -102.1409
173.92 -102.139
173.94 -102.1371
173.96 -102.1353
173.98 -102.1334
174 -102.1315
174.02 -102.1297
174.04 -102.1278
174.06 -102.126
174.08 -102.1241
174.1 -102.1222
174.12 -102.1204
174.14 -102.1185
174.16 -102.1166
174.18 -102.1148
174.2 -102.1129
174.22 -102.1111
174.24 -102.1092
174.26 -102.1073
174.28 -102.1055
174.3 -102.1036
174.32 -102.1018
174.34 -102.0999
174.36 -102.098
174.38 -102.0962
174.4 -102.0943
174.42 -102.0925
174.44 -102.0906
174.46 -102.0887
174.48 -102.0869
174.5 -102.085
174.52 -102.0832
174.54 -102.0813
174.56 -102.0794
174.58 -102.0776
174.6 -102.0757
174.62 -102.0739
174.64 -102.072
174.66 -102.0702
174.68 -102.0683
174.7 -102.0664
174.72 -102.0646
174.74 -102.0627
174.76 -102.0609
174.78 -102.059
174.8 -102.0572
174.82 -102.0553
174.84 -102.0535
174.86 -102.0516
174.88 -102.0497
174.9 -102.0479
174.92 -102.046
174.94 -102.0442
174.96 -102.0423
174.98 -102.0405
175 -102.0386
175.02 -102.0368
175.04 -102.0349
175.06 -102.0331
175.08 -102.0312
175.1 -102.0294
175.12 -102.0275
175.14 -102.0257
175.16 -102.0238
175.18 -102.022
175.2 -102.0201
175.22 -102.0182
175.24 -102.0164
175.26 -102.0145
175.28 -102.0127
175.3 -102.0108
175.32 -102.009
175.34 -102.0071
175.36 -102.0053
175.38 -102.0035
175.4 -102.0016
175.42 -101.9998
175.44 -101.9979
175.46 -101.9961
175.48 -101.9942
175.5 -101.9924
175.52 -101.9905
175.54 -101.9887
175.56 -101.9868
175.58 -101.985
175.6 -101.9831
175.62 -101.9813
175.64 -101.9794
175.66 -101.9776
175.68 -101.9757
175.7 -101.9739
175.72 -101.972
175.74 -101.9702
175.76 -101.9684
175.78 -101.9665
175.8 -101.9647
175.82 -101.9628
175.84 -101.961
175.86 -101.9591
175.88 -101.9573
175.9 -101.9554
175.92 -101.9536
175.94 -101.9518
175.96 -101.9499
175.98 -101.9481
176 -101.9462
176.02 -101.9444
176.04 -101.9426
176.06 -101.9407
176.08 -101.9389
176.1 -101.937
176.12 -101.9352
176.14 -101.9333
176.16 -101.9315
176.18 -101.9297
176.2 -101.9278
176.22 -101.926
176.24 -101.9241
176.26 -101.9223
176.28 -101.9205
176.3 -101.9186
176.32 -101.9168
176.34 -101.9149
176.36 -101.9131
176.38 -101.9113
176.4 -101.9094
176.42 -101.9076
176.44 -101.9058
176.46 -101.9039
176.48 -101.9021
176.5 -101.9002
176.52 -101.8984
176.54 -101.8966
176.56 -101.8947
176.58 -101.8929
176.6 -101.8911
176.62 -101.8892
176.64 -101.8874
176.66 -101.8856
176.68 -101.8837
176.7 -101.8819
176.72 -101.8801
176.74 -101.8782
176.76 -101.8764
176.78 -101.8745
176.8 -101.8727
176.82 -101.8709
176.84 -101.869
176.86 -101.8672
176.88 -101.8654
176.9 -101.8635
176.92 -101.8617
176.94 -101.8599
176.96 -101.8581
176.98 -101.8562
177 -101.8544
177.02 -101.8526
177.04 -101.8507
177.06 -101.8489
177.08 -101.8471
177.1 -101.8452
177.12 -101.8434
177.14 -101.8416
177.16 -101.8397
177.18 -101.8379
177.2 -101.8361
177.22 -101.8343
177.24 -101.8324
177.26 -101.8306
177.28 -101.8288
177.3 -101.8269
177.32 -101.8251
177.34 -101.8233
177.36 -101.8215
177.38 -101.8196
177.4 -101.8178
177.42 -101.816
177.44 -101.8141
177.46 -101.8123
177.48 -101.8105
177.5 -101.8087
177.52 -101.8068
177.54 -101.805
177.56 -101.8032
177.58 -101.8014
177.6 -101.7995
177.62 -101.7977
177.64 -101.7959
177.66 -101.7941
177.68 -101.7922
177.7 -101.7904
177.72 -101.7886
177.74 -101.7868
177.76 -101.7849
177.78 -101.7831
177.8 -101.7813
177.82 -101.7795
177.84 -101.7777
177.86 -101.7758
177.88 -101.774
177.9 -101.7722
177.92 -101.7704
177.94 -101.7685
177.96 -101.7667
177.98 -101.7649
178 -101.7631
178.02 -101.7613
178.04 -101.7594
178.06 -101.7576
178.08 -101.7558
178.1 -101.754
178.12 -101.7522
178.14 -101.7503
178.16 -101.7485
178.18 -101.7467
178.2 -101.7449
178.22 -101.7431
178.24 -101.7412
178.26 -101.7394
178.28 -101.7376
178.3 -101.7358
178.32 -101.734
178.34 -101.7322
178.36 -101.7303
178.38 -101.7285
178.4 -101.7267
178.42 -101.7249
178.44 -101.7231
178.46 -101.7213
178.48 -101.7194
178.5 -101.7176
178.52 -101.7158
178.54 -101.714
178.56 -101.7122
178.58 -101.7104
178.6 -101.7086
178.62 -101.7067
178.64 -101.7049
178.66 -101.7031
178.68 -101.7013
178.7 -101.6995
178.72 -101.6977
178.74 -101.6959
178.76 -101.694
178.78 -101.6922
178.8 -101.6904
178.82 -101.6886
178.84 -101.6868
178.86 -101.685
178.88 -101.6832
178.9 -101.6814
178.92 -101.6795
178.94 -101.6777
178.96 -101.6759
178.98 -101.6741
179 -101.6723
179.02 -101.6705
179.04 -101.6687
179.06 -101.6669
179.08 -101.6651
179.1 -101.6633
179.12 -101.6615
179.14 -101.6596
179.16 -101.6578
179.18 -101.656
179.2 -101.6542
179.22 -101.6524
179.24 -101.6506
179.26 -101.6488
179.28 -101.647
179.3 -101.6452
179.32 -101.6434
179.34 -101.6416
179.36 -101.6398
179.38 -101.638
179.4 -101.6361
179.42 -101.6343
179.44 -101.6325
179.46 -101.6307
179.48 -101.6289
179.5 -101.6271
179.52 -101.6253
179.54 -101.6235
179.56 -101.6217
179.58 -101.6199
179.6 -101.6181
179.62 -101.6163
179.64 -101.6145
179.66 -101.6127
179.68 -101.6109
179.7 -101.6091
179.72 -101.6073
179.74 -101.6055
179.76 -101.6037
179.78 -101.6019
179.8 -101.6001
179.82 -101.5983
179.84 -101.5965
179.86 -101.5947
179.88 -101.5929
179.9 -101.5911
179.92 -101.5893
179.94 -101.5875
179.96 -101.5857
179.98 -101.5839
180 -101.5821
180.02 -101.5803
180.04 -101.5785
180.06 -101.5767
180.08 -101.5749
180.1 -101.5731
180.12 -101.5713
180.14 -101.5695
180.16 -101.5677
180.18 -101.5659
180.2 -101.5641
180.22 -101.5623
180.24 -101.5605
180.26 -101.5587
180.28 -101.5569
180.3 -101.5551
180.32 -101.5533
180.34 -101.5515
180.36 -101.5497
180.38 -101.5479
180.4 -101.5461
180.42 -101.5443
180.44 -101.5425
180.46 -101.5407
180.48 -101.5389
180.5 -101.5371
180.52 -101.5354
180.54 -101.5336
180.56 -101.5318
180.58 -101.53
180.6 -101.5282
180.62 -101.5264
180.64 -101.5246
180.66 -101.5228
180.68 -101.521
180.7 -101.5192
180.72 -101.5174
180.74 -101.5156
180.76 -101.5138
180.78 -101.5121
180.8 -101.5103
180.82 -101.5085
180.84 -101.5067
180.86 -101.5049
180.88 -101.5031
180.9 -101.5013
180.92 -101.4995
180.94 -101.4977
180.96 -101.4959
180.98 -101.4942
181 -101.4924
181.02 -101.4906
181.04 -101.4888
181.06 -101.487
181.08 -101.4852
181.1 -101.4834
181.12 -101.4816
181.14 -101.4798
181.16 -101.4781
181.18 -101.4763
181.2 -101.4745
181.22 -101.4727
181.24 -101.4709
181.26 -101.4691
181.28 -101.4673
181.3 -101.4656
181.32 -101.4638
181.34 -101.462
181.36 -101.4602
181.38 -101.4584
181.4 -101.4566
181.42 -101.4548
181.44 -101.4531
181.46 -101.4513
181.48 -101.4495
181.5 -101.4477
181.52 -101.4459
181.54 -101.4441
181.56 -101.4424
181.58 -101.4406
181.6 -101.4388
181.62 -101.437
181.64 -101.4352
181.66 -101.4334
181.68 -101.4317
181.7 -101.4299
181.72 -101.4281
181.74 -101.4263
181.76 -101.4245
181.78 -101.4228
181.8 -101.421
181.82 -101.4192
181.84 -101.4174
181.86 -101.4156
181.88 -101.4139
181.9 -101.4121
181.92 -101.4103
181.94 -101.4085
181.96 -101.4067
181.98 -101.405
182 -101.4032
182.02 -101.4014
182.04 -101.3996
182.06 -101.3979
182.08 -101.3961
182.1 -101.3943
182.12 -101.3925
182.14 -101.3907
182.16 -101.389
182.18 -101.3872
182.2 -101.3854
182.22 -101.3836
182.24 -101.3819
182.26 -101.3801
182.28 -101.3783
182.3 -101.3765
182.32 -101.3748
182.34 -101.373
182.36 -101.3712
182.38 -101.3694
182.4 -101.3677
182.42 -101.3659
182.44 -101.3641
182.46 -101.3623
182.48 -101.3606
182.5 -101.3588
182.52 -101.357
182.54 -101.3553
182.56 -101.3535
182.58 -101.3517
182.6 -101.3499
182.62 -101.3482
182.64 -101.3464
182.66 -101.3446
182.68 -101.3429
182.7 -101.3411
182.72 -101.3393
182.74 -101.3375
182.76 -101.3358
182.78 -101.334
182.8 -101.3322
182.82 -101.3305
182.84 -101.3287
182.86 -101.3269
182.88 -101.3252
182.9 -101.3234
182.92 -101.3216
182.94 -101.3199
182.96 -101.3181
182.98 -101.3163
183 -101.3145
183.02 -101.3128
183.04 -101.311
183.06 -101.3092
183.08 -101.3075
183.1 -101.3057
183.12 -101.3039
183.14 -101.3022
183.16 -101.3004
183.18 -101.2986
183.2 -101.2969
183.22 -101.2951
183.24 -101.2934
183.26 -101.2916
183.28 -101.2898
183.3 -101.2881
183.32 -101.2863
183.34 -101.2845
183.36 -101.2828
183.38 -101.281
183.4 -101.2792
183.42 -101.2775
183.44 -101.2757
183.46 -101.2739
183.48 -101.2722
183.5 -101.2704
183.52 -101.2687
183.54 -101.2669
183.56 -101.2651
183.58 -101.2634
183.6 -101.2616
183.62 -101.2599
183.64 -101.2581
183.66 -101.2563
183.68 -101.2546
183.7 -101.2528
183.72 -101.2511
183.74 -101.2493
183.76 -101.2475
183.78 -101.2458
183.8 -101.244
183.82 -101.2423
183.84 -101.2405
183.86 -101.2387
183.88 -101.237
183.9 -101.2352
183.92 -101.2335
183.94 -101.2317
183.96 -101.2299
183.98 -101.2282
184 -101.2264
184.02 -101.2247
184.04 -101.2229
184.06 -101.2212
184.08 -101.2194
184.1 -101.2177
184.12 -101.2159
184.14 -101.2141
184.16 -101.2124
184.18 -101.2106
184.2 -101.2089
184.22 -101.2071
184.24 -101.2054
184.26 -101.2036
184.28 -101.2019
184.3 -101.2001
184.32 -101.1983
184.34 -101.1966
184.36 -101.1948
184.38 -101.1931
184.4 -101.1913
184.42 -101.1896
184.44 -101.1878
184.46 -101.1861
184.48 -101.1843
184.5 -101.1826
184.52 -101.1808
184.54 -101.1791
184.56 -101.1773
184.58 -101.1756
184.6 -101.1738
184.62 -101.1721
184.64 -101.1703
184.66 -101.1686
184.68 -101.1668
184.7 -101.1651
184.72 -101.1633
184.74 -101.1616
184.76 -101.1598
184.78 -101.1581
184.8 -101.1563
184.82 -101.1546
184.84 -101.1528
184.86 -101.1511
184.88 -101.1493
184.9 -101.1476
184.92 -101.1458
184.94 -101.1441
184.96 -101.1423
184.98 -101.1406
185 -101.1388
185.02 -101.1371
185.04 -101.1354
185.06 -101.1336
185.08 -101.1319
185.1 -101.1301
185.12 -101.1284
185.14 -101.1266
185.16 -101.1249
185.18 -101.1231
185.2 -101.1214
185.22 -101.1196
185.24 -101.1179
185.26 -101.1162
185.28 -101.1144
185.3 -101.1127
185.32 -101.1109
185.34 -101.1092
185.36 -101.1074
185.38 -101.1057
185.4 -101.104
185.42 -101.1022
185.44 -101.1005
185.46 -101.0987
185.48 -101.097
185.5 -101.0953
185.52 -101.0935
185.54 -101.0918
185.56 -101.09
185.58 -101.0883
185.6 -101.0865
185.62 -101.0848
185.64 -101.0831
185.66 -101.0813
185.68 -101.0796
185.7 -101.0779
185.72 -101.0761
185.74 -101.0744
185.76 -101.0726
185.78 -101.0709
185.8 -101.0692
185.82 -101.0674
185.84 -101.0657
185.86 -101.0639
185.88 -101.0622
185.9 -101.0605
185.92 -101.0587
185.94 -101.057
185.96 -101.0553
185.98 -101.0535
186 -101.0518
186.02 -101.0501
186.04 -101.0483
186.06 -101.0466
186.08 -101.0448
186.1 -101.0431
186.12 -101.0414
186.14 -101.0396
186.16 -101.0379
186.18 -101.0362
186.2 -101.0344
186.22 -101.0327
186.24 -101.031
186.26 -101.0292
186.28 -101.0275
186.3 -101.0258
186.32 -101.024
186.34 -101.0223
186.36 -101.0206
186.38 -101.0188
186.4 -101.0171
186.42 -101.0154
186.44 -101.0136
186.46 -101.0119
186.48 -101.0102
186.5 -101.0085
186.52 -101.0067
186.54 -101.005
186.56 -101.0033
186.58 -101.0015
186.6 -100.9998
186.62 -100.9981
186.64 -100.9963
186.66 -100.9946
186.68 -100.9929
186.7 -100.9912
186.72 -100.9894
186.74 -100.9877
186.76 -100.986
186.78 -100.9842
186.8 -100.9825
186.82 -100.9808
186.84 -100.9791
186.86 -100.9773
186.88 -100.9756
186.9 -100.9739
186.92 -100.9722
186.94 -100.9704
186.96 -100.9687
186.98 -100.967
187 -100.9653
187.02 -100.9635
187.04 -100.9618
187.06 -100.9601
187.08 -100.9584
187.1 -100.9566
187.12 -100.9549
187.14 -100.9532
187.16 -100.9515
187.18 -100.9497
187.2 -100.948
187.22 -100.9463
187.24 -100.9446
187.26 -100.9428
187.28 -100.9411
187.3 -100.9394
187.32 -100.9377
187.34 -100.936
187.36 -100.9342
187.38 -100.9325
187.4 -100.9308
187.42 -100.9291
187.44 -100.9273
187.46 -100.9256
187.48 -100.9239
187.5 -100.9222
187.52 -100.9205
187.54 -100.9187
187.56 -100.917
187.58 -100.9153
187.6 -100.9136
187.62 -100.9119
187.64 -100.9101
187.66 -100.9084
187.68 -100.9067
187.7 -100.905
187.72 -100.9033
187.74 -100.9016
187.76 -100.8998
187.78 -100.8981
187.8 -100.8964
187.82 -100.8947
187.84 -100.893
187.86 -100.8913
187.88 -100.8895
187.9 -100.8878
187.92 -100.8861
187.94 -100.8844
187.96 -100.8827
187.98 -100.881
188 -100.8792
188.02 -100.8775
188.04 -100.8758
188.06 -100.8741
188.08 -100.8724
188.1 -100.8707
188.12 -100.869
188.14 -100.8672
188.16 -100.8655
188.18 -100.8638
188.2 -100.8621
188.22 -100.8604
188.24 -100.8587
188.26 -100.857
188.28 -100.8553
188.3 -100.8535
188.32 -100.8518
188.34 -100.8501
188.36 -100.8484
188.38 -100.8467
188.4 -100.845
188.42 -100.8433
188.44 -100.8416
188.46 -100.8399
188.48 -100.8381
188.5 -100.8364
188.52 -100.8347
188.54 -100.833
188.56 -100.8313
188.58 -100.8296
188.6 -100.8279
188.62 -100.8262
188.64 -100.8245
188.66 -100.8228
188.68 -100.8211
188.7 -100.8193
188.72 -100.8176
188.74 -100.8159
188.76 -100.8142
188.78 -100.8125
188.8 -100.8108
188.82 -100.8091
188.84 -100.8074
188.86 -100.8057
188.88 -100.804
188.9 -100.8023
188.92 -100.8006
188.94 -100.7989
188.96 -100.7972
188.98 -100.7955
189 -100.7938
189.02 -100.792
189.04 -100.7903
189.06 -100.7886
189.08 -100.7869
189.1 -100.7852
189.12 -100.7835
189.14 -100.7818
189.16 -100.7801
189.18 -100.7784
189.2 -100.7767
189.22 -100.775
189.24 -100.7733
189.26 -100.7716
189.28 -100.7699
189.3 -100.7682
189.32 -100.7665
189.34 -100.7648
189.36 -100.7631
189.38 -100.7614
189.4 -100.7597
189.42 -100.758
189.44 -100.7563
189.46 -100.7546
189.48 -100.7529
189.5 -100.7512
189.52 -100.7495
189.54 -100.7478
189.56 -100.7461
189.58 -100.7444
189.6 -100.7427
189.62 -100.741
189.64 -100.7393
189.66 -100.7376
189.68 -100.7359
189.7 -100.7342
189.72 -100.7325
189.74 -100.7308
189.76 -100.7291
189.78 -100.7274
189.8 -100.7257
189.82 -100.724
189.84 -100.7223
189.86 -100.7206
189.88 -100.719
189.9 -100.7173
189.92 -100.7156
189.94 -100.7139
189.96 -100.7122
189.98 -100.7105
190 -100.7088
190.02 -100.7071
190.04 -100.7054
190.06 -100.7037
190.08 -100.702
190.1 -100.7003
190.12 -100.6986
190.14 -100.6969
190.16 -100.6952
190.18 -100.6935
190.2 -100.6919
190.22 -100.6902
190.24 -100.6885
190.26 -100.6868
190.28 -100.6851
190.3 -100.6834
190.32 -100.6817
190.34 -100.68
190.36 -100.6783
190.38 -100.6766
190.4 -100.6749
190.42 -100.6733
190.44 -100.6716
190.46 -100.6699
190.48 -100.6682
190.5 -100.6665
190.52 -100.6648
190.54 -100.6631
190.56 -100.6614
190.58 -100.6597
190.6 -100.6581
190.62 -100.6564
190.64 -100.6547
190.66 -100.653
190.68 -100.6513
190.7 -100.6496
190.72 -100.6479
190.74 -100.6462
190.76 -100.6446
190.78 -100.6429
190.8 -100.6412
190.82 -100.6395
190.84 -100.6378
190.86 -100.6361
190.88 -100.6344
190.9 -100.6328
190.92 -100.6311
190.94 -100.6294
190.96 -100.6277
190.98 -100.626
191 -100.6243
191.02 -100.6226
191.04 -100.621
191.06 -100.6193
191.08 -100.6176
191.1 -100.6159
191.12 -100.6142
191.14 -100.6126
191.16 -100.6109
191.18 -100.6092
191.2 -100.6075
191.22 -100.6058
191.24 -100.6041
191.26 -100.6025
191.28 -100.6008
191.3 -100.5991
191.32 -100.5974
191.34 -100.5957
191.36 -100.5941
191.38 -100.5924
191.4 -100.5907
191.42 -100.589
191.44 -100.5873
191.46 -100.5857
191.48 -100.584
191.5 -100.5823
191.52 -100.5806
191.54 -100.5789
191.56 -100.5773
191.58 -100.5756
191.6 -100.5739
191.62 -100.5722
191.64 -100.5706
191.66 -100.5689
191.68 -100.5672
191.7 -100.5655
191.72 -100.5638
191.74 -100.5622
191.76 -100.5605
191.78 -100.5588
191.8 -100.5571
191.82 -100.5555
191.84 -100.5538
191.86 -100.5521
191.88 -100.5504
191.9 -100.5488
191.92 -100.5471
191.94 -100.5454
191.96 -100.5437
191.98 -100.5421
192 -100.5404
192.02 -100.5387
192.04 -100.5371
192.06 -100.5354
192.08 -100.5337
192.1 -100.532
192.12 -100.5304
192.14 -100.5287
192.16 -100.527
192.18 -100.5253
192.2 -100.5237
192.22 -100.522
192.24 -100.5203
192.26 -100.5187
192.28 -100.517
192.3 -100.5153
192.32 -100.5137
192.34 -100.512
192.36 -100.5103
192.38 -100.5086
192.4 -100.507
192.42 -100.5053
192.44 -100.5036
192.46 -100.502
192.48 -100.5003
192.5 -100.4986
192.52 -100.497
192.54 -100.4953
192.56 -100.4936
192.58 -100.492
192.6 -100.4903
192.62 -100.4886
192.64 -100.487
192.66 -100.4853
192.68 -100.4836
192.7 -100.482
192.72 -100.4803
192.74 -100.4786
192.76 -100.477
192.78 -100.4753
192.8 -100.4736
192.82 -100.472
192.84 -100.4703
192.86 -100.4686
192.88 -100.467
192.9 -100.4653
192.92 -100.4636
192.94 -100.462
192.96 -100.4603
192.98 -100.4586
193 -100.457
193.02 -100.4553
193.04 -100.4537
193.06 -100.452
193.08 -100.4503
193.1 -100.4487
193.12 -100.447
193.14 -100.4453
193.16 -100.4437
193.18 -100.442
193.2 -100.4404
193.22 -100.4387
193.24 -100.437
193.26 -100.4354
193.28 -100.4337
193.3 -100.4321
193.32 -100.4304
193.34 -100.4287
193.36 -100.4271
193.38 -100.4254
193.4 -100.4238
193.42 -100.4221
193.44 -100.4204
193.46 -100.4188
193.48 -100.4171
193.5 -100.4155
193.52 -100.4138
193.54 -100.4122
193.56 -100.4105
193.58 -100.4088
193.6 -100.4072
193.62 -100.4055
193.64 -100.4039
193.66 -100.4022
193.68 -100.4006
193.7 -100.3989
193.72 -100.3972
193.74 -100.3956
193.76 -100.3939
193.78 -100.3923
193.8 -100.3906
193.82 -100.389
193.84 -100.3873
193.86 -100.3857
193.88 -100.384
193.9 -100.3823
193.92 -100.3807
193.94 -100.379
193.96 -100.3774
193.98 -100.3757
194 -100.3741
194.02 -100.3724
194.04 -100.3708
194.06 -100.3691
194.08 -100.3675
194.1 -100.3658
194.12 -100.3642
194.14 -100.3625
194.16 -100.3609
194.18 -100.3592
194.2 -100.3576
194.22 -100.3559
194.24 -100.3543
194.26 -100.3526
194.28 -100.351
194.3 -100.3493
194.32 -100.3477
194.34 -100.346
194.36 -100.3444
194.38 -100.3427
194.4 -100.3411
194.42 -100.3394
194.44 -100.3378
194.46 -100.3361
194.48 -100.3345
194.5 -100.3328
194.52 -100.3312
194.54 -100.3295
194.56 -100.3279
194.58 -100.3262
194.6 -100.3246
194.62 -100.3229
194.64 -100.3213
194.66 -100.3196
194.68 -100.318
194.7 -100.3164
194.72 -100.3147
194.74 -100.3131
194.76 -100.3114
194.78 -100.3098
194.8 -100.3081
194.82 -100.3065
194.84 -100.3048
194.86 -100.3032
194.88 -100.3016
194.9 -100.2999
194.92 -100.2983
194.94 -100.2966
194.96 -100.295
194.98 -100.2933
195 -100.2917
195.02 -100.2901
195.04 -100.2884
195.06 -100.2868
195.08 -100.2851
195.1 -100.2835
195.12 -100.2818
195.14 -100.2802
195.16 -100.2786
195.18 -100.2769
195.2 -100.2753
195.22 -100.2736
195.24 -100.272
195.26 -100.2704
195.28 -100.2687
195.3 -100.2671
195.32 -100.2654
195.34 -100.2638
195.36 -100.2622
195.38 -100.2605
195.4 -100.2589
195.42 -100.2572
195.44 -100.2556
195.46 -100.254
195.48 -100.2523
195.5 -100.2507
195.52 -100.2491
195.54 -100.2474
195.56 -100.2458
195.58 -100.2441
195.6 -100.2425
195.62 -100.2409
195.64 -100.2392
195.66 -100.2376
195.68 -100.236
195.7 -100.2343
195.72 -100.2327
195.74 -100.2311
195.76 -100.2294
195.78 -100.2278
195.8 -100.2262
195.82 -100.2245
195.84 -100.2229
195.86 -100.2213
195.88 -100.2196
195.9 -100.218
195.92 -100.2163
195.94 -100.2147
195.96 -100.2131
195.98 -100.2115
196 -100.2098
196.02 -100.2082
196.04 -100.2066
196.06 -100.2049
196.08 -100.2033
196.1 -100.2017
196.12 -100.2
196.14 -100.1984
196.16 -100.1968
196.18 -100.1951
196.2 -100.1935
196.22 -100.1919
196.24 -100.1902
196.26 -100.1886
196.28 -100.187
196.3 -100.1854
196.32 -100.1837
196.34 -100.1821
196.36 -100.1805
196.38 -100.1788
196.4 -100.1772
196.42 -100.1756
196.44 -100.174
196.46 -100.1723
196.48 -100.1707
196.5 -100.1691
196.52 -100.1674
196.54 -100.1658
196.56 -100.1642
196.58 -100.1626
196.6 -100.1609
196.62 -100.1593
196.64 -100.1577
196.66 -100.1561
196.68 -100.1544
196.7 -100.1528
196.72 -100.1512
196.74 -100.1496
196.76 -100.1479
196.78 -100.1463
196.8 -100.1447
196.82 -100.1431
196.84 -100.1414
196.86 -100.1398
196.88 -100.1382
196.9 -100.1366
196.92 -100.1349
196.94 -100.1333
196.96 -100.1317
196.98 -100.1301
197 -100.1285
197.02 -100.1268
197.04 -100.1252
197.06 -100.1236
197.08 -100.122
197.1 -100.1203
197.12 -100.1187
197.14 -100.1171
197.16 -100.1155
197.18 -100.1139
197.2 -100.1122
197.22 -100.1106
197.24 -100.109
197.26 -100.1074
197.28 -100.1058
197.3 -100.1041
197.32 -100.1025
197.34 -100.1009
197.36 -100.0993
197.38 -100.0977
197.4 -100.096
197.42 -100.0944
197.44 -100.0928
197.46 -100.0912
197.48 -100.0896
197.5 -100.088
197.52 -100.0863
197.54 -100.0847
197.56 -100.0831
197.58 -100.0815
197.6 -100.0799
197.62 -100.0783
197.64 -100.0766
197.66 -100.075
197.68 -100.0734
197.7 -100.0718
197.72 -100.0702
197.74 -100.0686
197.76 -100.067
197.78 -100.0653
197.8 -100.0637
197.82 -100.0621
197.84 -100.0605
197.86 -100.0589
197.88 -100.0573
197.9 -100.0557
197.92 -100.054
197.94 -100.0524
197.96 -100.0508
197.98 -100.0492
198 -100.0476
198.02 -100.046
198.04 -100.0444
198.06 -100.0428
198.08 -100.0411
198.1 -100.0395
198.12 -100.0379
198.14 -100.0363
198.16 -100.0347
198.18 -100.0331
198.2 -100.0315
198.22 -100.0299
198.24 -100.0283
198.26 -100.0267
198.28 -100.025
198.3 -100.0234
198.32 -100.0218
198.34 -100.0202
198.36 -100.0186
198.38 -100.017
198.4 -100.0154
198.42 -100.0138
198.44 -100.0122
198.46 -100.0106
198.48 -100.009
198.5 -100.0074
198.52 -100.0057
198.54 -100.0041
198.56 -100.0025
198.58 -100.0009
198.6 -99.99932
198.62 -99.99772
198.64 -99.99611
198.66 -99.99451
198.68 -99.9929
198.7 -99.9913
198.72 -99.98969
198.74 -99.98809
198.76 -99.98648
198.78 -99.98488
198.8 -99.98327
198.82 -99.98167
198.84 -99.98007
198.86 -99.97846
198.88 -99.97686
198.9 -99.97526
198.92 -99.97365
198.94 -99.97205
198.96 -99.97045
198.98 -99.96885
199 -99.96725
199.02 -99.96564
199.04 -99.96404
199.06 -99.96244
199.08 -99.96084
199.1 -99.95924
199.12 -99.95764
199.14 -99.95604
199.16 -99.95444
199.18 -99.95284
199.2 -99.95124
199.22 -99.94964
199.24 -99.94804
199.26 -99.94644
199.28 -99.94484
199.3 -99.94324
199.32 -99.94164
199.34 -99.94004
199.36 -99.93844
199.38 -99.93685
199.4 -99.93525
199.42 -99.93365
199.44 -99.93205
199.46 -99.93045
199.48 -99.92886
199.5 -99.92726
199.52 -99.92566
199.54 -99.92407
199.56 -99.92247
199.58 -99.92087
199.6 -99.91928
199.62 -99.91768
199.64 -99.91609
199.66 -99.91449
199.68 -99.9129
199.7 -99.9113
199.72 -99.90971
199.74 -99.90811
199.76 -99.90652
199.78 -99.90492
199.8 -99.90333
199.82 -99.90174
199.84 -99.90014
199.86 -99.89855
199.88 -99.89696
199.9 -99.89536
199.92 -99.89377
199.94 -99.89218
199.96 -99.89059
199.98 -99.88899
200 -99.8874
200.02 -99.88581
200.04 -99.88422
200.06 -99.88263
200.08 -99.88104
200.1 -99.87944
200.12 -99.87785
200.14 -99.87626
200.16 -99.87467
200.18 -99.87308
200.2 -99.87149
200.22 -99.8699
200.24 -99.86831
200.26 -99.86672
200.28 -99.86514
200.3 -99.86355
200.32 -99.86196
200.34 -99.86037
200.36 -99.85878
200.38 -99.85719
200.4 -99.85561
200.42 -99.85402
200.44 -99.85243
200.46 -99.85084
200.48 -99.84926
200.5 -99.84767
200.52 -99.84608
200.54 -99.8445
200.56 -99.84291
200.58 -99.84132
200.6 -99.83974
200.62 -99.83815
200.64 -99.83657
200.66 -99.83498
200.68 -99.8334
200.7 -99.83181
200.72 -99.83023
200.74 -99.82864
200.76 -99.82706
200.78 -99.82547
200.8 -99.82389
200.82 -99.82231
200.84 -99.82072
200.86 -99.81914
200.88 -99.81756
200.9 -99.81597
200.92 -99.81439
200.94 -99.81281
200.96 -99.81123
200.98 -99.80964
201 -99.80806
201.02 -99.80648
201.04 -99.8049
201.06 -99.80332
201.08 -99.80174
201.1 -99.80016
201.12 -99.79857
201.14 -99.79699
201.16 -99.79541
201.18 -99.79383
201.2 -99.79225
201.22 -99.79067
201.24 -99.7891
201.26 -99.78752
201.28 -99.78594
201.3 -99.78436
201.32 -99.78278
201.34 -99.7812
201.36 -99.77962
201.38 -99.77804
201.4 -99.77647
201.42 -99.77489
201.44 -99.77331
201.46 -99.77173
201.48 -99.77016
201.5 -99.76858
201.52 -99.767
201.54 -99.76543
201.56 -99.76385
201.58 -99.76228
201.6 -99.7607
201.62 -99.75912
201.64 -99.75755
201.66 -99.75597
201.68 -99.7544
201.7 -99.75282
201.72 -99.75125
201.74 -99.74967
201.76 -99.7481
201.78 -99.74653
201.8 -99.74495
201.82 -99.74338
201.84 -99.74181
201.86 -99.74023
201.88 -99.73866
201.9 -99.73709
201.92 -99.73551
201.94 -99.73394
201.96 -99.73237
201.98 -99.7308
202 -99.72923
202.02 -99.72765
202.04 -99.72608
202.06 -99.72451
202.08 -99.72294
202.1 -99.72137
202.12 -99.7198
202.14 -99.71823
202.16 -99.71666
202.18 -99.71509
202.2 -99.71352
202.22 -99.71195
202.24 -99.71038
202.26 -99.70881
202.28 -99.70724
202.3 -99.70567
202.32 -99.7041
202.34 -99.70254
202.36 -99.70097
202.38 -99.6994
202.4 -99.69783
202.42 -99.69626
202.44 -99.6947
202.46 -99.69313
202.48 -99.69156
202.5 -99.69
202.52 -99.68843
202.54 -99.68686
202.56 -99.6853
202.58 -99.68373
202.6 -99.68216
202.62 -99.6806
202.64 -99.67903
202.66 -99.67747
202.68 -99.6759
202.7 -99.67434
202.72 -99.67277
202.74 -99.67121
202.76 -99.66964
202.78 -99.66808
202.8 -99.66652
202.82 -99.66495
202.84 -99.66339
202.86 -99.66183
202.88 -99.66026
202.9 -99.6587
202.92 -99.65714
202.94 -99.65558
202.96 -99.65401
202.98 -99.65245
203 -99.65089
203.02 -99.64933
203.04 -99.64777
203.06 -99.64621
203.08 -99.64464
203.1 -99.64308
203.12 -99.64152
203.14 -99.63996
203.16 -99.6384
203.18 -99.63684
203.2 -99.63528
203.22 -99.63372
203.24 -99.63216
203.26 -99.6306
203.28 -99.62905
203.3 -99.62749
203.32 -99.62593
203.34 -99.62437
203.36 -99.62281
203.38 -99.62125
203.4 -99.6197
203.42 -99.61814
203.44 -99.61658
203.46 -99.61502
203.48 -99.61347
203.5 -99.61191
203.52 -99.61035
203.54 -99.6088
203.56 -99.60724
203.58 -99.60568
203.6 -99.60413
203.62 -99.60257
203.64 -99.60102
203.66 -99.59946
203.68 -99.59791
203.7 -99.59635
203.72 -99.5948
203.74 -99.59324
203.76 -99.59169
203.78 -99.59014
203.8 -99.58858
203.82 -99.58703
203.84 -99.58547
203.86 -99.58392
203.88 -99.58237
203.9 -99.58082
203.92 -99.57926
203.94 -99.57771
203.96 -99.57616
203.98 -99.57461
204 -99.57305
204.02 -99.5715
204.04 -99.56995
204.06 -99.5684
204.08 -99.56685
204.1 -99.5653
204.12 -99.56375
204.14 -99.5622
204.16 -99.56065
204.18 -99.5591
204.2 -99.55755
204.22 -99.556
204.24 -99.55445
204.26 -99.5529
204.28 -99.55135
204.3 -99.5498
204.32 -99.54825
204.34 -99.5467
204.36 -99.54516
204.38 -99.54361
204.4 -99.54206
204.42 -99.54051
204.44 -99.53897
204.46 -99.53742
204.48 -99.53587
204.5 -99.53432
204.52 -99.53278
204.54 -99.53123
204.56 -99.52968
204.58 -99.52814
204.6 -99.52659
204.62 -99.52505
204.64 -99.5235
204.66 -99.52196
204.68 -99.52041
204.7 -99.51887
204.72 -99.51732
204.74 -99.51578
204.76 -99.51423
204.78 -99.51269
204.8 -99.51115
204.82 -99.5096
204.84 -99.50806
204.86 -99.50652
204.88 -99.50497
204.9 -99.50343
204.92 -99.50189
204.94 -99.50034
204.96 -99.4988
204.98 -99.49726
205 -99.49572
205.02 -99.49418
205.04 -99.49263
205.06 -99.49109
205.08 -99.48955
205.1 -99.48801
205.12 -99.48647
205.14 -99.48493
205.16 -99.48339
205.18 -99.48185
205.2 -99.48031
205.22 -99.47877
205.24 -99.47723
205.26 -99.47569
205.28 -99.47415
205.3 -99.47261
205.32 -99.47108
205.34 -99.46954
205.36 -99.468
205.38 -99.46646
205.4 -99.46492
205.42 -99.46338
205.44 -99.46185
205.46 -99.46031
205.48 -99.45877
205.5 -99.45724
205.52 -99.4557
205.54 -99.45416
205.56 -99.45263
205.58 -99.45109
205.6 -99.44955
205.62 -99.44802
205.64 -99.44648
205.66 -99.44495
205.68 -99.44341
205.7 -99.44188
205.72 -99.44034
205.74 -99.43881
205.76 -99.43727
205.78 -99.43574
205.8 -99.43421
205.82 -99.43267
205.84 -99.43114
205.86 -99.42961
205.88 -99.42807
205.9 -99.42654
205.92 -99.42501
205.94 -99.42347
205.96 -99.42194
205.98 -99.42041
206 -99.41888
206.02 -99.41735
206.04 -99.41581
206.06 -99.41428
206.08 -99.41275
206.1 -99.41122
206.12 -99.40969
206.14 -99.40816
206.16 -99.40663
206.18 -99.4051
206.2 -99.40357
206.22 -99.40204
206.24 -99.40051
206.26 -99.39898
206.28 -99.39745
206.3 -99.39592
206.32 -99.39439
206.34 -99.39287
206.36 -99.39134
206.38 -99.38981
206.4 -99.38828
206.42 -99.38675
206.44 -99.38523
206.46 -99.3837
206.48 -99.38217
206.5 -99.38064
206.52 -99.37912
206.54 -99.37759
206.56 -99.37606
206.58 -99.37454
206.6 -99.37301
206.62 -99.37149
206.64 -99.36996
206.66 -99.36844
206.68 -99.36691
206.7 -99.36539
206.72 -99.36386
206.74 -99.36234
206.76 -99.36081
206.78 -99.35929
206.8 -99.35776
206.82 -99.35624
206.84 -99.35472
206.86 -99.35319
206.88 -99.35167
206.9 -99.35015
206.92 -99.34862
206.94 -99.3471
206.96 -99.34558
206.98 -99.34406
207 -99.34253
207.02 -99.34101
207.04 -99.33949
207.06 -99.33797
207.08 -99.33645
207.1 -99.33493
207.12 -99.33341
207.14 -99.33188
207.16 -99.33036
207.18 -99.32884
207.2 -99.32732
207.22 -99.3258
207.24 -99.32428
207.26 -99.32277
207.28 -99.32125
207.3 -99.31973
207.32 -99.31821
207.34 -99.31669
207.36 -99.31517
207.38 -99.31365
207.4 -99.31213
207.42 -99.31062
207.44 -99.3091
207.46 -99.30758
207.48 -99.30606
207.5 -99.30455
207.52 -99.30303
207.54 -99.30151
207.56 -99.3
207.58 -99.29848
207.6 -99.29696
207.62 -99.29545
207.64 -99.29393
207.66 -99.29242
207.68 -99.2909
207.7 -99.28939
207.72 -99.28787
207.74 -99.28636
207.76 -99.28484
207.78 -99.28333
207.8 -99.28181
207.82 -99.2803
207.84 -99.27879
207.86 -99.27727
207.88 -99.27576
207.9 -99.27425
207.92 -99.27273
207.94 -99.27122
207.96 -99.26971
207.98 -99.2682
208 -99.26668
208.02 -99.26517
208.04 -99.26366
208.06 -99.26215
208.08 -99.26064
208.1 -99.25913
208.12 -99.25761
208.14 -99.2561
208.16 -99.25459
208.18 -99.25308
208.2 -99.25157
208.22 -99.25006
208.24 -99.24855
208.26 -99.24704
208.28 -99.24553
208.3 -99.24402
208.32 -99.24251
208.34 -99.24101
208.36 -99.2395
208.38 -99.23799
208.4 -99.23648
208.42 -99.23497
208.44 -99.23346
208.46 -99.23196
208.48 -99.23045
208.5 -99.22894
208.52 -99.22744
208.54 -99.22593
208.56 -99.22442
208.58 -99.22292
208.6 -99.22141
208.62 -99.2199
208.64 -99.2184
208.66 -99.21689
208.68 -99.21539
208.7 -99.21388
208.72 -99.21238
208.74 -99.21087
208.76 -99.20937
208.78 -99.20786
208.8 -99.20636
208.82 -99.20485
208.84 -99.20335
208.86 -99.20185
208.88 -99.20034
208.9 -99.19884
208.92 -99.19734
208.94 -99.19583
208.96 -99.19433
208.98 -99.19283
209 -99.19132
209.02 -99.18982
209.04 -99.18832
209.06 -99.18682
209.08 -99.18532
209.1 -99.18382
209.12 -99.18231
209.14 -99.18081
209.16 -99.17931
209.18 -99.17781
209.2 -99.17631
209.22 -99.17481
209.24 -99.17331
209.26 -99.17181
209.28 -99.17031
209.3 -99.16881
209.32 -99.16731
209.34 -99.16581
209.36 -99.16432
209.38 -99.16282
209.4 -99.16132
209.42 -99.15982
209.44 -99.15832
209.46 -99.15683
209.48 -99.15533
209.5 -99.15383
209.52 -99.15233
209.54 -99.15084
209.56 -99.14934
209.58 -99.14784
209.6 -99.14635
209.62 -99.14485
209.64 -99.14335
209.66 -99.14186
209.68 -99.14036
209.7 -99.13887
209.72 -99.13737
209.74 -99.13588
209.76 -99.13438
209.78 -99.13289
209.8 -99.13139
209.82 -99.1299
209.84 -99.1284
209.86 -99.12691
209.88 -99.12542
209.9 -99.12392
209.92 -99.12243
209.94 -99.12094
209.96 -99.11944
209.98 -99.11795
210 -99.11646
210.02 -99.11497
210.04 -99.11347
210.06 -99.11198
210.08 -99.11049
210.1 -99.109
210.12 -99.10751
210.14 -99.10602
210.16 -99.10452
210.18 -99.10303
210.2 -99.10154
210.22 -99.10005
210.24 -99.09856
210.26 -99.09707
210.28 -99.09558
210.3 -99.09409
210.32 -99.0926
210.34 -99.09111
210.36 -99.08963
210.38 -99.08814
210.4 -99.08665
210.42 -99.08516
210.44 -99.08367
210.46 -99.08218
210.48 -99.0807
210.5 -99.07921
210.52 -99.07772
210.54 -99.07623
210.56 -99.07475
210.58 -99.07326
210.6 -99.07177
210.62 -99.07029
210.64 -99.0688
210.66 -99.06731
210.68 -99.06583
210.7 -99.06434
210.72 -99.06286
210.74 -99.06137
210.76 -99.05989
210.78 -99.0584
210.8 -99.05692
210.82 -99.05543
210.84 -99.05395
210.86 -99.05246
210.88 -99.05098
210.9 -99.0495
210.92 -99.04801
210.94 -99.04653
210.96 -99.04505
210.98 -99.04356
211 -99.04208
211.02 -99.0406
211.04 -99.03911
211.06 -99.03763
211.08 -99.03615
211.1 -99.03467
211.12 -99.03319
211.14 -99.03171
211.16 -99.03022
211.18 -99.02874
211.2 -99.02726
211.22 -99.02578
211.24 -99.0243
211.26 -99.02282
211.28 -99.02134
211.3 -99.01986
211.32 -99.01838
211.34 -99.0169
211.36 -99.01542
211.38 -99.01394
211.4 -99.01246
211.42 -99.01099
211.44 -99.00951
211.46 -99.00803
211.48 -99.00655
211.5 -99.00507
211.52 -99.0036
211.54 -99.00212
211.56 -99.00064
211.58 -98.99916
211.6 -98.99769
211.62 -98.99621
211.64 -98.99473
211.66 -98.99326
211.68 -98.99178
211.7 -98.9903
211.72 -98.98883
211.74 -98.98735
211.76 -98.98588
211.78 -98.9844
211.8 -98.98293
211.82 -98.98145
211.84 -98.97998
211.86 -98.9785
211.88 -98.97703
211.9 -98.97556
211.92 -98.97408
211.94 -98.97261
211.96 -98.97114
211.98 -98.96966
212 -98.96819
212.02 -98.96672
212.04 -98.96524
212.06 -98.96377
212.08 -98.9623
212.1 -98.96083
212.12 -98.95935
212.14 -98.95788
212.16 -98.95641
212.18 -98.95494
212.2 -98.95347
212.22 -98.952
212.24 -98.95053
212.26 -98.94906
212.28 -98.94759
212.3 -98.94612
212.32 -98.94465
212.34 -98.94318
212.36 -98.94171
212.38 -98.94024
212.4 -98.93877
212.42 -98.9373
212.44 -98.93583
212.46 -98.93436
212.48 -98.93289
212.5 -98.93143
212.52 -98.92996
212.54 -98.92849
212.56 -98.92702
212.58 -98.92556
212.6 -98.92409
212.62 -98.92262
212.64 -98.92115
212.66 -98.91969
212.68 -98.91822
212.7 -98.91676
212.72 -98.91529
212.74 -98.91382
212.76 -98.91236
212.78 -98.91089
212.8 -98.90943
212.82 -98.90796
212.84 -98.9065
212.86 -98.90503
212.88 -98.90357
212.9 -98.9021
212.92 -98.90064
212.94 -98.89918
212.96 -98.89771
212.98 -98.89625
213 -98.89478
213.02 -98.89332
213.04 -98.89186
213.06 -98.8904
213.08 -98.88893
213.1 -98.88747
213.12 -98.88601
213.14 -98.88455
213.16 -98.88309
213.18 -98.88162
213.2 -98.88016
213.22 -98.8787
213.24 -98.87724
213.26 -98.87578
213.28 -98.87432
213.3 -98.87286
213.32 -98.8714
213.34 -98.86994
213.36 -98.86848
213.38 -98.86702
213.4 -98.86556
213.42 -98.8641
213.44 -98.86264
213.46 -98.86118
213.48 -98.85972
213.5 -98.85826
213.52 -98.85681
213.54 -98.85535
213.56 -98.85389
213.58 -98.85243
213.6 -98.85098
213.62 -98.84952
213.64 -98.84806
213.66 -98.8466
213.68 -98.84515
213.7 -98.84369
213.72 -98.84223
213.74 -98.84078
213.76 -98.83932
213.78 -98.83787
213.8 -98.83641
213.82 -98.83496
213.84 -98.8335
213.86 -98.83205
213.88 -98.83059
213.9 -98.82914
213.92 -98.82768
213.94 -98.82623
213.96 -98.82477
213.98 -98.82332
214 -98.82187
214.02 -98.82041
214.04 -98.81896
214.06 -98.81751
214.08 -98.81605
214.1 -98.8146
214.12 -98.81315
214.14 -98.8117
214.16 -98.81024
214.18 -98.80879
214.2 -98.80734
214.22 -98.80589
214.24 -98.80444
214.26 -98.80299
214.28 -98.80153
214.3 -98.80008
214.32 -98.79863
214.34 -98.79718
214.36 -98.79573
214.38 -98.79428
214.4 -98.79283
214.42 -98.79138
214.44 -98.78993
214.46 -98.78848
214.48 -98.78704
214.5 -98.78559
214.52 -98.78414
214.54 -98.78269
214.56 -98.78124
214.58 -98.77979
214.6 -98.77835
214.62 -98.7769
214.64 -98.77545
214.66 -98.774
214.68 -98.77256
214.7 -98.77111
214.72 -98.76966
214.74 -98.76822
214.76 -98.76677
214.78 -98.76532
214.8 -98.76388
214.82 -98.76243
214.84 -98.76099
214.86 -98.75954
214.88 -98.7581
214.9 -98.75665
214.92 -98.75521
214.94 -98.75376
214.96 -98.75232
214.98 -98.75087
215 -98.74943
215.02 -98.74799
215.04 -98.74654
215.06 -98.7451
215.08 -98.74366
215.1 -98.74221
215.12 -98.74077
215.14 -98.73933
215.16 -98.73788
215.18 -98.73644
215.2 -98.735
215.22 -98.73356
215.24 -98.73212
215.26 -98.73067
215.28 -98.72923
215.3 -98.72779
215.32 -98.72635
215.34 -98.72491
215.36 -98.72347
215.38 -98.72203
215.4 -98.72059
215.42 -98.71915
215.44 -98.71771
215.46 -98.71627
215.48 -98.71483
215.5 -98.71339
215.52 -98.71195
215.54 -98.71051
215.56 -98.70908
215.58 -98.70764
215.6 -98.7062
215.62 -98.70476
215.64 -98.70332
215.66 -98.70189
215.68 -98.70045
215.7 -98.69901
215.72 -98.69757
215.74 -98.69614
215.76 -98.6947
215.78 -98.69326
215.8 -98.69183
215.82 -98.69039
215.84 -98.68895
215.86 -98.68752
215.88 -98.68608
215.9 -98.68465
215.92 -98.68321
215.94 -98.68178
215.96 -98.68034
215.98 -98.67891
216 -98.67747
216.02 -98.67604
216.04 -98.67461
216.06 -98.67317
216.08 -98.67174
216.1 -98.67031
216.12 -98.66887
216.14 -98.66744
216.16 -98.66601
216.18 -98.66457
216.2 -98.66314
216.22 -98.66171
216.24 -98.66028
216.26 -98.65884
216.28 -98.65741
216.3 -98.65598
216.32 -98.65455
216.34 -98.65312
216.36 -98.65169
216.38 -98.65026
216.4 -98.64883
216.42 -98.6474
216.44 -98.64597
216.46 -98.64454
216.48 -98.64311
216.5 -98.64168
216.52 -98.64025
216.54 -98.63882
216.56 -98.63739
216.58 -98.63596
216.6 -98.63453
216.62 -98.6331
216.64 -98.63168
216.66 -98.63025
216.68 -98.62882
216.7 -98.62739
216.72 -98.62596
216.74 -98.62454
216.76 -98.62311
216.78 -98.62168
216.8 -98.62026
216.82 -98.61883
216.84 -98.6174
216.86 -98.61598
216.88 -98.61455
216.9 -98.61313
216.92 -98.6117
216.94 -98.61027
216.96 -98.60885
216.98 -98.60742
217 -98.606
217.02 -98.60457
217.04 -98.60315
217.06 -98.60173
217.08 -98.6003
217.1 -98.59888
217.12 -98.59745
217.14 -98.59603
217.16 -98.59461
217.18 -98.59318
217.2 -98.59176
217.22 -98.59034
217.24 -98.58892
217.26 -98.58749
217.28 -98.58607
217.3 -98.58465
217.32 -98.58323
217.34 -98.58181
217.36 -98.58039
217.38 -98.57896
217.4 -98.57754
217.42 -98.57612
217.44 -98.5747
217.46 -98.57328
217.48 -98.57186
217.5 -98.57044
217.52 -98.56902
217.54 -98.5676
217.56 -98.56618
217.58 -98.56476
217.6 -98.56334
217.62 -98.56193
217.64 -98.56051
217.66 -98.55909
217.68 -98.55767
217.7 -98.55625
217.72 -98.55483
217.74 -98.55342
217.76 -98.552
217.78 -98.55058
217.8 -98.54916
217.82 -98.54775
217.84 -98.54633
217.86 -98.54491
217.88 -98.5435
217.9 -98.54208
217.92 -98.54067
217.94 -98.53925
217.96 -98.53783
217.98 -98.53642
218 -98.535
218.02 -98.53359
218.04 -98.53217
218.06 -98.53076
218.08 -98.52934
218.1 -98.52793
218.12 -98.52652
218.14 -98.5251
218.16 -98.52369
218.18 -98.52227
218.2 -98.52086
218.22 -98.51945
218.24 -98.51804
218.26 -98.51662
218.28 -98.51521
218.3 -98.5138
218.32 -98.51239
218.34 -98.51097
218.36 -98.50956
218.38 -98.50815
218.4 -98.50674
218.42 -98.50533
218.44 -98.50392
218.46 -98.50251
218.48 -98.50109
218.5 -98.49968
218.52 -98.49827
218.54 -98.49686
218.56 -98.49545
218.58 -98.49404
218.6 -98.49263
218.62 -98.49123
218.64 -98.48982
218.66 -98.48841
218.68 -98.487
218.7 -98.48559
218.72 -98.48418
218.74 -98.48277
218.76 -98.48137
218.78 -98.47996
218.8 -98.47855
218.82 -98.47714
218.84 -98.47573
218.86 -98.47433
218.88 -98.47292
218.9 -98.47151
218.92 -98.47011
218.94 -98.4687
218.96 -98.4673
218.98 -98.46589
219 -98.46448
219.02 -98.46308
219.04 -98.46167
219.06 -98.46027
219.08 -98.45886
219.1 -98.45746
219.12 -98.45605
219.14 -98.45465
219.16 -98.45324
219.18 -98.45184
219.2 -98.45044
219.22 -98.44903
219.24 -98.44763
219.26 -98.44623
219.28 -98.44482
219.3 -98.44342
219.32 -98.44202
219.34 -98.44062
219.36 -98.43921
219.38 -98.43781
219.4 -98.43641
219.42 -98.43501
219.44 -98.43361
219.46 -98.4322
219.48 -98.4308
219.5 -98.4294
219.52 -98.428
219.54 -98.4266
219.56 -98.4252
219.58 -98.4238
219.6 -98.4224
219.62 -98.421
219.64 -98.4196
219.66 -98.4182
219.68 -98.4168
219.7 -98.4154
219.72 -98.414
219.74 -98.41261
219.76 -98.41121
219.78 -98.40981
219.8 -98.40841
219.82 -98.40701
219.84 -98.40561
219.86 -98.40422
219.88 -98.40282
219.9 -98.40142
219.92 -98.40003
219.94 -98.39863
219.96 -98.39723
219.98 -98.39584
220 -98.39444
220.02 -98.39304
220.04 -98.39165
220.06 -98.39025
220.08 -98.38886
220.1 -98.38746
220.12 -98.38607
220.14 -98.38467
220.16 -98.38328
220.18 -98.38188
220.2 -98.38049
220.22 -98.37909
220.24 -98.3777
220.26 -98.37631
220.28 -98.37491
220.3 -98.37352
220.32 -98.37213
220.34 -98.37073
220.36 -98.36934
220.38 -98.36795
220.4 -98.36655
220.42 -98.36516
220.44 -98.36377
220.46 -98.36238
220.48 -98.36099
220.5 -98.3596
220.52 -98.3582
220.54 -98.35681
220.56 -98.35542
220.58 -98.35403
220.6 -98.35264
220.62 -98.35125
220.64 -98.34986
220.66 -98.34847
220.68 -98.34708
220.7 -98.34569
220.72 -98.3443
220.74 -98.34291
220.76 -98.34152
220.78 -98.34013
220.8 -98.33875
220.82 -98.33736
220.84 -98.33597
220.86 -98.33458
220.88 -98.33319
220.9 -98.33181
220.92 -98.33042
220.94 -98.32903
220.96 -98.32764
220.98 -98.32626
221 -98.32487
221.02 -98.32348
221.04 -98.3221
221.06 -98.32071
221.08 -98.31932
221.1 -98.31794
221.12 -98.31655
221.14 -98.31517
221.16 -98.31378
221.18 -98.3124
221.2 -98.31101
221.22 -98.30963
221.24 -98.30824
221.26 -98.30686
221.28 -98.30547
221.3 -98.30409
221.32 -98.30271
221.34 -98.30132
221.36 -98.29994
221.38 -98.29856
221.4 -98.29717
221.42 -98.29579
221.44 -98.29441
221.46 -98.29303
221.48 -98.29164
221.5 -98.29026
221.52 -98.28888
221.54 -98.2875
221.56 -98.28612
221.58 -98.28473
221.6 -98.28335
221.62 -98.28197
221.64 -98.28059
221.66 -98.27921
221.68 -98.27783
221.7 -98.27645
221.72 -98.27507
221.74 -98.27369
221.76 -98.27231
221.78 -98.27093
221.8 -98.26955
221.82 -98.26817
221.84 -98.2668
221.86 -98.26542
221.88 -98.26404
221.9 -98.26266
221.92 -98.26128
221.94 -98.2599
221.96 -98.25853
221.98 -98.25715
222 -98.25577
222.02 -98.25439
222.04 -98.25302
222.06 -98.25164
222.08 -98.25026
222.1 -98.24889
222.12 -98.24751
222.14 -98.24613
222.16 -98.24476
222.18 -98.24338
222.2 -98.24201
222.22 -98.24063
222.24 -98.23926
222.26 -98.23788
222.28 -98.23651
222.3 -98.23513
222.32 -98.23376
222.34 -98.23238
222.36 -98.23101
222.38 -98.22964
222.4 -98.22826
222.42 -98.22689
222.44 -98.22552
222.46 -98.22414
222.48 -98.22277
222.5 -98.2214
222.52 -98.22003
222.54 -98.21865
222.56 -98.21728
222.58 -98.21591
222.6 -98.21454
222.62 -98.21317
222.64 -98.2118
222.66 -98.21042
222.68 -98.20905
222.7 -98.20768
222.72 -98.20631
222.74 -98.20494
222.76 -98.20357
222.78 -98.2022
222.8 -98.20083
222.82 -98.19946
222.84 -98.19809
222.86 -98.19672
222.88 -98.19535
222.9 -98.19398
222.92 -98.19262
222.94 -98.19125
222.96 -98.18988
222.98 -98.18851
223 -98.18714
223.02 -98.18578
223.04 -98.18441
223.06 -98.18304
223.08 -98.18167
223.1 -98.18031
223.12 -98.17894
223.14 -98.17757
223.16 -98.17621
223.18 -98.17484
223.2 -98.17347
223.22 -98.17211
223.24 -98.17074
223.26 -98.16938
223.28 -98.16801
223.3 -98.16665
223.32 -98.16528
223.34 -98.16392
223.36 -98.16255
223.38 -98.16119
223.4 -98.15982
223.42 -98.15846
223.44 -98.1571
223.46 -98.15573
223.48 -98.15437
223.5 -98.15301
223.52 -98.15164
223.54 -98.15028
223.56 -98.14892
223.58 -98.14755
223.6 -98.14619
223.62 -98.14483
223.64 -98.14347
223.66 -98.14211
223.68 -98.14074
223.7 -98.13938
223.72 -98.13802
223.74 -98.13666
223.76 -98.1353
223.78 -98.13394
223.8 -98.13258
223.82 -98.13122
223.84 -98.12986
223.86 -98.1285
223.88 -98.12714
223.9 -98.12578
223.92 -98.12442
223.94 -98.12306
223.96 -98.1217
223.98 -98.12034
224 -98.11898
224.02 -98.11763
224.04 -98.11627
224.06 -98.11491
224.08 -98.11355
224.1 -98.11219
224.12 -98.11084
224.14 -98.10948
224.16 -98.10812
224.18 -98.10677
224.2 -98.10541
224.22 -98.10405
224.24 -98.1027
224.26 -98.10134
224.28 -98.09998
224.3 -98.09863
224.32 -98.09727
224.34 -98.09592
224.36 -98.09456
224.38 -98.09321
224.4 -98.09185
224.42 -98.0905
224.44 -98.08914
224.46 -98.08779
224.48 -98.08643
224.5 -98.08508
224.52 -98.08373
224.54 -98.08237
224.56 -98.08102
224.58 -98.07967
224.6 -98.07831
224.62 -98.07696
224.64 -98.07561
224.66 -98.07426
224.68 -98.0729
224.7 -98.07155
224.72 -98.0702
224.74 -98.06885
224.76 -98.0675
224.78 -98.06615
224.8 -98.06479
224.82 -98.06344
224.84 -98.06209
224.86 -98.06074
224.88 -98.05939
224.9 -98.05804
224.92 -98.05669
224.94 -98.05534
224.96 -98.05399
224.98 -98.05264
225 -98.05129
225.02 -98.04994
225.04 -98.0486
225.06 -98.04725
225.08 -98.0459
225.1 -98.04455
225.12 -98.0432
225.14 -98.04185
225.16 -98.04051
225.18 -98.03916
225.2 -98.03781
225.22 -98.03646
225.24 -98.03512
225.26 -98.03377
225.28 -98.03242
225.3 -98.03108
225.32 -98.02973
225.34 -98.02838
225.36 -98.02704
225.38 -98.02569
225.4 -98.02435
225.42 -98.023
225.44 -98.02166
225.46 -98.02031
225.48 -98.01897
225.5 -98.01762
225.52 -98.01628
225.54 -98.01493
225.56 -98.01359
225.58 -98.01225
225.6 -98.0109
225.62 -98.00956
225.64 -98.00822
225.66 -98.00687
225.68 -98.00553
225.7 -98.00419
225.72 -98.00284
225.74 -98.0015
225.76 -98.00016
225.78 -97.99882
225.8 -97.99748
225.82 -97.99613
225.84 -97.99479
225.86 -97.99345
225.88 -97.99211
225.9 -97.99077
225.92 -97.98943
225.94 -97.98809
225.96 -97.98675
225.98 -97.98541
226 -97.98407
226.02 -97.98273
226.04 -97.98139
226.06 -97.98005
226.08 -97.97871
226.1 -97.97737
226.12 -97.97603
226.14 -97.97469
226.16 -97.97335
226.18 -97.97202
226.2 -97.97068
226.22 -97.96934
226.24 -97.968
226.26 -97.96666
226.28 -97.96533
226.3 -97.96399
226.32 -97.96265
226.34 -97.96132
226.36 -97.95998
226.38 -97.95864
226.4 -97.95731
226.42 -97.95597
226.44 -97.95464
226.46 -97.9533
226.48 -97.95196
226.5 -97.95063
226.52 -97.94929
226.54 -97.94796
226.56 -97.94662
226.58 -97.94529
226.6 -97.94396
226.62 -97.94262
226.64 -97.94129
226.66 -97.93995
226.68 -97.93862
226.7 -97.93729
226.72 -97.93595
226.74 -97.93462
226.76 -97.93329
226.78 -97.93195
226.8 -97.93062
226.82 -97.92929
226.84 -97.92796
226.86 -97.92662
226.88 -97.92529
226.9 -97.92396
226.92 -97.92263
226.94 -97.9213
226.96 -97.91997
226.98 -97.91864
227 -97.91731
227.02 -97.91598
227.04 -97.91465
227.06 -97.91332
227.08 -97.91199
227.1 -97.91066
227.12 -97.90933
227.14 -97.908
227.16 -97.90667
227.18 -97.90534
227.2 -97.90401
227.22 -97.90268
227.24 -97.90135
227.26 -97.90002
227.28 -97.8987
227.3 -97.89737
227.32 -97.89604
227.34 -97.89471
227.36 -97.89339
227.38 -97.89206
227.4 -97.89073
227.42 -97.8894
227.44 -97.88808
227.46 -97.88675
227.48 -97.88542
227.5 -97.8841
227.52 -97.88277
227.54 -97.88145
227.56 -97.88012
227.58 -97.8788
227.6 -97.87747
227.62 -97.87615
227.64 -97.87482
227.66 -97.8735
227.68 -97.87217
227.7 -97.87085
227.72 -97.86952
227.74 -97.8682
227.76 -97.86688
227.78 -97.86555
227.8 -97.86423
227.82 -97.86291
227.84 -97.86158
227.86 -97.86026
227.88 -97.85894
227.9 -97.85762
227.92 -97.85629
227.94 -97.85497
227.96 -97.85365
227.98 -97.85233
228 -97.85101
228.02 -97.84969
228.04 -97.84836
228.06 -97.84704
228.08 -97.84572
228.1 -97.8444
228.12 -97.84308
228.14 -97.84176
228.16 -97.84044
228.18 -97.83912
228.2 -97.8378
228.22 -97.83648
228.24 -97.83516
228.26 -97.83384
228.28 -97.83253
228.3 -97.83121
228.32 -97.82989
228.34 -97.82857
228.36 -97.82725
228.38 -97.82593
228.4 -97.82462
228.42 -97.8233
228.44 -97.82198
228.46 -97.82066
228.48 -97.81935
228.5 -97.81803
228.52 -97.81671
228.54 -97.8154
228.56 -97.81408
228.58 -97.81276
228.6 -97.81145
228.62 -97.81013
228.64 -97.80882
228.66 -97.8075
228.68 -97.80619
228.7 -97.80487
228.72 -97.80356
228.74 -97.80224
228.76 -97.80093
228.78 -97.79961
228.8 -97.7983
228.82 -97.79699
228.84 -97.79567
228.86 -97.79436
228.88 -97.79305
228.9 -97.79173
228.92 -97.79042
228.94 -97.78911
228.96 -97.78779
228.98 -97.78648
229 -97.78517
229.02 -97.78386
229.04 -97.78255
229.06 -97.78123
229.08 -97.77992
229.1 -97.77861
229.12 -97.7773
229.14 -97.77599
229.16 -97.77468
229.18 -97.77337
229.2 -97.77206
229.22 -97.77075
229.24 -97.76944
229.26 -97.76813
229.28 -97.76682
229.3 -97.76551
229.32 -97.7642
229.34 -97.76289
229.36 -97.76158
229.38 -97.76027
229.4 -97.75896
229.42 -97.75765
229.44 -97.75635
229.46 -97.75504
229.48 -97.75373
229.5 -97.75242
229.52 -97.75111
229.54 -97.74981
229.56 -97.7485
229.58 -97.74719
229.6 -97.74589
229.62 -97.74458
229.64 -97.74327
229.66 -97.74197
229.68 -97.74066
229.7 -97.73936
229.72 -97.73805
229.74 -97.73674
229.76 -97.73544
229.78 -97.73413
229.8 -97.73283
229.82 -97.73152
229.84 -97.73022
229.86 -97.72892
229.88 -97.72761
229.9 -97.72631
229.92 -97.725
229.94 -97.7237
229.96 -97.7224
229.98 -97.72109
230 -97.71979
230.02 -97.71849
230.04 -97.71718
230.06 -97.71588
230.08 -97.71458
230.1 -97.71328
230.12 -97.71198
230.14 -97.71067
230.16 -97.70937
230.18 -97.70807
230.2 -97.70677
230.22 -97.70547
230.24 -97.70417
230.26 -97.70287
230.28 -97.70157
230.3 -97.70027
230.32 -97.69897
230.34 -97.69767
230.36 -97.69637
230.38 -97.69507
230.4 -97.69377
230.42 -97.69247
230.44 -97.69117
230.46 -97.68987
230.48 -97.68857
230.5 -97.68727
230.52 -97.68597
230.54 -97.68468
230.56 -97.68338
230.58 -97.68208
230.6 -97.68078
230.62 -97.67949
230.64 -97.67819
230.66 -97.67689
230.68 -97.67559
230.7 -97.6743
230.72 -97.673
230.74 -97.6717
230.76 -97.67041
230.78 -97.66911
230.8 -97.66782
230.82 -97.66652
230.84 -97.66523
230.86 -97.66393
230.88 -97.66264
230.9 -97.66134
230.92 -97.66005
230.94 -97.65875
230.96 -97.65746
230.98 -97.65616
231 -97.65487
231.02 -97.65358
231.04 -97.65228
231.06 -97.65099
231.08 -97.6497
231.1 -97.6484
231.12 -97.64711
231.14 -97.64582
231.16 -97.64452
231.18 -97.64323
231.2 -97.64194
231.22 -97.64065
231.24 -97.63936
231.26 -97.63806
231.28 -97.63677
231.3 -97.63548
231.32 -97.63419
231.34 -97.6329
231.36 -97.63161
231.38 -97.63032
231.4 -97.62903
231.42 -97.62774
231.44 -97.62645
231.46 -97.62516
231.48 -97.62387
231.5 -97.62258
231.52 -97.62129
231.54 -97.62
231.56 -97.61871
231.58 -97.61742
231.6 -97.61614
231.62 -97.61485
231.64 -97.61356
231.66 -97.61227
231.68 -97.61098
231.7 -97.6097
231.72 -97.60841
231.74 -97.60712
231.76 -97.60583
231.78 -97.60455
231.8 -97.60326
231.82 -97.60197
231.84 -97.60069
231.86 -97.5994
231.88 -97.59812
231.9 -97.59683
231.92 -97.59554
231.94 -97.59426
231.96 -97.59297
231.98 -97.59169
232 -97.5904
232.02 -97.58912
232.04 -97.58783
232.06 -97.58655
232.08 -97.58527
232.1 -97.58398
232.12 -97.5827
232.14 -97.58142
232.16 -97.58013
232.18 -97.57885
232.2 -97.57757
232.22 -97.57628
232.24 -97.575
232.26 -97.57372
232.28 -97.57244
232.3 -97.57115
232.32 -97.56987
232.34 -97.56859
232.36 -97.56731
232.38 -97.56603
232.4 -97.56475
232.42 -97.56346
232.44 -97.56218
232.46 -97.5609
232.48 -97.55962
232.5 -97.55834
232.52 -97.55706
232.54 -97.55578
232.56 -97.5545
232.58 -97.55322
232.6 -97.55194
232.62 -97.55066
232.64 -97.54938
232.66 -97.54811
232.68 -97.54683
232.7 -97.54555
232.72 -97.54427
232.74 -97.54299
232.76 -97.54171
232.78 -97.54044
232.8 -97.53916
232.82 -97.53788
232.84 -97.5366
232.86 -97.53533
232.88 -97.53405
232.9 -97.53277
232.92 -97.5315
232.94 -97.53022
232.96 -97.52894
232.98 -97.52767
233 -97.52639
233.02 -97.52512
233.04 -97.52384
233.06 -97.52257
233.08 -97.52129
233.1 -97.52002
233.12 -97.51874
233.14 -97.51747
233.16 -97.51619
233.18 -97.51492
233.2 -97.51365
233.22 -97.51237
233.24 -97.5111
233.26 -97.50982
233.28 -97.50855
233.3 -97.50728
233.32 -97.50601
233.34 -97.50473
233.36 -97.50346
233.38 -97.50219
233.4 -97.50092
233.42 -97.49964
233.44 -97.49837
233.46 -97.4971
233.48 -97.49583
233.5 -97.49456
233.52 -97.49329
233.54 -97.49202
233.56 -97.49074
233.58 -97.48947
233.6 -97.4882
233.62 -97.48693
233.64 -97.48566
233.66 -97.48439
233.68 -97.48312
233.7 -97.48186
233.72 -97.48059
233.74 -97.47932
233.76 -97.47805
233.78 -97.47678
233.8 -97.47551
233.82 -97.47424
233.84 -97.47297
233.86 -97.47171
233.88 -97.47044
233.9 -97.46917
233.92 -97.4679
233.94 -97.46664
233.96 -97.46537
233.98 -97.4641
234 -97.46284
234.02 -97.46157
234.04 -97.4603
234.06 -97.45904
234.08 -97.45777
234.1 -97.4565
234.12 -97.45524
234.14 -97.45397
234.16 -97.45271
234.18 -97.45144
234.2 -97.45018
234.22 -97.44891
234.24 -97.44765
234.26 -97.44638
234.28 -97.44512
234.3 -97.44386
234.32 -97.44259
234.34 -97.44133
234.36 -97.44006
234.38 -97.4388
234.4 -97.43754
234.42 -97.43628
234.44 -97.43501
234.46 -97.43375
234.48 -97.43249
234.5 -97.43123
234.52 -97.42996
234.54 -97.4287
234.56 -97.42744
234.58 -97.42618
234.6 -97.42492
234.62 -97.42366
234.64 -97.42239
234.66 -97.42113
234.68 -97.41987
234.7 -97.41861
234.72 -97.41735
234.74 -97.41609
234.76 -97.41483
234.78 -97.41357
234.8 -97.41231
234.82 -97.41105
234.84 -97.40979
234.86 -97.40854
234.88 -97.40728
234.9 -97.40602
234.92 -97.40476
234.94 -97.4035
234.96 -97.40224
234.98 -97.40099
235 -97.39973
235.02 -97.39847
235.04 -97.39721
235.06 -97.39596
235.08 -97.3947
235.1 -97.39344
235.12 -97.39219
235.14 -97.39093
235.16 -97.38967
235.18 -97.38842
235.2 -97.38716
235.22 -97.3859
235.24 -97.38465
235.26 -97.38339
235.28 -97.38214
235.3 -97.38088
235.32 -97.37963
235.34 -97.37837
235.36 -97.37712
235.38 -97.37587
235.4 -97.37461
235.42 -97.37336
235.44 -97.3721
235.46 -97.37085
235.48 -97.3696
235.5 -97.36834
235.52 -97.36709
235.54 -97.36584
235.56 -97.36458
235.58 -97.36333
235.6 -97.36208
235.62 -97.36083
235.64 -97.35958
235.66 -97.35832
235.68 -97.35707
235.7 -97.35582
235.72 -97.35457
235.74 -97.35332
235.76 -97.35207
235.78 -97.35082
235.8 -97.34957
235.82 -97.34832
235.84 -97.34707
235.86 -97.34582
235.88 -97.34457
235.9 -97.34332
235.92 -97.34207
235.94 -97.34082
235.96 -97.33957
235.98 -97.33832
236 -97.33707
236.02 -97.33582
236.04 -97.33457
236.06 -97.33333
236.08 -97.33208
236.1 -97.33083
236.12 -97.32958
236.14 -97.32833
236.16 -97.32709
236.18 -97.32584
236.2 -97.32459
236.22 -97.32335
236.24 -97.3221
236.26 -97.32085
236.28 -97.31961
236.3 -97.31836
236.32 -97.31711
236.34 -97.31587
236.36 -97.31462
236.38 -97.31338
236.4 -97.31213
236.42 -97.31089
236.44 -97.30964
236.46 -97.3084
236.48 -97.30715
236.5 -97.30591
236.52 -97.30467
236.54 -97.30342
236.56 -97.30218
236.58 -97.30093
236.6 -97.29969
236.62 -97.29845
236.64 -97.2972
236.66 -97.29596
236.68 -97.29472
236.7 -97.29348
236.72 -97.29223
236.74 -97.29099
236.76 -97.28975
236.78 -97.28851
236.8 -97.28727
236.82 -97.28603
236.84 -97.28478
236.86 -97.28354
236.88 -97.2823
236.9 -97.28106
236.92 -97.27982
236.94 -97.27858
236.96 -97.27734
236.98 -97.2761
237 -97.27486
237.02 -97.27362
237.04 -97.27238
237.06 -97.27114
237.08 -97.2699
237.1 -97.26866
237.12 -97.26743
237.14 -97.26619
237.16 -97.26495
237.18 -97.26371
237.2 -97.26247
237.22 -97.26123
237.24 -97.26
237.26 -97.25876
237.28 -97.25752
237.3 -97.25628
237.32 -97.25505
237.34 -97.25381
237.36 -97.25257
237.38 -97.25134
237.4 -97.2501
237.42 -97.24887
237.44 -97.24763
237.46 -97.24639
237.48 -97.24516
237.5 -97.24392
237.52 -97.24269
237.54 -97.24145
237.56 -97.24022
237.58 -97.23898
237.6 -97.23775
237.62 -97.23651
237.64 -97.23528
237.66 -97.23405
237.68 -97.23281
237.7 -97.23158
237.72 -97.23035
237.74 -97.22911
237.76 -97.22788
237.78 -97.22665
237.8 -97.22541
237.82 -97.22418
237.84 -97.22295
237.86 -97.22172
237.88 -97.22049
237.9 -97.21925
237.92 -97.21802
237.94 -97.21679
237.96 -97.21556
237.98 -97.21433
238 -97.2131
238.02 -97.21187
238.04 -97.21064
238.06 -97.20941
238.08 -97.20817
238.1 -97.20694
238.12 -97.20572
238.14 -97.20449
238.16 -97.20326
238.18 -97.20203
238.2 -97.2008
238.22 -97.19957
238.24 -97.19834
238.26 -97.19711
238.28 -97.19588
238.3 -97.19465
238.32 -97.19343
238.34 -97.1922
238.36 -97.19097
238.38 -97.18974
238.4 -97.18852
238.42 -97.18729
238.44 -97.18606
238.46 -97.18483
238.48 -97.18361
238.5 -97.18238
238.52 -97.18116
238.54 -97.17993
238.56 -97.1787
238.58 -97.17748
238.6 -97.17625
238.62 -97.17503
238.64 -97.1738
238.66 -97.17258
238.68 -97.17135
238.7 -97.17013
238.72 -97.1689
238.74 -97.16768
238.76 -97.16645
238.78 -97.16523
238.8 -97.16401
238.82 -97.16278
238.84 -97.16156
238.86 -97.16034
238.88 -97.15911
238.9 -97.15789
238.92 -97.15667
238.94 -97.15544
238.96 -97.15422
238.98 -97.153
239 -97.15178
239.02 -97.15056
239.04 -97.14933
239.06 -97.14811
239.08 -97.14689
239.1 -97.14567
239.12 -97.14445
239.14 -97.14323
239.16 -97.14201
239.18 -97.14079
239.2 -97.13957
239.22 -97.13835
239.24 -97.13713
239.26 -97.13591
239.28 -97.13469
239.3 -97.13347
239.32 -97.13225
239.34 -97.13103
239.36 -97.12981
239.38 -97.12859
239.4 -97.12737
239.42 -97.12616
239.44 -97.12494
239.46 -97.12372
239.48 -97.1225
239.5 -97.12128
239.52 -97.12007
239.54 -97.11885
239.56 -97.11763
239.58 -97.11642
239.6 -97.1152
239.62 -97.11398
239.64 -97.11277
239.66 -97.11155
239.68 -97.11033
239.7 -97.10912
239.72 -97.1079
239.74 -97.10669
239.76 -97.10547
239.78 -97.10426
239.8 -97.10304
239.82 -97.10183
239.84 -97.10061
239.86 -97.0994
239.88 -97.09818
239.9 -97.09697
239.92 -97.09575
239.94 -97.09454
239.96 -97.09333
239.98 -97.09211
240 -97.0909
240.02 -97.08969
240.04 -97.08847
240.06 -97.08726
240.08 -97.08605
240.1 -97.08484
240.12 -97.08363
240.14 -97.08241
240.16 -97.0812
240.18 -97.07999
240.2 -97.07878
240.22 -97.07757
240.24 -97.07636
240.26 -97.07515
240.28 -97.07393
240.3 -97.07272
240.32 -97.07151
240.34 -97.0703
240.36 -97.06909
240.38 -97.06788
240.4 -97.06667
240.42 -97.06546
240.44 -97.06425
240.46 -97.06305
240.48 -97.06184
240.5 -97.06063
240.52 -97.05942
240.54 -97.05821
240.56 -97.057
240.58 -97.05579
240.6 -97.05459
240.62 -97.05338
240.64 -97.05217
240.66 -97.05096
240.68 -97.04976
240.7 -97.04855
240.72 -97.04734
240.74 -97.04614
240.76 -97.04493
240.78 -97.04372
240.8 -97.04252
240.82 -97.04131
240.84 -97.04011
240.86 -97.0389
240.88 -97.03769
240.9 -97.03649
240.92 -97.03528
240.94 -97.03408
240.96 -97.03287
240.98 -97.03167
241 -97.03047
241.02 -97.02926
241.04 -97.02806
241.06 -97.02685
241.08 -97.02565
241.1 -97.02445
241.12 -97.02324
241.14 -97.02204
241.16 -97.02084
241.18 -97.01963
241.2 -97.01843
241.22 -97.01723
241.24 -97.01603
241.26 -97.01482
241.28 -97.01362
241.3 -97.01242
241.32 -97.01122
241.34 -97.01002
241.36 -97.00882
241.38 -97.00761
241.4 -97.00641
241.42 -97.00521
241.44 -97.00401
241.46 -97.00281
241.48 -97.00161
241.5 -97.00041
241.52 -96.99921
241.54 -96.99801
241.56 -96.99681
241.58 -96.99561
241.6 -96.99441
241.62 -96.99322
241.64 -96.99202
241.66 -96.99082
241.68 -96.98962
241.7 -96.98842
241.72 -96.98722
241.74 -96.98603
241.76 -96.98483
241.78 -96.98363
241.8 -96.98243
241.82 -96.98124
241.84 -96.98004
241.86 -96.97884
241.88 -96.97765
241.9 -96.97645
241.92 -96.97525
241.94 -96.97406
241.96 -96.97286
241.98 -96.97166
242 -96.97047
242.02 -96.96927
242.04 -96.96808
242.06 -96.96688
242.08 -96.96569
242.1 -96.96449
242.12 -96.9633
242.14 -96.9621
242.16 -96.96091
242.18 -96.95972
242.2 -96.95852
242.22 -96.95733
242.24 -96.95613
242.26 -96.95494
242.28 -96.95375
242.3 -96.95256
242.32 -96.95136
242.34 -96.95017
242.36 -96.94898
242.38 -96.94778
242.4 -96.94659
242.42 -96.9454
242.44 -96.94421
242.46 -96.94302
242.48 -96.94183
242.5 -96.94063
242.52 -96.93944
242.54 -96.93825
242.56 -96.93706
242.58 -96.93587
242.6 -96.93468
242.62 -96.93349
242.64 -96.9323
242.66 -96.93111
242.68 -96.92992
242.7 -96.92873
242.72 -96.92754
242.74 -96.92635
242.76 -96.92516
242.78 -96.92398
242.8 -96.92279
242.82 -96.9216
242.84 -96.92041
242.86 -96.91922
242.88 -96.91803
242.9 -96.91685
242.92 -96.91566
242.94 -96.91447
242.96 -96.91328
242.98 -96.9121
243 -96.91091
243.02 -96.90972
243.04 -96.90854
243.06 -96.90735
243.08 -96.90616
243.1 -96.90498
243.12 -96.90379
243.14 -96.90261
243.16 -96.90142
243.18 -96.90024
243.2 -96.89905
243.22 -96.89787
243.24 -96.89668
243.26 -96.8955
243.28 -96.89431
243.3 -96.89313
243.32 -96.89194
243.34 -96.89076
243.36 -96.88958
243.38 -96.88839
243.4 -96.88721
243.42 -96.88603
243.44 -96.88484
243.46 -96.88366
243.48 -96.88248
243.5 -96.88129
243.52 -96.88011
243.54 -96.87893
243.56 -96.87775
243.58 -96.87657
243.6 -96.87538
243.62 -96.8742
243.64 -96.87302
243.66 -96.87184
243.68 -96.87066
243.7 -96.86948
243.72 -96.8683
243.74 -96.86712
243.76 -96.86594
243.78 -96.86476
243.8 -96.86358
243.82 -96.8624
243.84 -96.86122
243.86 -96.86004
243.88 -96.85886
243.9 -96.85768
243.92 -96.8565
243.94 -96.85532
243.96 -96.85414
243.98 -96.85297
244 -96.85179
244.02 -96.85061
244.04 -96.84943
244.06 -96.84825
244.08 -96.84708
244.1 -96.8459
244.12 -96.84472
244.14 -96.84354
244.16 -96.84237
244.18 -96.84119
244.2 -96.84001
244.22 -96.83884
244.24 -96.83766
244.26 -96.83649
244.28 -96.83531
244.3 -96.83414
244.32 -96.83296
244.34 -96.83178
244.36 -96.83061
244.38 -96.82943
244.4 -96.82826
244.42 -96.82709
244.44 -96.82591
244.46 -96.82474
244.48 -96.82356
244.5 -96.82239
244.52 -96.82122
244.54 -96.82004
244.56 -96.81887
244.58 -96.8177
244.6 -96.81652
244.62 -96.81535
244.64 -96.81418
244.66 -96.813
244.68 -96.81183
244.7 -96.81066
244.72 -96.80949
244.74 -96.80832
244.76 -96.80714
244.78 -96.80597
244.8 -96.8048
244.82 -96.80363
244.84 -96.80246
244.86 -96.80129
244.88 -96.80012
244.9 -96.79895
244.92 -96.79778
244.94 -96.79661
244.96 -96.79544
244.98 -96.79427
245 -96.7931
245.02 -96.79193
245.04 -96.79076
245.06 -96.78959
245.08 -96.78842
245.1 -96.78725
245.12 -96.78609
245.14 -96.78492
245.16 -96.78375
245.18 -96.78258
245.2 -96.78141
245.22 -96.78025
245.24 -96.77908
245.26 -96.77791
245.28 -96.77674
245.3 -96.77558
245.32 -96.77441
245.34 -96.77324
245.36 -96.77208
245.38 -96.77091
245.4 -96.76974
245.42 -96.76858
245.44 -96.76741
245.46 -96.76625
245.48 -96.76508
245.5 -96.76392
245.52 -96.76275
245.54 -96.76159
245.56 -96.76042
245.58 -96.75926
245.6 -96.75809
245.62 -96.75693
245.64 -96.75577
245.66 -96.7546
245.68 -96.75344
245.7 -96.75227
245.72 -96.75111
245.74 -96.74995
245.76 -96.74878
245.78 -96.74762
245.8 -96.74646
245.82 -96.7453
245.84 -96.74413
245.86 -96.74297
245.88 -96.74181
245.9 -96.74065
245.92 -96.73949
245.94 -96.73833
245.96 -96.73716
245.98 -96.736
246 -96.73484
246.02 -96.73368
246.04 -96.73252
246.06 -96.73136
246.08 -96.7302
246.1 -96.72904
246.12 -96.72788
246.14 -96.72672
246.16 -96.72556
246.18 -96.7244
246.2 -96.72324
246.22 -96.72208
246.24 -96.72093
246.26 -96.71977
246.28 -96.71861
246.3 -96.71745
246.32 -96.71629
246.34 -96.71513
246.36 -96.71398
246.38 -96.71282
246.4 -96.71166
246.42 -96.7105
246.44 -96.70935
246.46 -96.70819
246.48 -96.70703
246.5 -96.70588
246.52 -96.70472
246.54 -96.70356
246.56 -96.70241
246.58 -96.70125
246.6 -96.7001
246.62 -96.69894
246.64 -96.69778
246.66 -96.69663
246.68 -96.69547
246.7 -96.69432
246.72 -96.69316
246.74 -96.69201
246.76 -96.69086
246.78 -96.6897
246.8 -96.68855
246.82 -96.68739
246.84 -96.68624
246.86 -96.68509
246.88 -96.68393
246.9 -96.68278
246.92 -96.68163
246.94 -96.68047
246.96 -96.67932
246.98 -96.67817
247 -96.67702
247.02 -96.67587
247.04 -96.67471
247.06 -96.67356
247.08 -96.67241
247.1 -96.67126
247.12 -96.67011
247.14 -96.66896
247.16 -96.6678
247.18 -96.66665
247.2 -96.6655
247.22 -96.66435
247.24 -96.6632
247.26 -96.66205
247.28 -96.6609
247.3 -96.65975
247.32 -96.6586
247.34 -96.65745
247.36 -96.65631
247.38 -96.65516
247.4 -96.65401
247.42 -96.65286
247.44 -96.65171
247.46 -96.65056
247.48 -96.64941
247.5 -96.64827
247.52 -96.64712
247.54 -96.64597
247.56 -96.64482
247.58 -96.64368
247.6 -96.64253
247.62 -96.64138
247.64 -96.64023
247.66 -96.63909
247.68 -96.63794
247.7 -96.63679
247.72 -96.63565
247.74 -96.6345
247.76 -96.63336
247.78 -96.63221
247.8 -96.63107
247.82 -96.62992
247.84 -96.62878
247.86 -96.62763
247.88 -96.62649
247.9 -96.62534
247.92 -96.6242
247.94 -96.62305
247.96 -96.62191
247.98 -96.62076
248 -96.61962
248.02 -96.61848
248.04 -96.61733
248.06 -96.61619
248.08 -96.61505
248.1 -96.6139
248.12 -96.61276
248.14 -96.61162
248.16 -96.61048
248.18 -96.60933
248.2 -96.60819
248.22 -96.60705
248.24 -96.60591
248.26 -96.60477
248.28 -96.60363
248.3 -96.60249
248.32 -96.60134
248.34 -96.6002
248.36 -96.59906
248.38 -96.59792
248.4 -96.59678
248.42 -96.59564
248.44 -96.5945
248.46 -96.59336
248.48 -96.59222
248.5 -96.59108
248.52 -96.58994
248.54 -96.5888
248.56 -96.58767
248.58 -96.58653
248.6 -96.58539
248.62 -96.58425
248.64 -96.58311
248.66 -96.58197
248.68 -96.58084
248.7 -96.5797
248.72 -96.57856
248.74 -96.57742
248.76 -96.57629
248.78 -96.57515
248.8 -96.57401
248.82 -96.57287
248.84 -96.57174
248.86 -96.5706
248.88 -96.56947
248.9 -96.56833
248.92 -96.56719
248.94 -96.56606
248.96 -96.56492
248.98 -96.56379
249 -96.56265
249.02 -96.56152
249.04 -96.56038
249.06 -96.55925
249.08 -96.55811
249.1 -96.55698
249.12 -96.55584
249.14 -96.55471
249.16 -96.55358
249.18 -96.55244
249.2 -96.55131
249.22 -96.55018
249.24 -96.54904
249.26 -96.54791
249.28 -96.54678
249.3 -96.54564
249.32 -96.54451
249.34 -96.54338
249.36 -96.54225
249.38 -96.54112
249.4 -96.53998
249.42 -96.53885
249.44 -96.53772
249.46 -96.53659
249.48 -96.53546
249.5 -96.53433
249.52 -96.5332
249.54 -96.53207
249.56 -96.53094
249.58 -96.5298
249.6 -96.52867
249.62 -96.52754
249.64 -96.52642
249.66 -96.52529
249.68 -96.52416
249.7 -96.52303
249.72 -96.5219
249.74 -96.52077
249.76 -96.51964
249.78 -96.51851
249.8 -96.51738
249.82 -96.51625
249.84 -96.51513
249.86 -96.514
249.88 -96.51287
249.9 -96.51174
249.92 -96.51062
249.94 -96.50949
249.96 -96.50836
249.98 -96.50724
250 -96.50611
250.02 -96.50498
250.04 -96.50386
250.06 -96.50273
250.08 -96.5016
250.1 -96.50048
250.12 -96.49935
250.14 -96.49823
250.16 -96.4971
250.18 -96.49598
250.2 -96.49485
250.22 -96.49373
250.24 -96.4926
250.26 -96.49148
250.28 -96.49035
250.3 -96.48923
250.32 -96.4881
250.34 -96.48698
250.36 -96.48586
250.38 -96.48473
250.4 -96.48361
250.42 -96.48249
250.44 -96.48136
250.46 -96.48024
250.48 -96.47912
250.5 -96.478
250.52 -96.47687
250.54 -96.47575
250.56 -96.47463
250.58 -96.47351
250.6 -96.47239
250.62 -96.47126
250.64 -96.47014
250.66 -96.46902
250.68 -96.4679
250.7 -96.46678
250.72 -96.46566
250.74 -96.46454
250.76 -96.46342
250.78 -96.4623
250.8 -96.46118
250.82 -96.46006
250.84 -96.45894
250.86 -96.45782
250.88 -96.4567
250.9 -96.45558
250.92 -96.45446
250.94 -96.45334
250.96 -96.45223
250.98 -96.45111
251 -96.44999
251.02 -96.44887
251.04 -96.44775
251.06 -96.44663
251.08 -96.44552
251.1 -96.4444
251.12 -96.44328
251.14 -96.44217
251.16 -96.44105
251.18 -96.43993
251.2 -96.43882
251.22 -96.4377
251.24 -96.43658
251.26 -96.43547
251.28 -96.43435
251.3 -96.43324
251.32 -96.43212
251.34 -96.431
251.36 -96.42989
251.38 -96.42877
251.4 -96.42766
251.42 -96.42654
251.44 -96.42543
251.46 -96.42432
251.48 -96.4232
251.5 -96.42209
251.52 -96.42097
251.54 -96.41986
251.56 -96.41875
251.58 -96.41763
251.6 -96.41652
251.62 -96.41541
251.64 -96.41429
251.66 -96.41318
251.68 -96.41207
251.7 -96.41096
251.72 -96.40984
251.74 -96.40873
251.76 -96.40762
251.78 -96.40651
251.8 -96.4054
251.82 -96.40429
251.84 -96.40317
251.86 -96.40206
251.88 -96.40095
251.9 -96.39984
251.92 -96.39873
251.94 -96.39762
251.96 -96.39651
251.98 -96.3954
252 -96.39429
252.02 -96.39318
252.04 -96.39207
252.06 -96.39096
252.08 -96.38985
252.1 -96.38874
252.12 -96.38764
252.14 -96.38653
252.16 -96.38542
252.18 -96.38431
252.2 -96.3832
252.22 -96.38209
252.24 -96.38099
252.26 -96.37988
252.28 -96.37877
252.3 -96.37766
252.32 -96.37656
252.34 -96.37545
252.36 -96.37434
252.38 -96.37324
252.4 -96.37213
252.42 -96.37102
252.44 -96.36992
252.46 -96.36881
252.48 -96.36771
252.5 -96.3666
252.52 -96.36549
252.54 -96.36439
252.56 -96.36328
252.58 -96.36218
252.6 -96.36107
252.62 -96.35997
252.64 -96.35887
252.66 -96.35776
252.68 -96.35666
252.7 -96.35555
252.72 -96.35445
252.74 -96.35335
252.76 -96.35224
252.78 -96.35114
252.8 -96.35004
252.82 -96.34893
252.84 -96.34783
252.86 -96.34673
252.88 -96.34562
252.9 -96.34452
252.92 -96.34342
252.94 -96.34232
252.96 -96.34122
252.98 -96.34012
253 -96.33901
253.02 -96.33791
253.04 -96.33681
253.06 -96.33571
253.08 -96.33461
253.1 -96.33351
253.12 -96.33241
253.14 -96.33131
253.16 -96.33021
253.18 -96.32911
253.2 -96.32801
253.22 -96.32691
253.24 -96.32581
253.26 -96.32471
253.28 -96.32361
253.3 -96.32251
253.32 -96.32141
253.34 -96.32031
253.36 -96.31922
253.38 -96.31812
253.4 -96.31702
253.42 -96.31592
253.44 -96.31482
253.46 -96.31373
253.48 -96.31263
253.5 -96.31153
253.52 -96.31043
253.54 -96.30934
253.56 -96.30824
253.58 -96.30714
253.6 -96.30605
253.62 -96.30495
253.64 -96.30386
253.66 -96.30276
253.68 -96.30166
253.7 -96.30057
253.72 -96.29947
253.74 -96.29838
253.76 -96.29728
253.78 -96.29619
253.8 -96.29509
253.82 -96.294
253.84 -96.2929
253.86 -96.29181
253.88 -96.29072
253.9 -96.28962
253.92 -96.28853
253.94 -96.28743
253.96 -96.28634
253.98 -96.28525
254 -96.28415
254.02 -96.28306
254.04 -96.28197
254.06 -96.28088
254.08 -96.27978
254.1 -96.27869
254.12 -96.2776
254.14 -96.27651
254.16 -96.27542
254.18 -96.27432
254.2 -96.27323
254.22 -96.27214
254.24 -96.27105
254.26 -96.26996
254.28 -96.26887
254.3 -96.26778
254.32 -96.26669
254.34 -96.2656
254.36 -96.26451
254.38 -96.26342
254.4 -96.26233
254.42 -96.26124
254.44 -96.26015
254.46 -96.25906
254.48 -96.25797
254.5 -96.25688
254.52 -96.25579
254.54 -96.2547
254.56 -96.25362
254.58 -96.25253
254.6 -96.25144
254.62 -96.25035
254.64 -96.24926
254.66 -96.24818
254.68 -96.24709
254.7 -96.246
254.72 -96.24491
254.74 -96.24383
254.76 -96.24274
254.78 -96.24165
254.8 -96.24057
254.82 -96.23948
254.84 -96.2384
254.86 -96.23731
254.88 -96.23622
254.9 -96.23514
254.92 -96.23405
254.94 -96.23297
254.96 -96.23188
254.98 -96.2308
255 -96.22971
255.02 -96.22863
255.04 -96.22754
255.06 -96.22646
255.08 -96.22538
255.1 -96.22429
255.12 -96.22321
255.14 -96.22212
255.16 -96.22104
255.18 -96.21996
255.2 -96.21887
255.22 -96.21779
255.24 -96.21671
255.26 -96.21563
255.28 -96.21454
255.3 -96.21346
255.32 -96.21238
255.34 -96.2113
255.36 -96.21022
255.38 -96.20913
255.4 -96.20805
255.42 -96.20697
255.44 -96.20589
255.46 -96.20481
255.48 -96.20373
255.5 -96.20265
255.52 -96.20157
255.54 -96.20049
255.56 -96.19941
255.58 -96.19833
255.6 -96.19725
255.62 -96.19617
255.64 -96.19509
255.66 -96.19401
255.68 -96.19293
255.7 -96.19185
255.72 -96.19077
255.74 -96.18969
255.76 -96.18861
255.78 -96.18754
255.8 -96.18646
255.82 -96.18538
255.84 -96.1843
255.86 -96.18322
255.88 -96.18215
255.9 -96.18107
255.92 -96.17999
255.94 -96.17892
255.96 -96.17784
255.98 -96.17676
256 -96.17569
256.02 -96.17461
256.04 -96.17353
256.06 -96.17246
256.08 -96.17138
256.1 -96.17031
256.12 -96.16923
256.14 -96.16815
256.16 -96.16708
256.18 -96.166
256.2 -96.16493
256.22 -96.16386
256.24 -96.16278
256.26 -96.16171
256.28 -96.16063
256.3 -96.15956
256.32 -96.15848
256.34 -96.15741
256.36 -96.15634
256.38 -96.15526
256.4 -96.15419
256.42 -96.15312
256.44 -96.15204
256.46 -96.15097
256.48 -96.1499
256.5 -96.14883
256.52 -96.14775
256.54 -96.14668
256.56 -96.14561
256.58 -96.14454
256.6 -96.14347
256.62 -96.1424
256.64 -96.14133
256.66 -96.14025
256.68 -96.13918
256.7 -96.13811
256.72 -96.13704
256.74 -96.13597
256.76 -96.1349
256.78 -96.13383
256.8 -96.13276
256.82 -96.13169
256.84 -96.13062
256.86 -96.12955
256.88 -96.12848
256.9 -96.12741
256.92 -96.12635
256.94 -96.12528
256.96 -96.12421
256.98 -96.12314
257 -96.12207
257.02 -96.121
257.04 -96.11994
257.06 -96.11887
257.08 -96.1178
257.1 -96.11673
257.12 -96.11567
257.14 -96.1146
257.16 -96.11353
257.18 -96.11247
257.2 -96.1114
257.22 -96.11033
257.24 -96.10927
257.26 -96.1082
257.28 -96.10713
257.3 -96.10607
257.32 -96.105
257.34 -96.10394
257.36 -96.10287
257.38 -96.10181
257.4 -96.10074
257.42 -96.09968
257.44 -96.09861
257.46 -96.09755
257.48 -96.09648
257.5 -96.09542
257.52 -96.09436
257.54 -96.09329
257.56 -96.09223
257.58 -96.09116
257.6 -96.0901
257.62 -96.08904
257.64 -96.08797
257.66 -96.08691
257.68 -96.08585
257.7 -96.08479
257.72 -96.08372
257.74 -96.08266
257.76 -96.0816
257.78 -96.08054
257.8 -96.07948
257.82 -96.07842
257.84 -96.07735
257.86 -96.07629
257.88 -96.07523
257.9 -96.07417
257.92 -96.07311
257.94 -96.07205
257.96 -96.07099
257.98 -96.06993
258 -96.06887
258.02 -96.06781
258.04 -96.06675
258.06 -96.06569
258.08 -96.06463
258.1 -96.06357
258.12 -96.06251
258.14 -96.06145
258.16 -96.06039
258.18 -96.05934
258.2 -96.05828
258.22 -96.05722
258.24 -96.05616
258.26 -96.0551
258.28 -96.05405
258.3 -96.05299
258.32 -96.05193
258.34 -96.05087
258.36 -96.04982
258.38 -96.04876
258.4 -96.0477
258.42 -96.04665
258.44 -96.04559
258.46 -96.04453
258.48 -96.04348
258.5 -96.04242
258.52 -96.04137
258.54 -96.04031
258.56 -96.03925
258.58 -96.0382
258.6 -96.03714
258.62 -96.03609
258.64 -96.03503
258.66 -96.03398
258.68 -96.03293
258.7 -96.03187
258.72 -96.03082
258.74 -96.02976
258.76 -96.02871
258.78 -96.02766
258.8 -96.0266
258.82 -96.02555
258.84 -96.0245
258.86 -96.02344
258.88 -96.02239
258.9 -96.02134
258.92 -96.02028
258.94 -96.01923
258.96 -96.01818
258.98 -96.01713
259 -96.01608
259.02 -96.01502
259.04 -96.01397
259.06 -96.01292
259.08 -96.01187
259.1 -96.01082
259.12 -96.00977
259.14 -96.00872
259.16 -96.00767
259.18 -96.00662
259.2 -96.00557
259.22 -96.00452
259.24 -96.00347
259.26 -96.00242
259.28 -96.00137
259.3 -96.00032
259.32 -95.99927
259.34 -95.99822
259.36 -95.99717
259.38 -95.99612
259.4 -95.99507
259.42 -95.99403
259.44 -95.99298
259.46 -95.99193
259.48 -95.99088
259.5 -95.98983
259.52 -95.98879
259.54 -95.98774
259.56 -95.98669
259.58 -95.98564
259.6 -95.9846
259.62 -95.98355
259.64 -95.9825
259.66 -95.98146
259.68 -95.98041
259.7 -95.97936
259.72 -95.97832
259.74 -95.97727
259.76 -95.97623
259.78 -95.97518
259.8 -95.97414
259.82 -95.97309
259.84 -95.97205
259.86 -95.971
259.88 -95.96996
259.9 -95.96891
259.92 -95.96787
259.94 -95.96682
259.96 -95.96578
259.98 -95.96473
260 -95.96369
260.02 -95.96265
260.04 -95.9616
260.06 -95.96056
260.08 -95.95952
260.1 -95.95848
260.12 -95.95743
260.14 -95.95639
260.16 -95.95535
260.18 -95.95431
260.2 -95.95326
260.22 -95.95222
260.24 -95.95118
260.26 -95.95014
260.28 -95.9491
260.3 -95.94805
260.32 -95.94701
260.34 -95.94597
260.36 -95.94493
260.38 -95.94389
260.4 -95.94285
260.42 -95.94181
260.44 -95.94077
260.46 -95.93973
260.48 -95.93869
260.5 -95.93765
260.52 -95.93661
260.54 -95.93557
260.56 -95.93453
260.58 -95.93349
260.6 -95.93246
260.62 -95.93142
260.64 -95.93038
260.66 -95.92934
260.68 -95.9283
260.7 -95.92726
260.72 -95.92623
260.74 -95.92519
260.76 -95.92415
260.78 -95.92311
260.8 -95.92208
260.82 -95.92104
260.84 -95.92
260.86 -95.91896
260.88 -95.91793
260.9 -95.91689
260.92 -95.91586
260.94 -95.91482
260.96 -95.91378
260.98 -95.91275
261 -95.91171
261.02 -95.91068
261.04 -95.90964
261.06 -95.90861
261.08 -95.90757
261.1 -95.90654
261.12 -95.9055
261.14 -95.90447
261.16 -95.90343
261.18 -95.9024
261.2 -95.90136
261.22 -95.90033
261.24 -95.8993
261.26 -95.89826
261.28 -95.89723
261.3 -95.8962
261.32 -95.89516
261.34 -95.89413
261.36 -95.8931
261.38 -95.89207
261.4 -95.89103
261.42 -95.89
261.44 -95.88897
261.46 -95.88794
261.48 -95.88691
261.5 -95.88587
261.52 -95.88484
261.54 -95.88381
261.56 -95.88278
261.58 -95.88175
261.6 -95.88072
261.62 -95.87969
261.64 -95.87866
261.66 -95.87763
261.68 -95.8766
261.7 -95.87557
261.72 -95.87454
261.74 -95.87351
261.76 -95.87248
261.78 -95.87145
261.8 -95.87042
261.82 -95.86939
261.84 -95.86836
261.86 -95.86733
261.88 -95.8663
261.9 -95.86528
261.92 -95.86425
261.94 -95.86322
261.96 -95.86219
261.98 -95.86116
262 -95.86014
262.02 -95.85911
262.04 -95.85808
262.06 -95.85706
262.08 -95.85603
262.1 -95.855
262.12 -95.85398
262.14 -95.85295
262.16 -95.85192
262.18 -95.8509
262.2 -95.84987
262.22 -95.84884
262.24 -95.84782
262.26 -95.84679
262.28 -95.84577
262.3 -95.84474
262.32 -95.84372
262.34 -95.84269
262.36 -95.84167
262.38 -95.84064
262.4 -95.83962
262.42 -95.8386
262.44 -95.83757
262.46 -95.83655
262.48 -95.83552
262.5 -95.8345
262.52 -95.83348
262.54 -95.83245
262.56 -95.83143
262.58 -95.83041
262.6 -95.82939
262.62 -95.82836
262.64 -95.82734
262.66 -95.82632
262.68 -95.8253
262.7 -95.82427
262.72 -95.82325
262.74 -95.82223
262.76 -95.82121
262.78 -95.82019
262.8 -95.81917
262.82 -95.81815
262.84 -95.81713
262.86 -95.8161
262.88 -95.81508
262.9 -95.81406
262.92 -95.81304
262.94 -95.81202
262.96 -95.811
262.98 -95.80998
263 -95.80896
263.02 -95.80795
263.04 -95.80693
263.06 -95.80591
263.08 -95.80489
263.1 -95.80387
263.12 -95.80285
263.14 -95.80183
263.16 -95.80081
263.18 -95.7998
263.2 -95.79878
263.22 -95.79776
263.24 -95.79674
263.26 -95.79573
263.28 -95.79471
263.3 -95.79369
263.32 -95.79267
263.34 -95.79166
263.36 -95.79064
263.38 -95.78962
263.4 -95.78861
263.42 -95.78759
263.44 -95.78658
263.46 -95.78556
263.48 -95.78454
263.5 -95.78353
263.52 -95.78251
263.54 -95.7815
263.56 -95.78048
263.58 -95.77947
263.6 -95.77845
263.62 -95.77744
263.64 -95.77642
263.66 -95.77541
263.68 -95.7744
263.7 -95.77338
263.72 -95.77237
263.74 -95.77135
263.76 -95.77034
263.78 -95.76933
263.8 -95.76831
263.82 -95.7673
263.84 -95.76629
263.86 -95.76528
263.88 -95.76426
263.9 -95.76325
263.92 -95.76224
263.94 -95.76123
263.96 -95.76022
263.98 -95.7592
264 -95.75819
264.02 -95.75718
264.04 -95.75617
264.06 -95.75516
264.08 -95.75415
264.1 -95.75314
264.12 -95.75213
264.14 -95.75112
264.16 -95.75011
264.18 -95.7491
264.2 -95.74809
264.22 -95.74708
264.24 -95.74607
264.26 -95.74506
264.28 -95.74405
264.3 -95.74304
264.32 -95.74203
264.34 -95.74102
264.36 -95.74001
264.38 -95.739
264.4 -95.738
264.42 -95.73699
264.44 -95.73598
264.46 -95.73497
264.48 -95.73396
264.5 -95.73296
264.52 -95.73195
264.54 -95.73094
264.56 -95.72993
264.58 -95.72893
264.6 -95.72792
264.62 -95.72691
264.64 -95.72591
264.66 -95.7249
264.68 -95.7239
264.7 -95.72289
264.72 -95.72188
264.74 -95.72088
264.76 -95.71987
264.78 -95.71887
264.8 -95.71786
264.82 -95.71686
264.84 -95.71585
264.86 -95.71485
264.88 -95.71384
264.9 -95.71284
264.92 -95.71183
264.94 -95.71083
264.96 -95.70983
264.98 -95.70882
265 -95.70782
265.02 -95.70682
265.04 -95.70581
265.06 -95.70481
265.08 -95.70381
265.1 -95.7028
265.12 -95.7018
265.14 -95.7008
265.16 -95.6998
265.18 -95.69879
265.2 -95.69779
265.22 -95.69679
265.24 -95.69579
265.26 -95.69479
265.28 -95.69379
265.3 -95.69278
265.32 -95.69178
265.34 -95.69078
265.36 -95.68978
265.38 -95.68878
265.4 -95.68778
265.42 -95.68678
265.44 -95.68578
265.46 -95.68478
265.48 -95.68378
265.5 -95.68278
265.52 -95.68178
265.54 -95.68078
265.56 -95.67978
265.58 -95.67878
265.6 -95.67779
265.62 -95.67679
265.64 -95.67579
265.66 -95.67479
265.68 -95.67379
265.7 -95.67279
265.72 -95.6718
265.74 -95.6708
265.76 -95.6698
265.78 -95.6688
265.8 -95.66781
265.82 -95.66681
265.84 -95.66581
265.86 -95.66482
265.88 -95.66382
265.9 -95.66282
265.92 -95.66183
265.94 -95.66083
265.96 -95.65983
265.98 -95.65884
266 -95.65784
266.02 -95.65685
266.04 -95.65585
266.06 -95.65486
266.08 -95.65386
266.1 -95.65287
266.12 -95.65187
266.14 -95.65088
266.16 -95.64988
266.18 -95.64889
266.2 -95.64789
266.22 -95.6469
266.24 -95.64591
266.26 -95.64491
266.28 -95.64392
266.3 -95.64293
266.32 -95.64193
266.34 -95.64094
266.36 -95.63995
266.38 -95.63896
266.4 -95.63796
266.42 -95.63697
266.44 -95.63598
266.46 -95.63499
266.48 -95.63399
266.5 -95.633
266.52 -95.63201
266.54 -95.63102
266.56 -95.63003
266.58 -95.62904
266.6 -95.62805
266.62 -95.62706
266.64 -95.62607
266.66 -95.62507
266.68 -95.62408
266.7 -95.62309
266.72 -95.6221
266.74 -95.62111
266.76 -95.62012
266.78 -95.61914
266.8 -95.61815
266.82 -95.61716
266.84 -95.61617
266.86 -95.61518
266.88 -95.61419
266.9 -95.6132
266.92 -95.61221
266.94 -95.61122
266.96 -95.61024
266.98 -95.60925
267 -95.60826
267.02 -95.60727
267.04 -95.60629
267.06 -95.6053
267.08 -95.60431
267.1 -95.60332
267.12 -95.60234
267.14 -95.60135
267.16 -95.60036
267.18 -95.59938
267.2 -95.59839
267.22 -95.59741
267.24 -95.59642
267.26 -95.59543
267.28 -95.59445
267.3 -95.59346
267.32 -95.59248
267.34 -95.59149
267.36 -95.59051
267.38 -95.58952
267.4 -95.58854
267.42 -95.58755
267.44 -95.58657
267.46 -95.58559
267.48 -95.5846
267.5 -95.58362
267.52 -95.58263
267.54 -95.58165
267.56 -95.58067
267.58 -95.57968
267.6 -95.5787
267.62 -95.57772
267.64 -95.57674
267.66 -95.57575
267.68 -95.57477
267.7 -95.57379
267.72 -95.57281
267.74 -95.57182
267.76 -95.57084
267.78 -95.56986
267.8 -95.56888
267.82 -95.5679
267.84 -95.56692
267.86 -95.56594
267.88 -95.56495
267.9 -95.56397
267.92 -95.56299
267.94 -95.56201
267.96 -95.56103
267.98 -95.56005
268 -95.55907
268.02 -95.55809
268.04 -95.55711
268.06 -95.55613
268.08 -95.55515
268.1 -95.55418
268.12 -95.5532
268.14 -95.55222
268.16 -95.55124
268.18 -95.55026
268.2 -95.54928
268.22 -95.5483
268.24 -95.54733
268.26 -95.54635
268.28 -95.54537
268.3 -95.54439
268.32 -95.54342
268.34 -95.54244
268.36 -95.54146
268.38 -95.54048
268.4 -95.53951
268.42 -95.53853
268.44 -95.53755
268.46 -95.53658
268.48 -95.5356
268.5 -95.53463
268.52 -95.53365
268.54 -95.53267
268.56 -95.5317
268.58 -95.53072
268.6 -95.52975
268.62 -95.52877
268.64 -95.5278
268.66 -95.52682
268.68 -95.52585
268.7 -95.52487
268.72 -95.5239
268.74 -95.52293
268.76 -95.52195
268.78 -95.52098
268.8 -95.52
268.82 -95.51903
268.84 -95.51806
268.86 -95.51708
268.88 -95.51611
268.9 -95.51514
268.92 -95.51417
268.94 -95.51319
268.96 -95.51222
268.98 -95.51125
269 -95.51028
269.02 -95.5093
269.04 -95.50833
269.06 -95.50736
269.08 -95.50639
269.1 -95.50542
269.12 -95.50445
269.14 -95.50348
269.16 -95.5025
269.18 -95.50153
269.2 -95.50056
269.22 -95.49959
269.24 -95.49862
269.26 -95.49765
269.28 -95.49668
269.3 -95.49571
269.32 -95.49474
269.34 -95.49377
269.36 -95.4928
269.38 -95.49184
269.4 -95.49087
269.42 -95.4899
269.44 -95.48893
269.46 -95.48796
269.48 -95.48699
269.5 -95.48602
269.52 -95.48506
269.54 -95.48409
269.56 -95.48312
269.58 -95.48215
269.6 -95.48118
269.62 -95.48022
269.64 -95.47925
269.66 -95.47828
269.68 -95.47732
269.7 -95.47635
269.72 -95.47538
269.74 -95.47442
269.76 -95.47345
269.78 -95.47248
269.8 -95.47152
269.82 -95.47055
269.84 -95.46959
269.86 -95.46862
269.88 -95.46766
269.9 -95.46669
269.92 -95.46573
269.94 -95.46476
269.96 -95.4638
269.98 -95.46283
270 -95.46187
270.02 -95.4609
270.04 -95.45994
270.06 -95.45898
270.08 -95.45801
270.1 -95.45705
270.12 -95.45609
270.14 -95.45512
270.16 -95.45416
270.18 -95.4532
270.2 -95.45223
270.22 -95.45127
270.24 -95.45031
270.26 -95.44935
270.28 -95.44838
270.3 -95.44742
270.32 -95.44646
270.34 -95.4455
270.36 -95.44454
270.38 -95.44358
270.4 -95.44261
270.42 -95.44165
270.44 -95.44069
270.46 -95.43973
270.48 -95.43877
270.5 -95.43781
270.52 -95.43685
270.54 -95.43589
270.56 -95.43493
270.58 -95.43397
270.6 -95.43301
270.62 -95.43205
270.64 -95.43109
270.66 -95.43013
270.68 -95.42917
270.7 -95.42821
270.72 -95.42725
270.74 -95.4263
270.76 -95.42534
270.78 -95.42438
270.8 -95.42342
270.82 -95.42246
270.84 -95.42151
270.86 -95.42055
270.88 -95.41959
270.9 -95.41863
270.92 -95.41768
270.94 -95.41672
270.96 -95.41576
270.98 -95.4148
271 -95.41385
271.02 -95.41289
271.04 -95.41194
271.06 -95.41098
271.08 -95.41002
271.1 -95.40907
271.12 -95.40811
271.14 -95.40716
271.16 -95.4062
271.18 -95.40525
271.2 -95.40429
271.22 -95.40334
271.24 -95.40238
271.26 -95.40143
271.28 -95.40047
271.3 -95.39952
271.32 -95.39856
271.34 -95.39761
271.36 -95.39666
271.38 -95.3957
271.4 -95.39475
271.42 -95.3938
271.44 -95.39284
271.46 -95.39189
271.48 -95.39094
271.5 -95.38998
271.52 -95.38903
271.54 -95.38808
271.56 -95.38713
271.58 -95.38617
271.6 -95.38522
271.62 -95.38427
271.64 -95.38332
271.66 -95.38237
271.68 -95.38142
271.7 -95.38046
271.72 -95.37951
271.74 -95.37856
271.76 -95.37761
271.78 -95.37666
271.8 -95.37571
271.82 -95.37476
271.84 -95.37381
271.86 -95.37286
271.88 -95.37191
271.9 -95.37096
271.92 -95.37001
271.94 -95.36906
271.96 -95.36811
271.98 -95.36716
272 -95.36621
272.02 -95.36527
272.04 -95.36432
272.06 -95.36337
272.08 -95.36242
272.1 -95.36147
272.12 -95.36052
272.14 -95.35958
272.16 -95.35863
272.18 -95.35768
272.2 -95.35673
272.22 -95.35579
272.24 -95.35484
272.26 -95.35389
272.28 -95.35295
272.3 -95.352
272.32 -95.35105
272.34 -95.35011
272.36 -95.34916
272.38 -95.34821
272.4 -95.34727
272.42 -95.34632
272.44 -95.34538
272.46 -95.34443
272.48 -95.34349
272.5 -95.34254
272.52 -95.3416
272.54 -95.34065
272.56 -95.33971
272.58 -95.33876
272.6 -95.33782
272.62 -95.33687
272.64 -95.33593
272.66 -95.33499
272.68 -95.33404
272.7 -95.3331
272.72 -95.33216
272.74 -95.33121
272.76 -95.33027
272.78 -95.32933
272.8 -95.32838
272.82 -95.32744
272.84 -95.3265
272.86 -95.32556
272.88 -95.32461
272.9 -95.32367
272.92 -95.32273
272.94 -95.32179
272.96 -95.32085
272.98 -95.31991
273 -95.31896
273.02 -95.31802
273.04 -95.31708
273.06 -95.31614
273.08 -95.3152
273.1 -95.31426
273.12 -95.31332
273.14 -95.31238
273.16 -95.31144
273.18 -95.3105
273.2 -95.30956
273.22 -95.30862
273.24 -95.30768
273.26 -95.30674
273.28 -95.3058
273.3 -95.30486
273.32 -95.30392
273.34 -95.30299
273.36 -95.30205
273.38 -95.30111
273.4 -95.30017
273.42 -95.29923
273.44 -95.29829
273.46 -95.29736
273.48 -95.29642
273.5 -95.29548
273.52 -95.29454
273.54 -95.29361
273.56 -95.29267
273.58 -95.29173
273.6 -95.2908
273.62 -95.28986
273.64 -95.28892
273.66 -95.28799
273.68 -95.28705
273.7 -95.28612
273.72 -95.28518
273.74 -95.28424
273.76 -95.28331
273.78 -95.28237
273.8 -95.28144
273.82 -95.2805
273.84 -95.27957
273.86 -95.27863
273.88 -95.2777
273.9 -95.27677
273.92 -95.27583
273.94 -95.2749
273.96 -95.27396
273.98 -95.27303
274 -95.2721
274.02 -95.27116
274.04 -95.27023
274.06 -95.2693
274.08 -95.26836
274.1 -95.26743
274.12 -95.2665
274.14 -95.26556
274.16 -95.26463
274.18 -95.2637
274.2 -95.26277
274.22 -95.26184
274.24 -95.2609
274.26 -95.25997
274.28 -95.25904
274.3 -95.25811
274.32 -95.25718
274.34 -95.25625
274.36 -95.25532
274.38 -95.25439
274.4 -95.25345
274.42 -95.25252
274.44 -95.25159
274.46 -95.25066
274.48 -95.24973
274.5 -95.2488
274.52 -95.24787
274.54 -95.24694
274.56 -95.24602
274.58 -95.24509
274.6 -95.24416
274.62 -95.24323
274.64 -95.2423
274.66 -95.24137
274.68 -95.24044
274.7 -95.23951
274.72 -95.23859
274.74 -95.23766
274.76 -95.23673
274.78 -95.2358
274.8 -95.23487
274.82 -95.23395
274.84 -95.23302
274.86 -95.23209
274.88 -95.23117
274.9 -95.23024
274.92 -95.22931
274.94 -95.22839
274.96 -95.22746
274.98 -95.22653
275 -95.22561
275.02 -95.22468
275.04 -95.22376
275.06 -95.22283
275.08 -95.2219
275.1 -95.22098
275.12 -95.22005
275.14 -95.21913
275.16 -95.2182
275.18 -95.21728
275.2 -95.21636
275.22 -95.21543
275.24 -95.21451
275.26 -95.21358
275.28 -95.21266
275.3 -95.21173
275.32 -95.21081
275.34 -95.20989
275.36 -95.20896
275.38 -95.20804
275.4 -95.20712
275.42 -95.2062
275.44 -95.20527
275.46 -95.20435
275.48 -95.20343
275.5 -95.20251
275.52 -95.20158
275.54 -95.20066
275.56 -95.19974
275.58 -95.19882
275.6 -95.1979
275.62 -95.19697
275.64 -95.19605
275.66 -95.19513
275.68 -95.19421
275.7 -95.19329
275.72 -95.19237
275.74 -95.19145
275.76 -95.19053
275.78 -95.18961
275.8 -95.18869
275.82 -95.18777
275.84 -95.18685
275.86 -95.18593
275.88 -95.18501
275.9 -95.18409
275.92 -95.18317
275.94 -95.18225
275.96 -95.18133
275.98 -95.18042
276 -95.1795
276.02 -95.17858
276.04 -95.17766
276.06 -95.17674
276.08 -95.17582
276.1 -95.17491
276.12 -95.17399
276.14 -95.17307
276.16 -95.17215
276.18 -95.17124
276.2 -95.17032
276.22 -95.1694
276.24 -95.16849
276.26 -95.16757
276.28 -95.16665
276.3 -95.16574
276.32 -95.16482
276.34 -95.16391
276.36 -95.16299
276.38 -95.16207
276.4 -95.16116
276.42 -95.16024
276.44 -95.15933
276.46 -95.15841
276.48 -95.1575
276.5 -95.15658
276.52 -95.15567
276.54 -95.15475
276.56 -95.15384
276.58 -95.15293
276.6 -95.15201
276.62 -95.1511
276.64 -95.15018
276.66 -95.14927
276.68 -95.14836
276.7 -95.14744
276.72 -95.14653
276.74 -95.14562
276.76 -95.14471
276.78 -95.14379
276.8 -95.14288
276.82 -95.14197
276.84 -95.14106
276.86 -95.14014
276.88 -95.13923
276.9 -95.13832
276.92 -95.13741
276.94 -95.1365
276.96 -95.13559
276.98 -95.13467
277 -95.13376
277.02 -95.13285
277.04 -95.13194
277.06 -95.13103
277.08 -95.13012
277.1 -95.12921
277.12 -95.1283
277.14 -95.12739
277.16 -95.12648
277.18 -95.12557
277.2 -95.12466
277.22 -95.12375
277.24 -95.12284
277.26 -95.12193
277.28 -95.12103
277.3 -95.12012
277.32 -95.11921
277.34 -95.1183
277.36 -95.11739
277.38 -95.11648
277.4 -95.11557
277.42 -95.11467
277.44 -95.11376
277.46 -95.11285
277.48 -95.11194
277.5 -95.11104
277.52 -95.11013
277.54 -95.10922
277.56 -95.10832
277.58 -95.10741
277.6 -95.1065
277.62 -95.1056
277.64 -95.10469
277.66 -95.10378
277.68 -95.10288
277.7 -95.10197
277.72 -95.10107
277.74 -95.10016
277.76 -95.09926
277.78 -95.09835
277.8 -95.09745
277.82 -95.09654
277.84 -95.09564
277.86 -95.09473
277.88 -95.09383
277.9 -95.09292
277.92 -95.09202
277.94 -95.09112
277.96 -95.09021
277.98 -95.08931
278 -95.0884
278.02 -95.0875
278.04 -95.0866
278.06 -95.08569
278.08 -95.08479
278.1 -95.08389
278.12 -95.08299
278.14 -95.08208
278.16 -95.08118
278.18 -95.08028
278.2 -95.07938
278.22 -95.07848
278.24 -95.07757
278.26 -95.07667
278.28 -95.07577
278.3 -95.07487
278.32 -95.07397
278.34 -95.07307
278.36 -95.07217
278.38 -95.07127
278.4 -95.07036
278.42 -95.06946
278.44 -95.06856
278.46 -95.06766
278.48 -95.06676
278.5 -95.06586
278.52 -95.06496
278.54 -95.06407
278.56 -95.06317
278.58 -95.06227
278.6 -95.06137
278.62 -95.06047
278.64 -95.05957
278.66 -95.05867
278.68 -95.05777
278.7 -95.05687
278.72 -95.05598
278.74 -95.05508
278.76 -95.05418
278.78 -95.05328
278.8 -95.05239
278.82 -95.05149
278.84 -95.05059
278.86 -95.04969
278.88 -95.0488
278.9 -95.0479
278.92 -95.047
278.94 -95.04611
278.96 -95.04521
278.98 -95.04431
279 -95.04342
279.02 -95.04252
279.04 -95.04163
279.06 -95.04073
279.08 -95.03983
279.1 -95.03894
279.12 -95.03804
279.14 -95.03715
279.16 -95.03625
279.18 -95.03536
279.2 -95.03446
279.22 -95.03357
279.24 -95.03268
279.26 -95.03178
279.28 -95.03089
279.3 -95.02999
279.32 -95.0291
279.34 -95.02821
279.36 -95.02731
279.38 -95.02642
279.4 -95.02553
279.42 -95.02463
279.44 -95.02374
279.46 -95.02285
279.48 -95.02196
279.5 -95.02106
279.52 -95.02017
279.54 -95.01928
279.56 -95.01839
279.58 -95.01749
279.6 -95.0166
279.62 -95.01571
279.64 -95.01482
279.66 -95.01393
279.68 -95.01304
279.7 -95.01215
279.72 -95.01126
279.74 -95.01037
279.76 -95.00948
279.78 -95.00859
279.8 -95.00769
279.82 -95.0068
279.84 -95.00591
279.86 -95.00503
279.88 -95.00414
279.9 -95.00325
279.92 -95.00236
279.94 -95.00147
279.96 -95.00058
279.98 -94.99969
280 -94.9988
280.02 -94.99791
280.04 -94.99702
280.06 -94.99614
280.08 -94.99525
280.1 -94.99436
280.12 -94.99347
280.14 -94.99258
280.16 -94.9917
280.18 -94.99081
280.2 -94.98992
280.22 -94.98904
280.24 -94.98815
280.26 -94.98726
280.28 -94.98637
280.3 -94.98549
280.32 -94.9846
280.34 -94.98372
280.36 -94.98283
280.38 -94.98194
280.4 -94.98106
280.42 -94.98017
280.44 -94.97929
280.46 -94.9784
280.48 -94.97752
280.5 -94.97663
280.52 -94.97575
280.54 -94.97486
280.56 -94.97398
280.58 -94.97309
280.6 -94.97221
280.62 -94.97132
280.64 -94.97044
280.66 -94.96956
280.68 -94.96867
280.7 -94.96779
280.72 -94.96691
280.74 -94.96602
280.76 -94.96514
280.78 -94.96426
280.8 -94.96337
280.82 -94.96249
280.84 -94.96161
280.86 -94.96073
280.88 -94.95984
280.9 -94.95896
280.92 -94.95808
280.94 -94.9572
280.96 -94.95632
280.98 -94.95544
281 -94.95455
281.02 -94.95367
281.04 -94.95279
281.06 -94.95191
281.08 -94.95103
281.1 -94.95015
281.12 -94.94927
281.14 -94.94839
281.16 -94.94751
281.18 -94.94663
281.2 -94.94575
281.22 -94.94487
281.24 -94.94399
281.26 -94.94311
281.28 -94.94223
281.3 -94.94135
281.32 -94.94047
281.34 -94.93959
281.36 -94.93871
281.38 -94.93784
281.4 -94.93696
281.42 -94.93608
281.44 -94.9352
281.46 -94.93432
281.48 -94.93345
281.5 -94.93257
281.52 -94.93169
281.54 -94.93081
281.56 -94.92994
281.58 -94.92906
281.6 -94.92818
281.62 -94.9273
281.64 -94.92643
281.66 -94.92555
281.68 -94.92468
281.7 -94.9238
281.72 -94.92292
281.74 -94.92205
281.76 -94.92117
281.78 -94.9203
281.8 -94.91942
281.82 -94.91854
281.84 -94.91767
281.86 -94.91679
281.88 -94.91592
281.9 -94.91504
281.92 -94.91417
281.94 -94.9133
281.96 -94.91242
281.98 -94.91155
282 -94.91067
282.02 -94.9098
282.04 -94.90893
282.06 -94.90805
282.08 -94.90718
282.1 -94.90631
282.12 -94.90543
282.14 -94.90456
282.16 -94.90369
282.18 -94.90281
282.2 -94.90194
282.22 -94.90107
282.24 -94.9002
282.26 -94.89932
282.28 -94.89845
282.3 -94.89758
282.32 -94.89671
282.34 -94.89584
282.36 -94.89497
282.38 -94.89409
282.4 -94.89322
282.42 -94.89235
282.44 -94.89148
282.46 -94.89061
282.48 -94.88974
282.5 -94.88887
282.52 -94.888
282.54 -94.88713
282.56 -94.88626
282.58 -94.88539
282.6 -94.88452
282.62 -94.88365
282.64 -94.88278
282.66 -94.88191
282.68 -94.88104
282.7 -94.88017
282.72 -94.8793
282.74 -94.87844
282.76 -94.87757
282.78 -94.8767
282.8 -94.87583
282.82 -94.87496
282.84 -94.8741
282.86 -94.87323
282.88 -94.87236
282.9 -94.87149
282.92 -94.87063
282.94 -94.86976
282.96 -94.86889
282.98 -94.86802
283 -94.86716
283.02 -94.86629
283.04 -94.86542
283.06 -94.86456
283.08 -94.86369
283.1 -94.86283
283.12 -94.86196
283.14 -94.86109
283.16 -94.86023
283.18 -94.85936
283.2 -94.8585
283.22 -94.85763
283.24 -94.85677
283.26 -94.8559
283.28 -94.85504
283.3 -94.85417
283.32 -94.85331
283.34 -94.85244
283.36 -94.85158
283.38 -94.85072
283.4 -94.84985
283.42 -94.84899
283.44 -94.84813
283.46 -94.84726
283.48 -94.8464
283.5 -94.84554
283.52 -94.84467
283.54 -94.84381
283.56 -94.84295
283.58 -94.84208
283.6 -94.84122
283.62 -94.84036
283.64 -94.8395
283.66 -94.83864
283.68 -94.83777
283.7 -94.83691
283.72 -94.83605
283.74 -94.83519
283.76 -94.83433
283.78 -94.83347
283.8 -94.83261
283.82 -94.83175
283.84 -94.83088
283.86 -94.83002
283.88 -94.82916
283.9 -94.8283
283.92 -94.82744
283.94 -94.82658
283.96 -94.82572
283.98 -94.82486
284 -94.824
284.02 -94.82314
284.04 -94.82229
284.06 -94.82143
284.08 -94.82057
284.1 -94.81971
284.12 -94.81885
284.14 -94.81799
284.16 -94.81713
284.18 -94.81628
284.2 -94.81542
284.22 -94.81456
284.24 -94.8137
284.26 -94.81284
284.28 -94.81199
284.3 -94.81113
284.32 -94.81027
284.34 -94.80941
284.36 -94.80856
284.38 -94.8077
284.4 -94.80684
284.42 -94.80599
284.44 -94.80513
284.46 -94.80428
284.48 -94.80342
284.5 -94.80256
284.52 -94.80171
284.54 -94.80085
284.56 -94.8
284.58 -94.79914
284.6 -94.79829
284.62 -94.79743
284.64 -94.79658
284.66 -94.79572
284.68 -94.79487
284.7 -94.79401
284.72 -94.79316
284.74 -94.7923
284.76 -94.79145
284.78 -94.7906
284.8 -94.78974
284.82 -94.78889
284.84 -94.78803
284.86 -94.78718
284.88 -94.78633
284.9 -94.78548
284.92 -94.78462
284.94 -94.78377
284.96 -94.78292
284.98 -94.78206
285 -94.78121
285.02 -94.78036
285.04 -94.77951
285.06 -94.77866
285.08 -94.7778
285.1 -94.77695
285.12 -94.7761
285.14 -94.77525
285.16 -94.7744
285.18 -94.77355
285.2 -94.7727
285.22 -94.77185
285.24 -94.771
285.26 -94.77015
285.28 -94.7693
285.3 -94.76845
285.32 -94.7676
285.34 -94.76675
285.36 -94.7659
285.38 -94.76505
285.4 -94.7642
285.42 -94.76335
285.44 -94.7625
285.46 -94.76165
285.48 -94.7608
285.5 -94.75995
285.52 -94.7591
285.54 -94.75825
285.56 -94.75741
285.58 -94.75656
285.6 -94.75571
285.62 -94.75486
285.64 -94.75401
285.66 -94.75317
285.68 -94.75232
285.7 -94.75147
285.72 -94.75062
285.74 -94.74978
285.76 -94.74893
285.78 -94.74808
285.8 -94.74724
285.82 -94.74639
285.84 -94.74554
285.86 -94.7447
285.88 -94.74385
285.9 -94.74301
285.92 -94.74216
285.94 -94.74132
285.96 -94.74047
285.98 -94.73962
286 -94.73878
286.02 -94.73793
286.04 -94.73709
286.06 -94.73625
286.08 -94.7354
286.1 -94.73456
286.12 -94.73371
286.14 -94.73287
286.16 -94.73202
286.18 -94.73118
286.2 -94.73034
286.22 -94.72949
286.24 -94.72865
286.26 -94.72781
286.28 -94.72696
286.3 -94.72612
286.32 -94.72528
286.34 -94.72443
286.36 -94.72359
286.38 -94.72275
286.4 -94.72191
286.42 -94.72106
286.44 -94.72022
286.46 -94.71938
286.48 -94.71854
286.5 -94.7177
286.52 -94.71686
286.54 -94.71601
286.56 -94.71517
286.58 -94.71433
286.6 -94.71349
286.62 -94.71265
286.64 -94.71181
286.66 -94.71097
286.68 -94.71013
286.7 -94.70929
286.72 -94.70845
286.74 -94.70761
286.76 -94.70677
286.78 -94.70593
286.8 -94.70509
286.82 -94.70425
286.84 -94.70341
286.86 -94.70257
286.88 -94.70173
286.9 -94.7009
286.92 -94.70006
286.94 -94.69922
286.96 -94.69838
286.98 -94.69754
287 -94.6967
287.02 -94.69587
287.04 -94.69503
287.06 -94.69419
287.08 -94.69335
287.1 -94.69252
287.12 -94.69168
287.14 -94.69084
287.16 -94.69
287.18 -94.68917
287.2 -94.68833
287.22 -94.6875
287.24 -94.68666
287.26 -94.68582
287.28 -94.68499
287.3 -94.68415
287.32 -94.68331
287.34 -94.68248
287.36 -94.68164
287.38 -94.68081
287.4 -94.67997
287.42 -94.67914
287.44 -94.6783
287.46 -94.67747
287.48 -94.67663
287.5 -94.6758
287.52 -94.67497
287.54 -94.67413
287.56 -94.6733
287.58 -94.67246
287.6 -94.67163
287.62 -94.6708
287.64 -94.66996
287.66 -94.66913
287.68 -94.6683
287.7 -94.66746
287.72 -94.66663
287.74 -94.6658
287.76 -94.66496
287.78 -94.66413
287.8 -94.6633
287.82 -94.66247
287.84 -94.66164
287.86 -94.6608
287.88 -94.65997
287.9 -94.65914
287.92 -94.65831
287.94 -94.65748
287.96 -94.65665
287.98 -94.65581
288 -94.65498
288.02 -94.65415
288.04 -94.65332
288.06 -94.65249
288.08 -94.65166
288.1 -94.65083
288.12 -94.65
288.14 -94.64917
288.16 -94.64834
288.18 -94.64751
288.2 -94.64668
288.22 -94.64585
288.24 -94.64502
288.26 -94.64419
288.28 -94.64337
288.3 -94.64254
288.32 -94.64171
288.34 -94.64088
288.36 -94.64005
288.38 -94.63922
288.4 -94.63839
288.42 -94.63757
288.44 -94.63674
288.46 -94.63591
288.48 -94.63508
288.5 -94.63426
288.52 -94.63343
288.54 -94.6326
288.56 -94.63177
288.58 -94.63095
288.6 -94.63012
288.62 -94.62929
288.64 -94.62847
288.66 -94.62764
288.68 -94.62682
288.7 -94.62599
288.72 -94.62516
288.74 -94.62434
288.76 -94.62351
288.78 -94.62269
288.8 -94.62186
288.82 -94.62104
288.84 -94.62021
288.86 -94.61939
288.88 -94.61856
288.9 -94.61774
288.92 -94.61691
288.94 -94.61609
288.96 -94.61526
288.98 -94.61444
289 -94.61362
289.02 -94.61279
289.04 -94.61197
289.06 -94.61115
289.08 -94.61032
289.1 -94.6095
289.12 -94.60868
289.14 -94.60785
289.16 -94.60703
289.18 -94.60621
289.2 -94.60539
289.22 -94.60456
289.24 -94.60374
289.26 -94.60292
289.28 -94.6021
289.3 -94.60127
289.32 -94.60045
289.34 -94.59963
289.36 -94.59881
289.38 -94.59799
289.4 -94.59717
289.42 -94.59635
289.44 -94.59553
289.46 -94.59471
289.48 -94.59389
289.5 -94.59306
289.52 -94.59224
289.54 -94.59142
289.56 -94.5906
289.58 -94.58978
289.6 -94.58896
289.62 -94.58815
289.64 -94.58733
289.66 -94.58651
289.68 -94.58569
289.7 -94.58487
289.72 -94.58405
289.74 -94.58323
289.76 -94.58241
289.78 -94.58159
289.8 -94.58078
289.82 -94.57996
289.84 -94.57914
289.86 -94.57832
289.88 -94.5775
289.9 -94.57669
289.92 -94.57587
289.94 -94.57505
289.96 -94.57423
289.98 -94.57342
290 -94.5726
290.02 -94.57178
290.04 -94.57097
290.06 -94.57015
290.08 -94.56933
290.1 -94.56852
290.12 -94.5677
290.14 -94.56689
290.16 -94.56607
290.18 -94.56525
290.2 -94.56444
290.22 -94.56362
290.24 -94.56281
290.26 -94.56199
290.28 -94.56118
290.3 -94.56036
290.32 -94.55955
290.34 -94.55873
290.36 -94.55792
290.38 -94.55711
290.4 -94.55629
290.42 -94.55548
290.44 -94.55466
290.46 -94.55385
290.48 -94.55304
290.5 -94.55222
290.52 -94.55141
290.54 -94.5506
290.56 -94.54978
290.58 -94.54897
290.6 -94.54816
290.62 -94.54735
290.64 -94.54653
290.66 -94.54572
290.68 -94.54491
290.7 -94.5441
290.72 -94.54329
290.74 -94.54247
290.76 -94.54166
290.78 -94.54085
290.8 -94.54004
290.82 -94.53923
290.84 -94.53842
290.86 -94.53761
290.88 -94.5368
290.9 -94.53599
290.92 -94.53517
290.94 -94.53436
290.96 -94.53355
290.98 -94.53274
291 -94.53193
291.02 -94.53112
291.04 -94.53031
291.06 -94.52951
291.08 -94.5287
291.1 -94.52789
291.12 -94.52708
291.14 -94.52627
291.16 -94.52546
291.18 -94.52465
291.2 -94.52384
291.22 -94.52303
291.24 -94.52223
291.26 -94.52142
291.28 -94.52061
291.3 -94.5198
291.32 -94.51899
291.34 -94.51819
291.36 -94.51738
291.38 -94.51657
291.4 -94.51577
291.42 -94.51496
291.44 -94.51415
291.46 -94.51334
291.48 -94.51254
291.5 -94.51173
291.52 -94.51093
291.54 -94.51012
291.56 -94.50931
291.58 -94.50851
291.6 -94.5077
291.62 -94.5069
291.64 -94.50609
291.66 -94.50528
291.68 -94.50448
291.7 -94.50367
291.72 -94.50287
291.74 -94.50206
291.76 -94.50126
291.78 -94.50046
291.8 -94.49965
291.82 -94.49885
291.84 -94.49804
291.86 -94.49724
291.88 -94.49644
291.9 -94.49563
291.92 -94.49483
291.94 -94.49402
291.96 -94.49322
291.98 -94.49242
292 -94.49162
292.02 -94.49081
292.04 -94.49001
292.06 -94.48921
292.08 -94.4884
292.1 -94.4876
292.12 -94.4868
292.14 -94.486
292.16 -94.4852
292.18 -94.48439
292.2 -94.48359
292.22 -94.48279
292.24 -94.48199
292.26 -94.48119
292.28 -94.48039
292.3 -94.47959
292.32 -94.47879
292.34 -94.47799
292.36 -94.47719
292.38 -94.47638
292.4 -94.47558
292.42 -94.47478
292.44 -94.47398
292.46 -94.47318
292.48 -94.47238
292.5 -94.47159
292.52 -94.47079
292.54 -94.46999
292.56 -94.46919
292.58 -94.46839
292.6 -94.46759
292.62 -94.46679
292.64 -94.46599
292.66 -94.46519
292.68 -94.4644
292.7 -94.4636
292.72 -94.4628
292.74 -94.462
292.76 -94.4612
292.78 -94.46041
292.8 -94.45961
292.82 -94.45881
292.84 -94.45801
292.86 -94.45722
292.88 -94.45642
292.9 -94.45562
292.92 -94.45483
292.94 -94.45403
292.96 -94.45323
292.98 -94.45244
293 -94.45164
293.02 -94.45085
293.04 -94.45005
293.06 -94.44925
293.08 -94.44846
293.1 -94.44766
293.12 -94.44687
293.14 -94.44607
293.16 -94.44528
293.18 -94.44448
293.2 -94.44369
293.22 -94.44289
293.24 -94.4421
293.26 -94.4413
293.28 -94.44051
293.3 -94.43972
293.32 -94.43892
293.34 -94.43813
293.36 -94.43734
293.38 -94.43654
293.4 -94.43575
293.42 -94.43496
293.44 -94.43416
293.46 -94.43337
293.48 -94.43258
293.5 -94.43178
293.52 -94.43099
293.54 -94.4302
293.56 -94.42941
293.58 -94.42861
293.6 -94.42782
293.62 -94.42703
293.64 -94.42624
293.66 -94.42545
293.68 -94.42466
293.7 -94.42386
293.72 -94.42307
293.74 -94.42228
293.76 -94.42149
293.78 -94.4207
293.8 -94.41991
293.82 -94.41912
293.84 -94.41833
293.86 -94.41754
293.88 -94.41675
293.9 -94.41596
293.92 -94.41517
293.94 -94.41438
293.96 -94.41359
293.98 -94.4128
294 -94.41201
294.02 -94.41122
294.04 -94.41043
294.06 -94.40964
294.08 -94.40886
294.1 -94.40807
294.12 -94.40728
294.14 -94.40649
294.16 -94.4057
294.18 -94.40491
294.2 -94.40413
294.22 -94.40334
294.24 -94.40255
294.26 -94.40176
294.28 -94.40098
294.3 -94.40019
294.32 -94.3994
294.34 -94.39862
294.36 -94.39783
294.38 -94.39704
294.4 -94.39626
294.42 -94.39547
294.44 -94.39468
294.46 -94.3939
294.48 -94.39311
294.5 -94.39232
294.52 -94.39154
294.54 -94.39075
294.56 -94.38997
294.58 -94.38918
294.6 -94.3884
294.62 -94.38761
294.64 -94.38683
294.66 -94.38604
294.68 -94.38526
294.7 -94.38447
294.72 -94.38369
294.74 -94.38291
294.76 -94.38212
294.78 -94.38134
294.8 -94.38055
294.82 -94.37977
294.84 -94.37899
294.86 -94.3782
294.88 -94.37742
294.9 -94.37664
294.92 -94.37585
294.94 -94.37507
294.96 -94.37429
294.98 -94.37351
295 -94.37272
295.02 -94.37194
295.04 -94.37116
295.06 -94.37038
295.08 -94.36959
295.1 -94.36881
295.12 -94.36803
295.14 -94.36725
295.16 -94.36647
295.18 -94.36569
295.2 -94.36491
295.22 -94.36413
295.24 -94.36334
295.26 -94.36256
295.28 -94.36178
295.3 -94.361
295.32 -94.36022
295.34 -94.35944
295.36 -94.35866
295.38 -94.35788
295.4 -94.3571
295.42 -94.35632
295.44 -94.35554
295.46 -94.35476
295.48 -94.35399
295.5 -94.35321
295.52 -94.35243
295.54 -94.35165
295.56 -94.35087
295.58 -94.35009
295.6 -94.34931
295.62 -94.34854
295.64 -94.34776
295.66 -94.34698
295.68 -94.3462
295.7 -94.34542
295.72 -94.34465
295.74 -94.34387
295.76 -94.34309
295.78 -94.34231
295.8 -94.34154
295.82 -94.34076
295.84 -94.33998
295.86 -94.33921
295.88 -94.33843
295.9 -94.33765
295.92 -94.33688
295.94 -94.3361
295.96 -94.33533
295.98 -94.33455
296 -94.33377
296.02 -94.333
296.04 -94.33222
296.06 -94.33145
296.08 -94.33067
296.1 -94.3299
296.12 -94.32912
296.14 -94.32835
296.16 -94.32757
296.18 -94.3268
296.2 -94.32603
296.22 -94.32525
296.24 -94.32448
296.26 -94.3237
296.28 -94.32293
296.3 -94.32216
296.32 -94.32138
296.34 -94.32061
296.36 -94.31984
296.38 -94.31906
296.4 -94.31829
296.42 -94.31752
296.44 -94.31674
296.46 -94.31597
296.48 -94.3152
296.5 -94.31443
296.52 -94.31365
296.54 -94.31288
296.56 -94.31211
296.58 -94.31134
296.6 -94.31057
296.62 -94.3098
296.64 -94.30902
296.66 -94.30825
296.68 -94.30748
296.7 -94.30671
296.72 -94.30594
296.74 -94.30517
296.76 -94.3044
296.78 -94.30363
296.8 -94.30286
296.82 -94.30209
296.84 -94.30132
296.86 -94.30055
296.88 -94.29978
296.9 -94.29901
296.92 -94.29824
296.94 -94.29747
296.96 -94.2967
296.98 -94.29593
297 -94.29516
297.02 -94.29439
297.04 -94.29363
297.06 -94.29286
297.08 -94.29209
297.1 -94.29132
297.12 -94.29055
297.14 -94.28978
297.16 -94.28902
297.18 -94.28825
297.2 -94.28748
297.22 -94.28671
297.24 -94.28595
297.26 -94.28518
297.28 -94.28441
297.3 -94.28365
297.32 -94.28288
297.34 -94.28211
297.36 -94.28135
297.38 -94.28058
297.4 -94.27981
297.42 -94.27905
297.44 -94.27828
297.46 -94.27751
297.48 -94.27675
297.5 -94.27598
297.52 -94.27522
297.54 -94.27445
297.56 -94.27369
297.58 -94.27292
297.6 -94.27216
297.62 -94.27139
297.64 -94.27063
297.66 -94.26986
297.68 -94.2691
297.7 -94.26834
297.72 -94.26757
297.74 -94.26681
297.76 -94.26604
297.78 -94.26528
297.8 -94.26452
297.82 -94.26375
297.84 -94.26299
297.86 -94.26223
297.88 -94.26146
297.9 -94.2607
297.92 -94.25994
297.94 -94.25917
297.96 -94.25841
297.98 -94.25765
298 -94.25689
298.02 -94.25613
298.04 -94.25536
298.06 -94.2546
298.08 -94.25384
298.1 -94.25308
298.12 -94.25232
298.14 -94.25156
298.16 -94.25079
298.18 -94.25003
298.2 -94.24927
298.22 -94.24851
298.24 -94.24775
298.26 -94.24699
298.28 -94.24623
298.3 -94.24547
298.32 -94.24471
298.34 -94.24395
298.36 -94.24319
298.38 -94.24243
298.4 -94.24167
298.42 -94.24091
298.44 -94.24015
298.46 -94.23939
298.48 -94.23863
298.5 -94.23788
298.52 -94.23712
298.54 -94.23636
298.56 -94.2356
298.58 -94.23484
298.6 -94.23408
298.62 -94.23332
298.64 -94.23257
298.66 -94.23181
298.68 -94.23105
298.7 -94.23029
298.72 -94.22954
298.74 -94.22878
298.76 -94.22802
298.78 -94.22726
298.8 -94.22651
298.82 -94.22575
298.84 -94.22499
298.86 -94.22424
298.88 -94.22348
298.9 -94.22272
298.92 -94.22197
298.94 -94.22121
298.96 -94.22046
298.98 -94.2197
299 -94.21895
299.02 -94.21819
299.04 -94.21743
299.06 -94.21668
299.08 -94.21592
299.1 -94.21517
299.12 -94.21442
299.14 -94.21366
299.16 -94.21291
299.18 -94.21215
299.2 -94.2114
299.22 -94.21064
299.24 -94.20989
299.26 -94.20914
299.28 -94.20838
299.3 -94.20763
299.32 -94.20687
299.34 -94.20612
299.36 -94.20537
299.38 -94.20461
299.4 -94.20386
299.42 -94.20311
299.44 -94.20236
299.46 -94.2016
299.48 -94.20085
299.5 -94.2001
299.52 -94.19935
299.54 -94.1986
299.56 -94.19784
299.58 -94.19709
299.6 -94.19634
299.62 -94.19559
299.64 -94.19484
299.66 -94.19409
299.68 -94.19333
299.7 -94.19258
299.72 -94.19183
299.74 -94.19108
299.76 -94.19033
299.78 -94.18958
299.8 -94.18883
299.82 -94.18808
299.84 -94.18733
299.86 -94.18658
299.88 -94.18583
299.9 -94.18508
299.92 -94.18433
299.94 -94.18358
299.96 -94.18283
299.98 -94.18208
300 -94.18134
300.02 -94.18059
300.04 -94.17984
300.06 -94.17909
300.08 -94.17834
300.1 -94.17759
300.12 -94.17684
300.14 -94.1761
300.16 -94.17535
300.18 -94.1746
300.2 -94.17385
300.22 -94.17311
300.24 -94.17236
300.26 -94.17161
300.28 -94.17086
300.3 -94.17012
300.32 -94.16937
300.34 -94.16862
300.36 -94.16788
300.38 -94.16713
300.4 -94.16638
300.42 -94.16564
300.44 -94.16489
300.46 -94.16415
300.48 -94.1634
300.5 -94.16265
300.52 -94.16191
300.54 -94.16116
300.56 -94.16042
300.58 -94.15967
300.6 -94.15893
300.62 -94.15818
300.64 -94.15744
300.66 -94.15669
300.68 -94.15595
300.7 -94.1552
300.72 -94.15446
300.74 -94.15372
300.76 -94.15297
300.78 -94.15223
300.8 -94.15149
300.82 -94.15074
300.84 -94.15
300.86 -94.14925
300.88 -94.14851
300.9 -94.14777
300.92 -94.14703
300.94 -94.14628
300.96 -94.14554
300.98 -94.1448
301 -94.14406
301.02 -94.14331
301.04 -94.14257
301.06 -94.14183
301.08 -94.14109
301.1 -94.14035
301.12 -94.1396
301.14 -94.13886
301.16 -94.13812
301.18 -94.13738
301.2 -94.13664
301.22 -94.1359
301.24 -94.13516
301.26 -94.13442
301.28 -94.13368
301.3 -94.13294
301.32 -94.13219
301.34 -94.13145
301.36 -94.13071
301.38 -94.12997
301.4 -94.12924
301.42 -94.1285
301.44 -94.12776
301.46 -94.12702
301.48 -94.12628
301.5 -94.12554
301.52 -94.1248
301.54 -94.12406
301.56 -94.12332
301.58 -94.12258
301.6 -94.12184
301.62 -94.12111
301.64 -94.12037
301.66 -94.11963
301.68 -94.11889
301.7 -94.11815
301.72 -94.11742
301.74 -94.11668
301.76 -94.11594
301.78 -94.1152
301.8 -94.11447
301.82 -94.11373
301.84 -94.11299
301.86 -94.11226
301.88 -94.11152
301.9 -94.11078
301.92 -94.11005
301.94 -94.10931
301.96 -94.10857
301.98 -94.10784
302 -94.1071
302.02 -94.10637
302.04 -94.10563
302.06 -94.1049
302.08 -94.10416
302.1 -94.10343
302.12 -94.10269
302.14 -94.10196
302.16 -94.10122
302.18 -94.10049
302.2 -94.09975
302.22 -94.09902
302.24 -94.09828
302.26 -94.09755
302.28 -94.09681
302.3 -94.09608
302.32 -94.09535
302.34 -94.09461
302.36 -94.09388
302.38 -94.09315
302.4 -94.09241
302.42 -94.09168
302.44 -94.09095
302.46 -94.09021
302.48 -94.08948
302.5 -94.08875
302.52 -94.08802
302.54 -94.08728
302.56 -94.08655
302.58 -94.08582
302.6 -94.08509
302.62 -94.08436
302.64 -94.08362
302.66 -94.08289
302.68 -94.08216
302.7 -94.08143
302.72 -94.0807
302.74 -94.07997
302.76 -94.07924
302.78 -94.07851
302.8 -94.07778
302.82 -94.07704
302.84 -94.07631
302.86 -94.07558
302.88 -94.07485
302.9 -94.07412
302.92 -94.07339
302.94 -94.07266
302.96 -94.07193
302.98 -94.07121
303 -94.07048
303.02 -94.06975
303.04 -94.06902
303.06 -94.06829
303.08 -94.06756
303.1 -94.06683
303.12 -94.0661
303.14 -94.06537
303.16 -94.06465
303.18 -94.06392
303.2 -94.06319
303.22 -94.06246
303.24 -94.06173
303.26 -94.06101
303.28 -94.06028
303.3 -94.05955
303.32 -94.05882
303.34 -94.0581
303.36 -94.05737
303.38 -94.05664
303.4 -94.05592
303.42 -94.05519
303.44 -94.05446
303.46 -94.05374
303.48 -94.05301
303.5 -94.05228
303.52 -94.05156
303.54 -94.05083
303.56 -94.05011
303.58 -94.04938
303.6 -94.04866
303.62 -94.04793
303.64 -94.0472
303.66 -94.04648
303.68 -94.04575
303.7 -94.04503
303.72 -94.04431
303.74 -94.04358
303.76 -94.04286
303.78 -94.04213
303.8 -94.04141
303.82 -94.04068
303.84 -94.03996
303.86 -94.03924
303.88 -94.03851
303.9 -94.03779
303.92 -94.03707
303.94 -94.03634
303.96 -94.03562
303.98 -94.0349
304 -94.03417
304.02 -94.03345
304.04 -94.03273
304.06 -94.03201
304.08 -94.03128
304.1 -94.03056
304.12 -94.02984
304.14 -94.02912
304.16 -94.02839
304.18 -94.02767
304.2 -94.02695
304.22 -94.02623
304.24 -94.02551
304.26 -94.02479
304.28 -94.02407
304.3 -94.02335
304.32 -94.02262
304.34 -94.0219
304.36 -94.02118
304.38 -94.02046
304.4 -94.01974
304.42 -94.01902
304.44 -94.0183
304.46 -94.01758
304.48 -94.01686
304.5 -94.01614
304.52 -94.01542
304.54 -94.0147
304.56 -94.01398
304.58 -94.01327
304.6 -94.01255
304.62 -94.01183
304.64 -94.01111
304.66 -94.01039
304.68 -94.00967
304.7 -94.00895
304.72 -94.00823
304.74 -94.00752
304.76 -94.0068
304.78 -94.00608
304.8 -94.00536
304.82 -94.00465
304.84 -94.00393
304.86 -94.00321
304.88 -94.00249
304.9 -94.00178
304.92 -94.00106
304.94 -94.00034
304.96 -93.99963
304.98 -93.99891
305 -93.99819
305.02 -93.99748
305.04 -93.99676
305.06 -93.99604
305.08 -93.99533
305.1 -93.99461
305.12 -93.9939
305.14 -93.99318
305.16 -93.99246
305.18 -93.99175
305.2 -93.99103
305.22 -93.99032
305.24 -93.9896
305.26 -93.98889
305.28 -93.98817
305.3 -93.98746
305.32 -93.98675
305.34 -93.98603
305.36 -93.98532
305.38 -93.9846
305.4 -93.98389
305.42 -93.98318
305.44 -93.98246
305.46 -93.98175
305.48 -93.98103
305.5 -93.98032
305.52 -93.97961
305.54 -93.9789
305.56 -93.97818
305.58 -93.97747
305.6 -93.97676
305.62 -93.97604
305.64 -93.97533
305.66 -93.97462
305.68 -93.97391
305.7 -93.9732
305.72 -93.97248
305.74 -93.97177
305.76 -93.97106
305.78 -93.97035
305.8 -93.96964
305.82 -93.96893
305.84 -93.96822
305.86 -93.9675
305.88 -93.96679
305.9 -93.96608
305.92 -93.96537
305.94 -93.96466
305.96 -93.96395
305.98 -93.96324
306 -93.96253
306.02 -93.96182
306.04 -93.96111
306.06 -93.9604
306.08 -93.95969
306.1 -93.95898
306.12 -93.95827
306.14 -93.95756
306.16 -93.95685
306.18 -93.95615
306.2 -93.95544
306.22 -93.95473
306.24 -93.95402
306.26 -93.95331
306.28 -93.9526
306.3 -93.95189
306.32 -93.95119
306.34 -93.95048
306.36 -93.94977
306.38 -93.94906
306.4 -93.94836
306.42 -93.94765
306.44 -93.94694
306.46 -93.94623
306.48 -93.94553
306.5 -93.94482
306.52 -93.94411
306.54 -93.94341
306.56 -93.9427
306.58 -93.94199
306.6 -93.94129
306.62 -93.94058
306.64 -93.93987
306.66 -93.93917
306.68 -93.93846
306.7 -93.93776
306.72 -93.93705
306.74 -93.93635
306.76 -93.93564
306.78 -93.93494
306.8 -93.93423
306.82 -93.93353
306.84 -93.93282
306.86 -93.93212
306.88 -93.93141
306.9 -93.93071
306.92 -93.93
306.94 -93.9293
306.96 -93.9286
306.98 -93.92789
307 -93.92719
307.02 -93.92648
307.04 -93.92578
307.06 -93.92508
307.08 -93.92437
307.1 -93.92367
307.12 -93.92297
307.14 -93.92226
307.16 -93.92156
307.18 -93.92086
307.2 -93.92016
307.22 -93.91945
307.24 -93.91875
307.26 -93.91805
307.28 -93.91735
307.3 -93.91665
307.32 -93.91594
307.34 -93.91524
307.36 -93.91454
307.38 -93.91384
307.4 -93.91314
307.42 -93.91244
307.44 -93.91174
307.46 -93.91104
307.48 -93.91034
307.5 -93.90963
307.52 -93.90893
307.54 -93.90823
307.56 -93.90753
307.58 -93.90683
307.6 -93.90613
307.62 -93.90543
307.64 -93.90473
307.66 -93.90403
307.68 -93.90333
307.7 -93.90264
307.72 -93.90194
307.74 -93.90124
307.76 -93.90054
307.78 -93.89984
307.8 -93.89914
307.82 -93.89844
307.84 -93.89774
307.86 -93.89705
307.88 -93.89635
307.9 -93.89565
307.92 -93.89495
307.94 -93.89425
307.96 -93.89356
307.98 -93.89286
308 -93.89216
308.02 -93.89146
308.04 -93.89077
308.06 -93.89007
308.08 -93.88937
308.1 -93.88868
308.12 -93.88798
308.14 -93.88728
308.16 -93.88659
308.18 -93.88589
308.2 -93.88519
308.22 -93.8845
308.24 -93.8838
308.26 -93.8831
308.28 -93.88241
308.3 -93.88171
308.32 -93.88102
308.34 -93.88032
308.36 -93.87963
308.38 -93.87893
308.4 -93.87824
308.42 -93.87754
308.44 -93.87685
308.46 -93.87615
308.48 -93.87546
308.5 -93.87476
308.52 -93.87407
308.54 -93.87338
308.56 -93.87268
308.58 -93.87199
308.6 -93.87129
308.62 -93.8706
308.64 -93.86991
308.66 -93.86921
308.68 -93.86852
308.7 -93.86783
308.72 -93.86714
308.74 -93.86644
308.76 -93.86575
308.78 -93.86506
308.8 -93.86436
308.82 -93.86367
308.84 -93.86298
308.86 -93.86229
308.88 -93.8616
308.9 -93.8609
308.92 -93.86021
308.94 -93.85952
308.96 -93.85883
308.98 -93.85814
309 -93.85745
309.02 -93.85676
309.04 -93.85607
309.06 -93.85537
309.08 -93.85468
309.1 -93.85399
309.12 -93.8533
309.14 -93.85261
309.16 -93.85192
309.18 -93.85123
309.2 -93.85054
309.22 -93.84985
309.24 -93.84916
309.26 -93.84847
309.28 -93.84778
309.3 -93.84709
309.32 -93.8464
309.34 -93.84572
309.36 -93.84503
309.38 -93.84434
309.4 -93.84365
309.42 -93.84296
309.44 -93.84227
309.46 -93.84158
309.48 -93.8409
309.5 -93.84021
309.52 -93.83952
309.54 -93.83883
309.56 -93.83814
309.58 -93.83746
309.6 -93.83677
309.62 -93.83608
309.64 -93.83539
309.66 -93.83471
309.68 -93.83402
309.7 -93.83333
309.72 -93.83265
309.74 -93.83196
309.76 -93.83127
309.78 -93.83059
309.8 -93.8299
309.82 -93.82922
309.84 -93.82853
309.86 -93.82784
309.88 -93.82716
309.9 -93.82647
309.92 -93.82579
309.94 -93.8251
309.96 -93.82442
309.98 -93.82373
310 -93.82305
310.02 -93.82236
310.04 -93.82168
310.06 -93.82099
310.08 -93.82031
310.1 -93.81962
310.12 -93.81894
310.14 -93.81825
310.16 -93.81757
310.18 -93.81689
310.2 -93.8162
310.22 -93.81552
310.24 -93.81484
310.26 -93.81415
310.28 -93.81347
310.3 -93.81279
310.32 -93.8121
310.34 -93.81142
310.36 -93.81074
310.38 -93.81005
310.4 -93.80937
310.42 -93.80869
310.44 -93.80801
310.46 -93.80733
310.48 -93.80664
310.5 -93.80596
310.52 -93.80528
310.54 -93.8046
310.56 -93.80392
310.58 -93.80324
310.6 -93.80255
310.62 -93.80187
310.64 -93.80119
310.66 -93.80051
310.68 -93.79983
310.7 -93.79915
310.72 -93.79847
310.74 -93.79779
310.76 -93.79711
310.78 -93.79643
310.8 -93.79575
310.82 -93.79507
310.84 -93.79439
310.86 -93.79371
310.88 -93.79303
310.9 -93.79235
310.92 -93.79167
310.94 -93.79099
310.96 -93.79031
310.98 -93.78963
311 -93.78895
311.02 -93.78828
311.04 -93.7876
311.06 -93.78692
311.08 -93.78624
311.1 -93.78556
311.12 -93.78488
311.14 -93.78421
311.16 -93.78353
311.18 -93.78285
311.2 -93.78217
311.22 -93.7815
311.24 -93.78082
311.26 -93.78014
311.28 -93.77946
311.3 -93.77879
311.32 -93.77811
311.34 -93.77743
311.36 -93.77676
311.38 -93.77608
311.4 -93.7754
311.42 -93.77473
311.44 -93.77405
311.46 -93.77338
311.48 -93.7727
311.5 -93.77202
311.52 -93.77135
311.54 -93.77067
311.56 -93.77
311.58 -93.76932
311.6 -93.76865
311.62 -93.76797
311.64 -93.7673
311.66 -93.76662
311.68 -93.76595
311.7 -93.76527
311.72 -93.7646
311.74 -93.76393
311.76 -93.76325
311.78 -93.76258
311.8 -93.7619
311.82 -93.76123
311.84 -93.76056
311.86 -93.75988
311.88 -93.75921
311.9 -93.75854
311.92 -93.75786
311.94 -93.75719
311.96 -93.75652
311.98 -93.75584
312 -93.75517
312.02 -93.7545
312.04 -93.75383
312.06 -93.75315
312.08 -93.75248
312.1 -93.75181
312.12 -93.75114
312.14 -93.75047
312.16 -93.74979
312.18 -93.74912
312.2 -93.74845
312.22 -93.74778
312.24 -93.74711
312.26 -93.74644
312.28 -93.74577
312.3 -93.7451
312.32 -93.74443
312.34 -93.74375
312.36 -93.74308
312.38 -93.74241
312.4 -93.74174
312.42 -93.74107
312.44 -93.7404
312.46 -93.73973
312.48 -93.73906
312.5 -93.73839
312.52 -93.73772
312.54 -93.73706
312.56 -93.73639
312.58 -93.73572
312.6 -93.73505
312.62 -93.73438
312.64 -93.73371
312.66 -93.73304
312.68 -93.73237
312.7 -93.73171
312.72 -93.73104
312.74 -93.73037
312.76 -93.7297
312.78 -93.72903
312.8 -93.72836
312.82 -93.7277
312.84 -93.72703
312.86 -93.72636
312.88 -93.7257
312.9 -93.72503
312.92 -93.72436
312.94 -93.72369
312.96 -93.72303
312.98 -93.72236
313 -93.72169
313.02 -93.72103
313.04 -93.72036
313.06 -93.71969
313.08 -93.71903
313.1 -93.71836
313.12 -93.7177
313.14 -93.71703
313.16 -93.71637
313.18 -93.7157
313.2 -93.71504
313.22 -93.71437
313.24 -93.7137
313.26 -93.71304
313.28 -93.71237
313.3 -93.71171
313.32 -93.71105
313.34 -93.71038
313.36 -93.70972
313.38 -93.70905
313.4 -93.70839
313.42 -93.70772
313.44 -93.70706
313.46 -93.7064
313.48 -93.70573
313.5 -93.70507
313.52 -93.70441
313.54 -93.70374
313.56 -93.70308
313.58 -93.70242
313.6 -93.70175
313.62 -93.70109
313.64 -93.70043
313.66 -93.69977
313.68 -93.6991
313.7 -93.69844
313.72 -93.69778
313.74 -93.69712
313.76 -93.69645
313.78 -93.69579
313.8 -93.69513
313.82 -93.69447
313.84 -93.69381
313.86 -93.69315
313.88 -93.69249
313.9 -93.69182
313.92 -93.69116
313.94 -93.6905
313.96 -93.68984
313.98 -93.68918
314 -93.68852
314.02 -93.68786
314.04 -93.6872
314.06 -93.68654
314.08 -93.68588
314.1 -93.68522
314.12 -93.68456
314.14 -93.6839
314.16 -93.68324
314.18 -93.68258
314.2 -93.68192
314.22 -93.68126
314.24 -93.6806
314.26 -93.67995
314.28 -93.67929
314.3 -93.67863
314.32 -93.67797
314.34 -93.67731
314.36 -93.67665
314.38 -93.67599
314.4 -93.67534
314.42 -93.67468
314.44 -93.67402
314.46 -93.67336
314.48 -93.67271
314.5 -93.67205
314.52 -93.67139
314.54 -93.67073
314.56 -93.67008
314.58 -93.66942
314.6 -93.66876
314.62 -93.66811
314.64 -93.66745
314.66 -93.66679
314.68 -93.66614
314.7 -93.66548
314.72 -93.66482
314.74 -93.66417
314.76 -93.66351
314.78 -93.66286
314.8 -93.6622
314.82 -93.66154
314.84 -93.66089
314.86 -93.66023
314.88 -93.65958
314.9 -93.65892
314.92 -93.65827
314.94 -93.65761
314.96 -93.65696
314.98 -93.6563
315 -93.65565
315.02 -93.655
315.04 -93.65434
315.06 -93.65369
315.08 -93.65303
315.1 -93.65238
315.12 -93.65173
315.14 -93.65107
315.16 -93.65042
315.18 -93.64976
315.2 -93.64911
315.22 -93.64846
315.24 -93.64781
315.26 -93.64715
315.28 -93.6465
315.3 -93.64585
315.32 -93.64519
315.34 -93.64454
315.36 -93.64389
315.38 -93.64324
315.4 -93.64259
315.42 -93.64193
315.44 -93.64128
315.46 -93.64063
315.48 -93.63998
315.5 -93.63933
315.52 -93.63868
315.54 -93.63802
315.56 -93.63737
315.58 -93.63672
315.6 -93.63607
315.62 -93.63542
315.64 -93.63477
315.66 -93.63412
315.68 -93.63347
315.7 -93.63282
315.72 -93.63217
315.74 -93.63152
315.76 -93.63087
315.78 -93.63022
315.8 -93.62957
315.82 -93.62892
315.84 -93.62827
315.86 -93.62762
315.88 -93.62697
315.9 -93.62632
315.92 -93.62567
315.94 -93.62502
315.96 -93.62438
315.98 -93.62373
316 -93.62308
316.02 -93.62243
316.04 -93.62178
316.06 -93.62113
316.08 -93.62049
316.1 -93.61984
316.12 -93.61919
316.14 -93.61854
316.16 -93.6179
316.18 -93.61725
316.2 -93.6166
316.22 -93.61595
316.24 -93.61531
316.26 -93.61466
316.28 -93.61401
316.3 -93.61337
316.32 -93.61272
316.34 -93.61207
316.36 -93.61143
316.38 -93.61078
316.4 -93.61013
316.42 -93.60949
316.44 -93.60884
316.46 -93.6082
316.48 -93.60755
316.5 -93.60691
316.52 -93.60626
316.54 -93.60561
316.56 -93.60497
316.58 -93.60432
316.6 -93.60368
316.62 -93.60303
316.64 -93.60239
316.66 -93.60175
316.68 -93.6011
316.7 -93.60046
316.72 -93.59981
316.74 -93.59917
316.76 -93.59852
316.78 -93.59788
316.8 -93.59724
316.82 -93.59659
316.84 -93.59595
316.86 -93.59531
316.88 -93.59466
316.9 -93.59402
316.92 -93.59338
316.94 -93.59273
316.96 -93.59209
316.98 -93.59145
317 -93.59081
317.02 -93.59016
317.04 -93.58952
317.06 -93.58888
317.08 -93.58824
317.1 -93.58759
317.12 -93.58695
317.14 -93.58631
317.16 -93.58567
317.18 -93.58503
317.2 -93.58439
317.22 -93.58375
317.24 -93.5831
317.26 -93.58246
317.28 -93.58182
317.3 -93.58118
317.32 -93.58054
317.34 -93.5799
317.36 -93.57926
317.38 -93.57862
317.4 -93.57798
317.42 -93.57734
317.44 -93.5767
317.46 -93.57606
317.48 -93.57542
317.5 -93.57478
317.52 -93.57414
317.54 -93.5735
317.56 -93.57286
317.58 -93.57222
317.6 -93.57158
317.62 -93.57095
317.64 -93.57031
317.66 -93.56967
317.68 -93.56903
317.7 -93.56839
317.72 -93.56775
317.74 -93.56711
317.76 -93.56648
317.78 -93.56584
317.8 -93.5652
317.82 -93.56456
317.84 -93.56393
317.86 -93.56329
317.88 -93.56265
317.9 -93.56201
317.92 -93.56138
317.94 -93.56074
317.96 -93.5601
317.98 -93.55947
318 -93.55883
318.02 -93.55819
318.04 -93.55756
318.06 -93.55692
318.08 -93.55628
318.1 -93.55565
318.12 -93.55501
318.14 -93.55438
318.16 -93.55374
318.18 -93.5531
318.2 -93.55247
318.22 -93.55183
318.24 -93.5512
318.26 -93.55056
318.28 -93.54993
318.3 -93.54929
318.32 -93.54866
318.34 -93.54802
318.36 -93.54739
318.38 -93.54676
318.4 -93.54612
318.42 -93.54549
318.44 -93.54485
318.46 -93.54422
318.48 -93.54358
318.5 -93.54295
318.52 -93.54232
318.54 -93.54168
318.56 -93.54105
318.58 -93.54042
318.6 -93.53978
318.62 -93.53915
318.64 -93.53852
318.66 -93.53789
318.68 -93.53725
318.7 -93.53662
318.72 -93.53599
318.74 -93.53536
318.76 -93.53472
318.78 -93.53409
318.8 -93.53346
318.82 -93.53283
318.84 -93.5322
318.86 -93.53156
318.88 -93.53093
318.9 -93.5303
318.92 -93.52967
318.94 -93.52904
318.96 -93.52841
318.98 -93.52778
319 -93.52715
319.02 -93.52652
319.04 -93.52589
319.06 -93.52526
319.08 -93.52462
319.1 -93.52399
319.12 -93.52336
319.14 -93.52273
319.16 -93.5221
319.18 -93.52147
319.2 -93.52085
319.22 -93.52022
319.24 -93.51959
319.26 -93.51896
319.28 -93.51833
319.3 -93.5177
319.32 -93.51707
319.34 -93.51644
319.36 -93.51581
319.38 -93.51518
319.4 -93.51456
319.42 -93.51393
319.44 -93.5133
319.46 -93.51267
319.48 -93.51204
319.5 -93.51142
319.52 -93.51079
319.54 -93.51016
319.56 -93.50953
319.58 -93.5089
319.6 -93.50828
319.62 -93.50765
319.64 -93.50702
319.66 -93.5064
319.68 -93.50577
319.7 -93.50514
319.72 -93.50452
319.74 -93.50389
319.76 -93.50326
319.78 -93.50264
319.8 -93.50201
319.82 -93.50139
319.84 -93.50076
319.86 -93.50013
319.88 -93.49951
319.9 -93.49888
319.92 -93.49826
319.94 -93.49763
319.96 -93.49701
319.98 -93.49638
320 -93.49576
320.02 -93.49513
320.04 -93.49451
320.06 -93.49388
320.08 -93.49326
320.1 -93.49263
320.12 -93.49201
320.14 -93.49138
320.16 -93.49076
320.18 -93.49014
320.2 -93.48951
320.22 -93.48889
320.24 -93.48827
320.26 -93.48764
320.28 -93.48702
320.3 -93.4864
320.32 -93.48577
320.34 -93.48515
320.36 -93.48453
320.38 -93.4839
320.4 -93.48328
320.42 -93.48266
320.44 -93.48204
320.46 -93.48141
320.48 -93.48079
320.5 -93.48017
320.52 -93.47955
320.54 -93.47893
320.56 -93.4783
320.58 -93.47768
320.6 -93.47706
320.62 -93.47644
320.64 -93.47582
320.66 -93.4752
320.68 -93.47458
320.7 -93.47396
320.72 -93.47334
320.74 -93.47271
320.76 -93.47209
320.78 -93.47147
320.8 -93.47085
320.82 -93.47023
320.84 -93.46961
320.86 -93.46899
320.88 -93.46837
320.9 -93.46775
320.92 -93.46713
320.94 -93.46651
320.96 -93.46589
320.98 -93.46528
321 -93.46466
321.02 -93.46404
321.04 -93.46342
321.06 -93.4628
321.08 -93.46218
321.1 -93.46156
321.12 -93.46094
321.14 -93.46033
321.16 -93.45971
321.18 -93.45909
321.2 -93.45847
321.22 -93.45785
321.24 -93.45724
321.26 -93.45662
321.28 -93.456
321.3 -93.45538
321.32 -93.45477
321.34 -93.45415
321.36 -93.45353
321.38 -93.45291
321.4 -93.4523
321.42 -93.45168
321.44 -93.45106
321.46 -93.45045
321.48 -93.44983
321.5 -93.44921
321.52 -93.4486
321.54 -93.44798
321.56 -93.44737
321.58 -93.44675
321.6 -93.44613
321.62 -93.44552
321.64 -93.4449
321.66 -93.44429
321.68 -93.44367
321.7 -93.44306
321.72 -93.44244
321.74 -93.44183
321.76 -93.44121
321.78 -93.4406
321.8 -93.43998
321.82 -93.43937
321.84 -93.43876
321.86 -93.43814
321.88 -93.43753
321.9 -93.43691
321.92 -93.4363
321.94 -93.43569
321.96 -93.43507
321.98 -93.43446
322 -93.43384
322.02 -93.43323
322.04 -93.43262
322.06 -93.43201
322.08 -93.43139
322.1 -93.43078
322.12 -93.43017
322.14 -93.42955
322.16 -93.42894
322.18 -93.42833
322.2 -93.42772
322.22 -93.4271
322.24 -93.42649
322.26 -93.42588
322.28 -93.42527
322.3 -93.42466
322.32 -93.42405
322.34 -93.42343
322.36 -93.42282
322.38 -93.42221
322.4 -93.4216
322.42 -93.42099
322.44 -93.42038
322.46 -93.41977
322.48 -93.41916
322.5 -93.41855
322.52 -93.41794
322.54 -93.41733
322.56 -93.41672
322.58 -93.41611
322.6 -93.4155
322.62 -93.41489
322.64 -93.41428
322.66 -93.41367
322.68 -93.41306
322.7 -93.41245
322.72 -93.41184
322.74 -93.41123
322.76 -93.41062
322.78 -93.41001
322.8 -93.4094
322.82 -93.40879
322.84 -93.40818
322.86 -93.40758
322.88 -93.40697
322.9 -93.40636
322.92 -93.40575
322.94 -93.40514
322.96 -93.40453
322.98 -93.40393
323 -93.40332
323.02 -93.40271
323.04 -93.4021
323.06 -93.4015
323.08 -93.40089
323.1 -93.40028
323.12 -93.39968
323.14 -93.39907
323.16 -93.39846
323.18 -93.39785
323.2 -93.39725
323.22 -93.39664
323.24 -93.39604
323.26 -93.39543
323.28 -93.39482
323.3 -93.39422
323.32 -93.39361
323.34 -93.39301
323.36 -93.3924
323.38 -93.39179
323.4 -93.39119
323.42 -93.39058
323.44 -93.38998
323.46 -93.38937
323.48 -93.38877
323.5 -93.38816
323.52 -93.38756
323.54 -93.38695
323.56 -93.38635
323.58 -93.38574
323.6 -93.38514
323.62 -93.38454
323.64 -93.38393
323.66 -93.38333
323.68 -93.38272
323.7 -93.38212
323.72 -93.38152
323.74 -93.38091
323.76 -93.38031
323.78 -93.37971
323.8 -93.3791
323.82 -93.3785
323.84 -93.3779
323.86 -93.37729
323.88 -93.37669
323.9 -93.37609
323.92 -93.37549
323.94 -93.37488
323.96 -93.37428
323.98 -93.37368
324 -93.37308
324.02 -93.37248
324.04 -93.37187
324.06 -93.37127
324.08 -93.37067
324.1 -93.37007
324.12 -93.36947
324.14 -93.36887
324.16 -93.36827
324.18 -93.36766
324.2 -93.36706
324.22 -93.36646
324.24 -93.36586
324.26 -93.36526
324.28 -93.36466
324.3 -93.36406
324.32 -93.36346
324.34 -93.36286
324.36 -93.36226
324.38 -93.36166
324.4 -93.36106
324.42 -93.36046
324.44 -93.35986
324.46 -93.35926
324.48 -93.35866
324.5 -93.35806
324.52 -93.35746
324.54 -93.35687
324.56 -93.35627
324.58 -93.35567
324.6 -93.35507
324.62 -93.35447
324.64 -93.35387
324.66 -93.35327
324.68 -93.35268
324.7 -93.35208
324.72 -93.35148
324.74 -93.35088
324.76 -93.35028
324.78 -93.34969
324.8 -93.34909
324.82 -93.34849
324.84 -93.34789
324.86 -93.3473
324.88 -93.3467
324.9 -93.3461
324.92 -93.34551
324.94 -93.34491
324.96 -93.34431
324.98 -93.34372
325 -93.34312
325.02 -93.34252
325.04 -93.34193
325.06 -93.34133
325.08 -93.34074
325.1 -93.34014
325.12 -93.33954
325.14 -93.33895
325.16 -93.33835
325.18 -93.33776
325.2 -93.33716
325.22 -93.33657
325.24 -93.33597
325.26 -93.33538
325.28 -93.33478
325.3 -93.33419
325.32 -93.33359
325.34 -93.333
325.36 -93.3324
325.38 -93.33181
325.4 -93.33121
325.42 -93.33062
325.44 -93.33003
325.46 -93.32943
325.48 -93.32884
325.5 -93.32825
325.52 -93.32765
325.54 -93.32706
325.56 -93.32647
325.58 -93.32587
325.6 -93.32528
325.62 -93.32469
325.64 -93.32409
325.66 -93.3235
325.68 -93.32291
325.7 -93.32232
325.72 -93.32172
325.74 -93.32113
325.76 -93.32054
325.78 -93.31995
325.8 -93.31935
325.82 -93.31876
325.84 -93.31817
325.86 -93.31758
325.88 -93.31699
325.9 -93.3164
325.92 -93.31581
325.94 -93.31521
325.96 -93.31462
325.98 -93.31403
326 -93.31344
326.02 -93.31285
326.04 -93.31226
326.06 -93.31167
326.08 -93.31108
326.1 -93.31049
326.12 -93.3099
326.14 -93.30931
326.16 -93.30872
326.18 -93.30813
326.2 -93.30754
326.22 -93.30695
326.24 -93.30636
326.26 -93.30577
326.28 -93.30518
326.3 -93.30459
326.32 -93.304
326.34 -93.30341
326.36 -93.30283
326.38 -93.30224
326.4 -93.30165
326.42 -93.30106
326.44 -93.30047
326.46 -93.29988
326.48 -93.29929
326.5 -93.29871
326.52 -93.29812
326.54 -93.29753
326.56 -93.29694
326.58 -93.29636
326.6 -93.29577
326.62 -93.29518
326.64 -93.29459
326.66 -93.29401
326.68 -93.29342
326.7 -93.29283
326.72 -93.29225
326.74 -93.29166
326.76 -93.29107
326.78 -93.29049
326.8 -93.2899
326.82 -93.28931
326.84 -93.28873
326.86 -93.28814
326.88 -93.28755
326.9 -93.28697
326.92 -93.28638
326.94 -93.2858
326.96 -93.28521
326.98 -93.28463
327 -93.28404
327.02 -93.28346
327.04 -93.28287
327.06 -93.28229
327.08 -93.2817
327.1 -93.28112
327.12 -93.28053
327.14 -93.27995
327.16 -93.27936
327.18 -93.27878
327.2 -93.27819
327.22 -93.27761
327.24 -93.27703
327.26 -93.27644
327.28 -93.27586
327.3 -93.27528
327.32 -93.27469
327.34 -93.27411
327.36 -93.27353
327.38 -93.27294
327.4 -93.27236
327.42 -93.27178
327.44 -93.27119
327.46 -93.27061
327.48 -93.27003
327.5 -93.26945
327.52 -93.26886
327.54 -93.26828
327.56 -93.2677
327.58 -93.26712
327.6 -93.26653
327.62 -93.26595
327.64 -93.26537
327.66 -93.26479
327.68 -93.26421
327.7 -93.26363
327.72 -93.26305
327.74 -93.26246
327.76 -93.26188
327.78 -93.2613
327.8 -93.26072
327.82 -93.26014
327.84 -93.25956
327.86 -93.25898
327.88 -93.2584
327.9 -93.25782
327.92 -93.25724
327.94 -93.25666
327.96 -93.25608
327.98 -93.2555
328 -93.25492
328.02 -93.25434
328.04 -93.25376
328.06 -93.25318
328.08 -93.2526
328.1 -93.25202
328.12 -93.25144
328.14 -93.25086
328.16 -93.25028
328.18 -93.24971
328.2 -93.24913
328.22 -93.24855
328.24 -93.24797
328.26 -93.24739
328.28 -93.24681
328.3 -93.24624
328.32 -93.24566
328.34 -93.24508
328.36 -93.2445
328.38 -93.24392
328.4 -93.24335
328.42 -93.24277
328.44 -93.24219
328.46 -93.24161
328.48 -93.24104
328.5 -93.24046
328.52 -93.23988
328.54 -93.23931
328.56 -93.23873
328.58 -93.23815
328.6 -93.23758
328.62 -93.237
328.64 -93.23642
328.66 -93.23585
328.68 -93.23527
328.7 -93.2347
328.72 -93.23412
328.74 -93.23354
328.76 -93.23297
328.78 -93.23239
328.8 -93.23182
328.82 -93.23124
328.84 -93.23067
328.86 -93.23009
328.88 -93.22952
328.9 -93.22894
328.92 -93.22837
328.94 -93.22779
328.96 -93.22722
328.98 -93.22664
329 -93.22607
329.02 -93.2255
329.04 -93.22492
329.06 -93.22435
329.08 -93.22377
329.1 -93.2232
329.12 -93.22263
329.14 -93.22205
329.16 -93.22148
329.18 -93.22091
329.2 -93.22033
329.22 -93.21976
329.24 -93.21919
329.26 -93.21861
329.28 -93.21804
329.3 -93.21747
329.32 -93.2169
329.34 -93.21632
329.36 -93.21575
329.38 -93.21518
329.4 -93.21461
329.42 -93.21403
329.44 -93.21346
329.46 -93.21289
329.48 -93.21232
329.5 -93.21175
329.52 -93.21118
329.54 -93.21061
329.56 -93.21003
329.58 -93.20946
329.6 -93.20889
329.62 -93.20832
329.64 -93.20775
329.66 -93.20718
329.68 -93.20661
329.7 -93.20604
329.72 -93.20547
329.74 -93.2049
329.76 -93.20433
329.78 -93.20376
329.8 -93.20319
329.82 -93.20262
329.84 -93.20205
329.86 -93.20148
329.88 -93.20091
329.9 -93.20034
329.92 -93.19977
329.94 -93.1992
329.96 -93.19863
329.98 -93.19806
330 -93.19749
330.02 -93.19693
330.04 -93.19636
330.06 -93.19579
330.08 -93.19522
330.1 -93.19465
330.12 -93.19408
330.14 -93.19351
330.16 -93.19295
330.18 -93.19238
330.2 -93.19181
330.22 -93.19124
330.24 -93.19068
330.26 -93.19011
330.28 -93.18954
330.3 -93.18897
330.32 -93.18841
330.34 -93.18784
330.36 -93.18727
330.38 -93.18671
330.4 -93.18614
330.42 -93.18557
330.44 -93.18501
330.46 -93.18444
330.48 -93.18387
330.5 -93.18331
330.52 -93.18274
330.54 -93.18218
330.56 -93.18161
330.58 -93.18104
330.6 -93.18048
330.62 -93.17991
330.64 -93.17935
330.66 -93.17878
330.68 -93.17822
330.7 -93.17765
330.72 -93.17709
330.74 -93.17652
330.76 -93.17596
330.78 -93.17539
330.8 -93.17483
330.82 -93.17426
330.84 -93.1737
330.86 -93.17314
330.88 -93.17257
330.9 -93.17201
330.92 -93.17144
330.94 -93.17088
330.96 -93.17032
330.98 -93.16975
331 -93.16919
331.02 -93.16863
331.04 -93.16806
331.06 -93.1675
331.08 -93.16694
331.1 -93.16637
331.12 -93.16581
331.14 -93.16525
331.16 -93.16468
331.18 -93.16412
331.2 -93.16356
331.22 -93.163
331.24 -93.16244
331.26 -93.16187
331.28 -93.16131
331.3 -93.16075
331.32 -93.16019
331.34 -93.15963
331.36 -93.15906
331.38 -93.1585
331.4 -93.15794
331.42 -93.15738
331.44 -93.15682
331.46 -93.15626
331.48 -93.1557
331.5 -93.15514
331.52 -93.15458
331.54 -93.15402
331.56 -93.15346
331.58 -93.15289
331.6 -93.15233
331.62 -93.15177
331.64 -93.15121
331.66 -93.15065
331.68 -93.15009
331.7 -93.14953
331.72 -93.14898
331.74 -93.14842
331.76 -93.14786
331.78 -93.1473
331.8 -93.14674
331.82 -93.14618
331.84 -93.14562
331.86 -93.14506
331.88 -93.1445
331.9 -93.14394
331.92 -93.14339
331.94 -93.14283
331.96 -93.14227
331.98 -93.14171
332 -93.14115
332.02 -93.14059
332.04 -93.14004
332.06 -93.13948
332.08 -93.13892
332.1 -93.13836
332.12 -93.13781
332.14 -93.13725
332.16 -93.13669
332.18 -93.13613
332.2 -93.13558
332.22 -93.13502
332.24 -93.13446
332.26 -93.13391
332.28 -93.13335
332.3 -93.13279
332.32 -93.13224
332.34 -93.13168
332.36 -93.13112
332.38 -93.13057
332.4 -93.13001
332.42 -93.12946
332.44 -93.1289
332.46 -93.12834
332.48 -93.12779
332.5 -93.12723
332.52 -93.12668
332.54 -93.12612
332.56 -93.12557
332.58 -93.12501
332.6 -93.12446
332.62 -93.1239
332.64 -93.12335
332.66 -93.12279
332.68 -93.12224
332.7 -93.12169
332.72 -93.12113
332.74 -93.12058
332.76 -93.12002
332.78 -93.11947
332.8 -93.11891
332.82 -93.11836
332.84 -93.11781
332.86 -93.11725
332.88 -93.1167
332.9 -93.11615
332.92 -93.11559
332.94 -93.11504
332.96 -93.11449
332.98 -93.11393
333 -93.11338
333.02 -93.11283
333.04 -93.11228
333.06 -93.11172
333.08 -93.11117
333.1 -93.11062
333.12 -93.11007
333.14 -93.10952
333.16 -93.10896
333.18 -93.10841
333.2 -93.10786
333.22 -93.10731
333.24 -93.10676
333.26 -93.10621
333.28 -93.10565
333.3 -93.1051
333.32 -93.10455
333.34 -93.104
333.36 -93.10345
333.38 -93.1029
333.4 -93.10235
333.42 -93.1018
333.44 -93.10125
333.46 -93.1007
333.48 -93.10015
333.5 -93.0996
333.52 -93.09905
333.54 -93.0985
333.56 -93.09795
333.58 -93.0974
333.6 -93.09685
333.62 -93.0963
333.64 -93.09575
333.66 -93.0952
333.68 -93.09465
333.7 -93.0941
333.72 -93.09355
333.74 -93.093
333.76 -93.09245
333.78 -93.09191
333.8 -93.09136
333.82 -93.09081
333.84 -93.09026
333.86 -93.08971
333.88 -93.08916
333.9 -93.08862
333.92 -93.08807
333.94 -93.08752
333.96 -93.08697
333.98 -93.08642
334 -93.08588
334.02 -93.08533
334.04 -93.08478
334.06 -93.08424
334.08 -93.08369
334.1 -93.08314
334.12 -93.08259
334.14 -93.08205
334.16 -93.0815
334.18 -93.08095
334.2 -93.08041
334.22 -93.07986
334.24 -93.07932
334.26 -93.07877
334.28 -93.07822
334.3 -93.07768
334.32 -93.07713
334.34 -93.07659
334.36 -93.07604
334.38 -93.07549
334.4 -93.07495
334.42 -93.0744
334.44 -93.07386
334.46 -93.07331
334.48 -93.07277
334.5 -93.07222
334.52 -93.07168
334.54 -93.07113
334.56 -93.07059
334.58 -93.07005
334.6 -93.0695
334.62 -93.06896
334.64 -93.06841
334.66 -93.06787
334.68 -93.06732
334.7 -93.06678
334.72 -93.06624
334.74 -93.06569
334.76 -93.06515
334.78 -93.06461
334.8 -93.06406
334.82 -93.06352
334.84 -93.06298
334.86 -93.06243
334.88 -93.06189
334.9 -93.06135
334.92 -93.06081
334.94 -93.06026
334.96 -93.05972
334.98 -93.05918
335 -93.05864
335.02 -93.05809
335.04 -93.05755
335.06 -93.05701
335.08 -93.05647
335.1 -93.05593
335.12 -93.05538
335.14 -93.05484
335.16 -93.0543
335.18 -93.05376
335.2 -93.05322
335.22 -93.05268
335.24 -93.05214
335.26 -93.0516
335.28 -93.05105
335.3 -93.05051
335.32 -93.04997
335.34 -93.04943
335.36 -93.04889
335.38 -93.04835
335.4 -93.04781
335.42 -93.04727
335.44 -93.04673
335.46 -93.04619
335.48 -93.04565
335.5 -93.04511
335.52 -93.04457
335.54 -93.04403
335.56 -93.04349
335.58 -93.04295
335.6 -93.04242
335.62 -93.04188
335.64 -93.04134
335.66 -93.0408
335.68 -93.04026
335.7 -93.03972
335.72 -93.03918
335.74 -93.03864
335.76 -93.03811
335.78 -93.03757
335.8 -93.03703
335.82 -93.03649
335.84 -93.03595
335.86 -93.03542
335.88 -93.03488
335.9 -93.03434
335.92 -93.0338
335.94 -93.03327
335.96 -93.03273
335.98 -93.03219
336 -93.03165
336.02 -93.03112
336.04 -93.03058
336.06 -93.03004
336.08 -93.02951
336.1 -93.02897
336.12 -93.02843
336.14 -93.0279
336.16 -93.02736
336.18 -93.02683
336.2 -93.02629
336.22 -93.02575
336.24 -93.02522
336.26 -93.02468
336.28 -93.02415
336.3 -93.02361
336.32 -93.02308
336.34 -93.02254
336.36 -93.022
336.38 -93.02147
336.4 -93.02093
336.42 -93.0204
336.44 -93.01987
336.46 -93.01933
336.48 -93.0188
336.5 -93.01826
336.52 -93.01773
336.54 -93.01719
336.56 -93.01666
336.58 -93.01612
336.6 -93.01559
336.62 -93.01506
336.64 -93.01452
336.66 -93.01399
336.68 -93.01346
336.7 -93.01292
336.72 -93.01239
336.74 -93.01186
336.76 -93.01132
336.78 -93.01079
336.8 -93.01026
336.82 -93.00972
336.84 -93.00919
336.86 -93.00866
336.88 -93.00813
336.9 -93.00759
336.92 -93.00706
336.94 -93.00653
336.96 -93.006
336.98 -93.00546
337 -93.00493
337.02 -93.0044
337.04 -93.00387
337.06 -93.00334
337.08 -93.00281
337.1 -93.00227
337.12 -93.00174
337.14 -93.00121
337.16 -93.00068
337.18 -93.00015
337.2 -92.99962
337.22 -92.99909
337.24 -92.99856
337.26 -92.99803
337.28 -92.9975
337.3 -92.99697
337.32 -92.99644
337.34 -92.99591
337.36 -92.99538
337.38 -92.99485
337.4 -92.99432
337.42 -92.99379
337.44 -92.99326
337.46 -92.99273
337.48 -92.9922
337.5 -92.99167
337.52 -92.99114
337.54 -92.99061
337.56 -92.99008
337.58 -92.98955
337.6 -92.98902
337.62 -92.98849
337.64 -92.98797
337.66 -92.98744
337.68 -92.98691
337.7 -92.98638
337.72 -92.98585
337.74 -92.98532
337.76 -92.9848
337.78 -92.98427
337.8 -92.98374
337.82 -92.98321
337.84 -92.98269
337.86 -92.98216
337.88 -92.98163
337.9 -92.9811
337.92 -92.98058
337.94 -92.98005
337.96 -92.97952
337.98 -92.97899
338 -92.97847
338.02 -92.97794
338.04 -92.97741
338.06 -92.97689
338.08 -92.97636
338.1 -92.97584
338.12 -92.97531
338.14 -92.97478
338.16 -92.97426
338.18 -92.97373
338.2 -92.97321
338.22 -92.97268
338.24 -92.97215
338.26 -92.97163
338.28 -92.9711
338.3 -92.97058
338.32 -92.97005
338.34 -92.96953
338.36 -92.969
338.38 -92.96848
338.4 -92.96795
338.42 -92.96743
338.44 -92.9669
338.46 -92.96638
338.48 -92.96586
338.5 -92.96533
338.52 -92.96481
338.54 -92.96428
338.56 -92.96376
338.58 -92.96324
338.6 -92.96271
338.62 -92.96219
338.64 -92.96166
338.66 -92.96114
338.68 -92.96062
338.7 -92.96009
338.72 -92.95957
338.74 -92.95905
338.76 -92.95853
338.78 -92.958
338.8 -92.95748
338.82 -92.95696
338.84 -92.95643
338.86 -92.95591
338.88 -92.95539
338.9 -92.95487
338.92 -92.95435
338.94 -92.95382
338.96 -92.9533
338.98 -92.95278
339 -92.95226
339.02 -92.95174
339.04 -92.95122
339.06 -92.95069
339.08 -92.95017
339.1 -92.94965
339.12 -92.94913
339.14 -92.94861
339.16 -92.94809
339.18 -92.94757
339.2 -92.94705
339.22 -92.94653
339.24 -92.94601
339.26 -92.94549
339.28 -92.94497
339.3 -92.94445
339.32 -92.94393
339.34 -92.94341
339.36 -92.94289
339.38 -92.94237
339.4 -92.94185
339.42 -92.94133
339.44 -92.94081
339.46 -92.94029
339.48 -92.93977
339.5 -92.93925
339.52 -92.93873
339.54 -92.93821
339.56 -92.93769
339.58 -92.93717
339.6 -92.93665
339.62 -92.93614
339.64 -92.93562
339.66 -92.9351
339.68 -92.93458
339.7 -92.93406
339.72 -92.93354
339.74 -92.93303
339.76 -92.93251
339.78 -92.93199
339.8 -92.93147
339.82 -92.93096
339.84 -92.93044
339.86 -92.92992
339.88 -92.9294
339.9 -92.92889
339.92 -92.92837
339.94 -92.92785
339.96 -92.92734
339.98 -92.92682
340 -92.9263
340.02 -92.92579
340.04 -92.92527
340.06 -92.92475
340.08 -92.92424
340.1 -92.92372
340.12 -92.9232
340.14 -92.92269
340.16 -92.92217
340.18 -92.92166
340.2 -92.92114
340.22 -92.92063
340.24 -92.92011
340.26 -92.9196
340.28 -92.91908
340.3 -92.91856
340.32 -92.91805
340.34 -92.91753
340.36 -92.91702
340.38 -92.91651
340.4 -92.91599
340.42 -92.91548
340.44 -92.91496
340.46 -92.91445
340.48 -92.91393
340.5 -92.91342
340.52 -92.9129
340.54 -92.91239
340.56 -92.91188
340.58 -92.91136
340.6 -92.91085
340.62 -92.91034
340.64 -92.90982
340.66 -92.90931
340.68 -92.9088
340.7 -92.90828
340.72 -92.90777
340.74 -92.90726
340.76 -92.90674
340.78 -92.90623
340.8 -92.90572
340.82 -92.90521
340.84 -92.90469
340.86 -92.90418
340.88 -92.90367
340.9 -92.90316
340.92 -92.90265
340.94 -92.90213
340.96 -92.90162
340.98 -92.90111
341 -92.9006
341.02 -92.90009
341.04 -92.89957
341.06 -92.89906
341.08 -92.89855
341.1 -92.89804
341.12 -92.89753
341.14 -92.89702
341.16 -92.89651
341.18 -92.896
341.2 -92.89549
341.22 -92.89498
341.24 -92.89447
341.26 -92.89396
341.28 -92.89345
341.3 -92.89294
341.32 -92.89243
341.34 -92.89192
341.36 -92.89141
341.38 -92.8909
341.4 -92.89039
341.42 -92.88988
341.44 -92.88937
341.46 -92.88886
341.48 -92.88835
341.5 -92.88784
341.52 -92.88733
341.54 -92.88682
341.56 -92.88631
341.58 -92.8858
341.6 -92.8853
341.62 -92.88479
341.64 -92.88428
341.66 -92.88377
341.68 -92.88326
341.7 -92.88275
341.72 -92.88225
341.74 -92.88174
341.76 -92.88123
341.78 -92.88072
341.8 -92.88021
341.82 -92.87971
341.84 -92.8792
341.86 -92.87869
341.88 -92.87818
341.9 -92.87768
341.92 -92.87717
341.94 -92.87666
341.96 -92.87616
341.98 -92.87565
342 -92.87514
342.02 -92.87464
342.04 -92.87413
342.06 -92.87362
342.08 -92.87312
342.1 -92.87261
342.12 -92.8721
342.14 -92.8716
342.16 -92.87109
342.18 -92.87059
342.2 -92.87008
342.22 -92.86958
342.24 -92.86907
342.26 -92.86857
342.28 -92.86806
342.3 -92.86755
342.32 -92.86705
342.34 -92.86654
342.36 -92.86604
342.38 -92.86553
342.4 -92.86503
342.42 -92.86453
342.44 -92.86402
342.46 -92.86352
342.48 -92.86301
342.5 -92.86251
342.52 -92.862
342.54 -92.8615
342.56 -92.861
342.58 -92.86049
342.6 -92.85999
342.62 -92.85949
342.64 -92.85898
342.66 -92.85848
342.68 -92.85797
342.7 -92.85747
342.72 -92.85697
342.74 -92.85647
342.76 -92.85596
342.78 -92.85546
342.8 -92.85496
342.82 -92.85445
342.84 -92.85395
342.86 -92.85345
342.88 -92.85295
342.9 -92.85245
342.92 -92.85194
342.94 -92.85144
342.96 -92.85094
342.98 -92.85044
343 -92.84994
343.02 -92.84943
343.04 -92.84893
343.06 -92.84843
343.08 -92.84793
343.1 -92.84743
343.12 -92.84693
343.14 -92.84643
343.16 -92.84593
343.18 -92.84542
343.2 -92.84492
343.22 -92.84442
343.24 -92.84392
343.26 -92.84342
343.28 -92.84292
343.3 -92.84242
343.32 -92.84192
343.34 -92.84142
343.36 -92.84092
343.38 -92.84042
343.4 -92.83992
343.42 -92.83942
343.44 -92.83892
343.46 -92.83842
343.48 -92.83792
343.5 -92.83742
343.52 -92.83692
343.54 -92.83643
343.56 -92.83593
343.58 -92.83543
343.6 -92.83493
343.62 -92.83443
343.64 -92.83393
343.66 -92.83343
343.68 -92.83293
343.7 -92.83244
343.72 -92.83194
343.74 -92.83144
343.76 -92.83094
343.78 -92.83044
343.8 -92.82995
343.82 -92.82945
343.84 -92.82895
343.86 -92.82845
343.88 -92.82796
343.9 -92.82746
343.92 -92.82696
343.94 -92.82646
343.96 -92.82597
343.98 -92.82547
344 -92.82497
344.02 -92.82448
344.04 -92.82398
344.06 -92.82348
344.08 -92.82299
344.1 -92.82249
344.12 -92.82199
344.14 -92.8215
344.16 -92.821
344.18 -92.82051
344.2 -92.82001
344.22 -92.81952
344.24 -92.81902
344.26 -92.81852
344.28 -92.81803
344.3 -92.81753
344.32 -92.81704
344.34 -92.81654
344.36 -92.81605
344.38 -92.81555
344.4 -92.81506
344.42 -92.81456
344.44 -92.81407
344.46 -92.81357
344.48 -92.81308
344.5 -92.81258
344.52 -92.81209
344.54 -92.8116
344.56 -92.8111
344.58 -92.81061
344.6 -92.81011
344.62 -92.80962
344.64 -92.80913
344.66 -92.80863
344.68 -92.80814
344.7 -92.80765
344.72 -92.80715
344.74 -92.80666
344.76 -92.80617
344.78 -92.80567
344.8 -92.80518
344.82 -92.80469
344.84 -92.80419
344.86 -92.8037
344.88 -92.80321
344.9 -92.80272
344.92 -92.80222
344.94 -92.80173
344.96 -92.80124
344.98 -92.80075
345 -92.80026
345.02 -92.79976
345.04 -92.79927
345.06 -92.79878
345.08 -92.79829
345.1 -92.7978
345.12 -92.79731
345.14 -92.79682
345.16 -92.79632
345.18 -92.79583
345.2 -92.79534
345.22 -92.79485
345.24 -92.79436
345.26 -92.79387
345.28 -92.79338
345.3 -92.79289
345.32 -92.7924
345.34 -92.79191
345.36 -92.79142
345.38 -92.79093
345.4 -92.79044
345.42 -92.78995
345.44 -92.78946
345.46 -92.78897
345.48 -92.78848
345.5 -92.78799
345.52 -92.7875
345.54 -92.78701
345.56 -92.78652
345.58 -92.78603
345.6 -92.78554
345.62 -92.78505
345.64 -92.78456
345.66 -92.78408
345.68 -92.78359
345.7 -92.7831
345.72 -92.78261
345.74 -92.78212
345.76 -92.78163
345.78 -92.78114
345.8 -92.78066
345.82 -92.78017
345.84 -92.77968
345.86 -92.77919
345.88 -92.7787
345.9 -92.77822
345.92 -92.77773
345.94 -92.77724
345.96 -92.77675
345.98 -92.77627
346 -92.77578
346.02 -92.77529
346.04 -92.77481
346.06 -92.77432
346.08 -92.77383
346.1 -92.77335
346.12 -92.77286
346.14 -92.77237
346.16 -92.77189
346.18 -92.7714
346.2 -92.77091
346.22 -92.77043
346.24 -92.76994
346.26 -92.76946
346.28 -92.76897
346.3 -92.76848
346.32 -92.768
346.34 -92.76751
346.36 -92.76703
346.38 -92.76654
346.4 -92.76606
346.42 -92.76557
346.44 -92.76509
346.46 -92.7646
346.48 -92.76412
346.5 -92.76363
346.52 -92.76315
346.54 -92.76266
346.56 -92.76218
346.58 -92.76169
346.6 -92.76121
346.62 -92.76073
346.64 -92.76024
346.66 -92.75976
346.68 -92.75927
346.7 -92.75879
346.72 -92.75831
346.74 -92.75782
346.76 -92.75734
346.78 -92.75686
346.8 -92.75637
346.82 -92.75589
346.84 -92.75541
346.86 -92.75492
346.88 -92.75444
346.9 -92.75396
346.92 -92.75347
346.94 -92.75299
346.96 -92.75251
346.98 -92.75203
347 -92.75154
347.02 -92.75106
347.04 -92.75058
347.06 -92.7501
347.08 -92.74962
347.1 -92.74913
347.12 -92.74865
347.14 -92.74817
347.16 -92.74769
347.18 -92.74721
347.2 -92.74673
347.22 -92.74625
347.24 -92.74576
347.26 -92.74528
347.28 -92.7448
347.3 -92.74432
347.32 -92.74384
347.34 -92.74336
347.36 -92.74288
347.38 -92.7424
347.4 -92.74192
347.42 -92.74144
347.44 -92.74096
347.46 -92.74048
347.48 -92.74
347.5 -92.73952
347.52 -92.73904
347.54 -92.73856
347.56 -92.73808
347.58 -92.7376
347.6 -92.73712
347.62 -92.73664
347.64 -92.73616
347.66 -92.73568
347.68 -92.7352
347.7 -92.73472
347.72 -92.73424
347.74 -92.73376
347.76 -92.73329
347.78 -92.73281
347.8 -92.73233
347.82 -92.73185
347.84 -92.73137
347.86 -92.73089
347.88 -92.73041
347.9 -92.72994
347.92 -92.72946
347.94 -92.72898
347.96 -92.7285
347.98 -92.72803
348 -92.72755
348.02 -92.72707
348.04 -92.72659
348.06 -92.72612
348.08 -92.72564
348.1 -92.72516
348.12 -92.72468
348.14 -92.72421
348.16 -92.72373
348.18 -92.72325
348.2 -92.72278
348.22 -92.7223
348.24 -92.72182
348.26 -92.72135
348.28 -92.72087
348.3 -92.72039
348.32 -92.71992
348.34 -92.71944
348.36 -92.71897
348.38 -92.71849
348.4 -92.71801
348.42 -92.71754
348.44 -92.71706
348.46 -92.71659
348.48 -92.71611
348.5 -92.71564
348.52 -92.71516
348.54 -92.71469
348.56 -92.71421
348.58 -92.71374
348.6 -92.71326
348.62 -92.71279
348.64 -92.71231
348.66 -92.71184
348.68 -92.71136
348.7 -92.71089
348.72 -92.71042
348.74 -92.70994
348.76 -92.70947
348.78 -92.70899
348.8 -92.70852
348.82 -92.70805
348.84 -92.70757
348.86 -92.7071
348.88 -92.70663
348.9 -92.70615
348.92 -92.70568
348.94 -92.70521
348.96 -92.70473
348.98 -92.70426
349 -92.70379
349.02 -92.70331
349.04 -92.70284
349.06 -92.70237
349.08 -92.7019
349.1 -92.70142
349.12 -92.70095
349.14 -92.70048
349.16 -92.70001
349.18 -92.69953
349.2 -92.69906
349.22 -92.69859
349.24 -92.69812
349.26 -92.69765
349.28 -92.69718
349.3 -92.6967
349.32 -92.69623
349.34 -92.69576
349.36 -92.69529
349.38 -92.69482
349.4 -92.69435
349.42 -92.69388
349.44 -92.69341
349.46 -92.69294
349.48 -92.69246
349.5 -92.69199
349.52 -92.69152
349.54 -92.69105
349.56 -92.69058
349.58 -92.69011
349.6 -92.68964
349.62 -92.68917
349.64 -92.6887
349.66 -92.68823
349.68 -92.68776
349.7 -92.68729
349.72 -92.68682
349.74 -92.68635
349.76 -92.68589
349.78 -92.68542
349.8 -92.68495
349.82 -92.68448
349.84 -92.68401
349.86 -92.68354
349.88 -92.68307
349.9 -92.6826
349.92 -92.68213
349.94 -92.68167
349.96 -92.6812
349.98 -92.68073
350 -92.68026
350.02 -92.67979
350.04 -92.67932
350.06 -92.67886
350.08 -92.67839
350.1 -92.67792
350.12 -92.67745
350.14 -92.67699
350.16 -92.67652
350.18 -92.67605
350.2 -92.67558
350.22 -92.67512
350.24 -92.67465
350.26 -92.67418
350.28 -92.67371
350.3 -92.67325
350.32 -92.67278
350.34 -92.67231
350.36 -92.67185
350.38 -92.67138
350.4 -92.67092
350.42 -92.67045
350.44 -92.66998
350.46 -92.66952
350.48 -92.66905
350.5 -92.66858
350.52 -92.66812
350.54 -92.66765
350.56 -92.66719
350.58 -92.66672
350.6 -92.66626
350.62 -92.66579
350.64 -92.66533
350.66 -92.66486
350.68 -92.6644
350.7 -92.66393
350.72 -92.66347
350.74 -92.663
350.76 -92.66254
350.78 -92.66207
350.8 -92.66161
350.82 -92.66114
350.84 -92.66068
350.86 -92.66021
350.88 -92.65975
350.9 -92.65929
350.92 -92.65882
350.94 -92.65836
350.96 -92.65789
350.98 -92.65743
351 -92.65697
351.02 -92.6565
351.04 -92.65604
351.06 -92.65558
351.08 -92.65511
351.1 -92.65465
351.12 -92.65419
351.14 -92.65372
351.16 -92.65326
351.18 -92.6528
351.2 -92.65234
351.22 -92.65187
351.24 -92.65141
351.26 -92.65095
351.28 -92.65049
351.3 -92.65002
351.32 -92.64956
351.34 -92.6491
351.36 -92.64864
351.38 -92.64818
351.4 -92.64771
351.42 -92.64725
351.44 -92.64679
351.46 -92.64633
351.48 -92.64587
351.5 -92.64541
351.52 -92.64495
351.54 -92.64448
351.56 -92.64402
351.58 -92.64356
351.6 -92.6431
351.62 -92.64264
351.64 -92.64218
351.66 -92.64172
351.68 -92.64126
351.7 -92.6408
351.72 -92.64034
351.74 -92.63988
351.76 -92.63942
351.78 -92.63896
351.8 -92.6385
351.82 -92.63804
351.84 -92.63758
351.86 -92.63712
351.88 -92.63666
351.9 -92.6362
351.92 -92.63574
351.94 -92.63528
351.96 -92.63482
351.98 -92.63436
352 -92.6339
352.02 -92.63345
352.04 -92.63299
352.06 -92.63253
352.08 -92.63207
352.1 -92.63161
352.12 -92.63115
352.14 -92.63069
352.16 -92.63024
352.18 -92.62978
352.2 -92.62932
352.22 -92.62886
352.24 -92.6284
352.26 -92.62795
352.28 -92.62749
352.3 -92.62703
352.32 -92.62657
352.34 -92.62611
352.36 -92.62566
352.38 -92.6252
352.4 -92.62474
352.42 -92.62429
352.44 -92.62383
352.46 -92.62337
352.48 -92.62292
352.5 -92.62246
352.52 -92.622
352.54 -92.62155
352.56 -92.62109
352.58 -92.62063
352.6 -92.62018
352.62 -92.61972
352.64 -92.61926
352.66 -92.61881
352.68 -92.61835
352.7 -92.6179
352.72 -92.61744
352.74 -92.61699
352.76 -92.61653
352.78 -92.61607
352.8 -92.61562
352.82 -92.61516
352.84 -92.61471
352.86 -92.61425
352.88 -92.6138
352.9 -92.61334
352.92 -92.61289
352.94 -92.61243
352.96 -92.61198
352.98 -92.61152
353 -92.61107
353.02 -92.61062
353.04 -92.61016
353.06 -92.60971
353.08 -92.60925
353.1 -92.6088
353.12 -92.60835
353.14 -92.60789
353.16 -92.60744
353.18 -92.60698
353.2 -92.60653
353.22 -92.60608
353.24 -92.60562
353.26 -92.60517
353.28 -92.60472
353.3 -92.60426
353.32 -92.60381
353.34 -92.60336
353.36 -92.60291
353.38 -92.60245
353.4 -92.602
353.42 -92.60155
353.44 -92.6011
353.46 -92.60064
353.48 -92.60019
353.5 -92.59974
353.52 -92.59929
353.54 -92.59883
353.56 -92.59838
353.58 -92.59793
353.6 -92.59748
353.62 -92.59703
353.64 -92.59658
353.66 -92.59612
353.68 -92.59567
353.7 -92.59522
353.72 -92.59477
353.74 -92.59432
353.76 -92.59387
353.78 -92.59342
353.8 -92.59297
353.82 -92.59252
353.84 -92.59207
353.86 -92.59161
353.88 -92.59116
353.9 -92.59071
353.92 -92.59026
353.94 -92.58981
353.96 -92.58936
353.98 -92.58891
354 -92.58846
354.02 -92.58801
354.04 -92.58756
354.06 -92.58711
354.08 -92.58666
354.1 -92.58622
354.12 -92.58577
354.14 -92.58532
354.16 -92.58487
354.18 -92.58442
354.2 -92.58397
354.22 -92.58352
354.24 -92.58307
354.26 -92.58262
354.28 -92.58217
354.3 -92.58173
354.32 -92.58128
354.34 -92.58083
354.36 -92.58038
354.38 -92.57993
354.4 -92.57948
354.42 -92.57904
354.44 -92.57859
354.46 -92.57814
354.48 -92.57769
354.5 -92.57725
354.52 -92.5768
354.54 -92.57635
354.56 -92.5759
354.58 -92.57546
354.6 -92.57501
354.62 -92.57456
354.64 -92.57411
354.66 -92.57367
354.68 -92.57322
354.7 -92.57277
354.72 -92.57233
354.74 -92.57188
354.76 -92.57143
354.78 -92.57099
354.8 -92.57054
354.82 -92.57009
354.84 -92.56965
354.86 -92.5692
354.88 -92.56876
354.9 -92.56831
354.92 -92.56786
354.94 -92.56742
354.96 -92.56697
354.98 -92.56653
355 -92.56608
355.02 -92.56564
355.04 -92.56519
355.06 -92.56475
355.08 -92.5643
355.1 -92.56386
355.12 -92.56341
355.14 -92.56297
355.16 -92.56252
355.18 -92.56208
355.2 -92.56163
355.22 -92.56119
355.24 -92.56074
355.26 -92.5603
355.28 -92.55986
355.3 -92.55941
355.32 -92.55897
355.34 -92.55852
355.36 -92.55808
355.38 -92.55764
355.4 -92.55719
355.42 -92.55675
355.44 -92.55631
355.46 -92.55586
355.48 -92.55542
355.5 -92.55498
355.52 -92.55453
355.54 -92.55409
355.56 -92.55365
355.58 -92.5532
355.6 -92.55276
355.62 -92.55232
355.64 -92.55188
355.66 -92.55143
355.68 -92.55099
355.7 -92.55055
355.72 -92.55011
355.74 -92.54966
355.76 -92.54922
355.78 -92.54878
355.8 -92.54834
355.82 -92.5479
355.84 -92.54746
355.86 -92.54701
355.88 -92.54657
355.9 -92.54613
355.92 -92.54569
355.94 -92.54525
355.96 -92.54481
355.98 -92.54437
356 -92.54392
356.02 -92.54348
356.04 -92.54304
356.06 -92.5426
356.08 -92.54216
356.1 -92.54172
356.12 -92.54128
356.14 -92.54084
356.16 -92.5404
356.18 -92.53996
356.2 -92.53952
356.22 -92.53908
356.24 -92.53864
356.26 -92.5382
356.28 -92.53776
356.3 -92.53732
356.32 -92.53688
356.34 -92.53644
356.36 -92.536
356.38 -92.53556
356.4 -92.53512
356.42 -92.53468
356.44 -92.53425
356.46 -92.53381
356.48 -92.53337
356.5 -92.53293
356.52 -92.53249
356.54 -92.53205
356.56 -92.53161
356.58 -92.53118
356.6 -92.53074
356.62 -92.5303
356.64 -92.52986
356.66 -92.52942
356.68 -92.52898
356.7 -92.52855
356.72 -92.52811
356.74 -92.52767
356.76 -92.52723
356.78 -92.5268
356.8 -92.52636
356.82 -92.52592
356.84 -92.52548
356.86 -92.52505
356.88 -92.52461
356.9 -92.52417
356.92 -92.52374
356.94 -92.5233
356.96 -92.52286
356.98 -92.52243
357 -92.52199
357.02 -92.52155
357.04 -92.52112
357.06 -92.52068
357.08 -92.52024
357.1 -92.51981
357.12 -92.51937
357.14 -92.51894
357.16 -92.5185
357.18 -92.51806
357.2 -92.51763
357.22 -92.51719
357.24 -92.51676
357.26 -92.51632
357.28 -92.51589
357.3 -92.51545
357.32 -92.51502
357.34 -92.51458
357.36 -92.51415
357.38 -92.51371
357.4 -92.51328
357.42 -92.51284
357.44 -92.51241
357.46 -92.51197
357.48 -92.51154
357.5 -92.5111
357.52 -92.51067
357.54 -92.51024
357.56 -92.5098
357.58 -92.50937
357.6 -92.50893
357.62 -92.5085
357.64 -92.50807
357.66 -92.50763
357.68 -92.5072
357.7 -92.50676
357.72 -92.50633
357.74 -92.5059
357.76 -92.50547
357.78 -92.50503
357.8 -92.5046
357.82 -92.50417
357.84 -92.50373
357.86 -92.5033
357.88 -92.50287
357.9 -92.50243
357.92 -92.502
357.94 -92.50157
357.96 -92.50114
357.98 -92.50071
358 -92.50027
358.02 -92.49984
358.04 -92.49941
358.06 -92.49898
358.08 -92.49855
358.1 -92.49811
358.12 -92.49768
358.14 -92.49725
358.16 -92.49682
358.18 -92.49639
358.2 -92.49596
358.22 -92.49553
358.24 -92.49509
358.26 -92.49466
358.28 -92.49423
358.3 -92.4938
358.32 -92.49337
358.34 -92.49294
358.36 -92.49251
358.38 -92.49208
358.4 -92.49165
358.42 -92.49122
358.44 -92.49079
358.46 -92.49036
358.48 -92.48993
358.5 -92.4895
358.52 -92.48907
358.54 -92.48864
358.56 -92.48821
358.58 -92.48778
358.6 -92.48735
358.62 -92.48692
358.64 -92.48649
358.66 -92.48606
358.68 -92.48563
358.7 -92.4852
358.72 -92.48477
358.74 -92.48434
358.76 -92.48392
358.78 -92.48349
358.8 -92.48306
358.82 -92.48263
358.84 -92.4822
358.86 -92.48177
358.88 -92.48134
358.9 -92.48092
358.92 -92.48049
358.94 -92.48006
358.96 -92.47963
358.98 -92.4792
359 -92.47878
359.02 -92.47835
359.04 -92.47792
359.06 -92.47749
359.08 -92.47706
359.1 -92.47664
359.12 -92.47621
359.14 -92.47578
359.16 -92.47536
359.18 -92.47493
359.2 -92.4745
359.22 -92.47408
359.24 -92.47365
359.26 -92.47322
359.28 -92.47279
359.3 -92.47237
359.32 -92.47194
359.34 -92.47152
359.36 -92.47109
359.38 -92.47066
359.4 -92.47024
359.42 -92.46981
359.44 -92.46939
359.46 -92.46896
359.48 -92.46853
359.5 -92.46811
359.52 -92.46768
359.54 -92.46726
359.56 -92.46683
359.58 -92.46641
359.6 -92.46598
359.62 -92.46556
359.64 -92.46513
359.66 -92.46471
359.68 -92.46428
359.7 -92.46386
359.72 -92.46343
359.74 -92.46301
359.76 -92.46258
359.78 -92.46216
359.8 -92.46173
359.82 -92.46131
359.84 -92.46088
359.86 -92.46046
359.88 -92.46004
359.9 -92.45961
359.92 -92.45919
359.94 -92.45876
359.96 -92.45834
359.98 -92.45792
360 -92.45749
360.02 -92.45707
360.04 -92.45665
360.06 -92.45622
360.08 -92.4558
360.1 -92.45538
360.12 -92.45495
360.14 -92.45453
360.16 -92.45411
360.18 -92.45369
360.2 -92.45326
360.22 -92.45284
360.24 -92.45242
360.26 -92.452
360.28 -92.45157
360.3 -92.45115
360.32 -92.45073
360.34 -92.45031
360.36 -92.44989
360.38 -92.44946
360.4 -92.44904
360.42 -92.44862
360.44 -92.4482
360.46 -92.44778
360.48 -92.44736
360.5 -92.44693
360.52 -92.44651
360.54 -92.44609
360.56 -92.44567
360.58 -92.44525
360.6 -92.44483
360.62 -92.44441
360.64 -92.44399
360.66 -92.44357
360.68 -92.44315
360.7 -92.44272
360.72 -92.4423
360.74 -92.44188
360.76 -92.44146
360.78 -92.44104
360.8 -92.44062
360.82 -92.4402
360.84 -92.43978
360.86 -92.43936
360.88 -92.43894
360.9 -92.43852
360.92 -92.4381
360.94 -92.43769
360.96 -92.43727
360.98 -92.43685
361 -92.43643
361.02 -92.43601
361.04 -92.43559
361.06 -92.43517
361.08 -92.43475
361.1 -92.43433
361.12 -92.43391
361.14 -92.43349
361.16 -92.43308
361.18 -92.43266
361.2 -92.43224
361.22 -92.43182
361.24 -92.4314
361.26 -92.43098
361.28 -92.43057
361.3 -92.43015
361.32 -92.42973
361.34 -92.42931
361.36 -92.4289
361.38 -92.42848
361.4 -92.42806
361.42 -92.42764
361.44 -92.42723
361.46 -92.42681
361.48 -92.42639
361.5 -92.42597
361.52 -92.42556
361.54 -92.42514
361.56 -92.42472
361.58 -92.42431
361.6 -92.42389
361.62 -92.42347
361.64 -92.42306
361.66 -92.42264
361.68 -92.42222
361.7 -92.42181
361.72 -92.42139
361.74 -92.42097
361.76 -92.42056
361.78 -92.42014
361.8 -92.41973
361.82 -92.41931
361.84 -92.4189
361.86 -92.41848
361.88 -92.41806
361.9 -92.41765
361.92 -92.41723
361.94 -92.41682
361.96 -92.4164
361.98 -92.41599
362 -92.41557
362.02 -92.41516
362.04 -92.41474
362.06 -92.41433
362.08 -92.41391
362.1 -92.4135
362.12 -92.41308
362.14 -92.41267
362.16 -92.41226
362.18 -92.41184
362.2 -92.41143
362.22 -92.41101
362.24 -92.4106
362.26 -92.41019
362.28 -92.40977
362.3 -92.40936
362.32 -92.40894
362.34 -92.40853
362.36 -92.40812
362.38 -92.4077
362.4 -92.40729
362.42 -92.40688
362.44 -92.40646
362.46 -92.40605
362.48 -92.40564
362.5 -92.40523
362.52 -92.40481
362.54 -92.4044
362.56 -92.40399
362.58 -92.40357
362.6 -92.40316
362.62 -92.40275
362.64 -92.40234
362.66 -92.40193
362.68 -92.40151
362.7 -92.4011
362.72 -92.40069
362.74 -92.40028
362.76 -92.39987
362.78 -92.39945
362.8 -92.39904
362.82 -92.39863
362.84 -92.39822
362.86 -92.39781
362.88 -92.3974
362.9 -92.39699
362.92 -92.39657
362.94 -92.39616
362.96 -92.39575
362.98 -92.39534
363 -92.39493
363.02 -92.39452
363.04 -92.39411
363.06 -92.3937
363.08 -92.39329
363.1 -92.39288
363.12 -92.39247
363.14 -92.39206
363.16 -92.39165
363.18 -92.39124
363.2 -92.39083
363.22 -92.39042
363.24 -92.39001
363.26 -92.3896
363.28 -92.38919
363.3 -92.38878
363.32 -92.38837
363.34 -92.38796
363.36 -92.38755
363.38 -92.38714
363.4 -92.38673
363.42 -92.38632
363.44 -92.38591
363.46 -92.3855
363.48 -92.3851
363.5 -92.38469
363.52 -92.38428
363.54 -92.38387
363.56 -92.38346
363.58 -92.38305
363.6 -92.38265
363.62 -92.38224
363.64 -92.38183
363.66 -92.38142
363.68 -92.38101
363.7 -92.3806
363.72 -92.3802
363.74 -92.37979
363.76 -92.37938
363.78 -92.37897
363.8 -92.37857
363.82 -92.37816
363.84 -92.37775
363.86 -92.37734
363.88 -92.37694
363.9 -92.37653
363.92 -92.37612
363.94 -92.37572
363.96 -92.37531
363.98 -92.3749
364 -92.3745
364.02 -92.37409
364.04 -92.37368
364.06 -92.37328
364.08 -92.37287
364.1 -92.37246
364.12 -92.37206
364.14 -92.37165
364.16 -92.37125
364.18 -92.37084
364.2 -92.37043
364.22 -92.37003
364.24 -92.36962
364.26 -92.36922
364.28 -92.36881
364.3 -92.36841
364.32 -92.368
364.34 -92.3676
364.36 -92.36719
364.38 -92.36679
364.4 -92.36638
364.42 -92.36598
364.44 -92.36557
364.46 -92.36517
364.48 -92.36476
364.5 -92.36436
364.52 -92.36395
364.54 -92.36355
364.56 -92.36314
364.58 -92.36274
364.6 -92.36234
364.62 -92.36193
364.64 -92.36153
364.66 -92.36112
364.68 -92.36072
364.7 -92.36032
364.72 -92.35991
364.74 -92.35951
364.76 -92.35911
364.78 -92.3587
364.8 -92.3583
364.82 -92.3579
364.84 -92.35749
364.86 -92.35709
364.88 -92.35669
364.9 -92.35628
364.92 -92.35588
364.94 -92.35548
364.96 -92.35508
364.98 -92.35467
365 -92.35427
365.02 -92.35387
365.04 -92.35347
365.06 -92.35306
365.08 -92.35266
365.1 -92.35226
365.12 -92.35186
365.14 -92.35146
365.16 -92.35105
365.18 -92.35065
365.2 -92.35025
365.22 -92.34985
365.24 -92.34945
365.26 -92.34905
365.28 -92.34864
365.3 -92.34824
365.32 -92.34784
365.34 -92.34744
365.36 -92.34704
365.38 -92.34664
365.4 -92.34624
365.42 -92.34584
365.44 -92.34544
365.46 -92.34504
365.48 -92.34464
365.5 -92.34423
365.52 -92.34383
365.54 -92.34343
365.56 -92.34303
365.58 -92.34263
365.6 -92.34223
365.62 -92.34183
365.64 -92.34143
365.66 -92.34103
365.68 -92.34063
365.7 -92.34023
365.72 -92.33984
365.74 -92.33944
365.76 -92.33904
365.78 -92.33864
365.8 -92.33824
365.82 -92.33784
365.84 -92.33744
365.86 -92.33704
365.88 -92.33664
365.9 -92.33624
365.92 -92.33584
365.94 -92.33545
365.96 -92.33505
365.98 -92.33465
366 -92.33425
366.02 -92.33385
366.04 -92.33345
366.06 -92.33306
366.08 -92.33266
366.1 -92.33226
366.12 -92.33186
366.14 -92.33146
366.16 -92.33107
366.18 -92.33067
366.2 -92.33027
366.22 -92.32987
366.24 -92.32948
366.26 -92.32908
366.28 -92.32868
366.3 -92.32828
366.32 -92.32789
366.34 -92.32749
366.36 -92.32709
366.38 -92.3267
366.4 -92.3263
366.42 -92.3259
366.44 -92.32551
366.46 -92.32511
366.48 -92.32471
366.5 -92.32432
366.52 -92.32392
366.54 -92.32352
366.56 -92.32313
366.58 -92.32273
366.6 -92.32234
366.62 -92.32194
366.64 -92.32154
366.66 -92.32115
366.68 -92.32075
366.7 -92.32036
366.72 -92.31996
366.74 -92.31957
366.76 -92.31917
366.78 -92.31878
366.8 -92.31838
366.82 -92.31799
366.84 -92.31759
366.86 -92.3172
366.88 -92.3168
366.9 -92.31641
366.92 -92.31601
366.94 -92.31562
366.96 -92.31522
366.98 -92.31483
367 -92.31443
367.02 -92.31404
367.04 -92.31365
367.06 -92.31325
367.08 -92.31286
367.1 -92.31246
367.12 -92.31207
367.14 -92.31168
367.16 -92.31128
367.18 -92.31089
367.2 -92.31049
367.22 -92.3101
367.24 -92.30971
367.26 -92.30931
367.28 -92.30892
367.3 -92.30853
367.32 -92.30814
367.34 -92.30774
367.36 -92.30735
367.38 -92.30696
367.4 -92.30656
367.42 -92.30617
367.44 -92.30578
367.46 -92.30539
367.48 -92.30499
367.5 -92.3046
367.52 -92.30421
367.54 -92.30382
367.56 -92.30343
367.58 -92.30303
367.6 -92.30264
367.62 -92.30225
367.64 -92.30186
367.66 -92.30147
367.68 -92.30107
367.7 -92.30068
367.72 -92.30029
367.74 -92.2999
367.76 -92.29951
367.78 -92.29912
367.8 -92.29873
367.82 -92.29834
367.84 -92.29794
367.86 -92.29755
367.88 -92.29716
367.9 -92.29677
367.92 -92.29638
367.94 -92.29599
367.96 -92.2956
367.98 -92.29521
368 -92.29482
368.02 -92.29443
368.04 -92.29404
368.06 -92.29365
368.08 -92.29326
368.1 -92.29287
368.12 -92.29248
368.14 -92.29209
368.16 -92.2917
368.18 -92.29131
368.2 -92.29092
368.22 -92.29053
368.24 -92.29014
368.26 -92.28975
368.28 -92.28936
368.3 -92.28897
368.32 -92.28859
368.34 -92.2882
368.36 -92.28781
368.38 -92.28742
368.4 -92.28703
368.42 -92.28664
368.44 -92.28625
368.46 -92.28587
368.48 -92.28548
368.5 -92.28509
368.52 -92.2847
368.54 -92.28431
368.56 -92.28392
368.58 -92.28354
368.6 -92.28315
368.62 -92.28276
368.64 -92.28237
368.66 -92.28198
368.68 -92.2816
368.7 -92.28121
368.72 -92.28082
368.74 -92.28043
368.76 -92.28005
368.78 -92.27966
368.8 -92.27927
368.82 -92.27889
368.84 -92.2785
368.86 -92.27811
368.88 -92.27773
368.9 -92.27734
368.92 -92.27695
368.94 -92.27657
368.96 -92.27618
368.98 -92.27579
369 -92.27541
369.02 -92.27502
369.04 -92.27463
369.06 -92.27425
369.08 -92.27386
369.1 -92.27348
369.12 -92.27309
369.14 -92.2727
369.16 -92.27232
369.18 -92.27193
369.2 -92.27155
369.22 -92.27116
369.24 -92.27078
369.26 -92.27039
369.28 -92.27001
369.3 -92.26962
369.32 -92.26924
369.34 -92.26885
369.36 -92.26847
369.38 -92.26808
369.4 -92.2677
369.42 -92.26731
369.44 -92.26693
369.46 -92.26654
369.48 -92.26616
369.5 -92.26577
369.52 -92.26539
369.54 -92.26501
369.56 -92.26462
369.58 -92.26424
369.6 -92.26385
369.62 -92.26347
369.64 -92.26309
369.66 -92.2627
369.68 -92.26232
369.7 -92.26194
369.72 -92.26155
369.74 -92.26117
369.76 -92.26079
369.78 -92.2604
369.8 -92.26002
369.82 -92.25964
369.84 -92.25925
369.86 -92.25887
369.88 -92.25849
369.9 -92.2581
369.92 -92.25772
369.94 -92.25734
369.96 -92.25696
369.98 -92.25657
370 -92.25619
370.02 -92.25581
370.04 -92.25543
370.06 -92.25505
370.08 -92.25466
370.1 -92.25428
370.12 -92.2539
370.14 -92.25352
370.16 -92.25314
370.18 -92.25275
370.2 -92.25237
370.22 -92.25199
370.24 -92.25161
370.26 -92.25123
370.28 -92.25085
370.3 -92.25047
370.32 -92.25009
370.34 -92.2497
370.36 -92.24932
370.38 -92.24894
370.4 -92.24856
370.42 -92.24818
370.44 -92.2478
370.46 -92.24742
370.48 -92.24704
370.5 -92.24666
370.52 -92.24628
370.54 -92.2459
370.56 -92.24552
370.58 -92.24514
370.6 -92.24476
370.62 -92.24438
370.64 -92.244
370.66 -92.24362
370.68 -92.24324
370.7 -92.24286
370.72 -92.24248
370.74 -92.2421
370.76 -92.24172
370.78 -92.24134
370.8 -92.24096
370.82 -92.24058
370.84 -92.2402
370.86 -92.23983
370.88 -92.23945
370.9 -92.23907
370.92 -92.23869
370.94 -92.23831
370.96 -92.23793
370.98 -92.23755
371 -92.23717
371.02 -92.2368
371.04 -92.23642
371.06 -92.23604
371.08 -92.23566
371.1 -92.23528
371.12 -92.23491
371.14 -92.23453
371.16 -92.23415
371.18 -92.23377
371.2 -92.23339
371.22 -92.23302
371.24 -92.23264
371.26 -92.23226
371.28 -92.23189
371.3 -92.23151
371.32 -92.23113
371.34 -92.23075
371.36 -92.23038
371.38 -92.23
371.4 -92.22962
371.42 -92.22925
371.44 -92.22887
371.46 -92.22849
371.48 -92.22812
371.5 -92.22774
371.52 -92.22736
371.54 -92.22699
371.56 -92.22661
371.58 -92.22623
371.6 -92.22586
371.62 -92.22548
371.64 -92.22511
371.66 -92.22473
371.68 -92.22435
371.7 -92.22398
371.72 -92.2236
371.74 -92.22323
371.76 -92.22285
371.78 -92.22248
371.8 -92.2221
371.82 -92.22173
371.84 -92.22135
371.86 -92.22098
371.88 -92.2206
371.9 -92.22023
371.92 -92.21985
371.94 -92.21948
371.96 -92.2191
371.98 -92.21873
372 -92.21835
372.02 -92.21798
372.04 -92.2176
372.06 -92.21723
372.08 -92.21686
372.1 -92.21648
372.12 -92.21611
372.14 -92.21573
372.16 -92.21536
372.18 -92.21499
372.2 -92.21461
372.22 -92.21424
372.24 -92.21386
372.26 -92.21349
372.28 -92.21312
372.3 -92.21274
372.32 -92.21237
372.34 -92.212
372.36 -92.21162
372.38 -92.21125
372.4 -92.21088
372.42 -92.21051
372.44 -92.21013
372.46 -92.20976
372.48 -92.20939
372.5 -92.20902
372.52 -92.20864
372.54 -92.20827
372.56 -92.2079
372.58 -92.20753
372.6 -92.20715
372.62 -92.20678
372.64 -92.20641
372.66 -92.20604
372.68 -92.20567
372.7 -92.20529
372.72 -92.20492
372.74 -92.20455
372.76 -92.20418
372.78 -92.20381
372.8 -92.20344
372.82 -92.20306
372.84 -92.20269
372.86 -92.20232
372.88 -92.20195
372.9 -92.20158
372.92 -92.20121
372.94 -92.20084
372.96 -92.20047
372.98 -92.2001
373 -92.19973
373.02 -92.19935
373.04 -92.19898
373.06 -92.19861
373.08 -92.19824
373.1 -92.19787
373.12 -92.1975
373.14 -92.19713
373.16 -92.19676
373.18 -92.19639
373.2 -92.19602
373.22 -92.19565
373.24 -92.19528
373.26 -92.19491
373.28 -92.19454
373.3 -92.19417
373.32 -92.1938
373.34 -92.19344
373.36 -92.19307
373.38 -92.1927
373.4 -92.19233
373.42 -92.19196
373.44 -92.19159
373.46 -92.19122
373.48 -92.19085
373.5 -92.19048
373.52 -92.19011
373.54 -92.18975
373.56 -92.18938
373.58 -92.18901
373.6 -92.18864
373.62 -92.18827
373.64 -92.1879
373.66 -92.18754
373.68 -92.18717
373.7 -92.1868
373.72 -92.18643
373.74 -92.18606
373.76 -92.1857
373.78 -92.18533
373.8 -92.18496
373.82 -92.18459
373.84 -92.18423
373.86 -92.18386
373.88 -92.18349
373.9 -92.18312
373.92 -92.18276
373.94 -92.18239
373.96 -92.18202
373.98 -92.18166
374 -92.18129
374.02 -92.18092
374.04 -92.18056
374.06 -92.18019
374.08 -92.17982
374.1 -92.17946
374.12 -92.17909
374.14 -92.17872
374.16 -92.17836
374.18 -92.17799
374.2 -92.17763
374.22 -92.17726
374.24 -92.17689
374.26 -92.17653
374.28 -92.17616
374.3 -92.1758
374.32 -92.17543
374.34 -92.17506
374.36 -92.1747
374.38 -92.17433
374.4 -92.17397
374.42 -92.1736
374.44 -92.17324
374.46 -92.17287
374.48 -92.17251
374.5 -92.15129
374.52 -92.02608
374.54 -91.9013
374.56 -91.77694
374.58 -91.653
374.6 -91.52948
374.62 -91.40638
374.64 -91.2837
374.66 -91.16143
374.68 -91.03957
374.7 -90.91811
374.72 -90.79707
374.74 -90.67643
374.76 -90.5562
374.78 -90.43637
374.8 -90.31694
374.82 -90.19791
374.84 -90.07927
374.86 -89.96103
374.88 -89.84318
374.9 -89.72573
374.92 -89.60866
374.94 -89.49199
374.96 -89.3757
374.98 -89.25979
375 -89.14427
375.02 -89.02913
375.04 -88.91437
375.06 -88.79999
375.08 -88.68598
375.1 -88.57235
375.12 -88.4591
375.14 -88.34621
375.16 -88.2337
375.18 -88.12156
375.2 -88.00978
375.22 -87.89837
375.24 -87.78732
375.26 -87.67664
375.28 -87.56632
375.3 -87.45636
375.32 -87.34675
375.34 -87.23751
375.36 -87.12862
375.38 -87.02008
375.4 -86.91189
375.42 -86.80406
375.44 -86.69658
375.46 -86.58944
375.48 -86.48265
375.5 -86.37621
375.52 -86.27011
375.54 -86.16435
375.56 -86.05894
375.58 -85.95386
375.6 -85.84912
375.62 -85.74472
375.64 -85.64066
375.66 -85.53692
375.68 -85.43352
375.7 -85.33046
375.72 -85.22772
375.74 -85.12531
375.76 -85.02323
375.78 -84.92147
375.8 -84.82004
375.82 -84.71893
375.84 -84.61815
375.86 -84.51768
375.88 -84.41753
375.9 -84.3177
375.92 -84.21819
375.94 -84.11899
375.96 -84.02011
375.98 -83.92153
376 -83.82327
376.02 -83.72532
376.04 -83.62768
376.06 -83.53034
376.08 -83.43331
376.1 -83.33658
376.12 -83.24016
376.14 -83.14404
376.16 -83.04822
376.18 -82.95269
376.2 -82.85747
376.22 -82.76254
376.24 -82.66791
376.26 -82.57357
376.28 -82.47952
376.3 -82.38577
376.32 -82.2923
376.34 -82.19913
376.36 -82.10624
376.38 -82.01363
376.4 -81.92131
376.42 -81.82928
376.44 -81.73753
376.46 -81.64605
376.48 -81.55486
376.5 -81.46394
376.52 -81.3733
376.54 -81.28294
376.56 -81.19285
376.58 -81.10304
376.6 -81.01349
376.62 -80.92422
376.64 -80.83521
376.66 -80.74647
376.68 -80.658
376.7 -80.56979
376.72 -80.48185
376.74 -80.39417
376.76 -80.30675
376.78 -80.21959
376.8 -80.13269
376.82 -80.04605
376.84 -79.95966
376.86 -79.87352
376.88 -79.78764
376.9 -79.70201
376.92 -79.61663
376.94 -79.5315
376.96 -79.44662
376.98 -79.36199
377 -79.2776
377.02 -79.19345
377.04 -79.10955
377.06 -79.02589
377.08 -78.94246
377.1 -78.85928
377.12 -78.77633
377.14 -78.69362
377.16 -78.61114
377.18 -78.5289
377.2 -78.44689
377.22 -78.36511
377.24 -78.28355
377.26 -78.20223
377.28 -78.12113
377.3 -78.04026
377.32 -77.95961
377.34 -77.87918
377.36 -77.79897
377.38 -77.71899
377.4 -77.63922
377.42 -77.55967
377.44 -77.48033
377.46 -77.40121
377.48 -77.3223
377.5 -77.2436
377.52 -77.16511
377.54 -77.08683
377.56 -77.00875
377.58 -76.93089
377.6 -76.85322
377.62 -76.77576
377.64 -76.6985
377.66 -76.62144
377.68 -76.54458
377.7 -76.46792
377.72 -76.39145
377.74 -76.31517
377.76 -76.23909
377.78 -76.1632
377.8 -76.08751
377.82 -76.01199
377.84 -75.93667
377.86 -75.86153
377.88 -75.78658
377.9 -75.71181
377.92 -75.63722
377.94 -75.56281
377.96 -75.48857
377.98 -75.41452
378 -75.34064
378.02 -75.26693
378.04 -75.1934
378.06 -75.12004
378.08 -75.04685
378.1 -74.97382
378.12 -74.90096
378.14 -74.82827
378.16 -74.75574
378.18 -74.68337
378.2 -74.61116
378.22 -74.53911
378.24 -74.46722
378.26 -74.39548
378.28 -74.3239
378.3 -74.25247
378.32 -74.18119
378.34 -74.11006
378.36 -74.03907
378.38 -73.96824
378.4 -73.89755
378.42 -73.827
378.44 -73.75659
378.46 -73.68632
378.48 -73.61619
378.5 -73.5462
378.52 -73.47634
378.54 -73.40662
378.56 -73.33703
378.58 -73.26756
378.6 -73.19823
378.62 -73.12902
378.64 -73.05994
378.66 -72.99098
378.68 -72.92214
378.7 -72.85343
378.72 -72.78483
378.74 -72.71635
378.76 -72.64798
378.78 -72.57972
378.8 -72.51158
378.82 -72.44355
378.84 -72.37562
378.86 -72.3078
378.88 -72.24009
378.9 -72.17248
378.92 -72.10497
378.94 -72.03755
378.96 -71.97024
378.98 -71.90302
379 -71.83589
379.02 -71.76886
379.04 -71.70191
379.06 -71.63506
379.08 -71.56829
379.1 -71.5016
379.12 -71.435
379.14 -71.36848
379.16 -71.30203
379.18 -71.23566
379.2 -71.16937
379.22 -71.10315
379.24 -71.037
379.26 -70.97092
379.28 -70.90491
379.3 -70.83896
379.32 -70.77307
379.34 -70.70725
379.36 -70.64148
379.38 -70.57577
379.4 -70.51012
379.42 -70.44452
379.44 -70.37897
379.46 -70.31347
379.48 -70.24801
379.5 -70.1826
379.52 -70.11723
379.54 -70.0519
379.56 -69.98661
379.58 -69.92135
379.6 -69.85613
379.62 -69.79094
379.64 -69.72578
379.66 -69.66064
379.68 -69.59553
379.7 -69.53044
379.72 -69.46537
379.74 -69.40032
379.76 -69.33528
379.78 -69.27025
379.8 -69.20524
379.82 -69.14023
379.84 -69.07523
379.86 -69.01024
379.88 -68.94524
379.9 -68.88024
379.92 -68.81524
379.94 -68.75022
379.96 -68.6852
379.98 -68.62017
380 -68.55513
380.02 -68.49006
380.04 -68.42498
380.06 -68.35987
380.08 -68.29474
380.1 -68.22958
380.12 -68.16439
380.14 -68.09916
380.16 -68.0339
380.18 -67.9686
380.2 -67.90326
380.22 -67.83787
380.24 -67.77243
380.26 -67.70694
380.28 -67.6414
380.3 -67.57581
380.32 -67.51015
380.34 -67.44443
380.36 -67.37864
380.38 -67.31278
380.4 -67.24685
380.42 -67.18085
380.44 -67.11476
380.46 -67.0486
380.48 -66.98235
380.5 -66.916
380.52 -66.84957
380.54 -66.78304
380.56 -66.71641
380.58 -66.64968
380.6 -66.58284
380.62 -66.51589
380.64 -66.44883
380.66 -66.38165
380.68 -66.31435
380.7 -66.24693
380.72 -66.17937
380.74 -66.11168
380.76 -66.04386
380.78 -65.97589
380.8 -65.90778
380.82 -65.83953
380.84 -65.77111
380.86 -65.70255
380.88 -65.63382
380.9 -65.56492
380.92 -65.49585
380.94 -65.42661
380.96 -65.35719
380.98 -65.28759
381 -65.21779
381.02 -65.14781
381.04 -65.07762
381.06 -65.00724
381.08 -64.93664
381.1 -64.86583
381.12 -64.79481
381.14 -64.72356
381.16 -64.65209
381.18 -64.58038
381.2 -64.50843
381.22 -64.43624
381.24 -64.36379
381.26 -64.29109
381.28 -64.21814
381.3 -64.14491
381.32 -64.07141
381.34 -63.99763
381.36 -63.92357
381.38 -63.84921
381.4 -63.77456
381.42 -63.6996
381.44 -63.62434
381.46 -63.54875
381.48 -63.47284
381.5 -63.3966
381.52 -63.32002
381.54 -63.2431
381.56 -63.16582
381.58 -63.08819
381.6 -63.01018
381.62 -62.9318
381.64 -62.85304
381.66 -62.77389
381.68 -62.69434
381.7 -62.61438
381.72 -62.534
381.74 -62.4532
381.76 -62.37197
381.78 -62.29029
381.8 -62.20816
381.82 -62.12557
381.84 -62.04251
381.86 -61.95897
381.88 -61.87494
381.9 -61.79041
381.92 -61.70536
381.94 -61.6198
381.96 -61.5337
381.98 -61.44706
382 -61.35986
382.02 -61.27209
382.04 -61.18374
382.06 -61.0948
382.08 -61.00526
382.1 -60.91509
382.12 -60.8243
382.14 -60.73286
382.16 -60.64076
382.18 -60.54798
382.2 -60.45452
382.22 -60.36035
382.24 -60.26546
382.26 -60.16984
382.28 -60.07346
382.3 -59.9763
382.32 -59.87836
382.34 -59.77961
382.36 -59.68004
382.38 -59.57961
382.4 -59.47832
382.42 -59.37614
382.44 -59.27304
382.46 -59.16902
382.48 -59.06403
382.5 -58.95806
382.52 -58.85109
382.54 -58.74308
382.56 -58.634
382.58 -58.52384
382.6 -58.41255
382.62 -58.30011
382.64 -58.18648
382.66 -58.07163
382.68 -57.95553
382.7 -57.83814
382.72 -57.71941
382.74 -57.59931
382.76 -57.4778
382.78 -57.35482
382.8 -57.23034
382.82 -57.1043
382.84 -56.97665
382.86 -56.84733
382.88 -56.7163
382.9 -56.58348
382.92 -56.44882
382.94 -56.31224
382.96 -56.17368
382.98 -56.03306
383 -55.89029
383.02 -55.74531
383.04 -55.59801
383.06 -55.44831
383.08 -55.29609
383.1 -55.14126
383.12 -54.98371
383.14 -54.8233
383.16 -54.65992
383.18 -54.49342
383.2 -54.32366
383.22 -54.15048
383.24 -53.97372
383.26 -53.79319
383.28 -53.60871
383.3 -53.42007
383.32 -53.22704
383.34 -53.02938
383.36 -52.82685
383.38 -52.61916
383.4 -52.40601
383.42 -52.18707
383.44 -51.962
383.46 -51.73041
383.48 -51.49189
383.5 -51.24598
383.52 -50.99218
383.54 -50.72996
383.56 -50.45871
383.58 -50.1778
383.6 -49.88649
383.62 -49.584
383.64 -49.26945
383.66 -48.94186
383.68 -48.60016
383.7 -48.24312
383.72 -47.8694
383.74 -47.47747
383.76 -47.06562
383.78 -46.6319
383.8 -46.17409
383.82 -45.68965
383.84 -45.17569
383.86 -44.62883
383.88 -44.04518
383.9 -43.42016
383.92 -42.74842
383.94 -42.02361
383.96 -41.23817
383.98 -40.38302
384 -39.4472
384.02 -38.41737
384.04 -37.2772
384.06 -36.00657
384.08 -34.58057
384.1 -32.96835
384.12 -31.13181
384.14 -29.0244
384.16 -26.59075
384.18 -23.76846
384.2 -20.49466
384.22 -16.72095
384.24 -12.43894
384.26 -7.710943
384.28 -2.687137
384.3 2.413553
384.32 7.358323
384.34 11.95825
384.36 16.09646
384.38 19.7236
384.4 22.83752
384.42 25.46228
384.44 27.63305
384.46 29.38698
384.48 30.75873
384.5 31.77863
384.52 32.47265
384.54 32.86304
384.56 32.96946
384.58 32.81015
384.6 32.40297
384.62 31.76616
384.64 30.91886
384.66 29.88119
384.68 28.67416
384.7 27.31927
384.72 25.83802
384.74 24.25143
384.76 22.57953
384.78 20.84098
384.8 19.05279
384.82 17.23017
384.84 15.38647
384.86 13.53318
384.88 11.68006
384.9 9.83524
384.92 8.005376
384.94 6.195804
384.96 4.410703
384.98 2.653233
385 0.925676
385.02 -0.7704485
385.04 -2.434271
385.06 -4.065483
385.08 -5.664246
385.1 -7.231125
385.12 -8.767022
385.14 -10.27311
385.16 -11.7508
385.18 -13.20164
385.2 -14.62735
385.22 -16.0297
385.24 -17.4105
385.26 -18.77155
385.28 -20.1146
385.3 -21.4413
385.32 -22.75316
385.34 -24.05151
385.36 -25.33742
385.38 -26.61173
385.4 -27.87493
385.42 -29.1272
385.44 -30.36833
385.46 -31.59775
385.48 -32.81449
385.5 -34.01724
385.52 -35.20435
385.54 -36.37393
385.56 -37.52383
385.58 -38.65183
385.6 -39.75563
385.62 -40.83301
385.64 -41.88186
385.66 -42.90028
385.68 -43.88662
385.7 -44.83951
385.72 -45.75789
385.74 -46.641
385.76 -47.48839
385.78 -48.29984
385.8 -49.07539
385.82 -49.81529
385.84 -50.51996
385.86 -51.18998
385.88 -51.82605
385.9 -52.42901
385.92 -52.99978
385.94 -53.53937
385.96 -54.04888
385.98 -54.52943
386 -54.98221
386.02 -55.4084
386.04 -55.80923
386.06 -56.1859
386.08 -56.53963
386.1 -56.87159
386.12 -57.18296
386.14 -57.47486
386.16 -57.74838
386.18 -58.00458
386.2 -58.24447
386.22 -58.46901
386.24 -58.67913
386.26 -58.87571
386.28 -59.05956
386.3 -59.23148
386.32 -59.39221
386.34 -59.54244
386.36 -59.68284
386.38 -59.81402
386.4 -59.93656
386.42 -60.05101
386.44 -60.15787
386.46 -60.25764
386.48 -60.35075
386.5 -60.43763
386.52 -60.51867
386.54 -60.59424
386.56 -60.66469
386.58 -60.73033
386.6 -60.79147
386.62 -60.84838
386.64 -60.90134
386.66 -60.95059
386.68 -60.99637
386.7 -61.03887
386.72 -61.07832
386.74 -61.11489
386.76 -61.14877
386.78 -61.18012
386.8 -61.20909
386.82 -61.23583
386.84 -61.26048
386.86 -61.28316
386.88 -61.30399
386.9 -61.32308
386.92 -61.34053
386.94 -61.35645
386.96 -61.37093
386.98 -61.38405
387 -61.39589
387.02 -61.40652
387.04 -61.41603
387.06 -61.42447
387.08 -61.43191
387.1 -61.4384
387.12 -61.444
387.14 -61.44877
387.16 -61.45274
387.18 -61.45597
387.2 -61.4585
387.22 -61.46037
387.24 -61.46162
387.26 -61.46227
387.28 -61.46238
387.3 -61.46196
387.32 -61.46104
387.34 -61.45966
387.36 -61.45784
387.38 -61.4556
387.4 -61.45297
387.42 -61.44997
387.44 -61.44662
387.46 -61.44294
387.48 -61.43895
387.5 -61.43466
387.52 -61.43009
387.54 -61.42526
387.56 -61.42018
387.58 -61.41486
387.6 -61.40932
387.62 -61.40356
387.64 -61.39761
387.66 -61.39147
387.68 -61.38515
387.7 -61.37866
387.72 -61.37201
387.74 -61.3652
387.76 -61.35825
387.78 -61.35117
387.8 -61.34396
387.82 -61.33662
387.84 -61.32917
387.86 -61.32161
387.88 -61.31394
387.9 -61.30617
387.92 -61.29832
387.94 -61.29037
387.96 -61.28233
387.98 -61.27422
388 -61.26603
388.02 -61.25777
388.04 -61.24943
388.06 -61.24104
388.08 -61.23258
388.1 -61.22406
388.12 -61.21549
388.14 -61.20686
388.16 -61.19818
388.18 -61.18945
388.2 -61.18068
388.22 -61.17186
388.24 -61.163
388.26 -61.1541
388.28 -61.14516
388.3 -61.13619
388.32 -61.12718
388.34 -61.11814
388.36 -61.10906
388.38 -61.09996
388.4 -61.09083
388.42 -61.08167
388.44 -61.07248
388.46 -61.06326
388.48 -61.05403
388.5 -61.04476
388.52 -61.03548
388.54 -61.02617
388.56 -61.01685
388.58 -61.0075
388.6 -60.99813
388.62 -60.98875
388.64 -60.97934
388.66 -60.96992
388.68 -60.96048
388.7 -60.95103
388.72 -60.94156
388.74 -60.93207
388.76 -60.92257
388.78 -60.91305
388.8 -60.90352
388.82 -60.89398
388.84 -60.88442
388.86 -60.87484
388.88 -60.86526
388.9 -60.85566
388.92 -60.84605
388.94 -60.83643
388.96 -60.82679
388.98 -60.81714
389 -60.80748
389.02 -60.79781
389.04 -60.78813
389.06 -60.77843
389.08 -60.76873
389.1 -60.75901
389.12 -60.74928
389.14 -60.73954
389.16 -60.72979
389.18 -60.72003
389.2 -60.71026
389.22 -60.70048
389.24 -60.69068
389.26 -60.68088
389.28 -60.67106
389.3 -60.66124
389.32 -60.6514
389.34 -60.64155
389.36 -60.63169
389.38 -60.62182
389.4 -60.61194
389.42 -60.60205
389.44 -60.59215
389.46 -60.58224
389.48 -60.57231
389.5 -60.56238
389.52 -60.55243
389.54 -60.54247
389.56 -60.5325
389.58 -60.52252
389.6 -60.51253
389.62 -60.50253
389.64 -60.49251
389.66 -60.48249
389.68 -60.47245
389.7 -60.4624
389.72 -60.45234
389.74 -60.44226
389.76 -60.43218
389.78 -60.42208
389.8 -60.41197
389.82 -60.40185
389.84 -60.39171
389.86 -60.38157
389.88 -60.37141
389.9 -60.36124
389.92 -60.35105
389.94 -60.34085
389.96 -60.33064
389.98 -60.32042
390 -60.31018
390.02 -60.29993
390.04 -60.28967
390.06 -60.27939
390.08 -60.2691
390.1 -60.2588
390.12 -60.24848
390.14 -60.23815
390.16 -60.2278
390.18 -60.21744
390.2 -60.20707
390.22 -60.19668
390.24 -60.18628
390.26 -60.17586
390.28 -60.16543
390.3 -60.15499
390.32 -60.14453
390.34 -60.13405
390.36 -60.12356
390.38 -60.11306
390.4 -60.10254
390.42 -60.092
390.44 -60.08145
390.46 -60.07088
390.48 -60.0603
390.5 -60.0497
390.52 -60.03909
390.54 -60.02846
390.56 -60.01782
390.58 -60.00716
390.6 -59.99648
390.62 -59.98578
390.64 -59.97508
390.66 -59.96435
390.68 -59.95361
390.7 -59.94285
390.72 -59.93207
390.74 -59.92128
390.76 -59.91047
390.78 -59.89964
390.8 -59.8888
390.82 -59.87794
390.84 -59.86706
390.86 -59.85617
390.88 -59.84526
390.9 -59.83433
390.92 -59.82338
390.94 -59.81241
390.96 -59.80143
390.98 -59.79043
391 -59.77941
391.02 -59.76838
391.04 -59.75732
391.06 -59.74625
391.08 -59.73516
391.1 -59.72405
391.12 -59.71293
391.14 -59.70178
391.16 -59.69062
391.18 -59.67943
391.2 -59.66823
391.22 -59.65701
391.24 -59.64578
391.26 -59.63452
391.28 -59.62324
391.3 -59.61195
391.32 -59.60064
391.34 -59.5893
391.36 -59.57795
391.38 -59.56658
391.4 -59.55519
391.42 -59.54378
391.44 -59.53235
391.46 -59.5209
391.48 -59.50944
391.5 -59.49795
391.52 -59.48644
391.54 -59.47492
391.56 -59.46337
391.58 -59.45181
391.6 -59.44022
391.62 -59.42861
391.64 -59.41699
391.66 -59.40534
391.68 -59.39368
391.7 -59.38199
391.72 -59.37029
391.74 -59.35856
391.76 -59.34682
391.78 -59.33505
391.8 -59.32327
391.82 -59.31146
391.84 -59.29963
391.86 -59.28779
391.88 -59.27592
391.9 -59.26403
391.92 -59.25212
391.94 -59.2402
391.96 -59.22825
391.98 -59.21628
392 -59.20429
392.02 -59.19228
392.04 -59.18025
392.06 -59.16819
392.08 -59.15612
392.1 -59.14403
392.12 -59.13191
392.14 -59.11978
392.16 -59.10762
392.18 -59.09545
392.2 -59.08325
392.22 -59.07103
392.24 -59.0588
392.26 -59.04654
392.28 -59.03426
392.3 -59.02195
392.32 -59.00963
392.34 -58.99729
392.36 -58.98493
392.38 -58.97254
392.4 -58.96014
392.42 -58.94771
392.44 -58.93526
392.46 -58.92279
392.48 -58.9103
392.5 -58.89779
392.52 -58.88526
392.54 -58.87271
392.56 -58.86014
392.58 -58.84754
392.6 -58.83493
392.62 -58.82229
392.64 -58.80963
392.66 -58.79696
392.68 -58.78426
392.7 -58.77154
392.72 -58.7588
392.74 -58.74604
392.76 -58.73325
392.78 -58.72045
392.8 -58.70763
392.82 -58.69478
392.84 -58.68192
392.86 -58.66903
392.88 -58.65612
392.9 -58.6432
392.92 -58.63025
392.94 -58.61728
392.96 -58.60429
392.98 -58.59128
393 -58.57825
393.02 -58.5652
393.04 -58.55212
393.06 -58.53903
393.08 -58.52592
393.1 -58.51278
393.12 -58.49963
393.14 -58.48645
393.16 -58.47326
393.18 -58.46004
393.2 -58.44681
393.22 -58.43355
393.24 -58.42027
393.26 -58.40698
393.28 -58.39366
393.3 -58.38032
393.32 -58.36697
393.34 -58.35359
393.36 -58.34019
393.38 -58.32678
393.4 -58.31334
393.42 -58.29988
393.44 -58.28641
393.46 -58.27291
393.48 -58.25939
393.5 -58.24586
393.52 -58.2323
393.54 -58.21873
393.56 -58.20514
393.58 -58.19152
393.6 -58.17789
393.62 -58.16424
393.64 -58.15057
393.66 -58.13688
393.68 -58.12317
393.7 -58.10944
393.72 -58.09569
393.74 -58.08192
393.76 -58.06814
393.78 -58.05434
393.8 -58.04051
393.82 -58.02667
393.84 -58.01281
393.86 -57.99893
393.88 -57.98504
393.9 -57.97112
393.92 -57.95719
393.94 -57.94324
393.96 -57.92927
393.98 -57.91528
394 -57.90127
394.02 -57.88725
394.04 -57.87321
394.06 -57.85915
394.08 -57.84507
394.1 -57.83098
394.12 -57.81687
394.14 -57.80274
394.16 -57.78859
394.18 -57.77443
394.2 -57.76025
394.22 -57.74605
394.24 -57.73183
394.26 -57.7176
394.28 -57.70336
394.3 -57.68909
394.32 -57.67481
394.34 -57.66051
394.36 -57.6462
394.38 -57.63187
394.4 -57.61752
394.42 -57.60316
394.44 -57.58878
394.46 -57.57439
394.48 -57.55998
394.5 -57.54555
394.52 -57.53111
394.54 -57.51665
394.56 -57.50218
394.58 -57.4877
394.6 -57.47319
394.62 -57.45868
394.64 -57.44415
394.66 -57.4296
394.68 -57.41504
394.7 -57.40046
394.72 -57.38587
394.74 -57.37127
394.76 -57.35665
394.78 -57.34202
394.8 -57.32737
394.82 -57.31271
394.84 -57.29804
394.86 -57.28335
394.88 -57.26865
394.9 -57.25393
394.92 -57.23921
394.94 -57.22447
394.96 -57.20971
394.98 -57.19495
395 -57.18017
395.02 -57.16538
395.04 -57.15057
395.06 -57.13576
395.08 -57.12093
395.1 -57.10609
395.12 -57.09124
395.14 -57.07637
395.16 -57.0615
395.18 -57.04661
395.2 -57.03171
395.22 -57.0168
395.24 -57.00188
395.26 -56.98695
395.28 -56.972
395.3 -56.95705
395.32 -56.94209
395.34 -56.92711
395.36 -56.91213
395.38 -56.89713
395.4 -56.88213
395.42 -56.86711
395.44 -56.85209
395.46 -56.83705
395.48 -56.82201
395.5 -56.80696
395.52 -56.79189
395.54 -56.77682
395.56 -56.76174
395.58 -56.74666
395.6 -56.73156
395.62 -56.71645
395.64 -56.70134
395.66 -56.68622
395.68 -56.67109
395.7 -56.65595
395.72 -56.64081
395.74 -56.62565
395.76 -56.6105
395.78 -56.59533
395.8 -56.58015
395.82 -56.56497
395.84 -56.54979
395.86 -56.53459
395.88 -56.51939
395.9 -56.50418
395.92 -56.48897
395.94 -56.47375
395.96 -56.45853
395.98 -56.4433
396 -56.42806
396.02 -56.41282
396.04 -56.39758
396.06 -56.38233
396.08 -56.36707
396.1 -56.35181
396.12 -56.33654
396.14 -56.32128
396.16 -56.306
396.18 -56.29072
396.2 -56.27544
396.22 -56.26016
396.24 -56.24487
396.26 -56.22958
396.28 -56.21428
396.3 -56.19899
396.32 -56.18368
396.34 -56.16838
396.36 -56.15308
396.38 -56.13777
396.4 -56.12246
396.42 -56.10714
396.44 -56.09183
396.46 -56.07651
396.48 -56.06119
396.5 -56.04588
396.52 -56.03056
396.54 -56.01523
396.56 -55.99991
396.58 -55.98459
396.6 -55.96926
396.62 -55.95394
396.64 -55.93862
396.66 -55.92329
396.68 -55.90797
396.7 -55.89264
396.72 -55.87732
396.74 -55.862
396.76 -55.84668
396.78 -55.83136
396.8 -55.81604
396.82 -55.80072
396.84 -55.7854
396.86 -55.77009
396.88 -55.75477
396.9 -55.73946
396.92 -55.72415
396.94 -55.70885
396.96 -55.69354
396.98 -55.67824
397 -55.66294
397.02 -55.64764
397.04 -55.63235
397.06 -55.61706
397.08 -55.60178
397.1 -55.58649
397.12 -55.57122
397.14 -55.55594
397.16 -55.54067
397.18 -55.52541
397.2 -55.51015
397.22 -55.49489
397.24 -55.47964
397.26 -55.46439
397.28 -55.44915
397.3 -55.43391
397.32 -55.41868
397.34 -55.40346
397.36 -55.38824
397.38 -55.37303
397.4 -55.35782
397.42 -55.34262
397.44 -55.32743
397.46 -55.31224
397.48 -55.29706
397.5 -55.28189
397.52 -55.26672
397.54 -55.25157
397.56 -55.23641
397.58 -55.22127
397.6 -55.20614
397.62 -55.19101
397.64 -55.17589
397.66 -55.16078
397.68 -55.14568
397.7 -55.13059
397.72 -55.1155
397.74 -55.10043
397.76 -55.08536
397.78 -55.07031
397.8 -55.05526
397.82 -55.04023
397.84 -55.0252
397.86 -55.01018
397.88 -54.99518
397.9 -54.98018
397.92 -54.96519
397.94 -54.95022
397.96 -54.93526
397.98 -54.9203
398 -54.90536
398.02 -54.89043
398.04 -54.87551
398.06 -54.86061
398.08 -54.84571
398.1 -54.83083
398.12 -54.81596
398.14 -54.8011
398.16 -54.78626
398.18 -54.77143
398.2 -54.75661
398.22 -54.7418
398.24 -54.72701
398.26 -54.71223
398.28 -54.69746
398.3 -54.68271
398.32 -54.66797
398.34 -54.65324
398.36 -54.63853
398.38 -54.62384
398.4 -54.60915
398.42 -54.59449
398.44 -54.57984
398.46 -54.5652
398.48 -54.55058
398.5 -54.53597
398.52 -54.52138
398.54 -54.5068
398.56 -54.49224
398.58 -54.4777
398.6 -54.46317
398.62 -54.44866
398.64 -54.43417
398.66 -54.41969
398.68 -54.40523
398.7 -54.39078
398.72 -54.37636
398.74 -54.36195
398.76 -54.34755
398.78 -54.33318
398.8 -54.31882
398.82 -54.30448
398.84 -54.29016
398.86 -54.27586
398.88 -54.26157
398.9 -54.24731
398.92 -54.23306
398.94 -54.21883
398.96 -54.20462
398.98 -54.19043
399 -54.17626
399.02 -54.16211
399.04 -54.14798
399.06 -54.13387
399.08 -54.11978
399.1 -54.10571
399.12 -54.09166
399.14 -54.07763
399.16 -54.06362
399.18 -54.04963
399.2 -54.03566
399.22 -54.02171
399.24 -54.00779
399.26 -53.99388
399.28 -53.98
399.3 -53.96614
399.32 -53.9523
399.34 -53.93849
399.36 -53.92469
399.38 -53.91092
399.4 -53.89717
399.42 -53.88345
399.44 -53.86974
399.46 -53.85606
399.48 -53.8424
399.5 -53.82877
399.52 -53.81516
399.54 -53.80158
399.56 -53.78801
399.58 -53.77448
399.6 -53.76096
399.62 -53.74747
399.64 -53.73401
399.66 -53.72057
399.68 -53.70715
399.7 -53.69376
399.72 -53.6804
399.74 -53.66706
399.76 -53.65375
399.78 -53.64046
399.8 -53.6272
399.82 -53.61397
399.84 -53.60076
399.86 -53.58757
399.88 -53.57442
399.9 -53.56129
399.92 -53.54819
399.94 -53.53512
399.96 -53.52207
399.98 -53.50905
400 -53.49606
400.02 -53.48309
400.04 -53.47016
400.06 -53.45725
400.08 -53.44437
400.1 -53.43152
400.12 -53.4187
400.14 -53.40591
400.16 -53.39315
400.18 -53.38042
400.2 -53.36771
400.22 -53.35504
400.24 -53.3424
400.26 -53.32978
400.28 -53.3172
400.3 -53.30465
400.32 -53.29213
400.34 -53.27964
400.36 -53.26718
400.38 -53.25475
400.4 -53.24236
400.42 -53.22999
400.44 -53.21766
400.46 -53.20536
400.48 -53.19309
400.5 -53.18086
400.52 -53.16866
400.54 -53.15649
400.56 -53.14435
400.58 -53.13225
400.6 -53.12018
400.62 -53.10815
400.64 -53.09615
400.66 -53.08419
400.68 -53.07225
400.7 -53.06036
400.72 -53.0485
400.74 -53.03667
400.76 -53.02488
400.78 -53.01313
400.8 -53.00141
400.82 -52.98973
400.84 -52.97808
400.86 -52.96647
400.88 -52.9549
400.9 -52.94337
400.92 -52.93187
400.94 -52.92041
400.96 -52.90899
400.98 -52.89761
401 -52.88626
401.02 -52.87496
401.04 -52.86369
401.06 -52.85247
401.08 -52.84128
401.1 -52.83013
401.12 -52.81902
401.14 -52.80795
401.16 -52.79693
401.18 -52.78594
401.2 -52.775
401.22 -52.76409
401.24 -52.75323
401.26 -52.74241
401.28 -52.73164
401.3 -52.7209
401.32 -52.71021
401.34 -52.69956
401.36 -52.68896
401.38 -52.6784
401.4 -52.66788
401.42 -52.65741
401.44 -52.64698
401.46 -52.6366
401.48 -52.62626
401.5 -52.61597
401.52 -52.60572
401.54 -52.59553
401.56 -52.58537
401.58 -52.57527
401.6 -52.56521
401.62 -52.5552
401.64 -52.54524
401.66 -52.53533
401.68 -52.52546
401.7 -52.51565
401.72 -52.50588
401.74 -52.49617
401.76 -52.4865
401.78 -52.47689
401.8 -52.46732
401.82 -52.45781
401.84 -52.44835
401.86 -52.43894
401.88 -52.42959
401.9 -52.42029
401.92 -52.41104
401.94 -52.40184
401.96 -52.3927
401.98 -52.38361
402 -52.37458
402.02 -52.36561
402.04 -52.35669
402.06 -52.34782
402.08 -52.33902
402.1 -52.33027
402.12 -52.32157
402.14 -52.31294
402.16 -52.30436
402.18 -52.29585
402.2 -52.28739
402.22 -52.27899
402.24 -52.27065
402.26 -52.26238
402.28 -52.25416
402.3 -52.24601
402.32 -52.23792
402.34 -52.22989
402.36 -52.22193
402.38 -52.21402
402.4 -52.20619
402.42 -52.19841
402.44 -52.19071
402.46 -52.18307
402.48 -52.17549
402.5 -52.16798
402.52 -52.16054
402.54 -52.15317
402.56 -52.14587
402.58 -52.13863
402.6 -52.13147
402.62 -52.12437
402.64 -52.11735
402.66 -52.11039
402.68 -52.10351
402.7 -52.0967
402.72 -52.08997
402.74 -52.0833
402.76 -52.07672
402.78 -52.0702
402.8 -52.06376
402.82 -52.0574
402.84 -52.05112
402.86 -52.04491
402.88 -52.03878
402.9 -52.03273
402.92 -52.02675
402.94 -52.02086
402.96 -52.01505
402.98 -52.00932
403 -52.00367
403.02 -51.9981
403.04 -51.99262
403.06 -51.98721
403.08 -51.9819
403.1 -51.97667
403.12 -51.97152
403.14 -51.96646
403.16 -51.96149
403.18 -51.95661
403.2 -51.95181
403.22 -51.9471
403.24 -51.94249
403.26 -51.93796
403.28 -51.93353
403.3 -51.92918
403.32 -51.92493
403.34 -51.92078
403.36 -51.91672
403.38 -51.91275
403.4 -51.90888
403.42 -51.9051
403.44 -51.90143
403.46 -51.89785
403.48 -51.89437
403.5 -51.89098
403.52 -51.8877
403.54 -51.88452
403.56 -51.88145
403.58 -51.87847
403.6 -51.8756
403.62 -51.87283
403.64 -51.87017
403.66 -51.86761
403.68 -51.86516
403.7 -51.86282
403.72 -51.86058
403.74 -51.85846
403.76 -51.85644
403.78 -51.85453
403.8 -51.85274
403.82 -51.85106
403.84 -51.84949
403.86 -51.84803
403.88 -51.84669
403.9 -51.84546
403.92 -51.84436
403.94 -51.84336
403.96 -51.84249
403.98 -51.84173
404 -51.8411
404.02 -51.84058
404.04 -51.84018
404.06 -51.83991
404.08 -51.83976
404.1 -51.83973
404.12 -51.83983
404.14 -51.84005
404.16 -51.8404
404.18 -51.84088
404.2 -51.84148
404.22 -51.84221
404.24 -51.84307
404.26 -51.84406
404.28 -51.84518
404.3 -51.84643
404.32 -51.84782
404.34 -51.84933
404.36 -51.85099
404.38 -51.85277
404.4 -51.85469
404.42 -51.85675
404.44 -51.85895
404.46 -51.86128
404.48 -51.86375
404.5 -51.86636
404.52 -51.86911
404.54 -51.872
404.56 -51.87503
404.58 -51.8782
404.6 -51.88152
404.62 -51.88498
404.64 -51.88858
404.66 -51.89233
404.68 -51.89622
404.7 -51.90026
404.72 -51.90445
404.74 -51.90878
404.76 -51.91326
404.78 -51.91789
404.8 -51.92267
404.82 -51.9276
404.84 -51.93268
404.86 -51.93791
404.88 -51.94329
404.9 -51.94882
404.92 -51.9545
404.94 -51.96034
404.96 -51.96633
404.98 -51.97248
405 -51.97878
405.02 -51.98523
405.04 -51.99184
405.06 -51.99861
405.08 -52.00553
405.1 -52.0126
405.12 -52.01984
405.14 -52.02723
405.16 -52.03477
405.18 -52.04248
405.2 -52.05034
405.22 -52.05836
405.24 -52.06654
405.26 -52.07488
405.28 -52.08338
405.3 -52.09203
405.32 -52.10084
405.34 -52.10982
405.36 -52.11895
405.38 -52.12824
405.4 -52.13769
405.42 -52.1473
405.44 -52.15707
405.46 -52.16699
405.48 -52.17708
405.5 -52.18732
405.52 -52.19773
405.54 -52.20829
405.56 -52.21901
405.58 -52.22989
405.6 -52.24093
405.62 -52.25212
405.64 -52.26348
405.66 -52.27499
405.68 -52.28665
405.7 -52.29848
405.72 -52.31045
405.74 -52.32259
405.76 -52.33488
405.78 -52.34732
405.8 -52.35992
405.82 -52.37267
405.84 -52.38558
405.86 -52.39863
405.88 -52.41184
405.9 -52.4252
405.92 -52.43871
405.94 -52.45237
405.96 -52.46618
405.98 -52.48013
406 -52.49423
406.02 -52.50848
406.04 -52.52287
406.06 -52.53741
406.08 -52.55209
406.1 -52.56691
406.12 -52.58187
406.14 -52.59697
406.16 -52.61222
406.18 -52.6276
406.2 -52.64311
406.22 -52.65876
406.24 -52.67455
406.26 -52.69046
406.28 -52.70651
406.3 -52.72269
406.32 -52.739
406.34 -52.75543
406.36 -52.77199
406.38 -52.78867
406.4 -52.80548
406.42 -52.82241
406.44 -52.83945
406.46 -52.85662
406.48 -52.8739
406.5 -52.89129
406.52 -52.9088
406.54 -52.92642
406.56 -52.94415
406.58 -52.96199
406.6 -52.97993
406.62 -52.99797
406.64 -53.01612
406.66 -53.03437
406.68 -53.05271
406.7 -53.07116
406.72 -53.08969
406.74 -53.10832
406.76 -53.12704
406.78 -53.14585
406.8 -53.16474
406.82 -53.18372
406.84 -53.20278
406.86 -53.22191
406.88 -53.24113
406.9 -53.26042
406.92 -53.27979
406.94 -53.29922
406.96 -53.31872
406.98 -53.3383
407 -53.35793
407.02 -53.37763
407.04 -53.39738
407.06 -53.4172
407.08 -53.43706
407.1 -53.45698
407.12 -53.47696
407.14 -53.49697
407.16 -53.51704
407.18 -53.53715
407.2 -53.5573
407.22 -53.57748
407.24 -53.5977
407.26 -53.61796
407.28 -53.63825
407.3 -53.65856
407.32 -53.67891
407.34 -53.69927
407.36 -53.71966
407.38 -53.74007
407.4 -53.76049
407.42 -53.78093
407.44 -53.80138
407.46 -53.82184
407.48 -53.8423
407.5 -53.86277
407.52 -53.88324
407.54 -53.90372
407.56 -53.92419
407.58 -53.94465
407.6 -53.96511
407.62 -53.98555
407.64 -54.00599
407.66 -54.02641
407.68 -54.04681
407.7 -54.06719
407.72 -54.08755
407.74 -54.10789
407.76 -54.1282
407.78 -54.14849
407.8 -54.16874
407.82 -54.18896
407.84 -54.20915
407.86 -54.22929
407.88 -54.2494
407.9 -54.26947
407.92 -54.28949
407.94 -54.30946
407.96 -54.32939
407.98 -54.34927
408 -54.36909
408.02 -54.38887
408.04 -54.40858
408.06 -54.42824
408.08 -54.44783
408.1 -54.46736
408.12 -54.48683
408.14 -54.50624
408.16 -54.52557
408.18 -54.54484
408.2 -54.56403
408.22 -54.58315
408.24 -54.60219
408.26 -54.62116
408.28 -54.64005
408.3 -54.65885
408.32 -54.67758
408.34 -54.69622
408.36 -54.71477
408.38 -54.73324
408.4 -54.75162
408.42 -54.76991
408.44 -54.78811
408.46 -54.80621
408.48 -54.82422
408.5 -54.84214
408.52 -54.85995
408.54 -54.87767
408.56 -54.89529
408.58 -54.91281
408.6 -54.93022
408.62 -54.94753
408.64 -54.96474
408.66 -54.98183
408.68 -54.99882
408.7 -55.01571
408.72 -55.03248
408.74 -55.04914
408.76 -55.06569
408.78 -55.08213
408.8 -55.09845
408.82 -55.11466
408.84 -55.13076
408.86 -55.14673
408.88 -55.16259
408.9 -55.17834
408.92 -55.19396
408.94 -55.20946
408.96 -55.22485
408.98 -55.24011
409 -55.25525
409.02 -55.27026
409.04 -55.28516
409.06 -55.29993
409.08 -55.31458
409.1 -55.3291
409.12 -55.34349
409.14 -55.35776
409.16 -55.37191
409.18 -55.38592
409.2 -55.39981
409.22 -55.41358
409.24 -55.42721
409.26 -55.44072
409.28 -55.45409
409.3 -55.46734
409.32 -55.48046
409.34 -55.49345
409.36 -55.50631
409.38 -55.51904
409.4 -55.53164
409.42 -55.54411
409.44 -55.55645
409.46 -55.56865
409.48 -55.58073
409.5 -55.59268
409.52 -55.6045
409.54 -55.61618
409.56 -55.62774
409.58 -55.63916
409.6 -55.65045
409.62 -55.66162
409.64 -55.67265
409.66 -55.68355
409.68 -55.69432
409.7 -55.70496
409.72 -55.71547
409.74 -55.72585
409.76 -55.7361
409.78 -55.74622
409.8 -55.75621
409.82 -55.76607
409.84 -55.7758
409.86 -55.7854
409.88 -55.79487
409.9 -55.80422
409.92 -55.81343
409.94 -55.82252
409.96 -55.83148
409.98 -55.84032
410 -55.84903
410.02 -55.85761
410.04 -55.86606
410.06 -55.87439
410.08 -55.88259
410.1 -55.89067
410.12 -55.89862
410.14 -55.90645
410.16 -55.91415
410.18 -55.92174
410.2 -55.92919
410.22 -55.93653
410.24 -55.94374
410.26 -55.95083
410.28 -55.95781
410.3 -55.96465
410.32 -55.97138
410.34 -55.97799
410.36 -55.98448
410.38 -55.99086
410.4 -55.99711
410.42 -56.00325
410.44 -56.00926
410.46 -56.01517
410.48 -56.02095
410.5 -56.02662
410.52 -56.03218
410.54 -56.03762
410.56 -56.04295
410.58 -56.04816
410.6 -56.05326
410.62 -56.05825
410.64 -56.06313
410.66 -56.06789
410.68 -56.07255
410.7 -56.07709
410.72 -56.08153
410.74 -56.08586
410.76 -56.09008
410.78 -56.09419
410.8 -56.0982
410.82 -56.1021
410.84 -56.10589
410.86 -56.10958
410.88 -56.11317
410.9 -56.11665
410.92 -56.12003
410.94 -56.1233
410.96 -56.12647
410.98 -56.12955
411 -56.13252
411.02 -56.13539
411.04 -56.13816
411.06 -56.14084
411.08 -56.14341
411.1 -56.14589
411.12 -56.14827
411.14 -56.15056
411.16 -56.15275
411.18 -56.15484
411.2 -56.15684
411.22 -56.15875
411.24 -56.16057
411.26 -56.16229
411.28 -56.16392
411.3 -56.16546
411.32 -56.1669
411.34 -56.16826
411.36 -56.16953
411.38 -56.17071
411.4 -56.1718
411.42 -56.17281
411.44 -56.17373
411.46 -56.17456
411.48 -56.17531
411.5 -56.17597
411.52 -56.17655
411.54 -56.17704
411.56 -56.17745
411.58 -56.17778
411.6 -56.17803
411.62 -56.17819
411.64 -56.17828
411.66 -56.17829
411.68 -56.17821
411.7 -56.17806
411.72 -56.17783
411.74 -56.17752
411.76 -56.17714
411.78 -56.17667
411.8 -56.17614
411.82 -56.17553
411.84 -56.17484
411.86 -56.17408
411.88 -56.17325
411.9 -56.17234
411.92 -56.17136
411.94 -56.17031
411.96 -56.16919
411.98 -56.168
412 -56.16674
412.02 -56.16541
412.04 -56.16401
412.06 -56.16254
412.08 -56.161
412.1 -56.1594
412.12 -56.15773
412.14 -56.156
412.16 -56.1542
412.18 -56.15234
412.2 -56.15041
412.22 -56.14842
412.24 -56.14636
412.26 -56.14424
412.28 -56.14206
412.3 -56.13982
412.32 -56.13752
412.34 -56.13516
412.36 -56.13274
412.38 -56.13026
412.4 -56.12772
412.42 -56.12512
412.44 -56.12246
412.46 -56.11975
412.48 -56.11698
412.5 -56.11415
412.52 -56.11127
412.54 -56.10833
412.56 -56.10534
412.58 -56.10229
412.6 -56.09919
412.62 -56.09604
412.64 -56.09284
412.66 -56.08958
412.68 -56.08627
412.7 -56.08291
412.72 -56.0795
412.74 -56.07604
412.76 -56.07253
412.78 -56.06897
412.8 -56.06536
412.82 -56.0617
412.84 -56.058
412.86 -56.05424
412.88 -56.05044
412.9 -56.0466
412.92 -56.04271
412.94 -56.03877
412.96 -56.03479
412.98 -56.03076
413 -56.02669
413.02 -56.02258
413.04 -56.01842
413.06 -56.01422
413.08 -56.00998
413.1 -56.00569
413.12 -56.00137
413.14 -55.997
413.16 -55.99259
413.18 -55.98814
413.2 -55.98366
413.22 -55.97913
413.24 -55.97456
413.26 -55.96996
413.28 -55.96532
413.3 -55.96064
413.32 -55.95592
413.34 -55.95117
413.36 -55.94638
413.38 -55.94155
413.4 -55.93669
413.42 -55.9318
413.44 -55.92687
413.46 -55.9219
413.48 -55.9169
413.5 -55.91187
413.52 -55.9068
413.54 -55.90171
413.56 -55.89658
413.58 -55.89141
413.6 -55.88622
413.62 -55.88099
413.64 -55.87574
413.66 -55.87045
413.68 -55.86514
413.7 -55.85979
413.72 -55.85442
413.74 -55.84901
413.76 -55.84358
413.78 -55.83812
413.8 -55.83263
413.82 -55.82711
413.84 -55.82157
413.86 -55.816
413.88 -55.81041
413.9 -55.80479
413.92 -55.79914
413.94 -55.79347
413.96 -55.78777
413.98 -55.78205
414 -55.7763
414.02 -55.77053
414.04 -55.76474
414.06 -55.75893
414.08 -55.75309
414.1 -55.74723
414.12 -55.74134
414.14 -55.73544
414.16 -55.72951
414.18 -55.72356
414.2 -55.7176
414.22 -55.71161
414.24 -55.7056
414.26 -55.69957
414.28 -55.69353
414.3 -55.68746
414.32 -55.68138
414.34 -55.67527
414.36 -55.66915
414.38 -55.66301
414.4 -55.65686
414.42 -55.65068
414.44 -55.64449
414.46 -55.63829
414.48 -55.63206
414.5 -55.62582
414.52 -55.61957
414.54 -55.6133
414.56 -55.60702
414.58 -55.60072
414.6 -55.59441
414.62 -55.58808
414.64 -55.58174
414.66 -55.57539
414.68 -55.56902
414.7 -55.56264
414.72 -55.55625
414.74 -55.54985
414.76 -55.54343
414.78 -55.537
414.8 -55.53056
414.82 -55.52412
414.84 -55.51766
414.86 -55.51119
414.88 -55.50471
414.9 -55.49822
414.92 -55.49172
414.94 -55.48521
414.96 -55.47869
414.98 -55.47217
415 -55.46563
415.02 -55.45909
415.04 -55.45254
415.06 -55.44598
415.08 -55.43942
415.1 -55.43285
415.12 -55.42627
415.14 -55.41969
415.16 -55.4131
415.18 -55.4065
415.2 -55.3999
415.22 -55.3933
415.24 -55.38669
415.26 -55.38007
415.28 -55.37345
415.3 -55.36683
415.32 -55.3602
415.34 -55.35357
415.36 -55.34693
415.38 -55.34029
415.4 -55.33365
415.42 -55.32701
415.44 -55.32037
415.46 -55.31372
415.48 -55.30707
415.5 -55.30042
415.52 -55.29377
415.54 -55.28712
415.56 -55.28047
415.58 -55.27381
415.6 -55.26716
415.62 -55.26051
415.64 -55.25386
415.66 -55.24721
415.68 -55.24055
415.7 -55.23391
415.72 -55.22726
415.74 -55.22061
415.76 -55.21397
415.78 -55.20733
415.8 -55.20069
415.82 -55.19405
415.84 -55.18742
415.86 -55.18079
415.88 -55.17416
415.9 -55.16754
415.92 -55.16092
415.94 -55.15431
415.96 -55.1477
415.98 -55.14109
416 -55.13449
416.02 -55.1279
416.04 -55.12131
416.06 -55.11472
416.08 -55.10814
416.1 -55.10157
416.12 -55.09501
416.14 -55.08845
416.16 -55.0819
416.18 -55.07536
416.2 -55.06882
416.22 -55.06229
416.24 -55.05577
416.26 -55.04926
416.28 -55.04275
416.3 -55.03626
416.32 -55.02977
416.34 -55.02329
416.36 -55.01683
416.38 -55.01037
416.4 -55.00392
416.42 -54.99748
416.44 -54.99105
416.46 -54.98464
416.48 -54.97823
416.5 -54.97183
416.52 -54.96545
416.54 -54.95908
416.56 -54.95271
416.58 -54.94637
416.6 -54.94003
416.62 -54.9337
416.64 -54.92739
416.66 -54.92109
416.68 -54.91481
416.7 -54.90853
416.72 -54.90228
416.74 -54.89603
416.76 -54.8898
416.78 -54.88358
416.8 -54.87738
416.82 -54.87119
416.84 -54.86502
416.86 -54.85886
416.88 -54.85272
416.9 -54.84659
416.92 -54.84048
416.94 -54.83439
416.96 -54.82831
416.98 -54.82225
417 -54.8162
417.02 -54.81018
417.04 -54.80417
417.06 -54.79817
417.08 -54.7922
417.1 -54.78624
417.12 -54.7803
417.14 -54.77438
417.16 -54.76847
417.18 -54.76259
417.2 -54.75672
417.22 -54.75088
417.24 -54.74505
417.26 -54.73924
417.28 -54.73346
417.3 -54.72769
417.32 -54.72194
417.34 -54.71621
417.36 -54.71051
417.38 -54.70482
417.4 -54.69916
417.42 -54.69352
417.44 -54.6879
417.46 -54.6823
417.48 -54.67672
417.5 -54.67116
417.52 -54.66563
417.54 -54.66012
417.56 -54.65463
417.58 -54.64917
417.6 -54.64373
417.62 -54.63831
417.64 -54.63291
417.66 -54.62754
417.68 -54.6222
417.7 -54.61687
417.72 -54.61158
417.74 -54.6063
417.76 -54.60106
417.78 -54.59583
417.8 -54.59063
417.82 -54.58546
417.84 -54.58032
417.86 -54.5752
417.88 -54.5701
417.9 -54.56503
417.92 -54.55999
417.94 -54.55497
417.96 -54.54999
417.98 -54.54503
418 -54.54009
418.02 -54.53519
418.04 -54.53031
418.06 -54.52546
418.08 -54.52063
418.1 -54.51584
418.12 -54.51107
418.14 -54.50634
418.16 -54.50163
418.18 -54.49695
418.2 -54.4923
418.22 -54.48768
418.24 -54.48309
418.26 -54.47852
418.28 -54.47399
418.3 -54.46949
418.32 -54.46502
418.34 -54.46058
418.36 -54.45617
418.38 -54.45179
418.4 -54.44745
418.42 -54.44313
418.44 -54.43885
418.46 -54.43459
418.48 -54.43037
418.5 -54.42619
418.52 -54.42203
418.54 -54.41791
418.56 -54.41381
418.58 -54.40976
418.6 -54.40573
418.62 -54.40174
418.64 -54.39778
418.66 -54.39385
418.68 -54.38996
418.7 -54.3861
418.72 -54.38228
418.74 -54.37849
418.76 -54.37474
418.78 -54.37101
418.8 -54.36733
418.82 -54.36368
418.84 -54.36006
418.86 -54.35648
418.88 -54.35294
418.9 -54.34943
418.92 -54.34595
418.94 -54.34251
418.96 -54.33911
418.98 -54.33575
419 -54.33242
419.02 -54.32912
419.04 -54.32587
419.06 -54.32265
419.08 -54.31946
419.1 -54.31632
419.12 -54.31321
419.14 -54.31014
419.16 -54.30711
419.18 -54.30411
419.2 -54.30116
419.22 -54.29824
419.24 -54.29536
419.26 -54.29251
419.28 -54.28971
419.3 -54.28695
419.32 -54.28422
419.34 -54.28153
419.36 -54.27888
419.38 -54.27627
419.4 -54.2737
419.42 -54.27117
419.44 -54.26868
419.46 -54.26623
419.48 -54.26382
419.5 -54.26145
419.52 -54.25912
419.54 -54.25683
419.56 -54.25458
419.58 -54.25237
419.6 -54.2502
419.62 -54.24807
419.64 -54.24598
419.66 -54.24394
419.68 -54.24193
419.7 -54.23997
419.72 -54.23805
419.74 -54.23617
419.76 -54.23433
419.78 -54.23253
419.8 -54.23077
419.82 -54.22906
419.84 -54.22739
419.86 -54.22576
419.88 -54.22417
419.9 -54.22262
419.92 -54.22112
419.94 -54.21966
419.96 -54.21824
419.98 -54.21687
420 -54.21553
420.02 -54.21424
420.04 -54.213
420.06 -54.21179
420.08 -54.21063
420.1 -54.20952
420.12 -54.20844
420.14 -54.20741
420.16 -54.20642
420.18 -54.20548
420.2 -54.20458
420.22 -54.20372
420.24 -54.20291
420.26 -54.20214
420.28 -54.20141
420.3 -54.20073
420.32 -54.20009
420.34 -54.1995
420.36 -54.19895
420.38 -54.19844
420.4 -54.19798
420.42 -54.19756
420.44 -54.19719
420.46 -54.19686
420.48 -54.19658
420.5 -54.19633
420.52 -54.19614
420.54 -54.19599
420.56 -54.19588
420.58 -54.19582
420.6 -54.1958
420.62 -54.19582
420.64 -54.19589
420.66 -54.19601
420.68 -54.19617
420.7 -54.19637
420.72 -54.19662
420.74 -54.19691
420.76 -54.19725
420.78 -54.19763
420.8 -54.19805
420.82 -54.19852
420.84 -54.19904
420.86 -54.1996
420.88 -54.2002
420.9 -54.20085
420.92 -54.20154
420.94 -54.20228
420.96 -54.20306
420.98 -54.20389
421 -54.20476
421.02 -54.20567
421.04 -54.20663
421.06 -54.20763
421.08 -54.20868
421.1 -54.20977
421.12 -54.2109
421.14 -54.21208
421.16 -54.21331
421.18 -54.21457
421.2 -54.21588
421.22 -54.21724
421.24 -54.21864
421.26 -54.22008
421.28 -54.22156
421.3 -54.22309
421.32 -54.22466
421.34 -54.22628
421.36 -54.22794
421.38 -54.22964
421.4 -54.23138
421.42 -54.23317
421.44 -54.235
421.46 -54.23687
421.48 -54.23879
421.5 -54.24075
421.52 -54.24275
421.54 -54.24479
421.56 -54.24687
421.58 -54.249
421.6 -54.25117
421.62 -54.25338
421.64 -54.25563
421.66 -54.25793
421.68 -54.26026
421.7 -54.26264
421.72 -54.26506
421.74 -54.26751
421.76 -54.27001
421.78 -54.27255
421.8 -54.27513
421.82 -54.27775
421.84 -54.28042
421.86 -54.28312
421.88 -54.28586
421.9 -54.28864
421.92 -54.29146
421.94 -54.29432
421.96 -54.29721
421.98 -54.30015
422 -54.30313
422.02 -54.30614
422.04 -54.3092
422.06 -54.31229
422.08 -54.31542
422.1 -54.31858
422.12 -54.32179
422.14 -54.32503
422.16 -54.32831
422.18 -54.33162
422.2 -54.33498
422.22 -54.33837
422.24 -54.34179
422.26 -54.34525
422.28 -54.34875
422.3 -54.35228
422.32 -54.35585
422.34 -54.35945
422.36 -54.36309
422.38 -54.36676
422.4 -54.37047
422.42 -54.37421
422.44 -54.37798
422.46 -54.38179
422.48 -54.38563
422.5 -54.38951
422.52 -54.39342
422.54 -54.39736
422.56 -54.40133
422.58 -54.40533
422.6 -54.40937
422.62 -54.41343
422.64 -54.41753
422.66 -54.42166
422.68 -54.42582
422.7 -54.43001
422.72 -54.43423
422.74 -54.43848
422.76 -54.44276
422.78 -54.44707
422.8 -54.4514
422.82 -54.45577
422.84 -54.46016
422.86 -54.46458
422.88 -54.46903
422.9 -54.47351
422.92 -54.47801
422.94 -54.48254
422.96 -54.48709
422.98 -54.49168
423 -54.49628
423.02 -54.50092
423.04 -54.50557
423.06 -54.51025
423.08 -54.51496
423.1 -54.51969
423.12 -54.52444
423.14 -54.52922
423.16 -54.53402
423.18 -54.53884
423.2 -54.54369
423.22 -54.54855
423.24 -54.55344
423.26 -54.55835
423.28 -54.56328
423.3 -54.56823
423.32 -54.5732
423.34 -54.57819
423.36 -54.5832
423.38 -54.58823
423.4 -54.59328
423.42 -54.59835
423.44 -54.60343
423.46 -54.60853
423.48 -54.61365
423.5 -54.61879
423.52 -54.62394
423.54 -54.62911
423.56 -54.63429
423.58 -54.63949
423.6 -54.6447
423.62 -54.64993
423.64 -54.65518
423.66 -54.66043
423.68 -54.66571
423.7 -54.67099
423.72 -54.67629
423.74 -54.6816
423.76 -54.68692
423.78 -54.69225
423.8 -54.69759
423.82 -54.70295
423.84 -54.70831
423.86 -54.71369
423.88 -54.71908
423.9 -54.72447
423.92 -54.72987
423.94 -54.73529
423.96 -54.74071
423.98 -54.74614
424 -54.75157
424.02 -54.75702
424.04 -54.76247
424.06 -54.76792
424.08 -54.77338
424.1 -54.77885
424.12 -54.78432
424.14 -54.7898
424.16 -54.79528
424.18 -54.80077
424.2 -54.80626
424.22 -54.81175
424.24 -54.81725
424.26 -54.82275
424.28 -54.82825
424.3 -54.83375
424.32 -54.83926
424.34 -54.84476
424.36 -54.85027
424.38 -54.85578
424.4 -54.86128
424.42 -54.86679
424.44 -54.8723
424.46 -54.8778
424.48 -54.8833
424.5 -54.8888
424.52 -54.8943
424.54 -54.8998
424.56 -54.90529
424.58 -54.91078
424.6 -54.91627
424.62 -54.92175
424.64 -54.92723
424.66 -54.9327
424.68 -54.93817
424.7 -54.94363
424.72 -54.94909
424.74 -54.95454
424.76 -54.95999
424.78 -54.96542
424.8 -54.97085
424.82 -54.97628
424.84 -54.98169
424.86 -54.9871
424.88 -54.9925
424.9 -54.99789
424.92 -55.00327
424.94 -55.00864
424.96 -55.014
424.98 -55.01935
425 -55.02469
425.02 -55.03002
425.04 -55.03534
425.06 -55.04065
425.08 -55.04594
425.1 -55.05122
425.12 -55.0565
425.14 -55.06175
425.16 -55.067
425.18 -55.07223
425.2 -55.07745
425.22 -55.08265
425.24 -55.08784
425.26 -55.09302
425.28 -55.09818
425.3 -55.10333
425.32 -55.10846
425.34 -55.11357
425.36 -55.11867
425.38 -55.12376
425.4 -55.12882
425.42 -55.13387
425.44 -55.13891
425.46 -55.14392
425.48 -55.14892
425.5 -55.1539
425.52 -55.15886
425.54 -55.1638
425.56 -55.16873
425.58 -55.17364
425.6 -55.17852
425.62 -55.18339
425.64 -55.18824
425.66 -55.19307
425.68 -55.19788
425.7 -55.20266
425.72 -55.20743
425.74 -55.21218
425.76 -55.2169
425.78 -55.22161
425.8 -55.22629
425.82 -55.23095
425.84 -55.23559
425.86 -55.24021
425.88 -55.2448
425.9 -55.24937
425.92 -55.25392
425.94 -55.25845
425.96 -55.26295
425.98 -55.26743
426 -55.27189
426.02 -55.27632
426.04 -55.28073
426.06 -55.28512
426.08 -55.28948
426.1 -55.29381
426.12 -55.29812
426.14 -55.30241
426.16 -55.30667
426.18 -55.31091
426.2 -55.31512
426.22 -55.3193
426.24 -55.32346
426.26 -55.3276
426.28 -55.3317
426.3 -55.33579
426.32 -55.33984
426.34 -55.34387
426.36 -55.34787
426.38 -55.35185
426.4 -55.3558
426.42 -55.35972
426.44 -55.36361
426.46 -55.36748
426.48 -55.37132
426.5 -55.37513
426.52 -55.37892
426.54 -55.38267
426.56 -55.3864
426.58 -55.3901
426.6 -55.39378
426.62 -55.39742
426.64 -55.40104
426.66 -55.40463
426.68 -55.40819
426.7 -55.41172
426.72 -55.41522
426.74 -55.41869
426.76 -55.42214
426.78 -55.42555
426.8 -55.42894
426.82 -55.43229
426.84 -55.43562
426.86 -55.43892
426.88 -55.44219
426.9 -55.44543
426.92 -55.44864
426.94 -55.45182
426.96 -55.45497
426.98 -55.45809
427 -55.46118
427.02 -55.46425
427.04 -55.46728
427.06 -55.47028
427.08 -55.47325
427.1 -55.47619
427.12 -55.4791
427.14 -55.48198
427.16 -55.48484
427.18 -55.48766
427.2 -55.49045
427.22 -55.49321
427.24 -55.49594
427.26 -55.49864
427.28 -55.50131
427.3 -55.50395
427.32 -55.50656
427.34 -55.50913
427.36 -55.51168
427.38 -55.5142
427.4 -55.51669
427.42 -55.51914
427.44 -55.52157
427.46 -55.52396
427.48 -55.52633
427.5 -55.52866
427.52 -55.53097
427.54 -55.53324
427.56 -55.53549
427.58 -55.5377
427.6 -55.53988
427.62 -55.54203
427.64 -55.54415
427.66 -55.54624
427.68 -55.5483
427.7 -55.55033
427.72 -55.55233
427.74 -55.5543
427.76 -55.55624
427.78 -55.55815
427.8 -55.56003
427.82 -55.56188
427.84 -55.56369
427.86 -55.56548
427.88 -55.56724
427.9 -55.56897
427.92 -55.57066
427.94 -55.57233
427.96 -55.57397
427.98 -55.57557
428 -55.57715
428.02 -55.5787
428.04 -55.58022
428.06 -55.5817
428.08 -55.58316
428.1 -55.58459
428.12 -55.58599
428.14 -55.58736
428.16 -55.5887
428.18 -55.59001
428.2 -55.59129
428.22 -55.59254
428.24 -55.59376
428.26 -55.59496
428.28 -55.59612
428.3 -55.59725
428.32 -55.59836
428.34 -55.59944
428.36 -55.60049
428.38 -55.6015
428.4 -55.60249
428.42 -55.60346
428.44 -55.60439
428.46 -55.6053
428.48 -55.60617
428.5 -55.60702
428.52 -55.60784
428.54 -55.60863
428.56 -55.6094
428.58 -55.61013
428.6 -55.61084
428.62 -55.61152
428.64 -55.61217
428.66 -55.6128
428.68 -55.61339
428.7 -55.61396
428.72 -55.6145
428.74 -55.61502
428.76 -55.61551
428.78 -55.61597
428.8 -55.6164
428.82 -55.61681
428.84 -55.61719
428.86 -55.61754
428.88 -55.61787
428.9 -55.61817
428.92 -55.61844
428.94 -55.61869
428.96 -55.61891
428.98 -55.61911
429 -55.61928
429.02 -55.61942
429.04 -55.61954
429.06 -55.61963
429.08 -55.6197
429.1 -55.61974
429.12 -55.61975
429.14 -55.61974
429.16 -55.61971
429.18 -55.61965
429.2 -55.61956
429.22 -55.61946
429.24 -55.61932
429.26 -55.61916
429.28 -55.61898
429.3 -55.61877
429.32 -55.61854
429.34 -55.61829
429.36 -55.61801
429.38 -55.61771
429.4 -55.61738
429.42 -55.61703
429.44 -55.61665
429.46 -55.61626
429.48 -55.61584
429.5 -55.61539
429.52 -55.61493
429.54 -55.61444
429.56 -55.61393
429.58 -55.61339
429.6 -55.61283
429.62 -55.61226
429.64 -55.61165
429.66 -55.61103
429.68 -55.61038
429.7 -55.60972
429.72 -55.60903
429.74 -55.60832
429.76 -55.60758
429.78 -55.60683
429.8 -55.60606
429.82 -55.60526
429.84 -55.60444
429.86 -55.60361
429.88 -55.60275
429.9 -55.60187
429.92 -55.60097
429.94 -55.60005
429.96 -55.59911
429.98 -55.59815
430 -55.59717
430.02 -55.59617
430.04 -55.59515
430.06 -55.59412
430.08 -55.59306
430.1 -55.59198
430.12 -55.59088
430.14 -55.58977
430.16 -55.58864
430.18 -55.58748
430.2 -55.58631
430.22 -55.58512
430.24 -55.58392
430.26 -55.58269
430.28 -55.58145
430.3 -55.58018
430.32 -55.57891
430.34 -55.57761
430.36 -55.57629
430.38 -55.57496
430.4 -55.57361
430.42 -55.57225
430.44 -55.57087
430.46 -55.56947
430.48 -55.56805
430.5 -55.56662
430.52 -55.56517
430.54 -55.5637
430.56 -55.56222
430.58 -55.56072
430.6 -55.55921
430.62 -55.55768
430.64 -55.55614
430.66 -55.55458
430.68 -55.553
430.7 -55.55141
430.72 -55.54981
430.74 -55.54819
430.76 -55.54656
430.78 -55.54491
430.8 -55.54324
430.82 -55.54157
430.84 -55.53987
430.86 -55.53817
430.88 -55.53645
430.9 -55.53472
430.92 -55.53297
430.94 -55.53121
430.96 -55.52944
430.98 -55.52765
431 -55.52585
431.02 -55.52404
431.04 -55.52221
431.06 -55.52037
431.08 -55.51852
431.1 -55.51666
431.12 -55.51479
431.14 -55.5129
431.16 -55.511
431.18 -55.50909
431.2 -55.50717
431.22 -55.50524
431.24 -55.50329
431.26 -55.50134
431.28 -55.49937
431.3 -55.49739
431.32 -55.4954
431.34 -55.4934
431.36 -55.49139
431.38 -55.48937
431.4 -55.48734
431.42 -55.4853
431.44 -55.48325
431.46 -55.48119
431.48 -55.47912
431.5 -55.47704
431.52 -55.47495
431.54 -55.47285
431.56 -55.47075
431.58 -55.46863
431.6 -55.4665
431.62 -55.46437
431.64 -55.46223
431.66 -55.46008
431.68 -55.45792
431.7 -55.45575
431.72 -55.45357
431.74 -55.45139
431.76 -55.4492
431.78 -55.447
431.8 -55.4448
431.82 -55.44258
431.84 -55.44036
431.86 -55.43813
431.88 -55.4359
431.9 -55.43366
431.92 -55.43141
431.94 -55.42915
431.96 -55.42689
431.98 -55.42462
432 -55.42235
432.02 -55.42007
432.04 -55.41779
432.06 -55.41549
432.08 -55.4132
432.1 -55.4109
432.12 -55.40859
432.14 -55.40627
432.16 -55.40396
432.18 -55.40163
432.2 -55.39931
432.22 -55.39697
432.24 -55.39464
432.26 -55.3923
432.28 -55.38995
432.3 -55.3876
432.32 -55.38525
432.34 -55.38289
432.36 -55.38053
432.38 -55.37816
432.4 -55.37579
432.42 -55.37342
432.44 -55.37105
432.46 -55.36867
432.48 -55.36629
432.5 -55.3639
432.52 -55.36151
432.54 -55.35913
432.56 -55.35673
432.58 -55.35434
432.6 -55.35194
432.62 -55.34954
432.64 -55.34714
432.66 -55.34474
432.68 -55.34234
432.7 -55.33993
432.72 -55.33752
432.74 -55.33511
432.76 -55.33271
432.78 -55.33029
432.8 -55.32788
432.82 -55.32547
432.84 -55.32306
432.86 -55.32064
432.88 -55.31823
432.9 -55.31581
432.92 -55.3134
432.94 -55.31098
432.96 -55.30857
432.98 -55.30615
433 -55.30374
433.02 -55.30132
433.04 -55.29891
433.06 -55.2965
433.08 -55.29409
433.1 -55.29167
433.12 -55.28926
433.14 -55.28685
433.16 -55.28445
433.18 -55.28204
433.2 -55.27963
433.22 -55.27723
433.24 -55.27483
433.26 -55.27243
433.28 -55.27003
433.3 -55.26763
433.32 -55.26524
433.34 -55.26285
433.36 -55.26046
433.38 -55.25807
433.4 -55.25569
433.42 -55.25331
433.44 -55.25093
433.46 -55.24855
433.48 -55.24618
433.5 -55.24381
433.52 -55.24145
433.54 -55.23908
433.56 -55.23673
433.58 -55.23437
433.6 -55.23202
433.62 -55.22967
433.64 -55.22733
433.66 -55.22499
433.68 -55.22265
433.7 -55.22032
433.72 -55.218
433.74 -55.21568
433.76 -55.21336
433.78 -55.21105
433.8 -55.20874
433.82 -55.20644
433.84 -55.20414
433.86 -55.20185
433.88 -55.19956
433.9 -55.19728
433.92 -55.195
433.94 -55.19273
433.96 -55.19047
433.98 -55.18821
434 -55.18596
434.02 -55.18371
434.04 -55.18147
434.06 -55.17923
434.08 -55.17701
434.1 -55.17478
434.12 -55.17257
434.14 -55.17036
434.16 -55.16816
434.18 -55.16596
434.2 -55.16378
434.22 -55.16159
434.24 -55.15942
434.26 -55.15725
434.28 -55.1551
434.3 -55.15294
434.32 -55.1508
434.34 -55.14866
434.36 -55.14653
434.38 -55.14441
434.4 -55.1423
434.42 -55.1402
434.44 -55.1381
434.46 -55.13601
434.48 -55.13393
434.5 -55.13186
434.52 -55.12979
434.54 -55.12774
434.56 -55.12569
434.58 -55.12366
434.6 -55.12163
434.62 -55.11961
434.64 -55.1176
434.66 -55.1156
434.68 -55.1136
434.7 -55.11162
434.72 -55.10965
434.74 -55.10768
434.76 -55.10573
434.78 -55.10378
434.8 -55.10185
434.82 -55.09992
434.84 -55.09801
434.86 -55.0961
434.88 -55.09421
434.9 -55.09232
434.92 -55.09045
434.94 -55.08858
434.96 -55.08673
434.98 -55.08488
435 -55.08305
435.02 -55.08123
435.04 -55.07942
435.06 -55.07762
435.08 -55.07583
435.1 -55.07405
435.12 -55.07228
435.14 -55.07052
435.16 -55.06878
435.18 -55.06704
435.2 -55.06532
435.22 -55.06361
435.24 -55.06191
435.26 -55.06022
435.28 -55.05854
435.3 -55.05687
435.32 -55.05522
435.34 -55.05358
435.36 -55.05195
435.38 -55.05033
435.4 -55.04873
435.42 -55.04713
435.44 -55.04555
435.46 -55.04398
435.48 -55.04242
435.5 -55.04088
435.52 -55.03935
435.54 -55.03783
435.56 -55.03632
435.58 -55.03483
435.6 -55.03335
435.62 -55.03188
435.64 -55.03042
435.66 -55.02898
435.68 -55.02755
435.7 -55.02613
435.72 -55.02473
435.74 -55.02334
435.76 -55.02196
435.78 -55.02059
435.8 -55.01924
435.82 -55.0179
435.84 -55.01658
435.86 -55.01527
435.88 -55.01397
435.9 -55.01269
435.92 -55.01142
435.94 -55.01016
435.96 -55.00892
435.98 -55.00769
436 -55.00647
436.02 -55.00527
436.04 -55.00409
436.06 -55.00291
436.08 -55.00175
436.1 -55.00061
436.12 -54.99948
436.14 -54.99836
436.16 -54.99726
436.18 -54.99617
436.2 -54.9951
436.22 -54.99404
436.24 -54.99299
436.26 -54.99196
436.28 -54.99094
436.3 -54.98994
436.32 -54.98895
436.34 -54.98798
436.36 -54.98702
436.38 -54.98608
436.4 -54.98515
436.42 -54.98424
436.44 -54.98334
436.46 -54.98245
436.48 -54.98158
436.5 -54.98073
436.52 -54.97989
436.54 -54.97906
436.56 -54.97825
436.58 -54.97746
436.6 -54.97668
436.62 -54.97591
436.64 -54.97516
436.66 -54.97443
436.68 -54.97371
436.7 -54.973
436.72 -54.97232
436.74 -54.97164
436.76 -54.97098
436.78 -54.97034
436.8 -54.96971
436.82 -54.9691
436.84 -54.9685
436.86 -54.96792
436.88 -54.96735
436.9 -54.9668
436.92 -54.96626
436.94 -54.96574
436.96 -54.96523
436.98 -54.96474
437 -54.96427
437.02 -54.96381
437.04 -54.96336
437.06 -54.96294
437.08 -54.96252
437.1 -54.96212
437.12 -54.96174
437.14 -54.96138
437.16 -54.96102
437.18 -54.96069
437.2 -54.96037
437.22 -54.96006
437.24 -54.95977
437.26 -54.9595
437.28 -54.95924
437.3 -54.959
437.32 -54.95877
437.34 -54.95856
437.36 -54.95836
437.38 -54.95818
437.4 -54.95802
437.42 -54.95787
437.44 -54.95774
437.46 -54.95762
437.48 -54.95751
437.5 -54.95743
437.52 -54.95735
437.54 -54.9573
437.56 -54.95726
437.58 -54.95723
437.6 -54.95722
437.62 -54.95723
437.64 -54.95725
437.66 -54.95728
437.68 -54.95733
437.7 -54.9574
437.72 -54.95748
437.74 -54.95758
437.76 -54.95769
437.78 -54.95782
437.8 -54.95796
437.82 -54.95812
437.84 -54.9583
437.86 -54.95849
437.88 -54.95869
437.9 -54.95891
437.92 -54.95914
437.94 -54.95939
437.96 -54.95966
437.98 -54.95994
438 -54.96023
438.02 -54.96054
438.04 -54.96087
438.06 -54.96121
438.08 -54.96156
438.1 -54.96193
438.12 -54.96232
438.14 -54.96272
438.16 -54.96313
438.18 -54.96356
438.2 -54.964
438.22 -54.96446
438.24 -54.96493
438.26 -54.96542
438.28 -54.96592
438.3 -54.96644
438.32 -54.96697
438.34 -54.96752
438.36 -54.96808
438.38 -54.96865
438.4 -54.96924
438.42 -54.96984
438.44 -54.97046
438.46 -54.97109
438.48 -54.97174
438.5 -54.9724
438.52 -54.97307
438.54 -54.97376
438.56 -54.97446
438.58 -54.97518
438.6 -54.97591
438.62 -54.97665
438.64 -54.97741
438.66 -54.97818
438.68 -54.97896
438.7 -54.97976
438.72 -54.98057
438.74 -54.9814
438.76 -54.98223
438.78 -54.98309
438.8 -54.98395
438.82 -54.98483
438.84 -54.98572
438.86 -54.98662
438.88 -54.98754
438.9 -54.98847
438.92 -54.98942
438.94 -54.99037
438.96 -54.99134
438.98 -54.99232
439 -54.99332
439.02 -54.99432
439.04 -54.99534
439.06 -54.99638
439.08 -54.99742
439.1 -54.99848
439.12 -54.99955
439.14 -55.00063
439.16 -55.00172
439.18 -55.00283
439.2 -55.00394
439.22 -55.00507
439.24 -55.00622
439.26 -55.00737
439.28 -55.00853
439.3 -55.00971
439.32 -55.0109
439.34 -55.0121
439.36 -55.01331
439.38 -55.01453
439.4 -55.01576
439.42 -55.01701
439.44 -55.01826
439.46 -55.01953
439.48 -55.0208
439.5 -55.02209
439.52 -55.02339
439.54 -55.0247
439.56 -55.02602
439.58 -55.02735
439.6 -55.02869
439.62 -55.03004
439.64 -55.03141
439.66 -55.03278
439.68 -55.03416
439.7 -55.03555
439.72 -55.03695
439.74 -55.03836
439.76 -55.03978
439.78 -55.04122
439.8 -55.04266
439.82 -55.04411
439.84 -55.04556
439.86 -55.04703
439.88 -55.04851
439.9 -55.05
439.92 -55.05149
439.94 -55.053
439.96 -55.05451
439.98 -55.05603
440 -55.05756
440.02 -55.0591
440.04 -55.06065
440.06 -55.06221
440.08 -55.06377
440.1 -55.06534
440.12 -55.06692
440.14 -55.06851
440.16 -55.07011
440.18 -55.07171
440.2 -55.07332
440.22 -55.07494
440.24 -55.07657
440.26 -55.07821
440.28 -55.07985
440.3 -55.0815
440.32 -55.08315
440.34 -55.08481
440.36 -55.08648
440.38 -55.08816
440.4 -55.08984
440.42 -55.09153
440.44 -55.09323
440.46 -55.09493
440.48 -55.09664
440.5 -55.09836
440.52 -55.10008
440.54 -55.10181
440.56 -55.10354
440.58 -55.10528
440.6 -55.10702
440.62 -55.10877
440.64 -55.11053
440.66 -55.11229
440.68 -55.11406
440.7 -55.11583
440.72 -55.11761
440.74 -55.11939
440.76 -55.12117
440.78 -55.12297
440.8 -55.12476
440.82 -55.12656
440.84 -55.12837
440.86 -55.13018
440.88 -55.13199
440.9 -55.13381
440.92 -55.13563
440.94 -55.13745
440.96 -55.13928
440.98 -55.14112
441 -55.14295
441.02 -55.1448
441.04 -55.14664
441.06 -55.14849
441.08 -55.15034
441.1 -55.15219
441.12 -55.15405
441.14 -55.15591
441.16 -55.15777
441.18 -55.15963
441.2 -55.1615
441.22 -55.16337
441.24 -55.16524
441.26 -55.16712
441.28 -55.16899
441.3 -55.17087
441.32 -55.17275
441.34 -55.17464
441.36 -55.17652
441.38 -55.17841
441.4 -55.1803
441.42 -55.18218
441.44 -55.18408
441.46 -55.18597
441.48 -55.18786
441.5 -55.18975
441.52 -55.19165
441.54 -55.19354
441.56 -55.19544
441.58 -55.19734
441.6 -55.19924
441.62 -55.20113
441.64 -55.20303
441.66 -55.20493
441.68 -55.20683
441.7 -55.20873
441.72 -55.21063
441.74 -55.21253
441.76 -55.21443
441.78 -55.21632
441.8 -55.21822
441.82 -55.22012
441.84 -55.22202
441.86 -55.22391
441.88 -55.22581
441.9 -55.2277
441.92 -55.22959
441.94 -55.23148
441.96 -55.23337
441.98 -55.23526
442 -55.23715
442.02 -55.23904
442.04 -55.24092
442.06 -55.24281
442.08 -55.24469
442.1 -55.24657
442.12 -55.24844
442.14 -55.25032
442.16 -55.25219
442.18 -55.25406
442.2 -55.25593
442.22 -55.2578
442.24 -55.25966
442.26 -55.26152
442.28 -55.26338
442.3 -55.26523
442.32 -55.26709
442.34 -55.26893
442.36 -55.27078
442.38 -55.27262
442.4 -55.27446
442.42 -55.2763
442.44 -55.27813
442.46 -55.27996
442.48 -55.28179
442.5 -55.28361
442.52 -55.28543
442.54 -55.28724
442.56 -55.28905
442.58 -55.29086
442.6 -55.29266
442.62 -55.29446
442.64 -55.29626
442.66 -55.29805
442.68 -55.29983
442.7 -55.30161
442.72 -55.30339
442.74 -55.30516
442.76 -55.30693
442.78 -55.30869
442.8 -55.31044
442.82 -55.3122
442.84 -55.31394
442.86 -55.31568
442.88 -55.31742
442.9 -55.31915
442.92 -55.32088
442.94 -55.3226
442.96 -55.32431
442.98 -55.32602
443 -55.32773
443.02 -55.32942
443.04 -55.33112
443.06 -55.3328
443.08 -55.33448
443.1 -55.33616
443.12 -55.33783
443.14 -55.33949
443.16 -55.34114
443.18 -55.34279
443.2 -55.34444
443.22 -55.34607
443.24 -55.3477
443.26 -55.34933
443.28 -55.35094
443.3 -55.35255
443.32 -55.35416
443.34 -55.35575
443.36 -55.35734
443.38 -55.35893
443.4 -55.3605
443.42 -55.36207
443.44 -55.36363
443.46 -55.36519
443.48 -55.36674
443.5 -55.36828
443.52 -55.36981
443.54 -55.37133
443.56 -55.37285
443.58 -55.37436
443.6 -55.37587
443.62 -55.37736
443.64 -55.37885
443.66 -55.38033
443.68 -55.3818
443.7 -55.38326
443.72 -55.38472
443.74 -55.38617
443.76 -55.38761
443.78 -55.38904
443.8 -55.39047
443.82 -55.39188
443.84 -55.39329
443.86 -55.39469
443.88 -55.39608
443.9 -55.39747
443.92 -55.39884
443.94 -55.40021
443.96 -55.40157
443.98 -55.40292
444 -55.40426
444.02 -55.40559
444.04 -55.40691
444.06 -55.40823
444.08 -55.40953
444.1 -55.41083
444.12 -55.41212
444.14 -55.4134
444.16 -55.41467
444.18 -55.41594
444.2 -55.41719
444.22 -55.41844
444.24 -55.41967
444.26 -55.4209
444.28 -55.42212
444.3 -55.42332
444.32 -55.42452
444.34 -55.42571
444.36 -55.4269
444.38 -55.42807
444.4 -55.42923
444.42 -55.43039
444.44 -55.43153
444.46 -55.43266
444.48 -55.43379
444.5 -55.43491
444.52 -55.43601
444.54 -55.43711
444.56 -55.4382
444.58 -55.43928
444.6 -55.44035
444.62 -55.44141
444.64 -55.44246
444.66 -55.4435
444.68 -55.44453
444.7 -55.44555
444.72 -55.44656
444.74 -55.44757
444.76 -55.44856
444.78 -55.44954
444.8 -55.45052
444.82 -55.45148
444.84 -55.45243
444.86 -55.45338
444.88 -55.45431
444.9 -55.45524
444.92 -55.45615
444.94 -55.45706
444.96 -55.45795
444.98 -55.45884
445 -55.45972
445.02 -55.46058
445.04 -55.46144
445.06 -55.46229
445.08 -55.46312
445.1 -55.46395
445.12 -55.46477
445.14 -55.46557
445.16 -55.46637
445.18 -55.46716
445.2 -55.46794
445.22 -55.4687
445.24 -55.46946
445.26 -55.47021
445.28 -55.47095
445.3 -55.47168
445.32 -55.47239
445.34 -55.4731
445.36 -55.4738
445.38 -55.47449
445.4 -55.47517
445.42 -55.47584
445.44 -55.4765
445.46 -55.47715
445.48 -55.47778
445.5 -55.47841
445.52 -55.47903
445.54 -55.47964
445.56 -55.48024
445.58 -55.48083
445.6 -55.48141
445.62 -55.48198
445.64 -55.48254
445.66 -55.48309
445.68 -55.48363
445.7 -55.48417
445.72 -55.48469
445.74 -55.4852
445.76 -55.4857
445.78 -55.48619
445.8 -55.48667
445.82 -55.48715
445.84 -55.48761
445.86 -55.48806
445.88 -55.4885
445.9 -55.48894
445.92 -55.48936
445.94 -55.48978
445.96 -55.49018
445.98 -55.49057
446 -55.49096
446.02 -55.49133
446.04 -55.4917
446.06 -55.49206
446.08 -55.4924
446.1 -55.49274
446.12 -55.49307
446.14 -55.49339
446.16 -55.4937
446.18 -55.49399
446.2 -55.49428
446.22 -55.49456
446.24 -55.49484
446.26 -55.4951
446.28 -55.49535
446.3 -55.49559
446.32 -55.49583
446.34 -55.49605
446.36 -55.49627
446.38 -55.49647
446.4 -55.49667
446.42 -55.49685
446.44 -55.49703
446.46 -55.4972
446.48 -55.49736
446.5 -55.49751
446.52 -55.49765
446.54 -55.49779
446.56 -55.49791
446.58 -55.49803
446.6 -55.49813
446.62 -55.49823
446.64 -55.49832
446.66 -55.4984
446.68 -55.49847
446.7 -55.49853
446.72 -55.49858
446.74 -55.49862
446.76 -55.49866
446.78 -55.49869
446.8 -55.4987
446.82 -55.49871
446.84 -55.49871
446.86 -55.49871
446.88 -55.49869
446.9 -55.49866
446.92 -55.49863
446.94 -55.49859
446.96 -55.49854
446.98 -55.49848
447 -55.49841
447.02 -55.49834
447.04 -55.49826
447.06 -55.49816
447.08 -55.49806
447.1 -55.49796
447.12 -55.49784
447.14 -55.49772
447.16 -55.49759
447.18 -55.49745
447.2 -55.4973
447.22 -55.49714
447.24 -55.49698
447.26 -55.49681
447.28 -55.49663
447.3 -55.49644
447.32 -55.49624
447.34 -55.49604
447.36 -55.49583
447.38 -55.49561
447.4 -55.49539
447.42 -55.49516
447.44 -55.49492
447.46 -55.49467
447.48 -55.49441
447.5 -55.49415
447.52 -55.49388
447.54 -55.4936
447.56 -55.49332
447.58 -55.49303
447.6 -55.49273
447.62 -55.49242
447.64 -55.49211
447.66 -55.49179
447.68 -55.49146
447.7 -55.49113
447.72 -55.49079
447.74 -55.49044
447.76 -55.49009
447.78 -55.48973
447.8 -55.48936
447.82 -55.48898
447.84 -55.4886
447.86 -55.48822
447.88 -55.48782
447.9 -55.48742
447.92 -55.48701
447.94 -55.4866
447.96 -55.48618
447.98 -55.48576
448 -55.48532
448.02 -55.48489
448.04 -55.48444
448.06 -55.48399
448.08 -55.48353
448.1 -55.48307
448.12 -55.4826
448.14 -55.48213
448.16 -55.48165
448.18 -55.48116
448.2 -55.48067
448.22 -55.48017
448.24 -55.47967
448.26 -55.47916
448.28 -55.47864
448.3 -55.47812
448.32 -55.4776
448.34 -55.47707
448.36 -55.47653
448.38 -55.47599
448.4 -55.47544
448.42 -55.47489
448.44 -55.47433
448.46 -55.47377
448.48 -55.4732
448.5 -55.47263
448.52 -55.47205
448.54 -55.47147
448.56 -55.47088
448.58 -55.47029
448.6 -55.46969
448.62 -55.46909
448.64 -55.46848
448.66 -55.46787
448.68 -55.46725
448.7 -55.46663
448.72 -55.46601
448.74 -55.46538
448.76 -55.46474
448.78 -55.46411
448.8 -55.46346
448.82 -55.46282
448.84 -55.46217
448.86 -55.46151
448.88 -55.46085
448.9 -55.46019
448.92 -55.45952
448.94 -55.45885
448.96 -55.45818
448.98 -55.4575
449 -55.45681
449.02 -55.45613
449.04 -55.45544
449.06 -55.45474
449.08 -55.45405
449.1 -55.45335
449.12 -55.45264
449.14 -55.45194
449.16 -55.45122
449.18 -55.45051
449.2 -55.44979
449.22 -55.44907
449.24 -55.44835
449.26 -55.44762
449.28 -55.44689
449.3 -55.44616
449.32 -55.44542
449.34 -55.44468
449.36 -55.44394
449.38 -55.4432
449.4 -55.44245
449.42 -55.4417
449.44 -55.44095
449.46 -55.44019
449.48 -55.43943
449.5 -55.43867
449.52 -55.43791
449.54 -55.43715
449.56 -55.43638
449.58 -55.43561
449.6 -55.43484
449.62 -55.43406
449.64 -55.43329
449.66 -55.43251
449.68 -55.43173
449.7 -55.43095
449.72 -55.43016
449.74 -55.42938
449.76 -55.42859
449.78 -55.4278
449.8 -55.42701
449.82 -55.42621
449.84 -55.42542
449.86 -55.42462
449.88 -55.42383
449.9 -55.42303
449.92 -55.42223
449.94 -55.42142
449.96 -55.42062
449.98 -55.41981
450 -55.41901
450.02 -55.4182
450.04 -55.41739
450.06 -55.41658
450.08 -55.41577
450.1 -55.41496
450.12 -55.41415
450.14 -55.41334
450.16 -55.41252
450.18 -55.41171
450.2 -55.41089
450.22 -55.41008
450.24 -55.40926
450.26 -55.40844
450.28 -55.40763
450.3 -55.40681
450.32 -55.40599
450.34 -55.40517
450.36 -55.40435
450.38 -55.40353
450.4 -55.40271
450.42 -55.40189
450.44 -55.40107
450.46 -55.40025
450.48 -55.39943
450.5 -55.39861
450.52 -55.39779
450.54 -55.39697
450.56 -55.39615
450.58 -55.39533
450.6 -55.39451
450.62 -55.39369
450.64 -55.39287
450.66 -55.39206
450.68 -55.39124
450.7 -55.39042
450.72 -55.3896
450.74 -55.38879
450.76 -55.38797
450.78 -55.38716
450.8 -55.38634
450.82 -55.38553
450.84 -55.38471
450.86 -55.3839
450.88 -55.38309
450.9 -55.38228
450.92 -55.38147
450.94 -55.38066
450.96 -55.37986
450.98 -55.37905
451 -55.37825
451.02 -55.37744
451.04 -55.37664
451.06 -55.37584
451.08 -55.37504
451.1 -55.37424
451.12 -55.37345
451.14 -55.37265
451.16 -55.37186
451.18 -55.37106
451.2 -55.37027
451.22 -55.36949
451.24 -55.3687
451.26 -55.36791
451.28 -55.36713
451.3 -55.36635
451.32 -55.36557
451.34 -55.36479
451.36 -55.36401
451.38 -55.36324
451.4 -55.36247
451.42 -55.3617
451.44 -55.36093
451.46 -55.36016
451.48 -55.3594
451.5 -55.35864
451.52 -55.35788
451.54 -55.35712
451.56 -55.35637
451.58 -55.35562
451.6 -55.35487
451.62 -55.35412
451.64 -55.35337
451.66 -55.35263
451.68 -55.35189
451.7 -55.35116
451.72 -55.35042
451.74 -55.34969
451.76 -55.34896
451.78 -55.34824
451.8 -55.34751
451.82 -55.34679
451.84 -55.34607
451.86 -55.34536
451.88 -55.34465
451.9 -55.34394
451.92 -55.34323
451.94 -55.34253
451.96 -55.34183
451.98 -55.34114
452 -55.34044
452.02 -55.33975
452.04 -55.33907
452.06 -55.33838
452.08 -55.3377
452.1 -55.33703
452.12 -55.33635
452.14 -55.33569
452.16 -55.33502
452.18 -55.33436
452.2 -55.3337
452.22 -55.33304
452.24 -55.33239
452.26 -55.33174
452.28 -55.3311
452.3 -55.33045
452.32 -55.32982
452.34 -55.32918
452.36 -55.32855
452.38 -55.32793
452.4 -55.3273
452.42 -55.32669
452.44 -55.32607
452.46 -55.32546
452.48 -55.32485
452.5 -55.32425
452.52 -55.32365
452.54 -55.32306
452.56 -55.32247
452.58 -55.32188
452.6 -55.3213
452.62 -55.32072
452.64 -55.32015
452.66 -55.31958
452.68 -55.31901
452.7 -55.31845
452.72 -55.31789
452.74 -55.31734
452.76 -55.31679
452.78 -55.31625
452.8 -55.31571
452.82 -55.31517
452.84 -55.31464
452.86 -55.31412
452.88 -55.3136
452.9 -55.31308
452.92 -55.31257
452.94 -55.31206
452.96 -55.31155
452.98 -55.31106
453 -55.31056
453.02 -55.31007
453.04 -55.30959
453.06 -55.30911
453.08 -55.30863
453.1 -55.30816
453.12 -55.3077
453.14 -55.30723
453.16 -55.30678
453.18 -55.30633
453.2 -55.30588
453.22 -55.30544
453.24 -55.305
453.26 -55.30457
453.28 -55.30414
453.3 -55.30372
453.32 -55.3033
453.34 -55.30289
453.36 -55.30248
453.38 -55.30208
453.4 -55.30169
453.42 -55.30129
453.44 -55.30091
453.46 -55.30053
453.48 -55.30015
453.5 -55.29978
453.52 -55.29941
453.54 -55.29905
453.56 -55.29869
453.58 -55.29834
453.6 -55.298
453.62 -55.29766
453.64 -55.29732
453.66 -55.29699
453.68 -55.29667
453.7 -55.29635
453.72 -55.29603
453.74 -55.29572
453.76 -55.29542
453.78 -55.29512
453.8 -55.29483
453.82 -55.29454
453.84 -55.29426
453.86 -55.29398
453.88 -55.29371
453.9 -55.29345
453.92 -55.29319
453.94 -55.29293
453.96 -55.29268
453.98 -55.29244
454 -55.2922
454.02 -55.29196
454.04 -55.29174
454.06 -55.29151
454.08 -55.2913
454.1 -55.29108
454.12 -55.29088
454.14 -55.29068
454.16 -55.29048
454.18 -55.29029
454.2 -55.29011
454.22 -55.28993
454.24 -55.28976
454.26 -55.28959
454.28 -55.28943
454.3 -55.28927
454.32 -55.28912
454.34 -55.28897
454.36 -55.28883
454.38 -55.2887
454.4 -55.28857
454.42 -55.28845
454.44 -55.28833
454.46 -55.28822
454.48 -55.28811
454.5 -55.28801
454.52 -55.28792
454.54 -55.28783
454.56 -55.28774
454.58 -55.28766
454.6 -55.28759
454.62 -55.28752
454.64 -55.28746
454.66 -55.2874
454.68 -55.28735
454.7 -55.28731
454.72 -55.28727
454.74 -55.28723
454.76 -55.28721
454.78 -55.28718
454.8 -55.28717
454.82 -55.28715
454.84 -55.28715
454.86 -55.28715
454.88 -55.28715
454.9 -55.28716
454.92 -55.28718
454.94 -55.2872
454.96 -55.28723
454.98 -55.28726
455 -55.2873
455.02 -55.28734
455.04 -55.28739
455.06 -55.28744
455.08 -55.2875
455.1 -55.28757
455.12 -55.28764
455.14 -55.28772
455.16 -55.2878
455.18 -55.28789
455.2 -55.28798
455.22 -55.28808
455.24 -55.28818
455.26 -55.28829
455.28 -55.2884
455.3 -55.28852
455.32 -55.28865
455.34 -55.28878
455.36 -55.28892
455.38 -55.28906
455.4 -55.2892
455.42 -55.28936
455.44 -55.28951
455.46 -55.28968
455.48 -55.28984
455.5 -55.29002
455.52 -55.2902
455.54 -55.29038
455.56 -55.29057
455.58 -55.29076
455.6 -55.29096
455.62 -55.29117
455.64 -55.29138
455.66 -55.29159
455.68 -55.29182
455.7 -55.29204
455.72 -55.29227
455.74 -55.29251
455.76 -55.29275
455.78 -55.29299
455.8 -55.29325
455.82 -55.2935
455.84 -55.29376
455.86 -55.29403
455.88 -55.2943
455.9 -55.29458
455.92 -55.29486
455.94 -55.29515
455.96 -55.29544
455.98 -55.29573
456 -55.29603
456.02 -55.29634
456.04 -55.29665
456.06 -55.29697
456.08 -55.29729
456.1 -55.29761
456.12 -55.29794
456.14 -55.29828
456.16 -55.29862
456.18 -55.29896
456.2 -55.29931
456.22 -55.29967
456.24 -55.30003
456.26 -55.30039
456.28 -55.30076
456.3 -55.30113
456.32 -55.30151
456.34 -55.30189
456.36 -55.30228
456.38 -55.30267
456.4 -55.30306
456.42 -55.30346
456.44 -55.30387
456.46 -55.30427
456.48 -55.30469
456.5 -55.30511
456.52 -55.30553
456.54 -55.30595
456.56 -55.30638
456.58 -55.30682
456.6 -55.30726
456.62 -55.3077
456.64 -55.30815
456.66 -55.3086
456.68 -55.30906
456.7 -55.30952
456.72 -55.30998
456.74 -55.31045
456.76 -55.31092
456.78 -55.3114
456.8 -55.31188
456.82 -55.31236
456.84 -55.31285
456.86 -55.31334
456.88 -55.31384
456.9 -55.31434
456.92 -55.31485
456.94 -55.31535
456.96 -55.31586
456.98 -55.31638
457 -55.3169
457.02 -55.31742
457.04 -55.31795
457.06 -55.31848
457.08 -55.31901
457.1 -55.31955
457.12 -55.32009
457.14 -55.32064
457.16 -55.32118
457.18 -55.32174
457.2 -55.32229
457.22 -55.32285
457.24 -55.32341
457.26 -55.32398
457.28 -55.32455
457.3 -55.32512
457.32 -55.32569
457.34 -55.32627
457.36 -55.32685
457.38 -55.32744
457.4 -55.32803
457.42 -55.32862
457.44 -55.32921
457.46 -55.32981
457.48 -55.33041
457.5 -55.33101
457.52 -55.33162
457.54 -55.33223
457.56 -55.33284
457.58 -55.33346
457.6 -55.33408
457.62 -55.3347
457.64 -55.33532
457.66 -55.33595
457.68 -55.33658
457.7 -55.33721
457.72 -55.33784
457.74 -55.33848
457.76 -55.33912
457.78 -55.33976
457.8 -55.34041
457.82 -55.34105
457.84 -55.3417
457.86 -55.34236
457.88 -55.34301
457.9 -55.34367
457.92 -55.34433
457.94 -55.34499
457.96 -55.34565
457.98 -55.34632
458 -55.34699
458.02 -55.34766
458.04 -55.34833
458.06 -55.34901
458.08 -55.34968
458.1 -55.35036
458.12 -55.35104
458.14 -55.35172
458.16 -55.35241
458.18 -55.3531
458.2 -55.35379
458.22 -55.35448
458.24 -55.35517
458.26 -55.35586
458.28 -55.35656
458.3 -55.35726
458.32 -55.35795
458.34 -55.35866
458.36 -55.35936
458.38 -55.36006
458.4 -55.36077
458.42 -55.36148
458.44 -55.36218
458.46 -55.36289
458.48 -55.36361
458.5 -55.36432
458.52 -55.36503
458.54 -55.36575
458.56 -55.36646
458.58 -55.36718
458.6 -55.3679
458.62 -55.36862
458.64 -55.36934
458.66 -55.37007
458.68 -55.37079
458.7 -55.37151
458.72 -55.37224
458.74 -55.37297
458.76 -55.37369
458.78 -55.37442
458.8 -55.37515
458.82 -55.37588
458.84 -55.37661
458.86 -55.37735
458.88 -55.37808
458.9 -55.37881
458.92 -55.37954
458.94 -55.38028
458.96 -55.38101
458.98 -55.38175
459 -55.38249
459.02 -55.38322
459.04 -55.38396
459.06 -55.3847
459.08 -55.38544
459.1 -55.38617
459.12 -55.38691
459.14 -55.38765
459.16 -55.38839
459.18 -55.38913
459.2 -55.38987
459.22 -55.39061
459.24 -55.39135
459.26 -55.39209
459.28 -55.39283
459.3 -55.39357
459.32 -55.39431
459.34 -55.39505
459.36 -55.39579
459.38 -55.39653
459.4 -55.39727
459.42 -55.39801
459.44 -55.39875
459.46 -55.39949
459.48 -55.40023
459.5 -55.40097
459.52 -55.40171
459.54 -55.40245
459.56 -55.40319
459.58 -55.40393
459.6 -55.40466
459.62 -55.4054
459.64 -55.40614
459.66 -55.40687
459.68 -55.40761
459.7 -55.40834
459.72 -55.40908
459.74 -55.40981
459.76 -55.41054
459.78 -55.41128
459.8 -55.41201
459.82 -55.41274
459.84 -55.41347
459.86 -55.4142
459.88 -55.41492
459.9 -55.41565
459.92 -55.41638
459.94 -55.4171
459.96 -55.41783
459.98 -55.41855
460 -55.41927
460.02 -55.42
460.04 -55.42072
460.06 -55.42144
460.08 -55.42215
460.1 -55.42287
460.12 -55.42359
460.14 -55.4243
460.16 -55.42501
460.18 -55.42573
460.2 -55.42644
460.22 -55.42715
460.24 -55.42785
460.26 -55.42856
460.28 -55.42927
460.3 -55.42997
460.32 -55.43067
460.34 -55.43137
460.36 -55.43207
460.38 -55.43277
460.4 -55.43347
460.42 -55.43416
460.44 -55.43486
460.46 -55.43555
460.48 -55.43624
460.5 -55.43692
460.52 -55.43761
460.54 -55.4383
460.56 -55.43898
460.58 -55.43966
460.6 -55.44034
460.62 -55.44102
460.64 -55.44169
460.66 -55.44237
460.68 -55.44304
460.7 -55.44371
460.72 -55.44437
460.74 -55.44504
460.76 -55.4457
460.78 -55.44637
460.8 -55.44703
460.82 -55.44768
460.84 -55.44834
460.86 -55.44899
460.88 -55.44964
460.9 -55.45029
460.92 -55.45094
460.94 -55.45159
460.96 -55.45223
460.98 -55.45287
461 -55.45351
461.02 -55.45414
461.04 -55.45478
461.06 -55.45541
461.08 -55.45604
461.1 -55.45666
461.12 -55.45729
461.14 -55.45791
461.16 -55.45853
461.18 -55.45914
461.2 -55.45976
461.22 -55.46037
461.24 -55.46098
461.26 -55.46158
461.28 -55.46219
461.3 -55.46279
461.32 -55.46339
461.34 -55.46399
461.36 -55.46458
461.38 -55.46517
461.4 -55.46576
461.42 -55.46635
461.44 -55.46693
461.46 -55.46751
461.48 -55.46809
461.5 -55.46866
461.52 -55.46923
461.54 -55.4698
461.56 -55.47037
461.58 -55.47093
461.6 -55.4715
461.62 -55.47205
461.64 -55.47261
461.66 -55.47316
461.68 -55.47371
461.7 -55.47426
461.72 -55.4748
461.74 -55.47534
461.76 -55.47588
461.78 -55.47642
461.8 -55.47695
461.82 -55.47748
461.84 -55.478
461.86 -55.47853
461.88 -55.47905
461.9 -55.47956
461.92 -55.48008
461.94 -55.48059
461.96 -55.4811
461.98 -55.4816
462 -55.4821
462.02 -55.4826
462.04 -55.4831
462.06 -55.48359
462.08 -55.48408
462.1 -55.48457
462.12 -55.48505
462.14 -55.48553
462.16 -55.48601
462.18 -55.48648
462.2 -55.48695
462.22 -55.48742
462.24 -55.48788
462.26 -55.48834
462.28 -55.4888
462.3 -55.48925
462.32 -55.4897
462.34 -55.49015
462.36 -55.4906
462.38 -55.49104
462.4 -55.49148
462.42 -55.49191
462.44 -55.49234
462.46 -55.49277
462.48 -55.4932
462.5 -55.49362
462.52 -55.49404
462.54 -55.49445
462.56 -55.49486
462.58 -55.49527
462.6 -55.49567
462.62 -55.49608
462.64 -55.49647
462.66 -55.49687
462.68 -55.49726
462.7 -55.49765
462.72 -55.49803
462.74 -55.49842
462.76 -55.49879
462.78 -55.49917
462.8 -55.49954
462.82 -55.49991
462.84 -55.50027
462.86 -55.50063
462.88 -55.50099
462.9 -55.50134
462.92 -55.50169
462.94 -55.50204
462.96 -55.50239
462.98 -55.50273
463 -55.50306
463.02 -55.5034
463.04 -55.50373
463.06 -55.50405
463.08 -55.50438
463.1 -55.5047
463.12 -55.50501
463.14 -55.50533
463.16 -55.50564
463.18 -55.50594
463.2 -55.50625
463.22 -55.50655
463.24 -55.50684
463.26 -55.50713
463.28 -55.50742
463.3 -55.50771
463.32 -55.50799
463.34 -55.50827
463.36 -55.50855
463.38 -55.50882
463.4 -55.50909
463.42 -55.50935
463.44 -55.50961
463.46 -55.50987
463.48 -55.51013
463.5 -55.51038
463.52 -55.51063
463.54 -55.51087
463.56 -55.51111
463.58 -55.51135
463.6 -55.51159
463.62 -55.51182
463.64 -55.51204
463.66 -55.51227
463.68 -55.51249
463.7 -55.51271
463.72 -55.51292
463.74 -55.51313
463.76 -55.51334
463.78 -55.51354
463.8 -55.51375
463.82 -55.51394
463.84 -55.51414
463.86 -55.51433
463.88 -55.51451
463.9 -55.5147
463.92 -55.51488
463.94 -55.51506
463.96 -55.51523
463.98 -55.5154
464 -55.51557
464.02 -55.51573
464.04 -55.51589
464.06 -55.51605
464.08 -55.51621
464.1 -55.51636
464.12 -55.51651
464.14 -55.51665
464.16 -55.51679
464.18 -55.51693
464.2 -55.51706
464.22 -55.5172
464.24 -55.51733
464.26 -55.51745
464.28 -55.51757
464.3 -55.51769
464.32 -55.51781
464.34 -55.51792
464.36 -55.51803
464.38 -55.51814
464.4 -55.51824
464.42 -55.51834
464.44 -55.51844
464.46 -55.51853
464.48 -55.51862
464.5 -55.51871
464.52 -55.51879
464.54 -55.51887
464.56 -55.51895
464.58 -55.51903
464.6 -55.5191
464.62 -55.51917
464.64 -55.51923
464.66 -55.5193
464.68 -55.51936
464.7 -55.51941
464.72 -55.51947
464.74 -55.51952
464.76 -55.51957
464.78 -55.51961
464.8 -55.51966
464.82 -55.5197
464.84 -55.51973
464.86 -55.51977
464.88 -55.5198
464.9 -55.51982
464.92 -55.51985
464.94 -55.51987
464.96 -55.51989
464.98 -55.51991
465 -55.51992
465.02 -55.51993
465.04 -55.51994
465.06 -55.51995
465.08 -55.51995
465.1 -55.51995
465.12 -55.51995
465.14 -55.51994
465.16 -55.51993
465.18 -55.51992
465.2 -55.51991
465.22 -55.51989
465.24 -55.51987
465.26 -55.51985
465.28 -55.51983
465.3 -55.5198
465.32 -55.51977
465.34 -55.51974
465.36 -55.5197
465.38 -55.51967
465.4 -55.51963
465.42 -55.51958
465.44 -55.51954
465.46 -55.51949
465.48 -55.51944
465.5 -55.51939
465.52 -55.51934
465.54 -55.51928
465.56 -55.51922
465.58 -55.51916
465.6 -55.51909
465.62 -55.51903
465.64 -55.51896
465.66 -55.51889
465.68 -55.51882
465.7 -55.51874
465.72 -55.51866
465.74 -55.51858
465.76 -55.5185
465.78 -55.51841
465.8 -55.51833
465.82 -55.51824
465.84 -55.51815
465.86 -55.51805
465.88 -55.51796
465.9 -55.51786
465.92 -55.51776
465.94 -55.51766
465.96 -55.51755
465.98 -55.51745
466 -55.51734
466.02 -55.51723
466.04 -55.51712
466.06 -55.517
466.08 -55.51689
466.1 -55.51677
466.12 -55.51665
466.14 -55.51652
466.16 -55.5164
466.18 -55.51627
466.2 -55.51615
466.22 -55.51602
466.24 -55.51589
466.26 -55.51575
466.28 -55.51562
466.3 -55.51548
466.32 -55.51534
466.34 -55.5152
466.36 -55.51506
466.38 -55.51491
466.4 -55.51477
466.42 -55.51462
466.44 -55.51447
466.46 -55.51432
466.48 -55.51417
466.5 -55.51401
466.52 -55.51386
466.54 -55.5137
466.56 -55.51354
466.58 -55.51338
466.6 -55.51322
466.62 -55.51306
466.64 -55.51289
466.66 -55.51273
466.68 -55.51256
466.7 -55.51239
466.72 -55.51222
466.74 -55.51205
466.76 -55.51187
466.78 -55.5117
466.8 -55.51152
466.82 -55.51135
466.84 -55.51117
466.86 -55.51099
466.88 -55.51081
466.9 -55.51062
466.92 -55.51044
466.94 -55.51026
466.96 -55.51007
466.98 -55.50988
467 -55.50969
467.02 -55.5095
467.04 -55.50931
467.06 -55.50912
467.08 -55.50893
467.1 -55.50874
467.12 -55.50854
467.14 -55.50834
467.16 -55.50815
467.18 -55.50795
467.2 -55.50775
467.22 -55.50755
467.24 -55.50735
467.26 -55.50715
467.28 -55.50695
467.3 -55.50674
467.32 -55.50654
467.34 -55.50633
467.36 -55.50613
467.38 -55.50592
467.4 -55.50571
467.42 -55.5055
467.44 -55.50529
467.46 -55.50508
467.48 -55.50487
467.5 -55.50466
467.52 -55.50445
467.54 -55.50424
467.56 -55.50402
467.58 -55.50381
467.6 -55.5036
467.62 -55.50338
467.64 -55.50317
467.66 -55.50295
467.68 -55.50273
467.7 -55.50252
467.72 -55.5023
467.74 -55.50208
467.76 -55.50186
467.78 -55.50164
467.8 -55.50142
467.82 -55.5012
467.84 -55.50098
467.86 -55.50076
467.88 -55.50054
467.9 -55.50032
467.92 -55.5001
467.94 -55.49988
467.96 -55.49966
467.98 -55.49943
468 -55.49921
468.02 -55.49899
468.04 -55.49876
468.06 -55.49854
468.08 -55.49832
468.1 -55.49809
468.12 -55.49787
468.14 -55.49765
468.16 -55.49742
468.18 -55.4972
468.2 -55.49698
468.22 -55.49675
468.24 -55.49653
468.26 -55.4963
468.28 -55.49608
468.3 -55.49586
468.32 -55.49563
468.34 -55.49541
468.36 -55.49518
468.38 -55.49496
468.4 -55.49474
468.42 -55.49451
468.44 -55.49429
468.46 -55.49407
468.48 -55.49384
468.5 -55.49362
468.52 -55.4934
468.54 -55.49318
468.56 -55.49296
468.58 -55.49273
468.6 -55.49251
468.62 -55.49229
468.64 -55.49207
468.66 -55.49185
468.68 -55.49163
468.7 -55.49141
468.72 -55.49119
468.74 -55.49097
468.76 -55.49075
468.78 -55.49054
468.8 -55.49032
468.82 -55.4901
468.84 -55.48988
468.86 -55.48967
468.88 -55.48945
468.9 -55.48924
468.92 -55.48902
468.94 -55.48881
468.96 -55.4886
468.98 -55.48838
469 -55.48817
469.02 -55.48796
469.04 -55.48775
469.06 -55.48754
469.08 -55.48733
469.1 -55.48712
469.12 -55.48691
469.14 -55.4867
469.16 -55.4865
469.18 -55.48629
469.2 -55.48609
469.22 -55.48588
469.24 -55.48568
469.26 -55.48548
469.28 -55.48527
469.3 -55.48507
469.32 -55.48487
469.34 -55.48467
469.36 -55.48447
469.38 -55.48428
469.4 -55.48408
469.42 -55.48388
469.44 -55.48369
469.46 -55.48349
469.48 -55.4833
469.5 -55.48311
469.52 -55.48292
469.54 -55.48273
469.56 -55.48254
469.58 -55.48235
469.6 -55.48216
469.62 -55.48198
469.64 -55.48179
469.66 -55.48161
469.68 -55.48143
469.7 -55.48125
469.72 -55.48107
469.74 -55.48089
469.76 -55.48071
469.78 -55.48053
469.8 -55.48036
469.82 -55.48018
469.84 -55.48001
469.86 -55.47984
469.88 -55.47966
469.9 -55.47949
469.92 -55.47933
469.94 -55.47916
469.96 -55.47899
469.98 -55.47883
470 -55.47866
470.02 -55.4785
470.04 -55.47834
470.06 -55.47818
470.08 -55.47802
470.1 -55.47787
470.12 -55.47771
470.14 -55.47756
470.16 -55.47741
470.18 -55.47725
470.2 -55.4771
470.22 -55.47696
470.24 -55.47681
470.26 -55.47666
470.28 -55.47652
470.3 -55.47638
470.32 -55.47624
470.34 -55.4761
470.36 -55.47596
470.38 -55.47582
470.4 -55.47569
470.42 -55.47555
470.44 -55.47542
470.46 -55.47529
470.48 -55.47516
470.5 -55.47503
470.52 -55.47491
470.54 -55.47478
470.56 -55.47466
470.58 -55.47454
470.6 -55.47442
470.62 -55.4743
470.64 -55.47418
470.66 -55.47407
470.68 -55.47396
470.7 -55.47384
470.72 -55.47374
470.74 -55.47363
470.76 -55.47352
470.78 -55.47342
470.8 -55.47331
470.82 -55.47321
470.84 -55.47311
470.86 -55.47301
470.88 -55.47292
470.9 -55.47282
470.92 -55.47273
470.94 -55.47264
470.96 -55.47255
470.98 -55.47246
471 -55.47237
471.02 -55.47229
471.04 -55.47221
471.06 -55.47213
471.08 -55.47205
471.1 -55.47197
471.12 -55.4719
471.14 -55.47182
471.16 -55.47175
471.18 -55.47168
471.2 -55.47161
471.22 -55.47155
471.24 -55.47148
471.26 -55.47142
471.28 -55.47136
471.3 -55.4713
471.32 -55.47124
471.34 -55.47119
471.36 -55.47113
471.38 -55.47108
471.4 -55.47103
471.42 -55.47099
471.44 -55.47094
471.46 -55.4709
471.48 -55.47085
471.5 -55.47081
471.52 -55.47077
471.54 -55.47074
471.56 -55.4707
471.58 -55.47067
471.6 -55.47064
471.62 -55.47061
471.64 -55.47058
471.66 -55.47056
471.68 -55.47054
471.7 -55.47052
471.72 -55.4705
471.74 -55.47048
471.76 -55.47046
471.78 -55.47045
471.8 -55.47044
471.82 -55.47043
471.84 -55.47042
471.86 -55.47042
471.88 -55.47041
471.9 -55.47041
471.92 -55.47041
471.94 -55.47041
471.96 -55.47042
471.98 -55.47042
472 -55.47043
472.02 -55.47044
472.04 -55.47045
472.06 -55.47047
472.08 -55.47048
472.1 -55.4705
472.12 -55.47052
472.14 -55.47054
472.16 -55.47057
472.18 -55.47059
472.2 -55.47062
472.22 -55.47065
472.24 -55.47068
472.26 -55.47072
472.28 -55.47075
472.3 -55.47079
472.32 -55.47083
472.34 -55.47087
472.36 -55.47091
472.38 -55.47096
472.4 -55.47101
472.42 -55.47106
472.44 -55.47111
472.46 -55.47116
472.48 -55.47122
472.5 -55.47127
472.52 -55.47133
472.54 -55.47139
472.56 -55.47146
472.58 -55.47152
472.6 -55.47159
472.62 -55.47166
472.64 -55.47173
472.66 -55.4718
472.68 -55.47188
472.7 -55.47196
472.72 -55.47203
472.74 -55.47211
472.76 -55.4722
472.78 -55.47228
472.8 -55.47237
472.82 -55.47246
472.84 -55.47255
472.86 -55.47264
472.88 -55.47274
472.9 -55.47283
472.92 -55.47293
472.94 -55.47303
472.96 -55.47313
472.98 -55.47324
473 -55.47334
473.02 -55.47345
473.04 -55.47356
473.06 -55.47367
473.08 -55.47378
473.1 -55.4739
473.12 -55.47402
473.14 -55.47414
473.16 -55.47426
473.18 -55.47438
473.2 -55.47451
473.22 -55.47463
473.24 -55.47476
473.26 -55.47489
473.28 -55.47502
473.3 -55.47516
473.32 -55.47529
473.34 -55.47543
473.36 -55.47557
473.38 -55.47571
473.4 -55.47586
473.42 -55.476
473.44 -55.47615
473.46 -55.4763
473.48 -55.47645
473.5 -55.4766
473.52 -55.47676
473.54 -55.47691
473.56 -55.47707
473.58 -55.47723
473.6 -55.47739
473.62 -55.47755
473.64 -55.47772
473.66 -55.47789
473.68 -55.47805
473.7 -55.47822
473.72 -55.4784
473.74 -55.47857
473.76 -55.47875
473.78 -55.47892
473.8 -55.4791
473.82 -55.47928
473.84 -55.47946
473.86 -55.47965
473.88 -55.47983
473.9 -55.48002
473.92 -55.48021
473.94 -55.4804
473.96 -55.48059
473.98 -55.48079
474 -55.48098
474.02 -55.48118
474.04 -55.48138
474.06 -55.48158
474.08 -55.48178
474.1 -55.48199
474.12 -55.48219
474.14 -55.4824
474.16 -55.48261
474.18 -55.48282
474.2 -55.48303
474.22 -55.48324
474.24 -55.48346
474.26 -55.48367
474.28 -55.48389
474.3 -55.48411
474.32 -55.48433
474.34 -55.48455
474.36 -55.48478
474.38 -55.485
474.4 -55.48523
474.42 -55.48546
474.44 -55.48569
474.46 -55.48592
474.48 -55.48615
474.5 -55.48638
474.52 -55.48662
474.54 -55.48686
474.56 -55.4871
474.58 -55.48734
474.6 -55.48758
474.62 -55.48782
474.64 -55.48806
474.66 -55.48831
474.68 -55.48856
474.7 -55.4888
474.72 -55.48905
474.74 -55.4893
474.76 -55.48956
474.78 -55.48981
474.8 -55.49006
474.82 -55.49032
474.84 -55.49058
474.86 -55.49084
474.88 -55.49109
474.9 -55.49136
474.92 -55.49162
474.94 -55.49188
474.96 -55.49215
474.98 -55.49241
475 -55.49268
475.02 -55.49295
475.04 -55.49322
475.06 -55.49349
475.08 -55.49376
475.1 -55.49403
475.12 -55.49431
475.14 -55.49458
475.16 -55.49486
475.18 -55.49514
475.2 -55.49541
475.22 -55.49569
475.24 -55.49597
475.26 -55.49626
475.28 -55.49654
475.3 -55.49682
475.32 -55.49711
475.34 -55.49739
475.36 -55.49768
475.38 -55.49797
475.4 -55.49826
475.42 -55.49855
475.44 -55.49884
475.46 -55.49913
475.48 -55.49942
475.5 -55.49972
475.52 -55.50001
475.54 -55.50031
475.56 -55.5006
475.58 -55.5009
475.6 -55.5012
475.62 -55.5015
475.64 -55.5018
475.66 -55.5021
475.68 -55.5024
475.7 -55.5027
475.72 -55.50301
475.74 -55.50331
475.76 -55.50362
475.78 -55.50392
475.8 -55.50423
475.82 -55.50454
475.84 -55.50484
475.86 -55.50515
475.88 -55.50546
475.9 -55.50577
475.92 -55.50608
475.94 -55.5064
475.96 -55.50671
475.98 -55.50702
476 -55.50734
476.02 -55.50765
476.04 -55.50796
476.06 -55.50828
476.08 -55.5086
476.1 -55.50891
476.12 -55.50923
476.14 -55.50955
476.16 -55.50987
476.18 -55.51019
476.2 -55.51051
476.22 -55.51083
476.24 -55.51115
476.26 -55.51147
476.28 -55.51179
476.3 -55.51211
476.32 -55.51243
476.34 -55.51276
476.36 -55.51308
476.38 -55.51341
476.4 -55.51373
476.42 -55.51405
476.44 -55.51438
476.46 -55.51471
476.48 -55.51503
476.5 -55.51536
476.52 -55.51569
476.54 -55.51601
476.56 -55.51634
476.58 -55.51667
476.6 -55.517
476.62 -55.51733
476.64 -55.51765
476.66 -55.51798
476.68 -55.51831
476.7 -55.51864
476.72 -55.51897
476.74 -55.5193
476.76 -55.51963
476.78 -55.51996
476.8 -55.52029
476.82 -55.52062
476.84 -55.52096
476.86 -55.52129
476.88 -55.52162
476.9 -55.52195
476.92 -55.52228
476.94 -55.52261
476.96 -55.52295
476.98 -55.52328
477 -55.52361
477.02 -55.52394
477.04 -55.52428
477.06 -55.52461
477.08 -55.52494
477.1 -55.52527
477.12 -55.52561
477.14 -55.52594
477.16 -55.52627
477.18 -55.5266
477.2 -55.52694
477.22 -55.52727
477.24 -55.5276
477.26 -55.52793
477.28 -55.52827
477.3 -55.5286
477.32 -55.52893
477.34 -55.52926
477.36 -55.5296
477.38 -55.52993
477.4 -55.53026
477.42 -55.53059
477.44 -55.53092
477.46 -55.53126
477.48 -55.53159
477.5 -55.53192
477.52 -55.53225
477.54 -55.53258
477.56 -55.53291
477.58 -55.53324
477.6 -55.53357
477.62 -55.5339
477.64 -55.53423
477.66 -55.53456
477.68 -55.53489
477.7 -55.53522
477.72 -55.53555
477.74 -55.53588
477.76 -55.5362
477.78 -55.53653
477.8 -55.53686
477.82 -55.53719
477.84 -55.53751
477.86 -55.53784
477.88 -55.53816
477.9 -55.53849
477.92 -55.53882
477.94 -55.53914
477.96 -55.53946
477.98 -55.53979
478 -55.54011
478.02 -55.54044
478.04 -55.54076
478.06 -55.54108
478.08 -55.5414
478.1 -55.54172
478.12 -55.54205
478.14 -55.54237
478.16 -55.54269
478.18 -55.54301
478.2 -55.54332
478.22 -55.54364
478.24 -55.54396
478.26 -55.54428
478.28 -55.5446
478.3 -55.54491
478.32 -55.54523
478.34 -55.54554
478.36 -55.54586
478.38 -55.54617
478.4 -55.54648
478.42 -55.5468
478.44 -55.54711
478.46 -55.54742
478.48 -55.54773
478.5 -55.54804
478.52 -55.54835
478.54 -55.54866
478.56 -55.54897
478.58 -55.54928
478.6 -55.54958
478.62 -55.54989
478.64 -55.5502
478.66 -55.5505
478.68 -55.5508
478.7 -55.55111
478.72 -55.55141
478.74 -55.55171
478.76 -55.55201
478.78 -55.55232
478.8 -55.55261
478.82 -55.55291
478.84 -55.55321
478.86 -55.55351
478.88 -55.55381
478.9 -55.5541
478.92 -55.5544
478.94 -55.55469
478.96 -55.55499
478.98 -55.55528
479 -55.55557
479.02 -55.55586
479.04 -55.55615
479.06 -55.55644
479.08 -55.55673
479.1 -55.55702
479.12 -55.5573
479.14 -55.55759
479.16 -55.55787
479.18 -55.55816
479.2 -55.55844
479.22 -55.55872
479.24 -55.55901
479.26 -55.55929
479.28 -55.55957
479.3 -55.55984
479.32 -55.56012
479.34 -55.5604
479.36 -55.56067
479.38 -55.56095
479.4 -55.56122
479.42 -55.5615
479.44 -55.56177
479.46 -55.56204
479.48 -55.56231
479.5 -55.56258
479.52 -55.56285
479.54 -55.56311
479.56 -55.56338
479.58 -55.56365
479.6 -55.56391
479.62 -55.56417
479.64 -55.56444
479.66 -55.5647
479.68 -55.56496
479.7 -55.56522
479.72 -55.56547
479.74 -55.56573
479.76 -55.56599
479.78 -55.56624
479.8 -55.5665
479.82 -55.56675
479.84 -55.567
479.86 -55.56725
479.88 -55.5675
479.9 -55.56775
479.92 -55.568
479.94 -55.56824
479.96 -55.56849
479.98 -55.56873
480 -55.56898
480.02 -55.56922
480.04 -55.56946
480.06 -55.5697
480.08 -55.56994
480.1 -55.57018
480.12 -55.57041
480.14 -55.57065
480.16 -55.57088
480.18 -55.57112
480.2 -55.57135
480.22 -55.57158
480.24 -55.57181
480.26 -55.57204
480.28 -55.57226
480.3 -55.57249
480.32 -55.57272
480.34 -55.57294
480.36 -55.57316
480.38 -55.57339
480.4 -55.57361
480.42 -55.57383
480.44 -55.57404
480.46 -55.57426
480.48 -55.57448
480.5 -55.57469
480.52 -55.57491
480.54 -55.57512
480.56 -55.57533
480.58 -55.57554
480.6 -55.57575
480.62 -55.57596
480.64 -55.57616
480.66 -55.57637
480.68 -55.57657
480.7 -55.57678
480.72 -55.57698
480.74 -55.57718
480.76 -55.57738
480.78 -55.57758
480.8 -55.57778
480.82 -55.57797
480.84 -55.57817
480.86 -55.57836
480.88 -55.57855
480.9 -55.57874
480.92 -55.57893
480.94 -55.57912
480.96 -55.57931
480.98 -55.5795
481 -55.57968
481.02 -55.57987
481.04 -55.58005
481.06 -55.58023
481.08 -55.58041
481.1 -55.58059
481.12 -55.58077
481.14 -55.58095
481.16 -55.58112
481.18 -55.5813
481.2 -55.58147
481.22 -55.58164
481.24 -55.58181
481.26 -55.58198
481.28 -55.58215
481.3 -55.58232
481.32 -55.58249
481.34 -55.58265
481.36 -55.58282
481.38 -55.58298
481.4 -55.58314
481.42 -55.5833
481.44 -55.58346
481.46 -55.58362
481.48 -55.58377
481.5 -55.58393
481.52 -55.58408
481.54 -55.58424
481.56 -55.58439
481.58 -55.58454
481.6 -55.58469
481.62 -55.58484
481.64 -55.58498
481.66 -55.58513
481.68 -55.58527
481.7 -55.58542
481.72 -55.58556
481.74 -55.5857
481.76 -55.58584
481.78 -55.58598
481.8 -55.58612
481.82 -55.58625
481.84 -55.58639
481.86 -55.58652
481.88 -55.58666
481.9 -55.58679
481.92 -55.58692
481.94 -55.58705
481.96 -55.58718
481.98 -55.58731
482 -55.58743
482.02 -55.58756
482.04 -55.58768
482.06 -55.5878
482.08 -55.58792
482.1 -55.58805
482.12 -55.58816
482.14 -55.58828
482.16 -55.5884
482.18 -55.58852
482.2 -55.58863
482.22 -55.58874
482.24 -55.58886
482.26 -55.58897
482.28 -55.58908
482.3 -55.58919
482.32 -55.5893
482.34 -55.5894
482.36 -55.58951
482.38 -55.58961
482.4 -55.58972
482.42 -55.58982
482.44 -55.58992
482.46 -55.59002
482.48 -55.59012
482.5 -55.59022
482.52 -55.59032
482.54 -55.59041
482.56 -55.59051
482.58 -55.5906
482.6 -55.59069
482.62 -55.59079
482.64 -55.59088
482.66 -55.59097
482.68 -55.59106
482.7 -55.59114
482.72 -55.59123
482.74 -55.59132
482.76 -55.5914
482.78 -55.59148
482.8 -55.59157
482.82 -55.59165
482.84 -55.59173
482.86 -55.59181
482.88 -55.59189
482.9 -55.59196
482.92 -55.59204
482.94 -55.59211
482.96 -55.59219
482.98 -55.59226
483 -55.59234
483.02 -55.59241
483.04 -55.59248
483.06 -55.59255
483.08 -55.59262
483.1 -55.59268
483.12 -55.59275
483.14 -55.59282
483.16 -55.59288
483.18 -55.59294
483.2 -55.59301
483.22 -55.59307
483.24 -55.59313
483.26 -55.59319
483.28 -55.59325
483.3 -55.59331
483.32 -55.59337
483.34 -55.59342
483.36 -55.59348
483.38 -55.59353
483.4 -55.59359
483.42 -55.59364
483.44 -55.59369
483.46 -55.59374
483.48 -55.59379
483.5 -55.59384
483.52 -55.59389
483.54 -55.59394
483.56 -55.59399
483.58 -55.59403
483.6 -55.59408
483.62 -55.59412
483.64 -55.59417
483.66 -55.59421
483.68 -55.59425
483.7 -55.59429
483.72 -55.59434
483.74 -55.59437
483.76 -55.59441
483.78 -55.59445
483.8 -55.59449
483.82 -55.59453
483.84 -55.59456
483.86 -55.5946
483.88 -55.59463
483.9 -55.59467
483.92 -55.5947
483.94 -55.59473
483.96 -55.59476
483.98 -55.59479
484 -55.59482
484.02 -55.59485
484.04 -55.59488
484.06 -55.59491
484.08 -55.59494
484.1 -55.59496
484.12 -55.59499
484.14 -55.59501
484.16 -55.59504
484.18 -55.59506
484.2 -55.59508
484.22 -55.59511
484.24 -55.59513
484.26 -55.59515
484.28 -55.59517
484.3 -55.59519
484.32 -55.59521
484.34 -55.59523
484.36 -55.59525
484.38 -55.59526
484.4 -55.59528
484.42 -55.5953
484.44 -55.59531
484.46 -55.59533
484.48 -55.59534
484.5 -55.59536
484.52 -55.59537
484.54 -55.59538
484.56 -55.5954
484.58 -55.59541
484.6 -55.59542
484.62 -55.59543
484.64 -55.59544
484.66 -55.59545
484.68 -55.59546
484.7 -55.59547
484.72 -55.59548
484.74 -55.59549
484.76 -55.59549
484.78 -55.5955
484.8 -55.59551
484.82 -55.59551
484.84 -55.59552
484.86 -55.59552
484.88 -55.59553
484.9 -55.59553
484.92 -55.59553
484.94 -55.59554
484.96 -55.59554
484.98 -55.59554
485 -55.59555
485.02 -55.59555
485.04 -55.59555
485.06 -55.59555
485.08 -55.59555
485.1 -55.59555
485.12 -55.59555
485.14 -55.59555
485.16 -55.59555
485.18 -55.59555
485.2 -55.59555
485.22 -55.59554
485.24 -55.59554
485.26 -55.59554
485.28 -55.59554
485.3 -55.59553
485.32 -55.59553
485.34 -55.59553
485.36 -55.59552
485.38 -55.59552
485.4 -55.59551
485.42 -55.59551
485.44 -55.5955
485.46 -55.5955
485.48 -55.59549
485.5 -55.59549
485.52 -55.59548
485.54 -55.59548
485.56 -55.59547
485.58 -55.59546
485.6 -55.59546
485.62 -55.59545
485.64 -55.59544
485.66 -55.59543
485.68 -55.59543
485.7 -55.59542
485.72 -55.59541
485.74 -55.5954
485.76 -55.59539
485.78 -55.59539
485.8 -55.59538
485.82 -55.59537
485.84 -55.59536
485.86 -55.59535
485.88 -55.59534
485.9 -55.59533
485.92 -55.59532
485.94 -55.59531
485.96 -55.5953
485.98 -55.59529
486 -55.59528
486.02 -55.59527
486.04 -55.59526
486.06 -55.59525
486.08 -55.59524
486.1 -55.59523
486.12 -55.59522
486.14 -55.59521
486.16 -55.5952
486.18 -55.59519
486.2 -55.59518
486.22 -55.59517
486.24 -55.59516
486.26 -55.59515
486.28 -55.59514
486.3 -55.59513
486.32 -55.59512
486.34 -55.59511
486.36 -55.5951
486.38 -55.59509
486.4 -55.59508
486.42 -55.59507
486.44 -55.59506
486.46 -55.59505
486.48 -55.59505
486.5 -55.59504
486.52 -55.59503
486.54 -55.59502
486.56 -55.59501
486.58 -55.595
486.6 -55.59499
486.62 -55.59498
486.64 -55.59497
486.66 -55.59496
486.68 -55.59495
486.7 -55.59494
486.72 -55.59494
486.74 -55.59493
486.76 -55.59492
486.78 -55.59491
486.8 -55.5949
486.82 -55.5949
486.84 -55.59489
486.86 -55.59488
486.88 -55.59487
486.9 -55.59487
486.92 -55.59486
486.94 -55.59485
486.96 -55.59485
486.98 -55.59484
487 -55.59484
487.02 -55.59483
487.04 -55.59483
487.06 -55.59482
487.08 -55.59482
487.1 -55.59481
487.12 -55.59481
487.14 -55.5948
487.16 -55.5948
487.18 -55.59479
487.2 -55.59479
487.22 -55.59479
487.24 -55.59479
487.26 -55.59478
487.28 -55.59478
487.3 -55.59478
487.32 -55.59478
487.34 -55.59478
487.36 -55.59477
487.38 -55.59477
487.4 -55.59477
487.42 -55.59477
487.44 -55.59477
487.46 -55.59477
487.48 -55.59477
487.5 -55.59478
487.52 -55.59478
487.54 -55.59478
487.56 -55.59478
487.58 -55.59478
487.6 -55.59479
487.62 -55.59479
487.64 -55.59479
487.66 -55.5948
487.68 -55.5948
487.7 -55.59481
487.72 -55.59481
487.74 -55.59482
487.76 -55.59482
487.78 -55.59483
487.8 -55.59484
487.82 -55.59485
487.84 -55.59485
487.86 -55.59486
487.88 -55.59487
487.9 -55.59488
487.92 -55.59489
487.94 -55.5949
487.96 -55.59491
487.98 -55.59492
488 -55.59493
488.02 -55.59494
488.04 -55.59495
488.06 -55.59497
488.08 -55.59498
488.1 -55.59499
488.12 -55.59501
488.14 -55.59502
488.16 -55.59504
488.18 -55.59505
488.2 -55.59507
488.22 -55.59509
488.24 -55.5951
488.26 -55.59512
488.28 -55.59514
488.3 -55.59516
488.32 -55.59518
488.34 -55.5952
488.36 -55.59522
488.38 -55.59524
488.4 -55.59526
488.42 -55.59528
488.44 -55.5953
488.46 -55.59532
488.48 -55.59535
488.5 -55.59537
488.52 -55.5954
488.54 -55.59542
488.56 -55.59545
488.58 -55.59547
488.6 -55.5955
488.62 -55.59553
488.64 -55.59555
488.66 -55.59558
488.68 -55.59561
488.7 -55.59564
488.72 -55.59567
488.74 -55.5957
488.76 -55.59573
488.78 -55.59576
488.8 -55.59579
488.82 -55.59583
488.84 -55.59586
488.86 -55.59589
488.88 -55.59593
488.9 -55.59596
488.92 -55.596
488.94 -55.59604
488.96 -55.59607
488.98 -55.59611
489 -55.59615
489.02 -55.59619
489.04 -55.59623
489.06 -55.59627
489.08 -55.59631
489.1 -55.59635
489.12 -55.59639
489.14 -55.59643
489.16 -55.59648
489.18 -55.59652
489.2 -55.59657
489.22 -55.59661
489.24 -55.59666
489.26 -55.5967
489.28 -55.59675
489.3 -55.5968
489.32 -55.59685
489.34 -55.5969
489.36 -55.59694
489.38 -55.597
489.4 -55.59705
489.42 -55.5971
489.44 -55.59715
489.46 -55.5972
489.48 -55.59726
489.5 -55.59731
489.52 -55.59736
489.54 -55.59742
489.56 -55.59748
489.58 -55.59753
489.6 -55.59759
489.62 -55.59765
489.64 -55.59771
489.66 -55.59777
489.68 -55.59783
489.7 -55.59789
489.72 -55.59795
489.74 -55.59801
489.76 -55.59807
489.78 -55.59814
489.8 -55.5982
489.82 -55.59827
489.84 -55.59833
489.86 -55.5984
489.88 -55.59846
489.9 -55.59853
489.92 -55.5986
489.94 -55.59867
489.96 -55.59874
489.98 -55.59881
490 -55.59888
490.02 -55.59895
490.04 -55.59902
490.06 -55.5991
490.08 -55.59917
490.1 -55.59924
490.12 -55.59932
490.14 -55.59939
490.16 -55.59947
490.18 -55.59955
490.2 -55.59962
490.22 -55.5997
490.24 -55.59978
490.26 -55.59986
490.28 -55.59994
490.3 -55.60002
490.32 -55.6001
490.34 -55.60019
490.36 -55.60027
490.38 -55.60035
490.4 -55.60044
490.42 -55.60052
490.44 -55.60061
490.46 -55.6007
490.48 -55.60078
490.5 -55.60087
490.52 -55.60096
490.54 -55.60105
490.56 -55.60114
490.58 -55.60123
490.6 -55.60132
490.62 -55.60141
490.64 -55.6015
490.66 -55.6016
490.68 -55.60169
490.7 -55.60179
490.72 -55.60188
490.74 -55.60198
490.76 -55.60207
490.78 -55.60217
490.8 -55.60227
490.82 -55.60237
490.84 -55.60247
490.86 -55.60257
490.88 -55.60267
490.9 -55.60277
490.92 -55.60287
490.94 -55.60297
490.96 -55.60308
490.98 -55.60318
491 -55.60329
491.02 -55.60339
491.04 -55.6035
491.06 -55.6036
491.08 -55.60371
491.1 -55.60382
491.12 -55.60393
491.14 -55.60404
491.16 -55.60415
491.18 -55.60426
491.2 -55.60437
491.22 -55.60448
491.24 -55.60459
491.26 -55.6047
491.28 -55.60482
491.3 -55.60493
491.32 -55.60505
491.34 -55.60516
491.36 -55.60528
491.38 -55.6054
491.4 -55.60551
491.42 -55.60563
491.44 -55.60575
491.46 -55.60587
491.48 -55.60599
491.5 -55.60611
491.52 -55.60623
491.54 -55.60635
491.56 -55.60648
491.58 -55.6066
491.6 -55.60672
491.62 -55.60685
491.64 -55.60697
491.66 -55.6071
491.68 -55.60722
491.7 -55.60735
491.72 -55.60748
491.74 -55.60761
491.76 -55.60773
491.78 -55.60786
491.8 -55.60799
491.82 -55.60812
491.84 -55.60825
491.86 -55.60838
491.88 -55.60852
491.9 -55.60865
491.92 -55.60878
491.94 -55.60892
491.96 -55.60905
491.98 -55.60919
492 -55.60932
492.02 -55.60946
492.04 -55.60959
492.06 -55.60973
492.08 -55.60987
492.1 -55.61001
492.12 -55.61015
492.14 -55.61028
492.16 -55.61042
492.18 -55.61056
492.2 -55.61071
492.22 -55.61085
492.24 -55.61099
492.26 -55.61113
492.28 -55.61127
492.3 -55.61142
492.32 -55.61156
492.34 -55.61171
492.36 -55.61185
492.38 -55.612
492.4 -55.61214
492.42 -55.61229
492.44 -55.61244
492.46 -55.61259
492.48 -55.61273
492.5 -55.61288
492.52 -55.61303
492.54 -55.61318
492.56 -55.61333
492.58 -55.61348
492.6 -55.61363
492.62 -55.61378
492.64 -55.61394
492.66 -55.61409
492.68 -55.61424
492.7 -55.6144
492.72 -55.61455
492.74 -55.6147
492.76 -55.61486
492.78 -55.61501
492.8 -55.61517
492.82 -55.61533
492.84 -55.61548
492.86 -55.61564
492.88 -55.6158
492.9 -55.61595
492.92 -55.61611
492.94 -55.61627
492.96 -55.61643
492.98 -55.61659
493 -55.61675
493.02 -55.61691
493.04 -55.61707
493.06 -55.61723
493.08 -55.61739
493.1 -55.61756
493.12 -55.61772
493.14 -55.61788
493.16 -55.61804
493.18 -55.61821
493.2 -55.61837
493.22 -55.61854
493.24 -55.6187
493.26 -55.61887
493.28 -55.61903
493.3 -55.6192
493.32 -55.61936
493.34 -55.61953
493.36 -55.6197
493.38 -55.61986
493.4 -55.62003
493.42 -55.6202
493.44 -55.62037
493.46 -55.62054
493.48 -55.62071
493.5 -55.62087
493.52 -55.62104
493.54 -55.62121
493.56 -55.62138
493.58 -55.62155
493.6 -55.62173
493.62 -55.6219
493.64 -55.62207
493.66 -55.62224
493.68 -55.62241
493.7 -55.62258
493.72 -55.62276
493.74 -55.62293
493.76 -55.6231
493.78 -55.62328
493.8 -55.62345
493.82 -55.62362
493.84 -55.6238
493.86 -55.62397
493.88 -55.62415
493.9 -55.62432
493.92 -55.6245
493.94 -55.62467
493.96 -55.62485
493.98 -55.62502
494 -55.6252
494.02 -55.62538
494.04 -55.62555
494.06 -55.62573
494.08 -55.62591
494.1 -55.62608
494.12 -55.62626
494.14 -55.62644
494.16 -55.62662
494.18 -55.62679
494.2 -55.62697
494.22 -55.62715
494.24 -55.62733
494.26 -55.62751
494.28 -55.62769
494.3 -55.62787
494.32 -55.62804
494.34 -55.62822
494.36 -55.6284
494.38 -55.62858
494.4 -55.62876
494.42 -55.62894
494.44 -55.62912
494.46 -55.6293
494.48 -55.62948
494.5 -55.62966
494.52 -55.62985
494.54 -55.63003
494.56 -55.63021
494.58 -55.63039
494.6 -55.63057
494.62 -55.63075
494.64 -55.63093
494.66 -55.63111
494.68 -55.6313
494.7 -55.63148
494.72 -55.63166
494.74 -55.63184
494.76 -55.63202
494.78 -55.6322
494.8 -55.63239
494.82 -55.63257
494.84 -55.63275
494.86 -55.63293
494.88 -55.63312
494.9 -55.6333
494.92 -55.63348
494.94 -55.63366
494.96 -55.63385
494.98 -55.63403
495 -55.63421
495.02 -55.63439
495.04 -55.63458
495.06 -55.63476
495.08 -55.63494
495.1 -55.63513
495.12 -55.63531
495.14 -55.63549
495.16 -55.63567
495.18 -55.63586
495.2 -55.63604
495.22 -55.63622
495.24 -55.63641
495.26 -55.63659
495.28 -55.63677
495.3 -55.63695
495.32 -55.63714
495.34 -55.63732
495.36 -55.6375
495.38 -55.63768
495.4 -55.63787
495.42 -55.63805
495.44 -55.63823
495.46 -55.63842
495.48 -55.6386
495.5 -55.63878
495.52 -55.63896
495.54 -55.63914
495.56 -55.63933
495.58 -55.63951
495.6 -55.63969
495.62 -55.63987
495.64 -55.64006
495.66 -55.64024
495.68 -55.64042
495.7 -55.6406
495.72 -55.64078
495.74 -55.64096
495.76 -55.64115
495.78 -55.64133
495.8 -55.64151
495.82 -55.64169
495.84 -55.64187
495.86 -55.64205
495.88 -55.64223
495.9 -55.64241
495.92 -55.64259
495.94 -55.64277
495.96 -55.64295
495.98 -55.64313
496 -55.64331
496.02 -55.64349
496.04 -55.64367
496.06 -55.64385
496.08 -55.64403
496.1 -55.64421
496.12 -55.64439
496.14 -55.64457
496.16 -55.64475
496.18 -55.64493
496.2 -55.64511
496.22 -55.64528
496.24 -55.64546
496.26 -55.64564
496.28 -55.64582
496.3 -55.646
496.32 -55.64617
496.34 -55.64635
496.36 -55.64653
496.38 -55.6467
496.4 -55.64688
496.42 -55.64706
496.44 -55.64723
496.46 -55.64741
496.48 -55.64759
496.5 -55.64776
496.52 -55.64794
496.54 -55.64811
496.56 -55.64829
496.58 -55.64846
496.6 -55.64864
496.62 -55.64881
496.64 -55.64898
496.66 -55.64916
496.68 -55.64933
496.7 -55.6495
496.72 -55.64968
496.74 -55.64985
496.76 -55.65002
496.78 -55.65019
496.8 -55.65037
496.82 -55.65054
496.84 -55.65071
496.86 -55.65088
496.88 -55.65105
496.9 -55.65122
496.92 -55.65139
496.94 -55.65156
496.96 -55.65173
496.98 -55.6519
497 -55.65207
497.02 -55.65224
497.04 -55.65241
497.06 -55.65258
497.08 -55.65275
497.1 -55.65292
497.12 -55.65308
497.14 -55.65325
497.16 -55.65342
497.18 -55.65358
497.2 -55.65375
497.22 -55.65392
497.24 -55.65408
497.26 -55.65425
497.28 -55.65441
497.3 -55.65458
497.32 -55.65474
497.34 -55.65491
497.36 -55.65507
497.38 -55.65523
497.4 -55.6554
497.42 -55.65556
497.44 -55.65572
497.46 -55.65589
497.48 -55.65605
497.5 -55.65621
497.52 -55.65637
497.54 -55.65653
497.56 -55.65669
497.58 -55.65685
497.6 -55.65701
497.62 -55.65717
497.64 -55.65733
497.66 -55.65749
497.68 -55.65765
497.7 -55.65781
497.72 -55.65797
497.74 -55.65812
497.76 -55.65828
497.78 -55.65844
497.8 -55.65859
497.82 -55.65875
497.84 -55.6589
497.86 -55.65906
497.88 -55.65922
497.9 -55.65937
497.92 -55.65952
497.94 -55.65968
497.96 -55.65983
497.98 -55.65998
498 -55.66014
498.02 -55.66029
498.04 -55.66044
498.06 -55.66059
498.08 -55.66074
498.1 -55.6609
498.12 -55.66105
498.14 -55.6612
498.16 -55.66135
498.18 -55.6615
498.2 -55.66164
498.22 -55.66179
498.24 -55.66194
498.26 -55.66209
498.28 -55.66224
498.3 -55.66238
498.32 -55.66253
498.34 -55.66268
498.36 -55.66282
498.38 -55.66297
498.4 -55.66311
498.42 -55.66326
498.44 -55.6634
498.46 -55.66355
498.48 -55.66369
498.5 -55.66383
498.52 -55.66397
498.54 -55.66412
498.56 -55.66426
498.58 -55.6644
498.6 -55.66454
498.62 -55.66468
498.64 -55.66482
498.66 -55.66496
498.68 -55.6651
498.7 -55.66524
498.72 -55.66538
498.74 -55.66552
498.76 -55.66565
498.78 -55.66579
498.8 -55.66593
498.82 -55.66607
498.84 -55.6662
498.86 -55.66634
498.88 -55.66647
498.9 -55.66661
498.92 -55.66674
498.94 -55.66688
498.96 -55.66701
498.98 -55.66714


==> figures/voltagedata.dat <==
0 -59.337
0.1 -59.596
0.2 -59.596
0.3 -59.749
0.40001 -59.81
0.50001 -59.733
0.60001 -59.733
0.70001 -59.398
0.80001 -59.55
0.90001 -59.657
1 -59.962
1.1 -59.855
1.2 -59.703
1.3 -59.718
1.4 -59.688
1.5 -59.977
1.6 -60.054
1.7 -59.84
1.8 -59.55
1.9 -59.688
2 -60.084
2.1 -60.054
2.2 -59.718
2.3 -59.611
2.4 -59.855
2.5 -60.084
2.6 -59.733
2.7 -59.718
2.8 -59.81
2.9 -60.145
3 -59.565
3.1001 -59.504
3.2001 -59.703
3.3001 -59.855
3.4001 -60.038
3.5001 -59.84
3.6001 -59.794
3.7001 -59.55
3.8001 -59.642
3.9001 -59.977
4.0001 -59.947
4.1001 -59.764
4.2001 -59.611
4.3001 -59.962
4.4001 -59.962
4.5001 -59.81
4.6001 -59.688
4.7001 -59.596
4.8001 -59.703
4.9001 -59.703
5.0001 -59.855
5.1001 -59.947
5.2001 -60.084
5.3001 -60.099
5.4001 -60.145
5.5001 -60.222
5.6001 -60.038
5.7001 -60.115
5.8001 -60.13
5.9001 -60.084
6.0001 -59.993
6.1001 -60.038
6.2001 -59.993
6.3001 -59.901
6.4001 -59.825
6.5001 -59.81
6.6001 -59.749
6.7001 -59.749
6.8001 -59.703
6.9001 -59.764
7.0001 -59.718
7.1001 -59.779
7.2001 -59.901
7.3001 -60.023
7.4001 -60.161
7.5001 -60.161
7.6001 -60.161
7.7001 -60.084
7.8001 -60.13
7.9001 -59.901
8.0001 -59.871
8.1001 -59.932
8.2001 -59.962
8.3001 -60.069
8.4001 -60.191
8.5001 -60.313
8.6001 -60.313
8.7001 -60.283
8.8001 -60.176
8.9001 -59.977
9.0001 -60.069
9.1001 -60.298
9.2002 -60.573
9.3002 -60.496
9.4002 -60.298
9.5002 -60.237
9.6002 -60.099
9.7002 -60.42
9.8002 -60.527
9.9002 -60.481
10 -60.115
10.1 -60.13
10.2 -60.557
10.3 -60.557
10.4 -60.328
10.5 -59.993
10.6 -60.267
10.7 -60.527
10.8 -60.359
10.9 -60.145
11 -60.222
11.1 -60.634
11.2 -60.252
11.3 -60.115
11.4 -60.389
11.5 -60.649
11.6 -60.664
11.7 -60.557
11.8 -60.618
11.9 -60.679
12 -60.664
12.1 -60.45
12.2 -60.222
12.3 -60.496
12.4 -60.618
12.5 -60.435
12.6 -60.206
12.7 -60.359
12.8 -60.664
12.9 -60.634
13 -60.511
13.1 -60.389
13.2 -60.313
13.3 -60.161
13.4 -60.237
13.5 -60.328
13.6 -60.389
13.7 -60.527
13.8 -60.435
13.9 -60.588
14 -60.679
14.1 -60.634
14.2 -60.634
14.3 -60.542
14.4 -60.557
14.5 -60.481
14.6 -60.374
14.7 -60.389
14.8 -60.374
14.9 -60.359
15 -60.161
15.1 -60.237
15.2 -60.267
15.3 -60.328
15.4 -60.389
15.5 -60.557
15.6 -60.71
15.7 -60.679
15.8 -60.832
15.9 -60.786
16 -60.786
16.1 -60.573
16.2 -60.42
16.3 -60.481
16.4 -60.313
16.5 -60.435
16.6 -60.496
16.7 -60.695
16.8 -60.847
16.9 -60.832
17 -60.832
17.1 -60.466
17.2 -60.344
17.3 -60.344
17.4 -60.573
17.5 -60.649
17.6 -60.786
17.7 -60.786
17.8 -60.389
17.9 -60.405
18 -60.557
18.1 -60.801
18.2 -60.862
18.3 -60.557
18.4 -60.405
18.5 -60.389
18.6 -60.634
18.7 -60.771
18.8 -60.435
18.9 -60.283
19 -60.496
19.1 -60.923
19.2 -60.695
19.3 -60.374
19.4 -60.542
19.5 -60.817
19.6 -60.588
19.7 -60.298
19.8 -60.573
19.9 -60.832
20 -60.847
20.1 -60.832
20.2 -60.832
20.3 -60.649
20.4 -60.435
20.5 -60.618
20.6 -60.923
20.7 -60.801
20.8 -60.511
20.9 -60.664
21 -61.015
21.1 -60.832
21.2 -60.725
21.3 -60.588
21.4 -60.588
21.5 -60.71
21.6 -60.923
21.7 -61.061
21.8 -60.984
21.9 -61.061
22 -61.046
22.1 -61.091
22.2 -61.03
22.3 -61.046
22.4 -61.183
22.5 -61.076
22.6 -61.061
22.7 -61.061
22.8 -61.152
22.9 -61.122
23 -61.183
23.1 -61.366
23.2 -61.29
23.3 -61.366
23.4 -61.29
23.5 -61.274
23.6 -61.122
23.7 -61.046
23.8 -61.03
23.9 -60.908
24 -60.893
24.1 -60.878
24.2 -60.984
24.3 -61.03
24.4 -61.091
24.5 -61.274
24.6 -61.229
24.7 -61.29
24.8 -61.229
24.9 -61.091
25 -60.893
25.1 -60.679
25.2 -60.832
25.3 -60.923
25.4 -61.076
25.5 -61.259
25.6 -61.351
25.7 -61.244
25.8 -60.954
25.9 -60.923
26 -60.984
26.1 -61.244
26.2 -61.427
26.3 -61.351
26.4 -61.091
26.5 -60.908
26.6 -61.29
26.7 -61.412
26.8 -61.595
26.9 -61.29
27 -61.046
27.1 -61.259
27.2 -61.58
27.3 -61.641
27.4 -61.122
27.5 -61.198
27.6 -61.519
27.7 -61.61
27.8 -61.152
27.9 -61.244
28 -61.656
28.1 -61.671
28.2 -61.351
28.3 -61.274
28.4 -61.244
28.5 -61.244
28.6 -61.32
28.7 -61.549
28.8 -61.534
28.9 -61.259
29 -61.137
29.1 -61.458
29.2 -61.534
29.3 -61.198
29.4 -61.046
29.5 -61.244
29.6 -61.458
29.7 -61.366
29.8 -61.305
29.9 -61.305
30 -61.107
30.1 -61.046
30.2 -61.061
30.3 -61.015
30.4 -61
30.501 -61.061
30.601 -61.152
30.701 -61.168
30.801 -61.107
30.901 -61.061
31.001 -61.076
31.101 -60.939
31.201 -60.878
31.301 -61.107
31.401 -61.015
31.501 -61.061
31.601 -61.107
31.701 -61.168
31.801 -61.168
31.901 -61.168
32.001 -61.427
32.101 -61.442
32.201 -61.534
32.301 -61.503
32.401 -61.488
32.501 -61.427
32.601 -61.32
32.701 -61.305
32.801 -61.076
32.901 -61.015
33.001 -60.969
33.101 -61.076
33.201 -61.152
33.301 -61.213
33.401 -61.427
33.501 -61.381
33.601 -61.32
33.701 -61.076
33.801 -60.939
33.901 -60.939
34.001 -61.091
34.101 -61.381
34.201 -61.458
34.301 -61.488
34.401 -61.229
34.501 -61
34.601 -61.183
34.701 -61.381
34.801 -61.671
34.901 -61.564
35.001 -61.259
35.101 -61.015
35.201 -61.198
35.301 -61.488
35.401 -61.473
35.501 -61.168
35.601 -60.984
35.701 -61.259
35.801 -61.519
35.901 -61.198
36.001 -61.046
36.101 -61.259
36.201 -61.519
36.301 -61.107
36.401 -60.908
36.501 -61.03
36.601 -61.198
36.701 -61.29
36.801 -61.244
36.901 -61.213
37.001 -60.984
37.101 -60.908
37.201 -61.198
37.301 -61.305
37.401 -61.168
37.501 -60.984
37.601 -61.366
37.701 -61.305
37.801 -61.213
37.901 -61.046
38.001 -61.03
38.101 -61.274
38.201 -61.305
38.301 -61.488
38.401 -61.534
38.501 -61.549
38.601 -61.396
38.701 -61.381
38.801 -61.534
38.901 -61.412
39.001 -61.366
39.101 -61.381
39.201 -61.396
39.301 -61.229
39.401 -61.335
39.501 -61.503
39.601 -61.381
39.701 -61.473
39.801 -61.488
39.901 -61.534
40.001 -61.396
40.101 -61.412
40.201 -61.473
40.301 -61.335
40.401 -61.229
40.501 -61.122
40.601 -61.03
40.701 -60.832
40.801 -60.756
40.901 -60.847
41.001 -60.832
41.101 -60.939
41.201 -61.046
41.301 -61.137
41.401 -61.183
41.501 -61.259
41.601 -61.244
41.701 -61.061
41.801 -60.832
41.901 -60.771
42.001 -60.725
42.101 -60.893
42.201 -61.03
42.301 -61.183
42.401 -61.137
42.501 -60.923
42.601 -60.603
42.701 -60.557
42.801 -60.832
42.901 -60.984
43.001 -61.091
43.101 -60.862
43.201 -60.542
43.301 -60.527
43.401 -60.634
43.501 -61
43.601 -60.832
43.701 -60.542
43.801 -60.42
43.901 -60.679
44.001 -60.817
44.101 -60.435
44.201 -60.344
44.301 -60.435
44.401 -60.74
44.501 -60.405
44.601 -60.161
44.701 -60.374
44.801 -60.527
44.901 -60.634
45.001 -60.389
45.101 -60.435
45.201 -60.344
45.301 -60.344
45.401 -60.115
45.501 -59.871
45.601 -60.038
45.701 -60.252
45.801 -60.206
45.901 -59.962
46.001 -59.886
46.101 -60.176
46.201 -60.252
46.301 -60.237
46.401 -59.932
46.501 -59.916
46.601 -59.688
46.701 -59.749
46.801 -59.733
46.901 -59.916
47.001 -60.008
47.101 -59.962
47.201 -60.008
47.301 -59.886
47.401 -59.916
47.501 -59.84
47.601 -59.886
47.701 -59.901
47.801 -59.718
47.901 -59.764
48.001 -59.626
48.101 -59.55
48.201 -59.565
48.301 -59.611
48.401 -59.733
48.501 -59.611
48.601 -59.703
48.701 -59.749
48.801 -59.825
48.901 -59.932
49.001 -59.962
49.101 -60.054
49.201 -59.947
49.301 -59.901
49.401 -59.81
49.501 -59.672
49.601 -59.565
49.701 -59.459
49.801 -59.581
49.901 -59.611
50.001 -59.718
50.101 -59.779
50.201 -59.916
50.301 -59.871
50.401 -59.596
50.501 -59.443
50.601 -59.428
50.701 -59.611
50.801 -59.779
50.901 -59.932
51.001 -59.977
51.101 -59.535
51.201 -59.428
51.301 -59.657
51.401 -59.794
51.501 -59.962
51.601 -59.81
51.701 -59.596
51.801 -59.428
51.901 -59.764
52.001 -59.901
52.101 -59.733
52.201 -59.398
52.301 -59.642
52.401 -60.023
52.501 -59.932
52.601 -59.596
52.701 -59.688
52.801 -59.962
52.901 -59.916
53.001 -59.581
53.101 -59.688
53.201 -59.764
53.301 -59.977
53.401 -59.977
53.501 -59.886
53.601 -59.764
53.701 -59.596
53.801 -59.688
53.901 -59.932
54.001 -60.038
54.101 -59.703
54.201 -59.657
54.301 -59.962
54.401 -60.084
54.501 -59.977
54.601 -59.749
54.701 -59.611
54.801 -59.611
54.901 -59.657
55.001 -59.901
55.101 -59.977
55.201 -60.084
55.301 -59.993
55.401 -60.023
55.501 -59.947
55.601 -59.977
55.701 -59.977
55.801 -59.947
55.901 -60.038
56.001 -59.932
56.101 -59.977
56.201 -59.947
56.301 -59.993
56.401 -59.993
56.501 -59.932
56.601 -59.947
56.701 -59.764
56.801 -59.733
56.901 -59.626
57.001 -59.626
57.101 -59.672
57.201 -59.52
57.301 -59.688
57.401 -59.657
57.501 -59.794
57.601 -59.764
57.701 -59.932
57.801 -60.206
57.901 -60.069
58.001 -60.161
58.101 -60.008
58.201 -59.84
58.301 -59.718
58.401 -59.688
58.501 -59.886
58.601 -59.901
58.701 -60.038
58.801 -60.13
58.901 -60.13
59.001 -59.901
59.101 -59.688
59.201 -59.703
59.301 -59.764
59.401 -59.901
59.501 -60.038
59.601 -59.947
59.701 -59.596
59.801 -59.55
59.901 -59.855
60.001 -59.977
60.101 -59.932
60.201 -59.596
60.301 -59.535
60.401 -59.749
60.501 -59.977
60.601 -60.023
60.701 -59.489
60.801 -59.565
60.901 -59.825
61.001 -59.81
61.101 -59.321
61.201 -59.52
61.301 -59.871
61.401 -59.703
61.501 -59.443
61.601 -59.245
61.701 -59.306
61.801 -59.23
61.901 -59.276
62.001 -59.535
62.101 -59.657
62.201 -59.489
62.301 -59.245
62.401 -59.382
62.501 -59.626
62.601 -59.474
62.701 -59.291
62.801 -59.138
62.901 -59.367
63.001 -59.52
63.101 -59.596
63.201 -59.504
63.301 -59.352
63.401 -59.245
63.501 -59.153
63.601 -59.062
63.701 -59.031
63.801 -59.016
63.901 -59.077
64.001 -58.986
64.101 -59.092
64.201 -58.94
64.301 -59.001
64.401 -58.94
64.501 -58.925
64.601 -59.077
64.701 -59.031
64.801 -59.062
64.901 -59.001
65.001 -59.031
65.101 -59.153
65.201 -59.26
65.301 -59.474
65.401 -59.367
65.501 -59.474
65.601 -59.367
65.701 -59.428
65.801 -59.398
65.901 -59.184
66.001 -59.23
66.101 -58.894
66.201 -58.879
66.301 -58.833
66.401 -59.031
66.501 -59.138
66.601 -59.291
66.701 -59.489
66.801 -59.413
66.901 -59.245
67.001 -58.955
67.101 -58.894
67.201 -58.925
67.301 -59.031
67.401 -59.352
67.501 -59.306
67.601 -59.199
67.701 -58.909
67.801 -58.757
67.901 -58.879
68.001 -59.214
68.101 -59.474
68.201 -59.291
68.301 -58.94
68.401 -58.925
68.501 -59.199
68.601 -59.382
68.701 -59.291
68.801 -59.062
68.901 -59.001
69.001 -59.321
69.101 -59.321
69.201 -58.94
69.301 -58.894
69.401 -59.321
69.501 -59.398
69.601 -58.864
69.701 -59.031
69.801 -59.184
69.901 -59.382
70.001 -59.367
70.101 -59.367
70.201 -59.413
70.301 -59.291
70.401 -59.123
70.501 -58.955
70.601 -59.352
70.701 -59.382
70.801 -59.092
70.901 -59.031
71.001 -59.169
71.101 -59.413
71.201 -59.321
71.301 -59.123
71.401 -59.077
71.501 -58.925
71.601 -59.047
71.701 -59.077
71.801 -59.26
71.901 -59.26
72.001 -59.382
72.101 -59.504
72.201 -59.428
72.301 -59.443
72.401 -59.474
72.501 -59.474
72.601 -59.443
72.701 -59.398
72.801 -59.565
72.901 -59.413
73.001 -59.321
73.101 -59.23
73.201 -59.153
73.301 -59.092
73.401 -59.031
73.501 -59.153
73.601 -59.031
73.701 -59.031
73.801 -59.123
73.901 -59.169
74.001 -59.23
74.101 -59.276
74.201 -59.489
74.301 -59.443
74.401 -59.535
74.501 -59.535
74.601 -59.428
74.701 -59.337
74.801 -59.138
74.901 -59.138
75.001 -59.062
75.101 -59.276
75.201 -59.321
75.301 -59.52
75.401 -59.535
75.501 -59.306
75.601 -59.169
75.701 -58.97
75.801 -59.123
75.901 -59.23
76.001 -59.443
76.101 -59.382
76.201 -59.214
76.301 -59.047
76.401 -59.016
76.501 -59.321
76.601 -59.428
76.701 -59.382
76.801 -59.062
76.901 -59.138
77.001 -59.489
77.101 -59.565
77.201 -59.276
77.301 -58.986
77.401 -59.276
77.501 -59.52
77.601 -59.306
77.701 -59.031
77.801 -59.199
77.901 -59.672
78.001 -59.291
78.101 -59.016
78.201 -59.169
78.301 -59.184
78.401 -59.291
78.501 -59.199
78.601 -59.153
78.701 -59.047
78.801 -59.337
78.901 -59.443
79.001 -59.092
79.101 -58.986
79.201 -59.26
79.301 -59.398
79.401 -59.123
79.501 -58.909
79.601 -59.031
79.701 -58.97
79.801 -59.23
79.901 -59.276
80.001 -59.291
80.101 -59.199
80.201 -59.138
80.301 -59.169
80.401 -58.986
80.501 -59.016
80.601 -58.94
80.701 -58.97
80.801 -58.909
80.901 -58.879
81.001 -58.986
81.101 -58.787
81.201 -58.879
81.301 -58.864
81.401 -58.955
81.501 -59.001
81.601 -59.077
81.701 -59.123
81.801 -59.016
81.901 -59.123
82.001 -59.031
82.101 -59.016
82.201 -58.909
82.301 -58.772
82.401 -58.787
82.501 -58.619
82.601 -58.635
82.701 -58.757
82.801 -58.802
82.901 -58.879
83.001 -59.031
83.101 -59.153
83.201 -59.138
83.301 -59.138
83.401 -58.848
83.501 -58.741
83.601 -58.604
83.701 -58.726
83.801 -58.925
83.901 -59.031
84.001 -59.245
84.101 -59.123
84.201 -58.909
84.301 -58.711
84.401 -58.879
84.501 -59.092
84.601 -59.199
84.701 -59.321
84.801 -58.894
84.901 -58.833
85.001 -59.031
85.101 -59.214
85.201 -59.26
85.301 -58.94
85.401 -58.879
85.501 -59.077
85.601 -59.306
85.701 -59.062
85.801 -58.711
85.901 -59.001
86.001 -59.169
86.101 -58.94
86.201 -58.574
86.301 -58.848
86.401 -59.169
86.501 -58.833
86.601 -58.726
86.701 -58.528
86.801 -58.543
86.901 -58.68
87.001 -58.894
87.101 -59.047
87.201 -58.635
87.301 -58.696
87.401 -59.062
87.501 -58.986
87.601 -58.711
87.701 -58.604
87.801 -59.001
87.901 -59.016
88.001 -58.986
88.101 -58.864
88.201 -58.741
88.301 -58.665
88.401 -58.604
88.501 -58.619
88.601 -58.528
88.701 -58.574
88.801 -58.65
88.901 -58.635
89.001 -58.665
89.101 -58.635
89.201 -58.711
89.301 -58.635
89.401 -58.696
89.501 -58.665
89.601 -58.696
89.701 -58.696
89.801 -58.574
89.901 -58.635
90.001 -58.635
90.101 -58.696
90.201 -58.741
90.301 -58.726
90.401 -58.864
90.501 -58.94
90.601 -59.031
90.701 -58.955
90.801 -59.077
90.901 -59.108
91.001 -59.138
91.101 -59.001
91.201 -58.848
91.301 -58.741
91.402 -58.558
91.502 -58.696
91.602 -58.726
91.702 -58.772
91.802 -58.986
91.902 -59.062
92.002 -59.108
92.102 -58.802
92.202 -58.604
92.302 -58.452
92.402 -58.604
92.502 -58.802
92.602 -58.909
92.702 -59.031
92.802 -58.726
92.902 -58.604
93.002 -58.558
93.102 -58.772
93.202 -59.062
93.302 -58.955
93.402 -58.726
93.502 -58.604
93.602 -58.864
93.702 -59.092
93.802 -59.062
93.902 -58.741
94.002 -58.711
94.102 -59.123
94.202 -59.138
94.302 -58.848
94.402 -58.833
94.502 -59.184
94.602 -59.398
94.702 -58.879
94.802 -58.802
94.902 -58.879
95.002 -58.97
95.102 -59.001
95.202 -58.879
95.302 -58.94
95.402 -58.848
95.502 -59.199
95.602 -59.077
95.702 -58.787
95.802 -58.757
95.902 -59.031
96.002 -59.184
96.102 -58.879
96.202 -58.757
96.302 -58.833
96.402 -59.062
96.502 -59.245
96.602 -59.23
96.702 -59.382
96.802 -59.214
96.902 -59.306
97.002 -59.276
97.102 -59.276
97.202 -59.184
97.302 -59.199
97.402 -59.291
97.502 -59.276
97.602 -59.321
97.702 -59.321
97.802 -59.306
97.902 -59.276
98.002 -59.367
98.102 -59.535
98.202 -59.504
98.302 -59.581
98.402 -59.596
98.502 -59.535
98.602 -59.504
98.702 -59.474
98.802 -59.489
98.902 -59.321
99.002 -59.26
99.102 -59.108
99.202 -59.108
99.302 -59.031
99.402 -59.153
99.502 -59.23
99.602 -59.245
99.702 -59.459
99.802 -59.443
99.902 -59.489
100 -59.428
100.1 -59.214
100.2 -59.153
100.3 -59.016
100.4 -59.169
100.5 -59.276
100.6 -59.443
100.7 -59.55
100.8 -59.459
100.9 -59.214
101 -59.092
101.1 -59.276
101.2 -59.428
101.3 -59.565
101.4 -59.703
101.5 -59.26
101.6 -59.276
101.7 -59.398
101.8 -59.581
101.9 -59.596
102 -59.153
102.1 -59.367
102.2 -59.55
102.3 -59.764
102.4 -59.413
102.5 -59.26
102.6 -59.565
102.7 -59.779
102.8 -59.626
102.9 -59.382
103 -59.749
103.1 -59.916
103.2 -59.779
103.3 -59.565
103.4 -59.52
103.5 -59.825
103.6 -59.886
103.7 -59.993
103.8 -59.825
103.9 -59.52
104 -59.52
104.1 -59.855
104.2 -59.825
104.3 -59.52
104.4 -59.565
104.5 -59.84
104.6 -59.932
104.7 -59.886
104.8 -59.779
104.9 -59.81
105 -59.703
105.1 -59.657
105.2 -59.55
105.3 -59.581
105.4 -59.52
105.5 -59.565
105.6 -59.672
105.7 -59.642
105.8 -59.672
105.9 -59.535
106 -59.535
106.1 -59.642
106.2 -59.657
106.3 -59.657
106.4 -59.565
106.5 -59.703
106.6 -59.611
106.7 -59.718
106.8 -59.886
106.9 -59.794
107 -59.993
107.1 -60.008
107.2 -60.145
107.3 -60.084
107.4 -60.115
107.5 -60.161
107.6 -59.977
107.7 -59.901
107.8 -59.733
107.9 -59.688
108 -59.688
108.1 -59.749
108.2 -60.054
108.3 -60.054
108.4 -60.267
108.5 -60.176
108.6 -60.084
108.7 -59.825
108.8 -59.764
108.9 -59.947
109 -59.993
109.1 -60.328
109.2 -60.328
109.3 -60.206
109.4 -59.932
109.5 -59.871
109.6 -60.222
109.7 -60.359
109.8 -60.45
109.9 -60.069
110 -59.901
110.1 -60.008
110.2 -60.359
110.3 -60.496
110.4 -59.977
110.5 -59.901
110.6 -60.145
110.7 -60.298
110.8 -59.977
110.9 -59.886
111 -60.267
111.1 -60.328
111.2 -60.023
111.3 -59.916
111.4 -60.13
111.5 -60.267
111.6 -60.344
111.7 -60.374
111.8 -60.267
111.9 -60.313
112 -60.161
112.1 -59.947
112.2 -59.749
112.3 -60.099
112.4 -60.283
112.5 -59.855
112.6 -59.749
112.7 -60.038
112.8 -60.13
112.9 -60.038
113 -59.901
113.1 -59.825
113.2 -59.626
113.3 -59.672
113.4 -59.611
113.5 -59.718
113.6 -59.84
113.7 -59.855
113.8 -60.069
113.9 -60.054
114 -60.023
114.1 -59.901
114.2 -59.901
114.3 -59.962
114.4 -59.871
114.5 -59.901
114.6 -59.703
114.7 -59.688
114.8 -59.535
114.9 -59.55
115 -59.596
115.1 -59.55
115.2 -59.55
115.3 -59.55
115.4 -59.596
115.5 -59.596
115.6 -59.672
115.7 -59.932
115.8 -59.855
115.9 -59.962
116 -59.901
116.1 -59.947
116.2 -59.733
116.3 -59.581
116.4 -59.626
116.5 -59.489
116.6 -59.581
116.7 -59.626
116.8 -59.718
116.9 -59.779
117 -59.84
117.1 -59.703
117.2 -59.367
117.3 -59.337
117.4 -59.428
117.5 -59.596
117.6 -59.764
117.7 -59.764
117.8 -59.596
117.9 -59.291
118 -59.413
118.1 -59.611
118.2 -59.764
118.3 -59.474
118.4 -59.184
118.5 -59.367
118.6 -59.504
118.7 -59.596
118.8 -59.138
118.9 -59.001
119 -59.23
119.1 -59.504
119.2 -59.367
119.3 -59.001
119.4 -59.306
119.5 -59.428
119.6 -59.062
119.7 -58.848
119.8 -59.123
119.9 -59.337
120 -59.367
120.1 -59.428
120.2 -59.26
120.3 -59.169
120.4 -59.077
120.5 -59.214
120.6 -59.535
120.7 -59.23
120.8 -59.016
120.9 -59.214
121 -59.443
121.1 -59.428
121.2 -59.184
121.3 -59.184
121.4 -59.047
121.5 -59.276
121.6 -59.306
121.7 -59.489
121.8 -59.657
121.9 -59.596
122 -59.718
122.1 -59.672
122.2 -59.581
122.3 -59.596
122.4 -59.642
122.5 -59.733
122.6 -59.642
122.7 -59.672
122.8 -59.611
122.9 -59.596
123 -59.596
123.1 -59.565
123.2 -59.779
123.3 -59.611
123.4 -59.581
123.5 -59.459
123.6 -59.367
123.7 -59.321
123.8 -59.26
123.9 -59.367
124 -59.367
124.1 -59.489
124.2 -59.565
124.3 -59.657
124.4 -59.779
124.5 -59.84
124.6 -59.962
124.7 -59.855
124.8 -59.703
124.9 -59.55
125 -59.413
125.1 -59.428
125.2 -59.596
125.3 -59.901
125.4 -59.901
125.5 -59.977
125.6 -59.688
125.7 -59.504
125.8 -59.413
125.9 -59.611
126 -59.871
126.1 -59.916
126.2 -59.825
126.3 -59.428
126.4 -59.352
126.5 -59.489
126.6 -59.764
126.7 -59.871
126.8 -59.367
126.9 -59.26
127 -59.321
127.1 -59.657
127.2 -59.55
127.3 -59.153
127.4 -59.443
127.5 -59.657
127.6 -59.657
127.7 -59.169
127.8 -59.382
127.9 -59.688
128 -59.55
128.1 -59.352
128.2 -59.245
128.3 -59.382
128.4 -59.321
128.5 -59.321
128.6 -59.291
128.7 -59.321
128.8 -59.733
128.9 -59.596
129 -59.321
129.1 -59.321
129.2 -59.688
129.3 -59.657
129.4 -59.352
129.5 -59.23
129.6 -59.321
129.7 -59.535
129.8 -59.535
129.9 -59.535
130 -59.581
130.1 -59.413
130.2 -59.398
130.3 -59.337
130.4 -59.245
130.5 -59.214
130.6 -59.26
130.7 -59.367
130.8 -59.245
130.9 -59.276
131 -59.23
131.1 -59.23
131.2 -59.276
131.3 -59.306
131.4 -59.474
131.5 -59.352
131.6 -59.428
131.7 -59.413
131.8 -59.535
131.9 -59.55
132 -59.565
132.1 -59.779
132.2 -59.718
132.3 -59.764
132.4 -59.596
132.5 -59.489
132.6 -59.382
132.7 -59.26
132.8 -59.306
132.9 -59.245
133 -59.337
133.1 -59.382
133.2 -59.565
133.3 -59.688
133.4 -59.779
133.5 -59.84
133.6 -59.52
133.7 -59.352
133.8 -59.23
133.9 -59.398
134 -59.55
134.1 -59.672
134.2 -59.825
134.3 -59.626
134.4 -59.306
134.5 -59.352
134.6 -59.474
134.7 -59.825
134.8 -59.84
134.9 -59.779
135 -59.367
135.1 -59.428
135.2 -59.672
135.3 -59.825
135.4 -59.657
135.5 -59.306
135.6 -59.611
135.7 -59.779
135.8 -59.779
135.9 -59.413
136 -59.489
136.1 -59.764
136.2 -59.718
136.3 -59.352
136.4 -59.306
136.5 -59.611
136.6 -59.703
136.7 -59.779
136.8 -59.871
136.9 -59.733
137 -59.489
137.1 -59.382
137.2 -59.688
137.3 -59.901
137.4 -59.733
137.5 -59.657
137.6 -59.886
137.7 -59.871
137.8 -59.703
137.9 -59.565
138 -59.504
138.1 -59.642
138.2 -59.855
138.3 -59.84
138.4 -59.947
138.5 -59.871
138.6 -59.886
138.7 -59.733
138.8 -59.749
138.9 -59.825
139 -59.611
139.1 -59.55
139.2 -59.55
139.3 -59.596
139.4 -59.55
139.5 -59.611
139.6 -59.672
139.7 -59.581
139.8 -59.626
139.9 -59.626
140 -59.626
140.1 -59.611
140.2 -59.581
140.3 -59.565
140.4 -59.321
140.5 -59.245
140.6 -59.169
140.7 -59.153
140.8 -59.214
140.9 -59.26
141 -59.413
141.1 -59.459
141.2 -59.596
141.3 -59.718
141.4 -59.855
141.5 -59.825
141.6 -59.642
141.7 -59.504
141.8 -59.321
141.9 -59.367
142 -59.474
142.1 -59.611
142.2 -59.825
142.3 -59.81
142.4 -59.733
142.5 -59.382
142.6 -59.352
142.7 -59.367
142.8 -59.596
142.9 -59.794
143 -59.596
143.1 -59.337
143.2 -59.199
143.3 -59.489
143.4 -59.749
143.5 -59.749
143.6 -59.55
143.7 -59.367
143.8 -59.626
143.9 -59.779
144 -59.504
144.1 -59.26
144.2 -59.504
144.3 -59.871
144.4 -59.459
144.5 -59.214
144.6 -59.382
144.7 -59.733
144.8 -59.535
144.9 -59.382
145 -59.398
145.1 -59.214
145.2 -59.306
145.3 -59.52
145.4 -59.489
145.5 -59.26
145.6 -59.153
145.7 -59.596
145.8 -59.489
145.9 -59.276
146 -59.031
146.1 -59.26
146.2 -59.489
146.3 -59.52
146.4 -59.489
146.5 -59.214
146.6 -59.169
146.7 -59.108
146.8 -59.123
146.9 -59.077
147 -59.184
147.1 -59.367
147.2 -59.245
147.3 -59.382
147.4 -59.26
147.5 -59.337
147.6 -59.23
147.7 -59.26
147.8 -59.367
147.9 -59.245
148 -59.23
148.1 -59.153
148.2 -59.169
148.3 -59.092
148.4 -59.153
148.5 -59.276
148.6 -59.169
148.7 -59.337
148.8 -59.428
148.9 -59.52
149 -59.489
149.1 -59.581
149.2 -59.626
149.3 -59.52
149.4 -59.413
149.5 -59.306
149.6 -59.092
149.7 -59.062
149.8 -59.062
149.9 -59.184
150 -59.291
150.1 -59.443
150.2 -59.489
150.3 -59.489
150.4 -59.398
150.5 -59.108
150.6 -59.108
150.7 -59.199
150.8 -59.337
150.9 -59.535
151 -59.535
151.1 -59.443
151.2 -59.047
151.3 -59.123
151.4 -59.398
151.5 -59.55
151.6 -59.565
151.7 -59.26
151.8 -59.245
151.9 -59.23
152 -59.535
152.1 -59.52
152.2 -59.169
152.3 -59.153
152.4 -59.459
152.5 -59.733
152.6 -59.199
152.7 -59.138
152.8 -59.443
152.9 -59.657
153 -59.276
153.1 -59.138
153.2 -59.398
153.3 -59.291
153.4 -59.352
153.5 -59.245
153.6 -59.245
153.7 -59.153
153.8 -59.459
153.9 -59.626
154 -59.245
154.1 -59.169
154.2 -59.367
154.3 -59.474
154.4 -59.138
154.5 -59.001
154.6 -59.138
154.7 -59.199
154.8 -59.428
154.9 -59.428
155 -59.55
155.1 -59.428
155.2 -59.306
155.3 -59.337
155.4 -59.153
155.5 -59.153
155.6 -59.092
155.7 -59.138
155.8 -59.123
155.9 -59.092
156 -59.245
156.1 -59.138
156.2 -59.153
156.3 -59.138
156.4 -59.184
156.5 -59.199
156.6 -59.245
156.7 -59.245
156.8 -59.276
156.9 -59.352
157 -59.337
157.1 -59.26
157.2 -59.321
157.3 -59.108
157.4 -58.97
157.5 -58.925
157.6 -58.894
157.7 -59.001
157.8 -59.108
157.9 -59.276
158 -59.306
158.1 -59.352
158.2 -59.428
158.3 -59.428
158.4 -59.23
158.5 -59.016
158.6 -59.077
158.7 -58.97
158.8 -59.047
158.9 -59.26
159 -59.382
159.1 -59.398
159.2 -59.153
159.3 -59.047
159.4 -58.986
159.5 -59.169
159.6 -59.413
159.7 -59.489
159.8 -59.184
159.9 -58.925
160 -59.169
160.1 -59.291
160.2 -59.428
160.3 -59.062
160.4 -58.894
160.5 -59.123
160.6 -59.398
160.7 -59.352
160.8 -58.879
160.9 -59.001
161 -59.276
161.1 -59.199
161.2 -58.772
161.3 -58.94
161.4 -59.352
161.5 -59.276
161.6 -59.276
161.7 -59.108
161.8 -59.153
161.9 -59.23
162 -59.169
162.1 -59.016
162.2 -58.726
162.3 -59.077
162.4 -59.169
162.5 -58.986
162.6 -58.757
162.7 -58.94
162.8 -59.291
162.9 -59.092
163 -58.925
163.1 -58.802
163.2 -58.772
163.3 -58.726
163.4 -58.818
163.5 -58.986
163.6 -58.986
163.7 -59.062
163.8 -59.123
163.9 -59.123
164 -59.153
164.1 -59.077
164.2 -59.199
164.3 -59.199
164.4 -59.169
164.5 -59.108
164.6 -59.092
164.7 -59.077
164.8 -58.97
164.9 -59.047
165 -58.986
165.1 -59.047
165.2 -58.909
165.3 -58.986
165.4 -59.153
165.5 -59.062
165.6 -59.26
165.7 -59.321
165.8 -59.367
165.9 -59.352
166 -59.443
166.1 -59.52
166.2 -59.306
166.3 -59.199
166.4 -59.001
166.5 -58.909
166.6 -58.818
166.7 -58.894
166.8 -59.214
166.9 -59.214
167 -59.352
167.1 -59.413
167.2 -59.276
167.3 -59.001
167.4 -58.909
167.5 -59.123
167.6 -59.199
167.7 -59.367
167.8 -59.428
167.9 -59.169
168 -58.94
168.1 -59.047
168.2 -59.428
168.3 -59.55
168.4 -59.382
168.5 -59.077
168.6 -59.001
168.7 -59.245
168.8 -59.443
168.9 -59.489
169 -58.97
169.1 -59.092
169.2 -59.367
169.3 -59.367
169.4 -59.001
169.5 -58.97
169.6 -59.459
169.7 -59.382
169.8 -59.092
169.9 -58.94
170 -58.833
170.1 -58.94
170.2 -58.879
170.3 -59.092
170.4 -59.276
170.5 -59.321
170.6 -58.986
170.7 -58.94
170.8 -59.337
170.9 -59.443
171 -59.382
171.1 -59.169
171.2 -59.108
171.3 -59.26
171.4 -59.489
171.5 -59.657
171.6 -59.688
171.7 -59.642
171.8 -59.55
171.9 -59.443
172 -59.306
172.1 -59.367
172.2 -59.504
172.3 -59.398
172.4 -59.459
172.5 -59.321
172.6 -59.352
172.7 -59.382
172.8 -59.443
172.9 -59.55
173 -59.52
173.1 -59.672
173.2 -59.611
173.3 -59.642
173.4 -59.565
173.5 -59.565
173.6 -59.504
173.7 -59.291
173.8 -59.214
173.9 -59.108
174 -59.047
174.1 -59.092
174.2 -59.169
174.3 -59.413
174.4 -59.398
174.5 -59.52
174.6 -59.565
174.7 -59.504
174.8 -59.306
174.9 -59.169
175 -59.138
175.1 -59.169
175.2 -59.398
175.3 -59.504
175.4 -59.733
175.5 -59.642
175.6 -59.413
175.7 -59.321
175.8 -59.153
175.9 -59.321
176 -59.489
176.1 -59.626
176.2 -59.321
176.3 -59.077
176.4 -59.276
176.5 -59.26
176.6 -59.398
176.7 -59.26
176.8 -59.001
176.9 -59.047
177 -59.306
177.1 -59.52
177.2 -59.062
177.3 -59.001
177.4 -59.245
177.5 -59.428
177.6 -59.031
177.7 -58.894
177.8 -59.276
177.9 -59.276
178 -58.986
178.1 -58.879
178.2 -58.97
178.3 -59.169
178.4 -58.97
178.5 -58.94
178.6 -58.726
178.7 -58.696
178.8 -58.879
178.9 -59.138
179 -59.001
179.1 -58.635
179.2 -58.879
179.3 -59.062
179.4 -59.031
179.5 -58.833
179.6 -58.65
179.7 -58.711
179.8 -58.68
179.9 -58.879
180 -58.925
180.1 -58.925
180.2 -58.879
180.3 -58.909
180.4 -59.062
180.5 -58.909
180.6 -58.955
180.7 -58.894
180.8 -58.986
180.9 -59.001
181 -59.047
181.1 -59.123
181.2 -58.925
181.3 -58.986
181.4 -58.909
181.5 -58.864
181.6 -58.696
181.7 -58.68
181.8 -58.711
181.9 -58.558
182 -58.696
182.1 -58.696
182.2 -58.772
182.3 -58.818
182.4 -58.986
182.5 -59.092
182.6 -59.062
182.7 -59.092
182.8 -59.062
182.9 -58.894
183 -58.65
183.1 -58.543
183.2 -58.726
183.3 -58.665
183.4 -58.879
183.5 -58.94
183.6 -59.092
183.7 -58.97
183.8 -58.68
183.9 -58.604
184 -58.467
184.1 -58.543
184.2 -58.589
184.3 -58.635
184.4 -58.345
184.5 -58.04
184.6 -58.101
184.7 -58.177
184.8 -58.528
184.9 -58.589
185 -58.391
185.1 -58.146
185.2 -58.192
185.3 -58.589
185.4 -58.696
185.5 -58.36
185.6 -58.192
185.7 -58.513
185.8 -58.711
185.9 -58.467
186 -58.268
186.1 -58.436
186.2 -58.757
186.3 -58.482
186.4 -58.253
186.5 -58.436
186.6 -58.497
186.7 -58.558
186.8 -58.497
186.9 -58.391
187 -58.284
187.1 -58.543
187.2 -58.833
187.3 -58.665
187.4 -58.452
187.5 -58.436
187.6 -58.818
187.7 -58.757
187.8 -58.543
187.9 -58.513
188 -58.421
188.1 -58.528
188.2 -58.65
188.3 -58.848
188.4 -58.864
188.5 -58.955
188.6 -59.062
188.7 -58.94
188.8 -59.047
188.9 -58.986
189 -58.894
189.1 -58.97
189.2 -58.909
189.3 -59.047
189.4 -58.97
189.5 -59.031
189.6 -58.986
189.7 -58.925
189.8 -58.772
189.9 -58.726
190 -58.787
190.1 -58.619
190.2 -58.574
190.3 -58.574
190.4 -58.543
190.5 -58.589
190.6 -58.711
190.7 -58.94
190.8 -58.94
190.9 -59.016
191 -58.848
191.1 -58.635
191.2 -58.467
191.3 -58.619
191.4 -58.894
191.5 -58.97
191.6 -59.031
191.7 -58.726
191.8 -58.421
191.9 -58.574
192 -58.802
192.1 -59.031
192.2 -58.833
192.3 -58.482
192.4 -58.421
192.5 -58.604
192.6 -58.894
192.7 -58.787
192.8 -58.528
192.9 -58.406
193 -58.741
193.1 -58.894
193.2 -58.619
193.3 -58.452
193.4 -58.635
193.5 -59.031
193.6 -58.909
193.7 -58.528
193.8 -58.65
193.9 -59.031
194 -58.925
194.1 -58.604
194.2 -58.879
194.3 -59.108
194.4 -58.726
194.5 -58.589
194.6 -58.94
194.7 -59.138
194.8 -58.635
194.9 -58.513
195 -58.406
195.1 -58.421
195.2 -58.329
195.3 -58.574
195.4 -58.879
195.5 -58.894
195.6 -58.711
195.7 -58.452
195.8 -58.711
195.9 -58.894
196 -58.772
196.1 -58.665
196.2 -58.467
196.3 -58.497
196.4 -58.589
196.5 -58.726
196.6 -58.864
196.7 -58.986
196.8 -59.123
196.9 -59.092
197 -59.169
197.1 -59.169
197.2 -59.138
197.3 -59.169
197.4 -59.169
197.5 -59.245
197.6 -59.108
197.7 -59.031
197.8 -58.925
197.9 -58.848
198 -58.741
198.1 -58.711
198.2 -58.787
198.3 -58.787
198.4 -58.848
198.5 -59.031
198.6 -59.123
198.7 -59.23
198.8 -59.291
198.9 -59.382
199 -59.26
199.1 -59.23
199.2 -58.986
199.3 -58.97
199.4 -58.925
199.5 -59.001
199.6 -59.184
199.7 -59.306
199.8 -59.459
199.9 -59.428
200 -59.276
200.1 -59.23
200.2 -59.184
200.3 -59.321
200.4 -59.504
200.5 -59.733
200.6 -59.688
200.7 -59.352
200.8 -59.291
200.9 -59.367
201 -59.642
201.1 -59.688
201.2 -59.703
201.3 -59.26
201.4 -59.306
201.5 -59.825
201.6 -59.886
201.7 -59.718
201.8 -59.382
201.9 -59.611
202 -59.84
202.1 -59.81
202.2 -59.443
202.3 -59.443
202.4 -59.901
202.5 -59.733
202.6 -59.428
202.7 -59.718
202.8 -60.008
202.9 -59.749
203 -59.535
203.1 -59.901
203.2 -60.13
203.3 -60.13
203.4 -60.054
203.5 -60.054
203.6 -60.145
203.7 -59.84
203.8 -59.749
203.9 -59.642
204 -59.977
204.1 -59.947
204.2 -59.703
204.3 -59.565
204.4 -59.779
204.5 -60.252
204.6 -60.389
204.7 -60.389
204.8 -60.374
204.9 -60.389
205 -60.496
205.1 -60.435
205.2 -60.511
205.3 -60.557
205.4 -60.618
205.5 -60.756
205.6 -60.71
205.7 -60.939
205.8 -60.939
205.9 -61.137
206 -61.244
206.1 -61.351
206.2 -61.305
206.3 -61.32
206.4 -61.381
206.5 -61.213
206.6 -61.152
206.7 -61
206.8 -60.893
206.9 -60.878
207 -60.786
207.1 -60.908
207.2 -60.954
207.3 -61.107
207.4 -61.091
207.5 -61.229
207.6 -61.259
207.7 -61.152
207.8 -61.015
207.9 -60.878
208 -60.771
208.1 -60.74
208.2 -60.893
208.3 -61.168
208.4 -61.076
208.5 -61.091
208.6 -60.847
208.7 -60.603
208.8 -60.466
208.9 -60.557
209 -60.862
209.1 -60.984
209.2 -60.923
209.3 -60.573
209.4 -60.344
209.5 -60.374
209.6 -60.588
209.7 -60.756
209.8 -60.267
209.9 -60.038
210 -60.206
210.1 -60.42
210.2 -60.267
210.3 -59.886
210.4 -59.84
210.5 -59.81
210.6 -59.947
210.7 -59.596
210.8 -59.276
210.9 -59.26
211 -59.459
211.1 -59.581
211.2 -59.016
211.3 -58.833
211.4 -58.925
211.5 -58.955
211.6 -58.802
211.7 -58.696
211.8 -58.635
211.9 -58.36
212 -58.04
212.1 -57.917
212.2 -58.162
212.3 -57.856
212.4 -57.444
212.5 -57.597
212.6 -57.658
212.7 -57.383
212.8 -57.032
212.9 -56.773
213 -56.773
213.1 -56.91
213.2 -56.926
213.3 -56.697
213.4 -56.514
213.5 -56.178
213.6 -55.995
213.7 -55.919
213.8 -55.72
213.9 -55.613
214 -55.4
214.1 -55.354
214.2 -55.217
214.3 -55.064
214.4 -54.927
214.5 -54.622
214.6 -54.667
214.7 -54.301
214.8 -54.194
214.9 -53.935
215 -53.782
215.1 -53.676
215.2 -53.37
215.3 -53.111
215.4 -52.714
215.5 -52.348
215.6 -51.89
215.7 -51.646
215.8 -51.448
215.9 -51.112
216 -50.975
216.1 -50.547
216.2 -50.334
216.3 -49.983
216.4 -49.617
216.5 -49.174
216.6 -48.396
216.7 -47.618
216.8 -46.84
216.9 -45.955
217 -45.161
217.1 -44.398
217.2 -43.3
217.3 -41.133
217.4 -37.471
217.5 -30.574
217.6 -15.574
217.7 3.5754
217.8 15.081
217.9 20.024
218 21.276
218.1 18.804
218.2 13.219
218.3 5.4065
218.4 -3.0469
218.5 -10.859
218.6 -18.626
218.7 -25.844
218.8 -32.573
218.9 -38.325
219 -43.879
219.1 -48.747
219.2 -52.119
219.3 -54.667
219.4 -56.819
219.5 -58.558
219.6 -59.26
219.7 -60.038
219.8 -60.969
219.9 -61.732
220 -62.266
220.1 -62.48
220.2 -62.739
220.3 -62.648
220.4 -62.724
220.5 -63.029
220.6 -63.319
220.7 -63.182
220.8 -63.029
220.9 -63.38
221 -63.441
221.1 -63.258
221.2 -63.075
221.3 -62.938
221.4 -63.06
221.5 -63.212
221.6 -63.304
221.7 -63.304
221.8 -63.289
221.9 -63.243
222 -62.999
222.1 -62.907
222.2 -62.724
222.3 -62.648
222.4 -62.602
222.5 -62.663
222.6 -62.602
222.7 -62.571
222.8 -62.51
222.9 -62.297
223 -62.281
223.1 -62.266
223.2 -62.266
223.3 -62.22
223.4 -62.114
223.5 -62.098
223.6 -61.87
223.7 -61.808
223.8 -61.61
223.9 -61.442
224 -61.442
224.1 -61.152
224.2 -61.061
224.3 -60.939
224.4 -60.954
224.5 -61.091
224.6 -61.046
224.7 -61.274
224.8 -61.122
224.9 -61.122
225 -61.015
225.1 -60.756
225.2 -60.45
225.3 -60.283
225.4 -60.344
225.5 -60.359
225.6 -60.45
225.7 -60.573
225.8 -60.603
225.9 -60.237
226 -59.947
226.1 -59.886
226.2 -59.855
226.3 -59.977
226.4 -60.161
226.5 -60.069
226.6 -59.642
226.7 -59.504
226.8 -59.794
226.9 -59.886
227 -59.855
227.1 -59.413
227.2 -59.398
227.3 -59.596
227.4 -59.733
227.5 -59.642
227.6 -59.398
227.7 -59.718
227.8 -59.901
227.9 -59.611
228 -59.306
228.1 -59.489
228.2 -59.657
228.3 -59.657
228.4 -59.794
228.5 -59.657
228.6 -59.504
228.7 -59.276
228.8 -59.276
228.9 -59.581
229 -59.306
229.1 -59.092
229.2 -59.153
229.3 -59.428
229.4 -59.428
229.5 -59.184
229.6 -59.092
229.7 -59.123
229.8 -59.321
229.9 -59.459
230 -59.52
230.1 -59.657
230.2 -59.474
230.3 -59.55
230.4 -59.611
230.5 -59.611
230.6 -59.535
230.7 -59.474
230.8 -59.642
230.9 -59.443
231 -59.535
231.1 -59.504
231.2 -59.52
231.3 -59.55
231.4 -59.565
231.5 -59.733
231.6 -59.657
231.7 -59.733
231.8 -59.626
231.9 -59.611
232 -59.565
232.1 -59.459
232.2 -59.474
232.3 -59.291
232.4 -59.321
232.5 -59.321
232.6 -59.337
232.7 -59.443
232.8 -59.459
232.9 -59.596
233 -59.642
233.1 -59.794
233.2 -59.871
233.3 -59.779
233.4 -59.626
233.5 -59.459
233.6 -59.504
233.7 -59.581
233.8 -59.779
233.9 -59.977
234 -60.054
234.1 -59.993
234.2 -59.733
234.3 -59.626
234.4 -59.672
234.5 -59.947
234.6 -60.069
234.7 -60.115
234.8 -59.993
234.9 -59.81
235 -60.054
235.1 -60.252
235.2 -60.435
235.3 -60.038
235.4 -59.871
235.5 -60.084
235.6 -60.283
235.7 -60.466
235.8 -59.962
235.9 -60.069
236 -60.481
236.1 -60.481
236.2 -60.069
236.3 -59.993
236.4 -60.389
236.5 -60.511
236.6 -60.649
236.7 -60.603
236.8 -60.695
236.9 -60.695
237 -60.42
237.1 -60.374
237.2 -60.405
237.3 -60.801
237.4 -60.588
237.5 -60.389
237.6 -60.649
237.7 -60.725
237.8 -60.771
237.9 -60.527
238 -60.527
238.1 -60.42
238.2 -60.511
238.3 -60.74
238.4 -60.786
238.5 -60.862
238.6 -60.893
238.7 -60.939
238.8 -60.923
238.9 -60.908
239 -61.046
239.1 -60.969
239.2 -60.984
239.3 -60.969
239.4 -61.091
239.5 -61.107
239.6 -61.015
239.7 -61.076
239.8 -61.015
239.9 -61.076
240 -60.939
240.1 -61
240.2 -60.771
240.3 -60.71
240.4 -60.756
240.5 -60.618
240.6 -60.588
240.7 -60.557
240.8 -60.573
240.9 -60.71
241 -60.786
241.1 -60.954
241.2 -61.03
241.3 -61.137
241.4 -61.137
241.5 -61.091
241.6 -60.878
241.7 -60.786
241.8 -60.664
241.9 -60.573
242 -60.725
242.1 -60.801
242.2 -60.969
242.3 -60.939
242.4 -60.969
242.5 -60.756
242.6 -60.466
242.7 -60.511
242.8 -60.664
242.9 -60.817
243 -60.939
243.1 -60.71
243.2 -60.511
243.3 -60.527
243.4 -60.786
243.5 -60.923
243.6 -60.71
243.7 -60.405
243.8 -60.435
243.9 -60.786
244 -60.923
244.1 -60.527
244.2 -60.466
244.3 -60.679
244.4 -60.954
244.5 -60.481
244.6 -60.374
244.7 -60.603
244.8 -60.832
244.9 -60.679
245 -60.649
245.1 -60.832
245.2 -60.679
245.3 -60.588
245.4 -60.283
245.5 -60.176
245.6 -60.496
245.7 -60.374
245.8 -60.313
245.9 -60.191
246 -60.511
246.1 -60.405
246.2 -60.283
246.3 -59.977
246.4 -59.84
246.5 -60.023
246.6 -59.916
246.7 -60.008
246.8 -60.023
246.9 -60.176
247 -60.069
247.1 -60.084
247.2 -60.191
247.3 -60.084
247.4 -60.008
247.5 -59.84
247.6 -59.81
247.7 -59.794
247.8 -59.779
247.9 -59.855
248 -59.733
248.1 -59.733
248.2 -59.611
248.3 -59.504
248.4 -59.398
248.5 -59.245
248.6 -59.245
248.7 -59.077
248.8 -58.955
248.9 -58.864
249 -58.787
249.1 -58.726
249.2 -58.757
249.3 -58.818
249.4 -58.635
249.5 -58.65
249.6 -58.619
249.7 -58.619
249.8 -58.574
249.9 -58.406
250 -58.192
250.1 -57.872
250.2 -57.811
250.3 -57.826
250.4 -57.826
250.5 -57.902
250.6 -57.856
250.7 -57.719
250.8 -57.277
250.9 -57.017
251 -57.032
251.1 -57.094
251.2 -57.261
251.3 -57.078
251.4 -56.62
251.5 -56.346
251.6 -56.315
251.7 -56.498
251.8 -56.468
251.9 -56.193
252 -55.568
252.1 -55.629
252.2 -55.781
252.3 -55.629
252.4 -55.064
252.5 -54.82
252.6 -55.156
252.7 -54.973
252.8 -54.454
252.9 -54.255
253 -54.484
253.1 -54.561
253.2 -54.438
253.3 -54.393
253.4 -53.965
253.5 -53.843
253.6 -53.676
253.7 -53.431
253.8 -53.08
253.9 -52.913
254 -53.187
254.1 -52.745
254.2 -52.363
254.3 -52.195
254.4 -52.287
254.5 -52.012
254.6 -51.692
254.7 -51.494
254.8 -50.944
254.9 -50.639
255 -50.334
255.1 -50.059
255.2 -49.876
255.3 -49.617
255.4 -49.327
255.5 -48.777
255.6 -48.381
255.7 -47.862
255.8 -47.313
255.9 -46.718
256 -46.138
256.1 -45.497
256.2 -44.459
256.3 -43.376
256.4 -41.728
256.5 -39.637
256.6 -36.662
256.7 -30.848
256.8 -18
256.9 0.34058
257 12.471
257.1 18.254
257.2 19.673
257.3 17.812
257.4 13.158
257.5 6.4441
257.6 -1.0938
257.7 -8.891
257.8 -16.307
257.9 -23.402
258 -30.162
258.1 -36.479
258.2 -42.186
258.3 -46.809
258.4 -50.242
258.5 -52.958
258.6 -55.293
258.7 -57.338
258.8 -58.665
258.9 -59.779
259 -60.42
259.1 -60.756
259.2 -61.168
259.3 -61.747
259.4 -62.297
259.5 -62.449
259.6 -62.602
259.7 -62.434
259.8 -62.51
259.9 -62.663
260 -62.999
260.1 -63.06
260.2 -62.48
260.3 -62.449
260.4 -62.602
260.5 -62.755
260.6 -62.495
260.7 -62.098
260.8 -62.281
260.9 -62.388
261 -62.327
261.1 -61.824
261.2 -61.961
261.3 -62.114
261.4 -62.068
261.5 -61.702
261.6 -61.427
261.7 -61.366
261.8 -61.274
261.9 -61.305
262 -61.442
262.1 -61.213
262.2 -60.923
262.3 -60.71
262.4 -60.984
262.5 -60.756
262.6 -60.466
262.7 -60.237
262.8 -60.344
262.9 -60.405
263 -60.237
263.1 -60.038
263.2 -59.84
263.3 -59.688
263.4 -59.489
263.5 -59.367
263.6 -59.321
263.7 -59.23
263.8 -59.184
263.9 -58.97
264 -58.894
264.1 -58.802
264.2 -58.65
264.3 -58.619
264.4 -58.482
264.5 -58.406
264.6 -58.238
264.7 -58.223
264.8 -58.207
264.9 -58.131
265 -58.131
265.1 -57.887
265.2 -57.979
265.3 -57.917
265.4 -57.963
265.5 -58.04
265.6 -57.872
265.7 -57.887
265.8 -57.673
265.9 -57.612
266 -57.307
266.1 -57.124
266.2 -57.032
266.3 -56.88
266.4 -57.002
266.5 -57.048
266.6 -57.109
266.7 -57.124
266.8 -57.094
266.9 -56.987
267 -56.544
267.1 -56.376
267.2 -56.331
267.3 -56.437
267.4 -56.651
267.5 -56.697
267.6 -56.727
267.7 -56.27
267.8 -56.224
267.9 -56.315
268 -56.529
268.1 -56.437
268.2 -56.254
268.3 -56.102
268.4 -56.132
268.5 -56.422
268.6 -56.498
268.7 -56.178
268.8 -55.949
268.9 -56.147
269 -56.59
269.1 -56.224
269.2 -55.766
269.3 -55.903
269.4 -56.3
269.5 -56.071
269.6 -55.842
269.7 -56.163
269.8 -56.315
269.9 -56.392
270 -56.3
270.1 -56.193
270.2 -56.178
270.3 -56.071
270.4 -55.995
270.5 -56.209
270.6 -56.483
270.7 -56.239
270.8 -56.01
270.9 -56.27
271 -56.468
271.1 -56.422
271.2 -56.163
271.3 -56.071
271.4 -56.178
271.5 -56.346
271.6 -56.575
271.7 -56.697
271.8 -56.773
271.9 -56.712
272 -56.651
272.1 -56.636
272.2 -56.666
272.3 -56.773
272.4 -56.804
272.5 -56.926
272.6 -56.895
272.7 -56.865
272.8 -56.91
272.9 -57.032
273 -57.185
273.1 -57.002
273.2 -57.17
273.3 -57.078
273.4 -57.17
273.5 -57.185
273.6 -57.124
273.7 -57.292
273.8 -57.155
273.9 -57.124
274 -57.063
274.1 -57.124
274.2 -57.231
274.3 -57.429
274.4 -57.765
274.5 -57.811
274.6 -58.055
274.7 -58.085
274.8 -58.101
274.9 -57.963
275 -57.902
275.1 -58.009
275.2 -57.917
275.3 -58.146
275.4 -58.238
275.5 -58.543
275.6 -58.619
275.7 -58.604
275.8 -58.513
275.9 -58.329
276 -58.467
276.1 -58.65
276.2 -58.909
276.3 -58.802
276.4 -58.635
276.5 -58.726
276.6 -58.787
276.7 -59.108
276.8 -59.047
276.9 -58.818
277 -58.757
277.1 -59.031
277.2 -59.398
277.3 -59.153
277.4 -58.879
277.5 -59.108
277.6 -59.535
277.7 -59.245
277.8 -59.062
277.9 -59.398
278 -59.581
278.1 -59.52
278.2 -59.321
278.3 -59.23
278.4 -59.321
278.5 -59.352
278.6 -59.688
278.7 -59.718
278.8 -59.565
278.9 -59.352
279 -59.611
279.1 -59.855
279.2 -59.672
279.3 -59.459
279.4 -59.459
279.5 -59.779
279.6 -59.855
279.7 -59.764
279.8 -59.749
279.9 -59.596
280 -59.55
280.1 -59.459
280.2 -59.489
280.3 -59.474
280.4 -59.55
280.5 -59.626
280.6 -59.581
280.7 -59.688
280.8 -59.688
280.9 -59.718
281 -59.733
281.1 -59.749
281.2 -59.855
281.3 -59.84
281.4 -59.947
281.5 -59.932
281.6 -59.977
281.7 -59.993
281.8 -60.115
281.9 -60.344
282 -60.313
282.1 -60.45
282.2 -60.481
282.3 -60.603
282.4 -60.466
282.5 -60.42
282.6 -60.496
282.7 -60.237
282.8 -60.252
282.9 -60.115
283 -60.283
283.1 -60.359
283.2 -60.542
283.3 -60.832
283.4 -60.801
283.5 -60.878
283.6 -60.542
283.7 -60.481
283.8 -60.359
283.9 -60.45
284 -60.74
284.1 -60.832
284.2 -60.847
284.3 -60.588
284.4 -60.389
284.5 -60.374
284.6 -60.664
284.7 -60.939
284.8 -60.71
284.9 -60.588
285 -60.435
285.1 -60.634
285.2 -60.847
285.3 -60.71
285.4 -60.45
285.5 -60.374
285.6 -60.695
285.7 -60.74
285.8 -60.298
285.9 -60.252
286 -60.573
286.1 -60.817
286.2 -60.328
286.3 -60.283
286.4 -60.435
286.5 -60.527
286.6 -60.649
286.7 -60.466
286.8 -60.573
286.9 -60.45
287 -60.313
287.1 -60.023
287.2 -60.313
287.3 -60.603
287.4 -60.176
287.5 -60.054
287.6 -60.237
287.7 -60.298
287.8 -60.283
287.9 -60.145
288 -60.145
288.1 -59.901
288.2 -59.962
288.3 -60.023
288.4 -60.13
288.5 -60.176
288.6 -60.191
288.7 -60.374
288.8 -60.267
288.9 -60.283
289 -60.252
289.1 -60.237
289.2 -60.252
289.3 -60.252
289.4 -60.359
289.5 -60.176
289.6 -60.176
289.7 -60.099
289.8 -59.977
289.9 -59.947
290 -59.855
290.1 -59.932
290.2 -59.703
290.3 -59.657
290.4 -59.535
290.5 -59.55
290.6 -59.55
290.7 -59.611
290.8 -59.794
290.9 -59.718
291 -59.916
291.1 -59.779
291.2 -59.81
291.3 -59.718
291.4 -59.489
291.5 -59.352
291.6 -59.153
291.7 -59.169
291.8 -59.214
291.9 -59.352
292 -59.398
292.1 -59.428
292.2 -59.291
292.3 -58.955
292.4 -58.802
292.5 -58.879
292.6 -59.016
292.7 -59.108
292.8 -58.94
292.9 -58.635
293 -58.36
293.1 -58.436
293.2 -58.543
293.3 -58.665
293.4 -58.299
293.5 -57.826
293.6 -57.902
293.7 -58.085
293.8 -58.024
293.9 -57.521
294 -57.368
294.1 -57.643
294.2 -57.658
294.3 -57.2
294.4 -56.895
294.5 -57.261
294.6 -57.109
294.7 -56.666
294.8 -56.559
294.9 -56.468
295 -56.361
295.1 -56.224
295.2 -56.117
295.3 -56.025
295.4 -56.163
295.5 -56.239
295.6 -55.674
295.7 -55.385
295.8 -55.476
295.9 -55.446
296 -55.14
296.1 -54.835
296.2 -54.85
296.3 -54.759
296.4 -54.728
296.5 -54.561
296.6 -54.393
296.7 -54.133
296.8 -53.904
296.9 -53.859
297 -53.492
297.1 -53.325
297.2 -53.203
297.3 -52.974
297.4 -52.684
297.5 -52.409
297.6 -52.302
297.7 -51.951
297.8 -51.829
297.9 -51.509
298 -51.234
298.1 -50.959
298.2 -50.685
298.3 -50.532
298.4 -50.013
298.5 -49.724
298.6 -49.235
298.7 -48.655
298.8 -47.984
298.9 -47.267
299 -46.702
299.1 -45.909
299.2 -45.359
299.3 -44.536
299.4 -43.498
299.5 -42.094
299.6 -39.958
299.7 -36.57
299.8 -29.872
299.9 -15.437
300 2.8125
300.1 14.058
300.2 19.155
300.3 20.04
300.4 17.598
300.5 12.7
300.6 5.8948
300.7 -2.1313
300.8 -10.173
300.9 -17.909
301 -24.714
301.1 -30.925
301.2 -36.769
301.3 -42.598
301.4 -47.328
301.5 -50.731
301.6 -53.431
301.7 -55.552
301.8 -57.505
301.9 -58.757
302 -59.26
302.1 -60.115
302.2 -60.984
302.3 -61.534
302.4 -61.366
302.5 -61.717
302.6 -62.159
302.7 -62.419
302.8 -62.068
302.9 -62.159
303 -62.693
303.1 -62.739
303.2 -62.632
303.3 -62.571
303.4 -62.48
303.5 -62.587
303.6 -62.571
303.7 -62.419
303.8 -62.037
303.9 -62.22
304 -62.343
304.1 -62.068
304.2 -61.732
304.3 -61.915
304.4 -62.129
304.5 -62.007
304.61 -61.808
304.71 -61.549
304.81 -61.381
304.91 -61.168
305.01 -61.137
305.11 -61.137
305.21 -60.923
305.31 -60.908
305.41 -60.756
305.51 -60.679
305.61 -60.542
305.71 -60.466
305.81 -60.389
305.91 -60.237
306.01 -60.161
306.11 -59.977
306.21 -59.81
306.31 -59.657
306.41 -59.581
306.51 -59.565
306.61 -59.428
306.71 -59.398
306.81 -59.306
306.91 -59.169
307.01 -59.23
307.11 -59.077
307.21 -59.199
307.31 -59.031
307.41 -59.108
307.51 -58.94
307.61 -58.757
307.71 -58.513
307.81 -58.284
307.91 -58.192
308.01 -57.933
308.11 -57.963
308.21 -57.902
308.31 -57.963
308.41 -58.101
308.51 -57.979
308.61 -57.795
308.71 -57.475
308.81 -57.383
308.91 -57.429
309.01 -57.521
309.11 -57.704
309.21 -57.505
309.31 -57.246
309.41 -57.002
309.51 -57.139
309.61 -57.322
309.71 -57.46
309.81 -57.414
309.91 -56.788
310.01 -56.941
310.11 -57.109
310.21 -57.216
310.31 -56.88
310.41 -56.743
310.51 -57.017
310.61 -57.048
310.71 -56.941
310.81 -56.498
310.91 -56.712
311.01 -56.987
311.11 -56.788
311.21 -56.666
311.31 -56.788
311.41 -57.094
311.51 -57.139
311.61 -56.987
311.71 -56.895
311.81 -57.109
311.91 -57.292
312.01 -57.17
312.11 -56.941
312.21 -56.758
312.31 -57.094
312.41 -57.246
312.51 -57.063
312.61 -57.048
312.71 -57.185
312.81 -57.414
312.91 -57.414
313.01 -57.383
313.11 -57.292
313.21 -57.17
313.31 -57.231
313.41 -57.124
313.51 -57.246
313.61 -57.155
313.71 -57.246
313.81 -57.322
313.91 -57.368
314.01 -57.475
314.11 -57.414
314.21 -57.505
314.31 -57.475
314.41 -57.658
314.51 -57.826
314.61 -57.856
314.71 -57.963
314.81 -57.979
314.91 -58.131
315.01 -58.177
315.11 -58.207
315.21 -58.314
315.31 -58.299
315.41 -58.406
315.51 -58.329
315.61 -58.284
315.71 -58.284
315.81 -58.284
315.91 -58.543
316.01 -58.543
316.11 -58.757
316.21 -58.864
316.31 -59.062
316.41 -59.138
316.51 -59.123
316.61 -59.092
316.71 -58.864
316.81 -58.97
316.91 -59.077
317.01 -59.321
317.11 -59.428
317.21 -59.52
317.31 -59.367
317.41 -59.153
317.51 -59.321
317.61 -59.459
317.71 -59.718
317.81 -59.764
317.91 -59.55
318.01 -59.611
318.11 -59.642
318.21 -60.145
318.31 -60.237
318.41 -59.932
318.51 -59.764
318.61 -60.115
318.71 -60.42
318.81 -60.069
318.91 -59.84
319.01 -60.038
319.11 -60.374
319.21 -60.206
319.31 -59.962
319.41 -60.328
319.51 -60.511
319.61 -60.176
319.71 -60.023
319.81 -60.252
319.91 -60.405
320.01 -60.573
320.11 -60.679
320.21 -60.511
320.31 -60.374
320.41 -60.42
320.51 -60.817
320.61 -60.695
320.71 -60.481
320.81 -60.71
320.91 -60.969
321.01 -60.893
321.11 -60.71
321.21 -60.603
321.31 -60.786
321.41 -60.954
321.51 -61.244
321.61 -61.244
321.71 -61.335
321.81 -61.213
321.91 -61.259
322.01 -61.335
322.11 -61.259
322.21 -61.366
322.31 -61.335
322.41 -61.335
322.51 -61.335
322.61 -61.442
322.71 -61.549
322.81 -61.519
322.91 -61.641
323.01 -61.595
323.11 -61.671
323.21 -61.656
323.31 -61.686
323.41 -61.793
323.51 -61.702
323.61 -61.625
323.71 -61.442
323.81 -61.351
323.91 -61.366
324.01 -61.335
324.11 -61.595
324.21 -61.519
324.31 -61.641
324.41 -61.671
324.51 -61.671
324.61 -61.854
324.71 -61.915
324.81 -61.976
324.91 -61.641
325.01 -61.519
325.11 -61.351
325.21 -61.412
325.31 -61.595
325.41 -61.702
325.51 -61.976
325.61 -61.778
325.71 -61.595
325.81 -61.381
325.91 -61.442
326.01 -61.625
326.11 -61.793
326.21 -62.007
326.31 -61.625
326.41 -61.473
326.51 -61.427
326.61 -61.747
326.71 -61.9
326.81 -61.686
326.91 -61.534
327.01 -61.58
327.11 -61.87
327.21 -61.793
327.31 -61.488
327.41 -61.458
327.51 -61.793
327.61 -61.992
327.71 -61.488
327.81 -61.503
327.91 -61.778
328.01 -61.885
328.11 -61.503
328.21 -61.458
328.31 -61.503
328.41 -61.442
328.51 -61.412
328.61 -61.427
328.71 -61.808
328.81 -61.808
328.91 -61.58
329.01 -61.473
329.11 -61.793
329.21 -61.824
329.31 -61.549
329.41 -61.412
329.51 -61.396
329.61 -61.595
329.71 -61.808
329.81 -61.717
329.91 -61.824
330.01 -61.686
330.11 -61.671
330.21 -61.717
330.31 -61.625
330.41 -61.564
330.51 -61.381
330.61 -61.427
330.71 -61.366
330.81 -61.473
330.91 -61.564
331.01 -61.488
331.11 -61.503
331.21 -61.534
331.31 -61.564
331.41 -61.488
331.51 -61.534
331.61 -61.641
331.71 -61.473
331.81 -61.427
331.91 -61.29
332.01 -61.259
332.11 -61.137
332.21 -61.03
332.31 -61.107
332.41 -60.954
332.51 -61.015
332.61 -61.107
332.71 -61.137
332.81 -61.168
332.91 -61.244
333.01 -61.305
333.11 -60.893
333.21 -60.771
333.31 -60.603
333.41 -60.603
333.51 -60.588
333.61 -60.679
333.71 -60.908
333.81 -60.664
333.91 -60.481
334.01 -60.252
334.11 -60.176
334.21 -60.267
334.31 -60.42
334.41 -60.527
334.51 -60.099
334.61 -59.81
334.71 -59.672
334.81 -59.901
334.91 -60.191
335.01 -59.947
335.11 -59.565
335.21 -59.398
335.31 -59.688
335.41 -59.642
335.51 -59.184
335.61 -58.848
335.71 -59.016
335.81 -59.26
335.91 -58.848
336.01 -58.558
336.11 -58.772
336.21 -58.848
336.31 -58.421
336.41 -58.04
336.51 -58.101
336.61 -58.116
336.71 -58.116
336.81 -57.963
336.91 -57.765
337.01 -57.673
337.11 -57.719
337.21 -57.841
337.31 -57.475
337.41 -57.139
337.51 -57.307
337.61 -57.322
337.71 -56.971
337.81 -56.62
337.91 -56.498
338.01 -56.468
338.11 -56.468
338.21 -56.59
338.31 -56.514
338.41 -56.453
338.51 -56.102
338.61 -55.995
338.71 -55.735
338.81 -55.598
338.91 -55.522
339.01 -55.415
339.11 -55.369
339.21 -55.11
339.31 -55.064
339.41 -54.881
339.51 -54.591
339.61 -54.438
339.71 -54.286
339.81 -54.133
339.91 -53.828
340.01 -53.584
340.11 -53.279
340.21 -53.065
340.31 -52.714
340.41 -52.348
340.51 -52.18
340.61 -51.86
340.71 -51.661
340.81 -51.432
340.91 -51.326
341.01 -51.021
341.11 -50.776
341.21 -50.425
341.31 -49.876
341.41 -49.235
341.51 -48.488
341.61 -48.045
341.71 -47.557
341.81 -47.13
341.91 -46.794
342.01 -46.183
342.11 -45.268
342.21 -43.91
342.31 -42.201
342.41 -39.912
342.51 -36.57
342.61 -29.811
342.71 -14.613
342.81 3.7585
342.91 14.867
343.01 19.582
343.11 20.177
343.21 17.537
343.31 12.578
343.41 5.4828
343.51 -2.7875
343.61 -10.783
343.71 -17.726
343.81 -24.547
343.91 -31.398
344.01 -37.639
344.11 -42.643
344.21 -47.374
344.31 -51.265
344.41 -53.523
344.51 -55.598
344.61 -57.567
344.71 -58.848
344.81 -59.398
344.91 -60.099
345.01 -60.618
345.11 -61.107
345.21 -61.656
345.31 -61.9
345.41 -62.358
345.51 -62.312
345.61 -62.19
345.71 -62.144
345.81 -62.526
345.91 -62.571
346.01 -62.205
346.11 -62.114
346.21 -62.083
346.31 -62.22
346.41 -62.297
346.51 -62.312
346.61 -62.449
346.71 -62.129
346.81 -62.159
346.91 -61.992
347.01 -61.915
347.11 -61.854
347.21 -61.747
347.31 -61.839
347.41 -61.595
347.51 -61.61
347.61 -61.473
347.71 -61.29
347.81 -61.244
347.91 -61.183
348.01 -61.213
348.11 -60.954
348.21 -60.847
348.31 -60.649
348.41 -60.435
348.51 -60.237
348.61 -60.038
348.71 -60.023
348.81 -59.779
348.91 -59.749
349.01 -59.611
349.11 -59.611
349.21 -59.611
349.31 -59.672
349.41 -59.81
349.51 -59.581
349.61 -59.367
349.71 -59.062
349.81 -58.802
349.91 -58.635
350.01 -58.635
350.11 -58.665
350.21 -58.711
350.31 -58.635
350.41 -58.543
350.51 -58.268
350.61 -58.024
350.71 -57.917
350.81 -58.101
350.91 -58.116
351.01 -57.933
351.11 -57.582
351.21 -57.338
351.31 -57.414
351.41 -57.673
351.51 -57.811
351.61 -57.505
351.71 -57.246
351.81 -57.322
351.91 -57.505
352.01 -57.521
352.11 -56.956
352.21 -56.895
352.31 -57.124
352.41 -57.277
352.51 -56.926
352.61 -56.895
352.71 -57.292
352.81 -57.155
352.91 -56.743
353.01 -56.727
353.11 -56.987
353.21 -57.063
353.31 -57.002
353.41 -57.261
353.51 -57.124
353.61 -56.926
353.71 -56.697
353.81 -56.651
353.91 -57.032
354.01 -57.002
354.11 -56.865
354.21 -56.559
354.31 -56.865
354.41 -57.032
354.51 -57.124
354.61 -56.865
354.71 -56.758
354.81 -56.834
354.91 -56.682
355.01 -56.773
355.11 -56.819
355.21 -56.834
355.31 -56.849
355.41 -56.895
355.51 -57.109
355.61 -56.971
355.71 -57.078
355.81 -57.017
355.91 -57.063
356.01 -56.987
356.11 -57.002
356.21 -57.032
356.31 -56.941
356.41 -57.124
356.51 -57.2
356.61 -57.231
356.71 -57.368
356.81 -57.429
356.91 -57.643
357.01 -57.673
357.11 -57.826
357.21 -57.902
357.31 -57.917
357.41 -57.948
357.51 -57.872
357.61 -57.811
357.71 -57.75
357.81 -57.872
357.91 -58.009
358.01 -58.131
358.11 -58.299
358.21 -58.345
358.31 -58.467
358.41 -58.436
358.51 -58.268
358.61 -58.192
358.71 -58.314
358.81 -58.528
358.91 -58.619
359.01 -58.864
359.11 -58.802
359.21 -58.619
359.31 -58.558
359.41 -58.726
359.51 -59.153
359.61 -59.199
359.71 -59.123
359.81 -58.802
359.91 -58.97
360.01 -59.214
360.11 -59.413
360.21 -59.291
360.31 -58.94
360.41 -59.337
360.51 -59.733
360.61 -59.626
360.71 -59.352
360.81 -59.52
360.91 -59.932
361.01 -59.672
361.11 -59.428
361.21 -59.733
361.31 -60.069
361.41 -59.901
361.51 -59.703
361.61 -59.886
361.71 -59.688
361.81 -59.855
361.91 -59.901
362.01 -60.298
362.11 -60.389
362.21 -60.222
362.31 -60.115
362.41 -60.328
362.51 -60.71
362.61 -60.511
362.71 -60.374
362.81 -60.313
362.91 -60.481
363.01 -60.786
363.11 -60.878
363.21 -60.969
363.31 -60.984
363.41 -61.03
363.51 -61
363.61 -61.046
363.71 -61.091
363.81 -61.107
363.91 -61.198
364.01 -61.137
364.11 -61.259
364.21 -61.259
364.31 -61.32
364.41 -61.488
364.51 -61.488
364.61 -61.549
364.71 -61.519
364.81 -61.641
364.91 -61.442
365.01 -61.32
365.11 -61.29
365.21 -61.259
365.31 -61.244
365.41 -61.259
365.51 -61.32
365.61 -61.427
365.71 -61.564
365.81 -61.686
365.91 -61.793
366.01 -61.87
366.11 -61.885
366.21 -61.763
366.31 -61.656
366.41 -61.549
366.51 -61.61
366.61 -61.732
366.71 -61.9
366.81 -62.022
366.91 -62.098
367.01 -62.144
367.11 -61.702
367.21 -61.641
367.31 -61.625
367.41 -61.808
367.51 -62.022
367.61 -62.007
367.71 -61.87
367.81 -61.564
367.91 -61.656
368.01 -61.839
368.11 -62.083
368.21 -61.778
368.31 -61.717
368.41 -61.961
368.51 -62.144
368.61 -62.236
368.71 -61.839
368.81 -61.747
368.91 -62.037
369.01 -62.297
369.11 -62.144
369.21 -61.824
369.31 -62.205
369.41 -62.297
369.51 -61.9
369.61 -61.885
369.71 -62.144
369.81 -62.449
369.91 -62.281
370.01 -62.358
370.11 -62.297
370.21 -62.343
370.31 -62.281
370.41 -62.098
370.51 -62.098
370.61 -62.404
370.71 -62.48
370.81 -62.175
370.91 -62.144
371.01 -62.465
371.11 -62.648
371.21 -62.755
371.31 -62.541
371.41 -62.434
371.51 -62.358
371.61 -62.358
371.71 -62.297
371.81 -62.373
371.91 -62.465
372.01 -62.434
372.11 -62.48
372.21 -62.388
372.31 -62.358
372.41 -62.404
372.51 -62.312
372.61 -62.373
372.71 -62.205
372.81 -62.205
372.91 -62.159
373.01 -62.19
373.11 -62.281
373.21 -62.251
373.31 -62.281
373.41 -62.266
373.51 -62.343
373.61 -62.449
373.71 -62.495
373.81 -62.648
373.91 -62.617
374.01 -62.571
374.11 -62.358
374.21 -62.236
374.31 -62.053
374.41 -62.007
374.51 -62.175
374.61 -62.159
374.71 -62.236
374.81 -62.312
374.91 -62.434
375.01 -62.541
375.11 -62.373
375.21 -62.281
375.31 -61.976
375.41 -61.992
375.51 -62.053
375.61 -62.251
375.71 -62.373
375.81 -62.266
375.91 -62.083
376.01 -61.778
376.11 -61.839
376.21 -62.098
376.31 -62.266
376.41 -62.007
376.51 -61.61
376.61 -61.839
376.71 -61.931
376.81 -62.098
376.91 -61.885
377.01 -61.641
377.11 -61.763
377.21 -62.114
377.31 -62.083
377.41 -61.625
377.51 -61.702
377.61 -61.992
377.71 -61.931
377.81 -61.473
377.91 -61.702
378.01 -62.037
378.11 -61.839
378.21 -61.671
378.31 -61.564
378.41 -61.458
378.51 -61.488
378.61 -61.641
378.71 -61.702
378.81 -61.351
378.91 -61.122
379.01 -61.259
379.11 -61.488
379.21 -61.305
379.31 -61.091
379.41 -60.939
379.51 -60.862
379.61 -61.152
379.71 -61.107
379.81 -61.091
379.91 -61.076
380.01 -60.969
380.11 -60.801
380.21 -60.801
380.31 -60.801
380.41 -60.664
380.51 -60.542
380.61 -60.634
380.71 -60.481
380.81 -60.481
380.91 -60.435
381.01 -60.496
381.11 -60.405
381.21 -60.359
381.31 -60.374
381.41 -60.008
381.51 -59.886
381.61 -59.626
381.71 -59.474
381.81 -59.214
381.91 -59.138
382.01 -59.245
382.11 -59.016
382.21 -59.153
382.31 -59.062
382.41 -59.123
382.51 -58.986
382.61 -58.94
382.71 -58.94
382.81 -58.36
382.91 -58.253
383.01 -58.07
383.11 -58.101
383.21 -58.085
383.31 -58.162
383.41 -58.192
383.51 -57.811
383.61 -57.567
383.71 -57.139
383.81 -57.109
383.91 -57.063
384.01 -57.109
384.11 -57.231
384.21 -56.819
384.31 -56.346
384.41 -56.147
384.51 -56.178
384.61 -56.163
384.71 -55.873
384.81 -55.537
384.91 -55.217
385.01 -55.415
385.11 -55.522
385.21 -55.095
385.31 -54.561
385.41 -54.332
385.51 -54.408
385.61 -54.133
385.71 -53.553
385.81 -53.386
385.91 -53.447
386.01 -52.882
386.11 -52.348
386.21 -52.379
386.31 -52.18
386.41 -51.417
386.51 -50.914
386.61 -50.456
386.71 -50.151
386.81 -49.693
386.91 -49.434
387.01 -49.266
387.11 -48.884
387.21 -48.121
387.31 -47.343
387.41 -46.855
387.51 -46.016
387.61 -44.825
387.71 -43.239
387.81 -41.423
387.91 -38.951
388.01 -34.388
388.11 -24.485
388.21 -5.5035
388.31 10.091
388.41 18.148
388.51 21.077
388.61 20.253
388.71 16.225
388.81 9.4806
388.91 1.6681
389.01 -6.5411
389.11 -14.14
389.21 -21.037
389.31 -27.598
389.41 -33.732
389.51 -39.576
389.61 -44.459
389.71 -48.625
389.81 -51.967
389.91 -54.652
390.01 -56.666
390.11 -58.07
390.21 -59.382
390.31 -60.023
390.41 -60.618
390.51 -61.061
390.61 -61.305
390.71 -61.458
390.81 -61.625
390.91 -61.885
391.01 -61.946
391.11 -62.205
391.21 -62.281
391.31 -62.358
391.41 -62.419
391.51 -62.465
391.61 -62.388
391.71 -62.007
391.81 -61.961
391.91 -61.87
392.01 -62.022
392.11 -62.037
392.21 -62.159
392.31 -62.159
392.41 -61.778
392.51 -61.564
392.61 -61.427
392.71 -61.61
392.81 -61.641
392.91 -61.671
393.01 -61.335
393.11 -60.893
393.21 -60.908
393.31 -61.091
393.41 -61.213
393.51 -60.801
393.61 -60.542
393.71 -60.756
393.81 -60.908
393.91 -60.557
394.01 -60.084
394.11 -60.252
394.21 -60.542
394.31 -60.069
394.41 -59.84
394.51 -60.069
394.61 -60.161
394.71 -59.855
394.81 -59.55
394.91 -59.55
395.01 -59.276
395.11 -59.276
395.21 -59.001
395.31 -58.986
395.41 -59.306
395.51 -59.382
395.61 -59.169
395.71 -58.787
395.81 -59.123
395.91 -59.047
396.01 -58.787
396.11 -58.482
396.21 -58.36
396.31 -58.467
396.41 -58.482
396.51 -58.65
396.61 -58.558
396.71 -58.543
396.81 -58.452
396.91 -58.452
397.01 -58.574
397.11 -58.375
397.21 -58.299
397.31 -58.131
397.41 -58.299
397.51 -58.345
397.61 -58.268
397.71 -58.284
397.81 -58.116
397.91 -58.024
398.01 -57.826
398.11 -57.734
398.21 -57.597
398.31 -57.49
398.41 -57.673
398.51 -57.704
398.61 -57.795
398.71 -57.765
398.81 -57.887
398.91 -57.979
399.01 -58.055
399.11 -58.238
399.21 -58.055
399.31 -57.933
399.41 -57.795
399.51 -57.78
399.61 -57.704
399.71 -57.811
399.81 -58.04
399.91 -58.055
400.01 -58.253
400.11 -58.162
400.21 -57.933
400.31 -57.734
400.41 -57.811
400.51 -58.101
400.61 -58.207
400.71 -58.36
400.81 -58.329
400.91 -58.162
401.01 -57.994
401.11 -58.177
401.21 -58.574
401.31 -58.528
401.41 -58.421
401.51 -58.314
401.61 -58.528
401.71 -59.077
401.81 -59.062
401.91 -58.741
402.01 -58.543
402.11 -58.802
402.21 -59.108
402.31 -58.909
402.41 -58.848
402.51 -59.123
402.61 -59.474
402.71 -59.062
402.81 -59.092
402.91 -59.428
403.01 -59.596
403.11 -59.474
403.21 -59.23
403.31 -59.276
403.41 -59.276
403.51 -59.459
403.61 -59.642
403.71 -59.932
403.81 -59.977
403.91 -59.672
404.01 -59.825
404.11 -60.099
404.21 -60.023
404.31 -59.962
404.41 -59.901
404.51 -60.313
404.61 -60.466
404.71 -60.557
404.81 -60.527
404.91 -60.573
405.01 -60.649
405.11 -60.542
405.21 -60.679
405.31 -60.618
405.41 -60.588
405.51 -60.634
405.61 -60.71
405.71 -60.71
405.81 -60.862
405.91 -61
406.01 -60.984
406.11 -61.061
406.21 -61.137
406.31 -61.183
406.41 -61.29
406.51 -61.458
406.61 -61.641
406.71 -61.625
406.81 -61.717
406.91 -61.763
407.01 -61.763
407.11 -61.61
407.21 -61.671
407.31 -61.656
407.41 -61.519
407.51 -61.61
407.61 -61.686
407.71 -61.854
407.81 -61.931
407.91 -62.098
408.01 -62.297
408.11 -62.236
408.21 -62.373
408.31 -62.083
408.41 -61.976
408.51 -62.007
408.61 -62.098
408.71 -62.251
408.81 -62.434
408.91 -62.602
409.01 -62.51
409.11 -62.297
409.21 -62.297
409.31 -62.358
409.41 -62.587
409.51 -62.724
409.61 -62.785
409.71 -62.526
409.81 -62.434
409.91 -62.739
410.01 -62.907
410.11 -62.968
410.21 -62.648
410.31 -62.587
410.41 -62.831
410.51 -63.121
410.61 -62.953
410.71 -62.571
410.81 -62.953
410.91 -63.182
411.01 -62.968
411.11 -62.785
411.21 -63.06
411.31 -63.426
411.41 -63.029
411.51 -62.922
411.61 -62.892
411.71 -62.953
411.81 -62.983
411.91 -63.182
412.01 -63.533
412.11 -63.319
412.21 -63.182
412.31 -63.029
412.41 -63.289
412.51 -63.38
412.61 -63.136
412.71 -63.09
412.81 -63.014
412.91 -63.258
413.01 -63.395
413.11 -63.441
413.21 -63.38
413.31 -63.258
413.41 -63.395
413.51 -63.289
413.61 -63.319
413.71 -63.258
413.81 -63.319
413.91 -63.273
414.01 -63.289
414.11 -63.304
414.21 -63.273
414.31 -63.35
414.41 -63.35
414.51 -63.395
414.61 -63.441
414.71 -63.456
414.81 -63.502
414.91 -63.517
415.01 -63.563
415.11 -63.533
415.21 -63.441
415.31 -63.35
415.41 -63.289
415.51 -63.212
415.61 -63.105
415.71 -63.273
415.81 -63.365
415.91 -63.441
416.01 -63.533
416.11 -63.67
416.21 -63.746
416.31 -63.624
416.41 -63.472
416.51 -63.35
416.61 -63.258
416.71 -63.38
416.81 -63.456
416.91 -63.685
417.01 -63.807
417.11 -63.731
417.21 -63.548
417.31 -63.365
417.41 -63.472
417.51 -63.487
417.61 -63.823
417.71 -63.823
417.81 -63.563
417.91 -63.35
418.01 -63.441
418.11 -63.807
418.21 -63.868
418.31 -63.716
418.41 -63.502
418.51 -63.594
418.61 -63.792
418.71 -63.823
418.81 -63.609
418.91 -63.395
419.01 -63.731
419.11 -63.868
419.21 -63.472
419.31 -63.411
419.41 -63.777
419.51 -63.914
419.61 -63.319
419.71 -63.395
419.81 -63.563
419.91 -63.685
420.01 -63.746
420.11 -63.731
420.21 -63.746
420.31 -63.441
420.41 -63.35
420.51 -63.609
420.61 -63.685
420.71 -63.456
420.81 -63.334
420.91 -63.624
421.01 -63.716
421.11 -63.609
421.21 -63.319
421.31 -63.258
421.41 -63.121
421.51 -63.197
421.61 -63.334
421.71 -63.258
421.81 -63.365
421.91 -63.304
422.01 -63.35
422.11 -63.334
422.21 -63.38
422.31 -63.395
422.41 -63.319
422.51 -63.228
422.61 -63.136
422.71 -63.09
422.81 -63.09
422.91 -62.861
423.01 -62.877
423.11 -62.709
423.21 -62.709
423.31 -62.663
423.41 -62.663
423.51 -62.755
423.61 -62.709
423.71 -62.77
423.81 -62.77
423.91 -62.816
424.01 -62.892
424.11 -62.877
424.21 -63.014
424.31 -62.724
424.41 -62.587
424.51 -62.22
424.61 -62.22
424.71 -62.175
424.81 -62.236
424.91 -62.541
425.01 -62.434
425.11 -62.51
425.21 -62.327
425.31 -62.114
425.41 -61.839
425.51 -61.808
425.61 -61.946
425.71 -61.961
425.81 -62.129
425.91 -61.885
426.01 -61.564
426.11 -61.473
426.21 -61.625
426.31 -61.992
426.41 -61.793
426.51 -61.427
426.61 -61.183
426.71 -61.305
426.81 -61.488
426.91 -61.458
427.01 -61.061
427.11 -60.832
427.21 -61.076
427.31 -61.198
427.41 -60.634
427.51 -60.42
427.61 -60.679
427.71 -60.847
427.81 -60.222
427.91 -60.161
428.01 -60.359
428.11 -60.389
428.21 -60.176
428.31 -60.115
428.41 -59.977
428.51 -59.871
428.61 -59.916
428.71 -59.733
428.81 -59.382
428.91 -59.276
429.01 -59.504
429.11 -59.443
429.21 -59.092
429.31 -58.879
429.41 -58.802
429.51 -58.909
429.61 -58.802
429.71 -58.696
429.81 -58.497
429.91 -58.345
430.01 -58.162
430.11 -57.963
430.21 -57.795
430.31 -57.719
430.41 -57.429
430.51 -57.261
430.61 -57.094
430.71 -57.002
430.81 -56.895
430.91 -56.819
431.01 -56.758
431.11 -56.514
431.21 -56.468
431.31 -56.285
431.41 -56.071
431.51 -55.858
431.61 -55.583
431.71 -55.446
431.81 -55.049
431.91 -54.789
432.01 -54.454
432.11 -54.21
432.21 -53.95
432.31 -53.843
432.41 -53.721
432.51 -53.355
432.61 -53.264
432.71 -53.004
432.81 -52.699
432.91 -52.134
433.01 -51.722
433.11 -51.478
433.21 -51.066
433.31 -50.761
433.41 -50.334
433.51 -49.922
433.61 -49.312
433.71 -48.457
433.81 -47.831
433.91 -47.221
434.01 -46.702
434.11 -45.924
434.21 -44.581
434.31 -42.399
434.41 -39.5
434.51 -35.319
434.61 -26.118
434.71 -7.3804
434.81 9.5874
434.91 18.239
435.01 21.123
435.11 20.253
435.21 16.683
435.31 10.778
435.41 2.6447
435.51 -5.6714
435.61 -13.179
435.71 -20.396
435.81 -27.491
435.91 -33.595
436.01 -39.409
436.11 -44.993
436.21 -48.869
436.31 -51.844
436.41 -54.454
436.51 -56.575
436.61 -58.085
436.71 -59.047
436.81 -59.901
436.91 -60.435
437.01 -60.771
437.11 -61.046
437.21 -61.412
437.31 -61.946
437.41 -61.946
437.51 -61.839
437.61 -61.946
437.71 -62.19
437.81 -62.465
437.91 -62.266
438.01 -62.236
438.11 -62.068
438.21 -61.976
438.31 -61.885
438.41 -61.778
438.51 -61.87
438.61 -61.641
438.71 -61.61
438.81 -61.442
438.91 -61.32
439.01 -61.152
439.11 -61.076
439.21 -61.107
439.31 -60.801
439.41 -60.786
439.51 -60.618
439.61 -60.527
439.71 -60.557
439.81 -60.527
439.91 -60.634
440.01 -60.389
440.11 -60.481
440.21 -60.42
440.31 -60.237
440.41 -60.328
440.51 -60.206
440.61 -60.267
440.71 -59.962
440.81 -59.718
440.91 -59.443
441.01 -59.291
441.11 -59.214
441.21 -59.138
441.31 -59.23
441.41 -59.276
441.51 -59.413
441.61 -59.26
441.71 -59.108
441.81 -58.772
441.91 -58.619
442.01 -58.68
442.11 -58.65
442.21 -58.741
442.31 -58.665
442.41 -58.574
442.51 -58.329
442.61 -58.177
442.71 -58.253
442.81 -58.329
442.91 -58.406
443.01 -58.04
443.11 -57.765
443.21 -57.719
443.31 -58.009
443.41 -58.131
443.51 -57.795
443.61 -57.643
443.71 -57.872
443.81 -58.085
443.91 -57.689
444.01 -57.383
444.11 -57.643
444.21 -57.734
444.31 -57.322
444.41 -57.399
444.51 -57.826
444.61 -57.963
444.71 -57.475
444.81 -57.368
444.91 -57.307
445.01 -57.414
445.11 -57.414
445.21 -57.368
445.31 -57.444
445.41 -57.841
445.51 -57.963
445.61 -57.719
445.71 -57.612
445.81 -57.917
445.91 -58.055
446.01 -58.024
446.11 -57.704
446.21 -57.612
446.31 -57.582
446.41 -57.963
446.51 -58.146
446.61 -58.253
446.71 -58.528
446.81 -58.345
446.91 -58.482
447.01 -58.452
447.11 -58.497
447.21 -58.558
447.31 -58.619
447.41 -58.909
447.51 -58.772
447.61 -58.909
447.71 -58.894
447.81 -58.955
447.91 -58.802
448.01 -58.818
448.11 -58.848
448.21 -58.589
448.31 -58.65
448.41 -58.772
448.51 -58.986
448.61 -59.108
448.71 -59.276
448.81 -59.55
448.91 -59.474
449.01 -59.749
449.11 -59.672
449.21 -59.733
449.31 -59.489
449.41 -59.474
449.51 -59.672
449.61 -59.718
449.71 -59.977
449.81 -60.13
449.91 -60.328
450.01 -60.222
450.11 -60.054
450.21 -59.977
450.31 -59.977
450.41 -60.222
450.51 -60.557
450.61 -60.817
450.71 -60.756
450.81 -60.405
450.91 -60.466
451.01 -60.649
451.11 -60.908
451.21 -60.984
451.31 -60.771
451.41 -60.679
451.51 -60.954
451.61 -61.366
451.71 -61.396
451.81 -61.107
451.91 -61.107
452.01 -61.427
452.11 -61.656
452.21 -61.152
452.31 -61.168
452.41 -61.549
452.51 -61.717
452.61 -61.274
452.71 -61.366
452.81 -61.885
452.91 -61.61
453.01 -61.381
453.11 -61.549
453.21 -61.793
453.31 -61.931
453.41 -61.961
453.51 -62.083
453.61 -61.9
453.71 -61.885
453.81 -62.175
453.91 -62.297
454.01 -62.098
454.11 -61.931
454.21 -62.449
454.31 -62.48
454.41 -62.556
454.51 -62.358
454.61 -62.358
454.71 -62.327
454.81 -62.343
454.91 -62.632
455.01 -62.602
455.11 -62.724
455.21 -62.739
455.31 -62.816
455.41 -62.846
455.51 -62.938
455.61 -63.105
455.71 -62.968
455.81 -63.014
455.91 -62.922
456.01 -62.953
456.11 -62.892
456.21 -62.922
456.31 -63.06
456.41 -63.029
456.51 -63.029
456.61 -63.09
456.71 -63.182
456.81 -63.197
456.91 -63.395
457.01 -63.578
457.11 -63.685
457.21 -63.746
457.31 -63.716
457.41 -63.716
457.51 -63.563
457.61 -63.487
457.71 -63.487
457.81 -63.395
457.91 -63.472
458.01 -63.594
458.11 -63.731
458.21 -63.96
458.31 -64.097
458.41 -64.036
458.51 -63.823
458.61 -63.746
458.71 -63.701
458.81 -63.868
458.91 -64.189
459.01 -64.235
459.11 -64.174
459.21 -63.853
459.31 -63.823
459.41 -63.99
459.51 -64.28
459.61 -64.402
459.71 -64.067
459.81 -63.929
459.91 -64.128
460.01 -64.372
460.11 -64.357
460.21 -64.067
460.31 -64.189
460.41 -64.402
460.51 -64.586
460.61 -64.219
460.71 -64.097
460.81 -64.387
460.91 -64.586
461.01 -64.28
461.11 -64.204
461.21 -64.662
461.31 -64.555
461.41 -64.204
461.51 -64.128
461.61 -64.25
461.71 -64.448
461.81 -64.25
461.91 -64.28
462.01 -64.479
462.11 -64.692
462.21 -64.54
462.31 -64.311
462.41 -64.555
462.51 -64.738
462.61 -64.784
462.71 -64.525
462.81 -64.494
462.91 -64.463
463.01 -64.586
463.11 -64.875
463.21 -64.86
463.31 -64.937
463.41 -64.906
463.51 -64.967
463.61 -64.998
463.71 -64.982
463.81 -65.12
463.91 -64.998
464.01 -65.089
464.11 -65.028
464.21 -65.043
464.31 -65.028
464.41 -65.059
464.51 -65.135
464.61 -65.059
464.71 -64.921
464.81 -64.86
464.91 -64.753
465.01 -64.769
465.11 -64.708
465.21 -64.845
465.31 -64.86
465.41 -64.921
465.51 -65.043
465.61 -65.15
465.71 -65.303
465.81 -65.364
465.91 -65.425
466.01 -65.15
466.11 -65.013
466.21 -64.952
466.31 -65.013
466.41 -65.15
466.51 -65.303
466.61 -65.577
466.71 -65.562
466.81 -65.562
466.91 -65.287
467.01 -65.165
467.11 -65.349
467.21 -65.455
467.31 -65.669
467.41 -65.669
467.51 -65.455
467.61 -65.272
467.71 -65.44
467.81 -65.745
467.91 -65.76
468.01 -65.593
468.11 -65.318
468.21 -65.425
468.31 -65.715
468.41 -65.989
468.51 -65.776
468.61 -65.425
468.71 -65.699
468.81 -65.852
468.91 -65.593
469.01 -65.394
469.11 -65.73
469.21 -65.974
469.31 -65.44
469.41 -65.41
469.51 -65.745
469.61 -65.776
469.71 -65.379
469.81 -65.379
469.91 -65.532
470.01 -65.379
470.11 -65.364
470.21 -65.272
470.31 -65.379
470.41 -65.73
470.51 -65.623
470.61 -65.455
470.71 -65.364
470.81 -65.822
470.91 -65.699
471.01 -65.608
471.11 -65.364
471.21 -65.349
471.31 -65.623
471.41 -65.684
471.51 -65.73
471.61 -65.699
471.71 -65.669
471.81 -65.76
471.91 -65.669
472.01 -65.684
472.11 -65.547
472.21 -65.547
472.31 -65.577
472.41 -65.608
472.51 -65.623
472.61 -65.608
472.71 -65.684
472.81 -65.73
472.91 -65.776
473.01 -65.776
473.11 -65.745
473.21 -65.73
473.31 -65.501
473.41 -65.501
473.51 -65.379
473.61 -65.318
473.71 -65.196
473.81 -65.272
473.91 -65.425
474.01 -65.379
474.11 -65.562
474.21 -65.593
474.31 -65.76
474.41 -65.699
474.51 -65.623
474.61 -65.532
474.71 -65.287
474.81 -65.242
474.91 -65.272
475.01 -65.41
475.11 -65.547
475.21 -65.608
475.31 -65.745
475.41 -65.349
475.51 -65.211
475.61 -65.135
475.71 -65.303
475.81 -65.501
475.91 -65.471
476.01 -65.349
476.11 -64.967
476.21 -65.074
476.31 -65.226
476.41 -65.379
476.51 -65.196
476.61 -64.83
476.71 -65.013
476.81 -65.181
476.91 -65.257
477.01 -64.937
477.11 -64.708
477.21 -65.013
477.31 -65.135
477.41 -64.921
477.51 -64.616
477.61 -64.937
477.71 -64.998
477.81 -64.601
477.91 -64.54
478.01 -64.86
478.11 -65.074
478.21 -64.86
478.31 -64.784
478.41 -64.784
478.51 -64.784
478.61 -64.677
478.71 -64.509
478.81 -64.372
478.91 -64.448
479.01 -64.723
479.11 -64.463
479.21 -64.204
479.31 -64.158
479.41 -64.387
479.51 -64.57
479.61 -64.387
479.71 -64.189
479.81 -64.067
479.91 -63.96
480.01 -63.853
480.11 -63.792
480.21 -63.899
480.31 -63.807
480.41 -63.792
480.51 -63.685
480.61 -63.701
480.71 -63.716
480.81 -63.609
480.91 -63.64
481.01 -63.578
481.11 -63.594
481.21 -63.456
481.31 -63.487
481.41 -63.578
481.51 -63.502
481.61 -63.609
481.71 -63.609
481.81 -63.655
481.91 -63.548
482.01 -63.548
482.11 -63.67
482.21 -63.472
482.31 -63.228
482.41 -62.983
482.51 -62.8
482.61 -62.663
482.71 -62.632
482.81 -62.846
482.91 -62.77
483.01 -62.953
483.11 -62.892
483.21 -62.8
483.31 -62.48
483.41 -62.175
483.51 -62.251
483.61 -62.22
483.71 -62.373
483.81 -62.404
483.91 -62.312
484.01 -61.946
484.11 -61.702
484.21 -61.839
484.31 -61.87
484.41 -61.946
484.51 -61.793
484.61 -61.335
484.71 -61.091
484.81 -61.198
484.91 -61.549
485.01 -61.274
485.11 -60.954
485.21 -60.771
485.31 -60.893
485.41 -60.756
485.51 -60.298
485.61 -59.962
485.71 -60.054
485.81 -60.161
485.91 -59.688
486.01 -59.413
486.11 -59.611
486.21 -59.611
486.31 -59.184
486.41 -58.726
486.51 -58.589
486.61 -58.406
486.71 -58.284
486.81 -58.055
486.91 -57.826
487.01 -57.75
487.11 -57.902
487.21 -57.658
487.31 -57.139
487.41 -56.849
487.51 -56.865
487.61 -56.529
487.71 -56.178
487.81 -55.812
487.91 -55.69
488.01 -55.674
488.11 -55.674
488.21 -55.629
488.31 -55.308
488.41 -54.881
488.51 -54.332
488.61 -54.011
488.71 -53.66
488.81 -53.294
488.91 -53.08
489.01 -52.531
489.11 -52.241
489.21 -51.783
489.31 -51.341
489.41 -50.639
489.51 -50.105
489.61 -49.678
489.71 -48.839
489.81 -48.182
489.91 -47.267
490.01 -46.092
490.11 -44.398
490.21 -42.048
490.31 -38.539
490.41 -31.291
490.51 -15.345
490.61 4.7351
490.71 16.561
490.81 21.596
490.91 22.252
491.01 19.323
491.11 13.707
491.21 5.9253
491.31 -2.4213
491.41 -10.341
491.51 -17.726
491.61 -24.959
491.71 -31.901
491.81 -38.127
491.91 -43.559
492.01 -47.831
492.11 -51.28
492.21 -54.042
492.31 -56.3
492.41 -57.75
492.51 -58.391
492.61 -59.092
492.71 -59.855
492.81 -60.695
492.91 -61.183
493.01 -61.198
493.11 -61.183
493.21 -61.274
493.31 -61.717
493.41 -61.763
493.51 -61.473
493.61 -61.259
493.71 -61.503
493.81 -61.778
493.91 -61.564
494.01 -61.183
494.11 -61.046
494.21 -61.335
494.31 -61.183
494.41 -60.649
494.51 -60.817
494.61 -60.984
494.71 -60.878
494.81 -60.45
494.91 -60.267
495.01 -60.206
495.11 -60.008
495.21 -60.038
495.31 -60.054
495.41 -60.038
495.51 -59.642
495.61 -59.428
495.71 -59.718
495.81 -59.413
495.91 -59.108
496.01 -58.741
496.11 -58.772
496.21 -58.909
496.31 -58.864
496.41 -58.909
496.51 -58.65
496.61 -58.436
496.71 -58.207
496.81 -58.116
496.91 -57.872
497.01 -57.795
497.11 -57.826
497.21 -57.567
497.31 -57.414
497.41 -57.505
497.51 -57.46
497.61 -57.46
497.71 -57.46
497.81 -57.582
497.91 -57.368
498.01 -57.399
498.11 -57.277
498.21 -57.2
498.31 -57.155
498.41 -57.353
498.51 -57.567
498.61 -57.399
498.71 -57.399
498.81 -57.261
498.91 -56.987
499.01 -56.849
499.11 -56.727
499.21 -56.697
499.31 -56.559
499.41 -56.834
499.51 -56.926
499.61 -57.048
499.71 -57.139
499.81 -57.109
499.91 -57.109
500.01 -56.712
500.11 -56.605
500.21 -56.422
500.31 -56.514
500.41 -56.849
500.51 -57.109
500.61 -57.2
500.71 -56.88
500.81 -56.727
500.91 -56.62
501.01 -56.819
501.11 -57.063
501.21 -57.063
501.31 -56.849
501.41 -56.743
501.51 -57.109
501.61 -57.338
501.71 -57.612
501.81 -57.536
501.91 -57.246
502.01 -57.521
502.11 -57.734
502.21 -57.704
502.31 -57.231
502.41 -57.673
502.51 -58.284
502.61 -58.162
502.71 -57.948
502.81 -58.07
502.91 -58.436
503.01 -58.36
503.11 -58.177
503.21 -58.268
503.31 -58.223
503.41 -58.391
503.51 -58.558
503.61 -58.787
503.71 -59.047
503.81 -59.047
503.91 -59.016
504.01 -59.001
504.11 -59.398
504.21 -59.23
504.31 -59.108
504.41 -59.138
504.51 -59.474
504.61 -59.871
504.71 -59.916
504.81 -60.069
504.91 -60.008
505.01 -60.008
505.11 -59.993
505.21 -60.008
505.31 -60.206
505.41 -60.145
505.51 -60.313
505.61 -60.359
505.71 -60.359
505.81 -60.496
505.91 -60.603
506.01 -60.847
506.11 -60.878
506.21 -61.046
506.31 -61.107
506.41 -61.305
506.51 -61.473
506.61 -61.625
506.71 -61.824
506.81 -61.808
506.91 -61.9
507.01 -61.824
507.11 -61.763
507.21 -61.717
507.31 -61.717
507.41 -61.87
507.51 -62.053
507.61 -62.251
507.71 -62.312
507.81 -62.602
507.91 -62.77
508.01 -62.892
508.11 -62.968
508.21 -62.724
508.31 -62.632
508.41 -62.663
508.51 -62.861
508.61 -63.151
508.71 -63.38
508.81 -63.487
508.91 -63.38
509.01 -63.258
509.11 -63.044
509.21 -63.289
509.31 -63.64
509.41 -63.838
509.51 -63.853
509.61 -63.533
509.71 -63.487
509.81 -63.807
509.91 -64.097
510.01 -64.219
510.11 -63.777
510.21 -63.899
510.31 -64.189
510.41 -64.402
510.51 -64.158
510.61 -64.006
510.71 -64.433
510.81 -64.57
510.91 -64.357
511.01 -64.219
511.11 -64.647
511.21 -64.814
511.31 -64.586
511.41 -64.723
511.51 -64.708
511.61 -64.845
511.71 -64.814
511.81 -64.86
511.91 -64.799
512.01 -65.043
512.11 -65.547
512.21 -65.333
512.31 -65.181
512.41 -65.181
512.51 -65.577
512.61 -65.654
512.71 -65.501
512.81 -65.486
512.91 -65.425
513.01 -65.532
513.11 -65.73
513.21 -65.913
513.31 -66.005
513.41 -66.111
513.51 -66.249
513.61 -66.203
513.71 -66.279
513.81 -66.249
513.91 -66.279
514.01 -66.356
514.11 -66.493
514.21 -66.6
514.31 -66.676
514.41 -66.722
514.51 -66.707
514.61 -66.752
514.71 -66.783
514.81 -66.813
514.91 -66.844
515.01 -66.646
515.11 -66.646
515.21 -66.584
515.31 -66.615
515.41 -66.615
515.51 -66.783
515.61 -66.92
515.71 -66.996
515.81 -67.225
515.91 -67.302
516.01 -67.393
516.11 -67.515
516.21 -67.439
516.31 -67.271
516.41 -67.195
516.51 -67.21
516.61 -67.363
516.71 -67.546
516.81 -67.912
516.91 -67.881
517.01 -68.034
517.11 -67.729
517.21 -67.592
517.31 -67.653
517.41 -67.942
517.51 -68.278
517.61 -68.293
517.71 -68.339
517.81 -67.973
517.91 -67.958
518.01 -68.217
518.11 -68.507
518.21 -68.705
518.31 -68.293
518.41 -68.354
518.51 -68.568
518.61 -68.873
518.71 -68.812
518.81 -68.431
518.91 -68.66
519.01 -68.95
519.11 -68.98
519.21 -68.538
519.31 -68.766
519.41 -69.133
519.51 -69.102
519.61 -68.873
519.71 -68.889
519.81 -69.102
519.91 -69.194
520.01 -69.407
520.11 -69.362
520.21 -69.27
520.31 -69.285
520.41 -69.331
520.51 -69.697
520.61 -69.606
520.71 -69.392
520.81 -69.621
520.91 -69.896
521.01 -69.911
521.11 -69.713
521.21 -69.636
521.31 -69.606
521.41 -69.88
521.51 -70.125
521.61 -70.262
521.71 -70.445
521.81 -70.369
521.91 -70.384
522.01 -70.445
522.11 -70.491
522.21 -70.552
522.31 -70.567
522.41 -70.674
522.51 -70.659
522.61 -70.704
522.71 -70.75
522.81 -70.811
522.91 -70.842
523.01 -70.781
523.11 -70.918
523.21 -70.674
523.31 -70.659
523.41 -70.659
523.51 -70.72
523.61 -70.735
523.71 -70.659
523.81 -70.765
523.91 -70.796
524.01 -70.948
524.11 -71.101
524.21 -71.238
524.31 -71.452
524.41 -71.422
524.51 -71.483
524.61 -71.193
524.71 -71.162
524.81 -71.071
524.91 -71.177
525.01 -71.452
525.11 -71.513
525.21 -71.727
525.31 -71.788
525.41 -71.757
525.51 -71.559
525.61 -71.513
525.71 -71.818
525.81 -71.91
525.91 -72.108
526.01 -72.139
526.11 -71.94
526.21 -71.788
526.31 -71.925
526.41 -72.444
526.51 -72.444
526.61 -72.261
526.71 -71.971
526.81 -72.215
526.91 -72.505
527.01 -72.688
527.11 -72.383
527.21 -72.215
527.31 -72.566
527.41 -72.78
527.51 -72.581
527.61 -72.459
527.71 -72.81
527.81 -73.115
527.91 -72.734
528.01 -72.627
528.11 -72.856
528.21 -73.039
528.31 -73.085
528.41 -73.207
528.51 -73.237
528.61 -73.069
528.71 -73.192
528.81 -73.527
528.91 -73.619
529.01 -73.405
529.11 -73.497
529.21 -73.848
529.31 -73.863
529.41 -73.878
529.51 -73.802
529.61 -73.756
529.71 -73.832
529.81 -73.97
529.91 -74.26
530.01 -74.366
530.11 -74.626
530.21 -74.687
530.31 -74.763
530.41 -74.931
530.51 -75.023
530.61 -75.16
530.71 -75.19
530.81 -75.358
530.91 -75.282
531.01 -75.389
531.11 -75.48
531.21 -75.389
531.31 -75.48
531.41 -75.48
531.51 -75.541
531.61 -75.511
531.71 -75.587
531.81 -75.786
531.91 -75.74
532.01 -75.953
532.11 -76.091
532.21 -76.304
532.31 -76.426
532.41 -76.655
532.51 -76.838
532.61 -76.747
532.71 -76.762
532.81 -76.655
532.91 -76.548
533.01 -76.64
533.11 -76.854
533.21 -77.113
533.31 -77.205
533.41 -77.495
533.51 -77.525
533.61 -77.342
533.71 -77.25
533.81 -77.189
533.91 -77.449
534.01 -77.678
534.11 -77.906
534.21 -77.922
534.31 -77.708
534.41 -77.617
534.51 -77.769
534.61 -78.288
534.71 -78.441
534.81 -78.38
534.91 -78.196
535.01 -78.242
535.11 -78.593
535.21 -78.776
535.31 -78.807
535.41 -78.486
535.51 -78.746
535.61 -79.066
535.71 -79.036
535.81 -78.715
535.91 -78.898
536.01 -79.432
536.11 -79.188
536.21 -78.944
536.31 -79.127
536.41 -79.509
536.51 -79.631
536.61 -79.722
536.71 -79.814
536.81 -79.814
536.91 -79.768
537.01 -79.554
537.11 -79.402
537.21 -79.814
537.31 -79.951
537.41 -79.753
537.51 -79.707
537.61 -80.088
537.71 -80.211
537.81 -80.226
537.91 -80.18
538.01 -80.043
538.11 -80.15
538.21 -80.104
538.31 -80.241
538.41 -80.317
538.51 -80.348
538.61 -80.531
538.71 -80.546
538.81 -80.5
538.91 -80.5
539.01 -80.531
539.11 -80.455
539.21 -80.531
539.31 -80.623
539.41 -80.439
539.51 -80.516
539.61 -80.485
539.71 -80.439
539.81 -80.485
539.91 -80.653
540.01 -80.897
540.11 -80.882
540.21 -80.974
540.31 -81.004
540.41 -81.019
540.51 -80.958
540.61 -81.096
540.71 -81.187
540.81 -80.958
540.91 -80.928
541.01 -80.76
541.11 -80.577
541.21 -80.562
541.31 -80.76
541.41 -80.989
541.51 -81.035
541.61 -81.202
541.71 -81.172
541.81 -81.187
541.91 -80.989
542.01 -80.821
542.11 -81.019
542.21 -81.05
542.31 -81.309
542.41 -81.263
542.51 -81.385
542.61 -81.065
542.71 -80.821
542.81 -81.065
542.91 -81.263
543.01 -81.431
543.11 -81.248
543.21 -81.004
543.31 -81.05
543.41 -81.248
543.51 -81.416
543.61 -81.05
543.71 -80.867
543.81 -81.05
543.91 -81.355
544.01 -81.126
544.11 -80.821
544.21 -81.157
544.31 -81.401
544.41 -81.111
544.51 -80.851
544.61 -81.172
544.71 -81.34
544.81 -81.279
544.91 -81.172
545.01 -81.05
545.11 -81.172
545.21 -81.248
545.31 -81.187
545.41 -80.974
545.51 -80.638
545.61 -80.958
545.71 -80.928
545.81 -80.699
545.91 -80.516
546.01 -80.714
546.11 -80.989
546.21 -80.79
546.31 -80.79
546.41 -80.47
546.51 -80.317
546.61 -80.241
546.71 -80.134
546.81 -80.256
546.91 -80.088
547.01 -80.012
547.11 -79.951
547.21 -79.966
547.31 -79.844
547.41 -79.753
547.51 -79.86
547.61 -79.631
547.71 -79.554
547.81 -79.585
547.91 -79.524
548.01 -79.478
548.11 -79.524
548.21 -79.646
548.31 -79.554
548.41 -79.539
548.51 -79.417
548.61 -79.463
548.71 -79.432
548.81 -79.28
548.91 -79.265
549.01 -78.944
549.11 -78.791
549.21 -78.654
549.31 -78.654
549.41 -78.654
549.51 -78.593
549.61 -78.73
549.71 -78.7
549.81 -78.669
549.91 -78.547
550.01 -78.242
550.11 -78.059
550.21 -78.013
550.31 -78.105
550.41 -78.105
550.51 -78.303
550.61 -78.181
550.71 -77.815
550.81 -77.525
550.91 -77.51
551.01 -77.617
551.11 -77.678
551.21 -77.678
551.31 -77.296
551.41 -77.083
551.51 -77.159
551.61 -77.372
551.71 -77.403
551.81 -77.128
551.91 -76.884
552.01 -77.098
552.11 -77.22
552.21 -76.991
552.31 -76.472
552.41 -76.701
552.51 -76.93
552.61 -76.64
552.71 -76.198
552.81 -76.472
552.91 -76.671
553.01 -76.365
553.11 -76.075
553.21 -75.953
553.31 -75.969
553.41 -75.862
553.51 -75.755
553.61 -75.999
553.71 -76.06
553.81 -75.908
553.91 -75.633
554.01 -75.633
554.11 -75.831
554.21 -75.663
554.31 -75.541
554.41 -75.236
554.51 -75.312
554.61 -75.404
554.71 -75.496
554.81 -75.48
554.91 -75.343
555.01 -75.45
555.11 -75.267
555.21 -75.175
555.31 -75.084
555.41 -75.007
555.51 -74.855
555.61 -74.885
555.71 -74.962
555.81 -74.839
555.91 -74.87
556.01 -74.763
556.11 -74.687
556.21 -74.687
556.31 -74.672
556.41 -74.733
556.51 -74.55
556.61 -74.504
556.71 -74.29
556.81 -74.168
556.91 -73.985
557.01 -73.985
557.11 -74.077
557.21 -73.97
557.31 -74.031
557.41 -74.031
557.51 -74.046
557.61 -74.077
557.71 -74.092
557.81 -74.046
557.91 -73.787
558.01 -73.558
558.11 -73.39
558.21 -73.359
558.31 -73.481
558.41 -73.512
558.51 -73.695
558.61 -73.634
558.71 -73.481
558.81 -73.085
558.91 -73.054
559.01 -73.146
559.11 -73.268
559.21 -73.42
559.31 -73.268
559.41 -72.947
559.51 -72.78
559.61 -72.932
559.71 -73.283
559.81 -73.161
559.91 -72.795
560.01 -72.581
560.11 -72.795
560.21 -73.054
560.31 -72.856
560.41 -72.673
560.51 -72.657
560.61 -72.993
560.71 -72.81
560.81 -72.413
560.91 -72.642
561.01 -72.886
561.11 -72.734
561.21 -72.383
561.31 -72.673
561.41 -72.734
561.51 -72.856
561.61 -72.78
561.71 -72.749
561.81 -72.917
561.91 -72.703
562.01 -72.429
562.11 -72.169
562.21 -72.413
562.31 -72.535
562.41 -72.291
562.51 -72.261
562.61 -72.276
562.71 -72.551
562.81 -72.49
562.91 -72.368
563.01 -72.307
563.11 -72.184
563.21 -72.184
563.31 -72.017
563.41 -71.94
563.51 -72.032
563.61 -72.123
563.71 -72.047
563.81 -72.123
563.91 -72.169
564.01 -72.017
564.11 -72.047
564.21 -72.047
564.31 -72.001
564.41 -71.94
564.51 -71.986
564.61 -72.032
564.71 -72.017
564.81 -72.139
564.91 -72.062
565.01 -72.169
565.11 -72.2
565.21 -72.276
565.31 -72.444
565.41 -72.444
565.51 -72.551
565.61 -72.429
565.71 -72.307
565.81 -72.154
565.91 -72.032
566.01 -71.956
566.11 -72.078
566.21 -72.2
566.31 -72.368
566.41 -72.413
566.51 -72.581
566.61 -72.52
566.71 -72.352
566.81 -72.093
566.91 -72.093
567.01 -72.154
567.11 -72.368
567.21 -72.596
567.31 -72.444
567.41 -72.413
567.51 -72.123
567.61 -72.108
567.71 -72.307
567.81 -72.535
567.91 -72.657
568.01 -72.291
568.11 -72.139
568.21 -72.169
568.31 -72.49
568.41 -72.627
568.51 -72.459
568.61 -72.337
568.71 -72.368
568.81 -72.719
568.91 -72.535
569.01 -72.215
569.11 -72.261
569.21 -72.642
569.31 -72.52
569.41 -72.123
569.51 -72.49
569.61 -72.642
569.71 -72.612
569.81 -72.307
569.91 -72.184
570.01 -72.352
570.11 -72.261
570.21 -72.429
570.31 -72.657
570.41 -72.673
570.51 -72.398
570.61 -72.383
570.71 -72.886
570.81 -72.734
570.91 -72.612
571.01 -72.429
571.11 -72.444
571.21 -72.612
571.31 -72.764
571.41 -73.008
571.51 -72.993
571.61 -72.963
571.71 -72.917
571.81 -72.932
571.91 -72.825
572.01 -72.871
572.11 -72.932
572.21 -72.917
572.31 -72.978
572.41 -73.054
572.51 -73.054
572.61 -73.207
572.71 -73.192
572.81 -73.329
572.91 -73.283
573.01 -73.314
573.11 -73.283
573.21 -73.176
573.31 -73.192
573.41 -73.085
573.51 -73.146
573.61 -73.024
573.71 -73.085
573.81 -73.115
573.91 -73.253
574.01 -73.42
574.11 -73.512
574.21 -73.649
574.31 -73.634
574.41 -73.726
574.51 -73.695
574.61 -73.558
574.71 -73.558
574.81 -73.451
574.91 -73.573
575.01 -73.787
575.11 -73.893
575.21 -73.97
575.31 -73.985
575.41 -73.985
575.51 -73.756
575.61 -73.909
575.71 -74.061
575.81 -74.336
575.91 -74.336
576.01 -74.199
576.11 -74.122
576.21 -74.122
576.31 -74.427
576.41 -74.626
576.51 -74.565
576.61 -74.321
576.71 -74.427
576.81 -74.855
576.91 -74.885
577.01 -74.641
577.11 -74.611
577.21 -75.023
577.31 -75.251
577.41 -75.053
577.51 -75.084
577.61 -75.389
577.71 -75.572
577.81 -75.114
577.91 -75.282
578.01 -75.648
578.11 -75.862
578.21 -75.938
578.31 -75.831
578.41 -75.984
578.51 -76.06
578.61 -76.091
578.71 -75.938
578.81 -75.892
578.91 -76.335
579.01 -76.274
579.11 -76.182
579.21 -75.984
579.31 -76.289
579.41 -76.655
579.51 -76.808
579.61 -76.823
579.71 -76.747
579.81 -76.686
579.91 -76.716
580.01 -76.762
580.11 -76.762
580.21 -76.884
580.31 -76.976
580.41 -76.976
580.51 -77.174
580.61 -77.25
580.71 -77.311
580.81 -77.51
580.91 -77.495
581.01 -77.632
581.11 -77.586
581.21 -77.845
581.31 -77.937
581.41 -78.135
581.51 -78.38
581.61 -78.425
581.71 -78.593
581.81 -78.578
581.91 -78.791
582.01 -78.837
582.11 -78.776
582.21 -78.822
582.31 -78.669
582.41 -78.7
582.51 -78.715
582.61 -78.929
582.71 -79.081
582.81 -79.371
582.91 -79.646
583.01 -79.615
583.11 -79.646
583.21 -79.417
583.31 -79.356
583.41 -79.371
583.51 -79.554
583.61 -79.921
583.71 -79.921
583.81 -80.104
583.91 -79.966
584.01 -79.768
584.11 -79.799
584.21 -80.058
584.31 -80.47
584.41 -80.424
584.51 -80.348
584.61 -80.104
584.71 -80.256
584.81 -80.516
584.91 -80.729
585.01 -80.562
585.11 -80.333
585.21 -80.668
585.31 -81.004
585.41 -80.928
585.51 -80.531
585.61 -80.684
585.71 -81.111
585.81 -81.111
585.91 -80.76
586.01 -80.989
586.11 -81.34
586.21 -81.263
586.31 -80.958
586.41 -81.111
586.51 -81.248
586.61 -81.355
586.71 -81.37
586.81 -81.263
586.91 -81.233
587.01 -81.233
587.11 -81.66
587.21 -81.675
587.31 -81.538
587.41 -81.401
587.51 -81.599
587.61 -81.843
587.71 -81.721
587.81 -81.736
587.91 -81.523
588.01 -81.508
588.11 -81.492
588.21 -81.569
588.31 -81.645
588.41 -81.614
588.51 -81.645
588.61 -81.553
588.71 -81.599
588.81 -81.599
588.91 -81.538
589.01 -81.645
589.11 -81.553
589.21 -81.553
589.31 -81.508
589.41 -81.447
589.51 -81.324
589.61 -81.431
589.71 -81.553
589.81 -81.523
589.91 -81.645
590.01 -81.736
590.11 -81.904
590.21 -81.92
590.31 -81.935
590.41 -81.965
590.51 -81.767
590.61 -81.645
590.71 -81.401
590.81 -81.294
590.91 -81.202
591.01 -81.172
591.11 -81.477
591.21 -81.462
591.31 -81.614
591.41 -81.523
591.51 -81.416
591.61 -81.096
591.71 -80.867
591.81 -80.882
591.91 -80.928
592.01 -81.187
592.11 -81.233
592.21 -81.172
592.31 -80.836
592.41 -80.562
592.51 -80.623
592.61 -80.714
592.71 -80.958
592.81 -80.821
592.91 -80.47
593.01 -80.287
593.11 -80.546
593.21 -80.76
593.31 -80.531
593.41 -80.134
593.51 -80.043
593.61 -80.272
593.71 -80.348
593.81 -79.997
593.91 -79.905
594.01 -80.165
594.11 -80.195
594.21 -79.677
594.31 -79.753
594.41 -80.012
594.51 -79.875
594.61 -79.554
594.71 -79.554
594.81 -79.631
594.91 -79.661
595.01 -79.6
595.11 -79.493
595.21 -79.265
595.31 -79.036
595.41 -79.097
595.51 -79.265
595.61 -78.959
595.71 -78.669
595.81 -78.837
595.91 -78.929
596.01 -78.837
596.11 -78.578
596.21 -78.395
596.31 -78.242
596.41 -78.12
596.51 -78.318
596.61 -78.135
596.71 -78.273
596.81 -78.135
596.91 -78.227
597.01 -78.166
597.11 -78.105
597.21 -78.151
597.31 -77.952
597.41 -77.861
597.51 -77.678
597.61 -77.586
597.71 -77.495
597.81 -77.372
597.91 -77.327
598.01 -77.083
598.11 -77.098
598.21 -76.823
598.31 -76.793
598.41 -76.793
598.51 -76.808
598.61 -76.991
598.71 -76.808
598.81 -76.945
598.91 -76.899
599.01 -76.884
599.11 -76.732
599.21 -76.64
599.31 -76.518
599.41 -76.167
599.51 -76.06
599.61 -75.999
599.71 -76.06
599.81 -76.136
599.91 -76.289
600.01 -76.335
600.11 -75.999
600.21 -75.694
600.31 -75.633
600.41 -75.602
600.51 -75.755
600.61 -75.892
600.71 -75.953
600.81 -75.572
600.91 -75.282
601.01 -75.312
601.11 -75.511
601.21 -75.587
601.31 -75.496
601.41 -75.251
601.51 -74.962
601.61 -75.145
601.71 -75.328
601.81 -75.19
601.91 -74.962
602.01 -74.992
602.11 -75.19
602.21 -75.114
602.31 -74.672
602.41 -74.672
602.51 -74.992
602.61 -74.87
602.71 -74.366
602.81 -74.595
602.91 -74.763
603.01 -74.626
603.11 -74.305
603.21 -74.199
603.31 -74.229
603.41 -74.077
603.51 -74.153
603.61 -74.29
603.71 -74.458
603.81 -74.138
603.91 -74
604.01 -74.351
604.11 -74.336
604.21 -74.138
604.31 -73.863
604.41 -73.787
604.51 -73.924
604.61 -74.031
604.71 -74.214
604.81 -74.107
604.91 -74.077
605.01 -73.924
605.11 -73.848
605.21 -73.817
605.31 -73.756
605.41 -73.893
605.51 -73.665
605.61 -73.695
605.71 -73.68
605.81 -73.71
605.91 -73.649
606.01 -73.68
606.11 -73.787
606.21 -73.634
606.31 -73.649
606.41 -73.542
606.51 -73.497
606.61 -73.329
606.71 -73.207
606.81 -73.268
606.91 -72.963
607.01 -72.871
607.11 -72.886
607.21 -72.947
607.31 -72.978
607.41 -73.069
607.51 -73.253
607.61 -73.176
607.71 -73.207
607.81 -73.054
607.91 -72.886
608.01 -72.719
608.11 -72.657
608.21 -72.825
608.31 -72.81
608.41 -73.054
608.51 -73.146
608.61 -73.1
608.71 -72.825
608.81 -72.642
608.91 -72.627
609.01 -72.703
609.11 -73.024
609.21 -73.008
609.31 -72.871
609.41 -72.551
609.51 -72.505
609.61 -72.749
609.71 -72.932
609.81 -72.886
609.91 -72.474
610.01 -72.474
610.11 -72.749
610.21 -72.886
610.31 -72.52
610.41 -72.261
610.51 -72.52
610.61 -72.703
610.71 -72.535
610.81 -72.307
610.91 -72.459
611.01 -72.703
611.11 -72.307
611.21 -72.169
611.31 -72.413
611.41 -72.596
611.51 -72.657
611.61 -72.413
611.71 -72.413
611.81 -72.459
611.91 -72.429
612.01 -72.184
612.11 -72.047
612.21 -72.398
612.31 -72.276
612.41 -72.108
612.51 -71.834
612.61 -72.032
612.71 -72.291
612.81 -72.337
612.91 -72.307
613.01 -72.032
613.11 -72.001
613.21 -71.818
613.31 -71.803
613.41 -71.803
613.51 -71.803
613.61 -71.986
613.71 -71.818
613.81 -71.925
613.91 -71.879
614.01 -71.864
614.11 -71.772
614.21 -71.742
614.31 -71.788
614.41 -71.711
614.51 -71.742
614.61 -71.666
614.71 -71.635
614.81 -71.65
614.91 -71.635
615.01 -71.772
615.11 -71.757
615.21 -71.834
615.31 -71.956
615.41 -71.91
615.51 -71.971
615.61 -71.803
615.71 -71.895
615.81 -71.666
615.91 -71.513
616.01 -71.376
616.11 -71.36
616.21 -71.391
616.31 -71.467
616.41 -71.65
616.51 -71.696
616.61 -71.788
616.71 -71.574
616.81 -71.299
616.91 -71.269
617.01 -71.315
617.11 -71.483
617.21 -71.605
617.31 -71.62
617.41 -71.467
617.51 -71.208
617.61 -71.238
617.71 -71.33
617.81 -71.65
617.91 -71.666
618.01 -71.422
618.11 -71.177
618.21 -71.284
618.31 -71.681
618.41 -71.681
618.51 -71.467
618.61 -71.391
618.71 -71.605
618.81 -71.757
618.91 -71.406
619.01 -71.376
619.11 -71.467
619.21 -71.772
619.31 -71.437
619.41 -71.254
619.51 -71.544
619.61 -71.727
619.71 -71.528
619.81 -71.238
619.91 -71.223
620.01 -71.193
620.11 -71.223
620.21 -71.193
620.31 -71.528
620.41 -71.727
620.51 -71.33
620.61 -71.254
620.71 -71.528
620.81 -71.589
620.91 -71.376
621.01 -71.284
621.11 -71.345
621.21 -71.391
621.31 -71.635
621.41 -71.605
621.51 -71.727
621.61 -71.666
621.71 -71.666
621.81 -71.681
621.91 -71.574
622.01 -71.589
622.11 -71.498
622.21 -71.483
622.31 -71.513
622.41 -71.574
622.51 -71.65
622.61 -71.589
622.71 -71.711
622.81 -71.681
622.91 -71.681
623.01 -71.788
623.11 -71.772
623.21 -71.849
623.31 -71.62
623.41 -71.62
623.51 -71.513
623.61 -71.498
623.71 -71.376
623.81 -71.391
623.91 -71.498
624.01 -71.498
624.11 -71.574
624.21 -71.742
624.31 -71.849
624.41 -71.971
624.51 -71.895
624.61 -71.803
624.71 -71.605
624.81 -71.483
624.91 -71.498
625.01 -71.62
625.11 -72.001
625.21 -71.971
625.31 -72.093
625.41 -71.864
625.51 -71.696
625.61 -71.696
625.71 -71.91
625.81 -72.261
625.91 -72.261
626.01 -72.093
626.11 -71.772
626.21 -71.834
626.31 -72.062
626.41 -72.352
626.51 -72.49
626.61 -71.971
626.71 -72.062
626.81 -72.245
626.91 -72.535
627.01 -72.2
627.11 -72.047
627.21 -72.413
627.31 -72.505
627.41 -72.352
627.51 -72.108
627.61 -72.52
627.71 -72.795
627.81 -72.49
627.91 -72.505
628.01 -72.749
628.11 -72.947
628.21 -72.932
628.31 -73.024
628.41 -73.085
628.51 -73.115
628.61 -73.176
628.71 -72.78
628.81 -72.932
628.91 -73.344
629.01 -73.253
629.11 -73.054
629.21 -73.039
629.31 -73.436
629.41 -73.542
629.51 -73.649
629.61 -73.542
629.71 -73.497
629.81 -73.451
629.91 -73.42
630.01 -73.573
630.11 -73.497
630.21 -73.619
630.31 -73.71
630.41 -73.832
630.51 -73.909
630.61 -73.985
630.71 -74.092
630.81 -74.077
630.91 -74.168
631.01 -74.168
631.11 -74.229
631.21 -74.427
631.31 -74.443
631.41 -74.641
631.51 -74.748
631.61 -75.007
631.71 -75.145
631.81 -75.251
631.91 -75.496
632.01 -75.48
632.11 -75.587
632.21 -75.496
632.31 -75.404
632.41 -75.465
632.51 -75.557
632.61 -75.709
632.71 -75.724
632.81 -75.923
632.91 -76.136
633.01 -76.396
633.11 -76.457
633.21 -76.426
633.31 -76.396
633.41 -76.32
633.51 -76.533
633.61 -76.732
633.71 -77.052
633.81 -77.189
633.91 -77.235
634.01 -77.052
634.11 -76.945
634.21 -77.266
634.31 -77.479
634.41 -77.845
634.51 -77.83
634.61 -77.556
634.71 -77.784
634.81 -78.151
634.91 -78.425
635.01 -78.227
635.11 -78.105
635.21 -78.425
635.31 -78.791
635.41 -78.975
635.51 -78.639
635.61 -78.898
635.71 -79.265
635.81 -79.28
635.91 -78.929
636.01 -79.234
636.11 -79.722
636.21 -79.448
636.31 -79.295
636.41 -79.6
636.51 -79.951
636.61 -80.012
636.71 -80.134
636.81 -80.272
636.91 -80.134
637.01 -80.195
637.11 -80.562
637.21 -80.714
637.31 -80.562
637.41 -80.485
637.51 -81.019
637.61 -81.233
637.71 -81.309
637.81 -81.202
637.91 -81.187
638.01 -81.202
638.11 -81.263
638.21 -81.462
638.31 -81.523
638.41 -81.721
638.51 -81.767
638.61 -81.859
638.71 -82.087
638.81 -82.087
638.91 -82.133
639.01 -82.179
639.11 -82.271
639.21 -82.286
639.31 -82.316
639.41 -82.499
639.51 -82.377
639.61 -82.515
639.71 -82.591
639.81 -82.728
639.91 -82.759
640.01 -82.988
640.11 -83.339
640.21 -83.278
640.31 -83.537
640.41 -83.567
640.51 -83.537
640.61 -83.491
640.71 -83.461
640.81 -83.491
640.91 -83.384
641.01 -83.522
641.11 -83.72
641.21 -83.796
641.31 -84.056
641.41 -84.086
641.51 -84.208
641.61 -83.857
641.71 -83.827
641.81 -83.903
641.91 -84.025
642.01 -84.3
642.11 -84.468
642.21 -84.59
642.31 -84.224
642.41 -84.117
642.51 -84.193
642.61 -84.453
642.71 -84.62
642.81 -84.346
642.91 -84.239
643.01 -84.269
643.11 -84.559
643.21 -84.651
643.31 -84.407
643.41 -84.132
643.51 -84.361
643.61 -84.742
643.71 -84.346
643.81 -84.117
643.91 -84.3
644.01 -84.651
644.11 -84.376
644.21 -84.102
644.31 -84.498
644.41 -84.529
644.51 -83.995
644.61 -83.949
644.71 -84.224
644.81 -84.346
644.91 -84.376
645.01 -84.33
645.11 -84.178
645.21 -84.102
645.31 -83.842
645.41 -83.613
645.51 -83.873
645.61 -83.796
645.71 -83.552
645.81 -83.323
645.91 -83.583
646.01 -83.644
646.11 -83.552
646.21 -83.445
646.31 -83.171
646.41 -83.033
646.51 -82.774
646.61 -82.805
646.71 -82.744
646.81 -82.85
646.91 -82.85
647.01 -82.698
647.11 -82.591
647.21 -82.53
647.31 -82.515
647.41 -82.316
647.51 -82.133
647.61 -82.179
647.71 -81.935
647.81 -81.828
647.91 -81.645
648.01 -81.63
648.11 -81.584
648.21 -81.614
648.31 -81.721
648.41 -81.431
648.51 -81.37
648.61 -81.462
648.71 -81.447
648.81 -81.355
648.91 -81.309
649.01 -81.279
649.11 -80.851
649.21 -80.775
649.31 -80.562
649.41 -80.439
649.51 -80.455
649.61 -80.409
649.71 -80.638
649.81 -80.546
649.91 -80.562
650.01 -80.317
650.11 -80.058
650.21 -79.783
650.31 -79.86
650.41 -79.951
650.51 -79.829
650.61 -79.89
650.71 -79.615
650.81 -79.295
650.91 -79.203
651.01 -79.295
651.11 -79.509
651.21 -79.341
651.31 -79.036
651.41 -78.715
651.51 -78.868
651.61 -79.036
651.71 -78.914
651.81 -78.471
651.91 -78.364
652.01 -78.654
652.11 -78.669
652.21 -78.166
652.31 -78.059
652.41 -78.135
652.51 -78.242
652.61 -77.8
652.71 -77.662
652.81 -77.876
652.91 -77.83
653.01 -77.433
653.11 -77.144
653.21 -77.25
653.31 -77.205
653.41 -77.037
653.51 -76.884
653.61 -76.793
653.71 -77.174
653.81 -76.838
653.91 -76.487
654.01 -76.259
654.11 -76.442
654.21 -76.365
654.31 -76.075
654.41 -75.877
654.51 -75.496
654.61 -75.496
654.71 -75.374
654.81 -75.45
654.91 -75.435
655.01 -75.328
655.11 -75.312
655.21 -75.129
655.31 -75.007
655.41 -74.855
655.51 -74.672
655.61 -74.626
655.71 -74.504
655.81 -74.55
655.91 -74.305
656.01 -74.168
656.11 -73.985
656.21 -73.802
656.31 -73.558
656.41 -73.405
656.51 -73.359
656.61 -73.1
656.71 -73.039
656.81 -72.947
656.91 -72.917
657.01 -72.871
657.11 -72.932
657.21 -72.978
657.31 -72.917
657.41 -72.841
657.51 -72.657
657.61 -72.52
657.71 -72.169
657.81 -71.986
657.91 -72.123
658.01 -72.047
658.11 -72.2
658.21 -72.245
658.31 -72.245
658.41 -71.986
658.51 -71.727
658.61 -71.544
658.71 -71.559
658.81 -71.711
658.91 -71.727
659.01 -71.788
659.11 -71.544
659.21 -71.254
659.31 -71.284
659.41 -71.452
659.51 -71.513
659.61 -71.254
659.71 -70.887
659.81 -70.979
659.91 -71.132
660.01 -71.299
660.11 -70.872
660.21 -70.689
660.31 -70.796
660.41 -70.964
660.51 -70.72
660.61 -70.399
660.71 -70.628
660.81 -70.75
660.91 -70.216
661.01 -70.155
661.11 -70.521
661.21 -70.552
661.31 -69.987
661.41 -69.987
661.51 -70.002
661.61 -69.987
661.71 -69.88
661.81 -69.758
661.91 -69.774
662.01 -69.789
662.11 -69.972
662.21 -69.667
662.31 -69.423
662.41 -69.453
662.51 -69.651
662.61 -69.682
662.71 -69.24
662.81 -69.087
662.91 -68.919
663.01 -68.965
663.11 -69.011
663.21 -69.072
663.31 -69.224
663.41 -69.041
663.51 -69.056
663.61 -68.995
663.71 -68.873
663.81 -68.904
663.91 -68.828
664.01 -68.995
664.11 -68.782
664.21 -68.797
664.31 -68.614
664.41 -68.568
664.51 -68.385
664.61 -68.293
664.71 -68.217
664.81 -67.973
664.91 -67.851
665.01 -67.744
665.11 -67.622
665.21 -67.622
665.31 -67.729
665.41 -67.759
665.51 -67.729
665.61 -67.775
665.71 -67.759
665.81 -67.683
665.91 -67.546
666.01 -67.18
666.11 -67.042
666.21 -66.859
666.31 -66.874
666.41 -66.951
666.51 -67.027
666.61 -67.119
666.71 -67.012
666.81 -66.722
666.91 -66.401
667.01 -66.34
667.11 -66.386
667.21 -66.569
667.31 -66.752
667.41 -66.447
667.51 -66.081
667.61 -65.883
667.71 -65.959
667.81 -66.081
667.91 -66.157
668.01 -65.867
668.11 -65.486
668.21 -65.654
668.31 -65.806
668.41 -65.745
668.51 -65.272
668.61 -65.287
668.71 -65.638
668.81 -65.486
668.91 -64.967
669.01 -64.83
669.11 -65.165
669.21 -65.12
669.31 -64.708
669.41 -64.753
669.51 -64.784
669.61 -64.677
669.71 -64.204
669.81 -64.128
669.91 -64.036
670.01 -64.021
670.11 -63.99
670.21 -63.823
670.31 -64.006
670.41 -63.929
670.51 -63.548
670.61 -63.243
670.71 -63.456
670.81 -63.533
670.91 -63.151
671.01 -62.938
671.11 -62.663
671.21 -62.709
671.31 -62.755
671.41 -62.587
671.51 -62.434
671.61 -62.281
671.71 -62.129
671.81 -61.931
671.91 -61.9
672.01 -61.732
672.11 -61.595
672.21 -61.61
672.31 -61.473
672.41 -61.213
672.51 -61.03
672.61 -60.969
672.71 -60.801
672.81 -60.664
672.91 -60.679
673.01 -60.359
673.11 -60.252
673.21 -59.977
673.31 -59.672
673.41 -59.276
673.51 -58.94
673.61 -58.726
673.71 -58.528
673.81 -58.421
673.91 -58.238
674.01 -58.207
674.11 -58.07
674.21 -57.856
674.31 -57.673
674.41 -57.216
674.51 -56.697
674.61 -56.3
674.71 -55.995
674.81 -55.735
674.91 -55.262
675.01 -55.049
675.11 -54.606
675.21 -54.042
675.31 -53.126
675.41 -52.043
675.51 -51.112
675.61 -49.83
675.71 -48.121
675.81 -45.207
675.91 -39.622
676.01 -28.148
676.11 -5.4272
676.21 11.983
676.31 20.345
676.41 23.32
676.51 22.237
676.61 17.14
676.71 9.4653
676.81 0.88989
676.91 -7.5635
677.01 -15.513
677.11 -23.082
677.21 -29.582
677.31 -36.128
677.41 -42.46
677.51 -47.404
677.61 -51.219
677.71 -54.53
677.81 -57.032
677.91 -58.268
678.01 -59.596
678.11 -60.756
678.21 -61.656
678.31 -62.343
678.41 -62.526
678.51 -62.724
678.61 -62.739
678.71 -62.861
678.81 -63.273
678.91 -63.426
679.01 -63.273
679.11 -63.075
679.21 -63.411
679.31 -63.441
679.41 -63.166
679.51 -62.983
679.61 -62.831
679.71 -62.785
679.81 -62.678
679.91 -62.861
680.01 -62.724
680.11 -62.846
680.21 -62.861
680.31 -62.77
680.41 -62.709
680.51 -62.388
680.61 -62.404
680.71 -62.175
680.81 -62.037
680.91 -61.961
681.01 -61.778
681.11 -61.671
681.21 -61.335
681.31 -61.198
681.41 -60.923
681.51 -60.679
681.61 -60.542
681.71 -60.359
681.81 -60.328
681.91 -60.237
682.01 -60.191
682.11 -60.145
682.21 -60.115
682.31 -60.099
682.41 -59.718
682.51 -59.489
682.61 -59.153
682.71 -58.818
682.81 -58.635
682.91 -58.558
683.01 -58.665
683.11 -58.574
683.21 -58.604
683.31 -58.436
683.41 -58.177
683.51 -57.78
683.61 -57.505
683.71 -57.551
683.81 -57.383
683.91 -57.444
684.01 -57.353
684.11 -57.017
684.21 -56.544
684.31 -56.331
684.41 -56.453
684.51 -56.422
684.61 -56.285
684.71 -55.797
684.81 -55.4
684.91 -55.476
685.01 -55.552
685.11 -55.568
685.21 -54.911
685.31 -54.82
685.41 -54.866
685.51 -54.942
685.61 -54.347
685.71 -54.088
685.81 -54.362
685.91 -54.194
686.01 -53.599
686.11 -53.294
686.21 -53.492
686.31 -53.447
686.41 -53.08
686.51 -52.928
686.61 -52.638
686.71 -52.501
686.81 -52.363
686.91 -52.562
687.01 -52.318
687.11 -51.982
687.21 -51.631
687.31 -51.707
687.41 -51.829
687.51 -51.432
687.61 -51.021
687.71 -50.853
687.81 -50.914
687.91 -50.761
688.01 -50.364
688.11 -49.968
688.21 -49.632
688.31 -49.266
688.41 -48.976
688.51 -48.594
688.61 -48.243
688.71 -47.694
688.81 -47.252
688.91 -46.824
689.01 -46.306
689.11 -45.863
689.21 -44.902
689.31 -43.925
689.41 -42.75
689.51 -41.27
689.61 -38.859
689.71 -34.846
689.81 -26.423
689.91 -10.173
690.01 5.376
690.11 14.18
690.21 17.781
690.31 17.766
690.41 14.653
690.51 8.8855
690.61 1.8665
690.71 -5.8087
690.81 -13.133
690.91 -20.045
691.01 -26.225
691.11 -31.886
691.21 -37.532
691.31 -42.628
691.41 -47.297
691.51 -51.082
691.61 -53.996
691.71 -56.041
691.81 -57.475
691.91 -58.864
692.01 -59.886
692.11 -60.939
692.21 -61.808
692.31 -62.388
692.41 -62.693
692.51 -63.029
692.61 -63.502
692.71 -63.929
692.81 -64.296
692.91 -64.387
693.01 -64.265
693.11 -64.418
693.21 -64.677
693.31 -65.15
693.41 -65.028
693.51 -64.845
693.61 -64.998
693.71 -65.394
693.81 -65.501
693.91 -65.135
694.01 -65.226
694.11 -65.471
694.21 -65.623
694.31 -65.242
694.41 -65.41
694.51 -65.806
694.61 -65.806
694.71 -65.593
694.81 -65.349
694.91 -65.486
695.01 -65.394
695.11 -65.501
695.21 -65.654
695.31 -65.837
695.41 -65.852
695.51 -65.562
695.61 -65.623
695.71 -65.898
695.81 -65.898
695.91 -65.669
696.01 -65.455
696.11 -65.623
696.21 -65.806
696.31 -66.005
696.41 -66.005
696.51 -65.959
696.61 -66.035
696.71 -65.837
696.81 -65.898
696.91 -65.822
697.01 -65.852
697.11 -65.867
697.21 -65.791
697.31 -65.974
697.41 -65.837
697.51 -65.867
697.61 -65.883
697.71 -65.913
697.81 -65.974
697.91 -66.035
698.01 -66.264
698.11 -66.142
698.21 -66.188
698.31 -66.142
698.41 -66.157
698.51 -66.157
698.61 -66.066
698.71 -66.02
698.81 -65.822
698.91 -65.669
699.01 -65.699
699.11 -65.73
699.21 -65.776
699.31 -65.928
699.41 -66.188
699.51 -66.249
699.61 -66.356
699.71 -66.295
699.81 -66.218
699.91 -66.035
700.01 -65.898
700.11 -66.035
700.21 -66.081
700.31 -66.295
700.41 -66.356
700.51 -66.34
700.61 -66.066
700.71 -65.944
700.81 -66.02
700.91 -66.127
701.01 -66.447
701.11 -66.386
701.21 -66.203
701.31 -65.928
701.41 -66.127
701.51 -66.508
701.61 -66.584
701.71 -66.371
701.81 -66.203
701.91 -66.401
702.01 -66.829
702.11 -66.752
702.21 -66.432
702.31 -66.417
702.41 -66.691
702.51 -66.554
702.61 -66.188
702.71 -66.234
702.81 -66.508
702.91 -66.478
703.01 -66.096
703.11 -66.05
703.21 -66.081
703.31 -66.111
703.41 -66.325
703.51 -66.264
703.61 -66.523
703.71 -66.752
703.81 -66.737
703.91 -66.493
704.01 -66.707
704.11 -67.119
704.21 -66.798
704.31 -66.768
704.41 -65.776
704.51 -65.089
704.61 -65.135
704.71 -65.074
704.81 -64.967
704.91 -64.555
705.01 -64.387
705.11 -64.036
705.21 -63.823
705.31 -63.548
705.41 -62.617
705.51 -61.747
705.61 -61.259
705.71 -60.908
705.81 -60.573
705.91 -60.191
706.01 -59.825
706.11 -59.474
706.21 -59.23
706.31 -58.802
706.41 -58.635
706.51 -58.391
706.61 -58.07
706.71 -57.734
706.81 -57.231
706.91 -56.956
707.01 -56.559
707.11 -56.224
707.21 -55.903
707.31 -55.629
707.41 -55.232
707.51 -54.82
707.61 -54.683
707.71 -54.377
707.81 -54.057
707.91 -53.63
708.01 -53.172
708.11 -52.577
708.21 -52.012
708.31 -51.799
708.41 -51.432
708.51 -51.188
708.61 -50.853
708.71 -50.334
708.81 -49.495
708.91 -48.533
709.01 -47.709
709.11 -46.992
709.21 -46.168
709.31 -44.902
709.41 -42.933
709.51 -39.637
709.61 -34.495
709.71 -23.234
709.81 -2.6959
709.91 12.746
710.01 20.589
710.11 22.756
710.21 20.864
710.31 16.194
710.41 9.3127
710.51 0.96619
710.61 -7.7771
710.71 -15.239
710.81 -21.937
710.91 -28.865
711.01 -35.167
711.11 -40.645
711.21 -45.894
711.31 -50.258
711.41 -53.035
711.51 -55.003
711.61 -56.773
711.71 -57.902
711.81 -59.001
711.91 -59.962
712.01 -60.634
712.11 -60.862
712.21 -60.969
712.31 -61.534
712.41 -61.854
712.51 -61.793
712.61 -61.656
712.71 -61.778
712.81 -62.007
712.91 -62.236
713.01 -62.281
713.11 -62.159
713.21 -62.068
713.31 -61.961
713.41 -61.87
713.51 -61.778
713.61 -61.686
713.71 -61.793
713.81 -61.702
713.91 -61.641
714.01 -61.488
714.11 -61.305
714.21 -61.213
714.31 -61.137
714.41 -61.091
714.51 -61.03
714.61 -61.015
714.71 -60.939
714.81 -60.847
714.91 -60.771
715.01 -60.664
715.11 -60.771
715.21 -60.511
715.31 -60.374
715.41 -60.222
715.51 -59.901
715.61 -59.642
715.71 -59.367
715.81 -59.321
715.91 -59.153
716.01 -59.199
716.11 -59.123
716.21 -59.123
716.31 -59.092
716.41 -58.955
716.51 -58.894
716.61 -58.452
716.71 -58.162
716.81 -57.979
716.91 -57.994
717.01 -58.055
717.11 -58.085
717.21 -57.994
717.31 -57.567
717.41 -57.231
717.51 -57.017
717.61 -57.124
717.71 -57.277
717.81 -57.185
717.91 -56.849
718.01 -56.346
718.11 -56.285
718.21 -56.361
718.31 -56.346
718.41 -56.01
718.51 -55.537
718.61 -55.705
718.71 -55.873
718.81 -55.72
718.91 -55.11
719.01 -54.973
719.11 -55.262
719.21 -55.079
719.31 -54.515
719.41 -54.484
719.51 -54.683
719.61 -54.545
719.71 -54.088
719.81 -53.95
719.91 -53.645
720.01 -53.584
720.11 -53.477
720.21 -53.416
720.31 -53.447
720.41 -53.126
720.51 -52.958
720.61 -52.668
720.71 -52.867
720.81 -52.47
720.91 -52.028
721.01 -51.738
721.11 -51.738
721.21 -51.936
721.31 -51.753
721.41 -51.524
721.51 -51.265
721.61 -50.929
721.71 -50.7
721.81 -50.471
721.91 -50.38
722.01 -50.029
722.11 -49.769
722.21 -49.449
722.31 -49.174
722.41 -48.915
722.51 -48.61
722.61 -48.488
722.71 -48.137
722.81 -47.801
722.91 -47.313
723.01 -46.84
723.11 -46.199
723.21 -45.573
723.31 -44.993
723.41 -44.124
723.51 -43.071
723.61 -41.621
723.71 -39.897
723.81 -37.272
723.91 -33.122
724.01 -24.928
724.11 -9.6844
724.21 5.2081
724.31 13.89
724.41 17.522
724.51 17.705
724.61 15.264
724.71 10.472
724.81 4.1248
724.91 -3.1842
725.01 -10.402
725.11 -17.314
725.21 -23.677
725.31 -29.17
725.41 -34.678
725.51 -39.897
725.61 -44.673
725.71 -48.381
725.81 -50.944
725.91 -53.065
726.01 -54.805
726.11 -56.392
726.21 -57.567
726.31 -58.177
726.41 -58.574
726.51 -59.184
726.61 -59.993
726.71 -60.359
726.81 -60.328
726.91 -60.405
727.01 -60.801
727.11 -61.198
727.21 -61.076
727.31 -61.03
727.41 -61.076
727.51 -61.503
727.61 -61.32
727.71 -60.954
727.81 -61.152
727.91 -61.366
728.01 -61.458
728.11 -61
728.21 -60.847
728.31 -60.74
728.41 -60.801
728.51 -60.878
728.61 -60.954
728.71 -60.817
728.81 -60.328
728.91 -60.511
729.01 -60.603
729.11 -60.237
729.21 -59.962
729.31 -59.962
729.41 -60.145
729.51 -60.023
729.61 -59.932
729.71 -59.688
729.81 -59.428
729.91 -59.199
730.01 -59.092
730.11 -59.062
730.21 -58.833
730.31 -58.757
730.41 -58.543
730.51 -58.406
730.61 -58.314
730.71 -58.223
730.81 -58.177
730.91 -57.933
731.01 -57.963
731.11 -57.811
731.21 -57.734
731.31 -57.673
731.41 -57.551
731.51 -57.521
731.61 -57.383
731.71 -57.429
731.81 -57.338
731.91 -57.322
732.01 -57.231
732.11 -56.987
732.21 -56.849
732.31 -56.453
732.41 -56.254
732.51 -56.025
732.61 -55.888
732.71 -56.01
732.81 -55.888
732.91 -55.903
733.01 -55.842
733.11 -55.72
733.21 -55.491
733.31 -55.201
733.41 -55.125
733.51 -54.713
733.61 -54.759
733.71 -54.759
733.81 -54.911
733.91 -54.805
734.01 -54.652
734.11 -54.423
734.21 -53.996
734.31 -54.088
734.41 -54.21
734.51 -54.149
734.61 -53.874
734.71 -53.462
734.81 -53.431
734.91 -53.355
735.01 -53.462
735.11 -53.279
735.21 -52.76
735.31 -52.76
735.41 -53.019
735.51 -53.172
735.61 -52.546
735.71 -52.241
735.81 -52.363
735.91 -52.363
736.01 -51.89
736.11 -51.677
736.21 -52.012
736.31 -51.875
736.41 -51.539
736.51 -51.066
736.61 -50.853
736.71 -50.654
736.81 -50.609
736.91 -50.654
737.01 -50.227
737.11 -49.8
737.21 -49.617
737.31 -49.769
737.41 -49.556
737.51 -49.037
737.61 -48.747
737.71 -48.564
737.81 -48.61
737.91 -48.228
738.01 -47.908
738.11 -47.541
738.21 -47.221
738.31 -46.931
738.41 -46.382
738.51 -45.955
738.61 -45.482
738.71 -44.993
738.81 -44.49
738.91 -43.849
739.01 -43.223
739.11 -42.43
739.21 -41.56
739.31 -40.599
739.41 -39.225
739.51 -37.486
739.61 -34.541
739.71 -29.872
739.81 -20.701
739.91 -6.3275
740.01 6.0931
740.11 13.097
740.21 15.966
740.31 16.133
740.41 13.662
740.51 9.2059
740.61 3.0109
740.71 -3.7488
740.81 -10.508
740.91 -17.146
741.01 -22.868
741.11 -28.331
741.21 -33.214
741.31 -38.005
741.41 -42.277
741.51 -46.107
741.61 -49.434
741.71 -51.951
741.81 -53.935
741.91 -55.049
742.01 -56.071
742.11 -57.048
742.21 -57.963
742.31 -58.879
742.41 -59.337
742.51 -59.596
742.61 -59.611
742.71 -59.779
742.81 -60.13
742.91 -60.511
743.01 -60.908
743.11 -60.664
743.21 -60.466
743.31 -60.618
743.41 -60.862
743.51 -61.03
743.61 -60.71
743.71 -60.588
743.81 -60.603
743.91 -60.862
744.01 -60.695
744.11 -60.252
744.21 -60.405
744.31 -60.695
744.41 -60.634
744.51 -60.115
744.61 -60.298
744.71 -60.389
744.81 -60.45
744.91 -60.252
745.01 -60.176
745.11 -60.115
745.21 -59.703
745.31 -59.52
745.41 -59.321
745.51 -59.565
745.61 -59.52
745.71 -59.047
745.81 -58.833
745.91 -59.031
746.01 -59.062
746.11 -58.818
746.21 -58.558
746.31 -58.436
746.41 -57.994
746.51 -57.963
746.61 -57.811
746.71 -57.811
746.81 -57.75
746.91 -57.734
747.01 -57.75
747.11 -57.521
747.21 -57.429
747.31 -57.261
747.41 -57.155
747.51 -56.971
747.61 -56.895
747.71 -56.758
747.81 -56.437
747.91 -56.224
748.01 -56.041
748.11 -55.903
748.21 -55.735
748.31 -55.613
748.41 -55.705
748.51 -55.491
748.61 -55.507
748.71 -55.415
748.81 -55.4
748.91 -55.369
749.01 -55.278
749.11 -55.247
749.21 -54.896
749.31 -54.591
749.41 -54.271
749.51 -54.088
749.61 -53.95
749.71 -53.843
749.81 -53.874
749.91 -53.767
750.01 -53.691
750.11 -53.477
750.21 -53.05
750.31 -52.668
750.41 -52.424
750.51 -52.424
750.61 -52.363
750.71 -52.455
750.81 -52.256
750.91 -51.829
751.01 -51.478
751.11 -51.402
751.21 -51.524
751.31 -51.509
751.41 -51.28
751.51 -50.746
751.61 -50.502
751.71 -50.532
751.81 -50.563
751.91 -50.364
752.01 -49.952
752.11 -49.968
752.21 -50.013
752.31 -49.846
752.41 -49.22
752.51 -49.083
752.61 -49.312
752.71 -49.006
752.81 -48.411
752.91 -48.167
753.01 -48.198
753.11 -48.06
753.21 -47.77
753.31 -47.587
753.41 -47.252
753.51 -47.038
753.61 -46.534
753.71 -46.046
753.81 -46.031
753.91 -45.863
754.01 -45.329
754.11 -44.581
754.21 -44.307
754.31 -44.062
754.41 -43.483
754.51 -42.888
754.61 -41.743
754.71 -40.721
754.81 -39.164
754.91 -37.135
755.01 -33.946
755.11 -28.773
755.21 -19.511
755.31 -5.4272
755.41 6.3068
755.51 13.188
755.61 15.782
755.71 15.584
755.81 12.975
755.91 8.443
756.01 2.6752
756.11 -3.8708
756.21 -10.417
756.31 -16.688
756.41 -22.532
756.51 -28.102
756.61 -33.397
756.71 -38.02
756.81 -42.354
756.91 -45.97
757.01 -49.083
757.11 -51.524
757.21 -53.553
757.31 -55.171
757.41 -56.132
757.51 -56.941
757.61 -57.536
757.71 -58.024
757.81 -58.528
757.91 -59.001
758.01 -59.535
758.11 -59.916
758.21 -60.222
758.31 -60.344
758.41 -60.405
758.51 -60.283
758.61 -60.328
758.71 -60.527
758.81 -60.511
758.91 -60.801
759.01 -60.817
759.11 -60.74
759.21 -60.42
759.31 -60.267
759.41 -60.496
759.51 -60.588
759.61 -60.664
759.71 -60.359
759.81 -60.054
759.91 -60.099
760.01 -60.328
760.11 -60.359
760.21 -59.901
760.31 -59.535
760.41 -59.688
760.51 -59.825
760.61 -59.611
760.71 -59.077
760.81 -59.26
760.91 -59.413
761.01 -58.925
761.11 -58.68
761.21 -58.94
761.31 -59.123
761.41 -58.802
761.51 -58.467
761.61 -58.284
761.71 -58.253
761.81 -58.345
761.91 -58.253
762.01 -58.162
762.11 -57.643
762.21 -57.628
762.31 -57.734
762.41 -57.475
762.51 -57.216
762.61 -57.109
762.71 -57.399
762.81 -57.261
762.91 -57.155
763.01 -56.849
763.11 -56.727
763.21 -56.529
763.31 -56.361
763.41 -56.27
763.51 -56.102
763.61 -55.949
763.71 -55.69
763.81 -55.674
763.91 -55.537
764.01 -55.4
764.11 -55.446
764.21 -55.171
764.31 -55.125
764.41 -54.927
764.51 -54.896
764.61 -54.774
764.71 -54.774
764.81 -54.774
764.91 -54.591
765.01 -54.545
765.11 -54.377
765.21 -54.271
765.31 -54.072
765.41 -53.92
765.51 -53.798
765.61 -53.264
765.71 -53.157
765.81 -52.882
765.91 -52.668
766.01 -52.577
766.11 -52.562
766.21 -52.562
766.31 -52.485
766.41 -52.546
766.51 -52.363
766.61 -52.043
766.71 -51.738
766.81 -51.463
766.91 -51.478
767.01 -51.432
767.11 -51.539
767.21 -51.402
767.31 -51.234
767.41 -50.837
767.51 -50.456
767.61 -50.502
767.71 -50.471
767.81 -50.563
767.91 -50.227
768.01 -49.907
768.11 -49.739
768.21 -49.662
768.31 -49.83
768.41 -49.525
768.51 -49.052
768.61 -48.808
768.71 -48.93
768.81 -48.961
768.91 -48.152
769.01 -47.892
769.11 -47.984
769.21 -47.908
769.31 -47.16
769.41 -46.794
769.51 -46.794
769.61 -46.351
769.71 -45.802
769.81 -45.192
769.91 -44.658
770.01 -44.093
770.11 -43.605
770.21 -43.361
770.31 -42.643
770.41 -41.682
770.51 -40.507
770.61 -39.485
770.71 -38.005
770.81 -35.518
770.91 -31.459
771.01 -24.363
771.11 -12.034
771.21 1.3629
771.31 10.137
771.41 14.363
771.51 15.401
771.61 13.768
771.71 10.259
771.81 4.964
771.91 -1.1395
772.01 -7.5787
772.11 -13.591
772.21 -19.282
772.31 -24.714
772.41 -29.75
772.51 -34.724
772.61 -39.302
772.71 -43.284
772.81 -46.534
772.91 -49.388
773.01 -51.722
773.11 -53.492
773.21 -54.973
773.31 -56.147
773.41 -57.124
773.51 -57.811
773.61 -58.452
773.71 -58.986
773.81 -59.214
773.91 -59.428
774.01 -59.596
774.11 -59.688
774.21 -59.932
774.31 -60.084
774.41 -60.374
774.51 -60.496
774.61 -60.71
774.71 -60.725
774.81 -60.695
774.91 -60.649
775.01 -60.359
775.11 -60.283
775.21 -60.222
775.31 -60.42
775.41 -60.435
775.51 -60.542
775.61 -60.542
775.71 -60.038
775.81 -59.901
775.91 -59.825
776.01 -59.947
776.11 -60.069
776.21 -59.962
776.31 -59.657
776.41 -59.276
776.51 -59.459
776.61 -59.535
776.71 -59.367
776.81 -58.833
776.91 -58.787
777.01 -59.062
777.11 -58.894
777.21 -58.467
777.31 -58.223
777.41 -58.375
777.51 -58.436
777.61 -57.917
777.71 -57.917
777.81 -58.024
777.91 -57.917
778.01 -57.353
778.11 -57.139
778.21 -57.109
778.31 -56.987
778.41 -57.002
778.51 -56.849
778.61 -57.048
778.71 -56.819
778.81 -56.514
778.91 -56.239
779.01 -56.59
779.11 -56.651
779.21 -56.224
779.31 -55.949
779.41 -55.644
779.51 -55.797
779.61 -55.812
779.71 -55.751
779.81 -55.674
779.91 -55.43
780.01 -55.201
780.11 -55.095
780.21 -55.049
780.31 -54.866
780.41 -54.774
780.51 -54.744
780.61 -54.545
780.71 -54.393
780.81 -54.271
780.91 -54.21
781.01 -54.164
781.11 -53.965
781.21 -53.859
781.31 -53.706
781.41 -53.691
781.51 -53.492
781.61 -53.37
781.71 -53.203
781.81 -52.897
781.91 -52.684
782.01 -52.47
782.11 -52.333
782.21 -52.241
782.31 -52.18
782.41 -52.15
782.51 -52.012
782.61 -51.89
782.71 -51.814
782.81 -51.768
782.91 -51.524
783.01 -51.188
783.11 -51.097
783.21 -50.715
783.31 -50.7
783.41 -50.654
783.51 -50.746
783.61 -50.685
783.71 -50.441
783.81 -50.212
783.91 -49.708
784.01 -49.571
784.11 -49.556
784.21 -49.632
784.31 -49.449
784.41 -49.006
784.51 -48.686
784.61 -48.396
784.71 -48.427
784.81 -48.335
784.91 -47.77
785.01 -47.236
785.11 -47.053
785.21 -47.145
785.31 -46.733
785.41 -46.153
785.51 -45.771
785.61 -45.802
785.71 -45.482
785.81 -44.688
785.91 -44.322
786.01 -44.062
786.11 -43.498
786.21 -42.491
786.31 -41.835
786.41 -41.011
786.51 -40.095
786.61 -38.752
786.71 -36.433
786.81 -33.061
786.91 -27.293
787.01 -16.856
787.11 -3.1689
787.21 7.146
787.31 12.838
787.41 15.264
787.51 14.531
787.61 11.525
787.71 6.7798
787.81 1.012
787.91 -5.1526
788.01 -11.287
788.11 -16.917
788.21 -22.41
788.31 -27.4
788.41 -32.267
788.51 -36.784
788.61 -40.98
788.71 -44.642
788.81 -47.618
788.91 -50.12
789.01 -52.15
789.11 -53.798
789.21 -55.156
789.31 -56.132
789.41 -57.032
789.51 -57.75
789.61 -58.314
789.71 -58.665
789.81 -58.986
789.91 -59.26
790.01 -59.382
790.11 -59.581
790.21 -59.581
790.31 -59.794
790.41 -59.84
790.51 -59.947
790.61 -60.176
790.71 -60.283
790.81 -60.359
790.91 -60.405
791.01 -60.496
791.11 -60.328
791.21 -60.115
791.31 -60.069
791.41 -59.871
791.51 -59.871
791.61 -59.855
791.71 -59.916
791.81 -59.977
791.91 -59.977
792.01 -59.993
792.11 -59.489
792.21 -59.367
792.31 -59.276
792.41 -59.321
792.51 -59.382
792.61 -59.382
792.71 -59.169
792.81 -58.665
792.91 -58.726
793.01 -58.757
793.11 -58.848
793.21 -58.589
793.31 -58.146
793.41 -58.238
793.51 -58.268
793.61 -58.329
793.71 -57.979
793.81 -57.536
793.91 -57.567
794.01 -57.765
794.11 -57.75
794.21 -57.155
794.31 -57.246
794.41 -57.383
794.51 -57.185
794.61 -56.727
794.71 -56.575
794.81 -56.682
794.91 -56.559
795.01 -56.468
795.11 -56.209
795.21 -56.041
795.31 -56.193
795.41 -56.209
795.51 -55.842
795.61 -55.461
795.71 -55.735
795.81 -55.613
795.91 -55.293
796.01 -55.095
796.11 -54.911
796.21 -54.911
796.31 -54.927
796.41 -54.82
796.51 -54.667
796.61 -54.561
796.71 -54.377
796.81 -54.271
796.91 -54.24
797.01 -53.965
797.11 -53.813
797.21 -53.691
797.31 -53.584
797.41 -53.569
797.51 -53.401
797.61 -53.233
797.71 -53.126
797.81 -52.958
797.91 -52.806
798.01 -52.745
798.11 -52.76
798.21 -52.47
798.31 -52.394
798.41 -52.15
798.51 -51.936
798.61 -51.753
798.71 -51.555
798.81 -51.524
798.91 -51.265
799.01 -51.112
799.11 -51.005
799.21 -51.005
799.31 -50.914
799.41 -50.761
799.51 -50.837
799.61 -50.471
799.71 -50.029
799.81 -49.647
799.91 -49.678
800.01 -49.754
800.11 -49.708
800.21 -49.434
800.31 -48.869
800.41 -48.671
800.51 -48.732
800.61 -48.686
800.71 -48.32
800.81 -47.755
800.91 -47.664
801.01 -47.587
801.11 -47.557
801.21 -46.916
801.31 -46.473
801.41 -46.489
801.51 -46.626
801.61 -46.214
801.71 -45.451
801.81 -45.375
801.91 -45.253
802.01 -44.551
802.11 -43.895
802.21 -43.605
802.31 -43.025
802.41 -41.591
802.51 -40.767
802.61 -39.805
802.71 -37.928
802.81 -35.228
802.91 -31.733
803.01 -25.34
803.11 -13.484
803.21 0.081177
803.31 9.267
803.41 13.997
803.51 15.233
803.61 14.135
803.71 10.839
803.81 6.1237
803.91 0.35584
804.01 -6.1292
804.11 -12.431
804.21 -18.397
804.31 -23.524
804.41 -29.429
804.51 -34.999
804.61 -39.637
804.71 -43.635
804.81 -47.068
804.91 -49.952
805.01 -52.104
805.11 -54.194
805.21 -55.583
805.31 -56.849
805.41 -58.528
805.51 -59.932
805.61 -60.725
805.71 -61.259
805.81 -61.931
805.91 -62.373
806.01 -62.846
806.11 -63.166
806.21 -63.578
806.31 -64.006
806.41 -63.96
806.51 -64.158
806.61 -64.296
806.71 -64.402
806.81 -64.418
806.91 -64.418
807.01 -64.463
807.11 -64.265
807.21 -64.311
807.31 -64.235
807.41 -64.387
807.51 -64.494
807.61 -64.708
807.71 -64.921
807.81 -64.998
807.91 -65.089
808.01 -65.028
808.11 -64.875
808.21 -64.662
808.31 -64.708
808.41 -64.83
808.51 -64.937
808.61 -65.043
808.71 -64.937
808.81 -64.662
808.91 -64.448
809.01 -64.601
809.11 -64.921
809.21 -64.952
809.31 -64.769
809.41 -64.402
809.51 -64.57
809.61 -64.814
809.71 -64.998
809.81 -64.784
809.91 -64.433
810.01 -64.586
810.11 -64.814
810.21 -64.906
810.31 -64.586
810.41 -64.402
810.51 -64.692
810.61 -64.906
810.71 -64.86
810.81 -64.418
810.91 -64.402
811.01 -64.799
811.11 -64.83
811.21 -64.601
811.31 -64.341
811.41 -64.341
811.51 -64.402
811.61 -64.265
811.71 -64.296
811.81 -64.372
811.91 -64.708
812.01 -64.586
812.11 -64.326
812.21 -64.311
812.31 -64.586
812.41 -64.525
812.51 -64.067
812.61 -64.219
812.71 -64.448
812.81 -64.341
812.91 -64.25
813.01 -64.097
813.11 -64.097
813.21 -63.868
813.31 -63.945
813.41 -63.914
813.51 -63.975
813.61 -63.929
813.71 -63.899
813.81 -64.128
813.91 -63.96
814.01 -64.006
814.11 -63.929
814.21 -63.884
814.31 -63.746
814.41 -63.777
814.51 -63.884
814.61 -63.67
814.71 -63.67
814.81 -63.609
814.91 -63.517
815.01 -63.533
815.11 -63.624
815.21 -63.823
815.31 -63.762
815.41 -63.838
815.51 -63.838
815.61 -63.914
815.71 -63.945
815.81 -63.96
815.91 -63.945
816.01 -63.731
816.11 -63.64
816.21 -63.456
816.31 -63.365
816.41 -63.395
816.51 -63.411
816.61 -63.64
816.71 -63.67
816.81 -63.731
816.91 -63.594
817.01 -63.411
817.11 -63.197
817.21 -63.182
817.31 -63.365
817.41 -63.426
817.51 -63.578
817.61 -63.395
817.71 -63.197
817.81 -62.999
817.91 -63.105
818.01 -63.395
818.11 -63.426
818.21 -63.212
818.31 -62.816
818.41 -62.907
818.51 -63.212
818.61 -63.319
818.71 -63.166
818.81 -62.892
818.91 -63.105
819.01 -63.258
819.11 -63.105
819.21 -62.938
819.31 -62.892
819.41 -63.289
819.51 -62.983
819.61 -62.724
819.71 -62.8
819.81 -62.846
819.91 -62.922
820.01 -62.846
820.11 -62.755
820.21 -62.556
820.31 -62.861
820.41 -62.953
820.51 -62.678
820.61 -62.678
820.71 -62.907
820.81 -62.938
820.91 -62.602
821.01 -62.388
821.11 -62.495
821.21 -62.678
821.31 -62.953
821.41 -62.77
821.51 -62.8
821.61 -62.51
821.71 -62.419
821.81 -62.373
821.91 -62.297
822.01 -62.404
822.11 -62.251
822.21 -62.22
822.31 -62.19
822.41 -62.175
822.51 -62.083
822.61 -62.083
822.71 -62.251
822.81 -62.098
822.91 -62.175
823.01 -62.251
823.11 -62.266
823.21 -62.251
823.31 -62.358
823.41 -62.434
823.51 -62.373
823.61 -62.449
823.71 -62.449
823.81 -62.373
823.91 -62.388
824.01 -62.144
824.11 -62.098
824.21 -61.915
824.31 -61.854
824.41 -61.885
824.51 -61.946
824.61 -62.098
824.71 -62.114
824.81 -62.236
824.91 -62.266
825.01 -62.19
825.11 -62.037
825.21 -61.793
825.31 -61.763
825.41 -61.747
825.51 -61.885
825.61 -61.992
825.71 -62.083
825.81 -61.885
825.91 -61.641
826.01 -61.549
826.11 -61.625
826.21 -61.885
826.31 -62.022
826.41 -61.824
826.51 -61.564
826.61 -61.488
826.71 -61.9
826.81 -61.87
826.91 -61.641
827.01 -61.366
827.11 -61.534
827.21 -61.824
827.31 -61.839
827.41 -61.549
827.51 -61.396
827.61 -61.87
827.71 -61.808
827.81 -61.396
827.91 -61.503
828.01 -61.717
828.11 -61.885
828.21 -61.808
828.31 -61.854
828.41 -61.717
828.51 -61.702
828.61 -61.442
828.71 -61.381
828.81 -61.824
828.91 -61.595
829.01 -61.366
829.11 -61.412
829.21 -61.717
829.31 -61.656
829.41 -61.519
829.51 -61.366
829.61 -61.213
829.71 -61.305
829.81 -61.335
829.91 -61.534
830.01 -61.595
830.11 -61.656
830.21 -61.778
830.31 -61.808
830.41 -61.824
830.51 -61.763
830.61 -61.778
830.71 -61.732
830.81 -61.717
830.91 -61.824
831.01 -61.702
831.11 -61.717
831.21 -61.625
831.31 -61.61
831.41 -61.488
831.51 -61.381
831.61 -61.412
831.71 -61.244
831.81 -61.244
831.91 -61.152
832.01 -61.244
832.11 -61.229
832.21 -61.259
832.31 -61.458
832.41 -61.442
832.51 -61.595
832.61 -61.641
832.71 -61.671
832.81 -61.702
832.91 -61.503
833.01 -61.427
833.11 -61.229
833.21 -61.198
833.31 -61.29
833.41 -61.458
833.51 -61.778
833.61 -61.625
833.71 -61.564
833.81 -61.259
833.91 -61.152
834.01 -61.152
834.11 -61.351
834.21 -61.686
834.31 -61.519
834.41 -61.396
834.51 -61.122
834.61 -61.152
834.71 -61.381
834.81 -61.534
834.91 -61.458
835.01 -61.03
835.11 -61.183
835.21 -61.427
835.31 -61.534
835.41 -61.198
835.51 -61.213
835.61 -61.686
835.71 -61.702
835.81 -61.412
835.91 -61.183
836.01 -61.488
836.11 -61.625
836.21 -61.29
836.31 -61.274
836.41 -61.381
836.51 -61.549
836.61 -61.519
836.71 -61.519
836.81 -61.366
836.91 -61.29
837.01 -61.671
837.11 -61.747
837.21 -61.534
837.31 -61.366
837.41 -61.641
837.51 -61.793
837.61 -61.686
837.71 -61.58
837.81 -61.473
837.91 -61.534
838.01 -61.671
838.11 -61.824
838.21 -61.946
838.31 -61.931
838.41 -61.992
838.51 -61.885
838.61 -61.793
838.71 -61.747
838.81 -61.778
838.91 -61.793
839.01 -61.793
839.11 -61.87
839.21 -61.778
839.31 -61.793
839.41 -61.87
839.51 -61.808
839.61 -61.915
839.71 -61.87
839.81 -61.9
839.91 -61.717
840.01 -61.641
840.11 -61.61
840.21 -61.534
840.31 -61.61
840.41 -61.458
840.51 -61.595
840.61 -61.61
840.71 -61.717
840.81 -61.808
840.91 -61.9
841.01 -62.037
841.11 -61.961
841.21 -61.808
841.31 -61.625
841.41 -61.519
841.51 -61.366
841.61 -61.488
841.71 -61.702
841.81 -61.747
841.91 -61.87
842.01 -61.808
842.11 -61.61
842.21 -61.442
842.31 -61.473
842.41 -61.778
842.51 -61.824
842.61 -61.9
842.71 -61.625
842.81 -61.427
842.91 -61.427
843.01 -61.641
843.11 -61.946
843.21 -61.732
843.31 -61.351
843.41 -61.412
843.51 -61.702
843.61 -61.808
843.71 -61.503
843.81 -61.442
843.91 -61.534
844.01 -61.839
844.11 -61.473
844.21 -61.32
844.31 -61.656
844.41 -61.87
844.51 -61.519
844.61 -61.366
844.71 -61.595
844.81 -61.641
844.91 -61.732
845.01 -61.595
845.11 -61.442
845.21 -61.274
845.31 -61.335
845.41 -61.717
845.51 -61.564
845.61 -61.244
845.71 -61.427
845.81 -61.717
845.91 -61.595
846.01 -61.366
846.11 -61.32
846.21 -61.244
846.31 -61.381
846.41 -61.595
846.51 -61.595
846.61 -61.625
846.71 -61.641
846.81 -61.747
846.91 -61.656
847.01 -61.671
847.11 -61.671
847.21 -61.595
847.31 -61.641
847.41 -61.564
847.51 -61.641
847.61 -61.61
847.71 -61.671
847.81 -61.778
847.91 -61.656
848.01 -61.717
848.11 -61.717
848.21 -61.717
848.31 -61.656
848.41 -61.58
848.51 -61.61
848.61 -61.32
848.71 -61.351
848.81 -61.244
848.91 -61.274
849.01 -61.244
849.11 -61.335
849.21 -61.488
849.31 -61.519
849.41 -61.625
849.51 -61.686
849.61 -61.641
849.71 -61.396
849.81 -61.198
849.91 -61.229
850.01 -61.168
850.11 -61.29
850.21 -61.488
850.31 -61.58
850.41 -61.61
850.51 -61.274
850.61 -61.213
850.71 -61.061
850.81 -61.259
850.91 -61.458
851.01 -61.564
851.11 -61.351
851.21 -61
851.31 -61.183
851.41 -61.32
851.51 -61.488
851.61 -61.381
851.71 -61.076
851.81 -61.061
851.91 -61.366
852.01 -61.641
852.11 -61.366
852.21 -61.229
852.31 -61.534
852.41 -61.656
852.51 -61.412
852.61 -61.152
852.71 -61.534
852.81 -61.656
852.91 -61.396
853.01 -61.076
853.11 -61.168
853.21 -61.244
853.31 -61.198
853.41 -61.168
853.51 -61.046
853.61 -61.29
853.71 -61.396
853.81 -61.076
853.91 -60.939
854.01 -61.183
854.11 -61.29
854.21 -61.091
854.31 -60.908
854.41 -60.786
854.51 -61.015
854.61 -61.351
854.71 -61.29
854.81 -61.366
854.91 -61.335
855.01 -61.351
855.11 -61.198
855.21 -61.32
855.31 -61.396
855.41 -61.29
855.51 -61.381
855.61 -61.305
855.71 -61.412
855.81 -61.305
855.91 -61.427
856.01 -61.58
856.11 -61.58
856.21 -61.58
856.31 -61.61
856.41 -61.625
856.51 -61.641
856.61 -61.656
856.71 -61.656
856.81 -61.488
856.91 -61.442
857.01 -61.29
857.11 -61.305
857.21 -61.274
857.31 -61.335
857.41 -61.458
857.51 -61.458
857.61 -61.61
857.71 -61.549
857.81 -61.686
857.91 -61.686
858.01 -61.595
858.11 -61.488
858.21 -61.229
858.31 -61.244
858.41 -61.32
858.51 -61.534
858.61 -61.656
858.71 -61.747
858.81 -61.671
858.91 -61.274
859.01 -61.274
859.11 -61.396
859.21 -61.641
859.31 -61.763
859.41 -61.595
859.51 -61.412
859.61 -61.274
859.71 -61.442
859.81 -61.625
859.91 -61.641
860.01 -61.29
860.11 -61.274
860.21 -61.702
860.31 -61.717
860.41 -61.381
860.51 -61.213
860.61 -61.427
860.71 -61.671
860.81 -61.244
860.91 -61.137
861.01 -61.412
861.11 -61.625
861.21 -61.229
861.31 -61.183
861.41 -61.381
861.51 -61.335
861.61 -61.381
861.71 -61.274
861.81 -61.168
861.91 -61.198
862.01 -61.564
862.11 -61.625
862.21 -61.305
862.31 -61.274
862.41 -61.595
862.51 -61.58
862.61 -61.29
862.71 -61.107
862.81 -61.351
862.91 -61.213
863.01 -61.427
863.11 -61.488
863.21 -61.427
863.31 -61.458
863.41 -61.427
863.51 -61.458
863.61 -61.32
863.71 -61.244
863.81 -61.229
863.91 -61.274
864.01 -61.305
864.11 -61.274
864.21 -61.458
864.31 -61.274
864.41 -61.366
864.51 -61.396
864.61 -61.442
864.71 -61.412
864.81 -61.396
864.91 -61.488
865.01 -61.274
865.11 -61.229
865.21 -61.091
865.31 -60.939
865.41 -60.893
865.51 -60.801
865.61 -60.893
865.71 -60.847
865.81 -61.03
865.91 -61.046
866.01 -61.137
866.11 -61.229
866.21 -61.229
866.31 -61.168
866.41 -60.923
866.51 -60.786
866.61 -60.649
866.71 -60.71
866.81 -60.801
866.91 -60.969
867.01 -61.168
867.11 -60.954
867.21 -60.695
867.31 -60.527
867.41 -60.511
867.51 -60.695
867.61 -60.862
867.71 -61.015
867.81 -60.725
867.91 -60.481
868.01 -60.466
868.11 -60.771
868.21 -60.939
868.31 -60.71
868.41 -60.481
868.51 -60.511
868.61 -60.786
868.71 -60.893
868.81 -60.664
868.91 -60.511
869.01 -60.725
869.11 -60.908
869.21 -60.573
869.31 -60.42
869.41 -60.588
869.51 -60.817
869.61 -60.634
869.71 -60.344
869.81 -60.298
869.91 -60.267
870.01 -60.283
870.11 -60.298
870.21 -60.527
870.31 -60.786
870.41 -60.573
870.51 -60.344
870.61 -60.481
870.71 -60.725
870.81 -60.511
870.91 -60.283
871.01 -60.481
871.11 -60.481
871.21 -60.725
871.31 -60.695
871.41 -60.634
871.51 -60.496
871.61 -60.466
871.71 -60.466
871.81 -60.405
871.91 -60.405
872.01 -60.328
872.11 -60.344
872.21 -60.344
872.31 -60.42
872.41 -60.527
872.51 -60.435
872.61 -60.511
872.71 -60.435
872.81 -60.496
872.91 -60.511
873.01 -60.618
873.11 -60.725
873.21 -60.71
873.31 -60.771
873.41 -60.695
873.51 -60.618
873.61 -60.527
873.71 -60.328
873.81 -60.298
873.91 -60.13
874.01 -60.176
874.11 -60.084
874.21 -60.13
874.31 -60.252
874.41 -60.374
874.51 -60.557
874.61 -60.557
874.71 -60.542
874.81 -60.344
874.91 -60.161
875.01 -60.084
875.11 -59.993
875.21 -60.161
875.31 -60.283
875.41 -60.435
875.51 -60.511
875.61 -60.359
875.71 -60.267
875.81 -60.054
875.91 -60.313
876.01 -60.481
876.11 -60.542
876.21 -60.45
876.31 -60.13
876.41 -60.237
876.51 -60.313
876.61 -60.634
876.71 -60.45
876.81 -60.069
876.91 -60.206
877.01 -60.496
877.11 -60.74
877.21 -60.206
877.31 -60.176
877.41 -60.435
877.51 -60.679
877.61 -60.222
877.71 -60.267
877.81 -60.801
877.91 -60.71
878.01 -60.511
878.11 -60.313
878.21 -60.237
878.31 -60.313
878.41 -60.313
878.51 -60.679
878.61 -60.557
878.71 -60.252
878.81 -60.008
878.91 -60.511
879.01 -60.405
879.11 -60.191
879.21 -60.237
879.31 -60.298
879.41 -60.557
879.51 -60.542
879.61 -60.405
879.71 -60.328
879.81 -60.267
879.91 -60.298
880.01 -60.176
880.11 -60.222
880.21 -60.191
880.31 -60.298
880.41 -60.283
880.51 -60.267
880.61 -60.344
880.71 -60.283
880.81 -60.298
880.91 -60.313
881.01 -60.298
881.11 -60.176
881.21 -60.313
881.31 -60.435
881.41 -60.405
881.51 -60.466
881.61 -60.481
881.71 -60.603
881.81 -60.649
881.91 -60.695
882.01 -60.801
882.11 -60.74
882.21 -60.771
882.31 -60.847
882.41 -60.817
882.51 -60.725
882.61 -60.405
882.71 -60.359
882.81 -60.313
882.91 -60.344
883.01 -60.496
883.11 -60.588
883.21 -60.771
883.31 -60.801
883.41 -60.862
883.51 -60.588
883.61 -60.405
883.71 -60.267
883.81 -60.359
883.91 -60.679
884.01 -60.725
884.11 -60.832
884.21 -60.74
884.31 -60.466
884.41 -60.283
884.51 -60.511
884.61 -60.832
884.71 -60.832
884.81 -60.618
884.91 -60.344
885.01 -60.511
885.11 -60.71
885.21 -60.817
885.31 -60.634
885.41 -60.298
885.51 -60.679
885.61 -60.893
885.71 -60.878
885.81 -60.344
885.91 -60.511
886.01 -60.969
886.11 -60.832
886.21 -60.511
886.31 -60.496
886.41 -60.649
886.51 -60.649
886.61 -60.679
886.71 -60.725
886.81 -60.511
886.91 -60.511
887.01 -60.725
887.11 -60.893
887.21 -60.557
887.31 -60.466
887.41 -60.893
887.51 -60.847
887.61 -60.664
887.71 -60.542
887.81 -60.542
887.91 -60.71
888.01 -60.923
888.11 -61.091
888.21 -61.061
888.31 -61.122
888.41 -60.984
888.51 -60.893
888.61 -60.878
888.71 -60.801
888.81 -60.893
888.91 -60.756
889.01 -60.847
889.11 -60.771
889.21 -60.817
889.31 -60.862
889.41 -60.954
889.51 -61
889.61 -60.954
889.71 -61.03
889.81 -60.969
889.91 -61
890.01 -61.122
890.11 -61.107
890.21 -61.152
890.31 -60.878
890.41 -60.923
890.51 -60.847
890.61 -60.71
890.71 -60.893
890.81 -60.801
890.91 -60.923
891.01 -60.939
891.11 -61.015
891.21 -61.091
891.31 -61.198
891.41 -61.381
891.51 -61.122
891.61 -61.015
891.71 -60.756
891.81 -60.74
891.91 -60.74
892.01 -60.908
892.11 -61.229
892.21 -61.244
892.31 -61.213
892.41 -60.908
892.51 -60.71
892.61 -60.71
892.71 -60.923
892.81 -61.183
892.91 -61.122
893.01 -60.893
893.11 -60.557
893.21 -60.679
893.31 -60.878
893.41 -61.03
893.51 -60.847
893.61 -60.557
893.71 -60.71
893.81 -61.061
893.91 -60.984
894.01 -60.511
894.11 -60.664
894.21 -61.046
894.31 -60.954
894.41 -60.618
894.51 -60.588
894.61 -60.893
894.71 -60.893
894.81 -60.893
894.91 -60.984
895.01 -60.954
895.11 -60.954
895.21 -60.725
895.31 -60.542
895.41 -60.634
895.51 -60.939
895.61 -60.817
895.71 -60.573
895.81 -60.832
895.91 -61.03
896.01 -60.832
896.11 -60.801
896.21 -60.649
896.31 -60.71
896.41 -60.695
896.51 -60.923
896.61 -60.954
896.71 -61.03
896.81 -61.229
896.91 -61.183
897.01 -61.244
897.11 -61.168
897.21 -61.229
897.31 -61.183
897.41 -61.152
897.51 -61.259
897.61 -61.183
897.71 -61.29
897.81 -61.198
897.91 -61.244
898.01 -61.168
898.11 -61.183
898.21 -61.335
898.31 -61.137
898.41 -61.091
898.51 -60.923
898.61 -60.908
898.71 -60.817
898.81 -60.771
898.91 -60.984
899.01 -60.847
899.11 -61.03
899.21 -61.122
899.31 -61.152
899.41 -61.244
899.51 -61.305
899.61 -61.442
899.71 -61.29
899.81 -61.244
899.91 -61.046
900.01 -61
900.11 -60.862
900.21 -61.061
900.31 -61.29
900.41 -61.305
900.51 -61.442
900.61 -61.396
900.71 -61.091
900.81 -60.939
900.91 -61.046
901.01 -61.274
901.11 -61.396
901.21 -61.519
901.31 -61.244
901.41 -60.939
901.51 -60.923
901.61 -61.091
901.71 -61.458
901.81 -61.229
901.91 -60.862
902.01 -60.801
902.11 -61.03
902.21 -61.305
902.31 -61.03
902.41 -61
902.51 -61.122
902.61 -61.503
902.71 -61.259
902.81 -60.954
902.91 -61.183
903.01 -61.396
903.11 -61.534
903.21 -61.564
903.31 -61.625
903.41 -61.381
903.51 -61.091
903.61 -60.862
903.71 -61
903.81 -61.259
903.91 -60.969
904.01 -60.817
904.11 -61.03
904.21 -61.076
904.31 -61.107
904.41 -61.595
904.51 -62.236
904.61 -62.449
904.71 -62.724
904.81 -63.029
904.91 -63.319
905.01 -63.64
905.11 -63.701
905.21 -63.853
905.31 -63.929
905.41 -64.784
905.51 -65.471
905.61 -65.745
905.71 -66.249
905.81 -66.554
905.91 -66.905
906.01 -67.149
906.11 -67.5
906.21 -67.79
906.31 -68.11
906.41 -68.37
906.51 -68.446
906.61 -68.66
906.71 -68.843
906.81 -69.041
906.91 -69.163
907.01 -69.331
907.11 -69.484
907.21 -69.529
907.31 -69.636
907.41 -69.911
907.51 -70.109
907.61 -70.353
907.71 -70.704
907.81 -71.101
907.91 -71.238
908.01 -71.544
908.11 -71.742
908.21 -71.91
908.31 -72.032
908.41 -71.956
908.51 -72.047
908.61 -72.093
908.71 -72.398
908.81 -72.596
908.91 -72.978
909.01 -73.115
909.11 -73.192
909.21 -73.161
909.31 -73.069
909.41 -73.375
909.51 -73.604
909.61 -74
909.71 -74.168
909.81 -74
909.91 -74.046
910.01 -74.321
910.11 -74.733
910.21 -74.855
910.31 -74.702
910.41 -74.656
910.51 -75.038
910.61 -75.496
910.71 -75.48
910.81 -75.236
910.91 -75.419
911.01 -75.862
911.11 -76.03
911.21 -75.694
911.31 -75.831
911.41 -76.045
911.51 -76.274
911.61 -76.35
911.71 -76.442
911.81 -76.503
911.91 -76.472
912.01 -77.021
912.11 -77.052
912.21 -76.838
912.31 -76.869
912.41 -77.433
912.51 -77.617
912.61 -77.266
912.71 -77.22
912.81 -77.342
912.91 -77.586
913.01 -77.83
913.11 -77.983
913.21 -78.257
913.31 -78.105
913.41 -78.212
913.51 -78.227
913.62 -78.227
913.72 -78.288
913.82 -78.486
913.92 -78.669
914.02 -78.608
914.12 -78.73
914.22 -78.73
914.32 -78.868
914.42 -78.959
914.52 -79.097
914.62 -79.31
914.72 -79.341
914.82 -79.463
914.92 -79.539
915.02 -79.585
915.12 -79.707
915.22 -79.768
915.32 -79.966
915.42 -79.875
915.52 -79.844
915.62 -79.692
915.72 -79.738
915.82 -79.677
915.92 -79.722
916.02 -79.982
916.12 -80.012
916.22 -80.256
916.32 -80.378
916.42 -80.592
916.52 -80.638
916.62 -80.607
916.72 -80.607
916.82 -80.394
916.92 -80.455
917.02 -80.5
917.12 -80.821
917.22 -81.019
917.32 -81.233
917.42 -81.263
917.52 -80.928
917.62 -80.867
917.72 -80.989
917.82 -81.294
917.92 -81.599
918.02 -81.584
918.12 -81.37
918.22 -81.233
918.32 -81.431
918.42 -81.706
918.52 -81.843
918.62 -81.569
918.72 -81.462
918.82 -81.889
918.92 -82.148
919.02 -81.935
919.12 -81.706
919.22 -81.95
919.32 -82.438
919.42 -82.148
919.52 -81.981
919.62 -82.133
919.72 -82.316
919.82 -82.515
919.92 -82.56
920.02 -82.744
920.12 -82.469
920.22 -82.454
920.32 -82.423
920.42 -82.728
920.52 -82.606
920.62 -82.438
920.72 -82.774
920.82 -82.927
920.92 -82.85
921.02 -82.637
921.12 -82.515
921.22 -82.56
921.32 -82.866
921.42 -83.186
921.52 -83.186
921.62 -83.247
921.72 -83.186
921.82 -83.232
921.92 -83.232
922.02 -83.278
922.12 -83.4
922.22 -83.339
922.32 -83.339
922.42 -83.415
922.52 -83.552
922.62 -83.567
922.72 -83.674
922.82 -83.842
922.92 -83.888
923.02 -83.903
923.12 -83.842
923.22 -83.903
923.32 -83.934
923.42 -83.857
923.52 -83.888
923.62 -83.735
923.72 -83.812
923.82 -83.766
923.92 -83.873
924.02 -83.979
924.12 -83.995
924.22 -84.178
924.32 -84.269
924.42 -84.391
924.52 -84.437
924.62 -84.468
924.72 -84.544
924.82 -84.346
924.92 -84.285
925.02 -84.163
925.12 -84.3
925.22 -84.437
925.32 -84.666
925.42 -84.91
925.52 -84.926
925.62 -84.788
925.72 -84.453
925.82 -84.666
925.92 -84.803
926.02 -85.017
926.12 -85.322
926.22 -85.078
926.32 -84.865
926.42 -84.865
926.52 -85.17
926.62 -85.444
926.72 -85.383
926.82 -85.215
926.92 -85.048
927.02 -85.383
927.12 -85.536
927.22 -85.322
927.32 -85.109
927.42 -85.414
927.52 -85.872
927.62 -85.505
927.72 -85.338
927.82 -85.612
927.92 -85.917
928.02 -85.917
928.12 -85.841
928.22 -85.917
928.32 -85.887
928.42 -86.146
928.52 -86.207
928.62 -86.009
928.72 -85.841
928.82 -86.146
928.92 -86.467
929.02 -86.146
929.12 -86.1
929.22 -86.314
929.32 -86.619
929.42 -86.497
929.52 -86.497
929.62 -86.39
929.72 -86.314
929.82 -86.406
929.92 -86.512
930.02 -86.68
930.12 -86.772
930.22 -86.894
930.32 -87.047
930.42 -87.031
930.52 -87.092
930.62 -87.108
930.72 -87.184
930.82 -87.184
930.92 -87.23
931.02 -87.291
931.12 -87.184
931.22 -87.23
931.32 -87.245
931.42 -87.184
931.52 -87.184
931.62 -87.108
931.72 -87.108
931.82 -87.016
931.92 -87.108
932.02 -87.184
932.12 -87.321
932.22 -87.397
932.32 -87.443
932.42 -87.626
932.52 -87.611
932.62 -87.87
932.72 -87.87
932.82 -87.932
932.92 -88.008
933.02 -87.733
933.12 -87.687
933.22 -87.55
933.32 -87.565
933.42 -87.687
933.52 -87.916
933.62 -88.221
933.72 -88.221
933.82 -88.145
933.92 -87.932
934.02 -87.87
934.12 -87.901
934.22 -88.099
934.32 -88.496
934.42 -88.496
934.52 -88.313
934.62 -88.13
934.72 -88.13
934.82 -88.344
934.92 -88.633
935.02 -88.74
935.12 -88.267
935.22 -88.221
935.32 -88.481
935.42 -88.801
935.52 -88.664
935.62 -88.42
935.72 -88.74
935.82 -88.878
935.92 -88.801
936.02 -88.374
936.12 -88.588
936.22 -88.878
936.32 -88.984
936.42 -88.878
936.52 -88.664
936.62 -88.755
936.72 -88.878
936.82 -88.939
936.92 -88.817
937.02 -88.588
937.12 -88.74
937.22 -88.923
937.32 -88.862
937.42 -88.603
937.52 -88.694
937.62 -89
937.72 -89.122
937.82 -89.076
937.92 -88.801
938.02 -88.786
938.12 -88.725
938.22 -88.771
938.32 -88.847
938.42 -88.923
938.52 -89.015
938.62 -88.923
938.72 -89.076
938.82 -89.106
938.92 -89.106
939.02 -89.152
939.12 -89.167
939.22 -89.198
939.32 -89
939.42 -89.076
939.52 -89.061
939.62 -89.106
939.72 -89.076
939.82 -88.939
939.92 -88.969
940.02 -88.893
940.12 -88.939
940.22 -88.893
940.32 -88.969
940.42 -89.167
940.52 -89.106
940.62 -89.244
940.72 -89.29
940.82 -89.412
940.92 -89.396
941.02 -89.473
941.12 -89.641
941.22 -89.274
941.32 -89.122
941.42 -89.03
941.52 -88.969
941.62 -89.03
941.72 -89.183
941.82 -89.381
941.92 -89.396
942.02 -89.457
942.12 -89.229
942.22 -89.015
942.32 -88.908
942.42 -89.015
942.52 -89.305
942.62 -89.351
942.72 -89.396
942.82 -89.076
942.92 -88.939
943.02 -88.984
943.12 -89.244
943.22 -89.488
943.32 -89.244
943.42 -89
943.52 -89
943.62 -89.335
943.72 -89.488
943.82 -89.122
943.92 -89
944.02 -89.259
944.12 -89.518
944.22 -89.183
944.32 -88.939
944.42 -89.259
944.52 -89.473
944.62 -89.381
944.72 -89.091
944.82 -89.076
944.92 -89
945.02 -89.061
945.12 -89.167
945.22 -89.442
945.32 -89.457
945.42 -89.167
945.52 -89.076
945.62 -89.412
945.72 -89.32
945.82 -89.045
945.92 -88.954
946.02 -89.274
946.12 -89.412
946.22 -89.427
946.32 -89.29
946.42 -89.122
946.52 -89
946.62 -88.923
946.72 -88.984
946.82 -88.878
946.92 -88.939
947.02 -88.847
947.12 -88.954
947.22 -89
947.32 -88.878
947.42 -88.939
947.52 -88.847
947.62 -88.847
947.72 -88.817
947.82 -88.817
947.92 -88.878
948.02 -88.771
948.12 -88.755
948.22 -88.725
948.32 -88.801
948.42 -88.694
948.52 -88.771
948.62 -89.045
948.72 -88.954
948.82 -89.015
948.92 -89.03
949.02 -89.106
949.12 -89.045
949.22 -88.969
949.32 -89.061
949.42 -88.74
949.52 -88.664
949.62 -88.588
949.72 -88.679
949.82 -88.71
949.92 -88.893
950.02 -89.137
950.12 -89.122
950.22 -89.122
950.32 -88.847
950.42 -88.649
950.52 -88.572
950.62 -88.694
950.72 -89
950.82 -89
950.92 -89.122
951.02 -88.786
951.12 -88.511
951.22 -88.664
951.32 -88.878
951.42 -89.213
951.52 -88.939
951.62 -88.664
951.72 -88.679
951.82 -88.923
951.92 -89.152
952.02 -88.893
952.12 -88.74
952.22 -88.939
952.32 -89.259
952.42 -89.137
952.52 -88.725
952.62 -88.817
952.72 -89.106
952.82 -89.091
952.92 -88.649
953.02 -88.771
953.12 -88.74
953.22 -88.847
953.32 -88.771
953.42 -88.725
953.52 -88.664
953.62 -88.832
953.72 -89.061
953.82 -88.817
953.92 -88.679
954.02 -88.923
954.12 -89.076
954.22 -89.03
954.32 -88.771
954.42 -88.679
954.52 -88.755
954.62 -89.045
954.72 -89.229
954.82 -89.213
954.92 -89.198
955.02 -89.183
955.12 -89.03
955.22 -89.015
955.32 -89.076
955.42 -89.122
955.52 -89.015
955.62 -89.091
955.72 -89.03
955.82 -89.03
955.92 -89.122
956.02 -89.137
956.12 -89.351
956.22 -89.229
956.32 -89.32
956.42 -89.305
956.52 -89.335
956.62 -89.351
956.72 -89.351
956.82 -89.335
956.92 -89.122
957.02 -89.106
957.12 -88.969
957.22 -89.03
957.32 -89.061
957.42 -89.122
957.52 -89.366
957.62 -89.335
957.72 -89.396
957.82 -89.488
957.92 -89.488
958.02 -89.305
958.12 -89.152
958.22 -89.122
958.32 -89.015
958.42 -89.152
958.52 -89.335
958.62 -89.579
958.72 -89.564
958.82 -89.366
958.92 -89.259
959.02 -89.03
959.12 -89.259
959.22 -89.457
959.32 -89.656
959.42 -89.518
959.52 -89.244
959.62 -89.274
959.72 -89.366
959.82 -89.671
959.92 -89.579
960.02 -89.29
960.12 -89.274
960.22 -89.625
960.32 -89.793
960.42 -89.381
960.52 -89.244
960.62 -89.518
960.72 -89.824
960.82 -89.503
960.92 -89.335
961.02 -89.656
961.12 -89.793
961.22 -89.457
961.32 -89.244
961.42 -89.442
961.52 -89.518
961.62 -89.457
961.72 -89.442
961.82 -89.274
961.92 -89.488
962.02 -89.747
962.12 -89.686
962.22 -89.503
962.32 -89.503
962.42 -89.839
962.52 -89.671
962.62 -89.457
962.72 -89.29
962.82 -89.396
962.92 -89.686
963.02 -89.61
963.12 -89.763
963.22 -89.656
963.32 -89.671
963.42 -89.61
963.52 -89.61
963.62 -89.702
963.72 -89.503
963.82 -89.564
963.92 -89.534
964.02 -89.579
964.12 -89.534
964.22 -89.488
964.32 -89.702
964.42 -89.579
964.52 -89.641
964.62 -89.656
964.72 -89.61
964.82 -89.671
964.92 -89.686
965.02 -89.732
965.12 -89.534
965.22 -89.564
965.32 -89.396
965.42 -89.351
965.52 -89.213
965.62 -89.167
965.72 -89.274
965.82 -89.259
965.92 -89.366
966.02 -89.457
966.12 -89.518
966.22 -89.641
966.32 -89.671
966.42 -89.656
966.52 -89.335
966.62 -89.244
966.72 -89.198
966.82 -89.274
966.92 -89.412
967.02 -89.549
967.12 -89.717
967.22 -89.457
967.32 -89.213
967.42 -89.015
967.52 -89.229
967.62 -89.473
967.72 -89.595
967.82 -89.442
967.92 -89.152
968.02 -89.091
968.12 -89.29
968.22 -89.473
968.32 -89.412
968.42 -89
968.52 -89.137
968.62 -89.351
968.72 -89.457
968.82 -89.106
968.92 -89.045
969.02 -89.534
969.12 -89.641
969.22 -89.183
969.32 -89.015
969.42 -89.351
969.52 -89.396
969.62 -89.061
969.72 -89.03
969.82 -88.969
969.92 -89.091
970.02 -88.939
970.12 -88.939
970.22 -89.091
970.32 -89.335
970.42 -89.259
970.52 -88.939
970.62 -89.167
970.72 -89.274
970.82 -89.122
970.92 -88.801
971.02 -88.847
971.12 -89.137
971.22 -89.244
971.32 -89.396
971.42 -89.305
971.52 -89.244
971.62 -89.229
971.72 -89.259
971.82 -89.244
971.92 -89.137
972.02 -89.137
972.12 -89.106
972.22 -89.167
972.32 -89.091
972.42 -89.167
972.52 -89.274
972.62 -89.198
972.72 -89.229
972.82 -89.213
972.92 -89.274
973.02 -89.32
973.12 -89.366
973.22 -89.442
973.32 -89.32
973.42 -89.32
973.52 -89.152
973.62 -88.984
973.72 -88.862
973.82 -88.664
973.92 -88.664
974.02 -88.557
974.12 -88.679
974.22 -88.71
974.32 -88.878
974.42 -89
974.52 -89.076
974.62 -89.167
974.72 -88.847
974.82 -88.679
974.92 -88.511
975.02 -88.633
975.12 -88.755
975.22 -88.954
975.32 -89.137
975.42 -89.091
975.52 -88.847
975.62 -88.618
975.72 -88.694
975.82 -88.893
975.92 -89.076
976.02 -89.244
976.12 -88.862
976.22 -88.694
976.32 -88.801
976.42 -89.045
976.52 -89.29
976.62 -88.878
976.72 -88.817
976.82 -88.878
976.92 -89.183
977.02 -89.106
977.12 -88.71
977.22 -88.923
977.32 -89.137
977.42 -89.137
977.52 -88.74
977.62 -88.923
977.72 -89.229
977.82 -89.137
977.92 -88.954
978.02 -88.878
978.12 -89
978.22 -89
978.32 -88.984
978.42 -88.878
978.52 -88.71
978.62 -89.122
978.72 -89.152
978.82 -88.862
978.92 -88.603
979.02 -88.923
979.12 -89.015
979.22 -88.832
979.32 -88.801
979.42 -88.542
979.52 -88.618
979.62 -88.862
979.72 -88.908
979.82 -88.969
979.92 -88.923
980.02 -89
980.12 -88.893
980.22 -88.893
980.32 -88.893
980.42 -88.847
980.52 -88.847
980.62 -88.786
980.72 -88.923
980.82 -88.862
980.92 -88.908
981.02 -88.939
981.12 -88.908
981.22 -88.939
981.32 -88.939
981.42 -88.969
981.52 -88.847
981.62 -88.939
981.72 -88.893
981.82 -88.786
981.92 -88.664
982.02 -88.527
982.12 -88.481
982.22 -88.405
982.32 -88.405
982.42 -88.466
982.52 -88.557
982.62 -88.664
982.72 -88.725
982.82 -88.74
982.92 -88.71
983.02 -88.572
983.12 -88.328
983.22 -88.313
983.32 -88.313
983.42 -88.252
983.52 -88.466
983.62 -88.527
983.72 -88.694
983.82 -88.42
983.92 -88.13
984.02 -88.069
984.12 -88.099
984.22 -88.298
984.32 -88.405
984.42 -88.313
984.52 -87.977
984.62 -87.916
984.72 -88.221
984.82 -88.267
984.92 -88.328
985.02 -87.916
985.12 -87.855
985.22 -88.084
985.32 -88.328
985.42 -88.237
985.52 -87.764
985.62 -88.099
985.72 -88.267
985.82 -88.145
985.92 -87.626
986.02 -87.703
986.12 -88.13
986.22 -87.825
986.32 -87.504
986.42 -87.291
986.52 -87.306
986.62 -87.306
986.72 -87.169
986.82 -87.306
986.92 -87.489
987.02 -87.52
987.12 -87.184
987.22 -87.153
987.32 -87.443
987.42 -87.336
987.52 -87.306
987.62 -87.047
987.72 -87.138
987.82 -87.397
987.92 -87.581
988.02 -87.55
988.12 -87.52
988.22 -87.596
988.32 -87.489
988.42 -87.459
988.52 -87.382
988.62 -87.443
988.72 -87.397
988.82 -87.336
988.92 -87.367
989.02 -87.367
989.12 -87.367
989.22 -87.413
989.32 -87.382
989.42 -87.413
989.52 -87.489
989.62 -87.596
989.72 -87.626
989.82 -87.657
989.92 -87.642
990.02 -87.657
990.12 -87.611
990.22 -87.321
990.32 -87.321
990.42 -87.123
990.52 -87.108
990.62 -87.092
990.72 -87.153
990.82 -87.336
990.92 -87.413
991.02 -87.581
991.12 -87.596
991.22 -87.581
991.32 -87.459
991.42 -87.23
991.52 -87.199
991.62 -87.062
991.72 -87.199
991.82 -87.352
991.92 -87.535
992.02 -87.565
992.12 -87.428
992.22 -87.367
992.32 -87.077
992.42 -87.26
992.52 -87.489
992.62 -87.626
992.72 -87.52
992.82 -87.199
992.92 -87.367
993.02 -87.459
993.12 -87.687
993.22 -87.596
993.32 -87.199
993.42 -87.169
993.52 -87.413
993.62 -87.718
993.72 -87.306
993.82 -87.153
993.92 -87.367
994.02 -87.642
994.12 -87.169
994.22 -87.169
994.32 -87.55
994.42 -87.596
994.52 -87.352
994.62 -87.123
994.72 -87.245
994.82 -87.352
994.92 -87.428
995.02 -87.489
995.12 -87.321
995.22 -87.352
995.32 -87.611
995.42 -87.703
995.52 -87.397
995.62 -87.336
995.72 -87.764
995.82 -87.687
995.92 -87.535
996.02 -87.367
996.12 -87.214
996.22 -87.489
996.32 -87.626
996.42 -87.825
996.52 -87.748
996.62 -87.809
996.72 -87.657
996.82 -87.764
996.92 -87.748
997.02 -87.657
997.12 -87.764
997.22 -87.764
997.32 -87.703
997.42 -87.672
997.52 -87.764
997.62 -87.886
997.72 -87.916
997.82 -87.947
997.92 -87.932
998.02 -87.993
998.12 -87.962
998.22 -87.901
998.32 -88.099
998.42 -87.886
998.52 -87.825
998.62 -87.718
998.72 -87.611
998.82 -87.581
998.92 -87.55
999.02 -87.825
999.12 -87.779
999.22 -87.916
999.32 -87.916
999.42 -88.084
999.52 -88.13
999.62 -88.145
999.72 -88.191
999.82 -87.932
999.92 -87.84
1000 -87.764
1000.1 -87.855
1000.2 -88.099
1000.3 -88.206
1000.4 -88.435
1000.5 -88.145
1000.6 -87.916
1000.7 -87.703
1000.8 -87.87
1000.9 -87.977
1001 -88.237
1001.1 -88.298
1001.2 -87.855
1001.3 -87.733
1001.4 -87.962
1001.5 -88.298
1001.6 -88.344
1001.7 -88.099
1001.8 -88.069
1001.9 -88.206
1002 -88.435
1002.1 -88.359
1002.2 -88.023
1002.3 -88.252
1002.4 -88.435
1002.5 -88.466
1002.6 -87.886
1002.7 -88.038
1002.8 -88.237
1002.9 -88.252
1003 -87.993
1003.1 -87.87
1003.2 -87.84
1003.3 -87.779
1003.4 -88.16
1003.5 -88.603
1003.6 -88.557
1003.7 -88.328
1003.8 -88.237
1003.9 -88.725
1004 -88.557
1004.1 -88.42
1004.2 -88.359
1004.3 -88.511
1004.4 -87.993
1004.5 -87.291
1004.6 -87.092
1004.7 -86.787
1004.8 -86.467
1004.9 -86.253
1005 -85.994
1005.1 -85.856
1005.2 -85.521
1005.3 -85.399
1005.4 -84.468
1005.5 -83.72
1005.6 -83.384
1005.7 -83.094
1005.8 -82.835
1005.9 -82.393
1006 -82.133
1006.1 -81.797
1006.2 -81.584
1006.3 -81.233
1006.4 -81.218
1006.5 -81.294
1006.6 -80.989
1006.7 -80.867
1006.8 -80.699
1006.9 -80.531
1007 -80.211
1007.1 -80.073
1007.2 -79.921
1007.3 -79.448
1007.4 -79.097
1007.5 -78.791
1007.6 -78.563
1007.7 -78.425
1007.8 -78.318
1007.9 -78.425
1008 -78.151
1008.1 -78.135
1008.2 -77.952
1008.3 -77.662
1008.4 -77.296
1008.5 -76.991
1008.6 -76.945
1008.7 -76.793
1008.8 -76.869
1008.9 -76.899
1009 -76.671
1009.1 -76.198
1009.2 -75.892
1009.3 -75.892
1009.4 -75.801
1009.5 -75.816
1009.6 -75.587
1009.7 -75.053
1009.8 -74.87
1009.9 -74.977
1010 -75.099
1010.1 -74.748
1010.2 -74.214
1010.3 -74.107
1010.4 -74.305
1010.5 -74.29
1010.6 -73.771
1010.7 -73.619
1010.8 -73.741
1010.9 -73.787
1011 -73.176
1011.1 -73.1
1011.2 -73.237
1011.3 -73.207
1011.4 -72.947
1011.5 -72.78
1011.6 -72.673
1011.7 -72.566
1011.8 -72.398
1011.9 -72.108
1012 -71.696
1012.1 -71.91
1012.2 -71.757
1012.3 -71.437
1012.4 -71.193
1012.5 -71.345
1012.6 -71.391
1012.7 -70.979
1012.8 -70.704
1012.9 -70.445
1013 -70.308
1013.1 -70.125
1013.2 -70.048
1013.3 -70.201
1013.4 -69.972
1013.5 -69.972
1013.6 -69.774
1013.7 -69.728
1013.8 -69.59
1013.9 -69.438
1014 -69.407
1014.1 -69.102
1014.2 -69.072
1014.3 -68.858
1014.4 -68.705
1014.5 -68.477
1014.6 -68.248
1014.7 -68.171
1014.8 -67.851
1014.9 -67.714
1015 -67.5
1015.1 -67.332
1015.2 -67.21
1015.3 -67.103
1015.4 -67.18
1015.5 -66.935
1015.6 -66.996
1015.7 -66.92
1015.8 -66.951
1015.9 -66.905
1016 -66.859
1016.1 -66.737
1016.2 -66.34
1016.3 -66.142
1016.4 -65.867
1016.5 -65.654
1016.6 -65.623
1016.7 -65.623
1016.8 -65.73
1016.9 -65.608
1017 -65.425
1017.1 -65.043
1017.2 -64.616
1017.3 -64.28
1017.4 -64.113
1017.5 -64.128
1017.6 -63.99
1017.7 -63.624
1017.8 -62.922
1017.9 -62.297
1018 -61.747
1018.1 -60.984
1018.2 -59.703
1018.3 -56.91
1018.4 -52.363
1018.5 -46.595
1018.6 -37.898
1018.7 -17.344
1018.8 6.6425
1018.9 18.59
1019 22.939
1019.1 22.74
1019.2 19.521
1019.3 12.99
1019.4 3.9111
1019.5 -5.0305
1019.6 -13.118
1019.7 -20.579
1019.8 -27.705
1019.9 -34.526
1020 -40.95
1020.1 -46.504
1020.2 -50.822
1020.3 -54.835
1020.4 -57.521
1020.5 -59.199
1020.6 -60.527
1020.7 -61.793
1020.8 -62.922
1020.9 -63.258
1021 -63.533
1021.1 -63.67
1021.2 -64.158
1021.3 -64.448
1021.4 -64.845
1021.5 -65.165
1021.6 -65.272
1021.7 -65.394
1021.8 -65.455
1021.9 -65.44
1022 -65.394
1022.1 -65.379
1022.2 -65.547
1022.3 -65.501
1022.4 -65.623
1022.5 -65.593
1022.6 -65.638
1022.7 -65.593
1022.8 -65.623
1022.9 -65.76
1023 -65.638
1023.1 -65.715
1023.2 -65.669
1023.3 -65.669
1023.4 -65.547
1023.5 -65.486
1023.6 -65.425
1023.7 -65.226
1023.8 -65.165
1023.9 -65.104
1024 -65.013
1024.1 -65.074
1024.2 -65.028
1024.3 -65.196
1024.4 -65.211
1024.5 -65.257
1024.6 -65.242
1024.7 -65.257
1024.8 -65.181
1024.9 -64.967
1025 -64.891
1025.1 -64.677
1025.2 -64.677
1025.3 -64.738
1025.4 -64.845
1025.5 -64.937
1025.6 -64.906
1025.7 -64.708
1025.8 -64.433
1025.9 -64.341
1026 -64.372
1026.1 -64.54
1026.2 -64.677
1026.3 -64.433
1026.4 -64.113
1026.5 -64.021
1026.6 -64.204
1026.7 -64.372
1026.8 -64.219
1026.9 -63.899
1027 -63.838
1027.1 -64.082
1027.2 -64.158
1027.3 -63.838
1027.4 -63.609
1027.5 -63.807
1027.6 -64.158
1027.7 -63.731
1027.8 -63.472
1027.9 -63.578
1028 -63.64
1028.1 -63.594
1028.2 -63.594
1028.3 -63.624
1028.4 -63.365
1028.5 -63.197
1028.6 -62.907
1028.7 -63.136
1028.8 -63.212
1028.9 -62.922
1029 -62.922
1029.1 -62.953
1029.2 -63.105
1029.3 -62.831
1029.4 -62.526
1029.5 -62.281
1029.6 -62.266
1029.7 -62.465
1029.8 -62.388
1029.9 -62.556
1030 -62.526
1030.1 -62.51
1030.2 -62.51
1030.3 -62.51
1030.4 -62.526
1030.5 -62.434
1030.6 -62.419
1030.7 -62.312
1030.8 -62.327
1030.9 -62.327
1031 -62.312
1031.1 -62.358
1031.2 -62.144
1031.3 -62.053
1031.4 -61.854
1031.5 -61.808
1031.6 -61.625
1031.7 -61.549
1031.8 -61.427
1031.9 -61.244
1032 -61.229
1032.1 -61.152
1032.2 -61.213
1032.3 -61.259
1032.4 -61.274
1032.5 -61.396
1032.6 -61.335
1032.7 -61.396
1032.8 -61.274
1032.9 -61.137
1033 -60.984
1033.1 -60.725
1033.2 -60.786
1033.3 -60.74
1033.4 -60.817
1033.5 -60.908
1033.6 -60.939
1033.7 -60.862
1033.8 -60.588
1033.9 -60.405
1034 -60.283
1034.1 -60.313
1034.2 -60.511
1034.3 -60.573
1034.4 -60.664
1034.5 -60.084
1034.6 -59.977
1034.7 -60.054
1034.8 -60.283
1034.9 -60.313
1035 -59.993
1035.1 -59.855
1035.2 -59.901
1035.3 -60.161
1035.4 -60.099
1035.5 -59.794
1035.6 -59.855
1035.7 -60.038
1035.8 -60.313
1035.9 -59.733
1036 -59.535
1036.1 -59.794
1036.2 -59.81
1036.3 -59.474
1036.4 -59.26
1036.5 -59.367
1036.6 -59.077
1036.7 -59.153
1036.8 -59.306
1036.9 -59.459
1037 -59.26
1037.1 -58.94
1037.2 -59.108
1037.3 -59.184
1037.4 -59.031
1037.5 -58.741
1037.6 -58.635
1037.7 -58.665
1037.8 -58.833
1037.9 -58.925
1038 -58.772
1038.1 -58.802
1038.2 -58.619
1038.3 -58.65
1038.4 -58.467
1038.5 -58.391
1038.6 -58.268
1038.7 -58.192
1038.8 -58.192
1038.9 -58.146
1039 -58.207
1039.1 -58.131
1039.2 -58.116
1039.3 -58.207
1039.4 -58.085
1039.5 -58.177
1039.6 -58.177
1039.7 -58.192
1039.8 -58.207
1039.9 -58.085
1040 -58.116
1040.1 -57.994
1040.2 -57.841
1040.3 -57.689
1040.4 -57.475
1040.5 -57.444
1040.6 -57.307
1040.7 -57.429
1040.8 -57.475
1040.9 -57.597
1041 -57.658
1041.1 -57.719
1041.2 -57.75
1041.3 -57.521
1041.4 -57.368
1041.5 -57.124
1041.6 -57.124
1041.7 -57.155
1041.8 -57.338
1041.9 -57.536
1042 -57.567
1042.1 -57.444
1042.2 -57.078
1042.3 -56.956
1042.4 -57.078
1042.5 -57.277
1042.6 -57.505
1042.7 -57.322
1042.8 -57.063
1042.9 -56.941
1043 -57.139
1043.1 -57.353
1043.2 -57.399
1043.3 -57.185
1043.4 -56.941
1043.5 -57.17
1043.6 -57.383
1043.7 -57.185
1043.8 -56.926
1043.9 -57.078
1044 -57.612
1044.1 -57.246
1044.2 -56.926
1044.3 -57.139
1044.4 -57.353
1044.5 -57.032
1044.6 -56.773
1044.7 -56.926
1044.8 -56.849
1044.9 -56.971
1045 -56.834
1045.1 -56.819
1045.2 -56.88
1045.3 -57.2
1045.4 -57.139
1045.5 -56.758
1045.6 -56.91
1045.7 -57.109
1045.8 -57.032
1045.9 -56.788
1046 -56.727
1046.1 -56.91
1046.2 -57.032
1046.3 -57.216
1046.4 -57.124
1046.5 -57.124
1046.6 -57.063
1046.7 -57.017
1046.8 -56.987
1046.9 -56.941
1047 -56.865
1047.1 -56.865
1047.2 -56.819
1047.3 -56.849
1047.4 -56.865
1047.5 -56.895
1047.6 -56.849
1047.7 -56.865
1047.8 -56.834
1047.9 -56.971
1048 -57.094
1048.1 -57.032
1048.2 -57.048
1048.3 -57.032
1048.4 -56.88
1048.5 -56.773
1048.6 -56.651
1048.7 -56.788
1048.8 -56.636
1048.9 -56.605
1049 -56.682
1049.1 -56.712
1049.2 -56.743
1049.3 -56.956
1049.4 -57.231
1049.5 -57.155
1049.6 -57.17
1049.7 -56.941
1049.8 -56.758
1049.9 -56.559
1050 -56.636
1050.1 -56.804
1050.2 -56.971
1050.3 -57.094
1050.4 -57.002
1050.5 -56.788
1050.6 -56.544
1050.7 -56.529
1050.8 -56.834
1050.9 -56.88
1051 -57.078
1051.1 -56.956
1051.2 -56.651
1051.3 -56.651
1051.4 -56.956
1051.5 -57.292
1051.6 -57.094
1051.7 -56.773
1051.8 -56.773
1051.9 -57.094
1052 -57.246
1052.1 -56.91
1052.2 -56.804
1052.3 -57.094
1052.4 -57.277
1052.5 -56.865
1052.6 -56.697
1052.7 -56.956
1052.8 -57.17
1052.9 -57.048
1053 -56.727
1053.1 -56.758
1053.2 -56.743
1053.3 -56.773
1053.4 -56.758
1053.5 -56.88
1053.6 -57.17
1053.7 -56.987
1053.8 -56.804
1053.9 -56.865
1054 -57.094
1054.1 -57.017
1054.2 -56.819
1054.3 -56.712
1054.4 -56.697
1054.5 -57.063
1054.6 -57.185
1054.7 -57.231
1054.8 -57.307
1054.9 -57.261
1055 -57.292
1055.1 -57.155
1055.2 -57.17
1055.3 -57.139
1055.4 -57.216
1055.5 -57.383
1055.6 -57.277
1055.7 -57.414
1055.8 -57.429
1055.9 -57.551
1056 -57.597
1056.1 -57.628
1056.2 -57.811
1056.3 -57.704
1056.4 -57.734
1056.5 -57.689
1056.6 -57.658
1056.7 -57.49
1056.8 -57.49
1056.9 -57.551
1057 -57.292
1057.1 -57.353
1057.2 -57.444
1057.3 -57.505
1057.4 -57.582
1057.5 -57.673
1057.6 -57.948
1057.7 -57.872
1057.8 -57.948
1057.9 -57.856
1058 -57.597
1058.1 -57.475
1058.2 -57.383
1058.3 -57.612
1058.4 -57.719
1058.5 -57.994
1058.6 -58.055
1058.7 -58.024
1058.8 -57.704
1058.9 -57.475
1059 -57.719
1059.1 -57.75
1059.2 -57.963
1059.3 -57.872
1059.4 -57.628
1059.5 -57.505
1059.6 -57.643
1059.7 -57.963
1059.8 -58.07
1059.9 -57.811
1060 -57.597
1060.1 -57.841
1060.2 -58.131
1060.3 -58.055
1060.4 -57.841
1060.5 -57.994
1060.6 -58.314
1060.7 -58.36
1060.8 -57.811
1060.9 -58.04
1061 -58.329
1061.1 -58.253
1061.2 -57.872
1061.3 -58.04
1061.4 -58.192
1061.5 -58.223
1061.6 -58.192
1061.7 -58.04
1061.8 -57.994
1061.9 -58.085
1062 -58.406
1062.1 -58.391
1062.2 -58.146
1062.3 -58.284
1062.4 -58.482
1062.5 -58.482
1062.6 -58.268
1062.7 -58.162
1062.8 -58.101
1062.9 -58.223
1063 -58.513
1063.1 -58.558
1063.2 -58.604
1063.3 -58.589
1063.4 -58.635
1063.5 -58.619
1063.6 -58.635
1063.7 -58.802
1063.8 -58.665
1063.9 -58.711
1064 -58.635
1064.1 -58.772
1064.2 -58.696
1064.3 -58.787
1064.4 -58.94
1064.5 -58.848
1064.6 -58.879
1064.7 -58.787
1064.8 -58.818
1064.9 -58.68
1065 -58.635
1065.1 -58.619
1065.2 -58.513
1065.3 -58.421
1065.4 -58.406
1065.5 -58.467
1065.6 -58.574
1065.7 -58.68
1065.8 -58.986
1065.9 -58.894
1066 -59.062
1066.1 -59.077
1066.2 -59.031
1066.3 -58.802
1066.4 -58.711
1066.5 -58.741
1066.6 -58.696
1066.7 -58.955
1066.8 -59.062
1066.9 -59.291
1067 -59.23
1067.1 -58.97
1067.2 -58.94
1067.3 -58.894
1067.4 -59.108
1067.5 -59.306
1067.6 -59.276
1067.7 -59.108
1067.8 -58.879
1067.9 -59.062
1068 -59.245
1068.1 -59.55
1068.2 -59.26
1068.3 -59.077
1068.4 -59.214
1068.5 -59.474
1068.6 -59.672
1068.7 -59.306
1068.8 -59.214
1068.9 -59.474
1069 -59.84
1069.1 -59.581
1069.2 -59.382
1069.3 -59.642
1069.4 -59.718
1069.5 -59.306
1069.6 -59.276
1069.7 -59.459
1069.8 -59.749
1069.9 -59.642
1070 -59.611
1070.1 -59.398
1070.2 -59.321
1070.3 -59.749
1070.4 -59.703
1070.5 -59.596
1070.6 -59.443
1070.7 -59.779
1070.8 -59.688
1070.9 -59.55
1071 -59.382
1071.1 -59.382
1071.2 -59.688
1071.3 -59.718
1071.4 -59.871
1071.5 -59.779
1071.6 -59.749
1071.7 -59.749
1071.8 -59.718
1071.9 -59.855
1072 -59.764
1072.1 -59.688
1072.2 -59.611
1072.3 -59.718
1072.4 -59.749
1072.5 -59.779
1072.6 -59.825
1072.7 -59.779
1072.8 -59.764
1072.9 -59.749
1073 -59.764
1073.1 -59.688
1073.2 -59.596
1073.3 -59.581
1073.4 -59.398
1073.5 -59.214
1073.6 -59.245
1073.7 -59.276
1073.8 -59.276
1073.9 -59.321
1074 -59.489
1074.1 -59.352
1074.2 -59.443
1074.3 -59.535
1074.4 -59.52
1074.5 -59.337
1074.6 -59.214
1074.7 -59.153
1074.8 -59.016
1074.9 -59.092
1075 -59.169
1075.1 -59.306
1075.2 -59.382
1075.3 -59.276
1075.4 -59.092
1075.5 -58.757
1075.6 -58.97
1075.7 -59.001
1075.8 -59.214
1075.9 -59.245
1076 -58.909
1076.1 -58.787
1076.2 -58.833
1076.3 -59.169
1076.4 -59.276
1076.5 -59.108
1076.6 -58.894
1076.7 -58.97
1076.8 -59.276
1076.9 -59.337
1077 -59.016
1077.1 -58.879
1077.2 -59.123
1077.3 -59.398
1077.4 -58.955
1077.5 -58.864
1077.6 -59.123
1077.7 -59.321
1077.8 -58.833
1077.9 -58.818
1078 -59.092
1078.1 -59.031
1078.2 -59.123
1078.3 -59.031
1078.4 -58.94
1078.5 -58.757
1078.6 -58.909
1078.7 -59.26
1078.8 -58.94
1078.9 -58.772
1079 -58.894
1079.1 -59.199
1079.2 -59.138
1079.3 -58.909
1079.4 -58.94
1079.5 -58.711
1079.6 -58.94
1079.7 -59.047
1079.8 -59.169
1079.9 -59.184
1080 -59.26
1080.1 -59.337
1080.2 -59.214
1080.3 -59.321
1080.4 -59.291
1080.5 -59.337
1080.6 -59.321
1080.7 -59.306
1080.8 -59.489
1080.9 -59.413
1081 -59.52
1081.1 -59.474
1081.2 -59.55
1081.3 -59.459
1081.4 -59.337
1081.5 -59.367
1081.6 -59.184
1081.7 -59.184
1081.8 -59.077
1081.9 -59.031
1082 -59.062
1082.1 -59.077
1082.2 -59.26
1082.3 -59.367
1082.4 -59.474
1082.5 -59.581
1082.6 -59.55
1082.7 -59.626
1082.8 -59.52
1082.9 -59.367
1083 -59.199
1083.1 -59.108
1083.2 -59.199
1083.3 -59.321
1083.4 -59.489
1083.5 -59.535
1083.6 -59.581
1083.7 -59.291
1083.8 -59.138
1083.9 -59.169
1084 -59.26
1084.1 -59.565
1084.2 -59.55
1084.3 -59.52
1084.4 -59.199
1084.5 -59.245
1084.6 -59.413
1084.7 -59.642
1084.8 -59.733
1084.9 -59.199
1085 -59.26
1085.1 -59.413
1085.2 -59.672
1085.3 -59.337
1085.4 -59.123
1085.5 -59.459
1085.6 -59.459
1085.7 -59.367
1085.8 -59.092
1085.9 -59.474
1086 -59.55
1086.1 -59.153
1086.2 -59.26
1086.3 -59.337
1086.4 -59.428
1086.5 -59.413
1086.6 -59.428
1086.7 -59.306
1086.8 -59.199
1086.9 -59.138
1087 -59.352
1087.1 -59.474
1087.2 -59.169
1087.3 -59.047
1087.4 -59.382
1087.5 -59.504
1087.6 -59.413
1087.7 -59.199
1087.8 -59.123
1087.9 -59.016
1088 -59.016
1088.1 -59.184
1088.2 -59.382
1088.3 -59.428
1088.4 -59.352
1088.5 -59.428
1088.6 -59.276
1088.7 -59.337
1088.8 -59.276
1088.9 -59.245
1089 -59.245
1089.1 -59.123
1089.2 -59.108
1089.3 -59.016
1089.4 -59.047
1089.5 -58.894
1089.6 -58.787
1089.7 -58.802
1089.8 -58.65
1089.9 -58.604
1090 -58.574
1090.1 -58.726
1090.2 -58.757
1090.3 -58.757
1090.4 -58.879
1090.5 -58.864
1090.6 -59.047
1090.7 -59.031
1090.8 -59.077
1090.9 -59.184
1091 -58.94
1091.1 -58.909
1091.2 -58.726
1091.3 -58.711
1091.4 -58.802
1091.5 -59.031
1091.6 -59.367
1091.7 -59.291
1091.8 -59.23
1091.9 -58.97
1092 -58.772
1092.1 -58.879
1092.2 -59.062
1092.3 -59.459
1092.4 -59.398
1092.5 -59.199
1092.6 -58.909
1092.7 -58.925
1092.8 -59.138
1092.9 -59.428
1093 -59.459
1093.1 -58.925
1093.2 -58.925
1093.3 -59.077
1093.4 -59.321
1093.5 -59.184
1093.6 -58.909
1093.7 -59.245
1093.8 -59.52
1093.9 -59.443
1094 -59.062
1094.1 -59.321
1094.2 -59.657
1094.3 -59.489
1094.4 -59.321
1094.5 -59.55
1094.6 -59.733
1094.7 -59.718
1094.8 -59.642
1094.9 -59.657
1095 -59.794
1095.1 -59.84
1095.2 -59.596
1095.3 -59.352
1095.4 -59.474
1095.5 -59.81
1095.6 -59.596
1095.7 -59.398
1095.8 -59.596
1095.9 -59.855
1096 -59.84
1096.1 -59.55
1096.2 -59.443
1096.3 -59.291
1096.4 -59.199
1096.5 -59.321
1096.6 -59.291
1096.7 -59.321
1096.8 -59.291
1096.9 -59.459
1097 -59.489
1097.1 -59.581
1097.2 -59.642
1097.3 -59.535
1097.4 -59.52
1097.5 -59.52
1097.6 -59.474
1097.7 -59.504
1097.8 -59.443
1097.9 -59.443
1098 -59.337
1098.1 -59.352
1098.2 -59.276
1098.3 -59.352
1098.4 -59.474
1098.5 -59.55
1098.6 -59.626
1098.7 -59.581
1098.8 -59.733
1098.9 -59.81
1099 -59.901
1099.1 -60.054
1099.2 -59.855
1099.3 -59.733
1099.4 -59.489
1099.5 -59.413
1099.6 -59.398
1099.7 -59.474
1099.8 -59.794
1099.9 -59.779
1100 -59.886
1100.1 -59.871
1100.2 -59.733
1100.3 -59.489
1100.4 -59.321
1100.5 -59.596
1100.6 -59.672
1100.7 -59.825
1100.8 -59.855
1100.9 -59.626
1101 -59.474
1101.1 -59.611
1101.2 -59.993
1101.3 -60.069
1101.4 -59.962
1101.5 -59.626
1101.6 -59.657
1101.7 -59.932
1101.8 -60.161
1101.9 -60.054
1102 -59.672
1102.1 -59.886
1102.2 -60.13
1102.3 -60.069
1102.4 -59.871
1102.5 -60.054
1102.6 -60.405
1102.7 -60.13
1102.8 -59.886
1102.9 -59.977
1103 -60.237
1103.1 -60.267
1103.2 -60.344
1103.3 -60.328
1103.4 -60.115
1103.5 -59.962
1103.6 -60.008
1103.7 -60.267
1103.8 -60.161
1103.9 -59.901
1104 -60.069
1104.1 -60.222
1104.2 -60.298
1104.3 -60.008
1104.4 -60.069
1104.5 -60.206
1104.6 -60.374
1104.7 -60.664
1104.8 -60.664
1104.9 -60.801
1105 -60.725
1105.1 -60.74
1105.2 -60.801
1105.3 -60.71
1105.4 -60.862
1105.5 -60.878
1105.6 -61.015
1105.7 -61.076
1105.8 -61.137
1105.9 -61.244
1106 -61.229
1106.1 -61.366
1106.2 -61.351
1106.3 -61.458
1106.4 -61.366
1106.5 -61.473
1106.6 -61.641
1106.7 -61.534
1106.8 -61.534
1106.9 -61.427
1107 -61.366
1107.1 -61.259
1107.2 -61.274
1107.3 -61.351
1107.4 -61.351
1107.5 -61.473
1107.6 -61.656
1107.7 -61.732
1107.8 -61.808
1107.9 -61.87
1108 -62.037
1108.1 -61.808
1108.2 -61.671
1108.3 -61.519
1108.4 -61.503
1108.5 -61.656
1108.6 -61.808
1108.7 -62.098
1108.8 -62.037
1108.9 -61.915
1109 -61.763
1109.1 -61.747
1109.2 -61.87
1109.3 -62.114
1109.4 -62.312
1109.5 -61.992
1109.6 -61.824
1109.7 -61.854
1109.8 -62.098
1109.9 -62.297
1110 -62.19
1110.1 -61.961
1110.2 -61.931
1110.3 -62.281
1110.4 -62.388
1110.5 -62.053
1110.6 -61.87
1110.7 -62.19
1110.8 -62.434
1110.9 -62.022
1111 -61.992
1111.1 -62.266
1111.2 -62.465
1111.3 -62.312
1111.4 -62.129
1111.5 -62.053
1111.6 -62.007
1111.7 -62.281
1111.8 -62.327
1111.9 -62.22
1112 -61.976
1112.1 -61.87
1112.2 -62.251
1112.3 -62.068
1112.4 -61.824
1112.5 -61.686
1112.6 -62.022
1112.7 -62.159
1112.8 -62.053
1112.9 -61.747
1113 -61.702
1113.1 -61.595
1113.2 -61.503
1113.3 -61.564
1113.4 -61.625
1113.5 -61.442
1113.6 -61.519
1113.7 -61.488
1113.8 -61.58
1113.9 -61.564
1114 -61.473
1114.1 -61.595
1114.2 -61.335
1114.3 -61.366
1114.4 -61.244
1114.5 -61.137
1114.6 -61.061
1114.7 -61.046
1114.8 -61.198
1114.9 -61.03
1115 -61.107
1115.1 -61.107
1115.2 -61.152
1115.3 -61.198
1115.4 -61.152
1115.5 -61.213
1115.6 -61.107
1115.7 -61.107
1115.8 -61.015
1115.9 -60.847
1116 -60.649
1116.1 -60.511
1116.2 -60.496
1116.3 -60.405
1116.4 -60.496
1116.5 -60.328
1116.6 -60.466
1116.7 -60.45
1116.8 -60.328
1116.9 -60.13
1117 -59.779
1117.1 -59.81
1117.2 -59.825
1117.3 -60.008
1117.4 -59.886
1117.5 -59.703
1117.6 -59.352
1117.7 -59.077
1117.8 -59.092
1117.9 -59.214
1118 -59.291
1118.1 -59.077
1118.2 -58.619
1118.3 -58.574
1118.4 -58.513
1118.5 -58.436
1118.6 -58.101
1118.7 -57.765
1118.8 -57.872
1118.9 -57.917
1119 -57.841
1119.1 -57.307
1119.2 -57.307
1119.3 -57.444
1119.4 -57.094
1119.5 -56.514
1119.6 -56.254
1119.7 -56.315
1119.8 -56.163
1119.9 -55.934
1120 -55.644
1120.1 -55.369
1120.2 -55.339
1120.3 -55.293
1120.4 -54.988
1120.5 -54.347
1120.6 -54.271
1120.7 -54.347
1120.8 -53.981
1120.9 -53.691
1121 -53.264
1121.1 -53.141
1121.2 -53.141
1121.3 -52.989
1121.4 -52.592
1121.5 -52.134
1121.6 -51.86
1121.7 -51.31
1121.8 -50.929
1121.9 -50.41
1122 -49.937
1122.1 -49.464
1122.2 -48.991
1122.3 -48.564
1122.4 -47.801
1122.5 -47.16
1122.6 -46.351
1122.7 -45.573
1122.8 -44.413
1122.9 -42.994
1123 -41.011
1123.1 -37.562
1123.2 -31.184
1123.3 -16.276
1123.4 2.8583
1123.5 14.699
1123.6 19.948
1123.7 20.848
1123.8 18.544
1123.9 13.341
1124 6.0779
1124.1 -2.0856
1124.2 -10.066
1124.3 -17.543
1124.4 -24.608
1124.5 -30.833
1124.6 -36.769
1124.7 -42.125
1124.8 -46.794
1124.9 -50.425
1125 -53.294
1125.1 -55.583
1125.2 -57.032
1125.3 -58.04
1125.4 -58.894
1125.5 -59.733
1125.6 -60.466
1125.7 -61.107
1125.8 -61.488
1125.9 -61.427
1126 -61.503
1126.1 -61.747
1126.2 -62.144
1126.3 -62.373
1126.4 -62.358
1126.5 -62.083
1126.6 -62.114
1126.7 -62.236
1126.8 -62.465
1126.9 -62.281
1127 -61.931
1127.1 -61.885
1127.2 -62.19
1127.3 -62.098
1127.4 -61.656
1127.5 -61.641
1127.6 -61.808
1127.7 -61.9
1127.8 -61.32
1127.9 -61.229
1128 -61.244
1128.1 -61.32
1128.2 -61.107
1128.3 -60.954
1128.4 -60.862
1128.5 -60.573
1128.6 -60.847
1128.7 -60.756
1128.8 -60.496
1128.9 -60.13
1129 -60.405
1129.1 -60.603
1129.2 -60.084
1129.3 -59.871
1129.4 -59.749
1129.5 -59.886
1129.6 -59.916
1129.7 -59.855
1129.8 -59.932
1129.9 -59.642
1130 -59.626
1130.1 -59.413
1130.2 -59.26
1130.3 -59.092
1130.4 -59.031
1130.5 -59.169
1130.6 -58.986
1130.7 -58.986
1130.8 -58.818
1130.9 -58.802
1131 -58.68
1131.1 -58.604
1131.2 -58.635
1131.3 -58.513
1131.4 -58.65
1131.5 -58.711
1131.6 -58.574
1131.7 -58.452
1131.8 -58.436
1131.9 -58.513
1132 -58.253
1132.1 -58.07
1132.2 -57.902
1132.3 -57.734
1132.4 -57.75
1132.5 -57.78
1132.6 -57.902
1132.7 -57.917
1132.8 -58.04
1132.9 -58.04
1133 -57.948
1133.1 -57.887
1133.2 -57.612
1133.3 -57.475
1133.4 -57.383
1133.5 -57.429
1133.6 -57.597
1133.7 -57.765
1133.8 -57.933
1133.9 -57.872
1134 -57.643
1134.1 -57.383
1134.2 -57.322
1134.3 -57.368
1134.4 -57.673
1134.5 -57.979
1134.6 -57.597
1134.7 -57.383
1134.8 -57.353
1134.9 -57.612
1135 -57.628
1135.1 -57.307
1135.2 -57.078
1135.3 -57.048
1135.4 -57.505
1135.5 -57.505
1135.6 -57.231
1135.7 -57.2
1135.8 -57.49
1135.9 -57.811
1136 -57.246
1136.1 -57.17
1136.2 -57.383
1136.3 -57.551
1136.4 -57.673
1136.5 -57.75
1136.6 -57.872
1136.7 -57.704
1136.8 -57.597
1136.9 -57.368
1137 -57.429
1137.1 -57.719
1137.2 -57.628
1137.3 -57.49
1137.4 -57.551
1137.5 -58.024
1137.6 -57.887
1137.7 -57.826
1137.8 -57.612
1137.9 -57.704
1138 -57.872
1138.1 -57.933
1138.2 -58.116
1138.3 -58.192
1138.4 -58.314
1138.5 -58.375
1138.6 -58.391
1138.7 -58.513
1138.8 -58.406
1138.9 -58.482
1139 -58.467
1139.1 -58.452
1139.2 -58.467
1139.3 -58.528
1139.4 -58.757
1139.5 -58.818
1139.6 -58.833
1139.7 -58.818
1139.8 -58.787
1139.9 -58.833
1140 -58.833
1140.1 -58.757
1140.2 -58.68
1140.3 -58.696
1140.4 -58.665
1140.5 -58.772
1140.6 -58.94
1140.7 -58.94
1140.8 -59.092
1140.9 -59.092
1141 -59.214
1141.1 -59.291
1141.2 -59.306
1141.3 -59.352
1141.4 -59.123
1141.5 -59.092
1141.6 -58.94
1141.7 -59.092
1141.8 -59.169
1141.9 -59.474
1142 -59.688
1142.1 -59.626
1142.2 -59.459
1142.3 -59.214
1142.4 -59.276
1142.5 -59.459
1142.6 -59.718
1142.7 -60.023
1142.8 -59.733
1142.9 -59.504
1143 -59.489
1143.1 -59.733
1143.2 -59.962
1143.3 -60.038
1143.4 -59.81
1143.5 -59.703
1143.6 -60.023
1143.7 -60.161
1143.8 -59.947
1143.9 -59.672
1144 -59.947
1144.1 -60.389
1144.2 -60.008
1144.3 -59.718
1144.4 -59.916
1144.5 -60.206
1144.6 -60.283
1144.7 -60.038
1144.8 -60.206
1144.9 -60.069
1145 -60.359
1145.1 -60.313
1145.2 -60.267
1145.3 -60.145
1145.4 -60.206
1145.5 -60.649
1145.6 -60.405
1145.7 -60.237
1145.8 -60.344
1145.9 -60.618
1146 -60.649
1146.1 -60.603
1146.2 -60.542
1146.3 -60.298
1146.4 -60.466
1146.5 -60.42
1146.6 -60.557
1146.7 -60.664
1146.8 -60.771
1146.9 -60.954
1147 -60.969
1147.1 -60.984
1147.2 -60.939
1147.3 -61.015
1147.4 -61.076
1147.5 -61.061
1147.6 -61.152
1147.7 -61.061
1147.8 -61.03
1147.9 -61.03
1148 -61.061
1148.1 -60.969
1148.2 -60.862
1148.3 -60.786
1148.4 -60.74
1148.5 -60.817
1148.6 -60.786
1148.7 -60.954
1148.8 -61.046
1148.9 -61.107
1149 -61.183
1149.1 -61.168
1149.2 -61.274
1149.3 -61.305
1149.4 -61.412
1149.5 -61.503
1149.6 -61.229
1149.7 -61.183
1149.8 -61.076
1149.9 -61.229
1150 -61.229
1150.1 -61.488
1150.2 -61.732
1150.3 -61.671
1150.4 -61.671
1150.5 -61.503
1150.6 -61.366
1150.7 -61.32
1150.8 -61.58
1150.9 -61.931
1151 -61.9
1151.1 -61.9
1151.2 -61.61
1151.3 -61.564
1151.4 -61.808
1151.5 -62.083
1151.6 -62.281
1151.7 -61.793
1151.8 -61.732
1151.9 -61.854
1152 -62.22
1152.1 -62.297
1152.2 -61.931
1152.3 -62.007
1152.4 -62.281
1152.5 -62.495
1152.6 -62.22
1152.7 -62.022
1152.8 -62.22
1152.9 -62.48
1153 -62.587
1153.1 -62.434
1153.2 -62.541
1153.3 -62.556
1153.4 -62.663
1153.5 -62.556
1153.6 -62.327
1153.7 -62.571
1153.8 -62.755
1153.9 -62.648
1154 -62.449
1154.1 -62.648
1154.2 -62.999
1154.3 -62.968
1154.4 -62.922
1154.5 -62.816
1154.6 -62.892
1154.7 -62.877
1154.8 -63.014
1154.9 -63.212
1155 -63.212
1155.1 -63.426
1155.2 -63.472
1155.3 -63.563
1155.4 -63.578
1155.5 -63.731
1155.6 -63.868
1155.7 -63.792
1155.8 -63.96
1155.9 -63.868
1156 -63.945
1156.1 -63.96
1156.2 -63.884
1156.3 -64.021
1156.4 -63.96
1156.5 -64.067
1156.6 -63.99
1156.7 -64.067
1156.8 -64.082
1156.9 -64.128
1157 -64.341
1157.1 -64.326
1157.2 -64.57
1157.3 -64.631
1157.4 -64.845
1157.5 -64.967
1157.6 -64.967
1157.7 -65.15
1157.8 -64.982
1157.9 -64.967
1158 -64.845
1158.1 -64.753
1158.2 -64.845
1158.3 -65.013
1158.4 -65.394
1158.5 -65.547
1158.6 -65.699
1158.7 -65.669
1158.8 -65.501
1158.9 -65.333
1159 -65.455
1159.1 -65.867
1159.2 -65.867
1159.3 -66.081
1159.4 -65.959
1159.5 -65.867
1159.6 -65.883
1159.7 -66.188
1159.8 -66.493
1159.9 -66.401
1160 -66.157
1160.1 -65.989
1160.2 -66.325
1160.3 -66.539
1160.4 -66.539
1160.5 -66.462
1160.6 -66.554
1160.7 -66.966
1160.8 -66.966
1160.9 -66.554
1161 -66.783
1161.1 -67.21
1161.2 -67.393
1161.3 -67.103
1161.4 -67.119
1161.5 -67.149
1161.6 -67.225
1161.7 -67.515
1161.8 -67.836
1161.9 -68.004
1162 -67.759
1162.1 -67.668
1162.2 -68.065
1162.3 -68.278
1162.4 -68.263
1162.5 -68.202
1162.6 -68.4
1162.7 -68.66
1162.8 -68.873
1162.9 -68.828
1163 -68.965
1163.1 -68.995
1163.2 -68.919
1163.3 -68.934
1163.4 -69.102
1163.5 -69.255
1163.6 -69.331
1163.7 -69.499
1163.8 -69.728
1163.9 -69.697
1164 -69.911
1164.1 -69.911
1164.2 -70.063
1164.3 -70.17
1164.4 -70.46
1164.5 -70.857
1164.6 -70.903
1164.7 -71.055
1164.8 -71.208
1164.9 -71.422
1165 -71.544
1165.1 -71.742
1165.2 -71.971
1165.3 -71.879
1165.4 -71.986
1165.5 -71.971
1165.6 -72.017
1165.7 -72.108
1165.8 -72.184
1165.9 -72.505
1166 -72.627
1166.1 -72.795
1166.2 -73.024
1166.3 -73.237
1166.4 -73.39
1166.5 -73.405
1166.6 -73.436
1166.7 -73.359
1166.8 -73.527
1166.9 -73.649
1167 -74.061
1167.1 -74.366
1167.2 -74.397
1167.3 -74.366
1167.4 -74.183
1167.5 -74.412
1167.6 -74.687
1167.7 -75.129
1167.8 -75.221
1167.9 -75.068
1168 -75.007
1168.1 -75.206
1168.2 -75.618
1168.3 -75.755
1168.4 -75.679
1168.5 -75.694
1168.6 -76.045
1168.7 -76.518
1168.8 -76.35
1168.9 -76.243
1169 -76.518
1169.1 -77.037
1169.2 -77.098
1169.3 -76.793
1169.4 -77.037
1169.5 -77.311
1169.6 -77.54
1169.7 -77.403
1169.8 -77.51
1169.9 -77.739
1170 -77.876
1170.1 -78.135
1170.2 -78.074
1170.3 -78.013
1170.4 -78.151
1170.5 -78.563
1170.6 -78.547
1170.7 -78.318
1170.8 -78.532
1170.9 -78.853
1171 -79.005
1171.1 -78.99
1171.2 -78.959
1171.3 -79.081
1171.4 -78.914
1171.5 -78.99
1171.6 -79.097
1171.7 -79.173
1171.8 -79.295
1171.9 -79.478
1172 -79.646
1172.1 -79.554
1172.2 -79.692
1172.3 -79.738
1172.4 -79.738
1172.5 -79.707
1172.6 -79.677
1172.7 -79.86
1172.8 -79.814
1172.9 -79.829
1173 -79.86
1173.1 -79.875
1173.2 -79.936
1173.3 -80.043
1173.4 -80.15
1173.5 -80.043
1173.6 -80.15
1173.7 -80.272
1173.8 -80.363
1173.9 -80.47
1174 -80.5
1174.1 -80.638
1174.2 -80.531
1174.3 -80.47
1174.4 -80.302
1174.5 -80.134
1174.6 -80.073
1174.7 -80.18
1174.8 -80.363
1174.9 -80.516
1175 -80.638
1175.1 -80.714
1175.2 -80.684
1175.3 -80.485
1175.4 -80.241
1175.5 -80.256
1175.6 -80.256
1175.7 -80.516
1175.8 -80.623
1175.9 -80.577
1176 -80.211
1176.1 -80.043
1176.2 -80.256
1176.3 -80.455
1176.4 -80.562
1176.5 -80.226
1176.6 -79.951
1176.7 -80.012
1176.8 -80.241
1176.9 -80.47
1177 -80.088
1177.1 -79.86
1177.2 -80.027
1177.3 -80.287
1177.4 -80.088
1177.5 -79.646
1177.6 -79.799
1177.7 -80.027
1177.8 -79.921
1177.9 -79.539
1178 -79.509
1178.1 -79.722
1178.2 -79.585
1178.3 -79.585
1178.4 -79.402
1178.5 -79.554
1178.6 -79.631
1178.7 -79.356
1178.8 -79.265
1178.9 -79.371
1179 -79.539
1179.1 -79.28
1179.2 -79.127
1179.3 -78.99
1179.4 -79.158
1179.5 -79.387
1179.6 -79.249
1179.7 -79.142
1179.8 -78.959
1179.9 -78.853
1180 -78.746
1180.1 -78.73
1180.2 -78.761
1180.3 -78.608
1180.4 -78.608
1180.5 -78.441
1180.6 -78.38
1180.7 -78.334
1180.8 -78.273
1180.9 -78.334
1181 -78.303
1181.1 -78.318
1181.2 -78.181
1181.3 -78.135
1181.4 -78.12
1181.5 -78.105
1181.6 -78.151
1181.7 -78.029
1181.8 -78.105
1181.9 -77.968
1182 -77.876
1182.1 -77.8
1182.2 -77.601
1182.3 -77.571
1182.4 -77.296
1182.5 -77.266
1182.6 -77.205
1182.7 -77.266
1182.8 -77.281
1182.9 -77.357
1183 -77.449
1183.1 -77.311
1183.2 -77.144
1183.3 -76.808
1183.4 -76.64
1183.5 -76.564
1183.6 -76.625
1183.7 -76.854
1183.8 -76.899
1183.9 -76.808
1184 -76.533
1184.1 -76.289
1184.2 -76.35
1184.3 -76.411
1184.4 -76.64
1184.5 -76.594
1184.6 -76.228
1184.7 -75.984
1184.8 -76.06
1184.9 -76.35
1185 -76.304
1185.1 -76.075
1185.2 -75.74
1185.3 -75.862
1185.4 -76.136
1185.5 -76.03
1185.6 -75.74
1185.7 -75.587
1185.8 -75.984
1185.9 -75.923
1186 -75.48
1186.1 -75.358
1186.2 -75.679
1186.3 -75.908
1186.4 -75.618
1186.5 -75.602
1186.6 -75.465
1186.7 -75.45
1186.8 -75.19
1186.9 -74.962
1187 -75.084
1187.1 -75.16
1187.2 -74.992
1187.3 -74.626
1187.4 -74.839
1187.5 -74.977
1187.6 -74.824
1187.7 -74.763
1187.8 -74.382
1187.9 -74.199
1188 -74.29
1188.1 -74.366
1188.2 -74.427
1188.3 -74.504
1188.4 -74.519
1188.5 -74.382
1188.6 -74.382
1188.7 -74.29
1188.8 -74.244
1188.9 -74.153
1189 -74.199
1189.1 -74.092
1189.2 -73.954
1189.3 -73.97
1189.4 -73.878
1189.5 -73.832
1189.6 -73.604
1189.7 -73.573
1189.8 -73.466
1189.9 -73.222
1190 -73.176
1190.1 -73.085
1190.2 -73.008
1190.3 -72.993
1190.4 -72.932
1190.5 -72.871
1190.6 -72.871
1190.7 -72.947
1190.8 -72.932
1190.9 -73.039
1191 -73.1
1191.1 -72.947
1191.2 -72.688
1191.3 -72.398
1191.4 -72.215
1191.5 -72.215
1191.6 -72.276
1191.7 -72.429
1191.8 -72.444
1191.9 -72.52
1192 -72.444
1192.1 -72.245
1192.2 -71.94
1192.3 -71.864
1192.4 -72.078
1192.5 -72.047
1192.6 -72.184
1192.7 -71.956
1192.8 -71.589
1192.9 -71.345
1193 -71.528
1193.1 -71.742
1193.2 -71.589
1193.3 -71.345
1193.4 -70.964
1193.5 -71.132
1193.6 -71.406
1193.7 -71.376
1193.8 -71.071
1193.9 -70.826
1194 -71.177
1194.1 -71.177
1194.2 -70.735
1194.3 -70.643
1194.4 -70.903
1194.5 -71.132
1194.6 -70.613
1194.7 -70.521
1194.8 -70.369
1194.9 -70.353
1195 -70.369
1195.1 -70.567
1195.2 -70.628
1195.3 -70.231
1195.4 -70.048
1195.5 -70.262
1195.6 -70.43
1195.7 -70.109
1195.8 -69.804
1195.9 -69.926
1196 -70.033
1196.1 -70.125
1196.2 -70.079
1196.3 -69.941
1196.4 -69.789
1196.5 -69.621
1196.6 -69.621
1196.7 -69.545
1196.8 -69.484
1196.9 -69.392
1197 -69.423
1197.1 -69.377
1197.2 -69.224
1197.3 -69.362
1197.4 -69.224
1197.5 -69.209
1197.6 -69.194
1197.7 -69.117
1197.8 -69.148
1197.9 -69.148
1198 -69.209
1198.1 -69.163
1198.2 -69.194
1198.3 -69.24
1198.4 -69.178
1198.5 -69.224
1198.6 -69.148
1198.7 -69.102
1198.8 -68.873
1198.9 -68.705
1199 -68.507
1199.1 -68.431
1199.2 -68.629
1199.3 -68.614
1199.4 -68.69
1199.5 -68.69
1199.6 -68.843
1199.7 -68.828
1199.8 -68.599
1199.9 -68.507
1200 -68.248
1200.1 -68.202
1200.2 -68.293
1200.3 -68.4
1200.4 -68.507
1200.5 -68.37
1200.6 -68.309
1200.7 -67.927
1200.8 -67.973
1200.9 -68.156
1201 -68.339
1201.1 -68.171
1201.2 -67.912
1201.3 -67.927
1201.4 -67.927
1201.5 -68.217
1201.6 -68.141
1201.7 -67.805
1201.8 -67.668
1201.9 -67.973
1202 -68.278
1202.1 -67.836
1202.2 -67.515
1202.3 -67.698
1202.4 -67.881
1202.5 -67.622
1202.6 -67.469
1202.7 -67.836
1202.8 -67.866
1202.9 -67.683
1203 -67.424
1203.1 -67.317
1203.2 -67.271
1203.3 -67.286
1203.4 -67.531
1203.5 -67.637
1203.6 -67.485
1203.7 -67.164
1203.8 -67.5
1203.9 -67.592
1204 -67.332
1204.1 -67.164
1204.2 -67.271
1204.3 -67.546
1204.4 -67.5
1204.5 -67.439
1204.6 -67.347
1204.7 -67.241
1204.8 -67.286
1204.9 -67.103
1205 -67.119
1205.1 -67.042
1205.2 -67.164
1205.3 -67.225
1205.4 -67.241
1205.5 -67.317
1205.6 -67.225
1205.7 -67.225
1205.8 -67.149
1205.9 -67.241
1206 -67.286
1206.1 -67.271
1206.2 -67.317
1206.3 -67.256
1206.4 -67.241
1206.5 -67.302
1206.6 -67.424
1206.7 -67.607
1206.8 -67.561
1206.9 -67.683
1207 -67.607
1207.1 -67.729
1207.2 -67.637
1207.3 -67.729
1207.4 -67.836
1207.5 -67.515
1207.6 -67.439
1207.7 -67.302
1207.8 -67.347
1207.9 -67.347
1208 -67.546
1208.1 -67.775
1208.2 -67.775
1208.3 -67.912
1208.4 -67.805
1208.5 -67.714
1208.6 -67.561
1208.7 -67.5
1208.8 -67.744
1208.9 -67.866
1209 -67.973
1209.1 -68.019
1209.2 -67.82
1209.3 -67.576
1209.4 -67.729
1209.5 -68.11
1209.6 -68.187
1209.7 -68.095
1209.8 -67.775
1209.9 -67.759
1210 -68.065
1210.1 -68.278
1210.2 -68.263
1210.3 -67.836
1210.4 -67.958
1210.5 -68.309
1210.6 -68.4
1210.7 -67.942
1210.8 -68.095
1210.9 -68.583
1211 -68.477
1211.1 -68.217
1211.2 -68.278
1211.3 -68.431
1211.4 -68.522
1211.5 -68.599
1211.6 -68.644
1211.7 -68.446
1211.8 -68.4
1211.9 -68.385
1212 -68.797
1212.1 -68.675
1212.2 -68.446
1212.3 -68.568
1212.4 -68.797
1212.5 -68.858
1212.6 -68.736
1212.7 -68.599
1212.8 -68.629
1212.9 -68.644
1213 -68.904
1213.1 -69.041
1213.2 -69.102
1213.3 -69.117
1213.4 -69.163
1213.5 -69.362
1213.6 -69.194
1213.7 -69.301
1213.8 -69.301
1213.9 -69.377
1214 -69.407
1214.1 -69.438
1214.2 -69.545
1214.3 -69.438
1214.4 -69.575
1214.5 -69.621
1214.6 -69.636
1214.7 -69.606
1214.8 -69.529
1214.9 -69.713
1215 -69.499
1215.1 -69.514
1215.2 -69.499
1215.3 -69.484
1215.4 -69.484
1215.5 -69.606
1215.6 -69.835
1215.7 -69.865
1215.8 -70.063
1215.9 -70.201
1216 -70.399
1216.1 -70.369
1216.2 -70.399
1216.3 -70.384
1216.4 -70.277
1216.5 -70.323
1216.6 -70.323
1216.7 -70.613
1216.8 -70.781
1216.9 -71.025
1217 -71.193
1217.1 -71.055
1217.2 -70.903
1217.3 -70.72
1217.4 -71.116
1217.5 -71.376
1217.6 -71.62
1217.7 -71.666
1217.8 -71.36
1217.9 -71.33
1218 -71.498
1218.1 -71.849
1218.2 -71.94
1218.3 -71.62
1218.4 -71.742
1218.5 -72.047
1218.6 -72.383
1218.7 -72.307
1218.8 -72.062
1218.9 -72.215
1219 -72.581
1219.1 -72.78
1219.2 -72.429
1219.3 -72.688
1219.4 -73.13
1219.5 -73.161
1219.6 -72.963
1219.7 -72.856
1219.8 -73.039
1219.9 -73.069
1220 -73.283
1220.1 -73.573
1220.2 -73.71
1220.3 -73.588
1220.4 -73.527
1220.5 -74.138
1220.6 -74.077
1220.7 -73.863
1220.8 -73.893
1220.9 -74.305
1221 -74.55
1221.1 -74.519
1221.2 -74.611
1221.3 -74.519
1221.4 -74.626
1221.5 -74.687
1221.6 -74.794
1221.7 -74.962
1221.8 -75.007
1221.9 -75.267
1222 -75.312
1222.1 -75.45
1222.2 -75.496
1222.3 -75.648
1222.4 -75.938
1222.5 -75.908
1222.6 -76.045
1222.7 -76.06
1222.8 -76.167
1222.9 -76.167
1223 -76.228
1223.1 -76.396
1223.2 -76.335
1223.3 -76.442
1223.4 -76.579
1223.5 -76.701
1223.6 -76.762
1223.7 -76.945
1223.8 -77.266
1223.9 -77.296
1224 -77.495
1224.1 -77.632
1224.2 -77.784
1224.3 -77.8
1224.4 -77.845
1224.5 -77.891
1224.6 -77.723
1224.7 -77.708
1224.8 -77.754
1224.9 -77.876
1225 -78.074
1225.1 -78.334
1225.2 -78.608
1225.3 -78.563
1225.4 -78.425
1225.5 -78.242
1225.6 -78.303
1225.7 -78.425
1225.8 -78.715
1225.9 -79.081
1226 -78.944
1226.1 -78.776
1226.2 -78.654
1226.3 -78.914
1226.4 -79.249
1226.5 -79.341
1226.6 -79.265
1226.7 -79.051
1226.8 -79.219
1226.9 -79.57
1227 -79.677
1227.1 -79.402
1227.2 -79.356
1227.3 -79.768
1227.4 -79.875
1227.5 -79.631
1227.6 -79.493
1227.7 -79.829
1227.8 -80.195
1227.9 -80.027
1228 -79.89
1228.1 -79.768
1228.2 -79.844
1228.3 -79.86
1228.4 -80.18
1228.5 -80.378
1228.6 -80.104
1228.7 -79.951
1228.8 -80.18
1228.9 -80.348
1229 -80.134
1229.1 -79.982
1229.2 -80.348
1229.3 -80.531
1229.4 -80.577
1229.5 -80.363
1229.6 -80.287
1229.7 -80.211
1229.8 -80.15
1229.9 -80.348
1230 -80.333
1230.1 -80.5
1230.2 -80.516
1230.3 -80.607
1230.4 -80.607
1230.5 -80.638
1230.6 -80.76
1230.7 -80.729
1230.8 -80.76
1230.9 -80.79
1231 -80.714
1231.1 -80.653
1231.2 -80.699
1231.3 -80.745
1231.4 -80.562
1231.5 -80.5
1231.6 -80.546
1231.7 -80.623
1231.8 -80.623
1231.9 -80.714
1232 -80.928
1232.1 -80.867
1232.2 -81.035
1232.3 -81.05
1232.4 -81.065
1232.5 -80.989
1232.6 -80.943
1232.7 -80.943
1232.8 -80.653
1232.9 -80.653
1233 -80.546
1233.1 -80.653
1233.2 -80.806
1233.3 -80.882
1233.4 -80.958
1233.5 -80.882
1233.6 -80.699
1233.7 -80.317
1233.8 -80.333
1233.9 -80.485
1234 -80.638
1234.1 -80.851
1234.2 -80.745
1234.3 -80.577
1234.4 -80.195
1234.5 -80.119
1234.6 -80.439
1234.7 -80.485
1234.8 -80.485
1234.9 -80.043
1235 -79.966
1235.1 -80.134
1235.2 -80.348
1235.3 -80.272
1235.4 -79.783
1235.5 -79.905
1235.6 -80.058
1235.7 -80.043
1235.8 -79.722
1235.9 -79.768
1236 -80.15
1236.1 -80.012
1236.2 -79.6
1236.3 -79.371
1236.4 -79.463
1236.5 -79.341
1236.6 -79.356
1236.7 -79.402
1236.8 -79.524
1236.9 -79.722
1237 -79.326
1237.1 -79.127
1237.2 -79.432
1237.3 -79.432
1237.4 -79.265
1237.5 -78.837
1237.6 -79.02
1237.7 -79.188
1237.8 -79.234
1237.9 -79.081
1238 -78.944
1238.1 -78.99
1238.2 -78.715
1238.3 -78.669
1238.4 -78.547
1238.5 -78.441
1238.6 -78.441
1238.7 -78.349
1238.8 -78.425
1238.9 -78.242
1239 -78.334
1239.1 -78.242
1239.2 -78.212
1239.3 -78.105
1239.4 -77.968
1239.5 -78.013
1239.6 -77.8
1239.7 -77.784
1239.8 -77.815
1239.9 -77.815
1240 -77.815
1240.1 -77.739
1240.2 -77.784
1240.3 -77.647
1240.4 -77.754
1240.5 -77.723
1240.6 -77.693
1240.7 -77.617
1240.8 -77.525
1240.9 -77.449
1241 -77.205
1241.1 -77.067
1241.2 -76.93
1241.3 -76.945
1241.4 -77.052
1241.5 -77.052
1241.6 -77.113
1241.7 -77.22
1241.8 -77.128
1241.9 -76.884
1242 -76.625
1242.1 -76.548
1242.2 -76.518
1242.3 -76.686
1242.4 -76.808
1242.5 -76.793
1242.6 -76.503
1242.7 -76.167
1242.8 -76.228
1242.9 -76.289
1243 -76.426
1243.1 -76.396
1243.2 -76.06
1243.3 -75.923
1243.4 -76.091
1243.5 -76.365
1243.6 -76.091
1243.7 -75.74
1243.8 -75.724
1243.9 -76.014
1244 -76.152
1244.1 -75.724
1244.2 -75.694
1244.3 -75.892
1244.4 -75.953
1244.5 -75.465
1244.6 -75.267
1244.7 -75.297
1244.8 -75.297
1244.9 -75.389
1245 -75.16
1245.1 -75.297
1245.2 -75.511
1245.3 -75.496
1245.4 -75.206
1245.5 -75.023
1245.6 -75.435
1245.7 -75.297
1245.8 -75.099
1245.9 -74.809
1246 -74.824
1246.1 -74.885
1246.2 -75.038
1246.3 -75.114
1246.4 -75.007
1246.5 -74.946
1246.6 -74.839
1246.7 -74.794
1246.8 -74.626
1246.9 -74.641
1247 -74.672
1247.1 -74.58
1247.2 -74.565
1247.3 -74.534
1247.4 -74.534
1247.5 -74.489
1247.6 -74.458
1247.7 -74.55
1247.8 -74.504
1247.9 -74.534
1248 -74.55
1248.1 -74.489
1248.2 -74.443
1248.3 -74.473
1248.4 -74.458
1248.5 -74.336
1248.6 -74.168
1248.7 -73.985
1248.8 -73.909
1248.9 -73.97
1249 -73.863
1249.1 -73.97
1249.2 -73.924
1249.3 -74.092
1249.4 -74.092
1249.5 -74.138
1249.6 -74.153
1249.7 -73.787
1249.8 -73.665
1249.9 -73.512
1250 -73.558
1250.1 -73.649
1250.2 -73.756
1250.3 -74.077
1250.4 -73.954
1250.5 -73.68
1250.6 -73.436
1250.7 -73.512
1250.8 -73.588
1250.9 -73.802
1251 -73.954
1251.1 -73.481
1251.2 -73.344
1251.3 -73.451
1251.4 -73.665
1251.5 -73.649
1251.6 -73.42
1251.7 -73.298
1251.8 -73.344
1251.9 -73.649
1252 -73.481
1252.1 -73.069
1252.2 -73.207
1252.3 -73.466
1252.4 -73.573
1252.5 -73.1
1252.6 -73.268
1252.7 -73.558
1252.8 -73.298
1252.9 -72.947
1253 -72.902
1253.1 -73.039
1253.2 -72.917
1253.3 -72.917
1253.4 -72.932
1253.5 -73.253
1253.6 -73.085
1253.7 -72.902
1253.8 -72.841
1253.9 -73.115
1254 -73.008
1254.1 -72.673
1254.2 -72.596
1254.3 -72.673
1254.4 -72.978
1254.5 -73.146
1254.6 -72.932
1254.7 -72.841
1254.8 -72.719
1254.9 -72.688
1255 -72.612
1255.1 -72.474
1255.2 -72.398
1255.3 -72.368
1255.4 -72.276
1255.5 -72.276
1255.6 -72.276
1255.7 -72.398
1255.8 -72.307
1255.9 -72.413
1256 -72.352
1256.1 -72.322
1256.2 -72.322
1256.3 -72.459
1256.4 -72.642
1256.5 -72.642
1256.6 -72.642
1256.7 -72.657
1256.8 -72.673
1256.9 -72.612
1257 -72.566
1257.1 -72.551
1257.2 -72.322
1257.3 -72.154
1257.4 -72.123
1257.5 -72.215
1257.6 -72.23
1257.7 -72.307
1257.8 -72.627
1257.9 -72.612
1258 -72.657
1258.1 -72.566
1258.2 -72.444
1258.3 -72.245
1258.4 -72.261
1258.5 -72.413
1258.6 -72.49
1258.7 -72.688
1258.8 -72.764
1258.9 -72.657
1259 -72.413
1259.1 -72.352
1259.2 -72.688
1259.3 -72.795
1259.4 -72.978
1259.5 -72.81
1259.6 -72.612
1259.7 -72.657
1259.8 -73.008
1259.9 -73.283
1260 -72.902
1260.1 -72.688
1260.2 -72.856
1260.3 -73.207
1260.4 -73.146
1260.5 -72.841
1260.6 -73.1
1260.7 -73.298
1260.8 -73.314
1260.9 -72.856
1261 -73.085
1261.1 -73.298
1261.2 -73.329
1261.3 -73.1
1261.4 -72.932
1261.5 -73.069
1261.6 -73.1
1261.7 -73.344
1261.8 -73.527
1261.9 -73.451
1262 -73.253
1262.1 -73.222
1262.2 -73.512
1262.3 -73.451
1262.4 -73.344
1262.5 -73.329
1262.6 -73.512
1262.7 -73.817
1262.8 -73.787
1262.9 -73.848
1263 -73.726
1263.1 -73.695
1263.2 -73.756
1263.3 -73.542
1263.4 -73.771
1263.5 -73.817
1263.6 -73.878
1263.7 -73.924
1263.8 -74
1263.9 -74.153
1264 -74
1264.1 -74.183
1264.2 -74.183
1264.3 -74.321
1264.4 -74.397
1264.5 -74.519
1264.6 -74.733
1264.7 -74.672
1264.8 -74.839
1264.9 -74.87
1265 -75.038
1265.1 -75.099
1265.2 -75.145
1265.3 -75.343
1265.4 -75.221
1265.5 -75.374
1265.6 -75.19
1265.7 -75.19
1265.8 -75.129
1265.9 -75.16
1266 -75.435
1266.1 -75.511
1266.2 -75.755
1266.3 -75.892
1266.4 -75.969
1266.5 -76.014
1266.6 -75.847
1266.7 -75.847
1266.8 -75.877
1266.9 -76.121
1267 -76.381
1267.1 -76.564
1267.2 -76.579
1267.3 -76.365
1267.4 -76.457
1267.5 -76.609
1267.6 -76.93
1267.7 -77.281
1267.8 -77.205
1267.9 -76.976
1268 -76.945
1268.1 -77.342
1268.2 -77.525
1268.3 -77.647
1268.4 -77.388
1268.5 -77.495
1268.6 -77.8
1268.7 -78.059
1268.8 -77.876
1268.9 -77.739
1269 -78.212
1269.1 -78.456
1269.2 -78.257
1269.3 -78.288
1269.4 -78.685
1269.5 -78.837
1269.6 -78.685
1269.7 -78.639
1269.8 -78.578
1269.9 -78.7
1270 -79.036
1270.1 -79.127
1270.2 -79.142
1270.3 -78.944
1270.4 -79.142
1270.5 -79.509
1270.6 -79.417
1270.7 -79.356
1270.8 -79.448
1270.9 -79.829
1271 -79.936
1271.1 -79.951
1271.2 -79.799
1271.3 -79.814
1271.4 -79.936
1271.5 -79.875
1271.6 -79.936
1271.7 -79.966
1271.8 -80.027
1271.9 -80.043
1272 -80.256
1272.1 -80.485
1272.2 -80.409
1272.3 -80.485
1272.4 -80.47
1272.5 -80.47
1272.6 -80.531
1272.7 -80.607
1272.8 -80.821
1272.9 -80.775
1273 -80.867
1273.1 -80.851
1273.2 -80.989
1273.3 -81.065
1273.4 -81.157
1273.5 -81.385
1273.6 -81.324
1273.7 -81.523
1273.8 -81.477
1273.9 -81.492
1274 -81.477
1274.1 -81.309
1274.2 -81.324
1274.3 -81.233
1274.4 -81.294
1274.5 -81.34
1274.6 -81.553
1274.7 -81.675
1274.8 -81.813
1274.9 -81.935
1275 -81.736
1275.1 -81.584
1275.2 -81.355
1275.3 -81.523
1275.4 -81.691
1275.5 -81.889
1275.6 -82.103
1275.7 -81.889
1275.8 -81.645
1275.9 -81.492
1276 -81.645
1276.1 -81.935
1276.2 -82.026
1276.3 -81.904
1276.4 -81.477
1276.5 -81.569
1276.6 -81.828
1276.7 -82.011
1276.8 -81.721
1276.9 -81.447
1277 -81.828
1277.1 -81.996
1277.2 -81.813
1277.3 -81.538
1277.4 -81.721
1277.5 -82.057
1277.6 -81.66
1277.7 -81.462
1277.8 -81.599
1277.9 -81.859
1278 -81.904
1278.1 -81.904
1278.2 -82.011
1278.3 -81.889
1278.4 -81.782
1278.5 -81.431
1278.6 -81.401
1278.7 -81.691
1278.8 -81.736
1278.9 -81.553
1279 -81.385
1279.1 -81.691
1279.2 -81.736
1279.3 -81.66
1279.4 -81.431
1279.5 -81.279
1279.6 -81.355
1279.7 -81.279
1279.8 -81.37
1279.9 -81.401
1280 -81.538
1280.1 -81.508
1280.2 -81.538
1280.3 -81.645
1280.4 -81.569
1280.5 -81.447
1280.6 -81.416
1280.7 -81.34
1280.8 -81.309
1280.9 -81.279
1281 -81.355
1281.1 -81.141
1281.2 -81.065
1281.3 -81.065
1281.4 -80.897
1281.5 -80.775
1281.6 -80.638
1281.7 -80.668
1281.8 -80.546
1281.9 -80.668
1282 -80.76
1282.1 -80.806
1282.2 -80.897
1282.3 -80.928
1282.4 -81.08
1282.5 -80.882
1282.6 -80.928
1282.7 -80.79
1282.8 -80.592
1282.9 -80.424
1283 -80.348
1283.1 -80.439
1283.2 -80.47
1283.3 -80.638
1283.4 -80.668
1283.5 -80.668
1283.6 -80.455
1283.7 -80.18
1283.8 -80.119
1283.9 -80.15
1284 -80.333
1284.1 -80.455
1284.2 -80.485
1284.3 -80.211
1284.4 -79.89
1284.5 -80.043
1284.6 -80.15
1284.7 -80.333
1284.8 -79.997
1284.9 -79.707
1285 -79.844
1285.1 -79.997
1285.2 -80.18
1285.3 -79.829
1285.4 -79.615
1285.5 -79.722
1285.6 -80.027
1285.7 -79.783
1285.8 -79.341
1285.9 -79.677
1286 -79.86
1286.1 -79.615
1286.2 -79.203
1286.3 -79.142
1286.4 -79.219
1286.5 -79.036
1286.6 -78.959
1286.7 -78.822
1286.8 -78.99
1286.9 -79.097
1287 -78.807
1287.1 -78.73
1287.2 -78.975
1287.3 -79.066
1287.4 -78.624
1287.5 -78.502
1287.6 -78.563
1287.7 -78.685
1287.8 -78.883
1287.9 -78.654
1288 -78.532
1288.1 -78.364
1288.2 -78.288
1288.3 -78.105
1288.4 -77.968
1288.5 -77.983
1288.6 -77.739
1288.7 -77.769
1288.8 -77.586
1288.9 -77.617
1289 -77.54
1289.1 -77.571
1289.2 -77.586
1289.3 -77.495
1289.4 -77.525
1289.5 -77.449
1289.6 -77.403
1289.7 -77.372
1289.8 -77.403
1289.9 -77.51
1290 -77.418
1290.1 -77.479
1290.2 -77.372
1290.3 -77.433
1290.4 -77.296
1290.5 -77.266
1290.6 -77.189
1290.7 -76.838
1290.8 -76.808
1290.9 -76.609
1291 -76.548
1291.1 -76.594
1291.2 -76.64
1291.3 -76.762
1291.4 -76.732
1291.5 -76.808
1291.6 -76.671
1291.7 -76.518
1291.8 -76.335
1291.9 -76.03
1292 -76.06
1292.1 -76.106
1292.2 -76.136
1292.3 -76.274
1292.4 -76.136
1292.5 -75.999
1292.6 -75.572
1292.7 -75.663
1292.8 -75.709
1292.9 -75.908
1293 -75.755
1293.1 -75.419
1293.2 -75.343
1293.3 -75.389
1293.4 -75.526
1293.5 -75.465
1293.6 -75.084
1293.7 -75.007
1293.8 -75.236
1293.9 -75.511
1294 -75.038
1294.1 -74.87
1294.2 -75.068
1294.3 -75.206
1294.4 -74.794
1294.5 -74.55
1294.6 -74.87
1294.7 -74.794
1294.8 -74.855
1294.9 -74.611
1295 -74.519
1295.1 -74.351
1295.2 -74.519
1295.3 -74.794
1295.4 -74.382
1295.5 -74.122
1295.6 -74.229
1295.7 -74.473
1295.8 -74.26
1295.9 -74.016
1296 -73.878
1296.1 -73.771
1296.2 -73.893
1296.3 -73.954
1296.4 -73.909
1296.5 -73.863
1296.6 -73.832
1296.7 -73.924
1296.8 -73.726
1296.9 -73.726
1297 -73.665
1297.1 -73.634
1297.2 -73.619
1297.3 -73.619
1297.4 -73.527
1297.5 -73.39
1297.6 -73.314
1297.7 -73.314
1297.8 -73.253
1297.9 -73.222
1298 -73.146
1298.1 -73.085
1298.2 -72.78
1298.3 -72.642
1298.4 -72.535
1298.5 -72.444
1298.6 -72.398
1298.7 -72.261
1298.8 -72.322
1298.9 -72.23
1299 -72.337
1299.1 -72.398
1299.2 -72.551
1299.3 -72.642
1299.4 -72.551
1299.5 -72.398
1299.6 -72.047
1299.7 -72.001
1299.8 -71.834
1299.9 -71.94
1300 -72.123
1300.1 -72.123
1300.2 -72.245
1300.3 -72.078
1300.4 -71.818
1300.5 -71.589
1300.6 -71.589
1300.7 -71.788
1300.8 -71.834
1300.9 -71.895
1301 -71.513
1301.1 -71.315
1301.2 -71.254
1301.3 -71.528
1301.4 -71.711
1301.5 -71.345
1301.6 -70.948
1301.7 -70.918
1301.8 -71.071
1301.9 -71.193
1302 -70.811
1302.1 -70.704
1302.2 -70.765
1302.3 -70.994
1302.4 -70.567
1302.5 -70.216
1302.6 -70.506
1302.7 -70.735
1302.8 -70.46
1302.9 -70.018
1303 -70.018
1303.1 -70.018
1303.2 -69.957
1303.3 -69.896
1303.4 -69.85
1303.5 -70.094
1303.6 -69.85
1303.7 -69.621
1303.8 -69.56
1303.9 -69.865
1304 -69.606
1304.1 -69.316
1304.2 -69.362
1304.3 -69.407
1304.4 -69.468
1304.5 -69.362
1304.6 -69.133
1304.7 -68.965
1304.8 -68.797
1304.9 -68.721
1305 -68.477
1305.1 -68.431
1305.2 -68.248
1305.3 -68.141
1305.4 -68.004
1305.5 -67.79
1305.6 -67.729
1305.7 -67.576
1305.8 -67.485
1305.9 -67.363
1306 -67.302
1306.1 -67.332
1306.2 -67.164
1306.3 -67.164
1306.4 -66.951
1306.5 -66.783
1306.6 -66.661
1306.7 -66.615
1306.8 -66.707
1306.9 -66.493
1307 -66.447
1307.1 -66.371
1307.2 -66.325
1307.3 -66.081
1307.4 -65.669
1307.5 -65.379
1307.6 -64.967
1307.7 -64.845
1307.8 -64.57
1307.9 -64.57
1308 -64.494
1308.1 -64.433
1308.2 -64.479
1308.3 -64.28
1308.4 -63.929
1308.5 -63.395
1308.6 -62.983
1308.7 -62.678
1308.8 -62.571
1308.9 -62.587
1309 -62.449
1309.1 -62.388
1309.2 -61.885
1309.3 -61.366
1309.4 -60.862
1309.5 -60.618
1309.6 -60.649
1309.7 -60.328
1309.8 -59.84
1309.9 -59.214
1310 -59.062
1310.1 -58.955
1310.2 -58.696
1310.3 -58.024
1310.4 -57.17
1310.5 -56.788
1310.6 -56.422
1310.7 -55.613
1310.8 -54.591
1310.9 -54.057
1311 -53.34
1311.1 -51.478
1311.2 -48.915
1311.3 -44.963
1311.4 -37.867
1311.5 -21.739
1311.6 3.0719
1311.7 17.552
1311.8 23.671
1311.9 24.602
1312 21.993
1312.1 16.332
1312.2 8.0157
1312.3 -1.2769
1312.4 -10.035
1312.5 -17.573
1312.6 -24.577
1312.7 -31.123
1312.8 -37.41
1312.9 -43.254
1313 -47.953
1313.1 -51.707
1313.2 -54.423
1313.3 -56.651
1313.4 -58.116
1313.5 -59.123
1313.6 -60.099
1313.7 -60.466
1313.8 -61.091
1313.9 -61.396
1314 -61.656
1314.1 -61.824
1314.2 -61.839
1314.3 -61.961
1314.4 -61.839
1314.5 -61.854
1314.6 -61.732
1314.7 -61.808
1314.8 -61.747
1314.9 -61.702
1315 -61.763
1315.1 -61.656
1315.2 -61.747
1315.3 -61.656
1315.4 -61.671
1315.5 -61.61
1315.6 -61.564
1315.7 -61.412
1315.8 -61.32
1315.9 -61.137
1316 -60.817
1316.1 -60.573
1316.2 -60.374
1316.3 -60.313
1316.4 -60.374
1316.5 -60.328
1316.6 -60.344
1316.7 -60.237
1316.8 -60.069
1316.9 -59.733
1317 -59.443
1317.1 -59.413
1317.2 -59.306
1317.3 -59.398
1317.4 -59.52
1317.5 -59.52
1317.6 -59.092
1317.7 -58.802
1317.8 -58.909
1317.9 -58.879
1318 -58.955
1318.1 -58.665
1318.2 -58.116
1318.3 -57.948
1318.4 -58.177
1318.5 -58.558
1318.6 -58.177
1318.7 -57.75
1318.8 -57.78
1318.9 -57.933
1319 -57.78
1319.1 -57.231
1319.2 -57.368
1319.3 -57.521
1319.4 -57.582
1319.5 -57.246
1319.6 -57.032
1319.7 -57.094
1319.8 -57.048
1319.9 -56.941
1320 -56.743
1320.1 -56.788
1320.2 -57.002
1320.3 -56.926
1320.4 -56.666
1320.5 -56.743
1320.6 -57.109
1320.7 -56.849
1320.8 -56.62
1320.9 -56.529
1321 -56.575
1321.1 -56.788
1321.2 -56.773
1321.3 -56.651
1321.4 -56.651
1321.5 -56.62
1321.6 -56.407
1321.7 -56.3
1321.8 -56.285
1321.9 -56.102
1322 -56.056
1322.1 -55.903
1322.2 -55.873
1322.3 -55.827
1322.4 -55.98
1322.5 -56.163
1322.6 -56.025
1322.7 -56.086
1322.8 -55.98
1322.9 -55.995
1323 -56.041
1323.1 -55.964
1323.2 -56.102
1323.3 -56.102
1323.4 -56.285
1323.5 -56.315
1323.6 -56.315
1323.7 -56.254
1323.8 -56.163
1323.9 -56.117
1324 -55.873
1324.1 -55.858
1324.2 -55.797
1324.3 -55.827
1324.4 -56.041
1324.5 -56.209
1324.6 -56.514
1324.7 -56.544
1324.8 -56.636
1324.9 -56.529
1325 -56.3
1325.1 -56.117
1325.2 -56.01
1325.3 -56.27
1325.4 -56.361
1325.5 -56.804
1325.6 -56.971
1325.7 -56.91
1325.8 -56.62
1325.9 -56.544
1326 -56.773
1326.1 -56.941
1326.2 -57.216
1326.3 -57.2
1326.4 -56.926
1326.5 -56.91
1326.6 -57.216
1326.7 -57.582
1326.8 -57.521
1326.9 -57.231
1327 -57.109
1327.1 -57.399
1327.2 -57.658
1327.3 -57.46
1327.4 -57.399
1327.5 -57.75
1327.6 -58.04
1327.7 -57.826
1327.8 -57.597
1327.9 -57.963
1328 -58.055
1328.1 -58.085
1328.2 -58.055
1328.3 -57.933
1328.4 -57.826
1328.5 -58.024
1328.6 -58.497
1328.7 -58.345
1328.8 -58.207
1328.9 -58.223
1329 -58.619
1329.1 -58.558
1329.2 -58.482
1329.3 -58.497
1329.4 -58.513
1329.5 -58.635
1329.6 -58.802
1329.7 -59.031
1329.8 -58.97
1329.9 -59.016
1330 -59.245
1330.1 -59.169
1330.2 -59.169
1330.3 -59.245
1330.4 -59.291
1330.5 -59.26
1330.6 -59.382
1330.7 -59.642
1330.8 -59.626
1330.9 -59.764
1331 -59.718
1331.1 -59.794
1331.2 -59.794
1331.3 -59.886
1331.4 -60.023
1331.5 -59.977
1331.6 -59.977
1331.7 -59.84
1331.8 -59.84
1331.9 -59.764
1332 -59.749
1332.1 -59.886
1332.2 -59.916
1332.3 -60.099
1332.4 -60.252
1332.5 -60.389
1332.6 -60.557
1332.7 -60.725
1332.8 -60.908
1332.9 -60.756
1333 -60.618
1333.1 -60.45
1333.2 -60.374
1333.3 -60.573
1333.4 -60.817
1333.5 -61.107
1333.6 -61.229
1333.7 -61.229
1333.8 -60.984
1333.9 -60.832
1334 -60.939
1334.1 -61.107
1334.2 -61.534
1334.3 -61.61
1334.4 -61.473
1334.5 -61.229
1334.6 -61.244
1334.7 -61.58
1334.8 -61.808
1334.9 -61.854
1335 -61.473
1335.1 -61.549
1335.2 -61.747
1335.3 -61.976
1335.4 -61.763
1335.5 -61.503
1335.6 -61.854
1335.7 -62.098
1335.8 -61.839
1335.9 -61.641
1336 -62.098
1336.1 -62.495
1336.2 -62.22
1336.3 -61.915
1336.4 -61.885
1336.5 -61.915
1336.6 -61.946
1336.7 -62.251
1336.8 -62.51
1336.9 -62.22
1337 -62.053
1337.1 -62.22
1337.2 -62.434
1337.3 -62.144
1337.4 -62.053
1337.5 -62.419
1337.6 -62.571
1337.7 -62.648
1337.8 -62.48
1337.9 -62.449
1338 -62.343
1338.1 -62.373
1338.2 -62.526
1338.3 -62.404
1338.4 -62.48
1338.5 -62.51
1338.6 -62.571
1338.7 -62.617
1338.8 -62.693
1338.9 -62.785
1339 -62.739
1339.1 -62.861
1339.2 -62.846
1339.3 -62.877
1339.4 -62.907
1339.5 -62.907
1339.6 -63.044
1339.7 -62.953
1339.8 -62.999
1339.9 -63.09
1340 -63.136
1340.1 -63.197
1340.2 -63.228
1340.3 -63.38
1340.4 -63.35
1340.5 -63.472
1340.6 -63.517
1340.7 -63.548
1340.8 -63.67
1340.9 -63.624
1341 -63.594
1341.1 -63.38
1341.2 -63.334
1341.3 -63.365
1341.4 -63.441
1341.5 -63.655
1341.6 -63.823
1341.7 -64.036
1341.8 -64.006
1341.9 -63.945
1342 -63.67
1342.1 -63.64
1342.2 -63.807
1342.3 -63.914
1342.4 -64.265
1342.5 -64.311
1342.6 -64.143
1342.7 -63.868
1342.8 -63.807
1342.9 -64.143
1343 -64.296
1343.1 -64.402
1343.2 -63.99
1343.3 -63.823
1343.4 -63.96
1343.5 -64.357
1343.6 -64.479
1343.7 -63.975
1343.8 -64.097
1343.9 -64.326
1344 -64.525
1344.1 -64.143
1344.2 -64.128
1344.3 -64.57
1344.4 -64.662
1344.5 -64.448
1344.6 -64.25
1344.7 -64.219
1344.8 -64.189
1344.9 -64.341
1345 -64.57
1345.1 -64.708
1345.2 -64.753
1345.3 -64.433
1345.4 -64.341
1345.5 -64.647
1345.6 -64.662
1345.7 -64.525
1345.8 -64.326
1345.9 -64.509
1346 -64.677
1346.1 -64.662
1346.2 -64.601
1346.3 -64.463
1346.4 -64.54
1346.5 -64.311
1346.6 -64.357
1346.7 -64.311
1346.8 -64.341
1346.9 -64.402
1347 -64.479
1347.1 -64.57
1347.2 -64.448
1347.3 -64.525
1347.4 -64.402
1347.5 -64.479
1347.6 -64.509
1347.7 -64.463
1347.8 -64.586
1347.9 -64.586
1348 -64.601
1348.1 -64.586
1348.2 -64.692
1348.3 -64.875
1348.4 -64.891
1348.5 -65.059
1348.6 -65.059
1348.7 -65.074
1348.8 -65.211
1348.9 -65.196
1349 -65.287
1349.1 -65.211
1349.2 -65.104
1349.3 -64.891
1349.4 -64.799
1349.5 -64.784
1349.6 -64.891
1349.7 -65.104
1349.8 -65.135
1349.9 -65.349
1350 -65.303
1350.1 -65.272
1350.2 -65.013
1350.3 -64.921
1350.4 -64.967
1350.5 -65.013
1350.6 -65.196
1350.7 -65.364
1350.8 -65.318
1350.9 -65.074
1351 -64.952
1351.1 -65.181
1351.2 -65.257
1351.3 -65.486
1351.4 -65.318
1351.5 -65.028
1351.6 -64.952
1351.7 -65.303
1351.8 -65.669
1351.9 -65.287
1352 -65.043
1352.1 -65.12
1352.2 -65.486
1352.3 -65.379
1352.4 -64.967
1352.5 -65.165
1352.6 -65.44
1352.7 -65.425
1352.8 -65.043
1352.9 -65.028
1353 -64.952
1353.1 -65.15
1353.2 -65.165
1353.3 -64.906
1353.4 -64.967
1353.5 -65.211
1353.6 -65.303
1353.7 -65.089
1353.8 -64.998
1353.9 -65.455
1354 -65.349
1354.1 -65.059
1354.2 -64.921
1354.3 -65.104
1354.4 -65.287
1354.5 -65.349
1354.6 -65.379
1354.7 -65.211
1354.8 -65.12
1354.9 -65.043
1355 -65.028
1355.1 -64.921
1355.2 -64.906
1355.3 -64.86
1355.4 -64.753
1355.5 -64.769
1355.6 -64.708
1355.7 -64.753
1355.8 -64.799
1355.9 -64.631
1356 -64.723
1356.1 -64.708
1356.2 -64.753
1356.3 -64.784
1356.4 -64.738
1356.5 -64.845
1356.6 -64.753
1356.7 -64.891
1356.8 -64.814
1356.9 -64.891
1357 -64.845
1357.1 -64.875
1357.2 -64.952
1357.3 -64.769
1357.4 -64.601
1357.5 -64.372
1357.6 -64.204
1357.7 -64.097
1357.8 -64.113
1357.9 -64.174
1358 -64.174
1358.1 -64.341
1358.2 -64.326
1358.3 -64.357
1358.4 -64.204
1358.5 -63.914
1358.6 -63.853
1358.7 -63.594
1358.8 -63.807
1358.9 -63.884
1359 -64.052
1359.1 -64.021
1359.2 -63.701
1359.3 -63.624
1359.4 -63.441
1359.5 -63.594
1359.6 -63.777
1359.7 -63.716
1359.8 -63.273
1359.9 -63.151
1360 -63.456
1360.1 -63.609
1360.2 -63.563
1360.3 -63.09
1360.4 -63.014
1360.5 -63.197
1360.6 -63.334
1360.7 -63.136
1360.8 -62.846
1360.9 -63.121
1361 -63.289
1361.1 -62.907
1361.2 -62.541
1361.3 -62.663
1361.4 -62.693
1361.5 -62.556
1361.6 -62.434
1361.7 -62.281
1361.8 -62.358
1361.9 -62.556
1362 -62.358
1362.1 -62.098
1362.2 -62.236
1362.3 -62.419
1362.4 -62.068
1362.5 -61.671
1362.6 -61.549
1362.7 -61.625
1362.8 -61.854
1362.9 -61.778
1363 -61.671
1363.1 -61.503
1363.2 -61.381
1363.3 -61.32
1363.4 -61.015
1363.5 -60.862
1363.6 -60.588
1363.7 -60.557
1363.8 -60.42
1363.9 -60.298
1364 -60.313
1364.1 -60.084
1364.2 -59.977
1364.3 -59.916
1364.4 -59.657
1364.5 -59.352
1364.6 -59.352
1364.7 -59.321
1364.8 -59.108
1364.9 -59.001
1365 -58.925
1365.1 -58.726
1365.2 -58.513
1365.3 -58.345
1365.4 -57.933
1365.5 -57.414
1365.6 -57.231
1365.7 -56.895
1365.8 -56.727
1365.9 -56.468
1366 -56.437
1366.1 -56.407
1366.2 -56.163
1366.3 -56.041
1366.4 -55.537
1366.5 -55.034
1366.6 -54.576
1366.7 -54.286
1366.8 -54.194
1366.9 -53.904
1367 -53.782
1367.1 -53.431
1367.2 -52.974
1367.3 -52.256
1367.4 -51.57
1367.5 -51.356
1367.6 -51.036
1367.7 -50.715
1367.8 -49.952
1367.9 -48.991
1368 -48.121
1368.1 -47.557
1368.2 -46.687
1368.3 -44.963
1368.4 -42.689
1368.5 -39.637
1368.6 -34.266
1368.7 -21.113
1368.8 0.40161
1368.9 14.318
1369 20.558
1369.1 22.191
1369.2 20.681
1369.3 15.355
1369.4 7.8174
1369.5 -0.17822
1369.6 -8.3112
1369.7 -16.154
1369.8 -23.433
1369.9 -30.07
1370 -36.418
1370.1 -42.155
1370.2 -47.16
1370.3 -50.944
1370.4 -53.508
1370.5 -55.4
1370.6 -57.032
1370.7 -58.635
1370.8 -59.596
1370.9 -60.008
1371 -60.496
1371.1 -60.74
1371.2 -61.152
1371.3 -61.534
1371.4 -61.839
1371.5 -62.129
1371.6 -62.22
1371.7 -62.236
1371.8 -62.297
1371.9 -62.358
1372 -62.281
1372.1 -62.343
1372.2 -62.404
1372.3 -62.205
1372.4 -62.266
1372.5 -62.266
1372.6 -62.159
1372.7 -62.053
1372.8 -62.022
1372.9 -62.068
1373 -61.747
1373.1 -61.656
1373.2 -61.442
1373.3 -61.305
1373.4 -61.168
1373.5 -61.061
1373.6 -61.076
1373.7 -60.847
1373.8 -60.908
1373.9 -60.801
1374 -60.771
1374.1 -60.74
1374.2 -60.649
1374.3 -60.649
1374.4 -60.603
1374.5 -60.481
1374.6 -60.145
1374.7 -59.932
1374.8 -59.749
1374.9 -59.703
1375 -59.84
1375.1 -59.779
1375.2 -59.81
1375.3 -59.703
1375.4 -59.443
1375.5 -59.169
1375.6 -59.047
1375.7 -59.26
1375.8 -59.337
1375.9 -59.382
1376 -59.108
1376.1 -58.772
1376.2 -58.65
1376.3 -58.879
1376.4 -59.169
1376.5 -58.986
1376.6 -58.558
1376.7 -58.497
1376.8 -58.665
1376.9 -58.772
1377 -58.299
1377.1 -58.192
1377.2 -58.314
1377.3 -58.482
1377.4 -58.223
1377.5 -58.04
1377.6 -58.268
1377.7 -58.406
1377.8 -58.162
1377.9 -57.826
1378 -57.765
1378.1 -57.765
1378.2 -57.719
1378.3 -57.719
1378.4 -57.78
1378.5 -58.116
1378.6 -57.963
1378.7 -57.704
1378.8 -57.597
1378.9 -57.917
1379 -57.963
1379.1 -57.612
1379.2 -57.536
1379.3 -57.475
1379.4 -57.765
1379.5 -57.933
1379.6 -57.933
1379.7 -58.055
1379.8 -57.765
1379.9 -57.719
1380 -57.612
1380.1 -57.643
1380.2 -57.521
1380.3 -57.628
1380.4 -57.811
1380.5 -57.841
1380.6 -57.856
1380.7 -57.841
1380.8 -57.78
1380.9 -57.78
1381 -57.917
1381.1 -58.009
1381.2 -57.963
1381.3 -58.055
1381.4 -58.162
1381.5 -58.299
1381.6 -58.299
1381.7 -58.299
1381.8 -58.436
1381.9 -58.299
1382 -58.284
1382.1 -58.131
1382.2 -58.04
1382.3 -58.055
1382.4 -58.223
1382.5 -58.558
1382.6 -58.604
1382.7 -58.787
1382.8 -58.848
1382.9 -58.955
1383 -58.94
1383.1 -58.787
1383.2 -58.726
1383.3 -58.543
1383.4 -58.757
1383.5 -58.925
1383.6 -59.214
1383.7 -59.337
1383.8 -59.291
1383.9 -59.184
1384 -59.016
1384.1 -59.153
1384.2 -59.413
1384.3 -59.626
1384.4 -59.535
1384.5 -59.337
1384.6 -59.474
1384.7 -59.688
1384.8 -59.977
1384.9 -59.855
1385 -59.535
1385.1 -59.718
1385.2 -59.977
1385.3 -60.176
1385.4 -59.901
1385.5 -59.886
1385.6 -60.298
1385.7 -60.45
1385.8 -60.237
1385.9 -60.222
1386 -60.771
1386.1 -60.71
1386.2 -60.496
1386.3 -60.344
1386.4 -60.405
1386.5 -60.634
1386.6 -60.481
1386.7 -60.695
1386.8 -61.03
1386.9 -61.015
1387 -60.817
1387.1 -60.847
1387.2 -61.473
1387.3 -61.137
1387.4 -61.076
1387.5 -61.03
1387.6 -61.259
1387.7 -61.488
1387.8 -61.549
1387.9 -61.595
1388 -61.442
1388.1 -61.412
1388.2 -61.396
1388.3 -61.381
1388.4 -61.351
1388.5 -61.366
1388.6 -61.534
1388.7 -61.396
1388.8 -61.519
1388.9 -61.58
1389 -61.625
1389.1 -61.686
1389.2 -61.717
1389.3 -61.931
1389.4 -62.007
1389.5 -62.159
1389.6 -62.19
1389.7 -62.297
1389.8 -62.343
1389.9 -62.449
1390 -62.602
1390.1 -62.632
1390.2 -62.663
1390.3 -62.678
1390.4 -62.693
1390.5 -62.526
1390.6 -62.51
1390.7 -62.495
1390.8 -62.419
1390.9 -62.51
1391 -62.663
1391.1 -62.739
1391.2 -62.846
1391.3 -62.983
1391.4 -63.182
1391.5 -63.09
1391.6 -62.892
1391.7 -62.739
1391.8 -62.709
1391.9 -62.953
1392 -63.029
1392.1 -63.411
1392.2 -63.35
1392.3 -63.136
1392.4 -62.907
1392.5 -62.922
1392.6 -63.228
1392.7 -63.472
1392.8 -63.487
1392.9 -63.197
1393 -63.09
1393.1 -63.212
1393.2 -63.517
1393.3 -63.67
1393.4 -63.228
1393.5 -63.151
1393.6 -63.472
1393.7 -63.67
1393.8 -63.395
1393.9 -63.182
1394 -63.548
1394.1 -63.701
1394.2 -63.456
1394.3 -63.228
1394.4 -63.578
1394.5 -63.731
1394.6 -63.685
1394.7 -63.762
1394.8 -63.624
1394.9 -63.853
1395 -63.853
1395.1 -63.838
1395.2 -63.548
1395.3 -63.548
1395.4 -63.975
1395.5 -63.945
1395.6 -63.746
1395.7 -63.563
1395.8 -63.792
1395.9 -63.99
1396 -63.975
1396.1 -63.96
1396.2 -63.762
1396.3 -63.746
1396.4 -63.701
1396.5 -63.731
1396.6 -63.746
1396.7 -63.884
1396.8 -64.067
1396.9 -63.99
1397 -64.082
1397.1 -63.99
1397.2 -64.006
1397.3 -63.99
1397.4 -64.052
1397.5 -64.097
1397.6 -63.929
1397.7 -63.96
1397.8 -63.853
1397.9 -63.838
1398 -63.838
1398.1 -63.853
1398.2 -63.96
1398.3 -63.884
1398.4 -64.006
1398.5 -64.067
1398.6 -64.235
1398.7 -64.341
1398.8 -64.311
1398.9 -64.555
1399 -64.372
1399.1 -64.357
1399.2 -64.174
1399.3 -64.097
1399.4 -64.082
1399.5 -64.006
1399.6 -64.097
1399.7 -64.158
1399.8 -64.326
1399.9 -64.387
1400 -64.433
1400.1 -64.372
1400.2 -63.96
1400.3 -63.99
1400.4 -64.036
1400.5 -64.296
1400.6 -64.463
1400.7 -64.448
1400.8 -64.296
1400.9 -64.006
1401 -64.097
1401.1 -64.204
1401.2 -64.525
1401.3 -64.326
1401.4 -64.067
1401.5 -64.036
1401.6 -64.128
1401.7 -64.357
1401.8 -64.235
1401.9 -63.914
1402 -63.975
1402.1 -64.311
1402.2 -64.494
1402.3 -64.021
1402.4 -63.884
1402.5 -64.113
1402.6 -64.357
1402.7 -64.174
1402.8 -63.945
1402.9 -64.158
1403 -64.006
1403.1 -64.113
1403.2 -64.067
1403.3 -63.96
1403.4 -63.731
1403.5 -64.021
1403.6 -64.25
1403.7 -63.823
1403.8 -63.792
1403.9 -64.052
1404 -64.113
1404.1 -63.899
1404.2 -63.716
1404.3 -63.853
1404.4 -64.006
1404.5 -64.082
1404.6 -64.067
1404.7 -64.158
1404.8 -64.021
1404.9 -63.975
1405 -63.96
1405.1 -63.853
1405.2 -63.853
1405.3 -63.777
1405.4 -63.762
1405.5 -63.701
1405.6 -63.67
1405.7 -63.685
1405.8 -63.655
1405.9 -63.655
1406 -63.609
1406.1 -63.701
1406.2 -63.67
1406.3 -63.67
1406.4 -63.746
1406.5 -63.685
1406.6 -63.731
1406.7 -63.578
1406.8 -63.624
1406.9 -63.655
1407 -63.472
1407.1 -63.38
1407.2 -63.228
1407.3 -63.029
1407.4 -62.907
1407.5 -62.8
1407.6 -63.029
1407.7 -63.029
1407.8 -63.151
1407.9 -63.121
1408 -62.968
1408.1 -62.617
1408.2 -62.526
1408.3 -62.831
1408.4 -62.724
1408.5 -62.77
1408.6 -62.419
1408.7 -62.159
1408.8 -62.19
1408.9 -62.343
1409 -62.617
1409.1 -62.175
1409.2 -61.9
1409.3 -61.931
1409.4 -62.159
1409.5 -61.961
1409.6 -61.534
1409.7 -61.564
1409.8 -61.549
1409.9 -61.717
1410 -61.229
1410.1 -60.954
1410.2 -61.061
1410.3 -61.198
1410.4 -60.725
1410.5 -60.328
1410.6 -60.557
1410.7 -60.527
1410.8 -59.947
1410.9 -59.962
1411 -60.161
1411.1 -60.13
1411.2 -59.52
1411.3 -59.367
1411.4 -59.199
1411.5 -58.94
1411.6 -58.696
1411.7 -58.604
1411.8 -58.787
1411.9 -58.741
1412 -58.391
1412.1 -57.979
1412.2 -57.948
1412.3 -58.07
1412.4 -57.704
1412.5 -57.307
1412.6 -57.017
1412.7 -56.865
1412.8 -56.773
1412.9 -56.697
1413 -56.651
1413.1 -56.529
1413.2 -56.407
1413.3 -56.163
1413.4 -55.812
1413.5 -55.476
1413.6 -55.308
1413.7 -55.232
1413.8 -54.866
1413.9 -54.713
1414 -54.316
1414.1 -54.118
1414.2 -53.737
1414.3 -53.614
1414.4 -53.203
1414.5 -52.531
1414.6 -52.15
1414.7 -51.707
1414.8 -51.295
1414.9 -50.761
1415 -50.41
1415.1 -50.136
1415.2 -49.54
1415.3 -49.113
1415.4 -48.533
1415.5 -47.862
1415.6 -47.023
1415.7 -45.924
1415.8 -44.566
1415.9 -42.46
1416 -39.653
1416.1 -35.212
1416.2 -25.355
1416.3 -6.0376
1416.4 10.167
1416.5 18.331
1416.6 21.581
1416.7 21.031
1416.8 17.018
1416.9 10.427
1417 2.2479
1417.1 -6.0376
1417.2 -13.591
1417.3 -20.701
1417.4 -27.659
1417.5 -34.434
1417.6 -40.431
1417.7 -45.054
1417.8 -49.25
1417.9 -52.775
1418 -55.003
1418.1 -56.437
1418.2 -57.689
1418.3 -59.062
1418.4 -59.962
1418.5 -60.206
1418.6 -60.801
1418.7 -61.396
1418.8 -61.763
1418.9 -61.473
1419 -61.808
1419.1 -62.22
1419.2 -62.205
1419.3 -62.037
1419.4 -62.343
1419.5 -62.693
1419.6 -62.632
1419.7 -62.434
1419.8 -62.312
1419.9 -62.48
1420 -62.571
1420.1 -62.312
1420.2 -62.068
1420.3 -62.037
1420.4 -62.358
1420.5 -62.098
1420.6 -61.839
1420.7 -62.159
1420.8 -61.915
1420.9 -61.641
1421 -61.412
1421.1 -61.503
1421.2 -61.747
1421.3 -61.564
1421.4 -61.564
1421.5 -61.366
1421.6 -61.305
1421.7 -61.122
1421.8 -61.015
1421.9 -60.893
1422 -60.664
1422.1 -60.664
1422.2 -60.557
1422.3 -60.496
1422.4 -60.481
1422.5 -60.435
1422.6 -60.45
1422.7 -60.206
1422.8 -60.191
1422.9 -60.008
1423 -59.947
1423.1 -59.901
1423.2 -59.794
1423.3 -59.855
1423.4 -59.825
1423.5 -59.916
1423.6 -59.916
1423.7 -59.84
1423.8 -59.886
1423.9 -59.779
1424 -59.84
1424.1 -59.688
1424.2 -59.535
1424.3 -59.276
1424.4 -59.199
1424.5 -59.077
1424.6 -58.94
1424.7 -59.153
1424.8 -59.077
1424.9 -59.199
1425 -59.245
1425.1 -59.23
1425.2 -59.016
1425.3 -58.65
1425.4 -58.726
1425.5 -58.665
1425.6 -58.802
1425.7 -58.925
1425.8 -59.047
1425.9 -58.787
1426 -58.467
1426.1 -58.436
1426.2 -58.497
1426.3 -58.619
1426.4 -58.757
1426.5 -58.558
1426.6 -58.192
1426.7 -58.345
1426.8 -58.604
1426.9 -58.65
1427 -58.299
1427.1 -58.085
1427.2 -58.284
1427.3 -58.436
1427.4 -58.314
1427.5 -58.162
1427.6 -58.268
1427.7 -58.497
1427.8 -58.391
1427.9 -58.055
1428 -57.933
1428.1 -57.841
1428.2 -57.933
1428.3 -57.979
1428.4 -58.314
1428.5 -58.391
1428.6 -58.085
1428.7 -58.162
1428.8 -58.375
1428.9 -58.391
1429 -58.055
1429.1 -58.116
1429.2 -58.268
1429.3 -58.375
1429.4 -58.528
1429.5 -58.284
1429.6 -58.268
1429.7 -58.116
1429.8 -58.101
1429.9 -58.146
1430 -58.238
1430.1 -58.497
1430.2 -58.406
1430.3 -58.558
1430.4 -58.665
1430.5 -58.757
1430.6 -58.696
1430.7 -58.802
1430.8 -58.986
1430.9 -58.833
1431 -58.879
1431.1 -58.848
1431.2 -58.802
1431.3 -58.726
1431.4 -58.864
1431.5 -59.001
1431.6 -58.879
1431.7 -58.955
1431.8 -58.94
1431.9 -59.001
1432 -59.092
1432.1 -59.23
1432.2 -59.398
1432.3 -59.459
1432.4 -59.611
1432.5 -59.703
1432.6 -59.794
1432.7 -59.779
1432.8 -59.749
1432.9 -59.703
1433 -59.474
1433.1 -59.459
1433.2 -59.459
1433.3 -59.535
1433.4 -59.825
1433.5 -59.977
1433.6 -60.161
1433.7 -60.145
1433.8 -59.977
1433.9 -59.703
1434 -59.672
1434.1 -59.825
1434.2 -60.054
1434.3 -60.42
1434.4 -60.328
1434.5 -60.069
1434.6 -59.901
1434.7 -60.115
1434.8 -60.45
1434.9 -60.588
1435 -60.466
1435.1 -60.084
1435.2 -60.222
1435.3 -60.527
1435.4 -60.771
1435.5 -60.573
1435.6 -60.328
1435.7 -60.649
1435.8 -60.832
1435.9 -60.649
1436 -60.573
1436.1 -60.74
1436.2 -61.122
1436.3 -61.152
1436.4 -61.122
1436.5 -61.091
1436.6 -61.152
1436.7 -61.046
1436.8 -60.908
1436.9 -61.137
1437 -61.32
1437.1 -61.244
1437.2 -60.954
1437.3 -61.213
1437.4 -61.564
1437.5 -61.534
1437.6 -61.473
1437.7 -61.213
1437.8 -61.305
1437.9 -61.442
1438 -61.671
1438.1 -61.732
1438.2 -61.747
1438.3 -61.885
1438.4 -61.778
1438.5 -61.778
1438.6 -61.747
1438.7 -61.717
1438.8 -61.686
1438.9 -61.717
1439 -61.839
1439.1 -61.641
1439.2 -61.778
1439.3 -61.763
1439.4 -61.885
1439.5 -61.946
1439.6 -62.007
1439.7 -62.083
1439.8 -62.022
1439.9 -62.068
1440 -62.022
1440.1 -61.961
1440.2 -61.839
1440.3 -61.778
1440.4 -61.808
1440.5 -61.671
1440.6 -61.747
1440.7 -61.778
1440.8 -61.931
1440.9 -61.992
1441 -62.098
1441.1 -62.19
1441.2 -62.251
1441.3 -62.312
1441.4 -62.343
1441.5 -62.175
1441.6 -62.037
1441.7 -61.961
1441.8 -62.098
1441.9 -62.266
1442 -62.419
1442.1 -62.51
1442.2 -62.541
1442.3 -62.404
1442.4 -62.068
1442.5 -62.205
1442.6 -62.449
1442.7 -62.663
1442.8 -62.755
1442.9 -62.51
1443 -62.388
1443.1 -62.327
1443.2 -62.632
1443.3 -62.77
1443.4 -62.678
1443.5 -62.251
1443.6 -62.419
1443.7 -62.816
1443.8 -62.755
1443.9 -62.48
1444 -62.358
1444.1 -62.739
1444.2 -62.922
1444.3 -62.571
1444.4 -62.587
1444.5 -62.632
1444.6 -62.8
1444.7 -62.877
1444.8 -62.938
1444.9 -62.831
1445 -62.617
1445.1 -62.602
1445.2 -62.541
1445.3 -62.922
1445.4 -62.709
1445.5 -62.404
1445.6 -62.571
1445.7 -62.785
1445.8 -62.892
1445.9 -62.556
1446 -62.51
1446.1 -62.51
1446.2 -62.663
1446.3 -62.8
1446.4 -62.938
1446.5 -63.014
1446.6 -62.983
1446.7 -63.029
1446.8 -63.014
1446.9 -62.968
1447 -62.983
1447.1 -62.999
1447.2 -63.09
1447.3 -62.999
1447.4 -63.044
1447.5 -63.014
1447.6 -62.983
1447.7 -62.999
1447.8 -63.014
1447.9 -63.121
1448 -63.014
1448.1 -62.907
1448.2 -62.831
1448.3 -62.632
1448.4 -62.602
1448.5 -62.51
1448.6 -62.526
1448.7 -62.373
1448.8 -62.434
1448.9 -62.449
1449 -62.541
1449.1 -62.709
1449.2 -62.816
1449.3 -62.953
1449.4 -62.892
1449.5 -62.907
1449.6 -62.816
1449.7 -62.648
1449.8 -62.602
1449.9 -62.495
1450 -62.541
1450.1 -62.571
1450.2 -62.709
1450.3 -62.785
1450.4 -62.846
1450.5 -62.663
1450.6 -62.297
1450.7 -62.205
1450.8 -62.22
1450.9 -62.419
1451 -62.617
1451.1 -62.541
1451.2 -62.281
1451.3 -61.931
1451.4 -62.037
1451.5 -62.144
1451.6 -62.129
1451.7 -61.747
1451.8 -61.58
1451.9 -61.824
1452 -61.87
1452.1 -61.824
1452.2 -61.351
1452.3 -61.381
1452.4 -61.595
1452.5 -61.564
1452.6 -61.229
1452.7 -61.168
1452.8 -61.335
1452.9 -61.366
1453 -61.381
1453.1 -61.244
1453.2 -61.213
1453.3 -61.183
1453.4 -60.74
1453.5 -60.374
1453.6 -60.435
1453.7 -60.649
1453.8 -60.359
1453.9 -60.008
1454 -60.267
1454.1 -60.359
1454.2 -60.176
1454.3 -59.871
1454.4 -59.581
1454.5 -59.382
1454.6 -59.337
1454.7 -59.459
1454.8 -59.367
1454.9 -59.306
1455 -59.138
1455.1 -59.016
1455.2 -58.909
1455.3 -58.772
1455.4 -58.558
1455.5 -58.207
1455.6 -58.131
1455.7 -57.963
1455.8 -57.841
1455.9 -57.719
1456 -57.475
1456.1 -57.322
1456.2 -57.048
1456.3 -57.032
1456.4 -56.62
1456.5 -56.331
1456.6 -56.193
1456.7 -55.888
1456.8 -55.674
1456.9 -55.461
1457 -55.369
1457.1 -55.278
1457.2 -55.201
1457.3 -55.201
1457.4 -54.866
1457.5 -54.652
1457.6 -54.377
1457.7 -54.179
1457.8 -53.828
1457.9 -53.401
1458 -53.157
1458.1 -52.729
1458.2 -52.501
1458.3 -52.211
1458.4 -52.058
1458.5 -51.814
1458.6 -51.524
1458.7 -51.097
1458.8 -50.273
1458.9 -49.739
1459 -49.327
1459.1 -49.205
1459.2 -48.884
1459.3 -48.304
1459.4 -47.496
1459.5 -46.275
1459.6 -45.451
1459.7 -44.52
1459.8 -43.208
1459.9 -41.011
1460 -37.623
1460.1 -31.794
1460.2 -18.458
1460.3 0.63049
1460.4 13.692
1460.5 19.628
1460.6 20.711
1460.7 18.621
1460.8 14.211
1460.9 7.2375
1461 -0.94116
1461.1 -8.6621
1461.2 -15.788
1461.3 -22.593
1461.4 -28.972
1461.5 -35.151
1461.6 -40.553
1461.7 -45.314
1461.8 -49.067
1461.9 -52.424
1462 -54.835
1462.1 -56.392
1462.2 -57.765
1462.3 -59.001
1462.4 -60.099
1462.5 -60.511
1462.6 -60.878
1462.7 -61.122
1462.8 -61.335
1462.9 -61.778
1463 -61.961
1463.1 -62.327
1463.2 -62.404
1463.3 -62.556
1463.4 -62.556
1463.5 -62.632
1463.6 -62.724
1463.7 -62.602
1463.8 -62.602
1463.9 -62.556
1464 -62.541
1464.1 -62.541
1464.2 -62.48
1464.3 -62.541
1464.4 -62.404
1464.5 -62.373
1464.6 -62.205
1464.7 -62.159
1464.8 -62.098
1464.9 -61.854
1465 -61.702
1465.1 -61.503
1465.2 -61.32
1465.3 -61.229
1465.4 -61.183
1465.5 -61.29
1465.6 -61.168
1465.7 -61.168
1465.8 -61.122
1465.9 -61.168
1466 -61.076
1466.1 -61.03
1466.2 -61.076
1466.3 -60.695
1466.4 -60.527
1466.5 -60.389
1466.6 -60.344
1466.7 -60.283
1466.8 -60.405
1466.9 -60.679
1467 -60.481
1467.1 -60.313
1467.2 -59.901
1467.3 -59.733
1467.4 -59.749
1467.5 -60.008
1467.6 -60.222
1467.7 -60.054
1467.8 -59.688
1467.9 -59.428
1468 -59.55
1468.1 -59.626
1468.2 -59.626
1468.3 -59.352
1468.4 -58.986
1468.5 -59.214
1468.6 -59.352
1468.7 -59.291
1468.8 -58.802
1468.9 -58.772
1469 -59.123
1469.1 -59.123
1469.2 -58.696
1469.3 -58.558
1469.4 -59.031
1469.5 -59.214
1469.6 -59.001
1469.7 -58.909
1469.8 -58.726
1469.9 -58.848
1470 -58.787
1470.1 -58.604
1470.2 -58.345
1470.3 -58.36
1470.4 -58.741
1470.5 -58.619
1470.6 -58.36
1470.7 -58.345
1470.8 -58.787
1470.9 -58.802
1471 -58.482
1471.1 -58.268
1471.2 -58.131
1471.3 -58.177
1471.4 -58.238
1471.5 -58.36
1471.6 -58.543
1471.7 -58.528
1471.8 -58.543
1471.9 -58.558
1472 -58.467
1472.1 -58.452
1472.2 -58.436
1472.3 -58.482
1472.4 -58.452
1472.5 -58.452
1472.6 -58.238
1472.7 -58.207
1472.8 -58.207
1472.9 -58.192
1473 -58.268
1473.1 -58.131
1473.2 -58.131
1473.3 -58.04
1473.4 -58.131
1473.5 -58.253
1473.6 -58.329
1473.7 -58.558
1473.8 -58.497
1473.9 -58.589
1474 -58.604
1474.1 -58.665
1474.2 -58.696
1474.3 -58.558
1474.4 -58.589
1474.5 -58.406
1474.6 -58.375
1474.7 -58.329
1474.8 -58.452
1474.9 -58.574
1475 -58.864
1475.1 -59.062
1475.2 -58.909
1475.3 -58.879
1475.4 -58.757
1475.5 -58.757
1475.6 -58.848
1475.7 -59.031
1475.8 -59.321
1475.9 -59.291
1476 -59.031
1476.1 -58.925
1476.2 -59.047
1476.3 -59.199
1476.4 -59.459
1476.5 -59.626
1476.6 -59.169
1476.7 -59.138
1476.8 -59.474
1476.9 -59.688
1477 -59.489
1477.1 -59.321
1477.2 -59.565
1477.3 -59.901
1477.4 -59.855
1477.5 -59.504
1477.6 -59.855
1477.7 -60.115
1477.8 -60.084
1477.9 -59.901
1478 -59.733
1478.1 -59.779
1478.2 -59.855
1478.3 -60.115
1478.4 -60.42
1478.5 -60.176
1478.6 -60.008
1478.7 -60.13
1478.8 -60.481
1478.9 -60.237
1479 -60.176
1479.1 -60.267
1479.2 -60.466
1479.3 -60.542
1479.4 -60.405
1479.5 -60.389
1479.6 -60.237
1479.7 -60.206
1479.8 -60.374
1479.9 -60.313
1480 -60.389
1480.1 -60.389
1480.2 -60.496
1480.3 -60.527
1480.4 -60.634
1480.5 -60.832
1480.6 -60.679
1480.7 -60.756
1480.8 -60.725
1480.9 -60.695
1481 -60.679
1481.1 -60.679
1481.2 -60.801
1481.3 -60.618
1481.4 -60.725
1481.5 -60.649
1481.6 -60.71
1481.7 -60.801
1481.8 -60.862
1481.9 -61.015
1482 -60.984
1482.1 -61.183
1482.2 -61.229
1482.3 -61.32
1482.4 -61.335
1482.5 -61.29
1482.6 -61.259
1482.7 -61.015
1482.8 -60.984
1482.9 -60.908
1483 -60.954
1483.1 -61.061
1483.2 -61.244
1483.3 -61.458
1483.4 -61.427
1483.5 -61.458
1483.6 -61.213
1483.7 -61.091
1483.8 -61.076
1483.9 -61.229
1484 -61.519
1484.1 -61.564
1484.2 -61.534
1484.3 -61.259
1484.4 -61.107
1484.5 -61.244
1484.6 -61.549
1484.7 -61.824
1484.8 -61.534
1484.9 -61.32
1485 -61.305
1485.1 -61.595
1485.2 -61.702
1485.3 -61.335
1485.4 -61.32
1485.5 -61.503
1485.6 -61.732
1485.7 -61.564
1485.8 -61.29
1485.9 -61.564
1486 -61.747
1486.1 -61.747
1486.2 -61.427
1486.3 -61.396
1486.4 -61.259
1486.5 -61.229
1486.6 -61.351
1486.7 -61.381
1486.8 -61.717
1486.9 -61.549
1487 -61.335
1487.1 -61.396
1487.2 -61.717
1487.3 -61.641
1487.4 -61.412
1487.5 -61.473
1487.6 -61.717
1487.7 -61.915
1487.8 -61.87
1487.9 -61.747
1488 -61.854
1488.1 -61.686
1488.2 -61.595
1488.3 -61.503
1488.4 -61.488
1488.5 -61.412
1488.6 -61.427
1488.7 -61.61
1488.8 -61.473
1488.9 -61.488
1489 -61.458
1489.1 -61.488
1489.2 -61.396
1489.3 -61.381
1489.4 -61.549
1489.5 -61.549
1489.6 -61.625
1489.7 -61.61
1489.8 -61.656
1489.9 -61.656
1490 -61.808
1490.1 -61.992
1490.2 -62.022
1490.3 -62.053
1490.4 -61.976
1490.5 -61.992
1490.6 -61.9
1490.7 -61.717
1490.8 -61.595
1490.9 -61.412
1491 -61.351
1491.1 -61.32
1491.2 -61.442
1491.3 -61.58
1491.4 -61.625
1491.5 -61.671
1491.6 -61.595
1491.7 -61.519
1491.8 -61.213
1491.9 -61.061
1492 -61.168
1492.1 -61.259
1492.2 -61.473
1492.3 -61.564
1492.4 -61.534
1492.5 -61.152
1492.6 -60.969
1492.7 -61.183
1492.8 -61.29
1492.9 -61.534
1493 -61.396
1493.1 -61.091
1493.2 -60.939
1493.3 -61.168
1493.4 -61.503
1493.5 -61.183
1493.6 -60.923
1493.7 -60.954
1493.8 -61.229
1493.9 -61.152
1494 -60.756
1494.1 -60.923
1494.2 -61.061
1494.3 -61.107
1494.4 -60.603
1494.5 -60.466
1494.6 -60.542
1494.7 -60.557
1494.8 -60.649
1494.9 -60.374
1495 -60.313
1495.1 -60.359
1495.2 -60.664
1495.3 -60.496
1495.4 -60.13
1495.5 -60.374
1495.6 -60.389
1495.7 -60.191
1495.8 -59.81
1495.9 -59.901
1496 -60.069
1496.1 -60.206
1496.2 -60.237
1496.3 -59.962
1496.4 -59.764
1496.5 -59.55
1496.6 -59.504
1496.7 -59.276
1496.8 -59.23
1496.9 -59.184
1497 -58.986
1497.1 -58.986
1497.2 -58.894
1497.3 -58.772
1497.4 -58.65
1497.5 -58.436
1497.6 -58.406
1497.7 -58.223
1497.8 -58.101
1497.9 -58.085
1498 -57.994
1498.1 -57.917
1498.2 -57.811
1498.3 -57.765
1498.4 -57.597
1498.5 -57.551
1498.6 -57.475
1498.7 -57.444
1498.8 -57.368
1498.9 -57.124
1499 -56.956
1499.1 -56.697
1499.2 -56.437
1499.3 -56.056
1499.4 -55.735
1499.5 -55.476
1499.6 -55.232
1499.7 -55.201
1499.8 -55.11
1499.9 -55.095
1500 -54.942
1500.1 -54.683
1500.2 -54.377
1500.3 -53.92
1500.4 -53.676
1500.5 -53.492
1500.6 -53.538
1500.7 -53.401
1500.8 -53.05
1500.9 -52.638
1501 -52.028
1501.1 -51.875
1501.2 -51.875
1501.3 -51.753
1501.4 -51.219
1501.5 -50.395
1501.6 -50.166
1501.7 -49.815
1501.8 -49.693
1501.9 -48.9
1502 -48.167
1502.1 -47.77
1502.2 -47.496
1502.3 -46.87
1502.4 -45.466
1502.5 -44.566
1502.6 -43.498
1502.7 -41.713
1502.8 -38.691
1502.9 -33.885
1503 -23.982
1503.1 -5.5341
1503.2 9.5721
1503.3 17.43
1503.4 20.284
1503.5 19.307
1503.6 15.462
1503.7 9.4348
1503.8 1.958
1503.9 -6.3886
1504 -14.171
1504.1 -21.159
1504.2 -27.461
1504.3 -33.534
1504.4 -39.302
1504.5 -44.078
1504.6 -48.243
1504.7 -51.539
1504.8 -54.042
1504.9 -55.964
1505 -57.414
1505.1 -58.619
1505.2 -59.398
1505.3 -60.206
1505.4 -60.618
1505.5 -61.03
1505.6 -61.229
1505.7 -61.305
1505.8 -61.458
1505.9 -61.534
1506 -61.625
1506.1 -61.61
1506.2 -61.656
1506.3 -61.702
1506.4 -61.595
1506.5 -61.732
1506.6 -61.686
1506.7 -61.732
1506.8 -61.671
1506.9 -61.656
1507 -61.656
1507.1 -61.564
1507.2 -61.625
1507.3 -61.564
1507.4 -61.58
1507.5 -61.503
1507.6 -61.396
1507.7 -61.183
1507.8 -60.878
1507.9 -60.832
1508 -60.634
1508.1 -60.664
1508.2 -60.695
1508.3 -60.695
1508.4 -60.862
1508.5 -60.679
1508.6 -60.344
1508.7 -60.084
1508.8 -59.962
1508.9 -60.008
1509 -60.115
1509.1 -60.283
1509.2 -59.901
1509.3 -59.611
1509.4 -59.489
1509.5 -59.642
1509.6 -59.749
1509.7 -59.718
1509.8 -59.413
1509.9 -59.001
1510 -59.153
1510.1 -59.276
1510.2 -59.214
1510.3 -58.726
1510.4 -58.68
1510.5 -59.016
1510.6 -58.986
1510.7 -58.589
1510.8 -58.391
1510.9 -58.741
1511 -58.741
1511.1 -58.36
1511.2 -58.207
1511.3 -58.192
1511.4 -58.314
1511.5 -58.207
1511.6 -58.162
1511.7 -58.223
1511.8 -58.513
1511.9 -58.284
1512 -57.948
1512.1 -58.07
1512.2 -58.146
1512.3 -57.795
1512.4 -57.643
1512.5 -57.658
1512.6 -57.994
1512.7 -57.948
1512.8 -57.841
1512.9 -57.628
1513 -57.444
1513.1 -57.368
1513.2 -57.155
1513.3 -57.231
1513.4 -57.216
1513.5 -57.292
1513.6 -57.338
1513.7 -57.261
1513.8 -57.277
1513.9 -57.124
1514 -57.231
1514.1 -57.155
1514.2 -57.139
1514.3 -57.002
1514.4 -57.078
1514.5 -57.078
1514.6 -56.941
1514.7 -57.002
1514.8 -56.88
1514.9 -56.804
1515 -56.834
1515.1 -56.834
1515.2 -56.941
1515.3 -56.926
1515.4 -57.124
1515.5 -57.063
1515.6 -57.17
1515.7 -57.139
1515.8 -57.155
1515.9 -57.2
1516 -57.032
1516.1 -56.88
1516.2 -56.727
1516.3 -56.666
1516.4 -56.697
1516.5 -56.849
1516.6 -57.078
1516.7 -57.155
1516.8 -57.353
1516.9 -57.338
1517 -57.094
1517.1 -56.849
1517.2 -56.712
1517.3 -56.865
1517.4 -57.002
1517.5 -57.292
1517.6 -57.185
1517.7 -56.88
1517.8 -56.59
1517.9 -56.697
1518 -57.048
1518.1 -57.155
1518.2 -57.048
1518.3 -56.712
1518.4 -56.849
1518.5 -57.17
1518.6 -57.368
1518.7 -57.185
1518.8 -56.956
1518.9 -57.17
1519 -57.49
1519.1 -57.368
1519.2 -56.956
1519.3 -57.124
1519.4 -57.658
1519.5 -57.673
1519.6 -57.49
1519.7 -57.414
1519.8 -57.368
1519.9 -57.521
1520 -57.658
1520.1 -57.658
1520.2 -57.444
1520.3 -57.475
1520.4 -57.811
1520.5 -57.734
1520.6 -57.536
1520.7 -57.612
1520.8 -58.024
1520.9 -57.963
1521 -57.841
1521.1 -57.75
1521.2 -57.643
1521.3 -57.673
1521.4 -57.765
1521.5 -57.887
1521.6 -57.948
1521.7 -58.177
1521.8 -58.223
1521.9 -58.177
1522 -58.391
1522.1 -58.329
1522.2 -58.375
1522.3 -58.299
1522.4 -58.375
1522.5 -58.421
1522.6 -58.421
1522.7 -58.65
1522.8 -58.436
1522.9 -58.436
1523 -58.421
1523.1 -58.436
1523.2 -58.421
1523.3 -58.375
1523.4 -58.482
1523.5 -58.467
1523.6 -58.558
1523.7 -58.558
1523.8 -58.741
1523.9 -58.757
1524 -58.894
1524.1 -59.092
1524.2 -59.016
1524.3 -59.123
1524.4 -59.062
1524.5 -59.047
1524.6 -58.925
1524.7 -58.894
1524.8 -58.955
1524.9 -59.092
1525 -59.291
1525.1 -59.428
1525.2 -59.596
1525.3 -59.52
1525.4 -59.382
1525.5 -59.321
1525.6 -59.291
1525.7 -59.52
1525.8 -59.657
1525.9 -59.749
1526 -59.535
1526.1 -59.398
1526.2 -59.52
1526.3 -59.581
1526.4 -59.916
1526.5 -59.871
1526.6 -59.581
1526.7 -59.626
1526.8 -59.886
1526.9 -60.283
1527 -60.054
1527.1 -59.855
1527.2 -59.993
1527.3 -60.374
1527.4 -60.328
1527.5 -59.993
1527.6 -60.283
1527.7 -60.527
1527.8 -60.557
1527.9 -60.389
1528 -60.267
1528.1 -60.222
1528.2 -60.344
1528.3 -60.634
1528.4 -60.649
1528.5 -60.511
1528.6 -60.267
1528.7 -60.603
1528.8 -60.74
1528.9 -60.481
1529 -60.481
1529.1 -60.695
1529.2 -60.847
1529.3 -60.832
1529.4 -60.71
1529.5 -60.74
1529.6 -60.588
1529.7 -60.603
1529.8 -60.603
1529.9 -60.74
1530 -60.74
1530.1 -60.862
1530.2 -61.03
1530.3 -60.878
1530.4 -60.969
1530.5 -60.969
1530.6 -60.984
1530.7 -60.923
1530.8 -60.954
1530.9 -61.061
1531 -60.954
1531.1 -60.954
1531.2 -60.862
1531.3 -60.878
1531.4 -60.74
1531.5 -60.695
1531.6 -60.878
1531.7 -60.817
1531.8 -60.893
1531.9 -61.015
1532 -61.03
1532.1 -61.076
1532.2 -61.183
1532.3 -61.305
1532.4 -61.244
1532.5 -61.198
1532.6 -61.015
1532.7 -60.908
1532.8 -60.71
1532.9 -60.74
1533 -60.847
1533.1 -60.847
1533.2 -61.03
1533.3 -61.076
1533.4 -61.107
1533.5 -61.061
1533.6 -60.847
1533.7 -60.74
1533.8 -60.588
1533.9 -60.756
1534 -60.893
1534.1 -61.03
1534.2 -61.076
1534.3 -60.817
1534.4 -60.725
1534.5 -60.71
1534.6 -61.046
1534.7 -61.03
1534.8 -60.847
1534.9 -60.588
1535 -60.725
1535.1 -61.015
1535.2 -61.061
1535.3 -60.71
1535.4 -60.42
1535.5 -60.618
1535.6 -60.939
1535.7 -60.588
1535.8 -60.389
1535.9 -60.573
1536 -60.847
1536.1 -60.71
1536.2 -60.45
1536.3 -60.511
1536.4 -60.313
1536.5 -60.161
1536.6 -60.13
1536.7 -60.42
1536.8 -60.435
1536.9 -60.222
1537 -60.161
1537.1 -60.389
1537.2 -60.389
1537.3 -60.038
1537.4 -59.688
1537.5 -59.794
1537.6 -60.069
1537.7 -60.13
1537.8 -59.871
1537.9 -59.703
1538 -59.565
1538.1 -59.382
1538.2 -59.306
1538.3 -59.321
1538.4 -59.413
1538.5 -59.153
1538.6 -59.199
1538.7 -59.123
1538.8 -59.047
1538.9 -58.97
1539 -59.001
1539.1 -59.077
1539.2 -58.879
1539.3 -58.833
1539.4 -58.497
1539.5 -58.36
1539.6 -58.207
1539.7 -58.162
1539.8 -58.146
1539.9 -58.085
1540 -58.055
1540.1 -57.963
1540.2 -57.933
1540.3 -57.933
1540.4 -57.826
1540.5 -57.826
1540.6 -57.704
1540.7 -57.704
1540.8 -57.49
1540.9 -57.292
1541 -57.017
1541.1 -56.773
1541.2 -56.636
1541.3 -56.483
1541.4 -56.346
1541.5 -56.178
1541.6 -56.163
1541.7 -56.102
1541.8 -55.964
1541.9 -55.72
1542 -55.323
1542.1 -55.049
1542.2 -54.957
1542.3 -55.034
1542.4 -55.064
1542.5 -54.881
1542.6 -54.515
1542.7 -54.103
1542.8 -53.981
1542.9 -53.965
1543 -54.057
1543.1 -54.011
1543.2 -53.508
1543.3 -53.37
1543.4 -53.309
1543.5 -53.294
1543.6 -52.943
1543.7 -52.424
1543.8 -52.44
1543.9 -52.424
1544 -52.333
1544.1 -51.6
1544.2 -51.509
1544.3 -51.539
1544.4 -51.219
1544.5 -50.67
1544.6 -50.09
1544.7 -49.815
1544.8 -49.388
1544.9 -48.9
1545 -48.549
1545.1 -48.411
1545.2 -47.862
1545.3 -46.946
1545.4 -46.565
1545.5 -46.031
1545.6 -44.993
1545.7 -43.94
1545.8 -42.842
1545.9 -41.697
1546 -39.348
1546.1 -35.67
1546.2 -28.605
1546.3 -13.865
1546.4 3.3008
1546.5 13.723
1546.6 18.392
1546.7 19.368
1546.8 17.079
1546.9 12.242
1547 5.5133
1547.1 -2.0856
1547.2 -9.715
1547.3 -16.78
1547.4 -23.295
1547.5 -29.353
1547.6 -35.243
1547.7 -40.645
1547.8 -45.268
1547.9 -49.098
1548 -52.134
1548.1 -54.347
1548.2 -56.086
1548.3 -57.353
1548.4 -58.314
1548.5 -59.123
1548.6 -59.779
1548.7 -60.328
1548.8 -60.695
1548.9 -61.107
1549 -61.366
1549.1 -61.656
1549.2 -61.931
1549.3 -62.053
1549.4 -62.312
1549.5 -62.358
1549.6 -62.388
1549.7 -62.159
1549.8 -62.053
1549.9 -62.037
1550 -61.931
1550.1 -62.068
1550.2 -62.144
1550.3 -62.236
1550.4 -62.266
1550.5 -62.19
1550.6 -61.961
1550.7 -61.656
1550.8 -61.793
1550.9 -61.793
1551 -61.9
1551.1 -61.87
1551.2 -61.534
1551.3 -61.366
1551.4 -61.259
1551.5 -61.549
1551.6 -61.61
1551.7 -61.366
1551.8 -61.015
1551.9 -61.03
1552 -61.366
1552.1 -61.29
1552.2 -60.878
1552.3 -60.603
1552.4 -60.939
1552.5 -61.091
1552.6 -60.664
1552.7 -60.573
1552.8 -60.74
1552.9 -60.801
1553 -60.771
1553.1 -60.618
1553.2 -60.481
1553.3 -60.313
1553.4 -60.283
1553.5 -60.222
1553.6 -60.527
1553.7 -60.161
1553.8 -59.916
1553.9 -60.206
1554 -60.298
1554.1 -60.13
1554.2 -59.794
1554.3 -59.642
1554.4 -59.749
1554.5 -60.008
1554.6 -60.054
1554.7 -60.069
1554.8 -60.054
1554.9 -59.855
1555 -59.642
1555.1 -59.535
1555.2 -59.52
1555.3 -59.398
1555.4 -59.398
1555.5 -59.474
1555.6 -59.382
1555.7 -59.352
1555.8 -59.291
1555.9 -59.337
1556 -59.321
1556.1 -59.321
1556.2 -59.428
1556.3 -59.337
1556.4 -59.367
1556.5 -59.489
1556.6 -59.565
1556.7 -59.688
1556.8 -59.596
1556.9 -59.657
1557 -59.581
1557.1 -59.504
1557.2 -59.413
1557.3 -59.306
1557.4 -59.367
1557.5 -59.291
1557.6 -59.276
1557.7 -59.123
1557.8 -59.245
1557.9 -59.321
1558 -59.489
1558.1 -59.703
1558.2 -59.688
1558.3 -59.703
1558.4 -59.52
1558.5 -59.382
1558.6 -59.245
1558.7 -59.337
1558.8 -59.474
1558.9 -59.581
1559 -59.718
1559.1 -59.565
1559.2 -59.26
1559.3 -59.092
1559.4 -59.23
1559.5 -59.718
1559.6 -59.688
1559.7 -59.642
1559.8 -59.23
1559.9 -59.245
1560 -59.52
1560.1 -59.901
1560.2 -59.932
1560.3 -59.382
1560.4 -59.565
1560.5 -59.855
1560.6 -59.977
1560.7 -59.626
1560.8 -59.611
1560.9 -60.084
1561 -60.038
1561.1 -59.749
1561.2 -59.565
1561.3 -59.642
1561.4 -59.688
1561.5 -59.794
1561.6 -59.947
1561.7 -60.038
1561.8 -60.267
1561.9 -60.099
1562 -59.84
1562.1 -60.145
1562.2 -60.328
1562.3 -60.145
1562.4 -59.947
1562.5 -60.13
1562.6 -60.405
1562.7 -60.542
1562.8 -60.496
1562.9 -60.298
1563 -60.374
1563.1 -60.222
1563.2 -60.283
1563.3 -60.267
1563.4 -60.313
1563.5 -60.435
1563.6 -60.466
1563.7 -60.542
1563.8 -60.496
1563.9 -60.542
1564 -60.542
1564.1 -60.527
1564.2 -60.634
1564.3 -60.542
1564.4 -60.603
1564.5 -60.618
1564.6 -60.664
1564.7 -60.71
1564.8 -60.817
1564.9 -60.939
1565 -60.878
1565.1 -60.984
1565.2 -61.107
1565.3 -61.244
1565.4 -61.381
1565.5 -61.412
1565.6 -61.61
1565.7 -61.503
1565.8 -61.549
1565.9 -61.366
1566 -61.29
1566.1 -61.229
1566.2 -61.168
1566.3 -61.442
1566.4 -61.488
1566.5 -61.808
1566.6 -61.824
1566.7 -61.976
1566.8 -61.946
1566.9 -61.808
1567 -61.686
1567.1 -61.503
1567.2 -61.671
1567.3 -61.824
1567.4 -62.053
1567.5 -62.129
1567.6 -61.931
1567.7 -61.778
1567.8 -61.778
1567.9 -61.992
1568 -62.251
1568.1 -62.312
1568.2 -61.992
1568.3 -61.839
1568.4 -62.098
1568.5 -62.297
1568.6 -62.358
1568.7 -61.946
1568.8 -61.915
1568.9 -62.251
1569 -62.419
1569.1 -62.236
1569.2 -62.007
1569.3 -62.266
1569.4 -62.571
1569.5 -62.632
1569.6 -62.343
1569.7 -62.327
1569.8 -62.434
1569.9 -62.526
1570 -62.709
1570.1 -62.709
1570.2 -62.434
1570.3 -62.327
1570.4 -62.77
1570.5 -62.8
1570.6 -62.51
1570.7 -62.495
1570.8 -62.678
1570.9 -62.938
1571 -62.907
1571.1 -62.77
1571.2 -62.831
1571.3 -62.678
1571.4 -62.648
1571.5 -62.632
1571.6 -62.602
1571.7 -62.739
1571.8 -62.724
1571.9 -62.8
1572 -62.785
1572.1 -62.8
1572.2 -62.77
1572.3 -62.678
1572.4 -62.922
1572.5 -62.755
1572.6 -62.77
1572.7 -62.739
1572.8 -62.678
1572.9 -62.663
1573 -62.755
1573.1 -62.892
1573.2 -62.816
1573.3 -62.938
1573.4 -62.861
1573.5 -62.999
1573.6 -63.029
1573.7 -63.075
1573.8 -63.228
1573.9 -63.06
1574 -63.014
1574.1 -62.755
1574.2 -62.617
1574.3 -62.404
1574.4 -62.419
1574.5 -62.648
1574.6 -62.602
1574.7 -62.785
1574.8 -62.846
1574.9 -62.861
1575 -62.8
1575.1 -62.617
1575.2 -62.434
1575.3 -62.297
1575.4 -62.404
1575.5 -62.48
1575.6 -62.556
1575.7 -62.663
1575.8 -62.327
1575.9 -62.205
1576 -62.159
1576.1 -62.343
1576.2 -62.48
1576.3 -62.327
1576.4 -62.007
1576.5 -61.946
1576.6 -62.312
1576.7 -62.388
1576.8 -62.281
1576.9 -61.824
1577 -61.976
1577.1 -62.343
1577.2 -62.251
1577.3 -61.931
1577.4 -61.854
1577.5 -62.144
1577.6 -62.022
1577.7 -61.641
1577.8 -61.656
1577.9 -61.732
1578 -61.9
1578.1 -61.763
1578.2 -61.61
1578.3 -61.458
1578.4 -61.305
1578.5 -61.58
1578.6 -61.549
1578.7 -61.259
1578.8 -60.908
1578.9 -61.152
1579 -61.198
1579.1 -61.015
1579.2 -60.847
1579.3 -60.664
1579.4 -60.71
1579.5 -60.725
1579.6 -60.725
1579.7 -60.71
1579.8 -60.588
1579.9 -60.649
1580 -60.389
1580.1 -60.328
1580.2 -60.176
1580.3 -60.206
1580.4 -59.977
1580.5 -59.886
1580.6 -59.947
1580.7 -59.733
1580.8 -59.672
1580.9 -59.596
1581 -59.504
1581.1 -59.443
1581.2 -59.443
1581.3 -59.443
1581.4 -59.108
1581.5 -58.879
1581.6 -58.772
1581.7 -58.604
1581.8 -58.375
1581.9 -58.192
1582 -58.04
1582.1 -57.734
1582.2 -57.597
1582.3 -57.567
1582.4 -57.444
1582.5 -57.307
1582.6 -57.322
1582.7 -57.277
1582.8 -57.032
1582.9 -56.956
1583 -56.727
1583.1 -56.392
1583.2 -55.995
1583.3 -55.827
1583.4 -55.735
1583.5 -55.537
1583.6 -55.507
1583.7 -55.385
1583.8 -55.156
1583.9 -54.728
1584 -54.408
1584.1 -54.438
1584.2 -54.316
1584.3 -54.438
1584.4 -54.103
1584.5 -53.645
1584.6 -53.264
1584.7 -53.248
1584.8 -53.309
1584.9 -53.157
1585 -52.729
1585.1 -52.195
1585.2 -52.165
1585.3 -52.226
1585.4 -51.738
1585.5 -50.914
1585.6 -50.547
1585.7 -50.517
1585.8 -50.029
1585.9 -49.098
1586 -48.655
1586.1 -48.304
1586.2 -48.045
1586.3 -47.267
1586.4 -46.428
1586.5 -45.512
1586.6 -44.612
1586.7 -43.269
1586.8 -41.072
1586.9 -38.34
1587 -33.702
1587.1 -23.021
1587.2 -4.0845
1587.3 10.335
1587.4 17.4
1587.5 20.07
1587.6 19.048
1587.7 15.157
1587.8 9.0228
1587.9 1.4087
1588 -6.2207
1588.1 -13.575
1588.2 -20.183
1588.3 -26.591
1588.4 -32.756
1588.5 -38.6
1588.6 -43.818
1588.7 -48.045
1588.8 -51.539
1588.9 -53.981
1589 -56.041
1589.1 -57.536
1589.2 -58.665
1589.3 -59.611
1589.4 -60.267
1589.5 -61.046
1589.6 -61.366
1589.7 -61.747
1589.8 -62.022
1589.9 -62.19
1590 -62.312
1590.1 -62.266
1590.2 -62.449
1590.3 -62.205
1590.4 -62.236
1590.5 -62.144
1590.6 -62.175
1590.7 -62.175
1590.8 -62.22
1590.9 -62.297
1591 -62.175
1591.1 -62.266
1591.2 -62.251
1591.3 -62.251
1591.4 -62.068
1591.5 -61.961
1591.6 -61.793
1591.7 -61.534
1591.8 -61.58
1591.9 -61.656
1592 -61.656
1592.1 -61.641
1592.2 -61.625
1592.3 -61.335
1592.4 -61.091
1592.5 -61.122
1592.6 -61.152
1592.7 -61.366
1592.8 -61.351
1592.9 -60.893
1593 -60.695
1593.1 -60.695
1593.2 -60.862
1593.3 -60.801
1593.4 -60.328
1593.5 -60.252
1593.6 -60.298
1593.7 -60.496
1593.8 -60.191
1593.9 -59.749
1594 -59.886
1594.1 -60.161
1594.2 -59.993
1594.3 -59.535
1594.4 -59.749
1594.5 -59.84
1594.6 -59.886
1594.7 -59.749
1594.8 -59.794
1594.9 -59.718
1595 -59.459
1595.1 -59.169
1595.2 -59.184
1595.3 -59.367
1595.4 -59.047
1595.5 -58.864
1595.6 -59.138
1595.7 -59.169
1595.8 -59.092
1595.9 -58.772
1596 -58.589
1596.1 -58.482
1596.2 -58.467
1596.3 -58.68
1596.4 -58.726
1596.5 -58.818
1596.6 -58.68
1596.7 -58.711
1596.8 -58.589
1596.9 -58.513
1597 -58.604
1597.1 -58.391
1597.2 -58.406
1597.3 -58.299
1597.4 -58.421
1597.5 -58.436
1597.6 -58.436
1597.7 -58.482
1597.8 -58.36
1597.9 -58.375
1598 -58.223
1598.1 -58.223
1598.2 -58.07
1598.3 -57.979
1598.4 -58.055
1598.5 -57.979
1598.6 -57.979
1598.7 -57.933
1598.8 -58.024
1598.9 -58.07
1599 -58.253
1599.1 -58.406
1599.2 -58.345
1599.3 -58.467
1599.4 -58.513
1599.5 -58.574
1599.6 -58.406
1599.7 -58.238
1599.8 -58.253
1599.9 -58.284
1600 -58.467
1600.1 -58.619
1600.2 -58.741
1600.3 -58.757
1600.4 -58.604
1600.5 -58.543
1600.6 -58.482
1600.7 -58.696
1600.8 -59.077
1600.9 -59.321
1601 -59.291
1601.1 -58.94
1601.2 -58.909
1601.3 -59.077
1601.4 -59.52
1601.5 -59.611
1601.6 -59.337
1601.7 -59.367
1601.8 -59.535
1601.9 -59.855
1602 -59.825
1602.1 -59.535
1602.2 -59.688
1602.3 -60.069
1602.4 -60.359
1602.5 -59.886
1602.6 -60.13
1602.7 -60.466
1602.8 -60.603
1602.9 -60.664
1603 -60.573
1603.1 -60.817
1603.2 -60.756
1603.3 -60.969
1603.4 -61.015
1603.5 -60.893
1603.6 -60.862
1603.7 -61.274
1603.8 -61.442
1603.9 -61.046
1604 -61.152
1604.1 -61.473
1604.2 -61.656
1604.3 -61.564
1604.4 -61.854
1604.5 -62.327
1604.6 -62.297
1604.7 -62.587
1604.8 -62.755
1604.9 -62.999
1605 -63.197
1605.1 -63.38
1605.2 -63.64
1605.3 -63.701
1605.4 -64.189
1605.5 -64.647
1605.6 -64.83
1605.7 -64.952
1605.8 -65.165
1605.9 -65.379
1606 -65.455
1606.1 -65.623
1606.2 -65.715
1606.3 -65.898
1606.4 -65.944
1606.5 -65.944
1606.6 -66.111
1606.7 -66.234
1606.8 -66.478
1606.9 -66.569
1607 -66.783
1607.1 -67.027
1607.2 -67.21
1607.3 -67.439
1607.4 -67.546
1607.5 -67.759
1607.6 -67.775
1607.7 -67.759
1607.8 -67.775
1607.9 -67.637
1608 -67.759
1608.1 -67.805
1608.2 -68.141
1608.3 -68.339
1608.4 -68.446
1608.5 -68.69
1608.6 -68.599
1608.7 -68.416
1608.8 -68.309
1608.9 -68.385
1609 -68.599
1609.1 -68.843
1609.2 -69.133
1609.3 -68.995
1609.4 -68.828
1609.5 -68.782
1609.6 -68.995
1609.7 -69.27
1609.8 -69.377
1609.9 -69.316
1610 -68.98
1610.1 -69.377
1610.2 -69.651
1610.3 -69.697
1610.4 -69.316
1610.5 -69.377
1610.6 -69.865
1610.7 -69.835
1610.8 -69.59
1610.9 -69.575
1611 -69.926
1611.1 -70.063
1611.2 -70.018
1611.3 -70.079
1611.4 -69.957
1611.5 -70.063
1611.6 -70.231
1611.7 -70.308
1611.8 -70.063
1611.9 -69.88
1612 -70.308
1612.1 -70.399
1612.2 -70.231
1612.3 -70.079
1612.4 -70.292
1612.5 -70.537
1612.6 -70.521
1612.7 -70.521
1612.8 -70.353
1612.9 -70.353
1613 -70.292
1613.1 -70.384
1613.2 -70.506
1613.3 -70.613
1613.4 -70.903
1613.5 -70.918
1613.6 -71.071
1613.7 -71.071
1613.8 -71.101
1613.9 -71.208
1614 -71.269
1614.1 -71.269
1614.2 -71.284
1614.3 -71.254
1614.4 -71.223
1614.5 -71.223
1614.6 -71.254
1614.7 -71.223
1614.8 -71.193
1614.9 -71.177
1615 -71.193
1615.1 -71.193
1615.2 -71.299
1615.3 -71.559
1615.4 -71.559
1615.5 -71.681
1615.6 -71.711
1615.7 -71.818
1615.8 -71.956
1615.9 -72.001
1616 -72.169
1616.1 -71.986
1616.2 -71.94
1616.3 -71.711
1616.4 -71.788
1616.5 -71.864
1616.6 -72.047
1616.7 -72.337
1616.8 -72.413
1616.9 -72.566
1617 -72.413
1617.1 -72.2
1617.2 -72.062
1617.3 -72.154
1617.4 -72.52
1617.5 -72.688
1617.6 -72.825
1617.7 -72.551
1617.8 -72.368
1617.9 -72.459
1618 -72.703
1618.1 -73.161
1618.2 -72.932
1618.3 -72.657
1618.4 -72.642
1618.5 -72.947
1618.6 -73.192
1618.7 -73.13
1618.8 -72.932
1618.9 -72.917
1619 -73.359
1619.1 -73.222
1619.2 -72.947
1619.3 -73.024
1619.4 -73.436
1619.5 -73.756
1619.6 -73.71
1619.7 -73.695
1619.8 -73.787
1619.9 -73.863
1620 -73.726
1620.1 -73.649
1620.2 -73.573
1620.3 -73.863
1620.4 -73.985
1620.5 -73.848
1620.6 -73.848
1620.7 -74.26
1620.8 -74.366
1620.9 -74.336
1621 -74.138
1621.1 -74.138
1621.2 -74.153
1621.3 -74.336
1621.4 -74.58
1621.5 -74.748
1621.6 -74.733
1621.7 -74.885
1621.8 -75.007
1621.9 -75.084
1622 -75.068
1622.1 -75.19
1622.2 -75.221
1622.3 -75.251
1622.4 -75.343
1622.5 -75.358
1622.6 -75.374
1622.7 -75.45
1622.8 -75.618
1622.9 -75.496
1623 -75.48
1623.1 -75.282
1623.2 -75.358
1623.3 -75.404
1623.4 -75.374
1623.5 -75.541
1623.6 -75.465
1623.7 -75.648
1623.8 -75.74
1623.9 -75.908
1624 -76.075
1624.1 -76.152
1624.2 -76.396
1624.3 -76.32
1624.4 -76.426
1624.5 -76.259
1624.6 -76.182
1624.7 -76.06
1624.8 -76.014
1624.9 -76.213
1625 -76.198
1625.1 -76.457
1625.2 -76.503
1625.3 -76.457
1625.4 -76.335
1625.5 -76.152
1625.6 -76.289
1625.7 -76.35
1625.8 -76.686
1625.9 -76.777
1626 -76.64
1626.1 -76.365
1626.2 -76.381
1626.3 -76.686
1626.4 -76.854
1626.5 -76.96
1626.6 -76.716
1626.7 -76.594
1626.8 -76.838
1626.9 -77.266
1627 -77.281
1627.1 -76.945
1627.2 -77.098
1627.3 -77.433
1627.4 -77.525
1627.5 -77.159
1627.6 -77.311
1627.7 -77.723
1627.8 -77.891
1627.9 -77.845
1628 -77.769
1628.1 -77.937
1628.2 -77.983
1628.3 -78.09
1628.4 -78.059
1628.5 -77.876
1628.6 -77.998
1628.7 -78.425
1628.8 -78.303
1628.9 -78.181
1629 -78.212
1629.1 -78.639
1629.2 -78.685
1629.3 -78.685
1629.4 -78.517
1629.5 -78.486
1629.6 -78.608
1629.7 -78.547
1629.8 -78.807
1629.9 -78.929
1630 -79.142
1630.1 -79.203
1630.2 -79.295
1630.3 -79.448
1630.4 -79.371
1630.5 -79.509
1630.6 -79.493
1630.7 -79.615
1630.8 -79.692
1630.9 -79.707
1631 -79.814
1631.1 -79.677
1631.2 -79.753
1631.3 -79.677
1631.4 -79.677
1631.5 -79.677
1631.6 -79.661
1631.7 -79.783
1631.8 -79.631
1631.9 -79.783
1632 -79.783
1632.1 -79.905
1632.2 -79.982
1632.3 -80.18
1632.4 -80.424
1632.5 -80.516
1632.6 -80.668
1632.7 -80.668
1632.8 -80.668
1632.9 -80.485
1633 -80.333
1633.1 -80.47
1633.2 -80.455
1633.3 -80.714
1633.4 -80.882
1633.5 -81.004
1633.6 -81.08
1633.7 -81.035
1633.8 -80.882
1633.9 -80.607
1634 -80.729
1634.1 -80.867
1634.2 -81.157
1634.3 -81.202
1634.4 -80.912
1634.5 -80.79
1634.6 -80.928
1634.7 -81.172
1634.8 -81.355
1634.9 -81.248
1635 -80.897
1635.1 -81.05
1635.2 -81.385
1635.3 -81.584
1635.4 -81.263
1635.5 -81.05
1635.6 -81.401
1635.7 -81.66
1635.8 -81.385
1635.9 -81.279
1636 -81.538
1636.1 -81.843
1636.2 -81.95
1636.3 -81.859
1636.4 -81.996
1636.5 -81.981
1636.6 -82.057
1636.7 -81.874
1636.8 -81.63
1636.9 -81.569
1637 -81.935
1637.1 -81.95
1637.2 -81.569
1637.3 -81.843
1637.4 -82.057
1637.5 -82.026
1637.6 -81.843
1637.7 -81.706
1637.8 -81.874
1637.9 -81.95
1638 -82.225
1638.1 -82.286
1638.2 -82.362
1638.3 -82.393
1638.4 -82.332
1638.5 -82.545
1638.6 -82.423
1638.7 -82.515
1638.8 -82.454
1638.9 -82.515
1639 -82.576
1639.1 -82.545
1639.2 -82.759
1639.3 -82.621
1639.4 -82.698
1639.5 -82.698
1639.6 -82.698
1639.7 -82.683
1639.8 -82.667
1639.9 -82.911
1640 -82.744
1640.1 -82.789
1640.2 -82.637
1640.3 -82.606
1640.4 -82.469
1640.5 -82.454
1640.6 -82.56
1640.7 -82.469
1640.8 -82.545
1640.9 -82.545
1641 -82.728
1641.1 -82.774
1641.2 -82.866
1641.3 -83.018
1641.4 -82.881
1641.5 -82.759
1641.6 -82.53
1641.7 -82.362
1641.8 -82.332
1641.9 -82.545
1642 -82.728
1642.1 -82.805
1642.2 -82.896
1642.3 -82.698
1642.4 -82.393
1642.5 -82.332
1642.6 -82.377
1642.7 -82.621
1642.8 -82.774
1642.9 -82.621
1643 -82.271
1643.1 -82.118
1643.2 -82.362
1643.3 -82.545
1643.4 -82.591
1643.5 -82.164
1643.6 -82.087
1643.7 -82.194
1643.8 -82.423
1643.9 -82.347
1644 -81.92
1644.1 -82.087
1644.2 -82.423
1644.3 -82.332
1644.4 -81.92
1644.5 -81.92
1644.6 -82.118
1644.7 -82.057
1644.8 -82.042
1644.9 -81.889
1645 -81.874
1645.1 -82.194
1645.2 -82.194
1645.3 -82.087
1645.4 -81.889
1645.5 -82.164
1645.6 -81.996
1645.7 -81.767
1645.8 -81.599
1645.9 -81.782
1646 -82.133
1646.1 -82.026
1646.2 -82.026
1646.3 -81.859
1646.4 -81.63
1646.5 -81.523
1646.6 -81.462
1646.7 -81.508
1646.8 -81.37
1646.9 -81.34
1647 -81.263
1647.1 -81.279
1647.2 -81.294
1647.3 -81.248
1647.4 -81.324
1647.5 -81.126
1647.6 -81.187
1647.7 -81.035
1647.8 -81.111
1647.9 -81.004
1648 -81.004
1648.1 -81.126
1648.2 -80.974
1648.3 -81.019
1648.4 -80.989
1648.5 -80.958
1648.6 -80.943
1648.7 -81.035
1648.8 -81.111
1648.9 -80.912
1649 -81.004
1649.1 -80.851
1649.2 -80.729
1649.3 -80.577
1649.4 -80.394
1649.5 -80.333
1649.6 -80.348
1649.7 -80.424
1649.8 -80.531
1649.9 -80.699
1650 -80.729
1650.1 -80.699
1650.2 -80.485
1650.3 -80.195
1650.4 -80.134
1650.5 -80.195
1650.6 -80.348
1650.7 -80.516
1650.8 -80.394
1650.9 -80.211
1651 -79.875
1651.1 -79.936
1651.2 -80.012
1651.3 -80.241
1651.4 -80.256
1651.5 -79.768
1651.6 -79.539
1651.7 -79.692
1651.8 -79.966
1651.9 -79.875
1652 -79.402
1652.1 -79.493
1652.2 -79.524
1652.3 -79.631
1652.4 -79.234
1652.5 -79.066
1652.6 -79.249
1652.7 -79.326
1652.8 -79.203
1652.9 -78.898
1653 -78.807
1653.1 -78.761
1653.2 -78.715
1653.3 -78.837
1653.4 -79.02
1653.5 -79.005
1653.6 -78.639
1653.7 -78.761
1653.8 -79.005
1653.9 -78.791
1654 -78.593
1654.1 -78.471
1654.2 -78.807
1654.3 -78.761
1654.4 -78.425
1654.5 -77.998
1654.6 -77.739
1654.7 -77.601
1654.8 -77.403
1654.9 -77.357
1655 -77.189
1655.1 -77.159
1655.2 -77.083
1655.3 -77.037
1655.4 -76.655
1655.5 -76.32
1655.6 -76.228
1655.7 -76.03
1655.8 -75.938
1655.9 -75.755
1656 -75.557
1656.1 -75.358
1656.2 -75.221
1656.3 -75.267
1656.4 -75.129
1656.5 -75.129
1656.6 -75.023
1656.7 -75.023
1656.8 -74.885
1656.9 -74.839
1657 -74.809
1657.1 -74.672
1657.2 -74.55
1657.3 -74.336
1657.4 -74.077
1657.5 -73.71
1657.6 -73.466
1657.7 -73.39
1657.8 -73.237
1657.9 -73.237
1658 -73.222
1658.1 -73.222
1658.2 -73.207
1658.3 -73.039
1658.4 -72.688
1658.5 -72.352
1658.6 -72.2
1658.7 -72.123
1658.8 -72.154
1658.9 -72.276
1659 -72.032
1659.1 -71.711
1659.2 -71.315
1659.3 -71.345
1659.4 -71.299
1659.5 -71.376
1659.6 -71.299
1659.7 -70.796
1659.8 -70.613
1659.9 -70.735
1660 -70.857
1660.1 -70.552
1660.2 -70.063
1660.3 -70.262
1660.4 -70.338
1660.5 -70.216
1660.6 -69.651
1660.7 -69.575
1660.8 -69.789
1660.9 -69.758
1661 -69.438
1661.1 -69.224
1661.2 -69.316
1661.3 -69.209
1661.4 -69.148
1661.5 -68.965
1661.6 -68.751
1661.7 -68.629
1661.8 -68.614
1661.9 -68.766
1662 -68.431
1662.1 -68.034
1662.2 -68.126
1662.3 -68.232
1662.4 -68.049
1662.5 -67.576
1662.6 -67.393
1662.7 -67.408
1662.8 -67.5
1662.9 -67.546
1663 -67.515
1663.1 -67.515
1663.2 -67.21
1663.3 -67.21
1663.4 -66.935
1663.5 -66.829
1663.6 -66.691
1663.7 -66.569
1663.8 -66.462
1663.9 -66.249
1664 -66.127
1664.1 -66.05
1664.2 -65.883
1664.3 -65.928
1664.4 -65.73
1664.5 -65.745
1664.6 -65.562
1664.7 -65.425
1664.8 -65.287
1664.9 -65.257
1665 -65.257
1665.1 -65.043
1665.2 -64.952
1665.3 -64.616
1665.4 -64.463
1665.5 -64.189
1665.6 -64.097
1665.7 -64.158
1665.8 -63.96
1665.9 -64.006
1666 -63.899
1666.1 -63.884
1666.2 -63.777
1666.3 -63.792
1666.4 -63.701
1666.5 -63.228
1666.6 -63.014
1666.7 -62.724
1666.8 -62.8
1666.9 -62.8
1667 -62.8
1667.1 -62.999
1667.2 -62.678
1667.3 -62.297
1667.4 -62.007
1667.5 -62.053
1667.6 -62.098
1667.7 -62.098
1667.8 -61.992
1667.9 -61.519
1668 -61.427
1668.1 -61.534
1668.2 -61.763
1668.3 -61.503
1668.4 -61.183
1668.5 -61.335
1668.6 -61.396
1668.7 -61.458
1668.8 -60.939
1668.9 -60.817
1669 -61.107
1669.1 -61.198
1669.2 -60.801
1669.3 -60.634
1669.4 -60.817
1669.5 -60.908
1669.6 -60.923
1669.7 -60.817
1669.8 -60.771
1669.9 -60.756
1670 -60.466
1670.1 -60.161
1670.2 -60.099
1670.3 -60.374
1670.4 -60.161
1670.5 -59.947
1670.6 -59.977
1670.7 -60.099
1670.8 -60.038
1670.9 -59.886
1671 -59.718
1671.1 -59.581
1671.2 -59.611
1671.3 -59.733
1671.4 -59.764
1671.5 -59.825
1671.6 -59.855
1671.7 -59.855
1671.8 -59.947
1671.9 -59.84
1672 -59.932
1672.1 -59.81
1672.2 -59.871
1672.3 -59.84
1672.4 -59.886
1672.5 -59.947
1672.6 -59.855
1672.7 -59.825
1672.8 -59.733
1672.9 -59.626
1673 -59.52
1673.1 -59.474
1673.2 -59.52
1673.3 -59.321
1673.4 -59.245
1673.5 -59.214
1673.6 -59.291
1673.7 -59.306
1673.8 -59.382
1673.9 -59.626
1674 -59.581
1674.1 -59.672
1674.2 -59.626
1674.3 -59.55
1674.4 -59.306
1674.5 -59.138
1674.6 -59.062
1674.7 -58.909
1674.8 -59.123
1674.9 -59.214
1675 -59.367
1675.1 -59.413
1675.2 -59.398
1675.3 -59.291
1675.4 -58.94
1675.5 -59.016
1675.6 -59.077
1675.7 -59.291
1675.8 -59.352
1675.9 -59.23
1676 -59.016
1676.1 -58.94
1676.2 -59.337
1676.3 -59.52
1676.4 -59.443
1676.5 -59.184
1676.6 -59.291
1676.7 -59.657
1676.8 -59.825
1676.9 -59.611
1677 -59.428
1677.1 -59.703
1677.2 -60.084
1677.3 -59.825
1677.4 -59.718
1677.5 -60.038
1677.6 -60.42
1677.7 -60.206
1677.8 -60.008
1677.9 -59.993
1678 -60.115
1678.1 -60.161
1678.2 -60.176
1678.3 -60.435
1678.4 -60.801
1678.5 -60.862
1678.6 -60.725
1678.7 -60.664
1678.8 -61.152
1678.9 -61.152
1679 -61.046
1679.1 -60.908
1679.2 -61.152
1679.3 -61.519
1679.4 -61.519
1679.5 -61.686
1679.6 -61.549
1679.7 -61.595
1679.8 -61.503
1679.9 -61.58
1680 -61.686
1680.1 -61.595
1680.2 -61.686
1680.3 -61.686
1680.4 -61.839
1680.5 -61.915
1680.6 -62.053
1680.7 -62.312
1680.8 -62.327
1680.9 -62.434
1681 -62.465
1681.1 -62.541
1681.2 -62.602
1681.3 -62.648
1681.4 -62.877
1681.5 -62.938
1681.6 -63.075
1681.7 -63.105
1681.8 -63.243
1681.9 -63.38
1682 -63.411
1682.1 -63.655
1682.2 -63.517
1682.3 -63.487
1682.4 -63.38
1682.5 -63.365
1682.6 -63.411
1682.7 -63.456
1682.8 -63.777
1682.9 -63.807
1683 -64.067
1683.1 -64.235
1683.2 -64.219
1683.3 -64.113
1683.4 -63.914
1683.5 -64.097
1683.6 -64.097
1683.7 -64.387
1683.8 -64.662
1683.9 -64.662
1684 -64.555
1684.1 -64.341
1684.2 -64.372
1684.3 -64.479
1684.4 -64.83
1684.5 -64.967
1684.6 -64.753
1684.7 -64.57
1684.8 -64.708
1684.9 -65.104
1685 -65.181
1685.1 -64.921
1685.2 -64.677
1685.3 -64.906
1685.4 -65.287
1685.5 -65.242
1685.6 -64.967
1685.7 -65.074
1685.8 -65.501
1685.9 -65.41
1686 -65.135
1686.1 -65.272
1686.2 -65.394
1686.3 -65.745
1686.4 -65.73
1686.5 -65.715
1686.6 -65.547
1686.7 -65.532
1686.8 -65.822
1686.9 -66.02
1687 -65.791
1687.1 -65.623
1687.2 -66.005
1687.3 -66.127
1687.4 -66.005
1687.5 -65.974
1687.6 -65.852
1687.7 -66.02
1687.8 -66.234
1687.9 -66.356
1688 -66.386
1688.1 -66.386
1688.2 -66.478
1688.3 -66.264
1688.4 -66.264
1688.5 -66.127
1688.6 -66.066
1688.7 -66.05
1688.8 -66.081
1688.9 -66.249
1689 -66.096
1689.1 -66.264
1689.2 -66.249
1689.3 -66.249
1689.4 -66.295
1689.5 -66.356
1689.6 -66.539
1689.7 -66.478
1689.8 -66.523
1689.9 -66.447
1690 -66.478
1690.1 -66.356
1690.2 -66.34
1690.3 -66.401
1690.4 -66.157
1690.5 -66.096
1690.6 -65.959
1690.7 -66.127
1690.8 -66.096
1690.9 -66.234
1691 -66.401
1691.1 -66.432
1691.2 -66.478
1691.3 -66.417
1691.4 -66.386
1691.5 -66.157
1691.6 -66.111
1691.7 -66.142
1691.8 -66.218
1691.9 -66.447
1692 -66.523
1692.1 -66.63
1692.2 -66.386
1692.3 -66.218
1692.4 -66.218
1692.5 -66.279
1692.6 -66.508
1692.7 -66.6
1692.8 -66.34
1692.9 -66.096
1693 -66.157
1693.1 -66.432
1693.2 -66.478
1693.3 -66.234
1693.4 -65.913
1693.5 -66.081
1693.6 -66.386
1693.7 -66.386
1693.8 -65.989
1693.9 -65.959
1694 -66.31
1694.1 -66.386
1694.2 -65.928
1694.3 -66.111
1694.4 -66.264
1694.5 -66.432
1694.6 -66.279
1694.7 -66.325
1694.8 -66.371
1694.9 -66.34
1695 -66.356
1695.1 -65.959
1695.2 -65.928
1695.3 -66.249
1695.4 -66.172
1695.5 -65.822
1695.6 -65.898
1695.7 -66.386
1695.8 -66.081
1695.9 -66.005
1696 -65.776
1696.1 -65.684
1696.2 -65.699
1696.3 -65.898
1696.4 -66.096
1696.5 -66.081
1696.6 -66.081
1696.7 -66.05
1696.8 -66.111
1696.9 -66.035
1697 -65.989
1697.1 -66.096
1697.2 -65.944
1697.3 -65.928
1697.4 -65.867
1697.5 -65.76
1697.6 -65.715
1697.7 -65.669
1697.8 -65.715
1697.9 -65.593
1698 -65.547
1698.1 -65.41
1698.2 -65.287
1698.3 -65.211
1698.4 -65.059
1698.5 -64.967
1698.6 -64.875
1698.7 -64.891
1698.8 -64.875
1698.9 -64.86
1699 -64.921
1699.1 -64.967
1699.2 -64.967
1699.3 -64.952
1699.4 -64.952
1699.5 -64.814
1699.6 -64.616
1699.7 -64.463
1699.8 -64.25
1699.9 -64.296
1700 -64.326
1700.1 -64.494
1700.2 -64.586
1700.3 -64.631
1700.4 -64.525
1700.5 -64.143
1700.6 -64.036
1700.7 -64.097
1700.8 -64.341
1700.9 -64.402
1701 -64.357
1701.1 -64.082
1701.2 -63.823
1701.3 -63.975
1701.4 -64.097
1701.5 -64.235
1701.6 -63.884
1701.7 -63.64
1701.8 -63.884
1701.9 -64.021
1702 -64.052
1702.1 -63.548
1702.2 -63.594
1702.3 -63.777
1702.4 -63.96
1702.5 -63.594
1702.6 -63.319
1702.7 -63.548
1702.8 -63.624
1702.9 -63.594
1703 -63.578
1703.1 -63.533
1703.2 -63.67
1703.3 -63.38
1703.4 -63.151
1703.5 -62.877
1703.6 -63.182
1703.7 -63.136
1703.8 -62.785
1703.9 -62.755
1704 -62.892
1704.1 -62.892
1704.2 -62.739
1704.3 -62.465
1704.4 -62.251
1704.5 -62.175
1704.6 -62.327
1704.7 -62.373
1704.8 -62.51
1704.9 -62.419
1705 -62.404
1705.1 -62.297
1705.2 -62.205
1705.3 -62.327
1705.4 -62.236
1705.5 -62.205
1705.6 -62.129
1705.7 -62.083
1705.8 -62.007
1705.9 -61.961
1706 -61.946
1706.1 -61.824
1706.2 -61.824
1706.3 -61.702
1706.4 -61.61
1706.5 -61.503
1706.6 -61.396
1706.7 -61.29
1706.8 -61.061
1706.9 -61.046
1707 -60.984
1707.1 -61
1707.2 -60.969
1707.3 -61.107
1707.4 -61.259
1707.5 -61.213
1707.6 -61.244
1707.7 -61.183
1707.8 -61.076
1707.9 -60.878
1708 -60.664
1708.1 -60.649
1708.2 -60.664
1708.3 -60.74
1708.4 -60.862
1708.5 -60.847
1708.6 -60.847
1708.7 -60.466
1708.8 -60.237
1708.9 -60.191
1709 -60.283
1709.1 -60.328
1709.2 -60.298
1709.3 -60.252
1709.4 -59.81
1709.5 -59.764
1709.6 -59.886
1709.7 -60.069
1709.8 -59.947
1709.9 -59.474
1710 -59.565
1710.1 -59.626
1710.2 -59.749
1710.3 -59.443
1710.4 -59.123
1710.5 -59.199
1710.6 -59.52
1710.7 -59.428
1710.8 -58.833
1710.9 -59.047
1711 -59.245
1711.1 -59.245
1711.2 -58.94
1711.3 -58.833
1711.4 -59.001
1711.5 -58.97
1711.6 -59.214
1711.7 -59.214
1711.8 -58.986
1711.9 -58.757
1712 -59.092
1712.1 -59.276
1712.2 -58.94
1712.3 -58.802
1712.4 -58.925
1712.5 -59.123
1712.6 -59.001
1712.7 -58.879
1712.8 -58.772
1712.9 -58.635
1713 -58.558
1713.1 -58.513
1713.2 -58.574
1713.3 -58.543
1713.4 -58.635
1713.5 -58.711
1713.6 -58.741
1713.7 -58.757
1713.8 -58.711
1713.9 -58.635
1714 -58.65
1714.1 -58.665
1714.2 -58.619
1714.3 -58.513
1714.4 -58.513
1714.5 -58.36
1714.6 -58.268
1714.7 -58.329
1714.8 -58.223
1714.9 -58.223
1715 -58.085
1715.1 -58.146
1715.2 -58.116
1715.3 -58.177
1715.4 -58.375
1715.5 -58.314
1715.6 -58.513
1715.7 -58.452
1715.8 -58.604
1715.9 -58.482
1716 -58.452
1716.1 -58.375
1716.2 -58.085
1716.3 -58.04
1716.4 -57.979
1716.5 -58.162
1716.6 -58.238
1716.7 -58.375
1716.8 -58.543
1716.9 -58.467
1717 -58.268
1717.1 -58.024
1717.2 -58.04
1717.3 -58.131
1717.4 -58.391
1717.5 -58.726
1717.6 -58.421
1717.7 -58.238
1717.8 -58.009
1717.9 -58.223
1718 -58.421
1718.1 -58.589
1718.2 -58.452
1718.3 -58.101
1718.4 -58.268
1718.5 -58.574
1718.6 -58.604
1718.7 -58.162
1718.8 -58.101
1718.9 -58.558
1719 -58.635
1719.1 -58.406
1719.2 -58.162
1719.3 -58.391
1719.4 -58.619
1719.5 -58.558
1719.6 -58.558
1719.7 -58.436
1719.8 -58.497
1719.9 -58.635
1720 -58.528
1720.1 -58.329
1720.2 -58.085
1720.3 -58.482
1720.4 -58.513
1720.5 -58.284
1720.6 -58.131
1720.7 -58.421
1720.8 -58.528
1720.9 -58.467
1721 -58.345
1721.1 -58.177
1721.2 -58.162
1721.3 -58.207
1721.4 -58.329
1721.5 -58.482
1721.6 -58.482
1721.7 -58.65
1721.8 -58.558
1721.9 -58.558
1722 -58.467
1722.1 -58.497
1722.2 -58.528
1722.3 -58.528
1722.4 -58.604
1722.5 -58.528
1722.6 -58.574
1722.7 -58.436
1722.8 -58.436
1722.9 -58.574
1723 -58.467
1723.1 -58.513
1723.2 -58.36
1723.3 -58.299
1723.4 -58.238
1723.5 -58.207
1723.6 -58.284
1723.7 -58.238
1723.8 -58.314
1723.9 -58.314
1724 -58.345
1724.1 -58.375
1724.2 -58.574
1724.3 -58.802
1724.4 -58.787
1724.5 -58.772
1724.6 -58.619
1724.7 -58.452
1724.8 -58.329
1724.9 -58.375
1725 -58.589
1725.1 -58.711
1725.2 -58.909
1725.3 -58.97
1725.4 -58.818
1725.5 -58.635
1725.6 -58.467
1725.7 -58.619
1725.8 -58.68
1725.9 -58.986
1726 -58.925
1726.1 -58.619
1726.2 -58.406
1726.3 -58.436
1726.4 -58.726
1726.5 -58.879
1726.6 -58.787
1726.7 -58.36
1726.8 -58.345
1726.9 -58.604
1727 -58.833
1727.1 -58.619
1727.2 -58.284
1727.3 -58.619
1727.4 -58.833
1727.5 -58.513
1727.6 -58.253
1727.7 -58.497
1727.8 -58.787
1727.9 -58.879
1728 -58.864
1728.1 -58.772
1728.2 -58.772
1728.3 -58.589
1728.4 -58.391
1728.5 -58.604
1728.6 -58.772
1728.7 -58.574
1728.8 -58.268
1728.9 -58.635
1729 -58.848
1729.1 -58.696
1729.2 -58.543
1729.3 -58.375
1729.4 -58.421
1729.5 -58.467
1729.6 -58.741
1729.7 -58.818
1729.8 -58.726
1729.9 -58.787
1730 -58.65
1730.1 -58.619
1730.2 -58.497
1730.3 -58.482
1730.4 -58.574
1730.5 -58.452
1730.6 -58.543
1730.7 -58.375
1730.8 -58.421
1730.9 -58.345
1731 -58.513
1731.1 -58.665
1731.2 -58.497
1731.3 -58.604
1731.4 -58.589
1731.5 -58.635
1731.6 -58.528
1731.7 -58.619
1731.8 -58.696
1731.9 -58.482
1732 -58.36
1732.1 -58.253
1732.2 -58.177
1732.3 -58.024
1732.4 -57.963
1732.5 -58.146
1732.6 -58.101
1732.7 -58.223
1732.8 -58.314
1732.9 -58.36
1733 -58.436
1733.1 -58.329
1733.2 -58.314
1733.3 -58.101
1733.4 -57.994
1733.5 -57.979
1733.6 -58.07
1733.7 -58.253
1733.8 -58.406
1733.9 -58.543
1734 -58.238
1734.1 -58.055
1734.2 -57.902
1734.3 -58.024
1734.4 -58.345
1734.5 -58.391
1734.6 -58.314
1734.7 -57.994
1734.8 -57.979
1734.9 -58.162
1735 -58.452
1735.1 -58.329
1735.2 -58.04
1735.3 -58.07
1735.4 -58.314
1735.5 -58.528
1735.6 -58.162
1735.7 -58.07
1735.8 -58.391
1735.9 -58.696
1736 -58.436
1736.1 -58.284
1736.2 -58.345
1736.3 -58.436
1736.4 -58.574
1736.5 -58.619
1736.6 -58.497
1736.7 -58.665
1736.8 -58.833
1736.9 -58.635
1737 -58.436
1737.1 -58.879
1737.2 -59.001
1737.3 -58.787
1737.4 -58.726
1737.5 -58.879
1737.6 -59.199
1737.7 -59.169
1737.8 -59.138
1737.9 -59.23
1738 -59.092
1738.1 -59.123
1738.2 -59.047
1738.3 -59.016
1738.4 -59.138
1738.5 -59.153
1738.6 -59.367
1738.7 -59.276
1738.8 -59.337
1738.9 -59.26
1739 -59.337
1739.1 -59.352
1739.2 -59.337
1739.3 -59.489
1739.4 -59.337
1739.5 -59.382
1739.6 -59.306
1739.7 -59.352
1739.8 -59.413
1739.9 -59.474
1740 -59.581
1740.1 -59.413
1740.2 -59.642
1740.3 -59.626
1740.4 -59.688
1740.5 -59.749
1740.6 -59.779
1740.7 -59.947
1740.8 -59.749
1740.9 -59.718
1741 -59.504
1741.1 -59.428
1741.2 -59.306
1741.3 -59.306
1741.4 -59.459
1741.5 -59.504
1741.6 -59.672
1741.7 -59.794
1741.8 -59.916
1741.9 -59.733
1742 -59.672
1742.1 -59.581
1742.2 -59.52
1742.3 -59.565
1742.4 -59.764
1742.5 -59.886
1742.6 -59.855
1742.7 -59.581
1742.8 -59.535
1742.9 -59.642
1743 -59.855
1743.1 -60.069
1743.2 -59.794
1743.3 -59.596
1743.4 -59.688
1743.5 -60.008
1743.6 -60.069
1743.7 -59.749
1743.8 -59.596
1743.9 -59.84
1744 -60.161
1744.1 -59.855
1744.2 -59.626
1744.3 -59.81
1744.4 -60.054
1744.5 -60.13
1744.6 -60.13
1744.7 -60.222
1744.8 -60.115
1744.9 -60.191
1745 -59.932
1745.1 -59.672
1745.2 -59.703
1745.3 -59.993
1745.4 -59.947
1745.5 -59.611
1745.6 -59.871
1745.7 -59.977
1745.8 -59.886
1745.9 -59.642
1746 -59.581
1746.1 -59.718
1746.2 -59.626
1746.3 -59.886
1746.4 -59.825
1746.5 -59.901
1746.6 -59.84
1746.7 -59.825
1746.8 -59.977
1746.9 -59.855
1747 -59.779
1747.1 -59.733
1747.2 -59.749
1747.3 -59.642
1747.4 -59.688
1747.5 -59.855
1747.6 -59.718
1747.7 -59.718
1747.8 -59.749
1747.9 -59.825
1748 -59.81
1748.1 -59.81
1748.2 -59.886
1748.3 -59.749
1748.4 -59.688
1748.5 -59.672
1748.6 -59.657
1748.7 -59.55
1748.8 -59.459
1748.9 -59.52
1749 -59.398
1749.1 -59.398
1749.2 -59.474
1749.3 -59.55
1749.4 -59.657
1749.5 -59.81
1749.6 -59.993
1749.7 -60.008
1749.8 -59.962
1749.9 -59.901
1750 -59.688
1750.1 -59.535
1750.2 -59.489
1750.3 -59.657
1750.4 -59.718
1750.5 -59.871
1750.6 -59.962
1750.7 -59.916
1750.8 -59.764
1750.9 -59.52
1751 -59.611
1751.1 -59.672
1751.2 -59.962
1751.3 -59.993
1751.4 -59.749
1751.5 -59.626
1751.6 -59.688
1751.7 -59.947
1751.8 -59.977
1751.9 -59.749
1752 -59.489
1752.1 -59.672
1752.2 -60.099
1752.3 -59.886
1752.4 -59.398
1752.5 -59.382
1752.6 -59.718
1752.7 -59.794
1752.8 -59.52
1752.9 -59.489
1753 -59.413
1753.1 -59.504
1753.2 -59.52
1753.3 -59.81
1753.4 -59.84
1753.5 -59.657
1753.6 -59.733
1753.7 -59.977
1753.8 -59.947
1753.9 -59.626
1754 -59.703
1754.1 -59.916
1754.2 -60.038
1754.3 -60.008
1754.4 -59.535
1754.5 -59.245
1754.6 -59.108
1754.7 -59.077
1754.8 -59.077
1754.9 -59.123
1755 -59.169
1755.1 -59.031
1755.2 -59.108
1755.3 -59.001
1755.4 -58.909
1755.5 -58.604
1755.6 -58.513
1755.7 -58.513
1755.8 -58.253
1755.9 -58.146
1756 -57.994
1756.1 -57.917
1756.2 -57.673
1756.3 -57.521
1756.4 -57.505
1756.5 -57.277
1756.6 -57.185
1756.7 -57.094
1756.8 -56.956
1756.9 -57.002
1757 -56.971
1757.1 -56.971
1757.2 -56.849
1757.3 -56.88
1757.4 -56.941
1757.5 -56.956
1757.6 -57.048
1757.7 -57.002
1757.8 -56.941
1757.9 -56.62
1758 -56.437
1758.1 -56.285
1758.2 -56.132
1758.3 -56.224
1758.4 -56.285
1758.5 -56.437
1758.6 -56.422
1758.7 -56.529
1758.8 -56.3
1758.9 -56.041
1759 -55.98
1759.1 -55.842
1759.2 -55.995
1759.3 -56.178
1759.4 -56.193
1759.5 -55.873
1759.6 -55.69
1759.7 -55.766
1759.8 -55.781
1759.9 -56.01
1760 -55.751
1760.1 -55.446
1760.2 -55.415
1760.3 -55.705
1760.4 -55.934
1760.5 -55.522
1760.6 -55.308
1760.7 -55.598
1760.8 -55.842
1760.9 -55.552
1761 -55.4
1761.1 -55.537
1761.2 -55.568
1761.3 -55.629
1761.4 -55.491
1761.5 -55.385
1761.6 -55.201
1761.7 -55.125
1761.8 -55.613
1761.9 -55.522
1762 -55.293
1762.1 -55.201
1762.2 -55.629
1762.3 -55.522
1762.4 -55.293
1762.5 -55.278
1762.6 -55.186
1762.7 -55.476
1762.8 -55.507
1762.9 -55.537
1763 -55.537
1763.1 -55.491
1763.2 -55.43
1763.3 -55.369
1763.4 -55.385
1763.5 -55.4
1763.6 -55.43
1763.7 -55.461
1763.8 -55.461
1763.9 -55.491
1764 -55.43
1764.1 -55.4
1764.2 -55.415
1764.3 -55.354
1764.4 -55.369
1764.5 -55.369
1764.6 -55.43
1764.7 -55.369
1764.8 -55.598
1764.9 -55.537
1765 -55.598
1765.1 -55.705
1765.2 -55.583
1765.3 -55.72
1765.4 -55.613
1765.5 -55.629
1765.6 -55.522
1765.7 -55.461
1765.8 -55.461
1765.9 -55.278
1766 -55.446
1766.1 -55.369
1766.2 -55.461
1766.3 -55.537
1766.4 -55.644
1766.5 -55.797
1766.6 -55.751
1766.7 -55.72
1766.8 -55.339
1766.9 -55.278
1767 -55.247
1767.1 -55.4
1767.2 -55.659
1767.3 -55.674
1767.4 -55.613
1767.5 -55.308
1767.6 -55.095
1767.7 -55.018
1767.8 -55.201
1767.9 -55.537
1768 -55.415
1768.1 -55.186
1768.2 -54.866
1768.3 -55.064
1768.4 -55.156
1768.5 -55.186
1768.6 -55.049
1768.7 -54.82
1768.8 -55.064
1768.9 -55.339
1769 -55.079
1769.1 -54.683
1769.2 -54.896
1769.3 -55.4
1769.4 -55.201
1769.5 -54.927
1769.6 -54.759
1769.7 -54.927
1769.8 -54.866
1769.9 -55.018
1770 -55.339
1770.1 -55.278
1770.2 -55.018
1770.3 -54.866
1770.4 -55.232
1770.5 -55.049
1770.6 -54.896
1770.7 -54.896
1770.8 -55.018
1770.9 -55.217
1771 -55.125
1771.1 -54.927
1771.2 -54.805
1771.3 -54.728
1771.4 -54.576
1771.5 -54.423
1771.6 -54.377
1771.7 -54.255
1771.8 -54.179
1771.9 -54.194
1772 -54.21
1772.1 -54.301
1772.2 -54.179
1772.3 -54.072
1772.4 -53.889
1772.5 -53.721
1772.6 -53.737
1772.7 -53.645
1772.8 -53.599
1772.9 -53.508
1773 -53.584
1773.1 -53.508
1773.2 -53.584
1773.3 -53.645
1773.4 -53.538
1773.5 -53.569
1773.6 -53.599
1773.7 -53.569
1773.8 -53.462
1773.9 -53.477
1774 -53.431
1774.1 -53.08
1774.2 -53.035
1774.3 -52.76
1774.4 -52.638
1774.5 -52.607
1774.6 -52.684
1774.7 -52.867
1774.8 -52.821
1774.9 -52.76
1775 -52.623
1775.1 -52.363
1775.2 -52.15
1775.3 -52.028
1775.4 -52.226
1775.5 -52.226
1775.6 -52.226
1775.7 -52.15
1775.8 -51.814
1775.9 -51.539
1776 -51.539
1776.1 -51.722
1776.2 -51.799
1776.3 -51.677
1776.4 -51.112
1776.5 -51.051
1776.6 -51.204
1776.7 -51.295
1776.8 -51.249
1776.9 -50.715
1777 -50.685
1777.1 -50.853
1777.2 -50.853
1777.3 -50.288
1777.4 -50.166
1777.5 -50.456
1777.6 -50.41
1777.7 -49.998
1777.8 -49.662
1777.9 -49.617
1778 -49.51
1778.1 -49.281
1778.2 -49.052
1778.3 -48.869
1778.4 -49.052
1778.5 -48.793
1778.6 -48.411
1778.7 -48.121
1778.8 -48.35
1778.9 -48.137
1779 -47.633
1779.1 -47.328
1779.2 -47.267
1779.3 -47.297
1779.4 -47.145
1779.5 -46.809
1779.6 -46.504
1779.7 -45.97
1779.8 -45.665
1779.9 -45.146
1780 -44.612
1780.1 -44.093
1780.2 -43.345
1780.3 -42.598
1780.4 -41.56
1780.5 -40.446
1780.6 -38.89
1780.7 -36.616
1780.8 -33.122
1780.9 -25.92
1781 -13.057
1781.1 0.98145
1781.2 9.8773
1781.3 14.165
1781.4 14.974
1781.5 13.021
1781.6 9.3585
1781.7 3.7433
1781.8 -2.6349
1781.9 -9.2877
1782 -15.696
1782.1 -21.8
1782.2 -27.72
1782.3 -33.122
1782.4 -38.295
1782.5 -42.872
1782.6 -46.565
1782.7 -49.678
1782.8 -52.226
1782.9 -54.484
1783 -56.254
1783.1 -57.78
1783.2 -58.894
1783.3 -59.688
1783.4 -60.206
1783.5 -60.618
1783.6 -61.259
1783.7 -61.473
1783.8 -62.098
1783.9 -62.48
1784 -62.678
1784.1 -62.602
1784.2 -62.556
1784.3 -62.8
1784.4 -63.014
1784.5 -63.395
1784.6 -63.395
1784.7 -63.075
1784.8 -63.044
1784.9 -63.258
1785 -63.578
1785.1 -63.395
1785.2 -63.06
1785.3 -63.075
1785.4 -63.304
1785.5 -63.38
1785.6 -62.953
1785.7 -62.861
1785.8 -63.044
1785.9 -63.212
1786 -62.724
1786.1 -62.556
1786.2 -62.617
1786.3 -62.602
1786.4 -62.785
1786.5 -62.587
1786.6 -62.495
1786.7 -62.434
1786.8 -62.785
1786.9 -62.632
1787 -62.144
1787.1 -62.312
1787.2 -62.419
1787.3 -62.281
1787.4 -61.992
1787.5 -61.808
1787.6 -61.885
1787.7 -61.961
1787.8 -62.037
1787.9 -61.992
1788 -61.839
1788.1 -61.686
1788.2 -61.61
1788.3 -61.564
1788.4 -61.366
1788.5 -61.32
1788.6 -61.183
1788.7 -61.152
1788.8 -61.122
1788.9 -61.015
1789 -61.046
1789.1 -60.923
1789.2 -60.954
1789.3 -60.847
1789.4 -60.862
1789.5 -60.862
1789.6 -60.725
1789.7 -60.817
1789.8 -60.649
1789.9 -60.634
1790 -60.466
1790.1 -60.359
1790.2 -60.084
1790.3 -59.916
1790.4 -59.916
1790.5 -59.703
1790.6 -59.749
1790.7 -59.733
1790.8 -59.703
1790.9 -59.718
1791 -59.794
1791.1 -59.855
1791.2 -59.825
1791.3 -59.657
1791.4 -59.367
1791.5 -59.123
1791.6 -59.016
1791.7 -59.077
1791.8 -59.321
1791.9 -59.26
1792 -59.382
1792.1 -59.199
1792.2 -58.925
1792.3 -58.711
1792.4 -58.802
1792.5 -59.016
1792.6 -59.092
1792.7 -59.031
1792.8 -58.574
1792.9 -58.375
1793 -58.497
1793.1 -58.787
1793.2 -58.864
1793.3 -58.314
1793.4 -58.238
1793.5 -58.391
1793.6 -58.604
1793.7 -58.345
1793.8 -58.009
1793.9 -58.177
1794 -58.36
1794.1 -58.116
1794.2 -57.658
1794.3 -57.948
1794.4 -58.192
1794.5 -58.162
1794.6 -58.162
1794.7 -58.024
1794.8 -58.04
1794.9 -57.872
1795 -57.765
1795.1 -57.628
1795.2 -57.536
1795.3 -57.856
1795.4 -57.567
1795.5 -57.277
1795.6 -57.429
1795.7 -57.643
1795.8 -57.658
1795.9 -57.261
1796 -57.109
1796.1 -56.956
1796.2 -56.956
1796.3 -56.926
1796.4 -57.032
1796.5 -57.368
1796.6 -57.231
1796.7 -57.322
1796.8 -57.246
1796.9 -57.2
1797 -57.277
1797.1 -57.292
1797.2 -57.414
1797.3 -57.2
1797.4 -57.277
1797.5 -57.261
1797.6 -57.246
1797.7 -57.231
1797.8 -57.139
1797.9 -57.231
1798 -56.987
1798.1 -56.926
1798.2 -56.743
1798.3 -56.697
1798.4 -56.666
1798.5 -56.636
1798.6 -56.773
1798.7 -56.682
1798.8 -56.758
1798.9 -56.88
1799 -56.956
1799.1 -57.017
1799.2 -57.063
1799.3 -57.094
1799.4 -56.849
1799.5 -56.727
1799.6 -56.575
1799.7 -56.575
1799.8 -56.697
1799.9 -56.834
1800 -57.063
1800.1 -57.032
1800.2 -57.002
1800.3 -56.773
1800.4 -56.651
1800.5 -56.62
1800.6 -56.773
1800.7 -57.078
1800.8 -57.048
1800.9 -56.941
1801 -56.636
1801.1 -56.682
1801.2 -56.88
1801.3 -57.063
1801.4 -57.155
1801.5 -56.804
1801.6 -56.712
1801.7 -56.971
1801.8 -57.261
1801.9 -57.185
1802 -56.788
1802.1 -56.865
1802.2 -57.155
1802.3 -57.216
1802.4 -56.773
1802.5 -56.926
1802.6 -57.429
1802.7 -57.307
1802.8 -57.109
1802.9 -57.032
1803 -57.002
1803.1 -57.109
1803.2 -57.231
1803.3 -57.582
1803.4 -57.551
1803.5 -57.49
1803.6 -57.322
1803.7 -57.689
1803.8 -57.734
1803.9 -57.505
1804 -57.536
1804.1 -57.551
1804.2 -57.826
1804.3 -57.933
1804.4 -57.49
1804.5 -56.971
1804.6 -56.773
1804.7 -56.727
1804.8 -56.468
1804.9 -56.376
1805 -56.239
1805.1 -56.193
1805.2 -56.086
1805.3 -55.98
1805.4 -55.69
1805.5 -55.247
1805.6 -55.14
1805.7 -54.927
1805.8 -54.759
1805.9 -54.576
1806 -54.377
1806.1 -54.347
1806.2 -54.149
1806.3 -54.057
1806.4 -54.026
1806.5 -54.118
1806.6 -54.072
1806.7 -53.965
1806.8 -53.996
1806.9 -53.752
1807 -53.798
1807.1 -53.538
1807.2 -53.37
1807.3 -53.065
1807.4 -52.791
1807.5 -52.699
1807.6 -52.455
1807.7 -52.44
1807.8 -52.363
1807.9 -52.333
1808 -52.363
1808.1 -52.241
1808.2 -52.226
1808.3 -51.799
1808.4 -51.57
1808.5 -51.356
1808.6 -51.31
1808.7 -51.387
1808.8 -51.463
1808.9 -51.448
1809 -51.036
1809.1 -50.715
1809.2 -50.67
1809.3 -50.731
1809.4 -50.914
1809.5 -50.624
1809.6 -50.166
1809.7 -49.815
1809.8 -49.876
1809.9 -49.998
1810 -49.937
1810.1 -49.495
1810.2 -49.189
1810.3 -49.25
1810.4 -49.189
1810.5 -48.625
1810.6 -48.213
1810.7 -48.213
1810.8 -48.381
1810.9 -47.648
1811 -47.297
1811.1 -47.191
1811.2 -47.068
1811.3 -46.748
1811.4 -46.26
1811.5 -45.848
1811.6 -45.054
1811.7 -44.276
1811.8 -43.681
1811.9 -43.025
1812 -41.591
1812.1 -39.851
1812.2 -38.157
1812.3 -34.785
1812.4 -27.873
1812.5 -14.399
1812.6 1.0272
1812.7 10.808
1812.8 15.279
1812.9 16.072
1813 14.196
1813.1 9.8926
1813.2 4.0179
1813.3 -2.7264
1813.4 -9.5166
1813.5 -16.017
1813.6 -22.273
1813.7 -27.903
1813.8 -33.427
1813.9 -38.432
1814 -42.979
1814.1 -46.84
1814.2 -50.059
1814.3 -52.714
1814.4 -54.652
1814.5 -56.361
1814.6 -57.689
1814.7 -58.818
1814.8 -59.794
1814.9 -60.496
1815 -61.229
1815.1 -61.763
1815.2 -62.098
1815.3 -62.404
1815.4 -62.571
1815.5 -62.755
1815.6 -62.678
1815.7 -62.739
1815.8 -62.678
1815.9 -62.709
1816 -62.755
1816.1 -63.029
1816.2 -63.243
1816.3 -63.38
1816.4 -63.487
1816.5 -63.441
1816.6 -63.289
1816.7 -63.044
1816.8 -62.938
1816.9 -63.044
1817 -62.983
1817.1 -63.136
1817.2 -63.182
1817.3 -63.136
1817.4 -62.724
1817.5 -62.48
1817.6 -62.648
1817.7 -62.663
1817.8 -62.816
1817.9 -62.632
1818 -62.251
1818.1 -62.129
1818.2 -62.343
1818.3 -62.632
1818.4 -62.312
1818.5 -61.824
1818.6 -61.732
1818.7 -61.961
1818.8 -61.976
1818.9 -61.564
1819 -61.564
1819.1 -61.717
1819.2 -61.732
1819.3 -61.259
1819.4 -61.076
1819.5 -61.168
1819.6 -61.244
1819.7 -61.335
1819.8 -61.168
1819.9 -60.954
1820 -60.71
1820.1 -60.878
1820.2 -60.969
1820.3 -60.634
1820.4 -60.481
1820.5 -60.45
1820.6 -60.542
1820.7 -60.298
1820.8 -60.069
1820.9 -59.916
1821 -60.069
1821.1 -60.237
1821.2 -60.099
1821.3 -60.008
1821.4 -59.84
1821.5 -59.672
1821.6 -59.52
1821.7 -59.306
1821.8 -59.26
1821.9 -58.97
1822 -58.833
1822.1 -58.802
1822.2 -58.696
1822.3 -58.696
1822.4 -58.558
1822.5 -58.497
1822.6 -58.284
1822.7 -58.314
1822.8 -58.131
1822.9 -58.131
1823 -58.131
1823.1 -57.979
1823.2 -57.902
1823.3 -57.902
1823.4 -57.719
1823.5 -57.521
1823.6 -57.261
1823.7 -57.109
1823.8 -56.895
1823.9 -56.743
1824 -56.529
1824.1 -56.575
1824.2 -56.468
1824.3 -56.437
1824.4 -56.468
1824.5 -56.407
1824.6 -56.346
1824.7 -56.117
1824.8 -55.735
1824.9 -55.552
1825 -55.354
1825.1 -55.354
1825.2 -55.293
1825.3 -55.293
1825.4 -55.308
1825.5 -55.079
1825.6 -54.698
1825.7 -54.393
1825.8 -54.454
1825.9 -54.377
1826 -54.484
1826.1 -54.225
1826.2 -53.737
1826.3 -53.401
1826.4 -53.447
1826.5 -53.599
1826.6 -53.309
1826.7 -52.806
1826.8 -52.577
1826.9 -52.684
1827 -52.623
1827.1 -52.119
1827.2 -51.875
1827.3 -51.936
1827.4 -51.997
1827.5 -51.448
1827.6 -51.112
1827.7 -51.082
1827.8 -51.036
1827.9 -51.005
1828 -50.807
1828.1 -50.578
1828.2 -50.258
1828.3 -49.922
1828.4 -49.312
1828.5 -49.098
1828.6 -49.083
1828.7 -48.503
1828.8 -47.984
1828.9 -47.877
1829 -47.648
1829.1 -46.855
1829.2 -46.061
1829.3 -45.421
1829.4 -44.825
1829.5 -44.246
1829.6 -43.406
1829.7 -42.247
1829.8 -40.706
1829.9 -38.569
1830 -35.38
1830.1 -29.109
1830.2 -16.505
1830.3 -0.08667
1830.4 10.884
1830.5 16.179
1830.6 17.629
1830.7 16.042
1830.8 12.075
1830.9 6.1237
1831 -0.78857
1831.1 -7.8076
1831.2 -14.506
1831.3 -20.61
1831.4 -26.576
1831.5 -32.145
1831.6 -37.44
1831.7 -42.201
1831.8 -46.214
1831.9 -49.647
1832 -52.363
1832.1 -54.515
1832.2 -56.01
1832.3 -57.277
1832.4 -58.04
1832.5 -58.589
1832.6 -59.291
1832.7 -59.611
1832.8 -60.237
1832.9 -60.573
1833 -60.984
1833.1 -61.351
1833.2 -61.473
1833.3 -61.595
1833.4 -61.396
1833.5 -61.305
1833.6 -61.244
1833.7 -61.427
1833.8 -61.641
1833.9 -61.763
1834 -61.854
1834.1 -61.58
1834.2 -61.351
1834.3 -61.213
1834.4 -61.396
1834.5 -61.549
1834.6 -61.549
1834.7 -61.29
1834.8 -60.954
1834.9 -61.061
1835 -61.259
1835.1 -61.244
1835.2 -60.817
1835.3 -60.588
1835.4 -60.862
1835.5 -60.954
1835.6 -60.74
1835.7 -60.328
1835.8 -60.45
1835.9 -60.588
1836 -60.313
1836.1 -60.008
1836.2 -59.855
1836.3 -59.871
1836.4 -59.901
1836.5 -59.779
1836.6 -59.855
1836.7 -59.993
1836.8 -59.871
1836.9 -59.413
1837 -59.413
1837.1 -59.596
1837.2 -59.382
1837.3 -59.047
1837.4 -58.925
1837.5 -59.184
1837.6 -59.199
1837.7 -59.031
1837.8 -58.772
1837.9 -58.574
1838 -58.406
1838.1 -58.192
1838.2 -58.131
1838.3 -57.933
1838.4 -57.902
1838.5 -57.841
1838.6 -57.826
1838.7 -57.75
1838.8 -57.536
1838.9 -57.551
1839 -57.429
1839.1 -57.353
1839.2 -57.155
1839.3 -57.032
1839.4 -57.032
1839.5 -56.834
1839.6 -56.727
1839.7 -56.59
1839.8 -56.468
1839.9 -56.346
1840 -56.239
1840.1 -56.285
1840.2 -56.178
1840.3 -56.147
1840.4 -56.132
1840.5 -56.071
1840.6 -56.041
1840.7 -55.98
1840.8 -56.056
1840.9 -55.797
1841 -55.659
1841.1 -55.43
1841.2 -55.247
1841.3 -54.988
1841.4 -54.973
1841.5 -55.156
1841.6 -55.095
1841.7 -55.201
1841.8 -55.11
1841.9 -54.988
1842 -54.606
1842.1 -54.347
1842.2 -54.408
1842.3 -54.377
1842.4 -54.545
1842.5 -54.484
1842.6 -54.21
1842.7 -53.813
1842.8 -53.63
1842.9 -53.721
1843 -53.828
1843.1 -53.782
1843.2 -53.37
1843.3 -53.08
1843.4 -53.203
1843.5 -53.416
1843.6 -53.325
1843.7 -52.745
1843.8 -52.684
1843.9 -52.821
1844 -52.852
1844.1 -52.363
1844.2 -52.18
1844.3 -52.409
1844.4 -52.44
1844.5 -52.333
1844.6 -52.043
1844.7 -51.982
1844.8 -52.134
1844.9 -52.043
1845 -51.936
1845.1 -51.6
1845.2 -51.448
1845.3 -51.738
1845.4 -51.509
1845.5 -51.295
1845.6 -51.234
1845.7 -51.402
1845.8 -51.28
1845.9 -50.944
1846 -50.593
1846.1 -50.486
1846.2 -50.532
1846.3 -50.395
1846.4 -50.532
1846.5 -50.517
1846.6 -50.41
1846.7 -50.334
1846.8 -50.273
1846.9 -50.273
1847 -49.968
1847.1 -49.907
1847.2 -49.678
1847.3 -49.51
1847.4 -49.418
1847.5 -49.25
1847.6 -49.235
1847.7 -48.961
1847.8 -48.976
1847.9 -48.808
1848 -48.686
1848.1 -48.518
1848.2 -48.32
1848.3 -48.167
1848.4 -47.694
1848.5 -47.496
1848.6 -47.16
1848.7 -46.931
1848.8 -46.626
1848.9 -46.519
1849 -46.367
1849.1 -46.016
1849.2 -45.863
1849.3 -45.588
1849.4 -45.405
1849.5 -44.932
1849.6 -44.413
1849.7 -43.788
1849.8 -42.903
1849.9 -41.942
1850 -40.995
1850.1 -39.988
1850.2 -38.508
1850.3 -36.128
1850.4 -31.962
1850.5 -23.768
1850.6 -10.676
1850.7 2.0343
1850.8 9.8163
1850.9 13.356
1851 14.028
1851.1 12.471
1851.2 8.8702
1851.3 3.4534
1851.4 -2.8485
1851.5 -9.1046
1851.6 -14.949
1851.7 -20.656
1851.8 -26.271
1851.9 -30.97
1852 -35.701
1852.1 -40.599
1852.2 -44.917
1852.3 -48.091
1852.4 -50.792
1852.5 -53.508
1852.6 -55.201
1852.7 -56.285
1852.8 -57.368
1852.9 -58.467
1853 -59.428
1853.1 -59.962
1853.2 -60.435
1853.3 -60.771
1853.4 -61.305
1853.5 -61.778
1853.6 -61.747
1853.7 -61.931
1853.8 -62.251
1853.9 -62.495
1854 -62.404
1854.1 -62.373
1854.2 -62.465
1854.3 -62.755
1854.4 -63.38
1854.5 -63.517
1854.6 -63.533
1854.7 -63.533
1854.8 -63.472
1854.9 -63.456
1855 -63.365
1855.1 -63.472
1855.2 -63.334
1855.3 -63.395
1855.4 -63.67
1855.5 -64.006
1855.6 -63.99
1855.7 -64.052
1855.8 -64.235
1855.9 -64.174
1856 -64.296
1856.1 -64.357
1856.2 -64.494
1856.3 -64.525
1856.4 -64.54
1856.5 -64.601
1856.6 -64.631
1856.7 -64.662
1856.8 -64.662
1856.9 -64.692
1857 -64.57
1857.1 -64.448
1857.2 -64.372
1857.3 -64.265
1857.4 -64.189
1857.5 -64.28
1857.6 -64.372
1857.7 -64.509
1857.8 -64.57
1857.9 -64.769
1858 -64.769
1858.1 -64.692
1858.2 -64.448
1858.3 -64.235
1858.4 -64.204
1858.5 -64.28
1858.6 -64.54
1858.7 -64.662
1858.8 -64.708
1858.9 -64.418
1859 -64.113
1859.1 -64.235
1859.2 -64.296
1859.3 -64.555
1859.4 -64.631
1859.5 -64.296
1859.6 -64.036
1859.7 -64.25
1859.8 -64.555
1859.9 -64.494
1860 -64.158
1860.1 -63.884
1860.2 -64.189
1860.3 -64.372
1860.4 -64.128
1860.5 -63.884
1860.6 -63.99
1860.7 -64.296
1860.8 -64.036
1860.9 -63.716
1861 -63.838
1861.1 -64.036
1861.2 -64.189
1861.3 -64.067
1861.4 -64.113
1861.5 -64.006
1861.6 -63.929
1861.7 -63.609
1861.8 -63.533
1861.9 -63.945
1862 -63.838
1862.1 -63.578
1862.2 -63.533
1862.3 -63.945
1862.4 -63.838
1862.5 -63.67
1862.6 -63.578
1862.7 -63.487
1862.8 -63.563
1862.9 -63.655
1863 -63.792
1863.1 -63.853
1863.2 -63.899
1863.3 -63.99
1863.4 -63.96
1863.5 -63.899
1863.6 -63.884
1863.7 -63.868
1863.8 -63.838
1863.9 -63.914
1864 -63.975
1864.1 -63.838
1864.2 -63.868
1864.3 -63.807
1864.4 -63.762
1864.5 -63.762
1864.6 -63.762
1864.7 -63.792
1864.8 -63.624
1864.9 -63.533
1865 -63.472
1865.1 -63.35
1865.2 -63.289
1865.3 -63.228
1865.4 -63.334
1865.5 -63.258
1865.6 -63.35
1865.7 -63.319
1865.8 -63.411
1865.9 -63.548
1866 -63.578
1866.1 -63.701
1866.2 -63.533
1866.3 -63.365
1866.4 -63.136
1866.5 -63.105
1866.6 -63.273
1866.7 -63.258
1866.8 -63.487
1866.9 -63.594
1867 -63.563
1867.1 -63.228
1867.2 -63.06
1867.3 -63.136
1867.4 -63.166
1867.5 -63.395
1867.6 -63.533
1867.7 -63.35
1867.8 -63.044
1867.9 -63.121
1868 -63.365
1868.1 -63.472
1868.2 -63.487
1868.3 -63.044
1868.4 -62.953
1868.5 -63.151
1868.6 -63.334
1868.7 -63.243
1868.8 -62.8
1868.9 -62.983
1869 -63.197
1869.1 -63.044
1869.2 -62.663
1869.3 -62.785
1869.4 -63.182
1869.5 -63.151
1869.6 -63.121
1869.7 -63.029
1869.8 -63.258
1869.9 -63.258
1870 -62.999
1870.1 -62.8
1870.2 -62.953
1870.3 -63.044
1870.4 -62.739
1870.5 -62.663
1870.6 -62.892
1870.7 -63.044
1870.8 -63.105
1870.9 -62.861
1871 -62.663
1871.1 -62.602
1871.2 -62.663
1871.3 -62.755
1871.4 -62.846
1871.5 -62.983
1871.6 -62.877
1871.7 -62.831
1871.8 -62.922
1871.9 -62.907
1872 -62.968
1872.1 -62.938
1872.2 -63.014
1872.3 -62.953
1872.4 -62.983
1872.5 -62.983
1872.6 -62.907
1872.7 -62.968
1872.8 -62.922
1872.9 -62.877
1873 -62.709
1873.1 -62.663
1873.2 -62.495
1873.3 -62.465
1873.4 -62.495
1873.5 -62.465
1873.6 -62.48
1873.7 -62.495
1873.8 -62.602
1873.9 -62.632
1874 -62.755
1874.1 -62.861
1874.2 -62.678
1874.3 -62.693
1874.4 -62.449
1874.5 -62.343
1874.6 -62.144
1874.7 -62.205
1874.8 -62.373
1874.9 -62.404
1875 -62.526
1875.1 -62.541
1875.2 -62.48
1875.3 -62.159
1875.4 -62.037
1875.5 -62.159
1875.6 -62.175
1875.7 -62.419
1875.8 -62.465
1875.9 -62.144
1876 -61.885
1876.1 -62.037
1876.2 -62.236
1876.3 -62.388
1876.4 -62.297
1876.5 -61.946
1876.6 -61.946
1876.7 -62.175
1876.8 -62.358
1876.9 -62.205
1877 -61.839
1877.1 -62.114
1877.2 -62.388
1877.3 -62.083
1877.4 -61.839
1877.5 -62.068
1877.6 -62.327
1877.7 -62.053
1877.8 -61.87
1877.9 -61.702
1878 -61.702
1878.1 -61.686
1878.2 -61.732
1878.3 -62.114
1878.4 -62.083
1878.5 -61.854
1878.6 -61.641
1878.7 -61.976
1878.8 -61.9
1878.9 -61.671
1879 -61.625
1879.1 -61.686
1879.2 -61.931
1879.3 -61.915
1879.4 -61.778
1879.5 -61.564
1879.6 -61.473
1879.7 -61.488
1879.8 -61.32
1879.9 -61.305
1880 -61.244
1880.1 -61.244
1880.2 -61.259
1880.3 -61.152
1880.4 -61.305
1880.5 -61.244
1880.6 -61.244
1880.7 -61.168
1880.8 -61.122
1880.9 -61.183
1881 -61.122
1881.1 -61.168
1881.2 -61.152
1881.3 -61.183
1881.4 -61.091
1881.5 -61.152
1881.6 -61.366
1881.7 -61.32
1881.8 -61.381
1881.9 -61.458
1882 -61.427
1882.1 -61.412
1882.2 -61.29
1882.3 -61.351
1882.4 -61.152
1882.5 -60.984
1882.6 -60.801
1882.7 -60.771
1882.8 -60.725
1882.9 -60.786
1883 -61.03
1883.1 -61.061
1883.2 -61.229
1883.3 -61.168
1883.4 -61
1883.5 -60.725
1883.6 -60.511
1883.7 -60.786
1883.8 -60.786
1883.9 -61.015
1884 -61.046
1884.1 -60.923
1884.2 -60.618
1884.3 -60.511
1884.4 -60.801
1884.5 -60.908
1884.6 -61
1884.7 -60.618
1884.8 -60.405
1884.9 -60.45
1885 -60.695
1885.1 -60.893
1885.2 -60.45
1885.3 -60.298
1885.4 -60.466
1885.5 -60.664
1885.6 -60.42
1885.7 -60.115
1885.8 -60.344
1885.9 -60.557
1886 -60.496
1886.1 -60.099
1886.2 -60.099
1886.3 -60.191
1886.4 -60.084
1886.5 -60.252
1886.6 -60.313
1886.7 -60.588
1886.8 -60.405
1886.9 -60.191
1887 -60.145
1887.1 -60.42
1887.2 -60.359
1887.3 -59.932
1887.4 -59.886
1887.5 -60.13
1887.6 -60.328
1887.7 -60.389
1887.8 -60.222
1887.9 -60.084
1888 -59.977
1888.1 -59.962
1888.2 -59.886
1888.3 -59.779
1888.4 -59.855
1888.5 -59.688
1888.6 -59.779
1888.7 -59.642
1888.8 -59.55
1888.9 -59.611
1889 -59.581
1889.1 -59.703
1889.2 -59.581
1889.3 -59.611
1889.4 -59.565
1889.5 -59.672
1889.6 -59.718
1889.7 -59.794
1889.8 -59.962
1889.9 -59.932
1890 -59.993
1890.1 -59.962
1890.2 -60.069
1890.3 -60.069
1890.4 -60.008
1890.5 -60.008
1890.6 -59.657
1890.7 -59.55
1890.8 -59.504
1890.9 -59.565
1891 -59.565
1891.1 -59.703
1891.2 -59.962
1891.3 -59.84
1891.4 -59.855
1891.5 -59.764
1891.6 -59.596
1891.7 -59.52
1891.8 -59.398
1891.9 -59.611
1892 -59.626
1892.1 -59.825
1892.2 -59.81
1892.3 -59.657
1892.4 -59.321
1892.5 -59.367
1892.6 -59.55
1892.7 -59.688
1892.8 -59.718
1892.9 -59.413
1893 -59.214
1893.1 -59.306
1893.2 -59.52
1893.3 -59.52
1893.4 -59.108
1893.5 -59.047
1893.6 -59.276
1893.7 -59.535
1893.8 -59.214
1893.9 -58.925
1894 -59.108
1894.1 -59.337
1894.2 -59.047
1894.3 -58.757
1894.4 -58.879
1894.5 -59.169
1894.6 -59.153
1894.7 -59.138
1894.8 -59.016
1894.9 -58.879
1895 -58.665
1895.1 -58.818
1895.2 -59.138
1895.3 -58.894
1895.4 -58.68
1895.5 -58.818
1895.6 -59.016
1895.7 -58.848
1895.8 -58.543
1895.9 -58.482
1896 -58.36
1896.1 -58.635
1896.2 -58.696
1896.3 -58.741
1896.4 -58.711
1896.5 -58.665
1896.6 -58.696
1896.7 -58.543
1896.8 -58.696
1896.9 -58.604
1897 -58.589
1897.1 -58.589
1897.2 -58.558
1897.3 -58.665
1897.4 -58.543
1897.5 -58.665
1897.6 -58.635
1897.7 -58.696
1897.8 -58.696
1897.9 -58.741
1898 -58.894
1898.1 -58.711
1898.2 -58.772
1898.3 -58.711
1898.4 -58.619
1898.5 -58.467
1898.6 -58.345
1898.7 -58.406
1898.8 -58.238
1898.9 -58.284
1899 -58.299
1899.1 -58.406
1899.2 -58.452
1899.3 -58.574
1899.4 -58.848
1899.5 -58.696
1899.6 -58.711
1899.7 -58.452
1899.8 -58.329
1899.9 -58.116
1900 -58.131
1900.1 -58.421
1900.2 -58.513
1900.3 -58.635
1900.4 -58.558
1900.5 -58.268
1900.6 -58.07
1900.7 -58.101
1900.8 -58.391
1900.9 -58.497
1901 -58.68
1901.1 -58.421
1901.2 -58.146
1901.3 -58.207
1901.4 -58.436
1901.5 -58.665
1901.6 -58.574
1901.7 -58.268
1901.8 -58.329
1901.9 -58.635
1902 -58.848
1902.1 -58.528
1902.2 -58.436
1902.3 -58.558
1902.4 -58.864
1902.5 -58.36
1902.6 -58.085
1902.7 -58.345
1902.8 -58.436
1902.9 -58.528
1903 -58.497
1903.1 -58.467
1903.2 -58.345
1903.3 -58.268
1903.4 -58.36
1903.5 -58.497
1903.6 -58.665
1903.7 -58.391
1903.8 -58.314
1903.9 -58.68
1904 -58.65
1904.1 -58.619
1904.2 -58.284
1904.3 -58.223
1904.4 -57.994
1904.5 -57.841
1904.6 -57.917
1904.7 -57.917
1904.8 -57.979
1904.9 -57.658
1905 -57.612
1905.1 -57.475
1905.2 -57.414
1905.3 -57.368
1905.4 -57.078
1905.5 -56.91
1905.6 -56.743
1905.7 -56.697
1905.8 -56.575
1905.9 -56.453
1906 -56.3
1906.1 -56.193
1906.2 -56.147
1906.3 -55.949
1906.4 -55.827
1906.5 -55.705
1906.6 -55.491
1906.7 -55.247
1906.8 -55.095
1906.9 -55.003
1907 -54.85
1907.1 -54.774
1907.2 -54.881
1907.3 -54.866
1907.4 -54.835
1907.5 -54.881
1907.6 -54.957
1907.7 -54.85
1907.8 -54.759
1907.9 -54.545
1908 -54.393
1908.1 -54.149
1908.2 -53.981
1908.3 -54.103
1908.4 -54.026
1908.5 -54.149
1908.6 -54.118
1908.7 -53.996
1908.8 -53.66
1908.9 -53.355
1909 -53.34
1909.1 -53.447
1909.2 -53.706
1909.3 -53.614
1909.4 -53.264
1909.5 -53.096
1909.6 -53.172
1909.7 -53.325
1909.8 -53.462
1909.9 -53.065
1910 -52.775
1910.1 -52.882
1910.2 -53.233
1910.3 -53.019
1910.4 -52.638
1910.5 -52.501
1910.6 -52.806
1910.7 -52.867
1910.8 -52.501
1910.9 -52.577
1911 -52.562
1911.1 -52.729
1911.2 -52.592
1911.3 -52.592
1911.4 -52.516
1911.5 -52.455
1911.6 -52.409
1911.7 -52.012
1911.8 -51.875
1911.9 -52.119
1912 -52.089
1912.1 -51.783
1912.2 -51.768
1912.3 -52.195
1912.4 -51.936
1912.5 -51.722
1912.6 -51.494
1912.7 -51.402
1912.8 -51.31
1912.9 -51.295
1913 -51.402
1913.1 -51.249
1913.2 -51.28
1913.3 -51.143
1913.4 -50.883
1913.5 -50.776
1913.6 -50.624
1913.7 -50.441
1913.8 -50.105
1913.9 -49.876
1914 -49.678
1914.1 -49.449
1914.2 -49.144
1914.3 -48.777
1914.4 -48.442
1914.5 -47.862
1914.6 -47.297
1914.7 -46.702
1914.8 -46.153
1914.9 -45.527
1915 -44.871
1915.1 -44.078
1915.2 -43.101
1915.3 -41.911
1915.4 -40.339
1915.5 -38.035
1915.6 -34.511
1915.7 -27.491
1915.8 -14.003
1915.9 1.073
1916 10.564
1916.1 15.157
1916.2 16.164
1916.3 14.272
1916.4 10.076
1916.5 4.0485
1916.6 -2.8333
1916.7 -9.776
1916.8 -16.154
1916.9 -22.242
1917 -28.224
1917.1 -33.961
1917.2 -39.424
1917.3 -44.047
1917.4 -47.74
1917.5 -50.853
1917.6 -53.645
1917.7 -56.071
1917.8 -57.49
1917.9 -58.513
1918 -59.443
1918.1 -60.389
1918.2 -61.274
1918.3 -61.839
1918.4 -61.915
1918.5 -62.068
1918.6 -62.617
1918.7 -63.014
1918.8 -63.044
1918.9 -62.861
1919 -63.228
1919.1 -63.762
1919.2 -63.487
1919.3 -63.289
1919.4 -63.487
1919.5 -63.594
1919.6 -63.731
1919.7 -63.792
1919.8 -63.868
1919.9 -63.655
1920 -63.655
1920.1 -63.868
1920.2 -63.929
1920.3 -63.517
1920.4 -63.38
1920.5 -63.685
1920.6 -63.502
1920.7 -63.304
1920.8 -63.06
1920.9 -63.075
1921 -63.243
1921.1 -63.334
1921.2 -63.35
1921.3 -63.136
1921.4 -63.09
1921.5 -62.831
1921.6 -62.709
1921.7 -62.602
1921.8 -62.556
1921.9 -62.495
1922 -62.312
1922.1 -62.266
1922.2 -62.129
1922.3 -61.976
1922.4 -61.885
1922.5 -61.747
1922.6 -61.839
1922.7 -61.656
1922.8 -61.534
1922.9 -61.503
1923 -61.396
1923.1 -61.427
1923.2 -61.305
1923.3 -61.259
1923.4 -61.061
1923.5 -60.847
1923.6 -60.71
1923.7 -60.389
1923.8 -60.267
1923.9 -60.008
1924 -59.901
1924.1 -59.84
1924.2 -59.794
1924.3 -59.794
1924.4 -59.794
1924.5 -59.855
1924.6 -59.657
1924.7 -59.749
1924.8 -59.504
1924.9 -59.214
1925 -58.955
1925.1 -58.757
1925.2 -58.909
1925.3 -58.787
1925.4 -58.833
1925.5 -58.726
1925.6 -58.604
1925.7 -58.131
1925.8 -57.963
1925.9 -58.192
1926 -58.116
1926.1 -58.162
1926.2 -57.933
1926.3 -57.49
1926.4 -57.307
1926.5 -57.475
1926.6 -57.658
1926.7 -57.475
1926.8 -57.048
1926.9 -56.895
1927 -57.124
1927.1 -57.216
1927.2 -56.727
1927.3 -56.559
1927.4 -56.682
1927.5 -56.834
1927.6 -56.376
1927.7 -56.041
1927.8 -55.934
1927.9 -55.919
1928 -55.964
1928.1 -55.69
1928.2 -55.522
1928.3 -55.446
1928.4 -55.644
1928.5 -55.476
1928.6 -55.003
1928.7 -55.095
1928.8 -55.232
1928.9 -54.988
1929 -54.606
1929.1 -54.408
1929.2 -54.454
1929.3 -54.545
1929.4 -54.469
1929.5 -54.225
1929.6 -54.088
1929.7 -53.889
1929.8 -53.645
1929.9 -53.462
1930 -53.264
1930.1 -53.172
1930.2 -53.019
1930.3 -52.913
1930.4 -52.714
1930.5 -52.546
1930.6 -52.455
1930.7 -52.287
1930.8 -52.272
1930.9 -52.028
1931 -51.89
1931.1 -51.768
1931.2 -51.616
1931.3 -51.631
1931.4 -51.432
1931.5 -51.402
1931.6 -51.219
1931.7 -51.173
1931.8 -51.097
1931.9 -50.99
1932 -51.036
1932.1 -50.822
1932.2 -50.731
1932.3 -50.609
1932.4 -50.41
1932.5 -50.074
1932.6 -49.815
1932.7 -49.632
1932.8 -49.235
1932.9 -49.113
1933 -48.93
1933.1 -48.777
1933.2 -48.686
1933.3 -48.503
1933.4 -48.259
1933.5 -47.725
1933.6 -47.343
1933.7 -46.916
1933.8 -46.733
1933.9 -46.504
1934 -46.275
1934.1 -45.985
1934.2 -45.176
1934.3 -44.444
1934.4 -43.574
1934.5 -42.903
1934.6 -41.972
1934.7 -40.645
1934.8 -38.524
1934.9 -35.502
1935 -30.909
1935.1 -21.632
1935.2 -6.7853
1935.3 6.3373
1935.4 13.28
1935.5 15.523
1935.6 15.111
1935.7 12.715
1935.8 7.8326
1935.9 1.1493
1936 -5.3815
1936.1 -11.638
1936.2 -18.031
1936.3 -23.814
1936.4 -29.429
1936.5 -34.678
1936.6 -39.47
1936.7 -43.956
1936.8 -47.816
1936.9 -50.837
1937 -52.897
1937.1 -54.667
1937.2 -56.392
1937.3 -57.704
1937.4 -58.528
1937.5 -59.123
1937.6 -59.825
1937.7 -60.298
1937.8 -60.878
1937.9 -61.305
1938 -61.625
1938.1 -61.9
1938.2 -62.037
1938.3 -62.129
1938.4 -62.236
1938.5 -62.343
1938.6 -62.343
1938.7 -62.373
1938.8 -62.556
1938.9 -62.526
1939 -62.632
1939.1 -62.648
1939.2 -62.678
1939.3 -62.663
1939.4 -62.663
1939.5 -62.739
1939.6 -62.632
1939.7 -62.632
1939.8 -62.648
1939.9 -62.571
1940 -62.419
1940.1 -62.236
1940.2 -62.236
1940.3 -61.946
1940.4 -61.778
1940.5 -61.717
1940.6 -61.717
1940.7 -61.641
1940.8 -61.641
1940.9 -61.686
1941 -61.671
1941.1 -61.686
1941.2 -61.641
1941.3 -61.549
1941.4 -61.442
1941.5 -61.168
1941.6 -61.076
1941.7 -60.878
1941.8 -60.908
1941.9 -60.939
1942 -60.984
1942.1 -60.908
1942.2 -60.786
1942.3 -60.542
1942.4 -60.191
1942.5 -60.344
1942.6 -60.42
1942.7 -60.45
1942.8 -60.374
1942.9 -59.962
1943 -59.81
1943.1 -59.84
1943.2 -60.069
1943.3 -59.916
1943.4 -59.535
1943.5 -59.413
1943.6 -59.596
1943.7 -59.825
1943.8 -59.443
1943.9 -59.153
1944 -59.321
1944.1 -59.626
1944.2 -59.276
1944.3 -58.909
1944.4 -59.077
1944.5 -59.062
1944.6 -59.169
1944.7 -59.092
1944.8 -58.97
1944.9 -58.894
1945 -58.757
1945.1 -59.062
1945.2 -58.894
1945.3 -58.543
1945.4 -58.467
1945.5 -58.818
1945.6 -58.696
1945.7 -58.314
1945.8 -58.253
1945.9 -58.253
1946 -58.421
1946.1 -58.375
1946.2 -58.162
1946.3 -58.162
1946.4 -57.933
1946.5 -57.902
1946.6 -57.719
1946.7 -57.551
1946.8 -57.444
1946.9 -57.368
1947 -57.383
1947.1 -57.216
1947.2 -57.139
1947.3 -57.048
1947.4 -56.987
1947.5 -56.895
1947.6 -56.865
1947.7 -56.895
1947.8 -56.682
1947.9 -56.636
1948 -56.575
1948.1 -56.544
1948.2 -56.544
1948.3 -56.575
1948.4 -56.788
1948.5 -56.697
1948.6 -56.788
1948.7 -56.758
1948.8 -56.758
1948.9 -56.727
1949 -56.682
1949.1 -56.758
1949.2 -56.529
1949.3 -56.437
1949.4 -56.331
1949.5 -56.239
1949.6 -56.27
1949.7 -56.422
1949.8 -56.605
1949.9 -56.666
1950 -56.727
1950.1 -56.575
1950.2 -56.361
1950.3 -56.193
1950.4 -56.132
1950.5 -56.407
1950.6 -56.437
1950.7 -56.666
1950.8 -56.59
1950.9 -56.392
1951 -56.163
1951.1 -56.132
1951.2 -56.407
1951.3 -56.62
1951.4 -56.666
1951.5 -56.285
1951.6 -56.117
1951.7 -56.437
1951.8 -56.636
1951.9 -56.712
1952 -56.285
1952.1 -56.331
1952.2 -56.483
1952.3 -56.697
1952.4 -56.453
1952.5 -56.254
1952.6 -56.636
1952.7 -56.743
1952.8 -56.804
1952.9 -56.651
1953 -56.605
1953.1 -56.895
1953.2 -56.987
1953.3 -56.865
1953.4 -56.559
1953.5 -56.392
1953.6 -56.605
1953.7 -56.59
1953.8 -56.483
1953.9 -56.361
1954 -56.727
1954.1 -56.636
1954.2 -56.453
1954.3 -56.315
1954.4 -56.483
1954.5 -56.941
1954.6 -57.002
1954.7 -57.185
1954.8 -57.292
1954.9 -57.338
1955 -57.383
1955.1 -57.46
1955.2 -57.673
1955.3 -57.628
1955.4 -57.979
1955.5 -58.299
1955.6 -58.375
1955.7 -58.574
1955.8 -58.726
1955.9 -59.001
1956 -59.123
1956.1 -59.23
1956.2 -59.306
1956.3 -59.352
1956.4 -59.321
1956.5 -59.352
1956.6 -59.382
1956.7 -59.306
1956.8 -59.367
1956.9 -59.352
1957 -59.413
1957.1 -59.474
1957.2 -59.703
1957.3 -59.916
1957.4 -59.993
1957.5 -60.176
1957.6 -60.237
1957.7 -60.481
1957.8 -60.557
1957.9 -60.649
1958 -60.573
1958.1 -60.45
1958.2 -60.542
1958.3 -60.634
1958.4 -60.801
1958.5 -60.923
1958.6 -61.168
1958.7 -61.335
1958.8 -61.107
1958.9 -60.954
1959 -60.893
1959.1 -61.183
1959.2 -61.442
1959.3 -61.641
1959.4 -61.58
1959.5 -61.32
1959.6 -61.198
1959.7 -61.442
1959.8 -61.778
1959.9 -62.007
1960 -61.564
1960.1 -61.503
1960.2 -61.702
1960.3 -61.992
1960.4 -61.976
1960.5 -61.656
1960.6 -61.885
1960.7 -62.114
1960.8 -62.266
1960.9 -61.808
1961 -61.854
1961.1 -62.068
1961.2 -62.205
1961.3 -62.343
1961.4 -62.144
1961.5 -62.159
1961.6 -62.007
1961.7 -61.961
1961.8 -62.266
1961.9 -62.266
1962 -62.159
1962.1 -62.037
1962.2 -62.404
1962.3 -62.266
1962.4 -62.114
1962.5 -61.946
1962.6 -62.083
1962.7 -62.419
1962.8 -62.419
1962.9 -62.434
1963 -62.358
1963.1 -62.419
1963.2 -62.343
1963.3 -62.281
1963.4 -62.358
1963.5 -62.205
1963.6 -62.205
1963.7 -62.175
1963.8 -62.22
1963.9 -62.251
1964 -62.22
1964.1 -62.266
1964.2 -62.205
1964.3 -62.175
1964.4 -62.251
1964.5 -62.343
1964.6 -62.465
1964.7 -62.48
1964.8 -62.587
1964.9 -62.617
1965 -62.602
1965.1 -62.648
1965.2 -62.755
1965.3 -62.724
1965.4 -62.77
1965.5 -62.785
1965.6 -62.51
1965.7 -62.48
1965.8 -62.373
1965.9 -62.434
1966 -62.541
1966.1 -62.648
1966.2 -62.816
1966.3 -62.953
1966.4 -63.121
1966.5 -63.121
1966.6 -63.044
1966.7 -62.968
1966.8 -62.739
1966.9 -62.831
1967 -62.922
1967.1 -63.228
1967.2 -63.334
1967.3 -63.319
1967.4 -63.258
1967.5 -62.983
1967.6 -63.121
1967.7 -63.243
1967.8 -63.563
1967.9 -63.456
1968 -63.243
1968.1 -63.304
1968.2 -63.289
1968.3 -63.701
1968.4 -63.609
1968.5 -63.426
1968.6 -63.365
1968.7 -63.762
1968.8 -64.021
1968.9 -63.563
1969 -63.487
1969.1 -63.777
1969.2 -63.975
1969.3 -63.701
1969.4 -63.533
1969.5 -63.792
1969.6 -63.731
1969.7 -63.777
1969.8 -63.792
1969.9 -63.899
1970 -64.204
1970.1 -64.448
1970.2 -64.25
1970.3 -63.914
1970.4 -64.463
1970.5 -64.509
1970.6 -64.357
1970.7 -64.235
1970.8 -64.357
1970.9 -64.753
1971 -64.723
1971.1 -64.799
1971.2 -64.677
1971.3 -64.677
1971.4 -64.662
1971.5 -64.586
1971.6 -64.662
1971.7 -64.555
1971.8 -64.677
1971.9 -64.677
1972 -64.647
1972.1 -64.708
1972.2 -64.738
1972.3 -64.891
1972.4 -64.86
1972.5 -64.921
1972.6 -64.967
1972.7 -65.013
1972.8 -65.104
1972.9 -65.043
1973 -65.272
1973.1 -65.318
1973.2 -65.455
1973.3 -65.501
1973.4 -65.593
1973.5 -65.791
1973.6 -65.745
1973.7 -65.898
1973.8 -65.852
1973.9 -65.776
1974 -65.638
1974.1 -65.547
1974.2 -65.501
1974.3 -65.455
1974.4 -65.623
1974.5 -65.73
1974.6 -65.867
1974.7 -65.989
1974.8 -66.127
1974.9 -66.31
1975 -66.066
1975.1 -65.974
1975.2 -65.883
1975.3 -66.02
1975.4 -66.188
1975.5 -66.462
1975.6 -66.737
1975.7 -66.508
1975.8 -66.264
1975.9 -66.157
1976 -66.417
1976.1 -66.63
1976.2 -66.783
1976.3 -66.768
1976.4 -66.417
1976.5 -66.707
1976.6 -67.012
1976.7 -67.164
1976.8 -66.783
1976.9 -66.676
1977 -67.134
1977.1 -67.363
1977.2 -67.119
1977.3 -66.92
1977.4 -67.241
1977.5 -67.5
1977.6 -67.347
1977.7 -67.256
1977.8 -67.271
1977.9 -67.363
1978 -67.347
1978.1 -67.439
1978.2 -67.332
1978.3 -67.5
1978.4 -67.881
1978.5 -67.836
1978.6 -67.637
1978.7 -67.622
1978.8 -68.019
1978.9 -67.973
1979 -67.775
1979.1 -67.729
1979.2 -67.866
1979.3 -68.156
1979.4 -68.202
1979.5 -68.248
1979.6 -68.324
1979.7 -68.278
1979.8 -68.293
1979.9 -68.232
1980 -68.278
1980.1 -68.232
1980.2 -68.217
1980.3 -68.324
1980.4 -68.278
1980.5 -68.309
1980.6 -68.4
1980.7 -68.431
1980.8 -68.416
1980.9 -68.492
1981 -68.629
1981.1 -68.66
1981.2 -68.721
1981.3 -68.766
1981.4 -68.858
1981.5 -68.873
1981.6 -68.95
1981.7 -69.194
1981.8 -69.102
1981.9 -69.163
1982 -69.041
1982.1 -68.904
1982.2 -68.858
1982.3 -68.766
1982.4 -68.873
1982.5 -68.721
1982.6 -68.934
1982.7 -68.98
1982.8 -69.133
1982.9 -69.194
1983 -69.346
1983.1 -69.453
1983.2 -69.133
1983.3 -69.117
1983.4 -68.904
1983.5 -69.011
1983.6 -69.24
1983.7 -69.377
1983.8 -69.514
1983.9 -69.194
1984 -68.995
1984.1 -68.858
1984.2 -69.072
1984.3 -69.178
1984.4 -69.316
1984.5 -69.255
1984.6 -68.873
1984.7 -69.072
1984.8 -69.316
1984.9 -69.499
1985 -69.194
1985.1 -69.026
1985.2 -69.301
1985.3 -69.529
1985.4 -69.423
1985.5 -69.087
1985.6 -69.362
1985.7 -69.621
1985.8 -69.59
1985.9 -69.316
1986 -69.346
1986.1 -69.529
1986.2 -69.667
1986.3 -69.713
1986.4 -69.651
1986.5 -69.453
1986.6 -69.499
1986.7 -69.178
1986.8 -69.438
1986.9 -69.621
1987 -69.392
1987.1 -69.209
1987.2 -69.484
1987.3 -69.743
1987.4 -69.545
1987.5 -69.453
1987.6 -69.27
1987.7 -69.362
1987.8 -69.468
1987.9 -69.59
1988 -69.713
1988.1 -69.713
1988.2 -69.774
1988.3 -69.621
1988.4 -69.575
1988.5 -69.636
1988.6 -69.468
1988.7 -69.514
1988.8 -69.514
1988.9 -69.575
1989 -69.636
1989.1 -69.56
1989.2 -69.743
1989.3 -69.621
1989.4 -69.59
1989.5 -69.545
1989.6 -69.545
1989.7 -69.468
1989.8 -69.377
1989.9 -69.377
1990 -69.178
1990.1 -69.224
1990.2 -69.224
1990.3 -69.346
1990.4 -69.453
1990.5 -69.56
1990.6 -69.758
1990.7 -69.682
1990.8 -69.743
1990.9 -69.651
1991 -69.575
1991.1 -69.331
1991.2 -69.24
1991.3 -69.331
1991.4 -69.209
1991.5 -69.377
1991.6 -69.423
1991.7 -69.407
1991.8 -69.407
1991.9 -69.087
1992 -68.965
1992.1 -69.041
1992.2 -69.194
1992.3 -69.285
1992.4 -69.331
1992.5 -68.904
1992.6 -68.736
1992.7 -68.889
1992.8 -69.087
1992.9 -69.148
1993 -68.873
1993.1 -68.538
1993.2 -68.66
1993.3 -68.95
1993.4 -68.995
1993.5 -68.538
1993.6 -68.431
1993.7 -68.721
1993.8 -68.843
1993.9 -68.385
1994 -68.324
1994.1 -68.69
1994.2 -68.797
1994.3 -68.385
1994.4 -68.278
1994.5 -68.293
1994.6 -68.4
1994.7 -68.37
1994.8 -68.385
1994.9 -68.202
1995 -68.37
1995.1 -68.675
1995.2 -68.553
1995.3 -68.354
1995.4 -68.324
1995.5 -68.66
1995.6 -68.492
1995.7 -68.187
1995.8 -68.095
1995.9 -68.126
1996 -68.37
1996.1 -68.37
1996.2 -68.339
1996.3 -68.217
1996.4 -68.141
1996.5 -67.973
1996.6 -67.927
1996.7 -67.988
1996.8 -67.759
1996.9 -67.79
1997 -67.698
1997.1 -67.698
1997.2 -67.546
1997.3 -67.485
1997.4 -67.637
1997.5 -67.5
1997.6 -67.5
1997.7 -67.439
1997.8 -67.485
1997.9 -67.469
1998 -67.5
1998.1 -67.637
1998.2 -67.5
1998.3 -67.5
1998.4 -67.286
1998.5 -67.21
1998.6 -66.981
1998.7 -66.89
1998.8 -66.874
1998.9 -66.737
1999 -66.768
1999.1 -66.752
1999.2 -66.935
1999.3 -66.996
1999.4 -67.103
1999.5 -67.225
1999.6 -67.058
1999.7 -66.874
1999.8 -66.554
1999.9 -66.493
2000 -66.615
2000.1 -66.768
2000.2 -66.981
2000.3 -66.966
2000.4 -66.813
2000.5 -66.386
2000.6 -66.249
2000.7 -66.401
2000.8 -66.646
2000.9 -66.859
2001 -66.63
2001.1 -66.325
2001.2 -66.218
2001.3 -66.417
2001.4 -66.63
2001.5 -66.554
2001.6 -66.234
2001.7 -66.111
2001.8 -66.462
2001.9 -66.478
2002 -66.157
2002.1 -66.05
2002.2 -66.295
2002.3 -66.432
2002.4 -65.959
2002.5 -65.684
2002.6 -65.883
2002.7 -66.066
2002.8 -66.066
2002.9 -65.791
2003 -65.776
2003.1 -65.806
2003.2 -65.806
2003.3 -65.852
2003.4 -65.547
2003.5 -65.471
2003.6 -65.547
2003.7 -65.608
2003.8 -65.135
2003.9 -65.013
2004 -65.318
2004.1 -65.41
2004.2 -65.394
2004.3 -65.104
2004.4 -64.937
2004.5 -64.708
2004.6 -64.845
2004.7 -64.891
2004.8 -64.967
2004.9 -65.12
2005 -64.967
2005.1 -65.043
2005.2 -64.967
2005.3 -64.937
2005.4 -64.845
2005.5 -64.814
2005.6 -64.891
2005.7 -64.753
2005.8 -64.601
2005.9 -64.479
2006 -64.418
2006.1 -64.296
2006.2 -64.174
2006.3 -64.219
2006.4 -64.082
2006.5 -64.021
2006.6 -63.975
2006.7 -63.914
2006.8 -63.945
2006.9 -63.96
2007 -64.128
2007.1 -64.143
2007.2 -64.128
2007.3 -64.235
2007.4 -64.128
2007.5 -64.082
2007.6 -63.929
2007.7 -63.792
2007.8 -63.456
2007.9 -63.365
2008 -63.38
2008.1 -63.38
2008.2 -63.563
2008.3 -63.594
2008.4 -63.67
2008.5 -63.563
2008.6 -63.304
2008.7 -63.075
2008.8 -63.289
2008.9 -63.426
2009 -63.502
2009.1 -63.533
2009.2 -63.197
2009.3 -63.029
2009.4 -63.121
2009.5 -63.35
2009.6 -63.578
2009.7 -63.197
2009.8 -62.968
2009.9 -63.029
2010 -63.289
2010.1 -63.365
2010.2 -63.075
2010.3 -62.999
2010.4 -63.136
2010.5 -63.365
2010.6 -62.983
2010.7 -62.816
2010.8 -63.09
2010.9 -63.289
2011 -63.121
2011.1 -62.724
2011.2 -62.755
2011.3 -62.861
2011.4 -62.816
2011.5 -62.678
2011.6 -62.8
2011.7 -63.151
2011.8 -62.831
2011.9 -62.587
2012 -62.556
2012.1 -62.861
2012.2 -62.663
2012.3 -62.388
2012.4 -62.495
2012.5 -62.541
2012.6 -62.693
2012.7 -62.602
2012.8 -62.48
2012.9 -62.251
2013 -62.159
2013.1 -62.144
2013.2 -61.961
2013.3 -62.053
2013.4 -62.022
2013.5 -62.083
2013.6 -62.053
2013.7 -61.976
2013.8 -62.007
2013.9 -61.976
2014 -61.931
2014.1 -61.839
2014.2 -61.87
2014.3 -61.717
2014.4 -61.732
2014.5 -61.717
2014.6 -61.717
2014.7 -61.732
2014.8 -61.671
2014.9 -61.671
2015 -61.763
2015.1 -61.778
2015.2 -61.992
2015.3 -61.976
2015.4 -62.114
2015.5 -62.083
2015.6 -62.098
2015.7 -62.053
2015.8 -61.976
2015.9 -61.9
2016 -61.732
2016.1 -61.671
2016.2 -61.747
2016.3 -61.885
2016.4 -61.992
2016.5 -62.053
2016.6 -62.236
2016.7 -62.144
2016.8 -61.976
2016.9 -61.747
2017 -61.671
2017.1 -61.87
2017.2 -61.915
2017.3 -62.114
2017.4 -62.129
2017.5 -61.87
2017.6 -61.717
2017.7 -61.717
2017.8 -62.098
2017.9 -62.144
2018 -62.068
2018.1 -61.717
2018.2 -61.641
2018.3 -61.793
2018.4 -62.037
2018.5 -61.992
2018.6 -61.549
2018.7 -61.808
2018.8 -62.053
2018.9 -61.641
2019 -61.549
2019.1 -61.885
2019.2 -61.87
2019.3 -61.427
2019.4 -61.702
2019.5 -61.961
2019.6 -62.037
2019.7 -61.946
2019.8 -61.9
2019.9 -62.022
2020 -61.686
2020.1 -61.61
2020.2 -61.534
2020.3 -61.793
2020.4 -61.747
2020.5 -61.564
2020.6 -61.58
2020.7 -61.58
2020.8 -61.808
2020.9 -61.9
2021 -61.9
2021.1 -61.793
2021.2 -61.717
2021.3 -61.763
2021.4 -61.564
2021.5 -61.534
2021.6 -61.488
2021.7 -61.427
2021.8 -61.458
2021.9 -61.458
2022 -61.534
2022.1 -61.534
2022.2 -61.519
2022.3 -61.427
2022.4 -61.534
2022.5 -61.549
2022.6 -61.595
2022.7 -61.732
2022.8 -61.717
2022.9 -61.747
2023 -61.732
2023.1 -61.824
2023.2 -61.839
2023.3 -61.747
2023.4 -61.564
2023.5 -61.427
2023.6 -61.351
2023.7 -61.152
2023.8 -61.335
2023.9 -61.381
2024 -61.412
2024.1 -61.641
2024.2 -61.656
2024.3 -61.686
2024.4 -61.625
2024.5 -61.427
2024.6 -61.351
2024.7 -61.229
2024.8 -61.274
2024.9 -61.458
2025 -61.595
2025.1 -61.58
2025.2 -61.458
2025.3 -61.305
2025.4 -61.152
2025.5 -61.381
2025.6 -61.488
2025.7 -61.58
2025.8 -61.351
2025.9 -61.183
2026 -61.458
2026.1 -61.549
2026.2 -61.702
2026.3 -61.366
2026.4 -61.076
2026.5 -61.29
2026.6 -61.595
2026.7 -61.564
2026.8 -61.046
2026.9 -61.259
2027 -61.595
2027.1 -61.427
2027.2 -61.061
2027.3 -61.259
2027.4 -61.656
2027.5 -61.183
2027.6 -61.122
2027.7 -61.366
2027.8 -61.564
2027.9 -61.549
2028 -61.625
2028.1 -61.686
2028.2 -61.503
2028.3 -61.335
2028.4 -61.198
2028.5 -61.396
2028.6 -61.58
2028.7 -61.335
2028.8 -61.229
2028.9 -61.366
2029 -61.58
2029.1 -61.534
2029.2 -61.458
2029.3 -61.259
2029.4 -61.183
2029.5 -61.244
2029.6 -61.137
2029.7 -61.168
2029.8 -61.137
2029.9 -61.229
2030 -61.29
2030.1 -61.335
2030.2 -61.473
2030.3 -61.473
2030.4 -61.549
2030.5 -61.519
2030.6 -61.473
2030.7 -61.519
2030.8 -61.564
2030.9 -61.641
2031 -61.549
2031.1 -61.534
2031.2 -61.458
2031.3 -61.458
2031.4 -61.488
2031.5 -61.396
2031.6 -61.427
2031.7 -61.32
2031.8 -61.351
2031.9 -61.29
2032 -61.198
2032.1 -61.137
2032.2 -60.893
2032.3 -60.939
2032.4 -60.862
2032.5 -60.939
2032.6 -60.954
2032.7 -61.046
2032.8 -61.32
2032.9 -61.366
2033 -61.458
2033.1 -61.412
2033.2 -61.213
2033.3 -60.984
2033.4 -60.908
2033.5 -61.061
2033.6 -61.091
2033.7 -61.32
2033.8 -61.335
2033.9 -61.274
2034 -61.046
2034.1 -60.862
2034.2 -61.183
2034.3 -61.183
2034.4 -61.427
2034.5 -61.274
2034.6 -60.954
2034.7 -60.801
2034.8 -61.015
2034.9 -61.427
2035 -61.259
2035.1 -61
2035.2 -60.847
2035.3 -61.107
2035.4 -61.351
2035.5 -61
2035.6 -60.893
2035.7 -61.015
2035.8 -61.274
2035.9 -60.969
2036 -60.786
2036.1 -60.878
2036.2 -61.015
2036.3 -61.076
2036.4 -60.923
2036.5 -60.832
2036.6 -60.908
2036.7 -61.183
2036.8 -61.29
2036.9 -60.832
2037 -60.923
2037.1 -61.046
2037.2 -60.954
2037.3 -60.649
2037.4 -60.588
2037.5 -60.786
2037.6 -61.046
2037.7 -61.107
2037.8 -60.969
2037.9 -60.984
2038 -60.862
2038.1 -60.786
2038.2 -60.771
2038.3 -60.71
2038.4 -60.74
2038.5 -60.664
2038.6 -60.603
2038.7 -60.603
2038.8 -60.618
2038.9 -60.695
2039 -60.603
2039.1 -60.679
2039.2 -60.603
2039.3 -60.573
2039.4 -60.679
2039.5 -60.74
2039.6 -60.893
2039.7 -60.832
2039.8 -60.908
2039.9 -60.923
2040 -60.969
2040.1 -61.091
2040.2 -61.152
2040.3 -61.366
2040.4 -61.244
2040.5 -61.274
2040.6 -61.168
2040.7 -61.091
2040.8 -60.969
2040.9 -60.908
2041 -60.969
2041.1 -60.832
2041.2 -60.923
2041.3 -61.015
2041.4 -61.229
2041.5 -61.32
2041.6 -61.427
2041.7 -61.473
2041.8 -61.061
2041.9 -60.862
2042 -60.878
2042.1 -61.061
2042.2 -61.213
2042.3 -61.335
2042.4 -61.427
2042.5 -61
2042.6 -60.878
2042.7 -60.984
2042.8 -61.274
2042.9 -61.366
2043 -61.305
2043.1 -61.061
2043.2 -60.984
2043.3 -61.305
2043.4 -61.412
2043.5 -61.259
2043.6 -60.984
2043.7 -61.152
2043.8 -61.503
2043.9 -61.381
2044 -60.969
2044.1 -61.107
2044.2 -61.534
2044.3 -61.503
2044.4 -61.213
2044.5 -61.152
2044.6 -60.984
2044.7 -61.015
2044.8 -61.046
2044.9 -61.274
2045 -61.442
2045.1 -61.168
2045.2 -60.893
2045.3 -61.137
2045.4 -61.305
2045.5 -61.091
2045.6 -61
2045.7 -61.137
2045.8 -61.244
2045.9 -61.274
2046 -61.107
2046.1 -61
2046.2 -60.984
2046.3 -60.862
2046.4 -61.091
2046.5 -61.091
2046.6 -61.198
2046.7 -61.229
2046.8 -61.381
2046.9 -61.412
2047 -61.412
2047.1 -61.61
2047.2 -61.396
2047.3 -61.458
2047.4 -61.366
2047.5 -61.366
2047.6 -61.274
2047.7 -61.213
2047.8 -61.29
2047.9 -61.107
2048 -61.076
2048.1 -61
2048.2 -61
2048.3 -61.015
2048.4 -61.107
2048.5 -61.183
2048.6 -61.046
2048.7 -61.107
2048.8 -61.168
2048.9 -61.183
2049 -61.259
2049.1 -61.32
2049.2 -61.396
2049.3 -61.107
2049.4 -61
2049.5 -60.771
2049.6 -60.725
2049.7 -60.679
2049.8 -60.817
2049.9 -61.061
2050 -61.091
2050.1 -61.29
2050.2 -61.198
2050.3 -61.076
2050.4 -60.756
2050.5 -60.695
2050.6 -60.786
2050.7 -60.878
2050.8 -61.03
2050.9 -61.015
2051 -60.695
2051.1 -60.435
2051.2 -60.527
2051.3 -60.679
2051.4 -60.862
2051.5 -60.801
2051.6 -60.435
2051.7 -60.435
2051.8 -60.71
2051.9 -60.801
2052 -60.649
2052.1 -60.313
2052.2 -60.527
2052.3 -60.771
2052.4 -60.649
2052.5 -60.267
2052.6 -60.298
2052.7 -60.664
2052.8 -60.679
2052.9 -60.679
2053 -60.557
2053.1 -60.573
2053.2 -60.557
2053.3 -60.374
2053.4 -60.45
2053.5 -60.908
2053.6 -60.771
2053.7 -60.466
2053.8 -60.573
2053.9 -61.015
2054 -60.756
2054.1 -60.603
2054.2 -60.389
2054.3 -60.557
2054.4 -60.13
2054.5 -59.794
2054.6 -59.871
2054.7 -59.596
2054.8 -59.398
2054.9 -59.199
2055 -59.108
2055.1 -58.864
2055.2 -58.711
2055.3 -58.635
2055.4 -57.917
2055.5 -57.444
2055.6 -57.094
2055.7 -56.941
2055.8 -56.666
2055.9 -56.392
2056 -56.331
2056.1 -55.934
2056.2 -55.766
2056.3 -55.369
2056.4 -55.339
2056.5 -55.201
2056.6 -55.034
2056.7 -54.927
2056.8 -54.469
2056.9 -54.194
2057 -53.828
2057.1 -53.538
2057.2 -53.172
2057.3 -52.882
2057.4 -52.699
2057.5 -52.287
2057.6 -52.104
2057.7 -51.783
2057.8 -51.494
2057.9 -51.188
2058 -50.853
2058.1 -50.486
2058.2 -49.632
2058.3 -48.945
2058.4 -48.182
2058.5 -47.664
2058.6 -46.962
2058.7 -46.199
2058.8 -45.253
2058.9 -43.467
2059 -40.965
2059.1 -37.12
2059.2 -30.009
2059.3 -14.14
2059.4 4.4299
2059.5 15.157
2059.6 20.238
2059.7 20.772
2059.8 17.949
2059.9 12.136
2060 4.9182
2060.1 -2.7722
2060.2 -11.012
2060.3 -18.58
2060.4 -24.989
2060.5 -31.031
2060.6 -37.547
2060.7 -43.284
2060.8 -47.389
2060.9 -51.158
2061 -54.225
2061.1 -56.437
2061.2 -57.75
2061.3 -58.848
2061.4 -59.977
2061.5 -60.786
2061.6 -61.488
2061.7 -61.885
2061.8 -61.931
2061.9 -62.19
2062 -62.816
2062.1 -62.892
2062.2 -62.648
2062.3 -62.861
2062.4 -63.212
2062.5 -63.365
2062.6 -63.365
2062.7 -63.166
2062.8 -63.273
2062.9 -63.075
2063 -63.09
2063.1 -62.999
2063.2 -63.09
2063.3 -63.136
2063.4 -63.182
2063.5 -63.289
2063.6 -63.212
2063.7 -63.166
2063.8 -63.075
2063.9 -63.014
2064 -63.014
2064.1 -62.877
2064.2 -62.861
2064.3 -62.602
2064.4 -62.495
2064.5 -62.343
2064.6 -62.205
2064.7 -62.053
2064.8 -61.946
2064.9 -61.992
2065 -61.793
2065.1 -61.808
2065.2 -61.793
2065.3 -61.778
2065.4 -61.763
2065.5 -61.686
2065.6 -61.763
2065.7 -61.625
2065.8 -61.549
2065.9 -61.396
2066 -61.229
2066.1 -60.893
2066.2 -60.71
2066.3 -60.649
2066.4 -60.573
2066.5 -60.74
2066.6 -60.756
2066.7 -60.786
2066.8 -60.695
2066.9 -60.252
2067 -59.993
2067.1 -59.764
2067.2 -59.901
2067.3 -59.947
2067.4 -60.069
2067.5 -59.916
2067.6 -59.459
2067.7 -59.123
2067.8 -59.214
2067.9 -59.352
2068 -59.428
2068.1 -59.092
2068.2 -58.848
2068.3 -58.619
2068.4 -58.802
2068.5 -58.818
2068.6 -58.391
2068.7 -57.979
2068.8 -58.116
2068.9 -58.406
2069 -57.902
2069.1 -57.521
2069.2 -57.582
2069.3 -57.811
2069.4 -57.643
2069.5 -57.261
2069.6 -57.2
2069.7 -56.956
2069.8 -57.094
2069.9 -57.032
2070 -56.926
2070.1 -56.468
2070.2 -56.392
2070.3 -56.529
2070.4 -56.132
2070.5 -55.735
2070.6 -55.598
2070.7 -55.735
2070.8 -55.69
2070.9 -55.4
2071 -55.186
2071.1 -54.881
2071.2 -54.759
2071.3 -54.576
2071.4 -54.469
2071.5 -54.225
2071.6 -54.164
2071.7 -54.103
2071.8 -53.904
2071.9 -53.828
2072 -53.614
2072.1 -53.538
2072.2 -53.309
2072.3 -53.05
2072.4 -52.882
2072.5 -52.485
2072.6 -52.256
2072.7 -52.012
2072.8 -51.722
2072.9 -51.402
2073 -51.143
2073.1 -51.204
2073.2 -50.807
2073.3 -50.67
2073.4 -50.502
2073.5 -50.319
2073.6 -50.12
2073.7 -49.876
2073.8 -49.815
2073.9 -49.342
2074 -49.144
2074.1 -48.564
2074.2 -48.015
2074.3 -47.45
2074.4 -46.763
2074.5 -46.092
2074.6 -45.482
2074.7 -44.886
2074.8 -43.971
2074.9 -42.964
2075 -41.591
2075.1 -39.103
2075.2 -35.319
2075.3 -28.468
2075.4 -14.811
2075.5 1.7749
2075.6 12.212
2075.7 16.988
2075.8 18.407
2075.9 16.713
2076 12.319
2076.1 5.8643
2076.2 -1.3226
2076.3 -8.2043
2076.4 -14.903
2076.5 -21.22
2076.6 -27.125
2076.7 -32.222
2076.8 -37.425
2076.9 -42.506
2077 -46.687
2077.1 -49.662
2077.2 -52.089
2077.3 -54.469
2077.4 -55.903
2077.5 -56.773
2077.6 -57.887
2077.7 -58.879
2077.8 -59.688
2077.9 -59.947
2078 -60.389
2078.1 -60.71
2078.2 -60.847
2078.3 -60.893
2078.4 -60.771
2078.5 -61.198
2078.6 -61.381
2078.7 -61.213
2078.8 -60.954
2078.9 -61.229
2079 -61.366
2079.1 -61.213
2079.2 -61.152
2079.3 -60.923
2079.4 -60.923
2079.5 -60.969
2079.6 -61.061
2079.7 -61.076
2079.8 -61.168
2079.9 -61.229
2080 -61
2080.1 -60.969
2080.2 -60.832
2080.3 -60.771
2080.4 -60.649
2080.5 -60.573
2080.6 -60.496
2080.7 -60.405
2080.8 -60.222
2080.9 -60.069
2081 -59.901
2081.1 -59.886
2081.2 -59.672
2081.3 -59.55
2081.4 -59.306
2081.5 -59.077
2081.6 -58.94
2081.7 -58.787
2081.8 -58.711
2081.9 -58.452
2082 -58.299
2082.1 -58.192
2082.2 -58.131
2082.3 -58.085
2082.4 -58.116
2082.5 -58.192
2082.6 -58.009
2082.7 -57.887
2082.8 -57.658
2082.9 -57.429
2083 -57.094
2083.1 -56.88
2083.2 -56.88
2083.3 -56.666
2083.4 -56.697
2083.5 -56.712
2083.6 -56.697
2083.7 -56.483
2083.8 -56.132
2083.9 -55.995
2084 -55.766
2084.1 -55.812
2084.2 -55.888
2084.3 -55.903
2084.4 -55.507
2084.5 -55.217
2084.6 -55.293
2084.7 -55.232
2084.8 -55.354
2084.9 -55.064
2085 -54.622
2085.1 -54.545
2085.2 -54.713
2085.3 -54.789
2085.4 -54.194
2085.5 -53.996
2085.6 -54.042
2085.7 -54.179
2085.8 -53.691
2085.9 -53.37
2086 -53.553
2086.1 -53.569
2086.2 -53.599
2086.3 -53.416
2086.4 -53.294
2086.5 -53.05
2086.6 -52.745
2086.7 -52.653
2086.8 -52.729
2086.9 -52.699
2087 -52.15
2087.1 -51.982
2087.2 -52.104
2087.3 -51.814
2087.4 -51.631
2087.5 -51.265
2087.6 -51.173
2087.7 -51.082
2087.8 -51.143
2087.9 -51.051
2088 -50.853
2088.1 -50.685
2088.2 -50.242
2088.3 -50.12
2088.4 -49.861
2088.5 -49.586
2088.6 -49.403
2088.7 -49.006
2088.8 -48.777
2088.9 -48.518
2089 -48.381
2089.1 -48.015
2089.2 -47.77
2089.3 -47.541
2089.4 -47.252
2089.5 -47.13
2089.6 -46.779
2089.7 -46.473
2089.8 -45.955
2089.9 -45.451
2090 -45.054
2090.1 -44.291
2090.2 -43.483
2090.3 -42.552
2090.4 -41.591
2090.5 -40.416
2090.6 -39.012
2090.7 -37.379
2090.8 -34.266
2090.9 -29.109
2091 -18.947
2091.1 -4.1913
2091.2 7.4664
2091.3 13.86
2091.4 16.103
2091.5 15.63
2091.6 12.502
2091.7 7.4054
2091.8 1.012
2091.9 -5.6409
2092 -11.912
2092.1 -17.863
2092.2 -23.417
2092.3 -28.972
2092.4 -34.129
2092.5 -38.691
2092.6 -42.415
2092.7 -45.909
2092.8 -49.22
2092.9 -51.692
2093 -53.584
2093.1 -54.744
2093.2 -55.903
2093.3 -57.139
2093.4 -58.207
2093.5 -58.757
2093.6 -58.833
2093.7 -59.489
2093.8 -60.084
2093.9 -60.405
2094 -60.313
2094.1 -60.557
2094.2 -61.061
2094.3 -61.107
2094.4 -61.061
2094.5 -60.954
2094.6 -60.923
2094.7 -60.984
2094.8 -61.122
2094.9 -61.412
2095 -61.32
2095.1 -61.107
2095.2 -60.908
2095.3 -61.274
2095.4 -61.305
2095.5 -60.939
2095.6 -60.969
2095.7 -61.198
2095.8 -61.137
2095.9 -60.984
2096 -60.832
2096.1 -60.756
2096.2 -60.588
2096.3 -60.511
2096.4 -60.435
2096.5 -60.466
2096.6 -60.435
2096.7 -60.481
2096.8 -60.618
2096.9 -60.42
2097 -60.389
2097.1 -60.344
2097.2 -60.237
2097.3 -60.054
2097.4 -59.977
2097.5 -60.038
2097.6 -59.733
2097.7 -59.642
2097.8 -59.489
2097.9 -59.321
2098 -59.276
2098.1 -59.169
2098.2 -59.169
2098.3 -58.986
2098.4 -59.062
2098.5 -59.001
2098.6 -59.001
2098.7 -59.047
2098.8 -59.001
2098.9 -59.23
2099 -59.092
2099.1 -59.047
2099.2 -58.864
2099.3 -58.604
2099.4 -58.406
2099.5 -58.284
2099.6 -58.329
2099.7 -58.253
2099.8 -58.299
2099.9 -58.299
2100 -58.36
2100.1 -58.329
2100.2 -58.04
2100.3 -57.887
2100.4 -57.643
2100.5 -57.704
2100.6 -57.719
2100.7 -57.933
2100.8 -57.78
2100.9 -57.444
2101 -57.277
2101.1 -57.17
2101.2 -57.322
2101.3 -57.429
2101.4 -57.277
2101.5 -56.895
2101.6 -56.91
2101.7 -57.109
2101.8 -57.109
2101.9 -56.788
2102 -56.453
2102.1 -56.697
2102.2 -56.91
2102.3 -56.605
2102.4 -56.285
2102.5 -56.315
2102.6 -56.575
2102.7 -56.422
2102.8 -56.117
2102.9 -56.041
2103 -56.01
2103.1 -56.086
2103.2 -56.117
2103.3 -56.193
2103.4 -55.888
2103.5 -55.72
2103.6 -56.239
2103.7 -55.766
2103.8 -55.446
2103.9 -55.446
2104 -55.72
2104.1 -55.552
2104.2 -55.415
2104.3 -55.308
2104.4 -55.095
2104.5 -55.11
2104.6 -55.095
2104.7 -55.156
2104.8 -55.232
2104.9 -55.186
2105 -55.323
2105.1 -55.095
2105.2 -55.064
2105.3 -54.896
2105.4 -54.911
2105.5 -54.896
2105.6 -54.866
2105.7 -54.942
2105.8 -54.637
2105.9 -54.698
2106 -54.622
2106.1 -54.576
2106.2 -54.53
2106.3 -54.484
2106.4 -54.5
2106.5 -54.255
2106.6 -54.271
2106.7 -54.118
2106.8 -54.011
2106.9 -53.981
2107 -53.996
2107.1 -54.088
2107.2 -54.072
2107.3 -54.149
2107.4 -54.255
2107.5 -54.408
2107.6 -54.362
2107.7 -54.332
2107.8 -54.347
2107.9 -54.088
2108 -53.965
2108.1 -53.752
2108.2 -53.828
2108.3 -53.859
2108.4 -53.935
2108.5 -54.179
2108.6 -54.21
2108.7 -54.072
2108.8 -53.798
2108.9 -53.614
2109 -53.63
2109.1 -53.782
2109.2 -54.088
2109.3 -54.042
2109.4 -53.828
2109.5 -53.553
2109.6 -53.553
2109.7 -53.798
2109.8 -54.026
2109.9 -54.011
2110 -53.645
2110.1 -53.63
2110.2 -53.828
2110.3 -54.011
2110.4 -53.843
2110.5 -53.416
2110.6 -53.813
2110.7 -54.088
2110.8 -53.889
2110.9 -53.523
2111 -53.569
2111.1 -53.874
2111.2 -53.843
2111.3 -53.981
2111.4 -53.798
2111.5 -53.66
2111.6 -53.508
2111.7 -53.538
2111.8 -54.026
2111.9 -53.691
2112 -53.462
2112.1 -53.462
2112.2 -53.782
2112.3 -53.691
2112.4 -53.584
2112.5 -53.447
2112.6 -53.462
2112.7 -53.599
2112.8 -53.767
2112.9 -53.981
2113 -53.859
2113.1 -53.859
2113.2 -53.92
2113.3 -53.798
2113.4 -53.798
2113.5 -53.828
2113.6 -53.828
2113.7 -53.843
2113.8 -53.92
2113.9 -54.164
2114 -54.133
2114.1 -54.255
2114.2 -54.271
2114.3 -54.347
2114.4 -54.316
2114.5 -54.469
2114.6 -54.545
2114.7 -54.438
2114.8 -54.454
2114.9 -54.362
2115 -54.347
2115.1 -54.24
2115.2 -54.194
2115.3 -54.255
2115.4 -54.164
2115.5 -54.225
2115.6 -54.255
2115.7 -54.393
2115.8 -54.53
2115.9 -54.652
2116 -54.85
2116.1 -54.82
2116.2 -54.881
2116.3 -54.683
2116.4 -54.484
2116.5 -54.438
2116.6 -54.393
2116.7 -54.515
2116.8 -54.576
2116.9 -54.789
2117 -54.774
2117.1 -54.713
2117.2 -54.515
2117.3 -54.377
2117.4 -54.545
2117.5 -54.606
2117.6 -54.85
2117.7 -54.622
2117.8 -54.423
2117.9 -54.438
2118 -54.591
2118.1 -54.85
2118.2 -54.835
2118.3 -54.469
2118.4 -54.194
2118.5 -54.484
2118.6 -54.85
2118.7 -54.454
2118.8 -54.179
2118.9 -54.301
2119 -54.576
2119.1 -54.301
2119.2 -53.996
2119.3 -54.255
2119.4 -54.347
2119.5 -54.347
2119.6 -54.301
2119.7 -54.255
2119.8 -54.103
2119.9 -53.859
2120 -53.782
2120.1 -53.92
2120.2 -54.088
2120.3 -53.798
2120.4 -53.523
2120.5 -53.889
2120.6 -53.904
2120.7 -53.706
2120.8 -53.401
2120.9 -53.386
2121 -53.462
2121.1 -53.584
2121.2 -53.676
2121.3 -53.553
2121.4 -53.447
2121.5 -53.111
2121.6 -53.019
2121.7 -52.806
2121.8 -52.806
2121.9 -52.714
2122 -52.699
2122.1 -52.699
2122.2 -52.546
2122.3 -52.577
2122.4 -52.455
2122.5 -52.44
2122.6 -52.394
2122.7 -52.44
2122.8 -52.516
2122.9 -52.424
2123 -52.501
2123.1 -52.363
2123.2 -52.424
2123.3 -52.256
2123.4 -52.195
2123.5 -52.211
2123.6 -52.089
2123.7 -51.997
2123.8 -51.738
2123.9 -51.677
2124 -51.524
2124.1 -51.326
2124.2 -51.356
2124.3 -51.356
2124.4 -51.402
2124.5 -51.432
2124.6 -51.478
2124.7 -51.585
2124.8 -51.432
2124.9 -51.31
2125 -51.021
2125.1 -50.837
2125.2 -50.853
2125.3 -50.944
2125.4 -51.158
2125.5 -51.036
2125.6 -50.99
2125.7 -50.563
2125.8 -50.364
2125.9 -50.349
2126 -50.471
2126.1 -50.761
2126.2 -50.578
2126.3 -50.212
2126.4 -49.922
2126.5 -49.922
2126.6 -50.044
2126.7 -50.105
2126.8 -49.846
2126.9 -49.357
2127 -49.51
2127.1 -49.693
2127.2 -49.495
2127.3 -49.113
2127.4 -49.144
2127.5 -49.434
2127.6 -49.159
2127.7 -48.671
2127.8 -48.396
2127.9 -48.35
2128 -48.259
2128.1 -48.167
2128.2 -48.35
2128.3 -48.381
2128.4 -48.213
2128.5 -47.74
2128.6 -47.74
2128.7 -47.831
2128.8 -47.45
2128.9 -47.099
2129 -46.992
2129.1 -47.13
2129.2 -46.962
2129.3 -46.779
2129.4 -46.397
2129.5 -46.077
2129.6 -45.878
2129.7 -45.512
2129.8 -45.298
2129.9 -44.963
2130 -44.825
2130.1 -44.474
2130.2 -44.154
2130.3 -43.849
2130.4 -43.284
2130.5 -42.827
2130.6 -42.231
2130.7 -41.667
2130.8 -40.965
2130.9 -39.973
2131 -38.798
2131.1 -37.181
2131.2 -35.014
2131.3 -31.672
2131.4 -25.966
2131.5 -16.246
2131.6 -4.0082
2131.7 5.2234
2131.8 10.518
2131.9 12.487
2132 12.029
2132.1 9.6637
2132.2 5.7117
2132.3 0.88989
2132.4 -4.4965
2132.5 -9.9591
2132.6 -15.345
2132.7 -20.747
2132.8 -25.844
2132.9 -30.925
2133 -35.457
2133.1 -39.515
2133.2 -42.964
2133.3 -46.168
2133.4 -48.976
2133.5 -51.341
2133.6 -53.431
2133.7 -54.744
2133.8 -55.812
2133.9 -56.498
2134 -57.261
2134.1 -58.177
2134.2 -58.986
2134.3 -59.749
2134.4 -59.84
2134.5 -59.886
2134.6 -59.993
2134.7 -60.496
2134.8 -60.832
2134.9 -61.061
2135 -60.969
2135.1 -60.801
2135.2 -61.107
2135.3 -61.442
2135.4 -61.351
2135.5 -61.046
2135.6 -61.213
2135.7 -61.564
2135.8 -61.488
2135.9 -61.122
2136 -60.969
2136.1 -61.152
2136.2 -61.168
2136.3 -61.213
2136.4 -61.152
2136.5 -60.923
2136.6 -60.847
2136.7 -61.213
2136.8 -61.076
2136.9 -60.801
2137 -60.756
2137.1 -61
2137.2 -60.634
2137.3 -60.435
2137.4 -60.405
2137.5 -60.603
2137.6 -60.649
2137.7 -60.542
2137.8 -60.389
2137.9 -60.115
2138 -60.008
2138.1 -59.916
2138.2 -59.779
2138.3 -59.733
2138.4 -59.626
2138.5 -59.55
2138.6 -59.459
2138.7 -59.565
2138.8 -59.52
2138.9 -59.428
2139 -59.489
2139.1 -59.337
2139.2 -59.169
2139.3 -59.016
2139.4 -59.062
2139.5 -59.001
2139.6 -58.909
2139.7 -58.879
2139.8 -58.696
2139.9 -58.635
2140 -58.528
2140.1 -58.467
2140.2 -58.406
2140.3 -58.36
2140.4 -58.482
2140.5 -58.391
2140.6 -58.345
2140.7 -58.253
2140.8 -58.192
2140.9 -58.101
2141 -57.78
2141.1 -57.734
2141.2 -57.399
2141.3 -57.383
2141.4 -57.429
2141.5 -57.49
2141.6 -57.536
2141.7 -57.582
2141.8 -57.521
2141.9 -57.032
2142 -56.926
2142.1 -56.88
2142.2 -56.926
2142.3 -57.017
2142.4 -57.109
2142.5 -57.094
2142.6 -56.636
2142.7 -56.498
2142.8 -56.544
2142.9 -56.743
2143 -56.743
2143.1 -56.514
2143.2 -56.285
2143.3 -56.178
2143.4 -56.437
2143.5 -56.498
2143.6 -56.132
2143.7 -55.919
2143.8 -56.224
2143.9 -56.422
2144 -56.01
2144.1 -55.72
2144.2 -55.858
2144.3 -56.041
2144.4 -55.903
2144.5 -55.781
2144.6 -55.69
2144.7 -55.659
2144.8 -55.797
2144.9 -55.72
2145 -55.552
2145.1 -55.247
2145.2 -55.385
2145.3 -55.583
2145.4 -55.293
2145.5 -55.079
2145.6 -55.232
2145.7 -55.446
2145.8 -55.43
2145.9 -55.079
2146 -54.911
2146.1 -54.774
2146.2 -54.728
2146.3 -54.759
2146.4 -54.911
2146.5 -55.003
2146.6 -54.942
2146.7 -54.927
2146.8 -54.835
2146.9 -54.85
2147 -54.728
2147.1 -54.713
2147.2 -54.744
2147.3 -54.561
2147.4 -54.545
2147.5 -54.53
2147.6 -54.5
2147.7 -54.332
2147.8 -54.286
2147.9 -54.286
2148 -53.996
2148.1 -53.95
2148.2 -53.813
2148.3 -53.706
2148.4 -53.645
2148.5 -53.691
2148.6 -53.828
2148.7 -53.737
2148.8 -53.767
2148.9 -53.874
2149 -53.935
2149.1 -53.996
2149.2 -53.981
2149.3 -54.011
2149.4 -53.782
2149.5 -53.63
2149.6 -53.553
2149.7 -53.584
2149.8 -53.676
2149.9 -53.798
2150 -54.026
2150.1 -53.95
2150.2 -53.904
2150.3 -53.691
2150.4 -53.569
2150.5 -53.599
2150.6 -53.676
2150.7 -53.935
2150.8 -54.042
2150.9 -53.828
2151 -53.584
2151.1 -53.645
2151.2 -53.874
2151.3 -53.981
2151.4 -54.057
2151.5 -53.66
2151.6 -53.676
2151.7 -53.874
2151.8 -54.088
2151.9 -53.798
2152 -53.508
2152.1 -53.782
2152.2 -54.057
2152.3 -53.95
2152.4 -53.584
2152.5 -53.874
2152.6 -54.21
2152.7 -54.026
2152.8 -53.904
2152.9 -53.737
2153 -53.843
2153.1 -53.965
2153.2 -54.149
2153.3 -54.179
2153.4 -53.935
2153.5 -53.935
2153.6 -54.255
2153.7 -54.118
2153.8 -53.767
2153.9 -53.859
2154 -54.286
2154.1 -54.149
2154.2 -54.118
2154.3 -53.935
2154.4 -54.149
2154.5 -54.332
2154.6 -54.377
2154.7 -54.652
2154.8 -54.698
2154.9 -54.85
2155 -54.881
2155.1 -55.034
2155.2 -55.064
2155.3 -55.186
2155.4 -55.674
2155.5 -55.797
2155.6 -55.888
2155.7 -55.919
2155.8 -56.071
2155.9 -56.193
2156 -56.315
2156.1 -56.529
2156.2 -56.544
2156.3 -56.651
2156.4 -56.59
2156.5 -56.575
2156.6 -56.575
2156.7 -56.544
2156.8 -56.651
2156.9 -56.59
2157 -56.62
2157.1 -56.636
2157.2 -56.758
2157.3 -56.819
2157.4 -57.002
2157.5 -57.261
2157.6 -57.383
2157.7 -57.582
2157.8 -57.521
2157.9 -57.521
2158 -57.353
2158.1 -57.307
2158.2 -57.444
2158.3 -57.612
2158.4 -57.826
2158.5 -57.933
2158.6 -58.192
2158.7 -58.146
2158.8 -57.933
2158.9 -57.917
2159 -58.04
2159.1 -58.192
2159.2 -58.391
2159.3 -58.497
2159.4 -58.268
2159.5 -58.131
2159.6 -58.406
2159.7 -58.65
2159.8 -58.894
2159.9 -58.589
2160 -58.375
2160.1 -58.589
2160.2 -58.909
2160.3 -59.077
2160.4 -58.65
2160.5 -58.772
2160.6 -59.092
2160.7 -59.23
2160.8 -59.016
2160.9 -58.894
2161 -59.276
2161.1 -59.413
2161.2 -59.489
2161.3 -59.535
2161.4 -59.489
2161.5 -59.535
2161.6 -59.199
2161.7 -59.245
2161.8 -59.581
2161.9 -59.596
2162 -59.26
2162.1 -59.276
2162.2 -59.871
2162.3 -59.642
2162.4 -59.581
2162.5 -59.398
2162.6 -59.413
2162.7 -59.596
2162.8 -59.779
2162.9 -60.008
2163 -59.947
2163.1 -59.993
2163.2 -59.993
2163.3 -59.977
2163.4 -59.871
2163.5 -59.916
2163.6 -60.099
2163.7 -60.023
2163.8 -60.038
2163.9 -60.038
2164 -60.023
2164.1 -60.069
2164.2 -60.145
2164.3 -60.344
2164.4 -60.222
2164.5 -60.359
2164.6 -60.328
2164.7 -60.313
2164.8 -60.267
2164.9 -60.344
2165 -60.405
2165.1 -60.313
2165.2 -60.283
2165.3 -60.115
2165.4 -59.977
2165.5 -59.825
2165.6 -59.84
2165.7 -59.916
2165.8 -59.81
2165.9 -59.993
2166 -60.008
2166.1 -60.084
2166.2 -60.115
2166.3 -60.237
2166.4 -60.283
2166.5 -60.054
2166.6 -59.947
2166.7 -59.794
2166.8 -59.825
2166.9 -60.038
2167 -60.267
2167.1 -60.496
2167.2 -60.45
2167.3 -60.267
2167.4 -60.023
2167.5 -60.191
2167.6 -60.42
2167.7 -60.603
2167.8 -60.695
2167.9 -60.344
2168 -60.252
2168.1 -60.496
2168.2 -60.756
2168.3 -60.923
2168.4 -60.511
2168.5 -60.466
2168.6 -60.725
2168.7 -60.969
2168.8 -60.771
2168.9 -60.527
2169 -60.817
2169.1 -61
2169.2 -61.015
2169.3 -60.664
2169.4 -60.71
2169.5 -60.771
2169.6 -60.893
2169.7 -61
2169.8 -60.817
2169.9 -60.878
2170 -61.244
2170.1 -61.335
2170.2 -61.046
2170.3 -61.183
2170.4 -61.534
2170.5 -61.305
2170.6 -61.137
2170.7 -61.107
2170.8 -61.32
2170.9 -61.473
2171 -61.458
2171.1 -61.564
2171.2 -61.32
2171.3 -61.244
2171.4 -61.168
2171.5 -61.122
2171.6 -61.183
2171.7 -61.213
2171.8 -61.442
2171.9 -61.32
2172 -61.305
2172.1 -61.32
2172.2 -61.305
2172.3 -61.335
2172.4 -61.274
2172.5 -61.366
2172.6 -61.366
2172.7 -61.351
2172.8 -61.259
2172.9 -61.229
2173 -61.29
2173.1 -61.259
2173.2 -61.381
2173.3 -61.32
2173.4 -61.381
2173.5 -61.412
2173.6 -61.549
2173.7 -61.686
2173.8 -61.671
2173.9 -61.793
2174 -61.763
2174.1 -61.793
2174.2 -61.671
2174.3 -61.61
2174.4 -61.503
2174.5 -61.381
2174.6 -61.366
2174.7 -61.335
2174.8 -61.458
2174.9 -61.595
2175 -61.824
2175.1 -61.946
2175.2 -61.808
2175.3 -61.625
2175.4 -61.412
2175.5 -61.396
2175.6 -61.61
2175.7 -61.839
2175.8 -62.007
2175.9 -61.702
2176 -61.534
2176.1 -61.351
2176.2 -61.58
2176.3 -61.778
2176.4 -61.793
2176.5 -61.625
2176.6 -61.305
2176.7 -61.534
2176.8 -61.656
2176.9 -61.747
2177 -61.396
2177.1 -61.488
2177.2 -61.808
2177.3 -61.778
2177.4 -61.351
2177.5 -61.29
2177.6 -61.702
2177.7 -61.824
2177.8 -61.839
2177.9 -61.915
2178 -61.717
2178.1 -61.839
2178.2 -61.656
2178.3 -61.549
2178.4 -61.29
2178.5 -61.671
2178.6 -61.992
2178.7 -61.58
2178.8 -61.442
2178.9 -61.61
2179 -61.931
2179.1 -61.747
2179.2 -61.625
2179.3 -61.58
2179.4 -61.335
2179.5 -61.396
2179.6 -61.519
2179.7 -61.656
2179.8 -61.732
2179.9 -61.854
2180 -62.037
2180.1 -61.87
2180.2 -61.915
2180.3 -61.946
2180.4 -61.915
2180.5 -61.915
2180.6 -61.9
2180.7 -61.946
2180.8 -61.854
2180.9 -61.9
2181 -61.732
2181.1 -61.702
2181.2 -61.717
2181.3 -61.503
2181.4 -61.458
2181.5 -61.305
2181.6 -61.381
2181.7 -61.29
2181.8 -61.335
2181.9 -61.427
2182 -61.396
2182.1 -61.503
2182.2 -61.564
2182.3 -61.671
2182.4 -61.686
2182.5 -61.763
2182.6 -61.778
2182.7 -61.396
2182.8 -61.32
2182.9 -61.244
2183 -61.274
2183.1 -61.366
2183.2 -61.503
2183.3 -61.793
2183.4 -61.686
2183.5 -61.641
2183.6 -61.366
2183.7 -61.229
2183.8 -61.32
2183.9 -61.488
2184 -61.87
2184.1 -61.763
2184.2 -61.58
2184.3 -61.244
2184.4 -61.396
2184.5 -61.625
2184.6 -61.808
2184.7 -61.793
2184.8 -61.335
2184.9 -61.427
2185 -61.61
2185.1 -61.732
2185.2 -61.458
2185.3 -61.229
2185.4 -61.58
2185.5 -61.702
2185.6 -61.473
2185.7 -61.076
2185.8 -61.335
2185.9 -61.61
2186 -61.427
2186.1 -61.29
2186.2 -61.107
2186.3 -61.061
2186.4 -61.152
2186.5 -61.335
2186.6 -61.488
2186.7 -61.381
2186.8 -61.29
2186.9 -61.366
2187 -61.686
2187.1 -61.366
2187.2 -61.076
2187.3 -61.137
2187.4 -61.412
2187.5 -61.564
2187.6 -61.351
2187.7 -61.29
2187.8 -61.168
2187.9 -61.168
2188 -61.03
2188.1 -61.03
2188.2 -61.152
2188.3 -61.076
2188.4 -61.152
2188.5 -61.137
2188.6 -61.152
2188.7 -61.107
2188.8 -61.107
2188.9 -61.198
2189 -61.137
2189.1 -61.152
2189.2 -61.015
2189.3 -61.076
2189.4 -61.091
2189.5 -61.046
2189.6 -61.076
2189.7 -61.091
2189.8 -61.137
2189.9 -61.244
2190 -61.274
2190.1 -61.458
2190.2 -61.442
2190.3 -61.61
2190.4 -61.595
2190.5 -61.61
2190.6 -61.549
2190.7 -61.366
2190.8 -61.396
2190.9 -61.183
2191 -61.305
2191.1 -61.29
2191.2 -61.427
2191.3 -61.473
2191.4 -61.671
2191.5 -61.839
2191.6 -61.595
2191.7 -61.396
2191.8 -61.229
2191.9 -61.32
2192 -61.427
2192.1 -61.702
2192.2 -61.885
2192.3 -61.534
2192.4 -61.244
2192.5 -61.259
2192.6 -61.473
2192.7 -61.656
2192.8 -61.671
2192.9 -61.473
2193 -61.244
2193.1 -61.488
2193.2 -61.702
2193.3 -61.671
2193.4 -61.229
2193.5 -61.259
2193.6 -61.671
2193.7 -61.641
2193.8 -61.29
2193.9 -61.244
2194 -61.534
2194.1 -61.549
2194.2 -61.152
2194.3 -61.259
2194.4 -61.381
2194.5 -61.488
2194.6 -61.473
2194.7 -61.442
2194.8 -61.32
2194.9 -61.152
2195 -61.244
2195.1 -61.503
2195.2 -61.549
2195.3 -61.122
2195.4 -61.198
2195.5 -61.549
2195.6 -61.488
2195.7 -61.381
2195.8 -61.168
2195.9 -61.168
2196 -61.213
2196.1 -61.458
2196.2 -61.671
2196.3 -61.549
2196.4 -61.625
2196.5 -61.534
2196.6 -61.549
2196.7 -61.519
2196.8 -61.549
2196.9 -61.58
2197 -61.473
2197.1 -61.519
2197.2 -61.488
2197.3 -61.534
2197.4 -61.488
2197.5 -61.564
2197.6 -61.717
2197.7 -61.61
2197.8 -61.702
2197.9 -61.61
2198 -61.534
2198.1 -61.427
2198.2 -61.32
2198.3 -61.335
2198.4 -61.152
2198.5 -61.046
2198.6 -61
2198.7 -61.076
2198.8 -61.122
2198.9 -61.213
2199 -61.442
2199.1 -61.366
2199.2 -61.473
2199.3 -61.412
2199.4 -61.366
2199.5 -61.168
2199.6 -60.969
2199.7 -61.107
2199.8 -61.061
2199.9 -61.107
2200 -61.229
2200.1 -61.335
2200.2 -61.244
2200.3 -60.969
2200.4 -60.923
2200.5 -60.862
2200.6 -61.091
2200.7 -61.229
2200.8 -61.29
2200.9 -61.03
2201 -60.771
2201.1 -60.893
2201.2 -61.107
2201.3 -61.229
2201.4 -61
2201.5 -60.618
2201.6 -60.786
2201.7 -61.03
2201.8 -61.137
2201.9 -60.588
2202 -60.603
2202.1 -60.893
2202.2 -61.061
2202.3 -60.679
2202.4 -60.695
2202.5 -61.107
2202.6 -61.152
2202.7 -60.969
2202.8 -60.801
2202.9 -60.786
2203 -60.786
2203.1 -60.878
2203.2 -61.152
2203.3 -60.984
2203.4 -60.71
2203.5 -60.527
2203.6 -60.923
2203.7 -61
2203.8 -60.557
2203.9 -60.511
2204 -60.725
2204.1 -60.862
2204.2 -60.771
2204.3 -60.588
2204.4 -61.259
2204.5 -61.625
2204.6 -61.778
2204.7 -61.9
2204.8 -62.068
2204.9 -62.327
2205 -62.51
2205.1 -62.816
2205.2 -62.861
2205.3 -63.044
2205.4 -63.777
2205.5 -64.448
2205.6 -64.509
2205.7 -64.784
2205.8 -65.181
2205.9 -65.287
2206 -65.532
2206.1 -65.745
2206.2 -66.005
2206.3 -66.142
2206.4 -66.218
2206.5 -66.493
2206.6 -66.508
2206.7 -66.783
2206.8 -67.012
2206.9 -67.286
2207 -67.515
2207.1 -67.698
2207.2 -68.065
2207.3 -68.11
2207.4 -68.324
2207.5 -68.385
2207.6 -68.37
2207.7 -68.4
2207.8 -68.522
2207.9 -68.858
2208 -69.026
2208.1 -69.423
2208.2 -69.56
2208.3 -69.743
2208.4 -69.606
2208.5 -69.453
2208.6 -69.514
2208.7 -69.697
2208.8 -69.941
2208.9 -70.262
2209 -70.353
2209.1 -70.231
2209.2 -70.109
2209.3 -70.384
2209.4 -70.659
2209.5 -70.918
2209.6 -70.933
2209.7 -70.643
2209.8 -70.75
2209.9 -71.071
2210 -71.452
2210.1 -71.299
2210.2 -71.162
2210.3 -71.33
2210.4 -71.666
2210.5 -71.772
2210.6 -71.33
2210.7 -71.635
2210.8 -72.001
2210.9 -72.108
2211 -71.91
2211.1 -71.834
2211.2 -71.971
2211.3 -71.971
2211.4 -72.093
2211.5 -72.2
2211.6 -72.596
2211.7 -72.703
2211.8 -72.505
2211.9 -72.627
2212 -72.795
2212.1 -73.024
2212.2 -72.764
2212.3 -72.703
2212.4 -72.871
2212.5 -73.253
2212.6 -73.329
2212.7 -73.253
2212.8 -73.161
2212.9 -73.115
2213 -73.115
2213.1 -73.1
2213.2 -73.1
2213.3 -73.314
2213.4 -73.298
2213.5 -73.405
2213.6 -73.42
2213.7 -73.558
2213.8 -73.512
2213.9 -73.512
2214 -73.756
2214.1 -73.695
2214.2 -73.726
2214.3 -73.771
2214.4 -73.802
2214.5 -73.878
2214.6 -73.954
2214.7 -74.153
2214.8 -74.183
2214.9 -74.427
2215 -74.489
2215.1 -74.565
2215.2 -74.626
2215.3 -74.702
2215.4 -74.839
2215.5 -74.763
2215.6 -74.748
2215.7 -74.55
2215.8 -74.397
2215.9 -74.336
2216 -74.397
2216.1 -74.702
2216.2 -74.717
2216.3 -74.962
2216.4 -75.129
2216.5 -75.221
2216.6 -75.084
2216.7 -74.916
2216.8 -74.931
2216.9 -74.946
2217 -75.145
2217.1 -75.297
2217.2 -75.496
2217.3 -75.511
2217.4 -75.343
2217.5 -75.358
2217.6 -75.404
2217.7 -75.694
2217.8 -75.923
2217.9 -75.862
2218 -75.679
2218.1 -75.709
2218.2 -75.999
2218.3 -76.274
2218.4 -76.213
2218.5 -75.847
2218.6 -76.091
2218.7 -76.594
2218.8 -76.503
2218.9 -76.243
2219 -76.289
2219.1 -76.655
2219.2 -76.655
2219.3 -76.457
2219.4 -76.518
2219.5 -76.503
2219.6 -76.64
2219.7 -76.579
2219.8 -76.686
2219.9 -76.915
2220 -77.189
2220.1 -77.235
2220.2 -76.976
2220.3 -77.403
2220.4 -77.464
2220.5 -77.22
2220.6 -77.113
2220.7 -77.418
2220.8 -77.83
2220.9 -77.754
2221 -77.784
2221.1 -77.647
2221.2 -77.556
2221.3 -77.556
2221.4 -77.662
2221.5 -77.861
2221.6 -77.784
2221.7 -77.952
2221.8 -77.998
2221.9 -78.105
2222 -78.151
2222.1 -78.212
2222.2 -78.41
2222.3 -78.349
2222.4 -78.471
2222.5 -78.441
2222.6 -78.456
2222.7 -78.502
2222.8 -78.563
2222.9 -78.639
2223 -78.608
2223.1 -78.73
2223.2 -78.73
2223.3 -78.837
2223.4 -79.066
2223.5 -79.173
2223.6 -79.402
2223.7 -79.448
2223.8 -79.631
2223.9 -79.677
2224 -79.86
2224.1 -79.86
2224.2 -79.722
2224.3 -79.738
2224.4 -79.707
2224.5 -79.646
2224.6 -79.783
2224.7 -80.027
2224.8 -80.256
2224.9 -80.409
2225 -80.577
2225.1 -80.592
2225.2 -80.5
2225.3 -80.333
2225.4 -80.439
2225.5 -80.699
2225.6 -80.821
2225.7 -81.08
2225.8 -81.172
2225.9 -80.882
2226 -80.851
2226.1 -80.943
2226.2 -81.37
2226.3 -81.523
2226.4 -81.553
2226.5 -81.218
2226.6 -81.355
2226.7 -81.645
2226.8 -81.904
2226.9 -81.92
2227 -81.523
2227.1 -81.767
2227.2 -82.072
2227.3 -82.225
2227.4 -81.859
2227.5 -82.026
2227.6 -82.408
2227.7 -82.423
2227.8 -82.499
2227.9 -82.438
2228 -82.637
2228.1 -82.713
2228.2 -82.774
2228.3 -82.728
2228.4 -82.499
2228.5 -82.789
2228.6 -82.957
2228.7 -82.744
2228.8 -82.683
2228.9 -83.094
2229 -83.339
2229.1 -83.186
2229.2 -83.049
2229.3 -82.988
2229.4 -82.988
2229.5 -83.156
2229.6 -83.323
2229.7 -83.598
2229.8 -83.629
2229.9 -83.796
2230 -83.842
2230.1 -83.934
2230.2 -83.934
2230.3 -84.01
2230.4 -84.147
2230.5 -84.086
2230.6 -84.147
2230.7 -84.208
2230.8 -84.254
2230.9 -84.315
2231 -84.361
2231.1 -84.422
2231.2 -84.407
2231.3 -84.437
2231.4 -84.346
2231.5 -84.346
2231.6 -84.422
2231.7 -84.3
2231.8 -84.346
2231.9 -84.3
2232 -84.559
2232.1 -84.575
2232.2 -84.712
2232.3 -84.91
2232.4 -84.987
2232.5 -85.17
2232.6 -85.2
2232.7 -85.338
2232.8 -85.246
2232.9 -85.215
2233 -85.2
2233.1 -85.048
2233.2 -85.109
2233.3 -85.261
2233.4 -85.551
2233.5 -85.597
2233.6 -85.765
2233.7 -85.826
2233.8 -85.49
2233.9 -85.444
2234 -85.566
2234.1 -85.795
2234.2 -86.009
2234.3 -86.024
2234.4 -85.887
2234.5 -85.673
2234.6 -85.872
2234.7 -86.085
2234.8 -86.314
2234.9 -86.116
2235 -85.841
2235.1 -86.1
2235.2 -86.314
2235.3 -86.467
2235.4 -86.192
2235.5 -86.085
2235.6 -86.436
2235.7 -86.711
2235.8 -86.497
2235.9 -86.238
2236 -86.528
2236.1 -86.65
2236.2 -86.802
2236.3 -86.802
2236.4 -86.787
2236.5 -86.833
2236.6 -86.558
2236.7 -86.787
2236.8 -87.153
2236.9 -87.077
2237 -86.802
2237.1 -87.169
2237.2 -87.352
2237.3 -87.016
2237.4 -87.016
2237.5 -86.955
2237.6 -87.123
2237.7 -87.321
2237.8 -87.367
2237.9 -87.459
2238 -87.367
2238.1 -87.352
2238.2 -87.23
2238.3 -87.245
2238.4 -87.23
2238.5 -87.108
2238.6 -87.245
2238.7 -87.199
2238.8 -87.26
2238.9 -87.306
2239 -87.306
2239.1 -87.352
2239.2 -87.413
2239.3 -87.474
2239.4 -87.474
2239.5 -87.535
2239.6 -87.565
2239.7 -87.611
2239.8 -87.809
2239.9 -87.733
2240 -87.84
2240.1 -87.886
2240.2 -87.84
2240.3 -87.916
2240.4 -87.825
2240.5 -87.87
2240.6 -87.733
2240.7 -87.611
2240.8 -87.397
2240.9 -87.321
2241 -87.397
2241.1 -87.535
2241.2 -87.748
2241.3 -87.748
2241.4 -87.901
2241.5 -87.886
2241.6 -87.901
2241.7 -87.687
2241.8 -87.504
2241.9 -87.52
2242 -87.489
2242.1 -87.733
2242.2 -87.886
2242.3 -87.962
2242.4 -87.718
2242.5 -87.489
2242.6 -87.459
2242.7 -87.504
2242.8 -87.748
2242.9 -87.87
2243 -87.687
2243.1 -87.367
2243.2 -87.428
2243.3 -87.794
2243.4 -87.779
2243.5 -87.611
2243.6 -87.291
2243.7 -87.459
2243.8 -87.687
2243.9 -87.748
2244 -87.428
2244.1 -87.397
2244.2 -87.764
2244.3 -87.764
2244.4 -87.642
2244.5 -87.413
2244.6 -87.321
2244.7 -87.596
2244.8 -87.611
2244.9 -87.55
2245 -87.382
2245.1 -87.092
2245.2 -87.397
2245.3 -87.413
2245.4 -87.23
2245.5 -87.001
2245.6 -87.321
2245.7 -87.382
2245.8 -87.23
2245.9 -87.016
2246 -86.833
2246.1 -86.848
2246.2 -86.818
2246.3 -86.894
2246.4 -86.894
2246.5 -86.924
2246.6 -87.047
2246.7 -87.001
2246.8 -87.047
2246.9 -86.94
2247 -86.94
2247.1 -86.879
2247.2 -86.924
2247.3 -86.94
2247.4 -86.818
2247.5 -86.696
2247.6 -86.65
2247.7 -86.573
2247.8 -86.467
2247.9 -86.345
2248 -86.314
2248.1 -86.177
2248.2 -86.116
2248.3 -86.039
2248.4 -85.917
2248.5 -85.856
2248.6 -85.78
2248.7 -86.024
2248.8 -85.826
2248.9 -85.917
2249 -85.994
2249.1 -85.994
2249.2 -86.039
2249.3 -86.024
2249.4 -86.085
2249.5 -85.795
2249.6 -85.658
2249.7 -85.414
2249.8 -85.399
2249.9 -85.429
2250 -85.505
2250.1 -85.765
2250.2 -85.75
2250.3 -85.734
2250.4 -85.383
2250.5 -85.063
2250.6 -84.987
2250.7 -85.078
2250.8 -85.353
2250.9 -85.353
2251 -85.338
2251.1 -84.91
2251.2 -84.742
2251.3 -84.803
2251.4 -85.048
2251.5 -85.276
2251.6 -84.91
2251.7 -84.651
2251.8 -84.758
2251.9 -85.017
2252 -84.926
2252.1 -84.681
2252.2 -84.666
2252.3 -84.834
2252.4 -84.91
2252.5 -84.254
2252.6 -84.117
2252.7 -84.208
2252.8 -84.376
2252.9 -84.437
2253 -84.315
2253.1 -84.132
2253.2 -83.979
2253.3 -83.796
2253.4 -84.239
2253.5 -84.483
2253.6 -84.315
2253.7 -84.346
2253.8 -84.62
2253.9 -84.437
2254 -84.239
2254.1 -84.3
2254.2 -84.376
2254.3 -84.605
2254.4 -83.69
2254.5 -82.82
2254.6 -82.53
2254.7 -82.118
2254.8 -81.981
2254.9 -81.462
2255 -81.218
2255.1 -80.958
2255.2 -80.668
2255.3 -80.348
2255.4 -79.295
2255.5 -78.471
2255.6 -77.937
2255.7 -77.51
2255.8 -77.037
2255.9 -76.64
2256 -76.243
2256.1 -75.908
2256.2 -75.648
2256.3 -75.175
2256.4 -75.114
2256.5 -75.023
2256.6 -74.778
2256.7 -74.55
2256.8 -74.366
2256.9 -74.229
2257 -73.832
2257.1 -73.573
2257.2 -73.192
2257.3 -72.749
2257.4 -72.383
2257.5 -71.971
2257.6 -71.803
2257.7 -71.467
2257.8 -71.284
2257.9 -71.101
2258 -70.964
2258.1 -70.765
2258.2 -70.552
2258.3 -70.323
2258.4 -69.85
2258.5 -69.529
2258.6 -69.178
2258.7 -69.087
2258.8 -69.041
2258.9 -69.041
2259 -68.828
2259.1 -68.4
2259.2 -67.851
2259.3 -67.454
2259.4 -67.408
2259.5 -67.332
2259.6 -67.134
2259.7 -66.798
2259.8 -66.264
2259.9 -66.081
2260 -66.05
2260.1 -66.096
2260.2 -65.593
2260.3 -65.181
2260.4 -65.257
2260.5 -65.333
2260.6 -64.921
2260.7 -64.235
2260.8 -64.128
2260.9 -64.067
2261 -63.624
2261.1 -62.861
2261.2 -61.732
2261.3 -59.825
2261.4 -56.392
2261.5 -51.509
2261.6 -44.612
2261.7 -32.802
2261.8 -8.1281
2261.9 11.418
2262 20.742
2262.1 24.175
2262.2 23.427
2262.3 18.605
2262.4 11.312
2262.5 2.6904
2262.6 -5.824
2262.7 -13.728
2262.8 -20.854
2262.9 -27.522
2263 -34.297
2263.1 -40.248
2263.2 -45.527
2263.3 -49.846
2263.4 -53.447
2263.5 -56.056
2263.6 -57.963
2263.7 -59.459
2263.8 -60.466
2263.9 -61.305
2264 -61.976
2264.1 -62.51
2264.2 -62.846
2264.3 -63.228
2264.4 -63.548
2264.5 -63.655
2264.6 -63.838
2264.7 -63.975
2264.8 -64.021
2264.9 -63.96
2265 -64.036
2265.1 -64.067
2265.2 -63.853
2265.3 -63.868
2265.4 -63.823
2265.5 -63.685
2265.6 -63.655
2265.7 -63.701
2265.8 -63.838
2265.9 -63.746
2266 -63.945
2266.1 -63.868
2266.2 -63.899
2266.3 -63.731
2266.4 -63.441
2266.5 -63.334
2266.6 -63.06
2266.7 -63.151
2266.8 -63.273
2266.9 -63.38
2267 -63.365
2267.1 -63.289
2267.2 -62.999
2267.3 -62.709
2267.4 -62.663
2267.5 -62.617
2267.6 -62.739
2267.7 -62.739
2267.8 -62.373
2267.9 -62.114
2268 -62.144
2268.1 -62.373
2268.2 -62.327
2268.3 -61.915
2268.4 -61.61
2268.5 -61.58
2268.6 -61.824
2268.7 -61.641
2268.8 -61.229
2268.9 -61.076
2269 -61.305
2269.1 -61.32
2269.2 -60.603
2269.3 -60.618
2269.4 -60.573
2269.5 -60.496
2269.6 -60.344
2269.7 -60.191
2269.8 -60.008
2269.9 -59.565
2270 -59.733
2270.1 -59.855
2270.2 -59.642
2270.3 -59.291
2270.4 -59.367
2270.5 -59.504
2270.6 -59.123
2270.7 -58.925
2270.8 -58.619
2270.9 -58.665
2271 -58.741
2271.1 -58.772
2271.2 -58.787
2271.3 -58.528
2271.4 -58.314
2271.5 -58.04
2271.6 -57.902
2271.7 -57.658
2271.8 -57.414
2271.9 -57.353
2272 -57.216
2272.1 -57.094
2272.2 -57.002
2272.3 -56.895
2272.4 -56.697
2272.5 -56.453
2272.6 -56.483
2272.7 -56.209
2272.8 -56.132
2272.9 -55.949
2273 -55.812
2273.1 -55.568
2273.2 -55.415
2273.3 -55.247
2273.4 -54.896
2273.5 -54.576
2273.6 -54.21
2273.7 -53.981
2273.8 -53.569
2273.9 -53.294
2274 -53.111
2274.1 -52.913
2274.2 -52.882
2274.3 -52.684
2274.4 -52.562
2274.5 -52.226
2274.6 -51.768
2274.7 -51.188
2274.8 -50.441
2274.9 -49.891
2275 -49.449
2275.1 -48.976
2275.2 -48.365
2275.3 -47.511
2275.4 -46.351
2275.5 -44.505
2275.6 -42.231
2275.7 -38.905
2275.8 -33.214
2275.9 -20.518
2276 -1.4294
2276.1 11.876
2276.2 18.209
2276.3 19.735
2276.4 18.056
2276.5 13.875
2276.6 7.558
2276.7 -0.056152
2276.8 -8.0365
2276.9 -14.842
2277 -21.357
2277.1 -27.827
2277.2 -33.793
2277.3 -38.936
2277.4 -43.925
2277.5 -48.335
2277.6 -51.31
2277.7 -53.431
2277.8 -55.354
2277.9 -57.017
2278 -58.284
2278.1 -58.925
2278.2 -59.626
2278.3 -60.359
2278.4 -60.969
2278.5 -61.046
2278.6 -61.03
2278.7 -61.717
2278.8 -61.931
2278.9 -61.976
2279 -61.87
2279.1 -61.9
2279.2 -62.129
2279.3 -62.343
2279.4 -62.571
2279.5 -62.388
2279.6 -62.327
2279.7 -62.083
2279.8 -62.068
2279.9 -62.037
2280 -61.885
2280.1 -61.915
2280.2 -61.732
2280.3 -61.763
2280.4 -61.61
2280.5 -61.549
2280.6 -61.503
2280.7 -61.442
2280.8 -61.503
2280.9 -61.381
2281 -61.458
2281.1 -61.396
2281.2 -61.412
2281.3 -61.412
2281.4 -61.335
2281.5 -61.244
2281.6 -61.076
2281.7 -60.984
2281.8 -60.847
2281.9 -60.603
2282 -60.45
2282.1 -60.298
2282.2 -60.145
2282.3 -60.069
2282.4 -59.977
2282.5 -59.993
2282.6 -60.023
2282.7 -60.13
2282.8 -59.962
2282.9 -59.916
2283 -59.459
2283.1 -59.184
2283.2 -59.047
2283.3 -58.986
2283.4 -59.184
2283.5 -59.092
2283.6 -59.047
2283.7 -58.802
2283.8 -58.391
2283.9 -58.101
2284 -58.162
2284.1 -58.452
2284.2 -58.36
2284.3 -58.146
2284.4 -57.643
2284.5 -57.521
2284.6 -57.719
2284.7 -57.795
2284.8 -57.841
2284.9 -57.277
2285 -57.139
2285.1 -57.307
2285.2 -57.368
2285.3 -56.926
2285.4 -56.62
2285.5 -56.987
2285.6 -56.987
2285.7 -56.498
2285.8 -56.163
2285.9 -56.376
2286 -56.453
2286.1 -56.361
2286.2 -56.239
2286.3 -56.041
2286.4 -56.117
2286.5 -56.01
2286.6 -55.812
2286.7 -55.507
2286.8 -55.552
2286.9 -55.919
2287 -55.491
2287.1 -55.171
2287.2 -55.11
2287.3 -55.262
2287.4 -55.095
2287.5 -54.881
2287.6 -54.591
2287.7 -54.286
2287.8 -54.271
2287.9 -54.179
2288 -54.194
2288.1 -54.042
2288.2 -54.026
2288.3 -53.965
2288.4 -53.798
2288.5 -53.706
2288.6 -53.599
2288.7 -53.477
2288.8 -53.355
2288.9 -53.264
2289 -53.203
2289.1 -52.989
2289.2 -52.943
2289.3 -52.745
2289.4 -52.531
2289.5 -52.379
2289.6 -52.073
2289.7 -51.967
2289.8 -51.799
2289.9 -51.692
2290 -51.478
2290.1 -51.371
2290.2 -51.356
2290.3 -51.112
2290.4 -51.127
2290.5 -51.036
2290.6 -51.005
2290.7 -50.837
2290.8 -50.685
2290.9 -50.578
2291 -50.059
2291.1 -49.8
2291.2 -49.434
2291.3 -49.312
2291.4 -49.189
2291.5 -49.083
2291.6 -49.281
2291.7 -49.006
2291.8 -48.793
2291.9 -48.198
2292 -47.755
2292.1 -47.297
2292.2 -47.084
2292.3 -47.206
2292.4 -46.794
2292.5 -46.214
2292.6 -45.405
2292.7 -44.841
2292.8 -44.337
2292.9 -43.635
2293 -42.613
2293.1 -40.645
2293.2 -38.691
2293.3 -35.96
2293.4 -30.97
2293.5 -20.549
2293.6 -4.9542
2293.7 6.9629
2293.8 13.341
2293.9 16.133
2294 15.676
2294.1 12.319
2294.2 7.1918
2294.3 1.2256
2294.4 -5.4578
2294.5 -11.973
2294.6 -18.092
2294.7 -23.707
2294.8 -28.956
2294.9 -34.037
2295 -38.905
2295.1 -43.742
2295.2 -47.374
2295.3 -50.181
2295.4 -52.363
2295.5 -54.438
2295.6 -56.209
2295.7 -57.383
2295.8 -58.238
2295.9 -58.848
2296 -59.489
2296.1 -59.962
2296.2 -60.42
2296.3 -60.908
2296.4 -61.259
2296.5 -61.747
2296.6 -61.992
2296.7 -62.266
2296.8 -62.358
2296.9 -62.541
2297 -62.693
2297.1 -62.648
2297.2 -62.755
2297.3 -62.739
2297.4 -62.831
2297.5 -62.724
2297.6 -62.739
2297.7 -62.785
2297.8 -62.648
2297.9 -62.587
2298 -62.51
2298.1 -62.388
2298.2 -62.297
2298.3 -62.297
2298.4 -62.373
2298.5 -62.251
2298.6 -62.266
2298.7 -62.251
2298.8 -62.266
2298.9 -62.358
2299 -62.373
2299.1 -62.541
2299.2 -62.343
2299.3 -62.205
2299.4 -61.9
2299.5 -61.686
2299.6 -61.625
2299.7 -61.58
2299.8 -61.763
2299.9 -61.808
2300 -61.915
2300.1 -61.732
2300.2 -61.61
2300.3 -61.244
2300.4 -61.198
2300.5 -61.427
2300.6 -61.412
2300.7 -61.625
2300.8 -61.412
2300.9 -61.091
2301 -60.923
2301.1 -61.122
2301.2 -61.305
2301.3 -61.168
2301.4 -60.756
2301.5 -60.511
2301.6 -60.786
2301.7 -60.923
2301.8 -60.832
2301.9 -60.466
2302 -60.389
2302.1 -60.664
2302.2 -60.573
2302.3 -60.115
2302.4 -60.115
2302.5 -60.496
2302.6 -60.511
2302.7 -60.054
2302.8 -59.871
2302.9 -59.825
2303 -59.794
2303.1 -59.886
2303.2 -59.993
2303.3 -60.115
2303.4 -59.657
2303.5 -59.474
2303.6 -59.962
2303.7 -59.901
2303.8 -59.657
2303.9 -59.352
2304 -59.535
2304.1 -59.52
2304.2 -59.443
2304.3 -59.337
2304.4 -59.398
2304.5 -59.626
2304.6 -59.459
2304.7 -59.459
2304.8 -59.321
2304.9 -59.428
2305 -59.52
2305.1 -59.52
2305.2 -59.642
2305.3 -59.52
2305.4 -59.749
2305.5 -59.886
2305.6 -60.023
2305.7 -60.115
2305.8 -60.054
2305.9 -60.283
2306 -60.115
2306.1 -60.099
2306.2 -60.115
2306.3 -60.176
2306.4 -60.161
2306.5 -60.191
2306.6 -60.389
2306.7 -60.298
2306.8 -60.359
2306.9 -60.45
2307 -60.603
2307.1 -60.649
2307.2 -60.801
2307.3 -60.923
2307.4 -60.786
2307.5 -60.771
2307.6 -60.588
2307.7 -60.435
2307.8 -60.45
2307.9 -60.481
2308 -60.74
2308.1 -60.756
2308.2 -61
2308.3 -61.03
2308.4 -61
2308.5 -60.679
2308.6 -60.588
2308.7 -60.588
2308.8 -60.649
2308.9 -60.923
2309 -60.984
2309.1 -60.908
2309.2 -60.603
2309.3 -60.527
2309.4 -60.71
2309.5 -60.939
2309.6 -61.015
2309.7 -60.756
2309.8 -60.527
2309.9 -60.618
2310 -60.847
2310.1 -61
2310.2 -60.603
2310.3 -60.557
2310.4 -60.801
2310.5 -60.984
2310.6 -60.695
2310.7 -60.435
2310.8 -60.771
2310.9 -61
2311 -60.817
2311.1 -60.511
2311.2 -60.45
2311.3 -60.481
2311.4 -60.405
2311.5 -60.695
2311.6 -60.771
2311.7 -60.634
2311.8 -60.283
2311.9 -60.588
2312 -60.786
2312.1 -60.42
2312.2 -60.267
2312.3 -60.389
2312.4 -60.679
2312.5 -60.695
2312.6 -60.603
2312.7 -60.557
2312.8 -60.298
2312.9 -60.344
2313 -60.313
2313.1 -60.405
2313.2 -60.405
2313.3 -60.481
2313.4 -60.634
2313.5 -60.618
2313.6 -60.679
2313.7 -60.573
2313.8 -60.618
2313.9 -60.527
2314 -60.45
2314.1 -60.588
2314.2 -60.496
2314.3 -60.405
2314.4 -60.328
2314.5 -60.298
2314.6 -60.222
2314.7 -60.191
2314.8 -60.283
2314.9 -60.267
2315 -60.328
2315.1 -60.359
2315.2 -60.42
2315.3 -60.466
2315.4 -60.664
2315.5 -60.817
2315.6 -60.771
2315.7 -60.832
2315.8 -60.725
2315.9 -60.557
2316 -60.496
2316.1 -60.374
2316.2 -60.466
2316.3 -60.496
2316.4 -60.679
2316.5 -60.847
2316.6 -60.908
2316.7 -60.878
2316.8 -60.679
2316.9 -60.603
2317 -60.405
2317.1 -60.573
2317.2 -60.695
2317.3 -60.786
2317.4 -60.801
2317.5 -60.435
2317.6 -60.298
2317.7 -60.405
2317.8 -60.695
2317.9 -60.695
2318 -60.481
2318.1 -60.298
2318.2 -60.328
2318.3 -60.649
2318.4 -60.695
2318.5 -60.405
2318.6 -60.222
2318.7 -60.374
2318.8 -60.786
2318.9 -60.405
2319 -60.222
2319.1 -60.466
2319.2 -60.679
2319.3 -60.496
2319.4 -60.191
2319.5 -60.283
2319.6 -60.206
2319.7 -60.298
2319.8 -60.435
2319.9 -60.679
2320 -60.618
2320.1 -60.328
2320.2 -60.511
2320.3 -60.786
2320.4 -60.74
2320.5 -60.405
2320.6 -60.283
2320.7 -60.466
2320.8 -60.634
2320.9 -60.725
2321 -60.527
2321.1 -60.481
2321.2 -60.283
2321.3 -60.191
2321.4 -60.099
2321.5 -60.038
2321.6 -60.13
2321.7 -60.069
2321.8 -60.069
2321.9 -60.023
2322 -60.008
2322.1 -60.008
2322.2 -60.054
2322.3 -60.191
2322.4 -60.008
2322.5 -60.023
2322.6 -59.993
2322.7 -59.993
2322.8 -59.916
2322.9 -59.947
2323 -60.161
2323.1 -60.13
2323.2 -60.267
2323.3 -60.252
2323.4 -60.313
2323.5 -60.344
2323.6 -60.359
2323.7 -60.435
2323.8 -60.267
2323.9 -60.176
2324 -60.054
2324.1 -59.947
2324.2 -59.932
2324.3 -60.069
2324.4 -60.222
2324.5 -60.267
2324.6 -60.374
2324.7 -60.313
2324.8 -60.252
2324.9 -60.099
2325 -59.901
2325.1 -60.023
2325.2 -60.191
2325.3 -60.344
2325.4 -60.42
2325.5 -60.283
2325.6 -60.084
2325.7 -59.871
2325.8 -60.145
2325.9 -60.344
2326 -60.405
2326.1 -60.191
2326.2 -59.947
2326.3 -60.176
2326.4 -60.328
2326.5 -60.573
2326.6 -60.145
2326.7 -59.962
2326.8 -60.252
2326.9 -60.481
2327 -60.45
2327.1 -59.977
2327.2 -60.313
2327.3 -60.542
2327.4 -60.252
2327.5 -60.008
2327.6 -60.283
2327.7 -60.588
2327.8 -60.542
2327.9 -60.481
2328 -60.435
2328.1 -60.405
2328.2 -60.222
2328.3 -60.038
2328.4 -60.344
2328.5 -60.45
2328.6 -60.283
2328.7 -59.916
2328.8 -60.13
2328.9 -60.252
2329 -60.252
2329.1 -60.222
2329.2 -59.932
2329.3 -60.008
2329.4 -60.023
2329.5 -60.206
2329.6 -60.298
2329.7 -60.435
2329.8 -60.557
2329.9 -60.496
2330 -60.481
2330.1 -60.405
2330.2 -60.435
2330.3 -60.45
2330.4 -60.466
2330.5 -60.542
2330.6 -60.511
2330.7 -60.511
2330.8 -60.511
2330.9 -60.527
2331 -60.511
2331.1 -60.542
2331.2 -60.527
2331.3 -60.496
2331.4 -60.481
2331.5 -60.405
2331.6 -60.359
2331.7 -60.267
2331.8 -60.222
2331.9 -60.206
2332 -60.084
2332.1 -60.145
2332.2 -60.099
2332.3 -60.161
2332.4 -60.328
2332.5 -60.42
2332.6 -60.496
2332.7 -60.45
2332.8 -60.45
2332.9 -60.115
2333 -60.069
2333.1 -60.008
2333.2 -60.038
2333.3 -60.237
2333.4 -60.313
2333.5 -60.389
2333.6 -60.359
2333.7 -60.176
2333.8 -60.161
2333.9 -60.008
2334 -60.222
2334.1 -60.405
2334.2 -60.435
2334.3 -60.145
2334.4 -59.993
2334.5 -60.252
2334.6 -60.344
2334.7 -60.634
2334.8 -60.206
2334.9 -59.947
2335 -60.099
2335.1 -60.405
2335.2 -60.496
2335.3 -60.023
2335.4 -60.038
2335.5 -60.283
2335.6 -60.389
2335.7 -60.008
2335.8 -60.038
2335.9 -60.435
2336 -60.389
2336.1 -60.328
2336.2 -60.13
2336.3 -60.191
2336.4 -60.389
2336.5 -60.42
2336.6 -60.496
2336.7 -60.145
2336.8 -60.252
2336.9 -60.557
2337 -60.374
2337.1 -60.237
2337.2 -60.466
2337.3 -60.679
2337.4 -60.527
2337.5 -60.389
2337.6 -60.206
2337.7 -60.13
2337.8 -60.328
2337.9 -60.405
2338 -60.573
2338.1 -60.573
2338.2 -60.664
2338.3 -60.588
2338.4 -60.679
2338.5 -60.649
2338.6 -60.71
2338.7 -60.817
2338.8 -60.71
2338.9 -60.771
2339 -60.756
2339.1 -60.801
2339.2 -60.801
2339.3 -60.801
2339.4 -60.801
2339.5 -60.71
2339.6 -60.725
2339.7 -60.618
2339.8 -60.557
2339.9 -60.511
2340 -60.405
2340.1 -60.344
2340.2 -60.298
2340.3 -60.344
2340.4 -60.389
2340.5 -60.466
2340.6 -60.664
2340.7 -60.71
2340.8 -60.817
2340.9 -60.862
2341 -60.817
2341.1 -60.664
2341.2 -60.573
2341.3 -60.557
2341.4 -60.435
2341.5 -60.649
2341.6 -60.71
2341.7 -60.847
2341.8 -60.923
2341.9 -60.847
2342 -60.786
2342.1 -60.435
2342.2 -60.573
2342.3 -60.725
2342.4 -60.939
2342.5 -60.969
2342.6 -60.71
2342.7 -60.71
2342.8 -60.603
2342.9 -60.878
2343 -61
2343.1 -60.832
2343.2 -60.542
2343.3 -60.634
2343.4 -61.061
2343.5 -61.03
2343.6 -60.664
2343.7 -60.542
2343.8 -60.862
2343.9 -61.076
2344 -60.756
2344.1 -60.786
2344.2 -60.969
2344.3 -61.168
2344.4 -61.107
2344.5 -61.03
2344.6 -60.939
2344.7 -61.076
2344.8 -61.198
2344.9 -61.046
2345 -60.817
2345.1 -60.771
2345.2 -61.107
2345.3 -60.954
2345.4 -60.771
2345.5 -60.878
2345.6 -61.122
2345.7 -61.122
2345.8 -60.969
2345.9 -60.786
2346 -60.756
2346.1 -60.801
2346.2 -60.878
2346.3 -60.923
2346.4 -61.122
2346.5 -61.122
2346.6 -61.244
2346.7 -61.274
2346.8 -61.213
2346.9 -61.29
2347 -61.198
2347.1 -61.198
2347.2 -61.168
2347.3 -61.229
2347.4 -61.305
2347.5 -61.213
2347.6 -61.259
2347.7 -61.091
2347.8 -61.091
2347.9 -61.03
2348 -61.03
2348.1 -61.091
2348.2 -60.832
2348.3 -60.923
2348.4 -60.786
2348.5 -60.695
2348.6 -60.71
2348.7 -60.817
2348.8 -61.046
2348.9 -60.969
2349 -61.076
2349.1 -61.061
2349.2 -61.198
2349.3 -61.213
2349.4 -61.198
2349.5 -61.229
2349.6 -60.832
2349.7 -60.817
2349.8 -60.801
2349.9 -60.923
2350 -61.137
2350.1 -61.229
2350.2 -61.412
2350.3 -61.198
2350.4 -60.954
2350.5 -60.71
2350.6 -60.954
2350.7 -61.122
2350.8 -61.274
2350.9 -61.335
2351 -60.908
2351.1 -60.756
2351.2 -60.923
2351.3 -61.213
2351.4 -61.366
2351.5 -61.061
2351.6 -60.954
2351.7 -61.091
2351.8 -61.351
2351.9 -61.335
2352 -61
2352.1 -60.969
2352.2 -61.305
2352.3 -61.564
2352.4 -61.046
2352.5 -61
2352.6 -61.213
2352.7 -61.396
2352.8 -61.427
2352.9 -61.427
2353 -61.564
2353.1 -61.458
2353.2 -61.29
2353.3 -61.122
2353.4 -61.32
2353.5 -61.641
2353.6 -61.519
2353.7 -61.396
2353.8 -61.564
2353.9 -61.686
2354 -61.534
2354.1 -61.396
2354.2 -61.366
2354.3 -61.366
2354.4 -61.366
2354.5 -61.259
2354.6 -61.305
2354.7 -61.244
2354.8 -61.274
2354.9 -61.274
2355 -61.061
2355.1 -61.046
2355.2 -60.878
2355.3 -60.847
2355.4 -60.679
2355.5 -60.45
2355.6 -60.573
2355.7 -60.344
2355.8 -60.313
2355.9 -60.084
2356 -60.115
2356.1 -60.054
2356.2 -60.054
2356.3 -60.099
2356.4 -60.008
2356.5 -60.038
2356.6 -59.901
2356.7 -59.886
2356.8 -59.779
2356.9 -59.657
2357 -59.596
2357.1 -59.367
2357.2 -59.23
2357.3 -59.047
2357.4 -59.108
2357.5 -59.199
2357.6 -59.169
2357.7 -59.306
2357.8 -59.214
2357.9 -59.245
2358 -59.184
2358.1 -59.016
2358.2 -58.741
2358.3 -58.589
2358.4 -58.741
2358.5 -58.726
2358.6 -58.894
2358.7 -58.955
2358.8 -58.955
2358.9 -58.635
2359 -58.406
2359.1 -58.497
2359.2 -58.65
2359.3 -58.726
2359.4 -58.772
2359.5 -58.467
2359.6 -58.253
2359.7 -58.268
2359.8 -58.619
2359.9 -58.574
2360 -58.177
2360.1 -57.917
2360.2 -58.177
2360.3 -58.436
2360.4 -58.436
2360.5 -58.177
2360.6 -58.238
2360.7 -58.589
2360.8 -58.482
2360.9 -58.192
2361 -58.177
2361.1 -58.238
2361.2 -58.36
2361.3 -58.253
2361.4 -58.192
2361.5 -57.994
2361.6 -58.238
2361.7 -58.558
2361.8 -58.284
2361.9 -57.979
2362 -58.146
2362.1 -58.345
2362.2 -58.116
2362.3 -57.917
2362.4 -58.04
2362.5 -58.085
2362.6 -58.314
2362.7 -58.268
2362.8 -58.253
2362.9 -58.177
2363 -58.162
2363.1 -58.207
2363.2 -57.979
2363.3 -58.024
2363.4 -57.872
2363.5 -57.902
2363.6 -57.872
2363.7 -57.856
2363.8 -57.979
2363.9 -57.78
2364 -57.765
2364.1 -57.704
2364.2 -57.673
2364.3 -57.643
2364.4 -57.567
2364.5 -57.704
2364.6 -57.536
2364.7 -57.582
2364.8 -57.444
2364.9 -57.582
2365 -57.643
2365.1 -57.719
2365.2 -57.872
2365.3 -57.734
2365.4 -57.689
2365.5 -57.551
2365.6 -57.444
2365.7 -57.307
2365.8 -57.17
2365.9 -57.246
2366 -57.185
2366.1 -57.231
2366.2 -57.292
2366.3 -57.444
2366.4 -57.444
2366.5 -57.46
2366.6 -57.353
2366.7 -57.017
2366.8 -56.788
2366.9 -56.865
2367 -56.926
2367.1 -57.094
2367.2 -57.185
2367.3 -57.078
2367.4 -56.682
2367.5 -56.483
2367.6 -56.483
2367.7 -56.804
2367.8 -56.971
2367.9 -56.773
2368 -56.468
2368.1 -56.392
2368.2 -56.559
2368.3 -56.682
2368.4 -56.468
2368.5 -56.209
2368.6 -56.147
2368.7 -56.468
2368.8 -56.315
2368.9 -55.873
2369 -55.842
2369.1 -56.102
2369.2 -56.331
2369.3 -55.858
2369.4 -55.568
2369.5 -55.339
2369.6 -55.4
2369.7 -55.323
2369.8 -55.552
2369.9 -55.812
2370 -55.583
2370.1 -55.339
2370.2 -55.156
2370.3 -55.674
2370.4 -55.415
2370.5 -55.095
2370.6 -55.125
2370.7 -55.14
2370.8 -55.186
2370.9 -54.973
2371 -54.866
2371.1 -54.606
2371.2 -54.393
2371.3 -54.438
2371.4 -54.118
2371.5 -54.164
2371.6 -54.011
2371.7 -53.965
2371.8 -53.874
2371.9 -53.813
2372 -53.904
2372.1 -53.782
2372.2 -53.691
2372.3 -53.569
2372.4 -53.477
2372.5 -53.37
2372.6 -53.279
2372.7 -53.248
2372.8 -52.943
2372.9 -52.806
2373 -52.745
2373.1 -52.684
2373.2 -52.546
2373.3 -52.516
2373.4 -52.44
2373.5 -52.333
2373.6 -52.241
2373.7 -52.333
2373.8 -52.18
2373.9 -51.997
2374 -51.875
2374.1 -51.753
2374.2 -51.448
2374.3 -51.204
2374.4 -51.021
2374.5 -50.975
2374.6 -50.853
2374.7 -50.883
2374.8 -51.005
2374.9 -50.837
2375 -50.639
2375.1 -50.303
2375.2 -50.059
2375.3 -49.891
2375.4 -49.815
2375.5 -49.937
2375.6 -49.861
2375.7 -49.601
2375.8 -49.098
2375.9 -48.747
2376 -48.747
2376.1 -48.579
2376.2 -48.488
2376.3 -47.847
2376.4 -47.313
2376.5 -47.084
2376.6 -47.053
2376.7 -46.916
2376.8 -46.031
2376.9 -45.558
2377 -45.146
2377.1 -44.871
2377.2 -43.635
2377.3 -42.43
2377.4 -41.606
2377.5 -39.897
2377.6 -36.891
2377.7 -32.023
2377.8 -23.112
2377.9 -7.9449
2378 5.4675
2378.1 12.96
2378.2 16.149
2378.3 15.966
2378.4 13.57
2378.5 9.2364
2378.6 3.2092
2378.7 -4.0082
2378.8 -11.073
2378.9 -17.146
2379 -22.944
2379.1 -28.499
2379.2 -33.9
2379.3 -39.058
2379.4 -43.818
2379.5 -47.862
2379.6 -50.868
2379.7 -53.416
2379.8 -55.43
2379.9 -56.987
2380 -58.223
2380.1 -59.23
2380.2 -60.084
2380.3 -60.588
2380.4 -61.091
2380.5 -61.488
2380.6 -61.885
2380.7 -62.144
2380.8 -62.312
2380.9 -62.541
2381 -62.541
2381.1 -62.571
2381.2 -62.663
2381.3 -62.678
2381.4 -62.648
2381.5 -62.571
2381.6 -62.602
2381.7 -62.48
2381.8 -62.602
2381.9 -62.556
2382 -62.709
2382.1 -62.739
2382.2 -62.755
2382.3 -62.846
2382.4 -62.877
2382.5 -62.907
2382.6 -62.831
2382.7 -62.709
2382.8 -62.449
2382.9 -62.22
2383 -62.114
2383.1 -62.083
2383.2 -62.144
2383.3 -62.19
2383.4 -62.358
2383.5 -62.449
2383.6 -62.205
2383.7 -61.915
2383.8 -61.686
2383.9 -61.793
2384 -61.839
2384.1 -61.946
2384.2 -62.068
2384.3 -61.595
2384.4 -61.335
2384.5 -61.259
2384.6 -61.427
2384.7 -61.564
2384.8 -61.412
2384.9 -61
2385 -60.878
2385.1 -61.137
2385.2 -61.152
2385.3 -60.847
2385.4 -60.573
2385.5 -60.725
2385.6 -61.015
2385.7 -60.618
2385.8 -60.237
2385.9 -60.298
2386 -60.511
2386.1 -60.481
2386.2 -60.405
2386.3 -60.466
2386.4 -60.283
2386.5 -60.161
2386.6 -59.81
2386.7 -59.718
2386.8 -60.038
2386.9 -59.916
2387 -59.84
2387.1 -59.672
2387.2 -59.901
2387.3 -59.764
2387.4 -59.565
2387.5 -59.291
2387.6 -59.108
2387.7 -59.306
2387.8 -59.138
2387.9 -59.398
2388 -59.367
2388.1 -59.245
2388.2 -59.169
2388.3 -59.184
2388.4 -59.153
2388.5 -58.986
2388.6 -59.001
2388.7 -58.879
2388.8 -58.848
2388.9 -58.68
2389 -58.726
2389.1 -58.848
2389.2 -58.68
2389.3 -58.619
2389.4 -58.558
2389.5 -58.436
2389.6 -58.299
2389.7 -58.131
2389.8 -58.055
2389.9 -57.902
2390 -57.811
2390.1 -57.704
2390.2 -57.689
2390.3 -57.841
2390.4 -57.734
2390.5 -57.948
2390.6 -57.917
2390.7 -57.963
2390.8 -57.841
2390.9 -57.78
2391 -57.719
2391.1 -57.383
2391.2 -57.307
2391.3 -57.17
2391.4 -57.185
2391.5 -57.2
2391.6 -57.399
2391.7 -57.597
2391.8 -57.338
2391.9 -57.032
2392 -56.849
2392.1 -56.895
2392.2 -56.956
2392.3 -57.063
2392.4 -57.277
2392.5 -56.788
2392.6 -56.514
2392.7 -56.529
2392.8 -56.666
2392.9 -56.758
2393 -56.544
2393.1 -56.254
2393.2 -56.239
2393.3 -56.529
2393.4 -56.559
2393.5 -56.193
2393.6 -56.01
2393.7 -56.224
2393.8 -56.483
2393.9 -56.056
2394 -55.812
2394.1 -56.025
2394.2 -56.147
2394.3 -55.949
2394.4 -55.674
2394.5 -55.674
2394.6 -55.583
2394.7 -55.613
2394.8 -55.659
2394.9 -55.797
2395 -55.72
2395.1 -55.476
2395.2 -55.537
2395.3 -55.812
2395.4 -55.69
2395.5 -55.476
2395.6 -55.385
2395.7 -55.598
2395.8 -55.69
2395.9 -55.781
2396 -55.552
2396.1 -55.476
2396.2 -55.278
2396.3 -55.171
2396.4 -55.049
2396.5 -55.049
2396.6 -55.064
2396.7 -54.957
2396.8 -54.866
2396.9 -54.942
2397 -54.957
2397.1 -54.927
2397.2 -54.728
2397.3 -54.759
2397.4 -54.637
2397.5 -54.637
2397.6 -54.622
2397.7 -54.652
2397.8 -54.744
2397.9 -54.759
2398 -54.789
2398.1 -54.774
2398.2 -54.896
2398.3 -54.866
2398.4 -54.957
2398.5 -55.079
2398.6 -54.927
2398.7 -54.82
2398.8 -54.652
2398.9 -54.713
2399 -54.667
2399.1 -54.805
2399.2 -55.049
2399.3 -55.064
2399.4 -55.232
2399.5 -55.293
2399.6 -55.278
2399.7 -55.079
2399.8 -54.942
2399.9 -54.988
2400 -54.988
2400.1 -55.125
2400.2 -55.262
2400.3 -55.461
2400.4 -55.323
2400.5 -55.079
2400.6 -55.125
2400.7 -55.201
2400.8 -55.476
2400.9 -55.674
2401 -55.583
2401.1 -55.339
2401.2 -55.339
2401.3 -55.659
2401.4 -55.69
2401.5 -55.659
2401.6 -55.247
2401.7 -55.43
2401.8 -55.751
2401.9 -55.812
2402 -55.583
2402.1 -55.339
2402.2 -55.797
2402.3 -55.903
2402.4 -55.583
2402.5 -55.613
2402.6 -56.01
2402.7 -56.254
2402.8 -56.224
2402.9 -56.315
2403 -56.361
2403.1 -56.392
2403.2 -56.331
2403.3 -56.086
2403.4 -56.117
2403.5 -56.346
2403.6 -56.315
2403.7 -56.086
2403.8 -56.193
2403.9 -56.468
2404 -56.392
2404.1 -56.346
2404.2 -56.102
2404.3 -56.071
2404.4 -56.407
2404.5 -56.788
2404.6 -57.032
2404.7 -57.078
2404.8 -57.322
2404.9 -57.444
2405 -57.582
2405.1 -57.704
2405.2 -57.856
2405.3 -58.07
2405.4 -58.284
2405.5 -58.711
2405.6 -58.772
2405.7 -58.848
2405.8 -59.047
2405.9 -59.138
2406 -59.352
2406.1 -59.413
2406.2 -59.55
2406.3 -59.626
2406.4 -59.764
2406.5 -59.916
2406.6 -59.977
2406.7 -60.252
2406.8 -60.359
2406.9 -60.634
2407 -60.695
2407.1 -60.908
2407.2 -61.015
2407.3 -61.061
2407.4 -61.122
2407.5 -60.969
2407.6 -61.03
2407.7 -61.03
2407.8 -61.29
2407.9 -61.488
2408 -61.702
2408.1 -61.992
2408.2 -61.992
2408.3 -61.854
2408.4 -61.732
2408.5 -61.671
2408.6 -61.808
2408.7 -62.098
2408.8 -62.434
2408.9 -62.327
2409 -62.19
2409.1 -62.068
2409.2 -62.205
2409.3 -62.495
2409.4 -62.755
2409.5 -62.632
2409.6 -62.358
2409.7 -62.449
2409.8 -62.709
2409.9 -62.968
2410 -62.709
2410.1 -62.541
2410.2 -62.922
2410.3 -63.166
2410.4 -63.029
2410.5 -62.663
2410.6 -62.938
2410.7 -63.273
2410.8 -63.105
2410.9 -62.968
2411 -63.014
2411.1 -63.273
2411.2 -63.304
2411.3 -63.289
2411.4 -63.273
2411.5 -63.075
2411.6 -63.273
2411.7 -63.563
2411.8 -63.563
2411.9 -63.243
2412 -63.411
2412.1 -63.853
2412.2 -63.67
2412.3 -63.517
2412.4 -63.365
2412.5 -63.456
2412.6 -63.64
2412.7 -63.868
2412.8 -64.128
2412.9 -64.006
2413 -64.036
2413.1 -64.052
2413.2 -64.021
2413.3 -63.929
2413.4 -64.006
2413.5 -64.128
2413.6 -64.006
2413.7 -64.036
2413.8 -64.021
2413.9 -64.021
2414 -64.052
2414.1 -64.189
2414.2 -64.418
2414.3 -64.402
2414.4 -64.509
2414.5 -64.387
2414.6 -64.509
2414.7 -64.525
2414.8 -64.54
2414.9 -64.677
2415 -64.525
2415.1 -64.433
2415.2 -64.265
2415.3 -64.235
2415.4 -64.311
2415.5 -64.372
2415.6 -64.677
2415.7 -64.631
2415.8 -64.891
2415.9 -64.875
2416 -64.921
2416.1 -64.921
2416.2 -64.814
2416.3 -64.723
2416.4 -64.555
2416.5 -64.647
2416.6 -64.692
2416.7 -64.998
2416.8 -65.089
2416.9 -65.181
2417 -65.181
2417.1 -64.814
2417.2 -64.723
2417.3 -64.952
2417.4 -65.15
2417.5 -65.364
2417.6 -65.272
2417.7 -65.104
2417.8 -64.982
2417.9 -65.196
2418 -65.44
2418.1 -65.455
2418.2 -65.12
2418.3 -65.059
2418.4 -65.501
2418.5 -65.699
2418.6 -65.379
2418.7 -65.211
2418.8 -65.486
2418.9 -65.867
2419 -65.547
2419.1 -65.349
2419.2 -65.501
2419.3 -65.791
2419.4 -65.883
2419.5 -65.883
2419.6 -66.035
2419.7 -65.928
2419.8 -65.974
2419.9 -65.883
2420 -65.699
2420.1 -65.837
2420.2 -66.203
2420.3 -66.203
2420.4 -65.989
2420.5 -66.218
2420.6 -66.417
2420.7 -66.417
2420.8 -66.325
2420.9 -66.142
2421 -66.203
2421.1 -66.066
2421.2 -66.203
2421.3 -66.279
2421.4 -66.356
2421.5 -66.493
2421.6 -66.554
2421.7 -66.752
2421.8 -66.6
2421.9 -66.768
2422 -66.752
2422.1 -66.752
2422.2 -66.768
2422.3 -66.737
2422.4 -66.905
2422.5 -66.844
2422.6 -66.859
2422.7 -66.813
2422.8 -66.783
2422.9 -66.874
2423 -66.92
2423.1 -67.012
2423.2 -66.981
2423.3 -67.073
2423.4 -67.225
2423.5 -67.393
2423.6 -67.531
2423.7 -67.622
2423.8 -67.759
2423.9 -67.744
2424 -67.714
2424.1 -67.546
2424.2 -67.5
2424.3 -67.439
2424.4 -67.607
2424.5 -67.82
2424.6 -67.942
2424.7 -68.187
2424.8 -68.248
2424.9 -68.37
2425 -68.156
2425.1 -67.881
2425.2 -68.065
2425.3 -68.217
2425.4 -68.477
2425.5 -68.583
2425.6 -68.629
2425.7 -68.431
2425.8 -68.248
2425.9 -68.568
2426 -68.797
2426.1 -69.041
2426.2 -68.705
2426.3 -68.583
2426.4 -68.782
2426.5 -69.011
2426.6 -69.255
2426.7 -68.995
2426.8 -68.904
2426.9 -69.133
2427 -69.423
2427.1 -69.301
2427.2 -69.011
2427.3 -69.423
2427.4 -69.667
2427.5 -69.575
2427.6 -69.316
2427.7 -69.438
2427.8 -69.636
2427.9 -69.636
2428 -69.682
2428.1 -69.636
2428.2 -69.789
2428.3 -70.109
2428.4 -70.201
2428.5 -70.094
2428.6 -70.002
2428.7 -70.46
2428.8 -70.43
2428.9 -70.262
2429 -70.17
2429.1 -70.201
2429.2 -70.689
2429.3 -70.689
2429.4 -70.781
2429.5 -70.765
2429.6 -70.735
2429.7 -70.674
2429.8 -70.735
2429.9 -70.887
2430 -70.735
2430.1 -70.857
2430.2 -70.842
2430.3 -70.918
2430.4 -70.918
2430.5 -71.01
2430.6 -71.238
2430.7 -71.147
2430.8 -71.299
2430.9 -71.391
2431 -71.437
2431.1 -71.544
2431.2 -71.696
2431.3 -71.834
2431.4 -71.834
2431.5 -71.925
2431.6 -71.91
2431.7 -71.94
2431.8 -71.91
2431.9 -71.818
2432 -71.849
2432.1 -71.757
2432.2 -71.742
2432.3 -71.834
2432.4 -71.94
2432.5 -72.139
2432.6 -72.322
2432.7 -72.429
2432.8 -72.505
2432.9 -72.612
2433 -72.413
2433.1 -72.291
2433.2 -72.307
2433.3 -72.337
2433.4 -72.551
2433.5 -72.795
2433.6 -72.871
2433.7 -72.825
2433.8 -72.612
2433.9 -72.612
2434 -72.596
2434.1 -72.856
2434.2 -72.993
2434.3 -73.024
2434.4 -72.749
2434.5 -72.596
2434.6 -72.856
2434.7 -73.008
2434.8 -73.192
2434.9 -72.841
2435 -72.627
2435.1 -72.902
2435.2 -73.253
2435.3 -73.192
2435.4 -72.749
2435.5 -72.932
2435.6 -73.176
2435.7 -73.146
2435.8 -72.78
2435.9 -72.947
2436 -73.344
2436.1 -73.253
2436.2 -73.405
2436.3 -73.344
2436.4 -73.329
2436.5 -73.192
2436.6 -73.039
2436.7 -73.237
2436.8 -73.344
2436.9 -73.253
2437 -73.039
2437.1 -73.283
2437.2 -73.481
2437.3 -73.451
2437.4 -73.298
2437.5 -73.054
2437.6 -72.993
2437.7 -73.085
2437.8 -73.359
2437.9 -73.451
2438 -73.542
2438.1 -73.634
2438.2 -73.481
2438.3 -73.497
2438.4 -73.39
2438.5 -73.451
2438.6 -73.39
2438.7 -73.42
2438.8 -73.527
2438.9 -73.436
2439 -73.451
2439.1 -73.436
2439.2 -73.542
2439.3 -73.481
2439.4 -73.481
2439.5 -73.497
2439.6 -73.39
2439.7 -73.39
2439.8 -73.192
2439.9 -73.237
2440 -73.176
2440.1 -73.146
2440.2 -73.085
2440.3 -73.069
2440.4 -73.192
2440.5 -73.192
2440.6 -73.314
2440.7 -73.451
2440.8 -73.466
2440.9 -73.497
2441 -73.466
2441.1 -73.329
2441.2 -73.161
2441.3 -73.039
2441.4 -73.1
2441.5 -73.039
2441.6 -73.283
2441.7 -73.436
2441.8 -73.359
2441.9 -73.298
2442 -73.085
2442.1 -72.993
2442.2 -72.963
2442.3 -73.161
2442.4 -73.298
2442.5 -73.359
2442.6 -73.069
2442.7 -72.841
2442.8 -73.024
2442.9 -73.085
2443 -73.298
2443.1 -73.13
2443.2 -72.78
2443.3 -72.795
2443.4 -73.024
2443.5 -73.237
2443.6 -72.703
2443.7 -72.703
2443.8 -72.886
2443.9 -73.115
2444 -72.734
2444.1 -72.581
2444.2 -73.008
2444.3 -72.993
2444.4 -73.1
2444.5 -72.871
2444.6 -72.871
2444.7 -72.917
2444.8 -72.871
2444.9 -72.719
2445 -72.474
2445.1 -72.688
2445.2 -72.78
2445.3 -72.444
2445.4 -72.245
2445.5 -72.413
2445.6 -72.657
2445.7 -72.49
2445.8 -72.276
2445.9 -72.154
2446 -72.093
2446.1 -72.078
2446.2 -72.139
2446.3 -72.245
2446.4 -72.337
2446.5 -72.322
2446.6 -72.368
2446.7 -72.307
2446.8 -72.337
2446.9 -72.261
2447 -72.322
2447.1 -72.215
2447.2 -72.2
2447.3 -72.154
2447.4 -72.169
2447.5 -72.078
2447.6 -71.91
2447.7 -71.849
2447.8 -71.757
2447.9 -71.681
2448 -71.528
2448.1 -71.391
2448.2 -71.376
2448.3 -71.193
2448.4 -71.193
2448.5 -71.193
2448.6 -71.238
2448.7 -71.177
2448.8 -71.269
2448.9 -71.406
2449 -71.376
2449.1 -71.36
2449.2 -71.254
2449.3 -71.116
2449.4 -70.781
2449.5 -70.689
2449.6 -70.781
2449.7 -70.659
2449.8 -70.796
2449.9 -70.948
2450 -70.948
2450.1 -70.872
2450.2 -70.567
2450.3 -70.46
2450.4 -70.308
2450.5 -70.46
2450.6 -70.537
2450.7 -70.674
2450.8 -70.353
2450.9 -70.018
2451 -70.109
2451.1 -70.155
2451.2 -70.399
2451.3 -70.308
2451.4 -69.865
2451.5 -69.865
2451.6 -70.063
2451.7 -70.262
2451.8 -69.835
2451.9 -69.667
2452 -69.758
2452.1 -70.002
2452.2 -69.758
2452.3 -69.346
2452.4 -69.621
2452.5 -69.651
2452.6 -69.514
2452.7 -69.209
2452.8 -69.041
2452.9 -68.919
2453 -68.889
2453.1 -68.995
2453.2 -69.224
2453.3 -69.178
2453.4 -68.934
2453.5 -68.828
2453.6 -69.072
2453.7 -69.072
2453.8 -68.934
2453.9 -68.751
2454 -68.965
2454.1 -69.026
2454.2 -68.995
2454.3 -68.858
2454.4 -68.477
2454.5 -68.217
2454.6 -68.095
2454.7 -68.019
2454.8 -67.942
2454.9 -67.927
2455 -67.958
2455.1 -67.759
2455.2 -67.759
2455.3 -67.698
2455.4 -67.5
2455.5 -67.317
2455.6 -67.271
2455.7 -67.256
2455.8 -67.027
2455.9 -66.92
2456 -66.813
2456.1 -66.707
2456.2 -66.615
2456.3 -66.523
2456.4 -66.63
2456.5 -66.478
2456.6 -66.478
2456.7 -66.386
2456.8 -66.401
2456.9 -66.356
2457 -66.356
2457.1 -66.417
2457.2 -66.264
2457.3 -66.157
2457.4 -65.928
2457.5 -65.654
2457.6 -65.486
2457.7 -65.272
2457.8 -65.379
2457.9 -65.211
2458 -65.394
2458.1 -65.364
2458.2 -65.379
2458.3 -65.272
2458.4 -64.967
2458.5 -64.906
2458.6 -64.677
2458.7 -64.753
2458.8 -64.83
2458.9 -64.982
2459 -64.845
2459.1 -64.463
2459.2 -64.463
2459.3 -64.402
2459.4 -64.525
2459.5 -64.601
2459.6 -64.372
2459.7 -64.006
2459.8 -63.99
2459.9 -64.296
2460 -64.326
2460.1 -64.021
2460.2 -63.64
2460.3 -63.899
2460.4 -64.097
2460.5 -63.853
2460.6 -63.517
2460.7 -63.655
2460.8 -63.975
2460.9 -63.746
2461 -63.411
2461.1 -63.304
2461.2 -63.212
2461.3 -63.212
2461.4 -63.029
2461.5 -63.273
2461.6 -63.35
2461.7 -63.136
2461.8 -62.861
2461.9 -62.892
2462 -63.289
2462.1 -62.922
2462.2 -62.693
2462.3 -62.617
2462.4 -62.831
2462.5 -62.999
2462.6 -62.877
2462.7 -62.739
2462.8 -62.495
2462.9 -62.388
2463 -62.251
2463.1 -62.175
2463.2 -62.297
2463.3 -62.068
2463.4 -62.083
2463.5 -62.022
2463.6 -61.992
2463.7 -61.87
2463.8 -61.839
2463.9 -61.976
2464 -61.824
2464.1 -61.778
2464.2 -61.686
2464.3 -61.656
2464.4 -61.549
2464.5 -61.564
2464.6 -61.732
2464.7 -61.549
2464.8 -61.519
2464.9 -61.519
2465 -61.503
2465.1 -61.488
2465.2 -61.519
2465.3 -61.686
2465.4 -61.503
2465.5 -61.488
2465.6 -61.305
2465.7 -61.122
2465.8 -60.908
2465.9 -60.756
2466 -60.817
2466.1 -60.771
2466.2 -60.878
2466.3 -60.923
2466.4 -60.939
2466.5 -61.015
2466.6 -60.801
2466.7 -60.557
2466.8 -60.328
2466.9 -60.405
2467 -60.45
2467.1 -60.573
2467.2 -60.603
2467.3 -60.42
2467.4 -60.176
2467.5 -60.008
2467.6 -60.13
2467.7 -60.313
2467.8 -60.298
2467.9 -59.947
2468 -59.703
2468.1 -59.947
2468.2 -60.115
2468.3 -60.054
2468.4 -59.626
2468.5 -59.596
2468.6 -59.81
2468.7 -59.932
2468.8 -59.642
2468.9 -59.443
2469 -59.779
2469.1 -59.932
2469.2 -59.565
2469.3 -59.413
2469.4 -59.443
2469.5 -59.596
2469.6 -59.474
2469.7 -59.428
2469.8 -59.276
2469.9 -59.428
2470 -59.886
2470.1 -59.642
2470.2 -59.367
2470.3 -59.352
2470.4 -59.718
2470.5 -59.611
2470.6 -59.382
2470.7 -59.306
2470.8 -59.214
2470.9 -59.459
2471 -59.428
2471.1 -59.504
2471.2 -59.337
2471.3 -59.291
2471.4 -59.291
2471.5 -59.062
2471.6 -59.031
2471.7 -58.894
2471.8 -58.833
2471.9 -58.833
2472 -58.802
2472.1 -58.925
2472.2 -58.741
2472.3 -58.787
2472.4 -58.802
2472.5 -58.818
2472.6 -58.787
2472.7 -58.864
2472.8 -59.001
2472.9 -58.925
2473 -58.894
2473.1 -58.94
2473.2 -58.864
2473.3 -58.894
2473.4 -58.757
2473.5 -58.757
2473.6 -58.513
2473.7 -58.497
2473.8 -58.391
2473.9 -58.513
2474 -58.528
2474.1 -58.635
2474.2 -58.864
2474.3 -58.864
2474.4 -58.925
2474.5 -58.848
2474.6 -58.619
2474.7 -58.467
2474.8 -58.329
2474.9 -58.467
2475 -58.497
2475.1 -58.848
2475.2 -58.955
2475.3 -58.894
2475.4 -58.665
2475.5 -58.528
2475.6 -58.65
2475.7 -58.787
2475.8 -59.047
2475.9 -59.001
2476 -58.68
2476.1 -58.589
2476.2 -58.726
2476.3 -59.016
2476.4 -59.016
2476.5 -58.68
2476.6 -58.513
2476.7 -58.787
2476.8 -59.123
2476.9 -58.696
2477 -58.421
2477.1 -58.619
2477.2 -58.955
2477.3 -58.696
2477.4 -58.436
2477.5 -58.787
2477.6 -58.879
2477.7 -58.894
2477.8 -58.787
2477.9 -58.757
2478 -58.726
2478.1 -58.864
2478.2 -58.94
2478.3 -58.558
2478.4 -58.436
2478.5 -58.665
2478.6 -58.772
2478.7 -58.574
2478.8 -58.391
2478.9 -58.696
2479 -58.741
2479.1 -58.833
2479.2 -58.65
2479.3 -58.513
2479.4 -58.406
2479.5 -58.391
2479.6 -58.406
2479.7 -58.314
2479.8 -58.467
2479.9 -58.574
2480 -58.665
2480.1 -58.635
2480.2 -58.589
2480.3 -58.665
2480.4 -58.558
2480.5 -58.619
2480.6 -58.543
2480.7 -58.574
2480.8 -58.482
2480.9 -58.452
2481 -58.574
2481.1 -58.558
2481.2 -58.635
2481.3 -58.65
2481.4 -58.665
2481.5 -58.711
2481.6 -58.772
2481.7 -58.879
2481.8 -58.909
2481.9 -58.925
2482 -58.894
2482.1 -58.818
2482.2 -58.574
2482.3 -58.329
2482.4 -58.406
2482.5 -58.329
2482.6 -58.497
2482.7 -58.543
2482.8 -58.726
2482.9 -58.864
2483 -58.864
2483.1 -58.772
2483.2 -58.589
2483.3 -58.467
2483.4 -58.604
2483.5 -58.711
2483.6 -59.016
2483.7 -58.925
2483.8 -58.787
2483.9 -58.513
2484 -58.604
2484.1 -58.726
2484.2 -58.909
2484.3 -59.062
2484.4 -58.65
2484.5 -58.543
2484.6 -58.787
2484.7 -59.077
2484.8 -58.986
2484.9 -58.589
2485 -58.665
2485.1 -58.925
2485.2 -59.153
2485.3 -58.665
2485.4 -58.65
2485.5 -59.001
2485.6 -59.062
2485.7 -58.879
2485.8 -58.711
2485.9 -58.986
2486 -59.108
2486.1 -59.092
2486.2 -59.031
2486.3 -59.123
2486.4 -59.367
2486.5 -59.092
2486.6 -58.97
2486.7 -58.711
2486.8 -59.001
2486.9 -58.925
2487 -58.726
2487.1 -58.864
2487.2 -59.169
2487.3 -59.26
2487.4 -59.077
2487.5 -58.879
2487.6 -58.68
2487.7 -58.68
2487.8 -58.894
2487.9 -58.925
2488 -59.016
2488.1 -59.062
2488.2 -59.062
2488.3 -59.092
2488.4 -59.214
2488.5 -59.291
2488.6 -59.276
2488.7 -59.306
2488.8 -59.245
2488.9 -59.23
2489 -59.169
2489.1 -59.153
2489.2 -59.245
2489.3 -59.184
2489.4 -59.169
2489.5 -59.062
2489.6 -58.909
2489.7 -58.894
2489.8 -58.894
2489.9 -58.879
2490 -58.772
2490.1 -58.955
2490.2 -58.925
2490.3 -59.031
2490.4 -59.214
2490.5 -59.184
2490.6 -59.337
2490.7 -59.398
2490.8 -59.413
2490.9 -59.26
2491 -59.138
2491.1 -59.062
2491.2 -58.94
2491.3 -59.092
2491.4 -59.138
2491.5 -59.382
2491.6 -59.382
2491.7 -59.504
2491.8 -59.413
2491.9 -59.001
2492 -59.016
2492.1 -59.092
2492.2 -59.306
2492.3 -59.398
2492.4 -59.337
2492.5 -59.153
2492.6 -58.955
2492.7 -59.184
2492.8 -59.428
2492.9 -59.459
2493 -59.123
2493.1 -59.001
2493.2 -59.367
2493.3 -59.443
2493.4 -59.443
2493.5 -58.97
2493.6 -59.001
2493.7 -59.352
2493.8 -59.398
2493.9 -59.153
2494 -59.092
2494.1 -59.413
2494.2 -59.337
2494.3 -59.016
2494.4 -58.848
2494.5 -58.894
2494.6 -59.077
2494.7 -58.94
2494.8 -59.214
2494.9 -59.291
2495 -59.291
2495.1 -59.169
2495.2 -59.123
2495.3 -59.581
2495.4 -59.382
2495.5 -59.138
2495.6 -58.94
2495.7 -59.138
2495.8 -59.321
2495.9 -59.367
2496 -59.413
2496.1 -59.199
2496.2 -59.153
2496.3 -59.031
2496.4 -59.108
2496.5 -59.123
2496.6 -59.153
2496.7 -59.214
2496.8 -59.199
2496.9 -59.214
2497 -59.26
2497.1 -59.306
2497.2 -59.367
2497.3 -59.337
2497.4 -59.489
2497.5 -59.428
2497.6 -59.428
2497.7 -59.535
2497.8 -59.611
2497.9 -59.672
2498 -59.733
2498.1 -59.794
2498.2 -59.871
2498.3 -59.993
2498.4 -59.947
2498.5 -59.932
2498.6 -60.008
2498.7 -59.81
2498.8 -59.703
2498.9 -59.55
2499 -59.489
2499.1 -59.535
2499.2 -59.596
2499.3 -59.977
2499.4 -59.993
2499.5 -60.069
2499.6 -60.115
2499.7 -60.069
2499.8 -59.825
2499.9 -59.733
2500 -59.825
2500.1 -59.794
2500.2 -60.008
2500.3 -60.206
2500.4 -60.176
2500.5 -59.84
2500.6 -59.657
2500.7 -59.901
2500.8 -59.962
2500.9 -60.145
2501 -60.038
2501.1 -59.794
2501.2 -59.657
2501.3 -59.977
2501.4 -60.344
2501.5 -60.099
2501.6 -59.81
2501.7 -59.84
2501.8 -60.176
2501.9 -60.283
2502 -59.916
2502.1 -59.977
2502.2 -60.084
2502.3 -60.267
2502.4 -59.886
2502.5 -59.977
2502.6 -60.176
2502.7 -60.42
2502.8 -60.542
2502.9 -60.435
2503 -60.481
2503.1 -60.42
2503.2 -60.145
2503.3 -59.947
2503.4 -60.13
2503.5 -60.344
2503.6 -60.023
2503.7 -59.916
2503.8 -60.222
2503.9 -60.45
2504 -60.328
2504.1 -59.932
2504.2 -59.901
2504.3 -59.886
2504.4 -60.313
2504.5 -60.71
2504.6 -60.954
2504.7 -61.107
2504.8 -61.198
2504.9 -61.335
2505 -61.351
2505.1 -61.473
2505.2 -61.519
2505.3 -61.641
2505.4 -62.022
2505.5 -62.266
2505.6 -62.526
2505.7 -62.678
2505.8 -62.861
2505.9 -62.999
2506 -63.151
2506.1 -63.35
2506.2 -63.334
2506.3 -63.487
2506.4 -63.411
2506.5 -63.334
2506.6 -63.289
2506.7 -63.365
2506.8 -63.548
2506.9 -63.563
2507 -63.807
2507.1 -63.975
2507.2 -64.143
2507.3 -64.219
2507.4 -64.418
2507.5 -64.677
2507.6 -64.647
2507.7 -64.616
2507.8 -64.463
2507.9 -64.525
2508 -64.555
2508.1 -64.692
2508.2 -65.074
2508.3 -65.135
2508.4 -65.303
2508.5 -65.181
2508.6 -64.998
2508.7 -64.891
2508.8 -64.952
2508.9 -65.379
2509 -65.455
2509.1 -65.547
2509.2 -65.257
2509.3 -65.181
2509.4 -65.333
2509.5 -65.715
2509.6 -65.867
2509.7 -65.455
2509.8 -65.471
2509.9 -65.669
2510 -66.035
2510.1 -65.837
2510.2 -65.638
2510.3 -65.959
2510.4 -66.218
2510.5 -66.02
2510.6 -65.776
2510.7 -65.944
2510.8 -66.172
2510.9 -66.218
2511 -66.035
2511.1 -65.867
2511.2 -65.989
2511.3 -65.913
2511.4 -65.989
2511.5 -66.264
2511.6 -66.462
2511.7 -66.356
2511.8 -66.127
2511.9 -66.295
2512 -66.6
2512.1 -66.417
2512.2 -66.325
2512.3 -66.279
2512.4 -66.493
2512.5 -66.646
2512.6 -66.615
2512.7 -66.554
2512.8 -66.417
2512.9 -66.523
2513 -66.356
2513.1 -66.432
2513.2 -66.34
2513.3 -66.371
2513.4 -66.356
2513.5 -66.371
2513.6 -66.554
2513.7 -66.447
2513.8 -66.554
2513.9 -66.508
2514 -66.493
2514.1 -66.508
2514.2 -66.615
2514.3 -66.768
2514.4 -66.783
2514.5 -66.874
2514.6 -66.813
2514.7 -66.935
2514.8 -66.951
2514.9 -67.18
2515 -67.363
2515.1 -67.21
2515.2 -67.21
2515.3 -67.073
2515.4 -66.981
2515.5 -66.92
2515.6 -66.951
2515.7 -66.981
2515.8 -67.042
2515.9 -67.103
2516 -67.271
2516.1 -67.347
2516.2 -67.5
2516.3 -67.469
2516.4 -67.454
2516.5 -67.195
2516.6 -67.149
2516.7 -67.164
2516.8 -67.378
2516.9 -67.607
2517 -67.668
2517.1 -67.607
2517.2 -67.332
2517.3 -67.271
2517.4 -67.469
2517.5 -67.744
2517.6 -67.881
2517.7 -67.683
2517.8 -67.5
2517.9 -67.531
2518 -67.851
2518.1 -67.912
2518.2 -67.698
2518.3 -67.531
2518.4 -67.775
2518.5 -68.171
2518.6 -68.141
2518.7 -67.759
2518.8 -67.897
2518.9 -68.278
2519 -68.202
2519.1 -67.836
2519.2 -68.11
2519.3 -68.248
2519.4 -68.431
2519.5 -68.446
2519.6 -68.461
2519.7 -68.629
2519.8 -68.431
2519.9 -68.339
2520 -68.202
2520.1 -68.583
2520.2 -68.599
2520.3 -68.446
2520.4 -68.583
2520.5 -68.95
2520.6 -69.041
2520.7 -68.858
2520.8 -68.675
2520.9 -68.675
2521 -68.705
2521.1 -68.995
2521.2 -69.102
2521.3 -69.24
2521.4 -69.285
2521.5 -69.468
2521.6 -69.362
2521.7 -69.468
2521.8 -69.636
2521.9 -69.606
2522 -69.713
2522.1 -69.651
2522.2 -69.743
2522.3 -69.835
2522.4 -69.972
2522.5 -70.063
2522.6 -70.018
2522.7 -70.079
2522.8 -70.079
2522.9 -70.079
2523 -69.972
2523.1 -69.972
2523.2 -70.109
2523.3 -69.957
2523.4 -70.048
2523.5 -70.094
2523.6 -70.231
2523.7 -70.292
2523.8 -70.445
2523.9 -70.75
2524 -70.75
2524.1 -70.918
2524.2 -70.903
2524.3 -70.781
2524.4 -70.674
2524.5 -70.643
2524.6 -70.75
2524.7 -70.842
2524.8 -71.086
2524.9 -71.284
2525 -71.406
2525.1 -71.437
2525.2 -71.086
2525.3 -71.132
2525.4 -71.208
2525.5 -71.589
2525.6 -71.818
2525.7 -71.864
2525.8 -71.696
2525.9 -71.528
2526 -71.727
2526.1 -72.001
2526.2 -72.184
2526.3 -71.956
2526.4 -71.772
2526.5 -72.123
2526.6 -72.383
2526.7 -72.49
2526.8 -72.184
2526.9 -72.215
2527 -72.581
2527.1 -72.719
2527.2 -72.49
2527.3 -72.459
2527.4 -72.825
2527.5 -72.993
2527.6 -72.78
2527.7 -72.642
2527.8 -72.642
2527.9 -72.825
2528 -72.703
2528.1 -72.78
2528.2 -73.176
2528.3 -73.283
2528.4 -73.115
2528.5 -73.054
2528.6 -73.481
2528.7 -73.405
2528.8 -73.359
2528.9 -73.146
2529 -73.314
2529.1 -73.649
2529.2 -73.741
2529.3 -73.802
2529.4 -73.619
2529.5 -73.649
2529.6 -73.588
2529.7 -73.71
2529.8 -73.542
2529.9 -73.68
2530 -73.787
2530.1 -73.573
2530.2 -73.741
2530.3 -73.787
2530.4 -73.817
2530.5 -73.771
2530.6 -73.802
2530.7 -73.909
2530.8 -73.893
2530.9 -74
2531 -73.97
2531.1 -74.122
2531.2 -74.168
2531.3 -74.214
2531.4 -74.336
2531.5 -74.412
2531.6 -74.565
2531.7 -74.656
2531.8 -74.702
2531.9 -74.672
2532 -74.672
2532.1 -74.504
2532.2 -74.412
2532.3 -74.427
2532.4 -74.397
2532.5 -74.55
2532.6 -74.641
2532.7 -74.778
2532.8 -74.977
2532.9 -75.038
2533 -75.114
2533.1 -74.962
2533.2 -74.794
2533.3 -74.717
2533.4 -74.763
2533.5 -74.962
2533.6 -75.145
2533.7 -75.251
2533.8 -75.175
2533.9 -74.931
2534 -74.946
2534.1 -75.007
2534.2 -75.297
2534.3 -75.389
2534.4 -75.267
2534.5 -75.053
2534.6 -75.084
2534.7 -75.587
2534.8 -75.526
2534.9 -75.435
2535 -75.19
2535.1 -75.358
2535.2 -75.679
2535.3 -75.663
2535.4 -75.374
2535.5 -75.297
2535.6 -75.77
2535.7 -75.663
2535.8 -75.312
2535.9 -75.328
2536 -75.587
2536.1 -75.801
2536.2 -75.709
2536.3 -75.694
2536.4 -75.648
2536.5 -75.404
2536.6 -75.496
2536.7 -75.831
2536.8 -75.831
2536.9 -75.404
2537 -75.618
2537.1 -75.938
2537.2 -75.831
2537.3 -75.633
2537.4 -75.541
2537.5 -75.77
2537.6 -75.892
2537.7 -75.938
2537.8 -75.877
2537.9 -75.847
2538 -75.709
2538.1 -75.618
2538.2 -75.663
2538.3 -75.557
2538.4 -75.572
2538.5 -75.511
2538.6 -75.496
2538.7 -75.511
2538.8 -75.48
2538.9 -75.587
2539 -75.602
2539.1 -75.724
2539.2 -75.663
2539.3 -75.694
2539.4 -75.724
2539.5 -75.694
2539.6 -75.877
2539.7 -75.862
2539.8 -76.03
2539.9 -75.999
2540 -76.075
2540.1 -76.152
2540.2 -76.182
2540.3 -76.304
2540.4 -76.167
2540.5 -76.152
2540.6 -76.03
2540.7 -75.953
2540.8 -75.862
2540.9 -75.679
2541 -75.892
2541.1 -75.877
2541.2 -76.06
2541.3 -76.075
2541.4 -76.243
2541.5 -76.304
2541.6 -76.152
2541.7 -75.984
2541.8 -75.724
2541.9 -75.831
2542 -75.892
2542.1 -76.167
2542.2 -76.396
2542.3 -76.213
2542.4 -75.923
2542.5 -75.77
2542.6 -75.908
2542.7 -76.045
2542.8 -76.121
2542.9 -76.259
2543 -75.755
2543.1 -75.816
2543.2 -76.03
2543.3 -76.259
2543.4 -75.999
2543.5 -75.648
2543.6 -75.877
2543.7 -76.045
2543.8 -76.091
2543.9 -75.633
2544 -75.709
2544.1 -76.03
2544.2 -76.045
2544.3 -75.908
2544.4 -75.633
2544.5 -75.511
2544.6 -75.465
2544.7 -75.48
2544.8 -75.663
2544.9 -75.831
2545 -75.709
2545.1 -75.343
2545.2 -75.663
2545.3 -75.74
2545.4 -75.45
2545.5 -75.129
2545.6 -75.312
2545.7 -75.679
2545.8 -75.541
2545.9 -75.419
2546 -75.206
2546.1 -75.084
2546.2 -74.946
2546.3 -74.931
2546.4 -75.023
2546.5 -74.824
2546.6 -74.916
2546.7 -74.885
2546.8 -74.885
2546.9 -74.839
2547 -74.824
2547.1 -74.87
2547.2 -74.794
2547.3 -74.733
2547.4 -74.58
2547.5 -74.565
2547.6 -74.504
2547.7 -74.443
2547.8 -74.427
2547.9 -74.321
2548 -74.321
2548.1 -74.305
2548.2 -74.382
2548.3 -74.504
2548.4 -74.443
2548.5 -74.55
2548.6 -74.473
2548.7 -74.565
2548.8 -74.58
2548.9 -74.58
2549 -74.595
2549.1 -74.382
2549.2 -74.214
2549.3 -74.016
2549.4 -73.893
2549.5 -73.909
2549.6 -73.985
2549.7 -74.275
2549.8 -74.183
2549.9 -74.321
2550 -74.153
2550.1 -73.771
2550.2 -73.634
2550.3 -73.649
2550.4 -73.771
2550.5 -73.802
2550.6 -73.97
2550.7 -73.71
2550.8 -73.451
2550.9 -73.237
2551 -73.39
2551.1 -73.68
2551.2 -73.604
2551.3 -73.375
2551.4 -72.993
2551.5 -73.054
2551.6 -73.222
2551.7 -73.314
2551.8 -73.024
2551.9 -72.657
2552 -72.871
2552.1 -73.085
2552.2 -72.841
2552.3 -72.413
2552.4 -72.581
2552.5 -72.841
2552.6 -72.703
2552.7 -72.368
2552.8 -72.2
2552.9 -72.215
2553 -72.2
2553.1 -72.444
2553.2 -72.49
2553.3 -72.184
2553.4 -71.971
2553.5 -72.123
2553.6 -72.307
2553.7 -72.001
2553.8 -71.895
2553.9 -72.001
2554 -72.2
2554.1 -72.23
2554.2 -72.062
2554.3 -71.879
2554.4 -71.788
2554.5 -71.635
2554.6 -71.574
2554.7 -71.406
2554.8 -71.452
2554.9 -71.406
2555 -71.376
2555.1 -71.391
2555.2 -71.299
2555.3 -71.315
2555.4 -71.208
2555.5 -71.208
2555.6 -71.116
2555.7 -71.055
2555.8 -71.055
2555.9 -70.933
2556 -70.948
2556.1 -70.887
2556.2 -70.903
2556.3 -70.918
2556.4 -70.964
2556.5 -71.025
2556.6 -70.872
2556.7 -71.025
2556.8 -70.948
2556.9 -70.933
2557 -70.872
2557.1 -70.826
2557.2 -70.765
2557.3 -70.384
2557.4 -70.216
2557.5 -70.109
2557.6 -70.247
2557.7 -70.277
2557.8 -70.369
2557.9 -70.537
2558 -70.384
2558.1 -70.292
2558.2 -69.941
2558.3 -69.865
2558.4 -69.789
2558.5 -69.819
2558.6 -70.033
2558.7 -70.018
2558.8 -69.987
2558.9 -69.59
2559 -69.362
2559.1 -69.514
2559.2 -69.621
2559.3 -69.835
2559.4 -69.453
2559.5 -69.133
2559.6 -69.163
2559.7 -69.392
2559.8 -69.423
2559.9 -69.087
2560 -68.873
2560.1 -68.995
2560.2 -69.331
2560.3 -69.026
2560.4 -68.583
2560.5 -68.766
2560.6 -69.041
2560.7 -68.843
2560.8 -68.416
2560.9 -68.477
2561 -68.629
2561.1 -68.675
2561.2 -68.614
2561.3 -68.446
2561.4 -68.339
2561.5 -67.988
2561.6 -67.866
2561.7 -68.065
2561.8 -68.049
2561.9 -67.729
2562 -67.592
2562.1 -67.927
2562.2 -67.805
2562.3 -67.592
2562.4 -67.302
2562.5 -67.164
2562.6 -67.18
2562.7 -67.164
2562.8 -67.408
2562.9 -67.332
2563 -67.347
2563.1 -67.302
2563.2 -67.241
2563.3 -67.347
2563.4 -67.21
2563.5 -67.18
2563.6 -67.119
2563.7 -67.103
2563.8 -67.042
2563.9 -66.996
2564 -67.225
2564.1 -67.073
2564.2 -67.058
2564.3 -66.966
2564.4 -66.951
2564.5 -66.813
2564.6 -66.676
2564.7 -66.752
2564.8 -66.493
2564.9 -66.417
2565 -66.234
2565.1 -66.188
2565.2 -66.081
2565.3 -66.172
2565.4 -66.371
2565.5 -66.295
2565.6 -66.432
2565.7 -66.539
2565.8 -66.508
2565.9 -66.554
2566 -66.523
2566.1 -66.417
2566.2 -66.188
2566.3 -66.081
2566.4 -66.157
2566.5 -66.249
2566.6 -66.417
2566.7 -66.554
2566.8 -66.63
2566.9 -66.31
2567 -66.111
2567.1 -66.035
2567.2 -66.111
2567.3 -66.371
2567.4 -66.493
2567.5 -66.447
2567.6 -66.035
2567.7 -66.005
2567.8 -66.203
2567.9 -66.432
2568 -66.371
2568.1 -66.066
2568.2 -66.05
2568.3 -66.127
2568.4 -66.401
2568.5 -66.142
2568.6 -65.883
2568.7 -66.096
2568.8 -66.325
2568.9 -66.325
2569 -65.898
2569.1 -65.959
2569.2 -66.203
2569.3 -66.356
2569.4 -66.249
2569.5 -66.127
2569.6 -66.203
2569.7 -66.31
2569.8 -66.401
2569.9 -66.203
2570 -65.974
2570.1 -66.279
2570.2 -66.462
2570.3 -66.325
2570.4 -66.111
2570.5 -66.356
2570.6 -66.646
2570.7 -66.676
2570.8 -66.6
2570.9 -66.371
2571 -66.417
2571.1 -66.218
2571.2 -66.295
2571.3 -66.401
2571.4 -66.478
2571.5 -66.676
2571.6 -66.63
2571.7 -66.752
2571.8 -66.707
2571.9 -66.783
2572 -66.707
2572.1 -66.737
2572.2 -66.874
2572.3 -66.707
2572.4 -66.783
2572.5 -66.722
2572.6 -66.768
2572.7 -66.661
2572.8 -66.722
2572.9 -66.844
2573 -66.768
2573.1 -66.859
2573.2 -66.89
2573.3 -67.012
2573.4 -67.119
2573.5 -67.241
2573.6 -67.515
2573.7 -67.454
2573.8 -67.576
2573.9 -67.546
2574 -67.5
2574.1 -67.286
2574.2 -67.241
2574.3 -67.302
2574.4 -67.378
2574.5 -67.561
2574.6 -67.805
2574.7 -67.988
2574.8 -68.11
2574.9 -68.171
2575 -68.019
2575.1 -67.744
2575.2 -67.82
2575.3 -67.973
2575.4 -68.187
2575.5 -68.4
2575.6 -68.4
2575.7 -68.217
2575.8 -67.988
2575.9 -68.232
2576 -68.477
2576.1 -68.644
2576.2 -68.492
2576.3 -68.202
2576.4 -68.385
2576.5 -68.644
2576.6 -68.919
2576.7 -68.538
2576.8 -68.324
2576.9 -68.751
2577 -68.873
2577.1 -68.736
2577.2 -68.492
2577.3 -68.843
2577.4 -69.133
2577.5 -68.98
2577.6 -68.858
2577.7 -68.766
2577.8 -68.904
2577.9 -68.965
2578 -68.98
2578.1 -68.965
2578.2 -69.163
2578.3 -69.621
2578.4 -69.27
2578.5 -69.194
2578.6 -69.346
2578.7 -69.713
2578.8 -69.575
2578.9 -69.423
2579 -69.529
2579.1 -69.56
2579.2 -69.896
2579.3 -69.896
2579.4 -69.865
2579.5 -69.88
2579.6 -69.789
2579.7 -69.911
2579.8 -69.789
2579.9 -69.85
2580 -69.819
2580.1 -69.865
2580.2 -69.911
2580.3 -69.926
2580.4 -70.079
2580.5 -70.018
2580.6 -70.094
2580.7 -70.079
2580.8 -70.186
2580.9 -70.17
2581 -70.277
2581.1 -70.43
2581.2 -70.445
2581.3 -70.521
2581.4 -70.643
2581.5 -70.72
2581.6 -70.735
2581.7 -70.796
2581.8 -70.826
2581.9 -70.811
2582 -70.674
2582.1 -70.598
2582.2 -70.567
2582.3 -70.46
2582.4 -70.567
2582.5 -70.75
2582.6 -70.903
2582.7 -71.071
2582.8 -71.177
2582.9 -71.193
2583 -71.116
2583.1 -70.918
2583.2 -70.887
2583.3 -70.857
2583.4 -71.01
2583.5 -71.132
2583.6 -71.33
2583.7 -71.437
2583.8 -71.177
2583.9 -71.01
2584 -70.964
2584.1 -71.162
2584.2 -71.437
2584.3 -71.467
2584.4 -71.36
2584.5 -71.101
2584.6 -71.177
2584.7 -71.422
2584.8 -71.666
2584.9 -71.345
2585 -71.101
2585.1 -71.498
2585.2 -71.635
2585.3 -71.757
2585.4 -71.223
2585.5 -71.406
2585.6 -71.65
2585.7 -71.681
2585.8 -71.376
2585.9 -71.299
2586 -71.528
2586.1 -71.605
2586.2 -71.742
2586.3 -71.696
2586.4 -71.559
2586.5 -71.528
2586.6 -71.406
2586.7 -71.772
2586.8 -71.772
2586.9 -71.498
2587 -71.452
2587.1 -71.849
2587.2 -72.123
2587.3 -71.849
2587.4 -71.681
2587.5 -71.513
2587.6 -71.605
2587.7 -71.711
2587.8 -71.94
2587.9 -72.093
2588 -72.032
2588.1 -72.062
2588.2 -72.047
2588.3 -72.047
2588.4 -71.956
2588.5 -72.032
2588.6 -72.139
2588.7 -72.078
2588.8 -72.032
2588.9 -72.108
2589 -72.123
2589.1 -72.184
2589.2 -72.139
2589.3 -72.23
2589.4 -72.139
2589.5 -72.062
2589.6 -71.864
2589.7 -71.864
2589.8 -71.772
2589.9 -71.727
2590 -71.772
2590.1 -71.742
2590.2 -71.849
2590.3 -71.879
2590.4 -71.986
2590.5 -72.093
2590.6 -72.123
2590.7 -72.154
2590.8 -72.062
2590.9 -71.91
2591 -71.757
2591.1 -71.666
2591.2 -71.803
2591.3 -71.803
2591.4 -72.047
2591.5 -72.032
2591.6 -72.139
2591.7 -72.032
2591.8 -71.788
2591.9 -71.742
2592 -71.727
2592.1 -71.986
2592.2 -72.032
2592.3 -72.017
2592.4 -71.772
2592.5 -71.559
2592.6 -71.742
2592.7 -71.91
2592.8 -72.078
2592.9 -71.803
2593 -71.574
2593.1 -71.605
2593.2 -71.895
2593.3 -72.154
2593.4 -71.635
2593.5 -71.467
2593.6 -71.696
2593.7 -71.925
2593.8 -71.605
2593.9 -71.437
2594 -71.849
2594.1 -71.895
2594.2 -71.62
2594.3 -71.345
2594.4 -71.33
2594.5 -71.36
2594.6 -71.315
2594.7 -71.315
2594.8 -71.223
2594.9 -71.467
2595 -71.483
2595.1 -71.147
2595.2 -71.177
2595.3 -71.498
2595.4 -71.422
2595.5 -71.071
2595.6 -70.948
2595.7 -70.994
2595.8 -71.116
2595.9 -71.223
2596 -71.147
2596.1 -71.193
2596.2 -70.948
2596.3 -70.994
2596.4 -70.811
2596.5 -70.765
2596.6 -70.704
2596.7 -70.674
2596.8 -70.689
2596.9 -70.613
2597 -70.674
2597.1 -70.628
2597.2 -70.582
2597.3 -70.643
2597.4 -70.552
2597.5 -70.598
2597.6 -70.552
2597.7 -70.598
2597.8 -70.628
2597.9 -70.613
2598 -70.598
2598.1 -70.445
2598.2 -70.46
2598.3 -70.323
2598.4 -70.231
2598.5 -70.002
2598.6 -69.926
2598.7 -69.835
2598.8 -69.697
2598.9 -69.819
2599 -69.774
2599.1 -69.896
2599.2 -69.957
2599.3 -69.957
2599.4 -69.957
2599.5 -69.621
2599.6 -69.423
2599.7 -69.194
2599.8 -69.163
2599.9 -69.163
2600 -69.27
2600.1 -69.484
2600.2 -69.346
2600.3 -69.117
2600.4 -68.782
2600.5 -68.69
2600.6 -68.751
2600.7 -68.95
2600.8 -69.026
2600.9 -68.736
2601 -68.492
2601.1 -68.461
2601.2 -68.629
2601.3 -68.766
2601.4 -68.37
2601.5 -68.263
2601.6 -68.156
2601.7 -68.431
2601.8 -68.416
2601.9 -67.988
2602 -67.881
2602.1 -68.217
2602.2 -68.309
2602.3 -67.729
2602.4 -67.759
2602.5 -67.927
2602.6 -68.034
2602.7 -67.744
2602.8 -67.469
2602.9 -67.607
2603 -67.515
2603.1 -67.637
2603.2 -67.576
2603.3 -67.347
2603.4 -67.058
2603.5 -67.317
2603.6 -67.592
2603.7 -67.18
2603.8 -67.042
2603.9 -67.119
2604 -67.317
2604.1 -67.393
2604.2 -67.18
2604.3 -67.164
2604.4 -66.89
2604.5 -66.768
2604.6 -66.6
2604.7 -66.432
2604.8 -66.31
2604.9 -66.279
2605 -66.325
2605.1 -66.157
2605.2 -66.096
2605.3 -65.974
2605.4 -65.913
2605.5 -65.837
2605.6 -65.715
2605.7 -65.73
2605.8 -65.577
2605.9 -65.593
2606 -65.547
2606.1 -65.623
2606.2 -65.684
2606.3 -65.486
2606.4 -65.608
2606.5 -65.577
2606.6 -65.547
2606.7 -65.425
2606.8 -65.226
2606.9 -65.181
2607 -64.753
2607.1 -64.662
2607.2 -64.509
2607.3 -64.479
2607.4 -64.57
2607.5 -64.54
2607.6 -64.769
2607.7 -64.616
2607.8 -64.601
2607.9 -64.219
2608 -63.929
2608.1 -63.731
2608.2 -63.792
2608.3 -64.021
2608.4 -64.006
2608.5 -64.097
2608.6 -63.853
2608.7 -63.441
2608.8 -63.258
2608.9 -63.334
2609 -63.548
2609.1 -63.624
2609.2 -63.456
2609.3 -63.029
2609.4 -62.907
2609.5 -63.136
2609.6 -63.289
2609.7 -63.228
2609.8 -62.724
2609.9 -62.709
2610 -62.999
2610.1 -62.968
2610.2 -62.526
2610.3 -62.48
2610.4 -62.77
2610.5 -62.709
2610.6 -62.266
2610.7 -62.175
2610.8 -62.48
2610.9 -62.465
2611 -62.22
2611.1 -62.037
2611.2 -61.87
2611.3 -61.824
2611.4 -61.961
2611.5 -62.022
2611.6 -61.824
2611.7 -61.458
2611.8 -61.458
2611.9 -61.641
2612 -61.503
2612.1 -61.183
2612.2 -61.107
2612.3 -61.244
2612.4 -61.229
2612.5 -61.198
2612.6 -61.015
2612.7 -60.847
2612.8 -60.74
2612.9 -60.649
2613 -60.542
2613.1 -60.359
2613.2 -60.359
2613.3 -60.206
2613.4 -60.222
2613.5 -60.161
2613.6 -60.206
2613.7 -60.298
2613.8 -60.069
2613.9 -59.977
2614 -59.916
2614.1 -59.947
2614.2 -59.947
2614.3 -60.008
2614.4 -60.115
2614.5 -60.008
2614.6 -60.069
2614.7 -59.977
2614.8 -60.023
2614.9 -59.962
2615 -59.932
2615.1 -59.962
2615.2 -59.565
2615.3 -59.352
2615.4 -59.153
2615.5 -59.031
2615.6 -58.955
2615.7 -59.047
2615.8 -59.306
2615.9 -59.245
2616 -59.26
2616.1 -59.153
2616.2 -59.062
2616.3 -58.787
2616.4 -58.558
2616.5 -58.68
2616.6 -58.604
2616.7 -58.772
2616.8 -58.833
2616.9 -58.879
2617 -58.635
2617.1 -58.375
2617.2 -58.467
2617.3 -58.528
2617.4 -58.65
2617.5 -58.65
2617.6 -58.345
2617.7 -58.177
2617.8 -58.207
2617.9 -58.558
2618 -58.406
2618.1 -58.055
2618.2 -57.841
2618.3 -58.04
2618.4 -58.284
2618.5 -58.055
2618.6 -57.75
2618.7 -57.811
2618.8 -58.055
2618.9 -57.734
2619 -57.46
2619.1 -57.673
2619.2 -57.856
2619.3 -57.658
2619.4 -57.307
2619.5 -57.078
2619.6 -57.094
2619.7 -57.139
2619.8 -57.338
2619.9 -57.216
2620 -56.849
2620.1 -56.727
2620.2 -57.094
2620.3 -56.895
2620.4 -56.62
2620.5 -56.59
2620.6 -56.743
2620.7 -56.819
2620.8 -56.59
2620.9 -56.331
2621 -56.117
2621.1 -56.071
2621.2 -56.056
2621.3 -55.949
2621.4 -55.842
2621.5 -55.69
2621.6 -55.705
2621.7 -55.629
2621.8 -55.659
2621.9 -55.735
2622 -55.522
2622.1 -55.43
2622.2 -55.201
2622.3 -55.125
2622.4 -55.049
2622.5 -55.003
2622.6 -54.988
2622.7 -54.911
2622.8 -54.911
2622.9 -54.866
2623 -54.973
2623.1 -54.957
2623.2 -54.957
2623.3 -55.064
2623.4 -54.942
2623.5 -54.911
2623.6 -54.744
2623.7 -54.637
2623.8 -54.484
2623.9 -54.225
2624 -54.103
2624.1 -53.798
2624.2 -53.859
2624.3 -53.798
2624.4 -53.889
2624.5 -53.92
2624.6 -54.011
2624.7 -54.057
2624.8 -53.752
2624.9 -53.462
2625 -53.279
2625.1 -53.279
2625.2 -53.34
2625.3 -53.431
2625.4 -53.462
2625.5 -53.172
2625.6 -52.882
2625.7 -52.592
2625.8 -52.745
2625.9 -52.806
2626 -52.791
2626.1 -52.699
2626.2 -52.302
2626.3 -52.104
2626.4 -52.195
2626.5 -52.44
2626.6 -52.501
2626.7 -52.134
2626.8 -52.089
2626.9 -52.287
2627 -52.44
2627.1 -51.982
2627.2 -51.738
2627.3 -52.028
2627.4 -51.936
2627.5 -51.677
2627.6 -51.219
2627.7 -51.249
2627.8 -51.143
2627.9 -51.082
2628 -50.959
2628.1 -50.685
2628.2 -50.822
2628.3 -50.853
2628.4 -50.502
2628.5 -50.074
2628.6 -50.227
2628.7 -50.364
2628.8 -49.8
2628.9 -49.449
2629 -49.205
2629.1 -49.25
2629.2 -49.22
2629.3 -49.022
2629.4 -48.716
2629.5 -48.182
2629.6 -47.862
2629.7 -47.358
2629.8 -46.87
2629.9 -46.367
2630 -45.802
2630.1 -45.237
2630.2 -44.047
2630.3 -42.628
2630.4 -40.675
2630.5 -37.41
2630.6 -31.367
2630.7 -18.748
2630.8 -1.7194
2630.9 9.9536
2631 15.493
2631.1 16.866
2631.2 15.081
2631.3 10.793
2631.4 4.8267
2631.5 -2.1771
2631.6 -8.9368
2631.7 -15.605
2631.8 -21.785
2631.9 -27.827
2632 -33.809
2632.1 -39.348
2632.2 -44.337
2632.3 -48.198
2632.4 -51.631
2632.5 -54.469
2632.6 -56.91
2632.7 -58.665
2632.8 -59.779
2632.9 -60.649
2633 -61.366
2633.1 -62.373
2633.2 -63.06
2633.3 -63.533
2633.4 -63.624
2633.5 -63.777
2633.6 -64.158
2633.7 -64.555
2633.8 -64.921
2633.9 -64.799
2634 -64.631
2634.1 -64.875
2634.2 -65.181
2634.3 -65.486
2634.4 -65.318
2634.5 -65.104
2634.6 -65.226
2634.7 -65.471
2634.8 -65.684
2634.9 -65.196
2635 -65.364
2635.1 -65.669
2635.2 -65.76
2635.3 -65.287
2635.4 -65.318
2635.5 -65.76
2635.6 -65.577
2635.7 -65.242
2635.8 -65.379
2635.9 -65.654
2636 -65.669
2636.1 -65.471
2636.2 -65.547
2636.3 -65.486
2636.4 -65.608
2636.5 -65.577
2636.6 -65.44
2636.7 -65.15
2636.8 -65.257
2636.9 -65.623
2637 -65.364
2637.1 -65.211
2637.2 -65.089
2637.3 -65.15
2637.4 -65.41
2637.5 -65.486
2637.6 -65.562
2637.7 -65.394
2637.8 -65.349
2637.9 -65.211
2638 -65.135
2638.1 -65.089
2638.2 -65.059
2638.3 -65.15
2638.4 -65.028
2638.5 -65.074
2638.6 -64.952
2638.7 -65.104
2638.8 -65.043
2638.9 -65.165
2639 -65.226
2639.1 -65.165
2639.2 -65.196
2639.3 -65.104
2639.4 -65.12
2639.5 -65.013
2639.6 -64.83
2639.7 -64.83
2639.8 -64.57
2639.9 -64.509
2640 -64.54
2640.1 -64.601
2640.2 -64.601
2640.3 -64.708
2640.4 -64.875
2640.5 -64.83
2640.6 -64.799
2640.7 -64.57
2640.8 -64.433
2640.9 -64.357
2641 -64.265
2641.1 -64.341
2641.2 -64.433
2641.3 -64.54
2641.4 -64.586
2641.5 -64.326
2641.6 -64.128
2641.7 -64.052
2641.8 -64.204
2641.9 -64.265
2642 -64.402
2642.1 -64.067
2642.2 -63.868
2642.3 -63.929
2642.4 -64.097
2642.5 -64.219
2642.6 -63.99
2642.7 -63.701
2642.8 -63.792
2642.9 -64.006
2643 -64.219
2643.1 -63.685
2643.2 -63.594
2643.3 -63.792
2643.4 -63.99
2643.5 -63.609
2643.6 -63.502
2643.7 -63.929
2643.8 -63.807
2643.9 -63.426
2644 -63.502
2644.1 -63.838
2644.2 -63.685
2644.3 -63.411
2644.4 -63.548
2644.5 -63.411
2644.6 -63.395
2644.7 -63.289
2644.8 -63.365
2644.9 -63.502
2645 -63.655
2645.1 -63.594
2645.2 -63.151
2645.3 -63.289
2645.4 -63.548
2645.5 -63.472
2645.6 -63.289
2645.7 -63.09
2645.8 -63.014
2645.9 -62.922
2646 -63.06
2646.1 -62.968
2646.2 -63.105
2646.3 -63.09
2646.4 -63.136
2646.5 -63.35
2646.6 -63.197
2646.7 -63.258
2646.8 -63.182
2646.9 -63.166
2647 -62.968
2647.1 -62.922
2647.2 -62.907
2647.3 -62.739
2647.4 -62.755
2647.5 -62.587
2647.6 -62.632
2647.7 -62.526
2647.8 -62.602
2647.9 -62.724
2648 -62.709
2648.1 -62.785
2648.2 -62.77
2648.3 -62.77
2648.4 -62.724
2648.5 -62.541
2648.6 -62.404
2648.7 -62.22
2648.8 -62.114
2648.9 -62.098
2649 -62.129
2649.1 -62.358
2649.2 -62.373
2649.3 -62.465
2649.4 -62.297
2649.5 -62.022
2649.6 -61.808
2649.7 -61.808
2649.8 -62.053
2649.9 -62.098
2650 -62.175
2650.1 -62.053
2650.2 -61.839
2650.3 -61.534
2650.4 -61.32
2650.5 -61.595
2650.6 -61.549
2650.7 -61.793
2650.8 -61.747
2650.9 -61.61
2651 -61.29
2651.1 -61.168
2651.2 -61.458
2651.3 -61.519
2651.4 -61.641
2651.5 -61.213
2651.6 -60.939
2651.7 -60.984
2651.8 -61.198
2651.9 -61.366
2652 -60.832
2652.1 -60.832
2652.2 -61.061
2652.3 -61.03
2652.4 -60.695
2652.5 -60.618
2652.6 -60.923
2652.7 -60.954
2652.8 -61.107
2652.9 -61.015
2653 -60.984
2653.1 -60.786
2653.2 -60.634
2653.3 -60.756
2653.4 -60.832
2653.5 -60.847
2653.6 -60.557
2653.7 -60.328
2653.8 -60.649
2653.9 -60.862
2654 -60.756
2654.1 -60.481
2654.2 -60.328
2654.3 -60.13
2654.4 -60.298
2654.5 -60.573
2654.6 -60.695
2654.7 -60.878
2654.8 -60.908
2654.9 -60.954
2655 -60.908
2655.1 -60.939
2655.2 -61
2655.3 -60.984
2655.4 -61.107
2655.5 -61.152
2655.6 -61.183
2655.7 -61.061
2655.8 -61.152
2655.9 -61.213
2656 -61.152
2656.1 -61.168
2656.2 -61.183
2656.3 -61.229
2656.4 -61.229
2656.5 -61.351
2656.6 -61.503
2656.7 -61.58
2656.8 -61.656
2656.9 -61.702
2657 -61.747
2657.1 -61.717
2657.2 -61.564
2657.3 -61.595
2657.4 -61.366
2657.5 -61.305
2657.6 -61.396
2657.7 -61.564
2657.8 -61.747
2657.9 -61.854
2658 -62.053
2658.1 -61.824
2658.2 -61.595
2658.3 -61.503
2658.4 -61.61
2658.5 -61.747
2658.6 -61.976
2658.7 -62.053
2658.8 -61.656
2658.9 -61.534
2659 -61.686
2659.1 -61.931
2659.2 -62.037
2659.3 -61.9
2659.4 -61.625
2659.5 -61.519
2659.6 -61.808
2659.7 -62.007
2659.8 -61.702
2659.9 -61.427
2660 -61.732
2660.1 -62.053
2660.2 -61.717
2660.3 -61.458
2660.4 -61.686
2660.5 -61.885
2660.6 -61.625
2660.7 -61.473
2660.8 -61.793
2660.9 -61.885
2661 -61.763
2661.1 -61.549
2661.2 -61.534
2661.3 -61.549
2661.4 -61.717
2661.5 -61.808
2661.6 -61.442
2661.7 -61.351
2661.8 -61.641
2661.9 -61.686
2662 -61.473
2662.1 -61.259
2662.2 -61.458
2662.3 -61.58
2662.4 -61.595
2662.5 -61.351
2662.6 -61.29
2662.7 -61.198
2662.8 -61.091
2662.9 -61.061
2663 -61.046
2663.1 -61.137
2663.2 -61.107
2663.3 -61.137
2663.4 -61.244
2663.5 -61.091
2663.6 -61.076
2663.7 -60.954
2663.8 -61.03
2663.9 -60.939
2664 -60.939
2664.1 -61
2664.2 -60.801
2664.3 -60.771
2664.4 -60.695
2664.5 -60.786
2664.6 -60.817
2664.7 -60.878
2664.8 -61.015
2664.9 -60.908
2665 -61.03
2665.1 -60.969
2665.2 -61.091
2665.3 -61.015
2665.4 -61.061
2665.5 -61.015
2665.6 -60.634
2665.7 -60.542
2665.8 -60.466
2665.9 -60.466
2666 -60.557
2666.1 -60.664
2666.2 -60.939
2666.3 -60.847
2666.4 -60.908
2666.5 -60.756
2666.6 -60.557
2666.7 -60.435
2666.8 -60.603
2666.9 -60.908
2667 -60.923
2667.1 -60.969
2667.2 -60.695
2667.3 -60.527
2667.4 -60.725
2667.5 -60.923
2667.6 -61.213
2667.7 -60.939
2667.8 -60.634
2667.9 -60.725
2668 -60.984
2668.1 -61.137
2668.2 -60.817
2668.3 -60.71
2668.4 -60.862
2668.5 -61.213
2668.6 -61.03
2668.7 -60.71
2668.8 -60.893
2668.9 -61.107
2669 -61.046
2669.1 -60.695
2669.2 -60.908
2669.3 -61.091
2669.4 -61.244
2669.5 -61.32
2669.6 -61.305
2669.7 -61.412
2669.8 -61.183
2669.9 -61.03
2670 -61.168
2670.1 -61.503
2670.2 -61.396
2670.3 -61.107
2670.4 -61.32
2670.5 -61.656
2670.6 -61.839
2670.7 -61.595
2670.8 -61.503
2670.9 -61.473
2671 -61.396
2671.1 -61.625
2671.2 -61.747
2671.3 -61.808
2671.4 -61.9
2671.5 -62.007
2671.6 -62.114
2671.7 -62.098
2671.8 -62.19
2671.9 -62.159
2672 -62.205
2672.1 -62.205
2672.2 -62.22
2672.3 -62.449
2672.4 -62.343
2672.5 -62.419
2672.6 -62.343
2672.7 -62.312
2672.8 -62.251
2672.9 -62.327
2673 -62.526
2673.1 -62.388
2673.2 -62.419
2673.3 -62.434
2673.4 -62.571
2673.5 -62.663
2673.6 -62.877
2673.7 -63.136
2673.8 -63.151
2673.9 -63.258
2674 -63.136
2674.1 -63.029
2674.2 -62.892
2674.3 -62.831
2674.4 -63.029
2674.5 -63.105
2674.6 -63.334
2674.7 -63.395
2674.8 -63.548
2674.9 -63.533
2675 -63.319
2675.1 -63.334
2675.2 -63.273
2675.3 -63.517
2675.4 -63.67
2675.5 -63.853
2675.6 -63.716
2675.7 -63.472
2675.8 -63.64
2675.9 -63.853
2676 -64.128
2676.1 -63.99
2676.2 -63.746
2676.3 -63.792
2676.4 -64.158
2676.5 -64.54
2676.6 -64.189
2676.7 -64.052
2676.8 -64.296
2676.9 -64.677
2677 -64.509
2677.1 -64.296
2677.2 -64.738
2677.3 -64.967
2677.4 -64.708
2677.5 -64.494
2677.6 -64.814
2677.7 -65.104
2677.8 -65.12
2677.9 -65.211
2678 -65.074
2678.1 -64.967
2678.2 -64.799
2678.3 -65.15
2678.4 -65.486
2678.5 -65.181
2678.6 -65.043
2678.7 -65.349
2678.8 -65.516
2678.9 -65.349
2679 -65.196
2679.1 -65.349
2679.2 -65.303
2679.3 -65.623
2679.4 -65.745
2679.5 -65.837
2679.6 -65.883
2679.7 -65.913
2679.8 -66.066
2679.9 -65.959
2680 -66.005
2680.1 -65.944
2680.2 -66.066
2680.3 -66.081
2680.4 -66.096
2680.5 -66.371
2680.6 -66.295
2680.7 -66.417
2680.8 -66.371
2680.9 -66.462
2681 -66.554
2681.1 -66.676
2681.2 -66.783
2681.3 -66.691
2681.4 -66.691
2681.5 -66.722
2681.6 -66.676
2681.7 -66.661
2681.8 -66.6
2681.9 -66.707
2682 -66.661
2682.1 -66.798
2682.2 -66.905
2682.3 -67.042
2682.4 -67.164
2682.5 -67.332
2682.6 -67.424
2682.7 -67.286
2682.8 -67.195
2682.9 -67.073
2683 -67.073
2683.1 -67.18
2683.2 -67.317
2683.3 -67.561
2683.4 -67.576
2683.5 -67.576
2683.6 -67.332
2683.7 -67.18
2683.8 -67.317
2683.9 -67.5
2684 -67.714
2684.1 -67.82
2684.2 -67.592
2684.3 -67.378
2684.4 -67.515
2684.5 -67.851
2684.6 -67.942
2684.7 -67.82
2684.8 -67.454
2684.9 -67.637
2685 -67.912
2685.1 -68.019
2685.2 -67.714
2685.3 -67.637
2685.4 -68.019
2685.5 -68.11
2685.6 -67.714
2685.7 -67.668
2685.8 -68.004
2685.9 -68.217
2686 -67.866
2686.1 -67.82
2686.2 -67.805
2686.3 -67.942
2686.4 -68.141
2686.5 -68.202
2686.6 -68.202
2686.7 -67.851
2686.8 -68.065
2686.9 -68.293
2687 -68.11
2687.1 -67.836
2687.2 -68.034
2687.3 -68.614
2687.4 -68.461
2687.5 -68.416
2687.6 -68.232
2687.7 -68.156
2687.8 -68.034
2687.9 -68.049
2688 -68.232
2688.1 -68.065
2688.2 -68.187
2688.3 -68.171
2688.4 -68.126
2688.5 -68.171
2688.6 -68.156
2688.7 -68.309
2688.8 -68.248
2688.9 -68.232
2689 -68.217
2689.1 -68.187
2689.2 -68.278
2689.3 -68.293
2689.4 -68.385
2689.5 -68.278
2689.6 -68.446
2689.7 -68.492
2689.8 -68.461
2689.9 -68.629
2690 -68.66
2690.1 -68.797
2690.2 -68.705
2690.3 -68.705
2690.4 -68.538
2690.5 -68.339
2690.6 -68.248
2690.7 -68.141
2690.8 -68.217
2690.9 -68.248
2691 -68.354
2691.1 -68.37
2691.2 -68.507
2691.3 -68.522
2691.4 -68.278
2691.5 -68.08
2691.6 -67.973
2691.7 -68.095
2691.8 -68.187
2691.9 -68.416
2692 -68.553
2692.1 -68.248
2692.2 -68.004
2692.3 -67.942
2692.4 -68.019
2692.5 -68.126
2692.6 -68.171
2692.7 -67.912
2692.8 -67.622
2692.9 -67.82
2693 -68.019
2693.1 -67.958
2693.2 -67.531
2693.3 -67.576
2693.4 -68.004
2693.5 -67.958
2693.6 -67.546
2693.7 -67.5
2693.8 -67.775
2693.9 -67.851
2694 -67.5
2694.1 -67.653
2694.2 -67.759
2694.3 -67.927
2694.4 -67.775
2694.5 -67.668
2694.6 -67.744
2694.7 -67.759
2694.8 -67.714
2694.9 -67.378
2695 -67.271
2695.1 -67.546
2695.2 -67.393
2695.3 -67.103
2695.4 -67.134
2695.5 -67.592
2695.6 -67.363
2695.7 -67.149
2695.8 -66.905
2695.9 -66.813
2696 -66.844
2696.1 -66.966
2696.2 -67.164
2696.3 -67.027
2696.4 -67.073
2696.5 -66.935
2696.6 -66.966
2696.7 -66.905
2696.8 -66.89
2696.9 -66.935
2697 -66.798
2697.1 -66.768
2697.2 -66.752
2697.3 -66.768
2697.4 -66.722
2697.5 -66.584
2697.6 -66.676
2697.7 -66.478
2697.8 -66.462
2697.9 -66.356
2698 -66.34
2698.1 -66.218
2698.2 -66.035
2698.3 -65.989
2698.4 -65.715
2698.5 -65.562
2698.6 -65.501
2698.7 -65.562
2698.8 -65.669
2698.9 -65.669
2699 -65.883
2699.1 -65.867
2699.2 -65.867
2699.3 -65.822
2699.4 -65.73
2699.5 -65.608
2699.6 -65.379
2699.7 -65.257
2699.8 -65.257
2699.9 -65.379
2700 -65.471
2700.1 -65.532
2700.2 -65.623
2700.3 -65.226
2700.4 -64.982
2700.5 -64.799
2700.6 -64.906
2700.7 -65.089
2700.8 -65.135
2700.9 -65.028
2701 -64.555
2701.1 -64.479
2701.2 -64.616
2701.3 -64.83
2701.4 -64.814
2701.5 -64.418
2701.6 -64.433
2701.7 -64.57
2701.8 -64.753
2701.9 -64.418
2702 -64.174
2702.1 -64.296
2702.2 -64.525
2702.3 -64.372
2702.4 -63.792
2702.5 -63.807
2702.6 -64.006
2702.7 -64.082
2702.8 -63.99
2702.9 -63.914
2703 -63.96
2703.1 -63.701
2703.2 -63.441
2703.3 -63.289
2703.4 -63.746
2703.5 -63.792
2703.6 -63.548
2703.7 -63.609
2703.8 -63.777
2703.9 -63.838
2704 -63.624
2704.1 -63.533
2704.2 -63.38
2704.3 -63.441
2704.4 -62.831
2704.5 -62.312
2704.6 -62.159
2704.7 -61.915
2704.8 -61.763
2704.9 -61.534
2705 -61.274
2705.1 -61.122
2705.2 -60.923
2705.3 -60.771
2705.4 -60.008
2705.5 -59.23
2705.6 -58.955
2705.7 -58.574
2705.8 -58.253
2705.9 -57.75
2706 -57.444
2706.1 -57.032
2706.2 -56.682
2706.3 -56.346
2706.4 -55.98
2706.5 -55.644
2706.6 -55.232
2706.7 -54.973
2706.8 -54.622
2706.9 -54.347
2707 -54.133
2707.1 -53.614
2707.2 -53.37
2707.3 -52.882
2707.4 -52.47
2707.5 -51.951
2707.6 -51.402
2707.7 -50.822
2707.8 -49.983
2707.9 -49.342
2708 -48.64
2708.1 -47.938
2708.2 -47.175
2708.3 -46.031
2708.4 -44.642
2708.5 -41.789
2708.6 -37.303
2708.7 -27.339
2708.8 -6.7395
2708.9 10.472
2709 19.048
2709.1 22.283
2709.2 22.084
2709.3 17.934
2709.4 11.052
2709.5 2.5989
2709.6 -5.5798
2709.7 -13.362
2709.8 -20.839
2709.9 -27.659
2710 -33.641
2710.1 -39.546
2710.2 -45.054
2710.3 -49.327
2710.4 -52.211
2710.5 -54.896
2710.6 -57.032
2710.7 -58.253
2710.8 -59.031
2710.9 -60.13
2711 -60.923
2711.1 -61.503
2711.2 -62.022
2711.3 -62.22
2711.4 -62.251
2711.5 -62.251
2711.6 -62.419
2711.7 -62.877
2711.8 -62.877
2711.9 -62.709
2712 -62.816
2712.1 -63.121
2712.2 -62.953
2712.3 -62.77
2712.4 -62.571
2712.5 -62.602
2712.6 -62.785
2712.7 -62.877
2712.8 -62.907
2712.9 -62.816
2713 -62.724
2713.1 -62.724
2713.2 -62.495
2713.3 -62.449
2713.4 -62.251
2713.5 -62.266
2713.6 -62.175
2713.7 -62.053
2713.8 -62.083
2713.9 -61.808
2714 -61.747
2714.1 -61.595
2714.2 -61.656
2714.3 -61.61
2714.4 -61.61
2714.5 -61.564
2714.6 -61.351
2714.7 -61.335
2714.8 -61.168
2714.9 -61.213
2715 -61.015
2715.1 -60.908
2715.2 -60.817
2715.3 -60.466
2715.4 -60.267
2715.5 -60.069
2715.6 -59.901
2715.7 -59.81
2715.8 -59.794
2715.9 -59.977
2716 -59.794
2716.1 -59.794
2716.2 -59.749
2716.3 -59.596
2716.4 -59.337
2716.5 -59.001
2716.6 -58.879
2716.7 -58.65
2716.8 -58.665
2716.9 -58.711
2717 -58.726
2717.1 -58.543
2717.2 -58.146
2717.3 -57.887
2717.4 -57.628
2717.5 -57.719
2717.6 -57.795
2717.7 -57.75
2717.8 -57.292
2717.9 -56.941
2718 -57.139
2718.1 -57.17
2718.2 -57.17
2718.3 -56.697
2718.4 -56.376
2718.5 -56.437
2718.6 -56.575
2718.7 -56.331
2718.8 -55.69
2718.9 -55.766
2719 -55.934
2719.1 -55.69
2719.2 -55.232
2719.3 -55.018
2719.4 -55.018
2719.5 -54.774
2719.6 -54.622
2719.7 -54.316
2719.8 -54.164
2719.9 -54.271
2720 -54.133
2720.1 -53.798
2720.2 -53.431
2720.3 -53.676
2720.4 -53.523
2720.5 -53.141
2720.6 -52.928
2720.7 -52.806
2720.8 -52.775
2720.9 -52.729
2721 -52.577
2721.1 -52.256
2721.2 -52.012
2721.3 -51.89
2721.4 -51.341
2721.5 -50.959
2721.6 -50.7
2721.7 -50.38
2721.8 -50.105
2721.9 -49.815
2722 -49.708
2722.1 -49.266
2722.2 -48.884
2722.3 -48.533
2722.4 -48.152
2722.5 -47.831
2722.6 -47.404
2722.7 -47.038
2722.8 -46.443
2722.9 -45.817
2723 -44.948
2723.1 -43.986
2723.2 -42.72
2723.3 -41.041
2723.4 -38.722
2723.5 -34.724
2723.6 -27.629
2723.7 -13.377
2723.8 3.1024
2723.9 13.234
2724 17.873
2724.1 18.499
2724.2 16.545
2724.3 11.953
2724.4 6.0321
2724.5 -0.84961
2724.6 -8.0518
2724.7 -15.01
2724.8 -21.556
2724.9 -27.415
2725 -32.985
2725.1 -37.822
2725.2 -42.537
2725.3 -46.687
2725.4 -50.105
2725.5 -52.638
2725.6 -54.057
2725.7 -55.491
2725.8 -56.804
2725.9 -57.994
2726 -58.879
2726.1 -59.062
2726.2 -59.413
2726.3 -59.794
2726.4 -60.405
2726.5 -60.588
2726.6 -60.511
2726.7 -60.511
2726.8 -60.893
2726.9 -61.168
2727 -60.832
2727.1 -60.664
2727.2 -60.923
2727.3 -61.168
2727.4 -60.893
2727.5 -60.542
2727.6 -60.664
2727.7 -60.725
2727.8 -60.71
2727.9 -60.618
2728 -60.374
2728.1 -60.267
2728.2 -59.977
2728.3 -60.313
2728.4 -60.145
2728.5 -59.749
2728.6 -59.703
2728.7 -59.871
2728.8 -59.794
2728.9 -59.26
2729 -59.123
2729.1 -59.138
2729.2 -59.245
2729.3 -59.153
2729.4 -59.001
2729.5 -58.925
2729.6 -58.528
2729.7 -58.482
2729.8 -58.268
2729.9 -58.146
2730 -57.948
2730.1 -57.75
2730.2 -57.795
2730.3 -57.49
2730.4 -57.414
2730.5 -57.292
2730.6 -57.2
2730.7 -57.032
2730.8 -56.849
2730.9 -56.804
2731 -56.575
2731.1 -56.575
2731.2 -56.407
2731.3 -56.346
2731.4 -56.178
2731.5 -56.071
2731.6 -56.025
2731.7 -55.797
2731.8 -55.598
2731.9 -55.293
2732 -55.003
2732.1 -54.713
2732.2 -54.576
2732.3 -54.362
2732.4 -54.21
2732.5 -54.225
2732.6 -54.164
2732.7 -54.164
2732.8 -54.088
2732.9 -53.935
2733 -53.828
2733.1 -53.431
2733.2 -53.111
2733.3 -52.882
2733.4 -52.806
2733.5 -52.806
2733.6 -52.897
2733.7 -52.913
2733.8 -52.562
2733.9 -52.256
2734 -51.906
2734.1 -51.89
2734.2 -51.997
2734.3 -51.844
2734.4 -51.677
2734.5 -51.143
2734.6 -50.898
2734.7 -50.929
2734.8 -50.959
2734.9 -50.776
2735 -50.105
2735.1 -50.044
2735.2 -50.105
2735.3 -50.105
2735.4 -49.449
2735.5 -49.052
2735.6 -49.235
2735.7 -49.144
2735.8 -48.64
2735.9 -48.121
2736 -47.969
2736.1 -47.694
2736.2 -47.465
2736.3 -47.236
2736.4 -46.687
2736.5 -46.397
2736.6 -46.321
2736.7 -46
2736.8 -45.329
2736.9 -44.886
2737 -44.932
2737.1 -44.276
2737.2 -43.589
2737.3 -42.842
2737.4 -42.109
2737.5 -41.194
2737.6 -39.958
2737.7 -38.203
2737.8 -35.319
2737.9 -30.65
2738 -21.647
2738.1 -7.4261
2738.2 5.0403
2738.3 12.288
2738.4 15.172
2738.5 15.264
2738.6 12.654
2738.7 8.5193
2738.8 2.8735
2738.9 -3.1995
2739 -9.3335
2739.1 -15.361
2739.2 -20.747
2739.3 -25.981
2739.4 -30.864
2739.5 -35.563
2739.6 -39.882
2739.7 -43.559
2739.8 -46.962
2739.9 -49.556
2740 -51.783
2740.1 -53.416
2740.2 -54.774
2740.3 -55.659
2740.4 -56.346
2740.5 -57.094
2740.6 -57.551
2740.7 -58.024
2740.8 -58.375
2740.9 -58.848
2741 -59.153
2741.1 -59.474
2741.2 -59.688
2741.3 -59.703
2741.4 -59.657
2741.5 -59.535
2741.6 -59.535
2741.7 -59.672
2741.8 -59.84
2741.9 -60.069
2742 -60.038
2742.1 -59.916
2742.2 -59.596
2742.3 -59.459
2742.4 -59.642
2742.5 -59.764
2742.6 -59.932
2742.7 -59.657
2742.8 -59.276
2742.9 -59.184
2743 -59.428
2743.1 -59.657
2743.2 -59.23
2743.3 -58.955
2743.4 -59.016
2743.5 -59.245
2743.6 -59.184
2743.7 -58.665
2743.8 -58.818
2743.9 -58.94
2744 -58.925
2744.1 -58.391
2744.2 -58.329
2744.3 -58.329
2744.4 -58.36
2744.5 -58.406
2744.6 -58.07
2744.7 -57.933
2744.8 -57.597
2744.9 -57.597
2745 -57.734
2745.1 -57.475
2745.2 -57.261
2745.3 -57.231
2745.4 -57.46
2745.5 -57.185
2745.6 -56.895
2745.7 -56.575
2745.8 -56.62
2745.9 -56.88
2746 -56.712
2746.1 -56.682
2746.2 -56.529
2746.3 -56.376
2746.4 -56.224
2746.5 -56.163
2746.6 -56.132
2746.7 -55.934
2746.8 -55.873
2746.9 -55.735
2747 -55.644
2747.1 -55.491
2747.2 -55.415
2747.3 -55.446
2747.4 -55.369
2747.5 -55.278
2747.6 -55.156
2747.7 -55.095
2747.8 -55.049
2747.9 -54.942
2748 -54.896
2748.1 -54.805
2748.2 -54.728
2748.3 -54.454
2748.4 -54.454
2748.5 -54.332
2748.6 -54.088
2748.7 -53.889
2748.8 -53.752
2748.9 -53.66
2749 -53.569
2749.1 -53.599
2749.2 -53.706
2749.3 -53.676
2749.4 -53.66
2749.5 -53.614
2749.6 -53.416
2749.7 -53.126
2749.8 -52.897
2749.9 -52.867
2750 -52.775
2750.1 -52.913
2750.2 -52.928
2750.3 -53.019
2750.4 -52.958
2750.5 -52.668
2750.6 -52.485
2750.7 -52.272
2750.8 -52.44
2750.9 -52.546
2751 -52.501
2751.1 -52.119
2751.2 -51.89
2751.3 -52.012
2751.4 -52.089
2751.5 -52.195
2751.6 -51.875
2751.7 -51.585
2751.8 -51.707
2751.9 -51.875
2752 -51.86
2752.1 -51.234
2752.2 -51.173
2752.3 -51.417
2752.4 -51.539
2752.5 -51.097
2752.6 -51.036
2752.7 -51.173
2752.8 -51.066
2752.9 -50.944
2753 -50.792
2753.1 -50.639
2753.2 -50.685
2753.3 -50.944
2753.4 -50.822
2753.5 -50.242
2753.6 -50.044
2753.7 -50.288
2753.8 -50.288
2753.9 -49.952
2754 -49.769
2754.1 -49.647
2754.2 -49.51
2754.3 -49.449
2754.4 -49.968
2754.5 -50.395
2754.6 -50.425
2754.7 -50.471
2754.8 -50.593
2754.9 -50.67
2755 -50.746
2755.1 -50.746
2755.2 -50.868
2755.3 -50.959
2755.4 -51.448
2755.5 -51.967
2755.6 -51.997
2755.7 -52.302
2755.8 -52.44
2755.9 -52.653
2756 -52.791
2756.1 -52.913
2756.2 -53.035
2756.3 -53.172
2756.4 -53.279
2756.5 -53.431
2756.6 -53.813
2756.7 -54.072
2756.8 -54.225
2756.9 -54.5
2757 -54.759
2757.1 -54.927
2757.2 -55.018
2757.3 -55.095
2757.4 -55.186
2757.5 -55.14
2757.6 -55.247
2757.7 -55.507
2757.8 -55.766
2757.9 -56.056
2758 -56.376
2758.1 -56.666
2758.2 -56.498
2758.3 -56.468
2758.4 -56.346
2758.5 -56.59
2758.6 -56.926
2758.7 -57.185
2758.8 -57.353
2758.9 -57.078
2759 -57.048
2759.1 -57.216
2759.2 -57.582
2759.3 -57.795
2759.4 -57.734
2759.5 -57.673
2759.6 -57.689
2759.7 -58.07
2759.8 -58.268
2759.9 -58.04
2760 -57.856
2760.1 -58.207
2760.2 -58.635
2760.3 -58.36
2760.4 -58.223
2760.5 -58.513
2760.6 -58.894
2760.7 -58.574
2760.8 -58.452
2760.9 -58.802
2761 -58.955
2761.1 -59.123
2761.2 -59.108
2761.3 -59.169
2761.4 -59.108
2761.5 -58.97
2761.6 -59.031
2761.7 -59.367
2761.8 -59.459
2761.9 -59.199
2762 -59.245
2762.1 -59.535
2762.2 -59.611
2762.3 -59.688
2762.4 -59.443
2762.5 -59.382
2762.6 -59.291
2762.7 -59.367
2762.8 -59.459
2762.9 -59.611
2763 -59.749
2763.1 -59.825
2763.2 -60.008
2763.3 -59.962
2763.4 -60.008
2763.5 -60.161
2763.6 -60.145
2763.7 -60.145
2763.8 -59.993
2763.9 -60.054
2764 -60.023
2764.1 -59.977
2764.2 -60.084
2764.3 -60.023
2764.4 -60.008
2764.5 -60.008
2764.6 -60.038
2764.7 -60.099
2764.8 -60.145
2764.9 -60.42
2765 -60.328
2765.1 -60.573
2765.2 -60.511
2765.3 -60.618
2765.4 -60.496
2765.5 -60.496
2765.6 -60.527
2765.7 -60.252
2765.8 -60.283
2765.9 -60.344
2766 -60.466
2766.1 -60.588
2766.2 -60.695
2766.3 -60.908
2766.4 -60.695
2766.5 -60.527
2766.6 -60.328
2766.7 -60.359
2766.8 -60.573
2766.9 -60.786
2767 -61
2767.1 -60.801
2767.2 -60.496
2767.3 -60.42
2767.4 -60.603
2767.5 -60.893
2767.6 -60.954
2767.7 -60.756
2767.8 -60.435
2767.9 -60.756
2768 -60.923
2768.1 -60.923
2768.2 -60.618
2768.3 -60.634
2768.4 -60.954
2768.5 -61.046
2768.6 -60.695
2768.7 -60.527
2768.8 -60.893
2768.9 -61.03
2769 -60.664
2769.1 -60.771
2769.2 -60.893
2769.3 -61.076
2769.4 -61.015
2769.5 -61.015
2769.6 -61.076
2769.7 -61.152
2769.8 -61.137
2769.9 -60.878
2770 -60.679
2770.1 -61.046
2770.2 -61.168
2770.3 -60.939
2770.4 -60.695
2770.5 -60.923
2770.6 -61.137
2770.7 -61.274
2770.8 -61.244
2770.9 -61.091
2771 -61.046
2771.1 -60.878
2771.2 -60.908
2771.3 -60.786
2771.4 -60.74
2771.5 -60.725
2771.6 -60.71
2771.7 -60.832
2771.8 -60.695
2771.9 -60.679
2772 -60.634
2772.1 -60.649
2772.2 -60.695
2772.3 -60.679
2772.4 -60.878
2772.5 -60.695
2772.6 -60.74
2772.7 -60.71
2772.8 -60.878
2772.9 -60.923
2773 -61.015
2773.1 -61.244
2773.2 -61.091
2773.3 -61.03
2773.4 -60.908
2773.5 -60.74
2773.6 -60.603
2773.7 -60.496
2773.8 -60.603
2773.9 -60.573
2774 -60.664
2774.1 -60.771
2774.2 -60.908
2774.3 -60.923
2774.4 -60.908
2774.5 -60.756
2774.6 -60.481
2774.7 -60.542
2774.8 -60.573
2774.9 -60.786
2775 -60.954
2775.1 -60.969
2775.2 -60.801
2775.3 -60.45
2775.4 -60.573
2775.5 -60.695
2775.6 -60.939
2775.7 -60.878
2775.8 -60.603
2775.9 -60.466
2776 -60.511
2776.1 -60.786
2776.2 -60.893
2776.3 -60.542
2776.4 -60.435
2776.5 -60.695
2776.6 -61.03
2776.7 -60.74
2776.8 -60.45
2776.9 -60.71
2777 -60.984
2777.1 -60.664
2777.2 -60.374
2777.3 -60.786
2777.4 -60.923
2777.5 -60.634
2777.6 -60.374
2777.7 -60.466
2777.8 -60.603
2777.9 -60.42
2778 -60.344
2778.1 -60.267
2778.2 -60.542
2778.3 -60.649
2778.4 -60.466
2778.5 -60.267
2778.6 -60.42
2778.7 -60.557
2778.8 -60.328
2778.9 -60.176
2779 -60.145
2779.1 -60.206
2779.2 -60.603
2779.3 -60.435
2779.4 -60.511
2779.5 -60.374
2779.6 -60.359
2779.7 -60.222
2779.8 -60.237
2779.9 -60.267
2780 -60.161
2780.1 -60.145
2780.2 -60.099
2780.3 -60.084
2780.4 -60.054
2780.5 -60.054
2780.6 -60.191
2780.7 -60.176
2780.8 -60.237
2780.9 -60.206
2781 -60.206
2781.1 -60.206
2781.2 -60.206
2781.3 -60.359
2781.4 -60.237
2781.5 -60.237
2781.6 -60.069
2781.7 -59.932
2781.8 -59.886
2781.9 -59.81
2782 -59.962
2782.1 -59.962
2782.2 -60.023
2782.3 -60.115
2782.4 -60.161
2782.5 -60.176
2782.6 -60.222
2782.7 -60.283
2782.8 -59.962
2782.9 -59.81
2783 -59.718
2783.1 -59.764
2783.2 -59.932
2783.3 -60.145
2783.4 -60.344
2783.5 -60.161
2783.6 -59.901
2783.7 -59.688
2783.8 -59.794
2783.9 -60.008
2784 -60.176
2784.1 -60.191
2784.2 -59.81
2784.3 -59.688
2784.4 -59.871
2784.5 -60.115
2784.6 -60.206
2784.7 -59.84
2784.8 -59.764
2784.9 -59.901
2785 -60.145
2785.1 -59.932
2785.2 -59.55
2785.3 -59.794
2785.4 -59.993
2785.5 -60.008
2785.6 -59.52
2785.7 -59.779
2785.8 -59.962
2785.9 -59.947
2786 -59.733
2786.1 -59.535
2786.2 -59.52
2786.3 -59.565
2786.4 -59.703
2786.5 -59.886
2786.6 -59.886
2786.7 -59.703
2786.8 -59.642
2786.9 -60.008
2787 -59.886
2787.1 -59.596
2787.2 -59.535
2787.3 -59.764
2787.4 -60.161
2787.5 -60.038
2787.6 -60.023
2787.7 -59.825
2787.8 -59.749
2787.9 -59.657
2788 -59.581
2788.1 -59.642
2788.2 -59.428
2788.3 -59.535
2788.4 -59.474
2788.5 -59.398
2788.6 -59.413
2788.7 -59.55
2788.8 -59.688
2788.9 -59.565
2789 -59.596
2789.1 -59.596
2789.2 -59.718
2789.3 -59.733
2789.4 -59.871
2789.5 -60.023
2789.6 -59.947
2789.7 -59.993
2789.8 -59.84
2789.9 -59.794
2790 -59.581
2790.1 -59.459
2790.2 -59.443
2790.3 -59.352
2790.4 -59.382
2790.5 -59.398
2790.6 -59.565
2790.7 -59.626
2790.8 -59.657
2790.9 -59.825
2791 -59.688
2791.1 -59.489
2791.2 -59.26
2791.3 -59.23
2791.4 -59.398
2791.5 -59.489
2791.6 -59.718
2791.7 -59.749
2791.8 -59.581
2791.9 -59.321
2792 -59.398
2792.1 -59.55
2792.2 -59.703
2792.3 -59.84
2792.4 -59.535
2792.5 -59.276
2792.6 -59.382
2792.7 -59.55
2792.8 -59.825
2792.9 -59.489
2793 -59.291
2793.1 -59.276
2793.2 -59.565
2793.3 -59.657
2793.4 -59.26
2793.5 -59.367
2793.6 -59.581
2793.7 -59.703
2793.8 -59.169
2793.9 -59.352
2794 -59.672
2794.1 -59.703
2794.2 -59.428
2794.3 -59.321
2794.4 -59.443
2794.5 -59.459
2794.6 -59.52
2794.7 -59.474
2794.8 -59.581
2794.9 -60.023
2795 -59.886
2795.1 -59.703
2795.2 -59.565
2795.3 -59.932
2795.4 -60.008
2795.5 -59.84
2795.6 -59.779
2795.7 -59.611
2795.8 -59.749
2795.9 -59.977
2796 -60.069
2796.1 -60.099
2796.2 -60.161
2796.3 -60.237
2796.4 -60.038
2796.5 -60.038
2796.6 -60.084
2796.7 -60.069
2796.8 -60.115
2796.9 -60.069
2797 -60.237
2797.1 -60.145
2797.2 -60.13
2797.3 -60.206
2797.4 -60.267
2797.5 -60.298
2797.6 -60.328
2797.7 -60.389
2797.8 -60.267
2797.9 -60.267
2798 -60.069
2798.1 -60.008
2798.2 -59.947
2798.3 -59.901
2798.4 -59.977
2798.5 -59.962
2798.6 -60.115
2798.7 -60.161
2798.8 -60.313
2798.9 -60.405
2799 -60.405
2799.1 -60.374
2799.2 -60.176
2799.3 -60.054
2799.4 -59.962
2799.5 -59.932
2799.6 -60.222
2799.7 -60.313
2799.8 -60.466
2799.9 -60.45
2800 -60.344
2800.1 -60.023
2800.2 -59.993
2800.3 -60.298
2800.4 -60.344
2800.5 -60.527
2800.6 -60.42
2800.7 -60.084
2800.8 -60.054
2800.9 -60.206
2801 -60.588
2801.1 -60.435
2801.2 -60.191
2801.3 -60.099
2801.4 -60.344
2801.5 -60.527
2801.6 -60.42
2801.7 -60.161
2801.8 -60.161
2801.9 -60.588
2802 -60.45
2802.1 -60.099
2802.2 -60.466
2802.3 -60.74
2802.4 -60.481
2802.5 -60.115
2802.6 -60.313
2802.7 -60.466
2802.8 -60.542
2802.9 -60.496
2803 -60.374
2803.1 -60.298
2803.2 -60.13
2803.3 -60.496
2803.4 -60.634
2803.5 -60.496
2803.6 -60.328
2803.7 -60.649
2803.8 -60.862
2803.9 -60.771
2804 -60.649
2804.1 -60.649
2804.2 -60.664
2804.3 -60.695
2804.4 -60.374
2804.5 -60.222
2804.6 -60.145
2804.7 -60.115
2804.8 -60.038
2804.9 -59.947
2805 -59.81
2805.1 -59.779
2805.2 -59.733
2805.3 -59.642
2805.4 -59.245
2805.5 -58.864
2805.6 -58.696
2805.7 -58.513
2805.8 -58.192
2805.9 -58.101
2806 -57.826
2806.1 -57.597
2806.2 -57.429
2806.3 -57.277
2806.4 -57.261
2806.5 -57.261
2806.6 -57.246
2806.7 -57.094
2806.8 -57.139
2806.9 -57.017
2807 -57.063
2807.1 -57.017
2807.2 -56.682
2807.3 -56.468
2807.4 -56.102
2807.5 -56.01
2807.6 -55.781
2807.7 -55.751
2807.8 -55.873
2807.9 -55.827
2808 -55.766
2808.1 -55.507
2808.2 -55.201
2808.3 -54.881
2808.4 -54.927
2808.5 -55.171
2808.6 -55.095
2808.7 -55.11
2808.8 -54.667
2808.9 -54.454
2809 -54.347
2809.1 -54.454
2809.2 -54.652
2809.3 -54.393
2809.4 -53.965
2809.5 -53.767
2809.6 -53.935
2809.7 -54.042
2809.8 -53.782
2809.9 -53.569
2810 -53.538
2810.1 -53.828
2810.2 -53.508
2810.3 -53.065
2810.4 -53.264
2810.5 -53.538
2810.6 -53.279
2810.7 -52.897
2810.8 -53.126
2810.9 -53.248
2811 -53.08
2811.1 -52.852
2811.2 -52.745
2811.3 -52.791
2811.4 -52.607
2811.5 -52.485
2811.6 -52.058
2811.7 -51.906
2811.8 -52.028
2811.9 -51.692
2812 -51.402
2812.1 -51.173
2812.2 -51.356
2812.3 -51.234
2812.4 -51.036
2812.5 -50.67
2812.6 -50.425
2812.7 -50.212
2812.8 -49.876
2812.9 -49.724
2813 -49.51
2813.1 -49.296
2813.2 -49.174
2813.3 -48.9
2813.4 -48.732
2813.5 -48.472
2813.6 -48.045
2813.7 -47.557
2813.8 -47.13
2813.9 -46.702
2814 -46.077
2814.1 -45.451
2814.2 -44.688
2814.3 -43.773
2814.4 -42.598
2814.5 -41.163
2814.6 -39.134
2814.7 -35.457
2814.8 -28.544
2814.9 -14.567
2815 1.6833
2815.1 11.693
2815.2 16.21
2815.3 16.957
2815.4 15.203
2815.5 11.022
2815.6 5.0555
2815.7 -1.8719
2815.8 -8.9978
2815.9 -16.047
2816 -22.792
2816.1 -28.712
2816.2 -34.144
2816.3 -39.103
2816.4 -43.712
2816.5 -47.755
2816.6 -51.204
2816.7 -53.889
2816.8 -55.583
2816.9 -56.941
2817 -58.192
2817.1 -59.413
2817.2 -60.435
2817.3 -61.076
2817.4 -61.335
2817.5 -61.549
2817.6 -62.037
2817.7 -62.541
2817.8 -62.831
2817.9 -62.724
2818 -62.693
2818.1 -63.151
2818.2 -63.365
2818.3 -63.426
2818.4 -62.892
2818.5 -62.983
2818.6 -63.38
2818.7 -63.502
2818.8 -63.151
2818.9 -63.09
2819 -63.411
2819.1 -63.365
2819.2 -62.983
2819.3 -62.968
2819.4 -62.999
2819.5 -62.999
2819.6 -62.816
2819.7 -62.755
2819.8 -62.724
2819.9 -63.044
2820 -62.953
2820.1 -62.663
2820.2 -62.541
2820.3 -62.755
2820.4 -62.663
2820.5 -62.373
2820.6 -62.236
2820.7 -62.251
2820.8 -62.419
2820.9 -62.587
2821 -62.526
2821.1 -62.388
2821.2 -62.266
2821.3 -62.175
2821.4 -62.114
2821.5 -61.885
2821.6 -61.778
2821.7 -61.595
2821.8 -61.427
2821.9 -61.396
2822 -61.366
2822.1 -61.458
2822.2 -61.274
2822.3 -61.305
2822.4 -61.107
2822.5 -61.03
2822.6 -60.908
2822.7 -60.878
2822.8 -60.954
2822.9 -60.71
2823 -60.496
2823.1 -60.237
2823.2 -60.008
2823.3 -59.733
2823.4 -59.611
2823.5 -59.596
2823.6 -59.459
2823.7 -59.443
2823.8 -59.337
2823.9 -59.352
2824 -59.382
2824.1 -59.337
2824.2 -59.321
2824.3 -58.955
2824.4 -58.65
2824.5 -58.36
2824.6 -58.375
2824.7 -58.329
2824.8 -58.452
2824.9 -58.604
2825 -58.36
2825.1 -58.009
2825.2 -57.658
2825.3 -57.612
2825.4 -57.628
2825.5 -57.719
2825.6 -57.75
2825.7 -57.261
2825.8 -56.956
2825.9 -56.834
2826 -57.017
2826.1 -57.094
2826.2 -56.788
2826.3 -56.437
2826.4 -56.346
2826.5 -56.498
2826.6 -56.376
2826.7 -55.873
2826.8 -55.751
2826.9 -55.964
2827 -55.98
2827.1 -55.354
2827.2 -55.308
2827.3 -55.507
2827.4 -55.4
2827.5 -54.957
2827.6 -54.789
2827.7 -54.927
2827.8 -54.774
2827.9 -54.667
2828 -54.469
2828.1 -54.362
2828.2 -54.591
2828.3 -54.515
2828.4 -54.118
2828.5 -53.752
2828.6 -53.981
2828.7 -53.889
2828.8 -53.63
2828.9 -53.447
2829 -53.355
2829.1 -53.523
2829.2 -53.309
2829.3 -53.187
2829.4 -52.943
2829.5 -52.806
2829.6 -52.791
2829.7 -52.409
2829.8 -52.15
2829.9 -51.951
2830 -51.844
2830.1 -51.57
2830.2 -51.402
2830.3 -51.341
2830.4 -50.99
2830.5 -50.853
2830.6 -50.639
2830.7 -50.517
2830.8 -50.425
2830.9 -50.212
2831 -50.197
2831.1 -49.815
2831.2 -49.678
2831.3 -49.403
2831.4 -49.22
2831.5 -48.991
2831.6 -48.793
2831.7 -48.64
2831.8 -48.121
2831.9 -47.587
2832 -47.145
2832.1 -46.519
2832.2 -45.985
2832.3 -45.344
2832.4 -44.856
2832.5 -44.124
2832.6 -43.513
2832.7 -42.521
2832.8 -41.133
2832.9 -39.271
2833 -36.265
2833.1 -31.215
2833.2 -21.19
2833.3 -5.6104
2833.4 7.3749
2833.5 14.241
2833.6 16.866
2833.7 16.606
2833.8 13.784
2833.9 8.7939
2834 2.0801
2834.1 -5.0458
2834.2 -11.729
2834.3 -17.848
2834.4 -23.89
2834.5 -29.841
2834.6 -34.968
2834.7 -39.531
2834.8 -43.925
2834.9 -47.816
2835 -50.792
2835.1 -52.623
2835.2 -54.606
2835.3 -56.407
2835.4 -57.444
2835.5 -58.055
2835.6 -59.016
2835.7 -59.962
2835.8 -60.206
2835.9 -60.344
2836 -60.664
2836.1 -61.061
2836.2 -61.305
2836.3 -61.458
2836.4 -61.671
2836.5 -61.854
2836.6 -62.144
2836.7 -62.007
2836.8 -61.824
2836.9 -62.098
2837 -62.281
2837.1 -62.159
2837.2 -61.793
2837.3 -61.793
2837.4 -62.037
2837.5 -62.22
2837.6 -62.236
2837.7 -62.053
2837.8 -62.037
2837.9 -61.854
2838 -61.656
2838.1 -61.534
2838.2 -61.427
2838.3 -61.244
2838.4 -61.213
2838.5 -61.305
2838.6 -61.122
2838.7 -61.213
2838.8 -61.03
2838.9 -61.076
2839 -61
2839.1 -61
2839.2 -61
2839.3 -60.939
2839.4 -61.03
2839.5 -61
2839.6 -60.954
2839.7 -60.847
2839.8 -60.74
2839.9 -60.679
2840 -60.359
2840.1 -60.252
2840.2 -60.13
2840.3 -59.916
2840.4 -59.764
2840.5 -59.84
2840.6 -59.932
2840.7 -59.962
2840.8 -60.008
2840.9 -60.008
2841 -59.901
2841.1 -59.626
2841.2 -59.382
2841.3 -59.306
2841.4 -59.214
2841.5 -59.413
2841.6 -59.489
2841.7 -59.459
2841.8 -59.382
2841.9 -59.016
2842 -58.879
2842.1 -58.925
2842.2 -59.031
2842.3 -59.031
2842.4 -58.848
2842.5 -58.589
2842.6 -58.452
2842.7 -58.65
2842.8 -58.757
2842.9 -58.604
2843 -58.131
2843.1 -58.116
2843.2 -58.452
2843.3 -58.375
2843.4 -57.963
2843.5 -57.765
2843.6 -58.085
2843.7 -58.131
2843.8 -57.765
2843.9 -57.841
2844 -57.994
2844.1 -58.024
2844.2 -57.536
2844.3 -57.429
2844.4 -57.353
2844.5 -57.414
2844.6 -57.475
2844.7 -57.246
2844.8 -57.414
2844.9 -57.582
2845 -57.353
2845.1 -56.971
2845.2 -57.017
2845.3 -57.353
2845.4 -57.032
2845.5 -56.895
2845.6 -56.605
2845.7 -56.59
2845.8 -56.788
2845.9 -56.849
2846 -56.91
2846.1 -56.682
2846.2 -56.529
2846.3 -56.392
2846.4 -56.361
2846.5 -56.407
2846.6 -56.3
2846.7 -56.376
2846.8 -56.132
2846.9 -56.102
2847 -56.056
2847.1 -55.949
2847.2 -55.949
2847.3 -55.919
2847.4 -56.086
2847.5 -56.056
2847.6 -56.086
2847.7 -56.01
2847.8 -55.98
2847.9 -55.995
2848 -55.903
2848.1 -55.888
2848.2 -55.598
2848.3 -55.522
2848.4 -55.339
2848.5 -55.323
2848.6 -55.385
2848.7 -55.354
2848.8 -55.4
2848.9 -55.446
2849 -55.583
2849.1 -55.476
2849.2 -55.446
2849.3 -55.262
2849.4 -54.957
2849.5 -54.866
2849.6 -54.789
2849.7 -54.82
2849.8 -54.957
2849.9 -55.079
2850 -55.156
2850.1 -54.896
2850.2 -54.591
2850.3 -54.5
2850.4 -54.637
2850.5 -54.957
2850.6 -55.049
2850.7 -54.973
2850.8 -54.561
2850.9 -54.576
2851 -54.789
2851.1 -54.973
2851.2 -54.744
2851.3 -54.393
2851.4 -54.667
2851.5 -54.82
2851.6 -54.866
2851.7 -54.469
2851.8 -54.454
2851.9 -54.759
2852 -54.881
2852.1 -54.591
2852.2 -54.393
2852.3 -54.713
2852.4 -54.622
2852.5 -54.286
2852.6 -54.21
2852.7 -54.347
2852.8 -54.561
2852.9 -54.408
2853 -54.362
2853.1 -54.179
2853.2 -54.469
2853.3 -54.683
2853.4 -54.5
2853.5 -54.332
2853.6 -54.377
2853.7 -54.561
2853.8 -54.393
2853.9 -54.225
2854 -54.072
2854.1 -54.316
2854.2 -54.469
2854.3 -54.667
2854.4 -54.896
2854.5 -55.018
2854.6 -55.018
2854.7 -54.988
2854.8 -55.064
2854.9 -55.171
2855 -55.049
2855.1 -55.125
2855.2 -55.262
2855.3 -55.293
2855.4 -55.659
2855.5 -55.98
2855.6 -56.178
2855.7 -56.209
2855.8 -56.437
2855.9 -56.529
2856 -56.62
2856.1 -56.727
2856.2 -56.712
2856.3 -56.804
2856.4 -56.666
2856.5 -56.743
2856.6 -56.773
2856.7 -56.956
2856.8 -57.277
2856.9 -57.322
2857 -57.582
2857.1 -57.75
2857.2 -57.902
2857.3 -57.933
2857.4 -57.933
2857.5 -58.085
2857.6 -57.887
2857.7 -58.162
2857.8 -58.314
2857.9 -58.528
2858 -58.726
2858.1 -58.909
2858.2 -58.955
2858.3 -58.543
2858.4 -58.665
2858.5 -58.879
2858.6 -59.26
2858.7 -59.474
2858.8 -59.443
2858.9 -59.291
2859 -59.123
2859.1 -59.459
2859.2 -59.779
2859.3 -59.932
2859.4 -59.672
2859.5 -59.596
2859.6 -59.977
2859.7 -60.237
2859.8 -60.222
2859.9 -59.916
2860 -60.13
2860.1 -60.481
2860.2 -60.618
2860.3 -60.328
2860.4 -60.481
2860.5 -61
2860.6 -60.832
2860.7 -60.588
2860.8 -60.923
2860.9 -61.198
2861 -61.396
2861.1 -61.381
2861.2 -61.549
2861.3 -61.656
2861.4 -61.641
2861.5 -61.58
2861.6 -61.396
2861.7 -61.778
2861.8 -62.007
2861.9 -61.961
2862 -61.778
2862.1 -61.931
2862.2 -62.22
2862.3 -62.266
2862.4 -62.297
2862.5 -62.175
2862.6 -62.175
2862.7 -62.144
2862.8 -62.22
2862.9 -62.281
2863 -62.404
2863.1 -62.678
2863.2 -62.724
2863.3 -62.816
2863.4 -62.938
2863.5 -62.968
2863.6 -63.014
2863.7 -63.075
2863.8 -63.09
2863.9 -63.06
2864 -63.151
2864.1 -63.105
2864.2 -63.121
2864.3 -63.197
2864.4 -63.212
2864.5 -63.365
2864.6 -63.441
2864.7 -63.487
2864.8 -63.609
2864.9 -63.685
2865 -63.868
2865.1 -63.96
2865.2 -64.021
2865.3 -64.097
2865.4 -64.097
2865.5 -63.868
2865.6 -63.807
2865.7 -63.884
2865.8 -63.762
2865.9 -63.914
2866 -64.128
2866.1 -64.25
2866.2 -64.341
2866.3 -64.387
2866.4 -64.525
2866.5 -64.097
2866.6 -64.036
2866.7 -64.128
2866.8 -64.357
2866.9 -64.494
2867 -64.616
2867.1 -64.586
2867.2 -64.235
2867.3 -64.28
2867.4 -64.357
2867.5 -64.616
2867.6 -64.631
2867.7 -64.418
2867.8 -64.357
2867.9 -64.387
2868 -64.723
2868.1 -64.677
2868.2 -64.372
2868.3 -64.25
2868.4 -64.601
2868.5 -64.799
2868.6 -64.357
2868.7 -64.311
2868.8 -64.54
2868.9 -64.753
2869 -64.357
2869.1 -64.311
2869.2 -64.631
2869.3 -64.784
2869.4 -64.784
2869.5 -64.723
2869.6 -64.753
2869.7 -64.631
2869.8 -64.479
2869.9 -64.372
2870 -64.509
2870.1 -64.708
2870.2 -64.448
2870.3 -64.296
2870.4 -64.586
2870.5 -64.662
2870.6 -64.601
2870.7 -64.418
2870.8 -64.296
2870.9 -64.143
2871 -64.28
2871.1 -64.387
2871.2 -64.341
2871.3 -64.57
2871.4 -64.372
2871.5 -64.387
2871.6 -64.326
2871.7 -64.311
2871.8 -64.357
2871.9 -64.25
2872 -64.25
2872.1 -64.189
2872.2 -64.113
2872.3 -63.975
2872.4 -63.899
2872.5 -63.945
2872.6 -63.67
2872.7 -63.655
2872.8 -63.441
2872.9 -63.456
2873 -63.456
2873.1 -63.395
2873.2 -63.487
2873.3 -63.472
2873.4 -63.533
2873.5 -63.533
2873.6 -63.533
2873.7 -63.548
2873.8 -63.517
2873.9 -63.456
2874 -63.044
2874.1 -62.907
2874.2 -62.8
2874.3 -62.846
2874.4 -62.968
2874.5 -63.075
2874.6 -63.258
2874.7 -63.136
2874.8 -62.785
2874.9 -62.495
2875 -62.526
2875.1 -62.571
2875.2 -62.678
2875.3 -62.953
2875.4 -62.755
2875.5 -62.388
2875.6 -62.037
2875.7 -62.236
2875.8 -62.388
2875.9 -62.526
2876 -62.312
2876.1 -61.9
2876.2 -61.915
2876.3 -62.251
2876.4 -62.205
2876.5 -61.854
2876.6 -61.702
2876.7 -62.053
2876.8 -62.144
2876.9 -61.854
2877 -61.595
2877.1 -61.885
2877.2 -62.053
2877.3 -61.625
2877.4 -61.58
2877.5 -61.747
2877.6 -61.839
2877.7 -61.839
2877.8 -61.747
2877.9 -61.824
2878 -61.732
2878.1 -61.58
2878.2 -61.229
2878.3 -61.183
2878.4 -61.473
2878.5 -61.396
2878.6 -61.213
2878.7 -61.046
2878.8 -61.335
2878.9 -61.29
2879 -61.168
2879.1 -60.923
2879.2 -60.817
2879.3 -60.817
2879.4 -60.603
2879.5 -60.618
2879.6 -60.618
2879.7 -60.74
2879.8 -60.695
2879.9 -60.695
2880 -60.801
2880.1 -60.695
2880.2 -60.557
2880.3 -60.405
2880.4 -60.42
2880.5 -60.237
2880.6 -60.222
2880.7 -60.237
2880.8 -59.993
2880.9 -59.916
2881 -59.855
2881.1 -59.794
2881.2 -59.749
2881.3 -59.779
2881.4 -59.81
2881.5 -59.749
2881.6 -59.794
2881.7 -59.871
2881.8 -59.916
2881.9 -59.947
2882 -59.916
2882.1 -59.871
2882.2 -59.504
2882.3 -59.367
2882.4 -59.214
2882.5 -59.138
2882.6 -59.169
2882.7 -59.337
2882.8 -59.459
2882.9 -59.459
2883 -59.474
2883.1 -59.276
2883.2 -59.062
2883.3 -58.909
2883.4 -59.001
2883.5 -59.26
2883.6 -59.306
2883.7 -59.382
2883.8 -59.108
2883.9 -58.909
2884 -58.772
2884.1 -58.97
2884.2 -59.245
2884.3 -59.169
2884.4 -58.894
2884.5 -58.665
2884.6 -58.833
2884.7 -59.077
2884.8 -59.092
2884.9 -58.711
2885 -58.665
2885.1 -58.97
2885.2 -59.031
2885.3 -58.635
2885.4 -58.589
2885.5 -58.787
2885.6 -58.925
2885.7 -58.513
2885.8 -58.421
2885.9 -58.604
2886 -58.741
2886.1 -58.864
2886.2 -58.696
2886.3 -58.65
2886.4 -58.391
2886.5 -58.268
2886.6 -58.36
2886.7 -58.589
2886.8 -58.528
2886.9 -58.101
2887 -58.253
2887.1 -58.452
2887.2 -58.375
2887.3 -58.101
2887.4 -57.948
2887.5 -58.07
2887.6 -57.948
2887.7 -58.162
2887.8 -58.223
2887.9 -58.253
2888 -58.207
2888.1 -58.162
2888.2 -58.223
2888.3 -58.116
2888.4 -58.177
2888.5 -58.162
2888.6 -58.223
2888.7 -58.131
2888.8 -58.162
2888.9 -58.314
2889 -58.192
2889.1 -58.162
2889.2 -58.07
2889.3 -58.04
2889.4 -57.917
2889.5 -57.826
2889.6 -57.795
2889.7 -57.582
2889.8 -57.628
2889.9 -57.582
2890 -57.734
2890.1 -57.719
2890.2 -57.811
2890.3 -58.085
2890.4 -58.101
2890.5 -58.162
2890.6 -58.055
2890.7 -57.994
2890.8 -57.765
2890.9 -57.75
2891 -57.811
2891.1 -57.887
2891.2 -58.055
2891.3 -58.177
2891.4 -58.223
2891.5 -58.192
2891.6 -57.963
2891.7 -57.841
2891.8 -57.872
2891.9 -58.085
2892 -58.238
2892.1 -58.299
2892.2 -58.177
2892.3 -57.841
2892.4 -57.902
2892.5 -58.101
2892.6 -58.36
2892.7 -58.329
2892.8 -57.948
2892.9 -58.085
2893 -58.299
2893.1 -58.528
2893.2 -58.253
2893.3 -58.055
2893.4 -58.223
2893.5 -58.513
2893.6 -58.543
2893.7 -58.04
2893.8 -58.268
2893.9 -58.558
2894 -58.314
2894.1 -58.085
2894.2 -58.253
2894.3 -58.635
2894.4 -58.711
2894.5 -58.787
2894.6 -58.543
2894.7 -58.482
2894.8 -58.223
2894.9 -58.406
2895 -58.848
2895.1 -58.635
2895.2 -58.391
2895.3 -58.497
2895.4 -58.848
2895.5 -58.772
2895.6 -58.665
2895.7 -58.635
2895.8 -58.528
2895.9 -58.787
2896 -58.894
2896.1 -59.001
2896.2 -59.031
2896.3 -59.138
2896.4 -59.26
2896.5 -59.184
2896.6 -59.306
2896.7 -59.245
2896.8 -59.291
2896.9 -59.276
2897 -59.352
2897.1 -59.474
2897.2 -59.413
2897.3 -59.565
2897.4 -59.688
2897.5 -59.718
2897.6 -59.733
2897.7 -59.825
2897.8 -59.886
2897.9 -59.81
2898 -59.764
2898.1 -59.703
2898.2 -59.642
2898.3 -59.626
2898.4 -59.596
2898.5 -59.871
2898.6 -59.871
2898.7 -59.993
2898.8 -60.084
2898.9 -60.267
2899 -60.466
2899.1 -60.603
2899.2 -60.634
2899.3 -60.496
2899.4 -60.359
2899.5 -60.328
2899.6 -60.389
2899.7 -60.618
2899.8 -60.725
2899.9 -60.954
2900 -61.091
2900.1 -61.091
2900.2 -60.74
2900.3 -60.695
2900.4 -60.923
2900.5 -61
2900.6 -61.366
2900.7 -61.427
2900.8 -61.259
2900.9 -60.969
2901 -61.168
2901.1 -61.564
2901.2 -61.732
2901.3 -61.671
2901.4 -61.396
2901.5 -61.534
2901.6 -61.778
2901.7 -62.037
2901.8 -61.961
2901.9 -61.61
2902 -61.976
2902.1 -62.236
2902.2 -61.946
2902.3 -61.671
2902.4 -62.022
2902.5 -62.388
2902.6 -62.297
2902.7 -62.19
2902.8 -62.129
2902.9 -62.236
2903 -62.373
2903.1 -62.419
2903.2 -62.449
2903.3 -62.205
2903.4 -62.587
2903.5 -62.678
2903.6 -62.465
2903.7 -62.358
2903.8 -62.785
2903.9 -63.044
2904 -62.831
2904.1 -62.8
2904.2 -62.77
2904.3 -62.785
2904.4 -62.724
2904.5 -62.663
2904.6 -62.831
2904.7 -62.877
2904.8 -62.999
2904.9 -62.861
2905 -62.907
2905.1 -62.892
2905.2 -62.983
2905.3 -63.09
2905.4 -62.861
2905.5 -62.77
2905.6 -62.739
2905.7 -62.678
2905.8 -62.663
2905.9 -62.571
2906 -62.526
2906.1 -62.343
2906.2 -62.281
2906.3 -62.083
2906.4 -62.053
2906.5 -62.068
2906.6 -61.931
2906.7 -62.053
2906.8 -61.961
2906.9 -62.053
2907 -62.053
2907.1 -62.114
2907.2 -62.343
2907.3 -62.297
2907.4 -62.343
2907.5 -62.175
2907.6 -61.961
2907.7 -61.747
2907.8 -61.671
2907.9 -61.778
2908 -61.778
2908.1 -61.946
2908.2 -62.098
2908.3 -62.098
2908.4 -62.007
2908.5 -61.793
2908.6 -61.808
2908.7 -61.671
2908.8 -61.9
2908.9 -62.022
2909 -62.068
2909.1 -61.763
2909.2 -61.595
2909.3 -61.717
2909.4 -61.808
2909.5 -62.068
2909.6 -61.915
2909.7 -61.564
2909.8 -61.427
2909.9 -61.732
2910 -62.083
2910.1 -61.763
2910.2 -61.488
2910.3 -61.564
2910.4 -61.87
2910.5 -61.793
2910.6 -61.534
2910.7 -61.717
2910.8 -61.946
2910.9 -62.022
2911 -61.87
2911.1 -61.747
2911.2 -61.778
2911.3 -61.885
2911.4 -61.946
2911.5 -61.702
2911.6 -61.503
2911.7 -61.625
2911.8 -61.839
2911.9 -61.625
2912 -61.442
2912.1 -61.732
2912.2 -61.839
2912.3 -61.808
2912.4 -61.534
2912.5 -61.442
2912.6 -61.305
2912.7 -61.351
2912.8 -61.488
2912.9 -61.549
2913 -61.671
2913.1 -61.656
2913.2 -61.702
2913.3 -61.839
2913.4 -61.732
2913.5 -61.87
2913.6 -61.763
2913.7 -61.778
2913.8 -61.732
2913.9 -61.763
2914 -61.854
2914.1 -61.763
2914.2 -61.671
2914.3 -61.534
2914.4 -61.519
2914.5 -61.412
2914.6 -61.366
2914.7 -61.473
2914.8 -61.32
2914.9 -61.305
2915 -61.183
2915.1 -61.305
2915.2 -61.274
2915.3 -61.335
2915.4 -61.564
2915.5 -61.534
2915.6 -61.625
2915.7 -61.61
2915.8 -61.58
2915.9 -61.488
2916 -61.305
2916.1 -61.305
2916.2 -61.122
2916.3 -61.091
2916.4 -61.183
2916.5 -61.351
2916.6 -61.458
2916.7 -61.549
2916.8 -61.625
2916.9 -61.29
2917 -61.168
2917.1 -61.198
2917.2 -61.335
2917.3 -61.595
2917.4 -61.671
2917.5 -61.595
2917.6 -61.198
2917.7 -61.274
2917.8 -61.366
2917.9 -61.595
2918 -61.656
2918.1 -61.32
2918.2 -61.351
2918.3 -61.412
2918.4 -61.747
2918.5 -61.671
2918.6 -61.244
2918.7 -61.366
2918.8 -61.732
2918.9 -61.778
2919 -61.259
2919.1 -61.366
2919.2 -61.503
2919.3 -61.702
2919.4 -61.778
2919.5 -61.778
2919.6 -61.87
2919.7 -61.61
2919.8 -61.488
2919.9 -61.351
2920 -61.778
2920.1 -61.686
2920.2 -61.458
2920.3 -61.534
2920.4 -61.732
2920.5 -61.824
2920.6 -61.564
2920.7 -61.458
2920.8 -61.473
2920.9 -61.641
2921 -61.839
2921.1 -61.931
2921.2 -61.976
2921.3 -61.961
2921.4 -61.992
2921.5 -62.083
2921.6 -62.007
2921.7 -62.022
2921.8 -61.976
2921.9 -62.037
2922 -61.976
2922.1 -62.053
2922.2 -62.22
2922.3 -62.114
2922.4 -62.175
2922.5 -62.098
2922.6 -62.083
2922.7 -62.037
2922.8 -62.037
2922.9 -62.144
2923 -61.87
2923.1 -61.9
2923.2 -61.747
2923.3 -61.686
2923.4 -61.656
2923.5 -61.625
2923.6 -61.9
2923.7 -61.824
2923.8 -61.976
2923.9 -62.053
2924 -62.114
2924.1 -62.175
2924.2 -62.205
2924.3 -62.236
2924.4 -61.931
2924.5 -61.839
2924.6 -61.702
2924.7 -61.839
2924.8 -62.022
2924.9 -62.22
2925 -62.358
2925.1 -62.251
2925.2 -62.098
2925.3 -61.824
2925.4 -61.793
2925.5 -61.976
2925.6 -62.236
2925.7 -62.434
2925.8 -62.22
2925.9 -61.931
2926 -61.808
2926.1 -61.992
2926.2 -62.266
2926.3 -62.327
2926.4 -62.083
2926.5 -61.9
2926.6 -62.159
2926.7 -62.373
2926.8 -62.266
2926.9 -61.9
2927 -62.098
2927.1 -62.434
2927.2 -62.343
2927.3 -62.037
2927.4 -62.068
2927.5 -62.419
2927.6 -62.541
2927.7 -62.449
2927.8 -62.526
2927.9 -62.434
2928 -62.526
2928.1 -62.297
2928.2 -62.19
2928.3 -62.114
2928.4 -62.48
2928.5 -62.495
2928.6 -62.129
2928.7 -62.159
2928.8 -62.343
2928.9 -62.495
2929 -62.51
2929.1 -62.22
2929.2 -62.129
2929.3 -62.053
2929.4 -62.068
2929.5 -62.098
2929.6 -62.327
2929.7 -62.587
2929.8 -62.556
2929.9 -62.663
2930 -62.663
2930.1 -62.648
2930.2 -62.602
2930.3 -62.632
2930.4 -62.755
2930.5 -62.617
2930.6 -62.556
2930.7 -62.571
2930.8 -62.449
2930.9 -62.312
2931 -62.312
2931.1 -62.419
2931.2 -62.205
2931.3 -62.251
2931.4 -62.19
2931.5 -62.175
2931.6 -62.205
2931.7 -62.236
2931.8 -62.465
2931.9 -62.449
2932 -62.48
2932.1 -62.541
2932.2 -62.526
2932.3 -62.495
2932.4 -62.343
2932.5 -62.327
2932.6 -62.098
2932.7 -62.114
2932.8 -62.083
2932.9 -62.22
2933 -62.373
2933.1 -62.526
2933.2 -62.617
2933.3 -62.434
2933.4 -62.251
2933.5 -62.068
2933.6 -62.114
2933.7 -62.251
2933.8 -62.48
2933.9 -62.648
2934 -62.419
2934.1 -62.144
2934.2 -62.083
2934.3 -62.343
2934.4 -62.648
2934.5 -62.693
2934.6 -62.343
2934.7 -62.22
2934.8 -62.449
2934.9 -62.678
2935 -62.495
2935.1 -62.114
2935.2 -62.266
2935.3 -62.602
2935.4 -62.51
2935.5 -62.159
2935.6 -62.175
2935.7 -62.465
2935.8 -62.617
2935.9 -62.205
2936 -62.175
2936.1 -62.037
2936.2 -62.098
2936.3 -62.19
2936.4 -62.449
2936.5 -62.632
2936.6 -62.297
2936.7 -62.236
2936.8 -62.495
2936.9 -62.449
2937 -62.175
2937.1 -62.129
2937.2 -62.632
2937.3 -62.571
2937.4 -62.587
2937.5 -62.51
2937.6 -62.358
2937.7 -62.19
2937.8 -62.175
2937.9 -62.236
2938 -62.175
2938.1 -62.297
2938.2 -62.266
2938.3 -62.297
2938.4 -62.236
2938.5 -62.281
2938.6 -62.465
2938.7 -62.327
2938.8 -62.388
2938.9 -62.327
2939 -62.281
2939.1 -62.19
2939.2 -62.159
2939.3 -62.281
2939.4 -62.159
2939.5 -62.175
2939.6 -62.129
2939.7 -62.129
2939.8 -62.098
2939.9 -62.114
2940 -62.343
2940.1 -62.373
2940.2 -62.449
2940.3 -62.51
2940.4 -62.48
2940.5 -62.602
2940.6 -62.587
2940.7 -62.571
2940.8 -62.343
2940.9 -62.236
2941 -62.144
2941.1 -62.083
2941.2 -62.175
2941.3 -62.312
2941.4 -62.526
2941.5 -62.587
2941.6 -62.663
2941.7 -62.495
2941.8 -62.266
2941.9 -62.19
2942 -62.312
2942.1 -62.526
2942.2 -62.587
2942.3 -62.724
2942.4 -62.388
2942.5 -62.19
2942.6 -62.281
2942.7 -62.404
2942.8 -62.755
2942.9 -62.678
2943 -62.373
2943.1 -62.129
2943.2 -62.419
2943.3 -62.724
2943.4 -62.556
2943.5 -62.205
2943.6 -62.22
2943.7 -62.495
2943.8 -62.571
2943.9 -62.281
2944 -62.373
2944.1 -62.51
2944.2 -62.678
2944.3 -62.571
2944.4 -62.434
2944.5 -62.373
2944.6 -62.48
2944.7 -62.678
2944.8 -62.358
2944.9 -62.175
2945 -62.068
2945.1 -62.419
2945.2 -62.205
2945.3 -62.068
2945.4 -62.19
2945.5 -62.343
2945.6 -62.434
2945.7 -62.281
2945.8 -62.144
2945.9 -61.961
2946 -61.931
2946.1 -62.068
2946.2 -61.992
2946.3 -62.129
2946.4 -62.144
2946.5 -62.22
2946.6 -62.251
2946.7 -62.297
2946.8 -62.48
2946.9 -62.327
2947 -62.373
2947.1 -62.236
2947.2 -62.22
2947.3 -62.129
2947.4 -62.129
2947.5 -62.129
2947.6 -62.007
2947.7 -61.931
2947.8 -61.87
2947.9 -61.839
2948 -61.732
2948.1 -61.793
2948.2 -61.839
2948.3 -61.9
2948.4 -61.992
2948.5 -62.007
2948.6 -62.068
2948.7 -62.19
2948.8 -62.175
2948.9 -62.22
2949 -62.144
2949.1 -61.946
2949.2 -61.793
2949.3 -61.641
2949.4 -61.702
2949.5 -61.763
2949.6 -61.9
2949.7 -61.992
2949.8 -62.114
2949.9 -62.022
2950 -61.702
2950.1 -61.58
2950.2 -61.564
2950.3 -61.686
2950.4 -61.793
2950.5 -61.992
2950.6 -61.793
2950.7 -61.503
2950.8 -61.549
2950.9 -61.564
2951 -61.87
2951.1 -61.992
2951.2 -61.732
2951.3 -61.442
2951.4 -61.549
2951.5 -61.854
2951.6 -61.87
2951.7 -61.534
2951.8 -61.29
2951.9 -61.656
2952 -61.732
2952.1 -61.412
2952.2 -61.366
2952.3 -61.458
2952.4 -61.763
2952.5 -61.503
2952.6 -61.229
2952.7 -61.107
2952.8 -61.122
2952.9 -61.32
2953 -61.259
2953.1 -61.595
2953.2 -61.503
2953.3 -61.29
2953.4 -61.076
2953.5 -61.442
2953.6 -61.58
2953.7 -61.229
2953.8 -61.122
2953.9 -61.168
2954 -61.442
2954.1 -61.442
2954.2 -61.519
2954.3 -61.396
2954.4 -61.488
2954.5 -61.717
2954.6 -61.519
2954.7 -61.549
2954.8 -61.625
2954.9 -61.793
2955 -61.885
2955.1 -61.808
2955.2 -61.992
2955.3 -61.915
2955.4 -62.312
2955.5 -62.556
2955.6 -62.648
2955.7 -62.892
2955.8 -62.953
2955.9 -63.121
2956 -63.319
2956.1 -63.441
2956.2 -63.624
2956.3 -63.914
2956.4 -64.006
2956.5 -63.96
2956.6 -64.097
2956.7 -64.204
2956.8 -64.357
2956.9 -64.463
2957 -64.433
2957.1 -64.433
2957.2 -64.326
2957.3 -64.25
2957.4 -64.296
2957.5 -64.433
2957.6 -64.708
2957.7 -64.738
2957.8 -65.013
2957.9 -65.104
2958 -65.059
2958.1 -64.998
2958.2 -64.875
2958.3 -64.921
2958.4 -64.982
2958.5 -65.211
2958.6 -65.379
2958.7 -65.471
2958.8 -65.333
2958.9 -65.135
2959 -65.333
2959.1 -65.425
2959.2 -65.699
2959.3 -65.684
2959.4 -65.425
2959.5 -65.364
2959.6 -65.562
2959.7 -66.05
2959.8 -66.005
2959.9 -65.684
2960 -65.532
2960.1 -65.974
2960.2 -66.264
2960.3 -65.959
2960.4 -65.913
2960.5 -66.066
2960.6 -66.325
2960.7 -65.959
2960.8 -65.837
2960.9 -65.989
2961 -66.203
2961.1 -66.325
2961.2 -66.264
2961.3 -66.203
2961.4 -66.066
2961.5 -66.02
2961.6 -66.31
2961.7 -66.34
2961.8 -66.218
2961.9 -66.096
2962 -66.401
2962.1 -66.508
2962.2 -66.325
2962.3 -66.172
2962.4 -66.218
2962.5 -66.386
2962.6 -66.401
2962.7 -66.661
2962.8 -66.661
2962.9 -66.615
2963 -66.783
2963.1 -66.722
2963.2 -66.691
2963.3 -66.646
2963.4 -66.661
2963.5 -66.707
2963.6 -66.722
2963.7 -66.813
2963.8 -66.783
2963.9 -66.752
2964 -66.783
2964.1 -66.722
2964.2 -66.798
2964.3 -66.798
2964.4 -66.798
2964.5 -66.798
2964.6 -66.691
2964.7 -66.569
2964.8 -66.462
2964.9 -66.371
2965 -66.325
2965.1 -66.401
2965.2 -66.279
2965.3 -66.478
2965.4 -66.615
2965.5 -66.737
2965.6 -66.798
2965.7 -66.966
2965.8 -67.073
2965.9 -66.813
2966 -66.691
2966.1 -66.554
2966.2 -66.539
2966.3 -66.584
2966.4 -66.813
2966.5 -67.042
2966.6 -67.073
2966.7 -67.042
2966.8 -66.783
2966.9 -66.646
2967 -66.661
2967.1 -66.844
2967.2 -67.134
2967.3 -67.012
2967.4 -66.905
2967.5 -66.676
2967.6 -66.829
2967.7 -67.18
2967.8 -67.302
2967.9 -67.119
2968 -66.783
2968.1 -67.088
2968.2 -67.271
2968.3 -67.363
2968.4 -66.996
2968.5 -67.042
2968.6 -67.5
2968.7 -67.515
2968.8 -67.18
2968.9 -67.149
2969 -67.531
2969.1 -67.531
2969.2 -67.256
2969.3 -67.21
2969.4 -67.225
2969.5 -67.424
2969.6 -67.332
2969.7 -67.5
2969.8 -67.79
2969.9 -67.759
2970 -67.637
2970.1 -67.561
2970.2 -68.004
2970.3 -67.912
2970.4 -67.775
2970.5 -67.668
2970.6 -67.836
2970.7 -68.187
2970.8 -68.232
2970.9 -68.354
2971 -68.37
2971.1 -68.232
2971.2 -68.217
2971.3 -68.095
2971.4 -68.187
2971.5 -68.141
2971.6 -68.217
2971.7 -68.202
2971.8 -68.202
2971.9 -68.309
2972 -68.263
2972.1 -68.4
2972.2 -68.354
2972.3 -68.446
2972.4 -68.477
2972.5 -68.599
2972.6 -68.828
2972.7 -68.782
2972.8 -68.934
2972.9 -69.026
2973 -69.148
2973.1 -69.194
2973.2 -69.24
2973.3 -69.484
2973.4 -69.407
2973.5 -69.423
2973.6 -69.255
2973.7 -69.178
2973.8 -69.026
2973.9 -69.026
2974 -69.27
2974.1 -69.27
2974.2 -69.453
2974.3 -69.621
2974.4 -69.789
2974.5 -69.835
2974.6 -69.774
2974.7 -69.697
2974.8 -69.545
2974.9 -69.682
2975 -69.789
2975.1 -70.033
2975.2 -70.186
2975.3 -70.231
2975.4 -70.063
2975.5 -69.835
2975.6 -70.063
2975.7 -70.338
2975.8 -70.506
2975.9 -70.43
2976 -70.231
2976.1 -70.308
2976.2 -70.491
2976.3 -70.765
2976.4 -70.643
2976.5 -70.353
2976.6 -70.506
2976.7 -70.872
2976.8 -71.101
2976.9 -70.689
2977 -70.735
2977.1 -71.071
2977.2 -71.177
2977.3 -70.796
2977.4 -70.994
2977.5 -71.422
2977.6 -71.437
2977.7 -71.574
2977.8 -71.467
2977.9 -71.605
2978 -71.711
2978.1 -71.605
2978.2 -71.437
2978.3 -71.406
2978.4 -71.757
2978.5 -71.65
2978.6 -71.498
2978.7 -71.62
2978.8 -71.879
2978.9 -72.062
2979 -71.849
2979.1 -71.818
2979.2 -71.711
2979.3 -71.681
2979.4 -71.818
2979.5 -71.834
2979.6 -72.032
2979.7 -72.001
2979.8 -72.2
2979.9 -72.261
2980 -72.337
2980.1 -72.52
2980.2 -72.459
2980.3 -72.52
2980.4 -72.52
2980.5 -72.429
2980.6 -72.444
2980.7 -72.429
2980.8 -72.581
2980.9 -72.444
2981 -72.459
2981.1 -72.444
2981.2 -72.505
2981.3 -72.551
2981.4 -72.673
2981.5 -72.947
2981.6 -72.917
2981.7 -73.115
2981.8 -73.13
2981.9 -73.268
2982 -73.283
2982.1 -73.268
2982.2 -73.359
2982.3 -73.1
2982.4 -73.069
2982.5 -72.963
2982.6 -73.176
2982.7 -73.329
2982.8 -73.512
2982.9 -73.802
2983 -73.741
2983.1 -73.726
2983.2 -73.466
2983.3 -73.436
2983.4 -73.542
2983.5 -73.68
2983.6 -74.138
2983.7 -74.107
2983.8 -73.924
2983.9 -73.726
2984 -73.787
2984.1 -74
2984.2 -74.366
2984.3 -74.427
2984.4 -73.985
2984.5 -73.939
2984.6 -74.168
2984.7 -74.519
2984.8 -74.427
2984.9 -74.077
2985 -74.229
2985.1 -74.489
2985.2 -74.611
2985.3 -74.229
2985.4 -74.29
2985.5 -74.641
2985.6 -74.672
2985.7 -74.29
2985.8 -74.29
2985.9 -74.656
2986 -74.824
2986.1 -74.824
2986.2 -74.962
2986.3 -74.809
2986.4 -74.717
2986.5 -74.473
2986.6 -74.656
2986.7 -74.977
2986.8 -74.87
2986.9 -74.778
2987 -74.794
2987.1 -75.19
2987.2 -75.038
2987.3 -74.962
2987.4 -74.794
2987.5 -74.778
2987.6 -75.084
2987.7 -75.084
2987.8 -75.251
2987.9 -75.297
2988 -75.267
2988.1 -75.297
2988.2 -75.328
2988.3 -75.45
2988.4 -75.251
2988.5 -75.328
2988.6 -75.374
2988.7 -75.343
2988.8 -75.328
2988.9 -75.343
2989 -75.45
2989.1 -75.297
2989.2 -75.328
2989.3 -75.251
2989.4 -75.236
2989.5 -75.023
2989.6 -75.068
2989.7 -75.038
2989.8 -74.916
2989.9 -74.901
2990 -75.007
2990.1 -75.114
2990.2 -75.129
2990.3 -75.145
2990.4 -75.328
2990.5 -75.282
2990.6 -75.419
2990.7 -75.297
2990.8 -75.312
2990.9 -75.068
2991 -74.946
2991.1 -74.87
2991.2 -74.916
2991.3 -75.114
2991.4 -75.19
2991.5 -75.282
2991.6 -75.267
2991.7 -74.916
2991.8 -74.794
2991.9 -74.763
2992 -74.885
2992.1 -75.053
2992.2 -75.084
2992.3 -74.87
2992.4 -74.534
2992.5 -74.702
2992.6 -74.824
2992.7 -75.084
2992.8 -74.916
2992.9 -74.534
2993 -74.702
2993.1 -74.824
2993.2 -75.023
2993.3 -74.656
2993.4 -74.504
2993.5 -74.733
2993.6 -74.977
2993.7 -74.717
2993.8 -74.366
2993.9 -74.763
2994 -74.855
2994.1 -74.58
2994.2 -74.305
2994.3 -74.397
2994.4 -74.58
2994.5 -74.412
2994.6 -74.397
2994.7 -74.244
2994.8 -74.305
2994.9 -74.58
2995 -74.55
2995.1 -74.275
2995.2 -74.214
2995.3 -74.611
2995.4 -74.489
2995.5 -74.26
2995.6 -74.077
2995.7 -74.031
2995.8 -74.305
2995.9 -74.351
2996 -74.443
2996.1 -74.473
2996.2 -74.489
2996.3 -74.427
2996.4 -74.305
2996.5 -74.366
2996.6 -74.199
2996.7 -74.229
2996.8 -74.122
2996.9 -74.168
2997 -74.168
2997.1 -74.077
2997.2 -74.229
2997.3 -74.153
2997.4 -74.138
2997.5 -74.077
2997.6 -73.985
2997.7 -73.939
2997.8 -73.817
2997.9 -73.787
2998 -73.527
2998.1 -73.542
2998.2 -73.359
2998.3 -73.298
2998.4 -73.192
2998.5 -73.192
2998.6 -73.329
2998.7 -73.283
2998.8 -73.436
2998.9 -73.466
2999 -73.497
2999.1 -73.314
2999.2 -73.222
2999.3 -72.993
2999.4 -72.764
2999.5 -72.734
2999.6 -72.78
2999.7 -72.963
2999.8 -73.039
2999.9 -72.932
3000 -72.78
3000.1 -72.459
3000.2 -72.413
3000.3 -72.474
3000.4 -72.612
3000.5 -72.81
3000.6 -72.535
3000.7 -72.139
3000.8 -72.078
3000.9 -72.337
3001 -72.459
3001.1 -72.322
3001.2 -72.139
3001.3 -71.971
3001.4 -72.245
3001.5 -72.352
3001.6 -71.91
3001.7 -71.727
3001.8 -71.94
3001.9 -72.337
3002 -71.895
3002.1 -71.635
3002.2 -71.788
3002.3 -72.047
3002.4 -71.528
3002.5 -71.299
3002.6 -71.544
3002.7 -71.467
3002.8 -71.467
3002.9 -71.315
3003 -71.177
3003.1 -71.071
3003.2 -71.422
3003.3 -71.605
3003.4 -71.116
3003.5 -71.071
3003.6 -71.33
3003.7 -71.36
3003.8 -71.071
3003.9 -70.933
3004 -70.948
3004.1 -70.979
3004.2 -71.238
3004.3 -71.284
3004.4 -71.101
3004.5 -70.918
3004.6 -70.735
3004.7 -70.75
3004.8 -70.475
3004.9 -70.414
3005 -70.262
3005.1 -70.216
3005.2 -70.17
3005.3 -70.048
3005.4 -69.926
3005.5 -69.59
3005.6 -69.621
3005.7 -69.514
3005.8 -69.499
3005.9 -69.484
3006 -69.423
3006.1 -69.377
3006.2 -69.163
3006.3 -69.117
3006.4 -68.873
3006.5 -68.782
3006.6 -68.538
3006.7 -68.339
3006.8 -68.324
3006.9 -68.141
3007 -68.156
3007.1 -68.11
3007.2 -68.171
3007.3 -68.354
3007.4 -68.248
3007.5 -68.232
3007.6 -67.958
3007.7 -67.714
3007.8 -67.454
3007.9 -67.286
3008 -67.454
3008.1 -67.424
3008.2 -67.576
3008.3 -67.5
3008.4 -67.286
3008.5 -66.935
3008.6 -66.707
3008.7 -66.813
3008.8 -66.89
3008.9 -66.981
3009 -66.722
3009.1 -66.295
3009.2 -66.172
3009.3 -66.264
3009.4 -66.523
3009.5 -66.218
3009.6 -65.837
3009.7 -65.577
3009.8 -65.822
3009.9 -65.928
3010 -65.638
3010.1 -65.44
3010.2 -65.532
3010.3 -65.76
3010.4 -65.226
3010.5 -64.937
3010.6 -65.165
3010.7 -65.242
3010.8 -65.104
3010.9 -64.738
3011 -64.586
3011.1 -64.586
3011.2 -64.479
3011.3 -64.311
3011.4 -64.357
3011.5 -64.57
3011.6 -64.341
3011.7 -63.945
3011.8 -63.762
3011.9 -64.052
3012 -63.945
3012.1 -63.624
3012.2 -63.456
3012.3 -63.35
3012.4 -63.487
3012.5 -63.456
3012.6 -63.38
3012.7 -63.182
3012.8 -63.014
3012.9 -62.922
3013 -62.77
3013.1 -62.693
3013.2 -62.541
3013.3 -62.404
3013.4 -62.327
3013.5 -62.159
3013.6 -62.175
3013.7 -61.946
3013.8 -61.9
3013.9 -61.793
3014 -61.686
3014.1 -61.625
3014.2 -61.549
3014.3 -61.519
3014.4 -61.32
3014.5 -61.335
3014.6 -61.259
3014.7 -61.107
3014.8 -60.969
3014.9 -60.557
3015 -60.496
3015.1 -60.222
3015.2 -60.145
3015.3 -60.038
3015.4 -60.069
3015.5 -60.222
3015.6 -60.176
3015.7 -60.267
3015.8 -60.176
3015.9 -59.977
3016 -59.672
3016.1 -59.459
3016.2 -59.443
3016.3 -59.26
3016.4 -59.352
3016.5 -59.382
3016.6 -59.443
3016.7 -59.245
3016.8 -58.909
3016.9 -58.741
3017 -58.635
3017.1 -58.848
3017.2 -58.848
3017.3 -58.833
3017.4 -58.513
3017.5 -58.284
3017.6 -58.528
3017.7 -58.528
3017.8 -58.497
3017.9 -58.024
3018 -57.811
3018.1 -57.933
3018.2 -58.116
3018.3 -57.963
3018.4 -57.414
3018.5 -57.521
3018.6 -57.689
3018.7 -57.338
3018.8 -56.895
3018.9 -57.002
3019 -57.261
3019.1 -56.91
3019.2 -56.605
3019.3 -56.437
3019.4 -56.376
3019.5 -56.315
3019.6 -56.163
3019.7 -56.361
3019.8 -56.529
3019.9 -56.605
3020 -56.163
3020.1 -55.949
3020.2 -56.331
3020.3 -56.117
3020.4 -55.903
3020.5 -55.629
3020.6 -55.659
3020.7 -55.827
3020.8 -55.812
3020.9 -55.69
3021 -55.583
3021.1 -55.461
3021.2 -55.201
3021.3 -55.034
3021.4 -54.911
3021.5 -54.82
3021.6 -54.728
3021.7 -54.5
3021.8 -54.53
3021.9 -54.423
3022 -54.362
3022.1 -54.316
3022.2 -54.347
3022.3 -54.255
3022.4 -54.072
3022.5 -54.103
3022.6 -53.935
3022.7 -53.935
3022.8 -53.859
3022.9 -53.874
3023 -53.935
3023.1 -53.782
3023.2 -53.798
3023.3 -53.569
3023.4 -53.386
3023.5 -53.172
3023.6 -52.989
3023.7 -52.867
3023.8 -52.562
3023.9 -52.592
3024 -52.501
3024.1 -52.424
3024.2 -52.379
3024.3 -52.409
3024.4 -52.485
3024.5 -52.18
3024.6 -51.921
3024.7 -51.6
3024.8 -51.387
3024.9 -51.249
3025 -51.173
3025.1 -51.219
3025.2 -50.746
3025.3 -50.166
3025.4 -49.739
3025.5 -49.525
3025.6 -49.296
3025.7 -49.159
3025.8 -48.747
3025.9 -47.847
3026 -47.282
3026.1 -46.809
3026.2 -46.199
3026.3 -44.993
3026.4 -43.04
3026.5 -40.782
3026.6 -36.677
3026.7 -27.675
3026.8 -9.2267
3026.9 6.7645
3027 14.836
3027.1 18.117
3027.2 17.98
3027.3 14.501
3027.4 8.3667
3027.5 1.3324
3027.6 -6.1597
3027.7 -13.636
3027.8 -20.61
3027.9 -26.942
3028 -32.847
3028.1 -38.798
3028.2 -44.291
3028.3 -48.854
3028.4 -52.363
3028.5 -55.049
3028.6 -57.582
3028.7 -59.382
3028.8 -60.603
3028.9 -61.366
3029 -62.175
3029.1 -62.831
3029.2 -63.441
3029.3 -64.036
3029.4 -64.54
3029.5 -64.921
3029.6 -65.135
3029.7 -65.333
3029.8 -65.593
3029.9 -65.593
3030 -65.776
3030.1 -65.867
3030.2 -66.005
3030.3 -65.974
3030.4 -66.157
3030.5 -66.31
3030.6 -66.31
3030.7 -66.478
3030.8 -66.432
3030.9 -66.615
3031 -66.569
3031.1 -66.6
3031.2 -66.691
3031.3 -66.539
3031.4 -66.569
3031.5 -66.417
3031.6 -66.462
3031.7 -66.356
3031.8 -66.279
3031.9 -66.371
3032 -66.34
3032.1 -66.508
3032.2 -66.554
3032.3 -66.646
3032.4 -66.737
3032.5 -66.737
3032.6 -66.813
3032.7 -66.523
3032.8 -66.462
3032.9 -66.386
3033 -66.432
3033.1 -66.539
3033.2 -66.737
3033.3 -66.935
3033.4 -66.844
3033.5 -66.676
3033.6 -66.401
3033.7 -66.432
3033.8 -66.646
3033.9 -66.783
3034 -67.027
3034.1 -66.707
3034.2 -66.508
3034.3 -66.523
3034.4 -66.752
3034.5 -66.874
3034.6 -66.661
3034.7 -66.447
3034.8 -66.432
3034.9 -66.783
3035 -66.829
3035.1 -66.447
3035.2 -66.356
3035.3 -66.493
3035.4 -66.813
3035.5 -66.432
3035.6 -66.31
3035.7 -66.539
3035.8 -66.691
3035.9 -66.676
3036 -66.417
3036.1 -66.417
3036.2 -66.371
3036.3 -66.6
3036.4 -66.6
3036.5 -66.325
3036.6 -66.218
3036.7 -66.432
3036.8 -66.615
3036.9 -66.203
3037 -66.081
3037.1 -66.371
3037.2 -66.447
3037.3 -66.569
3037.4 -66.31
3037.5 -66.249
3037.6 -66.203
3037.7 -66.295
3037.8 -66.356
3037.9 -66.356
3038 -66.6
3038.1 -66.508
3038.2 -66.584
3038.3 -66.523
3038.4 -66.478
3038.5 -66.417
3038.6 -66.371
3038.7 -66.554
3038.8 -66.447
3038.9 -66.447
3039 -66.432
3039.1 -66.417
3039.2 -66.31
3039.3 -66.31
3039.4 -66.325
3039.5 -66.111
3039.6 -66.127
3039.7 -66.02
3039.8 -65.928
3039.9 -65.837
3040 -65.822
3040.1 -65.959
3040.2 -65.867
3040.3 -66.005
3040.4 -65.944
3040.5 -66.05
3040.6 -66.02
3040.7 -66.142
3040.8 -66.188
3040.9 -66.005
3041 -65.791
3041.1 -65.593
3041.2 -65.516
3041.3 -65.547
3041.4 -65.684
3041.5 -65.867
3041.6 -65.959
3041.7 -65.959
3041.8 -65.654
3041.9 -65.471
3042 -65.394
3042.1 -65.501
3042.2 -65.852
3042.3 -65.898
3042.4 -65.806
3042.5 -65.364
3042.6 -65.318
3042.7 -65.547
3042.8 -65.76
3042.9 -65.791
3043 -65.41
3043.1 -65.349
3043.2 -65.455
3043.3 -65.76
3043.4 -65.623
3043.5 -65.165
3043.6 -65.333
3043.7 -65.608
3043.8 -65.547
3043.9 -65.104
3044 -65.257
3044.1 -65.669
3044.2 -65.577
3044.3 -65.455
3044.4 -65.242
3044.5 -65.226
3044.6 -65.287
3044.7 -65.425
3044.8 -65.379
3044.9 -65.028
3045.1 -65.074
3045.2 -65.303
3045.3 -65.12
3045.4 -64.799
3045.5 -64.86
3045.6 -65.226
3045.7 -65.104
3045.8 -65.028
3045.9 -64.784
3046 -64.616
3046.1 -64.525
3046.2 -64.433
3046.3 -64.555
3046.4 -64.463
3046.5 -64.433
3046.6 -64.25
3046.7 -64.296
3046.8 -64.265
3046.9 -64.235
3047 -64.28
3047.1 -64.113
3047.2 -64.128
3047.3 -63.929
3047.4 -63.96
3047.5 -63.838
3047.6 -63.716
3047.7 -63.731
3047.8 -63.548
3047.9 -63.533
3048 -63.563
3048.1 -63.548
3048.2 -63.548
3048.3 -63.563
3048.4 -63.655
3048.5 -63.548
3048.6 -63.548
3048.7 -63.502
3048.8 -63.472
3048.9 -63.273
3049 -63.105
3049.1 -63.029
3049.2 -62.816
3049.3 -62.785
3049.4 -62.922
3049.5 -62.953
3049.6 -63.044
3049.7 -62.983
3049.8 -62.953
3049.9 -62.571
3050 -62.358
3050.1 -62.236
3050.2 -62.373
3050.3 -62.48
3050.4 -62.526
3050.5 -62.541
3050.6 -62.144
3050.7 -61.931
3050.8 -61.961
3050.9 -62.175
3051 -62.419
3051.1 -62.266
3051.2 -61.808
3051.3 -61.641
3051.4 -61.915
3051.5 -62.022
3051.6 -61.808
3051.7 -61.458
3051.8 -61.412
3051.9 -61.61
3052 -61.564
3052.1 -61.122
3052.2 -61.091
3052.3 -61.351
3052.4 -61.458
3052.5 -60.908
3052.6 -60.71
3052.7 -60.817
3052.8 -60.878
3052.9 -60.847
3053 -60.725
3053.1 -60.725
3053.2 -60.389
3053.3 -60.664
3053.4 -60.679
3053.5 -60.359
3053.6 -60.145
3053.7 -60.466
3053.8 -60.542
3053.9 -60.13
3054 -59.947
3054.1 -59.764
3054.2 -59.855
3054.3 -60.023
3054.4 -60.145
3054.5 -60.298
3054.6 -60.252
3054.7 -60.206
3054.8 -60.038
3054.9 -60.023
3055 -59.962
3055.1 -59.932
3055.2 -59.855
3055.3 -59.764
3055.4 -59.871
3055.5 -59.947
3055.6 -60.13
3055.7 -60.069
3055.8 -60.161
3055.9 -60.237
3056 -60.222
3056.1 -60.283
3056.2 -60.252
3056.3 -60.344
3056.4 -60.252
3056.5 -60.13
3056.6 -60.084
3056.7 -59.947
3056.8 -59.947
3056.9 -59.779
3057 -59.916
3057.1 -59.962
3057.2 -59.947
3057.3 -60.176
3057.4 -60.191
3057.5 -60.283
3057.6 -60.283
3057.7 -60.191
3057.8 -60.13
3057.9 -59.947
3058 -59.977
3058.1 -60.099
3058.2 -60.222
3058.3 -60.374
3058.4 -60.45
3058.5 -60.496
3058.6 -60.084
3058.7 -60.099
3058.8 -60.161
3058.9 -60.313
3059 -60.496
3059.1 -60.42
3059.2 -60.191
3059.3 -59.977
3059.4 -60.115
3059.5 -60.328
3059.6 -60.359
3059.7 -60.008
3059.8 -59.886
3059.9 -60.237
3060 -60.374
3060.1 -60.267
3060.2 -59.84
3060.3 -59.977
3060.4 -60.283
3060.5 -60.161
3060.6 -59.993
3060.7 -59.977
3060.8 -60.344
3060.9 -60.267
3061 -59.932
3061.1 -59.81
3061.2 -59.779
3061.3 -59.916
3061.4 -59.977
3061.5 -60.252
3061.6 -60.176
3061.7 -59.916
3061.8 -59.825
3061.9 -60.237
3062 -60.298
3062.1 -59.962
3062.2 -59.886
3062.3 -60.145
3062.4 -60.222
3062.5 -60.206
3062.6 -60.161
3062.7 -60.115
3062.8 -59.932
3062.9 -59.871
3063 -59.84
3063.1 -59.886
3063.2 -59.81
3063.3 -59.947
3063.4 -60.069
3063.5 -59.993
3063.6 -59.977
3063.7 -60.008
3063.8 -59.932
3063.9 -59.871
3064 -59.855
3064.1 -59.871
3064.2 -59.825
3064.3 -59.825
3064.4 -59.81
3064.5 -59.871
3064.6 -59.932
3064.7 -59.977
3064.8 -60.084
3064.9 -60.13
3065 -60.283
3065.1 -60.283
3065.2 -60.283
3065.3 -60.466
3065.4 -60.298
3065.5 -60.298
3065.6 -60.069
3065.7 -59.993
3065.8 -59.825
3065.9 -59.932
3066 -60.13
3066.1 -60.145
3066.2 -60.313
3066.3 -60.389
3066.4 -60.435
3066.5 -60.161
3066.6 -60.054
3066.7 -60.099
3066.8 -60.038
3066.9 -60.206
3067 -60.328
3067.1 -60.466
3067.2 -60.344
3067.3 -60.038
3067.4 -60.069
3067.5 -60.084
3067.6 -60.298
3067.7 -60.42
3067.8 -60.252
3067.9 -59.932
3068 -60.054
3068.1 -60.481
3068.2 -60.527
3068.3 -60.344
3068.4 -59.962
3068.5 -60.145
3068.6 -60.435
3068.7 -60.405
3068.8 -60.069
3068.9 -60.069
3069 -60.405
3069.1 -60.328
3069.2 -59.947
3069.3 -59.962
3069.4 -60.054
3069.5 -60.206
3069.6 -60.084
3069.7 -59.962
3069.8 -59.886
3069.9 -60.069
3070 -60.344
3070.1 -60.099
3070.2 -59.871
3070.3 -59.993
3070.4 -60.222
3070.5 -60.054
3070.6 -59.932
3070.7 -59.871
3070.8 -59.962
3070.9 -60.283
3071 -60.283
3071.1 -60.405
3071.2 -60.389
3071.3 -60.389
3071.4 -60.252
3071.5 -60.252
3071.6 -60.206
3071.7 -60.099
3071.8 -60.038
3071.9 -60.023
3072 -60.069
3072.1 -60.115
3072.2 -60.038
3072.3 -60.13
3072.4 -60.069
3072.5 -60.099
3072.6 -60.191
3072.7 -60.237
3072.8 -60.313
3072.9 -60.206
3073 -60.267
3073.1 -60.191
3073.2 -60.008
3073.3 -59.901
3073.4 -59.825
3073.5 -59.84
3073.6 -59.718
3073.7 -59.825
3073.8 -59.825
3073.9 -59.962
3074 -60.038
3074.1 -60.161
3074.2 -60.389
3074.3 -60.252
3074.4 -60.161
3074.5 -59.901
3074.6 -59.855
3074.7 -59.779
3074.8 -59.84
3074.9 -60.191
3075 -60.191
3075.1 -60.298
3075.2 -60.206
3075.3 -59.977
3075.4 -59.825
3075.5 -59.916
3075.6 -60.222
3075.7 -60.237
3075.8 -60.237
3075.9 -59.84
3076 -59.84
3076.1 -60.008
3076.2 -60.206
3076.3 -60.344
3076.4 -59.901
3076.5 -59.81
3076.6 -60.008
3076.7 -60.267
3076.8 -60.084
3076.9 -59.81
3077 -60.023
3077.1 -60.252
3077.2 -60.176
3077.3 -59.81
3077.4 -60.191
3077.5 -60.359
3077.6 -60.283
3077.7 -60.084
3077.8 -59.916
3077.9 -60.008
3078 -60.084
3078.1 -60.359
3078.2 -60.389
3078.3 -60.161
3078.4 -59.962
3078.5 -60.161
3078.6 -60.359
3078.7 -60.054
3078.8 -59.962
3078.9 -60.161
3079 -60.389
3079.1 -60.344
3079.2 -60.267
3079.3 -60.161
3079.4 -60.069
3079.5 -59.962
3079.6 -60.084
3079.7 -59.932
3079.8 -60.038
3079.9 -59.977
3080 -60.069
3080.1 -60.038
3080.2 -60.038
3080.3 -60.191
3080.4 -60.008
3080.5 -60.054
3080.6 -59.993
3080.7 -60.008
3080.8 -59.947
3080.9 -59.916
3081 -60.115
3081.1 -60.038
3081.2 -60.084
3081.3 -60.13
3081.4 -60.222
3081.5 -60.267
3081.6 -60.313
3081.7 -60.511
3081.8 -60.405
3081.9 -60.466
3082 -60.435
3082.1 -60.344
3082.2 -60.206
3082.3 -59.993
3082.4 -60.038
3082.5 -59.84
3082.6 -60.008
3082.7 -60.099
3082.8 -60.176
3082.9 -60.313
3083 -60.359
3083.1 -60.45
3083.2 -59.977
3083.3 -59.886
3083.4 -59.779
3083.5 -59.993
3083.6 -60.161
3083.7 -60.267
3083.8 -60.313
3083.9 -59.977
3084 -59.81
3084.1 -59.794
3084.2 -60.054
3084.3 -60.206
3084.4 -60.176
3084.5 -59.947
3084.6 -59.703
3084.7 -60.008
3084.8 -60.237
3084.9 -60.252
3085 -59.886
3085.1 -59.901
3085.2 -60.252
3085.3 -60.42
3085.4 -60.023
3085.5 -59.81
3085.6 -60.191
3085.7 -60.328
3085.8 -59.977
3085.9 -59.901
3086 -60.069
3086.1 -60.161
3086.2 -60.145
3086.3 -60.13
3086.4 -60.069
3086.5 -59.916
3086.6 -60.13
3086.7 -60.389
3086.8 -60.191
3086.9 -59.977
3087 -60.313
3087.1 -60.542
3087.2 -60.313
3087.3 -60.161
3087.4 -60.099
3087.5 -60.252
3087.6 -60.466
3087.7 -60.496
3087.8 -60.847
3087.9 -60.725
3088 -60.725
3088.1 -60.557
3088.2 -60.542
3088.3 -60.466
3088.4 -60.511
3088.5 -60.588
3088.6 -60.542
3088.7 -60.557
3088.8 -60.527
3088.9 -60.573
3089 -60.573
3089.1 -60.588
3089.2 -60.725
3089.3 -60.695
3089.4 -60.786
3089.5 -60.817
3089.6 -60.832
3089.7 -60.786
3089.8 -60.695
3089.9 -60.74
3090 -60.435
3090.1 -60.389
3090.2 -60.237
3090.3 -60.206
3090.4 -60.206
3090.5 -60.298
3090.6 -60.496
3090.7 -60.45
3090.8 -60.725
3090.9 -60.771
3091 -60.756
3091.1 -60.573
3091.2 -60.42
3091.3 -60.45
3091.4 -60.328
3091.5 -60.496
3091.6 -60.618
3091.7 -60.801
3091.8 -60.786
3091.9 -60.695
3092 -60.542
3092.1 -60.359
3092.2 -60.527
3092.3 -60.695
3092.4 -60.862
3092.5 -60.71
3092.6 -60.481
3092.7 -60.45
3092.8 -60.573
3092.9 -60.817
3093 -60.847
3093.1 -60.42
3093.2 -60.328
3093.3 -60.649
3093.4 -60.984
3093.5 -60.74
3093.6 -60.466
3093.7 -60.634
3093.8 -60.878
3093.9 -60.832
3094 -60.405
3094.1 -60.725
3094.2 -60.939
3094.3 -60.984
3094.4 -60.786
3094.5 -60.634
3094.6 -60.878
3094.7 -60.878
3094.8 -61
3094.9 -60.801
3095 -60.573
3095.1 -60.573
3095.2 -60.847
3095.3 -60.893
3095.4 -60.542
3095.5 -60.679
3095.6 -60.939
3095.7 -60.923
3095.8 -60.893
3095.9 -60.74
3096 -60.801
3096.1 -60.603
3096.2 -60.618
3096.3 -60.588
3096.4 -60.786
3096.5 -60.847
3096.6 -60.847
3096.7 -61.046
3096.8 -60.923
3096.9 -61.03
3097 -60.969
3097.1 -60.908
3097.2 -60.801
3097.3 -60.771
3097.4 -60.878
3097.5 -60.771
3097.6 -60.771
3097.7 -60.695
3097.8 -60.679
3097.9 -60.664
3098 -60.649
3098.1 -60.771
3098.2 -60.725
3098.3 -60.74
3098.4 -60.817
3098.5 -60.862
3098.6 -61
3098.7 -61.03
3098.8 -61.046
3098.9 -60.893
3099 -60.908
3099.1 -60.679
3099.2 -60.557
3099.3 -60.405
3099.4 -60.466
3099.5 -60.618
3099.6 -60.649
3099.7 -60.817
3099.8 -60.862
3099.9 -60.908
3100 -60.71
3100.1 -60.481
3100.2 -60.435
3100.3 -60.481
3100.4 -60.695
3100.5 -60.847
3100.6 -60.984
3100.7 -60.771
3100.8 -60.527
3100.9 -60.634
3101 -60.725
3101.1 -60.939
3101.2 -61.015
3101.3 -60.634
3101.4 -60.618
3101.5 -60.634
3101.6 -61.015
3101.7 -60.786
3101.8 -60.45
3101.9 -60.527
3102 -60.939
3102.1 -60.954
3102.2 -60.328
3102.3 -60.405
3102.4 -60.634
3102.5 -60.649
3102.6 -60.328
3102.7 -60.206
3102.8 -60.344
3102.9 -60.161
3103 -60.176
3103.1 -60.298
3103.2 -60.588
3103.3 -60.527
3103.4 -60.206
3103.5 -60.42
3103.6 -60.573
3103.7 -60.496
3103.8 -60.191
3103.9 -60.161
3104 -60.435
3104.1 -60.573
3104.2 -60.649
3104.3 -60.45
3104.4 -60.359
3104.5 -60.237
3104.6 -60.252
3104.7 -60.191
3104.8 -60.069
3104.9 -60.176
3105 -60.069
3105.1 -60.099
3105.2 -59.962
3105.3 -59.916
3105.4 -60.008
3105.5 -59.977
3105.6 -60.023
3105.7 -59.901
3105.8 -59.932
3105.9 -59.855
3106 -59.886
3106.1 -59.886
3106.2 -59.901
3106.3 -60.069
3106.4 -60.023
3106.5 -60.054
3106.6 -60.084
3106.7 -60.206
3106.8 -60.191
3106.9 -60.298
3107 -60.42
3107.1 -60.313
3107.2 -60.252
3107.3 -60.161
3107.4 -60.008
3107.5 -59.932
3107.6 -59.81
3107.7 -59.932
3107.8 -59.947
3107.9 -59.962
3108 -60.115
3108.1 -60.283
3108.2 -60.359
3108.3 -60.084
3108.4 -59.947
3108.5 -59.733
3108.6 -59.81
3108.7 -59.901
3108.8 -60.206
3108.9 -60.313
3109 -59.947
3109.1 -59.764
3109.2 -59.718
3109.3 -59.871
3109.4 -60.054
3109.5 -59.977
3109.6 -59.855
3109.7 -59.489
3109.8 -59.718
3109.9 -59.932
3110 -59.871
3110.1 -59.52
3110.2 -59.596
3110.3 -60.008
3110.4 -60.008
3110.5 -59.581
3110.6 -59.413
3110.7 -59.642
3110.8 -59.855
3110.9 -59.626
3111 -59.581
3111.1 -59.352
3111.2 -59.306
3111.3 -59.291
3111.4 -59.337
3111.5 -59.581
3111.6 -59.596
3111.7 -59.474
3111.8 -59.184
3111.9 -59.55
3112 -59.474
3112.1 -59.153
3112.2 -59.092
3112.3 -59.291
3112.4 -59.581
3112.5 -59.474
3112.6 -59.352
3112.7 -59.092
3112.8 -59.047
3112.9 -58.894
3113 -58.925
3113.1 -59.031
3113.2 -58.94
3113.3 -58.986
3113.4 -58.97
3113.5 -59.001
3113.6 -58.94
3113.7 -58.955
3113.8 -58.97
3113.9 -58.909
3114 -58.94
3114.1 -58.818
3114.2 -58.802
3114.3 -58.802
3114.4 -58.772
3114.5 -58.833
3114.6 -58.726
3114.7 -58.696
3114.8 -58.619
3114.9 -58.787
3115 -58.848
3115.1 -58.94
3115.2 -59.001
3115.3 -58.97
3115.4 -59.016
3115.5 -58.94
3115.6 -58.986
3115.7 -58.97
3115.8 -58.726
3115.9 -58.68
3116 -58.528
3116.1 -58.558
3116.2 -58.665
3116.3 -58.909
3116.4 -59.092
3116.5 -59.047
3116.6 -59.092
3116.7 -58.864
3116.8 -58.604
3116.9 -58.543
3117 -58.589
3117.1 -58.879
3117.2 -58.864
3117.3 -58.986
3117.4 -58.604
3117.5 -58.406
3117.6 -58.406
3117.7 -58.665
3117.8 -58.986
3117.9 -58.909
3118 -58.65
3118.1 -58.482
3118.2 -58.65
3118.3 -58.97
3118.4 -58.909
3118.5 -58.68
3118.6 -58.574
3118.7 -58.955
3118.8 -59.001
3118.9 -58.635
3119 -58.604
3119.1 -58.909
3119.2 -59.153
3119.3 -58.848
3119.4 -58.665
3119.5 -58.543
3119.6 -58.604
3119.7 -58.696
3119.8 -58.909
3119.9 -58.909
3120 -58.513
3120.1 -58.574
3120.2 -58.848
3120.3 -58.696
3120.4 -58.513
3120.5 -58.513
3120.6 -58.848
3120.7 -58.894
3120.8 -58.787
3120.9 -58.574
3121 -58.528
3121.1 -58.391
3121.2 -58.497
3121.3 -58.604
3121.4 -58.604
3121.5 -58.589
3121.6 -58.574
3121.7 -58.696
3121.8 -58.741
3121.9 -58.757
3122 -58.726
3122.1 -58.711
3122.2 -58.711
3122.3 -58.68
3122.4 -58.696
3122.5 -58.741
3122.6 -58.574
3122.7 -58.558
3122.8 -58.452
3122.9 -58.391
3123 -58.345
3123.1 -58.482
3123.2 -58.528
3123.3 -58.467
3123.4 -58.574
3123.5 -58.497
3123.6 -58.635
3123.7 -58.802
3123.8 -58.894
3123.9 -59.077
3124 -59.001
3124.1 -59.031
3124.2 -58.848
3124.3 -58.635
3124.4 -58.528
3124.5 -58.375
3124.6 -58.574
3124.7 -58.528
3124.8 -58.711
3124.9 -58.894
3125 -58.879
3125.1 -58.879
3125.2 -58.528
3125.3 -58.65
3125.4 -58.543
3125.5 -58.802
3125.6 -58.879
3125.7 -58.986
3125.8 -58.726
3125.9 -58.558
3126 -58.787
3126.1 -58.909
3126.2 -59.092
3126.3 -58.986
3126.4 -58.665
3126.5 -58.665
3126.6 -58.97
3126.7 -59.321
3126.8 -58.955
3126.9 -58.741
3127 -58.848
3127.1 -59.276
3127.2 -59.153
3127.3 -58.802
3127.4 -59.062
3127.5 -59.306
3127.6 -59.352
3127.7 -59.108
3127.8 -59.077
3127.9 -59.062
3128 -59.291
3128.1 -59.428
3128.2 -59.321
3128.3 -59.138
3128.4 -59.016
3128.5 -59.443
3128.6 -59.352
3128.7 -59.108
3128.8 -59.23
3128.9 -59.443
3129 -59.596
3129.1 -59.443
3129.2 -59.321
3129.3 -59.306
3129.4 -59.291
3129.5 -59.413
3129.6 -59.428
3129.7 -59.581
3129.8 -59.672
3129.9 -59.794
3130 -59.932
3130.1 -59.932
3130.2 -59.962
3130.3 -59.886
3130.4 -59.916
3130.5 -59.901
3130.6 -59.977
3130.7 -60.069
3130.8 -59.901
3130.9 -59.932
3131 -59.794
3131.1 -59.733
3131.2 -59.733
3131.3 -59.688
3131.4 -59.81
3131.5 -59.626
3131.6 -59.672
3131.7 -59.657
3131.8 -59.703
3131.9 -59.81
3132 -59.855
3132.1 -60.099
3132.2 -60.054
3132.3 -60.206
3132.4 -60.206
3132.5 -60.191
3132.6 -60.115
3132.7 -59.947
3132.8 -59.886
3132.9 -59.642
3133 -59.825
3133.1 -59.794
3133.2 -59.993
3133.3 -60.145
3133.4 -60.206
3133.5 -60.161
3133.6 -59.825
3133.7 -59.672
3133.8 -59.749
3133.9 -60.008
3134 -60.161
3134.1 -60.191
3134.2 -60.023
3134.3 -59.733
3134.4 -59.84
3134.5 -60.038
3134.6 -60.252
3134.7 -59.886
3134.8 -59.688
3134.9 -59.764
3135 -59.962
3135.1 -60.099
3135.2 -59.764
3135.3 -59.581
3135.4 -59.81
3135.5 -60.099
3135.6 -59.855
3135.7 -59.504
3135.8 -59.657
3135.9 -59.901
3136 -60.038
3136.1 -59.962
3136.2 -59.947
3136.3 -60.038
3136.4 -59.947
3136.5 -59.81
3136.6 -59.565
3136.7 -59.596
3136.8 -60.069
3136.9 -59.871
3137 -59.626
3137.1 -59.733
3137.2 -60.008
3137.3 -59.962
3137.4 -59.779
3137.5 -59.825
3137.6 -59.565
3137.7 -59.749
3137.8 -59.901
3137.9 -60.084
3138 -60.191
3138.1 -60.115
3138.2 -60.267
3138.3 -60.115
3138.4 -60.13
3138.5 -59.993
3138.6 -60.084
3138.7 -60.008
3138.8 -60.054
3138.9 -60.222
3139 -60.023
3139.1 -60.115
3139.2 -60.054
3139.3 -60.084
3139.4 -60.099
3139.5 -60.099
3139.6 -60.176
3139.7 -60.084
3139.8 -60.069
3139.9 -59.855
3140 -59.81
3140.1 -59.703
3140.2 -59.672
3140.3 -59.672
3140.4 -59.581
3140.5 -59.642
3140.6 -59.703
3140.7 -59.81
3140.8 -59.947
3140.9 -60.008
3141 -60.206
3141.1 -60.145
3141.2 -60.069
3141.3 -59.871
3141.4 -59.688
3141.5 -59.55
3141.6 -59.581
3141.7 -59.81
3141.8 -59.886
3141.9 -59.932
3142 -59.977
3142.1 -59.718
3142.2 -59.504
3142.3 -59.52
3142.4 -59.825
3142.5 -59.947
3142.6 -60.13
3142.7 -59.886
3142.8 -59.611
3142.9 -59.642
3143 -59.932
3143.1 -60.206
3143.2 -59.916
3143.3 -59.703
3143.4 -59.779
3143.5 -60.115
3143.6 -60.267
3143.7 -59.855
3143.8 -59.855
3143.9 -60.13
3144 -60.267
3144.1 -59.901
3144.2 -59.825
3144.3 -60.069
3144.4 -60.084
3144.5 -60.206
3144.6 -60.023
3144.7 -59.916
3144.8 -59.733
3144.9 -59.886
3145 -60.313
3145.1 -59.993
3145.2 -59.764
3145.3 -59.947
3145.4 -60.176
3145.5 -59.962
3145.6 -59.825
3145.7 -59.871
3145.8 -59.84
3145.9 -60.084
3146 -60.054
3146.1 -60.176
3146.2 -60.069
3146.3 -60.069
3146.4 -60.099
3146.5 -59.947
3146.6 -59.84
3146.7 -59.81
3146.8 -59.825
3146.9 -59.81
3147 -59.794
3147.1 -59.993
3147.2 -59.81
3147.3 -59.81
3147.4 -59.84
3147.5 -59.855
3147.6 -59.855
3147.7 -59.886
3147.8 -60.023
3147.9 -59.962
3148 -59.932
3148.1 -59.977
3148.2 -60.084
3148.3 -60.099
3148.4 -60.038
3148.5 -60.054
3148.6 -59.947
3148.7 -59.703
3148.8 -59.52
3148.9 -59.504
3149 -59.413
3149.1 -59.459
3149.2 -59.596
3149.3 -59.688
3149.4 -59.779
3149.5 -59.901
3149.6 -59.977
3149.7 -60.008
3149.8 -59.825
3149.9 -59.642
3150 -59.474
3150.1 -59.581
3150.2 -59.657
3150.3 -59.886
3150.4 -59.962
3150.5 -59.81
3150.6 -59.642
3150.7 -59.398
3150.8 -59.703
3150.9 -59.886
3151 -60.038
3151.1 -59.916
3151.2 -59.565
3151.3 -59.703
3151.4 -59.794
3151.5 -60.206
3151.6 -59.947
3151.7 -59.749
3151.8 -60.008
3151.9 -60.176
3152 -60.222
3152.1 -59.81
3152.2 -59.977
3152.3 -60.252
3152.4 -60.328
3152.5 -59.993
3152.6 -59.901
3152.7 -60.069
3152.8 -60.038
3152.9 -60.069
3153 -60.038
3153.1 -59.962
3153.2 -60.313
3153.3 -60.374
3153.4 -60.176
3153.5 -59.947
3153.6 -60.313
3153.7 -60.42
3153.8 -60.267
3153.9 -60.176
3154 -60.115
3154.1 -60.466
3154.2 -60.588
3154.3 -60.542
3154.4 -60.511
3154.5 -60.527
3154.6 -60.573
3154.7 -60.313
3154.8 -60.298
3154.9 -60.267
3155 -60.328
3155.1 -60.298
3155.2 -60.313
3155.3 -60.45
3155.4 -60.222
3155.5 -60.283
3155.6 -60.283
3155.7 -60.283
3155.8 -60.298
3155.9 -60.313
3156 -60.344
3156.1 -60.237
3156.2 -60.283
3156.3 -60.298
3156.4 -60.389
3156.5 -60.42
3156.6 -60.435
3156.7 -60.573
3156.8 -60.527
3156.9 -60.679
3157 -60.695
3157.1 -60.801
3157.2 -60.786
3157.3 -60.725
3157.4 -60.71
3157.5 -60.481
3157.6 -60.389
3157.7 -60.359
3157.8 -60.359
3157.9 -60.481
3158 -60.618
3158.1 -60.801
3158.2 -60.832
3158.3 -61.015
3158.4 -60.695
3158.5 -60.557
3158.6 -60.511
3158.7 -60.634
3158.8 -60.878
3158.9 -61.015
3159 -61.061
3159.1 -60.801
3159.2 -60.664
3159.3 -60.801
3159.4 -61
3159.5 -61.244
3159.6 -61.076
3159.7 -60.801
3159.8 -60.801
3159.9 -61.091
3160 -61.32
3160.1 -61
3160.2 -60.786
3160.3 -60.923
3160.4 -61.274
3160.5 -61.213
3160.6 -60.847
3160.7 -61.015
3160.8 -61.244
3160.9 -61.29
3161 -60.969
3161.1 -60.908
3161.2 -60.862
3161.3 -60.954
3161.4 -61.244
3161.5 -61.198
3161.6 -61.091
3161.7 -60.771
3161.8 -61.076
3161.9 -61.183
3162 -60.984
3162.1 -60.923
3162.2 -60.954
3162.3 -61.32
3162.4 -61.29
3162.5 -61.183
3162.6 -60.954
3162.7 -60.878
3162.8 -60.939
3162.9 -60.847
3163 -60.984
3163.1 -60.908
3163.2 -61.061
3163.3 -61.015
3163.4 -61.122
3163.5 -61.244
3163.6 -61.168
3163.7 -61.213
3163.8 -61.168
3163.9 -61.168
3164 -61.061
3164.1 -61.107
3164.2 -61.091
3164.3 -60.954
3164.4 -60.939
3164.5 -60.939
3164.6 -60.862
3164.7 -60.878
3164.8 -60.878
3164.9 -61.015
3165 -60.984
3165.1 -61.061
3165.2 -61.091
3165.3 -61.213
3165.4 -61.335
3165.5 -61.351
3165.6 -61.519
3165.7 -61.427
3165.8 -61.381
3165.9 -61.183
3166 -60.969
3166.1 -61.015
3166.2 -60.984
3166.3 -61.152
3166.4 -61.274
3166.5 -61.458
3166.6 -61.412
3166.7 -61.427
3166.8 -61.396
3166.9 -61.015
3167 -61.213
3167.1 -61.335
3167.2 -61.488
3167.3 -61.534
3167.4 -61.335
3167.5 -61.213
3167.6 -61.122
3167.7 -61.396
3167.8 -61.58
3167.9 -61.534
3168 -61.183
3168.1 -61.076
3168.2 -61.488
3168.3 -61.519
3168.4 -61.32
3168.5 -60.984
3168.6 -61.122
3168.7 -61.427
3168.8 -61.366
3168.9 -61.107
3169 -61.168
3169.1 -61.549
3169.2 -61.427
3169.3 -61.122
3169.4 -60.984
3169.5 -60.954
3169.6 -61.137
3169.7 -61.122
3169.8 -61.427
3169.9 -61.458
3170 -61.244
3170.1 -61.091
3170.2 -61.396
3170.3 -61.534
3170.4 -61.152
3170.5 -61.061
3170.6 -61.152
3170.7 -61.412
3170.8 -61.458
3170.9 -61.396
3171 -61.366
3171.1 -61.152
3171.2 -61.229
3171.3 -61.168
3171.4 -61.168
3171.5 -61.122
3171.6 -61.122
3171.7 -61.198
3171.8 -61.091
3171.9 -61.107
3172 -61.046
3172.1 -61.061
3172.2 -61.046
3172.3 -61.03
3172.4 -61.046
3172.5 -60.954
3172.6 -60.939
3172.7 -60.908
3172.8 -60.954
3172.9 -61.061
3173 -61
3173.1 -61.137
3173.2 -61.091
3173.3 -61.137
3173.4 -61.213
3173.5 -61.32
3173.6 -61.412
3173.7 -61.183
3173.8 -61.168
3173.9 -60.923
3174 -60.832
3174.1 -60.695
3174.2 -60.771
3174.3 -60.893
3174.4 -60.862
3174.5 -60.954
3174.6 -61.046
3174.7 -61.183
3174.8 -60.954
3174.9 -60.695
3175 -60.679
3175.1 -60.527
3175.2 -60.649
3175.3 -60.832
3175.4 -60.923
3175.5 -60.817
3175.6 -60.511
3175.7 -60.603
3175.8 -60.695
3175.9 -60.908
3176 -60.862
3176.1 -60.664
3176.2 -60.405
3176.3 -60.557
3176.4 -60.923
3176.5 -60.786
3176.6 -60.466
3176.7 -60.359
3176.8 -60.618
3176.9 -60.771
3177 -60.511
3177.1 -60.298
3177.2 -60.466
3177.3 -60.801
3177.4 -60.466
3177.5 -60.283
3177.6 -60.42
3177.7 -60.588
3177.8 -60.71
3177.9 -60.634
3178 -60.542
3178.1 -60.405
3178.2 -60.344
3178.3 -60.695
3178.4 -60.74
3178.5 -60.511
3178.6 -60.237
3178.7 -60.74
3178.8 -60.695
3178.9 -60.466
3179 -60.313
3179.1 -60.237
3179.2 -60.405
3179.3 -60.588
3179.4 -60.71
3179.5 -60.71
3179.6 -60.679
3179.7 -60.695
3179.8 -60.603
3179.9 -60.664
3180 -60.511
3180.1 -60.542
3180.2 -60.557
3180.3 -60.511
3180.4 -60.588
3180.5 -60.466
3180.6 -60.573
3180.7 -60.542
3180.8 -60.542
3180.9 -60.542
3181 -60.634
3181.1 -60.725
3181.2 -60.588
3181.3 -60.71
3181.4 -60.679
3181.5 -60.664
3181.6 -60.603
3181.7 -60.527
3181.8 -60.511
3181.9 -60.237
3182 -60.222
3182.1 -60.176
3182.2 -60.237
3182.3 -60.344
3182.4 -60.45
3182.5 -60.618
3182.6 -60.618
3182.7 -60.649
3182.8 -60.466
3182.9 -60.389
3183 -60.191
3183.1 -60.069
3183.2 -60.267
3183.3 -60.283
3183.4 -60.527
3183.5 -60.573
3183.6 -60.496
3183.7 -60.191
3183.8 -60.099
3183.9 -60.252
3184 -60.328
3184.1 -60.557
3184.2 -60.496
3184.3 -60.222
3184.4 -60.115
3184.5 -60.222
3184.6 -60.588
3184.7 -60.542
3184.8 -60.206
3184.9 -60.023
3185 -60.328
3185.1 -60.511
3185.2 -60.298
3185.3 -60.099
3185.4 -60.237
3185.5 -60.542
3185.6 -60.283
3185.7 -60.023
3185.8 -60.176
3185.9 -60.344
3186 -60.405
3186.1 -60.389
3186.2 -60.359
3186.3 -60.405
3186.4 -60.389
3186.5 -60.161
3186.6 -60.038
3186.7 -60.389
3186.8 -60.389
3186.9 -60.237
3187 -60.084
3187.1 -60.389
3187.2 -60.557
3187.3 -60.374
3187.4 -60.283
3187.5 -60.13
3187.6 -60.161
3187.7 -60.252
3187.8 -60.389
3187.9 -60.649
3188 -60.664
3188.1 -60.679
3188.2 -60.527
3188.3 -60.511
3188.4 -60.389
3188.5 -60.267
3188.6 -60.405
3188.7 -60.374
3188.8 -60.405
3188.9 -60.328
3189 -60.328
3189.1 -60.359
3189.2 -60.359
3189.3 -60.588
3189.4 -60.435
3189.5 -60.496
3189.6 -60.42
3189.7 -60.466
3189.8 -60.222
3189.9 -60.191
3190 -60.283
3190.1 -60.054
3190.2 -60.054
3190.3 -60.054
3190.4 -60.099
3190.5 -60.161
3190.6 -60.283
3190.7 -60.511
3190.8 -60.496
3190.9 -60.573
3191 -60.557
3191.1 -60.42
3191.2 -60.161
3191.3 -60.084
3191.4 -60.145
3191.5 -60.054
3191.6 -60.283
3191.7 -60.435
3191.8 -60.481
3191.9 -60.45
3192 -60.191
3192.1 -60.176
3192.2 -60.176
3192.3 -60.435
3192.4 -60.527
3192.5 -60.542
3192.6 -60.298
3192.7 -60.13
3192.8 -60.374
3192.9 -60.588
3193 -60.679
3193.1 -60.283
3193.2 -60.145
3193.3 -60.435
3193.4 -60.695
3193.5 -60.573
3193.6 -60.13
3193.7 -60.298
3193.8 -60.573
3193.9 -60.603
3194 -60.328
3194.1 -60.313
3194.2 -60.679
3194.3 -60.756
3194.4 -60.695
3194.5 -60.618
3194.6 -60.695
3194.7 -60.847
3194.8 -60.664
3194.9 -60.45
3195 -60.344
3195.1 -60.71
3195.2 -60.557
3195.3 -60.283
3195.4 -60.511
3195.5 -60.664
3195.6 -60.71
3195.7 -60.588
3195.8 -60.405
3195.9 -60.252
3196 -60.313
3196.1 -60.527
3196.2 -60.389
3196.3 -60.634
3196.4 -60.634
3196.5 -60.679
3196.6 -60.71
3196.7 -60.71
3196.8 -60.817
3196.9 -60.71
3197 -60.71
3197.1 -60.649
3197.2 -60.679
3197.3 -60.649
3197.4 -60.679
3197.5 -60.71
3197.6 -60.542
3197.7 -60.481
3197.8 -60.42
3197.9 -60.298
3198 -60.191
3198.1 -60.313
3198.2 -60.328
3198.3 -60.252
3198.4 -60.267
3198.5 -60.252
3198.6 -60.328
3198.7 -60.374
3198.8 -60.466
3198.9 -60.634
3199 -60.588
3199.1 -60.695
3199.2 -60.557
3199.3 -60.45
3199.4 -60.283
3199.5 -60.283
3199.6 -60.359
3199.7 -60.405
3199.8 -60.542
3199.9 -60.71
3200 -60.725
3200.1 -60.573
3200.2 -60.313
3200.3 -60.298
3200.4 -60.389
3200.5 -60.618
3200.6 -60.664
3200.7 -60.725
3200.8 -60.45
3200.9 -60.237
3201 -60.466
3201.1 -60.618
3201.2 -60.832
3201.3 -60.511
3201.4 -60.237
3201.5 -60.557
3201.6 -60.786
3201.7 -60.801
3201.8 -60.359
3201.9 -60.466
3202 -60.771
3202.1 -60.893
3202.2 -60.634
3202.3 -60.435
3202.4 -60.801
3202.5 -60.847
3202.6 -60.649
3202.7 -60.45
3202.8 -60.435
3202.9 -60.542
3203 -60.557
3203.1 -60.786
3203.2 -60.771
3203.3 -60.725
3203.4 -60.435
3203.5 -60.786
3203.6 -60.939
3203.7 -60.527
3203.8 -60.466
3203.9 -60.679
3204 -60.923
3204.1 -60.832
3204.2 -60.71
3204.3 -60.618
3204.4 -60.344
3204.5 -60.359
3204.6 -60.45
3204.7 -60.466
3204.8 -60.527
3204.9 -60.42
3205 -60.557
3205.1 -60.298
3205.2 -60.42
3205.3 -60.374
3205.4 -60.481
3205.5 -60.389
3205.6 -60.359
3205.7 -60.405
3205.8 -60.267
3205.9 -60.328
3206 -60.252
3206.1 -60.222
3206.2 -60.252
3206.3 -60.313
3206.4 -60.42
3206.5 -60.344
3206.6 -60.481
3206.7 -60.588
3206.8 -60.695
3206.9 -60.725
3207 -60.771
3207.1 -60.771
3207.2 -60.725
3207.3 -60.542
3207.4 -60.313
3207.5 -60.222
3207.6 -60.206
3207.7 -60.206
3207.8 -60.344
3207.9 -60.435
3208 -60.496
3208.1 -60.466
3208.2 -60.313
3208.3 -60.13
3208.4 -59.932
3208.5 -60.084
3208.6 -60.176
3208.7 -60.374
3208.8 -60.405
3208.9 -60.069
3209 -59.962
3209.1 -59.855
3209.2 -60.161
3209.3 -60.313
3209.4 -60.191
3209.5 -59.871
3209.6 -59.84
3209.7 -60.145
3209.8 -60.283
3209.9 -60.161
3210 -59.733
3210.1 -59.916
3210.2 -60.237
3210.3 -60.191
3210.4 -59.886
3210.5 -59.871
3210.6 -60.313
3210.7 -60.237
3210.8 -59.916
3210.9 -59.962
3211 -60.115
3211.1 -60.237
3211.2 -60.206
3211.3 -60.145
3211.4 -59.993
3211.5 -59.993
3211.6 -60.313
3211.7 -60.374
3211.8 -60.237
3211.9 -60.038
3212 -60.435
3212.1 -60.405
3212.2 -60.237
3212.3 -59.977
3212.4 -59.901
3212.5 -60.115
3212.6 -60.222
3212.7 -60.435
3212.8 -60.42
3212.9 -60.389
3213 -60.298
3213.1 -60.298
3213.2 -60.359
3213.3 -60.222
3213.4 -60.267
3213.5 -60.252
3213.6 -60.267
3213.7 -60.176
3213.8 -60.267
3213.9 -60.405
3214 -60.374
3214.1 -60.45
3214.2 -60.496
3214.3 -60.542
3214.4 -60.618
3214.5 -60.679
3214.6 -60.771
3214.7 -60.74
3214.8 -60.817
3214.9 -60.634
3215 -60.603
3215.1 -60.527
3215.2 -60.496
3215.3 -60.496
3215.4 -60.374
3215.5 -60.45
3215.6 -60.405
3215.7 -60.618
3215.8 -60.801
3215.9 -60.832
3216 -60.984
3216.1 -60.862
3216.2 -60.74
3216.3 -60.466
3216.4 -60.359
3216.5 -60.527
3216.6 -60.527
3216.7 -60.756
3216.8 -60.786
3216.9 -60.832
3217 -60.45
3217.1 -60.237
3217.2 -60.481
3217.3 -60.496
3217.4 -60.74
3217.5 -60.786
3217.6 -60.466
3217.7 -60.191
3217.8 -60.328
3217.9 -60.695
3218 -60.71
3218.1 -60.481
3218.2 -60.115
3218.3 -60.328
3218.4 -60.542
3218.5 -60.634
3218.6 -60.344
3218.7 -60.176
3218.8 -60.542
3218.9 -60.664
3219 -60.206
3219.1 -60.237
3219.2 -60.511
3219.3 -60.695
3219.4 -60.679
3219.5 -60.71
3219.6 -60.71
3219.7 -60.679
3219.8 -60.542
3219.9 -60.344
3220 -60.634
3220.1 -60.801
3220.2 -60.603
3220.3 -60.374
3220.4 -60.542
3220.5 -60.832
3220.6 -60.786
3220.7 -60.725
3220.8 -60.466
3220.9 -60.435
3221 -60.496
3221.1 -60.695
3221.2 -60.847
3221.3 -60.984
3221.4 -61.091
3221.5 -61
3221.6 -60.878
3221.7 -60.832
3221.8 -60.847
3221.9 -60.862
3222 -60.847
3222.1 -60.969
3222.2 -60.908
3222.3 -60.862
3222.4 -60.862
3222.5 -60.923
3222.6 -61.015
3222.7 -60.939
3222.8 -60.954
3222.9 -60.817
3223 -60.74
3223.1 -60.588
3223.2 -60.527
3223.3 -60.634
3223.4 -60.557
3223.5 -60.74
3223.6 -60.71
3223.7 -60.786
3223.8 -60.801
3223.9 -60.954
3224 -61.091
3224.1 -60.969
3224.2 -60.939
3224.3 -60.679
3224.4 -60.557
3224.5 -60.496
3224.6 -60.573
3224.7 -60.832
3224.8 -60.832
3224.9 -60.984
3225 -60.939
3225.1 -60.817
3225.2 -60.557
3225.3 -60.466
3225.4 -60.771
3225.5 -60.801
3225.6 -60.984
3225.7 -60.817
3225.8 -60.481
3225.9 -60.45
3226 -60.634
3226.1 -61.03
3226.2 -60.969
3226.3 -60.725
3226.4 -60.405
3226.5 -60.71
3226.6 -60.969
3226.7 -60.801
3226.8 -60.634
3226.9 -60.573
3227 -60.923
3227.1 -60.801
3227.2 -60.557
3227.3 -60.679
3227.4 -61
3227.5 -61.03
3227.6 -60.679
3227.7 -60.588
3227.8 -60.527
3227.9 -60.588
3228 -60.71
3228.1 -60.923
3228.2 -61.015
3228.3 -60.695
3228.4 -60.496
3228.5 -60.801
3228.6 -60.847
3228.7 -60.603
3228.8 -60.466
3228.9 -60.679
3229 -60.832
3229.1 -60.786
3229.2 -60.649
3229.3 -60.496
3229.4 -60.481
3229.5 -60.389
3229.6 -60.359
3229.7 -60.374
3229.8 -60.405
3229.9 -60.496
3230 -60.588
3230.1 -60.74
3230.2 -60.71
3230.3 -60.679
3230.4 -60.527
3230.5 -60.542
3230.6 -60.573
3230.7 -60.603
3230.8 -60.649
3230.9 -60.588
3231 -60.496
3231.1 -60.405
3231.2 -60.405
3231.3 -60.359
3231.4 -60.328
3231.5 -60.328
3231.6 -60.237
3231.7 -60.191
3231.8 -60.206
3231.9 -60.206
3232 -60.328
3232.1 -60.389
3232.2 -60.557
3232.3 -60.496
3232.4 -60.649
3232.5 -60.573
3232.6 -60.573
3232.7 -60.42
3232.8 -60.267
3232.9 -60.237
3233 -60.115
3233.1 -60.283
3233.2 -60.313
3233.3 -60.527
3233.4 -60.664
3233.5 -60.664
3233.6 -60.603
3233.7 -60.222
3233.8 -60.237
3233.9 -60.283
3234 -60.588
3234.1 -60.649
3234.2 -60.679
3234.3 -60.511
3234.4 -60.267
3234.5 -60.45
3234.6 -60.618
3234.7 -60.847
3234.8 -60.603
3234.9 -60.359
3235 -60.603
3235.1 -60.832
3235.2 -60.893
3235.3 -60.557
3235.4 -60.481
3235.5 -60.801
3235.6 -60.984
3235.7 -60.679
3235.8 -60.466
3235.9 -60.756
3236 -60.908
3236.1 -60.984
3236.2 -61.03
3236.3 -60.984
3236.4 -61.091
3236.5 -60.878
3236.6 -60.573
3236.7 -60.573
3236.8 -60.923
3236.9 -61.046
3237 -60.817
3237.1 -60.71
3237.2 -60.557
3237.3 -60.695
3237.4 -60.939
3237.5 -61.03
3237.6 -61.213
3237.7 -61.061
3237.8 -61.076
3237.9 -61.046
3238 -61.03
3238.1 -61.03
3238.2 -60.939
3238.3 -60.969
3238.4 -60.817
3238.5 -60.801
3238.6 -60.801
3238.7 -60.893
3238.8 -60.878
3238.9 -60.878
3239 -61.061
3239.1 -60.954
3239.2 -60.984
3239.3 -60.939
3239.4 -60.908
3239.5 -60.893
3239.6 -60.832
3239.7 -60.862
3239.8 -60.603
3239.9 -60.466
3240 -60.313
3240.1 -60.283
3240.2 -60.313
3240.3 -60.389
3240.4 -60.588
3240.5 -60.496
3240.6 -60.618
3240.7 -60.695
3240.8 -60.679
3240.9 -60.573
3241 -60.435
3241.1 -60.374
3241.2 -60.252
3241.3 -60.313
3241.4 -60.435
3241.5 -60.634
3241.6 -60.618
3241.7 -60.603
3241.8 -60.405
3241.9 -60.13
3242 -60.313
3242.1 -60.466
3242.2 -60.634
3242.3 -60.649
3242.4 -60.389
3242.5 -60.252
3242.6 -60.313
3242.7 -60.756
3242.8 -60.786
3242.9 -60.389
3243 -60.237
3243.1 -60.344
3243.2 -60.74
3243.3 -60.649
3243.4 -60.222
3243.5 -60.283
3243.6 -60.588
3243.7 -60.573
3243.8 -60.145
3243.9 -60.359
3244 -60.649
3244.1 -60.603
3244.2 -60.222
3244.3 -60.252
3244.4 -60.374
3244.5 -60.374
3244.6 -60.405
3244.7 -60.267
3244.8 -60.176
3244.9 -60.374
3245 -60.573
3245.1 -60.435
3245.2 -60.099
3245.3 -60.45
3245.4 -60.603
3245.5 -60.527
3245.6 -60.283
3245.7 -60.191
3245.8 -60.206
3245.9 -60.222
3246 -60.405
3246.1 -60.511
3246.2 -60.618
3246.3 -60.527
3246.4 -60.603
3246.5 -60.74
3246.6 -60.618
3246.7 -60.725
3246.8 -60.71
3246.9 -60.725
3247 -60.71
3247.1 -60.618
3247.2 -60.725
3247.3 -60.557
3247.4 -60.527
3247.5 -60.328
3247.6 -60.344
3247.7 -60.13
3247.8 -60.13
3247.9 -60.222
3248 -60.191
3248.1 -60.237
3248.2 -60.283
3248.3 -60.405
3248.4 -60.42
3248.5 -60.573
3248.6 -60.71
3248.7 -60.573
3248.8 -60.481
3248.9 -60.283
3249 -60.161
3249.1 -60.023
3249.2 -60.176
3249.3 -60.359
3249.4 -60.405
3249.5 -60.588
3249.6 -60.542
3249.7 -60.344
3249.8 -60.084
3249.9 -59.916
3250 -60.099
3250.1 -60.099
3250.2 -60.42
3250.3 -60.405
3250.4 -60.252
3250.5 -60.008
3250.6 -59.916
3250.7 -60.054
3250.8 -60.115
3250.9 -60.344
3251 -60.389
3251.1 -60.145
3251.2 -59.886
3251.3 -59.672
3251.4 -59.947
3251.5 -60.099
3251.6 -60.191
3251.7 -59.947
3251.8 -59.733
3251.9 -59.886
3252 -60.023
3252.1 -60.283
3252.2 -59.794
3252.3 -59.611
3252.4 -59.733
3252.5 -60.084
3252.6 -60.237
3252.7 -59.977
3252.8 -59.932
3252.9 -59.962
3253 -59.947
3253.1 -59.947
3253.2 -59.733
3253.3 -59.733
3253.4 -59.932
3253.5 -60.038
3253.6 -59.718
3253.7 -59.657
3253.8 -60.023
3253.9 -60.054
3254 -60.115
3254.1 -59.855
3254.2 -59.749
3254.3 -59.657
3254.4 -59.764
3254.5 -59.977
3254.6 -60.237
3254.7 -60.389
3254.8 -60.252
3254.9 -60.267
3255 -60.176
3255.1 -60.176
3255.2 -60.191
3255.3 -60.206
3255.4 -60.298
3255.5 -60.191
3255.6 -60.191
3255.7 -60.069
3255.8 -60.145
3255.9 -60.13
3256 -60.099
3256.1 -60.145
3256.2 -59.886
3256.3 -59.84
3256.4 -59.81
3256.5 -59.749
3256.6 -59.749
3256.7 -59.733
3256.8 -59.932
3256.9 -59.764
3257 -59.901
3257.1 -59.947
3257.2 -60.038
3257.3 -60.115
3257.4 -60.191
3257.5 -60.176
3257.6 -59.947
3257.7 -59.84
3257.8 -59.703
3257.9 -59.764
3258 -59.871
3258.1 -60.038
3258.2 -60.252
3258.3 -60.252
3258.4 -60.252
3258.5 -60.115
3258.6 -59.932
3258.7 -59.886
3258.8 -59.962
3258.9 -60.176
3259 -60.328
3259.1 -60.328
3259.2 -59.977
3259.3 -59.855
3259.4 -60.191
3259.5 -60.237
3259.6 -60.328
3259.7 -59.993
3259.8 -59.855
3259.9 -60.038
3260 -60.389
3260.1 -60.435
3260.2 -59.916
3260.3 -59.947
3260.4 -60.252
3260.5 -60.405
3260.6 -59.962
3260.7 -60.038
3260.8 -60.466
3260.9 -60.466
3261 -60.328
3261.1 -60.283
3261.2 -60.374
3261.3 -60.405
3261.4 -60.542
3261.5 -60.435
3261.6 -60.069
3261.7 -60.252
3261.8 -60.496
3261.9 -60.359
3262 -60.145
3262.1 -60.267
3262.2 -60.649
3262.3 -60.496
3262.4 -60.313
3262.5 -60.161
3262.6 -60.145
3262.7 -60.038
3262.8 -60.206
3262.9 -60.313
3263 -60.267
3263.1 -60.42
3263.2 -60.405
3263.3 -60.435
3263.4 -60.389
3263.5 -60.405
3263.6 -60.466
3263.7 -60.359
3263.8 -60.374
3263.9 -60.298
3264 -60.359
3264.1 -60.298
3264.2 -60.222
3264.3 -60.206
3264.4 -60.069
3264.5 -59.916
3264.6 -59.779
3264.7 -59.855
3264.8 -59.825
3264.9 -59.886
3265 -59.977
3265.1 -59.947
3265.2 -60.054
3265.3 -60.008
3265.4 -60.161
3265.5 -60.283
3265.6 -60.267
3265.7 -60.344
3265.8 -60.161
3265.9 -60.023
3266 -59.871
3266.1 -59.718
3266.2 -59.779
3266.3 -59.779
3266.4 -60.038
3266.5 -60.115
3266.6 -60.222
3266.7 -60.084
3266.8 -59.916
3266.9 -59.718
3267 -59.642
3267.1 -59.855
3267.2 -60.023
3267.3 -60.115
3267.4 -59.962
3267.5 -59.611
3267.6 -59.611
3267.7 -59.657
3267.8 -59.977
3267.9 -59.947
3268 -59.596
3268.1 -59.443
3268.2 -59.611
3268.3 -60.038
3268.4 -59.916
3268.5 -59.55
3268.6 -59.504
3268.7 -59.886
3268.8 -59.871
3268.9 -59.474
3269 -59.596
3269.1 -59.718
3269.2 -59.932
3269.3 -59.749
3269.4 -59.657
3269.5 -59.565
3269.6 -59.581
3269.7 -59.932
3269.8 -59.779
3269.9 -59.581
3270 -59.291
3270.1 -59.642
3270.2 -59.657
3270.3 -59.398
3270.4 -59.398
3270.5 -59.626
3270.6 -59.81
3270.7 -59.688
3270.8 -59.52
3270.9 -59.306
3271 -59.276
3271.1 -59.413
3271.2 -59.474
3271.3 -59.672
3271.4 -59.626
3271.5 -59.718
3271.6 -59.672
3271.7 -59.688
3271.8 -59.718
3271.9 -59.611
3272 -59.535
3272.1 -59.55
3272.2 -59.52
3272.3 -59.504
3272.4 -59.489
3272.5 -59.459
3272.6 -59.321
3272.7 -59.214
3272.8 -59.169
3272.9 -59.108
3273 -59.153
3273.1 -59.123
3273.2 -59.184
3273.3 -59.153
3273.4 -59.245
3273.5 -59.245
3273.6 -59.291
3273.7 -59.55
3273.8 -59.55
3273.9 -59.626
3274 -59.565
3274.1 -59.626
3274.2 -59.459
3274.3 -59.352
3274.4 -59.352
3274.5 -59.23
3274.6 -59.352
3274.7 -59.337
3274.8 -59.55
3274.9 -59.657
3275 -59.81
3275.1 -59.733
3275.2 -59.413
3275.3 -59.306
3275.4 -59.337
3275.5 -59.52
3275.6 -59.733
3275.7 -59.779
3275.8 -59.626
3275.9 -59.337
3276 -59.52
3276.1 -59.657
3276.2 -59.84
3276.3 -59.703
3276.4 -59.413
3276.5 -59.596
3276.6 -59.825
3276.7 -60.099
3276.8 -59.718
3276.9 -59.52
3277 -59.764
3277.1 -60.038
3277.2 -59.84
3277.3 -59.474
3277.4 -59.733
3277.5 -59.977
3277.6 -60.023
3277.7 -59.825
3277.8 -59.794
3277.9 -59.993
3278 -59.993
3278.1 -59.932
3278.2 -59.733
3278.3 -59.55
3278.4 -59.794
3278.5 -60.038
3278.6 -59.886
3278.7 -59.581
3278.8 -59.749
3278.9 -59.962
3279 -59.947
3279.1 -59.749
3279.2 -59.596
3279.3 -59.642
3279.4 -59.565
3279.5 -59.596
3279.6 -59.703
3279.7 -59.794
3279.8 -59.977
3279.9 -59.947
3280 -60.054
3280.1 -59.993
3280.2 -59.916
3280.3 -59.947
3280.4 -59.916
3280.5 -60.038
3280.6 -59.901
3280.7 -59.977
3280.8 -59.855
3280.9 -59.81
3281 -59.688
3281.1 -59.733
3281.2 -59.794
3281.3 -59.626
3281.4 -59.688
3281.5 -59.626
3281.6 -59.718
3281.7 -59.703
3281.8 -59.81
3281.9 -59.993
3282 -59.962
3282.1 -60.054
3282.2 -60.099
3282.3 -60.099
3282.4 -59.916
3282.5 -59.84
3282.6 -59.779
3282.7 -59.55
3282.8 -59.626
3282.9 -59.749
3283 -59.886
3283.1 -60.008
3283.2 -60.054
3283.3 -60.099
3283.4 -59.733
3283.5 -59.55
3283.6 -59.55
3283.7 -59.764
3283.8 -59.901
3283.9 -59.977
3284 -60.023
3284.1 -59.55
3284.2 -59.55
3284.3 -59.703
3284.4 -59.977
3284.5 -60.054
3284.6 -59.764
3284.7 -59.581
3284.8 -59.703
3284.9 -60.038
3285 -60.008
3285.1 -59.672
3285.2 -59.642
3285.3 -59.886
3285.4 -60.084
3285.5 -59.581
3285.6 -59.52
3285.7 -59.749
3285.8 -59.947
3285.9 -59.764
3286 -59.596
3286.1 -59.504
3286.2 -59.504
3286.3 -59.688
3286.4 -59.81
3286.5 -59.886
3286.6 -59.657
3286.7 -59.474
3286.8 -59.886
3286.9 -59.825
3287 -59.611
3287.1 -59.611
3287.2 -59.947
3287.3 -60.038
3287.4 -59.84
3287.5 -59.779
3287.6 -59.581
3287.7 -59.55
3287.8 -59.565
3287.9 -59.672
3288 -59.916
3288.1 -59.916
3288.2 -60.069
3288.3 -59.962
3288.4 -59.962
3288.5 -59.932
3288.6 -60.008
3288.7 -60.084
3288.8 -59.977
3288.9 -60.054
3289 -59.993
3289.1 -60.023
3289.2 -59.977
3289.3 -59.871
3289.4 -59.886
3289.5 -59.749
3289.6 -59.794
3289.7 -59.718
3289.8 -59.688
3289.9 -59.626
3290 -59.55
3290.1 -59.703
3290.2 -59.565
3290.3 -59.672
3290.4 -59.718
3290.5 -59.825
3290.6 -59.901
3290.7 -59.993
3290.8 -60.206
3290.9 -60.069
3291 -60.038
3291.1 -59.794
3291.2 -59.688
3291.3 -59.565
3291.4 -59.611
3291.5 -59.855
3291.6 -59.886
3291.7 -60.115
3291.8 -60.069
3291.9 -60.008
3292 -59.688
3292.1 -59.55
3292.2 -59.779
3292.3 -59.932
3292.4 -60.206
3292.5 -60.176
3292.6 -59.886
3292.7 -59.703
3292.8 -59.794
3292.9 -60.099
3293 -60.176
3293.1 -60.084
3293.2 -59.657
3293.3 -59.779
3293.4 -60.084
3293.5 -60.237
3293.6 -59.977
3293.7 -59.718
3293.8 -60.054
3293.9 -60.237
3294 -59.901
3294.1 -59.718
3294.2 -59.932
3294.3 -60.176
3294.4 -60.161
3294.5 -60.145
3294.6 -60.038
3294.7 -59.916
3294.8 -59.825
3294.9 -59.855
3295 -60.252
3295.1 -60.054
3295.2 -59.825
3295.3 -59.947
3295.4 -60.161
3295.5 -60.206
3295.6 -59.901
3295.7 -59.794
3295.8 -59.855
3295.9 -59.916
3296 -60.054
3296.1 -60.038
3296.2 -60.237
3296.3 -60.008
3296.4 -60.084
3296.5 -60.038
3296.6 -59.916
3296.7 -59.962
3296.8 -60.023
3296.9 -60.145
3297 -59.993
3297.1 -60.038
3297.2 -60.038
3297.3 -60.069
3297.4 -60.054
3297.5 -60.054
3297.6 -60.222
3297.7 -60.145
3297.8 -60.313
3297.9 -60.344
3298 -60.405
3298.1 -60.405
3298.2 -60.496
3298.3 -60.634
3298.4 -60.527
3298.5 -60.573
3298.6 -60.466
3298.7 -60.344
3298.8 -60.176
3298.9 -60.13
3299 -60.237
3299.1 -60.191
3299.2 -60.313
3299.3 -60.359
3299.4 -60.573
3299.5 -60.71
3299.6 -60.771
3299.7 -60.832
3299.8 -60.573
3299.9 -60.496
3300 -60.359
3300.1 -60.496
3300.2 -60.664
3300.3 -60.832
3300.4 -61.015
3300.5 -60.801
3300.6 -60.649
3300.7 -60.573
3300.8 -60.679
3300.9 -61
3301 -61.152
3301.1 -60.954
3301.2 -60.664
3301.3 -60.74
3301.4 -61.03
3301.5 -61.244
3301.6 -61.046
3301.7 -60.817
3301.8 -61.03
3301.9 -61.213
3302 -61.29
3302.1 -60.878
3302.2 -60.923
3302.3 -61.351
3302.4 -61.335
3302.5 -61.076
3302.6 -60.847
3302.7 -60.984
3302.8 -60.984
3302.9 -61.061
3303 -61.198
3303.1 -61.244
3303.2 -61.61
3303.3 -61.381
3303.4 -61.198
3303.5 -61.427
3303.6 -61.564
3303.7 -61.473
3303.8 -61.213
3303.9 -61.366
3304 -61.534
3304.1 -61.717
3304.2 -61.549
3304.3 -61.458
3304.4 -61.519
3304.5 -61.458
3304.6 -61.671
3304.7 -61.732
3304.8 -61.839
3304.9 -61.915
3305 -61.915
3305.1 -62.129
3305.2 -62.037
3305.3 -62.098
3305.4 -62.159
3305.5 -62.388
3305.6 -62.556
3305.7 -62.587
3305.8 -62.8
3305.9 -62.693
3306 -62.77
3306.1 -62.877
3306.2 -62.999
3306.3 -63.105
3306.4 -63.212
3306.5 -63.38
3306.6 -63.334
3306.7 -63.502
3306.8 -63.685
3306.9 -63.807
3307 -63.96
3307.1 -64.036
3307.2 -64.25
3307.3 -64.158
3307.4 -64.235
3307.5 -64.021
3307.6 -64.006
3307.7 -64.052
3307.8 -64.113
3307.9 -64.25
3308 -64.448
3308.1 -64.647
3308.2 -64.814
3308.3 -64.83
3308.4 -64.738
3308.5 -64.479
3308.6 -64.479
3308.7 -64.631
3308.8 -64.921
3308.9 -65.104
3309 -65.181
3309.1 -64.967
3309.2 -64.723
3309.3 -64.875
3309.4 -65.165
3309.5 -65.44
3309.6 -65.226
3309.7 -65.028
3309.8 -65.211
3309.9 -65.333
3310 -65.562
3310.1 -65.287
3310.2 -65.12
3310.3 -65.41
3310.4 -65.745
3310.5 -65.76
3310.6 -65.318
3310.7 -65.516
3310.8 -65.837
3310.9 -65.913
3311 -65.791
3311.1 -65.776
3311.2 -65.944
3311.3 -65.959
3311.4 -66.02
3311.5 -65.883
3311.6 -65.684
3311.7 -65.852
3311.8 -66.111
3311.9 -65.989
3312 -65.699
3312.1 -66.02
3312.2 -66.203
3312.3 -66.218
3312.4 -66.05
3312.5 -65.898
3312.6 -65.974
3312.7 -65.806
3312.8 -66.066
3312.9 -66.172
3313 -66.249
3313.1 -66.417
3313.2 -66.386
3313.3 -66.523
3313.4 -66.386
3313.5 -66.493
3313.6 -66.432
3313.7 -66.508
3313.8 -66.508
3313.9 -66.554
3314 -66.676
3314.1 -66.493
3314.2 -66.6
3314.3 -66.63
3314.4 -66.584
3314.5 -66.6
3314.6 -66.569
3314.7 -66.661
3314.8 -66.447
3314.9 -66.432
3315 -66.386
3315.1 -66.356
3315.2 -66.264
3315.3 -66.371
3315.4 -66.371
3315.5 -66.432
3315.6 -66.523
3315.7 -66.63
3315.8 -66.783
3315.9 -66.89
3316 -66.905
3316.1 -66.829
3316.2 -66.737
3316.3 -66.615
3316.4 -66.539
3316.5 -66.661
3316.6 -66.829
3316.7 -66.935
3316.8 -67.149
3316.9 -67.149
3317 -67.012
3317.1 -66.768
3317.2 -66.752
3317.3 -67.073
3317.4 -67.103
3317.5 -67.21
3317.6 -67.088
3317.7 -66.844
3317.8 -66.798
3317.9 -67.058
3318 -67.439
3318.1 -67.21
3318.2 -66.89
3318.3 -66.874
3318.4 -67.164
3318.5 -67.347
3318.6 -67.134
3318.7 -67.088
3318.8 -67.149
3318.9 -67.515
3319 -67.241
3319.1 -67.012
3319.2 -67.073
3319.3 -67.256
3319.4 -67.576
3319.5 -67.347
3319.6 -67.378
3319.7 -67.149
3319.8 -67.164
3319.9 -67.515
3320 -67.561
3320.1 -67.439
3320.2 -67.317
3320.3 -67.698
3320.4 -67.485
3320.5 -67.347
3320.6 -67.256
3320.7 -67.485
3320.8 -67.79
3320.9 -67.683
3321 -67.729
3321.1 -67.607
3321.2 -67.531
3321.3 -67.424
3321.4 -67.546
3321.5 -67.515
3321.6 -67.439
3321.7 -67.469
3321.8 -67.469
3321.9 -67.469
3322 -67.561
3322.1 -67.531
3322.2 -67.531
3322.3 -67.515
3322.4 -67.592
3322.5 -67.531
3322.6 -67.515
3322.7 -67.576
3322.8 -67.576
3322.9 -67.622
3323 -67.561
3323.1 -67.653
3323.2 -67.622
3323.3 -67.637
3323.4 -67.759
3323.5 -67.744
3323.6 -67.897
3323.7 -68.049
3323.8 -68.095
3323.9 -68.156
3324 -68.156
3324.1 -68.171
3324.2 -68.019
3324.3 -67.927
3324.4 -67.775
3324.5 -67.683
3324.6 -67.698
3324.7 -67.851
3324.8 -68.034
3324.9 -68.019
3325 -68.232
3325.1 -68.049
3325.2 -67.958
3325.3 -67.683
3325.4 -67.607
3325.5 -67.851
3325.6 -67.82
3325.7 -68.141
3325.8 -68.08
3325.9 -67.881
3326 -67.607
3326.1 -67.775
3326.2 -68.126
3326.3 -68.171
3326.4 -68.11
3326.5 -67.744
3326.6 -67.714
3326.7 -67.912
3326.8 -68.095
3326.9 -67.942
3327 -67.683
3327.1 -67.881
3327.2 -68.156
3327.3 -68.141
3327.4 -67.805
3327.5 -67.851
3327.6 -68.08
3327.7 -68.11
3327.8 -68.202
3327.9 -68.095
3328 -67.958
3328.1 -67.82
3328.2 -67.866
3328.3 -68.202
3328.4 -67.958
3328.5 -67.714
3328.6 -67.851
3328.7 -68.034
3328.8 -67.881
3328.9 -67.637
3329 -67.637
3329.1 -67.775
3329.2 -68.019
3329.3 -68.049
3329.4 -67.973
3329.5 -67.927
3329.6 -67.805
3329.7 -67.759
3329.8 -67.668
3329.9 -67.744
3330 -67.622
3330.1 -67.637
3330.2 -67.622
3330.3 -67.531
3330.4 -67.592
3330.5 -67.561
3330.6 -67.576
3330.7 -67.576
3330.8 -67.561
3330.9 -67.592
3331 -67.546
3331.1 -67.607
3331.2 -67.592
3331.3 -67.637
3331.4 -67.683
3331.5 -67.714
3331.6 -67.912
3331.7 -67.805
3331.8 -67.973
3331.9 -67.897
3332 -67.973
3332.1 -67.912
3332.2 -67.912
3332.3 -67.759
3332.4 -67.485
3332.5 -67.393
3332.6 -67.332
3332.7 -67.347
3332.8 -67.393
3332.9 -67.576
3333 -67.698
3333.1 -67.607
3333.2 -67.698
3333.3 -67.531
3333.4 -67.363
3333.5 -67.149
3333.6 -67.18
3333.7 -67.485
3333.8 -67.485
3333.9 -67.653
3334 -67.469
3334.1 -67.225
3334.2 -66.996
3334.3 -67.225
3334.4 -67.592
3334.5 -67.5
3334.6 -67.393
3334.7 -67.042
3334.8 -67.119
3334.9 -67.332
3335 -67.424
3335.1 -67.241
3335.2 -66.905
3335.3 -67.134
3335.4 -67.363
3335.5 -67.271
3335.6 -66.844
3335.7 -66.966
3335.8 -67.317
3335.9 -67.302
3336 -67.302
3336.1 -67.18
3336.2 -67.225
3336.3 -67.332
3336.4 -67.332
3336.5 -67.134
3336.6 -66.935
3336.7 -67.271
3336.8 -67.286
3336.9 -67.012
3337 -66.935
3337.1 -67.225
3337.2 -67.302
3337.3 -67.119
3337.4 -66.935
3337.5 -66.874
3337.6 -66.92
3337.7 -67.21
3337.8 -67.256
3337.9 -67.378
3338 -67.408
3338.1 -67.469
3338.2 -67.363
3338.3 -67.241
3338.4 -67.271
3338.5 -67.073
3338.6 -67.149
3338.7 -67.119
3338.8 -67.195
3338.9 -67.103
3339 -67.088
3339.1 -67.18
3339.2 -67.103
3339.3 -67.21
3339.4 -67.21
3339.5 -67.286
3339.6 -67.256
3339.7 -67.241
3339.8 -67.378
3339.9 -67.225
3340 -67.332
3340.1 -67.225
3340.2 -67.21
3340.3 -67.027
3340.4 -66.966
3340.5 -66.951
3340.6 -66.722
3340.7 -66.768
3340.8 -66.737
3340.9 -66.859
3341 -66.92
3341.1 -67.088
3341.2 -67.317
3341.3 -67.256
3341.4 -67.225
3341.5 -67.027
3341.6 -66.89
3341.7 -66.737
3341.8 -66.905
3341.9 -67.225
3342 -67.317
3342.1 -67.363
3342.2 -67.164
3342.3 -66.905
3342.4 -66.859
3342.5 -67.042
3342.6 -67.347
3342.7 -67.393
3342.8 -67.195
3342.9 -66.966
3343 -67.088
3343.1 -67.302
3343.2 -67.439
3343.3 -67.302
3343.4 -66.966
3343.5 -67.21
3343.6 -67.469
3343.7 -67.5
3343.8 -67.103
3343.9 -67.164
3344 -67.561
3344.1 -67.531
3344.2 -67.286
3344.3 -67.134
3344.4 -67.088
3344.5 -67.195
3344.6 -67.164
3344.7 -67.485
3344.8 -67.607
3344.9 -67.408
3345 -67.058
3345.1 -67.317
3345.2 -67.531
3345.3 -67.241
3345.4 -67.119
3345.5 -67.302
3345.6 -67.531
3345.7 -67.439
3345.8 -67.317
3345.9 -67.302
3346 -67.027
3346.1 -67.027
3346.2 -67.073
3346.3 -67.195
3346.4 -67.195
3346.5 -67.302
3346.6 -67.454
3346.7 -67.408
3346.8 -67.424
3346.9 -67.469
3347 -67.485
3347.1 -67.424
3347.2 -67.347
3347.3 -67.469
3347.4 -67.393
3347.5 -67.347
3347.6 -67.241
3347.7 -67.149
3347.8 -67.103
3347.9 -66.981
3348 -67.042
3348.1 -66.859
3348.2 -66.844
3348.3 -66.752
3348.4 -66.798
3348.5 -66.829
3348.6 -66.859
3348.7 -66.966
3348.8 -66.966
3348.9 -67.042
3349 -67.058
3349.1 -67.18
3349.2 -67.195
3349.3 -67.18
3349.4 -67.149
3349.5 -66.874
3349.6 -66.844
3349.7 -66.783
3349.8 -66.874
3349.9 -67.058
3350 -67.18
3350.1 -67.424
3350.2 -67.317
3350.3 -67.088
3350.4 -66.905
3350.5 -66.935
3350.6 -67.058
3350.7 -67.317
3350.8 -67.531
3350.9 -67.256
3351 -67.058
3351.1 -67.073
3351.2 -67.332
3351.3 -67.531
3351.4 -67.469
3351.5 -67.21
3351.6 -67.164
3351.7 -67.424
3351.8 -67.653
3351.9 -67.424
3352 -67.18
3352.1 -67.408
3352.2 -67.729
3352.3 -67.576
3352.4 -67.271
3352.5 -67.332
3352.6 -67.5
3352.7 -67.759
3352.8 -67.729
3352.9 -67.759
3353 -67.561
3353.1 -67.439
3353.2 -67.653
3353.3 -67.881
3353.4 -67.775
3353.5 -67.515
3353.6 -67.912
3353.7 -67.836
3353.8 -67.683
3353.9 -67.561
3354 -67.759
3354.1 -68.202
3354.2 -68.095
3354.3 -68.065
3354.4 -67.927
3354.5 -67.82
3354.6 -67.714
3354.7 -67.744
3354.8 -67.927
3354.9 -67.744
3355 -67.759
3355.1 -67.637
3355.2 -67.714
3355.3 -67.744
3355.4 -67.714
3355.5 -67.851
3355.6 -67.744
3355.7 -67.744
3355.8 -67.698
3355.9 -67.714
3356 -67.698
3356.1 -67.683
3356.2 -67.744
3356.3 -67.653
3356.4 -67.668
3356.5 -67.637
3356.6 -67.576
3356.7 -67.683
3356.8 -67.744
3356.9 -67.866
3357 -67.836
3357.1 -67.927
3357.2 -67.988
3357.3 -68.034
3357.4 -68.126
3357.5 -68.156
3357.6 -68.126
3357.7 -67.851
3357.8 -67.775
3357.9 -67.576
3358 -67.683
3358.1 -67.714
3358.2 -67.897
3358.3 -68.141
3358.4 -68.095
3358.5 -67.958
3358.6 -67.668
3358.7 -67.683
3358.8 -67.82
3358.9 -68.034
3359 -68.278
3359.1 -68.187
3359.2 -67.881
3359.3 -67.729
3359.4 -67.958
3359.5 -68.278
3359.6 -68.217
3359.7 -68.034
3359.8 -67.729
3359.9 -67.912
3360 -68.187
3360.1 -68.263
3360.2 -68.004
3360.3 -67.79
3360.4 -68.187
3360.5 -68.248
3360.6 -67.866
3360.7 -67.729
3360.8 -68.019
3360.9 -68.339
3361 -68.263
3361.1 -68.248
3361.2 -68.217
3361.3 -68.187
3361.4 -68.049
3361.5 -67.851
3361.6 -68.034
3361.7 -68.217
3361.8 -68.11
3361.9 -67.759
3362 -67.973
3362.1 -68.202
3362.2 -68.08
3362.3 -68.019
3362.4 -67.668
3362.5 -67.698
3362.6 -67.836
3362.7 -67.958
3362.8 -68.126
3362.9 -68.141
3363 -68.171
3363.1 -68.019
3363.2 -68.049
3363.3 -67.866
3363.4 -67.897
3363.5 -67.881
3363.6 -67.851
3363.7 -67.866
3363.8 -67.683
3363.9 -67.744
3364 -67.729
3364.1 -67.775
3364.2 -67.79
3364.3 -67.82
3364.4 -67.851
3364.5 -67.698
3364.6 -67.729
3364.7 -67.729
3364.8 -67.82
3364.9 -67.79
3365 -67.744
3365.1 -67.698
3365.2 -67.439
3365.3 -67.408
3365.4 -67.271
3365.5 -67.256
3365.6 -67.256
3365.7 -67.241
3365.8 -67.302
3365.9 -67.271
3366 -67.393
3366.1 -67.393
3366.2 -67.5
3366.3 -67.408
3366.4 -67.164
3366.5 -66.981
3366.6 -66.829
3366.7 -66.89
3366.8 -67.058
3366.9 -67.225
3367 -67.378
3367.1 -67.21
3367.2 -66.859
3367.3 -66.722
3367.4 -66.844
3367.5 -66.981
3367.6 -67.149
3367.7 -67.225
3367.8 -66.722
3367.9 -66.63
3368 -66.783
3368.1 -67.012
3368.2 -66.966
3368.3 -66.615
3368.4 -66.63
3368.5 -66.737
3368.6 -66.996
3368.7 -66.661
3368.8 -66.386
3368.9 -66.615
3369 -66.829
3369.1 -66.798
3369.2 -66.295
3369.3 -66.31
3369.4 -66.295
3369.5 -66.325
3369.6 -66.188
3369.7 -66.295
3369.8 -66.615
3369.9 -66.508
3370 -66.31
3370.1 -66.218
3370.2 -66.523
3370.3 -66.386
3370.4 -66.066
3370.5 -66.127
3370.6 -66.31
3370.7 -66.462
3370.8 -66.386
3370.9 -66.249
3371 -66.035
3371.1 -65.898
3371.2 -65.928
3371.3 -65.791
3371.4 -65.944
3371.5 -65.852
3371.6 -65.898
3371.7 -65.822
3371.8 -65.837
3371.9 -65.959
3372 -65.806
3372.1 -65.776
3372.2 -65.715
3372.3 -65.715
3372.4 -65.669
3372.5 -65.638
3372.6 -65.715
3372.7 -65.562
3372.8 -65.471
3372.9 -65.425
3373 -65.364
3373.1 -65.425
3373.2 -65.425
3373.3 -65.501
3373.4 -65.501
3373.5 -65.577
3373.6 -65.471
3373.7 -65.623
3373.8 -65.73
3373.9 -65.715
3374 -65.745
3374.1 -65.547
3374.2 -65.41
3374.3 -65.196
3374.4 -65.059
3374.5 -65.303
3374.6 -65.272
3374.7 -65.455
3374.8 -65.562
3374.9 -65.623
3375 -65.562
3375.1 -65.257
3375.2 -65.196
3375.3 -65.12
3375.4 -65.318
3375.5 -65.455
3375.6 -65.593
3375.7 -65.425
3375.8 -65.211
3375.9 -65.226
3376 -65.318
3376.1 -65.654
3376.2 -65.669
3376.3 -65.272
3376.4 -65.104
3376.5 -65.394
3376.6 -65.715
3376.7 -65.562
3376.8 -65.318
3376.9 -65.257
3377 -65.455
3377.1 -65.532
3377.2 -65.242
3377.3 -65.364
3377.4 -65.547
3377.5 -65.73
3377.6 -65.593
3377.7 -65.364
3377.8 -65.272
3377.9 -65.333
3378 -65.547
3378.1 -65.394
3378.2 -65.303
3378.3 -64.967
3378.4 -65.181
3378.5 -65.349
3378.6 -65.089
3378.7 -65.104
3378.8 -65.181
3378.9 -65.394
3379 -65.272
3379.1 -65.242
3379.2 -65.089
3379.3 -64.982
3379.4 -65.013
3379.5 -64.906
3379.6 -65.013
3379.7 -64.998
3379.8 -65.089
3379.9 -65.165
3380 -65.242
3380.1 -65.272
3380.2 -65.257
3380.3 -65.257
3380.4 -65.181
3380.5 -65.226
3380.6 -65.211
3380.7 -65.074
3380.8 -65.074
3380.9 -65.028
3381 -64.906
3381.1 -64.875
3381.2 -64.799
3381.3 -64.891
3381.4 -64.86
3381.5 -64.952
3381.6 -64.906
3381.7 -64.952
3381.8 -65.12
3381.9 -65.196
3382 -65.364
3382.1 -65.226
3382.2 -65.196
3382.3 -65.013
3382.4 -64.86
3382.5 -64.769
3382.6 -64.708
3382.7 -64.814
3382.8 -64.83
3382.9 -65.028
3383 -65.043
3383.1 -65.181
3383.2 -65.181
3383.3 -64.921
3383.4 -64.845
3383.5 -64.677
3383.6 -64.83
3383.7 -64.998
3383.8 -65.12
3383.9 -65.135
3384 -64.799
3384.1 -64.799
3384.2 -64.799
3384.3 -65.043
3384.4 -65.211
3384.5 -65.013
3384.6 -64.708
3384.7 -64.937
3384.8 -65.318
3384.9 -65.287
3385 -65.013
3385.1 -64.875
3385.2 -65.196
3385.3 -65.379
3385.4 -65.135
3385.5 -64.921
3385.6 -65.074
3385.7 -65.333
3385.8 -65.181
3385.9 -64.952
3386 -64.845
3386.1 -64.891
3386.2 -64.952
3386.3 -64.906
3386.4 -65.196
3386.5 -65.364
3386.6 -65.242
3386.7 -64.967
3386.8 -65.211
3386.9 -65.349
3387 -65.12
3387.1 -64.906
3387.2 -64.952
3387.3 -65.318
3387.4 -65.349
3387.5 -65.272
3387.6 -65.165
3387.7 -64.967
3387.8 -64.937
3387.9 -64.875
3388 -64.799
3388.1 -65.089
3388.2 -64.921
3388.3 -64.906
3388.4 -64.814
3388.5 -64.86
3388.6 -64.723
3388.7 -64.814
3388.8 -64.937
3388.9 -64.662
3389 -64.677
3389.1 -64.631
3389.2 -64.647
3389.3 -64.677
3389.4 -64.692
3389.5 -64.799
3389.6 -64.753
3389.7 -64.875
3389.8 -64.799
3389.9 -64.937
3390 -64.967
3390.1 -64.998
3390.2 -65.181
3390.3 -65.013
3390.4 -65.028
3390.5 -64.814
3390.6 -64.784
3390.7 -64.616
3390.8 -64.54
3390.9 -64.738
3391 -64.662
3391.1 -64.86
3391.2 -64.906
3391.3 -65.074
3391.4 -64.998
3391.5 -64.845
3391.6 -64.708
3391.7 -64.509
3391.8 -64.708
3391.9 -64.83
3392 -65.074
3392.1 -65.104
3392.2 -64.86
3392.3 -64.753
3392.4 -64.692
3392.5 -64.952
3392.6 -65.135
3392.7 -65.104
3392.8 -64.723
3392.9 -64.677
3393 -65.028
3393.1 -65.211
3393.2 -65.089
3393.3 -64.738
3393.4 -64.799
3393.5 -65.059
3393.6 -65.089
3393.7 -64.814
3393.8 -64.799
3393.9 -65.165
3394 -65.272
3394.1 -64.906
3394.2 -64.738
3394.3 -64.891
3394.4 -65.104
3394.5 -65.013
3394.6 -64.937
3394.7 -64.83
3394.8 -64.982
3394.9 -65.303
3395 -65.12
3395.1 -64.906
3395.2 -65.059
3395.3 -65.226
3395.4 -65.074
3395.5 -64.83
3395.6 -64.83
3395.7 -64.891
3395.8 -65.211
3395.9 -65.196
3396 -65.242
3396.1 -65.028
3396.2 -64.952
3396.3 -65.028
3396.4 -64.906
3396.5 -64.921
3396.6 -64.845
3396.7 -64.845
3396.8 -64.753
3396.9 -64.723
3397 -64.982
3397.1 -64.799
3397.2 -64.875
3397.3 -64.875
3397.4 -64.845
3397.5 -64.799
3397.6 -64.784
3397.7 -64.982
3397.8 -64.967
3397.9 -64.982
3398 -64.967
3398.1 -65.043
3398.2 -65.028
3398.3 -65.104
3398.4 -65.196
3398.5 -65.089
3398.6 -64.998
3398.7 -64.814
3398.8 -64.738
3398.9 -64.616
3399 -64.647
3399.1 -64.875
3399.2 -64.784
3399.3 -64.982
3399.4 -65.028
3399.5 -65.059
3399.6 -64.998
3399.7 -64.83
3399.8 -64.723
3399.9 -64.647
3400 -64.677
3400.1 -64.784
3400.2 -64.921
3400.3 -65.028
3400.4 -64.921
3400.5 -64.692
3400.6 -64.509
3400.7 -64.723
3400.8 -64.845
3400.9 -64.967
3401 -64.83
3401.1 -64.616
3401.2 -64.616
3401.3 -64.784
3401.4 -65.043
3401.5 -64.83
3401.6 -64.494
3401.7 -64.525
3401.8 -64.799
3401.9 -65.013
3402 -64.601
3402.1 -64.509
3402.2 -64.784
3402.3 -64.937
3402.4 -64.631
3402.5 -64.463
3402.6 -64.631
3402.7 -64.692
3402.8 -64.738
3402.9 -64.601
3403 -64.601
3403.1 -64.723
3403.2 -64.921
3403.3 -65.028
3403.4 -64.738
3403.5 -64.677
3403.6 -65.059
3403.7 -64.998
3403.8 -64.875
3403.9 -64.631
3404 -64.906
3404.1 -65.028
3404.2 -65.181
3404.3 -65.181
3404.4 -65.059
3404.5 -65.15
3404.6 -64.998
3404.7 -64.906
3404.8 -64.982
3404.9 -64.982
3405 -64.921
3405.1 -64.891
3405.2 -65.013
3405.3 -64.86
3405.4 -64.906
3405.5 -64.875
3405.6 -64.891
3405.7 -64.875
3405.8 -64.952
3405.9 -65.089
3406 -64.952
3406.1 -65.043
3406.2 -65.089
3406.3 -65.211
3406.4 -65.257
3406.5 -65.196
3406.6 -65.318
3406.7 -65.181
3406.8 -65.12
3406.9 -64.998
3407 -64.937
3407.1 -64.906
3407.2 -64.814
3407.3 -64.952
3407.4 -64.906
3407.5 -65.043
3407.6 -65.135
3407.7 -65.272
3407.8 -65.349
3407.9 -65.272
3408 -65.12
3408.1 -64.875
3408.2 -64.921
3408.3 -64.998
3408.4 -65.211
3408.5 -65.41
3408.6 -65.501
3408.7 -65.364
3408.8 -65.028
3408.9 -65.028
3409 -65.196
3409.1 -65.364
3409.2 -65.608
3409.3 -65.41
3409.4 -65.104
3409.5 -65.12
3409.6 -65.41
3409.7 -65.654
3409.8 -65.394
3409.9 -65.211
3410 -65.272
3410.1 -65.562
3410.2 -65.608
3410.3 -65.226
3410.4 -65.303
3410.5 -65.623
3410.6 -65.806
3410.7 -65.257
3410.8 -65.287
3410.9 -65.41
3411 -65.623
3411.1 -65.715
3411.2 -65.638
3411.3 -65.684
3411.4 -65.379
3411.5 -65.562
3411.6 -65.898
3411.7 -65.776
3411.8 -65.455
3411.9 -65.608
3412 -66.02
3412.1 -65.76
3412.2 -65.608
3412.3 -65.471
3412.4 -65.608
3412.5 -65.791
3412.6 -65.898
3412.7 -66.081
3412.8 -65.944
3412.9 -65.974
3413 -65.898
3413.1 -65.883
3413.2 -65.822
3413.3 -65.791
3413.4 -65.913
3413.5 -65.776
3413.6 -65.822
3413.7 -65.73
3413.8 -65.791
3413.9 -65.791
3414 -65.837
3414.1 -65.867
3414.2 -65.928
3414.3 -65.974
3414.4 -65.959
3414.5 -66.02
3414.6 -66.05
3414.7 -66.066
3414.8 -66.096
3414.9 -65.974
3415 -65.837
3415.1 -65.806
3415.2 -65.684
3415.3 -65.654
3415.4 -65.669
3415.5 -65.776
3415.6 -65.806
3415.7 -65.944
3415.8 -66.081
3415.9 -66.203
3416 -66.218
3416.1 -66.218
3416.2 -66.066
3416.3 -65.852
3416.4 -65.776
3416.5 -65.898
3416.6 -65.989
3416.7 -66.218
3416.8 -66.325
3416.9 -66.356
3417 -66.066
3417.1 -65.898
3417.2 -65.944
3417.3 -66.127
3417.4 -66.462
3417.5 -66.447
3417.6 -66.295
3417.7 -66.096
3417.8 -66.203
3417.9 -66.356
3418 -66.615
3418.1 -66.569
3418.2 -66.111
3418.3 -66.31
3418.4 -66.646
3418.5 -66.691
3418.6 -66.295
3418.7 -66.34
3418.8 -66.722
3418.9 -66.783
3419 -66.401
3419.1 -66.34
3419.2 -66.569
3419.3 -66.584
3419.4 -66.737
3419.5 -66.935
3419.6 -66.737
3419.7 -66.661
3419.8 -66.478
3419.9 -66.691
3420 -66.768
3420.1 -66.646
3420.2 -66.63
3420.3 -66.89
3420.4 -66.92
3420.5 -66.584
3420.6 -66.447
3420.7 -66.508
3420.8 -66.752
3420.9 -67.012
3421 -66.966
3421.1 -66.951
3421.2 -66.905
3421.3 -66.737
3421.4 -66.707
3421.5 -66.813
3421.6 -66.874
3421.7 -66.737
3421.8 -66.707
3421.9 -66.615
3422 -66.63
3422.1 -66.691
3422.2 -66.722
3422.3 -66.859
3422.4 -66.783
3422.5 -66.798
3422.6 -66.768
3422.7 -66.935
3422.8 -67.073
3422.9 -67.058
3423 -67.225
3423.1 -67.073
3423.2 -67.134
3423.3 -67.042
3423.4 -67.103
3423.5 -67.134
3423.6 -66.996
3423.7 -66.966
3423.8 -66.829
3423.9 -66.737
3424 -66.691
3424.1 -66.829
3424.2 -67.027
3424.3 -67.058
3424.4 -67.241
3424.5 -67.241
3424.6 -67.302
3424.7 -67.164
3424.8 -66.966
3424.9 -66.996
3425 -66.829
3425.1 -67.027
3425.2 -67.18
3425.3 -67.408
3425.4 -67.378
3425.5 -67.164
3425.6 -66.996
3425.7 -66.935
3425.8 -67.119
3425.9 -67.317
3426 -67.424
3426.1 -67.058
3426.2 -66.829
3426.3 -67.21
3426.4 -67.332
3426.5 -67.485
3426.6 -67.088
3426.7 -66.981
3426.8 -67.21
3426.9 -67.531
3427 -67.546
3427.1 -67.012
3427.2 -67.225
3427.3 -67.393
3427.4 -67.515
3427.5 -67.134
3427.6 -66.981
3427.7 -67.042
3427.8 -66.966
3427.9 -67.012
3428 -67.119
3428.1 -67.408
3428.2 -67.378
3428.3 -67.134
3428.4 -67.058
3428.5 -67.393
3428.6 -67.408
3428.7 -67.119
3428.8 -67.058
3428.9 -67.347
3429 -67.469
3429.1 -67.592
3429.2 -67.286
3429.3 -67.271
3429.4 -67.119
3429.5 -67.119
3429.6 -67.058
3429.7 -67.058
3429.8 -67.164
3429.9 -67.073
3430 -67.241
3430.1 -67.271
3430.2 -67.256
3430.3 -67.317
3430.4 -67.195
3430.5 -67.347
3430.6 -67.256
3430.7 -67.271
3430.8 -67.164
3430.9 -67.134
3431 -67.195
3431.1 -66.996
3431.2 -67.088
3431.3 -66.966
3431.4 -67.058
3431.5 -67.027
3431.6 -67.119
3431.7 -67.256
3431.8 -67.195
3431.9 -67.347
3432 -67.393
3432.1 -67.469
3432.2 -67.454
3432.3 -67.363
3432.4 -67.408
3432.5 -67.134
3432.6 -67.058
3432.7 -66.951
3432.8 -66.951
3432.9 -66.996
3433 -67.103
3433.1 -67.347
3433.2 -67.317
3433.3 -67.363
3433.4 -67.225
3433.5 -67.042
3433.6 -66.966
3433.7 -66.966
3433.8 -67.286
3433.9 -67.378
3434 -67.424
3434.1 -67.18
3434.2 -66.981
3434.3 -66.966
3434.4 -67.18
3434.5 -67.531
3434.6 -67.347
3434.7 -67.119
3434.8 -67.027
3434.9 -67.241
3435 -67.439
3435.1 -67.378
3435.2 -67.119
3435.3 -67.027
3435.4 -67.408
3435.5 -67.424
3435.6 -67.027
3435.7 -66.981
3435.8 -67.164
3435.9 -67.5
3436 -67.393
3436.1 -67.363
3436.2 -67.393
3436.3 -67.363
3436.4 -67.073
3436.5 -66.859
3436.6 -67.103
3436.7 -67.317
3436.8 -67.088
3436.9 -66.89
3437 -67.241
3437.1 -67.302
3437.2 -67.103
3437.3 -67.027
3437.4 -66.844
3437.5 -67.027
3437.6 -67.332
3437.7 -67.408
3437.8 -67.424
3437.9 -67.347
3438 -67.393
3438.1 -67.302
3438.2 -67.317
3438.3 -67.241
3438.4 -67.134
3438.5 -67.18
3438.6 -67.134
3438.7 -67.195
3438.8 -67.134
3438.9 -67.119
3439 -67.088
3439.1 -67.119
3439.2 -67.225
3439.3 -67.119
3439.4 -67.21
3439.5 -67.225
3439.6 -67.21
3439.7 -67.18
3439.8 -67.134
3439.9 -67.286
3440 -67.18
3440.1 -67.256
3440.2 -67.18
3440.3 -67.256
3440.4 -67.103
3440.5 -66.951
3440.6 -67.012
3440.7 -66.813
3440.8 -66.813
3440.9 -66.874
3441 -66.966
3441.1 -66.935
3441.2 -67.073
3441.3 -67.302
3441.4 -67.225
3441.5 -67.18
3441.6 -66.951
3441.7 -66.829
3441.8 -66.691
3441.9 -66.844
3442 -67.088
3442.1 -67.271
3442.2 -67.256
3442.3 -67.058
3442.4 -66.844
3442.5 -66.768
3442.6 -66.89
3442.7 -67.286
3442.8 -67.256
3442.9 -67.073
3443 -66.783
3443.1 -66.844
3443.2 -67.058
3443.3 -67.241
3443.4 -67.027
3443.5 -66.707
3443.6 -66.859
3443.7 -67.088
3443.8 -67.042
3443.9 -66.646
3444 -66.829
3444.1 -67.21
3444.2 -67.195
3444.3 -67.134
3444.4 -67.103
3444.5 -67.134
3444.6 -67.149
3444.7 -67.164
3444.8 -67.012
3444.9 -66.722
3445 -67.058
3445.1 -67.119
3445.2 -66.798
3445.3 -66.813
3445.4 -67.042
3445.5 -67.119
3445.6 -66.798
3445.7 -66.646
3445.8 -66.584
3445.9 -66.691
3446 -67.012
3446.1 -67.027
3446.2 -67.119
3446.3 -67.134
3446.4 -67.119
3446.5 -66.966
3446.6 -66.951
3446.7 -67.119
3446.8 -66.905
3446.9 -66.89
3447 -66.829
3447.1 -66.783
3447.2 -66.691
3447.3 -66.752
3447.4 -66.89
3447.5 -66.829
3447.6 -66.874
3447.7 -66.783
3447.8 -66.874
3447.9 -66.813
3448 -66.798
3448.1 -66.996
3448.2 -66.89
3448.3 -66.935
3448.4 -66.722
3448.5 -66.722
3448.6 -66.615
3448.7 -66.6
3448.8 -66.63
3448.9 -66.478
3449 -66.493
3449.1 -66.539
3449.2 -66.554
3449.3 -66.646
3449.4 -66.844
3449.5 -67.088
3449.6 -66.951
3449.7 -66.92
3449.8 -66.661
3449.9 -66.493
3450 -66.478
3450.1 -66.63
3450.2 -66.829
3450.3 -66.905
3450.4 -66.996
3450.5 -66.859
3450.6 -66.707
3450.7 -66.523
3450.8 -66.615
3450.9 -66.935
3451 -66.981
3451.1 -66.981
3451.2 -66.691
3451.3 -66.539
3451.4 -66.676
3451.5 -66.951
3451.6 -67.088
3451.7 -66.691
3451.8 -66.569
3451.9 -66.798
3452 -67.073
3452.1 -67.042
3452.2 -66.646
3452.3 -66.844
3452.4 -67.042
3452.5 -67.073
3452.6 -66.966
3452.7 -66.874
3452.8 -66.981
3452.9 -67.012
3453 -67.21
3453.1 -67.119
3453.2 -66.844
3453.3 -66.691
3453.4 -67.073
3453.5 -67.119
3453.6 -66.691
3453.7 -66.722
3453.8 -66.951
3453.9 -67.012
3454 -66.798
3454.1 -66.676
3454.2 -66.768
3454.3 -66.661
3454.4 -66.707
3454.5 -66.798
3454.6 -67.012
3454.7 -66.935
3454.8 -67.073
3454.9 -67.195
3455 -67.103
3455.1 -67.042
3455.2 -67.012
3455.3 -67.042
3455.4 -66.966
3455.5 -66.966
3455.6 -67.088
3455.7 -66.935
3455.8 -66.996
3455.9 -67.012
3456 -67.027
3456.1 -66.951
3456.2 -66.935
3456.3 -66.966
3456.4 -66.752
3456.5 -66.722
3456.6 -66.615
3456.7 -66.584
3456.8 -66.508
3456.9 -66.508
3457 -66.523
3457.1 -66.493
3457.2 -66.707
3457.3 -66.722
3457.4 -66.783
3457.5 -66.905
3457.6 -66.935
3457.7 -66.951
3457.8 -66.722
3457.9 -66.615
3458 -66.508
3458.1 -66.386
3458.2 -66.401
3458.3 -66.569
3458.4 -66.844
3458.5 -66.951
3458.6 -66.829
3458.7 -66.569
3458.8 -66.462
3458.9 -66.478
3459 -66.569
3459.1 -66.935
3459.2 -66.966
3459.3 -66.691
3459.4 -66.417
3459.5 -66.478
3459.6 -66.737
3459.7 -66.844
3459.8 -66.722
3459.9 -66.447
3460 -66.6
3460.1 -66.813
3460.2 -66.966
3460.3 -66.691
3460.4 -66.432
3460.5 -66.813
3460.6 -66.92
3460.7 -66.691
3460.8 -66.447
3460.9 -66.661
3461 -66.798
3461.1 -66.752
3461.2 -66.737
3461.3 -66.554
3461.4 -66.569
3461.5 -66.707
3461.6 -66.859
3461.7 -66.737
3461.8 -66.447
3461.9 -66.707
3462 -66.798
3462.1 -66.676
3462.2 -66.447
3462.3 -66.386
3462.4 -66.63
3462.5 -66.676
3462.6 -66.722
3462.7 -66.707
3462.8 -66.6
3462.9 -66.478
3463 -66.432
3463.1 -66.539
3463.2 -66.386
3463.3 -66.432
3463.4 -66.356
3463.5 -66.371
3463.6 -66.325
3463.7 -66.264
3463.8 -66.417
3463.9 -66.325
3464 -66.417
3464.1 -66.371
3464.2 -66.417
3464.3 -66.447
3464.4 -66.493
3464.5 -66.646
3464.6 -66.584
3464.7 -66.661
3464.8 -66.63
3464.9 -66.584
3465 -66.493
3465.1 -66.447
3465.2 -66.447
3465.3 -66.142
3465.4 -66.203
3465.5 -66.05
3465.6 -66.081
3465.7 -66.142
3465.8 -66.279
3465.9 -66.493
3466 -66.508
3466.1 -66.569
3466.2 -66.569
3466.3 -66.371
3466.4 -66.218
3466.5 -66.127
3466.6 -66.218
3466.7 -66.264
3466.8 -66.401
3466.9 -66.523
3467 -66.523
3467.1 -66.356
3467.2 -66.05
3467.3 -66.142
3467.4 -66.325
3467.5 -66.462
3467.6 -66.462
3467.7 -66.188
3467.8 -66.157
3467.9 -66.203
3468 -66.523
3468.1 -66.554
3468.2 -66.249
3468.3 -66.05
3468.4 -66.401
3468.5 -66.768
3468.6 -66.417
3468.7 -66.111
3468.8 -66.249
3468.9 -66.493
3469 -66.371
3469.1 -66.081
3469.2 -66.295
3469.3 -66.31
3469.4 -66.371
3469.5 -66.356
3469.6 -66.234
3469.7 -66.157
3469.8 -66.249
3469.9 -66.722
3470 -66.493
3470.1 -66.218
3470.2 -66.249
3470.3 -66.569
3470.4 -66.447
3470.5 -66.218
3470.6 -66.218
3470.7 -66.249
3470.8 -66.462
3470.9 -66.478
3471 -66.569
3471.1 -66.493
3471.2 -66.447
3471.3 -66.356
3471.4 -66.264
3471.5 -66.356
3471.6 -66.34
3471.7 -66.325
3471.8 -66.31
3471.9 -66.31
3472 -66.31
3472.1 -66.218
3472.2 -66.264
3472.3 -66.279
3472.4 -66.295
3472.5 -66.356
3472.6 -66.401
3472.7 -66.493
3472.8 -66.417
3472.9 -66.493
3473 -66.615
3473.1 -66.584
3473.2 -66.615
3473.3 -66.615
3473.4 -66.63
3473.5 -66.493
3473.6 -66.447
3473.7 -66.295
3473.8 -66.264
3473.9 -66.218
3474 -66.234
3474.1 -66.34
3474.2 -66.356
3474.3 -66.539
3474.4 -66.661
3474.5 -66.691
3474.6 -66.707
3474.7 -66.493
3474.8 -66.279
3474.9 -66.218
3475 -66.31
3475.1 -66.493
3475.2 -66.676
3475.3 -66.859
3475.4 -66.539
3475.5 -66.325
3475.6 -66.31
3475.7 -66.401
3475.8 -66.6
3475.9 -66.798
3476 -66.722
3476.1 -66.249
3476.2 -66.34
3476.3 -66.6
3476.4 -66.783
3476.5 -66.508
3476.6 -66.264
3476.7 -66.554
3476.8 -66.676
3476.9 -66.752
3477 -66.264
3477.1 -66.34
3477.2 -66.661
3477.3 -66.737
3477.4 -66.417
3477.5 -66.264
3477.6 -66.462
3477.7 -66.493
3477.8 -66.554
3477.9 -66.371
3478 -66.295
3478.1 -66.447
3478.2 -66.6
3478.3 -66.646
3478.4 -66.295
3478.5 -66.371
3478.6 -66.584
3478.7 -66.478
3478.8 -66.356
3478.9 -66.188
3479 -66.31
3479.1 -66.447
3479.2 -66.615
3479.3 -66.554
3479.4 -66.478
3479.5 -66.508
3479.6 -66.447
3479.7 -66.417
3479.8 -66.325
3479.9 -66.31
3480 -66.356
3480.1 -66.295
3480.2 -66.371
3480.3 -66.34
3480.4 -66.432
3480.5 -66.432
3480.6 -66.493
3480.7 -66.584
3480.8 -66.539
3480.9 -66.707
3481 -66.676
3481.1 -66.768
3481.2 -66.768
3481.3 -66.722
3481.4 -66.859
3481.5 -66.844
3481.6 -66.92
3481.7 -66.737
3481.8 -66.63
3481.9 -66.539
3482 -66.356
3482.1 -66.447
3482.2 -66.462
3482.3 -66.6
3482.4 -66.691
3482.5 -66.874
3482.6 -66.935
3482.7 -66.951
3482.8 -67.012
3482.9 -66.783
3483 -66.63
3483.1 -66.615
3483.2 -66.661
3483.3 -66.859
3483.4 -66.981
3483.5 -67.256
3483.6 -66.966
3483.7 -66.768
3483.8 -66.584
3483.9 -66.646
3484 -66.905
3484.1 -67.058
3484.2 -67.088
3484.3 -66.569
3484.4 -66.569
3484.5 -66.783
3484.6 -67.012
3484.7 -66.905
3484.8 -66.569
3484.9 -66.737
3485 -66.905
3485.1 -67.073
3485.2 -66.691
3485.3 -66.493
3485.4 -66.783
3485.5 -67.042
3485.6 -66.752
3485.7 -66.508
3485.8 -66.783
3485.9 -66.935
3486 -66.981
3486.1 -66.981
3486.2 -67.042
3486.3 -67.058
3486.4 -66.829
3486.5 -66.768
3486.6 -67.042
3486.7 -67.149
3486.8 -66.951
3486.9 -66.844
3487 -67.256
3487.1 -67.286
3487.2 -67.027
3487.3 -66.798
3487.4 -66.89
3487.5 -66.996
3487.6 -67.149
3487.7 -67.393
3487.8 -67.378
3487.9 -67.347
3488 -67.302
3488.1 -67.378
3488.2 -67.515
3488.3 -67.439
3488.4 -67.454
3488.5 -67.378
3488.6 -67.256
3488.7 -67.241
3488.8 -67.317
3488.9 -67.424
3489 -67.332
3489.1 -67.424
3489.2 -67.408
3489.3 -67.408
3489.4 -67.424
3489.5 -67.5
3489.6 -67.668
3489.7 -67.592
3489.8 -67.592
3489.9 -67.424
3490 -67.424
3490.1 -67.332
3490.2 -67.241
3490.3 -67.347
3490.4 -67.164
3490.5 -67.225
3490.6 -67.302
3490.7 -67.439
3490.8 -67.592
3490.9 -67.729
3491 -67.881
3491.1 -67.744
3491.2 -67.622
3491.3 -67.378
3491.4 -67.317
3491.5 -67.241
3491.6 -67.408
3491.7 -67.698
3491.8 -67.607
3491.9 -67.683
3492 -67.378
3492.1 -67.241
3492.2 -67.271
3492.3 -67.5
3492.4 -67.79
3492.5 -67.698
3492.6 -67.439
3492.7 -67.164
3492.8 -67.332
3492.9 -67.531
3493 -67.744
3493.1 -67.5
3493.2 -67.134
3493.3 -67.439
3493.4 -67.698
3493.5 -67.607
3493.6 -67.256
3493.7 -67.332
3493.8 -67.683
3493.9 -67.561
3494 -67.241
3494.1 -67.271
3494.2 -67.515
3494.3 -67.576
3494.4 -67.622
3494.5 -67.622
3494.6 -67.454
3494.7 -67.347
3494.8 -67.119
3494.9 -67.439
3495 -67.576
3495.1 -67.286
3495.2 -67.149
3495.3 -67.485
3495.4 -67.531
3495.5 -67.271
3495.6 -67.195
3495.7 -67.21
3495.8 -67.271
3495.9 -67.485
3496 -67.561
3496.1 -67.561
3496.2 -67.531
3496.3 -67.561
3496.4 -67.592
3496.5 -67.393
3496.6 -67.485
3496.7 -67.378
3496.8 -67.393
3496.9 -67.363
3497 -67.363
3497.1 -67.561
3497.2 -67.317
3497.3 -67.5
3497.4 -67.408
3497.5 -67.378
3497.6 -67.454
3497.7 -67.439
3497.8 -67.561
3497.9 -67.363
3498 -67.469
3498.1 -67.469
3498.2 -67.424
3498.3 -67.393
3498.4 -67.256
3498.5 -67.286
3498.6 -67.058
3498.7 -67.027
3498.8 -66.996
3498.9 -67.012
3499 -67.149
3499.1 -67.073
3499.2 -67.378
3499.3 -67.424
3499.4 -67.5
3499.5 -67.454
3499.6 -67.332
3499.7 -67.164
3499.8 -67.027
3499.9 -67.271
3500 -67.271
3500.1 -67.515
3500.2 -67.546
3500.3 -67.607
3500.4 -67.378
3500.5 -67.088
3500.6 -67.225
3500.7 -67.378
3500.8 -67.576
3500.9 -67.592
3501 -67.347
3501.1 -67.103
3501.2 -67.225
3501.3 -67.592
3501.4 -67.668
3501.5 -67.424
3501.6 -67.195
3501.7 -67.363
3501.8 -67.668
3501.9 -67.561
3502 -67.286
3502.1 -67.332
3502.2 -67.653
3502.3 -67.546
3502.4 -67.164
3502.5 -67.103
3502.6 -67.286
3502.7 -67.469
3502.8 -67.378
3502.9 -67.286
3503 -67.18
3503.1 -67.164
3503.2 -67.653
3503.3 -67.531
3503.4 -67.347
3503.5 -67.393
3503.6 -67.759
3503.7 -67.607
3503.8 -67.424
3503.9 -67.5
3504 -67.561
3504.1 -67.851
3504.2 -67.927
3504.3 -67.912
3504.4 -67.775
3504.5 -67.546
3504.6 -67.408
3504.7 -67.241
3504.8 -67.18
3504.9 -67.195
3505 -67.088
3505.1 -66.981
3505.2 -66.874
3505.3 -66.996
3505.4 -66.768
3505.5 -66.63
3505.6 -66.34
3505.7 -66.188
3505.8 -66.142
3505.9 -66.005
3506 -66.111
3506.1 -65.883
3506.2 -65.867
3506.3 -65.852
3506.4 -65.852
3506.5 -65.852
3506.6 -65.822
3506.7 -65.913
3506.8 -65.76
3506.9 -65.73
3507 -65.547
3507.1 -65.44
3507.2 -65.104
3507.3 -64.998
3507.4 -64.998
3507.5 -64.83
3507.6 -64.86
3507.7 -64.738
3507.8 -64.875
3507.9 -64.83
3508 -64.875
3508.1 -64.799
3508.2 -64.479
3508.3 -64.219
3508.4 -64.113
3508.5 -64.219
3508.6 -64.387
3508.7 -64.509
3508.8 -64.509
3508.9 -64.204
3509 -63.96
3509.1 -63.99
3509.2 -64.158
3509.3 -64.265
3509.4 -64.097
3509.5 -63.762
3509.6 -63.624
3509.7 -63.792
3509.8 -63.945
3509.9 -63.823
3510 -63.517
3510.1 -63.548
3510.2 -63.823
3510.3 -63.762
3510.4 -63.441
3510.5 -63.365
3510.6 -63.716
3510.7 -63.868
3510.8 -63.426
3510.9 -63.197
3511 -62.938
3511.1 -62.999
3511.2 -62.938
3511.3 -62.922
3511.4 -63.258
3511.5 -63.136
3511.6 -62.892
3511.7 -62.663
3511.8 -62.968
3511.9 -62.922
3512 -62.678
3512.1 -62.602
3512.2 -62.571
3512.3 -62.861
3512.4 -62.709
3512.5 -62.602
3512.6 -62.434
3512.7 -62.327
3512.8 -62.312
3512.9 -62.144
3513 -62.144
3513.1 -62.205
3513.2 -62.236
3513.3 -62.236
3513.4 -62.251
3513.5 -62.312
3513.6 -62.098
3513.7 -62.068
3513.8 -61.992
3513.9 -61.946
3514 -61.808
3514.1 -61.778
3514.2 -61.702
3514.3 -61.519
3514.4 -61.549
3514.5 -61.519
3514.6 -61.503
3514.7 -61.61
3514.8 -61.641
3514.9 -61.732
3515 -61.641
3515.1 -61.686
3515.2 -61.732
3515.3 -61.732
3515.4 -61.686
3515.5 -61.717
3515.6 -61.595
3515.7 -61.366
3515.8 -61.229
3515.9 -61.168
3516 -61.213
3516.1 -61.274
3516.2 -61.32
3516.3 -61.503
3516.4 -61.381
3516.5 -61.335
3516.6 -61.046
3516.7 -60.832
3516.8 -60.801
3516.9 -60.878
3517 -61.122
3517.1 -61.168
3517.2 -61.183
3517.3 -60.817
3517.4 -60.756
3517.5 -60.832
3517.6 -61.015
3517.7 -61.137
3517.8 -60.817
3517.9 -60.557
3518 -60.618
3518.1 -60.832
3518.2 -61.076
3518.3 -60.603
3518.4 -60.328
3518.5 -60.496
3518.6 -60.832
3518.7 -60.573
3518.8 -60.252
3518.9 -60.496
3519 -60.679
3519.1 -60.634
3519.2 -60.283
3519.3 -60.176
3519.4 -60.13
3519.5 -60.145
3519.6 -60.45
3519.7 -60.557
3519.8 -60.649
3519.9 -60.344
3520 -60.191
3520.1 -60.45
3520.2 -60.359
3520.3 -60.283
3520.4 -59.886
3520.5 -60.13
3520.6 -60.374
3520.7 -60.298
3520.8 -60.176
3520.9 -59.916
3521 -59.932
3521.1 -59.703
3521.2 -59.703
3521.3 -59.688
3521.4 -59.718
3521.5 -59.749
3521.6 -59.871
3521.7 -59.993
3521.8 -59.886
3521.9 -59.886
3522 -59.825
3522.1 -59.764
3522.2 -59.764
3522.3 -59.703
3522.4 -59.657
3522.5 -59.428
3522.6 -59.382
3522.7 -59.291
3522.8 -59.26
3522.9 -59.214
3523 -59.199
3523.1 -59.291
3523.2 -59.169
3523.3 -59.26
3523.4 -59.276
3523.5 -59.474
3523.6 -59.611
3523.7 -59.626
3523.8 -59.779
3523.9 -59.672
3524 -59.596
3524.1 -59.428
3524.2 -59.321
3524.3 -59.306
3524.4 -59.23
3524.5 -59.337
3524.6 -59.474
3524.7 -59.657
3524.8 -59.657
3524.9 -59.642
3525 -59.459
3525.1 -59.23
3525.2 -59.214
3525.3 -59.367
3525.4 -59.611
3525.5 -59.688
3525.6 -59.657
3525.7 -59.489
3525.8 -59.184
3525.9 -59.398
3526 -59.626
3526.1 -59.688
3526.2 -59.443
3526.3 -59.199
3526.4 -59.535
3526.5 -59.657
3526.6 -59.611
3526.7 -59.214
3526.8 -59.26
3526.9 -59.474
3527 -59.642
3527.1 -59.428
3527.2 -59.153
3527.3 -59.535
3527.4 -59.611
3527.5 -59.382
3527.6 -59.23
3527.7 -59.077
3527.8 -59.214
3527.9 -59.123
3528 -59.474
3528.1 -59.535
3528.2 -59.367
3528.3 -59.031
3528.4 -59.352
3528.5 -59.52
3528.6 -59.092
3528.7 -59.169
3528.8 -59.352
3528.9 -59.489
3529 -59.413
3529.1 -59.245
3529.2 -59.138
3529.3 -59.031
3529.4 -59.108
3529.5 -59.153
3529.6 -59.291
3529.7 -59.413
3529.8 -59.504
3529.9 -59.626
3530 -59.581
3530.1 -59.642
3530.2 -59.672
3530.3 -59.688
3530.4 -59.794
3530.5 -59.81
3530.6 -59.84
3530.7 -59.779
3530.8 -59.794
3530.9 -59.764
3531 -59.733
3531.1 -59.733
3531.2 -59.626
3531.3 -59.657
3531.4 -59.642
3531.5 -59.626
3531.6 -59.52
3531.7 -59.596
3531.8 -59.626
3531.9 -59.733
3532 -59.84
3532.1 -59.947
3532.2 -60.054
3532.3 -60.191
3532.4 -60.206
3532.5 -60.237
3532.6 -60.023
3532.7 -59.901
3532.8 -59.825
3532.9 -59.84
3533 -59.962
3533.1 -60.099
3533.2 -60.313
3533.3 -60.283
3533.4 -60.344
3533.5 -60.008
3533.6 -59.855
3533.7 -59.794
3533.8 -60.008
3533.9 -60.252
3534 -60.344
3534.1 -60.298
3534.2 -59.901
3534.3 -59.916
3534.4 -60.145
3534.5 -60.42
3534.6 -60.496
3534.7 -60.054
3534.8 -59.962
3534.9 -60.237
3535 -60.496
3535.1 -60.374
3535.2 -60.038
3535.3 -60.298
3535.4 -60.511
3535.5 -60.588
3535.6 -60.206
3535.7 -60.359
3535.8 -60.557
3535.9 -60.649
3536 -60.771
3536.1 -60.679
3536.2 -60.695
3536.3 -60.695
3536.4 -60.542
3536.5 -60.344
3536.6 -60.527
3536.7 -60.817
3536.8 -60.45
3536.9 -60.389
3537 -60.71
3537.1 -60.801
3537.2 -60.603
3537.3 -60.42
3537.4 -60.389
3537.5 -60.496
3537.6 -60.71
3537.7 -60.832
3537.8 -60.954
3537.9 -60.908
3538 -60.786
3538.1 -60.832
3538.2 -60.847
3538.3 -60.908
3538.4 -60.862
3538.5 -60.801
3538.6 -60.832
3538.7 -60.786
3538.8 -60.847
3538.9 -60.786
3539 -60.847
3539.1 -60.923
3539.2 -60.923
3539.3 -61.061
3539.4 -61
3539.5 -61.076
3539.6 -61.107
3539.7 -61.137
3539.8 -61.015
3539.9 -61
3540 -60.969
3540.1 -60.725
3540.2 -60.695
3540.3 -60.588
3540.4 -60.588
3540.5 -60.603
3540.6 -60.649
3540.7 -60.832
3540.8 -60.893
3540.9 -61.015
3541 -61.152
3541.1 -61.122
3541.2 -61
3541.3 -60.817
3541.4 -60.74
3541.5 -60.71
3541.6 -60.832
3541.7 -61.015
3541.8 -61.183
3541.9 -61.213
3542 -60.954
3542.1 -60.832
3542.2 -60.634
3542.3 -60.969
3542.4 -61.137
3542.5 -61.229
3542.6 -60.908
3542.7 -60.695
3542.8 -60.908
3542.9 -61.046
3543 -61.274
3543.1 -61.03
3543.2 -60.74
3543.3 -60.832
3543.4 -61.244
3543.5 -61.381
3543.6 -60.862
3543.7 -61.091
3543.8 -61.32
3543.9 -61.442
3544 -61.061
3544.1 -61.03
3544.2 -61.351
3544.3 -61.442
3544.4 -61.503
3544.5 -61.442
3544.6 -61.396
3544.7 -61.183
3544.8 -61.259
3544.9 -61.702
3545 -61.488
3545.1 -61.198
3545.2 -61.396
3545.3 -61.641
3545.4 -61.488
3545.5 -61.198
3545.6 -61.259
3545.7 -61.335
3545.8 -61.519
3545.9 -61.58
3546 -61.488
3546.1 -61.412
3546.2 -61.305
3546.3 -61.335
3546.4 -61.229
3546.5 -61.168
3546.6 -61.137
3546.7 -61.183
3546.8 -61.259
3546.9 -61.229
3547 -61.259
3547.1 -61.198
3547.2 -61.305
3547.3 -61.32
3547.4 -61.335
3547.5 -61.503
3547.6 -61.381
3547.7 -61.488
3547.8 -61.488
3547.9 -61.519
3548 -61.61
3548.1 -61.656
3548.2 -61.839
3548.3 -61.839
3548.4 -61.992
3548.5 -61.931
3548.6 -62.007
3548.7 -61.946
3548.8 -61.87
3548.9 -61.854
3549 -61.641
3549.1 -61.61
3549.2 -61.564
3549.3 -61.641
3549.4 -61.686
3549.5 -61.915
3549.6 -62.129
3549.7 -62.098
3549.8 -62.129
3549.9 -61.915
3550 -61.717
3550.1 -61.534
3550.2 -61.732
3550.3 -61.946
3550.4 -62.098
3550.5 -62.251
3550.6 -62.114
3550.7 -61.808
3550.8 -61.717
3550.9 -61.808
3551 -62.236
3551.1 -62.236
3551.2 -62.053
3551.3 -61.732
3551.4 -61.808
3551.5 -61.976
3551.6 -62.175
3551.7 -62.022
3551.8 -61.61
3551.9 -61.931
3552 -62.159
3552.1 -62.022
3552.2 -61.58
3552.3 -61.641
3552.4 -61.992
3552.5 -62.053
3552.6 -61.992
3552.7 -61.839
3552.8 -61.9
3552.9 -61.961
3553 -62.053
3553.1 -61.992
3553.2 -61.625
3553.3 -61.732
3553.4 -61.961
3553.5 -61.717
3553.6 -61.549
3553.7 -61.686
3553.8 -61.931
3553.9 -61.732
3554 -61.61
3554.1 -61.458
3554.2 -61.473
3554.3 -61.686
3554.4 -61.702
3554.5 -61.854
3554.6 -61.839
3554.7 -61.808
3554.8 -61.686
3554.9 -61.717
3555 -61.854
3555.1 -61.747
3555.2 -61.717
3555.3 -61.641
3555.4 -61.656
3555.5 -61.625
3555.6 -61.61
3555.7 -61.808
3555.8 -61.747
3555.9 -61.778
3556 -61.793
3556.1 -61.763
3556.2 -61.717
3556.3 -61.793
3556.4 -61.915
3556.5 -61.702
3556.6 -61.595
3556.7 -61.564
3556.8 -61.412
3556.9 -61.305
3557 -61.259
3557.1 -61.351
3557.2 -61.32
3557.3 -61.366
3557.4 -61.442
3557.5 -61.519
3557.6 -61.61
3557.7 -61.625
3557.8 -61.702
3557.9 -61.473
3558 -61.351
3558.1 -61.168
3558.2 -61.213
3558.3 -61.229
3558.4 -61.412
3558.5 -61.671
3558.6 -61.641
3558.7 -61.519
3558.8 -61.183
3558.9 -61.107
3559 -61.229
3559.1 -61.412
3559.2 -61.686
3559.3 -61.488
3559.4 -61.229
3559.5 -61.091
3559.6 -61.305
3559.7 -61.458
3559.8 -61.335
3559.9 -61.076
3560 -60.954
3560.1 -61.32
3560.2 -61.427
3560.3 -61.152
3560.4 -60.984
3560.5 -61.183
3560.6 -61.427
3560.7 -61.152
3560.8 -60.878
3560.9 -60.847
3561 -60.923
3561.1 -60.984
3561.2 -60.862
3561.3 -60.862
3561.4 -60.893
3561.5 -61.198
3561.6 -61
3561.7 -60.603
3561.8 -61.015
3561.9 -61.061
3562 -60.893
3562.1 -60.664
3562.2 -60.771
3562.3 -61.076
3562.4 -61.046
3562.5 -61.137
3562.6 -60.801
3562.7 -60.725
3562.8 -60.634
3562.9 -60.511
3563 -60.542
3563.1 -60.542
3563.2 -60.725
3563.3 -60.573
3563.4 -60.679
3563.5 -60.664
3563.6 -60.695
3563.7 -60.649
3563.8 -60.588
3563.9 -60.756
3564 -60.527
3564.1 -60.557
3564.2 -60.527
3564.3 -60.481
3564.4 -60.405
3564.5 -60.328
3564.6 -60.389
3564.7 -60.267
3564.8 -60.359
3564.9 -60.344
3565 -60.389
3565.1 -60.374
3565.2 -60.45
3565.3 -60.649
3565.4 -60.573
3565.5 -60.664
3565.6 -60.603
3565.7 -60.603
3565.8 -60.466
3565.9 -60.374
3566 -60.328
3566.1 -60.145
3566.2 -60.13
3566.3 -60.206
3566.4 -60.359
3566.5 -60.496
3566.6 -60.603
3566.7 -60.664
3566.8 -60.527
3566.9 -60.359
3567 -60.145
3567.1 -60.191
3567.2 -60.42
3567.3 -60.573
3567.4 -60.664
3567.5 -60.45
3567.6 -60.13
3567.7 -60.099
3567.8 -60.374
3567.9 -60.649
3568 -60.557
3568.1 -60.298
3568.2 -60.084
3568.3 -60.359
3568.4 -60.542
3568.5 -60.511
3568.6 -60.252
3568.7 -60.237
3568.8 -60.557
3568.9 -60.618
3569 -60.206
3569.1 -60.054
3569.2 -60.313
3569.3 -60.649
3569.4 -60.542
3569.5 -60.588
3569.6 -60.389
3569.7 -60.252
3569.8 -60.283
3569.9 -60.695
3570 -60.679
3570.1 -60.313
3570.2 -60.481
3570.3 -60.71
3570.4 -60.557
3570.5 -60.435
3570.6 -60.344
3570.7 -60.603
3570.8 -60.649
3570.9 -60.878
3571 -60.786
3571.1 -60.801
3571.2 -60.725
3571.3 -60.679
3571.4 -60.695
3571.5 -60.527
3571.6 -60.679
3571.7 -60.573
3571.8 -60.71
3571.9 -60.725
3572 -60.679
3572.1 -60.801
3572.2 -60.695
3572.3 -60.771
3572.4 -60.695
3572.5 -60.786
3572.6 -60.801
3572.7 -60.832
3572.8 -60.939
3572.9 -60.908
3573 -61.046
3573.1 -61
3573.2 -61.076
3573.3 -61.168
3573.4 -61.137
3573.5 -61.168
3573.6 -61.015
3573.7 -60.923
3573.8 -60.771
3573.9 -60.786
3574 -60.801
3574.1 -60.756
3574.2 -60.954
3574.3 -60.908
3574.4 -61.122
3574.5 -61.198
3574.6 -61.213
3574.7 -61.213
3574.8 -60.939
3574.9 -60.817
3575 -60.695
3575.1 -60.908
3575.2 -60.969
3575.3 -61.183
3575.4 -61.274
3575.5 -60.939
3575.6 -60.74
3575.7 -60.756
3575.8 -60.969
3575.9 -61.213
3576 -61.213
3576.1 -61.015
3576.2 -60.74
3576.3 -61.03
3576.4 -61.244
3576.5 -61.198
3576.6 -60.878
3576.7 -60.862
3576.8 -61.29
3576.9 -61.229
3577 -60.862
3577.1 -60.74
3577.2 -60.984
3577.3 -61.213
3577.4 -61.137
3577.5 -60.984
3577.6 -60.74
3577.7 -60.817
3577.8 -60.786
3577.9 -60.74
3578 -60.847
3578.1 -61.091
3578.2 -61.152
3578.3 -60.74
3578.4 -60.832
3578.5 -61.122
3578.6 -61.107
3578.7 -60.832
3578.8 -60.756
3578.9 -61.091
3579 -61.152
3579.1 -61.198
3579.2 -61.152
3579.3 -60.984
3579.4 -60.878
3579.5 -60.801
3579.6 -60.832
3579.7 -60.725
3579.8 -60.878
3579.9 -60.786
3580 -60.832
3580.1 -60.832
3580.2 -60.817
3580.3 -60.847
3580.4 -60.786
3580.5 -60.786
3580.6 -60.771
3580.7 -60.756
3580.8 -60.786
3580.9 -60.786
3581 -60.893
3581.1 -60.847
3581.2 -60.954
3581.3 -60.923
3581.4 -61.015
3581.5 -61.091
3581.6 -61.168
3581.7 -61.259
3581.8 -61.305
3581.9 -61.305
3582 -61.229
3582.1 -61.168
3582.2 -61.076
3582.3 -60.862
3582.4 -60.817
3582.5 -60.817
3582.6 -60.817
3582.7 -60.939
3582.8 -61.091
3582.9 -61.305
3583 -61.229
3583.1 -61.183
3583.2 -60.954
3583.3 -60.878
3583.4 -60.71
3583.5 -60.817
3583.6 -61.046
3583.7 -61.046
3583.8 -61.168
3583.9 -60.969
3584 -60.679
3584.1 -60.573
3584.2 -60.786
3584.3 -61.122
3584.4 -61.015
3584.5 -60.771
3584.6 -60.481
3584.7 -60.664
3584.8 -60.923
3584.9 -60.969
3585 -60.74
3585.1 -60.603
3585.2 -60.847
3585.3 -61.091
3585.4 -60.862
3585.5 -60.603
3585.6 -60.908
3585.7 -61.213
3585.8 -60.984
3585.9 -60.832
3586 -60.71
3586.1 -60.71
3586.2 -60.725
3586.3 -60.984
3586.4 -61.305
3586.5 -61.137
3586.6 -60.954
3586.7 -60.939
3586.8 -61.259
3586.9 -61.046
3587 -60.847
3587.1 -61.03
3587.2 -61.259
3587.3 -61.396
3587.4 -61.213
3587.5 -61.091
3587.6 -61.015
3587.7 -61.03
3587.8 -61.03
3587.9 -60.954
3588 -61
3588.1 -60.923
3588.2 -60.969
3588.3 -61.137
3588.4 -61.107
3588.5 -61.198
3588.6 -61.015
3588.7 -61.03
3588.8 -60.878
3588.9 -60.908
3589 -60.984
3589.1 -60.954
3589.2 -60.939
3589.3 -60.862
3589.4 -60.893
3589.5 -60.969
3589.6 -61.046
3589.7 -61.183
3589.8 -61.168
3589.9 -61.229
3590 -61.29
3590.1 -61.305
3590.2 -61.335
3590.3 -61.335
3590.4 -61.442
3590.5 -61.137
3590.6 -61.015
3590.7 -60.954
3590.8 -60.756
3590.9 -60.878
3591 -60.923
3591.1 -61.198
3591.2 -61.183
3591.3 -61.381
3591.4 -61.29
3591.5 -61.229
3591.6 -60.969
3591.7 -60.939
3591.8 -61.152
3591.9 -61.198
3592 -61.32
3592.1 -61.351
3592.2 -61.168
3592.3 -60.969
3592.4 -61
3592.5 -61.32
3592.6 -61.32
3592.7 -61.427
3592.8 -60.954
3592.9 -60.923
3593 -61.091
3593.1 -61.366
3593.2 -61.458
3593.3 -61.015
3593.4 -61.015
3593.5 -61.32
3593.6 -61.458
3593.7 -61.03
3593.8 -61.046
3593.9 -61.427
3594 -61.534
3594.1 -61.213
3594.2 -61.061
3594.3 -61.137
3594.4 -61.137
3594.5 -61.107
3594.6 -61.152
3594.7 -61.229
3594.8 -61.519
3594.9 -61.412
3595 -61.152
3595.1 -61.29
3595.2 -61.564
3595.3 -61.396
3595.4 -61.091
3595.5 -61.152
3595.6 -61.381
3595.7 -61.534
3595.8 -61.549
3595.9 -61.366
3596 -61.29
3596.1 -61.183
3596.2 -61.107
3596.3 -61.107
3596.4 -61.03
3596.5 -61.091
3596.6 -60.954
3596.7 -60.939
3596.8 -60.908
3596.9 -60.939
3597 -60.923
3597.1 -61.015
3597.2 -61.152
3597.3 -60.984
3597.4 -60.969
3597.5 -61.046
3597.6 -61.076
3597.7 -61.107
3597.8 -61.107
3597.9 -61.29
3598 -61.198
3598.1 -61.274
3598.2 -61.29
3598.3 -61.305
3598.4 -61.32
3598.5 -61.244
3598.6 -61.381
3598.7 -61.137
3598.8 -61.046
3598.9 -60.878
3599 -60.786
3599.1 -60.695
3599.2 -60.801
3599.3 -60.908
3599.4 -60.893
3599.5 -61.046
3599.6 -61.107
3599.7 -61.015
3599.8 -60.801
3599.9 -60.634
3600 -60.634
3600.1 -60.618
3600.2 -60.817
3600.3 -60.923
3600.4 -60.984
3600.5 -60.817
3600.6 -60.511
3600.7 -60.466
3600.8 -60.511
3600.9 -60.801
3601 -60.817
3601.1 -60.756
3601.2 -60.389
3601.3 -60.42
3601.4 -60.786
3601.5 -60.939
3601.6 -60.817
3601.7 -60.466
3601.8 -60.664
3601.9 -60.893
3602 -60.878
3602.1 -60.557
3602.2 -60.511
3602.3 -60.817
3602.4 -60.939
3602.5 -60.679
3602.6 -60.511
3602.7 -60.42
3602.8 -60.557
3602.9 -60.542
3603 -60.801
3603.1 -60.847
3603.2 -60.695
3603.3 -60.511
3603.4 -60.71
3603.5 -60.847
3603.6 -60.618
3603.7 -60.389
3603.8 -60.511
3603.9 -60.725
3604 -60.847
3604.1 -60.725
3604.2 -60.634
3604.3 -60.496
3604.4 -60.405
3604.5 -60.389
3604.6 -60.298
3604.7 -60.527
3604.8 -60.435
3604.9 -60.466
3605 -60.511
3605.1 -60.557
3605.2 -60.557
3605.3 -60.435
3605.4 -60.542
3605.5 -60.359
3605.6 -60.42
3605.7 -60.237
3605.8 -60.252
3605.9 -60.176
3606 -60.13
3606.1 -60.283
3606.2 -60.115
3606.3 -60.252
3606.4 -60.222
3606.5 -60.252
3606.6 -60.206
3606.7 -60.298
3606.8 -60.496
3606.9 -60.405
3607 -60.527
3607.1 -60.45
3607.2 -60.435
3607.3 -60.298
3607.4 -60.222
3607.5 -60.191
3607.6 -60.023
3607.7 -60.099
3607.8 -60.099
3607.9 -60.206
3608 -60.435
3608.1 -60.573
3608.2 -60.649
3608.3 -60.389
3608.4 -60.191
3608.5 -60.115
3608.6 -60.176
3608.7 -60.405
3608.8 -60.557
3608.9 -60.756
3609 -60.466
3609.1 -60.328
3609.2 -60.267
3609.3 -60.527
3609.4 -60.71
3609.5 -60.511
3609.6 -60.267
3609.7 -60.237
3609.8 -60.496
3609.9 -60.634
3610 -60.389
3610.1 -60.237
3610.2 -60.374
3610.3 -60.74
3610.4 -60.557
3610.5 -60.237
3610.6 -60.435
3610.7 -60.756
3610.8 -60.939
3610.9 -60.603
3611 -60.588
3611.1 -60.527
3611.2 -60.603
3611.3 -60.801
3611.4 -60.771
3611.5 -60.71
3611.6 -60.435
3611.7 -60.878
3611.8 -60.71
3611.9 -60.511
3612 -60.45
3612.1 -60.725
3612.2 -60.984
3612.3 -60.771
3612.4 -60.557
3612.5 -60.359
3612.6 -60.359
3612.7 -60.374
3612.8 -60.42
3612.9 -60.603
3613 -60.603
3613.1 -60.725
3613.2 -60.756
3613.3 -60.817
3613.4 -60.801
3613.5 -60.786
3613.6 -60.969
3613.7 -60.771
3613.8 -60.771
3613.9 -60.756
3614 -60.618
3614.1 -60.557
3614.2 -60.527
3614.3 -60.557
3614.4 -60.328
3614.5 -60.328
3614.6 -60.405
3614.7 -60.359
3614.8 -60.374
3614.9 -60.435
3615 -60.573
3615.1 -60.527
3615.2 -60.573
3615.3 -60.725
3615.4 -60.862
3615.5 -60.878
3615.6 -60.832
3615.7 -60.756
3615.8 -60.511
3615.9 -60.496
3616 -60.374
3616.1 -60.42
3616.2 -60.496
3616.3 -60.511
3616.4 -60.74
3616.5 -60.74
3616.6 -60.771
3616.7 -60.542
3616.8 -60.359
3616.9 -60.267
3617 -60.359
3617.1 -60.481
3617.2 -60.527
3617.3 -60.588
3617.4 -60.222
3617.5 -60.069
3617.6 -60.267
3617.7 -60.328
3617.8 -60.527
3617.9 -60.328
3618 -60.069
3618.1 -60.115
3618.2 -60.359
3618.3 -60.496
3618.4 -59.977
3618.5 -59.84
3618.6 -60.023
3618.7 -60.298
3618.8 -60.008
3618.9 -59.749
3619 -60.023
3619.1 -60.161
3619.2 -60.267
3619.3 -60.099
3619.4 -60.054
3619.5 -60.115
3619.6 -60.267
3619.7 -60.298
3619.8 -60.008
3619.9 -59.901
3620 -60.145
3620.1 -60.267
3620.2 -60.038
3620.3 -59.871
3620.4 -60.191
3620.5 -60.252
3620.6 -60.267
3620.7 -60.054
3620.8 -59.871
3620.9 -59.764
3621 -59.733
3621.1 -59.84
3621.2 -59.733
3621.3 -59.855
3621.4 -59.81
3621.5 -59.825
3621.6 -59.81
3621.7 -59.81
3621.8 -59.947
3621.9 -59.825
3622 -59.81
3622.1 -59.718
3622.2 -59.672
3622.3 -59.611
3622.4 -59.596
3622.5 -59.657
3622.6 -59.489
3622.7 -59.535
3622.8 -59.459
3622.9 -59.535
3623 -59.55
3623.1 -59.535
3623.2 -59.779
3623.3 -59.688
3623.4 -59.794
3623.5 -59.855
3623.6 -59.977
3623.7 -60.008
3623.8 -59.962
3623.9 -60.069
3624 -59.794
3624.1 -59.703
3624.2 -59.459
3624.3 -59.55
3624.4 -59.733
3624.5 -59.84
3624.6 -60.054
3624.7 -60.054
3624.8 -59.993
3624.9 -59.749
3625 -59.52
3625.1 -59.642
3625.2 -59.642
3625.3 -59.855
3625.4 -59.947
3625.5 -59.916
3625.6 -59.565
3625.7 -59.413
3625.8 -59.749
3625.9 -59.871
3626 -59.916
3626.1 -59.611
3626.2 -59.367
3626.3 -59.535
3626.4 -59.794
3626.5 -59.993
3626.6 -59.504
3626.7 -59.504
3626.8 -59.703
3626.9 -59.932
3627 -59.55
3627.1 -59.474
3627.2 -59.993
3627.3 -60.038
3627.4 -59.794
3627.5 -59.52
3627.6 -59.459
3627.7 -59.535
3627.8 -59.535
3627.9 -59.611
3628 -59.642
3628.1 -59.932
3628.2 -59.871
3628.3 -59.581
3628.4 -59.581
3628.5 -59.901
3628.6 -59.84
3628.7 -59.443
3628.8 -59.474
3628.9 -59.688
3629 -59.779
3629.1 -59.749
3629.2 -59.749
3629.3 -59.749
3629.4 -59.626
3629.5 -59.474
3629.6 -59.459
3629.7 -59.535
3629.8 -59.581
3629.9 -59.611
3630 -59.779
3630.1 -59.733
3630.2 -59.749
3630.3 -59.779
3630.4 -59.84
3630.5 -59.779
3630.6 -59.688
3630.7 -59.718
3630.8 -59.642
3630.9 -59.703
3631 -59.626
3631.1 -59.688
3631.2 -59.703
3631.3 -59.764
3631.4 -59.871
3631.5 -59.916
3631.6 -59.932
3631.7 -59.947
3631.8 -60.099
3631.9 -60.283
3632 -60.344
3632.1 -60.389
3632.2 -60.252
3632.3 -60.191
3632.4 -60.023
3632.5 -59.901
3632.6 -59.977
3632.7 -59.825
3632.8 -59.993
3632.9 -60.023
3633 -60.298
3633.1 -60.328
3633.2 -60.359
3633.3 -60.267
3633.4 -60.008
3633.5 -59.932
3633.6 -59.977
3633.7 -60.252
3633.8 -60.389
3633.9 -60.511
3634 -60.42
3634.1 -60.038
3634.2 -60.115
3634.3 -60.283
3634.4 -60.527
3634.5 -60.511
3634.6 -60.267
3634.7 -60.206
3634.8 -60.359
3634.9 -60.603
3635 -60.542
3635.1 -60.206
3635.2 -60.222
3635.3 -60.557
3635.4 -60.679
3635.5 -60.161
3635.6 -60.145
3635.7 -60.435
3635.8 -60.603
3635.9 -60.45
3636 -60.374
3636.1 -60.481
3636.2 -60.496
3636.3 -60.634
3636.4 -60.466
3636.5 -60.344
3636.6 -60.298
3636.7 -60.679
3636.8 -60.664
3636.9 -60.206
3637 -60.267
3637.1 -60.634
3637.2 -60.649
3637.3 -60.496
3637.4 -60.374
3637.5 -60.344
3637.6 -60.176
3637.7 -60.283
3637.8 -60.283
3637.9 -60.389
3638 -60.466
3638.1 -60.511
3638.2 -60.557
3638.3 -60.603
3638.4 -60.71
3638.5 -60.649
3638.6 -60.618
3638.7 -60.603
3638.8 -60.573
3638.9 -60.542
3639 -60.45
3639.1 -60.45
3639.2 -60.405
3639.3 -60.359
3639.4 -60.405
3639.5 -60.237
3639.6 -60.191
3639.7 -60.145
3639.8 -60.115
3639.9 -60.13
3640 -60.176
3640.1 -60.359
3640.2 -60.328
3640.3 -60.389
3640.4 -60.466
3640.5 -60.527
3640.6 -60.481
3640.7 -60.496
3640.8 -60.527
3640.9 -60.206
3641 -60.084
3641.1 -60.054
3641.2 -60.191
3641.3 -60.374
3641.4 -60.527
3641.5 -60.74
3641.6 -60.496
3641.7 -60.267
3641.8 -60.038
3641.9 -60.115
3642 -60.283
3642.1 -60.435
3642.2 -60.649
3642.3 -60.344
3642.4 -60.115
3642.5 -60.038
3642.6 -60.313
3642.7 -60.557
3642.8 -60.466
3642.9 -60.237
3643 -59.993
3643.1 -60.283
3643.2 -60.42
3643.3 -60.267
3643.4 -59.916
3643.5 -60.054
3643.6 -60.344
3643.7 -60.222
3643.8 -59.901
3643.9 -60.054
3644 -60.359
3644.1 -60.45
3644.2 -60.191
3644.3 -60.145
3644.4 -60.054
3644.5 -60.206
3644.6 -60.344
3644.7 -60.466
3644.8 -60.344
3644.9 -60.084
3645 -60.359
3645.1 -60.435
3645.2 -60.359
3645.3 -60.161
3645.4 -60.466
3645.5 -60.634
3645.6 -60.481
3645.7 -60.328
3645.8 -60.145
3645.9 -60.191
3646 -60.206
3646.1 -60.328
3646.2 -60.557
3646.3 -60.542
3646.4 -60.634
3646.5 -60.618
3646.6 -60.618
3646.7 -60.634
3646.8 -60.618
3646.9 -60.74
3647 -60.573
3647.1 -60.71
3647.2 -60.603
3647.3 -60.634
3647.4 -60.649
3647.5 -60.649
3647.6 -60.664
3647.7 -60.557
3647.8 -60.557
3647.9 -60.511
3648 -60.496
3648.1 -60.359
3648.2 -60.328
3648.3 -60.313
3648.4 -60.191
3648.5 -60.145
3648.6 -60.099
3648.7 -60.145
3648.8 -60.206
3648.9 -60.267
3649 -60.511
3649.1 -60.542
3649.2 -60.603
3649.3 -60.725
3649.4 -60.649
3649.5 -60.588
3649.6 -60.313
3649.7 -60.283
3649.8 -60.145
3649.9 -60.267
3650 -60.298
3650.1 -60.527
3650.2 -60.618
3650.3 -60.557
3650.4 -60.374
3650.5 -60.145
3650.6 -60.283
3650.7 -60.45
3650.8 -60.588
3650.9 -60.649
3651 -60.328
3651.1 -60.222
3651.2 -60.283
3651.3 -60.557
3651.4 -60.618
3651.5 -60.283
3651.6 -60.069
3651.7 -60.252
3651.8 -60.634
3651.9 -60.496
3652 -60.176
3652.1 -60.161
3652.2 -60.42
3652.3 -60.496
3652.4 -60.176
3652.5 -60.099
3652.6 -60.13
3652.7 -60.191
3652.8 -60.145
3652.9 -60.084
3653 -60.099
3653.1 -60.42
3653.2 -60.527
3653.3 -60.145
3653.4 -60.008
3653.5 -60.328
3653.6 -60.313
3653.7 -60.084
3653.8 -59.993
3653.9 -60.145
3654 -60.298
3654.1 -60.389
3654.2 -60.344
3654.3 -60.328
3654.4 -60.389
3654.5 -60.252
3654.6 -60.206
3654.7 -60.099
3654.8 -59.977
3654.9 -59.932
3655 -60.084
3655.1 -60.161
3655.2 -60.023
3655.3 -60.023
3655.4 -59.993
3655.5 -60.008
3655.6 -59.947
3655.7 -59.993
3655.8 -60.191
3655.9 -60.069
3656 -60.191
3656.1 -60.176
3656.2 -60.222
3656.3 -60.252
3656.4 -60.328
3656.5 -60.511
3656.6 -60.496
3656.7 -60.527
3656.8 -60.496
3656.9 -60.435
3657 -60.283
3657.1 -60.13
3657.2 -60.145
3657.3 -59.947
3657.4 -59.993
3657.5 -59.886
3657.6 -60.13
3657.7 -60.161
3657.8 -60.283
3657.9 -60.405
3658 -60.237
3658.1 -60.008
3658.2 -59.764
3658.3 -59.825
3658.4 -59.977
3658.5 -60.237
3658.6 -60.45
3658.7 -60.267
3658.8 -60.023
3658.9 -59.84
3659 -60.023
3659.1 -60.191
3659.2 -60.359
3659.3 -60.237
3659.4 -59.81
3659.5 -59.855
3659.6 -60.038
3659.7 -60.252
3659.8 -60.038
3659.9 -59.749
3660 -59.901
3660.1 -60.115
3660.2 -60.176
3660.3 -59.749
3660.4 -59.81
3660.5 -60.13
3660.6 -60.069
3660.7 -59.703
3660.8 -59.596
3660.9 -59.81
3661 -59.932
3661.1 -59.932
3661.2 -59.977
3661.3 -59.703
3661.4 -59.825
3661.5 -60.054
3661.6 -60.099
3661.7 -59.825
3661.8 -59.764
3661.9 -60.252
3662 -60.038
3662.1 -59.871
3662.2 -59.703
3662.3 -59.84
3662.4 -59.977
3662.5 -60.161
3662.6 -60.252
3662.7 -60.023
3662.8 -60.023
3662.9 -59.947
3663 -59.947
3663.1 -59.916
3663.2 -59.794
3663.3 -59.886
3663.4 -59.703
3663.5 -59.764
3663.6 -59.703
3663.7 -59.764
3663.8 -59.733
3663.9 -59.733
3664 -59.901
3664.1 -59.794
3664.2 -59.886
3664.3 -59.916
3664.4 -59.993
3664.5 -60.023
3664.6 -60.069
3664.7 -60.145
3664.8 -60.099
3664.9 -60.191
3665 -60.115
3665.1 -60.145
3665.2 -60.054
3665.3 -59.855
3665.4 -59.825
3665.5 -59.764
3665.6 -59.871
3665.7 -59.993
3665.8 -60.069
3665.9 -60.191
3666 -60.206
3666.1 -60.328
3666.2 -60.206
3666.3 -60.023
3666.4 -59.855
3666.5 -59.81
3666.6 -60.023
3666.7 -60.161
3666.8 -60.42
3666.9 -60.328
3667 -60.145
3667.1 -59.932
3667.2 -59.977
3667.3 -60.115
3667.4 -60.328
3667.5 -60.481
3667.6 -60.145
3667.7 -60.038
3667.8 -60.206
3667.9 -60.466
3668 -60.542
3668.1 -60.191
3668.2 -60.161
3668.3 -60.389
3668.4 -60.618
3668.5 -60.359
3668.6 -60.161
3668.7 -60.511
3668.8 -60.74
3668.9 -60.389
3669 -60.191
3669.1 -60.405
3669.2 -60.588
3669.3 -60.71
3669.4 -60.832
3669.5 -60.695
3669.6 -60.695
3669.7 -60.45
3669.8 -60.252
3669.9 -60.573
3670 -60.664
3670.1 -60.573
3670.2 -60.374
3670.3 -60.695
3670.4 -60.771
3670.5 -60.679
3670.6 -60.45
3670.7 -60.374
3670.8 -60.542
3670.9 -60.496
3671 -60.725
3671.1 -60.862
3671.2 -60.817
3671.3 -60.801
3671.4 -60.771
3671.5 -60.862
3671.6 -60.725
3671.7 -60.817
3671.8 -60.725
3671.9 -60.756
3672 -60.801
3672.1 -60.756
3672.2 -60.862
3672.3 -60.679
3672.4 -60.695
3672.5 -60.664
3672.6 -60.603
3672.7 -60.557
3672.8 -60.527
3672.9 -60.542
3673 -60.252
3673.1 -60.176
3673.2 -60.099
3673.3 -60.145
3673.4 -60.267
3673.5 -60.344
3673.6 -60.527
3673.7 -60.481
3673.8 -60.618
3673.9 -60.588
3674 -60.695
3674.1 -60.634
3674.2 -60.466
3674.3 -60.45
3674.4 -60.267
3674.5 -60.313
3674.6 -60.389
3674.7 -60.573
3674.8 -60.74
3674.9 -60.664
3675 -60.435
3675.1 -60.191
3675.2 -60.222
3675.3 -60.359
3675.4 -60.542
3675.5 -60.771
3675.6 -60.542
3675.7 -60.267
3675.8 -60.252
3675.9 -60.557
3676 -60.725
3676.1 -60.695
3676.2 -60.42
3676.3 -60.298
3676.4 -60.588
3676.5 -60.649
3676.6 -60.405
3676.7 -60.176
3676.8 -60.45
3676.9 -60.847
3677 -60.45
3677.1 -60.161
3677.2 -60.496
3677.3 -60.74
3677.4 -60.466
3677.5 -60.283
3677.6 -60.42
3677.7 -60.313
3677.8 -60.328
3677.9 -60.206
3678 -60.267
3678.1 -60.542
3678.2 -60.573
3678.3 -60.45
3678.4 -60.206
3678.5 -60.603
3678.6 -60.496
3678.7 -60.359
3678.8 -60.206
3678.9 -60.405
3679 -60.74
3679.1 -60.588
3679.2 -60.618
3679.3 -60.527
3679.4 -60.389
3679.5 -60.374
3679.6 -60.405
3679.7 -60.481
3679.8 -60.298
3679.9 -60.405
3680 -60.328
3680.1 -60.42
3680.2 -60.45
3680.3 -60.496
3680.4 -60.496
3680.5 -60.42
3680.6 -60.496
3680.7 -60.45
3680.8 -60.496
3680.9 -60.496
3681 -60.511
3681.1 -60.588
3681.2 -60.618
3681.3 -60.71
3681.4 -60.771
3681.5 -60.832
3681.6 -60.923
3681.7 -60.923
3681.8 -61.046
3681.9 -60.923
3682 -60.908
3682.1 -60.771
3682.2 -60.649
3682.3 -60.649
3682.4 -60.557
3682.5 -60.725
3682.6 -60.801
3682.7 -60.893
3682.8 -61.03
3682.9 -61.03
3683 -61.046
3683.1 -60.679
3683.2 -60.695
3683.3 -60.603
3683.4 -60.679
3683.5 -60.878
3683.6 -60.969
3683.7 -61
3683.8 -60.603
3683.9 -60.496
3684 -60.542
3684.1 -60.756
3684.2 -60.954
3684.3 -60.893
3684.4 -60.664
3684.5 -60.542
3684.6 -60.847
3684.7 -61.061
3684.8 -60.908
3684.9 -60.557
3685 -60.649
3685.1 -61.107
3685.2 -61.03
3685.3 -60.664
3685.4 -60.573
3685.5 -61
3685.6 -60.984
3685.7 -60.588
3685.8 -60.695
3685.9 -60.71
3686 -60.923
3686.1 -60.908
3686.2 -60.817
3686.3 -60.695
3686.4 -60.618
3686.5 -61
3686.6 -61
3686.7 -60.786
3686.8 -60.634
3686.9 -60.954
3687 -60.954
3687.1 -60.817
3687.2 -60.817
3687.3 -60.679
3687.4 -60.74
3687.5 -60.969
3687.6 -61.015
3687.7 -61.03
3687.8 -61.076
3687.9 -61.046
3688 -60.954
3688.1 -60.969
3688.2 -60.862
3688.3 -60.893
3688.4 -61.03
3688.5 -60.984
3688.6 -60.969
3688.7 -60.923
3688.8 -60.939
3688.9 -60.923
3689 -60.984
3689.1 -61.03
3689.2 -60.984
3689.3 -61.015
3689.4 -60.984
3689.5 -61
3689.6 -60.832
3689.7 -60.771
3689.8 -60.725
3689.9 -60.603
3690 -60.618
3690.1 -60.603
3690.2 -60.71
3690.3 -60.74
3690.4 -60.862
3690.5 -61.03
3690.6 -61.03
3690.7 -61.137
3690.8 -61.076
3690.9 -60.908
3691 -60.649
3691.1 -60.618
3691.2 -60.862
3691.3 -60.847
3691.4 -61.091
3691.5 -61.091
3691.6 -61.076
3691.7 -60.801
3691.8 -60.649
3691.9 -60.878
3692 -60.893
3692.1 -61.137
3692.2 -61.213
3692.3 -60.908
3692.4 -60.725
3692.5 -60.878
3692.6 -61.29
3692.7 -61.259
3692.8 -61
3692.9 -60.664
3693 -60.862
3693.1 -61.183
3693.2 -61.198
3693.3 -60.908
3693.4 -60.878
3693.5 -61.244
3693.6 -61.137
3693.7 -60.756
3693.8 -60.862
3693.9 -61.244
3694 -61.213
3694.1 -60.756
3694.2 -60.756
3694.3 -60.74
3694.4 -60.878
3694.5 -60.756
3694.6 -60.725
3694.7 -60.923
3694.8 -61.122
3694.9 -60.969
3695 -60.71
3695.1 -60.893
3695.2 -61.122
3695.3 -60.984
3695.4 -60.862
3695.5 -60.756
3695.6 -60.939
3695.7 -61.122
3695.8 -61.168
3695.9 -61.03
3696 -60.939
3696.1 -60.801
3696.2 -60.679
3696.3 -60.771
3696.4 -60.71
3696.5 -60.679
3696.6 -60.756
3696.7 -60.664
3696.8 -60.71
3696.9 -60.634
3697 -60.71
3697.1 -60.725
3697.2 -60.695
3697.3 -60.756
3697.4 -60.71
3697.5 -60.74
3697.6 -60.664
3697.7 -60.74
3697.8 -60.817
3697.9 -60.817
3698 -61.061
3698.1 -60.923
3698.2 -61.015
3698.3 -60.984
3698.4 -61.03
3698.5 -61
3698.6 -60.954
3698.7 -60.984
3698.8 -60.664
3698.9 -60.573
3699 -60.573
3699.1 -60.695
3699.2 -60.771
3699.3 -60.893
3699.4 -61.122
3699.5 -61
3699.6 -61.015
3699.7 -60.801
3699.8 -60.664
3699.9 -60.618
3700 -60.618
3700.1 -60.908
3700.2 -60.984
3700.3 -61.076
3700.4 -60.969
3700.5 -60.74
3700.6 -60.588
3700.7 -60.832
3700.8 -61.152
3700.9 -61.122
3701 -61.03
3701.1 -60.725
3701.2 -60.832
3701.3 -61.137
3701.4 -61.305
3701.5 -61.091
3701.6 -60.756
3701.7 -60.969
3701.8 -61.305
3701.9 -61.229
3702 -60.832
3702.1 -60.984
3702.2 -61.335
3702.3 -61.198
3702.4 -60.878
3702.5 -60.893
3702.6 -61.046
3702.7 -61.152
3702.8 -61.107
3702.9 -61.061
3703 -60.984
3703.1 -61.137
3703.2 -61.427
3703.3 -61.305
3703.4 -61.122
3703.5 -61.168
3703.6 -61.366
3703.7 -61.183
3703.8 -61.03
3703.9 -60.893
3704 -60.984
3704.1 -61.274
3704.2 -61.305
3704.3 -61.366
3704.4 -61.183
3704.5 -61.534
3704.6 -61.824
3704.7 -61.793
3704.8 -61.885
3704.9 -61.885
3705 -62.083
3705.1 -62.159
3705.2 -62.22
3705.3 -62.343
3705.4 -62.404
3705.5 -62.938
3705.6 -63.273
3705.7 -63.548
3705.8 -63.746
3705.9 -63.975
3706 -64.158
3706.1 -64.326
3706.2 -64.601
3706.3 -64.738
3706.4 -64.83
3706.5 -64.83
3706.6 -64.845
3706.7 -64.753
3706.8 -64.814
3706.9 -64.937
3707 -64.891
3707.1 -65.089
3707.2 -65.333
3707.3 -65.608
3707.4 -65.73
3707.5 -65.959
3707.6 -66.234
3707.7 -66.127
3707.8 -66.096
3707.9 -65.959
3708 -66.081
3708.1 -66.264
3708.2 -66.523
3708.3 -66.859
3708.4 -67.012
3708.5 -66.859
3708.6 -66.63
3708.7 -66.737
3708.8 -66.951
3708.9 -67.302
3709 -67.531
3709.1 -67.332
3709.2 -67.149
3709.3 -67.271
3709.4 -67.592
3709.5 -67.851
3709.6 -67.622
3709.7 -67.546
3709.8 -67.744
3709.9 -68.08
3710 -68.171
3710.1 -67.82
3710.2 -67.958
3710.3 -68.278
3710.4 -68.4
3710.5 -68.019
3710.6 -68.232
3710.7 -68.507
3710.8 -68.614
3710.9 -68.477
3711 -68.431
3711.1 -68.507
3711.2 -68.629
3711.3 -68.812
3711.4 -68.69
3711.5 -68.599
3711.6 -68.66
3711.7 -68.919
3711.8 -69.011
3711.9 -68.797
3712 -68.812
3712.1 -69.072
3712.2 -69.194
3712.3 -69.362
3712.4 -69.133
3712.5 -69.087
3712.6 -68.934
3712.7 -69.011
3712.8 -69.056
3712.9 -69.163
3713 -69.438
3713.1 -69.407
3713.2 -69.545
3713.3 -69.575
3713.4 -69.651
3713.5 -69.728
3713.6 -69.789
3713.7 -69.926
3713.8 -69.835
3713.9 -69.896
3714 -69.804
3714.1 -69.804
3714.2 -69.819
3714.3 -69.758
3714.4 -69.88
3714.5 -69.682
3714.6 -69.789
3714.7 -69.865
3714.8 -69.972
3714.9 -70.002
3715 -70.186
3715.1 -70.414
3715.2 -70.338
3715.3 -70.537
3715.4 -70.552
3715.5 -70.613
3715.6 -70.506
3715.7 -70.414
3715.8 -70.445
3715.9 -70.247
3716 -70.353
3716.1 -70.43
3716.2 -70.704
3716.3 -70.811
3716.4 -70.933
3716.5 -70.994
3716.6 -70.689
3716.7 -70.506
3716.8 -70.567
3716.9 -70.811
3717 -70.994
3717.1 -71.177
3717.2 -71.238
3717.3 -70.903
3717.4 -70.781
3717.5 -70.948
3717.6 -71.223
3717.7 -71.422
3717.8 -71.147
3717.9 -70.918
3718 -71.055
3718.1 -71.36
3718.2 -71.452
3718.3 -71.162
3718.4 -71.193
3718.5 -71.422
3718.6 -71.65
3718.7 -71.269
3718.8 -71.071
3718.9 -71.406
3719 -71.666
3719.1 -71.574
3719.2 -71.254
3719.3 -71.269
3719.4 -71.193
3719.5 -71.254
3719.6 -71.391
3719.7 -71.681
3719.8 -71.925
3719.9 -71.574
3720 -71.528
3720.1 -71.834
3720.2 -71.818
3720.3 -71.696
3720.4 -71.62
3720.5 -71.971
3720.6 -72.017
3720.7 -72.032
3720.8 -71.849
3720.9 -71.864
3721 -71.772
3721.1 -71.849
3721.2 -71.849
3721.3 -71.772
3721.4 -71.849
3721.5 -71.864
3721.6 -71.91
3721.7 -71.91
3721.8 -72.108
3721.9 -72.215
3722 -72.108
3722.1 -72.047
3722.2 -71.94
3722.3 -72.078
3722.4 -72.062
3722.5 -72.032
3722.6 -72.169
3722.7 -72.062
3722.8 -72.047
3722.9 -72.139
3723 -72.307
3723.1 -72.337
3723.2 -72.413
3723.3 -72.612
3723.4 -72.581
3723.5 -72.673
3723.6 -72.642
3723.7 -72.719
3723.8 -72.673
3723.9 -72.505
3724 -72.505
3724.1 -72.261
3724.2 -72.307
3724.3 -72.444
3724.4 -72.581
3724.5 -72.825
3724.6 -72.886
3724.7 -73.008
3724.8 -72.871
3724.9 -72.566
3725 -72.459
3725.1 -72.566
3725.2 -72.825
3725.3 -72.978
3725.4 -73.161
3725.5 -72.886
3725.6 -72.719
3725.7 -72.688
3725.8 -72.825
3725.9 -73.207
3726 -73.176
3726.1 -72.871
3726.2 -72.673
3726.3 -72.917
3726.4 -73.207
3726.5 -73.207
3726.6 -72.902
3726.7 -72.795
3726.8 -73.146
3726.9 -73.161
3727 -72.841
3727.1 -72.749
3727.2 -73.115
3727.3 -73.39
3727.4 -72.978
3727.5 -72.764
3727.6 -72.795
3727.7 -72.902
3727.8 -72.856
3727.9 -72.871
3728 -73.1
3728.1 -73.253
3728.2 -73.207
3728.3 -72.947
3728.4 -73.13
3728.5 -73.359
3728.6 -73.176
3728.7 -73.054
3728.8 -73.069
3728.9 -73.329
3729 -73.405
3729.1 -73.329
3729.2 -73.192
3729.3 -73.13
3729.4 -73.13
3729.5 -73.024
3729.6 -73.024
3729.7 -73.024
3729.8 -73.1
3729.9 -73.13
3730 -73.207
3730.1 -73.298
3730.2 -73.283
3730.3 -73.314
3730.4 -73.314
3730.5 -73.359
3730.6 -73.359
3730.7 -73.375
3730.8 -73.375
3730.9 -73.314
3731 -73.283
3731.1 -73.283
3731.2 -73.314
3731.3 -73.314
3731.4 -73.42
3731.5 -73.573
3731.6 -73.466
3731.7 -73.573
3731.8 -73.68
3731.9 -73.771
3732 -73.909
3732.1 -73.97
3732.2 -74
3732.3 -73.832
3732.4 -73.832
3732.5 -73.604
3732.6 -73.512
3732.7 -73.649
3732.8 -73.588
3732.9 -73.848
3733 -73.848
3733.1 -74.016
3733.2 -74.061
3733.3 -73.985
3733.4 -73.863
3733.5 -73.588
3733.6 -73.619
3733.7 -73.634
3733.8 -74.016
3733.9 -74.138
3734 -74.092
3734.1 -73.97
3734.2 -73.619
3734.3 -73.832
3734.4 -74.016
3734.5 -74.153
3734.6 -73.985
3734.7 -73.787
3734.8 -73.924
3734.9 -74.016
3735 -74.214
3735.1 -73.909
3735.2 -73.695
3735.3 -73.954
3735.4 -74.199
3735.5 -74.229
3735.6 -73.802
3735.7 -73.893
3735.8 -74.107
3735.9 -74.244
3736 -74.26
3736.1 -74.229
3736.2 -74.351
3736.3 -74.031
3736.4 -73.924
3736.5 -74
3736.6 -74.305
3736.7 -74.092
3736.8 -73.878
3736.9 -74.153
3737 -74.229
3737.1 -74.122
3737.2 -73.863
3737.3 -73.863
3737.4 -73.97
3737.5 -74.168
3737.6 -74.366
3737.7 -74.244
3737.8 -74.229
3737.9 -74.153
3738 -74.077
3738.1 -74.046
3738.2 -73.954
3738.3 -73.97
3738.4 -73.97
3738.5 -74.092
3738.6 -73.97
3738.7 -74.077
3738.8 -74.107
3738.9 -74.061
3739 -74.122
3739.1 -74.138
3739.2 -74.229
3739.3 -74.122
3739.4 -74.229
3739.5 -74.336
3739.6 -74.382
3739.7 -74.351
3739.8 -74.382
3739.9 -74.412
3740 -74.336
3740.1 -74.26
3740.2 -74.214
3740.3 -74.046
3740.4 -73.97
3740.5 -73.939
3740.6 -73.985
3740.7 -73.939
3740.8 -74.031
3740.9 -74.275
3741 -74.26
3741.1 -74.351
3741.2 -74.382
3741.3 -74.382
3741.4 -74.153
3741.5 -74
3741.6 -74.031
3741.7 -74.046
3741.8 -74.275
3741.9 -74.412
3742 -74.489
3742.1 -74.321
3742.2 -74.016
3742.3 -74.046
3742.4 -73.97
3742.5 -74.336
3742.6 -74.397
3742.7 -74.26
3742.8 -73.893
3742.9 -74.016
3743 -74.29
3743.1 -74.321
3743.2 -74.26
3743.3 -73.924
3743.4 -73.97
3743.5 -74.244
3743.6 -74.244
3743.7 -74.031
3743.8 -73.863
3743.9 -74.244
3744 -74.382
3744.1 -74.092
3744.2 -73.848
3744.3 -73.817
3744.4 -73.909
3744.5 -73.832
3744.6 -74.016
3744.7 -74.244
3744.8 -74.153
3744.9 -73.954
3745 -73.817
3745.1 -74.214
3745.2 -74.061
3745.3 -73.878
3745.4 -73.756
3745.5 -74.061
3745.6 -74.138
3745.7 -74.046
3745.8 -73.954
3745.9 -73.787
3746 -73.71
3746.1 -73.634
3746.2 -73.665
3746.3 -73.787
3746.4 -73.802
3746.5 -73.878
3746.6 -73.939
3746.7 -73.985
3746.8 -74
3746.9 -74.016
3747 -74.061
3747.1 -73.924
3747.2 -73.954
3747.3 -73.909
3747.4 -73.924
3747.5 -73.878
3747.6 -73.817
3747.7 -73.893
3747.8 -73.726
3747.9 -73.787
3748 -73.787
3748.1 -73.802
3748.2 -73.817
3748.3 -73.909
3748.4 -74.077
3748.5 -73.939
3748.6 -74.168
3748.7 -74.122
3748.8 -74.229
3748.9 -74.107
3749 -74.092
3749.1 -74.031
3749.2 -73.695
3749.3 -73.71
3749.4 -73.68
3749.5 -73.787
3749.6 -73.893
3749.7 -74.031
3749.8 -74.244
3749.9 -73.97
3750 -73.939
3750.1 -73.71
3750.2 -73.619
3750.3 -73.741
3750.4 -73.863
3750.5 -74.168
3750.6 -74.107
3750.7 -73.954
3750.8 -73.695
3750.9 -73.726
3751 -73.985
3751.1 -74.199
3751.2 -74.275
3751.3 -73.832
3751.4 -73.771
3751.5 -73.954
3751.6 -74.229
3751.7 -74.199
3751.8 -73.832
3751.9 -73.893
3752 -74.199
3752.1 -74.29
3752.2 -73.909
3752.3 -73.817
3752.4 -74.046
3752.5 -74.26
3752.6 -74.351
3752.7 -74.244
3752.8 -74.29
3752.9 -74.244
3753 -74.107
3753.1 -73.97
3753.2 -74
3753.3 -74.366
3753.4 -74.092
3753.5 -73.787
3753.6 -74.031
3753.7 -74.229
3753.8 -74.183
3753.9 -73.924
3754 -73.848
3754.1 -73.878
3754.2 -74
3754.3 -74.214
3754.4 -74.26
3754.5 -74.321
3754.6 -74.153
3754.7 -74.26
3754.8 -74.153
3754.9 -74.138
3755 -74.031
3755.1 -74.153
3755.2 -74.29
3755.3 -74.153
3755.4 -74.214
3755.5 -74.153
3755.6 -74.153
3755.7 -74.153
3755.8 -74.199
3755.9 -74.214
3756 -74.092
3756.1 -74.138
3756.2 -74.199
3756.3 -74.138
3756.4 -74
3756.5 -74
3756.6 -74
3756.7 -73.848
3756.8 -73.832
3756.9 -73.71
3757 -73.802
3757.1 -73.787
3757.2 -73.787
3757.3 -73.863
3757.4 -73.985
3757.5 -74.138
3757.6 -74.122
3757.7 -74.168
3757.8 -74.046
3757.9 -73.817
3758 -73.771
3758.1 -73.619
3758.2 -73.771
3758.3 -73.878
3758.4 -74.092
3758.5 -74.092
3758.6 -73.985
3758.7 -73.802
3758.8 -73.649
3758.9 -73.771
3759 -74.016
3759.1 -74.153
3759.2 -74.046
3759.3 -73.726
3759.4 -73.756
3759.5 -73.863
3759.6 -74.229
3759.7 -74.199
3759.8 -73.802
3759.9 -73.695
3760 -73.954
3760.1 -74.214
3760.2 -73.863
3760.3 -73.619
3760.4 -73.787
3760.5 -74.107
3760.6 -73.893
3760.7 -73.558
3760.8 -73.68
3760.9 -73.741
3761 -73.817
3761.1 -73.741
3761.2 -73.634
3761.3 -73.512
3761.4 -73.665
3761.5 -74
3761.6 -73.726
3761.7 -73.512
3761.8 -73.802
3761.9 -73.893
3762 -73.726
3762.1 -73.466
3762.2 -73.665
3762.3 -73.893
3762.4 -73.924
3762.5 -73.817
3762.6 -73.726
3762.7 -73.665
3762.8 -73.512
3762.9 -73.436
3763 -73.481
3763.1 -73.481
3763.2 -73.436
3763.3 -73.497
3763.4 -73.604
3763.5 -73.542
3763.6 -73.588
3763.7 -73.558
3763.8 -73.573
3763.9 -73.512
3764 -73.481
3764.1 -73.604
3764.2 -73.481
3764.3 -73.481
3764.4 -73.481
3764.5 -73.497
3764.6 -73.466
3764.7 -73.436
3764.8 -73.604
3764.9 -73.573
3765 -73.665
3765.1 -73.634
3765.2 -73.802
3765.3 -73.802
3765.4 -73.802
3765.5 -74.016
3765.6 -73.924
3765.7 -73.954
3765.8 -73.771
3765.9 -73.68
3766 -73.512
3766.1 -73.436
3766.2 -73.558
3766.3 -73.558
3766.4 -73.71
3766.5 -73.817
3766.6 -73.939
3766.7 -73.893
3766.8 -73.71
3766.9 -73.68
3767 -73.375
3767.1 -73.588
3767.2 -73.741
3767.3 -73.909
3767.4 -73.878
3767.5 -73.71
3767.6 -73.542
3767.7 -73.527
3767.8 -73.726
3767.9 -73.97
3768 -73.909
3768.1 -73.558
3768.2 -73.466
3768.3 -73.695
3768.4 -73.909
3768.5 -73.832
3768.6 -73.466
3768.7 -73.558
3768.8 -73.909
3768.9 -73.878
3769 -73.619
3769.1 -73.39
3769.2 -73.512
3769.3 -73.604
3769.4 -73.527
3769.5 -73.68
3769.6 -73.466
3769.7 -73.604
3769.8 -73.878
3769.9 -73.817
3770 -73.512
3770.1 -73.665
3770.2 -74.077
3770.3 -73.756
3770.4 -73.542
3770.5 -73.588
3770.6 -73.741
3770.7 -73.863
3770.8 -73.771
3770.9 -73.832
3771 -73.573
3771.1 -73.527
3771.2 -73.39
3771.3 -73.359
3771.4 -73.268
3771.5 -73.207
3771.6 -73.314
3771.7 -73.207
3771.8 -73.359
3771.9 -73.314
3772 -73.359
3772.1 -73.222
3772.2 -73.237
3772.3 -73.375
3772.4 -73.237
3772.5 -73.237
3772.6 -73.176
3772.7 -73.237
3772.8 -73.161
3772.9 -73.314
3773 -73.375
3773.1 -73.344
3773.2 -73.451
3773.3 -73.481
3773.4 -73.527
3773.5 -73.604
3773.6 -73.634
3773.7 -73.741
3773.8 -73.71
3773.9 -73.649
3774 -73.42
3774.1 -73.314
3774.2 -73.176
3774.3 -73.161
3774.4 -73.283
3774.5 -73.253
3774.6 -73.451
3774.7 -73.527
3774.8 -73.573
3774.9 -73.573
3775 -73.253
3775.1 -73.176
3775.2 -73.085
3775.3 -73.176
3775.4 -73.222
3775.5 -73.451
3775.6 -73.497
3775.7 -73.161
3775.8 -73.024
3775.9 -73.085
3776 -73.344
3776.1 -73.405
3776.2 -73.39
3776.3 -73.146
3776.4 -73.024
3776.5 -73.283
3776.6 -73.512
3776.7 -73.344
3776.8 -73.008
3776.9 -73.253
3777 -73.68
3777.1 -73.573
3777.2 -73.237
3777.3 -73.253
3777.4 -73.573
3777.5 -73.634
3777.6 -73.588
3777.7 -73.787
3777.8 -73.604
3777.9 -73.695
3778 -73.405
3778.1 -73.298
3778.2 -73.268
3778.3 -73.665
3778.4 -73.619
3778.5 -73.268
3778.6 -73.42
3778.7 -73.558
3778.8 -73.542
3778.9 -73.375
3779 -73.283
3779.1 -73.329
3779.2 -73.344
3779.3 -73.512
3779.4 -73.573
3779.5 -73.71
3779.6 -73.71
3779.7 -73.741
3779.8 -73.817
3779.9 -73.726
3780 -73.695
3780.1 -73.634
3780.2 -73.665
3780.3 -73.665
3780.4 -73.787
3780.5 -73.893
3780.6 -73.863
3780.7 -73.817
3780.8 -73.817
3780.9 -73.878
3781 -73.863
3781.1 -73.909
3781.2 -73.954
3781.3 -73.771
3781.4 -73.726
3781.5 -73.665
3781.6 -73.619
3781.7 -73.558
3781.8 -73.512
3781.9 -73.558
3782 -73.39
3782.1 -73.497
3782.2 -73.619
3782.3 -73.802
3782.4 -73.97
3782.5 -74
3782.6 -74.138
3782.7 -74.061
3782.8 -73.97
3782.9 -73.726
3783 -73.634
3783.1 -73.787
3783.2 -73.741
3783.3 -73.97
3783.4 -74.031
3783.5 -74.153
3783.6 -74
3783.7 -73.771
3783.8 -73.832
3783.9 -73.832
3784 -74.122
3784.1 -74.29
3784.2 -74.214
3784.3 -73.848
3784.4 -73.756
3784.5 -74.107
3784.6 -74.183
3784.7 -74.26
3784.8 -73.848
3784.9 -73.832
3785 -74.031
3785.1 -74.26
3785.2 -74.199
3785.3 -73.665
3785.4 -73.924
3785.5 -74.183
3785.6 -74.031
3785.7 -73.634
3785.8 -73.68
3785.9 -73.939
3786 -73.878
3786.1 -73.954
3786.2 -73.832
3786.3 -73.665
3786.4 -73.741
3786.5 -74.061
3786.6 -74.107
3786.7 -73.619
3786.8 -73.771
3786.9 -74
3787 -74.031
3787.1 -73.848
3787.2 -73.71
3787.3 -73.802
3787.4 -73.817
3787.5 -73.985
3787.6 -74.122
3787.7 -74.122
3787.8 -74.092
3787.9 -74.061
3788 -74.061
3788.1 -74.031
3788.2 -74.077
3788.3 -74.031
3788.4 -74.031
3788.5 -74.199
3788.6 -74.122
3788.7 -74.275
3788.8 -74.229
3788.9 -74.244
3789 -74.244
3789.1 -74.29
3789.2 -74.275
3789.3 -74.229
3789.4 -74.29
3789.5 -74.199
3789.6 -74.153
3789.7 -73.985
3789.8 -73.924
3789.9 -73.878
3790 -73.863
3790.1 -73.893
3790.2 -74.016
3790.3 -74.122
3790.4 -74.199
3790.5 -74.305
3790.6 -74.427
3790.7 -74.443
3790.8 -74.382
3790.9 -74.107
3791 -74.077
3791.1 -73.954
3791.2 -74.016
3791.3 -74.214
3791.4 -74.366
3791.5 -74.519
3791.6 -74.443
3791.7 -74.199
3791.8 -74.031
3791.9 -74.077
3792 -74.336
3792.1 -74.489
3792.2 -74.534
3792.3 -74.26
3792.4 -74.061
3792.5 -74.153
3792.6 -74.382
3792.7 -74.656
3792.8 -74.382
3792.9 -74.046
3793 -74.229
3793.1 -74.443
3793.2 -74.534
3793.3 -74.153
3793.4 -74.214
3793.5 -74.504
3793.6 -74.656
3793.7 -74.26
3793.8 -74.214
3793.9 -74.534
3794 -74.611
3794.1 -74.412
3794.2 -74.199
3794.3 -74.244
3794.4 -74.275
3794.5 -74.199
3794.6 -74.244
3794.7 -74.473
3794.8 -74.702
3794.9 -74.366
3795 -74.26
3795.1 -74.626
3795.2 -74.656
3795.3 -74.397
3795.4 -74.229
3795.5 -74.443
3795.6 -74.611
3795.7 -74.763
3795.8 -74.656
3795.9 -74.641
3796 -74.534
3796.1 -74.534
3796.2 -74.427
3796.3 -74.397
3796.4 -74.397
3796.5 -74.29
3796.6 -74.305
3796.7 -74.366
3796.8 -74.321
3796.9 -74.305
3797 -74.26
3797.1 -74.275
3797.2 -74.168
3797.3 -74.183
3797.4 -74.26
3797.5 -74.244
3797.6 -74.29
3797.7 -74.321
3797.8 -74.366
3797.9 -74.29
3798 -74.427
3798.1 -74.534
3798.2 -74.458
3798.3 -74.458
3798.4 -74.305
3798.5 -74.275
3798.6 -74.016
3798.7 -73.954
3798.8 -73.909
3798.9 -73.802
3799 -73.939
3799.1 -74.016
3799.2 -74.138
3799.3 -74.229
3799.4 -74.305
3799.5 -74.382
3799.6 -74.092
3799.7 -73.863
3799.8 -73.695
3799.9 -73.817
3800 -74.016
3800.1 -74.229
3800.2 -74.382
3800.3 -73.985
3800.4 -73.802
3800.5 -73.649
3800.6 -73.863
3800.7 -74.092
3800.8 -74.183
3800.9 -74.016
3801 -73.68
3801.1 -73.802
3801.2 -74.031
3801.3 -74.153
3801.4 -73.893
3801.5 -73.756
3801.6 -74.077
3801.7 -74.29
3801.8 -74.061
3801.9 -73.649
3802 -73.909
3802.1 -74.199
3802.2 -73.939
3802.3 -73.726
3802.4 -73.741
3802.5 -73.909
3802.6 -73.954
3802.7 -74.031
3802.8 -74.046
3802.9 -73.954
3803 -73.848
3803.1 -73.619
3803.2 -73.985
3803.3 -73.97
3803.4 -73.695
3803.5 -73.726
3803.6 -74
3803.7 -74.122
3803.8 -73.802
3803.9 -73.665
3804 -73.542
3804.1 -73.665
3804.2 -73.771
3804.3 -73.909
3804.4 -74.016
3804.5 -73.863
3804.6 -73.909
3804.7 -73.802
3804.8 -73.832
3804.9 -73.848
3805 -73.741
3805.1 -73.756
3805.2 -73.771
3805.3 -73.741
3805.4 -73.771
3805.5 -73.71
3805.6 -73.832
3805.7 -73.649
3805.8 -73.695
3805.9 -73.619
3806 -73.573
3806.1 -73.497
3806.2 -73.39
3806.3 -73.359
3806.4 -73.085
3806.5 -72.993
3806.6 -72.978
3806.7 -72.947
3806.8 -72.917
3806.9 -73.039
3807 -73.222
3807.1 -73.161
3807.2 -73.253
3807.3 -73.283
3807.4 -73.268
3807.5 -73.192
3807.6 -72.978
3807.7 -72.978
3807.8 -72.719
3807.9 -72.764
3808 -72.81
3808.1 -73.024
3808.2 -73.054
3808.3 -72.947
3808.4 -72.81
3808.5 -72.413
3808.6 -72.398
3808.7 -72.505
3808.8 -72.688
3808.9 -72.764
3809 -72.505
3809.1 -72.368
3809.2 -72.368
3809.3 -72.688
3809.4 -72.871
3809.5 -72.719
3809.6 -72.337
3809.7 -72.459
3809.8 -72.749
3809.9 -72.932
3810 -72.688
3810.1 -72.474
3810.2 -72.734
3810.3 -73.1
3810.4 -72.719
3810.5 -72.596
3810.6 -72.81
3810.7 -73.1
3810.8 -73.115
3810.9 -72.856
3811 -72.841
3811.1 -72.78
3811.2 -73.024
3811.3 -73.13
3811.4 -73.115
3811.5 -72.795
3811.6 -72.764
3811.7 -73.146
3811.8 -73.069
3811.9 -72.886
3812 -72.764
3812.1 -72.993
3812.2 -73.222
3812.3 -73.192
3812.4 -73.176
3812.5 -72.993
3812.6 -73.024
3812.7 -72.902
3812.8 -72.886
3812.9 -72.932
3813 -72.902
3813.1 -72.978
3813.2 -72.947
3813.3 -72.993
3813.4 -73.1
3813.5 -73.069
3813.6 -72.947
3813.7 -72.963
3813.8 -73.085
3813.9 -72.978
3814 -72.978
3814.1 -72.978
3814.2 -73.039
3814.3 -73.039
3814.4 -73.008
3814.5 -73.237
3814.6 -73.161
3814.7 -73.298
3814.8 -73.375
3814.9 -73.542
3815 -73.497
3815.1 -73.573
3815.2 -73.726
3815.3 -73.573
3815.4 -73.481
3815.5 -73.314
3815.6 -73.237
3815.7 -73.253
3815.8 -73.39
3815.9 -73.604
3816 -73.665
3816.1 -73.771
3816.2 -73.802
3816.3 -73.68
3816.4 -73.451
3816.5 -73.375
3816.6 -73.436
3816.7 -73.604
3816.8 -73.817
3816.9 -73.909
3817 -73.771
3817.1 -73.527
3817.2 -73.497
3817.3 -73.756
3817.4 -73.909
3817.5 -74.092
3817.6 -73.787
3817.7 -73.527
3817.8 -73.665
3817.9 -74.016
3818 -74.168
3818.1 -73.802
3818.2 -73.695
3818.3 -73.832
3818.4 -74.122
3818.5 -74.077
3818.6 -73.71
3818.7 -74.046
3818.8 -74.244
3818.9 -74
3819 -73.756
3819.1 -73.939
3819.2 -74.229
3819.3 -74.229
3819.4 -74.305
3819.5 -74.229
3819.6 -74.168
3819.7 -73.97
3819.8 -74.153
3819.9 -74.641
3820 -74.321
3820.1 -74.153
3820.2 -74.321
3820.3 -74.534
3820.4 -74.412
3820.5 -74.29
3820.6 -74.26
3820.7 -74.107
3820.8 -74.427
3820.9 -74.443
3821 -74.641
3821.1 -74.702
3821.2 -74.626
3821.3 -74.778
3821.4 -74.611
3821.5 -74.611
3821.6 -74.519
3821.7 -74.611
3821.8 -74.626
3821.9 -74.778
3822 -74.824
3822.1 -74.702
3822.2 -74.702
3822.3 -74.687
3822.4 -74.794
3822.5 -74.778
3822.6 -74.885
3822.7 -74.885
3822.8 -74.748
3822.9 -74.778
3823 -74.595
3823.1 -74.595
3823.2 -74.427
3823.3 -74.427
3823.4 -74.55
3823.5 -74.412
3823.6 -74.443
3823.7 -74.611
3823.8 -74.702
3823.9 -74.824
3824 -74.885
3824.1 -74.977
3824.2 -74.809
3824.3 -74.641
3824.4 -74.489
3824.5 -74.351
3824.6 -74.443
3824.7 -74.534
3824.8 -74.763
3824.9 -74.855
3825 -74.809
3825.1 -74.534
3825.2 -74.397
3825.3 -74.504
3825.4 -74.626
3825.5 -74.855
3825.6 -74.763
3825.7 -74.534
3825.8 -74.366
3825.9 -74.55
3826 -74.839
3826.1 -74.901
3826.2 -74.595
3826.3 -74.382
3826.4 -74.565
3826.5 -74.87
3826.6 -74.824
3826.7 -74.565
3826.8 -74.458
3826.9 -74.839
3827 -74.839
3827.1 -74.382
3827.2 -74.55
3827.3 -74.794
3827.4 -74.962
3827.5 -74.55
3827.6 -74.443
3827.7 -74.336
3827.8 -74.427
3827.9 -74.489
3828 -74.733
3828.1 -74.763
3828.2 -74.275
3828.3 -74.351
3828.4 -74.641
3828.5 -74.473
3828.6 -74.214
3828.7 -74.199
3828.8 -74.611
3828.9 -74.565
3829 -74.519
3829.1 -74.305
3829.2 -74.244
3829.3 -74.199
3829.4 -74.107
3829.5 -74.244
3829.6 -74.168
3829.7 -74.244
3829.8 -74.275
3829.9 -74.427
3830 -74.305
3830.1 -74.397
3830.2 -74.489
3830.3 -74.382
3830.4 -74.458
3830.5 -74.397
3830.6 -74.351
3830.7 -74.305
3830.8 -74.275
3830.9 -74.321
3831 -74.29
3831.1 -74.275
3831.2 -74.305
3831.3 -74.351
3831.4 -74.382
3831.5 -74.427
3831.6 -74.611
3831.7 -74.656
3831.8 -74.763
3831.9 -74.748
3832 -74.809
3832.1 -74.748
3832.2 -74.504
3832.3 -74.412
3832.4 -74.305
3832.5 -74.26
3832.6 -74.29
3832.7 -74.397
3832.8 -74.504
3832.9 -74.611
3833 -74.672
3833.1 -74.595
3833.2 -74.382
3833.3 -74.107
3833.4 -74.199
3833.5 -74.443
3833.6 -74.565
3833.7 -74.763
3833.8 -74.611
3833.9 -74.397
3834 -74.214
3834.1 -74.382
3834.2 -74.733
3834.3 -74.733
3834.4 -74.504
3834.5 -74.229
3834.6 -74.443
3834.7 -74.611
3834.8 -74.809
3834.9 -74.656
3835 -74.351
3835.1 -74.641
3835.2 -74.87
3835.3 -74.641
3835.4 -74.26
3835.5 -74.626
3835.6 -75.053
3835.7 -74.763
3835.8 -74.519
3835.9 -74.397
3836 -74.55
3836.1 -74.458
3836.2 -74.504
3836.3 -74.733
3836.4 -74.962
3836.5 -74.916
3836.6 -74.733
3836.7 -74.702
3836.8 -75.007
3836.9 -74.824
3837 -74.717
3837.1 -74.55
3837.2 -74.778
3837.3 -74.931
3837.4 -74.916
3837.5 -74.901
3837.6 -74.702
3837.7 -74.763
3837.8 -74.565
3837.9 -74.473
3838 -74.382
3838.1 -74.366
3838.2 -74.321
3838.3 -74.382
3838.4 -74.458
3838.5 -74.397
3838.6 -74.504
3838.7 -74.473
3838.8 -74.458
3838.9 -74.366
3839 -74.336
3839.1 -74.397
3839.2 -74.351
3839.3 -74.351
3839.4 -74.336
3839.5 -74.366
3839.6 -74.519
3839.7 -74.443
3839.8 -74.534
3839.9 -74.55
3840 -74.595
3840.1 -74.641
3840.2 -74.672
3840.3 -74.794
3840.4 -74.763
3840.5 -74.763
3840.6 -74.58
3840.7 -74.443
3840.8 -74.351
3840.9 -74.321
3841 -74.382
3841.1 -74.427
3841.2 -74.641
3841.3 -74.717
3841.4 -74.839
3841.5 -74.839
3841.6 -74.733
3841.7 -74.565
3841.8 -74.382
3841.9 -74.489
3842 -74.565
3842.1 -74.809
3842.2 -74.824
3842.3 -74.58
3842.4 -74.443
3842.5 -74.412
3842.6 -74.595
3842.7 -74.717
3842.8 -74.672
3842.9 -74.29
3843 -74.321
3843.1 -74.702
3843.2 -74.717
3843.3 -74.473
3843.4 -74.229
3843.5 -74.412
3843.6 -74.702
3843.7 -74.641
3843.8 -74.351
3843.9 -74.412
3844 -74.748
3844.1 -74.702
3844.2 -74.519
3844.3 -74.336
3844.4 -74.412
3844.5 -74.595
3844.6 -74.565
3844.7 -74.473
3844.8 -74.275
3844.9 -74.229
3845 -74.565
3845.1 -74.458
3845.2 -74.29
3845.3 -74.183
3845.4 -74.473
3845.5 -74.458
3845.6 -74.336
3845.7 -74.229
3845.8 -74.122
3845.9 -74.092
3846 -73.939
3846.1 -73.893
3846.2 -73.954
3846.3 -73.909
3846.4 -73.954
3846.5 -73.863
3846.6 -73.985
3846.7 -73.832
3846.8 -73.924
3846.9 -73.954
3847 -74.016
3847.1 -74.153
3847.2 -74.138
3847.3 -74.153
3847.4 -74.077
3847.5 -74.107
3847.6 -73.954
3847.7 -73.863
3847.8 -73.817
3847.9 -73.573
3848 -73.512
3848.1 -73.466
3848.2 -73.481
3848.3 -73.588
3848.4 -73.695
3848.5 -73.985
3848.6 -73.924
3848.7 -73.893
3848.8 -73.787
3848.9 -73.71
3849 -73.497
3849.1 -73.359
3849.2 -73.497
3849.3 -73.481
3849.4 -73.588
3849.5 -73.71
3849.6 -73.771
3849.7 -73.634
3849.8 -73.359
3849.9 -73.375
3850 -73.253
3850.1 -73.481
3850.2 -73.604
3850.3 -73.649
3850.4 -73.359
3850.5 -73.146
3850.6 -73.314
3850.7 -73.375
3850.8 -73.542
3850.9 -73.359
3851 -73.054
3851.1 -73.008
3851.2 -73.344
3851.3 -73.512
3851.4 -73.054
3851.5 -72.902
3851.6 -73.222
3851.7 -73.359
3851.8 -73.024
3851.9 -72.841
3852 -73.192
3852.1 -73.268
3852.2 -72.947
3852.3 -72.825
3852.4 -73.115
3852.5 -73.176
3852.6 -73.115
3852.7 -73.146
3852.8 -73.008
3852.9 -73.161
3853 -73.024
3853.1 -72.81
3853.2 -72.688
3853.3 -73.054
3853.4 -73.085
3853.5 -72.795
3853.6 -72.688
3853.7 -72.947
3853.8 -73.115
3853.9 -72.993
3854 -72.856
3854.1 -72.719
3854.2 -72.612
3854.3 -72.551
3854.4 -72.566
3854.5 -72.612
3854.6 -72.627
3854.7 -72.673
3854.8 -72.749
3854.9 -72.719
3855 -72.764
3855.1 -72.764
3855.2 -72.856
3855.3 -72.947
3855.4 -72.78
3855.5 -72.78
3855.6 -72.703
3855.7 -72.688
3855.8 -72.627
3855.9 -72.566
3856 -72.78
3856.1 -72.673
3856.2 -72.78
3856.3 -72.825
3856.4 -72.841
3856.5 -72.886
3856.6 -72.978
3856.7 -73.176
3856.8 -73.054
3856.9 -73.054
3857 -72.841
3857.1 -72.657
3857.2 -72.535
3857.3 -72.459
3857.4 -72.627
3857.5 -72.566
3857.6 -72.749
3857.7 -72.856
3857.8 -72.917
3857.9 -72.841
3858 -72.688
3858.1 -72.673
3858.2 -72.429
3858.3 -72.703
3858.4 -72.825
3858.5 -72.917
3858.6 -72.795
3858.7 -72.566
3858.8 -72.627
3858.9 -72.703
3859 -72.917
3859.1 -72.841
3859.2 -72.581
3859.3 -72.398
3859.4 -72.627
3859.5 -73.024
3859.6 -72.871
3859.7 -72.49
3859.8 -72.49
3859.9 -72.825
3860 -72.932
3860.1 -72.551
3860.2 -72.581
3860.3 -72.886
3860.4 -72.978
3860.5 -72.49
3860.6 -72.596
3860.7 -72.917
3860.8 -73.039
3860.9 -73.054
3861 -72.978
3861.1 -72.993
3861.2 -72.932
3861.3 -72.749
3861.4 -72.657
3861.5 -72.917
3861.6 -73.039
3861.7 -72.596
3861.8 -72.612
3861.9 -72.993
3862 -72.764
3862.1 -72.627
3862.2 -72.551
3862.3 -72.719
3862.4 -72.886
3862.5 -72.825
3862.6 -72.764
3862.7 -72.688
3862.8 -72.642
3862.9 -72.551
3863 -72.566
3863.1 -72.459
3863.2 -72.535
3863.3 -72.627
3863.4 -72.581
3863.5 -72.749
3863.6 -72.627
3863.7 -72.642
3863.8 -72.627
3863.9 -72.642
3864 -72.627
3864.1 -72.642
3864.2 -72.871
3864.3 -72.719
3864.4 -72.81
3864.5 -72.825
3864.6 -72.871
3864.7 -72.978
3864.8 -72.993
3864.9 -73.207
3865 -73.039
3865.1 -73.176
3865.2 -73.1
3865.3 -73.024
3865.4 -72.917
3865.5 -72.81
3865.6 -72.764
3865.7 -72.52
3865.8 -72.642
3865.9 -72.688
3866 -72.902
3866.1 -73.054
3866.2 -73.1
3866.3 -73.146
3866.4 -72.917
3866.5 -72.78
3866.6 -72.688
3866.7 -72.78
3866.8 -72.871
3866.9 -73.115
3867 -73.222
3867.1 -73.024
3867.2 -72.78
3867.3 -72.657
3867.4 -72.871
3867.5 -73.085
3867.6 -73.13
3867.7 -72.963
3867.8 -72.612
3867.9 -72.932
3868 -73.13
3868.1 -73.192
3868.2 -72.78
3868.3 -72.688
3868.4 -72.963
3868.5 -73.161
3868.6 -72.871
3868.7 -72.596
3868.8 -72.917
3868.9 -73.207
3869 -72.886
3869.1 -72.719
3869.2 -72.688
3869.3 -72.78
3869.4 -72.734
3869.5 -72.764
3869.6 -72.841
3869.7 -73.085
3869.8 -73.192
3869.9 -72.932
3870 -72.902
3870.1 -73.237
3870.2 -73.176
3870.3 -73.024
3870.4 -72.825
3870.5 -73.039
3870.6 -73.268
3870.7 -73.329
3870.8 -73.237
3870.9 -73.115
3871 -73.161
3871.1 -73.085
3871.2 -73.069
3871.3 -72.947
3871.4 -72.978
3871.5 -72.993
3871.6 -72.993
3871.7 -73.207
3871.8 -73.1
3871.9 -73.237
3872 -73.13
3872.1 -73.237
3872.2 -73.1
3872.3 -73.146
3872.4 -73.207
3872.5 -73.1
3872.6 -73.161
3872.7 -73.192
3872.8 -73.161
3872.9 -73.253
3873 -73.359
3873.1 -73.481
3873.2 -73.42
3873.3 -73.573
3873.4 -73.558
3873.5 -73.665
3873.6 -73.695
3873.7 -73.71
3873.8 -73.649
3873.9 -73.359
3874 -73.329
3874.1 -73.146
3874.2 -73.253
3874.3 -73.359
3874.4 -73.497
3874.5 -73.695
3874.6 -73.68
3874.7 -73.649
3874.8 -73.42
3874.9 -73.237
3875 -73.161
3875.1 -73.329
3875.2 -73.619
3875.3 -73.71
3875.4 -73.665
3875.5 -73.359
3875.6 -73.237
3875.7 -73.329
3875.8 -73.42
3875.9 -73.756
3876 -73.573
3876.1 -73.253
3876.2 -73.176
3876.3 -73.466
3876.4 -73.802
3876.5 -73.542
3876.6 -73.176
3876.7 -73.207
3876.8 -73.573
3876.9 -73.604
3877 -73.237
3877.1 -73.359
3877.2 -73.527
3877.3 -73.649
3877.4 -73.237
3877.5 -73.146
3877.6 -73.13
3877.7 -73.146
3877.8 -73.314
3877.9 -73.253
3878 -73.512
3878.1 -73.466
3878.2 -73.283
3878.3 -73.039
3878.4 -73.375
3878.5 -73.588
3878.6 -73.253
3878.7 -73.085
3878.8 -73.207
3878.9 -73.512
3879 -73.588
3879.1 -73.512
3879.2 -73.527
3879.3 -73.329
3879.4 -73.237
3879.5 -73.146
3879.6 -73.176
3879.7 -73.176
3879.8 -73.176
3879.9 -73.314
3880 -73.222
3880.1 -73.13
3880.2 -73.146
3880.3 -73.207
3880.4 -73.222
3880.5 -73.253
3880.6 -73.329
3880.7 -73.161
3880.8 -73.268
3880.9 -73.314
3881 -73.268
3881.1 -73.375
3881.2 -73.451
3881.3 -73.604
3881.4 -73.512
3881.5 -73.619
3881.6 -73.695
3881.7 -73.695
3881.8 -73.726
3881.9 -73.665
3882 -73.649
3882.1 -73.466
3882.2 -73.436
3882.3 -73.39
3882.4 -73.527
3882.5 -73.68
3882.6 -73.741
3882.7 -73.924
3882.8 -74.031
3882.9 -74
3883 -73.741
3883.1 -73.619
3883.2 -73.588
3883.3 -73.588
3883.4 -73.817
3883.5 -73.985
3883.6 -74.046
3883.7 -73.848
3883.8 -73.695
3883.9 -73.68
3884 -73.695
3884.1 -73.985
3884.2 -74.092
3884.3 -73.909
3884.4 -73.619
3884.5 -73.726
3884.6 -74.107
3884.7 -74.168
3884.8 -73.909
3884.9 -73.619
3885 -73.97
3885.1 -74.199
3885.2 -74.031
3885.3 -73.817
3885.4 -73.878
3885.5 -74.244
3885.6 -74.107
3885.7 -73.787
3885.8 -73.741
3885.9 -73.863
3886 -73.939
3886.1 -73.878
3886.2 -73.909
3886.3 -73.863
3886.4 -74.26
3886.5 -74.26
3886.6 -73.97
3886.7 -74.031
3886.8 -74.321
3886.9 -74.26
3887 -74.031
3887.1 -73.954
3887.2 -74.153
3887.3 -74.366
3887.4 -74.519
3887.5 -74.382
3887.6 -74.336
3887.7 -74.122
3887.8 -74.077
3887.9 -73.832
3888 -73.787
3888.1 -73.863
3888.2 -73.695
3888.3 -73.634
3888.4 -73.619
3888.5 -73.649
3888.6 -73.665
3888.7 -73.71
3888.8 -73.817
3888.9 -73.619
3889 -73.695
3889.1 -73.71
3889.2 -73.741
3889.3 -73.71
3889.4 -73.817
3889.5 -73.924
3889.6 -73.893
3889.7 -73.985
3889.8 -73.924
3889.9 -74.031
3890 -74.107
3890.1 -74.122
3890.2 -74.214
3890.3 -74.077
3890.4 -73.924
3890.5 -73.771
3890.6 -73.665
3890.7 -73.71
3890.8 -73.649
3890.9 -73.893
3891 -73.832
3891.1 -73.954
3891.2 -73.985
3891.3 -73.924
3891.4 -73.878
3891.5 -73.542
3891.6 -73.451
3891.7 -73.558
3891.8 -73.71
3891.9 -73.848
3892 -73.893
3892.1 -73.802
3892.2 -73.39
3892.3 -73.39
3892.4 -73.558
3892.5 -73.695
3892.6 -73.771
3892.7 -73.39
3892.8 -73.344
3892.9 -73.39
3893 -73.68
3893.1 -73.665
3893.2 -73.298
3893.3 -73.283
3893.4 -73.604
3893.5 -73.924
3893.6 -73.436
3893.7 -73.344
3893.8 -73.634
3893.9 -73.787
3894 -73.542
3894.1 -73.314
3894.2 -73.42
3894.3 -73.42
3894.4 -73.436
3894.5 -73.329
3894.6 -73.314
3894.7 -73.573
3894.8 -73.726
3894.9 -73.573
3895 -73.268
3895.1 -73.634
3895.2 -73.649
3895.3 -73.466
3895.4 -73.253
3895.5 -73.405
3895.6 -73.649
3895.7 -73.604
3895.8 -73.573
3895.9 -73.436
3896 -73.359
3896.1 -73.222
3896.2 -73.253
3896.3 -73.222
3896.4 -73.115
3896.5 -73.13
3896.6 -73.13
3896.7 -73.207
3896.8 -73.192
3896.9 -73.13
3897 -73.207
3897.1 -73.115
3897.2 -73.176
3897.3 -73.146
3897.4 -73.207
3897.5 -73.207
3897.6 -73.207
3897.7 -73.207
3897.8 -73.253
3897.9 -73.314
3898 -73.39
3898.1 -73.527
3898.2 -73.741
3898.3 -73.726
3898.4 -73.741
3898.5 -73.802
3898.6 -73.756
3898.7 -73.649
3898.8 -73.527
3898.9 -73.558
3899 -73.298
3899.1 -73.344
3899.2 -73.39
3899.3 -73.542
3899.4 -73.71
3899.5 -73.787
3899.6 -73.985
3899.7 -73.756
3899.8 -73.604
3899.9 -73.329
3900 -73.375
3900.1 -73.497
3900.2 -73.619
3900.3 -73.863
3900.4 -73.756
3900.5 -73.588
3900.6 -73.329
3900.7 -73.344
3900.8 -73.481
3900.9 -73.71
3901 -73.787
3901.1 -73.42
3901.2 -73.283
3901.3 -73.344
3901.4 -73.68
3901.5 -73.634
3901.6 -73.314
3901.7 -73.405
3901.8 -73.558
3901.9 -73.832
3902 -73.436
3902.1 -73.283
3902.2 -73.436
3902.3 -73.68
3902.4 -73.649
3902.5 -73.329
3902.6 -73.237
3902.7 -73.207
3902.8 -73.268
3902.9 -73.451
3903 -73.649
3903.1 -73.649
3903.2 -73.283
3903.3 -73.344
3903.4 -73.573
3903.5 -73.542
3903.6 -73.344
3903.7 -73.558
3903.8 -73.863
3903.9 -73.848
3904 -73.787
3904.1 -73.619
3904.2 -73.466
3904.3 -73.481
3904.4 -73.512
3904.5 -73.359
3904.6 -72.902
3904.7 -72.902
3904.8 -72.917
3904.9 -72.81
3905 -72.81
3905.1 -72.703
3905.2 -72.703
3905.3 -72.703
3905.4 -72.627
3905.5 -72.169
3905.6 -71.65
3905.7 -71.727
3905.8 -71.467
3905.9 -71.254
3906 -71.01
3906.1 -70.735
3906.2 -70.445
3906.3 -70.338
3906.4 -70.277
3906.5 -70.048
3906.6 -70.033
3906.7 -69.987
3906.8 -69.85
3906.9 -69.804
3907 -69.774
3907.1 -69.896
3907.2 -69.728
3907.3 -69.697
3907.4 -69.529
3907.5 -69.301
3907.6 -68.995
3907.7 -68.751
3907.8 -68.721
3907.9 -68.538
3908 -68.553
3908.1 -68.568
3908.2 -68.538
3908.3 -68.507
3908.4 -68.309
3908.5 -68.08
3908.6 -67.744
3908.7 -67.729
3908.8 -67.759
3908.9 -67.912
3909 -67.836
3909.1 -67.531
3909.2 -67.363
3909.3 -67.286
3909.4 -67.424
3909.5 -67.439
3909.6 -67.103
3909.7 -66.737
3909.8 -66.661
3909.9 -66.996
3910 -66.859
3910.1 -66.493
3910.2 -66.234
3910.3 -66.478
3910.4 -66.6
3910.5 -66.172
3910.6 -66.035
3910.7 -66.02
3910.8 -66.172
3910.9 -66.172
3911 -66.157
3911.1 -66.05
3911.2 -65.898
3911.3 -65.684
3911.4 -65.333
3911.5 -65.333
3911.6 -65.547
3911.7 -65.226
3911.8 -65.013
3911.9 -65.089
3912 -65.349
3912.1 -65.089
3912.2 -64.83
3912.3 -64.525
3912.4 -64.57
3912.5 -64.631
3912.6 -64.692
3912.7 -64.723
3912.8 -64.57
3912.9 -64.555
3913 -64.418
3913.1 -64.387
3913.2 -64.326
3913.3 -64.174
3913.4 -64.067
3913.5 -63.914
3913.6 -63.975
3913.7 -63.807
3913.8 -63.823
3913.9 -63.899
3914 -63.716
3914.1 -63.701
3914.2 -63.594
3914.3 -63.563
3914.4 -63.395
3914.5 -63.319
3914.6 -63.319
3914.7 -62.983
3914.8 -62.861
3914.9 -62.648
3915 -62.648
3915.1 -62.51
3915.2 -62.495
3915.3 -62.632
3915.4 -62.526
3915.5 -62.587
3915.6 -62.587
3915.7 -62.602
3915.8 -62.602
3915.9 -62.434
3916 -62.404
3916.1 -62.037
3916.2 -61.931
3916.3 -61.808
3916.4 -61.854
3916.5 -61.992
3916.6 -62.068
3916.7 -62.068
3916.8 -61.824
3916.9 -61.656
3917 -61.381
3917.1 -61.473
3917.2 -61.595
3917.3 -61.732
3917.4 -61.808
3917.5 -61.396
3917.6 -61.244
3917.7 -61.305
3917.8 -61.519
3917.9 -61.442
3918 -61.152
3918.1 -61.03
3918.2 -61.076
3918.3 -61.366
3918.4 -61.168
3918.5 -60.801
3918.6 -60.786
3918.7 -61.076
3918.8 -61.107
3918.9 -60.603
3919 -60.557
3919.1 -60.603
3919.2 -60.847
3919.3 -60.923
3919.4 -60.74
3919.5 -60.649
3919.6 -60.45
3919.7 -60.313
3919.8 -60.527
3919.9 -60.557
3920 -60.466
3920.1 -60.161
3920.2 -60.557
3920.3 -60.573
3920.4 -60.359
3920.5 -60.084
3920.6 -60.069
3920.7 -60.359
3920.8 -60.466
3920.9 -60.511
3921 -60.389
3921.1 -60.237
3921.2 -60.206
3921.3 -60.099
3921.4 -60.191
3921.5 -59.932
3921.6 -59.947
3921.7 -59.794
3921.8 -59.81
3921.9 -59.779
3922 -59.886
3922.1 -59.977
3922.2 -59.871
3922.3 -59.84
3922.4 -59.749
3922.5 -59.733
3922.6 -59.718
3922.7 -59.672
3922.8 -59.718
3922.9 -59.626
3923 -59.535
3923.1 -59.398
3923.2 -59.306
3923.3 -59.23
3923.4 -59.092
3923.5 -59.047
3923.6 -58.879
3923.7 -58.986
3923.8 -58.925
3923.9 -58.986
3924 -59.092
3924.1 -59.123
3924.2 -59.245
3924.3 -59.153
3924.4 -59.016
3924.5 -58.772
3924.6 -58.635
3924.7 -58.543
3924.8 -58.726
3924.9 -58.925
3925 -59.031
3925.1 -59.016
3925.2 -58.696
3925.3 -58.482
3925.4 -58.436
3925.5 -58.513
3925.6 -58.833
3925.7 -58.879
3925.8 -58.589
3925.9 -58.299
3926 -58.406
3926.1 -58.619
3926.2 -58.665
3926.3 -58.619
3926.4 -58.162
3926.5 -58.268
3926.6 -58.452
3926.7 -58.696
3926.8 -58.345
3926.9 -58.162
3927 -58.497
3927.1 -58.543
3927.2 -58.146
3927.3 -58.009
3927.4 -58.223
3927.5 -58.497
3927.6 -58.375
3927.7 -58.375
3927.8 -58.223
3927.9 -58.024
3928 -57.887
3928.1 -57.826
3928.2 -58.299
3928.3 -58.04
3928.4 -57.765
3928.5 -57.856
3928.6 -58.055
3928.7 -57.933
3928.8 -57.658
3928.9 -57.628
3929 -57.521
3929.1 -57.734
3929.2 -57.704
3929.3 -57.658
3929.4 -57.658
3929.5 -57.673
3929.6 -57.673
3929.7 -57.399
3929.8 -57.307
3929.9 -57.185
3930 -57.231
3930.1 -57.216
3930.2 -57.17
3930.3 -57.307
3930.4 -57.094
3930.5 -57.063
3930.6 -57.032
3930.7 -57.063
3930.8 -57.078
3930.9 -57.063
3931 -57.124
3931.1 -57.048
3931.2 -57.139
3931.3 -57.094
3931.4 -57.124
3931.5 -57.109
3931.6 -57.094
3931.7 -57.109
3931.8 -56.804
3931.9 -56.712
3932 -56.605
3932.1 -56.544
3932.2 -56.468
3932.3 -56.559
3932.4 -56.651
3932.5 -56.651
3932.6 -56.636
3932.7 -56.712
3932.8 -56.758
3932.9 -56.697
3933 -56.453
3933.1 -56.453
3933.2 -56.239
3933.3 -56.392
3933.4 -56.483
3933.5 -56.575
3933.6 -56.697
3933.7 -56.468
3933.8 -56.132
3933.9 -55.888
3934 -56.056
3934.1 -56.239
3934.2 -56.468
3934.3 -56.483
3934.4 -56.071
3934.5 -56.071
3934.6 -56.224
3934.7 -56.529
3934.8 -56.468
3934.9 -56.086
3935 -56.254
3935.1 -56.376
3935.2 -56.575
3935.3 -56.224
3935.4 -56.086
3935.5 -56.239
3935.6 -56.498
3935.7 -56.422
3935.8 -55.964
3935.9 -55.949
3936 -55.888
3936.1 -55.949
3936.2 -56.086
3936.3 -56.376
3936.4 -56.529
3936.5 -56.102
3936.6 -56.071
3936.7 -56.361
3936.8 -56.285
3936.9 -55.98
3937 -55.964
3937.1 -56.392
3937.2 -56.224
3937.3 -56.193
3937.4 -56.01
3937.5 -55.903
3937.6 -55.827
3937.7 -55.873
3937.8 -56.025
3937.9 -55.98
3938 -56.147
3938.1 -56.163
3938.2 -56.254
3938.3 -56.209
3938.4 -56.27
3938.5 -56.498
3938.6 -56.514
3938.7 -56.62
3938.8 -56.62
3938.9 -56.636
3939 -56.575
3939.1 -56.682
3939.2 -56.743
3939.3 -56.636
3939.4 -56.559
3939.5 -56.514
3939.6 -56.575
3939.7 -56.514
3939.8 -56.498
3939.9 -56.59
3940 -56.498
3940.1 -56.636
3940.2 -56.682
3940.3 -56.743
3940.4 -56.849
3940.5 -56.941
3940.6 -57.048
3940.7 -57.185
3940.8 -57.322
3940.9 -57.246
3941 -57.231
3941.1 -57.17
3941.2 -56.971
3941.3 -57.048
3941.4 -57.094
3941.5 -57.307
3941.6 -57.46
3941.7 -57.597
3941.8 -57.75
3941.9 -57.353
3942 -57.17
3942.1 -57.338
3942.2 -57.551
3942.3 -57.734
3942.4 -57.887
3942.5 -57.826
3942.6 -57.414
3942.7 -57.536
3942.8 -57.734
3942.9 -57.963
3943 -57.811
3943.1 -57.505
3943.2 -57.643
3943.3 -57.78
3943.4 -58.04
3943.5 -57.78
3943.6 -57.658
3943.7 -57.887
3943.8 -58.238
3943.9 -58.146
3944 -57.75
3944.1 -57.872
3944.2 -57.979
3944.3 -58.085
3944.4 -58.085
3944.5 -57.979
3944.6 -58.009
3944.7 -58.162
3944.8 -58.528
3944.9 -58.314
3945 -58.07
3945.1 -58.482
3945.2 -58.589
3945.3 -58.482
3945.4 -58.131
3945.5 -58.329
3945.6 -58.543
3945.7 -58.696
3945.8 -58.757
3945.9 -58.68
3946 -58.68
3946.1 -58.497
3946.2 -58.528
3946.3 -58.452
3946.4 -58.467
3946.5 -58.391
3946.6 -58.421
3946.7 -58.467
3946.8 -58.36
3946.9 -58.436
3947 -58.391
3947.1 -58.391
3947.2 -58.406
3947.3 -58.421
3947.4 -58.558
3947.5 -58.589
3947.6 -58.635
3947.7 -58.558
3947.8 -58.619
3947.9 -58.696
3948 -58.726
3948.1 -58.787
3948.2 -58.864
3948.3 -58.909
3948.4 -59.016
3948.5 -59.031
3948.6 -59.123
3948.7 -59.001
3948.8 -59.001
3948.9 -58.818
3949 -58.802
3949.1 -58.65
3949.2 -58.711
3949.3 -58.94
3949.4 -58.833
3949.5 -59.047
3949.6 -59.092
3949.7 -59.245
3949.8 -59.169
3949.9 -58.909
3950 -58.741
3950.1 -58.589
3950.2 -58.696
3950.3 -58.802
3950.4 -59.047
3950.5 -59.031
3950.6 -58.757
3950.7 -58.711
3950.8 -58.497
3950.9 -58.757
3951 -58.94
3951.1 -59.001
3951.2 -58.696
3951.3 -58.528
3951.4 -58.879
3951.5 -59.092
3951.6 -59.153
3951.7 -58.741
3951.8 -58.802
3951.9 -59.108
3952 -59.26
3952.1 -59.031
3952.2 -58.818
3952.3 -59.108
3952.4 -59.245
3952.5 -59.291
3952.6 -59.153
3952.7 -59.031
3952.8 -59.169
3952.9 -59.108
3953 -59.047
3953.1 -58.833
3953.2 -58.955
3953.3 -59.138
3953.4 -58.894
3953.5 -58.711
3953.6 -58.894
3953.7 -59.077
3953.8 -58.94
3953.9 -58.696
3954 -58.65
3954.1 -58.696
3954.2 -58.94
3954.3 -59.108
3954.4 -59.169
3954.5 -59.153
3954.6 -59.169
3954.7 -59.123
3954.8 -59.062
3954.9 -59.184
3955 -59.031
3955.1 -59.047
3955.2 -59.092
3955.3 -59.245
3955.4 -59.291
3955.5 -59.26
3955.6 -59.291
3955.7 -59.214
3955.8 -59.276
3955.9 -59.245
3956 -59.23
3956.1 -59.398
3956.2 -59.352
3956.3 -59.367
3956.4 -59.337
3956.5 -59.367
3956.6 -59.245
3956.7 -59.291
3956.8 -59.245
3956.9 -59.092
3957 -59.077
3957.1 -59.001
3957.2 -59.047
3957.3 -59.031
3957.4 -59.153
3957.5 -59.398
3957.6 -59.367
3957.7 -59.611
3957.8 -59.611
3957.9 -59.611
3958 -59.428
3958.1 -59.245
3958.2 -59.337
3958.3 -59.337
3958.4 -59.504
3958.5 -59.672
3958.6 -59.825
3958.7 -59.749
3958.8 -59.489
3958.9 -59.459
3959 -59.398
3959.1 -59.688
3959.2 -59.749
3959.3 -59.749
3959.4 -59.428
3959.5 -59.276
3959.6 -59.596
3959.7 -59.733
3959.8 -59.855
3959.9 -59.398
3960 -59.291
3960.1 -59.489
3960.2 -59.779
3960.3 -59.718
3960.4 -59.321
3960.5 -59.55
3960.6 -59.81
3960.7 -59.749
3960.8 -59.489
3960.9 -59.428
3961 -59.443
3961.1 -59.428
3961.2 -59.672
3961.3 -59.749
3961.4 -59.55
3961.5 -59.337
3961.6 -59.459
3961.7 -59.764
3961.8 -59.443
3961.9 -59.276
3962 -59.382
3962.1 -59.611
3962.2 -59.581
3962.3 -59.443
3962.4 -59.337
3962.5 -59.245
3962.6 -59.26
3962.7 -59.199
3962.8 -59.443
3962.9 -59.55
3963 -59.565
3963.1 -59.733
3963.2 -59.703
3963.3 -59.657
3963.4 -59.657
3963.5 -59.642
3963.6 -59.718
3963.7 -59.718
3963.8 -59.718
3963.9 -59.718
3964 -59.779
3964.1 -59.703
3964.2 -59.688
3964.3 -59.825
3964.4 -59.642
3964.5 -59.672
3964.6 -59.611
3964.7 -59.581
3964.8 -59.52
3964.9 -59.52
3965 -59.703
3965.1 -59.626
3965.2 -59.688
3965.3 -59.764
3965.4 -59.886
3965.5 -59.947
3965.6 -60.145
3965.7 -60.359
3965.8 -60.313
3965.9 -60.283
3966 -60.145
3966.1 -59.932
3966.2 -59.794
3966.3 -59.749
3966.4 -60.008
3966.5 -59.993
3966.6 -60.206
3966.7 -60.252
3966.8 -60.145
3966.9 -59.901
3967 -59.718
3967.1 -59.84
3967.2 -59.855
3967.3 -60.038
3967.4 -60.084
3967.5 -59.84
3967.6 -59.642
3967.7 -59.611
3967.8 -60.023
3967.9 -60.176
3968 -59.977
3968.1 -59.55
3968.2 -59.718
3968.3 -60.023
3968.4 -60.069
3968.5 -59.749
3968.6 -59.688
3968.7 -59.977
3968.8 -60.069
3968.9 -59.672
3969 -59.657
3969.1 -59.749
3969.2 -59.977
3969.3 -60.069
3969.4 -60.038
3969.5 -59.886
3969.6 -59.718
3969.7 -59.642
3969.8 -59.84
3969.9 -60.084
3970 -59.779
3970.1 -59.565
3970.2 -59.81
3970.3 -59.794
3970.4 -59.764
3970.5 -59.55
3970.6 -59.52
3970.7 -59.626
3970.8 -59.901
3970.9 -59.916
3971 -59.977
3971.1 -60.054
3971.2 -59.916
3971.3 -59.84
3971.4 -59.718
3971.5 -59.581
3971.6 -59.581
3971.7 -59.611
3971.8 -59.672
3971.9 -59.581
3972 -59.733
3972.1 -59.642
3972.2 -59.657
3972.3 -59.596
3972.4 -59.626
3972.5 -59.81
3972.6 -59.703
3972.7 -59.733
3972.8 -59.81
3972.9 -59.794
3973 -59.779
3973.1 -59.794
3973.2 -59.947
3973.3 -59.779
3973.4 -59.764
3973.5 -59.55
3973.6 -59.382
3973.7 -59.291
3973.8 -59.199
3973.9 -59.306
3974 -59.23
3974.1 -59.367
3974.2 -59.398
3974.3 -59.535
3974.4 -59.688
3974.5 -59.657
3974.6 -59.733
3974.7 -59.428
3974.8 -59.337
3974.9 -59.26
3975 -59.474
3975.1 -59.611
3975.2 -59.733
3975.3 -59.84
3975.4 -59.504
3975.5 -59.306
3975.6 -59.337
3975.7 -59.611
3975.8 -59.84
3975.9 -59.764
3976 -59.489
3976.1 -59.276
3976.2 -59.504
3976.3 -59.794
3976.4 -59.825
3976.5 -59.504
3976.6 -59.398
3976.7 -59.703
3976.8 -59.81
3976.9 -59.52
3977 -59.245
3977.1 -59.535
3977.2 -59.932
3977.3 -59.611
3977.4 -59.398
3977.5 -59.321
3977.6 -59.398
3977.7 -59.382
3977.8 -59.413
3977.9 -59.443
3978 -59.52
3978.1 -59.779
3978.2 -59.55
3978.3 -59.337
3978.4 -59.657
3978.5 -59.794
3978.6 -59.672
3978.7 -59.398
3978.8 -59.398
3978.9 -59.611
3979 -59.703
3979.1 -59.642
3979.2 -59.581
3979.3 -59.52
3979.4 -59.306
3979.5 -59.23
3979.6 -59.23
3979.7 -59.153
3979.8 -59.138
3979.9 -59.169
3980 -59.214
3980.1 -59.138
3980.2 -59.153
3980.3 -59.153
3980.4 -59.184
3980.5 -59.184
3980.6 -59.184
3980.7 -59.337
3980.8 -59.062
3980.9 -59.199
3981 -59.184
3981.1 -59.23
3981.2 -59.291
3981.3 -59.428
3981.4 -59.52
3981.5 -59.504
3981.6 -59.672
3981.7 -59.626
3981.8 -59.718
3981.9 -59.626
3982 -59.565
3982.1 -59.459
3982.2 -59.276
3982.3 -59.184
3982.4 -59.184
3982.5 -59.276
3982.6 -59.367
3982.7 -59.504
3982.8 -59.611
3982.9 -59.672
3983 -59.611
3983.1 -59.352
3983.2 -59.214
3983.3 -59.23
3983.4 -59.398
3983.5 -59.596
3983.6 -59.718
3983.7 -59.733
3983.8 -59.428
3983.9 -59.337
3984 -59.52
3984.1 -59.611
3984.2 -59.901
3984.3 -59.81
3984.4 -59.474
3984.5 -59.443
3984.6 -59.688
3984.7 -60.054
3984.8 -59.703
3984.9 -59.474
3985 -59.428
3985.1 -59.764
3985.2 -59.81
3985.3 -59.367
3985.4 -59.428
3985.5 -59.55
3985.6 -59.718
3985.7 -59.337
3985.8 -59.199
3985.9 -59.153
3986 -59.184
3986.1 -59.245
3986.2 -59.092
3986.3 -59.245
3986.4 -59.443
3986.5 -59.352
3986.6 -58.97
3986.7 -59.092
3986.8 -59.55
3986.9 -59.352
3987 -59.184
3987.1 -59.108
3987.2 -59.337
3987.3 -59.504
3987.4 -59.443
3987.5 -59.611
3987.6 -59.291
3987.7 -59.291
3987.8 -59.169
3987.9 -59.062
3988 -59.016
3988.1 -58.94
3988.2 -59.001
3988.3 -58.894
3988.4 -58.955
3988.5 -58.864
3988.6 -58.864
3988.7 -59.016
3988.8 -59.047
3988.9 -59.184
3989 -59.031
3989.1 -59.092
3989.2 -59.108
3989.3 -59.077
3989.4 -59.138
3989.5 -59.23
3989.6 -59.276
3989.7 -59.245
3989.8 -59.245
3989.9 -59.23
3990 -59.214
3990.1 -59.199
3990.2 -59.169
3990.3 -59.108
3990.4 -58.94
3990.5 -58.802
3990.6 -58.741
3990.7 -58.741
3990.8 -58.894
3990.9 -59.031
3991 -59.199
3991.1 -59.23
3991.2 -59.199
3991.3 -59.016
3991.4 -58.818
3991.5 -58.802
3991.6 -58.757
3991.7 -59.062
3991.8 -59.184
3991.9 -59.184
3992 -58.955
3992.1 -58.818
3992.2 -58.925
3992.3 -58.986
3992.4 -59.306
3992.5 -59.214
3992.6 -58.894
3992.7 -58.68
3992.8 -58.955
3992.9 -59.337
3993 -59.169
3993.1 -58.848
3993.2 -58.696
3993.3 -58.94
3993.4 -59.214
3993.5 -58.94
3993.6 -58.909
3993.7 -59.077
3993.8 -59.26
3993.9 -58.94
3994 -58.696
3994.1 -58.909
3994.2 -59.184
3994.3 -59.26
3994.4 -59.184
3994.5 -59.153
3994.6 -58.97
3994.7 -58.925
3994.8 -59.214
3994.9 -59.23
3995 -59.092
3995.1 -58.879
3995.2 -59.245
3995.3 -59.108
3995.4 -59.092
3995.5 -58.864
3995.6 -58.818
3995.7 -59.047
3995.8 -59.138
3995.9 -59.337
3996 -59.26
3996.1 -59.321
3996.2 -59.291
3996.3 -59.352
3996.4 -59.367
3996.5 -59.291
3996.6 -59.276
3996.7 -59.184
3996.8 -59.291
3996.9 -59.26
3997 -59.398
3997.1 -59.413
3997.2 -59.398
3997.3 -59.382
3997.4 -59.367
3997.5 -59.428
3997.6 -59.443
3997.7 -59.443
3997.8 -59.459
3997.9 -59.23
3998 -59.26
3998.1 -59.092
3998.2 -58.925
3998.3 -58.925
3998.4 -58.726
3998.5 -58.757
3998.6 -58.635
3998.7 -58.787
3998.8 -58.818
3998.9 -58.879
3999 -59.092
3999.1 -59.001
3999.2 -58.97
3999.3 -58.757
3999.4 -58.696
3999.5 -58.543
3999.6 -58.619
3999.7 -58.818
3999.8 -58.864
3999.9 -58.955
4000 -58.864
4000.1 -58.65
4000.2 -58.436
4000.3 -58.482
4000.4 -58.757
4000.5 -58.741
4000.6 -58.757
4000.7 -58.482
4000.8 -58.268
4000.9 -58.391
4001 -58.635
4001.1 -58.833
4001.2 -58.391
4001.3 -58.238
4001.4 -58.329
4001.5 -58.665
4001.6 -58.665
4001.7 -58.284
4001.8 -58.421
4001.9 -58.604
4002 -58.741
4002.1 -58.299
4002.2 -58.452
4002.3 -58.68
4002.4 -58.787
4002.5 -58.65
4002.6 -58.375
4002.7 -58.497
4002.8 -58.482
4002.9 -58.696
4003 -58.726
4003.1 -58.467
4003.2 -58.406
4003.3 -58.65
4003.4 -58.726
4003.5 -58.452
4003.6 -58.436
4003.7 -58.665
4003.8 -58.925
4003.9 -58.925
4004 -58.696
4004.1 -58.619
4004.2 -58.528
4004.3 -58.436
4004.4 -58.436
4004.5 -58.406
4004.6 -58.482
4004.7 -58.528
4004.8 -58.513
4004.9 -58.513
4005 -58.528
4005.1 -58.589
4005.2 -58.436
4005.3 -58.604
4005.4 -58.635
4005.5 -58.589
4005.6 -58.574
4005.7 -58.513
4005.8 -58.574
4005.9 -58.406
4006 -58.421
4006.1 -58.391
4006.2 -58.467
4006.3 -58.421
4006.4 -58.497
4006.5 -58.68
4006.6 -58.711
4006.7 -58.802
4006.8 -58.894
4006.9 -58.94
4007 -58.986
4007.1 -58.848
4007.2 -58.879
4007.3 -58.635
4007.4 -58.558
4007.5 -58.513
4007.6 -58.604
4007.7 -58.741
4007.8 -58.772
4007.9 -59.062
4008 -58.955
4008.1 -58.864
4008.2 -58.589
4008.3 -58.604
4008.4 -58.65
4008.5 -58.925
4008.6 -59.26
4008.7 -59.092
4008.8 -58.864
4008.9 -58.65
4009 -58.848
4009.1 -59.031
4009.2 -59.214
4009.3 -58.97
4009.4 -58.619
4009.5 -58.802
4009.6 -58.986
4009.7 -59.092
4009.8 -58.696
4009.9 -58.589
4010 -58.986
4010.1 -59.23
4010.2 -58.955
4010.3 -58.741
4010.4 -59.016
4010.5 -59.276
4010.6 -59.062
4010.7 -58.97
4010.8 -59.016
4010.9 -59.199
4011 -59.199
4011.1 -59.108
4011.2 -59.153
4011.3 -59.077
4011.4 -59.474
4011.5 -59.535
4011.6 -59.382
4011.7 -59.153
4011.8 -59.52
4011.9 -59.657
4012 -59.489
4012.1 -59.337
4012.2 -59.26
4012.3 -59.489
4012.4 -59.626
4012.5 -59.749
4012.6 -59.825
4012.7 -59.733
4012.8 -59.733
4012.9 -59.718
4013 -59.703
4013.1 -59.672
4013.2 -59.718
4013.3 -59.749
4013.4 -59.642
4013.5 -59.733
4013.6 -59.703
4013.7 -59.718
4013.8 -59.81
4013.9 -59.916
4014 -60.069
4014.1 -60.023
4014.2 -60.099
4014.3 -60.13
4014.4 -60.084
4014.5 -60.099
4014.6 -60.099
4014.7 -60.267
4014.8 -60.023
4014.9 -60.054
4015 -59.871
4015.1 -59.81
4015.2 -59.718
4015.3 -59.749
4015.4 -60.023
4015.5 -59.962
4015.6 -60.161
4015.7 -60.206
4015.8 -60.42
4015.9 -60.389
4016 -60.359
4016.1 -60.298
4016.2 -60.023
4016.3 -59.977
4016.4 -60.038
4016.5 -60.313
4016.6 -60.435
4016.7 -60.511
4016.8 -60.496
4016.9 -60.13
4017 -60.054
4017.1 -60.237
4017.2 -60.435
4017.3 -60.496
4017.4 -60.328
4017.5 -60.115
4017.6 -60.115
4017.7 -60.389
4017.8 -60.496
4017.9 -60.359
4018 -60.099
4018.1 -60.298
4018.2 -60.664
4018.3 -60.649
4018.4 -60.222
4018.5 -60.252
4018.6 -60.603
4018.7 -60.664
4018.8 -60.298
4018.9 -60.374
4019 -60.557
4019.1 -60.74
4019.2 -60.603
4019.3 -60.573
4019.4 -60.695
4019.5 -60.725
4019.6 -60.71
4019.7 -60.511
4019.8 -60.328
4019.9 -60.618
4020 -60.771
4020.1 -60.588
4020.2 -60.405
4020.3 -60.725
4020.4 -60.756
4020.5 -60.771
4020.6 -60.496
4020.7 -60.389
4020.8 -60.466
4020.9 -60.389
4021 -60.496
4021.1 -60.634
4021.2 -60.771
4021.3 -60.725
4021.4 -60.786
4021.5 -60.908
4021.6 -60.801
4021.7 -60.908
4021.8 -60.832
4021.9 -60.862
4022 -60.817
4022.1 -60.923
4022.2 -61.061
4022.3 -60.862
4022.4 -60.878
4022.5 -60.801
4022.6 -60.817
4022.7 -60.634
4022.8 -60.588
4022.9 -60.618
4023 -60.42
4023.1 -60.405
4023.2 -60.359
4023.3 -60.42
4023.4 -60.466
4023.5 -60.481
4023.6 -60.664
4023.7 -60.649
4023.8 -60.817
4023.9 -60.817
4024 -60.74
4024.1 -60.618
4024.2 -60.405
4024.3 -60.359
4024.4 -60.191
4024.5 -60.405
4024.6 -60.496
4024.7 -60.649
4024.8 -60.71
4024.9 -60.557
4025 -60.42
4025.1 -60.161
4025.2 -60.298
4025.3 -60.466
4025.4 -60.679
4025.5 -60.618
4025.6 -60.389
4025.7 -60.252
4025.8 -60.298
4025.9 -60.588
4026 -60.74
4026.1 -60.634
4026.2 -60.237
4026.3 -60.283
4026.4 -60.649
4026.5 -60.832
4026.6 -60.511
4026.7 -60.405
4026.8 -60.603
4026.9 -60.801
4027 -60.466
4027.1 -60.374
4027.2 -60.618
4027.3 -60.862
4027.4 -60.557
4027.5 -60.283
4027.6 -60.328
4027.7 -60.237
4027.8 -60.267
4027.9 -60.45
4028 -60.679
4028.1 -60.511
4028.2 -60.222
4028.3 -60.405
4028.4 -60.557
4028.5 -60.466
4028.6 -60.206
4028.7 -60.298
4028.8 -60.511
4028.9 -60.496
4029 -60.634
4029.1 -60.344
4029.2 -60.222
4029.3 -60.084
4029.4 -60.038
4029.5 -60.054
4029.6 -60.099
4029.7 -60.283
4029.8 -60.115
4029.9 -60.176
4030 -60.099
4030.1 -60.099
4030.2 -60.13
4030.3 -60.069
4030.4 -60.069
4030.5 -59.977
4030.6 -59.947
4030.7 -59.916
4030.8 -59.901
4030.9 -59.81
4031 -59.901
4031.1 -60.023
4031.2 -59.932
4031.3 -60.069
4031.4 -60.054
4031.5 -60.13
4031.6 -60.191
4031.7 -60.344
4031.8 -60.481
4031.9 -60.344
4032 -60.328
4032.1 -60.206
4032.2 -60.084
4032.3 -59.916
4032.4 -59.871
4032.5 -60.038
4032.6 -60.023
4032.7 -60.237
4032.8 -60.252
4032.9 -60.359
4033 -60.222
4033.1 -60.038
4033.2 -59.932
4033.3 -59.871
4033.4 -59.977
4033.5 -60.054
4033.6 -60.206
4033.7 -60.145
4033.8 -59.855
4033.9 -59.718
4034 -59.825
4034.1 -60.038
4034.2 -60.161
4034.3 -60.099
4034.4 -59.794
4034.5 -59.733
4034.6 -60.038
4034.7 -60.145
4034.8 -59.871
4034.9 -59.657
4035 -59.962
4035.1 -60.328
4035.2 -60.145
4035.3 -59.81
4035.4 -59.947
4035.5 -60.237
4035.6 -60.145
4035.7 -59.81
4035.8 -60.008
4035.9 -59.962
4036 -60.038
4036.1 -60.008
4036.2 -59.932
4036.3 -59.993
4036.4 -60.344
4036.5 -60.42
4036.6 -59.932
4036.7 -60.099
4036.8 -60.328
4036.9 -60.313
4037 -60.038
4037.1 -59.977
4037.2 -60.298
4037.3 -60.481
4037.4 -60.42
4037.5 -60.237
4037.6 -60.222
4037.7 -60.099
4037.8 -60.008
4037.9 -60.054
4038 -59.825
4038.1 -59.81
4038.2 -59.718
4038.3 -59.81
4038.4 -59.81
4038.5 -59.84
4038.6 -59.932
4038.7 -59.886
4038.8 -59.916
4038.9 -59.962
4039 -60.023
4039.1 -59.962
4039.2 -60.054
4039.3 -60.206
4039.4 -60.069
4039.5 -60.298
4039.6 -60.252
4039.7 -60.328
4039.8 -60.374
4039.9 -60.344
4040 -60.511
4040.1 -60.328
4040.2 -60.298
4040.3 -59.977
4040.4 -59.84
4040.5 -59.749
4040.6 -59.81
4040.7 -59.962
4040.8 -60.023
4040.9 -60.145
4041 -60.283
4041.1 -60.344
4041.2 -60.313
4041.3 -60.008
4041.4 -59.916
4041.5 -59.901
4041.6 -60.008
4041.7 -60.161
4041.8 -60.328
4041.9 -60.344
4042 -60.023
4042.1 -59.855
4042.2 -59.855
4042.3 -60.115
4042.4 -60.252
4042.5 -60.099
4042.6 -59.886
4042.7 -59.642
4042.8 -59.993
4042.9 -60.191
4043 -60.054
4043.1 -59.718
4043.2 -59.825
4043.3 -60.222
4043.4 -60.13
4043.5 -59.84
4043.6 -59.81
4043.7 -60.191
4043.8 -60.176
4043.9 -59.825
4044 -59.901
4044.1 -59.977
4044.2 -60.191
4044.3 -60.237
4044.4 -60.222
4044.5 -60.023
4044.6 -59.932
4044.7 -59.947
4044.8 -60.176
4044.9 -60.191
4045 -59.825
4045.1 -59.932
4045.2 -60.298
4045.3 -60.191
4045.4 -60.084
4045.5 -59.855
4045.6 -59.947
4045.7 -60.145
4045.8 -60.374
4045.9 -60.344
4046 -60.328
4046.1 -60.328
4046.2 -60.252
4046.3 -60.237
4046.4 -60.115
4046.5 -60.084
4046.6 -60.161
4046.7 -60.115
4046.8 -60.161
4046.9 -60.13
4047 -60.161
4047.1 -60.115
4047.2 -60.13
4047.3 -60.145
4047.4 -60.176
4047.5 -60.328
4047.6 -60.328
4047.7 -60.405
4047.8 -60.344
4047.9 -60.481
4048 -60.511
4048.1 -60.511
4048.2 -60.649
4048.3 -60.634
4048.4 -60.588
4048.5 -60.511
4048.6 -60.359
4048.7 -60.313
4048.8 -60.145
4048.9 -60.176
4049 -60.252
4049.1 -60.298
4049.2 -60.405
4049.3 -60.511
4049.4 -60.725
4049.5 -60.618
4049.6 -60.573
4049.7 -60.252
4049.8 -60.099
4049.9 -60.115
4050 -60.267
4050.1 -60.45
4050.2 -60.527
4050.3 -60.496
4050.4 -60.145
4050.5 -59.993
4050.6 -59.993
4050.7 -60.176
4050.8 -60.481
4050.9 -60.267
4051 -60.069
4051.1 -59.916
4051.2 -60.069
4051.3 -60.267
4051.4 -60.191
4051.5 -59.901
4051.6 -59.81
4051.7 -60.13
4051.8 -60.206
4051.9 -59.962
4052 -59.672
4052.1 -59.855
4052.2 -60.176
4052.3 -59.901
4052.4 -59.657
4052.5 -59.642
4052.6 -59.81
4052.7 -59.626
4052.8 -59.596
4052.9 -59.672
4053 -59.947
4053.1 -60.069
4053.2 -59.749
4053.3 -59.672
4053.4 -60.054
4053.5 -59.916
4053.6 -59.718
4053.7 -59.688
4053.8 -60.008
4053.9 -60.099
4054 -60.161
4054.1 -59.901
4054.2 -59.779
4054.3 -59.855
4054.4 -59.672
4054.5 -59.657
4054.6 -59.703
4054.7 -59.718
4054.8 -59.733
4054.9 -59.688
4055 -59.779
4055.1 -59.718
4055.2 -59.779
4055.3 -59.703
4055.4 -59.81
4055.5 -59.886
4055.6 -59.794
4055.7 -59.749
4055.8 -59.626
4055.9 -59.581
4056 -59.504
4056.1 -59.489
4056.2 -59.504
4056.3 -59.504
4056.4 -59.596
4056.5 -59.626
4056.6 -59.626
4056.7 -59.703
4056.8 -59.703
4056.9 -59.855
4057 -59.825
4057.1 -59.871
4057.2 -59.81
4057.3 -59.718
4057.4 -59.489
4057.5 -59.367
4057.6 -59.398
4057.7 -59.428
4057.8 -59.52
4057.9 -59.672
4058 -59.84
4058.1 -59.81
4058.2 -59.688
4058.3 -59.489
4058.4 -59.291
4058.5 -59.398
4058.6 -59.565
4058.7 -59.779
4058.8 -59.733
4058.9 -59.428
4059 -59.382
4059.1 -59.352
4059.2 -59.626
4059.3 -59.749
4059.4 -59.688
4059.5 -59.291
4059.6 -59.26
4059.7 -59.672
4059.8 -59.718
4059.9 -59.474
4060 -59.184
4060.1 -59.398
4060.2 -59.611
4060.3 -59.474
4060.4 -59.23
4060.5 -59.306
4060.6 -59.642
4060.7 -59.581
4060.8 -59.413
4060.9 -59.245
4061 -59.245
4061.1 -59.382
4061.2 -59.52
4061.3 -59.626
4061.4 -59.352
4061.5 -59.047
4061.6 -59.398
4061.7 -59.55
4061.8 -59.337
4061.9 -59.092
4062 -59.367
4062.1 -59.459
4062.2 -59.367
4062.3 -59.291
4062.4 -59.123
4062.5 -59.153
4062.6 -59.016
4062.7 -59.23
4062.8 -59.23
4062.9 -59.352
4063 -59.52
4063.1 -59.535
4063.2 -59.596
4063.3 -59.596
4063.4 -59.581
4063.5 -59.504
4063.6 -59.565
4063.7 -59.688
4063.8 -59.611
4063.9 -59.642
4064 -59.55
4064.1 -59.535
4064.2 -59.459
4064.3 -59.428
4064.4 -59.504
4064.5 -59.306
4064.6 -59.26
4064.7 -59.214
4064.8 -59.123
4064.9 -59.169
4065 -59.26
4065.1 -59.459
4065.2 -59.367
4065.3 -59.55
4065.4 -59.642
4065.5 -59.672
4065.6 -59.749
4065.7 -59.81
4065.8 -59.947
4065.9 -59.535
4066 -59.474
4066.1 -59.337
4066.2 -59.398
4066.3 -59.55
4066.4 -59.657
4066.5 -59.947
4066.6 -59.932
4066.7 -59.886
4066.8 -59.565
4066.9 -59.535
4067 -59.581
4067.1 -59.703
4067.2 -60.084
4067.3 -60.084
4067.4 -59.779
4067.5 -59.596
4067.6 -59.703
4067.7 -59.962
4067.8 -60.145
4067.9 -60.13
4068 -59.657
4068.1 -59.703
4068.2 -59.932
4068.3 -60.115
4068.4 -59.886
4068.5 -59.565
4068.6 -59.855
4068.7 -60.023
4068.8 -59.886
4068.9 -59.55
4069 -59.657
4069.1 -59.932
4069.2 -60.084
4069.3 -60.115
4069.4 -59.901
4069.5 -59.855
4069.6 -59.657
4069.7 -59.55
4069.8 -59.901
4069.9 -59.947
4070 -59.764
4070.1 -59.52
4070.2 -59.901
4070.3 -59.977
4070.4 -59.764
4070.5 -59.642
4070.6 -59.52
4070.7 -59.657
4070.8 -59.871
4070.9 -60.008
4071 -60.054
4071.1 -60.115
4071.2 -60.206
4071.3 -60.008
4071.4 -60.008
4071.5 -59.977
4071.6 -60.008
4071.7 -59.947
4071.8 -60.023
4071.9 -60.176
4072 -60.069
4072.1 -60.206
4072.2 -60.206
4072.3 -60.237
4072.4 -60.161
4072.5 -60.267
4072.6 -60.313
4072.7 -60.13
4072.8 -60.237
4072.9 -60.145
4073 -60.054
4073.1 -59.886
4073.2 -59.764
4073.3 -59.672
4073.4 -59.52
4073.5 -59.55
4073.6 -59.581
4073.7 -59.688
4073.8 -59.764
4073.9 -59.916
4074 -60.145
4074.1 -60.069
4074.2 -60.023
4074.3 -59.871
4074.4 -59.749
4074.5 -59.611
4074.6 -59.642
4074.7 -59.901
4074.8 -60.084
4074.9 -60.222
4075 -60.099
4075.1 -59.84
4075.2 -59.611
4075.3 -59.611
4075.4 -59.947
4075.5 -60.008
4075.6 -60.099
4075.7 -59.825
4075.8 -59.672
4075.9 -59.764
4076 -60.054
4076.1 -60.252
4076.2 -59.886
4076.3 -59.718
4076.4 -59.901
4076.5 -60.176
4076.6 -60.176
4076.7 -59.626
4076.8 -59.794
4076.9 -60.038
4077 -60.206
4077.1 -59.779
4077.2 -59.779
4077.3 -60.069
4077.4 -60.191
4077.5 -60.145
4077.6 -59.977
4077.7 -60.023
4077.8 -60.054
4077.9 -60.054
4078 -60.023
4078.1 -59.749
4078.2 -59.932
4078.3 -60.145
4078.4 -60.023
4078.5 -59.718
4078.6 -59.886
4078.7 -60.267
4078.8 -60.099
4078.9 -60.008
4079 -59.764
4079.1 -59.764
4079.2 -59.672
4079.3 -59.764
4079.4 -59.962
4079.5 -59.932
4079.6 -60.099
4079.7 -60.13
4079.8 -60.161
4079.9 -60.13
4080 -60.145
4080.1 -60.283
4080.2 -60.145
4080.3 -60.161
4080.4 -60.099
4080.5 -59.977
4080.6 -59.932
4080.7 -59.916
4080.8 -60.023
4080.9 -59.794
4081 -59.81
4081.1 -59.688
4081.2 -59.733
4081.3 -59.657
4081.4 -59.733
4081.5 -59.901
4081.6 -59.825
4081.7 -59.977
4081.8 -60.008
4081.9 -60.069
4082 -60.191
4082.1 -60.283
4082.2 -60.374
4082.3 -60.13
4082.4 -60.038
4082.5 -59.886
4082.6 -59.901
4082.7 -59.993
4082.8 -60.176
4082.9 -60.435
4083 -60.496
4083.1 -60.496
4083.2 -60.222
4083.3 -60.038
4083.4 -59.947
4083.5 -60.054
4083.6 -60.267
4083.7 -60.359
4083.8 -60.374
4083.9 -59.993
4084 -59.932
4084.1 -60.069
4084.2 -60.191
4084.3 -60.328
4084.4 -60.145
4084.5 -59.749
4084.6 -59.871
4084.7 -60.145
4084.8 -60.374
4084.9 -60.054
4085 -59.825
4085.1 -59.993
4085.2 -60.252
4085.3 -60.023
4085.4 -59.779
4085.5 -60.115
4085.6 -60.267
4085.7 -60.252
4085.8 -59.855
4085.9 -59.779
4086 -59.749
4086.1 -59.825
4086.2 -60.191
4086.3 -60.252
4086.4 -60.161
4086.5 -59.825
4086.6 -59.932
4086.7 -60.252
4086.8 -60.099
4086.9 -60.008
4087 -59.871
4087.1 -60.191
4087.2 -60.237
4087.3 -60.298
4087.4 -60.13
4087.5 -60.054
4087.6 -60.084
4087.7 -59.84
4087.8 -59.947
4087.9 -59.825
4088 -59.886
4088.1 -59.886
4088.2 -60.008
4088.3 -60.115
4088.4 -59.962
4088.5 -60.023
4088.6 -59.886
4088.7 -59.901
4088.8 -59.993
4088.9 -60.038
4089 -60.038
4089.1 -59.901
4089.2 -59.993
4089.3 -59.962
4089.4 -60.008
4089.5 -60.069
4089.6 -60.13
4089.7 -60.191
4089.8 -60.222
4089.9 -60.328
4090 -60.344
4090.1 -60.344
4090.2 -60.359
4090.3 -60.176
4090.4 -60.069
4090.5 -59.932
4090.6 -59.871
4090.7 -59.84
4090.8 -59.886
4090.9 -59.962
4091 -60.008
4091.1 -60.222
4091.2 -60.176
4091.3 -60.222
4091.4 -59.871
4091.5 -59.733
4091.6 -59.733
4091.7 -59.794
4091.8 -60.038
4091.9 -60.099
4092 -59.947
4092.1 -59.626
4092.2 -59.596
4092.3 -59.81
4092.4 -59.901
4092.5 -60.099
4092.6 -59.764
4092.7 -59.611
4092.8 -59.688
4092.9 -59.947
4093 -60.161
4093.1 -59.626
4093.2 -59.611
4093.3 -59.825
4093.4 -60.008
4093.5 -59.718
4093.6 -59.565
4093.7 -59.932
4093.8 -60.099
4093.9 -59.794
4094 -59.504
4094.1 -59.703
4094.2 -59.733
4094.3 -59.703
4094.4 -59.84
4094.5 -59.581
4094.6 -59.565
4094.7 -59.764
4094.8 -60.023
4094.9 -59.81
4095 -59.596
4095.1 -60.038
4095.2 -60.099
4095.3 -59.947
4095.4 -59.688
4095.5 -59.581
4095.6 -59.718
4095.7 -59.916
4095.8 -60.176
4095.9 -60.069
4096 -59.993
4096.1 -59.886
4096.2 -59.825
4096.3 -59.733
4096.4 -59.733
4096.5 -59.764
4096.6 -59.718
4096.7 -59.642
4096.8 -59.642
4096.9 -59.672
4097 -59.703
4097.1 -59.825
4097.2 -59.916
4097.3 -59.871
4097.4 -59.962
4097.5 -60.023
4097.6 -60.038
4097.7 -60.099
4097.8 -60.115
4097.9 -60.237
4098 -60.191
4098.1 -60.191
4098.2 -60.038
4098.3 -59.886
4098.4 -59.901
4098.5 -59.749
4098.6 -59.81
4098.7 -59.886
4098.8 -59.947
4098.9 -60.038
4099 -60.145
4099.1 -60.359
4099.2 -60.344
4099.3 -60.298
4099.4 -60.176
4099.5 -60.023
4099.6 -59.81
4099.7 -59.855
4099.8 -60.023
4099.9 -60.099
4100 -60.313
4100.1 -60.298
4100.2 -60.084
4100.3 -59.825
4100.4 -59.825
4100.5 -60.099
4100.6 -60.191
4100.7 -60.359
4100.8 -60.206
4100.9 -59.901
4101 -59.901
4101.1 -60.115
4101.2 -60.435
4101.3 -60.252
4101.4 -59.993
4101.5 -59.84
4101.6 -60.069
4101.7 -60.298
4101.8 -60.13
4101.9 -60.008
4102 -60.176
4102.1 -60.466
4102.2 -60.191
4102.3 -59.962
4102.4 -60.069
4102.5 -60.206
4102.6 -60.42
4102.7 -60.252
4102.8 -60.206
4102.9 -60.023
4103 -60.023
4103.1 -60.328
4103.2 -60.374
4103.3 -60.237
4103.4 -60.054
4103.5 -60.45
4103.6 -60.328
4103.7 -60.145
4103.8 -60.069
4103.9 -60.115
4104 -60.374
4104.1 -60.511
4104.2 -60.511
4104.3 -60.466
4104.4 -60.45
4104.5 -60.328
4104.6 -60.283
4104.7 -60.283
4104.8 -60.176
4104.9 -60.176
4105 -60.084
4105.1 -60.115
4105.2 -60.069
4105.3 -60.054
4105.4 -60.084
4105.5 -60.222
4105.6 -60.283
4105.7 -60.313
4105.8 -60.222
4105.9 -60.252
4106 -60.206
4106.1 -60.344
4106.2 -60.374
4106.3 -60.435
4106.4 -60.405
4106.5 -60.313
4106.6 -60.298
4106.7 -60.084
4106.8 -60.054
4106.9 -59.962
4107 -59.932
4107.1 -60.038
4107.2 -60.054
4107.3 -60.222
4107.4 -60.206
4107.5 -60.328
4107.6 -60.45
4107.7 -60.45
4107.8 -60.42
4107.9 -60.176
4108 -60.191
4108.1 -59.932
4108.2 -60.176
4108.3 -60.359
4108.4 -60.527
4108.5 -60.603
4108.6 -60.435
4108.7 -60.328
4108.8 -60.237
4108.9 -60.496
4109 -60.71
4109.1 -60.832
4109.2 -60.557
4109.3 -60.405
4109.4 -60.695
4109.5 -60.954
4109.6 -61.061
4109.7 -60.771
4109.8 -60.603
4109.9 -60.878
4110 -61.091
4110.1 -61.03
4110.2 -60.618
4110.3 -60.832
4110.4 -61.122
4110.5 -61.107
4110.6 -60.817
4110.7 -60.847
4110.8 -60.969
4110.9 -61.046
4111 -61.091
4111.1 -60.984
4111.2 -60.847
4111.3 -60.801
4111.4 -61.107
4111.5 -61.244
4111.6 -60.939
4111.7 -60.74
4111.8 -61.076
4111.9 -61.168
4112 -61.061
4112.1 -60.817
4112.2 -60.786
4112.3 -60.817
4112.4 -61.107
4112.5 -61.122
4112.6 -61.213
4112.7 -61.168
4112.8 -61.061
4112.9 -61.183
4113 -61
4113.1 -61.03
4113.2 -61
4113.3 -61
4113.4 -60.984
4113.5 -60.954
4113.6 -61.015
4113.7 -60.939
4113.8 -61.046
4113.9 -61
4114 -60.939
4114.1 -61.091
4114.2 -61.03
4114.3 -61.076
4114.4 -61.015
4114.5 -61
4114.6 -60.939
4114.7 -60.786
4114.8 -60.801
4114.9 -60.542
4115 -60.618
4115.1 -60.481
4115.2 -60.603
4115.3 -60.603
4115.4 -60.649
4115.5 -60.878
4115.6 -60.817
4115.7 -60.847
4115.8 -60.801
4115.9 -60.771
4116 -60.511
4116.1 -60.374
4116.2 -60.45
4116.3 -60.389
4116.4 -60.511
4116.5 -60.71
4116.6 -60.771
4116.7 -60.71
4116.8 -60.344
4116.9 -60.328
4117 -60.222
4117.1 -60.435
4117.2 -60.603
4117.3 -60.588
4117.4 -60.344
4117.5 -60.099
4117.6 -60.359
4117.7 -60.557
4117.8 -60.71
4117.9 -60.466
4118 -60.115
4118.1 -60.267
4118.2 -60.557
4118.3 -60.664
4118.4 -60.222
4118.5 -60.222
4118.6 -60.344
4118.7 -60.45
4118.8 -60.145
4118.9 -60.054
4119 -60.435
4119.1 -60.527
4119.2 -60.557
4119.3 -60.42
4119.4 -60.45
4119.5 -60.542
4119.6 -60.298
4119.7 -60.176
4119.8 -60.191
4119.9 -60.466
4120 -60.237
4120.1 -59.977
4120.2 -60.328
4120.3 -60.466
4120.4 -60.511
4120.5 -60.222
4120.6 -60.038
4120.7 -60.084
4120.8 -60.206
4120.9 -60.389
4121 -60.45
4121.1 -60.573
4121.2 -60.573
4121.3 -60.618
4121.4 -60.603
4121.5 -60.557
4121.6 -60.71
4121.7 -60.527
4121.8 -60.542
4121.9 -60.557
4122 -60.618
4122.1 -60.527
4122.2 -60.71
4122.3 -60.817
4122.4 -60.695
4122.5 -60.618
4122.6 -60.557
4122.7 -60.496
4122.8 -60.389
4122.9 -60.313
4123 -60.313
4123.1 -60.023
4123.2 -59.993
4123.3 -59.855
4123.4 -59.916
4123.5 -59.977
4123.6 -60.084
4123.7 -60.313
4123.8 -60.298
4123.9 -60.42
4124 -60.466
4124.1 -60.542
4124.2 -60.481
4124.3 -60.328
4124.4 -60.283
4124.5 -60.13
4124.6 -60.222
4124.7 -60.344
4124.8 -60.542
4124.9 -60.588
4125 -60.603
4125.1 -60.45
4125.2 -60.084
4125.3 -60.222
4125.4 -60.328
4125.5 -60.542
4125.6 -60.557
4125.7 -60.374
4125.8 -60.13
4125.9 -60.099
4126 -60.389
4126.1 -60.573
4126.2 -60.405
4126.3 -60.038
4126.4 -60.099
4126.5 -60.45
4126.6 -60.466
4126.7 -60.145
4126.8 -60.054
4126.9 -60.313
4127 -60.527
4127.1 -60.099
4127.2 -60.099
4127.3 -60.283
4127.4 -60.466
4127.5 -60.527
4127.6 -60.466
4127.7 -60.496
4127.8 -60.435
4127.9 -60.435
4128 -60.222
4128.1 -60.161
4128.2 -60.405
4128.3 -60.45
4128.4 -60.298
4128.5 -60.13
4128.6 -60.511
4128.7 -60.527
4128.8 -60.359
4128.9 -60.161
4129 -60.13
4129.1 -60.298
4129.2 -60.283
4129.3 -60.313
4129.4 -60.435
4129.5 -60.542
4129.6 -60.511
4129.7 -60.511
4129.8 -60.679
4129.9 -60.511
4130 -60.466
4130.1 -60.496
4130.2 -60.511
4130.3 -60.466
4130.4 -60.511
4130.5 -60.603
4130.6 -60.511
4130.7 -60.557
4130.8 -60.573
4130.9 -60.527
4131 -60.527
4131.1 -60.45
4131.2 -60.527
4131.3 -60.389
4131.4 -60.283
4131.5 -60.267
4131.6 -60.191
4131.7 -60.145
4131.8 -60.115
4131.9 -60.13
4132 -60.084
4132.1 -60.191
4132.2 -60.267
4132.3 -60.344
4132.4 -60.42
4132.5 -60.496
4132.6 -60.511
4132.7 -60.267
4132.8 -60.13
4132.9 -60.038
4133 -60.038
4133.1 -60.176
4133.2 -60.283
4133.3 -60.496
4133.4 -60.45
4133.5 -60.389
4133.6 -60.054
4133.7 -59.932
4133.8 -60.206
4133.9 -60.283
4134 -60.45
4134.1 -60.237
4134.2 -60.008
4134.3 -59.855
4134.4 -60.145
4134.5 -60.466
4134.6 -60.359
4134.7 -60.008
4134.8 -59.855
4134.9 -60.145
4135 -60.389
4135.1 -60.191
4135.2 -60.008
4135.3 -60.054
4135.4 -60.405
4135.5 -60.283
4135.6 -59.855
4135.7 -59.901
4135.8 -60.069
4135.9 -60.206
4136 -60.115
4136.1 -60.084
4136.2 -59.977
4136.3 -59.871
4136.4 -60.099
4136.5 -60.237
4136.6 -60.13
4136.7 -59.871
4136.8 -60.222
4136.9 -60.206
4137 -59.947
4137.1 -59.718
4137.2 -59.916
4137.3 -60.222
4137.4 -60.115
4137.5 -60.13
4137.6 -60.115
4137.7 -60.084
4137.8 -59.962
4137.9 -59.886
4138 -59.962
4138.1 -59.779
4138.2 -59.794
4138.3 -59.779
4138.4 -59.688
4138.5 -59.657
4138.6 -59.596
4138.7 -59.749
4138.8 -59.733
4138.9 -59.81
4139 -59.733
4139.1 -59.779
4139.2 -59.764
4139.3 -59.84
4139.4 -59.871
4139.5 -59.901
4139.6 -59.916
4139.7 -59.932
4139.8 -60.069
4139.9 -60.084
4140 -60.13
4140.1 -60.191
4140.2 -60.176
4140.3 -60.191
4140.4 -60.054
4140.5 -59.916
4140.6 -59.825
4140.7 -59.688
4140.8 -59.688
4140.9 -59.764
4141 -59.871
4141.1 -60.008
4141.2 -60.054
4141.3 -60.161
4141.4 -60.038
4141.5 -59.932
4141.6 -59.672
4141.7 -59.626
4141.8 -59.688
4141.9 -59.932
4142 -60.191
4142.1 -60.115
4142.2 -59.993
4142.3 -59.703
4142.4 -59.764
4142.5 -59.962
4142.6 -60.237
4142.7 -60.267
4142.8 -59.825
4142.9 -59.779
4143 -59.886
4143.1 -60.222
4143.2 -60.222
4143.3 -59.825
4143.4 -59.947
4143.5 -60.054
4143.6 -60.328
4143.7 -59.916
4143.8 -59.825
4143.9 -60.069
4144 -60.313
4144.1 -60.328
4144.2 -59.993
4144.3 -60.069
4144.4 -60.191
4144.5 -60.313
4144.6 -60.191
4144.7 -59.962
4144.8 -59.932
4144.9 -60.145
4145 -60.176
4145.1 -59.962
4145.2 -59.825
4145.3 -60.176
4145.4 -60.176
4145.5 -60.038
4145.6 -59.855
4145.7 -59.688
4145.8 -59.626
4145.9 -59.749
4146 -59.871
4146.1 -59.993
4146.2 -60.191
4146.3 -60.161
4146.4 -60.161
4146.5 -60.13
4146.6 -60.176
4146.7 -60.145
4146.8 -60.176
4146.9 -60.206
4147 -60.191
4147.1 -60.252
4147.2 -60.145
4147.3 -60.267
4147.4 -60.161
4147.5 -60.176
4147.6 -60.222
4147.7 -60.161
4147.8 -60.161
4147.9 -60.054
4148 -60.008
4148.1 -59.871
4148.2 -59.825
4148.3 -59.81
4148.4 -59.749
4148.5 -59.703
4148.6 -59.733
4148.7 -59.718
4148.8 -59.901
4148.9 -59.977
4149 -60.191
4149.1 -60.222
4149.2 -60.389
4149.3 -60.298
4149.4 -60.176
4149.5 -59.993
4149.6 -59.718
4149.7 -59.733
4149.8 -59.84
4149.9 -59.993
4150 -60.145
4150.1 -60.176
4150.2 -60.115
4150.3 -59.794
4150.4 -59.688
4150.5 -59.688
4150.6 -59.84
4150.7 -60.038
4150.8 -59.901
4150.9 -59.794
4151 -59.504
4151.1 -59.764
4151.2 -59.916
4151.3 -60.038
4151.4 -59.55
4151.5 -59.367
4151.6 -59.672
4151.7 -59.84
4151.8 -59.871
4151.9 -59.489
4152 -59.52
4152.1 -59.825
4152.2 -59.84
4152.3 -59.474
4152.4 -59.352
4152.5 -59.413
4152.6 -59.459
4152.7 -59.428
4152.8 -59.291
4152.9 -59.276
4153 -59.657
4153.1 -59.733
4153.2 -59.504
4153.3 -59.352
4153.4 -59.657
4153.5 -59.657
4153.6 -59.321
4153.7 -59.276
4153.8 -59.413
4153.9 -59.642
4154 -59.626
4154.1 -59.535
4154.2 -59.382
4154.3 -59.291
4154.4 -59.291
4154.5 -59.214
4154.6 -59.23
4154.7 -59.214
4154.8 -59.26
4154.9 -59.23
4155 -59.26
4155.1 -59.306
4155.2 -59.276
4155.3 -59.23
4155.4 -59.199
4155.5 -59.291
4155.6 -59.352
4155.7 -59.337
4155.8 -59.276
4155.9 -59.23
4156 -59.321
4156.1 -59.23
4156.2 -59.352
4156.3 -59.398
4156.4 -59.428
4156.5 -59.55
4156.6 -59.489
4156.7 -59.657
4156.8 -59.642
4156.9 -59.672
4157 -59.764
4157.1 -59.718
4157.2 -59.672
4157.3 -59.459
4157.4 -59.367
4157.5 -59.23
4157.6 -59.199
4157.7 -59.398
4157.8 -59.367
4157.9 -59.581
4158 -59.672
4158.1 -59.688
4158.2 -59.581
4158.3 -59.352
4158.4 -59.352
4158.5 -59.276
4158.6 -59.55
4158.7 -59.672
4158.8 -59.779
4158.9 -59.535
4159 -59.245
4159.1 -59.413
4159.2 -59.474
4159.3 -59.626
4159.4 -59.657
4159.5 -59.367
4159.6 -59.108
4159.7 -59.382
4159.8 -59.749
4159.9 -59.642
4160 -59.306
4160.1 -59.306
4160.2 -59.596
4160.3 -59.688
4160.4 -59.245
4160.5 -59.337
4160.6 -59.489
4160.7 -59.718
4160.8 -59.626
4160.9 -59.672
4161 -59.688
4161.1 -59.764
4161.2 -59.947
4161.3 -59.657
4161.4 -59.504
4161.5 -59.581
4161.6 -59.84
4161.7 -59.672
4161.8 -59.504
4161.9 -59.749
4162 -59.916
4162.1 -59.855
4162.2 -59.626
4162.3 -59.443
4162.4 -59.443
4162.5 -59.504
4162.6 -59.718
4162.7 -59.81
4162.8 -59.855
4162.9 -59.901
4163 -59.855
4163.1 -59.932
4163.2 -59.916
4163.3 -59.916
4163.4 -59.84
4163.5 -59.855
4163.6 -59.749
4163.7 -59.749
4163.8 -59.901
4163.9 -59.81
4164 -59.855
4164.1 -59.855
4164.2 -59.901
4164.3 -59.825
4164.4 -59.81
4164.5 -59.871
4164.6 -59.733
4164.7 -59.764
4164.8 -59.611
4164.9 -59.55
4165 -59.367
4165.1 -59.291
4165.2 -59.413
4165.3 -59.337
4165.4 -59.413
4165.5 -59.413
4165.6 -59.55
4165.7 -59.688
4165.8 -59.794
4165.9 -59.932
4166 -59.703
4166.1 -59.581
4166.2 -59.321
4166.3 -59.245
4166.4 -59.23
4166.5 -59.382
4166.6 -59.672
4166.7 -59.703
4166.8 -59.688
4166.9 -59.413
4167 -59.153
4167.1 -59.138
4167.2 -59.428
4167.3 -59.749
4167.4 -59.749
4167.5 -59.596
4167.6 -59.26
4167.7 -59.321
4167.8 -59.535
4167.9 -59.764
4168 -59.626
4168.1 -59.26
4168.2 -59.398
4168.3 -59.672
4168.4 -59.688
4168.5 -59.367
4168.6 -59.291
4168.7 -59.626
4168.8 -59.764
4168.9 -59.398
4169 -59.169
4169.1 -59.291
4169.2 -59.474
4169.3 -59.474
4169.4 -59.504
4169.5 -59.321
4169.6 -59.23
4169.7 -59.52
4169.8 -59.642
4169.9 -59.459
4170 -59.382
4170.1 -59.779
4170.2 -59.672
4170.3 -59.459
4170.4 -59.245
4170.5 -59.52
4170.6 -59.825
4170.7 -59.779
4170.8 -59.81
4170.9 -59.688
4171 -59.596
4171.1 -59.52
4171.2 -59.459
4171.3 -59.52
4171.4 -59.413
4171.5 -59.413
4171.6 -59.306
4171.7 -59.337
4171.8 -59.276
4171.9 -59.245
4172 -59.398
4172.1 -59.184
4172.2 -59.337
4172.3 -59.245
4172.4 -59.26
4172.5 -59.169
4172.6 -59.23
4172.7 -59.276
4172.8 -59.184
4172.9 -59.291
4173 -59.26
4173.1 -59.276
4173.2 -59.367
4173.3 -59.443
4173.4 -59.596
4173.5 -59.443
4173.6 -59.459
4173.7 -59.382
4173.8 -59.276
4173.9 -59.184
4174 -59.016
4174.1 -59.077
4174.2 -58.925
4174.3 -59.001
4174.4 -59.031
4174.5 -59.214
4174.6 -59.306
4174.7 -59.413
4174.8 -59.474
4174.9 -59.062
4175 -58.94
4175.1 -58.94
4175.2 -59.153
4175.3 -59.367
4175.4 -59.459
4175.5 -59.428
4175.6 -59.062
4175.7 -58.986
4175.8 -59.077
4175.9 -59.306
4176 -59.413
4176.1 -59.062
4176.2 -58.94
4176.3 -59.001
4176.4 -59.306
4176.5 -59.291
4176.6 -58.97
4176.7 -58.986
4176.8 -59.214
4176.9 -59.428
4177 -59.077
4177.1 -58.879
4177.2 -59.123
4177.3 -59.413
4177.4 -59.352
4177.5 -59.108
4177.6 -59.108
4177.7 -59.062
4177.8 -59.153
4177.9 -59.337
4178 -59.291
4178.1 -59.184
4178.2 -59.062
4178.3 -59.367
4178.4 -59.291
4178.5 -59.077
4178.6 -59.031
4178.7 -59.321
4178.8 -59.489
4178.9 -59.26
4179 -59.153
4179.1 -58.94
4179.2 -58.848
4179.3 -58.94
4179.4 -59.092
4179.5 -59.276
4179.6 -59.276
4179.7 -59.398
4179.8 -59.413
4179.9 -59.474
4180 -59.443
4180.1 -59.459
4180.2 -59.565
4180.3 -59.352
4180.4 -59.459
4180.5 -59.459
4180.6 -59.428
4180.7 -59.291
4180.8 -59.291
4180.9 -59.306
4181 -59.199
4181.1 -59.077
4181.2 -59.001
4181.3 -59.001
4181.4 -58.94
4181.5 -59.077
4181.6 -59.169
4181.7 -59.062
4181.8 -59.092
4181.9 -59.138
4182 -59.337
4182.1 -59.398
4182.2 -59.489
4182.3 -59.611
4182.4 -59.474
4182.5 -59.352
4182.6 -59.169
4182.7 -59.153
4182.8 -59.123
4182.9 -59.199
4183 -59.428
4183.1 -59.504
4183.2 -59.657
4183.3 -59.581
4183.4 -59.26
4183.5 -59.092
4183.6 -59.092
4183.7 -59.245
4183.8 -59.398
4183.9 -59.55
4184 -59.321
4184.1 -59.062
4184.2 -59.199
4184.3 -59.382
4184.4 -59.581
4184.5 -59.428
4184.6 -59.245
4184.7 -59.245
4184.8 -59.459
4184.9 -59.733
4185 -59.245
4185.1 -59.047
4185.2 -59.306
4185.3 -59.611
4185.4 -59.413
4185.5 -59.123
4185.6 -59.428
4185.7 -59.535
4185.8 -59.672
4185.9 -59.596
4186 -59.642
4186.1 -59.657
4186.2 -59.657
4186.3 -59.535
4186.4 -59.214
4186.5 -59.642
4186.6 -59.688
4186.7 -59.459
4186.8 -59.23
4186.9 -59.626
4187 -59.825
4187.1 -59.504
4187.2 -59.367
4187.3 -59.352
4187.4 -59.352
4187.5 -59.459
4187.6 -59.596
4187.7 -59.779
4187.8 -59.626
4187.9 -59.581
4188 -59.55
4188.1 -59.55
4188.2 -59.52
4188.3 -59.474
4188.4 -59.535
4188.5 -59.382
4188.6 -59.428
4188.7 -59.337
4188.8 -59.367
4188.9 -59.55
4189 -59.55
4189.1 -59.657
4189.2 -59.55
4189.3 -59.565
4189.4 -59.489
4189.5 -59.565
4189.6 -59.535
4189.7 -59.474
4189.8 -59.52
4189.9 -59.352
4190 -59.306
4190.1 -59.169
4190.2 -59.123
4190.3 -59.047
4190.4 -59.169
4190.5 -59.398
4190.6 -59.367
4190.7 -59.55
4190.8 -59.596
4190.9 -59.611
4191 -59.504
4191.1 -59.398
4191.2 -59.276
4191.3 -59.108
4191.4 -59.184
4191.5 -59.199
4191.6 -59.367
4191.7 -59.581
4191.8 -59.535
4191.9 -59.382
4192 -59.077
4192.1 -59.108
4192.2 -59.26
4192.3 -59.52
4192.4 -59.672
4192.5 -59.352
4192.6 -59.23
4192.7 -59.337
4192.8 -59.535
4192.9 -59.596
4193 -59.291
4193.1 -59.306
4193.2 -59.382
4193.3 -59.779
4193.4 -59.688
4193.5 -59.337
4193.6 -59.337
4193.7 -59.779
4193.8 -59.886
4193.9 -59.352
4194 -59.443
4194.1 -59.642
4194.2 -59.688
4194.3 -59.733
4194.4 -59.718
4194.5 -59.703
4194.6 -59.443
4194.7 -59.413
4194.8 -59.688
4194.9 -59.718
4195 -59.382
4195.1 -59.382
4195.2 -59.779
4195.3 -59.672
4195.4 -59.504
4195.5 -59.245
4195.6 -59.092
4195.7 -59.214
4195.8 -59.306
4195.9 -59.474
4196 -59.474
4196.1 -59.504
4196.2 -59.443
4196.3 -59.443
4196.4 -59.413
4196.5 -59.337
4196.6 -59.459
4196.7 -59.26
4196.8 -59.245
4196.9 -59.092
4197 -59.138
4197.1 -59.123
4197.2 -59.153
4197.3 -59.23
4197.4 -59.047
4197.5 -59.016
4197.6 -58.955
4197.7 -58.879
4197.8 -58.772
4197.9 -58.68
4198 -58.65
4198.1 -58.467
4198.2 -58.436
4198.3 -58.375
4198.4 -58.452
4198.5 -58.543
4198.6 -58.635
4198.7 -58.772
4198.8 -58.726
4198.9 -58.818
4199 -58.757
4199.1 -58.604
4199.2 -58.406
4199.3 -58.207
4199.4 -58.223
4199.5 -58.177
4199.6 -58.452
4199.7 -58.574
4199.8 -58.635
4199.9 -58.635
4200 -58.268
4200.1 -58.146
4200.2 -58.07
4200.3 -58.329
4200.4 -58.482
4200.5 -58.513
4200.6 -58.36
4200.7 -58.085
4200.8 -58.268
4200.9 -58.452
4201 -58.528
4201.1 -58.268
4201.2 -57.994
4201.3 -58.406
4201.4 -58.482
4201.5 -58.391
4201.6 -58.055
4201.7 -58.04
4201.8 -58.268
4201.9 -58.36
4202 -58.116
4202.1 -58.04
4202.2 -58.329
4202.3 -58.406
4202.4 -58.116
4202.5 -57.963
4202.6 -57.902
4202.7 -58.07
4202.8 -58.04
4202.9 -58.391
4203 -58.528
4203.1 -58.284
4203.2 -58.07
4203.3 -58.299
4203.4 -58.635
4203.5 -58.238
4203.6 -58.162
4203.7 -58.207
4203.8 -58.513
4203.9 -58.604
4204 -58.436
4204.1 -58.391
4204.2 -58.238
4204.3 -58.223
4204.4 -58.131
4204.5 -58.101
4204.6 -58.146
4204.7 -58.162
4204.8 -58.299
4204.9 -58.192
4205 -58.207
4205.1 -58.253
4205.2 -58.299
4205.3 -58.299
4205.4 -58.421
4205.5 -58.467
4205.6 -58.558
4205.7 -58.65
4205.8 -58.589
4205.9 -58.619
4206 -58.619
4206.1 -58.696
4206.2 -58.864
4206.3 -58.894
4206.4 -58.986
4206.5 -59.016
4206.6 -59.123
4206.7 -59.123
4206.8 -59.016
4206.9 -59.016
4207 -58.864
4207.1 -58.787
4207.2 -58.68
4207.3 -58.772
4207.4 -59.001
4207.5 -58.986
4207.6 -59.214
4207.7 -59.291
4207.8 -59.382
4207.9 -59.214
4208 -59.092
4208.1 -59.077
4208.2 -59.138
4208.3 -59.321
4208.4 -59.52
4208.5 -59.611
4208.6 -59.367
4208.7 -59.123
4208.8 -59.23
4208.9 -59.352
4209 -59.642
4209.1 -59.535
4209.2 -59.321
4209.3 -59.138
4209.4 -59.352
4209.5 -59.794
4209.6 -59.626
4209.7 -59.321
4209.8 -59.352
4209.9 -59.718
4210 -59.779
4210.1 -59.337
4210.2 -59.413
4210.3 -59.672
4210.4 -59.825
4210.5 -59.367
4210.6 -59.367
4210.7 -59.55
4210.8 -59.672
4210.9 -59.794
4211 -59.672
4211.1 -59.657
4211.2 -59.504
4211.3 -59.352
4211.4 -59.199
4211.5 -59.642
4211.6 -59.718
4211.7 -59.321
4211.8 -59.337
4211.9 -59.596
4212 -59.581
4212.1 -59.428
4212.2 -59.291
4212.3 -59.184
4212.4 -59.153
4212.5 -59.26
4212.6 -59.321
4212.7 -59.398
4212.8 -59.474
4212.9 -59.535
4213 -59.642
4213.1 -59.596
4213.2 -59.642
4213.3 -59.596
4213.4 -59.626
4213.5 -59.733
4213.6 -59.733
4213.7 -59.718
4213.8 -59.672
4213.9 -59.749
4214 -59.688
4214.1 -59.581
4214.2 -59.688
4214.3 -59.474
4214.4 -59.535
4214.5 -59.413
4214.6 -59.382
4214.7 -59.291
4214.8 -59.367
4214.9 -59.565
4215 -59.489
4215.1 -59.703
4215.2 -59.749
4215.3 -59.916
4215.4 -59.993
4215.5 -60.038
4215.6 -60.099
4215.7 -59.779
4215.8 -59.703
4215.9 -59.489
4216 -59.535
4216.1 -59.642
4216.2 -59.81
4216.3 -60.069
4216.4 -59.932
4216.5 -59.84
4216.6 -59.626
4216.7 -59.428
4216.8 -59.596
4216.9 -59.825
4217 -60.176
4217.1 -59.993
4217.2 -59.779
4217.3 -59.55
4217.4 -59.688
4217.5 -59.993
4217.6 -60.084
4217.7 -59.855
4217.8 -59.535
4217.9 -59.703
4218 -59.962
4218.1 -60.008
4218.2 -59.581
4218.3 -59.565
4218.4 -60.008
4218.5 -60.038
4218.6 -59.688
4218.7 -59.565
4218.8 -59.962
4218.9 -60.176
4219 -59.871
4219.1 -59.733
4219.2 -59.718
4219.3 -59.703
4219.4 -59.688
4219.5 -59.871
4219.6 -60.161
4219.7 -60.283
4219.8 -60.099
4219.9 -59.81
4220 -60.099
4220.1 -60.237
4220.2 -59.962
4220.3 -59.901
4220.4 -59.962
4220.5 -60.283
4220.6 -60.267
4220.7 -60.313
4220.8 -60.191
4220.9 -60.161
4221 -60.13
4221.1 -60.023
4221.2 -60.038
4221.3 -59.886
4221.4 -59.825
4221.5 -59.81
4221.6 -59.779
4221.7 -59.855
4221.8 -59.733
4221.9 -59.749
4222 -59.794
4222.1 -59.825
4222.2 -59.764
4222.3 -59.916
4222.4 -60.115
4222.5 -60.038
4222.6 -60.038
4222.7 -60.084
4222.8 -60.191
4222.9 -60.191
4223 -60.313
4223.1 -60.435
4223.2 -60.328
4223.3 -60.359
4223.4 -60.206
4223.5 -60.13
4223.6 -59.993
4223.7 -59.901
4223.8 -59.947
4223.9 -59.947
4224 -60.084
4224.1 -60.161
4224.2 -60.328
4224.3 -60.298
4224.4 -60.267
4224.5 -60.145
4224.6 -59.886
4224.7 -59.932
4224.8 -59.947
4224.9 -60.099
4225 -60.191
4225.1 -60.222
4225.2 -59.886
4225.3 -59.672
4225.4 -59.855
4225.5 -60.038
4225.6 -60.237
4225.7 -60.161
4225.8 -59.764
4225.9 -59.855
4226 -60.099
4226.1 -60.283
4226.2 -60.13
4226.3 -59.794
4226.4 -59.84
4226.5 -60.176
4226.6 -60.252
4226.7 -59.779
4226.8 -59.886
4226.9 -60.191
4227 -60.237
4227.1 -59.871
4227.2 -59.962
4227.3 -60.328
4227.4 -60.344
4227.5 -60.191
4227.6 -59.993
4227.7 -60.084
4227.8 -60.222
4227.9 -60.176
4228 -60.13
4228.1 -59.794
4228.2 -59.962
4228.3 -60.237
4228.4 -59.977
4228.5 -59.855
4228.6 -59.947
4228.7 -60.222
4228.8 -60.161
4228.9 -60.145
4229 -59.916
4229.1 -59.825
4229.2 -59.916
4229.3 -59.81
4229.4 -59.947
4229.5 -60.008
4229.6 -60.069
4229.7 -60.069
4229.8 -60.084
4229.9 -60.237
4230 -60.13
4230.1 -60.222
4230.2 -60.115
4230.3 -60.176
4230.4 -60.038
4230.5 -60.008
4230.6 -60.084
4230.7 -59.916
4230.8 -59.947
4230.9 -59.794
4231 -59.855
4231.1 -59.84
4231.2 -59.916
4231.3 -60.069
4231.4 -59.977
4231.5 -60.161
4231.6 -60.176
4231.7 -60.267
4231.8 -60.298
4231.9 -60.389
4232 -60.496
4232.1 -60.206
4232.2 -60.115
4232.3 -59.901
4232.4 -59.84
4232.5 -59.962
4232.6 -60.099
4232.7 -60.389
4232.8 -60.481
4232.9 -60.45
4233 -60.298
4233.1 -60.099
4233.2 -60.023
4233.3 -60.13
4233.4 -60.359
4233.5 -60.511
4233.6 -60.603
4233.7 -60.313
4233.8 -60.069
4233.9 -60.191
4234 -60.405
4234.1 -60.71
4234.2 -60.695
4234.3 -60.313
4234.4 -60.252
4234.5 -60.527
4234.6 -60.832
4234.7 -60.679
4234.8 -60.374
4234.9 -60.435
4235 -60.725
4235.1 -60.771
4235.2 -60.328
4235.3 -60.435
4235.4 -60.679
4235.5 -60.71
4235.6 -60.222
4235.7 -60.267
4235.8 -60.405
4235.9 -60.511
4236 -60.603
4236.1 -60.466
4236.2 -60.481
4236.3 -60.405
4236.4 -60.74
4236.5 -60.756
4236.6 -60.435
4236.7 -60.679
4236.8 -60.817
4236.9 -60.725
4237 -60.527
4237.1 -60.405
4237.2 -60.496
4237.3 -60.847
4237.4 -61.107
4237.5 -60.954
4237.6 -60.954
4237.7 -60.771
4237.8 -60.771
4237.9 -60.725
4238 -60.695
4238.1 -60.74
4238.2 -60.603
4238.3 -60.573
4238.4 -60.573
4238.5 -60.649
4238.6 -60.634
4238.7 -60.649
4238.8 -60.74
4238.9 -60.771
4239 -60.862
4239.1 -60.908
4239.2 -61.03
4239.3 -60.969
4239.4 -61.03
4239.5 -61.183
4239.6 -61.046
4239.7 -61.076
4239.8 -61.107
4239.9 -61.03
4240 -60.984
4240.1 -60.832
4240.2 -60.771
4240.3 -60.634
4240.4 -60.634
4240.5 -60.664
4240.6 -60.695
4240.7 -60.801
4240.8 -60.984
4240.9 -61.091
4241 -61.015
4241.1 -61.076
4241.2 -60.847
4241.3 -60.71
4241.4 -60.649
4241.5 -60.786
4241.6 -60.984
4241.7 -61.03
4241.8 -61.168
4241.9 -60.908
4242 -60.664
4242.1 -60.725
4242.2 -60.74
4242.3 -61.015
4242.4 -60.984
4242.5 -60.725
4242.6 -60.557
4242.7 -60.801
4242.8 -61.152
4242.9 -61.091
4243 -60.801
4243.1 -60.618
4243.2 -60.954
4243.3 -61.091
4243.4 -60.862
4243.5 -60.756
4243.6 -60.862
4243.7 -61.137
4243.8 -60.893
4243.9 -60.542
4244 -60.756
4244.1 -60.954
4244.2 -61.152
4244.3 -61
4244.4 -61.015
4244.5 -60.817
4244.6 -60.618
4244.7 -60.542
4244.8 -60.801
4244.9 -61
4245 -60.603
4245.1 -60.45
4245.2 -60.756
4245.3 -60.878
4245.4 -60.786
4245.5 -60.588
4245.6 -60.634
4245.7 -60.466
4245.8 -60.557
4245.9 -60.618
4246 -60.664
4246.1 -60.756
4246.2 -60.923
4246.3 -61.046
4246.4 -60.954
4246.5 -61
4246.6 -61.03
4246.7 -61.015
4246.8 -60.984
4246.9 -61.015
4247 -61.061
4247.1 -60.984
4247.2 -60.923
4247.3 -60.832
4247.4 -60.832
4247.5 -60.664
4247.6 -60.588
4247.7 -60.618
4247.8 -60.481
4247.9 -60.481
4248 -60.45
4248.1 -60.481
4248.2 -60.527
4248.3 -60.618
4248.4 -60.817
4248.5 -60.832
4248.6 -60.954
4248.7 -60.862
4248.8 -60.801
4248.9 -60.679
4249 -60.466
4249.1 -60.359
4249.2 -60.298
4249.3 -60.389
4249.4 -60.496
4249.5 -60.573
4249.6 -60.725
4249.7 -60.664
4249.8 -60.328
4249.9 -60.084
4250 -60.038
4250.1 -60.099
4250.2 -60.237
4250.3 -60.542
4250.4 -60.389
4250.5 -60.069
4250.6 -59.932
4250.7 -60.13
4250.8 -60.374
4250.9 -60.298
4251 -60.176
4251.1 -59.84
4251.2 -60.069
4251.3 -60.252
4251.4 -60.267
4251.5 -59.81
4251.6 -59.84
4251.7 -60.328
4251.8 -60.344
4251.9 -59.962
4252 -59.825
4252.1 -60.206
4252.2 -60.206
4252.3 -59.886
4252.4 -59.916
4252.5 -59.916
4252.6 -60.038
4252.7 -59.932
4252.8 -59.749
4252.9 -59.81
4253 -60.099
4253.1 -60.176
4253.2 -59.764
4253.3 -59.84
4253.4 -60.069
4253.5 -59.901
4253.6 -59.657
4253.7 -59.596
4253.8 -59.993
4253.9 -59.962
4254 -60.054
4254.1 -59.886
4254.2 -59.764
4254.3 -59.642
4254.4 -59.611
4254.5 -59.611
4254.6 -59.52
4254.7 -59.52
4254.8 -59.459
4254.9 -59.52
4255 -59.55
4255.1 -59.611
4255.2 -59.718
4255.3 -59.657
4255.4 -59.657
4255.5 -59.611
4255.6 -59.672
4255.7 -59.733
4255.8 -59.688
4255.9 -59.749
4256 -59.733
4256.1 -59.703
4256.2 -59.672
4256.3 -59.749
4256.4 -59.84
4256.5 -59.855
4256.6 -59.932
4256.7 -59.932
4256.8 -59.932
4256.9 -59.855
4257 -59.794
4257.1 -59.733
4257.2 -59.459
4257.3 -59.413
4257.4 -59.321
4257.5 -59.398
4257.6 -59.443
4257.7 -59.565
4257.8 -59.794
4257.9 -59.688
4258 -59.703
4258.1 -59.398
4258.2 -59.169
4258.3 -59.138
4258.4 -59.337
4258.5 -59.688
4258.6 -59.626
4258.7 -59.626
4258.8 -59.23
4258.9 -59.092
4259 -59.214
4259.1 -59.504
4259.2 -59.749
4259.3 -59.428
4259.4 -59.276
4259.5 -59.23
4259.6 -59.565
4259.7 -59.642
4259.8 -59.413
4259.9 -59.23
4260 -59.321
4260.1 -59.749
4260.2 -59.565
4260.3 -59.123
4260.4 -59.321
4260.5 -59.672
4260.6 -59.688
4260.7 -59.23
4260.8 -59.199
4260.9 -59.153
4261 -59.214
4261.1 -59.199
4261.2 -59.245
4261.3 -59.626
4261.4 -59.611
4261.5 -59.382
4261.6 -59.214
4261.7 -59.52
4261.8 -59.52
4261.9 -59.337
4262 -59.23
4262.1 -59.214
4262.2 -59.382
4262.3 -59.443
4262.4 -59.443
4262.5 -59.474
4262.6 -59.306
4262.7 -59.199
4262.8 -59.153
4262.9 -59.169
4263 -59.062
4263.1 -59.031
4263.2 -59.092
4263.3 -59.062
4263.4 -59.153
4263.5 -59.062
4263.6 -59.062
4263.7 -59.062
4263.8 -59.153
4263.9 -59.245
4264 -59.153
4264.1 -59.23
4264.2 -59.23
4264.3 -59.291
4264.4 -59.352
4264.5 -59.382
4264.6 -59.504
4264.7 -59.382
4264.8 -59.398
4264.9 -59.214
4265 -59.108
4265.1 -58.879
4265.2 -58.818
4265.3 -58.909
4265.4 -58.818
4265.5 -58.955
4265.6 -59.062
4265.7 -59.23
4265.8 -59.276
4265.9 -59.352
4266 -59.367
4266.1 -59.047
4266.2 -58.864
4266.3 -58.772
4266.4 -58.97
4266.5 -59.138
4266.6 -59.23
4266.7 -59.443
4266.8 -59.092
4266.9 -58.864
4267 -58.726
4267.1 -58.97
4267.2 -59.23
4267.3 -59.306
4267.4 -59.245
4267.5 -58.818
4267.6 -58.864
4267.7 -59.077
4267.8 -59.321
4267.9 -59.047
4268 -58.772
4268.1 -59.092
4268.2 -59.276
4268.3 -59.214
4268.4 -58.833
4268.5 -58.894
4268.6 -59.245
4268.7 -59.214
4268.8 -58.909
4268.9 -58.864
4269 -59.184
4269.1 -59.245
4269.2 -59.291
4269.3 -59.291
4269.4 -59.291
4269.5 -59.276
4269.6 -58.97
4269.7 -58.864
4269.8 -59.062
4269.9 -59.26
4270 -59.092
4270.1 -58.894
4270.2 -59.214
4270.3 -59.23
4270.4 -59.153
4270.5 -58.909
4270.6 -58.802
4270.7 -58.864
4270.8 -58.879
4270.9 -59.077
4271 -59.138
4271.1 -59.138
4271.2 -59.169
4271.3 -59.199
4271.4 -59.214
4271.5 -59.138
4271.6 -59.245
4271.7 -59.199
4271.8 -59.199
4271.9 -59.138
4272 -59.214
4272.1 -59.26
4272.2 -59.153
4272.3 -59.367
4272.4 -59.291
4272.5 -59.291
4272.6 -59.276
4272.7 -59.184
4272.8 -59.199
4272.9 -59.001
4273 -58.97
4273.1 -58.802
4273.2 -58.787
4273.3 -58.879
4273.4 -58.925
4273.5 -59.123
4273.6 -59.031
4273.7 -59.214
4273.8 -59.276
4273.9 -59.306
4274 -59.26
4274.1 -59.123
4274.2 -58.986
4274.3 -58.833
4274.4 -58.848
4274.5 -58.97
4274.6 -59.077
4274.7 -59.199
4274.8 -59.291
4274.9 -59.398
4275 -59.108
4275.1 -58.97
4275.2 -58.925
4275.3 -59.062
4275.4 -59.245
4275.5 -59.306
4275.6 -59.169
4275.7 -58.909
4275.8 -59.001
4275.9 -59.214
4276 -59.367
4276.1 -59.199
4276.2 -58.909
4276.3 -59.153
4276.4 -59.398
4276.5 -59.535
4276.6 -59.123
4276.7 -59.047
4276.8 -59.26
4276.9 -59.535
4277 -59.245
4277.1 -59.077
4277.2 -59.382
4277.3 -59.55
4277.4 -59.459
4277.5 -59.199
4277.6 -59.214
4277.7 -59.276
4277.8 -59.352
4277.9 -59.55
4278 -59.382
4278.1 -59.108
4278.2 -59.077
4278.3 -59.428
4278.4 -59.398
4278.5 -59.062
4278.6 -59.062
4278.7 -59.184
4278.8 -59.413
4278.9 -59.55
4279 -59.337
4279.1 -59.23
4279.2 -59.169
4279.3 -59.108
4279.4 -59.047
4279.5 -59.092
4279.6 -59.184
4279.7 -59.153
4279.8 -59.199
4279.9 -59.169
4280 -59.169
4280.1 -59.123
4280.2 -59.123
4280.3 -59.276
4280.4 -59.092
4280.5 -59.214
4280.6 -59.23
4280.7 -59.26
4280.8 -59.23
4280.9 -59.382
4281 -59.642
4281.1 -59.581
4281.2 -59.657
4281.3 -59.733
4281.4 -59.84
4281.5 -59.825
4281.6 -59.855
4281.7 -59.962
4281.8 -59.642
4281.9 -59.642
4282 -59.459
4282.1 -59.413
4282.2 -59.52
4282.3 -59.688
4282.4 -59.932
4282.5 -59.916
4282.6 -60.145
4282.7 -59.977
4282.8 -59.871
4282.9 -59.733
4283 -59.626
4283.1 -59.749
4283.2 -59.855
4283.3 -60.023
4283.4 -60.008
4283.5 -59.916
4283.6 -59.672
4283.7 -59.504
4283.8 -59.794
4283.9 -59.962
4284 -60.084
4284.1 -59.84
4284.2 -59.657
4284.3 -59.733
4284.4 -60.008
4284.5 -60.176
4284.6 -59.825
4284.7 -59.626
4284.8 -59.749
4284.9 -60.069
4285 -60.115
4285.1 -59.611
4285.2 -59.779
4285.3 -60.008
4285.4 -60.008
4285.5 -59.581
4285.6 -59.688
4285.7 -60.038
4285.8 -60.099
4285.9 -60.161
4286 -60.099
4286.1 -59.962
4286.2 -59.901
4286.3 -59.672
4286.4 -59.855
4286.5 -60.023
4286.6 -60.008
4286.7 -59.703
4286.8 -59.84
4286.9 -60.176
4287 -60.176
4287.1 -60.191
4287.2 -59.916
4287.3 -59.84
4287.4 -59.916
4287.5 -60.099
4287.6 -60.298
4287.7 -60.466
4287.8 -60.557
4287.9 -60.435
4288 -60.405
4288.1 -60.42
4288.2 -60.496
4288.3 -60.496
4288.4 -60.527
4288.5 -60.695
4288.6 -60.588
4288.7 -60.557
4288.8 -60.679
4288.9 -60.74
4289 -60.817
4289.1 -60.832
4289.2 -60.908
4289.3 -60.588
4289.4 -60.557
4289.5 -60.42
4289.6 -60.374
4289.7 -60.344
4289.8 -60.344
4289.9 -60.511
4290 -60.481
4290.1 -60.588
4290.2 -60.649
4290.3 -60.786
4290.4 -60.862
4290.5 -60.893
4290.6 -60.908
4290.7 -60.664
4290.8 -60.573
4290.9 -60.45
4291 -60.45
4291.1 -60.557
4291.2 -60.71
4291.3 -60.939
4291.4 -60.893
4291.5 -60.862
4291.6 -60.618
4291.7 -60.481
4291.8 -60.603
4291.9 -60.756
4292 -60.969
4292.1 -60.923
4292.2 -60.71
4292.3 -60.527
4292.4 -60.695
4292.5 -61.03
4292.6 -61.107
4292.7 -60.969
4292.8 -60.618
4292.9 -60.786
4293 -61.046
4293.1 -61.152
4293.2 -60.862
4293.3 -60.74
4293.4 -61.03
4293.5 -61.183
4293.6 -60.847
4293.7 -60.71
4293.8 -61.137
4293.9 -61.412
4294 -60.923
4294.1 -60.908
4294.2 -60.862
4294.3 -60.893
4294.4 -60.862
4294.5 -60.939
4294.6 -61.244
4294.7 -61.213
4294.8 -61
4294.9 -60.801
4295 -61.168
4295.1 -61.244
4295.2 -60.954
4295.3 -60.878
4295.4 -60.786
4295.5 -61.091
4295.6 -61.091
4295.7 -61.091
4295.8 -61.076
4295.9 -60.847
4296 -60.862
4296.1 -60.695
4296.2 -60.771
4296.3 -60.695
4296.4 -60.71
4296.5 -60.679
4296.6 -60.634
4296.7 -60.832
4296.8 -60.679
4296.9 -60.786
4297 -60.771
4297.1 -60.832
4297.2 -60.817
4297.3 -60.878
4297.4 -61.03
4297.5 -60.984
4297.6 -61.046
4297.7 -61
4297.8 -61.015
4297.9 -61.091
4298 -61.046
4298.1 -61.122
4298.2 -60.908
4298.3 -60.847
4298.4 -60.71
4298.5 -60.618
4298.6 -60.511
4298.7 -60.649
4298.8 -60.832
4298.9 -60.847
4299 -61.046
4299.1 -61.091
4299.2 -61.046
4299.3 -61.015
4299.4 -60.847
4299.5 -60.74
4299.6 -60.679
4299.7 -60.801
4299.8 -60.954
4299.9 -61.122
4300 -61.244
4300.1 -61.015
4300.2 -60.801
4300.3 -60.801
4300.4 -61
4300.5 -61.198
4300.6 -61.305
4300.7 -61.32
4300.8 -60.923
4300.9 -60.984
4301 -61.229
4301.1 -61.381
4301.2 -61.183
4301.3 -60.878
4301.4 -61.213
4301.5 -61.396
4301.6 -61.488
4301.7 -61.122
4301.8 -60.969
4301.9 -61.335
4302 -61.534
4302.1 -61.29
4302.2 -61.122
4302.3 -61.427
4302.4 -61.549
4302.5 -61.473
4302.6 -61.412
4302.7 -61.473
4302.8 -61.641
4302.9 -61.442
4303 -61.244
4303.1 -61.137
4303.2 -61.503
4303.3 -61.305
4303.4 -61.122
4303.5 -61.305
4303.6 -61.534
4303.7 -61.595
4303.8 -61.29
4303.9 -61.137
4304 -61.061
4304.1 -61.229
4304.2 -61.351
4304.3 -61.427
4304.4 -61.519
4304.5 -61.458
4304.6 -61.442
4304.7 -61.381
4304.8 -61.442
4304.9 -61.595
4305 -61.503
4305.1 -61.442
4305.2 -61.442
4305.3 -61.473
4305.4 -61.427
4305.5 -61.503
4305.6 -61.549
4305.7 -61.595
4305.8 -61.534
4305.9 -61.427
4306 -61.351
4306.1 -61.274
4306.2 -61.183
4306.3 -61.107
4306.4 -61.107
4306.5 -61
4306.6 -60.969
4306.7 -61.061
4306.8 -61.152
4306.9 -61.091
4307 -61.305
4307.1 -61.274
4307.2 -61.274
4307.3 -61.244
4307.4 -61.183
4307.5 -61.137
4307.6 -60.817
4307.7 -60.801
4307.8 -60.74
4307.9 -60.923
4308 -61.091
4308.1 -61.152
4308.2 -61.335
4308.3 -60.969
4308.4 -60.786
4308.5 -60.664
4308.6 -60.939
4308.7 -61.122
4308.8 -61.274
4308.9 -61.244
4309 -60.817
4309.1 -60.817
4309.2 -60.923
4309.3 -61.183
4309.4 -61.183
4309.5 -60.817
4309.6 -60.893
4309.7 -60.954
4309.8 -61.183
4309.9 -61
4310 -60.71
4310.1 -60.847
4310.2 -61.213
4310.3 -61.244
4310.4 -60.634
4310.5 -60.893
4310.6 -61.183
4310.7 -61.183
4310.8 -60.969
4310.9 -60.817
4311 -60.878
4311.1 -60.923
4311.2 -61.015
4311.3 -61
4311.4 -60.847
4311.5 -60.74
4311.6 -61.091
4311.7 -61.183
4311.8 -60.786
4311.9 -60.725
4312 -60.923
4312.1 -61.137
4312.2 -61.137
4312.3 -61.061
4312.4 -60.878
4312.5 -60.725
4312.6 -60.756
4312.7 -60.664
4312.8 -60.588
4312.9 -60.695
4313 -60.664
4313.1 -60.679
4313.2 -60.618
4313.3 -60.618
4313.4 -60.634
4313.5 -60.588
4313.6 -60.618
4313.7 -60.573
4313.8 -60.527
4313.9 -60.527
4314 -60.45
4314.1 -60.527
4314.2 -60.573
4314.3 -60.664
4314.4 -60.466
4314.5 -60.588
4314.6 -60.695
4314.7 -60.801
4314.8 -60.801
4314.9 -60.847
4315 -60.878
4315.1 -60.603
4315.2 -60.527
4315.3 -60.389
4315.4 -60.359
4315.5 -60.252
4315.6 -60.42
4315.7 -60.573
4315.8 -60.542
4315.9 -60.725
4316 -60.756
4316.1 -60.679
4316.2 -60.405
4316.3 -60.313
4316.4 -60.344
4316.5 -60.374
4316.6 -60.527
4316.7 -60.634
4316.8 -60.542
4316.9 -60.237
4317 -60.069
4317.1 -60.283
4317.2 -60.389
4317.3 -60.542
4317.4 -60.359
4317.5 -60.038
4317.6 -59.947
4317.7 -60.145
4317.8 -60.42
4317.9 -60.328
4318 -59.962
4318.1 -59.993
4318.2 -60.206
4318.3 -60.389
4318.4 -59.947
4318.5 -59.977
4318.6 -60.145
4318.7 -60.328
4318.8 -59.947
4318.9 -59.901
4319 -60.084
4319.1 -60.267
4319.2 -60.359
4319.3 -60.267
4319.4 -60.344
4319.5 -60.206
4319.6 -60.069
4319.7 -59.825
4319.8 -60.038
4319.9 -60.359
4320 -60.023
4320.1 -59.794
4320.2 -60.038
4320.3 -60.191
4320.4 -60.115
4320.5 -60.038
4320.6 -59.932
4320.7 -59.794
4320.8 -60.008
4320.9 -60.023
4321 -60.176
4321.1 -60.359
4321.2 -60.267
4321.3 -60.405
4321.4 -60.344
4321.5 -60.328
4321.6 -60.298
4321.7 -60.359
4321.8 -60.42
4321.9 -60.252
4322 -60.267
4322.1 -60.13
4322.2 -60.161
4322.3 -59.962
4322.4 -60.008
4322.5 -60.069
4322.6 -59.886
4322.7 -59.779
4322.8 -59.703
4322.9 -59.688
4323 -59.626
4323.1 -59.718
4323.2 -59.947
4323.3 -59.84
4323.4 -59.947
4323.5 -59.962
4323.6 -60.023
4323.7 -60.069
4323.8 -60.023
4323.9 -59.993
4324 -59.688
4324.1 -59.611
4324.2 -59.52
4324.3 -59.657
4324.4 -59.81
4324.5 -60.115
4324.6 -60.313
4324.7 -60.161
4324.8 -59.977
4324.9 -59.749
4325 -59.688
4325.1 -59.901
4325.2 -60.145
4325.3 -60.42
4325.4 -60.115
4325.5 -59.886
4325.6 -59.794
4325.7 -59.962
4325.8 -60.283
4325.9 -60.237
4326 -60.054
4326.1 -59.779
4326.2 -60.038
4326.3 -60.298
4326.4 -60.206
4326.5 -59.84
4326.6 -59.916
4326.7 -60.283
4326.8 -60.237
4326.9 -59.886
4327 -59.977
4327.1 -60.328
4327.2 -60.328
4327.3 -59.962
4327.4 -59.993
4327.5 -59.977
4327.6 -60.008
4327.7 -59.886
4327.8 -59.977
4327.9 -60.008
4328 -60.298
4328.1 -60.42
4328.2 -60.084
4328.3 -59.916
4328.4 -60.191
4328.5 -60.283
4328.6 -60.176
4328.7 -59.962
4328.8 -59.901
4328.9 -60.099
4329 -60.191
4329.1 -60.313
4329.2 -60.328
4329.3 -60.405
4329.4 -60.145
4329.5 -60.237
4329.6 -60.252
4329.7 -60.176
4329.8 -60.176
4329.9 -60.176
4330 -60.283
4330.1 -60.161
4330.2 -60.191
4330.3 -60.176
4330.4 -60.237
4330.5 -60.252
4330.6 -60.267
4330.7 -60.42
4330.8 -60.191
4330.9 -60.313
4331 -60.237
4331.1 -60.176
4331.2 -59.993
4331.3 -59.901
4331.4 -59.916
4331.5 -59.703
4331.6 -59.718
4331.7 -59.733
4331.8 -59.794
4331.9 -59.855
4332 -59.977
4332.1 -60.054
4332.2 -60.023
4332.3 -60.084
4332.4 -59.916
4332.5 -59.825
4332.6 -59.657
4332.7 -59.611
4332.8 -59.871
4332.9 -59.84
4333 -60.115
4333.1 -60.115
4333.2 -60.115
4333.3 -59.779
4333.4 -59.657
4333.5 -59.81
4333.6 -60.008
4333.7 -60.237
4333.8 -60.13
4333.9 -59.916
4334 -59.718
4334.1 -59.84
4334.2 -60.161
4334.3 -60.252
4334.4 -60.038
4334.5 -59.794
4334.6 -59.993
4334.7 -60.267
4334.8 -60.222
4334.9 -59.871
4335 -59.764
4335.1 -60.145
4335.2 -60.161
4335.3 -59.794
4335.4 -59.794
4335.5 -59.993
4335.6 -60.054
4335.7 -59.718
4335.8 -59.55
4335.9 -59.474
4336 -59.443
4336.1 -59.535
4336.2 -59.596
4336.3 -59.886
4336.4 -59.642
4336.5 -59.306
4336.6 -59.581
4336.7 -59.688
4336.8 -59.55
4336.9 -59.199
4337 -59.398
4337.1 -59.565
4337.2 -59.581
4337.3 -59.459
4337.4 -59.306
4337.5 -59.337
4337.6 -59.123
4337.7 -59.199
4337.8 -59.092
4337.9 -59.108
4338 -59.153
4338.1 -59.138
4338.2 -59.153
4338.3 -59.031
4338.4 -59.077
4338.5 -59.031
4338.6 -59.138
4338.7 -59.108
4338.8 -59.092
4338.9 -59.123
4339 -59.031
4339.1 -59.031
4339.2 -59.062
4339.3 -59.062
4339.4 -59.062
4339.5 -59.047
4339.6 -59.123
4339.7 -59.077
4339.8 -59.138
4339.9 -59.23
4340 -59.321
4340.1 -59.382
4340.2 -59.459
4340.3 -59.55
4340.4 -59.352
4340.5 -59.26
4340.6 -59.077
4340.7 -58.97
4340.8 -58.848
4340.9 -58.97
4341 -59.214
4341.1 -59.199
4341.2 -59.337
4341.3 -59.337
4341.4 -59.23
4341.5 -58.925
4341.6 -58.879
4341.7 -58.909
4341.8 -58.986
4341.9 -59.153
4342 -59.26
4342.1 -59.062
4342.2 -58.757
4342.3 -58.589
4342.4 -58.909
4342.5 -59.077
4342.6 -59.092
4342.7 -58.757
4342.8 -58.635
4342.9 -58.879
4343 -59.047
4343.1 -59.108
4343.2 -58.65
4343.3 -58.787
4343.4 -59.092
4343.5 -59.169
4343.6 -58.97
4343.7 -58.864
4343.8 -59.276
4343.9 -59.337
4344 -59.047
4344.1 -58.818
4344.2 -58.94
4344.3 -59.153
4344.4 -58.97
4344.5 -59.214
4344.6 -59.459
4344.7 -59.489
4344.8 -59.245
4344.9 -59.123
4345 -59.703
4345.1 -59.535
4345.2 -59.291
4345.3 -59.214
4345.4 -59.55
4345.5 -59.703
4345.6 -59.718
4345.7 -59.825
4345.8 -59.611
4345.9 -59.535
4346 -59.443
4346.1 -59.443
4346.2 -59.352
4346.3 -59.489
4346.4 -59.688
4346.5 -59.642
4346.6 -59.718
4346.7 -59.672
4346.8 -59.749
4346.9 -59.749
4347 -59.825
4347.1 -59.871
4347.2 -59.81
4347.3 -59.855
4347.4 -59.855
4347.5 -59.81
4347.6 -59.84
4347.7 -60.038
4347.8 -60.054
4347.9 -60.054
4348 -60.206
4348.1 -60.176
4348.2 -60.283
4348.3 -60.313
4348.4 -60.481
4348.5 -60.588
4348.6 -60.511
4348.7 -60.557
4348.8 -60.344
4348.9 -60.252
4349 -60.161
4349.1 -60.084
4349.2 -60.252
4349.3 -60.313
4349.4 -60.42
4349.5 -60.511
4349.6 -60.664
4349.7 -60.634
4349.8 -60.466
4349.9 -60.252
4350 -60.191
4350.1 -60.359
4350.2 -60.496
4350.3 -60.695
4350.4 -60.771
4350.5 -60.344
4350.6 -60.283
4350.7 -60.283
4350.8 -60.527
4350.9 -60.725
4351 -60.695
4351.1 -60.511
4351.2 -60.344
4351.3 -60.695
4351.4 -60.878
4351.5 -60.664
4351.6 -60.359
4351.7 -60.527
4351.8 -61.046
4351.9 -60.893
4352 -60.527
4352.1 -60.557
4352.2 -60.862
4352.3 -60.908
4352.4 -60.695
4352.5 -60.725
4352.6 -60.557
4352.7 -60.695
4352.8 -60.801
4352.9 -60.939
4353 -60.878
4353.1 -60.634
4353.2 -60.756
4353.3 -60.893
4353.4 -60.725
4353.5 -60.435
4353.6 -60.496
4353.7 -60.862
4353.8 -60.878
4353.9 -60.817
4354 -60.603
4354.1 -60.557
4354.2 -60.481
4354.3 -60.542
4354.4 -60.679
4354.5 -60.801
4354.6 -60.908
4354.7 -60.923
4354.8 -60.954
4354.9 -60.923
4355 -60.969
4355.1 -61.046
4355.2 -61.03
4355.3 -61.107
4355.4 -60.969
4355.5 -61.03
4355.6 -60.939
4355.7 -61.091
4355.8 -61.046
4355.9 -61.122
4356 -61.091
4356.1 -60.923
4356.2 -60.817
4356.3 -60.756
4356.4 -60.801
4356.5 -60.74
4356.6 -60.801
4356.7 -60.908
4356.8 -60.954
4356.9 -61.015
4357 -61.046
4357.1 -61.229
4357.2 -61.366
4357.3 -61.351
4357.4 -61.427
4357.5 -61.32
4357.6 -61.091
4357.7 -60.878
4357.8 -60.847
4357.9 -60.939
4358 -60.984
4358.1 -61.244
4358.2 -61.351
4358.3 -61.381
4358.4 -61.259
4358.5 -61.061
4358.6 -61.091
4358.7 -61.061
4358.8 -61.29
4358.9 -61.473
4359 -61.412
4359.1 -61.168
4359.2 -61.03
4359.3 -61.274
4359.4 -61.381
4359.5 -61.442
4359.6 -61.137
4359.7 -60.893
4359.8 -61.107
4359.9 -61.32
4360 -61.473
4360.1 -60.984
4360.2 -61.03
4360.3 -61.29
4360.4 -61.458
4360.5 -61.076
4360.6 -60.969
4360.7 -61.259
4360.8 -61.244
4360.9 -61.29
4361 -61.244
4361.1 -61.229
4361.2 -61.03
4361.3 -60.908
4361.4 -61.259
4361.5 -61.305
4361.6 -61.046
4361.7 -60.893
4361.8 -61.259
4361.9 -61.351
4362 -61.183
4362.1 -60.984
4362.2 -60.847
4362.3 -60.984
4362.4 -61.107
4362.5 -61.32
4362.6 -61.351
4362.7 -61.412
4362.8 -61.442
4362.9 -61.366
4363 -61.32
4363.1 -61.213
4363.2 -61.259
4363.3 -61.213
4363.4 -61.183
4363.5 -61.29
4363.6 -61.244
4363.7 -61.29
4363.8 -61.244
4363.9 -61.305
4364 -61.351
4364.1 -61.412
4364.2 -61.473
4364.3 -61.305
4364.4 -61.32
4364.5 -61.32
4364.6 -61.29
4364.7 -61.183
4364.8 -60.984
4364.9 -60.878
4365 -60.74
4365.1 -60.649
4365.2 -60.679
4365.3 -60.786
4365.4 -60.908
4365.5 -60.878
4365.6 -61.046
4365.7 -61.015
4365.8 -61.046
4365.9 -61.076
4366 -60.939
4366.1 -60.847
4366.2 -60.527
4366.3 -60.664
4366.4 -60.725
4366.5 -60.893
4366.6 -61.015
4366.7 -61.03
4366.8 -60.954
4366.9 -60.511
4367 -60.527
4367.1 -60.634
4367.2 -60.893
4367.3 -60.984
4367.4 -60.756
4367.5 -60.618
4367.6 -60.542
4367.7 -60.817
4367.8 -60.984
4367.9 -60.71
4368 -60.42
4368.1 -60.435
4368.2 -60.923
4368.3 -60.893
4368.4 -60.511
4368.5 -60.45
4368.6 -60.847
4368.7 -60.908
4368.8 -60.481
4368.9 -60.527
4369 -60.573
4369.1 -60.786
4369.2 -60.817
4369.3 -60.847
4369.4 -60.832
4369.5 -60.71
4369.6 -60.557
4369.7 -60.573
4369.8 -60.923
4369.9 -60.801
4370 -60.588
4370.1 -60.786
4370.2 -61.03
4370.3 -60.939
4370.4 -60.679
4370.5 -60.618
4370.6 -60.756
4370.7 -60.969
4370.8 -61.152
4370.9 -61.244
4371 -61.168
4371.1 -61.03
4371.2 -61.107
4371.3 -60.969
4371.4 -61.061
4371.5 -61.061
4371.6 -61.061
4371.7 -61.107
4371.8 -61.015
4371.9 -61.046
4372 -61.03
4372.1 -61.091
4372.2 -61.152
4372.3 -61.091
4372.4 -61.274
4372.5 -61.274
4372.6 -61.259
4372.7 -61.274
4372.8 -61.32
4372.9 -61.473
4373 -61.32
4373.1 -61.381
4373.2 -61.366
4373.3 -61.381
4373.4 -61.29
4373.5 -61.152
4373.6 -61.259
4373.7 -60.954
4373.8 -60.939
4373.9 -60.984
4374 -61.046
4374.1 -61.107
4374.2 -61.259
4374.3 -61.458
4374.4 -61.396
4374.5 -61.366
4374.6 -61.183
4374.7 -61
4374.8 -60.969
4374.9 -61.015
4375 -61.335
4375.1 -61.32
4375.2 -61.473
4375.3 -61.274
4375.4 -61.046
4375.5 -60.954
4375.6 -61.168
4375.7 -61.473
4375.8 -61.427
4375.9 -61.244
4376 -60.954
4376.1 -61.107
4376.2 -61.351
4376.3 -61.473
4376.4 -61.274
4376.5 -61
4376.6 -61.259
4376.7 -61.503
4376.8 -61.458
4376.9 -61.107
4377 -61.244
4377.1 -61.671
4377.2 -61.58
4377.3 -61.274
4377.4 -61.183
4377.5 -61.32
4377.6 -61.351
4377.7 -61.259
4377.8 -61.152
4377.9 -61.213
4378 -61.564
4378.1 -61.473
4378.2 -61.274
4378.3 -61.168
4378.4 -61.503
4378.5 -61.503
4378.6 -61.198
4378.7 -61.107
4378.8 -61.229
4378.9 -61.488
4379 -61.58
4379.1 -61.503
4379.2 -61.458
4379.3 -61.29
4379.4 -61.305
4379.5 -61.213
4379.6 -61.244
4379.7 -61.366
4379.8 -61.213
4379.9 -61.305
4380 -61.259
4380.1 -61.29
4380.2 -61.198
4380.3 -61.29
4380.4 -61.381
4380.5 -61.274
4380.6 -61.366
4380.7 -61.351
4380.8 -61.458
4380.9 -61.366
4381 -61.442
4381.1 -61.656
4381.2 -61.534
4381.3 -61.702
4381.4 -61.702
4381.5 -61.763
4381.6 -61.702
4381.7 -61.641
4381.8 -61.61
4381.9 -61.351
4382 -61.198
4382.1 -61.274
4382.2 -61.229
4382.3 -61.305
4382.4 -61.381
4382.5 -61.61
4382.6 -61.686
4382.7 -61.793
4382.8 -61.702
4382.9 -61.519
4383 -61.29
4383.1 -61.152
4383.2 -61.458
4383.3 -61.564
4383.4 -61.717
4383.5 -61.778
4383.6 -61.58
4383.7 -61.366
4383.8 -61.32
4383.9 -61.473
4384 -61.656
4384.1 -61.808
4384.2 -61.549
4384.3 -61.351
4384.4 -61.473
4384.5 -61.717
4384.6 -61.931
4384.7 -61.625
4384.8 -61.396
4384.9 -61.641
4385 -62.022
4385.1 -61.87
4385.2 -61.427
4385.3 -61.671
4385.4 -61.824
4385.5 -61.763
4385.6 -61.458
4385.7 -61.503
4385.8 -61.747
4385.9 -61.778
4386 -61.854
4386.1 -61.702
4386.2 -61.625
4386.3 -61.61
4386.4 -61.961
4386.5 -61.946
4386.6 -61.595
4386.7 -61.747
4386.8 -61.992
4386.9 -61.976
4387 -61.686
4387.1 -61.488
4387.2 -61.763
4387.3 -61.915
4387.4 -62.068
4387.5 -62.007
4387.6 -62.083
4387.7 -61.961
4387.8 -61.824
4387.9 -61.976
4388 -61.732
4388.1 -61.732
4388.2 -61.717
4388.3 -61.686
4388.4 -61.61
4388.5 -61.564
4388.6 -61.702
4388.7 -61.61
4388.8 -61.686
4388.9 -61.656
4389 -61.778
4389.1 -61.9
4389.2 -61.976
4389.3 -62.159
4389.4 -61.992
4389.5 -62.129
4389.6 -62.053
4389.7 -62.083
4389.8 -62.022
4389.9 -61.961
4390 -61.946
4390.1 -61.763
4390.2 -61.671
4390.3 -61.549
4390.4 -61.564
4390.5 -61.671
4390.6 -61.747
4390.7 -61.961
4390.8 -61.992
4390.9 -62.114
4391 -62.007
4391.1 -61.793
4391.2 -61.656
4391.3 -61.534
4391.4 -61.656
4391.5 -61.641
4391.6 -61.854
4391.7 -61.931
4391.8 -61.808
4391.9 -61.488
4392 -61.381
4392.1 -61.549
4392.2 -61.671
4392.3 -61.839
4392.4 -61.564
4392.5 -61.32
4392.6 -61.412
4392.7 -61.519
4392.8 -61.854
4392.9 -61.564
4393 -61.198
4393.1 -61.381
4393.2 -61.625
4393.3 -61.778
4393.4 -61.29
4393.5 -61.366
4393.6 -61.61
4393.7 -61.656
4393.8 -61.32
4393.9 -61.351
4394 -61.717
4394.1 -61.732
4394.2 -61.778
4394.3 -61.656
4394.4 -61.702
4394.5 -61.503
4394.6 -61.335
4394.7 -61.335
4394.8 -61.442
4394.9 -61.595
4395 -61.213
4395.1 -61.137
4395.2 -61.396
4395.3 -61.595
4395.4 -61.58
4395.5 -61.229
4395.6 -61.091
4395.7 -61
4395.8 -61.061
4395.9 -61.076
4396 -61.076
4396.1 -61.351
4396.2 -61.305
4396.3 -61.351
4396.4 -61.335
4396.5 -61.396
4396.6 -61.29
4396.7 -61.274
4396.8 -61.396
4396.9 -61.229
4397 -61.152
4397.1 -61.076
4397.2 -61
4397.3 -60.923
4397.4 -60.862
4397.5 -60.893
4397.6 -60.756
4397.7 -60.634
4397.8 -60.634
4397.9 -60.695
4398 -60.695
4398.1 -60.862
4398.2 -60.954
4398.3 -60.862
4398.4 -61.015
4398.5 -61.015
4398.6 -61.015
4398.7 -60.908
4398.8 -60.786
4398.9 -60.603
4399 -60.511
4399.1 -60.573
4399.2 -60.588
4399.3 -60.679
4399.4 -60.786
4399.5 -60.817
4399.6 -60.74
4399.7 -60.496
4399.8 -60.176
4399.9 -60.283
4400 -60.435
4400.1 -60.695
4400.2 -60.588
4400.3 -60.527
4400.4 -60.161
4400.5 -60.206
4400.6 -60.298
4400.7 -60.542
4400.8 -60.603
4400.9 -60.115
4401 -60.161
4401.1 -60.298
4401.2 -60.481
4401.3 -60.267
4401.4 -60.008
4401.5 -60.206
4401.6 -60.359
4401.7 -60.359
4401.8 -59.916
4401.9 -60.023
4402 -60.313
4402.1 -60.161
4402.2 -59.932
4402.3 -59.962
4402.4 -60.161
4402.5 -60.237
4402.6 -60.237
4402.7 -60.145
4402.8 -60.084
4402.9 -59.993
4403 -59.672
4403.1 -59.947
4403.2 -60.084
4403.3 -59.886
4403.4 -59.672
4403.5 -59.871
4403.6 -60.222
4403.7 -60.038
4403.8 -59.886
4403.9 -59.688
4404 -59.642
4404.1 -59.626
4404.2 -59.764
4404.3 -60.054
4404.4 -60.038
4404.5 -60.054
4404.6 -60.054
4404.7 -60.038
4404.8 -60.038
4404.9 -60.069
4405 -60.115
4405.1 -60.008
4405.2 -60.038
4405.3 -59.947
4405.4 -59.947
4405.5 -59.886
4405.6 -59.81
4405.7 -59.825
4405.8 -59.764
4405.9 -59.733
4406 -59.565
4406.1 -59.413
4406.2 -59.443
4406.3 -59.382
4406.4 -59.611
4406.5 -59.581
4406.6 -59.657
4406.7 -59.657
4406.8 -59.749
4406.9 -59.749
4407 -59.733
4407.1 -59.825
4407.2 -59.535
4407.3 -59.413
4407.4 -59.245
4407.5 -59.276
4407.6 -59.443
4407.7 -59.52
4407.8 -59.672
4407.9 -59.672
4408 -59.565
4408.1 -59.199
4408.2 -59.169
4408.3 -59.337
4408.4 -59.443
4408.5 -59.688
4408.6 -59.581
4408.7 -59.352
4408.8 -59.169
4408.9 -59.214
4409 -59.611
4409.1 -59.642
4409.2 -59.398
4409.3 -59.092
4409.4 -59.153
4409.5 -59.352
4409.6 -59.428
4409.7 -59.153
4409.8 -58.986
4409.9 -59.321
4410 -59.367
4410.1 -59.001
4410.2 -58.925
4410.3 -59.214
4410.4 -59.474
4410.5 -58.818
4410.6 -58.833
4410.7 -58.97
4410.8 -59.138
4410.9 -59.184
4411 -59.184
4411.1 -59.169
4411.2 -58.864
4411.3 -58.757
4411.4 -58.909
4411.5 -59.153
4411.6 -58.94
4411.7 -58.711
4411.8 -59.031
4411.9 -59.153
4412 -59.031
4412.1 -58.818
4412.2 -58.741
4412.3 -58.604
4412.4 -58.757
4412.5 -58.986
4412.6 -58.986
4412.7 -59.047
4412.8 -59.138
4412.9 -59.184
4413 -59.169
4413.1 -59.214
4413.2 -59.306
4413.3 -59.214
4413.4 -59.26
4413.5 -59.245
4413.6 -59.291
4413.7 -59.306
4413.8 -59.26
4413.9 -59.337
4414 -59.184
4414.1 -59.138
4414.2 -59.092
4414.3 -59.001
4414.4 -58.955
4414.5 -58.925
4414.6 -58.925
4414.7 -58.787
4414.8 -58.909
4414.9 -58.925
4415 -59.001
4415.1 -59.245
4415.2 -59.214
4415.3 -59.367
4415.4 -59.443
4415.5 -59.474
4415.6 -59.199
4415.7 -59.047
4415.8 -59.123
4415.9 -59.047
4416 -59.199
4416.1 -59.367
4416.2 -59.52
4416.3 -59.565
4416.4 -59.413
4416.5 -59.276
4416.6 -59.077
4416.7 -59.199
4416.8 -59.413
4416.9 -59.535
4417 -59.504
4417.1 -59.047
4417.2 -59.138
4417.3 -59.108
4417.4 -59.413
4417.5 -59.459
4417.6 -59.169
4417.7 -58.986
4417.8 -59.184
4417.9 -59.504
4418 -59.321
4418.1 -59.062
4418.2 -59.092
4418.3 -59.443
4418.4 -59.489
4418.5 -59.031
4418.6 -59.214
4418.7 -59.489
4418.8 -59.504
4418.9 -59.062
4419 -59.199
4419.1 -59.337
4419.2 -59.443
4419.3 -59.443
4419.4 -59.352
4419.5 -59.199
4419.6 -59.062
4419.7 -59.26
4419.8 -59.428
4419.9 -59.169
4420 -59.077
4420.1 -59.321
4420.2 -59.489
4420.3 -59.26
4420.4 -59.199
4420.5 -58.97
4420.6 -59.047
4420.7 -59.26
4420.8 -59.306
4420.9 -59.413
4421 -59.367
4421.1 -59.337
4421.2 -59.367
4421.3 -59.245
4421.4 -59.337
4421.5 -59.26
4421.6 -59.199
4421.7 -59.276
4421.8 -59.276
4421.9 -59.382
4422 -59.306
4422.1 -59.398
4422.2 -59.337
4422.3 -59.367
4422.4 -59.321
4422.5 -59.398
4422.6 -59.428
4422.7 -59.291
4422.8 -59.153
4422.9 -58.955
4423 -58.818
4423.1 -58.772
4423.2 -58.726
4423.3 -58.864
4423.4 -58.802
4423.5 -58.94
4423.6 -59.001
4423.7 -59.092
4423.8 -59.031
4423.9 -59.108
4424 -59.153
4424.1 -58.818
4424.2 -58.665
4424.3 -58.528
4424.4 -58.558
4424.5 -58.65
4424.6 -58.94
4424.7 -59.123
4424.8 -58.955
4424.9 -58.741
4425 -58.482
4425.1 -58.574
4425.2 -58.726
4425.3 -58.909
4425.4 -59.092
4425.5 -58.696
4425.6 -58.467
4425.7 -58.558
4425.8 -58.833
4425.9 -58.894
4426 -58.711
4426.1 -58.604
4426.2 -58.757
4426.3 -59.077
4426.4 -58.894
4426.5 -58.528
4426.6 -58.726
4426.7 -59.047
4426.8 -59.092
4426.9 -58.665
4427 -58.802
4427.1 -59.047
4427.2 -58.894
4427.3 -58.619
4427.4 -58.696
4427.5 -58.894
4427.6 -58.864
4427.7 -58.909
4427.8 -58.833
4427.9 -58.802
4428 -59.184
4428.1 -59.199
4428.2 -59.001
4428.3 -58.864
4428.4 -59.23
4428.5 -59.169
4428.6 -59.001
4428.7 -58.833
4428.8 -58.726
4428.9 -59.001
4429 -59.062
4429.1 -59.108
4429.2 -59.108
4429.3 -59.092
4429.4 -59.123
4429.5 -58.986
4429.6 -59.016
4429.7 -58.925
4429.8 -58.97
4429.9 -58.97
4430 -58.955
4430.1 -59.047
4430.2 -58.894
4430.3 -58.894
4430.4 -58.848
4430.5 -58.864
4430.6 -58.864
4430.7 -58.94
4430.8 -59.184
4430.9 -59.108
4431 -59.108
4431.1 -59.092
4431.2 -59.138
4431.3 -59.153
4431.4 -59.047
4431.5 -59.077
4431.6 -58.833
4431.7 -58.772
4431.8 -58.65
4431.9 -58.772
4432 -58.818
4432.1 -58.925
4432.2 -59.214
4432.3 -59.153
4432.4 -59.199
4432.5 -59.153
4432.6 -58.955
4432.7 -58.772
4432.8 -58.726
4432.9 -58.818
4433 -58.94
4433.1 -59.108
4433.2 -59.169
4433.3 -59.123
4433.4 -58.864
4433.5 -58.665
4433.6 -58.925
4433.7 -58.894
4433.8 -59.123
4433.9 -59.031
4434 -58.696
4434.1 -58.497
4434.2 -58.787
4434.3 -59.047
4434.4 -58.909
4434.5 -58.619
4434.6 -58.528
4434.7 -58.818
4434.8 -58.986
4434.9 -58.68
4435 -58.497
4435.1 -58.665
4435.2 -58.925
4435.3 -58.543
4435.4 -58.299
4435.5 -58.543
4435.6 -58.726
4435.7 -58.635
4435.8 -58.421
4435.9 -58.345
4436 -58.299
4436.1 -58.467
4436.2 -58.65
4436.3 -58.528
4436.4 -58.284
4436.5 -58.192
4436.6 -58.558
4436.7 -58.467
4436.8 -58.268
4436.9 -58.207
4437 -58.268
4437.1 -58.543
4437.2 -58.574
4437.3 -58.452
4437.4 -58.375
4437.5 -58.268
4437.6 -58.268
4437.7 -58.024
4437.8 -58.055
4437.9 -58.07
4438 -57.963
4438.1 -57.994
4438.2 -58.024
4438.3 -58.146
4438.4 -57.933
4438.5 -57.979
4438.6 -57.994
4438.7 -57.994
4438.8 -57.948
4438.9 -57.979
4439 -58.162
4439.1 -58.101
4439.2 -58.207
4439.3 -58.177
4439.4 -58.314
4439.5 -58.299
4439.6 -58.238
4439.7 -58.482
4439.8 -58.36
4439.9 -58.421
4440 -58.268
4440.1 -58.223
4440.2 -58.009
4440.3 -57.856
4440.4 -57.979
4440.5 -57.933
4440.6 -58.055
4440.7 -58.146
4440.8 -58.284
4440.9 -58.36
4441 -58.391
4441.1 -58.329
4441.2 -57.979
4441.3 -58.009
4441.4 -58.055
4441.5 -58.223
4441.6 -58.421
4441.7 -58.528
4441.8 -58.36
4441.9 -58.04
4442 -58.07
4442.1 -58.284
4442.2 -58.558
4442.3 -58.452
4442.4 -58.192
4442.5 -58.146
4442.6 -58.299
4442.7 -58.543
4442.8 -58.513
4442.9 -58.085
4443 -58.253
4443.1 -58.436
4443.2 -58.665
4443.3 -58.253
4443.4 -58.207
4443.5 -58.406
4443.6 -58.604
4443.7 -58.284
4443.8 -58.207
4443.9 -58.635
4444 -58.665
4444.1 -58.558
4444.2 -58.314
4444.3 -58.299
4444.4 -58.589
4444.5 -58.543
4444.6 -58.528
4444.7 -58.268
4444.8 -58.177
4444.9 -58.391
4445 -58.345
4445.1 -58.314
4445.2 -58.07
4445.3 -58.375
4445.4 -58.467
4445.5 -58.436
4445.6 -58.284
4445.7 -58.207
4445.8 -58.268
4445.9 -58.101
4446 -58.192
4446.1 -58.192
4446.2 -58.36
4446.3 -58.391
4446.4 -58.528
4446.5 -58.665
4446.6 -58.558
4446.7 -58.558
4446.8 -58.513
4446.9 -58.452
4447 -58.528
4447.1 -58.528
4447.2 -58.558
4447.3 -58.391
4447.4 -58.375
4447.5 -58.329
4447.6 -58.253
4447.7 -58.268
4447.8 -58.345
4447.9 -58.421
4448 -58.406
4448.1 -58.482
4448.2 -58.543
4448.3 -58.635
4448.4 -58.635
4448.5 -58.787
4448.6 -58.833
4448.7 -58.696
4448.8 -58.528
4448.9 -58.329
4449 -58.299
4449.1 -58.223
4449.2 -58.299
4449.3 -58.421
4449.4 -58.574
4449.5 -58.772
4449.6 -58.772
4449.7 -58.543
4449.8 -58.375
4449.9 -58.284
4450 -58.452
4450.1 -58.482
4450.2 -58.726
4450.3 -58.772
4450.4 -58.497
4450.5 -58.421
4450.6 -58.391
4450.7 -58.543
4450.8 -58.665
4450.9 -58.726
4451 -58.36
4451.1 -58.284
4451.2 -58.635
4451.3 -58.741
4451.4 -58.65
4451.5 -58.253
4451.6 -58.391
4451.7 -58.68
4451.8 -58.848
4451.9 -58.482
4452 -58.345
4452.1 -58.787
4452.2 -58.833
4452.3 -58.558
4452.4 -58.391
4452.5 -58.467
4452.6 -58.772
4452.7 -58.528
4452.8 -58.558
4452.9 -58.757
4453 -59.092
4453.1 -59.001
4453.2 -58.848
4453.3 -59.092
4453.4 -59.199
4453.5 -59.153
4453.6 -58.894
4453.7 -58.848
4453.8 -58.97
4453.9 -59.184
4454 -59.382
4454.1 -59.169
4454.2 -59.169
4454.3 -59.062
4454.4 -59.047
4454.5 -58.955
4454.6 -58.909
4454.7 -58.97
4454.8 -58.848
4454.9 -58.955
4455 -58.925
4455.1 -58.986
4455.2 -58.955
4455.3 -59.077
4455.4 -59.153
4455.5 -59.153
4455.6 -59.23
4455.7 -59.23
4455.8 -59.367
4455.9 -59.52
4456 -59.535
4456.1 -59.642
4456.2 -59.626
4456.3 -59.764
4456.4 -59.703
4456.5 -59.703
4456.6 -59.749
4456.7 -59.657
4456.8 -59.657
4456.9 -59.474
4457 -59.459
4457.1 -59.382
4457.2 -59.489
4457.3 -59.626
4457.4 -59.626
4457.5 -59.84
4457.6 -59.916
4457.7 -59.855
4457.8 -59.718
4457.9 -59.489
4458 -59.504
4458.1 -59.413
4458.2 -59.718
4458.3 -59.84
4458.4 -59.916
4458.5 -59.718
4458.6 -59.535
4458.7 -59.504
4458.8 -59.596
4458.9 -59.932
4459 -59.916
4459.1 -59.733
4459.2 -59.489
4459.3 -59.626
4459.4 -60.069
4459.5 -60.008
4459.6 -59.703
4459.7 -59.672
4459.8 -60.084
4459.9 -60.099
4460 -59.718
4460.1 -59.993
4460.2 -60.206
4460.3 -59.871
4460.4 -59.825
4460.5 -60.283
4460.6 -60.023
4460.7 -59.718
4460.8 -59.916
4460.9 -59.947
4461 -59.947
4461.1 -59.916
4461.2 -59.855
4461.3 -59.749
4461.4 -59.993
4461.5 -60.206
4461.6 -59.932
4461.7 -59.81
4461.8 -59.871
4461.9 -60.115
4462 -60.115
4462.1 -59.977
4462.2 -59.932
4462.3 -59.764
4462.4 -59.718
4462.5 -59.749
4462.6 -59.794
4462.7 -59.733
4462.8 -59.794
4462.9 -59.947
4463 -59.871
4463.1 -59.871
4463.2 -59.886
4463.3 -59.855
4463.4 -59.779
4463.5 -59.749
4463.6 -59.825
4463.7 -59.703
4463.8 -59.718
4463.9 -59.672
4464 -59.688
4464.1 -59.749
4464.2 -59.657
4464.3 -59.855
4464.4 -59.916
4464.5 -60.008
4464.6 -60.069
4464.7 -60.161
4464.8 -60.222
4464.9 -60.099
4465 -60.099
4465.1 -59.886
4465.2 -59.779
4465.3 -59.611
4465.4 -59.642
4465.5 -59.749
4465.6 -59.81
4465.7 -60.038
4465.8 -60.084
4465.9 -60.13
4466 -59.901
4466.1 -59.672
4466.2 -59.733
4466.3 -59.718
4466.4 -59.932
4466.5 -60.084
4466.6 -60.115
4466.7 -59.81
4466.8 -59.596
4466.9 -59.718
4467 -59.916
4467.1 -60.13
4467.2 -60.023
4467.3 -59.611
4467.4 -59.504
4467.5 -59.688
4467.6 -60.13
4467.7 -59.901
4467.8 -59.626
4467.9 -59.581
4468 -59.886
4468.1 -59.84
4468.2 -59.55
4468.3 -59.626
4468.4 -59.825
4468.5 -59.947
4468.6 -59.459
4468.7 -59.504
4468.8 -59.916
4468.9 -59.81
4469 -59.52
4469.1 -59.428
4469.2 -59.504
4469.3 -59.535
4469.4 -59.504
4469.5 -59.413
4469.6 -59.642
4469.7 -59.947
4469.8 -59.749
4469.9 -59.443
4470 -59.535
4470.1 -59.84
4470.2 -59.825
4470.3 -59.657
4470.4 -59.565
4470.5 -59.581
4470.6 -59.794
4470.7 -59.855
4470.8 -59.993
4470.9 -59.916
4471 -59.916
4471.1 -59.779
4471.2 -59.672
4471.3 -59.626
4471.4 -59.657
4471.5 -59.749
4471.6 -59.794
4471.7 -59.81
4471.8 -59.871
4471.9 -59.779
4472 -59.871
4472.1 -59.886
4472.2 -59.932
4472.3 -60.008
4472.4 -59.932
4472.5 -60.069
4472.6 -60.054
4472.7 -60.038
4472.8 -59.993
4472.9 -60.008
4473 -60.115
4473.1 -59.993
4473.2 -60.054
4473.3 -60.115
4473.4 -60.267
4473.5 -60.344
4473.6 -60.496
4473.7 -60.679
4473.8 -60.557
4473.9 -60.496
4474 -60.374
4474.1 -60.206
4474.2 -60.099
4474.3 -60.084
4474.4 -60.374
4474.5 -60.344
4474.6 -60.542
4474.7 -60.573
4474.8 -60.557
4474.9 -60.344
4475 -60.237
4475.1 -60.359
4475.2 -60.42
4475.3 -60.695
4475.4 -60.634
4475.5 -60.466
4475.6 -60.191
4475.7 -60.298
4475.8 -60.649
4475.9 -60.664
4476 -60.603
4476.1 -60.222
4476.2 -60.298
4476.3 -60.45
4476.4 -60.588
4476.5 -60.389
4476.6 -60.069
4476.7 -60.405
4476.8 -60.588
4476.9 -60.344
4477 -60.099
4477.1 -60.405
4477.2 -60.725
4477.3 -60.466
4477.4 -60.313
4477.5 -60.206
4477.6 -60.328
4477.7 -60.252
4477.8 -60.435
4477.9 -60.664
4478 -60.649
4478.1 -60.527
4478.2 -60.344
4478.3 -60.71
4478.4 -60.634
4478.5 -60.328
4478.6 -60.328
4478.7 -60.481
4478.8 -60.679
4478.9 -60.695
4479 -60.573
4479.1 -60.527
4479.2 -60.359
4479.3 -60.42
4479.4 -60.237
4479.5 -60.328
4479.6 -60.267
4479.7 -60.267
4479.8 -60.405
4479.9 -60.328
4480 -60.481
4480.1 -60.344
4480.2 -60.374
4480.3 -60.328
4480.4 -60.313
4480.5 -60.42
4480.6 -60.267
4480.7 -60.344
4480.8 -60.313
4480.9 -60.359
4481 -60.374
4481.1 -60.42
4481.2 -60.573
4481.3 -60.496
4481.4 -60.588
4481.5 -60.695
4481.6 -60.695
4481.7 -60.679
4481.8 -60.649
4481.9 -60.756
4482 -60.466
4482.1 -60.374
4482.2 -60.206
4482.3 -60.191
4482.4 -60.267
4482.5 -60.405
4482.6 -60.664
4482.7 -60.695
4482.8 -60.801
4482.9 -60.664
4483 -60.344
4483.1 -60.161
4483.2 -60.222
4483.3 -60.435
4483.4 -60.573
4483.5 -60.801
4483.6 -60.634
4483.7 -60.313
4483.8 -60.115
4483.9 -60.206
4484 -60.496
4484.1 -60.588
4484.2 -60.527
4484.3 -60.267
4484.4 -60.099
4484.5 -60.313
4484.6 -60.588
4484.7 -60.588
4484.8 -60.191
4484.9 -60.328
4485 -60.557
4485.1 -60.649
4485.2 -60.298
4485.3 -60.267
4485.4 -60.679
4485.5 -60.71
4485.6 -60.298
4485.7 -60.145
4485.8 -60.237
4485.9 -60.298
4486 -60.222
4486.1 -60.191
4486.2 -60.161
4486.3 -60.496
4486.4 -60.527
4486.5 -60.176
4486.6 -60.206
4486.7 -60.466
4486.8 -60.42
4486.9 -60.161
4487 -60.038
4487.1 -60.115
4487.2 -60.405
4487.3 -60.634
4487.4 -60.435
4487.5 -60.45
4487.6 -60.267
4487.7 -60.252
4487.8 -60.145
4487.9 -60.099
4488 -60.237
4488.1 -60.099
4488.2 -60.038
4488.3 -59.947
4488.4 -60.099
4488.5 -60.084
4488.6 -60.145
4488.7 -60.222
4488.8 -60.084
4488.9 -60.115
4489 -60.13
4489.1 -60.206
4489.2 -60.344
4489.3 -60.45
4489.4 -60.603
4489.5 -60.359
4489.6 -60.45
4489.7 -60.42
4489.8 -60.405
4489.9 -60.313
4490 -60.176
4490.1 -60.145
4490.2 -59.947
4490.3 -59.901
4490.4 -59.993
4490.5 -60.023
4490.6 -60.054
4490.7 -60.222
4490.8 -60.42
4490.9 -60.283
4491 -60.298
4491.1 -60.054
4491.2 -59.947
4491.3 -59.81
4491.4 -59.932
4491.5 -60.176
4491.6 -60.222
4491.7 -60.313
4491.8 -60.054
4491.9 -59.764
4492 -59.718
4492.1 -59.855
4492.2 -60.145
4492.3 -60.191
4492.4 -59.901
4492.5 -59.642
4492.6 -59.825
4492.7 -60.069
4492.8 -60.161
4492.9 -59.779
4493 -59.657
4493.1 -59.993
4493.2 -60.206
4493.3 -60.038
4493.4 -59.794
4493.5 -59.901
4493.6 -60.283
4493.7 -60.008
4493.8 -59.779
4493.9 -60.008
4494 -60.267
4494.1 -60.328
4494.2 -60.191
4494.3 -60.237
4494.4 -60.145
4494.5 -60.099
4494.6 -59.871
4494.7 -59.749
4494.8 -60.206
4494.9 -60.023
4495 -59.779
4495.1 -59.779
4495.2 -60.084
4495.3 -60.145
4495.4 -59.932
4495.5 -59.779
4495.6 -59.626
4495.7 -59.718
4495.8 -59.688
4495.9 -59.84
4496 -59.871
4496.1 -59.886
4496.2 -59.993
4496.3 -59.886
4496.4 -59.916
4496.5 -59.855
4496.6 -59.855
4496.7 -59.794
4496.8 -59.718
4496.9 -59.84
4497 -59.703
4497.1 -59.733
4497.2 -59.672
4497.3 -59.611
4497.4 -59.565
4497.5 -59.489
4497.6 -59.642
4497.7 -59.245
4497.8 -59.138
4497.9 -59.077
4498 -58.955
4498.1 -58.818
4498.2 -58.741
4498.3 -58.802
4498.4 -58.741
4498.5 -58.802
4498.6 -58.894
4498.7 -58.909
4498.8 -59.047
4498.9 -59.184
4499 -59.337
4499.1 -59.26
4499.2 -59.108
4499.3 -58.909
4499.4 -58.772
4499.5 -58.802
4499.6 -58.879
4499.7 -59.092
4499.8 -59.23
4499.9 -59.276
4500 -59.184
4500.1 -58.879
4500.2 -58.818
4500.3 -58.802
4500.4 -59.001
4500.5 -59.184
4500.6 -59.23
4500.7 -59.092
4500.8 -58.848
4500.9 -58.986
4501 -59.123
4501.1 -59.337
4501.2 -59.169
4501.3 -58.879
4501.4 -58.787
4501.5 -59.092
4501.6 -59.474
4501.7 -59.108
4501.8 -58.986
4501.9 -59.138
4502 -59.398
4502.1 -59.092
4502.2 -58.833
4502.3 -59.108
4502.4 -59.26
4502.5 -59.382
4502.6 -59.306
4502.7 -59.26
4502.8 -59.062
4502.9 -58.894
4503 -58.955
4503.1 -59.123
4503.2 -59.031
4503.3 -58.741
4503.4 -58.726
4503.5 -59.062
4503.6 -59.108
4503.7 -58.986
4503.8 -58.772
4503.9 -58.711
4504 -58.772
4504.1 -58.879
4504.2 -59.031
4504.3 -59.108
4504.4 -59.26
4504.5 -59.047
4504.6 -59.047
4504.7 -58.955
4504.8 -58.94
4504.9 -58.909
4505 -59.001
4505.1 -59.062
4505.2 -59.001
4505.3 -59.016
4505.4 -58.97
4505.5 -59.016
4505.6 -59.016
4505.7 -59.047
4505.8 -59.138
4505.9 -59.153
4506 -59.077
4506.1 -59.016
4506.2 -58.909
4506.3 -58.802
4506.4 -58.711
4506.5 -58.711
4506.6 -58.558
4506.7 -58.497
4506.8 -58.513
4506.9 -58.619
4507 -58.741
4507.1 -58.802
4507.2 -58.925
4507.3 -58.925
4507.4 -58.894
4507.5 -58.802
4507.6 -58.635
4507.7 -58.543
4507.8 -58.497
4507.9 -58.665
4508 -58.635
4508.1 -58.864
4508.2 -58.97
4508.3 -58.925
4508.4 -58.757
4508.5 -58.452
4508.6 -58.543
4508.7 -58.696
4508.8 -58.986
4508.9 -58.909
4509 -58.604
4509.1 -58.467
4509.2 -58.574
4509.3 -58.864
4509.4 -58.848
4509.5 -58.604
4509.6 -58.391
4509.7 -58.574
4509.8 -59.062
4509.9 -58.741
4510 -58.391
4510.1 -58.497
4510.2 -58.802
4510.3 -58.772
4510.4 -58.284
4510.5 -58.589
4510.6 -58.68
4510.7 -58.818
4510.8 -58.665
4510.9 -58.65
4511 -58.68
4511.1 -58.818
4511.2 -58.955
4511.3 -58.574
4511.4 -58.482
4511.5 -58.757
4511.6 -58.864
4511.7 -58.558
4511.8 -58.558
4511.9 -58.94
4512 -58.909
4512.1 -58.894
4512.2 -58.711
4512.3 -58.68
4512.4 -58.574
4512.5 -58.696
4512.6 -58.818
4512.7 -58.909
4512.8 -59.062
4512.9 -59.108
4513 -59.169
4513.1 -59.138
4513.2 -59.108
4513.3 -59.214
4513.4 -59.153
4513.5 -59.169
4513.6 -59.108
4513.7 -59.153
4513.8 -59.138
4513.9 -59.108
4514 -59.153
4514.1 -59.092
4514.2 -59.031
4514.3 -58.909
4514.4 -58.848
4514.5 -58.787
4514.6 -58.665
4514.7 -58.787
4514.8 -58.741
4514.9 -58.818
4515 -58.802
4515.1 -58.833
4515.2 -59.092
4515.3 -59.047
4515.4 -59.276
4515.5 -59.276
4515.6 -59.291
4515.7 -59.276
4515.8 -59.016
4515.9 -59.016
4516 -58.864
4516.1 -58.97
4516.2 -59.001
4516.3 -59.138
4516.4 -59.26
4516.5 -59.337
4516.6 -59.428
4516.7 -59.016
4516.8 -58.909
4516.9 -58.986
4517 -59.123
4517.1 -59.291
4517.2 -59.291
4517.3 -59.199
4517.4 -58.879
4517.5 -58.986
4517.6 -59.199
4517.7 -59.413
4517.8 -59.291
4517.9 -58.894
4518 -59.062
4518.1 -59.169
4518.2 -59.398
4518.3 -59.108
4518.4 -58.864
4518.5 -58.986
4518.6 -59.214
4518.7 -59.153
4518.8 -58.726
4518.9 -58.925
4519 -59.153
4519.1 -59.291
4519.2 -59.23
4519.3 -59.23
4519.4 -59.276
4519.5 -59.108
4519.6 -58.925
4519.7 -58.955
4519.8 -59.291
4519.9 -59.26
4520 -59.047
4520.1 -59.138
4520.2 -59.337
4520.3 -59.398
4520.4 -59.214
4520.5 -58.955
4520.6 -58.848
4520.7 -58.925
4520.8 -59.077
4520.9 -59.108
4521 -59.199
4521.1 -59.245
4521.2 -59.184
4521.3 -59.199
4521.4 -59.138
4521.5 -59.153
4521.6 -59.016
4521.7 -59.077
4521.8 -59.001
4521.9 -59.047
4522 -59.092
4522.1 -58.97
4522.2 -59.001
4522.3 -58.879
4522.4 -58.879
4522.5 -58.711
4522.6 -58.772
4522.7 -58.772
4522.8 -58.589
4522.9 -58.406
4523 -58.36
4523.1 -58.375
4523.2 -58.391
4523.3 -58.436
4523.4 -58.696
4523.5 -58.619
4523.6 -58.772
4523.7 -58.741
4523.8 -58.833
4523.9 -58.802
4524 -58.711
4524.1 -58.604
4524.2 -58.345
4524.3 -58.345
4524.4 -58.299
4524.5 -58.391
4524.6 -58.589
4524.7 -58.726
4524.8 -58.909
4524.9 -58.452
4525 -58.314
4525.1 -58.162
4525.2 -58.36
4525.3 -58.574
4525.4 -58.787
4525.5 -58.787
4525.6 -58.36
4525.7 -58.345
4525.8 -58.391
4525.9 -58.68
4526 -58.619
4526.1 -58.299
4526.2 -58.345
4526.3 -58.375
4526.4 -58.68
4526.5 -58.406
4526.6 -58.177
4526.7 -58.36
4526.8 -58.619
4526.9 -58.528
4527 -58.055
4527.1 -58.314
4527.2 -58.558
4527.3 -58.604
4527.4 -58.36
4527.5 -58.192
4527.6 -58.284
4527.7 -58.299
4527.8 -58.543
4527.9 -58.65
4528 -58.467
4528.1 -58.238
4528.2 -58.482
4528.3 -58.726
4528.4 -58.436
4528.5 -58.329
4528.6 -58.436
4528.7 -58.726
4528.8 -58.772
4528.9 -58.619
4529 -58.513
4529.1 -58.345
4529.2 -58.345
4529.3 -58.238
4529.4 -58.207
4529.5 -58.375
4529.6 -58.36
4529.7 -58.329
4529.8 -58.375
4529.9 -58.329
4530 -58.314
4530.1 -58.284
4530.2 -58.375
4530.3 -58.329
4530.4 -58.314
4530.5 -58.207
4530.6 -58.146
4530.7 -58.131
4530.8 -58.177
4530.9 -58.299
4531 -58.131
4531.1 -58.162
4531.2 -58.085
4531.3 -58.268
4531.4 -58.238
4531.5 -58.345
4531.6 -58.543
4531.7 -58.452
4531.8 -58.528
4531.9 -58.513
4532 -58.467
4532.1 -58.299
4532.2 -58.207
4532.3 -58.314
4532.4 -58.146
4532.5 -58.268
4532.6 -58.36
4532.7 -58.513
4532.8 -58.619
4532.9 -58.665
4533 -58.848
4533.1 -58.482
4533.2 -58.375
4533.3 -58.284
4533.4 -58.497
4533.5 -58.65
4533.6 -58.879
4533.7 -58.879
4533.8 -58.558
4533.9 -58.452
4534 -58.543
4534.1 -58.726
4534.2 -58.802
4534.3 -58.558
4534.4 -58.467
4534.5 -58.543
4534.6 -58.879
4534.7 -58.94
4534.8 -58.543
4534.9 -58.406
4535 -58.65
4535.1 -58.909
4535.2 -58.619
4535.3 -58.329
4535.4 -58.543
4535.5 -58.772
4535.6 -58.68
4535.7 -58.406
4535.8 -58.406
4535.9 -58.391
4536 -58.452
4536.1 -58.497
4536.2 -58.68
4536.3 -58.879
4536.4 -58.665
4536.5 -58.543
4536.6 -58.848
4536.7 -58.986
4536.8 -58.665
4536.9 -58.513
4537 -58.741
4537.1 -58.925
4537.2 -59.001
4537.3 -58.955
4537.4 -58.833
4537.5 -58.711
4537.6 -58.741
4537.7 -58.818
4537.8 -58.65
4537.9 -58.665
4538 -58.619
4538.1 -58.65
4538.2 -58.574
4538.3 -58.711
4538.4 -58.864
4538.5 -58.741
4538.6 -58.818
4538.7 -58.848
4538.8 -58.909
4538.9 -58.94
4539 -59.016
4539.1 -59.169
4539.2 -59.153
4539.3 -59.306
4539.4 -59.291
4539.5 -59.337
4539.6 -59.276
4539.7 -59.398
4539.8 -59.52
4539.9 -59.382
4540 -59.291
4540.1 -59.138
4540.2 -58.94
4540.3 -58.848
4540.4 -58.833
4540.5 -59.016
4540.6 -58.97
4540.7 -59.153
4540.8 -59.23
4540.9 -59.26
4541 -59.398
4541.1 -59.321
4541.2 -59.291
4541.3 -58.986
4541.4 -58.94
4541.5 -58.986
4541.6 -59.214
4541.7 -59.413
4541.8 -59.443
4541.9 -59.291
4542 -58.986
4542.1 -59.092
4542.2 -59.245
4542.3 -59.489
4542.4 -59.489
4542.5 -59.108
4542.6 -59.108
4542.7 -59.26
4542.8 -59.565
4542.9 -59.504
4543 -59.199
4543.1 -59.245
4543.2 -59.565
4543.3 -59.81
4543.4 -59.352
4543.5 -59.276
4543.6 -59.52
4543.7 -59.764
4543.8 -59.382
4543.9 -59.23
4544 -59.428
4544.1 -59.565
4544.2 -59.535
4544.3 -59.504
4544.4 -59.428
4544.5 -59.382
4544.6 -59.214
4544.7 -59.535
4544.8 -59.55
4544.9 -59.199
4545 -59.138
4545.1 -59.474
4545.2 -59.626
4545.3 -59.23
4545.4 -59.108
4545.5 -59.123
4545.6 -59.276
4545.7 -59.428
4545.8 -59.474
4545.9 -59.642
4546 -59.489
4546.1 -59.474
4546.2 -59.413
4546.3 -59.398
4546.4 -59.352
4546.5 -59.337
4546.6 -59.535
4546.7 -59.413
4546.8 -59.443
4546.9 -59.398
4547 -59.398
4547.1 -59.459
4547.2 -59.474
4547.3 -59.596
4547.4 -59.489
4547.5 -59.55
4547.6 -59.52
4547.7 -59.565
4547.8 -59.672
4547.9 -59.733
4548 -59.855
4548.1 -59.764
4548.2 -59.733
4548.3 -59.565
4548.4 -59.504
4548.5 -59.367
4548.6 -59.352
4548.7 -59.398
4548.8 -59.382
4548.9 -59.489
4549 -59.535
4549.1 -59.688
4549.2 -59.84
4549.3 -59.871
4549.4 -59.947
4549.5 -59.688
4549.6 -59.581
4549.7 -59.504
4549.8 -59.642
4549.9 -59.81
4550 -59.993
4550.1 -60.237
4550.2 -60.099
4550.3 -59.855
4550.4 -59.688
4550.5 -59.871
4550.6 -60.038
4550.7 -60.222
4550.8 -60.252
4550.9 -59.855
4551 -59.779
4551.1 -59.993
4551.2 -60.328
4551.3 -60.359
4551.4 -59.932
4551.5 -59.901
4551.6 -60.161
4551.7 -60.328
4551.8 -59.962
4551.9 -59.81
4552 -60.13
4552.1 -60.191
4552.2 -59.962
4552.3 -59.642
4552.4 -59.703
4552.5 -59.779
4552.6 -59.81
4552.7 -59.84
4552.8 -59.703
4552.9 -59.947
4553 -60.099
4553.1 -59.947
4553.2 -59.703
4553.3 -59.977
4553.4 -60.237
4553.5 -59.901
4553.6 -59.718
4553.7 -59.779
4553.8 -60.054
4553.9 -60.161
4554 -60.13
4554.1 -60.13
4554.2 -59.916
4554.3 -59.84
4554.4 -59.657
4554.5 -59.718
4554.6 -59.718
4554.7 -59.779
4554.8 -59.84
4554.9 -59.764
4555 -59.749
4555.1 -59.718
4555.2 -59.718
4555.3 -59.703
4555.4 -59.703
4555.5 -59.794
4555.6 -59.688
4555.7 -59.611
4555.8 -59.642
4555.9 -59.779
4556 -59.855
4556.1 -59.84
4556.2 -60.008
4556.3 -59.901
4556.4 -59.977
4556.5 -60.023
4556.6 -60.099
4556.7 -60.191
4556.8 -60.176
4556.9 -60.283
4557 -60.115
4557.1 -60.054
4557.2 -59.947
4557.3 -59.855
4557.4 -59.81
4557.5 -59.779
4557.6 -59.916
4557.7 -59.947
4557.8 -60.13
4557.9 -60.267
4558 -60.328
4558.1 -60.389
4558.2 -60.038
4558.3 -59.977
4558.4 -59.962
4558.5 -60.191
4558.6 -60.344
4558.7 -60.511
4558.8 -60.435
4558.9 -60.054
4559 -60.054
4559.1 -60.145
4559.2 -60.405
4559.3 -60.45
4559.4 -60.145
4559.5 -60.084
4559.6 -60.191
4559.7 -60.405
4559.8 -60.42
4559.9 -60.038
4560 -59.947
4560.1 -60.328
4560.2 -60.603
4560.3 -60.099
4560.4 -60.115
4560.5 -60.374
4560.6 -60.634
4560.7 -60.573
4560.8 -60.359
4560.9 -60.511
4561 -60.466
4561.1 -60.603
4561.2 -60.527
4561.3 -60.374
4561.4 -60.206
4561.5 -60.542
4561.6 -60.679
4561.7 -60.298
4561.8 -60.222
4561.9 -60.527
4562 -60.618
4562.1 -60.45
4562.2 -60.313
4562.3 -60.237
4562.4 -60.13
4562.5 -60.237
4562.6 -60.389
4562.7 -60.511
4562.8 -60.557
4562.9 -60.588
4563 -60.71
4563.1 -60.573
4563.2 -60.634
4563.3 -60.603
4563.4 -60.588
4563.5 -60.496
4563.6 -60.481
4563.7 -60.573
4563.8 -60.466
4563.9 -60.496
4564 -60.481
4564.1 -60.45
4564.2 -60.496
4564.3 -60.389
4564.4 -60.359
4564.5 -60.344
4564.6 -60.206
4564.7 -60.145
4564.8 -59.993
4564.9 -59.962
4565 -59.84
4565.1 -59.825
4565.2 -59.81
4565.3 -59.871
4565.4 -60.023
4565.5 -60.069
4565.6 -60.222
4565.7 -60.237
4565.8 -60.222
4565.9 -60.161
4566 -60.069
4566.1 -59.855
4566.2 -59.749
4566.3 -59.947
4566.4 -59.871
4566.5 -59.993
4566.6 -60.115
4566.7 -60.084
4566.8 -59.855
4566.9 -59.596
4567 -59.642
4567.1 -59.626
4567.2 -59.825
4567.3 -59.947
4567.4 -59.886
4567.5 -59.596
4567.6 -59.581
4567.7 -59.794
4567.8 -59.932
4567.9 -59.901
4568 -59.474
4568.1 -59.504
4568.2 -59.703
4568.3 -59.947
4568.4 -59.749
4568.5 -59.337
4568.6 -59.657
4568.7 -59.932
4568.8 -59.672
4568.9 -59.352
4569 -59.443
4569.1 -59.672
4569.2 -59.611
4569.3 -59.642
4569.4 -59.489
4569.5 -59.474
4569.6 -59.459
4569.7 -59.794
4569.8 -59.733
4569.9 -59.321
4570 -59.55
4570.1 -59.764
4570.2 -59.642
4570.3 -59.352
4570.4 -59.337
4570.5 -59.596
4570.6 -59.672
4570.7 -59.825
4570.8 -59.642
4570.9 -59.703
4571 -59.474
4571.1 -59.474
4571.2 -59.443
4571.3 -59.352
4571.4 -59.337
4571.5 -59.321
4571.6 -59.291
4571.7 -59.352
4571.8 -59.291
4571.9 -59.367
4572 -59.306
4572.1 -59.443
4572.2 -59.398
4572.3 -59.382
4572.4 -59.489
4572.5 -59.398
4572.6 -59.581
4572.7 -59.642
4572.8 -59.672
4572.9 -59.672
4573 -59.657
4573.1 -59.825
4573.2 -59.688
4573.3 -59.825
4573.4 -59.733
4573.5 -59.718
4573.6 -59.581
4573.7 -59.428
4573.8 -59.443
4573.9 -59.062
4574 -59.214
4574.1 -59.26
4574.2 -59.398
4574.3 -59.398
4574.4 -59.581
4574.5 -59.764
4574.6 -59.611
4574.7 -59.382
4574.8 -59.276
4574.9 -59.291
4575 -59.413
4575.1 -59.52
4575.2 -59.84
4575.3 -59.733
4575.4 -59.504
4575.5 -59.245
4575.6 -59.428
4575.7 -59.642
4575.8 -59.733
4575.9 -59.749
4576 -59.367
4576.1 -59.306
4576.2 -59.596
4576.3 -59.779
4576.4 -59.611
4576.5 -59.291
4576.6 -59.535
4576.7 -59.718
4576.8 -59.84
4576.9 -59.443
4577 -59.428
4577.1 -59.794
4577.2 -59.947
4577.3 -59.688
4577.4 -59.398
4577.5 -59.443
4577.6 -59.443
4577.7 -59.428
4577.8 -59.581
4577.9 -59.825
4578 -59.977
4578.1 -59.565
4578.2 -59.504
4578.3 -59.901
4578.4 -59.688
4578.5 -59.52
4578.6 -59.504
4578.7 -59.794
4578.8 -59.84
4578.9 -59.84
4579 -59.626
4579.1 -59.413
4579.2 -59.398
4579.3 -59.214
4579.4 -59.352
4579.5 -59.367
4579.6 -59.306
4579.7 -59.321
4579.8 -59.413
4579.9 -59.565
4580 -59.474
4580.1 -59.504
4580.2 -59.413
4580.3 -59.474
4580.4 -59.367
4580.5 -59.352
4580.6 -59.428
4580.7 -59.23
4580.8 -59.337
4580.9 -59.245
4581 -59.199
4581.1 -59.169
4581.2 -59.276
4581.3 -59.443
4581.4 -59.413
4581.5 -59.504
4581.6 -59.581
4581.7 -59.642
4581.8 -59.718
4581.9 -59.764
4582 -59.764
4582.1 -59.642
4582.2 -59.489
4582.3 -59.291
4582.4 -59.199
4582.5 -59.276
4582.6 -59.443
4582.7 -59.703
4582.8 -59.672
4582.9 -59.688
4583 -59.52
4583.1 -59.321
4583.2 -59.184
4583.3 -59.321
4583.4 -59.52
4583.5 -59.581
4583.6 -59.596
4583.7 -59.337
4583.8 -59.153
4583.9 -59.199
4584 -59.443
4584.1 -59.764
4584.2 -59.596
4584.3 -59.26
4584.4 -59.123
4584.5 -59.428
4584.6 -59.657
4584.7 -59.489
4584.8 -59.276
4584.9 -59.276
4585 -59.596
4585.1 -59.611
4585.2 -59.169
4585.3 -59.276
4585.4 -59.596
4585.5 -59.672
4585.6 -59.153
4585.7 -59.062
4585.8 -59.138
4585.9 -59.23
4586 -59.214
4586.1 -59.092
4586.2 -59.291
4586.3 -59.398
4586.4 -59.428
4586.5 -59.199
4586.6 -59.184
4586.7 -59.565
4586.8 -59.413
4586.9 -59.276
4587 -59.077
4587.1 -59.276
4587.2 -59.428
4587.3 -59.657
4587.4 -59.733
4587.5 -59.55
4587.6 -59.626
4587.7 -59.504
4587.8 -59.489
4587.9 -59.413
4588 -59.382
4588.1 -59.565
4588.2 -59.352
4588.3 -59.428
4588.4 -59.459
4588.5 -59.565
4588.6 -59.611
4588.7 -59.626
4588.8 -59.794
4588.9 -59.672
4589 -59.733
4589.1 -59.81
4589.2 -59.886
4589.3 -60.069
4589.4 -60.191
4589.5 -60.313
4589.6 -59.962
4589.7 -60.008
4589.8 -59.916
4589.9 -59.825
4590 -59.642
4590.1 -59.596
4590.2 -59.611
4590.3 -59.459
4590.4 -59.611
4590.5 -59.749
4590.6 -59.825
4590.7 -59.916
4590.8 -60.008
4590.9 -60.084
4591 -59.84
4591.1 -59.749
4591.2 -59.565
4591.3 -59.688
4591.4 -59.779
4591.5 -59.962
4591.6 -60.161
4591.7 -59.993
4591.8 -59.779
4591.9 -59.626
4592 -59.779
4592.1 -59.962
4592.2 -60.054
4592.3 -60.008
4592.4 -59.688
4592.5 -59.749
4592.6 -59.916
4592.7 -60.161
4592.8 -59.886
4592.9 -59.55
4593 -59.733
4593.1 -59.977
4593.2 -60.054
4593.3 -59.672
4593.4 -59.688
4593.5 -60.023
4593.6 -60.008
4593.7 -59.657
4593.8 -59.733
4593.9 -60.038
4594 -60.084
4594.1 -59.993
4594.2 -59.962
4594.3 -59.916
4594.4 -60.161
4594.5 -60.145
4594.6 -60.054
4594.7 -59.81
4594.8 -59.871
4594.9 -60.237
4595 -60.023
4595.1 -59.825
4595.2 -59.825
4595.3 -60.206
4595.4 -60.191
4595.5 -60.176
4595.6 -60.13
4595.7 -59.993
4595.8 -59.901
4595.9 -59.932
4596 -59.962
4596.1 -60.054
4596.2 -60.038
4596.3 -60.267
4596.4 -60.161
4596.5 -60.222
4596.6 -60.191
4596.7 -60.237
4596.8 -60.161
4596.9 -60.145
4597 -60.298
4597.1 -60.13
4597.2 -60.13
4597.3 -60.099
4597.4 -60.084
4597.5 -60.069
4597.6 -60.069
4597.7 -60.267
4597.8 -60.13
4597.9 -60.283
4598 -60.328
4598.1 -60.389
4598.2 -60.42
4598.3 -60.511
4598.4 -60.71
4598.5 -60.496
4598.6 -60.481
4598.7 -60.252
4598.8 -60.115
4598.9 -59.962
4599 -60.038
4599.1 -60.283
4599.2 -60.237
4599.3 -60.45
4599.4 -60.496
4599.5 -60.45
4599.6 -60.237
4599.7 -60.038
4599.8 -60.069
4599.9 -60.038
4600 -60.252
4600.1 -60.389
4600.2 -60.328
4600.3 -60.069
4600.4 -59.81
4600.5 -60.023
4600.6 -60.222
4600.7 -60.389
4600.8 -60.161
4600.9 -59.916
4601 -60.054
4601.1 -60.237
4601.2 -60.542
4601.3 -60.115
4601.4 -59.916
4601.5 -60.023
4601.6 -60.359
4601.7 -60.359
4601.8 -59.84
4601.9 -60.069
4602 -60.252
4602.1 -60.145
4602.2 -59.718
4602.3 -59.871
4602.4 -60.13
4602.5 -60.161
4602.6 -60.206
4602.7 -60.084
4602.8 -59.84
4602.9 -59.764
4603 -60.038
4603.1 -60.359
4603.2 -60.008
4603.3 -59.84
4603.4 -60.161
4603.5 -60.328
4603.6 -60.161
4603.7 -60.023
4603.8 -60.069
4603.9 -60.023
4604 -60.222
4604.1 -60.359
4604.2 -60.481
4604.3 -60.481
4604.4 -60.466
4604.5 -60.573
4604.6 -60.466
4604.7 -60.435
4604.8 -60.374
4604.9 -60.405
4605 -60.466
4605.1 -60.466
4605.2 -60.557
4605.3 -60.374
4605.4 -60.389
4605.5 -60.435
4605.6 -60.45
4605.7 -60.435
4605.8 -60.542
4605.9 -60.634
4606 -60.649
4606.1 -60.634
4606.2 -60.527
4606.3 -60.328
4606.4 -60.267
4606.5 -60.176
4606.6 -60.161
4606.7 -60.023
4606.8 -60.099
4606.9 -60.206
4607 -60.374
4607.1 -60.435
4607.2 -60.557
4607.3 -60.695
4607.4 -60.573
4607.5 -60.42
4607.6 -60.298
4607.7 -60.206
4607.8 -60.283
4607.9 -60.359
4608 -60.664
4608.1 -60.725
4608.2 -60.832
4608.3 -60.557
4608.4 -60.389
4608.5 -60.542
4608.6 -60.664
4608.7 -60.862
4608.8 -60.817
4608.9 -60.557
4609 -60.344
4609.1 -60.588
4609.2 -60.954
4609.3 -60.954
4609.4 -60.557
4609.5 -60.374
4609.6 -60.573
4609.7 -60.878
4609.8 -60.725
4609.9 -60.557
4610 -60.634
4610.1 -60.969
4610.2 -60.908
4610.3 -60.618
4610.4 -60.725
4610.5 -61.061
4610.6 -61.107
4610.7 -60.664
4610.8 -60.649
4610.9 -60.603
4611 -60.649
4611.1 -60.725
4611.2 -60.954
4611.3 -61.152
4611.4 -60.771
4611.5 -60.618
4611.6 -60.878
4611.7 -61.107
4611.8 -60.832
4611.9 -60.71
4612 -60.847
4612.1 -60.923
4612.2 -61.137
4612.3 -61.061
4612.4 -61.03
4612.5 -60.893
4612.6 -60.801
4612.7 -60.817
4612.8 -60.756
4612.9 -60.832
4613 -60.679
4613.1 -60.801
4613.2 -60.74
4613.3 -60.771
4613.4 -60.801
4613.5 -60.786
4613.6 -60.893
4613.7 -60.878
4613.8 -60.847
4613.9 -60.893
4614 -60.923
4614.1 -61.107
4614.2 -61.122
4614.3 -61.274
4614.4 -61.259
4614.5 -61.29
4614.6 -61.274
4614.7 -61.213
4614.8 -61.32
4614.9 -61.076
4615 -61
4615.1 -60.878
4615.2 -60.786
4615.3 -60.801
4615.4 -60.832
4615.5 -61.091
4615.6 -61.168
4615.7 -61.29
4615.8 -61.29
4615.9 -61.168
4616 -61
4616.1 -60.74
4616.2 -60.878
4616.3 -60.923
4616.4 -61.122
4616.5 -61.152
4616.6 -61.107
4616.7 -60.969
4616.8 -60.679
4616.9 -60.71
4617 -60.923
4617.1 -61.03
4617.2 -60.984
4617.3 -60.573
4617.4 -60.557
4617.5 -60.649
4617.6 -60.939
4617.7 -60.862
4617.8 -60.435
4617.9 -60.389
4618 -60.542
4618.1 -60.969
4618.2 -60.542
4618.3 -60.313
4618.4 -60.557
4618.5 -60.786
4618.6 -60.389
4618.7 -60.206
4618.8 -60.618
4618.9 -60.725
4619 -60.634
4619.1 -60.328
4619.2 -60.237
4619.3 -60.283
4619.4 -60.42
4619.5 -60.695
4619.6 -60.527
4619.7 -60.267
4619.8 -60.237
4619.9 -60.557
4620 -60.389
4620.1 -60.191
4620.2 -60.313
4620.3 -60.527
4620.4 -60.557
4620.5 -60.435
4620.6 -60.283
4620.7 -60.161
4620.8 -60.145
4620.9 -60.161
4621 -60.145
4621.1 -60.176
4621.2 -60.099
4621.3 -60.206
4621.4 -60.237
4621.5 -60.252
4621.6 -60.405
4621.7 -60.313
4621.8 -60.313
4621.9 -60.222
4622 -60.222
4622.1 -60.206
4622.2 -60.145
4622.3 -60.13
4622.4 -60.054
4622.5 -60.023
4622.6 -59.886
4622.7 -59.993
4622.8 -60.069
4622.9 -59.916
4623 -59.962
4623.1 -59.993
4623.2 -60.084
4623.3 -60.069
4623.4 -60.176
4623.5 -60.359
4623.6 -60.267
4623.7 -60.252
4623.8 -60.176
4623.9 -59.947
4624 -59.764
4624.1 -59.764
4624.2 -59.733
4624.3 -59.749
4624.4 -59.932
4624.5 -60.008
4624.6 -60.13
4624.7 -59.977
4624.8 -59.794
4624.9 -59.779
4625 -59.703
4625.1 -59.84
4625.2 -59.977
4625.3 -60.099
4625.4 -59.84
4625.5 -59.581
4625.6 -59.749
4625.7 -59.749
4625.8 -59.977
4625.9 -59.794
4626 -59.489
4626.1 -59.504
4626.2 -59.764
4626.3 -60.054
4626.4 -59.733
4626.5 -59.489
4626.6 -59.703
4626.7 -60.054
4626.8 -59.81
4626.9 -59.55
4627 -59.871
4627.1 -60.023
4627.2 -59.855
4627.3 -59.52
4627.4 -59.581
4627.5 -59.596
4627.6 -59.581
4627.7 -59.626
4627.8 -59.52
4627.9 -59.825
4628 -59.993
4628.1 -59.749
4628.2 -59.581
4628.3 -59.977
4628.4 -60.145
4628.5 -59.657
4628.6 -59.565
4628.7 -59.642
4628.8 -59.962
4628.9 -60.145
4629 -60.099
4629.1 -59.993
4629.2 -59.871
4629.3 -59.84
4629.4 -59.764
4629.5 -59.794
4629.6 -59.794
4629.7 -59.733
4629.8 -59.794
4629.9 -59.733
4630 -59.733
4630.1 -59.749
4630.2 -59.779
4630.3 -59.779
4630.4 -59.733
4630.5 -59.718
4630.6 -59.672
4630.7 -59.749
4630.8 -59.794
4630.9 -59.794
4631 -59.932
4631.1 -59.871
4631.2 -59.932
4631.3 -60.038
4631.4 -60.008
4631.5 -60.115
4631.6 -60.176
4631.7 -60.283
4631.8 -59.993
4631.9 -59.871
4632 -59.733
4632.1 -59.611
4632.2 -59.52
4632.3 -59.642
4632.4 -59.916
4632.5 -59.901
4632.6 -60.084
4632.7 -60.13
4632.8 -60.13
4632.9 -60.054
4633 -59.779
4633.1 -59.81
4633.2 -59.642
4633.3 -59.871
4633.4 -60.038
4633.5 -60.145
4633.6 -59.993
4633.7 -59.733
4633.8 -59.688
4633.9 -59.749
4634 -60.008
4634.1 -60.13
4634.2 -59.901
4634.3 -59.581
4634.4 -59.581
4634.5 -59.886
4634.6 -60.008
4634.7 -59.733
4634.8 -59.474
4634.9 -59.626
4635 -59.855
4635.1 -59.855
4635.2 -59.504
4635.3 -59.489
4635.4 -59.871
4635.5 -59.825
4635.6 -59.443
4635.7 -59.337
4635.8 -59.382
4635.9 -59.443
4636 -59.367
4636.1 -59.398
4636.2 -59.565
4636.3 -59.642
4636.4 -59.581
4636.5 -59.321
4636.6 -59.718
4636.7 -59.611
4636.8 -59.443
4636.9 -59.306
4637 -59.443
4637.1 -59.779
4637.2 -59.794
4637.3 -59.749
4637.4 -59.642
4637.5 -59.535
4637.6 -59.535
4637.7 -59.398
4637.8 -59.489
4637.9 -59.306
4638 -59.413
4638.1 -59.398
4638.2 -59.398
4638.3 -59.245
4638.4 -59.306
4638.5 -59.474
4638.6 -59.382
4638.7 -59.428
4638.8 -59.474
4638.9 -59.504
4639 -59.489
4639.1 -59.459
4639.2 -59.703
4639.3 -59.626
4639.4 -59.81
4639.5 -59.764
4639.6 -59.825
4639.7 -59.855
4639.8 -59.977
4639.9 -60.13
4640 -60.069
4640.1 -60.13
4640.2 -60.023
4640.3 -59.901
4640.4 -59.749
4640.5 -59.688
4640.6 -59.749
4640.7 -59.672
4640.8 -59.81
4640.9 -59.825
4641 -59.947
4641.1 -60.008
4641.2 -60.023
4641.3 -59.947
4641.4 -59.581
4641.5 -59.504
4641.6 -59.596
4641.7 -59.84
4641.8 -59.977
4641.9 -60.038
4642 -59.901
4642.1 -59.55
4642.2 -59.565
4642.3 -59.764
4642.4 -59.993
4642.5 -59.962
4642.6 -59.626
4642.7 -59.642
4642.8 -59.81
4642.9 -60.069
4643 -59.916
4643.1 -59.626
4643.2 -59.703
4643.3 -59.977
4643.4 -60.038
4643.5 -59.52
4643.6 -59.626
4643.7 -59.947
4643.8 -59.901
4643.9 -59.611
4644 -59.52
4644.1 -59.657
4644.2 -59.52
4644.3 -59.611
4644.4 -59.413
4644.5 -59.459
4644.6 -59.794
4644.7 -59.825
4644.8 -59.596
4644.9 -59.337
4645 -59.81
4645.1 -59.871
4645.2 -59.703
4645.3 -59.581
4645.4 -59.626
4645.5 -59.825
4645.6 -59.84
4645.7 -59.871
4645.8 -59.703
4645.9 -59.611
4646 -59.642
4646.1 -59.474
4646.2 -59.459
4646.3 -59.428
4646.4 -59.459
4646.5 -59.443
4646.6 -59.398
4646.7 -59.52
4646.8 -59.321
4646.9 -59.382
4647 -59.398
4647.1 -59.459
4647.2 -59.489
4647.3 -59.459
4647.4 -59.672
4647.5 -59.535
4647.6 -59.565
4647.7 -59.611
4647.8 -59.703
4647.9 -59.764
4648 -59.733
4648.1 -59.886
4648.2 -59.688
4648.3 -59.764
4648.4 -59.565
4648.5 -59.504
4648.6 -59.352
4648.7 -59.245
4648.8 -59.245
4648.9 -59.276
4649 -59.413
4649.1 -59.489
4649.2 -59.672
4649.3 -59.672
4649.4 -59.626
4649.5 -59.474
4649.6 -59.23
4649.7 -59.214
4649.8 -59.306
4649.9 -59.459
4650 -59.596
4650.1 -59.672
4650.2 -59.504
4650.3 -59.26
4650.4 -59.123
4650.5 -59.291
4650.6 -59.489
4650.7 -59.626
4650.8 -59.382
4650.9 -59.184
4651 -59.26
4651.1 -59.535
4651.2 -59.672
4651.3 -59.489
4651.4 -59.245
4651.5 -59.291
4651.6 -59.657
4651.7 -59.657
4651.8 -59.276
4651.9 -59.306
4652 -59.596
4652.1 -59.794
4652.2 -59.352
4652.3 -59.352
4652.4 -59.474
4652.5 -59.596
4652.6 -59.565
4652.7 -59.535
4652.8 -59.535
4652.9 -59.565
4653 -59.947
4653.1 -59.779
4653.2 -59.581
4653.3 -59.749
4653.4 -60.008
4653.5 -59.932
4653.6 -59.718
4653.7 -59.688
4653.8 -59.718
4653.9 -59.977
4654 -60.008
4654.1 -60.038
4654.2 -60.161
4654.3 -59.932
4654.4 -59.855
4654.5 -59.794
4654.6 -59.718
4654.7 -59.703
4654.8 -59.764
4654.9 -59.871
4655 -59.733
4655.1 -59.855
4655.2 -59.794
4655.3 -59.886
4655.4 -59.825
4655.5 -59.977
4655.6 -60.099
4655.7 -60.038
4655.8 -60.13
4655.9 -60.115
4656 -60.389
4656.1 -60.359
4656.2 -60.481
4656.3 -60.527
4656.4 -60.45
4656.5 -60.45
4656.6 -60.313
4656.7 -60.145
4656.8 -60.023
4656.9 -59.993
4657 -60.038
4657.1 -60.13
4657.2 -60.267
4657.3 -60.298
4657.4 -60.466
4657.5 -60.573
4657.6 -60.603
4657.7 -60.557
4657.8 -60.298
4657.9 -60.115
4658 -60.115
4658.1 -60.161
4658.2 -60.481
4658.3 -60.557
4658.4 -60.756
4658.5 -60.405
4658.6 -60.267
4658.7 -60.206
4658.8 -60.45
4658.9 -60.756
4659 -60.74
4659.1 -60.527
4659.2 -60.313
4659.3 -60.481
4659.4 -60.695
4659.5 -60.786
4659.6 -60.542
4659.7 -60.359
4659.8 -60.74
4659.9 -60.908
4660 -60.634
4660.1 -60.374
4660.2 -60.679
4660.3 -61.107
4660.4 -60.756
4660.5 -60.557
4660.6 -60.71
4660.7 -60.939
4660.8 -60.969
4660.9 -61
4661 -61.183
4661.1 -60.832
4661.2 -60.74
4661.3 -60.618
4661.4 -60.969
4661.5 -61.03
4661.6 -60.74
4661.7 -60.832
4661.8 -61.107
4661.9 -61.061
4662 -60.817
4662.1 -60.756
4662.2 -60.649
4662.3 -60.679
4662.4 -60.954
4662.5 -60.923
4662.6 -61.015
4662.7 -61.076
4662.8 -61.168
4662.9 -61.198
4663 -61.198
4663.1 -61.244
4663.2 -61.152
4663.3 -61.168
4663.4 -61.122
4663.5 -61.137
4663.6 -61.259
4663.7 -61.29
4663.8 -61.381
4663.9 -61.305
4664 -61.29
4664.1 -61.274
4664.2 -61.198
4664.3 -61.091
4664.4 -61.076
4664.5 -61.046
4664.6 -60.969
4664.7 -60.939
4664.8 -61.015
4664.9 -61.091
4665 -61.244
4665.1 -61.305
4665.2 -61.503
4665.3 -61.488
4665.4 -61.58
4665.5 -61.503
4665.6 -61.396
4665.7 -61.305
4665.8 -61.107
4665.9 -61.137
4666 -61.168
4666.1 -61.32
4666.2 -61.503
4666.3 -61.641
4666.4 -61.641
4666.5 -61.305
4666.6 -61.091
4666.7 -61.091
4666.8 -61.335
4666.9 -61.488
4667 -61.564
4667.1 -61.564
4667.2 -61.198
4667.3 -61.152
4667.4 -61.351
4667.5 -61.61
4667.6 -61.549
4667.7 -61.244
4667.8 -61.244
4667.9 -61.381
4668 -61.625
4668.1 -61.427
4668.2 -61.152
4668.3 -61.274
4668.4 -61.519
4668.5 -61.595
4668.6 -61.03
4668.7 -61.183
4668.8 -61.473
4668.9 -61.595
4669 -61.305
4669.1 -61.168
4669.2 -61.244
4669.3 -61.061
4669.4 -61.351
4669.5 -61.488
4669.6 -61.564
4669.7 -61.244
4669.8 -61.259
4669.9 -61.641
4670 -61.427
4670.1 -61.305
4670.2 -61.229
4670.3 -61.503
4670.4 -61.625
4670.5 -61.534
4670.6 -61.519
4670.7 -61.396
4670.8 -61.305
4670.9 -61.244
4671 -61.244
4671.1 -61.152
4671.2 -61.152
4671.3 -61.183
4671.4 -61.229
4671.5 -61.274
4671.6 -61.213
4671.7 -61.244
4671.8 -61.244
4671.9 -61.152
4672 -61.229
4672.1 -61.213
4672.2 -61.198
4672.3 -61.198
4672.4 -61.198
4672.5 -61.244
4672.6 -61.244
4672.7 -61.488
4672.8 -61.473
4672.9 -61.671
4673 -61.702
4673.1 -61.641
4673.2 -61.808
4673.3 -61.686
4673.4 -61.808
4673.5 -61.641
4673.6 -61.595
4673.7 -61.381
4673.8 -61.213
4673.9 -61.32
4674 -61.259
4674.1 -61.427
4674.2 -61.488
4674.3 -61.641
4674.4 -61.656
4674.5 -61.58
4674.6 -61.351
4674.7 -61.168
4674.8 -61.168
4674.9 -61.168
4675 -61.335
4675.1 -61.534
4675.2 -61.442
4675.3 -61.366
4675.4 -61.061
4675.5 -61.152
4675.6 -61.396
4675.7 -61.641
4675.8 -61.503
4675.9 -61.152
4676 -61.29
4676.1 -61.396
4676.2 -61.656
4676.3 -61.412
4676.4 -61.152
4676.5 -61.244
4676.6 -61.534
4676.7 -61.564
4676.8 -61.046
4676.9 -61.137
4677 -61.534
4677.1 -61.488
4677.2 -61.107
4677.3 -61.152
4677.4 -61.396
4677.5 -61.351
4677.6 -61.32
4677.7 -61.213
4677.8 -61.091
4677.9 -61.168
4678 -61.458
4678.1 -61.427
4678.2 -61.076
4678.3 -61.137
4678.4 -61.381
4678.5 -61.259
4678.6 -61.061
4678.7 -60.923
4678.8 -61.183
4678.9 -61.229
4679 -61.305
4679.1 -61.229
4679.2 -61.122
4679.3 -61.152
4679.4 -61.061
4679.5 -61.091
4679.6 -60.954
4679.7 -60.969
4679.8 -60.908
4679.9 -60.862
4680 -60.939
4680.1 -60.878
4680.2 -60.893
4680.3 -60.832
4680.4 -60.786
4680.5 -60.832
4680.6 -60.908
4680.7 -60.984
4680.8 -60.969
4680.9 -61
4681 -61
4681.1 -60.969
4681.2 -60.984
4681.3 -61.015
4681.4 -61.107
4681.5 -60.847
4681.6 -60.786
4681.7 -60.634
4681.8 -60.542
4681.9 -60.42
4682 -60.45
4682.1 -60.618
4682.2 -60.542
4682.3 -60.725
4682.4 -60.771
4682.5 -60.878
4682.6 -60.923
4682.7 -60.954
4682.8 -60.847
4682.9 -60.527
4683 -60.511
4683.1 -60.481
4683.2 -60.695
4683.3 -60.817
4683.4 -60.923
4683.5 -60.984
4683.6 -60.634
4683.7 -60.435
4683.8 -60.435
4683.9 -60.618
4684 -60.756
4684.1 -60.832
4684.2 -60.588
4684.3 -60.328
4684.4 -60.466
4684.5 -60.649
4684.6 -60.725
4684.7 -60.42
4684.8 -60.252
4684.9 -60.649
4685 -60.817
4685.1 -60.542
4685.2 -60.206
4685.3 -60.45
4685.4 -60.725
4685.5 -60.679
4685.6 -60.374
4685.7 -60.206
4685.8 -60.283
4685.9 -60.313
4686 -60.267
4686.1 -60.328
4686.2 -60.573
4686.3 -60.71
4686.4 -60.359
4686.5 -60.115
4686.6 -60.344
4686.7 -60.527
4686.8 -60.313
4686.9 -60.115
4687 -60.237
4687.1 -60.374
4687.2 -60.557
4687.3 -60.542
4687.4 -60.481
4687.5 -60.511
4687.6 -60.344
4687.7 -60.206
4687.8 -60.084
4687.9 -60.099
4688 -60.054
4688.1 -60.13
4688.2 -60.267
4688.3 -60.13
4688.4 -60.099
4688.5 -60.13
4688.6 -60.237
4688.7 -60.176
4688.8 -60.206
4688.9 -60.405
4689 -60.267
4689.1 -60.283
4689.2 -60.374
4689.3 -60.466
4689.4 -60.679
4689.5 -60.725
4689.6 -60.832
4689.7 -60.634
4689.8 -60.649
4689.9 -60.557
4690 -60.42
4690.1 -60.313
4690.2 -60.176
4690.3 -60.252
4690.4 -60.13
4690.5 -60.267
4690.6 -60.313
4690.7 -60.435
4690.8 -60.466
4690.9 -60.481
4691 -60.511
4691.1 -60.161
4691.2 -60.084
4691.3 -59.947
4691.4 -60.115
4691.5 -60.313
4691.6 -60.496
4691.7 -60.634
4691.8 -60.359
4691.9 -60.084
4692 -60.099
4692.1 -60.344
4692.2 -60.527
4692.3 -60.542
4692.4 -60.298
4692.5 -60.069
4692.6 -60.283
4692.7 -60.588
4692.8 -60.634
4692.9 -60.237
4693 -60.054
4693.1 -60.298
4693.2 -60.557
4693.3 -60.252
4693.4 -59.962
4693.5 -60.344
4693.6 -60.603
4693.7 -60.237
4693.8 -60.161
4693.9 -60.267
4694 -60.542
4694.1 -60.603
4694.2 -60.557
4694.3 -60.679
4694.4 -60.527
4694.5 -60.374
4694.6 -60.252
4694.7 -60.527
4694.8 -60.634
4694.9 -60.344
4695 -60.222
4695.1 -60.45
4695.2 -60.573
4695.3 -60.374
4695.4 -60.191
4695.5 -60.099
4695.6 -60.191
4695.7 -60.435
4695.8 -60.511
4695.9 -60.618
4696 -60.573
4696.1 -60.649
4696.2 -60.557
4696.3 -60.573
4696.4 -60.679
4696.5 -60.466
4696.6 -60.527
4696.7 -60.45
4696.8 -60.45
4696.9 -60.389
4697 -60.466
4697.1 -60.588
4697.2 -60.557
4697.3 -60.557
4697.4 -60.496
4697.5 -60.573
4697.6 -60.481
4697.7 -60.542
4697.8 -60.634
4697.9 -60.45
4698 -60.374
4698.1 -60.222
4698.2 -60.176
4698.3 -60.084
4698.4 -60.069
4698.5 -60.328
4698.6 -60.252
4698.7 -60.359
4698.8 -60.435
4698.9 -60.557
4699 -60.542
4699.1 -60.588
4699.2 -60.542
4699.3 -60.237
4699.4 -60.13
4699.5 -60.008
4699.6 -60.115
4699.7 -60.283
4699.8 -60.496
4699.9 -60.527
4700 -60.313
4700.1 -60.084
4700.2 -59.977
4700.3 -59.916
4700.4 -60.084
4700.5 -60.298
4700.6 -60.328
4700.7 -59.916
4700.8 -59.84
4700.9 -59.947
4701 -60.13
4701.1 -60.206
4701.2 -59.901
4701.3 -59.703
4701.4 -59.749
4701.5 -59.993
4701.6 -59.977
4701.7 -59.718
4701.8 -59.718
4701.9 -59.916
4702 -60.145
4702.1 -59.642
4702.2 -59.489
4702.3 -59.611
4702.4 -59.81
4702.5 -59.947
4702.6 -59.81
4702.7 -59.733
4702.8 -59.565
4702.9 -59.428
4703 -59.672
4703.1 -59.81
4703.2 -59.642
4703.3 -59.352
4703.4 -59.81
4703.5 -59.764
4703.6 -59.565
4703.7 -59.504
4703.8 -59.459
4703.9 -59.779
4704 -59.764
4704.1 -59.871
4704.2 -59.703
4704.3 -59.703
4704.4 -59.657
4704.5 -59.535
4704.6 -59.642
4704.7 -59.428
4704.8 -59.489
4704.9 -59.367
4705 -59.337
4705.1 -59.443
4705.2 -59.474
4705.3 -59.581
4705.4 -59.504
4705.5 -59.535
4705.6 -59.52
4705.7 -59.565
4705.8 -59.642
4705.9 -59.703
4706 -59.825
4706.1 -59.947
4706.2 -59.886
4706.3 -59.84
4706.4 -59.764
4706.5 -59.596
4706.6 -59.55
4706.7 -59.535
4706.8 -59.306
4706.9 -59.23
4707 -59.276
4707.1 -59.321
4707.2 -59.382
4707.3 -59.581
4707.4 -59.657
4707.5 -59.581
4707.6 -59.611
4707.7 -59.489
4707.8 -59.321
4707.9 -59.153
4708 -59.062
4708.1 -59.26
4708.2 -59.367
4708.3 -59.504
4708.4 -59.581
4708.5 -59.443
4708.6 -59.199
4708.7 -59.062
4708.8 -59.276
4708.9 -59.367
4709 -59.611
4709.1 -59.398
4709.2 -59.092
4709.3 -59.26
4709.4 -59.428
4709.5 -59.581
4709.6 -59.276
4709.7 -59.031
4709.8 -59.214
4709.9 -59.535
4710 -59.718
4710.1 -59.169
4710.2 -59.291
4710.3 -59.443
4710.4 -59.626
4710.5 -59.26
4710.6 -59.169
4710.7 -59.367
4710.8 -59.367
4710.9 -59.367
4711 -59.199
4711.1 -59.077
4711.2 -59.108
4711.3 -59.459
4711.4 -59.55
4711.5 -59.077
4711.6 -59.123
4711.7 -59.382
4711.8 -59.291
4711.9 -59.123
4712 -59.062
4712.1 -59.26
4712.2 -59.382
4712.3 -59.489
4712.4 -59.398
4712.5 -59.337
4712.6 -59.199
4712.7 -59.184
4712.8 -59.26
4712.9 -59.169
4713 -59.153
4713.1 -59.123
4713.2 -59.169
4713.3 -59.138
4713.4 -59.184
4713.5 -59.276
4713.6 -59.245
4713.7 -59.199
4713.8 -59.199
4713.9 -59.214
4714 -59.184
4714.1 -59.184
4714.2 -59.291
4714.3 -59.245
4714.4 -59.169
4714.5 -59.23
4714.6 -59.337
4714.7 -59.413
4714.8 -59.474
4714.9 -59.535
4715 -59.474
4715.1 -59.413
4715.2 -59.23
4715.3 -59.169
4715.4 -59.123
4715.5 -59.062
4715.6 -59.184
4715.7 -59.153
4715.8 -59.291
4715.9 -59.474
4716 -59.581
4716.1 -59.626
4716.2 -59.474
4716.3 -59.291
4716.4 -59.062
4716.5 -59.153
4716.6 -59.153
4716.7 -59.352
4716.8 -59.55
4716.9 -59.428
4717 -59.276
4717.1 -58.864
4717.2 -58.986
4717.3 -59.169
4717.4 -59.413
4717.5 -59.52
4717.6 -58.986
4717.7 -58.848
4717.8 -59.016
4717.9 -59.367
4718 -59.321
4718.1 -59.047
4718.2 -59.062
4718.3 -59.199
4718.4 -59.489
4718.5 -59.169
4718.6 -58.986
4718.7 -59.184
4718.8 -59.398
4718.9 -59.367
4719 -58.955
4719.1 -58.97
4719.2 -58.909
4719.3 -58.97
4719.4 -59.031
4719.5 -59.291
4719.6 -59.474
4719.7 -59.138
4719.8 -58.986
4719.9 -59.276
4720 -59.245
4720.1 -58.909
4720.2 -58.787
4720.3 -58.909
4720.4 -59.153
4720.5 -59.23
4720.6 -59.092
4720.7 -59.031
4720.8 -58.94
4720.9 -58.818
4721 -58.833
4721.1 -58.711
4721.2 -58.802
4721.3 -58.818
4721.4 -58.802
4721.5 -58.772
4721.6 -58.65
4721.7 -58.772
4721.8 -58.635
4721.9 -58.696
4722 -58.574
4722.1 -58.574
4722.2 -58.497
4722.3 -58.467
4722.4 -58.543
4722.5 -58.497
4722.6 -58.497
4722.7 -58.513
4722.8 -58.726
4722.9 -58.787
4723 -58.65
4723.1 -58.818
4723.2 -58.802
4723.3 -58.864
4723.4 -58.894
4723.5 -58.94
4723.6 -58.925
4723.7 -58.848
4723.8 -58.833
4723.9 -58.619
4724 -58.558
4724.1 -58.406
4724.2 -58.406
4724.3 -58.635
4724.4 -58.619
4724.5 -58.711
4724.6 -58.848
4724.7 -58.833
4724.8 -58.574
4724.9 -58.436
4725 -58.467
4725.1 -58.452
4725.2 -58.711
4725.3 -58.864
4725.4 -58.818
4725.5 -58.497
4725.6 -58.314
4725.7 -58.68
4725.8 -58.772
4725.9 -58.94
4726 -58.726
4726.1 -58.452
4726.2 -58.543
4726.3 -58.818
4726.4 -59.062
4726.5 -58.619
4726.6 -58.543
4726.7 -58.757
4726.8 -58.955
4726.9 -58.65
4727 -58.375
4727.1 -58.741
4727.2 -58.909
4727.3 -58.925
4727.4 -58.665
4727.5 -58.619
4727.6 -58.528
4727.7 -58.802
4727.8 -58.909
4727.9 -58.726
4728 -58.513
4728.1 -58.513
4728.2 -58.818
4728.3 -58.741
4728.4 -58.528
4728.5 -58.619
4728.6 -58.711
4728.7 -58.818
4728.8 -58.68
4728.9 -58.604
4729 -58.452
4729.1 -58.36
4729.2 -58.329
4729.3 -58.299
4729.4 -58.421
4729.5 -58.391
4729.6 -58.497
4729.7 -58.513
4729.8 -58.574
4729.9 -58.619
4730 -58.558
4730.1 -58.574
4730.2 -58.513
4730.3 -58.528
4730.4 -58.65
4730.5 -58.665
4730.6 -58.635
4730.7 -58.558
4730.8 -58.604
4730.9 -58.482
4731 -58.574
4731.1 -58.726
4731.2 -58.68
4731.3 -58.711
4731.4 -58.864
4731.5 -58.925
4731.6 -59.016
4731.7 -59.169
4731.8 -59.306
4731.9 -59.214
4732 -59.169
4732.1 -58.94
4732.2 -58.833
4732.3 -58.772
4732.4 -58.894
4732.5 -59.062
4732.6 -59.062
4732.7 -59.26
4732.8 -59.321
4732.9 -59.321
4733 -59.077
4733.1 -58.955
4733.2 -59.031
4733.3 -59.031
4733.4 -59.23
4733.5 -59.23
4733.6 -59.291
4733.7 -58.986
4733.8 -58.833
4733.9 -59.077
4734 -59.092
4734.1 -59.306
4734.2 -59.169
4734.3 -58.925
4734.4 -58.925
4734.5 -59.23
4734.6 -59.565
4734.7 -59.23
4734.8 -59.001
4734.9 -59.153
4735 -59.52
4735.1 -59.398
4735.2 -58.986
4735.3 -59.169
4735.4 -59.382
4735.5 -59.398
4735.6 -59.031
4735.7 -58.925
4735.8 -59.031
4735.9 -59.001
4736 -59.047
4736.1 -58.97
4736.2 -59.276
4736.3 -59.413
4736.4 -59.169
4736.5 -59.047
4736.6 -59.398
4736.7 -59.52
4736.8 -59.138
4736.9 -59.062
4737 -59.138
4737.1 -59.474
4737.2 -59.611
4737.3 -59.52
4737.4 -59.428
4737.5 -59.23
4737.6 -59.169
4737.7 -59.108
4737.8 -58.94
4737.9 -59.001
4738 -58.848
4738.1 -58.925
4738.2 -58.787
4738.3 -58.802
4738.4 -58.741
4738.5 -58.741
4738.6 -58.879
4738.7 -58.787
4738.8 -58.787
4738.9 -58.879
4739 -58.97
4739.1 -58.894
4739.2 -58.97
4739.3 -59.245
4739.4 -59.184
4739.5 -59.321
4739.6 -59.398
4739.7 -59.413
4739.8 -59.382
4739.9 -59.428
4740 -59.52
4740.1 -59.321
4740.2 -59.306
4740.3 -59.108
4740.4 -59.062
4740.5 -58.955
4740.6 -59.001
4740.7 -59.169
4740.8 -59.138
4740.9 -59.276
4741 -59.428
4741.1 -59.413
4741.2 -59.352
4741.3 -59.062
4741.4 -59.047
4741.5 -59.001
4741.6 -59.199
4741.7 -59.337
4741.8 -59.52
4741.9 -59.382
4742 -59.108
4742.1 -59.016
4742.2 -59.123
4742.3 -59.352
4742.4 -59.535
4742.5 -59.321
4742.6 -59.016
4742.7 -59.001
4742.8 -59.398
4742.9 -59.626
4743 -59.367
4743.1 -59.092
4743.2 -59.26
4743.3 -59.565
4743.4 -59.367
4743.5 -59.108
4743.6 -59.184
4743.7 -59.535
4743.8 -59.443
4743.9 -59.138
4744 -59.108
4744.1 -59.169
4744.2 -59.23
4744.3 -59.214
4744.4 -59.214
4744.5 -59.276
4744.6 -59.565
4744.7 -59.489
4744.8 -59.184
4744.9 -59.276
4745 -59.504
4745.1 -59.459
4745.2 -59.214
4745.3 -59.077
4745.4 -59.367
4745.5 -59.504
4745.6 -59.642
4745.7 -59.504
4745.8 -59.581
4745.9 -59.428
4746 -59.367
4746.1 -59.428
4746.2 -59.321
4746.3 -59.321
4746.4 -59.23
4746.5 -59.245
4746.6 -59.276
4746.7 -59.321
4746.8 -59.474
4746.9 -59.443
4747 -59.443
4747.1 -59.382
4747.2 -59.413
4747.3 -59.382
4747.4 -59.489
4747.5 -59.657
4747.6 -59.504
4747.7 -59.596
4747.8 -59.626
4747.9 -59.733
4748 -59.55
4748.1 -59.642
4748.2 -59.672
4748.3 -59.428
4748.4 -59.352
4748.5 -59.214
4748.6 -59.184
4748.7 -59.169
4748.8 -59.382
4748.9 -59.55
4749 -59.55
4749.1 -59.642
4749.2 -59.581
4749.3 -59.459
4749.4 -59.214
4749.5 -59.108
4749.6 -59.245
4749.7 -59.26
4749.8 -59.459
4749.9 -59.504
4750 -59.459
4750.1 -59.23
4750.2 -58.894
4750.3 -59.062
4750.4 -59.153
4750.5 -59.337
4750.6 -59.276
4750.7 -59.062
4750.8 -58.864
4750.9 -59.031
4751 -59.306
4751.1 -59.367
4751.2 -59.138
4751.3 -58.833
4751.4 -59.077
4751.5 -59.413
4751.6 -59.276
4751.7 -58.925
4751.8 -58.925
4751.9 -59.291
4752 -59.153
4752.1 -58.772
4752.2 -58.986
4752.3 -59.169
4752.4 -59.306
4752.5 -59.153
4752.6 -59.138
4752.7 -58.955
4752.8 -58.741
4752.9 -58.665
4753 -58.65
4753.1 -58.955
4753.2 -58.635
4753.3 -58.406
4753.4 -58.68
4753.5 -58.864
4753.6 -58.879
4753.7 -58.482
4753.8 -58.375
4753.9 -58.391
4754 -58.513
4754.1 -58.604
4754.2 -58.726
4754.3 -58.818
4754.4 -58.604
4754.5 -58.528
4754.6 -58.513
4754.7 -58.513
4754.8 -58.497
4754.9 -58.513
4755 -58.65
4755.1 -58.558
4755.2 -58.482
4755.3 -58.497
4755.4 -58.543
4755.5 -58.574
4755.6 -58.574
4755.7 -58.665
4755.8 -58.528
4755.9 -58.497
4756 -58.558
4756.1 -58.741
4756.2 -58.65
4756.3 -58.619
4756.4 -58.482
4756.5 -58.131
4756.6 -58.055
4756.7 -57.948
4756.8 -57.902
4756.9 -57.948
4757 -58.04
4757.1 -58.162
4757.2 -58.162
4757.3 -58.299
4757.4 -58.36
4757.5 -58.36
4757.6 -58.36
4757.7 -58.146
4757.8 -58.009
4757.9 -57.917
4758 -58.116
4758.1 -58.268
4758.2 -58.436
4758.3 -58.513
4758.4 -58.375
4758.5 -58.146
4758.6 -57.994
4758.7 -58.268
4758.8 -58.482
4758.9 -58.711
4759 -58.726
4759.1 -58.375
4759.2 -58.36
4759.3 -58.406
4759.4 -58.741
4759.5 -58.68
4759.6 -58.299
4759.7 -58.329
4759.8 -58.436
4759.9 -58.604
4760 -58.268
4760.1 -58.085
4760.2 -58.268
4760.3 -58.482
4760.4 -58.253
4760.5 -57.887
4760.6 -58.101
4760.7 -58.192
4760.8 -58.391
4760.9 -58.314
4761 -58.207
4761.1 -58.146
4761.2 -57.887
4761.3 -58.131
4761.4 -58.284
4761.5 -58.055
4761.6 -57.719
4761.7 -57.979
4761.8 -58.177
4761.9 -57.902
4762 -57.765
4762.1 -57.643
4762.2 -57.765
4762.3 -57.902
4762.4 -58.055
4762.5 -58.177
4762.6 -58.177
4762.7 -58.223
4762.8 -58.223
4762.9 -58.146
4763 -58.131
4763.1 -58.116
4763.2 -58.223
4763.3 -58.055
4763.4 -58.101
4763.5 -58.101
4763.6 -58.162
4763.7 -58.223
4763.8 -58.192
4763.9 -58.314
4764 -58.238
4764.1 -58.268
4764.2 -58.391
4764.3 -58.391
4764.4 -58.421
4764.5 -58.375
4764.6 -58.497
4764.7 -58.284
4764.8 -58.253
4764.9 -58.009
4765 -57.994
4765.1 -57.933
4765.2 -57.902
4765.3 -58.024
4765.4 -58.07
4765.5 -58.192
4765.6 -58.268
4765.7 -58.314
4765.8 -58.36
4765.9 -58.284
4766 -58.162
4766.1 -57.887
4766.2 -57.917
4766.3 -58.009
4766.4 -58.177
4766.5 -58.513
4766.6 -58.497
4766.7 -58.558
4766.8 -58.192
4766.9 -58.055
4767 -58.131
4767.1 -58.329
4767.2 -58.604
4767.3 -58.36
4767.4 -58.162
4767.5 -58.04
4767.6 -58.268
4767.7 -58.467
4767.8 -58.406
4767.9 -58.268
4768 -58.146
4768.1 -58.421
4768.2 -58.635
4768.3 -58.284
4768.4 -57.963
4768.5 -58.314
4768.6 -58.696
4768.7 -58.329
4768.8 -58.07
4768.9 -58.329
4769 -58.543
4769.1 -58.635
4769.2 -58.696
4769.3 -58.802
4769.4 -58.558
4769.5 -58.497
4769.6 -58.391
4769.7 -58.741
4769.8 -58.65
4769.9 -58.467
4770 -58.604
4770.1 -58.894
4770.2 -58.864
4770.3 -58.589
4770.4 -58.467
4770.5 -58.604
4770.6 -58.802
4770.7 -59.108
4770.8 -59.092
4770.9 -59.138
4771 -59.092
4771.1 -59.016
4771.2 -59.016
4771.3 -59.047
4771.4 -59.199
4771.5 -59.138
4771.6 -59.169
4771.7 -59.169
4771.8 -59.199
4771.9 -59.276
4772 -59.321
4772.1 -59.489
4772.2 -59.535
4772.3 -59.565
4772.4 -59.52
4772.5 -59.626
4772.6 -59.611
4772.7 -59.642
4772.8 -59.855
4772.9 -59.825
4773 -59.916
4773.1 -59.749
4773.2 -59.794
4773.3 -59.703
4773.4 -59.535
4773.5 -59.504
4773.6 -59.428
4773.7 -59.52
4773.8 -59.581
4773.9 -59.672
4774 -59.871
4774.1 -59.901
4774.2 -60.069
4774.3 -59.962
4774.4 -59.993
4774.5 -59.749
4774.6 -59.642
4774.7 -59.733
4774.8 -59.733
4774.9 -59.947
4775 -60.084
4775.1 -60.176
4775.2 -59.901
4775.3 -59.688
4775.4 -59.947
4775.5 -60.038
4775.6 -60.252
4775.7 -60.206
4775.8 -59.855
4775.9 -59.703
4776 -59.901
4776.1 -60.374
4776.2 -60.206
4776.3 -59.84
4776.4 -59.749
4776.5 -60.038
4776.6 -60.161
4776.7 -59.871
4776.8 -59.855
4776.9 -59.962
4777 -60.298
4777.1 -60.038
4777.2 -59.855
4777.3 -59.901
4777.4 -59.962
4777.5 -60.206
4777.6 -60.069
4777.7 -60.115
4777.8 -59.962
4777.9 -60.191
4778 -60.42
4778.1 -60.389
4778.2 -60.191
4778.3 -60.313
4778.4 -60.557
4778.5 -60.389
4778.6 -60.237
4778.7 -60.145
4778.8 -60.267
4778.9 -60.496
4779 -60.481
4779.1 -60.511
4779.2 -60.435
4779.3 -60.359
4779.4 -60.328
4779.5 -60.298
4779.6 -60.389
4779.7 -60.283
4779.8 -60.374
4779.9 -60.405
4780 -60.374
4780.1 -60.42
4780.2 -60.374
4780.3 -60.435
4780.4 -60.405
4780.5 -60.405
4780.6 -60.389
4780.7 -60.466
4780.8 -60.603
4780.9 -60.603
4781 -60.756
4781.1 -60.817
4781.2 -60.893
4781.3 -60.862
4781.4 -60.878
4781.5 -60.862
4781.6 -60.664
4781.7 -60.679
4781.8 -60.603
4781.9 -60.511
4782 -60.481
4782.1 -60.557
4782.2 -60.771
4782.3 -60.817
4782.4 -60.954
4782.5 -61.015
4782.6 -61
4782.7 -60.862
4782.8 -60.649
4782.9 -60.695
4783 -60.649
4783.1 -60.878
4783.2 -61.046
4783.3 -61.274
4783.4 -61.213
4783.5 -61
4783.6 -60.893
4783.7 -60.878
4783.8 -61.168
4783.9 -61.381
4784 -61.351
4784.1 -60.984
4784.2 -60.893
4784.3 -61.274
4784.4 -61.458
4784.5 -61.534
4784.6 -61.122
4784.7 -61.152
4784.8 -61.412
4784.9 -61.549
4785 -61.396
4785.1 -61.061
4785.2 -61.412
4785.3 -61.564
4785.4 -61.396
4785.5 -61.152
4785.6 -61.29
4785.7 -61.564
4785.8 -61.534
4785.9 -61.61
4786 -61.458
4786.1 -61.366
4786.2 -61.29
4786.3 -61.595
4786.4 -61.702
4786.5 -61.351
4786.6 -61.442
4786.7 -61.686
4786.8 -61.503
4786.9 -61.29
4787 -61.229
4787.1 -61.534
4787.2 -61.671
4787.3 -61.717
4787.4 -61.641
4787.5 -61.534
4787.6 -61.519
4787.7 -61.412
4787.8 -61.396
4787.9 -61.351
4788 -61.335
4788.1 -61.29
4788.2 -61.244
4788.3 -61.335
4788.4 -61.366
4788.5 -61.427
4788.6 -61.473
4788.7 -61.396
4788.8 -61.366
4788.9 -61.396
4789 -61.503
4789.1 -61.458
4789.2 -61.503
4789.3 -61.503
4789.4 -61.61
4789.5 -61.686
4789.6 -61.671
4789.7 -61.839
4789.8 -61.793
4789.9 -61.87
4790 -61.931
4790.1 -61.976
4790.2 -62.007
4790.3 -61.976
4790.4 -62.083
4790.5 -61.732
4790.6 -61.717
4790.7 -61.564
4790.8 -61.58
4790.9 -61.58
4791 -61.671
4791.1 -62.053
4791.2 -62.068
4791.3 -62.159
4791.4 -62.053
4791.5 -61.839
4791.6 -61.595
4791.7 -61.625
4791.8 -61.976
4791.9 -62.083
4792 -62.251
4792.1 -62.159
4792.2 -61.9
4792.3 -61.641
4792.4 -61.732
4792.5 -62.144
4792.6 -62.19
4792.7 -61.946
4792.8 -61.717
4792.9 -61.824
4793 -61.976
4793.1 -62.159
4793.2 -61.9
4793.3 -61.732
4793.4 -61.961
4793.5 -62.114
4793.6 -61.854
4793.7 -61.549
4793.8 -61.839
4793.9 -62.053
4794 -62.068
4794.1 -61.992
4794.2 -61.946
4794.3 -61.931
4794.4 -61.946
4794.5 -61.793
4794.6 -61.656
4794.7 -61.686
4794.8 -62.022
4794.9 -61.686
4795 -61.488
4795.1 -61.87
4795.2 -61.992
4795.3 -61.839
4795.4 -61.58
4795.5 -61.458
4795.6 -61.473
4795.7 -61.641
4795.8 -61.915
4795.9 -61.824
4796 -61.854
4796.1 -61.793
4796.2 -61.839
4796.3 -61.747
4796.4 -61.656
4796.5 -61.793
4796.6 -61.641
4796.7 -61.641
4796.8 -61.58
4796.9 -61.641
4797 -61.61
4797.1 -61.671
4797.2 -61.763
4797.3 -61.595
4797.4 -61.717
4797.5 -61.717
4797.6 -61.732
4797.7 -61.747
4797.8 -61.808
4797.9 -61.992
4798 -61.824
4798.1 -61.824
4798.2 -61.747
4798.3 -61.61
4798.4 -61.412
4798.5 -61.335
4798.6 -61.335
4798.7 -61.198
4798.8 -61.32
4798.9 -61.259
4799 -61.381
4799.1 -61.442
4799.2 -61.61
4799.3 -61.717
4799.4 -61.427
4799.5 -61.305
4799.6 -61
4799.7 -60.923
4799.8 -60.893
4799.9 -61.03
4800 -61.259
4800.1 -61.351
4800.2 -61.274
4800.3 -61
4800.4 -60.725
4800.5 -60.893
4800.6 -61.122
4800.7 -61.427
4800.8 -61.32
4800.9 -61.046
4801 -60.832
4801.1 -60.908
4801.2 -61.259
4801.3 -61.305
4801.4 -60.969
4801.5 -60.862
4801.6 -61.183
4801.7 -61.412
4801.8 -61.152
4801.9 -60.923
4802 -61.137
4802.1 -61.473
4802.2 -61.335
4802.3 -60.984
4802.4 -60.847
4802.5 -60.862
4802.6 -60.939
4802.7 -60.923
4802.8 -61.183
4802.9 -61.198
4803 -60.954
4803.1 -60.679
4803.2 -61.015
4803.3 -61.122
4803.4 -60.756
4803.5 -60.801
4803.6 -61.076
4803.7 -61.168
4803.8 -61
4803.9 -60.908
4804 -60.862
4804.1 -60.634
4804.2 -60.603
4804.3 -60.511
4804.4 -60.634
4804.5 -60.573
4804.6 -60.679
4804.7 -60.923
4804.8 -60.817
4804.9 -60.817
4805 -60.832
4805.1 -60.908
4805.2 -60.847
4805.3 -60.908
4805.4 -60.969
4805.5 -60.878
4805.6 -60.893
4805.7 -60.756
4805.8 -60.695
4805.9 -60.634
4806 -60.649
4806.1 -60.573
4806.2 -60.542
4806.3 -60.542
4806.4 -60.45
4806.5 -60.389
4806.6 -60.466
4806.7 -60.511
4806.8 -60.71
4806.9 -60.588
4807 -60.74
4807.1 -60.756
4807.2 -60.801
4807.3 -60.817
4807.4 -60.695
4807.5 -60.603
4807.6 -60.359
4807.7 -60.313
4807.8 -60.328
4807.9 -60.405
4808 -60.557
4808.1 -60.71
4808.2 -60.71
4808.3 -60.45
4808.4 -60.191
4808.5 -60.145
4808.6 -60.222
4808.7 -60.496
4808.8 -60.527
4808.9 -60.42
4809 -60.023
4809.1 -60.038
4809.2 -60.222
4809.3 -60.435
4809.4 -60.481
4809.5 -59.993
4809.6 -59.962
4809.7 -60.13
4809.8 -60.328
4809.9 -59.932
4810 -59.718
4810.1 -60.008
4810.2 -60.069
4810.3 -59.947
4810.4 -59.581
4810.5 -59.672
4810.6 -59.749
4810.7 -59.932
4810.8 -59.962
4810.9 -59.871
4811 -59.84
4811.1 -59.657
4811.2 -59.489
4811.3 -59.428
4811.4 -59.81
4811.5 -59.825
4811.6 -59.321
4811.7 -59.428
4811.8 -59.642
4811.9 -59.474
4812 -59.276
4812.1 -59.199
4812.2 -59.306
4812.3 -59.321
4812.4 -59.535
4812.5 -59.459
4812.6 -59.459
4812.7 -59.367
4812.8 -59.337
4812.9 -59.413
4813 -59.352
4813.1 -59.276
4813.2 -59.276
4813.3 -59.23
4813.4 -59.23
4813.5 -59.214
4813.6 -59.337
4813.7 -59.199
4813.8 -59.291
4813.9 -59.214
4814 -59.184
4814.1 -59.291
4814.2 -59.306
4814.3 -59.443
4814.4 -59.337
4814.5 -59.443
4814.6 -59.398
4814.7 -59.367
4814.8 -59.382
4814.9 -59.367
4815 -59.352
4815.1 -59.108
4815.2 -58.986
4815.3 -58.894
4815.4 -58.894
4815.5 -59.001
4815.6 -59.092
4815.7 -59.337
4815.8 -59.321
4815.9 -59.459
4816 -59.382
4816.1 -59.367
4816.2 -59.153
4816.3 -58.864
4816.4 -58.955
4816.5 -59.123
4816.6 -59.245
4816.7 -59.321
4816.8 -59.474
4816.9 -59.26
4817 -58.955
4817.1 -58.986
4817.2 -59.062
4817.3 -59.245
4817.4 -59.306
4817.5 -59.092
4817.6 -58.97
4817.7 -58.909
4817.8 -59.245
4817.9 -59.337
4818 -59.031
4818.1 -58.726
4818.2 -58.94
4818.3 -59.443
4818.4 -59.245
4818.5 -58.94
4818.6 -58.894
4818.7 -59.23
4818.8 -59.23
4818.9 -58.97
4819 -58.802
4819.1 -58.818
4819.2 -58.833
4819.3 -58.726
4819.4 -58.848
4819.5 -59.062
4819.6 -59.062
4819.7 -58.94
4819.8 -58.635
4819.9 -59.077
4820 -58.925
4820.1 -58.65
4820.2 -58.619
4820.3 -58.925
4820.4 -59.108
4820.5 -58.955
4820.6 -58.833
4820.7 -58.65
4820.8 -58.513
4820.9 -58.482
4821 -58.436
4821.1 -58.65
4821.2 -58.513
4821.3 -58.635
4821.4 -58.65
4821.5 -58.696
4821.6 -58.741
4821.7 -58.802
4821.8 -58.925
4821.9 -58.894
4822 -58.925
4822.1 -58.818
4822.2 -58.833
4822.3 -58.879
4822.4 -58.879
4822.5 -58.833
4822.6 -58.757
4822.7 -58.757
4822.8 -58.604
4822.9 -58.726
4823 -58.818
4823.1 -58.818
4823.2 -58.879
4823.3 -58.894
4823.4 -59.016
4823.5 -59.001
4823.6 -59.123
4823.7 -59.23
4823.8 -59.169
4823.9 -59.184
4824 -59.031
4824.1 -58.909
4824.2 -58.833
4824.3 -58.772
4824.4 -58.925
4824.5 -59.016
4824.6 -59.184
4824.7 -59.23
4824.8 -59.214
4824.9 -59.047
4825 -58.94
4825.1 -58.955
4825.2 -59.001
4825.3 -59.23
4825.4 -59.306
4825.5 -59.169
4825.6 -58.909
4825.7 -58.757
4825.8 -59.077
4825.9 -59.153
4826 -59.199
4826.1 -58.757
4826.2 -58.604
4826.3 -58.741
4826.4 -59.092
4826.5 -59.26
4826.6 -58.772
4826.7 -58.909
4826.8 -59.153
4826.9 -59.398
4827 -58.94
4827.1 -58.97
4827.2 -59.321
4827.3 -59.398
4827.4 -59.428
4827.5 -59.413
4827.6 -59.459
4827.7 -59.352
4827.8 -59.077
4827.9 -59.062
4828 -59.047
4828.1 -59.398
4828.2 -59.092
4828.3 -58.94
4828.4 -59.245
4828.5 -59.398
4828.6 -59.337
4828.7 -59.153
4828.8 -59.108
4828.9 -59.245
4829 -59.52
4829.1 -59.657
4829.2 -59.581
4829.3 -59.688
4829.4 -59.52
4829.5 -59.535
4829.6 -59.52
4829.7 -59.489
4829.8 -59.443
4829.9 -59.489
4830 -59.611
4830.1 -59.52
4830.2 -59.459
4830.3 -59.443
4830.4 -59.535
4830.5 -59.596
4830.6 -59.581
4830.7 -59.611
4830.8 -59.565
4830.9 -59.611
4831 -59.688
4831.1 -59.703
4831.2 -59.855
4831.3 -59.81
4831.4 -59.947
4831.5 -59.916
4831.6 -60.023
4831.7 -60.023
4831.8 -60.069
4831.9 -60.084
4832 -59.901
4832.1 -59.886
4832.2 -59.672
4832.3 -59.642
4832.4 -59.733
4832.5 -59.84
4832.6 -60.054
4832.7 -60.023
4832.8 -60.176
4832.9 -60.176
4833 -60.161
4833.1 -59.886
4833.2 -59.703
4833.3 -59.764
4833.4 -59.688
4833.5 -59.993
4833.6 -60.054
4833.7 -60.099
4833.8 -59.871
4833.9 -59.626
4834 -59.779
4834.1 -59.779
4834.2 -59.993
4834.3 -60.084
4834.4 -59.794
4834.5 -59.565
4834.6 -59.718
4834.7 -60.069
4834.8 -59.993
4834.9 -59.733
4835 -59.52
4835.1 -59.764
4835.2 -60.038
4835.3 -59.84
4835.4 -59.55
4835.5 -59.52
4835.6 -59.764
4835.7 -59.901
4835.8 -59.977
4835.9 -59.932
4836 -59.855
4836.1 -59.749
4836.2 -59.489
4836.3 -59.626
4836.4 -59.932
4836.5 -59.764
4836.6 -59.581
4836.7 -59.825
4836.8 -59.947
4836.9 -59.688
4837 -59.581
4837.1 -59.489
4837.2 -59.764
4837.3 -59.977
4837.4 -60.084
4837.5 -60.084
4837.6 -59.901
4837.7 -59.886
4837.8 -59.794
4837.9 -59.733
4838 -59.779
4838.1 -59.642
4838.2 -59.672
4838.3 -59.55
4838.4 -59.611
4838.5 -59.535
4838.6 -59.642
4838.7 -59.749
4838.8 -59.657
4838.9 -59.764
4839 -59.733
4839.1 -59.81
4839.2 -59.749
4839.3 -59.871
4839.4 -60.023
4839.5 -59.932
4839.6 -60.13
4839.7 -60.145
4839.8 -60.161
4839.9 -60.115
4840 -60.099
4840.1 -60.191
4840.2 -59.932
4840.3 -59.901
4840.4 -59.733
4840.5 -59.733
4840.6 -59.703
4840.7 -59.871
4840.8 -60.069
4840.9 -60.038
4841 -60.222
4841.1 -60.283
4841.2 -60.283
4841.3 -60.13
4841.4 -59.901
4841.5 -59.901
4841.6 -59.871
4841.7 -60.115
4841.8 -60.222
4841.9 -60.267
4842 -60.206
4842.1 -59.871
4842.2 -59.84
4842.3 -59.962
4842.4 -60.267
4842.5 -60.328
4842.6 -60.099
4842.7 -59.84
4842.8 -59.916
4842.9 -60.252
4843 -60.344
4843.1 -60.13
4843.2 -59.932
4843.3 -60.176
4843.4 -60.45
4843.5 -60.222
4843.6 -60.038
4843.7 -60.161
4843.8 -60.45
4843.9 -60.405
4844 -60.267
4844.1 -60.084
4844.2 -60.038
4844.3 -60.283
4844.4 -60.389
4844.5 -60.42
4844.6 -60.13
4844.7 -59.947
4844.8 -60.298
4844.9 -60.405
4845 -60.176
4845.1 -59.977
4845.2 -60.267
4845.3 -60.45
4845.4 -60.359
4845.5 -60.267
4845.6 -60.099
4845.7 -60.099
4845.8 -60.054
4845.9 -60.069
4846 -60.161
4846.1 -60.252
4846.2 -60.42
4846.3 -60.405
4846.4 -60.511
4846.5 -60.481
4846.6 -60.511
4846.7 -60.481
4846.8 -60.466
4846.9 -60.649
4847 -60.496
4847.1 -60.573
4847.2 -60.557
4847.3 -60.481
4847.4 -60.405
4847.5 -60.359
4847.6 -60.435
4847.7 -60.222
4847.8 -60.206
4847.9 -60.13
4848 -60.13
4848.1 -60.13
4848.2 -60.222
4848.3 -60.435
4848.4 -60.389
4848.5 -60.466
4848.6 -60.542
4848.7 -60.634
4848.8 -60.634
4848.9 -60.649
4849 -60.679
4849.1 -60.405
4849.2 -60.267
4849.3 -60.176
4849.4 -60.222
4849.5 -60.328
4849.6 -60.527
4849.7 -60.771
4849.8 -60.649
4849.9 -60.618
4850 -60.252
4850.1 -60.161
4850.2 -60.252
4850.3 -60.481
4850.4 -60.725
4850.5 -60.725
4850.6 -60.466
4850.7 -60.267
4850.8 -60.374
4850.9 -60.649
4851 -60.801
4851.1 -60.71
4851.2 -60.252
4851.3 -60.45
4851.4 -60.634
4851.5 -60.832
4851.6 -60.435
4851.7 -60.359
4851.8 -60.649
4851.9 -60.893
4852 -60.542
4852.1 -60.389
4852.2 -60.588
4852.3 -60.862
4852.4 -60.847
4852.5 -60.878
4852.6 -60.847
4852.7 -60.74
4852.8 -60.573
4852.9 -60.45
4853 -60.74
4853.1 -60.817
4853.2 -60.542
4853.3 -60.374
4853.4 -60.725
4853.5 -60.756
4853.6 -60.573
4853.7 -60.573
4853.8 -60.344
4853.9 -60.588
4854 -60.695
4854.1 -60.923
4854.2 -60.984
4854.3 -61.015
4854.4 -61.076
4854.5 -60.847
4854.6 -60.878
4854.7 -60.74
4854.8 -60.832
4854.9 -60.847
4855 -60.832
4855.1 -60.984
4855.2 -60.847
4855.3 -60.908
4855.4 -60.801
4855.5 -60.939
4855.6 -60.923
4855.7 -60.939
4855.8 -61.122
4855.9 -60.969
4856 -60.984
4856.1 -60.984
4856.2 -61.122
4856.3 -60.984
4856.4 -60.954
4856.5 -60.878
4856.6 -60.573
4856.7 -60.527
4856.8 -60.481
4856.9 -60.481
4857 -60.527
4857.1 -60.618
4857.2 -60.801
4857.3 -60.832
4857.4 -60.862
4857.5 -60.832
4857.6 -60.74
4857.7 -60.511
4857.8 -60.389
4857.9 -60.42
4858 -60.42
4858.1 -60.618
4858.2 -60.71
4858.3 -60.679
4858.4 -60.573
4858.5 -60.222
4858.6 -60.115
4858.7 -60.191
4858.8 -60.45
4858.9 -60.527
4859 -60.389
4859.1 -60.069
4859.2 -59.993
4859.3 -60.191
4859.4 -60.328
4859.5 -60.237
4859.6 -59.901
4859.7 -59.916
4859.8 -60.298
4859.9 -60.328
4860 -59.932
4860.1 -59.81
4860.2 -60.008
4860.3 -60.206
4860.4 -59.825
4860.5 -59.794
4860.6 -59.718
4860.7 -59.916
4860.8 -59.932
4860.9 -59.886
4861 -59.718
4861.1 -59.626
4861.2 -59.626
4861.3 -59.81
4861.4 -59.81
4861.5 -59.52
4861.6 -59.489
4861.7 -59.749
4861.8 -59.733
4861.9 -59.657
4862 -59.214
4862.1 -59.321
4862.2 -59.459
4862.3 -59.672
4862.4 -59.672
4862.5 -59.672
4862.6 -59.672
4862.7 -59.52
4862.8 -59.535
4862.9 -59.443
4863 -59.413
4863.1 -59.26
4863.2 -59.276
4863.3 -59.367
4863.4 -59.23
4863.5 -59.26
4863.6 -59.199
4863.7 -59.291
4863.8 -59.26
4863.9 -59.321
4864 -59.398
4864.1 -59.382
4864.2 -59.443
4864.3 -59.474
4864.4 -59.443
4864.5 -59.428
4864.6 -59.52
4864.7 -59.565
4864.8 -59.504
4864.9 -59.367
4865 -59.245
4865.1 -59.184
4865.2 -59.077
4865.3 -58.94
4865.4 -59.123
4865.5 -59.199
4865.6 -59.306
4865.7 -59.337
4865.8 -59.428
4865.9 -59.443
4866 -59.398
4866.1 -59.382
4866.2 -59.077
4866.3 -59.031
4866.4 -59.001
4866.5 -59.138
4866.6 -59.382
4866.7 -59.504
4866.8 -59.596
4866.9 -59.321
4867 -59.214
4867.1 -59.245
4867.2 -59.443
4867.3 -59.733
4867.4 -59.733
4867.5 -59.489
4867.6 -59.26
4867.7 -59.52
4867.8 -59.779
4867.9 -59.901
4868 -59.718
4868.1 -59.489
4868.2 -59.779
4868.3 -60.008
4868.4 -59.932
4868.5 -59.565
4868.6 -59.733
4868.7 -60.161
4868.8 -60.008
4868.9 -59.825
4869 -59.703
4869.1 -59.718
4869.2 -59.718
4869.3 -59.688
4869.4 -59.901
4869.5 -60.161
4869.6 -60.237
4869.7 -60.008
4869.8 -59.855
4869.9 -60.176
4870 -60.145
4870.1 -60.115
4870.2 -59.84
4870.3 -60.161
4870.4 -60.359
4870.5 -60.328
4870.6 -60.283
4870.7 -60.222
4870.8 -60.298
4870.9 -60.115
4871 -60.099
4871.1 -60.023
4871.2 -60.054
4871.3 -60.145
4871.4 -60.145
4871.5 -60.237
4871.6 -60.237
4871.7 -60.313
4871.8 -60.206
4871.9 -60.222
4872 -60.237
4872.1 -60.283
4872.2 -60.42
4872.3 -60.313
4872.4 -60.298
4872.5 -60.313
4872.6 -60.42
4872.7 -60.496
4872.8 -60.603
4872.9 -60.878
4873 -60.862
4873.1 -60.984
4873.2 -60.908
4873.3 -61.046
4873.4 -61.061
4873.5 -60.984
4873.6 -60.984
4873.7 -60.817
4873.8 -60.725
4873.9 -60.557
4874 -60.573
4874.1 -60.695
4874.2 -60.832
4874.3 -61.03
4874.4 -61.061
4874.5 -61.152
4874.6 -61.091
4874.7 -60.893
4874.8 -60.923
4874.9 -60.756
4875 -60.969
4875.1 -61.152
4875.2 -61.335
4875.3 -61.305
4875.4 -61.107
4875.5 -61.061
4875.6 -61.122
4875.7 -61.351
4875.8 -61.427
4875.9 -61.259
4876 -61.015
4876.1 -61.137
4876.2 -61.503
4876.3 -61.503
4876.4 -61.244
4876.5 -61.015
4876.6 -61.335
4876.7 -61.641
4876.8 -61.473
4876.9 -61.244
4877 -61.396
4877.1 -61.747
4877.2 -61.58
4877.3 -61.381
4877.4 -61.259
4877.5 -61.351
4877.6 -61.488
4877.7 -61.503
4877.8 -61.808
4877.9 -61.747
4878 -61.519
4878.1 -61.442
4878.2 -61.824
4878.3 -61.839
4878.4 -61.458
4878.5 -61.534
4878.6 -61.824
4878.7 -61.992
4878.8 -61.9
4878.9 -61.732
4879 -61.763
4879.1 -61.549
4879.2 -61.625
4879.3 -61.641
4879.4 -61.747
4879.5 -61.778
4879.6 -61.808
4879.7 -61.885
4879.8 -61.885
4879.9 -61.961
4880 -61.946
4880.1 -61.976
4880.2 -61.976
4880.3 -61.915
4880.4 -61.885
4880.5 -61.808
4880.6 -61.808
4880.7 -61.793
4880.8 -61.732
4880.9 -61.732
4881 -61.641
4881.1 -61.747
4881.2 -61.732
4881.3 -61.808
4881.4 -61.839
4881.5 -61.808
4881.6 -62.007
4881.7 -61.946
4881.8 -62.053
4881.9 -62.129
4882 -62.19
4882.1 -62.22
4882.2 -62.129
4882.3 -62.068
4882.4 -61.778
4882.5 -61.839
4882.6 -61.793
4882.7 -61.976
4882.8 -62.144
4882.9 -62.281
4883 -62.465
4883.1 -62.251
4883.2 -62.098
4883.3 -61.885
4883.4 -61.885
4883.5 -61.992
4883.6 -62.159
4883.7 -62.343
4883.8 -62.236
4883.9 -61.961
4884 -61.793
4884.1 -61.992
4884.2 -62.19
4884.3 -62.312
4884.4 -62.205
4884.5 -61.915
4884.6 -61.946
4884.7 -62.22
4884.8 -62.327
4884.9 -61.931
4885 -61.702
4885.1 -62.022
4885.2 -62.175
4885.3 -61.946
4885.4 -61.641
4885.5 -61.808
4885.6 -62.022
4885.7 -62.068
4885.8 -62.205
4885.9 -62.159
4886 -62.144
4886.1 -61.961
4886.2 -61.793
4886.3 -61.87
4886.4 -62.22
4886.5 -62.068
4886.6 -61.793
4886.7 -62.129
4886.8 -62.205
4886.9 -62.053
4887 -61.885
4887.1 -61.839
4887.2 -62.068
4887.3 -62.205
4887.4 -62.327
4887.5 -62.281
4887.6 -62.281
4887.7 -62.053
4887.8 -62.114
4887.9 -62.144
4888 -61.931
4888.1 -61.946
4888.2 -61.885
4888.3 -61.854
4888.4 -61.946
4888.5 -61.885
4888.6 -61.992
4888.7 -61.915
4888.8 -61.915
4888.9 -61.87
4889 -61.931
4889.1 -62.098
4889.2 -62.007
4889.3 -62.114
4889.4 -62.114
4889.5 -62.144
4889.6 -62.175
4889.7 -62.19
4889.8 -62.297
4889.9 -62.068
4890 -62.037
4890.1 -61.9
4890.2 -61.87
4890.3 -61.702
4890.4 -61.686
4890.5 -61.793
4890.6 -61.702
4890.7 -61.824
4890.8 -61.87
4890.9 -61.992
4891 -62.144
4891.1 -62.098
4891.2 -62.129
4891.3 -61.808
4891.4 -61.671
4891.5 -61.61
4891.6 -61.747
4891.7 -62.068
4891.8 -62.159
4891.9 -62.312
4892 -61.961
4892.1 -61.808
4892.2 -61.763
4892.3 -61.961
4892.4 -62.251
4892.5 -62.129
4892.6 -61.9
4892.7 -61.641
4892.8 -61.854
4892.9 -62.068
4893 -62.114
4893.1 -61.717
4893.2 -61.717
4893.3 -62.007
4893.4 -62.098
4893.5 -61.824
4893.6 -61.595
4893.7 -61.885
4893.8 -62.144
4893.9 -62.037
4894 -61.87
4894.1 -61.625
4894.2 -61.549
4894.3 -61.686
4894.4 -61.854
4894.5 -61.915
4894.6 -61.686
4894.7 -61.595
4894.8 -61.793
4894.9 -61.839
4895 -61.564
4895.1 -61.503
4895.2 -61.824
4895.3 -61.931
4895.4 -61.824
4895.5 -61.549
4895.6 -61.442
4895.7 -61.335
4895.8 -61.412
4895.9 -61.595
4896 -61.656
4896.1 -61.793
4896.2 -61.793
4896.3 -61.915
4896.4 -61.824
4896.5 -61.747
4896.6 -61.915
4896.7 -61.839
4896.8 -61.839
4896.9 -61.732
4897 -61.9
4897.1 -61.808
4897.2 -61.763
4897.3 -61.87
4897.4 -61.702
4897.5 -61.656
4897.6 -61.58
4897.7 -61.549
4897.8 -61.442
4897.9 -61.381
4898 -61.412
4898.1 -61.229
4898.2 -61.198
4898.3 -61.183
4898.4 -61.259
4898.5 -61.305
4898.6 -61.335
4898.7 -61.503
4898.8 -61.458
4898.9 -61.58
4899 -61.549
4899.1 -61.519
4899.2 -61.351
4899.3 -61.137
4899.4 -61.168
4899.5 -60.893
4899.6 -61.107
4899.7 -61.152
4899.8 -61.335
4899.9 -61.351
4900 -61.244
4900.1 -61.076
4900.2 -60.801
4900.3 -60.832
4900.4 -60.954
4900.5 -61.183
4900.6 -61.213
4900.7 -60.954
4900.8 -60.801
4900.9 -60.664
4901 -60.847
4901.1 -61.046
4901.2 -61.046
4901.3 -60.634
4901.4 -60.588
4901.5 -60.908
4901.6 -60.984
4901.7 -60.725
4901.8 -60.405
4901.9 -60.649
4902 -60.969
4902.1 -60.771
4902.2 -60.573
4902.3 -60.496
4902.4 -60.649
4902.5 -60.695
4902.6 -60.603
4902.7 -60.542
4902.8 -60.588
4902.9 -60.984
4903 -60.832
4903.1 -60.664
4903.2 -60.588
4903.3 -60.893
4903.4 -60.923
4903.5 -60.618
4903.6 -60.481
4903.7 -60.71
4903.8 -60.908
4903.9 -60.923
4904 -60.847
4904.1 -60.862
4904.2 -60.649
4904.3 -60.725
4904.4 -60.618
4904.5 -60.634
4904.6 -60.542
4904.7 -60.481
4904.8 -60.664
4904.9 -60.511
4905 -60.573
4905.1 -60.511
4905.2 -60.511
4905.3 -60.527
4905.4 -60.481
4905.5 -60.649
4905.6 -60.466
4905.7 -60.573
4905.8 -60.573
4905.9 -60.573
4906 -60.603
4906.1 -60.664
4906.2 -60.908
4906.3 -60.939
4906.4 -60.969
4906.5 -60.923
4906.6 -60.908
4906.7 -60.908
4906.8 -60.893
4906.9 -60.969
4907 -60.71
4907.1 -60.588
4907.2 -60.45
4907.3 -60.405
4907.4 -60.389
4907.5 -60.481
4907.6 -60.695
4907.7 -60.725
4907.8 -60.832
4907.9 -60.847
4908 -60.74
4908.1 -60.481
4908.2 -60.328
4908.3 -60.481
4908.4 -60.588
4908.5 -60.679
4908.6 -60.664
4908.7 -60.542
4908.8 -60.252
4908.9 -60.191
4909 -60.481
4909.1 -60.573
4909.2 -60.725
4909.3 -60.405
4909.4 -60.145
4909.5 -60.42
4909.6 -60.588
4909.7 -60.695
4909.8 -60.222
4909.9 -60.237
4910 -60.466
4910.1 -60.695
4910.2 -60.466
4910.3 -60.191
4910.4 -60.481
4910.5 -60.679
4910.6 -60.695
4910.7 -60.511
4910.8 -60.374
4910.9 -60.603
4911 -60.679
4911.1 -60.74
4911.2 -60.466
4911.3 -60.283
4911.4 -60.542
4911.5 -60.588
4911.6 -60.496
4911.7 -60.298
4911.8 -60.695
4911.9 -60.74
4912 -60.603
4912.1 -60.313
4912.2 -60.283
4912.3 -60.45
4912.4 -60.573
4912.5 -60.664
4912.6 -60.679
4912.7 -60.634
4912.8 -60.71
4912.9 -60.618
4913 -60.74
4913.1 -60.573
4913.2 -60.557
4913.3 -60.527
4913.4 -60.511
4913.5 -60.374
4913.6 -60.405
4913.7 -60.511
4913.8 -60.435
4913.9 -60.496
4914 -60.435
4914.1 -60.435
4914.2 -60.405
4914.3 -60.527
4914.4 -60.588
4914.5 -60.542
4914.6 -60.603
4914.7 -60.527
4914.8 -60.588
4914.9 -60.511
4915 -60.511
4915.1 -60.557
4915.2 -60.374
4915.3 -60.298
4915.4 -60.191
4915.5 -60.145
4915.6 -60.237
4915.7 -60.389
4915.8 -60.573
4915.9 -60.542
4916 -60.679
4916.1 -60.588
4916.2 -60.557
4916.3 -60.405
4916.4 -60.222
4916.5 -60.176
4916.6 -60.267
4916.7 -60.45
4916.8 -60.542
4916.9 -60.664
4917 -60.71
4917.1 -60.374
4917.2 -60.252
4917.3 -60.298
4917.4 -60.527
4917.5 -60.649
4917.6 -60.573
4917.7 -60.42
4917.8 -60.252
4917.9 -60.435
4918 -60.664
4918.1 -60.679
4918.2 -60.252
4918.3 -60.191
4918.4 -60.634
4918.5 -60.588
4918.6 -60.359
4918.7 -60.069
4918.8 -60.191
4918.9 -60.374
4919 -60.435
4919.1 -60.557
4919.2 -60.45
4919.3 -60.481
4919.4 -60.313
4919.5 -60.145
4919.6 -60.084
4919.7 -60.45
4919.8 -60.496
4919.9 -60.099
4920 -60.267
4920.1 -60.466
4920.2 -60.237
4920.3 -60.038
4920.4 -59.962
4920.5 -60.191
4920.6 -60.298
4920.7 -60.405
4920.8 -60.359
4920.9 -60.191
4921 -60.237
4921.1 -60.13
4921.2 -60.145
4921.3 -60.008
4921.4 -59.947
4921.5 -59.871
4921.6 -59.962
4921.7 -59.977
4921.8 -60.054
4921.9 -60.13
4922 -60.023
4922.1 -60.115
4922.2 -60.038
4922.3 -60.054
4922.4 -60.099
4922.5 -60.161
4922.6 -60.298
4922.7 -60.298
4922.8 -60.283
4922.9 -60.374
4923 -60.511
4923.1 -60.649
4923.2 -60.618
4923.3 -60.618
4923.4 -60.603
4923.5 -60.557
4923.6 -60.511
4923.7 -60.405
4923.8 -60.206
4923.9 -59.993
4924 -59.993
4924.1 -59.855
4924.2 -59.84
4924.3 -59.825
4924.4 -59.886
4924.5 -60.038
4924.6 -59.977
4924.7 -59.871
4924.8 -59.626
4924.9 -59.474
4925 -59.382
4925.1 -59.428
4925.2 -59.733
4925.3 -59.779
4925.4 -59.779
4925.5 -59.428
4925.6 -59.337
4925.7 -59.321
4925.8 -59.52
4925.9 -59.84
4926 -59.657
4926.1 -59.276
4926.2 -59.077
4926.3 -59.413
4926.4 -59.596
4926.5 -59.596
4926.6 -59.382
4926.7 -59.26
4926.8 -59.565
4926.9 -59.749
4927 -59.413
4927.1 -59.306
4927.2 -59.581
4927.3 -59.855
4927.4 -59.794
4927.5 -59.84
4927.6 -59.764
4927.7 -59.642
4927.8 -59.413
4927.9 -59.276
4928 -59.703
4928.1 -59.581
4928.2 -59.291
4928.3 -59.245
4928.4 -59.565
4928.5 -59.565
4928.6 -59.474
4928.7 -59.367
4928.8 -59.169
4928.9 -59.413
4929 -59.55
4929.1 -59.626
4929.2 -59.642
4929.3 -59.535
4929.4 -59.642
4929.5 -59.596
4929.6 -59.55
4929.7 -59.504
4929.8 -59.459
4929.9 -59.413
4930 -59.398
4930.1 -59.474
4930.2 -59.443
4930.3 -59.459
4930.4 -59.443
4930.5 -59.459
4930.6 -59.565
4930.7 -59.489
4930.8 -59.489
4930.9 -59.535
4931 -59.55
4931.1 -59.535
4931.2 -59.55
4931.3 -59.642
4931.4 -59.459
4931.5 -59.504
4931.6 -59.306
4931.7 -59.245
4931.8 -59.245
4931.9 -59.153
4932 -59.245
4932.1 -59.184
4932.2 -59.382
4932.3 -59.474
4932.4 -59.581
4932.5 -59.703
4932.6 -59.672
4932.7 -59.626
4932.8 -59.352
4932.9 -59.26
4933 -59.245
4933.1 -59.413
4933.2 -59.52
4933.3 -59.626
4933.4 -59.794
4933.5 -59.504
4933.6 -59.337
4933.7 -59.382
4933.8 -59.489
4933.9 -59.688
4934 -59.871
4934.1 -59.825
4934.2 -59.413
4934.3 -59.535
4934.4 -59.779
4934.5 -59.993
4934.6 -59.733
4934.7 -59.367
4934.8 -59.749
4934.9 -59.901
4935 -59.947
4935.1 -59.474
4935.2 -59.504
4935.3 -59.81
4935.4 -59.932
4935.5 -59.657
4935.6 -59.474
4935.7 -59.611
4935.8 -59.596
4935.9 -59.718
4936 -59.565
4936.1 -59.642
4936.2 -60.069
4936.3 -60.054
4936.4 -59.749
4936.5 -59.703
4936.6 -60.054
4936.7 -59.916
4936.8 -59.825
4936.9 -59.718
4937 -59.733
4937.1 -60.084
4937.2 -60.054
4937.3 -60.054
4937.4 -59.932
4937.5 -59.901
4937.6 -59.855
4937.7 -59.718
4937.8 -59.703
4937.9 -59.688
4938 -59.657
4938.1 -59.733
4938.2 -59.749
4938.3 -59.825
4938.4 -59.733
4938.5 -59.688
4938.6 -59.688
4938.7 -59.657
4938.8 -59.779
4938.9 -59.688
4939 -59.81
4939.1 -59.84
4939.2 -59.886
4939.3 -59.886
4939.4 -59.993
4939.5 -60.176
4939.6 -60.13
4939.7 -60.298
4939.8 -60.328
4939.9 -60.374
4940 -60.374
4940.1 -60.344
4940.2 -60.42
4940.3 -60.13
4940.4 -60.069
4940.5 -59.901
4940.6 -59.916
4940.7 -60.023
4940.8 -60.115
4940.9 -60.389
4941 -60.328
4941.1 -60.42
4941.2 -60.206
4941.3 -60.176
4941.4 -59.947
4941.5 -59.886
4941.6 -60.191
4941.7 -60.222
4941.8 -60.435
4941.9 -60.267
4942 -60.038
4942.1 -59.81
4942.2 -59.932
4942.3 -60.237
4942.4 -60.298
4942.5 -60.176
4942.6 -59.794
4942.7 -59.825
4942.8 -60.038
4942.9 -60.252
4943 -60.145
4943.1 -59.733
4943.2 -59.947
4943.3 -60.267
4943.4 -60.283
4943.5 -59.871
4943.6 -60.084
4943.7 -60.496
4943.8 -60.252
4943.9 -59.993
4944 -59.84
4944.1 -59.871
4944.2 -59.871
4944.3 -59.855
4944.4 -60.054
4944.5 -60.298
4944.6 -60.222
4944.7 -60.054
4944.8 -59.932
4944.9 -60.374
4945 -60.267
4945.1 -60.084
4945.2 -59.977
4945.3 -60.176
4945.4 -60.374
4945.5 -60.389
4945.6 -60.298
4945.7 -60.084
4945.8 -60.008
4945.9 -59.871
4946 -59.764
4946.1 -59.825
4946.2 -59.855
4946.3 -60.023
4946.4 -59.962
4946.5 -59.962
4946.6 -59.962
4946.7 -60.008
4946.8 -59.993
4946.9 -60.008
4947 -60.161
4947.1 -60.038
4947.2 -59.977
4947.3 -59.916
4947.4 -59.977
4947.5 -59.947
4947.6 -59.977
4947.7 -60.145
4947.8 -60.023
4947.9 -60.115
4948 -60.145
4948.1 -60.206
4948.2 -60.328
4948.3 -60.389
4948.4 -60.603
4948.5 -60.42
4948.6 -60.374
4948.7 -60.206
4948.8 -60.115
4948.9 -60.023
4949 -59.947
4949.1 -60.115
4949.2 -60.099
4949.3 -60.267
4949.4 -60.389
4949.5 -60.42
4949.6 -60.328
4949.7 -60.084
4949.8 -60.038
4949.9 -59.901
4950 -60.191
4950.1 -60.313
4950.2 -60.374
4950.3 -60.328
4950.4 -59.993
4950.5 -59.932
4950.6 -60.023
4950.7 -60.313
4950.8 -60.328
4950.9 -60.099
4951 -59.764
4951.1 -59.993
4951.2 -60.298
4951.3 -60.283
4951.4 -59.962
4951.5 -59.871
4951.6 -60.222
4951.7 -60.389
4951.8 -60.054
4951.9 -59.916
4952 -60.161
4952.1 -60.435
4952.2 -60.267
4952.3 -60.023
4952.4 -60.008
4952.5 -59.916
4952.6 -60.099
4952.7 -60.191
4952.8 -60.435
4952.9 -60.389
4953 -60.145
4953.1 -60.084
4953.2 -60.359
4953.3 -60.313
4953.4 -60.084
4953.5 -60.176
4953.6 -60.374
4953.7 -60.496
4953.8 -60.542
4953.9 -60.252
4954 -60.206
4954.1 -60.145
4954.2 -60.145
4954.3 -60.13
4954.4 -60.206
4954.5 -60.344
4954.6 -60.298
4954.7 -60.389
4954.8 -60.435
4954.9 -60.466
4955 -60.496
4955.1 -60.42
4955.2 -60.634
4955.3 -60.481
4955.4 -60.573
4955.5 -60.435
4955.6 -60.481
4955.7 -60.435
4955.8 -60.374
4955.9 -60.527
4956 -60.374
4956.1 -60.359
4956.2 -60.267
4956.3 -60.42
4956.4 -60.405
4956.5 -60.511
4956.6 -60.618
4956.7 -60.634
4956.8 -60.801
4956.9 -60.786
4957 -60.771
4957.1 -60.725
4957.2 -60.695
4957.3 -60.664
4957.4 -60.313
4957.5 -60.374
4957.6 -60.267
4957.7 -60.313
4957.8 -60.481
4957.9 -60.679
4958 -60.923
4958.1 -60.71
4958.2 -60.573
4958.3 -60.298
4958.4 -60.344
4958.5 -60.496
4958.6 -60.725
4958.7 -60.862
4958.8 -60.573
4958.9 -60.313
4959 -60.313
4959.1 -60.542
4959.2 -60.725
4959.3 -60.649
4959.4 -60.359
4959.5 -60.298
4959.6 -60.573
4959.7 -60.756
4959.8 -60.511
4959.9 -60.328
4960 -60.603
4960.1 -60.923
4960.2 -60.725
4960.3 -60.42
4960.4 -60.496
4960.5 -60.756
4960.6 -60.984
4960.7 -60.832
4960.8 -60.817
4960.9 -60.832
4961 -60.923
4961.1 -60.817
4961.2 -60.618
4961.3 -60.588
4961.4 -60.771
4961.5 -60.878
4961.6 -60.542
4961.7 -60.435
4961.8 -60.786
4961.9 -60.817
4962 -60.786
4962.1 -60.527
4962.2 -60.405
4962.3 -60.359
4962.4 -60.435
4962.5 -60.542
4962.6 -60.771
4962.7 -60.984
4962.8 -60.847
4962.9 -60.923
4963 -60.801
4963.1 -60.893
4963.2 -60.878
4963.3 -60.908
4963.4 -60.984
4963.5 -60.939
4963.6 -61
4963.7 -60.939
4963.8 -60.939
4963.9 -60.923
4964 -61.046
4964.1 -61.091
4964.2 -60.878
4964.3 -60.878
4964.4 -60.786
4964.5 -60.786
4964.6 -60.588
4964.7 -60.588
4964.8 -60.588
4964.9 -60.405
4965 -60.328
4965.1 -60.313
4965.2 -60.42
4965.3 -60.527
4965.4 -60.618
4965.5 -60.801
4965.6 -60.756
4965.7 -60.725
4965.8 -60.679
4965.9 -60.542
4966 -60.374
4966.1 -60.237
4966.2 -60.389
4966.3 -60.405
4966.4 -60.664
4966.5 -60.771
4966.6 -60.771
4966.7 -60.649
4966.8 -60.389
4966.9 -60.344
4967 -60.481
4967.1 -60.725
4967.2 -60.771
4967.3 -60.74
4967.4 -60.45
4967.5 -60.313
4967.6 -60.634
4967.7 -60.756
4967.8 -60.74
4967.9 -60.405
4968 -60.374
4968.1 -60.74
4968.2 -60.817
4968.3 -60.603
4968.4 -60.298
4968.5 -60.573
4968.6 -60.847
4968.7 -60.603
4968.8 -60.45
4968.9 -60.267
4969 -60.481
4969.1 -60.527
4969.2 -60.527
4969.3 -60.405
4969.4 -60.313
4969.5 -60.481
4969.6 -60.588
4969.7 -60.588
4969.8 -60.267
4969.9 -60.435
4970 -60.664
4970.1 -60.466
4970.2 -60.42
4970.3 -60.13
4970.4 -60.328
4970.5 -60.481
4970.6 -60.618
4970.7 -60.527
4970.8 -60.496
4970.9 -60.527
4971 -60.313
4971.1 -60.267
4971.2 -60.161
4971.3 -60.191
4971.4 -60.145
4971.5 -60.145
4971.6 -60.222
4971.7 -60.161
4971.8 -60.161
4971.9 -60.161
4972 -60.252
4972.1 -60.252
4972.2 -60.237
4972.3 -60.374
4972.4 -60.389
4972.5 -60.435
4972.6 -60.481
4972.7 -60.511
4972.8 -60.618
4972.9 -60.664
4973 -60.847
4973.1 -60.817
4973.2 -60.847
4973.3 -60.679
4973.4 -60.557
4973.5 -60.389
4973.6 -60.313
4973.7 -60.344
4973.8 -60.313
4973.9 -60.389
4974 -60.435
4974.1 -60.603
4974.2 -60.725
4974.3 -60.74
4974.4 -60.771
4974.5 -60.527
4974.6 -60.374
4974.7 -60.267
4974.8 -60.313
4974.9 -60.557
4975 -60.756
4975.1 -60.832
4975.2 -60.603
4975.3 -60.389
4975.4 -60.267
4975.5 -60.481
4975.6 -60.878
4975.7 -60.74
4975.8 -60.511
4975.9 -60.359
4976 -60.496
4976.1 -60.786
4976.2 -60.74
4976.3 -60.573
4976.4 -60.435
4976.5 -60.786
4976.6 -60.923
4976.7 -60.649
4976.8 -60.374
4976.9 -60.74
4977 -61.137
4977.1 -60.679
4977.2 -60.45
4977.3 -60.527
4977.4 -60.664
4977.5 -60.634
4977.6 -60.664
4977.7 -60.618
4977.8 -60.725
4977.9 -61.076
4978 -60.908
4978.1 -60.618
4978.2 -60.71
4978.3 -61.061
4978.4 -61.091
4978.5 -60.71
4978.6 -60.603
4978.7 -60.801
4978.8 -60.984
4978.9 -60.969
4979 -60.969
4979.1 -61
4979.2 -60.786
4979.3 -60.786
4979.4 -60.664
4979.5 -60.71
4979.6 -60.695
4979.7 -60.725
4979.8 -60.771
4979.9 -60.695
4980 -60.786
4980.1 -60.74
4980.2 -60.786
4980.3 -60.771
4980.4 -60.817
4980.5 -60.923
4980.6 -60.847
4980.7 -60.908
4980.8 -60.862
4980.9 -61.015
4981 -60.969
4981.1 -61.076
4981.2 -61.244
4981.3 -61.137
4981.4 -61.274
4981.5 -61.229
4981.6 -61.29
4981.7 -61.244
4981.8 -61.107
4981.9 -61
4982 -60.801
4982.1 -60.801
4982.2 -60.771
4982.3 -60.817
4982.4 -61.046
4982.5 -61.152
4982.6 -61.244
4982.7 -61.229
4982.8 -61.152
4982.9 -60.908
4983 -60.74
4983.1 -60.801
4983.2 -60.847
4983.3 -61.061
4983.4 -61.229
4983.5 -61.198
4983.6 -60.939
4983.7 -60.786
4983.8 -61.015
4983.9 -60.984
4984 -61.305
4984.1 -61.213
4984.2 -60.862
4984.3 -60.817
4984.4 -60.984
4984.5 -61.427
4984.6 -61.122
4984.7 -60.878
4984.8 -60.817
4984.9 -61.152
4985 -61.29
4985.1 -60.969
4985.2 -60.908
4985.3 -61.046
4985.4 -61.29
4985.5 -61
4985.6 -60.771
4985.7 -60.74
4985.8 -60.634
4985.9 -60.725
4986 -60.664
4986.1 -60.954
4986.2 -61.03
4986.3 -60.939
4986.4 -60.695
4986.5 -60.954
4986.6 -61.107
4986.7 -60.847
4986.8 -60.679
4986.9 -60.817
4987 -61.076
4987.1 -61.152
4987.2 -60.984
4987.3 -60.969
4987.4 -60.832
4987.5 -60.893
4987.6 -60.832
4987.7 -60.878
4987.8 -60.908
4987.9 -60.923
4988 -61.061
4988.1 -61.061
4988.2 -61.091
4988.3 -61.061
4988.4 -61.091
4988.5 -61.137
4988.6 -61.107
4988.7 -61.152
4988.8 -61.076
4988.9 -61.046
4989 -61.091
4989.1 -61
4989.2 -61.015
4989.3 -60.893
4989.4 -60.969
4989.5 -60.893
4989.6 -61
4989.7 -61.183
4989.8 -61.168
4989.9 -61.351
4990 -61.32
4990.1 -61.396
4990.2 -61.442
4990.3 -61.488
4990.4 -61.396
4990.5 -61.335
4990.6 -61.229
4990.7 -61
4990.8 -61.015
4990.9 -61
4991 -61.091
4991.1 -61.137
4991.2 -61.32
4991.3 -61.503
4991.4 -61.213
4991.5 -61.03
4991.6 -60.832
4991.7 -60.954
4991.8 -61.061
4991.9 -61.29
4992 -61.503
4992.1 -61.091
4992.2 -60.893
4992.3 -60.832
4992.4 -61.091
4992.5 -61.198
4992.6 -61.076
4992.7 -60.862
4992.8 -60.817
4992.9 -61.076
4993 -61.183
4993.1 -60.939
4993.2 -60.664
4993.3 -60.847
4993.4 -61.29
4993.5 -60.969
4993.6 -60.74
4993.7 -60.893
4993.8 -61.168
4993.9 -61.107
4994 -60.908
4994.1 -60.862
4994.2 -60.786
4994.3 -61.046
4994.4 -61.137
4994.5 -61
4994.6 -60.756
4994.7 -60.786
4994.8 -61.259
4994.9 -60.908
4995 -60.679
4995.1 -60.771
4995.2 -60.969
4995.3 -60.939
4995.4 -60.801
4995.5 -60.679
4995.6 -60.542
4995.7 -60.618
4995.8 -60.679
4995.9 -60.817
4996 -60.969
4996.1 -61
4996.2 -61.03
4996.3 -61.015
4996.4 -61.03
4996.5 -61.107
4996.6 -61.061
4996.7 -61.122
4996.8 -61.061
4996.9 -61.076
4997 -61.015
4997.1 -61.091
4997.2 -61.046
4997.3 -61.061
4997.4 -61.244
4997.5 -61.168
4997.6 -61.152
4997.7 -61.03
4997.8 -61.046
4997.9 -60.908
4998 -60.893
4998.1 -60.939
4998.2 -60.74
4998.3 -60.618
4998.4 -60.71
4998.5 -60.725
4998.6 -60.756
4998.7 -60.908
4998.8 -61.198
4998.9 -61.152
4999 -61.259
4999.1 -61.274
4999.2 -61.137
4999.3 -60.878
4999.4 -60.756
4999.5 -60.923
4999.6 -60.923
4999.7 -61.046
4999.8 -61.183
4999.9 -61.259
5000 -61.122
5000.1 -60.939
5000.2 -60.847
5000.3 -60.801
5000.4 -61.015
5000.5 -61.168
5000.6 -61.168
5000.7 -60.923
5000.8 -60.786
5000.9 -60.878
5001 -61.076
5001.1 -61.335
5001.2 -61.091
5001.3 -60.756
5001.4 -60.801
5001.5 -61.107
5001.6 -61.381
5001.7 -60.893
5001.8 -60.878
5001.9 -61.122
5002 -61.29
5002.1 -61
5002.2 -60.771
5002.3 -60.939
5002.4 -61.015
5002.5 -60.984
5002.6 -60.908
5002.7 -60.847
5002.8 -61.137
5002.9 -61.213
5003 -61.061
5003.1 -60.893
5003.2 -61.32
5003.3 -61.244
5003.4 -61
5003.5 -61
5003.6 -61.198
5003.7 -61.396
5003.8 -61.29
5003.9 -61.183
5004 -61.03
5004.1 -60.984
5004.2 -61.107
5004.3 -60.969
5004.4 -61.091
5004.5 -61.137
5004.6 -61.168
5004.7 -61.198
5004.8 -61.259
5004.9 -61.473
5005 -61.366
5005.1 -61.396
5005.2 -61.412
5005.3 -61.458
5005.4 -61.427
5005.5 -61.427
5005.6 -61.595
5005.7 -61.412
5005.8 -61.351
5005.9 -61.244
5006 -61.274
5006.1 -61.152
5006.2 -61.213
5006.3 -61.229
5006.4 -61.244
5006.5 -61.244
5006.6 -61.244
5006.7 -61.213
5006.8 -61.274
5006.9 -61.396
5007 -61.564
5007.1 -61.488
5007.2 -61.58
5007.3 -61.519
5007.4 -61.442
5007.5 -61.274
5007.6 -61.168
5007.7 -61.152
5007.8 -61.03
5007.9 -61.183
5008 -61.305
5008.1 -61.381
5008.2 -61.519
5008.3 -61.488
5008.4 -61.32
5008.5 -61.076
5008.6 -61.137
5008.7 -61.29
5008.8 -61.595
5008.9 -61.656
5009 -61.412
5009.1 -61.213
5009.2 -61.198
5009.3 -61.473
5009.4 -61.641
5009.5 -61.534
5009.6 -61.274
5009.7 -61.274
5009.8 -61.61
5009.9 -61.732
5010 -61.381
5010.1 -61.137
5010.2 -61.381
5010.3 -61.793
5010.4 -61.473
5010.5 -61.244
5010.6 -61.244
5010.7 -61.305
5010.8 -61.259
5010.9 -61.29
5011 -61.29
5011.1 -61.183
5011.2 -61.488
5011.3 -61.58
5011.4 -61.32
5011.5 -61.244
5011.6 -61.549
5011.7 -61.656
5011.8 -61.305
5011.9 -61.183
5012 -61.274
5012.1 -61.58
5012.2 -61.564
5012.3 -61.458
5012.4 -61.549
5012.5 -61.259
5012.6 -61.259
5012.7 -61.152
5012.8 -61.152
5012.9 -61.152
5013 -61.213
5013.1 -61.351
5013.2 -61.229
5013.3 -61.274
5013.4 -61.244
5013.5 -61.213
5013.6 -61.244
5013.7 -61.244
5013.8 -61.351
5013.9 -61.183
5014 -61.213
5014.1 -61.076
5014.2 -61.061
5014.3 -61.183
5014.4 -61.244
5014.5 -61.381
5014.6 -61.381
5014.7 -61.458
5014.8 -61.442
5014.9 -61.519
5015 -61.564
5015.1 -61.717
5015.2 -61.808
5015.3 -61.702
5015.4 -61.778
5015.5 -61.564
5015.6 -61.412
5015.7 -61.274
5015.8 -61.259
5015.9 -61.381
5016 -61.351
5016.1 -61.473
5016.2 -61.58
5016.3 -61.717
5016.4 -61.686
5016.5 -61.396
5016.6 -61.305
5016.7 -61.198
5016.8 -61.29
5016.9 -61.458
5017 -61.656
5017.1 -61.671
5017.2 -61.244
5017.3 -61.091
5017.4 -61.137
5017.5 -61.305
5017.6 -61.473
5017.7 -61.412
5017.8 -61.152
5017.9 -61.061
5018 -61.335
5018.1 -61.503
5018.2 -61.305
5018.3 -61.076
5018.4 -61.183
5018.5 -61.625
5018.6 -61.534
5018.7 -61.213
5018.8 -61.046
5018.9 -61.198
5019 -61.381
5019.1 -61.427
5019.2 -61.549
5019.3 -61.32
5019.4 -61.244
5019.5 -61.122
5019.6 -61.503
5019.7 -61.534
5019.8 -61.244
5019.9 -61.427
5020 -61.61
5020.1 -61.458
5020.2 -61.229
5020.3 -61.137
5020.4 -61.335
5020.5 -61.564
5020.6 -61.778
5020.7 -61.534
5020.8 -61.488
5020.9 -61.32
5021 -61.29
5021.1 -61.229
5021.2 -61.244
5021.3 -61.32
5021.4 -61.137
5021.5 -61.229
5021.6 -61.122
5021.7 -61.213
5021.8 -61.091
5021.9 -61.213
5022 -61.335
5022.1 -61.168
5022.2 -61.152
5022.3 -61.076
5022.4 -61.03
5022.5 -61.015
5022.6 -61.122
5022.7 -61.229
5022.8 -61.229
5022.9 -61.259
5023 -61.29
5023.1 -61.519
5023.2 -61.61
5023.3 -61.625
5023.4 -61.671
5023.5 -61.595
5023.6 -61.61
5023.7 -61.519
5023.8 -61.335
5023.9 -61.229
5024 -61.107
5024.1 -61.168
5024.2 -61.183
5024.3 -61.29
5024.4 -61.412
5024.5 -61.58
5024.6 -61.778
5024.7 -61.686
5024.8 -61.58
5024.9 -61.29
5025 -61.213
5025.1 -61.259
5025.2 -61.412
5025.3 -61.702
5025.4 -61.702
5025.5 -61.534
5025.6 -61.183
5025.7 -61.076
5025.8 -61.335
5025.9 -61.564
5026 -61.702
5026.1 -61.259
5026.2 -61.122
5026.3 -61.244
5026.4 -61.564
5026.5 -61.503
5026.6 -61.091
5026.7 -61.259
5026.8 -61.442
5026.9 -61.61
5027 -61.244
5027.1 -61.198
5027.2 -61.351
5027.3 -61.503
5027.4 -61.641
5027.5 -61.442
5027.6 -61.396
5027.7 -61.213
5027.8 -61.107
5027.9 -61.32
5028 -61.549
5028.1 -61.427
5028.2 -61.076
5028.3 -61.381
5028.4 -61.458
5028.5 -61.229
5028.6 -60.939
5028.7 -61.015
5028.8 -61.213
5028.9 -61.259
5029 -61.244
5029.1 -61.229
5029.2 -61.091
5029.3 -60.939
5029.4 -60.939
5029.5 -60.923
5029.6 -60.817
5029.7 -60.771
5029.8 -60.618
5029.9 -60.603
5030 -60.618
5030.1 -60.527
5030.2 -60.664
5030.3 -60.511
5030.4 -60.527
5030.5 -60.389
5030.6 -60.435
5030.7 -60.435
5030.8 -60.405
5030.9 -60.527
5031 -60.496
5031.1 -60.603
5031.2 -60.634
5031.3 -60.695
5031.4 -60.74
5031.5 -60.74
5031.6 -60.801
5031.7 -60.679
5031.8 -60.679
5031.9 -60.573
5032 -60.42
5032.1 -60.359
5032.2 -60.252
5032.3 -60.267
5032.4 -60.206
5032.5 -60.359
5032.6 -60.405
5032.7 -60.557
5032.8 -60.679
5032.9 -60.542
5033 -60.42
5033.1 -60.145
5033.2 -60.145
5033.3 -60.252
5033.4 -60.359
5033.5 -60.634
5033.6 -60.649
5033.7 -60.435
5033.8 -60.206
5033.9 -60.084
5034 -60.283
5034.1 -60.405
5034.2 -60.557
5034.3 -60.176
5034.4 -59.916
5034.5 -59.916
5034.6 -60.252
5034.7 -60.42
5034.8 -60.206
5034.9 -59.993
5035 -59.947
5035.1 -60.298
5035.2 -60.267
5035.3 -59.871
5035.4 -59.794
5035.5 -60.054
5035.6 -60.252
5035.7 -60.084
5035.8 -60.161
5035.9 -60.084
5036 -60.038
5036.1 -59.764
5036.2 -59.657
5036.3 -60.038
5036.4 -59.977
5036.5 -59.718
5036.6 -59.688
5036.7 -60.038
5036.8 -59.886
5036.9 -59.733
5037 -59.596
5037.1 -59.535
5037.2 -59.886
5037.3 -60.008
5037.4 -60.038
5037.5 -60.008
5037.6 -59.932
5037.7 -59.932
5037.8 -59.779
5037.9 -59.794
5038 -59.672
5038.1 -59.703
5038.2 -59.703
5038.3 -59.672
5038.4 -59.672
5038.5 -59.703
5038.6 -59.733
5038.7 -59.733
5038.8 -59.657
5038.9 -59.764
5039 -59.688
5039.1 -59.672
5039.2 -59.657
5039.3 -59.749
5039.4 -59.779
5039.5 -59.749
5039.6 -59.977
5039.7 -59.916
5039.8 -60.069
5039.9 -60.008
5040 -60.038
5040.1 -59.962
5040.2 -59.932
5040.3 -59.871
5040.4 -59.55
5040.5 -59.504
5040.6 -59.367
5040.7 -59.474
5040.8 -59.504
5040.9 -59.657
5041 -59.81
5041.1 -59.81
5041.2 -59.947
5041.3 -59.871
5041.4 -59.718
5041.5 -59.504
5041.6 -59.337
5041.7 -59.504
5041.8 -59.52
5041.9 -59.703
5042 -59.779
5042.1 -59.733
5042.2 -59.367
5042.3 -59.306
5042.4 -59.52
5042.5 -59.657
5042.6 -59.886
5042.7 -59.657
5042.8 -59.459
5042.9 -59.474
5043 -59.703
5043.1 -59.916
5043.2 -59.596
5043.3 -59.443
5043.4 -59.565
5043.5 -59.916
5043.6 -59.703
5043.7 -59.382
5043.8 -59.535
5043.9 -59.626
5044 -59.764
5044.1 -59.764
5044.2 -59.764
5044.3 -59.642
5044.4 -59.535
5044.5 -59.382
5044.6 -59.657
5044.7 -59.871
5044.8 -59.535
5044.9 -59.413
5045 -59.672
5045.1 -59.688
5045.2 -59.565
5045.3 -59.367
5045.4 -59.443
5045.5 -59.672
5045.6 -59.749
5045.7 -59.779
5045.8 -59.688
5045.9 -59.733
5046 -59.596
5046.1 -59.55
5046.2 -59.535
5046.3 -59.504
5046.4 -59.52
5046.5 -59.504
5046.6 -59.596
5046.7 -59.52
5046.8 -59.459
5046.9 -59.459
5047 -59.474
5047.1 -59.581
5047.2 -59.504
5047.3 -59.581
5047.4 -59.581
5047.5 -59.55
5047.6 -59.52
5047.7 -59.565
5047.8 -59.84
5047.9 -59.611
5048 -59.733
5048.1 -59.779
5048.2 -59.81
5048.3 -59.794
5048.4 -59.794
5048.5 -59.947
5048.6 -59.657
5048.7 -59.642
5048.8 -59.504
5048.9 -59.398
5049 -59.367
5049.1 -59.413
5049.2 -59.733
5049.3 -59.672
5049.4 -59.855
5049.5 -59.84
5049.6 -59.871
5049.7 -59.703
5049.8 -59.581
5049.9 -59.581
5050 -59.474
5050.1 -59.611
5050.2 -59.749
5050.3 -59.886
5050.4 -59.825
5050.5 -59.504
5050.6 -59.428
5050.7 -59.413
5050.8 -59.703
5050.9 -59.794
5051 -59.749
5051.1 -59.428
5051.2 -59.443
5051.3 -59.703
5051.4 -59.901
5051.5 -59.779
5051.6 -59.367
5051.7 -59.459
5051.8 -59.733
5051.9 -59.81
5052 -59.459
5052.1 -59.184
5052.2 -59.398
5052.3 -59.489
5052.4 -59.626
5052.5 -59.581
5052.6 -59.535
5052.7 -59.398
5052.8 -59.276
5052.9 -59.367
5053 -59.596
5053.1 -59.398
5053.2 -59.108
5053.3 -59.382
5053.4 -59.55
5053.5 -59.276
5053.6 -59.108
5053.7 -59.138
5053.8 -59.367
5053.9 -59.581
5054 -59.581
5054.1 -59.611
5054.2 -59.443
5054.3 -59.367
5054.4 -59.276
5054.5 -59.291
5054.6 -59.367
5054.7 -59.169
5054.8 -59.199
5054.9 -59.123
5055 -59.169
5055.1 -59.169
5055.2 -59.26
5055.3 -59.321
5055.4 -59.23
5055.5 -59.199
5055.6 -59.138
5055.7 -59.245
5055.8 -59.245
5055.9 -59.337
5056 -59.52
5056.1 -59.382
5056.2 -59.459
5056.3 -59.489
5056.4 -59.642
5056.5 -59.688
5056.6 -59.703
5056.7 -59.825
5056.8 -59.581
5056.9 -59.626
5057 -59.459
5057.1 -59.321
5057.2 -59.23
5057.3 -59.184
5057.4 -59.306
5057.5 -59.276
5057.6 -59.398
5057.7 -59.459
5057.8 -59.565
5057.9 -59.642
5058 -59.581
5058.1 -59.443
5058.2 -59.108
5058.3 -59.169
5058.4 -59.291
5058.5 -59.459
5058.6 -59.565
5058.7 -59.657
5058.8 -59.504
5058.9 -59.153
5059 -59.23
5059.1 -59.474
5059.2 -59.688
5059.3 -59.718
5059.4 -59.306
5059.5 -59.321
5059.6 -59.443
5059.7 -59.749
5059.8 -59.688
5059.9 -59.398
5060 -59.474
5060.1 -59.81
5060.2 -59.916
5060.3 -59.55
5060.4 -59.55
5060.5 -59.703
5060.6 -59.916
5060.7 -60.038
5060.8 -59.947
5060.9 -59.932
5061 -59.886
5061.1 -59.657
5061.2 -59.504
5061.3 -59.947
5061.4 -60.038
5061.5 -59.611
5061.6 -59.794
5061.7 -60.084
5061.8 -59.916
5061.9 -59.672
5062 -59.474
5062.1 -59.703
5062.2 -59.825
5062.3 -60.008
5062.4 -59.916
5062.5 -59.932
5062.6 -59.855
5062.7 -59.81
5062.8 -59.855
5062.9 -59.718
5063 -59.657
5063.1 -59.626
5063.2 -59.565
5063.3 -59.55
5063.4 -59.52
5063.5 -59.565
5063.6 -59.474
5063.7 -59.459
5063.8 -59.413
5063.9 -59.474
5064 -59.428
5064.1 -59.398
5064.2 -59.581
5064.3 -59.398
5064.4 -59.55
5064.5 -59.596
5064.6 -59.626
5064.7 -59.581
5064.8 -59.611
5064.9 -59.81
5065 -59.733
5065.1 -59.718
5065.2 -59.565
5065.3 -59.52
5065.4 -59.382
5065.5 -59.276
5065.6 -59.382
5065.7 -59.291
5065.8 -59.413
5065.9 -59.413
5066 -59.535
5066.1 -59.642
5066.2 -59.626
5066.3 -59.581
5066.4 -59.276
5066.5 -59.184
5066.6 -59.138
5066.7 -59.306
5066.8 -59.489
5066.9 -59.535
5067 -59.214
5067.1 -58.97
5067.2 -59.26
5067.3 -59.382
5067.4 -59.352
5067.5 -59.001
5067.6 -59.047
5067.7 -59.382
5067.8 -59.337
5067.9 -58.894
5068 -58.986
5068.1 -59.306
5068.2 -59.199
5068.3 -58.833
5068.4 -59.169
5068.5 -59.306
5068.6 -58.925
5068.7 -58.833
5068.8 -59.199
5068.9 -59.489
5069 -59.199
5069.1 -59.047
5069.2 -59.062
5069.3 -59.153
5069.4 -59.291
5069.5 -59.306
5069.6 -59.153
5069.7 -58.94
5069.8 -59.398
5069.9 -59.367
5070 -59.092
5070.1 -58.97
5070.2 -59.077
5070.3 -59.474
5070.4 -59.382
5070.5 -59.337
5070.6 -59.169
5070.7 -59.047
5070.8 -59.016
5070.9 -59.016
5071 -59.077
5071.1 -58.925
5071.2 -58.986
5071.3 -58.986
5071.4 -58.864
5071.5 -58.955
5071.6 -58.925
5071.7 -59.138
5071.8 -59.047
5071.9 -59.062
5072 -59.001
5072.1 -59.184
5072.2 -59.23
5072.3 -59.26
5072.4 -59.474
5072.5 -59.443
5072.6 -59.504
5072.7 -59.474
5072.8 -59.626
5072.9 -59.657
5073 -59.611
5073.1 -59.703
5073.2 -59.535
5073.3 -59.443
5073.4 -59.291
5073.5 -59.321
5073.6 -59.306
5073.7 -59.474
5073.8 -59.672
5073.9 -59.703
5074 -59.855
5074.1 -59.855
5074.2 -59.825
5074.3 -59.626
5074.4 -59.428
5074.5 -59.367
5074.6 -59.474
5074.7 -59.657
5074.8 -59.855
5074.9 -59.947
5075 -59.764
5075.1 -59.489
5075.2 -59.504
5075.3 -59.749
5075.4 -60.023
5075.5 -60.069
5075.6 -59.749
5075.7 -59.657
5075.8 -59.672
5075.9 -59.962
5076 -59.962
5076.1 -59.55
5076.2 -59.504
5076.3 -59.871
5076.4 -60.115
5076.5 -59.657
5076.6 -59.642
5076.7 -59.901
5076.8 -60.069
5076.9 -59.611
5077 -59.611
5077.1 -60.038
5077.2 -60.099
5077.3 -59.962
5077.4 -59.84
5077.5 -59.84
5077.6 -59.901
5077.7 -60.115
5077.8 -60.328
5077.9 -60.084
5078 -59.977
5078.1 -60.038
5078.2 -60.374
5078.3 -60.252
5078.4 -60.008
5078.5 -60.099
5078.6 -60.161
5078.7 -60.481
5078.8 -60.42
5078.9 -60.496
5079 -60.374
5079.1 -60.283
5079.2 -60.328
5079.3 -60.176
5079.4 -60.298
5079.5 -60.206
5079.6 -60.252
5079.7 -60.237
5079.8 -60.237
5079.9 -60.389
5080 -60.389
5080.1 -60.542
5080.2 -60.481
5080.3 -60.481
5080.4 -60.527
5080.5 -60.618
5080.6 -60.756
5080.7 -60.649
5080.8 -60.74
5080.9 -60.649
5081 -60.618
5081.1 -60.45
5081.2 -60.389
5081.3 -60.42
5081.4 -60.237
5081.5 -60.298
5081.6 -60.298
5081.7 -60.344
5081.8 -60.45
5081.9 -60.527
5082 -60.649
5082.1 -60.695
5082.2 -60.74
5082.3 -60.832
5082.4 -60.756
5082.5 -60.832
5082.6 -60.634
5082.7 -60.588
5082.8 -60.42
5082.9 -60.344
5083 -60.359
5083.1 -60.481
5083.2 -60.71
5083.3 -60.756
5083.4 -60.847
5083.5 -60.893
5083.6 -60.71
5083.7 -60.389
5083.8 -60.359
5083.9 -60.695
5084 -60.786
5084.1 -60.923
5084.2 -60.771
5084.3 -60.42
5084.4 -60.389
5084.5 -60.679
5084.6 -61.107
5084.7 -60.71
5084.8 -60.466
5084.9 -60.573
5085 -60.862
5085.1 -60.801
5085.2 -60.328
5085.3 -60.542
5085.4 -60.71
5085.5 -60.756
5085.6 -60.496
5085.7 -60.313
5085.8 -60.374
5085.9 -60.45
5086 -60.679
5086.1 -60.695
5086.2 -60.496
5086.3 -60.13
5086.4 -60.405
5086.5 -60.496
5086.6 -60.267
5086.7 -60.222
5086.8 -60.435
5086.9 -60.527
5087 -60.298
5087.1 -60.176
5087.2 -60.099
5087.3 -60.115
5087.4 -60.283
5087.5 -60.359
5087.6 -60.496
5087.7 -60.511
5087.8 -60.588
5087.9 -60.573
5088 -60.603
5088.1 -60.618
5088.2 -60.588
5088.3 -60.557
5088.4 -60.527
5088.5 -60.511
5088.6 -60.573
5088.7 -60.557
5088.8 -60.679
5088.9 -60.634
5089 -60.603
5089.1 -60.664
5089.2 -60.649
5089.3 -60.634
5089.4 -60.542
5089.5 -60.634
5089.6 -60.542
5089.7 -60.466
5089.8 -60.588
5089.9 -60.542
5090 -60.435
5090.1 -60.206
5090.2 -60.252
5090.3 -60.222
5090.4 -60.267
5090.5 -60.344
5090.6 -60.496
5090.7 -60.695
5090.8 -60.588
5090.9 -60.756
5091 -60.664
5091.1 -60.588
5091.2 -60.42
5091.3 -60.45
5091.4 -60.588
5091.5 -60.542
5091.6 -60.801
5091.7 -60.847
5091.8 -60.878
5091.9 -60.634
5092 -60.481
5092.1 -60.725
5092.2 -60.664
5092.3 -60.923
5092.4 -60.984
5092.5 -60.74
5092.6 -60.466
5092.7 -60.603
5092.8 -61
5092.9 -61
5093 -60.847
5093.1 -60.496
5093.2 -60.771
5093.3 -61.061
5093.4 -61.015
5093.5 -60.771
5093.6 -60.71
5093.7 -61.061
5093.8 -61.122
5093.9 -60.969
5094 -60.74
5094.1 -60.74
5094.2 -60.771
5094.3 -60.801
5094.4 -61.03
5094.5 -60.893
5094.6 -60.664
5094.7 -60.725
5094.8 -61.03
5094.9 -60.893
5095 -60.573
5095.1 -60.832
5095.2 -61.061
5095.3 -61
5095.4 -60.801
5095.5 -60.588
5095.6 -60.557
5095.7 -60.588
5095.8 -60.679
5095.9 -60.847
5096 -61
5096.1 -61.061
5096.2 -61.03
5096.3 -61.046
5096.4 -61.015
5096.5 -60.954
5096.6 -60.969
5096.7 -60.939
5096.8 -60.984
5096.9 -60.832
5097 -60.984
5097.1 -60.954
5097.2 -60.939
5097.3 -60.923
5097.4 -60.908
5097.5 -60.923
5097.6 -60.756
5097.7 -60.771
5097.8 -60.725
5097.9 -60.603
5098 -60.45
5098.1 -60.405
5098.2 -60.42
5098.3 -60.298
5098.4 -60.283
5098.5 -60.328
5098.6 -60.328
5098.7 -60.359
5098.8 -60.527
5098.9 -60.756
5099 -60.756
5099.1 -60.832
5099.2 -60.71
5099.3 -60.618
5099.4 -60.328
5099.5 -60.161
5099.6 -60.298
5099.7 -60.283
5099.8 -60.511
5099.9 -60.603
5100 -60.634
5100.1 -60.466
5100.2 -60.222
5100.3 -60.237
5100.4 -60.13
5100.5 -60.328
5100.6 -60.527
5100.7 -60.45
5100.8 -60.145
5100.9 -60.038
5101 -60.267
5101.1 -60.45
5101.2 -60.695
5101.3 -60.344
5101.4 -60.13
5101.5 -60.328
5101.6 -60.725
5101.7 -60.771
5101.8 -60.252
5101.9 -60.389
5102 -60.618
5102.1 -60.71
5102.2 -60.405
5102.3 -60.344
5102.4 -60.313
5102.5 -60.191
5102.6 -60.42
5102.7 -60.573
5102.8 -60.71
5102.9 -60.45
5103 -60.267
5103.1 -60.649
5103.2 -60.649
5103.3 -60.313
5103.4 -60.206
5103.5 -60.542
5103.6 -60.664
5103.7 -60.466
5103.8 -60.389
5103.9 -60.237
5104 -60.161
5104.1 -60.328
5104.2 -60.435
5104.3 -60.618
5104.4 -60.618
5104.5 -60.634
5104.6 -60.649
5104.7 -60.649
5104.8 -60.542
5104.9 -60.588
5105 -60.756
5105.1 -60.542
5105.2 -60.542
5105.3 -60.466
5105.4 -60.511
5105.5 -60.45
5105.6 -60.496
5105.7 -60.664
5105.8 -60.45
5105.9 -60.557
5106 -60.527
5106.1 -60.511
5106.2 -60.527
5106.3 -60.496
5106.4 -60.557
5106.5 -60.45
5106.6 -60.435
5106.7 -60.328
5106.8 -60.176
5106.9 -60.191
5107 -60.191
5107.1 -60.389
5107.2 -60.298
5107.3 -60.42
5107.4 -60.45
5107.5 -60.603
5107.6 -60.634
5107.7 -60.557
5107.8 -60.542
5107.9 -60.176
5108 -60.222
5108.1 -60.176
5108.2 -60.328
5108.3 -60.466
5108.4 -60.618
5108.5 -60.756
5108.6 -60.389
5108.7 -60.206
5108.8 -60.222
5108.9 -60.313
5109 -60.542
5109.1 -60.634
5109.2 -60.466
5109.3 -60.054
5109.4 -60.206
5109.5 -60.45
5109.6 -60.603
5109.7 -60.374
5109.8 -60.084
5109.9 -60.313
5110 -60.542
5110.1 -60.527
5110.2 -60.13
5110.3 -60.313
5110.4 -60.618
5110.5 -60.664
5110.6 -60.634
5110.7 -60.374
5110.8 -60.466
5110.9 -60.435
5111 -60.588
5111.1 -60.725
5111.2 -60.405
5111.3 -60.328
5111.4 -60.679
5111.5 -60.74
5111.6 -60.466
5111.7 -60.374
5111.8 -60.679
5111.9 -60.618
5112 -60.527
5112.1 -60.374
5112.2 -60.237
5112.3 -60.237
5112.4 -60.222
5112.5 -60.45
5112.6 -60.359
5112.7 -60.496
5112.8 -60.481
5112.9 -60.481
5113 -60.45
5113.1 -60.42
5113.2 -60.527
5113.3 -60.359
5113.4 -60.42
5113.5 -60.42
5113.6 -60.45
5113.7 -60.435
5113.8 -60.374
5113.9 -60.435
5114 -60.359
5114.1 -60.359
5114.2 -60.237
5114.3 -60.237
5114.4 -60.13
5114.5 -59.977
5114.6 -59.962
5114.7 -59.825
5114.8 -59.718
5114.9 -59.688
5115 -59.642
5115.1 -59.657
5115.2 -59.718
5115.3 -59.886
5115.4 -59.932
5115.5 -60.084
5115.6 -60.069
5115.7 -60.176
5115.8 -60.069
5115.9 -59.977
5116 -59.871
5116.1 -59.688
5116.2 -59.825
5116.3 -59.886
5116.4 -60.161
5116.5 -60.222
5116.6 -60.267
5116.7 -60.191
5116.8 -59.855
5116.9 -59.764
5117 -59.932
5117.1 -60.206
5117.2 -60.313
5117.3 -60.237
5117.4 -60.008
5117.5 -59.886
5117.6 -60.176
5117.7 -60.435
5117.8 -60.481
5117.9 -60.222
5118 -60.008
5118.1 -60.374
5118.2 -60.588
5118.3 -60.359
5118.4 -60.038
5118.5 -60.237
5118.6 -60.603
5118.7 -60.466
5118.8 -60.252
5118.9 -60.099
5119 -60.298
5119.1 -60.283
5119.2 -60.176
5119.3 -60.283
5119.4 -60.267
5119.5 -60.634
5119.6 -60.466
5119.7 -60.222
5119.8 -60.435
5119.9 -60.618
5120 -60.481
5120.1 -60.237
5120.2 -60.573
5120.3 -60.801
5120.4 -60.786
5120.5 -60.634
5120.6 -60.481
5120.7 -60.511
5120.8 -60.45
5120.9 -60.496
5121 -60.588
5121.1 -60.725
5121.2 -60.771
5121.3 -60.801
5121.4 -61.03
5121.5 -60.969
5121.6 -61.015
5121.7 -61.015
5121.8 -61.076
5121.9 -61.076
5122 -61.137
5122.1 -61.229
5122.2 -61.137
5122.3 -61.152
5122.4 -61.091
5122.5 -61.076
5122.6 -61.107
5122.7 -61.168
5122.8 -61.29
5122.9 -61.152
5123 -61.107
5123.1 -60.969
5123.2 -60.954
5123.3 -60.893
5123.4 -60.847
5123.5 -60.832
5123.6 -60.832
5123.7 -60.984
5123.8 -61.03
5123.9 -61.168
5124 -61.183
5124.1 -61.32
5124.2 -61.503
5124.3 -61.412
5124.4 -61.32
5124.5 -61.107
5124.6 -60.969
5124.7 -60.893
5124.8 -61.015
5124.9 -61.259
5125 -61.305
5125.1 -61.473
5125.2 -61.32
5125.3 -61.107
5125.4 -60.984
5125.5 -61.015
5125.6 -61.259
5125.7 -61.381
5125.8 -61.396
5125.9 -61
5126 -60.893
5126.1 -61.244
5126.2 -61.366
5126.3 -61.488
5126.4 -61.091
5126.5 -61.03
5126.6 -61.229
5126.7 -61.473
5126.8 -61.412
5126.9 -61.03
5127 -61.32
5127.1 -61.534
5127.2 -61.61
5127.3 -61.32
5127.4 -61.259
5127.5 -61.366
5127.6 -61.503
5127.7 -61.58
5127.8 -61.519
5127.9 -61.213
5128 -61.183
5128.1 -61.564
5128.2 -61.519
5128.3 -61.137
5128.4 -61.366
5128.5 -61.58
5128.6 -61.503
5128.7 -61.351
5128.8 -61.229
5128.9 -61.29
5129 -61.213
5129.1 -61.473
5129.2 -61.519
5129.3 -61.625
5129.4 -61.702
5129.5 -61.686
5129.6 -61.793
5129.7 -61.656
5129.8 -61.717
5129.9 -61.656
5130 -61.625
5130.1 -61.656
5130.2 -61.671
5130.3 -61.778
5130.4 -61.717
5130.5 -61.763
5130.6 -61.808
5130.7 -61.824
5130.8 -61.87
5130.9 -61.763
5131 -61.931
5131.1 -61.824
5131.2 -61.808
5131.3 -61.732
5131.4 -61.686
5131.5 -61.656
5131.6 -61.58
5131.7 -61.534
5131.8 -61.442
5131.9 -61.335
5132 -61.29
5132.1 -61.32
5132.2 -61.519
5132.3 -61.625
5132.4 -61.808
5132.5 -61.87
5132.6 -61.931
5132.7 -61.931
5132.8 -61.778
5132.9 -61.671
5133 -61.473
5133.1 -61.564
5133.2 -61.641
5133.3 -61.824
5133.4 -61.976
5133.5 -62.037
5133.6 -61.9
5133.7 -61.625
5133.8 -61.656
5133.9 -61.793
5134 -62.098
5134.1 -62.068
5134.2 -61.747
5134.3 -61.732
5134.4 -61.702
5134.5 -61.992
5134.6 -62.068
5134.7 -61.824
5134.8 -61.564
5134.9 -61.854
5135 -62.19
5135.1 -61.992
5135.2 -61.641
5135.3 -61.763
5135.4 -62.129
5135.5 -62.129
5135.6 -61.915
5135.7 -61.87
5135.8 -61.732
5135.9 -61.793
5136 -62.022
5136.1 -62.007
5136.2 -61.747
5136.3 -61.656
5136.4 -62.007
5136.5 -61.961
5136.6 -61.763
5136.7 -61.656
5136.8 -62.007
5136.9 -61.976
5137 -61.824
5137.1 -61.763
5137.2 -61.549
5137.3 -61.58
5137.4 -61.686
5137.5 -61.824
5137.6 -61.854
5137.7 -61.931
5137.8 -62.053
5137.9 -61.931
5138 -61.931
5138.1 -61.931
5138.2 -61.9
5138.3 -61.824
5138.4 -61.824
5138.5 -61.9
5138.6 -61.87
5138.7 -61.915
5138.8 -61.9
5138.9 -61.87
5139 -61.976
5139.1 -61.915
5139.2 -62.053
5139.3 -61.992
5139.4 -62.022
5139.5 -61.87
5139.6 -61.793
5139.7 -61.778
5139.8 -61.534
5139.9 -61.641
5140 -61.595
5140.1 -61.625
5140.2 -61.61
5140.3 -61.824
5140.4 -61.931
5140.5 -61.885
5140.6 -62.007
5140.7 -62.007
5140.8 -62.098
5140.9 -61.915
5141 -61.686
5141.1 -61.686
5141.2 -61.549
5141.3 -61.686
5141.4 -61.808
5141.5 -62.007
5141.6 -62.022
5141.7 -61.9
5141.8 -61.747
5141.9 -61.473
5142 -61.671
5142.1 -61.87
5142.2 -62.007
5142.3 -61.87
5142.4 -61.595
5142.5 -61.534
5142.6 -61.686
5142.7 -61.946
5142.8 -61.946
5142.9 -61.549
5143 -61.458
5143.1 -61.686
5143.2 -62.022
5143.3 -61.641
5143.4 -61.396
5143.5 -61.625
5143.6 -61.9
5143.7 -61.641
5143.8 -61.335
5143.9 -61.595
5144 -61.58
5144.1 -61.656
5144.2 -61.58
5144.3 -61.473
5144.4 -61.32
5144.5 -61.641
5144.6 -61.9
5144.7 -61.58
5144.8 -61.473
5144.9 -61.793
5145 -61.717
5145.1 -61.519
5145.2 -61.305
5145.3 -61.534
5145.4 -61.641
5145.5 -61.763
5145.6 -61.717
5145.7 -61.656
5145.8 -61.549
5145.9 -61.458
5146 -61.564
5146.1 -61.396
5146.2 -61.442
5146.3 -61.366
5146.4 -61.366
5146.5 -61.442
5146.6 -61.381
5146.7 -61.427
5146.8 -61.427
5146.9 -61.458
5147 -61.335
5147.1 -61.396
5147.2 -61.519
5147.3 -61.427
5147.4 -61.473
5147.5 -61.503
5147.6 -61.564
5147.7 -61.58
5147.8 -61.625
5147.9 -61.9
5148 -61.824
5148.1 -61.961
5148.2 -61.87
5148.3 -61.9
5148.4 -61.808
5148.5 -61.702
5148.6 -61.763
5148.7 -61.549
5148.8 -61.473
5148.9 -61.473
5149 -61.534
5149.1 -61.717
5149.2 -61.946
5149.3 -62.205
5149.4 -62.053
5149.5 -62.022
5149.6 -61.747
5149.7 -61.534
5149.8 -61.534
5149.9 -61.763
5150 -62.098
5150.1 -62.114
5150.2 -62.068
5150.3 -61.702
5150.4 -61.488
5150.5 -61.595
5150.6 -61.824
5150.7 -62.144
5150.8 -61.931
5150.9 -61.564
5151 -61.534
5151.1 -61.686
5151.2 -61.885
5151.3 -61.686
5151.4 -61.549
5151.5 -61.58
5151.6 -61.931
5151.7 -61.824
5151.8 -61.534
5151.9 -61.519
5152 -61.824
5152.1 -62.037
5152.2 -61.702
5152.3 -61.503
5152.4 -61.396
5152.5 -61.503
5152.6 -61.61
5152.7 -61.9
5152.8 -62.022
5152.9 -61.702
5153 -61.564
5153.1 -61.839
5153.2 -61.87
5153.3 -61.625
5153.4 -61.61
5153.5 -61.946
5153.6 -61.976
5153.7 -61.915
5153.8 -61.747
5153.9 -61.686
5154 -61.656
5154.1 -61.656
5154.2 -61.747
5154.3 -61.702
5154.4 -61.854
5154.5 -61.808
5154.6 -61.839
5154.7 -61.946
5154.8 -61.808
5154.9 -61.87
5155 -61.778
5155.1 -61.839
5155.2 -61.839
5155.3 -61.854
5155.4 -61.931
5155.5 -61.778
5155.6 -61.808
5155.7 -61.747
5155.8 -61.717
5155.9 -61.656
5156 -61.549
5156.1 -61.625
5156.2 -61.32
5156.3 -61.305
5156.4 -61.229
5156.5 -61.32
5156.6 -61.244
5156.7 -61.305
5156.8 -61.519
5156.9 -61.335
5157 -61.503
5157.1 -61.549
5157.2 -61.641
5157.3 -61.625
5157.4 -61.564
5157.5 -61.503
5157.6 -61.183
5157.7 -61.168
5157.8 -61.137
5157.9 -61.229
5158 -61.412
5158.1 -61.519
5158.2 -61.732
5158.3 -61.473
5158.4 -61.274
5158.5 -61.152
5158.6 -61.305
5158.7 -61.458
5158.8 -61.641
5158.9 -61.656
5159 -61.259
5159.1 -61.274
5159.2 -61.473
5159.3 -61.61
5159.4 -61.595
5159.5 -61.259
5159.6 -61.229
5159.7 -61.412
5159.8 -61.702
5159.9 -61.473
5160 -61.107
5160.1 -61.351
5160.2 -61.534
5160.3 -61.473
5160.4 -61.107
5160.5 -61.198
5160.6 -61.381
5160.7 -61.458
5160.8 -61.519
5160.9 -61.351
5161 -61.244
5161.1 -61.091
5161.2 -61.29
5161.3 -61.503
5161.4 -61.229
5161.5 -61.03
5161.6 -61.229
5161.7 -61.351
5161.8 -61.213
5161.9 -61.015
5162 -61.061
5162.1 -61.305
5162.2 -61.549
5162.3 -61.427
5162.4 -61.412
5162.5 -61.229
5162.6 -61.183
5162.7 -61.091
5162.8 -61.076
5162.9 -61.168
5163 -61
5163.1 -60.954
5163.2 -61.03
5163.3 -60.969
5163.4 -60.954
5163.5 -60.969
5163.6 -61.122
5163.7 -61.015
5163.8 -60.969
5163.9 -60.984
5164 -61
5164.1 -61
5164.2 -60.939
5164.3 -61.107
5164.4 -61.03
5164.5 -61.137
5164.6 -61.168
5164.7 -61.244
5164.8 -61.213
5164.9 -61.29
5165 -61.427
5165.1 -61.274
5165.2 -61.259
5165.3 -61.091
5165.4 -60.954
5165.5 -60.847
5165.6 -60.862
5165.7 -60.984
5165.8 -61.015
5165.9 -61.183
5166 -61.274
5166.1 -61.381
5166.2 -61.32
5166.3 -61.244
5166.4 -61.122
5166.5 -60.984
5166.6 -61.076
5166.7 -61.213
5166.8 -61.32
5166.9 -61.458
5167 -61.351
5167.1 -61.137
5167.2 -60.893
5167.3 -61.152
5167.4 -61.351
5167.5 -61.503
5167.6 -61.305
5167.7 -61.076
5167.8 -61.229
5167.9 -61.442
5168 -61.58
5168.1 -61.29
5168.2 -61.122
5168.3 -61.442
5168.4 -61.564
5168.5 -61.564
5168.6 -61.183
5168.7 -61.305
5168.8 -61.503
5168.9 -61.686
5169 -61.717
5169.1 -61.625
5169.2 -61.702
5169.3 -61.671
5169.4 -61.549
5169.5 -61.259
5169.6 -61.442
5169.7 -61.931
5169.8 -61.564
5169.9 -61.412
5170 -61.61
5170.1 -61.793
5170.2 -61.61
5170.3 -61.442
5170.4 -61.519
5170.5 -61.549
5170.6 -61.824
5170.7 -61.763
5170.8 -61.808
5170.9 -61.793
5171 -61.61
5171.1 -61.763
5171.2 -61.534
5171.3 -61.458
5171.4 -61.32
5171.5 -61.396
5171.6 -61.381
5171.7 -61.381
5171.8 -61.458
5171.9 -61.335
5172 -61.366
5172.1 -61.351
5172.2 -61.381
5172.3 -61.458
5172.4 -61.442
5172.5 -61.641
5172.6 -61.503
5172.7 -61.58
5172.8 -61.595
5172.9 -61.656
5173 -61.717
5173.1 -61.778
5173.2 -61.992
5173.3 -61.885
5173.4 -61.824
5173.5 -61.717
5173.6 -61.564
5173.7 -61.534
5173.8 -61.381
5173.9 -61.427
5174 -61.351
5174.1 -61.458
5174.2 -61.534
5174.3 -61.625
5174.4 -61.763
5174.5 -61.793
5174.6 -61.808
5174.7 -61.564
5174.8 -61.427
5174.9 -61.442
5175 -61.519
5175.1 -61.763
5175.2 -61.961
5175.3 -61.915
5175.4 -61.641
5175.5 -61.458
5175.6 -61.58
5175.7 -61.717
5175.8 -62.053
5175.9 -61.931
5176 -61.625
5176.1 -61.396
5176.2 -61.641
5176.3 -61.946
5176.4 -61.854
5176.5 -61.625
5176.6 -61.534
5176.7 -61.824
5176.8 -61.824
5176.9 -61.488
5177 -61.458
5177.1 -61.717
5177.2 -61.976
5177.3 -61.839
5177.4 -61.824
5177.5 -61.824
5177.6 -61.824
5177.7 -61.671
5177.8 -61.488
5177.9 -61.534
5178 -61.717
5178.1 -61.686
5178.2 -61.381
5178.3 -61.458
5178.4 -61.808
5178.5 -61.747
5178.6 -61.58
5178.7 -61.335
5178.8 -61.32
5178.9 -61.442
5179 -61.61
5179.1 -61.656
5179.2 -61.671
5179.3 -61.839
5179.4 -61.686
5179.5 -61.686
5179.6 -61.656
5179.7 -61.61
5179.8 -61.519
5179.9 -61.534
5180 -61.564
5180.1 -61.473
5180.2 -61.549
5180.3 -61.503
5180.4 -61.58
5180.5 -61.549
5180.6 -61.549
5180.7 -61.641
5180.8 -61.641
5180.9 -61.686
5181 -61.656
5181.1 -61.641
5181.2 -61.717
5181.3 -61.656
5181.4 -61.671
5181.5 -61.488
5181.6 -61.442
5181.7 -61.32
5181.8 -61.274
5181.9 -61.229
5182 -61.29
5182.1 -61.442
5182.2 -61.488
5182.3 -61.671
5182.4 -61.732
5182.5 -61.793
5182.6 -61.808
5182.7 -61.595
5182.8 -61.519
5182.9 -61.259
5183 -61.29
5183.1 -61.442
5183.2 -61.656
5183.3 -61.854
5183.4 -61.686
5183.5 -61.641
5183.6 -61.29
5183.7 -61.259
5183.8 -61.458
5183.9 -61.641
5184 -61.854
5184.1 -61.564
5184.2 -61.427
5184.3 -61.351
5184.4 -61.625
5184.5 -61.702
5184.6 -61.564
5184.7 -61.32
5184.8 -61.259
5184.9 -61.58
5185 -61.61
5185.1 -61.152
5185.2 -61.061
5185.3 -61.274
5185.4 -61.58
5185.5 -61.229
5185.6 -61
5185.7 -60.969
5185.8 -60.939
5185.9 -60.954
5186 -61.076
5186.1 -61.458
5186.2 -61.168
5186.3 -60.984
5186.4 -61.137
5186.5 -61.32
5186.6 -61.046
5186.7 -60.832
5186.8 -61.244
5186.9 -61.366
5187 -61.244
5187.1 -61.061
5187.2 -60.939
5187.3 -60.817
5187.4 -60.817
5187.5 -61.076
5187.6 -61.061
5187.7 -61.198
5187.8 -61.213
5187.9 -61.168
5188 -61.213
5188.1 -61.274
5188.2 -61.351
5188.3 -61.274
5188.4 -61.29
5188.5 -61.259
5188.6 -61.229
5188.7 -61.229
5188.8 -61.168
5188.9 -61.244
5189 -61.061
5189.1 -61.107
5189.2 -61
5189.3 -60.984
5189.4 -60.939
5189.5 -60.817
5189.6 -61.015
5189.7 -60.954
5189.8 -61.091
5189.9 -61.168
5190 -61.244
5190.1 -61.488
5190.2 -61.381
5190.3 -61.473
5190.4 -61.396
5190.5 -61.412
5190.6 -61.274
5190.7 -61.168
5190.8 -61.122
5190.9 -60.984
5191 -61.107
5191.1 -61.244
5191.2 -61.351
5191.3 -61.396
5191.4 -61.442
5191.5 -61.305
5191.6 -60.969
5191.7 -61.076
5191.8 -61.046
5191.9 -61.305
5192 -61.427
5192.1 -61.366
5192.2 -61.198
5192.3 -61.03
5192.4 -61.168
5192.5 -61.335
5192.6 -61.396
5192.7 -61
5192.8 -61
5192.9 -61.29
5193 -61.442
5193.1 -61.32
5193.2 -60.923
5193.3 -61.046
5193.4 -61.366
5193.5 -61.351
5193.6 -61
5193.7 -60.923
5193.8 -61.198
5193.9 -61.229
5194 -61.305
5194.1 -61.229
5194.2 -61.229
5194.3 -61.381
5194.4 -61.03
5194.5 -60.801
5194.6 -60.817
5194.7 -61.152
5194.8 -60.969
5194.9 -60.695
5195 -60.923
5195.1 -61.137
5195.2 -61.076
5195.3 -60.801
5195.4 -60.695
5195.5 -60.695
5195.6 -60.695
5195.7 -60.908
5195.8 -61.03
5195.9 -61.061
5196 -61.046
5196.1 -61.137
5196.2 -61.091
5196.3 -61.091
5196.4 -61.137
5196.5 -61.03
5196.6 -61.03
5196.7 -60.969
5196.8 -61
5196.9 -61.091
5197 -61.061
5197.1 -61.076
5197.2 -60.954
5197.3 -60.862
5197.4 -60.908
5197.5 -60.832
5197.6 -60.862
5197.7 -60.679
5197.8 -60.557
5197.9 -60.466
5198 -60.435
5198.1 -60.374
5198.2 -60.344
5198.3 -60.542
5198.4 -60.496
5198.5 -60.542
5198.6 -60.588
5198.7 -60.771
5198.8 -60.862
5198.9 -60.908
5199 -61.03
5199.1 -60.74
5199.2 -60.573
5199.3 -60.42
5199.4 -60.466
5199.5 -60.573
5199.6 -60.771
5199.7 -61.046
5199.8 -61.015
5199.9 -60.984
5200 -60.618
5200.1 -60.466
5200.2 -60.496
5200.3 -60.664
5200.4 -61
5200.5 -60.878
5200.6 -60.664
5200.7 -60.359
5200.8 -60.557
5200.9 -60.679
5201 -60.939
5201.1 -60.878
5201.2 -60.328
5201.3 -60.511
5201.4 -60.74
5201.5 -60.893
5201.6 -60.511
5201.7 -60.344
5201.8 -60.664
5201.9 -60.817
5202 -60.496
5202.1 -60.237
5202.2 -60.359
5202.3 -60.466
5202.4 -60.527
5202.5 -60.603
5202.6 -60.313
5202.7 -60.176
5202.8 -60.405
5202.9 -60.664
5203 -60.466
5203.1 -60.222
5203.2 -60.649
5203.3 -60.557
5203.4 -60.328
5203.5 -60.099
5203.6 -60.328
5203.7 -60.588
5203.8 -60.496
5203.9 -60.405
5204 -60.176
5204.1 -60.115
5204.2 -60.054
5204.3 -59.977
5204.4 -60.13
5204.5 -60.084
5204.6 -60.099
5204.7 -60.115
5204.8 -60.191
5204.9 -60.237
5205 -60.222
5205.1 -60.42
5205.2 -60.328
5205.3 -60.359
5205.4 -60.313
5205.5 -60.283
5205.6 -60.237
5205.7 -60.222
5205.8 -60.374
5205.9 -60.191
5206 -60.161
5206.1 -60.13
5206.2 -60.084
5206.3 -60.099
5206.4 -60.161
5206.5 -60.237
5206.6 -60.237
5206.7 -60.328
5206.8 -60.374
5206.9 -60.374
5207 -60.42
5207.1 -60.542
5207.2 -60.679
5207.3 -60.573
5207.4 -60.511
5207.5 -60.328
5207.6 -60.176
5207.7 -60.023
5207.8 -60.099
5207.9 -60.359
5208 -60.328
5208.1 -60.557
5208.2 -60.573
5208.3 -60.542
5208.4 -60.298
5208.5 -60.054
5208.6 -60.176
5208.7 -60.222
5208.8 -60.557
5208.9 -60.573
5209 -60.496
5209.1 -60.145
5209.2 -60.176
5209.3 -60.405
5209.4 -60.527
5209.5 -60.649
5209.6 -60.252
5209.7 -60.115
5209.8 -60.389
5209.9 -60.542
5210 -60.42
5210.1 -60.054
5210.2 -60.206
5210.3 -60.527
5210.4 -60.511
5210.5 -60.298
5210.6 -60.115
5210.7 -60.176
5210.8 -60.038
5210.9 -60.176
5211 -60.252
5211.1 -60.466
5211.2 -60.481
5211.3 -60.13
5211.4 -60.145
5211.5 -60.481
5211.6 -60.389
5211.7 -60.084
5211.8 -60.084
5211.9 -60.435
5212 -60.389
5212.1 -60.359
5212.2 -60.099
5212.3 -59.962
5212.4 -59.916
5212.5 -59.886
5212.6 -60.023
5212.7 -59.977
5212.8 -60.023
5212.9 -59.977
5213 -60.069
5213.1 -60.191
5213.2 -60.267
5213.3 -60.328
5213.4 -60.206
5213.5 -60.237
5213.6 -60.176
5213.7 -60.115
5213.8 -59.977
5213.9 -60.008
5214 -60.084
5214.1 -59.886
5214.2 -59.81
5214.3 -59.794
5214.4 -59.764
5214.5 -59.688
5214.6 -59.672
5214.7 -59.718
5214.8 -59.672
5214.9 -59.703
5215 -59.718
5215.1 -59.81
5215.2 -59.794
5215.3 -59.901
5215.4 -60.099
5215.5 -59.932
5215.6 -60.038
5215.7 -59.901
5215.8 -59.764
5215.9 -59.55
5216 -59.489
5216.1 -59.581
5216.2 -59.504
5216.3 -59.718
5216.4 -59.764
5216.5 -59.901
5216.6 -59.794
5216.7 -59.504
5216.8 -59.337
5216.9 -59.245
5217 -59.428
5217.1 -59.611
5217.2 -59.749
5217.3 -59.642
5217.4 -59.352
5217.5 -59.367
5217.6 -59.489
5217.7 -59.825
5217.8 -59.855
5217.9 -59.443
5218 -59.337
5218.1 -59.565
5218.2 -59.749
5218.3 -59.733
5218.4 -59.382
5218.5 -59.306
5218.6 -59.672
5218.7 -59.81
5218.8 -59.413
5218.9 -59.382
5219 -59.337
5219.1 -59.367
5219.2 -59.352
5219.3 -59.428
5219.4 -59.84
5219.5 -59.764
5219.6 -59.55
5219.7 -59.489
5219.8 -59.84
5219.9 -59.642
5220 -59.443
5220.1 -59.642
5220.2 -59.749
5220.3 -59.871
5220.4 -59.626
5220.5 -59.504
5220.6 -59.428
5220.7 -59.413
5220.8 -59.672
5220.9 -59.642
5221 -59.733
5221.1 -59.749
5221.2 -59.794
5221.3 -59.749
5221.4 -59.81
5221.5 -59.962
5221.6 -59.871
5221.7 -59.855
5221.8 -59.855
5221.9 -59.84
5222 -59.81
5222.1 -59.81
5222.2 -59.84
5222.3 -59.779
5222.4 -59.794
5222.5 -59.688
5222.6 -59.779
5222.7 -59.657
5222.8 -59.672
5222.9 -59.672
5223 -59.581
5223.1 -59.504
5223.2 -59.337
5223.3 -59.459
5223.4 -59.367
5223.5 -59.398
5223.6 -59.428
5223.7 -59.504
5223.8 -59.535
5223.9 -59.657
5224 -59.794
5224.1 -59.749
5224.2 -59.81
5224.3 -59.916
5224.4 -59.779
5224.5 -59.672
5224.6 -59.474
5224.7 -59.413
5224.8 -59.504
5224.9 -59.581
5225 -59.794
5225.1 -59.81
5225.2 -59.779
5225.3 -59.52
5225.4 -59.337
5225.5 -59.504
5225.6 -59.626
5225.7 -59.886
5225.8 -59.794
5225.9 -59.581
5226 -59.352
5226.1 -59.474
5226.2 -59.825
5226.3 -59.855
5226.4 -59.611
5226.5 -59.428
5226.6 -59.565
5226.7 -59.84
5226.8 -59.688
5226.9 -59.489
5227 -59.535
5227.1 -59.901
5227.2 -59.932
5227.3 -59.871
5227.4 -59.901
5227.5 -59.932
5227.6 -60.069
5227.7 -59.886
5227.8 -59.672
5227.9 -59.611
5228 -60.008
5228.1 -59.901
5228.2 -59.611
5228.3 -59.855
5228.4 -60.038
5228.5 -59.962
5228.6 -59.749
5228.7 -59.596
5228.8 -59.581
5228.9 -59.794
5229 -60.023
5229.1 -60.023
5229.2 -60.084
5229.3 -59.962
5229.4 -59.962
5229.5 -59.886
5229.6 -59.779
5229.7 -59.901
5229.8 -59.81
5229.9 -59.81
5230 -59.688
5230.1 -59.688
5230.2 -59.642
5230.3 -59.642
5230.4 -59.779
5230.5 -59.81
5230.6 -59.779
5230.7 -59.84
5230.8 -59.855
5230.9 -59.81
5231 -59.871
5231.1 -59.977
5231.2 -59.962
5231.3 -60.115
5231.4 -60.084
5231.5 -60.115
5231.6 -60.038
5231.7 -59.993
5231.8 -60.023
5231.9 -59.855
5232 -59.81
5232.1 -59.749
5232.2 -59.718
5232.3 -59.733
5232.4 -59.81
5232.5 -59.993
5232.6 -60.038
5232.7 -60.206
5232.8 -60.237
5232.9 -60.161
5233 -60.054
5233.1 -59.81
5233.2 -59.81
5233.3 -59.855
5233.4 -59.977
5233.5 -60.145
5233.6 -60.313
5233.7 -60.328
5233.8 -59.932
5233.9 -59.825
5234 -59.886
5234.1 -60.145
5234.2 -60.252
5234.3 -60.145
5234.4 -59.916
5234.5 -59.733
5234.6 -60.054
5234.7 -60.237
5234.8 -60.161
5234.9 -59.703
5235 -59.794
5235.1 -60.237
5235.2 -60.267
5235.3 -59.932
5235.4 -59.764
5235.5 -60.023
5235.6 -60.13
5235.7 -60.115
5235.8 -60.176
5235.9 -59.977
5236 -59.794
5236.1 -59.703
5236.2 -59.916
5236.3 -60.069
5236.4 -59.764
5236.5 -59.84
5236.6 -60.084
5236.7 -60.023
5236.8 -59.688
5236.9 -59.581
5237 -59.733
5237.1 -60.008
5237.2 -60.099
5237.3 -59.932
5237.4 -59.886
5237.5 -59.703
5237.6 -59.596
5237.7 -59.489
5237.8 -59.581
5237.9 -59.749
5238 -59.672
5238.1 -59.688
5238.2 -59.688
5238.3 -59.764
5238.4 -59.688
5238.5 -59.764
5238.6 -59.81
5238.7 -59.703
5238.8 -59.764
5238.9 -59.733
5239 -59.764
5239.1 -59.749
5239.2 -59.749
5239.3 -59.779
5239.4 -59.688
5239.5 -59.749
5239.6 -59.657
5239.7 -59.672
5239.8 -59.764
5239.9 -59.84
5240 -59.977
5240.1 -60.023
5240.2 -60.069
5240.3 -60.084
5240.4 -60.145
5240.5 -60.313
5240.6 -60.237
5240.7 -60.344
5240.8 -60.222
5240.9 -60.13
5241 -59.993
5241.1 -59.871
5241.2 -59.977
5241.3 -59.947
5241.4 -60.054
5241.5 -60.206
5241.6 -60.252
5241.7 -60.267
5241.8 -60.054
5241.9 -60.008
5242 -59.764
5242.1 -59.962
5242.2 -60.13
5242.3 -60.267
5242.4 -60.176
5242.5 -59.886
5242.6 -59.947
5242.7 -59.993
5242.8 -60.237
5242.9 -60.313
5243 -60.023
5243.1 -59.749
5243.2 -59.993
5243.3 -60.389
5243.4 -60.222
5243.5 -59.886
5243.6 -59.977
5243.7 -60.267
5243.8 -60.313
5243.9 -60.267
5244 -60.191
5244.1 -60.099
5244.2 -60.176
5244.3 -60.206
5244.4 -60.237
5244.5 -59.962
5244.6 -59.871
5244.7 -60.328
5244.8 -60.237
5244.9 -60.069
5245 -59.886
5245.1 -60.191
5245.2 -60.222
5245.3 -60.191
5245.4 -60.069
5245.5 -59.825
5245.6 -59.977
5245.7 -59.916
5245.8 -60.115
5245.9 -60.252
5246 -60.344
5246.1 -60.466
5246.2 -60.435
5246.3 -60.389
5246.4 -60.389
5246.5 -60.359
5246.6 -60.344
5246.7 -60.344
5246.8 -60.42
5246.9 -60.328
5247 -60.344
5247.1 -60.313
5247.2 -60.298
5247.3 -60.344
5247.4 -60.252
5247.5 -60.313
5247.6 -60.298
5247.7 -60.328
5247.8 -60.252
5247.9 -60.237
5248 -60.328
5248.1 -60.099
5248.2 -60.008
5248.3 -59.886
5248.4 -59.81
5248.5 -59.81
5248.6 -59.84
5248.7 -60.115
5248.8 -60.069
5248.9 -60.206
5249 -60.313
5249.1 -60.435
5249.2 -60.45
5249.3 -60.466
5249.4 -60.496
5249.5 -60.222
5249.6 -60.191
5249.7 -60.161
5249.8 -60.283
5249.9 -60.389
5250 -60.603
5250.1 -60.756
5250.2 -60.527
5250.3 -60.328
5250.4 -60.161
5250.5 -60.328
5250.6 -60.618
5250.7 -60.832
5250.8 -60.847
5250.9 -60.405
5251 -60.328
5251.1 -60.542
5251.2 -60.801
5251.3 -60.801
5251.4 -60.527
5251.5 -60.588
5251.6 -60.74
5251.7 -61.03
5251.8 -60.649
5251.9 -60.42
5252 -60.695
5252.1 -60.954
5252.2 -61.046
5252.3 -60.801
5252.4 -60.71
5252.5 -60.786
5252.6 -60.908
5252.7 -60.801
5252.8 -60.74
5252.9 -60.588
5253 -60.817
5253.1 -60.923
5253.2 -60.71
5253.3 -60.664
5253.4 -61.107
5253.5 -61.061
5253.6 -60.969
5253.7 -60.756
5253.8 -60.679
5253.9 -60.786
5254 -60.923
5254.1 -61.183
5254.2 -61.183
5254.3 -61.229
5254.4 -61.168
5254.5 -61.244
5254.6 -61.061
5254.7 -61.107
5254.8 -61.152
5254.9 -61.061
5255 -61.046
5255.1 -61.03
5255.2 -61.137
5255.3 -61.107
5255.4 -61.137
5255.5 -61.244
5255.6 -61.168
5255.7 -61.213
5255.8 -61.229
5255.9 -61.335
5256 -61.366
5256.1 -61.366
5256.2 -61.458
5256.3 -61.259
5256.4 -61.244
5256.5 -61.107
5256.6 -61.152
5256.7 -61.122
5256.8 -61.107
5256.9 -61.107
5257 -60.984
5257.1 -61.122
5257.2 -61.076
5257.3 -61.244
5257.4 -61.32
5257.5 -61.412
5257.6 -61.58
5257.7 -61.366
5257.8 -61.274
5257.9 -61.076
5258 -60.969
5258.1 -61.03
5258.2 -61.229
5258.3 -61.427
5258.4 -61.427
5258.5 -61.534
5258.6 -61.213
5258.7 -61.046
5258.8 -61.046
5258.9 -61.229
5259 -61.519
5259.1 -61.412
5259.2 -61.183
5259.3 -60.939
5259.4 -61.198
5259.5 -61.412
5259.6 -61.488
5259.7 -61.198
5259.8 -61.015
5259.9 -61.29
5260 -61.534
5260.1 -61.366
5260.2 -61.061
5260.3 -61.213
5260.4 -61.625
5260.5 -61.595
5260.6 -61.458
5260.7 -61.305
5260.8 -61.274
5260.9 -61.549
5261 -61.549
5261.1 -61.534
5261.2 -61.259
5261.3 -61.259
5261.4 -61.549
5261.5 -61.442
5261.6 -61.229
5261.7 -61.107
5261.8 -61.564
5261.9 -61.549
5262 -61.473
5262.1 -61.32
5262.2 -61.137
5262.3 -61.152
5262.4 -61.091
5262.5 -61.244
5262.6 -61.244
5262.7 -61.473
5262.8 -61.534
5262.9 -61.549
5263 -61.61
5263.1 -61.549
5263.2 -61.61
5263.3 -61.549
5263.4 -61.61
5263.5 -61.549
5263.6 -61.58
5263.7 -61.702
5263.8 -61.549
5263.9 -61.549
5264 -61.427
5264.1 -61.396
5264.2 -61.335
5264.3 -61.32
5264.4 -61.32
5264.5 -61.274
5264.6 -61.274
5264.7 -61.29
5264.8 -61.29
5264.9 -61.32
5265 -61.412
5265.1 -61.534
5265.2 -61.61
5265.3 -61.717
5265.4 -61.702
5265.5 -61.686
5265.6 -61.564
5265.7 -61.366
5265.8 -61.412
5265.9 -61.29
5266 -61.427
5266.1 -61.61
5266.2 -61.717
5266.3 -61.747
5266.4 -61.778
5266.5 -61.641
5266.6 -61.366
5266.7 -61.381
5266.8 -61.534
5266.9 -61.778
5267 -61.839
5267.1 -61.747
5267.2 -61.534
5267.3 -61.427
5267.4 -61.595
5267.5 -61.824
5267.6 -61.885
5267.7 -61.534
5267.8 -61.427
5267.9 -61.656
5268 -61.854
5268.1 -61.824
5268.2 -61.412
5268.3 -61.473
5268.4 -61.9
5268.5 -61.885
5268.6 -61.549
5268.7 -61.503
5268.8 -61.808
5268.9 -61.9
5269 -61.854
5269.1 -61.946
5269.2 -61.915
5269.3 -61.854
5269.4 -61.625
5269.5 -61.488
5269.6 -61.595
5269.7 -61.808
5269.8 -61.702
5269.9 -61.458
5270 -61.747
5270.1 -61.87
5270.2 -61.641
5270.3 -61.412
5270.4 -61.305
5270.5 -61.473
5270.6 -61.534
5270.7 -61.747
5270.8 -61.732
5270.9 -61.717
5271 -61.641
5271.1 -61.641
5271.2 -61.747
5271.3 -61.549
5271.4 -61.549
5271.5 -61.488
5271.6 -61.412
5271.7 -61.458
5271.8 -61.549
5271.9 -61.702
5272 -61.549
5272.1 -61.549
5272.2 -61.503
5272.3 -61.519
5272.4 -61.488
5272.5 -61.61
5272.6 -61.686
5272.7 -61.564
5272.8 -61.488
5272.9 -61.473
5273 -61.351
5273.1 -61.29
5273.2 -61.183
5273.3 -61.351
5273.4 -61.183
5273.5 -61.244
5273.6 -61.122
5273.7 -61.198
5273.8 -61.366
5273.9 -61.442
5274 -61.564
5274.1 -61.564
5274.2 -61.519
5274.3 -61.259
5274.4 -61.183
5274.5 -61.061
5274.6 -61.061
5274.7 -61.259
5274.8 -61.381
5274.9 -61.534
5275 -61.458
5275.1 -61.198
5275.2 -61.107
5275.3 -61.076
5275.4 -61.335
5275.5 -61.503
5275.6 -61.488
5275.7 -61.152
5275.8 -61.046
5275.9 -61.32
5276 -61.503
5276.1 -61.564
5276.2 -61.122
5276.3 -61.046
5276.4 -61.229
5276.5 -61.473
5276.6 -61.412
5276.7 -60.954
5276.8 -61.259
5276.9 -61.458
5277 -61.259
5277.1 -61
5277.2 -60.984
5277.3 -61.198
5277.4 -61.122
5277.5 -61.091
5277.6 -60.878
5277.7 -60.847
5277.8 -61.122
5277.9 -61.259
5278 -61.122
5278.1 -60.817
5278.2 -61.183
5278.3 -61.091
5278.4 -60.908
5278.5 -60.71
5278.6 -60.893
5278.7 -61.259
5278.8 -61.122
5278.9 -61.107
5279 -60.908
5279.1 -60.862
5279.2 -60.756
5279.3 -60.649
5279.4 -60.771
5279.5 -60.649
5279.6 -60.588
5279.7 -60.618
5279.8 -60.618
5279.9 -60.603
5280 -60.603
5280.1 -60.679
5280.2 -60.588
5280.3 -60.603
5280.4 -60.573
5280.5 -60.511
5280.6 -60.618
5280.7 -60.664
5280.8 -60.664
5280.9 -60.634
5281 -60.71
5281.1 -60.725
5281.2 -60.847
5281.3 -60.878
5281.4 -61
5281.5 -61.122
5281.6 -61.046
5281.7 -61.107
5281.8 -61.107
5281.9 -60.969
5282 -60.817
5282.1 -60.664
5282.2 -60.664
5282.3 -60.618
5282.4 -60.756
5282.5 -60.923
5282.6 -61.015
5282.7 -61.122
5282.8 -61.046
5282.9 -60.954
5283 -60.71
5283.1 -60.634
5283.2 -60.679
5283.3 -60.908
5283.4 -61.152
5283.5 -61.107
5283.6 -60.908
5283.7 -60.618
5283.8 -60.634
5283.9 -60.771
5284 -61.091
5284.1 -61.168
5284.2 -60.71
5284.3 -60.527
5284.4 -60.74
5284.5 -61.046
5284.6 -60.969
5284.7 -60.634
5284.8 -60.817
5284.9 -60.923
5285 -61.137
5285.1 -60.725
5285.2 -60.71
5285.3 -60.969
5285.4 -61.198
5285.5 -61.015
5285.6 -60.74
5285.7 -60.756
5285.8 -60.725
5285.9 -60.801
5286 -61.046
5286.1 -61.198
5286.2 -61.152
5286.3 -60.756
5286.4 -61.122
5286.5 -61.305
5286.6 -61.076
5286.7 -60.771
5286.8 -61.061
5286.9 -61.32
5287 -61.244
5287.1 -61.168
5287.2 -61.03
5287.3 -60.908
5287.4 -60.893
5287.5 -60.801
5287.6 -61.015
5287.7 -61.03
5287.8 -61.152
5287.9 -61.091
5288 -61.168
5288.1 -61.137
5288.2 -61.229
5288.3 -61.351
5288.4 -61.244
5288.5 -61.32
5288.6 -61.213
5288.7 -61.168
5288.8 -61.137
5288.9 -61.091
5289 -61.122
5289.1 -61.076
5289.2 -61.091
5289.3 -61
5289.4 -61.015
5289.5 -60.984
5289.6 -61.061
5289.7 -61.259
5289.8 -61.244
5289.9 -61.366
5290 -61.549
5290.1 -61.641
5290.2 -61.717
5290.3 -61.61
5290.4 -61.671
5290.5 -61.458
5290.6 -61.32
5290.7 -61.122
5290.8 -61.046
5290.9 -61.152
5291 -61.198
5291.1 -61.412
5291.2 -61.412
5291.3 -61.427
5291.4 -61.259
5291.5 -61
5291.6 -61.015
5291.7 -61.015
5291.8 -61.259
5291.9 -61.366
5292 -61.396
5292.1 -61.03
5292.2 -60.847
5292.3 -61.122
5292.4 -61.274
5292.5 -61.412
5292.6 -61.107
5292.7 -60.908
5292.8 -60.969
5292.9 -61.229
5293 -61.473
5293.1 -60.939
5293.2 -60.954
5293.3 -61.183
5293.4 -61.473
5293.5 -61.076
5293.6 -61.03
5293.7 -61.412
5293.8 -61.442
5293.9 -61.412
5294 -61.244
5294.1 -61.29
5294.2 -61.32
5294.3 -61.442
5294.4 -61.442
5294.5 -61.091
5294.6 -61.076
5294.7 -61.427
5294.8 -61.259
5294.9 -61.03
5295 -61.091
5295.1 -61.458
5295.2 -61.381
5295.3 -61.229
5295.4 -60.984
5295.5 -60.847
5295.6 -60.939
5295.7 -61.03
5295.8 -61.29
5295.9 -61.274
5296 -61.351
5296.1 -61.305
5296.2 -61.366
5296.3 -61.366
5296.4 -61.305
5296.5 -61.427
5296.6 -61.351
5296.7 -61.427
5296.8 -61.351
5296.9 -61.32
5297 -61.519
5297.1 -61.473
5297.2 -61.473
5297.3 -61.564
5297.4 -61.549
5297.5 -61.519
5297.6 -61.458
5297.7 -61.488
5297.8 -61.427
5297.9 -61.366
5298 -61.198
5298.1 -61.137
5298.2 -61.046
5298.3 -61.015
5298.4 -61.198
5298.5 -61.183
5298.6 -61.213
5298.7 -61.274
5298.8 -61.32
5298.9 -61.412
5299 -61.503
5299.1 -61.534
5299.2 -61.274
5299.3 -61.122
5299.4 -60.939
5299.5 -60.984
5299.6 -61.137
5299.7 -61.29
5299.8 -61.61
5299.9 -61.503
5300 -61.366
5300.1 -61.091
5300.2 -60.984
5300.3 -61.122
5300.4 -61.381
5300.5 -61.595
5300.6 -61.396
5300.7 -61.107
5300.8 -60.984
5300.9 -61.274
5301 -61.442
5301.1 -61.351
5301.2 -61.152
5301.3 -61
5301.4 -61.244
5301.5 -61.335
5301.6 -61.137
5301.7 -60.893
5301.8 -61.213
5301.9 -61.488
5302 -61.229
5302.1 -61.015
5302.2 -61.015
5302.3 -61.244
5302.4 -61.229
5302.5 -61.213
5302.6 -61.229
5302.7 -61.091
5302.8 -61.32
5302.9 -61.519
5303 -61.213
5303.1 -61.076
5303.2 -61.442
5303.3 -61.549
5303.4 -61.183
5303.5 -61.061
5303.6 -61.198
5303.7 -61.473
5303.8 -61.564
5303.9 -61.503
5304 -61.473
5304.1 -61.335
5304.2 -61.229
5304.3 -61.122
5304.4 -61.137
5304.5 -61.061
5304.6 -61.046
5304.7 -61.046
5304.8 -60.908
5304.9 -60.984
5305 -60.954
5305.1 -60.969
5305.2 -61.046
5305.3 -60.878
5305.4 -60.969
5305.5 -60.878
5305.6 -61
5305.7 -60.908
5305.8 -60.984
5305.9 -61.183
5306 -61.046
5306.1 -61.076
5306.2 -61.183
5306.3 -61.29
5306.4 -61.305
5306.5 -61.458
5306.6 -61.595
5306.7 -61.488
5306.8 -61.412
5306.9 -61.335
5307 -61.168
5307.1 -61.061
5307.2 -61.076
5307.3 -61.259
5307.4 -61.091
5307.5 -61.335
5307.6 -61.396
5307.7 -61.549
5307.8 -61.458
5307.9 -61.244
5308 -61.198
5308.1 -60.969
5308.2 -61.213
5308.3 -61.381
5308.4 -61.442
5308.5 -61.458
5308.6 -61.198
5308.7 -61.091
5308.8 -61.015
5308.9 -61.351
5309 -61.503
5309.1 -61.473
5309.2 -61.076
5309.3 -61.076
5309.4 -61.427
5309.5 -61.534
5309.6 -61.396
5309.7 -61.091
5309.8 -61.183
5309.9 -61.488
5310 -61.442
5310.1 -61.076
5310.2 -61.229
5310.3 -61.519
5310.4 -61.534
5310.5 -61.152
5310.6 -61.061
5310.7 -60.984
5310.8 -61.107
5310.9 -61.107
5311 -61.244
5311.1 -61.442
5311.2 -61.305
5311.3 -61.061
5311.4 -61.076
5311.5 -61.458
5311.6 -61.244
5311.7 -61
5311.8 -61.03
5311.9 -61.351
5312 -61.458
5312.1 -61.274
5312.2 -61.168
5312.3 -61
5312.4 -60.969
5312.5 -60.908
5312.6 -60.893
5312.7 -61.015
5312.8 -60.969
5312.9 -61.061
5313 -61.061
5313.1 -61.137
5313.2 -61.168
5313.3 -61.091
5313.4 -61.259
5313.5 -61.168
5313.6 -61.152
5313.7 -61.091
5313.8 -61
5313.9 -60.984
5314 -60.969
5314.1 -61.015
5314.2 -60.847
5314.3 -60.832
5314.4 -60.771
5314.5 -60.771
5314.6 -60.786
5314.7 -60.801
5314.8 -60.969
5314.9 -60.893
5315 -61.03
5315.1 -61
5315.2 -61.107
5315.3 -61.107
5315.4 -61.091
5315.5 -61.091
5315.6 -60.786
5315.7 -60.786
5315.8 -60.649
5315.9 -60.771
5316 -60.725
5316.1 -60.908
5316.2 -61.122
5316.3 -61.03
5316.4 -60.984
5316.5 -60.695
5316.6 -60.557
5316.7 -60.588
5316.8 -60.71
5316.9 -60.984
5317 -60.984
5317.1 -60.801
5317.2 -60.542
5317.3 -60.618
5317.4 -60.832
5317.5 -61
5317.6 -61.076
5317.7 -60.603
5317.8 -60.634
5317.9 -60.939
5318 -61.046
5318.1 -60.862
5318.2 -60.557
5318.3 -60.817
5318.4 -61.076
5318.5 -60.939
5318.6 -60.527
5318.7 -60.649
5318.8 -60.954
5318.9 -60.923
5319 -61.046
5319.1 -61.046
5319.2 -61.015
5319.3 -60.939
5319.4 -60.725
5319.5 -60.557
5319.6 -60.801
5319.7 -61
5319.8 -60.725
5319.9 -60.557
5320 -60.847
5320.1 -60.893
5320.2 -60.832
5320.3 -60.603
5320.4 -60.511
5320.5 -60.679
5320.6 -60.801
5320.7 -60.969
5320.8 -61.061
5320.9 -61.107
5321 -60.969
5321.1 -60.984
5321.2 -60.847
5321.3 -60.862
5321.4 -60.878
5321.5 -60.832
5321.6 -60.969
5321.7 -60.832
5321.8 -60.847
5321.9 -60.801
5322 -60.923
5322.1 -60.893
5322.2 -60.908
5322.3 -61.061
5322.4 -60.923
5322.5 -60.984
5322.6 -60.862
5322.7 -60.908
5322.8 -60.74
5322.9 -60.74
5323 -60.801
5323.1 -60.603
5323.2 -60.573
5323.3 -60.435
5323.4 -60.527
5323.5 -60.542
5323.6 -60.603
5323.7 -60.801
5323.8 -60.786
5323.9 -60.939
5324 -60.893
5324.1 -60.893
5324.2 -60.588
5324.3 -60.45
5324.4 -60.45
5324.5 -60.389
5324.6 -60.481
5324.7 -60.679
5324.8 -60.71
5324.9 -60.527
5325 -60.298
5325.1 -60.176
5325.2 -60.222
5325.3 -60.466
5325.4 -60.634
5325.5 -60.588
5325.6 -60.298
5325.7 -60.084
5325.8 -60.359
5325.9 -60.527
5326 -60.557
5326.1 -60.206
5326.2 -60.084
5326.3 -60.405
5326.4 -60.588
5326.5 -60.344
5326.6 -59.993
5326.7 -60.252
5326.8 -60.466
5326.9 -60.267
5327 -60.115
5327.1 -60.176
5327.2 -60.374
5327.3 -60.481
5327.4 -60.466
5327.5 -60.374
5327.6 -60.145
5327.7 -60.145
5327.8 -59.977
5327.9 -60.313
5328 -60.206
5328.1 -59.993
5328.2 -60.115
5328.3 -60.42
5328.4 -60.389
5328.5 -60.084
5328.6 -60.069
5328.7 -60.176
5328.8 -60.344
5328.9 -60.374
5329 -60.405
5329.1 -60.405
5329.2 -60.237
5329.3 -60.145
5329.4 -60.084
5329.5 -60.038
5329.6 -59.932
5329.7 -59.977
5329.8 -60.145
5329.9 -60.008
5330 -59.993
5330.1 -59.916
5330.2 -59.901
5330.3 -59.871
5330.4 -59.962
5330.5 -60.115
5330.6 -59.993
5330.7 -59.993
5330.8 -60.008
5330.9 -60.008
5331 -59.993
5331.1 -60.115
5331.2 -60.283
5331.3 -60.161
5331.4 -60.313
5331.5 -60.191
5331.6 -60.206
5331.7 -60.313
5331.8 -60.237
5331.9 -60.298
5332 -60.054
5332.1 -59.977
5332.2 -59.749
5332.3 -59.749
5332.4 -59.886
5332.5 -59.962
5332.6 -60.176
5332.7 -60.145
5332.8 -60.283
5332.9 -60.222
5333 -60.13
5333.1 -60.023
5333.2 -59.886
5333.3 -60.038
5333.4 -60.115
5333.5 -60.389
5333.6 -60.405
5333.7 -60.328
5333.8 -60.161
5333.9 -59.993
5334 -60.283
5334.1 -60.344
5334.2 -60.542
5334.3 -60.252
5334.4 -60.084
5334.5 -60.313
5334.6 -60.557
5334.7 -60.71
5334.8 -60.237
5334.9 -60.13
5335 -60.328
5335.1 -60.603
5335.2 -60.496
5335.3 -60.084
5335.4 -60.267
5335.5 -60.45
5335.6 -60.466
5335.7 -60.557
5335.8 -60.496
5335.9 -60.573
5336 -60.313
5336.1 -60.115
5336.2 -60.023
5336.3 -60.45
5336.4 -60.344
5336.5 -60.038
5336.6 -60.344
5336.7 -60.42
5336.8 -60.328
5336.9 -60.099
5337 -60.069
5337.1 -60.084
5337.2 -60.328
5337.3 -60.573
5337.4 -60.496
5337.5 -60.45
5337.6 -60.374
5337.7 -60.359
5337.8 -60.313
5337.9 -60.283
5338 -60.405
5338.1 -60.267
5338.2 -60.237
5338.3 -60.267
5338.4 -60.252
5338.5 -60.237
5338.6 -60.237
5338.7 -60.389
5338.8 -60.344
5338.9 -60.374
5339 -60.42
5339.1 -60.496
5339.2 -60.573
5339.3 -60.588
5339.4 -60.725
5339.5 -60.618
5339.6 -60.664
5339.7 -60.649
5339.8 -60.588
5339.9 -60.557
5340 -60.359
5340.1 -60.328
5340.2 -60.267
5340.3 -60.252
5340.4 -60.222
5340.5 -60.252
5340.6 -60.45
5340.7 -60.389
5340.8 -60.588
5340.9 -60.573
5341 -60.588
5341.1 -60.313
5341.2 -60.145
5341.3 -60.206
5341.4 -60.206
5341.5 -60.267
5341.6 -60.45
5341.7 -60.588
5341.8 -60.389
5341.9 -60.161
5342 -60.191
5342.1 -60.237
5342.2 -60.511
5342.3 -60.618
5342.4 -60.389
5342.5 -60.13
5342.6 -60.206
5342.7 -60.618
5342.8 -60.664
5342.9 -60.344
5343 -60.099
5343.1 -60.313
5343.2 -60.557
5343.3 -60.542
5343.4 -60.252
5343.5 -60.206
5343.6 -60.618
5343.7 -60.618
5343.8 -60.283
5343.9 -60.161
5344 -60.206
5344.1 -60.298
5344.2 -60.161
5344.3 -60.328
5344.4 -60.527
5344.5 -60.695
5344.6 -60.359
5344.7 -60.283
5344.8 -60.649
5344.9 -60.557
5345 -60.344
5345.1 -60.145
5345.2 -60.344
5345.3 -60.542
5345.4 -60.603
5345.5 -60.573
5345.6 -60.45
5345.7 -60.389
5345.8 -60.283
5345.9 -60.222
5346 -60.252
5346.1 -60.145
5346.2 -60.283
5346.3 -60.283
5346.4 -60.374
5346.5 -60.313
5346.6 -60.328
5346.7 -60.313
5346.8 -60.206
5346.9 -60.267
5347 -60.252
5347.1 -60.313
5347.2 -60.237
5347.3 -60.237
5347.4 -60.283
5347.5 -60.176
5347.6 -60.328
5347.7 -60.328
5347.8 -60.359
5347.9 -60.42
5348 -60.466
5348.1 -60.649
5348.2 -60.603
5348.3 -60.71
5348.4 -60.679
5348.5 -60.649
5348.6 -60.496
5348.7 -60.283
5348.8 -60.389
5348.9 -60.222
5349 -60.389
5349.1 -60.344
5349.2 -60.603
5349.3 -60.725
5349.4 -60.756
5349.5 -60.832
5349.6 -60.481
5349.7 -60.359
5349.8 -60.206
5349.9 -60.374
5350 -60.511
5350.1 -60.679
5350.2 -60.832
5350.3 -60.45
5350.4 -60.252
5350.5 -60.191
5350.6 -60.42
5350.7 -60.634
5350.8 -60.481
5350.9 -60.359
5351 -60.161
5351.1 -60.389
5351.2 -60.588
5351.3 -60.466
5351.4 -60.054
5351.5 -60.13
5351.6 -60.573
5351.7 -60.496
5351.8 -60.206
5351.9 -60.13
5352 -60.405
5352.1 -60.542
5352.2 -60.405
5352.3 -60.283
5352.4 -60.176
5352.5 -60.191
5352.6 -60.405
5352.7 -60.435
5352.8 -60.222
5352.9 -59.993
5353 -60.328
5353.1 -60.481
5353.2 -60.161
5353.3 -59.977
5353.4 -60.176
5353.5 -60.389
5353.6 -60.298
5353.7 -60.206
5353.8 -59.977
5353.9 -59.901
5354 -59.901
5354.1 -60.115
5354.2 -60.252
5354.3 -60.313
5354.4 -60.374
5354.5 -60.405
5354.6 -60.374
5354.7 -60.313
5354.8 -60.328
5354.9 -60.405
5355 -60.298
5355.1 -60.313
5355.2 -60.283
5355.3 -60.298
5355.4 -60.222
5355.5 -60.191
5355.6 -60.313
5355.7 -60.176
5355.8 -60.145
5355.9 -60.069
5356 -59.977
5356.1 -59.779
5356.2 -59.749
5356.3 -59.794
5356.4 -59.626
5356.5 -59.657
5356.6 -59.657
5356.7 -59.81
5356.8 -59.825
5356.9 -60.023
5357 -60.176
5357.1 -60.038
5357.2 -60.069
5357.3 -59.901
5357.4 -59.718
5357.5 -59.565
5357.6 -59.489
5357.7 -59.565
5357.8 -59.626
5357.9 -59.764
5358 -59.901
5358.1 -59.886
5358.2 -59.749
5358.3 -59.565
5358.4 -59.52
5358.5 -59.428
5358.6 -59.611
5358.7 -59.718
5358.8 -59.749
5358.9 -59.413
5359 -59.214
5359.1 -59.398
5359.2 -59.581
5359.3 -59.688
5359.4 -59.352
5359.5 -59.199
5359.6 -59.337
5359.7 -59.764
5359.8 -59.794
5359.9 -59.26
5360 -59.367
5360.1 -59.596
5360.2 -59.733
5360.3 -59.398
5360.4 -59.382
5360.5 -59.672
5360.6 -59.779
5360.7 -59.779
5360.8 -59.718
5360.9 -59.626
5361 -59.489
5361.1 -59.352
5361.2 -59.733
5361.3 -59.642
5361.4 -59.321
5361.5 -59.337
5361.6 -59.718
5361.7 -59.703
5361.8 -59.398
5361.9 -59.398
5362 -59.382
5362.1 -59.688
5362.2 -59.749
5362.3 -59.672
5362.4 -59.718
5362.5 -59.443
5362.6 -59.504
5362.7 -59.443
5362.8 -59.459
5362.9 -59.382
5363 -59.337
5363.1 -59.52
5363.2 -59.337
5363.3 -59.382
5363.4 -59.276
5363.5 -59.337
5363.6 -59.291
5363.7 -59.367
5363.8 -59.443
5363.9 -59.398
5364 -59.413
5364.1 -59.352
5364.2 -59.382
5364.3 -59.443
5364.4 -59.504
5364.5 -59.703
5364.6 -59.672
5364.7 -59.657
5364.8 -59.718
5364.9 -59.779
5365 -59.764
5365.1 -59.825
5365.2 -59.855
5365.3 -59.535
5365.4 -59.459
5365.5 -59.367
5365.6 -59.306
5365.7 -59.352
5365.8 -59.443
5365.9 -59.672
5366 -59.718
5366.1 -59.81
5366.2 -59.871
5366.3 -59.718
5366.4 -59.428
5366.5 -59.413
5366.6 -59.52
5366.7 -59.626
5366.8 -59.871
5366.9 -60.008
5367 -59.84
5367.1 -59.52
5367.2 -59.382
5367.3 -59.596
5367.4 -59.825
5367.5 -59.977
5367.6 -59.825
5367.7 -59.581
5367.8 -59.642
5367.9 -59.871
5368 -60.115
5368.1 -59.825
5368.2 -59.596
5368.3 -59.794
5368.4 -60.099
5368.5 -60.084
5368.6 -59.672
5368.7 -59.733
5368.8 -59.993
5368.9 -60.115
5369 -60.176
5369.1 -60.206
5369.2 -60.237
5369.3 -60.054
5369.4 -59.947
5369.5 -59.901
5369.6 -60.298
5369.7 -60.084
5369.8 -59.932
5369.9 -60.191
5370 -60.344
5370.1 -60.298
5370.2 -60.115
5370.3 -60.008
5370.4 -60.13
5370.5 -60.405
5370.6 -60.679
5370.7 -60.573
5370.8 -60.679
5370.9 -60.573
5371 -60.466
5371.1 -60.405
5371.2 -60.328
5371.3 -60.374
5371.4 -60.328
5371.5 -60.344
5371.6 -60.313
5371.7 -60.405
5371.8 -60.374
5371.9 -60.313
5372 -60.511
5372.1 -60.435
5372.2 -60.511
5372.3 -60.435
5372.4 -60.481
5372.5 -60.542
5372.6 -60.634
5372.7 -60.786
5372.8 -60.679
5372.9 -60.801
5373 -60.756
5373.1 -60.771
5373.2 -60.71
5373.3 -60.618
5373.4 -60.771
5373.5 -60.527
5373.6 -60.511
5373.7 -60.344
5373.8 -60.374
5373.9 -60.359
5374 -60.481
5374.1 -60.74
5374.2 -60.695
5374.3 -60.847
5374.4 -60.786
5374.5 -60.649
5374.6 -60.313
5374.7 -60.267
5374.8 -60.344
5374.9 -60.359
5375 -60.557
5375.1 -60.679
5375.2 -60.634
5375.3 -60.374
5375.4 -60.13
5375.5 -60.344
5375.6 -60.542
5375.7 -60.801
5375.8 -60.664
5375.9 -60.298
5376 -60.328
5376.1 -60.496
5376.2 -60.756
5376.3 -60.573
5376.4 -60.206
5376.5 -60.176
5376.6 -60.527
5376.7 -60.679
5376.8 -60.222
5376.9 -60.252
5377 -60.542
5377.1 -60.695
5377.2 -60.511
5377.3 -60.283
5377.4 -60.359
5377.5 -60.283
5377.6 -60.527
5377.7 -60.496
5377.8 -60.328
5377.9 -60.13
5378 -60.405
5378.1 -60.695
5378.2 -60.344
5378.3 -60.176
5378.4 -60.405
5378.5 -60.481
5378.6 -60.42
5378.7 -60.222
5378.8 -60.267
5378.9 -60.069
5379 -60.267
5379.1 -60.267
5379.2 -60.405
5379.3 -60.511
5379.4 -60.557
5379.5 -60.695
5379.6 -60.603
5379.7 -60.603
5379.8 -60.573
5379.9 -60.573
5380 -60.573
5380.1 -60.618
5380.2 -60.771
5380.3 -60.618
5380.4 -60.664
5380.5 -60.588
5380.6 -60.588
5380.7 -60.573
5380.8 -60.588
5380.9 -60.679
5381 -60.573
5381.1 -60.527
5381.2 -60.298
5381.3 -60.359
5381.4 -60.222
5381.5 -60.206
5381.6 -60.176
5381.7 -60.13
5381.8 -60.191
5381.9 -60.222
5382 -60.298
5382.1 -60.405
5382.2 -60.573
5382.3 -60.71
5382.4 -60.649
5382.5 -60.557
5382.6 -60.328
5382.7 -60.222
5382.8 -60.13
5382.9 -60.161
5383 -60.328
5383.1 -60.389
5383.2 -60.557
5383.3 -60.603
5383.4 -60.45
5383.5 -60.328
5383.6 -60.191
5383.7 -60.374
5383.8 -60.481
5383.9 -60.603
5384 -60.527
5384.1 -60.252
5384.2 -60.313
5384.3 -60.42
5384.4 -60.74
5384.5 -60.679
5384.6 -60.344
5384.7 -60.237
5384.8 -60.45
5384.9 -60.878
5385 -60.527
5385.1 -60.298
5385.2 -60.359
5385.3 -60.71
5385.4 -60.679
5385.5 -60.435
5385.6 -60.359
5385.7 -60.206
5385.8 -60.298
5385.9 -60.344
5386 -60.679
5386.1 -60.756
5386.2 -60.542
5386.3 -60.527
5386.4 -60.649
5386.5 -60.695
5386.6 -60.496
5386.7 -60.405
5386.8 -60.664
5386.9 -60.893
5387 -60.954
5387.1 -60.71
5387.2 -60.649
5387.3 -60.603
5387.4 -60.527
5387.5 -60.634
5387.6 -60.588
5387.7 -60.725
5387.8 -60.71
5387.9 -60.832
5388 -60.786
5388.1 -60.771
5388.2 -60.832
5388.3 -60.786
5388.4 -60.862
5388.5 -60.725
5388.6 -60.786
5388.7 -60.74
5388.8 -60.71
5388.9 -60.649
5389 -60.573
5389.1 -60.588
5389.2 -60.45
5389.3 -60.405
5389.4 -60.298
5389.5 -60.298
5389.6 -60.237
5389.7 -60.298
5389.8 -60.359
5389.9 -60.42
5390 -60.527
5390.1 -60.71
5390.2 -60.786
5390.3 -60.923
5390.4 -60.725
5390.5 -60.801
5390.6 -60.695
5390.7 -60.466
5390.8 -60.344
5390.9 -60.267
5391 -60.283
5391.1 -60.252
5391.2 -60.45
5391.3 -60.603
5391.4 -60.71
5391.5 -60.618
5391.6 -60.283
5391.7 -60.313
5391.8 -60.206
5391.9 -60.42
5392 -60.511
5392.1 -60.588
5392.2 -60.42
5392.3 -60.145
5392.4 -60.298
5392.5 -60.374
5392.6 -60.588
5392.7 -60.405
5392.8 -60.099
5392.9 -60.069
5393 -60.374
5393.1 -60.588
5393.2 -60.161
5393.3 -60.054
5393.4 -60.313
5393.5 -60.542
5393.6 -60.237
5393.7 -60.023
5393.8 -60.374
5393.9 -60.328
5394 -60.481
5394.1 -60.42
5394.2 -60.389
5394.3 -60.176
5394.4 -60.099
5394.5 -60.466
5394.6 -60.542
5394.7 -60.267
5394.8 -60.115
5394.9 -60.466
5395 -60.374
5395.1 -60.222
5395.2 -60.145
5395.3 -60.145
5395.4 -60.42
5395.5 -60.466
5395.6 -60.481
5395.7 -60.389
5395.8 -60.298
5395.9 -60.283
5396 -60.161
5396.1 -60.145
5396.2 -60.084
5396.3 -59.993
5396.4 -59.962
5396.5 -59.932
5396.6 -60.023
5396.7 -59.932
5396.8 -59.84
5396.9 -59.794
5397 -59.733
5397.1 -59.81
5397.2 -59.764
5397.3 -59.825
5397.4 -59.825
5397.5 -59.932
5397.6 -59.81
5397.7 -59.916
5397.8 -60.084
5397.9 -60.069
5398 -60.206
5398.1 -60.222
5398.2 -60.313
5398.3 -60.252
5398.4 -60.176
5398.5 -60.267
5398.6 -60.023
5398.7 -59.901
5398.8 -59.794
5398.9 -59.688
5399 -59.703
5399.1 -59.825
5399.2 -60.115
5399.3 -60.023
5399.4 -60.145
5399.5 -60.084
5399.6 -60.054
5399.7 -59.81
5399.8 -59.672
5399.9 -59.855
5400 -59.855
5400.1 -60.099
5400.2 -60.237
5400.3 -60.191
5400.4 -59.855
5400.5 -59.733
5400.6 -59.901
5400.7 -60.054
5400.8 -60.313
5400.9 -60.191
5401 -59.794
5401.1 -59.749
5401.2 -60.008
5401.3 -60.435
5401.4 -60.191
5401.5 -59.901
5401.6 -59.871
5401.7 -60.206
5401.8 -60.313
5401.9 -60.008
5402 -59.993
5402.1 -60.145
5402.2 -60.374
5402.3 -60.359
5402.4 -60.344
5402.5 -60.389
5402.6 -60.283
5402.7 -60.206
5402.8 -59.901
5402.9 -60.252
5403 -60.252
5403.1 -60.069
5403.2 -59.993
5403.3 -60.359
5403.4 -60.42
5403.5 -60.115
5403.6 -60.008
5403.7 -60.008
5403.8 -60.206
5403.9 -60.374
5404 -60.359
5404.1 -60.481
5404.2 -60.344
5404.3 -60.283
5404.4 -60.161
5404.5 -60.176
5404.6 -60.191
5404.7 -60.084
5404.8 -60.099
5404.9 -59.962
5405 -60.023
5405.1 -59.977
5405.2 -59.977
5405.3 -60.054
5405.4 -60.008
5405.5 -60.084
5405.6 -60.069
5405.7 -60.008
5405.8 -60.023
5405.9 -60.084
5406 -60.222
5406.1 -60.099
5406.2 -60.237
5406.3 -60.161
5406.4 -60.145
5406.5 -60.161
5406.6 -60.161
5406.7 -60.237
5406.8 -60.023
5406.9 -59.932
5407 -59.794
5407.1 -59.672
5407.2 -59.657
5407.3 -59.718
5407.4 -59.916
5407.5 -59.84
5407.6 -59.932
5407.7 -59.932
5407.8 -59.947
5407.9 -59.749
5408 -59.596
5408.1 -59.626
5408.2 -59.55
5408.3 -59.703
5408.4 -59.794
5408.5 -59.947
5408.6 -59.81
5408.7 -59.504
5408.8 -59.535
5408.9 -59.55
5409 -59.825
5409.1 -59.855
5409.2 -59.672
5409.3 -59.382
5409.4 -59.413
5409.5 -59.779
5409.6 -59.764
5409.7 -59.535
5409.8 -59.199
5409.9 -59.535
5410 -59.779
5410.1 -59.611
5410.2 -59.398
5410.3 -59.459
5410.4 -59.703
5410.5 -59.688
5410.6 -59.611
5410.7 -59.581
5410.8 -59.535
5410.9 -59.718
5411 -59.55
5411.1 -59.245
5411.2 -59.092
5411.3 -59.489
5411.4 -59.443
5411.5 -59.184
5411.6 -59.337
5411.7 -59.55
5411.8 -59.489
5411.9 -59.214
5412 -59.047
5412.1 -59.23
5412.2 -59.23
5412.3 -59.52
5412.4 -59.443
5412.5 -59.52
5412.6 -59.398
5412.7 -59.398
5412.8 -59.367
5412.9 -59.276
5413 -59.367
5413.1 -59.214
5413.2 -59.321
5413.3 -59.291
5413.4 -59.26
5413.5 -59.321
5413.6 -59.26
5413.7 -59.306
5413.8 -59.276
5413.9 -59.367
5414 -59.413
5414.1 -59.443
5414.2 -59.611
5414.3 -59.535
5414.4 -59.688
5414.5 -59.642
5414.6 -59.733
5414.7 -59.764
5414.8 -59.794
5414.9 -59.886
5415 -59.84
5415.1 -59.825
5415.2 -59.657
5415.3 -59.703
5415.4 -59.52
5415.5 -59.443
5415.6 -59.459
5415.7 -59.245
5415.8 -59.367
5415.9 -59.367
5416 -59.535
5416.1 -59.596
5416.2 -59.672
5416.3 -59.779
5416.4 -59.55
5416.5 -59.352
5416.6 -59.245
5416.7 -59.337
5416.8 -59.489
5416.9 -59.703
5417 -59.901
5417.1 -59.642
5417.2 -59.398
5417.3 -59.26
5417.4 -59.443
5417.5 -59.611
5417.6 -59.764
5417.7 -59.657
5417.8 -59.276
5417.9 -59.321
5418 -59.688
5418.1 -59.855
5418.2 -59.535
5418.3 -59.26
5418.4 -59.443
5418.5 -59.688
5418.6 -59.626
5418.7 -59.26
5418.8 -59.245
5418.9 -59.367
5419 -59.398
5419.1 -59.474
5419.2 -59.352
5419.3 -59.153
5419.4 -59.276
5419.5 -59.55
5419.6 -59.489
5419.7 -59.184
5419.8 -59.367
5419.9 -59.55
5420 -59.398
5420.1 -59.153
5420.2 -59.23
5420.3 -59.626
5420.4 -59.626
5420.5 -59.55
5420.6 -59.428
5420.7 -59.337
5420.8 -59.26
5420.9 -59.169
5421 -59.276
5421.1 -59.031
5421.2 -59.123
5421.3 -59.108
5421.4 -59.291
5421.5 -59.214
5421.6 -59.214
5421.7 -59.398
5421.8 -59.276
5421.9 -59.291
5422 -59.26
5422.1 -59.367
5422.2 -59.352
5422.3 -59.276
5422.4 -59.474
5422.5 -59.245
5422.6 -59.276
5422.7 -59.291
5422.8 -59.443
5422.9 -59.428
5423 -59.428
5423.1 -59.657
5423.2 -59.52
5423.3 -59.672
5423.4 -59.688
5423.5 -59.962
5423.6 -59.993
5423.7 -59.993
5423.8 -59.977
5423.9 -59.703
5424 -59.626
5424.1 -59.413
5424.2 -59.459
5424.3 -59.55
5424.4 -59.657
5424.5 -59.871
5424.6 -59.932
5424.7 -60.008
5424.8 -59.916
5424.9 -59.688
5425 -59.489
5425.1 -59.504
5425.2 -59.672
5425.3 -59.779
5425.4 -59.932
5425.5 -59.794
5425.6 -59.504
5425.7 -59.443
5425.8 -59.611
5425.9 -59.932
5426 -59.901
5426.1 -59.657
5426.2 -59.489
5426.3 -59.855
5426.4 -60.115
5426.5 -60.084
5426.6 -59.718
5426.7 -59.733
5426.8 -60.13
5426.9 -60.161
5427 -59.901
5427.1 -59.916
5427.2 -59.993
5427.3 -60.191
5427.4 -60.237
5427.5 -60.176
5427.6 -60.038
5427.7 -60.115
5427.8 -60.496
5427.9 -60.389
5428 -60.161
5428.1 -60.023
5428.2 -60.389
5428.3 -60.344
5428.4 -60.13
5428.5 -60.298
5428.6 -60.359
5428.7 -60.542
5428.8 -60.511
5428.9 -60.435
5429 -60.222
5429.1 -60.191
5429.2 -60.252
5429.3 -60.008
5429.4 -60.084
5429.5 -60.191
5429.6 -60.298
5429.7 -60.298
5429.8 -60.283
5429.9 -60.45
5430 -60.328
5430.1 -60.344
5430.2 -60.328
5430.3 -60.405
5430.4 -60.359
5430.5 -60.313
5430.6 -60.435
5430.7 -60.283
5430.8 -60.283
5430.9 -60.161
5431 -60.191
5431.1 -60.237
5431.2 -60.237
5431.3 -60.359
5431.4 -60.267
5431.5 -60.405
5431.6 -60.374
5431.7 -60.527
5431.8 -60.573
5431.9 -60.725
5432 -60.893
5432.1 -60.847
5432.2 -60.878
5432.3 -60.801
5432.4 -60.573
5432.5 -60.45
5432.6 -60.374
5432.7 -60.435
5432.8 -60.42
5432.9 -60.618
5433 -60.832
5433.1 -60.878
5433.2 -60.878
5433.3 -60.618
5433.4 -60.405
5433.5 -60.344
5433.6 -60.542
5433.7 -60.679
5433.8 -60.771
5433.9 -60.71
5434 -60.328
5434.1 -60.252
5434.2 -60.389
5434.3 -60.695
5434.4 -60.771
5434.5 -60.45
5434.6 -60.389
5434.7 -60.527
5434.8 -60.801
5434.9 -60.695
5435 -60.42
5435.1 -60.359
5435.2 -60.74
5435.3 -60.954
5435.4 -60.435
5435.5 -60.328
5435.6 -60.359
5435.7 -60.405
5435.8 -60.328
5435.9 -60.344
5436 -60.618
5436.1 -60.74
5436.2 -60.74
5436.3 -60.435
5436.4 -60.588
5436.5 -60.801
5436.6 -60.618
5436.7 -60.557
5436.8 -60.481
5436.9 -60.893
5437 -60.862
5437.1 -60.74
5437.2 -60.511
5437.3 -60.496
5437.4 -60.588
5437.5 -60.42
5437.6 -60.634
5437.7 -60.634
5437.8 -60.771
5437.9 -60.893
5438 -60.908
5438.1 -61.015
5438.2 -60.939
5438.3 -60.939
5438.4 -60.939
5438.5 -61.03
5438.6 -60.954
5438.7 -60.954
5438.8 -61.03
5438.9 -60.954
5439 -61
5439.1 -60.923
5439.2 -60.862
5439.3 -60.847
5439.4 -60.71
5439.5 -60.679
5439.6 -60.603
5439.7 -60.496
5439.8 -60.405
5439.9 -60.359
5440 -60.435
5440.1 -60.466
5440.2 -60.634
5440.3 -60.603
5440.4 -60.71
5440.5 -60.664
5440.6 -60.771
5440.7 -60.893
5440.8 -60.725
5440.9 -60.649
5441 -60.527
5441.1 -60.466
5441.2 -60.359
5441.3 -60.42
5441.4 -60.649
5441.5 -60.618
5441.6 -60.817
5441.7 -60.847
5441.8 -60.664
5441.9 -60.359
5442 -60.405
5442.1 -60.695
5442.2 -60.756
5442.3 -60.893
5442.4 -60.695
5442.5 -60.466
5442.6 -60.511
5442.7 -60.771
5442.8 -61.091
5442.9 -60.786
5443 -60.511
5443.1 -60.527
5443.2 -60.862
5443.3 -60.954
5443.4 -60.618
5443.5 -60.618
5443.6 -60.725
5443.7 -61.046
5443.8 -60.939
5443.9 -60.695
5444 -60.588
5444.1 -60.573
5444.2 -60.679
5444.3 -60.801
5444.4 -60.908
5444.5 -60.618
5444.6 -60.435
5444.7 -60.878
5444.8 -60.817
5444.9 -60.603
5445 -60.496
5445.1 -60.862
5445.2 -60.908
5445.3 -60.695
5445.4 -60.511
5445.5 -60.466
5445.6 -60.527
5445.7 -60.603
5445.8 -60.786
5445.9 -60.908
5446 -61
5446.1 -61
5446.2 -60.969
5446.3 -60.939
5446.4 -60.923
5446.5 -60.893
5446.6 -60.847
5446.7 -60.832
5446.8 -60.786
5446.9 -60.786
5447 -60.862
5447.1 -60.832
5447.2 -60.862
5447.3 -60.939
5447.4 -60.908
5447.5 -60.939
5447.6 -60.969
5447.7 -61.076
5447.8 -61.03
5447.9 -61.107
5448 -61.03
5448.1 -60.984
5448.2 -60.954
5448.3 -60.74
5448.4 -60.71
5448.5 -60.588
5448.6 -60.557
5448.7 -60.542
5448.8 -60.603
5448.9 -60.817
5449 -60.74
5449.1 -60.939
5449.2 -60.954
5449.3 -61.03
5449.4 -61.061
5449.5 -60.862
5449.6 -60.786
5449.7 -60.511
5449.8 -60.573
5449.9 -60.634
5450 -60.908
5450.1 -60.984
5450.2 -60.984
5450.3 -60.801
5450.4 -60.45
5450.5 -60.573
5450.6 -60.649
5450.7 -60.847
5450.8 -60.832
5450.9 -60.573
5451 -60.45
5451.1 -60.496
5451.2 -60.817
5451.3 -60.847
5451.4 -60.618
5451.5 -60.435
5451.6 -60.603
5451.7 -60.939
5451.8 -60.756
5451.9 -60.405
5452 -60.527
5452.1 -60.664
5452.2 -60.847
5452.3 -60.878
5452.4 -60.847
5452.5 -60.771
5452.6 -60.71
5452.7 -60.511
5452.8 -60.389
5452.9 -60.603
5453 -60.756
5453.1 -60.511
5453.2 -60.389
5453.3 -60.71
5453.4 -60.725
5453.5 -60.45
5453.6 -60.222
5453.7 -60.237
5453.8 -60.511
5453.9 -60.679
5454 -60.695
5454.1 -60.649
5454.2 -60.557
5454.3 -60.435
5454.4 -60.42
5454.5 -60.389
5454.6 -60.359
5454.7 -60.42
5454.8 -60.313
5454.9 -60.267
5455 -60.298
5455.1 -60.237
5455.2 -60.237
5455.3 -60.176
5455.4 -60.237
5455.5 -60.099
5455.6 -60.191
5455.7 -60.237
5455.8 -60.176
5455.9 -60.344
5456 -60.283
5456.1 -60.374
5456.2 -60.405
5456.3 -60.466
5456.4 -60.634
5456.5 -60.542
5456.6 -60.603
5456.7 -60.588
5456.8 -60.634
5456.9 -60.588
5457 -60.389
5457.1 -60.374
5457.2 -60.069
5457.3 -60.115
5457.4 -60.13
5457.5 -60.283
5457.6 -60.42
5457.7 -60.542
5457.8 -60.832
5457.9 -60.573
5458 -60.374
5458.1 -60.084
5458.2 -60.145
5458.3 -60.145
5458.4 -60.359
5458.5 -60.679
5458.6 -60.511
5458.7 -60.283
5458.8 -59.993
5458.9 -60.038
5459 -60.237
5459.1 -60.435
5459.2 -60.45
5459.3 -59.962
5459.4 -59.977
5459.5 -60.069
5459.6 -60.389
5459.7 -60.267
5459.8 -59.871
5459.9 -60.115
5460 -60.298
5460.1 -60.481
5460.2 -60.008
5460.3 -60.038
5460.4 -60.328
5460.5 -60.573
5460.6 -60.573
5460.7 -60.496
5460.8 -60.527
5460.9 -60.481
5461 -60.435
5461.1 -60.267
5461.2 -60.252
5461.3 -60.695
5461.4 -60.527
5461.5 -60.252
5461.6 -60.252
5461.7 -60.542
5461.8 -60.573
5461.9 -60.481
5462 -60.389
5462.1 -60.328
5462.2 -60.374
5462.3 -60.511
5462.4 -60.695
5462.5 -60.878
5462.6 -60.893
5462.7 -60.984
5462.8 -60.969
5462.9 -60.923
5463 -60.939
5463.1 -60.939
5463.2 -61
5463.3 -60.878
5463.4 -60.984
5463.5 -60.954
5463.6 -60.908
5463.7 -61.015
5463.8 -61.03
5463.9 -61.213
5464 -61.107
5464.1 -61.183
5464.2 -61.122
5464.3 -61.107
5464.4 -61.198
5464.5 -61.183
5464.6 -61.259
5464.7 -61.015
5464.8 -60.923
5464.9 -60.847
5465 -60.893
5465.1 -60.847
5465.2 -60.847
5465.3 -61.137
5465.4 -61.03
5465.5 -61.137
5465.6 -61.152
5465.7 -61.244
5465.8 -61.259
5465.9 -61.168
5466 -61.046
5466.1 -60.801
5466.2 -60.832
5466.3 -60.878
5466.4 -61.076
5466.5 -61.183
5466.6 -61.183
5466.7 -60.984
5466.8 -60.664
5466.9 -60.679
5467 -60.786
5467.1 -60.954
5467.2 -61.046
5467.3 -60.923
5467.4 -60.634
5467.5 -60.618
5467.6 -60.923
5467.7 -61.03
5467.8 -60.939
5467.9 -60.496
5468 -60.618
5468.1 -60.908
5468.2 -60.893
5468.3 -60.496
5468.4 -60.389
5468.5 -60.664
5468.6 -60.801
5468.7 -60.435
5468.8 -60.252
5468.9 -60.252
5469 -60.374
5469.1 -60.328
5469.2 -60.359
5469.3 -60.298
5469.4 -60.45
5469.5 -60.771
5469.6 -60.511
5469.7 -60.344
5469.8 -60.618
5469.9 -60.71
5470 -60.557
5470.1 -60.252
5470.2 -60.328
5470.3 -60.588
5470.4 -60.756
5470.5 -60.664
5470.6 -60.573
5470.7 -60.588
5470.8 -60.344
5470.9 -60.389
5471 -60.252
5471.1 -60.222
5471.2 -60.13
5471.3 -60.115
5471.4 -60.206
5471.5 -59.962
5471.6 -60.023
5471.7 -59.993
5471.8 -59.993
5471.9 -60.023
5472 -60.023
5472.1 -60.115
5472.2 -60.054
5472.3 -60.084
5472.4 -60.084
5472.5 -60.161
5472.6 -60.206
5472.7 -60.191
5472.8 -60.359
5472.9 -60.298
5473 -60.359
5473.1 -60.389
5473.2 -60.435
5473.3 -60.481
5473.4 -60.313
5473.5 -60.466
5473.6 -60.252
5473.7 -60.099
5473.8 -60.069
5473.9 -60.038
5474 -60.069
5474.1 -60.176
5474.2 -60.42
5474.3 -60.405
5474.4 -60.344
5474.5 -60.099
5474.6 -59.916
5474.7 -59.871
5474.8 -59.993
5474.9 -60.313
5475 -60.42
5475.1 -60.405
5475.2 -60.115
5475.3 -59.962
5475.4 -59.993
5475.5 -60.206
5475.6 -60.481
5475.7 -60.328
5475.8 -60.023
5475.9 -59.977
5476 -60.237
5476.1 -60.45
5476.2 -60.283
5476.3 -59.977
5476.4 -60.084
5476.5 -60.405
5476.6 -60.359
5476.7 -59.916
5476.8 -60.069
5476.9 -60.42
5477 -60.45
5477.1 -60.023
5477.2 -60.069
5477.3 -60.084
5477.4 -60.115
5477.5 -60.13
5477.6 -60.069
5477.7 -60.298
5477.8 -60.481
5477.9 -60.267
5478 -60.038
5478.1 -60.145
5478.2 -60.511
5478.3 -60.115
5478.4 -59.977
5478.5 -59.932
5478.6 -60.206
5478.7 -60.252
5478.8 -60.283
5478.9 -60.359
5479 -60.054
5479.1 -59.932
5479.2 -59.84
5479.3 -59.871
5479.4 -59.81
5479.5 -59.84
5479.6 -59.947
5479.7 -59.825
5479.8 -59.871
5479.9 -59.81
5480 -59.779
5480.1 -59.84
5480.2 -59.84
5480.3 -59.977
5480.4 -59.794
5480.5 -59.916
5480.6 -59.825
5480.7 -59.855
5480.8 -59.84
5480.9 -59.977
5481 -60.13
5481.1 -60.13
5481.2 -60.191
5481.3 -60.161
5481.4 -60.206
5481.5 -60.252
5481.6 -60.222
5481.7 -60.206
5481.8 -59.977
5481.9 -59.901
5482 -59.749
5482.1 -59.81
5482.2 -59.947
5482.3 -60.054
5482.4 -60.191
5482.5 -60.267
5482.6 -60.313
5482.7 -60.206
5482.8 -60.008
5482.9 -59.855
5483 -59.84
5483.1 -59.977
5483.2 -60.084
5483.3 -60.252
5483.4 -60.191
5483.5 -59.962
5483.6 -59.733
5483.7 -59.733
5483.8 -59.977
5483.9 -60.099
5484 -60.099
5484.1 -59.794
5484.2 -59.688
5484.3 -59.962
5484.4 -60.054
5484.5 -60.115
5484.6 -59.581
5484.7 -59.703
5484.8 -59.993
5484.9 -60.099
5485 -59.81
5485.1 -59.581
5485.2 -59.932
5485.3 -59.947
5485.4 -59.657
5485.5 -59.443
5485.6 -59.504
5485.7 -59.688
5485.8 -59.52
5485.9 -59.55
5486 -59.657
5486.1 -59.977
5486.2 -59.855
5486.3 -59.642
5486.4 -59.871
5486.5 -59.977
5486.6 -59.764
5486.7 -59.535
5486.8 -59.718
5486.9 -59.932
5487 -60.038
5487.1 -60.069
5487.2 -59.794
5487.3 -59.718
5487.4 -59.672
5487.5 -59.596
5487.6 -59.55
5487.7 -59.565
5487.8 -59.672
5487.9 -59.642
5488 -59.596
5488.1 -59.55
5488.2 -59.611
5488.3 -59.672
5488.4 -59.657
5488.5 -59.794
5488.6 -59.596
5488.7 -59.611
5488.8 -59.611
5488.9 -59.626
5489 -59.581
5489.1 -59.596
5489.2 -59.672
5489.3 -59.611
5489.4 -59.672
5489.5 -59.718
5489.6 -59.749
5489.7 -59.886
5489.8 -59.947
5489.9 -60.145
5490 -60.176
5490.1 -60.237
5490.2 -60.374
5490.3 -60.344
5490.4 -60.237
5490.5 -59.962
5490.6 -59.993
5490.7 -59.81
5490.8 -59.886
5490.9 -59.947
5491 -60.145
5491.1 -60.283
5491.2 -60.283
5491.3 -60.328
5491.4 -59.977
5491.5 -59.886
5491.6 -59.871
5491.7 -60.023
5491.8 -60.222
5491.9 -60.252
5492 -60.222
5492.1 -59.886
5492.2 -59.779
5492.3 -59.901
5492.4 -60.176
5492.5 -60.298
5492.6 -59.901
5492.7 -59.84
5492.8 -59.962
5492.9 -60.206
5493 -60.161
5493.1 -59.825
5493.2 -59.977
5493.3 -60.267
5493.4 -60.298
5493.5 -59.993
5493.6 -59.993
5493.7 -60.252
5493.8 -60.435
5493.9 -60.435
5494 -60.283
5494.1 -60.298
5494.2 -60.45
5494.3 -60.45
5494.4 -60.283
5494.5 -59.977
5494.6 -60.313
5494.7 -60.45
5494.8 -60.237
5494.9 -60.054
5495 -60.435
5495.1 -60.527
5495.2 -60.374
5495.3 -60.328
5495.4 -60.069
5495.5 -60.145
5495.6 -60.222
5495.7 -60.328
5495.8 -60.466
5495.9 -60.496
5496 -60.618
5496.1 -60.542
5496.2 -60.649
5496.3 -60.634
5496.4 -60.679
5496.5 -60.634
5496.6 -60.573
5496.7 -60.695
5496.8 -60.603
5496.9 -60.649
5497 -60.649
5497.1 -60.573
5497.2 -60.603
5497.3 -60.679
5497.4 -60.771
5497.5 -60.634
5497.6 -60.725
5497.7 -60.649
5497.8 -60.603
5497.9 -60.542
5498 -60.435
5498.1 -60.466
5498.2 -60.283
5498.3 -60.344
5498.4 -60.328
5498.5 -60.389
5498.6 -60.588
5498.7 -60.664
5498.8 -60.878
5498.9 -60.908
5499 -60.969
5499.1 -60.893
5499.2 -60.74
5499.3 -60.725
5499.4 -60.527
5499.5 -60.756
5499.6 -60.817
5499.7 -60.984
5499.8 -61.137
5499.9 -61.061
5500 -61
5500.1 -60.695
5500.2 -60.74
5500.3 -60.954
5500.4 -61.122
5500.5 -61.137
5500.6 -60.954
5500.7 -60.893
5500.8 -60.801
5500.9 -61.137
5501 -61.259
5501.1 -61
5501.2 -60.71
5501.3 -60.847
5501.4 -61.335
5501.5 -61.244
5501.6 -60.862
5501.7 -60.817
5501.8 -61.076
5501.9 -61.259
5502 -60.939
5502.1 -60.939
5502.2 -60.878
5502.3 -60.954
5502.4 -60.893
5502.5 -60.893
5502.6 -60.817
5502.7 -60.923
5502.8 -61.29
5502.9 -61.091
5503 -60.878
5503.1 -60.939
5503.2 -61.274
5503.3 -61.152
5503.4 -60.954
5503.5 -61.046
5503.6 -61.168
5503.7 -61.381
5503.8 -61.396
5503.9 -61.335
5504 -61.168
5504.1 -61.107
5504.2 -61.061
5504.3 -60.893
5504.4 -60.817
5504.5 -60.771
5504.6 -60.817
5504.7 -60.832
5504.8 -60.832
5504.9 -60.984
5505 -60.847
5505.1 -60.847
5505.2 -60.878
5505.3 -60.908
5505.4 -60.939
5505.5 -60.923
5505.6 -61.015
5505.7 -60.908
5505.8 -61.076
5505.9 -61.03
5506 -61.122
5506.1 -61.305
5506.2 -61.274
5506.3 -61.412
5506.4 -61.412
5506.5 -61.534
5506.6 -61.473
5506.7 -61.519
5506.8 -61.656
5506.9 -61.564
5507 -61.427
5507.1 -61.213
5507.2 -61.137
5507.3 -61.122
5507.4 -61.244
5507.5 -61.519
5507.6 -61.412
5507.7 -61.595
5507.8 -61.564
5507.9 -61.534
5508 -61.29
5508.1 -61.168
5508.2 -61.351
5508.3 -61.351
5508.4 -61.595
5508.5 -61.641
5508.6 -61.564
5508.7 -61.229
5508.8 -61.168
5508.9 -61.458
5509 -61.488
5509.1 -61.625
5509.2 -61.213
5509.3 -61.107
5509.4 -61.335
5509.5 -61.641
5509.6 -61.702
5509.7 -61.198
5509.8 -61.29
5509.9 -61.61
5510 -61.778
5510.1 -61.381
5510.2 -61.335
5510.3 -61.702
5510.4 -61.717
5510.5 -61.747
5510.6 -61.564
5510.7 -61.519
5510.8 -61.595
5510.9 -61.763
5511 -61.9
5511.1 -61.702
5511.2 -61.473
5511.3 -61.58
5511.4 -61.839
5511.5 -61.686
5511.6 -61.366
5511.7 -61.717
5511.8 -61.931
5511.9 -61.87
5512 -61.671
5512.1 -61.549
5512.2 -61.549
5512.3 -61.534
5512.4 -61.686
5512.5 -61.808
5512.6 -61.915
5512.7 -61.976
5512.8 -62.114
5512.9 -62.19
5513 -62.022
5513.1 -62.144
5513.2 -62.114
5513.3 -62.114
5513.4 -62.129
5513.5 -62.007
5513.6 -62.144
5513.7 -62.007
5513.8 -62.114
5513.9 -62.022
5514 -62.068
5514.1 -62.022
5514.2 -61.931
5514.3 -61.961
5514.4 -61.793
5514.5 -61.717
5514.6 -61.61
5514.7 -61.549
5514.8 -61.473
5514.9 -61.473
5515 -61.595
5515.1 -61.564
5515.2 -61.641
5515.3 -61.747
5515.4 -61.885
5515.5 -61.931
5515.6 -62.053
5515.7 -62.129
5515.8 -61.9
5515.9 -61.747
5516 -61.625
5516.1 -61.625
5516.2 -61.717
5516.3 -61.885
5516.4 -62.205
5516.5 -62.159
5516.6 -62.159
5516.7 -61.961
5516.8 -61.702
5516.9 -61.793
5517 -62.053
5517.1 -62.388
5517.2 -62.373
5517.3 -62.098
5517.4 -61.946
5517.5 -62.053
5517.6 -62.358
5517.7 -62.495
5517.8 -62.388
5517.9 -61.992
5518 -62.053
5518.1 -62.388
5518.2 -62.404
5518.3 -62.022
5518.4 -61.915
5518.5 -62.19
5518.6 -62.297
5518.7 -62.037
5518.8 -61.778
5518.9 -61.793
5519 -61.885
5519.1 -61.87
5519.2 -61.9
5519.3 -61.778
5519.4 -62.098
5519.5 -62.144
5519.6 -61.87
5519.7 -61.839
5519.8 -62.22
5519.9 -62.19
5520 -61.854
5520.1 -61.9
5520.2 -62.007
5520.3 -62.205
5520.4 -62.266
5520.5 -62.114
5520.6 -62.022
5520.7 -61.9
5520.8 -61.839
5520.9 -61.656
5521 -61.702
5521.1 -61.793
5521.2 -61.656
5521.3 -61.824
5521.4 -61.732
5521.5 -61.671
5521.6 -61.625
5521.7 -61.671
5521.8 -61.763
5521.9 -61.564
5522 -61.61
5522.1 -61.534
5522.2 -61.473
5522.3 -61.427
5522.4 -61.412
5522.5 -61.519
5522.6 -61.458
5522.7 -61.519
5522.8 -61.473
5522.9 -61.503
5523 -61.519
5523.1 -61.595
5523.2 -61.808
5523.3 -61.732
5523.4 -61.778
5523.5 -61.778
5523.6 -61.839
5523.7 -61.702
5523.8 -61.534
5523.9 -61.473
5524 -61.335
5524.1 -61.412
5524.2 -61.366
5524.3 -61.488
5524.4 -61.656
5524.5 -61.671
5524.6 -61.808
5524.7 -61.473
5524.8 -61.305
5524.9 -61.183
5525 -61.366
5525.1 -61.549
5525.2 -61.671
5525.3 -61.686
5525.4 -61.351
5525.5 -61.259
5525.6 -61.335
5525.7 -61.625
5525.8 -61.732
5525.9 -61.473
5526 -61.29
5526.1 -61.427
5526.2 -61.656
5526.3 -61.702
5526.4 -61.351
5526.5 -61.274
5526.6 -61.473
5526.7 -61.686
5526.8 -61.274
5526.9 -61.122
5527 -61.32
5527.1 -61.58
5527.2 -61.625
5527.3 -61.473
5527.4 -61.458
5527.5 -61.442
5527.6 -61.473
5527.7 -61.168
5527.8 -61.015
5527.9 -61.152
5528 -61.366
5528.1 -61.213
5528.2 -60.847
5528.3 -61.03
5528.4 -61.229
5528.5 -61.183
5528.6 -61.107
5528.7 -60.847
5528.8 -60.786
5528.9 -60.801
5529 -60.893
5529.1 -61.107
5529.2 -61.168
5529.3 -61.305
5529.4 -61.168
5529.5 -61.152
5529.6 -61.091
5529.7 -60.984
5529.8 -61.03
5529.9 -60.984
5530 -61.198
5530.1 -61
5530.2 -61.091
5530.3 -61.046
5530.4 -61.091
5530.5 -61.061
5530.6 -61.03
5530.7 -61.229
5530.8 -61.03
5530.9 -61
5531 -61.03
5531.1 -60.862
5531.2 -60.801
5531.3 -60.695
5531.4 -60.71
5531.5 -60.496
5531.6 -60.45
5531.7 -60.405
5531.8 -60.481
5531.9 -60.603
5532 -60.542
5532.1 -60.786
5532.2 -60.817
5532.3 -60.817
5532.4 -60.74
5532.5 -60.664
5532.6 -60.45
5532.7 -60.344
5532.8 -60.313
5532.9 -60.374
5533 -60.527
5533.1 -60.634
5533.2 -60.74
5533.3 -60.573
5533.4 -60.328
5533.5 -60.206
5533.6 -60.252
5533.7 -60.435
5533.8 -60.542
5533.9 -60.573
5534 -60.328
5534.1 -60.115
5534.2 -60.267
5534.3 -60.389
5534.4 -60.481
5534.5 -60.206
5534.6 -59.977
5534.7 -60.237
5534.8 -60.359
5534.9 -60.45
5535 -59.977
5535.1 -59.947
5535.2 -60.313
5535.3 -60.42
5535.4 -60.298
5535.5 -59.962
5535.6 -60.054
5535.7 -59.993
5535.8 -59.871
5535.9 -59.901
5536 -60.206
5536.1 -60.511
5536.2 -60.145
5536.3 -59.947
5536.4 -60.176
5536.5 -60.328
5536.6 -60.054
5536.7 -59.916
5536.8 -60.267
5536.9 -60.313
5537 -60.176
5537.1 -59.977
5537.2 -59.916
5537.3 -59.764
5537.4 -59.733
5537.5 -59.886
5537.6 -59.749
5537.7 -59.825
5537.8 -59.871
5537.9 -59.977
5538 -60.023
5538.1 -60.008
5538.2 -60.115
5538.3 -59.962
5538.4 -59.977
5538.5 -59.916
5538.6 -59.916
5538.7 -59.916
5538.8 -59.916
5538.9 -59.932
5539 -59.703
5539.1 -59.733
5539.2 -59.626
5539.3 -59.52
5539.4 -59.459
5539.5 -59.474
5539.6 -59.489
5539.7 -59.443
5539.8 -59.52
5539.9 -59.52
5540 -59.626
5540.1 -59.581
5540.2 -59.749
5540.3 -59.871
5540.4 -59.825
5540.5 -59.901
5540.6 -59.779
5540.7 -59.55
5540.8 -59.398
5540.9 -59.26
5541 -59.23
5541.1 -59.337
5541.2 -59.398
5541.3 -59.581
5541.4 -59.703
5541.5 -59.718
5541.6 -59.428
5541.7 -59.26
5541.8 -59.108
5541.9 -59.337
5542 -59.459
5542.1 -59.596
5542.2 -59.672
5542.3 -59.199
5542.4 -59.077
5542.5 -59.291
5542.6 -59.565
5542.7 -59.581
5542.8 -59.382
5542.9 -59.26
5543 -59.352
5543.1 -59.657
5543.2 -59.413
5543.3 -59.047
5543.4 -59.138
5543.5 -59.504
5543.6 -59.626
5543.7 -59.169
5543.8 -59.199
5543.9 -59.306
5544 -59.398
5544.1 -59.306
5544.2 -59.214
5544.3 -59.199
5544.4 -59.276
5544.5 -59.596
5544.6 -59.291
5544.7 -59.153
5544.8 -59.413
5544.9 -59.535
5545 -59.352
5545.1 -59.153
5545.2 -59.276
5545.3 -59.504
5545.4 -59.626
5545.5 -59.504
5545.6 -59.367
5545.7 -59.352
5545.8 -59.169
5545.9 -59.245
5546 -59.138
5546.1 -59.092
5546.2 -59.077
5546.3 -59.062
5546.4 -59.199
5546.5 -59.062
5546.6 -59.123
5546.7 -59.016
5546.8 -59.047
5546.9 -58.925
5547 -58.94
5547.1 -59.047
5547.2 -58.864
5547.3 -58.909
5547.4 -58.879
5547.5 -58.833
5547.6 -58.818
5547.7 -58.879
5547.8 -59.001
5547.9 -59.016
5548 -59.077
5548.1 -59.123
5548.2 -59.169
5548.3 -59.214
5548.4 -59.337
5548.5 -59.367
5548.6 -59.276
5548.7 -59.199
5548.8 -58.986
5548.9 -58.894
5549 -58.925
5549.1 -58.772
5549.2 -58.97
5549.3 -59.047
5549.4 -59.184
5549.5 -59.306
5549.6 -59.367
5549.7 -59.321
5549.8 -59.016
5549.9 -58.925
5550 -58.925
5550.1 -59.138
5550.2 -59.306
5550.3 -59.276
5550.4 -59.337
5550.5 -58.894
5550.6 -58.879
5550.7 -59.031
5550.8 -59.276
5550.9 -59.276
5551 -59.092
5551.1 -59.016
5551.2 -59.077
5551.3 -59.413
5551.4 -59.382
5551.5 -58.909
5551.6 -58.894
5551.7 -59.138
5551.8 -59.52
5551.9 -59.031
5552 -58.833
5552.1 -58.97
5552.2 -59.169
5552.3 -59.306
5552.4 -59.291
5552.5 -59.306
5552.6 -58.97
5552.7 -58.879
5552.8 -59.031
5552.9 -59.291
5553 -59.153
5553.1 -58.955
5553.2 -59.352
5553.3 -59.352
5553.4 -59.199
5553.5 -58.925
5553.6 -58.97
5553.7 -59.092
5553.8 -59.352
5553.9 -59.489
5554 -59.382
5554.1 -59.337
5554.2 -59.199
5554.3 -59.184
5554.4 -59.077
5554.5 -59.138
5554.6 -59.123
5554.7 -59.016
5554.8 -59.047
5554.9 -59.047
5555 -59.138
5555.1 -59.184
5555.2 -59.23
5555.3 -59.398
5555.4 -59.367
5555.5 -59.352
5555.6 -59.413
5555.7 -59.459
5555.8 -59.596
5555.9 -59.596
5556 -59.626
5556.1 -59.642
5556.2 -59.657
5556.3 -59.581
5556.4 -59.535
5556.5 -59.55
5556.6 -59.306
5556.7 -59.291
5556.8 -59.214
5556.9 -59.337
5557 -59.398
5557.1 -59.474
5557.2 -59.794
5557.3 -59.733
5557.4 -59.886
5557.5 -59.84
5557.6 -59.871
5557.7 -59.657
5557.8 -59.55
5557.9 -59.565
5558 -59.55
5558.1 -59.657
5558.2 -59.825
5558.3 -59.962
5558.4 -59.886
5558.5 -59.642
5558.6 -59.596
5558.7 -59.504
5558.8 -59.855
5558.9 -59.947
5559 -59.81
5559.1 -59.504
5559.2 -59.52
5559.3 -59.825
5559.4 -59.886
5559.5 -59.81
5559.6 -59.504
5559.7 -59.657
5559.8 -59.977
5559.9 -59.993
5560 -59.688
5560.1 -59.626
5560.2 -59.947
5560.3 -60.008
5560.4 -59.688
5560.5 -59.581
5560.6 -59.55
5560.7 -59.642
5560.8 -59.474
5560.9 -59.535
5561 -59.596
5561.1 -59.871
5561.2 -59.626
5561.3 -59.382
5561.4 -59.626
5561.5 -59.825
5561.6 -59.626
5561.7 -59.367
5561.8 -59.459
5561.9 -59.688
5562 -59.764
5562.1 -59.733
5562.2 -59.642
5562.3 -59.504
5562.4 -59.459
5562.5 -59.367
5562.6 -59.504
5562.7 -59.474
5562.8 -59.52
5562.9 -59.626
5563 -59.642
5563.1 -59.642
5563.2 -59.657
5563.3 -59.688
5563.4 -59.596
5563.5 -59.688
5563.6 -59.596
5563.7 -59.581
5563.8 -59.489
5563.9 -59.52
5564 -59.581
5564.1 -59.443
5564.2 -59.565
5564.3 -59.535
5564.4 -59.565
5564.5 -59.596
5564.6 -59.657
5564.7 -59.779
5564.8 -59.81
5564.9 -60.023
5565 -60.008
5565.1 -60.084
5565.2 -60.099
5565.3 -60.115
5565.4 -60.115
5565.5 -59.855
5565.6 -59.779
5565.7 -59.718
5565.8 -59.749
5565.9 -59.84
5566 -59.977
5566.1 -60.252
5566.2 -60.191
5566.3 -60.145
5566.4 -59.825
5566.5 -59.672
5566.6 -59.535
5566.7 -59.688
5566.8 -60.054
5566.9 -60.084
5567 -60.023
5567.1 -59.688
5567.2 -59.55
5567.3 -59.611
5567.4 -59.947
5567.5 -60.222
5567.6 -59.947
5567.7 -59.718
5567.8 -59.703
5567.9 -59.962
5568 -60.069
5568.1 -59.733
5568.2 -59.642
5568.3 -59.84
5568.4 -60.115
5568.5 -59.901
5568.6 -59.55
5568.7 -59.764
5568.8 -60.023
5568.9 -60.176
5569 -60.084
5569.1 -60.084
5569.2 -59.962
5569.3 -59.825
5569.4 -59.657
5569.5 -59.855
5569.6 -60.145
5569.7 -59.825
5569.8 -59.657
5569.9 -59.993
5570 -60.054
5570.1 -59.916
5570.2 -59.764
5570.3 -59.855
5570.4 -59.901
5570.5 -60.115
5570.6 -60.161
5570.7 -60.145
5570.8 -60.206
5570.9 -59.947
5571 -59.977
5571.1 -59.825
5571.2 -59.764
5571.3 -59.733
5571.4 -59.779
5571.5 -59.871
5571.6 -59.718
5571.7 -59.779
5571.8 -59.733
5571.9 -59.703
5572 -59.733
5572.1 -59.794
5572.2 -59.932
5572.3 -59.855
5572.4 -59.932
5572.5 -59.993
5572.6 -60.038
5572.7 -59.977
5572.8 -60.069
5572.9 -60.237
5573 -60.13
5573.1 -60.222
5573.2 -60.206
5573.3 -60.222
5573.4 -60.13
5573.5 -60.054
5573.6 -60.161
5573.7 -59.962
5573.8 -59.962
5573.9 -59.962
5574 -60.054
5574.1 -60.176
5574.2 -60.267
5574.3 -60.466
5574.4 -60.359
5574.5 -60.252
5574.6 -60.008
5574.7 -59.886
5574.8 -59.84
5574.9 -60.008
5575 -60.283
5575.1 -60.222
5575.2 -60.344
5575.3 -60.084
5575.4 -59.901
5575.5 -59.916
5575.6 -60.115
5575.7 -60.359
5575.8 -60.267
5575.9 -60.038
5576 -59.886
5576.1 -60.13
5576.2 -60.328
5576.3 -60.374
5576.4 -60.038
5576.5 -60.008
5576.6 -60.374
5576.7 -60.511
5576.8 -60.176
5576.9 -60.115
5577 -60.328
5577.1 -60.511
5577.2 -60.42
5577.3 -60.466
5577.4 -60.45
5577.5 -60.466
5577.6 -60.527
5577.7 -60.252
5577.8 -60.069
5577.9 -60.115
5578 -60.389
5578.1 -60.191
5578.2 -60.054
5578.3 -60.389
5578.4 -60.405
5578.5 -60.359
5578.6 -60.206
5578.7 -60.099
5578.8 -60.069
5578.9 -60.161
5579 -60.466
5579.1 -60.344
5579.2 -60.466
5579.3 -60.466
5579.4 -60.45
5579.5 -60.359
5579.6 -60.374
5579.7 -60.481
5579.8 -60.237
5579.9 -60.328
5580 -60.237
5580.1 -60.313
5580.2 -60.252
5580.3 -60.252
5580.4 -60.389
5580.5 -60.237
5580.6 -60.344
5580.7 -60.359
5580.8 -60.42
5580.9 -60.466
5581 -60.45
5581.1 -60.588
5581.2 -60.435
5581.3 -60.466
5581.4 -60.344
5581.5 -60.313
5581.6 -60.222
5581.7 -60.115
5581.8 -60.191
5581.9 -60.191
5582 -60.252
5582.1 -60.328
5582.2 -60.45
5582.3 -60.527
5582.4 -60.634
5582.5 -60.756
5582.6 -60.603
5582.7 -60.42
5582.8 -60.222
5582.9 -60.237
5583 -60.283
5583.1 -60.481
5583.2 -60.756
5583.3 -60.679
5583.4 -60.527
5583.5 -60.283
5583.6 -60.237
5583.7 -60.328
5583.8 -60.557
5583.9 -60.847
5584 -60.649
5584.1 -60.359
5584.2 -60.313
5584.3 -60.573
5584.4 -60.817
5584.5 -60.74
5584.6 -60.42
5584.7 -60.435
5584.8 -60.664
5584.9 -60.862
5585 -60.496
5585.1 -60.405
5585.2 -60.557
5585.3 -60.817
5585.4 -60.618
5585.5 -60.374
5585.6 -60.252
5585.7 -60.298
5585.8 -60.496
5585.9 -60.496
5586 -60.817
5586.1 -60.847
5586.2 -60.603
5586.3 -60.496
5586.4 -60.801
5586.5 -60.969
5586.6 -60.557
5586.7 -60.527
5586.8 -60.771
5586.9 -60.969
5587 -60.801
5587.1 -60.695
5587.2 -60.679
5587.3 -60.511
5587.4 -60.588
5587.5 -60.542
5587.6 -60.557
5587.7 -60.496
5587.8 -60.664
5587.9 -60.878
5588 -60.756
5588.1 -60.801
5588.2 -60.725
5588.3 -60.74
5588.4 -60.756
5588.5 -60.74
5588.6 -60.817
5588.7 -60.649
5588.8 -60.618
5588.9 -60.511
5589 -60.511
5589.1 -60.435
5589.2 -60.42
5589.3 -60.42
5589.4 -60.252
5589.5 -60.176
5589.6 -60.191
5589.7 -60.176
5589.8 -60.252
5589.9 -60.359
5590 -60.542
5590.1 -60.573
5590.2 -60.679
5590.3 -60.786
5590.4 -60.817
5590.5 -60.862
5590.6 -60.618
5590.7 -60.511
5590.8 -60.359
5590.9 -60.267
5591 -60.298
5591.1 -60.42
5591.2 -60.679
5591.3 -60.725
5591.4 -60.817
5591.5 -60.573
5591.6 -60.313
5591.7 -60.084
5591.8 -60.344
5591.9 -60.618
5592 -60.664
5592.1 -60.679
5592.2 -60.389
5592.3 -60.145
5592.4 -60.344
5592.5 -60.649
5592.6 -60.923
5592.7 -60.542
5592.8 -60.313
5592.9 -60.45
5593 -60.71
5593.1 -60.71
5593.2 -60.313
5593.3 -60.496
5593.4 -60.71
5593.5 -60.817
5593.6 -60.435
5593.7 -60.344
5593.8 -60.511
5593.9 -60.679
5594 -60.862
5594.1 -60.771
5594.2 -60.618
5594.3 -60.466
5594.4 -60.435
5594.5 -60.832
5594.6 -60.756
5594.7 -60.603
5594.8 -60.557
5594.9 -60.923
5595 -60.786
5595.1 -60.618
5595.2 -60.45
5595.3 -60.542
5595.4 -60.893
5595.5 -60.847
5595.6 -60.893
5595.7 -60.786
5595.8 -60.771
5595.9 -60.664
5596 -60.588
5596.1 -60.649
5596.2 -60.466
5596.3 -60.511
5596.4 -60.42
5596.5 -60.511
5596.6 -60.405
5596.7 -60.481
5596.8 -60.588
5596.9 -60.481
5597 -60.527
5597.1 -60.496
5597.2 -60.573
5597.3 -60.542
5597.4 -60.588
5597.5 -60.725
5597.6 -60.71
5597.7 -60.847
5597.8 -60.786
5597.9 -60.923
5598 -60.893
5598.1 -60.817
5598.2 -60.832
5598.3 -60.649
5598.4 -60.527
5598.5 -60.374
5598.6 -60.359
5598.7 -60.374
5598.8 -60.389
5598.9 -60.481
5599 -60.557
5599.1 -60.801
5599.2 -60.74
5599.3 -60.74
5599.4 -60.618
5599.5 -60.389
5599.6 -60.283
5599.7 -60.389
5599.8 -60.496
5599.9 -60.588
5600 -60.725
5600.1 -60.649
5600.2 -60.237
5600.3 -60.099
5600.4 -60.191
5600.5 -60.405
5600.6 -60.618
5600.7 -60.374
5600.8 -60.298
5600.9 -60.13
5601 -60.527
5601.1 -60.634
5601.2 -60.45
5601.3 -60.054
5601.4 -60.099
5601.5 -60.466
5601.6 -60.374
5601.7 -59.962
5601.8 -59.932
5601.9 -60.237
5602 -60.283
5602.1 -59.916
5602.2 -59.84
5602.3 -59.688
5602.4 -59.764
5602.5 -59.825
5602.6 -59.947
5602.7 -60.115
5602.8 -60.008
5602.9 -59.871
5603 -59.947
5603.1 -60.191
5603.2 -59.932
5603.3 -59.825
5603.4 -59.947
5603.5 -60.099
5603.6 -60.267
5603.7 -60.069
5603.8 -59.932
5603.9 -59.81
5604 -59.749
5604.1 -59.718
5604.2 -59.733
5604.3 -59.825
5604.4 -59.871
5604.5 -59.962
5604.6 -59.916
5604.7 -59.962
5604.8 -59.962
5604.9 -59.947
5605 -59.916
5605.1 -59.886
5605.2 -59.916
5605.3 -59.84
5605.4 -59.764
5605.5 -59.657
5605.6 -59.581
5605.7 -59.565
5605.8 -59.398
5605.9 -59.459
5606 -59.337
5606.1 -59.276
5606.2 -59.245
5606.3 -59.26
5606.4 -59.337
5606.5 -59.367
5606.6 -59.413
5606.7 -59.443
5606.8 -59.55
5606.9 -59.703
5607 -59.718
5607.1 -59.764
5607.2 -59.672
5607.3 -59.398
5607.4 -59.199
5607.5 -59.092
5607.6 -59.26
5607.7 -59.169
5607.8 -59.367
5607.9 -59.413
5608 -59.596
5608.1 -59.413
5608.2 -59.153
5608.3 -59.153
5608.4 -59.016
5608.5 -59.26
5608.6 -59.443
5608.7 -59.52
5608.8 -59.291
5608.9 -59.016
5609 -59.153
5609.1 -59.306
5609.2 -59.581
5609.3 -59.443
5609.4 -59.092
5609.5 -59.123
5609.6 -59.367
5609.7 -59.718
5609.8 -59.321
5609.9 -59.108
5610 -59.26
5610.1 -59.611
5610.2 -59.291
5610.3 -58.986
5610.4 -59.276
5610.5 -59.291
5610.6 -59.428
5610.7 -59.504
5610.8 -59.428
5610.9 -59.245
5611 -59.016
5611.1 -59.214
5611.2 -59.52
5611.3 -59.337
5611.4 -59.016
5611.5 -59.337
5611.6 -59.474
5611.7 -59.291
5611.8 -59.23
5611.9 -59.031
5612 -59.26
5612.1 -59.443
5612.2 -59.535
5612.3 -59.428
5612.4 -59.382
5612.5 -59.352
5612.6 -59.169
5612.7 -59.153
5612.8 -58.97
5612.9 -58.894
5613 -58.894
5613.1 -58.94
5613.2 -59.001
5613.3 -58.848
5613.4 -58.848
5613.5 -58.802
5613.6 -58.848
5613.7 -58.909
5613.8 -58.848
5613.9 -58.909
5614 -58.894
5614.1 -58.97
5614.2 -58.864
5614.3 -58.97
5614.4 -59.138
5614.5 -59.077
5614.6 -59.245
5614.7 -59.23
5614.8 -59.291
5614.9 -59.23
5615 -59.23
5615.1 -59.321
5615.2 -59.077
5615.3 -59.031
5615.4 -58.818
5615.5 -58.864
5615.6 -58.818
5615.7 -58.879
5615.8 -59.169
5615.9 -59.214
5616 -59.337
5616.1 -59.26
5616.2 -59.184
5616.3 -58.955
5616.4 -58.909
5616.5 -59.092
5616.6 -59.047
5616.7 -59.23
5616.8 -59.245
5616.9 -59.062
5617 -58.711
5617.1 -58.726
5617.2 -58.925
5617.3 -59.092
5617.4 -59.23
5617.5 -58.879
5617.6 -58.558
5617.7 -58.68
5617.8 -58.97
5617.9 -59.199
5618 -58.848
5618.1 -58.741
5618.2 -58.879
5618.3 -59.077
5618.4 -58.68
5618.5 -58.497
5618.6 -58.802
5618.7 -59.031
5618.8 -59.108
5618.9 -58.97
5619 -58.848
5619.1 -58.818
5619.2 -59.031
5619.3 -59.092
5619.4 -58.818
5619.5 -58.589
5619.6 -58.818
5619.7 -58.94
5619.8 -58.711
5619.9 -58.635
5620 -59.092
5620.1 -59.016
5620.2 -58.864
5620.3 -58.665
5620.4 -58.574
5620.5 -58.772
5620.6 -58.94
5620.7 -59.062
5620.8 -59.062
5620.9 -59.138
5621 -58.955
5621.1 -58.955
5621.2 -59.077
5621.3 -58.879
5621.4 -58.879
5621.5 -58.848
5621.6 -58.864
5621.7 -58.818
5621.8 -58.864
5621.9 -59.031
5622 -58.97
5622.1 -59.001
5622.2 -59.031
5622.3 -59.077
5622.4 -59.031
5622.5 -59.123
5622.6 -59.306
5622.7 -59.23
5622.8 -59.306
5622.9 -59.276
5623 -59.276
5623.1 -59.199
5623.2 -59.184
5623.3 -59.199
5623.4 -58.986
5623.5 -58.879
5623.6 -58.864
5623.7 -58.894
5623.8 -58.94
5623.9 -59.047
5624 -59.199
5624.1 -59.214
5624.2 -59.443
5624.3 -59.367
5624.4 -59.276
5624.5 -59.031
5624.6 -58.909
5624.7 -58.97
5624.8 -58.97
5624.9 -59.23
5625 -59.337
5625.1 -59.413
5625.2 -59.138
5625.3 -58.97
5625.4 -59.108
5625.5 -59.184
5625.6 -59.398
5625.7 -59.382
5625.8 -59.153
5625.9 -58.864
5626 -59.031
5626.1 -59.413
5626.2 -59.474
5626.3 -59.138
5626.4 -58.909
5626.5 -59.184
5626.6 -59.428
5626.7 -59.306
5626.8 -59.077
5626.9 -59.184
5627 -59.489
5627.1 -59.52
5627.2 -59.367
5627.3 -59.367
5627.4 -59.337
5627.5 -59.535
5627.6 -59.626
5627.7 -59.55
5627.8 -59.23
5627.9 -59.23
5628 -59.688
5628.1 -59.474
5628.2 -59.245
5628.3 -59.321
5628.4 -59.581
5628.5 -59.52
5628.6 -59.413
5628.7 -59.321
5628.8 -59.199
5628.9 -59.306
5629 -59.443
5629.1 -59.565
5629.2 -59.642
5629.3 -59.657
5629.4 -59.825
5629.5 -59.718
5629.6 -59.733
5629.7 -59.825
5629.8 -59.779
5629.9 -59.733
5630 -59.81
5630.1 -59.932
5630.2 -59.81
5630.3 -59.901
5630.4 -59.81
5630.5 -59.81
5630.6 -59.871
5630.7 -59.947
5630.8 -60.069
5630.9 -59.947
5631 -60.023
5631.1 -60.023
5631.2 -60.054
5631.3 -60.069
5631.4 -60.008
5631.5 -60.084
5631.6 -59.901
5631.7 -59.886
5631.8 -59.779
5631.9 -59.718
5632 -59.886
5632.1 -59.947
5632.2 -60.13
5632.3 -60.099
5632.4 -60.267
5632.5 -60.298
5632.6 -60.237
5632.7 -60.115
5632.8 -59.947
5632.9 -59.932
5633 -59.855
5633.1 -60.069
5633.2 -60.161
5633.3 -60.344
5633.4 -60.313
5633.5 -60.069
5633.6 -59.962
5633.7 -59.962
5633.8 -60.161
5633.9 -60.283
5634 -60.298
5634.1 -60.069
5634.2 -59.855
5634.3 -60.069
5634.4 -60.313
5634.5 -60.405
5634.6 -60.023
5634.7 -59.962
5634.8 -60.252
5634.9 -60.389
5635 -60.298
5635.1 -59.855
5635.2 -60.038
5635.3 -60.374
5635.4 -60.466
5635.5 -60.206
5635.6 -59.977
5635.7 -59.977
5635.8 -60.008
5635.9 -60.145
5636 -60.344
5636.1 -60.267
5636.2 -60.115
5636.3 -60.206
5636.4 -60.466
5636.5 -60.222
5636.6 -60.069
5636.7 -60.389
5636.8 -60.511
5636.9 -60.466
5637 -60.161
5637.1 -60.038
5637.2 -59.901
5637.3 -60.023
5637.4 -60.206
5637.5 -60.313
5637.6 -60.542
5637.7 -60.359
5637.8 -60.405
5637.9 -60.298
5638 -60.405
5638.1 -60.344
5638.2 -60.359
5638.3 -60.496
5638.4 -60.374
5638.5 -60.435
5638.6 -60.359
5638.7 -60.42
5638.8 -60.466
5638.9 -60.542
5639 -60.679
5639.1 -60.557
5639.2 -60.618
5639.3 -60.557
5639.4 -60.511
5639.5 -60.527
5639.6 -60.466
5639.7 -60.481
5639.8 -60.283
5639.9 -60.222
5640 -60.145
5640.1 -60.161
5640.2 -60.084
5640.3 -60.252
5640.4 -60.542
5640.5 -60.542
5640.6 -60.603
5640.7 -60.679
5640.8 -60.695
5640.9 -60.618
5641 -60.45
5641.1 -60.252
5641.2 -60.145
5641.3 -60.161
5641.4 -60.298
5641.5 -60.496
5641.6 -60.649
5641.7 -60.511
5641.8 -60.42
5641.9 -60.115
5642 -60.176
5642.1 -60.359
5642.2 -60.588
5642.3 -60.664
5642.4 -60.328
5642.5 -60.176
5642.6 -60.298
5642.7 -60.511
5642.8 -60.588
5642.9 -60.359
5643 -60.237
5643.1 -60.328
5643.2 -60.649
5643.3 -60.481
5643.4 -60.099
5643.5 -60.283
5643.6 -60.664
5643.7 -60.786
5643.8 -60.42
5643.9 -60.267
5644 -60.237
5644.1 -60.298
5644.2 -60.389
5644.3 -60.679
5644.4 -60.801
5644.5 -60.405
5644.6 -60.374
5644.7 -60.664
5644.8 -60.573
5644.9 -60.313
5645 -60.313
5645.1 -60.801
5645.2 -60.695
5645.3 -60.573
5645.4 -60.252
5645.5 -60.191
5645.6 -60.176
5645.7 -60.206
5645.8 -60.511
5645.9 -60.527
5646 -60.649
5646.1 -60.618
5646.2 -60.695
5646.3 -60.679
5646.4 -60.664
5646.5 -60.786
5646.6 -60.634
5646.7 -60.664
5646.8 -60.664
5646.9 -60.71
5647 -60.71
5647.1 -60.679
5647.2 -60.771
5647.3 -60.725
5647.4 -60.725
5647.5 -60.649
5647.6 -60.679
5647.7 -60.679
5647.8 -60.466
5647.9 -60.496
5648 -60.359
5648.1 -60.283
5648.2 -60.237
5648.3 -60.313
5648.4 -60.313
5648.5 -60.42
5648.6 -60.481
5648.7 -60.45
5648.8 -60.588
5648.9 -60.679
5649 -60.74
5649.1 -60.771
5649.2 -60.618
5649.3 -60.511
5649.4 -60.298
5649.5 -60.267
5649.6 -60.313
5649.7 -60.511
5649.8 -60.664
5649.9 -60.679
5650 -60.695
5650.1 -60.389
5650.2 -60.252
5650.3 -60.359
5650.4 -60.527
5650.5 -60.893
5650.6 -60.74
5650.7 -60.496
5650.8 -60.267
5650.9 -60.42
5651 -60.679
5651.1 -60.832
5651.2 -60.573
5651.3 -60.237
5651.4 -60.496
5651.5 -60.74
5651.6 -60.725
5651.7 -60.313
5651.8 -60.359
5651.9 -60.847
5652 -60.771
5652.1 -60.542
5652.2 -60.328
5652.3 -60.359
5652.4 -60.328
5652.5 -60.389
5652.6 -60.71
5652.7 -60.786
5652.8 -60.679
5652.9 -60.374
5653 -60.618
5653.1 -60.817
5653.2 -60.557
5653.3 -60.496
5653.4 -60.527
5653.5 -60.771
5653.6 -60.679
5653.7 -60.649
5653.8 -60.511
5653.9 -60.42
5654 -60.45
5654.1 -60.435
5654.2 -60.405
5654.3 -60.542
5654.4 -60.695
5654.5 -60.71
5654.6 -60.832
5654.7 -60.801
5654.8 -60.74
5654.9 -60.771
5655 -60.71
5655.1 -60.771
5655.2 -60.725
5655.3 -60.695
5655.4 -60.725
5655.5 -60.542
5655.6 -60.496
5655.7 -60.435
5655.8 -60.435
5655.9 -60.344
5656 -60.344
5656.1 -60.328
5656.2 -60.206
5656.3 -60.237
5656.4 -60.313
5656.5 -60.405
5656.6 -60.573
5656.7 -60.542
5656.8 -60.74
5656.9 -60.786
5657 -60.939
5657.1 -60.954
5657.2 -60.862
5657.3 -60.847
5657.4 -60.466
5657.5 -60.42
5657.6 -60.435
5657.7 -60.618
5657.8 -60.664
5657.9 -60.817
5658 -60.969
5658.1 -60.603
5658.2 -60.374
5658.3 -60.206
5658.4 -60.374
5658.5 -60.496
5658.6 -60.679
5658.7 -60.893
5658.8 -60.42
5658.9 -60.267
5659 -60.359
5659.1 -60.695
5659.2 -60.801
5659.3 -60.618
5659.4 -60.466
5659.5 -60.42
5659.6 -60.756
5659.7 -60.771
5659.8 -60.405
5659.9 -60.374
5660 -60.618
5660.1 -60.878
5660.2 -60.405
5660.3 -60.359
5660.4 -60.557
5660.5 -60.695
5660.6 -60.71
5660.7 -60.74
5660.8 -60.771
5660.9 -60.557
5661 -60.42
5661.1 -60.267
5661.2 -60.527
5661.3 -60.679
5661.4 -60.359
5661.5 -60.313
5661.6 -60.527
5661.7 -60.603
5661.8 -60.435
5661.9 -60.283
5662 -60.298
5662.1 -60.374
5662.2 -60.618
5662.3 -60.618
5662.4 -60.725
5662.5 -60.71
5662.6 -60.695
5662.7 -60.618
5662.8 -60.542
5662.9 -60.511
5663 -60.496
5663.1 -60.466
5663.2 -60.42
5663.3 -60.45
5663.4 -60.466
5663.5 -60.405
5663.6 -60.496
5663.7 -60.389
5663.8 -60.45
5663.9 -60.374
5664 -60.466
5664.1 -60.557
5664.2 -60.573
5664.3 -60.634
5664.4 -60.542
5664.5 -60.557
5664.6 -60.603
5664.7 -60.527
5664.8 -60.496
5664.9 -60.283
5665 -60.344
5665.1 -60.161
5665.2 -60.099
5665.3 -60.115
5665.4 -60.191
5665.5 -60.435
5665.6 -60.481
5665.7 -60.603
5665.8 -60.649
5665.9 -60.573
5666 -60.389
5666.1 -60.161
5666.2 -60.222
5666.3 -60.206
5666.4 -60.252
5666.5 -60.42
5666.6 -60.634
5666.7 -60.603
5666.8 -60.374
5666.9 -60.359
5667 -60.115
5667.1 -60.328
5667.2 -60.496
5667.3 -60.664
5667.4 -60.496
5667.5 -60.206
5667.6 -60.283
5667.7 -60.42
5667.8 -60.695
5667.9 -60.603
5668 -60.283
5668.1 -60.161
5668.2 -60.328
5668.3 -60.74
5668.4 -60.405
5668.5 -60.206
5668.6 -60.283
5668.7 -60.496
5668.8 -60.481
5668.9 -60.511
5669 -60.557
5669.1 -60.466
5669.2 -60.496
5669.3 -60.374
5669.4 -60.084
5669.5 -59.993
5669.6 -60.435
5669.7 -60.45
5669.8 -60.115
5669.9 -60.176
5670 -60.42
5670.1 -60.405
5670.2 -60.237
5670.3 -60.054
5670.4 -60.084
5670.5 -60.191
5670.6 -60.374
5670.7 -60.45
5670.8 -60.466
5670.9 -60.588
5671 -60.511
5671.1 -60.481
5671.2 -60.389
5671.3 -60.328
5671.4 -60.298
5671.5 -60.267
5671.6 -60.389
5671.7 -60.252
5671.8 -60.389
5671.9 -60.359
5672 -60.267
5672.1 -60.191
5672.2 -60.252
5672.3 -60.45
5672.4 -60.328
5672.5 -60.389
5672.6 -60.389
5672.7 -60.283
5672.8 -60.13
5672.9 -60.054
5673 -59.993
5673.1 -59.779
5673.2 -59.947
5673.3 -59.932
5673.4 -60.145
5673.5 -60.222
5673.6 -60.252
5673.7 -60.222
5673.8 -59.855
5673.9 -59.871
5674 -59.932
5674.1 -60.099
5674.2 -60.176
5674.3 -60.191
5674.4 -59.947
5674.5 -59.672
5674.6 -59.794
5674.7 -59.932
5674.8 -60.115
5674.9 -60.008
5675 -59.626
5675.1 -59.688
5675.2 -59.779
5675.3 -60.008
5675.4 -59.916
5675.5 -59.672
5675.6 -59.596
5675.7 -59.825
5675.8 -60.191
5675.9 -59.871
5676 -59.55
5676.1 -59.626
5676.2 -60.008
5676.3 -59.962
5676.4 -59.565
5676.5 -59.718
5676.6 -59.977
5676.7 -59.871
5676.8 -59.504
5676.9 -59.855
5677 -60.084
5677.1 -59.977
5677.2 -59.794
5677.3 -59.596
5677.4 -59.657
5677.5 -59.718
5677.6 -59.947
5677.7 -60.084
5677.8 -59.825
5677.9 -59.672
5678 -59.733
5678.1 -59.977
5678.2 -59.916
5678.3 -59.672
5678.4 -59.672
5678.5 -59.871
5678.6 -60.084
5678.7 -59.977
5678.8 -59.932
5678.9 -59.871
5679 -59.794
5679.1 -59.825
5679.2 -59.657
5679.3 -59.733
5679.4 -59.657
5679.5 -59.733
5679.6 -59.718
5679.7 -59.733
5679.8 -59.916
5679.9 -59.718
5680 -59.825
5680.1 -59.84
5680.2 -59.932
5680.3 -59.932
5680.4 -60.008
5680.5 -60.13
5680.6 -60.084
5680.7 -60.222
5680.8 -60.206
5680.9 -60.252
5681 -60.176
5681.1 -60.191
5681.2 -60.222
5681.3 -59.901
5681.4 -59.871
5681.5 -59.916
5681.6 -59.947
5681.7 -59.977
5681.8 -60.069
5681.9 -60.267
5682 -60.283
5682.1 -60.313
5682.2 -60.344
5682.3 -60.191
5682.4 -60.023
5682.5 -59.962
5682.6 -60.038
5682.7 -60.054
5682.8 -60.252
5682.9 -60.359
5683 -60.405
5683.1 -60.115
5683.2 -59.962
5683.3 -60.084
5683.4 -60.176
5683.5 -60.496
5683.6 -60.435
5683.7 -60.191
5683.8 -59.993
5683.9 -60.145
5684 -60.435
5684.1 -60.374
5684.2 -60.191
5684.3 -59.916
5684.4 -60.176
5684.5 -60.405
5684.6 -60.283
5684.7 -59.932
5684.8 -59.993
5684.9 -60.405
5685 -60.313
5685.1 -59.962
5685.2 -60.13
5685.3 -60.344
5685.4 -60.313
5685.5 -59.962
5685.6 -59.962
5685.7 -59.916
5685.8 -59.947
5685.9 -60.176
5686 -60.298
5686.1 -60.328
5686.2 -60.054
5686.3 -60.008
5686.4 -60.328
5686.5 -60.359
5686.6 -60.145
5686.7 -59.977
5686.8 -60.069
5686.9 -60.328
5687 -60.328
5687.1 -60.344
5687.2 -60.237
5687.3 -60.283
5687.4 -60.054
5687.5 -60.099
5687.6 -59.993
5687.7 -59.962
5687.8 -59.871
5687.9 -59.855
5688 -60.023
5688.1 -59.886
5688.2 -59.947
5688.3 -59.932
5688.4 -59.932
5688.5 -59.916
5688.6 -59.947
5688.7 -60.099
5688.8 -60.038
5688.9 -60.115
5689 -60.13
5689.1 -60.298
5689.2 -60.298
5689.3 -60.359
5689.4 -60.481
5689.5 -60.328
5689.6 -60.283
5689.7 -60.054
5689.8 -59.977
5689.9 -59.825
5690 -59.855
5690.1 -60.069
5690.2 -60.008
5690.3 -60.161
5690.4 -60.344
5690.5 -60.389
5690.6 -60.389
5690.7 -60.237
5690.8 -60.023
5690.9 -59.84
5691 -59.825
5691.1 -59.916
5691.2 -60.038
5691.3 -60.237
5691.4 -60.222
5691.5 -60.13
5691.6 -59.916
5691.7 -59.779
5691.8 -59.764
5691.9 -59.779
5692 -60.115
5692.1 -60.161
5692.2 -60.237
5692.3 -59.932
5692.4 -59.779
5692.5 -59.733
5692.6 -59.886
5692.7 -60.252
5692.8 -60.145
5692.9 -59.993
5693 -59.688
5693.1 -59.947
5693.2 -60.176
5693.3 -60.283
5693.4 -60.023
5693.5 -59.901
5693.6 -60.161
5693.7 -60.313
5693.8 -60.237
5693.9 -60.115
5694 -60.084
5694.1 -60.359
5694.2 -60.344
5694.3 -60.313
5694.4 -60.054
5694.5 -59.81
5694.6 -60.176
5694.7 -60.222
5694.8 -59.977
5694.9 -59.932
5695 -60.328
5695.1 -60.298
5695.2 -60.038
5695.3 -59.901
5695.4 -59.794
5695.5 -59.962
5695.6 -60.13
5695.7 -60.267
5695.8 -60.328
5695.9 -60.374
5696 -60.435
5696.1 -60.435
5696.2 -60.542
5696.3 -60.328
5696.4 -60.359
5696.5 -60.283
5696.6 -60.344
5696.7 -60.328
5696.8 -60.328
5696.9 -60.389
5697 -60.283
5697.1 -60.313
5697.2 -60.267
5697.3 -60.328
5697.4 -60.298
5697.5 -60.313
5697.6 -60.328
5697.7 -60.176
5697.8 -60.115
5697.9 -60.099
5698 -60.008
5698.1 -59.947
5698.2 -59.825
5698.3 -59.794
5698.4 -59.642
5698.5 -59.657
5698.6 -59.749
5698.7 -59.81
5698.8 -59.962
5698.9 -60.084
5699 -60.191
5699.1 -60.145
5699.2 -60.145
5699.3 -59.962
5699.4 -59.764
5699.5 -59.703
5699.6 -59.642
5699.7 -59.84
5699.8 -59.916
5699.9 -60.161
5700 -60.252
5700.1 -60.13
5700.2 -59.932
5700.3 -59.703
5700.4 -59.855
5700.5 -59.962
5700.6 -60.328
5700.7 -60.283
5700.8 -60.008
5700.9 -59.932
5701 -59.977
5701.1 -60.283
5701.2 -60.237
5701.3 -60.008
5701.4 -59.81
5701.5 -60.038
5701.6 -60.405
5701.7 -60.145
5701.8 -59.825
5701.9 -59.947
5702 -60.222
5702.1 -60.313
5702.2 -60.252
5702.3 -60.328
5702.4 -60.13
5702.5 -60.298
5702.6 -60.328
5702.7 -60.161
5702.8 -59.916
5702.9 -60.115
5703 -60.45
5703.1 -60.038
5703.2 -60.008
5703.3 -60.206
5703.4 -60.328
5703.5 -60.267
5703.6 -59.962
5703.7 -59.947
5703.8 -59.901
5703.9 -60.069
5704 -60.252
5704.1 -60.359
5704.2 -60.313
5704.3 -60.359
5704.4 -60.405
5704.5 -60.222
5704.6 -60.283
5704.7 -60.267
5704.8 -60.222
5704.9 -60.222
5705 -60.13
5705.1 -60.206
5705.2 -60.191
5705.3 -60.176
5705.4 -60.161
5705.5 -60.267
5705.6 -60.267
5705.7 -60.237
5705.8 -60.298
5705.9 -60.237
5706 -60.145
5706.1 -60.084
5706.2 -60.038
5706.3 -59.962
5706.4 -59.84
5706.5 -59.81
5706.6 -59.779
5706.7 -59.794
5706.8 -59.779
5706.9 -59.825
5707 -59.977
5707.1 -60.115
5707.2 -60.298
5707.3 -60.237
5707.4 -60.191
5707.5 -60.069
5707.6 -59.916
5707.7 -59.749
5707.8 -59.581
5707.9 -59.718
5708 -59.794
5708.1 -59.977
5708.2 -60.069
5708.3 -60.054
5708.4 -59.871
5708.5 -59.55
5708.6 -59.565
5708.7 -59.688
5708.8 -59.871
5708.9 -59.871
5709 -59.642
5709.1 -59.428
5709.2 -59.413
5709.3 -59.672
5709.4 -59.855
5709.5 -59.611
5709.6 -59.276
5709.7 -59.398
5709.8 -59.871
5709.9 -59.733
5710 -59.367
5710.1 -59.352
5710.2 -59.596
5710.3 -59.657
5710.4 -59.428
5710.5 -59.413
5710.6 -59.23
5710.7 -59.291
5710.8 -59.337
5710.9 -59.474
5711 -59.672
5711.1 -59.642
5711.2 -59.474
5711.3 -59.367
5711.4 -59.825
5711.5 -59.55
5711.6 -59.352
5711.7 -59.398
5711.8 -59.596
5711.9 -59.764
5712 -59.55
5712.1 -59.489
5712.2 -59.367
5712.3 -59.321
5712.4 -59.291
5712.5 -59.428
5712.6 -59.657
5712.7 -59.611
5712.8 -59.749
5712.9 -59.81
5713 -59.825
5713.1 -59.871
5713.2 -59.855
5713.3 -59.901
5713.4 -59.932
5713.5 -59.962
5713.6 -59.901
5713.7 -59.84
5713.8 -59.916
5713.9 -59.794
5714 -59.764
5714.1 -59.596
5714.2 -59.504
5714.3 -59.398
5714.4 -59.382
5714.5 -59.504
5714.6 -59.398
5714.7 -59.474
5714.8 -59.459
5714.9 -59.535
5715 -59.611
5715.1 -59.642
5715.2 -59.916
5715.3 -59.886
5715.4 -59.932
5715.5 -59.81
5715.6 -59.703
5715.7 -59.459
5715.8 -59.352
5715.9 -59.474
5716 -59.504
5716.1 -59.611
5716.2 -59.733
5716.3 -59.794
5716.4 -59.825
5716.5 -59.794
5716.6 -59.703
5716.7 -59.459
5716.8 -59.565
5716.9 -59.657
5717 -59.84
5717.1 -59.886
5717.2 -59.688
5717.3 -59.581
5717.4 -59.504
5717.5 -59.779
5717.6 -59.947
5717.7 -59.718
5717.8 -59.382
5717.9 -59.459
5718 -59.794
5718.1 -59.932
5718.2 -59.672
5718.3 -59.367
5718.4 -59.565
5718.5 -59.81
5718.6 -59.733
5718.7 -59.535
5718.8 -59.459
5718.9 -59.596
5719 -59.626
5719.1 -59.565
5719.2 -59.504
5719.3 -59.55
5719.4 -59.932
5719.5 -59.855
5719.6 -59.642
5719.7 -59.535
5719.8 -59.916
5719.9 -59.901
5720 -59.642
5720.1 -59.688
5720.2 -59.749
5720.3 -59.947
5720.4 -59.932
5720.5 -59.916
5720.6 -59.749
5720.7 -59.611
5720.8 -59.596
5720.9 -59.428
5721 -59.443
5721.1 -59.443
5721.2 -59.459
5721.3 -59.596
5721.4 -59.413
5721.5 -59.459
5721.6 -59.443
5721.7 -59.413
5721.8 -59.459
5721.9 -59.321
5722 -59.535
5722.1 -59.398
5722.2 -59.489
5722.3 -59.459
5722.4 -59.489
5722.5 -59.611
5722.6 -59.611
5722.7 -59.794
5722.8 -59.688
5722.9 -59.81
5723 -59.855
5723.1 -59.947
5723.2 -60.038
5723.3 -60.038
5723.4 -60.191
5723.5 -60.008
5723.6 -60.084
5723.7 -59.871
5723.8 -59.901
5723.9 -59.855
5724 -59.794
5724.1 -59.886
5724.2 -59.855
5724.3 -60.115
5724.4 -60.206
5724.5 -60.206
5724.6 -60.145
5724.7 -59.932
5724.8 -59.855
5724.9 -59.733
5725 -59.947
5725.1 -60.038
5725.2 -60.252
5725.3 -60.099
5725.4 -59.855
5725.5 -59.794
5725.6 -59.84
5725.7 -60.145
5725.8 -60.237
5725.9 -60.054
5726 -59.718
5726.1 -59.84
5726.2 -60.222
5726.3 -60.283
5726.4 -59.962
5726.5 -59.825
5726.6 -60.038
5726.7 -60.283
5726.8 -59.962
5726.9 -59.84
5727 -60.008
5727.1 -60.206
5727.2 -60.313
5727.3 -60.298
5727.4 -60.283
5727.5 -60.115
5727.6 -59.962
5727.7 -59.703
5727.8 -59.947
5727.9 -60.206
5728 -59.886
5728.1 -59.733
5728.2 -60.054
5728.3 -60.222
5728.4 -59.977
5728.5 -59.794
5728.6 -59.794
5728.7 -60.069
5728.8 -60.313
5728.9 -60.267
5729 -60.283
5729.1 -60.099
5729.2 -60.069
5729.3 -59.962
5729.4 -59.916
5729.5 -60.038
5729.6 -59.932
5729.7 -59.932
5729.8 -59.901
5729.9 -59.886
5730 -59.81
5730.1 -59.901
5730.2 -60.008
5730.3 -59.886
5730.4 -59.947
5730.5 -59.916
5730.6 -60.023
5730.7 -60.023
5730.8 -59.962
5730.9 -60.13
5731 -60.069
5731.1 -60.237
5731.2 -60.206
5731.3 -60.313
5731.4 -60.313
5731.5 -60.344
5731.6 -60.466
5731.7 -60.389
5731.8 -60.405
5731.9 -60.222
5732 -60.084
5732.1 -59.962
5732.2 -59.886
5732.3 -59.962
5732.4 -60.023
5732.5 -60.145
5732.6 -60.298
5732.7 -60.45
5732.8 -60.496
5732.9 -60.496
5733 -60.435
5733.1 -60.222
5733.2 -60.161
5733.3 -60.267
5733.4 -60.45
5733.5 -60.603
5733.6 -60.603
5733.7 -60.496
5733.8 -60.13
5733.9 -60.145
5734 -60.267
5734.1 -60.466
5734.2 -60.557
5734.3 -60.298
5734.4 -60.176
5734.5 -60.191
5734.6 -60.573
5734.7 -60.603
5734.8 -60.252
5734.9 -60.084
5735 -60.267
5735.1 -60.634
5735.2 -60.313
5735.3 -60.008
5735.4 -60.161
5735.5 -60.313
5735.6 -60.405
5735.7 -60.344
5735.8 -60.344
5735.9 -60.099
5736 -60.069
5736.1 -60.389
5736.2 -60.496
5736.3 -60.283
5736.4 -60.176
5736.5 -60.557
5736.6 -60.42
5736.7 -60.191
5736.8 -60.191
5736.9 -60.435
5737 -60.695
5737.1 -60.542
5737.2 -60.542
5737.3 -60.344
5737.4 -60.359
5737.5 -60.206
5737.6 -60.176
5737.7 -60.298
5737.8 -60.191
5737.9 -60.206
5738 -60.237
5738.1 -60.283
5738.2 -60.267
5738.3 -60.237
5738.4 -60.389
5738.5 -60.283
5738.6 -60.328
5738.7 -60.267
5738.8 -60.206
5738.9 -60.176
5739 -60.099
5739.1 -60.237
5739.2 -60.13
5739.3 -60.145
5739.4 -60.084
5739.5 -60.115
5739.6 -60.069
5739.7 -60.13
5739.8 -60.237
5739.9 -60.206
5740 -60.283
5740.1 -60.389
5740.2 -60.466
5740.3 -60.42
5740.4 -60.542
5740.5 -60.756
5740.6 -60.466
5740.7 -60.344
5740.8 -60.023
5740.9 -59.932
5741 -59.84
5741.1 -60.054
5741.2 -60.099
5741.3 -60.222
5741.4 -60.313
5741.5 -60.252
5741.6 -60.084
5741.7 -59.886
5741.8 -59.794
5741.9 -60.008
5742 -60.038
5742.1 -60.237
5742.2 -60.252
5742.3 -60.023
5742.4 -59.749
5742.5 -59.81
5742.6 -60.023
5742.7 -60.176
5742.8 -60.206
5742.9 -59.688
5743 -59.749
5743.1 -60.038
5743.2 -60.115
5743.3 -59.962
5743.4 -59.611
5743.5 -59.84
5743.6 -60.023
5743.7 -60.115
5743.8 -60.008
5743.9 -59.794
5744 -59.794
5744.1 -59.733
5744.2 -59.932
5744.3 -60.038
5744.4 -59.84
5744.5 -59.749
5744.6 -59.703
5744.7 -60.084
5744.8 -59.779
5744.9 -59.55
5745 -59.749
5745.1 -60.008
5745.2 -60.069
5745.3 -59.688
5745.4 -59.581
5745.5 -59.367
5745.6 -59.459
5745.7 -59.657
5745.8 -59.855
5745.9 -59.962
5746 -59.871
5746.1 -59.855
5746.2 -59.779
5746.3 -59.81
5746.4 -59.825
5746.5 -59.871
5746.6 -59.962
5746.7 -59.84
5746.8 -59.962
5746.9 -59.871
5747 -59.947
5747.1 -59.916
5747.2 -59.993
5747.3 -60.115
5747.4 -60.008
5747.5 -59.947
5747.6 -59.947
5747.7 -59.962
5747.8 -60.023
5747.9 -60.008
5748 -60.023
5748.1 -59.901
5748.2 -59.779
5748.3 -59.657
5748.4 -59.55
5748.5 -59.535
5748.6 -59.459
5748.7 -59.657
5748.8 -59.581
5748.9 -59.642
5749 -59.764
5749.1 -59.871
5749.2 -60.008
5749.3 -59.916
5749.4 -59.733
5749.5 -59.535
5749.6 -59.398
5749.7 -59.398
5749.8 -59.474
5749.9 -59.657
5750 -59.718
5750.1 -59.764
5750.2 -59.382
5750.3 -59.184
5750.4 -59.23
5750.5 -59.337
5750.6 -59.626
5750.7 -59.565
5750.8 -59.276
5750.9 -58.94
5751 -59.108
5751.1 -59.23
5751.2 -59.367
5751.3 -59.214
5751.4 -58.833
5751.5 -59.092
5751.6 -59.337
5751.7 -59.306
5751.8 -58.818
5751.9 -58.94
5752 -59.321
5752.1 -59.337
5752.2 -59.276
5752.3 -59.199
5752.4 -59.291
5752.5 -59.321
5752.6 -59.26
5752.7 -59.169
5752.8 -58.818
5752.9 -59.123
5753 -59.26
5753.1 -59.062
5753.2 -58.864
5753.3 -59.199
5753.4 -59.352
5753.5 -59.123
5753.6 -59.001
5753.7 -58.818
5753.8 -58.894
5753.9 -59.031
5754 -59.138
5754.1 -59.306
5754.2 -59.23
5754.3 -59.214
5754.4 -59.153
5754.5 -59.138
5754.6 -59.138
5754.7 -59.123
5754.8 -59.169
5754.9 -59.062
5755 -59.123
5755.1 -59.062
5755.2 -59.077
5755.3 -59.092
5755.4 -59.062
5755.5 -59.153
5755.6 -59.092
5755.7 -59.123
5755.8 -59.062
5755.9 -59.001
5756 -59.031
5756.1 -58.97
5756.2 -58.97
5756.3 -58.833
5756.4 -58.772
5756.5 -58.65
5756.6 -58.68
5756.7 -58.711
5756.8 -58.665
5756.9 -58.894
5757 -58.894
5757.1 -59.092
5757.2 -59.153
5757.3 -59.23
5757.4 -59.276
5757.5 -58.97
5757.6 -58.833
5757.7 -58.65
5757.8 -58.696
5757.9 -58.757
5758 -58.879
5758.1 -59.108
5758.2 -59.062
5758.3 -58.955
5758.4 -58.635
5758.5 -58.543
5758.6 -58.665
5758.7 -58.894
5758.8 -59.184
5758.9 -58.94
5759 -58.696
5759.1 -58.543
5759.2 -58.772
5759.3 -58.97
5759.4 -58.833
5759.5 -58.635
5759.6 -58.543
5759.7 -58.879
5759.8 -59.001
5759.9 -58.635
5760 -58.497
5760.1 -58.818
5760.2 -59.138
5760.3 -58.741
5760.4 -58.589
5760.5 -58.696
5760.6 -58.711
5760.7 -58.741
5760.8 -58.772
5760.9 -58.818
5761 -58.848
5761.1 -59.153
5761.2 -59.047
5761.3 -58.757
5761.4 -58.802
5761.5 -59.123
5761.6 -58.986
5761.7 -58.696
5761.8 -58.757
5761.9 -58.986
5762 -59.092
5762.1 -59.001
5762.2 -58.97
5762.3 -58.864
5762.4 -58.787
5762.5 -58.741
5762.6 -58.696
5762.7 -58.65
5762.8 -58.711
5762.9 -58.726
5763 -58.772
5763.1 -58.726
5763.2 -58.757
5763.3 -58.665
5763.4 -58.68
5763.5 -58.741
5763.6 -58.711
5763.7 -58.741
5763.8 -58.574
5763.9 -58.604
5764 -58.482
5764.1 -58.543
5764.2 -58.574
5764.3 -58.528
5764.4 -58.589
5764.5 -58.543
5764.6 -58.635
5764.7 -58.574
5764.8 -58.741
5764.9 -58.818
5765 -58.894
5765.1 -59.001
5765.2 -58.94
5765.3 -58.894
5765.4 -58.772
5765.5 -58.65
5765.6 -58.543
5765.7 -58.421
5765.8 -58.436
5765.9 -58.482
5766 -58.589
5766.1 -58.68
5766.2 -58.818
5766.3 -58.848
5766.4 -58.467
5766.5 -58.284
5766.6 -58.207
5766.7 -58.268
5766.8 -58.497
5766.9 -58.635
5767 -58.726
5767.1 -58.314
5767.2 -58.162
5767.3 -58.192
5767.4 -58.558
5767.5 -58.65
5767.6 -58.391
5767.7 -58.345
5767.8 -58.299
5767.9 -58.574
5768 -58.635
5768.1 -58.223
5768.2 -58.085
5768.3 -58.406
5768.4 -58.726
5768.5 -58.238
5768.6 -58.009
5768.7 -58.131
5768.8 -58.391
5768.9 -58.406
5769 -58.375
5769.1 -58.436
5769.2 -58.207
5769.3 -58.009
5769.4 -58.024
5769.5 -58.421
5769.6 -58.391
5769.7 -58.146
5769.8 -58.207
5769.9 -58.421
5770 -58.391
5770.1 -58.116
5770.2 -58.024
5770.3 -58.177
5770.4 -58.36
5770.5 -58.497
5770.6 -58.452
5770.7 -58.421
5770.8 -58.391
5770.9 -58.329
5771 -58.238
5771.1 -58.116
5771.2 -58.101
5771.3 -57.994
5771.4 -58.07
5771.5 -58.055
5771.6 -58.085
5771.7 -58.162
5771.8 -58.085
5771.9 -58.116
5772 -58.101
5772.1 -58.207
5772.2 -58.192
5772.3 -58.207
5772.4 -58.268
5772.5 -58.223
5772.6 -58.299
5772.7 -58.345
5772.8 -58.452
5772.9 -58.406
5773 -58.528
5773.1 -58.65
5773.2 -58.497
5773.3 -58.574
5773.4 -58.589
5773.5 -58.436
5773.6 -58.329
5773.7 -58.253
5773.8 -58.452
5773.9 -58.284
5774 -58.513
5774.1 -58.528
5774.2 -58.619
5774.3 -58.604
5774.4 -58.589
5774.5 -58.604
5774.6 -58.207
5774.7 -58.131
5774.8 -58.162
5774.9 -58.375
5775 -58.482
5775.1 -58.589
5775.2 -58.513
5775.3 -58.192
5775.4 -58.07
5775.5 -58.192
5775.6 -58.436
5775.7 -58.513
5775.8 -58.192
5775.9 -58.07
5776 -58.116
5776.1 -58.375
5776.2 -58.497
5776.3 -58.131
5776.4 -57.856
5776.5 -58.07
5776.6 -58.436
5776.7 -58.131
5776.8 -58.024
5776.9 -58.207
5777 -58.482
5777.1 -58.604
5777.2 -58.36
5777.3 -58.406
5777.4 -58.406
5777.5 -58.589
5777.6 -58.635
5777.7 -58.467
5777.8 -58.314
5777.9 -58.421
5778 -58.787
5778.1 -58.467
5778.2 -58.329
5778.3 -58.558
5778.4 -58.726
5778.5 -58.635
5778.6 -58.36
5778.7 -58.345
5778.8 -58.192
5778.9 -58.329
5779 -58.452
5779.1 -58.65
5779.2 -58.833
5779.3 -58.787
5779.4 -58.909
5779.5 -58.833
5779.6 -58.879
5779.7 -58.833
5779.8 -58.802
5779.9 -59.001
5780 -58.864
5780.1 -58.879
5780.2 -58.879
5780.3 -58.925
5780.4 -58.955
5780.5 -58.94
5780.6 -59.123
5780.7 -58.97
5780.8 -59.047
5780.9 -58.986
5781 -58.955
5781.1 -58.848
5781.2 -58.787
5781.3 -58.848
5781.4 -58.726
5781.5 -58.696
5781.6 -58.68
5781.7 -58.741
5781.8 -58.787
5781.9 -58.986
5782 -59.214
5782.1 -59.214
5782.2 -59.276
5782.3 -59.291
5782.4 -59.184
5782.5 -58.925
5782.6 -58.848
5782.7 -58.833
5782.8 -58.833
5782.9 -59.062
5783 -59.184
5783.1 -59.321
5783.2 -59.214
5783.3 -59.031
5783.4 -58.955
5783.5 -58.879
5783.6 -59.077
5783.7 -59.26
5783.8 -59.291
5783.9 -59.108
5784 -58.909
5784.1 -59.123
5784.2 -59.291
5784.3 -59.504
5784.4 -59.245
5784.5 -59.047
5784.6 -59.169
5784.7 -59.443
5784.8 -59.565
5784.9 -59.108
5785 -59.199
5785.1 -59.443
5785.2 -59.672
5785.3 -59.428
5785.4 -59.153
5785.5 -59.352
5785.6 -59.321
5785.7 -59.382
5785.8 -59.276
5785.9 -59.245
5786 -59.413
5786.1 -59.642
5786.2 -59.504
5786.3 -59.138
5786.4 -59.337
5786.5 -59.565
5786.6 -59.382
5786.7 -59.321
5786.8 -59.245
5786.9 -59.489
5787 -59.596
5787.1 -59.581
5787.2 -59.443
5787.3 -59.352
5787.4 -59.367
5787.5 -59.123
5787.6 -59.062
5787.7 -58.97
5787.8 -59.047
5787.9 -59.031
5788 -59.016
5788.1 -59.169
5788.2 -59.031
5788.3 -59.047
5788.4 -59.001
5788.5 -59.001
5788.6 -59.031
5788.7 -59.092
5788.8 -59.123
5788.9 -58.894
5789 -58.955
5789.1 -58.925
5789.2 -58.955
5789.3 -58.97
5789.4 -58.97
5789.5 -59.108
5789.6 -59.016
5789.7 -59.123
5789.8 -59.214
5789.9 -59.199
5790 -59.337
5790.1 -59.367
5790.2 -59.367
5790.3 -59.092
5790.4 -59.001
5790.5 -58.94
5790.6 -58.925
5790.7 -58.97
5790.8 -59.031
5790.9 -59.26
5791 -59.291
5791.1 -59.398
5791.2 -59.337
5791.3 -59.047
5791.4 -58.864
5791.5 -58.833
5791.6 -59.031
5791.7 -59.123
5791.8 -59.306
5791.9 -59.245
5792 -59.016
5792.1 -58.833
5792.2 -58.955
5792.3 -59.26
5792.4 -59.337
5792.5 -59.153
5792.6 -58.894
5792.7 -59.031
5792.8 -59.367
5792.9 -59.321
5793 -58.97
5793.1 -58.925
5793.2 -59.245
5793.3 -59.367
5793.4 -59.062
5793.5 -58.97
5793.6 -59.138
5793.7 -59.443
5793.8 -59.413
5793.9 -59.184
5794 -59.214
5794.1 -59.321
5794.2 -59.52
5794.3 -59.352
5794.4 -59.169
5794.5 -58.955
5794.6 -59.337
5794.7 -59.382
5794.8 -59.153
5794.9 -59.138
5795 -59.26
5795.1 -59.504
5795.2 -59.367
5795.3 -59.184
5795.4 -59.047
5795.5 -58.909
5795.6 -59.062
5795.7 -59.001
5795.8 -59.108
5795.9 -59.108
5796 -59.26
5796.1 -59.291
5796.2 -59.276
5796.3 -59.428
5796.4 -59.26
5796.5 -59.382
5796.6 -59.291
5796.7 -59.352
5796.8 -59.26
5796.9 -59.321
5797 -59.352
5797.1 -59.214
5797.2 -59.23
5797.3 -59.123
5797.4 -59.062
5797.5 -59.047
5797.6 -58.986
5797.7 -59.138
5797.8 -59.031
5797.9 -59.062
5798 -59.123
5798.1 -59.123
5798.2 -59.153
5798.3 -59.26
5798.4 -59.413
5798.5 -59.398
5798.6 -59.398
5798.7 -59.321
5798.8 -59.092
5798.9 -58.94
5799 -58.848
5799.1 -58.94
5799.2 -59.016
5799.3 -59.138
5799.4 -59.26
5799.5 -59.26
5799.6 -59.26
5799.7 -59.016
5799.8 -58.909
5799.9 -58.955
5800 -59.123
5800.1 -59.321
5800.2 -59.352
5800.3 -59.276
5800.4 -58.94
5800.5 -59.001
5800.6 -59.199
5800.7 -59.459
5800.8 -59.428
5800.9 -59.077
5801 -59.153
5801.1 -59.26
5801.2 -59.489
5801.3 -59.321
5801.4 -59.016
5801.5 -59.062
5801.6 -59.474
5801.7 -59.565
5801.8 -59.031
5801.9 -59.138
5802 -59.428
5802.1 -59.474
5802.2 -59.382
5802.3 -59.306
5802.4 -59.459
5802.5 -59.52
5802.6 -59.581
5802.7 -59.321
5802.8 -59.214
5802.9 -59.443
5803 -59.642
5803.1 -59.459
5803.2 -59.214
5803.3 -59.565
5803.4 -59.565
5803.5 -59.413
5803.6 -59.245
5803.7 -59.153
5803.8 -59.214
5803.9 -59.184
5804 -59.306
5804.1 -59.382
5804.2 -59.489
5804.3 -59.428
5804.4 -59.413
5804.5 -59.504
5804.6 -59.428
5804.7 -59.382
5804.8 -59.413
5804.9 -59.382
5805 -59.337
5805.1 -59.413
5805.2 -59.459
5805.3 -59.367
5805.4 -59.337
5805.5 -59.367
5805.6 -59.321
5805.7 -59.321
5805.8 -59.199
5805.9 -59.199
5806 -59.016
5806.1 -58.848
5806.2 -58.833
5806.3 -58.787
5806.4 -58.833
5806.5 -58.864
5806.6 -59.001
5806.7 -58.909
5806.8 -59.031
5806.9 -59.153
5807 -59.184
5807.1 -59.321
5807.2 -59.214
5807.3 -59.077
5807.4 -58.848
5807.5 -58.757
5807.6 -58.833
5807.7 -58.955
5807.8 -59.245
5807.9 -59.169
5808 -59.23
5808.1 -58.925
5808.2 -58.741
5808.3 -58.772
5808.4 -58.925
5808.5 -59.214
5808.6 -59.169
5808.7 -58.894
5808.8 -58.574
5808.9 -58.696
5809 -58.879
5809.1 -59.108
5809.2 -58.986
5809.3 -58.574
5809.4 -58.604
5809.5 -58.833
5809.6 -59.016
5809.7 -58.68
5809.8 -58.65
5809.9 -59.031
5810 -59.062
5810.1 -58.65
5810.2 -58.589
5810.3 -58.894
5810.4 -59.062
5810.5 -58.925
5810.6 -58.925
5810.7 -58.848
5810.8 -58.94
5810.9 -58.955
5811 -58.894
5811.1 -58.68
5811.2 -58.787
5811.3 -59.123
5811.4 -58.833
5811.5 -58.574
5811.6 -58.726
5811.7 -58.894
5811.8 -58.864
5811.9 -58.68
5812 -58.574
5812.1 -58.345
5812.2 -58.436
5812.3 -58.528
5812.4 -58.711
5812.5 -58.833
5812.6 -58.894
5812.7 -59.016
5812.8 -58.787
5812.9 -58.94
5813 -58.833
5813.1 -58.833
5813.2 -58.818
5813.3 -58.787
5813.4 -58.787
5813.5 -58.619
5813.6 -58.665
5813.7 -58.604
5813.8 -58.665
5813.9 -58.619
5814 -58.558
5814.1 -58.543
5814.2 -58.284
5814.3 -58.223
5814.4 -58.101
5814.5 -58.055
5814.6 -58.116
5814.7 -58.024
5814.8 -58.085
5814.9 -58.024
5815 -58.177
5815.1 -58.238
5815.2 -58.314
5815.3 -58.497
5815.4 -58.345
5815.5 -58.436
5815.6 -58.268
5815.7 -58.162
5815.8 -57.963
5815.9 -57.933
5816 -58.101
5816.1 -58.101
5816.2 -58.223
5816.3 -58.36
5816.4 -58.329
5816.5 -58.131
5816.6 -57.887
5816.7 -57.963
5816.8 -57.979
5816.9 -58.162
5817 -58.268
5817.1 -58.162
5817.2 -57.78
5817.3 -57.765
5817.4 -58.101
5817.5 -58.192
5817.6 -58.055
5817.7 -57.734
5817.8 -57.719
5817.9 -57.917
5818 -58.146
5818.1 -57.948
5818.2 -57.567
5818.3 -57.78
5818.4 -58.009
5818.5 -57.841
5818.6 -57.414
5818.7 -57.49
5818.8 -57.704
5818.9 -57.658
5819 -57.719
5819.1 -57.658
5819.2 -57.597
5819.3 -57.444
5819.4 -57.49
5819.5 -57.902
5819.6 -57.658
5819.7 -57.46
5819.8 -57.597
5819.9 -57.811
5820 -57.673
5820.1 -57.46
5820.2 -57.383
5820.3 -57.444
5820.4 -57.75
5820.5 -57.719
5820.6 -57.658
5820.7 -57.628
5820.8 -57.475
5820.9 -57.46
5821 -57.307
5821.1 -57.307
5821.2 -57.261
5821.3 -57.231
5821.4 -57.246
5821.5 -57.231
5821.6 -57.261
5821.7 -57.216
5821.8 -57.155
5821.9 -57.216
5822 -57.231
5822.1 -57.277
5822.2 -57.139
5822.3 -57.261
5822.4 -57.307
5822.5 -57.338
5822.6 -57.307
5822.7 -57.429
5822.8 -57.567
5822.9 -57.505
5823 -57.658
5823.1 -57.643
5823.2 -57.628
5823.3 -57.567
5823.4 -57.429
5823.5 -57.46
5823.6 -57.231
5823.7 -57.246
5823.8 -57.261
5823.9 -57.567
5824 -57.628
5824.1 -57.765
5824.2 -57.917
5824.3 -57.795
5824.4 -57.765
5824.5 -57.521
5824.6 -57.307
5824.7 -57.338
5824.8 -57.505
5824.9 -57.765
5825 -57.704
5825.1 -57.689
5825.2 -57.399
5825.3 -57.322
5825.4 -57.444
5825.5 -57.643
5825.6 -57.872
5825.7 -57.628
5825.8 -57.444
5825.9 -57.444
5826 -57.765
5826.1 -57.872
5826.2 -57.597
5826.3 -57.444
5826.4 -57.658
5826.5 -58.009
5826.6 -57.795
5826.7 -57.46
5826.8 -57.643
5826.9 -57.963
5827 -57.979
5827.1 -57.673
5827.2 -57.628
5827.3 -57.536
5827.4 -57.628
5827.5 -57.704
5827.6 -57.917
5827.7 -58.07
5827.8 -57.826
5827.9 -57.673
5828 -58.04
5828.1 -57.963
5828.2 -57.795
5828.3 -57.75
5828.4 -58.04
5828.5 -58.146
5828.6 -58.085
5828.7 -57.917
5828.8 -57.795
5828.9 -57.826
5829 -57.689
5829.1 -57.841
5829.2 -57.933
5829.3 -58.07
5829.4 -58.223
5829.5 -58.268
5829.6 -58.391
5829.7 -58.284
5829.8 -58.391
5829.9 -58.375
5830 -58.482
5830.1 -58.421
5830.2 -58.406
5830.3 -58.482
5830.4 -58.375
5830.5 -58.391
5830.6 -58.299
5830.7 -58.314
5830.8 -58.192
5830.9 -58.101
5831 -58.116
5831.1 -57.979
5831.2 -57.994
5831.3 -57.917
5831.4 -57.887
5831.5 -57.887
5831.6 -57.933
5831.7 -57.948
5831.8 -57.948
5831.9 -58.085
5832 -58.131
5832.1 -58.207
5832.2 -58.207
5832.3 -58.162
5832.4 -58.085
5832.5 -57.841
5832.6 -57.826
5832.7 -57.856
5832.8 -58.04
5832.9 -58.07
5833 -58.253
5833.1 -58.345
5833.2 -58.116
5833.3 -57.902
5833.4 -57.795
5833.5 -57.887
5833.6 -58.055
5833.7 -58.223
5833.8 -58.375
5833.9 -57.963
5834 -57.826
5834.1 -57.887
5834.2 -58.131
5834.3 -58.223
5834.4 -57.948
5834.5 -57.811
5834.6 -57.826
5834.7 -58.07
5834.8 -58.177
5834.9 -57.78
5835 -57.597
5835.1 -57.826
5835.2 -58.07
5835.3 -57.826
5835.4 -57.551
5835.5 -57.521
5835.6 -57.628
5835.7 -57.704
5835.8 -57.536
5835.9 -57.689
5836 -57.872
5836.1 -57.948
5836.2 -57.765
5836.3 -57.719
5836.4 -58.101
5836.5 -57.933
5836.6 -57.75
5836.7 -57.643
5836.8 -57.933
5836.9 -58.009
5837 -58.04
5837.1 -57.994
5837.2 -57.765
5837.3 -57.704
5837.4 -57.597
5837.5 -57.582
5837.6 -57.582
5837.7 -57.612
5837.8 -57.719
5837.9 -57.689
5838 -57.75
5838.1 -57.795
5838.2 -57.872
5838.3 -57.841
5838.4 -57.841
5838.5 -57.933
5838.6 -57.841
5838.7 -57.917
5838.8 -57.872
5838.9 -57.872
5839 -57.765
5839.1 -57.689
5839.2 -57.826
5839.3 -57.673
5839.4 -57.765
5839.5 -57.795
5839.6 -57.902
5839.7 -57.963
5839.8 -57.994
5839.9 -58.223
5840 -58.238
5840.1 -58.314
5840.2 -58.375
5840.3 -58.314
5840.4 -58.284
5840.5 -58.116
5840.6 -58.238
5840.7 -57.979
5840.8 -58.024
5840.9 -58.009
5841 -58.162
5841.1 -58.314
5841.2 -58.467
5841.3 -58.604
5841.4 -58.268
5841.5 -58.177
5841.6 -58.146
5841.7 -58.238
5841.8 -58.436
5841.9 -58.589
5842 -58.589
5842.1 -58.253
5842.2 -58.162
5842.3 -58.329
5842.4 -58.513
5842.5 -58.558
5842.6 -58.268
5842.7 -58.116
5842.8 -58.192
5842.9 -58.558
5843 -58.558
5843.1 -58.268
5843.2 -58.253
5843.3 -58.513
5843.4 -58.711
5843.5 -58.345
5843.6 -58.223
5843.7 -58.36
5843.8 -58.513
5843.9 -58.696
5844 -58.65
5844.1 -58.65
5844.2 -58.558
5844.3 -58.345
5844.4 -58.253
5844.5 -58.635
5844.6 -58.772
5844.7 -58.452
5844.8 -58.513
5844.9 -58.757
5845 -58.757
5845.1 -58.406
5845.2 -58.314
5845.3 -58.558
5845.4 -58.619
5845.5 -58.864
5845.6 -58.848
5845.7 -58.757
5845.8 -58.741
5845.9 -58.726
5846 -58.802
5846.1 -58.65
5846.2 -58.696
5846.3 -58.65
5846.4 -58.68
5846.5 -58.68
5846.6 -58.604
5846.7 -58.787
5846.8 -58.696
5846.9 -58.726
5847 -58.696
5847.1 -58.696
5847.2 -58.619
5847.3 -58.711
5847.4 -58.925
5847.5 -58.726
5847.6 -58.802
5847.7 -58.848
5847.8 -58.879
5847.9 -58.94
5848 -58.97
5848.1 -59.062
5848.2 -58.94
5848.3 -58.894
5848.4 -58.741
5848.5 -58.604
5848.6 -58.467
5848.7 -58.467
5848.8 -58.558
5848.9 -58.635
5849 -58.757
5849.1 -58.787
5849.2 -58.97
5849.3 -59.016
5849.4 -59.031
5849.5 -58.864
5849.6 -58.696
5849.7 -58.68
5849.8 -58.711
5849.9 -58.833
5850 -59.092
5850.1 -59.138
5850.2 -59.001
5850.3 -58.696
5850.4 -58.65
5850.5 -58.757
5850.6 -58.879
5850.7 -59.138
5850.8 -58.772
5850.9 -58.619
5851 -58.528
5851.1 -58.802
5851.2 -58.879
5851.3 -58.65
5851.4 -58.467
5851.5 -58.528
5851.6 -58.864
5851.7 -58.802
5851.8 -58.391
5851.9 -58.329
5852 -58.619
5852.1 -58.97
5852.2 -58.787
5852.3 -58.833
5852.4 -58.802
5852.5 -58.757
5852.6 -58.604
5852.7 -58.467
5852.8 -58.604
5852.9 -58.772
5853 -58.741
5853.1 -58.391
5853.2 -58.619
5853.3 -58.787
5853.4 -58.68
5853.5 -58.604
5853.6 -58.314
5853.7 -58.528
5853.8 -58.665
5853.9 -58.802
5854 -58.818
5854.1 -58.864
5854.2 -58.894
5854.3 -58.787
5854.4 -58.696
5854.5 -58.711
5854.6 -58.635
5854.7 -58.604
5854.8 -58.574
5854.9 -58.68
5855 -58.574
5855.1 -58.543
5855.2 -58.543
5855.3 -58.558
5855.4 -58.513
5855.5 -58.528
5855.6 -58.665
5855.7 -58.65
5855.8 -58.65
5855.9 -58.665
5856 -58.665
5856.1 -58.696
5856.2 -58.696
5856.3 -58.757
5856.4 -58.619
5856.5 -58.482
5856.6 -58.299
5856.7 -58.314
5856.8 -58.314
5856.9 -58.223
5857 -58.299
5857.1 -58.421
5857.2 -58.635
5857.3 -58.711
5857.4 -58.833
5857.5 -58.909
5857.6 -58.726
5857.7 -58.574
5857.8 -58.329
5857.9 -58.223
5858 -58.284
5858.1 -58.452
5858.2 -58.68
5858.3 -58.65
5858.4 -58.482
5858.5 -58.177
5858.6 -58.055
5858.7 -58.131
5858.8 -58.375
5858.9 -58.635
5859 -58.391
5859.1 -58.101
5859.2 -57.933
5859.3 -58.131
5859.4 -58.345
5859.5 -58.253
5859.6 -57.963
5859.7 -57.979
5859.8 -58.238
5859.9 -58.253
5860 -57.963
5860.1 -57.856
5860.2 -58.131
5860.3 -58.391
5860.4 -58.04
5860.5 -57.841
5860.6 -57.734
5860.7 -57.704
5860.8 -57.75
5860.9 -57.948
5861 -58.101
5861.1 -57.734
5861.2 -57.536
5861.3 -57.765
5861.4 -57.826
5861.5 -57.536
5861.6 -57.414
5861.7 -57.734
5861.8 -57.856
5861.9 -57.704
5862 -57.46
5862.1 -57.338
5862.2 -57.17
5862.3 -57.139
5862.4 -57.277
5862.5 -57.338
5862.6 -57.368
5862.7 -57.429
5862.8 -57.475
5862.9 -57.49
5863 -57.49
5863.1 -57.567
5863.2 -57.475
5863.3 -57.46
5863.4 -57.338
5863.5 -57.444
5863.6 -57.368
5863.7 -57.307
5863.8 -57.338
5863.9 -57.292
5864 -57.246
5864.1 -57.109
5864.2 -57.109
5864.3 -57.078
5864.4 -57.017
5864.5 -56.971
5864.6 -56.895
5864.7 -56.91
5864.8 -56.956
5864.9 -57.017
5865 -57.17
5865.1 -57.155
5865.2 -57.307
5865.3 -57.322
5865.4 -57.444
5865.5 -57.444
5865.6 -57.414
5865.7 -57.368
5865.8 -57.063
5865.9 -56.987
5866 -56.88
5866.1 -57.032
5866.2 -57.155
5866.3 -57.353
5866.4 -57.49
5866.5 -57.353
5866.6 -57.124
5866.7 -56.941
5866.8 -57.094
5866.9 -57.216
5867 -57.536
5867.1 -57.673
5867.2 -57.338
5867.3 -57.109
5867.4 -57.094
5867.5 -57.292
5867.6 -57.567
5867.7 -57.505
5867.8 -57.277
5867.9 -57.155
5868 -57.383
5868.1 -57.643
5868.2 -57.429
5868.3 -57.094
5868.4 -57.368
5868.5 -57.78
5868.6 -57.521
5868.7 -57.246
5868.8 -57.216
5868.9 -57.338
5869 -57.338
5869.1 -57.246
5869.2 -57.338
5869.3 -57.444
5869.4 -57.795
5869.5 -57.429
5869.6 -57.277
5869.7 -57.521
5869.8 -57.582
5869.9 -57.399
5870 -57.109
5870.1 -57.383
5870.2 -57.567
5870.3 -57.658
5870.4 -57.582
5870.5 -57.49
5870.6 -57.414
5870.7 -57.338
5870.8 -57.307
5870.9 -57.322
5871 -57.383
5871.1 -57.49
5871.2 -57.444
5871.3 -57.551
5871.4 -57.49
5871.5 -57.567
5871.6 -57.612
5871.7 -57.689
5871.8 -57.795
5871.9 -57.658
5872 -57.719
5872.1 -57.673
5872.2 -57.75
5872.3 -57.734
5872.4 -57.734
5872.5 -57.872
5872.6 -57.826
5872.7 -57.948
5872.8 -57.979
5872.9 -58.07
5873 -58.146
5873.1 -58.192
5873.2 -58.436
5873.3 -58.391
5873.4 -58.543
5873.5 -58.528
5873.6 -58.482
5873.7 -58.36
5873.8 -58.192
5873.9 -58.329
5874 -58.101
5874.1 -58.329
5874.2 -58.375
5874.3 -58.421
5874.4 -58.589
5874.5 -58.619
5874.6 -58.726
5874.7 -58.314
5874.8 -58.192
5874.9 -58.238
5875 -58.375
5875.1 -58.558
5875.2 -58.726
5875.3 -58.848
5875.4 -58.391
5875.5 -58.314
5875.6 -58.436
5875.7 -58.604
5875.8 -58.787
5875.9 -58.513
5876 -58.421
5876.1 -58.436
5876.2 -58.726
5876.3 -58.711
5876.4 -58.314
5876.5 -58.238
5876.6 -58.604
5876.7 -58.802
5876.8 -58.452
5876.9 -58.375
5877 -58.574
5877.1 -58.711
5877.2 -58.726
5877.3 -58.711
5877.4 -58.757
5877.5 -58.741
5877.6 -58.604
5877.7 -58.345
5877.8 -58.299
5877.9 -58.741
5878 -58.604
5878.1 -58.345
5878.2 -58.314
5878.3 -58.619
5878.4 -58.604
5878.5 -58.482
5878.6 -58.36
5878.7 -58.284
5878.8 -58.329
5878.9 -58.452
5879 -58.558
5879.1 -58.635
5879.2 -58.68
5879.3 -58.848
5879.4 -58.848
5879.5 -58.894
5879.6 -58.833
5879.7 -58.833
5879.8 -58.772
5879.9 -58.802
5880 -58.894
5880.1 -58.818
5880.2 -58.879
5880.3 -58.787
5880.4 -58.787
5880.5 -58.635
5880.6 -58.68
5880.7 -58.696
5880.8 -58.513
5880.9 -58.513
5881 -58.391
5881.1 -58.391
5881.2 -58.406
5881.3 -58.543
5881.4 -58.757
5881.5 -58.65
5881.6 -58.879
5881.7 -58.955
5881.8 -58.986
5881.9 -59.108
5882 -59.153
5882.1 -59.184
5882.2 -58.879
5882.3 -58.818
5882.4 -58.65
5882.5 -58.711
5882.6 -58.818
5882.7 -58.955
5882.8 -59.214
5882.9 -59.077
5883 -59.031
5883.1 -58.726
5883.2 -58.65
5883.3 -58.665
5883.4 -58.94
5883.5 -59.23
5883.6 -59.092
5883.7 -58.848
5883.8 -58.68
5883.9 -58.711
5884 -59.016
5884.1 -59.214
5884.2 -59.077
5884.3 -58.726
5884.4 -58.757
5884.5 -59.062
5884.6 -59.169
5884.7 -58.802
5884.8 -58.604
5884.9 -59.001
5885 -59.092
5885.1 -58.802
5885.2 -58.65
5885.3 -58.864
5885.4 -59.169
5885.5 -59.138
5885.6 -59.153
5885.7 -59.123
5885.8 -59.169
5885.9 -59.031
5886 -58.879
5886.1 -58.848
5886.2 -59.108
5886.3 -59.047
5886.4 -58.757
5886.5 -58.848
5886.6 -59.153
5886.7 -59.077
5886.8 -59.047
5886.9 -58.741
5887 -58.787
5887.1 -58.894
5887.2 -59.123
5887.3 -59.184
5887.4 -59.199
5887.5 -59.337
5887.6 -59.123
5887.7 -59.047
5887.8 -59.031
5887.9 -59.001
5888 -58.986
5888.1 -59.016
5888.2 -59.123
5888.3 -59.001
5888.4 -59.047
5888.5 -59.047
5888.6 -59.108
5888.7 -59.123
5888.8 -59.138
5888.9 -59.337
5889 -59.123
5889.1 -59.26
5889.2 -59.291
5889.3 -59.306
5889.4 -59.291
5889.5 -59.199
5889.6 -59.245
5889.7 -58.986
5889.8 -59.047
5889.9 -58.909
5890 -58.925
5890.1 -58.879
5890.2 -58.97
5890.3 -59.031
5890.4 -59.047
5890.5 -59.153
5890.6 -59.337
5890.7 -59.489
5890.8 -59.474
5890.9 -59.337
5891 -59.245
5891.1 -59.153
5891.2 -59.077
5891.3 -59.092
5891.4 -59.321
5891.5 -59.489
5891.6 -59.626
5891.7 -59.657
5891.8 -59.398
5891.9 -59.214
5892 -59.23
5892.1 -59.52
5892.2 -59.703
5892.3 -59.688
5892.4 -59.428
5892.5 -59.245
5892.6 -59.565
5892.7 -59.794
5892.8 -59.84
5892.9 -59.52
5893 -59.367
5893.1 -59.733
5893.2 -59.886
5893.3 -59.642
5893.4 -59.459
5893.5 -59.688
5893.6 -59.977
5893.7 -59.749
5893.8 -59.489
5893.9 -59.276
5894 -59.306
5894.1 -59.413
5894.2 -59.52
5894.3 -59.886
5894.4 -59.672
5894.5 -59.443
5894.6 -59.413
5894.7 -59.672
5894.8 -59.504
5894.9 -59.153
5895 -59.352
5895.1 -59.52
5895.2 -59.672
5895.3 -59.474
5895.4 -59.428
5895.5 -59.26
5895.6 -59.214
5895.7 -59.398
5895.8 -59.337
5895.9 -59.504
5896 -59.55
5896.1 -59.535
5896.2 -59.535
5896.3 -59.565
5896.4 -59.779
5896.5 -59.672
5896.6 -59.703
5896.7 -59.703
5896.8 -59.657
5896.9 -59.596
5897 -59.581
5897.1 -59.688
5897.2 -59.474
5897.3 -59.428
5897.4 -59.413
5897.5 -59.276
5897.6 -59.276
5897.7 -59.276
5897.8 -59.413
5897.9 -59.352
5898 -59.428
5898.1 -59.52
5898.2 -59.55
5898.3 -59.626
5898.4 -59.703
5898.5 -59.84
5898.6 -59.749
5898.7 -59.749
5898.8 -59.489
5898.9 -59.352
5899 -59.291
5899.1 -59.26
5899.2 -59.352
5899.3 -59.398
5899.4 -59.565
5899.5 -59.596
5899.6 -59.733
5899.7 -59.611
5899.8 -59.413
5899.9 -59.276
5900 -59.337
5900.1 -59.55
5900.2 -59.688
5900.3 -59.825
5900.4 -59.657
5900.5 -59.382
5900.6 -59.382
5900.7 -59.565
5900.8 -59.81
5900.9 -59.657
5901 -59.367
5901.1 -59.398
5901.2 -59.581
5901.3 -59.871
5901.4 -59.504
5901.5 -59.214
5901.6 -59.443
5901.7 -59.779
5901.8 -59.779
5901.9 -59.321
5902 -59.413
5902.1 -59.489
5902.2 -59.642
5902.3 -59.611
5902.4 -59.672
5902.5 -59.718
5902.6 -59.398
5902.7 -59.428
5902.8 -59.672
5902.9 -59.825
5903 -59.55
5903.1 -59.489
5903.2 -59.962
5903.3 -59.84
5903.4 -59.688
5903.5 -59.489
5903.6 -59.581
5903.7 -59.672
5903.8 -59.932
5903.9 -60.145
5904 -59.962
5904.1 -59.993
5904.2 -59.901
5904.3 -59.825
5904.4 -59.779
5904.5 -59.733
5904.6 -59.825
5904.7 -59.642
5904.8 -59.626
5904.9 -59.642
5905 -59.749
5905.1 -59.764
5905.2 -59.733
5905.3 -59.886
5905.4 -59.749
5905.5 -59.794
5905.6 -59.855
5905.7 -59.947
5905.8 -60.008
5905.9 -60.069
5906 -60.099
5906.1 -60.099
5906.2 -60.145
5906.3 -60.099
5906.4 -60.054
5906.5 -59.947
5906.6 -59.825
5906.7 -59.764
5906.8 -59.642
5906.9 -59.688
5907 -59.779
5907.1 -59.749
5907.2 -59.993
5907.3 -60.176
5907.4 -60.267
5907.5 -60.298
5907.6 -60.176
5907.7 -59.916
5907.8 -59.779
5907.9 -59.794
5908 -59.825
5908.1 -60.054
5908.2 -60.13
5908.3 -60.222
5908.4 -59.977
5908.5 -59.871
5908.6 -59.977
5908.7 -60.054
5908.8 -60.344
5908.9 -60.313
5909 -60.054
5909.1 -59.871
5909.2 -60.069
5909.3 -60.374
5909.4 -60.298
5909.5 -60.008
5909.6 -59.901
5909.7 -60.267
5909.8 -60.42
5909.9 -60.252
5910 -60.023
5910.1 -60.161
5910.2 -60.435
5910.3 -60.328
5910.4 -60.038
5910.5 -59.932
5910.6 -59.916
5910.7 -60.054
5910.8 -59.947
5910.9 -60.13
5911 -60.435
5911.1 -60.481
5911.2 -60.145
5911.3 -59.962
5911.4 -60.42
5911.5 -60.344
5911.6 -60.115
5911.7 -59.962
5911.8 -60.099
5911.9 -60.298
5912 -60.374
5912.1 -60.45
5912.2 -60.191
5912.3 -60.191
5912.4 -59.977
5912.5 -60.008
5912.6 -59.977
5912.7 -59.901
5912.8 -59.977
5912.9 -59.871
5913 -59.871
5913.1 -59.901
5913.2 -59.886
5913.3 -59.81
5913.4 -59.794
5913.5 -59.855
5913.6 -59.764
5913.7 -59.764
5913.8 -59.749
5913.9 -59.764
5914 -59.779
5914.1 -59.84
5914.2 -60.008
5914.3 -59.977
5914.4 -60.069
5914.5 -60.023
5914.6 -60.069
5914.7 -60.13
5914.8 -60.13
5914.9 -60.115
5915 -59.962
5915.1 -59.84
5915.2 -59.703
5915.3 -59.581
5915.4 -59.733
5915.5 -59.626
5915.6 -59.749
5915.7 -59.901
5915.8 -60.023
5915.9 -60.023
5916 -59.962
5916.1 -59.886
5916.2 -59.581
5916.3 -59.581
5916.4 -59.657
5916.5 -59.779
5916.6 -59.947
5916.7 -59.947
5916.8 -59.947
5916.9 -59.55
5917 -59.703
5917.1 -59.84
5917.2 -60.099
5917.3 -59.993
5917.4 -59.688
5917.5 -59.688
5917.6 -59.825
5917.7 -60.054
5917.8 -59.947
5917.9 -59.55
5918 -59.611
5918.1 -59.977
5918.2 -60.145
5918.3 -59.688
5918.4 -59.611
5918.5 -59.855
5918.6 -60.008
5918.7 -59.733
5918.8 -59.55
5918.9 -59.626
5919 -59.52
5919.1 -59.52
5919.2 -59.642
5919.3 -59.977
5919.4 -60.023
5919.5 -59.794
5919.6 -59.749
5919.7 -60.008
5919.8 -59.993
5919.9 -59.657
5920 -59.657
5920.1 -59.733
5920.2 -60.054
5920.3 -60.099
5920.4 -59.886
5920.5 -59.688
5920.6 -59.565
5920.7 -59.504
5920.8 -59.459
5920.9 -59.382
5921 -59.428
5921.1 -59.321
5921.2 -59.337
5921.3 -59.291
5921.4 -59.367
5921.5 -59.367
5921.6 -59.26
5921.7 -59.321
5921.8 -59.184
5921.9 -59.123
5922 -59.077
5922.1 -59.153
5922.2 -59.214
5922.3 -59.092
5922.4 -59.123
5922.5 -59.199
5922.6 -59.214
5922.7 -59.23
5922.8 -59.321
5922.9 -59.428
5923 -59.474
5923.1 -59.565
5923.2 -59.565
5923.3 -59.657
5923.4 -59.626
5923.5 -59.55
5923.6 -59.581
5923.7 -59.23
5923.8 -59.184
5923.9 -59.031
5924 -59.321
5924.1 -59.352
5924.2 -59.52
5924.3 -59.642
5924.4 -59.581
5924.5 -59.52
5924.6 -59.214
5924.7 -59.153
5924.8 -59.169
5924.9 -59.337
5925 -59.626
5925.1 -59.596
5925.2 -59.413
5925.3 -59.092
5925.4 -59.092
5925.5 -59.276
5925.6 -59.581
5925.7 -59.642
5925.8 -59.214
5925.9 -59.123
5926 -59.306
5926.1 -59.55
5926.2 -59.443
5926.3 -59.062
5926.4 -59.245
5926.5 -59.367
5926.6 -59.474
5926.7 -59.077
5926.8 -59.016
5926.9 -59.321
5927 -59.459
5927.1 -59.321
5927.2 -59.047
5927.3 -59.047
5927.4 -59.123
5927.5 -59.214
5927.6 -59.443
5927.7 -59.352
5927.8 -59.199
5927.9 -59.016
5928 -59.352
5928.1 -59.26
5928.2 -59.062
5928.3 -58.986
5928.4 -59.169
5928.5 -59.459
5928.6 -59.398
5928.7 -59.291
5928.8 -59.062
5928.9 -59.031
5929 -59.016
5929.1 -58.894
5929.2 -58.848
5929.3 -58.833
5929.4 -58.864
5929.5 -58.833
5929.6 -58.802
5929.7 -58.864
5929.8 -58.711
5929.9 -58.894
5930 -58.818
5930.1 -58.802
5930.2 -58.741
5930.3 -58.741
5930.4 -58.833
5930.5 -58.741
5930.6 -58.864
5930.7 -58.787
5930.8 -58.864
5930.9 -58.925
5931 -58.97
5931.1 -59.123
5931.2 -59.169
5931.3 -59.276
5931.4 -59.23
5931.5 -59.276
5931.6 -59.047
5931.7 -58.909
5931.8 -58.864
5931.9 -58.741
5932 -58.864
5932.1 -58.864
5932.2 -59.047
5932.3 -59.199
5932.4 -59.306
5932.5 -59.337
5932.6 -59.062
5932.7 -58.894
5932.8 -58.696
5932.9 -58.818
5933 -58.94
5933.1 -59.092
5933.2 -59.306
5933.3 -59.001
5933.4 -58.894
5933.5 -58.757
5933.6 -58.955
5933.7 -59.138
5933.8 -59.123
5933.9 -58.986
5934 -58.726
5934.1 -58.879
5934.2 -59.077
5934.3 -59.184
5934.4 -58.741
5934.5 -58.604
5934.6 -58.94
5934.7 -59.138
5934.8 -58.864
5934.9 -58.543
5935 -58.833
5935.1 -59.047
5935.2 -58.772
5935.3 -58.558
5935.4 -58.589
5935.5 -58.757
5935.6 -58.818
5935.7 -58.772
5935.8 -58.68
5935.9 -58.467
5936 -58.452
5936.1 -58.711
5936.2 -58.757
5936.3 -58.543
5936.4 -58.375
5936.5 -58.726
5936.6 -58.68
5936.7 -58.589
5936.8 -58.406
5936.9 -58.436
5937 -58.589
5937.1 -58.757
5937.2 -58.955
5937.3 -58.909
5937.4 -58.925
5937.5 -58.864
5937.6 -58.848
5937.7 -58.665
5937.8 -58.757
5937.9 -58.864
5938 -58.741
5938.1 -58.787
5938.2 -58.726
5938.3 -58.772
5938.4 -58.726
5938.5 -58.696
5938.6 -58.818
5938.7 -58.726
5938.8 -58.787
5938.9 -58.802
5939 -58.925
5939.1 -58.848
5939.2 -58.864
5939.3 -59.016
5939.4 -58.818
5939.5 -58.848
5939.6 -58.726
5939.7 -58.619
5939.8 -58.513
5939.9 -58.329
5940 -58.467
5940.1 -58.421
5940.2 -58.452
5940.3 -58.543
5940.4 -58.665
5940.5 -58.818
5940.6 -58.818
5940.7 -59.001
5940.8 -58.757
5940.9 -58.574
5941 -58.375
5941.1 -58.421
5941.2 -58.574
5941.3 -58.772
5941.4 -59.001
5941.5 -58.879
5941.6 -58.696
5941.7 -58.467
5941.8 -58.543
5941.9 -58.741
5942 -59.001
5942.1 -59.016
5942.2 -58.619
5942.3 -58.543
5942.4 -58.665
5942.5 -58.986
5942.6 -58.894
5942.7 -58.558
5942.8 -58.574
5942.9 -58.757
5943 -59.016
5943.1 -58.696
5943.2 -58.558
5943.3 -58.818
5943.4 -59.077
5943.5 -58.833
5943.6 -58.589
5943.7 -58.848
5943.8 -59.031
5943.9 -59.123
5944 -59.169
5944.1 -59.092
5944.2 -59.016
5944.3 -58.833
5944.4 -58.772
5944.5 -59.047
5944.6 -59.047
5944.7 -58.833
5944.8 -58.711
5944.9 -59.138
5945 -59.062
5945.1 -58.909
5945.2 -58.665
5945.3 -58.696
5945.4 -58.955
5945.5 -59.031
5945.6 -59.123
5945.7 -59.123
5945.8 -59.092
5945.9 -59.138
5946 -58.986
5946.1 -59.153
5946.2 -58.986
5946.3 -59.001
5946.4 -58.94
5946.5 -58.94
5946.6 -58.894
5946.7 -58.848
5946.8 -59.077
5946.9 -59.001
5947 -59.031
5947.1 -59.001
5947.2 -59.047
5947.3 -59.016
5947.4 -58.94
5947.5 -59.138
5947.6 -58.97
5947.7 -59.031
5947.8 -58.909
5947.9 -58.848
5948 -58.696
5948.1 -58.68
5948.2 -58.802
5948.3 -58.757
5948.4 -58.833
5948.5 -58.833
5948.6 -58.909
5948.7 -58.986
5948.8 -59.153
5948.9 -59.245
5949 -59.169
5949.1 -59.031
5949.2 -58.802
5949.3 -58.711
5949.4 -58.848
5949.5 -58.97
5949.6 -59.138
5949.7 -59.214
5949.8 -59.108
5949.9 -58.848
5950 -58.635
5950.1 -58.879
5950.2 -59.062
5950.3 -59.306
5950.4 -59.199
5950.5 -58.97
5950.6 -58.772
5950.7 -59.016
5950.8 -59.337
5950.9 -59.382
5951 -59.092
5951.1 -58.879
5951.2 -59.123
5951.3 -59.367
5951.4 -59.291
5951.5 -59.031
5951.6 -59.169
5951.7 -59.504
5951.8 -59.321
5951.9 -58.97
5952 -59.123
5952.1 -59.337
5952.2 -59.596
5952.3 -59.459
5952.4 -59.52
5952.5 -59.413
5952.6 -59.153
5952.7 -59.092
5952.8 -59.443
5952.9 -59.596
5953 -59.184
5953.1 -59.23
5953.2 -59.489
5953.3 -59.428
5953.4 -59.214
5953.5 -59.108
5953.6 -59.291
5953.7 -59.352
5953.8 -59.535
5953.9 -59.55
5954 -59.565
5954.1 -59.474
5954.2 -59.382
5954.3 -59.504
5954.4 -59.291
5954.5 -59.337
5954.6 -59.23
5954.7 -59.245
5954.8 -59.276
5954.9 -59.214
5955 -59.306
5955.1 -59.214
5955.2 -59.245
5955.3 -59.245
5955.4 -59.352
5955.5 -59.367
5955.6 -59.413
5955.7 -59.504
5955.8 -59.52
5955.9 -59.565
5956 -59.504
5956.1 -59.398
5956.2 -59.459
5956.3 -59.443
5956.4 -59.367
5956.5 -59.184
5956.6 -59.123
5956.7 -58.909
5956.8 -59.001
5956.9 -59.092
5957 -59.108
5957.1 -59.276
5957.2 -59.291
5957.3 -59.474
5957.4 -59.55
5957.5 -59.459
5957.6 -59.26
5957.7 -59.001
5957.8 -58.94
5957.9 -58.97
5958 -59.199
5958.1 -59.413
5958.2 -59.398
5958.3 -59.337
5958.4 -59.031
5958.5 -58.97
5958.6 -59.077
5958.7 -59.398
5958.8 -59.413
5958.9 -59.214
5959 -59.092
5959.1 -59.062
5959.2 -59.352
5959.3 -59.459
5959.4 -59.214
5959.5 -58.97
5959.6 -59.214
5959.7 -59.611
5959.8 -59.306
5959.9 -58.986
5960 -59.199
5960.1 -59.55
5960.2 -59.489
5960.3 -59.031
5960.4 -59.26
5960.5 -59.306
5960.6 -59.459
5960.7 -59.459
5960.8 -59.306
5960.9 -59.138
5961 -59.123
5961.1 -59.52
5961.2 -59.443
5961.3 -59.291
5961.4 -59.169
5961.5 -59.55
5961.6 -59.611
5961.7 -59.413
5961.8 -59.321
5961.9 -59.092
5962 -59.245
5962.1 -59.504
5962.2 -59.642
5962.3 -59.581
5962.4 -59.611
5962.5 -59.672
5962.6 -59.55
5962.7 -59.626
5962.8 -59.535
5962.9 -59.581
5963 -59.504
5963.1 -59.535
5963.2 -59.611
5963.3 -59.565
5963.4 -59.611
5963.5 -59.611
5963.6 -59.733
5963.7 -59.703
5963.8 -59.794
5963.9 -59.901
5964 -59.932
5964.1 -59.947
5964.2 -59.871
5964.3 -59.871
5964.4 -59.764
5964.5 -59.489
5964.6 -59.581
5964.7 -59.504
5964.8 -59.443
5964.9 -59.443
5965 -59.459
5965.1 -59.55
5965.2 -59.535
5965.3 -59.764
5965.4 -59.779
5965.5 -59.84
5965.6 -59.703
5965.7 -59.55
5965.8 -59.443
5965.9 -59.352
5966 -59.474
5966.1 -59.611
5966.2 -59.794
5966.3 -59.825
5966.4 -59.657
5966.5 -59.596
5966.6 -59.352
5966.7 -59.489
5966.8 -59.642
5966.9 -59.779
5967 -59.733
5967.1 -59.337
5967.2 -59.52
5967.3 -59.52
5967.4 -59.871
5967.5 -59.825
5967.6 -59.52
5967.7 -59.382
5967.8 -59.611
5967.9 -60.069
5968 -59.718
5968.1 -59.489
5968.2 -59.672
5968.3 -59.962
5968.4 -59.764
5968.5 -59.413
5968.6 -59.916
5968.7 -59.962
5968.8 -60.084
5968.9 -59.947
5969 -59.962
5969.1 -59.977
5969.2 -60.161
5969.3 -60.115
5969.4 -59.718
5969.5 -59.84
5969.6 -60.161
5969.7 -60.023
5969.8 -59.84
5969.9 -59.901
5970 -60.298
5970.1 -60.206
5970.2 -60.038
5970.3 -59.825
5970.4 -59.825
5970.5 -59.81
5970.6 -59.977
5970.7 -60.191
5970.8 -60.237
5970.9 -60.283
5971 -60.267
5971.1 -60.267
5971.2 -60.283
5971.3 -60.344
5971.4 -60.328
5971.5 -60.298
5971.6 -60.283
5971.7 -60.206
5971.8 -60.252
5971.9 -60.298
5972 -60.237
5972.1 -60.252
5972.2 -60.115
5972.3 -60.038
5972.4 -59.932
5972.5 -59.84
5972.6 -59.932
5972.7 -59.749
5972.8 -59.733
5972.9 -59.749
5973 -59.794
5973.1 -59.81
5973.2 -59.947
5973.3 -60.191
5973.4 -60.13
5973.5 -60.237
5973.6 -60.145
5973.7 -60.145
5973.8 -59.886
5973.9 -59.825
5974 -60.008
5974.1 -59.916
5974.2 -60.13
5974.3 -60.13
5974.4 -60.283
5974.5 -60.389
5974.6 -60.145
5974.7 -60.084
5974.8 -59.947
5974.9 -60.13
5975 -60.252
5975.1 -60.45
5975.2 -60.359
5975.3 -60.023
5975.4 -60.115
5975.5 -60.13
5975.6 -60.466
5975.7 -60.359
5975.8 -60.008
5975.9 -59.916
5976 -60.191
5976.1 -60.466
5976.2 -60.145
5976.3 -59.871
5976.4 -59.962
5976.5 -60.267
5976.6 -60.252
5976.7 -59.855
5976.8 -60.145
5976.9 -60.374
5977 -60.328
5977.1 -59.977
5977.2 -59.947
5977.3 -59.901
5977.4 -59.977
5977.5 -60.176
5977.6 -60.313
5977.7 -60.45
5977.8 -60.115
5977.9 -59.932
5978 -60.222
5978.1 -60.344
5978.2 -60.191
5978.3 -59.977
5978.4 -60.054
5978.5 -60.222
5978.6 -60.374
5978.7 -60.328
5978.8 -60.176
5978.9 -60.115
5979 -59.901
5979.1 -59.901
5979.2 -59.871
5979.3 -59.84
5979.4 -60.008
5979.5 -59.932
5979.6 -59.962
5979.7 -59.977
5979.8 -59.947
5979.9 -59.947
5980 -59.977
5980.1 -60.099
5980.2 -59.977
5980.3 -60.023
5980.4 -60.023
5980.5 -60.069
5980.6 -60.115
5980.7 -60.191
5980.8 -60.267
5980.9 -60.161
5981 -60.283
5981.1 -60.298
5981.2 -60.42
5981.3 -60.435
5981.4 -60.466
5981.5 -60.481
5981.6 -60.222
5981.7 -60.115
5981.8 -60.038
5981.9 -60.069
5982 -60.115
5982.1 -60.222
5982.2 -60.481
5982.3 -60.374
5982.4 -60.435
5982.5 -60.313
5982.6 -60.069
5982.7 -59.871
5982.8 -59.962
5982.9 -60.145
5983 -60.191
5983.1 -60.328
5983.2 -60.206
5983.3 -59.962
5983.4 -59.81
5983.5 -59.932
5983.6 -60.222
5983.7 -60.237
5983.8 -60.176
5983.9 -59.84
5984 -59.825
5984.1 -60.099
5984.2 -60.313
5984.3 -60.176
5984.4 -59.688
5984.5 -59.993
5984.6 -60.13
5984.7 -60.191
5984.8 -59.794
5984.9 -59.779
5985 -60.145
5985.1 -60.099
5985.2 -59.672
5985.3 -59.703
5985.4 -59.932
5985.5 -60.084
5985.6 -60.069
5985.7 -60.13
5985.8 -60.008
5985.9 -59.993
5986 -59.81
5986.1 -59.794
5986.2 -60.161
5986.3 -59.916
5986.4 -59.718
5986.5 -59.84
5986.6 -60.099
5986.7 -60.008
5986.8 -59.825
5986.9 -59.703
5987 -59.55
5987.1 -59.733
5987.2 -59.749
5987.3 -59.932
5987.4 -59.947
5987.5 -59.916
5987.6 -60.008
5987.7 -59.871
5987.8 -59.916
5987.9 -59.901
5988 -59.84
5988.1 -59.81
5988.2 -59.84
5988.3 -59.932
5988.4 -59.81
5988.5 -59.855
5988.6 -59.932
5988.7 -59.977
5988.8 -59.901
5988.9 -59.901
5989 -59.901
5989.1 -59.779
5989.2 -59.733
5989.3 -59.688
5989.4 -59.672
5989.5 -59.565
5989.6 -59.489
5989.7 -59.596
5989.8 -59.657
5989.9 -59.657
5990 -59.749
5990.1 -59.977
5990.2 -60.038
5990.3 -60.115
5990.4 -60.191
5990.5 -60.008
5990.6 -59.81
5990.7 -59.703
5990.8 -59.703
5990.9 -59.84
5991 -59.947
5991.1 -60.191
5991.2 -60.222
5991.3 -60.145
5991.4 -59.794
5991.5 -59.688
5991.6 -59.749
5991.7 -59.932
5991.8 -60.191
5991.9 -60.069
5992 -59.825
5992.1 -59.581
5992.2 -59.703
5992.3 -59.932
5992.4 -60.054
5992.5 -59.855
5992.6 -59.52
5992.7 -59.84
5992.8 -60.023
5992.9 -59.977
5993 -59.535
5993.1 -59.688
5993.2 -60.115
5993.3 -59.947
5993.4 -59.52
5993.5 -59.688
5993.6 -60.084
5993.7 -60.054
5993.8 -59.84
5993.9 -59.84
5994 -59.718
5994.1 -59.825
5994.2 -59.947
5994.3 -60.145
5994.4 -60.206
5994.5 -59.855
5994.6 -59.993
5994.7 -60.283
5994.8 -60.206
5994.9 -59.916
5995 -59.901
5995.1 -60.313
5995.2 -60.283
5995.3 -60.359
5995.4 -60.145
5995.5 -60.084
5995.6 -59.993
5995.7 -59.916
5995.8 -59.993
5995.9 -59.947
5996 -59.993
5996.1 -59.962
5996.2 -60.038
5996.3 -60.023
5996.4 -60.054
5996.5 -60.252
5996.6 -60.069
5996.7 -60.176
5996.8 -60.13
5996.9 -60.069
5997 -60.023
5997.1 -60.099
5997.2 -60.252
5997.3 -60.13
5997.4 -60.222
5997.5 -60.328
5997.6 -60.344
5997.7 -60.405
5997.8 -60.588
5997.9 -60.649
5998 -60.618
5998.1 -60.496
5998.2 -60.45
5998.3 -60.252
5998.4 -60.13
5998.5 -60.069
5998.6 -60.176
5998.7 -60.084
5998.8 -60.176
5998.9 -60.267
5999 -60.42
5999.1 -60.511
5999.2 -60.481
5999.3 -60.328
5999.4 -60.099
5999.5 -60.038
5999.6 -60.115
5999.7 -60.359
5999.8 -60.45
5999.9 -60.496
6000 -60.298
6000.1 -60.054
6000.2 -60.099
6000.3 -60.191
6000.4 -60.466
6000.5 -60.573
6000.6 -60.252
6000.7 -60.161
6000.8 -60.298
6000.9 -60.573
6001 -60.527
6001.1 -60.191
6001.2 -60.283
6001.3 -60.466
6001.4 -60.725
6001.5 -60.237
6001.6 -60.115
6001.7 -60.389
6001.8 -60.634
6001.9 -60.359
6002 -60.069
6002.1 -60.222
6002.2 -60.267
6002.3 -60.328
6002.4 -60.237
6002.5 -60.191
6002.6 -60.145
6002.7 -60.145
6002.8 -60.527
6002.9 -60.298
6003 -60.084
6003.1 -60.222
6003.2 -60.573
6003.3 -60.557
6003.4 -60.161
6003.5 -60.099
6003.6 -60.069
6003.7 -60.298
6003.8 -60.435
6003.9 -60.511
6004 -60.573
6004.1 -60.389
6004.2 -60.298
6004.3 -60.237
6004.4 -60.267
6004.5 -60.191
6004.6 -60.176
6004.7 -60.313
6004.8 -60.084
6004.9 -60.13
6005 -60.069
6005.1 -60.206
6005.2 -60.313
6005.3 -60.359
6005.4 -60.435
6005.5 -60.344
6005.6 -60.405
6005.7 -60.405
6005.8 -60.45
6005.9 -60.42
6006 -60.267
6006.1 -60.267
6006.2 -60.038
6006.3 -60.023
6006.4 -59.962
6006.5 -59.977
6006.6 -60.13
6006.7 -60.176
6006.8 -60.344
6006.9 -60.298
6007 -60.45
6007.1 -60.45
6007.2 -60.267
6007.3 -60.161
6007.4 -60.099
6007.5 -60.069
6007.6 -60.084
6007.7 -60.252
6007.8 -60.374
6007.9 -60.405
6008 -60.298
6008.1 -59.916
6008.2 -59.886
6008.3 -59.977
6008.4 -60.252
6008.5 -60.389
6008.6 -60.161
6008.7 -59.901
6008.8 -59.657
6008.9 -59.977
6009 -60.099
6009.1 -60.069
6009.2 -59.718
6009.3 -59.672
6009.4 -60.115
6009.5 -60.084
6009.6 -59.871
6009.7 -59.657
6009.8 -59.84
6009.9 -60.099
6010 -59.901
6010.1 -59.916
6010.2 -60.115
6010.3 -60.267
6010.4 -59.962
6010.5 -59.81
6010.6 -59.718
6010.7 -59.611
6010.8 -59.81
6010.9 -59.947
6011 -60.099
6011.1 -59.871
6011.2 -59.703
6011.3 -59.901
6011.4 -60.099
6011.5 -60.023
6011.6 -59.688
6011.7 -59.794
6011.8 -60.023
6011.9 -60.191
6012 -60.023
6012.1 -59.947
6012.2 -59.916
6012.3 -59.733
6012.4 -59.688
6012.5 -59.764
6012.6 -59.764
6012.7 -59.718
6012.8 -59.779
6012.9 -59.825
6013 -59.764
6013.1 -59.779
6013.2 -59.794
6013.3 -59.733
6013.4 -59.672
6013.5 -59.596
6013.6 -59.657
6013.7 -59.626
6013.8 -59.672
6013.9 -59.688
6014 -59.764
6014.1 -59.764
6014.2 -59.794
6014.3 -59.947
6014.4 -59.947
6014.5 -60.023
6014.6 -60.008
6014.7 -60.038
6014.8 -60.054
6014.9 -59.947
6015 -59.901
6015.1 -59.703
6015.2 -59.596
6015.3 -59.489
6015.4 -59.565
6015.5 -59.657
6015.6 -59.733
6015.7 -59.886
6015.8 -59.977
6015.9 -60.023
6016 -59.825
6016.1 -59.611
6016.2 -59.657
6016.3 -59.504
6016.4 -59.81
6016.5 -59.932
6016.6 -60.008
6016.7 -59.855
6016.8 -59.581
6016.9 -59.672
6017 -59.749
6017.1 -60.069
6017.2 -60.069
6017.3 -59.825
6017.4 -59.581
6017.5 -59.688
6017.6 -60.115
6017.7 -60.008
6017.8 -59.703
6017.9 -59.565
6018 -59.825
6018.1 -60.008
6018.2 -59.794
6018.3 -59.642
6018.4 -59.81
6018.5 -60.161
6018.6 -59.901
6018.7 -59.688
6018.8 -59.657
6018.9 -59.642
6019 -59.825
6019.1 -59.642
6019.2 -59.688
6019.3 -60.038
6019.4 -60.161
6019.5 -59.886
6019.6 -59.703
6019.7 -60.176
6019.8 -60.054
6019.9 -59.871
6020 -59.733
6020.1 -59.916
6020.2 -60.084
6020.3 -60.13
6020.4 -60.13
6020.5 -59.901
6020.6 -59.916
6020.7 -59.779
6020.8 -59.764
6020.9 -59.688
6021 -59.779
6021.1 -59.871
6021.2 -59.794
6021.3 -59.855
6021.4 -59.871
6021.5 -59.886
6021.6 -59.855
6021.7 -59.901
6021.8 -59.977
6021.9 -59.886
6022 -59.901
6022.1 -59.84
6022.2 -59.947
6022.3 -60.069
6022.4 -60.038
6022.5 -60.13
6022.6 -60.099
6022.7 -60.161
6022.8 -60.222
6022.9 -60.298
6023 -60.466
6023.1 -60.359
6023.2 -60.527
6023.3 -60.481
6023.4 -60.481
6023.5 -60.252
6023.6 -60.176
6023.7 -60.298
6023.8 -60.145
6023.9 -60.252
6024 -60.374
6024.1 -60.618
6024.2 -60.756
6024.3 -60.862
6024.4 -60.939
6024.5 -60.573
6024.6 -60.389
6024.7 -60.298
6024.8 -60.405
6024.9 -60.618
6025 -60.756
6025.1 -60.984
6025.2 -60.573
6025.3 -60.45
6025.4 -60.42
6025.5 -60.679
6025.6 -60.832
6025.7 -60.786
6025.8 -60.573
6025.9 -60.405
6026 -60.649
6026.1 -60.847
6026.2 -60.679
6026.3 -60.359
6026.4 -60.557
6026.5 -60.969
6026.6 -60.908
6026.7 -60.511
6026.8 -60.557
6026.9 -60.939
6027 -60.893
6027.1 -60.695
6027.2 -60.664
6027.3 -60.557
6027.4 -60.664
6027.5 -60.74
6027.6 -60.939
6027.7 -60.893
6027.8 -60.695
6027.9 -60.74
6028 -60.862
6028.1 -60.801
6028.2 -60.435
6028.3 -60.481
6028.4 -60.786
6028.5 -60.878
6028.6 -60.74
6028.7 -60.557
6028.8 -60.496
6028.9 -60.359
6029 -60.405
6029.1 -60.481
6029.2 -60.573
6029.3 -60.649
6029.4 -60.634
6029.5 -60.756
6029.6 -60.771
6029.7 -60.847
6029.8 -60.862
6029.9 -60.801
6030 -60.847
6030.1 -60.771
6030.2 -60.634
6030.3 -60.573
6030.4 -60.588
6030.5 -60.679
6030.6 -60.496
6030.7 -60.527
6030.8 -60.405
6030.9 -60.374
6031 -60.389
6031.1 -60.389
6031.2 -60.573
6031.3 -60.481
6031.4 -60.649
6031.5 -60.618
6031.6 -60.679
6031.7 -60.725
6031.8 -60.771
6031.9 -60.969
6032 -60.817
6032.1 -60.786
6032.2 -60.542
6032.3 -60.405
6032.4 -60.298
6032.5 -60.405
6032.6 -60.618
6032.7 -60.588
6032.8 -60.71
6032.9 -60.71
6033 -60.649
6033.1 -60.328
6033.2 -60.237
6033.3 -60.298
6033.4 -60.359
6033.5 -60.603
6033.6 -60.557
6033.7 -60.481
6033.8 -60.161
6033.9 -60.222
6034 -60.435
6034.1 -60.511
6034.2 -60.511
6034.3 -60.13
6034.4 -59.901
6034.5 -60.115
6034.6 -60.389
6034.7 -60.45
6034.8 -59.962
6034.9 -60.038
6035 -60.191
6035.1 -60.283
6035.2 -59.901
6035.3 -59.871
6035.4 -60.115
6035.5 -60.191
6035.6 -60.267
6035.7 -60.161
6035.8 -59.993
6035.9 -59.932
6036 -59.901
6036.1 -60.283
6036.2 -60.13
6036.3 -59.871
6036.4 -59.901
6036.5 -60.237
6036.6 -60.145
6036.7 -59.947
6036.8 -59.886
6036.9 -60.13
6037 -60.252
6037.1 -60.206
6037.2 -60.176
6037.3 -60.115
6037.4 -59.855
6037.5 -59.901
6037.6 -59.749
6037.7 -59.703
6037.8 -59.672
6037.9 -59.626
6038 -59.749
6038.1 -59.642
6038.2 -59.672
6038.3 -59.611
6038.4 -59.565
6038.5 -59.535
6038.6 -59.672
6038.7 -59.733
6038.8 -59.581
6038.9 -59.611
6039 -59.596
6039.1 -59.703
6039.2 -59.688
6039.3 -59.672
6039.4 -59.886
6039.5 -59.749
6039.6 -59.871
6039.7 -59.871
6039.8 -59.993
6039.9 -60.008
6040 -60.054
6040.1 -60.161
6040.2 -60.069
6040.3 -60.008
6040.4 -59.779
6040.5 -59.703
6040.6 -59.626
6040.7 -59.626
6040.8 -59.81
6040.9 -59.764
6041 -59.916
6041.1 -59.932
6041.2 -59.947
6041.3 -59.947
6041.4 -59.672
6041.5 -59.565
6041.6 -59.413
6041.7 -59.55
6041.8 -59.672
6041.9 -59.825
6042 -59.825
6042.1 -59.565
6042.2 -59.55
6042.3 -59.565
6042.4 -59.749
6042.5 -59.825
6042.6 -59.749
6042.7 -59.474
6042.8 -59.459
6042.9 -59.825
6043 -59.977
6043.1 -59.718
6043.2 -59.398
6043.3 -59.565
6043.4 -59.932
6043.5 -59.657
6043.6 -59.352
6043.7 -59.26
6043.8 -59.382
6043.9 -59.428
6044 -59.413
6044.1 -59.428
6044.2 -59.138
6044.3 -59.153
6044.4 -59.413
6044.5 -59.382
6044.6 -59.031
6044.7 -59.108
6044.8 -59.504
6044.9 -59.26
6045 -59.077
6045.1 -58.94
6045.2 -59.031
6045.3 -59.214
6045.4 -59.321
6045.5 -59.413
6045.6 -59.184
6045.7 -59.108
6045.8 -59.016
6045.9 -59.001
6046 -58.955
6046.1 -58.97
6046.2 -59.077
6046.3 -58.97
6046.4 -58.94
6046.5 -58.879
6046.6 -58.925
6046.7 -58.879
6046.8 -58.879
6046.9 -59.031
6047 -58.879
6047.1 -58.909
6047.2 -58.848
6047.3 -58.879
6047.4 -58.894
6047.5 -58.848
6047.6 -59.108
6047.7 -58.986
6047.8 -59.031
6047.9 -59.077
6048 -59.153
6048.1 -59.153
6048.2 -59.047
6048.3 -59.153
6048.4 -58.879
6048.5 -58.802
6048.6 -58.65
6048.7 -58.589
6048.8 -58.574
6048.9 -58.635
6049 -58.802
6049.1 -58.802
6049.2 -58.955
6049.3 -59.001
6049.4 -59.031
6049.5 -58.833
6049.6 -58.696
6049.7 -58.619
6049.8 -58.635
6049.9 -58.772
6050 -58.864
6050.1 -58.986
6050.2 -58.818
6050.3 -58.528
6050.4 -58.482
6050.5 -58.543
6050.6 -58.848
6050.7 -58.94
6050.8 -58.711
6050.9 -58.467
6051 -58.589
6051.1 -58.894
6051.2 -59.047
6051.3 -58.741
6051.4 -58.574
6051.5 -58.848
6051.6 -59.169
6051.7 -58.97
6051.8 -58.726
6051.9 -58.833
6052 -59.108
6052.1 -59.214
6052.2 -59.276
6052.3 -59.352
6052.4 -59.321
6052.5 -59.306
6052.6 -59.092
6052.7 -58.94
6052.8 -58.94
6052.9 -59.291
6053 -59.382
6053.1 -58.94
6053.2 -59.138
6053.3 -59.428
6053.4 -59.428
6053.5 -59.276
6053.6 -59.153
6053.7 -59.291
6053.8 -59.245
6053.9 -59.352
6054 -59.489
6054.1 -59.565
6054.2 -59.596
6054.3 -59.581
6054.4 -59.764
6054.5 -59.611
6054.6 -59.626
6054.7 -59.596
6054.8 -59.672
6054.9 -59.749
6055 -59.749
6055.1 -59.977
6055.2 -59.886
6055.3 -59.947
6055.4 -59.977
6055.5 -59.993
6055.6 -60.008
6055.7 -60.023
6055.8 -60.069
6055.9 -59.84
6056 -59.81
6056.1 -59.672
6056.2 -59.642
6056.3 -59.611
6056.4 -59.565
6056.5 -59.611
6056.6 -59.581
6056.7 -59.779
6056.8 -59.764
6056.9 -59.901
6057 -60.069
6057.1 -60.161
6057.2 -60.283
6057.3 -60.13
6057.4 -60.054
6057.5 -59.932
6057.6 -59.84
6057.7 -59.901
6057.8 -59.962
6057.9 -60.191
6058 -60.237
6058.1 -60.374
6058.2 -60.191
6058.3 -59.977
6058.4 -59.871
6058.5 -59.947
6058.6 -60.252
6058.7 -60.313
6058.8 -60.344
6058.9 -60.023
6059 -59.916
6059.1 -60.191
6059.2 -60.344
6059.3 -60.466
6059.4 -60.008
6059.5 -59.947
6059.6 -60.191
6059.7 -60.481
6059.8 -60.359
6059.9 -59.932
6060 -60.191
6060.1 -60.389
6060.2 -60.237
6060.3 -60.023
6060.4 -60.038
6060.5 -60.313
6060.6 -60.222
6060.7 -60.237
6060.8 -60.145
6060.9 -59.993
6061 -60.206
6061.1 -60.405
6061.2 -60.344
6061.3 -59.916
6061.4 -60.191
6061.5 -60.344
6061.6 -60.176
6061.7 -59.947
6061.8 -59.901
6061.9 -60.252
6062 -60.267
6062.1 -60.344
6062.2 -60.298
6062.3 -60.252
6062.4 -60.161
6062.5 -60.099
6062.6 -60.191
6062.7 -60.023
6062.8 -60.023
6062.9 -60.038
6063 -60.038
6063.1 -60.038
6063.2 -60.099
6063.3 -60.161
6063.4 -60.099
6063.5 -60.222
6063.6 -60.222
6063.7 -60.283
6063.8 -60.344
6063.9 -60.405
6064 -60.511
6064.1 -60.45
6064.2 -60.511
6064.3 -60.588
6064.4 -60.71
6064.5 -60.71
6064.6 -60.756
6064.7 -60.756
6064.8 -60.603
6064.9 -60.588
6065 -60.42
6065.1 -60.374
6065.2 -60.267
6065.3 -60.267
6065.4 -60.328
6065.5 -60.374
6065.6 -60.588
6065.7 -60.74
6065.8 -60.832
6065.9 -60.923
6066 -60.71
6066.1 -60.542
6066.2 -60.435
6066.3 -60.527
6066.4 -60.618
6066.5 -60.771
6066.6 -61.046
6066.7 -60.817
6066.8 -60.557
6066.9 -60.267
6067 -60.466
6067.1 -60.603
6067.2 -60.786
6067.3 -60.801
6067.4 -60.328
6067.5 -60.328
6067.6 -60.527
6067.7 -60.817
6067.8 -60.649
6067.9 -60.328
6068 -60.557
6068.1 -60.71
6068.2 -60.862
6068.3 -60.45
6068.4 -60.374
6068.5 -60.679
6068.6 -60.862
6068.7 -60.786
6068.8 -60.42
6068.9 -60.466
6069 -60.435
6069.1 -60.45
6069.2 -60.649
6069.3 -60.862
6069.4 -60.847
6069.5 -60.435
6069.6 -60.74
6069.7 -60.939
6069.8 -60.695
6069.9 -60.527
6070 -60.771
6070.1 -61.03
6070.2 -60.893
6070.3 -60.847
6070.4 -60.649
6070.5 -60.634
6070.6 -60.634
6070.7 -60.649
6070.8 -60.893
6070.9 -60.878
6071 -61.03
6071.1 -61.091
6071.2 -61.137
6071.3 -61.137
6071.4 -61.122
6071.5 -61.229
6071.6 -61.213
6071.7 -61.335
6071.8 -61.229
6071.9 -61.29
6072 -61.274
6072.1 -61.183
6072.2 -61.244
6072.3 -61.091
6072.4 -61.061
6072.5 -61.046
6072.6 -61.03
6072.7 -60.984
6072.8 -60.893
6072.9 -60.893
6073 -60.862
6073.1 -60.954
6073.2 -60.923
6073.3 -60.984
6073.4 -61.183
6073.5 -61.152
6073.6 -61.29
6073.7 -61.381
6073.8 -61.381
6073.9 -61.274
6074 -61.137
6074.1 -61.198
6074.2 -61.046
6074.3 -61.046
6074.4 -60.954
6074.5 -61.061
6074.6 -61.137
6074.7 -61.229
6074.8 -61.29
6074.9 -60.923
6075 -60.801
6075.1 -60.71
6075.2 -61.03
6075.3 -61.152
6075.4 -61.168
6075.5 -61.076
6075.6 -60.725
6075.7 -60.74
6075.8 -60.969
6075.9 -61.046
6076 -60.908
6076.1 -60.618
6076.2 -60.756
6076.3 -60.908
6076.4 -61.076
6076.5 -60.664
6076.6 -60.435
6076.7 -60.695
6076.8 -60.954
6076.9 -60.847
6077 -60.435
6077.1 -60.527
6077.2 -60.573
6077.3 -60.618
6077.4 -60.481
6077.5 -60.466
6077.6 -60.618
6077.7 -60.756
6077.8 -60.847
6077.9 -60.527
6078 -60.42
6078.1 -60.74
6078.2 -60.725
6078.3 -60.664
6078.4 -60.389
6078.5 -60.45
6078.6 -60.496
6078.7 -60.756
6078.8 -60.801
6078.9 -60.771
6079 -60.878
6079.1 -60.725
6079.2 -60.74
6079.3 -60.649
6079.4 -60.603
6079.5 -60.725
6079.6 -60.679
6079.7 -60.74
6079.8 -60.603
6079.9 -60.664
6080 -60.557
6080.1 -60.664
6080.2 -60.832
6080.3 -60.649
6080.4 -60.801
6080.5 -60.786
6080.6 -60.756
6080.7 -60.74
6080.8 -60.801
6080.9 -60.878
6081 -60.756
6081.1 -60.74
6081.2 -60.527
6081.3 -60.389
6081.4 -60.267
6081.5 -60.206
6081.6 -60.298
6081.7 -60.313
6081.8 -60.496
6081.9 -60.527
6082 -60.573
6082.1 -60.557
6082.2 -60.573
6082.3 -60.557
6082.4 -60.328
6082.5 -60.191
6082.6 -60.099
6082.7 -60.191
6082.8 -60.42
6082.9 -60.511
6083 -60.588
6083.1 -60.298
6083.2 -60.069
6083.3 -59.977
6083.4 -60.145
6083.5 -60.313
6083.6 -60.405
6083.7 -60.267
6083.8 -59.932
6083.9 -59.947
6084 -60.145
6084.1 -60.359
6084.2 -60.13
6084.3 -59.81
6084.4 -60.023
6084.5 -60.222
6084.6 -60.267
6084.7 -59.81
6084.8 -59.703
6084.9 -60.008
6085 -60.115
6085.1 -59.779
6085.2 -59.703
6085.3 -59.962
6085.4 -60.13
6085.5 -60.145
6085.6 -60.008
6085.7 -60.008
6085.8 -60.115
6085.9 -59.916
6086 -59.764
6086.1 -59.55
6086.2 -59.871
6086.3 -59.932
6086.4 -59.657
6086.5 -59.55
6086.6 -59.764
6086.7 -59.871
6086.8 -59.718
6086.9 -59.657
6087 -59.535
6087.1 -59.474
6087.2 -59.474
6087.3 -59.504
6087.4 -59.626
6087.5 -59.611
6087.6 -59.642
6087.7 -59.81
6087.8 -59.718
6087.9 -59.688
6088 -59.596
6088.1 -59.718
6088.2 -59.611
6088.3 -59.581
6088.4 -59.688
6088.5 -59.535
6088.6 -59.535
6088.7 -59.413
6088.8 -59.306
6088.9 -59.123
6089 -59.108
6089.1 -59.169
6089.2 -59.001
6089.3 -59.016
6089.4 -59.031
6089.5 -59.092
6089.6 -59.108
6089.7 -59.245
6089.8 -59.459
6089.9 -59.367
6090 -59.474
6090.1 -59.504


==> figures/voltageestimate.dat <==
0 -59.905
0.10001 -59.877
0.20001 -59.841
0.30002 -59.814
0.40003 -59.763
0.50003 -59.722
0.60004 -59.675
0.70004 -59.655
0.80005 -59.638
0.90006 -59.643
1.0001 -59.627
1.1001 -59.613
1.2001 -59.586
1.3001 -59.59
1.4001 -59.598
1.5001 -59.624
1.6001 -59.624
1.7001 -59.622
1.8001 -59.618
1.9001 -59.64
2.0001 -59.657
2.1001 -59.666
2.2001 -59.657
2.3001 -59.675
2.4002 -59.691
2.5002 -59.704
2.6002 -59.698
2.7002 -59.724
2.8002 -59.752
2.9002 -59.763
3.0002 -59.756
3.1002 -59.773
3.2002 -59.795
3.3002 -59.818
3.4002 -59.833
3.5002 -59.854
3.6002 -59.869
3.7002 -59.896
3.8002 -59.913
3.9002 -59.917
4.0003 -59.915
4.1003 -59.941
4.2003 -59.962
4.3003 -59.967
4.4003 -59.963
4.5003 -59.977
4.6003 -59.997
4.7003 -60.019
4.8003 -60.036
4.9003 -60.048
5.0003 -60.047
5.1003 -60.047
5.2003 -60.041
5.3003 -60.036
5.4003 -60.027
5.5003 -60.022
5.6004 -60.014
5.7004 -60.007
5.8004 -59.995
5.9004 -59.985
6.0004 -59.972
6.1004 -59.962
6.2004 -59.951
6.3004 -59.943
6.4004 -59.935
6.5004 -59.934
6.6004 -59.932
6.7004 -59.934
6.8004 -59.939
6.9004 -59.955
7.0004 -59.973
7.1004 -59.994
7.2005 -60.014
7.3005 -60.035
7.4005 -60.049
7.5005 -60.054
7.6005 -60.053
7.7005 -60.049
7.8005 -60.042
7.9005 -60.04
8.0005 -60.042
8.1005 -60.052
8.2005 -60.066
8.3005 -60.092
8.4005 -60.116
8.5005 -60.128
8.6005 -60.125
8.7005 -60.119
8.8006 -60.117
8.9006 -60.125
9.0006 -60.144
9.1006 -60.17
9.2006 -60.184
9.3006 -60.184
9.4006 -60.179
9.5006 -60.187
9.6006 -60.206
9.7006 -60.232
9.8006 -60.246
9.9006 -60.245
10.001 -60.246
10.101 -60.262
10.201 -60.285
10.301 -60.294
10.401 -60.288
10.501 -60.297
10.601 -60.317
10.701 -60.329
10.801 -60.325
10.901 -60.333
11.001 -60.358
11.101 -60.371
11.201 -60.37
11.301 -60.381
11.401 -60.401
11.501 -60.411
11.601 -60.409
11.701 -60.404
11.801 -60.396
11.901 -60.39
12.001 -60.386
12.101 -60.398
12.201 -60.413
12.301 -60.421
12.401 -60.422
12.501 -60.433
12.601 -60.45
12.701 -60.453
12.801 -60.445
12.901 -60.437
13.001 -60.444
13.101 -60.463
13.201 -60.479
13.301 -60.491
13.401 -60.496
13.501 -60.493
13.601 -60.486
13.701 -60.486
13.801 -60.485
13.901 -60.478
14.001 -60.472
14.101 -60.462
14.201 -60.452
14.301 -60.443
14.401 -60.437
14.501 -60.431
14.601 -60.426
14.701 -60.424
14.801 -60.423
14.901 -60.425
15.001 -60.43
15.101 -60.445
15.201 -60.461
15.301 -60.476
15.401 -60.493
15.501 -60.506
15.601 -60.514
15.701 -60.516
15.801 -60.515
15.901 -60.508
16.001 -60.496
16.101 -60.486
16.201 -60.477
16.301 -60.476
16.401 -60.483
16.501 -60.498
16.601 -60.517
16.701 -60.533
16.801 -60.537
16.901 -60.527
17.001 -60.516
17.101 -60.508
17.201 -60.506
17.301 -60.518
17.401 -60.534
17.501 -60.549
17.601 -60.55
17.701 -60.544
17.801 -60.54
17.901 -60.548
18.001 -60.571
18.101 -60.593
18.201 -60.598
18.301 -60.59
18.401 -60.595
18.501 -60.616
18.601 -60.636
18.701 -60.638
18.801 -60.631
18.901 -60.636
19.001 -60.653
19.101 -60.668
19.201 -60.67
19.301 -60.677
19.401 -60.698
19.501 -60.707
19.601 -60.701
19.701 -60.704
19.801 -60.726
19.901 -60.748
20.001 -60.757
20.101 -60.762
20.201 -60.771
20.301 -60.785
20.401 -60.803
20.501 -60.818
20.601 -60.821
20.701 -60.83
20.801 -60.851
20.901 -60.858
21.001 -60.854
21.101 -60.857
21.201 -60.877
21.301 -60.901
21.401 -60.919
21.501 -60.927
21.601 -60.927
21.701 -60.924
21.801 -60.922
21.901 -60.926
22.001 -60.93
22.101 -60.936
22.201 -60.942
22.301 -60.946
22.401 -60.952
22.501 -60.962
22.601 -60.971
22.701 -60.979
22.801 -60.985
22.901 -60.986
23.001 -60.984
23.101 -60.984
23.201 -60.981
23.301 -60.978
23.401 -60.975
23.501 -60.971
23.601 -60.97
23.701 -60.968
23.801 -60.972
23.901 -60.982
24.002 -60.996
24.102 -61.013
24.202 -61.033
24.302 -61.056
24.402 -61.075
24.502 -61.097
24.602 -61.11
24.702 -61.11
24.802 -61.104
24.902 -61.097
25.002 -61.095
25.102 -61.098
25.202 -61.114
25.302 -61.135
25.402 -61.156
25.502 -61.167
25.602 -61.164
25.702 -61.153
25.802 -61.147
25.902 -61.157
26.002 -61.177
26.102 -61.197
26.202 -61.205
26.302 -61.193
26.402 -61.18
26.502 -61.182
26.602 -61.2
26.702 -61.216
26.802 -61.212
26.902 -61.2
27.002 -61.194
27.102 -61.208
27.202 -61.219
27.302 -61.213
27.402 -61.209
27.502 -61.221
27.602 -61.233
27.702 -61.221
27.802 -61.208
27.902 -61.216
28.002 -61.23
28.102 -61.223
28.202 -61.207
28.302 -61.201
28.402 -61.2
28.502 -61.196
28.602 -61.19
28.702 -61.179
28.802 -61.168
28.902 -61.175
29.002 -61.179
29.102 -61.165
29.202 -61.154
29.302 -61.159
29.402 -61.167
29.502 -61.164
29.602 -61.148
29.702 -61.131
29.802 -61.124
29.902 -61.13
30.002 -61.139
30.102 -61.15
30.202 -61.158
30.302 -61.163
30.402 -61.164
30.502 -61.161
30.602 -61.161
30.702 -61.158
30.802 -61.156
30.902 -61.157
31.002 -61.157
31.102 -61.155
31.202 -61.155
31.302 -61.163
31.402 -61.173
31.502 -61.181
31.602 -61.191
31.702 -61.201
31.802 -61.209
31.902 -61.215
32.002 -61.224
32.102 -61.231
32.202 -61.228
32.302 -61.219
32.402 -61.205
32.502 -61.188
32.602 -61.171
32.702 -61.163
32.802 -61.162
32.902 -61.162
33.002 -61.169
33.102 -61.179
33.202 -61.192
33.302 -61.2
33.402 -61.203
33.502 -61.196
33.602 -61.181
33.702 -61.167
33.802 -61.158
33.902 -61.163
34.002 -61.177
34.102 -61.196
34.202 -61.203
34.302 -61.192
34.402 -61.177
34.502 -61.171
34.602 -61.181
34.702 -61.201
34.802 -61.216
34.902 -61.212
35.002 -61.201
35.102 -61.204
35.202 -61.216
35.302 -61.223
35.402 -61.216
35.502 -61.209
35.602 -61.215
35.702 -61.231
35.802 -61.233
35.902 -61.22
36.002 -61.219
36.102 -61.233
36.202 -61.241
36.302 -61.23
36.402 -61.226
36.502 -61.235
36.602 -61.246
36.702 -61.249
36.802 -61.25
36.902 -61.261
37.002 -61.275
37.102 -61.284
37.202 -61.28
37.302 -61.268
37.402 -61.27
37.502 -61.278
37.602 -61.274
37.702 -61.266
37.802 -61.268
37.902 -61.277
38.002 -61.285
38.102 -61.285
38.202 -61.278
38.302 -61.267
38.402 -61.254
38.502 -61.24
38.602 -61.228
38.702 -61.218
38.802 -61.215
38.902 -61.215
39.002 -61.212
39.102 -61.211
39.202 -61.209
39.302 -61.206
39.402 -61.202
39.502 -61.203
39.602 -61.198
39.702 -61.189
39.802 -61.177
39.902 -61.159
40.003 -61.138
40.103 -61.114
40.203 -61.093
40.303 -61.072
40.403 -61.048
40.503 -61.027
40.603 -61.011
40.703 -61.001
40.803 -60.994
40.903 -60.995
41.003 -61.002
41.103 -61.005
41.203 -61.005
41.303 -60.999
41.403 -60.985
41.503 -60.962
41.603 -60.937
41.703 -60.914
41.803 -60.891
41.903 -60.873
42.003 -60.862
42.103 -60.861
42.203 -60.859
42.303 -60.846
42.403 -60.821
42.503 -60.789
42.603 -60.761
42.703 -60.748
42.803 -60.743
42.903 -60.734
43.003 -60.714
43.103 -60.682
43.203 -60.65
43.303 -60.635
43.403 -60.629
43.503 -60.611
43.603 -60.578
43.703 -60.549
43.803 -60.535
43.903 -60.529
44.003 -60.509
44.103 -60.476
44.203 -60.455
44.303 -60.449
44.403 -60.434
44.503 -60.403
44.603 -60.379
44.703 -60.371
44.803 -60.357
44.903 -60.329
45.003 -60.299
45.103 -60.271
45.203 -60.238
45.303 -60.204
45.403 -60.181
45.503 -60.17
45.603 -60.16
45.703 -60.133
45.803 -60.107
45.903 -60.098
46.003 -60.084
46.103 -60.056
46.203 -60.026
46.303 -60.01
46.403 -60.004
46.503 -60.001
46.603 -59.996
46.703 -59.985
46.803 -59.972
46.903 -59.953
47.003 -59.936
47.103 -59.919
47.203 -59.896
47.303 -59.872
47.403 -59.848
47.503 -59.828
47.603 -59.809
47.703 -59.794
47.803 -59.779
47.903 -59.763
48.003 -59.749
48.103 -59.736
48.203 -59.729
48.303 -59.725
48.403 -59.728
48.503 -59.733
48.603 -59.734
48.703 -59.738
48.803 -59.741
48.903 -59.744
49.003 -59.741
49.103 -59.735
49.203 -59.723
49.303 -59.7
49.403 -59.678
49.503 -59.661
49.603 -59.652
49.703 -59.651
49.803 -59.659
49.903 -59.669
50.003 -59.676
50.103 -59.679
50.203 -59.671
50.303 -59.655
50.403 -59.64
50.503 -59.637
50.603 -59.643
50.703 -59.655
50.803 -59.666
50.903 -59.666
51.003 -59.655
51.103 -59.642
51.203 -59.642
51.303 -59.66
51.403 -59.679
51.503 -59.686
51.603 -59.682
51.703 -59.682
51.803 -59.695
51.903 -59.716
52.003 -59.722
52.103 -59.713
52.203 -59.71
52.303 -59.727
52.403 -59.745
52.503 -59.742
52.603 -59.738
52.703 -59.754
52.803 -59.767
52.903 -59.759
53.003 -59.755
53.103 -59.774
53.203 -59.798
53.303 -59.81
53.403 -59.814
53.503 -59.818
53.603 -59.829
53.703 -59.845
53.803 -59.864
53.903 -59.866
54.003 -59.863
54.103 -59.878
54.203 -59.892
54.303 -59.888
54.403 -59.882
54.503 -59.897
54.603 -59.921
54.703 -59.938
54.803 -59.951
54.903 -59.955
55.003 -59.953
55.103 -59.944
55.203 -59.94
55.303 -59.935
55.403 -59.923
55.503 -59.915
55.603 -59.908
55.703 -59.901
55.803 -59.893
55.903 -59.891
56.004 -59.887
56.104 -59.877
56.204 -59.865
56.304 -59.852
56.404 -59.841
56.504 -59.831
56.604 -59.825
56.704 -59.818
56.804 -59.809
56.904 -59.804
57.004 -59.803
57.104 -59.806
57.204 -59.813
57.304 -59.827
57.404 -59.843
57.504 -59.856
57.604 -59.868
57.704 -59.876
57.804 -59.875
57.904 -59.865
58.004 -59.851
58.104 -59.833
58.204 -59.819
58.304 -59.812
58.404 -59.81
58.504 -59.815
58.604 -59.824
58.704 -59.83
58.804 -59.824
58.904 -59.806
59.004 -59.785
59.104 -59.771
59.204 -59.767
59.304 -59.773
59.404 -59.777
59.504 -59.764
59.604 -59.741
59.704 -59.722
59.804 -59.714
59.904 -59.721
60.004 -59.722
60.104 -59.7
60.204 -59.673
60.304 -59.663
60.404 -59.663
60.504 -59.651
60.604 -59.63
60.704 -59.612
60.804 -59.605
60.904 -59.599
61.004 -59.576
61.104 -59.553
61.204 -59.547
61.304 -59.542
61.404 -59.52
61.504 -59.494
61.604 -59.479
61.704 -59.472
61.804 -59.468
61.904 -59.456
62.004 -59.439
62.104 -59.412
62.204 -59.389
62.304 -59.385
62.404 -59.376
62.504 -59.351
62.604 -59.331
62.704 -59.332
62.804 -59.328
62.904 -59.308
63.004 -59.281
63.104 -59.252
63.204 -59.231
63.304 -59.219
63.404 -59.216
63.504 -59.215
63.604 -59.213
63.704 -59.212
63.804 -59.21
63.904 -59.209
64.004 -59.207
64.104 -59.207
64.204 -59.206
64.304 -59.205
64.404 -59.206
64.504 -59.205
64.604 -59.206
64.704 -59.209
64.804 -59.213
64.904 -59.218
65.004 -59.223
65.104 -59.23
65.204 -59.232
65.304 -59.229
65.404 -59.221
65.504 -59.208
65.604 -59.194
65.704 -59.175
65.804 -59.154
65.904 -59.134
66.004 -59.118
66.104 -59.109
66.204 -59.106
66.304 -59.109
66.404 -59.119
66.504 -59.132
66.604 -59.139
66.704 -59.137
66.804 -59.124
66.904 -59.107
67.004 -59.094
67.104 -59.092
67.204 -59.101
67.304 -59.114
67.404 -59.126
67.504 -59.122
67.604 -59.106
67.704 -59.094
67.804 -59.093
67.904 -59.105
68.004 -59.121
68.104 -59.129
68.204 -59.126
68.304 -59.125
68.404 -59.135
68.504 -59.154
68.604 -59.162
68.704 -59.154
68.804 -59.154
68.904 -59.171
69.004 -59.185
69.104 -59.182
69.204 -59.174
69.304 -59.185
69.404 -59.2
69.504 -59.198
69.604 -59.192
69.704 -59.204
69.804 -59.223
69.904 -59.229
70.004 -59.224
70.104 -59.216
70.204 -59.212
70.304 -59.215
70.404 -59.228
70.504 -59.244
70.604 -59.248
70.704 -59.246
70.804 -59.254
70.904 -59.27
71.004 -59.274
71.104 -59.269
71.204 -59.273
71.304 -59.288
71.404 -59.308
71.504 -59.321
71.604 -59.33
71.704 -59.335
71.804 -59.333
71.904 -59.328
72.005 -59.319
72.105 -59.309
72.205 -59.298
72.305 -59.289
72.405 -59.279
72.505 -59.267
72.605 -59.256
72.705 -59.245
72.805 -59.234
72.905 -59.224
73.005 -59.217
73.105 -59.213
73.205 -59.209
73.305 -59.207
73.405 -59.207
73.505 -59.212
73.605 -59.222
73.705 -59.237
73.805 -59.255
73.905 -59.272
74.005 -59.288
74.105 -59.301
74.205 -59.309
74.305 -59.309
74.405 -59.3
74.505 -59.287
74.605 -59.275
74.705 -59.266
74.805 -59.259
74.905 -59.266
75.005 -59.28
75.105 -59.293
75.205 -59.305
75.305 -59.309
75.405 -59.3
75.505 -59.281
75.605 -59.27
75.705 -59.271
75.805 -59.279
75.905 -59.292
76.005 -59.292
76.105 -59.278
76.205 -59.26
76.305 -59.257
76.405 -59.269
76.505 -59.28
76.605 -59.279
76.705 -59.261
76.805 -59.249
76.905 -59.249
77.005 -59.257
77.105 -59.25
77.205 -59.23
77.305 -59.226
77.405 -59.233
77.505 -59.227
77.605 -59.207
77.705 -59.199
77.805 -59.207
77.905 -59.202
78.005 -59.185
78.105 -59.176
78.205 -59.178
78.305 -59.184
78.405 -59.194
78.505 -59.202
78.605 -59.208
78.705 -59.21
78.805 -59.2
78.905 -59.18
79.005 -59.171
79.105 -59.175
79.205 -59.166
79.305 -59.149
79.405 -59.143
79.505 -59.145
79.605 -59.142
79.705 -59.128
79.805 -59.107
79.905 -59.084
80.005 -59.063
80.105 -59.046
80.205 -59.036
80.305 -59.032
80.405 -59.033
80.505 -59.04
80.605 -59.047
80.705 -59.054
80.805 -59.063
80.905 -59.069
81.005 -59.075
81.105 -59.082
81.205 -59.089
81.305 -59.093
81.405 -59.094
81.505 -59.09
81.605 -59.08
81.705 -59.069
81.805 -59.057
81.905 -59.041
82.005 -59.022
82.105 -59.003
82.205 -58.987
82.305 -58.971
82.405 -58.963
82.505 -58.961
82.605 -58.963
82.705 -58.968
82.805 -58.977
82.905 -58.986
83.005 -58.99
83.105 -58.991
83.205 -58.984
83.305 -58.968
83.405 -58.953
83.505 -58.945
83.605 -58.945
83.705 -58.95
83.805 -58.963
83.905 -58.968
84.005 -58.958
84.105 -58.941
84.205 -58.924
84.305 -58.918
84.405 -58.922
84.505 -58.935
84.605 -58.938
84.705 -58.926
84.805 -58.918
84.905 -58.924
85.005 -58.936
85.105 -58.936
85.205 -58.924
85.305 -58.915
85.405 -58.916
85.505 -58.929
85.605 -58.929
85.705 -58.91
85.805 -58.899
85.905 -58.91
86.005 -58.913
86.105 -58.897
86.205 -58.889
86.305 -58.895
86.405 -58.892
86.505 -58.869
86.605 -58.852
86.705 -58.845
86.805 -58.835
86.905 -58.822
87.005 -58.805
87.105 -58.788
87.205 -58.786
87.305 -58.791
87.405 -58.783
87.505 -58.776
87.605 -58.78
87.705 -58.781
87.805 -58.771
87.905 -58.755
88.005 -58.742
88.106 -58.744
88.206 -58.755
88.306 -58.764
88.406 -58.772
88.506 -58.78
88.606 -58.783
88.706 -58.781
88.806 -58.778
88.906 -58.772
89.006 -58.766
89.106 -58.755
89.206 -58.748
89.306 -58.743
89.406 -58.738
89.506 -58.736
89.606 -58.735
89.706 -58.734
89.806 -58.734
89.906 -58.745
90.006 -58.758
90.106 -58.771
90.206 -58.786
90.306 -58.802
90.406 -58.817
90.506 -58.829
90.606 -58.842
90.706 -58.848
90.806 -58.845
90.906 -58.835
91.006 -58.819
91.106 -58.801
91.206 -58.788
91.306 -58.788
91.406 -58.793
91.506 -58.803
91.606 -58.819
91.706 -58.834
91.806 -58.842
91.906 -58.839
92.006 -58.832
92.106 -58.822
92.206 -58.814
92.306 -58.818
92.406 -58.83
92.506 -58.847
92.606 -58.855
92.706 -58.851
92.806 -58.843
92.906 -58.843
93.006 -58.855
93.106 -58.873
93.206 -58.882
93.306 -58.871
93.406 -58.863
93.506 -58.872
93.606 -58.888
93.706 -58.896
93.806 -58.888
93.906 -58.883
94.006 -58.894
94.106 -58.912
94.206 -58.914
94.306 -58.908
94.406 -58.917
94.506 -58.93
94.606 -58.931
94.706 -58.926
94.806 -58.934
94.906 -58.955
95.006 -58.977
95.106 -58.993
95.206 -59.01
95.306 -59.03
95.406 -59.046
95.506 -59.046
95.606 -59.046
95.706 -59.064
95.806 -59.078
95.906 -59.073
96.006 -59.073
96.106 -59.088
96.206 -59.105
96.306 -59.115
96.406 -59.116
96.506 -59.106
96.606 -59.095
96.706 -59.095
96.806 -59.099
96.906 -59.109
97.006 -59.124
97.106 -59.14
97.206 -59.158
97.306 -59.177
97.406 -59.201
97.506 -59.225
97.606 -59.244
97.706 -59.263
97.806 -59.282
97.906 -59.299
98.006 -59.316
98.106 -59.334
98.206 -59.347
98.306 -59.351
98.406 -59.349
98.506 -59.342
98.606 -59.335
98.706 -59.325
98.806 -59.317
98.906 -59.31
99.006 -59.304
99.106 -59.3
99.206 -59.299
99.306 -59.305
99.406 -59.32
99.506 -59.344
99.606 -59.367
99.706 -59.384
99.806 -59.39
99.906 -59.382
100.01 -59.371
100.11 -59.363
100.21 -59.365
100.31 -59.377
100.41 -59.393
100.51 -59.412
100.61 -59.424
100.71 -59.421
100.81 -59.411
100.91 -59.408
101.01 -59.414
101.11 -59.432
101.21 -59.45
101.31 -59.452
101.41 -59.447
101.51 -59.45
101.61 -59.467
101.71 -59.492
101.81 -59.504
101.91 -59.495
102.01 -59.491
102.11 -59.507
102.21 -59.531
102.31 -59.536
102.41 -59.529
102.51 -59.535
102.61 -59.551
102.71 -59.553
102.81 -59.548
102.91 -59.559
103.01 -59.578
103.11 -59.584
103.21 -59.574
103.31 -59.566
103.41 -59.564
103.51 -59.568
103.61 -59.567
103.71 -59.562
103.81 -59.568
103.91 -59.585
104.01 -59.595
104.11 -59.589
104.21 -59.596
104.31 -59.617
104.41 -59.629
104.51 -59.628
104.61 -59.62
104.71 -59.619
104.81 -59.631
104.91 -59.658
105.01 -59.687
105.11 -59.708
105.21 -59.724
105.31 -59.735
105.41 -59.746
105.51 -59.753
105.61 -59.763
105.71 -59.772
105.81 -59.777
105.91 -59.78
106.01 -59.784
106.11 -59.792
106.21 -59.803
106.31 -59.821
106.41 -59.84
106.51 -59.856
106.61 -59.874
106.71 -59.893
106.81 -59.917
106.91 -59.94
107.01 -59.963
107.11 -59.981
107.21 -59.988
107.31 -59.986
107.41 -59.979
107.51 -59.969
107.61 -59.961
107.71 -59.96
107.81 -59.963
107.91 -59.969
108.01 -59.983
108.11 -60.002
108.21 -60.021
108.31 -60.034
108.41 -60.04
108.51 -60.035
108.61 -60.025
108.71 -60.021
108.81 -60.024
108.91 -60.039
109.01 -60.06
109.11 -60.072
109.21 -60.07
109.31 -60.06
109.41 -60.054
109.51 -60.062
109.61 -60.081
109.71 -60.092
109.81 -60.087
109.91 -60.077
110.01 -60.074
110.11 -60.088
110.21 -60.1
110.31 -60.094
110.41 -60.085
110.51 -60.092
110.61 -60.105
110.71 -60.099
110.81 -60.083
110.91 -60.081
111.01 -60.095
111.11 -60.095
111.21 -60.082
111.31 -60.085
111.41 -60.096
111.51 -60.094
111.61 -60.081
111.71 -60.068
111.81 -60.053
111.91 -60.038
112.01 -60.029
112.11 -60.033
112.21 -60.04
112.31 -60.028
112.41 -60.016
112.51 -60.017
112.61 -60.017
112.71 -60.005
112.81 -59.986
112.91 -59.97
113.01 -59.966
113.11 -59.977
113.21 -59.985
113.31 -59.983
113.41 -59.975
113.51 -59.96
113.61 -59.944
113.71 -59.925
113.81 -59.908
113.91 -59.889
114.01 -59.865
114.11 -59.841
114.21 -59.819
114.31 -59.798
114.41 -59.776
114.51 -59.76
114.61 -59.743
114.71 -59.722
114.81 -59.704
114.91 -59.688
115.01 -59.675
115.11 -59.667
115.21 -59.663
115.31 -59.662
115.41 -59.662
115.51 -59.663
115.61 -59.663
115.71 -59.665
115.81 -59.659
115.91 -59.647
116.01 -59.628
116.11 -59.6
116.21 -59.573
116.31 -59.552
116.41 -59.54
116.51 -59.535
116.61 -59.535
116.71 -59.538
116.81 -59.538
116.91 -59.526
117.01 -59.504
117.11 -59.484
117.21 -59.469
117.31 -59.462
117.41 -59.463
117.51 -59.468
117.61 -59.462
117.71 -59.439
117.81 -59.419
117.91 -59.412
118.01 -59.417
118.11 -59.425
118.21 -59.422
118.31 -59.408
118.41 -59.399
118.51 -59.41
118.61 -59.426
118.71 -59.419
118.81 -59.402
118.91 -59.399
119.01 -59.411
119.11 -59.408
119.21 -59.396
119.31 -59.395
119.41 -59.404
119.51 -59.402
119.61 -59.388
119.71 -59.387
119.81 -59.399
119.91 -59.414
120.01 -59.421
120.11 -59.42
120.21 -59.424
120.31 -59.439
120.41 -59.456
120.51 -59.458
120.61 -59.455
120.71 -59.463
120.81 -59.476
120.91 -59.48
121.01 -59.475
121.11 -59.477
121.21 -59.492
121.31 -59.516
121.41 -59.533
121.51 -59.538
121.61 -59.539
121.71 -59.534
121.81 -59.527
121.91 -59.521
122.01 -59.518
122.11 -59.514
122.21 -59.51
122.31 -59.51
122.41 -59.512
122.51 -59.511
122.61 -59.51
122.71 -59.51
122.81 -59.507
122.91 -59.501
123.01 -59.497
123.11 -59.49
123.21 -59.48
123.31 -59.472
123.41 -59.468
123.51 -59.467
123.61 -59.467
123.71 -59.471
123.81 -59.478
123.91 -59.49
124.01 -59.507
124.11 -59.525
124.21 -59.544
124.31 -59.561
124.41 -59.569
124.51 -59.568
124.61 -59.562
124.71 -59.55
124.81 -59.538
124.91 -59.533
125.01 -59.535
125.11 -59.544
125.21 -59.559
125.31 -59.58
125.41 -59.586
125.51 -59.574
125.61 -59.558
125.71 -59.548
125.81 -59.549
125.91 -59.56
126.01 -59.576
126.11 -59.573
126.21 -59.553
126.31 -59.538
126.41 -59.535
126.51 -59.546
126.61 -59.552
126.71 -59.544
126.81 -59.53
126.91 -59.527
127.01 -59.534
127.11 -59.53
127.21 -59.513
127.31 -59.499
127.41 -59.504
127.51 -59.504
127.61 -59.484
127.71 -59.47
127.81 -59.473
127.91 -59.471
128.01 -59.455
128.11 -59.446
128.21 -59.447
128.31 -59.453
128.41 -59.46
128.51 -59.467
128.61 -59.474
128.71 -59.47
128.81 -59.456
128.91 -59.445
129.01 -59.443
129.11 -59.437
129.21 -59.422
129.31 -59.413
129.41 -59.417
129.51 -59.42
129.61 -59.413
129.71 -59.395
129.81 -59.374
129.91 -59.358
130.01 -59.351
130.11 -59.352
130.21 -59.359
130.31 -59.369
130.41 -59.379
130.51 -59.388
130.61 -59.396
130.71 -59.406
130.81 -59.415
130.91 -59.426
131.01 -59.437
131.11 -59.447
131.21 -59.458
131.31 -59.471
131.41 -59.486
131.51 -59.5
131.61 -59.511
131.71 -59.523
131.81 -59.534
131.91 -59.539
132.01 -59.538
132.11 -59.538
132.21 -59.534
132.31 -59.521
132.41 -59.505
132.51 -59.493
132.61 -59.486
132.71 -59.478
132.81 -59.481
132.91 -59.491
133.01 -59.504
133.11 -59.521
133.21 -59.535
133.31 -59.543
133.41 -59.539
133.51 -59.533
133.61 -59.525
133.71 -59.521
133.81 -59.526
133.91 -59.539
134.01 -59.556
134.11 -59.563
134.21 -59.559
134.31 -59.547
134.41 -59.538
134.51 -59.545
134.61 -59.561
134.71 -59.577
134.81 -59.582
134.91 -59.579
135.01 -59.585
135.11 -59.602
135.21 -59.621
135.31 -59.623
135.41 -59.614
135.51 -59.611
135.61 -59.624
135.71 -59.635
135.81 -59.627
135.91 -59.623
136.01 -59.635
136.11 -59.645
136.21 -59.64
136.31 -59.633
136.41 -59.641
136.51 -59.658
136.61 -59.668
136.71 -59.668
136.81 -59.665
136.91 -59.668
137.01 -59.68
137.11 -59.69
137.21 -59.689
137.31 -59.68
137.41 -59.684
137.51 -59.692
137.61 -59.687
137.71 -59.68
137.81 -59.684
137.91 -59.699
138.01 -59.712
138.11 -59.714
138.21 -59.71
138.31 -59.698
138.41 -59.684
138.51 -59.674
138.61 -59.664
138.71 -59.656
138.81 -59.65
138.91 -59.649
139.01 -59.649
139.11 -59.648
139.21 -59.648
139.31 -59.648
139.41 -59.647
139.51 -59.642
139.61 -59.638
139.71 -59.629
139.81 -59.618
139.91 -59.606
140.01 -59.591
140.11 -59.575
140.21 -59.558
140.31 -59.548
140.41 -59.539
140.51 -59.53
140.61 -59.526
140.71 -59.526
140.81 -59.532
140.91 -59.539
141.01 -59.552
141.11 -59.566
141.21 -59.574
141.31 -59.575
141.41 -59.568
141.51 -59.555
141.61 -59.536
141.71 -59.526
141.81 -59.525
141.91 -59.53
142.01 -59.542
142.11 -59.554
142.21 -59.558
142.31 -59.545
142.41 -59.529
142.51 -59.516
142.61 -59.513
142.71 -59.522
142.81 -59.531
142.91 -59.526
143.01 -59.507
143.11 -59.493
143.21 -59.496
143.31 -59.509
143.41 -59.514
143.51 -59.497
143.61 -59.479
143.71 -59.476
143.81 -59.485
143.91 -59.478
144.01 -59.457
144.11 -59.451
144.21 -59.459
144.31 -59.455
144.41 -59.438
144.51 -59.435
144.61 -59.446
144.71 -59.445
144.81 -59.429
144.91 -59.414
145.01 -59.406
145.11 -59.399
145.21 -59.392
145.31 -59.379
145.41 -59.364
145.51 -59.364
145.61 -59.37
145.71 -59.362
145.81 -59.347
145.91 -59.351
146.01 -59.359
146.11 -59.354
146.21 -59.338
146.31 -59.321
146.41 -59.319
146.51 -59.325
146.61 -59.332
146.71 -59.339
146.81 -59.343
146.91 -59.346
147.01 -59.344
147.11 -59.342
147.21 -59.337
147.31 -59.332
147.41 -59.327
147.51 -59.322
147.61 -59.318
147.71 -59.311
147.81 -59.306
147.91 -59.304
148.01 -59.301
148.11 -59.303
148.21 -59.309
148.31 -59.317
148.41 -59.325
148.51 -59.34
148.61 -59.356
148.71 -59.369
148.81 -59.383
148.91 -59.393
149.01 -59.392
149.11 -59.383
149.21 -59.372
149.31 -59.357
149.41 -59.339
149.51 -59.328
149.61 -59.324
149.71 -59.325
149.81 -59.331
149.91 -59.348
150.01 -59.365
150.11 -59.37
150.21 -59.364
150.31 -59.35
150.41 -59.333
150.51 -59.322
150.61 -59.323
150.71 -59.336
150.81 -59.349
150.91 -59.352
151.01 -59.34
151.11 -59.321
151.21 -59.309
151.31 -59.314
151.41 -59.331
151.51 -59.338
151.61 -59.33
151.71 -59.319
151.81 -59.318
151.91 -59.331
152.01 -59.338
152.11 -59.324
152.21 -59.308
152.31 -59.313
152.41 -59.325
152.51 -59.32
152.61 -59.305
152.71 -59.306
152.81 -59.316
152.91 -59.307
153.01 -59.287
153.11 -59.28
153.21 -59.289
153.31 -59.298
153.41 -59.305
153.51 -59.314
153.61 -59.323
153.71 -59.324
153.81 -59.312
153.91 -59.3
154.01 -59.3
154.11 -59.305
154.21 -59.297
154.31 -59.283
154.41 -59.282
154.51 -59.286
154.61 -59.288
154.71 -59.28
154.81 -59.263
154.91 -59.246
155.01 -59.232
155.11 -59.225
155.21 -59.22
155.31 -59.225
155.41 -59.236
155.51 -59.244
155.61 -59.252
155.71 -59.26
155.81 -59.269
155.91 -59.274
156.01 -59.284
156.11 -59.297
156.21 -59.304
156.31 -59.311
156.41 -59.316
156.51 -59.316
156.61 -59.312
156.71 -59.309
156.81 -59.302
156.91 -59.287
157.01 -59.269
157.11 -59.247
157.21 -59.224
157.31 -59.207
157.41 -59.199
157.51 -59.194
157.61 -59.193
157.71 -59.196
157.81 -59.202
157.91 -59.209
158.01 -59.215
158.11 -59.22
158.21 -59.214
158.31 -59.197
158.41 -59.178
158.51 -59.165
158.61 -59.159
158.71 -59.161
158.81 -59.172
158.91 -59.183
159.01 -59.181
159.11 -59.165
159.21 -59.147
159.31 -59.137
159.41 -59.14
159.51 -59.153
159.61 -59.16
159.71 -59.149
159.81 -59.133
159.91 -59.126
160.01 -59.134
160.11 -59.142
160.21 -59.136
160.31 -59.123
160.41 -59.12
160.51 -59.132
160.61 -59.136
160.71 -59.124
160.81 -59.119
160.91 -59.131
161.01 -59.142
161.11 -59.131
161.21 -59.124
161.31 -59.131
161.41 -59.143
161.51 -59.137
161.61 -59.123
161.71 -59.114
161.81 -59.102
161.91 -59.088
162.01 -59.074
162.11 -59.084
162.21 -59.101
162.31 -59.102
162.41 -59.097
162.51 -59.105
162.61 -59.119
162.71 -59.115
162.81 -59.108
162.91 -59.106
163.01 -59.111
163.11 -59.126
163.21 -59.139
163.31 -59.143
163.41 -59.141
163.51 -59.144
163.61 -59.145
163.71 -59.137
163.81 -59.128
163.91 -59.118
164.01 -59.105
164.11 -59.092
164.21 -59.085
164.31 -59.078
164.41 -59.066
164.51 -59.057
164.61 -59.048
164.71 -59.041
164.81 -59.037
164.91 -59.039
165.01 -59.044
165.11 -59.046
165.21 -59.052
165.31 -59.06
165.41 -59.072
165.51 -59.087
165.61 -59.106
165.71 -59.124
165.81 -59.138
165.91 -59.141
166.01 -59.136
166.11 -59.126
166.21 -59.112
166.31 -59.105
166.41 -59.103
166.51 -59.106
166.61 -59.114
166.71 -59.128
166.81 -59.147
166.91 -59.163
167.01 -59.169
167.11 -59.163
167.21 -59.151
167.31 -59.144
167.41 -59.147
167.51 -59.166
167.61 -59.187
167.71 -59.195
167.81 -59.191
167.91 -59.181
168.01 -59.175
168.11 -59.189
168.21 -59.218
168.31 -59.234
168.41 -59.23
168.51 -59.225
168.61 -59.232
168.71 -59.252
168.81 -59.263
168.91 -59.262
169.01 -59.264
169.11 -59.28
169.21 -59.293
169.31 -59.288
169.41 -59.281
169.51 -59.292
169.61 -59.31
169.71 -59.305
169.81 -59.293
169.91 -59.295
170.01 -59.304
170.11 -59.317
170.21 -59.325
170.31 -59.332
170.41 -59.331
170.51 -59.325
170.61 -59.331
170.71 -59.343
170.81 -59.345
170.91 -59.338
171.01 -59.347
171.11 -59.365
171.21 -59.376
171.31 -59.377
171.41 -59.369
171.51 -59.359
171.61 -59.351
171.71 -59.351
171.81 -59.356
171.91 -59.365
172.01 -59.376
172.11 -59.387
172.21 -59.4
172.31 -59.414
172.41 -59.427
172.51 -59.437
172.61 -59.444
172.71 -59.452
172.81 -59.456
172.91 -59.457
173.01 -59.453
173.11 -59.447
173.21 -59.436
173.31 -59.422
173.41 -59.407
173.51 -59.39
173.61 -59.377
173.71 -59.366
173.81 -59.357
173.91 -59.353
174.01 -59.355
174.11 -59.363
174.21 -59.374
174.31 -59.387
174.41 -59.393
174.51 -59.388
174.61 -59.374
174.71 -59.354
174.81 -59.334
174.91 -59.322
175.01 -59.319
175.11 -59.32
175.21 -59.325
175.31 -59.33
175.41 -59.323
175.51 -59.306
175.61 -59.287
175.71 -59.279
175.81 -59.281
175.91 -59.287
176.01 -59.289
176.11 -59.273
176.21 -59.251
176.31 -59.237
176.41 -59.241
176.51 -59.249
176.61 -59.24
176.71 -59.217
176.81 -59.2
176.91 -59.202
177.01 -59.203
177.11 -59.191
177.21 -59.175
177.31 -59.171
177.41 -59.176
177.51 -59.164
177.61 -59.143
177.71 -59.139
177.81 -59.145
177.91 -59.132
178.01 -59.111
178.11 -59.109
178.21 -59.118
178.31 -59.127
178.41 -59.129
178.51 -59.135
178.61 -59.145
178.71 -59.146
178.81 -59.136
178.91 -59.118
179.01 -59.111
179.11 -59.112
179.21 -59.105
179.31 -59.088
179.41 -59.075
179.51 -59.077
179.61 -59.082
179.71 -59.081
179.81 -59.07
179.91 -59.055
180.01 -59.038
180.11 -59.017
180.21 -58.994
180.31 -58.972
180.41 -58.952
180.51 -58.932
180.61 -58.915
180.71 -58.899
180.81 -58.883
180.91 -58.864
181.01 -58.843
181.11 -58.819
181.21 -58.797
181.31 -58.777
181.41 -58.757
181.51 -58.738
181.61 -58.722
181.71 -58.705
181.81 -58.692
181.91 -58.685
182.01 -58.684
182.11 -58.688
182.21 -58.694
182.31 -58.7
182.41 -58.702
182.51 -58.701
182.61 -58.692
182.71 -58.677
182.81 -58.657
182.91 -58.638
183.01 -58.623
183.11 -58.615
183.21 -58.619
183.31 -58.63
183.41 -58.637
183.51 -58.635
183.61 -58.619
183.71 -58.597
183.81 -58.577
183.91 -58.575
184.01 -58.586
184.11 -58.597
184.21 -58.601
184.31 -58.588
184.41 -58.566
184.51 -58.551
184.61 -58.558
184.71 -58.573
184.81 -58.582
184.91 -58.577
185.01 -58.567
185.11 -58.564
185.21 -58.572
185.31 -58.588
185.41 -58.59
185.51 -58.579
185.61 -58.582
185.71 -58.6
185.81 -58.605
185.91 -58.593
186.01 -58.592
186.11 -58.609
186.21 -58.618
186.31 -58.608
186.41 -58.602
186.51 -58.613
186.61 -58.631
186.71 -58.651
186.81 -58.669
186.91 -58.687
187.01 -58.703
187.11 -58.707
187.21 -58.703
187.31 -58.707
187.41 -58.725
187.51 -58.734
187.61 -58.729
187.71 -58.729
187.81 -58.741
187.91 -58.761
188.01 -58.778
188.11 -58.784
188.21 -58.786
188.31 -58.782
188.41 -58.774
188.51 -58.767
188.61 -58.764
188.71 -58.76
188.81 -58.759
188.91 -58.758
189.01 -58.753
189.11 -58.746
189.21 -58.74
189.31 -58.737
189.41 -58.732
189.51 -58.722
189.61 -58.711
189.71 -58.697
189.81 -58.684
189.91 -58.673
190.01 -58.667
190.11 -58.667
190.21 -58.669
190.31 -58.674
190.41 -58.681
190.51 -58.694
190.61 -58.71
190.71 -58.729
190.81 -58.737
190.91 -58.728
191.01 -58.714
191.11 -58.703
191.21 -58.701
191.31 -58.71
191.41 -58.726
191.51 -58.731
191.61 -58.718
191.71 -58.703
191.81 -58.696
191.91 -58.705
192.01 -58.717
192.11 -58.721
192.21 -58.713
192.31 -58.702
192.41 -58.703
192.51 -58.718
192.61 -58.725
192.71 -58.712
192.81 -58.704
192.91 -58.712
193.01 -58.724
193.11 -58.72
193.21 -58.707
193.31 -58.706
193.41 -58.716
193.51 -58.724
193.61 -58.717
193.71 -58.711
193.81 -58.721
193.91 -58.725
194.01 -58.716
194.11 -58.715
194.21 -58.729
194.31 -58.729
194.41 -58.718
194.51 -58.728
194.61 -58.745
194.71 -58.742
194.81 -58.735
194.91 -58.743
195.01 -58.756
195.11 -58.772
195.21 -58.788
195.31 -58.798
195.41 -58.799
195.51 -58.797
195.61 -58.809
195.71 -58.825
195.81 -58.83
195.91 -58.826
196.01 -58.832
196.11 -58.854
196.21 -58.877
196.31 -58.892
196.41 -58.899
196.51 -58.899
196.61 -58.897
196.71 -58.893
196.81 -58.892
196.91 -58.893
197.01 -58.891
197.11 -58.89
197.21 -58.89
197.31 -58.89
197.41 -58.889
197.51 -58.895
197.61 -58.898
197.71 -58.898
197.81 -58.903
197.91 -58.913
198.01 -58.927
198.11 -58.943
198.21 -58.966
198.31 -58.993
198.41 -59.021
198.51 -59.055
198.61 -59.088
198.71 -59.115
198.81 -59.133
198.91 -59.148
199.01 -59.157
199.11 -59.163
199.21 -59.176
199.31 -59.196
199.41 -59.222
199.51 -59.25
199.61 -59.284
199.71 -59.312
199.81 -59.327
199.91 -59.331
200.01 -59.334
200.11 -59.348
200.21 -59.37
200.31 -59.406
200.41 -59.443
200.51 -59.465
200.61 -59.474
200.71 -59.483
200.81 -59.501
200.91 -59.53
201.01 -59.566
201.11 -59.585
201.21 -59.591
201.31 -59.605
201.41 -59.627
201.51 -59.658
201.61 -59.679
201.71 -59.69
201.81 -59.705
201.91 -59.734
202.01 -59.759
202.11 -59.762
202.21 -59.766
202.31 -59.787
202.41 -59.81
202.51 -59.816
202.61 -59.825
202.71 -59.853
202.81 -59.871
202.91 -59.875
203.01 -59.892
203.11 -59.918
203.21 -59.933
203.31 -59.931
203.41 -59.918
203.51 -59.898
203.61 -59.883
203.71 -59.883
203.81 -59.892
203.91 -59.895
204.01 -59.883
204.11 -59.868
204.21 -59.866
204.31 -59.871
204.41 -59.89
204.51 -59.923
204.61 -59.954
204.71 -59.985
204.81 -60.02
204.91 -60.064
205.01 -60.116
205.11 -60.17
205.21 -60.22
205.31 -60.27
205.41 -60.329
205.51 -60.4
205.61 -60.471
205.71 -60.548
205.81 -60.623
205.91 -60.688
206.01 -60.747
206.11 -60.8
206.21 -60.846
206.31 -60.888
206.41 -60.914
206.51 -60.913
206.61 -60.907
206.71 -60.904
206.81 -60.904
206.91 -60.91
207.01 -60.922
207.11 -60.944
207.21 -60.969
207.31 -60.992
207.41 -61.004
207.51 -60.997
207.61 -60.98
207.71 -60.958
207.81 -60.937
207.91 -60.92
208.01 -60.91
208.11 -60.906
208.21 -60.906
208.31 -60.912
208.41 -60.897
208.51 -60.854
208.61 -60.805
208.71 -60.757
208.81 -60.72
208.91 -60.693
209.01 -60.669
209.11 -60.635
209.21 -60.591
209.31 -60.551
209.41 -60.507
209.51 -60.454
209.61 -60.395
209.71 -60.321
209.81 -60.245
209.91 -60.188
210.01 -60.143
210.11 -60.086
210.21 -60.016
210.31 -59.954
210.41 -59.893
210.51 -59.821
210.61 -59.737
210.71 -59.637
210.81 -59.542
210.91 -59.466
211.01 -59.392
211.11 -59.306
211.21 -59.22
211.31 -59.152
211.41 -59.081
211.51 -58.98
211.61 -58.865
211.71 -58.751
211.81 -58.647
211.91 -58.555
212.01 -58.469
212.11 -58.375
212.21 -58.268
212.31 -58.172
212.41 -58.074
212.51 -57.954
212.61 -57.825
212.71 -57.703
212.81 -57.592
212.91 -57.477
213.01 -57.355
213.11 -57.222
213.21 -57.09
213.31 -56.962
213.41 -56.822
213.51 -56.671
213.61 -56.524
213.71 -56.386
213.81 -56.25
213.91 -56.118
214.01 -55.985
214.11 -55.849
214.21 -55.714
214.31 -55.58
214.41 -55.431
214.51 -55.263
214.61 -55.091
214.71 -54.911
214.81 -54.72
214.91 -54.522
215.01 -54.315
215.11 -54.101
215.21 -53.878
215.31 -53.651
215.41 -53.407
215.51 -53.14
215.61 -52.864
215.71 -52.577
215.81 -52.28
215.91 -51.971
216.01 -51.648
216.11 -51.303
216.21 -50.925
216.31 -50.506
216.41 -50.025
216.51 -49.472
216.61 -48.844
216.71 -48.131
216.81 -47.307
216.91 -46.337
217.01 -45.159
217.11 -43.687
217.21 -41.734
217.31 -39.049
217.41 -34.918
217.51 -28.023
217.61 -15.563
217.71 1.9765
217.81 16.001
217.91 21.574
218.01 21.223
218.11 17.039
218.21 10.671
218.31 3.4967
218.41 -3.7623
218.51 -10.725
218.61 -17.397
218.71 -23.831
218.81 -30.074
218.91 -36.121
219.01 -41.772
219.11 -46.742
219.21 -50.866
219.31 -54.132
219.41 -56.636
219.51 -58.483
219.61 -59.833
219.71 -60.839
219.81 -61.576
219.91 -62.103
220.01 -62.475
220.11 -62.736
220.21 -62.917
220.31 -63.046
220.41 -63.132
220.51 -63.172
220.61 -63.176
220.71 -63.18
220.81 -63.171
220.91 -63.13
221.01 -63.077
221.11 -63.031
221.21 -62.989
221.31 -62.936
221.41 -62.878
221.51 -62.812
221.61 -62.74
221.71 -62.666
221.81 -62.594
221.91 -62.526
222.01 -62.46
222.11 -62.396
222.21 -62.334
222.31 -62.271
222.41 -62.214
222.51 -62.163
222.61 -62.112
222.71 -62.057
222.81 -62
222.91 -61.939
223.01 -61.874
223.11 -61.804
223.21 -61.732
223.31 -61.653
223.41 -61.58
223.51 -61.52
223.61 -61.457
223.71 -61.389
223.81 -61.32
223.91 -61.255
224.01 -61.192
224.11 -61.132
224.21 -61.076
224.31 -61.02
224.41 -60.976
224.51 -60.95
224.61 -60.919
224.71 -60.882
224.81 -60.834
224.91 -60.775
225.01 -60.71
225.11 -60.641
225.21 -60.573
225.31 -60.51
225.41 -60.47
225.51 -60.452
225.61 -60.429
225.71 -60.391
225.81 -60.338
225.91 -60.28
226.01 -60.226
226.11 -60.189
226.21 -60.158
226.31 -60.119
226.41 -60.078
226.51 -60.038
226.61 -60
226.71 -59.972
226.81 -59.957
226.91 -59.928
227.01 -59.881
227.11 -59.834
227.21 -59.798
227.31 -59.768
227.41 -59.734
227.51 -59.707
227.61 -59.693
227.71 -59.688
227.81 -59.67
227.91 -59.635
228.01 -59.605
228.11 -59.589
228.21 -59.576
228.31 -59.551
228.41 -59.529
228.51 -59.524
228.61 -59.524
228.71 -59.525
228.81 -59.513
228.91 -59.492
229.01 -59.476
229.11 -59.469
229.21 -59.454
229.31 -59.42
229.41 -59.402
229.51 -59.413
229.61 -59.427
229.71 -59.429
229.81 -59.422
229.91 -59.405
230.01 -59.382
230.11 -59.36
230.21 -59.342
230.31 -59.328
230.41 -59.327
230.51 -59.34
230.61 -59.356
230.71 -59.37
230.81 -59.384
230.91 -59.399
231.01 -59.412
231.11 -59.42
231.21 -59.424
231.31 -59.422
231.41 -59.424
231.51 -59.434
231.61 -59.444
231.71 -59.45
231.81 -59.454
231.91 -59.453
232.01 -59.448
232.11 -59.443
232.21 -59.444
232.31 -59.45
232.41 -59.465
232.51 -59.496
232.61 -59.53
232.71 -59.566
232.81 -59.603
232.91 -59.642
233.01 -59.675
233.11 -59.695
233.21 -59.706
233.31 -59.709
233.41 -59.717
233.51 -59.736
233.61 -59.766
233.71 -59.806
233.81 -59.846
233.91 -59.879
234.01 -59.897
234.11 -59.903
234.21 -59.91
234.31 -59.934
234.41 -59.97
234.51 -60.012
234.61 -60.043
234.71 -60.053
234.81 -60.062
234.91 -60.087
235.01 -60.13
235.11 -60.17
235.21 -60.19
235.31 -60.201
235.41 -60.22
235.51 -60.255
235.61 -60.286
235.71 -60.301
235.81 -60.317
235.91 -60.349
236.01 -60.386
236.11 -60.397
236.21 -60.402
236.31 -60.427
236.41 -60.462
236.51 -60.484
236.61 -60.491
236.71 -60.497
236.81 -60.503
236.91 -60.512
237.01 -60.532
237.11 -60.565
237.21 -60.59
237.31 -60.597
237.41 -60.613
237.51 -60.638
237.61 -60.654
237.71 -60.659
237.81 -60.672
237.91 -60.701
238.01 -60.733
238.11 -60.755
238.21 -60.769
238.31 -60.778
238.41 -60.782
238.51 -60.785
238.61 -60.787
238.71 -60.789
238.81 -60.789
238.91 -60.788
239.01 -60.792
239.11 -60.796
239.21 -60.799
239.31 -60.802
239.41 -60.802
239.51 -60.799
239.61 -60.794
239.71 -60.793
239.81 -60.791
239.91 -60.786
240.02 -60.78
240.12 -60.776
240.22 -60.771
240.32 -60.765
240.42 -60.768
240.52 -60.775
240.62 -60.782
240.72 -60.793
240.82 -60.806
240.92 -60.819
241.02 -60.834
241.12 -60.854
241.22 -60.869
241.32 -60.873
241.42 -60.867
241.52 -60.849
241.62 -60.83
241.72 -60.819
241.82 -60.817
241.92 -60.823
242.02 -60.833
242.12 -60.845
242.22 -60.849
242.32 -60.839
242.42 -60.819
242.52 -60.805
242.62 -60.8
242.72 -60.804
242.82 -60.813
242.92 -60.81
243.02 -60.792
243.12 -60.77
243.22 -60.761
243.32 -60.764
243.42 -60.769
243.52 -60.757
243.62 -60.729
243.72 -60.709
243.82 -60.702
243.92 -60.704
244.02 -60.692
244.12 -60.667
244.22 -60.652
244.32 -60.653
244.42 -60.639
244.52 -60.608
244.62 -60.59
244.72 -60.588
244.82 -60.576
244.92 -60.549
245.02 -60.516
245.12 -60.485
245.22 -60.454
245.32 -60.436
245.42 -60.426
245.52 -60.408
245.62 -60.375
245.72 -60.343
245.82 -60.326
245.92 -60.307
246.02 -60.277
246.12 -60.24
246.22 -60.214
246.32 -60.202
246.42 -60.182
246.52 -60.152
246.62 -60.113
246.72 -60.066
246.82 -60.013
246.92 -59.96
247.02 -59.911
247.12 -59.86
247.22 -59.814
247.32 -59.772
247.42 -59.721
247.52 -59.66
247.62 -59.596
247.72 -59.535
247.82 -59.471
247.92 -59.413
248.02 -59.354
248.12 -59.288
248.22 -59.221
248.32 -59.157
248.42 -59.087
248.52 -59.005
248.62 -58.928
248.72 -58.855
248.82 -58.78
248.92 -58.712
249.02 -58.651
249.12 -58.594
249.22 -58.541
249.32 -58.498
249.42 -58.445
249.52 -58.373
249.62 -58.294
249.72 -58.204
249.82 -58.108
249.92 -58.012
250.02 -57.923
250.12 -57.842
250.22 -57.765
250.32 -57.702
250.42 -57.631
250.52 -57.541
250.62 -57.438
250.72 -57.331
250.82 -57.226
250.92 -57.129
251.02 -57.046
251.12 -56.969
251.22 -56.882
251.32 -56.783
251.42 -56.673
251.52 -56.564
251.62 -56.469
251.72 -56.378
251.82 -56.274
251.92 -56.156
252.02 -56.046
252.12 -55.955
252.22 -55.865
252.32 -55.757
252.42 -55.637
252.52 -55.52
252.62 -55.411
252.72 -55.283
252.82 -55.145
252.92 -55.026
253.02 -54.916
253.12 -54.794
253.22 -54.658
253.32 -54.527
253.42 -54.383
253.52 -54.22
253.62 -54.056
253.72 -53.9
253.82 -53.752
253.92 -53.597
254.02 -53.431
254.12 -53.267
254.22 -53.108
254.32 -52.943
254.42 -52.751
254.52 -52.532
254.62 -52.313
254.72 -52.104
254.82 -51.889
254.92 -51.657
255.02 -51.41
255.12 -51.141
255.22 -50.849
255.32 -50.53
255.42 -50.173
255.52 -49.767
255.62 -49.312
255.72 -48.801
255.82 -48.221
255.92 -47.56
256.02 -46.785
256.12 -45.867
256.22 -44.745
256.32 -43.345
256.42 -41.494
256.52 -38.964
256.62 -35.149
256.72 -28.982
256.82 -17.921
256.92 -1.2722
257.02 13.259
257.12 19.81
257.22 20.335
257.32 16.874
257.42 11.069
257.52 4.2809
257.62 -2.7418
257.72 -9.547
257.82 -16.07
257.92 -22.341
258.02 -28.44
258.12 -34.378
258.22 -39.985
258.32 -45.019
258.42 -49.296
258.52 -52.736
258.62 -55.411
258.72 -57.428
258.82 -58.913
258.92 -59.996
259.02 -60.776
259.12 -61.342
259.22 -61.757
259.32 -62.059
259.42 -62.261
259.52 -62.374
259.62 -62.432
259.72 -62.464
259.82 -62.479
259.92 -62.48
260.02 -62.454
260.12 -62.399
260.22 -62.335
260.32 -62.286
260.42 -62.235
260.52 -62.161
260.62 -62.072
260.72 -61.986
260.82 -61.917
260.92 -61.839
261.02 -61.744
261.12 -61.655
261.22 -61.578
261.32 -61.495
261.42 -61.395
261.52 -61.302
261.62 -61.217
261.72 -61.133
261.82 -61.046
261.92 -60.953
262.02 -60.85
262.12 -60.749
262.22 -60.669
262.32 -60.586
262.42 -60.488
262.52 -60.399
262.62 -60.322
262.72 -60.237
262.82 -60.14
262.92 -60.041
263.02 -59.945
263.12 -59.856
263.22 -59.774
263.32 -59.689
263.42 -59.607
263.52 -59.528
263.62 -59.449
263.72 -59.369
263.82 -59.284
263.92 -59.196
264.02 -59.103
264.12 -59.008
264.22 -58.915
264.32 -58.826
264.42 -58.745
264.52 -58.674
264.62 -58.605
264.72 -58.531
264.82 -58.456
264.92 -58.382
265.02 -58.311
265.12 -58.238
265.22 -58.161
265.32 -58.078
265.42 -57.998
265.52 -57.927
265.62 -57.851
265.72 -57.771
265.82 -57.687
265.92 -57.6
266.02 -57.513
266.12 -57.43
266.22 -57.353
266.32 -57.28
266.42 -57.226
266.52 -57.191
266.62 -57.147
266.72 -57.088
266.82 -57.018
266.92 -56.945
267.02 -56.877
267.12 -56.82
267.22 -56.772
267.32 -56.725
267.42 -56.683
267.52 -56.64
267.62 -56.592
267.72 -56.548
267.82 -56.514
267.92 -56.49
268.02 -56.461
268.12 -56.41
268.22 -56.354
268.32 -56.317
268.42 -56.305
268.52 -56.306
268.62 -56.291
268.72 -56.263
268.82 -56.246
268.92 -56.241
269.02 -56.231
269.12 -56.203
269.22 -56.177
269.32 -56.166
269.42 -56.16
269.52 -56.15
269.62 -56.149
269.72 -56.169
269.82 -56.186
269.92 -56.185
270.02 -56.173
270.12 -56.158
270.22 -56.149
270.32 -56.149
270.42 -56.171
270.52 -56.199
270.62 -56.214
270.72 -56.239
270.82 -56.273
270.92 -56.292
271.02 -56.303
271.12 -56.325
271.22 -56.359
271.32 -56.388
271.42 -56.421
271.52 -56.462
271.62 -56.497
271.72 -56.525
271.82 -56.555
271.92 -56.583
272.02 -56.607
272.12 -56.635
272.22 -56.664
272.32 -56.689
272.42 -56.725
272.52 -56.779
272.62 -56.831
272.72 -56.877
272.82 -56.921
272.92 -56.964
273.02 -57.005
273.12 -57.041
273.22 -57.075
273.32 -57.103
273.42 -57.137
273.52 -57.187
273.62 -57.238
273.72 -57.291
273.82 -57.346
273.92 -57.404
274.02 -57.463
274.12 -57.525
274.22 -57.591
274.32 -57.657
274.42 -57.729
274.52 -57.802
274.62 -57.864
274.72 -57.914
274.82 -57.959
274.92 -58.001
275.02 -58.045
275.12 -58.098
275.22 -58.157
275.32 -58.218
275.42 -58.28
275.52 -58.336
275.62 -58.381
275.72 -58.416
275.82 -58.455
275.92 -58.502
276.02 -58.556
276.12 -58.611
276.22 -58.653
276.32 -58.68
276.42 -58.709
276.52 -58.762
276.62 -58.821
276.72 -58.864
276.82 -58.893
276.92 -58.918
277.02 -58.955
277.12 -59.004
277.22 -59.045
277.32 -59.064
277.42 -59.088
277.52 -59.135
277.62 -59.175
277.72 -59.195
277.82 -59.221
277.92 -59.269
278.02 -59.308
278.12 -59.327
278.22 -59.346
278.32 -59.368
278.42 -59.394
278.52 -59.417
278.62 -59.434
278.72 -59.45
278.82 -59.475
278.92 -59.51
279.02 -59.536
279.12 -59.551
279.22 -59.574
279.32 -59.61
279.42 -59.639
279.52 -59.653
279.62 -59.664
279.72 -59.68
279.82 -59.706
279.92 -59.738
280.02 -59.774
280.12 -59.806
280.22 -59.833
280.32 -59.86
280.42 -59.883
280.52 -59.906
280.62 -59.929
280.72 -59.953
280.82 -59.976
280.92 -59.996
281.02 -60.016
281.12 -60.037
281.22 -60.061
281.32 -60.086
281.42 -60.113
281.52 -60.142
281.62 -60.17
281.72 -60.197
281.82 -60.223
281.92 -60.253
282.02 -60.279
282.12 -60.301
282.22 -60.315
282.32 -60.32
282.42 -60.318
282.52 -60.314
282.62 -60.316
282.72 -60.322
282.82 -60.331
282.92 -60.348
283.02 -60.369
283.12 -60.392
283.22 -60.414
283.32 -60.432
283.42 -60.438
283.52 -60.432
283.62 -60.426
283.72 -60.426
283.82 -60.437
283.92 -60.457
284.02 -60.48
284.12 -60.49
284.22 -60.485
284.32 -60.475
284.42 -60.472
284.52 -60.484
284.62 -60.5
284.72 -60.509
284.82 -60.505
284.92 -60.501
285.02 -60.509
285.12 -60.527
285.22 -60.538
285.32 -60.528
285.42 -60.522
285.52 -60.534
285.62 -60.545
285.72 -60.535
285.82 -60.518
285.92 -60.519
286.02 -60.529
286.12 -60.523
286.22 -60.511
286.32 -60.514
286.42 -60.523
286.52 -60.518
286.62 -60.501
286.72 -60.479
286.82 -60.461
286.92 -60.448
287.02 -60.44
287.12 -60.442
287.22 -60.437
287.32 -60.421
287.42 -60.414
287.52 -60.416
287.62 -60.405
287.72 -60.379
287.82 -60.357
287.92 -60.353
288.02 -60.357
288.12 -60.355
288.22 -60.349
288.32 -60.338
288.42 -60.318
288.52 -60.292
288.62 -60.263
288.72 -60.235
288.82 -60.206
288.92 -60.177
289.02 -60.147
289.12 -60.115
289.22 -60.083
289.32 -60.051
289.42 -60.016
289.52 -59.975
289.62 -59.93
289.72 -59.887
289.82 -59.847
289.92 -59.812
290.02 -59.777
290.12 -59.751
290.22 -59.728
290.32 -59.709
290.42 -59.686
290.52 -59.655
290.62 -59.626
290.72 -59.599
290.82 -59.576
290.92 -59.546
291.02 -59.506
291.12 -59.46
291.22 -59.408
291.32 -59.355
291.42 -59.296
291.52 -59.238
291.62 -59.187
291.72 -59.14
291.82 -59.097
291.92 -59.056
292.02 -59.005
292.12 -58.938
292.22 -58.872
292.32 -58.811
292.42 -58.749
292.52 -58.689
292.62 -58.63
292.72 -58.56
292.82 -58.474
292.92 -58.393
293.02 -58.326
293.12 -58.272
293.22 -58.216
293.32 -58.142
293.42 -58.052
293.52 -57.96
293.62 -57.881
293.72 -57.8
293.82 -57.704
293.92 -57.606
294.02 -57.523
294.12 -57.449
294.22 -57.358
294.32 -57.265
294.42 -57.179
294.52 -57.086
294.62 -56.978
294.72 -56.863
294.82 -56.762
294.92 -56.67
295.02 -56.583
295.12 -56.496
295.22 -56.406
295.32 -56.317
295.42 -56.205
295.52 -56.071
295.62 -55.948
295.72 -55.834
295.82 -55.708
295.92 -55.572
296.02 -55.448
296.12 -55.333
296.22 -55.215
296.32 -55.087
296.42 -54.938
296.52 -54.771
296.62 -54.601
296.72 -54.434
296.82 -54.27
296.92 -54.113
297.02 -53.958
297.12 -53.801
297.22 -53.644
297.32 -53.486
297.42 -53.313
297.52 -53.114
297.62 -52.91
297.72 -52.7
297.82 -52.478
297.92 -52.248
298.02 -52.003
298.12 -51.736
298.22 -51.445
298.32 -51.141
298.42 -50.798
298.52 -50.403
298.62 -49.969
298.72 -49.491
298.82 -48.959
298.92 -48.358
299.02 -47.677
299.12 -46.889
299.22 -45.951
299.32 -44.82
299.42 -43.377
299.52 -41.48
299.62 -38.813
299.72 -34.923
299.82 -28.278
299.92 -15.411
300.02 1.5419
300.12 14.605
300.22 20.463
300.32 20.386
300.42 16.467
300.52 10.44
300.62 3.4862
300.72 -3.5658
300.82 -10.411
300.92 -16.921
301.02 -23.168
301.12 -29.254
301.22 -35.162
301.32 -40.741
301.42 -45.709
301.52 -49.85
301.62 -53.178
301.72 -55.757
301.82 -57.69
301.92 -59.097
302.02 -60.122
302.12 -60.887
302.22 -61.438
302.32 -61.813
302.42 -62.068
302.52 -62.257
302.62 -62.382
302.72 -62.438
302.82 -62.456
302.92 -62.469
303.02 -62.466
303.12 -62.428
303.22 -62.366
303.32 -62.298
303.42 -62.225
303.52 -62.146
303.62 -62.067
303.72 -62.002
303.82 -61.939
303.92 -61.857
304.02 -61.766
304.12 -61.689
304.22 -61.615
304.32 -61.523
304.42 -61.429
304.52 -61.34
304.62 -61.259
304.72 -61.187
304.82 -61.11
304.92 -61.03
305.02 -60.945
305.12 -60.857
305.22 -60.764
305.32 -60.664
305.42 -60.564
305.52 -60.468
305.62 -60.372
305.72 -60.274
305.82 -60.181
305.92 -60.087
306.02 -59.991
306.12 -59.895
306.22 -59.799
306.32 -59.705
306.42 -59.621
306.52 -59.555
306.62 -59.49
306.72 -59.422
306.82 -59.352
306.92 -59.281
307.02 -59.212
307.12 -59.135
307.22 -59.054
307.32 -58.963
307.42 -58.871
307.52 -58.788
307.62 -58.703
307.72 -58.62
307.82 -58.541
307.92 -58.471
308.02 -58.406
308.12 -58.339
308.22 -58.273
308.32 -58.198
308.42 -58.124
308.52 -58.056
308.62 -57.988
308.72 -57.925
308.82 -57.867
308.92 -57.817
309.02 -57.768
309.12 -57.708
309.22 -57.632
309.32 -57.556
309.42 -57.501
309.52 -57.473
309.62 -57.449
309.72 -57.411
309.82 -57.359
309.92 -57.31
310.02 -57.277
310.12 -57.248
310.22 -57.201
310.32 -57.139
310.42 -57.101
310.52 -57.101
310.62 -57.096
310.72 -57.069
310.82 -57.043
310.92 -57.034
311.02 -57.02
311.12 -56.989
311.22 -56.97
311.32 -56.963
311.42 -56.96
311.52 -56.956
311.62 -56.947
311.72 -56.939
311.82 -56.932
311.92 -56.927
312.02 -56.928
312.12 -56.94
312.22 -56.953
312.32 -56.946
312.42 -56.946
312.52 -56.977
312.62 -57.02
312.72 -57.05
312.82 -57.064
312.92 -57.072
313.02 -57.084
313.12 -57.109
313.22 -57.141
313.32 -57.177
313.42 -57.225
313.52 -57.282
313.62 -57.337
313.72 -57.39
313.82 -57.444
313.92 -57.492
314.02 -57.544
314.12 -57.597
314.22 -57.646
314.32 -57.693
314.42 -57.751
314.52 -57.824
314.62 -57.895
314.72 -57.967
314.82 -58.035
314.92 -58.091
315.02 -58.139
315.12 -58.18
315.22 -58.215
315.32 -58.244
315.42 -58.284
315.52 -58.337
315.62 -58.39
315.72 -58.445
315.82 -58.507
315.92 -58.575
316.02 -58.646
316.12 -58.72
316.22 -58.788
316.32 -58.836
316.42 -58.878
316.52 -58.923
316.62 -58.97
316.72 -59.025
316.82 -59.089
316.92 -59.157
317.02 -59.221
317.12 -59.273
317.22 -59.31
317.32 -59.345
317.42 -59.391
317.52 -59.453
317.62 -59.52
317.72 -59.575
317.82 -59.616
317.92 -59.653
318.02 -59.699
318.12 -59.756
318.22 -59.812
318.32 -59.85
318.42 -59.885
318.52 -59.938
318.62 -60
318.72 -60.054
318.82 -60.091
318.92 -60.132
319.02 -60.184
319.12 -60.227
319.22 -60.256
319.32 -60.29
319.42 -60.345
319.52 -60.386
319.62 -60.409
319.72 -60.447
319.82 -60.496
319.92 -60.542
320.02 -60.583
320.12 -60.63
320.22 -60.679
320.32 -60.723
320.42 -60.758
320.52 -60.783
320.62 -60.812
320.72 -60.852
320.82 -60.888
320.92 -60.91
321.02 -60.933
321.12 -60.972
321.22 -61.012
321.32 -61.042
321.42 -61.064
321.52 -61.084
321.62 -61.102
321.72 -61.118
321.82 -61.138
321.92 -61.159
322.02 -61.183
322.12 -61.21
322.22 -61.239
322.32 -61.266
322.42 -61.292
322.52 -61.32
322.62 -61.347
322.72 -61.372
322.82 -61.392
322.92 -61.411
323.02 -61.426
323.12 -61.436
323.22 -61.444
323.32 -61.447
323.42 -61.45
323.52 -61.453
323.62 -61.457
323.72 -61.462
323.82 -61.468
323.92 -61.48
324.02 -61.497
324.12 -61.521
324.22 -61.549
324.32 -61.578
324.42 -61.605
324.52 -61.623
324.62 -61.632
324.72 -61.632
324.82 -61.628
324.92 -61.625
325.02 -61.628
325.12 -61.639
325.22 -61.657
325.32 -61.681
325.42 -61.7
325.52 -61.706
325.62 -61.701
325.72 -61.693
325.82 -61.694
325.92 -61.709
326.02 -61.73
326.12 -61.741
326.22 -61.741
326.32 -61.731
326.42 -61.727
326.52 -61.74
326.62 -61.754
326.72 -61.749
326.82 -61.736
326.92 -61.741
327.02 -61.756
327.12 -61.762
327.22 -61.751
327.32 -61.742
327.42 -61.746
327.52 -61.751
327.62 -61.744
327.72 -61.732
327.82 -61.731
327.92 -61.735
328.02 -61.724
328.12 -61.709
328.22 -61.702
328.32 -61.708
328.42 -61.715
328.52 -61.715
328.62 -61.707
328.72 -61.687
328.82 -61.667
328.92 -61.662
329.02 -61.664
329.12 -61.647
329.22 -61.625
329.32 -61.62
329.42 -61.619
329.52 -61.606
329.62 -61.585
329.72 -61.556
329.82 -61.525
329.92 -61.498
330.02 -61.476
330.12 -61.46
330.22 -61.451
330.32 -61.443
330.42 -61.434
330.52 -61.424
330.62 -61.412
330.72 -61.401
330.82 -61.39
330.92 -61.378
331.02 -61.364
331.12 -61.349
331.22 -61.33
331.32 -61.306
331.42 -61.277
331.52 -61.239
331.62 -61.195
331.72 -61.145
331.82 -61.096
331.92 -61.051
332.02 -61.005
332.12 -60.963
332.22 -60.927
332.32 -60.9
332.42 -60.873
332.52 -60.846
332.62 -60.821
332.72 -60.791
332.82 -60.754
332.92 -60.704
333.02 -60.65
333.12 -60.594
333.22 -60.542
333.32 -60.502
333.42 -60.463
333.52 -60.421
333.62 -60.375
333.72 -60.322
333.82 -60.258
333.92 -60.187
334.02 -60.125
334.12 -60.075
334.22 -60.032
334.32 -59.986
334.42 -59.922
334.52 -59.837
334.62 -59.755
334.72 -59.688
334.82 -59.629
334.92 -59.564
335.02 -59.488
335.12 -59.422
335.22 -59.37
335.32 -59.321
335.42 -59.247
335.52 -59.149
335.62 -59.062
335.72 -58.988
335.82 -58.91
335.92 -58.819
336.02 -58.736
336.12 -58.668
336.22 -58.587
336.32 -58.495
336.42 -58.404
336.52 -58.318
336.62 -58.235
336.72 -58.149
336.82 -58.064
336.92 -57.983
337.02 -57.898
337.12 -57.801
337.22 -57.703
337.32 -57.622
337.42 -57.535
337.52 -57.42
337.62 -57.297
337.72 -57.187
337.82 -57.091
337.92 -56.995
338.02 -56.892
338.12 -56.783
338.22 -56.668
338.32 -56.553
338.42 -56.429
338.52 -56.291
338.62 -56.159
338.72 -56.028
338.82 -55.896
338.92 -55.762
339.02 -55.63
339.12 -55.499
339.22 -55.367
339.32 -55.236
339.42 -55.09
339.52 -54.922
339.62 -54.744
339.72 -54.56
339.82 -54.377
339.92 -54.191
340.02 -54.002
340.12 -53.813
340.22 -53.621
340.32 -53.428
340.42 -53.22
340.52 -53
340.62 -52.774
340.72 -52.538
340.82 -52.289
340.92 -52.019
341.02 -51.724
341.12 -51.398
341.22 -51.046
341.32 -50.668
341.42 -50.245
341.52 -49.768
341.62 -49.238
341.72 -48.648
341.82 -47.974
341.92 -47.185
342.02 -46.229
342.12 -45.055
342.22 -43.569
342.32 -41.647
342.42 -38.948
342.52 -34.994
342.62 -28.175
342.72 -14.774
342.82 2.6699
342.92 15.691
343.02 21.283
343.12 20.948
343.22 16.783
343.32 10.527
343.42 3.398
343.52 -3.7561
343.62 -10.651
343.72 -17.192
343.82 -23.493
343.92 -29.631
344.02 -35.551
344.12 -41.103
344.22 -46.047
344.32 -50.162
344.42 -53.433
344.52 -55.946
344.62 -57.827
344.72 -59.198
344.82 -60.196
344.92 -60.927
345.02 -61.458
345.12 -61.841
345.22 -62.104
345.32 -62.274
345.42 -62.374
345.52 -62.432
345.62 -62.462
345.72 -62.458
345.82 -62.425
345.92 -62.385
346.02 -62.344
346.12 -62.298
346.22 -62.236
346.32 -62.156
346.42 -62.067
346.52 -61.973
346.62 -61.884
346.72 -61.796
346.82 -61.712
346.92 -61.631
347.02 -61.55
347.12 -61.472
347.22 -61.393
347.32 -61.316
347.42 -61.238
347.52 -61.158
347.62 -61.073
347.72 -60.984
347.82 -60.889
347.92 -60.789
348.02 -60.689
348.12 -60.585
348.22 -60.475
348.32 -60.364
348.42 -60.259
348.52 -60.163
348.62 -60.069
348.72 -59.986
348.82 -59.906
348.92 -59.824
349.02 -59.746
349.12 -59.67
349.22 -59.591
349.32 -59.498
349.42 -59.408
349.52 -59.318
349.62 -59.221
349.72 -59.132
349.82 -59.049
349.92 -58.971
350.02 -58.899
350.12 -58.831
350.22 -58.752
350.32 -58.651
350.42 -58.554
350.52 -58.478
350.62 -58.411
350.72 -58.353
350.82 -58.296
350.92 -58.224
351.02 -58.135
351.12 -58.045
351.22 -57.967
351.32 -57.899
351.42 -57.84
351.52 -57.782
351.62 -57.722
351.72 -57.673
351.82 -57.636
351.92 -57.594
352.02 -57.531
352.12 -57.462
352.22 -57.408
352.32 -57.357
352.42 -57.304
352.52 -57.263
352.62 -57.236
352.72 -57.211
352.82 -57.168
352.92 -57.122
353.02 -57.09
353.12 -57.064
353.22 -57.025
353.32 -56.97
353.42 -56.93
353.52 -56.91
353.62 -56.9
353.72 -56.901
353.82 -56.896
353.92 -56.874
354.02 -56.849
354.12 -56.844
354.22 -56.838
354.32 -56.813
354.42 -56.796
354.52 -56.803
354.62 -56.824
354.72 -56.85
354.82 -56.876
354.92 -56.891
355.02 -56.9
355.12 -56.907
355.22 -56.907
355.32 -56.903
355.42 -56.911
355.52 -56.936
355.62 -56.963
355.72 -56.989
355.82 -57.015
355.92 -57.038
356.02 -57.061
356.12 -57.083
356.22 -57.11
356.32 -57.138
356.42 -57.179
356.52 -57.244
356.62 -57.311
356.72 -57.374
356.82 -57.433
356.92 -57.495
357.02 -57.549
357.12 -57.588
357.22 -57.62
357.32 -57.645
357.42 -57.679
357.52 -57.727
357.62 -57.785
357.72 -57.848
357.82 -57.912
357.92 -57.984
358.02 -58.056
358.12 -58.119
358.22 -58.171
358.32 -58.212
358.42 -58.257
358.52 -58.315
358.62 -58.38
358.72 -58.452
358.82 -58.528
358.92 -58.598
359.02 -58.656
359.12 -58.703
359.22 -58.75
359.32 -58.807
359.42 -58.876
359.52 -58.948
359.62 -59.006
359.72 -59.055
359.82 -59.11
359.92 -59.179
360.02 -59.249
360.12 -59.296
360.22 -59.334
360.32 -59.385
360.42 -59.452
360.52 -59.512
360.62 -59.555
360.72 -59.607
360.82 -59.67
360.92 -59.726
361.02 -59.769
361.12 -59.822
361.22 -59.885
361.32 -59.932
361.42 -59.968
361.52 -60.012
361.62 -60.07
361.72 -60.13
361.82 -60.187
361.92 -60.236
362.02 -60.273
362.12 -60.306
362.22 -60.349
362.32 -60.405
362.42 -60.453
362.52 -60.49
362.62 -60.534
362.72 -60.59
362.82 -60.639
362.92 -60.675
363.02 -60.708
363.12 -60.736
363.22 -60.761
363.32 -60.79
363.42 -60.822
363.52 -60.857
363.62 -60.897
363.72 -60.948
363.82 -60.998
363.92 -61.042
364.02 -61.085
364.12 -61.126
364.22 -61.161
364.32 -61.192
364.42 -61.224
364.52 -61.253
364.62 -61.273
364.72 -61.289
364.82 -61.301
364.92 -61.313
365.02 -61.328
365.12 -61.349
365.22 -61.373
365.32 -61.399
365.42 -61.429
365.52 -61.465
365.62 -61.505
365.72 -61.545
365.82 -61.583
365.92 -61.611
366.02 -61.627
366.12 -61.633
366.22 -61.636
366.32 -61.646
366.42 -61.665
366.52 -61.697
366.62 -61.733
366.72 -61.769
366.82 -61.795
366.92 -61.806
367.02 -61.812
367.12 -61.821
367.22 -61.841
367.32 -61.868
367.42 -61.896
367.52 -61.915
367.62 -61.921
367.72 -61.925
367.82 -61.938
367.92 -61.966
368.02 -61.998
368.12 -62.009
368.22 -62.007
368.32 -62.018
368.42 -62.05
368.52 -62.083
368.62 -62.096
368.72 -62.098
368.82 -62.111
368.92 -62.139
369.02 -62.153
369.12 -62.157
369.22 -62.174
369.32 -62.201
369.42 -62.21
369.52 -62.205
369.62 -62.215
369.72 -62.235
369.82 -62.248
369.92 -62.247
370.02 -62.239
370.12 -62.229
370.22 -62.22
370.32 -62.224
370.42 -62.238
370.52 -62.255
370.62 -62.26
370.72 -62.259
370.82 -62.271
370.92 -62.282
371.02 -62.281
371.12 -62.275
371.22 -62.276
371.32 -62.291
371.42 -62.307
371.52 -62.322
371.62 -62.335
371.72 -62.34
371.82 -62.342
371.92 -62.345
372.02 -62.345
372.12 -62.339
372.22 -62.334
372.32 -62.329
372.42 -62.322
372.52 -62.311
372.62 -62.303
372.72 -62.298
372.82 -62.292
372.92 -62.292
373.02 -62.297
373.12 -62.304
373.22 -62.313
373.32 -62.325
373.42 -62.333
373.52 -62.337
373.62 -62.337
373.72 -62.331
373.82 -62.317
373.92 -62.297
374.02 -62.273
374.12 -62.248
374.22 -62.228
374.32 -62.214
374.42 -62.204
374.52 -62.198
374.62 -62.197
374.72 -62.199
374.82 -62.198
374.92 -62.186
375.02 -62.163
375.12 -62.135
375.22 -62.11
375.32 -62.092
375.42 -62.083
375.52 -62.082
375.62 -62.076
375.72 -62.055
375.82 -62.024
375.92 -61.996
376.02 -61.978
376.12 -61.972
376.22 -61.969
376.32 -61.953
376.42 -61.922
376.52 -61.891
376.62 -61.876
376.72 -61.868
376.82 -61.848
376.92 -61.814
377.02 -61.787
377.12 -61.779
377.22 -61.768
377.32 -61.738
377.42 -61.708
377.52 -61.692
377.62 -61.674
377.72 -61.636
377.82 -61.599
377.92 -61.585
378.02 -61.571
378.12 -61.535
378.22 -61.498
378.32 -61.47
378.42 -61.434
378.52 -61.387
378.62 -61.332
378.72 -61.282
378.82 -61.247
378.92 -61.219
379.02 -61.182
379.12 -61.134
379.22 -61.094
379.32 -61.067
379.42 -61.034
379.52 -60.977
379.62 -60.908
379.72 -60.839
379.82 -60.77
379.92 -60.705
380.02 -60.644
380.12 -60.593
380.22 -60.548
380.32 -60.51
380.42 -60.462
380.52 -60.399
380.62 -60.335
380.72 -60.269
380.82 -60.204
380.92 -60.138
381.02 -60.067
381.12 -59.995
381.22 -59.917
381.32 -59.839
381.42 -59.748
381.52 -59.646
381.62 -59.546
381.72 -59.449
381.82 -59.359
381.92 -59.272
382.02 -59.192
382.12 -59.12
382.22 -59.053
382.32 -58.988
382.42 -58.903
382.52 -58.792
382.62 -58.672
382.72 -58.553
382.82 -58.439
382.92 -58.331
383.02 -58.233
383.12 -58.142
383.22 -58.055
383.32 -57.966
383.42 -57.857
383.52 -57.718
383.62 -57.575
383.72 -57.442
383.82 -57.32
383.92 -57.206
384.02 -57.087
384.12 -56.958
384.22 -56.822
384.32 -56.693
384.42 -56.563
384.52 -56.422
384.62 -56.267
384.72 -56.092
384.82 -55.923
384.92 -55.768
385.02 -55.622
385.12 -55.463
385.22 -55.288
385.32 -55.12
385.42 -54.949
385.52 -54.757
385.62 -54.545
385.72 -54.323
385.82 -54.109
385.92 -53.88
386.02 -53.628
386.12 -53.376
386.22 -53.13
386.32 -52.859
386.42 -52.546
386.52 -52.205
386.62 -51.846
386.72 -51.464
386.82 -51.049
386.92 -50.594
387.02 -50.083
387.12 -49.505
387.22 -48.86
387.32 -48.132
387.42 -47.255
387.52 -46.175
387.62 -44.854
387.72 -43.191
387.82 -40.932
387.92 -37.752
388.02 -32.601
388.12 -22.993
388.22 -7.1941
388.32 9.7068
388.42 20.04
388.52 22.68
388.62 20.271
388.72 14.804
388.82 7.8151
388.92 0.46789
389.02 -6.7436
389.12 -13.577
389.22 -20.082
389.32 -26.365
389.42 -32.45
389.52 -38.268
389.62 -43.581
389.72 -48.147
389.82 -51.879
389.92 -54.785
390.02 -56.981
390.12 -58.599
390.22 -59.778
390.32 -60.628
390.42 -61.228
390.52 -61.651
390.62 -61.947
390.72 -62.153
390.82 -62.29
390.92 -62.384
391.02 -62.442
391.12 -62.467
391.22 -62.463
391.32 -62.433
391.42 -62.379
391.52 -62.308
391.62 -62.235
391.72 -62.161
391.82 -62.086
391.92 -62.015
392.02 -61.946
392.12 -61.875
392.22 -61.79
392.32 -61.695
392.42 -61.6
392.52 -61.516
392.62 -61.443
392.72 -61.374
392.82 -61.295
392.92 -61.199
393.02 -61.103
393.12 -61.016
393.22 -60.937
393.32 -60.858
393.42 -60.772
393.52 -60.687
393.62 -60.612
393.72 -60.554
393.82 -60.484
393.92 -60.393
394.02 -60.306
394.12 -60.236
394.22 -60.157
394.32 -60.058
394.42 -59.981
394.52 -59.933
394.62 -59.87
394.72 -59.792
394.82 -59.72
394.92 -59.657
395.02 -59.593
395.12 -59.531
395.22 -59.465
395.32 -59.384
395.42 -59.308
395.52 -59.249
395.62 -59.203
395.72 -59.155
395.82 -59.092
395.92 -59.022
396.02 -58.961
396.12 -58.908
396.22 -58.851
396.32 -58.782
396.42 -58.722
396.52 -58.674
396.62 -58.623
396.72 -58.57
396.82 -58.516
396.92 -58.463
397.02 -58.413
397.12 -58.36
397.22 -58.304
397.32 -58.243
397.42 -58.198
397.52 -58.17
397.62 -58.139
397.72 -58.109
397.82 -58.078
397.92 -58.042
398.02 -58.006
398.12 -57.97
398.22 -57.935
398.32 -57.897
398.42 -57.886
398.52 -57.897
398.62 -57.908
398.72 -57.923
398.82 -57.936
398.92 -57.943
399.02 -57.939
399.12 -57.929
399.22 -57.91
399.32 -57.881
399.42 -57.873
399.52 -57.892
399.62 -57.92
399.72 -57.95
399.82 -57.985
399.92 -58.012
400.03 -58.023
400.13 -58.024
400.23 -58.022
400.33 -58.024
400.43 -58.051
400.53 -58.11
400.63 -58.167
400.73 -58.206
400.83 -58.233
400.93 -58.256
401.03 -58.289
401.13 -58.333
401.23 -58.379
401.33 -58.403
401.43 -58.429
401.53 -58.483
401.63 -58.55
401.73 -58.621
401.83 -58.678
401.93 -58.728
402.03 -58.786
402.13 -58.852
402.23 -58.906
402.33 -58.942
402.43 -58.995
402.53 -59.074
402.63 -59.143
402.73 -59.195
402.83 -59.259
402.93 -59.332
403.03 -59.388
403.13 -59.434
403.23 -59.486
403.33 -59.543
403.43 -59.605
403.53 -59.671
403.63 -59.728
403.73 -59.777
403.83 -59.833
403.93 -59.903
404.03 -59.963
404.13 -60.007
404.23 -60.057
404.33 -60.121
404.43 -60.185
404.53 -60.247
404.63 -60.298
404.73 -60.342
404.83 -60.391
404.93 -60.447
405.03 -60.51
405.13 -60.575
405.23 -60.641
405.33 -60.705
405.43 -60.77
405.53 -60.839
405.63 -60.905
405.73 -60.972
405.83 -61.037
405.93 -61.1
406.03 -61.162
406.13 -61.224
406.23 -61.284
406.33 -61.338
406.43 -61.391
406.53 -61.44
406.63 -61.487
406.73 -61.525
406.83 -61.557
406.93 -61.587
407.03 -61.614
407.13 -61.641
407.23 -61.67
407.33 -61.706
407.43 -61.747
407.53 -61.795
407.63 -61.849
407.73 -61.905
407.83 -61.958
407.93 -62.004
408.03 -62.043
408.13 -62.071
408.23 -62.092
408.33 -62.114
408.43 -62.143
408.53 -62.183
408.63 -62.229
408.73 -62.281
408.83 -62.329
408.93 -62.359
409.03 -62.377
409.13 -62.396
409.23 -62.426
409.33 -62.463
409.43 -62.504
409.53 -62.536
409.63 -62.553
409.73 -62.573
409.83 -62.602
409.93 -62.641
410.03 -62.674
410.13 -62.691
410.23 -62.706
410.33 -62.734
410.43 -62.772
410.53 -62.795
410.63 -62.803
410.73 -62.824
410.83 -62.86
410.93 -62.884
411.03 -62.893
411.13 -62.915
411.23 -62.947
411.33 -62.969
411.43 -62.977
411.53 -62.992
411.63 -63.016
411.73 -63.038
411.83 -63.058
411.93 -63.073
412.03 -63.083
412.13 -63.092
412.23 -63.113
412.33 -63.139
412.43 -63.15
412.53 -63.155
412.63 -63.171
412.73 -63.203
412.83 -63.228
412.93 -63.236
413.03 -63.236
413.13 -63.235
413.23 -63.237
413.33 -63.244
413.43 -63.263
413.53 -63.288
413.63 -63.311
413.73 -63.335
413.83 -63.359
413.93 -63.383
414.03 -63.405
414.13 -63.434
414.23 -63.463
414.33 -63.486
414.43 -63.504
414.53 -63.518
414.63 -63.526
414.73 -63.529
414.83 -63.533
414.93 -63.532
415.03 -63.524
415.13 -63.516
415.23 -63.506
415.33 -63.499
415.43 -63.497
415.53 -63.504
415.63 -63.516
415.73 -63.531
415.83 -63.551
415.93 -63.569
416.03 -63.583
416.13 -63.591
416.23 -63.59
416.33 -63.581
416.43 -63.571
416.53 -63.563
416.63 -63.563
416.73 -63.573
416.83 -63.589
416.93 -63.605
417.03 -63.61
417.13 -63.599
417.23 -63.585
417.33 -63.582
417.43 -63.59
417.53 -63.603
417.63 -63.611
417.73 -63.603
417.83 -63.587
417.93 -63.578
418.03 -63.583
418.13 -63.597
418.23 -63.597
418.33 -63.586
418.43 -63.583
418.53 -63.593
418.63 -63.6
418.73 -63.586
418.83 -63.57
418.93 -63.573
419.03 -63.58
419.13 -63.568
419.23 -63.547
419.33 -63.547
419.43 -63.549
419.53 -63.534
419.63 -63.515
419.73 -63.51
419.83 -63.51
419.93 -63.501
420.03 -63.485
420.13 -63.469
420.23 -63.464
420.33 -63.467
420.43 -63.46
420.53 -63.433
420.63 -63.402
420.73 -63.392
420.83 -63.384
420.93 -63.365
421.03 -63.34
421.13 -63.318
421.23 -63.31
421.33 -63.306
421.43 -63.295
421.53 -63.276
421.63 -63.255
421.73 -63.225
421.83 -63.189
421.93 -63.155
422.03 -63.116
422.13 -63.075
422.23 -63.033
422.33 -62.997
422.43 -62.959
422.53 -62.914
422.63 -62.872
422.73 -62.83
422.83 -62.791
422.93 -62.752
423.03 -62.718
423.13 -62.685
423.23 -62.654
423.33 -62.632
423.43 -62.61
423.53 -62.585
423.63 -62.561
423.73 -62.539
423.83 -62.515
423.93 -62.487
424.03 -62.451
424.13 -62.406
424.23 -62.358
424.33 -62.307
424.43 -62.255
424.53 -62.206
424.63 -62.164
424.73 -62.131
424.83 -62.101
424.93 -62.074
425.03 -62.038
425.13 -61.993
425.23 -61.942
425.33 -61.892
425.43 -61.845
425.53 -61.798
425.63 -61.76
425.73 -61.717
425.83 -61.66
425.93 -61.597
426.03 -61.538
426.13 -61.492
426.23 -61.457
426.33 -61.421
426.43 -61.359
426.53 -61.278
426.63 -61.208
426.73 -61.154
426.83 -61.099
426.93 -61.023
427.03 -60.948
427.13 -60.893
427.23 -60.844
427.33 -60.78
427.43 -60.696
427.53 -60.617
427.63 -60.546
427.73 -60.461
427.83 -60.371
427.93 -60.3
428.03 -60.236
428.13 -60.155
428.23 -60.063
428.33 -59.976
428.43 -59.883
428.53 -59.772
428.63 -59.659
428.73 -59.558
428.83 -59.47
428.93 -59.379
429.03 -59.271
429.13 -59.169
429.23 -59.087
429.33 -59.008
429.43 -58.905
429.53 -58.773
429.63 -58.635
429.73 -58.502
429.83 -58.382
429.93 -58.27
430.03 -58.162
430.13 -58.059
430.23 -57.959
430.33 -57.863
430.43 -57.751
430.53 -57.624
430.63 -57.498
430.73 -57.368
430.83 -57.239
430.93 -57.11
431.03 -56.98
431.13 -56.847
431.23 -56.713
431.33 -56.572
431.43 -56.408
431.53 -56.219
431.63 -56.02
431.73 -55.817
431.83 -55.614
431.93 -55.414
432.03 -55.213
432.13 -55.012
432.23 -54.812
432.33 -54.616
432.43 -54.401
432.53 -54.157
432.63 -53.893
432.73 -53.608
432.83 -53.3
432.93 -52.972
433.03 -52.631
433.13 -52.281
433.23 -51.914
433.33 -51.527
433.43 -51.088
433.53 -50.567
433.63 -49.971
433.73 -49.299
433.83 -48.545
433.93 -47.679
434.03 -46.645
434.13 -45.372
434.23 -43.732
434.33 -41.573
434.43 -38.465
434.53 -33.797
434.63 -25.286
434.73 -8.853
434.83 9.5081
434.93 20.243
435.03 23.4
435.13 21.279
435.23 15.836
435.33 8.7859
435.43 1.2519
435.53 -6.0534
435.63 -13.008
435.73 -19.63
435.83 -26.001
435.93 -32.175
436.03 -38.063
436.13 -43.431
436.23 -48.044
436.33 -51.792
436.43 -54.72
436.53 -56.908
436.63 -58.513
436.73 -59.683
436.83 -60.524
436.93 -61.132
437.03 -61.572
437.13 -61.89
437.23 -62.1
437.33 -62.227
437.43 -62.303
437.53 -62.34
437.63 -62.342
437.73 -62.309
437.83 -62.256
437.93 -62.204
438.03 -62.153
438.13 -62.095
438.23 -62.025
438.33 -61.951
438.43 -61.869
438.53 -61.779
438.63 -61.686
438.73 -61.591
438.83 -61.494
438.93 -61.393
439.03 -61.292
439.13 -61.192
439.23 -61.096
439.33 -61
439.43 -60.911
439.53 -60.83
439.63 -60.747
439.73 -60.667
439.83 -60.588
439.93 -60.51
440.03 -60.432
440.13 -60.348
440.23 -60.257
440.33 -60.156
440.43 -60.059
440.53 -59.969
440.63 -59.878
440.73 -59.787
440.83 -59.694
440.93 -59.604
441.03 -59.521
441.13 -59.442
441.23 -59.365
441.33 -59.292
441.43 -59.227
441.53 -59.163
441.63 -59.087
441.73 -59.006
441.83 -58.928
441.93 -58.857
442.03 -58.796
442.13 -58.738
442.23 -58.669
442.33 -58.581
442.43 -58.503
442.53 -58.451
442.63 -58.409
442.73 -58.382
442.83 -58.346
442.93 -58.283
443.03 -58.215
443.13 -58.158
443.23 -58.112
443.33 -58.059
443.43 -58.012
443.53 -57.98
443.63 -57.959
443.73 -57.949
443.83 -57.925
443.93 -57.885
444.03 -57.851
444.13 -57.835
444.23 -57.808
444.33 -57.758
444.43 -57.742
444.53 -57.76
444.63 -57.764
444.73 -57.755
444.83 -57.757
444.93 -57.769
445.03 -57.782
445.13 -57.794
445.23 -57.799
445.33 -57.792
445.43 -57.79
445.53 -57.814
445.63 -57.854
445.73 -57.892
445.83 -57.914
445.93 -57.927
446.03 -57.948
446.13 -57.98
446.23 -58.011
446.33 -58.028
446.43 -58.055
446.53 -58.101
446.63 -58.138
446.73 -58.176
446.83 -58.209
446.93 -58.242
447.03 -58.277
447.13 -58.31
447.23 -58.34
447.33 -58.365
447.43 -58.407
447.53 -58.466
447.63 -58.525
447.73 -58.582
447.83 -58.635
447.93 -58.688
448.03 -58.739
448.13 -58.796
448.23 -58.856
448.33 -58.915
448.43 -58.99
448.53 -59.083
448.63 -59.175
448.73 -59.261
448.83 -59.345
448.93 -59.421
449.03 -59.484
449.13 -59.539
449.23 -59.588
449.33 -59.638
449.43 -59.696
449.53 -59.774
449.63 -59.859
449.73 -59.943
449.83 -60.021
449.93 -60.082
450.03 -60.129
450.13 -60.17
450.23 -60.221
450.33 -60.283
450.43 -60.356
450.53 -60.432
450.63 -60.494
450.73 -60.536
450.83 -60.58
450.93 -60.644
451.03 -60.717
451.13 -60.779
451.23 -60.825
451.33 -60.861
451.43 -60.909
451.53 -60.977
451.63 -61.043
451.73 -61.093
451.83 -61.143
451.93 -61.209
452.03 -61.276
452.13 -61.319
452.23 -61.352
452.33 -61.408
452.43 -61.475
452.53 -61.522
452.63 -61.563
452.73 -61.624
452.83 -61.679
452.93 -61.715
453.03 -61.756
453.13 -61.814
453.23 -61.873
453.33 -61.92
453.43 -61.965
453.53 -62.022
453.63 -62.082
453.73 -62.136
453.83 -62.177
453.93 -62.21
454.03 -62.252
454.13 -62.301
454.23 -62.341
454.33 -62.371
454.43 -62.41
454.53 -62.464
454.63 -62.518
454.73 -62.569
454.83 -62.612
454.93 -62.653
455.03 -62.691
455.13 -62.722
455.23 -62.75
455.33 -62.773
455.43 -62.795
455.53 -62.821
455.63 -62.85
455.73 -62.877
455.83 -62.905
455.93 -62.93
456.03 -62.953
456.13 -62.981
456.23 -63.012
456.33 -63.05
456.43 -63.093
456.53 -63.136
456.63 -63.183
456.73 -63.233
456.83 -63.283
456.93 -63.33
457.03 -63.379
457.13 -63.421
457.23 -63.449
457.33 -63.468
457.43 -63.484
457.53 -63.5
457.63 -63.518
457.73 -63.548
457.83 -63.585
457.93 -63.625
458.03 -63.666
458.13 -63.707
458.23 -63.74
458.33 -63.758
458.43 -63.772
458.53 -63.79
458.63 -63.815
458.73 -63.849
458.83 -63.889
458.93 -63.923
459.03 -63.943
459.13 -63.96
459.23 -63.978
459.33 -64.005
459.43 -64.045
459.53 -64.076
459.63 -64.09
459.73 -64.102
459.83 -64.127
459.93 -64.163
460.03 -64.192
460.13 -64.203
460.23 -64.214
460.33 -64.243
460.43 -64.277
460.53 -64.297
460.63 -64.309
460.73 -64.336
460.83 -64.371
460.93 -64.384
461.03 -64.394
461.13 -64.427
461.23 -64.457
461.33 -64.465
461.43 -64.474
461.53 -64.5
461.63 -64.534
461.73 -64.575
461.83 -64.613
461.93 -64.64
462.03 -64.659
462.13 -64.666
462.23 -64.681
462.33 -64.708
462.43 -64.733
462.53 -64.743
462.63 -64.752
462.73 -64.777
462.83 -64.809
462.93 -64.834
463.03 -64.849
463.13 -64.864
463.23 -64.874
463.33 -64.873
463.43 -64.873
463.53 -64.879
463.63 -64.886
463.73 -64.894
463.83 -64.909
463.93 -64.922
464.03 -64.93
464.13 -64.938
464.23 -64.944
464.33 -64.952
464.43 -64.957
464.53 -64.964
464.63 -64.971
464.73 -64.975
464.83 -64.984
464.93 -64.995
465.03 -65.012
465.13 -65.032
465.23 -65.058
465.33 -65.086
465.43 -65.115
465.53 -65.147
465.63 -65.172
465.73 -65.189
465.83 -65.198
465.93 -65.201
466.03 -65.201
466.13 -65.206
466.23 -65.219
466.33 -65.241
466.43 -65.269
466.53 -65.297
466.63 -65.318
466.73 -65.322
466.83 -65.321
466.93 -65.323
467.03 -65.333
467.13 -65.354
467.23 -65.378
467.33 -65.395
467.43 -65.398
467.53 -65.396
467.63 -65.404
467.73 -65.424
467.83 -65.446
467.93 -65.45
468.03 -65.445
468.13 -65.451
468.23 -65.47
468.33 -65.49
468.43 -65.496
468.53 -65.501
468.63 -65.516
468.73 -65.541
468.83 -65.554
468.93 -65.549
469.03 -65.557
469.13 -65.577
469.23 -65.585
469.33 -65.581
469.43 -65.589
469.53 -65.598
469.63 -65.592
469.73 -65.584
469.83 -65.588
469.93 -65.608
470.03 -65.631
470.13 -65.649
470.23 -65.665
470.33 -65.669
470.43 -65.66
470.53 -65.65
470.63 -65.659
470.73 -65.668
470.83 -65.662
470.93 -65.654
471.03 -65.659
471.13 -65.67
471.23 -65.675
471.33 -65.679
471.43 -65.675
471.53 -65.663
471.63 -65.649
471.73 -65.637
471.83 -65.629
471.93 -65.622
472.03 -65.62
472.13 -65.616
472.23 -65.611
472.33 -65.607
472.43 -65.6
472.53 -65.591
472.63 -65.577
472.73 -65.565
472.83 -65.551
472.93 -65.533
473.03 -65.516
473.13 -65.495
473.23 -65.473
473.33 -65.454
473.43 -65.44
473.53 -65.431
473.63 -65.421
473.73 -65.416
473.83 -65.414
473.93 -65.417
474.03 -65.42
474.13 -65.425
474.23 -65.423
474.33 -65.408
474.43 -65.383
474.53 -65.351
474.63 -65.322
474.73 -65.3
474.83 -65.288
474.93 -65.287
475.03 -65.287
475.13 -65.278
475.23 -65.258
475.33 -65.231
475.43 -65.202
475.53 -65.181
475.63 -65.171
475.73 -65.166
475.83 -65.154
475.93 -65.124
476.03 -65.09
476.13 -65.066
476.23 -65.055
476.33 -65.051
476.43 -65.031
476.53 -64.991
476.63 -64.955
476.73 -64.942
476.83 -64.933
476.93 -64.903
477.03 -64.865
477.13 -64.841
477.23 -64.829
477.33 -64.803
477.43 -64.765
477.53 -64.738
477.63 -64.72
477.73 -64.683
477.83 -64.637
477.93 -64.613
478.03 -64.595
478.13 -64.568
478.23 -64.529
478.33 -64.488
478.43 -64.446
478.53 -64.394
478.63 -64.344
478.73 -64.312
478.83 -64.291
478.93 -64.257
479.03 -64.213
479.13 -64.181
479.23 -64.157
479.33 -64.125
479.43 -64.076
479.53 -64.025
479.63 -63.982
479.73 -63.945
479.83 -63.916
479.93 -63.887
480.03 -63.857
480.13 -63.824
480.23 -63.794
480.33 -63.763
480.43 -63.722
480.53 -63.677
480.63 -63.631
480.73 -63.589
480.83 -63.548
480.93 -63.511
481.03 -63.476
481.13 -63.442
481.23 -63.41
481.33 -63.381
481.43 -63.35
481.53 -63.311
481.63 -63.272
481.73 -63.231
481.83 -63.182
481.93 -63.127
482.03 -63.067
482.13 -63.008
482.23 -62.948
482.33 -62.892
482.43 -62.832
482.53 -62.768
482.63 -62.711
482.73 -62.66
482.83 -62.617
482.93 -62.574
483.03 -62.524
483.13 -62.46
483.23 -62.388
483.33 -62.322
483.43 -62.253
483.53 -62.181
483.63 -62.116
483.73 -62.052
483.83 -61.979
483.93 -61.887
484.03 -61.796
484.13 -61.719
484.23 -61.656
484.33 -61.604
484.43 -61.527
484.53 -61.413
484.63 -61.295
484.73 -61.195
484.83 -61.11
484.93 -61.023
485.03 -60.92
485.13 -60.818
485.23 -60.734
485.33 -60.663
485.43 -60.561
485.53 -60.422
485.63 -60.297
485.73 -60.189
485.83 -60.068
485.93 -59.929
486.03 -59.803
486.13 -59.69
486.23 -59.564
486.33 -59.439
486.43 -59.309
486.53 -59.159
486.63 -59.007
486.73 -58.854
486.83 -58.705
486.93 -58.551
487.03 -58.394
487.13 -58.222
487.23 -58.05
487.33 -57.896
487.43 -57.717
487.53 -57.494
487.63 -57.269
487.73 -57.063
487.83 -56.855
487.93 -56.631
488.03 -56.394
488.13 -56.145
488.23 -55.889
488.33 -55.634
488.43 -55.353
488.53 -55.039
488.63 -54.712
488.73 -54.374
488.83 -54.019
488.93 -53.648
489.03 -53.254
489.13 -52.834
489.23 -52.381
489.33 -51.886
489.43 -51.317
489.53 -50.656
489.63 -49.906
489.73 -49.046
489.83 -48.034
489.93 -46.818
490.03 -45.298
490.13 -43.349
490.23 -40.654
490.33 -36.778
490.43 -29.999
490.53 -15.652
490.63 3.9144
490.73 18.576
490.83 24.704
490.93 24.265
491.03 19.564
491.13 12.594
491.23 4.779
491.33 -2.9513
491.43 -10.312
491.53 -17.232
491.63 -23.836
491.73 -30.212
491.83 -36.286
491.93 -41.876
492.03 -46.758
492.13 -50.768
492.23 -53.924
492.33 -56.301
492.43 -58.036
492.53 -59.279
492.63 -60.176
492.73 -60.829
492.83 -61.287
492.93 -61.588
493.03 -61.777
493.13 -61.907
493.23 -61.987
493.33 -62.023
493.43 -62.005
493.53 -61.944
493.63 -61.879
493.73 -61.816
493.83 -61.742
493.93 -61.64
494.03 -61.531
494.13 -61.438
494.23 -61.339
494.33 -61.217
494.43 -61.097
494.53 -61.004
494.63 -60.902
494.73 -60.776
494.83 -60.649
494.93 -60.531
495.03 -60.417
495.13 -60.299
495.23 -60.179
495.33 -60.048
495.43 -59.93
495.53 -59.839
495.63 -59.743
495.73 -59.625
495.83 -59.509
495.93 -59.414
496.03 -59.316
496.13 -59.197
496.23 -59.071
496.33 -58.942
496.43 -58.834
496.53 -58.756
496.63 -58.684
496.73 -58.606
496.83 -58.524
496.93 -58.441
497.03 -58.354
497.13 -58.268
497.23 -58.18
497.33 -58.084
497.43 -58.009
497.53 -57.954
497.63 -57.9
497.73 -57.844
497.83 -57.787
497.93 -57.726
498.03 -57.661
498.13 -57.591
498.23 -57.516
498.33 -57.431
498.43 -57.365
498.53 -57.328
498.63 -57.285
498.73 -57.231
498.83 -57.174
498.93 -57.115
499.03 -57.058
499.13 -57.003
499.23 -56.957
499.33 -56.909
499.43 -56.889
499.53 -56.901
499.63 -56.909
499.73 -56.904
499.83 -56.884
499.93 -56.863
500.03 -56.841
500.13 -56.821
500.23 -56.808
500.33 -56.797
500.43 -56.814
500.53 -56.849
500.63 -56.876
500.73 -56.897
500.83 -56.918
500.93 -56.949
501.03 -56.986
501.13 -57.014
501.23 -57.024
501.33 -57.027
501.43 -57.063
501.53 -57.143
501.63 -57.224
501.73 -57.281
501.83 -57.332
501.93 -57.397
502.03 -57.473
502.13 -57.536
502.23 -57.577
502.33 -57.621
502.43 -57.701
502.53 -57.803
502.63 -57.889
502.73 -57.979
502.83 -58.082
502.93 -58.17
503.03 -58.243
503.13 -58.317
503.23 -58.398
503.33 -58.478
503.43 -58.573
503.53 -58.682
503.63 -58.781
503.73 -58.868
503.83 -58.96
503.93 -59.067
504.03 -59.163
504.13 -59.241
504.23 -59.324
504.33 -59.416
504.43 -59.513
504.53 -59.609
504.63 -59.697
504.73 -59.78
504.83 -59.862
504.93 -59.948
505.03 -60.041
505.13 -60.134
505.23 -60.227
505.33 -60.322
505.43 -60.424
505.53 -60.527
505.63 -60.631
505.73 -60.733
505.83 -60.829
505.93 -60.922
506.03 -61.017
506.13 -61.11
506.23 -61.195
506.33 -61.275
506.43 -61.357
506.53 -61.441
506.63 -61.518
506.73 -61.594
506.83 -61.665
506.93 -61.728
507.03 -61.792
507.13 -61.856
507.23 -61.923
507.33 -61.991
507.43 -62.073
507.53 -62.166
507.63 -62.258
507.73 -62.349
507.83 -62.434
507.93 -62.508
508.03 -62.571
508.13 -62.631
508.23 -62.69
508.33 -62.749
508.43 -62.824
508.53 -62.912
508.63 -63.002
508.73 -63.082
508.83 -63.15
508.93 -63.205
509.03 -63.26
509.13 -63.329
509.23 -63.407
509.33 -63.484
509.43 -63.553
509.53 -63.615
509.63 -63.676
509.73 -63.749
509.83 -63.833
509.93 -63.902
510.03 -63.955
510.13 -64.01
510.23 -64.079
510.33 -64.153
510.43 -64.214
510.53 -64.269
510.63 -64.336
510.73 -64.415
510.83 -64.48
510.93 -64.532
511.03 -64.595
511.13 -64.668
511.23 -64.727
511.33 -64.774
511.43 -64.839
511.53 -64.918
511.63 -64.997
511.73 -65.071
511.83 -65.144
511.93 -65.213
512.03 -65.273
512.13 -65.325
512.23 -65.376
512.33 -65.438
512.43 -65.5
512.53 -65.548
512.63 -65.596
512.73 -65.66
512.83 -65.733
512.93 -65.798
513.03 -65.85
513.13 -65.895
513.23 -65.935
513.33 -65.973
513.43 -66.014
513.53 -66.069
513.63 -66.126
513.73 -66.179
513.83 -66.233
513.93 -66.287
514.03 -66.341
514.13 -66.392
514.23 -66.444
514.33 -66.49
514.43 -66.535
514.53 -66.581
514.63 -66.622
514.73 -66.662
514.83 -66.701
514.93 -66.746
515.03 -66.792
515.13 -66.837
515.23 -66.887
515.33 -66.939
515.43 -66.998
515.53 -67.063
515.63 -67.133
515.73 -67.198
515.83 -67.258
515.93 -67.315
516.03 -67.36
516.13 -67.399
516.23 -67.433
516.33 -67.474
516.43 -67.521
516.53 -67.574
516.63 -67.637
516.73 -67.702
516.83 -67.762
516.93 -67.809
517.03 -67.844
517.13 -67.879
517.23 -67.921
517.33 -67.971
517.43 -68.032
517.53 -68.093
517.63 -68.139
517.73 -68.175
517.83 -68.213
517.93 -68.264
518.03 -68.323
518.13 -68.375
518.23 -68.412
518.33 -68.443
518.43 -68.488
518.53 -68.557
518.63 -68.619
518.73 -68.659
518.83 -68.7
518.93 -68.762
519.03 -68.82
519.13 -68.853
519.23 -68.885
519.33 -68.939
519.43 -68.995
519.53 -69.029
519.63 -69.069
519.73 -69.127
519.83 -69.185
519.93 -69.234
520.03 -69.277
520.13 -69.321
520.23 -69.371
520.33 -69.429
520.43 -69.478
520.53 -69.514
520.63 -69.556
520.73 -69.611
520.83 -69.658
520.93 -69.692
521.03 -69.731
521.13 -69.782
521.23 -69.836
521.33 -69.885
521.43 -69.926
521.53 -69.966
521.63 -70.001
521.73 -70.037
521.83 -70.072
521.93 -70.104
522.03 -70.138
522.13 -70.171
522.23 -70.204
522.33 -70.236
522.43 -70.272
522.53 -70.31
522.63 -70.347
522.73 -70.384
522.83 -70.417
522.93 -70.45
523.03 -70.48
523.13 -70.513
523.23 -70.549
523.33 -70.583
523.43 -70.624
523.53 -70.675
523.63 -70.729
523.73 -70.784
523.83 -70.844
523.93 -70.907
524.03 -70.968
524.13 -71.026
524.23 -71.077
524.33 -71.117
524.43 -71.151
524.53 -71.189
524.63 -71.229
524.73 -71.272
524.83 -71.32
524.93 -71.376
525.03 -71.437
525.13 -71.494
525.23 -71.544
525.33 -71.582
525.43 -71.618
525.53 -71.66
525.63 -71.713
525.73 -71.779
525.83 -71.844
525.93 -71.898
526.03 -71.938
526.13 -71.975
526.23 -72.023
526.33 -72.08
526.43 -72.145
526.53 -72.198
526.63 -72.24
526.73 -72.292
526.83 -72.358
526.93 -72.424
527.03 -72.472
527.13 -72.515
527.23 -72.57
527.33 -72.636
527.43 -72.693
527.53 -72.741
527.63 -72.802
527.73 -72.876
527.83 -72.938
527.93 -72.986
528.03 -73.044
528.13 -73.115
528.23 -73.185
528.33 -73.243
528.43 -73.305
528.53 -73.384
528.63 -73.464
528.73 -73.533
528.83 -73.588
528.93 -73.642
529.03 -73.708
529.13 -73.77
529.23 -73.822
529.33 -73.866
529.43 -73.925
529.53 -74.006
529.63 -74.086
529.73 -74.155
529.83 -74.213
529.93 -74.273
530.03 -74.33
530.13 -74.378
530.23 -74.426
530.33 -74.471
530.43 -74.522
530.53 -74.58
530.63 -74.641
530.73 -74.7
530.83 -74.757
530.93 -74.813
531.03 -74.867
531.13 -74.92
531.23 -74.973
531.33 -75.029
531.43 -75.095
531.53 -75.17
531.63 -75.25
531.73 -75.329
531.83 -75.41
531.93 -75.494
532.03 -75.58
532.13 -75.666
532.23 -75.747
532.33 -75.819
532.43 -75.887
532.53 -75.957
532.63 -76.023
532.73 -76.089
532.83 -76.158
532.93 -76.232
533.03 -76.311
533.13 -76.393
533.23 -76.479
533.33 -76.559
533.43 -76.632
533.53 -76.703
533.63 -76.769
533.73 -76.839
533.83 -76.917
533.93 -77.008
534.03 -77.1
534.13 -77.178
534.23 -77.241
534.33 -77.295
534.43 -77.363
534.53 -77.451
534.63 -77.548
534.73 -77.63
534.83 -77.693
534.93 -77.762
535.03 -77.841
535.13 -77.93
535.23 -78.008
535.33 -78.076
535.43 -78.154
535.53 -78.246
535.63 -78.331
535.73 -78.393
535.83 -78.456
535.93 -78.54
536.03 -78.624
536.13 -78.687
536.23 -78.75
536.33 -78.829
536.43 -78.906
536.53 -78.971
536.63 -79.027
536.73 -79.086
536.83 -79.148
536.93 -79.213
537.03 -79.286
537.13 -79.36
537.23 -79.421
537.33 -79.476
537.43 -79.546
537.53 -79.618
537.63 -79.676
537.73 -79.722
537.83 -79.776
537.93 -79.846
538.03 -79.92
538.13 -79.996
538.23 -80.065
538.33 -80.124
538.43 -80.177
538.53 -80.226
538.63 -80.271
538.73 -80.315
538.83 -80.359
538.93 -80.398
539.03 -80.434
539.13 -80.471
539.23 -80.512
539.33 -80.556
539.43 -80.597
539.53 -80.636
539.63 -80.676
539.73 -80.717
539.83 -80.761
539.93 -80.809
540.03 -80.861
540.13 -80.917
540.23 -80.973
540.33 -81.023
540.43 -81.062
540.53 -81.087
540.63 -81.105
540.73 -81.122
540.83 -81.135
540.93 -81.147
541.03 -81.162
541.13 -81.183
541.23 -81.211
541.33 -81.246
541.43 -81.284
541.53 -81.31
541.63 -81.323
541.73 -81.327
541.83 -81.323
541.93 -81.321
542.03 -81.326
542.13 -81.35
542.23 -81.381
542.33 -81.407
542.43 -81.412
542.53 -81.395
542.63 -81.379
542.73 -81.372
542.83 -81.382
542.93 -81.394
543.03 -81.388
543.13 -81.371
543.23 -81.361
543.33 -81.369
543.43 -81.372
543.53 -81.353
543.63 -81.323
543.73 -81.306
543.83 -81.301
543.93 -81.283
544.03 -81.254
544.13 -81.233
544.23 -81.229
544.33 -81.216
544.43 -81.18
544.53 -81.151
544.63 -81.133
544.73 -81.104
544.83 -81.062
544.93 -81.021
545.03 -80.983
545.13 -80.945
545.23 -80.907
545.33 -80.878
545.43 -80.852
545.53 -80.817
545.63 -80.771
545.73 -80.723
545.83 -80.688
545.93 -80.657
546.03 -80.615
546.13 -80.565
546.23 -80.516
546.33 -80.481
546.43 -80.45
546.53 -80.41
546.63 -80.369
546.73 -80.328
546.83 -80.282
546.93 -80.236
547.03 -80.193
547.13 -80.151
547.23 -80.107
547.33 -80.065
547.43 -80.018
547.53 -79.966
547.63 -79.915
547.73 -79.867
547.83 -79.822
547.93 -79.779
548.03 -79.737
548.13 -79.694
548.23 -79.654
548.33 -79.614
548.43 -79.563
548.53 -79.498
548.63 -79.426
548.73 -79.352
548.83 -79.274
548.93 -79.201
549.03 -79.136
549.13 -79.074
549.23 -79.018
549.33 -78.971
549.43 -78.922
549.53 -78.865
549.63 -78.809
549.73 -78.746
549.83 -78.669
549.93 -78.59
550.03 -78.517
550.13 -78.453
550.23 -78.397
550.33 -78.355
550.43 -78.309
550.53 -78.245
550.63 -78.168
550.73 -78.089
550.83 -78.017
550.93 -77.957
551.03 -77.91
551.13 -77.855
551.23 -77.785
551.33 -77.713
551.43 -77.647
551.53 -77.589
551.63 -77.533
551.73 -77.463
551.83 -77.391
551.93 -77.336
552.03 -77.292
552.13 -77.235
552.23 -77.162
552.33 -77.096
552.43 -77.047
552.53 -76.988
552.63 -76.914
552.73 -76.848
552.83 -76.795
552.93 -76.731
553.03 -76.653
553.13 -76.587
553.23 -76.532
553.33 -76.483
553.43 -76.432
553.53 -76.372
553.63 -76.305
553.73 -76.229
553.83 -76.163
553.93 -76.114
554.03 -76.059
554.13 -75.988
554.23 -75.923
554.33 -75.88
554.43 -75.837
554.53 -75.782
554.63 -75.719
554.73 -75.65
554.83 -75.58
554.93 -75.513
555.03 -75.455
555.13 -75.403
555.23 -75.354
555.33 -75.307
555.43 -75.258
555.53 -75.209
555.63 -75.16
555.73 -75.114
555.83 -75.068
555.93 -75.017
556.03 -74.963
556.13 -74.903
556.23 -74.841
556.33 -74.778
556.43 -74.718
556.53 -74.656
556.63 -74.592
556.73 -74.532
556.83 -74.477
556.93 -74.426
557.03 -74.381
557.13 -74.346
557.23 -74.316
557.33 -74.286
557.43 -74.254
557.53 -74.217
557.63 -74.17
557.73 -74.113
557.83 -74.057
557.93 -74.002
558.03 -73.948
558.13 -73.905
558.23 -73.872
558.33 -73.843
558.43 -73.814
558.53 -73.779
558.63 -73.732
558.73 -73.675
558.83 -73.624
558.93 -73.588
559.03 -73.563
559.13 -73.537
559.23 -73.504
559.33 -73.455
559.43 -73.405
559.53 -73.371
559.63 -73.348
559.73 -73.321
559.83 -73.278
559.93 -73.234
560.04 -73.202
560.14 -73.184
560.24 -73.159
560.34 -73.114
560.44 -73.076
560.54 -73.056
560.64 -73.034
560.74 -72.994
560.84 -72.956
560.94 -72.942
561.04 -72.923
561.14 -72.885
561.24 -72.856
561.34 -72.843
561.44 -72.823
561.54 -72.79
561.64 -72.754
561.74 -72.718
561.84 -72.685
561.94 -72.655
562.04 -72.637
562.14 -72.624
562.24 -72.599
562.34 -72.565
562.44 -72.545
562.54 -72.54
562.64 -72.522
562.74 -72.49
562.84 -72.46
562.94 -72.443
563.04 -72.435
563.14 -72.43
563.24 -72.427
563.34 -72.415
563.44 -72.4
563.54 -72.385
563.64 -72.369
563.74 -72.351
563.84 -72.331
563.94 -72.317
564.04 -72.304
564.14 -72.286
564.24 -72.271
564.34 -72.259
564.44 -72.25
564.54 -72.243
564.64 -72.243
564.74 -72.245
564.84 -72.247
564.94 -72.251
565.04 -72.257
565.14 -72.259
565.24 -72.251
565.34 -72.244
565.44 -72.234
565.54 -72.218
565.64 -72.199
565.74 -72.183
565.84 -72.172
565.94 -72.162
566.04 -72.162
566.14 -72.171
566.24 -72.181
566.34 -72.191
566.44 -72.192
566.54 -72.182
566.64 -72.167
566.74 -72.157
566.84 -72.152
566.94 -72.157
567.04 -72.169
567.14 -72.181
567.24 -72.185
567.34 -72.172
567.44 -72.159
567.54 -72.158
567.64 -72.165
567.74 -72.182
567.84 -72.194
567.94 -72.19
568.04 -72.179
568.14 -72.181
568.24 -72.196
568.34 -72.212
568.44 -72.215
568.54 -72.213
568.64 -72.228
568.74 -72.258
568.84 -72.278
568.94 -72.276
569.04 -72.278
569.14 -72.298
569.24 -72.312
569.34 -72.31
569.44 -72.315
569.54 -72.344
569.64 -72.365
569.74 -72.363
569.84 -72.361
569.94 -72.369
570.04 -72.389
570.14 -72.406
570.24 -72.413
570.34 -72.412
570.44 -72.416
570.54 -72.439
570.64 -72.466
570.74 -72.481
570.84 -72.495
570.94 -72.521
571.04 -72.553
571.14 -72.573
571.24 -72.584
571.34 -72.586
571.44 -72.594
571.54 -72.614
571.64 -72.635
571.74 -72.659
571.84 -72.684
571.94 -72.712
572.04 -72.742
572.14 -72.776
572.24 -72.81
572.34 -72.837
572.44 -72.864
572.54 -72.892
572.64 -72.92
572.74 -72.944
572.84 -72.966
572.94 -72.986
573.04 -73.002
573.14 -73.013
573.24 -73.024
573.34 -73.038
573.44 -73.062
573.54 -73.102
573.64 -73.144
573.74 -73.185
573.84 -73.232
573.94 -73.282
574.04 -73.331
574.14 -73.375
574.24 -73.413
574.34 -73.436
574.44 -73.456
574.54 -73.485
574.64 -73.519
574.74 -73.558
574.84 -73.605
574.94 -73.66
575.04 -73.716
575.14 -73.762
575.24 -73.795
575.34 -73.817
575.44 -73.849
575.54 -73.897
575.64 -73.956
575.74 -74.021
575.84 -74.076
575.94 -74.113
576.04 -74.144
576.14 -74.187
576.24 -74.242
576.34 -74.3
576.44 -74.353
576.54 -74.402
576.64 -74.453
576.74 -74.52
576.84 -74.592
576.94 -74.64
577.04 -74.678
577.14 -74.733
577.24 -74.797
577.34 -74.844
577.44 -74.887
577.54 -74.961
577.64 -75.042
577.74 -75.098
577.84 -75.148
577.94 -75.217
578.04 -75.289
578.14 -75.345
578.24 -75.393
578.34 -75.436
578.44 -75.485
578.54 -75.543
578.64 -75.608
578.74 -75.688
578.84 -75.767
578.94 -75.831
579.04 -75.889
579.14 -75.962
579.24 -76.04
579.34 -76.101
579.44 -76.158
579.54 -76.222
579.64 -76.298
579.74 -76.382
579.84 -76.466
579.94 -76.553
580.04 -76.636
580.14 -76.711
580.24 -76.783
580.34 -76.858
580.44 -76.939
580.54 -77.024
580.64 -77.11
580.74 -77.195
580.84 -77.28
580.94 -77.363
581.04 -77.446
581.14 -77.531
581.24 -77.616
581.34 -77.699
581.44 -77.786
581.54 -77.877
581.64 -77.959
581.74 -78.037
581.84 -78.109
581.94 -78.171
582.04 -78.231
582.14 -78.291
582.24 -78.352
582.34 -78.415
582.44 -78.489
582.54 -78.575
582.64 -78.663
582.74 -78.756
582.84 -78.844
582.94 -78.92
583.04 -78.984
583.14 -79.043
583.24 -79.102
583.34 -79.168
583.44 -79.245
583.54 -79.333
583.64 -79.422
583.74 -79.499
583.84 -79.563
583.94 -79.623
584.04 -79.686
584.14 -79.76
584.24 -79.841
584.34 -79.918
584.44 -79.98
584.54 -80.03
584.64 -80.089
584.74 -80.164
584.84 -80.241
584.94 -80.297
585.04 -80.347
585.14 -80.408
585.24 -80.48
585.34 -80.554
585.44 -80.609
585.54 -80.658
585.64 -80.718
585.74 -80.785
585.84 -80.837
585.94 -80.883
586.04 -80.943
586.14 -80.996
586.24 -81.033
586.34 -81.078
586.44 -81.136
586.54 -81.189
586.64 -81.237
586.74 -81.284
586.84 -81.33
586.94 -81.377
587.04 -81.419
587.14 -81.452
587.24 -81.482
587.34 -81.526
587.44 -81.569
587.54 -81.589
587.64 -81.597
587.74 -81.611
587.84 -81.642
587.94 -81.678
588.04 -81.712
588.14 -81.743
588.24 -81.767
588.34 -81.788
588.44 -81.799
588.54 -81.801
588.64 -81.8
588.74 -81.796
588.84 -81.791
588.94 -81.788
589.04 -81.786
589.14 -81.786
589.24 -81.791
589.34 -81.801
589.44 -81.802
589.54 -81.793
589.64 -81.789
589.74 -81.791
589.84 -81.794
589.94 -81.802
590.04 -81.807
590.14 -81.806
590.24 -81.796
590.34 -81.78
590.44 -81.753
590.54 -81.711
590.64 -81.669
590.74 -81.633
590.84 -81.601
590.94 -81.577
591.04 -81.56
591.14 -81.556
591.24 -81.554
591.34 -81.541
591.44 -81.507
591.54 -81.45
591.64 -81.392
591.74 -81.344
591.84 -81.311
591.94 -81.287
592.04 -81.263
592.14 -81.229
592.24 -81.18
592.34 -81.135
592.44 -81.09
592.54 -81.052
592.64 -81.019
592.74 -80.973
592.84 -80.912
592.94 -80.852
593.04 -80.808
593.14 -80.776
593.24 -80.743
593.34 -80.69
593.44 -80.627
593.54 -80.572
593.64 -80.519
593.74 -80.452
593.84 -80.381
593.94 -80.336
594.04 -80.298
594.14 -80.237
594.24 -80.169
594.34 -80.126
594.44 -80.079
594.54 -80.001
594.64 -79.93
594.74 -79.877
594.84 -79.828
594.94 -79.775
595.04 -79.718
595.14 -79.665
595.24 -79.618
595.34 -79.574
595.44 -79.517
595.54 -79.437
595.64 -79.366
595.74 -79.307
595.84 -79.24
595.94 -79.163
596.04 -79.093
596.14 -79.038
596.24 -78.988
596.34 -78.936
596.44 -78.872
596.54 -78.795
596.64 -78.716
596.74 -78.636
596.84 -78.553
596.94 -78.472
597.04 -78.393
597.14 -78.315
597.24 -78.24
597.34 -78.165
597.44 -78.087
597.54 -78.003
597.64 -77.92
597.74 -77.843
597.84 -77.769
597.94 -77.701
598.04 -77.637
598.14 -77.575
598.24 -77.519
598.34 -77.467
598.44 -77.417
598.54 -77.362
598.64 -77.311
598.74 -77.26
598.84 -77.201
598.94 -77.138
599.04 -77.066
599.14 -76.989
599.24 -76.915
599.34 -76.852
599.44 -76.79
599.54 -76.728
599.64 -76.677
599.74 -76.628
599.84 -76.577
599.94 -76.517
600.04 -76.45
600.14 -76.377
600.24 -76.31
600.34 -76.258
600.44 -76.212
600.54 -76.166
600.64 -76.111
600.74 -76.046
600.84 -75.977
600.94 -75.914
601.04 -75.864
601.14 -75.824
601.24 -75.776
601.34 -75.708
601.44 -75.643
601.54 -75.593
601.64 -75.552
601.74 -75.497
601.84 -75.428
601.94 -75.373
602.04 -75.335
602.14 -75.297
602.24 -75.244
602.34 -75.19
602.44 -75.15
602.54 -75.107
602.64 -75.048
602.74 -74.992
602.84 -74.952
602.94 -74.904
603.04 -74.843
603.14 -74.787
603.24 -74.739
603.34 -74.697
603.44 -74.655
603.54 -74.606
603.64 -74.554
603.74 -74.499
603.84 -74.456
603.94 -74.422
604.04 -74.379
604.14 -74.323
604.24 -74.28
604.34 -74.251
604.44 -74.217
604.54 -74.174
604.64 -74.123
604.74 -74.068
604.84 -74.016
604.94 -73.97
605.04 -73.931
605.14 -73.895
605.24 -73.863
605.34 -73.831
605.44 -73.801
605.54 -73.772
605.64 -73.741
605.74 -73.71
605.84 -73.674
605.94 -73.637
606.04 -73.597
606.14 -73.557
606.24 -73.516
606.34 -73.472
606.44 -73.426
606.54 -73.38
606.64 -73.332
606.74 -73.287
606.84 -73.252
606.94 -73.221
607.04 -73.194
607.14 -73.172
607.24 -73.153
607.34 -73.138
607.44 -73.118
607.54 -73.096
607.64 -73.066
607.74 -73.025
607.84 -72.98
607.94 -72.941
608.04 -72.91
608.14 -72.883
608.24 -72.868
608.34 -72.857
608.44 -72.84
608.54 -72.811
608.64 -72.771
608.74 -72.733
608.84 -72.701
608.94 -72.683
609.04 -72.674
609.14 -72.659
609.24 -72.629
609.34 -72.59
609.44 -72.557
609.54 -72.54
609.64 -72.535
609.74 -72.515
609.84 -72.478
609.94 -72.445
610.04 -72.425
610.14 -72.414
610.24 -72.391
610.34 -72.359
610.44 -72.336
610.54 -72.328
610.64 -72.314
610.74 -72.281
610.84 -72.254
610.94 -72.243
611.04 -72.225
611.14 -72.194
611.24 -72.175
611.34 -72.171
611.44 -72.155
611.54 -72.126
611.64 -72.094
611.74 -72.061
611.84 -72.03
611.94 -72.007
612.04 -71.996
612.14 -71.988
612.24 -71.97
612.34 -71.944
612.44 -71.93
612.54 -71.925
612.64 -71.909
612.74 -71.883
612.84 -71.854
612.94 -71.841
613.04 -71.84
613.14 -71.84
613.24 -71.838
613.34 -71.829
613.44 -71.818
613.54 -71.801
613.64 -71.787
613.74 -71.772
613.84 -71.755
613.94 -71.738
614.04 -71.72
614.14 -71.705
614.24 -71.69
614.34 -71.683
614.44 -71.679
614.54 -71.673
614.64 -71.672
614.74 -71.671
614.84 -71.668
614.94 -71.667
615.04 -71.672
615.14 -71.676
615.24 -71.673
615.34 -71.664
615.44 -71.649
615.54 -71.628
615.64 -71.603
615.74 -71.58
615.84 -71.561
615.94 -71.541
616.04 -71.528
616.14 -71.522
616.24 -71.522
616.34 -71.524
616.44 -71.526
616.54 -71.517
616.64 -71.496
616.74 -71.473
616.84 -71.454
616.94 -71.446
617.04 -71.449
617.14 -71.458
617.24 -71.46
617.34 -71.444
617.44 -71.421
617.54 -71.404
617.64 -71.401
617.74 -71.409
617.84 -71.415
617.94 -71.401
618.04 -71.38
618.14 -71.369
618.24 -71.371
618.34 -71.374
618.44 -71.363
618.54 -71.352
618.64 -71.357
618.74 -71.374
618.84 -71.379
618.94 -71.365
619.04 -71.362
619.14 -71.374
619.24 -71.377
619.34 -71.361
619.44 -71.356
619.54 -71.369
619.64 -71.369
619.74 -71.361
619.84 -71.359
619.94 -71.365
620.04 -71.373
620.14 -71.376
620.24 -71.373
620.34 -71.36
620.44 -71.354
620.54 -71.369
620.64 -71.384
620.74 -71.379
620.84 -71.37
620.94 -71.376
621.04 -71.389
621.14 -71.402
621.24 -71.407
621.34 -71.399
621.44 -71.39
621.54 -71.386
621.64 -71.387
621.74 -71.393
621.84 -71.408
621.94 -71.425
622.04 -71.44
622.14 -71.455
622.24 -71.469
622.34 -71.485
622.44 -71.501
622.54 -71.522
622.64 -71.541
622.74 -71.552
622.84 -71.557
622.94 -71.559
623.04 -71.559
623.14 -71.554
623.24 -71.553
623.34 -71.548
623.44 -71.545
623.54 -71.554
623.64 -71.568
623.74 -71.586
623.84 -71.609
623.94 -71.639
624.04 -71.67
624.14 -71.7
624.24 -71.729
624.34 -71.744
624.44 -71.753
624.54 -71.759
624.64 -71.768
624.74 -71.781
624.84 -71.799
624.94 -71.83
625.04 -71.866
625.14 -71.901
625.24 -71.923
625.34 -71.932
625.44 -71.943
625.54 -71.967
625.64 -71.999
625.74 -72.041
625.84 -72.081
625.94 -72.104
626.04 -72.118
626.14 -72.139
626.24 -72.171
626.34 -72.212
626.44 -72.247
626.54 -72.272
626.64 -72.297
626.74 -72.338
626.84 -72.387
626.94 -72.419
627.04 -72.439
627.14 -72.471
627.24 -72.519
627.34 -72.55
627.44 -72.573
627.54 -72.617
627.64 -72.672
627.74 -72.713
627.84 -72.741
627.94 -72.792
628.04 -72.853
628.14 -72.897
628.24 -72.929
628.34 -72.953
628.44 -72.983
628.54 -73.024
628.64 -73.079
628.74 -73.143
628.84 -73.198
628.94 -73.237
629.04 -73.278
629.14 -73.336
629.24 -73.39
629.34 -73.43
629.44 -73.47
629.54 -73.52
629.64 -73.582
629.74 -73.651
629.84 -73.719
629.94 -73.778
630.04 -73.839
630.14 -73.898
630.24 -73.952
630.34 -74.004
630.44 -74.062
630.54 -74.128
630.64 -74.193
630.74 -74.262
630.84 -74.333
630.94 -74.4
631.04 -74.469
631.14 -74.539
631.24 -74.608
631.34 -74.674
631.44 -74.755
631.54 -74.846
631.64 -74.933
631.74 -75.018
631.84 -75.095
631.94 -75.159
632.04 -75.217
632.14 -75.275
632.24 -75.331
632.34 -75.386
632.44 -75.453
632.54 -75.536
632.64 -75.625
632.74 -75.719
632.84 -75.817
632.94 -75.909
633.04 -75.99
633.14 -76.056
633.24 -76.114
633.34 -76.177
633.44 -76.258
633.54 -76.361
633.64 -76.471
633.74 -76.574
633.84 -76.659
633.94 -76.728
634.04 -76.803
634.14 -76.89
634.24 -76.985
634.34 -77.078
634.44 -77.165
634.54 -77.251
634.64 -77.343
634.74 -77.452
634.84 -77.565
634.94 -77.656
635.04 -77.737
635.14 -77.825
635.24 -77.926
635.34 -78.023
635.44 -78.117
635.54 -78.221
635.64 -78.334
635.74 -78.446
635.84 -78.539
635.94 -78.633
636.04 -78.739
636.14 -78.841
636.24 -78.928
636.34 -79.018
636.44 -79.129
636.54 -79.247
636.64 -79.355
636.74 -79.458
636.84 -79.569
636.94 -79.684
637.04 -79.791
637.14 -79.883
637.24 -79.966
637.34 -80.063
637.44 -80.171
637.54 -80.277
637.64 -80.374
637.74 -80.468
637.84 -80.572
637.94 -80.684
638.04 -80.794
638.14 -80.895
638.24 -80.994
638.34 -81.088
638.44 -81.177
638.54 -81.265
638.64 -81.35
638.74 -81.435
638.84 -81.518
638.94 -81.604
639.04 -81.69
639.14 -81.772
639.24 -81.851
639.34 -81.934
639.44 -82.021
639.54 -82.108
639.64 -82.2
639.74 -82.295
639.84 -82.387
639.94 -82.479
640.04 -82.573
640.14 -82.666
640.24 -82.752
640.34 -82.832
640.44 -82.897
640.54 -82.947
640.64 -82.997
640.74 -83.051
640.84 -83.111
640.94 -83.179
641.04 -83.252
641.14 -83.327
641.24 -83.399
641.34 -83.465
641.44 -83.513
641.54 -83.547
641.64 -83.581
641.74 -83.622
641.84 -83.672
641.94 -83.728
642.04 -83.781
642.14 -83.82
642.24 -83.852
642.34 -83.887
642.44 -83.919
642.54 -83.952
642.64 -83.981
642.74 -83.994
642.84 -84.001
642.94 -84.024
643.04 -84.058
643.14 -84.085
643.24 -84.098
643.34 -84.107
643.44 -84.115
643.54 -84.123
643.64 -84.124
643.74 -84.107
643.84 -84.096
643.94 -84.103
644.04 -84.102
644.14 -84.087
644.24 -84.082
644.34 -84.098
644.44 -84.088
644.54 -84.049
644.64 -84.025
644.74 -84.011
644.84 -83.987
644.94 -83.951
645.04 -83.916
645.14 -83.879
645.24 -83.852
645.34 -83.842
645.44 -83.815
645.54 -83.757
645.64 -83.697
645.74 -83.653
645.84 -83.614
645.94 -83.562
646.04 -83.501
646.14 -83.448
646.24 -83.408
646.34 -83.375
646.44 -83.33
646.54 -83.266
646.64 -83.197
646.74 -83.125
646.84 -83.051
646.94 -82.979
647.04 -82.908
647.14 -82.837
647.24 -82.767
647.34 -82.7
647.44 -82.623
647.54 -82.533
647.64 -82.446
647.74 -82.36
647.84 -82.28
647.94 -82.205
648.04 -82.133
648.14 -82.067
648.24 -82.002
648.34 -81.947
648.44 -81.882
648.54 -81.8
648.64 -81.715
648.74 -81.623
648.84 -81.525
648.94 -81.423
649.04 -81.32
649.14 -81.222
649.24 -81.131
649.34 -81.049
649.44 -80.965
649.54 -80.879
649.64 -80.794
649.74 -80.71
649.84 -80.618
649.94 -80.511
650.04 -80.405
650.14 -80.305
650.24 -80.216
650.34 -80.137
650.44 -80.058
650.54 -79.963
650.64 -79.852
650.74 -79.739
650.84 -79.632
650.94 -79.538
651.04 -79.453
651.14 -79.371
651.24 -79.275
651.34 -79.171
651.44 -79.071
651.54 -78.978
651.64 -78.881
651.74 -78.764
651.84 -78.653
651.94 -78.567
652.04 -78.49
652.14 -78.396
652.24 -78.29
652.34 -78.2
652.44 -78.113
652.54 -78.007
652.64 -77.897
652.74 -77.803
652.84 -77.713
652.94 -77.603
653.04 -77.488
653.14 -77.391
653.24 -77.307
653.34 -77.227
653.44 -77.144
653.54 -77.053
653.64 -76.954
653.74 -76.841
653.84 -76.73
653.94 -76.639
654.04 -76.554
654.14 -76.453
654.24 -76.347
654.34 -76.256
654.44 -76.171
654.54 -76.082
654.64 -75.99
654.74 -75.889
654.84 -75.784
654.94 -75.677
655.04 -75.567
655.14 -75.463
655.24 -75.362
655.34 -75.262
655.44 -75.161
655.54 -75.052
655.64 -74.944
655.74 -74.838
655.84 -74.737
655.94 -74.633
656.04 -74.53
656.14 -74.429
656.24 -74.326
656.34 -74.227
656.44 -74.131
656.54 -74.042
656.64 -73.959
656.74 -73.879
656.84 -73.805
656.94 -73.733
657.04 -73.661
657.14 -73.588
657.24 -73.516
657.34 -73.435
657.44 -73.343
657.54 -73.242
657.64 -73.143
657.74 -73.051
657.84 -72.967
657.94 -72.898
658.04 -72.837
658.14 -72.772
658.24 -72.699
658.34 -72.614
658.44 -72.522
658.54 -72.43
658.64 -72.351
658.74 -72.282
658.84 -72.217
658.94 -72.142
659.04 -72.054
659.14 -71.964
659.24 -71.885
659.34 -71.825
659.44 -71.768
659.54 -71.69
659.64 -71.599
659.74 -71.516
659.84 -71.448
659.94 -71.387
660.04 -71.315
660.14 -71.231
660.24 -71.159
660.34 -71.103
660.44 -71.034
660.54 -70.947
660.64 -70.872
660.74 -70.816
660.84 -70.746
660.94 -70.661
661.04 -70.595
661.14 -70.535
661.24 -70.459
661.34 -70.384
661.44 -70.323
661.54 -70.266
661.64 -70.209
661.74 -70.155
661.84 -70.101
661.94 -70.048
662.04 -69.982
662.14 -69.906
662.24 -69.84
662.34 -69.786
662.44 -69.723
662.54 -69.644
662.64 -69.571
662.74 -69.513
662.84 -69.459
662.94 -69.397
663.04 -69.33
663.14 -69.258
663.24 -69.181
663.34 -69.107
663.44 -69.032
663.54 -68.949
663.64 -68.87
663.74 -68.797
663.84 -68.723
663.94 -68.649
664.04 -68.579
664.14 -68.507
664.24 -68.432
664.34 -68.359
664.44 -68.284
664.54 -68.206
664.64 -68.13
664.74 -68.063
664.84 -67.998
664.94 -67.933
665.04 -67.876
665.14 -67.825
665.24 -67.778
665.34 -67.732
665.44 -67.686
665.54 -67.631
665.64 -67.567
665.74 -67.496
665.84 -67.42
665.94 -67.345
666.04 -67.273
666.14 -67.207
666.24 -67.15
666.34 -67.101
666.44 -67.053
666.54 -66.996
666.64 -66.926
666.74 -66.846
666.84 -66.766
666.94 -66.693
667.04 -66.631
667.14 -66.578
667.24 -66.523
667.34 -66.454
667.44 -66.371
667.54 -66.29
667.64 -66.22
667.74 -66.165
667.84 -66.105
667.94 -66.025
668.04 -65.937
668.14 -65.86
668.24 -65.799
668.34 -65.735
668.44 -65.651
668.54 -65.559
668.64 -65.484
668.74 -65.423
668.84 -65.346
668.94 -65.259
669.04 -65.184
669.14 -65.114
669.24 -65.03
669.34 -64.94
669.44 -64.86
669.54 -64.774
669.64 -64.672
669.74 -64.57
669.84 -64.479
669.94 -64.395
670.04 -64.311
670.14 -64.229
670.24 -64.14
670.34 -64.039
670.44 -63.926
670.54 -63.815
670.64 -63.706
670.74 -63.581
670.84 -63.453
670.94 -63.339
671.04 -63.23
671.14 -63.118
671.24 -62.996
671.34 -62.864
671.44 -62.713
671.54 -62.555
671.64 -62.4
671.74 -62.241
671.84 -62.083
671.94 -61.927
672.04 -61.769
672.14 -61.605
672.24 -61.444
672.34 -61.284
672.44 -61.104
672.54 -60.904
672.64 -60.696
672.74 -60.482
672.84 -60.258
672.94 -60.034
673.04 -59.803
673.14 -59.563
673.24 -59.318
673.34 -59.072
673.44 -58.81
673.54 -58.53
673.64 -58.249
673.74 -57.961
673.84 -57.665
673.94 -57.363
674.04 -57.049
674.14 -56.719
674.24 -56.365
674.34 -55.992
674.44 -55.578
674.54 -55.121
674.64 -54.641
674.74 -54.138
674.84 -53.604
674.94 -53.029
675.04 -52.398
675.14 -51.682
675.24 -50.86
675.34 -49.918
675.44 -48.801
675.54 -47.45
675.64 -45.757
675.74 -43.554
675.84 -40.386
675.94 -35.65
676.04 -26.605
676.14 -7.4191
676.24 13.987
676.34 25.501
676.44 28.418
676.54 25.551
676.64 18.97
676.74 10.735
676.84 2.1657
676.94 -6.0195
677.04 -13.734
677.14 -21.003
677.24 -27.955
677.34 -34.641
677.44 -40.821
677.54 -46.176
677.64 -50.597
677.74 -54.054
677.84 -56.652
677.94 -58.56
678.04 -59.964
678.14 -60.99
678.24 -61.725
678.34 -62.258
678.44 -62.627
678.54 -62.878
678.64 -63.054
678.74 -63.17
678.84 -63.232
678.94 -63.256
679.04 -63.274
679.14 -63.275
679.24 -63.247
679.34 -63.203
679.44 -63.145
679.54 -63.084
679.64 -63.019
679.74 -62.95
679.84 -62.873
679.94 -62.785
680.04 -62.693
680.14 -62.599
680.24 -62.504
680.34 -62.41
680.44 -62.309
680.54 -62.195
680.64 -62.079
680.74 -61.965
680.84 -61.853
680.94 -61.745
681.04 -61.639
681.14 -61.537
681.24 -61.436
681.34 -61.332
681.44 -61.223
681.54 -61.109
681.64 -60.997
681.74 -60.888
681.84 -60.784
681.94 -60.679
682.04 -60.57
682.14 -60.459
682.24 -60.341
682.34 -60.213
682.44 -60.077
682.54 -59.933
682.64 -59.79
682.74 -59.65
682.84 -59.518
682.94 -59.395
683.04 -59.276
683.14 -59.158
683.24 -59.03
683.34 -58.887
683.44 -58.735
683.54 -58.583
683.64 -58.439
683.74 -58.306
683.84 -58.176
683.94 -58.039
684.04 -57.888
684.14 -57.725
684.24 -57.564
684.34 -57.414
684.44 -57.279
684.54 -57.138
684.64 -56.977
684.74 -56.811
684.84 -56.655
684.94 -56.511
685.04 -56.358
685.14 -56.188
685.24 -56.012
685.34 -55.849
685.44 -55.702
685.54 -55.545
685.64 -55.374
685.74 -55.213
685.84 -55.061
685.94 -54.885
686.04 -54.694
686.14 -54.519
686.24 -54.343
686.34 -54.14
686.44 -53.933
686.54 -53.754
686.64 -53.576
686.74 -53.39
686.84 -53.194
686.94 -52.983
687.04 -52.763
687.14 -52.548
687.24 -52.335
687.34 -52.092
687.44 -51.845
687.54 -51.624
687.64 -51.403
687.74 -51.162
687.84 -50.896
687.94 -50.611
688.04 -50.306
688.14 -49.985
688.24 -49.65
688.34 -49.292
688.44 -48.922
688.54 -48.539
688.64 -48.117
688.74 -47.645
688.84 -47.11
688.94 -46.501
689.04 -45.79
689.14 -44.956
689.24 -43.949
689.34 -42.701
689.44 -41.116
689.54 -39.046
689.64 -36.092
689.74 -31.677
689.84 -24.236
689.94 -11.422
690.04 3.1643
690.14 13.013
690.24 16.837
690.34 15.914
690.44 11.905
690.54 6.2274
690.64 -0.16298
690.74 -6.6251
690.84 -12.931
690.94 -18.996
691.04 -24.888
691.14 -30.677
691.24 -36.301
691.34 -41.587
691.44 -46.311
691.54 -50.283
691.64 -53.459
691.74 -55.898
691.84 -57.739
691.94 -59.126
692.04 -60.163
692.14 -60.94
692.24 -61.516
692.34 -61.931
692.44 -62.256
692.54 -62.533
692.64 -62.761
692.74 -62.94
692.84 -63.069
692.94 -63.159
693.04 -63.233
693.14 -63.309
693.24 -63.379
693.34 -63.429
693.44 -63.471
693.54 -63.528
693.64 -63.594
693.74 -63.65
693.84 -63.687
693.94 -63.714
694.04 -63.759
694.14 -63.806
694.24 -63.833
694.34 -63.852
694.44 -63.897
694.54 -63.952
694.64 -63.989
694.74 -64.024
694.84 -64.068
694.94 -64.113
695.04 -64.16
695.14 -64.199
695.24 -64.229
695.34 -64.246
695.44 -64.272
695.54 -64.321
695.64 -64.367
695.74 -64.39
695.84 -64.414
695.94 -64.456
696.04 -64.497
696.14 -64.526
696.24 -64.547
696.34 -64.559
696.44 -64.576
696.54 -64.605
696.64 -64.639
696.74 -64.675
696.84 -64.714
696.94 -64.753
697.04 -64.789
697.14 -64.822
697.24 -64.853
697.34 -64.884
697.44 -64.917
697.54 -64.953
697.64 -64.987
697.74 -65.017
697.84 -65.042
697.94 -65.062
698.04 -65.078
698.14 -65.089
698.24 -65.094
698.34 -65.094
698.44 -65.087
698.54 -65.078
698.64 -65.067
698.74 -65.062
698.84 -65.062
698.94 -65.066
699.04 -65.072
699.14 -65.084
699.24 -65.097
699.34 -65.109
699.44 -65.125
699.54 -65.141
699.64 -65.145
699.74 -65.14
699.84 -65.131
699.94 -65.128
700.04 -65.131
700.14 -65.147
700.24 -65.166
700.34 -65.18
700.44 -65.179
700.54 -65.158
700.64 -65.136
700.74 -65.122
700.84 -65.122
700.94 -65.132
701.04 -65.132
701.14 -65.111
701.24 -65.087
701.34 -65.074
701.44 -65.083
701.54 -65.111
701.64 -65.124
701.74 -65.122
701.84 -65.131
701.94 -65.153
702.04 -65.173
702.14 -65.173
702.24 -65.178
702.34 -65.206
702.44 -65.219
702.54 -65.197
702.64 -65.171
702.74 -65.165
702.84 -65.158
702.94 -65.137
703.04 -65.119
703.14 -65.112
703.24 -65.116
703.34 -65.116
703.44 -65.139
703.54 -65.192
703.64 -65.242
703.74 -65.281
703.84 -65.325
703.94 -65.384
704.04 -65.435
704.14 -65.473
704.24 -65.518
704.34 -65.602
704.44 -65.571
704.54 -65.377
704.64 -65.17
704.74 -64.966
704.84 -64.768
704.94 -64.581
705.04 -64.408
705.14 -64.245
705.24 -64.09
705.34 -63.955
705.44 -63.719
705.54 -63.357
705.64 -62.992
705.74 -62.631
705.84 -62.276
705.94 -61.922
706.04 -61.566
706.14 -61.207
706.24 -60.852
706.34 -60.492
706.44 -60.154
706.54 -59.845
706.64 -59.536
706.74 -59.226
706.84 -58.918
706.94 -58.616
707.04 -58.318
707.14 -58.019
707.24 -57.721
707.34 -57.424
707.44 -57.109
707.54 -56.77
707.64 -56.422
707.74 -56.056
707.84 -55.664
707.94 -55.254
708.04 -54.825
708.14 -54.378
708.24 -53.912
708.34 -53.434
708.44 -52.936
708.54 -52.41
708.64 -51.824
708.74 -51.161
708.84 -50.415
708.94 -49.574
709.04 -48.616
709.14 -47.494
709.24 -46.112
709.34 -44.355
709.44 -41.969
709.54 -38.623
709.64 -33.124
709.74 -22.28
709.84 -4.368
709.94 13.61
710.04 23.594
710.14 25.536
710.24 22.283
710.34 15.969
710.44 8.256
710.54 0.34647
710.64 -7.283
710.74 -14.435
710.84 -21.237
710.94 -27.82
711.04 -34.157
711.14 -40.126
711.24 -45.467
711.34 -49.923
711.44 -53.458
711.54 -56.156
711.64 -58.169
711.74 -59.648
711.84 -60.718
711.94 -61.482
712.04 -62.022
712.14 -62.411
712.24 -62.681
712.34 -62.849
712.44 -62.943
712.54 -63.002
712.64 -63.028
712.74 -63.012
712.84 -62.964
712.94 -62.891
713.04 -62.81
713.14 -62.727
713.24 -62.644
713.34 -62.559
713.44 -62.469
713.54 -62.375
713.64 -62.276
713.74 -62.18
713.84 -62.08
713.94 -61.975
714.04 -61.87
714.14 -61.761
714.24 -61.65
714.34 -61.538
714.44 -61.431
714.54 -61.322
714.64 -61.211
714.74 -61.099
714.84 -60.982
714.94 -60.86
715.04 -60.733
715.14 -60.607
715.24 -60.477
715.34 -60.343
715.44 -60.21
715.54 -60.077
715.64 -59.95
715.74 -59.827
715.84 -59.713
715.94 -59.606
716.04 -59.498
716.14 -59.39
716.24 -59.275
716.34 -59.148
716.44 -59.014
716.54 -58.882
716.64 -58.749
716.74 -58.622
716.84 -58.504
716.94 -58.391
717.04 -58.279
717.14 -58.155
717.24 -58.02
717.34 -57.881
717.44 -57.747
717.54 -57.625
717.64 -57.509
717.74 -57.386
717.84 -57.249
717.94 -57.11
718.04 -56.978
718.14 -56.859
718.24 -56.742
718.34 -56.606
718.44 -56.46
718.54 -56.325
718.64 -56.205
718.74 -56.086
718.84 -55.95
718.94 -55.808
719.04 -55.681
719.14 -55.558
719.24 -55.418
719.34 -55.275
719.44 -55.145
719.54 -55.011
719.64 -54.86
719.74 -54.705
719.84 -54.56
719.94 -54.421
720.05 -54.282
720.15 -54.136
720.25 -53.978
720.35 -53.811
720.45 -53.648
720.55 -53.505
720.65 -53.354
720.75 -53.182
720.85 -53.013
720.95 -52.851
721.05 -52.684
721.15 -52.504
721.25 -52.314
721.35 -52.115
721.45 -51.91
721.55 -51.706
721.65 -51.499
721.75 -51.292
721.85 -51.079
721.95 -50.861
722.05 -50.633
722.15 -50.39
722.25 -50.132
722.35 -49.853
722.45 -49.555
722.55 -49.237
722.65 -48.897
722.75 -48.523
722.85 -48.106
722.95 -47.638
723.05 -47.107
723.15 -46.5
723.25 -45.796
723.35 -44.971
723.45 -43.978
723.55 -42.756
723.65 -41.201
723.75 -39.163
723.85 -36.29
723.95 -32.055
724.05 -25.028
724.15 -12.878
724.25 1.4586
724.35 11.714
724.45 16.048
724.55 15.522
724.65 11.853
724.75 6.465
724.85 0.30638
724.95 -5.9539
725.05 -12.064
725.15 -17.912
725.25 -23.552
725.35 -29.058
725.45 -34.426
725.55 -39.549
725.65 -44.198
725.75 -48.173
725.85 -51.43
725.95 -53.998
726.05 -55.966
726.15 -57.44
726.25 -58.51
726.35 -59.277
726.45 -59.836
726.55 -60.251
726.65 -60.546
726.75 -60.736
726.85 -60.855
726.95 -60.944
727.05 -61.004
727.15 -61.022
727.25 -61.009
727.35 -60.994
727.45 -60.979
727.55 -60.944
727.65 -60.887
727.75 -60.831
727.85 -60.786
727.95 -60.728
728.05 -60.656
728.15 -60.584
728.25 -60.516
728.35 -60.446
728.45 -60.371
728.55 -60.289
728.65 -60.205
728.75 -60.141
728.85 -60.082
728.95 -60.004
729.05 -59.916
729.15 -59.836
729.25 -59.765
729.35 -59.685
729.45 -59.596
729.55 -59.502
729.65 -59.408
729.75 -59.32
729.85 -59.24
729.95 -59.161
730.05 -59.079
730.15 -59.002
730.25 -58.921
730.35 -58.834
730.45 -58.742
730.55 -58.648
730.65 -58.553
730.75 -58.456
730.85 -58.363
730.95 -58.268
731.05 -58.172
731.15 -58.074
731.25 -57.975
731.35 -57.879
731.45 -57.782
731.55 -57.685
731.65 -57.582
731.75 -57.47
731.85 -57.351
731.95 -57.226
732.05 -57.097
732.15 -56.964
732.25 -56.836
732.35 -56.71
732.45 -56.585
732.55 -56.467
732.65 -56.356
732.75 -56.248
732.85 -56.143
732.95 -56.04
733.05 -55.928
733.15 -55.799
733.25 -55.662
733.35 -55.527
733.45 -55.399
733.55 -55.282
733.65 -55.172
733.75 -55.067
733.85 -54.951
733.95 -54.821
734.05 -54.686
734.15 -54.557
734.25 -54.437
734.35 -54.327
734.45 -54.22
734.55 -54.094
734.65 -53.956
734.75 -53.821
734.85 -53.703
734.95 -53.593
735.05 -53.472
735.15 -53.334
735.25 -53.196
735.35 -53.079
735.45 -52.969
735.55 -52.846
735.65 -52.713
735.75 -52.59
735.85 -52.471
735.95 -52.335
736.05 -52.187
736.15 -52.052
736.25 -51.93
736.35 -51.789
736.45 -51.63
736.55 -51.474
736.65 -51.321
736.75 -51.164
736.85 -50.998
736.95 -50.828
737.05 -50.662
737.15 -50.503
737.25 -50.338
737.35 -50.149
737.45 -49.956
737.55 -49.772
737.65 -49.582
737.75 -49.368
737.85 -49.131
737.95 -48.883
738.05 -48.628
738.15 -48.365
738.25 -48.087
738.35 -47.796
738.45 -47.476
738.55 -47.117
738.65 -46.72
738.75 -46.273
738.85 -45.764
738.95 -45.18
739.05 -44.5
739.15 -43.692
739.25 -42.712
739.35 -41.502
739.45 -39.943
739.55 -37.881
739.65 -34.94
739.75 -30.561
739.85 -23.394
739.95 -11.686
740.05 1.3969
740.15 10.366
740.25 13.954
740.35 13.174
740.45 9.5852
740.55 4.4818
740.65 -1.303
740.75 -7.1869
740.85 -12.953
740.95 -18.505
741.05 -23.887
741.15 -29.16
741.25 -34.319
741.35 -39.272
741.45 -43.821
741.55 -47.775
741.65 -51.054
741.75 -53.634
741.85 -55.604
741.95 -57.084
742.05 -58.183
742.15 -58.997
742.25 -59.59
742.35 -60.014
742.45 -60.303
742.55 -60.493
742.65 -60.62
742.75 -60.711
742.85 -60.775
742.95 -60.801
743.05 -60.794
743.15 -60.764
743.25 -60.729
743.35 -60.7
743.45 -60.664
743.55 -60.607
743.65 -60.538
743.75 -60.48
743.85 -60.432
743.95 -60.371
744.05 -60.292
744.15 -60.216
744.25 -60.156
744.35 -60.085
744.45 -60.002
744.55 -59.928
744.65 -59.864
744.75 -59.797
744.85 -59.715
744.95 -59.624
745.05 -59.53
745.15 -59.443
745.25 -59.364
745.35 -59.291
745.45 -59.213
745.55 -59.114
745.65 -59.014
745.75 -58.929
745.85 -58.845
745.95 -58.743
746.05 -58.633
746.15 -58.532
746.25 -58.441
746.35 -58.351
746.45 -58.255
746.55 -58.157
746.65 -58.05
746.75 -57.934
746.85 -57.815
746.95 -57.694
747.05 -57.569
747.15 -57.443
747.25 -57.32
747.35 -57.195
747.45 -57.067
747.55 -56.938
747.65 -56.808
747.75 -56.677
747.85 -56.547
747.95 -56.42
748.05 -56.293
748.15 -56.168
748.25 -56.046
748.35 -55.925
748.45 -55.804
748.55 -55.684
748.65 -55.565
748.75 -55.442
748.85 -55.311
748.95 -55.17
749.05 -55.019
749.15 -54.868
749.25 -54.718
749.35 -54.57
749.45 -54.426
749.55 -54.289
749.65 -54.159
749.75 -54.029
749.85 -53.902
749.95 -53.769
750.05 -53.623
750.15 -53.469
750.25 -53.313
750.35 -53.164
750.45 -53.027
750.55 -52.904
750.65 -52.782
750.75 -52.644
750.85 -52.493
750.95 -52.34
751.05 -52.195
751.15 -52.062
751.25 -51.939
751.35 -51.801
751.45 -51.647
751.55 -51.495
751.65 -51.354
751.75 -51.22
751.85 -51.077
751.95 -50.923
752.05 -50.774
752.15 -50.642
752.25 -50.507
752.35 -50.341
752.45 -50.17
752.55 -50.015
752.65 -49.863
752.75 -49.686
752.85 -49.499
752.95 -49.324
753.05 -49.141
753.15 -48.936
753.25 -48.711
753.35 -48.477
753.45 -48.229
753.55 -47.964
753.65 -47.691
753.75 -47.403
753.85 -47.08
753.95 -46.711
754.05 -46.311
754.15 -45.877
754.25 -45.374
754.35 -44.782
754.45 -44.084
754.55 -43.264
754.65 -42.278
754.75 -41.065
754.85 -39.499
754.95 -37.414
755.05 -34.433
755.15 -29.978
755.25 -22.753
755.35 -11.24
755.45 1.3481
755.55 9.8351
755.65 13.149
755.75 12.279
755.85 8.7263
755.95 3.7298
756.05 -1.9146
756.15 -7.6514
756.25 -13.275
756.35 -18.698
756.45 -23.974
756.55 -29.166
756.65 -34.259
756.75 -39.162
756.85 -43.677
756.95 -47.616
757.05 -50.891
757.15 -53.489
757.25 -55.48
757.35 -56.967
757.45 -58.06
757.55 -58.856
757.65 -59.435
757.75 -59.854
757.85 -60.157
757.95 -60.373
758.05 -60.523
758.15 -60.615
758.25 -60.655
758.35 -60.658
758.45 -60.641
758.55 -60.614
758.65 -60.583
758.75 -60.559
758.85 -60.528
758.95 -60.479
759.05 -60.413
759.15 -60.336
759.25 -60.262
759.35 -60.196
759.45 -60.144
759.55 -60.085
759.65 -60.005
759.75 -59.918
759.85 -59.841
759.95 -59.775
760.05 -59.709
760.15 -59.629
760.25 -59.538
760.35 -59.457
760.45 -59.387
760.55 -59.307
760.65 -59.213
760.75 -59.125
760.85 -59.051
760.95 -58.965
761.05 -58.865
761.15 -58.781
761.25 -58.705
761.35 -58.612
761.45 -58.504
761.55 -58.401
761.65 -58.3
761.75 -58.198
761.85 -58.092
761.95 -57.982
762.05 -57.883
762.15 -57.794
762.25 -57.693
762.35 -57.576
762.45 -57.467
762.55 -57.371
762.65 -57.267
762.75 -57.152
762.85 -57.026
762.95 -56.903
763.05 -56.788
763.15 -56.681
763.25 -56.576
763.35 -56.467
763.45 -56.358
763.55 -56.245
763.65 -56.13
763.75 -56.014
763.85 -55.896
763.95 -55.778
764.05 -55.658
764.15 -55.543
764.25 -55.426
764.35 -55.31
764.45 -55.195
764.55 -55.079
764.65 -54.963
764.75 -54.845
764.85 -54.727
764.95 -54.604
765.05 -54.475
765.15 -54.34
765.25 -54.197
765.35 -54.05
765.45 -53.9
765.55 -53.755
765.65 -53.612
765.75 -53.473
765.85 -53.342
765.95 -53.215
766.05 -53.094
766.15 -52.976
766.25 -52.86
766.35 -52.733
766.45 -52.593
766.55 -52.448
766.65 -52.3
766.75 -52.156
766.85 -52.02
766.95 -51.9
767.05 -51.784
767.15 -51.66
767.25 -51.521
767.35 -51.371
767.45 -51.221
767.55 -51.077
767.65 -50.946
767.75 -50.82
767.85 -50.677
767.95 -50.519
768.05 -50.359
768.15 -50.209
768.25 -50.066
768.35 -49.915
768.45 -49.743
768.55 -49.568
768.65 -49.4
768.75 -49.233
768.85 -49.049
768.95 -48.846
769.05 -48.645
769.15 -48.446
769.25 -48.218
769.35 -47.964
769.45 -47.706
769.55 -47.437
769.65 -47.131
769.75 -46.785
769.85 -46.407
769.95 -45.99
770.05 -45.521
770.15 -44.977
770.25 -44.341
770.35 -43.595
770.45 -42.708
770.55 -41.632
770.65 -40.253
770.75 -38.439
770.85 -35.935
770.95 -32.353
771.05 -26.673
771.15 -17.132
771.25 -4.7418
771.35 6.0606
771.45 12.007
771.55 12.976
771.65 10.589
771.75 6.224
771.85 0.8512
771.95 -4.8165
772.05 -10.466
772.15 -15.931
772.25 -21.224
772.35 -26.404
772.45 -31.496
772.55 -36.47
772.65 -41.166
772.75 -45.388
772.85 -49.009
772.95 -51.963
773.05 -54.291
773.15 -56.063
773.25 -57.381
773.35 -58.347
773.45 -59.044
773.55 -59.54
773.65 -59.885
773.75 -60.128
773.85 -60.291
773.95 -60.396
774.05 -60.46
774.15 -60.498
774.25 -60.516
774.35 -60.518
774.45 -60.508
774.55 -60.481
774.65 -60.434
774.75 -60.372
774.85 -60.301
774.95 -60.226
775.05 -60.157
775.15 -60.097
775.25 -60.041
775.35 -59.984
775.45 -59.921
775.55 -59.843
775.65 -59.755
775.75 -59.667
775.85 -59.591
775.95 -59.524
776.05 -59.458
776.15 -59.378
776.25 -59.283
776.35 -59.193
776.45 -59.115
776.55 -59.046
776.65 -58.965
776.75 -58.866
776.85 -58.768
776.95 -58.687
777.05 -58.612
777.15 -58.516
777.25 -58.41
777.35 -58.319
777.45 -58.235
777.55 -58.131
777.65 -58.021
777.75 -57.937
777.85 -57.852
777.95 -57.742
778.05 -57.629
778.15 -57.527
778.25 -57.431
778.35 -57.334
778.45 -57.238
778.55 -57.133
778.65 -57.013
778.75 -56.892
778.85 -56.781
778.95 -56.673
779.05 -56.552
779.15 -56.433
779.25 -56.322
779.35 -56.215
779.45 -56.102
779.55 -55.977
779.65 -55.844
779.75 -55.706
779.85 -55.573
779.95 -55.444
780.05 -55.318
780.15 -55.201
780.25 -55.086
780.35 -54.97
780.45 -54.854
780.55 -54.744
780.65 -54.633
780.75 -54.517
780.85 -54.4
780.95 -54.281
781.05 -54.159
781.15 -54.029
781.25 -53.896
781.35 -53.76
781.45 -53.619
781.55 -53.475
781.65 -53.329
781.75 -53.183
781.85 -53.038
781.95 -52.896
782.05 -52.761
782.15 -52.629
782.25 -52.503
782.35 -52.382
782.45 -52.264
782.55 -52.145
782.65 -52.024
782.75 -51.894
782.85 -51.752
782.95 -51.604
783.05 -51.455
783.15 -51.309
783.25 -51.171
783.35 -51.044
783.45 -50.924
783.55 -50.796
783.65 -50.654
783.75 -50.496
783.85 -50.334
783.95 -50.18
784.05 -50.039
784.15 -49.901
784.25 -49.75
784.35 -49.578
784.45 -49.397
784.55 -49.221
784.65 -49.053
784.75 -48.882
784.85 -48.691
784.95 -48.478
785.05 -48.261
785.15 -48.047
785.25 -47.821
785.35 -47.557
785.45 -47.272
785.55 -46.99
785.65 -46.683
785.75 -46.321
785.85 -45.912
785.95 -45.479
786.05 -44.987
786.15 -44.395
786.25 -43.7
786.35 -42.893
786.45 -41.906
786.55 -40.66
786.65 -39.04
786.75 -36.871
786.85 -33.758
786.95 -29.085
787.05 -21.544
787.15 -9.9196
787.25 2.2268
787.35 9.963
787.45 12.687
787.55 11.502
787.65 7.8437
787.75 2.8822
787.85 -2.6553
787.95 -8.2578
788.05 -13.751
788.15 -19.059
788.25 -24.223
788.35 -29.304
788.45 -34.281
788.55 -39.072
788.65 -43.487
788.75 -47.352
788.85 -50.583
788.95 -53.159
789.05 -55.148
789.15 -56.644
789.25 -57.752
789.35 -58.562
789.45 -59.146
789.55 -59.563
789.65 -59.854
789.75 -60.055
789.85 -60.191
789.95 -60.281
790.05 -60.335
790.15 -60.366
790.25 -60.377
790.35 -60.37
790.45 -60.353
790.55 -60.328
790.65 -60.294
790.75 -60.251
790.85 -60.199
790.95 -60.134
791.05 -60.057
791.15 -59.979
791.25 -59.901
791.35 -59.829
791.45 -59.763
791.55 -59.705
791.65 -59.651
791.75 -59.592
791.85 -59.525
791.95 -59.443
792.05 -59.356
792.15 -59.271
792.25 -59.195
792.35 -59.129
792.45 -59.063
792.55 -58.988
792.65 -58.899
792.75 -58.81
792.85 -58.727
792.95 -58.653
793.05 -58.58
793.15 -58.49
793.25 -58.387
793.35 -58.29
793.45 -58.211
793.55 -58.135
793.65 -58.042
793.75 -57.933
793.85 -57.829
793.95 -57.743
794.05 -57.65
794.15 -57.542
794.25 -57.436
794.35 -57.345
794.45 -57.247
794.55 -57.129
794.65 -57.011
794.75 -56.907
794.85 -56.813
794.95 -56.719
795.05 -56.618
795.15 -56.515
795.25 -56.406
795.35 -56.281
795.45 -56.15
795.55 -56.039
795.65 -55.929
795.75 -55.799
795.85 -55.663
795.95 -55.544
796.05 -55.433
796.15 -55.313
796.25 -55.185
796.35 -55.047
796.45 -54.904
796.55 -54.764
796.65 -54.629
796.75 -54.497
796.85 -54.373
796.95 -54.259
797.05 -54.142
797.15 -54.025
797.25 -53.91
797.35 -53.797
797.45 -53.681
797.55 -53.563
797.65 -53.444
797.75 -53.319
797.85 -53.189
797.95 -53.057
798.05 -52.921
798.15 -52.783
798.25 -52.643
798.35 -52.499
798.45 -52.354
798.55 -52.212
798.65 -52.074
798.75 -51.941
798.85 -51.814
798.95 -51.689
799.05 -51.57
799.15 -51.456
799.25 -51.341
799.35 -51.222
799.45 -51.093
799.55 -50.953
799.65 -50.802
799.75 -50.649
799.85 -50.504
799.95 -50.368
800.05 -50.236
800.15 -50.086
800.25 -49.92
800.35 -49.749
800.45 -49.59
800.55 -49.447
800.65 -49.29
800.75 -49.106
800.85 -48.915
800.95 -48.739
801.05 -48.564
801.15 -48.358
801.25 -48.128
801.35 -47.897
801.45 -47.656
801.55 -47.377
801.65 -47.061
801.75 -46.723
801.85 -46.36
801.95 -45.947
802.05 -45.464
802.15 -44.927
802.25 -44.318
802.35 -43.59
802.45 -42.715
802.55 -41.68
802.65 -40.37
802.75 -38.646
802.85 -36.279
802.95 -32.916
803.05 -27.633
803.15 -18.768
803.25 -6.745
803.35 4.5537
803.45 11.336
803.55 12.975
803.65 11.047
803.75 6.9289
803.85 1.642
803.95 -4.0312
804.05 -9.7311
804.15 -15.264
804.25 -20.647
804.35 -25.924
804.45 -31.24
804.55 -36.586
804.65 -41.641
804.75 -46.161
804.85 -49.993
804.95 -53.076
805.05 -55.477
805.15 -57.296
805.25 -58.65
805.35 -59.642
805.45 -60.453
805.55 -61.157
805.65 -61.694
805.75 -62.103
805.85 -62.413
805.95 -62.651
806.05 -62.832
806.15 -62.971
806.25 -63.08
806.35 -63.17
806.45 -63.222
806.55 -63.234
806.65 -63.236
806.75 -63.232
806.85 -63.223
806.95 -63.21
807.05 -63.205
807.15 -63.206
807.25 -63.212
807.35 -63.225
807.45 -63.253
807.55 -63.296
807.65 -63.336
807.75 -63.376
807.85 -63.406
807.95 -63.423
808.05 -63.437
808.15 -63.452
808.25 -63.472
808.35 -63.504
808.45 -63.541
808.55 -63.563
808.65 -63.568
808.75 -63.563
808.85 -63.561
808.95 -63.572
809.05 -63.595
809.15 -63.626
809.25 -63.643
809.35 -63.641
809.45 -63.65
809.55 -63.677
809.65 -63.709
809.75 -63.725
809.85 -63.735
809.95 -63.752
810.05 -63.777
810.15 -63.801
810.25 -63.807
810.35 -63.807
810.45 -63.819
810.55 -63.844
810.65 -63.862
810.75 -63.858
810.85 -63.855
810.95 -63.868
811.05 -63.885
811.15 -63.883
811.25 -63.875
811.35 -63.88
811.45 -63.894
811.55 -63.912
811.65 -63.927
811.75 -63.938
811.85 -63.943
811.95 -63.939
812.05 -63.934
812.15 -63.944
812.25 -63.951
812.35 -63.937
812.45 -63.931
812.55 -63.938
812.65 -63.937
812.75 -63.921
812.85 -63.902
812.95 -63.894
813.05 -63.895
813.15 -63.901
813.25 -63.903
813.35 -63.904
813.45 -63.901
813.55 -63.889
813.65 -63.877
813.75 -63.863
813.85 -63.85
813.95 -63.836
814.05 -63.82
814.15 -63.803
814.25 -63.785
814.35 -63.768
814.45 -63.753
814.55 -63.744
814.65 -63.734
814.75 -63.721
814.85 -63.711
814.95 -63.706
815.05 -63.703
815.15 -63.699
815.25 -63.701
815.35 -63.704
815.45 -63.702
815.55 -63.695
815.65 -63.68
815.75 -63.659
815.85 -63.631
815.95 -63.605
816.05 -63.578
816.15 -63.549
816.25 -63.526
816.35 -63.511
816.45 -63.504
816.55 -63.5
816.65 -63.5
816.75 -63.489
816.85 -63.461
816.95 -63.426
817.05 -63.391
817.15 -63.369
817.25 -63.356
817.35 -63.354
817.45 -63.35
817.55 -63.328
817.65 -63.293
817.75 -63.261
817.85 -63.239
817.95 -63.227
818.05 -63.22
818.15 -63.196
818.25 -63.16
818.35 -63.133
818.45 -63.119
818.55 -63.109
818.65 -63.084
818.75 -63.051
818.85 -63.031
818.95 -63.029
819.05 -63.019
819.15 -62.987
819.25 -62.96
819.35 -62.951
819.45 -62.936
819.55 -62.901
819.65 -62.871
819.75 -62.857
819.85 -62.849
819.95 -62.841
820.05 -62.833
820.15 -62.824
820.25 -62.807
820.35 -62.778
820.45 -62.746
820.55 -62.727
820.65 -62.715
820.75 -62.684
820.85 -62.65
820.95 -62.633
821.05 -62.623
821.15 -62.605
821.25 -62.577
821.35 -62.547
821.45 -62.517
821.55 -62.489
821.65 -62.47
821.75 -62.458
821.85 -62.448
821.95 -62.441
822.05 -62.436
822.15 -62.428
822.25 -62.418
822.35 -62.409
822.45 -62.4
822.55 -62.393
822.65 -62.388
822.75 -62.386
822.85 -62.38
822.95 -62.373
823.05 -62.367
823.15 -62.359
823.25 -62.35
823.35 -62.337
823.45 -62.322
823.55 -62.3
823.65 -62.269
823.75 -62.237
823.85 -62.202
823.95 -62.169
824.05 -62.138
824.15 -62.112
824.25 -62.093
824.35 -62.077
824.45 -62.067
824.55 -62.063
824.65 -62.061
824.75 -62.057
824.85 -62.048
824.95 -62.028
825.05 -61.998
825.15 -61.967
825.25 -61.944
825.35 -61.93
825.45 -61.924
825.55 -61.929
825.65 -61.927
825.75 -61.906
825.85 -61.878
825.95 -61.856
826.05 -61.844
826.15 -61.841
826.25 -61.842
826.35 -61.828
826.45 -61.804
826.55 -61.789
826.65 -61.784
826.75 -61.783
826.85 -61.771
826.95 -61.751
827.05 -61.739
827.15 -61.743
827.25 -61.741
827.35 -61.718
827.45 -61.699
827.55 -61.701
827.65 -61.703
827.75 -61.686
827.85 -61.669
827.95 -61.672
828.05 -61.678
828.15 -61.676
828.25 -61.666
828.35 -61.654
828.45 -61.644
828.55 -61.644
828.65 -61.65
828.75 -61.645
828.85 -61.632
828.95 -61.628
829.05 -61.635
829.15 -61.635
829.25 -61.62
829.35 -61.603
829.45 -61.598
829.55 -61.611
829.65 -61.625
829.75 -61.626
829.85 -61.618
829.95 -61.605
830.05 -61.587
830.15 -61.567
830.25 -61.553
830.35 -61.54
830.45 -61.525
830.55 -61.511
830.65 -61.496
830.75 -61.481
830.85 -61.468
830.95 -61.459
831.05 -61.449
831.15 -61.434
831.25 -61.416
831.35 -61.396
831.45 -61.38
831.55 -61.368
831.65 -61.361
831.75 -61.355
831.85 -61.349
831.95 -61.346
832.05 -61.347
832.15 -61.356
832.25 -61.369
832.35 -61.387
832.45 -61.403
832.55 -61.409
832.65 -61.405
832.75 -61.394
832.85 -61.38
832.95 -61.366
833.05 -61.362
833.15 -61.367
833.25 -61.374
833.35 -61.389
833.45 -61.403
833.55 -61.409
833.65 -61.405
833.75 -61.395
833.85 -61.388
833.95 -61.392
834.05 -61.403
834.15 -61.418
834.25 -61.427
834.35 -61.418
834.45 -61.408
834.55 -61.411
834.65 -61.424
834.75 -61.438
834.85 -61.437
834.95 -61.431
835.05 -61.433
835.15 -61.449
835.25 -61.464
835.35 -61.46
835.45 -61.455
835.55 -61.469
835.65 -61.497
835.75 -61.507
835.85 -61.501
835.95 -61.51
836.05 -61.527
836.15 -61.526
836.25 -61.517
836.35 -61.531
836.45 -61.556
836.55 -61.576
836.65 -61.591
836.75 -61.608
836.85 -61.626
836.95 -61.639
837.05 -61.645
837.15 -61.643
837.25 -61.648
837.35 -61.663
837.45 -61.666
837.55 -61.663
837.65 -61.671
837.75 -61.693
837.85 -61.71
837.95 -61.713
838.05 -61.712
838.15 -61.706
838.25 -61.699
838.35 -61.692
838.45 -61.691
838.55 -61.689
838.65 -61.687
838.75 -61.689
838.85 -61.69
838.95 -61.69
839.05 -61.691
839.15 -61.693
839.25 -61.691
839.35 -61.685
839.45 -61.678
839.55 -61.669
839.65 -61.659
839.75 -61.645
839.85 -61.633
839.95 -61.621
840.05 -61.61
840.15 -61.606
840.25 -61.606
840.35 -61.61
840.45 -61.616
840.55 -61.629
840.65 -61.645
840.75 -61.658
840.85 -61.669
840.95 -61.673
841.05 -61.668
841.15 -61.654
841.25 -61.638
841.35 -61.627
841.45 -61.623
841.55 -61.625
841.65 -61.634
841.75 -61.649
841.85 -61.656
841.95 -61.653
842.05 -61.641
842.15 -61.627
842.25 -61.621
842.35 -61.627
842.45 -61.642
842.55 -61.646
842.65 -61.636
842.75 -61.619
842.85 -61.609
842.95 -61.616
843.05 -61.627
843.15 -61.628
843.25 -61.618
843.35 -61.607
843.45 -61.61
843.55 -61.622
843.65 -61.62
843.75 -61.603
843.85 -61.602
843.95 -61.614
844.05 -61.614
844.15 -61.599
844.25 -61.595
844.35 -61.606
844.45 -61.602
844.55 -61.591
844.65 -61.594
844.75 -61.608
844.85 -61.621
844.95 -61.628
845.05 -61.634
845.15 -61.64
845.25 -61.65
845.35 -61.65
845.45 -61.637
845.55 -61.633
845.65 -61.639
845.75 -61.636
845.85 -61.621
845.95 -61.614
846.05 -61.62
846.15 -61.629
846.25 -61.632
846.35 -61.624
846.45 -61.608
846.55 -61.587
846.65 -61.57
846.75 -61.555
846.85 -61.542
846.95 -61.537
847.05 -61.532
847.15 -61.528
847.25 -61.529
847.35 -61.534
847.45 -61.537
847.55 -61.535
847.65 -61.532
847.75 -61.526
847.85 -61.517
847.95 -61.505
848.05 -61.491
848.15 -61.475
848.25 -61.456
848.35 -61.435
848.45 -61.412
848.55 -61.394
848.65 -61.383
848.75 -61.377
848.85 -61.377
848.95 -61.376
849.05 -61.379
849.15 -61.386
849.25 -61.398
849.35 -61.406
849.45 -61.405
849.55 -61.395
849.65 -61.376
849.75 -61.355
849.85 -61.338
849.95 -61.337
850.05 -61.345
850.15 -61.358
850.25 -61.369
850.35 -61.364
850.45 -61.345
850.55 -61.326
850.65 -61.32
850.75 -61.324
850.85 -61.334
850.95 -61.339
851.05 -61.329
851.15 -61.308
851.25 -61.297
851.35 -61.307
851.45 -61.324
851.55 -61.323
851.65 -61.306
851.75 -61.293
851.85 -61.296
851.95 -61.304
852.05 -61.304
852.15 -61.294
852.25 -61.295
852.35 -61.313
852.45 -61.316
852.55 -61.303
852.65 -61.301
852.75 -61.316
852.85 -61.318
852.95 -61.304
853.05 -61.299
853.15 -61.306
853.25 -61.319
853.35 -61.33
853.45 -61.345
853.55 -61.352
853.65 -61.346
853.75 -61.332
853.85 -61.329
853.95 -61.34
854.05 -61.341
854.15 -61.336
854.25 -61.342
854.35 -61.355
854.45 -61.362
854.55 -61.361
854.65 -61.354
854.75 -61.342
854.85 -61.334
854.95 -61.331
855.05 -61.332
855.15 -61.338
855.25 -61.348
855.35 -61.362
855.45 -61.376
855.55 -61.392
855.65 -61.406
855.75 -61.419
855.85 -61.43
855.95 -61.44
856.05 -61.45
856.15 -61.457
856.25 -61.461
856.35 -61.456
856.45 -61.448
856.55 -61.438
856.65 -61.425
856.75 -61.416
856.85 -61.408
856.95 -61.4
857.05 -61.395
857.15 -61.395
857.25 -61.403
857.35 -61.413
857.45 -61.431
857.55 -61.449
857.65 -61.463
857.75 -61.467
857.85 -61.461
857.95 -61.45
858.05 -61.438
858.15 -61.435
858.25 -61.438
858.35 -61.446
858.45 -61.46
858.55 -61.474
858.65 -61.478
858.75 -61.468
858.85 -61.458
858.95 -61.447
859.05 -61.444
859.15 -61.458
859.25 -61.471
859.35 -61.468
859.45 -61.453
859.55 -61.446
859.65 -61.453
859.75 -61.467
859.85 -61.473
859.95 -61.459
860.05 -61.445
860.15 -61.447
860.25 -61.46
860.35 -61.455
860.45 -61.439
860.55 -61.441
860.65 -61.451
860.75 -61.445
860.85 -61.426
860.95 -61.426
861.05 -61.437
861.15 -61.43
861.25 -61.414
861.35 -61.413
861.45 -61.423
861.55 -61.431
861.65 -61.439
861.75 -61.45
861.85 -61.457
861.95 -61.454
862.05 -61.438
862.15 -61.426
862.25 -61.424
862.35 -61.421
862.45 -61.407
862.55 -61.392
862.65 -61.39
862.75 -61.394
862.85 -61.392
862.95 -61.378
863.05 -61.358
863.15 -61.334
863.25 -61.312
863.35 -61.295
863.45 -61.282
863.55 -61.273
863.65 -61.27
863.75 -61.269
863.85 -61.27
863.95 -61.269
864.05 -61.268
864.15 -61.264
864.25 -61.261
864.35 -61.255
864.45 -61.243
864.55 -61.23
864.65 -61.214
864.75 -61.194
864.85 -61.167
864.95 -61.143
865.05 -61.121
865.15 -61.095
865.25 -61.073
865.35 -61.055
865.45 -61.041
865.55 -61.029
865.65 -61.025
865.75 -61.024
865.85 -61.025
865.95 -61.025
866.05 -61.02
866.15 -61.006
866.25 -60.983
866.35 -60.959
866.45 -60.937
866.55 -60.917
866.65 -60.906
866.75 -60.904
866.85 -60.906
866.95 -60.902
867.05 -60.892
867.15 -60.869
867.25 -60.843
867.35 -60.826
867.45 -60.819
867.55 -60.819
867.65 -60.813
867.75 -60.796
867.85 -60.774
867.95 -60.757
868.05 -60.751
868.15 -60.75
868.25 -60.737
868.35 -60.71
868.45 -60.691
868.55 -60.689
868.65 -60.691
868.75 -60.673
868.85 -60.651
868.95 -60.648
869.05 -60.654
869.15 -60.645
869.25 -60.624
869.35 -60.617
869.45 -60.619
869.55 -60.604
869.65 -60.579
869.75 -60.563
869.85 -60.559
869.95 -60.557
870.05 -60.554
870.15 -60.547
870.25 -60.532
870.35 -60.511
870.45 -60.5
870.55 -60.501
870.65 -60.495
870.75 -60.473
870.85 -60.46
870.95 -60.462
871.05 -60.463
871.15 -60.453
871.25 -60.433
871.35 -60.412
871.45 -60.396
871.55 -60.392
871.65 -60.397
871.75 -60.409
871.85 -60.421
871.95 -60.43
872.05 -60.437
872.15 -60.441
872.25 -60.447
872.35 -60.452
872.45 -60.461
872.55 -60.47
872.65 -60.475
872.75 -60.48
872.85 -60.485
872.95 -60.492
873.05 -60.495
873.15 -60.5
873.25 -60.499
873.35 -60.487
873.45 -60.471
873.55 -60.45
873.65 -60.43
873.75 -60.411
873.85 -60.4
873.95 -60.392
874.05 -60.384
874.15 -60.384
874.25 -60.391
874.35 -60.402
874.45 -60.412
874.55 -60.42
874.65 -60.417
874.75 -60.399
874.85 -60.379
874.95 -60.365
875.05 -60.357
875.15 -60.358
875.25 -60.371
875.35 -60.384
875.45 -60.385
875.55 -60.374
875.65 -60.358
875.75 -60.347
875.85 -60.35
875.95 -60.365
876.05 -60.375
876.15 -60.366
876.25 -60.35
876.35 -60.342
876.45 -60.347
876.55 -60.357
876.65 -60.358
876.75 -60.344
876.85 -60.333
876.95 -60.342
877.05 -60.354
877.15 -60.349
877.25 -60.336
877.35 -60.34
877.45 -60.352
877.55 -60.347
877.65 -60.335
877.75 -60.342
877.85 -60.359
877.95 -60.357
878.05 -60.344
878.15 -60.339
878.25 -60.338
878.35 -60.338
878.45 -60.336
878.55 -60.329
878.65 -60.323
878.75 -60.33
878.85 -60.341
878.95 -60.335
879.05 -60.327
879.15 -60.336
879.25 -60.35
879.35 -60.348
879.45 -60.337
879.55 -60.328
879.65 -60.329
879.75 -60.339
879.85 -60.352
879.95 -60.37
880.06 -60.383
880.16 -60.389
880.26 -60.394
880.36 -60.398
880.46 -60.401
880.56 -60.401
880.66 -60.404
880.76 -60.408
880.86 -60.409
880.96 -60.414
881.06 -60.418
881.16 -60.423
881.26 -60.432
881.36 -60.448
881.46 -60.466
881.56 -60.48
881.66 -60.497
881.76 -60.515
881.86 -60.532
881.96 -60.546
882.06 -60.557
882.16 -60.561
882.26 -60.556
882.36 -60.545
882.46 -60.533
882.56 -60.519
882.66 -60.511
882.76 -60.514
882.86 -60.523
882.96 -60.535
883.06 -60.551
883.16 -60.566
883.26 -60.575
883.36 -60.573
883.46 -60.564
883.56 -60.556
883.66 -60.552
883.76 -60.555
883.86 -60.566
883.96 -60.584
884.06 -60.595
884.16 -60.595
884.26 -60.588
884.36 -60.583
884.46 -60.589
884.56 -60.603
884.66 -60.616
884.76 -60.614
884.86 -60.606
884.96 -60.606
885.06 -60.618
885.16 -60.631
885.26 -60.63
885.36 -60.626
885.46 -60.629
885.56 -60.651
885.66 -60.67
885.76 -60.667
885.86 -60.663
885.96 -60.679
886.06 -60.697
886.16 -60.693
886.26 -60.688
886.36 -60.7
886.46 -60.717
886.56 -60.73
886.66 -60.741
886.76 -60.759
886.86 -60.778
886.96 -60.791
887.06 -60.792
887.16 -60.783
887.26 -60.788
887.36 -60.797
887.46 -60.797
887.56 -60.795
887.66 -60.804
887.76 -60.819
887.86 -60.825
887.96 -60.824
888.06 -60.818
888.16 -60.814
888.26 -60.814
888.36 -60.815
888.46 -60.82
888.56 -60.823
888.66 -60.831
888.76 -60.841
888.86 -60.856
888.96 -60.871
889.06 -60.884
889.16 -60.896
889.26 -60.905
889.36 -60.915
889.46 -60.925
889.56 -60.936
889.66 -60.943
889.76 -60.942
889.86 -60.936
889.96 -60.926
890.06 -60.914
890.16 -60.899
890.26 -60.889
890.36 -60.881
890.46 -60.871
890.56 -60.866
890.66 -60.864
890.76 -60.868
890.86 -60.878
890.96 -60.893
891.06 -60.91
891.16 -60.924
891.26 -60.931
891.36 -60.929
891.46 -60.919
891.56 -60.903
891.66 -60.891
891.76 -60.886
891.86 -60.887
891.96 -60.898
892.06 -60.914
892.16 -60.927
892.26 -60.926
892.36 -60.914
892.46 -60.904
892.56 -60.901
892.66 -60.91
892.76 -60.925
892.86 -60.935
892.96 -60.927
893.06 -60.916
893.16 -60.914
893.26 -60.923
893.36 -60.933
893.46 -60.93
893.56 -60.924
893.66 -60.927
893.76 -60.942
893.86 -60.951
893.96 -60.939
894.06 -60.931
894.16 -60.943
894.26 -60.96
894.36 -60.955
894.46 -60.949
894.56 -60.963
894.66 -60.979
894.76 -60.981
894.86 -60.972
894.96 -60.966
895.06 -60.961
895.16 -60.955
895.26 -60.961
895.36 -60.976
895.46 -60.984
895.56 -60.978
895.66 -60.983
895.76 -60.999
895.86 -61.001
895.96 -60.99
896.06 -60.984
896.16 -60.999
896.26 -61.017
896.36 -61.03
896.46 -61.035
896.56 -61.03
896.66 -61.02
896.76 -61.008
896.86 -60.998
896.96 -60.99
897.06 -60.987
897.16 -60.985
897.26 -60.98
897.36 -60.976
897.46 -60.971
897.56 -60.965
897.66 -60.959
897.76 -60.953
897.86 -60.944
897.96 -60.931
898.06 -60.917
898.16 -60.904
898.26 -60.891
898.36 -60.878
898.46 -60.873
898.56 -60.872
898.66 -60.87
898.76 -60.874
898.86 -60.883
898.96 -60.896
899.06 -60.916
899.16 -60.941
899.26 -60.968
899.36 -60.99
899.46 -61.004
899.56 -61.008
899.66 -61.006
899.76 -60.998
899.86 -60.989
899.96 -60.986
900.06 -60.99
900.16 -61.004
900.26 -61.025
900.36 -61.054
900.46 -61.079
900.56 -61.093
900.66 -61.1
900.76 -61.11
900.86 -61.128
900.96 -61.157
901.06 -61.199
901.16 -61.234
901.26 -61.252
901.36 -61.264
901.46 -61.277
901.56 -61.297
901.66 -61.325
901.76 -61.349
901.86 -61.36
901.96 -61.367
902.06 -61.389
902.16 -61.421
902.26 -61.445
902.36 -61.455
902.46 -61.489
902.56 -61.556
902.66 -61.614
902.76 -61.651
902.86 -61.696
902.96 -61.761
903.06 -61.825
903.16 -61.88
903.26 -61.928
903.36 -61.974
903.46 -62.006
903.56 -62.023
903.66 -62.046
903.76 -62.058
903.86 -62.064
903.96 -62.084
904.06 -62.107
904.16 -62.114
904.26 -62.116
904.36 -62.116
904.46 -62.23
904.56 -62.472
904.66 -62.716
904.76 -62.941
904.86 -63.159
904.96 -63.373
905.06 -63.583
905.16 -63.793
905.26 -64.007
905.36 -64.201
905.46 -64.482
905.56 -64.876
905.66 -65.272
905.76 -65.657
905.86 -66.035
905.96 -66.403
906.06 -66.759
906.16 -67.1
906.26 -67.429
906.36 -67.749
906.46 -68.038
906.56 -68.291
906.66 -68.532
906.76 -68.762
906.86 -68.98
906.96 -69.196
907.06 -69.407
907.16 -69.616
907.26 -69.823
907.36 -70.023
907.46 -70.233
907.56 -70.455
907.66 -70.677
907.76 -70.894
907.86 -71.107
907.96 -71.313
908.06 -71.502
908.16 -71.677
908.26 -71.84
908.36 -71.999
908.46 -72.151
908.56 -72.303
908.66 -72.457
908.76 -72.612
908.86 -72.766
908.96 -72.907
909.06 -73.034
909.16 -73.15
909.26 -73.27
909.36 -73.398
909.46 -73.535
909.56 -73.678
909.66 -73.81
909.76 -73.924
909.86 -74.035
909.96 -74.162
910.06 -74.298
910.16 -74.424
910.26 -74.533
910.36 -74.633
910.46 -74.741
910.56 -74.859
910.66 -74.971
910.76 -75.062
910.86 -75.153
910.96 -75.265
911.06 -75.376
911.16 -75.466
911.26 -75.554
911.36 -75.662
911.46 -75.777
911.56 -75.887
911.66 -75.996
911.76 -76.106
911.86 -76.214
911.96 -76.315
912.06 -76.403
912.16 -76.488
912.26 -76.585
912.36 -76.682
912.46 -76.763
912.56 -76.846
912.66 -76.941
912.76 -77.04
912.86 -77.131
912.96 -77.211
913.06 -77.282
913.16 -77.354
913.26 -77.431
913.36 -77.512
913.46 -77.599
913.56 -77.693
913.66 -77.788
913.76 -77.883
913.86 -77.977
913.96 -78.077
914.06 -78.176
914.16 -78.27
914.26 -78.361
914.36 -78.455
914.46 -78.549
914.56 -78.637
914.66 -78.726
914.76 -78.81
914.86 -78.888
914.96 -78.962
915.06 -79.031
915.16 -79.095
915.26 -79.155
915.36 -79.219
915.46 -79.281
915.56 -79.341
915.66 -79.406
915.76 -79.476
915.86 -79.55
915.96 -79.628
916.06 -79.714
916.16 -79.801
916.26 -79.884
916.36 -79.963
916.46 -80.035
916.56 -80.096
916.66 -80.152
916.76 -80.215
916.86 -80.283
916.96 -80.356
917.06 -80.436
917.16 -80.518
917.26 -80.595
917.36 -80.657
917.46 -80.712
917.56 -80.768
917.66 -80.832
917.76 -80.911
917.86 -80.991
917.96 -81.057
918.06 -81.109
918.16 -81.167
918.26 -81.235
918.36 -81.314
918.46 -81.389
918.56 -81.441
918.66 -81.49
918.76 -81.556
918.86 -81.635
918.96 -81.701
919.06 -81.756
919.16 -81.821
919.26 -81.897
919.36 -81.962
919.46 -82.013
919.56 -82.072
919.66 -82.143
919.76 -82.214
919.86 -82.277
919.96 -82.333
920.06 -82.392
920.16 -82.46
920.26 -82.53
920.36 -82.59
920.46 -82.637
920.56 -82.692
920.66 -82.759
920.76 -82.819
920.86 -82.867
920.96 -82.919
921.06 -82.986
921.16 -83.054
921.26 -83.113
921.36 -83.163
921.46 -83.211
921.56 -83.252
921.66 -83.292
921.76 -83.337
921.86 -83.385
921.96 -83.434
922.06 -83.484
922.16 -83.541
922.26 -83.596
922.36 -83.644
922.46 -83.695
922.56 -83.744
922.66 -83.79
922.76 -83.834
922.86 -83.88
922.96 -83.921
923.06 -83.958
923.16 -83.996
923.26 -84.034
923.36 -84.071
923.46 -84.112
923.56 -84.159
923.66 -84.207
923.76 -84.256
923.86 -84.31
923.96 -84.367
924.06 -84.428
924.16 -84.49
924.26 -84.553
924.36 -84.612
924.46 -84.662
924.56 -84.704
924.66 -84.737
924.76 -84.77
924.86 -84.805
924.96 -84.846
925.06 -84.896
925.16 -84.952
925.26 -85.012
925.36 -85.068
925.46 -85.112
925.56 -85.142
925.66 -85.171
925.76 -85.208
925.86 -85.257
925.96 -85.316
926.06 -85.369
926.16 -85.406
926.26 -85.433
926.36 -85.468
926.46 -85.517
926.56 -85.574
926.66 -85.623
926.76 -85.652
926.86 -85.681
926.96 -85.725
927.06 -85.778
927.16 -85.814
927.26 -85.84
927.36 -85.878
927.46 -85.93
927.56 -85.973
927.66 -85.999
927.76 -86.038
927.86 -86.092
927.96 -86.134
928.06 -86.16
928.16 -86.184
928.26 -86.214
928.36 -86.243
928.46 -86.269
928.56 -86.295
928.66 -86.333
928.76 -86.379
928.86 -86.416
928.96 -86.446
929.06 -86.484
929.16 -86.529
929.26 -86.566
929.36 -86.588
929.46 -86.613
929.56 -86.654
929.66 -86.703
929.76 -86.749
929.86 -86.787
929.96 -86.816
930.06 -86.841
930.16 -86.864
930.26 -86.883
930.36 -86.906
930.46 -86.926
930.56 -86.944
930.66 -86.965
930.76 -86.982
930.86 -86.999
930.96 -87.014
931.06 -87.033
931.16 -87.053
931.26 -87.071
931.36 -87.09
931.46 -87.109
931.56 -87.131
931.66 -87.154
931.76 -87.181
931.86 -87.211
931.96 -87.245
932.06 -87.282
932.16 -87.32
932.26 -87.36
932.36 -87.4
932.46 -87.441
932.56 -87.481
932.66 -87.513
932.76 -87.534
932.86 -87.547
932.96 -87.557
933.06 -87.568
933.16 -87.587
933.26 -87.616
933.36 -87.651
933.46 -87.689
933.56 -87.727
933.66 -87.756
933.76 -87.771
933.86 -87.781
933.96 -87.793
934.06 -87.812
934.16 -87.843
934.26 -87.879
934.36 -87.909
934.46 -87.922
934.56 -87.932
934.66 -87.947
934.76 -87.976
934.86 -88.014
934.96 -88.039
935.06 -88.048
935.16 -88.058
935.26 -88.083
935.36 -88.118
935.46 -88.14
935.56 -88.149
935.66 -88.167
935.76 -88.207
935.86 -88.242
935.96 -88.252
936.06 -88.264
936.16 -88.292
936.26 -88.318
936.36 -88.322
936.46 -88.323
936.56 -88.331
936.66 -88.339
936.76 -88.344
936.86 -88.346
936.96 -88.36
937.06 -88.384
937.16 -88.405
937.26 -88.416
937.36 -88.433
937.46 -88.462
937.56 -88.481
937.66 -88.488
937.76 -88.49
937.86 -88.505
937.96 -88.534
938.06 -88.563
938.16 -88.589
938.26 -88.609
938.36 -88.621
938.46 -88.626
938.56 -88.631
938.66 -88.637
938.76 -88.639
938.86 -88.638
938.96 -88.635
939.06 -88.631
939.16 -88.628
939.26 -88.628
939.36 -88.629
939.46 -88.629
939.56 -88.63
939.66 -88.633
939.76 -88.638
939.86 -88.643
939.96 -88.656
940.06 -88.673
940.16 -88.691
940.26 -88.712
940.36 -88.734
940.46 -88.756
940.56 -88.778
940.66 -88.802
940.76 -88.824
940.86 -88.836
940.96 -88.84
941.06 -88.836
941.16 -88.826
941.26 -88.817
941.36 -88.817
941.46 -88.825
941.56 -88.84
941.66 -88.86
941.76 -88.88
941.86 -88.898
941.96 -88.904
942.06 -88.9
942.16 -88.894
942.26 -88.892
942.36 -88.901
942.46 -88.918
942.56 -88.94
942.66 -88.951
942.76 -88.946
942.86 -88.939
942.96 -88.945
943.06 -88.962
943.16 -88.976
943.26 -88.981
943.36 -88.976
943.46 -88.975
943.56 -88.989
943.66 -89.004
943.76 -89.001
943.86 -88.989
943.96 -89
944.06 -89.021
944.16 -89.027
944.26 -89.022
944.36 -89.027
944.46 -89.042
944.56 -89.044
944.66 -89.037
944.76 -89.037
944.86 -89.042
944.96 -89.052
945.06 -89.06
945.16 -89.059
945.26 -89.05
945.36 -89.051
945.46 -89.064
945.56 -89.073
945.66 -89.07
945.76 -89.066
945.86 -89.075
945.96 -89.084
946.06 -89.086
946.16 -89.077
946.26 -89.066
946.36 -89.067
946.46 -89.076
946.56 -89.089
946.66 -89.101
946.76 -89.116
946.86 -89.128
946.96 -89.133
947.06 -89.134
947.16 -89.134
947.26 -89.135
947.36 -89.135
947.46 -89.136
947.56 -89.138
947.66 -89.137
947.76 -89.135
947.86 -89.134
947.96 -89.139
948.06 -89.145
948.16 -89.153
948.26 -89.166
948.36 -89.178
948.46 -89.189
948.56 -89.2
948.66 -89.215
948.76 -89.228
948.86 -89.238
948.96 -89.241
949.06 -89.238
949.16 -89.226
949.26 -89.208
949.36 -89.195
949.46 -89.186
949.56 -89.182
949.66 -89.184
949.76 -89.192
949.86 -89.205
949.96 -89.218
950.06 -89.228
950.16 -89.225
950.26 -89.211
950.36 -89.195
950.46 -89.187
950.56 -89.192
950.66 -89.205
950.76 -89.223
950.86 -89.228
950.96 -89.217
951.06 -89.204
951.16 -89.201
951.26 -89.211
951.36 -89.225
951.46 -89.228
951.56 -89.218
951.66 -89.208
951.76 -89.214
951.86 -89.226
951.96 -89.221
952.06 -89.206
952.16 -89.209
952.26 -89.228
952.36 -89.237
952.46 -89.231
952.56 -89.227
952.66 -89.237
952.76 -89.24
952.86 -89.232
952.96 -89.226
953.06 -89.23
953.16 -89.241
953.26 -89.254
953.36 -89.267
953.46 -89.277
953.56 -89.29
953.66 -89.291
953.76 -89.279
953.86 -89.276
953.96 -89.283
954.06 -89.283
954.16 -89.273
954.26 -89.272
954.36 -89.283
954.46 -89.291
954.56 -89.287
954.66 -89.276
954.76 -89.264
954.86 -89.251
954.96 -89.244
955.06 -89.241
955.16 -89.241
955.26 -89.243
955.36 -89.248
955.46 -89.255
955.56 -89.261
955.66 -89.268
955.76 -89.274
955.86 -89.28
955.96 -89.283
956.06 -89.282
956.16 -89.28
956.26 -89.274
956.36 -89.266
956.46 -89.256
956.56 -89.242
956.66 -89.228
956.76 -89.214
956.86 -89.204
956.96 -89.195
957.06 -89.19
957.16 -89.19
957.26 -89.195
957.36 -89.207
957.46 -89.221
957.56 -89.239
957.66 -89.251
957.76 -89.253
957.86 -89.246
957.96 -89.232
958.06 -89.218
958.16 -89.206
958.26 -89.205
958.36 -89.214
958.46 -89.228
958.56 -89.242
958.66 -89.245
958.76 -89.234
958.86 -89.218
958.96 -89.213
959.06 -89.218
959.16 -89.232
959.26 -89.244
959.36 -89.24
959.46 -89.227
959.56 -89.216
959.66 -89.221
959.76 -89.24
959.86 -89.247
959.96 -89.231
960.06 -89.217
960.16 -89.224
960.26 -89.236
960.36 -89.234
960.46 -89.222
960.56 -89.224
960.66 -89.237
960.76 -89.233
960.86 -89.217
960.96 -89.215
961.06 -89.228
961.16 -89.224
961.26 -89.209
961.36 -89.211
961.46 -89.223
961.56 -89.235
961.66 -89.244
961.76 -89.261
961.86 -89.276
961.96 -89.273
962.06 -89.26
962.16 -89.256
962.26 -89.262
962.36 -89.259
962.46 -89.248
962.56 -89.247
962.66 -89.256
962.76 -89.263
962.86 -89.259
962.96 -89.247
963.06 -89.23
963.16 -89.215
963.26 -89.207
963.36 -89.201
963.46 -89.199
963.56 -89.2
963.66 -89.207
963.76 -89.216
963.86 -89.227
963.96 -89.239
964.06 -89.25
964.16 -89.261
964.26 -89.266
964.36 -89.275
964.46 -89.283
964.56 -89.285
964.66 -89.286
964.76 -89.281
964.86 -89.268
964.96 -89.253
965.06 -89.237
965.16 -89.219
965.26 -89.2
965.36 -89.186
965.46 -89.175
965.56 -89.164
965.66 -89.159
965.76 -89.166
965.86 -89.176
965.96 -89.188
966.06 -89.201
966.16 -89.204
966.26 -89.196
966.36 -89.179
966.46 -89.163
966.56 -89.151
966.66 -89.141
966.76 -89.14
966.86 -89.147
966.96 -89.156
967.06 -89.159
967.16 -89.152
967.26 -89.139
967.36 -89.127
967.46 -89.124
967.56 -89.13
967.66 -89.136
967.76 -89.127
967.86 -89.111
967.96 -89.103
968.06 -89.103
968.16 -89.11
968.26 -89.108
968.36 -89.09
968.46 -89.074
968.56 -89.081
968.66 -89.092
968.76 -89.082
968.86 -89.065
968.96 -89.067
969.06 -89.082
969.16 -89.08
969.26 -89.068
969.36 -89.071
969.46 -89.078
969.56 -89.063
969.66 -89.041
969.76 -89.035
969.86 -89.04
969.96 -89.05
970.06 -89.056
970.16 -89.054
970.26 -89.045
970.36 -89.027
970.46 -89.019
970.56 -89.024
970.66 -89.023
970.76 -89.006
970.86 -88.997
970.96 -89.002
971.06 -89.003
971.16 -88.997
971.26 -88.982
971.36 -88.967
971.46 -88.954
971.56 -88.946
971.66 -88.948
971.76 -88.956
971.86 -88.968
971.96 -88.977
972.06 -88.984
972.16 -88.99
972.26 -88.996
972.36 -89.002
972.46 -89.007
972.56 -89.018
972.66 -89.028
972.76 -89.028
972.86 -89.028
972.96 -89.026
973.06 -89.02
973.16 -89.006
973.26 -88.992
973.36 -88.974
973.46 -88.948
973.56 -88.925
973.66 -88.907
973.76 -88.893
973.86 -88.885
973.96 -88.886
974.06 -88.891
974.16 -88.896
974.26 -88.904
974.36 -88.908
974.46 -88.904
974.56 -88.89
974.66 -88.872
974.76 -88.85
974.86 -88.83
974.96 -88.822
975.06 -88.821
975.16 -88.828
975.26 -88.833
975.36 -88.83
975.46 -88.814
975.56 -88.794
975.66 -88.783
975.76 -88.782
975.86 -88.79
975.96 -88.79
976.06 -88.777
976.16 -88.758
976.26 -88.747
976.36 -88.752
976.46 -88.757
976.56 -88.744
976.66 -88.721
976.76 -88.714
976.86 -88.72
976.96 -88.719
977.06 -88.702
977.16 -88.688
977.26 -88.69
977.36 -88.69
977.46 -88.674
977.56 -88.661
977.66 -88.664
977.76 -88.661
977.86 -88.645
977.96 -88.636
978.06 -88.638
978.16 -88.646
978.26 -88.655
978.36 -88.664
978.46 -88.671
978.56 -88.671
978.66 -88.662
978.76 -88.644
978.86 -88.634
978.96 -88.637
979.06 -88.629
979.16 -88.608
979.26 -88.597
979.36 -88.607
979.46 -88.613
979.56 -88.604
979.66 -88.588
979.76 -88.566
979.86 -88.544
979.96 -88.526
980.06 -88.513
980.16 -88.507
980.26 -88.506
980.36 -88.506
980.46 -88.508
980.56 -88.51
980.66 -88.512
980.76 -88.516
980.86 -88.517
980.96 -88.516
981.06 -88.511
981.16 -88.502
981.26 -88.488
981.36 -88.471
981.46 -88.454
981.56 -88.434
981.66 -88.409
981.76 -88.386
981.86 -88.367
981.96 -88.35
982.06 -88.336
982.16 -88.333
982.26 -88.335
982.36 -88.336
982.46 -88.34
982.56 -88.348
982.66 -88.352
982.76 -88.345
982.86 -88.333
982.96 -88.315
983.06 -88.293
983.16 -88.273
983.26 -88.261
983.36 -88.257
983.46 -88.259
983.56 -88.27
983.66 -88.272
983.76 -88.256
983.86 -88.235
983.96 -88.216
984.06 -88.208
984.16 -88.211
984.26 -88.217
984.36 -88.211
984.46 -88.191
984.56 -88.172
984.66 -88.163
984.76 -88.167
984.86 -88.167
984.96 -88.15
985.06 -88.13
985.16 -88.125
985.26 -88.131
985.36 -88.121
985.46 -88.1
985.56 -88.089
985.66 -88.093
985.76 -88.098
985.86 -88.084
985.96 -88.071
986.06 -88.071
986.16 -88.071
986.26 -88.057
986.36 -88.044
986.46 -88.042
986.56 -88.043
986.66 -88.044
986.76 -88.04
986.86 -88.033
986.96 -88.014
987.06 -87.995
987.16 -87.996
987.26 -87.998
987.36 -87.98
987.46 -87.96
987.56 -87.965
987.66 -87.976
987.76 -87.973
987.86 -87.961
987.96 -87.942
988.06 -87.923
988.16 -87.909
988.26 -87.908
988.36 -87.914
988.46 -87.921
988.56 -87.926
988.66 -87.931
988.76 -87.936
988.86 -87.942
988.96 -87.951
989.06 -87.962
989.16 -87.97
989.26 -87.977
989.36 -87.978
989.46 -87.977
989.56 -87.973
989.66 -87.968
989.76 -87.959
989.86 -87.943
989.96 -87.922
990.06 -87.899
990.16 -87.878
990.26 -87.862
990.36 -87.852
990.46 -87.847
990.56 -87.844
990.66 -87.847
990.76 -87.854
990.86 -87.862
990.96 -87.868
991.06 -87.871
991.16 -87.863
991.26 -87.845
991.36 -87.822
991.46 -87.804
991.56 -87.796
991.66 -87.795
991.76 -87.804
991.86 -87.815
991.96 -87.814
992.06 -87.8
992.16 -87.779
992.26 -87.766
992.36 -87.764
992.46 -87.773
992.56 -87.781
992.66 -87.775
992.76 -87.756
992.86 -87.741
992.96 -87.746
993.06 -87.759
993.16 -87.762
993.26 -87.747
993.36 -87.731
993.46 -87.731
993.56 -87.738
993.66 -87.737
993.76 -87.724
993.86 -87.719
993.96 -87.727
994.06 -87.724
994.16 -87.707
994.26 -87.703
994.36 -87.718
994.46 -87.72
994.56 -87.708
994.66 -87.709
994.76 -87.719
994.86 -87.732
994.96 -87.742
995.06 -87.755
995.16 -87.767
995.26 -87.769
995.36 -87.758
995.46 -87.743
995.56 -87.746
995.66 -87.752
995.76 -87.746
995.86 -87.736
995.96 -87.736
996.06 -87.746
996.16 -87.75
996.26 -87.744
996.36 -87.728
996.46 -87.712
996.56 -87.696
996.66 -87.68
996.76 -87.668
996.86 -87.663
996.96 -87.664
997.06 -87.668
997.16 -87.678
997.26 -87.688
997.36 -87.691
997.46 -87.695
997.56 -87.702
997.66 -87.706
997.76 -87.704
997.86 -87.702
997.96 -87.698
998.06 -87.687
998.16 -87.673
998.26 -87.657
998.36 -87.64
998.46 -87.623
998.56 -87.608
998.66 -87.594
998.76 -87.584
998.86 -87.58
998.96 -87.58
999.06 -87.586
999.16 -87.596
999.26 -87.607
999.36 -87.612
999.46 -87.612
999.56 -87.606
999.66 -87.595
999.76 -87.583
999.86 -87.574
999.96 -87.572
1000.1 -87.578
1000.2 -87.59
1000.3 -87.607
1000.4 -87.614
1000.5 -87.607
1000.6 -87.587
1000.7 -87.566
1000.8 -87.556
1000.9 -87.557
1001 -87.561
1001.1 -87.557
1001.2 -87.541
1001.3 -87.523
1001.4 -87.51
1001.5 -87.517
1001.6 -87.532
1001.7 -87.533
1001.8 -87.525
1001.9 -87.532
1002 -87.554
1002.1 -87.566
1002.2 -87.559
1002.3 -87.554
1002.4 -87.573
1002.5 -87.584
1002.6 -87.562
1002.7 -87.534
1002.8 -87.525
1002.9 -87.517
1003 -87.488
1003.1 -87.455
1003.2 -87.428
1003.3 -87.409
1003.4 -87.386
1003.5 -87.38
1003.6 -87.395
1003.7 -87.413
1003.8 -87.445
1003.9 -87.478
1004 -87.497
1004.1 -87.518
1004.2 -87.55
1004.3 -87.581
1004.4 -87.615
1004.5 -87.542
1004.6 -87.342
1004.7 -87.147
1004.8 -86.964
1004.9 -86.789
1005 -86.622
1005.1 -86.457
1005.2 -86.292
1005.3 -86.125
1005.4 -85.977
1005.5 -85.74
1005.6 -85.388
1005.7 -85.036
1005.8 -84.69
1005.9 -84.349
1006 -84.015
1006.1 -83.692
1006.2 -83.376
1006.3 -83.066
1006.4 -82.759
1006.5 -82.477
1006.6 -82.228
1006.7 -81.986
1006.8 -81.746
1006.9 -81.504
1007 -81.256
1007.1 -81.006
1007.2 -80.755
1007.3 -80.507
1007.4 -80.268
1007.5 -80.024
1007.6 -79.775
1007.7 -79.536
1007.8 -79.306
1007.9 -79.082
1008 -78.866
1008.1 -78.649
1008.2 -78.421
1008.3 -78.186
1008.4 -77.949
1008.5 -77.724
1008.6 -77.515
1008.7 -77.325
1008.8 -77.147
1008.9 -76.965
1009 -76.77
1009.1 -76.567
1009.2 -76.364
1009.3 -76.173
1009.4 -76.003
1009.5 -75.835
1009.6 -75.646
1009.7 -75.443
1009.8 -75.245
1009.9 -75.06
1010 -74.885
1010.1 -74.707
1010.2 -74.515
1010.3 -74.323
1010.4 -74.152
1010.5 -73.987
1010.6 -73.803
1010.7 -73.613
1010.8 -73.448
1010.9 -73.292
1011 -73.114
1011.1 -72.932
1011.2 -72.77
1011.3 -72.613
1011.4 -72.438
1011.5 -72.253
1011.6 -72.068
1011.7 -71.881
1011.8 -71.694
1011.9 -71.508
1012 -71.339
1012.1 -71.171
1012.2 -70.992
1012.3 -70.807
1012.4 -70.634
1012.5 -70.465
1012.6 -70.28
1012.7 -70.085
1012.8 -69.897
1012.9 -69.724
1013 -69.55
1013.1 -69.369
1013.2 -69.18
1013.3 -68.982
1013.4 -68.776
1013.5 -68.567
1013.6 -68.358
1013.7 -68.146
1013.8 -67.93
1013.9 -67.711
1014 -67.484
1014.1 -67.255
1014.2 -67.026
1014.3 -66.795
1014.4 -66.561
1014.5 -66.323
1014.6 -66.082
1014.7 -65.834
1014.8 -65.587
1014.9 -65.338
1015 -65.087
1015.1 -64.833
1015.2 -64.575
1015.3 -64.316
1015.4 -64.051
1015.5 -63.787
1015.6 -63.521
1015.7 -63.248
1015.8 -62.967
1015.9 -62.669
1016 -62.354
1016.1 -62.02
1016.2 -61.679
1016.3 -61.327
1016.4 -60.964
1016.5 -60.595
1016.6 -60.219
1016.7 -59.834
1016.8 -59.436
1016.9 -59.023
1017 -58.578
1017.1 -58.098
1017.2 -57.589
1017.3 -57.057
1017.4 -56.499
1017.5 -55.914
1017.6 -55.297
1017.7 -54.621
1017.8 -53.859
1017.9 -53.01
1018 -52.064
1018.1 -50.988
1018.2 -49.723
1018.3 -48.178
1018.4 -46.214
1018.5 -43.55
1018.6 -39.791
1018.7 -33.167
1018.8 -16.988
1018.9 6.8246
1019 24.512
1019.1 31.564
1019.2 31.163
1019.3 25.55
1019.4 17.019
1019.5 7.5643
1019.6 -1.5485
1019.7 -10.076
1019.8 -18.024
1019.9 -25.543
1020 -32.7
1020.1 -39.306
1020.2 -45.069
1020.3 -49.802
1020.4 -53.462
1020.5 -56.21
1020.6 -58.241
1020.7 -59.724
1020.8 -60.793
1020.9 -61.568
1021 -62.154
1021.1 -62.602
1021.2 -62.942
1021.3 -63.198
1021.4 -63.387
1021.5 -63.529
1021.6 -63.641
1021.7 -63.731
1021.8 -63.807
1021.9 -63.871
1022 -63.926
1022.1 -63.976
1022.2 -64.016
1022.3 -64.054
1022.4 -64.09
1022.5 -64.12
1022.6 -64.146
1022.7 -64.168
1022.8 -64.184
1022.9 -64.198
1023 -64.215
1023.1 -64.226
1023.2 -64.228
1023.3 -64.229
1023.4 -64.228
1023.5 -64.226
1023.6 -64.224
1023.7 -64.227
1023.8 -64.23
1023.9 -64.233
1024 -64.241
1024.1 -64.249
1024.2 -64.257
1024.3 -64.268
1024.4 -64.286
1024.5 -64.3
1024.6 -64.299
1024.7 -64.286
1024.8 -64.263
1024.9 -64.237
1025 -64.212
1025.1 -64.194
1025.2 -64.183
1025.3 -64.177
1025.4 -64.176
1025.5 -64.17
1025.6 -64.149
1025.7 -64.115
1025.8 -64.086
1025.9 -64.062
1026 -64.046
1026.1 -64.035
1026.2 -64.018
1026.3 -63.988
1026.4 -63.948
1026.5 -63.914
1026.6 -63.893
1026.7 -63.878
1026.8 -63.848
1026.9 -63.803
1027 -63.764
1027.1 -63.739
1027.2 -63.723
1027.3 -63.692
1027.4 -63.647
1027.5 -63.611
1027.6 -63.588
1027.7 -63.557
1027.8 -63.51
1027.9 -63.473
1028 -63.451
1028.1 -63.424
1028.2 -63.383
1028.3 -63.336
1028.4 -63.291
1028.5 -63.253
1028.6 -63.227
1028.7 -63.199
1028.8 -63.155
1028.9 -63.104
1029 -63.068
1029.1 -63.039
1029.2 -62.993
1029.3 -62.937
1029.4 -62.891
1029.5 -62.854
1029.6 -62.821
1029.7 -62.784
1029.8 -62.743
1029.9 -62.695
1030 -62.638
1030.1 -62.576
1030.2 -62.515
1030.3 -62.46
1030.4 -62.405
1030.5 -62.355
1030.6 -62.304
1030.7 -62.249
1030.8 -62.195
1030.9 -62.14
1031 -62.084
1031.1 -62.027
1031.2 -61.977
1031.3 -61.922
1031.4 -61.86
1031.5 -61.798
1031.6 -61.741
1031.7 -61.688
1031.8 -61.636
1031.9 -61.591
1032 -61.548
1032.1 -61.506
1032.2 -61.469
1032.3 -61.435
1032.4 -61.404
1032.5 -61.372
1032.6 -61.338
1032.7 -61.295
1032.8 -61.24
1032.9 -61.179
1033 -61.116
1033.1 -61.058
1033.2 -61.006
1033.3 -60.964
1033.4 -60.929
1033.5 -60.893
1033.6 -60.856
1033.7 -60.805
1033.8 -60.742
1033.9 -60.679
1034 -60.625
1034.1 -60.581
1034.2 -60.545
1034.3 -60.51
1034.4 -60.458
1034.5 -60.395
1034.6 -60.333
1034.7 -60.285
1034.8 -60.251
1034.9 -60.213
1035 -60.158
1035.1 -60.097
1035.2 -60.05
1035.3 -60.014
1035.4 -59.973
1035.5 -59.916
1035.6 -59.857
1035.7 -59.815
1035.8 -59.783
1035.9 -59.74
1036 -59.686
1036.1 -59.641
1036.2 -59.607
1036.3 -59.558
1036.4 -59.496
1036.5 -59.438
1036.6 -59.391
1036.7 -59.35
1036.8 -59.303
1036.9 -59.249
1037 -59.189
1037.1 -59.14
1037.2 -59.102
1037.3 -59.058
1037.4 -59
1037.5 -58.95
1037.6 -58.916
1037.7 -58.879
1037.8 -58.829
1037.9 -58.772
1038 -58.717
1038.1 -58.667
1038.2 -58.623
1038.3 -58.588
1038.4 -58.557
1038.5 -58.526
1038.6 -58.493
1038.7 -58.467
1038.8 -58.443
1038.9 -58.416
1039 -58.391
1039.1 -58.365
1039.2 -58.338
1039.3 -58.309
1039.4 -58.286
1039.5 -58.261
1039.6 -58.228
1039.7 -58.19
1039.8 -58.147
1039.9 -58.101
1040 -58.051
1040.1 -58.005
1040.2 -57.96
1040.3 -57.914
1040.4 -57.871
1040.5 -57.832
1040.6 -57.8
1040.7 -57.775
1040.8 -57.762
1040.9 -57.752
1041 -57.738
1041.1 -57.718
1041.2 -57.684
1041.3 -57.643
1041.4 -57.601
1041.5 -57.564
1041.6 -57.535
1041.7 -57.513
1041.8 -57.497
1041.9 -57.484
1042 -57.468
1042.1 -57.439
1042.2 -57.404
1042.3 -57.372
1042.4 -57.352
1042.5 -57.344
1042.6 -57.337
1042.7 -57.32
1042.8 -57.288
1042.9 -57.258
1043 -57.245
1043.1 -57.241
1043.2 -57.23
1043.3 -57.205
1043.4 -57.18
1043.5 -57.169
1043.6 -57.17
1043.7 -57.163
1043.8 -57.135
1043.9 -57.112
1044 -57.11
1044.1 -57.11
1044.2 -57.089
1044.3 -57.071
1044.4 -57.075
1044.5 -57.07
1044.6 -57.05
1044.7 -57.034
1044.8 -57.035
1044.9 -57.046
1045 -57.054
1045.1 -57.061
1045.2 -57.063
1045.3 -57.057
1045.4 -57.038
1045.5 -57.03
1045.6 -57.035
1045.7 -57.031
1045.8 -57.012
1045.9 -56.999
1046 -57.003
1046.1 -57.007
1046.2 -57.007
1046.3 -56.996
1046.4 -56.977
1046.5 -56.957
1046.6 -56.941
1046.7 -56.931
1046.8 -56.925
1046.9 -56.929
1047 -56.937
1047.1 -56.942
1047.2 -56.949
1047.3 -56.957
1047.4 -56.965
1047.5 -56.974
1047.6 -56.988
1047.7 -56.999
1047.8 -57.003
1047.9 -57.005
1048 -57.001
1048.1 -56.993
1048.2 -56.981
1048.3 -56.967
1048.4 -56.95
1048.5 -56.928
1048.6 -56.907
1048.7 -56.891
1048.8 -56.88
1048.9 -56.875
1049 -56.878
1049.1 -56.885
1049.2 -56.896
1049.3 -56.91
1049.4 -56.919
1049.5 -56.921
1049.6 -56.915
1049.7 -56.901
1049.8 -56.883
1049.9 -56.869
1050 -56.864
1050.1 -56.869
1050.2 -56.883
1050.3 -56.897
1050.4 -56.899
1050.5 -56.887
1050.6 -56.873
1050.7 -56.865
1050.8 -56.869
1050.9 -56.885
1051 -56.896
1051.1 -56.892
1051.2 -56.878
1051.3 -56.87
1051.4 -56.877
1051.5 -56.892
1051.6 -56.903
1051.7 -56.898
1051.8 -56.891
1051.9 -56.901
1052 -56.92
1052.1 -56.924
1052.2 -56.914
1052.3 -56.92
1052.4 -56.943
1052.5 -56.957
1052.6 -56.958
1052.7 -56.967
1052.8 -56.987
1052.9 -56.993
1053 -56.99
1053.1 -56.995
1053.2 -57.01
1053.3 -57.03
1053.4 -57.05
1053.5 -57.067
1053.6 -57.072
1053.7 -57.071
1053.8 -57.08
1053.9 -57.1
1054 -57.115
1054.1 -57.117
1054.2 -57.126
1054.3 -57.15
1054.4 -57.175
1054.5 -57.193
1054.6 -57.2
1054.7 -57.203
1054.8 -57.204
1054.9 -57.212
1055 -57.224
1055.1 -57.243
1055.2 -57.265
1055.3 -57.288
1055.4 -57.316
1055.5 -57.342
1055.6 -57.366
1055.7 -57.389
1055.8 -57.416
1055.9 -57.441
1056 -57.461
1056.1 -57.476
1056.2 -57.486
1056.3 -57.494
1056.4 -57.497
1056.5 -57.498
1056.6 -57.499
1056.7 -57.498
1056.8 -57.498
1056.9 -57.501
1057 -57.509
1057.1 -57.521
1057.2 -57.541
1057.3 -57.568
1057.4 -57.595
1057.5 -57.622
1057.6 -57.646
1057.7 -57.664
1057.8 -57.672
1057.9 -57.674
1058 -57.672
1058.1 -57.673
1058.2 -57.681
1058.3 -57.696
1058.4 -57.724
1058.5 -57.753
1058.6 -57.771
1058.7 -57.778
1058.8 -57.777
1058.9 -57.776
1059 -57.785
1059.1 -57.809
1059.2 -57.839
1059.3 -57.856
1059.4 -57.857
1059.5 -57.855
1059.6 -57.867
1059.7 -57.891
1059.8 -57.918
1059.9 -57.929
1060 -57.932
1060.1 -57.947
1060.2 -57.975
1060.3 -57.996
1060.4 -57.996
1060.5 -58.003
1060.6 -58.03
1060.7 -58.054
1060.8 -58.06
1060.9 -58.065
1061 -58.09
1061.1 -58.113
1061.2 -58.12
1061.3 -58.131
1061.4 -58.157
1061.5 -58.19
1061.6 -58.219
1061.7 -58.246
1061.8 -58.275
1061.9 -58.308
1062 -58.33
1062.1 -58.336
1062.2 -58.349
1062.3 -58.373
1062.4 -58.389
1062.5 -58.395
1062.6 -58.409
1062.7 -58.434
1062.8 -58.464
1062.9 -58.486
1063 -58.497
1063.1 -58.504
1063.2 -58.505
1063.3 -58.508
1063.4 -58.515
1063.5 -58.523
1063.6 -58.531
1063.7 -58.541
1063.8 -58.561
1063.9 -58.581
1064 -58.603
1064.1 -58.624
1064.2 -58.643
1064.3 -58.658
1064.4 -58.668
1064.5 -58.679
1064.6 -58.688
1064.7 -58.694
1064.8 -58.698
1064.9 -58.698
1065 -58.699
1065.1 -58.703
1065.2 -58.714
1065.3 -58.73
1065.4 -58.751
1065.5 -58.774
1065.6 -58.802
1065.7 -58.834
1065.8 -58.867
1065.9 -58.903
1066 -58.932
1066.1 -58.948
1066.2 -58.955
1066.3 -58.957
1066.4 -58.964
1066.5 -58.978
1066.6 -59.007
1066.7 -59.043
1066.8 -59.079
1066.9 -59.108
1067 -59.122
1067.1 -59.127
1067.2 -59.13
1067.3 -59.147
1067.4 -59.175
1067.5 -59.208
1067.6 -59.232
1067.7 -59.24
1067.8 -59.242
1067.9 -59.251
1068 -59.281
1068.1 -59.317
1068.2 -59.329
1068.3 -59.33
1068.4 -59.339
1068.5 -59.363
1068.6 -59.387
1068.7 -59.4
1068.8 -59.404
1068.9 -59.416
1069 -59.442
1069.1 -59.459
1069.2 -59.467
1069.3 -59.487
1069.4 -59.514
1069.5 -59.523
1069.6 -59.522
1069.7 -59.535
1069.8 -59.558
1069.9 -59.581
1070 -59.6
1070.1 -59.62
1070.2 -59.637
1070.3 -59.645
1070.4 -59.642
1070.5 -59.637
1070.6 -59.648
1070.7 -59.66
1070.8 -59.655
1070.9 -59.648
1071 -59.658
1071.1 -59.674
1071.2 -59.683
1071.3 -59.684
1071.4 -59.675
1071.5 -59.659
1071.6 -59.646
1071.7 -59.635
1071.8 -59.625
1071.9 -59.616
1072 -59.612
1072.1 -59.609
1072.2 -59.603
1072.3 -59.597
1072.4 -59.592
1072.5 -59.583
1072.6 -59.569
1072.7 -59.556
1072.8 -59.537
1072.9 -59.512
1073 -59.488
1073.1 -59.463
1073.2 -59.441
1073.3 -59.421
1073.4 -59.405
1073.5 -59.393
1073.6 -59.382
1073.7 -59.376
1073.8 -59.372
1073.9 -59.374
1074 -59.378
1074.1 -59.382
1074.2 -59.379
1074.3 -59.366
1074.4 -59.346
1074.5 -59.319
1074.6 -59.294
1074.7 -59.272
1074.8 -59.261
1074.9 -59.258
1075 -59.26
1075.1 -59.264
1075.2 -59.26
1075.3 -59.242
1075.4 -59.215
1075.5 -59.195
1075.6 -59.183
1075.7 -59.182
1075.8 -59.189
1075.9 -59.187
1076 -59.167
1076.1 -59.139
1076.2 -59.129
1076.3 -59.135
1076.4 -59.142
1076.5 -59.137
1076.6 -59.118
1076.7 -59.108
1076.8 -59.112
1076.9 -59.119
1077 -59.107
1077.1 -59.09
1077.2 -59.093
1077.3 -59.104
1077.4 -59.098
1077.5 -59.083
1077.6 -59.087
1077.7 -59.1
1077.8 -59.093
1077.9 -59.083
1078 -59.089
1078.1 -59.104
1078.2 -59.12
1078.3 -59.133
1078.4 -59.146
1078.5 -59.162
1078.6 -59.178
1078.7 -59.183
1078.8 -59.178
1078.9 -59.182
1079 -59.199
1079.1 -59.209
1079.2 -59.205
1079.3 -59.204
1079.4 -59.218
1079.5 -59.239
1079.6 -59.254
1079.7 -59.261
1079.8 -59.261
1079.9 -59.255
1080 -59.247
1080.1 -59.238
1080.2 -59.237
1080.3 -59.243
1080.4 -59.248
1080.5 -59.254
1080.6 -59.259
1080.7 -59.263
1080.8 -59.263
1080.9 -59.268
1081 -59.272
1081.1 -59.268
1081.2 -59.264
1081.3 -59.257
1081.4 -59.247
1081.5 -59.239
1081.6 -59.239
1081.7 -59.24
1081.8 -59.24
1081.9 -59.244
1082 -59.251
1082.1 -59.261
1082.2 -59.278
1082.3 -59.304
1082.4 -59.33
1082.5 -59.348
1082.6 -59.357
1082.7 -59.356
1082.8 -59.348
1082.9 -59.338
1083 -59.334
1083.1 -59.336
1083.2 -59.344
1083.3 -59.359
1083.4 -59.372
1083.5 -59.382
1083.6 -59.381
1083.7 -59.374
1083.8 -59.365
1083.9 -59.36
1084 -59.366
1084.1 -59.376
1084.2 -59.382
1084.3 -59.374
1084.4 -59.361
1084.5 -59.356
1084.6 -59.359
1084.7 -59.369
1084.8 -59.37
1084.9 -59.356
1085 -59.343
1085.1 -59.344
1085.2 -59.354
1085.3 -59.352
1085.4 -59.335
1085.5 -59.327
1085.6 -59.338
1085.7 -59.34
1085.8 -59.327
1085.9 -59.326
1086 -59.339
1086.1 -59.336
1086.2 -59.318
1086.3 -59.316
1086.4 -59.326
1086.5 -59.333
1086.6 -59.329
1086.7 -59.32
1086.8 -59.316
1086.9 -59.318
1087 -59.325
1087.1 -59.32
1087.2 -59.304
1087.3 -59.297
1087.4 -59.298
1087.5 -59.288
1087.6 -59.27
1087.7 -59.266
1087.8 -59.272
1087.9 -59.276
1088 -59.276
1088.1 -59.269
1088.2 -59.259
1088.3 -59.246
1088.4 -59.232
1088.5 -59.217
1088.6 -59.199
1088.7 -59.18
1088.8 -59.16
1088.9 -59.142
1089 -59.122
1089.1 -59.107
1089.2 -59.089
1089.3 -59.067
1089.4 -59.047
1089.5 -59.028
1089.6 -59.012
1089.7 -59
1089.8 -58.997
1089.9 -58.994
1090 -58.993
1090.1 -58.998
1090.2 -59.006
1090.3 -59.02
1090.4 -59.036
1090.5 -59.056
1090.6 -59.073
1090.7 -59.081
1090.8 -59.079
1090.9 -59.071
1091 -59.06
1091.1 -59.049
1091.2 -59.049
1091.3 -59.056
1091.4 -59.068
1091.5 -59.086
1091.6 -59.104
1091.7 -59.117
1091.8 -59.117
1091.9 -59.109
1092 -59.103
1092.1 -59.107
1092.2 -59.124
1092.3 -59.146
1092.4 -59.163
1092.5 -59.166
1092.6 -59.159
1092.7 -59.161
1092.8 -59.18
1092.9 -59.204
1093 -59.215
1093.1 -59.214
1093.2 -59.215
1093.3 -59.227
1093.4 -59.248
1093.5 -59.259
1093.6 -59.258
1093.7 -59.264
1093.8 -59.29
1093.9 -59.311
1094 -59.308
1094.1 -59.31
1094.2 -59.332
1094.3 -59.349
1094.4 -59.348
1094.5 -59.361
1094.6 -59.386
1094.7 -59.401
1094.8 -59.4
1094.9 -59.394
1095 -59.391
1095.1 -59.386
1095.2 -59.388
1095.3 -59.4
1095.4 -59.418
1095.5 -59.431
1095.6 -59.43
1095.7 -59.436
1095.8 -59.452
1095.9 -59.465
1096 -59.462
1096.1 -59.455
1096.2 -59.465
1096.3 -59.482
1096.4 -59.5
1096.5 -59.514
1096.6 -59.526
1096.7 -59.532
1096.8 -59.534
1096.9 -59.533
1097 -59.532
1097.1 -59.531
1097.2 -59.524
1097.3 -59.52
1097.4 -59.514
1097.5 -59.508
1097.6 -59.504
1097.7 -59.498
1097.8 -59.496
1097.9 -59.496
1098 -59.499
1098.1 -59.503
1098.2 -59.513
1098.3 -59.527
1098.4 -59.541
1098.5 -59.558
1098.6 -59.58
1098.7 -59.604
1098.8 -59.627
1098.9 -59.647
1099 -59.661
1099.1 -59.665
1099.2 -59.663
1099.3 -59.656
1099.4 -59.653
1099.5 -59.655
1099.6 -59.663
1099.7 -59.678
1099.8 -59.7
1099.9 -59.724
1100 -59.743
1100.1 -59.753
1100.2 -59.753
1100.3 -59.75
1100.4 -59.755
1100.5 -59.77
1100.6 -59.798
1100.7 -59.826
1100.8 -59.843
1100.9 -59.849
1101 -59.85
1101.1 -59.859
1101.2 -59.883
1101.3 -59.915
1101.4 -59.93
1101.5 -59.93
1101.6 -59.933
1101.7 -59.949
1101.8 -59.976
1101.9 -59.99
1102 -59.993
1102.1 -60.001
1102.2 -60.023
1102.3 -60.043
1102.4 -60.043
1102.5 -60.049
1102.6 -60.081
1102.7 -60.112
1102.8 -60.119
1102.9 -60.127
1103 -60.153
1103.1 -60.181
1103.2 -60.201
1103.3 -60.211
1103.4 -60.227
1103.5 -60.246
1103.6 -60.263
1103.7 -60.272
1103.8 -60.264
1103.9 -60.263
1104 -60.274
1104.1 -60.28
1104.2 -60.271
1104.3 -60.267
1104.4 -60.277
1104.5 -60.304
1104.6 -60.345
1104.7 -60.378
1104.8 -60.405
1104.9 -60.43
1105 -60.454
1105.1 -60.481
1105.2 -60.509
1105.3 -60.54
1105.4 -60.566
1105.5 -60.614
1105.6 -60.684
1105.7 -60.753
1105.8 -60.824
1105.9 -60.892
1106 -60.956
1106.1 -61.017
1106.2 -61.076
1106.3 -61.132
1106.4 -61.183
1106.5 -61.227
1106.6 -61.259
1106.7 -61.288
1106.8 -61.314
1106.9 -61.339
1107 -61.366
1107.1 -61.394
1107.2 -61.422
1107.3 -61.454
1107.4 -61.492
1107.5 -61.534
1107.6 -61.584
1107.7 -61.635
1107.8 -61.681
1107.9 -61.719
1108 -61.743
1108.1 -61.759
1108.2 -61.772
1108.3 -61.788
1108.4 -61.811
1108.5 -61.839
1108.6 -61.871
1108.7 -61.9
1108.8 -61.923
1108.9 -61.933
1109 -61.933
1109.1 -61.935
1109.2 -61.951
1109.3 -61.977
1109.4 -61.999
1109.5 -62.006
1109.6 -62
1109.7 -61.999
1109.8 -62.012
1109.9 -62.031
1110 -62.034
1110.1 -62.022
1110.2 -62.023
1110.3 -62.04
1110.4 -62.056
1110.5 -62.052
1110.6 -62.033
1110.7 -62.025
1110.8 -62.028
1110.9 -62.024
1111 -62.003
1111.1 -61.995
1111.2 -62.002
1111.3 -61.995
1111.4 -61.971
1111.5 -61.945
1111.6 -61.928
1111.7 -61.911
1111.8 -61.885
1111.9 -61.857
1112 -61.837
1112.1 -61.829
1112.2 -61.814
1112.3 -61.79
1112.4 -61.773
1112.5 -61.761
1112.6 -61.74
1112.7 -61.706
1112.8 -61.662
1112.9 -61.624
1113 -61.604
1113.1 -61.592
1113.2 -61.578
1113.3 -61.56
1113.4 -61.539
1113.5 -61.511
1113.6 -61.474
1113.7 -61.438
1113.8 -61.4
1113.9 -61.359
1114 -61.319
1114.1 -61.277
1114.2 -61.237
1114.3 -61.201
1114.4 -61.169
1114.5 -61.134
1114.6 -61.093
1114.7 -61.052
1114.8 -61.009
1114.9 -60.971
1115 -60.942
1115.1 -60.916
1115.2 -60.892
1115.3 -60.868
1115.4 -60.843
1115.5 -60.803
1115.6 -60.749
1115.7 -60.688
1115.8 -60.62
1115.9 -60.551
1116 -60.483
1116.1 -60.42
1116.2 -60.359
1116.3 -60.311
1116.4 -60.275
1116.5 -60.227
1116.6 -60.161
1116.7 -60.084
1116.8 -59.996
1116.9 -59.9
1117 -59.813
1117.1 -59.737
1117.2 -59.667
1117.3 -59.608
1117.4 -59.552
1117.5 -59.467
1117.6 -59.347
1117.7 -59.232
1117.8 -59.128
1117.9 -59.037
1118 -58.951
1118.1 -58.854
1118.2 -58.741
1118.3 -58.632
1118.4 -58.552
1118.5 -58.463
1118.6 -58.333
1118.7 -58.19
1118.8 -58.057
1118.9 -57.935
1119 -57.811
1119.1 -57.68
1119.2 -57.554
1119.3 -57.444
1119.4 -57.336
1119.5 -57.19
1119.6 -57.02
1119.7 -56.863
1119.8 -56.718
1119.9 -56.574
1120 -56.423
1120.1 -56.272
1120.2 -56.121
1120.3 -55.962
1120.4 -55.789
1120.5 -55.602
1120.6 -55.406
1120.7 -55.199
1120.8 -54.973
1120.9 -54.743
1121 -54.525
1121.1 -54.305
1121.2 -54.068
1121.3 -53.813
1121.4 -53.547
1121.5 -53.254
1121.6 -52.925
1121.7 -52.584
1121.8 -52.229
1121.9 -51.853
1122 -51.451
1122.1 -51.014
1122.2 -50.536
1122.3 -50.003
1122.4 -49.413
1122.5 -48.729
1122.6 -47.915
1122.7 -46.95
1122.8 -45.784
1122.9 -44.32
1123 -42.429
1123.1 -39.805
1123.2 -36.007
1123.3 -29.496
1123.4 -16.417
1123.5 1.5598
1123.6 15.803
1123.7 22.266
1123.8 22.321
1123.9 18.22
1124 11.833
1124.1 4.4926
1124.2 -2.8835
1124.3 -9.9838
1124.4 -16.693
1124.5 -23.098
1124.6 -29.292
1124.7 -35.26
1124.8 -40.864
1124.9 -45.848
1125 -50.011
1125.1 -53.327
1125.2 -55.855
1125.3 -57.734
1125.4 -59.118
1125.5 -60.126
1125.6 -60.859
1125.7 -61.387
1125.8 -61.755
1125.9 -61.998
1126 -62.158
1126.1 -62.263
1126.2 -62.33
1126.3 -62.362
1126.4 -62.356
1126.5 -62.319
1126.6 -62.274
1126.7 -62.23
1126.8 -62.182
1126.9 -62.118
1127 -62.03
1127.1 -61.942
1127.2 -61.87
1127.3 -61.798
1127.4 -61.702
1127.5 -61.606
1127.6 -61.533
1127.7 -61.463
1127.8 -61.373
1127.9 -61.278
1128 -61.202
1128.1 -61.132
1128.2 -61.055
1128.3 -60.971
1128.4 -60.887
1128.5 -60.815
1128.6 -60.744
1128.7 -60.662
1128.8 -60.57
1128.9 -60.487
1129 -60.408
1129.1 -60.315
1129.2 -60.223
1129.3 -60.144
1129.4 -60.066
1129.5 -59.991
1129.6 -59.919
1129.7 -59.837
1129.8 -59.749
1129.9 -59.668
1130 -59.591
1130.1 -59.516
1130.2 -59.445
1130.3 -59.374
1130.4 -59.304
1130.5 -59.247
1130.6 -59.208
1130.7 -59.167
1130.8 -59.12
1130.9 -59.07
1131 -59.014
1131.1 -58.952
1131.2 -58.889
1131.3 -58.826
1131.4 -58.755
1131.5 -58.689
1131.6 -58.635
1131.7 -58.576
1131.8 -58.512
1131.9 -58.446
1132 -58.381
1132.1 -58.317
1132.2 -58.249
1132.3 -58.184
1132.4 -58.119
1132.5 -58.074
1132.6 -58.053
1132.7 -58.038
1132.8 -58.021
1132.9 -57.993
1133 -57.952
1133.1 -57.902
1133.2 -57.845
1133.3 -57.786
1133.4 -57.734
1133.5 -57.703
1133.6 -57.692
1133.7 -57.687
1133.8 -57.678
1133.9 -57.658
1134 -57.623
1134.1 -57.588
1134.2 -57.559
1134.3 -57.537
1134.4 -57.518
1134.5 -57.507
1134.6 -57.5
1134.7 -57.484
1134.8 -57.479
1134.9 -57.486
1135 -57.494
1135.1 -57.489
1135.2 -57.467
1135.3 -57.45
1135.4 -57.447
1135.5 -57.458
1135.6 -57.464
1135.7 -57.463
1135.8 -57.483
1135.9 -57.513
1136 -57.528
1136.1 -57.533
1136.2 -57.55
1136.3 -57.574
1136.4 -57.577
1136.5 -57.579
1136.6 -57.593
1136.7 -57.609
1136.8 -57.627
1136.9 -57.657
1137 -57.695
1137.1 -57.722
1137.2 -57.733
1137.3 -57.751
1137.4 -57.783
1137.5 -57.817
1137.6 -57.847
1137.7 -57.881
1137.8 -57.927
1137.9 -57.977
1138 -58.02
1138.1 -58.06
1138.2 -58.092
1138.3 -58.113
1138.4 -58.127
1138.5 -58.148
1138.6 -58.181
1138.7 -58.217
1138.8 -58.259
1138.9 -58.298
1139 -58.329
1139.1 -58.357
1139.2 -58.387
1139.3 -58.417
1139.4 -58.441
1139.5 -58.473
1139.6 -58.512
1139.7 -58.544
1139.8 -58.573
1139.9 -58.602
1140 -58.634
1140.1 -58.667
1140.2 -58.704
1140.3 -58.743
1140.4 -58.778
1140.5 -58.821
1140.6 -58.871
1140.7 -58.925
1140.8 -58.981
1140.9 -59.038
1141 -59.089
1141.1 -59.127
1141.2 -59.154
1141.3 -59.173
1141.4 -59.191
1141.5 -59.215
1141.6 -59.251
1141.7 -59.292
1141.8 -59.338
1141.9 -59.387
1142 -59.432
1142.1 -59.465
1142.2 -59.483
1142.3 -59.501
1142.4 -59.523
1142.5 -59.555
1142.6 -59.601
1142.7 -59.643
1142.8 -59.67
1142.9 -59.686
1143 -59.711
1143.1 -59.746
1143.2 -59.786
1143.3 -59.819
1143.4 -59.833
1143.5 -59.851
1143.6 -59.889
1143.7 -59.934
1143.8 -59.96
1143.9 -59.974
1144 -59.999
1144.1 -60.037
1144.2 -60.073
1144.3 -60.092
1144.4 -60.113
1144.5 -60.151
1144.6 -60.186
1144.7 -60.203
1144.8 -60.214
1144.9 -60.232
1145 -60.252
1145.1 -60.267
1145.2 -60.279
1145.3 -60.299
1145.4 -60.334
1145.5 -60.364
1145.6 -60.385
1145.7 -60.413
1145.8 -60.448
1145.9 -60.477
1146 -60.491
1146.1 -60.502
1146.2 -60.527
1146.3 -60.566
1146.4 -60.6
1146.5 -60.63
1146.6 -60.657
1146.7 -60.679
1146.8 -60.696
1146.9 -60.711
1147 -60.727
1147.1 -60.739
1147.2 -60.749
1147.3 -60.76
1147.4 -60.77
1147.5 -60.78
1147.6 -60.791
1147.7 -60.806
1147.8 -60.818
1147.9 -60.829
1148 -60.844
1148.1 -60.86
1148.2 -60.878
1148.3 -60.896
1148.4 -60.918
1148.5 -60.943
1148.6 -60.975
1148.7 -61.011
1148.8 -61.049
1148.9 -61.09
1149 -61.13
1149.1 -61.17
1149.2 -61.205
1149.3 -61.234
1149.4 -61.252
1149.5 -61.265
1149.6 -61.279
1149.7 -61.294
1149.8 -61.317
1149.9 -61.349
1150 -61.388
1150.1 -61.433
1150.2 -61.477
1150.3 -61.512
1150.4 -61.532
1150.5 -61.548
1150.6 -61.568
1150.7 -61.598
1150.8 -61.639
1150.9 -61.685
1151 -61.731
1151.1 -61.762
1151.2 -61.781
1151.3 -61.802
1151.4 -61.835
1151.5 -61.882
1151.6 -61.927
1151.7 -61.959
1151.8 -61.985
1151.9 -62.02
1152 -62.07
1152.1 -62.115
1152.2 -62.14
1152.3 -62.162
1152.4 -62.208
1152.5 -62.268
1152.6 -62.31
1152.7 -62.345
1152.8 -62.393
1152.9 -62.448
1153 -62.489
1153.1 -62.519
1153.2 -62.547
1153.3 -62.574
1153.4 -62.6
1153.5 -62.631
1153.6 -62.677
1153.7 -62.731
1153.8 -62.783
1153.9 -62.824
1154 -62.87
1154.1 -62.928
1154.2 -62.973
1154.3 -63.005
1154.4 -63.037
1154.5 -63.09
1154.6 -63.155
1154.7 -63.217
1154.8 -63.275
1154.9 -63.324
1155 -63.367
1155.1 -63.405
1155.2 -63.444
1155.3 -63.482
1155.4 -63.513
1155.5 -63.546
1155.6 -63.584
1155.7 -63.624
1155.8 -63.664
1155.9 -63.706
1156 -63.747
1156.1 -63.788
1156.2 -63.83
1156.3 -63.87
1156.4 -63.912
1156.5 -63.962
1156.6 -64.024
1156.7 -64.089
1156.8 -64.154
1156.9 -64.221
1157 -64.289
1157.1 -64.36
1157.2 -64.431
1157.3 -64.502
1157.4 -64.569
1157.5 -64.635
1157.6 -64.695
1157.7 -64.749
1157.8 -64.802
1157.9 -64.854
1158 -64.909
1158.1 -64.97
1158.2 -65.032
1158.3 -65.1
1158.4 -65.173
1158.5 -65.254
1158.6 -65.333
1158.7 -65.396
1158.8 -65.452
1158.9 -65.508
1159 -65.574
1159.1 -65.649
1159.2 -65.738
1159.3 -65.819
1159.4 -65.876
1159.5 -65.933
1159.6 -66.005
1159.7 -66.089
1159.8 -66.182
1159.9 -66.269
1160 -66.335
1160.1 -66.394
1160.2 -66.468
1160.3 -66.551
1160.4 -66.621
1160.5 -66.684
1160.6 -66.773
1160.7 -66.877
1160.8 -66.971
1160.9 -67.047
1161 -67.124
1161.1 -67.216
1161.2 -67.305
1161.3 -67.38
1161.4 -67.449
1161.5 -67.531
1161.6 -67.628
1161.7 -67.727
1161.8 -67.82
1161.9 -67.905
1162 -67.991
1162.1 -68.09
1162.2 -68.186
1162.3 -68.267
1162.4 -68.341
1162.5 -68.44
1162.6 -68.559
1162.7 -68.671
1162.8 -68.765
1162.9 -68.852
1163 -68.941
1163.1 -69.039
1163.2 -69.143
1163.3 -69.249
1163.4 -69.354
1163.5 -69.469
1163.6 -69.596
1163.7 -69.722
1163.8 -69.846
1163.9 -69.968
1164 -70.086
1164.1 -70.204
1164.2 -70.317
1164.3 -70.427
1164.4 -70.534
1164.5 -70.654
1164.6 -70.791
1164.7 -70.925
1164.8 -71.054
1164.9 -71.177
1165 -71.291
1165.1 -71.396
1165.2 -71.491
1165.3 -71.584
1165.4 -71.67
1165.5 -71.764
1165.6 -71.88
1165.7 -71.999
1165.8 -72.12
1165.9 -72.245
1166 -72.38
1166.1 -72.514
1166.2 -72.641
1166.3 -72.76
1166.4 -72.866
1166.5 -72.973
1166.6 -73.087
1166.7 -73.207
1166.8 -73.333
1166.9 -73.463
1167 -73.598
1167.1 -73.729
1167.2 -73.844
1167.3 -73.943
1167.4 -74.044
1167.5 -74.161
1167.6 -74.297
1167.7 -74.437
1167.8 -74.565
1167.9 -74.676
1168 -74.78
1168.1 -74.896
1168.2 -75.026
1168.3 -75.15
1168.4 -75.251
1168.5 -75.351
1168.6 -75.475
1168.7 -75.607
1168.8 -75.73
1168.9 -75.838
1169 -75.951
1169.1 -76.078
1169.2 -76.198
1169.3 -76.301
1169.4 -76.407
1169.5 -76.528
1169.6 -76.645
1169.7 -76.743
1169.8 -76.839
1169.9 -76.937
1170 -77.035
1170.1 -77.127
1170.2 -77.218
1170.3 -77.319
1170.4 -77.431
1170.5 -77.537
1170.6 -77.623
1170.7 -77.714
1170.8 -77.818
1170.9 -77.917
1171 -78.001
1171.1 -78.08
1171.2 -78.173
1171.3 -78.275
1171.4 -78.376
1171.5 -78.469
1171.6 -78.556
1171.7 -78.638
1171.8 -78.713
1171.9 -78.784
1172 -78.85
1172.1 -78.915
1172.2 -78.98
1172.3 -79.044
1172.4 -79.108
1172.5 -79.164
1172.6 -79.214
1172.7 -79.262
1172.8 -79.315
1172.9 -79.371
1173 -79.429
1173.1 -79.489
1173.2 -79.551
1173.3 -79.614
1173.4 -79.68
1173.5 -79.743
1173.6 -79.795
1173.7 -79.844
1173.8 -79.892
1173.9 -79.933
1174 -79.967
1174.1 -79.994
1174.2 -80.021
1174.3 -80.044
1174.4 -80.07
1174.5 -80.091
1174.6 -80.104
1174.7 -80.12
1174.8 -80.145
1174.9 -80.179
1175 -80.21
1175.1 -80.231
1175.2 -80.241
1175.3 -80.241
1175.4 -80.244
1175.5 -80.246
1175.6 -80.254
1175.7 -80.27
1175.8 -80.282
1175.9 -80.282
1176 -80.265
1176.1 -80.248
1176.2 -80.246
1176.3 -80.259
1176.4 -80.278
1176.5 -80.271
1176.6 -80.237
1176.7 -80.21
1176.8 -80.199
1176.9 -80.192
1177 -80.172
1177.1 -80.145
1177.2 -80.131
1177.3 -80.127
1177.4 -80.117
1177.5 -80.085
1177.6 -80.049
1177.7 -80.029
1177.8 -80.003
1177.9 -79.96
1178 -79.923
1178.1 -79.899
1178.2 -79.888
1178.3 -79.878
1178.4 -79.869
1178.5 -79.845
1178.6 -79.796
1178.7 -79.741
1178.8 -79.7
1178.9 -79.67
1179 -79.627
1179.1 -79.578
1179.2 -79.543
1179.3 -79.518
1179.4 -79.489
1179.5 -79.441
1179.6 -79.381
1179.7 -79.32
1179.8 -79.264
1179.9 -79.216
1180 -79.174
1180.1 -79.139
1180.2 -79.105
1180.3 -79.075
1180.4 -79.05
1180.5 -79.016
1180.6 -78.971
1180.7 -78.926
1180.8 -78.885
1180.9 -78.846
1181 -78.81
1181.1 -78.774
1181.2 -78.735
1181.3 -78.695
1181.4 -78.657
1181.5 -78.611
1181.6 -78.554
1181.7 -78.494
1181.8 -78.428
1181.9 -78.355
1182 -78.283
1182.1 -78.21
1182.2 -78.14
1182.3 -78.076
1182.4 -78.024
1182.5 -77.971
1182.6 -77.91
1182.7 -77.856
1182.8 -77.808
1182.9 -77.761
1183 -77.708
1183.1 -77.65
1183.2 -77.581
1183.3 -77.505
1183.4 -77.437
1183.5 -77.374
1183.6 -77.314
1183.7 -77.262
1183.8 -77.217
1183.9 -77.159
1184 -77.086
1184.1 -77.012
1184.2 -76.944
1184.3 -76.888
1184.4 -76.845
1184.5 -76.794
1184.6 -76.721
1184.7 -76.64
1184.8 -76.573
1184.9 -76.52
1185 -76.472
1185.1 -76.41
1185.2 -76.338
1185.3 -76.274
1185.4 -76.228
1185.5 -76.179
1185.6 -76.103
1185.7 -76.029
1185.8 -75.973
1185.9 -75.921
1186 -75.855
1186.1 -75.789
1186.2 -75.74
1186.3 -75.694
1186.4 -75.639
1186.5 -75.567
1186.6 -75.49
1186.7 -75.413
1186.8 -75.34
1186.9 -75.28
1187 -75.231
1187.1 -75.179
1187.2 -75.107
1187.3 -75.043
1187.4 -74.996
1187.5 -74.94
1187.6 -74.867
1187.7 -74.797
1187.8 -74.749
1187.9 -74.706
1188 -74.657
1188.1 -74.602
1188.2 -74.54
1188.3 -74.476
1188.4 -74.409
1188.5 -74.339
1188.6 -74.264
1188.7 -74.189
1188.8 -74.116
1188.9 -74.043
1189 -73.971
1189.1 -73.9
1189.2 -73.833
1189.3 -73.764
1189.4 -73.694
1189.5 -73.622
1189.6 -73.552
1189.7 -73.484
1189.8 -73.415
1189.9 -73.351
1190 -73.291
1190.1 -73.233
1190.2 -73.179
1190.3 -73.128
1190.4 -73.084
1190.5 -73.041
1190.6 -73.002
1190.7 -72.963
1190.8 -72.917
1190.9 -72.865
1191 -72.805
1191.1 -72.737
1191.2 -72.666
1191.3 -72.599
1191.4 -72.539
1191.5 -72.482
1191.6 -72.432
1191.7 -72.386
1191.8 -72.341
1191.9 -72.292
1192 -72.237
1192.1 -72.174
1192.2 -72.108
1192.3 -72.052
1192.4 -72.001
1192.5 -71.956
1192.6 -71.912
1192.7 -71.858
1192.8 -71.79
1192.9 -71.723
1193 -71.67
1193.1 -71.628
1193.2 -71.585
1193.3 -71.525
1193.4 -71.46
1193.5 -71.406
1193.6 -71.365
1193.7 -71.321
1193.8 -71.254
1193.9 -71.187
1194 -71.143
1194.1 -71.107
1194.2 -71.05
1194.3 -70.984
1194.4 -70.938
1194.5 -70.897
1194.6 -70.845
1194.7 -70.784
1194.8 -70.729
1194.9 -70.682
1195 -70.631
1195.1 -70.577
1195.2 -70.515
1195.3 -70.456
1195.4 -70.413
1195.5 -70.375
1195.6 -70.325
1195.7 -70.267
1195.8 -70.219
1195.9 -70.18
1196 -70.141
1196.1 -70.092
1196.2 -70.03
1196.3 -69.97
1196.4 -69.918
1196.5 -69.871
1196.6 -69.831
1196.7 -69.798
1196.8 -69.768
1196.9 -69.736
1197 -69.703
1197.1 -69.67
1197.2 -69.635
1197.3 -69.602
1197.4 -69.577
1197.5 -69.55
1197.6 -69.519
1197.7 -69.487
1197.8 -69.455
1197.9 -69.426
1198 -69.396
1198.1 -69.366
1198.2 -69.332
1198.3 -69.291
1198.4 -69.244
1198.5 -69.192
1198.6 -69.138
1198.7 -69.081
1198.8 -69.028
1198.9 -68.978
1199 -68.929
1199.1 -68.885
1199.2 -68.845
1199.3 -68.813
1199.4 -68.788
1199.5 -68.768
1199.6 -68.742
1199.7 -68.705
1199.8 -68.657
1199.9 -68.605
1200 -68.556
1200.1 -68.516
1200.2 -68.49
1200.3 -68.472
1200.4 -68.451
1200.5 -68.42
1200.6 -68.374
1200.7 -68.328
1200.8 -68.291
1200.9 -68.267
1201 -68.252
1201.1 -68.226
1201.2 -68.183
1201.3 -68.139
1201.4 -68.115
1201.5 -68.101
1201.6 -68.081
1201.7 -68.046
1201.8 -68.007
1201.9 -67.983
1202 -67.97
1202.1 -67.951
1202.2 -67.918
1202.3 -67.892
1202.4 -67.881
1202.5 -67.859
1202.6 -67.825
1202.7 -67.805
1202.8 -67.806
1202.9 -67.794
1203 -67.76
1203.1 -67.731
1203.2 -67.712
1203.3 -67.697
1203.4 -67.676
1203.5 -67.653
1203.6 -67.628
1203.7 -67.608
1203.8 -67.601
1203.9 -67.587
1204 -67.564
1204.1 -67.551
1204.2 -67.552
1204.3 -67.544
1204.4 -67.522
1204.5 -67.499
1204.6 -67.489
1204.7 -67.49
1204.8 -67.497
1204.9 -67.507
1205 -67.511
1205.1 -67.51
1205.2 -67.508
1205.3 -67.503
1205.4 -67.498
1205.5 -67.493
1205.6 -67.492
1205.7 -67.488
1205.8 -67.482
1205.9 -67.482
1206 -67.481
1206.1 -67.483
1206.2 -67.488
1206.3 -67.497
1206.4 -67.507
1206.5 -67.519
1206.6 -67.534
1206.7 -67.552
1206.8 -67.569
1206.9 -67.586
1207 -67.601
1207.1 -67.609
1207.2 -67.608
1207.3 -67.603
1207.4 -67.592
1207.5 -67.582
1207.6 -67.577
1207.7 -67.576
1207.8 -67.583
1207.9 -67.598
1208 -67.617
1208.1 -67.638
1208.2 -67.664
1208.3 -67.678
1208.4 -67.68
1208.5 -67.68
1208.6 -67.682
1208.7 -67.692
1208.8 -67.711
1208.9 -67.74
1209 -67.77
1209.1 -67.786
1209.2 -67.787
1209.3 -67.789
1209.4 -67.801
1209.5 -67.828
1209.6 -67.867
1209.7 -67.895
1209.8 -67.9
1209.9 -67.907
1210 -67.933
1210.1 -67.966
1210.2 -67.983
1210.3 -67.991
1210.4 -68.008
1210.5 -68.038
1210.6 -68.073
1210.7 -68.091
1210.8 -68.108
1210.9 -68.14
1211 -68.178
1211.1 -68.201
1211.2 -68.22
1211.3 -68.255
1211.4 -68.293
1211.5 -68.33
1211.6 -68.364
1211.7 -68.403
1211.8 -68.448
1211.9 -68.488
1212 -68.52
1212.1 -68.54
1212.2 -68.568
1212.3 -68.608
1212.4 -68.641
1212.5 -68.664
1212.6 -68.693
1212.7 -68.737
1212.8 -68.788
1212.9 -68.83
1213 -68.862
1213.1 -68.891
1213.2 -68.914
1213.3 -68.932
1213.4 -68.95
1213.5 -68.977
1213.6 -69.013
1213.7 -69.052
1213.8 -69.097
1213.9 -69.142
1214 -69.181
1214.1 -69.22
1214.2 -69.255
1214.3 -69.29
1214.4 -69.324
1214.5 -69.362
1214.6 -69.407
1214.7 -69.448
1214.8 -69.486
1214.9 -69.519
1215 -69.556
1215.1 -69.597
1215.2 -69.642
1215.3 -69.691
1215.4 -69.738
1215.5 -69.795
1215.6 -69.864
1215.7 -69.941
1215.8 -70.019
1215.9 -70.094
1216 -70.163
1216.1 -70.222
1216.2 -70.268
1216.3 -70.305
1216.4 -70.349
1216.5 -70.408
1216.6 -70.481
1216.7 -70.563
1216.8 -70.647
1216.9 -70.727
1217 -70.793
1217.1 -70.851
1217.2 -70.905
1217.3 -70.961
1217.4 -71.025
1217.5 -71.104
1217.6 -71.195
1217.7 -71.273
1217.8 -71.342
1217.9 -71.41
1218 -71.487
1218.1 -71.574
1218.2 -71.652
1218.3 -71.712
1218.4 -71.764
1218.5 -71.842
1218.6 -71.948
1218.7 -72.043
1218.8 -72.119
1218.9 -72.193
1219 -72.283
1219.1 -72.373
1219.2 -72.445
1219.3 -72.52
1219.4 -72.612
1219.5 -72.709
1219.6 -72.791
1219.7 -72.87
1219.8 -72.959
1219.9 -73.055
1220 -73.149
1220.1 -73.232
1220.2 -73.306
1220.3 -73.378
1220.4 -73.466
1220.5 -73.567
1220.6 -73.662
1220.7 -73.754
1220.8 -73.861
1220.9 -73.966
1221 -74.053
1221.1 -74.133
1221.2 -74.215
1221.3 -74.31
1221.4 -74.412
1221.5 -74.521
1221.6 -74.633
1221.7 -74.739
1221.8 -74.84
1221.9 -74.935
1222 -75.029
1222.1 -75.118
1222.2 -75.202
1222.3 -75.283
1222.4 -75.359
1222.5 -75.444
1222.6 -75.539
1222.7 -75.634
1222.8 -75.727
1222.9 -75.819
1223 -75.91
1223.1 -76.002
1223.2 -76.1
1223.3 -76.198
1223.4 -76.295
1223.5 -76.402
1223.6 -76.512
1223.7 -76.62
1223.8 -76.726
1223.9 -76.836
1224 -76.943
1224.1 -77.043
1224.2 -77.136
1224.3 -77.218
1224.4 -77.291
1224.5 -77.365
1224.6 -77.45
1224.7 -77.538
1224.8 -77.626
1224.9 -77.72
1225 -77.817
1225.1 -77.915
1225.2 -78.007
1225.3 -78.093
1225.4 -78.167
1225.5 -78.233
1225.6 -78.307
1225.7 -78.388
1225.8 -78.479
1225.9 -78.57
1226 -78.65
1226.1 -78.718
1226.2 -78.781
1226.3 -78.855
1226.4 -78.941
1226.5 -79.024
1226.6 -79.081
1226.7 -79.135
1226.8 -79.201
1226.9 -79.277
1227 -79.35
1227.1 -79.405
1227.2 -79.456
1227.3 -79.522
1227.4 -79.601
1227.5 -79.663
1227.6 -79.705
1227.7 -79.756
1227.8 -79.823
1227.9 -79.88
1228 -79.919
1228.1 -79.961
1228.2 -80.011
1228.3 -80.06
1228.4 -80.107
1228.5 -80.141
1228.6 -80.167
1228.7 -80.207
1228.8 -80.257
1228.9 -80.294
1229 -80.321
1229.1 -80.359
1229.2 -80.405
1229.3 -80.443
1229.4 -80.467
1229.5 -80.486
1229.6 -80.508
1229.7 -80.538
1229.8 -80.571
1229.9 -80.603
1230 -80.633
1230.1 -80.659
1230.2 -80.682
1230.3 -80.703
1230.4 -80.719
1230.5 -80.726
1230.6 -80.726
1230.7 -80.729
1230.8 -80.731
1230.9 -80.732
1231 -80.735
1231.1 -80.738
1231.2 -80.742
1231.3 -80.749
1231.4 -80.768
1231.5 -80.78
1231.6 -80.781
1231.7 -80.783
1231.8 -80.787
1231.9 -80.796
1232 -80.804
1232.1 -80.818
1232.2 -80.827
1232.3 -80.825
1232.4 -80.818
1232.5 -80.799
1232.6 -80.767
1232.7 -80.732
1232.8 -80.707
1232.9 -80.686
1233 -80.667
1233.1 -80.655
1233.2 -80.653
1233.3 -80.654
1233.4 -80.649
1233.5 -80.63
1233.6 -80.591
1233.7 -80.547
1233.8 -80.509
1233.9 -80.481
1234 -80.467
1234.1 -80.455
1234.2 -80.437
1234.3 -80.405
1234.4 -80.367
1234.5 -80.333
1234.6 -80.306
1234.7 -80.284
1234.8 -80.249
1234.9 -80.204
1235 -80.159
1235.1 -80.128
1235.2 -80.111
1235.3 -80.085
1235.4 -80.042
1235.5 -80
1235.6 -79.97
1235.7 -79.937
1235.8 -79.884
1235.9 -79.836
1236 -79.811
1236.1 -79.789
1236.2 -79.747
1236.3 -79.697
1236.4 -79.663
1236.5 -79.631
1236.6 -79.596
1236.7 -79.56
1236.8 -79.522
1236.9 -79.473
1237 -79.417
1237.1 -79.372
1237.2 -79.338
1237.3 -79.294
1237.4 -79.245
1237.5 -79.205
1237.6 -79.165
1237.7 -79.116
1237.8 -79.057
1237.9 -78.996
1238 -78.944
1238.1 -78.905
1238.2 -78.877
1238.3 -78.85
1238.4 -78.82
1238.5 -78.785
1238.6 -78.738
1238.7 -78.688
1238.8 -78.638
1238.9 -78.59
1239 -78.54
1239.1 -78.488
1239.2 -78.44
1239.3 -78.394
1239.4 -78.349
1239.5 -78.303
1239.6 -78.257
1239.7 -78.214
1239.8 -78.171
1239.9 -78.131
1240 -78.094
1240.1 -78.059
1240.2 -78.022
1240.3 -77.989
1240.4 -77.955
1240.5 -77.91
1240.6 -77.854
1240.7 -77.793
1240.8 -77.726
1240.9 -77.655
1241 -77.592
1241.1 -77.534
1241.2 -77.478
1241.3 -77.429
1241.4 -77.386
1241.5 -77.345
1241.6 -77.303
1241.7 -77.262
1241.8 -77.209
1241.9 -77.146
1242 -77.082
1242.1 -77.023
1242.2 -76.971
1242.3 -76.929
1242.4 -76.898
1242.5 -76.857
1242.6 -76.797
1242.7 -76.732
1242.8 -76.674
1242.9 -76.629
1243 -76.595
1243.1 -76.554
1243.2 -76.493
1243.3 -76.432
1243.4 -76.39
1243.5 -76.356
1243.6 -76.311
1243.7 -76.253
1243.8 -76.199
1243.9 -76.158
1244 -76.123
1244.1 -76.072
1244.2 -76.012
1244.3 -75.972
1244.4 -75.941
1244.5 -75.894
1244.6 -75.838
1244.7 -75.791
1244.8 -75.754
1244.9 -75.72
1245 -75.694
1245.1 -75.666
1245.2 -75.627
1245.3 -75.578
1245.4 -75.527
1245.5 -75.486
1245.6 -75.444
1245.7 -75.396
1245.8 -75.343
1245.9 -75.301
1246 -75.27
1246.1 -75.232
1246.2 -75.181
1246.3 -75.124
1246.4 -75.075
1246.5 -75.027
1246.6 -74.981
1246.7 -74.942
1246.8 -74.908
1246.9 -74.877
1247 -74.848
1247.1 -74.825
1247.2 -74.803
1247.3 -74.779
1247.4 -74.754
1247.5 -74.726
1247.6 -74.695
1247.7 -74.665
1247.8 -74.64
1247.9 -74.613
1248 -74.578
1248.1 -74.536
1248.2 -74.49
1248.3 -74.442
1248.4 -74.39
1248.5 -74.339
1248.6 -74.288
1248.7 -74.24
1248.8 -74.194
1248.9 -74.151
1249 -74.116
1249.1 -74.088
1249.2 -74.07
1249.3 -74.054
1249.4 -74.033
1249.5 -74.004
1249.6 -73.961
1249.7 -73.913
1249.8 -73.865
1249.9 -73.825
1250 -73.795
1250.1 -73.771
1250.2 -73.756
1250.3 -73.736
1250.4 -73.701
1250.5 -73.657
1250.6 -73.614
1250.7 -73.582
1250.8 -73.561
1250.9 -73.546
1251 -73.52
1251.1 -73.481
1251.2 -73.44
1251.3 -73.41
1251.4 -73.392
1251.5 -73.371
1251.6 -73.336
1251.7 -73.296
1251.8 -73.274
1251.9 -73.263
1252 -73.241
1252.1 -73.202
1252.2 -73.168
1252.3 -73.152
1252.4 -73.131
1252.5 -73.1
1252.6 -73.077
1252.7 -73.069
1252.8 -73.055
1252.9 -73.022
1253 -72.99
1253.1 -72.97
1253.2 -72.962
1253.3 -72.953
1253.4 -72.938
1253.5 -72.915
1253.6 -72.885
1253.7 -72.858
1253.8 -72.846
1253.9 -72.838
1254 -72.81
1254.1 -72.78
1254.2 -72.771
1254.3 -72.764
1254.4 -72.743
1254.5 -72.716
1254.6 -72.691
1254.7 -72.67
1254.8 -72.657
1254.9 -72.653
1255 -72.653
1255.1 -72.654
1255.2 -72.653
1255.3 -72.653
1255.4 -72.651
1255.5 -72.647
1255.6 -72.647
1255.7 -72.647
1255.8 -72.645
1255.9 -72.643
1256 -72.647
1256.1 -72.652
1256.2 -72.657
1256.3 -72.661
1256.4 -72.659
1256.5 -72.659
1256.6 -72.656
1256.7 -72.649
1256.8 -72.639
1256.9 -72.624
1257 -72.603
1257.1 -72.58
1257.2 -72.561
1257.3 -72.547
1257.4 -72.537
1257.5 -72.537
1257.6 -72.549
1257.7 -72.565
1257.8 -72.58
1257.9 -72.593
1258 -72.595
1258.1 -72.585
1258.2 -72.57
1258.3 -72.557
1258.4 -72.552
1258.5 -72.559
1258.6 -72.582
1258.7 -72.608
1258.8 -72.624
1258.9 -72.626
1259 -72.619
1259.1 -72.621
1259.2 -72.634
1259.3 -72.657
1259.4 -72.675
1259.5 -72.682
1259.6 -72.684
1259.7 -72.695
1259.8 -72.723
1259.9 -72.754
1260 -72.772
1260.1 -72.779
1260.2 -72.793
1260.3 -72.819
1260.4 -72.837
1260.5 -72.845
1260.6 -72.859
1260.7 -72.894
1260.8 -72.928
1260.9 -72.943
1261 -72.962
1261.1 -72.996
1261.2 -73.026
1261.3 -73.036
1261.4 -73.049
1261.5 -73.077
1261.6 -73.113
1261.7 -73.151
1261.8 -73.18
1261.9 -73.202
1262 -73.227
1262.1 -73.271
1262.2 -73.312
1262.3 -73.333
1262.4 -73.359
1262.5 -73.405
1262.6 -73.456
1262.7 -73.495
1262.8 -73.53
1262.9 -73.565
1263 -73.603
1263.1 -73.649
1263.2 -73.701
1263.3 -73.752
1263.4 -73.798
1263.5 -73.854
1263.6 -73.924
1263.7 -73.988
1263.8 -74.048
1263.9 -74.106
1264 -74.161
1264.1 -74.218
1264.2 -74.278
1264.3 -74.338
1264.4 -74.396
1264.5 -74.46
1264.6 -74.532
1264.7 -74.605
1264.8 -74.68
1264.9 -74.753
1265 -74.821
1265.1 -74.88
1265.2 -74.93
1265.3 -74.972
1265.4 -75.013
1265.5 -75.06
1265.6 -75.117
1265.7 -75.18
1265.8 -75.245
1265.9 -75.314
1266 -75.385
1266.1 -75.463
1266.2 -75.544
1266.3 -75.616
1266.4 -75.674
1266.5 -75.73
1266.6 -75.792
1266.7 -75.857
1266.8 -75.934
1266.9 -76.02
1267 -76.108
1267.1 -76.192
1267.2 -76.259
1267.3 -76.313
1267.4 -76.365
1267.5 -76.439
1267.6 -76.535
1267.7 -76.631
1267.8 -76.713
1267.9 -76.775
1268 -76.837
1268.1 -76.916
1268.2 -77.01
1268.3 -77.096
1268.4 -77.156
1268.5 -77.22
1268.6 -77.31
1268.7 -77.405
1268.8 -77.481
1268.9 -77.551
1269 -77.635
1269.1 -77.724
1269.2 -77.795
1269.3 -77.859
1269.4 -77.942
1269.5 -78.037
1269.6 -78.123
1269.7 -78.193
1269.8 -78.266
1269.9 -78.341
1270 -78.415
1270.1 -78.486
1270.2 -78.55
1270.3 -78.625
1270.4 -78.713
1270.5 -78.791
1270.6 -78.859
1270.7 -78.934
1270.8 -79.022
1270.9 -79.103
1271 -79.174
1271.1 -79.238
1271.2 -79.307
1271.3 -79.386
1271.4 -79.47
1271.5 -79.557
1271.6 -79.643
1271.7 -79.726
1271.8 -79.801
1271.9 -79.869
1272 -79.935
1272.1 -79.999
1272.2 -80.064
1272.3 -80.127
1272.4 -80.192
1272.5 -80.254
1272.6 -80.316
1272.7 -80.379
1272.8 -80.441
1272.9 -80.509
1273 -80.578
1273.1 -80.648
1273.2 -80.719
1273.3 -80.792
1273.4 -80.865
1273.5 -80.929
1273.6 -80.991
1273.7 -81.045
1273.8 -81.088
1273.9 -81.125
1274 -81.159
1274.1 -81.192
1274.2 -81.226
1274.3 -81.27
1274.4 -81.318
1274.5 -81.365
1274.6 -81.412
1274.7 -81.461
1274.8 -81.508
1274.9 -81.545
1275 -81.574
1275.1 -81.597
1275.2 -81.618
1275.3 -81.65
1275.4 -81.695
1275.5 -81.741
1275.6 -81.775
1275.7 -81.798
1275.8 -81.806
1275.9 -81.816
1276 -81.841
1276.1 -81.874
1276.2 -81.91
1276.3 -81.931
1276.4 -81.942
1276.5 -81.955
1276.6 -81.975
1276.7 -81.998
1276.8 -82.001
1276.9 -81.996
1277 -82.003
1277.1 -82.024
1277.2 -82.035
1277.3 -82.032
1277.4 -82.042
1277.5 -82.059
1277.6 -82.058
1277.7 -82.043
1277.8 -82.038
1277.9 -82.049
1278 -82.056
1278.1 -82.051
1278.2 -82.038
1278.3 -82.024
1278.4 -82.012
1278.5 -82.003
1278.6 -82.003
1278.7 -81.999
1278.8 -81.976
1278.9 -81.951
1279 -81.944
1279.1 -81.939
1279.2 -81.92
1279.3 -81.899
1279.4 -81.888
1279.5 -81.883
1279.6 -81.87
1279.7 -81.854
1279.8 -81.83
1279.9 -81.8
1280 -81.767
1280.1 -81.732
1280.2 -81.696
1280.3 -81.661
1280.4 -81.629
1280.5 -81.59
1280.6 -81.545
1280.7 -81.501
1280.8 -81.458
1280.9 -81.414
1281 -81.37
1281.1 -81.328
1281.2 -81.289
1281.3 -81.251
1281.4 -81.219
1281.5 -81.185
1281.6 -81.148
1281.7 -81.111
1281.8 -81.08
1281.9 -81.054
1282 -81.031
1282.1 -81.012
1282.2 -80.995
1282.3 -80.975
1282.4 -80.949
1282.5 -80.912
1282.6 -80.862
1282.7 -80.805
1282.8 -80.746
1282.9 -80.693
1283 -80.647
1283.1 -80.609
1283.2 -80.586
1283.3 -80.566
1283.4 -80.542
1283.5 -80.504
1283.6 -80.446
1283.7 -80.383
1283.8 -80.326
1283.9 -80.285
1284 -80.254
1284.1 -80.222
1284.2 -80.18
1284.3 -80.126
1284.4 -80.069
1284.5 -80.018
1284.6 -79.981
1284.7 -79.948
1284.8 -79.897
1284.9 -79.835
1285 -79.782
1285.1 -79.741
1285.2 -79.703
1285.3 -79.656
1285.4 -79.6
1285.5 -79.548
1285.6 -79.509
1285.7 -79.46
1285.8 -79.396
1285.9 -79.342
1286 -79.311
1286.1 -79.273
1286.2 -79.217
1286.3 -79.164
1286.4 -79.121
1286.5 -79.085
1286.6 -79.044
1286.7 -79.002
1286.8 -78.957
1286.9 -78.898
1287 -78.833
1287.1 -78.778
1287.2 -78.74
1287.3 -78.691
1287.4 -78.634
1287.5 -78.587
1287.6 -78.543
1287.7 -78.49
1287.8 -78.422
1287.9 -78.357
1288 -78.301
1288.1 -78.253
1288.2 -78.214
1288.3 -78.176
1288.4 -78.139
1288.5 -78.099
1288.6 -78.059
1288.7 -78.017
1288.8 -77.972
1288.9 -77.924
1289 -77.875
1289.1 -77.828
1289.2 -77.781
1289.3 -77.741
1289.4 -77.703
1289.5 -77.659
1289.6 -77.615
1289.7 -77.57
1289.8 -77.529
1289.9 -77.488
1290 -77.45
1290.1 -77.408
1290.2 -77.358
1290.3 -77.302
1290.4 -77.24
1290.5 -77.172
1290.6 -77.1
1290.7 -77.031
1290.8 -76.966
1290.9 -76.903
1291 -76.846
1291.1 -76.793
1291.2 -76.749
1291.3 -76.713
1291.4 -76.682
1291.5 -76.641
1291.6 -76.579
1291.7 -76.509
1291.8 -76.437
1291.9 -76.371
1292 -76.314
1292.1 -76.269
1292.2 -76.232
1292.3 -76.189
1292.4 -76.137
1292.5 -76.074
1292.6 -76.007
1292.7 -75.948
1292.8 -75.904
1292.9 -75.87
1293 -75.822
1293.1 -75.76
1293.2 -75.696
1293.3 -75.647
1293.4 -75.61
1293.5 -75.566
1293.6 -75.5
1293.7 -75.434
1293.8 -75.387
1293.9 -75.347
1294 -75.295
1294.1 -75.234
1294.2 -75.188
1294.3 -75.153
1294.4 -75.101
1294.5 -75.037
1294.6 -74.983
1294.7 -74.945
1294.8 -74.91
1294.9 -74.872
1295 -74.834
1295.1 -74.796
1295.2 -74.755
1295.3 -74.704
1295.4 -74.648
1295.5 -74.599
1295.6 -74.557
1295.7 -74.505
1295.8 -74.442
1295.9 -74.388
1296 -74.347
1296.1 -74.31
1296.2 -74.264
1296.3 -74.207
1296.4 -74.147
1296.5 -74.08
1296.6 -74.013
1296.7 -73.949
1296.8 -73.893
1296.9 -73.841
1297 -73.789
1297.1 -73.739
1297.2 -73.692
1297.3 -73.647
1297.4 -73.599
1297.5 -73.549
1297.6 -73.494
1297.7 -73.436
1297.8 -73.379
1297.9 -73.318
1298 -73.254
1298.1 -73.189
1298.2 -73.128
1298.3 -73.067
1298.4 -73.009
1298.5 -72.951
1298.6 -72.891
1298.7 -72.838
1298.8 -72.79
1298.9 -72.75
1299 -72.712
1299.1 -72.676
1299.2 -72.638
1299.3 -72.593
1299.4 -72.54
1299.5 -72.477
1299.6 -72.408
1299.7 -72.343
1299.8 -72.284
1299.9 -72.233
1300 -72.19
1300.1 -72.152
1300.2 -72.106
1300.3 -72.05
1300.4 -71.983
1300.5 -71.913
1300.6 -71.852
1300.7 -71.802
1300.8 -71.758
1300.9 -71.705
1301 -71.639
1301.1 -71.57
1301.2 -71.507
1301.3 -71.46
1301.4 -71.419
1301.5 -71.362
1301.6 -71.283
1301.7 -71.209
1301.8 -71.152
1301.9 -71.098
1302 -71.029
1302.1 -70.951
1302.2 -70.893
1302.3 -70.847
1302.4 -70.787
1302.5 -70.709
1302.6 -70.634
1302.7 -70.572
1302.8 -70.498
1302.9 -70.417
1303 -70.345
1303.1 -70.28
1303.2 -70.222
1303.3 -70.164
1303.4 -70.103
1303.5 -70.027
1303.6 -69.934
1303.7 -69.842
1303.8 -69.766
1303.9 -69.691
1304 -69.598
1304.1 -69.51
1304.2 -69.436
1304.3 -69.362
1304.4 -69.279
1304.5 -69.178
1304.6 -69.071
1304.7 -68.972
1304.8 -68.882
1304.9 -68.795
1305 -68.714
1305.1 -68.632
1305.2 -68.542
1305.3 -68.449
1305.4 -68.355
1305.5 -68.251
1305.6 -68.132
1305.7 -68.016
1305.8 -67.902
1305.9 -67.787
1306 -67.672
1306.1 -67.558
1306.2 -67.445
1306.3 -67.333
1306.4 -67.23
1306.5 -67.113
1306.6 -66.975
1306.7 -66.834
1306.8 -66.689
1306.9 -66.54
1307 -66.385
1307.1 -66.227
1307.2 -66.062
1307.3 -65.89
1307.4 -65.72
1307.5 -65.521
1307.6 -65.293
1307.7 -65.065
1307.8 -64.843
1307.9 -64.628
1308 -64.418
1308.1 -64.206
1308.2 -63.99
1308.3 -63.766
1308.4 -63.532
1308.5 -63.261
1308.6 -62.95
1308.7 -62.641
1308.8 -62.339
1308.9 -62.038
1309 -61.739
1309.1 -61.428
1309.2 -61.091
1309.3 -60.74
1309.4 -60.391
1309.5 -60.016
1309.6 -59.604
1309.7 -59.175
1309.8 -58.711
1309.9 -58.221
1310 -57.723
1310.1 -57.213
1310.2 -56.674
1310.3 -56.088
1310.4 -55.468
1310.5 -54.786
1310.6 -54.021
1310.7 -53.166
1310.8 -52.195
1310.9 -51.099
1311 -49.84
1311.1 -48.322
1311.2 -46.414
1311.3 -43.871
1311.4 -40.357
1311.5 -34.39
1311.6 -21.048
1311.7 0.90615
1311.8 20.484
1311.9 29.726
1312 30.652
1312.1 25.986
1312.2 18.06
1312.3 8.9573
1312.4 0.050312
1312.5 -8.3057
1312.6 -16.037
1312.7 -23.318
1312.8 -30.265
1312.9 -36.78
1313 -42.639
1313.1 -47.606
1313.2 -51.565
1313.3 -54.595
1313.4 -56.838
1313.5 -58.452
1313.6 -59.591
1313.7 -60.398
1313.8 -60.972
1313.9 -61.373
1314 -61.65
1314.1 -61.832
1314.2 -61.948
1314.3 -62.012
1314.4 -62.04
1314.5 -62.034
1314.6 -62.004
1314.7 -61.961
1314.8 -61.909
1314.9 -61.847
1315 -61.777
1315.1 -61.705
1315.2 -61.63
1315.3 -61.552
1315.4 -61.47
1315.5 -61.381
1315.6 -61.281
1315.7 -61.173
1315.8 -61.062
1315.9 -60.949
1316 -60.835
1316.1 -60.724
1316.2 -60.618
1316.3 -60.516
1316.4 -60.419
1316.5 -60.335
1316.6 -60.257
1316.7 -60.167
1316.8 -60.064
1316.9 -59.95
1317 -59.834
1317.1 -59.723
1317.2 -59.631
1317.3 -59.545
1317.4 -59.449
1317.5 -59.352
1317.6 -59.252
1317.7 -59.148
1317.8 -59.053
1317.9 -58.974
1318 -58.894
1318.1 -58.797
1318.2 -58.685
1318.3 -58.573
1318.4 -58.467
1318.5 -58.383
1318.6 -58.314
1318.7 -58.232
1318.8 -58.15
1318.9 -58.079
1319 -57.999
1319.1 -57.899
1319.2 -57.799
1319.3 -57.718
1319.4 -57.632
1319.5 -57.545
1319.6 -57.48
1319.7 -57.424
1319.8 -57.372
1319.9 -57.319
1320 -57.267
1320.1 -57.208
1320.2 -57.135
1320.3 -57.046
1320.4 -56.953
1320.5 -56.892
1320.6 -56.853
1320.7 -56.805
1320.8 -56.759
1320.9 -56.722
1321 -56.679
1321.1 -56.621
1321.2 -56.55
1321.3 -56.477
1321.4 -56.405
1321.5 -56.361
1321.6 -56.35
1321.7 -56.341
1321.8 -56.326
1321.9 -56.308
1322 -56.286
1322.1 -56.263
1322.2 -56.238
1322.3 -56.209
1322.4 -56.173
1322.5 -56.154
1322.6 -56.162
1322.7 -56.172
1322.8 -56.181
1322.9 -56.188
1323 -56.188
1323.1 -56.185
1323.2 -56.178
1323.3 -56.17
1323.4 -56.15
1323.5 -56.14
1323.6 -56.149
1323.7 -56.15
1323.8 -56.146
1323.9 -56.14
1324 -56.141
1324.1 -56.142
1324.2 -56.143
1324.3 -56.149
1324.4 -56.153
1324.5 -56.177
1324.6 -56.225
1324.7 -56.275
1324.8 -56.313
1324.9 -56.336
1325 -56.351
1325.1 -56.361
1325.2 -56.378
1325.3 -56.401
1325.4 -56.436
1325.5 -56.49
1325.6 -56.552
1325.7 -56.602
1325.8 -56.635
1325.9 -56.667
1326 -56.711
1326.1 -56.769
1326.2 -56.83
1326.3 -56.875
1326.4 -56.899
1326.5 -56.932
1326.6 -56.998
1326.7 -57.075
1326.8 -57.148
1326.9 -57.203
1327 -57.252
1327.1 -57.314
1327.2 -57.384
1327.3 -57.44
1327.4 -57.477
1327.5 -57.538
1327.6 -57.621
1327.7 -57.692
1327.8 -57.746
1327.9 -57.806
1328 -57.881
1328.1 -57.958
1328.2 -58.033
1328.3 -58.106
1328.4 -58.175
1328.5 -58.246
1328.6 -58.311
1328.7 -58.364
1328.8 -58.42
1328.9 -58.489
1329 -58.552
1329.1 -58.599
1329.2 -58.645
1329.3 -58.705
1329.4 -58.768
1329.5 -58.83
1329.6 -58.891
1329.7 -58.942
1329.8 -58.984
1329.9 -59.027
1330 -59.071
1330.1 -59.123
1330.2 -59.176
1330.3 -59.23
1330.4 -59.285
1330.5 -59.345
1330.6 -59.407
1330.7 -59.468
1330.8 -59.531
1330.9 -59.59
1331 -59.643
1331.1 -59.691
1331.2 -59.733
1331.3 -59.772
1331.4 -59.807
1331.5 -59.847
1331.6 -59.888
1331.7 -59.928
1331.8 -59.969
1331.9 -60.011
1332 -60.06
1332.1 -60.113
1332.2 -60.172
1332.3 -60.235
1332.4 -60.297
1332.5 -60.361
1332.6 -60.423
1332.7 -60.478
1332.8 -60.524
1332.9 -60.566
1333 -60.602
1333.1 -60.633
1333.2 -60.672
1333.3 -60.718
1333.4 -60.772
1333.5 -60.835
1333.6 -60.898
1333.7 -60.947
1333.8 -60.98
1333.9 -61.01
1334 -61.049
1334.1 -61.098
1334.2 -61.154
1334.3 -61.209
1334.4 -61.244
1334.5 -61.269
1334.6 -61.304
1334.7 -61.352
1334.8 -61.408
1334.9 -61.452
1335 -61.482
1335.1 -61.516
1335.2 -61.561
1335.3 -61.61
1335.4 -61.645
1335.5 -61.67
1335.6 -61.708
1335.7 -61.76
1335.8 -61.798
1335.9 -61.822
1336 -61.86
1336.1 -61.912
1336.2 -61.954
1336.3 -61.98
1336.4 -62.011
1336.5 -62.046
1336.6 -62.083
1336.7 -62.117
1336.8 -62.143
1336.9 -62.169
1337 -62.207
1337.1 -62.253
1337.2 -62.283
1337.3 -62.304
1337.4 -62.341
1337.5 -62.386
1337.6 -62.424
1337.7 -62.449
1337.8 -62.472
1337.9 -62.503
1338 -62.545
1338.1 -62.591
1338.2 -62.634
1338.3 -62.678
1338.4 -62.717
1338.5 -62.75
1338.6 -62.779
1338.7 -62.805
1338.8 -62.832
1338.9 -62.858
1339 -62.887
1339.1 -62.915
1339.2 -62.939
1339.3 -62.963
1339.4 -62.987
1339.5 -63.016
1339.6 -63.045
1339.7 -63.08
1339.8 -63.118
1339.9 -63.153
1340 -63.19
1340.1 -63.23
1340.2 -63.274
1340.3 -63.318
1340.4 -63.364
1340.5 -63.407
1340.6 -63.438
1340.7 -63.463
1340.8 -63.48
1340.9 -63.492
1341 -63.504
1341.1 -63.52
1341.2 -63.538
1341.3 -63.559
1341.4 -63.586
1341.5 -63.621
1341.6 -63.66
1341.7 -63.698
1341.8 -63.729
1341.9 -63.746
1342 -63.753
1342.1 -63.764
1342.2 -63.785
1342.3 -63.817
1342.4 -63.853
1342.5 -63.887
1342.6 -63.904
1342.7 -63.913
1342.8 -63.928
1342.9 -63.954
1343 -63.99
1343.1 -64.018
1343.2 -64.031
1343.3 -64.038
1343.4 -64.056
1343.5 -64.088
1343.6 -64.116
1343.7 -64.129
1343.8 -64.136
1343.9 -64.16
1344 -64.191
1344.1 -64.206
1344.2 -64.211
1344.3 -64.228
1344.4 -64.261
1344.5 -64.281
1344.6 -64.288
1344.7 -64.3
1344.8 -64.322
1344.9 -64.347
1345 -64.369
1345.1 -64.389
1345.2 -64.397
1345.3 -64.402
1345.4 -64.424
1345.5 -64.449
1345.6 -64.455
1345.7 -64.46
1345.8 -64.49
1345.9 -64.518
1346 -64.526
1346.1 -64.524
1346.2 -64.527
1346.3 -64.54
1346.4 -64.56
1346.5 -64.591
1346.6 -64.619
1346.7 -64.641
1346.8 -64.663
1346.9 -64.683
1347 -64.698
1347.1 -64.712
1347.2 -64.734
1347.3 -64.753
1347.4 -64.764
1347.5 -64.775
1347.6 -64.786
1347.7 -64.799
1347.8 -64.814
1347.9 -64.834
1348 -64.854
1348.1 -64.872
1348.2 -64.893
1348.3 -64.912
1348.4 -64.936
1348.5 -64.961
1348.6 -64.986
1348.7 -65.009
1348.8 -65.021
1348.9 -65.026
1349 -65.023
1349.1 -65.015
1349.2 -65.006
1349.3 -65.002
1349.4 -65.001
1349.5 -65.003
1349.6 -65.014
1349.7 -65.031
1349.8 -65.052
1349.9 -65.07
1350 -65.082
1350.1 -65.081
1350.2 -65.071
1350.3 -65.063
1350.4 -65.064
1350.5 -65.072
1350.6 -65.087
1350.7 -65.103
1350.8 -65.105
1350.9 -65.096
1351 -65.086
1351.1 -65.084
1351.2 -65.096
1351.3 -65.109
1351.4 -65.109
1351.5 -65.097
1351.6 -65.086
1351.7 -65.087
1351.8 -65.098
1351.9 -65.102
1352 -65.086
1352.1 -65.075
1352.2 -65.083
1352.3 -65.088
1352.4 -65.07
1352.5 -65.05
1352.6 -65.054
1352.7 -65.06
1352.8 -65.046
1352.9 -65.03
1353 -65.03
1353.1 -65.037
1353.2 -65.041
1353.3 -65.046
1353.4 -65.049
1353.5 -65.043
1353.6 -65.024
1353.7 -65.001
1353.8 -64.993
1353.9 -64.986
1354 -64.966
1354.1 -64.946
1354.2 -64.94
1354.3 -64.937
1354.4 -64.923
1354.5 -64.896
1354.6 -64.86
1354.7 -64.835
1354.8 -64.821
1354.9 -64.812
1355 -64.807
1355.1 -64.802
1355.2 -64.794
1355.3 -64.784
1355.4 -64.78
1355.5 -64.771
1355.6 -64.754
1355.7 -64.738
1355.8 -64.72
1355.9 -64.703
1356 -64.685
1356.1 -64.671
1356.2 -64.659
1356.3 -64.645
1356.4 -64.634
1356.5 -64.616
1356.6 -64.594
1356.7 -64.572
1356.8 -64.555
1356.9 -64.531
1357 -64.499
1357.1 -64.462
1357.2 -64.418
1357.3 -64.37
1357.4 -64.325
1357.5 -64.279
1357.6 -64.232
1357.7 -64.187
1357.8 -64.15
1357.9 -64.118
1358 -64.093
1358.1 -64.07
1358.2 -64.049
1358.3 -64.02
1358.4 -63.979
1358.5 -63.927
1358.6 -63.867
1358.7 -63.816
1358.8 -63.776
1358.9 -63.747
1359 -63.721
1359.1 -63.686
1359.2 -63.634
1359.3 -63.58
1359.4 -63.542
1359.5 -63.51
1359.6 -63.478
1359.7 -63.44
1359.8 -63.381
1359.9 -63.318
1360 -63.273
1360.1 -63.245
1360.2 -63.211
1360.3 -63.159
1360.4 -63.11
1360.5 -63.067
1360.6 -63.024
1360.7 -62.969
1360.8 -62.91
1360.9 -62.866
1361 -62.831
1361.1 -62.786
1361.2 -62.728
1361.3 -62.682
1361.4 -62.652
1361.5 -62.617
1361.6 -62.564
1361.7 -62.507
1361.8 -62.447
1361.9 -62.378
1362 -62.301
1362.1 -62.234
1362.2 -62.186
1362.3 -62.131
1362.4 -62.061
1362.5 -61.981
1362.6 -61.895
1362.7 -61.808
1362.8 -61.71
1362.9 -61.607
1363 -61.501
1363.1 -61.398
1363.2 -61.3
1363.3 -61.212
1363.4 -61.137
1363.5 -61.047
1363.6 -60.941
1363.7 -60.833
1363.8 -60.724
1363.9 -60.619
1364 -60.514
1364.1 -60.411
1364.2 -60.308
1364.3 -60.209
1364.4 -60.111
1364.5 -59.99
1364.6 -59.844
1364.7 -59.692
1364.8 -59.537
1364.9 -59.378
1365 -59.216
1365.1 -59.048
1365.2 -58.877
1365.3 -58.702
1365.4 -58.532
1365.5 -58.345
1365.6 -58.13
1365.7 -57.915
1365.8 -57.702
1365.9 -57.494
1366 -57.289
1366.1 -57.082
1366.2 -56.873
1366.3 -56.652
1366.4 -56.417
1366.5 -56.148
1366.6 -55.845
1366.7 -55.537
1366.8 -55.226
1366.9 -54.916
1367 -54.597
1367.1 -54.251
1367.2 -53.872
1367.3 -53.462
1367.4 -53.034
1367.5 -52.566
1367.6 -52.053
1367.7 -51.487
1367.8 -50.841
1367.9 -50.103
1368 -49.267
1368.1 -48.304
1368.2 -47.169
1368.3 -45.759
1368.4 -43.953
1368.5 -41.481
1368.6 -37.983
1368.7 -32.111
1368.8 -20.092
1368.9 -1.4765
1369 15.39
1369.1 23.936
1369.2 25.038
1369.3 21.277
1369.4 14.704
1369.5 6.9525
1369.6 -0.84734
1369.7 -8.3541
1369.8 -15.429
1369.9 -22.165
1370 -28.671
1370.1 -34.917
1370.2 -40.747
1370.3 -45.889
1370.4 -50.149
1370.5 -53.529
1370.6 -56.101
1370.7 -58.005
1370.8 -59.385
1370.9 -60.38
1371 -61.109
1371.1 -61.638
1371.2 -62.012
1371.3 -62.262
1371.4 -62.421
1371.5 -62.513
1371.6 -62.554
1371.7 -62.559
1371.8 -62.543
1371.9 -62.51
1372 -62.458
1372.1 -62.396
1372.2 -62.324
1372.3 -62.244
1372.4 -62.161
1372.5 -62.08
1372.6 -62.002
1372.7 -61.918
1372.8 -61.827
1372.9 -61.731
1373 -61.635
1373.1 -61.541
1373.2 -61.445
1373.3 -61.351
1373.4 -61.259
1373.5 -61.176
1373.6 -61.1
1373.7 -61.029
1373.8 -60.961
1373.9 -60.892
1374 -60.82
1374.1 -60.744
1374.2 -60.663
1374.3 -60.571
1374.4 -60.473
1374.5 -60.378
1374.6 -60.292
1374.7 -60.21
1374.8 -60.13
1374.9 -60.054
1375 -59.984
1375.1 -59.92
1375.2 -59.848
1375.3 -59.76
1375.4 -59.656
1375.5 -59.564
1375.6 -59.497
1375.7 -59.441
1375.8 -59.396
1375.9 -59.344
1376 -59.268
1376.1 -59.184
1376.2 -59.102
1376.3 -59.03
1376.4 -58.965
1376.5 -58.907
1376.6 -58.849
1376.7 -58.791
1376.8 -58.748
1376.9 -58.705
1377 -58.643
1377.1 -58.571
1377.2 -58.516
1377.3 -58.472
1377.4 -58.404
1377.5 -58.339
1377.6 -58.308
1377.7 -58.287
1377.8 -58.248
1377.9 -58.198
1378 -58.157
1378.1 -58.121
1378.2 -58.086
1378.3 -58.05
1378.4 -58.011
1378.5 -57.976
1378.6 -57.954
1378.7 -57.934
1378.8 -57.926
1378.9 -57.914
1379 -57.881
1379.1 -57.849
1379.2 -57.832
1379.3 -57.82
1379.4 -57.792
1379.5 -57.767
1379.6 -57.756
1379.7 -57.745
1379.8 -57.741
1379.9 -57.743
1380 -57.751
1380.1 -57.761
1380.2 -57.772
1380.3 -57.783
1380.4 -57.787
1380.5 -57.808
1380.6 -57.846
1380.7 -57.885
1380.8 -57.92
1380.9 -57.953
1381 -57.985
1381.1 -58.013
1381.2 -58.044
1381.3 -58.072
1381.4 -58.089
1381.5 -58.112
1381.6 -58.144
1381.7 -58.174
1381.8 -58.197
1381.9 -58.22
1382 -58.242
1382.1 -58.262
1382.2 -58.286
1382.3 -58.314
1382.4 -58.345
1382.5 -58.393
1382.6 -58.464
1382.7 -58.536
1382.8 -58.596
1382.9 -58.647
1383 -58.686
1383.1 -58.719
1383.2 -58.75
1383.3 -58.79
1383.4 -58.833
1383.5 -58.893
1383.6 -58.972
1383.7 -59.042
1383.8 -59.095
1383.9 -59.139
1384 -59.191
1384.1 -59.252
1384.2 -59.318
1384.3 -59.383
1384.4 -59.432
1384.5 -59.476
1384.6 -59.53
1384.7 -59.597
1384.8 -59.673
1384.9 -59.737
1385 -59.785
1385.1 -59.836
1385.2 -59.904
1385.3 -59.968
1385.4 -60.013
1385.5 -60.057
1385.6 -60.122
1385.7 -60.193
1385.8 -60.242
1385.9 -60.283
1386 -60.341
1386.1 -60.404
1386.2 -60.45
1386.3 -60.49
1386.4 -60.537
1386.5 -60.592
1386.6 -60.657
1386.7 -60.715
1386.8 -60.765
1386.9 -60.807
1387 -60.853
1387.1 -60.91
1387.2 -60.96
1387.3 -60.999
1387.4 -61.042
1387.5 -61.1
1387.6 -61.157
1387.7 -61.201
1387.8 -61.238
1387.9 -61.273
1388 -61.319
1388.1 -61.376
1388.2 -61.434
1388.3 -61.492
1388.4 -61.548
1388.5 -61.604
1388.6 -61.659
1388.7 -61.715
1388.8 -61.767
1388.9 -61.816
1389 -61.865
1389.1 -61.914
1389.2 -61.963
1389.3 -62.01
1389.4 -62.061
1389.5 -62.115
1389.6 -62.17
1389.7 -62.225
1389.8 -62.276
1389.9 -62.321
1390 -62.362
1390.1 -62.401
1390.2 -62.431
1390.3 -62.455
1390.4 -62.476
1390.5 -62.495
1390.6 -62.513
1390.7 -62.536
1390.8 -62.572
1390.9 -62.611
1391 -62.652
1391.1 -62.697
1391.2 -62.742
1391.3 -62.782
1391.4 -62.813
1391.5 -62.839
1391.6 -62.858
1391.7 -62.875
1391.8 -62.898
1391.9 -62.929
1392 -62.97
1392.1 -63.012
1392.2 -63.047
1392.3 -63.068
1392.4 -63.082
1392.5 -63.102
1392.6 -63.134
1392.7 -63.173
1392.8 -63.203
1392.9 -63.222
1393 -63.238
1393.1 -63.261
1393.2 -63.296
1393.3 -63.328
1393.4 -63.341
1393.5 -63.35
1393.6 -63.378
1393.7 -63.415
1393.8 -63.434
1393.9 -63.442
1394 -63.463
1394.1 -63.5
1394.2 -63.522
1394.3 -63.531
1394.4 -63.551
1394.5 -63.583
1394.6 -63.603
1394.7 -63.61
1394.8 -63.619
1394.9 -63.631
1395 -63.641
1395.1 -63.648
1395.2 -63.659
1395.3 -63.683
1395.4 -63.707
1395.5 -63.721
1395.6 -63.737
1395.7 -63.764
1395.8 -63.785
1395.9 -63.792
1396 -63.794
1396.1 -63.8
1396.2 -63.823
1396.3 -63.854
1396.4 -63.88
1396.5 -63.899
1396.6 -63.912
1396.7 -63.922
1396.8 -63.928
1396.9 -63.936
1397 -63.946
1397.1 -63.95
1397.2 -63.954
1397.3 -63.956
1397.4 -63.96
1397.5 -63.965
1397.6 -63.976
1397.7 -63.986
1397.8 -63.989
1397.9 -63.995
1398 -64.006
1398.1 -64.02
1398.2 -64.034
1398.3 -64.053
1398.4 -64.072
1398.5 -64.089
1398.6 -64.109
1398.7 -64.125
1398.8 -64.137
1398.9 -64.142
1399 -64.143
1399.1 -64.138
1399.2 -64.127
1399.3 -64.119
1399.4 -64.116
1399.5 -64.119
1399.6 -64.127
1399.7 -64.141
1399.8 -64.157
1399.9 -64.166
1400 -64.163
1400.1 -64.149
1400.2 -64.136
1400.3 -64.128
1400.4 -64.131
1400.5 -64.143
1400.6 -64.155
1400.7 -64.156
1400.8 -64.14
1400.9 -64.12
1401 -64.112
1401.1 -64.115
1401.2 -64.123
1401.3 -64.12
1401.4 -64.103
1401.5 -64.086
1401.6 -64.084
1401.7 -64.088
1401.8 -64.082
1401.9 -64.061
1402 -64.042
1402.1 -64.04
1402.2 -64.045
1402.3 -64.036
1402.4 -64.015
1402.5 -64.002
1402.6 -64.002
1402.7 -63.987
1402.8 -63.96
1402.9 -63.945
1403 -63.949
1403.1 -63.954
1403.2 -63.953
1403.3 -63.953
1403.4 -63.952
1403.5 -63.944
1403.6 -63.917
1403.7 -63.886
1403.8 -63.869
1403.9 -63.858
1404 -63.832
1404.1 -63.802
1404.2 -63.788
1404.3 -63.779
1404.4 -63.766
1404.5 -63.739
1404.6 -63.699
1404.7 -63.662
1404.8 -63.632
1404.9 -63.608
1405 -63.589
1405.1 -63.577
1405.2 -63.567
1405.3 -63.554
1405.4 -63.542
1405.5 -63.525
1405.6 -63.5
1405.7 -63.474
1405.8 -63.456
1405.9 -63.438
1406 -63.416
1406.1 -63.394
1406.2 -63.374
1406.3 -63.352
1406.4 -63.33
1406.5 -63.304
1406.6 -63.267
1406.7 -63.226
1406.8 -63.181
1406.9 -63.127
1407 -63.072
1407.1 -63.018
1407.2 -62.97
1407.3 -62.926
1407.4 -62.884
1407.5 -62.839
1407.6 -62.786
1407.7 -62.74
1407.8 -62.699
1407.9 -62.651
1408 -62.589
1408.1 -62.523
1408.2 -62.459
1408.3 -62.407
1408.4 -62.373
1408.5 -62.323
1408.6 -62.24
1408.7 -62.151
1408.8 -62.071
1408.9 -62.003
1409 -61.94
1409.1 -61.869
1409.2 -61.787
1409.3 -61.714
1409.4 -61.66
1409.5 -61.589
1409.6 -61.48
1409.7 -61.37
1409.8 -61.284
1409.9 -61.208
1410 -61.114
1410.1 -61.009
1410.2 -60.919
1410.3 -60.847
1410.4 -60.763
1410.5 -60.657
1410.6 -60.546
1410.7 -60.44
1410.8 -60.315
1410.9 -60.187
1411 -60.083
1411.1 -59.982
1411.2 -59.868
1411.3 -59.755
1411.4 -59.657
1411.5 -59.55
1411.6 -59.422
1411.7 -59.293
1411.8 -59.159
1411.9 -59.02
1412 -58.875
1412.1 -58.739
1412.2 -58.614
1412.3 -58.481
1412.4 -58.342
1412.5 -58.193
1412.6 -58.039
1412.7 -57.885
1412.8 -57.716
1412.9 -57.54
1413 -57.358
1413.1 -57.17
1413.2 -56.981
1413.3 -56.795
1413.4 -56.61
1413.5 -56.408
1413.6 -56.185
1413.7 -55.956
1413.8 -55.724
1413.9 -55.485
1414 -55.241
1414.1 -54.987
1414.2 -54.721
1414.3 -54.445
1414.4 -54.16
1414.5 -53.844
1414.6 -53.494
1414.7 -53.129
1414.8 -52.743
1414.9 -52.332
1415 -51.891
1415.1 -51.414
1415.2 -50.902
1415.3 -50.335
1415.4 -49.704
1415.5 -48.963
1415.6 -48.074
1415.7 -47.001
1415.8 -45.688
1415.9 -44.014
1416 -41.815
1416.1 -38.653
1416.2 -33.896
1416.3 -25.125
1416.4 -8.1064
1416.5 10.65
1416.6 21.283
1416.7 24.211
1416.8 21.817
1416.9 16.09
1417 8.8165
1417.1 1.1199
1417.2 -6.3166
1417.3 -13.385
1417.4 -20.105
1417.5 -26.578
1417.6 -32.841
1417.7 -38.762
1417.8 -44.12
1417.9 -48.708
1418 -52.398
1418.1 -55.239
1418.2 -57.367
1418.3 -58.945
1418.4 -60.099
1418.5 -60.92
1418.6 -61.506
1418.7 -61.937
1418.8 -62.243
1418.9 -62.436
1419 -62.559
1419.1 -62.643
1419.2 -62.683
1419.3 -62.68
1419.4 -62.665
1419.5 -62.652
1419.6 -62.62
1419.7 -62.562
1419.8 -62.493
1419.9 -62.418
1420 -62.335
1420.1 -62.252
1420.2 -62.18
1420.3 -62.113
1420.4 -62.032
1420.5 -61.947
1420.6 -61.886
1420.7 -61.824
1420.8 -61.744
1420.9 -61.664
1421 -61.598
1421.1 -61.529
1421.2 -61.444
1421.3 -61.35
1421.4 -61.253
1421.5 -61.178
1421.6 -61.128
1421.7 -61.077
1421.8 -61.022
1421.9 -60.96
1422 -60.892
1422.1 -60.819
1422.2 -60.745
1422.3 -60.668
1422.4 -60.585
1422.5 -60.511
1422.6 -60.45
1422.7 -60.389
1422.8 -60.329
1422.9 -60.271
1423 -60.211
1423.1 -60.149
1423.2 -60.088
1423.3 -60.026
1423.4 -59.965
1423.5 -59.918
1423.6 -59.887
1423.7 -59.853
1423.8 -59.81
1423.9 -59.756
1424 -59.691
1424.1 -59.622
1424.2 -59.547
1424.3 -59.469
1424.4 -59.39
1424.5 -59.327
1424.6 -59.286
1424.7 -59.25
1424.8 -59.225
1424.9 -59.198
1425 -59.164
1425.1 -59.118
1425.2 -59.054
1425.3 -58.983
1425.4 -58.914
1425.5 -58.87
1425.6 -58.852
1425.7 -58.836
1425.8 -58.813
1425.9 -58.774
1426 -58.721
1426.1 -58.67
1426.2 -58.639
1426.3 -58.617
1426.4 -58.584
1426.5 -58.547
1426.6 -58.514
1426.7 -58.49
1426.8 -58.481
1426.9 -58.476
1427 -58.451
1427.1 -58.415
1427.2 -58.391
1427.3 -58.377
1427.4 -58.346
1427.5 -58.313
1427.6 -58.312
1427.7 -58.325
1427.8 -58.326
1427.9 -58.308
1428 -58.29
1428.1 -58.281
1428.2 -58.274
1428.3 -58.269
1428.4 -58.256
1428.5 -58.243
1428.6 -58.244
1428.7 -58.26
1428.8 -58.277
1428.9 -58.277
1429 -58.288
1429.1 -58.31
1429.2 -58.32
1429.3 -58.317
1429.4 -58.306
1429.5 -58.312
1429.6 -58.346
1429.7 -58.387
1429.8 -58.425
1429.9 -58.455
1430 -58.478
1430.1 -58.497
1430.2 -58.515
1430.3 -58.528
1430.4 -58.538
1430.5 -58.558
1430.6 -58.586
1430.7 -58.612
1430.8 -58.638
1430.9 -58.666
1431 -58.694
1431.1 -58.721
1431.2 -58.747
1431.3 -58.773
1431.4 -58.797
1431.5 -58.83
1431.6 -58.881
1431.7 -58.934
1431.8 -58.986
1431.9 -59.041
1432 -59.096
1432.1 -59.154
1432.2 -59.211
1432.3 -59.271
1432.4 -59.328
1432.5 -59.38
1432.6 -59.429
1432.7 -59.471
1432.8 -59.507
1432.9 -59.538
1433 -59.574
1433.1 -59.614
1433.2 -59.654
1433.3 -59.699
1433.4 -59.75
1433.5 -59.808
1433.6 -59.862
1433.7 -59.907
1433.8 -59.94
1433.9 -59.966
1434 -59.998
1434.1 -60.039
1434.2 -60.092
1434.3 -60.145
1434.4 -60.188
1434.5 -60.218
1434.6 -60.248
1434.7 -60.287
1434.8 -60.337
1434.9 -60.39
1435 -60.424
1435.1 -60.45
1435.2 -60.482
1435.3 -60.526
1435.4 -60.576
1435.5 -60.612
1435.6 -60.639
1435.7 -60.676
1435.8 -60.729
1435.9 -60.77
1436 -60.791
1436.1 -60.824
1436.2 -60.875
1436.3 -60.925
1436.4 -60.956
1436.5 -60.979
1436.6 -61.002
1436.7 -61.029
1436.8 -61.067
1436.9 -61.114
1437 -61.151
1437.1 -61.172
1437.2 -61.205
1437.3 -61.249
1437.4 -61.28
1437.5 -61.301
1437.6 -61.328
1437.7 -61.368
1437.8 -61.41
1437.9 -61.446
1438 -61.472
1438.1 -61.491
1438.2 -61.508
1438.3 -61.521
1438.4 -61.539
1438.5 -61.558
1438.6 -61.583
1438.7 -61.611
1438.8 -61.637
1438.9 -61.663
1439 -61.688
1439.1 -61.714
1439.2 -61.74
1439.3 -61.764
1439.4 -61.786
1439.5 -61.809
1439.6 -61.827
1439.7 -61.84
1439.8 -61.857
1439.9 -61.871
1440 -61.88
1440.1 -61.891
1440.2 -61.902
1440.3 -61.914
1440.4 -61.926
1440.5 -61.946
1440.6 -61.972
1440.7 -61.999
1440.8 -62.032
1440.9 -62.069
1441 -62.104
1441.1 -62.135
1441.2 -62.164
1441.3 -62.186
1441.4 -62.197
1441.5 -62.202
1441.6 -62.207
1441.7 -62.216
1441.8 -62.234
1441.9 -62.265
1442 -62.303
1442.1 -62.333
1442.2 -62.351
1442.3 -62.356
1442.4 -62.358
1442.5 -62.371
1442.6 -62.397
1442.7 -62.432
1442.8 -62.457
1442.9 -62.468
1443 -62.469
1443.1 -62.478
1443.2 -62.5
1443.3 -62.53
1443.4 -62.547
1443.5 -62.55
1443.6 -62.557
1443.7 -62.575
1443.8 -62.597
1443.9 -62.605
1444 -62.61
1444.1 -62.628
1444.2 -62.653
1444.3 -62.664
1444.4 -62.663
1444.5 -62.677
1444.6 -62.703
1444.7 -62.726
1444.8 -62.738
1444.9 -62.743
1445 -62.749
1445.1 -62.764
1445.2 -62.787
1445.3 -62.801
1445.4 -62.801
1445.5 -62.805
1445.6 -62.818
1445.7 -62.821
1445.8 -62.809
1445.9 -62.807
1446 -62.824
1446.1 -62.84
1446.2 -62.846
1446.3 -62.842
1446.4 -62.832
1446.5 -62.818
1446.6 -62.807
1446.7 -62.798
1446.8 -62.788
1446.9 -62.781
1447 -62.775
1447.1 -62.771
1447.2 -62.768
1447.3 -62.769
1447.4 -62.771
1447.5 -62.764
1447.6 -62.749
1447.7 -62.732
1447.8 -62.716
1447.9 -62.698
1448 -62.681
1448.1 -62.66
1448.2 -62.634
1448.3 -62.608
1448.4 -62.584
1448.5 -62.559
1448.6 -62.534
1448.7 -62.515
1448.8 -62.498
1448.9 -62.482
1449 -62.472
1449.1 -62.465
1449.2 -62.462
1449.3 -62.457
1449.4 -62.451
1449.5 -62.429
1449.6 -62.39
1449.7 -62.346
1449.8 -62.304
1449.9 -62.269
1450 -62.243
1450.1 -62.227
1450.2 -62.214
1450.3 -62.197
1450.4 -62.172
1450.5 -62.13
1450.6 -62.077
1450.7 -62.03
1450.8 -62
1450.9 -61.978
1451 -61.955
1451.1 -61.921
1451.2 -61.873
1451.3 -61.827
1451.4 -61.796
1451.5 -61.766
1451.6 -61.721
1451.7 -61.659
1451.8 -61.592
1451.9 -61.538
1452 -61.503
1452.1 -61.46
1452.2 -61.396
1452.3 -61.334
1452.4 -61.296
1452.5 -61.248
1452.6 -61.164
1452.7 -61.079
1452.8 -61.017
1452.9 -60.963
1453 -60.898
1453.1 -60.821
1453.2 -60.738
1453.3 -60.657
1453.4 -60.59
1453.5 -60.52
1453.6 -60.439
1453.7 -60.349
1453.8 -60.245
1453.9 -60.153
1454 -60.07
1454.1 -59.982
1454.2 -59.885
1454.3 -59.792
1454.4 -59.72
1454.5 -59.64
1454.6 -59.536
1454.7 -59.424
1454.8 -59.311
1454.9 -59.197
1455 -59.077
1455.1 -58.959
1455.2 -58.838
1455.3 -58.719
1455.4 -58.602
1455.5 -58.474
1455.6 -58.33
1455.7 -58.184
1455.8 -58.038
1455.9 -57.892
1456 -57.747
1456.1 -57.599
1456.2 -57.453
1456.3 -57.309
1456.4 -57.167
1456.5 -57.013
1456.6 -56.84
1456.7 -56.667
1456.8 -56.496
1456.9 -56.332
1457 -56.172
1457.1 -56.014
1457.2 -55.857
1457.3 -55.7
1457.4 -55.547
1457.5 -55.371
1457.6 -55.17
1457.7 -54.955
1457.8 -54.728
1457.9 -54.49
1458 -54.246
1458.1 -53.999
1458.2 -53.75
1458.3 -53.501
1458.4 -53.252
1458.5 -52.977
1458.6 -52.659
1458.7 -52.306
1458.8 -51.919
1458.9 -51.506
1459 -51.073
1459.1 -50.608
1459.2 -50.098
1459.3 -49.517
1459.4 -48.837
1459.5 -48.036
1459.6 -47.093
1459.7 -45.961
1459.8 -44.563
1459.9 -42.728
1460 -40.242
1460.1 -36.522
1460.2 -30.618
1460.3 -19.588
1460.4 -1.6499
1460.5 14.644
1460.6 22.046
1460.7 22.796
1460.8 19.182
1460.9 12.973
1461 5.6991
1461.1 -1.7553
1461.2 -8.8845
1461.3 -15.657
1461.4 -22.13
1461.5 -28.389
1461.6 -34.461
1461.7 -40.172
1461.8 -45.273
1461.9 -49.579
1462 -53.002
1462.1 -55.636
1462.2 -57.623
1462.3 -59.097
1462.4 -60.161
1462.5 -60.92
1462.6 -61.473
1462.7 -61.875
1462.8 -62.164
1462.9 -62.359
1463 -62.488
1463.1 -62.559
1463.2 -62.587
1463.3 -62.586
1463.4 -62.563
1463.5 -62.531
1463.6 -62.491
1463.7 -62.447
1463.8 -62.395
1463.9 -62.338
1464 -62.274
1464.1 -62.205
1464.2 -62.135
1464.3 -62.06
1464.4 -61.987
1464.5 -61.916
1464.6 -61.843
1464.7 -61.766
1464.8 -61.687
1464.9 -61.608
1465 -61.53
1465.1 -61.455
1465.2 -61.382
1465.3 -61.309
1465.4 -61.235
1465.5 -61.174
1465.6 -61.128
1465.7 -61.083
1465.8 -61.038
1465.9 -60.988
1466 -60.928
1466.1 -60.856
1466.2 -60.776
1466.3 -60.692
1466.4 -60.603
1466.5 -60.529
1466.6 -60.478
1466.7 -60.431
1466.8 -60.388
1466.9 -60.343
1467 -60.289
1467.1 -60.22
1467.2 -60.141
1467.3 -60.065
1467.4 -59.996
1467.5 -59.948
1467.6 -59.914
1467.7 -59.872
1467.8 -59.812
1467.9 -59.746
1468 -59.693
1468.1 -59.647
1468.2 -59.597
1468.3 -59.533
1468.4 -59.463
1468.5 -59.416
1468.6 -59.394
1468.7 -59.363
1468.8 -59.307
1468.9 -59.25
1469 -59.213
1469.1 -59.184
1469.2 -59.132
1469.3 -59.067
1469.4 -59.019
1469.5 -58.991
1469.6 -58.965
1469.7 -58.928
1469.8 -58.89
1469.9 -58.851
1470 -58.806
1470.1 -58.761
1470.2 -58.726
1470.3 -58.701
1470.4 -58.665
1470.5 -58.631
1470.6 -58.621
1470.7 -58.616
1470.8 -58.599
1470.9 -58.57
1471 -58.542
1471.1 -58.525
1471.2 -58.519
1471.3 -58.51
1471.4 -58.489
1471.5 -58.474
1471.6 -58.469
1471.7 -58.46
1471.8 -58.446
1471.9 -58.428
1472 -58.408
1472.1 -58.385
1472.2 -58.36
1472.3 -58.333
1472.4 -58.304
1472.5 -58.288
1472.6 -58.289
1472.7 -58.289
1472.8 -58.287
1472.9 -58.287
1473 -58.288
1473.1 -58.29
1473.2 -58.294
1473.3 -58.302
1473.4 -58.311
1473.5 -58.333
1473.6 -58.37
1473.7 -58.408
1473.8 -58.448
1473.9 -58.484
1474 -58.514
1474.1 -58.535
1474.2 -58.547
1474.3 -58.554
1474.4 -58.553
1474.5 -58.564
1474.6 -58.589
1474.7 -58.618
1474.8 -58.657
1474.9 -58.7
1475 -58.746
1475.1 -58.788
1475.2 -58.82
1475.3 -58.839
1475.4 -58.848
1475.5 -58.869
1475.6 -58.91
1475.7 -58.962
1475.8 -59.016
1475.9 -59.066
1476 -59.095
1476.1 -59.117
1476.2 -59.149
1476.3 -59.19
1476.4 -59.235
1476.5 -59.277
1476.6 -59.313
1476.7 -59.351
1476.8 -59.404
1476.9 -59.463
1477 -59.503
1477.1 -59.53
1477.2 -59.563
1477.3 -59.613
1477.4 -59.653
1477.5 -59.68
1477.6 -59.72
1477.7 -59.773
1477.8 -59.818
1477.9 -59.846
1478 -59.875
1478.1 -59.909
1478.2 -59.944
1478.3 -59.977
1478.4 -60.002
1478.5 -60.026
1478.6 -60.06
1478.7 -60.108
1478.8 -60.146
1478.9 -60.169
1479 -60.202
1479.1 -60.245
1479.2 -60.277
1479.3 -60.293
1479.4 -60.308
1479.5 -60.337
1479.6 -60.378
1479.7 -60.422
1479.8 -60.46
1479.9 -60.493
1480 -60.52
1480.1 -60.546
1480.2 -60.571
1480.3 -60.591
1480.4 -60.608
1480.5 -60.623
1480.6 -60.642
1480.7 -60.661
1480.8 -60.683
1480.9 -60.705
1481 -60.725
1481.1 -60.745
1481.2 -60.761
1481.3 -60.781
1481.4 -60.803
1481.5 -60.829
1481.6 -60.86
1481.7 -60.891
1481.8 -60.923
1481.9 -60.955
1482 -60.992
1482.1 -61.027
1482.2 -61.057
1482.3 -61.079
1482.4 -61.091
1482.5 -61.097
1482.6 -61.097
1482.7 -61.101
1482.8 -61.108
1482.9 -61.12
1483 -61.14
1483.1 -61.164
1483.2 -61.192
1483.3 -61.218
1483.4 -61.24
1483.5 -61.252
1483.6 -61.254
1483.7 -61.256
1483.8 -61.264
1483.9 -61.279
1484 -61.303
1484.1 -61.331
1484.2 -61.342
1484.3 -61.337
1484.4 -61.334
1484.5 -61.341
1484.6 -61.361
1484.7 -61.381
1484.8 -61.388
1484.9 -61.387
1485 -61.394
1485.1 -61.413
1485.2 -61.433
1485.3 -61.436
1485.4 -61.43
1485.5 -61.44
1485.6 -61.463
1485.7 -61.475
1485.8 -61.469
1485.9 -61.47
1486 -61.486
1486.1 -61.494
1486.2 -61.491
1486.3 -61.496
1486.4 -61.512
1486.5 -61.53
1486.6 -61.544
1486.7 -61.556
1486.8 -61.557
1486.9 -61.551
1487 -61.554
1487.1 -61.566
1487.2 -61.568
1487.3 -61.559
1487.4 -61.561
1487.5 -61.574
1487.6 -61.581
1487.7 -61.577
1487.8 -61.565
1487.9 -61.558
1488 -61.558
1488.1 -61.57
1488.2 -61.584
1488.3 -61.598
1488.4 -61.61
1488.5 -61.616
1488.6 -61.617
1488.7 -61.616
1488.8 -61.621
1488.9 -61.624
1489 -61.624
1489.1 -61.625
1489.2 -61.624
1489.3 -61.623
1489.4 -61.624
1489.5 -61.63
1489.6 -61.634
1489.7 -61.637
1489.8 -61.64
1489.9 -61.641
1490 -61.643
1490.1 -61.644
1490.2 -61.647
1490.3 -61.642
1490.4 -61.626
1490.5 -61.601
1490.6 -61.572
1490.7 -61.543
1490.8 -61.514
1490.9 -61.491
1491 -61.472
1491.1 -61.456
1491.2 -61.448
1491.3 -61.444
1491.4 -61.443
1491.5 -61.435
1491.6 -61.416
1491.7 -61.388
1491.8 -61.348
1491.9 -61.31
1492 -61.284
1492.1 -61.269
1492.2 -61.259
1492.3 -61.252
1492.4 -61.233
1492.5 -61.193
1492.6 -61.152
1492.7 -61.121
1492.8 -61.104
1492.9 -61.091
1493 -61.067
1493.1 -61.028
1493.2 -60.99
1493.3 -60.966
1493.4 -60.954
1493.5 -60.929
1493.6 -60.877
1493.7 -60.828
1493.8 -60.799
1493.9 -60.77
1494 -60.723
1494.1 -60.674
1494.2 -60.646
1494.3 -60.622
1494.4 -60.581
1494.5 -60.525
1494.6 -60.474
1494.7 -60.433
1494.8 -60.391
1494.9 -60.352
1495 -60.312
1495.1 -60.269
1495.2 -60.215
1495.3 -60.152
1495.4 -60.102
1495.5 -60.05
1495.6 -59.976
1495.7 -59.894
1495.8 -59.824
1495.9 -59.761
1496 -59.692
1496.1 -59.615
1496.2 -59.53
1496.3 -59.448
1496.4 -59.381
1496.5 -59.309
1496.6 -59.226
1496.7 -59.144
1496.8 -59.062
1496.9 -58.98
1497 -58.905
1497.1 -58.829
1497.2 -58.748
1497.3 -58.669
1497.4 -58.594
1497.5 -58.509
1497.6 -58.405
1497.7 -58.303
1497.8 -58.202
1497.9 -58.103
1498 -58.006
1498.1 -57.911
1498.2 -57.818
1498.3 -57.725
1498.4 -57.64
1498.5 -57.543
1498.6 -57.421
1498.7 -57.296
1498.8 -57.164
1498.9 -57.025
1499 -56.88
1499.1 -56.738
1499.2 -56.595
1499.3 -56.45
1499.4 -56.315
1499.5 -56.169
1499.6 -56.011
1499.7 -55.856
1499.8 -55.709
1499.9 -55.562
1500 -55.401
1500.1 -55.227
1500.2 -55.041
1500.3 -54.855
1500.4 -54.675
1500.5 -54.493
1500.6 -54.297
1500.7 -54.092
1500.8 -53.867
1500.9 -53.62
1501 -53.362
1501.1 -53.106
1501.2 -52.855
1501.3 -52.595
1501.4 -52.311
1501.5 -51.983
1501.6 -51.617
1501.7 -51.235
1501.8 -50.833
1501.9 -50.381
1502 -49.864
1502.1 -49.291
1502.2 -48.664
1502.3 -47.937
1502.4 -47.065
1502.5 -46.006
1502.6 -44.712
1502.7 -43.047
1502.8 -40.815
1502.9 -37.57
1503 -32.639
1503.1 -23.691
1503.2 -7.3731
1503.3 9.9572
1503.4 19.658
1503.5 22.266
1503.6 19.946
1503.7 14.543
1503.8 7.6681
1503.9 0.34811
1504 -6.7642
1504.1 -13.537
1504.2 -19.975
1504.3 -26.191
1504.4 -32.236
1504.5 -38
1504.6 -43.264
1504.7 -47.815
1504.8 -51.522
1504.9 -54.423
1505 -56.613
1505.1 -58.233
1505.2 -59.425
1505.3 -60.287
1505.4 -60.904
1505.5 -61.341
1505.6 -61.645
1505.7 -61.849
1505.8 -61.981
1505.9 -62.065
1506 -62.109
1506.1 -62.12
1506.2 -62.111
1506.3 -62.084
1506.4 -62.044
1506.5 -61.996
1506.6 -61.949
1506.7 -61.897
1506.8 -61.837
1506.9 -61.773
1507 -61.704
1507.1 -61.628
1507.2 -61.55
1507.3 -61.468
1507.4 -61.376
1507.5 -61.282
1507.6 -61.189
1507.7 -61.097
1507.8 -61.007
1507.9 -60.922
1508 -60.848
1508.1 -60.781
1508.2 -60.714
1508.3 -60.643
1508.4 -60.559
1508.5 -60.471
1508.6 -60.383
1508.7 -60.299
1508.8 -60.225
1508.9 -60.159
1509 -60.099
1509.1 -60.031
1509.2 -59.947
1509.3 -59.855
1509.4 -59.765
1509.5 -59.697
1509.6 -59.65
1509.7 -59.592
1509.8 -59.511
1509.9 -59.431
1510 -59.363
1510.1 -59.303
1510.2 -59.236
1510.3 -59.152
1510.4 -59.064
1510.5 -59
1510.6 -58.961
1510.7 -58.907
1510.8 -58.84
1510.9 -58.785
1511 -58.736
1511.1 -58.669
1511.2 -58.587
1511.3 -58.52
1511.4 -58.462
1511.5 -58.417
1511.6 -58.384
1511.7 -58.343
1511.8 -58.288
1511.9 -58.222
1512 -58.172
1512.1 -58.131
1512.2 -58.073
1512.3 -58.004
1512.4 -57.944
1512.5 -57.904
1512.6 -57.865
1512.7 -57.819
1512.8 -57.769
1512.9 -57.721
1513 -57.685
1513.1 -57.652
1513.2 -57.614
1513.3 -57.575
1513.4 -57.532
1513.5 -57.497
1513.6 -57.471
1513.7 -57.443
1513.8 -57.408
1513.9 -57.371
1514 -57.332
1514.1 -57.294
1514.2 -57.255
1514.3 -57.212
1514.4 -57.166
1514.5 -57.131
1514.6 -57.112
1514.7 -57.097
1514.8 -57.087
1514.9 -57.075
1515 -57.06
1515.1 -57.046
1515.2 -57.033
1515.3 -57.021
1515.4 -57.009
1515.5 -57.009
1515.6 -57.019
1515.7 -57.022
1515.8 -57.016
1515.9 -56.999
1516 -56.977
1516.1 -56.953
1516.2 -56.933
1516.3 -56.915
1516.4 -56.9
1516.5 -56.899
1516.6 -56.915
1516.7 -56.937
1516.8 -56.953
1516.9 -56.957
1517 -56.95
1517.1 -56.937
1517.2 -56.926
1517.3 -56.925
1517.4 -56.939
1517.5 -56.963
1517.6 -56.983
1517.7 -56.989
1517.8 -56.99
1517.9 -56.997
1518 -57.019
1518.1 -57.05
1518.2 -57.061
1518.3 -57.056
1518.4 -57.057
1518.5 -57.078
1518.6 -57.114
1518.7 -57.14
1518.8 -57.158
1518.9 -57.183
1519 -57.22
1519.1 -57.247
1519.2 -57.255
1519.3 -57.265
1519.4 -57.292
1519.5 -57.33
1519.6 -57.359
1519.7 -57.384
1519.8 -57.413
1519.9 -57.439
1520 -57.462
1520.1 -57.481
1520.2 -57.511
1520.3 -57.553
1520.4 -57.584
1520.5 -57.609
1520.6 -57.648
1520.7 -57.699
1520.8 -57.738
1520.9 -57.769
1521 -57.8
1521.1 -57.839
1521.2 -57.887
1521.3 -57.933
1521.4 -57.975
1521.5 -58.016
1521.6 -58.057
1521.7 -58.093
1521.8 -58.122
1521.9 -58.147
1522 -58.169
1522.1 -58.19
1522.2 -58.21
1522.3 -58.233
1522.4 -58.254
1522.5 -58.276
1522.6 -58.301
1522.7 -58.324
1522.8 -58.35
1522.9 -58.378
1523 -58.41
1523.1 -58.444
1523.2 -58.478
1523.3 -58.512
1523.4 -58.547
1523.5 -58.59
1523.6 -58.641
1523.7 -58.696
1523.8 -58.753
1523.9 -58.809
1524 -58.86
1524.1 -58.907
1524.2 -58.95
1524.3 -58.985
1524.4 -59.013
1524.5 -59.039
1524.6 -59.067
1524.7 -59.1
1524.8 -59.141
1524.9 -59.191
1525 -59.246
1525.1 -59.301
1525.2 -59.346
1525.3 -59.376
1525.4 -59.399
1525.5 -59.426
1525.6 -59.467
1525.7 -59.519
1525.8 -59.572
1525.9 -59.619
1526 -59.648
1526.1 -59.67
1526.2 -59.699
1526.3 -59.745
1526.4 -59.798
1526.5 -59.841
1526.6 -59.866
1526.7 -59.886
1526.8 -59.923
1526.9 -59.973
1527 -60.014
1527.1 -60.042
1527.2 -60.074
1527.3 -60.119
1527.4 -60.155
1527.5 -60.176
1527.6 -60.201
1527.7 -60.246
1527.8 -60.287
1527.9 -60.308
1528 -60.325
1528.1 -60.346
1528.2 -60.371
1528.3 -60.395
1528.4 -60.416
1528.5 -60.436
1528.6 -60.47
1528.7 -60.506
1528.8 -60.525
1528.9 -60.54
1529 -60.57
1529.1 -60.606
1529.2 -60.627
1529.3 -60.635
1529.4 -60.645
1529.5 -60.668
1529.6 -60.698
1529.7 -60.727
1529.8 -60.754
1529.9 -60.776
1530 -60.788
1530.1 -60.797
1530.2 -60.804
1530.3 -60.811
1530.4 -60.817
1530.5 -60.823
1530.6 -60.826
1530.7 -60.825
1530.8 -60.825
1530.9 -60.824
1531 -60.827
1531.1 -60.833
1531.2 -60.839
1531.3 -60.846
1531.4 -60.852
1531.5 -60.858
1531.6 -60.864
1531.7 -60.877
1531.8 -60.893
1531.9 -60.91
1532 -60.925
1532.1 -60.938
1532.2 -60.95
1532.3 -60.956
1532.4 -60.959
1532.5 -60.954
1532.6 -60.937
1532.7 -60.917
1532.8 -60.898
1532.9 -60.887
1533 -60.881
1533.1 -60.887
1533.2 -60.896
1533.3 -60.902
1533.4 -60.902
1533.5 -60.887
1533.6 -60.862
1533.7 -60.836
1533.8 -60.821
1533.9 -60.817
1534 -60.816
1534.1 -60.815
1534.2 -60.802
1534.3 -60.776
1534.4 -60.748
1534.5 -60.731
1534.6 -60.724
1534.7 -60.716
1534.8 -60.692
1534.9 -60.656
1535 -60.63
1535.1 -60.62
1535.2 -60.615
1535.3 -60.597
1535.4 -60.567
1535.5 -60.54
1535.6 -60.52
1535.7 -60.492
1535.8 -60.446
1535.9 -60.41
1536 -60.391
1536.1 -60.36
1536.2 -60.318
1536.3 -60.283
1536.4 -60.261
1536.5 -60.238
1536.6 -60.201
1536.7 -60.154
1536.8 -60.095
1536.9 -60.034
1537 -59.991
1537.1 -59.953
1537.2 -59.902
1537.3 -59.85
1537.4 -59.813
1537.5 -59.768
1537.6 -59.699
1537.7 -59.622
1537.8 -59.547
1537.9 -59.486
1538 -59.438
1538.1 -59.392
1538.2 -59.342
1538.3 -59.288
1538.4 -59.233
1538.5 -59.166
1538.6 -59.081
1538.7 -58.994
1538.8 -58.907
1538.9 -58.818
1539 -58.73
1539.1 -58.642
1539.2 -58.563
1539.3 -58.485
1539.4 -58.408
1539.5 -58.322
1539.6 -58.224
1539.7 -58.129
1539.8 -58.034
1539.9 -57.949
1540 -57.869
1540.1 -57.788
1540.2 -57.711
1540.3 -57.638
1540.4 -57.568
1540.5 -57.483
1540.6 -57.382
1540.7 -57.273
1540.8 -57.154
1540.9 -57.034
1541 -56.914
1541.1 -56.798
1541.2 -56.688
1541.3 -56.588
1541.4 -56.498
1541.5 -56.4
1541.6 -56.29
1541.7 -56.176
1541.8 -56.055
1541.9 -55.922
1542 -55.791
1542.1 -55.665
1542.2 -55.543
1542.3 -55.432
1542.4 -55.333
1542.5 -55.216
1542.6 -55.065
1542.7 -54.909
1542.8 -54.759
1542.9 -54.62
1543 -54.491
1543.1 -54.353
1543.2 -54.194
1543.3 -54.034
1543.4 -53.894
1543.5 -53.751
1543.6 -53.577
1543.7 -53.384
1543.8 -53.193
1543.9 -53.013
1544 -52.825
1544.1 -52.618
1544.2 -52.399
1544.3 -52.185
1544.4 -51.969
1544.5 -51.716
1544.6 -51.432
1544.7 -51.137
1544.8 -50.83
1544.9 -50.498
1545 -50.134
1545.1 -49.726
1545.2 -49.266
1545.3 -48.761
1545.4 -48.207
1545.5 -47.552
1545.6 -46.756
1545.7 -45.809
1545.8 -44.673
1545.9 -43.229
1546 -41.337
1546.1 -38.68
1546.2 -34.81
1546.3 -28.232
1546.4 -15.58
1546.5 1.1497
1546.6 14.19
1546.7 20.122
1546.8 20.127
1546.9 16.289
1547 10.327
1547.1 3.4467
1547.2 -3.5148
1547.3 -10.26
1547.4 -16.677
1547.5 -22.835
1547.6 -28.817
1547.7 -34.615
1547.8 -40.105
1547.9 -45.043
1548 -49.22
1548.1 -52.598
1548.2 -55.207
1548.3 -57.169
1548.4 -58.624
1548.5 -59.692
1548.6 -60.476
1548.7 -61.046
1548.8 -61.466
1548.9 -61.767
1549 -61.975
1549.1 -62.119
1549.2 -62.212
1549.3 -62.267
1549.4 -62.287
1549.5 -62.282
1549.6 -62.256
1549.7 -62.214
1549.8 -62.164
1549.9 -62.114
1550 -62.069
1550.1 -62.026
1550.2 -61.988
1550.3 -61.943
1550.4 -61.883
1550.5 -61.817
1550.6 -61.748
1550.7 -61.683
1550.8 -61.625
1550.9 -61.577
1551 -61.532
1551.1 -61.476
1551.2 -61.405
1551.3 -61.33
1551.4 -61.264
1551.5 -61.219
1551.6 -61.186
1551.7 -61.138
1551.8 -61.073
1551.9 -61.016
1552 -60.974
1552.1 -60.934
1552.2 -60.872
1552.3 -60.803
1552.4 -60.746
1552.5 -60.707
1552.6 -60.664
1552.7 -60.61
1552.8 -60.573
1552.9 -60.547
1553 -60.514
1553.1 -60.469
1553.2 -60.418
1553.3 -60.366
1553.4 -60.322
1553.5 -60.293
1553.6 -60.264
1553.7 -60.221
1553.8 -60.185
1553.9 -60.156
1554 -60.112
1554.1 -60.062
1554.2 -60.027
1554.3 -59.999
1554.4 -59.959
1554.5 -59.919
1554.6 -59.885
1554.7 -59.847
1554.8 -59.811
1554.9 -59.785
1555 -59.763
1555.1 -59.741
1555.2 -59.721
1555.3 -59.699
1555.4 -59.673
1555.5 -59.656
1555.6 -59.658
1555.7 -59.657
1555.8 -59.65
1555.9 -59.642
1556 -59.632
1556.1 -59.621
1556.2 -59.608
1556.3 -59.595
1556.4 -59.578
1556.5 -59.565
1556.6 -59.566
1556.7 -59.565
1556.8 -59.558
1556.9 -59.542
1557 -59.522
1557.1 -59.496
1557.2 -59.466
1557.3 -59.433
1557.4 -59.401
1557.5 -59.383
1557.6 -59.379
1557.7 -59.383
1557.8 -59.392
1557.9 -59.401
1558 -59.414
1558.1 -59.424
1558.2 -59.426
1558.3 -59.415
1558.4 -59.393
1558.5 -59.379
1558.6 -59.381
1558.7 -59.391
1558.8 -59.408
1558.9 -59.429
1559 -59.443
1559.1 -59.445
1559.2 -59.433
1559.3 -59.422
1559.4 -59.423
1559.5 -59.441
1559.6 -59.473
1559.7 -59.492
1559.8 -59.495
1559.9 -59.502
1560 -59.52
1560.1 -59.546
1560.2 -59.558
1560.3 -59.556
1560.4 -59.557
1560.5 -59.58
1560.6 -59.617
1560.7 -59.636
1560.8 -59.647
1560.9 -59.672
1561 -59.708
1561.1 -59.729
1561.2 -59.736
1561.3 -59.751
1561.4 -59.774
1561.5 -59.808
1561.6 -59.848
1561.7 -59.885
1561.8 -59.911
1561.9 -59.927
1562 -59.956
1562.1 -59.993
1562.2 -60.014
1562.3 -60.027
1562.4 -60.056
1562.5 -60.1
1562.6 -60.14
1562.7 -60.167
1562.8 -60.187
1562.9 -60.211
1563 -60.246
1563.1 -60.291
1563.2 -60.339
1563.3 -60.38
1563.4 -60.419
1563.5 -60.46
1563.6 -60.501
1563.7 -60.539
1563.8 -60.579
1563.9 -60.62
1564 -60.655
1564.1 -60.69
1564.2 -60.724
1564.3 -60.758
1564.4 -60.789
1564.5 -60.827
1564.6 -60.873
1564.7 -60.918
1564.8 -60.963
1564.9 -61.008
1565 -61.054
1565.1 -61.1
1565.2 -61.148
1565.3 -61.197
1565.4 -61.24
1565.5 -61.279
1565.6 -61.313
1565.7 -61.339
1565.8 -61.359
1565.9 -61.379
1566 -61.401
1566.1 -61.425
1566.2 -61.455
1566.3 -61.486
1566.4 -61.524
1566.5 -61.569
1566.6 -61.618
1566.7 -61.662
1566.8 -61.694
1566.9 -61.713
1567 -61.727
1567.1 -61.75
1567.2 -61.782
1567.3 -61.821
1567.4 -61.863
1567.5 -61.899
1567.6 -61.92
1567.7 -61.933
1567.8 -61.957
1567.9 -61.993
1568 -62.035
1568.1 -62.071
1568.2 -62.088
1568.3 -62.098
1568.4 -62.121
1568.5 -62.161
1568.6 -62.198
1568.7 -62.217
1568.8 -62.231
1568.9 -62.255
1569 -62.289
1569.1 -62.312
1569.2 -62.327
1569.3 -62.352
1569.4 -62.387
1569.5 -62.412
1569.6 -62.418
1569.7 -62.426
1569.8 -62.442
1569.9 -62.462
1570 -62.475
1570.1 -62.48
1570.2 -62.489
1570.3 -62.509
1570.4 -62.531
1570.5 -62.541
1570.6 -62.557
1570.7 -62.583
1570.8 -62.605
1570.9 -62.613
1571 -62.61
1571.1 -62.612
1571.2 -62.626
1571.3 -62.653
1571.4 -62.679
1571.5 -62.698
1571.6 -62.712
1571.7 -62.719
1571.8 -62.726
1571.9 -62.727
1572 -62.73
1572.1 -62.732
1572.2 -62.728
1572.3 -62.722
1572.4 -62.716
1572.5 -62.713
1572.6 -62.708
1572.7 -62.705
1572.8 -62.703
1572.9 -62.703
1573 -62.704
1573.1 -62.708
1573.2 -62.715
1573.3 -62.725
1573.4 -62.737
1573.5 -62.744
1573.6 -62.742
1573.7 -62.734
1573.8 -62.716
1573.9 -62.692
1574 -62.665
1574.1 -62.636
1574.2 -62.608
1574.3 -62.582
1574.4 -62.568
1574.5 -62.557
1574.6 -62.55
1574.7 -62.549
1574.8 -62.543
1574.9 -62.525
1575 -62.495
1575.1 -62.459
1575.2 -62.425
1575.3 -62.399
1575.4 -62.382
1575.5 -62.368
1575.6 -62.352
1575.7 -62.323
1575.8 -62.284
1575.9 -62.243
1576 -62.215
1576.1 -62.2
1576.2 -62.185
1576.3 -62.157
1576.4 -62.111
1576.5 -62.066
1576.6 -62.035
1576.7 -62.014
1576.8 -61.977
1576.9 -61.926
1577 -61.884
1577.1 -61.856
1577.2 -61.825
1577.3 -61.779
1577.4 -61.741
1577.5 -61.709
1577.6 -61.66
1577.7 -61.598
1577.8 -61.54
1577.9 -61.495
1578 -61.456
1578.1 -61.418
1578.2 -61.374
1578.3 -61.329
1578.4 -61.292
1578.5 -61.242
1578.6 -61.168
1578.7 -61.089
1578.8 -61.029
1578.9 -60.971
1579 -60.895
1579.1 -60.817
1579.2 -60.755
1579.3 -60.699
1579.4 -60.64
1579.5 -60.565
1579.6 -60.468
1579.7 -60.365
1579.8 -60.264
1579.9 -60.168
1580 -60.078
1580.1 -59.995
1580.2 -59.92
1580.3 -59.848
1580.4 -59.781
1580.5 -59.706
1580.6 -59.616
1580.7 -59.526
1580.8 -59.435
1580.9 -59.346
1581 -59.257
1581.1 -59.166
1581.2 -59.072
1581.3 -58.976
1581.4 -58.881
1581.5 -58.77
1581.6 -58.639
1581.7 -58.507
1581.8 -58.376
1581.9 -58.245
1582 -58.117
1582.1 -57.996
1582.2 -57.876
1582.3 -57.764
1582.4 -57.663
1582.5 -57.556
1582.6 -57.436
1582.7 -57.312
1582.8 -57.187
1582.9 -57.053
1583 -56.91
1583.1 -56.763
1583.2 -56.617
1583.3 -56.479
1583.4 -56.351
1583.5 -56.223
1583.6 -56.083
1583.7 -55.931
1583.8 -55.766
1583.9 -55.59
1584 -55.415
1584.1 -55.245
1584.2 -55.091
1584.3 -54.943
1584.4 -54.783
1584.5 -54.595
1584.6 -54.381
1584.7 -54.169
1584.8 -53.965
1584.9 -53.761
1585 -53.534
1585.1 -53.288
1585.2 -53.042
1585.3 -52.798
1585.4 -52.538
1585.5 -52.235
1585.6 -51.904
1585.7 -51.564
1585.8 -51.2
1585.9 -50.788
1586 -50.331
1586.1 -49.837
1586.2 -49.29
1586.3 -48.659
1586.4 -47.926
1586.5 -47.05
1586.6 -45.982
1586.7 -44.653
1586.8 -42.972
1586.9 -40.702
1587 -37.506
1587.1 -32.301
1587.2 -22.554
1587.3 -6.7394
1587.4 9.9012
1587.5 19.962
1587.6 22.467
1587.7 20.001
1587.8 14.528
1587.9 7.573
1588 0.276
1588.1 -6.8765
1588.2 -13.655
1588.3 -20.113
1588.4 -26.345
1588.5 -32.382
1588.6 -38.157
1588.7 -43.436
1588.8 -47.985
1588.9 -51.716
1589 -54.63
1589.1 -56.839
1589.2 -58.48
1589.3 -59.682
1589.4 -60.56
1589.5 -61.189
1589.6 -61.64
1589.7 -61.954
1589.8 -62.166
1589.9 -62.305
1590 -62.386
1590.1 -62.425
1590.2 -62.438
1590.3 -62.433
1590.4 -62.413
1590.5 -62.383
1590.6 -62.345
1590.7 -62.302
1590.8 -62.257
1590.9 -62.21
1591 -62.165
1591.1 -62.112
1591.2 -62.044
1591.3 -61.966
1591.4 -61.879
1591.5 -61.793
1591.6 -61.714
1591.7 -61.645
1591.8 -61.579
1591.9 -61.517
1592 -61.458
1592.1 -61.394
1592.2 -61.315
1592.3 -61.227
1592.4 -61.145
1592.5 -61.077
1592.6 -61.023
1592.7 -60.973
1592.8 -60.908
1592.9 -60.827
1593 -60.745
1593.1 -60.68
1593.2 -60.623
1593.3 -60.558
1593.4 -60.473
1593.5 -60.392
1593.6 -60.338
1593.7 -60.293
1593.8 -60.239
1593.9 -60.168
1594 -60.097
1594.1 -60.041
1594.2 -59.978
1594.3 -59.902
1594.4 -59.829
1594.5 -59.781
1594.6 -59.742
1594.7 -59.688
1594.8 -59.624
1594.9 -59.559
1595 -59.502
1595.1 -59.452
1595.2 -59.406
1595.3 -59.348
1595.4 -59.272
1595.5 -59.215
1595.6 -59.184
1595.7 -59.146
1595.8 -59.092
1595.9 -59.042
1596 -59.004
1596.1 -58.966
1596.2 -58.924
1596.3 -58.872
1596.4 -58.815
1596.5 -58.763
1596.6 -58.719
1596.7 -58.678
1596.8 -58.641
1596.9 -58.604
1597 -58.567
1597.1 -58.534
1597.2 -58.498
1597.3 -58.459
1597.4 -58.419
1597.5 -58.389
1597.6 -58.374
1597.7 -58.357
1597.8 -58.341
1597.9 -58.321
1598 -58.294
1598.1 -58.268
1598.2 -58.243
1598.3 -58.219
1598.4 -58.194
1598.5 -58.19
1598.6 -58.208
1598.7 -58.229
1598.8 -58.253
1598.9 -58.279
1599 -58.309
1599.1 -58.339
1599.2 -58.365
1599.3 -58.381
1599.4 -58.382
1599.5 -58.391
1599.6 -58.414
1599.7 -58.441
1599.8 -58.476
1599.9 -58.517
1600 -58.565
1600.1 -58.615


==> figures/voltagepredict.dat <==
1600.1 -58.615
1600.2 -58.653
1600.3 -58.675
1600.4 -58.689
1600.5 -58.745
1600.6 -58.816
1600.7 -58.893
1600.8 -58.975
1600.9 -59.047
1601 -59.101
1601.1 -59.146
1601.2 -59.201
1601.3 -59.273
1601.4 -59.344
1601.5 -59.418
1601.6 -59.48
1601.7 -59.545
1601.8 -59.622
1601.9 -59.703
1602 -59.769
1602.1 -59.818
1602.2 -59.882
1602.3 -59.961
1602.4 -60.022
1602.5 -60.095
1602.6 -60.184
1602.7 -60.291
1602.8 -60.378
1602.9 -60.447
1603 -60.522
1603.1 -60.597
1603.2 -60.678
1603.3 -60.743
1603.4 -60.811
1603.5 -60.892
1603.6 -60.984
1603.7 -61.057
1603.8 -61.114
1603.9 -61.195
1604 -61.277
1604.1 -61.348
1604.2 -61.399
1604.3 -61.458
1604.4 -61.526
1604.5 -61.715
1604.6 -61.923
1604.7 -62.113
1604.8 -62.293
1604.9 -62.462
1605 -62.622
1605.1 -62.772
1605.2 -62.92
1605.3 -63.069
1605.4 -63.207
1605.5 -63.42
1605.6 -63.635
1605.7 -63.848
1605.8 -64.05
1605.9 -64.251
1606 -64.455
1606.1 -64.649
1606.2 -64.839
1606.3 -65.024
1606.4 -65.205
1606.5 -65.355
1606.6 -65.505
1606.7 -65.661
1606.8 -65.808
1606.9 -65.955
1607 -66.094
1607.1 -66.231
1607.2 -66.362
1607.3 -66.488
1607.4 -66.606
1607.5 -66.712
1607.6 -66.812
1607.7 -66.903
1607.8 -66.996
1607.9 -67.095
1608 -67.199
1608.1 -67.311
1608.2 -67.422
1608.3 -67.534
1608.4 -67.637
1608.5 -67.707
1608.6 -67.77
1608.7 -67.83
1608.8 -67.896
1608.9 -67.969
1609 -68.052
1609.1 -68.134
1609.2 -68.201
1609.3 -68.255
1609.4 -68.309
1609.5 -68.37
1609.6 -68.444
1609.7 -68.519
1609.8 -68.574
1609.9 -68.618
1610 -68.674
1610.1 -68.741
1610.2 -68.817
1610.3 -68.869
1610.4 -68.906
1610.5 -68.948
1610.6 -69.007
1610.7 -69.065
1610.8 -69.097
1610.9 -69.14
1611 -69.201
1611.1 -69.252
1611.2 -69.282
1611.3 -69.31
1611.4 -69.354
1611.5 -69.388
1611.6 -69.426
1611.7 -69.453
1611.8 -69.484
1611.9 -69.535
1612 -69.583
1612.1 -69.62
1612.2 -69.654
1612.3 -69.709
1612.4 -69.751
1612.5 -69.778
1612.6 -69.799
1612.7 -69.83
1612.8 -69.884
1612.9 -69.932
1613 -69.977
1613.1 -70.011
1613.2 -70.045
1613.3 -70.069
1613.4 -70.093
1613.5 -70.121
1613.6 -70.144
1613.7 -70.166
1613.8 -70.186
1613.9 -70.209
1614 -70.229
1614.1 -70.251
1614.2 -70.28
1614.3 -70.304
1614.4 -70.327
1614.5 -70.352
1614.6 -70.381
1614.7 -70.41
1614.8 -70.446
1614.9 -70.484
1615 -70.519
1615.1 -70.563
1615.2 -70.605
1615.3 -70.654
1615.4 -70.704
1615.5 -70.757
1615.6 -70.812
1615.7 -70.859
1615.8 -70.898
1615.9 -70.931
1616 -70.955
1616.1 -70.979
1616.2 -71.003
1616.3 -71.036
1616.4 -71.07
1616.5 -71.122
1616.6 -71.179
1616.7 -71.236
1616.8 -71.289
1616.9 -71.327
1617 -71.355
1617.1 -71.379
1617.2 -71.415
1617.3 -71.459
1617.4 -71.513
1617.5 -71.576
1617.6 -71.621
1617.7 -71.654
1617.8 -71.686
1617.9 -71.732
1618 -71.787
1618.1 -71.848
1618.2 -71.894
1618.3 -71.92
1618.4 -71.959
1618.5 -72.021
1618.6 -72.087
1618.7 -72.129
1618.8 -72.168
1618.9 -72.228
1619 -72.292
1619.1 -72.343
1619.2 -72.374
1619.3 -72.422
1619.4 -72.482
1619.5 -72.541
1619.6 -72.593
1619.7 -72.634
1619.8 -72.683
1619.9 -72.728
1620 -72.769
1620.1 -72.823
1620.2 -72.89
1620.3 -72.95
1620.4 -72.989
1620.5 -73.051
1620.6 -73.125
1620.7 -73.188
1620.8 -73.237
1620.9 -73.289
1621 -73.362
1621.1 -73.433
1621.2 -73.501
1621.3 -73.563
1621.4 -73.619
1621.5 -73.677
1621.6 -73.731
1621.7 -73.788
1621.8 -73.835
1621.9 -73.886
1622 -73.935
1622.1 -73.98
1622.2 -74.029
1622.3 -74.078
1622.4 -74.128
1622.5 -74.185
1622.6 -74.238
1622.7 -74.292
1622.8 -74.349
1622.9 -74.405
1623 -74.465
1623.1 -74.526
1623.2 -74.588
1623.3 -74.652
1623.4 -74.719
1623.5 -74.796
1623.6 -74.879
1623.7 -74.965
1623.8 -75.055
1623.9 -75.14
1624 -75.222
1624.1 -75.297
1624.2 -75.358
1624.3 -75.417
1624.4 -75.469
1624.5 -75.532
1624.6 -75.595
1624.7 -75.664
1624.8 -75.738
1624.9 -75.814
1625 -75.904
1625.1 -75.986
1625.2 -76.06
1625.3 -76.117
1625.4 -76.167
1625.5 -76.232
1625.6 -76.306
1625.7 -76.397
1625.8 -76.485
1625.9 -76.56
1626 -76.616
1626.1 -76.673
1626.2 -76.738
1626.3 -76.819
1626.4 -76.907
1626.5 -76.977
1626.6 -77.035
1626.7 -77.099
1626.8 -77.177
1626.9 -77.259
1627 -77.323
1627.1 -77.385
1627.2 -77.456
1627.3 -77.542
1627.4 -77.609
1627.5 -77.666
1627.6 -77.729
1627.7 -77.817
1627.8 -77.9
1627.9 -77.957
1628 -78.016
1628.1 -78.076
1628.2 -78.134
1628.3 -78.185
1628.4 -78.244
1628.5 -78.329
1628.6 -78.412
1628.7 -78.481
1628.8 -78.534
1628.9 -78.609
1629 -78.683
1629.1 -78.744
1629.2 -78.802
1629.3 -78.864
1629.4 -78.937
1629.5 -79.018
1629.6 -79.09
1629.7 -79.155
1629.8 -79.218
1629.9 -79.28
1630 -79.332
1630.1 -79.384
1630.2 -79.432
1630.3 -79.478
1630.4 -79.527
1630.5 -79.578
1630.6 -79.636
1630.7 -79.689
1630.8 -79.738
1630.9 -79.785
1631 -79.831
1631.1 -79.882
1631.2 -79.932
1631.3 -79.987
1631.4 -80.04
1631.5 -80.096
1631.6 -80.15
1631.7 -80.204
1631.8 -80.272
1631.9 -80.337
1632 -80.411
1632.1 -80.483
1632.2 -80.558
1632.3 -80.627
1632.4 -80.698
1632.5 -80.772
1632.6 -80.827
1632.7 -80.878
1632.8 -80.923
1632.9 -80.964
1633 -81.007
1633.1 -81.06
1633.2 -81.128
1633.3 -81.196
1633.4 -81.266
1633.5 -81.33
1633.6 -81.38
1633.7 -81.417
1633.8 -81.456
1633.9 -81.51
1634 -81.567
1634.1 -81.634
1634.2 -81.696
1634.3 -81.742
1634.4 -81.775
1634.5 -81.815
1634.6 -81.875
1634.7 -81.939
1634.8 -81.998
1634.9 -82.032
1635 -82.062
1635.1 -82.107
1635.2 -82.167
1635.3 -82.226
1635.4 -82.259
1635.5 -82.295
1635.6 -82.346
1635.7 -82.4
1635.8 -82.428
1635.9 -82.456
1636 -82.51
1636.1 -82.564
1636.2 -82.6
1636.3 -82.629
1636.4 -82.656
1636.5 -82.687
1636.6 -82.714
1636.7 -82.746
1636.8 -82.789
1636.9 -82.842
1637 -82.875
1637.1 -82.897
1637.2 -82.944
1637.3 -82.988
1637.4 -83.022
1637.5 -83.04
1637.6 -83.077
1637.7 -83.121
1637.8 -83.159
1637.9 -83.192
1638 -83.216
1638.1 -83.24
1638.2 -83.256
1638.3 -83.274
1638.4 -83.293
1638.5 -83.31
1638.6 -83.334
1638.7 -83.357
1638.8 -83.386
1638.9 -83.411
1639 -83.435
1639.1 -83.457
1639.2 -83.483
1639.3 -83.511
1639.4 -83.532
1639.5 -83.551
1639.6 -83.562
1639.7 -83.57
1639.8 -83.577
1639.9 -83.583
1640 -83.596
1640.1 -83.602
1640.2 -83.611
1640.3 -83.622
1640.4 -83.635
1640.5 -83.644
1640.6 -83.66
1640.7 -83.687
1640.8 -83.711
1640.9 -83.738
1641 -83.766
1641.1 -83.794
1641.2 -83.816
1641.3 -83.83
1641.4 -83.842
1641.5 -83.835
1641.6 -83.825
1641.7 -83.823
1641.8 -83.833
1641.9 -83.849
1642 -83.872
1642.1 -83.9
1642.2 -83.906
1642.3 -83.901
1642.4 -83.894
1642.5 -83.89
1642.6 -83.895
1642.7 -83.911
1642.8 -83.927
1642.9 -83.922
1643 -83.907
1643.1 -83.901
1643.2 -83.91
1643.3 -83.925
1643.4 -83.924
1643.5 -83.904
1643.6 -83.89
1643.7 -83.894
1643.8 -83.901
1643.9 -83.888
1644 -83.866
1644.1 -83.864
1644.2 -83.876
1644.3 -83.865
1644.4 -83.845
1644.5 -83.83
1644.6 -83.829
1644.7 -83.833
1644.8 -83.836
1644.9 -83.84
1645 -83.834
1645.1 -83.822
1645.2 -83.797
1645.3 -83.781
1645.4 -83.784
1645.5 -83.764
1645.6 -83.731
1645.7 -83.712
1645.8 -83.704
1645.9 -83.691
1646 -83.662
1646.1 -83.632
1646.2 -83.603
1646.3 -83.582
1646.4 -83.569
1646.5 -83.558
1646.6 -83.542
1646.7 -83.529
1646.8 -83.521
1646.9 -83.501
1647 -83.484
1647.1 -83.465
1647.2 -83.447
1647.3 -83.428
1647.4 -83.409
1647.5 -83.387
1647.6 -83.356
1647.7 -83.335
1647.8 -83.31
1647.9 -83.292
1648 -83.272
1648.1 -83.257
1648.2 -83.246
1648.3 -83.225
1648.4 -83.21
1648.5 -83.185
1648.6 -83.153
1648.7 -83.118
1648.8 -83.078
1648.9 -83.039
1649 -82.984
1649.1 -82.934
1649.2 -82.882
1649.3 -82.836
1649.4 -82.794
1649.5 -82.752
1649.6 -82.725
1649.7 -82.699
1649.8 -82.677
1649.9 -82.65
1650 -82.613
1650.1 -82.565
1650.2 -82.51
1650.3 -82.469
1650.4 -82.43
1650.5 -82.392
1650.6 -82.36
1650.7 -82.327
1650.8 -82.273
1650.9 -82.211
1651 -82.161
1651.1 -82.117
1651.2 -82.088
1651.3 -82.058
1651.4 -82.01
1651.5 -81.949
1651.6 -81.898
1651.7 -81.868
1651.8 -81.843
1651.9 -81.8
1652 -81.745
1652.1 -81.703
1652.2 -81.678
1652.3 -81.648
1652.4 -81.6
1652.5 -81.54
1652.6 -81.502
1652.7 -81.462
1652.8 -81.397
1652.9 -81.338
1653 -81.296
1653.1 -81.258
1653.2 -81.221
1653.3 -81.175
1653.4 -81.122
1653.5 -81.075
1653.6 -81.059
1653.7 -81.039
1653.8 -81.01
1653.9 -80.969
1654 -80.948
1654.1 -80.928
1654.2 -80.895
1654.3 -80.863
1654.4 -80.821
1654.5 -80.72
1654.6 -80.623
1654.7 -80.534
1654.8 -80.444
1654.9 -80.356
1655 -80.269
1655.1 -80.178
1655.2 -80.086
1655.3 -79.992
1655.4 -79.895
1655.5 -79.727
1655.6 -79.558
1655.7 -79.397
1655.8 -79.232
1655.9 -79.075
1656 -78.92
1656.1 -78.768
1656.2 -78.621
1656.3 -78.481
1656.4 -78.35
1656.5 -78.22
1656.6 -78.097
1656.7 -77.973
1656.8 -77.847
1656.9 -77.715
1657 -77.58
1657.1 -77.451
1657.2 -77.307
1657.3 -77.165
1657.4 -77.022
1657.5 -76.869
1657.6 -76.719
1657.7 -76.583
1657.8 -76.46
1657.9 -76.337
1658 -76.218
1658.1 -76.092
1658.2 -75.957
1658.3 -75.815
1658.4 -75.671
1658.5 -75.534
1658.6 -75.406
1658.7 -75.286
1658.8 -75.169
1658.9 -75.054
1659 -74.923
1659.1 -74.781
1659.2 -74.656
1659.3 -74.539
1659.4 -74.436
1659.5 -74.317
1659.6 -74.18
1659.7 -74.038
1659.8 -73.908
1659.9 -73.798
1660 -73.687
1660.1 -73.556
1660.2 -73.417
1660.3 -73.299
1660.4 -73.2
1660.5 -73.076
1660.6 -72.94
1660.7 -72.813
1660.8 -72.705
1660.9 -72.586
1661 -72.449
1661.1 -72.337
1661.2 -72.234
1661.3 -72.136
1661.4 -72.028
1661.5 -71.911
1661.6 -71.797
1661.7 -71.689
1661.8 -71.585
1661.9 -71.457
1662 -71.327
1662.1 -71.213
1662.2 -71.101
1662.3 -70.972
1662.4 -70.842
1662.5 -70.736
1662.6 -70.63
1662.7 -70.516
1662.8 -70.39
1662.9 -70.256
1663 -70.124
1663.1 -69.991
1663.2 -69.875
1663.3 -69.751
1663.4 -69.639
1663.5 -69.529
1663.6 -69.42
1663.7 -69.315
1663.8 -69.212
1663.9 -69.115
1664 -69.006
1664.1 -68.9
1664.2 -68.795
1664.3 -68.688
1664.4 -68.579
1664.5 -68.465
1664.6 -68.356
1664.7 -68.234
1664.8 -68.108
1664.9 -67.979
1665 -67.851
1665.1 -67.718
1665.2 -67.586
1665.3 -67.46
1665.4 -67.328
1665.5 -67.205
1665.6 -67.089
1665.7 -66.978
1665.8 -66.871
1665.9 -66.769
1666 -66.669
1666.1 -66.56
1666.2 -66.446
1666.3 -66.317
1666.4 -66.181
1666.5 -66.055
1666.6 -65.932
1666.7 -65.817
1666.8 -65.711
1666.9 -65.613
1667 -65.508
1667.1 -65.389
1667.2 -65.258
1667.3 -65.124
1667.4 -65
1667.5 -64.895
1667.6 -64.797
1667.7 -64.688
1667.8 -64.558
1667.9 -64.433
1668 -64.311
1668.1 -64.2
1668.2 -64.092
1668.3 -63.962
1668.4 -63.825
1668.5 -63.709
1668.6 -63.615
1668.7 -63.5
1668.8 -63.367
1668.9 -63.24
1669 -63.129
1669.1 -63.017
1669.2 -62.879
1669.3 -62.754
1669.4 -62.64
1669.5 -62.532
1669.6 -62.406
1669.7 -62.277
1669.8 -62.143
1669.9 -62.011
1670 -61.884
1670.1 -61.765
1670.2 -61.653
1670.3 -61.524
1670.4 -61.38
1670.5 -61.266
1670.6 -61.156
1670.7 -61.031
1670.8 -60.892
1670.9 -60.762
1671 -60.643
1671.1 -60.529
1671.2 -60.403
1671.3 -60.268
1671.4 -60.133
1671.5 -59.999
1671.6 -59.86
1671.7 -59.714
1671.8 -59.567
1671.9 -59.415
1672 -59.262
1672.1 -59.11
1672.2 -58.951
1672.3 -58.791
1672.4 -58.628
1672.5 -58.473
1672.6 -58.316
1672.7 -58.153
1672.8 -57.995
1672.9 -57.831
1673 -57.67
1673.1 -57.502
1673.2 -57.337
1673.3 -57.171
1673.4 -57.002
1673.5 -56.851
1673.6 -56.697
1673.7 -56.548
1673.8 -56.395
1673.9 -56.24
1674 -56.08
1674.1 -55.906
1674.2 -55.723
1674.3 -55.525
1674.4 -55.317
1674.5 -55.112
1674.6 -54.908
1674.7 -54.706
1674.8 -54.504
1674.9 -54.301
1675 -54.088
1675.1 -53.858
1675.2 -53.6
1675.3 -53.319
1675.4 -53.035
1675.5 -52.746
1675.6 -52.452
1675.7 -52.133
1675.8 -51.778
1675.9 -51.374
1676 -50.926
1676.1 -50.451
1676.2 -49.92
1676.3 -49.314
1676.4 -48.587
1676.5 -47.73
1676.6 -46.707
1676.7 -45.452
1676.8 -43.847
1676.9 -41.649
1677 -38.49
1677.1 -33.499
1677.2 -24.479
1677.3 -7.7341
1677.4 11.092
1677.5 21.769
1677.6 24.786
1677.7 22.494
1677.8 16.856
1677.9 9.5773
1678 1.8759
1678.1 -5.6157
1678.2 -12.69
1678.3 -19.338
1678.4 -25.675
1678.5 -31.768
1678.6 -37.558
1678.7 -42.851
1678.8 -47.406
1678.9 -51.127
1679 -54.047
1679.1 -56.279
1679.2 -57.932
1679.3 -59.142
1679.4 -60.025
1679.5 -60.684
1679.6 -61.182
1679.7 -61.557
1679.8 -61.839
1679.9 -62.049
1680 -62.205
1680.1 -62.324
1680.2 -62.415
1680.3 -62.486
1680.4 -62.537
1680.5 -62.579
1680.6 -62.607
1680.7 -62.629
1680.8 -62.649
1680.9 -62.669
1681 -62.689
1681.1 -62.704
1681.2 -62.713
1681.3 -62.724
1681.4 -62.736
1681.5 -62.75
1681.6 -62.76
1681.7 -62.768
1681.8 -62.772
1681.9 -62.769
1682 -62.764
1682.1 -62.757
1682.2 -62.758
1682.3 -62.758
1682.4 -62.765
1682.5 -62.777
1682.6 -62.794
1682.7 -62.819
1682.8 -62.849
1682.9 -62.887
1683 -62.913
1683.1 -62.933
1683.2 -62.941
1683.3 -62.941
1683.4 -62.951
1683.5 -62.971
1683.6 -63.008
1683.7 -63.046
1683.8 -63.082
1683.9 -63.104
1684 -63.112
1684.1 -63.126
1684.2 -63.149
1684.3 -63.193
1684.4 -63.234
1684.5 -63.264
1684.6 -63.275
1684.7 -63.292
1684.8 -63.321
1684.9 -63.365
1685 -63.411
1685.1 -63.427
1685.2 -63.445
1685.3 -63.479
1685.4 -63.525
1685.5 -63.548
1685.6 -63.564
1685.7 -63.6
1685.8 -63.647
1685.9 -63.673
1686 -63.685
1686.1 -63.719
1686.2 -63.761
1686.3 -63.804
1686.4 -63.855
1686.5 -63.895
1686.6 -63.942
1686.7 -63.984
1686.8 -64.02
1686.9 -64.043
1687 -64.065
1687.1 -64.109
1687.2 -64.141
1687.3 -64.16
1687.4 -64.183
1687.5 -64.222
1687.6 -64.262
1687.7 -64.293
1687.8 -64.32
1687.9 -64.335
1688 -64.352
1688.1 -64.375
1688.2 -64.403
1688.3 -64.44
1688.4 -64.48
1688.5 -64.522
1688.6 -64.556
1688.7 -64.595
1688.8 -64.632
1688.9 -64.67
1689 -64.712
1689.1 -64.749
1689.2 -64.787
1689.3 -64.821
1689.4 -64.857
1689.5 -64.884
1689.6 -64.909
1689.7 -64.935
1689.8 -64.948
1689.9 -64.965
1690 -64.974
1690.1 -64.984
1690.2 -64.988
1690.3 -64.998
1690.4 -65.019
1690.5 -65.027
1690.6 -65.043
1690.7 -65.065
1690.8 -65.096
1690.9 -65.128
1691 -65.162
1691.1 -65.198
1691.2 -65.212
1691.3 -65.22
1691.4 -65.225
1691.5 -65.226
1691.6 -65.232
1691.7 -65.248
1691.8 -65.28
1691.9 -65.306
1692 -65.332
1692.1 -65.339
1692.2 -65.338
1692.3 -65.342
1692.4 -65.354
1692.5 -65.377
1692.6 -65.397
1692.7 -65.407
1692.8 -65.402
1692.9 -65.398
1693 -65.407
1693.1 -65.427
1693.2 -65.448
1693.3 -65.442
1693.4 -65.441
1693.5 -65.447
1693.6 -65.462
1693.7 -65.46
1693.8 -65.443
1693.9 -65.443
1694 -65.457
1694.1 -65.463
1694.2 -65.45
1694.3 -65.454
1694.4 -65.473
1694.5 -65.472
1694.6 -65.459
1694.7 -65.435
1694.8 -65.418
1694.9 -65.4
1695 -65.386
1695.1 -65.39
1695.2 -65.396
1695.3 -65.396
1695.4 -65.38
1695.5 -65.375
1695.6 -65.372
1695.7 -65.356
1695.8 -65.329
1695.9 -65.309
1696 -65.309
1696.1 -65.309
1696.2 -65.307
1696.3 -65.294
1696.4 -65.275
1696.5 -65.245
1696.6 -65.207
1696.7 -65.175
1696.8 -65.143
1696.9 -65.114
1697 -65.085
1697.1 -65.059
1697.2 -65.035
1697.3 -65.01
1697.4 -64.983
1697.5 -64.951
1697.6 -64.915
1697.7 -64.878
1697.8 -64.837
1697.9 -64.802
1698 -64.762
1698.1 -64.727
1698.2 -64.691
1698.3 -64.66
1698.4 -64.631
1698.5 -64.592
1698.6 -64.567
1698.7 -64.539
1698.8 -64.519
1698.9 -64.501
1699 -64.484
1699.1 -64.467
1699.2 -64.443
1699.3 -64.42
1699.4 -64.382
1699.5 -64.332
1699.6 -64.276
1699.7 -64.229
1699.8 -64.184
1699.9 -64.149
1700 -64.131
1700.1 -64.11
1700.2 -64.085
1700.3 -64.045
1700.4 -63.993
1700.5 -63.933
1700.6 -63.882
1700.7 -63.85
1700.8 -63.818
1700.9 -63.788
1701 -63.737
1701.1 -63.677
1701.2 -63.622
1701.3 -63.587
1701.4 -63.565
1701.5 -63.522
1701.6 -63.458
1701.7 -63.4
1701.8 -63.357
1701.9 -63.325
1702 -63.276
1702.1 -63.212
1702.2 -63.16
1702.3 -63.127
1702.4 -63.084
1702.5 -63.018
1702.6 -62.958
1702.7 -62.917
1702.8 -62.879
1702.9 -62.817
1703 -62.75
1703.1 -62.683
1703.2 -62.622
1703.3 -62.565
1703.4 -62.515
1703.5 -62.477
1703.6 -62.428
1703.7 -62.364
1703.8 -62.303
1703.9 -62.261
1704 -62.214
1704.1 -62.148
1704.2 -62.087
1704.3 -62.044
1704.4 -62.004
1704.5 -61.957
1704.6 -61.906
1704.7 -61.855
1704.8 -61.795
1704.9 -61.735
1705 -61.663
1705.1 -61.593
1705.2 -61.526
1705.3 -61.459
1705.4 -61.401
1705.5 -61.334
1705.6 -61.27
1705.7 -61.202
1705.8 -61.134
1705.9 -61.066
1706 -60.999
1706.1 -60.938
1706.2 -60.867
1706.3 -60.8
1706.4 -60.732
1706.5 -60.667
1706.6 -60.606
1706.7 -60.552
1706.8 -60.505
1706.9 -60.456
1707 -60.414
1707.1 -60.369
1707.2 -60.33
1707.3 -60.292
1707.4 -60.253
1707.5 -60.215
1707.6 -60.16
1707.7 -60.096
1707.8 -60.031
1707.9 -59.967
1708 -59.908
1708.1 -59.86
1708.2 -59.826
1708.3 -59.794
1708.4 -59.759
1708.5 -59.712
1708.6 -59.653
1708.7 -59.591
1708.8 -59.537
1708.9 -59.499
1709 -59.467
1709.1 -59.437
1709.2 -59.395
1709.3 -59.341
1709.4 -59.287
1709.5 -59.244
1709.6 -59.22
1709.7 -59.195
1709.8 -59.147
1709.9 -59.093
1710 -59.051
1710.1 -59.032
1710.2 -59.01
1710.3 -58.967
1710.4 -58.919
1710.5 -58.89
1710.6 -58.87
1710.7 -58.837
1710.8 -58.799
1710.9 -58.774
1711 -58.767
1711.1 -58.737
1711.2 -58.695
1711.3 -58.66
1711.4 -58.633
1711.5 -58.613
1711.6 -58.586
1711.7 -58.555
1711.8 -58.53
1711.9 -58.525
1712 -58.512
1712.1 -58.486
1712.2 -58.476
1712.3 -58.478
1712.4 -58.47
1712.5 -58.446
1712.6 -58.423
1712.7 -58.414
1712.8 -58.418
1712.9 -58.435
1713 -58.443
1713.1 -58.445
1713.2 -58.437
1713.3 -58.432
1713.4 -58.428
1713.5 -58.421
1713.6 -58.423
1713.7 -58.418
1713.8 -58.413
1713.9 -58.403
1714 -58.4
1714.1 -58.4
1714.2 -58.4
1714.3 -58.408
1714.4 -58.413
1714.5 -58.418
1714.6 -58.425
1714.7 -58.436
1714.8 -58.452
1714.9 -58.473
1715 -58.503
1715.1 -58.53
1715.2 -58.566
1715.3 -58.604
1715.4 -58.645
1715.5 -58.69
1715.6 -58.732
1715.7 -58.774
1715.8 -58.806
1715.9 -58.831
1716 -58.851
1716.1 -58.868
1716.2 -58.894
1716.3 -58.925
1716.4 -58.97
1716.5 -59.017
1716.6 -59.073
1716.7 -59.125
1716.8 -59.167
1716.9 -59.197
1717 -59.222
1717.1 -59.256
1717.2 -59.295
1717.3 -59.347
1717.4 -59.403
1717.5 -59.453
1717.6 -59.49
1717.7 -59.518
1717.8 -59.558
1717.9 -59.605
1718 -59.663
1718.1 -59.708
1718.2 -59.739
1718.3 -59.777
1718.4 -59.826
1718.5 -59.884
1718.6 -59.925
1718.7 -59.951
1718.8 -59.984
1718.9 -60.037
1719 -60.096
1719.1 -60.122
1719.2 -60.155
1719.3 -60.204
1719.4 -60.255
1719.5 -60.282
1719.6 -60.301
1719.7 -60.337
1719.8 -60.369
1719.9 -60.4
1720 -60.423
1720.1 -60.453
1720.2 -60.498
1720.3 -60.541
1720.4 -60.574
1720.5 -60.606
1720.6 -60.65
1720.7 -60.683
1720.8 -60.704
1720.9 -60.726
1721 -60.764
1721.1 -60.814
1721.2 -60.855
1721.3 -60.887
1721.4 -60.911
1721.5 -60.931
1721.6 -60.948
1721.7 -60.958
1721.8 -60.977
1721.9 -60.985
1722 -60.994
1722.1 -61.003
1722.2 -61.016
1722.3 -61.029
1722.4 -61.04
1722.5 -61.055
1722.6 -61.061
1722.7 -61.069
1722.8 -61.076
1722.9 -61.081
1723 -61.085
1723.1 -61.091
1723.2 -61.103
1723.3 -61.112
1723.4 -61.124
1723.5 -61.141
1723.6 -61.158
1723.7 -61.179
1723.8 -61.204
1723.9 -61.236
1724 -61.264
1724.1 -61.294
1724.2 -61.319
1724.3 -61.335
1724.4 -61.343
1724.5 -61.344
1724.6 -61.343
1724.7 -61.338
1724.8 -61.343
1724.9 -61.359
1725 -61.379
1725.1 -61.409
1725.2 -61.434
1725.3 -61.446
1725.4 -61.443
1725.5 -61.436
1725.6 -61.437
1725.7 -61.45
1725.8 -61.477
1725.9 -61.498
1726 -61.509
1726.1 -61.501
1726.2 -61.497
1726.3 -61.505
1726.4 -61.526
1726.5 -61.553
1726.6 -61.551
1726.7 -61.543
1726.8 -61.544
1726.9 -61.562
1727 -61.575
1727.1 -61.568
1727.2 -61.572
1727.3 -61.583
1727.4 -61.601
1727.5 -61.594
1727.6 -61.588
1727.7 -61.598
1727.8 -61.618
1727.9 -61.633
1728 -61.628
1728.1 -61.618
1728.2 -61.613
1728.3 -61.618
1728.4 -61.63
1728.5 -61.642
1728.6 -61.645
1728.7 -61.634
1728.8 -61.645
1728.9 -61.648
1729 -61.638
1729.1 -61.627
1729.2 -61.637
1729.3 -61.654
1729.4 -61.658
1729.5 -61.653
1729.6 -61.64
1729.7 -61.624
1729.8 -61.609
1729.9 -61.596
1730 -61.596
1730.1 -61.592
1730.2 -61.595
1730.3 -61.604
1730.4 -61.611
1730.5 -61.619
1730.6 -61.626
1730.7 -61.64
1730.8 -61.646
1730.9 -61.655
1731 -61.658
1731.1 -61.661
1731.2 -61.663
1731.3 -61.66
1731.4 -61.654
1731.5 -61.641
1731.6 -61.629
1731.7 -61.61
1731.8 -61.588
1731.9 -61.573
1732 -61.553
1732.1 -61.538
1732.2 -61.525
1732.3 -61.517
1732.4 -61.515
1732.5 -61.517
1732.6 -61.533
1732.7 -61.543
1732.8 -61.549
1732.9 -61.551
1733 -61.545
1733.1 -61.528
1733.2 -61.508
1733.3 -61.499
1733.4 -61.49
1733.5 -61.486
1733.6 -61.489
1733.7 -61.498
1733.8 -61.5
1733.9 -61.49
1734 -61.477
1734.1 -61.459
1734.2 -61.45
1734.3 -61.453
1734.4 -61.461
1734.5 -61.458
1734.6 -61.44
1734.7 -61.428
1734.8 -61.421
1734.9 -61.426
1735 -61.43
1735.1 -61.417
1735.2 -61.394
1735.3 -61.385
1735.4 -61.4
1735.5 -61.397
1735.6 -61.378
1735.7 -61.36
1735.8 -61.367
1735.9 -61.37
1736 -61.351
1736.1 -61.339
1736.2 -61.334
1736.3 -61.338
1736.4 -61.347
1736.5 -61.36
1736.6 -61.368
1736.7 -61.369
1736.8 -61.357
1736.9 -61.34
1737 -61.344
1737.1 -61.341
1737.2 -61.321
1737.3 -61.312
1737.4 -61.319
1737.5 -61.319
1737.6 -61.303
1737.7 -61.284
1737.8 -61.271
1737.9 -61.27
1738 -61.278
1738.1 -61.288
1738.2 -61.297
1738.3 -61.299
1738.4 -61.296
1738.5 -61.289
1738.6 -61.277
1738.7 -61.269
1738.8 -61.256
1738.9 -61.245
1739 -61.232
1739.1 -61.222
1739.2 -61.212
1739.3 -61.201
1739.4 -61.195
1739.5 -61.185
1739.6 -61.182
1739.7 -61.178
1739.8 -61.182
1739.9 -61.187
1740 -61.194
1740.1 -61.208
1740.2 -61.215
1740.3 -61.222
1740.4 -61.225
1740.5 -61.227
1740.6 -61.221
1740.7 -61.209
1740.8 -61.197
1740.9 -61.174
1741 -61.151
1741.1 -61.134
1741.2 -61.122
1741.3 -61.117
1741.4 -61.122
1741.5 -61.134
1741.6 -61.138
1741.7 -61.14
1741.8 -61.129
1741.9 -61.109
1742 -61.085
1742.1 -61.071
1742.2 -61.072
1742.3 -61.075
1742.4 -61.085
1742.5 -61.087
1742.6 -61.071
1742.7 -61.048
1742.8 -61.037
1742.9 -61.044
1743 -61.051
1743.1 -61.051
1743.2 -61.035
1743.3 -61.017
1743.4 -61.012
1743.5 -61.022
1743.6 -61.026
1743.7 -61.005
1743.8 -60.99
1743.9 -60.995
1744 -61.006
1744.1 -60.992
1744.2 -60.976
1744.3 -60.982
1744.4 -60.992
1744.5 -60.988
1744.6 -60.969
1744.7 -60.952
1744.8 -60.934
1744.9 -60.916
1745 -60.91
1745.1 -60.914
1745.2 -60.922
1745.3 -60.913
1745.4 -60.898
1745.5 -60.906
1745.6 -60.904
1745.7 -60.894
1745.8 -60.878
1745.9 -60.883
1746 -60.892
1746.1 -60.898
1746.2 -60.894
1746.3 -60.876
1746.4 -60.859
1746.5 -60.839
1746.6 -60.825
1746.7 -60.812
1746.8 -60.806
1746.9 -60.805
1747 -60.804
1747.1 -60.807
1747.2 -60.811
1747.3 -60.818
1747.4 -60.822
1747.5 -60.828
1747.6 -60.838
1747.7 -60.835
1747.8 -60.833
1747.9 -60.83
1748 -60.828
1748.1 -60.82
1748.2 -60.81
1748.3 -60.801
1748.4 -60.784
1748.5 -60.764
1748.6 -60.747
1748.7 -60.733
1748.8 -60.723
1748.9 -60.715
1749 -60.716
1749.1 -60.713
1749.2 -60.717
1749.3 -60.727
1749.4 -60.74
1749.5 -60.757
1749.6 -60.766
1749.7 -60.773
1749.8 -60.767
1749.9 -60.754
1750 -60.74
1750.1 -60.733
1750.2 -60.732
1750.3 -60.739
1750.4 -60.759
1750.5 -60.772
1750.6 -60.774
1750.7 -60.761
1750.8 -60.745
1750.9 -60.737
1751 -60.737
1751.1 -60.751
1751.2 -60.762
1751.3 -60.757
1751.4 -60.741
1751.5 -60.736
1751.6 -60.743
1751.7 -60.762
1751.8 -60.772
1751.9 -60.761
1752 -60.756
1752.1 -60.767
1752.2 -60.787
1752.3 -60.787
1752.4 -60.771
1752.5 -60.77
1752.6 -60.779
1752.7 -60.775
1752.8 -60.755
1752.9 -60.738
1753 -60.734
1753.1 -60.733
1753.2 -60.737
1753.3 -60.731
1753.4 -60.717
1753.5 -60.724
1753.6 -60.745
1753.7 -60.761
1753.8 -60.756
1753.9 -60.775
1754 -60.797
1754.1 -60.807
1754.2 -60.807
1754.3 -60.808
1754.4 -60.828
1754.5 -60.795
1754.6 -60.762
1754.7 -60.723
1754.8 -60.677
1754.9 -60.626
1755 -60.565
1755.1 -60.512
1755.2 -60.448
1755.3 -60.386
1755.4 -60.32
1755.5 -60.213
1755.6 -60.1
1755.7 -59.988
1755.8 -59.882
1755.9 -59.77
1756 -59.658
1756.1 -59.545
1756.2 -59.441
1756.3 -59.334
1756.4 -59.229
1756.5 -59.15
1756.6 -59.072
1756.7 -58.998
1756.8 -58.925
1756.9 -58.858
1757 -58.795
1757.1 -58.737
1757.2 -58.686
1757.3 -58.63
1757.4 -58.574
1757.5 -58.512
1757.6 -58.445
1757.7 -58.371
1757.8 -58.29
1757.9 -58.213
1758 -58.135
1758.1 -58.062
1758.2 -57.993
1758.3 -57.933
1758.4 -57.877
1758.5 -57.838
1758.6 -57.803
1758.7 -57.752
1758.8 -57.694
1758.9 -57.633
1759 -57.58
1759.1 -57.54
1759.2 -57.509
1759.3 -57.483
1759.4 -57.436
1759.5 -57.388
1759.6 -57.346
1759.7 -57.316
1759.8 -57.297
1759.9 -57.277
1760 -57.245
1760.1 -57.204
1760.2 -57.181
1760.3 -57.17
1760.4 -57.156
1760.5 -57.132
1760.6 -57.117
1760.7 -57.124
1760.8 -57.136
1760.9 -57.125
1761 -57.115
1761.1 -57.123
1761.2 -57.145
1761.3 -57.168
1761.4 -57.188
1761.5 -57.216
1761.6 -57.251
1761.7 -57.284
1761.8 -57.308
1761.9 -57.327
1762 -57.35
1762.1 -57.394
1762.2 -57.426
1762.3 -57.447
1762.4 -57.483
1762.5 -57.534
1762.6 -57.593
1762.7 -57.634
1762.8 -57.671
1762.9 -57.707
1763 -57.748
1763.1 -57.795
1763.2 -57.848
1763.3 -57.921
1763.4 -57.993
1763.5 -58.068
1763.6 -58.141
1763.7 -58.215
1763.8 -58.288
1763.9 -58.361
1764 -58.443
1764.1 -58.519
1764.2 -58.598
1764.3 -58.674
1764.4 -58.747
1764.5 -58.82
1764.6 -58.893
1764.7 -58.974
1764.8 -59.047
1764.9 -59.118
1765 -59.181
1765.1 -59.237
1765.2 -59.289
1765.3 -59.336
1765.4 -59.386
1765.5 -59.425
1765.6 -59.464
1765.7 -59.502
1765.8 -59.541
1765.9 -59.585
1766 -59.633
1766.1 -59.694
1766.2 -59.752
1766.3 -59.813
1766.4 -59.869
1766.5 -59.905
1766.6 -59.93
1766.7 -59.948
1766.8 -59.972
1766.9 -59.998
1767 -60.033
1767.1 -60.072
1767.2 -60.116
1767.3 -60.154
1767.4 -60.176
1767.5 -60.181
1767.6 -60.188
1767.7 -60.206
1767.8 -60.232
1767.9 -60.258
1768 -60.273
1768.1 -60.272
1768.2 -60.279
1768.3 -60.299
1768.4 -60.323
1768.5 -60.321
1768.6 -60.303
1768.7 -60.303
1768.8 -60.313
1768.9 -60.326
1769 -60.313
1769.1 -60.297
1769.2 -60.296
1769.3 -60.304
1769.4 -60.296
1769.5 -60.264
1769.6 -60.243
1769.7 -60.226
1769.8 -60.216
1769.9 -60.2
1770 -60.179
1770.1 -60.157
1770.2 -60.137
1770.3 -60.131
1770.4 -60.111
1770.5 -60.069
1770.6 -60.04
1770.7 -60.021
1770.8 -60.001
1770.9 -59.96
1771 -59.917
1771.1 -59.877
1771.2 -59.853
1771.3 -59.837
1771.4 -59.817
1771.5 -59.791
1771.6 -59.756
1771.7 -59.716
1771.8 -59.67
1771.9 -59.626
1772 -59.578
1772.1 -59.53
1772.2 -59.486
1772.3 -59.437
1772.4 -59.387
1772.5 -59.327
1772.6 -59.27
1772.7 -59.219
1772.8 -59.171
1772.9 -59.126
1773 -59.075
1773.1 -59.03
1773.2 -58.985
1773.3 -58.945
1773.4 -58.899
1773.5 -58.845
1773.6 -58.788
1773.7 -58.716
1773.8 -58.64
1773.9 -58.561
1774 -58.477
1774.1 -58.394
1774.2 -58.315
1774.3 -58.244
1774.4 -58.173
1774.5 -58.105
1774.6 -58.04
1774.7 -57.976
1774.8 -57.908
1774.9 -57.826
1775 -57.737
1775.1 -57.641
1775.2 -57.553
1775.3 -57.472
1775.4 -57.404
1775.5 -57.338
1775.6 -57.261
1775.7 -57.167
1775.8 -57.063
1775.9 -56.965
1776 -56.88
1776.1 -56.807
1776.2 -56.742
1776.3 -56.649
1776.4 -56.547
1776.5 -56.446
1776.6 -56.363
1776.7 -56.28
1776.8 -56.18
1776.9 -56.08
1777 -55.98
1777.1 -55.902
1777.2 -55.809
1777.3 -55.7
1777.4 -55.6
1777.5 -55.513
1777.6 -55.424
1777.7 -55.308
1777.8 -55.202
1777.9 -55.107
1778 -55.021
1778.1 -54.935
1778.2 -54.849
1778.3 -54.763
1778.4 -54.656
1778.5 -54.541
1778.6 -54.432
1778.7 -54.337
1778.8 -54.23
1778.9 -54.111
1779 -54.005
1779.1 -53.908
1779.2 -53.808
1779.3 -53.692
1779.4 -53.57
1779.5 -53.443
1779.6 -53.314
1779.7 -53.197
1779.8 -53.081
1779.9 -52.97
1780 -52.865
1780.1 -52.757
1780.2 -52.647
1780.3 -52.537
1780.4 -52.429
1780.5 -52.312
1780.6 -52.196
1780.7 -52.077
1780.8 -51.957
1780.9 -51.834
1781 -51.704
1781.1 -51.577
1781.2 -51.439
1781.3 -51.289
1781.4 -51.127
1781.5 -50.948
1781.6 -50.758
1781.7 -50.551
1781.8 -50.345
1781.9 -50.131
1782 -49.909
1782.1 -49.676
1782.2 -49.429
1782.3 -49.163
1782.4 -48.853
1782.5 -48.501
1782.6 -48.101
1782.7 -47.656
1782.8 -47.157
1782.9 -46.59
1783 -45.937
1783.1 -45.15
1783.2 -44.181
1783.3 -42.955
1783.4 -41.363
1783.5 -39.225
1783.6 -36.17
1783.7 -31.457
1783.8 -23.441
1783.9 -9.9918
1784 5.3298
1784.1 15.06
1784.2 18.34
1784.3 16.924
1784.4 12.523
1784.5 6.5677
1784.6 0.050424
1784.7 -6.4751
1784.8 -12.787
1784.9 -18.851
1785 -24.732
1785.1 -30.479
1785.2 -36.051
1785.3 -41.306
1785.4 -46.008
1785.5 -49.966
1785.6 -53.127
1785.7 -55.581
1785.8 -57.453
1785.9 -58.832
1786 -59.828
1786.1 -60.56
1786.2 -61.108
1786.3 -61.508
1786.4 -61.796
1786.5 -62.011
1786.6 -62.154
1786.7 -62.248
1786.8 -62.288
1786.9 -62.296
1787 -62.301
1787.1 -62.301
1787.2 -62.279
1787.3 -62.237
1787.4 -62.205
1787.5 -62.179
1787.6 -62.14
1787.7 -62.085
1787.8 -62.028
1787.9 -61.969
1788 -61.914
1788.1 -61.86
1788.2 -61.814
1788.3 -61.772
1788.4 -61.728
1788.5 -61.693
1788.6 -61.659
1788.7 -61.619
1788.8 -61.581
1788.9 -61.536
1789 -61.497
1789.1 -61.456
1789.2 -61.413
1789.3 -61.37
1789.4 -61.324
1789.5 -61.279
1789.6 -61.23
1789.7 -61.179
1789.8 -61.131
1789.9 -61.074
1790 -61.02
1790.1 -60.964
1790.2 -60.909
1790.3 -60.859
1790.4 -60.814
1790.5 -60.787
1790.6 -60.759
1790.7 -60.736
1790.8 -60.712
1790.9 -60.688
1791 -60.663
1791.1 -60.626
1791.2 -60.588
1791.3 -60.535
1791.4 -60.485
1791.5 -60.441
1791.6 -60.409
1791.7 -60.385
1791.8 -60.366
1791.9 -60.355
1792 -60.322
1792.1 -60.278
1792.2 -60.228
1792.3 -60.187
1792.4 -60.159
1792.5 -60.146
1792.6 -60.136
1792.7 -60.099
1792.8 -60.055
1792.9 -60.02
1793 -59.997
1793.1 -59.978
1793.2 -59.945
1793.3 -59.905
1793.4 -59.866
1793.5 -59.854
1793.6 -59.844
1793.7 -59.81
1793.8 -59.773
1793.9 -59.752
1794 -59.745
1794.1 -59.709
1794.2 -59.669
1794.3 -59.649
1794.4 -59.64
1794.5 -59.616
1794.6 -59.585
1794.7 -59.557
1794.8 -59.519
1794.9 -59.485
1795 -59.458
1795.1 -59.449
1795.2 -59.438
1795.3 -59.41
1795.4 -59.379
1795.5 -59.372
1795.6 -59.367
1795.7 -59.346
1795.8 -59.319
1795.9 -59.303
1796 -59.297
1796.1 -59.293
1796.2 -59.281
1796.3 -59.262
1796.4 -59.237
1796.5 -59.216
1796.6 -59.194
1796.7 -59.168
1796.8 -59.142
1796.9 -59.117
1797 -59.096
1797.1 -59.073
1797.2 -59.051
1797.3 -59.035
1797.4 -59.009
1797.5 -58.992
1797.6 -58.978
1797.7 -58.965
1797.8 -58.954
1797.9 -58.942
1798 -58.938
1798.1 -58.926
1798.2 -58.918
1798.3 -58.911
1798.4 -58.912
1798.5 -58.926
1798.6 -58.942
1798.7 -58.97
1798.8 -58.989
1798.9 -59.009
1799 -59.023
1799.1 -59.033
1799.2 -59.034
1799.3 -59.028
1799.4 -59.023
1799.5 -59.022
1799.6 -59.03
1799.7 -59.044
1799.8 -59.071
1799.9 -59.098
1800 -59.127
1800.1 -59.146
1800.2 -59.152
1800.3 -59.153
1800.4 -59.155
1800.5 -59.174
1800.6 -59.202
1800.7 -59.231
1800.8 -59.253
1800.9 -59.256
1801 -59.259
1801.1 -59.274
1801.2 -59.302
1801.3 -59.328
1801.4 -59.337
1801.5 -59.352
1801.6 -59.371
1801.7 -59.413
1801.8 -59.455
1801.9 -59.475
1802 -59.486
1802.1 -59.511
1802.2 -59.552
1802.3 -59.577
1802.4 -59.586
1802.5 -59.601
1802.6 -59.634
1802.7 -59.646
1802.8 -59.644
1802.9 -59.654
1803 -59.669
1803.1 -59.69
1803.2 -59.712
1803.3 -59.728
1803.4 -59.737
1803.5 -59.766
1803.6 -59.821
1803.7 -59.868
1803.8 -59.902
1803.9 -59.932
1804 -59.984
1804.1 -60.034
1804.2 -60.066
1804.3 -60.091
1804.4 -60.113
1804.5 -60.047
1804.6 -59.982
1804.7 -59.922
1804.8 -59.872
1804.9 -59.811
1805 -59.748
1805.1 -59.68
1805.2 -59.613
1805.3 -59.542
1805.4 -59.467
1805.5 -59.322
1805.6 -59.158
1805.7 -58.997
1805.8 -58.836
1805.9 -58.678
1806 -58.52
1806.1 -58.364
1806.2 -58.22
1806.3 -58.066
1806.4 -57.914
1806.5 -57.788
1806.6 -57.664
1806.7 -57.537
1806.8 -57.403
1806.9 -57.274
1807 -57.127
1807.1 -56.976
1807.2 -56.818
1807.3 -56.66
1807.4 -56.505
1807.5 -56.352
1807.6 -56.212
1807.7 -56.071
1807.8 -55.931
1807.9 -55.79
1808 -55.638
1808.1 -55.477
1808.2 -55.307
1808.3 -55.133
1808.4 -54.958
1808.5 -54.806
1808.6 -54.658
1808.7 -54.515
1808.8 -54.366
1808.9 -54.199
1809 -54.024
1809.1 -53.846
1809.2 -53.672
1809.3 -53.506
1809.4 -53.336
1809.5 -53.147
1809.6 -52.943
1809.7 -52.743
1809.8 -52.547
1809.9 -52.348
1810 -52.121
1810.1 -51.872
1810.2 -51.624
1810.3 -51.377
1810.4 -51.112
1810.5 -50.811
1810.6 -50.494
1810.7 -50.167
1810.8 -49.815
1810.9 -49.402
1811 -48.953
1811.1 -48.466
1811.2 -47.911
1811.3 -47.256
1811.4 -46.482
1811.5 -45.557
1811.6 -44.437
1811.7 -43.032
1811.8 -41.175
1811.9 -38.58
1812 -34.701
1812.1 -28.328
1812.2 -16.925
1812.3 -0.18434
1812.4 13.378
1812.5 19.563
1812.6 19.911
1812.7 16.365
1812.8 10.589
1812.9 3.8512
1813 -3.0635
1813.1 -9.7702
1813.2 -16.172
1813.3 -22.322
1813.4 -28.315
1813.5 -34.163
1813.6 -39.732
1813.7 -44.788
1813.8 -49.097
1813.9 -52.593
1814 -55.313
1814.1 -57.375
1814.2 -58.911
1814.3 -60.05
1814.4 -60.895
1814.5 -61.506
1814.6 -61.953
1814.7 -62.273
1814.8 -62.503
1814.9 -62.662
1815 -62.764
1815.1 -62.826
1815.2 -62.85
1815.3 -62.848
1815.4 -62.828
1815.5 -62.794
1815.6 -62.755
1815.7 -62.717
1815.8 -62.683
1815.9 -62.644
1816 -62.606
1816.1 -62.569
1816.2 -62.535
1816.3 -62.494
1816.4 -62.444
1816.5 -62.384
1816.6 -62.31
1816.7 -62.243
1816.8 -62.184
1816.9 -62.134
1817 -62.094
1817.1 -62.055
1817.2 -62.009
1817.3 -61.944
1817.4 -61.879
1817.5 -61.814
1817.6 -61.765
1817.7 -61.725
1817.8 -61.68
1817.9 -61.616
1818 -61.548
1818.1 -61.496
1818.2 -61.456
1818.3 -61.419
1818.4 -61.366
1818.5 -61.295
1818.6 -61.237
1818.7 -61.195
1818.8 -61.143
1818.9 -61.07
1819 -61.012
1819.1 -60.978
1819.2 -60.925
1819.3 -60.857
1819.4 -60.799
1819.5 -60.749
1819.6 -60.703
1819.7 -60.651
1819.8 -60.603
1819.9 -60.554
1820 -60.512
1820.1 -60.457
1820.2 -60.39
1820.3 -60.324
1820.4 -60.278
1820.5 -60.217
1820.6 -60.132
1820.7 -60.058
1820.8 -60.001
1820.9 -59.942
1821 -59.874
1821.1 -59.795
1821.2 -59.719
1821.3 -59.64
1821.4 -59.57
1821.5 -59.493
1821.6 -59.427
1821.7 -59.358
1821.8 -59.292
1821.9 -59.233
1822 -59.168
1822.1 -59.103
1822.2 -59.039
1822.3 -58.974
1822.4 -58.908
1822.5 -58.833
1822.6 -58.76
1822.7 -58.682
1822.8 -58.604
1822.9 -58.523
1823 -58.434
1823.1 -58.339
1823.2 -58.24
1823.3 -58.145
1823.4 -58.046
1823.5 -57.933
1823.6 -57.818
1823.7 -57.708
1823.8 -57.597
1823.9 -57.495
1824 -57.402
1824.1 -57.311
1824.2 -57.226
1824.3 -57.139
1824.4 -57.051
1824.5 -56.952
1824.6 -56.838
1824.7 -56.718
1824.8 -56.588
1824.9 -56.469
1825 -56.356
1825.1 -56.253
1825.2 -56.156
1825.3 -56.055
1825.4 -55.948
1825.5 -55.818
1825.6 -55.683
1825.7 -55.554
1825.8 -55.436
1825.9 -55.331
1826 -55.221
1826.1 -55.092
1826.2 -54.952
1826.3 -54.821
1826.4 -54.704
1826.5 -54.583
1826.6 -54.45
1826.7 -54.296
1826.8 -54.155
1826.9 -54.028
1827 -53.897
1827.1 -53.739
1827.2 -53.585
1827.3 -53.451
1827.4 -53.311
1827.5 -53.142
1827.6 -52.971
1827.7 -52.816
1827.8 -52.658
1827.9 -52.485
1828 -52.303
1828.1 -52.108
1828.2 -51.908
1828.3 -51.709
1828.4 -51.517
1828.5 -51.306
1828.6 -51.074
1828.7 -50.832
1828.8 -50.589
1828.9 -50.327
1829 -50.03
1829.1 -49.709
1829.2 -49.378
1829.3 -49.024
1829.4 -48.636
1829.5 -48.183
1829.6 -47.667
1829.7 -47.071
1829.8 -46.384
1829.9 -45.58
1830 -44.623
1830.1 -43.456
1830.2 -41.971
1830.3 -40.013
1830.4 -37.28
1830.5 -33.169
1830.6 -26.393
1830.7 -14.71
1830.8 0.85817
1830.9 12.589
1831 17.629
1831.1 17.441
1831.2 13.808
1831.3 8.2312
1831.4 1.8305
1831.5 -4.718
1831.6 -11.087
1831.7 -17.198
1831.8 -23.09
1831.9 -28.845
1832 -34.456
1832.1 -39.78
1832.2 -44.598
1832.3 -48.716
1832.4 -52.069
1832.5 -54.687
1832.6 -56.677
1832.7 -58.168
1832.8 -59.264
1832.9 -60.07
1833 -60.65
1833.1 -61.059
1833.2 -61.333
1833.3 -61.514
1833.4 -61.636
1833.5 -61.708
1833.6 -61.75
1833.7 -61.773
1833.8 -61.775
1833.9 -61.756
1834 -61.712
1834.1 -61.658
1834.2 -61.594
1834.3 -61.539
1834.4 -61.484
1834.5 -61.428
1834.6 -61.351
1834.7 -61.269
1834.8 -61.197
1834.9 -61.133
1835 -61.076
1835.1 -60.999
1835.2 -60.909
1835.3 -60.825
1835.4 -60.762
1835.5 -60.706
1835.6 -60.621
1835.7 -60.539
1835.8 -60.469
1835.9 -60.404
1836 -60.319
1836.1 -60.232
1836.2 -60.162
1836.3 -60.095
1836.4 -60.032
1836.5 -59.969
1836.6 -59.902
1836.7 -59.827
1836.8 -59.744
1836.9 -59.675
1837 -59.608
1837.1 -59.53
1837.2 -59.439
1837.3 -59.368
1837.4 -59.303
1837.5 -59.227
1837.6 -59.143
1837.7 -59.057
1837.8 -58.982
1837.9 -58.915
1838 -58.853
1838.1 -58.786
1838.2 -58.715
1838.3 -58.642
1838.4 -58.558
1838.5 -58.476
1838.6 -58.388
1838.7 -58.301
1838.8 -58.213
1838.9 -58.126
1839 -58.042
1839.1 -57.953
1839.2 -57.863
1839.3 -57.773
1839.4 -57.686
1839.5 -57.608
1839.6 -57.529
1839.7 -57.455
1839.8 -57.381
1839.9 -57.307
1840 -57.233
1840.1 -57.164
1840.2 -57.098
1840.3 -57.027
1840.4 -56.959
1840.5 -56.892
1840.6 -56.817
1840.7 -56.735
1840.8 -56.646
1840.9 -56.556
1841 -56.461
1841.1 -56.368
1841.2 -56.276
1841.3 -56.192
1841.4 -56.114
1841.5 -56.049
1841.6 -55.997
1841.7 -55.931
1841.8 -55.853
1841.9 -55.763
1842 -55.668
1842.1 -55.579
1842.2 -55.505
1842.3 -55.445
1842.4 -55.383
1842.5 -55.318
1842.6 -55.233
1842.7 -55.15
1842.8 -55.077
1842.9 -55.016
1843 -54.968
1843.1 -54.898
1843.2 -54.815
1843.3 -54.737
1843.4 -54.679
1843.5 -54.631
1843.6 -54.569
1843.7 -54.5
1843.8 -54.441
1843.9 -54.401
1844 -54.348
1844.1 -54.278
1844.2 -54.221
1844.3 -54.184
1844.4 -54.147
1844.5 -54.096
1844.6 -54.041
1844.7 -53.99
1844.8 -53.942
1844.9 -53.893
1845 -53.849
1845.1 -53.824
1845.2 -53.804
1845.3 -53.77
1845.4 -53.73
1845.5 -53.722
1845.6 -53.718
1845.7 -53.704
1845.8 -53.686
1845.9 -53.674
1846 -53.681
1846.1 -53.692
1846.2 -53.701
1846.3 -53.703
1846.4 -53.702
1846.5 -53.712
1846.6 -53.717
1846.7 -53.73
1846.8 -53.748
1846.9 -53.772
1847 -53.804
1847.1 -53.836
1847.2 -53.875
1847.3 -53.913
1847.4 -53.957
1847.5 -54.013
1847.6 -54.072
1847.7 -54.138
1847.8 -54.195
1847.9 -54.255
1848 -54.313
1848.1 -54.377
1848.2 -54.442
1848.3 -54.509
1848.4 -54.587
1848.5 -54.669
1848.6 -54.761
1848.7 -54.857
1848.8 -54.959
1848.9 -55.067
1849 -55.179
1849.1 -55.304
1849.2 -55.418
1849.3 -55.532
1849.4 -55.64
1849.5 -55.744
1849.6 -55.838
1849.7 -55.929
1849.8 -56.029
1849.9 -56.124
1850 -56.229
1850.1 -56.342
1850.2 -56.452
1850.3 -56.553
1850.4 -56.634
1850.5 -56.721
1850.6 -56.807
1850.7 -56.905
1850.8 -57.007
1850.9 -57.107
1851 -57.187
1851.1 -57.249
1851.2 -57.327
1851.3 -57.411
1851.4 -57.492
1851.5 -57.551
1851.6 -57.606
1851.7 -57.675
1851.8 -57.745
1851.9 -57.792
1852 -57.832
1852.1 -57.89
1852.2 -57.945
1852.3 -57.974
1852.4 -58.009
1852.5 -58.07
1852.6 -58.12
1852.7 -58.15
1852.8 -58.189
1852.9 -58.239
1853 -58.288
1853.1 -58.338
1853.2 -58.386
1853.3 -58.432
1853.4 -58.466
1853.5 -58.471
1853.6 -58.471
1853.7 -58.486
1853.8 -58.492
1853.9 -58.48
1854 -58.477
1854.1 -58.487
1854.2 -58.493
1854.3 -58.486
1854.4 -58.474
1854.5 -58.537
1854.6 -58.61
1854.7 -58.691
1854.8 -58.776
1854.9 -58.862
1855 -58.947
1855.1 -59.027
1855.2 -59.106
1855.3 -59.179
1855.4 -59.253
1855.5 -59.393
1855.6 -59.538
1855.7 -59.677
1855.8 -59.812
1855.9 -59.952
1856 -60.082
1856.1 -60.211
1856.2 -60.335
1856.3 -60.454
1856.4 -60.566
1856.5 -60.658
1856.6 -60.746
1856.7 -60.818
1856.8 -60.881
1856.9 -60.938
1857 -60.989
1857.1 -61.034
1857.2 -61.086
1857.3 -61.147
1857.4 -61.205
1857.5 -61.277
1857.6 -61.351
1857.7 -61.426
1857.8 -61.495
1857.9 -61.556
1858 -61.611
1858.1 -61.652
1858.2 -61.689
1858.3 -61.731
1858.4 -61.774
1858.5 -61.821
1858.6 -61.875
1858.7 -61.926
1858.8 -61.954
1858.9 -61.975
1859 -61.995
1859.1 -62.026
1859.2 -62.066
1859.3 -62.105
1859.4 -62.134
1859.5 -62.15
1859.6 -62.173
1859.7 -62.204
1859.8 -62.245
1859.9 -62.271
1860 -62.283
1860.1 -62.305
1860.2 -62.336
1860.3 -62.373
1860.4 -62.382
1860.5 -62.388
1860.6 -62.414
1860.7 -62.446
1860.8 -62.457
1860.9 -62.463
1861 -62.486
1861.1 -62.512
1861.2 -62.53
1861.3 -62.535
1861.4 -62.536
1861.5 -62.541
1861.6 -62.547
1861.7 -62.567
1861.8 -62.588
1861.9 -62.598
1862 -62.602
1862.1 -62.618
1862.2 -62.64
1862.3 -62.644
1862.4 -62.638
1862.5 -62.641
1862.6 -62.66
1862.7 -62.687
1862.8 -62.699
1862.9 -62.702
1863 -62.693
1863.1 -62.681
1863.2 -62.669
1863.3 -62.66
1863.4 -62.661
1863.5 -62.659
1863.6 -62.658
1863.7 -62.654
1863.8 -62.654
1863.9 -62.654
1864 -62.653
1864.1 -62.659
1864.2 -62.655
1864.3 -62.65
1864.4 -62.639
1864.5 -62.626
1864.6 -62.612
1864.7 -62.596
1864.8 -62.588
1864.9 -62.576
1865 -62.566
1865.1 -62.554
1865.2 -62.548
1865.3 -62.547
1865.4 -62.55
1865.5 -62.565
1865.6 -62.577
1865.7 -62.593
1865.8 -62.606
1865.9 -62.612
1866 -62.608
1866.1 -62.598
1866.2 -62.588
1866.3 -62.57
1866.4 -62.556
1866.5 -62.554
1866.6 -62.558
1866.7 -62.567
1866.8 -62.576
1866.9 -62.582
1867 -62.568
1867.1 -62.548
1867.2 -62.533
1867.3 -62.526
1867.4 -62.534
1867.5 -62.541
1867.6 -62.543
1867.7 -62.524
1867.8 -62.502
1867.9 -62.492
1868 -62.498
1868.1 -62.505
1868.2 -62.494
1868.3 -62.474
1868.4 -62.46
1868.5 -62.467
1868.6 -62.466
1868.7 -62.449
1868.8 -62.436
1868.9 -62.434
1869 -62.438
1869.1 -62.424
1869.2 -62.401
1869.3 -62.397
1869.4 -62.401
1869.5 -62.395
1869.6 -62.371
1869.7 -62.344
1869.8 -62.32
1869.9 -62.302
1870 -62.295
1870.1 -62.301
1870.2 -62.309
1870.3 -62.29
1870.4 -62.273
1870.5 -62.277
1870.6 -62.271
1870.7 -62.251
1870.8 -62.229
1870.9 -62.227
1871 -62.23
1871.1 -62.231
1871.2 -62.225
1871.3 -62.213
1871.4 -62.196
1871.5 -62.172
1871.6 -62.153
1871.7 -62.129
1871.8 -62.105
1871.9 -62.078
1872 -62.054
1872.1 -62.029
1872.2 -62.004
1872.3 -61.983
1872.4 -61.959
1872.5 -61.937
1872.6 -61.91
1872.7 -61.884
1872.8 -61.856
1872.9 -61.827
1873 -61.806
1873.1 -61.785
1873.2 -61.77
1873.3 -61.755
1873.4 -61.744
1873.5 -61.734
1873.6 -61.729
1873.7 -61.734
1873.8 -61.737
1873.9 -61.74
1874 -61.738
1874.1 -61.724
1874.2 -61.702
1874.3 -61.672
1874.4 -61.648
1874.5 -61.625
1874.6 -61.611
1874.7 -61.603
1874.8 -61.602
1874.9 -61.6
1875 -61.6
1875.1 -61.589
1875.2 -61.563
1875.3 -61.539
1875.4 -61.518
1875.5 -61.507
1875.6 -61.508
1875.7 -61.51
1875.8 -61.498
1875.9 -61.472
1876 -61.447
1876.1 -61.436
1876.2 -61.438
1876.3 -61.44
1876.4 -61.421
1876.5 -61.398
1876.6 -61.385
1876.7 -61.386
1876.8 -61.38
1876.9 -61.355
1877 -61.342
1877.1 -61.339
1877.2 -61.342
1877.3 -61.323
1877.4 -61.3
1877.5 -61.295
1877.6 -61.298
1877.7 -61.287
1877.8 -61.262
1877.9 -61.252
1878 -61.246
1878.1 -61.242
1878.2 -61.235
1878.3 -61.219
1878.4 -61.203
1878.5 -61.186
1878.6 -61.189
1878.7 -61.18
1878.8 -61.157
1878.9 -61.144
1879 -61.146
1879.1 -61.147
1879.2 -61.129
1879.3 -61.105
1879.4 -61.086
1879.5 -61.079
1879.6 -61.077
1879.7 -61.082
1879.8 -61.091
1879.9 -61.09
1880 -61.085
1880.1 -61.077
1880.2 -61.068
1880.3 -61.059
1880.4 -61.051
1880.5 -61.046
1880.6 -61.037
1880.7 -61.028
1880.8 -61.017
1880.9 -61.009
1881 -61.004
1881.1 -60.999
1881.2 -61.002
1881.3 -61.003
1881.4 -61.005
1881.5 -61.008
1881.6 -61.013
1881.7 -61.016
1881.8 -61.021
1881.9 -61.024
1882 -61.017
1882.1 -61.003
1882.2 -60.987
1882.3 -60.967
1882.4 -60.948
1882.5 -60.928
1882.6 -60.918
1882.7 -60.905
1882.8 -60.903
1882.9 -60.908
1883 -60.918
1883.1 -60.929
1883.2 -60.924
1883.3 -60.91
1883.4 -60.886
1883.5 -60.866
1883.6 -60.857
1883.7 -60.856
1883.8 -60.872
1883.9 -60.879
1884 -60.873
1884.1 -60.852
1884.2 -60.835
1884.3 -60.827
1884.4 -60.832
1884.5 -60.848
1884.6 -60.844
1884.7 -60.826
1884.8 -60.808
1884.9 -60.809
1885 -60.818
1885.1 -60.814
1885.2 -60.804
1885.3 -60.793
1885.4 -60.797
1885.5 -60.806
1885.6 -60.79
1885.7 -60.776
1885.8 -60.78
1885.9 -60.796
1886 -60.782
1886.1 -60.761
1886.2 -60.752
1886.3 -60.756
1886.4 -60.762
1886.5 -60.769
1886.6 -60.778
1886.7 -60.773
1886.8 -60.764
1886.9 -60.767
1887 -60.776
1887.1 -60.771
1887.2 -60.758
1887.3 -60.768
1887.4 -60.777
1887.5 -60.778
1887.6 -60.767
1887.7 -60.751
1887.8 -60.742
1887.9 -60.743
1888 -60.756
1888.1 -60.77
1888.2 -60.785
1888.3 -60.798
1888.4 -60.809
1888.5 -60.817
1888.6 -60.821
1888.7 -60.828
1888.8 -60.833
1888.9 -60.84
1889 -60.845
1889.1 -60.851
1889.2 -60.86
1889.3 -60.868
1889.4 -60.88
1889.5 -60.893
1889.6 -60.908
1889.7 -60.925
1889.8 -60.941
1889.9 -60.951
1890 -60.953
1890.1 -60.955
1890.2 -60.946
1890.3 -60.937
1890.4 -60.924
1890.5 -60.909
1890.6 -60.899
1890.7 -60.889
1890.8 -60.889
1890.9 -60.892
1891 -60.902
1891.1 -60.915
1891.2 -60.929
1891.3 -60.944
1891.4 -60.939
1891.5 -60.929
1891.6 -60.91
1891.7 -60.901
1891.8 -60.9
1891.9 -60.91
1892 -60.929
1892.1 -60.941
1892.2 -60.938
1892.3 -60.924
1892.4 -60.913
1892.5 -60.911
1892.6 -60.922
1892.7 -60.942
1892.8 -60.939
1892.9 -60.924
1893 -60.916
1893.1 -60.925
1893.2 -60.937
1893.3 -60.933
1893.4 -60.924
1893.5 -60.92
1893.6 -60.932
1893.7 -60.945
1893.8 -60.935
1893.9 -60.923
1894 -60.931
1894.1 -60.95
1894.2 -60.94
1894.3 -60.933
1894.4 -60.939
1894.5 -60.956
1894.6 -60.963
1894.7 -60.963
1894.8 -60.968
1894.9 -60.976
1895 -60.992
1895.1 -61.002
1895.2 -60.993
1895.3 -60.98
1895.4 -60.99
1895.5 -61.002
1895.6 -60.993
1895.7 -60.983
1895.8 -60.988
1895.9 -60.996
1896 -61.003
1896.1 -60.998
1896.2 -60.994
1896.3 -60.979
1896.4 -60.966
1896.5 -60.951
1896.6 -60.94
1896.7 -60.937
1896.8 -60.937
1896.9 -60.946
1897 -60.954
1897.1 -60.966
1897.2 -60.973
1897.3 -60.981
1897.4 -60.992
1897.5 -60.996
1897.6 -61.004
1897.7 -61.005
1897.8 -61.003
1897.9 -60.995
1898 -60.988
1898.1 -60.981
1898.2 -60.963
1898.3 -60.95
1898.4 -60.935
1898.5 -60.921
1898.6 -60.911
1898.7 -60.906
1898.8 -60.914
1898.9 -60.918
1899 -60.931
1899.1 -60.943
1899.2 -60.957
1899.3 -60.966
1899.4 -60.972
1899.5 -60.976
1899.6 -60.966
1899.7 -60.954
1899.8 -60.944
1899.9 -60.942
1900 -60.95
1900.1 -60.964
1900.2 -60.988
1900.3 -60.999
1900.4 -60.995
1900.5 -60.978
1900.6 -60.962
1900.7 -60.959
1900.8 -60.966
1900.9 -60.986
1901 -60.985
1901.1 -60.971
1901.2 -60.953
1901.3 -60.951
1901.4 -60.964
1901.5 -60.979
1901.6 -60.981
1901.7 -60.969
1901.8 -60.972
1901.9 -60.986
1902 -60.999
1902.1 -60.989
1902.2 -60.985
1902.3 -61.002
1902.4 -61.017
1902.5 -60.999
1902.6 -60.981
1902.7 -60.981
1902.8 -60.987
1902.9 -60.986
1903 -60.977
1903.1 -60.96
1903.2 -60.949
1903.3 -60.958
1903.4 -60.97
1903.5 -60.987
1903.6 -60.987
1903.7 -60.999
1903.8 -61.02
1903.9 -61.03
1904 -61.031
1904.1 -61.04
1904.2 -61.068
1904.3 -61.09
1904.4 -61.103
1904.5 -61.04
1904.6 -60.962
1904.7 -60.882
1904.8 -60.807
1904.9 -60.735
1905 -60.663
1905.1 -60.593
1905.2 -60.525
1905.3 -60.46
1905.4 -60.392
1905.5 -60.268
1905.6 -60.148
1905.7 -60.016
1905.8 -59.885
1905.9 -59.749
1906 -59.615
1906.1 -59.478
1906.2 -59.334
1906.3 -59.198
1906.4 -59.051
1906.5 -58.926
1906.6 -58.807
1906.7 -58.692
1906.8 -58.578
1906.9 -58.468
1907 -58.366
1907.1 -58.262
1907.2 -58.164
1907.3 -58.068
1907.4 -57.972
1907.5 -57.876
1907.6 -57.774
1907.7 -57.665
1907.8 -57.543
1907.9 -57.42
1908 -57.294
1908.1 -57.178
1908.2 -57.067
1908.3 -56.966
1908.4 -56.872
1908.5 -56.787
1908.6 -56.689
1908.7 -56.578
1908.8 -56.466
1908.9 -56.362
1909 -56.269
1909.1 -56.19
1909.2 -56.102
1909.3 -56.002
1909.4 -55.891
1909.5 -55.792
1909.6 -55.705
1909.7 -55.63
1909.8 -55.547
1909.9 -55.445
1910 -55.344
1910.1 -55.262
1910.2 -55.188
1910.3 -55.1
1910.4 -54.998
1910.5 -54.924
1910.6 -54.861
1910.7 -54.796
1910.8 -54.708
1910.9 -54.637
1911 -54.585
1911.1 -54.528
1911.2 -54.463
1911.3 -54.389
1911.4 -54.316
1911.5 -54.248
1911.6 -54.187
1911.7 -54.147
1911.8 -54.113
1911.9 -54.076
1912 -54.026
1912.1 -53.995
1912.2 -53.974
1912.3 -53.946
1912.4 -53.916
1912.5 -53.894
1912.6 -53.895
1912.7 -53.908
1912.8 -53.92
1912.9 -53.927
1913 -53.937
1913.1 -53.953
1913.2 -53.967
1913.3 -53.986
1913.4 -54.013
1913.5 -54.048
1913.6 -54.092
1913.7 -54.14
1913.8 -54.207
1913.9 -54.274
1914 -54.348
1914.1 -54.428
1914.2 -54.513
1914.3 -54.605
1914.4 -54.703
1914.5 -54.812
1914.6 -54.924
1914.7 -55.045
1914.8 -55.172
1914.9 -55.308
1915 -55.452
1915.1 -55.606
1915.2 -55.779
1915.3 -55.957
1915.4 -56.142
1915.5 -56.331
1915.6 -56.52
1915.7 -56.706
1915.8 -56.884
1915.9 -57.062
1916 -57.228
1916.1 -57.395
1916.2 -57.566
1916.3 -57.742
1916.4 -57.926
1916.5 -58.105
1916.6 -58.285
1916.7 -58.438
1916.8 -58.583
1916.9 -58.728
1917 -58.882
1917.1 -59.036
1917.2 -59.186
1917.3 -59.316
1917.4 -59.431
1917.5 -59.546
1917.6 -59.671
1917.7 -59.795
1917.8 -59.894
1917.9 -59.978
1918 -60.074
1918.1 -60.174
1918.2 -60.275
1918.3 -60.354
1918.4 -60.414
1918.5 -60.478
1918.6 -60.552
1918.7 -60.624
1918.8 -60.669
1918.9 -60.714
1919 -60.767
1919.1 -60.823
1919.2 -60.858
1919.3 -60.88
1919.4 -60.922
1919.5 -60.959
1919.6 -60.991
1919.7 -61.015
1919.8 -61.033
1919.9 -61.066
1920 -61.091
1920.1 -61.108
1920.2 -61.107
1920.3 -61.112
1920.4 -61.125
1920.5 -61.111
1920.6 -61.096
1920.7 -61.084
1920.8 -61.087
1920.9 -61.078
1921 -61.058
1921.1 -61.027
1921.2 -60.992
1921.3 -60.967
1921.4 -60.945
1921.5 -60.921
1921.6 -60.895
1921.7 -60.872
1921.8 -60.843
1921.9 -60.816
1922 -60.798
1922.1 -60.771
1922.2 -60.744
1922.3 -60.718
1922.4 -60.687
1922.5 -60.643
1922.6 -60.603
1922.7 -60.566
1922.8 -60.525
1922.9 -60.481
1923 -60.433
1923.1 -60.374
1923.2 -60.307
1923.3 -60.241
1923.4 -60.174
1923.5 -60.09
1923.6 -60.007
1923.7 -59.919
1923.8 -59.834
1923.9 -59.749
1924 -59.674
1924.1 -59.609
1924.2 -59.545
1924.3 -59.487
1924.4 -59.424
1924.5 -59.348
1924.6 -59.265
1924.7 -59.168
1924.8 -59.071
1924.9 -58.968
1925 -58.874
1925.1 -58.787
1925.2 -58.707
1925.3 -58.634
1925.4 -58.556
1925.5 -58.461
1925.6 -58.348
1925.7 -58.237
1925.8 -58.13
1925.9 -58.038
1926 -57.958
1926.1 -57.863
1926.2 -57.754
1926.3 -57.637
1926.4 -57.531
1926.5 -57.428
1926.6 -57.328
1926.7 -57.217
1926.8 -57.09
1926.9 -56.979
1927 -56.879
1927.1 -56.774
1927.2 -56.64
1927.3 -56.517
1927.4 -56.417
1927.5 -56.305
1927.6 -56.171
1927.7 -56.036
1927.8 -55.916
1927.9 -55.799
1928 -55.687
1928.1 -55.58
1928.2 -55.462
1928.3 -55.339
1928.4 -55.201
1928.5 -55.049
1928.6 -54.904
1928.7 -54.768
1928.8 -54.624
1928.9 -54.464
1929 -54.322
1929.1 -54.178
1929.2 -54.018
1929.3 -53.844
1929.4 -53.661
1929.5 -53.484
1929.6 -53.306
1929.7 -53.128
1929.8 -52.947
1929.9 -52.759
1930 -52.563
1930.1 -52.358
1930.2 -52.147
1930.3 -51.918
1930.4 -51.677
1930.5 -51.414
1930.6 -51.132
1930.7 -50.831
1930.8 -50.508
1930.9 -50.163
1931 -49.783
1931.1 -49.365
1931.2 -48.896
1931.3 -48.366
1931.4 -47.764
1931.5 -47.063
1931.6 -46.238
1931.7 -45.239
1931.8 -43.999
1931.9 -42.402
1932 -40.25
1932.1 -37.175
1932.2 -32.377
1932.3 -24.054
1932.4 -9.543
1932.5 7.1107
1932.6 17.355
1932.7 20.628
1932.8 18.928
1932.9 14.103
1933 7.6737
1933.1 0.7104
1933.2 -6.1999
1933.3 -12.815
1933.4 -19.134
1933.5 -25.239
1933.6 -31.2
1933.7 -36.975
1933.8 -42.351
1933.9 -47.082
1934 -51.007
1934.1 -54.109
1934.2 -56.476
1934.3 -58.24
1934.4 -59.554
1934.5 -60.525
1934.6 -61.239
1934.7 -61.748
1934.8 -62.104
1934.9 -62.367
1935 -62.557
1935.1 -62.695
1935.2 -62.769
1935.3 -62.797
1935.4 -62.814
1935.5 -62.831
1935.6 -62.826
1935.7 -62.784
1935.8 -62.751
1935.9 -62.722
1936 -62.667
1936.1 -62.602
1936.2 -62.552
1936.3 -62.518
1936.4 -62.478
1936.5 -62.436
1936.6 -62.393
1936.7 -62.341
1936.8 -62.281
1936.9 -62.213
1937 -62.163
1937.1 -62.118
1937.2 -62.062
1937.3 -61.992
1937.4 -61.928
1937.5 -61.886
1937.6 -61.844
1937.7 -61.805
1937.8 -61.753
1937.9 -61.692
1938 -61.627
1938.1 -61.561
1938.2 -61.499
1938.3 -61.442
1938.4 -61.393
1938.5 -61.349
1938.6 -61.306
1938.7 -61.264
1938.8 -61.222
1938.9 -61.18
1939 -61.14
1939.1 -61.102
1939.2 -61.061
1939.3 -61.015
1939.4 -60.963
1939.5 -60.919
1939.6 -60.874
1939.7 -60.823
1939.8 -60.769
1939.9 -60.715
1940 -60.66
1940.1 -60.597
1940.2 -60.543
1940.3 -60.492
1940.4 -60.444
1940.5 -60.405
1940.6 -60.372
1940.7 -60.342
1940.8 -60.309
1940.9 -60.283
1941 -60.262
1941.1 -60.23
1941.2 -60.187
1941.3 -60.133
1941.4 -60.07
1941.5 -60.018
1941.6 -59.971
1941.7 -59.941
1941.8 -59.913
1941.9 -59.889
1942 -59.857
1942.1 -59.813
1942.2 -59.757
1942.3 -59.703
1942.4 -59.664
1942.5 -59.635
1942.6 -59.616
1942.7 -59.585
1942.8 -59.537
1942.9 -59.483
1943 -59.44
1943.1 -59.418
1943.2 -59.392
1943.3 -59.35
1943.4 -59.291
1943.5 -59.251
1943.6 -59.229
1943.7 -59.207
1943.8 -59.168
1943.9 -59.121
1944 -59.093
1944.1 -59.067
1944.2 -59.022
1944.3 -58.975
1944.4 -58.943
1944.5 -58.935
1944.6 -58.917
1944.7 -58.896
1944.8 -58.868
1944.9 -58.848
1945 -58.824
1945.1 -58.792
1945.2 -58.754
1945.3 -58.721
1945.4 -58.698
1945.5 -58.668
1945.6 -58.633
1945.7 -58.611
1945.8 -58.598
1945.9 -58.577
1946 -58.539
1946.1 -58.496
1946.2 -58.458
1946.3 -58.427
1946.4 -58.409
1946.5 -58.4
1946.6 -58.399
1946.7 -58.394
1946.8 -58.383
1946.9 -58.378
1947 -58.368
1947.1 -58.358
1947.2 -58.345
1947.3 -58.333
1947.4 -58.319
1947.5 -58.312
1947.6 -58.307
1947.7 -58.307
1947.8 -58.31
1947.9 -58.309
1948 -58.311
1948.1 -58.311
1948.2 -58.313
1948.3 -58.314
1948.4 -58.319
1948.5 -58.335
1948.6 -58.344
1948.7 -58.346
1948.8 -58.338
1948.9 -58.329
1949 -58.313
1949.1 -58.299
1949.2 -58.292
1949.3 -58.281
1949.4 -58.277
1949.5 -58.282
1949.6 -58.295
1949.7 -58.313
1949.8 -58.332
1949.9 -58.356
1950 -58.36
1950.1 -58.354
1950.2 -58.34
1950.3 -58.336
1950.4 -58.342
1950.5 -58.367
1950.6 -58.407
1950.7 -58.434
1950.8 -58.447
1950.9 -58.447
1951 -58.455
1951.1 -58.472
1951.2 -58.499
1951.3 -58.533
1951.4 -58.544
1951.5 -58.544
1951.6 -58.554
1951.7 -58.583
1951.8 -58.613
1951.9 -58.625
1952 -58.629
1952.1 -58.639
1952.2 -58.669
1952.3 -58.692
1952.4 -58.695
1952.5 -58.718
1952.6 -58.76
1952.7 -58.802
1952.8 -58.824
1952.9 -58.837
1953 -58.854
1953.1 -58.869
1953.2 -58.883
1953.3 -58.905
1953.4 -58.943
1953.5 -58.971
1953.6 -58.983
1953.7 -58.984
1953.8 -59
1953.9 -59.023
1954 -59.028
1954.1 -59.025
1954.2 -59.028
1954.3 -59.05
1954.4 -59.079
1954.5 -59.184
1954.6 -59.294
1954.7 -59.391
1954.8 -59.483
1954.9 -59.565
1955 -59.651
1955.1 -59.735
1955.2 -59.821
1955.3 -59.909
1955.4 -59.997
1955.5 -60.149
1955.6 -60.303
1955.7 -60.459
1955.8 -60.613
1955.9 -60.764
1956 -60.914
1956.1 -61.052
1956.2 -61.189
1956.3 -61.32
1956.4 -61.448
1956.5 -61.547
1956.6 -61.649
1956.7 -61.754
1956.8 -61.851
1956.9 -61.951
1957 -62.049
1957.1 -62.153
1957.2 -62.254
1957.3 -62.359
1957.4 -62.47
1957.5 -62.567
1957.6 -62.66
1957.7 -62.739
1957.8 -62.811
1957.9 -62.874
1958 -62.934
1958.1 -63.005
1958.2 -63.071
1958.3 -63.147
1958.4 -63.227
1958.5 -63.294
1958.6 -63.35
1958.7 -63.392
1958.8 -63.427
1958.9 -63.455
1959 -63.498
1959.1 -63.549
1959.2 -63.605
1959.3 -63.653
1959.4 -63.683
1959.5 -63.704
1959.6 -63.727
1959.7 -63.768
1959.8 -63.813
1959.9 -63.841
1960 -63.855
1960.1 -63.877
1960.2 -63.916
1960.3 -63.954
1960.4 -63.972
1960.5 -63.975
1960.6 -63.991
1960.7 -64.022
1960.8 -64.031
1960.9 -64.03
1961 -64.042
1961.1 -64.069
1961.2 -64.094
1961.3 -64.109
1961.4 -64.12
1961.5 -64.125
1961.6 -64.143
1961.7 -64.16
1961.8 -64.166
1961.9 -64.158
1962 -64.162
1962.1 -64.182
1962.2 -64.18
1962.3 -64.17
1962.4 -64.173
1962.5 -64.184
1962.6 -64.187
1962.7 -64.184
1962.8 -64.178
1962.9 -64.157
1963 -64.143
1963.1 -64.134
1963.2 -64.133
1963.3 -64.138
1963.4 -64.15
1963.5 -64.165
1963.6 -64.174
1963.7 -64.184
1963.8 -64.191
1963.9 -64.202
1964 -64.211
1964.1 -64.222
1964.2 -64.238
1964.3 -64.243
1964.4 -64.248
1964.5 -64.254
1964.6 -64.259
1964.7 -64.262
1964.8 -64.263
1964.9 -64.265
1965 -64.257
1965.1 -64.245
1965.2 -64.227
1965.3 -64.205
1965.4 -64.181
1965.5 -64.159
1965.6 -64.15
1965.7 -64.136
1965.8 -64.129
1965.9 -64.124
1966 -64.127
1966.1 -64.131
1966.2 -64.137
1966.3 -64.148
1966.4 -64.146
1966.5 -64.139
1966.6 -64.124
1966.7 -64.114
1966.8 -64.108
1966.9 -64.11
1967 -64.123
1967.1 -64.137
1967.2 -64.144
1967.3 -64.133
1967.4 -64.117
1967.5 -64.116
1967.6 -64.125
1967.7 -64.147
1967.8 -64.163
1967.9 -64.161
1968 -64.149
1968.1 -64.15
1968.2 -64.167
1968.3 -64.181
1968.4 -64.184
1968.5 -64.181
1968.6 -64.195
1968.7 -64.22
1968.8 -64.236
1968.9 -64.235
1969 -64.239
1969.1 -64.263
1969.2 -64.284
1969.3 -64.282
1969.4 -64.284
1969.5 -64.307
1969.6 -64.339
1969.7 -64.372
1969.8 -64.404
1969.9 -64.432
1970 -64.456
1970.1 -64.469
1970.2 -64.483
1970.3 -64.517
1970.4 -64.541
1970.5 -64.558
1970.6 -64.581
1970.7 -64.618
1970.8 -64.648
1970.9 -64.666
1971 -64.685
1971.1 -64.697
1971.2 -64.723
1971.3 -64.759
1971.4 -64.795
1971.5 -64.841
1971.6 -64.886
1971.7 -64.937
1971.8 -64.975
1971.9 -65.015
1972 -65.05
1972.1 -65.082
1972.2 -65.11
1972.3 -65.143
1972.4 -65.185
1972.5 -65.228
1972.6 -65.275
1972.7 -65.323
1972.8 -65.364
1972.9 -65.408
1973 -65.455
1973.1 -65.506
1973.2 -65.549
1973.3 -65.595
1973.4 -65.633
1973.5 -65.672
1973.6 -65.705
1973.7 -65.733
1973.8 -65.764
1973.9 -65.785
1974 -65.807
1974.1 -65.832
1974.2 -65.86
1974.3 -65.896
1974.4 -65.935
1974.5 -65.993
1974.6 -66.049
1974.7 -66.104
1974.8 -66.139
1974.9 -66.166
1975 -66.189
1975.1 -66.214
1975.2 -66.249
1975.3 -66.292
1975.4 -66.344
1975.5 -66.394
1975.6 -66.436
1975.7 -66.465
1975.8 -66.493
1975.9 -66.534
1976 -66.586
1976.1 -66.637
1976.2 -66.673
1976.3 -66.697
1976.4 -66.73
1976.5 -66.778
1976.6 -66.838
1976.7 -66.879
1976.8 -66.907
1976.9 -66.937
1977 -66.987
1977.1 -67.045
1977.2 -67.074
1977.3 -67.1
1977.4 -67.148
1977.5 -67.203
1977.6 -67.236
1977.7 -67.268
1977.8 -67.319
1977.9 -67.371
1978 -67.427
1978.1 -67.479
1978.2 -67.529
1978.3 -67.574
1978.4 -67.605
1978.5 -67.639
1978.6 -67.681
1978.7 -67.73
1978.8 -67.761
1978.9 -67.785
1979 -67.823
1979.1 -67.872
1979.2 -67.919
1979.3 -67.945
1979.4 -67.964
1979.5 -67.986
1979.6 -68.017
1979.7 -68.053
1979.8 -68.1
1979.9 -68.15
1980 -68.198
1980.1 -68.245
1980.2 -68.291
1980.3 -68.34
1980.4 -68.385
1980.5 -68.433
1980.6 -68.484
1980.7 -68.53
1980.8 -68.576
1980.9 -68.62
1981 -68.663
1981.1 -68.708
1981.2 -68.751
1981.3 -68.795
1981.4 -68.827
1981.5 -68.864
1981.6 -68.895
1981.7 -68.921
1981.8 -68.941
1981.9 -68.956
1982 -68.97
1982.1 -68.978
1982.2 -68.995
1982.3 -69.017
1982.4 -69.042
1982.5 -69.074
1982.6 -69.11
1982.7 -69.151
1982.8 -69.188
1982.9 -69.226
1983 -69.248
1983.1 -69.264
1983.2 -69.275
1983.3 -69.289
1983.4 -69.312
1983.5 -69.34
1983.6 -69.377
1983.7 -69.412
1983.8 -69.433
1983.9 -69.448
1984 -69.455
1984.1 -69.476
1984.2 -69.509
1984.3 -69.544
1984.4 -69.566
1984.5 -69.573
1984.6 -69.59
1984.7 -69.612
1984.8 -69.646
1984.9 -69.671
1985 -69.679
1985.1 -69.691
1985.2 -69.718
1985.3 -69.757
1985.4 -69.765
1985.5 -69.766
1985.6 -69.785
1985.7 -69.814
1985.8 -69.822
1985.9 -69.824
1986 -69.849
1986.1 -69.875
1986.2 -69.896
1986.3 -69.904
1986.4 -69.908
1986.5 -69.915
1986.6 -69.932
1986.7 -69.967
1986.8 -69.991
1986.9 -69.999
1987 -70.007
1987.1 -70.033
1987.2 -70.047
1987.3 -70.048
1987.4 -70.054
1987.5 -70.07
1987.6 -70.093
1987.7 -70.11
1987.8 -70.119
1987.9 -70.122
1988 -70.12
1988.1 -70.12
1988.2 -70.114
1988.3 -70.111
1988.4 -70.104
1988.5 -70.098
1988.6 -70.092
1988.7 -70.085
1988.8 -70.082
1988.9 -70.074
1989 -70.07
1989.1 -70.062
1989.2 -70.055
1989.3 -70.043
1989.4 -70.033
1989.5 -70.021
1989.6 -70.008
1989.7 -70
1989.8 -69.992
1989.9 -69.987
1990 -69.988
1990.1 -69.991
1990.2 -70.003
1990.3 -70.014
1990.4 -70.033
1990.5 -70.041
1990.6 -70.048
1990.7 -70.049
1990.8 -70.04
1990.9 -70.025
1991 -70.003
1991.1 -69.99
1991.2 -69.98
1991.3 -69.977
1991.4 -69.986
1991.5 -69.992
1991.6 -69.994
1991.7 -69.983
1991.8 -69.96
1991.9 -69.932
1992 -69.915
1992.1 -69.916
1992.2 -69.922
1992.3 -69.928
1992.4 -69.914
1992.5 -69.883
1992.6 -69.857
1992.7 -69.846
1992.8 -69.852
1992.9 -69.843
1993 -69.818
1993.1 -69.792
1993.2 -69.783
1993.3 -69.78
1993.4 -69.765
1993.5 -69.733
1993.6 -69.706
1993.7 -69.696
1993.8 -69.682
1993.9 -69.645
1994 -69.614
1994.1 -69.607
1994.2 -69.599
1994.3 -69.567
1994.4 -69.545
1994.5 -69.527
1994.6 -69.511
1994.7 -69.495
1994.8 -69.481
1994.9 -69.474
1995 -69.455
1995.1 -69.421
1995.2 -69.382
1995.3 -69.361
1995.4 -69.339
1995.5 -69.296
1995.6 -69.254
1995.7 -69.226
1995.8 -69.203
1995.9 -69.171
1996 -69.126
1996.1 -69.079
1996.2 -69.03
1996.3 -68.992
1996.4 -68.955
1996.5 -68.916
1996.6 -68.879
1996.7 -68.849
1996.8 -68.822
1996.9 -68.794
1997 -68.772
1997.1 -68.745
1997.2 -68.719
1997.3 -68.69
1997.4 -68.662
1997.5 -68.63
1997.6 -68.593
1997.7 -68.557
1997.8 -68.512
1997.9 -68.466
1998 -68.414
1998.1 -68.36
1998.2 -68.305
1998.3 -68.245
1998.4 -68.188
1998.5 -68.114
1998.6 -68.046
1998.7 -67.982
1998.8 -67.926
1998.9 -67.883
1999 -67.839
1999.1 -67.802
1999.2 -67.761
1999.3 -67.722
1999.4 -67.672
1999.5 -67.605
1999.6 -67.539
1999.7 -67.465
1999.8 -67.401
1999.9 -67.339
2000 -67.293
2000.1 -67.249
2000.2 -67.202
2000.3 -67.146
2000.4 -67.076
2000.5 -66.999
2000.6 -66.93
2000.7 -66.873
2000.8 -66.823
2000.9 -66.767
2001 -66.698
2001.1 -66.617
2001.2 -66.552
2001.3 -66.498
2001.4 -66.447
2001.5 -66.372
2001.6 -66.291
2001.7 -66.229
2001.8 -66.172
2001.9 -66.109
2002 -66.028
2002.1 -65.954
2002.2 -65.895
2002.3 -65.838
2002.4 -65.762
2002.5 -65.678
2002.6 -65.617
2002.7 -65.549
2002.8 -65.462
2002.9 -65.37
2003 -65.285
2003.1 -65.205
2003.2 -65.118
2003.3 -65.034
2003.4 -64.967
2003.5 -64.915
2003.6 -64.848
2003.7 -64.766
2003.8 -64.701
2003.9 -64.639
2004 -64.564
2004.1 -64.48
2004.2 -64.403
2004.3 -64.341
2004.4 -64.283
2004.5 -64.207
2004.6 -64.124
2004.7 -64.035
2004.8 -63.943
2004.9 -63.846
2005 -63.749
2005.1 -63.644
2005.2 -63.539
2005.3 -63.433
2005.4 -63.325
2005.5 -63.208
2005.6 -63.089
2005.7 -62.974
2005.8 -62.852
2005.9 -62.733
2006 -62.614
2006.1 -62.494
2006.2 -62.378
2006.3 -62.264
2006.4 -62.156
2006.5 -62.048
2006.6 -61.945
2006.7 -61.845
2006.8 -61.747
2006.9 -61.652
2007 -61.558
2007.1 -61.468
2007.2 -61.369
2007.3 -61.267
2007.4 -61.154
2007.5 -61.03
2007.6 -60.9
2007.7 -60.769
2007.8 -60.651
2007.9 -60.532
2008 -60.422
2008.1 -60.318
2008.2 -60.216
2008.3 -60.105
2008.4 -59.978
2008.5 -59.849
2008.6 -59.715
2008.7 -59.588
2008.8 -59.472
2008.9 -59.362
2009 -59.248
2009.1 -59.114
2009.2 -58.976
2009.3 -58.837
2009.4 -58.712
2009.5 -58.592
2009.6 -58.467
2009.7 -58.32
2009.8 -58.167
2009.9 -58.036
2010 -57.909
2010.1 -57.77
2010.2 -57.611
2010.3 -57.459
2010.4 -57.32
2010.5 -57.178
2010.6 -57.018
2010.7 -56.855
2010.8 -56.713
2010.9 -56.564
2011 -56.389
2011.1 -56.212
2011.2 -56.045
2011.3 -55.887
2011.4 -55.726
2011.5 -55.56
2011.6 -55.381
2011.7 -55.19
2011.8 -54.987
2011.9 -54.795
2012 -54.604
2012.1 -54.385
2012.2 -54.158
2012.3 -53.934
2012.4 -53.703
2012.5 -53.46
2012.6 -53.188
2012.7 -52.894
2012.8 -52.59
2012.9 -52.276
2013 -51.942
2013.1 -51.58
2013.2 -51.193
2013.3 -50.758
2013.4 -50.275
2013.5 -49.723
2013.6 -49.091
2013.7 -48.354
2013.8 -47.484
2013.9 -46.443
2014 -45.143
2014.1 -43.469
2014.2 -41.201
2014.3 -37.922
2014.4 -32.678
2014.5 -23.146
2014.6 -6.0322
2014.7 11.932
2014.8 21.699
2014.9 24.125
2015 21.479
2015.1 15.707
2015.2 8.4606
2015.3 0.85791
2015.4 -6.5217
2015.5 -13.499
2015.6 -20.105
2015.7 -26.451
2015.8 -32.595
2015.9 -38.443
2016 -43.767
2016.1 -48.333
2016.2 -52.052
2016.3 -54.953
2016.4 -57.148
2016.5 -58.778
2016.6 -59.971
2016.7 -60.844
2016.8 -61.474
2016.9 -61.944
2017 -62.297
2017.1 -62.561
2017.2 -62.76
2017.3 -62.901
2017.4 -62.991
2017.5 -63.04
2017.6 -63.075
2017.7 -63.106
2017.8 -63.133
2017.9 -63.147
2018 -63.134
2018.1 -63.116
2018.2 -63.106
2018.3 -63.101
2018.4 -63.091
2018.5 -63.063
2018.6 -63.036
2018.7 -63.025
2018.8 -63.019
2018.9 -62.986
2019 -62.963
2019.1 -62.955
2019.2 -62.932
2019.3 -62.907
2019.4 -62.896
2019.5 -62.892
2019.6 -62.871
2019.7 -62.839
2019.8 -62.81
2019.9 -62.789
2020 -62.784
2020.1 -62.788
2020.2 -62.79
2020.3 -62.775
2020.4 -62.748
2020.5 -62.74
2020.6 -62.745
2020.7 -62.75
2020.8 -62.738
2020.9 -62.717
2021 -62.698
2021.1 -62.688
2021.2 -62.684
2021.3 -62.69
2021.4 -62.708
2021.5 -62.717
2021.6 -62.723
2021.7 -62.726
2021.8 -62.729
2021.9 -62.733
2022 -62.737
2022.1 -62.748
2022.2 -62.754
2022.3 -62.76
2022.4 -62.762
2022.5 -62.766
2022.6 -62.767
2022.7 -62.768
2022.8 -62.773
2022.9 -62.768
2023 -62.756
2023.1 -62.74
2023.2 -62.721
2023.3 -62.697
2023.4 -62.681
2023.5 -62.669
2023.6 -62.657
2023.7 -62.655
2023.8 -62.658
2023.9 -62.668
2024 -62.678
2024.1 -62.686
2024.2 -62.69
2024.3 -62.679
2024.4 -62.664
2024.5 -62.645
2024.6 -62.633
2024.7 -62.631
2024.8 -62.638
2024.9 -62.65
2025 -62.657
2025.1 -62.651
2025.2 -62.636
2025.3 -62.623
2025.4 -62.622
2025.5 -62.632
2025.6 -62.645
2025.7 -62.641
2025.8 -62.627
2025.9 -62.615
2026 -62.623
2026.1 -62.638
2026.2 -62.636
2026.3 -62.625
2026.4 -62.615
2026.5 -62.62
2026.6 -62.63
2026.7 -62.62
2026.8 -62.606
2026.9 -62.605
2027 -62.62
2027.1 -62.612
2027.2 -62.598
2027.3 -62.601
2027.4 -62.609
2027.5 -62.602
2027.6 -62.59
2027.7 -62.599
2027.8 -62.611
2027.9 -62.61
2028 -62.596
2028.1 -62.584
2028.2 -62.581
2028.3 -62.582
2028.4 -62.593
2028.5 -62.593
2028.6 -62.579
2028.7 -62.563
2028.8 -62.568
2028.9 -62.578
2029 -62.568
2029.1 -62.548
2029.2 -62.536
2029.3 -62.537
2029.4 -62.541
2029.5 -62.547
2029.6 -62.557
2029.7 -62.555
2029.8 -62.551
2029.9 -62.54
2030 -62.527
2030.1 -62.511
2030.2 -62.497
2030.3 -62.487
2030.4 -62.471
2030.5 -62.453
2030.6 -62.429
2030.7 -62.408
2030.8 -62.386
2030.9 -62.367
2031 -62.354
2031.1 -62.333
2031.2 -62.316
2031.3 -62.3
2031.4 -62.282
2031.5 -62.259
2031.6 -62.238
2031.7 -62.218
2031.8 -62.197
2031.9 -62.179
2032 -62.161
2032.1 -62.144
2032.2 -62.131
2032.3 -62.12
2032.4 -62.117
2032.5 -62.116
2032.6 -62.118
2032.7 -62.126
2032.8 -62.134
2032.9 -62.139
2033 -62.128
2033.1 -62.113
2033.2 -62.088
2033.3 -62.068
2033.4 -62.056
2033.5 -62.054
2033.6 -62.062
2033.7 -62.068
2033.8 -62.067
2033.9 -62.047
2034 -62.026
2034.1 -62.01
2034.2 -62.007
2034.3 -62.02
2034.4 -62.02
2034.5 -62.004
2034.6 -61.976
2034.7 -61.965
2034.8 -61.965
2034.9 -61.973
2035 -61.965
2035.1 -61.94
2035.2 -61.924
2035.3 -61.926
2035.4 -61.927
2035.5 -61.908
2035.6 -61.89
2035.7 -61.896
2035.8 -61.893
2035.9 -61.871
2036 -61.848
2036.1 -61.839
2036.2 -61.842
2036.3 -61.847
2036.4 -61.858
2036.5 -61.86
2036.6 -61.857
2036.7 -61.847
2036.8 -61.828
2036.9 -61.826
2037 -61.828
2037.1 -61.82
2037.2 -61.8
2037.3 -61.799
2037.4 -61.801
2037.5 -61.792
2037.6 -61.772
2037.7 -61.752
2037.8 -61.739
2037.9 -61.729
2038 -61.732
2038.1 -61.739
2038.2 -61.741
2038.3 -61.741
2038.4 -61.741
2038.5 -61.739
2038.6 -61.728
2038.7 -61.721
2038.8 -61.711
2038.9 -61.702
2039 -61.692
2039.1 -61.682
2039.2 -61.677
2039.3 -61.671
2039.4 -61.666
2039.5 -61.665
2039.6 -61.665
2039.7 -61.665
2039.8 -61.669
2039.9 -61.671
2040 -61.673
2040.1 -61.674
2040.2 -61.671
2040.3 -61.663
2040.4 -61.648
2040.5 -61.624
2040.6 -61.598
2040.7 -61.569
2040.8 -61.545
2040.9 -61.523
2041 -61.509
2041.1 -61.504
2041.2 -61.497
2041.3 -61.502
2041.4 -61.503
2041.5 -61.501
2041.6 -61.484
2041.7 -61.459
2041.8 -61.44
2041.9 -61.419
2042 -61.411
2042.1 -61.411
2042.2 -61.415
2042.3 -61.408
2042.4 -61.39
2042.5 -61.37
2042.6 -61.348
2042.7 -61.345
2042.8 -61.351
2042.9 -61.345
2043 -61.321
2043.1 -61.298
2043.2 -61.291
2043.3 -61.291
2043.4 -61.289
2043.5 -61.265
2043.6 -61.245
2043.7 -61.242
2043.8 -61.245
2043.9 -61.235
2044 -61.21
2044.1 -61.205
2044.2 -61.21
2044.3 -61.196
2044.4 -61.171
2044.5 -61.155
2044.6 -61.153
2044.7 -61.152
2044.8 -61.15
2044.9 -61.138
2045 -61.117
2045.1 -61.102
2045.2 -61.101
2045.3 -61.1
2045.4 -61.083
2045.5 -61.072
2045.6 -61.074
2045.7 -61.071
2045.8 -61.052
2045.9 -61.028
2046 -61.02
2046.1 -61.02
2046.2 -61.025
2046.3 -61.027
2046.4 -61.023
2046.5 -61.013
2046.6 -60.999
2046.7 -60.986
2046.8 -60.971
2046.9 -60.955
2047 -60.937
2047.1 -60.918
2047.2 -60.898
2047.3 -60.875
2047.4 -60.859
2047.5 -60.842
2047.6 -60.827
2047.7 -60.811
2047.8 -60.796
2047.9 -60.786
2048 -60.779
2048.1 -60.775
2048.2 -60.769
2048.3 -60.77
2048.4 -60.773
2048.5 -60.778
2048.6 -60.787
2048.7 -60.793
2048.8 -60.801
2048.9 -60.804
2049 -60.804
2049.1 -60.794
2049.2 -60.777
2049.3 -60.759
2049.4 -60.739
2049.5 -60.729
2049.6 -60.724
2049.7 -60.724
2049.8 -60.732
2049.9 -60.744
2050 -60.761
2050.1 -60.766
2050.2 -60.761
2050.3 -60.747
2050.4 -60.737
2050.5 -60.727
2050.6 -60.727
2050.7 -60.741
2050.8 -60.744
2050.9 -60.733
2051 -60.712
2051.1 -60.697
2051.2 -60.692
2051.3 -60.701
2051.4 -60.71
2051.5 -60.705
2051.6 -60.698
2051.7 -60.705
2051.8 -60.725
2051.9 -60.737
2052 -60.732
2052.1 -60.735
2052.2 -60.748
2052.3 -60.767
2052.4 -60.765
2052.5 -60.738
2052.6 -60.725
2052.7 -60.725
2052.8 -60.725
2052.9 -60.704
2053 -60.682
2053.1 -60.657
2053.2 -60.637
2053.3 -60.631
2053.4 -60.638
2053.5 -60.666
2053.6 -60.682
2053.7 -60.713
2053.8 -60.747
2053.9 -60.764
2054 -60.779
2054.1 -60.807
2054.2 -60.847
2054.3 -60.878
2054.4 -60.888
2054.5 -60.752
2054.6 -60.601
2054.7 -60.457
2054.8 -60.316
2054.9 -60.183
2055 -60.053
2055.1 -59.929
2055.2 -59.803
2055.3 -59.678
2055.4 -59.548
2055.5 -59.298
2055.6 -59.037
2055.7 -58.768
2055.8 -58.498
2055.9 -58.223
2056 -57.947
2056.1 -57.67
2056.2 -57.377
2056.3 -57.075
2056.4 -56.763
2056.5 -56.48
2056.6 -56.19
2056.7 -55.888
2056.8 -55.581
2056.9 -55.258
2057 -54.927
2057.1 -54.582
2057.2 -54.224
2057.3 -53.854
2057.4 -53.469
2057.5 -53.067
2057.6 -52.632
2057.7 -52.166
2057.8 -51.654
2057.9 -51.082
2058 -50.44
2058.1 -49.712
2058.2 -48.879
2058.3 -47.905
2058.4 -46.75
2058.5 -45.353
2058.6 -43.578
2058.7 -41.181
2058.8 -37.688
2058.9 -32.038
2059 -21.592
2059.1 -3.3912
2059.2 13.977
2059.3 22.687
2059.4 24.257
2059.5 20.972
2059.6 14.795
2059.7 7.3423
2059.8 -0.34655
2059.9 -7.7666
2060 -14.774
2060.1 -21.454
2060.2 -27.931
2060.3 -34.222
2060.4 -40.128
2060.5 -45.417
2060.6 -49.882
2060.7 -53.44
2060.8 -56.149
2060.9 -58.189
2061 -59.708
2061.1 -60.802
2061.2 -61.593
2061.3 -62.168
2061.4 -62.589
2061.5 -62.893
2061.6 -63.099
2061.7 -63.24
2061.8 -63.35
2061.9 -63.419
2062 -63.445
2062.1 -63.446
2062.2 -63.45
2062.3 -63.435
2062.4 -63.396
2062.5 -63.347
2062.6 -63.301
2062.7 -63.266
2062.8 -63.227
2062.9 -63.19
2063 -63.137
2063.1 -63.077
2063.2 -63.011
2063.3 -62.946
2063.4 -62.88
2063.5 -62.815
2063.6 -62.751
2063.7 -62.683
2063.8 -62.62
2063.9 -62.554
2064 -62.492
2064.1 -62.428
2064.2 -62.37
2064.3 -62.316
2064.4 -62.254
2064.5 -62.199
2064.6 -62.144
2064.7 -62.091
2064.8 -62.041
2064.9 -61.993
2065 -61.955
2065.1 -61.911
2065.2 -61.875
2065.3 -61.838
2065.4 -61.798
2065.5 -61.749
2065.6 -61.697
2065.7 -61.641
2065.8 -61.574
2065.9 -61.504
2066 -61.434
2066.1 -61.369
2066.2 -61.308
2066.3 -61.257
2066.4 -61.216
2066.5 -61.168
2066.6 -61.119
2066.7 -61.058
2066.8 -60.988
2066.9 -60.909
2067 -60.836
2067.1 -60.779
2067.2 -60.727
2067.3 -60.679
2067.4 -60.62
2067.5 -60.541
2067.6 -60.456
2067.7 -60.38
2067.8 -60.32
2067.9 -60.266
2068 -60.201
2068.1 -60.115
2068.2 -60.033
2068.3 -59.964
2068.4 -59.903
2068.5 -59.832
2068.6 -59.737
2068.7 -59.651
2068.8 -59.578
2068.9 -59.507
2069 -59.415
2069.1 -59.324
2069.2 -59.252
2069.3 -59.183
2069.4 -59.095
2069.5 -58.987
2069.6 -58.879
2069.7 -58.784
2069.8 -58.683
2069.9 -58.58
2070 -58.477
2070.1 -58.398
2070.2 -58.318
2070.3 -58.226
2070.4 -58.13
2070.5 -58.038
2070.6 -57.947
2070.7 -57.837
2070.8 -57.72
2070.9 -57.606
2071 -57.508
2071.1 -57.421
2071.2 -57.327
2071.3 -57.231
2071.4 -57.126
2071.5 -57.001
2071.6 -56.871
2071.7 -56.744
2071.8 -56.619
2071.9 -56.483
2072 -56.35
2072.1 -56.211
2072.2 -56.068
2072.3 -55.925
2072.4 -55.783
2072.5 -55.644
2072.6 -55.494
2072.7 -55.347
2072.8 -55.199
2072.9 -55.047
2073 -54.897
2073.1 -54.751
2073.2 -54.615
2073.3 -54.476
2073.4 -54.336
2073.5 -54.185
2073.6 -54.032
2073.7 -53.872
2073.8 -53.704
2073.9 -53.53
2074 -53.339
2074.1 -53.139
2074.2 -52.93
2074.3 -52.72
2074.4 -52.505
2074.5 -52.281
2074.6 -52.057
2074.7 -51.825
2074.8 -51.584
2074.9 -51.326
2075 -51.04
2075.1 -50.728
2075.2 -50.389
2075.3 -50.039
2075.4 -49.663
2075.5 -49.254
2075.6 -48.801
2075.7 -48.277
2075.8 -47.675
2075.9 -46.991
2076 -46.208
2076.1 -45.28
2076.2 -44.134
2076.3 -42.676
2076.4 -40.778
2076.5 -38.174
2076.6 -34.301
2076.7 -27.949
2076.8 -16.815
2076.9 -0.81152
2077 12.216
2077.1 18.263
2077.2 18.64
2077.3 15.237
2077.4 9.6862
2077.5 3.1965
2077.6 -3.5058
2077.7 -10.032
2077.8 -16.254
2077.9 -22.222
2078 -28.012
2078.1 -33.654
2078.2 -39.031
2078.3 -43.944
2078.4 -48.188
2078.5 -51.651
2078.6 -54.358
2078.7 -56.409
2078.8 -57.948
2078.9 -59.069
2079 -59.876
2079.1 -60.457
2079.2 -60.886
2079.3 -61.198
2079.4 -61.403
2079.5 -61.527
2079.6 -61.597
2079.7 -61.623
2079.8 -61.62
2079.9 -61.599
2080 -61.57
2080.1 -61.525
2080.2 -61.478
2080.3 -61.423
2080.4 -61.361
2080.5 -61.29
2080.6 -61.219
2080.7 -61.146
2080.8 -61.064
2080.9 -60.983
2081 -60.899
2081.1 -60.816
2081.2 -60.727
2081.3 -60.637
2081.4 -60.548
2081.5 -60.459
2081.6 -60.374
2081.7 -60.289
2081.8 -60.21
2081.9 -60.132
2082 -60.055
2082.1 -59.984
2082.2 -59.915
2082.3 -59.844
2082.4 -59.774
2082.5 -59.698
2082.6 -59.614
2082.7 -59.517
2082.8 -59.417
2082.9 -59.312
2083 -59.216
2083.1 -59.124
2083.2 -59.043
2083.3 -58.967
2083.4 -58.888
2083.5 -58.81
2083.6 -58.716
2083.7 -58.613
2083.8 -58.504
2083.9 -58.406
2084 -58.319
2084.1 -58.238
2084.2 -58.156
2084.3 -58.055
2084.4 -57.946
2084.5 -57.838
2084.6 -57.746
2084.7 -57.667
2084.8 -57.575
2084.9 -57.465
2085 -57.352
2085.1 -57.255
2085.2 -57.169
2085.3 -57.07
2085.4 -56.96
2085.5 -56.852
2085.6 -56.761
2085.7 -56.665
2085.8 -56.549
2085.9 -56.435
2086 -56.338
2086.1 -56.251
2086.2 -56.145
2086.3 -56.033
2086.4 -55.917
2086.5 -55.806
2086.6 -55.708
2086.7 -55.612
2086.8 -55.518
2086.9 -55.407
2087 -55.309
2087.1 -55.214
2087.2 -55.102
2087.3 -54.983
2087.4 -54.878
2087.5 -54.794
2087.6 -54.694
2087.7 -54.591
2087.8 -54.477
2087.9 -54.358
2088 -54.24
2088.1 -54.131
2088.2 -54.033
2088.3 -53.931
2088.4 -53.836
2088.5 -53.746
2088.6 -53.655
2088.7 -53.564
2088.8 -53.475
2088.9 -53.392
2089 -53.304
2089.1 -53.215
2089.2 -53.126
2089.3 -53.036
2089.4 -52.946
2089.5 -52.856
2089.6 -52.768
2089.7 -52.673
2089.8 -52.573
2089.9 -52.47
2090 -52.363
2090.1 -52.259
2090.2 -52.154
2090.3 -52.055
2090.4 -51.957
2090.5 -51.87
2090.6 -51.787
2090.7 -51.716
2090.8 -51.654
2090.9 -51.592
2091 -51.531
2091.1 -51.464
2091.2 -51.384
2091.3 -51.3
2091.4 -51.219
2091.5 -51.159
2091.6 -51.107
2091.7 -51.068
2091.8 -51.031
2091.9 -50.985
2092 -50.93
2092.1 -50.877
2092.2 -50.846
2092.3 -50.828
2092.4 -50.816
2092.5 -50.795
2092.6 -50.769
2092.7 -50.763
2092.8 -50.779
2092.9 -50.812
2093 -50.824
2093.1 -50.836
2093.2 -50.864
2093.3 -50.916
2093.4 -50.979
2093.5 -51.039
2093.6 -51.113
2093.7 -51.202
2093.8 -51.313
2093.9 -51.417
2094 -51.519
2094.1 -51.645
2094.2 -51.799
2094.3 -51.958
2094.4 -52.101
2094.5 -52.266
2094.6 -52.442
2094.7 -52.629
2094.8 -52.819
2094.9 -53.012
2095 -53.21
2095.1 -53.416
2095.2 -53.636
2095.3 -53.846
2095.4 -54.046
2095.5 -54.271
2095.6 -54.5
2095.7 -54.722
2095.8 -54.922
2095.9 -55.117
2096 -55.322
2096.1 -55.531
2096.2 -55.732
2096.3 -55.925
2096.4 -56.107
2096.5 -56.28
2096.6 -56.445
2096.7 -56.597
2096.8 -56.741
2096.9 -56.876
2097 -56.999
2097.1 -57.116
2097.2 -57.222
2097.3 -57.32
2097.4 -57.412
2097.5 -57.505
2097.6 -57.594
2097.7 -57.674
2097.8 -57.749
2097.9 -57.817
2098 -57.881
2098.1 -57.941
2098.2 -57.999
2098.3 -58.059
2098.4 -58.112
2098.5 -58.172
2098.6 -58.225
2098.7 -58.273
2098.8 -58.312
2098.9 -58.341
2099 -58.362
2099.1 -58.365
2099.2 -58.361
2099.3 -58.353
2099.4 -58.346
2099.5 -58.347
2099.6 -58.356
2099.7 -58.372
2099.8 -58.383
2099.9 -58.394
2100 -58.388
2100.1 -58.368
2100.2 -58.337
2100.3 -58.31
2100.4 -58.294
2100.5 -58.285
2100.6 -58.284
2100.7 -58.276
2100.8 -58.252
2100.9 -58.214
2101 -58.182
2101.1 -58.165
2101.2 -58.15
2101.3 -58.132
2101.4 -58.09
2101.5 -58.049
2101.6 -58.023
2101.7 -58.005
2101.8 -57.986
2101.9 -57.94
2102 -57.898
2102.1 -57.868
2102.2 -57.844
2102.3 -57.796
2102.4 -57.743
2102.5 -57.718
2102.6 -57.696
2102.7 -57.658
2102.8 -57.605
2102.9 -57.558
2103 -57.513
2103.1 -57.463
2103.2 -57.416
2103.3 -57.361
2103.4 -57.321
2103.5 -57.298
2103.6 -57.26
2103.7 -57.211
2103.8 -57.172
2103.9 -57.14
2104 -57.092
2104.1 -57.035
2104.2 -56.986
2104.3 -56.953
2104.4 -56.922
2104.5 -56.901
2104.6 -56.878
2104.7 -56.844
2104.8 -56.809
2104.9 -56.768
2105 -56.72
2105.1 -56.676
2105.2 -56.631
2105.3 -56.59
2105.4 -56.548
2105.5 -56.523
2105.6 -56.504
2105.7 -56.483
2105.8 -56.464
2105.9 -56.443
2106 -56.424
2106.1 -56.402
2106.2 -56.382
2106.3 -56.363
2106.4 -56.345
2106.5 -56.347
2106.6 -56.344
2106.7 -56.349
2106.8 -56.358
2106.9 -56.369
2107 -56.381
2107.1 -56.4
2107.2 -56.43
2107.3 -56.454
2107.4 -56.479
2107.5 -56.505
2107.6 -56.527
2107.7 -56.536
2107.8 -56.545
2107.9 -56.561
2108 -56.576
2108.1 -56.598
2108.2 -56.629
2108.3 -56.666
2108.4 -56.707
2108.5 -56.754
2108.6 -56.793
2108.7 -56.819
2108.8 -56.842
2108.9 -56.872
2109 -56.913
2109.1 -56.966
2109.2 -57.017
2109.3 -57.061
2109.4 -57.086
2109.5 -57.125
2109.6 -57.172
2109.7 -57.233
2109.8 -57.29
2109.9 -57.332
2110 -57.367
2110.1 -57.414
2110.2 -57.474
2110.3 -57.526
2110.4 -57.558
2110.5 -57.598
2110.6 -57.654
2110.7 -57.719
2110.8 -57.76
2110.9 -57.8
2111 -57.851
2111.1 -57.914
2111.2 -57.97
2111.3 -58.017
2111.4 -58.065
2111.5 -58.116
2111.6 -58.176
2111.7 -58.233
2111.8 -58.275
2111.9 -58.309
2112 -58.354
2112.1 -58.407
2112.2 -58.439
2112.3 -58.465
2112.4 -58.503
2112.5 -58.554
2112.6 -58.602
2112.7 -58.636
2112.8 -58.661
2112.9 -58.679
2113 -58.694
2113.1 -58.711
2113.2 -58.733
2113.3 -58.765
2113.4 -58.796
2113.5 -58.831
2113.6 -58.861
2113.7 -58.891
2113.8 -58.922
2113.9 -58.953
2114 -58.989
2114.1 -59.016
2114.2 -59.036
2114.3 -59.052
2114.4 -59.063
2114.5 -59.069
2114.6 -59.074
2114.7 -59.082
2114.8 -59.079
2114.9 -59.072
2115 -59.064
2115.1 -59.06
2115.2 -59.057
2115.3 -59.057
2115.4 -59.068
2115.5 -59.071
2115.6 -59.078
2115.7 -59.088
2115.8 -59.102
2115.9 -59.115
2116 -59.12
2116.1 -59.122
2116.2 -59.106
2116.3 -59.085
2116.4 -59.065
2116.5 -59.048
2116.6 -59.039
2116.7 -59.037
2116.8 -59.042
2116.9 -59.035
2117 -59.016
2117.1 -58.983
2117.2 -58.954
2117.3 -58.934
2117.4 -58.926
2117.5 -58.921
2117.6 -58.901
2117.7 -58.865
2117.8 -58.822
2117.9 -58.793
2118 -58.777
2118.1 -58.763
2118.2 -58.733
2118.3 -58.69
2118.4 -58.658
2118.5 -58.632
2118.6 -58.602
2118.7 -58.553
2118.8 -58.504
2118.9 -58.473
2119 -58.446
2119.1 -58.396
2119.2 -58.347
2119.3 -58.313
2119.4 -58.287
2119.5 -58.24
2119.6 -58.18
2119.7 -58.113
2119.8 -58.052
2119.9 -58.002
2120 -57.964
2120.1 -57.926
2120.2 -57.872
2120.3 -57.824
2120.4 -57.785
2120.5 -57.727
2120.6 -57.656
2120.7 -57.593
2120.8 -57.552
2120.9 -57.502
2121 -57.441
2121.1 -57.369
2121.2 -57.297
2121.3 -57.227
2121.4 -57.164
2121.5 -57.103
2121.6 -57.038
2121.7 -56.98
2121.8 -56.92
2121.9 -56.862
2122 -56.804
2122.1 -56.746
2122.2 -56.694
2122.3 -56.638
2122.4 -56.582
2122.5 -56.517
2122.6 -56.45
2122.7 -56.383
2122.8 -56.318
2122.9 -56.259
2123 -56.19
2123.1 -56.119
2123.2 -56.043
2123.3 -55.964
2123.4 -55.877
2123.5 -55.781
2123.6 -55.682
2123.7 -55.575
2123.8 -55.475
2123.9 -55.377
2124 -55.282
2124.1 -55.191
2124.2 -55.11
2124.3 -55.034
2124.4 -54.958
2124.5 -54.876
2124.6 -54.789
2124.7 -54.688
2124.8 -54.58
2124.9 -54.467
2125 -54.358
2125.1 -54.25
2125.2 -54.151
2125.3 -54.062
2125.4 -53.975
2125.5 -53.876
2125.6 -53.759
2125.7 -53.636
2125.8 -53.516
2125.9 -53.407
2126 -53.307
2126.1 -53.205
2126.2 -53.089
2126.3 -52.956
2126.4 -52.83
2126.5 -52.709
2126.6 -52.593
2126.7 -52.462
2126.8 -52.316
2126.9 -52.173
2127 -52.039
2127.1 -51.902
2127.2 -51.743
2127.3 -51.577
2127.4 -51.419
2127.5 -51.262
2127.6 -51.084
2127.7 -50.879
2127.8 -50.675
2127.9 -50.471
2128 -50.256
2128.1 -50.024
2128.2 -49.773
2128.3 -49.499
2128.4 -49.185
2128.5 -48.856
2128.6 -48.496
2128.7 -48.079
2128.8 -47.6
2128.9 -47.078
2129 -46.476
2129.1 -45.749
2129.2 -44.867
2129.3 -43.79
2129.4 -42.447
2129.5 -40.693
2129.6 -38.285
2129.7 -34.754
2129.8 -29.075
2129.9 -19.223
2130 -4.1417
2130.1 9.6697
2130.2 16.864
2130.3 18.193
2130.4 15.491
2130.5 10.386
2130.6 4.1264
2130.7 -2.4566
2130.8 -8.9387
2130.9 -15.163
2131 -21.153
2131.1 -26.996
2131.2 -32.715
2131.3 -38.228
2131.4 -43.312
2131.5 -47.743
2131.6 -51.403
2131.7 -54.293
2131.8 -56.504
2131.9 -58.154
2132 -59.37
2132.1 -60.256
2132.2 -60.89
2132.3 -61.342
2132.4 -61.657
2132.5 -61.881
2132.6 -62.041
2132.7 -62.152
2132.8 -62.227
2132.9 -62.265
2133 -62.265
2133.1 -62.237
2133.2 -62.201
2133.3 -62.163
2133.4 -62.129
2133.5 -62.093
2133.6 -62.047
2133.7 -61.985
2133.8 -61.909
2133.9 -61.837
2134 -61.776
2134.1 -61.724
2134.2 -61.672
2134.3 -61.608
2134.4 -61.532
2134.5 -61.451
2134.6 -61.386
2134.7 -61.334
2134.8 -61.283
2134.9 -61.211
2135 -61.133
2135.1 -61.068
2135.2 -61.011
2135.3 -60.959
2135.4 -60.884
2135.5 -60.81
2135.6 -60.751
2135.7 -60.703
2135.8 -60.643
2135.9 -60.562
2136 -60.495
2136.1 -60.439
2136.2 -60.391
2136.3 -60.338
2136.4 -60.285
2136.5 -60.239
2136.6 -60.183
2136.7 -60.117
2136.8 -60.044
2136.9 -59.987
2137 -59.941
2137.1 -59.872
2137.2 -59.802
2137.3 -59.748
2137.4 -59.694
2137.5 -59.63
2137.6 -59.557
2137.7 -59.483
2137.8 -59.419
2137.9 -59.37
2138 -59.32
2138.1 -59.27
2138.2 -59.215
2138.3 -59.154
2138.4 -59.09
2138.5 -59.026
2138.6 -58.96
2138.7 -58.891
2138.8 -58.822
2138.9 -58.751
2139 -58.678
2139.1 -58.607
2139.2 -58.535
2139.3 -58.467
2139.4 -58.398
2139.5 -58.334
2139.6 -58.274
2139.7 -58.213
2139.8 -58.154
2139.9 -58.097
2140 -58.045
2140.1 -57.99
2140.2 -57.936
2140.3 -57.883
2140.4 -57.827
2140.5 -57.772
2140.6 -57.708
2140.7 -57.643
2140.8 -57.566
2140.9 -57.487
2141 -57.41
2141.1 -57.337
2141.2 -57.27
2141.3 -57.207
2141.4 -57.156
2141.5 -57.11
2141.6 -57.06
2141.7 -56.996
2141.8 -56.926
2141.9 -56.853
2142 -56.783
2142.1 -56.726
2142.2 -56.676
2142.3 -56.631
2142.4 -56.574
2142.5 -56.509
2142.6 -56.446
2142.7 -56.388
2142.8 -56.345
2142.9 -56.304
2143 -56.251
2143.1 -56.182
2143.2 -56.122
2143.3 -56.08
2143.4 -56.042
2143.5 -55.998
2143.6 -55.937
2143.7 -55.886
2143.8 -55.849
2143.9 -55.815
2144 -55.768
2144.1 -55.719
2144.2 -55.688
2144.3 -55.66
2144.4 -55.617
2144.5 -55.568
2144.6 -55.528
2144.7 -55.497
2144.8 -55.457
2144.9 -55.42
2145 -55.387
2145.1 -55.371
2145.2 -55.351
2145.3 -55.318
2145.4 -55.295
2145.5 -55.294
2145.6 -55.288
2145.7 -55.269
2145.8 -55.247
2145.9 -55.237
2146 -55.245
2146.1 -55.261
2146.2 -55.266
2146.3 -55.267
2146.4 -55.266
2146.5 -55.268
2146.6 -55.268
2146.7 -55.273
2146.8 -55.282
2146.9 -55.286
2147 -55.292
2147.1 -55.302
2147.2 -55.31
2147.3 -55.317
2147.4 -55.331
2147.5 -55.356
2147.6 -55.38
2147.7 -55.406
2147.8 -55.434
2147.9 -55.465
2148 -55.501
2148.1 -55.543
2148.2 -55.589
2148.3 -55.638
2148.4 -55.693
2148.5 -55.761
2148.6 -55.834
2148.7 -55.918
2148.8 -56.001
2148.9 -56.085
2149 -56.165
2149.1 -56.234
2149.2 -56.293
2149.3 -56.345
2149.4 -56.404
2149.5 -56.472
2149.6 -56.545
2149.7 -56.626
2149.8 -56.714
2149.9 -56.799
2150 -56.883
2150.1 -56.961
2150.2 -57.021
2150.3 -57.078
2150.4 -57.144
2150.5 -57.228
2150.6 -57.316
2150.7 -57.405
2150.8 -57.485
2150.9 -57.545
2151 -57.607
2151.1 -57.68
2151.2 -57.761
2151.3 -57.836
2151.4 -57.893
2151.5 -57.952
2151.6 -58.014
2151.7 -58.09
2151.8 -58.157
2151.9 -58.202
2152 -58.244
2152.1 -58.303
2152.2 -58.374
2152.3 -58.417
2152.4 -58.454
2152.5 -58.513
2152.6 -58.577
2152.7 -58.622
2152.8 -58.653
2152.9 -58.696
2153 -58.734
2153.1 -58.772
2153.2 -58.802
2153.3 -58.827
2153.4 -58.868
2153.5 -58.912
2153.6 -58.941
2153.7 -58.959
2153.8 -58.993
2153.9 -59.021
2154 -59.037
2154.1 -59.043
2154.2 -59.055
2154.3 -59.087
2154.4 -59.123
2154.5 -59.204
2154.6 -59.277
2154.7 -59.342
2154.8 -59.406
2154.9 -59.462
2155 -59.513
2155.1 -59.561
2155.2 -59.609
2155.3 -59.651
2155.4 -59.703
2155.5 -59.801
2155.6 -59.898
2155.7 -59.994
2155.8 -60.086
2155.9 -60.171
2156 -60.254
2156.1 -60.337
2156.2 -60.421
2156.3 -60.501
2156.4 -60.582
2156.5 -60.644
2156.6 -60.708
2156.7 -60.768
2156.8 -60.831
2156.9 -60.902
2157 -60.971
2157.1 -61.044
2157.2 -61.114
2157.3 -61.187
2157.4 -61.256
2157.5 -61.328
2157.6 -61.398
2157.7 -61.452
2157.8 -61.501
2157.9 -61.54
2158 -61.578
2158.1 -61.622
2158.2 -61.672
2158.3 -61.734
2158.4 -61.794
2158.5 -61.846
2158.6 -61.882
2158.7 -61.905
2158.8 -61.927
2158.9 -61.955
2159 -62
2159.1 -62.046
2159.2 -62.086
2159.3 -62.108
2159.4 -62.122
2159.5 -62.144
2159.6 -62.18
2159.7 -62.226
2159.8 -62.256
2159.9 -62.269
2160 -62.282
2160.1 -62.311
2160.2 -62.348
2160.3 -62.367
2160.4 -62.377
2160.5 -62.394
2160.6 -62.424
2160.7 -62.443
2160.8 -62.444
2160.9 -62.457
2161 -62.485
2161.1 -62.514
2161.2 -62.525
2161.3 -62.53
2161.4 -62.532
2161.5 -62.539
2161.6 -62.561
2161.7 -62.586
2161.8 -62.602
2161.9 -62.6
2162 -62.61
2162.1 -62.627
2162.2 -62.633
2162.3 -62.634
2162.4 -62.643
2162.5 -62.664
2162.6 -62.675
2162.7 -62.676
2162.8 -62.672
2162.9 -62.661
2163 -62.655
2163.1 -62.651
2163.2 -62.652
2163.3 -62.656
2163.4 -62.666
2163.5 -62.678
2163.6 -62.693
2163.7 -62.715
2163.8 -62.731
2163.9 -62.749
2164 -62.762
2164.1 -62.774
2164.2 -62.784
2164.3 -62.794
2164.4 -62.808
2164.5 -62.816
2164.6 -62.821
2164.7 -62.816
2164.8 -62.808
2164.9 -62.796
2165 -62.783
2165.1 -62.774
2165.2 -62.755
2165.3 -62.738
2165.4 -62.719
2165.5 -62.706
2165.6 -62.696
2165.7 -62.695
2165.8 -62.703
2165.9 -62.709
2166 -62.717
2166.1 -62.722
2166.2 -62.724
2166.3 -62.716
2166.4 -62.701
2166.5 -62.683
2166.6 -62.662
2166.7 -62.651
2166.8 -62.645
2166.9 -62.65
2167 -62.657
2167.1 -62.654
2167.2 -62.641
2167.3 -62.614
2167.4 -62.597
2167.5 -62.592
2167.6 -62.598
2167.7 -62.598
2167.8 -62.584
2167.9 -62.566
2168 -62.55
2168.1 -62.547
2168.2 -62.55
2168.3 -62.539
2168.4 -62.511
2168.5 -62.495
2168.6 -62.497
2168.7 -62.498
2168.8 -62.475
2168.9 -62.454
2169 -62.448
2169.1 -62.449
2169.2 -62.431
2169.3 -62.405
2169.4 -62.387
2169.5 -62.382
2169.6 -62.383
2169.7 -62.386
2169.8 -62.39
2169.9 -62.385
2170 -62.37
2170.1 -62.346
2170.2 -62.338
2170.3 -62.339
2170.4 -62.329
2170.5 -62.318
2170.6 -62.318
2170.7 -62.319
2170.8 -62.302
2170.9 -62.278
2171 -62.255
2171.1 -62.241
2171.2 -62.244
2171.3 -62.249
2171.4 -62.249
2171.5 -62.245
2171.6 -62.239
2171.7 -62.229
2171.8 -62.214
2171.9 -62.205
2172 -62.186
2172.1 -62.164
2172.2 -62.144
2172.3 -62.126
2172.4 -62.105
2172.5 -62.083
2172.6 -62.071
2172.7 -62.051
2172.8 -62.036
2172.9 -62.02
2173 -62.01
2173.1 -62
2173.2 -61.992
2173.3 -61.993
2173.4 -61.989
2173.5 -61.989
2173.6 -61.987
2173.7 -61.987
2173.8 -61.981
2173.9 -61.968
2174 -61.951
2174.1 -61.923
2174.2 -61.895
2174.3 -61.865
2174.4 -61.839
2174.5 -61.816
2174.6 -61.802
2174.7 -61.797
2174.8 -61.792
2174.9 -61.792
2175 -61.784
2175.1 -61.764
2175.2 -61.735
2175.3 -61.704
2175.4 -61.684
2175.5 -61.671
2175.6 -61.669
2175.7 -61.666
2175.8 -61.651
2175.9 -61.621
2176 -61.592
2176.1 -61.579
2176.2 -61.573
2176.3 -61.572
2176.4 -61.552
2176.5 -61.523
2176.6 -61.505
2176.7 -61.498
2176.8 -61.499
2176.9 -61.478
2177 -61.45
2177.1 -61.437
2177.2 -61.439
2177.3 -61.429
2177.4 -61.399
2177.5 -61.384
2177.6 -61.382
2177.7 -61.377
2177.8 -61.356
2177.9 -61.33
2178 -61.307
2178.1 -61.276
2178.2 -61.253
2178.3 -61.237
2178.4 -61.236
2178.5 -61.227
2178.6 -61.205
2178.7 -61.191
2178.8 -61.186
2178.9 -61.181
2179 -61.159
2179.1 -61.136
2179.2 -61.123
2179.3 -61.12
2179.4 -61.123
2179.5 -61.115
2179.6 -61.102
2179.7 -61.081
2179.8 -61.058
2179.9 -61.03
2180 -61
2180.1 -60.978
2180.2 -60.953
2180.3 -60.929
2180.4 -60.907
2180.5 -60.883
2180.6 -60.859
2180.7 -60.832
2180.8 -60.81
2180.9 -60.784
2181 -60.76
2181.1 -60.735
2181.2 -60.713
2181.3 -60.692
2181.4 -60.669
2181.5 -60.657
2181.6 -60.643
2181.7 -60.638
2181.8 -60.638
2181.9 -60.638
2182 -60.639
2182.1 -60.644
2182.2 -60.655
2182.3 -60.657
2182.4 -60.652
2182.5 -60.638
2182.6 -60.617
2182.7 -60.593
2182.8 -60.575
2182.9 -60.569
2183 -60.567
2183.1 -60.574
2183.2 -60.581
2183.3 -60.585
2183.4 -60.577
2183.5 -60.56
2183.6 -60.543
2183.7 -60.534
2183.8 -60.536
2183.9 -60.545
2184 -60.549
2184.1 -60.542
2184.2 -60.524
2184.3 -60.513
2184.4 -60.514
2184.5 -60.527
2184.6 -60.531
2184.7 -60.517
2184.8 -60.507
2184.9 -60.505
2185 -60.517
2185.1 -60.52
2185.2 -60.506
2185.3 -60.495
2185.4 -60.505
2185.5 -60.52
2185.6 -60.51
2185.7 -60.5
2185.8 -60.506
2185.9 -60.516
2186 -60.504
2186.1 -60.491
2186.2 -60.491
2186.3 -60.493
2186.4 -60.495
2186.5 -60.491
2186.6 -60.479
2186.7 -60.468
2186.8 -60.48
2186.9 -60.502
2187 -60.502
2187.1 -60.504
2187.2 -60.52
2187.3 -60.53
2187.4 -60.528
2187.5 -60.524
2187.6 -60.526
2187.7 -60.532
2187.8 -60.551
2187.9 -60.566
2188 -60.581
2188.1 -60.592
2188.2 -60.602
2188.3 -60.609
2188.4 -60.606
2188.5 -60.605
2188.6 -60.602
2188.7 -60.6
2188.8 -60.596
2188.9 -60.595
2189 -60.598
2189.1 -60.596
2189.2 -60.6
2189.3 -60.603
2189.4 -60.61
2189.5 -60.619
2189.6 -60.635
2189.7 -60.655
2189.8 -60.674
2189.9 -60.694
2190 -60.712
2190.1 -60.731
2190.2 -60.746
2190.3 -60.753
2190.4 -60.757
2190.5 -60.751
2190.6 -60.739
2190.7 -60.729
2190.8 -60.726
2190.9 -60.727
2191 -60.735
2191.1 -60.752
2191.2 -60.77
2191.3 -60.788
2191.4 -60.795
2191.5 -60.795
2191.6 -60.792
2191.7 -60.782
2191.8 -60.785
2191.9 -60.796
2192 -60.811
2192.1 -60.828
2192.2 -60.834
2192.3 -60.833
2192.4 -60.827
2192.5 -60.836
2192.6 -60.85
2192.7 -60.866
2192.8 -60.866
2192.9 -60.856
2193 -60.863
2193.1 -60.878
2193.2 -60.895
2193.3 -60.892
2193.4 -60.883
2193.5 -60.888
2193.6 -60.908
2193.7 -60.924
2193.8 -60.914
2193.9 -60.918
2194 -60.932
2194.1 -60.939
2194.2 -60.929
2194.3 -60.933
2194.4 -60.961
2194.5 -60.981
2194.6 -60.991
2194.7 -60.995
2194.8 -61.007
2194.9 -61.021
2195 -61.038
2195.1 -61.049
2195.2 -61.04
2195.3 -61.048
2195.4 -61.06
2195.5 -61.059
2195.6 -61.05
2195.7 -61.051
2195.8 -61.071
2195.9 -61.083
2196 -61.085
2196.1 -61.079
2196.2 -61.067
2196.3 -61.053
2196.4 -61.041
2196.5 -61.038
2196.6 -61.035
2196.7 -61.034
2196.8 -61.039
2196.9 -61.047
2197 -61.055
2197.1 -61.064
2197.2 -61.075
2197.3 -61.079
2197.4 -61.083
2197.5 -61.079
2197.6 -61.076
2197.7 -61.07
2197.8 -61.062
2197.9 -61.053
2198 -61.037
2198.1 -61.02
2198.2 -61.006
2198.3 -60.998
2198.4 -60.995
2198.5 -60.996
2198.6 -61.002
2198.7 -61.012
2198.8 -61.028
2198.9 -61.044
2199 -61.062
2199.1 -61.081
2199.2 -61.084
2199.3 -61.078
2199.4 -61.067
2199.5 -61.053
2199.6 -61.043
2199.7 -61.042
2199.8 -61.053
2199.9 -61.064
2200 -61.072
2200.1 -61.073
2200.2 -61.06
2200.3 -61.045
2200.4 -61.035
2200.5 -61.05
2200.6 -61.068
2200.7 -61.088
2200.8 -61.091
2200.9 -61.084
2201 -61.081
2201.1 -61.092
2201.2 -61.12
2201.3 -61.131
2201.4 -61.126
2201.5 -61.11
2201.6 -61.106
2201.7 -61.113
2201.8 -61.106
2201.9 -61.088
2202 -61.077
2202.1 -61.085
2202.2 -61.081
2202.3 -61.058
2202.4 -61.048
2202.5 -61.072
2202.6 -61.094
2202.7 -61.094
2202.8 -61.099
2202.9 -61.11
2203 -61.123
2203.1 -61.133
2203.2 -61.137
2203.3 -61.14
2203.4 -61.142
2203.5 -61.131
2203.6 -61.107
2203.7 -61.074
2203.8 -61.054
2203.9 -61.035
2204 -61.012
2204.1 -60.975
2204.2 -60.942
2204.3 -60.918
2204.4 -60.928
2204.5 -61.094
2204.6 -61.274
2204.7 -61.454
2204.8 -61.623
2204.9 -61.786
2205 -61.945
2205.1 -62.1
2205.2 -62.249
2205.3 -62.394
2205.4 -62.563
2205.5 -62.863
2205.6 -63.173
2205.7 -63.477
2205.8 -63.776
2205.9 -64.073
2206 -64.364
2206.1 -64.65
2206.2 -64.934
2206.3 -65.215
2206.4 -65.484
2206.5 -65.708
2206.6 -65.93
2206.7 -66.145
2206.8 -66.358
2206.9 -66.563
2207 -66.76
2207.1 -66.942
2207.2 -67.113
2207.3 -67.28
2207.4 -67.431
2207.5 -67.592
2207.6 -67.755
2207.7 -67.918
2207.8 -68.085
2207.9 -68.251
2208 -68.426
2208.1 -68.589
2208.2 -68.742
2208.3 -68.877
2208.4 -68.997
2208.5 -69.098
2208.6 -69.203
2208.7 -69.326
2208.8 -69.448
2208.9 -69.561
2209 -69.657
2209.1 -69.742
2209.2 -69.831
2209.3 -69.93
2209.4 -70.045
2209.5 -70.147
2209.6 -70.23
2209.7 -70.306
2209.8 -70.39
2209.9 -70.486
2210 -70.583
2210.1 -70.663
2210.2 -70.736
2210.3 -70.825
2210.4 -70.917
2210.5 -70.978
2210.6 -71.031
2210.7 -71.099
2210.8 -71.185
2210.9 -71.248
2211 -71.301
2211.1 -71.361
2211.2 -71.43
2211.3 -71.502
2211.4 -71.574
2211.5 -71.642
2211.6 -71.696
2211.7 -71.743
2211.8 -71.8
2211.9 -71.869
2212 -71.925
2212.1 -71.969
2212.2 -72.034
2212.3 -72.102
2212.4 -72.158
2212.5 -72.198
2212.6 -72.236
2212.7 -72.281
2212.8 -72.336
2212.9 -72.399
2213 -72.463
2213.1 -72.525
2213.2 -72.582
2213.3 -72.643
2213.4 -72.702
2213.5 -72.757
2213.6 -72.811
2213.7 -72.864
2213.8 -72.916
2213.9 -72.963
2214 -73.015
2214.1 -73.075
2214.2 -73.132
2214.3 -73.187
2214.4 -73.243
2214.5 -73.301
2214.6 -73.362
2214.7 -73.424
2214.8 -73.493
2214.9 -73.554
2215 -73.613
2215.1 -73.667
2215.2 -73.713
2215.3 -73.753
2215.4 -73.79
2215.5 -73.83
2215.6 -73.865
2215.7 -73.906
2215.8 -73.946
2215.9 -73.991
2216 -74.047
2216.1 -74.11
2216.2 -74.182
2216.3 -74.244
2216.4 -74.299
2216.5 -74.347
2216.6 -74.387
2216.7 -74.429
2216.8 -74.48
2216.9 -74.544
2217 -74.608
2217.1 -74.675
2217.2 -74.729
2217.3 -74.772
2217.4 -74.809
2217.5 -74.865
2217.6 -74.939
2217.7 -75.01
2217.8 -75.073
2217.9 -75.117
2218 -75.161
2218.1 -75.214
2218.2 -75.287
2218.3 -75.359
2218.4 -75.406
2218.5 -75.459
2218.6 -75.528
2218.7 -75.605
2218.8 -75.668
2218.9 -75.713
2219 -75.778
2219.1 -75.85
2219.2 -75.91
2219.3 -75.954
2219.4 -76.009
2219.5 -76.085
2219.6 -76.167
2219.7 -76.246
2219.8 -76.318
2219.9 -76.384
2220 -76.439
2220.1 -76.5
2220.2 -76.581
2220.3 -76.656
2220.4 -76.72
2220.5 -76.794
2220.6 -76.881
2220.7 -76.96
2220.8 -77.026
2220.9 -77.091
2221 -77.161
2221.1 -77.243
2221.2 -77.325
2221.3 -77.41
2221.4 -77.488
2221.5 -77.571
2221.6 -77.656
2221.7 -77.727
2221.8 -77.795
2221.9 -77.86
2222 -77.925
2222.1 -77.987
2222.2 -78.05
2222.3 -78.121
2222.4 -78.185
2222.5 -78.26
2222.6 -78.335
2222.7 -78.412
2222.8 -78.489
2222.9 -78.569
2223 -78.656
2223.1 -78.737
2223.2 -78.824
2223.3 -78.915
2223.4 -79.004
2223.5 -79.103
2223.6 -79.2
2223.7 -79.298
2223.8 -79.38
2223.9 -79.457
2224 -79.526
2224.1 -79.591
2224.2 -79.653
2224.3 -79.718
2224.4 -79.791
2224.5 -79.874
2224.6 -79.962
2224.7 -80.058
2224.8 -80.157
2224.9 -80.251
2225 -80.333
2225.1 -80.404
2225.2 -80.467
2225.3 -80.534
2225.4 -80.61
2225.5 -80.703
2225.6 -80.804
2225.7 -80.895
2225.8 -80.972
2225.9 -81.04
2226 -81.115
2226.1 -81.199
2226.2 -81.29
2226.3 -81.376
2226.4 -81.446
2226.5 -81.515
2226.6 -81.598
2226.7 -81.694
2226.8 -81.784
2226.9 -81.854
2227 -81.925
2227.1 -82.009
2227.2 -82.099
2227.3 -82.171
2227.4 -82.236
2227.5 -82.32
2227.6 -82.417
2227.7 -82.503
2227.8 -82.57
2227.9 -82.637
2228 -82.701
2228.1 -82.768
2228.2 -82.831
2228.3 -82.908
2228.4 -83.001
2228.5 -83.084
2228.6 -83.158
2228.7 -83.235
2228.8 -83.327
2228.9 -83.403
2229 -83.467
2229.1 -83.536
2229.2 -83.616
2229.3 -83.704
2229.4 -83.787
2229.5 -83.864
2229.6 -83.933
2229.7 -83.997
2229.8 -84.061
2229.9 -84.118
2230 -84.181
2230.1 -84.24
2230.2 -84.301
2230.3 -84.362
2230.4 -84.423
2230.5 -84.491
2230.6 -84.553
2230.7 -84.619
2230.8 -84.68
2230.9 -84.739
2231 -84.793
2231.1 -84.844
2231.2 -84.901
2231.3 -84.953
2231.4 -85.011
2231.5 -85.072
2231.6 -85.135
2231.7 -85.2
2231.8 -85.267
2231.9 -85.341
2232 -85.414
2232.1 -85.495
2232.2 -85.574
2232.3 -85.656
2232.4 -85.732
2232.5 -85.8
2232.6 -85.867
2232.7 -85.92
2232.8 -85.969
2232.9 -86.015
2233 -86.069
2233.1 -86.124
2233.2 -86.187
2233.3 -86.261
2233.4 -86.335
2233.5 -86.404
2233.6 -86.455
2233.7 -86.497
2233.8 -86.54
2233.9 -86.592
2234 -86.657
2234.1 -86.725
2234.2 -86.79
2234.3 -86.835
2234.4 -86.873
2234.5 -86.919
2234.6 -86.976
2234.7 -87.043
2234.8 -87.097
2234.9 -87.137
2235 -87.179
2235.1 -87.234
2235.2 -87.301
2235.3 -87.349
2235.4 -87.384
2235.5 -87.425
2235.6 -87.479
2235.7 -87.532
2235.8 -87.563
2235.9 -87.606
2236 -87.657
2236.1 -87.714
2236.2 -87.758
2236.3 -87.795
2236.4 -87.827
2236.5 -87.87
2236.6 -87.925
2236.7 -87.966
2236.8 -88.001
2236.9 -88.034
2237 -88.085
2237.1 -88.127
2237.2 -88.157
2237.3 -88.194
2237.4 -88.241
2237.5 -88.285
2237.6 -88.316
2237.7 -88.335
2237.8 -88.349
2237.9 -88.373
2238 -88.409
2238.1 -88.446
2238.2 -88.488
2238.3 -88.532
2238.4 -88.572
2238.5 -88.608
2238.6 -88.644
2238.7 -88.684
2238.8 -88.716
2238.9 -88.749
2239 -88.784
2239.1 -88.818
2239.2 -88.851
2239.3 -88.885
2239.4 -88.92
2239.5 -88.949
2239.6 -88.978
2239.7 -89.004
2239.8 -89.028
2239.9 -89.052
2240 -89.069
2240.1 -89.083
2240.2 -89.09
2240.3 -89.091
2240.4 -89.086
2240.5 -89.077
2240.6 -89.071
2240.7 -89.068
2240.8 -89.074
2240.9 -89.079
2241 -89.093
2241.1 -89.109
2241.2 -89.132
2241.3 -89.157
2241.4 -89.173
2241.5 -89.175
2241.6 -89.163
2241.7 -89.149
2241.8 -89.137
2241.9 -89.136
2242 -89.15
2242.1 -89.168
2242.2 -89.183
2242.3 -89.182
2242.4 -89.172
2242.5 -89.151
2242.6 -89.142
2242.7 -89.151
2242.8 -89.163
2242.9 -89.164
2243 -89.146
2243.1 -89.128
2243.2 -89.121
2243.3 -89.132
2243.4 -89.144
2243.5 -89.122
2243.6 -89.101
2243.7 -89.092
2243.8 -89.089
2243.9 -89.075
2244 -89.052
2244.1 -89.051
2244.2 -89.054
2244.3 -89.051
2244.4 -89.027
2244.5 -88.996
2244.6 -88.967
2244.7 -88.94
2244.8 -88.92
2244.9 -88.89
2245 -88.875
2245.1 -88.872
2245.2 -88.857
2245.3 -88.83
2245.4 -88.812
2245.5 -88.807
2245.6 -88.783
2245.7 -88.748
2245.8 -88.713
2245.9 -88.691
2246 -88.679
2246.1 -88.668
2246.2 -88.656
2246.3 -88.633
2246.4 -88.602
2246.5 -88.561
2246.6 -88.517
2246.7 -88.471
2246.8 -88.427
2246.9 -88.389
2247 -88.347
2247.1 -88.305
2247.2 -88.262
2247.3 -88.224
2247.4 -88.183
2247.5 -88.136
2247.6 -88.095
2247.7 -88.049
2247.8 -88.003
2247.9 -87.957
2248 -87.918
2248.1 -87.881
2248.2 -87.848
2248.3 -87.818
2248.4 -87.789
2248.5 -87.752
2248.6 -87.713
2248.7 -87.687
2248.8 -87.666
2248.9 -87.643
2249 -87.622
2249.1 -87.592
2249.2 -87.555
2249.3 -87.505
2249.4 -87.456
2249.5 -87.409
2249.6 -87.361
2249.7 -87.323
2249.8 -87.287
2249.9 -87.259
2250 -87.235
2250.1 -87.213
2250.2 -87.19
2250.3 -87.148
2250.4 -87.099
2250.5 -87.034
2250.6 -86.981
2250.7 -86.939
2250.8 -86.904
2250.9 -86.866
2251 -86.806
2251.1 -86.745
2251.2 -86.691
2251.3 -86.652
2251.4 -86.619
2251.5 -86.586
2251.6 -86.546
2251.7 -86.509
2251.8 -86.487
2251.9 -86.467
2252 -86.43
2252.1 -86.385
2252.2 -86.355
2252.3 -86.344
2252.4 -86.314
2252.5 -86.238
2252.6 -86.166
2252.7 -86.11
2252.8 -86.055
2252.9 -85.996
2253 -85.939
2253.1 -85.88
2253.2 -85.83
2253.3 -85.779
2253.4 -85.726
2253.5 -85.707
2253.6 -85.71
2253.7 -85.727
2253.8 -85.724
2253.9 -85.711
2254 -85.716
2254.1 -85.726
2254.2 -85.728
2254.3 -85.719
2254.4 -85.671
2254.5 -85.408
2254.6 -85.131
2254.7 -84.871
2254.8 -84.618
2254.9 -84.375
2255 -84.137
2255.1 -83.903
2255.2 -83.67
2255.3 -83.439
2255.4 -83.18
2255.5 -82.739
2255.6 -82.288
2255.7 -81.844
2255.8 -81.409
2255.9 -80.979
2256 -80.557
2256.1 -80.144
2256.2 -79.738
2256.3 -79.341
2256.4 -78.955
2256.5 -78.628
2256.6 -78.303
2256.7 -77.978
2256.8 -77.654
2256.9 -77.332
2257 -77.014
2257.1 -76.691
2257.2 -76.373
2257.3 -76.056
2257.4 -75.747
2257.5 -75.429
2257.6 -75.12
2257.7 -74.824
2257.8 -74.532
2257.9 -74.244
2258 -73.956
2258.1 -73.666
2258.2 -73.366
2258.3 -73.065
2258.4 -72.771
2258.5 -72.501
2258.6 -72.246
2258.7 -72
2258.8 -71.762
2258.9 -71.523
2259 -71.274
2259.1 -71.016
2259.2 -70.753
2259.3 -70.505
2259.4 -70.268
2259.5 -70.033
2259.6 -69.783
2259.7 -69.521
2259.8 -69.269
2259.9 -69.022
2260 -68.787
2260.1 -68.543
2260.2 -68.281
2260.3 -68.02
2260.4 -67.779
2260.5 -67.554
2260.6 -67.31
2260.7 -67.059
2260.8 -66.824
2260.9 -66.596
2261 -66.348
2261.1 -66.087
2261.2 -65.827
2261.3 -65.563
2261.4 -65.3
2261.5 -65.029
2261.6 -64.758
2261.7 -64.495
2261.8 -64.234
2261.9 -63.956
2262 -63.665
2262.1 -63.384
2262.2 -63.103
2262.3 -62.808
2262.4 -62.493
2262.5 -62.17
2262.6 -61.849
2262.7 -61.528
2262.8 -61.207
2262.9 -60.878
2263 -60.538
2263.1 -60.188
2263.2 -59.821
2263.3 -59.444
2263.4 -59.052
2263.5 -58.645
2263.6 -58.217
2263.7 -57.767
2263.8 -57.298
2263.9 -56.794
2264 -56.263
2264.1 -55.688
2264.2 -55.065
2264.3 -54.383
2264.4 -53.631
2264.5 -52.789
2264.6 -51.823
2264.7 -50.706
2264.8 -49.373
2264.9 -47.733
2265 -45.616
2265.1 -42.708
2265.2 -38.303
2265.3 -30.461
2265.4 -13.718
2265.5 11.291
2265.6 26.766
2265.7 32.008
2265.8 30.237
2265.9 23.732
2266 14.916
2266.1 5.6368
2266.2 -3.2062
2266.3 -11.389
2266.4 -18.986
2266.5 -26.147
2266.6 -32.928
2266.7 -39.176
2266.8 -44.641
2266.9 -49.132
2267 -52.635
2267.1 -55.262
2267.2 -57.185
2267.3 -58.592
2267.4 -59.609
2267.5 -60.342
2267.6 -60.865
2267.7 -61.225
2267.8 -61.473
2267.9 -61.656
2268 -61.8
2268.1 -61.903
2268.2 -61.965
2268.3 -61.986
2268.4 -61.995
2268.5 -62
2268.6 -62.002
2268.7 -61.982
2268.8 -61.949
2268.9 -61.928
2269 -61.914
2269.1 -61.879
2269.2 -61.832
2269.3 -61.801
2269.4 -61.783
2269.5 -61.748
2269.6 -61.708
2269.7 -61.668
2269.8 -61.631
2269.9 -61.599
2270 -61.559
2270.1 -61.509
2270.2 -61.456
2270.3 -61.428
2270.4 -61.391
2270.5 -61.334
2270.6 -61.281
2270.7 -61.241
2270.8 -61.205
2270.9 -61.157
2271 -61.1
2271.1 -61.038
2271.2 -60.979
2271.3 -60.926
2271.4 -60.875
2271.5 -60.823
2271.6 -60.773
2271.7 -60.725
2271.8 -60.675
2271.9 -60.629
2272 -60.587
2272.1 -60.541
2272.2 -60.495
2272.3 -60.447
2272.4 -60.395
2272.5 -60.332
2272.6 -60.272
2272.7 -60.214
2272.8 -60.147
2272.9 -60.075
2273 -60.002
2273.1 -59.924
2273.2 -59.845
2273.3 -59.765
2273.4 -59.691
2273.5 -59.608
2273.6 -59.528
2273.7 -59.449
2273.8 -59.378
2273.9 -59.31
2274 -59.25
2274.1 -59.198
2274.2 -59.138
2274.3 -59.073
2274.4 -58.994
2274.5 -58.904
2274.6 -58.808
2274.7 -58.717
2274.8 -58.634
2274.9 -58.555
2275 -58.483
2275.1 -58.412
2275.2 -58.338
2275.3 -58.256
2275.4 -58.16
2275.5 -58.063
2275.6 -57.968
2275.7 -57.885
2275.8 -57.804
2275.9 -57.719
2276 -57.616
2276.1 -57.515
2276.2 -57.43
2276.3 -57.353
2276.4 -57.269
2276.5 -57.159
2276.6 -57.052
2276.7 -56.963
2276.8 -56.877
2276.9 -56.77
2277 -56.662
2277.1 -56.574
2277.2 -56.484
2277.3 -56.375
2277.4 -56.28
2277.5 -56.189
2277.6 -56.078
2277.7 -55.962
2277.8 -55.86
2277.9 -55.768
2278 -55.68
2278.1 -55.597
2278.2 -55.502
2278.3 -55.398
2278.4 -55.281
2278.5 -55.164
2278.6 -55.061
2278.7 -54.956
2278.8 -54.843
2278.9 -54.724
2279 -54.622
2279.1 -54.521
2279.2 -54.411
2279.3 -54.291
2279.4 -54.164
2279.5 -54.042
2279.6 -53.914
2279.7 -53.794
2279.8 -53.681
2279.9 -53.574
2280 -53.467
2280.1 -53.363
2280.2 -53.265
2280.3 -53.158
2280.4 -53.052
2280.5 -52.944
2280.6 -52.834
2280.7 -52.723
2280.8 -52.613
2280.9 -52.504
2281 -52.389
2281.1 -52.271
2281.2 -52.149
2281.3 -52.021
2281.4 -51.887
2281.5 -51.742
2281.6 -51.59
2281.7 -51.43
2281.8 -51.263
2281.9 -51.094
2282 -50.92
2282.1 -50.744
2282.2 -50.569
2282.3 -50.391
2282.4 -50.207
2282.5 -50.019
2282.6 -49.821
2282.7 -49.602
2282.8 -49.357
2282.9 -49.085
2283 -48.792
2283.1 -48.475
2283.2 -48.133
2283.3 -47.766
2283.4 -47.36
2283.5 -46.901
2283.6 -46.36
2283.7 -45.724
2283.8 -44.972
2283.9 -44.08
2284 -42.996
2284.1 -41.634
2284.2 -39.839
2284.3 -37.344
2284.4 -33.683
2284.5 -27.853
2284.6 -18.013
2284.7 -3.7928
2284.8 8.721
2284.9 15.115
2285 16.106
2285.1 13.393
2285.2 8.5015
2285.3 2.585
2285.4 -3.6347
2285.5 -9.7757
2285.6 -15.673
2285.7 -21.311
2285.8 -26.778
2285.9 -32.117
2286 -37.247
2286.1 -41.983
2286.2 -46.151
2286.3 -49.651
2286.4 -52.456
2286.5 -54.629
2286.6 -56.269
2286.7 -57.496
2286.8 -58.389
2286.9 -59.022
2287 -59.48
2287.1 -59.815
2287.2 -60.043
2287.3 -60.178
2287.4 -60.257
2287.5 -60.31
2287.6 -60.34
2287.7 -60.351
2287.8 -60.333
2287.9 -60.296
2288 -60.243
2288.1 -60.18
2288.2 -60.109
2288.3 -60.03
2288.4 -59.957
2288.5 -59.876
2288.6 -59.797
2288.7 -59.716
2288.8 -59.634
2288.9 -59.549
2289 -59.464
2289.1 -59.384
2289.2 -59.299
2289.3 -59.217
2289.4 -59.136
2289.5 -59.059
2289.6 -58.983
2289.7 -58.909
2289.8 -58.84
2289.9 -58.768
2290 -58.697
2290.1 -58.629
2290.2 -58.562
2290.3 -58.496
2290.4 -58.429
2290.5 -58.369
2290.6 -58.296
2290.7 -58.214
2290.8 -58.124
2290.9 -58.028
2291 -57.934
2291.1 -57.845
2291.2 -57.767
2291.3 -57.69
2291.4 -57.621
2291.5 -57.555
2291.6 -57.489
2291.7 -57.411
2291.8 -57.321
2291.9 -57.229
2292 -57.144
2292.1 -57.068
2292.2 -56.999
2292.3 -56.93
2292.4 -56.853
2292.5 -56.765
2292.6 -56.682
2292.7 -56.61
2292.8 -56.544
2292.9 -56.478
2293 -56.395
2293.1 -56.31
2293.2 -56.23
2293.3 -56.167
2293.4 -56.098
2293.5 -56.016
2293.6 -55.939
2293.7 -55.882
2293.8 -55.828
2293.9 -55.748
2294 -55.672
2294.1 -55.609
2294.2 -55.539
2294.3 -55.457
2294.4 -55.39
2294.5 -55.348
2294.6 -55.304
2294.7 -55.254
2294.8 -55.205
2294.9 -55.156
2295 -55.105
2295.1 -55.044
2295.2 -54.979
2295.3 -54.914
2295.4 -54.868
2295.5 -54.823
2295.6 -54.767
2295.7 -54.709
2295.8 -54.659
2295.9 -54.628
2296 -54.593
2296.1 -54.557
2296.2 -54.515
2296.3 -54.468
2296.4 -54.417
2296.5 -54.375
2296.6 -54.337
2296.7 -54.293
2296.8 -54.25
2296.9 -54.207
2297 -54.167
2297.1 -54.129
2297.2 -54.095
2297.3 -54.063
2297.4 -54.025
2297.5 -53.998
2297.6 -53.974
2297.7 -53.953
2297.8 -53.935
2297.9 -53.922
2298 -53.914
2298.1 -53.905
2298.2 -53.902
2298.3 -53.905
2298.4 -53.917
2298.5 -53.947
2298.6 -53.982
2298.7 -54.026
2298.8 -54.069
2298.9 -54.112
2299 -54.151
2299.1 -54.184
2299.2 -54.215
2299.3 -54.238
2299.4 -54.263
2299.5 -54.302
2299.6 -54.351
2299.7 -54.41
2299.8 -54.476
2299.9 -54.549
2300 -54.608
2300.1 -54.658
2300.2 -54.701
2300.3 -54.751
2300.4 -54.808
2300.5 -54.887
2300.6 -54.976
2300.7 -55.05
2300.8 -55.112
2300.9 -55.168
2301 -55.237
2301.1 -55.317
2301.2 -55.402
2301.3 -55.474
2301.4 -55.528
2301.5 -55.596
2301.6 -55.672
2301.7 -55.752
2301.8 -55.811
2301.9 -55.866
2302 -55.937
2302.1 -56.009
2302.2 -56.071
2302.3 -56.117
2302.4 -56.175
2302.5 -56.255
2302.6 -56.318
2302.7 -56.371
2302.8 -56.426
2302.9 -56.488
2303 -56.55
2303.1 -56.607
2303.2 -56.654
2303.3 -56.693
2303.4 -56.74
2303.5 -56.787
2303.6 -56.823
2303.7 -56.851
2303.8 -56.89
2303.9 -56.935
2304 -56.963
2304.1 -56.982
2304.2 -56.996
2304.3 -57.022
2304.4 -57.068
2304.5 -57.173
2304.6 -57.278
2304.7 -57.375
2304.8 -57.473
2304.9 -57.557
2305 -57.634
2305.1 -57.707
2305.2 -57.777
2305.3 -57.842
2305.4 -57.912
2305.5 -58.037
2305.6 -58.16
2305.7 -58.284
2305.8 -58.401
2305.9 -58.515
2306 -58.629
2306.1 -58.74
2306.2 -58.854
2306.3 -58.966
2306.4 -59.076
2306.5 -59.172
2306.6 -59.268
2306.7 -59.365
2306.8 -59.459
2306.9 -59.552
2307 -59.638
2307.1 -59.717
2307.2 -59.784
2307.3 -59.842
2307.4 -59.897
2307.5 -59.951
2307.6 -60.009
2307.7 -60.066
2307.8 -60.128
2307.9 -60.193
2308 -60.262
2308.1 -60.338
2308.2 -60.406
2308.3 -60.459
2308.4 -60.499
2308.5 -60.531
2308.6 -60.566
2308.7 -60.61
2308.8 -60.666
2308.9 -60.719
2309 -60.763
2309.1 -60.789
2309.2 -60.811
2309.3 -60.839
2309.4 -60.881
2309.5 -60.938
2309.6 -60.973
2309.7 -60.994
2309.8 -61.019
2309.9 -61.057
2310 -61.097
2310.1 -61.127
2310.2 -61.148
2310.3 -61.173
2310.4 -61.214
2310.5 -61.248
2310.6 -61.263
2310.7 -61.279
2310.8 -61.313
2310.9 -61.351
2311 -61.362
2311.1 -61.375
2311.2 -61.394
2311.3 -61.415
2311.4 -61.434
2311.5 -61.449
2311.6 -61.464
2311.7 -61.475
2311.8 -61.507
2311.9 -61.531
2312 -61.54
2312.1 -61.554
2312.2 -61.585
2312.3 -61.61
2312.4 -61.619
2312.5 -61.623
2312.6 -61.632
2312.7 -61.654
2312.8 -61.682
2312.9 -61.709
2313 -61.733
2313.1 -61.749
2313.2 -61.764
2313.3 -61.772
2313.4 -61.779
2313.5 -61.788
2313.6 -61.793
2313.7 -61.798
2313.8 -61.801
2313.9 -61.804
2314 -61.805
2314.1 -61.808
2314.2 -61.819
2314.3 -61.824
2314.4 -61.833
2314.5 -61.84
2314.6 -61.848
2314.7 -61.858
2314.8 -61.873
2314.9 -61.896
2315 -61.918
2315.1 -61.942
2315.2 -61.964
2315.3 -61.987
2315.4 -62.006
2315.5 -62.023
2315.6 -62.033
2315.7 -62.032
2315.8 -62.029
2315.9 -62.023
2316 -62.019
2316.1 -62.017
2316.2 -62.025
2316.3 -62.048
2316.4 -62.068
2316.5 -62.089
2316.6 -62.095
2316.7 -62.091
2316.8 -62.079
2316.9 -62.076
2317 -62.085
2317.1 -62.098
2317.2 -62.116
2317.3 -62.123
2317.4 -62.118
2317.5 -62.109
2317.6 -62.105
2317.7 -62.12
2317.8 -62.136
2317.9 -62.14
2318 -62.126
2318.1 -62.12
2318.2 -62.126
2318.3 -62.142
2318.4 -62.148
2318.5 -62.134
2318.6 -62.13
2318.7 -62.139
2318.8 -62.149
2318.9 -62.136
2319 -62.126
2319.1 -62.139
2319.2 -62.149
2319.3 -62.136
2319.4 -62.12
2319.5 -62.118
2319.6 -62.12
2319.7 -62.122
2319.8 -62.121
2319.9 -62.109
2320 -62.094
2320.1 -62.093
2320.2 -62.101
2320.3 -62.101
2320.4 -62.094
2320.5 -62.106
2320.6 -62.116
2320.7 -62.114
2320.8 -62.1
2320.9 -62.087
2321 -62.087
2321.1 -62.094
2321.2 -62.108
2321.3 -62.118
2321.4 -62.128
2321.5 -62.135
2321.6 -62.14
2321.7 -62.146
2321.8 -62.146
2321.9 -62.143
2322 -62.133
2322.1 -62.127
2322.2 -62.121
2322.3 -62.119
2322.4 -62.124
2322.5 -62.124
2322.6 -62.126
2322.7 -62.127
2322.8 -62.131
2322.9 -62.136
2323 -62.144
2323.1 -62.159
2323.2 -62.168
2323.3 -62.171
2323.4 -62.167
2323.5 -62.155
2323.6 -62.137
2323.7 -62.117
2323.8 -62.1
2323.9 -62.08
2324 -62.064
2324.1 -62.053
2324.2 -62.049
2324.3 -62.049
2324.4 -62.055
2324.5 -62.063
2324.6 -62.056
2324.7 -62.038
2324.8 -62.014
2324.9 -61.991
2325 -61.975
2325.1 -61.972
2325.2 -61.981
2325.3 -61.985
2325.4 -61.973
2325.5 -61.951
2325.6 -61.929
2325.7 -61.917
2325.8 -61.919
2325.9 -61.928
2326 -61.917
2326.1 -61.89
2326.2 -61.872
2326.3 -61.866
2326.4 -61.867
2326.5 -61.858
2326.6 -61.838
2326.7 -61.82
2326.8 -61.821
2326.9 -61.819
2327 -61.799
2327.1 -61.781
2327.2 -61.775
2327.3 -61.775
2327.4 -61.753
2327.5 -61.735
2327.6 -61.733
2327.7 -61.739
2327.8 -61.729
2327.9 -61.71
2328 -61.688
2328.1 -61.664
2328.2 -61.653
2328.3 -61.652
2328.4 -61.651
2328.5 -61.639
2328.6 -61.621
2328.7 -61.617
2328.8 -61.609
2328.9 -61.59
2329 -61.565
2329.1 -61.558
2329.2 -61.563
2329.3 -61.56
2329.4 -61.55
2329.5 -61.53
2329.6 -61.507
2329.7 -61.477
2329.8 -61.45
2329.9 -61.435
2330 -61.416
2330.1 -61.398
2330.2 -61.382
2330.3 -61.37
2330.4 -61.357
2330.5 -61.344
2330.6 -61.339
2330.7 -61.325
2330.8 -61.309
2330.9 -61.293
2331 -61.273
2331.1 -61.252
2331.2 -61.23
2331.3 -61.21
2331.4 -61.182
2331.5 -61.158
2331.6 -61.133
2331.7 -61.113
2331.8 -61.096
2331.9 -61.082
2332 -61.078
2332.1 -61.074
2332.2 -61.077
2332.3 -61.082
2332.4 -61.086
2332.5 -61.087
2332.6 -61.08
2332.7 -61.069
2332.8 -61.044
2332.9 -61.022
2333 -61.005
2333.1 -60.995
2333.2 -60.994
2333.3 -61.001
2333.4 -61.008
2333.5 -60.999
2333.6 -60.982
2333.7 -60.958
2333.8 -60.943
2333.9 -60.939
2334 -60.943
2334.1 -60.946
2334.2 -60.93
2334.3 -60.909
2334.4 -60.894
2334.5 -60.893
2334.6 -60.9
2334.7 -60.896
2334.8 -60.878
2334.9 -60.862
2335 -60.865
2335.1 -60.87
2335.2 -60.86
2335.3 -60.842
2335.4 -60.834
2335.5 -60.838
2335.6 -60.833
2335.7 -60.815
2335.8 -60.809
2335.9 -60.819
2336 -60.822
2336.1 -60.803
2336.2 -60.782
2336.3 -60.763
2336.4 -60.745
2336.5 -60.724
2336.6 -60.714
2336.7 -60.726
2336.8 -60.729
2336.9 -60.717
2337 -60.713
2337.1 -60.726
2337.2 -60.73
2337.3 -60.723
2337.4 -60.719
2337.5 -60.718
2337.6 -60.73
2337.7 -60.739
2337.8 -60.744
2337.9 -60.742
2338 -60.735
2338.1 -60.725
2338.2 -60.707
2338.3 -60.691
2338.4 -60.675
2338.5 -60.664
2338.6 -60.65
2338.7 -60.638
2338.8 -60.629
2338.9 -60.616
2339 -60.607
2339.1 -60.595
2339.2 -60.581
2339.3 -60.567
2339.4 -60.554
2339.5 -60.54
2339.6 -60.524
2339.7 -60.513
2339.8 -60.503
2339.9 -60.499
2340 -60.497
2340.1 -60.497
2340.2 -60.502
2340.3 -60.508
2340.4 -60.522
2340.5 -60.538
2340.6 -60.556
2340.7 -60.566
2340.8 -60.571
2340.9 -60.565
2341 -60.553
2341.1 -60.539
2341.2 -60.53
2341.3 -60.526
2341.4 -60.529
2341.5 -60.54
2341.6 -60.558
2341.7 -60.571
2341.8 -60.572
2341.9 -60.565
2342 -60.554
2342.1 -60.554
2342.2 -60.56
2342.3 -60.577
2342.4 -60.593
2342.5 -60.592
2342.6 -60.584
2342.7 -60.581
2342.8 -60.595
2342.9 -60.609
2343 -60.62
2343.1 -60.612
2343.2 -60.608
2343.3 -60.615
2343.4 -60.635
2343.5 -60.647
2343.6 -60.638
2343.7 -60.635
2343.8 -60.651
2343.9 -60.662
2344 -60.655
2344.1 -60.658
2344.2 -60.683
2344.3 -60.697
2344.4 -60.695
2344.5 -60.683
2344.6 -60.679
2344.7 -60.674
2344.8 -60.669
2344.9 -60.671
2345 -60.68
2345.1 -60.697
2345.2 -60.699
2345.3 -60.694
2345.4 -60.708
2345.5 -60.724
2345.6 -60.727
2345.7 -60.718
2345.8 -60.721
2345.9 -60.735
2346 -60.751
2346.1 -60.765
2346.2 -60.77
2346.3 -60.771
2346.4 -60.763
2346.5 -60.756
2346.6 -60.746
2346.7 -60.736
2346.8 -60.728
2346.9 -60.722
2347 -60.72
2347.1 -60.71
2347.2 -60.707
2347.3 -60.702
2347.4 -60.696
2347.5 -60.691
2347.6 -60.684
2347.7 -60.678
2347.8 -60.664
2347.9 -60.655
2348 -60.645
2348.1 -60.64
2348.2 -60.636
2348.3 -60.635
2348.4 -60.639
2348.5 -60.644
2348.6 -60.654
2348.7 -60.667
2348.8 -60.684
2348.9 -60.706
2349 -60.724
2349.1 -60.74
2349.2 -60.747
2349.3 -60.745
2349.4 -60.736
2349.5 -60.728
2349.6 -60.728
2349.7 -60.731
2349.8 -60.745
2349.9 -60.765
2350 -60.785
2350.1 -60.801
2350.2 -60.802
2350.3 -60.801
2350.4 -60.792
2350.5 -60.79
2350.6 -60.803
2350.7 -60.823
2350.8 -60.835
2350.9 -60.831
2351 -60.824
2351.1 -60.822
2351.2 -60.833
2351.3 -60.849
2351.4 -60.855
2351.5 -60.85
2351.6 -60.851
2351.7 -60.872
2351.8 -60.892
2351.9 -60.896
2352 -60.887
2352.1 -60.892
2352.2 -60.912
2352.3 -60.925
2352.4 -60.924
2352.5 -60.92
2352.6 -60.934
2352.7 -60.942
2352.8 -60.933
2352.9 -60.918
2353 -60.902
2353.1 -60.896
2353.2 -60.891
2353.3 -60.903
2353.4 -60.911
2353.5 -60.918
2353.6 -60.922
2353.7 -60.953
2353.8 -60.978
2353.9 -60.984
2354 -60.996
2354.1 -61.021
2354.2 -61.049
2354.3 -61.069
2354.4 -61.07
2354.5 -61.021
2354.6 -60.96
2354.7 -60.902
2354.8 -60.843
2354.9 -60.792
2355 -60.744
2355.1 -60.699
2355.2 -60.66
2355.3 -60.62
2355.4 -60.576
2355.5 -60.494
2355.6 -60.41
2355.7 -60.325
2355.8 -60.24
2355.9 -60.153
2356 -60.066
2356.1 -59.977
2356.2 -59.886
2356.3 -59.79
2356.4 -59.697
2356.5 -59.614
2356.6 -59.532
2356.7 -59.446
2356.8 -59.357
2356.9 -59.269
2357 -59.183
2357.1 -59.105
2357.2 -59.026
2357.3 -58.956
2357.4 -58.891
2357.5 -58.832
2357.6 -58.777
2357.7 -58.721
2357.8 -58.663
2357.9 -58.59
2358 -58.512
2358.1 -58.429
2358.2 -58.349
2358.3 -58.276
2358.4 -58.216
2358.5 -58.178
2358.6 -58.137
2358.7 -58.095
2358.8 -58.038
2358.9 -57.973
2359 -57.913
2359.1 -57.868
2359.2 -57.837
2359.3 -57.799
2359.4 -57.751
2359.5 -57.697
2359.6 -57.651
2359.7 -57.62
2359.8 -57.598
2359.9 -57.569
2360 -57.522
2360.1 -57.483
2360.2 -57.46
2360.3 -57.443
2360.4 -57.408
2360.5 -57.379
2360.6 -57.371
2360.7 -57.37
2360.8 -57.356
2360.9 -57.332
2361 -57.325
2361.1 -57.331
2361.2 -57.34
2361.3 -57.353
2361.4 -57.367
2361.5 -57.388
2361.6 -57.4
2361.7 -57.403
2361.8 -57.405
2361.9 -57.425
2362 -57.445
2362.1 -57.452
2362.2 -57.466
2362.3 -57.498
2362.4 -57.532
2362.5 -57.559
2362.6 -57.576
2362.7 -57.593
2362.8 -57.615
2362.9 -57.646
2363 -57.691
2363.1 -57.739
2363.2 -57.793
2363.3 -57.847
2363.4 -57.904
2363.5 -57.962
2363.6 -58.02
2363.7 -58.08
2363.8 -58.142
2363.9 -58.204
2364 -58.264
2364.1 -58.327
2364.2 -58.391
2364.3 -58.458
2364.4 -58.527
2364.5 -58.593
2364.6 -58.665
2364.7 -58.73
2364.8 -58.797
2364.9 -58.859
2365 -58.916
2365.1 -58.971
2365.2 -59.021
2365.3 -59.069
2365.4 -59.105
2365.5 -59.138
2365.6 -59.172
2365.7 -59.209
2365.8 -59.251
2365.9 -59.298
2366 -59.354
2366.1 -59.407
2366.2 -59.468
2366.3 -59.522
2366.4 -59.565
2366.5 -59.591
2366.6 -59.61
2366.7 -59.636
2366.8 -59.662
2366.9 -59.701
2367 -59.747
2367.1 -59.79
2367.2 -59.822
2367.3 -59.842
2367.4 -59.858
2367.5 -59.871
2367.6 -59.898
2367.7 -59.926
2367.8 -59.948
2367.9 -59.954
2368 -59.959
2368.1 -59.978
2368.2 -60.002
2368.3 -60.023
2368.4 -60.024
2368.5 -60.016
2368.6 -60.021
2368.7 -60.033
2368.8 -60.033
2368.9 -60.016
2369 -60.016
2369.1 -60.027
2369.2 -60.026
2369.3 -60.008
2369.4 -59.991
2369.5 -59.979
2369.6 -59.971
2369.7 -59.962
2369.8 -59.945
2369.9 -59.922
2370 -59.893
2370.1 -59.876
2370.2 -59.869
2370.3 -59.847
2370.4 -59.824
2370.5 -59.809
2370.6 -59.793
2370.7 -59.769
2370.8 -59.729
2370.9 -59.691
2371 -59.665
2371.1 -59.649
2371.2 -59.634
2371.3 -59.617
2371.4 -59.598
2371.5 -59.56
2371.6 -59.516
2371.7 -59.471
2371.8 -59.422
2371.9 -59.371
2372 -59.32
2372.1 -59.271
2372.2 -59.217
2372.3 -59.165
2372.4 -59.112
2372.5 -59.051
2372.6 -58.992
2372.7 -58.935
2372.8 -58.883
2372.9 -58.827
2373 -58.776
2373.1 -58.73
2373.2 -58.686
2373.3 -58.643
2373.4 -58.604
2373.5 -58.558
2373.6 -58.504
2373.7 -58.447
2373.8 -58.382
2373.9 -58.308
2374 -58.23
2374.1 -58.151
2374.2 -58.078
2374.3 -58.001
2374.4 -57.935
2374.5 -57.866
2374.6 -57.801
2374.7 -57.74
2374.8 -57.676
2374.9 -57.604
2375 -57.518
2375.1 -57.428
2375.2 -57.344
2375.3 -57.272
2375.4 -57.208
2375.5 -57.141
2375.6 -57.066
2375.7 -56.972
2375.8 -56.879
2375.9 -56.793
2376 -56.718
2376.1 -56.649
2376.2 -56.567
2376.3 -56.476
2376.4 -56.384
2376.5 -56.3
2376.6 -56.224
2376.7 -56.136
2376.8 -56.032
2376.9 -55.938
2377 -55.865
2377.1 -55.788
2377.2 -55.692
2377.3 -55.597
2377.4 -55.52
2377.5 -55.437
2377.6 -55.331
2377.7 -55.23
2377.8 -55.14
2377.9 -55.059
2378 -54.98
2378.1 -54.9
2378.2 -54.814
2378.3 -54.716
2378.4 -54.616
2378.5 -54.524
2378.6 -54.44
2378.7 -54.341
2378.8 -54.233
2378.9 -54.138
2379 -54.052
2379.1 -53.971
2379.2 -53.887
2379.3 -53.794
2379.4 -53.695
2379.5 -53.591
2379.6 -53.485
2379.7 -53.372
2379.8 -53.258
2379.9 -53.142
2380 -53.026
2380.1 -52.907
2380.2 -52.788
2380.3 -52.673
2380.4 -52.55
2380.5 -52.427
2380.6 -52.3
2380.7 -52.168
2380.8 -52.028
2380.9 -51.887
2381 -51.751
2381.1 -51.604
2381.2 -51.456
2381.3 -51.305
2381.4 -51.148
2381.5 -50.983
2381.6 -50.813
2381.7 -50.649
2381.8 -50.472
2381.9 -50.294
2382 -50.106
2382.1 -49.91
2382.2 -49.698
2382.3 -49.469
2382.4 -49.22
2382.5 -48.937
2382.6 -48.617
2382.7 -48.252
2382.8 -47.847
2382.9 -47.388
2383 -46.874
2383.1 -46.29
2383.2 -45.607
2383.3 -44.789
2383.4 -43.78
2383.5 -42.494
2383.6 -40.805
2383.7 -38.502
2383.8 -35.159
2383.9 -29.878
2384 -20.808
2384.1 -6.4131
2384.2 7.9164
2384.3 16.002
2384.4 18.051
2384.5 15.848
2384.6 11.04
2384.7 4.9403
2384.8 -1.5605
2384.9 -8.0025
2385 -14.222
2385.1 -20.211
2385.2 -26.027
2385.3 -31.703
2385.4 -37.205
2385.5 -42.345
2385.6 -46.881
2385.7 -50.654
2385.8 -53.655
2385.9 -55.98
2386 -57.728
2386.1 -59.014
2386.2 -59.948
2386.3 -60.628
2386.4 -61.128
2386.5 -61.491
2386.6 -61.764
2386.7 -61.954
2386.8 -62.072
2386.9 -62.139
2387 -62.194
2387.1 -62.235
2387.2 -62.234
2387.3 -62.214
2387.4 -62.193
2387.5 -62.177
2387.6 -62.151
2387.7 -62.115
2387.8 -62.073
2387.9 -62.014
2388 -61.956
2388.1 -61.892
2388.2 -61.826
2388.3 -61.766
2388.4 -61.709
2388.5 -61.661
2388.6 -61.606
2388.7 -61.555
2388.8 -61.499
2388.9 -61.447
2389 -61.392
2389.1 -61.338
2389.2 -61.288
2389.3 -61.233
2389.4 -61.181
2389.5 -61.128
2389.6 -61.08
2389.7 -61.035
2389.8 -60.995
2389.9 -60.96
2390 -60.923
2390.1 -60.889
2390.2 -60.857
2390.3 -60.83
2390.4 -60.805
2390.5 -60.785
2390.6 -60.76
2390.7 -60.722
2390.8 -60.674
2390.9 -60.622
2391 -60.571
2391.1 -60.524
2391.2 -60.483
2391.3 -60.453
2391.4 -60.428
2391.5 -60.409
2391.6 -60.386
2391.7 -60.349
2391.8 -60.304
2391.9 -60.26
2392 -60.223
2392.1 -60.194
2392.2 -60.174
2392.3 -60.148
2392.4 -60.109
2392.5 -60.069
2392.6 -60.032
2392.7 -60.007
2392.8 -59.989
2392.9 -59.966
2393 -59.923
2393.1 -59.883
2393.2 -59.859
2393.3 -59.84
2393.4 -59.811
2393.5 -59.773
2393.6 -59.745
2393.7 -59.732
2393.8 -59.716
2393.9 -59.683
2394 -59.648
2394.1 -59.63
2394.2 -59.61
2394.3 -59.573
2394.4 -59.534
2394.5 -59.514
2394.6 -59.503
2394.7 -59.484
2394.8 -59.459
2394.9 -59.428
2395 -59.396
2395.1 -59.378
2395.2 -59.365
2395.3 -59.339
2395.4 -59.304
2395.5 -59.298
2395.6 -59.295
2395.7 -59.277
2395.8 -59.249
2395.9 -59.22
2396 -59.2
2396.1 -59.183
2396.2 -59.177
2396.3 -59.17
2396.4 -59.164
2396.5 -59.164
2396.6 -59.167
2396.7 -59.169
2396.8 -59.166
2396.9 -59.164
2397 -59.161
2397.1 -59.16
2397.2 -59.157
2397.3 -59.154
2397.4 -59.154
2397.5 -59.158
2397.6 -59.166
2397.7 -59.174
2397.8 -59.182
2397.9 -59.184
2398 -59.184
2398.1 -59.181
2398.2 -59.167
2398.3 -59.148
2398.4 -59.127
2398.5 -59.115
2398.6 -59.104
2398.7 -59.092
2398.8 -59.091
2398.9 -59.088
2399 -59.096
2399.1 -59.106
2399.2 -59.121
2399.3 -59.138
2399.4 -59.145
2399.5 -59.149
2399.6 -59.144
2399.7 -59.135
2399.8 -59.132
2399.9 -59.137
2400 -59.154
2400.1 -59.173
2400.2 -59.189
2400.3 -59.191
2400.4 -59.186
2400.5 -59.191
2400.6 -59.204
2400.7 -59.232
2400.8 -59.263
2400.9 -59.285
2401 -59.292
2401.1 -59.297
2401.2 -59.313
2401.3 -59.34
2401.4 -59.366
2401.5 -59.371
2401.6 -59.374
2401.7 -59.39
2401.8 -59.414
2401.9 -59.428
2402 -59.426
2402.1 -59.444
2402.2 -59.468
2402.3 -59.488
2402.4 -59.488
2402.5 -59.513
2402.6 -59.553
2402.7 -59.588
2402.8 -59.612
2402.9 -59.623
2403 -59.636
2403.1 -59.65
2403.2 -59.669
2403.3 -59.7
2403.4 -59.732
2403.5 -59.74
2403.6 -59.735
2403.7 -59.752
2403.8 -59.772
2403.9 -59.776
2404 -59.768
2404.1 -59.772
2404.2 -59.794
2404.3 -59.814
2404.4 -59.847
2404.5 -59.955
2404.6 -60.063
2404.7 -60.162
2404.8 -60.262
2404.9 -60.362
2405 -60.453
2405.1 -60.54
2405.2 -60.625
2405.3 -60.708
2405.4 -60.802
2405.5 -60.963
2405.6 -61.132
2405.7 -61.297
2405.8 -61.46
2405.9 -61.617
2406 -61.773
2406.1 -61.932
2406.2 -62.091
2406.3 -62.252
2406.4 -62.406
2406.5 -62.535
2406.6 -62.657
2406.7 -62.782
2406.8 -62.906
2406.9 -63.024
2407 -63.135
2407.1 -63.231
2407.2 -63.317
2407.3 -63.394
2407.4 -63.473
2407.5 -63.561
2407.6 -63.651
2407.7 -63.748
2407.8 -63.845
2407.9 -63.942
2408 -64.034
2408.1 -64.116
2408.2 -64.189
2408.3 -64.252
2408.4 -64.315
2408.5 -64.371
2408.6 -64.434
2408.7 -64.501
2408.8 -64.561
2408.9 -64.61
2409 -64.645
2409.1 -64.689
2409.2 -64.739
2409.3 -64.797
2409.4 -64.847
2409.5 -64.88
2409.6 -64.913
2409.7 -64.954
2409.8 -65.005
2409.9 -65.045
2410 -65.069
2410.1 -65.095
2410.2 -65.138
2410.3 -65.188
2410.4 -65.212
2410.5 -65.225
2410.6 -65.249
2410.7 -65.28
2410.8 -65.292
2410.9 -65.304
2411 -65.335
2411.1 -65.37
2411.2 -65.403
2411.3 -65.43
2411.4 -65.461
2411.5 -65.488
2411.6 -65.508
2411.7 -65.518
2411.8 -65.517
2411.9 -65.535
2412 -65.554
2412.1 -65.56
2412.2 -65.561
2412.3 -65.579
2412.4 -65.604
2412.5 -65.612
2412.6 -65.611
2412.7 -65.603
2412.8 -65.593
2412.9 -65.587
2413 -65.584
2413.1 -65.588
2413.2 -65.597
2413.3 -65.611
2413.4 -65.627
2413.5 -65.644
2413.6 -65.663
2413.7 -65.678
2413.8 -65.693
2413.9 -65.706
2414 -65.721
2414.1 -65.732
2414.2 -65.739
2414.3 -65.746
2414.4 -65.746
2414.5 -65.744
2414.6 -65.736
2414.7 -65.726
2414.8 -65.715
2414.9 -65.703
2415 -65.699
2415.1 -65.691
2415.2 -65.689
2415.3 -65.692
2415.4 -65.699
2415.5 -65.714
2415.6 -65.733
2415.7 -65.76
2415.8 -65.777
2415.9 -65.789
2416 -65.789
2416.1 -65.783
2416.2 -65.772
2416.3 -65.765
2416.4 -65.77
2416.5 -65.781
2416.6 -65.805
2416.7 -65.828
2416.8 -65.846
2416.9 -65.848
2417 -65.843
2417.1 -65.846
2417.2 -65.852
2417.3 -65.872
2417.4 -65.897
2417.5 -65.917
2417.6 -65.92
2417.7 -65.923
2417.8 -65.941
2417.9 -65.966
2418 -65.991
2418.1 -65.997
2418.2 -65.996
2418.3 -66.008
2418.4 -66.033
2418.5 -66.063
2418.6 -66.072
2418.7 -66.085
2418.8 -66.114
2418.9 -66.143
2419 -66.151
2419.1 -66.158
2419.2 -66.188
2419.3 -66.216
2419.4 -66.228
2419.5 -66.238
2419.6 -66.25
2419.7 -66.26
2419.8 -66.272
2419.9 -66.295
2420 -66.329
2420.1 -66.363
2420.2 -66.38
2420.3 -66.398
2420.4 -66.437
2420.5 -66.482
2420.6 -66.514
2420.7 -66.54
2420.8 -66.574
2420.9 -66.618
2421 -66.665
2421.1 -66.707
2421.2 -66.743
2421.3 -66.774
2421.4 -66.8
2421.5 -66.831
2421.6 -66.86
2421.7 -66.887
2421.8 -66.914
2421.9 -66.939
2422 -66.964
2422.1 -66.985
2422.2 -67.009
2422.3 -67.032
2422.4 -67.056
2422.5 -67.095
2422.6 -67.135
2422.7 -67.175
2422.8 -67.216
2422.9 -67.26
2423 -67.307
2423.1 -67.357
2423.2 -67.415
2423.3 -67.47
2423.4 -67.527
2423.5 -67.585
2423.6 -67.638
2423.7 -67.681
2423.8 -67.717
2423.9 -67.754
2424 -67.781
2424.1 -67.815
2424.2 -67.849
2424.3 -67.89
2424.4 -67.938
2424.5 -68.001
2424.6 -68.07
2424.7 -68.126
2424.8 -68.173
2424.9 -68.205
2425 -68.234
2425.1 -68.27
2425.2 -68.317
2425.3 -68.377
2425.4 -68.434
2425.5 -68.489
2425.6 -68.526
2425.7 -68.558
2425.8 -68.601
2425.9 -68.655
2426 -68.722
2426.1 -68.772
2426.2 -68.806
2426.3 -68.837
2426.4 -68.883
2426.5 -68.945
2426.6 -68.997
2426.7 -69.034
2426.8 -69.075
2426.9 -69.134
2427 -69.186
2427.1 -69.219
2427.2 -69.255
2427.3 -69.307
2427.4 -69.363
2427.5 -69.403
2427.6 -69.443
2427.7 -69.495
2427.8 -69.554
2427.9 -69.618
2428 -69.677
2428.1 -69.737
2428.2 -69.786
2428.3 -69.823
2428.4 -69.853
2428.5 -69.899
2428.6 -69.958
2428.7 -70
2428.8 -70.037
2428.9 -70.084
2429 -70.136
2429.1 -70.181
2429.2 -70.218
2429.3 -70.253
2429.4 -70.281
2429.5 -70.316
2429.6 -70.354
2429.7 -70.398
2429.8 -70.449
2429.9 -70.504
2430 -70.565
2430.1 -70.62
2430.2 -70.677
2430.3 -70.727
2430.4 -70.78
2430.5 -70.835
2430.6 -70.89
2430.7 -70.951
2430.8 -71.002
2430.9 -71.054
2431 -71.1
2431.1 -71.143
2431.2 -71.182
2431.3 -71.22
2431.4 -71.257
2431.5 -71.284
2431.6 -71.306
2431.7 -71.323
2431.8 -71.342
2431.9 -71.363
2432 -71.388
2432.1 -71.423
2432.2 -71.459
2432.3 -71.497
2432.4 -71.542
2432.5 -71.591
2432.6 -71.636
2432.7 -71.676
2432.8 -71.707
2432.9 -71.728
2433 -71.742
2433.1 -71.762
2433.2 -71.791
2433.3 -71.83
2433.4 -71.876
2433.5 -71.923
2433.6 -71.956
2433.7 -71.975
2433.8 -71.989
2433.9 -72.009
2434 -72.041
2434.1 -72.084
2434.2 -72.127
2434.3 -72.147
2434.4 -72.159
2434.5 -72.18
2434.6 -72.213
2434.7 -72.251
2434.8 -72.275
2434.9 -72.288
2435 -72.304
2435.1 -72.342
2435.2 -72.38
2435.3 -72.399
2435.4 -72.414
2435.5 -72.44
2435.6 -72.474
2435.7 -72.49
2435.8 -72.498
2435.9 -72.522
2436 -72.559
2436.1 -72.589
2436.2 -72.602
2436.3 -72.615
2436.4 -72.625
2436.5 -72.643
2436.6 -72.672
2436.7 -72.7
2436.8 -72.718
2436.9 -72.728
2437 -72.757
2437.1 -72.788
2437.2 -72.808
2437.3 -72.821
2437.4 -72.849
2437.5 -72.884
2437.6 -72.907
2437.7 -72.925
2437.8 -72.934
2437.9 -72.94
2438 -72.944
2438.1 -72.95
2438.2 -72.96
2438.3 -72.964
2438.4 -72.975
2438.5 -72.977
2438.6 -72.983
2438.7 -72.989
2438.8 -72.995
2438.9 -73.005
2439 -73.006
2439.1 -73.01
2439.2 -73.012
2439.3 -73.013
2439.4 -73.012
2439.5 -73.003
2439.6 -72.999
2439.7 -72.992
2439.8 -72.991
2439.9 -72.988
2440 -72.991
2440.1 -72.998
2440.2 -73.007
2440.3 -73.024
2440.4 -73.041
2440.5 -73.059
2440.6 -73.075
2440.7 -73.088
2440.8 -73.092
2440.9 -73.088
2441 -73.083
2441.1 -73.069
2441.2 -73.062
2441.3 -73.057
2441.4 -73.061
2441.5 -73.067
2441.6 -73.079
2441.7 -73.088
2441.8 -73.081
2441.9 -73.066
2442 -73.047
2442.1 -73.038
2442.2 -73.04
2442.3 -73.05
2442.4 -73.058
2442.5 -73.045
2442.6 -73.022
2442.7 -73.005
2442.8 -73
2442.9 -73.007
2443 -73.002
2443.1 -72.985
2443.2 -72.968
2443.3 -72.966
2443.4 -72.969
2443.5 -72.953
2443.6 -72.929
2443.7 -72.909
2443.8 -72.905
2443.9 -72.899
2444 -72.875
2444.1 -72.856
2444.2 -72.852
2444.3 -72.858
2444.4 -72.839
2444.5 -72.806
2444.6 -72.768
2444.7 -72.733
2444.8 -72.701
2444.9 -72.679
2445 -72.677
2445.1 -72.664
2445.2 -72.639
2445.3 -72.616
2445.4 -72.606
2445.5 -72.58
2445.6 -72.543
2445.7 -72.512
2445.8 -72.488
2445.9 -72.475
2446 -72.459
2446.1 -72.436
2446.2 -72.405
2446.3 -72.372
2446.4 -72.339
2446.5 -72.294
2446.6 -72.247
2446.7 -72.2
2446.8 -72.154
2446.9 -72.106
2447 -72.063
2447.1 -72.026
2447.2 -71.982
2447.3 -71.939
2447.4 -71.894
2447.5 -71.843
2447.6 -71.788
2447.7 -71.74
2447.8 -71.697
2447.9 -71.648
2448 -71.605
2448.1 -71.564
2448.2 -71.528
2448.3 -71.495
2448.4 -71.469
2448.5 -71.441
2448.6 -71.412
2448.7 -71.385
2448.8 -71.354
2448.9 -71.32
2449 -71.278
2449.1 -71.231
2449.2 -71.181
2449.3 -71.127
2449.4 -71.077
2449.5 -71.024
2449.6 -70.981
2449.7 -70.949
2449.8 -70.919
2449.9 -70.886
2450 -70.84
2450.1 -70.784
2450.2 -70.724
2450.3 -70.674
2450.4 -70.638
2450.5 -70.596
2450.6 -70.556
2450.7 -70.504
2450.8 -70.439
2450.9 -70.377
2451 -70.327
2451.1 -70.295
2451.2 -70.254
2451.3 -70.197
2451.4 -70.134
2451.5 -70.082
2451.6 -70.041
2451.7 -69.995
2451.8 -69.936
2451.9 -69.876
2452 -69.835
2452.1 -69.795
2452.2 -69.734
2452.3 -69.669
2452.4 -69.626
2452.5 -69.585
2452.6 -69.516
2452.7 -69.446
2452.8 -69.383
2452.9 -69.327
2453 -69.273
2453.1 -69.217
2453.2 -69.158
2453.3 -69.09
2453.4 -69.034
2453.5 -68.995
2453.6 -68.943
2453.7 -68.882
2453.8 -68.847
2453.9 -68.821
2454 -68.778
2454.1 -68.723
2454.2 -68.665
2454.3 -68.615
2454.4 -68.57
2454.5 -68.501
2454.6 -68.428
2454.7 -68.35
2454.8 -68.267
2454.9 -68.177
2455 -68.084
2455.1 -67.991
2455.2 -67.899
2455.3 -67.811
2455.4 -67.712
2455.5 -67.586
2455.6 -67.456
2455.7 -67.328
2455.8 -67.204
2455.9 -67.085
2456 -66.969
2456.1 -66.853
2456.2 -66.74
2456.3 -66.629
2456.4 -66.524
2456.5 -66.432
2456.6 -66.339
2456.7 -66.249
2456.8 -66.155
2456.9 -66.057
2457 -65.951
2457.1 -65.838
2457.2 -65.724
2457.3 -65.605
2457.4 -65.484
2457.5 -65.36
2457.6 -65.243
2457.7 -65.127
2457.8 -65.021
2457.9 -64.926
2458 -64.828
2458.1 -64.728
2458.2 -64.613
2458.3 -64.488
2458.4 -64.359
2458.5 -64.24
2458.6 -64.135
2458.7 -64.033
2458.8 -63.938
2458.9 -63.832
2459 -63.709
2459.1 -63.578
2459.2 -63.461
2459.3 -63.36
2459.4 -63.257
2459.5 -63.144
2459.6 -63.011
2459.7 -62.88
2459.8 -62.76
2459.9 -62.653
2460 -62.544
2460.1 -62.411
2460.2 -62.28
2460.3 -62.161
2460.4 -62.044
2460.5 -61.908
2460.6 -61.772
2460.7 -61.657
2460.8 -61.539
2460.9 -61.404
2461 -61.259
2461.1 -61.123
2461.2 -60.994
2461.3 -60.868
2461.4 -60.74
2461.5 -60.602
2461.6 -60.452
2461.7 -60.299
2461.8 -60.161
2461.9 -60.022
2462 -59.868
2462.1 -59.717
2462.2 -59.574
2462.3 -59.428
2462.4 -59.265
2462.5 -59.092
2462.6 -58.917
2462.7 -58.752
2462.8 -58.596
2462.9 -58.439
2463 -58.279
2463.1 -58.111
2463.2 -57.943
2463.3 -57.769
2463.4 -57.589
2463.5 -57.406
2463.6 -57.212
2463.7 -57.013
2463.8 -56.81
2463.9 -56.602
2464 -56.391
2464.1 -56.177
2464.2 -55.96
2464.3 -55.734
2464.4 -55.5
2464.5 -55.258
2464.6 -55.011
2464.7 -54.76
2464.8 -54.494
2464.9 -54.217
2465 -53.921
2465.1 -53.604
2465.2 -53.261
2465.3 -52.887
2465.4 -52.48
2465.5 -52.027
2465.6 -51.53
2465.7 -50.978
2465.8 -50.366
2465.9 -49.673
2466 -48.875
2466.1 -47.948
2466.2 -46.821
2466.3 -45.412
2466.4 -43.57
2466.5 -41.032
2466.6 -37.255
2466.7 -30.944
2466.8 -18.877
2466.9 1.0669
2467 17.514
2467.1 24.858
2467.2 25.359
2467.3 21.244
2467.4 14.47
2467.5 6.644
2467.6 -1.2445
2467.7 -8.7643
2467.8 -15.824
2467.9 -22.52
2468 -28.977
2468.1 -35.193
2468.2 -40.986
2468.3 -46.062
2468.4 -50.273
2468.5 -53.616
2468.6 -56.177
2468.7 -58.078
2468.8 -59.468
2468.9 -60.498
2469 -61.262
2469.1 -61.821
2469.2 -62.215
2469.3 -62.511
2469.4 -62.739
2469.5 -62.908
2469.6 -63.034
2469.7 -63.118
2469.8 -63.178
2469.9 -63.212
2470 -63.224
2470.1 -63.22
2470.2 -63.227
2470.3 -63.23
2470.4 -63.213
2470.5 -63.198
2470.6 -63.195
2470.7 -63.194
2470.8 -63.18
2470.9 -63.154
2471 -63.123
2471.1 -63.094
2471.2 -63.073
2471.3 -63.055
2471.4 -63.049
2471.5 -63.044
2471.6 -63.036
2471.7 -63.03
2471.8 -63.023
2471.9 -63.016
2472 -63.009
2472.1 -63
2472.2 -62.997
2472.3 -62.988
2472.4 -62.983
2472.5 -62.974
2472.6 -62.965
2472.7 -62.955
2472.8 -62.941
2472.9 -62.928
2473 -62.905
2473.1 -62.887
2473.2 -62.864
2473.3 -62.838
2473.4 -62.812
2473.5 -62.792
2473.6 -62.78
2473.7 -62.769
2473.8 -62.767
2473.9 -62.768
2474 -62.777
2474.1 -62.786
2474.2 -62.791
2474.3 -62.794
2474.4 -62.782
2474.5 -62.765
2474.6 -62.741
2474.7 -62.728
2474.8 -62.722
2474.9 -62.724
2475 -62.737
2475.1 -62.744
2475.2 -62.741
2475.3 -62.725
2475.4 -62.706
2475.5 -62.697
2475.6 -62.7
2475.7 -62.715
2475.8 -62.72
2475.9 -62.709
2476 -62.69
2476.1 -62.683
2476.2 -62.691
2476.3 -62.699
2476.4 -62.696
2476.5 -62.679
2476.6 -62.674
2476.7 -62.685
2476.8 -62.69
2476.9 -62.673
2477 -62.66
2477.1 -62.668
2477.2 -62.675
2477.3 -62.664
2477.4 -62.653
2477.5 -62.659
2477.6 -62.666
2477.7 -62.656
2477.8 -62.642
2477.9 -62.629
2478 -62.616
2478.1 -62.601
2478.2 -62.588
2478.3 -62.587
2478.4 -62.597
2478.5 -62.6
2478.6 -62.586
2478.7 -62.582
2478.8 -62.59
2478.9 -62.59
2479 -62.582
2479.1 -62.567
2479.2 -62.559
2479.3 -62.562
2479.4 -62.572
2479.5 -62.578
2479.6 -62.581
2479.7 -62.588
2479.8 -62.586
2479.9 -62.581
2480 -62.572
2480.1 -62.565
2480.2 -62.556
2480.3 -62.545
2480.4 -62.539
2480.5 -62.534
2480.6 -62.531
2480.7 -62.525
2480.8 -62.518
2480.9 -62.515
2481 -62.516
2481.1 -62.527
2481.2 -62.533
2481.3 -62.541
2481.4 -62.549
2481.5 -62.555
2481.6 -62.555
2481.7 -62.555
2481.8 -62.551
2481.9 -62.535
2482 -62.515
2482.1 -62.492
2482.2 -62.471
2482.3 -62.452
2482.4 -62.442
2482.5 -62.442
2482.6 -62.445
2482.7 -62.452
2482.8 -62.456
2482.9 -62.449
2483 -62.43
2483.1 -62.406
2483.2 -62.392
2483.3 -62.381
2483.4 -62.379
2483.5 -62.383
2483.6 -62.381
2483.7 -62.364
2483.8 -62.341
2483.9 -62.327
2484 -62.32
2484.1 -62.325
2484.2 -62.323
2484.3 -62.304
2484.4 -62.279
2484.5 -62.264
2484.6 -62.266
2484.7 -62.267
2484.8 -62.251
2484.9 -62.225
2485 -62.214
2485.1 -62.215
2485.2 -62.206
2485.3 -62.184
2485.4 -62.168
2485.5 -62.171
2485.6 -62.161
2485.7 -62.136
2485.8 -62.127
2485.9 -62.128
2486 -62.122
2486.1 -62.097
2486.2 -62.067
2486.3 -62.037
2486.4 -62.013
2486.5 -61.994
2486.6 -61.985
2486.7 -61.987
2486.8 -61.976
2486.9 -61.951
2487 -61.937
2487.1 -61.938
2487.2 -61.936
2487.3 -61.919
2487.4 -61.911
2487.5 -61.911
2487.6 -61.914
2487.7 -61.913
2487.8 -61.908
2487.9 -61.901
2488 -61.883
2488.1 -61.86
2488.2 -61.834
2488.3 -61.806
2488.4 -61.777
2488.5 -61.752
2488.6 -61.732
2488.7 -61.709
2488.8 -61.683
2488.9 -61.655
2489 -61.63
2489.1 -61.604
2489.2 -61.577
2489.3 -61.556
2489.4 -61.529
2489.5 -61.505
2489.6 -61.481
2489.7 -61.463
2489.8 -61.449
2489.9 -61.438
2490 -61.434
2490.1 -61.428
2490.2 -61.431
2490.3 -61.434
2490.4 -61.438
2490.5 -61.44
2490.6 -61.435
2490.7 -61.423
2490.8 -61.399
2490.9 -61.372
2491 -61.346
2491.1 -61.326
2491.2 -61.313
2491.3 -61.31
2491.4 -61.317
2491.5 -61.317
2491.6 -61.312
2491.7 -61.295
2491.8 -61.27
2491.9 -61.248
2492 -61.236
2492.1 -61.236
2492.2 -61.238
2492.3 -61.234
2492.4 -61.213
2492.5 -61.19
2492.6 -61.179
2492.7 -61.179
2492.8 -61.183
2492.9 -61.169
2493 -61.144
2493.1 -61.13
2493.2 -61.132
2493.3 -61.138
2493.4 -61.119
2493.5 -61.096
2493.6 -61.088
2493.7 -61.092
2493.8 -61.082
2493.9 -61.059
2494 -61.06
2494.1 -61.063
2494.2 -61.053
2494.3 -61.032
2494.4 -61.019
2494.5 -61.017
2494.6 -61.02
2494.7 -61.026
2494.8 -61.018
2494.9 -61.003
2495 -60.984
2495.1 -60.979
2495.2 -60.982
2495.3 -60.97
2495.4 -60.956
2495.5 -60.953
2495.6 -60.956
2495.7 -60.95
2495.8 -60.932
2495.9 -60.911
2496 -60.897
2496.1 -60.896
2496.2 -60.894
2496.3 -60.9
2496.4 -60.906
2496.5 -60.913
2496.6 -60.92
2496.7 -60.926
2496.8 -60.932
2496.9 -60.933
2497 -60.937
2497.1 -60.939
2497.2 -60.942
2497.3 -60.946
2497.4 -60.952
2497.5 -60.961
2497.6 -60.965
2497.7 -60.971
2497.8 -60.98
2497.9 -60.989
2498 -60.995
2498.1 -60.997
2498.2 -60.996
2498.3 -60.987
2498.4 -60.976
2498.5 -60.96
2498.6 -60.942
2498.7 -60.925
2498.8 -60.908
2498.9 -60.899
2499 -60.892
2499.1 -60.893
2499.2 -60.901
2499.3 -60.912
2499.4 -60.921
2499.5 -60.919
2499.6 -60.91
2499.7 -60.892
2499.8 -60.872
2499.9 -60.858
2500 -60.856
2500.1 -60.862
2500.2 -60.871
2500.3 -60.874
2500.4 -60.859
2500.5 -60.843
2500.6 -60.835
2500.7 -60.839
2500.8 -60.853
2500.9 -60.859
2501 -60.853
2501.1 -60.838
2501.2 -60.836
2501.3 -60.847
2501.4 -60.86
2501.5 -60.85
2501.6 -60.83
2501.7 -60.825
2501.8 -60.832
2501.9 -60.829
2502 -60.808
2502.1 -60.799
2502.2 -60.812
2502.3 -60.81
2502.4 -60.793
2502.5 -60.792
2502.6 -60.808
2502.7 -60.816
2502.8 -60.814
2502.9 -60.811
2503 -60.803
2503.1 -60.798
2503.2 -60.804
2503.3 -60.82
2503.4 -60.824
2503.5 -60.801
2503.6 -60.788
2503.7 -60.783
2503.8 -60.771
2503.9 -60.75
2504 -60.735
2504.1 -60.732
2504.2 -60.736
2504.3 -60.738
2504.4 -60.746
2504.5 -60.821
2504.6 -60.895
2504.7 -60.967
2504.8 -61.037
2504.9 -61.109
2505 -61.185
2505.1 -61.259
2505.2 -61.334
2505.3 -61.407
2505.4 -61.495
2505.5 -61.646
2505.6 -61.801
2505.7 -61.955
2505.8 -62.102
2505.9 -62.249
2506 -62.39
2506.1 -62.527
2506.2 -62.665
2506.3 -62.802
2506.4 -62.935
2506.5 -63.04
2506.6 -63.144
2506.7 -63.248
2506.8 -63.357
2506.9 -63.47
2507 -63.583
2507.1 -63.703
2507.2 -63.817
2507.3 -63.926
2507.4 -64.022
2507.5 -64.112
2507.6 -64.196
2507.7 -64.272
2507.8 -64.352
2507.9 -64.435
2508 -64.523
2508.1 -64.615
2508.2 -64.711
2508.3 -64.805
2508.4 -64.877
2508.5 -64.926
2508.6 -64.972
2508.7 -65.028
2508.8 -65.093
2508.9 -65.162
2509 -65.229
2509.1 -65.274
2509.2 -65.317
2509.3 -65.366
2509.4 -65.424
2509.5 -65.48
2509.6 -65.523
2509.7 -65.56
2509.8 -65.601
2509.9 -65.654
2510 -65.703
2510.1 -65.73
2510.2 -65.759
2510.3 -65.805
2510.4 -65.86
2510.5 -65.883
2510.6 -65.9
2510.7 -65.934
2510.8 -65.969
2510.9 -65.985
2511 -66.001
2511.1 -66.032
2511.2 -66.064
2511.3 -66.098
2511.4 -66.127
2511.5 -66.145
2511.6 -66.156
2511.7 -66.167
2511.8 -66.198
2511.9 -66.222
2512 -66.23
2512.1 -66.24
2512.2 -66.268
2512.3 -66.294
2512.4 -66.309
2512.5 -66.313
2512.6 -66.311
2512.7 -66.316
2512.8 -66.33
2512.9 -66.35
2513 -66.373
2513.1 -66.396
2513.2 -66.42
2513.3 -66.44
2513.4 -66.457
2513.5 -66.475
2513.6 -66.494
2513.7 -66.512
2513.8 -66.529
2513.9 -66.55
2514 -66.565
2514.1 -66.585
2514.2 -66.604
2514.3 -66.626
2514.4 -66.649
2514.5 -66.672
2514.6 -66.691
2514.7 -66.704
2514.8 -66.713
2514.9 -66.716
2515 -66.715
2515.1 -66.712
2515.2 -66.703
2515.3 -66.696
2515.4 -66.69
2515.5 -66.693
2515.6 -66.698
2515.7 -66.711
2515.8 -66.736
2515.9 -66.76
2516 -66.783
2516.1 -66.801
2516.2 -66.807
2516.3 -66.804
2516.4 -66.801
2516.5 -66.809
2516.6 -66.82
2516.7 -66.842
2516.8 -66.868
2516.9 -66.893
2517 -66.901
2517.1 -66.9
2517.2 -66.907
2517.3 -66.918
2517.4 -66.941
2517.5 -66.973
2517.6 -66.991
2517.7 -66.996
2517.8 -67.006
2517.9 -67.035
2518 -67.065
2518.1 -67.088
2518.2 -67.094
2518.3 -67.104
2518.4 -67.132
2518.5 -67.17
2518.6 -67.192
2518.7 -67.204
2518.8 -67.236
2518.9 -67.271
2519 -67.288
2519.1 -67.296
2519.2 -67.323
2519.3 -67.359
2519.4 -67.38
2519.5 -67.401
2519.6 -67.417
2519.7 -67.435
2519.8 -67.458
2519.9 -67.494
2520 -67.535
2520.1 -67.562
2520.2 -67.583
2520.3 -67.614
2520.4 -67.656
2520.5 -67.688
2520.6 -67.719
2520.7 -67.761
2520.8 -67.813
2520.9 -67.865
2521 -67.907
2521.1 -67.939
2521.2 -67.969
2521.3 -67.995
2521.4 -68.02
2521.5 -68.047
2521.6 -68.077
2521.7 -68.109
2521.8 -68.143
2521.9 -68.177
2522 -68.21
2522.1 -68.243
2522.2 -68.273
2522.3 -68.305
2522.4 -68.336
2522.5 -68.373
2522.6 -68.41
2522.7 -68.445
2522.8 -68.48
2522.9 -68.513
2523 -68.548
2523.1 -68.586
2523.2 -68.626
2523.3 -68.676
2523.4 -68.725
2523.5 -68.787
2523.6 -68.853
2523.7 -68.918
2523.8 -68.982
2523.9 -69.041
2524 -69.097
2524.1 -69.136
2524.2 -69.172
2524.3 -69.207
2524.4 -69.246
2524.5 -69.295
2524.6 -69.355
2524.7 -69.424
2524.8 -69.491
2524.9 -69.551
2525 -69.596
2525.1 -69.632
2525.2 -69.668
2525.3 -69.711
2525.4 -69.773
2525.5 -69.842
2525.6 -69.905
2525.7 -69.951
2525.8 -69.988
2525.9 -70.033
2526 -70.092
2526.1 -70.16
2526.2 -70.212
2526.3 -70.249
2526.4 -70.289
2526.5 -70.35
2526.6 -70.415
2526.7 -70.462
2526.8 -70.501
2526.9 -70.554
2527 -70.618
2527.1 -70.671
2527.2 -70.707
2527.3 -70.753
2527.4 -70.815
2527.5 -70.872
2527.6 -70.913
2527.7 -70.963
2527.8 -71.019
2527.9 -71.079
2528 -71.137
2528.1 -71.194
2528.2 -71.242
2528.3 -71.278
2528.4 -71.324
2528.5 -71.386
2528.6 -71.439
2528.7 -71.48
2528.8 -71.529
2528.9 -71.592
2529 -71.645
2529.1 -71.687
2529.2 -71.719
2529.3 -71.754
2529.4 -71.801
2529.5 -71.855
2529.6 -71.918
2529.7 -71.978
2529.8 -72.038
2529.9 -72.091
2530 -72.147
2530.1 -72.208
2530.2 -72.261
2530.3 -72.313
2530.4 -72.362
2530.5 -72.414
2530.6 -72.464
2530.7 -72.518
2530.8 -72.577
2530.9 -72.634
2531 -72.692
2531.1 -72.748
2531.2 -72.802
2531.3 -72.851
2531.4 -72.901
2531.5 -72.956
2531.6 -73
2531.7 -73.035
2531.8 -73.065
2531.9 -73.09
2532 -73.113
2532.1 -73.138
2532.2 -73.172
2532.3 -73.207
2532.4 -73.248
2532.5 -73.295
2532.6 -73.345
2532.7 -73.394
2532.8 -73.442
2532.9 -73.484
2533 -73.51
2533.1 -73.534
2533.2 -73.56
2533.3 -73.593
2533.4 -73.635
2533.5 -73.684
2533.6 -73.736
2533.7 -73.767
2533.8 -73.79
2533.9 -73.81
2534 -73.839
2534.1 -73.879
2534.2 -73.927
2534.3 -73.964
2534.4 -73.984
2534.5 -74.007
2534.6 -74.042
2534.7 -74.083
2534.8 -74.116
2534.9 -74.136
2535 -74.163
2535.1 -74.202
2535.2 -74.245
2535.3 -74.27
2535.4 -74.287
2535.5 -74.316
2535.6 -74.356
2535.7 -74.382
2535.8 -74.396
2535.9 -74.425
2536 -74.464
2536.1 -74.5
2536.2 -74.531
2536.3 -74.556
2536.4 -74.587
2536.5 -74.622
2536.6 -74.652
2536.7 -74.668
2536.8 -74.681
2536.9 -74.717
2537 -74.747
2537.1 -74.763
2537.2 -74.787
2537.3 -74.826
2537.4 -74.861
2537.5 -74.884
2537.6 -74.902
2537.7 -74.909
2537.8 -74.923
2537.9 -74.947
2538 -74.977
2538.1 -75.006
2538.2 -75.037
2538.3 -75.075
2538.4 -75.106
2538.5 -75.134
2538.6 -75.156
2538.7 -75.178
2538.8 -75.198
2538.9 -75.221
2539 -75.249
2539.1 -75.274
2539.2 -75.3
2539.3 -75.325
2539.4 -75.348
2539.5 -75.368
2539.6 -75.39
2539.7 -75.417
2539.8 -75.436
2539.9 -75.458
2540 -75.472
2540.1 -75.48
2540.2 -75.483
2540.3 -75.482
2540.4 -75.48
2540.5 -75.465
2540.6 -75.455
2540.7 -75.445
2540.8 -75.441
2540.9 -75.444
2541 -75.453
2541.1 -75.472
2541.2 -75.489
2541.3 -75.505
2541.4 -75.51
2541.5 -75.5
2541.6 -75.482
2541.7 -75.468
2541.8 -75.465
2541.9 -75.469
2542 -75.48
2542.1 -75.49
2542.2 -75.49
2542.3 -75.478
2542.4 -75.463
2542.5 -75.453
2542.6 -75.454
2542.7 -75.46
2542.8 -75.455
2542.9 -75.436
2543 -75.421
2543.1 -75.416
2543.2 -75.425
2543.3 -75.428
2543.4 -75.409
2543.5 -75.385
2543.6 -75.378
2543.7 -75.382
2543.8 -75.366
2543.9 -75.342
2544 -75.331
2544.1 -75.332
2544.2 -75.32
2544.3 -75.298
2544.4 -75.286
2544.5 -75.269
2544.6 -75.255
2544.7 -75.236
2544.8 -75.212
2544.9 -75.183
2545 -75.163
2545.1 -75.162
2545.2 -75.15
2545.3 -75.125
2545.4 -75.104
2545.5 -75.089
2545.6 -75.069
2545.7 -75.04
2545.8 -75.01
2545.9 -74.98
2546 -74.963
2546.1 -74.953
2546.2 -74.942
2546.3 -74.927
2546.4 -74.911
2546.5 -74.887
2546.6 -74.854
2546.7 -74.818
2546.8 -74.783
2546.9 -74.75
2547 -74.716
2547.1 -74.683
2547.2 -74.657
2547.3 -74.623
2547.4 -74.589
2547.5 -74.549
2547.6 -74.513
2547.7 -74.477
2547.8 -74.446
2547.9 -74.419
2548 -74.388
2548.1 -74.363
2548.2 -74.342
2548.3 -74.324
2548.4 -74.307
2548.5 -74.28
2548.6 -74.249
2548.7 -74.21
2548.8 -74.165
2548.9 -74.116
2549 -74.062
2549.1 -74.01
2549.2 -73.963
2549.3 -73.921
2549.4 -73.882
2549.5 -73.847
2549.6 -73.816
2549.7 -73.787
2549.8 -73.753
2549.9 -73.704
2550 -73.65
2550.1 -73.594
2550.2 -73.545
2550.3 -73.506
2550.4 -73.477
2550.5 -73.443
2550.6 -73.396
2550.7 -73.339
2550.8 -73.277
2550.9 -73.227
2551 -73.189
2551.1 -73.159
2551.2 -73.118
2551.3 -73.058
2551.4 -73.006
2551.5 -72.96
2551.6 -72.924
2551.7 -72.875
2551.8 -72.817
2551.9 -72.769
2552 -72.73
2552.1 -72.693
2552.2 -72.635
2552.3 -72.581
2552.4 -72.539
2552.5 -72.499
2552.6 -72.444
2552.7 -72.378
2552.8 -72.319
2552.9 -72.265
2553 -72.21
2553.1 -72.153
2553.2 -72.094
2553.3 -72.045
2553.4 -72.009
2553.5 -71.965
2553.6 -71.906
2553.7 -71.856
2553.8 -71.822
2553.9 -71.785
2554 -71.739
2554.1 -71.683
2554.2 -71.634
2554.3 -71.596
2554.4 -71.564
2554.5 -71.534
2554.6 -71.503
2554.7 -71.472
2554.8 -71.431
2554.9 -71.389
2555 -71.344
2555.1 -71.297
2555.2 -71.246
2555.3 -71.197
2555.4 -71.153
2555.5 -71.099
2555.6 -71.049
2555.7 -71
2555.8 -70.952
2555.9 -70.905
2556 -70.866
2556.1 -70.831
2556.2 -70.794
2556.3 -70.76
2556.4 -70.725
2556.5 -70.681
2556.6 -70.634
2556.7 -70.582
2556.8 -70.527
2556.9 -70.462
2557 -70.392
2557.1 -70.318
2557.2 -70.249
2557.3 -70.187
2557.4 -70.127
2557.5 -70.07
2557.6 -70.016
2557.7 -69.967
2557.8 -69.914
2557.9 -69.857
2558 -69.792
2558.1 -69.717
2558.2 -69.645
2558.3 -69.581
2558.4 -69.524
2558.5 -69.466
2558.6 -69.409
2558.7 -69.348
2558.8 -69.269
2558.9 -69.188
2559 -69.119
2559.1 -69.06
2559.2 -69.005
2559.3 -68.941
2559.4 -68.869
2559.5 -68.786
2559.6 -68.716
2559.7 -68.655
2559.8 -68.585
2559.9 -68.499
2560 -68.421
2560.1 -68.364
2560.2 -68.304
2560.3 -68.227
2560.4 -68.145
2560.5 -68.071
2560.6 -68.002
2560.7 -67.919
2560.8 -67.839
2560.9 -67.773
2561 -67.713
2561.1 -67.644
2561.2 -67.561
2561.3 -67.479
2561.4 -67.403
2561.5 -67.338
2561.6 -67.27
2561.7 -67.193
2561.8 -67.1
2561.9 -67.017
2562 -66.945
2562.1 -66.863
2562.2 -66.776
2562.3 -66.693
2562.4 -66.621
2562.5 -66.545
2562.6 -66.465
2562.7 -66.376
2562.8 -66.283
2562.9 -66.187
2563 -66.089
2563.1 -65.994
2563.2 -65.9
2563.3 -65.812
2563.4 -65.726
2563.5 -65.643
2563.6 -65.562
2563.7 -65.478
2563.8 -65.391
2563.9 -65.302
2564 -65.218
2564.1 -65.131
2564.2 -65.039
2564.3 -64.945
2564.4 -64.846
2564.5 -64.747
2564.6 -64.647
2564.7 -64.547
2564.8 -64.454
2564.9 -64.363
2565 -64.274
2565.1 -64.186
2565.2 -64.103
2565.3 -64.025
2565.4 -63.955
2565.5 -63.892
2565.6 -63.824
2565.7 -63.752
2565.8 -63.666
2565.9 -63.572
2566 -63.473
2566.1 -63.376
2566.2 -63.289
2566.3 -63.206
2566.4 -63.133
2566.5 -63.066
2566.6 -62.999
2566.7 -62.922
2566.8 -62.832
2566.9 -62.742
2567 -62.652
2567.1 -62.572
2567.2 -62.499
2567.3 -62.43
2567.4 -62.348
2567.5 -62.263
2567.6 -62.182
2567.7 -62.104
2567.8 -62.039
2567.9 -61.975
2568 -61.893
2568.1 -61.801
2568.2 -61.722
2568.3 -61.662
2568.4 -61.594
2568.5 -61.512
2568.6 -61.432
2568.7 -61.37
2568.8 -61.311
2568.9 -61.236
2569 -61.16
2569.1 -61.092
2569.2 -61.033
2569.3 -60.959
2569.4 -60.875
2569.5 -60.801
2569.6 -60.731
2569.7 -60.661
2569.8 -60.585
2569.9 -60.519
2570 -60.466
2570.1 -60.415
2570.2 -60.352
2570.3 -60.288
2570.4 -60.245
2570.5 -60.203
2570.6 -60.156
2570.7 -60.105
2570.8 -60.064
2570.9 -60.036
2571 -60.009
2571.1 -59.98
2571.2 -59.945
2571.3 -59.908
2571.4 -59.871
2571.5 -59.836
2571.6 -59.803
2571.7 -59.768
2571.8 -59.733
2571.9 -59.694
2572 -59.657
2572.1 -59.62
2572.2 -59.589
2572.3 -59.562
2572.4 -59.532
2572.5 -59.519
2572.6 -59.506
2572.7 -59.5
2572.8 -59.495
2572.9 -59.497
2573 -59.509
2573.1 -59.52
2573.2 -59.539
2573.3 -59.562
2573.4 -59.589
2573.5 -59.621
2573.6 -59.651
2573.7 -59.677
2573.8 -59.693
2573.9 -59.708
2574 -59.722
2574.1 -59.74
2574.2 -59.763
2574.3 -59.796
2574.4 -59.845
2574.5 -59.905
2574.6 -59.969
2574.7 -60.027
2574.8 -60.077
2574.9 -60.118
2575 -60.156
2575.1 -60.204
2575.2 -60.261
2575.3 -60.328
2575.4 -60.401
2575.5 -60.472
2575.6 -60.531
2575.7 -60.586
2575.8 -60.657
2575.9 -60.735
2576 -60.822
2576.1 -60.9
2576.2 -60.961
2576.3 -61.023
2576.4 -61.103
2576.5 -61.201
2576.6 -61.286
2576.7 -61.357
2576.8 -61.434
2576.9 -61.525
2577 -61.614
2577.1 -61.684
2577.2 -61.761
2577.3 -61.853
2577.4 -61.947
2577.5 -62.026
2577.6 -62.105
2577.7 -62.197
2577.8 -62.296
2577.9 -62.397
2578 -62.497
2578.1 -62.592
2578.2 -62.677
2578.3 -62.752
2578.4 -62.827
2578.5 -62.922
2578.6 -63.016
2578.7 -63.092
2578.8 -63.17
2578.9 -63.262
2579 -63.353
2579.1 -63.435
2579.2 -63.507
2579.3 -63.572
2579.4 -63.641
2579.5 -63.722
2579.6 -63.809
2579.7 -63.9
2579.8 -63.998
2579.9 -64.093
2580 -64.185
2580.1 -64.275
2580.2 -64.361
2580.3 -64.446
2580.4 -64.533
2580.5 -64.626
2580.6 -64.715
2580.7 -64.803
2580.8 -64.886
2580.9 -64.967
2581 -65.045
2581.1 -65.125
2581.2 -65.207
2581.3 -65.279
2581.4 -65.347
2581.5 -65.408
2581.6 -65.461
2581.7 -65.508
2581.8 -65.557
2581.9 -65.608
2582 -65.657
2582.1 -65.71
2582.2 -65.765
2582.3 -65.824
2582.4 -65.887
2582.5 -65.959
2582.6 -66.036
2582.7 -66.104
2582.8 -66.162
2582.9 -66.209
2583 -66.249
2583.1 -66.29
2583.2 -66.337
2583.3 -66.398
2583.4 -66.46
2583.5 -66.525
2583.6 -66.58
2583.7 -66.621
2583.8 -66.653
2583.9 -66.692
2584 -66.746
2584.1 -66.804
2584.2 -66.861
2584.3 -66.901
2584.4 -66.932
2584.5 -66.967
2584.6 -67.016
2584.7 -67.075
2584.8 -67.121
2584.9 -67.15
2585 -67.18
2585.1 -67.228
2585.2 -67.281
2585.3 -67.316
2585.4 -67.346
2585.5 -67.384
2585.6 -67.434
2585.7 -67.467
2585.8 -67.489
2585.9 -67.527
2586 -67.576
2586.1 -67.621
2586.2 -67.653
2586.3 -67.684
2586.4 -67.721
2586.5 -67.765
2586.6 -67.808
2586.7 -67.835
2586.8 -67.853
2586.9 -67.882
2587 -67.918
2587.1 -67.942
2587.2 -67.964
2587.3 -68.004
2587.4 -68.052
2587.5 -68.092
2587.6 -68.119
2587.7 -68.141
2587.8 -68.16
2587.9 -68.175
2588 -68.196
2588.1 -68.21
2588.2 -68.225
2588.3 -68.24
2588.4 -68.256
2588.5 -68.271
2588.6 -68.287
2588.7 -68.308
2588.8 -68.32
2588.9 -68.333
2589 -68.343
2589.1 -68.352
2589.2 -68.36
2589.3 -68.367
2589.4 -68.375
2589.5 -68.374
2589.6 -68.378
2589.7 -68.388
2589.8 -68.4
2589.9 -68.414
2590 -68.434
2590.1 -68.462
2590.2 -68.488
2590.3 -68.52
2590.4 -68.547
2590.5 -68.565
2590.6 -68.572
2590.7 -68.572
2590.8 -68.568
2590.9 -68.56
2591 -68.561
2591.1 -68.569
2591.2 -68.583
2591.3 -68.607
2591.4 -68.628
2591.5 -68.639
2591.6 -68.636
2591.7 -68.626
2591.8 -68.614
2591.9 -68.613
2592 -68.621
2592.1 -68.638
2592.2 -68.652
2592.3 -68.648
2592.4 -68.636
2592.5 -68.626
2592.6 -68.627
2592.7 -68.636
2592.8 -68.638
2592.9 -68.625
2593 -68.612
2593.1 -68.614
2593.2 -68.625
2593.3 -68.624
2593.4 -68.606
2593.5 -68.588
2593.6 -68.59
2593.7 -68.588
2593.8 -68.569
2593.9 -68.554
2594 -68.557
2594.1 -68.558
2594.2 -68.537
2594.3 -68.519
2594.4 -68.513
2594.5 -68.509
2594.6 -68.505
2594.7 -68.499
2594.8 -68.49
2594.9 -68.467
2595 -68.441
2595.1 -68.426
2595.2 -68.419
2595.3 -68.4
2595.4 -68.373
2595.5 -68.355
2595.6 -68.346
2595.7 -68.328
2595.8 -68.299
2595.9 -68.263
2596 -68.226
2596.1 -68.194
2596.2 -68.175
2596.3 -68.16
2596.4 -68.149
2596.5 -68.133
2596.6 -68.114
2596.7 -68.096
2596.8 -68.081
2596.9 -68.069
2597 -68.055
2597.1 -68.044
2597.2 -68.029
2597.3 -68.014
2597.4 -67.993
2597.5 -67.964
2597.6 -67.938
2597.7 -67.904
2597.8 -67.868
2597.9 -67.826
2598 -67.779
2598.1 -67.725
2598.2 -67.673
2598.3 -67.624
2598.4 -67.573
2598.5 -67.519
2598.6 -67.472
2598.7 -67.428
2598.8 -67.389
2598.9 -67.358
2599 -67.332
2599.1 -67.304
2599.2 -67.27
2599.3 -67.222
2599.4 -67.167
2599.5 -67.102
2599.6 -67.042
2599.7 -66.992
2599.8 -66.95
2599.9 -66.915
2600 -66.876
2600.1 -66.832
2600.2 -66.776
2600.3 -66.714
2600.4 -66.659
2600.5 -66.607
2600.6 -66.567
2600.7 -66.521
2600.8 -66.462
2600.9 -66.398
2601 -66.337
2601.1 -66.291
2601.2 -66.252
2601.3 -66.203
2601.4 -66.134
2601.5 -66.071
2601.6 -66.025
2601.7 -65.979
2601.8 -65.919
2601.9 -65.847
2602 -65.789
2602.1 -65.745
2602.2 -65.691
2602.3 -65.629
2602.4 -65.573
2602.5 -65.523
2602.6 -65.459
2602.7 -65.38
2602.8 -65.303
2602.9 -65.234
2603 -65.171
2603.1 -65.097
2603.2 -65.024
2603.3 -64.96
2603.4 -64.909
2603.5 -64.851
2603.6 -64.783
2603.7 -64.725
2603.8 -64.677
2603.9 -64.625
2604 -64.563
2604.1 -64.497
2604.2 -64.435
2604.3 -64.382
2604.4 -64.338
2604.5 -64.278
2604.6 -64.216
2604.7 -64.149
2604.8 -64.081
2604.9 -64.013
2605 -63.946
2605.1 -63.879
2605.2 -63.803
2605.3 -63.731
2605.4 -63.658
2605.5 -63.574
2605.6 -63.489
2605.7 -63.407
2605.8 -63.329
2605.9 -63.248
2606 -63.168
2606.1 -63.087
2606.2 -63.005
2606.3 -62.917
2606.4 -62.826
2606.5 -62.734
2606.6 -62.632
2606.7 -62.527
2606.8 -62.418
2606.9 -62.315
2607 -62.217
2607.1 -62.125
2607.2 -62.037
2607.3 -61.953
2607.4 -61.873
2607.5 -61.793
2607.6 -61.707
2607.7 -61.612
2607.8 -61.505
2607.9 -61.393
2608 -61.287
2608.1 -61.186
2608.2 -61.094
2608.3 -61.011
2608.4 -60.929
2608.5 -60.832
2608.6 -60.72
2608.7 -60.608
2608.8 -60.506
2608.9 -60.417
2609 -60.333
2609.1 -60.244
2609.2 -60.132
2609.3 -60.017
2609.4 -59.916
2609.5 -59.827
2609.6 -59.732
2609.7 -59.621
2609.8 -59.51
2609.9 -59.407
2610 -59.312
2610.1 -59.205
2610.2 -59.085
2610.3 -58.977
2610.4 -58.884
2610.5 -58.788
2610.6 -58.669
2610.7 -58.563
2610.8 -58.467
2610.9 -58.358
2611 -58.235
2611.1 -58.119
2611.2 -58.01
2611.3 -57.893
2611.4 -57.775
2611.5 -57.651
2611.6 -57.53
2611.7 -57.422
2611.8 -57.315
2611.9 -57.197
2612 -57.068
2612.1 -56.96
2612.2 -56.852
2612.3 -56.735
2612.4 -56.604
2612.5 -56.472
2612.6 -56.348
2612.7 -56.228
2612.8 -56.118
2612.9 -56.008
2613 -55.897
2613.1 -55.783
2613.2 -55.669
2613.3 -55.557
2613.4 -55.441
2613.5 -55.326
2613.6 -55.208
2613.7 -55.092
2613.8 -54.976
2613.9 -54.859
2614 -54.745
2614.1 -54.631
2614.2 -54.517
2614.3 -54.403
2614.4 -54.29
2614.5 -54.174
2614.6 -54.049
2614.7 -53.923
2614.8 -53.785
2614.9 -53.639
2615 -53.486
2615.1 -53.328
2615.2 -53.169
2615.3 -53.004
2615.4 -52.841
2615.5 -52.678
2615.6 -52.516
2615.7 -52.351
2615.8 -52.182
2615.9 -52.009
2616 -51.815
2616.1 -51.601
2616.2 -51.367
2616.3 -51.118
2616.4 -50.858
2616.5 -50.586
2616.6 -50.305
2616.7 -49.995
2616.8 -49.648
2616.9 -49.244
2617 -48.782
2617.1 -48.264
2617.2 -47.679
2617.3 -47.005
2617.4 -46.196
2617.5 -45.196
2617.6 -43.933
2617.7 -42.308
2617.8 -40.12
2617.9 -36.967
2618 -31.971
2618.1 -23.151
2618.2 -7.8998
2618.3 8.7116
2618.4 18.442
2618.5 21.299
2618.6 19.294
2618.7 14.237
2618.8 7.6608
2618.9 0.6241
2619 -6.3172
2619.1 -12.959
2619.2 -19.274
2619.3 -25.337
2619.4 -31.238
2619.5 -36.925
2619.6 -42.208
2619.7 -46.844
2619.8 -50.693
2619.9 -53.749
2620 -56.108
2620.1 -57.886
2620.2 -59.193
2620.3 -60.151
2620.4 -60.87
2620.5 -61.404
2620.6 -61.787
2620.7 -62.062
2620.8 -62.265
2620.9 -62.418
2621 -62.536
2621.1 -62.62
2621.2 -62.677
2621.3 -62.708
2621.4 -62.724
2621.5 -62.725
2621.6 -62.715
2621.7 -62.7
2621.8 -62.68
2621.9 -62.66
2622 -62.637
2622.1 -62.613
2622.2 -62.592
2622.3 -62.573
2622.4 -62.554
2622.5 -62.535
2622.6 -62.518
2622.7 -62.508
2622.8 -62.496
2622.9 -62.49
2623 -62.482
2623.1 -62.478
2623.2 -62.472
2623.3 -62.46
2623.4 -62.445
2623.5 -62.422
2623.6 -62.399
2623.7 -62.369
2623.8 -62.341
2623.9 -62.316
2624 -62.299
2624.1 -62.291
2624.2 -62.287
2624.3 -62.291
2624.4 -62.297
2624.5 -62.299
2624.6 -62.289
2624.7 -62.271
2624.8 -62.253
2624.9 -62.235
2625 -62.229
2625.1 -62.232
2625.2 -62.24
2625.3 -62.244
2625.4 -62.24
2625.5 -62.23
2625.6 -62.214
2625.7 -62.208
2625.8 -62.215
2625.9 -62.228
2626 -62.232
2626.1 -62.222
2626.2 -62.213
2626.3 -62.209
2626.4 -62.221
2626.5 -62.232
2626.6 -62.225
2626.7 -62.211
2626.8 -62.212
2626.9 -62.23
2627 -62.238
2627.1 -62.231
2627.2 -62.228
2627.3 -62.239
2627.4 -62.247
2627.5 -62.238
2627.6 -62.238
2627.7 -62.246
2627.8 -62.263
2627.9 -62.279
2628 -62.293
2628.1 -62.304
2628.2 -62.306
2628.3 -62.299
2628.4 -62.295
2628.5 -62.307
2628.6 -62.309
2628.7 -62.298
2628.8 -62.3
2628.9 -62.314
2629 -62.326
2629.1 -62.322
2629.2 -62.31
2629.3 -62.297
2629.4 -62.292
2629.5 -62.297
2629.6 -62.31
2629.7 -62.324
2629.8 -62.341
2629.9 -62.356
2630 -62.37
2630.1 -62.386
2630.2 -62.407
2630.3 -62.422
2630.4 -62.437
2630.5 -62.451
2630.6 -62.462
2630.7 -62.473
2630.8 -62.488
2630.9 -62.507
2631 -62.519
2631.1 -62.527
2631.2 -62.528
2631.3 -62.52
2631.4 -62.506
2631.5 -62.49
2631.6 -62.481
2631.7 -62.473
2631.8 -62.476
2631.9 -62.484
2632 -62.494
2632.1 -62.494
2632.2 -62.482
2632.3 -62.475
2632.4 -62.474
2632.5 -62.484
2632.6 -62.493
2632.7 -62.488
2632.8 -62.474
2632.9 -62.467
2633 -62.472
2633.1 -62.484
2633.2 -62.492
2633.3 -62.478
2633.4 -62.461
2633.5 -62.455
2633.6 -62.464
2633.7 -62.48
2633.8 -62.479
2633.9 -62.461
2634 -62.446
2634.1 -62.447
2634.2 -62.455
2634.3 -62.457
2634.4 -62.445
2634.5 -62.431
2634.6 -62.431
2634.7 -62.437
2634.8 -62.429
2634.9 -62.41
2635 -62.408
2635.1 -62.42
2635.2 -62.417
2635.3 -62.399
2635.4 -62.394
2635.5 -62.401
2635.6 -62.393
2635.7 -62.377
2635.8 -62.378
2635.9 -62.38
2636 -62.366
2636.1 -62.342
2636.2 -62.327
2636.3 -62.313
2636.4 -62.298
2636.5 -62.279
2636.6 -62.265
2636.7 -62.27
2636.8 -62.272
2636.9 -62.262
2637 -62.252
2637.1 -62.253
2637.2 -62.26
2637.3 -62.26
2637.4 -62.253
2637.5 -62.24
2637.6 -62.229
2637.7 -62.225
2637.8 -62.224
2637.9 -62.228
2638 -62.235
2638.1 -62.242
2638.2 -62.249
2638.3 -62.258
2638.4 -62.271
2638.5 -62.275
2638.6 -62.28
2638.7 -62.282
2638.8 -62.282
2638.9 -62.278
2639 -62.275
2639.1 -62.269
2639.2 -62.253
2639.3 -62.236
2639.4 -62.215
2639.5 -62.192
2639.6 -62.169
2639.7 -62.151
2639.8 -62.141
2639.9 -62.132
2640 -62.13
2640.1 -62.135
2640.2 -62.14
2640.3 -62.143
2640.4 -62.139
2640.5 -62.127
2640.6 -62.104
2640.7 -62.079
2640.8 -62.059
2640.9 -62.046
2641 -62.041
2641.1 -62.042
2641.2 -62.046
2641.3 -62.039
2641.4 -62.02
2641.5 -61.995
2641.6 -61.976
2641.7 -61.967
2641.8 -61.966
2641.9 -61.97
2642 -61.959
2642.1 -61.935
2642.2 -61.914
2642.3 -61.908
2642.4 -61.909
2642.5 -61.904
2642.6 -61.885
2642.7 -61.864
2642.8 -61.86
2642.9 -61.861
2643 -61.847
2643.1 -61.82
2643.2 -61.803
2643.3 -61.806
2643.4 -61.8
2643.5 -61.778
2643.6 -61.764
2643.7 -61.765
2643.8 -61.755
2643.9 -61.729
2644 -61.723
2644.1 -61.721
2644.2 -61.702
2644.3 -61.681
2644.4 -61.672
2644.5 -61.678
2644.6 -61.681
2644.7 -61.685
2644.8 -61.684
2644.9 -61.673
2645 -61.648
2645.1 -61.63
2645.2 -61.634
2645.3 -61.628
2645.4 -61.612
2645.5 -61.589
2645.6 -61.577
2645.7 -61.576
2645.8 -61.578
2645.9 -61.578
2646 -61.568
2646.1 -61.553
2646.2 -61.529
2646.3 -61.505
2646.4 -61.475
2646.5 -61.449
2646.6 -61.429
2646.7 -61.404
2646.8 -61.381
2646.9 -61.357
2647 -61.332
2647.1 -61.309
2647.2 -61.29
2647.3 -61.276
2647.4 -61.262
2647.5 -61.256
2647.6 -61.249
2647.7 -61.245
2647.8 -61.245
2647.9 -61.249
2648 -61.257
2648.1 -61.254
2648.2 -61.248
2648.3 -61.233
2648.4 -61.211
2648.5 -61.185
2648.6 -61.161
2648.7 -61.146
2648.8 -61.136
2648.9 -61.131
2649 -61.134
2649.1 -61.14
2649.2 -61.138
2649.3 -61.123
2649.4 -61.102
2649.5 -61.079
2649.6 -61.063
2649.7 -61.056
2649.8 -61.061
2649.9 -61.067
2650 -61.061
2650.1 -61.047
2650.2 -61.024
2650.3 -61.003
2650.4 -60.992
2650.5 -60.993
2650.6 -61.002
2650.7 -61.005
2650.8 -60.998
2650.9 -60.978
2651 -60.96
2651.1 -60.954
2651.2 -60.957
2651.3 -60.968
2651.4 -60.96
2651.5 -60.938
2651.6 -60.918
2651.7 -60.915
2651.8 -60.919
2651.9 -60.911
2652 -60.894
2652.1 -60.885
2652.2 -60.887
2652.3 -60.878
2652.4 -60.857
2652.5 -60.852
2652.6 -60.864
2652.7 -60.877
2652.8 -60.871
2652.9 -60.859
2653 -60.847
2653.1 -60.843
2653.2 -60.85
2653.3 -60.861
2653.4 -60.862
2653.5 -60.839
2653.6 -60.829
2653.7 -60.828
2653.8 -60.815
2653.9 -60.793
2654 -60.783
2654.1 -60.787
2654.2 -60.795
2654.3 -60.8
2654.4 -60.808
2654.5 -60.847
2654.6 -60.885
2654.7 -60.922
2654.8 -60.957
2654.9 -60.984
2655 -61.011
2655.1 -61.037
2655.2 -61.064
2655.3 -61.089
2655.4 -61.123
2655.5 -61.186
2655.6 -61.249
2655.7 -61.315
2655.8 -61.382
2655.9 -61.453
2656 -61.526
2656.1 -61.603
2656.2 -61.683
2656.3 -61.764
2656.4 -61.845
2656.5 -61.911
2656.6 -61.977
2656.7 -62.039
2656.8 -62.093
2656.9 -62.139
2657 -62.176
2657.1 -62.209
2657.2 -62.24
2657.3 -62.275
2657.4 -62.316
2657.5 -62.361
2657.6 -62.411
2657.7 -62.462
2657.8 -62.513
2657.9 -62.552
2658 -62.581
2658.1 -62.606
2658.2 -62.632
2658.3 -62.668
2658.4 -62.71
2658.5 -62.745
2658.6 -62.772
2658.7 -62.785
2658.8 -62.794
2658.9 -62.806
2659 -62.833
2659.1 -62.863
2659.2 -62.886
2659.3 -62.893
2659.4 -62.9
2659.5 -62.918
2659.6 -62.94
2659.7 -62.955
2659.8 -62.952
2659.9 -62.959
2660 -62.978
2660.1 -62.999
2660.2 -63.002
2660.3 -63.002
2660.4 -63.019
2660.5 -63.025
2660.6 -63.013
2660.7 -63.008
2660.8 -63.022
2660.9 -63.033
2661 -63.023
2661.1 -63.011
2661.2 -63.001
2661.3 -62.992
2661.4 -62.975
2661.5 -62.957
2661.6 -62.956
2661.7 -62.96
2661.8 -62.956
2661.9 -62.942
2662 -62.935
2662.1 -62.937
2662.2 -62.931
2662.3 -62.919
2662.4 -62.9
2662.5 -62.891
2662.6 -62.889
2662.7 -62.891
2662.8 -62.888
2662.9 -62.881
2663 -62.874
2663.1 -62.859
2663.2 -62.845
2663.3 -62.828
2663.4 -62.81
2663.5 -62.788
2663.6 -62.769
2663.7 -62.752
2663.8 -62.732
2663.9 -62.717
2664 -62.698
2664.1 -62.682
2664.2 -62.669
2664.3 -62.658
2664.4 -62.651
2664.5 -62.646
2664.6 -62.647
2664.7 -62.649
2664.8 -62.65
2664.9 -62.656
2665 -62.66
2665.1 -62.66
2665.2 -62.648
2665.3 -62.633
2665.4 -62.607
2665.5 -62.584
2665.6 -62.566
2665.7 -62.551
2665.8 -62.544
2665.9 -62.543
2666 -62.545
2666.1 -62.55
2666.2 -62.55
2666.3 -62.547
2666.4 -62.531
2666.5 -62.518
2666.6 -62.51
2666.7 -62.509
2666.8 -62.517
2666.9 -62.529
2667 -62.538
2667.1 -62.527
2667.2 -62.515
2667.3 -62.507
2667.4 -62.512
2667.5 -62.525
2667.6 -62.536
2667.7 -62.538
2667.8 -62.532
2667.9 -62.539
2668 -62.555
2668.1 -62.562
2668.2 -62.551
2668.3 -62.551
2668.4 -62.573
2668.5 -62.597
2668.6 -62.603
2668.7 -62.604
2668.8 -62.62
2668.9 -62.641
2669 -62.646
2669.1 -62.654
2669.2 -62.676
2669.3 -62.7
2669.4 -62.713
2669.5 -62.722
2669.6 -62.729
2669.7 -62.742
2669.8 -62.77
2669.9 -62.802
2670 -62.829
2670.1 -62.84
2670.2 -62.855
2670.3 -62.885
2670.4 -62.916
2670.5 -62.939
2670.6 -62.962
2670.7 -62.999
2670.8 -63.045
2670.9 -63.092
2671 -63.13
2671.1 -63.164
2671.2 -63.191
2671.3 -63.21
2671.4 -63.228
2671.5 -63.252
2671.6 -63.275
2671.7 -63.298
2671.8 -63.323
2671.9 -63.347
2672 -63.369
2672.1 -63.389
2672.2 -63.407
2672.3 -63.428
2672.4 -63.45
2672.5 -63.48
2672.6 -63.514
2672.7 -63.546
2672.8 -63.579
2672.9 -63.616
2673 -63.66
2673.1 -63.71
2673.2 -63.759
2673.3 -63.813
2673.4 -63.867
2673.5 -63.931
2673.6 -63.992
2673.7 -64.054
2673.8 -64.107
2673.9 -64.146
2674 -64.181
2674.1 -64.21
2674.2 -64.246
2674.3 -64.286
2674.4 -64.336
2674.5 -64.405
2674.6 -64.472
2674.7 -64.534
2674.8 -64.579
2674.9 -64.617
2675 -64.651
2675.1 -64.696
2675.2 -64.752
2675.3 -64.809
2675.4 -64.867
2675.5 -64.914
2675.6 -64.954
2675.7 -64.998
2675.8 -65.055
2675.9 -65.122
2676 -65.177
2676.1 -65.215
2676.2 -65.25
2676.3 -65.297
2676.4 -65.357
2676.5 -65.415
2676.6 -65.459
2676.7 -65.5
2676.8 -65.559
2676.9 -65.616
2677 -65.65
2677.1 -65.69
2677.2 -65.747
2677.3 -65.804
2677.4 -65.838
2677.5 -65.883
2677.6 -65.945
2677.7 -66.009
2677.8 -66.061
2677.9 -66.106
2678 -66.156
2678.1 -66.21
2678.2 -66.268
2678.3 -66.314
2678.4 -66.348
2678.5 -66.392
2678.6 -66.447
2678.7 -66.492
2678.8 -66.525
2678.9 -66.565
2679 -66.617
2679.1 -66.669
2679.2 -66.714
2679.3 -66.746
2679.4 -66.773
2679.5 -66.801
2679.6 -66.832
2679.7 -66.866
2679.8 -66.906
2679.9 -66.953
2680 -66.999
2680.1 -67.048
2680.2 -67.096
2680.3 -67.145
2680.4 -67.193
2680.5 -67.243
2680.6 -67.294
2680.7 -67.335
2680.8 -67.377
2680.9 -67.412
2681 -67.445
2681.1 -67.473
2681.2 -67.498
2681.3 -67.524
2681.4 -67.545
2681.5 -67.566
2681.6 -67.589
2681.7 -67.615
2681.8 -67.644
2681.9 -67.679
2682 -67.72
2682.1 -67.762
2682.2 -67.811
2682.3 -67.858
2682.4 -67.9
2682.5 -67.934
2682.6 -67.958
2682.7 -67.98
2682.8 -67.995
2682.9 -68.017
2683 -68.047
2683.1 -68.085
2683.2 -68.128
2683.3 -68.17
2683.4 -68.203
2683.5 -68.218
2683.6 -68.229
2683.7 -68.25
2683.8 -68.281
2683.9 -68.32
2684 -68.355
2684.1 -68.381
2684.2 -68.392
2684.3 -68.41
2684.4 -68.438
2684.5 -68.472
2684.6 -68.497
2684.7 -68.51
2684.8 -68.528
2684.9 -68.558
2685 -68.591
2685.1 -68.609
2685.2 -68.617
2685.3 -68.638
2685.4 -68.67
2685.5 -68.692
2685.6 -68.695
2685.7 -68.715
2685.8 -68.746
2685.9 -68.765
2686 -68.766
2686.1 -68.771
2686.2 -68.783
2686.3 -68.793
2686.4 -68.799
2686.5 -68.799
2686.6 -68.81
2686.7 -68.839
2686.8 -68.86
2686.9 -68.869
2687 -68.878
2687.1 -68.903
2687.2 -68.92
2687.3 -68.929
2687.4 -68.94
2687.5 -68.951
2687.6 -68.971
2687.7 -68.996
2687.8 -69.023
2687.9 -69.046
2688 -69.066
2688.1 -69.09
2688.2 -69.101
2688.3 -69.108
2688.4 -69.111
2688.5 -69.112
2688.6 -69.112
2688.7 -69.113
2688.8 -69.12
2688.9 -69.123
2689 -69.128
2689.1 -69.133
2689.2 -69.141
2689.3 -69.153
2689.4 -69.167
2689.5 -69.182
2689.6 -69.195
2689.7 -69.208
2689.8 -69.221
2689.9 -69.23
2690 -69.234
2690.1 -69.232
2690.2 -69.225
2690.3 -69.209
2690.4 -69.19
2690.5 -69.171
2690.6 -69.157
2690.7 -69.149
2690.8 -69.149
2690.9 -69.157
2691 -69.164
2691.1 -69.167
2691.2 -69.159
2691.3 -69.143
2691.4 -69.12
2691.5 -69.101
2691.6 -69.09
2691.7 -69.085
2691.8 -69.087
2691.9 -69.084
2692 -69.068
2692.1 -69.043
2692.2 -69.023
2692.3 -69.018
2692.4 -69.018
2692.5 -69.009
2692.6 -68.983
2692.7 -68.952
2692.8 -68.931
2692.9 -68.925
2693 -68.921
2693.1 -68.896
2693.2 -68.868
2693.3 -68.851
2693.4 -68.848
2693.5 -68.827
2693.6 -68.79
2693.7 -68.765
2693.8 -68.752
2693.9 -68.734
2694 -68.699
2694.1 -68.678
2694.2 -68.674
2694.3 -68.656
2694.4 -68.62
2694.5 -68.575
2694.6 -68.533
2694.7 -68.492
2694.8 -68.46
2694.9 -68.445
2695 -68.427
2695.1 -68.398
2695.2 -68.36
2695.3 -68.339
2695.4 -68.318
2695.5 -68.277
2695.6 -68.235
2695.7 -68.199
2695.8 -68.177
2695.9 -68.152
2696 -68.121
2696.1 -68.081
2696.2 -68.038
2696.3 -67.995
2696.4 -67.941
2696.5 -67.887
2696.6 -67.836
2696.7 -67.786
2696.8 -67.737
2696.9 -67.694
2697 -67.654
2697.1 -67.608
2697.2 -67.565
2697.3 -67.522
2697.4 -67.476
2697.5 -67.422
2697.6 -67.366
2697.7 -67.31
2697.8 -67.249
2697.9 -67.191
2698 -67.133
2698.1 -67.075
2698.2 -67.019
2698.3 -66.968
2698.4 -66.919
2698.5 -66.863
2698.6 -66.813
2698.7 -66.766
2698.8 -66.723
2698.9 -66.682
2699 -66.64
2699.1 -66.593
2699.2 -66.535
2699.3 -66.47
2699.4 -66.4
2699.5 -66.329
2699.6 -66.265
2699.7 -66.209
2699.8 -66.161
2699.9 -66.12
2700 -66.079
2700.1 -66.026
2700.2 -65.96
2700.3 -65.891
2700.4 -65.822
2700.5 -65.753
2700.6 -65.692
2700.7 -65.632
2700.8 -65.56
2700.9 -65.476
2701 -65.393
2701.1 -65.322
2701.2 -65.266
2701.3 -65.204
2701.4 -65.127
2701.5 -65.051
2701.6 -64.989
2701.7 -64.94
2701.8 -64.881
2701.9 -64.808
2702 -64.738
2702.1 -64.684
2702.2 -64.63
2702.3 -64.558
2702.4 -64.481
2702.5 -64.395
2702.6 -64.315
2702.7 -64.219
2702.8 -64.116
2702.9 -64.01
2703 -63.908
2703.1 -63.816
2703.2 -63.73
2703.3 -63.652
2703.4 -63.57
2703.5 -63.506
2703.6 -63.455
2703.7 -63.415
2703.8 -63.363
2703.9 -63.298
2704 -63.248
2704.1 -63.214
2704.2 -63.183
2704.3 -63.142
2704.4 -63.045
2704.5 -62.801
2704.6 -62.533
2704.7 -62.263
2704.8 -61.991
2704.9 -61.72
2705 -61.446
2705.1 -61.17
2705.2 -60.896
2705.3 -60.616
2705.4 -60.296
2705.5 -59.843
2705.6 -59.367
2705.7 -58.877
2705.8 -58.369
2705.9 -57.845
2706 -57.301
2706.1 -56.733
2706.2 -56.137
2706.3 -55.508
2706.4 -54.855
2706.5 -54.199
2706.6 -53.494
2706.7 -52.724
2706.8 -51.876
2706.9 -50.924
2707 -49.829
2707.1 -48.536
2707.2 -46.947
2707.3 -44.913
2707.4 -42.127
2707.5 -37.95
2707.6 -30.765
2707.7 -16.216
2707.8 6.7186
2707.9 22.766
2708 28.843
2708.1 27.942
2708.2 22.395
2708.3 14.428
2708.4 5.763
2708.5 -2.7017
2708.6 -10.66
2708.7 -18.15
2708.8 -25.312
2708.9 -32.212
2709 -38.712
2709.1 -44.517
2709.2 -49.387
2709.3 -53.254
2709.4 -56.207
2709.5 -58.384
2709.6 -59.962
2709.7 -61.113
2709.8 -61.964
2709.9 -62.574
2710 -62.99
2710.1 -63.293
2710.2 -63.514
2710.3 -63.654
2710.4 -63.732
2710.5 -63.801
2710.6 -63.844
2710.7 -63.839
2710.8 -63.821
2710.9 -63.803
2711 -63.778
2711.1 -63.731
2711.2 -63.674
2711.3 -63.618
2711.4 -63.559
2711.5 -63.509
2711.6 -63.454
2711.7 -63.383
2711.8 -63.307
2711.9 -63.247
2712 -63.187
2712.1 -63.11
2712.2 -63.034
2712.3 -62.97
2712.4 -62.913
2712.5 -62.853
2712.6 -62.781
2712.7 -62.706
2712.8 -62.628
2712.9 -62.556
2713 -62.488
2713.1 -62.431
2713.2 -62.375
2713.3 -62.321
2713.4 -62.27
2713.5 -62.216
2713.6 -62.163
2713.7 -62.106
2713.8 -62.05
2713.9 -61.993
2714 -61.934
2714.1 -61.874
2714.2 -61.811
2714.3 -61.745
2714.4 -61.677
2714.5 -61.609
2714.6 -61.536
2714.7 -61.456
2714.8 -61.376
2714.9 -61.288
2715 -61.199
2715.1 -61.109
2715.2 -61.021
2715.3 -60.936
2715.4 -60.852
2715.5 -60.773
2715.6 -60.695
2715.7 -60.626
2715.8 -60.558
2715.9 -60.493
2716 -60.427
2716.1 -60.353
2716.2 -60.27
2716.3 -60.176
2716.4 -60.079
2716.5 -59.982
2716.6 -59.892
2716.7 -59.813
2716.8 -59.737
2716.9 -59.663
2717 -59.574
2717.1 -59.471
2717.2 -59.365
2717.3 -59.266
2717.4 -59.181
2717.5 -59.095
2717.6 -59.004
2717.7 -58.895
2717.8 -58.779
2717.9 -58.673
2718 -58.578
2718.1 -58.491
2718.2 -58.385
2718.3 -58.269
2718.4 -58.157
2718.5 -58.051
2718.6 -57.943
2718.7 -57.817
2718.8 -57.695
2718.9 -57.585
2719 -57.476
2719.1 -57.349
2719.2 -57.213
2719.3 -57.09
2719.4 -56.975
2719.5 -56.862
2719.6 -56.743
2719.7 -56.622
2719.8 -56.496
2719.9 -56.357
2720 -56.206
2720.1 -56.064
2720.2 -55.938
2720.3 -55.794
2720.4 -55.639
2720.5 -55.485
2720.6 -55.338
2720.7 -55.186
2720.8 -55.026
2720.9 -54.859
2721 -54.687
2721.1 -54.513
2721.2 -54.345
2721.3 -54.182
2721.4 -54.012
2721.5 -53.835
2721.6 -53.657
2721.7 -53.472
2721.8 -53.283
2721.9 -53.088
2722 -52.887
2722.1 -52.679
2722.2 -52.466
2722.3 -52.245
2722.4 -52.013
2722.5 -51.762
2722.6 -51.497
2722.7 -51.215
2722.8 -50.915
2722.9 -50.587
2723 -50.234
2723.1 -49.844
2723.2 -49.411
2723.3 -48.93
2723.4 -48.389
2723.5 -47.778
2723.6 -47.078
2723.7 -46.268
2723.8 -45.309
2723.9 -44.146
2724 -42.687
2724.1 -40.777
2724.2 -38.136
2724.3 -34.194
2724.4 -27.738
2724.5 -16.405
2724.6 -0.31749
2724.7 12.522
2724.8 18.342
2724.9 18.574
2725 15.099
2725.1 9.4951
2725.2 2.9696
2725.3 -3.7278
2725.4 -10.22
2725.5 -16.392
2725.6 -22.296
2725.7 -28.022
2725.8 -33.596
2725.9 -38.9
2726 -43.71
2726.1 -47.845
2726.2 -51.242
2726.3 -53.927
2726.4 -55.964
2726.5 -57.461
2726.6 -58.55
2726.7 -59.349
2726.8 -59.932
2726.9 -60.342
2727 -60.615
2727.1 -60.804
2727.2 -60.94
2727.3 -61.017
2727.4 -61.038
2727.5 -61.032
2727.6 -61.021
2727.7 -61.002
2727.8 -60.96
2727.9 -60.904
2728 -60.846
2728.1 -60.781
2728.2 -60.705
2728.3 -60.613
2728.4 -60.519
2728.5 -60.433
2728.6 -60.348
2728.7 -60.249
2728.8 -60.149
2728.9 -60.064
2729 -59.978
2729.1 -59.885
2729.2 -59.78
2729.3 -59.672
2729.4 -59.566
2729.5 -59.465
2729.6 -59.37
2729.7 -59.279
2729.8 -59.193
2729.9 -59.106
2730 -59.019
2730.1 -58.93
2730.2 -58.839
2730.3 -58.75
2730.4 -58.656
2730.5 -58.559
2730.6 -58.461
2730.7 -58.361
2730.8 -58.256
2730.9 -58.153
2731 -58.054
2731.1 -57.949
2731.2 -57.841
2731.3 -57.726
2731.4 -57.606
2731.5 -57.478
2731.6 -57.35
2731.7 -57.222
2731.8 -57.09
2731.9 -56.959
2732 -56.83
2732.1 -56.705
2732.2 -56.583
2732.3 -56.471
2732.4 -56.366
2732.5 -56.26
2732.6 -56.154
2732.7 -56.042
2732.8 -55.923
2732.9 -55.791
2733 -55.658
2733.1 -55.528
2733.2 -55.397
2733.3 -55.274
2733.4 -55.158
2733.5 -55.046
2733.6 -54.93
2733.7 -54.806
2733.8 -54.675
2733.9 -54.534
2734 -54.408
2734.1 -54.291
2734.2 -54.178
2734.3 -54.055
2734.4 -53.921
2734.5 -53.79
2734.6 -53.665
2734.7 -53.552
2734.8 -53.435
2734.9 -53.299
2735 -53.16
2735.1 -53.036
2735.2 -52.928
2735.3 -52.809
2735.4 -52.673
2735.5 -52.542
2735.6 -52.428
2735.7 -52.311
2735.8 -52.175
2735.9 -52.046
2736 -51.928
2736.1 -51.819
2736.2 -51.708
2736.3 -51.597
2736.4 -51.489
2736.5 -51.377
2736.6 -51.254
2736.7 -51.124
2736.8 -51.004
2736.9 -50.891
2737 -50.764
2737.1 -50.635
2737.2 -50.515
2737.3 -50.407
2737.4 -50.297
2737.5 -50.179
2737.6 -50.053
2737.7 -49.925
2737.8 -49.798
2737.9 -49.672
2738 -49.552
2738.1 -49.43
2738.2 -49.308
2738.3 -49.185
2738.4 -49.064
2738.5 -48.95
2738.6 -48.826
2738.7 -48.697
2738.8 -48.557
2738.9 -48.407
2739 -48.245
2739.1 -48.082
2739.2 -47.918
2739.3 -47.744
2739.4 -47.571
2739.5 -47.396
2739.6 -47.218
2739.7 -47.033
2739.8 -46.844
2739.9 -46.642
2740 -46.412
2740.1 -46.152
2740.2 -45.859
2740.3 -45.532
2740.4 -45.171
2740.5 -44.777
2740.6 -44.342
2740.7 -43.844
2740.8 -43.269
2740.9 -42.591
2741 -41.767
2741.1 -40.744
2741.2 -39.437
2741.3 -37.72
2741.4 -35.367
2741.5 -31.985
2741.6 -26.814
2741.7 -18.688
2741.8 -7.4598
2741.9 3.1121
2742 9.2709
2742.1 10.859
2742.2 9.0969
2742.3 5.2356
2742.4 0.25159
2742.5 -5.1862
2742.6 -10.68
2742.7 -16.072
2742.8 -21.343
2742.9 -26.544
2743 -31.686
2743.1 -36.689
2743.2 -41.378
2743.3 -45.58
2743.4 -49.165
2743.5 -52.078
2743.6 -54.335
2743.7 -56.031
2743.8 -57.299
2743.9 -58.231
2744 -58.884
2744.1 -59.339
2744.2 -59.664
2744.3 -59.89
2744.4 -60.03
2744.5 -60.113
2744.6 -60.152
2744.7 -60.158
2744.8 -60.141
2744.9 -60.095
2745 -60.023
2745.1 -59.939
2745.2 -59.864
2745.3 -59.784
2745.4 -59.685
2745.5 -59.591
2745.6 -59.504
2745.7 -59.413
2745.8 -59.312
2745.9 -59.203
2746 -59.089
2746.1 -58.97
2746.2 -58.856
2746.3 -58.745
2746.4 -58.642
2746.5 -58.551
2746.6 -58.461
2746.7 -58.373
2746.8 -58.28
2746.9 -58.184
2747 -58.086
2747.1 -57.985
2747.2 -57.881
2747.3 -57.776
2747.4 -57.676
2747.5 -57.573
2747.6 -57.47
2747.7 -57.36
2747.8 -57.246
2747.9 -57.128
2748 -57.009
2748.1 -56.887
2748.2 -56.758
2748.3 -56.627
2748.4 -56.503
2748.5 -56.388
2748.6 -56.276
2748.7 -56.169
2748.8 -56.068
2748.9 -55.967
2749 -55.869
2749.1 -55.776
2749.2 -55.682
2749.3 -55.586
2749.4 -55.483
2749.5 -55.373
2749.6 -55.256
2749.7 -55.138
2749.8 -55.027
2749.9 -54.922
2750 -54.826
2750.1 -54.739
2750.2 -54.649
2750.3 -54.546
2750.4 -54.439
2750.5 -54.338
2750.6 -54.246
2750.7 -54.167
2750.8 -54.094
2750.9 -54.021
2751 -53.931
2751.1 -53.838
2751.2 -53.752
2751.3 -53.68
2751.4 -53.614
2751.5 -53.534
2751.6 -53.441
2751.7 -53.354
2751.8 -53.287
2751.9 -53.223
2752 -53.145
2752.1 -53.063
2752.2 -52.992
2752.3 -52.933
2752.4 -52.868
2752.5 -52.81
2752.6 -52.768
2752.7 -52.744
2752.8 -52.727
2752.9 -52.706
2753 -52.691
2753.1 -52.676
2753.2 -52.658
2753.3 -52.631
2753.4 -52.596
2753.5 -52.557
2753.6 -52.522
2753.7 -52.479
2753.8 -52.431
2753.9 -52.396
2754 -52.376
2754.1 -52.367
2754.2 -52.355
2754.3 -52.335
2754.4 -52.35
2754.5 -52.471
2754.6 -52.607
2754.7 -52.749
2754.8 -52.897
2754.9 -53.052
2755 -53.211
2755.1 -53.372
2755.2 -53.533
2755.3 -53.695
2755.4 -53.889
2755.5 -54.181
2755.6 -54.484
2755.7 -54.775
2755.8 -55.064
2755.9 -55.347
2756 -55.624
2756.1 -55.894
2756.2 -56.159
2756.3 -56.419
2756.4 -56.663
2756.5 -56.882
2756.6 -57.088
2756.7 -57.287
2756.8 -57.474
2756.9 -57.651
2757 -57.813
2757.1 -57.953
2757.2 -58.078
2757.3 -58.192
2757.4 -58.304
2757.5 -58.428
2757.6 -58.555
2757.7 -58.682
2757.8 -58.804
2757.9 -58.918
2758 -59.018
2758.1 -59.101
2758.2 -59.172
2758.3 -59.243
2758.4 -59.318
2758.5 -59.39
2758.6 -59.463
2758.7 -59.523
2758.8 -59.565
2758.9 -59.603
2759 -59.643
2759.1 -59.696
2759.2 -59.75
2759.3 -59.794
2759.4 -59.82
2759.5 -59.852
2759.6 -59.901
2759.7 -59.951
2759.8 -59.991
2759.9 -60.014
2760 -60.045
2760.1 -60.085
2760.2 -60.126
2760.3 -60.154
2760.4 -60.175
2760.5 -60.211
2760.6 -60.244
2760.7 -60.256
2760.8 -60.272
2760.9 -60.309
2761 -60.351
2761.1 -60.374
2761.2 -60.392
2761.3 -60.406
2761.4 -60.427
2761.5 -60.456
2761.6 -60.488
2761.7 -60.512
2761.8 -60.524
2761.9 -60.545
2762 -60.573
2762.1 -60.589
2762.2 -60.597
2762.3 -60.611
2762.4 -60.64
2762.5 -60.669
2762.6 -60.696
2762.7 -60.713
2762.8 -60.726
2762.9 -60.737
2763 -60.744
2763.1 -60.753
2763.2 -60.76
2763.3 -60.765
2763.4 -60.768
2763.5 -60.771
2763.6 -60.779
2763.7 -60.79
2763.8 -60.803
2763.9 -60.811
2764 -60.82
2764.1 -60.828
2764.2 -60.84
2764.3 -60.859
2764.4 -60.881
2764.5 -60.907
2764.6 -60.932
2764.7 -60.959
2764.8 -60.988
2764.9 -61.02
2765 -61.052
2765.1 -61.077
2765.2 -61.096
2765.3 -61.103
2765.4 -61.105
2765.5 -61.106
2765.6 -61.114
2765.7 -61.13
2765.8 -61.15
2765.9 -61.181
2766 -61.211
2766.1 -61.239
2766.2 -61.261
2766.3 -61.273
2766.4 -61.279
2766.5 -61.283
2766.6 -61.294
2766.7 -61.315
2766.8 -61.345
2766.9 -61.371
2767 -61.384
2767.1 -61.391
2767.2 -61.394
2767.3 -61.407
2767.4 -61.432
2767.5 -61.459
2767.6 -61.468
2767.7 -61.472
2767.8 -61.487
2767.9 -61.51
2768 -61.534
2768.1 -61.54
2768.2 -61.542
2768.3 -61.554
2768.4 -61.58
2768.5 -61.602
2768.6 -61.602
2768.7 -61.61
2768.8 -61.634
2768.9 -61.65
2769 -61.648
2769.1 -61.663
2769.2 -61.69
2769.3 -61.702
2769.4 -61.704
2769.5 -61.699
2769.6 -61.696
2769.7 -61.692
2769.8 -61.692
2769.9 -61.708
2770 -61.729
2770.1 -61.74
2770.2 -61.742
2770.3 -61.752
2770.4 -61.772
2770.5 -61.788
2770.6 -61.792
2770.7 -61.79
2770.8 -61.8
2770.9 -61.823
2771 -61.849
2771.1 -61.874
2771.2 -61.896
2771.3 -61.921
2771.4 -61.941
2771.5 -61.957
2771.6 -61.968
2771.7 -61.979
2771.8 -61.988
2771.9 -61.997
2772 -62.011
2772.1 -62.023
2772.2 -62.035
2772.3 -62.049
2772.4 -62.065
2772.5 -62.084
2772.6 -62.103
2772.7 -62.122
2772.8 -62.138
2772.9 -62.152
2773 -62.156
2773.1 -62.156
2773.2 -62.151
2773.3 -62.142
2773.4 -62.133
2773.5 -62.124
2773.6 -62.119
2773.7 -62.118
2773.8 -62.124
2773.9 -62.139
2774 -62.155
2774.1 -62.17
2774.2 -62.175
2774.3 -62.172
2774.4 -62.161
2774.5 -62.147
2774.6 -62.142
2774.7 -62.142
2774.8 -62.154
2774.9 -62.167
2775 -62.174
2775.1 -62.165
2775.2 -62.151
2775.3 -62.147
2775.4 -62.148
2775.5 -62.161
2775.6 -62.172
2775.7 -62.164
2775.8 -62.149
2775.9 -62.144
2776 -62.157
2776.1 -62.168
2776.2 -62.163
2776.3 -62.148
2776.4 -62.143
2776.5 -62.149
2776.6 -62.152
2776.7 -62.143
2776.8 -62.135
2776.9 -62.144
2777 -62.15
2777.1 -62.135
2777.2 -62.124
2777.3 -62.131
2777.4 -62.135
2777.5 -62.12
2777.6 -62.114
2777.7 -62.12
2777.8 -62.13
2777.9 -62.139
2778 -62.148
2778.1 -62.156
2778.2 -62.151
2778.3 -62.138
2778.4 -62.127
2778.5 -62.131
2778.6 -62.126
2778.7 -62.112
2778.8 -62.105
2778.9 -62.11
2779 -62.113
2779.1 -62.102
2779.2 -62.08
2779.3 -62.058
2779.4 -62.04
2779.5 -62.028
2779.6 -62.022
2779.7 -62.023
2779.8 -62.023
2779.9 -62.028
2780 -62.038
2780.1 -62.046
2780.2 -62.055
2780.3 -62.06
2780.4 -62.065
2780.5 -62.07
2780.6 -62.075
2780.7 -62.08
2780.8 -62.081
2780.9 -62.079
2781 -62.07
2781.1 -62.054
2781.2 -62.033
2781.3 -62.012
2781.4 -61.992
2781.5 -61.967
2781.6 -61.945
2781.7 -61.925
2781.8 -61.907
2781.9 -61.895
2782 -61.892
2782.1 -61.897
2782.2 -61.9
2782.3 -61.907
2782.4 -61.908
2782.5 -61.901
2782.6 -61.883
2782.7 -61.861
2782.8 -61.842
2782.9 -61.823
2783 -61.813
2783.1 -61.809
2783.2 -61.812
2783.3 -61.813
2783.4 -61.803
2783.5 -61.785
2783.6 -61.761
2783.7 -61.744
2783.8 -61.737
2783.9 -61.74
2784 -61.737
2784.1 -61.719
2784.2 -61.7
2784.3 -61.686
2784.4 -61.683
2784.5 -61.68
2784.6 -61.668
2784.7 -61.643
2784.8 -61.63
2784.9 -61.633
2785 -61.633
2785.1 -61.613
2785.2 -61.589
2785.3 -61.582
2785.4 -61.581
2785.5 -61.565
2785.6 -61.544
2785.7 -61.535
2785.8 -61.532
2785.9 -61.513
2786 -61.488
2786.1 -61.472
2786.2 -61.461
2786.3 -61.449
2786.4 -61.431
2786.5 -61.409
2786.6 -61.389
2786.7 -61.385
2786.8 -61.383
2786.9 -61.367
2787 -61.351
2787.1 -61.343
2787.2 -61.343
2787.3 -61.333
2787.4 -61.317
2787.5 -61.305
2787.6 -61.292
2787.7 -61.286
2787.8 -61.284
2787.9 -61.29
2788 -61.295
2788.1 -61.304
2788.2 -61.316
2788.3 -61.319
2788.4 -61.324
2788.5 -61.326
2788.6 -61.328
2788.7 -61.33
2788.8 -61.335
2788.9 -61.343
2789 -61.347
2789.1 -61.353
2789.2 -61.355
2789.3 -61.357
2789.4 -61.353
2789.5 -61.346
2789.6 -61.337
2789.7 -61.316
2789.8 -61.296
2789.9 -61.272
2790 -61.25
2790.1 -61.23
2790.2 -61.218
2790.3 -61.214
2790.4 -61.21
2790.5 -61.214
2790.6 -61.221
2790.7 -61.226
2790.8 -61.219
2790.9 -61.203
2791 -61.185
2791.1 -61.161
2791.2 -61.145
2791.3 -61.139
2791.4 -61.141
2791.5 -61.148
2791.6 -61.148
2791.7 -61.138
2791.8 -61.114
2791.9 -61.094
2792 -61.085
2792.1 -61.088
2792.2 -61.091
2792.3 -61.081
2792.4 -61.062
2792.5 -61.045
2792.6 -61.043
2792.7 -61.047
2792.8 -61.046
2792.9 -61.027
2793 -61.007
2793.1 -61.007
2793.2 -61.014
2793.3 -61.005
2793.4 -60.986
2793.5 -60.98
2793.6 -60.986
2793.7 -60.98
2793.8 -60.96
2793.9 -60.952
2794 -60.959
2794.1 -60.949
2794.2 -60.932
2794.3 -60.929
2794.4 -60.933
2794.5 -60.943
2794.6 -60.954
2794.7 -60.962
2794.8 -60.964
2794.9 -60.956
2795 -60.943
2795.1 -60.939
2795.2 -60.946
2795.3 -60.938
2795.4 -60.921
2795.5 -60.918
2795.6 -60.927
2795.7 -60.934
2795.8 -60.926
2795.9 -60.914
2796 -60.897
2796.1 -60.877
2796.2 -60.86
2796.3 -60.849
2796.4 -60.848
2796.5 -60.846
2796.6 -60.851
2796.7 -60.855
2796.8 -60.86
2796.9 -60.866
2797 -60.869
2797.1 -60.875
2797.2 -60.876
2797.3 -60.873
2797.4 -60.865
2797.5 -60.855
2797.6 -60.842
2797.7 -60.826
2797.8 -60.813
2797.9 -60.797
2798 -60.784
2798.1 -60.774
2798.2 -60.767
2798.3 -60.763
2798.4 -60.764
2798.5 -60.775
2798.6 -60.787
2798.7 -60.802
2798.8 -60.812
2798.9 -60.815
2799 -60.804
2799.1 -60.787
2799.2 -60.773
2799.3 -60.761
2799.4 -60.757
2799.5 -60.763
2799.6 -60.777
2799.7 -60.79
2799.8 -60.799
2799.9 -60.795
2800 -60.784
2800.1 -60.777
2800.2 -60.778
2800.3 -60.787
2800.4 -60.798
2800.5 -60.799
2800.6 -60.785
2800.7 -60.771
2800.8 -60.769
2800.9 -60.776
2801 -60.78
2801.1 -60.771
2801.2 -60.754
2801.3 -60.752
2801.4 -60.763
2801.5 -60.777
2801.6 -60.772
2801.7 -60.768
2801.8 -60.782
2801.9 -60.797
2802 -60.795
2802.1 -60.789
2802.2 -60.803
2802.3 -60.814
2802.4 -60.806
2802.5 -60.798
2802.6 -60.8
2802.7 -60.808
2802.8 -60.808
2802.9 -60.802
2803 -60.796
2803.1 -60.801
2803.2 -60.809
2803.3 -60.804
2803.4 -60.796
2803.5 -60.809
2803.6 -60.836
2803.7 -60.852
2803.8 -60.861
2803.9 -60.878
2804 -60.905
2804.1 -60.939
2804.2 -60.972
2804.3 -60.998
2804.4 -60.986
2804.5 -60.897
2804.6 -60.8
2804.7 -60.694
2804.8 -60.587
2804.9 -60.479
2805 -60.37
2805.1 -60.261
2805.2 -60.155
2805.3 -60.053
2805.4 -59.921
2805.5 -59.727
2805.6 -59.525
2805.7 -59.323
2805.8 -59.119
2805.9 -58.919
2806 -58.723
2806.1 -58.524
2806.2 -58.326
2806.3 -58.13
2806.4 -57.946
2806.5 -57.787
2806.6 -57.634
2806.7 -57.482
2806.8 -57.321
2806.9 -57.154
2807 -56.974
2807.1 -56.784
2807.2 -56.585
2807.3 -56.383
2807.4 -56.185
2807.5 -55.983
2807.6 -55.785
2807.7 -55.588
2807.8 -55.39
2807.9 -55.183
2808 -54.959
2808.1 -54.718
2808.2 -54.467
2808.3 -54.217
2808.4 -53.97
2808.5 -53.734
2808.6 -53.486
2808.7 -53.212
2808.8 -52.915
2808.9 -52.604
2809 -52.286
2809.1 -51.954
2809.2 -51.594
2809.3 -51.19
2809.4 -50.742
2809.5 -50.264
2809.6 -49.739
2809.7 -49.14
2809.8 -48.436
2809.9 -47.624
2810 -46.675
2810.1 -45.514
2810.2 -44.031
2810.3 -42.08
2810.4 -39.395
2810.5 -35.362
2810.6 -28.534
2810.7 -15.866
2810.8 2.6339
2810.9 16.576
2811 22.439
2811.1 22.234
2811.2 18.018
2811.3 11.577
2811.4 4.2706
2811.5 -3.0919
2811.6 -10.171
2811.7 -16.89
2811.8 -23.322
2811.9 -29.569
2812 -35.634
2812.1 -41.317
2812.2 -46.33
2812.3 -50.506
2812.4 -53.831
2812.5 -56.392
2812.6 -58.314
2812.7 -59.738
2812.8 -60.783
2812.9 -61.539
2813 -62.088
2813.1 -62.486
2813.2 -62.772
2813.3 -62.973
2813.4 -63.113
2813.5 -63.207
2813.6 -63.263
2813.7 -63.292
2813.8 -63.303
2813.9 -63.3
2814 -63.288
2814.1 -63.269
2814.2 -63.246
2814.3 -63.217
2814.4 -63.184
2814.5 -63.152
2814.6 -63.121
2814.7 -63.09
2814.8 -63.06
2814.9 -63.028
2815 -62.99
2815.1 -62.949
2815.2 -62.895
2815.3 -62.838
2815.4 -62.78
2815.5 -62.722
2815.6 -62.671
2815.7 -62.63
2815.8 -62.598
2815.9 -62.565
2816 -62.528
2816.1 -62.479
2816.2 -62.424
2816.3 -62.376
2816.4 -62.339
2816.5 -62.31
2816.6 -62.274
2816.7 -62.223
2816.8 -62.17
2816.9 -62.124
2817 -62.087
2817.1 -62.058
2817.2 -62.026
2817.3 -61.976
2817.4 -61.923
2817.5 -61.881
2817.6 -61.845
2817.7 -61.809
2817.8 -61.759
2817.9 -61.702
2818 -61.657
2818.1 -61.627
2818.2 -61.6
2818.3 -61.55
2818.4 -61.495
2818.5 -61.447
2818.6 -61.409
2818.7 -61.357
2818.8 -61.296
2818.9 -61.254
2819 -61.215
2819.1 -61.163
2819.2 -61.101
2819.3 -61.051
2819.4 -61.009
2819.5 -60.968
2819.6 -60.928
2819.7 -60.879
2819.8 -60.83
2819.9 -60.768
2820 -60.701
2820.1 -60.647
2820.2 -60.603
2820.3 -60.547
2820.4 -60.477
2820.5 -60.414
2820.6 -60.362
2820.7 -60.303
2820.8 -60.236
2820.9 -60.168
2821 -60.097
2821.1 -60.026
2821.2 -59.959
2821.3 -59.899
2821.4 -59.838
2821.5 -59.773
2821.6 -59.71
2821.7 -59.647
2821.8 -59.583
2821.9 -59.519
2822 -59.457
2822.1 -59.393
2822.2 -59.328
2822.3 -59.261
2822.4 -59.19
2822.5 -59.107
2822.6 -59.019
2822.7 -58.926
2822.8 -58.831
2822.9 -58.734
2823 -58.636
2823.1 -58.538
2823.2 -58.442
2823.3 -58.35
2823.4 -58.257
2823.5 -58.165
2823.6 -58.081
2823.7 -57.997
2823.8 -57.916
2823.9 -57.831
2824 -57.739
2824.1 -57.63
2824.2 -57.521
2824.3 -57.41
2824.4 -57.297
2824.5 -57.187
2824.6 -57.086
2824.7 -56.991
2824.8 -56.895
2824.9 -56.792
2825 -56.68
2825.1 -56.555
2825.2 -56.436
2825.3 -56.331
2825.4 -56.233
2825.5 -56.124
2825.6 -56.002
2825.7 -55.874
2825.8 -55.742
2825.9 -55.625
2826 -55.515
2826.1 -55.395
2826.2 -55.258
2826.3 -55.127
2826.4 -55.007
2826.5 -54.883
2826.6 -54.745
2826.7 -54.593
2826.8 -54.453
2826.9 -54.324
2827 -54.184
2827.1 -54.031
2827.2 -53.883
2827.3 -53.746
2827.4 -53.59
2827.5 -53.419
2827.6 -53.255
2827.7 -53.098
2827.8 -52.943
2827.9 -52.779
2828 -52.615
2828.1 -52.44
2828.2 -52.248
2828.3 -52.039
2828.4 -51.829
2828.5 -51.617
2828.6 -51.381
2828.7 -51.125
2828.8 -50.865
2828.9 -50.6
2829 -50.306
2829.1 -49.978
2829.2 -49.616
2829.3 -49.219
2829.4 -48.788
2829.5 -48.31
2829.6 -47.776
2829.7 -47.169
2829.8 -46.462
2829.9 -45.625
2830 -44.614
2830.1 -43.356
2830.2 -41.737
2830.3 -39.561
2830.4 -36.451
2830.5 -31.611
2830.6 -23.327
2830.7 -9.3541
2830.8 6.2958
2830.9 15.958
2831 19.047
2831.1 17.416
2831.2 12.823
2831.3 6.6958
2831.4 0.035468
2831.5 -6.5984
2831.6 -12.974
2831.7 -19.071
2831.8 -24.967
2831.9 -30.719
2832 -36.295
2832.1 -41.521
2832.2 -46.165
2832.3 -50.07
2832.4 -53.203
2832.5 -55.626
2832.6 -57.444
2832.7 -58.79
2832.8 -59.767
2832.9 -60.471
2833 -60.974
2833.1 -61.332
2833.2 -61.595
2833.3 -61.783
2833.4 -61.915
2833.5 -61.994
2833.6 -62.025
2833.7 -62.024
2833.8 -62.01
2833.9 -61.996
2834 -61.973
2834.1 -61.935
2834.2 -61.873
2834.3 -61.809
2834.4 -61.758
2834.5 -61.711
2834.6 -61.646
2834.7 -61.572
2834.8 -61.514
2834.9 -61.459
2835 -61.386
2835.1 -61.307
2835.2 -61.248
2835.3 -61.194
2835.4 -61.12
2835.5 -61.046
2835.6 -60.99
2835.7 -60.93
2835.8 -60.853
2835.9 -60.778
2836 -60.717
2836.1 -60.661
2836.2 -60.607
2836.3 -60.551
2836.4 -60.492
2836.5 -60.424
2836.6 -60.349
2836.7 -60.282
2836.8 -60.227
2836.9 -60.161
2837 -60.083
2837.1 -60.015
2837.2 -59.962
2837.3 -59.905
2837.4 -59.84
2837.5 -59.771
2837.6 -59.7
2837.7 -59.631
2837.8 -59.574
2837.9 -59.525
2838 -59.474
2838.1 -59.423
2838.2 -59.37
2838.3 -59.313
2838.4 -59.253
2838.5 -59.198
2838.6 -59.146
2838.7 -59.093
2838.8 -59.038
2838.9 -58.979
2839 -58.919
2839.1 -58.858
2839.2 -58.797
2839.3 -58.738
2839.4 -58.673
2839.5 -58.607
2839.6 -58.533
2839.7 -58.455
2839.8 -58.372
2839.9 -58.289
2840 -58.21
2840.1 -58.13
2840.2 -58.054
2840.3 -57.98
2840.4 -57.913
2840.5 -57.858
2840.6 -57.806
2840.7 -57.755
2840.8 -57.692
2840.9 -57.619
2841 -57.535
2841.1 -57.447
2841.2 -57.367
2841.3 -57.297
2841.4 -57.24
2841.5 -57.188
2841.6 -57.132
2841.7 -57.061
2841.8 -56.983
2841.9 -56.904
2842 -56.837
2842.1 -56.784
2842.2 -56.729
2842.3 -56.663
2842.4 -56.583
2842.5 -56.511
2842.6 -56.452
2842.7 -56.407
2842.8 -56.358
2842.9 -56.287
2843 -56.215
2843.1 -56.156
2843.2 -56.108
2843.3 -56.048
2843.4 -55.977
2843.5 -55.923
2843.6 -55.88
2843.7 -55.829
2843.8 -55.764
2843.9 -55.713
2844 -55.676
2844.1 -55.626
2844.2 -55.565
2844.3 -55.511
2844.4 -55.472
2844.5 -55.444
2844.6 -55.419
2844.7 -55.395
2844.8 -55.361
2844.9 -55.318
2845 -55.274
2845.1 -55.247
2845.2 -55.219
2845.3 -55.178
2845.4 -55.144
2845.5 -55.13
2845.6 -55.122
2845.7 -55.102
2845.8 -55.075
2845.9 -55.044
2846 -55.016
2846.1 -54.999
2846.2 -54.985
2846.3 -54.976
2846.4 -54.977
2846.5 -54.989
2846.6 -55.007
2846.7 -55.03
2846.8 -55.059
2846.9 -55.082
2847 -55.109
2847.1 -55.138
2847.2 -55.166
2847.3 -55.196
2847.4 -55.23
2847.5 -55.271
2847.6 -55.302
2847.7 -55.33
2847.8 -55.357
2847.9 -55.379
2848 -55.401
2848.1 -55.424
2848.2 -55.454
2848.3 -55.484
2848.4 -55.521
2848.5 -55.572
2848.6 -55.634
2848.7 -55.702
2848.8 -55.774
2848.9 -55.848
2849 -55.914
2849.1 -55.972
2849.2 -56.02
2849.3 -56.063
2849.4 -56.113
2849.5 -56.175
2849.6 -56.245
2849.7 -56.323
2849.8 -56.403
2849.9 -56.476
2850 -56.534
2850.1 -56.582
2850.2 -56.637
2850.3 -56.704
2850.4 -56.781
2850.5 -56.865
2850.6 -56.936
2850.7 -56.994
2850.8 -57.054
2850.9 -57.126
2851 -57.205
2851.1 -57.274
2851.2 -57.329
2851.3 -57.385
2851.4 -57.453
2851.5 -57.527
2851.6 -57.581
2851.7 -57.626
2851.8 -57.683
2851.9 -57.748
2852 -57.801
2852.1 -57.841
2852.2 -57.891
2852.3 -57.947
2852.4 -57.991
2852.5 -58.031
2852.6 -58.085
2852.7 -58.147
2852.8 -58.212
2852.9 -58.275
2853 -58.331
2853.1 -58.385
2853.2 -58.426
2853.3 -58.458
2853.4 -58.486
2853.5 -58.521
2853.6 -58.549
2853.7 -58.56
2853.8 -58.576
2853.9 -58.604
2854 -58.632
2854.1 -58.653
2854.2 -58.671
2854.3 -58.683
2854.4 -58.705
2854.5 -58.773
2854.6 -58.843
2854.7 -58.917
2854.8 -58.99
2854.9 -59.063
2855 -59.137
2855.1 -59.206
2855.2 -59.274
2855.3 -59.339
2855.4 -59.419
2855.5 -59.541
2855.6 -59.663
2855.7 -59.784
2855.8 -59.892
2855.9 -59.998
2856 -60.1
2856.1 -60.197
2856.2 -60.29
2856.3 -60.386
2856.4 -60.486
2856.5 -60.579
2856.6 -60.675
2856.7 -60.775
2856.8 -60.874
2856.9 -60.969
2857 -61.063
2857.1 -61.153
2857.2 -61.225
2857.3 -61.286
2857.4 -61.347
2857.5 -61.418
2857.6 -61.497
2857.7 -61.583
2857.8 -61.677
2857.9 -61.768
2858 -61.85
2858.1 -61.913
2858.2 -61.968
2858.3 -62.023
2858.4 -62.088
2858.5 -62.168
2858.6 -62.247
2858.7 -62.315
2858.8 -62.365
2858.9 -62.412
2859 -62.471
2859.1 -62.539
2859.2 -62.604
2859.3 -62.652
2859.4 -62.694
2859.5 -62.748
2859.6 -62.816
2859.7 -62.887
2859.8 -62.935
2859.9 -62.979
2860 -63.035
2860.1 -63.093
2860.2 -63.135
2860.3 -63.172
2860.4 -63.23
2860.5 -63.291
2860.6 -63.335
2860.7 -63.375
2860.8 -63.431
2860.9 -63.484
2861 -63.523
2861.1 -63.556
2861.2 -63.584
2861.3 -63.613
2861.4 -63.644
2861.5 -63.687
2861.6 -63.743
2861.7 -63.793
2861.8 -63.831
2861.9 -63.867
2862 -63.916
2862.1 -63.957
2862.2 -63.984
2862.3 -64.007
2862.4 -64.042
2862.5 -64.093
2862.6 -64.143
2862.7 -64.188
2862.8 -64.225
2862.9 -64.254
2863 -64.281
2863.1 -64.308
2863.2 -64.336
2863.3 -64.357
2863.4 -64.377
2863.5 -64.396
2863.6 -64.415
2863.7 -64.435
2863.8 -64.459
2863.9 -64.482
2864 -64.504
2864.1 -64.527
2864.2 -64.549
2864.3 -64.575
2864.4 -64.601
2864.5 -64.632
2864.6 -64.668
2864.7 -64.701
2864.8 -64.732
2864.9 -64.763
2865 -64.792
2865.1 -64.814
2865.2 -64.828
2865.3 -64.839
2865.4 -64.841
2865.5 -64.839
2865.6 -64.838
2865.7 -64.845
2865.8 -64.861
2865.9 -64.883
2866 -64.91
2866.1 -64.934
2866.2 -64.948
2866.3 -64.948
2866.4 -64.942
2866.5 -64.938
2866.6 -64.938
2866.7 -64.948
2866.8 -64.961
2866.9 -64.972
2867 -64.969
2867.1 -64.96
2867.2 -64.957
2867.3 -64.962
2867.4 -64.973
2867.5 -64.974
2867.6 -64.961
2867.7 -64.939
2867.8 -64.931
2867.9 -64.94
2868 -64.945
2868.1 -64.934
2868.2 -64.908
2868.3 -64.898
2868.4 -64.9
2868.5 -64.89
2868.6 -64.866
2868.7 -64.846
2868.8 -64.84
2868.9 -64.823
2869 -64.795
2869.1 -64.777
2869.2 -64.773
2869.3 -64.767
2869.4 -64.738
2869.5 -64.697
2869.6 -64.658
2869.7 -64.624
2869.8 -64.6
2869.9 -64.586
2870 -64.564
2870.1 -64.526
2870.2 -64.499
2870.3 -64.483
2870.4 -64.455
2870.5 -64.408
2870.6 -64.364
2870.7 -64.337
2870.8 -64.316
2870.9 -64.294
2871 -64.27
2871.1 -64.238
2871.2 -64.201
2871.3 -64.159
2871.4 -64.116
2871.5 -64.056
2871.6 -63.998
2871.7 -63.939
2871.8 -63.877
2871.9 -63.816
2872 -63.756
2872.1 -63.699
2872.2 -63.639
2872.3 -63.582
2872.4 -63.522
2872.5 -63.458
2872.6 -63.398
2872.7 -63.339
2872.8 -63.285
2872.9 -63.232
2873 -63.185
2873.1 -63.142
2873.2 -63.101
2873.3 -63.066
2873.4 -63.024
2873.5 -62.972
2873.6 -62.912
2873.7 -62.843
2873.8 -62.769
2873.9 -62.695
2874 -62.622
2874.1 -62.553
2874.2 -62.492
2874.3 -62.441
2874.4 -62.391
2874.5 -62.335
2874.6 -62.27
2874.7 -62.196
2874.8 -62.107
2874.9 -62.026
2875 -61.954
2875.1 -61.892
2875.2 -61.836
2875.3 -61.773
2875.4 -61.693
2875.5 -61.6
2875.6 -61.517
2875.7 -61.445
2875.8 -61.377
2875.9 -61.298
2876 -61.206
2876.1 -61.123
2876.2 -61.048
2876.3 -60.98
2876.4 -60.896
2876.5 -60.794
2876.6 -60.702
2876.7 -60.625
2876.8 -60.543
2876.9 -60.442
2877 -60.352
2877.1 -60.273
2877.2 -60.19
2877.3 -60.089
2877.4 -59.996
2877.5 -59.914
2877.6 -59.823
2877.7 -59.718
2877.8 -59.61
2877.9 -59.498
2878 -59.386
2878.1 -59.283
2878.2 -59.192
2878.3 -59.101
2878.4 -58.997
2878.5 -58.884
2878.6 -58.783
2878.7 -58.684
2878.8 -58.572
2878.9 -58.454
2879 -58.34
2879.1 -58.24
2879.2 -58.142
2879.3 -58.043
2879.4 -57.936
2879.5 -57.82
2879.6 -57.702
2879.7 -57.578
2879.8 -57.452
2879.9 -57.322
2880 -57.192
2880.1 -57.058
2880.2 -56.923
2880.3 -56.791
2880.4 -56.658
2880.5 -56.522
2880.6 -56.382
2880.7 -56.242
2880.8 -56.104
2880.9 -55.965
2881 -55.83
2881.1 -55.695
2881.2 -55.563
2881.3 -55.434
2881.4 -55.305
2881.5 -55.176
2881.6 -55.042
2881.7 -54.904
2881.8 -54.755
2881.9 -54.597
2882 -54.427
2882.1 -54.25
2882.2 -54.072
2882.3 -53.891
2882.4 -53.71
2882.5 -53.529
2882.6 -53.35
2882.7 -53.168
2882.8 -52.976
2882.9 -52.769
2883 -52.534
2883.1 -52.284
2883.2 -52.021
2883.3 -51.75
2883.4 -51.47
2883.5 -51.179
2883.6 -50.863
2883.7 -50.497
2883.8 -50.086
2883.9 -49.631
2884 -49.134
2884.1 -48.573
2884.2 -47.928
2884.3 -47.16
2884.4 -46.227
2884.5 -45.094
2884.6 -43.675
2884.7 -41.808
2884.8 -39.191
2884.9 -35.256
2885 -28.699
2885.1 -16.67
2885.2 1.2174
2885.3 15.311
2885.4 21.517
2885.5 21.659
2885.6 17.782
2885.7 11.625
2885.8 4.5147
2885.9 -2.7228
2886 -9.6914
2886.1 -16.301
2886.2 -22.631
2886.3 -28.782
2886.4 -34.765
2886.5 -40.423
2886.6 -45.485
2886.7 -49.747
2886.8 -53.171
2886.9 -55.832
2887 -57.831
2887.1 -59.307
2887.2 -60.392
2887.3 -61.201
2887.4 -61.803
2887.5 -62.246
2887.6 -62.57
2887.7 -62.797
2887.8 -62.954
2887.9 -63.056
2888 -63.122
2888.1 -63.158
2888.2 -63.178
2888.3 -63.187
2888.4 -63.184
2888.5 -63.175
2888.6 -63.157
2888.7 -63.133
2888.8 -63.104
2888.9 -63.076
2889 -63.048
2889.1 -63.01
2889.2 -62.975
2889.3 -62.94
2889.4 -62.91
2889.5 -62.884
2889.6 -62.863
2889.7 -62.847
2889.8 -62.831
2889.9 -62.816
2890 -62.804
2890.1 -62.793
2890.2 -62.779
2890.3 -62.763
2890.4 -62.742
2890.5 -62.713
2890.6 -62.679
2890.7 -62.643
2890.8 -62.616
2890.9 -62.596
2891 -62.585
2891.1 -62.584
2891.2 -62.581
2891.3 -62.571
2891.4 -62.549
2891.5 -62.524
2891.6 -62.502
2891.7 -62.49
2891.8 -62.489
2891.9 -62.49
2892 -62.488
2892.1 -62.472
2892.2 -62.449
2892.3 -62.429
2892.4 -62.425
2892.5 -62.437
2892.6 -62.44
2892.7 -62.426
2892.8 -62.409
2892.9 -62.405
2893 -62.412
2893.1 -62.413
2893.2 -62.398
2893.3 -62.386
2893.4 -62.391
2893.5 -62.401
2893.6 -62.396
2893.7 -62.391
2893.8 -62.403
2893.9 -62.415
2894 -62.403
2894.1 -62.395
2894.2 -62.403
2894.3 -62.418
2894.4 -62.429
2894.5 -62.437
2894.6 -62.446
2894.7 -62.455
2894.8 -62.473
2894.9 -62.484
2895 -62.484
2895.1 -62.485
2895.2 -62.497
2895.3 -62.507
2895.4 -62.502
2895.5 -62.504
2895.6 -62.521
2895.7 -62.547
2895.8 -62.566
2895.9 -62.573
2896 -62.574
2896.1 -62.566
2896.2 -62.559
2896.3 -62.556
2896.4 -62.559
2896.5 -62.576
2896.6 -62.591
2896.7 -62.606
2896.8 -62.623
2896.9 -62.641
2897 -62.657
2897.1 -62.673
2897.2 -62.692
2897.3 -62.7
2897.4 -62.709
2897.5 -62.721
2897.6 -62.731
2897.7 -62.74
2897.8 -62.747
2897.9 -62.758
2898 -62.763
2898.1 -62.77
2898.2 -62.78
2898.3 -62.797
2898.4 -62.819
2898.5 -62.854
2898.6 -62.896
2898.7 -62.934
2898.8 -62.972
2898.9 -63.005
2899 -63.032
2899.1 -63.046
2899.2 -63.057
2899.3 -63.07
2899.4 -63.081
2899.5 -63.106
2899.6 -63.141
2899.7 -63.181
2899.8 -63.222
2899.9 -63.261
2900 -63.286
2900.1 -63.3
2900.2 -63.311
2900.3 -63.329
2900.4 -63.36
2900.5 -63.401
2900.6 -63.439
2900.7 -63.464
2900.8 -63.476
2900.9 -63.495
2901 -63.527
2901.1 -63.568
2901.2 -63.598
2901.3 -63.611
2901.4 -63.626
2901.5 -63.661
2901.6 -63.705
2901.7 -63.737
2901.8 -63.757
2901.9 -63.785
2902 -63.826
2902.1 -63.865
2902.2 -63.878
2902.3 -63.897
2902.4 -63.931
2902.5 -63.966
2902.6 -63.985
2902.7 -63.995
2902.8 -64.007
2902.9 -64.02
2903 -64.032
2903.1 -64.043
2903.2 -64.067
2903.3 -64.105
2903.4 -64.13
2903.5 -64.153
2903.6 -64.185
2903.7 -64.227
2903.8 -64.257
2903.9 -64.28
2904 -64.31
2904.1 -64.348
2904.2 -64.392
2904.3 -64.433
2904.4 -64.461
2904.5 -64.454
2904.6 -64.438
2904.7 -64.422
2904.8 -64.398
2904.9 -64.372
2905 -64.343
2905.1 -64.317
2905.2 -64.293
2905.3 -64.27
2905.4 -64.241
2905.5 -64.184
2905.6 -64.124
2905.7 -64.064
2905.8 -64.006
2905.9 -63.949
2906 -63.896
2906.1 -63.847
2906.2 -63.797
2906.3 -63.748
2906.4 -63.704
2906.5 -63.67
2906.6 -63.643
2906.7 -63.62
2906.8 -63.604
2906.9 -63.586
2907 -63.569
2907.1 -63.549
2907.2 -63.522
2907.3 -63.489
2907.4 -63.447
2907.5 -63.399
2907.6 -63.346
2907.7 -63.3
2907.8 -63.263
2907.9 -63.236
2908 -63.212
2908.1 -63.192
2908.2 -63.166
2908.3 -63.127
2908.4 -63.083
2908.5 -63.038
2908.6 -63.002
2908.7 -62.977
2908.8 -62.96
2908.9 -62.939
2909 -62.901
2909.1 -62.855
2909.2 -62.816
2909.3 -62.792
2909.4 -62.776
2909.5 -62.751
2909.6 -62.708
2909.7 -62.661
2909.8 -62.629
2909.9 -62.609
2910 -62.586
2910.1 -62.548
2910.2 -62.509
2910.3 -62.485
2910.4 -62.462
2910.5 -62.424
2910.6 -62.381
2910.7 -62.359
2910.8 -62.346
2910.9 -62.313
2911 -62.27
2911.1 -62.225
2911.2 -62.185
2911.3 -62.143
2911.4 -62.104
2911.5 -62.077
2911.6 -62.054
2911.7 -62.027
2911.8 -61.988
2911.9 -61.956
2912 -61.936
2912.1 -61.908
2912.2 -61.872
2912.3 -61.832
2912.4 -61.805
2912.5 -61.787
2912.6 -61.769
2912.7 -61.743
2912.8 -61.713
2912.9 -61.681
2913 -61.641
2913.1 -61.596
2913.2 -61.551
2913.3 -61.506
2913.4 -61.463
2913.5 -61.424
2913.6 -61.388
2913.7 -61.346
2913.8 -61.303
2913.9 -61.259
2914 -61.215
2914.1 -61.172
2914.2 -61.131
2914.3 -61.093
2914.4 -61.053
2914.5 -61.012
2914.6 -60.974
2914.7 -60.939
2914.8 -60.91
2914.9 -60.887
2915 -60.868
2915.1 -60.85
2915.2 -60.836
2915.3 -60.823
2915.4 -60.811
2915.5 -60.797
2915.6 -60.778
2915.7 -60.751
2915.8 -60.717
2915.9 -60.68
2916 -60.644
2916.1 -60.613
2916.2 -60.59
2916.3 -60.574
2916.4 -60.564
2916.5 -60.556
2916.6 -60.544
2916.7 -60.519
2916.8 -60.485
2916.9 -60.456
2917 -60.43
2917.1 -60.416
2917.2 -60.407
2917.3 -60.399
2917.4 -60.378
2917.5 -60.351
2917.6 -60.328
2917.7 -60.314
2917.8 -60.308
2917.9 -60.297
2918 -60.274
2918.1 -60.243
2918.2 -60.228
2918.3 -60.23
2918.4 -60.223
2918.5 -60.2
2918.6 -60.174
2918.7 -60.165
2918.8 -60.163
2918.9 -60.148
2919 -60.127
2919.1 -60.115
2919.2 -60.115
2919.3 -60.108
2919.4 -60.092
2919.5 -60.071
2919.6 -60.055
2919.7 -60.048
2919.8 -60.044
2919.9 -60.043
2920 -60.031
2920.1 -60.014
2920.2 -60.012
2920.3 -60.015
2920.4 -60.006
2920.5 -59.986
2920.6 -59.983
2920.7 -59.991
2920.8 -59.997
2920.9 -59.998
2921 -59.998
2921.1 -59.996
2921.2 -59.985
2921.3 -59.971
2921.4 -59.96
2921.5 -59.949
2921.6 -59.941
2921.7 -59.938
2921.8 -59.937
2921.9 -59.93
2922 -59.926
2922.1 -59.924
2922.2 -59.921
2922.3 -59.917
2922.4 -59.912
2922.5 -59.907
2922.6 -59.898
2922.7 -59.887
2922.8 -59.875
2922.9 -59.862
2923 -59.854
2923.1 -59.849
2923.2 -59.849
2923.3 -59.85
2923.4 -59.857
2923.5 -59.869
2923.6 -59.888
2923.7 -59.912
2923.8 -59.935
2923.9 -59.955
2924 -59.972
2924.1 -59.978
2924.2 -59.977
2924.3 -59.975
2924.4 -59.975
2924.5 -59.977
2924.6 -59.986
2924.7 -60.004
2924.8 -60.029
2924.9 -60.053
2925 -60.07
2925.1 -60.078
2925.2 -60.075
2925.3 -60.078
2925.4 -60.092
2925.5 -60.117
2925.6 -60.144
2925.7 -60.161
2925.8 -60.168
2925.9 -60.17
2926 -60.184
2926.1 -60.208
2926.2 -60.232
2926.3 -60.239
2926.4 -60.242
2926.5 -60.26
2926.6 -60.286
2926.7 -60.309
2926.8 -60.314
2926.9 -60.319
2927 -60.339
2927.1 -60.367
2927.2 -60.379
2927.3 -60.383
2927.4 -60.404
2927.5 -60.431
2927.6 -60.447
2927.7 -60.451
2927.8 -60.453
2927.9 -60.458
2928 -60.457
2928.1 -60.466
2928.2 -60.488
2928.3 -60.513
2928.4 -60.525
2928.5 -60.535
2928.6 -60.558
2928.7 -60.579
2928.8 -60.589
2928.9 -60.592
2929 -60.603
2929.1 -60.626
2929.2 -60.652
2929.3 -60.678
2929.4 -60.693
2929.5 -60.702
2929.6 -60.707
2929.7 -60.71
2929.8 -60.711
2929.9 -60.711
2930 -60.711
2930.1 -60.708
2930.2 -60.705
2930.3 -60.703
2930.4 -60.701
2930.5 -60.701
2930.6 -60.699
2930.7 -60.7
2930.8 -60.699
2930.9 -60.701
2931 -60.705
2931.1 -60.713
2931.2 -60.724
2931.3 -60.736
2931.4 -60.754
2931.5 -60.773
2931.6 -60.799
2931.7 -60.826
2931.8 -60.855
2931.9 -60.884
2932 -60.902
2932.1 -60.912
2932.2 -60.913
2932.3 -60.912
2932.4 -60.908
2932.5 -60.909
2932.6 -60.918
2932.7 -60.93
2932.8 -60.948
2932.9 -60.97
2933 -60.994
2933.1 -61.009
2933.2 -61.016
2933.3 -61.017
2933.4 -61.013
2933.5 -61.018
2933.6 -61.032
2933.7 -61.053
2933.8 -61.071
2933.9 -61.076
2934 -61.075
2934.1 -61.074
2934.2 -61.082
2934.3 -61.101
2934.4 -61.117
2934.5 -61.116
2934.6 -61.112
2934.7 -61.122
2934.8 -61.138
2934.9 -61.152
2935 -61.149
2935.1 -61.147
2935.2 -61.159
2935.3 -61.179
2935.4 -61.184
2935.5 -61.175
2935.6 -61.184
2935.7 -61.2
2935.8 -61.2
2935.9 -61.191
2936 -61.188
2936.1 -61.195
2936.2 -61.198
2936.3 -61.201
2936.4 -61.196
2936.5 -61.187
2936.6 -61.191
2936.7 -61.205
2936.8 -61.209
2936.9 -61.2
2937 -61.207
2937.1 -61.218
2937.2 -61.221
2937.3 -61.216
2937.4 -61.211
2937.5 -61.221
2937.6 -61.238
2937.7 -61.26
2937.8 -61.28
2937.9 -61.295
2938 -61.303
2938.1 -61.305
2938.2 -61.304
2938.3 -61.299
2938.4 -61.293
2938.5 -61.284
2938.6 -61.277
2938.7 -61.273
2938.8 -61.264
2938.9 -61.256
2939 -61.247
2939.1 -61.239
2939.2 -61.233
2939.3 -61.233
2939.4 -61.239
2939.5 -61.24
2939.6 -61.244
2939.7 -61.251
2939.8 -61.264
2939.9 -61.278
2940 -61.295
2940.1 -61.316
2940.2 -61.331
2940.3 -61.341
2940.4 -61.345
2940.5 -61.342
2940.6 -61.333
2940.7 -61.32
2940.8 -61.311
2940.9 -61.301
2941 -61.294
2941.1 -61.294
2941.2 -61.305
2941.3 -61.318
2941.4 -61.333
2941.5 -61.341
2941.6 -61.332
2941.7 -61.317
2941.8 -61.303
2941.9 -61.297
2942 -61.304
2942.1 -61.319
2942.2 -61.332
2942.3 -61.324
2942.4 -61.309
2942.5 -61.298
2942.6 -61.3
2942.7 -61.311
2942.8 -61.319
2942.9 -61.312
2943 -61.296
2943.1 -61.293
2943.2 -61.301
2943.3 -61.307
2943.4 -61.296
2943.5 -61.285
2943.6 -61.289
2943.7 -61.295
2943.8 -61.289
2943.9 -61.276
2944 -61.278
2944.1 -61.289
2944.2 -61.294
2944.3 -61.282
2944.4 -61.262
2944.5 -61.245
2944.6 -61.23
2944.7 -61.217
2944.8 -61.211
2944.9 -61.219
2945 -61.227
2945.1 -61.217
2945.2 -61.205
2945.3 -61.209
2945.4 -61.216
2945.5 -61.211
2945.6 -61.195
2945.7 -61.187
2945.8 -61.189
2945.9 -61.197
2946 -61.203
2946.1 -61.208
2946.2 -61.209
2946.3 -61.202
2946.4 -61.192
2946.5 -61.177
2946.6 -61.164
2946.7 -61.15
2946.8 -61.138
2946.9 -61.13
2947 -61.117
2947.1 -61.103
2947.2 -61.089
2947.3 -61.075
2947.4 -61.063
2947.5 -61.055
2947.6 -61.051
2947.7 -61.046
2947.8 -61.04
2947.9 -61.036
2948 -61.038
2948.1 -61.042
2948.2 -61.051
2948.3 -61.067
2948.4 -61.08
2948.5 -61.092
2948.6 -61.098
2948.7 -61.102
2948.8 -61.096
2948.9 -61.087
2949 -61.076
2949.1 -61.063
2949.2 -61.054
2949.3 -61.048
2949.4 -61.051
2949.5 -61.059
2949.6 -61.072
2949.7 -61.083
2949.8 -61.078
2949.9 -61.064
2950 -61.047
2950.1 -61.034
2950.2 -61.033
2950.3 -61.043
2950.4 -61.057
2950.5 -61.059
2950.6 -61.049
2950.7 -61.035
2950.8 -61.031
2950.9 -61.041
2951 -61.054
2951.1 -61.056
2951.2 -61.041
2951.3 -61.035
2951.4 -61.04
2951.5 -61.047
2951.6 -61.039
2951.7 -61.023
2951.8 -61.017
2951.9 -61.021
2952 -61.022
2952.1 -61.007
2952.2 -60.999
2952.3 -61.008
2952.4 -61.01
2952.5 -61.005
2952.6 -60.996
2952.7 -60.999
2952.8 -61.006
2952.9 -61.017
2953 -61.025
2953.1 -61.023
2953.2 -61.018
2953.3 -61.022
2953.4 -61.032
2953.5 -61.014
2953.6 -60.994
2953.7 -60.991
2953.8 -60.985
2953.9 -60.971
2954 -60.948
2954.1 -60.924
2954.2 -60.909
2954.3 -60.913
2954.4 -60.949
2954.5 -61.041
2954.6 -61.135
2954.7 -61.223
2954.8 -61.31
2954.9 -61.392
2955 -61.475
2955.1 -61.557
2955.2 -61.63
2955.3 -61.702
2955.4 -61.796
2955.5 -61.941
2955.6 -62.089
2955.7 -62.239
2955.8 -62.388
2955.9 -62.533
2956 -62.679
2956.1 -62.826
2956.2 -62.969
2956.3 -63.114
2956.4 -63.248
2956.5 -63.359
2956.6 -63.456
2956.7 -63.546
2956.8 -63.629
2956.9 -63.703
2957 -63.775
2957.1 -63.847
2957.2 -63.923
2957.3 -63.997
2957.4 -64.08
2957.5 -64.168
2957.6 -64.257
2957.7 -64.344
2957.8 -64.426
2957.9 -64.498
2958 -64.558
2958.1 -64.613
2958.2 -64.673
2958.3 -64.74
2958.4 -64.809
2958.5 -64.869
2958.6 -64.925
2958.7 -64.965
2958.8 -64.999
2958.9 -65.037
2959 -65.085
2959.1 -65.139
2959.2 -65.189
2959.3 -65.225
2959.4 -65.25
2959.5 -65.283
2959.6 -65.329
2959.7 -65.377
2959.8 -65.408
2959.9 -65.427
2960 -65.46
2960.1 -65.503
2960.2 -65.538
2960.3 -65.557
2960.4 -65.583
2960.5 -65.619
2960.6 -65.643
2960.7 -65.653
2960.8 -65.668
2960.9 -65.697
2961 -65.729
2961.1 -65.755
2961.2 -65.782
2961.3 -65.807
2961.4 -65.835
2961.5 -65.854
2961.6 -65.862
2961.7 -65.864
2961.8 -65.878
2961.9 -65.9
2962 -65.904
2962.1 -65.904
2962.2 -65.916
2962.3 -65.938
2962.4 -65.955
2962.5 -65.962
2962.6 -65.961
2962.7 -65.954
2962.8 -65.944
2962.9 -65.933
2963 -65.926
2963.1 -65.924
2963.2 -65.927
2963.3 -65.935
2963.4 -65.941
2963.5 -65.946
2963.6 -65.952
2963.7 -65.954
2963.8 -65.957
2963.9 -65.959
2964 -65.962
2964.1 -65.958
2964.2 -65.954
2964.3 -65.944
2964.4 -65.933
2964.5 -65.92
2964.6 -65.912
2964.7 -65.909
2964.8 -65.905
2964.9 -65.905
2965 -65.908
2965.1 -65.914
2965.2 -65.925
2965.3 -65.945
2965.4 -65.968
2965.5 -65.989
2965.6 -66.005
2965.7 -66.01
2965.8 -66.006
2965.9 -65.997
2966 -65.99
2966.1 -65.993
2966.2 -66.003
2966.3 -66.02
2966.4 -66.04
2966.5 -66.061
2966.6 -66.072
2966.7 -66.071
2966.8 -66.07
2966.9 -66.075
2967 -66.092
2967.1 -66.113
2967.2 -66.134
2967.3 -66.142
2967.4 -66.138
2967.5 -66.15
2967.6 -66.174
2967.7 -66.203
2967.8 -66.219
2967.9 -66.223
2968 -66.239
2968.1 -66.262
2968.2 -66.289
2968.3 -66.298
2968.4 -66.303
2968.5 -66.324
2968.6 -66.361
2968.7 -66.391
2968.8 -66.403
2968.9 -66.429
2969 -66.46
2969.1 -66.474
2969.2 -66.479
2969.3 -66.498
2969.4 -66.53
2969.5 -66.569
2969.6 -66.608
2969.7 -66.637
2969.8 -66.656
2969.9 -66.672
2970 -66.704
2970.1 -66.745
2970.2 -66.766
2970.3 -66.783
2970.4 -66.816
2970.5 -66.858
2970.6 -66.896
2970.7 -66.926
2970.8 -66.952
2970.9 -66.982
2971 -67.024
2971.1 -67.073
2971.2 -67.121
2971.3 -67.17
2971.4 -67.221
2971.5 -67.279
2971.6 -67.33
2971.7 -67.378
2971.8 -67.423
2971.9 -67.467
2972 -67.511
2972.1 -67.558
2972.2 -67.608
2972.3 -67.652
2972.4 -67.698
2972.5 -67.75
2972.6 -67.806
2972.7 -67.862
2972.8 -67.917
2972.9 -67.973
2973 -68.023
2973.1 -68.067
2973.2 -68.101
2973.3 -68.131
2973.4 -68.159
2973.5 -68.19
2973.6 -68.222
2973.7 -68.257
2973.8 -68.295
2973.9 -68.339
2974 -68.389
2974.1 -68.445
2974.2 -68.5
2974.3 -68.552
2974.4 -68.595
2974.5 -68.634
2974.6 -68.668
2974.7 -68.705
2974.8 -68.753
2974.9 -68.806
2975 -68.865
2975.1 -68.92
2975.2 -68.965
2975.3 -68.997
2975.4 -69.033
2975.5 -69.085
2975.6 -69.144
2975.7 -69.206
2975.8 -69.256
2975.9 -69.291
2976 -69.327
2976.1 -69.379
2976.2 -69.442
2976.3 -69.493
2976.4 -69.528
2976.5 -69.568
2976.6 -69.623
2976.7 -69.681
2976.8 -69.727
2976.9 -69.77
2977 -69.818
2977.1 -69.877
2977.2 -69.92
2977.3 -69.954
2977.4 -70.004
2977.5 -70.068
2977.6 -70.123
2977.7 -70.159
2977.8 -70.191
2977.9 -70.225
2978 -70.262
2978.1 -70.305
2978.2 -70.362
2978.3 -70.42
2978.4 -70.46
2978.5 -70.501
2978.6 -70.555
2978.7 -70.61
2978.8 -70.654
2978.9 -70.69
2979 -70.733
2979.1 -70.785
2979.2 -70.843
2979.3 -70.897
2979.4 -70.946
2979.5 -70.992
2979.6 -71.034
2979.7 -71.074
2979.8 -71.109
2979.9 -71.147
2980 -71.181
2980.1 -71.214
2980.2 -71.247
2980.3 -71.282
2980.4 -71.316
2980.5 -71.351
2980.6 -71.391
2980.7 -71.428
2980.8 -71.466
2980.9 -71.508
2981 -71.549
2981.1 -71.596
2981.2 -71.646
2981.3 -71.7
2981.4 -71.752
2981.5 -71.808
2981.6 -71.865
2981.7 -71.914
2981.8 -71.959
2981.9 -71.996
2982 -72.027
2982.1 -72.053
2982.2 -72.078
2982.3 -72.108
2982.4 -72.137
2982.5 -72.178
2982.6 -72.226
2982.7 -72.28
2982.8 -72.331
2982.9 -72.376
2983 -72.409
2983.1 -72.43
2983.2 -72.453
2983.3 -72.486
2983.4 -72.529
2983.5 -72.576
2983.6 -72.622
2983.7 -72.655
2983.8 -72.674
2983.9 -72.7
2984 -72.738
2984.1 -72.782
2984.2 -72.821
2984.3 -72.846
2984.4 -72.868
2984.5 -72.897
2984.6 -72.94
2984.7 -72.977
2984.8 -72.999
2984.9 -73.018
2985 -73.053
2985.1 -73.095
2985.2 -73.119
2985.3 -73.135
2985.4 -73.167
2985.5 -73.205
2985.6 -73.226
2985.7 -73.241
2985.8 -73.272
2985.9 -73.309
2986 -73.338
2986.1 -73.356
2986.2 -73.371
2986.3 -73.387
2986.4 -73.412
2986.5 -73.449
2986.6 -73.476
2986.7 -73.492
2986.8 -73.508
2986.9 -73.538
2987 -73.562
2987.1 -73.576
2987.2 -73.592
2987.3 -73.619
2987.4 -73.656
2987.5 -73.684
2987.6 -73.709
2987.7 -73.73
2987.8 -73.745
2987.9 -73.758
2988 -73.765
2988.1 -73.772
2988.2 -73.778
2988.3 -73.786
2988.4 -73.792
2988.5 -73.797
2988.6 -73.804
2988.7 -73.81
2988.8 -73.814
2988.9 -73.816
2989 -73.817
2989.1 -73.819
2989.2 -73.82
2989.3 -73.823
2989.4 -73.826
2989.5 -73.827
2989.6 -73.829
2989.7 -73.836
2989.8 -73.847
2989.9 -73.859
2990 -73.876
2990.1 -73.899
2990.2 -73.926
2990.3 -73.951
2990.4 -73.974
2990.5 -73.989
2990.6 -73.987
2990.7 -73.98
2990.8 -73.968
2990.9 -73.959
2991 -73.957
2991.1 -73.966
2991.2 -73.988
2991.3 -74.007
2991.4 -74.023
2991.5 -74.022
2991.6 -74.01
2991.7 -73.994
2991.8 -73.989
2991.9 -73.996
2992 -74.01
2992.1 -74.021
2992.2 -74.015
2992.3 -73.999
2992.4 -73.989
2992.5 -73.988
2992.6 -73.999
2992.7 -74
2992.8 -73.983
2992.9 -73.966
2993 -73.963
2993.1 -73.968
2993.2 -73.964
2993.3 -73.948
2993.4 -73.934
2993.5 -73.935
2993.6 -73.928
2993.7 -73.903
2993.8 -73.887
2993.9 -73.888
2994 -73.885
2994.1 -73.861
2994.2 -73.847
2994.3 -73.844
2994.4 -73.845
2994.5 -73.842
2994.6 -73.841
2994.7 -73.837
2994.8 -73.822
2994.9 -73.795
2995 -73.766
2995.1 -73.751
2995.2 -73.739
2995.3 -73.715
2995.4 -73.688
2995.5 -73.667
2995.6 -73.652
2995.7 -73.629
2995.8 -73.604
2995.9 -73.575
2996 -73.537
2996.1 -73.5
2996.2 -73.466
2996.3 -73.436
2996.4 -73.406
2996.5 -73.375
2996.6 -73.353
2996.7 -73.329
2996.8 -73.305
2996.9 -73.28
2997 -73.252
2997.1 -73.222
2997.2 -73.195
2997.3 -73.168
2997.4 -73.13
2997.5 -73.084
2997.6 -73.035
2997.7 -72.983
2997.8 -72.931
2997.9 -72.887
2998 -72.848
2998.1 -72.806
2998.2 -72.772
2998.3 -72.739
2998.4 -72.709
2998.5 -72.679
2998.6 -72.654
2998.7 -72.631
2998.8 -72.601
2998.9 -72.561
2999 -72.51
2999.1 -72.456
2999.2 -72.404
2999.3 -72.36
2999.4 -72.322
2999.5 -72.285
2999.6 -72.253
2999.7 -72.221
2999.8 -72.18
2999.9 -72.127
3000 -72.071
3000.1 -72.024
3000.2 -71.984
3000.3 -71.955
3000.4 -71.921
3000.5 -71.869
3000.6 -71.806
3000.7 -71.746
3000.8 -71.702
3000.9 -71.666
3001 -71.623
3001.1 -71.562
3001.2 -71.502
3001.3 -71.458
3001.4 -71.424
3001.5 -71.379
3001.6 -71.316
3001.7 -71.262
3001.8 -71.221
3001.9 -71.178
3002 -71.122
3002.1 -71.072
3002.2 -71.036
3002.3 -70.99
3002.4 -70.928
3002.5 -70.865
3002.6 -70.819
3002.7 -70.779
3002.8 -70.738
3002.9 -70.698
3003 -70.652
3003.1 -70.605
3003.2 -70.547
3003.3 -70.486
3003.4 -70.439
3003.5 -70.4
3003.6 -70.353
3003.7 -70.296
3003.8 -70.251
3003.9 -70.216
3004 -70.183
3004.1 -70.141
3004.2 -70.086
3004.3 -70.033
3004.4 -69.971
3004.5 -69.885
3004.6 -69.803
3004.7 -69.727
3004.8 -69.657
3004.9 -69.583
3005 -69.511
3005.1 -69.439
3005.2 -69.369
3005.3 -69.3
3005.4 -69.217
3005.5 -69.109
3005.6 -68.989
3005.7 -68.869
3005.8 -68.749
3005.9 -68.625
3006 -68.499
3006.1 -68.372
3006.2 -68.244
3006.3 -68.109
3006.4 -67.974
3006.5 -67.838
3006.6 -67.708
3006.7 -67.582
3006.8 -67.463
3006.9 -67.353
3007 -67.241
3007.1 -67.136
3007.2 -67.033
3007.3 -66.929
3007.4 -66.811
3007.5 -66.675
3007.6 -66.532
3007.7 -66.387
3007.8 -66.25
3007.9 -66.119
3008 -65.995
3008.1 -65.877
3008.2 -65.757
3008.3 -65.625
3008.4 -65.477
3008.5 -65.33
3008.6 -65.191
3008.7 -65.062
3008.8 -64.938
3008.9 -64.804
3009 -64.654
3009.1 -64.502
3009.2 -64.363
3009.3 -64.235
3009.4 -64.102
3009.5 -63.943
3009.6 -63.777
3009.7 -63.621
3009.8 -63.476
3009.9 -63.325
3010 -63.157
3010.1 -62.993
3010.2 -62.844
3010.3 -62.688
3010.4 -62.514
3010.5 -62.339
3010.6 -62.177
3010.7 -62.007
3010.8 -61.822
3010.9 -61.64
3011 -61.462
3011.1 -61.291
3011.2 -61.118
3011.3 -60.94
3011.4 -60.749
3011.5 -60.542
3011.6 -60.331
3011.7 -60.126
3011.8 -59.921
3011.9 -59.698
3012 -59.468
3012.1 -59.245
3012.2 -59.025
3012.3 -58.794
3012.4 -58.54
3012.5 -58.275
3012.6 -58.001
3012.7 -57.722
3012.8 -57.443
3012.9 -57.162
3013 -56.873
3013.1 -56.574
3013.2 -56.268
3013.3 -55.947
3013.4 -55.611
3013.5 -55.257
3013.6 -54.884
3013.7 -54.489
3013.8 -54.062
3013.9 -53.603
3014 -53.103
3014.1 -52.552
3014.2 -51.939
3014.3 -51.249
3014.4 -50.464
3014.5 -49.549
3014.6 -48.464
3014.7 -47.138
3014.8 -45.465
3014.9 -43.253
3015 -40.122
3015.1 -35.207
3015.2 -26.214
3015.3 -8.4036
3015.4 12.764
3015.5 24.631
3015.6 27.976
3015.7 25.436
3015.8 19.172
3015.9 11.166
3016 2.7969
3016.1 -5.2663
3016.2 -12.839
3016.3 -19.98
3016.4 -26.817
3016.5 -33.39
3016.6 -39.539
3016.7 -44.993
3016.8 -49.549
3016.9 -53.172
3017 -55.949
3017.1 -58.019
3017.2 -59.534
3017.3 -60.629
3017.4 -61.429
3017.5 -62.025
3017.6 -62.474
3017.7 -62.805
3017.8 -63.03
3017.9 -63.185
3018 -63.301
3018.1 -63.394
3018.2 -63.453
3018.3 -63.477
3018.4 -63.498
3018.5 -63.522
3018.6 -63.534
3018.7 -63.521
3018.8 -63.504
3018.9 -63.497
3019 -63.487
3019.1 -63.462
3019.2 -63.434
3019.3 -63.417
3019.4 -63.407
3019.5 -63.402
3019.6 -63.394
3019.7 -63.381
3019.8 -63.359
3019.9 -63.33
3020 -63.314
3020.1 -63.302
3020.2 -63.276
3020.3 -63.248
3020.4 -63.242
3020.5 -63.249
3020.6 -63.243
3020.7 -63.226
3020.8 -63.205
3020.9 -63.188
3021 -63.181
3021.1 -63.192
3021.2 -63.205
3021.3 -63.213
3021.4 -63.22
3021.5 -63.229
3021.6 -63.236
3021.7 -63.24
3021.8 -63.246
3021.9 -63.254
3022 -63.257
3022.1 -63.261
3022.2 -63.264
3022.3 -63.265
3022.4 -63.269
3022.5 -63.286
3022.6 -63.304
3022.7 -63.315
3022.8 -63.322
3022.9 -63.323
3023 -63.321
3023.1 -63.314
3023.2 -63.304
3023.3 -63.293
3023.4 -63.28
3023.5 -63.274
3023.6 -63.271
3023.7 -63.276
3023.8 -63.287
3023.9 -63.304
3024 -63.327
3024.1 -63.349
3024.2 -63.363
3024.3 -63.368
3024.4 -63.368
3024.5 -63.368
3024.6 -63.368
3024.7 -63.379
3024.8 -63.397
3024.9 -63.421
3025 -63.443
3025.1 -63.457
3025.2 -63.463
3025.3 -63.46
3025.4 -63.47
3025.5 -63.495
3025.6 -63.524
3025.7 -63.545
3025.8 -63.554
3025.9 -63.563
3026 -63.58
3026.1 -63.608
3026.2 -63.63
3026.3 -63.631
3026.4 -63.632
3026.5 -63.657
3026.6 -63.694
3026.7 -63.715
3026.8 -63.723
3026.9 -63.74
3027 -63.767
3027.1 -63.779
3027.2 -63.788
3027.3 -63.816
3027.4 -63.843
3027.5 -63.857
3027.6 -63.869
3027.7 -63.891
3027.8 -63.918
3027.9 -63.949
3028 -63.98
3028.1 -64.002
3028.2 -64.014
3028.3 -64.018
3028.4 -64.035
3028.5 -64.065
3028.6 -64.088
3028.7 -64.103
3028.8 -64.116
3028.9 -64.142
3029 -64.172
3029.1 -64.198
3029.2 -64.214
3029.3 -64.226
3029.4 -64.235
3029.5 -64.242
3029.6 -64.248
3029.7 -64.254
3029.8 -64.264
3029.9 -64.277
3030 -64.295
3030.1 -64.316
3030.2 -64.335
3030.3 -64.353
3030.4 -64.37
3030.5 -64.387
3030.6 -64.404
3030.7 -64.419
3030.8 -64.434
3030.9 -64.445
3031 -64.455
3031.1 -64.461
3031.2 -64.463
3031.3 -64.469
3031.4 -64.474
3031.5 -64.484
3031.6 -64.496
3031.7 -64.512
3031.8 -64.53
3031.9 -64.554
3032 -64.588
3032.1 -64.62
3032.2 -64.654
3032.3 -64.682
3032.4 -64.701
3032.5 -64.709
3032.6 -64.711
3032.7 -64.719
3032.8 -64.728
3032.9 -64.745
3033 -64.768
3033.1 -64.796
3033.2 -64.822
3033.3 -64.843
3033.4 -64.854
3033.5 -64.854
3033.6 -64.862
3033.7 -64.879
3033.8 -64.903
3033.9 -64.926
3034 -64.939
3034.1 -64.945
3034.2 -64.948
3034.3 -64.965
3034.4 -64.988
3034.5 -65.001
3034.6 -64.998
3034.7 -65
3034.8 -65.018
3034.9 -65.04
3035 -65.051
3035.1 -65.048
3035.2 -65.052
3035.3 -65.07
3035.4 -65.082
3035.5 -65.079
3035.6 -65.081
3035.7 -65.099
3035.8 -65.107
3035.9 -65.099
3036 -65.091
3036.1 -65.088
3036.2 -65.087
3036.3 -65.082
3036.4 -65.073
3036.5 -65.07
3036.6 -65.079
3036.7 -65.081
3036.8 -65.076
3036.9 -65.083
3037 -65.094
3037.1 -65.096
3037.2 -65.085
3037.3 -65.08
3037.4 -65.089
3037.5 -65.102
3037.6 -65.114
3037.7 -65.122
3037.8 -65.124
3037.9 -65.117
3038 -65.106
3038.1 -65.095
3038.2 -65.081
3038.3 -65.066
3038.4 -65.049
3038.5 -65.027
3038.6 -65.006
3038.7 -64.988
3038.8 -64.97
3038.9 -64.95
3039 -64.931
3039.1 -64.907
3039.2 -64.885
3039.3 -64.865
3039.4 -64.847
3039.5 -64.83
3039.6 -64.81
3039.7 -64.795
3039.8 -64.781
3039.9 -64.769
3040 -64.764
3040.1 -64.765
3040.2 -64.771
3040.3 -64.774
3040.4 -64.775
3040.5 -64.765
3040.6 -64.75
3040.7 -64.729
3040.8 -64.704
3040.9 -64.678
3041 -64.651
3041.1 -64.628
3041.2 -64.61
3041.3 -64.602
3041.4 -64.596
3041.5 -64.589
3041.6 -64.575
3041.7 -64.541
3041.8 -64.502
3041.9 -64.47
3042 -64.452
3042.1 -64.44
3042.2 -64.433
3042.3 -64.416
3042.4 -64.378
3042.5 -64.337
3042.6 -64.308
3042.7 -64.291
3042.8 -64.27
3042.9 -64.234
3043 -64.195
3043.1 -64.163
3043.2 -64.144
3043.3 -64.122
3043.4 -64.082
3043.5 -64.038
3043.6 -64.01
3043.7 -63.988
3043.8 -63.944
3043.9 -63.898
3044 -63.867
3044.1 -63.845
3044.2 -63.81
3044.3 -63.765
3044.4 -63.72
3044.5 -63.665
3044.6 -63.61
3044.7 -63.554
3044.8 -63.509
3044.9 -63.477
3045 -63.443
3045.1 -63.394
3045.2 -63.344
3045.3 -63.312
3045.4 -63.273
3045.5 -63.216
3045.6 -63.154
3045.7 -63.094
3045.8 -63.046
3045.9 -63.006
3046 -62.966
3046.1 -62.921
3046.2 -62.874
3046.3 -62.824
3046.4 -62.767
3046.5 -62.701
3046.6 -62.633
3046.7 -62.566
3046.8 -62.499
3046.9 -62.434
3047 -62.369
3047.1 -62.302
3047.2 -62.237
3047.3 -62.171
3047.4 -62.108
3047.5 -62.039
3047.6 -61.974
3047.7 -61.914
3047.8 -61.851
3047.9 -61.792
3048 -61.736
3048.1 -61.68
3048.2 -61.627
3048.3 -61.573
3048.4 -61.513
3048.5 -61.432
3048.6 -61.346
3048.7 -61.256
3048.8 -61.164
3048.9 -61.074
3049 -60.993
3049.1 -60.917
3049.2 -60.844
3049.3 -60.778
3049.4 -60.712
3049.5 -60.634
3049.6 -60.542
3049.7 -60.443
3049.8 -60.346
3049.9 -60.25
3050 -60.163
3050.1 -60.087
3050.2 -60.011
3050.3 -59.924
3050.4 -59.823
3050.5 -59.716
3050.6 -59.614
3050.7 -59.524
3050.8 -59.439
3050.9 -59.346
3051 -59.236
3051.1 -59.125
3051.2 -59.028
3051.3 -58.942
3051.4 -58.847
3051.5 -58.729
3051.6 -58.61
3051.7 -58.503
3051.8 -58.402
3051.9 -58.287
3052 -58.162
3052.1 -58.052
3052.2 -57.949
3052.3 -57.83
3052.4 -57.703
3052.5 -57.587
3052.6 -57.483
3052.7 -57.379
3052.8 -57.271
3052.9 -57.161
3053 -57.054
3053.1 -56.946
3053.2 -56.825
3053.3 -56.698
3053.4 -56.575
3053.5 -56.452
3053.6 -56.315
3053.7 -56.169
3053.8 -56.034
3053.9 -55.908
3054 -55.779
3054.1 -55.64
3054.2 -55.491
3054.3 -55.333
3054.4 -55.19
3054.5 -55.075
3054.6 -54.962
3054.7 -54.853
3054.8 -54.745
3054.9 -54.639
3055 -54.531
3055.1 -54.426
3055.2 -54.325
3055.3 -54.218
3055.4 -54.122
3055.5 -54.046
3055.6 -53.97
3055.7 -53.892
3055.8 -53.815
3055.9 -53.741
3056 -53.661
3056.1 -53.581
3056.2 -53.498
3056.3 -53.415
3056.4 -53.331
3056.5 -53.252
3056.6 -53.18
3056.7 -53.109
3056.8 -53.048
3056.9 -52.993
3057 -52.945
3057.1 -52.905
3057.2 -52.87
3057.3 -52.838
3057.4 -52.798
3057.5 -52.758
3057.6 -52.715
3057.7 -52.681
3057.8 -52.661
3057.9 -52.656
3058 -52.671
3058.1 -52.696
3058.2 -52.724
3058.3 -52.744
3058.4 -52.764
3058.5 -52.795
3058.6 -52.845
3058.7 -52.922
3058.8 -53.011
3058.9 -53.105
3059 -53.192
3059.1 -53.29
3059.2 -53.414
3059.3 -53.561
3059.4 -53.721
3059.5 -53.879
3059.6 -54.042
3059.7 -54.227
3059.8 -54.44
3059.9 -54.662
3060 -54.876
3060.1 -55.102
3060.2 -55.349
3060.3 -55.606
3060.4 -55.852
3060.5 -56.101
3060.6 -56.377
3060.7 -56.656
3060.8 -56.918
3060.9 -57.173
3061 -57.434
3061.1 -57.701
3061.2 -57.969
3061.3 -58.229
3061.4 -58.475
3061.5 -58.716
3061.6 -58.963
3061.7 -59.21
3061.8 -59.438
3061.9 -59.657
3062 -59.884
3062.1 -60.104
3062.2 -60.304
3062.3 -60.485
3062.4 -60.658
3062.5 -60.835
3062.6 -61.017
3062.7 -61.198
3062.8 -61.364
3062.9 -61.521
3063 -61.667
3063.1 -61.805
3063.2 -61.935
3063.3 -62.062
3063.4 -62.181
3063.5 -62.291
3063.6 -62.395
3063.7 -62.492
3063.8 -62.587
3063.9 -62.68
3064 -62.773
3064.1 -62.864
3064.2 -62.947
3064.3 -63.028
3064.4 -63.105
3064.5 -63.18
3064.6 -63.251
3064.7 -63.322
3064.8 -63.387
3064.9 -63.439
3065 -63.483
3065.1 -63.517
3065.2 -63.545
3065.3 -63.568
3065.4 -63.59
3065.5 -63.614
3065.6 -63.637
3065.7 -63.666
3065.8 -63.7
3065.9 -63.738
3066 -63.775
3066.1 -63.808
3066.2 -63.833
3066.3 -63.842
3066.4 -63.845
3066.5 -63.849
3066.6 -63.86
3066.7 -63.88
3066.8 -63.906
3066.9 -63.927
3067 -63.933
3067.1 -63.931
3067.2 -63.926
3067.3 -63.933
3067.4 -63.951
3067.5 -63.965
3067.6 -63.966
3067.7 -63.955
3067.8 -63.947
3067.9 -63.952
3068 -63.965
3068.1 -63.971
3068.2 -63.956
3068.3 -63.944
3068.4 -63.947
3068.5 -63.953
3068.6 -63.941
3068.7 -63.927
3068.8 -63.932
3068.9 -63.935
3069 -63.919
3069.1 -63.899
3069.2 -63.892
3069.3 -63.895
3069.4 -63.901
3069.5 -63.908
3069.6 -63.908
3069.7 -63.908
3069.8 -63.899
3069.9 -63.879
3070 -63.864
3070.1 -63.864
3070.2 -63.859
3070.3 -63.835
3070.4 -63.816
3070.5 -63.812
3070.6 -63.809
3070.7 -63.797
3070.8 -63.778
3070.9 -63.755
3071 -63.728
3071.1 -63.713
3071.2 -63.705
3071.3 -63.699
3071.4 -63.693
3071.5 -63.691
3071.6 -63.689
3071.7 -63.684
3071.8 -63.679
3071.9 -63.673
3072 -63.668
3072.1 -63.662
3072.2 -63.657
3072.3 -63.651
3072.4 -63.637
3072.5 -63.619
3072.6 -63.596
3072.7 -63.571
3072.8 -63.541
3072.9 -63.507
3073 -63.474
3073.1 -63.441
3073.2 -63.41
3073.3 -63.38
3073.4 -63.355
3073.5 -63.332
3073.6 -63.317
3073.7 -63.308
3073.8 -63.302
3073.9 -63.294
3074 -63.278
3074.1 -63.256
3074.2 -63.223
3074.3 -63.185
3074.4 -63.152
3074.5 -63.124
3074.6 -63.104
3074.7 -63.091
3074.8 -63.085
3074.9 -63.074
3075 -63.046
3075.1 -63.011
3075.2 -62.976
3075.3 -62.953
3075.4 -62.937
3075.5 -62.931
3075.6 -62.915
3075.7 -62.88
3075.8 -62.844
3075.9 -62.819
3076 -62.807
3076.1 -62.791
3076.2 -62.761
3076.3 -62.727
3076.4 -62.703
3076.5 -62.692
3076.6 -62.672
3076.7 -62.636
3076.8 -62.604
3076.9 -62.588
3077 -62.576
3077.1 -62.544
3077.2 -62.513
3077.3 -62.498
3077.4 -62.484
3077.5 -62.448
3077.6 -62.411
3077.7 -62.384
3077.8 -62.357
3077.9 -62.331
3078 -62.298
3078.1 -62.263
3078.2 -62.237
3078.3 -62.222
3078.4 -62.202
3078.5 -62.167
3078.6 -62.141
3078.7 -62.125
3078.8 -62.102
3078.9 -62.066
3079 -62.029
3079.1 -62.002
3079.2 -61.984
3079.3 -61.973
3079.4 -61.96
3079.5 -61.942
3079.6 -61.924
3079.7 -61.902
3079.8 -61.88
3079.9 -61.856
3080 -61.83
3080.1 -61.802
3080.2 -61.776
3080.3 -61.749
3080.4 -61.723
3080.5 -61.701
3080.6 -61.679
3080.7 -61.661
3080.8 -61.643
3080.9 -61.626
3081 -61.612
3081.1 -61.601
3081.2 -61.593
3081.3 -61.584
3081.4 -61.574
3081.5 -61.558
3081.6 -61.536
3081.7 -61.511
3081.8 -61.48
3081.9 -61.445
3082 -61.407
3082.1 -61.373
3082.2 -61.34
3082.3 -61.315
3082.4 -61.3
3082.5 -61.287
3082.6 -61.28
3082.7 -61.271
3082.8 -61.255
3082.9 -61.227
3083 -61.194
3083.1 -61.163
3083.2 -61.135
3083.3 -61.118
3083.4 -61.109
3083.5 -61.102
3083.6 -61.083
3083.7 -61.055
3083.8 -61.027
3083.9 -61.003
3084 -60.991
3084.1 -60.986
3084.2 -60.972
3084.3 -60.939
3084.4 -60.91
3084.5 -60.895
3084.6 -60.888
3084.7 -60.879
3084.8 -60.851
3084.9 -60.821
3085 -60.802
3085.1 -60.795
3085.2 -60.782
3085.3 -60.753
3085.4 -60.736
3085.5 -60.732
3085.6 -60.717
3085.7 -60.684
3085.8 -60.665
3085.9 -60.663
3086 -60.659
3086.1 -60.654
3086.2 -60.646
3086.3 -60.642
3086.4 -60.638
3086.5 -60.626
3086.6 -60.604
3086.7 -60.588
3086.8 -60.583
3086.9 -60.568
3087 -60.544
3087.1 -60.53
3087.2 -60.53
3087.3 -60.53
3087.4 -60.518
3087.5 -60.5
3087.6 -60.476
3087.7 -60.454
3087.8 -60.443
3087.9 -60.438
3088 -60.438
3088.1 -60.44
3088.2 -60.442
3088.3 -60.443
3088.4 -60.446
3088.5 -60.451
3088.6 -60.456
3088.7 -60.463
3088.8 -60.465
3088.9 -60.467
3089 -60.466
3089.1 -60.465
3089.2 -60.461
3089.3 -60.451
3089.4 -60.44
3089.5 -60.422
3089.6 -60.404
3089.7 -60.382
3089.8 -60.364
3089.9 -60.352
3090 -60.341
3090.1 -60.335
3090.2 -60.334
3090.3 -60.338
3090.4 -60.346
3090.5 -60.361
3090.6 -60.377
3090.7 -60.382
3090.8 -60.378
3090.9 -60.364
3091 -60.346
3091.1 -60.333
3091.2 -60.331
3091.3 -60.34
3091.4 -60.352
3091.5 -60.366
3091.6 -60.37
3091.7 -60.362
3091.8 -60.348
3091.9 -60.342
3092 -60.348
3092.1 -60.36
3092.2 -60.375
3092.3 -60.38
3092.4 -60.372
3092.5 -60.361
3092.6 -60.367
3092.7 -60.386
3092.8 -60.398
3092.9 -60.393
3093 -60.381
3093.1 -60.383
3093.2 -60.397
3093.3 -60.407
3093.4 -60.403
3093.5 -60.4
3093.6 -60.408
3093.7 -60.42
3093.8 -60.418
3093.9 -60.417
3094 -60.434
3094.1 -60.453
3094.2 -60.451
3094.3 -60.442
3094.4 -60.436
3094.5 -60.434
3094.6 -60.431
3094.7 -60.426
3094.8 -60.431
3094.9 -60.446
3095 -60.457
3095.1 -60.455
3095.2 -60.458
3095.3 -60.474
3095.4 -60.487
3095.5 -60.489
3095.6 -60.48
3095.7 -60.48
3095.8 -60.495
3095.9 -60.517
3096 -60.538
3096.1 -60.551
3096.2 -60.558
3096.3 -60.563
3096.4 -60.567
3096.5 -60.566
3096.6 -60.567
3096.7 -60.569
3096.8 -60.568
3096.9 -60.568
3097 -60.568
3097.1 -60.569
3097.2 -60.569
3097.3 -60.574
3097.4 -60.582
3097.5 -60.586
3097.6 -60.593
3097.7 -60.599
3097.8 -60.613
3097.9 -60.628
3098 -60.649
3098.1 -60.674
3098.2 -60.696
3098.3 -60.716
3098.4 -60.736
3098.5 -60.751
3098.6 -60.761
3098.7 -60.767
3098.8 -60.768
3098.9 -60.761
3099 -60.755
3099.1 -60.753
3099.2 -60.759
3099.3 -60.771
3099.4 -60.795
3099.5 -60.821
3099.6 -60.838
3099.7 -60.849
3099.8 -60.845
3099.9 -60.837
3100 -60.834
3100.1 -60.842
3100.2 -60.861
3100.3 -60.881
3100.4 -60.896
3100.5 -60.895
3100.6 -60.886
3100.7 -60.885
3100.8 -60.899
3100.9 -60.919
3101 -60.93
3101.1 -60.928
3101.2 -60.923
3101.3 -60.93
3101.4 -60.949
3101.5 -60.962
3101.6 -60.96
3101.7 -60.954
3101.8 -60.965
3101.9 -60.981
3102 -60.982
3102.1 -60.975
3102.2 -60.985
3102.3 -61.001
3102.4 -61
3102.5 -60.991
3102.6 -60.992
3102.7 -61.003
3102.8 -61.017
3102.9 -61.029
3103 -61.034
3103.1 -61.029
3103.2 -61.026
3103.3 -61.035
3103.4 -61.048
3103.5 -61.047
3103.6 -61.046
3103.7 -61.06
3103.8 -61.073
3103.9 -61.074
3104 -61.067
3104.1 -61.065
3104.2 -61.075
3104.3 -61.091
3104.4 -61.112
3104.5 -61.135
3104.6 -61.156
3104.7 -61.171
3104.8 -61.182
3104.9 -61.191
3105 -61.194
3105.1 -61.196
3105.2 -61.195
3105.3 -61.196
3105.4 -61.196
3105.5 -61.201
3105.6 -61.205
3105.7 -61.208
3105.8 -61.214
3105.9 -61.22
3106 -61.227
3106.1 -61.237
3106.2 -61.253
3106.3 -61.273
3106.4 -61.289
3106.5 -61.306
3106.6 -61.32
3106.7 -61.332
3106.8 -61.336
3106.9 -61.336
3107 -61.331
3107.1 -61.316
3107.2 -61.302
3107.3 -61.291
3107.4 -61.284
3107.5 -61.281
3107.6 -61.288
3107.7 -61.3
3107.8 -61.312
3107.9 -61.324
3108 -61.326
3108.1 -61.315
3108.2 -61.3
3108.3 -61.29
3108.4 -61.289
3108.5 -61.297
3108.6 -61.311
3108.7 -61.32
3108.8 -61.314
3108.9 -61.299
3109 -61.289
3109.1 -61.291
3109.2 -61.301
3109.3 -61.31
3109.4 -61.303
3109.5 -61.29
3109.6 -61.288
3109.7 -61.295
3109.8 -61.302
3109.9 -61.292
3110 -61.277
3110.1 -61.278
3110.2 -61.289
3110.3 -61.291
3110.4 -61.278
3110.5 -61.277
3110.6 -61.288
3110.7 -61.291
3110.8 -61.277
3110.9 -61.27
3111 -61.274
3111.1 -61.278
3111.2 -61.283
3111.3 -61.282
3111.4 -61.274
3111.5 -61.262
3111.6 -61.264
3111.7 -61.274
3111.8 -61.265
3111.9 -61.252
3112 -61.256
3112.1 -61.264
3112.2 -61.26
3112.3 -61.249
3112.4 -61.238
3112.5 -61.232
3112.6 -61.237
3112.7 -61.248
3112.8 -61.258
3112.9 -61.262
3113 -61.266
3113.1 -61.272
3113.2 -61.267
3113.3 -61.261
3113.4 -61.253
3113.5 -61.247
3113.6 -61.241
3113.7 -61.238
3113.8 -61.234
3113.9 -61.225
3114 -61.219
3114.1 -61.214
3114.2 -61.213
3114.3 -61.214
3114.4 -61.219
3114.5 -61.226
3114.6 -61.232
3114.7 -61.24
3114.8 -61.249
3114.9 -61.262
3115 -61.272
3115.1 -61.281
3115.2 -61.284
3115.3 -61.278
3115.4 -61.268
3115.5 -61.251
3115.6 -61.232
3115.7 -61.216
3115.8 -61.207
3115.9 -61.203
3116 -61.204
3116.1 -61.213
3116.2 -61.223
3116.3 -61.23
3116.4 -61.226
3116.5 -61.212
3116.6 -61.194
3116.7 -61.182
3116.8 -61.179
3116.9 -61.185
3117 -61.196
3117.1 -61.198
3117.2 -61.187
3117.3 -61.169
3117.4 -61.155
3117.5 -61.156
3117.6 -61.167
3117.7 -61.174
3117.8 -61.165
3117.9 -61.146
3118 -61.141
3118.1 -61.148
3118.2 -61.151
3118.3 -61.139
3118.4 -61.128
3118.5 -61.132
3118.6 -61.139
3118.7 -61.133
3118.8 -61.116
3118.9 -61.112
3119 -61.119
3119.1 -61.119
3119.2 -61.106
3119.3 -61.088
3119.4 -61.079
3119.5 -61.072
3119.6 -61.061
3119.7 -61.044
3119.8 -61.035
3119.9 -61.042
3120 -61.044
3120.1 -61.035
3120.2 -61.025
3120.3 -61.03
3120.4 -61.035
3120.5 -61.029
3120.6 -61.018
3120.7 -61.009
3120.8 -61.014
3120.9 -61.025
3121 -61.036
3121.1 -61.044
3121.2 -61.053
3121.3 -61.056
3121.4 -61.049
3121.5 -61.04
3121.6 -61.028
3121.7 -61.015
3121.8 -61.002
3121.9 -60.99
3122 -60.977
3122.1 -60.96
3122.2 -60.945
3122.3 -60.93
3122.4 -60.919
3122.5 -60.908
3122.6 -60.899
3122.7 -60.891
3122.8 -60.885
3122.9 -60.883
3123 -60.883
3123.1 -60.887
3123.2 -60.894
3123.3 -60.905
3123.4 -60.92
3123.5 -60.932
3123.6 -60.944
3123.7 -60.951
3123.8 -60.948
3123.9 -60.941
3124 -60.927
3124.1 -60.911
3124.2 -60.897
3124.3 -60.89
3124.4 -60.89
3124.5 -60.898
3124.6 -60.911
3124.7 -60.923
3124.8 -60.928
3124.9 -60.919
3125 -60.903
3125.1 -60.892
3125.2 -60.893
3125.3 -60.904
3125.4 -60.915
3125.5 -60.92
3125.6 -60.91
3125.7 -60.897
3125.8 -60.891
3125.9 -60.902
3126 -60.92
3126.1 -60.923
3126.2 -60.912
3126.3 -60.903
3126.4 -60.905
3126.5 -60.916
3126.6 -60.924
3126.7 -60.917
3126.8 -60.911
3126.9 -60.921
3127 -60.93
3127.1 -60.922
3127.2 -60.913
3127.3 -60.924
3127.4 -60.939
3127.5 -60.932
3127.6 -60.92
3127.7 -60.913
3127.8 -60.908
3127.9 -60.901
3128 -60.893
3128.1 -60.891
3128.2 -60.895
3128.3 -60.903
3128.4 -60.896
3128.5 -60.891
3128.6 -60.901
3128.7 -60.912
3128.8 -60.909
3128.9 -60.897
3129 -60.896
3129.1 -60.905
3129.2 -60.918
3129.3 -60.926
3129.4 -60.929
3129.5 -60.926
3129.6 -60.916
3129.7 -60.907
3129.8 -60.893
3129.9 -60.878
3130 -60.865
3130.1 -60.852
3130.2 -60.839
3130.3 -60.827
3130.4 -60.815
3130.5 -60.8
3130.6 -60.786
3130.7 -60.773
3130.8 -60.761
3130.9 -60.752
3131 -60.742
3131.1 -60.735
3131.2 -60.729
3131.3 -60.725
3131.4 -60.726
3131.5 -60.729
3131.6 -60.739
3131.7 -60.752
3131.8 -60.768
3131.9 -60.784
3132 -60.802
3132.1 -60.816
3132.2 -60.82
3132.3 -60.817
3132.4 -60.809
3132.5 -60.799
3132.6 -60.791
3132.7 -60.789
3132.8 -60.795
3132.9 -60.804
3133 -60.82
3133.1 -60.835
3133.2 -60.842
3133.3 -60.837
3133.4 -60.831
3133.5 -60.828
3133.6 -60.829
3133.7 -60.841
3133.8 -60.856
3133.9 -60.865
3134 -60.858
3134.1 -60.85
3134.2 -60.852
3134.3 -60.859
3134.4 -60.876
3134.5 -60.884
3134.6 -60.876
3134.7 -60.869
3134.8 -60.879
3134.9 -60.897
3135 -60.899
3135.1 -60.892
3135.2 -60.891
3135.3 -60.904
3135.4 -60.911
3135.5 -60.904
3135.6 -60.903
3135.7 -60.911
3135.8 -60.921
3135.9 -60.916
3136 -60.902
3136.1 -60.889
3136.2 -60.877
3136.3 -60.868
3136.4 -60.864
3136.5 -60.875
3136.6 -60.884
3136.7 -60.88
3136.8 -60.877
3136.9 -60.889
3137 -60.897
3137.1 -60.891
3137.2 -60.886
3137.3 -60.893
3137.4 -60.91
3137.5 -60.922
3137.6 -60.926
3137.7 -60.928
3137.8 -60.926
3137.9 -60.923
3138 -60.918
3138.1 -60.912
3138.2 -60.907
3138.3 -60.902
3138.4 -60.901
3138.5 -60.903
3138.6 -60.905
3138.7 -60.904
3138.8 -60.904
3138.9 -60.903
3139 -60.9
3139.1 -60.897
3139.2 -60.892
3139.3 -60.886
3139.4 -60.878
3139.5 -60.87
3139.6 -60.861
3139.7 -60.848
3139.8 -60.837
3139.9 -60.828
3140 -60.823
3140.1 -60.822
3140.2 -60.824
3140.3 -60.831
3140.4 -60.84
3140.5 -60.855
3140.6 -60.872
3140.7 -60.89
3140.8 -60.903
3140.9 -60.91
3141 -60.909
3141.1 -60.898
3141.2 -60.89
3141.3 -60.884
3141.4 -60.885
3141.5 -60.895
3141.6 -60.914
3141.7 -60.933
3141.8 -60.938
3141.9 -60.932
3142 -60.922
3142.1 -60.918
3142.2 -60.924
3142.3 -60.941
3142.4 -60.956
3142.5 -60.954
3142.6 -60.946
3142.7 -60.941
3142.8 -60.948
3142.9 -60.962
3143 -60.969
3143.1 -60.961
3143.2 -60.953
3143.3 -60.964
3143.4 -60.979
3143.5 -60.979
3143.6 -60.969
3143.7 -60.973
3143.8 -60.989
3143.9 -60.992
3144 -60.983
3144.1 -60.987
3144.2 -61.003
3144.3 -61.02
3144.4 -61.033
3144.5 -61.047
3144.6 -61.061
3144.7 -61.074
3144.8 -61.078
3144.9 -61.073
3145 -61.069
3145.1 -61.078
3145.2 -61.082
3145.3 -61.075
3145.4 -61.072
3145.5 -61.083
3145.6 -61.094
3145.7 -61.094
3145.8 -61.084
3145.9 -61.073
3146 -61.062
3146.1 -61.058
3146.2 -61.061
3146.3 -61.073
3146.4 -61.089
3146.5 -61.102
3146.6 -61.118
3146.7 -61.134
3146.8 -61.149
3146.9 -61.166
3147 -61.184
3147.1 -61.203
3147.2 -61.216
3147.3 -61.23
3147.4 -61.245
3147.5 -61.259
3147.6 -61.273
3147.7 -61.289
3147.8 -61.302
3147.9 -61.307
3148 -61.307
3148.1 -61.305
3148.2 -61.298
3148.3 -61.286
3148.4 -61.273
3148.5 -61.26
3148.6 -61.246
3148.7 -61.236
3148.8 -61.229
3148.9 -61.228
3149 -61.233
3149.1 -61.245
3149.2 -61.263
3149.3 -61.276
3149.4 -61.28
3149.5 -61.272
3149.6 -61.258
3149.7 -61.242
3149.8 -61.232
3149.9 -61.233
3150 -61.242
3150.1 -61.255
3150.2 -61.26
3150.3 -61.252
3150.4 -61.235
3150.5 -61.222
3150.6 -61.223
3150.7 -61.23
3150.8 -61.24
3150.9 -61.236
3151 -61.221
3151.1 -61.211
3151.2 -61.214
3151.3 -61.226
3151.4 -61.224
3151.5 -61.209
3151.6 -61.199
3151.7 -61.204
3151.8 -61.209
3151.9 -61.198
3152 -61.186
3152.1 -61.187
3152.2 -61.194
3152.3 -61.186
3152.4 -61.169
3152.5 -61.164
3152.6 -61.171
3152.7 -61.185
3152.8 -61.195
3152.9 -61.204
3153 -61.211
3153.1 -61.208
3153.2 -61.196
3153.3 -61.19
3153.4 -61.199
3153.5 -61.197
3153.6 -61.184
3153.7 -61.181
3153.8 -61.19
3153.9 -61.193
3154 -61.184
3154.1 -61.17
3154.2 -61.159
3154.3 -61.155
3154.4 -61.164
3154.5 -61.182
3154.6 -61.203
3154.7 -61.218
3154.8 -61.229
3154.9 -61.237
3155 -61.242
3155.1 -61.242
3155.2 -61.243
3155.3 -61.246
3155.4 -61.244
3155.5 -61.241
3155.6 -61.24
3155.7 -61.242
3155.8 -61.243
3155.9 -61.248
3156 -61.258
3156.1 -61.266
3156.2 -61.275
3156.3 -61.286
3156.4 -61.297
3156.5 -61.306
3156.6 -61.317
3156.7 -61.33
3156.8 -61.334
3156.9 -61.331
3157 -61.32
3157.1 -61.304
3157.2 -61.283
3157.3 -61.266
3157.4 -61.256
3157.5 -61.247
3157.6 -61.245
3157.7 -61.247
3157.8 -61.252
3157.9 -61.257
3158 -61.264
3158.1 -61.261
3158.2 -61.246
3158.3 -61.23
3158.4 -61.216
3158.5 -61.211
3158.6 -61.215
3158.7 -61.226
3158.8 -61.228
3158.9 -61.215
3159 -61.199
3159.1 -61.189
3159.2 -61.189
3159.3 -61.197
3159.4 -61.199
3159.5 -61.187
3159.6 -61.172
3159.7 -61.171
3159.8 -61.178
3159.9 -61.177
3160 -61.162
3160.1 -61.153
3160.2 -61.159
3160.3 -61.163
3160.4 -61.151
3160.5 -61.136
3160.6 -61.14
3160.7 -61.148
3160.8 -61.142
3160.9 -61.129
3161 -61.119
3161.1 -61.112
3161.2 -61.101
3161.3 -61.09
3161.4 -61.078
3161.5 -61.072
3161.6 -61.079
3161.7 -61.077
3161.8 -61.064
3161.9 -61.058
3162 -61.068
3162.1 -61.07
3162.2 -61.057
3162.3 -61.042
3162.4 -61.035
3162.5 -61.039
3162.6 -61.047
3162.7 -61.055
3162.8 -61.06
3162.9 -61.055
3163 -61.049
3163.1 -61.039
3163.2 -61.027
3163.3 -61.013
3163.4 -61.004
3163.5 -60.995
3163.6 -60.98
3163.7 -60.968
3163.8 -60.952
3163.9 -60.937
3164 -60.925
3164.1 -60.917
3164.2 -60.911
3164.3 -60.901
3164.4 -60.895
3164.5 -60.889
3164.6 -60.887
3164.7 -60.888
3164.8 -60.895
3164.9 -60.91
3165 -60.923
3165.1 -60.936
3165.2 -60.945
3165.3 -60.952
3165.4 -60.952
3165.5 -60.946
3165.6 -60.936
3165.7 -60.921
3165.8 -60.905
3165.9 -60.896
3166 -60.892
3166.1 -60.898
3166.2 -60.912
3166.3 -60.926
3166.4 -60.931
3166.5 -60.924
3166.6 -60.909
3166.7 -60.897
3166.8 -60.894
3166.9 -60.899
3167 -60.912
3167.1 -60.919
3167.2 -60.912
3167.3 -60.898
3167.4 -60.891
3167.5 -60.897
3167.6 -60.912
3167.7 -60.918
3167.8 -60.906
3167.9 -60.893
3168 -60.894
3168.1 -60.908
3168.2 -60.917
3168.3 -60.907
3168.4 -60.9
3168.5 -60.907
3168.6 -60.915
3168.7 -60.906
3168.8 -60.899
3168.9 -60.91
3169 -60.92
3169.1 -60.91
3169.2 -60.892
3169.3 -60.888
3169.4 -60.89
3169.5 -60.897
3169.6 -60.9
3169.7 -60.89
3169.8 -60.877
3169.9 -60.877
3170 -60.888
3170.1 -60.889
3170.2 -60.884
3170.3 -60.891
3170.4 -60.901
3170.5 -60.902
3170.6 -60.893
3170.7 -60.882
3170.8 -60.881
3170.9 -60.895
3171 -60.913
3171.1 -60.928
3171.2 -60.947
3171.3 -60.964
3171.4 -60.974
3171.5 -60.98
3171.6 -60.985
3171.7 -60.988
3171.8 -60.985
3171.9 -60.985
3172 -60.984
3172.1 -60.982
3172.2 -60.981
3172.3 -60.986
3172.4 -60.994
3172.5 -61.002
3172.6 -61.012
3172.7 -61.022
3172.8 -61.035
3172.9 -61.05
3173 -61.068
3173.1 -61.084
3173.2 -61.097
3173.3 -61.104
3173.4 -61.101
3173.5 -61.092
3173.6 -61.077
3173.7 -61.06
3173.8 -61.048
3173.9 -61.042
3174 -61.04
3174.1 -61.045
3174.2 -61.059
3174.3 -61.073
3174.4 -61.084
3174.5 -61.087
3174.6 -61.079
3174.7 -61.067
3174.8 -61.054
3174.9 -61.052
3175 -61.062
3175.1 -61.074
3175.2 -61.085
3175.3 -61.082
3175.4 -61.069
3175.5 -61.059
3175.6 -61.063
3175.7 -61.077
3175.8 -61.087
3175.9 -61.083
3176 -61.072
3176.1 -61.068
3176.2 -61.076
3176.3 -61.088
3176.4 -61.088
3176.5 -61.076
3176.6 -61.08
3176.7 -61.091
3176.8 -61.094
3176.9 -61.081
3177 -61.078
3177.1 -61.093
3177.2 -61.098
3177.3 -61.089
3177.4 -61.088
3177.5 -61.102
3177.6 -61.116
3177.7 -61.124
3177.8 -61.134
3177.9 -61.143
3178 -61.157
3178.1 -61.168
3178.2 -61.165
3178.3 -61.155
3178.4 -61.157
3178.5 -61.169
3178.6 -61.166
3178.7 -61.156
3178.8 -61.155
3178.9 -61.166
3179 -61.173
3179.1 -61.172
3179.2 -61.167
3179.3 -61.153
3179.4 -61.139
3179.5 -61.127
3179.6 -61.119
3179.7 -61.116
3179.8 -61.122
3179.9 -61.134
3180 -61.143
3180.1 -61.156
3180.2 -61.168
3180.3 -61.177
3180.4 -61.186
3180.5 -61.197
3180.6 -61.21
3180.7 -61.219
3180.8 -61.224
3180.9 -61.224
3181 -61.218
3181.1 -61.209
3181.2 -61.199
3181.3 -61.187
3181.4 -61.172
3181.5 -61.156
3181.6 -61.142
3181.7 -61.131
3181.8 -61.123
3181.9 -61.12
3182 -61.127
3182.1 -61.136
3182.2 -61.149
3182.3 -61.159
3182.4 -61.168
3182.5 -61.171
3182.6 -61.164
3182.7 -61.15
3182.8 -61.134
3182.9 -61.126
3183 -61.122
3183.1 -61.131
3183.2 -61.148
3183.3 -61.157
3183.4 -61.155
3183.5 -61.141
3183.6 -61.124
3183.7 -61.115
3183.8 -61.124
3183.9 -61.141
3184 -61.147
3184.1 -61.136
3184.2 -61.121
3184.3 -61.117
3184.4 -61.124
3184.5 -61.134
3184.6 -61.13
3184.7 -61.117
3184.8 -61.116
3184.9 -61.126
3185 -61.129
3185.1 -61.115
3185.2 -61.109
3185.3 -61.122
3185.4 -61.129
3185.5 -61.12
3185.6 -61.109
3185.7 -61.115
3185.8 -61.121
3185.9 -61.117
3186 -61.104
3186.1 -61.087
3186.2 -61.069
3186.3 -61.055
3186.4 -61.052
3186.5 -61.059
3186.6 -61.059
3186.7 -61.052
3186.8 -61.051
3186.9 -61.061
3187 -61.054
3187.1 -61.04
3187.2 -61.038
3187.3 -61.051
3187.4 -61.064
3187.5 -61.068
3187.6 -61.064
3187.7 -61.052
3187.8 -61.04
3187.9 -61.032
3188 -61.027
3188.1 -61.024
3188.2 -61.017
3188.3 -61.014
3188.4 -61.008
3188.5 -61.005
3188.6 -61.002
3188.7 -61.001
3188.8 -61.002
3188.9 -60.997
3189 -60.991
3189.1 -60.985
3189.2 -60.979
3189.3 -60.971
3189.4 -60.959
3189.5 -60.946
3189.6 -60.929
3189.7 -60.915
3189.8 -60.905
3189.9 -60.9
3190 -60.9
3190.1 -60.899
3190.2 -60.905
3190.3 -60.913
3190.4 -60.925
3190.5 -60.94
3190.6 -60.957
3190.7 -60.969
3190.8 -60.965
3190.9 -60.955
3191 -60.938
3191.1 -60.926
3191.2 -60.918
3191.3 -60.923
3191.4 -60.939
3191.5 -60.953
3191.6 -60.959
3191.7 -60.955
3191.8 -60.943
3191.9 -60.931
3192 -60.932
3192.1 -60.947
3192.2 -60.961
3192.3 -60.966
3192.4 -60.957
3192.5 -60.944
3192.6 -60.943
3192.7 -60.957
3192.8 -60.972
3192.9 -60.966
3193 -60.954
3193.1 -60.955
3193.2 -60.967
3193.3 -60.974
3193.4 -60.968
3193.5 -60.962
3193.6 -60.967
3193.7 -60.976
3193.8 -60.969
3193.9 -60.962
3194 -60.972
3194.1 -60.987
3194.2 -60.99
3194.3 -60.978
3194.4 -60.964
3194.5 -60.951
3194.6 -60.94
3194.7 -60.939
3194.8 -60.953
3194.9 -60.964
3195 -60.958
3195.1 -60.952
3195.2 -60.961
3195.3 -60.969
3195.4 -60.964
3195.5 -60.952
3195.6 -60.95
3195.7 -60.961
3195.8 -60.973
3195.9 -60.981
3196 -60.984
3196.1 -60.981
3196.2 -60.971
3196.3 -60.959
3196.4 -60.946
3196.5 -60.935
3196.6 -60.92
3196.7 -60.909
3196.8 -60.901
3196.9 -60.889
3197 -60.876
3197.1 -60.862
3197.2 -60.849
3197.3 -60.837
3197.4 -60.827
3197.5 -60.817
3197.6 -60.803
3197.7 -60.792
3197.8 -60.785
3197.9 -60.781
3198 -60.779
3198.1 -60.784
3198.2 -60.792
3198.3 -60.8
3198.4 -60.813
3198.5 -60.829
3198.6 -60.846
3198.7 -60.861
3198.8 -60.874
3198.9 -60.877
3199 -60.867
3199.1 -60.855
3199.2 -60.842
3199.3 -60.837
3199.4 -60.84
3199.5 -60.853
3199.6 -60.873
3199.7 -60.888
3199.8 -60.895
3199.9 -60.89
3200 -60.877
3200.1 -60.869
3200.2 -60.874
3200.3 -60.89
3200.4 -60.905
3200.5 -60.912
3200.6 -60.905
3200.7 -60.896
3200.8 -60.895
3200.9 -60.908
3201 -60.924
3201.1 -60.923
3201.2 -60.913
3201.3 -60.911
3201.4 -60.924
3201.5 -60.935
3201.6 -60.932
3201.7 -60.924
3201.8 -60.928
3201.9 -60.942
3202 -60.942
3202.1 -60.935
3202.2 -60.939
3202.3 -60.952
3202.4 -60.954
3202.5 -60.943
3202.6 -60.938
3202.7 -60.937
3202.8 -60.937
3202.9 -60.936
3203 -60.928
3203.1 -60.921
3203.2 -60.922
3203.3 -60.935
3203.4 -60.935
3203.5 -60.928
3203.6 -60.935
3203.7 -60.947
3203.8 -60.952
3203.9 -60.944
3204 -60.937
3204.1 -60.94
3204.2 -60.955
3204.3 -60.973
3204.4 -60.99
3204.5 -61.006
3204.6 -61.02
3204.7 -61.03
3204.8 -61.034
3204.9 -61.035
3205 -61.037
3205.1 -61.033
3205.2 -61.029
3205.3 -61.025
3205.4 -61.02
3205.5 -61.017
3205.6 -61.018
3205.7 -61.022
3205.8 -61.025
3205.9 -61.03
3206 -61.036
3206.1 -61.046
3206.2 -61.058
3206.3 -61.075
3206.4 -61.097
3206.5 -61.114
3206.6 -61.128
3206.7 -61.137
3206.8 -61.136
3206.9 -61.129
3207 -61.121
3207.1 -61.112
3207.2 -61.1
3207.3 -61.093
3207.4 -61.091
3207.5 -61.095
3207.6 -61.104
3207.7 -61.12
3207.8 -61.138
3207.9 -61.143
3208 -61.136
3208.1 -61.121
3208.2 -61.11
3208.3 -61.107
3208.4 -61.117
3208.5 -61.134
3208.6 -61.143
3208.7 -61.137
3208.8 -61.124
3208.9 -61.117
3209 -61.121
3209.1 -61.136
3209.2 -61.145
3209.3 -61.138
3209.4 -61.127
3209.5 -61.127
3209.6 -61.137
3209.7 -61.143
3209.8 -61.135
3209.9 -61.129
3210 -61.136
3210.1 -61.145
3210.2 -61.136
3210.3 -61.125
3210.4 -61.132
3210.5 -61.143
3210.6 -61.139
3210.7 -61.13
3210.8 -61.137
3210.9 -61.15
3211 -61.164
3211.1 -61.176
3211.2 -61.188
3211.3 -61.203
3211.4 -61.213
3211.5 -61.211
3211.6 -61.201
3211.7 -61.204
3211.8 -61.216
3211.9 -61.211
3212 -61.201
3212.1 -61.199
3212.2 -61.206
3212.3 -61.21
3212.4 -61.21
3212.5 -61.202
3212.6 -61.186
3212.7 -61.172
3212.8 -61.16
3212.9 -61.153
3213 -61.153
3213.1 -61.164
3213.2 -61.178
3213.3 -61.188
3213.4 -61.2
3213.5 -61.21
3213.6 -61.22
3213.7 -61.231
3213.8 -61.247
3213.9 -61.262
3214 -61.271
3214.1 -61.277
3214.2 -61.276
3214.3 -61.27
3214.4 -61.262
3214.5 -61.254
3214.6 -61.245
3214.7 -61.227
3214.8 -61.211
3214.9 -61.193
3215 -61.178
3215.1 -61.168
3215.2 -61.165
3215.3 -61.17
3215.4 -61.176
3215.5 -61.186
3215.6 -61.196
3215.7 -61.205
3215.8 -61.206
3215.9 -61.196
3216 -61.185
3216.1 -61.169
3216.2 -61.158
3216.3 -61.154
3216.4 -61.16
3216.5 -61.171
3216.6 -61.18
3216.7 -61.179
3216.8 -61.165
3216.9 -61.148
3217 -61.139
3217.1 -61.142
3217.2 -61.153
3217.3 -61.16
3217.4 -61.154
3217.5 -61.136
3217.6 -61.124
3217.7 -61.124
3217.8 -61.133
3217.9 -61.135
3218 -61.121
3218.1 -61.111
3218.2 -61.115
3218.3 -61.123
3218.4 -61.116
3218.5 -61.104
3218.6 -61.104
3218.7 -61.11
3218.8 -61.108
3218.9 -61.093
3219 -61.093
3219.1 -61.1
3219.2 -61.099
3219.3 -61.088
3219.4 -61.07
3219.5 -61.055
3219.6 -61.041
3219.7 -61.038
3219.8 -61.047
3219.9 -61.052
3220 -61.047
3220.1 -61.04
3220.2 -61.045
3220.3 -61.043
3220.4 -61.03
3220.5 -61.023
3220.6 -61.031
3220.7 -61.046
3220.8 -61.052
3220.9 -61.052
3221 -61.044
3221.1 -61.033
3221.2 -61.021
3221.3 -61.013
3221.4 -61.007
3221.5 -60.994
3221.6 -60.984
3221.7 -60.974
3221.8 -60.963
3221.9 -60.952
3222 -60.945
3222.1 -60.938
3222.2 -60.926
3222.3 -60.912
3222.4 -60.897
3222.5 -60.882
3222.6 -60.865
3222.7 -60.852
3222.8 -60.841
3222.9 -60.83
3223 -60.823
3223.1 -60.819
3223.2 -60.819
3223.3 -60.822
3223.4 -60.831
3223.5 -60.844
3223.6 -60.856
3223.7 -60.869
3223.8 -60.875
3223.9 -60.873
3224 -60.863
3224.1 -60.848
3224.2 -60.834
3224.3 -60.825
3224.4 -60.824
3224.5 -60.832
3224.6 -60.847
3224.7 -60.861
3224.8 -60.865
3224.9 -60.856
3225 -60.842
3225.1 -60.833
3225.2 -60.833
3225.3 -60.847
3225.4 -60.862
3225.5 -60.862
3225.6 -60.85
3225.7 -60.839
3225.8 -60.84
3225.9 -60.851
3226 -60.863
3226.1 -60.861
3226.2 -60.848
3226.3 -60.847
3226.4 -60.86
3226.5 -60.87
3226.6 -60.861
3226.7 -60.854
3226.8 -60.868
3226.9 -60.878
3227 -60.873
3227.1 -60.864
3227.2 -60.872
3227.3 -60.885
3227.4 -60.884
3227.5 -60.878
3227.6 -60.874
3227.7 -60.875
3227.8 -60.877
3227.9 -60.878
3228 -60.871
3228.1 -60.865
3228.2 -60.872
3228.3 -60.884
3228.4 -60.886
3228.5 -60.878
3228.6 -60.884
3228.7 -60.895
3228.8 -60.899
3228.9 -60.891
3229 -60.881
3229.1 -60.881
3229.2 -60.892
3229.3 -60.906
3229.4 -60.918
3229.5 -60.926
3229.6 -60.929
3229.7 -60.927
3229.8 -60.923
3229.9 -60.916
3230 -60.906
3230.1 -60.896
3230.2 -60.887
3230.3 -60.876
3230.4 -60.864
3230.5 -60.854
3230.6 -60.843
3230.7 -60.833
3230.8 -60.823
3230.9 -60.814
3231 -60.807
3231.1 -60.8
3231.2 -60.798
3231.3 -60.799
3231.4 -60.801
3231.5 -60.806
3231.6 -60.816
3231.7 -60.83
3231.8 -60.846
3231.9 -60.862
3232 -60.877
3232.1 -60.891
3232.2 -60.898
3232.3 -60.896
3232.4 -60.889
3232.5 -60.877
3232.6 -60.866
3232.7 -60.859
3232.8 -60.861
3232.9 -60.872
3233 -60.884
3233.1 -60.901
3233.2 -60.912
3233.3 -60.913
3233.4 -60.905
3233.5 -60.897
3233.6 -60.896
3233.7 -60.898
3233.8 -60.912
3233.9 -60.928
3234 -60.932
3234.1 -60.922
3234.2 -60.914
3234.3 -60.919
3234.4 -60.93
3234.5 -60.944
3234.6 -60.944
3234.7 -60.934
3234.8 -60.929
3234.9 -60.94
3235 -60.954
3235.1 -60.95
3235.2 -60.942
3235.3 -60.946
3235.4 -60.959
3235.5 -60.963
3235.6 -60.955
3235.7 -60.959
3235.8 -60.969
3235.9 -60.974
3236 -60.965
3236.1 -60.952
3236.2 -60.94
3236.3 -60.932
3236.4 -60.935
3236.5 -60.945
3236.6 -60.956
3236.7 -60.955
3236.8 -60.945
3236.9 -60.945
3237 -60.959
3237.1 -60.973
3237.2 -60.975
3237.3 -60.969
3237.4 -60.959
3237.5 -60.95
3237.6 -60.944
3237.7 -60.945
3237.8 -60.955
3237.9 -60.97
3238 -60.988
3238.1 -61.005
3238.2 -61.021
3238.3 -61.034
3238.4 -61.046
3238.5 -61.059
3238.6 -61.072
3238.7 -61.082
3238.8 -61.087
3238.9 -61.091
3239 -61.092
3239.1 -61.087
3239.2 -61.081
3239.3 -61.073
3239.4 -61.061
3239.5 -61.047
3239.6 -61.036
3239.7 -61.027
3239.8 -61.019
3239.9 -61.018
3240 -61.023
3240.1 -61.034
3240.2 -61.047
3240.3 -61.064
3240.4 -61.08
3240.5 -61.088
3240.6 -61.087
3240.7 -61.079
3240.8 -61.066
3240.9 -61.053
3241 -61.05
3241.1 -61.056
3241.2 -61.067
3241.3 -61.082
3241.4 -61.094
3241.5 -61.094
3241.6 -61.081
3241.7 -61.068
3241.8 -61.07
3241.9 -61.079
3242 -61.095
3242.1 -61.103
3242.2 -61.094
3242.3 -61.08
3242.4 -61.078
3242.5 -61.092
3242.6 -61.104
3242.7 -61.103
3242.8 -61.09
3242.9 -61.086
3243 -61.096
3243.1 -61.106
3243.2 -61.101
3243.3 -61.09
3243.4 -61.096
3243.5 -61.106
3243.6 -61.098
3243.7 -61.087
3243.8 -61.095
3243.9 -61.108
3244 -61.101
3244.1 -61.095
3244.2 -61.099
3244.3 -61.112
3244.4 -61.126
3244.5 -61.143
3244.6 -61.161
3244.7 -61.171
3244.8 -61.171
3244.9 -61.158
3245 -61.153
3245.1 -61.162
3245.2 -61.166
3245.3 -61.159
3245.4 -61.15
3245.5 -61.152
3245.6 -61.162
3245.7 -61.171
3245.8 -61.172
3245.9 -61.166
3246 -61.158
3246.1 -61.142
3246.2 -61.124
3246.3 -61.106
3246.4 -61.092
3246.5 -61.078
3246.6 -61.064
3246.7 -61.052
3246.8 -61.037
3246.9 -61.021
3247 -61.005
3247.1 -60.992
3247.2 -60.982
3247.3 -60.971
3247.4 -60.962
3247.5 -60.955
3247.6 -60.952
3247.7 -60.952
3247.8 -60.96
3247.9 -60.974
3248 -60.987
3248.1 -61.002
3248.2 -61.014
3248.3 -61.022
3248.4 -61.024
3248.5 -61.02
3248.6 -61.013
3248.7 -60.999
3248.8 -60.987
3248.9 -60.978
3249 -60.978
3249.1 -60.987
3249.2 -61.005
3249.3 -61.024
3249.4 -61.029
3249.5 -61.021
3249.6 -61.005
3249.7 -60.993
3249.8 -60.99
3249.9 -61
3250 -61.017
3250.1 -61.025
3250.2 -61.02
3250.3 -61.006
3250.4 -60.994
3250.5 -60.994
3250.6 -61.006
3250.7 -61.024
3250.8 -61.028
3250.9 -61.021
3251 -61.009
3251.1 -61
3251.2 -61.001
3251.3 -61.015
3251.4 -61.03
3251.5 -61.025
3251.6 -61.011
3251.7 -61.004
3251.8 -61.01
3251.9 -61.023
3252 -61.026
3252.1 -61.016
3252.2 -61.011
3252.3 -61.019
3252.4 -61.027
3252.5 -61.019
3252.6 -61.004
3252.7 -60.99
3252.8 -60.978
3252.9 -60.964
3253 -60.954
3253.1 -60.958
3253.2 -60.968
3253.3 -60.966
3253.4 -60.957
3253.5 -60.96
3253.6 -60.967
3253.7 -60.962
3253.8 -60.951
3253.9 -60.953
3254 -60.968
3254.1 -60.98
3254.2 -60.988
3254.3 -60.99
3254.4 -60.986
3254.5 -60.98
3254.6 -60.976
3254.7 -60.972
3254.8 -60.963
3254.9 -60.952
3255 -60.941
3255.1 -60.93
3255.2 -60.918
3255.3 -60.907
3255.4 -60.898
3255.5 -60.884
3255.6 -60.87
3255.7 -60.854
3255.8 -60.842
3255.9 -60.83
3256 -60.823
3256.1 -60.819
3256.2 -60.813
3256.3 -60.811
3256.4 -60.811
3256.5 -60.815
3256.6 -60.824
3256.7 -60.839
3256.8 -60.857
3256.9 -60.875
3257 -60.89
3257.1 -60.898
3257.2 -60.899
3257.3 -60.893
3257.4 -60.883
3257.5 -60.873
3257.6 -60.864
3257.7 -60.864
3257.8 -60.87
3257.9 -60.882
3258 -60.897
3258.1 -60.911
3258.2 -60.916
3258.3 -60.908
3258.4 -60.897
3258.5 -60.893
3258.6 -60.897
3258.7 -60.91
3258.8 -60.925
3258.9 -60.93
3259 -60.92
3259.1 -60.912
3259.2 -60.914
3259.3 -60.928
3259.4 -60.939
3259.5 -60.936
3259.6 -60.928
3259.7 -60.928
3259.8 -60.942
3259.9 -60.951
3260 -60.943
3260.1 -60.933
3260.2 -60.939
3260.3 -60.955
3260.4 -60.955
3260.5 -60.946
3260.6 -60.95
3260.7 -60.965
3260.8 -60.967
3260.9 -60.958
3261 -60.95
3261.1 -60.943
3261.2 -60.934
3261.3 -60.922
3261.4 -60.923
3261.5 -60.938
3261.6 -60.946
3261.7 -60.941
3261.8 -60.942
3261.9 -60.954
3262 -60.956
3262.1 -60.951
3262.2 -60.946
3262.3 -60.949
3262.4 -60.962
3262.5 -60.976
3262.6 -60.985
3262.7 -60.985
3262.8 -60.982
3262.9 -60.979
3263 -60.97
3263.1 -60.96
3263.2 -60.949
3263.3 -60.938
3263.4 -60.925
3263.5 -60.915
3263.6 -60.908
3263.7 -60.894
3263.8 -60.883
3263.9 -60.872
3264 -60.862
3264.1 -60.851
3264.2 -60.845
3264.3 -60.845
3264.4 -60.843
3264.5 -60.844
3264.6 -60.844
3264.7 -60.85
3264.8 -60.859
3264.9 -60.876
3265 -60.898
3265.1 -60.916
3265.2 -60.933
3265.3 -60.943
3265.4 -60.945
3265.5 -60.939
3265.6 -60.93
3265.7 -60.921
3265.8 -60.914
3265.9 -60.913
3266 -60.915
3266.1 -60.923
3266.2 -60.937
3266.3 -60.955
3266.4 -60.967
3266.5 -60.967
3266.6 -60.958
3266.7 -60.946
3266.8 -60.941
3266.9 -60.949
3267 -60.965
3267.1 -60.98
3267.2 -60.979
3267.3 -60.969
3267.4 -60.959
3267.5 -60.961
3267.6 -60.975
3267.7 -60.989
3267.8 -60.988
3267.9 -60.976
3268 -60.974
3268.1 -60.984
3268.2 -60.995
3268.3 -60.993
3268.4 -60.985
3268.5 -60.993
3268.6 -61.007
3268.7 -61.006
3268.8 -60.996
3268.9 -61.002
3269 -61.017
3269.1 -61.018
3269.2 -61.007
3269.3 -60.994
3269.4 -60.986
3269.5 -60.977
3269.6 -60.969
3269.7 -60.966
3269.8 -60.969
3269.9 -60.98
3270 -60.98
3270.1 -60.972
3270.2 -60.976
3270.3 -60.991
3270.4 -60.996
3270.5 -60.987
3270.6 -60.985
3270.7 -60.994
3270.8 -61.009
3270.9 -61.024
3271 -61.036
3271.1 -61.044
3271.2 -61.046
3271.3 -61.046
3271.4 -61.041
3271.5 -61.035
3271.6 -61.024
3271.7 -61.014
3271.8 -61.007
3271.9 -60.995
3272 -60.98
3272.1 -60.966
3272.2 -60.953
3272.3 -60.941
3272.4 -60.933
3272.5 -60.927
3272.6 -60.918
3272.7 -60.911
3272.8 -60.906
3272.9 -60.906
3273 -60.909
3273.1 -60.918
3273.2 -60.929
3273.3 -60.943
3273.4 -60.961
3273.5 -60.978
3273.6 -60.994
3273.7 -61.003
3273.8 -61.006
3273.9 -61.002
3274 -60.99
3274.1 -60.977
3274.2 -60.967
3274.3 -60.965
3274.4 -60.97
3274.5 -60.982
3274.6 -60.997
3274.7 -61.009
3274.8 -61.017
3274.9 -61.012
3275 -61.002
3275.1 -60.996
3275.2 -60.998
3275.3 -61.01
3275.4 -61.023
3275.5 -61.03
3275.6 -61.024
3275.7 -61.017
3275.8 -61.018
3275.9 -61.027
3276 -61.042
3276.1 -61.044
3276.2 -61.033
3276.3 -61.025
3276.4 -61.036
3276.5 -61.053
3276.6 -61.056
3276.7 -61.047
3276.8 -61.047
3276.9 -61.06
3277 -61.069
3277.1 -61.066
3277.2 -61.067
3277.3 -61.078
3277.4 -61.09
3277.5 -61.086
3277.6 -61.074
3277.7 -61.065
3277.8 -61.06
3277.9 -61.054
3278 -61.043
3278.1 -61.045
3278.2 -61.058
3278.3 -61.059
3278.4 -61.053
3278.5 -61.058
3278.6 -61.074
3278.7 -61.074
3278.8 -61.066
3278.9 -61.057
3279 -61.061
3279.1 -61.074
3279.2 -61.089
3279.3 -61.1
3279.4 -61.101
3279.5 -61.097
3279.6 -61.089
3279.7 -61.079
3279.8 -61.067
3279.9 -61.058
3280 -61.049
3280.1 -61.036
3280.2 -61.022
3280.3 -61.009
3280.4 -60.996
3280.5 -60.982
3280.6 -60.97
3280.7 -60.963
3280.8 -60.956
3280.9 -60.952
3281 -60.949
3281.1 -60.947
3281.2 -60.947
3281.3 -60.952
3281.4 -60.963
3281.5 -60.977
3281.6 -60.993
3281.7 -61.009
3281.8 -61.024
3281.9 -61.03
3282 -61.029
3282.1 -61.024
3282.2 -61.013
3282.3 -61
3282.4 -60.988
3282.5 -60.986
3282.6 -60.989
3282.7 -60.998
3282.8 -61.013
3282.9 -61.028
3283 -61.036
3283.1 -61.03
3283.2 -61.02
3283.3 -61.011
3283.4 -61.01
3283.5 -61.017
3283.6 -61.031
3283.7 -61.042
3283.8 -61.04
3283.9 -61.031
3284 -61.024
3284.1 -61.026
3284.2 -61.04
3284.3 -61.052
3284.4 -61.048
3284.5 -61.033
3284.6 -61.031
3284.7 -61.046
3284.8 -61.056
3284.9 -61.052
3285 -61.043
3285.1 -61.047
3285.2 -61.058
3285.3 -61.061
3285.4 -61.054
3285.5 -61.055
3285.6 -61.067
3285.7 -61.067
3285.8 -61.053
3285.9 -61.04
3286 -61.038
3286.1 -61.041
3286.2 -61.036
3286.3 -61.026
3286.4 -61.014
3286.5 -61.014
3286.6 -61.018
3286.7 -61.018
3286.8 -61.016
3286.9 -61.024
3287 -61.035
3287.1 -61.032
3287.2 -61.018
3287.3 -61.013
3287.4 -61.026
3287.5 -61.043
3287.6 -61.057
3287.7 -61.065
3287.8 -61.065
3287.9 -61.06
3288 -61.055
3288.1 -61.05
3288.2 -61.044
3288.3 -61.033
3288.4 -61.021
3288.5 -61.005
3288.6 -60.989
3288.7 -60.974
3288.8 -60.961
3288.9 -60.948
3289 -60.935
3289.1 -60.923
3289.2 -60.909
3289.3 -60.897
3289.4 -60.887
3289.5 -60.88
3289.6 -60.876
3289.7 -60.874
3289.8 -60.874
3289.9 -60.876
3290 -60.884
3290.1 -60.898
3290.2 -60.912
3290.3 -60.929
3290.4 -60.944
3290.5 -60.956
3290.6 -60.962
3290.7 -60.961
3290.8 -60.956
3290.9 -60.943
3291 -60.933
3291.1 -60.926
3291.2 -60.925
3291.3 -60.932
3291.4 -60.95
3291.5 -60.972
3291.6 -60.981
3291.7 -60.975
3291.8 -60.961
3291.9 -60.949
3292 -60.948
3292.1 -60.962
3292.2 -60.981
3292.3 -60.991
3292.4 -60.986
3292.5 -60.974
3292.6 -60.971
3292.7 -60.981
3292.8 -60.998
3292.9 -61.005
3293 -60.996
3293.1 -60.99
3293.2 -60.997
3293.3 -61.007
3293.4 -61.008
3293.5 -61
3293.6 -61.005
3293.7 -61.017
3293.8 -61.022
3293.9 -61.011
3294 -61.009
3294.1 -61.026
3294.2 -61.045
3294.3 -61.056
3294.4 -61.056
3294.5 -61.056
3294.6 -61.062
3294.7 -61.075
3294.8 -61.081
3294.9 -61.078
3295 -61.077
3295.1 -61.086
3295.2 -61.088
3295.3 -61.079
3295.4 -61.075
3295.5 -61.085
3295.6 -61.095
3295.7 -61.1
3295.8 -61.093
3295.9 -61.079
3296 -61.064
3296.1 -61.054
3296.2 -61.049
3296.3 -61.053
3296.4 -61.065
3296.5 -61.077
3296.6 -61.091
3296.7 -61.107
3296.8 -61.124
3296.9 -61.14
3297 -61.156
3297.1 -61.172
3297.2 -61.185
3297.3 -61.199
3297.4 -61.214
3297.5 -61.228
3297.6 -61.243
3297.7 -61.252
3297.8 -61.259
3297.9 -61.26
3298 -61.256
3298.1 -61.25
3298.2 -61.245
3298.3 -61.235
3298.4 -61.219
3298.5 -61.204
3298.6 -61.189
3298.7 -61.182
3298.8 -61.177
3298.9 -61.182
3299 -61.195
3299.1 -61.206
3299.2 -61.22
3299.3 -61.232
3299.4 -61.239
3299.5 -61.233
3299.6 -61.22
3299.7 -61.208
3299.8 -61.2
3299.9 -61.199
3300 -61.206
3300.1 -61.215
3300.2 -61.218
3300.3 -61.214
3300.4 -61.203
3300.5 -61.194
3300.6 -61.196
3300.7 -61.205
3300.8 -61.216
3300.9 -61.214
3301 -61.204
3301.1 -61.2
3301.2 -61.204
3301.3 -61.218
3301.4 -61.218
3301.5 -61.202
3301.6 -61.194
3301.7 -61.2
3301.8 -61.206
3301.9 -61.192
3302 -61.177
3302.1 -61.175
3302.2 -61.178
3302.3 -61.167
3302.4 -61.151
3302.5 -61.152
3302.6 -61.161
3302.7 -61.173
3302.8 -61.185
3302.9 -61.193
3303 -61.189
3303.1 -61.18
3303.2 -61.178
3303.3 -61.186
3303.4 -61.188
3303.5 -61.17
3303.6 -61.16
3303.7 -61.16
3303.8 -61.154
3303.9 -61.137
3304 -61.114
3304.1 -61.1
3304.2 -61.097
3304.3 -61.104
3304.4 -61.132
3304.5 -61.19
3304.6 -61.253
3304.7 -61.313
3304.8 -61.369
3304.9 -61.42
3305 -61.469
3305.1 -61.515
3305.2 -61.557
3305.3 -61.598
3305.4 -61.657
3305.5 -61.74
3305.6 -61.825
3305.7 -61.913
3305.8 -62.006
3305.9 -62.095
3306 -62.187
3306.1 -62.278
3306.2 -62.37
3306.3 -62.465
3306.4 -62.559
3306.5 -62.648
3306.6 -62.732
3306.7 -62.813
3306.8 -62.89
3306.9 -62.961
3307 -63.021
3307.1 -63.076
3307.2 -63.128
3307.3 -63.175
3307.4 -63.226
3307.5 -63.284
3307.6 -63.348
3307.7 -63.415
3307.8 -63.489
3307.9 -63.568
3308 -63.638
3308.1 -63.694
3308.2 -63.739
3308.3 -63.779
3308.4 -63.824
3308.5 -63.876
3308.6 -63.939
3308.7 -64.001
3308.8 -64.054
3308.9 -64.089
3309 -64.121
3309.1 -64.159
3309.2 -64.212
3309.3 -64.27
3309.4 -64.316
3309.5 -64.347
3309.6 -64.381
3309.7 -64.428
3309.8 -64.48
3309.9 -64.523
3310 -64.552
3310.1 -64.588
3310.2 -64.639
3310.3 -64.682
3310.4 -64.707
3310.5 -64.734
3310.6 -64.777
3310.7 -64.822
3310.8 -64.851
3310.9 -64.87
3311 -64.89
3311.1 -64.91
3311.2 -64.929
3311.3 -64.947
3311.4 -64.977
3311.5 -65.017
3311.6 -65.05
3311.7 -65.07
3311.8 -65.094
3311.9 -65.132
3312 -65.158
3312.1 -65.175
3312.2 -65.194
3312.3 -65.226
3312.4 -65.261
3312.5 -65.294
3312.6 -65.321
3312.7 -65.338
3312.8 -65.352
3312.9 -65.36
3313 -65.368
3313.1 -65.376
3313.2 -65.386
3313.3 -65.4
3313.4 -65.413
3313.5 -65.426
3313.6 -65.437
3313.7 -65.449
3313.8 -65.46
3313.9 -65.473
3314 -65.486
3314.1 -65.493
3314.2 -65.5
3314.3 -65.506
3314.4 -65.51
3314.5 -65.512
3314.6 -65.517
3314.7 -65.528
3314.8 -65.536
3314.9 -65.546
3315 -65.559
3315.1 -65.574
3315.2 -65.594
3315.3 -65.62
3315.4 -65.652
3315.5 -65.683
3315.6 -65.713
3315.7 -65.736
3315.8 -65.749
3315.9 -65.75
3316 -65.752
3316.1 -65.756
3316.2 -65.761
3316.3 -65.775
3316.4 -65.795
3316.5 -65.819
3316.6 -65.841
3316.7 -65.858
3316.8 -65.863
3316.9 -65.86
3317 -65.862
3317.1 -65.874
3317.2 -65.896
3317.3 -65.917
3317.4 -65.927
3317.5 -65.927
3317.6 -65.926
3317.7 -65.939
3317.8 -65.96
3317.9 -65.976
3318 -65.976
3318.1 -65.974
3318.2 -65.988
3318.3 -66.008
3318.4 -66.02
3318.5 -66.016
3318.6 -66.019
3318.7 -66.039
3318.8 -66.053
3318.9 -66.05
3319 -66.05
3319.1 -66.064
3319.2 -66.082
3319.3 -66.097
3319.4 -66.109
3319.5 -66.121
3319.6 -66.14
3319.7 -66.156
3319.8 -66.159
3319.9 -66.153
3320 -66.16
3320.1 -66.175
3320.2 -66.173
3320.3 -66.172
3320.4 -66.186
3320.5 -66.199
3320.6 -66.197
3320.7 -66.191
3320.8 -66.189
3320.9 -66.191
3321 -66.204
3321.1 -66.222
3321.2 -66.239
3321.3 -66.255
3321.4 -66.272
3321.5 -66.288
3321.6 -66.296
3321.7 -66.299
3321.8 -66.301
3321.9 -66.302
3322 -66.3
3322.1 -66.299
3322.2 -66.301
3322.3 -66.301
3322.4 -66.301
3322.5 -66.301
3322.6 -66.301
3322.7 -66.303
3322.8 -66.311
3322.9 -66.322
3323 -66.333
3323.1 -66.347
3323.2 -66.361
3323.3 -66.372
3323.4 -66.384
3323.5 -66.397
3323.6 -66.409
3323.7 -66.413
3323.8 -66.408
3323.9 -66.397
3324 -66.382
3324.1 -66.363
3324.2 -66.35
3324.3 -66.344
3324.4 -66.342
3324.5 -66.348
3324.6 -66.358
3324.7 -66.369
3324.8 -66.375
3324.9 -66.374
3325 -66.363
3325.1 -66.346
3325.2 -66.337
3325.3 -66.336
3325.4 -66.345
3325.5 -66.358
3325.6 -66.362
3325.7 -66.353
3325.8 -66.338
3325.9 -66.331
3326 -66.335
3326.1 -66.347
3326.2 -66.352
3326.3 -66.34
3326.4 -66.329
3326.5 -66.332
3326.6 -66.342
3326.7 -66.338
3326.8 -66.325
3326.9 -66.32
3327 -66.326
3327.1 -66.332
3327.2 -66.322
3327.3 -66.311
3327.4 -66.315
3327.5 -66.331
3327.6 -66.343
3327.7 -66.344
3327.8 -66.346
3327.9 -66.353
3328 -66.361
3328.1 -66.36
3328.2 -66.348
3328.3 -66.345
3328.4 -66.351
3328.5 -66.349
3328.6 -66.337
3328.7 -66.329
3328.8 -66.334
3328.9 -66.34
3329 -66.337
3329.1 -66.321
3329.2 -66.303
3329.3 -66.288
3329.4 -66.281
3329.5 -66.283
3329.6 -66.292
3329.7 -66.305
3329.8 -66.315
3329.9 -66.324
3330 -66.331
3330.1 -66.337
3330.2 -66.34
3330.3 -66.346
3330.4 -66.355
3330.5 -66.361
3330.6 -66.366
3330.7 -66.371
3330.8 -66.375
3330.9 -66.381
3331 -66.391
3331.1 -66.401
3331.2 -66.407
3331.3 -66.415
3331.4 -66.42
3331.5 -66.42
3331.6 -66.417
3331.7 -66.411
3331.8 -66.401
3331.9 -66.385
3332 -66.368
3332.1 -66.344
3332.2 -66.322
3332.3 -66.305
3332.4 -66.295
3332.5 -66.29
3332.6 -66.289
3332.7 -66.295
3332.8 -66.302
3332.9 -66.308
3333 -66.305
3333.1 -66.292
3333.2 -66.274
3333.3 -66.255
3333.4 -66.244
3333.5 -66.242
3333.6 -66.25
3333.7 -66.258
3333.8 -66.25
3333.9 -66.232
3334 -66.213
3334.1 -66.202
3334.2 -66.201
3334.3 -66.207
3334.4 -66.205
3334.5 -66.187
3334.6 -66.175
3334.7 -66.175
3334.8 -66.179
3334.9 -66.168
3335 -66.152
3335.1 -66.149
3335.2 -66.154
3335.3 -66.155
3335.4 -66.14
3335.5 -66.123
3335.6 -66.12
3335.7 -66.125
3335.8 -66.117
3335.9 -66.096
3336 -66.077
3336.1 -66.058
3336.2 -66.035
3336.3 -66.014
3336.4 -66.009
3336.5 -66.017
3336.6 -66.013
3336.7 -65.998
3336.8 -65.993
3336.9 -65.992
3337 -65.978
3337.1 -65.964
3337.2 -65.962
3337.3 -65.969
3337.4 -65.975
3337.5 -65.972
3337.6 -65.959
3337.7 -65.94
3337.8 -65.922
3337.9 -65.908
3338 -65.901
3338.1 -65.899
3338.2 -65.897
3338.3 -65.897
3338.4 -65.897
3338.5 -65.902
3338.6 -65.91
3338.7 -65.916
3338.8 -65.922
3338.9 -65.924
3339 -65.925
3339.1 -65.927
3339.2 -65.929
3339.3 -65.929
3339.4 -65.925
3339.5 -65.922
3339.6 -65.912
3339.7 -65.899
3339.8 -65.884
3339.9 -65.865
3340 -65.845
3340.1 -65.823
3340.2 -65.805
3340.3 -65.789
3340.4 -65.78
3340.5 -65.777
3340.6 -65.775
3340.7 -65.781
3340.8 -65.788
3340.9 -65.794
3341 -65.795
3341.1 -65.791
3341.2 -65.779
3341.3 -65.759
3341.4 -65.74
3341.5 -65.727
3341.6 -65.722
3341.7 -65.725
3341.8 -65.735
3341.9 -65.74
3342 -65.728
3342.1 -65.711
3342.2 -65.699
3342.3 -65.694
3342.4 -65.698
3342.5 -65.707
3342.6 -65.701
3342.7 -65.682
3342.8 -65.672
3342.9 -65.672
3343 -65.676
3343.1 -65.669
3343.2 -65.653
3343.3 -65.646
3343.4 -65.649
3343.5 -65.653
3343.6 -65.64
3343.7 -65.622
3343.8 -65.622
3343.9 -65.632
3344 -65.629
3344.1 -65.612
3344.2 -65.603
3344.3 -65.599
3344.4 -65.596
3344.5 -65.592
3344.6 -65.584
3344.7 -65.573
3344.8 -65.567
3344.9 -65.571
3345 -65.567
3345.1 -65.551
3345.2 -65.545
3345.3 -65.551
3345.4 -65.548
3345.5 -65.532
3345.6 -65.518
3345.7 -65.513
3345.8 -65.518
3345.9 -65.524
3346 -65.526
3346.1 -65.526
3346.2 -65.52
3346.3 -65.508
3346.4 -65.493
3346.5 -65.478
3346.6 -65.46
3346.7 -65.442
3346.8 -65.425
3346.9 -65.405
3347 -65.384
3347.1 -65.364
3347.2 -65.347
3347.3 -65.331
3347.4 -65.315
3347.5 -65.297
3347.6 -65.28
3347.7 -65.263
3347.8 -65.247
3347.9 -65.239
3348 -65.236
3348.1 -65.231
3348.2 -65.231
3348.3 -65.233
3348.4 -65.239
3348.5 -65.246
3348.6 -65.261
3348.7 -65.279
3348.8 -65.29
3348.9 -65.295
3349 -65.289
3349.1 -65.276
3349.2 -65.258
3349.3 -65.245
3349.4 -65.238
3349.5 -65.234
3349.6 -65.236
3349.7 -65.242
3349.8 -65.25
3349.9 -65.254
3350 -65.253
3350.1 -65.243
3350.2 -65.226
3350.3 -65.218
3350.4 -65.22
3350.5 -65.229
3350.6 -65.236
3350.7 -65.232
3350.8 -65.221
3350.9 -65.21
3351 -65.213
3351.1 -65.221
3351.2 -65.222
3351.3 -65.209
3351.4 -65.197
3351.5 -65.201
3351.6 -65.212
3351.7 -65.211
3351.8 -65.195
3351.9 -65.185
3352 -65.193
3352.1 -65.201
3352.2 -65.192
3352.3 -65.183
3352.4 -65.186
3352.5 -65.194
3352.6 -65.199
3352.7 -65.199
3352.8 -65.202
3352.9 -65.213
3353 -65.221
3353.1 -65.215
3353.2 -65.201
3353.3 -65.2
3353.4 -65.205
3353.5 -65.198
3353.6 -65.189
3353.7 -65.19
3353.8 -65.196
3353.9 -65.193
3354 -65.183
3354.1 -65.172
3354.2 -65.168
3354.3 -65.173
3354.4 -65.184
3354.5 -65.197
3354.6 -65.208
3354.7 -65.225
3354.8 -65.239
3354.9 -65.243
3355 -65.24
3355.1 -65.233
3355.2 -65.227
3355.3 -65.221
3355.4 -65.216
3355.5 -65.21
3355.6 -65.201
3355.7 -65.193
3355.8 -65.183
3355.9 -65.177
3356 -65.171
3356.1 -65.171
3356.2 -65.175
3356.3 -65.176
3356.4 -65.177
3356.5 -65.181
3356.6 -65.189
3356.7 -65.2
3356.8 -65.217
3356.9 -65.235
3357 -65.245
3357.1 -65.251
3357.2 -65.25
3357.3 -65.24
3357.4 -65.226
3357.5 -65.213
3357.6 -65.202
3357.7 -65.193
3357.8 -65.191
3357.9 -65.196
3358 -65.208
3358.1 -65.22
3358.2 -65.224
3358.3 -65.215
3358.4 -65.197
3358.5 -65.187
3358.6 -65.187
3358.7 -65.196
3358.8 -65.206
3358.9 -65.209
3359 -65.197
3359.1 -65.182
3359.2 -65.18
3359.3 -65.189
3359.4 -65.198
3359.5 -65.19
3359.6 -65.177
3359.7 -65.173
3359.8 -65.178
3359.9 -65.185
3360 -65.177
3360.1 -65.164
3360.2 -65.165
3360.3 -65.178
3360.4 -65.177
3360.5 -65.163
3360.6 -65.162
3360.7 -65.173
3360.8 -65.179
3360.9 -65.174
3361 -65.161
3361.1 -65.148
3361.2 -65.138
3361.3 -65.137
3361.4 -65.146
3361.5 -65.153
3361.6 -65.148
3361.7 -65.142
3361.8 -65.149
3361.9 -65.152
3362 -65.143
3362.1 -65.136
3362.2 -65.146
3362.3 -65.162
3362.4 -65.165
3362.5 -65.161
3362.6 -65.15
3362.7 -65.134
3362.8 -65.12
3362.9 -65.114
3363 -65.111
3363.1 -65.109
3363.2 -65.114
3363.3 -65.122
3363.4 -65.134
3363.5 -65.147
3363.6 -65.161
3363.7 -65.175
3363.8 -65.184
3363.9 -65.196
3364 -65.205
3364.1 -65.211
3364.2 -65.216
3364.3 -65.219
3364.4 -65.219
3364.5 -65.212
3364.6 -65.202
3364.7 -65.19
3364.8 -65.177
3364.9 -65.161
3365 -65.148
3365.1 -65.139
3365.2 -65.13
3365.3 -65.126
3365.4 -65.128
3365.5 -65.133
3365.6 -65.14
3365.7 -65.154
3365.8 -65.171
3365.9 -65.181
3366 -65.183
3366.1 -65.175
3366.2 -65.161
3366.3 -65.147
3366.4 -65.139
3366.5 -65.144
3366.6 -65.155
3366.7 -65.171
3366.8 -65.18
3366.9 -65.174
3367 -65.158
3367.1 -65.145
3367.2 -65.146
3367.3 -65.157
3367.4 -65.17
3367.5 -65.172
3367.6 -65.159
3367.7 -65.145
3367.8 -65.147
3367.9 -65.161
3368 -65.168
3368.1 -65.159
3368.2 -65.146
3368.3 -65.146
3368.4 -65.158
3368.5 -65.163
3368.6 -65.154
3368.7 -65.151
3368.8 -65.163
3368.9 -65.166
3369 -65.153
3369.1 -65.145
3369.2 -65.146
3369.3 -65.157
3369.4 -65.168
3369.5 -65.179
3369.6 -65.181
3369.7 -65.176
3369.8 -65.168
3369.9 -65.17
3370 -65.179
3370.1 -65.173
3370.2 -65.168
3370.3 -65.176
3370.4 -65.186
3370.5 -65.187
3370.6 -65.177
3370.7 -65.171
3370.8 -65.172
3370.9 -65.182
3371 -65.197
3371.1 -65.216
3371.2 -65.228
3371.3 -65.233
3371.4 -65.238
3371.5 -65.239
3371.6 -65.236
3371.7 -65.229
3371.8 -65.226
3371.9 -65.225
3372 -65.218
3372.1 -65.211
3372.2 -65.201
3372.3 -65.192
3372.4 -65.186
3372.5 -65.186
3372.6 -65.189
3372.7 -65.19
3372.8 -65.192
3372.9 -65.194
3373 -65.201
3373.1 -65.211
3373.2 -65.227
3373.3 -65.247
3373.4 -65.262
3373.5 -65.274
3373.6 -65.28
3373.7 -65.28
3373.8 -65.271
3373.9 -65.261
3374 -65.25
3374.1 -65.237
3374.2 -65.23
3374.3 -65.228
3374.4 -65.234
3374.5 -65.246
3374.6 -65.259
3374.7 -65.266
3374.8 -65.26
3374.9 -65.245
3375 -65.231
3375.1 -65.225
3375.2 -65.232
3375.3 -65.248
3375.4 -65.26
3375.5 -65.255
3375.6 -65.243
3375.7 -65.234
3375.8 -65.237
3375.9 -65.252
3376 -65.261
3376.1 -65.255
3376.2 -65.241
3376.3 -65.237
3376.4 -65.247
3376.5 -65.258
3376.6 -65.255
3376.7 -65.244
3376.8 -65.248
3376.9 -65.259
3377 -65.257
3377.1 -65.245
3377.2 -65.25
3377.3 -65.267
3377.4 -65.269
3377.5 -65.258
3377.6 -65.246
3377.7 -65.24
3377.8 -65.234
3377.9 -65.227
3378 -65.222
3378.1 -65.222
3378.2 -65.231
3378.3 -65.232
3378.4 -65.225
3378.5 -65.226
3378.6 -65.24
3378.7 -65.246
3378.8 -65.234
3378.9 -65.223
3379 -65.223
3379.1 -65.234
3379.2 -65.247
3379.3 -65.258
3379.4 -65.266
3379.5 -65.263
3379.6 -65.258
3379.7 -65.252
3379.8 -65.244
3379.9 -65.235
3380 -65.229
3380.1 -65.223
3380.2 -65.214
3380.3 -65.204
3380.4 -65.194
3380.5 -65.186
3380.6 -65.178
3380.7 -65.173
3380.8 -65.169
3380.9 -65.166
3381 -65.167
3381.1 -65.171
3381.2 -65.178
3381.3 -65.187
3381.4 -65.199
3381.5 -65.214
3381.6 -65.231
3381.7 -65.247
3381.8 -65.257
3381.9 -65.257
3382 -65.25
3382.1 -65.239
3382.2 -65.225
3382.3 -65.214
3382.4 -65.207
3382.5 -65.207
3382.6 -65.216
3382.7 -65.231
3382.8 -65.246
3382.9 -65.255
3383 -65.252
3383.1 -65.243
3383.2 -65.232
3383.3 -65.228
3383.4 -65.234
3383.5 -65.245
3383.6 -65.258
3383.7 -65.259
3383.8 -65.248
3383.9 -65.237
3384 -65.24
3384.1 -65.253
3384.2 -65.264
3384.3 -65.264
3384.4 -65.251
3384.5 -65.245
3384.6 -65.252
3384.7 -65.265
3384.8 -65.265
3384.9 -65.254
3385 -65.255
3385.1 -65.266
3385.2 -65.271
3385.3 -65.258
3385.4 -65.256
3385.5 -65.271
3385.6 -65.275
3385.7 -65.265
3385.8 -65.257
3385.9 -65.258
3386 -65.264
3386.1 -65.274
3386.2 -65.28
3386.3 -65.275
3386.4 -65.264
3386.5 -65.259
3386.6 -65.268
3386.7 -65.269
3386.8 -65.264
3386.9 -65.27
3387 -65.281
3387.1 -65.286
3387.2 -65.278
3387.3 -65.267
3387.4 -65.259
3387.5 -65.265
3387.6 -65.282
3387.7 -65.297
3387.8 -65.312
3387.9 -65.323
3388 -65.33
3388.1 -65.336
3388.2 -65.342
3388.3 -65.349
3388.4 -65.35
3388.5 -65.349
3388.6 -65.347
3388.7 -65.345
3388.8 -65.344
3388.9 -65.349
3389 -65.356
3389.1 -65.363
3389.2 -65.372
3389.3 -65.38
3389.4 -65.392
3389.5 -65.405
3389.6 -65.42
3389.7 -65.437
3389.8 -65.45
3389.9 -65.458
3390 -65.456
3390.1 -65.45
3390.2 -65.439
3390.3 -65.425
3390.4 -65.411
3390.5 -65.4
3390.6 -65.395
3390.7 -65.392
3390.8 -65.399
3390.9 -65.414
3391 -65.428
3391.1 -65.436
3391.2 -65.431
3391.3 -65.418
3391.4 -65.4
3391.5 -65.393
3391.6 -65.397
3391.7 -65.408
3391.8 -65.422
3391.9 -65.428
3392 -65.419
3392.1 -65.403
3392.2 -65.4
3392.3 -65.41
3392.4 -65.423
3392.5 -65.429
3392.6 -65.417
3392.7 -65.402
3392.8 -65.401
3392.9 -65.415
3393 -65.423
3393.1 -65.414
3393.2 -65.407
3393.3 -65.414
3393.4 -65.421
3393.5 -65.415
3393.6 -65.406
3393.7 -65.412
3393.8 -65.422
3393.9 -65.418
3394 -65.405
3394.1 -65.405
3394.2 -65.418
3394.3 -65.435
3394.4 -65.453
3394.5 -65.467
3394.6 -65.477
3394.7 -65.477
3394.8 -65.465
3394.9 -65.459
3395 -65.47
3395.1 -65.475
3395.2 -65.465
3395.3 -65.459
3395.4 -65.466
3395.5 -65.47
3395.6 -65.466
3395.7 -65.455
3395.8 -65.443
3395.9 -65.433
3396 -65.427
3396.1 -65.43
3396.2 -65.441
3396.3 -65.453
3396.4 -65.465
3396.5 -65.48
3396.6 -65.492
3396.7 -65.502
3396.8 -65.513
3396.9 -65.525
3397 -65.536
3397.1 -65.549
3397.2 -65.562
3397.3 -65.573
3397.4 -65.584
3397.5 -65.595
3397.6 -65.607
3397.7 -65.618
3397.8 -65.624
3397.9 -65.625
3398 -65.62
3398.1 -65.614
3398.2 -65.604
3398.3 -65.592
3398.4 -65.578
3398.5 -65.563
3398.6 -65.55
3398.7 -65.542
3398.8 -65.54
3398.9 -65.542
3399 -65.555
3399.1 -65.57
3399.2 -65.58
3399.3 -65.581
3399.4 -65.571
3399.5 -65.556
3399.6 -65.541
3399.7 -65.533
3399.8 -65.536
3399.9 -65.544
3400 -65.555
3400.1 -65.559
3400.2 -65.553
3400.3 -65.538
3400.4 -65.528
3400.5 -65.528
3400.6 -65.536
3400.7 -65.546
3400.8 -65.544
3400.9 -65.528
3401 -65.517
3401.1 -65.521
3401.2 -65.535
3401.3 -65.538
3401.4 -65.526
3401.5 -65.515
3401.6 -65.519
3401.7 -65.528
3401.8 -65.526
3401.9 -65.513
3402 -65.508
3402.1 -65.517
3402.2 -65.515
3402.3 -65.5
3402.4 -65.493
3402.5 -65.5
3402.6 -65.511
3402.7 -65.519
3402.8 -65.529
3402.9 -65.536
3403 -65.538
3403.1 -65.529
3403.2 -65.518
3403.3 -65.52
3403.4 -65.524
3403.5 -65.515
3403.6 -65.505
3403.7 -65.509
3403.8 -65.518
3403.9 -65.518
3404 -65.507
3404.1 -65.492
3404.2 -65.48
3404.3 -65.478
3404.4 -65.487
3404.5 -65.499
3404.6 -65.51
3404.7 -65.525
3404.8 -65.54
3404.9 -65.556
3405 -65.572
3405.1 -65.586
3405.2 -65.599
3405.3 -65.609
3405.4 -65.623
3405.5 -65.635
3405.6 -65.647
3405.7 -65.658
3405.8 -65.672
3405.9 -65.686
3406 -65.692
3406.1 -65.697
3406.2 -65.696
3406.3 -65.692
3406.4 -65.681
3406.5 -65.669
3406.6 -65.654
3406.7 -65.634
3406.8 -65.618
3406.9 -65.606
3407 -65.601
3407.1 -65.601
3407.2 -65.607
3407.3 -65.619
3407.4 -65.63
3407.5 -65.639
3407.6 -65.64
3407.7 -65.63
3407.8 -65.61
3407.9 -65.595
3408 -65.589
3408.1 -65.59
3408.2 -65.598
3408.3 -65.607
3408.4 -65.609
3408.5 -65.599
3408.6 -65.583
3408.7 -65.573
3408.8 -65.571
3408.9 -65.581
3409 -65.59
3409.1 -65.584
3409.2 -65.567
3409.3 -65.555
3409.4 -65.561
3409.5 -65.571
3409.6 -65.571
3409.7 -65.555
3409.8 -65.544
3409.9 -65.548
3410 -65.557
3410.1 -65.552
3410.2 -65.538
3410.3 -65.54
3410.4 -65.547
3410.5 -65.541
3410.6 -65.528
3410.7 -65.53
3410.8 -65.544
3410.9 -65.554
3411 -65.561
3411.1 -65.564
3411.2 -65.571
3411.3 -65.581
3411.4 -65.585
3411.5 -65.577
3411.6 -65.568
3411.7 -65.573
3411.8 -65.572
3411.9 -65.559
3412 -65.552
3412.1 -65.557
3412.2 -65.566
3412.3 -65.565
3412.4 -65.553
3412.5 -65.534
3412.6 -65.519
3412.7 -65.509
3412.8 -65.5
3412.9 -65.499
3413 -65.503
3413.1 -65.509
3413.2 -65.515
3413.3 -65.528
3413.4 -65.544
3413.5 -65.555
3413.6 -65.566
3413.7 -65.575
3413.8 -65.583
3413.9 -65.588
3414 -65.595
3414.1 -65.6
3414.2 -65.599
3414.3 -65.593
3414.4 -65.582
3414.5 -65.565
3414.6 -65.546
3414.7 -65.53
3414.8 -65.515
3414.9 -65.502
3415 -65.49
3415.1 -65.479
3415.2 -65.475
3415.3 -65.478
3415.4 -65.49
3415.5 -65.506
3415.6 -65.518
3415.7 -65.526
3415.8 -65.522
3415.9 -65.509
3416 -65.492
3416.1 -65.478
3416.2 -65.472
3416.3 -65.471
3416.4 -65.478
3416.5 -65.489
3416.6 -65.495
3416.7 -65.492
3416.8 -65.48
3416.9 -65.467
3417 -65.46
3417.1 -65.463
3417.2 -65.474
3417.3 -65.48
3417.4 -65.469
3417.5 -65.455
3417.6 -65.45
3417.7 -65.456
3417.8 -65.465
3417.9 -65.462
3418 -65.449
3418.1 -65.44
3418.2 -65.447
3418.3 -65.456
3418.4 -65.447
3418.5 -65.429
3418.6 -65.427
3418.7 -65.436
3418.8 -65.431
3418.9 -65.417
3419 -65.415
3419.1 -65.422
3419.2 -65.426
3419.3 -65.422
3419.4 -65.419
3419.5 -65.422
3419.6 -65.431
3419.7 -65.439
3419.8 -65.434
3419.9 -65.423
3420 -65.422
3420.1 -65.431
3420.2 -65.428
3420.3 -65.418
3420.4 -65.418
3420.5 -65.426
3420.6 -65.43
3420.7 -65.423
3420.8 -65.412
3420.9 -65.403
3421 -65.393
3421.1 -65.391
3421.2 -65.396
3421.3 -65.407
3421.4 -65.422
3421.5 -65.441
3421.6 -65.46
3421.7 -65.473
3421.8 -65.486
3421.9 -65.498
3422 -65.51
3422.1 -65.521
3422.2 -65.536
3422.3 -65.552
3422.4 -65.562
3422.5 -65.571
3422.6 -65.578
3422.7 -65.583
3422.8 -65.588
3422.9 -65.59
3423 -65.586
3423.1 -65.574
3423.2 -65.559
3423.3 -65.541
3423.4 -65.522
3423.5 -65.505
3423.6 -65.493
3423.7 -65.484
3423.8 -65.478
3423.9 -65.48
3424 -65.485
3424.1 -65.495
3424.2 -65.504
3424.3 -65.511
3424.4 -65.51
3424.5 -65.497
3424.6 -65.481
3424.7 -65.468
3424.8 -65.461
3424.9 -65.462
3425 -65.47
3425.1 -65.483
3425.2 -65.484
3425.3 -65.473
3425.4 -65.455
3425.5 -65.446
3425.6 -65.449
3425.7 -65.46
3425.8 -65.466
3425.9 -65.456
3426 -65.439
3426.1 -65.432
3426.2 -65.44
3426.3 -65.451
3426.4 -65.445
3426.5 -65.43
3426.6 -65.424
3426.7 -65.431
3426.8 -65.435
3426.9 -65.425
3427 -65.418
3427.1 -65.425
3427.2 -65.434
3427.3 -65.426
3427.4 -65.414
3427.5 -65.409
3427.6 -65.415
3427.7 -65.427
3427.8 -65.434
3427.9 -65.435
3428 -65.426
3428.1 -65.415
3428.2 -65.415
3428.3 -65.422
3428.4 -65.419
3428.5 -65.41
3428.6 -65.415
3428.7 -65.42
3428.8 -65.413
3428.9 -65.396
3429 -65.386
3429.1 -65.389
3429.2 -65.397
3429.3 -65.409
3429.4 -65.417
3429.5 -65.419
3429.6 -65.419
3429.7 -65.42
3429.8 -65.42
3429.9 -65.413
3430 -65.405
3430.1 -65.394
3430.2 -65.383
3430.3 -65.372
3430.4 -65.366
3430.5 -65.361
3430.6 -65.353
3430.7 -65.347
3430.8 -65.339
3430.9 -65.331
3431 -65.33
3431.1 -65.335
3431.2 -65.342
3431.3 -65.347
3431.4 -65.357
3431.5 -65.366
3431.6 -65.376
3431.7 -65.387
3431.8 -65.398
3431.9 -65.403
3432 -65.401
3432.1 -65.392
3432.2 -65.376
3432.3 -65.356
3432.4 -65.341
3432.5 -65.333
3432.6 -65.332
3432.7 -65.335
3432.8 -65.344
3432.9 -65.355
3433 -65.363
3433.1 -65.362
3433.2 -65.35
3433.3 -65.336
3433.4 -65.325
3433.5 -65.322
3433.6 -65.329
3433.7 -65.344
3433.8 -65.351
3433.9 -65.341
3434 -65.325
3434.1 -65.315
3434.2 -65.317
3434.3 -65.326
3434.4 -65.332
3434.5 -65.325
3434.6 -65.312
3434.7 -65.313
3434.8 -65.322
3434.9 -65.323
3435 -65.307
3435.1 -65.3
3435.2 -65.31
3435.3 -65.32
3435.4 -65.315
3435.5 -65.302
3435.6 -65.301
3435.7 -65.309
3435.8 -65.313
3435.9 -65.305
3436 -65.288
3436.1 -65.272
3436.2 -65.259
3436.3 -65.258
3436.4 -65.266
3436.5 -65.271
3436.6 -65.266
3436.7 -65.265
3436.8 -65.272
3436.9 -65.265
3437 -65.251
3437.1 -65.25
3437.2 -65.264
3437.3 -65.276
3437.4 -65.274
3437.5 -65.264
3437.6 -65.249
3437.7 -65.236
3437.8 -65.23
3437.9 -65.232
3438 -65.245
3438.1 -65.26
3438.2 -65.277
3438.3 -65.292
3438.4 -65.306
3438.5 -65.319
3438.6 -65.334
3438.7 -65.353
3438.8 -65.368
3438.9 -65.38
3439 -65.39
3439.1 -65.402
3439.2 -65.413
3439.3 -65.426
3439.4 -65.439
3439.5 -65.449
3439.6 -65.454
3439.7 -65.451
3439.8 -65.446
3439.9 -65.437
3440 -65.427
3440.1 -65.414
3440.2 -65.397
3440.3 -65.379
3440.4 -65.363
3440.5 -65.354
3440.6 -65.35
3440.7 -65.351
3440.8 -65.358
3440.9 -65.368
3441 -65.379
3441.1 -65.386
3441.2 -65.39
3441.3 -65.384
3441.4 -65.368
3441.5 -65.351
3441.6 -65.339
3441.7 -65.338
3441.8 -65.346
3441.9 -65.361
3442 -65.37
3442.1 -65.363
3442.2 -65.348
3442.3 -65.335
3442.4 -65.334
3442.5 -65.343
3442.6 -65.354
3442.7 -65.353
3442.8 -65.339
3442.9 -65.33
3443 -65.331
3443.1 -65.34
3443.2 -65.339
3443.3 -65.328
3443.4 -65.325
3443.5 -65.333
3443.6 -65.342
3443.7 -65.332
3443.8 -65.319
3443.9 -65.325
3444 -65.342
3444.1 -65.345
3444.2 -65.33
3444.3 -65.316
3444.4 -65.301
3444.5 -65.287
3444.6 -65.278
3444.7 -65.284
3444.8 -65.298
3444.9 -65.295
3445 -65.283
3445.1 -65.283
3445.2 -65.289
3445.3 -65.281
3445.4 -65.27
3445.5 -65.272
3445.6 -65.28
3445.7 -65.288
3445.8 -65.287
3445.9 -65.278
3446 -65.262
3446.1 -65.246
3446.2 -65.234
3446.3 -65.226
3446.4 -65.221
3446.5 -65.22
3446.6 -65.225
3446.7 -65.231
3446.8 -65.239
3446.9 -65.25
3447 -65.259
3447.1 -65.268
3447.2 -65.276
3447.3 -65.285
3447.4 -65.291
3447.5 -65.296
3447.6 -65.295
3447.7 -65.291
3447.8 -65.287
3447.9 -65.276
3448 -65.264
3448.1 -65.251
3448.2 -65.236
3448.3 -65.221
3448.4 -65.207
3448.5 -65.197
3448.6 -65.189
3448.7 -65.188
3448.8 -65.193
3448.9 -65.198
3449 -65.207
3449.1 -65.221
3449.2 -65.237
3449.3 -65.249
3449.4 -65.253
3449.5 -65.248
3449.6 -65.233
3449.7 -65.218
3449.8 -65.21
3449.9 -65.211
3450 -65.221
3450.1 -65.238
3450.2 -65.25
3450.3 -65.245
3450.4 -65.231
3450.5 -65.218
3450.6 -65.214
3450.7 -65.222
3450.8 -65.238
3450.9 -65.245
3451 -65.233
3451.1 -65.22
3451.2 -65.218
3451.3 -65.229
3451.4 -65.238
3451.5 -65.233
3451.6 -65.221
3451.7 -65.217
3451.8 -65.228
3451.9 -65.233
3452 -65.222
3452.1 -65.214
3452.2 -65.223
3452.3 -65.232
3452.4 -65.222
3452.5 -65.205
3452.6 -65.192
3452.7 -65.182
3452.8 -65.171
3452.9 -65.159
3453 -65.15
3453.1 -65.154
3453.2 -65.161
3453.3 -65.155
3453.4 -65.149
3453.5 -65.154
3453.6 -65.159
3453.7 -65.153
3453.8 -65.144
3453.9 -65.146
3454 -65.158
3454.1 -65.171
3454.2 -65.177
3454.3 -65.176
3454.4 -65.172
3454.5 -65.163
3454.6 -65.151
3454.7 -65.138
3454.8 -65.132
3454.9 -65.126
3455 -65.117
3455.1 -65.11
3455.2 -65.102
3455.3 -65.095
3455.4 -65.085
3455.5 -65.077
3455.6 -65.066
3455.7 -65.054
3455.8 -65.043
3455.9 -65.032
3456 -65.02
3456.1 -65.007
3456.2 -64.997
3456.3 -64.991
3456.4 -64.984
3456.5 -64.978
3456.6 -64.975
3456.7 -64.977
3456.8 -64.983
3456.9 -64.996
3457 -65.013
3457.1 -65.029
3457.2 -65.045
3457.3 -65.057
3457.4 -65.062
3457.5 -65.057
3457.6 -65.049
3457.7 -65.039
3457.8 -65.028
3457.9 -65.024
3458 -65.027
3458.1 -65.037
3458.2 -65.051
3458.3 -65.064
3458.4 -65.066
3458.5 -65.055
3458.6 -65.043
3458.7 -65.038
3458.8 -65.045
3458.9 -65.058
3459 -65.072
3459.1 -65.07
3459.2 -65.058
3459.3 -65.054
3459.4 -65.063
3459.5 -65.075
3459.6 -65.075
3459.7 -65.066
3459.8 -65.063
3459.9 -65.072
3460 -65.082
3460.1 -65.079
3460.2 -65.068
3460.3 -65.07
3460.4 -65.086
3460.5 -65.093
3460.6 -65.082
3460.7 -65.081
3460.8 -65.091
3460.9 -65.107
3461 -65.123
3461.1 -65.141
3461.2 -65.158
3461.3 -65.17
3461.4 -65.169
3461.5 -65.158
3461.6 -65.159
3461.7 -65.169
3461.8 -65.17
3461.9 -65.162
3462 -65.16
3462.1 -65.17
3462.2 -65.175
3462.3 -65.173
3462.4 -65.166
3462.5 -65.151
3462.6 -65.14
3462.7 -65.134
3462.8 -65.133
3462.9 -65.139
3463 -65.154
3463.1 -65.172
3463.2 -65.187
3463.3 -65.205
3463.4 -65.219
3463.5 -65.233
3463.6 -65.247
3463.7 -65.266
3463.8 -65.286
3463.9 -65.3
3464 -65.312
3464.1 -65.322
3464.2 -65.333
3464.3 -65.342
3464.4 -65.348
3464.5 -65.349
3464.6 -65.343
3464.7 -65.332
3464.8 -65.315
3464.9 -65.298
3465 -65.282
3465.1 -65.273
3465.2 -65.268
3465.3 -65.263
3465.4 -65.261
3465.5 -65.264
3465.6 -65.275
3465.7 -65.289
3465.8 -65.305
3465.9 -65.314
3466 -65.31
3466.1 -65.298
3466.2 -65.284
3466.3 -65.273
3466.4 -65.269
3466.5 -65.279
3466.6 -65.297
3466.7 -65.307
3466.8 -65.307
3466.9 -65.295
3467 -65.279
3467.1 -65.273
3467.2 -65.284
3467.3 -65.299
3467.4 -65.302
3467.5 -65.292
3467.6 -65.28
3467.7 -65.278
3467.8 -65.288
3467.9 -65.295
3468 -65.29
3468.1 -65.278
3468.2 -65.276
3468.3 -65.287
3468.4 -65.293
3468.5 -65.283
3468.6 -65.279
3468.7 -65.289
3468.8 -65.293
3468.9 -65.281
3469 -65.272
3469.1 -65.28
3469.2 -65.295
3469.3 -65.306
3469.4 -65.315
3469.5 -65.327
3469.6 -65.338
3469.7 -65.343
3469.8 -65.336
3469.9 -65.33
3470 -65.336
3470.1 -65.34
3470.2 -65.332
3470.3 -65.328
3470.4 -65.337
3470.5 -65.349
3470.6 -65.352
3470.7 -65.342
3470.8 -65.33
3470.9 -65.321
3471 -65.318
3471.1 -65.321
3471.2 -65.332
3471.3 -65.344
3471.4 -65.359
3471.5 -65.38
3471.6 -65.399
3471.7 -65.416
3471.8 -65.432
3471.9 -65.449
3472 -65.464
3472.1 -65.477
3472.2 -65.491
3472.3 -65.504
3472.4 -65.518
3472.5 -65.53
3472.6 -65.541
3472.7 -65.551
3472.8 -65.556
3472.9 -65.556
3473 -65.55
3473.1 -65.541
3473.2 -65.527
3473.3 -65.514
3473.4 -65.499
3473.5 -65.483
3473.6 -65.472
3473.7 -65.463
3473.8 -65.462
3473.9 -65.465
3474 -65.477
3474.1 -65.492
3474.2 -65.503
3474.3 -65.508
3474.4 -65.5
3474.5 -65.482
3474.6 -65.463
3474.7 -65.455
3474.8 -65.458
3474.9 -65.466
3475 -65.479
3475.1 -65.486
3475.2 -65.477
3475.3 -65.46
3475.4 -65.448
3475.5 -65.449
3475.6 -65.46
3475.7 -65.472
3475.8 -65.467
3475.9 -65.453
3476 -65.445
3476.1 -65.45
3476.2 -65.462
3476.3 -65.463
3476.4 -65.45
3476.5 -65.442
3476.6 -65.45
3476.7 -65.459
3476.8 -65.452
3476.9 -65.442
3477 -65.446
3477.1 -65.456
3477.2 -65.447
3477.3 -65.435
3477.4 -65.44
3477.5 -65.453
3477.6 -65.47
3477.7 -65.485
3477.8 -65.499
3477.9 -65.508
3478 -65.513
3478.1 -65.508
3478.2 -65.497
3478.3 -65.503
3478.4 -65.506
3478.5 -65.495
3478.6 -65.484
3478.7 -65.49
3478.8 -65.5
3478.9 -65.499
3479 -65.49
3479.1 -65.474
3479.2 -65.457
3479.3 -65.444
3479.4 -65.443
3479.5 -65.451
3479.6 -65.461
3479.7 -65.474
3479.8 -65.485
3479.9 -65.496
3480 -65.509
3480.1 -65.525
3480.2 -65.541
3480.3 -65.554
3480.4 -65.567
3480.5 -65.576
3480.6 -65.586
3480.7 -65.596
3480.8 -65.605
3480.9 -65.612
3481 -65.611
3481.1 -65.603
3481.2 -65.591
3481.3 -65.577
3481.4 -65.56
3481.5 -65.544
3481.6 -65.53
3481.7 -65.518
3481.8 -65.507
3481.9 -65.498
3482 -65.497
3482.1 -65.503
3482.2 -65.515
3482.3 -65.528
3482.4 -65.537
3482.5 -65.536
3482.6 -65.526
3482.7 -65.511
3482.8 -65.495
3482.9 -65.487
3483 -65.487
3483.1 -65.493
3483.2 -65.504
3483.3 -65.512
3483.4 -65.508
3483.5 -65.496
3483.6 -65.483
3483.7 -65.48
3483.8 -65.485
3483.9 -65.494
3484 -65.494
3484.1 -65.483
3484.2 -65.474
3484.3 -65.475
3484.4 -65.484
3484.5 -65.484
3484.6 -65.469
3484.7 -65.455
3484.8 -65.461
3484.9 -65.477
3485 -65.477
3485.1 -65.463
3485.2 -65.458
3485.3 -65.467
3485.4 -65.466
3485.5 -65.456
3485.6 -65.457
3485.7 -65.466
3485.8 -65.47
3485.9 -65.46
3486 -65.445
3486.1 -65.43
3486.2 -65.426
3486.3 -65.433
3486.4 -65.44
3486.5 -65.436
3486.6 -65.427
3486.7 -65.427
3486.8 -65.433
3486.9 -65.431
3487 -65.423
3487.1 -65.423
3487.2 -65.433
3487.3 -65.442
3487.4 -65.442
3487.5 -65.434
3487.6 -65.425
3487.7 -65.414
3487.8 -65.401
3487.9 -65.393
3488 -65.388
3488.1 -65.389
3488.2 -65.397
3488.3 -65.411
3488.4 -65.424
3488.5 -65.433
3488.6 -65.442
3488.7 -65.45
3488.8 -65.457
3488.9 -65.461
3489 -65.465
3489.1 -65.468
3489.2 -65.467
3489.3 -65.463
3489.4 -65.454
3489.5 -65.443
3489.6 -65.429
3489.7 -65.414
3489.8 -65.399
3489.9 -65.384
3490 -65.374
3490.1 -65.366
3490.2 -65.364
3490.3 -65.365
3490.4 -65.371
3490.5 -65.384
3490.6 -65.397
3490.7 -65.408
3490.8 -65.412
3490.9 -65.41
3491 -65.397
3491.1 -65.38
3491.2 -65.368
3491.3 -65.362
3491.4 -65.365
3491.5 -65.374
3491.6 -65.389
3491.7 -65.395
3491.8 -65.385
3491.9 -65.37
3492 -65.362
3492.1 -65.366
3492.2 -65.377
3492.3 -65.385
3492.4 -65.381
3492.5 -65.367
3492.6 -65.362
3492.7 -65.368
3492.8 -65.377
3492.9 -65.372
3493 -65.36
3493.1 -65.356
3493.2 -65.367
3493.3 -65.376
3493.4 -65.366
3493.5 -65.356
3493.6 -65.36
3493.7 -65.368
3493.8 -65.364
3493.9 -65.356
3494 -65.363
3494.1 -65.377
3494.2 -65.382
3494.3 -65.377
3494.4 -65.375
3494.5 -65.379
3494.6 -65.389
3494.7 -65.4
3494.8 -65.398
3494.9 -65.386
3495 -65.385
3495.1 -65.393
3495.2 -65.39
3495.3 -65.379
3495.4 -65.38
3495.5 -65.389
3495.6 -65.392
3495.7 -65.386
3495.8 -65.377
3495.9 -65.366
3496 -65.349
3496.1 -65.337
3496.2 -65.333
3496.3 -65.331
3496.4 -65.336
3496.5 -65.346
3496.6 -65.36
3496.7 -65.372
3496.8 -65.385
3496.9 -65.395
3497 -65.404
3497.1 -65.412
3497.2 -65.421
3497.3 -65.432
3497.4 -65.439
3497.5 -65.444
3497.6 -65.444
3497.7 -65.439
3497.8 -65.431
3497.9 -65.419
3498 -65.408
3498.1 -65.392
3498.2 -65.375
3498.3 -65.36
3498.4 -65.349
3498.5 -65.342
3498.6 -65.338
3498.7 -65.341
3498.8 -65.348
3498.9 -65.358
3499 -65.368
3499.1 -65.381
3499.2 -65.388
3499.3 -65.381
3499.4 -65.367
3499.5 -65.353
3499.6 -65.341
3499.7 -65.337
3499.8 -65.348
3499.9 -65.367
3500 -65.381
3500.1 -65.382
3500.2 -65.37
3500.3 -65.355
3500.4 -65.345
3500.5 -65.349
3500.6 -65.364
3500.7 -65.37
3500.8 -65.359
3500.9 -65.342
3501 -65.334
3501.1 -65.339
3501.2 -65.351
3501.3 -65.35
3501.4 -65.338
3501.5 -65.336
3501.6 -65.345
3501.7 -65.353
3501.8 -65.346
3501.9 -65.341
3502 -65.353
3502.1 -65.362
3502.2 -65.352
3502.3 -65.342
3502.4 -65.344
3502.5 -65.352
3502.6 -65.362
3502.7 -65.37
3502.8 -65.375
3502.9 -65.38
3503 -65.377
3503.1 -65.364
3503.2 -65.352
3503.3 -65.355
3503.4 -65.361
3503.5 -65.358
3503.6 -65.36
3503.7 -65.375
3503.8 -65.389
3503.9 -65.394
3504 -65.393
3504.1 -65.389
3504.2 -65.386
3504.3 -65.394
3504.4 -65.388
3504.5 -65.354
3504.6 -65.319
3504.7 -65.283
3504.8 -65.248
3504.9 -65.215
3505 -65.182
3505.1 -65.148
3505.2 -65.113
3505.3 -65.08
3505.4 -65.026
3505.5 -64.946
3505.6 -64.865
3505.7 -64.787
3505.8 -64.711
3505.9 -64.639
3506 -64.566
3506.1 -64.49
3506.2 -64.417
3506.3 -64.342
3506.4 -64.267
3506.5 -64.194
3506.6 -64.12
3506.7 -64.043
3506.8 -63.956
3506.9 -63.867
3507 -63.776
3507.1 -63.691
3507.2 -63.611
3507.3 -63.54
3507.4 -63.474
3507.5 -63.404
3507.6 -63.336
3507.7 -63.269
3507.8 -63.195
3507.9 -63.109
3508 -63.02
3508.1 -62.931
3508.2 -62.846
3508.3 -62.77
3508.4 -62.703
3508.5 -62.643
3508.6 -62.574
3508.7 -62.493
3508.8 -62.409
3508.9 -62.331
3509 -62.265
3509.1 -62.205
3509.2 -62.137
3509.3 -62.053
3509.4 -61.967
3509.5 -61.894
3509.6 -61.832
3509.7 -61.764
3509.8 -61.678
3509.9 -61.593
3510 -61.524
3510.1 -61.459
3510.2 -61.379
3510.3 -61.291
3510.4 -61.219
3510.5 -61.156
3510.6 -61.082
3510.7 -60.997
3510.8 -60.92
3510.9 -60.852
3511 -60.786
3511.1 -60.721
3511.2 -60.65
3511.3 -60.568
3511.4 -60.483
3511.5 -60.41
3511.6 -60.343
3511.7 -60.264
3511.8 -60.181
3511.9 -60.111
3512 -60.048
3512.1 -59.972
3512.2 -59.886
3512.3 -59.802
3512.4 -59.724
3512.5 -59.657
3512.6 -59.595
3512.7 -59.535
3512.8 -59.472
3512.9 -59.404
3513 -59.337
3513.1 -59.267
3513.2 -59.194
3513.3 -59.12
3513.4 -59.047
3513.5 -58.974
3513.6 -58.898
3513.7 -58.825
3513.8 -58.753
3513.9 -58.684
3514 -58.616
3514.1 -58.553
3514.2 -58.49
3514.3 -58.428
3514.4 -58.37
3514.5 -58.316
3514.6 -58.264
3514.7 -58.215
3514.8 -58.171
3514.9 -58.125
3515 -58.073
3515.1 -58.018
3515.2 -57.956
3515.3 -57.889
3515.4 -57.818
3515.5 -57.75
3515.6 -57.688
3515.7 -57.63
3515.8 -57.58
3515.9 -57.537
3516 -57.499
3516.1 -57.462
3516.2 -57.424
3516.3 -57.378
3516.4 -57.324
3516.5 -57.271
3516.6 -57.224
3516.7 -57.189
3516.8 -57.162
3516.9 -57.141
3517 -57.114
3517.1 -57.073
3517.2 -57.034
3517.3 -57.008
3517.4 -56.995
3517.5 -56.985
3517.6 -56.966
3517.7 -56.939
3517.8 -56.919
3517.9 -56.916
3518 -56.92
3518.1 -56.916
3518.2 -56.899
3518.3 -56.894
3518.4 -56.908
3518.5 -56.922
3518.6 -56.922
3518.7 -56.926
3518.8 -56.95
3518.9 -56.974
3519 -56.986
3519.1 -56.998
3519.2 -57.022
3519.3 -57.056
3519.4 -57.092
3519.5 -57.129
3519.6 -57.16
3519.7 -57.19
3519.8 -57.237
3519.9 -57.295
3520 -57.344
3520.1 -57.39
3520.2 -57.451
3520.3 -57.521
3520.4 -57.582
3520.5 -57.638
3520.6 -57.696
3520.7 -57.768
3520.8 -57.851
3520.9 -57.94
3521 -58.031
3521.1 -58.115
3521.2 -58.195
3521.3 -58.272
3521.4 -58.349
3521.5 -58.425
3521.6 -58.503
3521.7 -58.583
3521.8 -58.659
3521.9 -58.733
3522 -58.807
3522.1 -58.881
3522.2 -58.956
3522.3 -59.033
3522.4 -59.112
3522.5 -59.192
3522.6 -59.273
3522.7 -59.357
3522.8 -59.443
3522.9 -59.531
3523 -59.623
3523.1 -59.718
3523.2 -59.812
3523.3 -59.905
3523.4 -59.993
3523.5 -60.073
3523.6 -60.145
3523.7 -60.212
3523.8 -60.274
3523.9 -60.327
3524 -60.381
3524.1 -60.439
3524.2 -60.5
3524.3 -60.566
3524.4 -60.639
3524.5 -60.716
3524.6 -60.784
3524.7 -60.84
3524.8 -60.883
3524.9 -60.921
3525 -60.965
3525.1 -61.021
3525.2 -61.087
3525.3 -61.148
3525.4 -61.196
3525.5 -61.229
3525.6 -61.26
3525.7 -61.301
3525.8 -61.355
3525.9 -61.405
3526 -61.437
3526.1 -61.463
3526.2 -61.497
3526.3 -61.542
3526.4 -61.585
3526.5 -61.609
3526.6 -61.631
3526.7 -61.665
3526.8 -61.705
3526.9 -61.73
3527 -61.747
3527.1 -61.778
3527.2 -61.818
3527.3 -61.846
3527.4 -61.861
3527.5 -61.878
3527.6 -61.898
3527.7 -61.921
3527.8 -61.942
3527.9 -61.954
3528 -61.963
3528.1 -61.985
3528.2 -62.014
3528.3 -62.029
3528.4 -62.039
3528.5 -62.061
3528.6 -62.086
3528.7 -62.098
3528.8 -62.099
3528.9 -62.103
3529 -62.118
3529.1 -62.141
3529.2 -62.165
3529.3 -62.179
3529.4 -62.187
3529.5 -62.19
3529.6 -62.192
3529.7 -62.19
3529.8 -62.187
3529.9 -62.184
3530 -62.178
3530.1 -62.17
3530.2 -62.16
3530.3 -62.15
3530.4 -62.14
3530.5 -62.132
3530.6 -62.126
3530.7 -62.117
3530.8 -62.109
3530.9 -62.099
3531 -62.09
3531.1 -62.085
3531.2 -62.084
3531.3 -62.086
3531.4 -62.09
3531.5 -62.097
3531.6 -62.105
3531.7 -62.114
3531.8 -62.126
3531.9 -62.143
3532 -62.158
3532.1 -62.165
3532.2 -62.164
3532.3 -62.155
3532.4 -62.137
3532.5 -62.117
3532.6 -62.106
3532.7 -62.101
3532.8 -62.102
3532.9 -62.11
3533 -62.12
3533.1 -62.127
3533.2 -62.121
3533.3 -62.107
3533.4 -62.092
3533.5 -62.081
3533.6 -62.08
3533.7 -62.086
3533.8 -62.093
3533.9 -62.087
3534 -62.071
3534.1 -62.056
3534.2 -62.052
3534.3 -62.059
3534.4 -62.058
3534.5 -62.045
3534.6 -62.031
3534.7 -62.026
3534.8 -62.032
3534.9 -62.03
3535 -62.012
3535.1 -61.994
3535.2 -61.996
3535.3 -62.002
3535.4 -61.988
3535.5 -61.972
3535.6 -61.969
3535.7 -61.971
3535.8 -61.96
3535.9 -61.94
3536 -61.92
3536.1 -61.897
3536.2 -61.881
3536.3 -61.877
3536.4 -61.877
3536.5 -61.865
3536.6 -61.85
3536.7 -61.848
3536.8 -61.848
3536.9 -61.836
3537 -61.816
3537.1 -61.805
3537.2 -61.804
3537.3 -61.807
3537.4 -61.805
3537.5 -61.79
3537.6 -61.767
3537.7 -61.743
3537.8 -61.721
3537.9 -61.702
3538 -61.693
3538.1 -61.69
3538.2 -61.691
3538.3 -61.693
3538.4 -61.694
3538.5 -61.693
3538.6 -61.693
3538.7 -61.697
3538.8 -61.7
3538.9 -61.699
3539 -61.694
3539.1 -61.683
3539.2 -61.669
3539.3 -61.654
3539.4 -61.638
3539.5 -61.62
3539.6 -61.599
3539.7 -61.575
3539.8 -61.548
3539.9 -61.522
3540 -61.501
3540.1 -61.485
3540.2 -61.475
3540.3 -61.468
3540.4 -61.465
3540.5 -61.464
3540.6 -61.467
3540.7 -61.47
3540.8 -61.468
3540.9 -61.455
3541 -61.432
3541.1 -61.406
3541.2 -61.382
3541.3 -61.369
3541.4 -61.367
3541.5 -61.371
3541.6 -61.374
3541.7 -61.366
3541.8 -61.344
3541.9 -61.317
3542 -61.303
3542.1 -61.301
3542.2 -61.306
3542.3 -61.306
3542.4 -61.289
3542.5 -61.263
3542.6 -61.245
3542.7 -61.246
3542.8 -61.253
3542.9 -61.242
3543 -61.222
3543.1 -61.207
3543.2 -61.203
3543.3 -61.198
3543.4 -61.184
3543.5 -61.166
3543.6 -61.161
3543.7 -61.165
3543.8 -61.15
3543.9 -61.128
3544 -61.121
3544.1 -61.129
3544.2 -61.139
3544.3 -61.138
3544.4 -61.137
3544.5 -61.138
3544.6 -61.14
3544.7 -61.136
3544.8 -61.124
3544.9 -61.115
3545 -61.116
3545.1 -61.11
3545.2 -61.092
3545.3 -61.079
3545.4 -61.081
3545.5 -61.082
3545.6 -61.074
3545.7 -61.054
3545.8 -61.032
3545.9 -61.014
3546 -61.005
3546.1 -61.005
3546.2 -61.012
3546.3 -61.021
3546.4 -61.029
3546.5 -61.033
3546.6 -61.033
3546.7 -61.035
3546.8 -61.038
3546.9 -61.041
3547 -61.045
3547.1 -61.049
3547.2 -61.051
3547.3 -61.052
3547.4 -61.056
3547.5 -61.061
3547.6 -61.067
3547.7 -61.077
3547.8 -61.085
3547.9 -61.09
3548 -61.094
3548.1 -61.099
3548.2 -61.099
3548.3 -61.093
3548.4 -61.082
3548.5 -61.065
3548.6 -61.044
3548.7 -61.022
3548.8 -61.006
3548.9 -60.994
3549 -60.985
3549.1 -60.982
3549.2 -60.985
3549.3 -60.992
3549.4 -60.998
3549.5 -61.003
3549.6 -60.999
3549.7 -60.983
3549.8 -60.963
3549.9 -60.946
3550 -60.938
3550.1 -60.941
3550.2 -60.953
3550.3 -60.959
3550.4 -60.951
3550.5 -60.935
3550.6 -60.919
3550.7 -60.914
3550.8 -60.919
3550.9 -60.926
3551 -60.922
3551.1 -60.907
3551.2 -60.898
3551.3 -60.9
3551.4 -60.906
3551.5 -60.901
3551.6 -60.886
3551.7 -60.88
3551.8 -60.886
3551.9 -60.89
3552 -60.876
3552.1 -60.863
3552.2 -60.865
3552.3 -60.873
3552.4 -60.867
3552.5 -60.849
3552.6 -60.831
3552.7 -60.813
3552.8 -60.796
3552.9 -60.781
3553 -60.78
3553.1 -60.79
3553.2 -60.791
3553.3 -60.781
3553.4 -60.778
3553.5 -60.785
3553.6 -60.78
3553.7 -60.769
3553.8 -60.766
3553.9 -60.773
3554 -60.783
3554.1 -60.788
3554.2 -60.785
3554.3 -60.776
3554.4 -60.764
3554.5 -60.75
3554.6 -60.735
3554.7 -60.723
3554.8 -60.717
3554.9 -60.721
3555 -60.726
3555.1 -60.73
3555.2 -60.736
3555.3 -60.742
3555.4 -60.746
3555.5 -60.751
3555.6 -60.755
3555.7 -60.759
3555.8 -60.759
3555.9 -60.757
3556 -60.751
3556.1 -60.74
3556.2 -60.729
3556.3 -60.721
3556.4 -60.711
3556.5 -60.698
3556.6 -60.689
3556.7 -60.68
3556.8 -60.675
3556.9 -60.676
3557 -60.686
3557.1 -60.702
3557.2 -60.716
3557.3 -60.731
3557.4 -60.743
3557.5 -60.748
3557.6 -60.744
3557.7 -60.738
3557.8 -60.73
3557.9 -60.72
3558 -60.716
3558.1 -60.721
3558.2 -60.733
3558.3 -60.749
3558.4 -60.759
3558.5 -60.759
3558.6 -60.749
3558.7 -60.741
3558.8 -60.742
3558.9 -60.756
3559 -60.771
3559.1 -60.777
3559.2 -60.772
3559.3 -60.765
3559.4 -60.77
3559.5 -60.782
3559.6 -60.79
3559.7 -60.782
3559.8 -60.778
3559.9 -60.787
3560 -60.801
3560.1 -60.803
3560.2 -60.793
3560.3 -60.796
3560.4 -60.811
3560.5 -60.821
3560.6 -60.816
3560.7 -60.815
3560.8 -60.823
3560.9 -60.837
3561 -60.854
3561.1 -60.872
3561.2 -60.887
3561.3 -60.893
3561.4 -60.886
3561.5 -60.886
3561.6 -60.895
3561.7 -60.897
3561.8 -60.893
3561.9 -60.901
3562 -60.917
3562.1 -60.919
3562.2 -60.909
3562.3 -60.898
3562.4 -60.898
3562.5 -60.909
3562.6 -60.925
3562.7 -60.941
3562.8 -60.952
3562.9 -60.958
3563 -60.964
3563.1 -60.97
3563.2 -60.973
3563.3 -60.971
3563.4 -60.969
3563.5 -60.965
3563.6 -60.96
3563.7 -60.956
3563.8 -60.956
3563.9 -60.956
3564 -60.953
3564.1 -60.951
3564.2 -60.949
3564.3 -60.949
3564.4 -60.953
3564.5 -60.962
3564.6 -60.974
3564.7 -60.987
3564.8 -61.001
3564.9 -61.013
3565 -61.027
3565.1 -61.043
3565.2 -61.062
3565.3 -61.076
3565.4 -61.077
3565.5 -61.071
3565.6 -61.059
3565.7 -61.045
3565.8 -61.03
3565.9 -61.026
3566 -61.031
3566.1 -61.038
3566.2 -61.051
3566.3 -61.065
3566.4 -61.077
3566.5 -61.08
3566.6 -61.075
3566.7 -61.067
3566.8 -61.06
3566.9 -61.06
3567 -61.067
3567.1 -61.082
3567.2 -61.09
3567.3 -61.088
3567.4 -61.079
3567.5 -61.073
3567.6 -61.077
3567.7 -61.091
3567.8 -61.099
3567.9 -61.092
3568 -61.083
3568.1 -61.084
3568.2 -61.094
3568.3 -61.1
3568.4 -61.091
3568.5 -61.081
3568.6 -61.088
3568.7 -61.101
3568.8 -61.096
3568.9 -61.081
3569 -61.082
3569.1 -61.094
3569.2 -61.106
3569.3 -61.114
3569.4 -61.121
3569.5 -61.132
3569.6 -61.142
3569.7 -61.146
3569.8 -61.137
3569.9 -61.132
3570 -61.14
3570.1 -61.143
3570.2 -61.136
3570.3 -61.131
3570.4 -61.14
3570.5 -61.149
3570.6 -61.152
3570.7 -61.146
3570.8 -61.133
3570.9 -61.124
3571 -61.121
3571.1 -61.125
3571.2 -61.135
3571.3 -61.15
3571.4 -61.166
3571.5 -61.18
3571.6 -61.199
3571.7 -61.216
3571.8 -61.234
3571.9 -61.247
3572 -61.263
3572.1 -61.279
3572.2 -61.292
3572.3 -61.307
3572.4 -61.32
3572.5 -61.335
3572.6 -61.348
3572.7 -61.362
3572.8 -61.374
3572.9 -61.379
3573 -61.38
3573.1 -61.374
3573.2 -61.363
3573.3 -61.348
3573.4 -61.332
3573.5 -61.316
3573.6 -61.302
3573.7 -61.294
3573.8 -61.288
3573.9 -61.287
3574 -61.292
3574.1 -61.302
3574.2 -61.314
3574.3 -61.322
3574.4 -61.32
3574.5 -61.306
3574.6 -61.286
3574.7 -61.269
3574.8 -61.262
3574.9 -61.265
3575 -61.275
3575.1 -61.286
3575.2 -61.286
3575.3 -61.272
3575.4 -61.253
3575.5 -61.244
3575.6 -61.25
3575.7 -61.26
3575.8 -61.263
3575.9 -61.25
3576 -61.232
3576.1 -61.227
3576.2 -61.235
3576.3 -61.24
3576.4 -61.226
3576.5 -61.211
3576.6 -61.208
3576.7 -61.215
3576.8 -61.212
3576.9 -61.197
3577 -61.195
3577.1 -61.203
3577.2 -61.203
3577.3 -61.188
3577.4 -61.178
3577.5 -61.178
3577.6 -61.184
3577.7 -61.195
3577.8 -61.202
3577.9 -61.199
3578 -61.186
3578.1 -61.178
3578.2 -61.184
3578.3 -61.187
3578.4 -61.177
3578.5 -61.17
3578.6 -61.176
3578.7 -61.179
3578.8 -61.173
3578.9 -61.161
3579 -61.144
3579.1 -61.137
3579.2 -61.139
3579.3 -61.147
3579.4 -61.152
3579.5 -61.161
3579.6 -61.168
3579.7 -61.17
3579.8 -61.171
3579.9 -61.172
3580 -61.17
3580.1 -61.167
3580.2 -61.168
3580.3 -61.169
3580.4 -61.169
3580.5 -61.17
3580.6 -61.169
3580.7 -61.17
3580.8 -61.175
3580.9 -61.187
3581 -61.2
3581.1 -61.21
3581.2 -61.22
3581.3 -61.23
3581.4 -61.236
3581.5 -61.24
3581.6 -61.243
3581.7 -61.238
3581.8 -61.226
3581.9 -61.207
3582 -61.185
3582.1 -61.166
3582.2 -61.152
3582.3 -61.146
3582.4 -61.147
3582.5 -61.154
3582.6 -61.164
3582.7 -61.171
3582.8 -61.171
3582.9 -61.161
3583 -61.146
3583.1 -61.13
3583.2 -61.119
3583.3 -61.116
3583.4 -61.122
3583.5 -61.134
3583.6 -61.136
3583.7 -61.123
3583.8 -61.105
3583.9 -61.094
3584 -61.094
3584.1 -61.103
3584.2 -61.11
3584.3 -61.1
3584.4 -61.086
3584.5 -61.082
3584.6 -61.087
3584.7 -61.09
3584.8 -61.079
3584.9 -61.07
3585 -61.074
3585.1 -61.083
3585.2 -61.082
3585.3 -61.065
3585.4 -61.056
3585.5 -61.063
3585.6 -61.065
3585.7 -61.053
3585.8 -61.039
3585.9 -61.032
3586 -61.028
3586.1 -61.026
3586.2 -61.017
3586.3 -61.007
3586.4 -61.003
3586.5 -61.008
3586.6 -61.009
3586.7 -60.997
3586.8 -60.993
3586.9 -61
3587 -61.007
3587.1 -61.003
3587.2 -60.989
3587.3 -60.98
3587.4 -60.981
3587.5 -60.992
3587.6 -61.005
3587.7 -61.018
3587.8 -61.029
3587.9 -61.029
3588 -61.025
3588.1 -61.019
3588.2 -61.015
3588.3 -61.015
3588.4 -61.018
3588.5 -61.017
3588.6 -61.01
3588.7 -61.005
3588.8 -61
3588.9 -60.997
3589 -60.998
3589.1 -61.004
3589.2 -61.011
3589.3 -61.017
3589.4 -61.028
3589.5 -61.04
3589.6 -61.052
3589.7 -61.065
3589.8 -61.078
3589.9 -61.088
3590 -61.088
3590.1 -61.082
3590.2 -61.07
3590.3 -61.054
3590.4 -61.038
3590.5 -61.027
3590.6 -61.019
3590.7 -61.018
3590.8 -61.024
3590.9 -61.034
3591 -61.048
3591.1 -61.056
3591.2 -61.051
3591.3 -61.038
3591.4 -61.022
3591.5 -61.013
3591.6 -61.012
3591.7 -61.023
3591.8 -61.037
3591.9 -61.041
3592 -61.032
3592.1 -61.016
3592.2 -61.007
3592.3 -61.012
3592.4 -61.029
3592.5 -61.037
3592.6 -61.024
3592.7 -61.01
3592.8 -61.01
3592.9 -61.021
3593 -61.024
3593.1 -61.017
3593.2 -61.011
3593.3 -61.016
3593.4 -61.027
3593.5 -61.022
3593.6 -61.011
3593.7 -61.015
3593.8 -61.028
3593.9 -61.026
3594 -61.014
3594.1 -61.014
3594.2 -61.024
3594.3 -61.037
3594.4 -61.048
3594.5 -61.06
3594.6 -61.061
3594.7 -61.051
3594.8 -61.048
3594.9 -61.056
3595 -61.056
3595.1 -61.046
3595.2 -61.047
3595.3 -61.058
3595.4 -61.062
3595.5 -61.055
3595.6 -61.041
3595.7 -61.029
3595.8 -61.026
3595.9 -61.034
3596 -61.046
3596.1 -61.057
3596.2 -61.067
3596.3 -61.077
3596.4 -61.085
3596.5 -61.09
3596.6 -61.097
3596.7 -61.104
3596.8 -61.109
3596.9 -61.114
3597 -61.119
3597.1 -61.123
3597.2 -61.128
3597.3 -61.136
3597.4 -61.147
3597.5 -61.161
3597.6 -61.174
3597.7 -61.185
3597.8 -61.197
3597.9 -61.206
3598 -61.215
3598.1 -61.221
3598.2 -61.221
3598.3 -61.215
3598.4 -61.202
3598.5 -61.185
3598.6 -61.168
3598.7 -61.154
3598.8 -61.147
3598.9 -61.145
3599 -61.15
3599.1 -61.158
3599.2 -61.172
3599.3 -61.185
3599.4 -61.191
3599.5 -61.186
3599.6 -61.172
3599.7 -61.157
3599.8 -61.146
3599.9 -61.147
3600 -61.157
3600.1 -61.171
3600.2 -61.178
3600.3 -61.169
3600.4 -61.153
3600.5 -61.14
3600.6 -61.142
3600.7 -61.157
3600.8 -61.168
3600.9 -61.165
3601 -61.149
3601.1 -61.138
3601.2 -61.138
3601.3 -61.15
3601.4 -61.154
3601.5 -61.141
3601.6 -61.135
3601.7 -61.14
3601.8 -61.145
3601.9 -61.134
3602 -61.125
3602.1 -61.13
3602.2 -61.136
3602.3 -61.128
3602.4 -61.111
3602.5 -61.101
3602.6 -61.096
3602.7 -61.099
3602.8 -61.099
3602.9 -61.087
3603 -61.073
3603.1 -61.068
3603.2 -61.074
3603.3 -61.073
3603.4 -61.066
3603.5 -61.069
3603.6 -61.078
3603.7 -61.076
3603.8 -61.062
3603.9 -61.049
3604 -61.046
3604.1 -61.056
3604.2 -61.072
3604.3 -61.083
3604.4 -61.09
3604.5 -61.093
3604.6 -61.094
3604.7 -61.089
3604.8 -61.085
3604.9 -61.083
3605 -61.079
3605.1 -61.074
3605.2 -61.068
3605.3 -61.062
3605.4 -61.058
3605.5 -61.053
3605.6 -61.051
3605.7 -61.048
3605.8 -61.049
3605.9 -61.052
3606 -61.059
3606.1 -61.069
3606.2 -61.082
3606.3 -61.094
3606.4 -61.106
3606.5 -61.119
3606.6 -61.133
3606.7 -61.145
3606.8 -61.152
3606.9 -61.149
3607 -61.138
3607.1 -61.12
3607.2 -61.103
3607.3 -61.089
3607.4 -61.085
3607.5 -61.087
3607.6 -61.091
3607.7 -61.101
3607.8 -61.113
3607.9 -61.121
3608 -61.118
3608.1 -61.109
3608.2 -61.097
3608.3 -61.085
3608.4 -61.085
3608.5 -61.094
3608.6 -61.105
3608.7 -61.108
3608.8 -61.101
3608.9 -61.092
3609 -61.086
3609.1 -61.092
3609.2 -61.104
3609.3 -61.105
3609.4 -61.092
3609.5 -61.084
3609.6 -61.089
3609.7 -61.098
3609.8 -61.097
3609.9 -61.085
3610 -61.08
3610.1 -61.089
3610.2 -61.095
3610.3 -61.086
3610.4 -61.078
3610.5 -61.085
3610.6 -61.092
3610.7 -61.084
3610.8 -61.071
3610.9 -61.064
3611 -61.059
3611.1 -61.049
3611.2 -61.037
3611.3 -61.027
3611.4 -61.03
3611.5 -61.038
3611.6 -61.035
3611.7 -61.027
3611.8 -61.032
3611.9 -61.04
3612 -61.036
3612.1 -61.023
3612.2 -61.016
3612.3 -61.02
3612.4 -61.031
3612.5 -61.04
3612.6 -61.044
3612.7 -61.043
3612.8 -61.037
3612.9 -61.03
3613 -61.019
3613.1 -61.008
3613.2 -60.995
3613.3 -60.983
3613.4 -60.968
3613.5 -60.957
3613.6 -60.945
3613.7 -60.93
3613.8 -60.919
3613.9 -60.909
3614 -60.9
3614.1 -60.891
3614.2 -60.888
3614.3 -60.886
3614.4 -60.882
3614.5 -60.885
3614.6 -60.889
3614.7 -60.898
3614.8 -60.91
3614.9 -60.927
3615 -60.943
3615.1 -60.956
3615.2 -60.965
3615.3 -60.968
3615.4 -60.963
3615.5 -60.951
3615.6 -60.938
3615.7 -60.93
3615.8 -60.923
3615.9 -60.923
3616 -60.929
3616.1 -60.94
3616.2 -60.953
3616.3 -60.966
3616.4 -60.97
3616.5 -60.962
3616.6 -60.95
3616.7 -60.942
3616.8 -60.943
3616.9 -60.952
3617 -60.967
3617.1 -60.972
3617.2 -60.963
3617.3 -60.951
3617.4 -60.947
3617.5 -60.955
3617.6 -60.966
3617.7 -60.969
3617.8 -60.961
3617.9 -60.956
3618 -60.965
3618.1 -60.977
3618.2 -60.974
3618.3 -60.964
3618.4 -60.967
3618.5 -60.98
3618.6 -60.983
3618.7 -60.973
3618.8 -60.966
3618.9 -60.975
3619 -60.98
3619.1 -60.972
3619.2 -60.959
3619.3 -60.946
3619.4 -60.936
3619.5 -60.921
3619.6 -60.909
3619.7 -60.913
3619.8 -60.925
3619.9 -60.927
3620 -60.92
3620.1 -60.922
3620.2 -60.93
3620.3 -60.931
3620.4 -60.924
3620.5 -60.918
3620.6 -60.925
3620.7 -60.938
3620.8 -60.953
3620.9 -60.964
3621 -60.974
3621.1 -60.98
3621.2 -60.979
3621.3 -60.976
3621.4 -60.968
3621.5 -60.957
3621.6 -60.949
3621.7 -60.947
3621.8 -60.946
3621.9 -60.942
3622 -60.938
3622.1 -60.932
3622.2 -60.925
3622.3 -60.92
3622.4 -60.922
3622.5 -60.928
3622.6 -60.933
3622.7 -60.942
3622.8 -60.952
3622.9 -60.965
3623 -60.98
3623.1 -60.999
3623.2 -61.019
3623.3 -61.033
3623.4 -61.041
3623.5 -61.04
3623.6 -61.034
3623.7 -61.023
3623.8 -61.012
3623.9 -61.006
3624 -61.002
3624.1 -61.002
3624.2 -61.01
3624.3 -61.024
3624.4 -61.04
3624.5 -61.05
3624.6 -61.05
3624.7 -61.038
3624.8 -61.025
3624.9 -61.021
3625 -61.028
3625.1 -61.043
3625.2 -61.056
3625.3 -61.057
3625.4 -61.045
3625.5 -61.035
3625.6 -61.037
3625.7 -61.051
3625.8 -61.06
3625.9 -61.055
3626 -61.044
3626.1 -61.042
3626.2 -61.053
3626.3 -61.062
3626.4 -61.055
3626.5 -61.047
3626.6 -61.052
3626.7 -61.064
3626.8 -61.063
3626.9 -61.053
3627 -61.056
3627.1 -61.071
3627.2 -61.074
3627.3 -61.066
3627.4 -61.066
3627.5 -61.074
3627.6 -61.089
3627.7 -61.104
3627.8 -61.116
3627.9 -61.121
3628 -61.115
3628.1 -61.107
3628.2 -61.111
3628.3 -61.116
3628.4 -61.109
3628.5 -61.109
3628.6 -61.122
3628.7 -61.127
3628.8 -61.121
3628.9 -61.106
3629 -61.095
3629.1 -61.097
3629.2 -61.111
3629.3 -61.126
3629.4 -61.135
3629.5 -61.144
3629.6 -61.152
3629.7 -61.156
3629.8 -61.158
3629.9 -61.16
3630 -61.161
3630.1 -61.158
3630.2 -61.154
3630.3 -61.152
3630.4 -61.148
3630.5 -61.145
3630.6 -61.147
3630.7 -61.153
3630.8 -61.154
3630.9 -61.157
3631 -61.163
3631.1 -61.17
3631.2 -61.181
3631.3 -61.197
3631.4 -61.214
3631.5 -61.226
3631.6 -61.237
3631.7 -61.245
3631.8 -61.247
3631.9 -61.242
3632 -61.233
3632.1 -61.22
3632.2 -61.205
3632.3 -61.194
3632.4 -61.186
3632.5 -61.184
3632.6 -61.187
3632.7 -61.199
3632.8 -61.212
3632.9 -61.22
3633 -61.219
3633.1 -61.206
3633.2 -61.189
3633.3 -61.176
3633.4 -61.174
3633.5 -61.182
3633.6 -61.192
3633.7 -61.198
3633.8 -61.189
3633.9 -61.175
3634 -61.166
3634.1 -61.169
3634.2 -61.18
3634.3 -61.182
3634.4 -61.171
3634.5 -61.159
3634.6 -61.16
3634.7 -61.172
3634.8 -61.177
3634.9 -61.165
3635 -61.154
3635.1 -61.156
3635.2 -61.163
3635.3 -61.159
3635.4 -61.147
3635.5 -61.147
3635.6 -61.156
3635.7 -61.154
3635.8 -61.137
3635.9 -61.12
3636 -61.108
3636.1 -61.095
3636.2 -61.078
3636.3 -61.069
3636.4 -61.072
3636.5 -61.077
3636.6 -61.066
3636.7 -61.061
3636.8 -61.07
3636.9 -61.072
3637 -61.066
3637.1 -61.055
3637.2 -61.052
3637.3 -61.06
3637.4 -61.075
3637.5 -61.087
3637.6 -61.091
3637.7 -61.09
3637.8 -61.083
3637.9 -61.071
3638 -61.056
3638.1 -61.043
3638.2 -61.031
3638.3 -61.019
3638.4 -61.009
3638.5 -60.996
3638.6 -60.981
3638.7 -60.964
3638.8 -60.952
3638.9 -60.941
3639 -60.928
3639.1 -60.918
3639.2 -60.909
3639.3 -60.901
3639.4 -60.895
3639.5 -60.894
3639.6 -60.9
3639.7 -60.907
3639.8 -60.916
3639.9 -60.927
3640 -60.939
3640.1 -60.95
3640.2 -60.961
3640.3 -60.969
3640.4 -60.966
3640.5 -60.956
3640.6 -60.942
3640.7 -60.928
3640.8 -60.917
3640.9 -60.915
3641 -60.923
3641.1 -60.936
3641.2 -60.95
3641.3 -60.957
3641.4 -60.953
3641.5 -60.94
3641.6 -60.925
3641.7 -60.92
3641.8 -60.925
3641.9 -60.938
3642 -60.946
3642.1 -60.942
3642.2 -60.931
3642.3 -60.925
3642.4 -60.931
3642.5 -60.944
3642.6 -60.949
3642.7 -60.937
3642.8 -60.927
3642.9 -60.935
3643 -60.95
3643.1 -60.953
3643.2 -60.943
3643.3 -60.937
3643.4 -60.945
3643.5 -60.954
3643.6 -60.95
3643.7 -60.944
3643.8 -60.954
3643.9 -60.962
3644 -60.955
3644.1 -60.942
3644.2 -60.937
3644.3 -60.939
3644.4 -60.937
3644.5 -60.931
3644.6 -60.921
3644.7 -60.919
3644.8 -60.927
3644.9 -60.932
3645 -60.929
3645.1 -60.933
3645.2 -60.944
3645.3 -60.941
3645.4 -60.928
3645.5 -60.921
3645.6 -60.93
3645.7 -60.946
3645.8 -60.956
3645.9 -60.958
3646 -60.951
3646.1 -60.939
3646.2 -60.926
3646.3 -60.915
3646.4 -60.905
3646.5 -60.895
3646.6 -60.887
3646.7 -60.878
3646.8 -60.868
3646.9 -60.859
3647 -60.856
3647.1 -60.854
3647.2 -60.848
3647.3 -60.84
3647.4 -60.828
3647.5 -60.815
3647.6 -60.802
3647.7 -60.79
3647.8 -60.778
3647.9 -60.767
3648 -60.755
3648.1 -60.744
3648.2 -60.735
3648.3 -60.731
3648.4 -60.731
3648.5 -60.737
3648.6 -60.748
3648.7 -60.761
3648.8 -60.776
3648.9 -60.795
3649 -60.813
3649.1 -60.822
3649.2 -60.821
3649.3 -60.814
3649.4 -60.802
3649.5 -60.792
3649.6 -60.793
3649.7 -60.804
3649.8 -60.82
3649.9 -60.838
3650 -60.848
3650.1 -60.843
3650.2 -60.831
3650.3 -60.824
3650.4 -60.829
3650.5 -60.841
3650.6 -60.86
3650.7 -60.867
3650.8 -60.857
3650.9 -60.846
3651 -60.848
3651.1 -60.865
3651.2 -60.881
3651.3 -60.883
3651.4 -60.872
3651.5 -60.868
3651.6 -60.879
3651.7 -60.894
3651.8 -60.892
3651.9 -60.886
3652 -60.894
3652.1 -60.904
3652.2 -60.902
3652.3 -60.894
3652.4 -60.897
3652.5 -60.911
3652.6 -60.926
3652.7 -60.939
3652.8 -60.951
3652.9 -60.96
3653 -60.958
3653.1 -60.955
3653.2 -60.964
3653.3 -60.974
3653.4 -60.971
3653.5 -60.965
3653.6 -60.972
3653.7 -60.984
3653.8 -60.991
3653.9 -60.987
3654 -60.978
3654.1 -60.973
3654.2 -60.977
3654.3 -60.99
3654.4 -61.006
3654.5 -61.025
3654.6 -61.042
3654.7 -61.055
3654.8 -61.068
3654.9 -61.082
3655 -61.1
3655.1 -61.117
3655.2 -61.133
3655.3 -61.147
3655.4 -61.159
3655.5 -61.174
3655.6 -61.189
3655.7 -61.205
3655.8 -61.223
3655.9 -61.239
3656 -61.256
3656.1 -61.271
3656.2 -61.285
3656.3 -61.294
3656.4 -61.3
3656.5 -61.3
3656.6 -61.291
3656.7 -61.276
3656.8 -61.26
3656.9 -61.248
3657 -61.24
3657.1 -61.241
3657.2 -61.244
3657.3 -61.249
3657.4 -61.26
3657.5 -61.274
3657.6 -61.287
3657.7 -61.288
3657.8 -61.281
3657.9 -61.268
3658 -61.254
3658.1 -61.25
3658.2 -61.254
3658.3 -61.266
3658.4 -61.276
3658.5 -61.278
3658.6 -61.268
3658.7 -61.255
3658.8 -61.252
3658.9 -61.258
3659 -61.269
3659.1 -61.27
3659.2 -61.259
3659.3 -61.248
3659.4 -61.251
3659.5 -61.263
3659.6 -61.264
3659.7 -61.252
3659.8 -61.244
3659.9 -61.253
3660 -61.262
3660.1 -61.254
3660.2 -61.244
3660.3 -61.25
3660.4 -61.257
3660.5 -61.248
3660.6 -61.238
3660.7 -61.243
3660.8 -61.254
3660.9 -61.267
3661 -61.277
3661.1 -61.286
3661.2 -61.295
3661.3 -61.3
3661.4 -61.294
3661.5 -61.284
3661.6 -61.288
3661.7 -61.291
3661.8 -61.278
3661.9 -61.266
3662 -61.27
3662.1 -61.281
3662.2 -61.281
3662.3 -61.272
3662.4 -61.254
3662.5 -61.237
3662.6 -61.226
3662.7 -61.221
3662.8 -61.224
3662.9 -61.232
3663 -61.243
3663.1 -61.253
3663.2 -61.264
3663.3 -61.276
3663.4 -61.289
3663.5 -61.301
3663.6 -61.312
3663.7 -61.323
3663.8 -61.332
3663.9 -61.344
3664 -61.358
3664.1 -61.367
3664.2 -61.374
3664.3 -61.378
3664.4 -61.377
3664.5 -61.372
3664.6 -61.365
3664.7 -61.355
3664.8 -61.338
3664.9 -61.319
3665 -61.299
3665.1 -61.281
3665.2 -61.268
3665.3 -61.263
3665.4 -61.265
3665.5 -61.271
3665.6 -61.281
3665.7 -61.29
3665.8 -61.294
3665.9 -61.29
3666 -61.281
3666.1 -61.268
3666.2 -61.252
3666.3 -61.244
3666.4 -61.243
3666.5 -61.247
3666.6 -61.255
3666.7 -61.259
3666.8 -61.247
3666.9 -61.229
3667 -61.219
3667.1 -61.218
3667.2 -61.224
3667.3 -61.225
3667.4 -61.215
3667.5 -61.202
3667.6 -61.198
3667.7 -61.203
3667.8 -61.206
3667.9 -61.194
3668 -61.177
3668.1 -61.175
3668.2 -61.185
3668.3 -61.184
3668.4 -61.165
3668.5 -61.155
3668.6 -61.159
3668.7 -61.158
3668.8 -61.145
3668.9 -61.14
3669 -61.144
3669.1 -61.145
3669.2 -61.137
3669.3 -61.123
3669.4 -61.109
3669.5 -61.105
3669.6 -61.111
3669.7 -61.117
3669.8 -61.109
3669.9 -61.096
3670 -61.095
3670.1 -61.101
3670.2 -61.095
3670.3 -61.082
3670.4 -61.077
3670.5 -61.085
3670.6 -61.092
3670.7 -61.097
3670.8 -61.095
3670.9 -61.086
3671 -61.071
3671.1 -61.052
3671.2 -61.035
3671.3 -61.019
3671.4 -61.008
3671.5 -61
3671.6 -60.991
3671.7 -60.984
3671.8 -60.976
3671.9 -60.968
3672 -60.959
3672.1 -60.95
3672.2 -60.94
3672.3 -60.924
3672.4 -60.908
3672.5 -60.891
3672.6 -60.876
3672.7 -60.861
3672.8 -60.853
3672.9 -60.846
3673 -60.838
3673.1 -60.837
3673.2 -60.839
3673.3 -60.847
3673.4 -60.859
3673.5 -60.876
3673.6 -60.889
3673.7 -60.893
3673.8 -60.888
3673.9 -60.876
3674 -60.861
3674.1 -60.847
3674.2 -60.841
3674.3 -60.843
3674.4 -60.851
3674.5 -60.864
3674.6 -60.874
3674.7 -60.874
3674.8 -60.861
3674.9 -60.848
3675 -60.84
3675.1 -60.842
3675.2 -60.855
3675.3 -60.865
3675.4 -60.86
3675.5 -60.846
3675.6 -60.838
3675.7 -60.845
3675.8 -60.86
3675.9 -60.865
3676 -60.852
3676.1 -60.842
3676.2 -60.848
3676.3 -60.862
3676.4 -60.863
3676.5 -60.852
3676.6 -60.852
3676.7 -60.863
3676.8 -60.866
3676.9 -60.856
3677 -60.856
3677.1 -60.872
3677.2 -60.877
3677.3 -60.866
3677.4 -60.863
3677.5 -60.872
3677.6 -60.886
3677.7 -60.901
3677.8 -60.915
3677.9 -60.919
3678 -60.912
3678.1 -60.903
3678.2 -60.909
3678.3 -60.918
3678.4 -60.911
3678.5 -60.907
3678.6 -60.918
3678.7 -60.93
3678.8 -60.928
3678.9 -60.919
3679 -60.91
3679.1 -60.906
3679.2 -60.913
3679.3 -60.926
3679.4 -60.938
3679.5 -60.95
3679.6 -60.964
3679.7 -60.978
3679.8 -60.988
3679.9 -60.996
3680 -61.002
3680.1 -61.008
3680.2 -61.012
3680.3 -61.022
3680.4 -61.034
3680.5 -61.043
3680.6 -61.054
3680.7 -61.065
3680.8 -61.077
3680.9 -61.088
3681 -61.103
3681.1 -61.119
3681.2 -61.132
3681.3 -61.143
3681.4 -61.149
3681.5 -61.147
3681.6 -61.141
3681.7 -61.134
3681.8 -61.123
3681.9 -61.109
3682 -61.098
3682.1 -61.089
3682.2 -61.085
3682.3 -61.088
3682.4 -61.1
3682.5 -61.117
3682.6 -61.128
3682.7 -61.131
3682.8 -61.123
3682.9 -61.107
3683 -61.091
3683.1 -61.088
3683.2 -61.094
3683.3 -61.107
3683.4 -61.119
3683.5 -61.118
3683.6 -61.106
3683.7 -61.093
3683.8 -61.09
3683.9 -61.1
3684 -61.112
3684.1 -61.112
3684.2 -61.098
3684.3 -61.09
3684.4 -61.095
3684.5 -61.108
3684.6 -61.11
3684.7 -61.097
3684.8 -61.087
3684.9 -61.093
3685 -61.103
3685.1 -61.1
3685.2 -61.09
3685.3 -61.095
3685.4 -61.103
3685.5 -61.092
3685.6 -61.076
3685.7 -61.08
3685.8 -61.094
3685.9 -61.107
3686 -61.119
3686.1 -61.128
3686.2 -61.137
3686.3 -61.142
3686.4 -61.139
3686.5 -61.131
3686.6 -61.132
3686.7 -61.137
3686.8 -61.13
3686.9 -61.118
3687 -61.119
3687.1 -61.134
3687.2 -61.145
3687.3 -61.144
3687.4 -61.135
3687.5 -61.122
3687.6 -61.108
3687.7 -61.097
3687.8 -61.094
3687.9 -61.093
3688 -61.09
3688.1 -61.088
3688.2 -61.089
3688.3 -61.096
3688.4 -61.105
3688.5 -61.115
3688.6 -61.122
3688.7 -61.121
3688.8 -61.116
3688.9 -61.11
3689 -61.103
3689.1 -61.094
3689.2 -61.085
3689.3 -61.072
3689.4 -61.056
3689.5 -61.039
3689.6 -61.027
3689.7 -61.019
3689.8 -61.015
3689.9 -61.019
3690 -61.028
3690.1 -61.038
3690.2 -61.05
3690.3 -61.062
3690.4 -61.069
3690.5 -61.069
3690.6 -61.061
3690.7 -61.045
3690.8 -61.028
3690.9 -61.02
3691 -61.019
3691.1 -61.028
3691.2 -61.042
3691.3 -61.053
3691.4 -61.051
3691.5 -61.035
3691.6 -61.022
3691.7 -61.019
3691.8 -61.029
3691.9 -61.044
3692 -61.048
3692.1 -61.037
3692.2 -61.023
3692.3 -61.021
3692.4 -61.031
3692.5 -61.045
3692.6 -61.043
3692.7 -61.029
3692.8 -61.023
3692.9 -61.031
3693 -61.037
3693.1 -61.027
3693.2 -61.021
3693.3 -61.032
3693.4 -61.04
3693.5 -61.032
3693.6 -61.023
3693.7 -61.031
3693.8 -61.037
3693.9 -61.031
3694 -61.024
3694.1 -61.028
3694.2 -61.04
3694.3 -61.054
3694.4 -61.066
3694.5 -61.076
3694.6 -61.079
3694.7 -61.07
3694.8 -61.063
3694.9 -61.071
3695 -61.073
3695.1 -61.063
3695.2 -61.059
3695.3 -61.071
3695.4 -61.078
3695.5 -61.07
3695.6 -61.056
3695.7 -61.042
3695.8 -61.037
3695.9 -61.04
3696 -61.048
3696.1 -61.061
3696.2 -61.073
3696.3 -61.085
3696.4 -61.094
3696.5 -61.103
3696.6 -61.11
3696.7 -61.117
3696.8 -61.124
3696.9 -61.131
3697 -61.14
3697.1 -61.147
3697.2 -61.155
3697.3 -61.164
3697.4 -61.175
3697.5 -61.189
3697.6 -61.202
3697.7 -61.215
3697.8 -61.224
3697.9 -61.23
3698 -61.231
3698.1 -61.228
3698.2 -61.224
3698.3 -61.211
3698.4 -61.195
3698.5 -61.179
3698.6 -61.165
3698.7 -61.154
3698.8 -61.149
3698.9 -61.153
3699 -61.163
3699.1 -61.176
3699.2 -61.188
3699.3 -61.196
3699.4 -61.191
3699.5 -61.176
3699.6 -61.16
3699.7 -61.147
3699.8 -61.143
3699.9 -61.148
3700 -61.159
3700.1 -61.166
3700.2 -61.158
3700.3 -61.14
3700.4 -61.13
3700.5 -61.132
3700.6 -61.143
3700.7 -61.155
3700.8 -61.155
3700.9 -61.144
3701 -61.14
3701.1 -61.146
3701.2 -61.157
3701.3 -61.155
3701.4 -61.141
3701.5 -61.134
3701.6 -61.137
3701.7 -61.138
3701.8 -61.122
3701.9 -61.106
3702 -61.104
3702.1 -61.104
3702.2 -61.091
3702.3 -61.075
3702.4 -61.079
3702.5 -61.097
3702.6 -61.113
3702.7 -61.127
3702.8 -61.147
3702.9 -61.165
3703 -61.171
3703.1 -61.167
3703.2 -61.169
3703.3 -61.18
3703.4 -61.175
3703.5 -61.152
3703.6 -61.136
3703.7 -61.13
3703.8 -61.123
3703.9 -61.103
3704 -61.076
3704.1 -61.044
3704.2 -61.017
3704.3 -60.996
3704.4 -61.03
3704.5 -61.131
3704.6 -61.24
3704.7 -61.35
3704.8 -61.461
3704.9 -61.574
3705 -61.69
3705.1 -61.807
3705.2 -61.922
3705.3 -62.031
3705.4 -62.177
3705.5 -62.369
3705.6 -62.563
3705.7 -62.753
3705.8 -62.936
3705.9 -63.112
3706 -63.281
3706.1 -63.445
3706.2 -63.601
3706.3 -63.75
3706.4 -63.885
3706.5 -64.005
3706.6 -64.123
3706.7 -64.243
3706.8 -64.37
3706.9 -64.5
3707 -64.631
3707.1 -64.762
3707.2 -64.891
3707.3 -65.012
3707.4 -65.124
3707.5 -65.236
3707.6 -65.342
3707.7 -65.443
3707.8 -65.549
3707.9 -65.659
3708 -65.776
3708.1 -65.893
3708.2 -66.002
3708.3 -66.096
3708.4 -66.178
3708.5 -66.258
3708.6 -66.346
3708.7 -66.441
3708.8 -66.532
3708.9 -66.611
3709 -66.683
3709.1 -66.756
3709.2 -66.84
3709.3 -66.925
3709.4 -66.995
3709.5 -67.058
3709.6 -67.132
3709.7 -67.218
3709.8 -67.296
3709.9 -67.357
3710 -67.419
3710.1 -67.494
3710.2 -67.567
3710.3 -67.627
3710.4 -67.683
3710.5 -67.751
3710.6 -67.817
3710.7 -67.867
3710.8 -67.912
3710.9 -67.959
3711 -68.011
3711.1 -68.061
3711.2 -68.103
3711.3 -68.148
3711.4 -68.206
3711.5 -68.266
3711.6 -68.312
3711.7 -68.361
3711.8 -68.42
3711.9 -68.475
3712 -68.516
3712.1 -68.552
3712.2 -68.596
3712.3 -68.65
3712.4 -68.709
3712.5 -68.762
3712.6 -68.807
3712.7 -68.849
3712.8 -68.886
3712.9 -68.923
3713 -68.956
3713.1 -68.987
3713.2 -69.014
3713.3 -69.041
3713.4 -69.071
3713.5 -69.102
3713.6 -69.134
3713.7 -69.165
3713.8 -69.192
3713.9 -69.22
3714 -69.25
3714.1 -69.284
3714.2 -69.319
3714.3 -69.36
3714.4 -69.404
3714.5 -69.446
3714.6 -69.49
3714.7 -69.537
3714.8 -69.586
3714.9 -69.637
3715 -69.689
3715.1 -69.734
3715.2 -69.767
3715.3 -69.793
3715.4 -69.813
3715.5 -69.831
3715.6 -69.85
3715.7 -69.881
3715.8 -69.917
3715.9 -69.956
3716 -70
3716.1 -70.044
3716.2 -70.081
3716.3 -70.107
3716.4 -70.127
3716.5 -70.147
3716.6 -70.172
3716.7 -70.206
3716.8 -70.249
3716.9 -70.289
3717 -70.315
3717.1 -70.332
3717.2 -70.352
3717.3 -70.381
3717.4 -70.42
3717.5 -70.457
3717.6 -70.479
3717.7 -70.494
3717.8 -70.52
3717.9 -70.557
3718 -70.591
3718.1 -70.611
3718.2 -70.626
3718.3 -70.654
3718.4 -70.692
3718.5 -70.719
3718.6 -70.733
3718.7 -70.757
3718.8 -70.794
3718.9 -70.817
3719 -70.828
3719.1 -70.845
3719.2 -70.873
3719.3 -70.903
3719.4 -70.931
3719.5 -70.954
3719.6 -70.968
3719.7 -70.981
3719.8 -71.008
3719.9 -71.041
3720 -71.06
3720.1 -71.077
3720.2 -71.107
3720.3 -71.138
3720.4 -71.159
3720.5 -71.172
3720.6 -71.186
3720.7 -71.21
3720.8 -71.243
3720.9 -71.278
3721 -71.313
3721.1 -71.347
3721.2 -71.373
3721.3 -71.395
3721.4 -71.414
3721.5 -71.431
3721.6 -71.447
3721.7 -71.465
3721.8 -71.489
3721.9 -71.511
3722 -71.526
3722.1 -71.543
3722.2 -71.564
3722.3 -71.585
3722.4 -71.607
3722.5 -71.637
3722.6 -71.667
3722.7 -71.695
3722.8 -71.727
3722.9 -71.76
3723 -71.794
3723.1 -71.825
3723.2 -71.857
3723.3 -71.882
3723.4 -71.896
3723.5 -71.904
3723.6 -71.907
3723.7 -71.907
3723.8 -71.909
3723.9 -71.921
3724 -71.94
3724.1 -71.963
3724.2 -71.992
3724.3 -72.022
3724.4 -72.048
3724.5 -72.065
3724.6 -72.071
3724.7 -72.074
3724.8 -72.081
3724.9 -72.095
3725 -72.119
3725.1 -72.149
3725.2 -72.171
3725.3 -72.181
3725.4 -72.183
3725.5 -72.191
3725.6 -72.213
3725.7 -72.242
3725.8 -72.264
3725.9 -72.267
3726 -72.268
3726.1 -72.282
3726.2 -72.309
3726.3 -72.331
3726.4 -72.336
3726.5 -72.343
3726.6 -72.362
3726.7 -72.387
3726.8 -72.398
3726.9 -72.401
3727 -72.418
3727.1 -72.443
3727.2 -72.455
3727.3 -72.458
3727.4 -72.471
3727.5 -72.496
3727.6 -72.523
3727.7 -72.55
3727.8 -72.572
3727.9 -72.585
3728 -72.587
3728.1 -72.595
3728.2 -72.616
3728.3 -72.632
3728.4 -72.636
3728.5 -72.646
3728.6 -72.671
3728.7 -72.688
3728.8 -72.69
3728.9 -72.691
3729 -72.697
3729.1 -72.714
3729.2 -72.737
3729.3 -72.763
3729.4 -72.784
3729.5 -72.802
3729.6 -72.817
3729.7 -72.827
3729.8 -72.834
3729.9 -72.839
3730 -72.848
3730.1 -72.855
3730.2 -72.859
3730.3 -72.863
3730.4 -72.868
3730.5 -72.872
3730.6 -72.877
3730.7 -72.887
3730.8 -72.899
3730.9 -72.909
3731 -72.922
3731.1 -72.938
3731.2 -72.957
3731.3 -72.978
3731.4 -73.003
3731.5 -73.03
3731.6 -73.054
3731.7 -73.075
3731.8 -73.091
3731.9 -73.1
3732 -73.099
3732.1 -73.096
3732.2 -73.093
3732.3 -73.089
3732.4 -73.091
3732.5 -73.097
3732.6 -73.11
3732.7 -73.128
3732.8 -73.15
3732.9 -73.173
3733 -73.186
3733.1 -73.186
3733.2 -73.18
3733.3 -73.174
3733.4 -73.174
3733.5 -73.186
3733.6 -73.208
3733.7 -73.227
3733.8 -73.237
3733.9 -73.233
3734 -73.227
3734.1 -73.234
3734.2 -73.253
3734.3 -73.274
3734.4 -73.28
3734.5 -73.276
3734.6 -73.277
3734.7 -73.292
3734.8 -73.312
3734.9 -73.319
3735 -73.317
3735.1 -73.322
3735.2 -73.34
3735.3 -73.352
3735.4 -73.349
3735.5 -73.35
3735.6 -73.365
3735.7 -73.385
3735.8 -73.393
3735.9 -73.389
3736 -73.386
3736.1 -73.389
3736.2 -73.401
3736.3 -73.417
3736.4 -73.426
3736.5 -73.424
3736.6 -73.429
3736.7 -73.444
3736.8 -73.452
3736.9 -73.45
3737 -73.456
3737.1 -73.475
3737.2 -73.49
3737.3 -73.495
3737.4 -73.49
3737.5 -73.486
3737.6 -73.485
3737.7 -73.487
3737.8 -73.494
3737.9 -73.506
3738 -73.521
3738.1 -73.538
3738.2 -73.559
3738.3 -73.582
3738.4 -73.604
3738.5 -73.627
3738.6 -73.65
3738.7 -73.671
3738.8 -73.687
3738.9 -73.707
3739 -73.73
3739.1 -73.749
3739.2 -73.764
3739.3 -73.774
3739.4 -73.781
3739.5 -73.783
3739.6 -73.784
3739.7 -73.781
3739.8 -73.773
3739.9 -73.761
3740 -73.747
3740.1 -73.735
3740.2 -73.725
3740.3 -73.723
3740.4 -73.727
3740.5 -73.737
3740.6 -73.752
3740.7 -73.768
3740.8 -73.783
3740.9 -73.795
3741 -73.8
3741.1 -73.796
3741.2 -73.784
3741.3 -73.776
3741.4 -73.774
3741.5 -73.779
3741.6 -73.793
3741.7 -73.811
3741.8 -73.82
3741.9 -73.817
3742 -73.807
3742.1 -73.8
3742.2 -73.807
3742.3 -73.825
3742.4 -73.839
3742.5 -73.84
3742.6 -73.829
3742.7 -73.823
3742.8 -73.829
3742.9 -73.847
3743 -73.855
3743.1 -73.846
3743.2 -73.843
3743.3 -73.856
3743.4 -73.868
3743.5 -73.862
3743.6 -73.856
3743.7 -73.867
3743.8 -73.883
3743.9 -73.887
3744 -73.879
3744.1 -73.875
3744.2 -73.88
3744.3 -73.893
3744.4 -73.904
3744.5 -73.906
3744.6 -73.899
3744.7 -73.895
3744.8 -73.904
3744.9 -73.911
3745 -73.909
3745.1 -73.913
3745.2 -73.926
3745.3 -73.933
3745.4 -73.927
3745.5 -73.914
3745.6 -73.906
3745.7 -73.915
3745.8 -73.931
3745.9 -73.945
3746 -73.955
3746.1 -73.961
3746.2 -73.961
3746.3 -73.959
3746.4 -73.959
3746.5 -73.959
3746.6 -73.954
3746.7 -73.947
3746.8 -73.938
3746.9 -73.928
3747 -73.919
3747.1 -73.916
3747.2 -73.914
3747.3 -73.91
3747.4 -73.909
3747.5 -73.907
3747.6 -73.904
3747.7 -73.906
3747.8 -73.916
3747.9 -73.929
3748 -73.943
3748.1 -73.959
3748.2 -73.973
3748.3 -73.988
3748.4 -73.999
3748.5 -74.009
3748.6 -74.013
3748.7 -74.01
3748.8 -73.999
3748.9 -73.984
3749 -73.974
3749.1 -73.969
3749.2 -73.971
3749.3 -73.98
3749.4 -73.995
3749.5 -74.013
3749.6 -74.023
3749.7 -74.025
3749.8 -74.019
3749.9 -74.008
3750 -74
3750.1 -74.003
3750.2 -74.014
3750.3 -74.026
3750.4 -74.035
3750.5 -74.032
3750.6 -74.021
3750.7 -74.018
3750.8 -74.023
3750.9 -74.035
3751 -74.038
3751.1 -74.033
3751.2 -74.028
3751.3 -74.032
3751.4 -74.047
3751.5 -74.054
3751.6 -74.044
3751.7 -74.034
3751.8 -74.044
3751.9 -74.058
3752 -74.056
3752.1 -74.048
3752.2 -74.049
3752.3 -74.059
3752.4 -74.063
3752.5 -74.058
3752.6 -74.047
3752.7 -74.035
3752.8 -74.027
3752.9 -74.027
3753 -74.036
3753.1 -74.04
3753.2 -74.037
3753.3 -74.041
3753.4 -74.052
3753.5 -74.054
3753.6 -74.046
3753.7 -74.041
3753.8 -74.05
3753.9 -74.066
3754 -74.076
3754.1 -74.076
3754.2 -74.07
3754.3 -74.057
3754.4 -74.042
3754.5 -74.031
3754.6 -74.027
3754.7 -74.027
3754.8 -74.028
3754.9 -74.032
3755 -74.037
3755.1 -74.048
3755.2 -74.057
3755.3 -74.069
3755.4 -74.08
3755.5 -74.085
3755.6 -74.086
3755.7 -74.082
3755.8 -74.079
3755.9 -74.074
3756 -74.066
3756.1 -74.057
3756.2 -74.046
3756.3 -74.033
3756.4 -74.018
3756.5 -74.009
3756.6 -74.004
3756.7 -74.001
3756.8 -74.004
3756.9 -74.01
3757 -74.02
3757.1 -74.033
3757.2 -74.052
3757.3 -74.067
3757.4 -74.073
3757.5 -74.071
3757.6 -74.058
3757.7 -74.043
3757.8 -74.032
3757.9 -74.033
3758 -74.043
3758.1 -74.057
3758.2 -74.071
3758.3 -74.077
3758.4 -74.069
3758.5 -74.053
3758.6 -74.048
3758.7 -74.055
3758.8 -74.069
3758.9 -74.083
3759 -74.082
3759.1 -74.066
3759.2 -74.055
3759.3 -74.062
3759.4 -74.077
3759.5 -74.084
3759.6 -74.074
3759.7 -74.063
3759.8 -74.066
3759.9 -74.078
3760 -74.08
3760.1 -74.071
3760.2 -74.069
3760.3 -74.081
3760.4 -74.085
3760.5 -74.075
3760.6 -74.072
3760.7 -74.086
3760.8 -74.105
3760.9 -74.119
3761 -74.131
3761.1 -74.142
3761.2 -74.151
3761.3 -74.151
3761.4 -74.145
3761.5 -74.146
3761.6 -74.154
3761.7 -74.149
3761.8 -74.141
3761.9 -74.143
3762 -74.149
3762.1 -74.148
3762.2 -74.138
3762.3 -74.126
3762.4 -74.12
3762.5 -74.124
3762.6 -74.135
3762.7 -74.147
3762.8 -74.157
3762.9 -74.166
3763 -74.169
3763.1 -74.166
3763.2 -74.162
3763.3 -74.161
3763.4 -74.158
3763.5 -74.154
3763.6 -74.148
3763.7 -74.142
3763.8 -74.136
3763.9 -74.129
3764 -74.125
3764.1 -74.124
3764.2 -74.124
3764.3 -74.125
3764.4 -74.126
3764.5 -74.129
3764.6 -74.134
3764.7 -74.146
3764.8 -74.161
3764.9 -74.175
3765 -74.187
3765.1 -74.197
3765.2 -74.205
3765.3 -74.208
3765.4 -74.208
3765.5 -74.202
3765.6 -74.187
3765.7 -74.17
3765.8 -74.155
3765.9 -74.146
3766 -74.146
3766.1 -74.155
3766.2 -74.171
3766.3 -74.185
3766.4 -74.193
3766.5 -74.188
3766.6 -74.174
3766.7 -74.159
3766.8 -74.153
3766.9 -74.156
3767 -74.166
3767.1 -74.178
3767.2 -74.179
3767.3 -74.167
3767.4 -74.153
3767.5 -74.148
3767.6 -74.155
3767.7 -74.168
3767.8 -74.171
3767.9 -74.158
3768 -74.145
3768.1 -74.146
3768.2 -74.16
3768.3 -74.166
3768.4 -74.153
3768.5 -74.141
3768.6 -74.146
3768.7 -74.153
3768.8 -74.145
3768.9 -74.135
3769 -74.137
3769.1 -74.146
3769.2 -74.156
3769.3 -74.165
3769.4 -74.178
3769.5 -74.188
3769.6 -74.191
3769.7 -74.182
3769.8 -74.174
3769.9 -74.178
3770 -74.177
3770.1 -74.168
3770.2 -74.168
3770.3 -74.178
3770.4 -74.184
3770.5 -74.177
3770.6 -74.162
3770.7 -74.148
3770.8 -74.149
3770.9 -74.161
3771 -74.176
3771.1 -74.191
3771.2 -74.202
3771.3 -74.206
3771.4 -74.209
3771.5 -74.216
3771.6 -74.219
3771.7 -74.221
3771.8 -74.226
3771.9 -74.229
3772 -74.232
3772.1 -74.233
3772.2 -74.238
3772.3 -74.244
3772.4 -74.251
3772.5 -74.256
3772.6 -74.26
3772.7 -74.268
3772.8 -74.28
3772.9 -74.298
3773 -74.314
3773.1 -74.326
3773.2 -74.335
3773.3 -74.341
3773.4 -74.342
3773.5 -74.336
3773.6 -74.33
3773.7 -74.317
3773.8 -74.298
3773.9 -74.279
3774 -74.264
3774.1 -74.256
3774.2 -74.256
3774.3 -74.266
3774.4 -74.28
3774.5 -74.289
3774.6 -74.291
3774.7 -74.282
3774.8 -74.265
3774.9 -74.248
3775 -74.243
3775.1 -74.246
3775.2 -74.254
3775.3 -74.264
3775.4 -74.263
3775.5 -74.25
3775.6 -74.234
3775.7 -74.23
3775.8 -74.237
3775.9 -74.248
3776 -74.247
3776.1 -74.233
3776.2 -74.224
3776.3 -74.227
3776.4 -74.237
3776.5 -74.237
3776.6 -74.222
3776.7 -74.215
3776.8 -74.223
3776.9 -74.228
3777 -74.219
3777.1 -74.214
3777.2 -74.221
3777.3 -74.231
3777.4 -74.229
3777.5 -74.215
3777.6 -74.203
3777.7 -74.19
3777.8 -74.179
3777.9 -74.178
3778 -74.187
3778.1 -74.192
3778.2 -74.185
3778.3 -74.185
3778.4 -74.196
3778.5 -74.197
3778.6 -74.185
3778.7 -74.178
3778.8 -74.184
3778.9 -74.195
3779 -74.204
3779.1 -74.205
3779.2 -74.194
3779.3 -74.178
3779.4 -74.162
3779.5 -74.147
3779.6 -74.137
3779.7 -74.133
3779.8 -74.131
3779.9 -74.129
3780 -74.131
3780.1 -74.132
3780.2 -74.133
3780.3 -74.132
3780.4 -74.134
3780.5 -74.134
3780.6 -74.13
3780.7 -74.123
3780.8 -74.113
3780.9 -74.101
3781 -74.088
3781.1 -74.076
3781.2 -74.061
3781.3 -74.045
3781.4 -74.033
3781.5 -74.023
3781.6 -74.017
3781.7 -74.014
3781.8 -74.019
3781.9 -74.028
3782 -74.041
3782.1 -74.06
3782.2 -74.075
3782.3 -74.085
3782.4 -74.086
3782.5 -74.079
3782.6 -74.068
3782.7 -74.056
3782.8 -74.048
3782.9 -74.049
3783 -74.057
3783.1 -74.068
3783.2 -74.081
3783.3 -74.087
3783.4 -74.079
3783.5 -74.068
3783.6 -74.06
3783.7 -74.061
3783.8 -74.071
3783.9 -74.082
3784 -74.083
3784.1 -74.072
3784.2 -74.063
3784.3 -74.065
3784.4 -74.078
3784.5 -74.083
3784.6 -74.073
3784.7 -74.062
3784.8 -74.065
3784.9 -74.077
3785 -74.075
3785.1 -74.063
3785.2 -74.061
3785.3 -74.074
3785.4 -74.079
3785.5 -74.07
3785.6 -74.064
3785.7 -74.07
3785.8 -74.084
3785.9 -74.096
3786 -74.106
3786.1 -74.118
3786.2 -74.127
3786.3 -74.129
3786.4 -74.117
3786.5 -74.11
3786.6 -74.118
3786.7 -74.123
3786.8 -74.114
3786.9 -74.104
3787 -74.108
3787.1 -74.117
3787.2 -74.125
3787.3 -74.126
3787.4 -74.117
3787.5 -74.104
3787.6 -74.091
3787.7 -74.08
3787.8 -74.072
3787.9 -74.073
3788 -74.075
3788.1 -74.077
3788.2 -74.08
3788.3 -74.081
3788.4 -74.081
3788.5 -74.085
3788.6 -74.092
3788.7 -74.096
3788.8 -74.094
3788.9 -74.087
3789 -74.077
3789.1 -74.063
3789.2 -74.049
3789.3 -74.038
3789.4 -74.029
3789.5 -74.022
3789.6 -74.015
3789.7 -74.008
3789.8 -74.005
3789.9 -74.009
3790 -74.021
3790.1 -74.036
3790.2 -74.053
3790.3 -74.066
3790.4 -74.07
3790.5 -74.066
3790.6 -74.055
3790.7 -74.043
3790.8 -74.032
3790.9 -74.027
3791 -74.029
3791.1 -74.037
3791.2 -74.049
3791.3 -74.057
3791.4 -74.055
3791.5 -74.044
3791.6 -74.03
3791.7 -74.025
3791.8 -74.03
3791.9 -74.044
3792 -74.052
3792.1 -74.046
3792.2 -74.032
3792.3 -74.026
3792.4 -74.033
3792.5 -74.045
3792.6 -74.048
3792.7 -74.039
3792.8 -74.036
3792.9 -74.047
3793 -74.054
3793.1 -74.044
3793.2 -74.033
3793.3 -74.04
3793.4 -74.055
3793.5 -74.053
3793.6 -74.043
3793.7 -74.046
3793.8 -74.054
3793.9 -74.047
3794 -74.04
3794.1 -74.043
3794.2 -74.052
3794.3 -74.064
3794.4 -74.072
3794.5 -74.073
3794.6 -74.066
3794.7 -74.062
3794.8 -74.069
3794.9 -74.077
3795 -74.07
3795.1 -74.058
3795.2 -74.062
3795.3 -74.073
3795.4 -74.079
3795.5 -74.075
3795.6 -74.061
3795.7 -74.049
3795.8 -74.047
3795.9 -74.055
3796 -74.065
3796.1 -74.08
3796.2 -74.095
3796.3 -74.106
3796.4 -74.115
3796.5 -74.122
3796.6 -74.13
3796.7 -74.139
3796.8 -74.151
3796.9 -74.164
3797 -74.172
3797.1 -74.181
3797.2 -74.192
3797.3 -74.203
3797.4 -74.213
3797.5 -74.226
3797.6 -74.237
3797.7 -74.245
3797.8 -74.248
3797.9 -74.246
3798 -74.239
3798.1 -74.227
3798.2 -74.213
3798.3 -74.196
3798.4 -74.178
3798.5 -74.166
3798.6 -74.157
3798.7 -74.154
3798.8 -74.157
3798.9 -74.167
3799 -74.179
3799.1 -74.188
3799.2 -74.193
3799.3 -74.188
3799.4 -74.177
3799.5 -74.165
3799.6 -74.158
3799.7 -74.159
3799.8 -74.166
3799.9 -74.177
3800 -74.18
3800.1 -74.174
3800.2 -74.162
3800.3 -74.151
3800.4 -74.152
3800.5 -74.162
3800.6 -74.168
3800.7 -74.158
3800.8 -74.147
3800.9 -74.145
3801 -74.154
3801.1 -74.165
3801.2 -74.159
3801.3 -74.144
3801.4 -74.142
3801.5 -74.156
3801.6 -74.162
3801.7 -74.15
3801.8 -74.144
3801.9 -74.154
3802 -74.159
3802.1 -74.146
3802.2 -74.142
3802.3 -74.152
3802.4 -74.16
3802.5 -74.16
3802.6 -74.151
3802.7 -74.142
3802.8 -74.142
3802.9 -74.154
3803 -74.164
3803.1 -74.158
3803.2 -74.148
3803.3 -74.149
3803.4 -74.152
3803.5 -74.144
3803.6 -74.134
3803.7 -74.138
3803.8 -74.151
3803.9 -74.162
3804 -74.164
3804.1 -74.158
3804.2 -74.147
3804.3 -74.135
3804.4 -74.125
3804.5 -74.117
3804.6 -74.112
3804.7 -74.106
3804.8 -74.1
3804.9 -74.093
3805 -74.091
3805.1 -74.092
3805.2 -74.095
3805.3 -74.098
3805.4 -74.095
3805.5 -74.087
3805.6 -74.075
3805.7 -74.064
3805.8 -74.053
3805.9 -74.041
3806 -74.03
3806.1 -74.02
3806.2 -74.012
3806.3 -74.005
3806.4 -74
3806.5 -74.003
3806.6 -74.012
3806.7 -74.024
3806.8 -74.039
3806.9 -74.056
3807 -74.069
3807.1 -74.075
3807.2 -74.074
3807.3 -74.065
3807.4 -74.051
3807.5 -74.038
3807.6 -74.035
3807.7 -74.039
3807.8 -74.048
3807.9 -74.062
3808 -74.074
3808.1 -74.074
3808.2 -74.061
3808.3 -74.05
3808.4 -74.05
3808.5 -74.059
3808.6 -74.073
3808.7 -74.081
3808.8 -74.074
3808.9 -74.059
3809 -74.056
3809.1 -74.067
3809.2 -74.079
3809.3 -74.082
3809.4 -74.071
3809.5 -74.062
3809.6 -74.067
3809.7 -74.08
3809.8 -74.081
3809.9 -74.07
3810 -74.071
3810.1 -74.083
3810.2 -74.085
3810.3 -74.074
3810.4 -74.078
3810.5 -74.094
3810.6 -74.097
3810.7 -74.087
3810.8 -74.076
3810.9 -74.068
3811 -74.062
3811.1 -74.058
3811.2 -74.051
3811.3 -74.046
3811.4 -74.053
3811.5 -74.06
3811.6 -74.052
3811.7 -74.046
3811.8 -74.057
3811.9 -74.07
3812 -74.068
3812.1 -74.057
3812.2 -74.047
3812.3 -74.046
3812.4 -74.056
3812.5 -74.07
3812.6 -74.083
3812.7 -74.091
3812.8 -74.095
3812.9 -74.096
3813 -74.097
3813.1 -74.094
3813.2 -74.092
3813.3 -74.091
3813.4 -74.091
3813.5 -74.089
3813.6 -74.088
3813.7 -74.091
3813.8 -74.095
3813.9 -74.101
3814 -74.109
3814.1 -74.117
3814.2 -74.126
3814.3 -74.139
3814.4 -74.156
3814.5 -74.171
3814.6 -74.181
3814.7 -74.188
3814.8 -74.188
3814.9 -74.181
3815 -74.171
3815.1 -74.162
3815.2 -74.15
3815.3 -74.138
3815.4 -74.13
3815.5 -74.125
3815.6 -74.129
3815.7 -74.139
3815.8 -74.158
3815.9 -74.173
3816 -74.174
3816.1 -74.162
3816.2 -74.145
3816.3 -74.133
3816.4 -74.131
3816.5 -74.142
3816.6 -74.16
3816.7 -74.169
3816.8 -74.162
3816.9 -74.145
3817 -74.134
3817.1 -74.136
3817.2 -74.151
3817.3 -74.161
3817.4 -74.155
3817.5 -74.141
3817.6 -74.135
3817.7 -74.143
3817.8 -74.155
3817.9 -74.154
3818 -74.144
3818.1 -74.14
3818.2 -74.15
3818.3 -74.152
3818.4 -74.141
3818.5 -74.138
3818.6 -74.152
3818.7 -74.155
3818.8 -74.141
3818.9 -74.135
3819 -74.143
3819.1 -74.151
3819.2 -74.153
3819.3 -74.152
3819.4 -74.154
3819.5 -74.16
3819.6 -74.17
3819.7 -74.17
3819.8 -74.16
3819.9 -74.158
3820 -74.167
3820.1 -74.167
3820.2 -74.155
3820.3 -74.15
3820.4 -74.161
3820.5 -74.176
3820.6 -74.18
3820.7 -74.176
3820.8 -74.166
3820.9 -74.154
3821 -74.143
3821.1 -74.133
3821.2 -74.128
3821.3 -74.127
3821.4 -74.123
3821.5 -74.122
3821.6 -74.123
3821.7 -74.125
3821.8 -74.129
3821.9 -74.138
3822 -74.145
3822.1 -74.145
3822.2 -74.142
3822.3 -74.137
3822.4 -74.131
3822.5 -74.123
3822.6 -74.115
3822.7 -74.103
3822.8 -74.088
3822.9 -74.076
3823 -74.067
3823.1 -74.063
3823.2 -74.063
3823.3 -74.069
3823.4 -74.081
3823.5 -74.095
3823.6 -74.11
3823.7 -74.125
3823.8 -74.133
3823.9 -74.132
3824 -74.127
3824.1 -74.117
3824.2 -74.105
3824.3 -74.099
3824.4 -74.099
3824.5 -74.106
3824.6 -74.119
3824.7 -74.13
3824.8 -74.131
3824.9 -74.119
3825 -74.106
3825.1 -74.103
3825.2 -74.111
3825.3 -74.121
3825.4 -74.127
3825.5 -74.12
3825.6 -74.108
3825.7 -74.105
3825.8 -74.114
3825.9 -74.124
3826 -74.117
3826.1 -74.106
3826.2 -74.106
3826.3 -74.117
3826.4 -74.123
3826.5 -74.114
3826.6 -74.106
3826.7 -74.111
3826.8 -74.121
3826.9 -74.116
3827 -74.108
3827.1 -74.118
3827.2 -74.126
3827.3 -74.117
3827.4 -74.105
3827.5 -74.101
3827.6 -74.102
3827.7 -74.102
3827.8 -74.097
3827.9 -74.084
3828 -74.078
3828.1 -74.087
3828.2 -74.094
3828.3 -74.088
3828.4 -74.087
3828.5 -74.099
3828.6 -74.102
3828.7 -74.096
3828.8 -74.087
3828.9 -74.085
3829 -74.093
3829.1 -74.105
3829.2 -74.115
3829.3 -74.121
3829.4 -74.126
3829.5 -74.128
3829.6 -74.126
3829.7 -74.124
3829.8 -74.12
3829.9 -74.113
3830 -74.103
3830.1 -74.098
3830.2 -74.095
3830.3 -74.09
3830.4 -74.086
3830.5 -74.08
3830.6 -74.075
3830.7 -74.073
3830.8 -74.08
3830.9 -74.088
3831 -74.095
3831.1 -74.105
3831.2 -74.115
3831.3 -74.126
3831.4 -74.138
3831.5 -74.154
3831.6 -74.166
3831.7 -74.168
3831.8 -74.161
3831.9 -74.148
3832 -74.132
3832.1 -74.116
3832.2 -74.108
3832.3 -74.107
3832.4 -74.11
3832.5 -74.12
3832.6 -74.131
3832.7 -74.144
3832.8 -74.148
3832.9 -74.141
3833 -74.129
3833.1 -74.118
3833.2 -74.114
3833.3 -74.119
3833.4 -74.131
3833.5 -74.141
3833.6 -74.14
3833.7 -74.129
3833.8 -74.117
3833.9 -74.117
3834 -74.127
3834.1 -74.137
3834.2 -74.134
3834.3 -74.123
3834.4 -74.118
3834.5 -74.126
3834.6 -74.134
3834.7 -74.13
3834.8 -74.12
3834.9 -74.121
3835 -74.134
3835.1 -74.135
3835.2 -74.121
3835.3 -74.118
3835.4 -74.13
3835.5 -74.134
3835.6 -74.123
3835.7 -74.115
3835.8 -74.117
3835.9 -74.125
3836 -74.135
3836.1 -74.141
3836.2 -74.142
3836.3 -74.133
3836.4 -74.124
3836.5 -74.13
3836.6 -74.134
3836.7 -74.125
3836.8 -74.121
3836.9 -74.135
3837 -74.147
3837.1 -74.143
3837.2 -74.131
3837.3 -74.119
3837.4 -74.119
3837.5 -74.129
3837.6 -74.148
3837.7 -74.166
3837.8 -74.176
3837.9 -74.185
3838 -74.192
3838.1 -74.195
3838.2 -74.195
3838.3 -74.198
3838.4 -74.203
3838.5 -74.207
3838.6 -74.214
3838.7 -74.219
3838.8 -74.224
3838.9 -74.23
3839 -74.24
3839.1 -74.249
3839.2 -74.258
3839.3 -74.27
3839.4 -74.282
3839.5 -74.297
3839.6 -74.311
3839.7 -74.322
3839.8 -74.333
3839.9 -74.341
3840 -74.344
3840.1 -74.339
3840.2 -74.328
3840.3 -74.313
3840.4 -74.295
3840.5 -74.279
3840.6 -74.265
3840.7 -74.257
3840.8 -74.256
3840.9 -74.261
3841 -74.271
3841.1 -74.282
3841.2 -74.288
3841.3 -74.285
3841.4 -74.274
3841.5 -74.258
3841.6 -74.248
3841.7 -74.246
3841.8 -74.254
3841.9 -74.264
3842 -74.267
3842.1 -74.256
3842.2 -74.241
3842.3 -74.236
3842.4 -74.243
3842.5 -74.256
3842.6 -74.256
3842.7 -74.242
3842.8 -74.231
3842.9 -74.235
3843 -74.248
3843.1 -74.248
3843.2 -74.235
3843.3 -74.232
3843.4 -74.242
3843.5 -74.246
3843.6 -74.235
3843.7 -74.233
3843.8 -74.244
3843.9 -74.249
3844 -74.24
3844.1 -74.228
3844.2 -74.22
3844.3 -74.215
3844.4 -74.209
3844.5 -74.199
3844.6 -74.19
3844.7 -74.196
3844.8 -74.204
3844.9 -74.198
3845 -74.194
3845.2 -74.206
3845.3 -74.212
3845.4 -74.202
3845.5 -74.191
3845.6 -74.191
3845.7 -74.2
3845.8 -74.212
3845.9 -74.224
3846 -74.234
3846.1 -74.239
3846.2 -74.242
3846.3 -74.245
3846.4 -74.248
3846.5 -74.254
3846.6 -74.265
3846.7 -74.278
3846.8 -74.29
3846.9 -74.304
3847 -74.316
3847.1 -74.326
3847.2 -74.327
3847.3 -74.322
3847.4 -74.314
3847.5 -74.3
3847.6 -74.283
3847.7 -74.266
3847.8 -74.253
3847.9 -74.243
3848 -74.241
3848.1 -74.247
3848.2 -74.257
3848.3 -74.268
3848.4 -74.28
3848.5 -74.287
3848.6 -74.282
3848.7 -74.271
3848.8 -74.256
3848.9 -74.242
3849 -74.233
3849.1 -74.231
3849.2 -74.237
3849.3 -74.249
3849.4 -74.262
3849.5 -74.265
3849.6 -74.256
3849.7 -74.241
3849.8 -74.23
3849.9 -74.23
3850 -74.24
3850.1 -74.254
3850.2 -74.258
3850.3 -74.247
3850.4 -74.233
3850.5 -74.227
3850.6 -74.237
3850.7 -74.252
3850.8 -74.253
3850.9 -74.241
3851 -74.233
3851.1 -74.238
3851.2 -74.245
3851.3 -74.243
3851.4 -74.233
3851.5 -74.234
3851.6 -74.247
3851.7 -74.247
3851.8 -74.235
3851.9 -74.232
3852 -74.242
3852.1 -74.241
3852.2 -74.23
3852.3 -74.233
3852.4 -74.241
3852.5 -74.238
3852.6 -74.222
3852.7 -74.209
3852.8 -74.196
3852.9 -74.183
3853 -74.181
3853.1 -74.188
3853.2 -74.191
3853.3 -74.183
3853.4 -74.18
3853.5 -74.193
3853.6 -74.201
3853.7 -74.197
3853.8 -74.185
3853.9 -74.18
3854 -74.185
3854.1 -74.202
3854.2 -74.217
3854.3 -74.226
3854.4 -74.23
3854.5 -74.227
3854.6 -74.219
3854.7 -74.209
3854.8 -74.202
3854.9 -74.194
3855 -74.183
3855.1 -74.171
3855.2 -74.162
3855.3 -74.159
3855.4 -74.156
3855.5 -74.153
3855.6 -74.151
3855.7 -74.149
3855.8 -74.15
3855.9 -74.153
3856 -74.159
3856.1 -74.171
3856.2 -74.187
3856.3 -74.203
3856.4 -74.216
3856.5 -74.228
3856.6 -74.234
3856.7 -74.234
3856.8 -74.226
3856.9 -74.213
3857 -74.197
3857.1 -74.184
3857.2 -74.178
3857.3 -74.179
3857.4 -74.19
3857.5 -74.204
3857.6 -74.216
3857.7 -74.218
3857.8 -74.207
3857.9 -74.191
3858 -74.176
3858.1 -74.176
3858.2 -74.186
3858.3 -74.199
3858.4 -74.207
3858.5 -74.201
3858.6 -74.188
3858.7 -74.177
3858.8 -74.183
3858.9 -74.198
3859 -74.203
3859.1 -74.193
3859.2 -74.18
3859.3 -74.179
3859.4 -74.189
3859.5 -74.197
3859.6 -74.188
3859.7 -74.177
3859.8 -74.182
3859.9 -74.192
3860 -74.185
3860.1 -74.174
3860.2 -74.182
3860.3 -74.191
3860.4 -74.182
3860.5 -74.171
3860.6 -74.177
3860.7 -74.191
3860.8 -74.192
3860.9 -74.184
3861 -74.172
3861.1 -74.159
3861.2 -74.153
3861.3 -74.16
3861.4 -74.171
3861.5 -74.17
3861.6 -74.164
3861.7 -74.17
3861.8 -74.175
3861.9 -74.167
3862 -74.163
3862.1 -74.172
3862.2 -74.179
3862.3 -74.173
3862.4 -74.16
3862.5 -74.148
3862.6 -74.148
3862.7 -74.157
3862.8 -74.168
3862.9 -74.177
3863 -74.187
3863.1 -74.197
3863.2 -74.203
3863.3 -74.207
3863.4 -74.209
3863.5 -74.211
3863.6 -74.21
3863.7 -74.21
3863.8 -74.213
3863.9 -74.216
3864 -74.222
3864.1 -74.229
3864.2 -74.238
3864.3 -74.248
3864.4 -74.259
3864.5 -74.272
3864.6 -74.285
3864.7 -74.297
3864.8 -74.307
3864.9 -74.312
3865 -74.309
3865.1 -74.298
3865.2 -74.284
3865.3 -74.267
3865.4 -74.25
3865.5 -74.238
3865.6 -74.234
3865.7 -74.236
3865.8 -74.243
3865.9 -74.256
3866 -74.269
3866.1 -74.273
3866.2 -74.263
3866.3 -74.251
3866.4 -74.239
3866.5 -74.23
3866.6 -74.231
3866.7 -74.24
3866.8 -74.251
3866.9 -74.253
3867 -74.247
3867.1 -74.237
3867.2 -74.23
3867.3 -74.234
3867.4 -74.244
3867.5 -74.246
3867.6 -74.235
3867.7 -74.226
3867.8 -74.224
3867.9 -74.233
3868 -74.24
3868.1 -74.231
3868.2 -74.216
3868.3 -74.215
3868.4 -74.228
3868.5 -74.229
3868.6 -74.216
3868.7 -74.213
3868.8 -74.22
3868.9 -74.219
3869 -74.204
3869.1 -74.198
3869.2 -74.202
3869.3 -74.211
3869.4 -74.22
3869.5 -74.225
3869.6 -74.225
3869.7 -74.216
3869.8 -74.208
3869.9 -74.214
3870 -74.221
3870.1 -74.211
3870.2 -74.2
3870.3 -74.207
3870.4 -74.216
3870.5 -74.215
3870.6 -74.204
3870.7 -74.19
3870.8 -74.185
3870.9 -74.192
3871 -74.207
3871.1 -74.222
3871.2 -74.236
3871.3 -74.244
3871.4 -74.246
3871.5 -74.247
3871.6 -74.247
3871.7 -74.248
3871.8 -74.248
3871.9 -74.249
3872 -74.253
3872.1 -74.254
3872.2 -74.257
3872.3 -74.262
3872.4 -74.272
3872.5 -74.282
3872.6 -74.289
3872.7 -74.296
3872.8 -74.307
3872.9 -74.321
3873 -74.332
3873.1 -74.346
3873.2 -74.359
3873.3 -74.362
3873.4 -74.357
3873.5 -74.345
3873.6 -74.329
3873.7 -74.311
3873.8 -74.3
3873.9 -74.29
3874 -74.281
3874.1 -74.28
3874.2 -74.285
3874.3 -74.296
3874.4 -74.307
3874.5 -74.314
3874.6 -74.309
3874.7 -74.293
3874.8 -74.277
3874.9 -74.268
3875 -74.267
3875.1 -74.277
3875.2 -74.293
3875.3 -74.297
3875.4 -74.284
3875.5 -74.267
3875.6 -74.26
3875.7 -74.266
3875.8 -74.277
3875.9 -74.279
3876 -74.265
3876.1 -74.251
3876.2 -74.252
3876.3 -74.263
3876.4 -74.264
3876.5 -74.25
3876.6 -74.242
3876.7 -74.251
3876.8 -74.259
3876.9 -74.25
3877 -74.238
3877.1 -74.243
3877.2 -74.252
3877.3 -74.247
3877.4 -74.237
3877.5 -74.235
3877.6 -74.241
3877.7 -74.249
3877.8 -74.257
3877.9 -74.259
3878 -74.251
3878.1 -74.241
3878.2 -74.243
3878.3 -74.25
3878.4 -74.244
3878.5 -74.235
3878.6 -74.237
3878.7 -74.246
3878.8 -74.246
3878.9 -74.233
3879 -74.219
3879.1 -74.21
3879.2 -74.214
3879.3 -74.225
3879.4 -74.236
3879.5 -74.247
3879.6 -74.254
3879.7 -74.261
3879.8 -74.266
3879.9 -74.271
3880 -74.276
3880.1 -74.279
3880.2 -74.282
3880.3 -74.284
3880.4 -74.287
3880.5 -74.293
3880.6 -74.3
3880.7 -74.311
3880.8 -74.32
3880.9 -74.33
3881 -74.34
3881.1 -74.351
3881.2 -74.359
3881.3 -74.368
3881.4 -74.374
3881.5 -74.37
3881.6 -74.362
3881.7 -74.348
3881.8 -74.329
3881.9 -74.31
3882 -74.297
3882.1 -74.289
3882.2 -74.285
3882.3 -74.289
3882.4 -74.299
3882.5 -74.31
3882.6 -74.318
3882.7 -74.321
3882.8 -74.316
3882.9 -74.302
3883 -74.288
3883.1 -74.279
3883.2 -74.278
3883.3 -74.284
3883.4 -74.297
3883.5 -74.302
3883.6 -74.291
3883.7 -74.276
3883.8 -74.265
3883.9 -74.265
3884 -74.272
3884.1 -74.281
3884.2 -74.273
3884.3 -74.258
3884.4 -74.252
3884.5 -74.258
3884.6 -74.265
3884.7 -74.258
3884.8 -74.245
3884.9 -74.245
3885 -74.256
3885.1 -74.257
3885.2 -74.241
3885.3 -74.233
3885.4 -74.241
3885.5 -74.246
3885.6 -74.234
3885.7 -74.223
3885.8 -74.226
3885.9 -74.235
3886 -74.248
3886.1 -74.262
3886.2 -74.273
3886.3 -74.276
3886.4 -74.267
3886.5 -74.255
3886.6 -74.256
3886.7 -74.264
3886.8 -74.258
3886.9 -74.251
3887 -74.258
3887.1 -74.264
3887.2 -74.26
3887.3 -74.246
3887.4 -74.235
3887.5 -74.232
3887.6 -74.238
3887.7 -74.25
3887.8 -74.264
3887.9 -74.276
3888 -74.285
3888.1 -74.298
3888.2 -74.307
3888.3 -74.312
3888.4 -74.316
3888.5 -74.315
3888.6 -74.319
3888.7 -74.328
3888.8 -74.341
3888.9 -74.352
3889 -74.361
3889.1 -74.37
3889.2 -74.379
3889.3 -74.39
3889.4 -74.402
3889.5 -74.416
3889.6 -74.429
3889.7 -74.437
3889.8 -74.438
3889.9 -74.431
3890 -74.42
3890.1 -74.404
3890.2 -74.389
3890.3 -74.375
3890.4 -74.359
3890.5 -74.346
3890.6 -74.339
3890.7 -74.339
3890.8 -74.344
3890.9 -74.358
3891 -74.37
3891.1 -74.371
3891.2 -74.363
3891.3 -74.347
3891.4 -74.332
3891.5 -74.324
3891.6 -74.324
3891.7 -74.33
3891.8 -74.341
3891.9 -74.345
3892 -74.335
3892.1 -74.32
3892.2 -74.313
3892.3 -74.317
3892.4 -74.328
3892.5 -74.331
3892.6 -74.32
3892.7 -74.308
3892.8 -74.31
3892.9 -74.323
3893 -74.326
3893.1 -74.312
3893.2 -74.299
3893.3 -74.302
3893.4 -74.312
3893.5 -74.311
3893.6 -74.299
3893.7 -74.297
3893.8 -74.306
3893.9 -74.303
3894 -74.291
3894.1 -74.288
3894.2 -74.299
3894.3 -74.314
3894.4 -74.325
3894.5 -74.335
3894.6 -74.339
3894.7 -74.334
3894.8 -74.325
3894.9 -74.329
3895 -74.335
3895.1 -74.328
3895.2 -74.317
3895.3 -74.32
3895.4 -74.328
3895.5 -74.326
3895.6 -74.317
3895.7 -74.303
3895.8 -74.294
3895.9 -74.295
3896 -74.304
3896.1 -74.314
3896.2 -74.325
3896.3 -74.337
3896.4 -74.346
3896.5 -74.353
3896.6 -74.358
3896.7 -74.36
3896.8 -74.36
3896.9 -74.36
3897 -74.364
3897.1 -74.369
3897.2 -74.371
3897.3 -74.373
3897.4 -74.378
3897.5 -74.385
3897.6 -74.391
3897.7 -74.402
3897.8 -74.416
3897.9 -74.428
3898 -74.438
3898.1 -74.445
3898.2 -74.446
3898.3 -74.441
3898.4 -74.435
3898.5 -74.423
3898.6 -74.405
3898.7 -74.386
3898.8 -74.369
3898.9 -74.356
3899 -74.349
3899.1 -74.35
3899.2 -74.357
3899.3 -74.368
3899.4 -74.378
3899.5 -74.378
3899.6 -74.371
3899.7 -74.357
3899.8 -74.345
3899.9 -74.339
3900 -74.343
3900.1 -74.356
3900.2 -74.369
3900.3 -74.374
3900.4 -74.366
3900.5 -74.352
3900.6 -74.342
3900.7 -74.343
3900.8 -74.35
3900.9 -74.348
3901 -74.336
3901.1 -74.324
3901.2 -74.321
3901.3 -74.33
3901.4 -74.331
3901.5 -74.317
3901.6 -74.307
3901.7 -74.317
3901.8 -74.335
3901.9 -74.337
3902 -74.329
3902.1 -74.329
3902.2 -74.341
3902.3 -74.343
3902.4 -74.335
3902.5 -74.325
3902.6 -74.313
3902.7 -74.302
3902.8 -74.289
3902.9 -74.272
3903 -74.252
3903.1 -74.246
3903.2 -74.248
3903.3 -74.242
3903.4 -74.225
3903.5 -74.225
3903.6 -74.246
3903.7 -74.26
3903.8 -74.268
3903.9 -74.278
3904 -74.297
3904.1 -74.322
3904.2 -74.347
3904.3 -74.37
3904.4 -74.388
3904.5 -74.348
3904.6 -74.249
3904.7 -74.139
3904.8 -74.029
3904.9 -73.917
3905 -73.807
3905.1 -73.699
3905.2 -73.595
3905.3 -73.497
3905.4 -73.401
3905.5 -73.262
3905.6 -73.078
3905.7 -72.891
3905.8 -72.71
3905.9 -72.535
3906 -72.364
3906.1 -72.194
3906.2 -72.028
3906.3 -71.868
3906.4 -71.713
3906.5 -71.572
3906.6 -71.448
3906.7 -71.33
3906.8 -71.214
3906.9 -71.101
3907 -70.988
3907.1 -70.873
3907.2 -70.751
3907.3 -70.621
3907.4 -70.486
3907.5 -70.345
3907.6 -70.203
3907.7 -70.067
3907.8 -69.943
3907.9 -69.827
3908 -69.713
3908.1 -69.599
3908.2 -69.478
3908.3 -69.346
3908.4 -69.207
3908.5 -69.08
3908.6 -68.968
3908.7 -68.863
3908.8 -68.762
3908.9 -68.652
3909 -68.53
3909.1 -68.404
3909.2 -68.291
3909.3 -68.191
3909.4 -68.091
3909.5 -67.977
3909.6 -67.85
3909.7 -67.73
3909.8 -67.621
3909.9 -67.517
3910 -67.397
3910.1 -67.27
3910.2 -67.157
3910.3 -67.053
3910.4 -66.939
3910.5 -66.814
3910.6 -66.704
3910.7 -66.605
3910.8 -66.501
3910.9 -66.387
3911 -66.266
3911.1 -66.144
3911.2 -66.029
3911.3 -65.927
3911.4 -65.825
3911.5 -65.712
3911.6 -65.589
3911.7 -65.472
3911.8 -65.362
3911.9 -65.243
3912 -65.116
3912.1 -64.997
3912.2 -64.887
3912.3 -64.776
3912.4 -64.659
3912.5 -64.532
3912.6 -64.397
3912.7 -64.26
3912.8 -64.121
3912.9 -63.984
3913 -63.85
3913.1 -63.718
3913.2 -63.587
3913.3 -63.455
3913.4 -63.326
3913.5 -63.198
3913.6 -63.068
3913.7 -62.936
3913.8 -62.801
3913.9 -62.662
3914 -62.516
3914.1 -62.367
3914.2 -62.217
3914.3 -62.065
3914.4 -61.909
3914.5 -61.749
3914.6 -61.589
3914.7 -61.427
3914.8 -61.265
3914.9 -61.105
3915 -60.948
3915.1 -60.792
3915.2 -60.638
3915.3 -60.487
3915.4 -60.336
3915.5 -60.183
3915.6 -60.023
3915.7 -59.852
3915.8 -59.668
3915.9 -59.472
3916 -59.277
3916.1 -59.084
3916.2 -58.893
3916.3 -58.707
3916.4 -58.519
3916.5 -58.328
3916.6 -58.124
3916.7 -57.908
3916.8 -57.68
3916.9 -57.446
3917 -57.214
3917.1 -56.985
3917.2 -56.751
3917.3 -56.497
3917.4 -56.225
3917.5 -55.943
3917.6 -55.658
3917.7 -55.372
3917.8 -55.068
3917.9 -54.733
3918 -54.372
3918.1 -54.002
3918.2 -53.619
3918.3 -53.2
3918.4 -52.728
3918.5 -52.213
3918.6 -51.659
3918.7 -51.044
3918.8 -50.334
3918.9 -49.509
3919 -48.551
3919.1 -47.405
3919.2 -45.977
3919.3 -44.119
3919.4 -41.573
3919.5 -37.808
3919.6 -31.52
3919.7 -19.307
3919.8 1.4415
3919.9 18.57
3920 26.125
3920.1 26.593
3920.2 22.282
3920.3 15.233
3920.4 7.1336
3920.5 -0.98596
3920.6 -8.6874
3920.7 -15.902
3920.8 -22.731
3920.9 -29.286
3921 -35.553
3921.1 -41.345
3921.2 -46.407
3921.3 -50.578
3921.4 -53.861
3921.5 -56.354
3921.6 -58.205
3921.7 -59.564
3921.8 -60.56
3921.9 -61.292
3922 -61.831
3922.1 -62.234
3922.2 -62.527
3922.3 -62.734
3922.4 -62.879
3922.5 -62.981
3922.6 -63.051
3922.7 -63.097
3922.8 -63.125
3922.9 -63.137
3923 -63.135
3923.1 -63.125
3923.2 -63.115
3923.3 -63.105
3923.4 -63.096
3923.5 -63.093
3923.6 -63.09
3923.7 -63.084
3923.8 -63.081
3923.9 -63.078
3924 -63.071
3924.1 -63.057
3924.2 -63.038
3924.3 -63.01
3924.4 -62.978
3924.5 -62.953
3924.6 -62.939
3924.7 -62.932
3924.8 -62.932
3924.9 -62.935
3925 -62.925
3925.1 -62.9
3925.2 -62.875
3925.3 -62.857
3925.4 -62.852
3925.5 -62.855
3925.6 -62.856
3925.7 -62.84
3925.8 -62.817
3925.9 -62.804
3926 -62.804
3926.1 -62.809
3926.2 -62.8
3926.3 -62.781
3926.4 -62.768
3926.5 -62.769
3926.6 -62.772
3926.7 -62.759
3926.8 -62.742
3926.9 -62.741
3927 -62.749
3927.1 -62.742
3927.2 -62.727
3927.3 -62.725
3927.4 -62.732
3927.5 -62.736
3927.6 -62.73
3927.7 -62.721
3927.8 -62.716
3927.9 -62.718
3928 -62.725
3928.1 -62.723
3928.2 -62.711
3928.3 -62.706
3928.4 -62.71
3928.5 -62.708
3928.6 -62.694
3928.7 -62.686
3928.8 -62.69
3928.9 -62.695
3929 -62.693
3929.1 -62.68
3929.2 -62.662
3929.3 -62.643
3929.4 -62.631
3929.5 -62.625
3929.6 -62.628
3929.7 -62.635
3929.8 -62.642
3929.9 -62.651
3930 -62.661
3930.1 -62.671
3930.2 -62.681
3930.3 -62.694
3930.4 -62.705
3930.5 -62.712
3930.6 -62.72
3930.7 -62.724
3930.8 -62.726
3930.9 -62.729
3931 -62.731
3931.1 -62.725
3931.2 -62.714
3931.3 -62.699
3931.4 -62.681
3931.5 -62.66
3931.6 -62.639
3931.7 -62.621
3931.8 -62.605
3931.9 -62.591
3932 -62.582
3932.1 -62.578
3932.2 -62.576
3932.3 -62.58
3932.4 -62.589
3932.5 -62.597
3932.6 -62.599
3932.7 -62.591
3932.8 -62.576
3932.9 -62.557
3933 -62.537
3933.1 -62.525
3933.2 -62.523
3933.3 -62.529
3933.4 -62.537
3933.5 -62.538
3933.6 -62.523
3933.7 -62.5
3933.8 -62.484
3933.9 -62.478
3934 -62.48
3934.1 -62.484
3934.2 -62.475
3934.3 -62.454
3934.4 -62.435
3934.5 -62.43
3934.6 -62.434
3934.7 -62.43
3934.8 -62.413
3934.9 -62.393
3935 -62.388
3935.1 -62.39
3935.2 -62.379
3935.3 -62.361
3935.4 -62.354
3935.5 -62.357
3935.6 -62.346
3935.7 -62.323
3935.8 -62.304
3935.9 -62.294
3936 -62.289
3936.1 -62.281
3936.2 -62.271
3936.3 -62.25
3936.4 -62.231
3936.5 -62.225
3936.6 -62.221
3936.7 -62.203
3936.8 -62.19
3936.9 -62.19
3937 -62.184
3937.1 -62.169
3937.2 -62.15
3937.3 -62.14
3937.4 -62.142
3937.5 -62.146
3937.6 -62.147
3937.7 -62.142
3937.8 -62.132
3937.9 -62.116
3938 -62.096
3938.1 -62.072
3938.2 -62.048
3938.3 -62.022
3938.4 -61.994
3938.5 -61.969
3938.6 -61.945
3938.7 -61.922
3938.8 -61.901
3938.9 -61.881
3939 -61.857
3939.1 -61.833
3939.2 -61.814
3939.3 -61.795
3939.4 -61.777
3939.5 -61.759
3939.6 -61.742
3939.7 -61.727
3939.8 -61.713
3939.9 -61.707
3940 -61.704
3940.1 -61.703
3940.2 -61.706
3940.3 -61.711
3940.4 -61.713
3940.5 -61.712
3940.6 -61.71
3940.7 -61.701
3940.8 -61.682
3940.9 -61.658
3941 -61.633
3941.1 -61.61
3941.2 -61.592
3941.3 -61.585
3941.4 -61.587
3941.5 -61.591
3941.6 -61.588
3941.7 -61.573
3941.8 -61.55
3941.9 -61.524
3942 -61.51
3942.1 -61.507
3942.2 -61.51
3942.3 -61.507
3942.4 -61.488
3942.5 -61.466
3942.6 -61.448
3942.7 -61.444
3942.8 -61.446
3942.9 -61.437
3943 -61.415
3943.1 -61.394
3943.2 -61.39
3943.3 -61.393
3943.4 -61.382
3943.5 -61.361
3943.6 -61.351
3943.7 -61.351
3943.8 -61.344
3943.9 -61.325
3944 -61.311
3944.1 -61.311
3944.2 -61.316
3944.3 -61.32
3944.4 -61.326
3944.5 -61.329
3944.6 -61.331
3944.7 -61.324
3944.8 -61.306
3944.9 -61.296
3945 -61.294
3945.1 -61.282
3945.2 -61.263
3945.3 -61.259
3945.4 -61.26
3945.5 -61.254
3945.6 -61.238
3945.7 -61.214
3945.8 -61.193
3945.9 -61.18
3946 -61.178
3946.1 -61.183
3946.2 -61.189
3946.3 -61.193
3946.4 -61.194
3946.5 -61.194
3946.6 -61.192
3946.7 -61.193
3946.8 -61.192
3946.9 -61.188
3947 -61.185
3947.1 -61.18
3947.2 -61.175
3947.3 -61.171
3947.4 -61.173
3947.5 -61.176
3947.6 -61.18
3947.7 -61.186
3947.8 -61.189
3947.9 -61.191
3948 -61.193
3948.1 -61.201
3948.2 -61.205
3948.3 -61.202
3948.4 -61.192
3948.5 -61.175
3948.6 -61.151
3948.7 -61.125
3948.8 -61.104
3948.9 -61.084
3949 -61.068
3949.1 -61.06
3949.2 -61.056
3949.3 -61.058
3949.4 -61.063
3949.5 -61.069
3949.6 -61.067
3949.7 -61.053
3949.8 -61.032
3949.9 -61.009
3950 -60.997
3950.1 -60.997
3950.2 -61.004
3950.3 -61.011
3950.4 -61.006
3950.5 -60.987
3950.6 -60.963
3950.7 -60.954
3950.8 -60.958
3950.9 -60.967
3951 -60.966
3951.1 -60.949
3951.2 -60.93
3951.3 -60.921
3951.4 -60.93
3951.5 -60.935
3951.6 -60.92
3951.7 -60.906
3951.8 -60.905
3951.9 -60.909
3952 -60.901
3952.1 -60.888
3952.2 -60.887
3952.3 -60.895
3952.4 -60.893
3952.5 -60.876
3952.6 -60.855
3952.7 -60.833
3952.8 -60.817
3952.9 -60.806
3953 -60.801
3953.1 -60.805
3953.2 -60.802
3953.3 -60.789
3953.4 -60.786
3953.5 -60.795
3953.6 -60.792
3953.7 -60.781
3953.8 -60.778
3953.9 -60.785
3954 -60.791
3954.1 -60.791
3954.2 -60.786
3954.3 -60.777
3954.4 -60.764
3954.5 -60.749
3954.6 -60.737
3954.7 -60.729
3954.8 -60.724
3954.9 -60.728
3955 -60.735
3955.1 -60.741
3955.2 -60.748
3955.3 -60.756
3955.4 -60.766
3955.5 -60.779
3955.6 -60.793
3955.7 -60.803
3955.8 -60.811
3955.9 -60.815
3956 -60.813
3956.1 -60.809
3956.2 -60.804
3956.3 -60.799
3956.4 -60.79
3956.5 -60.776
3956.6 -60.76
3956.7 -60.745
3956.8 -60.735
3956.9 -60.725
3957 -60.722
3957.1 -60.724
3957.2 -60.729
3957.3 -60.739
3957.4 -60.753
3957.5 -60.772
3957.6 -60.786
3957.7 -60.792
3957.8 -60.789
3957.9 -60.776
3958 -60.759
3958.1 -60.75
3958.2 -60.755
3958.3 -60.768
3958.4 -60.783
3958.5 -60.795
3958.6 -60.794
3958.7 -60.781
3958.8 -60.769
3958.9 -60.772
3959 -60.786
3959.1 -60.802
3959.2 -60.809
3959.3 -60.799
3959.4 -60.786
3959.5 -60.786
3959.6 -60.804
3959.7 -60.818
3959.8 -60.813
3959.9 -60.805
3960 -60.809
3960.1 -60.824
3960.2 -60.827
3960.3 -60.822
3960.4 -60.825
3960.5 -60.839
3960.6 -60.847
3960.7 -60.838
3960.8 -60.829
3960.9 -60.826
3961 -60.83
3961.1 -60.835
3961.2 -60.832
3961.3 -60.823
3961.4 -60.822
3961.5 -60.832
3961.6 -60.835
3961.7 -60.832
3961.8 -60.838
3961.9 -60.85
3962 -60.852
3962.1 -60.841
3962.2 -60.833
3962.3 -60.838
3962.4 -60.855
3962.5 -60.87
3962.6 -60.879
3962.7 -60.879
3962.8 -60.874
3962.9 -60.867
3963 -60.857
3963.1 -60.848
3963.2 -60.837
3963.3 -60.826
3963.4 -60.816
3963.5 -60.806
3963.6 -60.797
3963.7 -60.787
3963.8 -60.777
3963.9 -60.766
3964 -60.754
3964.1 -60.741
3964.2 -60.73
3964.3 -60.72
3964.4 -60.711
3964.5 -60.702
3964.6 -60.696
3964.7 -60.69
3964.8 -60.69
3964.9 -60.694
3965 -60.706
3965.1 -60.72
3965.2 -60.735
3965.3 -60.753
3965.4 -60.769
3965.5 -60.785
3965.6 -60.796
3965.7 -60.803
3965.8 -60.802
3965.9 -60.793
3966 -60.781
3966.1 -60.775
3966.2 -60.777
3966.3 -60.786
3966.4 -60.808
3966.5 -60.832
3966.6 -60.844
3966.7 -60.843
3966.8 -60.831
3966.9 -60.822
3967 -60.823
3967.1 -60.839
3967.2 -60.862
3967.3 -60.874
3967.4 -60.869
3967.5 -60.859
3967.6 -60.858
3967.7 -60.87
3967.8 -60.89
3967.9 -60.898
3968 -60.889
3968.1 -60.885
3968.2 -60.896
3968.3 -60.91
3968.4 -60.908
3968.5 -60.905
3968.6 -60.913
3968.7 -60.927
3968.8 -60.925
3968.9 -60.914
3969 -60.92
3969.1 -60.937
3969.2 -60.952
3969.3 -60.959
3969.4 -60.959
3969.5 -60.962
3969.6 -60.975
3969.7 -60.986
3969.8 -60.987
3969.9 -60.982
3970 -60.989
3970.1 -61
3970.2 -60.998
3970.3 -60.992
3970.4 -60.998
3970.5 -61.013
3970.6 -61.025
3970.7 -61.025
3970.8 -61.017
3970.9 -61.006
3971 -60.999
3971.1 -60.998
3971.2 -61.001
3971.3 -61.012
3971.4 -61.023
3971.5 -61.036
3971.6 -61.052
3971.7 -61.069
3971.8 -61.087
3971.9 -61.105
3972 -61.124
3972.1 -61.145
3972.2 -61.164
3972.3 -61.183
3972.4 -61.2
3972.5 -61.22
3972.6 -61.235
3972.7 -61.243
3972.8 -61.247
3972.9 -61.247
3973 -61.243
3973.1 -61.238
3973.2 -61.233
3973.3 -61.221
3973.4 -61.205
3973.5 -61.192
3973.6 -61.181
3973.7 -61.176
3973.8 -61.177
3973.9 -61.189
3974 -61.203
3974.1 -61.218
3974.2 -61.231
3974.3 -61.237
3974.4 -61.234
3974.5 -61.223
3974.6 -61.214
3974.7 -61.207
3974.8 -61.202
3974.9 -61.208
3975 -61.22
3975.1 -61.232
3975.2 -61.231
3975.3 -61.223
3975.4 -61.213
3975.5 -61.21
3975.6 -61.217
3975.7 -61.23
3975.8 -61.232
3975.9 -61.22
3976 -61.211
3976.1 -61.213
3976.2 -61.222
3976.3 -61.226
3976.4 -61.216
3976.5 -61.206
3976.6 -61.21
3976.7 -61.222
3976.8 -61.218
3976.9 -61.204
3977 -61.203
3977.1 -61.213
3977.2 -61.214
3977.3 -61.204
3977.4 -61.2
3977.5 -61.209
3977.6 -61.222
3977.7 -61.235
3977.8 -61.245
3977.9 -61.25
3978 -61.244
3978.1 -61.234
3978.2 -61.233
3978.3 -61.24
3978.4 -61.237
3978.5 -61.226
3978.6 -61.227
3978.7 -61.235
3978.8 -61.236
3978.9 -61.225
3979 -61.21
3979.1 -61.198
3979.2 -61.197
3979.3 -61.205
3979.4 -61.213
3979.5 -61.225
3979.6 -61.236
3979.7 -61.245
3979.8 -61.252
3979.9 -61.256
3980 -61.26
3980.1 -61.263
3980.2 -61.266
3980.3 -61.271
3980.4 -61.274
3980.5 -61.277
3980.6 -61.282
3980.7 -61.292
3980.8 -61.302
3980.9 -61.313
3981 -61.324
3981.1 -61.334
3981.2 -61.343
3981.3 -61.352
3981.4 -61.363
3981.5 -61.368
3981.6 -61.365
3981.7 -61.355
3981.8 -61.339
3981.9 -61.32
3982 -61.302
3982.1 -61.29
3982.2 -61.282
3982.3 -61.28
3982.4 -61.281
3982.5 -61.288
3982.6 -61.296
3982.7 -61.299
3982.8 -61.298
3982.9 -61.288
3983 -61.272
3983.1 -61.259
3983.2 -61.251
3983.3 -61.25
3983.4 -61.256
3983.5 -61.266
3983.6 -61.264
3983.7 -61.248
3983.8 -61.232
3983.9 -61.225
3984 -61.228
3984.1 -61.233
3984.2 -61.231
3984.3 -61.217
3984.4 -61.204
3984.5 -61.205
3984.6 -61.213
3984.7 -61.209
3984.8 -61.193
3984.9 -61.184
3985 -61.191
3985.1 -61.198
3985.2 -61.188
3985.3 -61.171
3985.4 -61.168
3985.5 -61.172
3985.6 -61.162
3985.7 -61.148
3985.8 -61.143
3985.9 -61.145
3986 -61.15
3986.1 -61.157
3986.2 -61.159
3986.3 -61.154
3986.4 -61.141
3986.5 -61.134
3986.6 -61.137
3986.7 -61.134
3986.8 -61.124
3986.9 -61.122
3987 -61.129
3987.1 -61.132
3987.2 -61.125
3987.3 -61.107
3987.4 -61.09
3987.5 -61.085
3987.6 -61.091
3987.7 -61.101
3987.8 -61.114
3987.9 -61.123
3988 -61.132
3988.1 -61.139
3988.2 -61.149
3988.3 -61.157
3988.4 -61.161
3988.5 -61.164
3988.6 -61.166
3988.7 -61.174
3988.8 -61.187
3988.9 -61.204
3989 -61.219
3989.1 -61.23
3989.2 -61.24
3989.3 -61.249
3989.4 -61.258
3989.5 -61.27
3989.6 -61.282
3989.7 -61.289
3989.8 -61.285
3989.9 -61.273
3990 -61.254
3990.1 -61.233
3990.2 -61.214
3990.3 -61.202
3990.4 -61.193
3990.5 -61.187
3990.6 -61.188
3990.7 -61.194
3990.8 -61.204
3990.9 -61.213
3991 -61.216
3991.1 -61.209
3991.2 -61.189
3991.3 -61.169
3991.4 -61.157
3991.5 -61.153
3991.6 -61.158
3991.7 -61.17
3991.8 -61.171
3991.9 -61.158
3992 -61.139
3992.1 -61.128
3992.2 -61.13
3992.3 -61.14
3992.4 -61.144
3992.5 -61.132
3992.6 -61.114
3992.7 -61.109
3992.8 -61.117
3992.9 -61.122
3993 -61.11
3993.1 -61.096
3993.2 -61.095
3993.3 -61.102
3993.4 -61.096
3993.5 -61.08
3993.6 -61.079
3993.7 -61.089
3993.8 -61.085
3993.9 -61.072
3994 -61.07
3994.1 -61.08
3994.2 -61.091
3994.3 -61.099
3994.4 -61.103
3994.5 -61.109
3994.6 -61.117
3994.7 -61.121
3994.8 -61.114
3994.9 -61.103
3995 -61.11
3995.1 -61.116
3995.2 -61.104
3995.3 -61.09
3995.4 -61.091
3995.5 -61.1
3995.6 -61.105
3995.7 -61.104
3995.8 -61.093
3995.9 -61.075
3996 -61.056
3996.1 -61.04
3996.2 -61.03
3996.3 -61.026
3996.4 -61.028
3996.5 -61.032
3996.6 -61.037
3996.7 -61.042
3996.8 -61.048
3996.9 -61.055
3997 -61.061
3997.1 -61.066
3997.2 -61.067
3997.3 -61.063
3997.4 -61.056
3997.5 -61.045
3997.6 -61.032
3997.7 -61.016
3997.8 -60.999
3997.9 -60.981
3998 -60.963
3998.1 -60.95
3998.2 -60.937
3998.3 -60.929
3998.4 -60.927
3998.5 -60.931
3998.6 -60.94
3998.7 -60.953
3998.8 -60.967
3998.9 -60.974
3999 -60.974
3999.1 -60.964
3999.2 -60.949
3999.3 -60.934
3999.4 -60.925
3999.5 -60.926
3999.6 -60.934
3999.7 -60.945
3999.8 -60.953
3999.9 -60.95
4000 -60.935
4000.1 -60.92
4000.2 -60.915
4000.3 -60.92
4000.4 -60.932
4000.5 -60.936
4000.6 -60.926
4000.7 -60.914
4000.8 -60.909
4000.9 -60.916
4001 -60.925
4001.1 -60.921
4001.2 -60.911
4001.3 -60.912
4001.4 -60.924
4001.5 -60.929
4001.6 -60.917
4001.7 -60.905
4001.8 -60.913
4001.9 -60.923
4002 -60.916
4002.1 -60.908
4002.2 -60.914
4002.3 -60.921
4002.4 -60.913
4002.5 -60.901
4002.6 -60.892
4002.7 -60.883
4002.8 -60.874
4002.9 -60.862
4003 -60.85
4003.1 -60.852
4003.2 -60.863
4003.3 -60.862
4003.4 -60.854
4003.5 -60.859
4003.6 -60.868
4003.7 -60.862
4003.8 -60.849
4003.9 -60.846
4004 -60.854
4004.1 -60.868
4004.2 -60.883
4004.3 -60.894
4004.4 -60.897
4004.5 -60.899
4004.6 -60.901
4004.7 -60.9
4004.8 -60.893
4004.9 -60.884
4005 -60.873
4005.1 -60.86
4005.2 -60.849
4005.3 -60.844
4005.4 -60.842
4005.5 -60.842
4005.6 -60.841
4005.7 -60.839
4005.8 -60.837
4005.9 -60.84
4006 -60.849
4006.1 -60.862
4006.2 -60.877
4006.3 -60.893
4006.4 -60.907
4006.5 -60.922
4006.6 -60.935
4006.7 -60.946
4006.8 -60.951
4006.9 -60.947
4007 -60.935
4007.1 -60.919
4007.2 -60.91
4007.3 -60.904
4007.4 -60.904
4007.5 -60.912
4007.6 -60.924
4007.7 -60.937
4007.8 -60.946
4007.9 -60.948
4008 -60.941
4008.1 -60.931
4008.2 -60.927
4008.3 -60.932
4008.4 -60.943
4008.5 -60.954
4008.6 -60.96
4008.7 -60.954
4008.8 -60.945
4008.9 -60.948
4009 -60.958
4009.1 -60.967
4009.2 -60.963
4009.3 -60.956
4009.4 -60.957
4009.5 -60.971
4009.6 -60.982
4009.7 -60.977
4009.8 -60.968
4009.9 -60.97
4010 -60.988
4010.1 -60.993
4010.2 -60.985
4010.3 -60.986
4010.4 -60.998
4010.5 -60.999
4010.6 -60.991
4010.7 -60.996
4010.8 -61.013
4010.9 -61.03
4011 -61.045
4011.1 -61.059
4011.2 -61.075
4011.3 -61.084
4011.4 -61.085
4011.5 -61.082
4011.6 -61.086
4011.7 -61.094
4011.8 -61.09
4011.9 -61.081
4012 -61.086
4012.1 -61.101
4012.2 -61.109
4012.3 -61.104
4012.4 -61.092
4012.5 -61.077
4012.6 -61.066
4012.7 -61.06
4012.8 -61.063
4012.9 -61.07
4013 -61.08
4013.1 -61.094
4013.2 -61.108
4013.3 -61.12
4013.4 -61.133
4013.5 -61.15
4013.6 -61.165
4013.7 -61.177
4013.8 -61.19
4013.9 -61.201
4014 -61.211
4014.1 -61.22
4014.2 -61.225
4014.3 -61.224
4014.4 -61.219
4014.5 -61.21
4014.6 -61.197
4014.7 -61.184
4014.8 -61.17
4014.9 -61.156
4015 -61.145
4015.1 -61.139
4015.2 -61.14
4015.3 -61.146
4015.4 -61.161
4015.5 -61.174
4015.6 -61.185
4015.7 -61.191
4015.8 -61.185
4015.9 -61.171
4016 -61.156
4016.1 -61.147
4016.2 -61.145
4016.3 -61.15
4016.4 -61.161
4016.5 -61.174
4016.6 -61.176
4016.7 -61.164
4016.8 -61.155
4016.9 -61.149
4017 -61.151
4017.1 -61.162
4017.2 -61.17
4017.3 -61.162
4017.4 -61.147
4017.5 -61.143
4017.6 -61.15
4017.7 -61.161
4017.8 -61.159
4017.9 -61.148
4018 -61.143
4018.1 -61.149
4018.2 -61.157
4018.3 -61.148
4018.4 -61.135
4018.5 -61.138
4018.6 -61.145
4018.7 -61.136
4018.8 -61.123
4018.9 -61.129
4019 -61.136
4019.1 -61.127
4019.2 -61.109
4019.3 -61.091
4019.4 -61.075
4019.5 -61.056
4019.6 -61.045
4019.7 -61.05
4019.8 -61.058
4019.9 -61.054
4020 -61.044
4020.1 -61.047
4020.2 -61.05
4020.3 -61.044
4020.4 -61.032
4020.5 -61.031
4020.6 -61.041
4020.7 -61.053
4020.8 -61.062
4020.9 -61.061
4021 -61.056
4021.1 -61.048
4021.2 -61.035
4021.3 -61.021
4021.4 -61.005
4021.5 -60.99
4021.6 -60.975
4021.7 -60.963
4021.8 -60.951
4021.9 -60.939
4022 -60.926
4022.1 -60.913
4022.2 -60.905
4022.3 -60.898
4022.4 -60.886
4022.5 -60.873
4022.6 -60.859
4022.7 -60.849
4022.8 -60.839
4022.9 -60.836
4023 -60.836
4023.1 -60.838
4023.2 -60.843
4023.3 -60.851
4023.4 -60.864
4023.5 -60.876
4023.6 -60.895
4023.7 -60.91
4023.8 -60.914
4023.9 -60.908
4024 -60.895
4024.1 -60.879
4024.2 -60.869
4024.3 -60.87
4024.4 -60.878
4024.5 -60.892
4024.6 -60.907
4024.7 -60.914
4024.8 -60.907
4024.9 -60.892
4025 -60.885
4025.1 -60.888
4025.2 -60.899
4025.3 -60.915
4025.4 -60.918
4025.5 -60.907
4025.6 -60.895
4025.7 -60.897
4025.8 -60.91
4025.9 -60.924
4026 -60.925
4026.1 -60.911
4026.2 -60.906
4026.3 -60.915
4026.4 -60.928
4026.5 -60.925
4026.6 -60.915
4026.7 -60.918
4026.8 -60.93
4026.9 -60.93
4027 -60.919
4027.1 -60.924
4027.2 -60.94
4027.3 -60.941
4027.4 -60.931
4027.5 -60.925
4027.6 -60.927
4027.7 -60.933
4027.8 -60.938
4027.9 -60.938
4028 -60.929
4028.1 -60.929
4028.2 -60.939
4028.3 -60.943
4028.4 -60.935
4028.5 -60.937
4028.6 -60.951
4028.7 -60.955
4028.8 -60.946
4028.9 -60.935
4029 -60.934
4029.1 -60.943
4029.2 -60.957
4029.3 -60.969
4029.4 -60.979
4029.5 -60.985
4029.6 -60.989
4029.7 -60.992
4029.8 -60.993
4029.9 -60.992
4030 -60.988
4030.1 -60.983
4030.2 -60.979
4030.3 -60.975
4030.4 -60.975
4030.5 -60.976
4030.6 -60.975
4030.7 -60.972
4030.8 -60.973
4030.9 -60.979
4031 -60.987
4031.1 -61.002
4031.2 -61.017
4031.3 -61.032
4031.4 -61.046
4031.5 -61.058
4031.6 -61.07
4031.7 -61.075
4031.8 -61.079
4031.9 -61.076
4032 -61.064
4032.1 -61.05
4032.2 -61.039
4032.3 -61.032
4032.4 -61.033
4032.5 -61.047
4032.6 -61.064
4032.7 -61.079
4032.8 -61.084
4032.9 -61.077
4033 -61.063
4033.1 -61.051
4033.2 -61.051
4033.3 -61.06
4033.4 -61.074
4033.5 -61.087
4033.6 -61.087
4033.7 -61.074
4033.8 -61.062
4033.9 -61.063
4034 -61.073
4034.1 -61.084
4034.2 -61.084
4034.3 -61.074
4034.4 -61.069
4034.5 -61.076
4034.6 -61.089
4034.7 -61.085
4034.8 -61.07
4034.9 -61.068
4035 -61.079
4035.1 -61.081
4035.2 -61.069
4035.3 -61.066
4035.4 -61.075
4035.5 -61.078
4035.6 -61.067
4035.7 -61.057
4035.8 -61.06
4035.9 -61.069
4036 -61.082
4036.1 -61.095
4036.2 -61.105
4036.3 -61.106
4036.4 -61.096
4036.5 -61.094
4036.6 -61.101
4036.7 -61.102
4036.8 -61.093
4036.9 -61.092
4037 -61.102
4037.1 -61.107
4037.2 -61.108
4037.3 -61.099
4037.4 -61.088
4037.5 -61.086
4037.6 -61.093
4037.7 -61.106
4037.8 -61.122
4037.9 -61.141
4038 -61.156
4038.1 -61.166
4038.2 -61.174
4038.3 -61.181
4038.4 -61.187
4038.5 -61.191
4038.6 -61.198
4038.7 -61.207
4038.8 -61.218
4038.9 -61.229
4039 -61.242
4039.1 -61.255
4039.2 -61.269
4039.3 -61.287
4039.4 -61.304
4039.5 -61.319
4039.6 -61.333
4039.7 -61.338
4039.8 -61.336
4039.9 -61.329
4040 -61.321
4040.1 -61.309
4040.2 -61.293
4040.3 -61.279
4040.4 -61.268
4040.5 -61.262
4040.6 -61.265
4040.7 -61.278
4040.8 -61.292
4040.9 -61.302
4041 -61.303
4041.1 -61.293
4041.2 -61.275
4041.3 -61.257
4041.4 -61.249
4041.5 -61.252
4041.6 -61.261
4041.7 -61.272
4041.8 -61.272
4041.9 -61.257
4042 -61.239
4042.1 -61.235
4042.2 -61.241
4042.3 -61.251
4042.4 -61.251
4042.5 -61.236
4042.6 -61.222
4042.7 -61.221
4042.8 -61.233
4042.9 -61.235
4043 -61.219
4043.1 -61.209
4043.2 -61.213
4043.3 -61.218
4043.4 -61.207
4043.5 -61.195
4043.6 -61.197
4043.7 -61.205
4043.8 -61.198
4043.9 -61.185
4044 -61.188
4044.1 -61.199
4044.2 -61.209
4044.3 -61.214
4044.4 -61.219
4044.5 -61.227
4044.6 -61.234
4044.7 -61.241
4044.8 -61.232
4044.9 -61.224
4045 -61.229
4045.1 -61.229
4045.2 -61.215
4045.3 -61.206
4045.4 -61.216
4045.5 -61.225
4045.6 -61.221
4045.7 -61.21
4045.8 -61.193
4045.9 -61.175
4046 -61.162
4046.1 -61.163
4046.2 -61.169
4046.3 -61.177
4046.4 -61.187
4046.5 -61.198
4046.6 -61.208
4046.7 -61.217
4046.8 -61.231
4046.9 -61.245
4047 -61.256
4047.1 -61.267
4047.2 -61.277
4047.3 -61.283
4047.4 -61.289
4047.5 -61.301
4047.6 -61.313
4047.7 -61.322
4047.8 -61.326
4047.9 -61.323
4048 -61.316
4048.1 -61.304
4048.2 -61.292
4048.3 -61.277
4048.4 -61.259
4048.5 -61.24
4048.6 -61.221
4048.7 -61.207
4048.8 -61.2
4048.9 -61.201
4049 -61.208
4049.1 -61.219
4049.2 -61.228
4049.3 -61.23
4049.4 -61.222
4049.5 -61.205
4049.6 -61.188
4049.7 -61.175
4049.8 -61.17
4049.9 -61.174
4050 -61.182
4050.1 -61.189
4050.2 -61.186
4050.3 -61.17
4050.4 -61.154
4050.5 -61.147
4050.6 -61.15
4050.7 -61.157
4050.8 -61.157
4050.9 -61.144
4051 -61.13
4051.1 -61.129
4051.2 -61.137
4051.3 -61.137
4051.4 -61.119
4051.5 -61.105
4051.6 -61.109
4051.7 -61.12
4051.8 -61.116
4051.9 -61.101
4052 -61.095
4052.1 -61.1
4052.2 -61.098
4052.3 -61.085
4052.4 -61.076
4052.5 -61.078
4052.6 -61.085
4052.7 -61.091
4052.8 -61.098
4052.9 -61.102
4053 -61.094
4053.1 -61.083
4053.2 -61.084
4053.3 -61.085
4053.4 -61.071
4053.5 -61.064
4053.6 -61.075
4053.7 -61.083
4053.8 -61.074
4053.9 -61.059
4054 -61.046
4054.1 -61.044
4054.2 -61.051
4054.3 -61.068
4054.4 -61.08
4054.5 -61.086
4054.6 -61.087
4054.7 -61.081
4054.8 -61.072
4054.9 -61.061
4055 -61.054
4055.1 -61.046
4055.2 -61.035
4055.3 -61.022
4055.4 -61.01
4055.5 -61.001
4055.6 -60.994
4055.7 -60.995
4055.8 -60.994
4055.9 -60.991
4056 -60.991
4056.1 -60.993
4056.2 -60.996
4056.3 -61.003
4056.4 -61.017
4056.5 -61.033
4056.6 -61.046
4056.7 -61.056
4056.8 -61.063
4056.9 -61.063
4057 -61.057
4057.1 -61.047
4057.2 -61.031
4057.3 -61.016
4057.4 -61.004
4057.5 -60.998
4057.6 -61
4057.7 -61.008
4057.8 -61.02
4057.9 -61.028
4058 -61.024
4058.1 -61.009
4058.2 -60.992
4058.3 -60.984
4058.4 -60.985
4058.5 -60.996
4058.6 -61.008
4058.7 -61.008
4058.8 -60.993
4058.9 -60.978
4059 -60.979
4059.1 -60.992
4059.2 -61.005
4059.3 -61.004
4059.4 -60.988
4059.5 -60.979
4059.6 -60.984
4059.7 -60.999
4059.8 -61
4059.9 -60.988
4060 -60.987
4060.1 -60.995
4060.2 -60.995
4060.3 -60.983
4060.4 -60.982
4060.5 -60.996
4060.6 -61.003
4060.7 -60.991
4060.8 -60.975
4060.9 -60.969
4061 -60.965
4061.1 -60.965
4061.2 -60.958
4061.3 -60.947
4061.4 -60.948
4061.5 -60.957
4061.6 -60.956
4061.7 -60.948
4061.8 -60.957
4061.9 -60.967
4062 -60.964
4062.1 -60.95
4062.2 -60.942
4062.3 -60.946
4062.4 -60.956
4062.5 -60.968
4062.6 -60.973
4062.7 -60.97
4062.8 -60.961
4062.9 -60.949
4063 -60.936
4063.1 -60.922
4063.2 -60.91
4063.3 -60.896
4063.4 -60.882
4063.5 -60.871
4063.6 -60.859
4063.7 -60.844
4063.8 -60.828
4063.9 -60.814
4064 -60.799
4064.1 -60.784
4064.2 -60.772
4064.3 -60.761
4064.4 -60.75
4064.5 -60.742
4064.6 -60.738
4064.7 -60.737
4064.8 -60.739
4064.9 -60.747
4065 -60.758
4065.1 -60.776
4065.2 -60.793
4065.3 -60.807
4065.4 -60.819
4065.5 -60.824
4065.6 -60.819
4065.7 -60.808
4065.8 -60.798
4065.9 -60.789
4066 -60.783
4066.1 -60.787
4066.2 -60.798
4066.3 -60.814
4066.4 -60.828
4066.5 -60.838
4066.6 -60.835
4066.7 -60.823
4066.8 -60.813
4066.9 -60.814
4067 -60.827
4067.1 -60.842
4067.2 -60.852
4067.3 -60.848
4067.4 -60.836
4067.5 -60.835
4067.6 -60.847
4067.7 -60.863
4067.8 -60.865
4067.9 -60.857
4068 -60.854
4068.1 -60.863
4068.2 -60.877
4068.3 -60.88
4068.4 -60.873
4068.5 -60.873
4068.6 -60.888
4068.7 -60.895
4068.8 -60.886
4068.9 -60.881
4069 -60.89
4069.1 -60.904
4069.2 -60.909
4069.3 -60.908
4069.4 -60.907
4069.5 -60.913
4069.6 -60.926
4069.7 -60.936
4069.8 -60.934
4069.9 -60.926
4070 -60.935
4070.1 -60.945
4070.2 -60.941
4070.3 -60.936
4070.4 -60.944
4070.5 -60.956
4070.6 -60.964
4070.7 -60.968
4070.8 -60.966
4070.9 -60.957
4071 -60.947
4071.1 -60.94
4071.2 -60.933
4071.3 -60.931
4071.4 -60.935
4071.5 -60.942
4071.6 -60.949
4071.7 -60.957
4071.8 -60.967
4071.9 -60.976
4072 -60.981
4072.1 -60.99
4072.2 -60.999
4072.3 -61.007
4072.4 -61.011
4072.5 -61.008
4072.6 -61.004
4072.7 -60.996
4072.8 -60.986
4072.9 -60.974
4073 -60.964
4073.1 -60.955
4073.2 -60.948
4073.3 -60.951
4073.4 -60.959
4073.5 -60.97
4073.6 -60.983
4073.7 -60.998
4073.8 -61.014
4073.9 -61.025
4074 -61.033
4074.1 -61.031
4074.2 -61.019
4074.3 -61.007
4074.4 -61
4074.5 -60.998
4074.6 -61.006
4074.7 -61.025
4074.8 -61.041
4074.9 -61.044
4075 -61.035
4075.1 -61.023
4075.2 -61.02
4075.3 -61.029
4075.4 -61.049
4075.5 -61.059
4075.6 -61.052
4075.7 -61.043
4075.8 -61.041
4075.9 -61.051
4076 -61.061
4076.1 -61.061
4076.2 -61.053
4076.3 -61.052
4076.4 -61.064
4076.5 -61.069
4076.6 -61.06
4076.7 -61.054
4076.8 -61.066
4076.9 -61.076
4077 -61.069
4077.1 -61.062
4077.2 -61.068
4077.3 -61.08
4077.4 -61.079
4077.5 -61.07
4077.6 -61.061
4077.7 -61.053
4077.8 -61.041
4077.9 -61.031
4078 -61.034
4078.1 -61.045
4078.2 -61.051
4078.3 -61.047
4078.4 -61.048
4078.5 -61.056
4078.6 -61.054
4078.7 -61.044
4078.8 -61.037
4078.9 -61.042
4079 -61.055
4079.1 -61.066
4079.2 -61.071
4079.3 -61.07
4079.4 -61.067
4079.5 -61.059
4079.6 -61.049
4079.7 -61.038
4079.8 -61.023
4079.9 -61.008
4080 -60.996
4080.1 -60.985
4080.2 -60.975
4080.3 -60.964
4080.4 -60.95
4080.5 -60.935
4080.6 -60.924
4080.7 -60.914
4080.8 -60.911
4080.9 -60.91
4081 -60.909
4081.1 -60.908
4081.2 -60.908
4081.3 -60.914
4081.4 -60.926
4081.5 -60.948
4081.6 -60.968
4081.7 -60.983
4081.8 -60.993
4081.9 -60.997
4082 -60.994
4082.1 -60.986
4082.2 -60.978
4082.3 -60.968
4082.4 -60.959
4082.5 -60.955
4082.6 -60.961
4082.7 -60.973
4082.8 -60.987
4082.9 -61.001
4083 -61.002
4083.1 -60.99
4083.2 -60.978
4083.3 -60.973
4083.4 -60.976
4083.5 -60.988
4083.6 -61.005
4083.7 -61.008
4083.8 -60.998
4083.9 -60.986
4084 -60.986
4084.1 -60.997
4084.2 -61.011
4084.3 -61.011
4084.4 -60.998
4084.5 -60.992
4084.6 -61
4084.7 -61.012
4084.8 -61.01
4084.9 -60.999
4085 -61.002
4085.1 -61.015
4085.2 -61.017
4085.3 -61.007
4085.4 -61.003
4085.5 -61.011
4085.6 -61.012
4085.7 -61
4085.8 -60.99
4085.9 -60.987
4086 -60.987
4086.1 -60.984
4086.2 -60.978
4086.3 -60.964
4086.4 -60.96
4086.5 -60.97
4086.6 -60.974
4086.7 -60.966
4086.8 -60.965
4086.9 -60.979
4087 -60.985
4087.1 -60.98
4087.2 -60.97
4087.3 -60.967
4087.4 -60.973
4087.5 -60.986
4087.6 -61.005
4087.7 -61.021
4087.8 -61.033
4087.9 -61.043
4088 -61.046
4088.1 -61.045
4088.2 -61.042
4088.3 -61.04
4088.4 -61.039
4088.5 -61.037
4088.6 -61.035
4088.7 -61.034
4088.8 -61.037
4088.9 -61.042
4089 -61.052
4089.1 -61.065
4089.2 -61.078
4089.3 -61.094
4089.4 -61.11
4089.5 -61.124
4089.6 -61.137
4089.7 -61.154
4089.8 -61.168
4089.9 -61.175
4090 -61.176
4090.1 -61.167
4090.2 -61.152
4090.3 -61.136
4090.4 -61.125
4090.5 -61.12
4090.6 -61.12
4090.7 -61.127
4090.8 -61.139
4090.9 -61.151
4091 -61.16
4091.1 -61.165
4091.2 -61.159
4091.3 -61.145
4091.4 -61.134
4091.5 -61.129
4091.6 -61.134
4091.7 -61.146
4091.8 -61.156
4091.9 -61.152
4092 -61.139
4092.1 -61.131
4092.2 -61.132
4092.3 -61.143
4092.4 -61.148
4092.5 -61.141
4092.6 -61.131
4092.7 -61.13
4092.8 -61.14
4092.9 -61.145
4093 -61.135
4093.1 -61.123
4093.2 -61.129
4093.3 -61.142
4093.4 -61.14
4093.5 -61.127
4093.6 -61.126
4093.7 -61.139
4093.8 -61.138
4093.9 -61.127
4094 -61.126
4094.1 -61.137
4094.2 -61.149
4094.3 -61.161
4094.4 -61.177
4094.5 -61.191
4094.6 -61.201
4094.7 -61.199
4094.8 -61.186
4094.9 -61.183
4095 -61.19
4095.1 -61.19
4095.2 -61.183
4095.3 -61.184
4095.4 -61.193
4095.5 -61.197
4095.6 -61.19
4095.7 -61.174
4095.8 -61.162
4095.9 -61.151
4096 -61.142
4096.1 -61.14
4096.2 -61.143
4096.3 -61.151
4096.4 -61.162
4096.5 -61.178
4096.6 -61.195
4096.7 -61.209
4096.8 -61.22
4096.9 -61.231
4097 -61.243
4097.1 -61.254
4097.2 -61.269
4097.3 -61.282
4097.4 -61.29
4097.5 -61.29
4097.6 -61.287
4097.7 -61.281
4097.8 -61.267
4097.9 -61.255
4098 -61.24
4098.1 -61.221
4098.2 -61.204
4098.3 -61.19
4098.4 -61.18
4098.5 -61.176
4098.6 -61.179
4098.7 -61.186
4098.8 -61.197
4098.9 -61.209
4099 -61.218
4099.1 -61.219
4099.2 -61.21
4099.3 -61.197
4099.4 -61.179
4099.5 -61.164
4099.6 -61.158
4099.7 -61.163
4099.8 -61.174
4099.9 -61.185
4100 -61.188
4100.1 -61.175
4100.2 -61.156
4100.3 -61.144
4100.4 -61.144
4100.5 -61.156
4100.6 -61.166
4100.7 -61.16
4100.8 -61.143
4100.9 -61.13
4101 -61.133
4101.1 -61.142
4101.2 -61.147
4101.3 -61.135
4101.4 -61.123
4101.5 -61.126
4101.6 -61.134
4101.7 -61.131
4101.8 -61.116
4101.9 -61.115
4102 -61.125
4102.1 -61.121
4102.2 -61.105
4102.3 -61.099
4102.4 -61.106
4102.5 -61.117
4102.6 -61.129
4102.7 -61.136
4102.8 -61.142
4102.9 -61.15
4103 -61.151
4103.1 -61.139
4103.2 -61.13
4103.3 -61.139
4103.4 -61.142
4103.5 -61.13
4103.6 -61.121
4103.7 -61.125
4103.8 -61.132
4103.9 -61.129
4104 -61.121
4104.1 -61.109
4104.2 -61.093
4104.3 -61.083
4104.4 -61.079
4104.5 -61.081
4104.6 -61.088
4104.7 -61.101
4104.8 -61.114
4104.9 -61.126
4105 -61.136
4105.1 -61.146
4105.2 -61.155
4105.3 -61.164
4105.4 -61.174
4105.5 -61.186
4105.6 -61.2
4105.7 -61.213
4105.8 -61.22
4105.9 -61.219
4106 -61.214
4106.1 -61.209
4106.2 -61.201
4106.3 -61.186
4106.4 -61.17
4106.5 -61.154
4106.6 -61.138
4106.7 -61.123
4106.8 -61.115
4106.9 -61.113
4107 -61.113
4107.1 -61.12
4107.2 -61.129
4107.3 -61.139
4107.4 -61.148
4107.5 -61.153
4107.6 -61.147
4107.7 -61.132
4107.8 -61.115
4107.9 -61.102
4108 -61.1
4108.1 -61.103
4108.2 -61.114
4108.3 -61.125
4108.4 -61.123
4108.5 -61.107
4108.6 -61.089
4108.7 -61.083
4108.8 -61.09
4108.9 -61.101
4109 -61.105
4109.1 -61.093
4109.2 -61.077
4109.3 -61.072
4109.4 -61.083
4109.5 -61.091
4109.6 -61.082
4109.7 -61.07
4109.8 -61.07
4109.9 -61.08
4110 -61.078
4110.1 -61.067
4110.2 -61.063
4110.3 -61.072
4110.4 -61.075
4110.5 -61.065
4110.6 -61.057
4110.7 -61.061
4110.8 -61.077
4110.9 -61.092
4111 -61.101
4111.1 -61.111
4111.2 -61.12
4111.3 -61.124
4111.4 -61.117
4111.5 -61.11
4111.6 -61.115
4111.7 -61.124
4111.8 -61.118
4111.9 -61.103
4112 -61.098
4112.1 -61.104
4112.2 -61.112
4112.3 -61.11
4112.4 -61.1
4112.5 -61.084
4112.6 -61.065
4112.7 -61.049
4112.8 -61.039
4112.9 -61.04
4113 -61.043
4113.1 -61.05
4113.2 -61.058
4113.3 -61.065
4113.4 -61.072
4113.5 -61.079
4113.6 -61.089
4113.7 -61.097
4113.8 -61.102
4113.9 -61.103
4114 -61.099
4114.1 -61.09
4114.2 -61.077
4114.3 -61.065
4114.4 -61.05
4114.5 -61.031
4114.6 -61.013
4114.7 -60.998
4114.8 -60.988
4114.9 -60.98
4115 -60.978
4115.1 -60.982
4115.2 -60.989
4115.3 -61
4115.4 -61.013
4115.5 -61.026
4115.6 -61.031
4115.7 -61.028
4115.8 -61.016
4115.9 -61
4116 -60.988
4116.1 -60.983
4116.2 -60.989
4116.3 -61.002
4116.4 -61.016
4116.5 -61.023
4116.6 -61.015
4116.7 -60.997
4116.8 -60.981
4116.9 -60.982
4117 -60.993
4117.1 -61.005
4117.2 -61.007
4117.3 -60.994
4117.4 -60.979
4117.5 -60.974
4117.6 -60.987
4117.7 -61
4117.8 -60.996
4117.9 -60.983
4118 -60.978
4118.1 -60.986
4118.2 -60.991
4118.3 -60.985
4118.4 -60.978
4118.5 -60.981
4118.6 -60.988
4118.7 -60.981
4118.8 -60.969
4118.9 -60.97
4119 -60.983
4119.1 -60.986
4119.2 -60.973
4119.3 -60.957
4119.4 -60.94
4119.5 -60.931
4119.6 -60.935
4119.7 -60.947
4119.8 -60.95
4119.9 -60.941
4120 -60.942
4120.1 -60.95
4120.2 -60.947
4120.3 -60.936
4120.4 -60.936
4120.5 -60.947
4120.6 -60.957
4120.7 -60.965
4120.8 -60.966
4120.9 -60.959
4121 -60.949
4121.1 -60.937
4121.2 -60.923
4121.3 -60.91
4121.4 -60.899
4121.5 -60.89
4121.6 -60.882
4121.7 -60.871
4121.8 -60.862
4121.9 -60.855
4122 -60.846
4122.1 -60.835
4122.2 -60.826
4122.3 -60.823
4122.4 -60.817
4122.5 -60.808
4122.6 -60.796
4122.7 -60.784
4122.8 -60.777
4122.9 -60.773
4123 -60.775
4123.1 -60.776
4123.2 -60.777
4123.3 -60.784
4123.4 -60.794
4123.5 -60.809
4123.6 -60.825
4123.7 -60.844
4123.8 -60.858
4123.9 -60.864
4124 -60.861
4124.1 -60.852
4124.2 -60.84
4124.3 -60.83
4124.4 -60.831
4124.5 -60.836
4124.6 -60.849
4124.7 -60.864
4124.8 -60.876
4124.9 -60.877
4125 -60.868
4125.1 -60.863
4125.2 -60.864
4125.3 -60.874
4125.4 -60.889
4125.5 -60.898
4125.6 -60.894
4125.7 -60.882
4125.8 -60.88
4125.9 -60.89
4126 -60.904
4126.1 -60.907
4126.2 -60.896
4126.3 -60.894
4126.4 -60.906
4126.5 -60.919
4126.6 -60.917
4126.7 -60.909
4126.8 -60.915
4126.9 -60.928
4127 -60.927
4127.1 -60.917
4127.2 -60.926
4127.3 -60.945
4127.4 -60.951
4127.5 -60.945
4127.6 -60.932
4127.7 -60.918
4127.8 -60.906
4127.9 -60.905
4128 -60.917
4128.1 -60.928
4128.2 -60.925
4128.3 -60.921
4128.4 -60.93
4128.5 -60.933
4128.6 -60.927
4128.7 -60.923
4128.8 -60.928
4128.9 -60.942
4129 -60.952
4129.1 -60.954
4129.2 -60.947
4129.3 -60.937
4129.4 -60.922
4129.5 -60.911
4129.6 -60.903
4129.7 -60.896
4129.8 -60.894
4129.9 -60.894
4130 -60.895
4130.1 -60.898
4130.2 -60.902
4130.3 -60.904
4130.4 -60.904
4130.5 -60.904
4130.6 -60.904
4130.7 -60.901
4130.8 -60.895
4130.9 -60.885
4131 -60.874
4131.1 -60.859
4131.2 -60.847
4131.3 -60.838
4131.4 -60.829
4131.5 -60.821
4131.6 -60.817
4131.7 -60.818
4131.8 -60.823
4131.9 -60.837
4132 -60.853
4132.1 -60.871
4132.2 -60.889
4132.3 -60.902
4132.4 -60.904
4132.5 -60.897
4132.6 -60.891
4132.7 -60.884
4132.8 -60.881
4132.9 -60.885
4133 -60.895
4133.1 -60.911
4133.2 -60.926
4133.3 -60.934
4133.4 -60.93
4133.5 -60.919
4133.6 -60.912
4133.7 -60.918
4133.8 -60.933
4133.9 -60.946
4134 -60.95
4134.1 -60.94
4134.2 -60.933
4134.3 -60.94
4134.4 -60.955
4134.5 -60.961
4134.6 -60.952
4134.7 -60.947
4134.8 -60.956
4134.9 -60.973
4135 -60.978
4135.1 -60.968
4135.2 -60.963
4135.3 -60.974
4135.4 -60.984
4135.5 -60.979
4135.6 -60.975
4135.7 -60.984
4135.8 -60.998
4135.9 -61.007
4136 -61.015
4136.1 -61.026
4136.2 -61.041
4136.3 -61.053
4136.4 -61.052
4136.5 -61.045
4136.6 -61.052
4136.7 -61.061
4136.8 -61.058
4136.9 -61.054
4137 -61.063
4137.1 -61.076
4137.2 -61.079
4137.3 -61.075
4137.4 -61.065
4137.5 -61.059
4137.6 -61.062
4137.7 -61.074
4137.8 -61.089
4137.9 -61.102
4138 -61.12
4138.1 -61.138
4138.2 -61.152
4138.3 -61.165
4138.4 -61.177
4138.5 -61.187
4138.6 -61.196
4138.7 -61.21
4138.8 -61.227
4138.9 -61.244
4139 -61.263
4139.1 -61.282
4139.2 -61.296
4139.3 -61.309
4139.4 -61.327
4139.5 -61.348
4139.6 -61.364
4139.7 -61.375
4139.8 -61.38
4139.9 -61.377
4140 -61.37
4140.1 -61.364
4140.2 -61.353
4140.3 -61.339
4140.4 -61.326
4140.5 -61.315
4140.6 -61.308
4140.7 -61.306
4140.8 -61.314
4140.9 -61.325
4141 -61.338
4141.1 -61.349
4141.2 -61.349
4141.3 -61.339
4141.4 -61.322
4141.5 -61.309
4141.6 -61.301
4141.7 -61.302
4141.8 -61.312
4141.9 -61.321
4142 -61.319
4142.1 -61.306
4142.2 -61.295
4142.3 -61.289
4142.4 -61.295
4142.5 -61.308
4142.6 -61.308
4142.7 -61.292
4142.8 -61.277
4142.9 -61.28
4143 -61.292
4143.1 -61.293
4143.2 -61.278
4143.3 -61.264
4143.4 -61.265
4143.5 -61.274
4143.6 -61.271
4143.7 -61.26
4143.8 -61.261
4143.9 -61.271
4144 -61.269
4144.1 -61.254
4144.2 -61.239
4144.3 -61.227
4144.4 -61.215
4144.5 -61.202
4144.6 -61.192
4144.7 -61.194
4144.8 -61.203
4144.9 -61.198
4145 -61.189
4145.1 -61.194
4145.2 -61.198
4145.3 -61.187
4145.4 -61.171
4145.5 -61.17
4145.6 -61.18
4145.7 -61.187
4145.8 -61.188
4145.9 -61.181
4146 -61.166
4146.1 -61.147
4146.2 -61.133
4146.3 -61.12
4146.4 -61.107
4146.5 -61.096
4146.6 -61.085
4146.7 -61.075
4146.8 -61.066
4146.9 -61.064
4147 -61.061
4147.1 -61.054
4147.2 -61.043
4147.3 -61.032
4147.4 -61.019
4147.5 -61.004
4147.6 -60.993
4147.7 -60.98
4147.8 -60.964
4147.9 -60.946
4148 -60.928
4148.1 -60.913
4148.2 -60.899
4148.3 -60.894
4148.4 -60.893
4148.5 -60.896
4148.6 -60.904
4148.7 -60.913
4148.8 -60.924
4148.9 -60.935
4149 -60.946
4149.1 -60.948
4149.2 -60.943
4149.3 -60.93
4149.4 -60.913
4149.5 -60.903
4149.6 -60.901
4149.7 -60.908
4149.8 -60.921
4149.9 -60.933
4150 -60.935
4150.1 -60.924
4150.2 -60.909
4150.3 -60.898
4150.4 -60.9
4150.5 -60.911
4150.6 -60.921
4150.7 -60.919
4150.8 -60.905
4150.9 -60.894
4151 -60.897
4151.1 -60.912
4151.2 -60.923
4151.3 -60.916
4151.4 -60.903
4151.5 -60.903
4151.6 -60.918
4151.7 -60.921
4151.8 -60.911
4151.9 -60.908
4152 -60.918
4152.1 -60.923
4152.2 -60.914
4152.3 -60.907
4152.4 -60.912
4152.5 -60.923
4152.6 -60.936
4152.7 -60.949
4152.8 -60.96
4152.9 -60.965
4153 -60.966
4153.1 -60.959
4153.2 -60.963
4153.3 -60.97
4153.4 -60.964
4153.5 -60.956
4153.6 -60.963
4153.7 -60.976
4153.8 -60.98
4153.9 -60.971
4154 -60.961
4154.1 -60.958
4154.2 -60.966
4154.3 -60.98
4154.4 -60.999
4154.5 -61.013
4154.6 -61.023
4154.7 -61.03
4154.8 -61.031
4154.9 -61.029
4155 -61.028
4155.1 -61.031
4155.2 -61.033
4155.3 -61.033
4155.4 -61.03
4155.5 -61.032
4155.6 -61.039
4155.7 -61.047
4155.8 -61.06
4155.9 -61.071
4156 -61.083
4156.1 -61.095
4156.2 -61.108
4156.3 -61.121
4156.4 -61.134
4156.5 -61.15
4156.6 -61.165
4156.7 -61.174
4156.8 -61.178
4156.9 -61.174
4157 -61.163
4157.1 -61.15
4157.2 -61.138
4157.3 -61.126
4157.4 -61.115
4157.5 -61.111
4157.6 -61.115
4157.7 -61.126
4157.8 -61.142
4157.9 -61.156
4158 -61.16
4158.1 -61.149
4158.2 -61.132
4158.3 -61.119
4158.4 -61.118
4158.5 -61.126
4158.6 -61.141
4158.7 -61.148
4158.8 -61.138
4158.9 -61.123
4159 -61.114
4159.1 -61.121
4159.2 -61.138
4159.3 -61.144
4159.4 -61.133
4159.5 -61.119
4159.6 -61.117
4159.7 -61.127
4159.8 -61.135
4159.9 -61.126
4160 -61.117
4160.1 -61.123
4160.2 -61.13
4160.3 -61.122
4160.4 -61.113
4160.5 -61.123
4160.6 -61.138
4160.7 -61.138
4160.8 -61.123
4160.9 -61.107
4161 -61.093
4161.1 -61.079
4161.2 -61.073
4161.3 -61.078
4161.4 -61.087
4161.5 -61.086
4161.6 -61.073
4161.7 -61.072
4161.8 -61.079
4161.9 -61.078
4162 -61.07
4162.1 -61.068
4162.2 -61.074
4162.3 -61.081
4162.4 -61.084
4162.5 -61.079
4162.6 -61.073
4162.7 -61.06
4162.8 -61.044
4162.9 -61.028
4163 -61.016
4163.1 -61.008
4163.2 -61.001
4163.3 -61
4163.4 -61
4163.5 -60.999
4163.6 -60.997
4163.7 -60.995
4163.8 -60.994
4163.9 -60.991
4164 -60.989
4164.1 -60.982
4164.2 -60.972
4164.3 -60.96
4164.4 -60.945
4164.5 -60.929
4164.6 -60.912
4164.7 -60.899
4164.8 -60.886
4164.9 -60.876
4165 -60.871
4165.1 -60.871
4165.2 -60.877
4165.3 -60.888
4165.4 -60.902
4165.5 -60.917
4165.6 -60.93
4165.7 -60.938
4165.8 -60.938
4165.9 -60.932
4166 -60.92
4166.1 -60.91
4166.2 -60.904
4166.3 -60.905
4166.4 -60.913
4166.5 -60.927
4166.6 -60.941
4166.7 -60.945
4166.8 -60.935
4166.9 -60.922
4167 -60.916
4167.1 -60.921
4167.2 -60.935
4167.3 -60.948
4167.4 -60.943
4167.5 -60.93
4167.6 -60.926
4167.7 -60.937
4167.8 -60.951
4167.9 -60.951
4168 -60.946
4168.1 -60.945
4168.2 -60.955
4168.3 -60.964
4168.4 -60.958
4168.5 -60.951
4168.6 -60.959
4168.7 -60.974
4168.8 -60.973
4168.9 -60.96
4169 -60.959
4169.1 -60.969
4169.2 -60.982
4169.3 -60.995
4169.4 -61.012
4169.5 -61.028
4169.6 -61.035
4169.7 -61.03
4169.8 -61.022
4169.9 -61.027
4170 -61.032
4170.1 -61.027
4170.2 -61.025
4170.3 -61.035
4170.4 -61.044
4170.5 -61.042
4170.6 -61.032
4170.7 -61.02
4170.8 -61.018
4170.9 -61.025
4171 -61.038
4171.1 -61.053
4171.2 -61.067
4171.3 -61.079
4171.4 -61.089
4171.5 -61.099
4171.6 -61.105
4171.7 -61.11
4171.8 -61.115
4171.9 -61.118
4172 -61.122
4172.1 -61.127
4172.2 -61.135
4172.3 -61.144
4172.4 -61.156
4172.5 -61.17
4172.6 -61.184
4172.7 -61.202
4172.8 -61.218
4172.9 -61.233
4173 -61.247
4173.1 -61.258
4173.2 -61.269
4173.3 -61.275
4173.4 -61.279
4173.5 -61.275
4173.6 -61.264
4173.7 -61.247
4173.8 -61.229
4173.9 -61.216
4174 -61.208
4174.1 -61.209
4174.2 -61.214
4174.3 -61.222
4174.4 -61.235
4174.5 -61.245
4174.6 -61.246
4174.7 -61.235
4174.8 -61.224
4174.9 -61.213
4175 -61.207
4175.1 -61.212
4175.2 -61.224
4175.3 -61.23
4175.4 -61.222
4175.5 -61.21
4175.6 -61.201
4175.7 -61.202
4175.8 -61.213
4175.9 -61.219
4176 -61.209
4176.1 -61.195
4176.2 -61.196
4176.3 -61.205
4176.4 -61.209
4176.5 -61.198
4176.6 -61.186
4176.7 -61.189
4176.8 -61.201
4176.9 -61.2
4177 -61.189
4177.1 -61.191
4177.2 -61.201
4177.3 -61.198
4177.4 -61.183
4177.5 -61.171
4177.6 -61.165
4177.7 -61.159
4177.8 -61.15
4177.9 -61.138
4178 -61.129
4178.1 -61.133
4178.2 -61.135
4178.3 -61.125
4178.4 -61.121
4178.5 -61.13
4178.6 -61.132
4178.7 -61.121
4178.8 -61.108
4178.9 -61.105
4179 -61.112
4179.1 -61.122
4179.2 -61.128
4179.3 -61.127
4179.4 -61.122
4179.5 -61.114
4179.6 -61.1
4179.7 -61.087
4179.8 -61.07
4179.9 -61.053
4180 -61.037
4180.1 -61.022
4180.2 -61.01
4180.3 -60.995
4180.4 -60.978
4180.5 -60.962
4180.6 -60.945
4180.7 -60.929
4180.8 -60.914
4180.9 -60.904
4181 -60.894
4181.1 -60.883
4181.2 -60.875
4181.3 -60.87
4181.4 -60.869
4181.5 -60.871
4181.6 -60.883
4181.7 -60.897
4181.8 -60.91
4181.9 -60.923
4182 -60.935
4182.1 -60.941
4182.2 -60.936
4182.3 -60.93
4182.4 -60.919
4182.5 -60.907
4182.6 -60.898
4182.7 -60.895
4182.8 -60.901
4182.9 -60.912
4183 -60.928
4183.1 -60.936
4183.2 -60.931
4183.3 -60.917
4183.4 -60.905
4183.5 -60.904
4183.6 -60.911
4183.7 -60.925
4183.8 -60.932
4183.9 -60.923
4184 -60.912
4184.1 -60.907
4184.2 -60.914
4184.3 -60.926
4184.4 -60.93
4184.5 -60.92
4184.6 -60.914
4184.7 -60.922
4184.8 -60.933
4184.9 -60.931
4185 -60.92
4185.1 -60.924
4185.2 -60.939
4185.3 -60.94
4185.4 -60.928
4185.5 -60.925
4185.6 -60.931
4185.7 -60.934
4185.8 -60.928
4185.9 -60.915
4186 -60.901
4186.1 -60.888
4186.2 -60.881
4186.3 -60.886
4186.4 -60.894
4186.5 -60.891
4186.6 -60.885
4186.7 -60.893
4186.8 -60.899
4186.9 -60.891
4187 -60.884
4187.1 -60.89
4187.2 -60.906
4187.3 -60.918
4187.4 -60.921
4187.5 -60.914
4187.6 -60.902
4187.7 -60.894
4187.8 -60.885
4187.9 -60.877
4188 -60.874
4188.1 -60.873
4188.2 -60.872
4188.3 -60.874
4188.4 -60.883
4188.5 -60.893
4188.6 -60.902
4188.7 -60.908
4188.8 -60.911
4188.9 -60.915
4189 -60.922
4189.1 -60.933
4189.2 -60.939
4189.3 -60.94
4189.4 -60.935
4189.5 -60.924
4189.6 -60.913
4189.7 -60.901
4189.8 -60.893
4189.9 -60.888
4190 -60.883
4190.1 -60.88
4190.2 -60.878
4190.3 -60.882
4190.4 -60.892
4190.5 -60.912
4190.6 -60.932
4190.7 -60.947
4190.8 -60.952
4190.9 -60.947
4191 -60.935
4191.1 -60.922
4191.2 -60.918
4191.3 -60.919
4191.4 -60.929
4191.5 -60.942
4191.6 -60.954
4191.7 -60.956
4191.8 -60.946
4191.9 -60.938
4192 -60.938
4192.1 -60.944
4192.2 -60.956
4192.3 -60.962
4192.4 -60.954
4192.5 -60.943
4192.6 -60.946
4192.7 -60.96
4192.8 -60.969
4192.9 -60.965
4193 -60.954
4193.1 -60.956
4193.2 -60.97
4193.3 -60.977
4193.4 -60.97
4193.5 -60.965
4193.6 -60.974
4193.7 -60.983
4193.8 -60.979
4193.9 -60.976
4194 -60.988
4194.1 -61.003
4194.2 -61.013
4194.3 -61.018
4194.4 -61.02
4194.5 -61.032
4194.6 -61.048
4194.7 -61.057
4194.8 -61.048
4194.9 -61.042
4195 -61.052
4195.1 -61.06
4195.2 -61.059
4195.3 -61.053
4195.4 -61.057
4195.5 -61.07
4195.6 -61.079
4195.7 -61.08
4195.8 -61.074
4195.9 -61.065
4196 -61.052
4196.1 -61.038
4196.2 -61.026
4196.3 -61.018
4196.4 -61.014
4196.5 -61.011
4196.6 -61.014
4196.7 -61.015
4196.8 -61.015
4196.9 -61.014
4197 -61.012
4197.1 -61.007
4197.2 -61
4197.3 -60.996
4197.4 -60.986
4197.5 -60.971
4197.6 -60.956
4197.7 -60.942
4197.8 -60.93
4197.9 -60.921
4198 -60.919
4198.1 -60.922
4198.2 -60.928
4198.3 -60.936
4198.4 -60.948
4198.5 -60.964
4198.6 -60.977
4198.7 -60.989
4198.8 -60.993
4198.9 -60.988
4199 -60.976
4199.1 -60.964
4199.2 -60.956
4199.3 -60.956
4199.4 -60.966
4199.5 -60.981
4199.6 -60.996
4199.7 -61.002
4199.8 -60.994
4199.9 -60.982
4200 -60.974
4200.1 -60.977
4200.2 -60.989
4200.3 -61.002
4200.4 -61.006
4200.5 -60.997
4200.6 -60.987
4200.7 -60.987
4200.8 -60.999
4200.9 -61.01
4201 -61.005
4201.1 -60.994
4201.2 -60.992
4201.3 -61.006
4201.4 -61.011
4201.5 -61.001
4201.6 -60.996
4201.7 -61.005
4201.8 -61.012
4201.9 -61.002
4202 -60.995
4202.1 -61.002
4202.2 -61.008
4202.3 -60.998
4202.4 -60.985
4202.5 -60.981
4202.6 -60.982
4202.7 -60.988
4202.8 -60.99
4202.9 -60.981
4203 -60.972
4203.1 -60.976
4203.2 -60.986
4203.3 -60.985
4203.4 -60.983
4203.5 -60.991
4203.6 -61.004
4203.7 -61.006
4203.8 -60.997
4203.9 -60.987
4204 -60.982
4204.1 -60.993
4204.2 -61.012
4204.3 -61.029
4204.4 -61.045
4204.5 -61.056
4204.6 -61.062
4204.7 -61.066
4204.8 -61.071
4204.9 -61.076
4205 -61.079
4205.1 -61.081
4205.2 -61.081
4205.3 -61.081
4205.4 -61.083
4205.5 -61.092
4205.6 -61.106
4205.7 -61.122
4205.8 -61.141
4205.9 -61.158
4206 -61.171
4206.1 -61.185
4206.2 -61.205
4206.3 -61.222
4206.4 -61.233
4206.5 -61.234
4206.6 -61.227
4206.7 -61.213
4206.8 -61.198
4206.9 -61.185
4207 -61.176
4207.1 -61.171
4207.2 -61.172
4207.3 -61.18
4207.4 -61.191
4207.5 -61.202
4207.6 -61.21
4207.7 -61.208
4207.8 -61.195
4207.9 -61.179
4208 -61.166
4208.1 -61.168
4208.2 -61.18
4208.3 -61.196
4208.4 -61.201
4208.5 -61.19
4208.6 -61.174
4208.7 -61.166
4208.8 -61.176
4208.9 -61.19
4209 -61.194
4209.1 -61.181
4209.2 -61.168
4209.3 -61.167
4209.4 -61.175
4209.5 -61.182
4209.6 -61.174
4209.7 -61.167
4209.8 -61.173
4209.9 -61.181
4210 -61.173
4210.1 -61.161
4210.2 -61.168
4210.3 -61.179
4210.4 -61.173
4210.5 -61.163
4210.6 -61.167
4210.7 -61.179
4210.8 -61.183
4210.9 -61.182
4211 -61.177
4211.1 -61.171
4211.2 -61.172
4211.3 -61.179
4211.4 -61.183
4211.5 -61.176
4211.6 -61.176
4211.7 -61.184
4211.8 -61.187
4211.9 -61.175
4212 -61.161
4212.1 -61.162
4212.2 -61.172
4212.3 -61.183
4212.4 -61.186
4212.5 -61.178
4212.6 -61.164
4212.7 -61.146
4212.8 -61.126
4212.9 -61.108
4213 -61.098
4213.1 -61.088
4213.2 -61.076
4213.3 -61.064
4213.4 -61.052
4213.5 -61.039
4213.6 -61.025
4213.7 -61.015
4213.8 -61.004
4213.9 -60.989
4214 -60.972
4214.1 -60.956
4214.2 -60.941
4214.3 -60.928
4214.4 -60.919
4214.5 -60.912
4214.6 -60.909
4214.7 -60.91
4214.8 -60.915
4214.9 -60.925
4215 -60.937
4215.1 -60.951
4215.2 -60.961
4215.3 -60.964
4215.4 -60.961
4215.5 -60.949
4215.6 -60.934
4215.7 -60.921
4215.8 -60.915
4215.9 -60.915
4216 -60.922
4216.1 -60.935
4216.2 -60.946
4216.3 -60.951
4216.4 -60.944
4216.5 -60.93
4216.6 -60.921
4216.7 -60.922
4216.8 -60.933
4216.9 -60.946
4217 -60.951
4217.1 -60.94
4217.2 -60.928
4217.3 -60.929
4217.4 -60.94
4217.5 -60.948
4217.6 -60.942
4217.7 -60.935
4217.8 -60.936
4217.9 -60.946
4218 -60.952
4218.1 -60.943
4218.2 -60.934
4218.3 -60.942
4218.4 -60.955
4218.5 -60.951
4218.6 -60.939
4218.7 -60.942
4218.8 -60.95
4218.9 -60.945
4219 -60.932
4219.1 -60.93
4219.2 -60.936
4219.3 -60.945
4219.4 -60.952
4219.5 -60.953
4219.6 -60.944
4219.7 -60.933
4219.8 -60.938
4219.9 -60.947
4220 -60.945
4220.1 -60.94
4220.2 -60.946
4220.3 -60.957
4220.4 -60.957
4220.5 -60.95
4220.6 -60.94
4220.7 -60.935
4220.8 -60.941
4220.9 -60.954
4221 -60.968
4221.1 -60.983
4221.2 -60.999
4221.3 -61.012
4221.4 -61.023
4221.5 -61.032
4221.6 -61.041
4221.7 -61.047
4221.8 -61.051
4221.9 -61.061
4222 -61.072
4222.1 -61.084
4222.2 -61.097
4222.3 -61.113
4222.4 -61.133
4222.5 -61.151
4222.6 -61.17
4222.7 -61.187
4222.8 -61.201
4222.9 -61.208
4223 -61.207
4223.1 -61.201
4223.2 -61.19
4223.3 -61.177
4223.4 -61.163
4223.5 -61.154
4223.6 -61.148
4223.7 -61.146
4223.8 -61.155
4223.9 -61.168
4224 -61.182
4224.1 -61.194
4224.2 -61.196
4224.3 -61.188
4224.4 -61.171
4224.5 -61.162
4224.6 -61.16
4224.7 -61.166
4224.8 -61.178
4224.9 -61.189
4225 -61.186
4225.1 -61.172
4225.2 -61.165
4225.3 -61.165
4225.4 -61.177
4225.5 -61.189
4225.6 -61.186
4225.7 -61.172
4225.8 -61.163
4225.9 -61.171
4226 -61.182
4226.1 -61.179
4226.2 -61.166
4226.3 -61.16
4226.4 -61.169
4226.5 -61.174
4226.6 -61.167
4226.7 -61.159
4226.8 -61.166
4226.9 -61.171
4227 -61.16
4227.1 -61.153
4227.2 -61.162
4227.3 -61.174
4227.4 -61.168
4227.5 -61.153
4227.6 -61.14
4227.7 -61.127
4227.8 -61.112
4227.9 -61.1
4228 -61.105
4228.1 -61.117
4228.2 -61.117
4228.3 -61.106
4228.4 -61.105
4228.5 -61.113
4228.6 -61.111
4228.7 -61.103
4228.8 -61.096
4228.9 -61.099
4229 -61.106
4229.1 -61.113
4229.2 -61.119
4229.3 -61.121
4229.4 -61.119
4229.5 -61.113
4229.6 -61.105
4229.7 -61.093
4229.8 -61.081
4229.9 -61.071
4230 -61.061
4230.1 -61.051
4230.2 -61.041
4230.3 -61.029
4230.4 -61.018
4230.5 -61.008
4230.6 -61.004
4230.7 -61.002
4230.8 -61.001
4230.9 -61.002
4231 -61.003
4231.1 -61.009
4231.2 -61.018
4231.3 -61.034
4231.4 -61.05
4231.5 -61.062
4231.6 -61.07
4231.7 -61.068
4231.8 -61.062
4231.9 -61.051
4232 -61.041
4232.1 -61.03
4232.2 -61.02
4232.3 -61.016
4232.4 -61.019
4232.5 -61.03
4232.6 -61.044
4232.7 -61.06
4232.8 -61.065
4232.9 -61.053
4233 -61.036
4233.1 -61.027
4233.2 -61.028
4233.3 -61.037
4233.4 -61.055
4233.5 -61.061
4233.6 -61.048
4233.7 -61.032
4233.8 -61.028
4233.9 -61.036
4234 -61.049
4234.1 -61.053
4234.2 -61.041
4234.3 -61.03
4234.4 -61.033
4234.5 -61.045
4234.6 -61.046
4234.7 -61.035
4234.8 -61.033
4234.9 -61.044
4235 -61.05
4235.1 -61.039
4235.2 -61.03
4235.3 -61.037
4235.4 -61.043
4235.5 -61.036
4235.6 -61.027
4235.7 -61.031
4235.8 -61.043
4235.9 -61.052
4236 -61.06
4236.1 -61.069
4236.2 -61.082
4236.3 -61.085
4236.4 -61.075
4236.5 -61.07
4236.6 -61.075
4236.7 -61.078
4236.8 -61.07
4236.9 -61.068
4237 -61.077
4237.1 -61.087
4237.2 -61.085
4237.3 -61.075
4237.4 -61.066
4237.5 -61.057
4237.6 -61.056
4237.7 -61.065
4237.8 -61.08
4237.9 -61.094
4238 -61.107
4238.1 -61.122
4238.2 -61.136
4238.3 -61.149
4238.4 -61.162
4238.5 -61.174
4238.6 -61.186
4238.7 -61.198
4238.8 -61.215
4238.9 -61.23
4239 -61.248
4239.1 -61.267
4239.2 -61.282
4239.3 -61.294
4239.4 -61.3
4239.5 -61.306
4239.6 -61.305
4239.7 -61.297
4239.8 -61.285
4239.9 -61.269
4240 -61.252
4240.1 -61.238
4240.2 -61.23
4240.3 -61.228
4240.4 -61.231
4240.5 -61.238
4240.6 -61.247
4240.7 -61.256
4240.8 -61.263
4240.9 -61.265
4241 -61.256
4241.1 -61.241
4241.2 -61.228
4241.3 -61.221
4241.4 -61.223
4241.5 -61.23
4241.6 -61.242
4241.7 -61.244
4241.8 -61.234
4241.9 -61.221
4242 -61.215
4242.1 -61.219
4242.2 -61.229
4242.3 -61.233
4242.4 -61.223
4242.5 -61.208
4242.6 -61.204
4242.7 -61.213
4242.8 -61.216
4242.9 -61.203
4243 -61.19
4243.1 -61.194
4243.2 -61.204
4243.3 -61.199
4243.4 -61.185
4243.5 -61.18
4243.6 -61.187
4243.7 -61.188
4243.8 -61.179
4243.9 -61.178
4244 -61.189
4244.1 -61.197
4244.2 -61.194
4244.3 -61.186
4244.4 -61.181
4244.5 -61.183
4244.6 -61.193
4244.7 -61.2
4244.8 -61.191
4244.9 -61.182
4245 -61.187
4245.1 -61.191
4245.2 -61.183
4245.3 -61.168
4245.4 -61.164
4245.5 -61.17
4245.6 -61.18
4245.7 -61.184
4245.8 -61.181
4245.9 -61.169
4246 -61.153
4246.1 -61.134
4246.2 -61.114
4246.3 -61.102
4246.4 -61.088
4246.5 -61.072
4246.6 -61.059
4246.7 -61.046
4246.8 -61.03
4246.9 -61.015
4247 -61.005
4247.1 -60.992
4247.2 -60.977
4247.3 -60.962
4247.4 -60.946
4247.5 -60.93
4247.6 -60.919
4247.7 -60.916
4247.8 -60.916
4247.9 -60.917
4248 -60.92
4248.1 -60.927
4248.2 -60.938
4248.3 -60.95
4248.4 -60.965
4248.5 -60.972
4248.6 -60.97
4248.7 -60.96
4248.8 -60.944
4248.9 -60.928
4249 -60.915
4249.1 -60.915
4249.2 -60.922
4249.3 -60.933
4249.4 -60.945
4249.5 -60.951
4249.6 -60.947
4249.7 -60.931
4249.8 -60.919
4249.9 -60.915
4250 -60.92
4250.1 -60.93
4250.2 -60.94
4250.3 -60.936
4250.4 -60.921
4250.5 -60.913
4250.6 -60.914
4250.7 -60.924
4250.8 -60.93
4250.9 -60.92
4251 -60.909
4251.1 -60.91
4251.2 -60.923
4251.3 -60.926
4251.4 -60.912
4251.5 -60.902
4251.6 -60.909
4251.7 -60.923
4251.8 -60.919
4251.9 -60.911
4252 -60.916
4252.1 -60.922
4252.2 -60.914
4252.3 -60.901
4252.4 -60.905
4252.5 -60.918
4252.6 -60.932
4252.7 -60.943
4252.8 -60.951
4252.9 -60.953
4253 -60.943
4253.1 -60.942
4253.2 -60.952
4253.3 -60.956
4253.4 -60.947
4253.5 -60.945
4253.6 -60.954
4253.7 -60.961
4253.8 -60.962
4253.9 -60.954
4254 -60.95
4254.1 -60.953
4254.2 -60.964
4254.3 -60.98
4254.4 -60.994
4254.5 -61.011
4254.6 -61.023
4254.7 -61.027
4254.8 -61.028
4254.9 -61.026
4255 -61.024
4255.1 -61.023
4255.2 -61.026
4255.3 -61.029
4255.4 -61.027
4255.5 -61.027
4255.6 -61.032
4255.7 -61.042
4255.8 -61.057
4255.9 -61.077
4256 -61.095
4256.1 -61.112
4256.2 -61.127
4256.3 -61.143
4256.4 -61.154
4256.5 -61.161
4256.6 -61.169
4256.7 -61.168
4256.8 -61.156
4256.9 -61.142
4257 -61.126
4257.1 -61.112
4257.2 -61.103
4257.3 -61.104
4257.4 -61.109
4257.5 -61.118
4257.6 -61.133
4257.7 -61.145
4257.8 -61.149
4257.9 -61.14
4258 -61.126
4258.1 -61.113
4258.2 -61.107
4258.3 -61.111
4258.4 -61.124
4258.5 -61.138
4258.6 -61.136
4258.7 -61.125
4258.8 -61.111
4258.9 -61.109
4259 -61.12
4259.1 -61.132
4259.2 -61.131
4259.3 -61.119
4259.4 -61.114
4259.5 -61.121
4259.6 -61.13
4259.7 -61.123
4259.8 -61.11
4259.9 -61.114
4260 -61.125
4260.1 -61.126
4260.2 -61.114
4260.3 -61.11
4260.4 -61.121
4260.5 -61.125
4260.6 -61.12
4260.7 -61.118
4260.8 -61.12
4260.9 -61.129
4261 -61.141
4261.1 -61.151
4261.2 -61.152
4261.3 -61.148
4261.4 -61.142
4261.5 -61.145
4261.6 -61.15
4261.7 -61.141
4261.8 -61.13
4261.9 -61.133
4262 -61.147
4262.1 -61.148
4262.2 -61.136
4262.3 -61.119
4262.4 -61.104
4262.5 -61.099
4262.6 -61.102
4262.7 -61.114
4262.8 -61.127
4262.9 -61.138
4263 -61.15
4263.1 -61.162
4263.2 -61.171
4263.3 -61.182
4263.4 -61.197
4263.5 -61.21
4263.6 -61.222
4263.7 -61.234
4263.8 -61.246
4263.9 -61.257
4264 -61.268
4264.1 -61.281
4264.2 -61.289
4264.3 -61.295
4264.4 -61.296
4264.5 -61.289
4264.6 -61.276
4264.7 -61.261
4264.8 -61.245
4264.9 -61.228
4265 -61.215
4265.1 -61.205
4265.2 -61.202
4265.3 -61.204
4265.4 -61.211
4265.5 -61.221
4265.6 -61.231
4265.7 -61.238
4265.8 -61.233
4265.9 -61.219
4266 -61.203
4266.1 -61.189
4266.2 -61.183
4266.3 -61.185
4266.4 -61.193
4266.5 -61.202
4266.6 -61.204
4266.7 -61.196
4266.8 -61.18
4266.9 -61.17
4267 -61.173
4267.1 -61.183
4267.2 -61.188
4267.3 -61.178
4267.4 -61.166
4267.5 -61.16
4267.6 -61.165
4267.7 -61.174
4267.8 -61.17
4267.9 -61.154
4268 -61.147
4268.1 -61.158
4268.2 -61.161
4268.3 -61.149
4268.4 -61.14
4268.5 -61.145
4268.6 -61.149
4268.7 -61.133
4268.8 -61.122
4268.9 -61.128
4269 -61.137
4269.1 -61.131
4269.2 -61.115
4269.3 -61.097
4269.4 -61.079
4269.5 -61.073
4269.6 -61.079
4269.7 -61.087
4269.8 -61.082
4269.9 -61.069
4270 -61.069
4270.1 -61.07
4270.2 -61.063
4270.3 -61.053
4270.4 -61.053
4270.5 -61.063
4270.6 -61.073
4270.7 -61.077
4270.8 -61.069
4270.9 -61.061
4271 -61.049
4271.1 -61.035
4271.2 -61.02
4271.3 -61.004
4271.4 -60.988
4271.5 -60.975
4271.6 -60.967
4271.7 -60.96
4271.8 -60.952
4271.9 -60.943
4272 -60.93
4272.1 -60.914
4272.2 -60.898
4272.3 -60.887
4272.4 -60.878
4272.5 -60.868
4272.6 -60.857
4272.7 -60.847
4272.8 -60.836
4272.9 -60.827
4273 -60.824
4273.1 -60.826
4273.2 -60.829
4273.3 -60.837
4273.4 -60.848
4273.5 -60.862
4273.6 -60.877
4273.7 -60.888
4273.8 -60.888
4273.9 -60.881
4274 -60.867
4274.1 -60.851
4274.2 -60.843
4274.3 -60.841
4274.4 -60.845
4274.5 -60.856
4274.6 -60.868
4274.7 -60.874
4274.8 -60.871
4274.9 -60.864
4275 -60.856
4275.1 -60.855
4275.2 -60.865
4275.3 -60.879
4275.4 -60.884
4275.5 -60.875
4275.6 -60.866
4275.7 -60.865
4275.8 -60.875
4275.9 -60.888
4276 -60.886
4276.1 -60.872
4276.2 -60.867
4276.3 -60.881
4276.4 -60.893
4276.5 -60.887
4276.6 -60.877
4276.7 -60.881
4276.8 -60.894
4276.9 -60.894
4277 -60.889
4277.1 -60.899
4277.2 -60.914
4277.3 -60.912
4277.4 -60.899
4277.5 -60.891
4277.6 -60.887
4277.7 -60.887
4277.8 -60.882
4277.9 -60.873
4278 -60.87
4278.1 -60.879
4278.2 -60.884
4278.3 -60.876
4278.4 -60.877
4278.5 -60.888
4278.6 -60.896
4278.7 -60.891
4278.8 -60.878
4278.9 -60.869
4279 -60.874
4279.1 -60.888
4279.2 -60.903
4279.3 -60.914
4279.4 -60.924
4279.5 -60.933
4279.6 -60.939
4279.7 -60.942
4279.8 -60.948
4279.9 -60.951
4280 -60.952
4280.1 -60.954
4280.2 -60.958
4280.3 -60.966
4280.4 -60.973
4280.5 -60.982
4280.6 -60.991
4280.7 -61.002
4280.8 -61.016
4280.9 -61.03
4281 -61.05
4281.1 -61.066
4281.2 -61.077
4281.3 -61.08
4281.4 -61.078
4281.5 -61.07
4281.6 -61.056
4281.7 -61.048
4281.8 -61.039
4281.9 -61.032
4282 -61.028
4282.1 -61.031
4282.2 -61.042
4282.3 -61.057
4282.4 -61.078
4282.5 -61.089
4282.6 -61.084
4282.7 -61.071
4282.8 -61.06
4282.9 -61.053
4283 -61.056
4283.1 -61.072
4283.2 -61.09
4283.3 -61.098
4283.4 -61.092
4283.5 -61.077
4283.6 -61.069
4283.7 -61.073
4283.8 -61.089
4283.9 -61.101
4284 -61.093
4284.1 -61.078
4284.2 -61.074
4284.3 -61.083
4284.4 -61.095
4284.5 -61.097
4284.6 -61.086
4284.7 -61.083
4284.8 -61.095
4284.9 -61.097
4285 -61.087
4285.1 -61.082
4285.2 -61.095
4285.3 -61.101
4285.4 -61.09
4285.5 -61.083
4285.6 -61.091
4285.7 -61.1
4285.8 -61.096
4285.9 -61.086
4286 -61.075
4286.1 -61.067
4286.2 -61.071
4286.3 -61.081
4286.4 -61.084
4286.5 -61.074
4286.6 -61.072
4286.7 -61.08
4286.8 -61.083
4286.9 -61.072
4287 -61.066
4287.1 -61.075
4287.2 -61.086
4287.3 -61.095
4287.4 -61.096
4287.5 -61.09
4287.6 -61.079
4287.7 -61.067
4287.8 -61.055
4287.9 -61.042
4288 -61.032
4288.1 -61.023
4288.2 -61.014
4288.3 -61.003
4288.4 -60.993
4288.5 -60.987
4288.6 -60.979
4288.7 -60.967
4288.8 -60.954
4288.9 -60.941
4289 -60.93
4289.1 -60.921
4289.2 -60.918
4289.3 -60.913
4289.4 -60.909
4289.5 -60.91
4289.6 -60.913
4289.7 -60.918
4289.8 -60.925
4289.9 -60.941
4290 -60.959
4290.1 -60.976
4290.2 -60.989
4290.3 -60.994
4290.4 -60.991
4290.5 -60.98
4290.6 -60.969
4290.7 -60.958
4290.8 -60.952
4290.9 -60.953
4291 -60.961
4291.1 -60.974
4291.2 -60.986
4291.3 -60.993
4291.4 -60.988
4291.5 -60.976
4291.6 -60.968
4291.7 -60.969
4291.8 -60.98
4291.9 -60.992
4292 -60.998
4292.1 -60.99
4292.2 -60.979
4292.3 -60.979
4292.4 -60.991
4292.5 -61.002
4292.6 -60.996
4292.7 -60.987
4292.8 -60.985
4292.9 -60.994
4293 -61.002
4293.1 -60.993
4293.2 -60.982
4293.3 -60.987
4293.4 -61.001
4293.5 -61.001
4293.6 -60.994
4293.7 -61
4293.8 -61.012
4293.9 -61.007
4294 -60.997
4294.1 -60.997
4294.2 -61.007
4294.3 -61.019
4294.4 -61.028
4294.5 -61.029
4294.6 -61.022
4294.7 -61.013
4294.8 -61.017
4294.9 -61.028
4295 -61.025
4295.1 -61.015
4295.2 -61.017
4295.3 -61.031
4295.4 -61.035
4295.5 -61.029
4295.6 -61.018
4295.7 -61.007
4295.8 -61.002
4295.9 -61.005
4296 -61.02
4296.1 -61.036
4296.2 -61.052
4296.3 -61.068
4296.4 -61.082
4296.5 -61.095
4296.6 -61.106
4296.7 -61.123
4296.8 -61.141
4296.9 -61.156
4297 -61.169
4297.1 -61.182
4297.2 -61.194
4297.3 -61.207
4297.4 -61.224
4297.5 -61.237
4297.6 -61.245
4297.7 -61.247
4297.8 -61.24
4297.9 -61.229
4298 -61.215
4298.1 -61.203
4298.2 -61.192
4298.3 -61.184
4298.4 -61.178
4298.5 -61.172
4298.6 -61.174
4298.7 -61.183
4298.8 -61.2
4298.9 -61.214
4299 -61.221
4299.1 -61.215
4299.2 -61.203
4299.3 -61.189
4299.4 -61.177
4299.5 -61.176
4299.6 -61.183
4299.7 -61.196
4299.8 -61.208
4299.9 -61.209
4300 -61.196
4300.1 -61.182
4300.2 -61.177
4300.3 -61.181
4300.4 -61.19
4300.5 -61.194
4300.6 -61.187
4300.7 -61.174
4300.8 -61.167
4300.9 -61.176
4301 -61.188
4301.1 -61.182
4301.2 -61.167
4301.3 -61.159
4301.4 -61.167
4301.5 -61.174
4301.6 -61.165
4301.7 -61.154
4301.8 -61.157
4301.9 -61.164
4302 -61.156
4302.1 -61.148
4302.2 -61.153
4302.3 -61.162
4302.4 -61.158
4302.5 -61.142
4302.6 -61.124
4302.7 -61.107
4302.8 -61.097
4302.9 -61.098
4303 -61.108
4303.1 -61.106
4303.2 -61.094
4303.3 -61.091
4303.4 -61.097
4303.5 -61.102
4303.6 -61.092
4303.7 -61.084
4303.8 -61.087
4303.9 -61.098
4304 -61.105
4304.1 -61.106
4304.2 -61.105
4304.3 -61.097
4304.4 -61.083
4304.5 -61.065
4304.6 -61.05
4304.7 -61.036
4304.8 -61.023
4304.9 -61.014
4305 -61.003
4305.1 -60.989
4305.2 -60.975
4305.3 -60.961
4305.4 -60.946
4305.5 -60.933
4305.6 -60.921
4305.7 -60.909
4305.8 -60.898
4305.9 -60.89
4306 -60.883
4306.1 -60.875
4306.2 -60.872
4306.3 -60.876
4306.4 -60.881
4306.5 -60.888
4306.6 -60.9
4306.7 -60.917
4306.8 -60.933
4306.9 -60.944
4307 -60.953
4307.1 -60.954
4307.2 -60.945
4307.3 -60.932
4307.4 -60.919
4307.5 -60.909
4307.6 -60.904
4307.7 -60.908
4307.8 -60.917
4307.9 -60.931
4308 -60.94
4308.1 -60.938
4308.2 -60.926
4308.3 -60.913
4308.4 -60.908
4308.5 -60.915
4308.6 -60.928
4308.7 -60.938
4308.8 -60.932
4308.9 -60.922
4309 -60.915
4309.1 -60.924
4309.2 -60.938
4309.3 -60.94
4309.4 -60.928
4309.5 -60.918
4309.6 -60.923
4309.7 -60.936
4309.8 -60.937
4309.9 -60.928
4310 -60.926
4310.1 -60.937
4310.2 -60.942
4310.3 -60.937
4310.4 -60.936
4310.5 -60.948
4310.6 -60.958
4310.7 -60.952
4310.8 -60.942
4310.9 -60.934
4311 -60.932
4311.1 -60.928
4311.2 -60.918
4311.3 -60.915
4311.4 -60.924
4311.5 -60.929
4311.6 -60.923
4311.7 -60.922
4311.8 -60.933
4311.9 -60.941
4312 -60.938
4312.1 -60.928
4312.2 -60.918
4312.3 -60.917
4312.4 -60.931
4312.5 -60.947
4312.6 -60.96
4312.7 -60.969
4312.8 -60.976
4312.9 -60.981
4313 -60.984
4313.1 -60.989
4313.2 -60.994
4313.3 -60.999
4313.4 -61.003
4313.5 -61.005
4313.6 -61.006
4313.7 -61.008
4313.8 -61.018
4313.9 -61.029
4314 -61.042
4314.1 -61.057
4314.2 -61.07
4314.3 -61.082
4314.4 -61.093
4314.5 -61.107
4314.6 -61.118
4314.7 -61.123
4314.8 -61.119
4314.9 -61.109
4315 -61.096
4315.1 -61.082
4315.2 -61.074
4315.3 -61.07
4315.4 -61.072
4315.5 -61.079
4315.6 -61.09
4315.7 -61.105
4315.8 -61.116
4315.9 -61.12
4316 -61.111
4316.1 -61.098
4316.2 -61.087
4316.3 -61.082
4316.4 -61.091
4316.5 -61.107
4316.6 -61.119
4316.7 -61.117
4316.8 -61.105
4316.9 -61.091
4317 -61.089
4317.1 -61.103
4317.2 -61.117
4317.3 -61.118
4317.4 -61.106
4317.5 -61.098
4317.6 -61.101
4317.7 -61.111
4317.8 -61.115
4317.9 -61.107
4318 -61.103
4318.1 -61.113
4318.2 -61.122
4318.3 -61.115
4318.4 -61.103
4318.5 -61.11
4318.6 -61.121
4318.7 -61.116
4318.8 -61.106
4318.9 -61.107
4319 -61.114
4319.1 -61.112
4319.2 -61.106
4319.3 -61.094
4319.4 -61.083
4319.5 -61.077
4319.6 -61.08
4319.7 -61.087
4319.8 -61.084
4319.9 -61.08
4320 -61.086
4320.1 -61.093
4320.2 -61.088
4320.3 -61.076
4320.4 -61.072
4320.5 -61.078
4320.6 -61.094
4320.7 -61.105
4320.8 -61.107
4320.9 -61.101
4321 -61.094
4321.1 -61.083
4321.2 -61.067
4321.3 -61.056
4321.4 -61.042
4321.5 -61.025
4321.6 -61.008
4321.7 -60.991
4321.8 -60.975
4321.9 -60.956
4322 -60.942
4322.1 -60.93
4322.2 -60.916
4322.3 -60.903
4322.4 -60.896
4322.5 -60.894
4322.6 -60.896
4322.7 -60.899
4322.8 -60.903
4322.9 -60.912
4323 -60.924
4323.1 -60.938
4323.2 -60.958
4323.3 -60.976
4323.4 -60.988
4323.5 -60.992
4323.6 -60.988
4323.7 -60.979
4323.8 -60.967
4323.9 -60.958
4324 -60.952
4324.1 -60.95
4324.2 -60.954
4324.3 -60.966
4324.4 -60.981
4324.5 -60.989
4324.6 -60.991
4324.7 -60.981
4324.8 -60.969
4324.9 -60.967
4325 -60.974
4325.1 -60.988
4325.2 -60.997
4325.3 -60.996
4325.4 -60.983
4325.5 -60.976
4325.6 -60.983
4325.7 -60.998
4325.8 -61.005
4325.9 -60.995
4326 -60.989
4326.1 -60.993
4326.2 -61.006
4326.3 -61.009
4326.4 -61.001
4326.5 -60.996
4326.6 -61.005
4326.7 -61.017
4326.8 -61.009
4326.9 -61.003
4327 -61.012
4327.1 -61.015
4327.2 -61.005
4327.3 -60.999
4327.4 -61.01
4327.5 -61.028
4327.6 -61.044
4327.7 -61.059
4327.8 -61.072
4327.9 -61.077
4328 -61.069
4328.1 -61.062
4328.2 -61.07
4328.3 -61.077
4328.4 -61.072
4328.5 -61.065
4328.6 -61.068
4328.7 -61.076
4328.8 -61.082
4328.9 -61.082
4329 -61.074
4329.1 -61.059
4329.2 -61.047
4329.3 -61.037
4329.4 -61.032
4329.5 -61.034
4329.6 -61.043
4329.7 -61.053
4329.8 -61.065
4329.9 -61.078
4330 -61.088
4330.1 -61.097
4330.2 -61.106
4330.3 -61.114
4330.4 -61.12
4330.5 -61.121
4330.6 -61.118
4330.7 -61.111
4330.8 -61.102
4330.9 -61.09
4331 -61.076
4331.1 -61.06
4331.2 -61.046
4331.3 -61.034
4331.4 -61.03
4331.5 -61.031
4331.6 -61.036
4331.7 -61.043
4331.8 -61.055
4331.9 -61.07
4332 -61.082
4332.1 -61.091
4332.2 -61.09
4332.3 -61.08
4332.4 -61.066
4332.5 -61.054
4332.6 -61.049
4332.7 -61.05
4332.8 -61.067
4332.9 -61.084
4333 -61.09
4333.1 -61.085
4333.2 -61.07
4333.3 -61.057
4333.4 -61.055
4333.5 -61.069
4333.6 -61.083
4333.7 -61.087
4333.8 -61.077
4333.9 -61.064
4334 -61.061
4334.1 -61.071
4334.2 -61.084
4334.3 -61.08
4334.4 -61.068
4334.5 -61.068
4334.6 -61.079
4334.7 -61.081
4334.8 -61.07
4334.9 -61.066
4335 -61.075
4335.1 -61.082
4335.2 -61.072
4335.3 -61.06
4335.4 -61.064
4335.5 -61.068
4335.6 -61.062
4335.7 -61.052
4335.8 -61.047
4335.9 -61.048
4336 -61.05
4336.1 -61.047
4336.2 -61.039
4336.3 -61.029
4336.4 -61.031
4336.5 -61.041
4336.6 -61.037
4336.7 -61.025
4336.8 -61.028
4336.9 -61.037
4337 -61.037
4337.1 -61.028
4337.2 -61.018
4337.3 -61.017
4337.4 -61.025
4337.5 -61.04
4337.6 -61.054
4337.7 -61.066
4337.8 -61.073
4337.9 -61.075
4338 -61.072
4338.1 -61.066
4338.2 -61.061
4338.3 -61.057
4338.4 -61.051
4338.5 -61.045
4338.6 -61.038
4338.7 -61.03
4338.8 -61.025
4338.9 -61.027
4339 -61.033
4339.1 -61.042
4339.2 -61.052
4339.3 -61.063
4339.4 -61.074
4339.5 -61.088
4339.6 -61.108
4339.7 -61.125
4339.8 -61.141
4339.9 -61.153
4340 -61.153
4340.1 -61.148
4340.2 -61.14
4340.3 -61.132
4340.4 -61.121
4340.5 -61.111
4340.6 -61.102
4340.7 -61.095
4340.8 -61.097
4340.9 -61.106
4341 -61.125
4341.1 -61.139
4341.2 -61.141
4341.3 -61.131
4341.4 -61.114
4341.5 -61.102
4341.6 -61.099
4341.7 -61.111
4341.8 -61.126
4341.9 -61.133
4342 -61.125
4342.1 -61.109
4342.2 -61.101
4342.3 -61.105
4342.4 -61.121
4342.5 -61.128
4342.6 -61.117
4342.7 -61.103
4342.8 -61.104
4342.9 -61.115
4343 -61.117
4343.1 -61.109
4343.2 -61.103
4343.3 -61.109
4343.4 -61.116
4343.5 -61.106
4343.6 -61.094
4343.7 -61.099
4343.8 -61.11
4343.9 -61.105
4344 -61.092
4344.1 -61.086
4344.2 -61.09
4344.3 -61.098
4344.4 -61.101
4344.5 -61.1
4344.6 -61.09
4344.7 -61.082
4344.8 -61.087
4344.9 -61.09
4345 -61.081
4345.1 -61.077
4345.2 -61.086
4345.3 -61.089
4345.4 -61.081
4345.5 -61.066
4345.6 -61.055
4345.7 -61.058
4345.8 -61.069
4345.9 -61.081
4346 -61.091
4346.1 -61.098
4346.2 -61.1
4346.3 -61.1
4346.4 -61.104
4346.5 -61.106
4346.6 -61.105
4346.7 -61.099
4346.8 -61.092
4346.9 -61.087
4347 -61.084
4347.1 -61.088
4347.2 -61.089
4347.3 -61.09
4347.4 -61.089
4347.5 -61.092
4347.6 -61.098
4347.7 -61.109
4347.8 -61.124
4347.9 -61.138
4348 -61.152
4348.1 -61.163
4348.2 -61.17
4348.3 -61.173
4348.4 -61.17
4348.5 -61.166
4348.6 -61.155
4348.7 -61.139
4348.8 -61.122
4348.9 -61.108
4349 -61.103
4349.1 -61.103
4349.2 -61.113
4349.3 -61.127
4349.4 -61.139
4349.5 -61.142
4349.6 -61.134
4349.7 -61.117
4349.8 -61.103
4349.9 -61.1
4350 -61.105
4350.1 -61.114
4350.2 -61.124
4350.3 -61.123
4350.4 -61.11
4350.5 -61.096
4350.6 -61.094
4350.7 -61.102
4350.8 -61.11
4350.9 -61.105
4351 -61.09
4351.1 -61.081
4351.2 -61.085
4351.3 -61.097
4351.4 -61.094
4351.5 -61.079
4351.6 -61.073
4351.7 -61.081
4351.8 -61.085
4351.9 -61.072
4352 -61.063
4352.1 -61.068
4352.2 -61.071
4352.3 -61.058
4352.4 -61.044
4352.5 -61.04
4352.6 -61.037
4352.7 -61.03
4352.8 -61.018
4352.9 -61.004
4353 -61.001
4353.1 -61.008
4353.2 -61.013
4353.3 -61.006
4353.4 -61.005
4353.5 -61.011
4353.6 -61.008
4353.7 -60.996
4353.8 -60.985
4353.9 -60.992
4354 -61.006
4354.1 -61.018
4354.2 -61.024
4354.3 -61.027
4354.4 -61.023
4354.5 -61.015
4354.6 -61.006
4354.7 -60.993
4354.8 -60.977
4354.9 -60.96
4355 -60.942
4355.1 -60.925
4355.2 -60.91
4355.3 -60.901
4355.4 -60.885
4355.5 -60.868
4355.6 -60.851
4355.7 -60.838
4355.8 -60.829
4355.9 -60.823
4356 -60.822
4356.1 -60.818
4356.2 -60.814
4356.3 -60.812
4356.4 -60.813
4356.5 -60.817
4356.6 -60.824
4356.7 -60.839
4356.8 -60.853
4356.9 -60.868
4357 -60.883
4357.1 -60.895
4357.2 -60.898
4357.3 -60.893
4357.4 -60.883
4357.5 -60.869
4357.6 -60.857
4357.7 -60.853
4357.8 -60.857
4357.9 -60.867
4358 -60.88
4358.1 -60.893
4358.2 -60.895
4358.3 -60.886
4358.4 -60.873
4358.5 -60.866
4358.6 -60.871
4358.7 -60.884
4358.8 -60.898
4358.9 -60.898
4359 -60.887
4359.1 -60.877
4359.2 -60.88
4359.3 -60.897
4359.4 -60.909
4359.5 -60.903
4359.6 -60.892
4359.7 -60.894
4359.8 -60.908
4359.9 -60.913
4360 -60.907
4360.1 -60.901
4360.2 -60.909
4360.3 -60.919
4360.4 -60.913
4360.5 -60.907
4360.6 -60.916
4360.7 -60.936
4360.8 -60.948
4360.9 -60.95
4361 -60.951
4361.1 -60.959
4361.2 -60.973
4361.3 -60.983
4361.4 -60.986
4361.5 -60.98
4361.6 -60.986
4361.7 -60.994
4361.8 -60.989
4361.9 -60.98
4362 -60.985
4362.1 -61.001
4362.2 -61.01
4362.3 -61.009
4362.4 -61
4362.5 -60.986
4362.6 -60.972
4362.7 -60.963
4362.8 -60.963
4362.9 -60.964
4363 -60.97
4363.1 -60.977
4363.2 -60.987
4363.3 -60.998
4363.4 -61.009
4363.5 -61.024
4363.6 -61.033
4363.7 -61.041
4363.8 -61.046
4363.9 -61.046
4364 -61.044
4364.1 -61.039
4364.2 -61.034
4364.3 -61.025
4364.4 -61.014
4364.5 -61
4364.6 -60.987
4364.7 -60.974
4364.8 -60.962
4364.9 -60.956
4365 -60.956
4365.1 -60.961
4365.2 -60.972
4365.3 -60.985
4365.4 -61
4365.5 -61.014
4365.6 -61.026
4365.7 -61.028
4365.8 -61.019
4365.9 -61.006
4366 -60.994
4366.1 -60.989
4366.2 -60.991
4366.3 -61.002
4366.4 -61.017
4366.5 -61.029
4366.6 -61.029
4366.7 -61.018
4366.8 -61.008
4366.9 -61.004
4367 -61.012
4367.1 -61.028
4367.2 -61.035
4367.3 -61.026
4367.4 -61.014
4367.5 -61.015
4367.6 -61.026
4367.7 -61.039
4367.8 -61.038
4367.9 -61.027
4368 -61.023
4368.1 -61.031
4368.2 -61.043
4368.3 -61.037
4368.4 -61.027
4368.5 -61.034
4368.6 -61.046
4368.7 -61.042
4368.8 -61.031
4368.9 -61.037
4369 -61.05
4369.1 -61.055
4369.2 -61.049
4369.3 -61.041
4369.4 -61.035
4369.5 -61.038
4369.6 -61.052
4369.7 -61.058
4369.8 -61.05
4369.9 -61.051
4370 -61.06
4370.1 -61.058
4370.2 -61.047
4370.3 -61.05
4370.4 -61.062
4370.5 -61.074
4370.6 -61.075
4370.7 -61.069
4370.8 -61.057
4370.9 -61.045
4371 -61.043
4371.1 -61.046
4371.2 -61.054
4371.3 -61.063
4371.4 -61.074
4371.5 -61.084
4371.6 -61.096
4371.7 -61.111
4371.8 -61.125
4371.9 -61.14
4372 -61.156
4372.1 -61.169
4372.2 -61.179
4372.3 -61.19
4372.4 -61.207
4372.5 -61.226
4372.6 -61.243
4372.7 -61.254
4372.8 -61.256
4372.9 -61.253
4373 -61.244
4373.1 -61.234
4373.2 -61.22
4373.3 -61.205
4373.4 -61.192
4373.5 -61.179
4373.6 -61.171
4373.7 -61.167
4373.8 -61.169
4373.9 -61.178
4374 -61.192
4374.1 -61.205
4374.2 -61.214
4374.3 -61.215
4374.4 -61.206
4374.5 -61.19
4374.6 -61.176
4374.7 -61.168
4374.8 -61.172
4374.9 -61.181
4375 -61.195
4375.1 -61.199
4375.2 -61.19
4375.3 -61.177
4375.4 -61.171
4375.5 -61.175
4375.6 -61.184
4375.7 -61.194
4375.8 -61.189
4375.9 -61.176
4376 -61.171
4376.1 -61.18
4376.2 -61.191
4376.3 -61.183
4376.4 -61.174
4376.5 -61.173
4376.6 -61.183
4376.7 -61.185
4376.8 -61.171
4376.9 -61.164
4377 -61.172
4377.1 -61.179
4377.2 -61.17
4377.3 -61.162
4377.4 -61.166
4377.5 -61.176
4377.6 -61.185
4377.7 -61.196
4377.8 -61.211
4377.9 -61.215
4378 -61.206
4378.1 -61.199
4378.2 -61.204
4378.3 -61.204
4378.4 -61.192
4378.5 -61.188
4378.6 -61.194
4378.7 -61.203
4378.8 -61.201
4378.9 -61.188
4379 -61.17
4379.1 -61.156
4379.2 -61.153
4379.3 -61.158
4379.4 -61.168
4379.5 -61.18
4379.6 -61.19
4379.7 -61.198
4379.8 -61.206
4379.9 -61.218
4380 -61.229
4380.1 -61.239
4380.2 -61.249
4380.3 -61.258
4380.4 -61.268
4380.5 -61.278
4380.6 -61.29
4380.7 -61.303
4380.8 -61.314
4380.9 -61.324
4381 -61.331
4381.1 -61.338
4381.2 -61.339
4381.3 -61.333
4381.4 -61.323
4381.5 -61.31
4381.6 -61.292
4381.7 -61.271
4381.8 -61.259
4381.9 -61.249
4382 -61.239
4382.1 -61.238
4382.2 -61.243
4382.3 -61.25
4382.4 -61.259
4382.5 -61.272
4382.6 -61.274
4382.7 -61.262
4382.8 -61.245
4382.9 -61.229
4383 -61.22
4383.1 -61.219
4383.2 -61.231
4383.3 -61.244
4383.4 -61.244
4383.5 -61.23
4383.6 -61.214
4383.7 -61.203
4383.8 -61.202
4383.9 -61.214
4384 -61.22
4384.1 -61.21
4384.2 -61.194
4384.3 -61.189
4384.4 -61.196
4384.5 -61.201
4384.6 -61.194
4384.7 -61.18
4384.8 -61.178
4384.9 -61.185
4385 -61.18
4385.1 -61.163
4385.2 -61.158
4385.3 -61.17
4385.4 -61.169
4385.5 -61.153
4385.6 -61.142
4385.7 -61.143
4385.8 -61.149
4385.9 -61.155
4386 -61.165
4386.1 -61.174
4386.2 -61.182
4386.3 -61.177
4386.4 -61.16
4386.5 -61.15
4386.6 -61.153
4386.7 -61.154
4386.8 -61.142
4386.9 -61.136
4387 -61.141
4387.1 -61.146
4387.2 -61.144
4387.3 -61.133
4387.4 -61.119
4387.5 -61.105
4387.6 -61.096
4387.7 -61.093
4387.8 -61.096
4387.9 -61.105
4388 -61.114
4388.1 -61.125
4388.2 -61.133
4388.3 -61.141
4388.4 -61.15
4388.5 -61.159
4388.6 -61.173
4388.7 -61.185
4388.8 -61.195
4388.9 -61.202
4389 -61.207
4389.1 -61.218
4389.2 -61.228
4389.3 -61.24
4389.4 -61.242
4389.5 -61.238
4389.6 -61.226
4389.7 -61.209
4389.8 -61.19
4389.9 -61.172
4390 -61.164
4390.1 -61.157
4390.2 -61.152
4390.3 -61.151
4390.4 -61.154
4390.5 -61.163
4390.6 -61.174
4390.7 -61.186
4390.8 -61.187
4390.9 -61.175
4391 -61.157
4391.1 -61.137
4391.2 -61.125
4391.3 -61.123
4391.4 -61.134
4391.5 -61.145
4391.6 -61.146
4391.7 -61.135
4391.8 -61.119
4391.9 -61.108
4392 -61.107
4392.1 -61.118
4392.2 -61.124
4392.3 -61.115
4392.4 -61.1
4392.5 -61.089
4392.6 -61.093
4392.7 -61.101
4392.8 -61.099
4392.9 -61.082
4393 -61.073
4393.1 -61.08
4393.2 -61.083
4393.3 -61.069
4393.4 -61.057
4393.5 -61.065
4393.6 -61.072
4393.7 -61.061
4393.8 -61.052
4393.9 -61.057
4394 -61.068
4394.1 -61.068
4394.2 -61.058
4394.3 -61.046
4394.4 -61.034
4394.5 -61.033
4394.6 -61.042
4394.7 -61.047
4394.8 -61.038
4394.9 -61.028
4395 -61.03
4395.1 -61.035
4395.2 -61.027
4395.3 -61.013
4395.4 -61.008
4395.5 -61.012
4395.6 -61.022
4395.7 -61.029
4395.8 -61.029
4395.9 -61.022
4396 -61.011
4396.1 -61.001
4396.2 -60.986
4396.3 -60.971
4396.4 -60.956
4396.5 -60.941
4396.6 -60.926
4396.7 -60.908
4396.8 -60.894
4396.9 -60.88
4397 -60.867
4397.1 -60.854
4397.2 -60.844
4397.3 -60.833
4397.4 -60.824
4397.5 -60.823
4397.6 -60.825
4397.7 -60.827
4397.8 -60.832
4397.9 -60.841
4398 -60.852
4398.1 -60.865
4398.2 -60.881
4398.3 -60.893
4398.4 -60.896
4398.5 -60.89
4398.6 -60.877
4398.7 -60.859
4398.8 -60.842
4398.9 -60.839
4399 -60.842
4399.1 -60.851
4399.2 -60.866
4399.3 -60.88
4399.4 -60.882
4399.5 -60.872
4399.6 -60.859
4399.7 -60.849
4399.8 -60.848
4399.9 -60.858
4400 -60.872
4400.1 -60.878
4400.2 -60.869
4400.3 -60.86
4400.4 -60.856
4400.5 -60.862
4400.6 -60.876
4400.7 -60.878
4400.8 -60.865
4400.9 -60.852
4401 -60.858
4401.1 -60.874
4401.2 -60.877
4401.3 -60.865
4401.4 -60.859
4401.5 -60.869
4401.6 -60.875
4401.7 -60.867
4401.8 -60.862
4401.9 -60.874
4402 -60.877
4402.1 -60.865
4402.2 -60.863
4402.3 -60.873
4402.4 -60.885
4402.5 -60.886
4402.6 -60.88
4402.7 -60.871
4402.8 -60.871
4402.9 -60.885
4403 -60.897
4403.1 -60.898
4403.2 -60.891
4403.3 -60.895
4403.4 -60.903
4403.5 -60.9
4403.6 -60.895
4403.7 -60.897
4403.8 -60.91
4403.9 -60.924
4404 -60.933
4404.1 -60.934
4404.2 -60.931
4404.3 -60.928
4404.4 -60.921
4404.5 -60.911
4404.6 -60.897
4404.7 -60.881
4404.8 -60.867
4404.9 -60.854
4405 -60.847
4405.1 -60.839
4405.2 -60.828
4405.3 -60.815
4405.4 -60.8
4405.5 -60.788
4405.6 -60.776
4405.7 -60.771
4405.8 -60.77
4405.9 -60.771
4406 -60.774
4406.1 -60.78
4406.2 -60.79
4406.3 -60.804
4406.4 -60.825
4406.5 -60.845
4406.6 -60.861
4406.7 -60.874
4406.8 -60.882
4406.9 -60.879
4407 -60.87
4407.1 -60.862
4407.2 -60.853
4407.3 -60.848
4407.4 -60.851
4407.5 -60.863
4407.6 -60.88
4407.7 -60.895
4407.8 -60.901
4407.9 -60.893
4408 -60.88
4408.1 -60.873
4408.2 -60.876
4408.3 -60.891
4408.4 -60.907
4408.5 -60.913
4408.6 -60.902
4408.7 -60.891
4408.8 -60.894
4408.9 -60.909
4409 -60.925
4409.1 -60.924
4409.2 -60.915
4409.3 -60.912
4409.4 -60.925
4409.5 -60.935
4409.6 -60.929
4409.7 -60.924
4409.8 -60.932
4409.9 -60.944
4410 -60.942
4410.1 -60.936
4410.2 -60.944
4410.3 -60.954
4410.4 -60.954
4410.5 -60.951
4410.6 -60.96
4410.7 -60.975
4410.8 -60.983
4410.9 -60.985
4411 -60.985
4411.1 -60.996
4411.2 -61.009
4411.3 -61.02
4411.4 -61.02
4411.5 -61.014
4411.6 -61.02
4411.7 -61.031
4411.8 -61.036
4411.9 -61.029
4412 -61.028
4412.1 -61.04
4412.2 -61.053
4412.3 -61.059
4412.4 -61.06
4412.5 -61.057
4412.6 -61.047
4412.7 -61.034
4412.8 -61.02
4412.9 -61.006
4413 -60.994
4413.1 -60.984
4413.2 -60.977
4413.3 -60.97
4413.4 -60.961
4413.5 -60.952
4413.6 -60.941
4413.7 -60.927
4413.8 -60.914
4413.9 -60.902
4414 -60.89
4414.1 -60.879
4414.2 -60.873
4414.3 -60.867
4414.4 -60.862
4414.5 -60.86
4414.6 -60.867
4414.7 -60.878
4414.8 -60.894
4414.9 -60.911
4415 -60.93
4415.1 -60.945
4415.2 -60.95
4415.3 -60.951
4415.4 -60.944
4415.5 -60.93
4415.6 -60.921
4415.7 -60.919
4415.8 -60.923
4415.9 -60.933
4416 -60.95
4416.1 -60.965
4416.2 -60.967
4416.3 -60.957
4416.4 -60.946
4416.5 -60.942
4416.6 -60.948
4416.7 -60.965
4416.8 -60.979
4416.9 -60.979
4417 -60.966
4417.1 -60.955
4417.2 -60.963
4417.3 -60.98
4417.4 -60.99
4417.5 -60.984
4417.6 -60.975
4417.7 -60.978
4417.8 -60.989
4417.9 -60.996
4418 -60.99
4418.1 -60.987
4418.2 -60.999
4418.3 -61.01
4418.4 -61.003
4418.5 -60.996
4418.6 -61.011
4418.7 -61.021
4418.8 -61.014
4418.9 -61.01
4419 -61.017
4419.1 -61.029
4419.2 -61.039
4419.3 -61.051
4419.4 -61.065
4419.5 -61.08
4419.6 -61.088
4419.7 -61.084
4419.8 -61.074
4419.9 -61.077
4420 -61.091
4420.1 -61.09
4420.2 -61.083
4420.3 -61.086
4420.4 -61.096
4420.5 -61.104
4420.6 -61.107
4420.7 -61.107
4420.8 -61.1
4420.9 -61.091
4421 -61.081
4421.1 -61.071
4421.2 -61.065
4421.3 -61.061
4421.4 -61.065
4421.5 -61.069
4421.6 -61.073
4421.7 -61.073
4421.8 -61.072
4421.9 -61.07
4422 -61.07
4422.1 -61.07
4422.2 -61.063
4422.3 -61.054
4422.4 -61.043
4422.5 -61.034
4422.6 -61.026
4422.7 -61.018
4422.8 -61.012
4422.9 -61.007
4423 -61.003
4423.1 -61.002
4423.2 -61.008
4423.3 -61.019
4423.4 -61.034
4423.5 -61.054
4423.6 -61.067
4423.7 -61.071
4423.8 -61.067
4423.9 -61.057
4424 -61.046
4424.1 -61.035
4424.2 -61.033
4424.3 -61.037
4424.4 -61.047
4424.5 -61.059
4424.6 -61.068
4424.7 -61.069
4424.8 -61.058
4424.9 -61.049
4425 -61.049
4425.1 -61.059
4425.2 -61.071
4425.3 -61.072
4425.4 -61.066
4425.5 -61.057
4425.6 -61.058
4425.7 -61.069
4425.8 -61.077
4425.9 -61.07
4426 -61.057
4426.1 -61.064
4426.2 -61.08
4426.3 -61.082
4426.4 -61.068
4426.5 -61.062
4426.6 -61.073
4426.7 -61.08
4426.8 -61.075
4426.9 -61.071
4427 -61.08
4427.1 -61.082
4427.2 -61.071
4427.3 -61.067
4427.4 -61.075
4427.5 -61.093
4427.6 -61.111
4427.7 -61.126
4427.8 -61.137
4427.9 -61.139
4428 -61.132
4428.1 -61.124
4428.2 -61.133
4428.3 -61.14
4428.4 -61.133
4428.5 -61.125
4428.6 -61.132
4428.7 -61.142
4428.8 -61.142
4428.9 -61.136
4429 -61.12
4429.1 -61.105
4429.2 -61.095
4429.3 -61.09
4429.4 -61.09
4429.5 -61.097
4429.6 -61.108
4429.7 -61.12
4429.8 -61.134
4429.9 -61.148
4430 -61.162
4430.1 -61.177
4430.2 -61.19
4430.3 -61.202
4430.4 -61.213
4430.5 -61.223
4430.6 -61.231
4430.7 -61.237
4430.8 -61.24
4430.9 -61.237
4431 -61.228
4431.1 -61.214
4431.2 -61.197
4431.3 -61.179
4431.4 -61.163
4431.5 -61.155
4431.6 -61.146
4431.7 -61.14
4431.8 -61.142
4431.9 -61.149
4432 -61.16
4432.1 -61.172
4432.2 -61.186
4432.3 -61.188
4432.4 -61.178
4432.5 -61.162
4432.6 -61.149
4432.7 -61.143
4432.8 -61.145
4432.9 -61.158
4433 -61.171
4433.1 -61.178
4433.2 -61.169
4433.3 -61.151
4433.4 -61.139
4433.5 -61.137
4433.6 -61.149
4433.7 -61.16
4433.8 -61.156
4433.9 -61.142
4434 -61.132
4434.1 -61.134
4434.2 -61.142
4434.3 -61.147
4434.4 -61.136
4434.5 -61.127
4434.6 -61.129
4434.7 -61.139
4434.8 -61.136
4434.9 -61.121
4435 -61.124
4435.1 -61.135
4435.2 -61.131
4435.3 -61.117
4435.4 -61.114
4435.5 -61.121
4435.6 -61.115
4435.7 -61.102
4435.8 -61.092
4435.9 -61.085
4436 -61.077
4436.1 -61.065
4436.2 -61.047
4436.3 -61.035
4436.4 -61.041
4436.5 -61.045
4436.6 -61.035
4436.7 -61.029
4436.8 -61.035
4436.9 -61.037
4437 -61.029
4437.1 -61.016
4437.2 -61.005
4437.3 -61.007
4437.4 -61.016
4437.5 -61.026
4437.6 -61.038
4437.7 -61.048
4437.8 -61.057
4437.9 -61.061
4438 -61.06
4438.1 -61.058
4438.2 -61.055
4438.3 -61.056
4438.4 -61.054
4438.5 -61.054
4438.6 -61.054
4438.7 -61.056
4438.8 -61.059
4438.9 -61.063
4439 -61.077
4439.1 -61.093
4439.2 -61.111
4439.3 -61.132
4439.4 -61.149
4439.5 -61.16
4439.6 -61.166
4439.7 -61.172
4439.8 -61.171
4439.9 -61.162
4440 -61.148
4440.1 -61.13
4440.2 -61.115
4440.3 -61.108
4440.4 -61.115
4440.5 -61.126
4440.6 -61.139
4440.7 -61.149
4440.8 -61.152
4440.9 -61.145
4441 -61.13
4441.1 -61.118
4441.2 -61.111
4441.3 -61.112
4441.4 -61.122
4441.5 -61.131
4441.6 -61.131
4441.7 -61.12
4441.8 -61.111
4441.9 -61.107
4442 -61.113
4442.1 -61.122
4442.2 -61.12
4442.3 -61.106
4442.4 -61.095
4442.5 -61.1
4442.6 -61.113
4442.7 -61.115
4442.8 -61.099
4442.9 -61.086
4443 -61.091
4443.1 -61.099
4443.2 -61.094
4443.3 -61.084
4443.4 -61.084
4443.5 -61.091
4443.6 -61.083
4443.7 -61.073
4443.8 -61.08
4443.9 -61.092
4444 -61.087
4444.1 -61.073
4444.2 -61.061
4444.3 -61.052
4444.4 -61.042
4444.5 -61.027
4444.6 -61.021
4444.7 -61.028
4444.8 -61.032
4444.9 -61.023
4445 -61.018
4445.1 -61.026
4445.2 -61.032
4445.3 -61.024
4445.4 -61.01
4445.5 -61.006
4445.6 -61.012
4445.7 -61.022
4445.8 -61.035
4445.9 -61.042
4446 -61.043
4446.1 -61.038
4446.2 -61.033
4446.3 -61.023
4446.4 -61.012
4446.5 -61.004
4446.6 -60.995
4446.7 -60.982
4446.8 -60.968
4446.9 -60.956
4447 -60.946
4447.1 -60.938
4447.2 -60.935
4447.3 -60.93
4447.4 -60.925
4447.5 -60.923
4447.6 -60.923
4447.7 -60.927
4447.8 -60.935
4447.9 -60.951
4448 -60.965
4448.1 -60.979
4448.2 -60.993
4448.3 -61.002
4448.4 -61.003
4448.5 -60.996
4448.6 -60.988
4448.7 -60.975
4448.8 -60.962
4448.9 -60.954
4449 -60.954
4449.1 -60.96
4449.2 -60.971
4449.3 -60.988
4449.4 -61.002
4449.5 -61.001
4449.6 -60.989
4449.7 -60.973
4449.8 -60.963
4449.9 -60.965
4450 -60.979
4450.1 -60.992
4450.2 -60.995
4450.3 -60.987
4450.4 -60.972
4450.5 -60.967
4450.6 -60.974
4450.7 -60.988
4450.8 -60.991
4450.9 -60.98
4451 -60.97
4451.1 -60.972
4451.2 -60.984
4451.3 -60.984
4451.4 -60.975
4451.5 -60.97
4451.6 -60.979
4451.7 -60.987
4451.8 -60.978
4451.9 -60.968
4452 -60.972
4452.1 -60.981
4452.2 -60.972
4452.3 -60.963
4452.4 -60.963
4452.5 -60.97
4452.6 -60.983
4452.7 -60.993
4452.8 -60.999
4452.9 -60.995
4453 -60.983
4453.1 -60.984
4453.2 -60.994
4453.3 -60.996
4453.4 -60.986
4453.5 -60.988
4453.6 -61
4453.7 -61.009
4453.8 -61.003
4453.9 -60.988
4454 -60.982
4454.1 -60.981
4454.2 -60.987
4454.3 -61.003
4454.4 -61.019
4454.5 -61.032
4454.6 -61.043
4454.7 -61.057
4454.8 -61.069
4454.9 -61.079
4455 -61.087
4455.1 -61.093
4455.2 -61.099
4455.3 -61.105
4455.4 -61.119
4455.5 -61.133
4455.6 -61.146
4455.7 -61.158
4455.8 -61.174
4455.9 -61.192
4456 -61.208
4456.1 -61.227
4456.2 -61.238
4456.3 -61.243
4456.4 -61.24
4456.5 -61.229
4456.6 -61.212
4456.7 -61.194
4456.8 -61.184
4456.9 -61.178
4457 -61.176
4457.1 -61.18
4457.2 -61.189
4457.3 -61.199
4457.4 -61.211
4457.5 -61.217
4457.6 -61.212
4457.7 -61.198
4457.8 -61.183
4457.9 -61.174
4458 -61.172
4458.1 -61.181
4458.2 -61.196
4458.3 -61.2
4458.4 -61.192
4458.5 -61.179
4458.6 -61.17
4458.7 -61.172
4458.8 -61.183
4458.9 -61.189
4459 -61.18
4459.1 -61.169
4459.2 -61.167
4459.3 -61.174
4459.4 -61.178
4459.5 -61.165
4459.6 -61.156
4459.7 -61.165
4459.8 -61.174
4459.9 -61.162
4460 -61.151
4460.1 -61.161
4460.2 -61.158
4460.3 -61.15
4460.4 -61.156
4460.5 -61.158
4460.6 -61.147
4460.7 -61.143
4460.8 -61.157
4460.9 -61.173
4461 -61.186
4461.1 -61.197
4461.2 -61.207
4461.3 -61.21
4461.4 -61.202
4461.5 -61.195
4461.6 -61.199
4461.7 -61.209
4461.8 -61.208
4461.9 -61.193
4462 -61.177
4462.1 -61.173
4462.2 -61.185
4462.3 -61.197
4462.4 -61.205
4462.5 -61.21
4462.6 -61.207
4462.7 -61.202
4462.8 -61.197
4462.9 -61.196
4463 -61.191
4463.1 -61.183
4463.2 -61.175
4463.3 -61.166
4463.4 -61.156
4463.5 -61.147
4463.6 -61.146
4463.7 -61.147
4463.8 -61.15
4463.9 -61.154
4464 -61.16
4464.1 -61.165
4464.2 -61.174
4464.3 -61.19
4464.4 -61.202
4464.5 -61.209
4464.6 -61.209
4464.7 -61.202
4464.8 -61.189
4464.9 -61.17
4465 -61.154
4465.1 -61.142
4465.2 -61.136
4465.3 -61.134
4465.4 -61.137
4465.5 -61.147
4465.6 -61.157
4465.7 -61.163
4465.8 -61.156
4465.9 -61.141
4466 -61.123
4466.1 -61.114
4466.2 -61.117
4466.3 -61.128
4466.4 -61.143
4466.5 -61.143
4466.6 -61.129
4466.7 -61.112
4466.8 -61.104
4466.9 -61.11
4467 -61.121
4467.1 -61.122
4467.2 -61.108
4467.3 -61.096
4467.4 -61.095
4467.5 -61.105
4467.6 -61.107
4467.7 -61.095
4467.8 -61.089
4467.9 -61.095
4468 -61.099
4468.1 -61.088
4468.2 -61.077
4468.3 -61.085
4468.4 -61.092
4468.5 -61.08
4468.6 -61.068
4468.7 -61.075
4468.8 -61.075
4468.9 -61.061
4469 -61.057
4469.1 -61.061
4469.2 -61.068
4469.3 -61.079
4469.4 -61.088
4469.5 -61.093
4469.6 -61.088
4469.7 -61.078
4469.8 -61.077
4469.9 -61.083
4470 -61.082
4470.1 -61.069
4470.2 -61.06
4470.3 -61.064
4470.4 -61.078
4470.5 -61.079
4470.6 -61.069
4470.7 -61.056
4470.8 -61.046
4470.9 -61.044
4471 -61.054
4471.1 -61.068
4471.2 -61.078
4471.3 -61.088
4471.4 -61.095
4471.5 -61.095
4471.6 -61.092
4471.7 -61.086
4471.8 -61.081
4471.9 -61.071
4472 -61.062
4472.1 -61.054
4472.2 -61.045
4472.3 -61.036
4472.4 -61.024
4472.5 -61.019
4472.6 -61.018
4472.7 -61.02
4472.8 -61.026
4472.9 -61.031
4473 -61.038
4473.1 -61.046
4473.2 -61.059
4473.3 -61.074
4473.4 -61.087
4473.5 -61.096
4473.6 -61.097
4473.7 -61.092
4473.8 -61.079
4473.9 -61.064
4474 -61.05
4474.1 -61.041
4474.2 -61.038
4474.3 -61.042
4474.4 -61.056
4474.5 -61.068
4474.6 -61.075
4474.7 -61.067
4474.8 -61.052
4474.9 -61.038
4475 -61.032
4475.1 -61.041
4475.2 -61.053
4475.3 -61.057
4475.4 -61.046
4475.5 -61.034
4475.6 -61.029
4475.7 -61.035
4475.8 -61.05
4475.9 -61.048
4476 -61.035
4476.1 -61.03
4476.2 -61.038
4476.3 -61.048
4476.4 -61.039
4476.5 -61.029
4476.6 -61.031
4476.7 -61.043
4476.8 -61.042
4476.9 -61.031
4477 -61.031
4477.1 -61.04
4477.2 -61.043
4477.3 -61.034
4477.4 -61.029
4477.5 -61.031
4477.6 -61.035
4477.7 -61.036
4477.8 -61.034
4477.9 -61.028
4478 -61.024
4478.1 -61.034
4478.2 -61.039
4478.3 -61.029
4478.4 -61.022
4478.5 -61.027
4478.6 -61.034
4478.7 -61.031
4478.8 -61.018
4478.9 -61.007
4479 -61.005
4479.1 -61.012
4479.2 -61.022
4479.3 -61.035
4479.4 -61.044
4479.5 -61.051
4479.6 -61.052
4479.7 -61.053
4479.8 -61.052
4479.9 -61.05
4480 -61.05
4480.1 -61.048
4480.2 -61.048
4480.3 -61.046
4480.4 -61.046
4480.5 -61.047
4480.6 -61.051
4480.7 -61.06
4480.8 -61.067
4480.9 -61.075
4481 -61.086
4481.1 -61.098
4481.2 -61.113
4481.3 -61.125
4481.4 -61.134
4481.5 -61.136
4481.6 -61.129
4481.7 -61.117
4481.8 -61.102
4481.9 -61.09
4482 -61.081
4482.1 -61.074
4482.2 -61.07
4482.3 -61.074
4482.4 -61.083
4482.5 -61.096
4482.6 -61.112
4482.7 -61.117
4482.8 -61.108
4482.9 -61.092
4483 -61.077
4483.1 -61.073
4483.2 -61.079
4483.3 -61.096
4483.4 -61.108
4483.5 -61.106
4483.6 -61.09
4483.7 -61.078
4483.8 -61.076
4483.9 -61.085
4484 -61.1
4484.1 -61.1
4484.2 -61.085
4484.3 -61.075
4484.4 -61.079
4484.5 -61.092
4484.6 -61.093
4484.7 -61.084
4484.8 -61.078
4484.9 -61.085
4485 -61.091
4485.1 -61.08
4485.2 -61.069
4485.3 -61.075
4485.4 -61.085
4485.5 -61.074
4485.6 -61.059
4485.7 -61.058
4485.8 -61.066
4485.9 -61.076
4486 -61.087
4486.1 -61.099
4486.2 -61.098
4486.3 -61.087
4486.4 -61.079
4486.5 -61.085
4486.6 -61.088
4486.7 -61.074
4486.8 -61.068
4486.9 -61.074
4487 -61.081
4487.1 -61.077
4487.2 -61.066
4487.3 -61.053
4487.4 -61.044
4487.5 -61.043
4487.6 -61.052
4487.7 -61.067
4487.8 -61.081
4487.9 -61.095
4488 -61.11
4488.1 -61.12
4488.2 -61.13
4488.3 -61.138
4488.4 -61.146
4488.5 -61.156
4488.6 -61.169
4488.7 -61.183
4488.8 -61.194
4488.9 -61.207
4489 -61.218
4489.1 -61.228
4489.2 -61.241
4489.3 -61.252
4489.4 -61.262
4489.5 -61.262
4489.6 -61.254
4489.7 -61.239
4489.8 -61.222
4489.9 -61.205
4490 -61.192
4490.1 -61.188
4490.2 -61.187
4490.3 -61.191
4490.4 -61.199
4490.5 -61.21
4490.6 -61.222
4490.7 -61.228
4490.8 -61.229
4490.9 -61.218
4491 -61.201
4491.1 -61.187
4491.2 -61.181
4491.3 -61.181
4491.4 -61.187
4491.5 -61.203
4491.6 -61.205
4491.7 -61.192
4491.8 -61.175
4491.9 -61.167
4492 -61.168
4492.1 -61.176
4492.2 -61.182
4492.3 -61.172
4492.4 -61.158
4492.5 -61.156
4492.6 -61.165
4492.7 -61.169
4492.8 -61.157
4492.9 -61.148
4493 -61.151
4493.1 -61.16
4493.2 -61.158
4493.3 -61.144
4493.4 -61.14
4493.5 -61.147
4493.6 -61.148
4493.7 -61.138
4493.8 -61.137
4493.9 -61.148
4494 -61.149
4494.1 -61.136
4494.2 -61.119
4494.3 -61.104
4494.4 -61.09
4494.5 -61.088
4494.6 -61.096
4494.7 -61.098
4494.8 -61.089
4494.9 -61.081
4495 -61.089
4495.1 -61.091
4495.2 -61.078
4495.3 -61.065
4495.4 -61.065
4495.5 -61.074
4495.6 -61.081
4495.7 -61.082
4495.8 -61.073
4495.9 -61.058
4496 -61.039
4496.1 -61.017
4496.2 -61.005
4496.3 -60.996
4496.4 -60.989
4496.5 -60.983
4496.6 -60.974
4496.7 -60.965
4496.8 -60.958
4496.9 -60.956
4497 -60.951
4497.1 -60.944
4497.2 -60.933
4497.3 -60.916
4497.4 -60.898
4497.5 -60.881
4497.6 -60.871
4497.7 -60.858
4497.8 -60.844
4497.9 -60.832
4498 -60.821
4498.1 -60.812
4498.2 -60.81
4498.3 -60.82
4498.4 -60.833
4498.5 -60.847
4498.6 -60.862
4498.7 -60.871
4498.8 -60.876
4498.9 -60.874
4499 -60.871
4499.1 -60.862
4499.2 -60.85
4499.3 -60.843
4499.4 -60.842
4499.5 -60.849
4499.6 -60.862
4499.7 -60.879
4499.8 -60.888
4499.9 -60.882
4500 -60.867
4500.1 -60.855
4500.2 -60.854
4500.3 -60.863
4500.4 -60.881
4500.5 -60.888
4500.6 -60.88
4500.7 -60.868
4500.8 -60.863
4500.9 -60.87
4501 -60.882
4501.1 -60.884
4501.2 -60.873
4501.3 -60.866
4501.4 -60.873
4501.5 -60.885
4501.6 -60.879
4501.7 -60.868
4501.8 -60.873
4501.9 -60.884
4502 -60.881
4502.1 -60.873
4502.2 -60.874
4502.3 -60.885
4502.4 -60.896
4502.5 -60.899
4502.6 -60.896
4502.7 -60.896
4502.8 -60.905
4502.9 -60.919
4503 -60.926
4503.1 -60.918
4503.2 -60.917
4503.3 -60.927
4503.4 -60.928
4503.5 -60.919
4503.6 -60.915
4503.7 -60.928
4503.8 -60.944
4503.9 -60.952
4504 -60.951
4504.1 -60.944
4504.2 -60.934
4504.3 -60.924
4504.4 -60.922
4504.5 -60.916
4504.6 -60.911
4504.7 -60.909
4504.8 -60.91
4504.9 -60.91
4505 -60.912
4505.1 -60.92
4505.2 -60.924
4505.3 -60.924
4505.4 -60.922
4505.5 -60.917
4505.6 -60.912
4505.7 -60.904
4505.8 -60.9
4505.9 -60.896
4506 -60.888
4506.1 -60.882
4506.2 -60.875
4506.3 -60.867
4506.4 -60.864
4506.5 -60.868
4506.6 -60.875
4506.7 -60.885
4506.8 -60.899
4506.9 -60.917
4507 -60.934
4507.1 -60.947
4507.2 -60.954
4507.3 -60.953
4507.4 -60.946
4507.5 -60.935
4507.6 -60.927
4507.7 -60.927
4507.8 -60.933
4507.9 -60.947
4508 -60.963
4508.1 -60.973
4508.2 -60.971
4508.3 -60.959
4508.4 -60.95
4508.5 -60.949
4508.6 -60.963
4508.7 -60.978
4508.8 -60.982
4508.9 -60.972
4509 -60.964
4509.1 -60.968
4509.2 -60.982
4509.3 -60.991
4509.4 -60.984
4509.5 -60.976
4509.6 -60.981
4509.7 -60.996
4509.8 -60.999
4509.9 -60.988
4510 -60.988
4510.1 -61.003
4510.2 -61.008
4510.3 -61
4510.4 -60.999
4510.5 -61.013
4510.6 -61.02
4510.7 -61.015
4510.8 -61.003
4510.9 -60.993
4511 -60.984
4511.1 -60.975
4511.2 -60.974
4511.3 -60.984
4511.4 -60.994
4511.5 -60.99
4511.6 -60.987
4511.7 -60.996
4511.8 -61.003
4511.9 -61
4512 -60.994
4512.1 -60.999
4512.2 -61.012
4512.3 -61.025
4512.4 -61.028
4512.5 -61.024
4512.6 -61.023
4512.7 -61.015
4512.8 -61.001
4512.9 -60.987
4513 -60.975
4513.1 -60.962
4513.2 -60.951
4513.3 -60.945
4513.4 -60.939
4513.5 -60.93
4513.6 -60.921
4513.7 -60.91
4513.8 -60.896
4513.9 -60.881
4514 -60.873
4514.1 -60.864
4514.2 -60.854
4514.3 -60.844
4514.4 -60.834
4514.5 -60.827
4514.6 -60.823
4514.7 -60.829
4514.8 -60.839
4514.9 -60.851
4515 -60.864
4515.1 -60.88
4515.2 -60.895
4515.3 -60.907
4515.4 -60.915
4515.5 -60.915
4515.6 -60.907
4515.7 -60.895
4515.8 -60.883
4515.9 -60.879
4516 -60.882
4516.1 -60.897
4516.2 -60.915
4516.3 -60.93
4516.4 -60.934
4516.5 -60.926
4516.6 -60.915
4516.7 -60.908
4516.8 -60.913
4516.9 -60.926
4517 -60.941
4517.1 -60.944
4517.2 -60.935
4517.3 -60.928
4517.4 -60.929
4517.5 -60.942
4517.6 -60.96
4517.7 -60.964
4517.8 -60.954
4517.9 -60.948
4518 -60.962
4518.1 -60.978
4518.2 -60.98
4518.3 -60.972
4518.4 -60.972
4518.5 -60.987
4518.6 -60.991
4518.7 -60.985
4518.8 -60.986
4518.9 -60.998
4519 -61.007
4519.1 -61.006
4519.2 -60.997
4519.3 -60.988
4519.4 -60.988
4519.5 -60.996
4519.6 -61.01
4519.7 -61.015
4519.8 -61.003
4519.9 -61.002
4520 -61.015
4520.1 -61.025
4520.2 -61.018
4520.3 -61.012
4520.4 -61.02
4520.5 -61.035
4520.6 -61.048
4520.7 -61.052
4520.8 -61.057
4520.9 -61.054
4521 -61.045
4521.1 -61.031
4521.2 -61.018
4521.3 -61.004
4521.4 -60.993
4521.5 -60.989
4521.6 -60.983
4521.7 -60.974
4521.8 -60.963
4521.9 -60.953
4522 -60.942
4522.1 -60.929
4522.2 -60.919
4522.3 -60.907
4522.4 -60.892
4522.5 -60.882
4522.6 -60.878
4522.7 -60.878
4522.8 -60.88
4522.9 -60.885
4523 -60.892
4523.1 -60.9
4523.2 -60.914
4523.3 -60.932
4523.4 -60.951
4523.5 -60.966
4523.6 -60.978
4523.7 -60.98
4523.8 -60.976
4523.9 -60.965
4524 -60.953
4524.1 -60.947
4524.2 -60.947
4524.3 -60.953
4524.4 -60.966
4524.5 -60.983
4524.6 -60.996
4524.7 -60.997
4524.8 -60.991
4524.9 -60.979
4525 -60.975
4525.1 -60.983
4525.2 -60.998
4525.3 -61.009
4525.4 -61.005
4525.5 -60.998
4525.6 -60.995
4525.7 -61.004
4525.8 -61.021
4525.9 -61.024
4526 -61.012
4526.1 -61.005
4526.2 -61.018
4526.3 -61.032
4526.4 -61.032
4526.5 -61.024
4526.6 -61.027
4526.7 -61.042
4526.8 -61.045
4526.9 -61.039
4527 -61.039
4527.1 -61.052
4527.2 -61.057
4527.3 -61.048
4527.4 -61.039
4527.5 -61.037
4527.6 -61.041
4527.7 -61.04
4527.8 -61.031
4527.9 -61.023
4528 -61.028
4528.1 -61.041
4528.2 -61.04
4528.3 -61.035
4528.4 -61.043
4528.5 -61.053
4528.6 -61.053
4528.7 -61.044
4528.8 -61.035
4528.9 -61.033
4529 -61.048
4529.1 -61.063
4529.2 -61.074
4529.3 -61.081
4529.4 -61.082
4529.5 -61.079
4529.6 -61.073
4529.7 -61.07
4529.8 -61.068
4529.9 -61.063
4530 -61.057
4530.1 -61.049
4530.2 -61.041
4530.3 -61.034
4530.4 -61.033
4530.5 -61.032
4530.6 -61.031
4530.7 -61.032
4530.8 -61.037
4530.9 -61.043
4531 -61.051
4531.1 -61.065
4531.2 -61.079
4531.3 -61.094
4531.4 -61.109
4531.5 -61.122
4531.6 -61.13
4531.7 -61.128
4531.8 -61.123
4531.9 -61.112
4532 -61.098
4532.1 -61.084
4532.2 -61.075
4532.3 -61.079
4532.4 -61.087
4532.5 -61.099
4532.6 -61.114
4532.7 -61.125
4532.8 -61.125
4532.9 -61.115
4533 -61.105
4533.1 -61.098
4533.2 -61.099
4533.3 -61.106
4533.4 -61.119
4533.5 -61.128
4533.6 -61.123
4533.7 -61.113
4533.8 -61.107
4533.9 -61.11
4534 -61.12
4534.1 -61.128
4534.2 -61.122
4534.3 -61.111
4534.4 -61.112
4534.5 -61.123
4534.6 -61.13
4534.7 -61.121
4534.8 -61.108
4534.9 -61.111
4535 -61.123
4535.1 -61.125
4535.2 -61.117
4535.3 -61.116
4535.4 -61.123
4535.5 -61.119
4535.6 -61.105
4535.7 -61.096
4535.8 -61.101
4535.9 -61.107
4536 -61.111
4536.1 -61.107
4536.2 -61.096
4536.3 -61.082
4536.4 -61.084
4536.5 -61.094
4536.6 -61.088
4536.7 -61.078
4536.8 -61.081
4536.9 -61.089
4537 -61.088
4537.1 -61.077
4537.2 -61.068
4537.3 -61.063
4537.4 -61.064
4537.5 -61.075
4537.6 -61.092
4537.7 -61.107
4537.8 -61.119
4537.9 -61.132
4538 -61.139
4538.1 -61.145
4538.2 -61.15
4538.3 -61.156
4538.4 -61.163
4538.5 -61.169
4538.6 -61.177
4538.7 -61.184
4538.8 -61.191
4538.9 -61.201
4539 -61.215
4539.1 -61.234
4539.2 -61.252
4539.3 -61.269
4539.4 -61.282
4539.5 -61.292
4539.6 -61.294
4539.7 -61.289
4539.8 -61.283
4539.9 -61.27
4540 -61.254
4540.1 -61.238
4540.2 -61.224
4540.3 -61.215
4540.4 -61.215
4540.5 -61.227
4540.6 -61.241
4540.7 -61.252
4540.8 -61.259
4540.9 -61.257
4541 -61.245
4541.1 -61.228
4541.2 -61.217
4541.3 -61.211
4541.4 -61.212
4541.5 -61.221
4541.6 -61.231
4541.7 -61.23
4541.8 -61.218
4541.9 -61.208
4542 -61.203
4542.1 -61.208
4542.2 -61.217
4542.3 -61.216
4542.4 -61.202
4542.5 -61.189
4542.6 -61.196
4542.7 -61.206
4542.8 -61.203
4542.9 -61.188
4543 -61.178
4543.1 -61.184
4543.2 -61.193
4543.3 -61.186
4543.4 -61.175
4543.5 -61.177
4543.6 -61.183
4543.7 -61.173
4543.8 -61.161
4543.9 -61.164
4544 -61.181
4544.1 -61.188
4544.2 -61.186
4544.3 -61.185
4544.4 -61.191
4544.5 -61.199
4544.6 -61.202
4544.7 -61.196
4544.8 -61.186
4544.9 -61.189
4545 -61.189
4545.1 -61.177
4545.2 -61.171
4545.3 -61.176
4545.4 -61.184
4545.5 -61.182
4545.6 -61.171
4545.7 -61.153
4545.8 -61.136
4545.9 -61.127
4546 -61.122
4546.1 -61.125
4546.2 -61.131
4546.3 -61.14
4546.4 -61.15
4546.5 -61.159
4546.6 -61.177
4546.7 -61.19
4546.8 -61.201
4546.9 -61.213
4547 -61.224
4547.1 -61.236
4547.2 -61.246
4547.3 -61.26
4547.4 -61.268
4547.5 -61.273
4547.6 -61.273
4547.7 -61.267
4547.8 -61.257
4547.9 -61.243
4548 -61.231
4548.1 -61.214
4548.2 -61.195
4548.3 -61.177
4548.4 -61.162
4548.5 -61.151
4548.6 -61.145
4548.7 -61.149
4548.8 -61.157
4548.9 -61.166
4549 -61.178
4549.1 -61.185
4549.2 -61.181
4549.3 -61.168
4549.4 -61.154
4549.5 -61.138
4549.6 -61.129
4549.7 -61.128
4549.8 -61.135
4549.9 -61.145
4550 -61.149
4550.1 -61.143
4550.2 -61.128
4550.3 -61.113
4550.4 -61.109
4550.5 -61.117
4550.6 -61.126
4550.7 -61.121
4550.8 -61.107
4550.9 -61.093
4551 -61.093
4551.1 -61.103
4551.2 -61.104
4551.3 -61.088
4551.4 -61.076
4551.5 -61.08
4551.6 -61.088
4551.7 -61.081
4551.8 -61.065
4551.9 -61.066
4552 -61.073
4552.1 -61.065
4552.2 -61.051
4552.3 -61.044
4552.4 -61.049
4552.5 -61.059
4552.6 -61.069
4552.7 -61.078
4552.8 -61.081
4552.9 -61.072
4553 -61.058
4553.1 -61.058
4553.2 -61.062
4553.3 -61.055
4553.4 -61.048
4553.5 -61.051
4553.6 -61.056
4553.7 -61.053
4553.8 -61.039
4553.9 -61.026
4554 -61.018
4554.1 -61.025
4554.2 -61.037
4554.3 -61.05
4554.4 -61.061
4554.5 -61.069
4554.6 -61.075
4554.7 -61.077
4554.8 -61.083
4554.9 -61.082
4555 -61.081
4555.1 -61.08
4555.2 -61.077
4555.3 -61.074
4555.4 -61.073
4555.5 -61.078
4555.6 -61.081
4555.7 -61.087
4555.8 -61.093
4555.9 -61.104
4556 -61.121
4556.1 -61.14
4556.2 -61.16
4556.3 -61.176
4556.4 -61.191
4556.5 -61.201
4556.6 -61.203
4556.7 -61.198
4556.8 -61.189
4556.9 -61.177
4557 -61.158
4557.1 -61.142
4557.2 -61.131
4557.3 -61.123
4557.4 -61.119
4557.5 -61.121
4557.6 -61.132
4557.7 -61.144
4557.8 -61.155
4557.9 -61.155
4558 -61.143
4558.1 -61.127
4558.2 -61.113
4558.3 -61.111
4558.4 -61.118
4558.5 -61.128
4558.6 -61.131
4558.7 -61.125
4558.8 -61.109
4558.9 -61.098
4559 -61.102
4559.1 -61.114
4559.2 -61.116
4559.3 -61.101
4559.4 -61.087
4559.5 -61.086
4559.6 -61.095
4559.7 -61.096
4559.8 -61.083
4559.9 -61.075
4560 -61.079
4560.1 -61.086
4560.2 -61.078
4560.3 -61.065
4560.4 -61.07
4560.5 -61.08
4560.6 -61.078
4560.7 -61.064
4560.8 -61.05
4560.9 -61.04
4561 -61.028
4561.1 -61.013
4561.2 -61.002
4561.3 -61.009
4561.4 -61.015
4561.5 -61.008
4561.6 -61.004
4561.7 -61.01
4561.8 -61.013
4561.9 -61.001
4562 -60.99
4562.1 -60.99
4562.2 -60.999
4562.3 -61.009
4562.4 -61.014
4562.5 -61.01
4562.6 -61
4562.7 -60.986
4562.8 -60.969
4562.9 -60.952
4563 -60.943
4563.1 -60.933
4563.2 -60.924
4563.3 -60.918
4563.4 -60.911
4563.5 -60.903
4563.6 -60.893
4563.7 -60.889
4563.8 -60.884
4563.9 -60.875
4564 -60.865
4564.1 -60.852
4564.2 -60.836
4564.3 -60.819
4564.4 -60.805
4564.5 -60.792
4564.6 -60.779
4564.7 -60.771
4564.8 -60.764
4564.9 -60.758
4565 -60.755
4565.1 -60.762
4565.2 -60.773
4565.3 -60.787
4565.4 -60.803
4565.5 -60.818
4565.6 -60.825
4565.7 -60.82
4565.8 -60.812
4565.9 -60.798
4566 -60.787
4566.1 -60.781
4566.2 -60.784
4566.3 -60.794
4566.4 -60.807
4566.5 -60.821
4566.6 -60.823
4566.7 -60.812
4566.8 -60.8
4566.9 -60.794
4567 -60.801
4567.1 -60.814
4567.2 -60.827
4567.3 -60.823
4567.4 -60.809
4567.5 -60.801
4567.6 -60.806
4567.7 -60.822
4567.8 -60.826
4567.9 -60.818
4568 -60.812
4568.1 -60.822
4568.2 -60.836
4568.3 -60.832
4568.4 -60.826
4568.5 -60.829
4568.6 -60.845
4568.7 -60.847
4568.8 -60.838
4568.9 -60.837
4569 -60.848
4569.1 -60.869
4569.2 -60.885
4569.3 -60.898
4569.4 -60.911
4569.5 -60.922
4569.6 -60.922
4569.7 -60.911
4569.8 -60.918
4569.9 -60.931
4570 -60.932
4570.1 -60.926
4570.2 -60.931
4570.3 -60.944
4570.4 -60.95
4570.5 -60.953
4570.6 -60.948
4570.7 -60.941
4570.8 -60.939
4570.9 -60.948
4571 -60.961
4571.1 -60.973
4571.2 -60.994
4571.3 -61.014
4571.4 -61.03
4571.5 -61.043
4571.6 -61.053
4571.7 -61.062
4571.8 -61.071
4571.9 -61.085
4572 -61.101
4572.1 -61.117
4572.2 -61.133
4572.3 -61.144
4572.4 -61.155
4572.5 -61.171
4572.6 -61.193
4572.7 -61.215
4572.8 -61.235
4572.9 -61.252
4573 -61.261
4573.1 -61.26
4573.2 -61.255
4573.3 -61.249
4573.4 -61.238
4573.5 -61.223
4573.6 -61.211
4573.7 -61.2
4573.8 -61.195
4573.9 -61.195
4574 -61.205
4574.1 -61.218
4574.2 -61.232
4574.3 -61.24
4574.4 -61.237
4574.5 -61.23
4574.6 -61.216
4574.7 -61.204
4574.8 -61.201
4574.9 -61.206
4575 -61.216
4575.1 -61.227
4575.2 -61.23
4575.3 -61.218
4575.4 -61.207
4575.5 -61.205
4575.6 -61.213
4575.7 -61.222
4575.8 -61.218
4575.9 -61.205
4576 -61.2
4576.1 -61.206
4576.2 -61.217
4576.3 -61.215
4576.4 -61.2
4576.5 -61.196
4576.6 -61.21
4576.7 -61.215
4576.8 -61.203
4576.9 -61.193
4577 -61.197
4577.1 -61.203
4577.2 -61.196
4577.3 -61.189
4577.4 -61.191
4577.5 -61.197
4577.6 -61.202
4577.7 -61.202
4577.8 -61.199
4577.9 -61.188
4578 -61.187
4578.1 -61.196
4578.2 -61.198
4578.3 -61.186
4578.4 -61.182
4578.5 -61.191
4578.6 -61.194
4578.7 -61.19
4578.8 -61.176
4578.9 -61.167
4579 -61.167
4579.1 -61.175
4579.2 -61.184
4579.3 -61.19
4579.4 -61.198
4579.5 -61.199
4579.6 -61.195
4579.7 -61.19
4579.8 -61.183
4579.9 -61.173
4580 -61.164
4580.1 -61.158
4580.2 -61.149
4580.3 -61.14
4580.4 -61.132
4580.5 -61.124
4580.6 -61.118
4580.7 -61.114
4580.8 -61.112
4580.9 -61.112
4581 -61.116
4581.1 -61.122
4581.2 -61.131
4581.3 -61.142
4581.4 -61.153
4581.5 -61.166
4581.6 -61.172
4581.7 -61.172
4581.8 -61.167
4581.9 -61.155
4582 -61.141
4582.1 -61.124
4582.2 -61.112
4582.3 -61.106
4582.4 -61.107
4582.5 -61.116
4582.6 -61.128
4582.7 -61.14
4582.8 -61.141
4582.9 -61.128
4583 -61.113
4583.1 -61.103
4583.2 -61.103
4583.3 -61.114
4583.4 -61.13
4583.5 -61.128
4583.6 -61.115
4583.7 -61.101
4583.8 -61.096
4583.9 -61.101
4584 -61.111
4584.1 -61.113
4584.2 -61.098
4584.3 -61.087
4584.4 -61.091
4584.5 -61.102
4584.6 -61.1
4584.7 -61.086
4584.8 -61.085
4584.9 -61.091
4585 -61.092
4585.1 -61.078
4585.2 -61.068
4585.3 -61.076
4585.4 -61.079
4585.5 -61.068
4585.6 -61.058
4585.7 -61.059
4585.8 -61.067
4585.9 -61.076
4586 -61.085
4586.1 -61.09
4586.2 -61.092
4586.3 -61.078
4586.4 -61.071
4586.5 -61.079
4586.6 -61.08
4586.7 -61.066
4586.8 -61.058
4586.9 -61.065
4587 -61.072
4587.1 -61.069
4587.2 -61.057
4587.3 -61.045
4587.4 -61.036
4587.5 -61.029
4587.6 -61.037
4587.7 -61.051
4587.8 -61.064
4587.9 -61.076
4588 -61.088
4588.1 -61.099
4588.2 -61.107
4588.3 -61.118
4588.4 -61.129
4588.5 -61.141
4588.6 -61.154
4588.7 -61.166
4588.8 -61.179
4588.9 -61.19
4589 -61.202
4589.1 -61.209
4589.2 -61.217
4589.3 -61.225
4589.4 -61.228
4589.5 -61.231
4589.6 -61.224
4589.7 -61.211
4589.8 -61.194
4589.9 -61.179
4590 -61.166
4590.1 -61.159
4590.2 -61.16
4590.3 -61.165
4590.4 -61.176
4590.5 -61.188
4590.6 -61.197
4590.7 -61.196
4590.8 -61.185
4590.9 -61.174
4591 -61.16
4591.1 -61.149
4591.2 -61.149
4591.3 -61.157
4591.4 -61.166
4591.5 -61.17
4591.6 -61.167
4591.7 -61.154
4591.8 -61.143
4591.9 -61.142
4592 -61.152
4592.1 -61.158
4592.2 -61.15
4592.3 -61.138
4592.4 -61.132
4592.5 -61.139
4592.6 -61.146
4592.7 -61.14
4592.8 -61.123
4592.9 -61.118
4593 -61.13
4593.1 -61.134
4593.2 -61.121
4593.3 -61.111
4593.4 -61.115
4593.5 -61.116
4593.6 -61.104
4593.7 -61.1
4593.8 -61.11
4593.9 -61.116
4594 -61.105
4594.1 -61.088
4594.2 -61.073
4594.3 -61.061
4594.4 -61.051
4594.5 -61.04
4594.6 -61.04
4594.7 -61.046
4594.8 -61.045
4594.9 -61.032
4595 -61.03
4595.1 -61.039
4595.2 -61.039
4595.3 -61.026
4595.4 -61.008
4595.5 -61.003
4595.6 -61.011
4595.7 -61.022
4595.8 -61.031
4595.9 -61.035
4596 -61.033
4596.1 -61.026
4596.2 -61.019
4596.3 -61.014
4596.4 -61.006
4596.5 -60.999
4596.6 -60.989
4596.7 -60.978
4596.8 -60.965
4596.9 -60.953
4597 -60.95
4597.1 -60.947
4597.2 -60.943
4597.3 -60.938
4597.4 -60.936
4597.5 -60.938
4597.6 -60.944
4597.7 -60.96
4597.8 -60.974
4597.9 -60.989
4598 -61.001
4598.1 -61.009
4598.2 -61.012
4598.3 -61.008
4598.4 -61.004
4598.5 -60.992
4598.6 -60.978
4598.7 -60.965
4598.8 -60.954
4598.9 -60.953
4599 -60.958
4599.1 -60.975
4599.2 -60.99
4599.3 -60.995
4599.4 -60.987
4599.5 -60.971
4599.6 -60.957
4599.7 -60.951
4599.8 -60.961
4599.9 -60.974
4600 -60.983
4600.1 -60.979
4600.2 -60.964
4600.3 -60.951
4600.4 -60.951
4600.5 -60.965
4600.6 -60.977
4600.7 -60.972
4600.8 -60.957
4600.9 -60.95
4601 -60.958
4601.1 -60.968
4601.2 -60.967
4601.3 -60.955
4601.4 -60.954
4601.5 -60.965
4601.6 -60.964
4601.7 -60.95
4601.8 -60.947
4601.9 -60.961
4602 -60.962
4602.1 -60.949
4602.2 -60.945
4602.3 -60.953
4602.4 -60.964
4602.5 -60.967
4602.6 -60.969
4602.7 -60.973
4602.8 -60.985
4602.9 -60.994
4603 -60.99
4603.1 -60.981
4603.2 -60.986
4603.3 -60.993
4603.4 -60.988
4603.5 -60.979
4603.6 -60.982
4603.7 -60.994
4603.8 -61.008
4603.9 -61.01
4604 -61.003
4604.1 -60.992
4604.2 -60.98
4604.3 -60.969
4604.4 -60.962
4604.5 -60.962
4604.6 -60.962
4604.7 -60.962
4604.8 -60.965
4604.9 -60.97
4605 -60.977
4605.1 -60.981
4605.2 -60.99
4605.3 -60.995
4605.4 -60.997
4605.5 -60.997
4605.6 -60.994
4605.7 -60.987
4605.8 -60.979
4605.9 -60.971
4606 -60.962
4606.1 -60.956
4606.2 -60.95
4606.3 -60.941
4606.4 -60.934
4606.5 -60.93
4606.6 -60.935
4606.7 -60.942
4606.8 -60.956
4606.9 -60.971
4607 -60.984
4607.1 -60.994
4607.2 -60.994
4607.3 -60.987
4607.4 -60.976
4607.5 -60.965
4607.6 -60.959
4607.7 -60.961
4607.8 -60.969
4607.9 -60.982
4608 -60.994
4608.1 -60.992
4608.2 -60.98
4608.3 -60.972
4608.4 -60.972
4608.5 -60.984
4608.6 -60.996
4608.7 -61.001
4608.8 -60.989
4608.9 -60.979
4609 -60.979
4609.1 -60.992
4609.2 -60.998
4609.3 -60.987
4609.4 -60.978
4609.5 -60.98
4609.6 -60.994
4609.7 -60.994
4609.8 -60.981
4609.9 -60.977
4610 -60.986
4610.1 -60.991
4610.2 -60.982
4610.3 -60.982
4610.4 -60.995
4610.5 -60.997
4610.6 -60.987
4610.7 -60.98
4610.8 -60.985
4610.9 -60.993
4611 -61
4611.1 -61.002
4611.2 -60.993
4611.3 -60.988
4611.4 -60.994
4611.5 -61.004
4611.6 -61.001
4611.7 -60.992
4611.8 -60.997
4611.9 -61.008
4612 -61.017
4612.1 -61.011
4612.2 -60.998
4612.3 -60.988
4612.4 -60.986
4612.5 -60.99
4612.6 -61
4612.7 -61.016
4612.8 -61.032
4612.9 -61.047
4613 -61.062
4613.1 -61.076
4613.2 -61.09
4613.3 -61.103
4613.4 -61.122
4613.5 -61.139
4613.6 -61.154
4613.7 -61.168
4613.8 -61.182
4613.9 -61.194
4614 -61.206
4614.1 -61.221
4614.2 -61.232
4614.3 -61.238
4614.4 -61.235
4614.5 -61.225
4614.6 -61.21
4614.7 -61.194
4614.8 -61.183
4614.9 -61.173
4615 -61.168
4615.1 -61.165
4615.2 -61.166
4615.3 -61.173
4615.4 -61.183
4615.5 -61.198
4615.6 -61.203
4615.7 -61.198
4615.8 -61.185
4615.9 -61.17
4616 -61.158
4616.1 -61.157
4616.2 -61.168
4616.3 -61.182
4616.4 -61.19
4616.5 -61.183
4616.6 -61.167
4616.7 -61.155
4616.8 -61.152
4616.9 -61.163
4617 -61.175
4617.1 -61.172
4617.2 -61.155
4617.3 -61.143
4617.4 -61.148
4617.5 -61.16
4617.6 -61.164
4617.7 -61.15
4617.8 -61.139
4617.9 -61.143
4618 -61.151
4618.1 -61.146
4618.2 -61.136
4618.3 -61.136
4618.4 -61.146
4618.5 -61.139
4618.6 -61.125
4618.7 -61.125
4618.8 -61.138
4618.9 -61.133
4619 -61.119
4619.1 -61.106
4619.2 -61.097
4619.3 -61.09
4619.4 -61.081
4619.5 -61.072
4619.6 -61.067
4619.7 -61.074
4619.8 -61.073
4619.9 -61.059
4620 -61.057
4620.1 -61.064
4620.2 -61.071
4620.3 -61.063
4620.4 -61.052
4620.5 -61.051
4620.6 -61.061
4620.7 -61.073
4620.8 -61.084
4620.9 -61.097
4621 -61.1
4621.1 -61.095
4621.2 -61.086
4621.3 -61.077
4621.4 -61.065
4621.5 -61.051
4621.6 -61.04
4621.7 -61.027
4621.8 -61.013
4621.9 -60.998
4622 -60.984
4622.1 -60.971
4622.2 -60.96
4622.3 -60.954
4622.4 -60.948
4622.5 -60.943
4622.6 -60.941
4622.7 -60.945
4622.8 -60.955
4622.9 -60.969
4623 -60.987
4623.1 -61.002
4623.2 -61.017
4623.3 -61.03
4623.4 -61.039
4623.5 -61.039
4623.6 -61.031
4623.7 -61.019
4623.8 -61.003
4623.9 -60.99
4624 -60.982
4624.1 -60.984
4624.2 -60.993
4624.3 -61.006
4624.4 -61.021
4624.5 -61.024
4624.6 -61.016
4624.7 -61.001
4624.8 -60.99
4624.9 -60.991
4625 -61.002
4625.1 -61.016
4625.2 -61.02
4625.3 -61.011
4625.4 -60.997
4625.5 -60.993
4625.6 -61.005
4625.7 -61.018
4625.8 -61.016
4625.9 -61.003
4626 -60.998
4626.1 -61.007
4626.2 -61.017
4626.3 -61.016
4626.4 -61.005
4626.5 -61.006
4626.6 -61.018
4626.7 -61.017
4626.8 -61.006
4626.9 -61.006
4627 -61.025
4627.1 -61.024
4627.2 -61.015
4627.3 -61.014
4627.4 -61.023
4627.5 -61.038
4627.6 -61.051
4627.7 -61.067
4627.8 -61.072
4627.9 -61.066
4628 -61.058
4628.1 -61.063
4628.2 -61.068
4628.3 -61.06
4628.4 -61.057
4628.5 -61.064
4628.6 -61.075
4628.7 -61.074
4628.8 -61.061
4628.9 -61.047
4629 -61.037
4629.1 -61.04
4629.2 -61.051
4629.3 -61.063
4629.4 -61.075
4629.5 -61.088
4629.6 -61.098
4629.7 -61.103
4629.8 -61.111
4629.9 -61.12
4630 -61.128
4630.1 -61.135
4630.2 -61.14
4630.3 -61.147
4630.4 -61.152
4630.5 -61.161
4630.6 -61.172
4630.7 -61.184
4630.8 -61.198
4630.9 -61.21
4631 -61.22
4631.1 -61.229
4631.2 -61.241
4631.3 -61.247
4631.4 -61.249
4631.5 -61.245
4631.6 -61.234
4631.7 -61.217
4631.8 -61.2
4631.9 -61.187
4632 -61.178
4632.1 -61.173
4632.2 -61.173
4632.3 -61.179
4632.4 -61.194
4632.5 -61.207
4632.6 -61.215
4632.7 -61.21
4632.8 -61.195
4632.9 -61.179
4633 -61.167
4633.1 -61.17
4633.2 -61.181
4633.3 -61.196
4633.4 -61.202
4633.5 -61.194
4633.6 -61.178
4633.7 -61.165
4633.8 -61.169
4633.9 -61.181
4634 -61.188
4634.1 -61.18
4634.2 -61.167
4634.3 -61.162
4634.4 -61.167
4634.5 -61.178
4634.6 -61.173
4634.7 -61.16
4634.8 -61.158
4634.9 -61.167
4635 -61.165
4635.1 -61.151
4635.2 -61.15
4635.3 -61.16
4635.4 -61.161
4635.5 -61.146
4635.6 -61.133
4635.7 -61.131
4635.8 -61.138
4635.9 -61.151
4636 -61.161
4636.1 -61.161
4636.2 -61.149
4636.3 -61.136
4636.4 -61.139
4636.5 -61.143
4636.6 -61.136
4636.7 -61.126
4636.8 -61.132
4636.9 -61.142
4637 -61.14
4637.1 -61.126
4637.2 -61.113
4637.3 -61.112
4637.4 -61.118
4637.5 -61.131
4637.6 -61.145
4637.7 -61.158
4637.8 -61.166
4637.9 -61.171
4638 -61.174
4638.1 -61.173
4638.2 -61.172
4638.3 -61.169
4638.4 -61.166
4638.5 -61.165
4638.6 -61.163
4638.7 -61.163
4638.8 -61.162
4638.9 -61.164
4639 -61.168
4639.1 -61.177
4639.2 -61.189
4639.3 -61.203
4639.4 -61.221
4639.5 -61.238
4639.6 -61.253
4639.7 -61.264
4639.8 -61.27
4639.9 -61.273
4640 -61.266
4640.1 -61.253
4640.2 -61.234
4640.3 -61.218
4640.4 -61.206
4640.5 -61.2
4640.6 -61.205
4640.7 -61.213
4640.8 -61.225
4640.9 -61.234
4641 -61.237
4641.1 -61.23
4641.2 -61.215
4641.3 -61.206
4641.4 -61.197
4641.5 -61.195
4641.6 -61.203
4641.7 -61.213
4641.8 -61.213
4641.9 -61.201
4642 -61.191
4642.1 -61.185
4642.2 -61.191
4642.3 -61.202
4642.4 -61.199
4642.5 -61.183
4642.6 -61.171
4642.7 -61.179
4642.8 -61.188
4642.9 -61.184
4643 -61.168
4643.1 -61.161
4643.2 -61.17
4643.3 -61.172
4643.4 -61.164
4643.5 -61.157
4643.6 -61.164
4643.7 -61.166
4643.8 -61.154
4643.9 -61.145
4644 -61.149
4644.1 -61.162
4644.2 -61.176
4644.3 -61.189
4644.4 -61.201
4644.5 -61.203
4644.6 -61.192
4644.7 -61.179
4644.8 -61.182
4644.9 -61.185
4645 -61.175
4645.1 -61.168
4645.2 -61.174
4645.3 -61.18
4645.4 -61.175
4645.5 -61.162
4645.6 -61.145
4645.7 -61.132
4645.8 -61.129
4645.9 -61.133
4646 -61.142
4646.1 -61.15
4646.2 -61.162
4646.3 -61.173
4646.4 -61.18
4646.5 -61.189
4646.6 -61.198
4646.7 -61.208
4646.8 -61.216
4646.9 -61.224
4647 -61.233
4647.1 -61.244
4647.2 -61.254
4647.3 -61.264
4647.4 -61.277
4647.5 -61.289
4647.6 -61.299
4647.7 -61.307
4647.8 -61.308
4647.9 -61.304
4648 -61.296
4648.1 -61.289
4648.2 -61.274
4648.3 -61.258
4648.4 -61.242
4648.5 -61.228
4648.6 -61.216
4648.7 -61.21
4648.8 -61.217
4648.9 -61.228
4649 -61.241
4649.1 -61.249
4649.2 -61.249
4649.3 -61.235
4649.4 -61.215
4649.5 -61.201
4649.6 -61.195
4649.7 -61.197
4649.8 -61.207
4649.9 -61.217
4650 -61.215
4650.1 -61.202
4650.2 -61.19
4650.3 -61.181
4650.4 -61.184
4650.5 -61.193
4650.6 -61.196
4650.7 -61.184
4650.8 -61.166
4650.9 -61.161
4651 -61.169
4651.1 -61.178
4651.2 -61.169
4651.3 -61.15
4651.4 -61.14
4651.5 -61.146
4651.6 -61.152
4651.7 -61.141
4651.8 -61.132
4651.9 -61.136
4652 -61.135
4652.1 -61.118
4652.2 -61.103
4652.3 -61.105
4652.4 -61.115
4652.5 -61.125
4652.6 -61.133
4652.7 -61.139
4652.8 -61.143
4652.9 -61.137
4653 -61.124
4653.1 -61.121
4653.2 -61.128
4653.3 -61.12
4653.4 -61.105
4653.5 -61.104
4653.6 -61.114
4653.7 -61.12
4653.8 -61.113
4653.9 -61.097
4654 -61.08
4654.1 -61.07
4654.2 -61.073
4654.3 -61.082
4654.4 -61.097
4654.5 -61.108
4654.6 -61.117
4654.7 -61.126
4654.8 -61.136
4654.9 -61.15
4655 -61.161
4655.1 -61.172
4655.2 -61.181
4655.3 -61.188
4655.4 -61.195
4655.5 -61.206
4655.6 -61.225
4655.7 -61.238
4655.8 -61.249
4655.9 -61.254
4656 -61.26
4656.1 -61.26
4656.2 -61.257
4656.3 -61.255
4656.4 -61.246
4656.5 -61.229
4656.6 -61.213
4656.7 -61.2
4656.8 -61.19
4656.9 -61.184
4657 -61.191
4657.1 -61.202
4657.2 -61.213
4657.3 -61.222
4657.4 -61.226
4657.5 -61.222
4657.6 -61.205
4657.7 -61.191
4657.8 -61.179
4657.9 -61.17
4658 -61.171
4658.1 -61.18
4658.2 -61.189
4658.3 -61.186
4658.4 -61.173
4658.5 -61.157
4658.6 -61.149
4658.7 -61.153
4658.8 -61.164
4658.9 -61.163
4659 -61.148
4659.1 -61.137
4659.2 -61.134
4659.3 -61.143
4659.4 -61.144
4659.5 -61.13
4659.6 -61.116
4659.7 -61.117
4659.8 -61.127
4659.9 -61.119
4660 -61.103
4660.1 -61.101
4660.2 -61.109
4660.3 -61.104
4660.4 -61.091
4660.5 -61.09
4660.6 -61.1
4660.7 -61.107
4660.8 -61.104
4660.9 -61.097
4661 -61.094
4661.1 -61.098
4661.2 -61.108
4661.3 -61.109
4661.4 -61.098
4661.5 -61.088
4661.6 -61.093
4661.7 -61.1
4661.8 -61.089
4661.9 -61.076
4662 -61.076
4662.1 -61.084
4662.2 -61.09
4662.3 -61.089
4662.4 -61.085
4662.5 -61.07
4662.6 -61.05
4662.7 -61.03
4662.8 -61.014
4662.9 -61.001
4663 -60.99
4663.1 -60.984
4663.2 -60.975
4663.3 -60.967
4663.4 -60.96
4663.5 -60.951
4663.6 -60.939
4663.7 -60.927
4663.8 -60.917
4663.9 -60.903
4664 -60.888
4664.1 -60.872
4664.2 -60.855
4664.3 -60.841
4664.4 -60.83
4664.5 -60.826
4664.6 -60.824
4664.7 -60.829
4664.8 -60.839
4664.9 -60.852
4665 -60.863
4665.1 -60.873
4665.2 -60.881
4665.3 -60.879
4665.4 -60.87
4665.5 -60.855
4665.6 -60.841
4665.7 -60.83
4665.8 -60.826
4665.9 -60.832
4666 -60.843
4666.1 -60.856
4666.2 -60.863
4666.3 -60.86
4666.4 -60.846
4666.5 -60.832
4666.6 -60.831
4666.7 -60.841
4666.8 -60.856
4666.9 -60.862
4667 -60.855
4667.1 -60.844
4667.2 -60.838
4667.3 -60.846
4667.4 -60.86
4667.5 -60.863
4667.6 -60.851
4667.7 -60.841
4667.8 -60.847
4667.9 -60.858
4668 -60.86
4668.1 -60.848
4668.2 -60.846
4668.3 -60.859
4668.4 -60.863
4668.5 -60.854
4668.6 -60.849
4668.7 -60.86
4668.8 -60.864
4668.9 -60.854
4669 -60.843
4669.1 -60.839
4669.2 -60.843
4669.3 -60.843
4669.4 -60.839
4669.5 -60.825
4669.6 -60.82
4669.7 -60.829
4669.8 -60.833
4669.9 -60.831
4670 -60.833
4670.1 -60.847
4670.2 -60.853
4670.3 -60.848
4670.4 -60.838
4670.5 -60.833
4670.6 -60.848
4670.7 -60.866
4670.8 -60.884
4670.9 -60.899
4671 -60.909
4671.1 -60.912
4671.2 -60.913
4671.3 -60.918
4671.4 -60.919
4671.5 -60.915
4671.6 -60.912
4671.7 -60.908
4671.8 -60.902
4671.9 -60.898
4672 -60.902
4672.1 -60.905
4672.2 -60.911
4672.3 -60.92
4672.4 -60.928
4672.5 -60.937
4672.6 -60.95
4672.7 -60.974
4672.8 -61
4672.9 -61.022
4673 -61.038
4673.1 -61.045
4673.2 -61.045
4673.3 -61.039
4673.4 -61.031
4673.5 -61.021
4673.6 -61.012
4673.7 -61.008
4673.8 -61.005
4673.9 -61.011
4674 -61.026
4674.1 -61.045
4674.2 -61.058
4674.3 -61.063
4674.4 -61.055
4674.5 -61.04
4674.6 -61.028
4674.7 -61.026
4674.8 -61.036
4674.9 -61.051
4675 -61.064
4675.1 -61.061
4675.2 -61.047
4675.3 -61.039
4675.4 -61.04
4675.5 -61.055
4675.6 -61.07
4675.7 -61.067
4675.8 -61.053
4675.9 -61.046
4676 -61.059
4676.1 -61.074
4676.2 -61.076
4676.3 -61.068
4676.4 -61.067
4676.5 -61.077
4676.6 -61.079
4676.7 -61.074
4676.8 -61.072
4676.9 -61.084
4677 -61.087
4677.1 -61.077
4677.2 -61.073
4677.3 -61.083
4677.4 -61.105
4677.5 -61.122
4677.6 -61.136
4677.7 -61.148
4677.8 -61.157
4677.9 -61.159
4678 -61.149
4678.1 -61.153
4678.2 -61.166
4678.3 -61.165
4678.4 -61.151
4678.5 -61.151
4678.6 -61.16
4678.7 -61.166
4678.8 -61.167
4678.9 -61.158
4679 -61.144
4679.1 -61.13
4679.2 -61.124
4679.3 -61.125
4679.4 -61.134
4679.5 -61.15
4679.6 -61.167
4679.7 -61.18
4679.8 -61.194
4679.9 -61.207
4680 -61.218
4680.1 -61.232
4680.2 -61.249
4680.3 -61.262
4680.4 -61.274
4680.5 -61.287
4680.6 -61.299
4680.7 -61.309
4680.8 -61.316
4680.9 -61.324
4681 -61.326
4681.1 -61.322
4681.2 -61.315
4681.3 -61.304
4681.4 -61.286
4681.5 -61.266
4681.6 -61.251
4681.7 -61.236
4681.8 -61.224
4681.9 -61.218
4682 -61.22
4682.1 -61.229
4682.2 -61.24
4682.3 -61.252
4682.4 -61.259
4682.5 -61.257
4682.6 -61.245
4682.7 -61.227
4682.8 -61.216
4682.9 -61.207
4683 -61.207
4683.1 -61.215
4683.2 -61.227
4683.3 -61.231
4683.4 -61.222
4683.5 -61.208
4683.6 -61.196
4683.7 -61.192
4683.8 -61.201
4683.9 -61.212
4684 -61.208
4684.1 -61.191
4684.2 -61.182
4684.3 -61.182
4684.4 -61.191
4684.5 -61.192
4684.6 -61.178
4684.7 -61.166
4684.8 -61.165
4684.9 -61.179
4685 -61.173
4685.1 -61.158
4685.2 -61.153
4685.3 -61.162
4685.4 -61.16
4685.5 -61.143
4685.6 -61.135
4685.7 -61.135
4685.8 -61.141
4685.9 -61.149
4686 -61.153
4686.1 -61.152
4686.2 -61.14
4686.3 -61.129
4686.4 -61.13
4686.5 -61.134
4686.6 -61.124
4686.7 -61.114
4686.8 -61.116
4686.9 -61.122
4687 -61.122
4687.1 -61.112
4687.2 -61.098
4687.3 -61.086
4687.4 -61.082
4687.5 -61.086
4687.6 -61.093
4687.7 -61.107
4687.8 -61.121
4687.9 -61.134
4688 -61.144
4688.1 -61.153
4688.2 -61.16
4688.3 -61.166
4688.4 -61.174
4688.5 -61.183
4688.6 -61.194
4688.7 -61.207
4688.8 -61.218
4688.9 -61.229
4689 -61.239
4689.1 -61.248
4689.2 -61.254
4689.3 -61.254
4689.4 -61.255
4689.5 -61.253
4689.6 -61.248
4689.7 -61.234
4689.8 -61.218
4689.9 -61.202
4690 -61.189
4690.1 -61.182
4690.2 -61.178
4690.3 -61.181
4690.4 -61.19
4690.5 -61.201
4690.6 -61.212
4690.7 -61.218
4690.8 -61.212
4690.9 -61.197
4691 -61.182
4691.1 -61.167
4691.2 -61.161
4691.3 -61.164
4691.4 -61.172
4691.5 -61.179
4691.6 -61.174
4691.7 -61.165
4691.8 -61.15
4691.9 -61.144
4692 -61.149
4692.1 -61.16
4692.2 -61.158
4692.3 -61.142
4692.4 -61.132
4692.5 -61.131
4692.6 -61.138
4692.7 -61.141
4692.8 -61.127
4692.9 -61.112
4693 -61.112
4693.1 -61.126
4693.2 -61.12
4693.3 -61.105
4693.4 -61.101
4693.5 -61.108
4693.6 -61.1
4693.7 -61.087
4693.8 -61.09
4693.9 -61.102
4694 -61.107
4694.1 -61.101
4694.2 -61.087
4694.3 -61.075
4694.4 -61.073
4694.5 -61.082
4694.6 -61.09
4694.7 -61.085
4694.8 -61.072
4694.9 -61.074
4695 -61.074
4695.1 -61.063
4695.2 -61.054
4695.3 -61.057
4695.4 -61.066
4695.5 -61.068
4695.6 -61.06
4695.7 -61.047
4695.8 -61.03
4695.9 -61.013
4696 -60.997
4696.1 -60.986
4696.2 -60.978
4696.3 -60.976
4696.4 -60.98
4696.5 -60.988
4696.6 -60.998
4696.7 -61.005
4696.8 -61.01
4696.9 -61.012
4697 -61.014
4697.1 -61.016
4697.2 -61.014
4697.3 -61.01
4697.4 -61.002
4697.5 -60.987
4697.6 -60.968
4697.7 -60.951
4697.8 -60.938
4697.9 -60.925
4698 -60.914
4698.1 -60.903
4698.2 -60.896
4698.3 -60.894
4698.4 -60.897
4698.5 -60.914
4698.6 -60.929
4698.7 -60.944
4698.8 -60.953
4698.9 -60.95
4699 -60.94
4699.1 -60.923
4699.2 -60.912
4699.3 -60.905
4699.4 -60.903
4699.5 -60.908
4699.6 -60.919
4699.7 -60.93
4699.8 -60.931
4699.9 -60.924
4700 -60.91
4700.1 -60.9
4700.2 -60.901
4700.3 -60.912
4700.4 -60.922
4700.5 -60.922
4700.6 -60.913
4700.7 -60.902
4700.8 -60.901
4700.9 -60.913
4701 -60.922
4701.1 -60.915
4701.2 -60.903
4701.3 -60.906
4701.4 -60.918
4701.5 -60.921
4701.6 -60.908
4701.7 -60.9
4701.8 -60.906
4701.9 -60.917
4702 -60.912
4702.1 -60.902
4702.2 -60.906
4702.3 -60.918
4702.4 -60.925
4702.5 -60.926
4702.6 -60.923
4702.7 -60.93
4702.8 -60.941
4702.9 -60.947
4703 -60.94
4703.1 -60.931
4703.2 -60.938
4703.3 -60.944
4703.4 -60.936
4703.5 -60.928
4703.6 -60.935
4703.7 -60.946
4703.8 -60.949
4703.9 -60.947
4704 -60.938
4704.1 -60.926
4704.2 -60.917
4704.3 -60.915
4704.4 -60.918
4704.5 -60.927
4704.6 -60.942
4704.7 -60.955
4704.8 -60.968
4704.9 -60.979
4705 -60.991
4705.1 -61.003
4705.2 -61.016
4705.3 -61.034
4705.4 -61.048
4705.5 -61.059
4705.6 -61.07
4705.7 -61.076
4705.8 -61.078
4705.9 -61.079
4706 -61.08
4706.1 -61.078
4706.2 -61.073
4706.3 -61.064
4706.4 -61.052
4706.5 -61.039
4706.6 -61.03
4706.7 -61.03
4706.8 -61.029
4706.9 -61.035
4707 -61.046
4707.1 -61.06
4707.2 -61.073
4707.3 -61.086
4707.4 -61.096
4707.5 -61.09
4707.6 -61.077
4707.7 -61.062
4707.8 -61.05
4707.9 -61.046
4708 -61.048
4708.1 -61.063
4708.2 -61.076
4708.3 -61.079
4708.4 -61.07
4708.5 -61.057
4708.6 -61.051
4708.7 -61.054
4708.8 -61.069
4708.9 -61.077
4709 -61.071
4709.1 -61.057
4709.2 -61.055
4709.3 -61.065
4709.4 -61.077
4709.5 -61.074
4709.6 -61.06
4709.7 -61.056
4709.8 -61.068
4709.9 -61.071
4710 -61.059
4710.1 -61.05
4710.2 -61.058
4710.3 -61.066
4710.4 -61.058
4710.5 -61.05
4710.6 -61.055
4710.7 -61.07
4710.8 -61.085
4710.9 -61.1
4711 -61.114
4711.1 -61.128
4711.2 -61.131
4711.3 -61.121
4711.4 -61.118
4711.5 -61.125
4711.6 -61.126
4711.7 -61.115
4711.8 -61.113
4711.9 -61.122
4712 -61.128
4712.1 -61.127
4712.2 -61.116
4712.3 -61.101
4712.4 -61.092
4712.5 -61.09
4712.6 -61.096
4712.7 -61.108
4712.8 -61.126
4712.9 -61.14
4713 -61.153
4713.1 -61.165
4713.2 -61.176
4713.3 -61.186
4713.4 -61.197
4713.5 -61.213
4713.6 -61.223
4713.7 -61.235
4713.8 -61.248
4713.9 -61.26
4714 -61.271
4714.1 -61.284
4714.2 -61.3
4714.3 -61.311
4714.4 -61.318
4714.5 -61.322
4714.6 -61.322
4714.7 -61.317
4714.8 -61.306
4714.9 -61.295
4715 -61.279
4715.1 -61.263
4715.2 -61.248
4715.3 -61.238
4715.4 -61.235
4715.5 -61.235
4715.6 -61.241
4715.7 -61.25
4715.8 -61.263
4715.9 -61.269
4716 -61.265
4716.1 -61.252
4716.2 -61.233
4716.3 -61.222
4716.4 -61.215
4716.5 -61.22
4716.6 -61.231
4716.7 -61.239
4716.8 -61.233
4716.9 -61.216
4717 -61.204
4717.1 -61.201
4717.2 -61.209
4717.3 -61.219
4717.4 -61.219
4717.5 -61.205
4717.6 -61.189
4717.7 -61.191
4717.8 -61.2
4717.9 -61.201
4718 -61.185
4718.1 -61.171
4718.2 -61.174
4718.3 -61.182
4718.4 -61.176
4718.5 -61.164
4718.6 -61.164
4718.7 -61.171
4718.8 -61.162
4718.9 -61.148
4719 -61.137
4719.1 -61.136
4719.2 -61.139
4719.3 -61.141
4719.4 -61.136
4719.5 -61.12
4719.6 -61.111
4719.7 -61.116
4719.8 -61.121
4719.9 -61.11
4720 -61.1
4720.1 -61.104
4720.2 -61.105
4720.3 -61.103
4720.4 -61.092
4720.5 -61.083
4720.6 -61.085
4720.7 -61.095
4720.8 -61.106
4720.9 -61.115
4721 -61.126
4721.1 -61.13
4721.2 -61.13
4721.3 -61.125
4721.4 -61.116
4721.5 -61.106
4721.6 -61.095
4721.7 -61.09
4721.8 -61.082
4721.9 -61.074
4722 -61.067
4722.1 -61.057
4722.2 -61.048
4722.3 -61.044
4722.4 -61.05
4722.5 -61.054
4722.6 -61.06
4722.7 -61.067
4722.8 -61.08
4722.9 -61.094
4723 -61.111
4723.1 -61.127
4723.2 -61.142
4723.3 -61.148
4723.4 -61.144
4723.5 -61.135
4723.6 -61.119
4723.7 -61.1
4723.8 -61.087
4723.9 -61.078
4724 -61.072
4724.1 -61.072
4724.2 -61.078
4724.3 -61.089
4724.4 -61.1
4724.5 -61.102
4724.6 -61.093
4724.7 -61.075
4724.8 -61.057
4724.9 -61.048
4725 -61.053
4725.1 -61.064
4725.2 -61.075
4725.3 -61.071
4725.4 -61.053
4725.5 -61.038
4725.6 -61.036
4725.7 -61.049
4725.8 -61.058
4725.9 -61.053
4726 -61.039
4726.1 -61.033
4726.2 -61.04
4726.3 -61.046
4726.4 -61.04
4726.5 -61.03
4726.6 -61.034
4726.7 -61.043
4726.8 -61.038
4726.9 -61.025
4727 -61.027
4727.1 -61.044
4727.2 -61.047
4727.3 -61.036
4727.4 -61.022
4727.5 -61.011
4727.6 -61.002
4727.7 -60.993
4727.8 -60.987
4727.9 -60.989
4728 -61
4728.1 -61
4728.2 -60.989
4728.3 -60.986
4728.4 -60.994
4728.5 -61.002
4728.6 -60.995
4728.7 -60.981
4728.8 -60.974
4728.9 -60.982
4729 -60.991
4729.1 -61.001
4729.2 -61.012
4729.3 -61.014
4729.4 -61.012
4729.5 -61.006
4729.6 -60.998
4729.7 -60.99
4729.8 -60.981
4729.9 -60.978
4730 -60.971
4730.1 -60.963
4730.2 -60.955
4730.3 -60.947
4730.4 -60.94
4730.5 -60.935
4730.6 -60.935
4730.7 -60.934
4730.8 -60.939
4730.9 -60.946
4731 -60.954
4731.1 -60.964
4731.2 -60.977
4731.3 -60.992
4731.4 -61.003
4731.5 -61.012
4731.6 -61.013
4731.7 -61.009
4731.8 -60.999
4731.9 -60.984
4732 -60.971
4732.1 -60.96
4732.2 -60.957
4732.3 -60.961
4732.4 -60.971
4732.5 -60.989
4732.6 -61.001
4732.7 -61.003
4732.8 -60.994
4732.9 -60.979
4733 -60.967
4733.1 -60.964
4733.2 -60.974
4733.3 -60.987
4733.4 -60.999
4733.5 -60.998
4733.6 -60.988
4733.7 -60.978
4733.8 -60.976
4733.9 -60.992
4734 -61.004
4734.1 -61
4734.2 -60.987
4734.3 -60.981
4734.4 -60.991
4734.5 -61.002
4734.6 -61.002
4734.7 -60.99
4734.8 -60.99
4734.9 -61.003
4735 -61.006
4735.1 -60.996
4735.2 -60.991
4735.3 -61.005
4735.4 -61.006
4735.5 -60.993
4735.6 -60.985
4735.7 -60.988
4735.8 -60.998
4735.9 -61.009
4736 -61.02
4736.1 -61.021
4736.2 -61.015
4736.3 -61.006
4736.4 -61.011
4736.5 -61.018
4736.6 -61.009
4736.7 -61.007
4736.8 -61.016
4736.9 -61.026
4737 -61.026
4737.1 -61.015
4737.2 -61.001
4737.3 -60.995
4737.4 -61.005
4737.5 -61.019
4737.6 -61.035
4737.7 -61.052
4737.8 -61.064
4737.9 -61.071
4738 -61.077
4738.1 -61.086
4738.2 -61.094
4738.3 -61.1
4738.4 -61.104
4738.5 -61.109
4738.6 -61.113
4738.7 -61.116
4738.8 -61.126
4738.9 -61.136
4739 -61.149
4739.1 -61.163
4739.2 -61.175
4739.3 -61.188
4739.4 -61.204
4739.5 -61.22
4739.6 -61.234
4739.7 -61.243
4739.8 -61.244
4739.9 -61.235
4740 -61.223
4740.1 -61.208
4740.2 -61.195
4740.3 -61.186
4740.4 -61.183
4740.5 -61.183
4740.6 -61.191
4740.7 -61.205
4740.8 -61.218
4740.9 -61.227
4741 -61.225
4741.1 -61.212
4741.2 -61.195
4741.3 -61.18
4741.4 -61.18
4741.5 -61.189
4741.6 -61.202
4741.7 -61.211
4741.8 -61.206
4741.9 -61.188
4742 -61.174
4742.1 -61.18
4742.2 -61.194
4742.3 -61.204
4742.4 -61.199
4742.5 -61.184
4742.6 -61.174
4742.7 -61.18
4742.8 -61.195
4742.9 -61.191
4743 -61.178
4743.1 -61.176
4743.2 -61.186
4743.3 -61.184
4743.4 -61.169
4743.5 -61.167
4743.6 -61.178
4743.7 -61.179
4743.8 -61.165
4743.9 -61.154
4744 -61.156
4744.1 -61.167
4744.2 -61.184
4744.3 -61.199
4744.4 -61.207
4744.5 -61.2
4744.6 -61.185
4744.7 -61.182
4744.8 -61.188
4744.9 -61.189
4745 -61.179
4745.1 -61.179
4745.2 -61.187
4745.3 -61.187
4745.4 -61.177
4745.5 -61.161
4745.6 -61.147
4745.7 -61.134
4745.8 -61.129
4745.9 -61.129
4746 -61.134
4746.1 -61.144
4746.2 -61.155
4746.3 -61.169
4746.4 -61.18
4746.5 -61.191
4746.6 -61.201
4746.7 -61.212
4746.8 -61.225
4746.9 -61.238
4747 -61.252
4747.1 -61.264
4747.2 -61.273
4747.3 -61.279
4747.4 -61.286
4747.5 -61.295
4747.6 -61.297
4747.7 -61.291
4747.8 -61.278
4747.9 -61.263
4748 -61.245
4748.1 -61.227
4748.2 -61.217
4748.3 -61.206
4748.4 -61.197
4748.5 -61.19
4748.6 -61.19
4748.7 -61.195
4748.8 -61.207
4748.9 -61.223
4749 -61.231
4749.1 -61.225
4749.2 -61.208
4749.3 -61.189
4749.4 -61.174
4749.5 -61.167
4749.6 -61.176
4749.7 -61.188
4749.8 -61.198
4749.9 -61.192
4750 -61.177
4750.1 -61.16
4750.2 -61.151
4750.3 -61.16
4750.4 -61.172
4750.5 -61.171
4750.6 -61.155
4750.7 -61.139
4750.8 -61.136
4750.9 -61.144
4751 -61.154
4751.1 -61.143
4751.2 -61.127
4751.3 -61.123
4751.4 -61.132
4751.5 -61.131
4751.6 -61.116
4751.7 -61.114
4751.8 -61.121
4751.9 -61.119
4752 -61.103
4752.1 -61.094
4752.2 -61.101
4752.3 -61.106
4752.4 -61.103
4752.5 -61.088
4752.6 -61.076
4752.7 -61.067
4752.8 -61.07
4752.9 -61.075
4753 -61.069
4753.1 -61.058
4753.2 -61.059
4753.3 -61.065
4753.4 -61.057
4753.5 -61.043
4753.6 -61.043
4753.7 -61.052
4753.8 -61.058
4753.9 -61.056
4754 -61.048
4754.1 -61.033
4754.2 -61.016
4754.3 -61.007
4754.4 -60.995
4754.5 -60.988
4754.6 -60.987
4754.7 -60.99
4754.8 -60.994
4754.9 -60.998
4755 -61.006
4755.1 -61.012
4755.2 -61.018
4755.3 -61.024
4755.4 -61.026
4755.5 -61.026
4755.6 -61.023
4755.7 -61.02
4755.8 -61.013
4755.9 -61.001
4756 -60.986
4756.1 -60.977
4756.2 -60.966
4756.3 -60.954
4756.4 -60.949
4756.5 -60.943
4756.6 -60.94
4756.7 -60.941
4756.8 -60.948
4756.9 -60.957
4757 -60.97
4757.1 -60.988
4757.2 -61.001
4757.3 -61.006
4757.4 -61.002
4757.5 -60.986
4757.6 -60.967
4757.7 -60.952
4757.8 -60.95
4757.9 -60.955
4758 -60.968
4758.1 -60.98
4758.2 -60.984
4758.3 -60.974
4758.4 -60.956
4758.5 -60.951
4758.6 -60.954
4758.7 -60.969
4758.8 -60.982
4758.9 -60.979
4759 -60.961
4759.1 -60.951
4759.2 -60.96
4759.3 -60.975
4759.4 -60.975
4759.5 -60.96
4759.6 -60.953
4759.7 -60.958
4759.8 -60.965
4759.9 -60.961
4760 -60.951
4760.1 -60.954
4760.2 -60.964
4760.3 -60.957
4760.4 -60.943
4760.5 -60.945
4760.6 -60.962
4760.7 -60.976
4760.8 -60.982
4760.9 -60.981
4761 -60.984
4761.1 -60.996
4761.2 -61.006
4761.3 -61.005
4761.4 -60.999
4761.5 -61.005
4761.6 -61.011
4761.7 -61.003
4761.8 -60.998
4761.9 -61.004
4762 -61.017
4762.1 -61.022
4762.2 -61.019
4762.3 -61.006
4762.4 -60.988
4762.5 -60.978
4762.6 -60.968
4762.7 -60.962
4762.8 -60.962
4762.9 -60.969
4763 -60.977
4763.1 -60.987
4763.2 -61.004
4763.3 -61.018
4763.4 -61.03
4763.5 -61.04
4763.6 -61.049
4763.7 -61.059
4763.8 -61.066
4763.9 -61.076
4764 -61.078
4764.1 -61.075
4764.2 -61.066
4764.3 -61.051
4764.4 -61.036
4764.5 -61.02
4764.6 -61.008
4764.7 -60.996
4764.8 -60.985
4764.9 -60.976
4765 -60.971
4765.1 -60.974
4765.2 -60.981
4765.3 -60.998
4765.4 -61.016
4765.5 -61.03
4765.6 -61.034
4765.7 -61.03
4765.8 -61.019
4765.9 -61.004
4766 -60.996
4766.1 -60.995
4766.2 -61.002
4766.3 -61.014
4766.4 -61.025
4766.5 -61.029
4766.6 -61.019
4766.7 -61.008
4766.8 -60.999
4766.9 -61.001
4767 -61.011
4767.1 -61.024
4767.2 -61.02
4767.3 -61.007
4767.4 -61.001
4767.5 -61.008
4767.6 -61.02
4767.7 -61.019
4767.8 -61.007
4767.9 -61.001
4768 -61.008
4768.1 -61.022
4768.2 -61.018
4768.3 -61.006
4768.4 -61.007
4768.5 -61.02
4768.6 -61.017
4768.7 -61.005
4768.8 -61.006
4768.9 -61.015
4769 -61.021
4769.1 -61.016
4769.2 -61.009
4769.3 -61.007
4769.4 -61.014
4769.5 -61.026
4769.6 -61.027
4769.7 -61.016
4769.8 -61.014
4769.9 -61.022
4770 -61.026
4770.1 -61.016
4770.2 -61.014
4770.3 -61.02
4770.4 -61.03
4770.5 -61.033
4770.6 -61.025
4770.7 -61.018
4770.8 -61.007
4770.9 -60.998
4771 -60.994
4771.1 -60.997
4771.2 -61.004
4771.3 -61.014
4771.4 -61.032
4771.5 -61.045
4771.6 -61.058
4771.7 -61.07
4771.8 -61.083
4771.9 -61.095
4772 -61.108
4772.1 -61.124
4772.2 -61.134
4772.3 -61.143
4772.4 -61.15
4772.5 -61.155
4772.6 -61.155
4772.7 -61.149
4772.8 -61.149
4772.9 -61.142
4773 -61.135
4773.1 -61.123
4773.2 -61.11
4773.3 -61.099
4773.4 -61.091
4773.5 -61.09
4773.6 -61.092
4773.7 -61.101
4773.8 -61.113
4773.9 -61.129
4774 -61.142
4774.1 -61.145
4774.2 -61.14
4774.3 -61.129
4774.4 -61.114
4774.5 -61.105
4774.6 -61.103
4774.7 -61.111
4774.8 -61.123
4774.9 -61.134
4775 -61.13
4775.1 -61.114
4775.2 -61.101
4775.3 -61.097
4775.4 -61.106
4775.5 -61.117
4775.6 -61.117
4775.7 -61.103
4775.8 -61.093
4775.9 -61.094
4776 -61.105
4776.1 -61.111
4776.2 -61.099
4776.3 -61.092
4776.4 -61.1
4776.5 -61.11
4776.6 -61.105
4776.7 -61.091
4776.8 -61.094
4776.9 -61.106
4777 -61.105
4777.1 -61.094
4777.2 -61.096
4777.3 -61.106
4777.4 -61.118
4777.5 -61.137
4777.6 -61.151
4777.7 -61.166
4777.8 -61.173
4777.9 -61.168
4778 -61.155
4778.1 -61.157
4778.2 -61.17
4778.3 -61.168
4778.4 -61.158
4778.5 -61.158
4778.6 -61.167
4778.7 -61.172
4778.8 -61.165
4778.9 -61.154
4779 -61.14
4779.1 -61.13
4779.2 -61.124
4779.3 -61.125
4779.4 -61.13
4779.5 -61.14
4779.6 -61.157
4779.7 -61.172
4779.8 -61.186
4779.9 -61.199
4780 -61.211
4780.1 -61.222
4780.2 -61.233
4780.3 -61.248
4780.4 -61.262
4780.5 -61.275
4780.6 -61.285
4780.7 -61.292
4780.8 -61.295
4780.9 -61.297
4781 -61.299
4781.1 -61.293
4781.2 -61.281
4781.3 -61.266
4781.4 -61.246
4781.5 -61.224
4781.6 -61.207
4781.7 -61.197
4781.8 -61.191
4781.9 -61.189
4782 -61.192
4782.1 -61.199
4782.2 -61.21
4782.3 -61.219
4782.4 -61.222
4782.5 -61.216
4782.6 -61.202
4782.7 -61.183
4782.8 -61.17
4782.9 -61.171
4783 -61.178
4783.1 -61.193
4783.2 -61.2
4783.3 -61.192
4783.4 -61.172
4783.5 -61.155
4783.6 -61.156
4783.7 -61.166
4783.8 -61.175
4783.9 -61.17
4784 -61.154
4784.1 -61.141
4784.2 -61.141
4784.3 -61.157
4784.4 -61.157
4784.5 -61.145
4784.6 -61.137
4784.7 -61.139
4784.8 -61.145
4784.9 -61.134
4785 -61.124
4785.1 -61.125
4785.2 -61.136
4785.3 -61.128
4785.4 -61.112
4785.5 -61.106
4785.6 -61.113
4785.7 -61.127
4785.8 -61.129
4785.9 -61.131
4786 -61.138
4786.1 -61.146
4786.2 -61.145
4786.3 -61.131
4786.4 -61.127
4786.5 -61.136
4786.6 -61.137
4786.7 -61.124
4786.8 -61.12
4786.9 -61.126
4787 -61.13
4787.1 -61.126
4787.2 -61.114
4787.3 -61.1
4787.4 -61.092
4787.5 -61.095
4787.6 -61.104
4787.7 -61.115
4787.8 -61.128
4787.9 -61.138
4788 -61.145
4788.1 -61.149
4788.2 -61.15
4788.3 -61.149
4788.4 -61.148
4788.5 -61.151
4788.6 -61.155
4788.7 -61.159
4788.8 -61.162
4788.9 -61.164
4789 -61.169
4789.1 -61.175
4789.2 -61.184
4789.3 -61.192
4789.4 -61.205
4789.5 -61.221
4789.6 -61.236
4789.7 -61.254
4789.8 -61.265
4789.9 -61.273
4790 -61.27
4790.1 -61.261
4790.2 -61.245
4790.3 -61.228
4790.4 -61.215
4790.5 -61.2
4790.6 -61.193
4790.7 -61.188
4790.8 -61.188
4790.9 -61.194
4791 -61.204
4791.1 -61.216
4791.2 -61.215
4791.3 -61.204
4791.4 -61.184
4791.5 -61.167
4791.6 -61.16
4791.7 -61.162
4791.8 -61.176
4791.9 -61.185
4792 -61.179
4792.1 -61.162
4792.2 -61.147
4792.3 -61.143
4792.4 -61.152
4792.5 -61.163
4792.6 -61.155
4792.7 -61.139
4792.8 -61.136
4792.9 -61.142
4793 -61.145
4793.1 -61.132
4793.2 -61.124
4793.3 -61.128
4793.4 -61.137
4793.5 -61.127
4793.6 -61.111
4793.7 -61.111
4793.8 -61.122
4793.9 -61.128
4794 -61.117
4794.1 -61.099
4794.2 -61.08
4794.3 -61.06
4794.4 -61.047
4794.5 -61.05
4794.6 -61.061
4794.7 -61.061
4794.8 -61.05
4794.9 -61.051
4795 -61.055
4795.1 -61.046
4795.2 -61.03
4795.3 -61.033
4795.4 -61.041
4795.5 -61.047
4795.6 -61.044
4795.7 -61.033
4795.8 -61.016
4795.9 -60.997
4796 -60.987
4796.1 -60.975
4796.2 -60.97
4796.3 -60.969
4796.4 -60.975
4796.5 -60.983
4796.6 -60.993
4796.7 -61.006
4796.8 -61.016
4796.9 -61.024
4797 -61.033
4797.1 -61.042
4797.2 -61.052
4797.3 -61.058
4797.4 -61.061
4797.5 -61.06
4797.6 -61.054
4797.7 -61.044
4797.8 -61.035
4797.9 -61.028
4798 -61.014
4798.1 -60.998
4798.2 -60.98
4798.3 -60.965
4798.4 -60.952
4798.5 -60.946
4798.6 -60.951
4798.7 -60.957
4798.8 -60.967
4798.9 -60.978
4799 -60.988
4799.1 -60.994
4799.2 -60.991
4799.3 -60.987
4799.4 -60.975
4799.5 -60.962
4799.6 -60.955
4799.7 -60.955
4799.8 -60.965
4799.9 -60.978
4800 -60.987
4800.1 -60.982
4800.2 -60.967
4800.3 -60.953
4800.4 -60.951
4800.5 -60.961
4800.6 -60.973
4800.7 -60.977
4800.8 -60.964
4800.9 -60.952
4801 -60.953
4801.1 -60.964
4801.2 -60.966
4801.3 -60.956
4801.4 -60.95
4801.5 -60.956
4801.6 -60.967
4801.7 -60.962
4801.8 -60.949
4801.9 -60.949
4802 -60.961
4802.1 -60.965
4802.2 -60.951
4802.3 -60.94
4802.4 -60.938
4802.5 -60.941
4802.6 -60.939
4802.7 -60.935
4802.8 -60.926
4802.9 -60.916
4803 -60.921
4803.1 -60.926
4803.2 -60.918
4803.3 -60.916
4803.4 -60.924
4803.5 -60.932
4803.6 -60.923
4803.7 -60.911
4803.8 -60.908
4803.9 -60.918
4804 -60.934
4804.1 -60.946
4804.2 -60.955
4804.3 -60.952
4804.4 -60.947
4804.5 -60.937
4804.6 -60.927
4804.7 -60.919
4804.8 -60.907
4804.9 -60.894
4805 -60.877
4805.1 -60.862
4805.2 -60.849
4805.3 -60.835
4805.4 -60.826
4805.5 -60.816
4805.6 -60.805
4805.7 -60.792
4805.8 -60.783
4805.9 -60.776
4806 -60.772
4806.1 -60.777
4806.2 -60.786
4806.3 -60.797
4806.4 -60.807
4806.5 -60.82
4806.6 -60.837
4806.7 -60.856
4806.8 -60.88
4806.9 -60.897
4807 -60.906
4807.1 -60.906
4807.2 -60.896
4807.3 -60.883
4807.4 -60.87
4807.5 -60.867
4807.6 -60.867
4807.7 -60.872
4807.8 -60.885
4807.9 -60.9
4808 -60.911
4808.1 -60.91
4808.2 -60.903
4808.3 -60.892
4808.4 -60.888
4808.5 -60.896
4808.6 -60.912
4808.7 -60.919
4808.8 -60.915
4808.9 -60.909
4809 -60.907
4809.1 -60.916
4809.2 -60.931
4809.3 -60.933
4809.4 -60.921
4809.5 -60.917
4809.6 -60.93
4809.7 -60.946
4809.8 -60.943
4809.9 -60.933
4810 -60.935
4810.1 -60.949
4810.2 -60.949
4810.3 -60.943
4810.4 -60.946
4810.5 -60.961
4810.6 -60.97
4810.7 -60.97
4810.8 -60.962
4810.9 -60.954
4811 -60.951
4811.1 -60.956
4811.2 -60.97
4811.3 -60.975
4811.4 -60.967
4811.5 -60.973
4811.6 -60.984
4811.7 -60.983
4811.8 -60.973
4811.9 -60.976
4812 -60.988
4812.1 -60.997
4812.2 -61.001
4812.3 -60.995
4812.4 -60.984
4812.5 -60.97
4812.6 -60.961
4812.7 -60.96
4812.8 -60.965
4812.9 -60.982
4813 -60.998
4813.1 -61.012
4813.2 -61.027
4813.3 -61.043
4813.4 -61.06
4813.5 -61.076
4813.6 -61.098
4813.7 -61.114
4813.8 -61.129
4813.9 -61.141
4814 -61.152
4814.1 -61.161
4814.2 -61.169
4814.3 -61.18
4814.4 -61.178
4814.5 -61.172
4814.6 -61.161
4814.7 -61.148
4814.8 -61.132
4814.9 -61.117
4815 -61.11
4815.1 -61.103
4815.2 -61.098
4815.3 -61.098
4815.4 -61.107
4815.5 -61.118
4815.6 -61.131
4815.7 -61.149
4815.8 -61.156
4815.9 -61.15
4816 -61.137
4816.1 -61.123
4816.2 -61.113
4816.3 -61.11
4816.4 -61.119
4816.5 -61.132
4816.6 -61.143
4816.7 -61.142
4816.8 -61.132
4816.9 -61.119
4817 -61.112
4817.1 -61.121
4817.2 -61.133
4817.3 -61.137
4817.4 -61.125
4817.5 -61.113
4817.6 -61.112
4817.7 -61.124
4817.8 -61.135
4817.9 -61.125
4818 -61.112
4818.1 -61.113
4818.2 -61.125
4818.3 -61.129
4818.4 -61.116
4818.5 -61.112
4818.6 -61.121
4818.7 -61.126
4818.8 -61.113
4818.9 -61.1
4819 -61.1
4819.1 -61.106
4819.2 -61.112
4819.3 -61.116
4819.4 -61.114
4819.5 -61.104
4819.6 -61.097
4819.7 -61.107
4819.8 -61.109
4819.9 -61.097
4820 -61.095
4820.1 -61.104
4820.2 -61.107
4820.3 -61.098
4820.4 -61.091
4820.5 -61.089
4820.6 -61.096
4820.7 -61.11
4820.8 -61.123
4820.9 -61.132
4821 -61.135
4821.1 -61.139
4821.2 -61.131
4821.3 -61.12
4821.4 -61.107
4821.5 -61.095
4821.6 -61.081
4821.7 -61.067
4821.8 -61.059
4821.9 -61.045
4822 -61.029
4822.1 -61.016
4822.2 -61.005
4822.3 -60.993
4822.4 -60.984
4822.5 -60.982
4822.6 -60.977
4822.7 -60.975
4822.8 -60.975
4822.9 -60.983
4823 -60.995
4823.1 -61.01
4823.2 -61.029
4823.3 -61.044
4823.4 -61.06
4823.5 -61.069
4823.6 -61.072
4823.7 -61.068
4823.8 -61.058
4823.9 -61.046
4824 -61.03
4824.1 -61.021
4824.2 -61.019
4824.3 -61.024
4824.4 -61.034
4824.5 -61.048
4824.6 -61.057
4824.7 -61.052
4824.8 -61.037
4824.9 -61.025
4825 -61.019
4825.1 -61.025
4825.2 -61.038
4825.3 -61.047
4825.4 -61.041
4825.5 -61.027
4825.6 -61.019
4825.7 -61.021
4825.8 -61.036
4825.9 -61.043
4826 -61.034
4826.1 -61.024
4826.2 -61.026
4826.3 -61.036
4826.4 -61.036
4826.5 -61.026
4826.6 -61.018
4826.7 -61.028
4826.8 -61.037
4826.9 -61.029
4827 -61.021
4827.1 -61.028
4827.2 -61.046
4827.3 -61.048
4827.4 -61.039
4827.5 -61.028
4827.6 -61.017
4827.7 -61.009
4827.8 -61.017
4827.9 -61.034
4828 -61.032
4828.1 -61.023
4828.2 -61.027
4828.3 -61.034
4828.4 -61.027
4828.5 -61.018
4828.6 -61.028
4828.7 -61.039
4828.8 -61.043
4828.9 -61.036
4829 -61.023
4829.1 -61.007
4829.2 -60.997
4829.3 -60.999
4829.4 -61.006
4829.5 -61.018
4829.6 -61.032
4829.7 -61.046
4829.8 -61.06
4829.9 -61.074
4830 -61.09
4830.1 -61.105
4830.2 -61.121
4830.3 -61.133
4830.4 -61.146
4830.5 -61.158
4830.6 -61.17
4830.7 -61.186
4830.8 -61.2
4830.9 -61.215
4831 -61.228
4831.1 -61.238
4831.2 -61.245
4831.3 -61.249
4831.4 -61.25
4831.5 -61.244
4831.6 -61.236
4831.7 -61.223
4831.8 -61.207
4831.9 -61.19
4832 -61.176
4832.1 -61.166
4832.2 -61.159
4832.3 -61.16
4832.4 -61.168
4832.5 -61.18
4832.6 -61.194
4832.7 -61.203
4832.8 -61.204
4832.9 -61.194
4833 -61.177
4833.1 -61.164
4833.2 -61.155
4833.3 -61.161
4833.4 -61.17
4833.5 -61.181
4833.6 -61.182
4833.7 -61.17
4833.8 -61.154
4833.9 -61.144
4834 -61.151
4834.1 -61.162
4834.2 -61.166
4834.3 -61.155
4834.4 -61.142
4834.5 -61.139
4834.6 -61.148
4834.7 -61.157
4834.8 -61.146
4834.9 -61.132
4835 -61.133
4835.1 -61.145
4835.2 -61.143
4835.3 -61.127
4835.4 -61.124
4835.5 -61.132
4835.6 -61.139
4835.7 -61.132
4835.8 -61.122
4835.9 -61.11
4836 -61.103
4836.1 -61.11
4836.2 -61.118
4836.3 -61.116
4836.4 -61.103
4836.5 -61.105
4836.6 -61.109
4836.7 -61.1
4836.8 -61.092
4836.9 -61.095
4837 -61.108
4837.1 -61.113
4837.2 -61.108
4837.3 -61.094
4837.4 -61.077
4837.5 -61.071
4837.6 -61.069
4837.7 -61.074
4837.8 -61.084
4837.9 -61.095
4838 -61.104
4838.1 -61.112
4838.2 -61.127
4838.3 -61.138
4838.4 -61.15
4838.5 -61.16
4838.6 -61.17
4838.7 -61.179
4838.8 -61.187
4838.9 -61.2
4839 -61.215
4839.1 -61.229
4839.2 -61.243
4839.3 -61.254
4839.4 -61.263
4839.5 -61.268
4839.6 -61.274
4839.7 -61.278
4839.8 -61.275
4839.9 -61.265
4840 -61.249
4840.1 -61.232
4840.2 -61.217
4840.3 -61.208
4840.4 -61.202
4840.5 -61.2
4840.6 -61.203
4840.7 -61.21
4840.8 -61.224
4840.9 -61.235
4841 -61.237
4841.1 -61.228
4841.2 -61.212
4841.3 -61.193
4841.4 -61.179
4841.5 -61.182
4841.6 -61.192
4841.7 -61.206
4841.8 -61.21
4841.9 -61.198
4842 -61.178
4842.1 -61.166
4842.2 -61.173
4842.3 -61.185
4842.4 -61.191
4842.5 -61.182
4842.6 -61.167
4842.7 -61.159
4842.8 -61.166
4842.9 -61.178
4843 -61.169
4843.1 -61.157
4843.2 -61.159
4843.3 -61.169
4843.4 -61.165
4843.5 -61.151
4843.6 -61.152
4843.7 -61.163
4843.8 -61.165
4843.9 -61.151
4844 -61.135
4844.1 -61.123
4844.2 -61.113
4844.3 -61.107
4844.4 -61.096
4844.5 -61.087
4844.6 -61.09
4844.7 -61.092
4844.8 -61.083
4844.9 -61.073
4845 -61.08
4845.1 -61.086
4845.2 -61.078
4845.3 -61.061
4845.4 -61.056
4845.5 -61.06
4845.6 -61.068
4845.7 -61.078
4845.8 -61.079
4845.9 -61.072
4846 -61.062
4846.1 -61.05
4846.2 -61.036
4846.3 -61.021
4846.4 -61.006
4846.5 -60.989
4846.6 -60.97
4846.7 -60.951
4846.8 -60.936
4846.9 -60.921
4847 -60.902
4847.1 -60.889
4847.2 -60.875
4847.3 -60.859
4847.4 -60.846
4847.5 -60.834
4847.6 -60.827
4847.7 -60.821
4847.8 -60.819
4847.9 -60.819
4848 -60.823
4848.1 -60.832
4848.2 -60.845
4848.3 -60.864
4848.4 -60.877
4848.5 -60.888
4848.6 -60.891
4848.7 -60.888
4848.8 -60.874
4848.9 -60.86
4849 -60.854
4849.1 -60.848
4849.2 -60.846
4849.3 -60.848
4849.4 -60.858
4849.5 -60.872
4849.6 -60.881
4849.7 -60.887
4849.8 -60.88
4849.9 -60.868
4850 -60.859
4850.1 -60.864
4850.2 -60.875
4850.3 -60.887
4850.4 -60.89
4850.5 -60.878
4850.6 -60.867
4850.7 -60.868
4850.8 -60.88
4850.9 -60.891
4851 -60.885
4851.1 -60.878
4851.2 -60.874
4851.3 -60.885
4851.4 -60.894
4851.5 -60.886
4851.6 -60.877
4851.7 -60.886
4851.8 -60.903
4851.9 -60.899
4852 -60.886
4852.1 -60.89
4852.2 -60.905
4852.3 -60.912
4852.4 -60.906
4852.5 -60.9
4852.6 -60.893
4852.7 -60.893
4852.8 -60.904
4852.9 -60.909
4853 -60.904
4853.1 -60.894
4853.2 -60.902
4853.3 -60.907
4853.4 -60.9
4853.5 -60.894
4853.6 -60.903
4853.7 -60.919
4853.8 -60.925
4853.9 -60.925
4854 -60.918
4854.1 -60.907
4854.2 -60.898
4854.3 -60.892
4854.4 -60.894
4854.5 -60.896
4854.6 -60.902
4854.7 -60.914
4854.8 -60.926
4854.9 -60.937
4855 -60.949
4855.1 -60.965
4855.2 -60.976
4855.3 -60.988
4855.4 -60.995
4855.5 -61.001
4855.6 -61.006
4855.7 -61.008
4855.8 -61.01
4855.9 -61.007
4856 -61
4856.1 -60.988
4856.2 -60.979
4856.3 -60.972
4856.4 -60.97
4856.5 -60.974
4856.6 -60.976
4856.7 -60.981
4856.8 -60.99
4856.9 -61.003
4857 -61.019
4857.1 -61.034
4857.2 -61.051
4857.3 -61.058
4857.4 -61.055
4857.5 -61.043
4857.6 -61.03
4857.7 -61.021
4857.8 -61.019
4857.9 -61.031
4858 -61.048
4858.1 -61.063
4858.2 -61.066
4858.3 -61.058
4858.4 -61.046
4858.5 -61.038
4858.6 -61.047
4858.7 -61.064
4858.8 -61.077
4858.9 -61.072
4859 -61.061
4859.1 -61.056
4859.2 -61.063
4859.3 -61.079
4859.4 -61.079
4859.5 -61.069
4859.6 -61.068
4859.7 -61.08
4859.8 -61.087
4859.9 -61.078
4860 -61.075
4860.1 -61.085
4860.2 -61.096
4860.3 -61.09
4860.4 -61.084
4860.5 -61.087
4860.6 -61.102
4860.7 -61.117
4860.8 -61.124
4860.9 -61.131
4861 -61.142
4861.1 -61.155
4861.2 -61.161
4861.3 -61.153
4861.4 -61.15
4861.5 -61.159
4861.6 -61.162
4861.7 -61.149
4861.8 -61.143
4861.9 -61.153
4862 -61.163
4862.1 -61.167
4862.2 -61.158
4862.3 -61.145
4862.4 -61.132
4862.5 -61.121
4862.6 -61.121
4862.7 -61.129
4862.8 -61.139
4862.9 -61.152
4863 -61.167
4863.1 -61.18
4863.2 -61.192
4863.3 -61.212
4863.4 -61.229
4863.5 -61.246
4863.6 -61.26
4863.7 -61.273
4863.8 -61.284
4863.9 -61.294
4864 -61.309
4864.1 -61.318
4864.2 -61.323
4864.3 -61.323
4864.4 -61.315
4864.5 -61.303
4864.6 -61.288
4864.7 -61.278
4864.8 -61.262
4864.9 -61.248
4865 -61.236
4865.1 -61.226
4865.2 -61.219
4865.3 -61.221
4865.4 -61.234
4865.5 -61.249
4865.6 -61.263
4865.7 -61.273
4865.8 -61.271
4865.9 -61.26
4866 -61.242
4866.1 -61.23
4866.2 -61.221
4866.3 -61.222
4866.4 -61.228
4866.5 -61.237
4866.6 -61.244
4866.7 -61.237
4866.8 -61.224
4866.9 -61.21
4867 -61.206
4867.1 -61.211
4867.2 -61.22
4867.3 -61.218
4867.4 -61.204
4867.5 -61.192
4867.6 -61.189
4867.7 -61.197
4867.8 -61.199
4867.9 -61.187
4868 -61.175
4868.1 -61.175
4868.2 -61.188
4868.3 -61.186
4868.4 -61.17
4868.5 -61.164
4868.6 -61.173
4868.7 -61.171
4868.8 -61.155
4868.9 -61.145
4869 -61.143
4869.1 -61.148
4869.2 -61.154
4869.3 -61.157
4869.4 -61.158
4869.5 -61.145
4869.6 -61.133
4869.7 -61.137
4869.8 -61.138
4869.9 -61.125
4870 -61.119
4870.1 -61.132
4870.2 -61.14
4870.3 -61.135
4870.4 -61.118
4870.5 -61.103
4870.6 -61.104
4870.7 -61.112
4870.8 -61.13
4870.9 -61.145
4871 -61.156
4871.1 -61.159
4871.2 -61.159
4871.3 -61.156
4871.4 -61.153
4871.5 -61.155
4871.6 -61.15
4871.7 -61.143
4871.8 -61.135
4871.9 -61.129
4872 -61.124
4872.1 -61.123
4872.2 -61.128
4872.3 -61.132
4872.4 -61.137
4872.5 -61.142
4872.6 -61.15
4872.7 -61.161
4872.8 -61.174
4872.9 -61.194
4873 -61.208
4873.1 -61.218
4873.2 -61.221
4873.3 -61.215
4873.4 -61.202
4873.5 -61.186
4873.6 -61.174
4873.7 -61.16
4873.8 -61.151
4873.9 -61.149
4874 -61.153
4874.1 -61.162
4874.2 -61.172
4874.3 -61.181
4874.4 -61.176
4874.5 -61.165
4874.6 -61.147
4874.7 -61.133
4874.8 -61.129
4874.9 -61.134
4875 -61.147
4875.1 -61.152
4875.2 -61.145
4875.3 -61.127
4875.4 -61.114
4875.5 -61.116
4875.6 -61.126
4875.7 -61.132
4875.8 -61.121
4875.9 -61.106
4876 -61.099
4876.1 -61.107
4876.2 -61.117
4876.3 -61.105
4876.4 -61.094
4876.5 -61.097
4876.6 -61.109
4876.7 -61.106
4876.8 -61.093
4876.9 -61.095
4877 -61.103
4877.1 -61.101
4877.2 -61.087
4877.3 -61.078
4877.4 -61.077
4877.5 -61.079
4877.6 -61.083
4877.7 -61.075
4877.8 -61.059
4877.9 -61.052
4878 -61.059
4878.1 -61.057
4878.2 -61.044
4878.3 -61.046
4878.4 -61.056
4878.5 -61.056
4878.6 -61.044
4878.7 -61.031
4878.8 -61.028
4878.9 -61.032
4879 -61.048
4879.1 -61.057
4879.2 -61.061
4879.3 -61.058
4879.4 -61.052
4879.5 -61.043
4879.6 -61.029
4879.7 -61.022
4879.8 -61.014
4879.9 -61.003
4880 -60.989
4880.1 -60.973
4880.2 -60.958
4880.3 -60.944
4880.4 -60.936
4880.5 -60.928
4880.6 -60.92
4880.7 -60.913
4880.8 -60.908
4880.9 -60.905
4881 -60.902
4881.1 -60.909
4881.2 -60.919
4881.3 -60.931
4881.4 -60.944
4881.5 -60.956
4881.6 -60.965
4881.7 -60.972
4881.8 -60.977
4881.9 -60.971
4882 -60.96
4882.1 -60.946
4882.2 -60.93
4882.3 -60.917
4882.4 -60.912
4882.5 -60.917
4882.6 -60.927
4882.7 -60.942
4882.8 -60.953
4882.9 -60.955
4883 -60.947
4883.1 -60.933
4883.2 -60.923
4883.3 -60.92
4883.4 -60.927
4883.5 -60.938
4883.6 -60.945
4883.7 -60.94
4883.8 -60.926
4883.9 -60.92
4884 -60.922
4884.1 -60.933
4884.2 -60.94
4884.3 -60.932
4884.4 -60.923
4884.5 -60.923
4884.6 -60.937
4884.7 -60.948
4884.8 -60.938
4884.9 -60.923
4885 -60.927
4885.1 -60.945
4885.2 -60.944
4885.3 -60.934
4885.4 -60.933
4885.5 -60.944
4885.6 -60.947
4885.7 -60.938
4885.8 -60.932
4885.9 -60.922
4886 -60.919
4886.1 -60.927
4886.2 -60.934
4886.3 -60.93
4886.4 -60.918
4886.5 -60.931
4886.6 -60.94
4886.7 -60.937
4886.8 -60.928
4886.9 -60.932
4887 -60.945
4887.1 -60.951
4887.2 -60.954
4887.3 -60.946
4887.4 -60.936
4887.5 -60.925
4887.6 -60.92
4887.7 -60.92
4887.8 -60.926
4887.9 -60.942
4888 -60.954
4888.1 -60.965
4888.2 -60.975
4888.3 -60.986
4888.4 -60.998
4888.5 -61.011
4888.6 -61.028
4888.7 -61.043
4888.8 -61.057
4888.9 -61.069
4889 -61.081
4889.1 -61.089
4889.2 -61.095
4889.3 -61.101
4889.4 -61.102
4889.5 -61.098
4889.6 -61.094
4889.7 -61.09
4889.8 -61.085
4889.9 -61.072
4890 -61.06
4890.1 -61.049
4890.2 -61.042
4890.3 -61.041
4890.4 -61.044
4890.5 -61.055
4890.6 -61.071
4890.7 -61.085
4890.8 -61.097
4890.9 -61.104
4891 -61.102
4891.1 -61.088
4891.2 -61.079
4891.3 -61.069
4891.4 -61.066
4891.5 -61.071
4891.6 -61.084
4891.7 -61.097
4891.8 -61.096
4891.9 -61.087
4892 -61.077
4892.1 -61.075
4892.2 -61.084
4892.3 -61.098
4892.4 -61.099
4892.5 -61.083
4892.6 -61.078
4892.7 -61.083
4892.8 -61.095
4892.9 -61.097
4893 -61.083
4893.1 -61.076
4893.2 -61.085
4893.3 -61.101
4893.4 -61.091
4893.5 -61.079
4893.6 -61.083
4893.7 -61.097
4893.8 -61.095
4893.9 -61.084
4894 -61.081
4894.1 -61.078
4894.2 -61.075
4894.3 -61.069
4894.4 -61.057
4894.5 -61.047
4894.6 -61.053
4894.7 -61.064
4894.8 -61.057
4894.9 -61.051
4895 -61.058
4895.1 -61.064
4895.2 -61.057
4895.3 -61.043
4895.4 -61.044
4895.5 -61.054
4895.6 -61.065
4895.7 -61.071
4895.8 -61.07
4895.9 -61.063
4896 -61.05
4896.1 -61.038
4896.2 -61.022
4896.3 -61.008
4896.4 -60.994
4896.5 -60.98
4896.6 -60.967
4896.7 -60.952
4896.8 -60.94
4896.9 -60.927
4897 -60.915
4897.1 -60.902
4897.2 -60.886
4897.3 -60.871
4897.4 -60.852
4897.5 -60.836
4897.6 -60.822
4897.7 -60.809
4897.8 -60.801
4897.9 -60.794
4898 -60.791
4898.1 -60.791
4898.2 -60.797
4898.3 -60.803
4898.4 -60.817
4898.5 -60.834
4898.6 -60.85
4898.7 -60.866
4898.8 -60.873
4898.9 -60.872
4899 -60.86
4899.1 -60.846
4899.2 -60.833
4899.3 -60.825
4899.4 -60.83
4899.5 -60.838
4899.6 -60.855
4899.7 -60.871
4899.8 -60.876
4899.9 -60.867
4900 -60.855
4900.1 -60.852
4900.2 -60.855
4900.3 -60.865
4900.4 -60.877
4900.5 -60.884
4900.6 -60.876
4900.7 -60.864
4900.8 -60.868
4900.9 -60.879
4901 -60.893
4901.1 -60.893
4901.2 -60.882
4901.3 -60.878
4901.4 -60.887
4901.5 -60.905
4901.6 -60.903
4901.7 -60.894
4901.8 -60.895
4901.9 -60.907
4902 -60.906
4902.1 -60.895
4902.2 -60.896
4902.3 -60.908
4902.4 -60.923
4902.5 -60.937
4902.6 -60.948
4902.7 -60.959
4902.8 -60.96
4902.9 -60.951
4903 -60.95
4903.1 -60.961
4903.2 -60.962
4903.3 -60.948
4903.4 -60.949
4903.5 -60.964
4903.6 -60.974
4903.7 -60.972
4903.8 -60.96
4903.9 -60.951
4904 -60.949
4904.1 -60.96
4904.2 -60.976
4904.3 -60.996
4904.4 -61.01
4904.5 -61.023
4904.6 -61.032
4904.7 -61.039
4904.8 -61.048
4904.9 -61.055
4905 -61.063
4905.1 -61.067
4905.2 -61.071
4905.3 -61.076
4905.4 -61.085
4905.5 -61.098
4905.6 -61.11
4905.7 -61.124
4905.8 -61.138
4905.9 -61.151
4906 -61.167
4906.1 -61.185
4906.2 -61.205
4906.3 -61.223
4906.4 -61.238
4906.5 -61.243
4906.6 -61.238
4906.7 -61.228
4906.8 -61.214
4906.9 -61.206
4907 -61.197
4907.1 -61.191
4907.2 -61.185
4907.3 -61.186
4907.4 -61.192
4907.5 -61.205
4907.6 -61.224
4907.7 -61.235
4907.8 -61.233
4907.9 -61.218
4908 -61.202
4908.1 -61.194
4908.2 -61.193
4908.3 -61.209
4908.4 -61.225
4908.5 -61.228
4908.6 -61.216
4908.7 -61.2
4908.8 -61.194
4908.9 -61.197
4909 -61.215
4909.1 -61.219
4909.2 -61.207
4909.3 -61.191
4909.4 -61.188
4909.5 -61.198
4909.6 -61.2
4909.7 -61.192
4909.8 -61.184
4909.9 -61.188
4910 -61.196
4910.1 -61.188
4910.2 -61.175
4910.3 -61.179
4910.4 -61.196
4910.5 -61.196
4910.6 -61.183
4910.7 -61.169
4910.8 -61.157
4910.9 -61.147
4911 -61.133
4911.1 -61.126
4911.2 -61.131
4911.3 -61.136
4911.4 -61.127
4911.5 -61.118
4911.6 -61.124
4911.7 -61.126
4911.8 -61.117
4911.9 -61.105
4912 -61.106
4912.1 -61.114
4912.2 -61.119
4912.3 -61.117
4912.4 -61.108
4912.5 -61.093
4912.6 -61.074
4912.7 -61.06
4912.8 -61.052
4912.9 -61.048
4913 -61.054
4913.1 -61.061
4913.2 -61.071
4913.3 -61.08
4913.4 -61.088
4913.5 -61.097
4913.6 -61.106
4913.7 -61.122
4913.8 -61.132
4913.9 -61.142
4914 -61.147
4914.1 -61.15
4914.2 -61.15
4914.3 -61.147
4914.4 -61.148
4914.5 -61.142
4914.6 -61.134
4914.7 -61.119
4914.8 -61.103
4914.9 -61.085
4915 -61.068
4915.1 -61.063
4915.2 -61.053
4915.3 -61.046
4915.4 -61.044
4915.5 -61.049
4915.6 -61.058
4915.7 -61.069
4915.8 -61.086
4915.9 -61.095
4916 -61.094
4916.1 -61.081
4916.2 -61.064
4916.3 -61.049
4916.4 -61.041
4916.5 -61.046
4916.6 -61.058
4916.7 -61.07
4916.8 -61.071
4916.9 -61.061
4917 -61.045
4917.1 -61.033
4917.2 -61.036
4917.3 -61.046
4917.4 -61.055
4917.5 -61.051
4917.6 -61.036
4917.7 -61.026
4917.8 -61.031
4917.9 -61.046
4918 -61.046
4918.1 -61.028
4918.2 -61.019
4918.3 -61.024
4918.4 -61.035
4918.5 -61.029
4918.6 -61.019
4918.7 -61.02
4918.8 -61.028
4918.9 -61.031
4919 -61.022
4919.1 -61.008
4919.2 -60.992
4919.3 -60.98
4919.4 -60.979
4919.5 -60.988
4919.6 -60.989
4919.7 -60.977
4919.8 -60.983
4919.9 -60.992
4920 -60.988
4920.1 -60.976
4920.2 -60.979
4920.3 -60.99
4920.4 -60.998
4920.5 -61
4920.6 -60.992
4920.7 -60.978
4920.8 -60.966
4920.9 -60.963
4921 -60.967
4921.1 -60.976
4921.2 -60.994
4921.3 -61.007
4921.4 -61.019
4921.5 -61.029
4921.6 -61.04
4921.7 -61.051
4921.8 -61.064
4921.9 -61.081
4922 -61.093
4922.1 -61.106
4922.2 -61.119
4922.3 -61.131
4922.4 -61.144
4922.5 -61.157
4922.6 -61.175
4922.7 -61.185
4922.8 -61.196
4922.9 -61.204
4923 -61.213
4923.1 -61.218
4923.2 -61.218
4923.3 -61.215
4923.4 -61.203
4923.5 -61.189
4923.6 -61.173
4923.7 -61.159
4923.8 -61.151
4923.9 -61.143
4924 -61.145
4924.1 -61.149
4924.2 -61.16
4924.3 -61.172
4924.4 -61.182
4924.5 -61.182
4924.6 -61.171
4924.7 -61.156
4924.8 -61.142
4924.9 -61.137
4925 -61.141
4925.1 -61.154
4925.2 -61.163
4925.3 -61.16
4925.4 -61.147
4925.5 -61.134
4925.6 -61.131
4925.7 -61.14
4925.8 -61.15
4925.9 -61.148
4926 -61.133
4926.1 -61.126
4926.2 -61.129
4926.3 -61.14
4926.4 -61.137
4926.5 -61.122
4926.6 -61.116
4926.7 -61.123
4926.8 -61.132
4926.9 -61.121
4927 -61.113
4927.1 -61.12
4927.2 -61.133
4927.3 -61.138
4927.4 -61.131
4927.5 -61.123
4927.6 -61.117
4927.7 -61.119
4927.8 -61.129
4927.9 -61.134
4928 -61.13
4928.1 -61.122
4928.2 -61.13
4928.3 -61.13
4928.4 -61.117
4928.5 -61.106
4928.6 -61.109
4928.7 -61.124
4928.8 -61.128
4928.9 -61.122
4929 -61.109
4929.1 -61.091
4929.2 -61.075
4929.3 -61.06
4929.4 -61.062
4929.5 -61.066
4929.6 -61.072
4929.7 -61.081
4929.8 -61.091
4929.9 -61.1
4930 -61.108
4930.1 -61.124
4930.2 -61.137
4930.3 -61.149
4930.4 -61.158
4930.5 -61.165
4930.6 -61.168
4930.7 -61.168
4930.8 -61.171
4930.9 -61.168
4931 -61.161
4931.1 -61.15
4931.2 -61.131
4931.3 -61.112
4931.4 -61.093
4931.5 -61.08
4931.6 -61.069
4931.7 -61.06
4931.8 -61.055
4931.9 -61.052
4932 -61.057
4932.1 -61.067
4932.2 -61.084
4932.3 -61.096
4932.4 -61.099
4932.5 -61.091
4932.6 -61.075
4932.7 -61.058
4932.8 -61.049
4932.9 -61.05
4933 -61.057
4933.1 -61.069
4933.2 -61.076
4933.3 -61.073
4933.4 -61.061
4933.5 -61.046
4933.6 -61.044
4933.7 -61.05
4933.8 -61.061
4933.9 -61.061
4934 -61.046
4934.1 -61.036
4934.2 -61.035
4934.3 -61.048
4934.4 -61.058
4934.5 -61.05
4934.6 -61.032
4934.7 -61.027
4934.8 -61.043
4934.9 -61.049
4935 -61.037
4935.1 -61.029
4935.2 -61.036
4935.3 -61.041
4935.4 -61.028
4935.5 -61.023
4935.6 -61.026
4935.7 -61.035
4935.8 -61.044
4935.9 -61.054
4936 -61.06
4936.1 -61.059
4936.2 -61.053
4936.3 -61.047
4936.4 -61.056
4936.5 -61.055
4936.6 -61.042
4936.7 -61.038
4936.8 -61.046
4936.9 -61.057
4937 -61.054
4937.1 -61.042
4937.2 -61.029
4937.3 -61.025
4937.4 -61.032
4937.5 -61.044
4937.6 -61.064
4937.7 -61.078
4937.8 -61.088
4937.9 -61.095
4938 -61.101
4938.1 -61.105
4938.2 -61.107
4938.3 -61.115
4938.4 -61.119
4938.5 -61.122
4938.6 -61.127
4938.7 -61.133
4938.8 -61.138
4938.9 -61.146
4939 -61.161
4939.1 -61.172
4939.2 -61.184
4939.3 -61.199
4939.4 -61.213
4939.5 -61.224
4939.6 -61.231
4939.7 -61.238
4939.8 -61.238
4939.9 -61.233
4940 -61.221
4940.1 -61.206
4940.2 -61.193
4940.3 -61.181
4940.4 -61.174
4940.5 -61.172
4940.6 -61.177
4940.7 -61.186
4940.8 -61.199
4940.9 -61.212
4941 -61.214
4941.1 -61.202
4941.2 -61.184
4941.3 -61.171
4941.4 -61.165
4941.5 -61.168
4941.6 -61.184
4941.7 -61.196
4941.8 -61.193
4941.9 -61.176
4942 -61.165
4942.1 -61.163
4942.2 -61.173
4942.3 -61.188
4942.4 -61.181
4942.5 -61.164
4942.6 -61.157
4942.7 -61.165
4942.8 -61.174
4942.9 -61.164
4943 -61.153
4943.1 -61.15
4943.2 -61.16
4943.3 -61.158
4943.4 -61.143
4943.5 -61.142
4943.6 -61.155
4943.7 -61.159
4943.8 -61.146
4943.9 -61.138
4944 -61.142
4944.1 -61.148
4944.2 -61.156
4944.3 -61.161
4944.4 -61.162
4944.5 -61.15
4944.6 -61.143
4944.7 -61.151
4944.8 -61.15
4944.9 -61.136
4945 -61.133
4945.1 -61.142
4945.2 -61.145
4945.3 -61.136
4945.4 -61.121
4945.5 -61.109
4945.6 -61.107
4945.7 -61.114
4945.8 -61.126
4945.9 -61.136
4946 -61.141
4946.1 -61.147
4946.2 -61.149
4946.3 -61.147
4946.4 -61.141
4946.5 -61.138
4946.6 -61.134
4946.7 -61.131
4946.8 -61.126
4946.9 -61.122
4947 -61.119
4947.1 -61.114
4947.2 -61.112
4947.3 -61.114
4947.4 -61.118
4947.5 -61.125
4947.6 -61.132
4947.7 -61.142
4947.8 -61.153
4947.9 -61.165
4948 -61.175
4948.1 -61.185
4948.2 -61.189
4948.3 -61.185
4948.4 -61.177
4948.5 -61.163
4948.6 -61.147
4948.7 -61.131
4948.8 -61.12
4948.9 -61.115
4949 -61.116
4949.1 -61.127
4949.2 -61.141
4949.3 -61.154
4949.4 -61.153
4949.5 -61.143
4949.6 -61.125
4949.7 -61.109
4949.8 -61.109
4949.9 -61.116
4950 -61.131
4950.1 -61.138
4950.2 -61.13
4950.3 -61.113
4950.4 -61.099
4950.5 -61.106
4950.6 -61.117
4950.7 -61.122
4950.8 -61.111
4950.9 -61.097
4951 -61.094
4951.1 -61.104
4951.2 -61.113
4951.3 -61.097
4951.4 -61.086
4951.5 -61.09
4951.6 -61.1
4951.7 -61.089
4951.8 -61.075
4951.9 -61.083
4952 -61.094
4952.1 -61.087
4952.2 -61.07
4952.3 -61.059
4952.4 -61.054
4952.5 -61.054
4952.6 -61.059
4952.7 -61.053
4952.8 -61.038
4952.9 -61.03
4953 -61.034
4953.1 -61.034
4953.2 -61.019
4953.3 -61.019
4953.4 -61.028
4953.5 -61.03
4953.6 -61.018
4953.7 -61.003
4953.8 -61
4953.9 -61.006
4954 -61.023
4954.1 -61.035
4954.2 -61.042
4954.3 -61.043
4954.4 -61.037
4954.5 -61.032
4954.6 -61.023
4954.7 -61.013
4954.8 -61.001
4954.9 -60.988
4955 -60.972
4955.1 -60.958
4955.2 -60.949
4955.3 -60.937
4955.4 -60.926
4955.5 -60.915
4955.6 -60.904
4955.7 -60.895
4955.8 -60.888
4955.9 -60.891
4956 -60.895
4956.1 -60.9
4956.2 -60.904
4956.3 -60.914
4956.4 -60.93
4956.5 -60.95
4956.6 -60.975
4956.7 -60.992
4956.8 -61.001
4956.9 -60.999
4957 -60.988
4957.1 -60.974
4957.2 -60.959
4957.3 -60.954
4957.4 -60.952
4957.5 -60.957
4957.6 -60.965
4957.7 -60.977
4957.8 -60.989
4957.9 -60.993
4958 -60.991
4958.1 -60.979
4958.2 -60.969
4958.3 -60.969
4958.4 -60.978
4958.5 -60.993
4958.6 -60.998
4958.7 -60.993
4958.8 -60.982
4958.9 -60.977
4959 -60.986
4959.1 -60.998
4959.2 -60.996
4959.3 -60.983
4959.4 -60.983
4959.5 -60.993
4959.6 -61.003
4959.7 -60.994
4959.8 -60.981
4959.9 -60.981
4960 -60.996
4960.1 -61
4960.2 -60.991
4960.3 -60.991
4960.4 -61.004
4960.5 -61.009
4960.6 -61
4960.7 -60.987
4960.8 -60.979
4960.9 -60.967
4961 -60.956
4961.1 -60.952
4961.2 -60.961
4961.3 -60.969
4961.4 -60.963
4961.5 -60.959
4961.6 -60.966
4961.7 -60.973
4961.8 -60.965
4961.9 -60.955
4962 -60.958
4962.1 -60.968
4962.2 -60.979
4962.3 -60.983
4962.4 -60.98
4962.5 -60.97
4962.6 -60.954
4962.7 -60.943
4962.8 -60.931
4962.9 -60.92
4963 -60.909
4963.1 -60.903
4963.2 -60.898
4963.3 -60.893
4963.4 -60.894
4963.5 -60.89
4963.6 -60.884
4963.7 -60.879
4963.8 -60.871
4963.9 -60.86
4964 -60.85
4964.1 -60.844
4964.2 -60.829
4964.3 -60.814
4964.4 -60.799
4964.5 -60.787
4964.6 -60.777
4964.7 -60.771
4964.8 -60.774
4964.9 -60.777
4965 -60.786
4965.1 -60.8
4965.2 -60.815
4965.3 -60.831
4965.4 -60.845
4965.5 -60.858
4965.6 -60.86
4965.7 -60.852
4965.8 -60.84
4965.9 -60.832
4966 -60.829
4966.1 -60.832
4966.2 -60.847
4966.3 -60.863
4966.4 -60.878
4966.5 -60.88
4966.6 -60.872
4966.7 -60.862
4966.8 -60.858
4966.9 -60.868
4967 -60.885
4967.1 -60.897
4967.2 -60.893
4967.3 -60.881
4967.4 -60.877
4967.5 -60.884
4967.6 -60.904
4967.7 -60.905
4967.8 -60.896
4967.9 -60.892
4968 -60.901
4968.1 -60.914
4968.2 -60.91
4968.3 -60.904
4968.4 -60.911
4968.5 -60.927
4968.6 -60.928
4968.7 -60.918
4968.8 -60.916
4968.9 -60.926
4969 -60.943
4969.1 -60.957
4969.2 -60.971
4969.3 -60.986
4969.4 -60.998
4969.5 -61.003
4969.6 -60.992
4969.7 -60.993
4969.8 -61.003
4969.9 -61.004
4970 -60.994
4970.1 -60.998
4970.2 -61.016
4970.3 -61.025
4970.4 -61.025
4970.5 -61.017
4970.6 -61.009
4970.7 -61.006
4970.8 -61.008
4970.9 -61.026
4971 -61.045
4971.1 -61.063
4971.2 -61.079
4971.3 -61.094
4971.4 -61.105
4971.5 -61.118
4971.6 -61.135
4971.7 -61.151
4971.8 -61.165
4971.9 -61.176
4972 -61.188
4972.1 -61.2
4972.2 -61.215
4972.3 -61.235
4972.4 -61.252
4972.5 -61.269
4972.6 -61.282
4972.7 -61.292
4972.8 -61.297
4972.9 -61.297
4973 -61.302
4973.1 -61.298
4973.2 -61.291
4973.3 -61.28
4973.4 -61.268
4973.5 -61.259
4973.6 -61.253
4973.7 -61.257
4973.8 -61.266
4973.9 -61.279
4974 -61.291
4974.1 -61.304
4974.2 -61.305
4974.3 -61.299
4974.4 -61.288
4974.5 -61.274
4974.6 -61.267
4974.7 -61.269
4974.8 -61.28
4974.9 -61.291
4975 -61.292
4975.1 -61.284
4975.2 -61.27
4975.3 -61.261
4975.4 -61.265
4975.5 -61.276
4975.6 -61.277
4975.7 -61.264
4975.8 -61.255
4975.9 -61.257
4976 -61.266
4976.1 -61.265
4976.2 -61.252
4976.3 -61.242
4976.4 -61.248
4976.5 -61.258
4976.6 -61.25
4976.7 -61.237
4976.8 -61.239
4976.9 -61.249
4977 -61.245
4977.1 -61.236
4977.2 -61.237
4977.3 -61.244
4977.4 -61.257
4977.5 -61.273
4977.6 -61.285
4977.7 -61.3
4977.8 -61.299
4977.9 -61.286
4978 -61.28
4978.1 -61.285
4978.2 -61.281
4978.3 -61.269
4978.4 -61.275
4978.5 -61.285
4978.6 -61.289
4978.7 -61.277
4978.8 -61.26
4978.9 -61.245
4979 -61.237
4979.1 -61.244
4979.2 -61.25
4979.3 -61.258
4979.4 -61.266
4979.5 -61.275
4979.6 -61.283
4979.7 -61.29
4979.8 -61.304
4979.9 -61.308
4980 -61.313
4980.1 -61.319
4980.2 -61.323
4980.3 -61.327
4980.4 -61.334
4980.5 -61.345
4980.6 -61.353
4980.7 -61.361
4980.8 -61.369
4980.9 -61.38
4981 -61.389
4981.1 -61.393
4981.2 -61.397
4981.3 -61.392
4981.4 -61.385
4981.5 -61.371
4981.6 -61.352
4981.7 -61.333
4981.8 -61.314
4981.9 -61.3
4982 -61.29
4982.1 -61.288
4982.2 -61.292
4982.3 -61.299
4982.4 -61.309
4982.5 -61.313
4982.6 -61.309
4982.7 -61.294
4982.8 -61.276
4982.9 -61.261
4983 -61.253
4983.1 -61.256
4983.2 -61.266
4983.3 -61.276
4983.4 -61.267
4983.5 -61.246
4983.6 -61.229
4983.7 -61.225
4983.8 -61.234
4983.9 -61.241
4984 -61.235
4984.1 -61.219
4984.2 -61.207
4984.3 -61.209
4984.4 -61.217
4984.5 -61.215
4984.6 -61.196
4984.7 -61.186
4984.8 -61.191
4984.9 -61.198
4985 -61.182
4985.1 -61.164
4985.2 -61.17
4985.3 -61.177
4985.4 -61.165
4985.5 -61.145
4985.6 -61.137
4985.7 -61.136
4985.8 -61.136
4985.9 -61.145
4986 -61.146
4986.1 -61.135
4986.2 -61.119
4986.3 -61.119
4986.4 -61.118
4986.5 -61.105
4986.6 -61.1
4986.7 -61.106
4986.8 -61.112
4986.9 -61.104
4987 -61.084
4987.1 -61.072
4987.2 -61.071
4987.3 -61.083
4987.4 -61.095
4987.5 -61.104
4987.6 -61.107
4987.7 -61.104
4987.8 -61.097
4987.9 -61.086
4988 -61.077
4988.1 -61.066
4988.2 -61.053
4988.3 -61.04
4988.4 -61.022
4988.5 -61.004
4988.6 -60.99
4988.7 -60.979
4988.8 -60.968
4988.9 -60.958
4989 -60.949
4989.1 -60.941
4989.2 -60.937
4989.3 -60.935
4989.4 -60.941
4989.5 -60.947
4989.6 -60.955
4989.7 -60.97
4989.8 -60.985
4989.9 -61.003
4990 -61.014
4990.1 -61.019
4990.2 -61.015
4990.3 -61.003
4990.4 -60.984
4990.5 -60.967
4990.6 -60.955
4990.7 -60.95
4990.8 -60.954
4990.9 -60.962
4991 -60.974
4991.1 -60.981
4991.2 -60.977
4991.3 -60.968
4991.4 -60.952
4991.5 -60.943
4991.6 -60.945
4991.7 -60.954
4991.8 -60.962
4991.9 -60.961
4992 -60.954
4992.1 -60.941
4992.2 -60.94
4992.3 -60.951
4992.4 -60.962
4992.5 -60.955
4992.6 -60.937
4992.7 -60.935
4992.8 -60.944
4992.9 -60.954
4993 -60.948
4993.1 -60.936
4993.2 -60.937
4993.3 -60.948
4993.4 -60.949
4993.5 -60.938
4993.6 -60.94
4993.7 -60.952
4993.8 -60.949
4993.9 -60.935
4994 -60.923
4994.1 -60.922
4994.2 -60.918
4994.3 -60.909
4994.4 -60.895
4994.5 -60.892
4994.6 -60.901
4994.7 -60.9
4994.8 -60.895
4994.9 -60.899
4995 -60.909
4995.1 -60.904
4995.2 -60.89
4995.3 -60.883
4995.4 -60.89
4995.5 -60.904
4995.6 -60.912
4995.7 -60.913
4995.8 -60.904
4995.9 -60.893
4996 -60.878
4996.1 -60.862
4996.2 -60.852
4996.3 -60.841
4996.4 -60.83
4996.5 -60.821
4996.6 -60.814
4996.7 -60.806
4996.8 -60.8
4996.9 -60.793
4997 -60.785
4997.1 -60.776
4997.2 -60.763
4997.3 -60.75
4997.4 -60.736
4997.5 -60.721
4997.6 -60.707
4997.7 -60.691
4997.8 -60.679
4997.9 -60.669
4998 -60.664
4998.1 -60.663
4998.2 -60.665
4998.3 -60.674
4998.4 -60.686
4998.5 -60.7
4998.6 -60.715
4998.7 -60.73
4998.8 -60.746
4998.9 -60.752
4999 -60.747
4999.1 -60.734
4999.2 -60.723
4999.3 -60.716
4999.4 -60.715
4999.5 -60.73
4999.6 -60.747
4999.7 -60.765
4999.8 -60.771
4999.9 -60.765
5000 -60.755
5000.1 -60.747
5000.2 -60.754
5000.3 -60.769
5000.4 -60.786
5000.5 -60.788
5000.6 -60.779
5000.7 -60.77
5000.8 -60.773
5000.9 -60.794
5001 -60.81
5001.1 -60.809
5001.2 -60.797
5001.3 -60.797
5001.4 -60.812
5001.5 -60.824
5001.6 -60.824
5001.7 -60.817
5001.8 -60.827
5001.9 -60.841
5002 -60.836
5002.1 -60.826
5002.2 -60.826
5002.3 -60.843
5002.4 -60.862
5002.5 -60.876
5002.6 -60.888
5002.7 -60.895
5002.8 -60.889
5002.9 -60.884
5003 -60.898
5003.1 -60.907
5003.2 -60.899
5003.3 -60.898
5003.4 -60.91
5003.5 -60.919
5003.6 -60.915
5003.7 -60.908
5003.8 -60.908
5003.9 -60.918
5004 -60.932
5004.1 -60.949
5004.2 -60.962
5004.3 -60.967
5004.4 -60.969
5004.5 -60.964
5004.6 -60.954
5004.7 -60.945
5004.8 -60.936
5004.9 -60.926
5005 -60.915
5005.1 -60.903
5005.2 -60.888
5005.3 -60.875
5005.4 -60.862
5005.5 -60.852
5005.6 -60.845
5005.7 -60.839
5005.8 -60.831
5005.9 -60.822
5006 -60.817
5006.1 -60.813
5006.2 -60.813
5006.3 -60.822
5006.4 -60.835
5006.5 -60.852
5006.6 -60.869
5006.7 -60.887
5006.8 -60.906
5006.9 -60.927
5007 -60.947
5007.1 -60.954
5007.2 -60.955
5007.3 -60.945
5007.4 -60.932
5007.5 -60.923
5007.6 -60.918
5007.7 -60.927
5007.8 -60.939
5007.9 -60.954
5008 -60.97
5008.1 -60.977
5008.2 -60.972
5008.3 -60.962
5008.4 -60.961
5008.5 -60.963
5008.6 -60.975
5008.7 -60.99
5008.8 -60.998
5008.9 -60.992
5009 -60.983
5009.1 -60.989
5009.2 -61.003
5009.3 -61.016
5009.4 -61.014
5009.5 -61.004
5009.6 -60.999
5009.7 -61.012
5009.8 -61.03
5009.9 -61.024
5010 -61.013
5010.1 -61.019
5010.2 -61.032
5010.3 -61.031
5010.4 -61.023
5010.5 -61.029
5010.6 -61.045
5010.7 -61.061
5010.8 -61.077
5010.9 -61.094
5011 -61.107
5011.1 -61.112
5011.2 -61.106
5011.3 -61.099
5011.4 -61.108
5011.5 -61.111
5011.6 -61.1
5011.7 -61.099
5011.8 -61.112
5011.9 -61.119
5012 -61.112
5012.1 -61.101
5012.2 -61.091
5012.3 -61.09
5012.4 -61.102
5012.5 -61.114
5012.6 -61.13
5012.7 -61.141
5012.8 -61.148
5012.9 -61.152
5013 -61.155
5013.1 -61.161
5013.2 -61.165
5013.3 -61.166
5013.4 -61.162
5013.5 -61.161
5013.6 -61.158
5013.7 -61.157
5013.8 -61.163
5013.9 -61.165
5014 -61.169
5014.1 -61.171
5014.2 -61.175
5014.3 -61.181
5014.4 -61.19
5014.5 -61.208
5014.6 -61.221
5014.7 -61.235
5014.8 -61.247
5014.9 -61.254
5015 -61.255
5015.1 -61.252
5015.2 -61.248
5015.3 -61.233
5015.4 -61.219
5015.5 -61.209
5015.6 -61.201
5015.7 -61.198
5015.8 -61.201
5015.9 -61.217
5016 -61.23
5016.1 -61.24
5016.2 -61.242
5016.3 -61.232
5016.4 -61.216
5016.5 -61.203
5016.6 -61.201
5016.7 -61.204
5016.8 -61.214
5016.9 -61.223
5017 -61.218
5017.1 -61.203
5017.2 -61.188
5017.3 -61.189
5017.4 -61.199
5017.5 -61.21
5017.6 -61.203
5017.7 -61.188
5017.8 -61.179
5017.9 -61.184
5018 -61.194
5018.1 -61.188
5018.2 -61.175
5018.3 -61.172
5018.4 -61.18
5018.5 -61.179
5018.6 -61.163
5018.7 -61.151
5018.8 -61.153
5018.9 -61.162
5019 -61.167
5019.1 -61.167
5019.2 -61.166
5019.3 -61.17
5019.4 -61.181
5019.5 -61.18
5019.6 -61.169
5019.7 -61.165
5019.8 -61.172
5019.9 -61.174
5020 -61.16
5020.1 -61.158
5020.2 -61.166
5020.3 -61.171
5020.4 -61.163
5020.5 -61.149
5020.6 -61.141
5020.7 -61.136
5020.8 -61.141
5020.9 -61.152
5021 -61.164
5021.1 -61.175
5021.2 -61.184
5021.3 -61.195
5021.4 -61.2
5021.5 -61.205
5021.6 -61.208
5021.7 -61.211
5021.8 -61.211
5021.9 -61.213
5022 -61.223
5022.1 -61.227
5022.2 -61.232
5022.3 -61.239
5022.4 -61.248
5022.5 -61.256
5022.6 -61.264
5022.7 -61.28
5022.8 -61.29
5022.9 -61.302
5023 -61.311
5023.1 -61.32
5023.2 -61.325
5023.3 -61.323
5023.4 -61.32
5023.5 -61.306
5023.6 -61.286
5023.7 -61.27
5023.8 -61.256
5023.9 -61.245
5024 -61.238
5024.1 -61.242
5024.2 -61.247
5024.3 -61.257
5024.4 -61.267
5024.5 -61.271
5024.6 -61.263
5024.7 -61.243
5024.8 -61.225
5024.9 -61.213
5025 -61.211
5025.1 -61.217
5025.2 -61.227
5025.3 -61.227
5025.4 -61.211
5025.5 -61.194
5025.6 -61.185
5025.7 -61.189
5025.8 -61.198
5025.9 -61.194
5026 -61.174
5026.1 -61.16
5026.2 -61.163
5026.3 -61.171
5026.4 -61.169
5026.5 -61.153
5026.6 -61.143
5026.7 -61.15
5026.8 -61.151
5026.9 -61.137
5027 -61.126
5027.1 -61.132
5027.2 -61.143
5027.3 -61.148
5027.4 -61.148
5027.5 -61.142
5027.6 -61.146
5027.7 -61.153
5027.8 -61.158
5027.9 -61.15
5028 -61.138
5028.1 -61.147
5028.2 -61.149
5028.3 -61.137
5028.4 -61.126
5028.5 -61.128
5028.6 -61.134
5028.7 -61.133
5028.8 -61.127
5028.9 -61.107
5029 -61.091
5029.1 -61.083
5029.2 -61.082
5029.3 -61.088
5029.4 -61.099
5029.5 -61.113
5029.6 -61.123
5029.7 -61.135
5029.8 -61.145
5029.9 -61.154
5030 -61.162
5030.1 -61.168
5030.2 -61.178
5030.3 -61.187
5030.4 -61.197
5030.5 -61.207
5030.6 -61.218
5030.7 -61.228
5030.8 -61.234
5030.9 -61.245
5031 -61.254
5031.1 -61.263
5031.2 -61.267
5031.3 -61.267
5031.4 -61.26
5031.5 -61.248
5031.6 -61.235
5031.7 -61.217
5031.8 -61.2
5031.9 -61.184
5032 -61.173
5032.1 -61.164
5032.2 -61.162
5032.3 -61.168
5032.4 -61.177
5032.5 -61.186
5032.6 -61.194
5032.7 -61.189
5032.8 -61.174
5032.9 -61.153
5033 -61.139
5033.1 -61.13
5033.2 -61.131
5033.3 -61.138
5033.4 -61.146
5033.5 -61.146
5033.6 -61.134
5033.7 -61.117
5033.8 -61.106
5033.9 -61.106
5034 -61.117
5034.1 -61.121
5034.2 -61.11
5034.3 -61.093
5034.4 -61.089
5034.5 -61.096
5034.6 -61.105
5034.7 -61.095
5034.8 -61.078
5034.9 -61.077
5035 -61.086
5035.1 -61.087
5035.2 -61.07
5035.3 -61.059
5035.4 -61.064
5035.5 -61.071
5035.6 -61.07
5035.7 -61.056
5035.8 -61.041
5035.9 -61.026
5036 -61.022
5036.1 -61.027
5036.2 -61.028
5036.3 -61.022
5036.4 -61.016
5036.5 -61.022
5036.6 -61.021
5036.7 -61.008
5036.8 -61
5036.9 -61.005
5037 -61.018
5037.1 -61.018
5037.2 -61.008
5037.3 -60.994
5037.4 -60.981
5037.5 -60.975
5037.6 -60.973
5037.7 -60.985
5037.8 -60.997
5037.9 -61.011
5038 -61.021
5038.1 -61.031
5038.2 -61.039
5038.3 -61.046
5038.4 -61.058
5038.5 -61.069
5038.6 -61.082
5038.7 -61.093
5038.8 -61.102
5038.9 -61.112
5039 -61.123
5039.1 -61.138
5039.2 -61.152
5039.3 -61.165
5039.4 -61.178
5039.5 -61.184
5039.6 -61.185
5039.7 -61.183
5039.8 -61.181
5039.9 -61.177
5040 -61.167
5040.1 -61.15
5040.2 -61.133
5040.3 -61.12
5040.4 -61.111
5040.5 -61.109
5040.6 -61.11
5040.7 -61.117
5040.8 -61.125
5040.9 -61.136
5041 -61.144
5041.1 -61.146
5041.2 -61.139
5041.3 -61.124
5041.4 -61.109
5041.5 -61.099
5041.6 -61.096
5041.7 -61.105
5041.8 -61.116
5041.9 -61.122
5042 -61.112
5042.1 -61.097
5042.2 -61.086
5042.3 -61.086
5042.4 -61.102
5042.5 -61.108
5042.6 -61.099
5042.7 -61.084
5042.8 -61.08
5042.9 -61.088
5043 -61.094
5043.1 -61.09
5043.2 -61.076
5043.3 -61.078
5043.4 -61.089
5043.5 -61.084
5043.6 -61.068
5043.7 -61.064
5043.8 -61.083
5043.9 -61.096
5044 -61.097
5044.1 -61.09
5044.2 -61.082
5044.3 -61.081
5044.4 -61.09
5044.5 -61.1
5044.6 -61.095
5044.7 -61.089
5044.8 -61.095
5044.9 -61.093
5045 -61.077
5045.1 -61.067
5045.2 -61.08
5045.3 -61.089
5045.4 -61.088
5045.5 -61.075
5045.6 -61.054
5045.7 -61.039
5045.8 -61.032
5045.9 -61.039
5046 -61.049
5046.1 -61.061
5046.2 -61.074
5046.3 -61.085
5046.4 -61.094
5046.5 -61.104
5046.6 -61.118
5046.7 -61.127
5046.8 -61.136
5046.9 -61.145
5047 -61.154
5047.1 -61.162
5047.2 -61.172
5047.3 -61.186
5047.4 -61.197
5047.5 -61.208
5047.6 -61.219
5047.7 -61.228
5047.8 -61.238
5047.9 -61.245
5048 -61.25
5048.1 -61.247
5048.2 -61.239
5048.3 -61.225
5048.4 -61.21
5048.5 -61.195
5048.6 -61.178
5048.7 -61.166
5048.8 -61.157
5048.9 -61.152
5049 -61.154
5049.1 -61.163
5049.2 -61.179
5049.3 -61.19
5049.4 -61.193
5049.5 -61.181
5049.6 -61.164
5049.7 -61.146
5049.8 -61.136
5049.9 -61.141
5050 -61.15
5050.1 -61.16
5050.2 -61.164
5050.3 -61.156
5050.4 -61.14
5050.5 -61.128
5050.6 -61.134
5050.7 -61.145
5050.8 -61.157
5050.9 -61.148
5051 -61.133
5051.1 -61.125
5051.2 -61.131
5051.3 -61.146
5051.4 -61.141
5051.5 -61.123
5051.6 -61.115
5051.7 -61.122
5051.8 -61.126
5051.9 -61.113
5052 -61.105
5052.1 -61.109
5052.2 -61.12
5052.3 -61.12
5052.4 -61.112
5052.5 -61.101
5052.6 -61.099
5052.7 -61.112
5052.8 -61.117
5052.9 -61.112
5053 -61.099
5053.1 -61.102
5053.2 -61.106
5053.3 -61.096
5053.4 -61.088
5053.5 -61.092
5053.6 -61.102
5053.7 -61.103
5053.8 -61.094
5053.9 -61.078
5054 -61.065
5054.1 -61.06
5054.2 -61.065
5054.3 -61.073
5054.4 -61.087
5054.5 -61.099
5054.6 -61.109
5054.7 -61.117
5054.8 -61.126
5054.9 -61.133
5055 -61.141
5055.1 -61.149
5055.2 -61.157
5055.3 -61.167
5055.4 -61.173
5055.5 -61.186
5055.6 -61.198
5055.7 -61.211
5055.8 -61.222
5055.9 -61.235
5056 -61.252
5056.1 -61.262
5056.2 -61.27
5056.3 -61.273
5056.4 -61.277
5056.5 -61.276
5056.6 -61.27
5056.7 -61.264
5056.8 -61.249
5056.9 -61.234
5057 -61.221
5057.1 -61.211
5057.2 -61.205
5057.3 -61.205
5057.4 -61.214
5057.5 -61.226
5057.6 -61.24
5057.7 -61.248
5057.8 -61.245
5057.9 -61.233
5058 -61.213
5058.1 -61.203
5058.2 -61.193
5058.3 -61.195
5058.4 -61.204
5058.5 -61.215
5058.6 -61.21
5058.7 -61.195
5058.8 -61.185
5058.9 -61.18
5059 -61.188
5059.1 -61.199
5059.2 -61.195
5059.3 -61.176
5059.4 -61.163
5059.5 -61.175
5059.6 -61.187
5059.7 -61.184
5059.8 -61.165
5059.9 -61.155
5060 -61.158
5060.1 -61.161
5060.2 -61.151
5060.3 -61.144
5060.4 -61.152
5060.5 -61.162
5060.6 -61.161
5060.7 -61.148
5060.8 -61.135
5060.9 -61.131
5061 -61.135
5061.1 -61.145
5061.2 -61.147
5061.3 -61.133
5061.4 -61.125
5061.5 -61.131
5061.6 -61.128
5061.7 -61.115
5061.8 -61.114
5061.9 -61.122
5062 -61.124
5062.1 -61.117
5062.2 -61.102
5062.3 -61.087
5062.4 -61.076
5062.5 -61.07
5062.6 -61.072
5062.7 -61.079
5062.8 -61.091
5062.9 -61.103
5063 -61.115
5063.1 -61.125
5063.2 -61.133
5063.3 -61.14
5063.4 -61.147
5063.5 -61.159
5063.6 -61.169
5063.7 -61.182
5063.8 -61.192
5063.9 -61.2
5064 -61.208
5064.1 -61.219
5064.2 -61.236
5064.3 -61.246
5064.4 -61.257
5064.5 -61.265
5064.6 -61.267
5064.7 -61.262
5064.8 -61.254
5064.9 -61.249
5065 -61.235
5065.1 -61.219
5065.2 -61.199
5065.3 -61.182
5065.4 -61.171
5065.5 -61.164
5065.6 -61.17
5065.7 -61.178
5065.8 -61.191
5065.9 -61.2
5066 -61.203
5066.1 -61.196
5066.2 -61.18
5066.3 -61.169
5066.4 -61.159
5066.5 -61.157
5066.6 -61.162
5066.7 -61.172
5066.8 -61.171
5066.9 -61.154
5067 -61.145
5067.1 -61.147
5067.2 -61.159
5067.3 -61.151
5067.4 -61.134
5067.5 -61.127
5067.6 -61.136
5067.7 -61.141
5067.8 -61.128
5067.9 -61.121
5068 -61.13
5068.1 -61.124
5068.2 -61.107
5068.3 -61.107
5068.4 -61.12
5068.5 -61.109
5068.6 -61.096
5068.7 -61.101
5068.8 -61.102
5068.9 -61.087
5069 -61.07
5069.1 -61.059
5069.2 -61.047
5069.3 -61.031
5069.4 -61.015
5069.5 -61.007
5069.6 -61.013
5069.7 -61.014
5069.8 -61.004
5069.9 -60.996
5070 -61.002
5070.1 -61.007
5070.2 -61
5070.3 -60.987
5070.4 -60.976
5070.5 -60.974
5070.6 -60.981
5070.7 -60.992
5070.8 -61.006
5070.9 -61.019
5071 -61.031
5071.1 -61.037
5071.2 -61.039
5071.3 -61.04
5071.4 -61.042
5071.5 -61.043
5071.6 -61.045
5071.7 -61.055
5071.8 -61.06
5071.9 -61.064
5072 -61.071
5072.1 -61.082
5072.2 -61.094
5072.3 -61.106
5072.4 -61.122
5072.5 -61.133
5072.6 -61.141
5072.7 -61.141
5072.8 -61.135
5072.9 -61.123
5073 -61.106
5073.1 -61.099
5073.2 -61.089
5073.3 -61.085
5073.4 -61.084
5073.5 -61.088
5073.6 -61.097
5073.7 -61.109
5073.8 -61.123
5073.9 -61.131
5074 -61.132
5074.1 -61.121
5074.2 -61.104
5074.3 -61.089
5074.4 -61.082
5074.5 -61.089
5074.6 -61.1
5074.7 -61.11
5074.8 -61.108
5074.9 -61.095
5075 -61.079
5075.1 -61.074
5075.2 -61.084
5075.3 -61.096
5075.4 -61.096
5075.5 -61.081
5075.6 -61.069
5075.7 -61.07
5075.8 -61.081
5075.9 -61.084
5076 -61.071
5076.1 -61.062
5076.2 -61.067
5076.3 -61.074
5076.4 -61.061
5076.5 -61.047
5076.6 -61.053
5076.7 -61.062
5076.8 -61.052
5076.9 -61.04
5077 -61.047
5077.1 -61.056
5077.2 -61.047
5077.3 -61.036
5077.4 -61.025
5077.5 -61.018
5077.6 -61.008
5077.7 -60.992
5077.8 -60.987
5077.9 -60.995
5078 -61.005
5078.1 -61.001
5078.2 -60.99
5078.3 -60.99
5078.4 -60.998
5078.5 -61.008
5078.6 -61.002
5078.7 -60.988
5078.8 -60.975
5078.9 -60.967
5079 -60.966
5079.1 -60.971
5079.2 -60.987
5079.3 -61
5079.4 -61.015
5079.5 -61.025
5079.6 -61.037
5079.7 -61.049
5079.8 -61.063
5079.9 -61.083
5080 -61.098
5080.1 -61.115
5080.2 -61.128
5080.3 -61.138
5080.4 -61.145
5080.5 -61.152
5080.6 -61.156
5080.7 -61.153
5080.8 -61.143
5080.9 -61.128
5081 -61.108
5081.1 -61.091
5081.2 -61.076
5081.3 -61.072
5081.4 -61.069
5081.5 -61.072
5081.6 -61.08
5081.7 -61.089
5081.8 -61.101
5081.9 -61.114
5082 -61.129
5082.1 -61.135
5082.2 -61.132
5082.3 -61.12
5082.4 -61.107
5082.5 -61.091
5082.6 -61.074
5082.7 -61.064
5082.8 -61.056
5082.9 -61.052
5083 -61.054
5083.1 -61.065
5083.2 -61.076
5083.3 -61.082
5083.4 -61.08
5083.5 -61.066
5083.6 -61.051
5083.7 -61.042
5083.8 -61.047
5083.9 -61.062
5084 -61.069
5084.1 -61.063
5084.2 -61.049
5084.3 -61.042
5084.4 -61.049
5084.5 -61.057
5084.6 -61.053
5084.7 -61.041
5084.8 -61.04
5084.9 -61.05
5085 -61.05
5085.1 -61.036
5085.2 -61.03
5085.3 -61.044
5085.4 -61.047
5085.5 -61.031
5085.6 -61.015
5085.7 -61.005
5085.8 -60.998
5085.9 -60.991
5086 -60.985
5086.1 -60.976
5086.2 -60.981
5086.3 -60.986
5086.4 -60.98
5086.5 -60.973
5086.6 -60.98
5086.7 -60.99
5086.8 -60.984
5086.9 -60.974
5087 -60.977
5087.1 -60.989
5087.2 -61
5087.3 -61.005
5087.4 -61.007
5087.5 -61
5087.6 -60.99
5087.7 -60.974
5087.8 -60.96
5087.9 -60.947
5088 -60.937
5088.1 -60.933
5088.2 -60.927
5088.3 -60.923
5088.4 -60.92
5088.5 -60.917
5088.6 -60.912
5088.7 -60.906
5088.8 -60.904
5088.9 -60.896
5089 -60.889
5089.1 -60.878
5089.2 -60.866
5089.3 -60.856
5089.4 -60.842
5089.5 -60.827
5089.6 -60.812
5089.7 -60.8
5089.8 -60.796
5089.9 -60.795
5090 -60.799
5090.1 -60.803
5090.2 -60.814
5090.3 -60.826
5090.4 -60.842
5090.5 -60.86
5090.6 -60.877
5090.7 -60.886
5090.8 -60.883
5090.9 -60.875
5091 -60.861
5091.1 -60.848
5091.2 -60.843
5091.3 -60.847
5091.4 -60.86
5091.5 -60.873
5091.6 -60.886
5091.7 -60.886
5091.8 -60.876
5091.9 -60.862
5092 -60.86
5092.1 -60.872
5092.2 -60.887
5092.3 -60.895
5092.4 -60.886
5092.5 -60.877
5092.6 -60.878
5092.7 -60.888
5092.8 -60.903
5092.9 -60.899
5093 -60.89
5093.1 -60.893
5093.2 -60.909
5093.3 -60.914
5093.4 -60.901
5093.5 -60.902
5093.6 -60.916
5093.7 -60.928
5093.8 -60.924
5093.9 -60.915
5094 -60.91
5094.1 -60.909
5094.2 -60.911
5094.3 -60.907
5094.4 -60.901
5094.5 -60.903
5094.6 -60.915
5094.7 -60.912
5094.8 -60.902
5094.9 -60.915
5095 -60.927
5095.1 -60.927
5095.2 -60.918
5095.3 -60.913
5095.4 -60.923
5095.5 -60.936
5095.6 -60.947
5095.7 -60.951
5095.8 -60.947
5095.9 -60.936
5096 -60.923
5096.1 -60.907
5096.2 -60.894
5096.3 -60.889
5096.4 -60.883
5096.5 -60.877
5096.6 -60.874
5096.7 -60.87
5096.8 -60.864
5096.9 -60.859
5097 -60.856
5097.1 -60.851
5097.2 -60.843
5097.3 -60.836
5097.4 -60.823
5097.5 -60.811
5097.6 -60.796
5097.7 -60.782
5097.8 -60.771
5097.9 -60.762
5098 -60.753
5098.1 -60.748
5098.2 -60.748
5098.3 -60.751
5098.4 -60.76
5098.5 -60.772
5098.6 -60.789
5098.7 -60.804
5098.8 -60.819
5098.9 -60.835
5099 -60.84
5099.1 -60.838
5099.2 -60.826
5099.3 -60.813
5099.4 -60.804
5099.5 -60.804
5099.6 -60.819
5099.7 -60.838
5099.8 -60.856
5099.9 -60.863
5100 -60.857
5100.1 -60.843
5100.2 -60.837
5100.3 -60.847
5100.4 -60.862
5100.5 -60.88
5100.6 -60.882
5100.7 -60.87
5100.8 -60.861
5100.9 -60.867
5101 -60.888
5101.1 -60.9
5101.2 -60.896
5101.3 -60.887
5101.4 -60.892
5101.5 -60.909
5101.6 -60.914
5101.7 -60.91
5101.8 -60.908
5101.9 -60.922
5102 -60.929
5102.1 -60.918
5102.2 -60.906
5102.3 -60.904
5102.4 -60.913
5102.5 -60.918
5102.6 -60.92
5102.7 -60.909
5102.8 -60.902
5102.9 -60.911
5103 -60.919
5103.1 -60.92
5103.2 -60.921
5103.3 -60.934
5103.4 -60.94
5103.5 -60.932
5103.6 -60.926
5103.7 -60.936
5103.8 -60.954
5103.9 -60.969
5104 -60.974
5104.1 -60.975
5104.2 -60.972
5104.3 -60.963
5104.4 -60.951
5104.5 -60.942
5104.6 -60.932
5104.7 -60.922
5104.8 -60.915
5104.9 -60.911
5105 -60.911
5105.1 -60.912
5105.2 -60.916
5105.3 -60.913
5105.4 -60.912
5105.5 -60.911
5105.6 -60.911
5105.7 -60.912
5105.8 -60.907
5105.9 -60.9
5106 -60.89
5106.1 -60.88
5106.2 -60.867
5106.3 -60.857
5106.4 -60.852
5106.5 -60.848
5106.6 -60.847
5106.7 -60.847
5106.8 -60.851
5106.9 -60.859
5107 -60.871
5107.1 -60.895
5107.2 -60.914
5107.3 -60.933
5107.4 -60.944
5107.5 -60.946
5107.6 -60.942
5107.7 -60.929
5107.8 -60.924
5107.9 -60.92
5108 -60.927
5108.1 -60.941
5108.2 -60.957
5108.3 -60.969
5108.4 -60.97
5108.5 -60.967
5108.6 -60.959
5108.7 -60.962
5108.8 -60.973
5108.9 -60.988
5109 -60.995
5109.1 -60.989
5109.2 -60.987
5109.3 -60.989
5109.4 -61.005
5109.5 -61.016
5109.6 -61.01
5109.7 -61
5109.8 -61.004
5109.9 -61.026
5110 -61.031
5110.1 -61.022
5110.2 -61.02
5110.3 -61.034
5110.4 -61.041
5110.5 -61.034
5110.6 -61.03
5110.7 -61.026
5110.8 -61.024
5110.9 -61.018
5111 -61.007
5111.1 -60.998
5111.2 -61.006
5111.3 -61.02
5111.4 -61.017
5111.5 -61.015
5111.6 -61.027
5111.7 -61.032
5111.8 -61.023
5111.9 -61.015
5112 -61.018
5112.1 -61.031
5112.2 -61.043
5112.3 -61.05
5112.4 -61.047
5112.5 -61.04
5112.6 -61.029
5112.7 -61.017
5112.8 -61.006
5112.9 -60.994
5113 -60.983
5113.1 -60.97
5113.2 -60.964
5113.3 -60.957
5113.4 -60.951
5113.5 -60.943
5113.6 -60.936
5113.7 -60.929
5113.8 -60.916
5113.9 -60.911
5114 -60.902
5114.1 -60.893
5114.2 -60.879
5114.3 -60.864
5114.4 -60.848
5114.5 -60.836
5114.6 -60.833
5114.7 -60.831
5114.8 -60.834
5114.9 -60.835
5115 -60.843
5115.1 -60.851
5115.2 -60.864
5115.3 -60.886
5115.4 -60.903
5115.5 -60.916
5115.6 -60.917
5115.7 -60.909
5115.8 -60.893
5115.9 -60.881
5116 -60.883
5116.1 -60.887
5116.2 -60.9
5116.3 -60.917
5116.4 -60.929
5116.5 -60.927
5116.6 -60.918
5116.7 -60.911
5116.8 -60.908
5116.9 -60.916
5117 -60.932
5117.1 -60.943
5117.2 -60.938
5117.3 -60.925
5117.4 -60.925
5117.5 -60.937
5117.6 -60.953
5117.7 -60.955
5117.8 -60.94
5117.9 -60.932
5118 -60.939
5118.1 -60.961
5118.2 -60.964
5118.3 -60.954
5118.4 -60.955
5118.5 -60.964
5118.6 -60.964
5118.7 -60.949
5118.8 -60.946
5118.9 -60.956
5119 -60.972
5119.1 -60.986
5119.2 -60.999
5119.3 -61.007
5119.4 -61.003
5119.5 -60.994
5119.6 -60.998
5119.7 -61.009
5119.8 -61.005
5119.9 -60.998
5120 -61.008
5120.1 -61.02
5120.2 -61.018
5120.3 -61.009
5120.4 -61.007
5120.5 -61.014
5120.6 -61.028
5120.7 -61.045
5120.8 -61.054
5120.9 -61.057
5121 -61.053
5121.1 -61.042
5121.2 -61.029
5121.3 -61.013
5121.4 -61.005
5121.5 -60.994
5121.6 -60.982
5121.7 -60.97
5121.8 -60.958
5121.9 -60.947
5122 -60.938
5122.1 -60.933
5122.2 -60.926
5122.3 -60.917
5122.4 -60.905
5122.5 -60.892
5122.6 -60.877
5122.7 -60.862
5122.8 -60.856
5122.9 -60.845
5123 -60.839
5123.1 -60.832
5123.2 -60.829
5123.3 -60.831
5123.4 -60.839
5123.5 -60.855
5123.6 -60.868
5123.7 -60.886
5123.8 -60.904
5123.9 -60.918
5124 -60.931
5124.1 -60.935
5124.2 -60.937
5124.3 -60.926
5124.4 -60.915
5124.5 -60.908
5124.6 -60.908
5124.7 -60.916
5124.8 -60.932
5124.9 -60.953
5125 -60.96
5125.1 -60.954
5125.2 -60.939
5125.3 -60.933
5125.4 -60.939
5125.5 -60.956
5125.6 -60.974
5125.7 -60.973
5125.8 -60.962
5125.9 -60.952
5126 -60.959
5126.1 -60.975
5126.2 -60.98
5126.3 -60.97
5126.4 -60.966
5126.5 -60.977
5126.6 -60.993
5126.7 -60.988
5126.8 -60.977
5126.9 -60.981
5127 -60.997
5127.1 -61
5127.2 -60.99
5127.3 -60.98
5127.4 -60.974
5127.5 -60.97
5127.6 -60.961
5127.7 -60.952
5127.8 -60.954
5127.9 -60.965
5128 -60.968
5128.1 -60.959
5128.2 -60.971
5128.3 -60.985
5128.4 -60.985
5128.5 -60.974
5128.6 -60.972
5128.7 -60.984
5128.8 -60.998
5128.9 -61.01
5129 -61.009
5129.1 -61.001
5129.2 -60.986
5129.3 -60.971
5129.4 -60.962
5129.5 -60.956
5129.6 -60.96
5129.7 -60.96
5129.8 -60.965
5129.9 -60.973
5130 -60.982
5130.1 -60.993
5130.2 -61.003
5130.3 -61.018
5130.4 -61.028
5130.5 -61.034
5130.6 -61.038
5130.7 -61.043
5130.8 -61.043
5130.9 -61.039
5131 -61.036
5131.1 -61.028
5131.2 -61.016
5131.3 -61.002
5131.4 -60.988
5131.5 -60.975
5131.6 -60.964
5131.7 -60.959
5131.8 -60.955
5131.9 -60.956
5132 -60.963
5132.1 -60.976
5132.2 -60.991
5132.3 -61.008
5132.4 -61.022
5132.5 -61.024
5132.6 -61.017
5132.7 -61.004
5132.8 -60.992
5132.9 -60.986
5133 -60.991
5133.1 -61.002
5133.2 -61.017
5133.3 -61.028
5133.4 -61.023
5133.5 -61.01
5133.6 -61.002
5133.7 -61.002
5133.8 -61.013
5133.9 -61.027
5134 -61.031
5134.1 -61.019
5134.2 -61.008
5134.3 -61.013
5134.4 -61.026
5134.5 -61.034
5134.6 -61.024
5134.7 -61.017
5134.8 -61.024
5134.9 -61.038
5135 -61.04
5135.1 -61.025
5135.2 -61.025
5135.3 -61.035
5135.4 -61.039
5135.5 -61.027
5135.6 -61.013
5135.7 -61.009
5135.8 -61.002
5135.9 -60.994
5136 -60.98
5136.1 -60.972
5136.2 -60.982
5136.3 -60.99
5136.4 -60.985
5136.5 -60.985
5136.6 -60.998
5136.7 -61
5136.8 -60.991
5136.9 -60.983
5137 -60.989
5137.1 -61.007
5137.2 -61.022
5137.3 -61.03
5137.4 -61.03
5137.5 -61.024
5137.6 -61.012
5137.7 -60.997
5137.8 -60.99
5137.9 -60.981
5138 -60.973
5138.1 -60.965
5138.2 -60.96
5138.3 -60.954
5138.4 -60.947
5138.5 -60.946
5138.6 -60.942
5138.7 -60.94
5138.8 -60.935
5138.9 -60.929
5139 -60.919
5139.1 -60.906
5139.2 -60.9
5139.3 -60.889
5139.4 -60.878
5139.5 -60.868
5139.6 -60.856
5139.7 -60.846
5139.8 -60.841
5139.9 -60.851
5140 -60.862
5140.1 -60.878
5140.2 -60.893
5140.3 -60.909
5140.4 -60.926
5140.5 -60.939
5140.6 -60.944
5140.7 -60.937
5140.8 -60.926
5140.9 -60.913
5141 -60.904
5141.1 -60.906
5141.2 -60.914
5141.3 -60.932
5141.4 -60.948
5141.5 -60.954
5141.6 -60.945
5141.7 -60.929
5141.8 -60.927
5141.9 -60.935
5142 -60.951
5142.1 -60.965
5142.2 -60.962
5142.3 -60.946
5142.4 -60.939
5142.5 -60.952
5142.6 -60.969
5142.7 -60.975
5142.8 -60.965
5142.9 -60.961
5143 -60.971
5143.1 -60.983
5143.2 -60.982
5143.3 -60.975
5143.4 -60.984
5143.5 -60.998
5143.6 -60.994
5143.7 -60.982
5143.8 -60.983
5143.9 -61.005
5144 -61.026
5144.1 -61.044
5144.2 -61.061
5144.3 -61.072
5144.4 -61.078
5144.5 -61.073
5144.6 -61.072
5144.7 -61.082
5144.8 -61.092
5144.9 -61.082
5145 -61.076
5145.1 -61.086
5145.2 -61.094
5145.3 -61.1
5145.4 -61.092
5145.5 -61.079
5145.6 -61.069
5145.7 -61.069
5145.8 -61.076
5145.9 -61.087
5146 -61.104
5146.1 -61.119
5146.2 -61.133
5146.3 -61.144
5146.4 -61.154
5146.5 -61.162
5146.6 -61.169
5146.7 -61.18
5146.8 -61.189
5146.9 -61.197
5147 -61.203
5147.1 -61.212
5147.2 -61.223
5147.3 -61.233
5147.4 -61.248
5147.5 -61.259
5147.6 -61.27
5147.7 -61.283
5147.8 -61.294
5147.9 -61.301
5148 -61.303
5148.1 -61.301
5148.2 -61.29
5148.3 -61.275
5148.4 -61.258
5148.5 -61.244
5148.6 -61.235
5148.7 -61.231
5148.8 -61.232
5148.9 -61.237
5149 -61.248
5149.1 -61.261
5149.2 -61.27
5149.3 -61.271
5149.4 -61.259
5149.5 -61.246
5149.6 -61.233
5149.7 -61.227
5149.8 -61.235
5149.9 -61.247
5150 -61.261
5150.1 -61.255
5150.2 -61.239
5150.3 -61.226
5150.4 -61.227
5150.5 -61.237
5150.6 -61.245
5150.7 -61.242
5150.8 -61.227
5150.9 -61.221
5151 -61.228
5151.1 -61.24
5151.2 -61.232
5151.3 -61.217
5151.4 -61.222
5151.5 -61.233
5151.6 -61.232
5151.7 -61.214
5151.8 -61.208
5151.9 -61.214
5152 -61.213
5152.1 -61.204
5152.2 -61.186
5152.3 -61.179
5152.4 -61.175
5152.5 -61.17
5152.6 -61.162
5152.7 -61.146
5152.8 -61.138
5152.9 -61.144
5153 -61.149
5153.1 -61.134
5153.2 -61.133
5153.3 -61.14
5153.4 -61.138
5153.5 -61.127
5153.6 -61.116
5153.7 -61.12
5153.8 -61.131
5153.9 -61.14
5154 -61.145
5154.1 -61.143
5154.2 -61.137
5154.3 -61.125
5154.4 -61.111
5154.5 -61.095
5154.6 -61.077
5154.7 -61.06
5154.8 -61.041
5154.9 -61.025
5155 -61.009
5155.1 -60.994
5155.2 -60.98
5155.3 -60.967
5155.4 -60.953
5155.5 -60.936
5155.6 -60.922
5155.7 -60.906
5155.8 -60.89
5155.9 -60.877
5156 -60.864
5156.1 -60.856
5156.2 -60.845
5156.3 -60.84
5156.4 -60.84
5156.5 -60.848
5156.6 -60.861
5156.7 -60.877
5156.8 -60.9
5156.9 -60.917
5157 -60.932
5157.1 -60.937
5157.2 -60.934
5157.3 -60.92
5157.4 -60.906
5157.5 -60.9
5157.6 -60.894
5157.7 -60.897
5157.8 -60.908
5157.9 -60.922
5158 -60.934
5158.1 -60.932
5158.2 -60.926
5158.3 -60.917
5158.4 -60.911
5158.5 -60.914
5158.6 -60.928
5158.7 -60.937
5158.8 -60.931
5158.9 -60.923
5159 -60.915
5159.1 -60.922
5159.2 -60.937
5159.3 -60.939
5159.4 -60.927
5159.5 -60.918
5159.6 -60.932
5159.7 -60.947
5159.8 -60.944
5159.9 -60.932
5160 -60.932
5160.1 -60.945
5160.2 -60.945
5160.3 -60.942
5160.4 -60.943
5160.5 -60.958
5160.6 -60.974
5160.7 -60.98
5160.8 -60.984
5160.9 -60.994
5161 -61.009
5161.1 -61.018
5161.2 -61.015
5161.3 -61.005
5161.4 -61.012
5161.5 -61.016
5161.6 -61.006
5161.7 -61.003
5161.8 -61.013
5161.9 -61.022
5162 -61.021
5162.1 -61.01
5162.2 -60.996
5162.3 -60.987
5162.4 -60.99
5162.5 -60.997
5162.6 -61.009
5162.7 -61.019
5162.8 -61.032
5162.9 -61.046
5163 -61.058
5163.1 -61.069
5163.2 -61.08
5163.3 -61.088
5163.4 -61.094
5163.5 -61.103
5163.6 -61.116
5163.7 -61.126
5163.8 -61.137
5163.9 -61.147
5164 -61.157
5164.1 -61.168
5164.2 -61.179
5164.3 -61.2
5164.4 -61.217
5164.5 -61.231
5164.6 -61.24
5164.7 -61.243
5164.8 -61.24
5164.9 -61.232
5165 -61.228
5165.1 -61.215
5165.2 -61.201
5165.3 -61.187
5165.4 -61.177
5165.5 -61.172
5165.6 -61.175
5165.7 -61.191
5165.8 -61.206
5165.9 -61.221
5166 -61.224
5166.1 -61.217
5166.2 -61.201
5166.3 -61.186
5166.4 -61.183
5166.5 -61.187
5166.6 -61.195
5166.7 -61.205
5166.8 -61.207
5166.9 -61.196
5167 -61.181
5167.1 -61.18
5167.2 -61.182
5167.3 -61.193
5167.4 -61.198
5167.5 -61.188
5167.6 -61.175
5167.7 -61.173
5167.8 -61.188
5167.9 -61.195
5168 -61.182
5168.1 -61.168
5168.2 -61.171
5168.3 -61.18
5168.4 -61.173
5168.5 -61.165
5168.6 -61.162
5168.7 -61.168
5168.8 -61.167
5168.9 -61.152
5169 -61.134
5169.1 -61.116
5169.2 -61.1
5169.3 -61.085
5169.4 -61.087
5169.5 -61.096
5169.6 -61.094
5169.7 -61.082
5169.8 -61.085
5169.9 -61.092
5170 -61.082
5170.1 -61.071
5170.2 -61.074
5170.3 -61.083
5170.4 -61.089
5170.5 -61.086
5170.6 -61.072
5170.7 -61.057
5170.8 -61.047
5170.9 -61.044
5171 -61.047
5171.1 -61.06
5171.2 -61.073
5171.3 -61.086
5171.4 -61.097
5171.5 -61.109
5171.6 -61.12
5171.7 -61.133
5171.8 -61.151
5171.9 -61.164
5172 -61.176
5172.1 -61.189
5172.2 -61.2
5172.3 -61.211
5172.4 -61.223
5172.5 -61.241
5172.6 -61.253
5172.7 -61.262
5172.8 -61.269
5172.9 -61.269
5173 -61.264
5173.1 -61.256
5173.2 -61.253
5173.3 -61.241
5173.4 -61.23
5173.5 -61.221
5173.6 -61.209
5173.7 -61.199
5173.8 -61.196
5173.9 -61.203
5174 -61.213
5174.1 -61.227
5174.2 -61.24
5174.3 -61.248
5174.4 -61.243
5174.5 -61.227
5174.6 -61.212
5174.7 -61.201
5174.8 -61.196
5174.9 -61.201
5175 -61.214
5175.1 -61.223
5175.2 -61.215
5175.3 -61.201
5175.4 -61.186
5175.5 -61.183
5175.6 -61.193
5175.7 -61.204
5175.8 -61.198
5175.9 -61.18
5176 -61.171
5176.1 -61.177
5176.2 -61.189
5176.3 -61.184
5176.4 -61.168
5176.5 -61.158
5176.6 -61.164
5176.7 -61.173
5176.8 -61.16
5176.9 -61.152
5177 -61.16
5177.1 -61.171
5177.2 -61.166
5177.3 -61.152
5177.4 -61.138
5177.5 -61.123
5177.6 -61.111
5177.7 -61.11
5177.8 -61.119
5177.9 -61.123
5178 -61.108
5178.1 -61.105
5178.2 -61.112
5178.3 -61.109
5178.4 -61.094
5178.5 -61.084
5178.6 -61.094
5178.7 -61.105
5178.8 -61.108
5178.9 -61.102
5179 -61.09
5179.1 -61.071
5179.2 -61.052
5179.3 -61.044
5179.4 -61.037
5179.5 -61.034
5179.6 -61.035
5179.7 -61.041
5179.8 -61.049
5179.9 -61.055
5180 -61.069
5180.1 -61.079
5180.2 -61.089
5180.3 -61.097
5180.4 -61.103
5180.5 -61.104
5180.6 -61.102
5180.7 -61.105
5180.8 -61.102
5180.9 -61.094
5181 -61.081
5181.1 -61.067
5181.2 -61.051
5181.3 -61.03
5181.4 -61.018
5181.5 -61.005
5181.6 -60.998
5181.7 -60.993
5181.8 -60.99
5181.9 -60.991
5182 -60.999
5182.1 -61.016
5182.2 -61.028
5182.3 -61.037
5182.4 -61.035
5182.5 -61.023
5182.6 -61.007
5182.7 -60.991
5182.8 -60.988
5182.9 -60.988
5183 -60.997
5183.1 -61.009
5183.2 -61.017
5183.3 -61.013
5183.4 -60.999
5183.5 -60.989
5183.6 -60.985
5183.7 -60.99
5183.8 -61.001
5183.9 -61.003
5184 -60.992
5184.1 -60.978
5184.2 -60.976
5184.3 -60.988
5184.4 -61.001
5184.5 -60.992
5184.6 -60.977
5184.7 -60.978
5184.8 -60.989
5184.9 -60.996
5185 -60.986
5185.1 -60.977
5185.2 -60.981
5185.3 -60.991
5185.4 -60.987
5185.5 -60.976
5185.6 -60.971
5185.7 -60.97
5185.8 -60.967
5185.9 -60.961
5186 -60.951
5186.1 -60.947
5186.2 -60.954
5186.3 -60.964
5186.4 -60.959
5186.5 -60.947
5186.6 -60.954
5186.7 -60.96
5186.8 -60.959
5186.9 -60.951
5187 -60.948
5187.1 -60.956
5187.2 -60.968
5187.3 -60.978
5187.4 -60.981
5187.5 -60.987
5187.6 -60.983
5187.7 -60.974
5187.8 -60.959
5187.9 -60.942
5188 -60.925
5188.1 -60.911
5188.2 -60.903
5188.3 -60.89
5188.4 -60.875
5188.5 -60.86
5188.6 -60.844
5188.7 -60.83
5188.8 -60.812
5188.9 -60.802
5189 -60.791
5189.1 -60.785
5189.2 -60.779
5189.3 -60.775
5189.4 -60.775
5189.5 -60.776
5189.6 -60.788
5189.7 -60.8
5189.8 -60.819
5189.9 -60.838
5190 -60.86
5190.1 -60.875
5190.2 -60.881
5190.3 -60.882
5190.4 -60.872
5190.5 -60.861
5190.6 -60.851
5190.7 -60.848
5190.8 -60.851
5190.9 -60.863
5191 -60.881
5191.1 -60.897
5191.2 -60.903
5191.3 -60.897
5191.4 -60.887
5191.5 -60.879
5191.6 -60.878
5191.7 -60.893
5191.8 -60.91
5191.9 -60.919
5192 -60.912
5192.1 -60.901
5192.2 -60.9
5192.3 -60.909
5192.4 -60.926
5192.5 -60.931
5192.6 -60.919
5192.7 -60.911
5192.8 -60.921
5192.9 -60.942
5193 -60.941
5193.1 -60.93
5193.2 -60.93
5193.3 -60.946
5193.4 -60.952
5193.5 -60.943
5193.6 -60.95
5193.7 -60.965
5193.8 -60.975
5193.9 -60.972
5194 -60.961
5194.1 -60.948
5194.2 -60.937
5194.3 -60.941
5194.4 -60.951
5194.5 -60.964
5194.6 -60.967
5194.7 -60.959
5194.8 -60.965
5194.9 -60.976
5195 -60.98
5195.1 -60.971
5195.2 -60.969
5195.3 -60.981
5195.4 -60.994
5195.5 -61.001
5195.6 -60.999
5195.7 -60.996
5195.8 -60.984
5195.9 -60.971
5196 -60.958
5196.1 -60.948
5196.2 -60.941
5196.3 -60.936
5196.4 -60.935
5196.5 -60.932
5196.6 -60.932
5196.7 -60.929
5196.8 -60.926
5196.9 -60.918
5197 -60.91
5197.1 -60.903
5197.2 -60.891
5197.3 -60.88
5197.4 -60.869
5197.5 -60.857
5197.6 -60.843
5197.7 -60.833
5197.8 -60.824
5197.9 -60.816
5198 -60.817
5198.1 -60.823
5198.2 -60.832
5198.3 -60.845
5198.4 -60.862
5198.5 -60.879
5198.6 -60.893
5198.7 -60.905
5198.8 -60.905
5198.9 -60.896
5199 -60.886
5199.1 -60.875
5199.2 -60.871
5199.3 -60.873
5199.4 -60.885
5199.5 -60.902
5199.6 -60.919
5199.7 -60.928
5199.8 -60.922
5199.9 -60.91
5200 -60.902
5200.1 -60.905
5200.2 -60.919
5200.3 -60.935
5200.4 -60.944
5200.5 -60.932
5200.6 -60.922
5200.7 -60.924
5200.8 -60.94
5200.9 -60.954
5201 -60.951
5201.1 -60.947
5201.2 -60.944
5201.3 -60.959
5201.4 -60.97
5201.5 -60.963
5201.6 -60.956
5201.7 -60.965
5201.8 -60.984
5201.9 -60.979
5202 -60.97
5202.1 -60.976
5202.2 -60.99
5202.3 -61.002
5202.4 -61.014
5202.5 -61.03
5202.6 -61.046
5202.7 -61.057
5202.8 -61.056
5202.9 -61.049
5203 -61.057
5203.1 -61.062
5203.2 -61.056
5203.3 -61.054
5203.4 -61.067
5203.5 -61.075
5203.6 -61.073
5203.7 -61.062
5203.8 -61.054
5203.9 -61.064
5204 -61.08
5204.1 -61.098
5204.2 -61.113
5204.3 -61.122
5204.4 -61.125
5204.5 -61.121
5204.6 -61.117
5204.7 -61.11
5204.8 -61.102
5204.9 -61.094
5205 -61.084
5205.1 -61.073
5205.2 -61.059
5205.3 -61.049
5205.4 -61.038
5205.5 -61.029
5205.6 -61.021
5205.7 -61.017
5205.8 -61.013
5205.9 -61.01
5206 -61.01
5206.1 -61.012
5206.2 -61.015
5206.3 -61.021
5206.4 -61.031
5206.5 -61.046
5206.6 -61.064
5206.7 -61.086
5206.8 -61.107
5206.9 -61.122
5207 -61.13
5207.1 -61.131
5207.2 -61.127
5207.3 -61.115
5207.4 -61.103
5207.5 -61.095
5207.6 -61.091
5207.7 -61.091
5207.8 -61.1
5207.9 -61.12
5208 -61.135
5208.1 -61.14
5208.2 -61.133
5208.3 -61.119
5208.4 -61.108
5208.5 -61.106
5208.6 -61.119
5208.7 -61.134
5208.8 -61.141
5208.9 -61.135
5209 -61.121
5209.1 -61.117
5209.2 -61.121
5209.3 -61.143
5209.4 -61.144
5209.5 -61.131
5209.6 -61.122
5209.7 -61.13
5209.8 -61.143
5209.9 -61.137
5210 -61.131
5210.1 -61.133
5210.2 -61.147
5210.3 -61.15
5210.4 -61.137
5210.5 -61.127
5210.6 -61.127
5210.7 -61.139
5210.8 -61.15
5210.9 -61.157
5211 -61.153
5211.1 -61.14
5211.2 -61.136
5211.3 -61.144
5211.4 -61.148
5211.5 -61.133
5211.6 -61.136
5211.7 -61.147
5211.8 -61.147
5211.9 -61.132
5212 -61.119
5212.1 -61.122
5212.2 -61.131
5212.3 -61.145
5212.4 -61.152
5212.5 -61.153
5212.6 -61.149
5212.7 -61.142
5212.8 -61.136
5212.9 -61.127
5213 -61.115
5213.1 -61.102
5213.2 -61.089
5213.3 -61.072
5213.4 -61.056
5213.5 -61.044
5213.6 -61.031
5213.7 -61.019
5213.8 -61.004
5213.9 -60.99
5214 -60.98
5214.1 -60.97
5214.2 -60.963
5214.3 -60.956
5214.4 -60.953
5214.5 -60.95
5214.6 -60.953
5214.7 -60.965
5214.8 -60.977
5214.9 -60.99
5215 -61.004
5215.1 -61.018
5215.2 -61.028
5215.3 -61.029
5215.4 -61.032
5215.5 -61.025
5215.6 -61.014
5215.7 -61.001
5215.8 -60.99
5215.9 -60.984
5216 -60.983
5216.1 -60.996
5216.2 -61.011
5216.3 -61.027
5216.4 -61.027
5216.5 -61.019
5216.6 -61.004
5216.7 -60.99
5216.8 -60.994
5216.9 -61.003
5217 -61.017
5217.1 -61.022
5217.2 -61.014
5217.3 -60.997
5217.4 -60.99
5217.5 -61.002
5217.6 -61.018
5217.7 -61.02
5217.8 -61.008
5217.9 -60.994
5218 -60.995
5218.1 -61.008
5218.2 -61.013
5218.3 -61
5218.4 -60.996
5218.5 -61.008
5218.6 -61.013
5218.7 -60.997
5218.8 -60.983
5218.9 -60.985
5219 -60.991
5219.1 -60.999
5219.2 -61.003
5219.3 -60.998
5219.4 -60.981
5219.5 -60.974
5219.6 -60.986
5219.7 -60.989
5219.8 -60.978
5219.9 -60.982
5220 -60.99
5220.1 -60.988
5220.2 -60.976
5220.3 -60.971
5220.4 -60.979
5220.5 -60.993
5220.6 -61.004
5220.7 -61.007
5220.8 -61.007
5220.9 -61.001
5221 -60.992
5221.1 -60.977
5221.2 -60.966
5221.3 -60.949
5221.4 -60.933
5221.5 -60.926
5221.6 -60.917
5221.7 -60.909
5221.8 -60.9
5221.9 -60.891
5222 -60.879
5222.1 -60.869
5222.2 -60.865
5222.3 -60.856
5222.4 -60.847
5222.5 -60.835
5222.6 -60.822
5222.7 -60.805
5222.8 -60.791
5222.9 -60.786
5223 -60.778
5223.1 -60.771
5223.2 -60.765
5223.3 -60.768
5223.4 -60.774
5223.5 -60.786
5223.6 -60.806
5223.7 -60.824
5223.8 -60.842
5223.9 -60.859
5224 -60.871
5224.1 -60.87
5224.2 -60.863
5224.3 -60.854
5224.4 -60.843
5224.5 -60.838
5224.6 -60.839
5224.7 -60.844
5224.8 -60.858
5224.9 -60.873
5225 -60.887
5225.1 -60.882
5225.2 -60.87
5225.3 -60.863
5225.4 -60.866
5225.5 -60.879
5225.6 -60.897
5225.7 -60.902
5225.8 -60.89
5225.9 -60.883
5226 -60.888
5226.1 -60.9
5226.2 -60.903
5226.3 -60.892
5226.4 -60.888
5226.5 -60.897
5226.6 -60.915
5226.7 -60.916
5226.8 -60.904
5226.9 -60.904
5227 -60.92
5227.1 -60.932
5227.2 -60.927
5227.3 -60.919
5227.4 -60.907
5227.5 -60.896
5227.6 -60.889
5227.7 -60.892
5227.8 -60.909
5227.9 -60.916
5228 -60.906
5228.1 -60.907
5228.2 -60.918
5228.3 -60.921
5228.4 -60.911
5228.5 -60.915
5228.6 -60.928
5228.7 -60.938
5228.8 -60.937
5228.9 -60.93
5229 -60.924
5229.1 -60.911
5229.2 -60.905
5229.3 -60.904
5229.4 -60.908
5229.5 -60.917
5229.6 -60.931
5229.7 -60.953
5229.8 -60.971
5229.9 -60.989
5230 -61.006
5230.1 -61.021
5230.2 -61.036
5230.3 -61.049
5230.4 -61.07
5230.5 -61.088
5230.6 -61.104
5230.7 -61.117
5230.8 -61.127
5230.9 -61.137
5231 -61.143
5231.1 -61.151
5231.2 -61.15
5231.3 -61.147
5231.4 -61.137
5231.5 -61.123
5231.6 -61.111
5231.7 -61.095
5231.8 -61.088
5231.9 -61.08
5232 -61.077
5232.1 -61.077
5232.2 -61.082
5232.3 -61.093
5232.4 -61.108
5232.5 -61.126
5232.6 -61.136
5232.7 -61.136
5232.8 -61.124
5232.9 -61.108
5233 -61.096
5233.1 -61.091
5233.2 -61.101
5233.3 -61.112
5233.4 -61.125
5233.5 -61.127
5233.6 -61.118
5233.7 -61.101
5233.8 -61.095
5233.9 -61.101
5234 -61.114
5234.1 -61.123
5234.2 -61.114
5234.3 -61.1
5234.4 -61.095
5234.5 -61.102
5234.6 -61.119
5234.7 -61.117
5234.8 -61.102
5234.9 -61.096
5235 -61.107
5235.1 -61.115
5235.2 -61.105
5235.3 -61.096
5235.4 -61.101
5235.5 -61.113
5235.6 -61.118
5235.7 -61.118
5235.8 -61.121
5235.9 -61.129
5236 -61.141
5236.1 -61.148
5236.2 -61.138
5236.3 -61.128
5236.4 -61.137
5236.5 -61.145
5236.6 -61.135
5236.7 -61.137
5236.8 -61.147
5236.9 -61.151
5237 -61.144
5237.1 -61.129
5237.2 -61.128
5237.3 -61.134
5237.4 -61.147
5237.5 -61.159
5237.6 -61.17
5237.7 -61.178
5237.8 -61.183
5237.9 -61.189
5238 -61.186
5238.1 -61.182
5238.2 -61.173
5238.3 -61.163
5238.4 -61.153
5238.5 -61.142
5238.6 -61.139
5238.7 -61.132
5238.8 -61.124
5238.9 -61.114
5239 -61.107
5239.1 -61.102
5239.2 -61.099
5239.3 -61.103
5239.4 -61.104
5239.5 -61.109
5239.6 -61.112
5239.7 -61.12
5239.8 -61.128
5239.9 -61.142
5240 -61.162
5240.1 -61.182
5240.2 -61.197
5240.3 -61.206
5240.4 -61.21
5240.5 -61.205
5240.6 -61.195
5240.7 -61.183
5240.8 -61.165
5240.9 -61.148
5241 -61.139
5241.1 -61.138
5241.2 -61.146
5241.3 -61.158
5241.4 -61.175
5241.5 -61.181
5241.6 -61.171
5241.7 -61.153
5241.8 -61.14
5241.9 -61.137
5242 -61.145
5242.1 -61.16
5242.2 -61.169
5242.3 -61.16
5242.4 -61.141
5242.5 -61.129
5242.6 -61.137
5242.7 -61.149
5242.8 -61.153
5242.9 -61.139
5243 -61.126
5243.1 -61.128
5243.2 -61.137
5243.3 -61.137
5243.4 -61.124
5243.5 -61.121
5243.6 -61.129
5243.7 -61.133
5243.8 -61.12
5243.9 -61.104
5244 -61.099
5244.1 -61.092
5244.2 -61.083
5244.3 -61.064
5244.4 -61.054
5244.5 -61.061
5244.6 -61.066
5244.7 -61.063
5244.8 -61.059
5244.9 -61.07
5245 -61.068
5245.1 -61.055
5245.2 -61.043
5245.3 -61.047
5245.4 -61.063
5245.5 -61.071
5245.6 -61.07
5245.7 -61.059
5245.8 -61.044
5245.9 -61.026
5246 -61.01
5246.1 -61.003
5246.2 -60.991
5246.3 -60.983
5246.4 -60.977
5246.5 -60.973
5246.6 -60.969
5246.7 -60.968
5246.8 -60.971
5246.9 -60.971
5247 -60.966
5247.1 -60.96
5247.2 -60.954
5247.3 -60.946
5247.4 -60.935
5247.5 -60.927
5247.6 -60.912
5247.7 -60.896
5247.8 -60.879
5247.9 -60.865
5248 -60.852
5248.1 -60.84
5248.2 -60.834
5248.3 -60.829
5248.4 -60.826
5248.5 -60.828
5248.6 -60.836
5248.7 -60.851
5248.8 -60.867
5248.9 -60.882
5249 -60.89
5249.1 -60.891
5249.2 -60.882
5249.3 -60.868
5249.4 -60.859
5249.5 -60.851
5249.6 -60.854
5249.7 -60.862
5249.8 -60.876
5249.9 -60.887
5250 -60.884
5250.1 -60.877
5250.2 -60.867
5250.3 -60.864
5250.4 -60.868
5250.5 -60.882
5250.6 -60.89
5250.7 -60.885
5250.8 -60.877
5250.9 -60.873
5251 -60.882
5251.1 -60.898
5251.2 -60.899
5251.3 -60.887
5251.4 -60.881
5251.5 -60.894
5251.6 -60.904
5251.7 -60.899
5251.8 -60.888
5251.9 -60.893
5252 -60.908
5252.1 -60.909
5252.2 -60.902
5252.3 -60.885
5252.4 -60.874
5252.5 -60.864
5252.6 -60.85
5252.7 -60.845
5252.8 -60.855
5252.9 -60.868
5253 -60.861
5253.1 -60.86
5253.2 -60.873
5253.3 -60.877
5253.4 -60.866
5253.5 -60.86
5253.6 -60.872
5253.7 -60.886
5253.8 -60.897
5253.9 -60.9
5254 -60.899
5254.1 -60.89
5254.2 -60.879
5254.3 -60.869
5254.4 -60.86
5254.5 -60.859
5254.6 -60.859
5254.7 -60.862
5254.8 -60.866
5254.9 -60.869
5255 -60.877
5255.1 -60.884
5255.2 -60.893
5255.3 -60.899
5255.4 -60.906
5255.5 -60.907
5255.6 -60.906
5255.7 -60.907
5255.8 -60.905
5255.9 -60.901
5256 -60.896
5256.1 -60.887
5256.2 -60.874
5256.3 -60.86
5256.4 -60.85
5256.5 -60.84
5256.6 -60.837
5256.7 -60.839
5256.8 -60.848
5256.9 -60.861
5257 -60.876
5257.1 -60.895
5257.2 -60.912
5257.3 -60.929
5257.4 -60.94
5257.5 -60.94
5257.6 -60.937
5257.7 -60.924
5257.8 -60.917
5257.9 -60.914
5258 -60.92
5258.1 -60.934
5258.2 -60.951
5258.3 -60.966
5258.4 -60.965
5258.5 -60.955
5258.6 -60.948
5258.7 -60.952
5258.8 -60.965
5258.9 -60.979
5259 -60.987
5259.1 -60.976
5259.2 -60.969
5259.3 -60.976
5259.4 -60.993
5259.5 -60.998
5259.6 -60.988
5259.7 -60.986
5259.8 -60.995
5259.9 -61.011
5260 -61.008
5260.1 -60.999
5260.2 -61.003
5260.3 -61.019
5260.4 -61.03
5260.5 -61.024
5260.6 -61.016
5260.7 -61.012
5260.8 -61.005
5260.9 -60.993
5261 -60.981
5261.1 -60.988
5261.2 -61.002
5261.3 -61.009
5261.4 -61
5261.5 -61.005
5261.6 -61.015
5261.7 -61.016
5261.8 -61.009
5261.9 -61.003
5262 -61.009
5262.1 -61.022
5262.2 -61.033
5262.3 -61.038
5262.4 -61.038
5262.5 -61.036
5262.6 -61.026
5262.7 -61.018
5262.8 -61.007
5262.9 -60.992
5263 -60.981
5263.1 -60.971
5263.2 -60.961
5263.3 -60.947
5263.4 -60.935
5263.5 -60.921
5263.6 -60.907
5263.7 -60.897
5263.8 -60.886
5263.9 -60.877
5264 -60.868
5264.1 -60.858
5264.2 -60.851
5264.3 -60.849
5264.4 -60.853
5264.5 -60.859
5264.6 -60.868
5264.7 -60.88
5264.8 -60.892
5264.9 -60.907
5265 -60.925
5265.1 -60.945
5265.2 -60.955
5265.3 -60.958
5265.4 -60.949
5265.5 -60.933
5265.6 -60.92
5265.7 -60.915
5265.8 -60.925
5265.9 -60.936
5266 -60.954
5266.1 -60.973
5266.2 -60.979
5266.3 -60.974
5266.4 -60.964
5266.5 -60.963
5266.6 -60.966
5266.7 -60.98
5266.8 -60.995
5266.9 -61.004
5267 -60.997
5267.1 -60.986
5267.2 -60.986
5267.3 -60.998
5267.4 -61.017
5267.5 -61.019
5267.6 -61.005
5267.7 -60.998
5267.8 -61.007
5267.9 -61.03
5268 -61.033
5268.1 -61.024
5268.2 -61.018
5268.3 -61.032
5268.4 -61.034
5268.5 -61.021
5268.6 -61.022
5268.7 -61.036
5268.8 -61.047
5268.9 -61.039
5269 -61.025
5269.1 -61.009
5269.2 -60.998
5269.3 -60.998
5269.4 -61.008
5269.5 -61.02
5269.6 -61.014
5269.7 -61.007
5269.8 -61.018
5269.9 -61.025
5270 -61.021
5270.1 -61.012
5270.2 -61.019
5270.3 -61.032
5270.4 -61.043
5270.5 -61.045
5270.6 -61.041
5270.7 -61.036
5270.8 -61.025
5270.9 -61.015
5271 -61.011
5271.1 -61.011
5271.2 -61.018
5271.3 -61.026
5271.4 -61.035
5271.5 -61.045
5271.6 -61.052
5271.7 -61.061
5271.8 -61.071
5271.9 -61.087
5272 -61.094
5272.1 -61.101
5272.2 -61.101
5272.3 -61.098
5272.4 -61.092
5272.5 -61.083
5272.6 -61.08
5272.7 -61.073
5272.8 -61.06
5272.9 -61.045
5273 -61.033
5273.1 -61.025
5273.2 -61.02
5273.3 -61.032
5273.4 -61.042
5273.5 -61.055
5273.6 -61.072
5273.7 -61.09
5273.8 -61.104
5273.9 -61.113
5274 -61.119
5274.1 -61.111
5274.2 -61.096
5274.3 -61.085
5274.4 -61.08
5274.5 -61.083
5274.6 -61.092
5274.7 -61.113
5274.8 -61.121
5274.9 -61.118
5275 -61.103
5275.1 -61.094
5275.2 -61.095
5275.3 -61.108
5275.4 -61.126
5275.5 -61.124
5275.6 -61.113
5275.7 -61.105
5275.8 -61.108
5275.9 -61.122
5276 -61.128
5276.1 -61.118
5276.2 -61.109
5276.3 -61.118
5276.4 -61.131
5276.5 -61.126
5276.6 -61.114
5276.7 -61.113
5276.8 -61.13
5276.9 -61.129
5277 -61.12
5277.1 -61.122
5277.2 -61.132
5277.3 -61.147
5277.4 -61.162
5277.5 -61.178
5277.6 -61.191
5277.7 -61.197
5277.8 -61.19
5277.9 -61.183
5278 -61.196
5278.1 -61.198
5278.2 -61.187
5278.3 -61.182
5278.4 -61.193
5278.5 -61.199
5278.6 -61.197
5278.7 -61.186
5278.8 -61.169
5278.9 -61.162
5279 -61.164
5279.1 -61.174
5279.2 -61.184
5279.3 -61.195
5279.4 -61.213
5279.5 -61.221
5279.6 -61.226
5279.7 -61.233
5279.8 -61.24
5279.9 -61.245
5280 -61.247
5280.1 -61.253
5280.2 -61.258
5280.3 -61.264
5280.4 -61.269
5280.5 -61.273
5280.6 -61.281
5280.7 -61.291
5280.8 -61.304
5280.9 -61.317
5281 -61.329
5281.1 -61.342
5281.2 -61.352
5281.3 -61.359
5281.4 -61.359
5281.5 -61.359
5281.6 -61.349
5281.7 -61.336
5281.8 -61.32
5281.9 -61.305
5282 -61.293
5282.1 -61.284
5282.2 -61.289
5282.3 -61.296
5282.4 -61.309
5282.5 -61.321
5282.6 -61.323
5282.7 -61.313
5282.8 -61.294
5282.9 -61.281
5283 -61.274
5283.1 -61.278
5283.2 -61.287
5283.3 -61.297
5283.4 -61.293
5283.5 -61.275
5283.6 -61.263
5283.7 -61.255
5283.8 -61.261
5283.9 -61.27
5284 -61.268
5284.1 -61.248
5284.2 -61.236
5284.3 -61.241
5284.4 -61.253
5284.5 -61.253
5284.6 -61.234
5284.7 -61.224
5284.8 -61.23
5284.9 -61.234
5285 -61.223
5285.1 -61.211
5285.2 -61.217
5285.3 -61.222
5285.4 -61.207
5285.5 -61.191
5285.6 -61.183
5285.7 -61.18
5285.8 -61.175
5285.9 -61.169
5286 -61.154
5286.1 -61.139
5286.2 -61.146
5286.3 -61.153
5286.4 -61.147
5286.5 -61.137
5286.6 -61.143
5286.7 -61.143
5286.8 -61.134
5286.9 -61.123
5287 -61.115
5287.1 -61.12
5287.2 -61.13
5287.3 -61.139
5287.4 -61.143
5287.5 -61.143
5287.6 -61.145
5287.7 -61.137
5287.8 -61.127
5287.9 -61.116
5288 -61.1
5288.1 -61.083
5288.2 -61.067
5288.3 -61.06
5288.4 -61.045
5288.5 -61.032
5288.6 -61.017
5288.7 -61.002
5288.8 -60.989
5288.9 -60.976
5289 -60.973
5289.1 -60.968
5289.2 -60.969
5289.3 -60.968
5289.4 -60.968
5289.5 -60.973
5289.6 -60.983
5289.7 -61
5289.8 -61.013
5289.9 -61.024
5290 -61.035
5290.1 -61.039
5290.2 -61.037
5290.3 -61.024
5290.4 -61.013
5290.5 -61
5290.6 -60.991
5290.7 -60.988
5290.8 -60.992
5290.9 -61.002
5291 -61.015
5291.1 -61.026
5291.2 -61.023
5291.3 -61.009
5291.4 -60.992
5291.5 -60.984
5291.6 -60.989
5291.7 -61.001
5291.8 -61.016
5291.9 -61.012
5292 -60.993
5292.1 -60.981
5292.2 -60.981
5292.3 -60.995
5292.4 -61.001
5292.5 -60.994
5292.6 -60.982
5292.7 -60.984
5292.8 -60.995
5292.9 -60.996
5293 -60.986
5293.1 -60.978
5293.2 -60.991
5293.3 -60.999
5293.4 -60.987
5293.5 -60.98
5293.6 -60.988
5293.7 -61.006
5293.8 -61.004
5293.9 -60.991
5294 -60.974
5294.1 -60.962
5294.2 -60.95
5294.3 -60.939
5294.4 -60.945
5294.5 -60.958
5294.6 -60.962
5294.7 -60.949
5294.8 -60.949
5294.9 -60.957
5295 -60.957
5295.1 -60.951
5295.2 -60.945
5295.3 -60.953
5295.4 -60.963
5295.5 -60.969
5295.6 -60.967
5295.7 -60.958
5295.8 -60.952
5295.9 -60.936
5296 -60.92
5296.1 -60.905
5296.2 -60.895
5296.3 -60.885
5296.4 -60.879
5296.5 -60.88
5296.6 -60.878
5296.7 -60.872
5296.8 -60.867
5296.9 -60.86
5297 -60.855
5297.1 -60.848
5297.2 -60.844
5297.3 -60.833
5297.4 -60.821
5297.5 -60.808
5297.6 -60.795
5297.7 -60.781
5297.8 -60.769
5297.9 -60.763
5298 -60.757
5298.1 -60.753
5298.2 -60.756
5298.3 -60.76
5298.4 -60.77
5298.5 -60.786
5298.6 -60.805
5298.7 -60.815
5298.8 -60.824
5298.9 -60.825
5299 -60.816
5299.1 -60.804
5299.2 -60.795
5299.3 -60.791
5299.4 -60.793
5299.5 -60.805
5299.6 -60.82
5299.7 -60.833
5299.8 -60.837
5299.9 -60.826
5300 -60.817
5300.1 -60.813
5300.2 -60.823
5300.3 -60.837
5300.4 -60.847
5300.5 -60.845
5300.6 -60.834
5300.7 -60.832
5300.8 -60.843
5300.9 -60.861
5301 -60.859
5301.1 -60.849
5301.2 -60.852
5301.3 -60.864
5301.4 -60.877
5301.5 -60.872
5301.6 -60.866
5301.7 -60.875
5301.8 -60.89
5301.9 -60.895
5302 -60.886
5302.1 -60.89
5302.2 -60.903
5302.3 -60.92
5302.4 -60.934
5302.5 -60.949
5302.6 -60.97
5302.7 -60.976
5302.8 -60.972
5302.9 -60.966
5303 -60.977
5303.1 -60.983
5303.2 -60.974
5303.3 -60.976
5303.4 -60.988
5303.5 -60.999
5303.6 -61
5303.7 -60.991
5303.8 -60.982
5303.9 -60.981
5304 -60.995
5304.1 -61.01
5304.2 -61.03
5304.3 -61.048
5304.4 -61.064
5304.5 -61.074
5304.6 -61.081
5304.7 -61.092
5304.8 -61.098
5304.9 -61.104
5305 -61.109
5305.1 -61.117
5305.2 -61.122
5305.3 -61.125
5305.4 -61.135
5305.5 -61.144
5305.6 -61.156
5305.7 -61.169
5305.8 -61.183
5305.9 -61.197
5306 -61.207
5306.1 -61.224
5306.2 -61.235
5306.3 -61.243
5306.4 -61.243
5306.5 -61.239
5306.6 -61.231
5306.7 -61.22
5306.8 -61.211
5306.9 -61.206
5307 -61.202
5307.1 -61.204
5307.2 -61.213
5307.3 -61.225
5307.4 -61.24
5307.5 -61.254
5307.6 -61.256
5307.7 -61.25
5307.8 -61.235
5307.9 -61.219
5308 -61.217
5308.1 -61.223
5308.2 -61.238
5308.3 -61.249
5308.4 -61.246
5308.5 -61.231
5308.6 -61.217
5308.7 -61.221
5308.8 -61.233
5308.9 -61.243
5309 -61.238
5309.1 -61.223
5309.2 -61.217
5309.3 -61.223
5309.4 -61.24
5309.5 -61.231
5309.6 -61.218
5309.7 -61.218
5309.8 -61.23
5309.9 -61.228
5310 -61.215
5310.1 -61.217
5310.2 -61.231
5310.3 -61.231
5310.4 -61.218
5310.5 -61.209
5310.6 -61.209
5310.7 -61.215
5310.8 -61.226
5310.9 -61.229
5311 -61.224
5311.1 -61.208
5311.2 -61.206
5311.3 -61.214
5311.4 -61.209
5311.5 -61.201
5311.6 -61.204
5311.7 -61.21
5311.8 -61.205
5311.9 -61.191
5312 -61.178
5312.1 -61.175
5312.2 -61.184
5312.3 -61.193
5312.4 -61.2
5312.5 -61.201
5312.6 -61.197
5312.7 -61.191
5312.8 -61.185
5312.9 -61.18
5313 -61.167
5313.1 -61.157
5313.2 -61.143
5313.3 -61.128
5313.4 -61.117
5313.5 -61.105
5313.6 -61.095
5313.7 -61.083
5313.8 -61.073
5313.9 -61.062
5314 -61.054
5314.1 -61.051
5314.2 -61.048
5314.3 -61.048
5314.4 -61.05
5314.5 -61.056
5314.6 -61.062
5314.7 -61.073
5314.8 -61.093
5314.9 -61.105
5315 -61.117
5315.1 -61.119
5315.2 -61.113
5315.3 -61.099
5315.4 -61.082
5315.5 -61.071
5315.6 -61.06
5315.7 -61.057
5315.8 -61.06
5315.9 -61.069
5316 -61.078
5316.1 -61.087
5316.2 -61.092
5316.3 -61.077
5316.4 -61.061
5316.5 -61.054
5316.6 -61.055
5316.7 -61.063
5316.8 -61.074
5316.9 -61.077
5317 -61.063
5317.1 -61.049
5317.2 -61.046
5317.3 -61.054
5317.4 -61.062
5317.5 -61.055
5317.6 -61.045
5317.7 -61.039
5317.8 -61.047
5317.9 -61.056
5318 -61.045
5318.1 -61.028
5318.2 -61.03
5318.3 -61.049
5318.4 -61.049
5318.5 -61.032
5318.6 -61.029
5318.7 -61.037
5318.8 -61.041
5318.9 -61.031
5319 -61.019
5319.1 -61.003
5319.2 -60.99
5319.3 -60.983
5319.4 -60.988
5319.5 -60.993
5319.6 -60.985
5319.7 -60.98
5319.8 -60.989
5319.9 -60.993
5320 -60.98
5320.1 -60.969
5320.2 -60.975
5320.3 -60.987
5320.4 -60.996
5320.5 -60.994
5320.6 -60.986
5320.7 -60.969
5320.8 -60.952
5320.9 -60.941
5321 -60.932
5321.1 -60.927
5321.2 -60.923
5321.3 -60.922
5321.4 -60.919
5321.5 -60.92
5321.6 -60.928
5321.7 -60.933
5321.8 -60.94
5321.9 -60.941
5322 -60.94
5322.1 -60.936
5322.2 -60.931
5322.3 -60.93
5322.4 -60.923
5322.5 -60.916
5322.6 -60.902
5322.7 -60.886
5322.8 -60.868
5322.9 -60.853
5323 -60.85
5323.1 -60.845
5323.2 -60.846
5323.3 -60.85
5323.4 -60.859
5323.5 -60.875
5323.6 -60.894
5323.7 -60.916
5323.8 -60.926
5323.9 -60.929
5324 -60.92
5324.1 -60.904
5324.2 -60.892
5324.3 -60.887
5324.4 -60.898
5324.5 -60.911
5324.6 -60.927
5324.7 -60.935
5324.8 -60.925
5324.9 -60.909
5325 -60.9
5325.1 -60.907
5325.2 -60.92
5325.3 -60.933
5325.4 -60.93
5325.5 -60.914
5325.6 -60.903
5325.7 -60.909
5325.8 -60.929
5325.9 -60.933
5326 -60.918
5326.1 -60.91
5326.2 -60.917
5326.3 -60.931
5326.4 -60.925
5326.5 -60.918
5326.6 -60.925
5326.7 -60.941
5326.8 -60.933
5326.9 -60.924
5327 -60.929
5327.1 -60.943
5327.2 -60.955
5327.3 -60.958
5327.4 -60.955
5327.5 -60.953
5327.6 -60.962
5327.7 -60.975
5327.8 -60.978
5327.9 -60.97
5328 -60.972
5328.1 -60.981
5328.2 -60.977
5328.3 -60.965
5328.4 -60.972
5328.5 -60.986
5328.6 -60.997
5328.7 -60.992
5328.8 -60.978
5328.9 -60.963
5329 -60.957
5329.1 -60.963
5329.2 -60.973
5329.3 -60.992
5329.4 -61.006
5329.5 -61.017
5329.6 -61.031
5329.7 -61.045
5329.8 -61.064
5329.9 -61.076
5330 -61.088
5330.1 -61.096
5330.2 -61.105
5330.3 -61.115
5330.4 -61.126
5330.5 -61.144
5330.6 -61.155
5330.7 -61.17
5330.8 -61.181
5330.9 -61.195
5331 -61.207
5331.1 -61.217
5331.2 -61.235
5331.3 -61.242
5331.4 -61.245
5331.5 -61.241
5331.6 -61.233
5331.7 -61.22
5331.8 -61.199
5331.9 -61.188
5332 -61.177
5332.1 -61.17
5332.2 -61.169
5332.3 -61.176
5332.4 -61.187
5332.5 -61.199
5332.6 -61.216
5332.7 -61.216
5332.8 -61.207
5332.9 -61.192
5333 -61.179
5333.1 -61.172
5333.2 -61.173
5333.3 -61.187
5333.4 -61.197
5333.5 -61.197
5333.6 -61.187
5333.7 -61.171
5333.8 -61.162
5333.9 -61.167
5334 -61.182
5334.1 -61.182
5334.2 -61.17
5334.3 -61.156
5334.4 -61.154
5334.5 -61.166
5334.6 -61.171
5334.7 -61.158
5334.8 -61.144
5334.9 -61.148
5335 -61.159
5335.1 -61.153
5335.2 -61.138
5335.3 -61.135
5335.4 -61.143
5335.5 -61.144
5335.6 -61.136
5335.7 -61.122
5335.8 -61.107
5335.9 -61.103
5336 -61.107
5336.1 -61.115
5336.2 -61.111
5336.3 -61.095
5336.4 -61.099
5336.5 -61.108
5336.6 -61.107
5336.7 -61.094
5336.8 -61.095
5336.9 -61.105
5337 -61.11
5337.1 -61.107
5337.2 -61.096
5337.3 -61.088
5337.4 -61.076
5337.5 -61.069
5337.6 -61.068
5337.7 -61.073
5337.8 -61.079
5337.9 -61.088
5338 -61.105
5338.1 -61.116
5338.2 -61.127
5338.3 -61.14
5338.4 -61.15
5338.5 -61.16
5338.6 -61.171
5338.7 -61.186
5338.8 -61.198
5338.9 -61.209
5339 -61.218
5339.1 -61.226
5339.2 -61.23
5339.3 -61.227
5339.4 -61.225
5339.5 -61.216
5339.6 -61.203
5339.7 -61.187
5339.8 -61.17
5339.9 -61.153
5340 -61.138
5340.1 -61.134
5340.2 -61.135
5340.3 -61.144
5340.4 -61.153
5340.5 -61.166
5340.6 -61.178
5340.7 -61.183
5340.8 -61.183
5340.9 -61.17
5341 -61.156
5341.1 -61.141
5341.2 -61.136
5341.3 -61.137
5341.4 -61.146
5341.5 -61.16
5341.6 -61.16
5341.7 -61.147
5341.8 -61.13
5341.9 -61.121
5342 -61.124
5342.1 -61.136
5342.2 -61.143
5342.3 -61.131
5342.4 -61.118
5342.5 -61.114
5342.6 -61.122
5342.7 -61.128
5342.8 -61.115
5342.9 -61.103
5343 -61.102
5343.1 -61.115
5343.2 -61.111
5343.3 -61.095
5343.4 -61.092
5343.5 -61.105
5343.6 -61.107
5343.7 -61.093
5343.8 -61.086
5343.9 -61.088
5344 -61.096
5344.1 -61.112
5344.2 -61.122
5344.3 -61.121
5344.4 -61.108
5344.5 -61.096
5344.6 -61.1
5344.7 -61.101
5344.8 -61.094
5344.9 -61.086
5345 -61.095
5345.1 -61.099
5345.2 -61.089
5345.3 -61.071
5345.4 -61.054
5345.5 -61.056
5345.6 -61.065
5345.7 -61.076
5345.8 -61.085
5345.9 -61.093
5346 -61.096
5346.1 -61.098
5346.2 -61.107
5346.3 -61.108
5346.4 -61.109
5346.5 -61.107
5346.6 -61.102
5346.7 -61.097
5346.8 -61.095
5346.9 -61.101
5347 -61.101
5347.1 -61.104
5347.2 -61.107
5347.3 -61.11
5347.4 -61.114
5347.5 -61.119
5347.6 -61.135
5347.7 -61.148
5347.8 -61.16
5347.9 -61.171
5348 -61.175
5348.1 -61.172
5348.2 -61.164
5348.3 -61.152
5348.4 -61.135
5348.5 -61.119
5348.6 -61.105
5348.7 -61.092
5348.8 -61.089
5348.9 -61.093
5349 -61.107
5349.1 -61.12
5349.2 -61.13
5349.3 -61.127
5349.4 -61.113
5349.5 -61.098
5349.6 -61.086
5349.7 -61.083
5349.8 -61.088
5349.9 -61.097
5350 -61.105
5350.1 -61.099
5350.2 -61.085
5350.3 -61.075
5350.4 -61.077
5350.5 -61.085
5350.6 -61.094
5350.7 -61.087
5350.8 -61.07
5350.9 -61.065
5351 -61.073
5351.1 -61.085
5351.2 -61.08
5351.3 -61.062
5351.4 -61.055
5351.5 -61.065
5351.6 -61.073
5351.7 -61.058
5351.8 -61.05
5351.9 -61.056
5352 -61.06
5352.1 -61.046
5352.2 -61.029
5352.3 -61.026
5352.4 -61.019
5352.5 -61.009
5352.6 -60.993
5352.7 -60.978
5352.8 -60.98
5352.9 -60.987
5353 -60.989
5353.1 -60.981
5353.2 -60.989
5353.3 -60.991
5353.4 -60.982
5353.5 -60.968
5353.6 -60.968
5353.7 -60.985
5353.8 -60.998
5353.9 -61.004
5354 -61.002
5354.1 -60.997
5354.2 -60.988
5354.3 -60.972
5354.4 -60.96
5354.5 -60.946
5354.6 -60.93
5354.7 -60.916
5354.8 -60.902
5354.9 -60.889
5355 -60.875
5355.1 -60.864
5355.2 -60.85
5355.3 -60.838
5355.4 -60.822
5355.5 -60.805
5355.6 -60.79
5355.7 -60.772
5355.8 -60.759
5355.9 -60.748
5356 -60.74
5356.1 -60.733
5356.2 -60.732
5356.3 -60.734
5356.4 -60.741
5356.5 -60.751
5356.6 -60.762
5356.7 -60.781
5356.8 -60.802
5356.9 -60.821
5357 -60.834
5357.1 -60.832
5357.2 -60.823
5357.3 -60.805
5357.4 -60.795
5357.5 -60.79
5357.6 -60.792
5357.7 -60.807
5357.8 -60.823
5357.9 -60.839
5358 -60.843
5358.1 -60.834
5358.2 -60.823
5358.3 -60.817
5358.4 -60.827
5358.5 -60.841
5358.6 -60.857
5358.7 -60.856
5358.8 -60.844
5358.9 -60.838
5359 -60.842
5359.1 -60.864
5359.2 -60.871
5359.3 -60.861
5359.4 -60.853
5359.5 -60.858
5359.6 -60.873
5359.7 -60.879
5359.8 -60.875
5359.9 -60.869
5360 -60.884
5360.1 -60.891
5360.2 -60.88
5360.3 -60.877
5360.4 -60.889
5360.5 -60.915
5360.6 -60.926
5360.7 -60.931
5360.8 -60.938
5360.9 -60.95
5361 -60.965
5361.1 -60.973
5361.2 -60.969
5361.3 -60.966
5361.4 -60.98
5361.5 -60.983
5361.6 -60.972
5361.7 -60.973
5361.8 -60.984
5361.9 -60.995
5362 -60.992
5362.1 -60.981
5362.2 -60.968
5362.3 -60.962
5362.4 -60.964
5362.5 -60.971
5362.6 -60.987
5362.7 -61.002
5362.8 -61.02
5362.9 -61.036
5363 -61.05
5363.1 -61.063
5363.2 -61.073
5363.3 -61.084
5363.4 -61.095
5363.5 -61.106
5363.6 -61.119
5363.7 -61.132
5363.8 -61.145
5363.9 -61.155
5364 -61.167
5364.1 -61.183
5364.2 -61.199
5364.3 -61.212
5364.4 -61.228
5364.5 -61.241
5364.6 -61.249
5364.7 -61.253
5364.8 -61.248
5364.9 -61.239
5365 -61.226
5365.1 -61.212
5365.2 -61.203
5365.3 -61.193
5365.4 -61.187
5365.5 -61.185
5365.6 -61.192
5365.7 -61.204
5365.8 -61.218
5365.9 -61.234
5366 -61.238
5366.1 -61.232
5366.2 -61.219
5366.3 -61.204
5366.4 -61.196
5366.5 -61.198
5366.6 -61.212
5366.7 -61.226
5366.8 -61.229
5366.9 -61.219
5367 -61.204
5367.1 -61.193
5367.2 -61.193
5367.3 -61.212
5367.4 -61.219
5367.5 -61.209
5367.6 -61.196
5367.7 -61.193
5367.8 -61.2
5367.9 -61.21
5368 -61.207
5368.1 -61.194
5368.2 -61.196
5368.3 -61.207
5368.4 -61.203
5368.5 -61.182
5368.6 -61.175
5368.7 -61.188
5368.8 -61.201
5368.9 -61.199
5369 -61.186
5369.1 -61.175
5369.2 -61.164
5369.3 -61.169
5369.4 -61.184
5369.5 -61.182
5369.6 -61.172
5369.7 -61.173
5369.8 -61.178
5369.9 -61.17
5370 -61.156
5370.1 -61.161
5370.2 -61.172
5370.3 -61.179
5370.4 -61.172
5370.5 -61.159
5370.6 -61.145
5370.7 -61.133
5370.8 -61.134
5370.9 -61.139
5371 -61.147
5371.1 -61.155
5371.2 -61.164
5371.3 -61.177
5371.4 -61.189
5371.5 -61.202
5371.6 -61.213
5371.7 -61.225
5371.8 -61.235
5371.9 -61.246
5372 -61.264
5372.1 -61.275
5372.2 -61.291
5372.3 -61.301
5372.4 -61.309
5372.5 -61.316
5372.6 -61.323
5372.7 -61.33
5372.8 -61.327
5372.9 -61.322
5373 -61.307
5373.1 -61.287
5373.2 -61.268
5373.3 -61.249
5373.4 -61.246
5373.5 -61.242
5373.6 -61.244
5373.7 -61.246
5373.8 -61.251
5373.9 -61.262
5374 -61.274
5374.1 -61.292
5374.2 -61.292
5374.3 -61.283
5374.4 -61.265
5374.5 -61.248
5374.6 -61.236
5374.7 -61.234
5374.8 -61.247
5374.9 -61.26
5375 -61.267
5375.1 -61.258
5375.2 -61.24
5375.3 -61.227
5375.4 -61.226
5375.5 -61.241
5375.6 -61.25
5375.7 -61.24
5375.8 -61.22
5375.9 -61.21
5376 -61.214
5376.1 -61.224
5376.2 -61.221
5376.3 -61.205
5376.4 -61.199
5376.5 -61.206
5376.6 -61.205
5376.7 -61.191
5376.8 -61.18
5376.9 -61.193
5377 -61.199
5377.1 -61.187
5377.2 -61.172
5377.3 -61.159
5377.4 -61.147
5377.5 -61.136
5377.6 -61.125
5377.7 -61.113
5377.8 -61.117
5377.9 -61.124
5378 -61.114
5378.1 -61.106
5378.2 -61.112
5378.3 -61.113
5378.4 -61.1
5378.5 -61.085
5378.6 -61.086
5378.7 -61.096
5378.8 -61.106
5378.9 -61.106
5379 -61.099
5379.1 -61.083
5379.2 -61.065
5379.3 -61.048
5379.4 -61.031
5379.5 -61.021
5379.6 -61.01
5379.7 -61.002
5379.8 -60.993
5379.9 -60.986
5380 -60.977
5380.1 -60.97
5380.2 -60.969
5380.3 -60.961
5380.4 -60.949
5380.5 -60.938
5380.6 -60.926
5380.7 -60.909
5380.8 -60.894
5380.9 -60.882
5381 -60.866
5381.1 -60.852
5381.2 -60.837
5381.3 -60.828
5381.4 -60.82
5381.5 -60.816
5381.6 -60.823
5381.7 -60.83
5381.8 -60.841
5381.9 -60.853
5382 -60.869
5382.1 -60.879
5382.2 -60.882
5382.3 -60.879
5382.4 -60.865
5382.5 -60.851
5382.6 -60.841
5382.7 -60.834
5382.8 -60.839
5382.9 -60.849
5383 -60.866
5383.1 -60.875
5383.2 -60.871
5383.3 -60.857
5383.4 -60.844
5383.5 -60.842
5383.6 -60.848
5383.7 -60.865
5383.8 -60.87
5383.9 -60.863
5384 -60.852
5384.1 -60.847
5384.2 -60.855
5384.3 -60.868
5384.4 -60.869
5384.5 -60.855
5384.6 -60.848
5384.7 -60.856
5384.8 -60.871
5384.9 -60.867
5385 -60.851
5385.1 -60.854
5385.2 -60.869
5385.3 -60.871
5385.4 -60.856
5385.5 -60.846
5385.6 -60.843
5385.7 -60.842
5385.8 -60.845
5385.9 -60.841
5386 -60.833
5386.1 -60.827
5386.2 -60.835
5386.3 -60.846
5386.4 -60.839
5386.5 -60.836
5386.6 -60.849
5386.7 -60.857
5386.8 -60.851
5386.9 -60.84
5387 -60.841
5387.1 -60.853
5387.2 -60.871
5387.3 -60.885
5387.4 -60.894
5387.5 -60.896
5387.6 -60.892
5387.7 -60.892
5387.8 -60.885
5387.9 -60.875
5388 -60.863
5388.1 -60.85
5388.2 -60.836
5388.3 -60.82
5388.4 -60.813
5388.5 -60.8
5388.6 -60.791
5388.7 -60.78
5388.8 -60.771
5388.9 -60.76
5389 -60.751
5389.1 -60.751
5389.2 -60.752
5389.3 -60.754
5389.4 -60.756
5389.5 -60.76
5389.6 -60.768
5389.7 -60.781
5389.8 -60.802
5389.9 -60.82
5390 -60.839
5390.1 -60.858
5390.2 -60.872
5390.3 -60.876
5390.4 -60.874
5390.5 -60.87
5390.6 -60.861
5390.7 -60.855
5390.8 -60.855
5390.9 -60.862
5391 -60.876
5391.1 -60.894
5391.2 -60.914
5391.3 -60.92
5391.4 -60.916
5391.5 -60.901
5391.6 -60.894
5391.7 -60.898
5391.8 -60.913
5391.9 -60.933
5392 -60.94
5392.1 -60.93
5392.2 -60.921
5392.3 -60.919
5392.4 -60.935
5392.5 -60.949
5392.6 -60.952
5392.7 -60.939
5392.8 -60.94
5392.9 -60.955
5393 -60.964
5393.1 -60.959
5393.2 -60.951
5393.3 -60.965
5393.4 -60.982
5393.5 -60.977
5393.6 -60.969
5393.7 -60.978
5393.8 -61.001
5393.9 -61.016
5394 -61.025
5394.1 -61.026
5394.2 -61.035
5394.3 -61.051
5394.4 -61.062
5394.5 -61.065
5394.6 -61.06
5394.7 -61.072
5394.8 -61.076
5394.9 -61.068
5395 -61.063
5395.1 -61.073
5395.2 -61.092
5395.3 -61.094
5395.4 -61.087
5395.5 -61.075
5395.6 -61.067
5395.7 -61.066
5395.8 -61.073
5395.9 -61.093
5396 -61.109
5396.1 -61.122
5396.2 -61.133
5396.3 -61.147
5396.4 -61.158
5396.5 -61.167
5396.6 -61.182
5396.7 -61.193
5396.8 -61.2
5396.9 -61.208
5397 -61.216
5397.1 -61.225
5397.2 -61.236
5397.3 -61.256
5397.4 -61.27
5397.5 -61.284
5397.6 -61.295
5397.7 -61.308
5397.8 -61.322
5397.9 -61.33
5398 -61.339
5398.1 -61.337
5398.2 -61.329
5398.3 -61.315
5398.4 -61.301
5398.5 -61.285
5398.6 -61.27
5398.7 -61.261
5398.8 -61.254
5398.9 -61.253
5399 -61.262
5399.1 -61.273
5399.2 -61.285
5399.3 -61.294
5399.4 -61.293
5399.5 -61.277
5399.6 -61.26
5399.7 -61.246
5399.8 -61.243
5399.9 -61.254
5400 -61.267
5400.1 -61.277
5400.2 -61.269
5400.3 -61.251
5400.4 -61.238
5400.5 -61.235
5400.6 -61.247
5400.7 -61.261
5400.8 -61.256
5400.9 -61.236
5401 -61.228
5401.1 -61.234
5401.2 -61.244
5401.3 -61.245
5401.4 -61.228
5401.5 -61.223
5401.6 -61.231
5401.7 -61.234
5401.8 -61.218
5401.9 -61.205
5402 -61.216
5402.1 -61.226
5402.2 -61.223
5402.3 -61.211
5402.4 -61.195
5402.5 -61.183
5402.6 -61.183
5402.7 -61.198
5402.8 -61.2
5402.9 -61.186
5403 -61.178
5403.1 -61.185
5403.2 -61.18
5403.3 -61.164
5403.4 -61.166
5403.5 -61.173
5403.6 -61.18
5403.7 -61.18
5403.8 -61.169
5403.9 -61.154
5404 -61.14
5404.1 -61.138
5404.2 -61.136
5404.3 -61.142
5404.4 -61.151
5404.5 -61.161
5404.6 -61.169
5404.7 -61.179
5404.8 -61.193
5404.9 -61.201
5405 -61.212
5405.1 -61.223
5405.2 -61.234
5405.3 -61.243
5405.4 -61.253
5405.5 -61.265
5405.6 -61.274
5405.7 -61.285
5405.8 -61.293
5405.9 -61.301
5406 -61.306
5406.1 -61.303
5406.2 -61.297
5406.3 -61.283
5406.4 -61.27
5406.5 -61.253
5406.6 -61.234
5406.7 -61.219
5406.8 -61.207
5406.9 -61.201
5407 -61.201
5407.1 -61.204
5407.2 -61.212
5407.3 -61.224
5407.4 -61.238
5407.5 -61.243
5407.6 -61.241
5407.7 -61.228
5407.8 -61.211
5407.9 -61.192
5408 -61.182
5408.1 -61.187
5408.2 -61.195
5408.3 -61.205
5408.4 -61.207
5408.5 -61.195
5408.6 -61.177
5408.7 -61.163
5408.8 -61.171
5408.9 -61.181
5409 -61.183
5409.1 -61.168
5409.2 -61.154
5409.3 -61.151
5409.4 -61.157
5409.5 -61.171
5409.6 -61.156
5409.7 -61.142
5409.8 -61.142
5409.9 -61.154
5410 -61.151
5410.1 -61.135
5410.2 -61.137
5410.3 -61.148
5410.4 -61.152
5410.5 -61.137
5410.6 -61.121
5410.7 -61.104
5410.8 -61.087
5410.9 -61.076
5411 -61.07
5411.1 -61.079
5411.2 -61.08
5411.3 -61.066
5411.4 -61.062
5411.5 -61.067
5411.6 -61.066
5411.7 -61.049
5411.8 -61.047
5411.9 -61.056
5412 -61.062
5412.1 -61.058
5412.2 -61.042
5412.3 -61.025
5412.4 -61.007
5412.5 -60.999
5412.6 -60.998
5412.7 -61.002
5412.8 -61.01
5412.9 -61.02
5413 -61.032
5413.1 -61.041
5413.2 -61.055
5413.3 -61.067
5413.4 -61.08
5413.5 -61.091
5413.6 -61.101
5413.7 -61.11
5413.8 -61.118
5413.9 -61.131
5414 -61.144
5414.1 -61.155
5414.2 -61.167
5414.3 -61.173
5414.4 -61.182
5414.5 -61.187
5414.6 -61.19
5414.7 -61.187
5414.8 -61.182
5414.9 -61.175
5415 -61.159
5415.1 -61.143
5415.2 -61.122
5415.3 -61.105
5415.4 -61.092
5415.5 -61.085
5415.6 -61.088
5415.7 -61.091
5415.8 -61.101
5415.9 -61.113
5416 -61.121
5416.1 -61.118
5416.2 -61.107
5416.3 -61.094
5416.4 -61.078
5416.5 -61.07
5416.6 -61.073
5416.7 -61.079
5416.8 -61.091
5416.9 -61.093
5417 -61.087
5417.1 -61.068
5417.2 -61.057
5417.3 -61.059
5417.4 -61.07
5417.5 -61.075
5417.6 -61.062
5417.7 -61.051
5417.8 -61.046
5417.9 -61.056
5418 -61.063
5418.1 -61.05
5418.2 -61.036
5418.3 -61.038
5418.4 -61.052
5418.5 -61.046
5418.6 -61.029
5418.7 -61.019
5418.8 -61.024
5418.9 -61.031
5419 -61.04
5419.1 -61.054
5419.2 -61.065
5419.3 -61.072
5419.4 -61.066
5419.5 -61.049
5419.6 -61.048
5419.7 -61.053
5419.8 -61.049
5419.9 -61.035
5420 -61.04
5420.1 -61.048
5420.2 -61.046
5420.3 -61.036
5420.4 -61.021
5420.5 -61.015
5420.6 -61.02
5420.7 -61.032
5420.8 -61.044
5420.9 -61.055
5421 -61.063
5421.1 -61.064
5421.2 -61.066
5421.3 -61.062
5421.4 -61.059
5421.5 -61.052
5421.6 -61.045
5421.7 -61.04
5421.8 -61.03
5421.9 -61.024
5422 -61.018
5422.1 -61.015
5422.2 -61.011
5422.3 -61.009
5422.4 -61.015
5422.5 -61.018
5422.6 -61.025
5422.7 -61.03
5422.8 -61.041
5422.9 -61.052
5423 -61.066
5423.1 -61.084
5423.2 -61.096
5423.3 -61.105
5423.4 -61.104
5423.5 -61.102
5423.6 -61.096
5423.7 -61.087
5423.8 -61.078
5423.9 -61.069
5424 -61.063
5424.1 -61.058
5424.2 -61.062
5424.3 -61.071
5424.4 -61.082
5424.5 -61.094
5424.6 -61.097
5424.7 -61.087
5424.8 -61.071
5424.9 -61.06
5425 -61.057
5425.1 -61.064
5425.2 -61.08
5425.3 -61.084
5425.4 -61.075
5425.5 -61.061
5425.6 -61.057
5425.7 -61.064
5425.8 -61.074
5425.9 -61.075
5426 -61.058
5426.1 -61.049
5426.2 -61.052
5426.3 -61.064
5426.4 -61.058
5426.5 -61.04
5426.6 -61.04
5426.7 -61.054
5426.8 -61.058
5426.9 -61.044
5427 -61.035
5427.1 -61.04
5427.2 -61.049
5427.3 -61.066
5427.4 -61.078
5427.5 -61.093
5427.6 -61.105
5427.7 -61.106
5427.8 -61.091
5427.9 -61.082
5428 -61.092
5428.1 -61.092
5428.2 -61.079
5428.3 -61.081
5428.4 -61.09
5428.5 -61.093
5428.6 -61.077
5428.7 -61.065
5428.8 -61.055
5428.9 -61.059
5429 -61.067
5429.1 -61.078
5429.2 -61.087
5429.3 -61.09
5429.4 -61.095
5429.5 -61.094
5429.6 -61.092
5429.7 -61.086
5429.8 -61.079
5429.9 -61.074
5430 -61.064
5430.1 -61.054
5430.2 -61.044
5430.3 -61.033
5430.4 -61.024
5430.5 -61.014
5430.6 -61.011
5430.7 -61.006
5430.8 -61.003
5430.9 -60.999
5431 -60.999
5431.1 -60.999
5431.2 -61.003
5431.3 -61.015
5431.4 -61.028
5431.5 -61.043
5431.6 -61.055
5431.7 -61.067
5431.8 -61.074
5431.9 -61.075
5432 -61.073
5432.1 -61.061
5432.2 -61.046
5432.3 -61.031
5432.4 -61.021
5432.5 -61.014
5432.6 -61.011
5432.7 -61.023
5432.8 -61.038
5432.9 -61.05
5433 -61.052
5433.1 -61.041
5433.2 -61.023
5433.3 -61.009
5433.4 -61.011
5433.5 -61.02
5433.6 -61.036
5433.7 -61.04
5433.8 -61.029
5433.9 -61.013
5434 -61.004
5434.1 -61.016
5434.2 -61.028
5434.3 -61.03
5434.4 -61.018
5434.5 -61.008
5434.6 -61.01
5434.7 -61.021
5434.8 -61.022
5434.9 -61.007
5435 -61.005
5435.1 -61.017
5435.2 -61.02
5435.3 -61.002
5435.4 -60.985
5435.5 -60.988
5435.6 -60.996
5435.7 -61.009
5435.8 -61.02
5435.9 -61.024
5436 -61.017
5436.1 -61.001
5436.2 -61.001
5436.3 -61.008
5436.4 -61.006
5436.5 -60.997
5436.6 -61.002
5436.7 -61.012
5436.8 -61.006
5436.9 -60.995
5437 -60.989
5437.1 -60.995
5437.2 -61.008
5437.3 -61.019
5437.4 -61.03
5437.5 -61.031
5437.6 -61.028
5437.7 -61.019
5437.8 -61.008
5437.9 -60.992
5438 -60.974
5438.1 -60.964
5438.2 -60.95
5438.3 -60.936
5438.4 -60.92
5438.5 -60.905
5438.6 -60.89
5438.7 -60.876
5438.8 -60.866
5438.9 -60.853
5439 -60.839
5439.1 -60.823
5439.2 -60.811
5439.3 -60.799
5439.4 -60.786
5439.5 -60.784
5439.6 -60.78
5439.7 -60.778
5439.8 -60.782
5439.9 -60.786
5440 -60.792
5440.1 -60.801
5440.2 -60.826
5440.3 -60.848
5440.4 -60.867
5440.5 -60.876
5440.6 -60.877
5440.7 -60.868
5440.8 -60.854
5440.9 -60.846
5441 -60.836
5441.1 -60.837
5441.2 -60.844
5441.3 -60.857
5441.4 -60.871
5441.5 -60.88
5441.6 -60.879
5441.7 -60.866
5441.8 -60.859
5441.9 -60.856
5442 -60.868
5442.1 -60.884
5442.2 -60.89
5442.3 -60.883
5442.4 -60.871
5442.5 -60.871
5442.6 -60.884
5442.7 -60.897
5442.8 -60.893
5442.9 -60.88
5443 -60.882
5443.1 -60.899
5443.2 -60.912
5443.3 -60.9
5443.4 -60.892
5443.5 -60.903
5443.6 -60.918
5443.7 -60.916
5443.8 -60.904
5443.9 -60.9
5444 -60.9
5444.1 -60.897
5444.2 -60.898
5444.3 -60.887
5444.4 -60.886
5444.5 -60.898
5444.6 -60.905
5444.7 -60.895
5444.8 -60.899
5444.9 -60.918
5445 -60.923
5445.1 -60.915
5445.2 -60.912
5445.3 -60.921
5445.4 -60.936
5445.5 -60.943
5445.6 -60.948
5445.7 -60.941
5445.8 -60.929
5445.9 -60.917
5446 -60.904
5446.1 -60.895
5446.2 -60.89
5446.3 -60.894
5446.4 -60.897
5446.5 -60.902
5446.6 -60.91
5446.7 -60.917
5446.8 -60.92
5446.9 -60.93
5447 -60.946
5447.1 -60.955
5447.2 -60.961
5447.3 -60.964
5447.4 -60.963
5447.5 -60.959
5447.6 -60.954
5447.7 -60.952
5447.8 -60.944
5447.9 -60.935
5448 -60.924
5448.1 -60.911
5448.2 -60.898
5448.3 -60.887
5448.4 -60.887
5448.5 -60.887
5448.6 -60.892
5448.7 -60.899
5448.8 -60.913
5448.9 -60.928
5449 -60.944
5449.1 -60.962
5449.2 -60.967
5449.3 -60.961
5449.4 -60.948
5449.5 -60.935
5449.6 -60.931
5449.7 -60.935
5449.8 -60.951
5449.9 -60.968
5450 -60.981
5450.1 -60.978
5450.2 -60.962
5450.3 -60.956
5450.4 -60.959
5450.5 -60.976
5450.6 -60.992
5450.7 -60.995
5450.8 -60.981
5450.9 -60.971
5451 -60.977
5451.1 -60.996
5451.2 -61.007
5451.3 -61
5451.4 -60.991
5451.5 -60.993
5451.6 -61.007
5451.7 -61.011
5451.8 -60.999
5451.9 -60.998
5452 -61.012
5452.1 -61.021
5452.2 -61.015
5452.3 -61.003
5452.4 -60.995
5452.5 -60.983
5452.6 -60.983
5452.7 -60.994
5452.8 -61.005
5452.9 -60.995
5453 -60.992
5453.1 -61.012
5453.2 -61.017
5453.3 -61.006
5453.4 -61.004
5453.5 -61.015
5453.6 -61.024
5453.7 -61.025
5453.8 -61.026
5453.9 -61.017
5454 -61.011
5454.1 -61.008
5454.2 -61.012
5454.3 -61.02
5454.4 -61.033
5454.5 -61.056
5454.6 -61.072
5454.7 -61.088
5454.8 -61.102
5454.9 -61.114
5455 -61.125
5455.1 -61.139
5455.2 -61.157
5455.3 -61.172
5455.4 -61.187
5455.5 -61.199
5455.6 -61.207
5455.7 -61.22
5455.8 -61.233
5455.9 -61.253
5456 -61.267
5456.1 -61.278
5456.2 -61.286
5456.3 -61.29
5456.4 -61.287
5456.5 -61.28
5456.6 -61.27
5456.7 -61.255
5456.8 -61.244
5456.9 -61.234
5457 -61.227
5457.1 -61.229
5457.2 -61.231
5457.3 -61.241
5457.4 -61.252
5457.5 -61.265
5457.6 -61.276
5457.7 -61.275
5457.8 -61.27
5457.9 -61.254
5458 -61.245
5458.1 -61.24
5458.2 -61.248
5458.3 -61.259
5458.4 -61.27
5458.5 -61.271
5458.6 -61.256
5458.7 -61.247
5458.8 -61.246
5458.9 -61.257
5459 -61.268
5459.1 -61.259
5459.2 -61.249
5459.3 -61.24
5459.4 -61.247
5459.5 -61.257
5459.6 -61.252
5459.7 -61.237
5459.8 -61.232
5459.9 -61.249
5460 -61.253
5460.1 -61.238
5460.2 -61.228
5460.3 -61.239
5460.4 -61.251
5460.5 -61.244
5460.6 -61.234
5460.7 -61.219
5460.8 -61.202
5460.9 -61.19
5461 -61.191
5461.1 -61.201
5461.2 -61.203
5461.3 -61.193
5461.4 -61.188
5461.5 -61.193
5461.6 -61.191
5461.7 -61.175
5461.8 -61.168
5461.9 -61.175
5462 -61.186
5462.1 -61.189
5462.2 -61.182
5462.3 -61.17
5462.4 -61.153
5462.5 -61.133
5462.6 -61.115
5462.7 -61.105
5462.8 -61.093
5462.9 -61.087
5463 -61.083
5463.1 -61.082
5463.2 -61.081
5463.3 -61.083
5463.4 -61.084
5463.5 -61.082
5463.6 -61.083
5463.7 -61.083
5463.8 -61.08
5463.9 -61.076
5464 -61.066
5464.1 -61.055
5464.2 -61.042
5464.3 -61.026
5464.4 -61.006
5464.5 -60.991
5464.6 -60.977
5464.7 -60.964
5464.8 -60.957
5464.9 -60.951
5465 -60.952
5465.1 -60.956
5465.2 -60.966
5465.3 -60.985
5465.4 -60.997
5465.5 -61.006
5465.6 -61.003
5465.7 -60.995
5465.8 -60.979
5465.9 -60.965
5466 -60.961
5466.1 -60.963
5466.2 -60.974
5466.3 -60.986
5466.4 -60.995
5466.5 -60.99
5466.6 -60.975
5466.7 -60.964
5466.8 -60.959
5466.9 -60.969
5467 -60.982
5467.1 -60.985
5467.2 -60.973
5467.3 -60.957
5467.4 -60.958
5467.5 -60.97
5467.6 -60.983
5467.7 -60.977
5467.8 -60.965
5467.9 -60.963
5468 -60.975
5468.1 -60.987
5468.2 -60.973
5468.3 -60.967
5468.4 -60.975
5468.5 -60.986
5468.6 -60.975
5468.7 -60.961
5468.8 -60.968
5468.9 -60.98
5469 -60.992
5469.1 -61.004
5469.2 -61.014
5469.3 -61.016
5469.4 -61.004
5469.5 -60.998
5469.6 -61.005
5469.7 -61.015
5469.8 -61.008
5469.9 -60.999
5470 -61.005
5470.1 -61.014
5470.2 -61.017
5470.3 -61.008
5470.4 -60.996
5470.5 -60.99
5470.6 -60.993
5470.7 -61.002
5470.8 -61.017
5470.9 -61.036
5471 -61.048
5471.1 -61.058
5471.2 -61.067
5471.3 -61.071
5471.4 -61.076
5471.5 -61.08
5471.6 -61.085
5471.7 -61.088
5471.8 -61.093
5471.9 -61.097
5472 -61.1
5472.1 -61.11
5472.2 -61.122
5472.3 -61.137
5472.4 -61.151
5472.5 -61.164
5472.6 -61.176
5472.7 -61.189
5472.8 -61.205
5472.9 -61.214
5473 -61.216
5473.1 -61.209
5473.2 -61.196
5473.3 -61.179
5473.4 -61.162
5473.5 -61.16
5473.6 -61.159
5473.7 -61.164
5473.8 -61.171
5473.9 -61.18
5474 -61.192
5474.1 -61.205
5474.2 -61.215
5474.3 -61.209
5474.4 -61.196
5474.5 -61.185
5474.6 -61.177
5474.7 -61.181
5474.8 -61.193
5474.9 -61.21
5475 -61.207
5475.1 -61.19
5475.2 -61.176
5475.3 -61.174
5475.4 -61.185
5475.5 -61.194
5475.6 -61.194
5475.7 -61.181
5475.8 -61.175
5475.9 -61.182
5476 -61.192
5476.1 -61.183
5476.2 -61.169
5476.3 -61.172
5476.4 -61.187
5476.5 -61.186
5476.6 -61.17
5476.7 -61.165
5476.8 -61.176
5476.9 -61.175
5477 -61.165
5477.1 -61.161
5477.2 -61.165
5477.3 -61.174
5477.4 -61.186
5477.5 -61.193
5477.6 -61.195
5477.7 -61.192
5477.8 -61.177
5477.9 -61.181
5478 -61.19
5478.1 -61.183
5478.2 -61.171
5478.3 -61.174
5478.4 -61.185
5478.5 -61.18
5478.6 -61.166
5478.7 -61.148
5478.8 -61.138
5478.9 -61.14
5479 -61.146
5479.1 -61.16
5479.2 -61.167
5479.3 -61.175
5479.4 -61.182
5479.5 -61.186
5479.6 -61.196
5479.7 -61.201
5479.8 -61.206
5479.9 -61.205
5480 -61.208
5480.1 -61.21
5480.2 -61.215
5480.3 -61.228
5480.4 -61.236
5480.5 -61.243
5480.6 -61.25
5480.7 -61.262
5480.8 -61.271
5480.9 -61.281
5481 -61.298
5481.1 -61.305
5481.2 -61.304
5481.3 -61.297
5481.4 -61.287
5481.5 -61.27
5481.6 -61.25
5481.7 -61.24
5481.8 -61.226
5481.9 -61.221
5482 -61.218
5482.1 -61.222
5482.2 -61.231
5482.3 -61.241
5482.4 -61.255
5482.5 -61.251
5482.6 -61.239
5482.7 -61.222
5482.8 -61.21
5482.9 -61.203
5483 -61.207
5483.1 -61.224
5483.2 -61.23
5483.3 -61.226
5483.4 -61.21
5483.5 -61.196
5483.6 -61.193
5483.7 -61.198
5483.8 -61.21
5483.9 -61.201
5484 -61.183
5484.1 -61.172
5484.2 -61.177
5484.3 -61.186
5484.4 -61.178
5484.5 -61.161
5484.6 -61.152
5484.7 -61.16
5484.8 -61.164
5484.9 -61.148
5485 -61.138
5485.1 -61.142
5485.2 -61.148
5485.3 -61.133
5485.4 -61.121
5485.5 -61.118
5485.6 -61.124
5485.7 -61.132
5485.8 -61.135
5485.9 -61.141
5486 -61.132
5486.1 -61.119
5486.2 -61.118
5486.3 -61.124
5486.4 -61.118
5486.5 -61.103
5486.6 -61.107
5486.7 -61.114
5486.8 -61.112
5486.9 -61.098
5487 -61.086
5487.1 -61.088
5487.2 -61.098
5487.3 -61.111
5487.4 -61.124
5487.5 -61.132
5487.6 -61.137
5487.7 -61.135
5487.8 -61.132
5487.9 -61.126
5488 -61.115
5488.1 -61.102
5488.2 -61.092
5488.3 -61.08
5488.4 -61.066
5488.5 -61.064
5488.6 -61.055
5488.7 -61.047
5488.8 -61.038
5488.9 -61.034
5489 -61.029
5489.1 -61.028
5489.2 -61.036
5489.3 -61.045
5489.4 -61.055
5489.5 -61.066
5489.6 -61.078
5489.7 -61.087
5489.8 -61.095
5489.9 -61.106
5490 -61.105
5490.1 -61.1
5490.2 -61.09
5490.3 -61.077
5490.4 -61.065
5490.5 -61.055
5490.6 -61.056
5490.7 -61.059
5490.8 -61.07
5490.9 -61.084
5491 -61.094
5491.1 -61.092
5491.2 -61.082
5491.3 -61.068
5491.4 -61.052
5491.5 -61.052
5491.6 -61.059
5491.7 -61.07
5491.8 -61.074
5491.9 -61.063
5492 -61.052
5492.1 -61.047
5492.2 -61.054
5492.3 -61.063
5492.4 -61.062
5492.5 -61.045
5492.6 -61.033
5492.7 -61.04
5492.8 -61.054
5492.9 -61.053
5493 -61.035
5493.1 -61.027
5493.2 -61.04
5493.3 -61.043
5493.4 -61.031
5493.5 -61.028
5493.6 -61.041
5493.7 -61.046
5493.8 -61.038
5493.9 -61.027
5494 -61.014
5494.1 -61
5494.2 -60.984
5494.3 -60.976
5494.4 -60.983
5494.5 -60.99
5494.6 -60.99
5494.7 -60.982
5494.8 -60.991
5494.9 -60.994
5495 -60.985
5495.1 -60.971
5495.2 -60.974
5495.3 -60.994
5495.4 -61.005
5495.5 -61.009
5495.6 -61.003
5495.7 -60.988
5495.8 -60.971
5495.9 -60.954
5496 -60.949
5496.1 -60.94
5496.2 -60.933
5496.3 -60.925
5496.4 -60.92
5496.5 -60.916
5496.6 -60.913
5496.7 -60.919
5496.8 -60.916
5496.9 -60.914
5497 -60.906
5497.1 -60.895
5497.2 -60.885
5497.3 -60.875
5497.4 -60.868
5497.5 -60.855
5497.6 -60.839
5497.7 -60.824
5497.8 -60.809
5497.9 -60.799
5498 -60.793
5498.1 -60.797
5498.2 -60.8
5498.3 -60.809
5498.4 -60.82
5498.5 -60.835
5498.6 -60.85
5498.7 -60.862
5498.8 -60.87
5498.9 -60.865
5499 -60.853
5499.1 -60.841
5499.2 -60.834
5499.3 -60.831
5499.4 -60.841
5499.5 -60.861
5499.6 -60.874
5499.7 -60.876
5499.8 -60.868
5499.9 -60.854
5500 -60.845
5500.1 -60.848
5500.2 -60.862
5500.3 -60.877
5500.4 -60.878
5500.5 -60.867
5500.6 -60.857
5500.7 -60.864
5500.8 -60.88
5500.9 -60.894
5501 -60.885
5501.1 -60.875
5501.2 -60.875
5501.3 -60.889
5501.4 -60.898
5501.5 -60.886
5501.6 -60.882
5501.7 -60.894
5501.8 -60.908
5501.9 -60.898
5502 -60.89
5502.1 -60.901
5502.2 -60.914
5502.3 -60.928
5502.4 -60.94
5502.5 -60.956
5502.6 -60.966
5502.7 -60.965
5502.8 -60.961
5502.9 -60.965
5503 -60.975
5503.1 -60.973
5503.2 -60.965
5503.3 -60.974
5503.4 -60.988
5503.5 -60.998
5503.6 -60.989
5503.7 -60.979
5503.8 -60.973
5503.9 -60.98
5504 -60.994
5504.1 -61.012
5504.2 -61.035
5504.3 -61.046
5504.4 -61.059
5504.5 -61.065
5504.6 -61.069
5504.7 -61.071
5504.8 -61.072
5504.9 -61.08
5505 -61.081
5505.1 -61.083
5505.2 -61.087
5505.3 -61.089
5505.4 -61.094
5505.5 -61.1
5505.6 -61.114
5505.7 -61.125
5505.8 -61.14
5505.9 -61.155
5506 -61.169
5506.1 -61.183
5506.2 -61.193
5506.3 -61.207
5506.4 -61.213
5506.5 -61.213
5506.6 -61.205
5506.7 -61.193
5506.8 -61.179
5506.9 -61.167
5507 -61.165
5507.1 -61.167
5507.2 -61.173
5507.3 -61.185
5507.4 -61.2
5507.5 -61.215
5507.6 -61.22
5507.7 -61.221
5507.8 -61.209
5507.9 -61.197
5508 -61.189
5508.1 -61.19
5508.2 -61.205
5508.3 -61.217
5508.4 -61.221
5508.5 -61.209
5508.6 -61.196
5508.7 -61.193
5508.8 -61.199
5508.9 -61.214
5509 -61.215
5509.1 -61.205
5509.2 -61.194
5509.3 -61.199
5509.4 -61.211
5509.5 -61.208
5509.6 -61.196
5509.7 -61.19
5509.8 -61.201
5509.9 -61.211
5510 -61.198
5510.1 -61.189
5510.2 -61.198
5510.3 -61.215
5510.4 -61.204
5510.5 -61.193
5510.6 -61.184
5510.7 -61.177
5510.8 -61.169
5510.9 -61.154
5511 -61.15
5511.1 -61.156
5511.2 -61.167
5511.3 -61.163
5511.4 -61.151
5511.5 -61.157
5511.6 -61.16
5511.7 -61.158
5511.8 -61.144
5511.9 -61.141
5512 -61.148
5512.1 -61.159
5512.2 -61.16
5512.3 -61.154
5512.4 -61.149
5512.5 -61.136
5512.6 -61.121
5512.7 -61.103
5512.8 -61.088
5512.9 -61.07
5513 -61.056
5513.1 -61.048
5513.2 -61.04
5513.3 -61.034
5513.4 -61.025
5513.5 -61.013
5513.6 -61.001
5513.7 -60.99
5513.8 -60.98
5513.9 -60.967
5514 -60.956
5514.1 -60.937
5514.2 -60.918
5514.3 -60.9
5514.4 -60.887
5514.5 -60.881
5514.6 -60.873
5514.7 -60.872
5514.8 -60.871
5514.9 -60.874
5515 -60.887
5515.1 -60.901
5515.2 -60.916
5515.3 -60.929
5515.4 -60.938
5515.5 -60.933
5515.6 -60.925
5515.7 -60.914
5515.8 -60.902
5515.9 -60.896
5516 -60.896
5516.1 -60.904
5516.2 -60.917
5516.3 -60.928
5516.4 -60.938
5516.5 -60.931
5516.6 -60.917
5516.7 -60.907
5516.8 -60.904
5516.9 -60.912
5517 -60.926
5517.1 -60.934
5517.2 -60.922
5517.3 -60.913
5517.4 -60.915
5517.5 -60.93
5517.6 -60.94
5517.7 -60.931
5517.8 -60.926
5517.9 -60.927
5518 -60.941
5518.1 -60.945
5518.2 -60.934
5518.3 -60.927
5518.4 -60.935
5518.5 -60.952
5518.6 -60.943
5518.7 -60.935
5518.8 -60.935
5518.9 -60.943
5519 -60.957
5519.1 -60.97
5519.2 -60.987
5519.3 -60.989
5519.4 -60.979
5519.5 -60.972
5519.6 -60.981
5519.7 -60.984
5519.8 -60.974
5519.9 -60.98
5520 -60.992
5520.1 -60.997
5520.2 -60.992
5520.3 -60.982
5520.4 -60.978
5520.5 -60.986
5520.6 -61.004
5520.7 -61.018
5520.8 -61.031
5520.9 -61.038
5521 -61.042
5521.1 -61.041
5521.2 -61.038
5521.3 -61.038
5521.4 -61.03
5521.5 -61.021
5521.6 -61.014
5521.7 -61.007
5521.8 -61.003
5521.9 -61.001
5522 -60.999
5522.1 -60.997
5522.2 -60.997
5522.3 -61.002
5522.4 -61.009
5522.5 -61.021
5522.6 -61.031
5522.7 -61.045
5522.8 -61.057
5522.9 -61.072
5523 -61.085
5523.1 -61.097
5523.2 -61.11
5523.3 -61.109
5523.4 -61.1
5523.5 -61.084
5523.6 -61.075
5523.7 -61.066
5523.8 -61.064
5523.9 -61.073
5524 -61.082
5524.1 -61.095
5524.2 -61.111
5524.3 -61.123
5524.4 -61.126
5524.5 -61.116
5524.6 -61.107
5524.7 -61.096
5524.8 -61.094
5524.9 -61.102
5525 -61.116
5525.1 -61.124
5525.2 -61.117
5525.3 -61.109
5525.4 -61.101
5525.5 -61.104
5525.6 -61.113
5525.7 -61.122
5525.8 -61.113
5525.9 -61.102
5526 -61.108
5526.1 -61.12
5526.2 -61.123
5526.3 -61.109
5526.4 -61.101
5526.5 -61.109
5526.6 -61.121
5526.7 -61.118
5526.8 -61.106
5526.9 -61.112
5527 -61.124
5527.1 -61.12
5527.2 -61.109
5527.3 -61.096
5527.4 -61.086
5527.5 -61.07
5527.6 -61.062
5527.7 -61.068
5527.8 -61.077
5527.9 -61.074
5528 -61.061
5528.1 -61.071
5528.2 -61.076
5528.3 -61.07
5528.4 -61.056
5528.5 -61.055
5528.6 -61.069
5528.7 -61.077
5528.8 -61.082
5528.9 -61.074
5529 -61.061
5529.1 -61.045
5529.2 -61.03
5529.3 -61.018
5529.4 -61.008
5529.5 -61.002
5529.6 -60.996
5529.7 -60.993
5529.8 -60.994
5529.9 -60.994
5530 -61.001
5530.1 -61
5530.2 -60.995
5530.3 -60.991
5530.4 -60.987
5530.5 -60.982
5530.6 -60.976
5530.7 -60.971
5530.8 -60.957
5530.9 -60.941
5531 -60.923
5531.1 -60.909
5531.2 -60.895
5531.3 -60.885
5531.4 -60.886
5531.5 -60.884
5531.6 -60.886
5531.7 -60.89
5531.8 -60.9
5531.9 -60.915
5532 -60.93
5532.1 -60.947
5532.2 -60.948
5532.3 -60.941
5532.4 -60.925
5532.5 -60.912
5532.6 -60.903
5532.7 -60.901
5532.8 -60.916
5532.9 -60.93
5533 -60.944
5533.1 -60.945
5533.2 -60.937
5533.3 -60.922
5533.4 -60.913
5533.5 -60.92
5533.6 -60.933
5533.7 -60.946
5533.8 -60.943
5533.9 -60.929
5534 -60.922
5534.1 -60.928
5534.2 -60.946
5534.3 -60.95
5534.4 -60.939
5534.5 -60.929
5534.6 -60.933
5534.7 -60.948
5534.8 -60.948
5534.9 -60.936
5535 -60.93
5535.1 -60.944
5535.2 -60.95
5535.3 -60.937
5535.4 -60.924
5535.5 -60.922
5535.6 -60.932
5535.7 -60.943
5535.8 -60.951
5535.9 -60.952
5536 -60.943
5536.1 -60.934
5536.2 -60.941
5536.3 -60.948
5536.4 -60.939
5536.5 -60.936
5536.6 -60.95
5536.7 -60.957
5536.8 -60.955
5536.9 -60.941
5537 -60.94
5537.1 -60.952
5537.2 -60.967
5537.3 -60.979
5537.4 -60.99
5537.5 -60.998
5537.6 -60.994
5537.7 -60.99
5537.8 -60.98
5537.9 -60.97
5538 -60.958
5538.1 -60.943
5538.2 -60.937
5538.3 -60.924
5538.4 -60.912
5538.5 -60.899
5538.6 -60.888
5538.7 -60.875
5538.8 -60.866
5538.9 -60.863
5539 -60.857
5539.1 -60.852
5539.2 -60.85
5539.3 -60.85
5539.4 -60.851
5539.5 -60.855
5539.6 -60.867
5539.7 -60.881
5539.8 -60.897
5539.9 -60.914
5540 -60.931
5540.1 -60.94
5540.2 -60.949
5540.3 -60.959
5540.4 -60.959
5540.5 -60.956
5540.6 -60.947
5540.7 -60.937
5540.8 -60.933
5540.9 -60.933
5541 -60.948
5541.1 -60.962
5541.2 -60.978
5541.3 -60.989
5541.4 -60.988
5541.5 -60.973
5541.6 -60.962
5541.7 -60.963
5541.8 -60.972
5541.9 -60.989
5542 -61.002
5542.1 -60.997
5542.2 -60.982
5542.3 -60.974
5542.4 -60.985
5542.5 -61.001
5542.6 -61.005
5542.7 -60.993
5542.8 -60.984
5542.9 -60.992
5543 -61.007
5543.1 -61.01
5543.2 -60.998
5543.3 -60.998
5543.4 -61.01
5543.5 -61.011
5543.6 -61.001
5543.7 -60.995
5543.8 -61.009
5543.9 -61.026
5544 -61.043
5544.1 -61.057
5544.2 -61.071
5544.3 -61.083
5544.4 -61.078
5544.5 -61.07
5544.6 -61.077
5544.7 -61.086
5544.8 -61.075
5544.9 -61.067
5545 -61.085
5545.1 -61.095
5545.2 -61.096
5545.3 -61.084
5545.4 -61.072
5545.5 -61.065
5545.6 -61.072
5545.7 -61.09
5545.8 -61.103
5545.9 -61.119
5546 -61.127
5546.1 -61.133
5546.2 -61.135
5546.3 -61.136
5546.4 -61.145
5546.5 -61.147
5546.6 -61.15
5546.7 -61.151
5546.8 -61.147
5546.9 -61.146
5547 -61.149
5547.1 -61.157
5547.2 -61.16
5547.3 -61.167
5547.4 -61.178
5547.5 -61.184
5547.6 -61.194
5547.7 -61.206
5547.8 -61.226
5547.9 -61.239
5548 -61.254
5548.1 -61.262
5548.2 -61.266
5548.3 -61.265
5548.4 -61.257
5548.5 -61.25
5548.6 -61.234
5548.7 -61.218
5548.8 -61.204
5548.9 -61.196
5549 -61.198
5549.1 -61.205
5549.2 -61.222
5549.3 -61.234
5549.4 -61.238
5549.5 -61.231
5549.6 -61.216
5549.7 -61.201
5549.8 -61.194
5549.9 -61.199
5550 -61.208
5550.1 -61.217
5550.2 -61.217
5550.3 -61.201
5550.4 -61.188
5550.5 -61.183
5550.6 -61.193
5550.7 -61.201
5550.8 -61.198
5550.9 -61.182
5551 -61.168
5551.1 -61.173
5551.2 -61.187
5551.3 -61.187
5551.4 -61.168
5551.5 -61.162
5551.6 -61.17
5551.7 -61.178
5551.8 -61.171
5551.9 -61.158
5552 -61.161
5552.1 -61.17
5552.2 -61.176
5552.3 -61.175
5552.4 -61.173
5552.5 -61.182
5552.6 -61.191
5552.7 -61.194
5552.8 -61.182
5552.9 -61.169
5553 -61.174
5553.1 -61.177
5553.2 -61.174
5553.3 -61.162
5553.4 -61.168
5553.5 -61.176
5553.6 -61.177
5553.7 -61.168
5553.8 -61.156
5553.9 -61.148
5554 -61.136
5554.1 -61.134
5554.2 -61.14
5554.3 -61.147
5554.4 -61.156
5554.5 -61.165
5554.6 -61.182
5554.7 -61.191
5554.8 -61.2
5554.9 -61.211
5555 -61.223
5555.1 -61.23
5555.2 -61.241
5555.3 -61.256
5555.4 -61.265
5555.5 -61.276
5555.6 -61.285
5555.7 -61.288
5555.8 -61.29
5555.9 -61.283
5556 -61.278
5556.1 -61.266
5556.2 -61.251
5556.3 -61.232
5556.4 -61.212
5556.5 -61.197
5556.6 -61.181
5556.7 -61.175
5556.8 -61.173
5556.9 -61.182
5557 -61.197
5557.1 -61.215
5557.2 -61.231
5557.3 -61.236
5557.4 -61.233
5557.5 -61.22
5557.6 -61.203
5557.7 -61.189
5557.8 -61.179
5557.9 -61.184
5558 -61.195
5558.1 -61.208
5558.2 -61.208
5558.3 -61.197
5558.4 -61.179
5558.5 -61.166
5558.6 -61.168
5558.7 -61.178
5558.8 -61.188
5558.9 -61.177
5559 -61.159
5559.1 -61.149
5559.2 -61.153
5559.3 -61.168
5559.4 -61.157
5559.5 -61.143
5559.6 -61.139
5559.7 -61.15
5559.8 -61.149
5559.9 -61.13
5560 -61.128
5560.1 -61.136
5560.2 -61.14
5560.3 -61.123
5560.4 -61.114
5560.5 -61.115
5560.6 -61.123
5560.7 -61.138
5560.8 -61.147
5560.9 -61.15
5561 -61.14
5561.1 -61.126
5561.2 -61.127
5561.3 -61.13
5561.4 -61.125
5561.5 -61.116
5561.6 -61.124
5561.7 -61.13
5561.8 -61.124
5561.9 -61.103
5562 -61.086
5562.1 -61.085
5562.2 -61.09
5562.3 -61.102
5562.4 -61.109
5562.5 -61.112
5562.6 -61.11
5562.7 -61.109
5562.8 -61.107
5562.9 -61.102
5563 -61.097
5563.1 -61.091
5563.2 -61.08
5563.3 -61.067
5563.4 -61.057
5563.5 -61.055
5563.6 -61.048
5563.7 -61.044
5563.8 -61.04
5563.9 -61.035
5564 -61.034
5564.1 -61.035
5564.2 -61.043
5564.3 -61.049
5564.4 -61.061
5564.5 -61.072
5564.6 -61.082
5564.7 -61.093
5564.8 -61.1
5564.9 -61.106
5565 -61.102
5565.1 -61.091
5565.2 -61.072
5565.3 -61.055
5565.4 -61.046
5565.5 -61.034
5565.6 -61.031
5565.7 -61.033
5565.8 -61.041
5565.9 -61.052
5566 -61.062
5566.1 -61.065
5566.2 -61.054
5566.3 -61.041
5566.4 -61.027
5566.5 -61.02
5566.6 -61.024
5566.7 -61.036
5566.8 -61.052
5566.9 -61.044
5567 -61.028
5567.1 -61.015
5567.2 -61.016
5567.3 -61.026
5567.4 -61.031
5567.5 -61.028
5567.6 -61.017
5567.7 -61.015
5567.8 -61.023
5567.9 -61.031
5568 -61.017
5568.1 -61.006
5568.2 -61.016
5568.3 -61.027
5568.4 -61.019
5568.5 -61.002
5568.6 -61.001
5568.7 -61.013
5568.8 -61.018
5568.9 -61.016
5569 -61.004
5569.1 -60.991
5569.2 -60.984
5569.3 -60.99
5569.4 -60.997
5569.5 -60.987
5569.6 -60.982
5569.7 -60.988
5569.8 -60.989
5569.9 -60.979
5570 -60.97
5570.1 -60.977
5570.2 -60.987
5570.3 -60.994
5570.4 -60.983
5570.5 -60.97
5570.6 -60.958
5570.7 -60.954
5570.8 -60.958
5570.9 -60.965
5571 -60.98
5571.1 -60.99
5571.2 -61.002
5571.3 -61.013
5571.4 -61.026
5571.5 -61.038
5571.6 -61.049
5571.7 -61.061
5571.8 -61.07
5571.9 -61.081
5572 -61.095
5572.1 -61.107
5572.2 -61.121
5572.3 -61.132
5572.4 -61.144
5572.5 -61.156
5572.6 -61.168
5572.7 -61.177
5572.8 -61.183
5572.9 -61.187
5573 -61.178
5573.1 -61.168
5573.2 -61.153
5573.3 -61.137
5573.4 -61.119
5573.5 -61.108
5573.6 -61.111
5573.7 -61.111
5573.8 -61.12
5573.9 -61.133
5574 -61.146
5574.1 -61.16
5574.2 -61.169
5574.3 -61.171
5574.4 -61.157
5574.5 -61.141
5574.6 -61.13
5574.7 -61.129
5574.8 -61.135
5574.9 -61.145
5575 -61.163
5575.1 -61.156
5575.2 -61.143
5575.3 -61.128
5575.4 -61.126
5575.5 -61.136
5575.6 -61.146
5575.7 -61.147
5575.8 -61.131
5575.9 -61.124
5576 -61.127
5576.1 -61.142
5576.2 -61.138
5576.3 -61.12
5576.4 -61.117
5576.5 -61.127
5576.6 -61.136
5576.7 -61.122
5576.8 -61.112
5576.9 -61.12
5577 -61.131
5577.1 -61.129
5577.2 -61.114
5577.3 -61.101
5577.4 -61.087
5577.5 -61.071
5577.6 -61.06
5577.7 -61.065
5577.8 -61.078
5577.9 -61.071
5578 -61.063
5578.1 -61.071
5578.2 -61.075
5578.3 -61.06
5578.4 -61.048
5578.5 -61.054
5578.6 -61.066
5578.7 -61.075
5578.8 -61.073
5578.9 -61.062
5579 -61.049
5579.1 -61.029
5579.2 -61.016
5579.3 -61.004
5579.4 -60.995
5579.5 -60.991
5579.6 -60.987
5579.7 -60.99
5579.8 -60.991
5579.9 -60.997
5580 -61
5580.1 -61.004
5580.2 -61.004
5580.3 -61.003
5580.4 -61.006
5580.5 -61.003
5580.6 -60.996
5580.7 -60.99
5580.8 -60.98
5580.9 -60.966
5581 -60.95
5581.1 -60.94
5581.2 -60.926
5581.3 -60.915
5581.4 -60.905
5581.5 -60.897
5581.6 -60.891
5581.7 -60.893
5581.8 -60.906
5581.9 -60.92
5582 -60.936
5582.1 -60.949
5582.2 -60.96
5582.3 -60.956
5582.4 -60.95
5582.5 -60.942
5582.6 -60.931
5582.7 -60.927
5582.8 -60.927
5582.9 -60.934
5583 -60.946
5583.1 -60.958
5583.2 -60.961
5583.3 -60.951
5583.4 -60.939
5583.5 -60.938
5583.6 -60.944
5583.7 -60.957
5583.8 -60.962
5583.9 -60.956
5584 -60.944
5584.1 -60.944
5584.2 -60.954
5584.3 -60.967
5584.4 -60.96
5584.5 -60.945
5584.6 -60.948
5584.7 -60.961
5584.8 -60.972
5584.9 -60.96
5585 -60.948
5585.1 -60.954
5585.2 -60.967
5585.3 -60.962
5585.4 -60.948
5585.5 -60.945
5585.6 -60.943
5585.7 -60.949
5585.8 -60.952
5585.9 -60.947
5586 -60.94
5586.1 -60.932
5586.2 -60.941
5586.3 -60.945
5586.4 -60.934
5586.5 -60.936
5586.6 -60.95
5586.7 -60.955
5586.8 -60.944
5586.9 -60.935
5587 -60.934
5587.1 -60.946
5587.2 -60.968
5587.3 -60.982
5587.4 -60.994
5587.5 -60.996
5587.6 -60.995
5587.7 -60.989
5587.8 -60.982
5587.9 -60.976
5588 -60.964
5588.1 -60.952
5588.2 -60.935
5588.3 -60.919
5588.4 -60.907
5588.5 -60.894
5588.6 -60.89
5588.7 -60.881
5588.8 -60.868
5588.9 -60.858
5589 -60.852
5589.1 -60.847
5589.2 -60.846
5589.3 -60.854
5589.4 -60.856
5589.5 -60.86
5589.6 -60.871
5589.7 -60.883
5589.8 -60.898
5589.9 -60.915
5590 -60.939
5590.1 -60.95
5590.2 -60.956
5590.3 -60.958
5590.4 -60.953
5590.5 -60.945
5590.6 -60.936
5590.7 -60.935
5590.8 -60.937
5590.9 -60.943
5591 -60.959
5591.1 -60.979
5591.2 -60.988
5591.3 -60.985
5591.4 -60.979
5591.5 -60.965
5591.6 -60.963
5591.7 -60.974
5591.8 -60.989
5591.9 -61.003
5592 -61
5592.1 -60.987
5592.2 -60.977
5592.3 -60.986
5592.4 -61.002
5592.5 -61.009
5592.6 -60.999
5592.7 -60.99
5592.8 -60.995
5592.9 -61.012
5593 -61.014
5593.1 -61
5593.2 -60.997
5593.3 -61.012
5593.4 -61.021
5593.5 -61.01
5593.6 -61.008
5593.7 -61.023
5593.8 -61.042
5593.9 -61.052
5594 -61.061
5594.1 -61.067
5594.2 -61.081
5594.3 -61.097
5594.4 -61.1
5594.5 -61.09
5594.6 -61.091
5594.7 -61.107
5594.8 -61.104
5594.9 -61.095
5595 -61.095
5595.1 -61.11
5595.2 -61.12
5595.3 -61.118
5595.4 -61.112
5595.5 -61.095
5595.6 -61.086
5595.7 -61.08
5595.8 -61.085
5595.9 -61.099
5596 -61.112
5596.1 -61.134
5596.2 -61.147
5596.3 -61.163
5596.4 -61.176
5596.5 -61.192
5596.6 -61.206
5596.7 -61.219
5596.8 -61.237
5596.9 -61.25
5597 -61.265
5597.1 -61.279
5597.2 -61.291
5597.3 -61.301
5597.4 -61.311
5597.5 -61.325
5597.6 -61.329
5597.7 -61.329
5597.8 -61.325
5597.9 -61.316
5598 -61.302
5598.1 -61.283
5598.2 -61.272
5598.3 -61.26
5598.4 -61.25
5598.5 -61.244
5598.6 -61.242
5598.7 -61.248
5598.8 -61.257
5598.9 -61.274
5599 -61.287
5599.1 -61.29
5599.2 -61.282
5599.3 -61.263
5599.4 -61.249
5599.5 -61.239
5599.6 -61.246
5599.7 -61.255
5599.8 -61.267
5599.9 -61.27
5600 -61.259
5600.1 -61.241
5600.2 -61.232
5600.3 -61.237
5600.4 -61.249
5600.5 -61.254
5600.6 -61.242
5600.7 -61.229
5600.8 -61.225
5600.9 -61.234
5601 -61.248
5601.1 -61.238
5601.2 -61.221
5601.3 -61.216
5601.4 -61.227
5601.5 -61.23
5601.6 -61.213
5601.7 -61.209
5601.8 -61.219
5601.9 -61.219
5602 -61.197
5602.1 -61.182
5602.2 -61.183
5602.3 -61.185
5602.4 -61.19
5602.5 -61.187
5602.6 -61.176
5602.7 -61.158
5602.8 -61.158
5602.9 -61.173
5603 -61.166
5603.1 -61.153
5603.2 -61.158
5603.3 -61.162
5603.4 -61.155
5603.5 -61.138
5603.6 -61.135
5603.7 -61.143
5603.8 -61.156
5603.9 -61.165
5604 -61.17
5604.1 -61.172
5604.2 -61.168
5604.3 -61.166
5604.4 -61.155
5604.5 -61.144
5604.6 -61.125
5604.7 -61.106
5604.8 -61.088
5604.9 -61.071
5605 -61.06
5605.1 -61.045
5605.2 -61.03
5605.3 -61.011
5605.4 -60.992
5605.5 -60.975
5605.6 -60.964
5605.7 -60.959
5605.8 -60.951
5605.9 -60.946
5606 -60.941
5606.1 -60.936
5606.2 -60.938
5606.3 -60.947
5606.4 -60.963
5606.5 -60.976
5606.6 -60.99
5606.7 -60.999
5606.8 -61.001
5606.9 -60.998
5607 -60.991
5607.1 -60.986
5607.2 -60.976
5607.3 -60.964
5607.4 -60.957
5607.5 -60.958
5607.6 -60.968
5607.7 -60.982
5607.8 -61
5607.9 -61.001
5608 -60.992
5608.1 -60.975
5608.2 -60.964
5608.3 -60.969
5608.4 -60.978
5608.5 -60.995
5608.6 -60.998
5608.7 -60.987
5608.8 -60.97
5608.9 -60.966
5609 -60.982
5609.1 -60.996
5609.2 -60.993
5609.3 -60.979
5609.4 -60.974
5609.5 -60.982
5609.6 -60.992
5609.7 -60.988
5609.8 -60.98
5609.9 -60.985
5610 -61
5610.1 -60.995
5610.2 -60.981
5610.3 -60.982
5610.4 -61.003
5610.5 -61.016
5610.6 -61.023
5610.7 -61.021
5610.8 -61.025
5610.9 -61.037
5611 -61.047
5611.1 -61.051
5611.2 -61.039
5611.3 -61.048
5611.4 -61.052
5611.5 -61.045
5611.6 -61.035
5611.7 -61.042
5611.8 -61.059
5611.9 -61.061
5612 -61.054
5612.1 -61.037
5612.2 -61.02
5612.3 -61.013
5612.4 -61.015
5612.5 -61.03
5612.6 -61.043
5612.7 -61.057
5612.8 -61.069
5612.9 -61.079
5613 -61.089
5613.1 -61.1
5613.2 -61.116
5613.3 -61.127
5613.4 -61.137
5613.5 -61.146
5613.6 -61.156
5613.7 -61.166
5613.8 -61.177
5613.9 -61.194
5614 -61.208
5614.1 -61.222
5614.2 -61.231
5614.3 -61.242
5614.4 -61.253
5614.5 -61.259
5614.6 -61.264
5614.7 -61.261
5614.8 -61.252
5614.9 -61.236
5615 -61.218
5615.1 -61.203
5615.2 -61.188
5615.3 -61.182
5615.4 -61.178
5615.5 -61.179
5615.6 -61.185
5615.7 -61.2
5615.8 -61.215
5615.9 -61.22
5616 -61.212
5616.1 -61.195
5616.2 -61.178
5616.3 -61.168
5616.4 -61.168
5616.5 -61.184
5616.6 -61.195
5616.7 -61.198
5616.8 -61.183
5616.9 -61.168
5617 -61.161
5617.1 -61.167
5617.2 -61.184
5617.3 -61.185
5617.4 -61.174
5617.5 -61.162
5617.6 -61.159
5617.7 -61.17
5617.8 -61.173
5617.9 -61.163
5618 -61.148
5618.1 -61.156
5618.2 -61.166
5618.3 -61.157
5618.4 -61.142
5618.5 -61.142
5618.6 -61.159
5618.7 -61.151
5618.8 -61.134
5618.9 -61.117
5619 -61.105
5619.1 -61.091
5619.2 -61.074
5619.3 -61.069
5619.4 -61.076
5619.5 -61.081
5619.6 -61.067
5619.7 -61.06
5619.8 -61.07
5619.9 -61.068
5620 -61.06
5620.1 -61.052
5620.2 -61.058
5620.3 -61.067
5620.4 -61.069
5620.5 -61.063
5620.6 -61.052
5620.7 -61.042
5620.8 -61.029
5620.9 -61.02
5621 -61.011
5621.1 -61.01
5621.2 -61.014
5621.3 -61.023
5621.4 -61.033
5621.5 -61.042
5621.6 -61.051
5621.7 -61.059
5621.8 -61.07
5621.9 -61.082
5622 -61.095
5622.1 -61.108
5622.2 -61.117
5622.3 -61.124
5622.4 -61.128
5622.5 -61.129
5622.6 -61.131
5622.7 -61.125
5622.8 -61.118
5622.9 -61.102
5623 -61.083
5623.1 -61.064
5623.2 -61.048
5623.3 -61.041
5623.4 -61.032
5623.5 -61.029
5623.6 -61.026
5623.7 -61.036
5623.8 -61.053
5623.9 -61.072
5624 -61.093
5624.1 -61.1
5624.2 -61.098
5624.3 -61.083
5624.4 -61.066
5624.5 -61.054
5624.6 -61.051
5624.7 -61.065
5624.8 -61.079
5624.9 -61.092
5625 -61.087
5625.1 -61.07
5625.2 -61.057
5625.3 -61.054
5625.4 -61.07
5625.5 -61.084
5625.6 -61.085
5625.7 -61.067
5625.8 -61.055
5625.9 -61.056
5626 -61.067
5626.1 -61.077
5626.2 -61.063
5626.3 -61.051
5626.4 -61.056
5626.5 -61.068
5626.6 -61.06
5626.7 -61.049
5626.8 -61.057
5626.9 -61.071
5627 -61.067
5627.1 -61.052
5627.2 -61.04
5627.3 -61.033
5627.4 -61.026
5627.5 -61.019
5627.6 -61.005
5627.7 -61
5627.8 -61.01
5627.9 -61.01
5628 -60.995
5628.1 -60.998
5628.2 -61.01
5628.3 -61.003
5628.4 -60.988
5628.5 -60.98
5628.6 -60.988
5628.7 -60.999
5628.8 -61.004
5628.9 -61
5629 -60.989
5629.1 -60.973
5629.2 -60.954
5629.3 -60.942
5629.4 -60.935
5629.5 -60.931
5629.6 -60.93
5629.7 -60.929
5629.8 -60.933
5629.9 -60.939
5630 -60.944
5630.1 -60.954
5630.2 -60.961
5630.3 -60.968
5630.4 -60.967
5630.5 -60.97
5630.6 -60.968
5630.7 -60.964
5630.8 -60.967
5630.9 -60.959
5631 -60.949
5631.1 -60.93
5631.2 -60.916
5631.3 -60.901
5631.4 -60.887
5631.5 -60.884
5631.6 -60.876
5631.7 -60.873
5631.8 -60.872
5631.9 -60.877
5632 -60.887
5632.1 -60.902
5632.2 -60.925
5632.3 -60.937
5632.4 -60.938
5632.5 -60.928
5632.6 -60.913
5632.7 -60.902
5632.8 -60.896
5632.9 -60.906
5633 -60.918
5633.1 -60.934
5633.2 -60.944
5633.3 -60.936
5633.4 -60.918
5633.5 -60.911
5633.6 -60.918
5633.7 -60.929
5633.8 -60.942
5633.9 -60.942
5634 -60.929
5634.1 -60.919
5634.2 -60.925
5634.3 -60.943
5634.4 -60.944
5634.5 -60.932
5634.6 -60.925
5634.7 -60.934
5634.8 -60.948
5634.9 -60.943
5635 -60.936
5635.1 -60.938
5635.2 -60.951
5635.3 -60.949
5635.4 -60.934
5635.5 -60.923
5635.6 -60.919
5635.7 -60.921
5635.8 -60.916
5635.9 -60.906
5636 -60.893
5636.1 -60.9
5636.2 -60.91
5636.3 -60.904
5636.4 -60.9
5636.5 -60.908
5636.6 -60.917
5636.7 -60.91
5636.8 -60.899
5636.9 -60.909
5637 -60.923
5637.1 -60.934
5637.2 -60.939
5637.3 -60.94
5637.4 -60.933
5637.5 -60.92
5637.6 -60.913
5637.7 -60.9
5637.8 -60.89
5637.9 -60.882
5638 -60.879
5638.1 -60.877
5638.2 -60.875
5638.3 -60.883
5638.4 -60.886
5638.5 -60.888
5638.6 -60.888
5638.7 -60.889
5638.8 -60.889
5638.9 -60.888
5639 -60.889
5639.1 -60.882
5639.2 -60.875
5639.3 -60.866
5639.4 -60.852
5639.5 -60.839
5639.6 -60.829
5639.7 -60.825
5639.8 -60.818
5639.9 -60.815
5640 -60.816
5640.1 -60.824
5640.2 -60.836
5640.3 -60.854
5640.4 -60.882
5640.5 -60.903
5640.6 -60.916
5640.7 -60.918
5640.8 -60.911
5640.9 -60.898
5641 -60.89
5641.1 -60.893
5641.2 -60.898
5641.3 -60.915
5641.4 -60.934
5641.5 -60.942
5641.6 -60.935
5641.7 -60.923
5641.8 -60.918
5641.9 -60.92
5642 -60.936
5642.1 -60.951
5642.2 -60.952
5642.3 -60.94
5642.4 -60.931
5642.5 -60.941
5642.6 -60.953
5642.7 -60.959
5642.8 -60.948
5642.9 -60.943
5643 -60.955
5643.1 -60.972
5643.2 -60.971
5643.3 -60.957
5643.4 -60.961
5643.5 -60.976
5643.6 -60.981
5643.7 -60.972
5643.8 -60.963
5643.9 -60.964
5644 -60.968
5644.1 -60.971
5644.2 -60.966
5644.3 -60.956
5644.4 -60.959
5644.5 -60.971
5644.6 -60.974
5644.7 -60.962
5644.8 -60.969
5644.9 -60.982
5645 -60.981
5645.1 -60.976
5645.2 -60.968
5645.3 -60.974
5645.4 -60.989
5645.5 -61
5645.6 -61.003
5645.7 -60.999
5645.8 -61
5645.9 -60.987
5646 -60.974
5646.1 -60.96
5646.2 -60.947
5646.3 -60.939
5646.4 -60.93
5646.5 -60.929
5646.6 -60.92
5646.7 -60.914
5646.8 -60.906
5646.9 -60.901
5647 -60.894
5647.1 -60.886
5647.2 -60.882
5647.3 -60.869
5647.4 -60.857
5647.5 -60.839
5647.6 -60.825
5647.7 -60.814
5647.8 -60.805
5647.9 -60.801
5648 -60.796
5648.1 -60.797
5648.2 -60.797
5648.3 -60.804
5648.4 -60.817
5648.5 -60.833
5648.6 -60.853
5648.7 -60.866
5648.8 -60.878
5648.9 -60.88
5649 -60.873
5649.1 -60.861
5649.2 -60.851
5649.3 -60.849
5649.4 -60.85
5649.5 -60.862
5649.6 -60.878
5649.7 -60.894
5649.8 -60.898
5649.9 -60.89
5650 -60.878
5650.1 -60.87
5650.2 -60.88
5650.3 -60.895
5650.4 -60.912
5650.5 -60.911
5650.6 -60.896
5650.7 -60.89
5650.8 -60.897
5650.9 -60.914
5651 -60.923
5651.1 -60.914
5651.2 -60.909
5651.3 -60.914
5651.4 -60.933
5651.5 -60.934
5651.6 -60.922
5651.7 -60.923
5651.8 -60.938
5651.9 -60.948
5652 -60.932
5652.1 -60.925
5652.2 -60.925
5652.3 -60.931
5652.4 -60.933
5652.5 -60.936
5652.6 -60.933
5652.7 -60.922
5652.8 -60.931
5652.9 -60.943
5653 -60.941
5653.1 -60.937
5653.2 -60.951
5653.3 -60.969
5653.4 -60.965
5653.5 -60.955
5653.6 -60.952
5653.7 -60.965
5653.8 -60.98
5653.9 -60.994
5654 -61.01
5654.1 -61.014
5654.2 -61.014
5654.3 -61.007
5654.4 -60.998
5654.5 -60.987
5654.6 -60.977
5654.7 -60.969
5654.8 -60.954
5654.9 -60.94
5655 -60.924
5655.1 -60.912
5655.2 -60.896
5655.3 -60.884
5655.4 -60.876
5655.5 -60.867
5655.6 -60.862
5655.7 -60.856
5655.8 -60.848
5655.9 -60.847
5656 -60.846
5656.1 -60.856
5656.2 -60.864
5656.3 -60.877
5656.4 -60.892
5656.5 -60.91
5656.6 -60.924
5656.7 -60.935
5656.8 -60.948
5656.9 -60.949
5657 -60.949
5657.1 -60.944
5657.2 -60.936
5657.3 -60.933
5657.4 -60.928
5657.5 -60.939
5657.6 -60.953
5657.7 -60.974
5657.8 -60.99
5657.9 -60.991
5658 -60.981
5658.1 -60.968
5658.2 -60.966
5658.3 -60.973
5658.4 -60.99
5658.5 -61.001
5658.6 -61.001
5658.7 -60.992
5658.8 -60.982
5658.9 -60.987
5659 -61.005
5659.1 -61.016
5659.2 -61.006
5659.3 -60.996
5659.4 -61.004
5659.5 -61.023
5659.6 -61.03
5659.7 -61.017
5659.8 -61.015
5659.9 -61.028
5660 -61.036
5660.1 -61.03
5660.2 -61.029
5660.3 -61.044
5660.4 -61.06
5660.5 -61.063
5660.6 -61.058
5660.7 -61.05
5660.8 -61.05
5660.9 -61.058
5661 -61.076
5661.1 -61.081
5661.2 -61.072
5661.3 -61.068
5661.4 -61.078
5661.5 -61.085
5661.6 -61.075
5661.7 -61.071
5661.8 -61.081
5661.9 -61.093
5662 -61.094
5662.1 -61.086
5662.2 -61.08
5662.3 -61.066
5662.4 -61.057
5662.5 -61.05
5662.6 -61.049
5662.7 -61.054
5662.8 -61.066
5662.9 -61.084
5663 -61.099
5663.1 -61.112
5663.2 -61.127
5663.3 -61.138
5663.4 -61.149
5663.5 -61.165
5663.6 -61.185
5663.7 -61.197
5663.8 -61.211
5663.9 -61.219
5664 -61.224
5664.1 -61.221
5664.2 -61.217
5664.3 -61.216
5664.4 -61.205
5664.5 -61.193
5664.6 -61.176
5664.7 -61.158
5664.8 -61.141
5664.9 -61.129
5665 -61.127
5665.1 -61.127
5665.2 -61.134
5665.3 -61.144
5665.4 -61.157
5665.5 -61.171
5665.6 -61.176
5665.7 -61.176
5665.8 -61.166
5665.9 -61.151
5666 -61.137
5666.1 -61.128
5666.2 -61.135
5666.3 -61.145
5666.4 -61.16
5666.5 -61.169
5666.6 -61.166
5666.7 -61.149
5666.8 -61.136
5666.9 -61.142
5667 -61.148
5667.1 -61.161
5667.2 -61.169
5667.3 -61.157
5667.4 -61.141
5667.5 -61.133
5667.6 -61.149
5667.7 -61.164
5667.8 -61.162
5667.9 -61.142
5668 -61.133
5668.1 -61.142
5668.2 -61.152
5668.3 -61.151
5668.4 -61.133
5668.5 -61.135
5668.6 -61.144
5668.7 -61.144
5668.8 -61.129
5668.9 -61.112
5669 -61.1
5669.1 -61.083
5669.2 -61.068
5669.3 -61.061
5669.4 -61.07
5669.5 -61.071
5669.6 -61.06
5669.7 -61.067
5669.8 -61.076
5669.9 -61.07
5670 -61.055
5670.1 -61.051
5670.2 -61.061
5670.3 -61.071
5670.4 -61.077
5670.5 -61.069
5670.6 -61.057
5670.7 -61.044
5670.8 -61.03
5670.9 -61.019
5671 -61.012
5671.1 -61.015
5671.2 -61.015
5671.3 -61.018
5671.4 -61.024
5671.5 -61.032
5671.6 -61.037
5671.7 -61.043
5671.8 -61.054
5671.9 -61.059
5672 -61.061
5672.1 -61.062
5672.2 -61.059
5672.3 -61.054
5672.4 -61.046
5672.5 -61.039
5672.6 -61.023
5672.7 -61.008
5672.8 -60.993
5672.9 -60.984
5673 -60.984
5673.1 -60.988
5673.2 -61.002
5673.3 -61.013
5673.4 -61.021
5673.5 -61.013
5673.6 -60.998
5673.7 -60.995
5673.8 -60.996
5673.9 -61.01
5674 -61.027
5674.1 -61.036
5674.2 -61.03
5674.3 -61.017
5674.4 -61.016
5674.5 -61.021
5674.6 -61.034
5674.7 -61.04
5674.8 -61.032
5674.9 -61.018
5675 -61.014
5675.1 -61.034
5675.2 -61.046
5675.3 -61.041
5675.4 -61.024
5675.5 -61.019
5675.6 -61.03
5675.7 -61.04
5675.8 -61.039
5675.9 -61.024
5676 -61.026
5676.1 -61.037
5676.2 -61.038
5676.3 -61.023
5676.4 -61.018
5676.5 -61.037
5676.6 -61.031
5676.7 -61.018
5676.8 -61.021
5676.9 -61.039
5677 -61.035
5677.1 -61.023
5677.2 -61.02
5677.3 -61.016
5677.4 -61.018
5677.5 -61.012
5677.6 -61.001
5677.7 -60.994
5677.8 -61.001
5677.9 -61.013
5678 -61.009
5678.1 -60.997
5678.2 -61.006
5678.3 -61.016
5678.4 -61.016
5678.5 -61.005
5678.6 -60.992
5678.7 -60.98
5678.8 -60.981
5678.9 -60.988
5679 -60.999
5679.1 -61.012
5679.2 -61.022
5679.3 -61.036
5679.4 -61.048
5679.5 -61.062
5679.6 -61.074
5679.7 -61.086
5679.8 -61.098
5679.9 -61.11
5680 -61.127
5680.1 -61.142
5680.2 -61.156
5680.3 -61.17
5680.4 -61.182
5680.5 -61.192
5680.6 -61.191
5680.7 -61.188
5680.8 -61.182
5680.9 -61.168
5681 -61.151
5681.1 -61.135
5681.2 -61.125
5681.3 -61.114
5681.4 -61.11
5681.5 -61.113
5681.6 -61.122
5681.7 -61.133
5681.8 -61.147
5681.9 -61.163
5682 -61.162
5682.1 -61.151
5682.2 -61.137
5682.3 -61.123
5682.4 -61.115
5682.5 -61.116
5682.6 -61.129
5682.7 -61.142
5682.8 -61.149
5682.9 -61.139
5683 -61.124
5683.1 -61.111
5683.2 -61.106
5683.3 -61.123
5683.4 -61.135
5683.5 -61.135
5683.6 -61.118
5683.7 -61.106
5683.8 -61.105
5683.9 -61.114
5684 -61.125
5684.1 -61.11
5684.2 -61.101
5684.3 -61.103
5684.4 -61.118
5684.5 -61.113
5684.6 -61.095
5684.7 -61.096
5684.8 -61.108
5684.9 -61.107
5685 -61.09
5685.1 -61.087
5685.2 -61.094
5685.3 -61.089
5685.4 -61.074
5685.5 -61.062
5685.6 -61.061
5685.7 -61.061
5685.8 -61.054
5685.9 -61.043
5686 -61.028
5686.1 -61.027
5686.2 -61.037
5686.3 -61.041
5686.4 -61.026
5686.5 -61.021
5686.6 -61.029
5686.7 -61.036
5686.8 -61.035
5686.9 -61.022
5687 -61.008
5687.1 -60.999
5687.2 -61.003
5687.3 -61.018
5687.4 -61.03
5687.5 -61.047
5687.6 -61.058
5687.7 -61.068
5687.8 -61.077
5687.9 -61.087
5688 -61.101
5688.1 -61.108
5688.2 -61.121
5688.3 -61.133
5688.4 -61.143
5688.5 -61.154
5688.6 -61.168
5688.7 -61.187
5688.8 -61.199
5688.9 -61.209
5689 -61.212
5689.1 -61.212
5689.2 -61.205
5689.3 -61.193
5689.4 -61.184
5689.5 -61.166
5689.6 -61.149
5689.7 -61.136
5689.8 -61.131
5689.9 -61.13
5690 -61.134
5690.1 -61.154
5690.2 -61.168
5690.3 -61.177
5690.4 -61.182
5690.5 -61.177
5690.6 -61.167
5690.7 -61.155
5690.8 -61.154
5690.9 -61.156
5691 -61.165
5691.1 -61.176
5691.2 -61.184
5691.3 -61.178
5691.4 -61.161
5691.5 -61.153
5691.6 -61.144
5691.7 -61.146
5691.8 -61.156
5691.9 -61.168
5692 -61.174
5692.1 -61.165
5692.2 -61.152
5692.3 -61.136
5692.4 -61.134
5692.5 -61.143
5692.6 -61.155
5692.7 -61.152
5692.8 -61.135
5692.9 -61.125
5693 -61.125
5693.1 -61.139
5693.2 -61.138
5693.3 -61.123
5693.4 -61.114
5693.5 -61.126
5693.6 -61.139
5693.7 -61.128
5693.8 -61.112
5693.9 -61.099
5694 -61.088
5694.1 -61.079
5694.2 -61.065
5694.3 -61.06
5694.4 -61.068
5694.5 -61.072
5694.6 -61.061
5694.7 -61.056
5694.8 -61.067
5694.9 -61.063
5695 -61.047
5695.1 -61.037
5695.2 -61.044
5695.3 -61.055
5695.4 -61.058
5695.5 -61.058
5695.6 -61.046
5695.7 -61.03
5695.8 -61.012
5695.9 -60.998
5696 -60.988
5696.1 -60.981
5696.2 -60.981
5696.3 -60.975
5696.4 -60.977
5696.5 -60.976
5696.6 -60.977
5696.7 -60.979
5696.8 -60.981
5696.9 -60.988
5697 -60.981
5697.1 -60.978
5697.2 -60.971
5697.3 -60.964
5697.4 -60.951
5697.5 -60.938
5697.6 -60.929
5697.7 -60.909
5697.8 -60.894
5697.9 -60.879
5698 -60.869
5698.1 -60.858
5698.2 -60.856
5698.3 -60.86
5698.4 -60.862
5698.5 -60.871
5698.6 -60.885
5698.7 -60.901
5698.8 -60.916
5698.9 -60.925
5699 -60.927
5699.1 -60.92
5699.2 -60.906
5699.3 -60.892
5699.4 -60.885
5699.5 -60.886
5699.6 -60.891
5699.7 -60.911
5699.8 -60.923
5699.9 -60.926
5700 -60.915
5700.1 -60.902
5700.2 -60.895
5700.3 -60.896
5700.4 -60.913
5700.5 -60.922
5700.6 -60.919
5700.7 -60.906
5700.8 -60.9
5700.9 -60.908
5701 -60.922
5701.1 -60.927
5701.2 -60.913
5701.3 -60.904
5701.4 -60.912
5701.5 -60.926
5701.6 -60.923
5701.7 -60.909
5701.8 -60.914
5701.9 -60.926
5702 -60.933
5702.1 -60.92
5702.2 -60.903
5702.3 -60.893
5702.4 -60.88
5702.5 -60.869
5702.6 -60.862
5702.7 -60.87
5702.8 -60.882
5702.9 -60.876
5703 -60.873
5703.1 -60.887
5703.2 -60.896
5703.3 -60.888
5703.4 -60.88
5703.5 -60.886
5703.6 -60.899
5703.7 -60.917
5703.8 -60.922
5703.9 -60.92
5704 -60.916
5704.1 -60.905
5704.2 -60.89
5704.3 -60.879
5704.4 -60.881
5704.5 -60.877
5704.6 -60.877
5704.7 -60.877
5704.8 -60.88
5704.9 -60.88
5705 -60.881
5705.1 -60.892
5705.2 -60.894
5705.3 -60.894
5705.4 -60.892
5705.5 -60.89
5705.6 -60.882
5705.7 -60.873
5705.8 -60.869
5705.9 -60.861
5706 -60.851
5706.1 -60.836
5706.2 -60.826
5706.3 -60.814
5706.4 -60.812
5706.5 -60.814
5706.6 -60.819
5706.7 -60.83
5706.8 -60.842
5706.9 -60.856
5707 -60.87
5707.1 -60.891
5707.2 -60.907
5707.3 -60.912
5707.4 -60.907
5707.5 -60.891
5707.6 -60.88
5707.7 -60.877
5707.8 -60.883
5707.9 -60.902
5708 -60.919
5708.1 -60.932
5708.2 -60.929
5708.3 -60.917
5708.4 -60.91
5708.5 -60.913
5708.6 -60.929
5708.7 -60.947
5708.8 -60.952
5708.9 -60.94
5709 -60.931
5709.1 -60.938
5709.2 -60.954
5709.3 -60.971
5709.4 -60.966
5709.5 -60.954
5709.6 -60.955
5709.7 -60.973
5709.8 -60.985
5709.9 -60.972
5710 -60.975
5710.1 -60.992
5710.2 -61.003
5710.3 -60.991
5710.4 -60.982
5710.5 -60.99
5710.6 -60.996
5710.7 -61.007
5710.8 -61.011
5710.9 -61.004
5711 -60.991
5711.1 -60.995
5711.2 -61.015
5711.3 -61.016
5711.4 -61.008
5711.5 -61.017
5711.6 -61.027
5711.7 -61.027
5711.8 -61.014
5711.9 -61.015
5712 -61.025
5712.1 -61.041
5712.2 -61.051
5712.3 -61.059
5712.4 -61.06
5712.5 -61.058
5712.6 -61.06
5712.7 -61.054
5712.8 -61.046
5712.9 -61.035
5713 -61.022
5713.1 -61.011
5713.2 -60.999
5713.3 -60.993
5713.4 -60.984
5713.5 -60.97
5713.6 -60.955
5713.7 -60.941
5713.8 -60.93
5713.9 -60.923
5714 -60.921
5714.1 -60.917
5714.2 -60.914
5714.3 -60.911
5714.4 -60.912
5714.5 -60.917
5714.6 -60.927
5714.7 -60.946
5714.8 -60.962
5714.9 -60.976
5715 -60.993
5715.1 -61.002
5715.2 -61.004
5715.3 -60.999
5715.4 -60.991
5715.5 -60.976
5715.6 -60.967
5715.7 -60.961
5715.8 -60.965
5715.9 -60.975
5716 -60.992
5716.1 -61.01
5716.2 -61.018
5716.3 -61.014
5716.4 -61.003
5716.5 -60.993
5716.6 -60.992
5716.7 -61.001
5716.8 -61.015
5716.9 -61.024
5717 -61.024
5717.1 -61.009
5717.2 -61
5717.3 -61.009
5717.4 -61.023
5717.5 -61.039
5717.6 -61.033
5717.7 -61.021
5717.8 -61.02
5717.9 -61.032
5718 -61.05
5718.1 -61.042
5718.2 -61.032
5718.3 -61.037
5718.4 -61.055
5718.5 -61.049
5718.6 -61.035
5718.7 -61.039
5718.8 -61.049
5718.9 -61.064
5719 -61.078
5719.1 -61.091
5719.2 -61.101
5719.3 -61.103
5719.4 -61.098
5719.5 -61.091
5719.6 -61.102
5719.7 -61.102
5719.8 -61.091
5719.9 -61.097
5720 -61.109
5720.1 -61.121
5720.2 -61.113
5720.3 -61.099
5720.4 -61.091
5720.5 -61.096
5720.6 -61.109
5720.7 -61.123
5720.8 -61.141
5720.9 -61.155
5721 -61.166
5721.1 -61.17
5721.2 -61.173
5721.3 -61.174
5721.4 -61.172
5721.5 -61.174
5721.6 -61.175
5721.7 -61.176
5721.8 -61.174
5721.9 -61.175
5722 -61.178
5722.1 -61.181
5722.2 -61.19
5722.3 -61.197
5722.4 -61.21
5722.5 -61.225
5722.6 -61.238
5722.7 -61.253
5722.8 -61.262
5722.9 -61.275
5723 -61.283
5723.1 -61.283
5723.2 -61.278
5723.3 -61.265
5723.4 -61.252
5723.5 -61.234
5723.6 -61.221
5723.7 -61.21
5723.8 -61.211
5723.9 -61.215
5724 -61.227
5724.1 -61.248
5724.2 -61.26
5724.3 -61.271
5724.4 -61.267
5724.5 -61.253
5724.6 -61.235
5724.7 -61.225
5724.8 -61.232
5724.9 -61.245
5725 -61.26
5725.1 -61.263
5725.2 -61.251
5725.3 -61.232
5725.4 -61.224
5725.5 -61.237
5725.6 -61.249
5725.7 -61.254
5725.8 -61.24
5725.9 -61.225
5726 -61.221
5726.1 -61.23
5726.2 -61.241
5726.3 -61.224
5726.4 -61.215
5726.5 -61.22
5726.6 -61.23
5726.7 -61.216
5726.8 -61.203
5726.9 -61.215
5727 -61.228
5727.1 -61.23
5727.2 -61.222
5727.3 -61.207
5727.4 -61.194
5727.5 -61.191
5727.6 -61.206
5727.7 -61.215
5727.8 -61.208
5727.9 -61.194
5728 -61.198
5728.1 -61.197
5728.2 -61.182
5728.3 -61.179
5728.4 -61.186
5728.5 -61.193
5728.6 -61.189
5728.7 -61.174
5728.8 -61.154
5728.9 -61.138
5729 -61.134
5729.1 -61.135
5729.2 -61.144
5729.3 -61.152
5729.4 -61.161
5729.5 -61.171
5729.6 -61.178
5729.7 -61.19
5729.8 -61.202
5729.9 -61.209
5730 -61.213
5730.1 -61.218
5730.2 -61.227
5730.3 -61.237
5730.4 -61.246
5730.5 -61.256
5730.6 -61.265
5730.7 -61.273
5730.8 -61.282
5730.9 -61.295
5731 -61.303
5731.1 -61.31
5731.2 -61.317
5731.3 -61.317
5731.4 -61.312
5731.5 -61.301
5731.6 -61.293
5731.7 -61.274
5731.8 -61.254
5731.9 -61.237
5732 -61.224
5732.1 -61.212
5732.2 -61.211
5732.3 -61.223
5732.4 -61.233
5732.5 -61.245
5732.6 -61.251
5732.7 -61.244
5732.8 -61.227
5732.9 -61.206
5733 -61.198
5733.1 -61.192
5733.2 -61.198
5733.3 -61.205
5733.4 -61.21
5733.5 -61.202
5733.6 -61.184
5733.7 -61.174
5733.8 -61.168
5733.9 -61.177
5734 -61.188
5734.1 -61.179
5734.2 -61.159
5734.3 -61.145
5734.4 -61.152
5734.5 -61.163
5734.6 -61.165
5734.7 -61.145
5734.8 -61.128
5734.9 -61.131
5735 -61.141
5735.1 -61.134
5735.2 -61.114
5735.3 -61.111
5735.4 -61.117
5735.5 -61.12
5735.6 -61.121
5735.7 -61.124
5735.8 -61.134
5735.9 -61.143
5736 -61.143
5736.1 -61.126
5736.2 -61.113
5736.3 -61.118
5736.4 -61.111
5736.5 -61.099
5736.6 -61.103
5736.7 -61.109
5736.8 -61.106
5736.9 -61.09
5737 -61.072
5737.1 -61.063
5737.2 -61.067
5737.3 -61.077
5737.4 -61.087
5737.5 -61.093
5737.6 -61.099
5737.7 -61.103
5737.8 -61.102
5737.9 -61.1
5738 -61.093
5738.1 -61.083
5738.2 -61.071
5738.3 -61.063
5738.4 -61.058
5738.5 -61.048
5738.6 -61.039
5738.7 -61.031
5738.8 -61.026
5738.9 -61.017
5739 -61.011
5739.1 -61.015
5739.2 -61.017
5739.3 -61.021
5739.4 -61.022
5739.5 -61.027
5739.6 -61.038
5739.7 -61.048
5739.8 -61.066
5739.9 -61.078
5740 -61.089
5740.1 -61.092
5740.2 -61.09
5740.3 -61.083
5740.4 -61.068
5740.5 -61.066
5740.6 -61.055
5740.7 -61.048
5740.8 -61.038
5740.9 -61.035
5741 -61.04
5741.1 -61.053
5741.2 -61.07
5741.3 -61.075
5741.4 -61.07
5741.5 -61.052
5741.6 -61.036
5741.7 -61.025
5741.8 -61.025
5741.9 -61.042
5742 -61.053
5742.1 -61.05
5742.2 -61.031
5742.3 -61.018
5742.4 -61.014
5742.5 -61.023
5742.6 -61.038
5742.7 -61.031
5742.8 -61.012
5742.9 -61.006
5743 -61.016
5743.1 -61.026
5743.2 -61.012
5743.3 -61.003
5743.4 -61.005
5743.5 -61.016
5743.6 -61.009
5743.7 -60.99
5743.8 -60.981
5743.9 -60.977
5744 -60.978
5744.1 -60.972
5744.2 -60.961
5744.3 -60.95
5744.4 -60.953
5744.5 -60.963
5744.6 -60.954
5744.7 -60.945
5744.8 -60.953
5744.9 -60.959
5745 -60.949
5745.1 -60.935
5745.2 -60.939
5745.3 -60.95
5745.4 -60.96
5745.5 -60.96
5745.6 -60.956
5745.7 -60.945
5745.8 -60.93
5745.9 -60.92
5746 -60.904
5746.1 -60.891
5746.2 -60.881
5746.3 -60.873
5746.4 -60.868
5746.5 -60.866
5746.6 -60.868
5746.7 -60.865
5746.8 -60.861
5746.9 -60.859
5747 -60.856
5747.1 -60.853
5747.2 -60.848
5747.3 -60.847
5747.4 -60.837
5747.5 -60.825
5747.6 -60.812
5747.7 -60.798
5747.8 -60.784
5747.9 -60.771
5748 -60.763
5748.1 -60.751
5748.2 -60.74
5748.3 -60.733
5748.4 -60.732
5748.5 -60.738
5748.6 -60.745
5748.7 -60.764
5748.8 -60.776
5748.9 -60.791
5749 -60.798
5749.1 -60.795
5749.2 -60.786
5749.3 -60.77
5749.4 -60.76
5749.5 -60.755
5749.6 -60.763
5749.7 -60.774
5749.8 -60.791
5749.9 -60.799
5750 -60.794
5750.1 -60.784
5750.2 -60.776
5750.3 -60.78
5750.4 -60.793
5750.5 -60.81
5750.6 -60.811
5750.7 -60.797
5750.8 -60.792
5750.9 -60.795
5751 -60.812
5751.1 -60.819
5751.2 -60.81
5751.3 -60.8
5751.4 -60.806
5751.5 -60.827
5751.6 -60.826
5751.7 -60.814
5751.8 -60.812
5751.9 -60.827
5752 -60.833
5752.1 -60.82
5752.2 -60.809
5752.3 -60.799
5752.4 -60.79
5752.5 -60.777
5752.6 -60.774
5752.7 -60.79
5752.8 -60.798
5752.9 -60.793
5753 -60.79
5753.1 -60.806
5753.2 -60.812
5753.3 -60.801
5753.4 -60.802
5753.5 -60.813
5753.6 -60.83
5753.7 -60.842
5753.8 -60.847
5753.9 -60.845
5754 -60.836
5754.1 -60.834
5754.2 -60.821
5754.3 -60.814
5754.4 -60.808
5754.5 -60.803
5754.6 -60.8
5754.7 -60.798
5754.8 -60.805
5754.9 -60.807
5755 -60.811
5755.1 -60.812
5755.2 -60.81
5755.3 -60.811
5755.4 -60.81
5755.5 -60.817
5755.6 -60.813
5755.7 -60.808
5755.8 -60.8
5755.9 -60.787
5756 -60.772
5756.1 -60.762
5756.2 -60.76
5756.3 -60.754
5756.4 -60.755
5756.5 -60.755
5756.6 -60.762
5756.7 -60.771
5756.8 -60.788
5756.9 -60.814
5757 -60.834
5757.1 -60.854
5757.2 -60.861
5757.3 -60.86
5757.4 -60.854
5757.5 -60.845
5757.6 -60.846
5757.7 -60.852
5757.8 -60.867
5757.9 -60.885
5758 -60.902
5758.1 -60.903
5758.2 -60.897
5758.3 -60.889
5758.4 -60.891
5758.5 -60.903
5758.6 -60.918
5758.7 -60.928
5758.8 -60.929
5758.9 -60.92
5759 -60.924
5759.1 -60.939
5759.2 -60.957
5759.3 -60.951
5759.4 -60.94
5759.5 -60.944
5759.6 -60.964
5759.7 -60.978
5759.8 -60.97
5759.9 -60.962
5760 -60.975
5760.1 -60.989
5760.2 -60.987
5760.3 -60.983
5760.4 -60.994
5760.5 -61.012
5760.6 -61.029
5760.7 -61.047
5760.8 -61.063
5760.9 -61.082
5761 -61.082
5761.1 -61.076
5761.2 -61.083
5761.3 -61.093
5761.4 -61.09
5761.5 -61.084
5761.6 -61.103
5761.7 -61.117
5761.8 -61.117
5761.9 -61.103
5762 -61.094
5762.1 -61.092
5762.2 -61.098
5762.3 -61.12
5762.4 -61.134
5762.5 -61.148
5762.6 -61.153
5762.7 -61.158
5762.8 -61.161
5762.9 -61.161
5763 -61.165
5763.1 -61.162
5763.2 -61.161
5763.3 -61.153
5763.4 -61.149
5763.5 -61.147
5763.6 -61.145
5763.7 -61.149
5763.8 -61.147
5763.9 -61.149
5764 -61.149
5764.1 -61.154
5764.2 -61.157
5764.3 -61.167
5764.4 -61.185
5764.5 -61.197
5764.6 -61.213
5764.7 -61.228
5764.8 -61.239
5764.9 -61.247
5765 -61.247
5765.1 -61.245
5765.2 -61.23
5765.3 -61.216
5765.4 -61.202
5765.5 -61.189
5765.6 -61.185
5765.7 -61.188
5765.8 -61.2
5765.9 -61.213
5766 -61.227
5766.1 -61.229
5766.2 -61.222
5766.3 -61.209
5766.4 -61.197
5766.5 -61.194
5766.6 -61.2
5766.7 -61.213
5766.8 -61.225
5766.9 -61.219
5767 -61.209
5767.1 -61.199
5767.2 -61.204
5767.3 -61.218
5767.4 -61.222
5767.5 -61.211
5767.6 -61.199
5767.7 -61.206
5767.8 -61.217
5767.9 -61.223
5768 -61.209
5768.1 -61.2
5768.2 -61.207
5768.3 -61.218
5768.4 -61.212
5768.5 -61.196
5768.6 -61.199
5768.7 -61.211
5768.8 -61.218
5768.9 -61.212
5769 -61.202
5769.1 -61.2
5769.2 -61.204
5769.3 -61.215
5769.4 -61.217
5769.5 -61.201
5769.6 -61.2
5769.7 -61.207
5769.8 -61.203
5769.9 -61.19
5770 -61.194
5770.1 -61.203
5770.2 -61.212
5770.3 -61.208
5770.4 -61.194
5770.5 -61.183
5770.6 -61.175
5770.7 -61.173
5770.8 -61.181
5770.9 -61.192
5771 -61.201
5771.1 -61.212
5771.2 -61.224
5771.3 -61.236
5771.4 -61.246
5771.5 -61.255
5771.6 -61.261
5771.7 -61.266
5771.8 -61.273
5771.9 -61.288
5772 -61.298
5772.1 -61.311
5772.2 -61.322
5772.3 -61.334
5772.4 -61.34
5772.5 -61.35
5772.6 -61.363
5772.7 -61.368
5772.8 -61.377
5772.9 -61.373
5773 -61.363
5773.1 -61.349
5773.2 -61.332
5773.3 -61.316
5773.4 -61.298
5773.5 -61.284
5773.6 -61.273
5773.7 -61.267
5773.8 -61.279
5773.9 -61.291
5774 -61.308
5774.1 -61.319
5774.2 -61.322
5774.3 -61.313
5774.4 -61.296
5774.5 -61.286
5774.6 -61.277
5774.7 -61.281
5774.8 -61.289
5774.9 -61.3
5775 -61.297
5775.1 -61.28
5775.2 -61.27
5775.3 -61.262
5775.4 -61.268
5775.5 -61.282
5775.6 -61.282
5775.7 -61.262
5775.8 -61.246
5775.9 -61.253
5776 -61.264
5776.1 -61.269
5776.2 -61.252
5776.3 -61.236
5776.4 -61.238
5776.5 -61.245
5776.6 -61.239
5776.7 -61.223
5776.8 -61.225
5776.9 -61.239
5777 -61.235
5777.1 -61.218
5777.2 -61.2
5777.3 -61.194
5777.4 -61.179
5777.5 -61.162
5777.6 -61.151
5777.7 -61.152
5777.8 -61.159
5777.9 -61.149
5778 -61.142
5778.1 -61.148
5778.2 -61.153
5778.3 -61.136
5778.4 -61.119
5778.5 -61.115
5778.6 -61.121
5778.7 -61.132
5778.8 -61.132
5778.9 -61.124
5779 -61.108
5779.1 -61.088
5779.2 -61.067
5779.3 -61.05
5779.4 -61.037
5779.5 -61.022
5779.6 -61.013
5779.7 -61.001
5779.8 -60.991
5779.9 -60.987
5780 -60.981
5780.1 -60.976
5780.2 -60.967
5780.3 -60.955
5780.4 -60.941
5780.5 -60.928
5780.6 -60.913
5780.7 -60.895
5780.8 -60.878
5780.9 -60.859
5781 -60.839
5781.1 -60.827
5781.2 -60.813
5781.3 -60.808
5781.4 -60.805
5781.5 -60.805
5781.6 -60.809
5781.7 -60.818
5781.8 -60.831
5781.9 -60.845
5782 -60.862
5782.1 -60.865
5782.2 -60.86
5782.3 -60.843
5782.4 -60.824
5782.5 -60.812
5782.6 -60.812
5782.7 -60.827
5782.8 -60.839
5782.9 -60.856
5783 -60.86
5783.1 -60.852
5783.2 -60.836
5783.3 -60.825
5783.4 -60.832
5783.5 -60.843
5783.6 -60.857
5783.7 -60.857
5783.8 -60.843
5783.9 -60.832
5784 -60.833
5784.1 -60.855
5784.2 -60.863
5784.3 -60.856
5784.4 -60.843
5784.5 -60.847
5784.6 -60.861
5784.7 -60.863
5784.8 -60.853
5784.9 -60.845
5785 -60.855
5785.1 -60.863
5785.2 -60.851
5785.3 -60.842
5785.4 -60.847
5785.5 -60.864
5785.6 -60.872
5785.7 -60.885
5785.8 -60.899
5785.9 -60.907
5786 -60.904
5786.1 -60.89
5786.2 -60.899
5786.3 -60.909
5786.4 -60.905
5786.5 -60.897
5786.6 -60.909
5786.7 -60.921
5786.8 -60.921
5786.9 -60.912
5787 -60.902
5787.1 -60.902
5787.2 -60.913
5787.3 -60.926
5787.4 -60.942
5787.5 -60.956
5787.6 -60.963
5787.7 -60.968
5787.8 -60.971
5787.9 -60.97
5788 -60.968
5788.1 -60.97
5788.2 -60.965
5788.3 -60.964
5788.4 -60.961
5788.5 -60.958
5788.6 -60.961
5788.7 -60.964
5788.8 -60.973
5788.9 -60.976
5789 -60.986
5789.1 -60.997
5789.2 -61.01
5789.3 -61.028
5789.4 -61.042
5789.5 -61.065
5789.6 -61.08
5789.7 -61.093
5789.8 -61.099
5789.9 -61.097
5790 -61.09
5790.1 -61.076
5790.2 -61.066
5790.3 -61.055
5790.4 -61.049
5790.5 -61.053
5790.6 -61.065
5790.7 -61.08
5790.8 -61.098
5790.9 -61.119
5791 -61.122
5791.1 -61.117
5791.2 -61.103
5791.3 -61.095
5791.4 -61.092
5791.5 -61.099
5791.6 -61.12
5791.7 -61.133
5791.8 -61.128
5791.9 -61.113
5792 -61.108
5792.1 -61.111
5792.2 -61.123
5792.3 -61.134
5792.4 -61.123
5792.5 -61.114
5792.6 -61.117
5792.7 -61.133
5792.8 -61.134
5792.9 -61.117
5793 -61.112
5793.1 -61.123
5793.2 -61.135
5793.3 -61.122
5793.4 -61.113
5793.5 -61.119
5793.6 -61.131
5793.7 -61.131
5793.8 -61.117
5793.9 -61.108
5794 -61.096
5794.1 -61.082
5794.2 -61.069
5794.3 -61.066
5794.4 -61.082
5794.5 -61.088
5794.6 -61.082
5794.7 -61.075
5794.8 -61.084
5794.9 -61.092
5795 -61.083
5795.1 -61.072
5795.2 -61.068
5795.3 -61.08
5795.4 -61.09
5795.5 -61.095
5795.6 -61.102
5795.7 -61.097
5795.8 -61.09
5795.9 -61.081
5796 -61.07
5796.1 -61.054
5796.2 -61.04
5796.3 -61.035
5796.4 -61.019
5796.5 -61.004
5796.6 -60.989
5796.7 -60.975
5796.8 -60.96
5796.9 -60.947
5797 -60.942
5797.1 -60.931
5797.2 -60.922
5797.3 -60.913
5797.4 -60.905
5797.5 -60.902
5797.6 -60.901
5797.7 -60.912
5797.8 -60.924
5797.9 -60.938
5798 -60.951
5798.1 -60.962
5798.2 -60.976
5798.3 -60.986
5798.4 -60.993
5798.5 -60.984
5798.6 -60.97
5798.7 -60.954
5798.8 -60.943
5798.9 -60.938
5799 -60.943
5799.1 -60.961
5799.2 -60.976
5799.3 -60.99
5799.4 -60.989
5799.5 -60.976
5799.6 -60.96
5799.7 -60.952
5799.8 -60.959
5799.9 -60.972
5800 -60.986
5800.1 -60.986
5800.2 -60.977
5800.3 -60.965
5800.4 -60.963
5800.5 -60.979
5800.6 -60.993
5800.7 -60.988
5800.8 -60.974
5800.9 -60.969
5801 -60.98
5801.1 -60.994
5801.2 -60.988
5801.3 -60.97
5801.4 -60.972
5801.5 -60.985
5801.6 -60.986
5801.7 -60.973
5801.8 -60.97
5801.9 -60.985
5802 -60.987
5802.1 -60.977
5802.2 -60.962
5802.3 -60.947
5802.4 -60.933
5802.5 -60.92
5802.6 -60.918
5802.7 -60.929
5802.8 -60.937
5802.9 -60.927
5803 -60.926
5803.1 -60.945
5803.2 -60.948
5803.3 -60.938
5803.4 -60.928
5803.5 -60.935
5803.6 -60.949
5803.7 -60.965
5803.8 -60.976
5803.9 -60.973
5804 -60.968
5804.1 -60.958
5804.2 -60.943
5804.3 -60.929
5804.4 -60.917
5804.5 -60.914
5804.6 -60.902
5804.7 -60.893
5804.8 -60.884
5804.9 -60.875
5805 -60.865
5805.1 -60.858
5805.2 -60.854
5805.3 -60.841
5805.4 -60.83
5805.5 -60.818
5805.6 -60.803
5805.7 -60.791
5805.8 -60.779
5805.9 -60.778
5806 -60.769
5806.1 -60.766
5806.2 -60.766
5806.3 -60.772
5806.4 -60.783
5806.5 -60.797
5806.6 -60.818
5806.7 -60.835
5806.8 -60.848
5806.9 -60.851
5807 -60.846
5807.1 -60.832
5807.2 -60.823
5807.3 -60.823
5807.4 -60.832
5807.5 -60.845
5807.6 -60.863
5807.7 -60.881
5807.8 -60.891
5807.9 -60.883
5808 -60.872
5808.1 -60.865
5808.2 -60.868
5808.3 -60.883
5808.4 -60.904
5808.5 -60.905
5808.6 -60.893
5808.7 -60.886
5808.8 -60.889
5808.9 -60.904
5809 -60.917
5809.1 -60.912
5809.2 -60.904
5809.3 -60.906
5809.4 -60.926
5809.5 -60.934
5809.6 -60.923
5809.7 -60.916
5809.8 -60.932
5809.9 -60.949
5810 -60.937
5810.1 -60.936
5810.2 -60.953
5810.3 -60.968
5810.4 -60.961
5810.5 -60.948
5810.6 -60.946
5810.7 -60.938
5810.8 -60.929
5810.9 -60.921
5811 -60.932
5811.1 -60.947
5811.2 -60.948
5811.3 -60.944
5811.4 -60.955
5811.5 -60.969
5811.6 -60.965
5811.7 -60.952
5811.8 -60.952
5811.9 -60.964
5812 -60.985
5812.1 -60.992
5812.2 -60.994
5812.3 -60.985
5812.4 -60.977
5812.5 -60.962
5812.6 -60.949
5812.7 -60.943
5812.8 -60.933
5812.9 -60.928
5813 -60.922
5813.1 -60.916
5813.2 -60.909
5813.3 -60.903
5813.4 -60.902
5813.5 -60.895
5813.6 -60.887
5813.7 -60.877
5813.8 -60.864
5813.9 -60.853
5814 -60.839
5814.1 -60.832
5814.2 -60.824
5814.3 -60.82
5814.4 -60.815
5814.5 -60.814
5814.6 -60.815
5814.7 -60.821
5814.8 -60.839
5814.9 -60.857
5815 -60.876
5815.1 -60.892
5815.2 -60.903
5815.3 -60.903
5815.4 -60.894
5815.5 -60.888
5815.6 -60.876
5815.7 -60.872
5815.8 -60.875
5815.9 -60.887
5816 -60.902
5816.1 -60.917
5816.2 -60.93
5816.3 -60.926
5816.4 -60.916
5816.5 -60.908
5816.6 -60.909
5816.7 -60.923
5816.8 -60.938
5816.9 -60.95
5817 -60.94
5817.1 -60.932
5817.2 -60.932
5817.3 -60.947
5817.4 -60.967
5817.5 -60.968
5817.6 -60.956
5817.7 -60.953
5817.8 -60.968
5817.9 -60.981
5818 -60.973
5818.1 -60.969
5818.2 -60.976
5818.3 -60.994
5818.4 -60.994
5818.5 -60.984
5818.6 -60.988
5818.7 -61.001
5818.8 -61.02
5818.9 -61.024
5819 -61.025
5819.1 -61.029
5819.2 -61.044
5819.3 -61.056
5819.4 -61.053
5819.5 -61.048
5819.6 -61.057
5819.7 -61.07
5819.8 -61.065
5819.9 -61.058
5820 -61.068
5820.1 -61.08
5820.2 -61.09
5820.3 -61.087
5820.4 -61.078
5820.5 -61.071
5820.6 -61.07
5820.7 -61.076
5820.8 -61.088
5820.9 -61.11
5821 -61.125
5821.1 -61.141
5821.2 -61.157
5821.3 -61.168
5821.4 -61.176
5821.5 -61.184
5821.6 -61.199
5821.7 -61.211
5821.8 -61.223
5821.9 -61.235
5822 -61.249
5822.1 -61.259
5822.2 -61.274
5822.3 -61.292
5822.4 -61.308
5822.5 -61.326
5822.6 -61.337
5822.7 -61.343
5822.8 -61.343
5822.9 -61.338
5823 -61.332
5823.1 -61.32
5823.2 -61.306
5823.3 -61.291
5823.4 -61.278
5823.5 -61.271
5823.6 -61.266
5823.7 -61.275
5823.8 -61.285
5823.9 -61.307
5824 -61.325
5824.1 -61.335
5824.2 -61.336
5824.3 -61.322
5824.4 -61.309
5824.5 -61.302
5824.6 -61.304
5824.7 -61.314
5824.8 -61.326
5824.9 -61.339
5825 -61.327
5825.1 -61.314
5825.2 -61.304
5825.3 -61.309
5825.4 -61.321
5825.5 -61.324
5825.6 -61.317
5825.7 -61.302
5825.8 -61.303
5825.9 -61.314
5826 -61.321
5826.1 -61.305
5826.2 -61.289
5826.3 -61.297
5826.4 -61.309
5826.5 -61.304
5826.6 -61.288
5826.7 -61.288
5826.8 -61.301
5826.9 -61.297
5827 -61.287
5827.1 -61.279
5827.2 -61.28
5827.3 -61.282
5827.4 -61.283
5827.5 -61.274
5827.6 -61.261
5827.7 -61.256
5827.8 -61.265
5827.9 -61.266
5828 -61.253
5828.1 -61.244
5828.2 -61.25
5828.3 -61.249
5828.4 -61.239
5828.5 -61.224
5828.6 -61.224
5828.7 -61.232
5828.8 -61.237
5828.9 -61.237
5829 -61.233
5829.1 -61.227
5829.2 -61.217
5829.3 -61.204
5829.4 -61.185
5829.5 -61.163
5829.6 -61.143
5829.7 -61.125
5829.8 -61.113
5829.9 -61.098
5830 -61.086
5830.1 -61.068
5830.2 -61.049
5830.3 -61.032
5830.4 -61.013
5830.5 -60.999
5830.6 -60.979
5830.7 -60.965
5830.8 -60.948
5830.9 -60.933
5831 -60.924
5831.1 -60.918
5831.2 -60.917
5831.3 -60.915
5831.4 -60.923
5831.5 -60.929
5831.6 -60.939
5831.7 -60.955
5831.8 -60.97
5831.9 -60.98
5832 -60.978
5832.1 -60.968
5832.2 -60.952
5832.3 -60.934
5832.4 -60.929
5832.5 -60.925
5832.6 -60.93
5832.7 -60.939
5832.8 -60.951
5832.9 -60.958
5833 -60.957
5833.1 -60.951
5833.2 -60.937
5833.3 -60.93
5833.4 -60.935
5833.5 -60.946
5833.6 -60.956
5833.7 -60.951
5833.8 -60.943
5833.9 -60.933
5834 -60.937
5834.1 -60.951
5834.2 -60.961
5834.3 -60.946
5834.4 -60.934
5834.5 -60.941
5834.6 -60.954
5834.7 -60.959
5834.8 -60.944
5834.9 -60.933
5835 -60.943
5835.1 -60.957
5835.2 -60.954
5835.3 -60.941
5835.4 -60.939
5835.5 -60.942
5835.6 -60.951
5835.7 -60.96
5835.8 -60.969
5835.9 -60.974
5836 -60.96
5836.1 -60.956
5836.2 -60.966
5836.3 -60.967
5836.4 -60.953
5836.5 -60.955
5836.6 -60.972
5836.7 -60.976
5836.8 -60.968
5836.9 -60.953
5837 -60.949
5837.1 -60.96
5837.2 -60.975
5837.3 -60.992
5837.4 -61.001
5837.5 -61.005
5837.6 -61.001
5837.7 -60.994
5837.8 -60.989
5837.9 -60.979
5838 -60.971
5838.1 -60.962
5838.2 -60.952
5838.3 -60.937
5838.4 -60.926
5838.5 -60.919
5838.6 -60.912
5838.7 -60.906
5838.8 -60.902
5838.9 -60.9
5839 -60.898
5839.1 -60.896
5839.2 -60.909
5839.3 -60.916
5839.4 -60.925
5839.5 -60.937
5839.6 -60.951
5839.7 -60.967
5839.8 -60.98
5839.9 -61
5840 -61.006
5840.1 -61.005
5840.2 -60.993
5840.3 -60.976
5840.4 -60.96
5840.5 -60.949
5840.6 -60.957
5840.7 -60.966
5840.8 -60.983
5840.9 -61
5841 -61.012
5841.1 -61.016
5841.2 -61.009
5841.3 -61.002
5841.4 -60.993
5841.5 -60.995
5841.6 -61.004
5841.7 -61.019
5841.8 -61.027
5841.9 -61.019
5842 -61.012
5842.1 -61.008
5842.2 -61.018
5842.3 -61.031
5842.4 -61.034
5842.5 -61.021
5842.6 -61.013
5842.7 -61.026
5842.8 -61.041
5842.9 -61.042
5843 -61.024
5843.1 -61.022
5843.2 -61.034
5843.3 -61.045
5843.4 -61.038
5843.5 -61.034
5843.6 -61.045
5843.7 -61.059
5843.8 -61.064
5843.9 -61.056
5844 -61.052
5844.1 -61.055
5844.2 -61.062
5844.3 -61.075
5844.4 -61.075
5844.5 -61.062
5844.6 -61.063
5844.7 -61.073
5844.8 -61.077
5844.9 -61.066
5845 -61.066
5845.1 -61.077
5845.2 -61.085
5845.3 -61.087
5845.4 -61.077
5845.5 -61.063
5845.6 -61.052
5845.7 -61.044
5845.8 -61.045
5845.9 -61.054
5846 -61.072
5846.1 -61.086
5846.2 -61.103
5846.3 -61.117
5846.4 -61.131
5846.5 -61.144
5846.6 -61.159
5846.7 -61.18
5846.8 -61.192
5846.9 -61.208
5847 -61.221
5847.1 -61.234
5847.2 -61.247
5847.3 -61.259
5847.4 -61.279
5847.5 -61.288
5847.6 -61.293
5847.7 -61.296
5847.8 -61.294
5847.9 -61.286
5848 -61.275
5848.1 -61.266
5848.2 -61.25
5848.3 -61.234
5848.4 -61.219
5848.5 -61.21
5848.6 -61.205
5848.7 -61.208
5848.8 -61.223
5848.9 -61.238
5849 -61.253
5849.1 -61.259
5849.2 -61.255
5849.3 -61.243
5849.4 -61.227
5849.5 -61.221
5849.6 -61.217
5849.7 -61.223
5849.8 -61.234
5849.9 -61.245
5850 -61.24
5850.1 -61.224
5850.2 -61.211
5850.3 -61.205
5850.4 -61.211
5850.5 -61.222
5850.6 -61.221
5850.7 -61.209
5850.8 -61.195
5850.9 -61.198
5851 -61.204
5851.1 -61.21
5851.2 -61.192
5851.3 -61.179
5851.4 -61.183
5851.5 -61.195
5851.6 -61.197
5851.7 -61.176
5851.8 -61.169
5851.9 -61.178
5852 -61.183
5852.1 -61.171
5852.2 -61.152
5852.3 -61.137
5852.4 -61.115
5852.5 -61.101
5852.6 -61.104
5852.7 -61.111
5852.8 -61.11
5852.9 -61.095
5853 -61.099
5853.1 -61.104
5853.2 -61.092
5853.3 -61.079
5853.4 -61.086
5853.5 -61.104
5853.6 -61.111
5853.7 -61.11
5853.8 -61.097
5853.9 -61.079
5854 -61.066
5854.1 -61.056
5854.2 -61.059
5854.3 -61.06
5854.4 -61.065
5854.5 -61.073
5854.6 -61.08
5854.7 -61.09
5854.8 -61.102
5854.9 -61.121
5855 -61.131
5855.1 -61.139
5855.2 -61.148
5855.3 -61.157
5855.4 -61.165
5855.5 -61.173
5855.6 -61.184
5855.7 -61.184
5855.8 -61.178
5855.9 -61.171
5856 -61.16
5856.1 -61.145
5856.2 -61.128
5856.3 -61.119
5856.4 -61.101
5856.5 -61.088
5856.6 -61.078
5856.7 -61.073
5856.8 -61.073
5856.9 -61.079
5857 -61.095
5857.1 -61.107
5857.2 -61.123
5857.3 -61.132
5857.4 -61.129
5857.5 -61.121
5857.6 -61.105
5857.7 -61.098
5857.8 -61.09
5857.9 -61.097
5858 -61.107
5858.1 -61.119
5858.2 -61.12
5858.3 -61.108
5858.4 -61.094
5858.5 -61.084
5858.6 -61.088
5858.7 -61.099
5858.8 -61.107
5858.9 -61.097
5859 -61.081
5859.1 -61.077
5859.2 -61.083
5859.3 -61.093
5859.4 -61.082
5859.5 -61.064
5859.6 -61.063
5859.7 -61.074
5859.8 -61.08
5859.9 -61.06
5860 -61.052
5860.1 -61.062
5860.2 -61.071
5860.3 -61.061
5860.4 -61.047
5860.5 -61.042
5860.6 -61.039
5860.7 -61.037
5860.8 -61.031
5860.9 -61.017
5861 -61.015
5861.1 -61.023
5861.2 -61.028
5861.3 -61.017
5861.4 -61.011
5861.5 -61.019
5861.6 -61.023
5861.7 -61.019
5861.8 -61.004
5861.9 -61.004
5862 -61.012
5862.1 -61.023
5862.2 -61.028
5862.3 -61.03
5862.4 -61.03
5862.5 -61.021
5862.6 -61.007
5862.7 -60.992
5862.8 -60.976
5862.9 -60.958
5863 -60.944
5863.1 -60.939
5863.2 -60.923
5863.3 -60.909
5863.4 -60.894
5863.5 -60.88
5863.6 -60.863
5863.7 -60.846
5863.8 -60.835
5863.9 -60.82
5864 -60.809
5864.1 -60.79
5864.2 -60.781
5864.3 -60.771
5864.4 -60.767
5864.5 -60.77
5864.6 -60.772
5864.7 -60.781
5864.8 -60.789
5864.9 -60.803
5865 -60.818
5865.1 -60.832
5865.2 -60.844
5865.3 -60.847
5865.4 -60.843
5865.5 -60.83
5865.6 -60.815
5865.7 -60.806
5865.8 -60.8
5865.9 -60.806
5866 -60.815
5866.1 -60.834
5866.2 -60.849
5866.3 -60.851
5866.4 -60.844
5866.5 -60.825
5866.6 -60.82
5866.7 -60.821
5866.8 -60.835
5866.9 -60.85
5867 -60.852
5867.1 -60.842
5867.2 -60.829
5867.3 -60.836
5867.4 -60.85
5867.5 -60.864
5867.6 -60.858
5867.7 -60.844
5867.8 -60.849
5867.9 -60.862
5868 -60.88
5868.1 -60.872
5868.2 -60.864
5868.3 -60.871
5868.4 -60.885
5868.5 -60.884
5868.6 -60.869
5868.7 -60.868
5868.8 -60.878
5868.9 -60.892
5869 -60.904
5869.1 -60.911
5869.2 -60.924
5869.3 -60.917
5869.4 -60.909
5869.5 -60.917
5869.6 -60.928
5869.7 -60.917
5869.8 -60.911
5869.9 -60.932
5870 -60.941
5870.1 -60.943
5870.2 -60.93
5870.3 -60.924
5870.4 -60.928
5870.5 -60.939
5870.6 -60.963
5870.7 -60.98
5870.8 -60.992
5870.9 -60.998
5871 -61
5871.1 -60.994
5871.2 -60.99
5871.3 -60.992
5871.4 -60.988
5871.5 -60.985
5871.6 -60.977
5871.7 -60.969
5871.8 -60.962
5871.9 -60.96
5872 -60.963
5872.1 -60.963
5872.2 -60.967
5872.3 -60.972
5872.4 -60.977
5872.5 -60.987
5872.6 -60.999
5872.7 -61.018
5872.8 -61.034
5872.9 -61.052
5873 -61.064
5873.1 -61.072
5873.2 -61.076
5873.3 -61.071
5873.4 -61.066
5873.5 -61.054
5873.6 -61.04
5873.7 -61.029
5873.8 -61.024
5873.9 -61.032
5874 -61.046
5874.1 -61.068
5874.2 -61.086
5874.3 -61.099
5874.4 -61.099
5874.5 -61.09
5874.6 -61.082
5874.7 -61.072
5874.8 -61.075
5874.9 -61.087
5875 -61.101
5875.1 -61.107
5875.2 -61.103
5875.3 -61.093
5875.4 -61.086
5875.5 -61.097
5875.6 -61.111
5875.7 -61.113
5875.8 -61.097
5875.9 -61.086
5876 -61.098
5876.1 -61.115
5876.2 -61.119
5876.3 -61.105
5876.4 -61.102
5876.5 -61.112
5876.6 -61.123
5876.7 -61.117
5876.8 -61.111
5876.9 -61.124
5877 -61.137
5877.1 -61.135
5877.2 -61.125
5877.3 -61.11
5877.4 -61.104
5877.5 -61.095
5877.6 -61.099
5877.7 -61.111
5877.8 -61.111
5877.9 -61.1
5878 -61.1
5878.1 -61.117
5878.2 -61.114
5878.3 -61.102
5878.4 -61.09
5878.5 -61.099
5878.6 -61.112
5878.7 -61.122
5878.8 -61.127
5878.9 -61.121
5879 -61.107
5879.1 -61.092
5879.2 -61.077
5879.3 -61.06
5879.4 -61.045
5879.5 -61.035
5879.6 -61.023
5879.7 -61.012
5879.8 -61.003
5879.9 -60.989
5880 -60.976
5880.1 -60.962
5880.2 -60.951
5880.3 -60.932
5880.4 -60.919
5880.5 -60.905
5880.6 -60.892
5880.7 -60.885
5880.8 -60.873
5880.9 -60.867
5881 -60.863
5881.1 -60.867
5881.2 -60.874
5881.3 -60.886
5881.4 -60.906
5881.5 -60.92
5881.6 -60.933
5881.7 -60.94
5881.8 -60.942
5881.9 -60.935
5882 -60.923
5882.1 -60.915
5882.2 -60.905
5882.3 -60.904
5882.4 -60.908
5882.5 -60.922
5882.6 -60.938
5882.7 -60.952
5882.8 -60.956
5882.9 -60.943
5883 -60.931
5883.1 -60.925
5883.2 -60.929
5883.3 -60.943
5883.4 -60.958
5883.5 -60.962
5883.6 -60.943
5883.7 -60.936
5883.8 -60.941
5883.9 -60.956
5884 -60.965
5884.1 -60.954
5884.2 -60.949
5884.3 -60.95
5884.4 -60.967
5884.5 -60.974
5884.6 -60.963
5884.7 -60.953
5884.8 -60.965
5884.9 -60.982
5885 -60.971
5885.1 -60.958
5885.2 -60.967
5885.3 -60.982
5885.4 -60.982
5885.5 -60.966
5885.6 -60.955
5885.7 -60.941
5885.8 -60.93
5885.9 -60.927
5886 -60.938
5886.1 -60.94
5886.2 -60.926
5886.3 -60.93
5886.4 -60.942
5886.5 -60.943
5886.6 -60.93
5886.7 -60.928
5886.8 -60.94
5886.9 -60.949
5887 -60.955
5887.1 -60.953
5887.2 -60.944
5887.3 -60.933
5887.4 -60.924
5887.5 -60.92
5887.6 -60.918
5887.7 -60.925
5887.8 -60.932
5887.9 -60.944
5888 -60.955
5888.1 -60.964
5888.2 -60.974
5888.3 -60.982
5888.4 -60.995
5888.5 -61.003
5888.6 -61.013
5888.7 -61.017
5888.8 -61.019
5888.9 -61.023
5889 -61.018
5889.1 -61.016
5889.2 -61.008
5889.3 -60.997
5889.4 -60.983
5889.5 -60.968
5889.6 -60.963
5889.7 -60.953
5889.8 -60.948
5889.9 -60.943
5890 -60.946
5890.1 -60.953
5890.2 -60.963
5890.3 -60.986
5890.4 -61.002
5890.5 -61.017
5890.6 -61.025
5890.7 -61.025
5890.8 -61.014
5890.9 -61.002
5891 -61.003
5891.1 -61.002
5891.2 -61.012
5891.3 -61.026
5891.4 -61.041
5891.5 -61.044
5891.6 -61.037
5891.7 -61.028
5891.8 -61.023
5891.9 -61.029
5892 -61.042
5892.1 -61.055
5892.2 -61.051
5892.3 -61.035
5892.4 -61.036
5892.5 -61.045
5892.6 -61.063
5892.7 -61.064
5892.8 -61.047
5892.9 -61.043
5893 -61.056
5893.1 -61.073
5893.2 -61.061
5893.3 -61.055
5893.4 -61.062
5893.5 -61.074
5893.6 -61.069
5893.7 -61.056
5893.8 -61.056
5893.9 -61.06
5894 -61.065
5894.1 -61.062
5894.2 -61.051
5894.3 -61.038
5894.4 -61.042
5894.5 -61.061
5894.6 -61.06
5894.7 -61.048
5894.8 -61.056
5894.9 -61.065
5895 -61.065
5895.1 -61.051
5895.2 -61.044
5895.3 -61.045
5895.4 -61.058
5895.5 -61.07
5895.6 -61.08
5895.7 -61.082
5895.8 -61.08
5895.9 -61.081
5896 -61.073
5896.1 -61.062
5896.2 -61.055
5896.3 -61.046
5896.4 -61.039
5896.5 -61.028
5896.6 -61.016
5896.7 -61.003
5896.8 -60.993
5896.9 -60.984
5897 -60.976
5897.1 -60.977
5897.2 -60.971
5897.3 -60.967
5897.4 -60.962
5897.5 -60.963
5897.6 -60.968
5897.7 -60.978
5897.8 -60.997
5897.9 -61.009
5898 -61.024
5898.1 -61.037
5898.2 -61.05
5898.3 -61.06
5898.4 -61.061
5898.5 -61.064
5898.6 -61.05
5898.7 -61.034
5898.8 -61.019
5898.9 -61.014
5899 -61.013
5899.1 -61.019
5899.2 -61.04
5899.3 -61.055
5899.4 -61.065
5899.5 -61.061
5899.6 -61.047
5899.7 -61.031
5899.8 -61.025
5899.9 -61.035
5900 -61.047
5900.1 -61.063
5900.2 -61.061
5900.3 -61.048
5900.4 -61.037
5900.5 -61.037
5900.6 -61.052
5900.7 -61.063
5900.8 -61.059
5900.9 -61.044
5901 -61.04
5901.1 -61.052
5901.2 -61.065
5901.3 -61.058
5901.4 -61.042
5901.5 -61.048
5901.6 -61.063
5901.7 -61.057
5901.8 -61.042
5901.9 -61.042
5902 -61.053
5902.1 -61.062
5902.2 -61.061
5902.3 -61.056
5902.4 -61.052
5902.5 -61.062
5902.6 -61.069
5902.7 -61.077
5902.8 -61.065
5902.9 -61.062
5903 -61.075
5903.1 -61.074
5903.2 -61.064
5903.3 -61.058
5903.4 -61.073
5903.5 -61.083
5903.6 -61.087
5903.7 -61.078
5903.8 -61.067
5903.9 -61.06
5904 -61.051
5904.1 -61.053
5904.2 -61.06
5904.3 -61.069
5904.4 -61.08
5904.5 -61.092
5904.6 -61.111
5904.7 -61.122
5904.8 -61.134
5904.9 -61.146
5905 -61.159
5905.1 -61.173
5905.2 -61.184
5905.3 -61.201
5905.4 -61.213
5905.5 -61.223
5905.6 -61.234
5905.7 -61.239
5905.8 -61.239
5905.9 -61.234
5906 -61.234
5906.1 -61.221
5906.2 -61.206
5906.3 -61.191
5906.4 -61.175
5906.5 -61.164
5906.6 -61.153
5906.7 -61.156
5906.8 -61.16
5906.9 -61.169
5907 -61.181
5907.1 -61.192
5907.2 -61.2
5907.3 -61.205
5907.4 -61.205
5907.5 -61.195
5907.6 -61.183
5907.7 -61.176
5907.8 -61.176
5907.9 -61.184
5908 -61.198
5908.1 -61.212
5908.2 -61.205
5908.3 -61.192
5908.4 -61.178
5908.5 -61.177
5908.6 -61.184
5908.7 -61.196
5908.8 -61.198
5908.9 -61.181
5909 -61.17
5909.1 -61.174
5909.2 -61.188
5909.3 -61.185
5909.4 -61.168
5909.5 -61.163
5909.6 -61.171
5909.7 -61.183
5909.8 -61.17
5909.9 -61.156
5910 -61.163
5910.1 -61.177
5910.2 -61.172
5910.3 -61.16
5910.4 -61.158
5910.5 -61.164
5910.6 -61.173
5910.7 -61.188
5910.8 -61.195
5910.9 -61.193
5911 -61.179
5911.1 -61.174
5911.2 -61.183
5911.3 -61.181
5911.4 -61.175
5911.5 -61.174
5911.6 -61.186
5911.7 -61.188
5911.8 -61.178
5911.9 -61.158
5912 -61.144
5912.1 -61.147
5912.2 -61.15
5912.3 -61.162
5912.4 -61.17
5912.5 -61.177
5912.6 -61.186
5912.7 -61.193
5912.8 -61.205
5912.9 -61.21
5913 -61.217
5913.1 -61.218
5913.2 -61.216
5913.3 -61.219
5913.4 -61.224
5913.5 -61.236
5913.6 -61.241
5913.7 -61.25
5913.8 -61.256
5913.9 -61.263
5914 -61.273
5914.1 -61.287
5914.2 -61.306
5914.3 -61.315
5914.4 -61.32
5914.5 -61.317
5914.6 -61.308
5914.7 -61.296
5914.8 -61.278
5914.9 -61.265
5915 -61.249
5915.1 -61.236
5915.2 -61.225
5915.3 -61.22
5915.4 -61.226
5915.5 -61.234
5915.6 -61.248
5915.7 -61.256
5915.8 -61.25
5915.9 -61.232
5916 -61.213
5916.1 -61.2
5916.2 -61.199
5916.3 -61.206
5916.4 -61.217
5916.5 -61.223
5916.6 -61.212
5916.7 -61.194
5916.8 -61.185
5916.9 -61.182
5917 -61.195
5917.1 -61.201
5917.2 -61.19
5917.3 -61.169
5917.4 -61.16
5917.5 -61.17
5917.6 -61.184
5917.7 -61.18
5917.8 -61.157
5917.9 -61.153
5918 -61.162
5918.1 -61.167
5918.2 -61.157
5918.3 -61.145
5918.4 -61.153
5918.5 -61.157
5918.6 -61.14
5918.7 -61.124
5918.8 -61.119
5918.9 -61.128
5919 -61.133
5919.1 -61.134
5919.2 -61.125
5919.3 -61.106
5919.4 -61.098
5919.5 -61.108
5919.6 -61.116
5919.7 -61.098
5919.8 -61.096
5919.9 -61.103
5920 -61.104
5920.1 -61.093
5920.2 -61.077
5920.3 -61.076
5920.4 -61.078
5920.5 -61.09
5920.6 -61.103
5920.7 -61.114
5920.8 -61.119
5920.9 -61.123
5921 -61.127
5921.1 -61.118
5921.2 -61.114
5921.3 -61.105
5921.4 -61.096
5921.5 -61.086
5921.6 -61.077
5921.7 -61.075
5921.8 -61.067
5921.9 -61.064
5922 -61.061
5922.1 -61.059
5922.2 -61.061
5922.3 -61.062
5922.4 -61.074
5922.5 -61.083
5922.6 -61.096
5922.7 -61.107
5922.8 -61.118
5922.9 -61.127
5923 -61.132
5923.1 -61.13
5923.2 -61.125
5923.3 -61.114
5923.4 -61.095
5923.5 -61.078
5923.6 -61.064
5923.7 -61.053
5923.8 -61.052
5923.9 -61.057
5924 -61.072
5924.1 -61.091
5924.2 -61.103
5924.3 -61.103
5924.4 -61.09
5924.5 -61.076
5924.6 -61.066
5924.7 -61.069
5924.8 -61.08
5924.9 -61.092
5925 -61.097
5925.1 -61.081
5925.2 -61.066
5925.3 -61.061
5925.4 -61.069
5925.5 -61.079
5925.6 -61.078
5925.7 -61.063
5925.8 -61.053
5925.9 -61.061
5926 -61.073
5926.1 -61.069
5926.2 -61.052
5926.3 -61.045
5926.4 -61.062
5926.5 -61.063
5926.6 -61.047
5926.7 -61.044
5926.8 -61.058
5926.9 -61.064
5927 -61.047
5927.1 -61.04
5927.2 -61.033
5927.3 -61.034
5927.4 -61.03
5927.5 -61.025
5927.6 -61.01
5927.7 -61.003
5927.8 -61.02
5927.9 -61.024
5928 -61.011
5928.1 -61.005
5928.2 -61.016
5928.3 -61.021
5928.4 -61.012
5928.5 -61.002
5928.6 -60.989
5928.7 -60.991
5928.8 -60.999
5928.9 -61.01
5929 -61.023
5929.1 -61.029
5929.2 -61.038
5929.3 -61.041
5929.4 -61.045
5929.5 -61.045
5929.6 -61.045
5929.7 -61.042
5929.8 -61.04
5929.9 -61.043
5930 -61.044
5930.1 -61.05
5930.2 -61.052
5930.3 -61.054
5930.4 -61.061
5930.5 -61.073
5930.6 -61.087
5930.7 -61.099
5930.8 -61.113
5930.9 -61.124
5931 -61.128
5931.1 -61.133
5931.2 -61.129
5931.3 -61.123
5931.4 -61.106
5931.5 -61.092
5931.6 -61.074
5931.7 -61.063
5931.8 -61.066
5931.9 -61.068
5932 -61.079
5932.1 -61.089
5932.2 -61.098
5932.3 -61.099
5932.4 -61.089
5932.5 -61.077
5932.6 -61.065
5932.7 -61.06
5932.8 -61.064
5932.9 -61.075
5933 -61.081
5933.1 -61.077
5933.2 -61.072
5933.3 -61.057
5933.4 -61.054
5933.5 -61.063
5933.6 -61.073
5933.7 -61.07
5933.8 -61.054
5933.9 -61.047
5934 -61.052
5934.1 -61.068
5934.2 -61.069
5934.3 -61.051
5934.4 -61.041
5934.5 -61.047
5934.6 -61.067
5934.7 -61.056
5934.8 -61.044
5934.9 -61.048
5935 -61.057
5935.1 -61.044
5935.2 -61.033
5935.3 -61.044
5935.4 -61.054
5935.5 -61.062
5935.6 -61.061
5935.7 -61.059
5935.8 -61.065
5935.9 -61.076
5936 -61.085
5936.1 -61.074
5936.2 -61.067
5936.3 -61.076
5936.4 -61.074
5936.5 -61.056
5936.6 -61.05
5936.7 -61.064
5936.8 -61.073
5936.9 -61.073
5937 -61.06
5937.1 -61.044
5937.2 -61.029
5937.3 -61.021
5937.4 -61.024
5937.5 -61.024
5937.6 -61.033
5937.7 -61.038
5937.8 -61.048
5937.9 -61.059
5938 -61.068
5938.1 -61.083
5938.2 -61.094
5938.3 -61.105
5938.4 -61.113
5938.5 -61.123
5938.6 -61.134
5938.7 -61.137
5938.8 -61.143
5938.9 -61.143
5939 -61.139
5939.1 -61.129
5939.2 -61.12
5939.3 -61.114
5939.4 -61.096
5939.5 -61.081
5939.6 -61.065
5939.7 -61.052
5939.8 -61.046
5939.9 -61.044
5940 -61.056
5940.1 -61.069
5940.2 -61.083
5940.3 -61.094
5940.4 -61.101
5940.5 -61.1
5940.6 -61.09
5940.7 -61.086
5940.8 -61.08
5940.9 -61.081
5941 -61.081
5941.1 -61.092
5941.2 -61.107
5941.3 -61.113
5941.4 -61.111
5941.5 -61.096
5941.6 -61.089
5941.7 -61.09
5941.8 -61.101
5941.9 -61.109
5942 -61.105
5942.1 -61.094
5942.2 -61.086
5942.3 -61.097
5942.4 -61.107
5942.5 -61.103
5942.6 -61.085
5942.7 -61.079
5942.8 -61.095
5942.9 -61.105
5943 -61.092
5943.1 -61.078
5943.2 -61.084
5943.3 -61.094
5943.4 -61.084
5943.5 -61.079
5943.6 -61.085
5943.7 -61.1
5943.8 -61.097
5943.9 -61.09
5944 -61.08
5944.1 -61.079
5944.2 -61.093
5944.3 -61.105
5944.4 -61.105
5944.5 -61.088
5944.6 -61.085
5944.7 -61.095
5944.8 -61.091
5944.9 -61.081
5945 -61.075
5945.1 -61.084
5945.2 -61.091
5945.3 -61.09
5945.4 -61.083
5945.5 -61.07
5945.6 -61.056
5945.7 -61.041
5945.8 -61.028
5945.9 -61.021
5946 -61.018
5946.1 -61.025
5946.2 -61.028
5946.3 -61.037
5946.4 -61.044
5946.5 -61.052
5946.6 -61.058
5946.7 -61.063
5946.8 -61.074
5946.9 -61.076
5947 -61.072
5947.1 -61.068
5947.2 -61.058
5947.3 -61.048
5947.4 -61.036
5947.5 -61.028
5947.6 -61.01
5947.7 -60.995
5947.8 -60.977
5947.9 -60.965
5948 -60.955
5948.1 -60.953
5948.2 -60.963
5948.3 -60.969
5948.4 -60.981
5948.5 -60.99
5948.6 -61.001
5948.7 -61.005
5948.8 -61
5948.9 -60.992
5949 -60.978
5949.1 -60.966
5949.2 -60.961
5949.3 -60.967
5949.4 -60.976
5949.5 -60.99
5949.6 -60.998
5949.7 -60.988
5949.8 -60.97
5949.9 -60.963
5950 -60.966
5950.1 -60.978
5950.2 -60.99
5950.3 -60.989
5950.4 -60.971
5950.5 -60.963
5950.6 -60.967
5950.7 -60.981
5950.8 -60.982
5950.9 -60.968
5951 -60.962
5951.1 -60.964
5951.2 -60.976
5951.3 -60.968
5951.4 -60.952
5951.5 -60.952
5951.6 -60.968
5951.7 -60.968
5951.8 -60.948
5951.9 -60.95
5952 -60.962
5952.1 -60.97
5952.2 -60.964
5952.3 -60.958
5952.4 -60.956
5952.5 -60.963
5952.6 -60.973
5952.7 -60.975
5952.8 -60.964
5952.9 -60.964
5953 -60.973
5953.1 -60.973
5953.2 -60.957
5953.3 -60.958
5953.4 -60.971
5953.5 -60.98
5953.6 -60.986
5953.7 -60.975
5953.8 -60.961
5953.9 -60.95
5954 -60.944
5954.1 -60.946
5954.2 -60.953
5954.3 -60.971
5954.4 -60.981
5954.5 -60.995
5954.6 -61.007
5954.7 -61.021
5954.8 -61.035
5954.9 -61.05
5955 -61.069
5955.1 -61.079
5955.2 -61.092
5955.3 -61.104
5955.4 -61.114
5955.5 -61.124
5955.6 -61.131
5955.7 -61.14
5955.8 -61.14
5955.9 -61.136
5956 -61.127
5956.1 -61.113
5956.2 -61.096
5956.3 -61.08
5956.4 -61.072
5956.5 -61.063
5956.6 -61.061
5956.7 -61.063
5956.8 -61.069
5956.9 -61.079
5957 -61.096
5957.1 -61.11
5957.2 -61.116
5957.3 -61.115
5957.4 -61.106
5957.5 -61.096
5957.6 -61.091
5957.7 -61.086
5957.8 -61.099
5957.9 -61.114
5958 -61.126
5958.1 -61.127
5958.2 -61.115
5958.3 -61.097
5958.4 -61.092
5958.5 -61.104
5958.6 -61.118
5958.7 -61.119
5958.8 -61.107
5958.9 -61.095
5959 -61.096
5959.1 -61.106
5959.2 -61.116
5959.3 -61.1
5959.4 -61.088
5959.5 -61.094
5959.6 -61.108
5959.7 -61.102
5959.8 -61.087
5959.9 -61.089
5960 -61.104
5960.1 -61.101
5960.2 -61.086
5960.3 -61.084
5960.4 -61.099
5960.5 -61.112
5960.6 -61.125
5960.7 -61.135
5960.8 -61.149
5960.9 -61.161
5961 -61.162
5961.1 -61.155
5961.2 -61.149
5961.3 -61.162
5961.4 -61.158
5961.5 -61.146
5961.6 -61.139
5961.7 -61.146
5961.8 -61.163
5961.9 -61.166
5962 -61.162
5962.1 -61.146
5962.2 -61.128
5962.3 -61.111
5962.4 -61.098
5962.5 -61.099
5962.6 -61.101
5962.7 -61.11
5962.8 -61.116
5962.9 -61.126
5963 -61.135
5963.1 -61.145
5963.2 -61.162
5963.3 -61.17
5963.4 -61.182
5963.5 -61.186
5963.6 -61.189
5963.7 -61.184
5963.8 -61.181
5963.9 -61.179
5964 -61.168
5964.1 -61.156
5964.2 -61.135
5964.3 -61.113
5964.4 -61.095
5964.5 -61.08
5964.6 -61.076
5964.7 -61.073
5964.8 -61.075
5964.9 -61.082
5965 -61.09
5965.1 -61.102
5965.2 -61.109
5965.3 -61.116
5965.4 -61.11
5965.5 -61.097
5965.6 -61.079
5965.7 -61.067
5965.8 -61.064
5965.9 -61.067
5966 -61.085
5966.1 -61.096
5966.2 -61.094
5966.3 -61.078
5966.4 -61.06
5966.5 -61.052
5966.6 -61.057
5966.7 -61.072
5966.8 -61.081
5966.9 -61.069
5967 -61.049
5967.1 -61.037
5967.2 -61.05
5967.3 -61.062
5967.4 -61.061
5967.5 -61.043
5967.6 -61.035
5967.7 -61.043
5967.8 -61.052
5967.9 -61.046
5968 -61.033
5968.1 -61.041
5968.2 -61.053
5968.3 -61.039
5968.4 -61.024
5968.5 -61.027
5968.6 -61.045
5968.7 -61.038
5968.8 -61.023
5968.9 -61.003
5969 -60.985
5969.1 -60.966
5969.2 -60.956
5969.3 -60.966
5969.4 -60.976
5969.5 -60.975
5969.6 -60.959
5969.7 -60.965
5969.8 -60.974
5969.9 -60.97
5970 -60.962
5970.1 -60.957
5970.2 -60.966
5970.3 -60.977
5970.4 -60.987
5970.5 -60.985
5970.6 -60.982
5970.7 -60.981
5970.8 -60.972
5970.9 -60.957
5971 -60.937
5971.1 -60.924
5971.2 -60.905
5971.3 -60.89
5971.4 -60.882
5971.5 -60.868
5971.6 -60.853
5971.7 -60.837
5971.8 -60.822
5971.9 -60.804
5972 -60.789
5972.1 -60.781
5972.2 -60.767
5972.3 -60.753
5972.4 -60.747
5972.5 -60.74
5972.6 -60.737
5972.7 -60.736
5972.8 -60.747
5972.9 -60.757
5973 -60.771
5973.1 -60.787
5973.2 -60.801
5973.3 -60.811
5973.4 -60.81
5973.5 -60.806
5973.6 -60.788
5973.7 -60.776
5973.8 -60.766
5973.9 -60.768
5974 -60.787
5974.1 -60.806
5974.2 -60.83
5974.3 -60.843
5974.4 -60.842
5974.5 -60.832
5974.6 -60.822
5974.7 -60.825
5974.8 -60.837
5974.9 -60.856
5975 -60.862
5975.1 -60.857
5975.2 -60.846
5975.3 -60.842
5975.4 -60.864
5975.5 -60.879
5975.6 -60.882
5975.7 -60.867
5975.8 -60.864
5975.9 -60.876
5976 -60.893
5976.1 -60.895
5976.2 -60.88
5976.3 -60.885
5976.4 -60.904
5976.5 -60.904
5976.6 -60.891
5976.7 -60.895
5976.8 -60.921
5976.9 -60.917
5977 -60.905
5977.1 -60.902
5977.2 -60.906
5977.3 -60.913
5977.4 -60.918
5977.5 -60.923
5977.6 -60.91
5977.7 -60.904
5977.8 -60.919
5977.9 -60.928
5978 -60.919
5978.1 -60.919
5978.2 -60.936
5978.3 -60.946
5978.4 -60.944
5978.5 -60.935
5978.6 -60.926
5978.7 -60.923
5978.8 -60.932
5978.9 -60.949
5979 -60.962
5979.1 -60.976
5979.2 -60.989
5979.3 -60.998
5979.4 -61.007
5979.5 -61.014
5979.6 -61.02
5979.7 -61.026
5979.8 -61.033
5979.9 -61.042
5980 -61.051
5980.1 -61.059
5980.2 -61.066
5980.3 -61.078
5980.4 -61.095
5980.5 -61.113
5980.6 -61.128
5980.7 -61.145
5980.8 -61.159
5980.9 -61.166
5981 -61.171
5981.1 -61.17
5981.2 -61.165
5981.3 -61.154
5981.4 -61.139
5981.5 -61.128
5981.6 -61.116
5981.7 -61.114
5981.8 -61.114
5981.9 -61.124
5982 -61.139
5982.1 -61.154
5982.2 -61.167
5982.3 -61.162
5982.4 -61.151
5982.5 -61.135
5982.6 -61.127
5982.7 -61.128
5982.8 -61.141
5982.9 -61.163
5983 -61.167
5983.1 -61.16
5983.2 -61.145
5983.3 -61.137
5983.4 -61.141
5983.5 -61.156
5983.6 -61.171
5983.7 -61.162
5983.8 -61.147
5983.9 -61.144
5984 -61.158
5984.1 -61.171
5984.2 -61.156
5984.3 -61.15
5984.4 -61.149
5984.5 -61.167
5984.6 -61.167
5984.7 -61.152
5984.8 -61.148
5984.9 -61.158
5985 -61.165
5985.1 -61.145
5985.2 -61.141
5985.3 -61.152
5985.4 -61.157
5985.5 -61.15
5985.6 -61.138
5985.7 -61.135
5985.8 -61.13
5985.9 -61.14
5986 -61.148
5986.1 -61.142
5986.2 -61.124
5986.3 -61.128
5986.4 -61.142
5986.5 -61.134
5986.6 -61.122
5986.7 -61.122
5986.8 -61.133
5986.9 -61.14
5987 -61.143
5987.1 -61.141
5987.2 -61.13
5987.3 -61.116
5987.4 -61.102
5987.5 -61.087
5987.6 -61.076
5987.7 -61.066
5987.8 -61.065
5987.9 -61.063
5988 -61.059
5988.1 -61.057
5988.2 -61.053
5988.3 -61.048
5988.4 -61.042
5988.5 -61.037
5988.6 -61.027
5988.7 -61.017
5988.8 -61
5988.9 -60.985
5989 -60.971
5989.1 -60.956
5989.2 -60.945
5989.3 -60.937
5989.4 -60.932
5989.5 -60.929
5989.6 -60.933
5989.7 -60.95
5989.8 -60.966
5989.9 -60.98
5990 -60.993
5990.1 -61
5990.2 -60.997
5990.3 -60.987
5990.4 -60.98
5990.5 -60.967
5990.6 -60.963
5990.7 -60.965
5990.8 -60.976
5990.9 -60.994
5991 -61.009
5991.1 -61.021
5991.2 -61.01
5991.3 -61
5991.4 -60.991
5991.5 -60.993
5991.6 -61.007
5991.7 -61.022
5991.8 -61.024
5991.9 -61.009
5992 -61.004
5992.1 -61.009
5992.2 -61.021
5992.3 -61.025
5992.4 -61.011
5992.5 -61.009
5992.6 -61.013
5992.7 -61.029
5992.8 -61.024
5992.9 -61.008
5993 -61.008
5993.1 -61.025
5993.2 -61.032
5993.3 -61.016
5993.4 -61.019
5993.5 -61.031
5993.6 -61.026
5993.7 -61.01
5993.8 -61.003
5993.9 -61.011
5994 -61.012
5994.1 -61.011
5994.2 -61
5994.3 -60.988
5994.4 -60.992
5994.5 -61.002
5994.6 -61.007
5994.7 -60.993
5994.8 -60.998
5994.9 -61.009
5995 -61.009
5995.1 -60.998
5995.2 -60.985
5995.3 -60.981
5995.4 -60.988
5995.5 -60.997
5995.6 -61.007
5995.7 -61.017
5995.8 -61.027
5995.9 -61.032
5996 -61.041
5996.1 -61.044
5996.2 -61.044
5996.3 -61.042
5996.4 -61.045
5996.5 -61.048
5996.6 -61.053
5996.7 -61.057
5996.8 -61.061
5996.9 -61.066
5997 -61.077
5997.1 -61.087
5997.2 -61.107
5997.3 -61.119
5997.4 -61.131
5997.5 -61.142
5997.6 -61.154
5997.7 -61.159
5997.8 -61.162
5997.9 -61.165
5998 -61.153
5998.1 -61.137
5998.2 -61.119
5998.3 -61.106
5998.4 -61.097
5998.5 -61.098
5998.6 -61.113
5998.7 -61.125
5998.8 -61.139
5998.9 -61.151
5999 -61.149
5999.1 -61.137
5999.2 -61.122
5999.3 -61.118
5999.4 -61.117
5999.5 -61.123
5999.6 -61.139
5999.7 -61.15
5999.8 -61.145
5999.9 -61.128
6000 -61.123
6000.1 -61.12
6000.2 -61.134
6000.3 -61.144
6000.4 -61.137
6000.5 -61.118
6000.6 -61.11
6000.7 -61.121
6000.8 -61.131
6000.9 -61.127
6001 -61.108
6001.1 -61.104
6001.2 -61.116
6001.3 -61.124
6001.4 -61.114
6001.5 -61.101
6001.6 -61.112
6001.7 -61.12
6001.8 -61.103
6001.9 -61.091
6002 -61.096
6002.1 -61.111
6002.2 -61.119
6002.3 -61.128
6002.4 -61.135
6002.5 -61.148
6002.6 -61.154
6002.7 -61.142
6002.8 -61.129
6002.9 -61.134
6003 -61.141
6003.1 -61.135
6003.2 -61.122
6003.3 -61.129
6003.4 -61.138
6003.5 -61.142
6003.6 -61.138
6003.7 -61.129
6003.8 -61.11
6003.9 -61.098
6004 -61.096
6004.1 -61.09
6004.2 -61.093
6004.3 -61.099
6004.4 -61.108
6004.5 -61.117
6004.6 -61.125
6004.7 -61.139
6004.8 -61.145
6004.9 -61.152
6005 -61.158
6005.1 -61.165
6005.2 -61.169
6005.3 -61.166
6005.4 -61.165
6005.5 -61.154
6005.6 -61.142
6005.7 -61.126
6005.8 -61.109
6005.9 -61.095
6006 -61.08
6006.1 -61.076
6006.2 -61.069
6006.3 -61.069
6006.4 -61.071
6006.5 -61.082
6006.6 -61.096
6006.7 -61.107
6006.8 -61.12
6006.9 -61.118
6007 -61.11
6007.1 -61.095
6007.2 -61.079
6007.3 -61.07
6007.4 -61.069
6007.5 -61.085
6007.6 -61.104
6007.7 -61.118
6007.8 -61.115
6007.9 -61.101
6008 -61.087
6008.1 -61.08
6008.2 -61.092
6008.3 -61.105
6008.4 -61.113
6008.5 -61.102
6008.6 -61.088
6008.7 -61.082
6008.8 -61.091
6008.9 -61.109
6009 -61.102
6009.1 -61.085
6009.2 -61.077
6009.3 -61.089
6009.4 -61.099
6009.5 -61.087
6009.6 -61.083
6009.7 -61.089
6009.8 -61.1
6009.9 -61.087
6010 -61.077
6010.1 -61.09
6010.2 -61.097
6010.3 -61.087
6010.4 -61.076
6010.5 -61.076
6010.6 -61.077
6010.7 -61.075
6010.8 -61.073
6010.9 -61.058
6011 -61.051
6011.1 -61.062
6011.2 -61.07
6011.3 -61.057
6011.4 -61.046
6011.5 -61.063
6011.6 -61.069
6011.7 -61.062
6011.8 -61.045
6011.9 -61.036
6012 -61.03
6012.1 -61.037
6012.2 -61.058
6012.3 -61.066
6012.4 -61.074
6012.5 -61.08
6012.6 -61.084
6012.7 -61.08
6012.8 -61.081
6012.9 -61.087
6013 -61.086
6013.1 -61.085
6013.2 -61.079
6013.3 -61.076
6013.4 -61.073
6013.5 -61.076
6013.6 -61.089
6013.7 -61.094
6013.8 -61.103
6013.9 -61.113
6014 -61.123
6014.1 -61.133
6014.2 -61.145
6014.3 -61.164
6014.4 -61.17
6014.5 -61.173
6014.6 -61.165
6014.7 -61.151
6014.8 -61.134
6014.9 -61.116
6015 -61.109
6015.1 -61.101
6015.2 -61.098
6015.3 -61.098
6015.4 -61.106
6015.5 -61.118
6015.6 -61.128
6015.7 -61.134
6015.8 -61.124
6015.9 -61.106
6016 -61.09
6016.1 -61.08
6016.2 -61.086
6016.3 -61.097
6016.4 -61.112
6016.5 -61.108
6016.6 -61.092
6016.7 -61.073
6016.8 -61.067
6016.9 -61.076
6017 -61.089
6017.1 -61.088
6017.2 -61.073
6017.3 -61.061
6017.4 -61.063
6017.5 -61.075
6017.6 -61.08
6017.7 -61.065
6017.8 -61.059
6017.9 -61.068
6018 -61.08
6018.1 -61.064
6018.2 -61.051
6018.3 -61.059
6018.4 -61.074
6018.5 -61.063
6018.6 -61.046
6018.7 -61.044
6018.8 -61.049
6018.9 -61.061
6019 -61.075
6019.1 -61.081
6019.2 -61.082
6019.3 -61.066
6019.4 -61.053
6019.5 -61.061
6019.6 -61.063
6019.7 -61.053
6019.8 -61.05
6019.9 -61.064
6020 -61.067
6020.1 -61.055
6020.2 -61.036
6020.3 -61.027
6020.4 -61.04
6020.5 -61.05
6020.6 -61.068
6020.7 -61.08
6020.8 -61.084
6020.9 -61.09
6021 -61.094
6021.1 -61.101
6021.2 -61.097
6021.3 -61.096
6021.4 -61.089
6021.5 -61.083
6021.6 -61.079
6021.7 -61.073
6021.8 -61.08
6021.9 -61.082
6022 -61.084
6022.1 -61.084
6022.2 -61.089
6022.3 -61.097
6022.4 -61.11
6022.5 -61.129
6022.6 -61.145
6022.7 -61.158
6022.8 -61.166
6022.9 -61.173
6023 -61.17
6023.1 -61.162
6023.2 -61.154
6023.3 -61.138
6023.4 -61.12
6023.5 -61.107
6023.6 -61.097
6023.7 -61.094
6023.8 -61.099
6023.9 -61.112
6024 -61.125
6024.1 -61.138
6024.2 -61.142
6024.3 -61.135
6024.4 -61.122
6024.5 -61.112
6024.6 -61.111
6024.7 -61.117
6024.8 -61.13
6024.9 -61.138
6025 -61.131
6025.1 -61.12
6025.2 -61.11
6025.3 -61.113
6025.4 -61.125
6025.5 -61.134
6025.6 -61.122
6025.7 -61.105
6025.8 -61.106
6025.9 -61.116
6026 -61.13
6026.1 -61.118
6026.2 -61.104
6026.3 -61.105
6026.4 -61.115
6026.5 -61.119
6026.6 -61.104
6026.7 -61.107
6026.8 -61.118
6026.9 -61.118
6027 -61.099
6027.1 -61.091
6027.2 -61.095
6027.3 -61.092
6027.4 -61.091
6027.5 -61.077
6027.6 -61.062
6027.7 -61.065
6027.8 -61.076
6027.9 -61.08
6028 -61.067
6028.1 -61.075
6028.2 -61.081
6028.3 -61.077
6028.4 -61.058
6028.5 -61.047
6028.6 -61.055
6028.7 -61.064
6028.8 -61.073
6028.9 -61.079
6029 -61.076
6029.1 -61.072
6029.2 -61.062
6029.3 -61.056
6029.4 -61.044
6029.5 -61.029
6029.6 -61.014
6029.7 -60.998
6029.8 -60.984
6029.9 -60.968
6030 -60.959
6030.1 -60.944
6030.2 -60.929
6030.3 -60.917
6030.4 -60.906
6030.5 -60.894
6030.6 -60.887
6030.7 -60.884
6030.8 -60.88
6030.9 -60.878
6031 -60.884
6031.1 -60.893
6031.2 -60.901
6031.3 -60.914
6031.4 -60.932
6031.5 -60.941
6031.6 -60.95
6031.7 -60.954
6031.8 -60.949
6031.9 -60.938
6032 -60.923
6032.1 -60.912
6032.2 -60.898
6032.3 -60.895
6032.4 -60.9
6032.5 -60.914
6032.6 -60.936
6032.7 -60.946
6032.8 -60.944
6032.9 -60.929
6033 -60.915
6033.1 -60.905
6033.2 -60.91
6033.3 -60.933
6033.4 -60.947
6033.5 -60.949
6033.6 -60.933
6033.7 -60.92
6033.8 -60.916
6033.9 -60.927
6034 -60.95
6034.1 -60.948
6034.2 -60.933
6034.3 -60.923
6034.4 -60.931
6034.5 -60.947
6034.6 -60.941
6034.7 -60.934
6034.8 -60.932
6034.9 -60.947
6035 -60.951
6035.1 -60.938
6035.2 -60.932
6035.3 -60.944
6035.4 -60.964
6035.5 -60.968
6035.6 -60.966
6035.7 -60.97
6035.8 -60.979
6035.9 -60.994
6036 -60.995
6036.1 -60.988
6036.2 -60.989
6036.3 -60.996
6036.4 -60.99
6036.5 -60.978
6036.6 -60.988
6036.7 -61
6036.8 -61.008
6036.9 -60.998
6037 -60.984
6037.1 -60.98
6037.2 -60.986
6037.3 -60.998
6037.4 -61.011
6037.5 -61.028
6037.6 -61.036
6037.7 -61.046
6037.8 -61.055
6037.9 -61.063
6038 -61.068
6038.1 -61.071
6038.2 -61.075
6038.3 -61.076
6038.4 -61.079
6038.5 -61.079
6038.6 -61.083
6038.7 -61.088
6038.8 -61.094
6038.9 -61.105
6039 -61.11
6039.1 -61.124
6039.2 -61.137
6039.3 -61.152
6039.4 -61.172
6039.5 -61.186
6039.6 -61.199
6039.7 -61.209
6039.8 -61.217
6039.9 -61.215
6040 -61.208
6040.1 -61.203
6040.2 -61.187
6040.3 -61.167
6040.4 -61.152
6040.5 -61.143
6040.6 -61.141
6040.7 -61.146
6040.8 -61.172
6040.9 -61.191
6041 -61.205
6041.1 -61.201
6041.2 -61.191
6041.3 -61.176
6041.4 -61.167
6041.5 -61.173
6041.6 -61.182
6041.7 -61.196
6041.8 -61.205
6041.9 -61.198
6042 -61.181
6042.1 -61.17
6042.2 -61.179
6042.3 -61.19
6042.4 -61.2
6042.5 -61.189
6042.6 -61.169
6042.7 -61.168
6042.8 -61.181
6042.9 -61.197
6043 -61.182
6043.1 -61.17
6043.2 -61.174
6043.3 -61.189
6043.4 -61.18
6043.5 -61.166
6043.6 -61.17
6043.7 -61.179
6043.8 -61.193
6043.9 -61.204
6044 -61.212
6044.1 -61.223
6044.2 -61.234
6044.3 -61.237
6044.4 -61.221
6044.5 -61.218
6044.6 -61.227
6044.7 -61.223
6044.8 -61.205
6044.9 -61.205
6045 -61.219
6045.1 -61.218
6045.2 -61.21
6045.3 -61.194
6045.4 -61.178
6045.5 -61.169
6045.6 -61.17
6045.7 -61.179
6045.8 -61.187
6045.9 -61.2
6046 -61.21
6046.1 -61.218
6046.2 -61.231
6046.3 -61.238
6046.4 -61.246
6046.5 -61.251
6046.6 -61.258
6046.7 -61.264
6046.8 -61.27
6046.9 -61.283
6047 -61.288
6047.1 -61.296
6047.2 -61.305
6047.3 -61.317
6047.4 -61.327
6047.5 -61.334
6047.6 -61.349
6047.7 -61.356
6047.8 -61.354
6047.9 -61.349
6048 -61.339
6048.1 -61.327
6048.2 -61.309
6048.3 -61.299
6048.4 -61.279
6048.5 -61.264
6048.6 -61.255
6048.7 -61.253
6048.8 -61.258
6048.9 -61.269
6049 -61.287
6049.1 -61.292
6049.2 -61.289
6049.3 -61.274
6049.4 -61.255
6049.5 -61.239
6049.6 -61.232
6049.7 -61.239
6049.8 -61.247
6049.9 -61.257
6050 -61.25
6050.1 -61.234
6050.2 -61.214
6050.3 -61.207
6050.4 -61.216
6050.5 -61.227
6050.6 -61.228
6050.7 -61.208
6050.8 -61.192
6050.9 -61.192
6051 -61.204
6051.1 -61.207
6051.2 -61.186
6051.3 -61.175
6051.4 -61.177
6051.5 -61.19
6051.6 -61.176
6051.7 -61.156
6051.8 -61.156
6051.9 -61.165
6052 -61.162
6052.1 -61.144
6052.2 -61.123
6052.3 -61.102
6052.4 -61.082
6052.5 -61.069
6052.6 -61.074
6052.7 -61.082
6052.8 -61.075
6052.9 -61.06
6053 -61.066
6053.1 -61.068
6053.2 -61.06
6053.3 -61.043
6053.4 -61.038
6053.5 -61.048
6053.6 -61.055
6053.7 -61.063
6053.8 -61.053
6053.9 -61.044
6054 -61.029
6054.1 -61.013
6054.2 -60.994
6054.3 -60.978
6054.4 -60.973
6054.5 -60.96
6054.6 -60.951
6054.7 -60.944
6054.8 -60.939
6054.9 -60.934
6055 -60.927
6055.1 -60.926
6055.2 -60.912
6055.3 -60.902
6055.4 -60.891
6055.5 -60.88
6055.6 -60.867
6055.7 -60.848
6055.8 -60.837
6055.9 -60.816
6056 -60.803
6056.1 -60.79
6056.2 -60.783
6056.3 -60.777
6056.4 -60.779
6056.5 -60.792
6056.6 -60.797
6056.7 -60.811
6056.8 -60.822
6056.9 -60.833
6057 -60.839
6057.1 -60.834
6057.2 -60.825
6057.3 -60.807
6057.4 -60.802
6057.5 -60.8
6057.6 -60.807
6057.7 -60.821
6057.8 -60.835
6057.9 -60.852
6058 -60.852
6058.1 -60.843
6058.2 -60.829
6058.3 -60.823
6058.4 -60.83
6058.5 -60.845
6058.6 -60.859
6058.7 -60.849
6058.8 -60.838
6058.9 -60.834
6059 -60.844
6059.1 -60.86
6059.2 -60.857
6059.3 -60.844
6059.4 -60.837
6059.5 -60.85
6059.6 -60.866
6059.7 -60.859
6059.8 -60.845
6059.9 -60.849
6060 -60.869
6060.1 -60.861
6060.2 -60.851
6060.3 -60.858
6060.4 -60.871
6060.5 -60.891
6060.6 -60.905
6060.7 -60.924
6060.8 -60.939
6060.9 -60.946
6061 -60.94
6061.1 -60.93
6061.2 -60.946
6061.3 -60.95
6061.4 -60.945
6061.5 -60.937
6061.6 -60.949
6061.7 -60.963
6061.8 -60.965
6061.9 -60.962
6062 -60.945
6062.1 -60.936
6062.2 -60.931
6062.3 -60.94
6062.4 -60.952
6062.5 -60.966
6062.6 -60.988
6062.7 -60.997
6062.8 -61.013
6062.9 -61.027
6063 -61.044
6063.1 -61.056
6063.2 -61.071
6063.3 -61.089
6063.4 -61.099
6063.5 -61.116
6063.6 -61.13
6063.7 -61.147
6063.8 -61.162
6063.9 -61.178
6064 -61.197
6064.1 -61.206
6064.2 -61.214
6064.3 -61.215
6064.4 -61.213
6064.5 -61.205
6064.6 -61.189
6064.7 -61.179
6064.8 -61.161
6064.9 -61.149
6065 -61.137
6065.1 -61.133
6065.2 -61.135
6065.3 -61.141
6065.4 -61.159
6065.5 -61.173
6065.6 -61.186
6065.7 -61.183
6065.8 -61.17
6065.9 -61.156
6066 -61.141
6066.1 -61.138
6066.2 -61.143
6066.3 -61.157
6066.4 -61.17
6066.5 -61.174
6066.6 -61.162
6066.7 -61.143
6066.8 -61.136
6066.9 -61.141
6067 -61.154
6067.1 -61.164
6067.2 -61.153
6067.3 -61.14
6067.4 -61.134
6067.5 -61.148
6067.6 -61.158
6067.7 -61.148
6067.8 -61.133
6067.9 -61.13
6068 -61.145
6068.1 -61.147
6068.2 -61.132
6068.3 -61.124
6068.4 -61.134
6068.5 -61.141
6068.6 -61.122
6068.7 -61.109
6068.8 -61.105
6068.9 -61.11
6069 -61.111
6069.1 -61.107
6069.2 -61.095
6069.3 -61.079
6069.4 -61.09
6069.5 -61.098
6069.6 -61.093
6069.7 -61.083
6069.8 -61.095
6069.9 -61.099
6070 -61.087
6070.1 -61.079
6070.2 -61.073
6070.3 -61.089
6070.4 -61.102
6070.5 -61.111
6070.6 -61.113
6070.7 -61.11
6070.8 -61.112
6070.9 -61.097
6071 -61.086
6071.1 -61.069
6071.2 -61.052
6071.3 -61.029
6071.4 -61.014
6071.5 -61.003
6071.6 -60.987
6071.7 -60.97
6071.8 -60.954
6071.9 -60.937
6072 -60.917
6072.1 -60.901
6072.2 -60.893
6072.3 -60.879
6072.4 -60.867
6072.5 -60.858
6072.6 -60.852
6072.7 -60.845
6072.8 -60.844
6072.9 -60.852
6073 -60.86
6073.1 -60.871
6073.2 -60.88
6073.3 -60.892
6073.4 -60.903
6073.5 -60.913
6073.6 -60.92
6073.7 -60.917
6073.8 -60.909
6073.9 -60.89
6074 -60.876
6074.1 -60.876
6074.2 -60.883
6074.3 -60.899
6074.4 -60.919
6074.5 -60.933
6074.6 -60.935
6074.7 -60.925
6074.8 -60.911
6074.9 -60.903
6075 -60.909
6075.1 -60.92
6075.2 -60.938
6075.3 -60.935
6075.4 -60.921
6075.5 -60.916
6075.6 -60.92
6075.7 -60.936
6075.8 -60.947
6075.9 -60.939
6076 -60.924
6076.1 -60.925
6076.2 -60.946
6076.3 -60.958
6076.4 -60.95
6076.5 -60.94
6076.6 -60.947
6076.7 -60.96
6076.8 -60.95
6076.9 -60.946
6077 -60.949
6077.1 -60.964
6077.2 -60.977
6077.3 -60.992
6077.4 -61.005
6077.5 -61.016
6077.6 -61.026
6077.7 -61.01
6077.8 -61.01
6077.9 -61.022
6078 -61.023
6078.1 -61.012
6078.2 -61.008
6078.3 -61.031
6078.4 -61.04
6078.5 -61.041
6078.6 -61.029
6078.7 -61.014
6078.8 -60.999
6078.9 -60.991
6079 -60.996
6079.1 -60.999
6079.2 -61.007
6079.3 -61.018
6079.4 -61.032
6079.5 -61.046
6079.6 -61.06
6079.7 -61.083
6079.8 -61.096
6079.9 -61.108
6080 -61.122
6080.1 -61.135
6080.2 -61.147
6080.3 -61.154
6080.4 -61.164
6080.5 -61.162
6080.6 -61.158
6080.7 -61.148
6080.8 -61.135
6080.9 -61.12
6081 -61.106
6081.1 -61.093
6081.2 -61.082
6081.3 -61.077
6081.4 -61.074
6081.5 -61.077
6081.6 -61.086
6081.7 -61.101
6081.8 -61.117
6081.9 -61.125
6082 -61.126
6082.1 -61.115
6082.2 -61.1
6082.3 -61.09
6082.4 -61.084
6082.5 -61.082
6082.6 -61.091
6082.7 -61.105
6082.8 -61.115
6082.9 -61.109
6083 -61.097
6083.1 -61.083
6083.2 -61.082
6083.3 -61.089
6083.4 -61.106
6083.5 -61.108
6083.6 -61.095
6083.7 -61.09
6083.8 -61.089
6083.9 -61.101
6084 -61.111
6084.1 -61.101
6084.2 -61.086
6084.3 -61.087
6084.4 -61.108
6084.5 -61.106
6084.6 -61.092
6084.7 -61.086
6084.8 -61.099
6084.9 -61.105
6085 -61.088
6085.1 -61.088
6085.2 -61.096
6085.3 -61.104
6085.4 -61.091
6085.5 -61.077
6085.6 -61.059
6085.7 -61.042
6085.8 -61.032
6085.9 -61.023
6086 -61.035
6086.1 -61.036
6086.2 -61.027
6086.3 -61.023
6086.4 -61.032
6086.5 -61.037
6086.6 -61.024
6086.7 -61.014
6086.8 -61.015
6086.9 -61.029
6087 -61.041
6087.1 -61.045
6087.2 -61.049
6087.3 -61.045
6087.4 -61.042
6087.5 -61.032
6087.6 -61.021
6087.7 -61.006
6087.8 -60.99
6087.9 -60.976
6088 -60.957
6088.1 -60.943
6088.2 -60.927
6088.3 -60.909
6088.4 -60.893
6088.5 -60.877
6088.6 -60.869
6088.7 -60.861
6088.8 -60.854
6088.9 -60.846
6089 -60.843
6089.1 -60.843
6089.2 -60.845
6089.3 -60.855
6089.4 -60.866
6089.5 -60.88
6089.6 -60.896
6089.7 -60.908
6089.8 -60.921
6089.9 -60.923
6090 -60.919
6090.1 -60.908

